Meeting Uncertain Threats with Feedback

Air and missile defense, naval force protection, and critical-infrastructure security require rapid allocation of scarce effectors against multiple incoming threats when neutralization is uncertain and observed only after a firing round. We formulate this defensive-allocation problem as a Markov decision process in which a commander assigns a fixed amount of effector capacity each round to heterogeneous threats under three operational objectives: minimizing expected threat-clearance time, maximizing the probability of clearance by a deadline, and maximizing effective assignments before a deadline. Rather than expensive full dynamic optimization, we study simple time-oblivious policies suited to fast implementation. Fair allocation, which ignores threat difficulty and spreads fire evenly, is highly effective: it is optimal for all three objectives under homogeneous threats or low-capacity engagements. Moreover, when effector capacity scales at least linearly with the number of threats, its threat-clearance time trails that of the optimal policy by at most a constant number of rounds. We further develop threat-difficulty-aware greedy policies for each objective, including a constant-factor guarantee for effective assignment maximization. Numerically, greedy policies are near-optimal across heterogeneous instances, while fair allocation remains a principled choice when threat difficulties are unknown.

==> simulation_uniform_q_005_095_tau3_winfreq/dtm_summary_avg_obj_win_pct.csv <==
objective,objective_short,n,C,c_ratio,tau,n_reps,q_low,q_high,piFA_avg_obj,piFA_win_pct,piSL_avg_obj,piSL_win_pct,piEA_avg_obj,piEA_win_pct,piR_avg_obj,piR_win_pct
min_diffuse,dtm,10,10,1,3,10000,0.05,0.95,4.0916,86.86,4.055,90.52,4.068,89.22,,
min_diffuse,dtm,20,20,1,3,10000,0.05,0.95,4.3753,80.83,4.3049,87.87,4.3174,86.61999999999999,,
min_diffuse,dtm,30,30,1,3,10000,0.05,0.95,4.5275,78.62,4.4308,88.29,4.4413,87.24,,
min_diffuse,dtm,10,20,2,3,10000,0.05,0.95,2.738,77.51,2.6127,90.03,2.6323,88.07000000000001,,
min_diffuse,dtm,20,40,2,3,10000,0.05,0.95,2.9744,70.75,2.7837,89.81,2.7893,89.25,,
min_diffuse,dtm,30,60,2,3,10000,0.05,0.95,3.0945,68.57,2.8774,90.28,2.8951,88.51,,
min_diffuse,dtm,10,30,3,3,10000,0.05,0.95,2.2591,76.5,2.1056,91.85,2.1462,87.79,,
min_diffuse,dtm,20,60,3,3,10000,0.05,0.95,2.4523,73.11,2.2522,93.12,2.2682,91.52,,
min_diffuse,dtm,30,90,3,3,10000,0.05,0.95,2.5603,67.36999999999999,2.3086,92.54,2.3169,91.71000000000001,,


==> simulation_uniform_q_005_095_tau3_winfreq/eam_summary_avg_obj_win_pct.csv <==
objective,objective_short,n,C,c_ratio,tau,n_reps,q_low,q_high,piFA_avg_obj,piFA_win_pct,piSL_avg_obj,piSL_win_pct,piEA_avg_obj,piEA_win_pct,piR_avg_obj,piR_win_pct
max_effective,eam,10,10,1,3,10000,0.05,0.95,24.1891,60.550000000000004,24.3955,65.86,24.6338,76.59,24.6737,77.16
max_effective,eam,20,20,1,3,10000,0.05,0.95,49.5192,35.02,50.3636,44.12,51.1713,59.13,51.3912,63.29
max_effective,eam,30,30,1,3,10000,0.05,0.95,74.8253,22.32,76.2758,33.81,77.7303,49.980000000000004,78.1952,59.050000000000004
max_effective,eam,10,20,2,3,10000,0.05,0.95,30.3173,84.78,30.8164,89.14,31.0937,92.38,31.0409,88.8
max_effective,eam,20,40,2,3,10000,0.05,0.95,61.7581,82.23,62.8707,89.22,63.3756,92.97,63.2988,86.61
max_effective,eam,30,60,2,3,10000,0.05,0.95,93.7746,78.46,95.6255,88.44,96.3516,92.61,96.231,83.34
max_effective,eam,10,30,3,3,10000,0.05,0.95,32.0811,95.32000000000001,32.3198,97.35000000000001,32.4203,98.32,32.3059,91.7
max_effective,eam,20,60,3,3,10000,0.05,0.95,65.1373,95.86,65.5152,98.49,65.6077,98.98,65.373,86.37
max_effective,eam,30,90,3,3,10000,0.05,0.95,97.4069,96.45,97.8413,99.03999999999999,97.9128,99.44,97.5665,85.03


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n10_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,10,10,1,3,0.05,0.95,0.879430872747508,4,3.0,1,3.0,1,3.0,1
1,min_diffuse,10,10,1,3,0.05,0.95,0.9152170468145951,4,3.0,1,3.0,1,3.0,1
2,min_diffuse,10,10,1,3,0.05,0.95,0.8459906611709865,4,3.0,1,3.0,1,3.0,1
3,min_diffuse,10,10,1,3,0.05,0.95,0.8523264020100425,6,3.0,1,3.0,1,3.0,1
4,min_diffuse,10,10,1,3,0.05,0.95,0.9283768982233814,43,8.0,0,7.0,1,8.0,0
5,min_diffuse,10,10,1,3,0.05,0.95,0.8293095570961397,12,4.0,1,4.0,1,4.0,1
6,min_diffuse,10,10,1,3,0.05,0.95,0.9032908770759042,8,4.0,1,4.0,1,4.0,1
7,min_diffuse,10,10,1,3,0.05,0.95,0.8558812023836463,10,4.0,1,4.0,1,4.0,1
8,min_diffuse,10,10,1,3,0.05,0.95,0.8075601938525316,3,2.0,1,2.0,1,2.0,1
9,min_diffuse,10,10,1,3,0.05,0.95,0.7776180987943455,15,4.0,0,4.0,0,3.0,1
10,min_diffuse,10,10,1,3,0.05,0.95,0.9376576329480556,8,3.0,1,3.0,1,3.0,1
11,min_diffuse,10,10,1,3,0.05,0.95,0.91730762375494,24,6.0,0,6.0,0,5.0,1
12,min_diffuse,10,10,1,3,0.05,0.95,0.7601276360045004,12,4.0,1,4.0,1,4.0,1
13,min_diffuse,10,10,1,3,0.05,0.95,0.771730853532127,5,3.0,1,3.0,1,4.0,0
14,min_diffuse,10,10,1,3,0.05,0.95,0.5700203184063447,5,3.0,1,3.0,1,3.0,1
15,min_diffuse,10,10,1,3,0.05,0.95,0.9184823654813208,19,4.0,1,4.0,1,4.0,1
16,min_diffuse,10,10,1,3,0.05,0.95,0.8754509466264965,13,3.0,1,3.0,1,3.0,1
17,min_diffuse,10,10,1,3,0.05,0.95,0.674876304806779,2,2.0,1,2.0,1,2.0,1
18,min_diffuse,10,10,1,3,0.05,0.95,0.9143703909828632,6,3.0,1,3.0,1,3.0,1
19,min_diffuse,10,10,1,3,0.05,0.95,0.9156925856513192,22,7.0,0,6.0,1,7.0,0
20,min_diffuse,10,10,1,3,0.05,0.95,0.857114171062741,9,3.0,1,3.0,1,3.0,1
21,min_diffuse,10,10,1,3,0.05,0.95,0.848274494819892,7,3.0,1,3.0,1,3.0,1
22,min_diffuse,10,10,1,3,0.05,0.95,0.8791964524126815,8,3.0,1,3.0,1,3.0,1
23,min_diffuse,10,10,1,3,0.05,0.95,0.9187568437811504,47,7.0,1,7.0,1,7.0,1
24,min_diffuse,10,10,1,3,0.05,0.95,0.9356869654744446,47,9.0,1,9.0,1,9.0,1
25,min_diffuse,10,10,1,3,0.05,0.95,0.906523011614475,30,8.0,1,8.0,1,8.0,1
26,min_diffuse,10,10,1,3,0.05,0.95,0.937714830221396,38,7.0,0,7.0,0,6.0,1
27,min_diffuse,10,10,1,3,0.05,0.95,0.8570343473155703,13,3.0,1,3.0,1,3.0,1
28,min_diffuse,10,10,1,3,0.05,0.95,0.7375788915065734,4,2.0,1,2.0,1,2.0,1
29,min_diffuse,10,10,1,3,0.05,0.95,0.9307421796332476,11,5.0,1,5.0,1,5.0,1
30,min_diffuse,10,10,1,3,0.05,0.95,0.923250441305248,10,4.0,1,4.0,1,4.0,1
31,min_diffuse,10,10,1,3,0.05,0.95,0.9051084145538671,4,3.0,1,3.0,1,3.0,1
32,min_diffuse,10,10,1,3,0.05,0.95,0.9316321020154216,7,3.0,1,4.0,0,3.0,1
33,min_diffuse,10,10,1,3,0.05,0.95,0.8275700010810059,6,2.0,1,2.0,1,2.0,1
34,min_diffuse,10,10,1,3,0.05,0.95,0.7456557082202013,4,3.0,1,3.0,1,3.0,1
35,min_diffuse,10,10,1,3,0.05,0.95,0.9422340998430347,7,3.0,0,2.0,1,2.0,1
36,min_diffuse,10,10,1,3,0.05,0.95,0.8395978374985131,6,3.0,1,3.0,1,3.0,1
37,min_diffuse,10,10,1,3,0.05,0.95,0.8420328347921826,4,3.0,1,3.0,1,3.0,1
38,min_diffuse,10,10,1,3,0.05,0.95,0.9324423001551784,15,4.0,1,4.0,1,4.0,1
39,min_diffuse,10,10,1,3,0.05,0.95,0.9367795520640052,30,5.0,1,5.0,1,5.0,1
40,min_diffuse,10,10,1,3,0.05,0.95,0.8292067956457249,17,4.0,1,4.0,1,4.0,1
41,min_diffuse,10,10,1,3,0.05,0.95,0.7283434952758134,3,3.0,1,3.0,1,3.0,1
42,min_diffuse,10,10,1,3,0.05,0.95,0.9301047183833876,26,6.0,1,6.0,1,6.0,1
43,min_diffuse,10,10,1,3,0.05,0.95,0.8492430077503067,11,4.0,1,4.0,1,5.0,0
44,min_diffuse,10,10,1,3,0.05,0.95,0.6767328702129228,3,2.0,1,2.0,1,2.0,1
45,min_diffuse,10,10,1,3,0.05,0.95,0.7876973173401598,4,3.0,1,3.0,1,3.0,1
46,min_diffuse,10,10,1,3,0.05,0.95,0.8786521330904538,21,8.0,1,8.0,1,8.0,1
47,min_diffuse,10,10,1,3,0.05,0.95,0.8696007343574522,4,2.0,1,2.0,1,2.0,1
48,min_diffuse,10,10,1,3,0.05,0.95,0.9169989635538064,6,4.0,1,4.0,1,5.0,0
49,min_diffuse,10,10,1,3,0.05,0.95,0.8096819369903321,4,3.0,1,3.0,1,3.0,1
50,min_diffuse,10,10,1,3,0.05,0.95,0.7332374408228384,5,2.0,1,2.0,1,2.0,1
51,min_diffuse,10,10,1,3,0.05,0.95,0.9421729796739308,28,6.0,1,6.0,1,6.0,1
52,min_diffuse,10,10,1,3,0.05,0.95,0.9321690264790752,28,7.0,0,6.0,1,6.0,1
53,min_diffuse,10,10,1,3,0.05,0.95,0.817425111766541,4,2.0,1,2.0,1,2.0,1
54,min_diffuse,10,10,1,3,0.05,0.95,0.9458725281125706,38,6.0,1,6.0,1,6.0,1
55,min_diffuse,10,10,1,3,0.05,0.95,0.942534556130777,20,5.0,1,5.0,1,5.0,1
56,min_diffuse,10,10,1,3,0.05,0.95,0.8728085145417336,19,4.0,1,4.0,1,4.0,1
57,min_diffuse,10,10,1,3,0.05,0.95,0.9254293560209654,28,8.0,1,8.0,1,9.0,0
58,min_diffuse,10,10,1,3,0.05,0.95,0.8177011436592506,10,3.0,1,3.0,1,3.0,1
59,min_diffuse,10,10,1,3,0.05,0.95,0.8127514101773231,6,3.0,1,3.0,1,3.0,1
60,min_diffuse,10,10,1,3,0.05,0.95,0.9171182229983772,17,5.0,1,5.0,1,5.0,1
61,min_diffuse,10,10,1,3,0.05,0.95,0.8929125895508601,12,4.0,1,4.0,1,4.0,1
62,min_diffuse,10,10,1,3,0.05,0.95,0.7733228114593814,3,2.0,1,2.0,1,3.0,0
63,min_diffuse,10,10,1,3,0.05,0.95,0.9175758079685804,18,5.0,1,5.0,1,5.0,1
64,min_diffuse,10,10,1,3,0.05,0.95,0.886770662958814,8,3.0,1,4.0,0,3.0,1
65,min_diffuse,10,10,1,3,0.05,0.95,0.9134168507096518,67,10.0,1,10.0,1,10.0,1
66,min_diffuse,10,10,1,3,0.05,0.95,0.8266235845518696,10,4.0,0,3.0,1,3.0,1
67,min_diffuse,10,10,1,3,0.05,0.95,0.8907320620551148,14,4.0,1,4.0,1,4.0,1
68,min_diffuse,10,10,1,3,0.05,0.95,0.9261925181591776,26,5.0,1,5.0,1,5.0,1
69,min_diffuse,10,10,1,3,0.05,0.95,0.9221756791249088,26,8.0,1,8.0,1,8.0,1
70,min_diffuse,10,10,1,3,0.05,0.95,0.8862089134387771,10,3.0,1,3.0,1,3.0,1
71,min_diffuse,10,10,1,3,0.05,0.95,0.9134879603499472,13,3.0,1,3.0,1,3.0,1
72,min_diffuse,10,10,1,3,0.05,0.95,0.8376830500750236,7,3.0,1,3.0,1,3.0,1
73,min_diffuse,10,10,1,3,0.05,0.95,0.8542043974969104,9,3.0,1,3.0,1,3.0,1
74,min_diffuse,10,10,1,3,0.05,0.95,0.94805444689434,8,4.0,1,4.0,1,5.0,0
75,min_diffuse,10,10,1,3,0.05,0.95,0.9477998914939,49,7.0,1,7.0,1,7.0,1
76,min_diffuse,10,10,1,3,0.05,0.95,0.8411466295150644,10,4.0,1,4.0,1,4.0,1
77,min_diffuse,10,10,1,3,0.05,0.95,0.9461248363509452,7,3.0,1,3.0,1,3.0,1
78,min_diffuse,10,10,1,3,0.05,0.95,0.9098896727682816,5,3.0,1,3.0,1,3.0,1
79,min_diffuse,10,10,1,3,0.05,0.95,0.849832135997619,7,3.0,1,3.0,1,3.0,1
80,min_diffuse,10,10,1,3,0.05,0.95,0.788120900377495,8,4.0,1,4.0,1,4.0,1
81,min_diffuse,10,10,1,3,0.05,0.95,0.9216976801803386,7,4.0,1,4.0,1,4.0,1
82,min_diffuse,10,10,1,3,0.05,0.95,0.867295887017983,7,3.0,1,3.0,1,3.0,1
83,min_diffuse,10,10,1,3,0.05,0.95,0.913435662715996,5,3.0,1,3.0,1,3.0,1
84,min_diffuse,10,10,1,3,0.05,0.95,0.8843908592066553,13,3.0,1,3.0,1,3.0,1
85,min_diffuse,10,10,1,3,0.05,0.95,0.9227528633410672,8,3.0,1,3.0,1,3.0,1
86,min_diffuse,10,10,1,3,0.05,0.95,0.8508043220266595,4,3.0,1,3.0,1,3.0,1
87,min_diffuse,10,10,1,3,0.05,0.95,0.8645611709376287,8,3.0,1,3.0,1,4.0,0
88,min_diffuse,10,10,1,3,0.05,0.95,0.6915712701620141,11,3.0,1,3.0,1,3.0,1
89,min_diffuse,10,10,1,3,0.05,0.95,0.9464320320797386,16,5.0,1,6.0,0,5.0,1
90,min_diffuse,10,10,1,3,0.05,0.95,0.9165768816511344,17,6.0,1,6.0,1,6.0,1
91,min_diffuse,10,10,1,3,0.05,0.95,0.8787987218218577,3,2.0,1,2.0,1,2.0,1
92,min_diffuse,10,10,1,3,0.05,0.95,0.8261210681313135,15,5.0,1,5.0,1,5.0,1
93,min_diffuse,10,10,1,3,0.05,0.95,0.8986734529197041,13,4.0,1,4.0,1,4.0,1
94,min_diffuse,10,10,1,3,0.05,0.95,0.7274373196247385,6,3.0,1,3.0,1,3.0,1
95,min_diffuse,10,10,1,3,0.05,0.95,0.8057362100836282,12,4.0,1,4.0,1,4.0,1
96,min_diffuse,10,10,1,3,0.05,0.95,0.7997239428977645,7,4.0,0,4.0,0,3.0,1
97,min_diffuse,10,10,1,3,0.05,0.95,0.901457630526612,16,5.0,1,5.0,1,6.0,0
98,min_diffuse,10,10,1,3,0.05,0.95,0.8066597787667481,3,2.0,1,2.0,1,3.0,0
99,min_diffuse,10,10,1,3,0.05,0.95,0.8031619689666476,5,3.0,1,3.0,1,3.0,1
100,min_diffuse,10,10,1,3,0.05,0.95,0.8494006841661371,4,3.0,1,3.0,1,3.0,1
101,min_diffuse,10,10,1,3,0.05,0.95,0.8949089944373436,8,4.0,0,4.0,0,3.0,1
102,min_diffuse,10,10,1,3,0.05,0.95,0.9430274001367446,50,12.0,1,12.0,1,12.0,1
103,min_diffuse,10,10,1,3,0.05,0.95,0.9305517170603748,12,4.0,1,4.0,1,4.0,1
104,min_diffuse,10,10,1,3,0.05,0.95,0.8963695542399224,3,3.0,1,3.0,1,3.0,1
105,min_diffuse,10,10,1,3,0.05,0.95,0.922735427243506,56,8.0,1,8.0,1,8.0,1
106,min_diffuse,10,10,1,3,0.05,0.95,0.8670093147146289,2,2.0,1,2.0,1,2.0,1
107,min_diffuse,10,10,1,3,0.05,0.95,0.9364002795516368,8,3.0,1,3.0,1,3.0,1
108,min_diffuse,10,10,1,3,0.05,0.95,0.8830009433753657,10,4.0,0,3.0,1,3.0,1
109,min_diffuse,10,10,1,3,0.05,0.95,0.9188823116609262,22,6.0,1,6.0,1,6.0,1
110,min_diffuse,10,10,1,3,0.05,0.95,0.8416802455053848,5,2.0,1,2.0,1,2.0,1
111,min_diffuse,10,10,1,3,0.05,0.95,0.786372397936997,11,4.0,1,4.0,1,4.0,1
112,min_diffuse,10,10,1,3,0.05,0.95,0.8975993328847038,17,6.0,1,6.0,1,6.0,1
113,min_diffuse,10,10,1,3,0.05,0.95,0.9490559379347778,10,4.0,1,5.0,0,5.0,0
114,min_diffuse,10,10,1,3,0.05,0.95,0.883060052904807,12,5.0,0,5.0,0,4.0,1
115,min_diffuse,10,10,1,3,0.05,0.95,0.8574011817907247,29,6.0,0,5.0,1,5.0,1
116,min_diffuse,10,10,1,3,0.05,0.95,0.9427591369143128,30,7.0,1,7.0,1,7.0,1
117,min_diffuse,10,10,1,3,0.05,0.95,0.8739603312480114,6,3.0,1,3.0,1,3.0,1
118,min_diffuse,10,10,1,3,0.05,0.95,0.9162755789882602,24,5.0,1,5.0,1,5.0,1
119,min_diffuse,10,10,1,3,0.05,0.95,0.7980471767694026,3,2.0,1,2.0,1,2.0,1
120,min_diffuse,10,10,1,3,0.05,0.95,0.8286323865041845,10,4.0,1,4.0,1,4.0,1
121,min_diffuse,10,10,1,3,0.05,0.95,0.8790055332453979,11,4.0,1,4.0,1,4.0,1
122,min_diffuse,10,10,1,3,0.05,0.95,0.8010668576201851,5,3.0,1,3.0,1,3.0,1
123,min_diffuse,10,10,1,3,0.05,0.95,0.8873046105997894,6,3.0,1,3.0,1,3.0,1
124,min_diffuse,10,10,1,3,0.05,0.95,0.7888225395167902,18,4.0,0,3.0,1,3.0,1
125,min_diffuse,10,10,1,3,0.05,0.95,0.9478839003713416,10,4.0,1,4.0,1,4.0,1
126,min_diffuse,10,10,1,3,0.05,0.95,0.6555579511687498,1,1.0,1,1.0,1,1.0,1
127,min_diffuse,10,10,1,3,0.05,0.95,0.926544192717731,15,3.0,1,3.0,1,3.0,1
128,min_diffuse,10,10,1,3,0.05,0.95,0.8547913082689749,8,4.0,1,4.0,1,4.0,1
129,min_diffuse,10,10,1,3,0.05,0.95,0.9194124006030004,13,5.0,1,5.0,1,5.0,1
130,min_diffuse,10,10,1,3,0.05,0.95,0.8850711420512576,5,3.0,1,3.0,1,3.0,1
131,min_diffuse,10,10,1,3,0.05,0.95,0.9323460155433874,18,7.0,1,7.0,1,7.0,1
132,min_diffuse,10,10,1,3,0.05,0.95,0.9417139835814908,24,7.0,0,6.0,1,6.0,1
133,min_diffuse,10,10,1,3,0.05,0.95,0.933319629791816,20,6.0,1,6.0,1,6.0,1
134,min_diffuse,10,10,1,3,0.05,0.95,0.922826001424332,22,4.0,1,4.0,1,4.0,1
135,min_diffuse,10,10,1,3,0.05,0.95,0.8777367919284198,4,3.0,1,3.0,1,3.0,1
136,min_diffuse,10,10,1,3,0.05,0.95,0.9395151410126532,42,6.0,1,6.0,1,6.0,1
137,min_diffuse,10,10,1,3,0.05,0.95,0.8489121989292521,7,3.0,1,3.0,1,3.0,1
138,min_diffuse,10,10,1,3,0.05,0.95,0.944385210152156,55,9.0,1,9.0,1,9.0,1
139,min_diffuse,10,10,1,3,0.05,0.95,0.8908620951070662,10,5.0,1,5.0,1,5.0,1
140,min_diffuse,10,10,1,3,0.05,0.95,0.8805925604556963,18,5.0,1,5.0,1,5.0,1
141,min_diffuse,10,10,1,3,0.05,0.95,0.9316090494518188,8,3.0,1,3.0,1,3.0,1
142,min_diffuse,10,10,1,3,0.05,0.95,0.8461217024683508,13,5.0,1,5.0,1,5.0,1
143,min_diffuse,10,10,1,3,0.05,0.95,0.7546590871996525,4,3.0,1,3.0,1,3.0,1
144,min_diffuse,10,10,1,3,0.05,0.95,0.5950476426862727,4,3.0,1,3.0,1,3.0,1
145,min_diffuse,10,10,1,3,0.05,0.95,0.8792946411062551,9,4.0,0,4.0,0,3.0,1
146,min_diffuse,10,10,1,3,0.05,0.95,0.768055104322502,5,2.0,1,2.0,1,2.0,1
147,min_diffuse,10,10,1,3,0.05,0.95,0.9314073664588703,4,3.0,1,3.0,1,3.0,1
148,min_diffuse,10,10,1,3,0.05,0.95,0.938173877897064,12,4.0,1,4.0,1,4.0,1
149,min_diffuse,10,10,1,3,0.05,0.95,0.9041661374839765,19,5.0,1,5.0,1,5.0,1
150,min_diffuse,10,10,1,3,0.05,0.95,0.9384583792270064,8,3.0,1,3.0,1,4.0,0
151,min_diffuse,10,10,1,3,0.05,0.95,0.9171394984356946,17,5.0,1,5.0,1,5.0,1
152,min_diffuse,10,10,1,3,0.05,0.95,0.9379204510279148,3,2.0,1,3.0,0,3.0,0
153,min_diffuse,10,10,1,3,0.05,0.95,0.8875923632358143,26,6.0,1,6.0,1,7.0,0
154,min_diffuse,10,10,1,3,0.05,0.95,0.8987754573273715,28,6.0,1,6.0,1,6.0,1
155,min_diffuse,10,10,1,3,0.05,0.95,0.8730649663275212,7,4.0,1,4.0,1,4.0,1
156,min_diffuse,10,10,1,3,0.05,0.95,0.8268804256329518,10,4.0,1,4.0,1,4.0,1
157,min_diffuse,10,10,1,3,0.05,0.95,0.9217563003795464,5,3.0,1,3.0,1,3.0,1
158,min_diffuse,10,10,1,3,0.05,0.95,0.7923878406684105,15,5.0,1,5.0,1,5.0,1
159,min_diffuse,10,10,1,3,0.05,0.95,0.9317165213804444,18,5.0,0,5.0,0,4.0,1
160,min_diffuse,10,10,1,3,0.05,0.95,0.9008391175093968,13,4.0,1,4.0,1,4.0,1
161,min_diffuse,10,10,1,3,0.05,0.95,0.9301963595376832,19,5.0,1,5.0,1,5.0,1
162,min_diffuse,10,10,1,3,0.05,0.95,0.9140083266904256,42,7.0,1,7.0,1,7.0,1
163,min_diffuse,10,10,1,3,0.05,0.95,0.8099401936302515,5,2.0,1,2.0,1,2.0,1
164,min_diffuse,10,10,1,3,0.05,0.95,0.8099659694839723,5,3.0,1,3.0,1,3.0,1
165,min_diffuse,10,10,1,3,0.05,0.95,0.9411038515635533,24,6.0,1,6.0,1,6.0,1
166,min_diffuse,10,10,1,3,0.05,0.95,0.9375871654983052,28,6.0,1,6.0,1,6.0,1
167,min_diffuse,10,10,1,3,0.05,0.95,0.8023329338535954,4,3.0,1,3.0,1,3.0,1
168,min_diffuse,10,10,1,3,0.05,0.95,0.923161746966158,9,4.0,1,4.0,1,4.0,1
169,min_diffuse,10,10,1,3,0.05,0.95,0.7939888438348401,4,2.0,1,2.0,1,2.0,1
170,min_diffuse,10,10,1,3,0.05,0.95,0.824036249296898,7,4.0,1,4.0,1,4.0,1
171,min_diffuse,10,10,1,3,0.05,0.95,0.9353386322926426,63,8.0,1,8.0,1,8.0,1
172,min_diffuse,10,10,1,3,0.05,0.95,0.931625380547476,7,3.0,1,3.0,1,3.0,1
173,min_diffuse,10,10,1,3,0.05,0.95,0.9224971260585908,8,3.0,1,3.0,1,4.0,0
174,min_diffuse,10,10,1,3,0.05,0.95,0.7909180137993677,13,3.0,1,3.0,1,3.0,1
175,min_diffuse,10,10,1,3,0.05,0.95,0.879725962446154,16,4.0,1,4.0,1,4.0,1
176,min_diffuse,10,10,1,3,0.05,0.95,0.8756104672509537,15,5.0,1,5.0,1,5.0,1
177,min_diffuse,10,10,1,3,0.05,0.95,0.8860085926437328,9,4.0,1,4.0,1,4.0,1
178,min_diffuse,10,10,1,3,0.05,0.95,0.9475462944020172,26,8.0,1,8.0,1,8.0,1
179,min_diffuse,10,10,1,3,0.05,0.95,0.8961686692631408,7,3.0,0,2.0,1,2.0,1
180,min_diffuse,10,10,1,3,0.05,0.95,0.7706353217515111,5,3.0,1,3.0,1,4.0,0
181,min_diffuse,10,10,1,3,0.05,0.95,0.9130901050178396,14,4.0,1,4.0,1,4.0,1
182,min_diffuse,10,10,1,3,0.05,0.95,0.886577519861098,10,4.0,0,3.0,1,4.0,0
183,min_diffuse,10,10,1,3,0.05,0.95,0.8184725033047867,10,3.0,1,3.0,1,3.0,1
184,min_diffuse,10,10,1,3,0.05,0.95,0.8016968538332535,6,3.0,1,3.0,1,3.0,1
185,min_diffuse,10,10,1,3,0.05,0.95,0.9201196175188936,15,5.0,1,5.0,1,6.0,0
186,min_diffuse,10,10,1,3,0.05,0.95,0.7519439314633066,2,2.0,1,2.0,1,2.0,1
187,min_diffuse,10,10,1,3,0.05,0.95,0.9476726036643214,9,3.0,1,3.0,1,3.0,1
188,min_diffuse,10,10,1,3,0.05,0.95,0.8491691275133779,14,4.0,1,4.0,1,4.0,1
189,min_diffuse,10,10,1,3,0.05,0.95,0.7736011233928706,5,3.0,1,3.0,1,3.0,1
190,min_diffuse,10,10,1,3,0.05,0.95,0.9281903336230696,6,3.0,1,3.0,1,4.0,0
191,min_diffuse,10,10,1,3,0.05,0.95,0.9431153324051782,10,4.0,1,4.0,1,4.0,1
192,min_diffuse,10,10,1,3,0.05,0.95,0.8839122363055457,10,4.0,1,4.0,1,4.0,1
193,min_diffuse,10,10,1,3,0.05,0.95,0.9316055129152024,24,6.0,1,6.0,1,6.0,1
194,min_diffuse,10,10,1,3,0.05,0.95,0.8935654802775341,10,5.0,0,5.0,0,4.0,1
195,min_diffuse,10,10,1,3,0.05,0.95,0.9414962880845674,4,2.0,1,2.0,1,2.0,1
196,min_diffuse,10,10,1,3,0.05,0.95,0.9245881710518814,16,5.0,0,5.0,0,4.0,1
197,min_diffuse,10,10,1,3,0.05,0.95,0.9266935362338632,40,7.0,1,7.0,1,7.0,1
198,min_diffuse,10,10,1,3,0.05,0.95,0.9454148996750368,16,4.0,1,4.0,1,4.0,1
199,min_diffuse,10,10,1,3,0.05,0.95,0.930518434257572,6,3.0,1,3.0,1,4.0,0
200,min_diffuse,10,10,1,3,0.05,0.95,0.9243844136644216,7,4.0,1,4.0,1,4.0,1
201,min_diffuse,10,10,1,3,0.05,0.95,0.5907959367542974,3,2.0,1,2.0,1,2.0,1
202,min_diffuse,10,10,1,3,0.05,0.95,0.8400113645936481,6,3.0,1,3.0,1,3.0,1
203,min_diffuse,10,10,1,3,0.05,0.95,0.9382040617170228,17,7.0,1,7.0,1,7.0,1
204,min_diffuse,10,10,1,3,0.05,0.95,0.7648650020234028,9,3.0,1,3.0,1,3.0,1
205,min_diffuse,10,10,1,3,0.05,0.95,0.916096015343266,13,4.0,1,4.0,1,4.0,1
206,min_diffuse,10,10,1,3,0.05,0.95,0.860996212368266,9,4.0,1,4.0,1,4.0,1
207,min_diffuse,10,10,1,3,0.05,0.95,0.8782329661517181,7,3.0,1,3.0,1,3.0,1
208,min_diffuse,10,10,1,3,0.05,0.95,0.806262190209013,2,2.0,1,2.0,1,2.0,1
209,min_diffuse,10,10,1,3,0.05,0.95,0.8911617396181492,11,5.0,1,5.0,1,5.0,1
210,min_diffuse,10,10,1,3,0.05,0.95,0.9267963059606772,31,7.0,1,7.0,1,7.0,1
211,min_diffuse,10,10,1,3,0.05,0.95,0.936105935618572,22,7.0,1,7.0,1,7.0,1
212,min_diffuse,10,10,1,3,0.05,0.95,0.8005540248644143,6,3.0,1,3.0,1,3.0,1
213,min_diffuse,10,10,1,3,0.05,0.95,0.9423512185559442,32,8.0,0,8.0,0,7.0,1
214,min_diffuse,10,10,1,3,0.05,0.95,0.8450554375053873,5,4.0,1,4.0,1,4.0,1
215,min_diffuse,10,10,1,3,0.05,0.95,0.835310057762596,8,3.0,1,3.0,1,3.0,1
216,min_diffuse,10,10,1,3,0.05,0.95,0.8002947785816342,7,3.0,1,3.0,1,3.0,1
217,min_diffuse,10,10,1,3,0.05,0.95,0.9019039076365756,12,5.0,1,5.0,1,5.0,1
218,min_diffuse,10,10,1,3,0.05,0.95,0.866070916762422,25,6.0,1,6.0,1,6.0,1
219,min_diffuse,10,10,1,3,0.05,0.95,0.8368065075909988,9,3.0,1,3.0,1,3.0,1
220,min_diffuse,10,10,1,3,0.05,0.95,0.7591779474552021,8,3.0,0,2.0,1,2.0,1
221,min_diffuse,10,10,1,3,0.05,0.95,0.8318964284681846,3,2.0,1,2.0,1,2.0,1
222,min_diffuse,10,10,1,3,0.05,0.95,0.6731176870719646,5,3.0,1,3.0,1,3.0,1
223,min_diffuse,10,10,1,3,0.05,0.95,0.9440662785252376,24,5.0,1,5.0,1,5.0,1
224,min_diffuse,10,10,1,3,0.05,0.95,0.9213731238473296,25,5.0,1,5.0,1,5.0,1
225,min_diffuse,10,10,1,3,0.05,0.95,0.766482698398541,6,3.0,1,3.0,1,3.0,1
226,min_diffuse,10,10,1,3,0.05,0.95,0.8573841015810798,7,3.0,1,3.0,1,4.0,0
227,min_diffuse,10,10,1,3,0.05,0.95,0.7450907179489205,7,3.0,1,3.0,1,3.0,1
228,min_diffuse,10,10,1,3,0.05,0.95,0.9221760636083663,18,7.0,1,7.0,1,7.0,1
229,min_diffuse,10,10,1,3,0.05,0.95,0.8430771309162038,3,2.0,1,2.0,1,2.0,1
230,min_diffuse,10,10,1,3,0.05,0.95,0.8610197948352795,9,4.0,1,4.0,1,4.0,1
231,min_diffuse,10,10,1,3,0.05,0.95,0.9055312103376576,31,6.0,0,5.0,1,5.0,1
232,min_diffuse,10,10,1,3,0.05,0.95,0.9269047657949588,19,5.0,0,5.0,0,4.0,1
233,min_diffuse,10,10,1,3,0.05,0.95,0.8770263883972756,18,6.0,1,6.0,1,7.0,0
234,min_diffuse,10,10,1,3,0.05,0.95,0.9397069460414894,9,4.0,0,3.0,1,4.0,0
235,min_diffuse,10,10,1,3,0.05,0.95,0.8793032474585505,10,4.0,1,4.0,1,4.0,1
236,min_diffuse,10,10,1,3,0.05,0.95,0.7719055343746604,3,2.0,1,2.0,1,2.0,1
237,min_diffuse,10,10,1,3,0.05,0.95,0.9052928411596036,13,5.0,0,5.0,0,4.0,1
238,min_diffuse,10,10,1,3,0.05,0.95,0.821884520285125,8,4.0,1,4.0,1,4.0,1
239,min_diffuse,10,10,1,3,0.05,0.95,0.9342156237827802,13,4.0,1,4.0,1,4.0,1
240,min_diffuse,10,10,1,3,0.05,0.95,0.8539688912134554,9,4.0,1,4.0,1,4.0,1
241,min_diffuse,10,10,1,3,0.05,0.95,0.9309282887540538,22,5.0,1,5.0,1,5.0,1
242,min_diffuse,10,10,1,3,0.05,0.95,0.8722503995677774,20,5.0,0,5.0,0,4.0,1
243,min_diffuse,10,10,1,3,0.05,0.95,0.7284829532339269,8,3.0,1,3.0,1,3.0,1
244,min_diffuse,10,10,1,3,0.05,0.95,0.9348460409718262,38,7.0,1,7.0,1,7.0,1
245,min_diffuse,10,10,1,3,0.05,0.95,0.8416256150639555,5,3.0,1,3.0,1,3.0,1
246,min_diffuse,10,10,1,3,0.05,0.95,0.7440517855489084,13,4.0,1,4.0,1,4.0,1
247,min_diffuse,10,10,1,3,0.05,0.95,0.9177169003593602,8,4.0,1,4.0,1,4.0,1
248,min_diffuse,10,10,1,3,0.05,0.95,0.9140806261719469,19,5.0,1,5.0,1,5.0,1
249,min_diffuse,10,10,1,3,0.05,0.95,0.8418987289757472,10,4.0,1,4.0,1,4.0,1
250,min_diffuse,10,10,1,3,0.05,0.95,0.9036836618339438,6,3.0,1,3.0,1,3.0,1
251,min_diffuse,10,10,1,3,0.05,0.95,0.9134153886839524,27,6.0,0,6.0,0,5.0,1
252,min_diffuse,10,10,1,3,0.05,0.95,0.6580906422124081,6,3.0,1,3.0,1,3.0,1
253,min_diffuse,10,10,1,3,0.05,0.95,0.8433960134289512,5,3.0,1,3.0,1,3.0,1
254,min_diffuse,10,10,1,3,0.05,0.95,0.906129049813334,23,5.0,1,5.0,1,5.0,1
255,min_diffuse,10,10,1,3,0.05,0.95,0.7741441597935887,8,3.0,1,3.0,1,3.0,1
256,min_diffuse,10,10,1,3,0.05,0.95,0.8912353555704582,6,3.0,0,2.0,1,2.0,1
257,min_diffuse,10,10,1,3,0.05,0.95,0.9386105348076688,19,5.0,1,5.0,1,5.0,1
258,min_diffuse,10,10,1,3,0.05,0.95,0.8162968817569682,5,3.0,1,3.0,1,3.0,1
259,min_diffuse,10,10,1,3,0.05,0.95,0.8382315050096714,9,3.0,1,3.0,1,3.0,1
260,min_diffuse,10,10,1,3,0.05,0.95,0.6961128569815468,3,2.0,1,2.0,1,2.0,1
261,min_diffuse,10,10,1,3,0.05,0.95,0.7480698903343096,5,3.0,1,3.0,1,3.0,1
262,min_diffuse,10,10,1,3,0.05,0.95,0.8392385590054945,5,3.0,1,3.0,1,3.0,1
263,min_diffuse,10,10,1,3,0.05,0.95,0.8851262161972101,22,8.0,1,8.0,1,8.0,1
264,min_diffuse,10,10,1,3,0.05,0.95,0.8698988910213374,14,5.0,1,5.0,1,5.0,1
265,min_diffuse,10,10,1,3,0.05,0.95,0.7988904084157098,9,4.0,1,4.0,1,4.0,1
266,min_diffuse,10,10,1,3,0.05,0.95,0.948172509558312,46,11.0,1,11.0,1,11.0,1
267,min_diffuse,10,10,1,3,0.05,0.95,0.8783535989930061,17,4.0,1,4.0,1,4.0,1
268,min_diffuse,10,10,1,3,0.05,0.95,0.9346533842563464,45,7.0,0,6.0,1,6.0,1
269,min_diffuse,10,10,1,3,0.05,0.95,0.8277341089440283,12,4.0,1,4.0,1,4.0,1
270,min_diffuse,10,10,1,3,0.05,0.95,0.8981854283032369,10,4.0,0,4.0,0,3.0,1
271,min_diffuse,10,10,1,3,0.05,0.95,0.9441787308383264,40,11.0,1,11.0,1,11.0,1
272,min_diffuse,10,10,1,3,0.05,0.95,0.7748402640868842,11,3.0,1,3.0,1,3.0,1
273,min_diffuse,10,10,1,3,0.05,0.95,0.9215440796376227,29,6.0,1,6.0,1,6.0,1
274,min_diffuse,10,10,1,3,0.05,0.95,0.944277601505951,13,7.0,1,7.0,1,7.0,1
275,min_diffuse,10,10,1,3,0.05,0.95,0.7878394520760301,4,2.0,1,2.0,1,2.0,1
276,min_diffuse,10,10,1,3,0.05,0.95,0.842150128396355,4,2.0,1,2.0,1,2.0,1
277,min_diffuse,10,10,1,3,0.05,0.95,0.8184432211310966,14,4.0,1,4.0,1,4.0,1
278,min_diffuse,10,10,1,3,0.05,0.95,0.9268889602352326,6,4.0,1,4.0,1,4.0,1
279,min_diffuse,10,10,1,3,0.05,0.95,0.8778488632722093,4,2.0,1,2.0,1,2.0,1
280,min_diffuse,10,10,1,3,0.05,0.95,0.8553186363550908,8,4.0,1,4.0,1,4.0,1
281,min_diffuse,10,10,1,3,0.05,0.95,0.9423924333993128,19,6.0,1,6.0,1,6.0,1
282,min_diffuse,10,10,1,3,0.05,0.95,0.8609767882210877,5,3.0,1,3.0,1,3.0,1
283,min_diffuse,10,10,1,3,0.05,0.95,0.9273546907558864,6,3.0,1,3.0,1,4.0,0
284,min_diffuse,10,10,1,3,0.05,0.95,0.9434458167405004,11,3.0,1,3.0,1,3.0,1
285,min_diffuse,10,10,1,3,0.05,0.95,0.9268345185835232,17,5.0,1,5.0,1,5.0,1
286,min_diffuse,10,10,1,3,0.05,0.95,0.7896985108794948,13,4.0,1,4.0,1,4.0,1
287,min_diffuse,10,10,1,3,0.05,0.95,0.9471939052826523,9,4.0,0,3.0,1,4.0,0
288,min_diffuse,10,10,1,3,0.05,0.95,0.8803627269024561,19,6.0,1,6.0,1,6.0,1
289,min_diffuse,10,10,1,3,0.05,0.95,0.8799086758974045,9,3.0,1,3.0,1,3.0,1
290,min_diffuse,10,10,1,3,0.05,0.95,0.6145348707795435,4,3.0,1,3.0,1,3.0,1
291,min_diffuse,10,10,1,3,0.05,0.95,0.8065026197334645,7,3.0,1,3.0,1,3.0,1
292,min_diffuse,10,10,1,3,0.05,0.95,0.9196810762020556,7,3.0,1,3.0,1,3.0,1
293,min_diffuse,10,10,1,3,0.05,0.95,0.8880076977247015,12,4.0,1,4.0,1,5.0,0
294,min_diffuse,10,10,1,3,0.05,0.95,0.8929827682112705,3,2.0,1,2.0,1,2.0,1
295,min_diffuse,10,10,1,3,0.05,0.95,0.8898345318841923,50,7.0,1,7.0,1,7.0,1
296,min_diffuse,10,10,1,3,0.05,0.95,0.8639576006997635,10,4.0,0,4.0,0,3.0,1
297,min_diffuse,10,10,1,3,0.05,0.95,0.9307585410943638,24,5.0,1,5.0,1,5.0,1
298,min_diffuse,10,10,1,3,0.05,0.95,0.8879195744991598,8,4.0,1,4.0,1,4.0,1
299,min_diffuse,10,10,1,3,0.05,0.95,0.8886223270406245,7,3.0,1,3.0,1,3.0,1
300,min_diffuse,10,10,1,3,0.05,0.95,0.863908553755357,17,6.0,1,6.0,1,6.0,1
301,min_diffuse,10,10,1,3,0.05,0.95,0.9346301186781292,3,2.0,1,3.0,0,3.0,0
302,min_diffuse,10,10,1,3,0.05,0.95,0.8260289549115547,7,4.0,1,4.0,1,4.0,1
303,min_diffuse,10,10,1,3,0.05,0.95,0.925349635304173,27,7.0,1,7.0,1,7.0,1
304,min_diffuse,10,10,1,3,0.05,0.95,0.7142085665414666,5,2.0,1,2.0,1,2.0,1
305,min_diffuse,10,10,1,3,0.05,0.95,0.9425667341894464,19,6.0,1,6.0,1,6.0,1
306,min_diffuse,10,10,1,3,0.05,0.95,0.908321537615838,11,3.0,1,3.0,1,3.0,1
307,min_diffuse,10,10,1,3,0.05,0.95,0.8812493039935513,13,5.0,0,5.0,0,4.0,1
308,min_diffuse,10,10,1,3,0.05,0.95,0.7419399434765861,5,3.0,1,3.0,1,3.0,1
309,min_diffuse,10,10,1,3,0.05,0.95,0.8761086856938024,15,5.0,1,6.0,0,6.0,0
310,min_diffuse,10,10,1,3,0.05,0.95,0.8781080260271497,24,6.0,0,6.0,0,5.0,1
311,min_diffuse,10,10,1,3,0.05,0.95,0.8245537850903459,6,3.0,1,3.0,1,3.0,1
312,min_diffuse,10,10,1,3,0.05,0.95,0.8966610973065382,5,3.0,1,3.0,1,3.0,1
313,min_diffuse,10,10,1,3,0.05,0.95,0.9391488747444252,21,5.0,0,4.0,1,4.0,1
314,min_diffuse,10,10,1,3,0.05,0.95,0.8584409890744175,7,3.0,1,3.0,1,3.0,1
315,min_diffuse,10,10,1,3,0.05,0.95,0.9130619506047272,4,2.0,1,2.0,1,3.0,0
316,min_diffuse,10,10,1,3,0.05,0.95,0.8255004921902214,3,2.0,1,2.0,1,2.0,1
317,min_diffuse,10,10,1,3,0.05,0.95,0.9120115649867944,9,4.0,1,4.0,1,4.0,1
318,min_diffuse,10,10,1,3,0.05,0.95,0.8232558506004531,9,3.0,1,3.0,1,3.0,1
319,min_diffuse,10,10,1,3,0.05,0.95,0.8989974464338952,26,4.0,1,4.0,1,4.0,1
320,min_diffuse,10,10,1,3,0.05,0.95,0.8823136233842226,5,3.0,1,3.0,1,3.0,1
321,min_diffuse,10,10,1,3,0.05,0.95,0.8495509544186998,9,4.0,1,4.0,1,4.0,1
322,min_diffuse,10,10,1,3,0.05,0.95,0.8811234180728594,5,3.0,1,3.0,1,3.0,1
323,min_diffuse,10,10,1,3,0.05,0.95,0.946922140948195,13,4.0,1,4.0,1,4.0,1
324,min_diffuse,10,10,1,3,0.05,0.95,0.9346233181825396,6,3.0,1,3.0,1,3.0,1
325,min_diffuse,10,10,1,3,0.05,0.95,0.9192034942796424,34,5.0,1,5.0,1,5.0,1
326,min_diffuse,10,10,1,3,0.05,0.95,0.8265166592745972,38,6.0,1,6.0,1,6.0,1
327,min_diffuse,10,10,1,3,0.05,0.95,0.8627021317963197,25,6.0,1,6.0,1,6.0,1
328,min_diffuse,10,10,1,3,0.05,0.95,0.6480917055328512,3,3.0,1,3.0,1,3.0,1
329,min_diffuse,10,10,1,3,0.05,0.95,0.8689490155757964,12,4.0,1,4.0,1,4.0,1
330,min_diffuse,10,10,1,3,0.05,0.95,0.6908469668998645,7,3.0,1,3.0,1,3.0,1
331,min_diffuse,10,10,1,3,0.05,0.95,0.9046896822334848,30,6.0,0,6.0,0,5.0,1
332,min_diffuse,10,10,1,3,0.05,0.95,0.9473155917013224,61,12.0,1,12.0,1,12.0,1
333,min_diffuse,10,10,1,3,0.05,0.95,0.9395657398751924,42,9.0,0,9.0,0,8.0,1
334,min_diffuse,10,10,1,3,0.05,0.95,0.8912301712777336,13,3.0,1,3.0,1,3.0,1
335,min_diffuse,10,10,1,3,0.05,0.95,0.8564385848553029,14,4.0,1,4.0,1,4.0,1
336,min_diffuse,10,10,1,3,0.05,0.95,0.8823177075495673,7,4.0,1,4.0,1,4.0,1
337,min_diffuse,10,10,1,3,0.05,0.95,0.8937613534476199,17,6.0,1,6.0,1,7.0,0
338,min_diffuse,10,10,1,3,0.05,0.95,0.9088174890824496,35,7.0,1,7.0,1,7.0,1
339,min_diffuse,10,10,1,3,0.05,0.95,0.948454101824265,16,5.0,1,5.0,1,6.0,0
340,min_diffuse,10,10,1,3,0.05,0.95,0.8529688127020983,3,2.0,1,2.0,1,2.0,1
341,min_diffuse,10,10,1,3,0.05,0.95,0.8637564190805659,8,3.0,1,3.0,1,3.0,1
342,min_diffuse,10,10,1,3,0.05,0.95,0.8957242241673186,15,3.0,1,3.0,1,3.0,1
343,min_diffuse,10,10,1,3,0.05,0.95,0.9322085880396136,17,5.0,0,4.0,1,4.0,1
344,min_diffuse,10,10,1,3,0.05,0.95,0.8269225683728445,7,3.0,0,2.0,1,2.0,1
345,min_diffuse,10,10,1,3,0.05,0.95,0.8746695839689855,17,6.0,1,6.0,1,6.0,1
346,min_diffuse,10,10,1,3,0.05,0.95,0.8976076321723689,3,2.0,1,2.0,1,3.0,0
347,min_diffuse,10,10,1,3,0.05,0.95,0.8843409184530199,12,3.0,1,3.0,1,3.0,1
348,min_diffuse,10,10,1,3,0.05,0.95,0.9124430438440044,12,3.0,1,3.0,1,4.0,0
349,min_diffuse,10,10,1,3,0.05,0.95,0.8001777032607641,12,3.0,1,3.0,1,3.0,1
350,min_diffuse,10,10,1,3,0.05,0.95,0.9440311437351564,55,8.0,1,8.0,1,8.0,1
351,min_diffuse,10,10,1,3,0.05,0.95,0.815063141321342,6,3.0,0,3.0,0,2.0,1
352,min_diffuse,10,10,1,3,0.05,0.95,0.9223477404169302,17,5.0,1,5.0,1,5.0,1
353,min_diffuse,10,10,1,3,0.05,0.95,0.9020386634012733,14,4.0,0,4.0,0,3.0,1
354,min_diffuse,10,10,1,3,0.05,0.95,0.9085516904301956,6,3.0,1,3.0,1,3.0,1
355,min_diffuse,10,10,1,3,0.05,0.95,0.9229874169455208,7,3.0,1,3.0,1,3.0,1
356,min_diffuse,10,10,1,3,0.05,0.95,0.9023680127366718,42,8.0,1,8.0,1,8.0,1
357,min_diffuse,10,10,1,3,0.05,0.95,0.9090477733661768,13,4.0,1,4.0,1,4.0,1
358,min_diffuse,10,10,1,3,0.05,0.95,0.7162776467623778,4,3.0,1,3.0,1,3.0,1
359,min_diffuse,10,10,1,3,0.05,0.95,0.8877419740213347,5,3.0,1,3.0,1,3.0,1
360,min_diffuse,10,10,1,3,0.05,0.95,0.9211773926471092,9,5.0,1,5.0,1,5.0,1
361,min_diffuse,10,10,1,3,0.05,0.95,0.9438347422639146,11,5.0,1,5.0,1,5.0,1
362,min_diffuse,10,10,1,3,0.05,0.95,0.9092945390387298,5,3.0,1,3.0,1,3.0,1
363,min_diffuse,10,10,1,3,0.05,0.95,0.7565913581230314,8,3.0,1,3.0,1,3.0,1
364,min_diffuse,10,10,1,3,0.05,0.95,0.7369343376149671,5,3.0,1,3.0,1,3.0,1
365,min_diffuse,10,10,1,3,0.05,0.95,0.8028375114896603,4,2.0,1,2.0,1,2.0,1
366,min_diffuse,10,10,1,3,0.05,0.95,0.8096248019602965,3,2.0,1,2.0,1,2.0,1
367,min_diffuse,10,10,1,3,0.05,0.95,0.8197325082137823,7,3.0,1,3.0,1,3.0,1
368,min_diffuse,10,10,1,3,0.05,0.95,0.8016606576119757,16,5.0,1,5.0,1,5.0,1
369,min_diffuse,10,10,1,3,0.05,0.95,0.9459594405929728,39,7.0,1,7.0,1,7.0,1
370,min_diffuse,10,10,1,3,0.05,0.95,0.8553776860244497,11,4.0,0,3.0,1,3.0,1
371,min_diffuse,10,10,1,3,0.05,0.95,0.830058642136952,12,4.0,0,4.0,0,3.0,1
372,min_diffuse,10,10,1,3,0.05,0.95,0.9258854280305504,17,6.0,1,6.0,1,7.0,0
373,min_diffuse,10,10,1,3,0.05,0.95,0.8375152473209062,5,3.0,1,3.0,1,3.0,1
374,min_diffuse,10,10,1,3,0.05,0.95,0.8196778445067713,6,3.0,1,3.0,1,3.0,1
375,min_diffuse,10,10,1,3,0.05,0.95,0.8853822664180117,9,4.0,1,4.0,1,4.0,1
376,min_diffuse,10,10,1,3,0.05,0.95,0.8539947459084032,21,5.0,1,5.0,1,5.0,1
377,min_diffuse,10,10,1,3,0.05,0.95,0.9467426624926296,33,10.0,0,10.0,0,9.0,1
378,min_diffuse,10,10,1,3,0.05,0.95,0.9217220457918788,11,3.0,1,3.0,1,3.0,1
379,min_diffuse,10,10,1,3,0.05,0.95,0.9430765110962124,13,6.0,1,6.0,1,6.0,1
380,min_diffuse,10,10,1,3,0.05,0.95,0.9066403505456632,13,4.0,1,4.0,1,4.0,1
381,min_diffuse,10,10,1,3,0.05,0.95,0.7329574512918996,19,5.0,0,5.0,0,4.0,1
382,min_diffuse,10,10,1,3,0.05,0.95,0.8708913245862072,16,4.0,1,4.0,1,4.0,1
383,min_diffuse,10,10,1,3,0.05,0.95,0.938156747377396,30,7.0,1,7.0,1,7.0,1
384,min_diffuse,10,10,1,3,0.05,0.95,0.7980426374995906,19,4.0,1,4.0,1,4.0,1
385,min_diffuse,10,10,1,3,0.05,0.95,0.888029236984054,7,3.0,1,3.0,1,3.0,1
386,min_diffuse,10,10,1,3,0.05,0.95,0.5067280162051931,3,2.0,1,2.0,1,2.0,1
387,min_diffuse,10,10,1,3,0.05,0.95,0.6722974711557814,6,2.0,1,2.0,1,2.0,1
388,min_diffuse,10,10,1,3,0.05,0.95,0.8274552363644536,11,4.0,1,4.0,1,4.0,1
389,min_diffuse,10,10,1,3,0.05,0.95,0.7058657395625086,8,3.0,1,3.0,1,3.0,1
390,min_diffuse,10,10,1,3,0.05,0.95,0.9065041429815204,11,4.0,1,4.0,1,5.0,0
391,min_diffuse,10,10,1,3,0.05,0.95,0.930530192092638,28,5.0,1,5.0,1,5.0,1
392,min_diffuse,10,10,1,3,0.05,0.95,0.9455029763446736,27,5.0,1,5.0,1,5.0,1
393,min_diffuse,10,10,1,3,0.05,0.95,0.7761173075931421,5,3.0,1,3.0,1,3.0,1
394,min_diffuse,10,10,1,3,0.05,0.95,0.9473490043702943,23,7.0,1,7.0,1,7.0,1
395,min_diffuse,10,10,1,3,0.05,0.95,0.8374940738094415,3,2.0,1,3.0,0,3.0,0
396,min_diffuse,10,10,1,3,0.05,0.95,0.8023519296496056,5,3.0,1,3.0,1,3.0,1
397,min_diffuse,10,10,1,3,0.05,0.95,0.8984358101253831,10,4.0,1,5.0,0,5.0,0
398,min_diffuse,10,10,1,3,0.05,0.95,0.92896417574353,16,5.0,1,5.0,1,5.0,1
399,min_diffuse,10,10,1,3,0.05,0.95,0.8944199327600327,5,3.0,1,3.0,1,3.0,1
400,min_diffuse,10,10,1,3,0.05,0.95,0.840825954420596,4,3.0,1,3.0,1,3.0,1
401,min_diffuse,10,10,1,3,0.05,0.95,0.9124057825810576,3,2.0,1,2.0,1,2.0,1
402,min_diffuse,10,10,1,3,0.05,0.95,0.8456297784016296,7,3.0,1,3.0,1,3.0,1
403,min_diffuse,10,10,1,3,0.05,0.95,0.9283150311437982,3,2.0,1,2.0,1,3.0,0
404,min_diffuse,10,10,1,3,0.05,0.95,0.8236935924076167,15,5.0,0,5.0,0,4.0,1
405,min_diffuse,10,10,1,3,0.05,0.95,0.9026019959545636,19,5.0,1,5.0,1,5.0,1
406,min_diffuse,10,10,1,3,0.05,0.95,0.9159423248723514,15,4.0,1,4.0,1,5.0,0
407,min_diffuse,10,10,1,3,0.05,0.95,0.8663207607221096,3,2.0,1,2.0,1,2.0,1
408,min_diffuse,10,10,1,3,0.05,0.95,0.927037775833542,8,4.0,1,4.0,1,4.0,1
409,min_diffuse,10,10,1,3,0.05,0.95,0.8166006344490812,4,3.0,0,3.0,0,2.0,1
410,min_diffuse,10,10,1,3,0.05,0.95,0.9464767881973696,21,7.0,1,7.0,1,7.0,1
411,min_diffuse,10,10,1,3,0.05,0.95,0.9364508384327992,14,5.0,1,5.0,1,5.0,1
412,min_diffuse,10,10,1,3,0.05,0.95,0.8996952459308686,15,6.0,0,6.0,0,5.0,1
413,min_diffuse,10,10,1,3,0.05,0.95,0.8968512363745028,5,2.0,1,2.0,1,2.0,1
414,min_diffuse,10,10,1,3,0.05,0.95,0.863354603789531,4,3.0,1,3.0,1,3.0,1
415,min_diffuse,10,10,1,3,0.05,0.95,0.8477273248620399,9,4.0,0,3.0,1,3.0,1
416,min_diffuse,10,10,1,3,0.05,0.95,0.8808117760193765,17,6.0,1,6.0,1,6.0,1
417,min_diffuse,10,10,1,3,0.05,0.95,0.7936319567244159,9,4.0,1,4.0,1,4.0,1
418,min_diffuse,10,10,1,3,0.05,0.95,0.9450547663153608,74,12.0,0,12.0,0,11.0,1
419,min_diffuse,10,10,1,3,0.05,0.95,0.91406987556761,4,3.0,0,2.0,1,2.0,1
420,min_diffuse,10,10,1,3,0.05,0.95,0.9376715993218182,26,6.0,1,6.0,1,6.0,1
421,min_diffuse,10,10,1,3,0.05,0.95,0.8554227726358987,17,4.0,1,4.0,1,4.0,1
422,min_diffuse,10,10,1,3,0.05,0.95,0.9174585998904112,15,6.0,1,6.0,1,6.0,1
423,min_diffuse,10,10,1,3,0.05,0.95,0.8937934464181362,32,7.0,1,7.0,1,7.0,1
424,min_diffuse,10,10,1,3,0.05,0.95,0.9479837708014331,61,10.0,1,10.0,1,10.0,1
425,min_diffuse,10,10,1,3,0.05,0.95,0.9228321737900536,27,5.0,1,5.0,1,5.0,1
426,min_diffuse,10,10,1,3,0.05,0.95,0.9244058744897672,43,7.0,1,7.0,1,7.0,1
427,min_diffuse,10,10,1,3,0.05,0.95,0.9295756478942891,21,4.0,1,4.0,1,4.0,1
428,min_diffuse,10,10,1,3,0.05,0.95,0.7176536669880514,3,3.0,1,3.0,1,3.0,1
429,min_diffuse,10,10,1,3,0.05,0.95,0.7225654615078333,7,4.0,0,3.0,1,3.0,1
430,min_diffuse,10,10,1,3,0.05,0.95,0.949620054599762,25,9.0,1,10.0,0,10.0,0
431,min_diffuse,10,10,1,3,0.05,0.95,0.9463468693668372,12,5.0,1,5.0,1,5.0,1
432,min_diffuse,10,10,1,3,0.05,0.95,0.9435340764640354,4,3.0,1,3.0,1,3.0,1
433,min_diffuse,10,10,1,3,0.05,0.95,0.9478712060449144,9,3.0,1,3.0,1,4.0,0
434,min_diffuse,10,10,1,3,0.05,0.95,0.8919486972854419,3,2.0,1,2.0,1,2.0,1
435,min_diffuse,10,10,1,3,0.05,0.95,0.8997597979560717,4,3.0,1,3.0,1,4.0,0
436,min_diffuse,10,10,1,3,0.05,0.95,0.8877566151160935,5,3.0,0,2.0,1,2.0,1
437,min_diffuse,10,10,1,3,0.05,0.95,0.8522808150762186,5,3.0,1,3.0,1,3.0,1
438,min_diffuse,10,10,1,3,0.05,0.95,0.8829510679184779,11,4.0,1,4.0,1,4.0,1
439,min_diffuse,10,10,1,3,0.05,0.95,0.9000953531606689,21,5.0,0,5.0,0,4.0,1
440,min_diffuse,10,10,1,3,0.05,0.95,0.8821249084694617,3,2.0,1,2.0,1,3.0,0
441,min_diffuse,10,10,1,3,0.05,0.95,0.7882155101536803,8,3.0,1,3.0,1,3.0,1
442,min_diffuse,10,10,1,3,0.05,0.95,0.9214694999270048,17,5.0,1,5.0,1,5.0,1
443,min_diffuse,10,10,1,3,0.05,0.95,0.7430753637551397,5,3.0,1,3.0,1,3.0,1
444,min_diffuse,10,10,1,3,0.05,0.95,0.9464742109160192,22,5.0,1,5.0,1,5.0,1
445,min_diffuse,10,10,1,3,0.05,0.95,0.9076036686315392,9,3.0,1,3.0,1,3.0,1
446,min_diffuse,10,10,1,3,0.05,0.95,0.9372488325131874,6,3.0,1,3.0,1,3.0,1
447,min_diffuse,10,10,1,3,0.05,0.95,0.8342671617251255,6,3.0,1,3.0,1,3.0,1
448,min_diffuse,10,10,1,3,0.05,0.95,0.9246016599294734,16,5.0,1,5.0,1,5.0,1
449,min_diffuse,10,10,1,3,0.05,0.95,0.7812535792287337,17,4.0,1,4.0,1,4.0,1
450,min_diffuse,10,10,1,3,0.05,0.95,0.8872574643729428,11,4.0,0,4.0,0,3.0,1
451,min_diffuse,10,10,1,3,0.05,0.95,0.8227903538937252,13,4.0,1,4.0,1,4.0,1
452,min_diffuse,10,10,1,3,0.05,0.95,0.8645980207557321,11,4.0,1,4.0,1,4.0,1
453,min_diffuse,10,10,1,3,0.05,0.95,0.8207794834436304,6,4.0,1,4.0,1,4.0,1
454,min_diffuse,10,10,1,3,0.05,0.95,0.912896542188548,17,4.0,1,4.0,1,4.0,1
455,min_diffuse,10,10,1,3,0.05,0.95,0.752838238126138,6,3.0,1,3.0,1,3.0,1
456,min_diffuse,10,10,1,3,0.05,0.95,0.8972623889680483,4,3.0,0,2.0,1,2.0,1
457,min_diffuse,10,10,1,3,0.05,0.95,0.8592921399574294,8,5.0,1,5.0,1,5.0,1
458,min_diffuse,10,10,1,3,0.05,0.95,0.7847065563686323,5,3.0,0,3.0,0,2.0,1
459,min_diffuse,10,10,1,3,0.05,0.95,0.922474739646706,9,6.0,1,6.0,1,6.0,1
460,min_diffuse,10,10,1,3,0.05,0.95,0.9067260417350128,12,5.0,1,5.0,1,5.0,1
461,min_diffuse,10,10,1,3,0.05,0.95,0.8528923930189588,8,3.0,1,3.0,1,3.0,1
462,min_diffuse,10,10,1,3,0.05,0.95,0.7931562102124179,7,3.0,1,3.0,1,3.0,1
463,min_diffuse,10,10,1,3,0.05,0.95,0.9416605706570774,34,5.0,1,5.0,1,5.0,1
464,min_diffuse,10,10,1,3,0.05,0.95,0.923651174278158,7,3.0,1,3.0,1,3.0,1
465,min_diffuse,10,10,1,3,0.05,0.95,0.8645800101894868,17,4.0,1,4.0,1,4.0,1
466,min_diffuse,10,10,1,3,0.05,0.95,0.9161682418941078,10,4.0,1,4.0,1,4.0,1
467,min_diffuse,10,10,1,3,0.05,0.95,0.7240300742908389,3,2.0,1,2.0,1,2.0,1
468,min_diffuse,10,10,1,3,0.05,0.95,0.9202065098194367,6,3.0,1,3.0,1,3.0,1
469,min_diffuse,10,10,1,3,0.05,0.95,0.8793417017814088,5,2.0,1,2.0,1,2.0,1
470,min_diffuse,10,10,1,3,0.05,0.95,0.931943103857352,5,3.0,1,3.0,1,3.0,1
471,min_diffuse,10,10,1,3,0.05,0.95,0.911358540911351,3,2.0,1,2.0,1,2.0,1
472,min_diffuse,10,10,1,3,0.05,0.95,0.8980020652665376,17,5.0,1,5.0,1,5.0,1
473,min_diffuse,10,10,1,3,0.05,0.95,0.915948072247578,12,4.0,1,4.0,1,4.0,1
474,min_diffuse,10,10,1,3,0.05,0.95,0.8762964664706222,8,4.0,1,4.0,1,4.0,1
475,min_diffuse,10,10,1,3,0.05,0.95,0.887839809150693,5,3.0,1,3.0,1,3.0,1
476,min_diffuse,10,10,1,3,0.05,0.95,0.939349922540782,15,5.0,1,5.0,1,5.0,1
477,min_diffuse,10,10,1,3,0.05,0.95,0.8952490050468365,4,3.0,1,3.0,1,3.0,1
478,min_diffuse,10,10,1,3,0.05,0.95,0.9277913479107884,13,5.0,1,5.0,1,5.0,1
479,min_diffuse,10,10,1,3,0.05,0.95,0.8673632447378952,7,2.0,1,2.0,1,2.0,1
480,min_diffuse,10,10,1,3,0.05,0.95,0.9298442888177284,5,3.0,1,3.0,1,3.0,1
481,min_diffuse,10,10,1,3,0.05,0.95,0.9493038825703448,12,4.0,1,4.0,1,4.0,1
482,min_diffuse,10,10,1,3,0.05,0.95,0.9440937116663548,37,6.0,1,6.0,1,7.0,0
483,min_diffuse,10,10,1,3,0.05,0.95,0.9280730822261722,3,2.0,1,2.0,1,2.0,1
484,min_diffuse,10,10,1,3,0.05,0.95,0.9397489335441525,10,4.0,1,4.0,1,4.0,1
485,min_diffuse,10,10,1,3,0.05,0.95,0.8827172149976772,27,5.0,1,5.0,1,5.0,1
486,min_diffuse,10,10,1,3,0.05,0.95,0.8493127883168645,8,3.0,1,3.0,1,3.0,1
487,min_diffuse,10,10,1,3,0.05,0.95,0.8031887270750105,12,5.0,1,5.0,1,5.0,1
488,min_diffuse,10,10,1,3,0.05,0.95,0.8888194895413125,9,4.0,1,4.0,1,4.0,1
489,min_diffuse,10,10,1,3,0.05,0.95,0.9207321468559246,54,8.0,1,8.0,1,8.0,1
490,min_diffuse,10,10,1,3,0.05,0.95,0.871579237454688,4,3.0,0,2.0,1,3.0,0
491,min_diffuse,10,10,1,3,0.05,0.95,0.9039752861387308,22,4.0,1,4.0,1,5.0,0
492,min_diffuse,10,10,1,3,0.05,0.95,0.9454039389271808,15,6.0,1,6.0,1,6.0,1
493,min_diffuse,10,10,1,3,0.05,0.95,0.9441293852243388,49,14.0,0,14.0,0,13.0,1
494,min_diffuse,10,10,1,3,0.05,0.95,0.9367697124928576,18,4.0,1,4.0,1,4.0,1
495,min_diffuse,10,10,1,3,0.05,0.95,0.9247661662015187,25,7.0,1,7.0,1,8.0,0
496,min_diffuse,10,10,1,3,0.05,0.95,0.8969006959938497,12,4.0,1,4.0,1,4.0,1
497,min_diffuse,10,10,1,3,0.05,0.95,0.9460689763478708,4,2.0,1,2.0,1,3.0,0
498,min_diffuse,10,10,1,3,0.05,0.95,0.8297237892171397,4,3.0,1,3.0,1,3.0,1
499,min_diffuse,10,10,1,3,0.05,0.95,0.8589031544858663,19,5.0,1,5.0,1,5.0,1
500,min_diffuse,10,10,1,3,0.05,0.95,0.9424983167744336,35,6.0,0,6.0,0,5.0,1
501,min_diffuse,10,10,1,3,0.05,0.95,0.7943117993524969,6,3.0,1,3.0,1,3.0,1
502,min_diffuse,10,10,1,3,0.05,0.95,0.915965384225592,8,4.0,1,4.0,1,5.0,0
503,min_diffuse,10,10,1,3,0.05,0.95,0.8904305061622413,22,6.0,1,6.0,1,6.0,1
504,min_diffuse,10,10,1,3,0.05,0.95,0.924244068722544,10,4.0,0,3.0,1,3.0,1
505,min_diffuse,10,10,1,3,0.05,0.95,0.9324007607145748,14,4.0,1,4.0,1,5.0,0
506,min_diffuse,10,10,1,3,0.05,0.95,0.9222575871096944,15,5.0,1,5.0,1,5.0,1
507,min_diffuse,10,10,1,3,0.05,0.95,0.8980001959937769,38,8.0,1,8.0,1,8.0,1
508,min_diffuse,10,10,1,3,0.05,0.95,0.9477058011526798,29,6.0,0,5.0,1,5.0,1
509,min_diffuse,10,10,1,3,0.05,0.95,0.8846246985418651,4,3.0,1,3.0,1,3.0,1
510,min_diffuse,10,10,1,3,0.05,0.95,0.750676586005105,3,2.0,1,2.0,1,2.0,1
511,min_diffuse,10,10,1,3,0.05,0.95,0.9346223742147716,6,4.0,1,4.0,1,5.0,0
512,min_diffuse,10,10,1,3,0.05,0.95,0.866201465202497,4,3.0,1,3.0,1,3.0,1
513,min_diffuse,10,10,1,3,0.05,0.95,0.7968852331054077,5,3.0,1,3.0,1,3.0,1
514,min_diffuse,10,10,1,3,0.05,0.95,0.9193696486603964,28,7.0,1,7.0,1,7.0,1
515,min_diffuse,10,10,1,3,0.05,0.95,0.9427218783775496,23,7.0,1,7.0,1,7.0,1
516,min_diffuse,10,10,1,3,0.05,0.95,0.5738833898095587,3,2.0,1,2.0,1,2.0,1
517,min_diffuse,10,10,1,3,0.05,0.95,0.8607121570949006,10,3.0,1,3.0,1,3.0,1
518,min_diffuse,10,10,1,3,0.05,0.95,0.8913076438687206,32,7.0,1,7.0,1,7.0,1
519,min_diffuse,10,10,1,3,0.05,0.95,0.8790121058703201,10,4.0,0,3.0,1,3.0,1
520,min_diffuse,10,10,1,3,0.05,0.95,0.8720841948700426,5,3.0,1,3.0,1,3.0,1
521,min_diffuse,10,10,1,3,0.05,0.95,0.9476567408769284,26,7.0,1,7.0,1,7.0,1
522,min_diffuse,10,10,1,3,0.05,0.95,0.8891648759313012,8,3.0,1,3.0,1,3.0,1
523,min_diffuse,10,10,1,3,0.05,0.95,0.8574291923372099,6,3.0,1,3.0,1,3.0,1
524,min_diffuse,10,10,1,3,0.05,0.95,0.8767716736949764,18,4.0,1,4.0,1,4.0,1
525,min_diffuse,10,10,1,3,0.05,0.95,0.9442560498020142,26,7.0,1,7.0,1,7.0,1
526,min_diffuse,10,10,1,3,0.05,0.95,0.9248671469579416,13,4.0,1,4.0,1,4.0,1
527,min_diffuse,10,10,1,3,0.05,0.95,0.8730311829598462,4,3.0,1,3.0,1,3.0,1
528,min_diffuse,10,10,1,3,0.05,0.95,0.9339568138968865,22,6.0,1,6.0,1,6.0,1
529,min_diffuse,10,10,1,3,0.05,0.95,0.8983002197042916,5,3.0,1,3.0,1,3.0,1
530,min_diffuse,10,10,1,3,0.05,0.95,0.8923706491708913,7,3.0,1,3.0,1,4.0,0
531,min_diffuse,10,10,1,3,0.05,0.95,0.9473056488057534,11,5.0,1,5.0,1,5.0,1
532,min_diffuse,10,10,1,3,0.05,0.95,0.8694999381278321,4,3.0,1,3.0,1,3.0,1
533,min_diffuse,10,10,1,3,0.05,0.95,0.9385057111084362,12,4.0,1,5.0,0,4.0,1
534,min_diffuse,10,10,1,3,0.05,0.95,0.7780862432332436,6,3.0,1,3.0,1,3.0,1
535,min_diffuse,10,10,1,3,0.05,0.95,0.9375735095617443,28,5.0,1,5.0,1,5.0,1
536,min_diffuse,10,10,1,3,0.05,0.95,0.942071145121776,8,3.0,1,3.0,1,3.0,1
537,min_diffuse,10,10,1,3,0.05,0.95,0.751189214104326,7,3.0,1,3.0,1,3.0,1
538,min_diffuse,10,10,1,3,0.05,0.95,0.93109771597856,12,3.0,1,3.0,1,4.0,0
539,min_diffuse,10,10,1,3,0.05,0.95,0.9284079017324536,58,8.0,1,8.0,1,8.0,1
540,min_diffuse,10,10,1,3,0.05,0.95,0.8102242516004449,6,3.0,1,3.0,1,3.0,1
541,min_diffuse,10,10,1,3,0.05,0.95,0.7203329470745711,6,3.0,1,3.0,1,3.0,1
542,min_diffuse,10,10,1,3,0.05,0.95,0.8774927138433362,6,3.0,1,3.0,1,3.0,1
543,min_diffuse,10,10,1,3,0.05,0.95,0.5849142740893999,3,2.0,1,2.0,1,2.0,1
544,min_diffuse,10,10,1,3,0.05,0.95,0.8995244078139096,4,3.0,1,3.0,1,3.0,1
545,min_diffuse,10,10,1,3,0.05,0.95,0.76996325938956,5,3.0,1,3.0,1,3.0,1
546,min_diffuse,10,10,1,3,0.05,0.95,0.8118925610063058,4,3.0,0,2.0,1,2.0,1
547,min_diffuse,10,10,1,3,0.05,0.95,0.9327552445270558,37,7.0,1,7.0,1,7.0,1
548,min_diffuse,10,10,1,3,0.05,0.95,0.9314828782772088,9,4.0,1,4.0,1,4.0,1
549,min_diffuse,10,10,1,3,0.05,0.95,0.8738804742965361,8,4.0,1,4.0,1,4.0,1
550,min_diffuse,10,10,1,3,0.05,0.95,0.917602444468374,59,10.0,1,10.0,1,10.0,1
551,min_diffuse,10,10,1,3,0.05,0.95,0.8553918956444815,10,4.0,1,4.0,1,4.0,1
552,min_diffuse,10,10,1,3,0.05,0.95,0.890616155308676,4,2.0,1,2.0,1,2.0,1
553,min_diffuse,10,10,1,3,0.05,0.95,0.8819016980620764,5,3.0,1,3.0,1,3.0,1
554,min_diffuse,10,10,1,3,0.05,0.95,0.8866447092668559,12,5.0,1,5.0,1,5.0,1
555,min_diffuse,10,10,1,3,0.05,0.95,0.9321365704914828,12,4.0,1,4.0,1,4.0,1
556,min_diffuse,10,10,1,3,0.05,0.95,0.7662084960827165,11,3.0,1,3.0,1,3.0,1
557,min_diffuse,10,10,1,3,0.05,0.95,0.835059473706865,5,3.0,1,3.0,1,3.0,1
558,min_diffuse,10,10,1,3,0.05,0.95,0.8828328559316315,10,3.0,1,3.0,1,4.0,0
559,min_diffuse,10,10,1,3,0.05,0.95,0.8841184131987817,15,4.0,0,3.0,1,3.0,1
560,min_diffuse,10,10,1,3,0.05,0.95,0.9054735048811472,29,7.0,1,7.0,1,7.0,1
561,min_diffuse,10,10,1,3,0.05,0.95,0.9100114037669615,55,8.0,1,8.0,1,8.0,1
562,min_diffuse,10,10,1,3,0.05,0.95,0.9164584361822404,4,3.0,0,2.0,1,3.0,0
563,min_diffuse,10,10,1,3,0.05,0.95,0.8163132047236383,6,4.0,1,4.0,1,4.0,1
564,min_diffuse,10,10,1,3,0.05,0.95,0.8939663007186233,3,2.0,1,2.0,1,2.0,1
565,min_diffuse,10,10,1,3,0.05,0.95,0.9476264357455064,9,3.0,1,3.0,1,4.0,0
566,min_diffuse,10,10,1,3,0.05,0.95,0.9049158502408275,7,4.0,1,4.0,1,4.0,1
567,min_diffuse,10,10,1,3,0.05,0.95,0.8557011200718918,5,3.0,0,3.0,0,2.0,1
568,min_diffuse,10,10,1,3,0.05,0.95,0.9101162279100528,2,2.0,1,2.0,1,2.0,1
569,min_diffuse,10,10,1,3,0.05,0.95,0.93573784150588,20,5.0,1,5.0,1,5.0,1
570,min_diffuse,10,10,1,3,0.05,0.95,0.8734000586812436,5,3.0,1,3.0,1,3.0,1
571,min_diffuse,10,10,1,3,0.05,0.95,0.8922200022739499,14,6.0,1,6.0,1,6.0,1
572,min_diffuse,10,10,1,3,0.05,0.95,0.9392188276672514,6,4.0,1,4.0,1,4.0,1
573,min_diffuse,10,10,1,3,0.05,0.95,0.8492661194045504,12,5.0,1,5.0,1,5.0,1
574,min_diffuse,10,10,1,3,0.05,0.95,0.80231806158117,5,3.0,1,3.0,1,3.0,1
575,min_diffuse,10,10,1,3,0.05,0.95,0.8422840174767185,10,4.0,1,4.0,1,4.0,1
576,min_diffuse,10,10,1,3,0.05,0.95,0.9394666578370432,11,4.0,1,4.0,1,4.0,1
577,min_diffuse,10,10,1,3,0.05,0.95,0.9177561501655478,27,5.0,1,5.0,1,5.0,1
578,min_diffuse,10,10,1,3,0.05,0.95,0.7351746580120542,5,3.0,1,3.0,1,3.0,1
579,min_diffuse,10,10,1,3,0.05,0.95,0.923333708462148,3,2.0,1,2.0,1,2.0,1
580,min_diffuse,10,10,1,3,0.05,0.95,0.9440645841220616,14,6.0,1,6.0,1,6.0,1
581,min_diffuse,10,10,1,3,0.05,0.95,0.7906917011256208,9,4.0,0,3.0,1,4.0,0
582,min_diffuse,10,10,1,3,0.05,0.95,0.8817555756813684,7,3.0,1,3.0,1,3.0,1
583,min_diffuse,10,10,1,3,0.05,0.95,0.7555912932263179,4,3.0,1,3.0,1,3.0,1
584,min_diffuse,10,10,1,3,0.05,0.95,0.8819699138054649,4,2.0,1,2.0,1,2.0,1
585,min_diffuse,10,10,1,3,0.05,0.95,0.8894708144771254,14,6.0,0,6.0,0,5.0,1
586,min_diffuse,10,10,1,3,0.05,0.95,0.8921212820369526,18,5.0,0,5.0,0,4.0,1
587,min_diffuse,10,10,1,3,0.05,0.95,0.9053839658144132,11,3.0,1,3.0,1,3.0,1
588,min_diffuse,10,10,1,3,0.05,0.95,0.8429905403870939,25,5.0,1,5.0,1,5.0,1
589,min_diffuse,10,10,1,3,0.05,0.95,0.9274469803717722,25,7.0,1,7.0,1,7.0,1
590,min_diffuse,10,10,1,3,0.05,0.95,0.7345487333413147,4,2.0,1,2.0,1,2.0,1
591,min_diffuse,10,10,1,3,0.05,0.95,0.8869451289829151,10,4.0,1,4.0,1,4.0,1
592,min_diffuse,10,10,1,3,0.05,0.95,0.8085261568490826,7,3.0,1,3.0,1,3.0,1
593,min_diffuse,10,10,1,3,0.05,0.95,0.7849037835999695,6,3.0,1,3.0,1,3.0,1
594,min_diffuse,10,10,1,3,0.05,0.95,0.9248224088743706,18,6.0,1,6.0,1,6.0,1
595,min_diffuse,10,10,1,3,0.05,0.95,0.8953180604346305,6,3.0,1,3.0,1,3.0,1
596,min_diffuse,10,10,1,3,0.05,0.95,0.8093574086626503,5,3.0,1,3.0,1,3.0,1
597,min_diffuse,10,10,1,3,0.05,0.95,0.8963122983091835,33,7.0,1,7.0,1,7.0,1
598,min_diffuse,10,10,1,3,0.05,0.95,0.9429016094587596,31,9.0,0,9.0,0,8.0,1
599,min_diffuse,10,10,1,3,0.05,0.95,0.8554970565857472,6,3.0,1,3.0,1,4.0,0
600,min_diffuse,10,10,1,3,0.05,0.95,0.9394505992800448,34,6.0,1,6.0,1,6.0,1
601,min_diffuse,10,10,1,3,0.05,0.95,0.9315161245469756,26,5.0,1,5.0,1,5.0,1
602,min_diffuse,10,10,1,3,0.05,0.95,0.8413705901478606,2,2.0,1,2.0,1,2.0,1
603,min_diffuse,10,10,1,3,0.05,0.95,0.8946970782752214,13,4.0,1,4.0,1,4.0,1
604,min_diffuse,10,10,1,3,0.05,0.95,0.94582026799084,8,4.0,1,4.0,1,4.0,1
605,min_diffuse,10,10,1,3,0.05,0.95,0.8794248533671437,4,3.0,1,3.0,1,3.0,1
606,min_diffuse,10,10,1,3,0.05,0.95,0.8515496552031303,15,4.0,1,4.0,1,4.0,1
607,min_diffuse,10,10,1,3,0.05,0.95,0.6491498787397316,3,2.0,1,2.0,1,2.0,1
608,min_diffuse,10,10,1,3,0.05,0.95,0.8352263731429204,5,3.0,0,3.0,0,2.0,1
609,min_diffuse,10,10,1,3,0.05,0.95,0.8882533671898976,10,4.0,0,3.0,1,3.0,1
610,min_diffuse,10,10,1,3,0.05,0.95,0.8368904821402138,6,3.0,1,3.0,1,3.0,1
611,min_diffuse,10,10,1,3,0.05,0.95,0.8192624009667677,9,4.0,1,4.0,1,4.0,1
612,min_diffuse,10,10,1,3,0.05,0.95,0.8667422854246551,15,5.0,0,5.0,0,4.0,1
613,min_diffuse,10,10,1,3,0.05,0.95,0.7057405615991503,9,3.0,1,3.0,1,3.0,1
614,min_diffuse,10,10,1,3,0.05,0.95,0.8791613651299363,8,4.0,1,4.0,1,4.0,1
615,min_diffuse,10,10,1,3,0.05,0.95,0.846896876777331,5,3.0,1,3.0,1,3.0,1
616,min_diffuse,10,10,1,3,0.05,0.95,0.9422971176081876,46,9.0,1,9.0,1,9.0,1
617,min_diffuse,10,10,1,3,0.05,0.95,0.8839476444069054,19,6.0,1,6.0,1,6.0,1
618,min_diffuse,10,10,1,3,0.05,0.95,0.8723808305417599,17,4.0,1,4.0,1,4.0,1
619,min_diffuse,10,10,1,3,0.05,0.95,0.9248217413741754,17,5.0,1,6.0,0,5.0,1
620,min_diffuse,10,10,1,3,0.05,0.95,0.9373632371479068,4,2.0,1,2.0,1,3.0,0
621,min_diffuse,10,10,1,3,0.05,0.95,0.9143406814050844,23,6.0,0,6.0,0,5.0,1
622,min_diffuse,10,10,1,3,0.05,0.95,0.9373390714324844,15,4.0,1,4.0,1,5.0,0
623,min_diffuse,10,10,1,3,0.05,0.95,0.930166956271806,7,4.0,1,4.0,1,4.0,1
624,min_diffuse,10,10,1,3,0.05,0.95,0.9008507603115388,28,5.0,1,5.0,1,5.0,1
625,min_diffuse,10,10,1,3,0.05,0.95,0.904778304572124,18,7.0,1,7.0,1,7.0,1
626,min_diffuse,10,10,1,3,0.05,0.95,0.8976403454735794,21,5.0,1,5.0,1,5.0,1
627,min_diffuse,10,10,1,3,0.05,0.95,0.8829414583555781,19,5.0,1,5.0,1,5.0,1
628,min_diffuse,10,10,1,3,0.05,0.95,0.9307849267927304,24,5.0,0,5.0,0,4.0,1
629,min_diffuse,10,10,1,3,0.05,0.95,0.6848196619856567,2,2.0,1,2.0,1,2.0,1
630,min_diffuse,10,10,1,3,0.05,0.95,0.8989566667487477,11,4.0,1,4.0,1,4.0,1
631,min_diffuse,10,10,1,3,0.05,0.95,0.8566283301365331,10,4.0,1,4.0,1,4.0,1
632,min_diffuse,10,10,1,3,0.05,0.95,0.927537653748644,18,5.0,1,5.0,1,6.0,0
633,min_diffuse,10,10,1,3,0.05,0.95,0.8326154671404565,9,3.0,1,3.0,1,3.0,1
634,min_diffuse,10,10,1,3,0.05,0.95,0.9380812544976634,35,5.0,1,5.0,1,5.0,1
635,min_diffuse,10,10,1,3,0.05,0.95,0.8677168756844671,5,3.0,1,3.0,1,3.0,1
636,min_diffuse,10,10,1,3,0.05,0.95,0.6693027111321134,3,2.0,1,2.0,1,2.0,1
637,min_diffuse,10,10,1,3,0.05,0.95,0.8325985446515368,4,3.0,1,3.0,1,3.0,1
638,min_diffuse,10,10,1,3,0.05,0.95,0.9383694226575128,8,3.0,1,3.0,1,4.0,0
639,min_diffuse,10,10,1,3,0.05,0.95,0.938462610246802,11,4.0,1,4.0,1,5.0,0
640,min_diffuse,10,10,1,3,0.05,0.95,0.8804966122431988,27,6.0,0,6.0,0,5.0,1
641,min_diffuse,10,10,1,3,0.05,0.95,0.936466388807092,10,3.0,1,3.0,1,3.0,1
642,min_diffuse,10,10,1,3,0.05,0.95,0.8756214963357242,7,4.0,0,3.0,1,4.0,0
643,min_diffuse,10,10,1,3,0.05,0.95,0.94115050374179,11,4.0,1,4.0,1,4.0,1
644,min_diffuse,10,10,1,3,0.05,0.95,0.7994702232218855,8,3.0,1,3.0,1,3.0,1
645,min_diffuse,10,10,1,3,0.05,0.95,0.9305033406542896,58,8.0,1,8.0,1,8.0,1
646,min_diffuse,10,10,1,3,0.05,0.95,0.9360222222322616,9,4.0,1,4.0,1,4.0,1
647,min_diffuse,10,10,1,3,0.05,0.95,0.8607690177308882,7,3.0,1,3.0,1,3.0,1
648,min_diffuse,10,10,1,3,0.05,0.95,0.905539203271092,5,3.0,1,3.0,1,3.0,1
649,min_diffuse,10,10,1,3,0.05,0.95,0.8516563688990264,7,3.0,1,3.0,1,3.0,1
650,min_diffuse,10,10,1,3,0.05,0.95,0.9013253043291568,11,3.0,1,3.0,1,3.0,1
651,min_diffuse,10,10,1,3,0.05,0.95,0.9206038121295356,19,5.0,1,5.0,1,5.0,1
652,min_diffuse,10,10,1,3,0.05,0.95,0.874903051572292,6,4.0,0,4.0,0,3.0,1
653,min_diffuse,10,10,1,3,0.05,0.95,0.940085756572302,75,10.0,1,11.0,0,10.0,1
654,min_diffuse,10,10,1,3,0.05,0.95,0.7023966649997344,12,4.0,1,4.0,1,4.0,1
655,min_diffuse,10,10,1,3,0.05,0.95,0.809160783190139,7,3.0,1,3.0,1,3.0,1
656,min_diffuse,10,10,1,3,0.05,0.95,0.8740990423105164,14,6.0,1,6.0,1,6.0,1
657,min_diffuse,10,10,1,3,0.05,0.95,0.9248979798393115,5,2.0,1,2.0,1,2.0,1
658,min_diffuse,10,10,1,3,0.05,0.95,0.9432919756061876,5,3.0,1,3.0,1,4.0,0
659,min_diffuse,10,10,1,3,0.05,0.95,0.9068642656516231,9,4.0,1,4.0,1,4.0,1
660,min_diffuse,10,10,1,3,0.05,0.95,0.9133748051340556,7,3.0,0,3.0,0,2.0,1
661,min_diffuse,10,10,1,3,0.05,0.95,0.947759997888474,15,5.0,1,5.0,1,5.0,1
662,min_diffuse,10,10,1,3,0.05,0.95,0.8877485064632601,5,3.0,1,3.0,1,3.0,1
663,min_diffuse,10,10,1,3,0.05,0.95,0.8366646504615278,13,4.0,1,4.0,1,4.0,1
664,min_diffuse,10,10,1,3,0.05,0.95,0.9145225140660314,44,8.0,1,8.0,1,8.0,1
665,min_diffuse,10,10,1,3,0.05,0.95,0.8929355233985102,12,4.0,1,4.0,1,4.0,1
666,min_diffuse,10,10,1,3,0.05,0.95,0.7031564723385437,5,3.0,1,3.0,1,3.0,1
667,min_diffuse,10,10,1,3,0.05,0.95,0.9348652485828136,31,7.0,0,6.0,1,6.0,1
668,min_diffuse,10,10,1,3,0.05,0.95,0.9284427024242492,12,5.0,1,5.0,1,5.0,1
669,min_diffuse,10,10,1,3,0.05,0.95,0.7933035480985824,10,4.0,1,4.0,1,4.0,1
670,min_diffuse,10,10,1,3,0.05,0.95,0.9081251089373592,10,4.0,0,3.0,1,3.0,1
671,min_diffuse,10,10,1,3,0.05,0.95,0.8140091350806875,9,3.0,1,3.0,1,3.0,1
672,min_diffuse,10,10,1,3,0.05,0.95,0.9368612343415,20,6.0,1,6.0,1,6.0,1
673,min_diffuse,10,10,1,3,0.05,0.95,0.9282640600409628,30,8.0,1,8.0,1,8.0,1
674,min_diffuse,10,10,1,3,0.05,0.95,0.7871220933725072,3,2.0,1,2.0,1,2.0,1
675,min_diffuse,10,10,1,3,0.05,0.95,0.8240660188531584,15,7.0,1,7.0,1,7.0,1
676,min_diffuse,10,10,1,3,0.05,0.95,0.8951920573097892,9,4.0,1,4.0,1,5.0,0
677,min_diffuse,10,10,1,3,0.05,0.95,0.9206663946074508,14,5.0,0,5.0,0,4.0,1
678,min_diffuse,10,10,1,3,0.05,0.95,0.9187277169578422,29,6.0,1,6.0,1,6.0,1
679,min_diffuse,10,10,1,3,0.05,0.95,0.8539767529107829,4,2.0,1,2.0,1,2.0,1
680,min_diffuse,10,10,1,3,0.05,0.95,0.8069032042199069,10,5.0,1,5.0,1,5.0,1
681,min_diffuse,10,10,1,3,0.05,0.95,0.9443403237509984,23,8.0,1,8.0,1,8.0,1
682,min_diffuse,10,10,1,3,0.05,0.95,0.8677082563728583,7,3.0,0,2.0,1,2.0,1
683,min_diffuse,10,10,1,3,0.05,0.95,0.904859262761238,9,3.0,1,4.0,0,4.0,0
684,min_diffuse,10,10,1,3,0.05,0.95,0.8844404661674462,4,2.0,1,2.0,1,2.0,1
685,min_diffuse,10,10,1,3,0.05,0.95,0.9412923227832732,14,4.0,1,4.0,1,4.0,1
686,min_diffuse,10,10,1,3,0.05,0.95,0.8264449923549645,5,3.0,1,3.0,1,3.0,1
687,min_diffuse,10,10,1,3,0.05,0.95,0.9337092560655296,9,4.0,1,4.0,1,4.0,1
688,min_diffuse,10,10,1,3,0.05,0.95,0.9394593171333708,25,5.0,1,5.0,1,5.0,1
689,min_diffuse,10,10,1,3,0.05,0.95,0.8455974183994097,13,6.0,1,6.0,1,6.0,1
690,min_diffuse,10,10,1,3,0.05,0.95,0.8635068518135199,7,3.0,1,3.0,1,3.0,1
691,min_diffuse,10,10,1,3,0.05,0.95,0.7809631804465125,6,3.0,1,3.0,1,3.0,1
692,min_diffuse,10,10,1,3,0.05,0.95,0.8198370903412927,13,3.0,1,3.0,1,3.0,1
693,min_diffuse,10,10,1,3,0.05,0.95,0.8773903936583739,20,5.0,1,5.0,1,5.0,1
694,min_diffuse,10,10,1,3,0.05,0.95,0.923015505453182,5,3.0,0,2.0,1,3.0,0
695,min_diffuse,10,10,1,3,0.05,0.95,0.7513031076700987,6,3.0,1,3.0,1,3.0,1
696,min_diffuse,10,10,1,3,0.05,0.95,0.9251222154716976,30,7.0,1,7.0,1,7.0,1
697,min_diffuse,10,10,1,3,0.05,0.95,0.9101539172148096,11,3.0,1,3.0,1,3.0,1
698,min_diffuse,10,10,1,3,0.05,0.95,0.9325017332812664,5,3.0,1,3.0,1,3.0,1
699,min_diffuse,10,10,1,3,0.05,0.95,0.932324706164226,4,3.0,1,3.0,1,3.0,1
700,min_diffuse,10,10,1,3,0.05,0.95,0.8692415998107318,22,4.0,1,4.0,1,4.0,1
701,min_diffuse,10,10,1,3,0.05,0.95,0.9295597271042902,7,4.0,1,4.0,1,4.0,1
702,min_diffuse,10,10,1,3,0.05,0.95,0.9143266723965766,9,4.0,0,3.0,1,3.0,1
703,min_diffuse,10,10,1,3,0.05,0.95,0.9471187641904866,37,6.0,1,6.0,1,6.0,1
704,min_diffuse,10,10,1,3,0.05,0.95,0.938856050529424,17,6.0,1,6.0,1,6.0,1
705,min_diffuse,10,10,1,3,0.05,0.95,0.6665649592570393,4,2.0,1,3.0,0,3.0,0
706,min_diffuse,10,10,1,3,0.05,0.95,0.8338833532981484,11,3.0,1,3.0,1,3.0,1
707,min_diffuse,10,10,1,3,0.05,0.95,0.923148712889616,15,4.0,1,4.0,1,4.0,1
708,min_diffuse,10,10,1,3,0.05,0.95,0.9372362263271222,13,5.0,1,5.0,1,5.0,1
709,min_diffuse,10,10,1,3,0.05,0.95,0.7518509244761578,2,2.0,1,2.0,1,2.0,1
710,min_diffuse,10,10,1,3,0.05,0.95,0.8383981236454096,13,4.0,1,4.0,1,4.0,1
711,min_diffuse,10,10,1,3,0.05,0.95,0.9264054507208234,3,2.0,1,2.0,1,2.0,1
712,min_diffuse,10,10,1,3,0.05,0.95,0.87976030044136,10,3.0,1,3.0,1,3.0,1
713,min_diffuse,10,10,1,3,0.05,0.95,0.8370831201871349,5,3.0,0,3.0,0,2.0,1
714,min_diffuse,10,10,1,3,0.05,0.95,0.8997952557899649,25,5.0,0,4.0,1,4.0,1
715,min_diffuse,10,10,1,3,0.05,0.95,0.9172244613296586,26,6.0,1,6.0,1,6.0,1
716,min_diffuse,10,10,1,3,0.05,0.95,0.9062153208572852,21,5.0,1,5.0,1,5.0,1
717,min_diffuse,10,10,1,3,0.05,0.95,0.9030114910047552,18,7.0,1,7.0,1,7.0,1
718,min_diffuse,10,10,1,3,0.05,0.95,0.9130411915327944,11,5.0,1,5.0,1,5.0,1
719,min_diffuse,10,10,1,3,0.05,0.95,0.9237041306466518,9,4.0,1,4.0,1,4.0,1
720,min_diffuse,10,10,1,3,0.05,0.95,0.7512300860151669,2,2.0,1,2.0,1,2.0,1
721,min_diffuse,10,10,1,3,0.05,0.95,0.7822987424572433,5,3.0,1,3.0,1,3.0,1
722,min_diffuse,10,10,1,3,0.05,0.95,0.8297291254119205,5,3.0,1,3.0,1,3.0,1
723,min_diffuse,10,10,1,3,0.05,0.95,0.8360802361382188,5,3.0,1,3.0,1,3.0,1
724,min_diffuse,10,10,1,3,0.05,0.95,0.9263859717892872,13,6.0,0,5.0,1,6.0,0
725,min_diffuse,10,10,1,3,0.05,0.95,0.6849093840293066,5,3.0,1,3.0,1,3.0,1
726,min_diffuse,10,10,1,3,0.05,0.95,0.9433191402482828,15,5.0,1,5.0,1,5.0,1
727,min_diffuse,10,10,1,3,0.05,0.95,0.8474765009428096,33,7.0,1,7.0,1,7.0,1
728,min_diffuse,10,10,1,3,0.05,0.95,0.8853034887020218,8,3.0,1,3.0,1,3.0,1
729,min_diffuse,10,10,1,3,0.05,0.95,0.8596129001979665,4,3.0,0,2.0,1,3.0,0
730,min_diffuse,10,10,1,3,0.05,0.95,0.910280402847358,12,5.0,1,5.0,1,5.0,1
731,min_diffuse,10,10,1,3,0.05,0.95,0.8561844119805985,11,4.0,0,3.0,1,3.0,1
732,min_diffuse,10,10,1,3,0.05,0.95,0.9175877735542152,16,4.0,0,3.0,1,3.0,1
733,min_diffuse,10,10,1,3,0.05,0.95,0.93720557271264,32,6.0,1,6.0,1,6.0,1
734,min_diffuse,10,10,1,3,0.05,0.95,0.9259055429048856,6,4.0,1,4.0,1,4.0,1
735,min_diffuse,10,10,1,3,0.05,0.95,0.8752047387792009,10,3.0,1,3.0,1,3.0,1
736,min_diffuse,10,10,1,3,0.05,0.95,0.7881542571514549,11,4.0,1,4.0,1,4.0,1
737,min_diffuse,10,10,1,3,0.05,0.95,0.9242726806083706,23,6.0,0,5.0,1,5.0,1
738,min_diffuse,10,10,1,3,0.05,0.95,0.9400449117658018,23,5.0,1,5.0,1,5.0,1
739,min_diffuse,10,10,1,3,0.05,0.95,0.7994013862721333,7,3.0,1,3.0,1,3.0,1
740,min_diffuse,10,10,1,3,0.05,0.95,0.9370179643260176,31,5.0,1,5.0,1,5.0,1
741,min_diffuse,10,10,1,3,0.05,0.95,0.85068068049884,12,7.0,1,7.0,1,7.0,1
742,min_diffuse,10,10,1,3,0.05,0.95,0.8727427571292439,5,2.0,1,2.0,1,2.0,1
743,min_diffuse,10,10,1,3,0.05,0.95,0.9100964957868648,7,4.0,0,3.0,1,3.0,1
744,min_diffuse,10,10,1,3,0.05,0.95,0.8531046027347937,3,3.0,1,3.0,1,3.0,1
745,min_diffuse,10,10,1,3,0.05,0.95,0.8765886347863487,23,6.0,1,6.0,1,6.0,1
746,min_diffuse,10,10,1,3,0.05,0.95,0.9026191680329878,31,5.0,1,5.0,1,5.0,1
747,min_diffuse,10,10,1,3,0.05,0.95,0.9401384129297164,37,9.0,0,9.0,0,8.0,1
748,min_diffuse,10,10,1,3,0.05,0.95,0.8036680085118725,4,2.0,1,3.0,0,3.0,0
749,min_diffuse,10,10,1,3,0.05,0.95,0.8196991100007699,6,3.0,1,3.0,1,3.0,1
750,min_diffuse,10,10,1,3,0.05,0.95,0.6426041156160054,4,2.0,1,2.0,1,2.0,1
751,min_diffuse,10,10,1,3,0.05,0.95,0.8043313930558577,5,3.0,1,3.0,1,3.0,1
752,min_diffuse,10,10,1,3,0.05,0.95,0.9355075966360452,14,4.0,1,4.0,1,4.0,1
753,min_diffuse,10,10,1,3,0.05,0.95,0.8148902209264636,6,3.0,1,3.0,1,3.0,1
754,min_diffuse,10,10,1,3,0.05,0.95,0.9327481126465106,9,6.0,1,6.0,1,6.0,1
755,min_diffuse,10,10,1,3,0.05,0.95,0.9080484856487812,29,8.0,1,8.0,1,8.0,1
756,min_diffuse,10,10,1,3,0.05,0.95,0.8343740858244473,6,4.0,1,4.0,1,4.0,1
757,min_diffuse,10,10,1,3,0.05,0.95,0.949397516619548,25,5.0,1,5.0,1,5.0,1
758,min_diffuse,10,10,1,3,0.05,0.95,0.7394394986240018,9,3.0,1,3.0,1,3.0,1
759,min_diffuse,10,10,1,3,0.05,0.95,0.90732655544519,11,5.0,1,5.0,1,5.0,1
760,min_diffuse,10,10,1,3,0.05,0.95,0.9380648422765993,10,5.0,1,5.0,1,5.0,1
761,min_diffuse,10,10,1,3,0.05,0.95,0.8574307340823866,6,3.0,1,3.0,1,3.0,1
762,min_diffuse,10,10,1,3,0.05,0.95,0.9049970645596233,9,4.0,1,4.0,1,4.0,1
763,min_diffuse,10,10,1,3,0.05,0.95,0.8679443481940943,6,3.0,1,3.0,1,3.0,1
764,min_diffuse,10,10,1,3,0.05,0.95,0.9287764573352576,34,8.0,1,8.0,1,8.0,1
765,min_diffuse,10,10,1,3,0.05,0.95,0.9294695164326232,4,3.0,1,3.0,1,3.0,1
766,min_diffuse,10,10,1,3,0.05,0.95,0.7543958900239252,9,3.0,1,3.0,1,3.0,1
767,min_diffuse,10,10,1,3,0.05,0.95,0.9420711233293796,7,3.0,1,3.0,1,3.0,1
768,min_diffuse,10,10,1,3,0.05,0.95,0.9167857708982896,7,3.0,1,3.0,1,3.0,1
769,min_diffuse,10,10,1,3,0.05,0.95,0.8339178237822465,2,2.0,1,2.0,1,2.0,1
770,min_diffuse,10,10,1,3,0.05,0.95,0.8877731329749913,8,3.0,1,3.0,1,4.0,0
771,min_diffuse,10,10,1,3,0.05,0.95,0.9188606404186296,20,5.0,1,5.0,1,5.0,1
772,min_diffuse,10,10,1,3,0.05,0.95,0.9152445406269488,9,4.0,1,4.0,1,4.0,1
773,min_diffuse,10,10,1,3,0.05,0.95,0.8984700424547931,46,9.0,0,8.0,1,8.0,1
774,min_diffuse,10,10,1,3,0.05,0.95,0.8970867284975862,40,8.0,0,7.0,1,7.0,1
775,min_diffuse,10,10,1,3,0.05,0.95,0.907162518431788,11,4.0,1,4.0,1,4.0,1
776,min_diffuse,10,10,1,3,0.05,0.95,0.8509239187675264,26,5.0,0,5.0,0,4.0,1
777,min_diffuse,10,10,1,3,0.05,0.95,0.7357718951477115,7,3.0,1,3.0,1,3.0,1
778,min_diffuse,10,10,1,3,0.05,0.95,0.9454083352656076,23,4.0,1,4.0,1,4.0,1
779,min_diffuse,10,10,1,3,0.05,0.95,0.9375224913878633,6,3.0,1,3.0,1,3.0,1
780,min_diffuse,10,10,1,3,0.05,0.95,0.8877373385536586,3,2.0,1,2.0,1,2.0,1
781,min_diffuse,10,10,1,3,0.05,0.95,0.865828493902624,4,3.0,1,3.0,1,3.0,1
782,min_diffuse,10,10,1,3,0.05,0.95,0.9224207078183267,25,5.0,1,5.0,1,6.0,0
783,min_diffuse,10,10,1,3,0.05,0.95,0.9204604381332312,8,4.0,0,4.0,0,3.0,1
784,min_diffuse,10,10,1,3,0.05,0.95,0.8015581863510755,9,4.0,0,3.0,1,3.0,1
785,min_diffuse,10,10,1,3,0.05,0.95,0.9473979361204504,10,4.0,1,4.0,1,5.0,0
786,min_diffuse,10,10,1,3,0.05,0.95,0.8948949930771788,14,5.0,0,5.0,0,4.0,1
787,min_diffuse,10,10,1,3,0.05,0.95,0.905711358688486,3,2.0,1,2.0,1,2.0,1
788,min_diffuse,10,10,1,3,0.05,0.95,0.8857738747836771,18,5.0,1,5.0,1,6.0,0
789,min_diffuse,10,10,1,3,0.05,0.95,0.9364136729934798,51,7.0,1,7.0,1,7.0,1
790,min_diffuse,10,10,1,3,0.05,0.95,0.8080600010240162,1,1.0,1,1.0,1,1.0,1
791,min_diffuse,10,10,1,3,0.05,0.95,0.9323031776619128,10,4.0,1,4.0,1,4.0,1
792,min_diffuse,10,10,1,3,0.05,0.95,0.9341731181301548,12,3.0,1,3.0,1,3.0,1
793,min_diffuse,10,10,1,3,0.05,0.95,0.9470944266241516,36,6.0,0,6.0,0,5.0,1
794,min_diffuse,10,10,1,3,0.05,0.95,0.8876039485920151,12,4.0,1,4.0,1,4.0,1
795,min_diffuse,10,10,1,3,0.05,0.95,0.9086377185716408,4,3.0,1,3.0,1,3.0,1
796,min_diffuse,10,10,1,3,0.05,0.95,0.8843044213931993,17,4.0,1,4.0,1,4.0,1
797,min_diffuse,10,10,1,3,0.05,0.95,0.8292542224515314,14,5.0,0,5.0,0,4.0,1
798,min_diffuse,10,10,1,3,0.05,0.95,0.941100194426338,22,5.0,0,5.0,0,4.0,1
799,min_diffuse,10,10,1,3,0.05,0.95,0.816290118398208,9,4.0,1,4.0,1,4.0,1
800,min_diffuse,10,10,1,3,0.05,0.95,0.8789498175137737,7,3.0,1,3.0,1,4.0,0
801,min_diffuse,10,10,1,3,0.05,0.95,0.9315374843483696,9,5.0,1,5.0,1,5.0,1
802,min_diffuse,10,10,1,3,0.05,0.95,0.9259304399815492,18,5.0,1,5.0,1,5.0,1
803,min_diffuse,10,10,1,3,0.05,0.95,0.9132376566270248,10,4.0,1,4.0,1,4.0,1
804,min_diffuse,10,10,1,3,0.05,0.95,0.8461471625264855,9,3.0,1,3.0,1,4.0,0
805,min_diffuse,10,10,1,3,0.05,0.95,0.8776260331175614,18,4.0,1,4.0,1,4.0,1
806,min_diffuse,10,10,1,3,0.05,0.95,0.9260580279188316,7,3.0,1,3.0,1,3.0,1
807,min_diffuse,10,10,1,3,0.05,0.95,0.9486656306526804,47,11.0,1,11.0,1,11.0,1
808,min_diffuse,10,10,1,3,0.05,0.95,0.8942638543857275,7,3.0,1,3.0,1,3.0,1
809,min_diffuse,10,10,1,3,0.05,0.95,0.8566141345473,5,3.0,1,3.0,1,3.0,1
810,min_diffuse,10,10,1,3,0.05,0.95,0.9081124395014322,5,3.0,1,3.0,1,3.0,1
811,min_diffuse,10,10,1,3,0.05,0.95,0.9451560672435332,24,5.0,1,5.0,1,5.0,1
812,min_diffuse,10,10,1,3,0.05,0.95,0.6478631228165089,4,2.0,1,2.0,1,2.0,1
813,min_diffuse,10,10,1,3,0.05,0.95,0.7804301199709693,6,3.0,1,3.0,1,3.0,1
814,min_diffuse,10,10,1,3,0.05,0.95,0.9264389893143238,11,4.0,1,4.0,1,4.0,1
815,min_diffuse,10,10,1,3,0.05,0.95,0.921778662937284,51,8.0,1,8.0,1,8.0,1
816,min_diffuse,10,10,1,3,0.05,0.95,0.944610710529034,12,4.0,1,4.0,1,4.0,1
817,min_diffuse,10,10,1,3,0.05,0.95,0.9035993538812908,10,4.0,1,4.0,1,4.0,1
818,min_diffuse,10,10,1,3,0.05,0.95,0.8473050774734958,4,3.0,1,3.0,1,3.0,1
819,min_diffuse,10,10,1,3,0.05,0.95,0.7942301971766492,8,4.0,1,4.0,1,4.0,1
820,min_diffuse,10,10,1,3,0.05,0.95,0.6382389607432344,10,4.0,1,4.0,1,4.0,1
821,min_diffuse,10,10,1,3,0.05,0.95,0.7682899803366671,5,3.0,1,3.0,1,3.0,1
822,min_diffuse,10,10,1,3,0.05,0.95,0.8880238980908441,5,2.0,1,2.0,1,3.0,0
823,min_diffuse,10,10,1,3,0.05,0.95,0.8757136761203433,11,4.0,1,4.0,1,4.0,1
824,min_diffuse,10,10,1,3,0.05,0.95,0.8578825975195236,25,5.0,0,5.0,0,4.0,1
825,min_diffuse,10,10,1,3,0.05,0.95,0.9479507189375452,4,3.0,1,3.0,1,3.0,1
826,min_diffuse,10,10,1,3,0.05,0.95,0.9193745215354217,16,5.0,1,5.0,1,5.0,1
827,min_diffuse,10,10,1,3,0.05,0.95,0.8340937354867336,5,3.0,1,3.0,1,3.0,1
828,min_diffuse,10,10,1,3,0.05,0.95,0.8447855090996464,26,6.0,1,6.0,1,6.0,1
829,min_diffuse,10,10,1,3,0.05,0.95,0.9499523400961576,14,4.0,1,4.0,1,5.0,0
830,min_diffuse,10,10,1,3,0.05,0.95,0.9201188969831634,2,2.0,1,2.0,1,2.0,1
831,min_diffuse,10,10,1,3,0.05,0.95,0.7562983875461895,8,3.0,1,3.0,1,3.0,1
832,min_diffuse,10,10,1,3,0.05,0.95,0.8970531231224561,6,2.0,1,2.0,1,2.0,1
833,min_diffuse,10,10,1,3,0.05,0.95,0.742965630534288,2,2.0,1,2.0,1,2.0,1
834,min_diffuse,10,10,1,3,0.05,0.95,0.9142620502381016,22,4.0,1,4.0,1,4.0,1
835,min_diffuse,10,10,1,3,0.05,0.95,0.9483824153437576,11,4.0,1,4.0,1,4.0,1
836,min_diffuse,10,10,1,3,0.05,0.95,0.9327769669243328,40,7.0,1,7.0,1,7.0,1
837,min_diffuse,10,10,1,3,0.05,0.95,0.9483010583426944,42,6.0,1,6.0,1,6.0,1
838,min_diffuse,10,10,1,3,0.05,0.95,0.9317094533948388,11,4.0,1,4.0,1,4.0,1
839,min_diffuse,10,10,1,3,0.05,0.95,0.9360812512049572,11,3.0,1,3.0,1,4.0,0
840,min_diffuse,10,10,1,3,0.05,0.95,0.9179679806528144,14,5.0,1,5.0,1,5.0,1
841,min_diffuse,10,10,1,3,0.05,0.95,0.9350995967217208,10,4.0,1,4.0,1,4.0,1
842,min_diffuse,10,10,1,3,0.05,0.95,0.9119224873913664,3,2.0,1,2.0,1,3.0,0
843,min_diffuse,10,10,1,3,0.05,0.95,0.877007173661221,15,4.0,1,4.0,1,4.0,1
844,min_diffuse,10,10,1,3,0.05,0.95,0.9482775631566348,2,2.0,1,2.0,1,2.0,1
845,min_diffuse,10,10,1,3,0.05,0.95,0.940012580646474,13,4.0,0,3.0,1,3.0,1
846,min_diffuse,10,10,1,3,0.05,0.95,0.8210372818844318,9,4.0,1,4.0,1,4.0,1
847,min_diffuse,10,10,1,3,0.05,0.95,0.9084124617723748,6,3.0,1,3.0,1,3.0,1
848,min_diffuse,10,10,1,3,0.05,0.95,0.8877200064969645,8,4.0,1,4.0,1,4.0,1
849,min_diffuse,10,10,1,3,0.05,0.95,0.7168930266448882,4,2.0,1,2.0,1,2.0,1
850,min_diffuse,10,10,1,3,0.05,0.95,0.93349749015554,5,3.0,1,3.0,1,3.0,1
851,min_diffuse,10,10,1,3,0.05,0.95,0.8820066242759849,10,4.0,1,4.0,1,5.0,0
852,min_diffuse,10,10,1,3,0.05,0.95,0.80792728354402,6,3.0,1,3.0,1,3.0,1
853,min_diffuse,10,10,1,3,0.05,0.95,0.8140060644956212,6,4.0,0,3.0,1,4.0,0
854,min_diffuse,10,10,1,3,0.05,0.95,0.946099853111917,25,7.0,1,7.0,1,7.0,1
855,min_diffuse,10,10,1,3,0.05,0.95,0.9349800213951796,12,4.0,1,4.0,1,4.0,1
856,min_diffuse,10,10,1,3,0.05,0.95,0.7614503721658765,2,2.0,1,2.0,1,2.0,1
857,min_diffuse,10,10,1,3,0.05,0.95,0.7394804088081477,3,2.0,1,2.0,1,2.0,1
858,min_diffuse,10,10,1,3,0.05,0.95,0.9429665504855658,19,6.0,1,6.0,1,6.0,1
859,min_diffuse,10,10,1,3,0.05,0.95,0.940223534294495,16,4.0,1,4.0,1,4.0,1
860,min_diffuse,10,10,1,3,0.05,0.95,0.821403508285761,5,3.0,1,3.0,1,3.0,1
861,min_diffuse,10,10,1,3,0.05,0.95,0.7996961230924855,12,4.0,1,4.0,1,4.0,1
862,min_diffuse,10,10,1,3,0.05,0.95,0.8341464630788711,12,4.0,1,4.0,1,4.0,1
863,min_diffuse,10,10,1,3,0.05,0.95,0.931334716097006,23,5.0,1,6.0,0,5.0,1
864,min_diffuse,10,10,1,3,0.05,0.95,0.9117906449249998,7,4.0,1,4.0,1,4.0,1
865,min_diffuse,10,10,1,3,0.05,0.95,0.8549149331457537,18,5.0,1,5.0,1,5.0,1
866,min_diffuse,10,10,1,3,0.05,0.95,0.832208631708775,9,4.0,1,4.0,1,4.0,1
867,min_diffuse,10,10,1,3,0.05,0.95,0.916128488489838,15,4.0,1,4.0,1,4.0,1
868,min_diffuse,10,10,1,3,0.05,0.95,0.9322754821338584,26,8.0,1,8.0,1,8.0,1
869,min_diffuse,10,10,1,3,0.05,0.95,0.7487375566013685,5,4.0,1,4.0,1,4.0,1
870,min_diffuse,10,10,1,3,0.05,0.95,0.8625549972095732,8,4.0,1,4.0,1,4.0,1
871,min_diffuse,10,10,1,3,0.05,0.95,0.8254799001480384,3,3.0,1,3.0,1,3.0,1
872,min_diffuse,10,10,1,3,0.05,0.95,0.9494865493263984,13,7.0,1,7.0,1,7.0,1
873,min_diffuse,10,10,1,3,0.05,0.95,0.8767730193690122,6,3.0,1,3.0,1,3.0,1
874,min_diffuse,10,10,1,3,0.05,0.95,0.8681019751445445,7,3.0,1,3.0,1,3.0,1
875,min_diffuse,10,10,1,3,0.05,0.95,0.9413908916815956,36,7.0,1,7.0,1,7.0,1
876,min_diffuse,10,10,1,3,0.05,0.95,0.8729320984768634,14,5.0,0,5.0,0,4.0,1
877,min_diffuse,10,10,1,3,0.05,0.95,0.8942138600266029,5,3.0,1,3.0,1,3.0,1
878,min_diffuse,10,10,1,3,0.05,0.95,0.9175742149710854,10,4.0,1,4.0,1,4.0,1
879,min_diffuse,10,10,1,3,0.05,0.95,0.9192047212013318,3,2.0,1,2.0,1,3.0,0
880,min_diffuse,10,10,1,3,0.05,0.95,0.8636317185531656,8,4.0,1,4.0,1,4.0,1
881,min_diffuse,10,10,1,3,0.05,0.95,0.917637879284292,47,8.0,0,8.0,0,7.0,1
882,min_diffuse,10,10,1,3,0.05,0.95,0.8896369391045048,12,4.0,1,4.0,1,4.0,1
883,min_diffuse,10,10,1,3,0.05,0.95,0.9414740912387688,19,7.0,1,7.0,1,7.0,1
884,min_diffuse,10,10,1,3,0.05,0.95,0.8115306092368062,6,3.0,0,2.0,1,2.0,1
885,min_diffuse,10,10,1,3,0.05,0.95,0.9493536619017652,29,7.0,1,7.0,1,7.0,1
886,min_diffuse,10,10,1,3,0.05,0.95,0.7828103561044654,11,4.0,1,4.0,1,4.0,1
887,min_diffuse,10,10,1,3,0.05,0.95,0.928143666671458,29,6.0,1,6.0,1,6.0,1
888,min_diffuse,10,10,1,3,0.05,0.95,0.9342401361662116,43,7.0,1,7.0,1,7.0,1
889,min_diffuse,10,10,1,3,0.05,0.95,0.939911897539534,20,5.0,1,5.0,1,5.0,1
890,min_diffuse,10,10,1,3,0.05,0.95,0.881750427433718,14,4.0,1,4.0,1,4.0,1
891,min_diffuse,10,10,1,3,0.05,0.95,0.8765762228006467,8,4.0,1,4.0,1,4.0,1
892,min_diffuse,10,10,1,3,0.05,0.95,0.8893965227277677,18,6.0,1,6.0,1,6.0,1
893,min_diffuse,10,10,1,3,0.05,0.95,0.8893087263398143,23,6.0,1,6.0,1,6.0,1
894,min_diffuse,10,10,1,3,0.05,0.95,0.8447599679359479,30,6.0,1,6.0,1,6.0,1
895,min_diffuse,10,10,1,3,0.05,0.95,0.9356695254645312,5,3.0,1,3.0,1,3.0,1
896,min_diffuse,10,10,1,3,0.05,0.95,0.6333142109641174,6,3.0,1,3.0,1,3.0,1
897,min_diffuse,10,10,1,3,0.05,0.95,0.91800547199236,22,5.0,1,5.0,1,5.0,1
898,min_diffuse,10,10,1,3,0.05,0.95,0.9455530909511066,5,3.0,1,3.0,1,4.0,0
899,min_diffuse,10,10,1,3,0.05,0.95,0.9422541537254506,4,2.0,1,2.0,1,2.0,1
900,min_diffuse,10,10,1,3,0.05,0.95,0.9472811904488287,43,7.0,1,7.0,1,7.0,1
901,min_diffuse,10,10,1,3,0.05,0.95,0.8697070023344581,5,3.0,0,2.0,1,2.0,1
902,min_diffuse,10,10,1,3,0.05,0.95,0.9426580694097502,8,3.0,1,3.0,1,3.0,1
903,min_diffuse,10,10,1,3,0.05,0.95,0.8313050829506191,7,4.0,1,4.0,1,4.0,1
904,min_diffuse,10,10,1,3,0.05,0.95,0.8063226177727371,5,3.0,1,3.0,1,3.0,1
905,min_diffuse,10,10,1,3,0.05,0.95,0.8161762766848908,10,4.0,0,3.0,1,3.0,1
906,min_diffuse,10,10,1,3,0.05,0.95,0.9298637924962042,12,4.0,1,4.0,1,5.0,0
907,min_diffuse,10,10,1,3,0.05,0.95,0.9352106523148432,19,7.0,1,7.0,1,7.0,1
908,min_diffuse,10,10,1,3,0.05,0.95,0.7682274117173309,3,2.0,1,2.0,1,3.0,0
909,min_diffuse,10,10,1,3,0.05,0.95,0.8504973471089718,12,4.0,1,4.0,1,4.0,1
910,min_diffuse,10,10,1,3,0.05,0.95,0.9233164911622366,10,3.0,1,3.0,1,3.0,1
911,min_diffuse,10,10,1,3,0.05,0.95,0.8120598431790603,4,2.0,1,2.0,1,2.0,1
912,min_diffuse,10,10,1,3,0.05,0.95,0.94727216454065,16,8.0,1,8.0,1,8.0,1
913,min_diffuse,10,10,1,3,0.05,0.95,0.9460591211718018,9,3.0,1,3.0,1,3.0,1
914,min_diffuse,10,10,1,3,0.05,0.95,0.6776300224058116,3,2.0,1,2.0,1,2.0,1
915,min_diffuse,10,10,1,3,0.05,0.95,0.7959782509007927,16,4.0,1,4.0,1,4.0,1
916,min_diffuse,10,10,1,3,0.05,0.95,0.9405466383393768,27,5.0,1,5.0,1,5.0,1
917,min_diffuse,10,10,1,3,0.05,0.95,0.9423882338961976,29,6.0,1,6.0,1,6.0,1
918,min_diffuse,10,10,1,3,0.05,0.95,0.8687486827596053,11,5.0,0,4.0,1,5.0,0
919,min_diffuse,10,10,1,3,0.05,0.95,0.9080694897552504,20,5.0,0,5.0,0,4.0,1
920,min_diffuse,10,10,1,3,0.05,0.95,0.9415935480044738,33,7.0,1,7.0,1,7.0,1
921,min_diffuse,10,10,1,3,0.05,0.95,0.8928321579486469,5,4.0,1,4.0,1,4.0,1
922,min_diffuse,10,10,1,3,0.05,0.95,0.870433866240157,15,5.0,1,5.0,1,6.0,0
923,min_diffuse,10,10,1,3,0.05,0.95,0.8927429371022019,13,3.0,1,4.0,0,3.0,1
924,min_diffuse,10,10,1,3,0.05,0.95,0.7848157406944337,4,3.0,1,3.0,1,3.0,1
925,min_diffuse,10,10,1,3,0.05,0.95,0.7563624579684851,4,3.0,1,3.0,1,3.0,1
926,min_diffuse,10,10,1,3,0.05,0.95,0.9477896469185088,25,6.0,1,6.0,1,6.0,1
927,min_diffuse,10,10,1,3,0.05,0.95,0.9314959062719,22,6.0,0,6.0,0,5.0,1
928,min_diffuse,10,10,1,3,0.05,0.95,0.8566315472445896,13,3.0,1,3.0,1,3.0,1
929,min_diffuse,10,10,1,3,0.05,0.95,0.9307132489979988,14,6.0,1,6.0,1,6.0,1
930,min_diffuse,10,10,1,3,0.05,0.95,0.9047166723676188,7,3.0,1,3.0,1,3.0,1
931,min_diffuse,10,10,1,3,0.05,0.95,0.8755237310648436,10,5.0,1,5.0,1,5.0,1
932,min_diffuse,10,10,1,3,0.05,0.95,0.7896821817595792,8,3.0,1,3.0,1,3.0,1
933,min_diffuse,10,10,1,3,0.05,0.95,0.8504456213339343,6,3.0,0,2.0,1,2.0,1
934,min_diffuse,10,10,1,3,0.05,0.95,0.8696959692913839,7,3.0,1,3.0,1,3.0,1
935,min_diffuse,10,10,1,3,0.05,0.95,0.9416852096852862,34,7.0,1,7.0,1,7.0,1
936,min_diffuse,10,10,1,3,0.05,0.95,0.7739033446407644,5,3.0,1,3.0,1,3.0,1
937,min_diffuse,10,10,1,3,0.05,0.95,0.8614767969797139,10,4.0,0,3.0,1,3.0,1
938,min_diffuse,10,10,1,3,0.05,0.95,0.8958474957168733,6,3.0,1,3.0,1,3.0,1
939,min_diffuse,10,10,1,3,0.05,0.95,0.8832707853655105,16,4.0,1,4.0,1,4.0,1
940,min_diffuse,10,10,1,3,0.05,0.95,0.7806027164605278,12,5.0,1,5.0,1,5.0,1
941,min_diffuse,10,10,1,3,0.05,0.95,0.817967225365774,14,4.0,1,4.0,1,4.0,1
942,min_diffuse,10,10,1,3,0.05,0.95,0.878948925240612,10,4.0,1,4.0,1,4.0,1
943,min_diffuse,10,10,1,3,0.05,0.95,0.8362905767425874,12,5.0,1,5.0,1,5.0,1
944,min_diffuse,10,10,1,3,0.05,0.95,0.9103854082554766,4,2.0,1,2.0,1,2.0,1
945,min_diffuse,10,10,1,3,0.05,0.95,0.9368124594581906,10,5.0,1,5.0,1,5.0,1
946,min_diffuse,10,10,1,3,0.05,0.95,0.8137911858971085,5,3.0,1,3.0,1,3.0,1
947,min_diffuse,10,10,1,3,0.05,0.95,0.8950705134291225,23,6.0,0,6.0,0,5.0,1
948,min_diffuse,10,10,1,3,0.05,0.95,0.7743336508727503,5,4.0,1,4.0,1,4.0,1
949,min_diffuse,10,10,1,3,0.05,0.95,0.7450517159238929,4,2.0,1,2.0,1,2.0,1
950,min_diffuse,10,10,1,3,0.05,0.95,0.7402816481816491,9,4.0,0,3.0,1,3.0,1
951,min_diffuse,10,10,1,3,0.05,0.95,0.9444661898752914,15,5.0,1,5.0,1,5.0,1
952,min_diffuse,10,10,1,3,0.05,0.95,0.9225262705361316,11,3.0,1,3.0,1,3.0,1
953,min_diffuse,10,10,1,3,0.05,0.95,0.9358655531417054,4,3.0,1,3.0,1,3.0,1
954,min_diffuse,10,10,1,3,0.05,0.95,0.9164403885298954,10,4.0,1,4.0,1,5.0,0
955,min_diffuse,10,10,1,3,0.05,0.95,0.9056807423606444,45,7.0,1,7.0,1,7.0,1
956,min_diffuse,10,10,1,3,0.05,0.95,0.9358737388382824,33,6.0,1,6.0,1,6.0,1
957,min_diffuse,10,10,1,3,0.05,0.95,0.943531782437974,6,3.0,1,3.0,1,3.0,1
958,min_diffuse,10,10,1,3,0.05,0.95,0.8985061200439355,9,3.0,1,3.0,1,3.0,1
959,min_diffuse,10,10,1,3,0.05,0.95,0.888674568505996,7,4.0,1,4.0,1,4.0,1
960,min_diffuse,10,10,1,3,0.05,0.95,0.7231225815710709,6,3.0,1,3.0,1,3.0,1
961,min_diffuse,10,10,1,3,0.05,0.95,0.9334236846370226,50,8.0,0,8.0,0,7.0,1
962,min_diffuse,10,10,1,3,0.05,0.95,0.8230717461488584,9,4.0,0,3.0,1,3.0,1
963,min_diffuse,10,10,1,3,0.05,0.95,0.9416298591217244,17,6.0,1,6.0,1,6.0,1
964,min_diffuse,10,10,1,3,0.05,0.95,0.8862695047020258,14,4.0,1,4.0,1,4.0,1
965,min_diffuse,10,10,1,3,0.05,0.95,0.901783241596713,9,3.0,1,3.0,1,3.0,1
966,min_diffuse,10,10,1,3,0.05,0.95,0.8207446368151963,26,5.0,1,5.0,1,5.0,1
967,min_diffuse,10,10,1,3,0.05,0.95,0.9193607698952602,7,4.0,0,3.0,1,4.0,0
968,min_diffuse,10,10,1,3,0.05,0.95,0.8163326772243321,9,3.0,1,3.0,1,3.0,1
969,min_diffuse,10,10,1,3,0.05,0.95,0.92192594244114,29,5.0,1,5.0,1,5.0,1
970,min_diffuse,10,10,1,3,0.05,0.95,0.7065743835892162,6,3.0,1,3.0,1,3.0,1
971,min_diffuse,10,10,1,3,0.05,0.95,0.9264506915542884,4,2.0,1,2.0,1,2.0,1
972,min_diffuse,10,10,1,3,0.05,0.95,0.8695776314625656,6,3.0,0,3.0,0,2.0,1
973,min_diffuse,10,10,1,3,0.05,0.95,0.8397987827870869,8,5.0,1,5.0,1,5.0,1
974,min_diffuse,10,10,1,3,0.05,0.95,0.8832282681964588,6,3.0,1,3.0,1,3.0,1
975,min_diffuse,10,10,1,3,0.05,0.95,0.8471627081369928,10,4.0,1,4.0,1,4.0,1
976,min_diffuse,10,10,1,3,0.05,0.95,0.9488171702181388,15,5.0,1,5.0,1,5.0,1
977,min_diffuse,10,10,1,3,0.05,0.95,0.9178876631552976,29,6.0,1,6.0,1,6.0,1
978,min_diffuse,10,10,1,3,0.05,0.95,0.8362688150829276,14,5.0,0,4.0,1,4.0,1
979,min_diffuse,10,10,1,3,0.05,0.95,0.938765789929613,37,9.0,1,9.0,1,9.0,1
980,min_diffuse,10,10,1,3,0.05,0.95,0.8271111122811736,6,3.0,1,3.0,1,3.0,1
981,min_diffuse,10,10,1,3,0.05,0.95,0.7839402509409426,3,2.0,1,2.0,1,3.0,0
982,min_diffuse,10,10,1,3,0.05,0.95,0.9196560004687042,10,3.0,1,3.0,1,3.0,1
983,min_diffuse,10,10,1,3,0.05,0.95,0.8509595627532567,9,3.0,1,3.0,1,4.0,0
984,min_diffuse,10,10,1,3,0.05,0.95,0.8591994237381764,12,3.0,1,3.0,1,3.0,1
985,min_diffuse,10,10,1,3,0.05,0.95,0.9300033071941796,4,2.0,1,2.0,1,3.0,0
986,min_diffuse,10,10,1,3,0.05,0.95,0.7878035813804651,4,3.0,1,3.0,1,3.0,1
987,min_diffuse,10,10,1,3,0.05,0.95,0.7710339140966089,2,2.0,1,2.0,1,2.0,1
988,min_diffuse,10,10,1,3,0.05,0.95,0.8301888571387324,9,3.0,1,3.0,1,3.0,1
989,min_diffuse,10,10,1,3,0.05,0.95,0.9063165655654164,7,3.0,1,3.0,1,3.0,1
990,min_diffuse,10,10,1,3,0.05,0.95,0.8991771255543511,16,5.0,1,5.0,1,5.0,1
991,min_diffuse,10,10,1,3,0.05,0.95,0.8830896114324178,10,5.0,1,5.0,1,5.0,1
992,min_diffuse,10,10,1,3,0.05,0.95,0.9384049702619384,6,3.0,1,3.0,1,3.0,1
993,min_diffuse,10,10,1,3,0.05,0.95,0.7161955950689646,4,2.0,1,2.0,1,2.0,1
994,min_diffuse,10,10,1,3,0.05,0.95,0.8777479956735278,8,3.0,0,3.0,0,2.0,1
995,min_diffuse,10,10,1,3,0.05,0.95,0.9383530065830412,29,6.0,1,6.0,1,6.0,1
996,min_diffuse,10,10,1,3,0.05,0.95,0.8749706822313231,6,3.0,1,3.0,1,3.0,1
997,min_diffuse,10,10,1,3,0.05,0.95,0.9389507588807404,55,9.0,0,9.0,0,8.0,1
998,min_diffuse,10,10,1,3,0.05,0.95,0.8709034288646802,8,3.0,1,3.0,1,3.0,1
999,min_diffuse,10,10,1,3,0.05,0.95,0.904653680477312,8,3.0,1,3.0,1,3.0,1
1000,min_diffuse,10,10,1,3,0.05,0.95,0.9434349259185244,16,5.0,1,5.0,1,5.0,1
1001,min_diffuse,10,10,1,3,0.05,0.95,0.5276645996065866,5,3.0,1,3.0,1,3.0,1
1002,min_diffuse,10,10,1,3,0.05,0.95,0.9133325226398096,34,8.0,1,8.0,1,8.0,1
1003,min_diffuse,10,10,1,3,0.05,0.95,0.9393868314048662,38,9.0,0,9.0,0,8.0,1
1004,min_diffuse,10,10,1,3,0.05,0.95,0.9257578357260308,22,6.0,1,6.0,1,6.0,1
1005,min_diffuse,10,10,1,3,0.05,0.95,0.7028966517261431,5,3.0,1,3.0,1,3.0,1
1006,min_diffuse,10,10,1,3,0.05,0.95,0.6374103185177773,2,2.0,1,2.0,1,2.0,1
1007,min_diffuse,10,10,1,3,0.05,0.95,0.8566751933311799,8,4.0,1,4.0,1,4.0,1
1008,min_diffuse,10,10,1,3,0.05,0.95,0.8113554314839779,7,4.0,0,4.0,0,3.0,1
1009,min_diffuse,10,10,1,3,0.05,0.95,0.9159712747316529,21,4.0,1,4.0,1,4.0,1
1010,min_diffuse,10,10,1,3,0.05,0.95,0.8596819222368542,5,3.0,0,3.0,0,2.0,1
1011,min_diffuse,10,10,1,3,0.05,0.95,0.8210520039800091,10,4.0,1,4.0,1,4.0,1
1012,min_diffuse,10,10,1,3,0.05,0.95,0.8800917516924218,5,3.0,1,3.0,1,3.0,1
1013,min_diffuse,10,10,1,3,0.05,0.95,0.7372633687228946,2,2.0,1,2.0,1,2.0,1
1014,min_diffuse,10,10,1,3,0.05,0.95,0.9259505509836652,11,4.0,1,4.0,1,5.0,0
1015,min_diffuse,10,10,1,3,0.05,0.95,0.896513140892731,24,8.0,1,8.0,1,9.0,0
1016,min_diffuse,10,10,1,3,0.05,0.95,0.8130317488899569,8,3.0,1,3.0,1,3.0,1
1017,min_diffuse,10,10,1,3,0.05,0.95,0.9303509077503562,19,4.0,1,4.0,1,4.0,1
1018,min_diffuse,10,10,1,3,0.05,0.95,0.8425729377736652,26,6.0,1,6.0,1,6.0,1
1019,min_diffuse,10,10,1,3,0.05,0.95,0.5538579980910873,2,2.0,1,2.0,1,2.0,1
1020,min_diffuse,10,10,1,3,0.05,0.95,0.8449849189221452,11,5.0,1,5.0,1,5.0,1
1021,min_diffuse,10,10,1,3,0.05,0.95,0.8961572491395061,8,4.0,1,4.0,1,4.0,1
1022,min_diffuse,10,10,1,3,0.05,0.95,0.7787653740350073,6,3.0,1,3.0,1,3.0,1
1023,min_diffuse,10,10,1,3,0.05,0.95,0.8788767051858934,11,4.0,1,4.0,1,4.0,1
1024,min_diffuse,10,10,1,3,0.05,0.95,0.8395011553026596,5,3.0,1,3.0,1,3.0,1
1025,min_diffuse,10,10,1,3,0.05,0.95,0.7716283767962815,5,2.0,1,2.0,1,2.0,1
1026,min_diffuse,10,10,1,3,0.05,0.95,0.8873293350691676,23,7.0,0,7.0,0,6.0,1
1027,min_diffuse,10,10,1,3,0.05,0.95,0.9254940098560664,24,6.0,1,6.0,1,6.0,1
1028,min_diffuse,10,10,1,3,0.05,0.95,0.9296141728887694,5,3.0,1,3.0,1,3.0,1
1029,min_diffuse,10,10,1,3,0.05,0.95,0.8588988607776997,4,3.0,1,3.0,1,3.0,1
1030,min_diffuse,10,10,1,3,0.05,0.95,0.9245082196969994,17,4.0,1,4.0,1,5.0,0
1031,min_diffuse,10,10,1,3,0.05,0.95,0.6765552985579734,5,2.0,1,2.0,1,2.0,1
1032,min_diffuse,10,10,1,3,0.05,0.95,0.8781529938917919,28,5.0,1,5.0,1,5.0,1
1033,min_diffuse,10,10,1,3,0.05,0.95,0.6992052849790646,4,3.0,1,3.0,1,3.0,1
1034,min_diffuse,10,10,1,3,0.05,0.95,0.9226520602066898,39,6.0,1,6.0,1,6.0,1
1035,min_diffuse,10,10,1,3,0.05,0.95,0.9278982598716286,21,7.0,1,7.0,1,7.0,1
1036,min_diffuse,10,10,1,3,0.05,0.95,0.8331365538784397,23,4.0,1,4.0,1,5.0,0
1037,min_diffuse,10,10,1,3,0.05,0.95,0.84462832599992,6,3.0,1,3.0,1,4.0,0
1038,min_diffuse,10,10,1,3,0.05,0.95,0.854737306088628,6,2.0,1,3.0,0,3.0,0
1039,min_diffuse,10,10,1,3,0.05,0.95,0.8463846846630929,7,3.0,1,3.0,1,3.0,1
1040,min_diffuse,10,10,1,3,0.05,0.95,0.8747873497924912,24,5.0,1,5.0,1,5.0,1
1041,min_diffuse,10,10,1,3,0.05,0.95,0.90136983782916,18,5.0,0,4.0,1,4.0,1
1042,min_diffuse,10,10,1,3,0.05,0.95,0.8795636535134789,27,8.0,1,8.0,1,8.0,1
1043,min_diffuse,10,10,1,3,0.05,0.95,0.843542449564328,9,5.0,1,5.0,1,5.0,1
1044,min_diffuse,10,10,1,3,0.05,0.95,0.7794996818906634,3,2.0,1,2.0,1,2.0,1
1045,min_diffuse,10,10,1,3,0.05,0.95,0.9432433616093612,7,3.0,1,3.0,1,3.0,1
1046,min_diffuse,10,10,1,3,0.05,0.95,0.8999719550593265,11,3.0,1,3.0,1,3.0,1
1047,min_diffuse,10,10,1,3,0.05,0.95,0.8276278011792171,10,4.0,1,4.0,1,4.0,1
1048,min_diffuse,10,10,1,3,0.05,0.95,0.7877899409276483,6,3.0,1,3.0,1,3.0,1
1049,min_diffuse,10,10,1,3,0.05,0.95,0.9414001492573236,6,3.0,1,3.0,1,3.0,1
1050,min_diffuse,10,10,1,3,0.05,0.95,0.753425434404492,11,4.0,1,4.0,1,4.0,1
1051,min_diffuse,10,10,1,3,0.05,0.95,0.7152168554364194,10,3.0,1,3.0,1,3.0,1
1052,min_diffuse,10,10,1,3,0.05,0.95,0.9309351215752436,18,5.0,1,5.0,1,5.0,1
1053,min_diffuse,10,10,1,3,0.05,0.95,0.8370482137477523,14,4.0,1,4.0,1,4.0,1
1054,min_diffuse,10,10,1,3,0.05,0.95,0.9311002358966342,26,11.0,0,11.0,0,10.0,1
1055,min_diffuse,10,10,1,3,0.05,0.95,0.90141526145203,9,5.0,1,5.0,1,5.0,1
1056,min_diffuse,10,10,1,3,0.05,0.95,0.782783138892799,7,4.0,0,4.0,0,3.0,1
1057,min_diffuse,10,10,1,3,0.05,0.95,0.8320311130983694,11,3.0,1,3.0,1,3.0,1
1058,min_diffuse,10,10,1,3,0.05,0.95,0.7883790946278997,6,3.0,1,3.0,1,4.0,0
1059,min_diffuse,10,10,1,3,0.05,0.95,0.878372537372506,5,3.0,1,3.0,1,3.0,1
1060,min_diffuse,10,10,1,3,0.05,0.95,0.9490945852199278,15,6.0,1,6.0,1,6.0,1
1061,min_diffuse,10,10,1,3,0.05,0.95,0.8402551771886592,10,4.0,1,4.0,1,4.0,1
1062,min_diffuse,10,10,1,3,0.05,0.95,0.903485794807472,37,6.0,1,6.0,1,6.0,1
1063,min_diffuse,10,10,1,3,0.05,0.95,0.8420044969903608,19,5.0,1,5.0,1,5.0,1
1064,min_diffuse,10,10,1,3,0.05,0.95,0.9025913850161348,3,2.0,1,2.0,1,2.0,1
1065,min_diffuse,10,10,1,3,0.05,0.95,0.8485888974619558,5,3.0,1,3.0,1,3.0,1
1066,min_diffuse,10,10,1,3,0.05,0.95,0.8790418834266638,18,5.0,1,5.0,1,5.0,1
1067,min_diffuse,10,10,1,3,0.05,0.95,0.9132860412955202,13,4.0,1,5.0,0,5.0,0
1068,min_diffuse,10,10,1,3,0.05,0.95,0.9334910790169992,3,2.0,1,2.0,1,3.0,0
1069,min_diffuse,10,10,1,3,0.05,0.95,0.9477713238506372,61,10.0,1,10.0,1,10.0,1
1070,min_diffuse,10,10,1,3,0.05,0.95,0.8813033853990612,18,5.0,0,5.0,0,4.0,1
1071,min_diffuse,10,10,1,3,0.05,0.95,0.916962014176736,12,5.0,0,4.0,1,4.0,1
1072,min_diffuse,10,10,1,3,0.05,0.95,0.8203256121372446,3,2.0,1,2.0,1,2.0,1
1073,min_diffuse,10,10,1,3,0.05,0.95,0.948637047866334,7,4.0,1,4.0,1,4.0,1
1074,min_diffuse,10,10,1,3,0.05,0.95,0.8693164894655525,6,3.0,1,3.0,1,3.0,1
1075,min_diffuse,10,10,1,3,0.05,0.95,0.822792785743784,7,3.0,1,3.0,1,3.0,1
1076,min_diffuse,10,10,1,3,0.05,0.95,0.710829604548437,2,2.0,1,2.0,1,2.0,1
1077,min_diffuse,10,10,1,3,0.05,0.95,0.9370212309162312,39,8.0,0,7.0,1,7.0,1
1078,min_diffuse,10,10,1,3,0.05,0.95,0.9362712198884948,9,5.0,1,5.0,1,5.0,1
1079,min_diffuse,10,10,1,3,0.05,0.95,0.8867836080486169,8,3.0,1,3.0,1,3.0,1
1080,min_diffuse,10,10,1,3,0.05,0.95,0.9230563157762092,40,6.0,1,6.0,1,6.0,1
1081,min_diffuse,10,10,1,3,0.05,0.95,0.8213052630406104,11,4.0,1,4.0,1,4.0,1
1082,min_diffuse,10,10,1,3,0.05,0.95,0.8134147703167914,8,4.0,1,4.0,1,4.0,1
1083,min_diffuse,10,10,1,3,0.05,0.95,0.9232149120748764,17,4.0,1,4.0,1,4.0,1
1084,min_diffuse,10,10,1,3,0.05,0.95,0.913655407528637,20,6.0,1,6.0,1,6.0,1
1085,min_diffuse,10,10,1,3,0.05,0.95,0.8865247890178439,18,5.0,1,5.0,1,5.0,1
1086,min_diffuse,10,10,1,3,0.05,0.95,0.8965587658322132,12,5.0,1,5.0,1,5.0,1
1087,min_diffuse,10,10,1,3,0.05,0.95,0.8923095075852263,13,4.0,0,4.0,0,3.0,1
1088,min_diffuse,10,10,1,3,0.05,0.95,0.94843583115282,18,7.0,1,7.0,1,7.0,1
1089,min_diffuse,10,10,1,3,0.05,0.95,0.8776066958491956,10,4.0,1,4.0,1,4.0,1
1090,min_diffuse,10,10,1,3,0.05,0.95,0.937889288880672,32,7.0,1,7.0,1,7.0,1
1091,min_diffuse,10,10,1,3,0.05,0.95,0.944704497957032,29,7.0,1,7.0,1,7.0,1
1092,min_diffuse,10,10,1,3,0.05,0.95,0.7345851731329663,4,2.0,1,2.0,1,3.0,0
1093,min_diffuse,10,10,1,3,0.05,0.95,0.9468609406697543,31,8.0,1,8.0,1,8.0,1
1094,min_diffuse,10,10,1,3,0.05,0.95,0.7507230625835218,6,3.0,1,3.0,1,3.0,1
1095,min_diffuse,10,10,1,3,0.05,0.95,0.693506659328842,3,2.0,1,2.0,1,2.0,1
1096,min_diffuse,10,10,1,3,0.05,0.95,0.922190724202115,54,7.0,1,7.0,1,7.0,1
1097,min_diffuse,10,10,1,3,0.05,0.95,0.9232464404549372,35,5.0,1,5.0,1,5.0,1
1098,min_diffuse,10,10,1,3,0.05,0.95,0.9306915969608156,55,9.0,1,9.0,1,9.0,1
1099,min_diffuse,10,10,1,3,0.05,0.95,0.8598022660574739,11,4.0,1,4.0,1,4.0,1
1100,min_diffuse,10,10,1,3,0.05,0.95,0.9040159171540978,23,7.0,0,6.0,1,7.0,0
1101,min_diffuse,10,10,1,3,0.05,0.95,0.8163687279162355,5,3.0,1,3.0,1,3.0,1
1102,min_diffuse,10,10,1,3,0.05,0.95,0.92880414978488,8,3.0,1,4.0,0,4.0,0
1103,min_diffuse,10,10,1,3,0.05,0.95,0.9447748651149218,6,3.0,1,3.0,1,3.0,1
1104,min_diffuse,10,10,1,3,0.05,0.95,0.8818656894650888,10,6.0,1,6.0,1,6.0,1
1105,min_diffuse,10,10,1,3,0.05,0.95,0.8272742223742804,10,4.0,0,4.0,0,3.0,1
1106,min_diffuse,10,10,1,3,0.05,0.95,0.916441537145977,19,6.0,1,6.0,1,6.0,1
1107,min_diffuse,10,10,1,3,0.05,0.95,0.7901563208412223,5,2.0,1,2.0,1,2.0,1
1108,min_diffuse,10,10,1,3,0.05,0.95,0.8238906868864195,9,4.0,1,4.0,1,4.0,1
1109,min_diffuse,10,10,1,3,0.05,0.95,0.9072490591557486,18,4.0,1,4.0,1,4.0,1
1110,min_diffuse,10,10,1,3,0.05,0.95,0.9356699048964836,11,4.0,1,4.0,1,4.0,1
1111,min_diffuse,10,10,1,3,0.05,0.95,0.9030614231825572,20,6.0,1,6.0,1,6.0,1
1112,min_diffuse,10,10,1,3,0.05,0.95,0.9014713118425152,10,4.0,1,4.0,1,4.0,1
1113,min_diffuse,10,10,1,3,0.05,0.95,0.8573631021769502,15,5.0,1,5.0,1,5.0,1
1114,min_diffuse,10,10,1,3,0.05,0.95,0.9121915425359052,36,7.0,1,7.0,1,7.0,1
1115,min_diffuse,10,10,1,3,0.05,0.95,0.8577149906648538,5,3.0,1,3.0,1,3.0,1
1116,min_diffuse,10,10,1,3,0.05,0.95,0.7969354471204037,5,3.0,1,3.0,1,3.0,1
1117,min_diffuse,10,10,1,3,0.05,0.95,0.9446529331088204,4,3.0,1,3.0,1,3.0,1
1118,min_diffuse,10,10,1,3,0.05,0.95,0.9000593913929343,8,4.0,0,4.0,0,3.0,1
1119,min_diffuse,10,10,1,3,0.05,0.95,0.8286038923417581,22,5.0,0,5.0,0,4.0,1
1120,min_diffuse,10,10,1,3,0.05,0.95,0.9273223883885868,9,4.0,0,3.0,1,3.0,1
1121,min_diffuse,10,10,1,3,0.05,0.95,0.7636469138548836,7,3.0,1,3.0,1,3.0,1
1122,min_diffuse,10,10,1,3,0.05,0.95,0.9173656583195984,16,4.0,1,4.0,1,4.0,1
1123,min_diffuse,10,10,1,3,0.05,0.95,0.8737337687408301,13,5.0,0,5.0,0,4.0,1
1124,min_diffuse,10,10,1,3,0.05,0.95,0.8880472561675068,36,7.0,1,7.0,1,7.0,1
1125,min_diffuse,10,10,1,3,0.05,0.95,0.7552907736361899,4,2.0,1,2.0,1,2.0,1
1126,min_diffuse,10,10,1,3,0.05,0.95,0.860308046332911,7,3.0,1,3.0,1,3.0,1
1127,min_diffuse,10,10,1,3,0.05,0.95,0.8887291882885345,9,3.0,1,3.0,1,3.0,1
1128,min_diffuse,10,10,1,3,0.05,0.95,0.9082538035853762,6,4.0,0,3.0,1,4.0,0
1129,min_diffuse,10,10,1,3,0.05,0.95,0.9010228295203244,7,3.0,1,3.0,1,3.0,1
1130,min_diffuse,10,10,1,3,0.05,0.95,0.7725947976809402,4,2.0,1,3.0,0,3.0,0
1131,min_diffuse,10,10,1,3,0.05,0.95,0.9465703389628166,19,6.0,1,6.0,1,6.0,1
1132,min_diffuse,10,10,1,3,0.05,0.95,0.9109424518940488,35,8.0,1,8.0,1,8.0,1
1133,min_diffuse,10,10,1,3,0.05,0.95,0.8481961867873067,9,4.0,0,4.0,0,3.0,1
1134,min_diffuse,10,10,1,3,0.05,0.95,0.8259265128896891,6,3.0,1,3.0,1,3.0,1
1135,min_diffuse,10,10,1,3,0.05,0.95,0.9422494544369155,29,7.0,1,7.0,1,7.0,1
1136,min_diffuse,10,10,1,3,0.05,0.95,0.7289139788586221,4,2.0,1,2.0,1,2.0,1
1137,min_diffuse,10,10,1,3,0.05,0.95,0.8514761814030214,7,3.0,1,3.0,1,3.0,1
1138,min_diffuse,10,10,1,3,0.05,0.95,0.821394652645266,26,6.0,1,6.0,1,6.0,1
1139,min_diffuse,10,10,1,3,0.05,0.95,0.9099844772501016,18,6.0,1,6.0,1,6.0,1
1140,min_diffuse,10,10,1,3,0.05,0.95,0.91557974982502,24,5.0,1,5.0,1,5.0,1
1141,min_diffuse,10,10,1,3,0.05,0.95,0.5670038079328679,5,2.0,1,2.0,1,2.0,1
1142,min_diffuse,10,10,1,3,0.05,0.95,0.925875055017082,5,3.0,1,3.0,1,3.0,1
1143,min_diffuse,10,10,1,3,0.05,0.95,0.9490225945413326,31,7.0,1,7.0,1,7.0,1
1144,min_diffuse,10,10,1,3,0.05,0.95,0.9053874949423588,14,5.0,1,5.0,1,5.0,1
1145,min_diffuse,10,10,1,3,0.05,0.95,0.933241908783178,30,9.0,1,9.0,1,9.0,1
1146,min_diffuse,10,10,1,3,0.05,0.95,0.8535070831344418,14,3.0,1,3.0,1,3.0,1
1147,min_diffuse,10,10,1,3,0.05,0.95,0.909560591584734,9,4.0,1,4.0,1,4.0,1
1148,min_diffuse,10,10,1,3,0.05,0.95,0.7494313625725372,16,5.0,1,5.0,1,5.0,1
1149,min_diffuse,10,10,1,3,0.05,0.95,0.8792221989636508,15,4.0,1,4.0,1,4.0,1
1150,min_diffuse,10,10,1,3,0.05,0.95,0.8278443636904763,9,4.0,1,4.0,1,4.0,1
1151,min_diffuse,10,10,1,3,0.05,0.95,0.8705170039935799,3,2.0,1,2.0,1,2.0,1
1152,min_diffuse,10,10,1,3,0.05,0.95,0.902700425148226,24,6.0,1,6.0,1,6.0,1
1153,min_diffuse,10,10,1,3,0.05,0.95,0.8816591550209127,14,5.0,1,5.0,1,5.0,1
1154,min_diffuse,10,10,1,3,0.05,0.95,0.8381039137801228,8,3.0,1,3.0,1,3.0,1
1155,min_diffuse,10,10,1,3,0.05,0.95,0.9089122439700266,5,3.0,0,2.0,1,2.0,1
1156,min_diffuse,10,10,1,3,0.05,0.95,0.9080313242881916,5,3.0,1,3.0,1,4.0,0
1157,min_diffuse,10,10,1,3,0.05,0.95,0.9220494253685104,8,4.0,0,3.0,1,4.0,0
1158,min_diffuse,10,10,1,3,0.05,0.95,0.7746241576318202,12,3.0,1,3.0,1,3.0,1
1159,min_diffuse,10,10,1,3,0.05,0.95,0.7500835369625547,11,4.0,1,4.0,1,4.0,1
1160,min_diffuse,10,10,1,3,0.05,0.95,0.9262865725998464,28,6.0,1,6.0,1,6.0,1
1161,min_diffuse,10,10,1,3,0.05,0.95,0.9460718887915408,19,6.0,1,6.0,1,6.0,1
1162,min_diffuse,10,10,1,3,0.05,0.95,0.9432329996759672,31,5.0,1,5.0,1,5.0,1
1163,min_diffuse,10,10,1,3,0.05,0.95,0.6961822304421047,7,3.0,1,3.0,1,3.0,1
1164,min_diffuse,10,10,1,3,0.05,0.95,0.6499849952196857,2,2.0,1,2.0,1,2.0,1
1165,min_diffuse,10,10,1,3,0.05,0.95,0.8880366664814141,12,3.0,1,3.0,1,3.0,1
1166,min_diffuse,10,10,1,3,0.05,0.95,0.9449384466642938,68,10.0,1,10.0,1,10.0,1
1167,min_diffuse,10,10,1,3,0.05,0.95,0.8976725248444769,25,5.0,0,4.0,1,4.0,1
1168,min_diffuse,10,10,1,3,0.05,0.95,0.827406946241694,6,3.0,1,3.0,1,3.0,1
1169,min_diffuse,10,10,1,3,0.05,0.95,0.9133250886319344,20,6.0,1,6.0,1,6.0,1
1170,min_diffuse,10,10,1,3,0.05,0.95,0.8927070516344845,18,5.0,1,5.0,1,5.0,1
1171,min_diffuse,10,10,1,3,0.05,0.95,0.7632331169485993,10,4.0,1,4.0,1,4.0,1
1172,min_diffuse,10,10,1,3,0.05,0.95,0.9237450879682256,8,3.0,1,4.0,0,4.0,0
1173,min_diffuse,10,10,1,3,0.05,0.95,0.9371874904965594,38,10.0,1,10.0,1,10.0,1
1174,min_diffuse,10,10,1,3,0.05,0.95,0.8392759099718315,3,2.0,1,2.0,1,2.0,1
1175,min_diffuse,10,10,1,3,0.05,0.95,0.9325210767342328,14,4.0,1,4.0,1,4.0,1
1176,min_diffuse,10,10,1,3,0.05,0.95,0.9244425368285266,24,8.0,1,8.0,1,8.0,1
1177,min_diffuse,10,10,1,3,0.05,0.95,0.884264974840551,8,4.0,1,4.0,1,4.0,1
1178,min_diffuse,10,10,1,3,0.05,0.95,0.8149616640911449,9,4.0,1,4.0,1,4.0,1
1179,min_diffuse,10,10,1,3,0.05,0.95,0.8795344834630506,23,7.0,0,6.0,1,7.0,0
1180,min_diffuse,10,10,1,3,0.05,0.95,0.7392699369530991,4,3.0,1,3.0,1,3.0,1
1181,min_diffuse,10,10,1,3,0.05,0.95,0.943720284761834,14,6.0,1,6.0,1,6.0,1
1182,min_diffuse,10,10,1,3,0.05,0.95,0.8728297438710282,13,3.0,1,3.0,1,3.0,1
1183,min_diffuse,10,10,1,3,0.05,0.95,0.8735998847382986,14,5.0,1,5.0,1,5.0,1
1184,min_diffuse,10,10,1,3,0.05,0.95,0.8797591404086039,24,5.0,1,5.0,1,5.0,1
1185,min_diffuse,10,10,1,3,0.05,0.95,0.9499119213580024,15,4.0,1,4.0,1,5.0,0
1186,min_diffuse,10,10,1,3,0.05,0.95,0.8486297335415168,14,5.0,0,5.0,0,4.0,1
1187,min_diffuse,10,10,1,3,0.05,0.95,0.9488458727038888,36,6.0,1,6.0,1,6.0,1
1188,min_diffuse,10,10,1,3,0.05,0.95,0.86397029204852,9,4.0,1,4.0,1,5.0,0
1189,min_diffuse,10,10,1,3,0.05,0.95,0.9008733038722144,7,4.0,1,4.0,1,4.0,1
1190,min_diffuse,10,10,1,3,0.05,0.95,0.8569532858744578,8,3.0,1,3.0,1,3.0,1
1191,min_diffuse,10,10,1,3,0.05,0.95,0.8739788392787128,5,3.0,1,3.0,1,3.0,1
1192,min_diffuse,10,10,1,3,0.05,0.95,0.8926836283988138,21,5.0,0,5.0,0,4.0,1
1193,min_diffuse,10,10,1,3,0.05,0.95,0.8721401439155105,10,4.0,1,4.0,1,5.0,0
1194,min_diffuse,10,10,1,3,0.05,0.95,0.9161506669798914,14,4.0,1,4.0,1,4.0,1
1195,min_diffuse,10,10,1,3,0.05,0.95,0.9262095146772044,13,4.0,1,4.0,1,5.0,0
1196,min_diffuse,10,10,1,3,0.05,0.95,0.8913833803521735,11,4.0,1,4.0,1,4.0,1
1197,min_diffuse,10,10,1,3,0.05,0.95,0.8074853323368666,8,3.0,1,4.0,0,4.0,0
1198,min_diffuse,10,10,1,3,0.05,0.95,0.8699916008388134,11,5.0,1,5.0,1,5.0,1
1199,min_diffuse,10,10,1,3,0.05,0.95,0.934630197428673,12,4.0,1,4.0,1,4.0,1
1200,min_diffuse,10,10,1,3,0.05,0.95,0.8643957063138206,3,2.0,1,2.0,1,2.0,1
1201,min_diffuse,10,10,1,3,0.05,0.95,0.8036703867148373,3,2.0,1,2.0,1,2.0,1
1202,min_diffuse,10,10,1,3,0.05,0.95,0.7502696159938692,4,3.0,1,3.0,1,3.0,1
1203,min_diffuse,10,10,1,3,0.05,0.95,0.9115311811273148,18,4.0,0,3.0,1,3.0,1
1204,min_diffuse,10,10,1,3,0.05,0.95,0.6666725102340264,2,2.0,1,2.0,1,2.0,1
1205,min_diffuse,10,10,1,3,0.05,0.95,0.8645030476018873,5,3.0,1,3.0,1,4.0,0
1206,min_diffuse,10,10,1,3,0.05,0.95,0.853649332819562,9,4.0,1,4.0,1,4.0,1
1207,min_diffuse,10,10,1,3,0.05,0.95,0.9441243900900768,9,4.0,1,4.0,1,4.0,1
1208,min_diffuse,10,10,1,3,0.05,0.95,0.879604561150662,17,7.0,0,6.0,1,7.0,0
1209,min_diffuse,10,10,1,3,0.05,0.95,0.9466029184424982,19,5.0,0,4.0,1,4.0,1
1210,min_diffuse,10,10,1,3,0.05,0.95,0.9087704462419364,9,3.0,1,3.0,1,4.0,0
1211,min_diffuse,10,10,1,3,0.05,0.95,0.8780385229347586,7,3.0,1,3.0,1,3.0,1
1212,min_diffuse,10,10,1,3,0.05,0.95,0.6837361950493679,4,3.0,0,2.0,1,2.0,1
1213,min_diffuse,10,10,1,3,0.05,0.95,0.9295650272233748,5,3.0,1,3.0,1,3.0,1
1214,min_diffuse,10,10,1,3,0.05,0.95,0.7414284827413856,5,3.0,1,3.0,1,3.0,1
1215,min_diffuse,10,10,1,3,0.05,0.95,0.8934925332606745,14,5.0,1,6.0,0,6.0,0
1216,min_diffuse,10,10,1,3,0.05,0.95,0.9491264457259292,15,4.0,1,4.0,1,4.0,1
1217,min_diffuse,10,10,1,3,0.05,0.95,0.9470917013818458,7,3.0,1,3.0,1,3.0,1
1218,min_diffuse,10,10,1,3,0.05,0.95,0.8381463138006929,16,4.0,1,4.0,1,4.0,1
1219,min_diffuse,10,10,1,3,0.05,0.95,0.9160439075769906,43,8.0,0,8.0,0,7.0,1
1220,min_diffuse,10,10,1,3,0.05,0.95,0.7121951905837759,8,4.0,1,4.0,1,4.0,1
1221,min_diffuse,10,10,1,3,0.05,0.95,0.8805708575774827,5,3.0,1,3.0,1,3.0,1
1222,min_diffuse,10,10,1,3,0.05,0.95,0.80853731225026,14,5.0,1,5.0,1,5.0,1
1223,min_diffuse,10,10,1,3,0.05,0.95,0.8910696063365487,5,3.0,1,3.0,1,3.0,1
1224,min_diffuse,10,10,1,3,0.05,0.95,0.8306180792003459,4,2.0,1,2.0,1,3.0,0
1225,min_diffuse,10,10,1,3,0.05,0.95,0.8806611869695825,9,4.0,1,4.0,1,4.0,1
1226,min_diffuse,10,10,1,3,0.05,0.95,0.9406856090274494,43,7.0,1,7.0,1,7.0,1
1227,min_diffuse,10,10,1,3,0.05,0.95,0.8760654353183875,10,4.0,1,4.0,1,4.0,1
1228,min_diffuse,10,10,1,3,0.05,0.95,0.872472090538006,13,5.0,1,5.0,1,5.0,1
1229,min_diffuse,10,10,1,3,0.05,0.95,0.7698902920735968,4,3.0,1,3.0,1,3.0,1
1230,min_diffuse,10,10,1,3,0.05,0.95,0.8364259158727482,13,4.0,1,4.0,1,4.0,1
1231,min_diffuse,10,10,1,3,0.05,0.95,0.7155307425267995,3,2.0,1,2.0,1,2.0,1
1232,min_diffuse,10,10,1,3,0.05,0.95,0.7320576117295806,5,3.0,1,3.0,1,3.0,1
1233,min_diffuse,10,10,1,3,0.05,0.95,0.7550898046951124,9,3.0,1,3.0,1,4.0,0
1234,min_diffuse,10,10,1,3,0.05,0.95,0.7865654760187494,6,3.0,1,3.0,1,3.0,1
1235,min_diffuse,10,10,1,3,0.05,0.95,0.8695954861298921,13,5.0,1,5.0,1,5.0,1
1236,min_diffuse,10,10,1,3,0.05,0.95,0.9287343660038248,5,3.0,1,3.0,1,3.0,1
1237,min_diffuse,10,10,1,3,0.05,0.95,0.8553470523276318,22,4.0,1,4.0,1,4.0,1
1238,min_diffuse,10,10,1,3,0.05,0.95,0.9217967452832864,11,4.0,0,4.0,0,3.0,1
1239,min_diffuse,10,10,1,3,0.05,0.95,0.7017488342057437,6,3.0,1,4.0,0,3.0,1
1240,min_diffuse,10,10,1,3,0.05,0.95,0.9063178131027478,10,4.0,1,4.0,1,5.0,0
1241,min_diffuse,10,10,1,3,0.05,0.95,0.7756073679164137,8,3.0,1,3.0,1,3.0,1
1242,min_diffuse,10,10,1,3,0.05,0.95,0.8783778241691841,17,4.0,1,4.0,1,4.0,1
1243,min_diffuse,10,10,1,3,0.05,0.95,0.8713942520097604,16,5.0,1,5.0,1,5.0,1
1244,min_diffuse,10,10,1,3,0.05,0.95,0.7025330586463319,6,3.0,1,3.0,1,3.0,1
1245,min_diffuse,10,10,1,3,0.05,0.95,0.8106967789813007,10,4.0,1,4.0,1,4.0,1
1246,min_diffuse,10,10,1,3,0.05,0.95,0.8964222667631426,14,6.0,1,6.0,1,6.0,1
1247,min_diffuse,10,10,1,3,0.05,0.95,0.8977395106518783,6,3.0,1,3.0,1,3.0,1
1248,min_diffuse,10,10,1,3,0.05,0.95,0.868622793983352,15,4.0,1,4.0,1,4.0,1
1249,min_diffuse,10,10,1,3,0.05,0.95,0.9440308030223472,6,3.0,0,2.0,1,3.0,0
1250,min_diffuse,10,10,1,3,0.05,0.95,0.8310223693507998,5,3.0,1,3.0,1,3.0,1
1251,min_diffuse,10,10,1,3,0.05,0.95,0.8930265259979627,11,4.0,1,4.0,1,4.0,1
1252,min_diffuse,10,10,1,3,0.05,0.95,0.8456200636539367,5,3.0,1,3.0,1,3.0,1
1253,min_diffuse,10,10,1,3,0.05,0.95,0.8329622058223999,2,2.0,1,2.0,1,2.0,1
1254,min_diffuse,10,10,1,3,0.05,0.95,0.7527271505638522,4,2.0,1,2.0,1,2.0,1
1255,min_diffuse,10,10,1,3,0.05,0.95,0.9338615194050924,13,5.0,1,5.0,1,5.0,1
1256,min_diffuse,10,10,1,3,0.05,0.95,0.6867709418959199,4,3.0,1,3.0,1,3.0,1
1257,min_diffuse,10,10,1,3,0.05,0.95,0.8782148200576388,5,3.0,1,3.0,1,3.0,1
1258,min_diffuse,10,10,1,3,0.05,0.95,0.8451211329233316,8,3.0,1,3.0,1,3.0,1
1259,min_diffuse,10,10,1,3,0.05,0.95,0.8918145249209323,3,2.0,1,2.0,1,2.0,1
1260,min_diffuse,10,10,1,3,0.05,0.95,0.862588306675387,17,4.0,1,4.0,1,4.0,1
1261,min_diffuse,10,10,1,3,0.05,0.95,0.6426891691584583,6,3.0,1,3.0,1,3.0,1
1262,min_diffuse,10,10,1,3,0.05,0.95,0.8421270784981115,11,4.0,1,4.0,1,4.0,1
1263,min_diffuse,10,10,1,3,0.05,0.95,0.8697282047425837,3,2.0,1,2.0,1,2.0,1
1264,min_diffuse,10,10,1,3,0.05,0.95,0.8162662958008791,5,3.0,1,3.0,1,3.0,1
1265,min_diffuse,10,10,1,3,0.05,0.95,0.7139678279374413,4,2.0,1,2.0,1,2.0,1
1266,min_diffuse,10,10,1,3,0.05,0.95,0.9182670730463685,14,4.0,1,4.0,1,4.0,1
1267,min_diffuse,10,10,1,3,0.05,0.95,0.8177599806999788,5,2.0,1,2.0,1,3.0,0
1268,min_diffuse,10,10,1,3,0.05,0.95,0.6587443118299673,7,3.0,1,3.0,1,3.0,1
1269,min_diffuse,10,10,1,3,0.05,0.95,0.7885328718447411,4,3.0,0,2.0,1,2.0,1
1270,min_diffuse,10,10,1,3,0.05,0.95,0.9353875773155376,18,6.0,0,6.0,0,5.0,1
1271,min_diffuse,10,10,1,3,0.05,0.95,0.9456048765372732,21,5.0,0,5.0,0,4.0,1
1272,min_diffuse,10,10,1,3,0.05,0.95,0.7968592972523529,5,3.0,1,3.0,1,3.0,1
1273,min_diffuse,10,10,1,3,0.05,0.95,0.8726901365502021,6,3.0,1,3.0,1,3.0,1
1274,min_diffuse,10,10,1,3,0.05,0.95,0.6635316431269092,6,3.0,1,3.0,1,3.0,1
1275,min_diffuse,10,10,1,3,0.05,0.95,0.899322910672879,3,2.0,1,2.0,1,3.0,0
1276,min_diffuse,10,10,1,3,0.05,0.95,0.752964319992095,3,2.0,1,2.0,1,2.0,1
1277,min_diffuse,10,10,1,3,0.05,0.95,0.887522965959425,6,3.0,1,3.0,1,3.0,1
1278,min_diffuse,10,10,1,3,0.05,0.95,0.8948023196272119,9,4.0,1,4.0,1,4.0,1
1279,min_diffuse,10,10,1,3,0.05,0.95,0.9477476268304216,8,4.0,1,4.0,1,4.0,1
1280,min_diffuse,10,10,1,3,0.05,0.95,0.9320022299629038,25,6.0,1,6.0,1,6.0,1
1281,min_diffuse,10,10,1,3,0.05,0.95,0.8785213279094652,6,3.0,1,3.0,1,4.0,0
1282,min_diffuse,10,10,1,3,0.05,0.95,0.8058026481706334,4,3.0,1,3.0,1,3.0,1
1283,min_diffuse,10,10,1,3,0.05,0.95,0.9468691024230088,43,8.0,1,8.0,1,8.0,1
1284,min_diffuse,10,10,1,3,0.05,0.95,0.9340996888187004,29,7.0,1,7.0,1,7.0,1
1285,min_diffuse,10,10,1,3,0.05,0.95,0.936772953659438,4,2.0,1,2.0,1,2.0,1
1286,min_diffuse,10,10,1,3,0.05,0.95,0.8353027603234671,7,3.0,1,3.0,1,3.0,1
1287,min_diffuse,10,10,1,3,0.05,0.95,0.9002552038765216,12,4.0,1,5.0,0,4.0,1
1288,min_diffuse,10,10,1,3,0.05,0.95,0.8740728716303111,11,4.0,1,4.0,1,4.0,1
1289,min_diffuse,10,10,1,3,0.05,0.95,0.9321850407893966,44,14.0,1,14.0,1,14.0,1
1290,min_diffuse,10,10,1,3,0.05,0.95,0.781689108721675,18,4.0,1,4.0,1,4.0,1
1291,min_diffuse,10,10,1,3,0.05,0.95,0.8755209139527876,23,6.0,0,6.0,0,5.0,1
1292,min_diffuse,10,10,1,3,0.05,0.95,0.7605280689038318,13,5.0,1,5.0,1,5.0,1
1293,min_diffuse,10,10,1,3,0.05,0.95,0.941654845297992,5,2.0,1,2.0,1,2.0,1
1294,min_diffuse,10,10,1,3,0.05,0.95,0.8708596567353399,15,4.0,1,4.0,1,4.0,1
1295,min_diffuse,10,10,1,3,0.05,0.95,0.8723968564465104,9,3.0,1,3.0,1,3.0,1
1296,min_diffuse,10,10,1,3,0.05,0.95,0.8398155145236534,5,3.0,1,3.0,1,3.0,1
1297,min_diffuse,10,10,1,3,0.05,0.95,0.7458836450897623,8,3.0,1,3.0,1,3.0,1
1298,min_diffuse,10,10,1,3,0.05,0.95,0.8888719532846442,9,4.0,0,3.0,1,3.0,1
1299,min_diffuse,10,10,1,3,0.05,0.95,0.9293856889937336,10,3.0,1,3.0,1,3.0,1
1300,min_diffuse,10,10,1,3,0.05,0.95,0.9258484780558804,10,4.0,1,4.0,1,5.0,0
1301,min_diffuse,10,10,1,3,0.05,0.95,0.8948238836559506,10,4.0,1,4.0,1,4.0,1
1302,min_diffuse,10,10,1,3,0.05,0.95,0.9161934306341066,14,3.0,1,3.0,1,3.0,1
1303,min_diffuse,10,10,1,3,0.05,0.95,0.9487249122055867,8,3.0,0,3.0,0,2.0,1
1304,min_diffuse,10,10,1,3,0.05,0.95,0.7136918528905115,6,3.0,1,3.0,1,3.0,1
1305,min_diffuse,10,10,1,3,0.05,0.95,0.9082202795690238,19,4.0,1,4.0,1,4.0,1
1306,min_diffuse,10,10,1,3,0.05,0.95,0.9007563753064012,14,6.0,1,6.0,1,6.0,1
1307,min_diffuse,10,10,1,3,0.05,0.95,0.8916187912550931,16,5.0,0,5.0,0,4.0,1
1308,min_diffuse,10,10,1,3,0.05,0.95,0.9301791192666252,2,2.0,1,2.0,1,2.0,1
1309,min_diffuse,10,10,1,3,0.05,0.95,0.9381872240969952,16,5.0,1,5.0,1,5.0,1
1310,min_diffuse,10,10,1,3,0.05,0.95,0.9366832482304884,40,11.0,1,11.0,1,11.0,1
1311,min_diffuse,10,10,1,3,0.05,0.95,0.9425934914827416,19,6.0,0,5.0,1,5.0,1
1312,min_diffuse,10,10,1,3,0.05,0.95,0.9492839791966317,25,5.0,1,5.0,1,5.0,1
1313,min_diffuse,10,10,1,3,0.05,0.95,0.9262502189311748,42,6.0,1,6.0,1,6.0,1
1314,min_diffuse,10,10,1,3,0.05,0.95,0.9155240557783209,24,5.0,1,5.0,1,5.0,1
1315,min_diffuse,10,10,1,3,0.05,0.95,0.8762284214903946,24,5.0,1,5.0,1,5.0,1
1316,min_diffuse,10,10,1,3,0.05,0.95,0.8920780363339846,21,5.0,1,5.0,1,6.0,0
1317,min_diffuse,10,10,1,3,0.05,0.95,0.4398512142053673,2,2.0,1,2.0,1,2.0,1
1318,min_diffuse,10,10,1,3,0.05,0.95,0.7857137935962021,6,3.0,1,3.0,1,3.0,1
1319,min_diffuse,10,10,1,3,0.05,0.95,0.9480013917147828,11,6.0,1,6.0,1,7.0,0
1320,min_diffuse,10,10,1,3,0.05,0.95,0.7871067491431601,10,4.0,1,4.0,1,4.0,1
1321,min_diffuse,10,10,1,3,0.05,0.95,0.8840732414334233,33,6.0,0,6.0,0,5.0,1
1322,min_diffuse,10,10,1,3,0.05,0.95,0.9399270894595616,84,12.0,0,12.0,0,11.0,1
1323,min_diffuse,10,10,1,3,0.05,0.95,0.925195252158346,5,3.0,1,3.0,1,3.0,1
1324,min_diffuse,10,10,1,3,0.05,0.95,0.8534984891092314,12,3.0,1,4.0,0,4.0,0
1325,min_diffuse,10,10,1,3,0.05,0.95,0.6885763904730426,4,3.0,0,3.0,0,2.0,1
1326,min_diffuse,10,10,1,3,0.05,0.95,0.9465262734624758,56,8.0,1,8.0,1,8.0,1
1327,min_diffuse,10,10,1,3,0.05,0.95,0.7235299079060301,4,3.0,1,3.0,1,3.0,1
1328,min_diffuse,10,10,1,3,0.05,0.95,0.7414363449036052,10,4.0,0,3.0,1,3.0,1
1329,min_diffuse,10,10,1,3,0.05,0.95,0.7248802981691116,6,3.0,1,3.0,1,3.0,1
1330,min_diffuse,10,10,1,3,0.05,0.95,0.9223373043426014,10,4.0,1,4.0,1,4.0,1
1331,min_diffuse,10,10,1,3,0.05,0.95,0.9057275388202182,18,7.0,0,6.0,1,7.0,0
1332,min_diffuse,10,10,1,3,0.05,0.95,0.9322194835866596,5,3.0,1,3.0,1,3.0,1
1333,min_diffuse,10,10,1,3,0.05,0.95,0.9387035395707468,15,4.0,1,4.0,1,5.0,0
1334,min_diffuse,10,10,1,3,0.05,0.95,0.8702974638206169,6,3.0,1,3.0,1,3.0,1
1335,min_diffuse,10,10,1,3,0.05,0.95,0.7466884887360635,15,5.0,0,5.0,0,4.0,1
1336,min_diffuse,10,10,1,3,0.05,0.95,0.6498745586958742,10,4.0,0,3.0,1,3.0,1
1337,min_diffuse,10,10,1,3,0.05,0.95,0.8657622672956994,12,4.0,0,4.0,0,3.0,1
1338,min_diffuse,10,10,1,3,0.05,0.95,0.9365176054851856,9,4.0,0,3.0,1,3.0,1
1339,min_diffuse,10,10,1,3,0.05,0.95,0.9382701239175152,35,8.0,1,8.0,1,8.0,1
1340,min_diffuse,10,10,1,3,0.05,0.95,0.9393755265738588,14,4.0,1,4.0,1,4.0,1
1341,min_diffuse,10,10,1,3,0.05,0.95,0.8478583402360436,6,3.0,1,3.0,1,4.0,0
1342,min_diffuse,10,10,1,3,0.05,0.95,0.8385042162206938,4,2.0,1,2.0,1,2.0,1
1343,min_diffuse,10,10,1,3,0.05,0.95,0.7802364827227216,11,4.0,0,3.0,1,3.0,1
1344,min_diffuse,10,10,1,3,0.05,0.95,0.9091705546053868,4,3.0,1,3.0,1,3.0,1
1345,min_diffuse,10,10,1,3,0.05,0.95,0.9139742480466784,28,7.0,1,7.0,1,7.0,1
1346,min_diffuse,10,10,1,3,0.05,0.95,0.7856001941360071,6,3.0,1,3.0,1,4.0,0
1347,min_diffuse,10,10,1,3,0.05,0.95,0.8394664924593905,19,5.0,0,4.0,1,4.0,1
1348,min_diffuse,10,10,1,3,0.05,0.95,0.8250366458298262,11,5.0,1,5.0,1,5.0,1
1349,min_diffuse,10,10,1,3,0.05,0.95,0.9431799862624868,37,7.0,1,7.0,1,7.0,1
1350,min_diffuse,10,10,1,3,0.05,0.95,0.8706504294698463,8,4.0,1,4.0,1,4.0,1
1351,min_diffuse,10,10,1,3,0.05,0.95,0.9397775900205037,13,5.0,1,5.0,1,5.0,1
1352,min_diffuse,10,10,1,3,0.05,0.95,0.744474704271498,6,3.0,1,3.0,1,3.0,1
1353,min_diffuse,10,10,1,3,0.05,0.95,0.8188153766990431,9,3.0,1,3.0,1,3.0,1
1354,min_diffuse,10,10,1,3,0.05,0.95,0.8505483080524922,8,4.0,1,4.0,1,4.0,1
1355,min_diffuse,10,10,1,3,0.05,0.95,0.9111127894508592,4,3.0,1,3.0,1,3.0,1
1356,min_diffuse,10,10,1,3,0.05,0.95,0.7261736116929968,3,2.0,1,2.0,1,2.0,1
1357,min_diffuse,10,10,1,3,0.05,0.95,0.7710320297955103,6,3.0,1,3.0,1,4.0,0
1358,min_diffuse,10,10,1,3,0.05,0.95,0.929513428149878,21,6.0,1,6.0,1,6.0,1
1359,min_diffuse,10,10,1,3,0.05,0.95,0.9035530495707328,7,3.0,1,3.0,1,3.0,1
1360,min_diffuse,10,10,1,3,0.05,0.95,0.9106820272355388,19,8.0,0,7.0,1,7.0,1
1361,min_diffuse,10,10,1,3,0.05,0.95,0.9370984866984,10,5.0,1,6.0,0,6.0,0
1362,min_diffuse,10,10,1,3,0.05,0.95,0.9347206300935068,6,3.0,1,3.0,1,3.0,1
1363,min_diffuse,10,10,1,3,0.05,0.95,0.8518616067388457,7,4.0,1,4.0,1,4.0,1
1364,min_diffuse,10,10,1,3,0.05,0.95,0.916442091200386,3,2.0,1,2.0,1,2.0,1
1365,min_diffuse,10,10,1,3,0.05,0.95,0.8995177920262802,18,6.0,1,6.0,1,6.0,1
1366,min_diffuse,10,10,1,3,0.05,0.95,0.915181744066129,28,5.0,1,5.0,1,5.0,1
1367,min_diffuse,10,10,1,3,0.05,0.95,0.9227178433214254,32,7.0,1,7.0,1,7.0,1
1368,min_diffuse,10,10,1,3,0.05,0.95,0.637363717028281,2,2.0,1,2.0,1,2.0,1
1369,min_diffuse,10,10,1,3,0.05,0.95,0.7486099404497084,4,3.0,1,3.0,1,3.0,1
1370,min_diffuse,10,10,1,3,0.05,0.95,0.824483767339701,3,2.0,1,2.0,1,2.0,1
1371,min_diffuse,10,10,1,3,0.05,0.95,0.8561930945470447,8,4.0,1,4.0,1,4.0,1
1372,min_diffuse,10,10,1,3,0.05,0.95,0.9096521268814296,20,4.0,1,4.0,1,4.0,1
1373,min_diffuse,10,10,1,3,0.05,0.95,0.8481829249836058,6,3.0,1,3.0,1,4.0,0
1374,min_diffuse,10,10,1,3,0.05,0.95,0.7999535537910153,6,3.0,1,3.0,1,3.0,1
1375,min_diffuse,10,10,1,3,0.05,0.95,0.8334346731946917,22,5.0,1,5.0,1,5.0,1
1376,min_diffuse,10,10,1,3,0.05,0.95,0.9030282298088556,12,4.0,1,4.0,1,4.0,1
1377,min_diffuse,10,10,1,3,0.05,0.95,0.936334253095663,53,10.0,1,10.0,1,10.0,1
1378,min_diffuse,10,10,1,3,0.05,0.95,0.9112199080405502,4,3.0,1,3.0,1,3.0,1
1379,min_diffuse,10,10,1,3,0.05,0.95,0.8216473902545024,2,2.0,1,2.0,1,2.0,1
1380,min_diffuse,10,10,1,3,0.05,0.95,0.8788272940214203,8,5.0,1,5.0,1,5.0,1
1381,min_diffuse,10,10,1,3,0.05,0.95,0.9106945604253952,17,4.0,1,4.0,1,4.0,1
1382,min_diffuse,10,10,1,3,0.05,0.95,0.8744229527314099,5,3.0,1,3.0,1,3.0,1
1383,min_diffuse,10,10,1,3,0.05,0.95,0.9003197122906245,4,2.0,1,2.0,1,2.0,1
1384,min_diffuse,10,10,1,3,0.05,0.95,0.8873042762395796,11,4.0,1,4.0,1,4.0,1
1385,min_diffuse,10,10,1,3,0.05,0.95,0.8361662215046587,3,2.0,1,2.0,1,2.0,1
1386,min_diffuse,10,10,1,3,0.05,0.95,0.8194060404917947,2,2.0,1,2.0,1,2.0,1
1387,min_diffuse,10,10,1,3,0.05,0.95,0.9176230978212774,36,7.0,1,7.0,1,7.0,1
1388,min_diffuse,10,10,1,3,0.05,0.95,0.8929030531102552,12,5.0,0,4.0,1,4.0,1
1389,min_diffuse,10,10,1,3,0.05,0.95,0.9156942394895374,7,4.0,1,4.0,1,4.0,1
1390,min_diffuse,10,10,1,3,0.05,0.95,0.9335963120467168,3,2.0,1,2.0,1,2.0,1
1391,min_diffuse,10,10,1,3,0.05,0.95,0.9454197174581678,10,4.0,1,4.0,1,4.0,1
1392,min_diffuse,10,10,1,3,0.05,0.95,0.8358958890716495,18,5.0,1,5.0,1,5.0,1
1393,min_diffuse,10,10,1,3,0.05,0.95,0.9257994754473636,5,3.0,1,3.0,1,3.0,1
1394,min_diffuse,10,10,1,3,0.05,0.95,0.934006436299042,10,4.0,1,4.0,1,4.0,1
1395,min_diffuse,10,10,1,3,0.05,0.95,0.8422346607142533,3,2.0,1,2.0,1,3.0,0
1396,min_diffuse,10,10,1,3,0.05,0.95,0.9437243910868116,36,6.0,1,6.0,1,6.0,1
1397,min_diffuse,10,10,1,3,0.05,0.95,0.8779791850358161,11,5.0,1,5.0,1,5.0,1
1398,min_diffuse,10,10,1,3,0.05,0.95,0.8366410095216267,7,3.0,1,3.0,1,4.0,0
1399,min_diffuse,10,10,1,3,0.05,0.95,0.9003374957560465,4,3.0,1,3.0,1,3.0,1
1400,min_diffuse,10,10,1,3,0.05,0.95,0.8098380268815312,9,4.0,0,3.0,1,3.0,1
1401,min_diffuse,10,10,1,3,0.05,0.95,0.8644352387615597,14,4.0,1,4.0,1,4.0,1
1402,min_diffuse,10,10,1,3,0.05,0.95,0.9420902934617904,41,7.0,0,7.0,0,6.0,1
1403,min_diffuse,10,10,1,3,0.05,0.95,0.8081260942340598,4,3.0,1,3.0,1,3.0,1
1404,min_diffuse,10,10,1,3,0.05,0.95,0.9490407501575696,32,6.0,1,6.0,1,6.0,1
1405,min_diffuse,10,10,1,3,0.05,0.95,0.9175192076273716,3,2.0,1,2.0,1,3.0,0
1406,min_diffuse,10,10,1,3,0.05,0.95,0.9213406863793157,11,3.0,1,3.0,1,3.0,1
1407,min_diffuse,10,10,1,3,0.05,0.95,0.8122997987333128,16,4.0,1,4.0,1,4.0,1
1408,min_diffuse,10,10,1,3,0.05,0.95,0.8384063025330662,7,3.0,1,3.0,1,4.0,0
1409,min_diffuse,10,10,1,3,0.05,0.95,0.8878017832668686,13,5.0,1,5.0,1,5.0,1
1410,min_diffuse,10,10,1,3,0.05,0.95,0.833087967133835,9,3.0,1,3.0,1,3.0,1
1411,min_diffuse,10,10,1,3,0.05,0.95,0.9221243138617806,16,4.0,1,4.0,1,5.0,0
1412,min_diffuse,10,10,1,3,0.05,0.95,0.93659824661373,4,3.0,1,3.0,1,3.0,1
1413,min_diffuse,10,10,1,3,0.05,0.95,0.7802297399651822,8,3.0,1,3.0,1,3.0,1
1414,min_diffuse,10,10,1,3,0.05,0.95,0.9362328679393916,8,3.0,1,3.0,1,4.0,0
1415,min_diffuse,10,10,1,3,0.05,0.95,0.62227246749407,3,2.0,1,3.0,0,3.0,0
1416,min_diffuse,10,10,1,3,0.05,0.95,0.9194393221033628,20,5.0,1,5.0,1,5.0,1
1417,min_diffuse,10,10,1,3,0.05,0.95,0.8432793885712788,4,2.0,1,2.0,1,2.0,1
1418,min_diffuse,10,10,1,3,0.05,0.95,0.8960548817284643,4,3.0,1,3.0,1,3.0,1
1419,min_diffuse,10,10,1,3,0.05,0.95,0.7481686139688385,7,3.0,1,3.0,1,3.0,1
1420,min_diffuse,10,10,1,3,0.05,0.95,0.7792857093107852,12,4.0,1,4.0,1,4.0,1
1421,min_diffuse,10,10,1,3,0.05,0.95,0.8074897671953576,11,5.0,1,5.0,1,5.0,1
1422,min_diffuse,10,10,1,3,0.05,0.95,0.8910931570904218,11,3.0,1,3.0,1,3.0,1
1423,min_diffuse,10,10,1,3,0.05,0.95,0.8264260157467721,7,4.0,1,4.0,1,4.0,1
1424,min_diffuse,10,10,1,3,0.05,0.95,0.931805784386992,13,6.0,1,6.0,1,6.0,1
1425,min_diffuse,10,10,1,3,0.05,0.95,0.93164104960297,40,8.0,0,7.0,1,7.0,1
1426,min_diffuse,10,10,1,3,0.05,0.95,0.8605959333385323,11,6.0,1,6.0,1,6.0,1
1427,min_diffuse,10,10,1,3,0.05,0.95,0.9463329463975928,31,6.0,1,6.0,1,6.0,1
1428,min_diffuse,10,10,1,3,0.05,0.95,0.946167389876718,16,6.0,1,6.0,1,6.0,1
1429,min_diffuse,10,10,1,3,0.05,0.95,0.7754922788730879,7,3.0,1,3.0,1,3.0,1
1430,min_diffuse,10,10,1,3,0.05,0.95,0.9265861723321426,11,4.0,1,4.0,1,4.0,1
1431,min_diffuse,10,10,1,3,0.05,0.95,0.8247072691594068,4,2.0,1,2.0,1,2.0,1
1432,min_diffuse,10,10,1,3,0.05,0.95,0.845288284585628,5,3.0,1,3.0,1,3.0,1
1433,min_diffuse,10,10,1,3,0.05,0.95,0.9302907668300824,34,6.0,1,6.0,1,6.0,1
1434,min_diffuse,10,10,1,3,0.05,0.95,0.8302666923163847,6,3.0,1,3.0,1,4.0,0
1435,min_diffuse,10,10,1,3,0.05,0.95,0.8881189108585779,19,6.0,1,6.0,1,6.0,1
1436,min_diffuse,10,10,1,3,0.05,0.95,0.9163051126133808,36,7.0,0,7.0,0,6.0,1
1437,min_diffuse,10,10,1,3,0.05,0.95,0.8846778155634127,15,6.0,1,6.0,1,6.0,1
1438,min_diffuse,10,10,1,3,0.05,0.95,0.8674440481868262,5,3.0,1,3.0,1,3.0,1
1439,min_diffuse,10,10,1,3,0.05,0.95,0.936011307476498,14,5.0,1,5.0,1,5.0,1
1440,min_diffuse,10,10,1,3,0.05,0.95,0.8900363017373577,12,3.0,1,3.0,1,3.0,1
1441,min_diffuse,10,10,1,3,0.05,0.95,0.928621384724832,9,3.0,1,3.0,1,4.0,0
1442,min_diffuse,10,10,1,3,0.05,0.95,0.8802172538833234,7,4.0,1,4.0,1,4.0,1
1443,min_diffuse,10,10,1,3,0.05,0.95,0.8884232051317472,25,5.0,1,5.0,1,5.0,1
1444,min_diffuse,10,10,1,3,0.05,0.95,0.9096084095128776,6,3.0,1,3.0,1,4.0,0
1445,min_diffuse,10,10,1,3,0.05,0.95,0.7174113344114762,7,3.0,1,3.0,1,3.0,1
1446,min_diffuse,10,10,1,3,0.05,0.95,0.8892054244093286,15,4.0,1,4.0,1,4.0,1
1447,min_diffuse,10,10,1,3,0.05,0.95,0.7786561801285093,5,3.0,1,3.0,1,3.0,1
1448,min_diffuse,10,10,1,3,0.05,0.95,0.8995280882945929,22,6.0,1,6.0,1,6.0,1
1449,min_diffuse,10,10,1,3,0.05,0.95,0.7391936149609568,4,2.0,1,2.0,1,2.0,1
1450,min_diffuse,10,10,1,3,0.05,0.95,0.8489841876544431,5,2.0,1,2.0,1,2.0,1
1451,min_diffuse,10,10,1,3,0.05,0.95,0.6726480512693039,9,3.0,1,3.0,1,3.0,1
1452,min_diffuse,10,10,1,3,0.05,0.95,0.9302503172891028,16,4.0,1,4.0,1,4.0,1
1453,min_diffuse,10,10,1,3,0.05,0.95,0.91753329900446,10,4.0,0,4.0,0,3.0,1
1454,min_diffuse,10,10,1,3,0.05,0.95,0.8926724309308116,3,2.0,1,2.0,1,3.0,0
1455,min_diffuse,10,10,1,3,0.05,0.95,0.8283141149425198,5,3.0,1,3.0,1,3.0,1
1456,min_diffuse,10,10,1,3,0.05,0.95,0.9331877829211932,4,3.0,1,3.0,1,3.0,1
1457,min_diffuse,10,10,1,3,0.05,0.95,0.9259779920883408,8,3.0,1,3.0,1,3.0,1
1458,min_diffuse,10,10,1,3,0.05,0.95,0.7154367855445395,9,4.0,1,4.0,1,4.0,1
1459,min_diffuse,10,10,1,3,0.05,0.95,0.9030880508683028,10,3.0,1,3.0,1,3.0,1
1460,min_diffuse,10,10,1,3,0.05,0.95,0.8314223028283646,11,3.0,1,3.0,1,3.0,1
1461,min_diffuse,10,10,1,3,0.05,0.95,0.931893792967356,13,5.0,1,5.0,1,5.0,1
1462,min_diffuse,10,10,1,3,0.05,0.95,0.9495305654517624,6,3.0,1,3.0,1,3.0,1
1463,min_diffuse,10,10,1,3,0.05,0.95,0.7681490468674472,3,2.0,1,2.0,1,2.0,1
1464,min_diffuse,10,10,1,3,0.05,0.95,0.9355716066384688,17,6.0,1,6.0,1,6.0,1
1465,min_diffuse,10,10,1,3,0.05,0.95,0.8436476444170702,6,3.0,1,3.0,1,4.0,0
1466,min_diffuse,10,10,1,3,0.05,0.95,0.9244205725904744,27,5.0,1,5.0,1,5.0,1
1467,min_diffuse,10,10,1,3,0.05,0.95,0.9049992227523675,15,5.0,1,5.0,1,5.0,1
1468,min_diffuse,10,10,1,3,0.05,0.95,0.878144350926584,34,6.0,1,6.0,1,6.0,1
1469,min_diffuse,10,10,1,3,0.05,0.95,0.9242044887753416,9,3.0,1,3.0,1,3.0,1
1470,min_diffuse,10,10,1,3,0.05,0.95,0.921017320039222,19,5.0,1,5.0,1,6.0,0
1471,min_diffuse,10,10,1,3,0.05,0.95,0.8328527566507591,4,3.0,1,3.0,1,3.0,1
1472,min_diffuse,10,10,1,3,0.05,0.95,0.794079003966983,5,3.0,1,3.0,1,3.0,1
1473,min_diffuse,10,10,1,3,0.05,0.95,0.810952001401735,9,4.0,1,4.0,1,4.0,1
1474,min_diffuse,10,10,1,3,0.05,0.95,0.7439401340089967,2,2.0,1,2.0,1,2.0,1
1475,min_diffuse,10,10,1,3,0.05,0.95,0.8385041613146398,8,4.0,1,4.0,1,4.0,1
1476,min_diffuse,10,10,1,3,0.05,0.95,0.9220959630222132,4,2.0,1,2.0,1,2.0,1
1477,min_diffuse,10,10,1,3,0.05,0.95,0.9288236581816024,3,2.0,1,2.0,1,3.0,0
1478,min_diffuse,10,10,1,3,0.05,0.95,0.7769073989290879,12,3.0,1,3.0,1,3.0,1
1479,min_diffuse,10,10,1,3,0.05,0.95,0.8669170229340892,18,5.0,0,4.0,1,4.0,1
1480,min_diffuse,10,10,1,3,0.05,0.95,0.8968288967870591,16,7.0,0,7.0,0,6.0,1
1481,min_diffuse,10,10,1,3,0.05,0.95,0.9294235749316072,8,3.0,1,3.0,1,3.0,1
1482,min_diffuse,10,10,1,3,0.05,0.95,0.9370242178199928,6,3.0,1,3.0,1,3.0,1
1483,min_diffuse,10,10,1,3,0.05,0.95,0.86914061591692,8,4.0,1,4.0,1,4.0,1
1484,min_diffuse,10,10,1,3,0.05,0.95,0.5703044214722387,3,2.0,1,2.0,1,2.0,1
1485,min_diffuse,10,10,1,3,0.05,0.95,0.9281014272881396,13,5.0,1,5.0,1,5.0,1
1486,min_diffuse,10,10,1,3,0.05,0.95,0.7372926015176692,7,3.0,1,3.0,1,3.0,1
1487,min_diffuse,10,10,1,3,0.05,0.95,0.8760263350667745,10,4.0,1,4.0,1,4.0,1
1488,min_diffuse,10,10,1,3,0.05,0.95,0.8335767761849227,4,2.0,1,2.0,1,2.0,1
1489,min_diffuse,10,10,1,3,0.05,0.95,0.9334541199075564,12,4.0,1,4.0,1,5.0,0
1490,min_diffuse,10,10,1,3,0.05,0.95,0.8173262664657667,6,3.0,1,3.0,1,3.0,1
1491,min_diffuse,10,10,1,3,0.05,0.95,0.8852232731041576,8,3.0,1,3.0,1,3.0,1
1492,min_diffuse,10,10,1,3,0.05,0.95,0.8608412813227383,12,3.0,1,3.0,1,3.0,1
1493,min_diffuse,10,10,1,3,0.05,0.95,0.8912641169687643,12,4.0,0,4.0,0,3.0,1
1494,min_diffuse,10,10,1,3,0.05,0.95,0.9321335537198376,20,5.0,1,5.0,1,6.0,0
1495,min_diffuse,10,10,1,3,0.05,0.95,0.8907444523290597,9,4.0,1,4.0,1,4.0,1
1496,min_diffuse,10,10,1,3,0.05,0.95,0.8732851102712009,7,4.0,1,4.0,1,4.0,1
1497,min_diffuse,10,10,1,3,0.05,0.95,0.8364243027462528,12,4.0,1,4.0,1,4.0,1
1498,min_diffuse,10,10,1,3,0.05,0.95,0.8906216939463523,5,3.0,1,3.0,1,3.0,1
1499,min_diffuse,10,10,1,3,0.05,0.95,0.885234677185121,5,3.0,1,3.0,1,3.0,1
1500,min_diffuse,10,10,1,3,0.05,0.95,0.9414853137890188,17,6.0,0,6.0,0,5.0,1
1501,min_diffuse,10,10,1,3,0.05,0.95,0.8647058085054521,4,3.0,1,3.0,1,3.0,1
1502,min_diffuse,10,10,1,3,0.05,0.95,0.7597163448651411,4,3.0,1,3.0,1,3.0,1
1503,min_diffuse,10,10,1,3,0.05,0.95,0.7873778132926684,4,3.0,1,3.0,1,4.0,0
1504,min_diffuse,10,10,1,3,0.05,0.95,0.8930947500552704,10,3.0,1,3.0,1,3.0,1
1505,min_diffuse,10,10,1,3,0.05,0.95,0.9114974546188842,9,3.0,1,3.0,1,4.0,0
1506,min_diffuse,10,10,1,3,0.05,0.95,0.7914539186635633,5,3.0,1,3.0,1,3.0,1
1507,min_diffuse,10,10,1,3,0.05,0.95,0.8524773187251005,2,2.0,1,2.0,1,2.0,1
1508,min_diffuse,10,10,1,3,0.05,0.95,0.8728797339983914,5,3.0,1,3.0,1,3.0,1
1509,min_diffuse,10,10,1,3,0.05,0.95,0.8631522705486,19,5.0,1,5.0,1,5.0,1
1510,min_diffuse,10,10,1,3,0.05,0.95,0.9330733613573692,21,7.0,1,7.0,1,7.0,1
1511,min_diffuse,10,10,1,3,0.05,0.95,0.859572238816792,1,1.0,1,1.0,1,1.0,1
1512,min_diffuse,10,10,1,3,0.05,0.95,0.94389206582663,7,4.0,1,4.0,1,4.0,1
1513,min_diffuse,10,10,1,3,0.05,0.95,0.8866279788649644,12,5.0,0,4.0,1,4.0,1
1514,min_diffuse,10,10,1,3,0.05,0.95,0.9019379082501684,18,4.0,1,4.0,1,4.0,1
1515,min_diffuse,10,10,1,3,0.05,0.95,0.908583330999464,10,5.0,1,5.0,1,5.0,1
1516,min_diffuse,10,10,1,3,0.05,0.95,0.8960803224046732,6,3.0,1,3.0,1,3.0,1
1517,min_diffuse,10,10,1,3,0.05,0.95,0.9344476055428228,16,5.0,1,5.0,1,5.0,1
1518,min_diffuse,10,10,1,3,0.05,0.95,0.8622042376651838,8,4.0,1,4.0,1,4.0,1
1519,min_diffuse,10,10,1,3,0.05,0.95,0.7773878711994779,3,2.0,1,2.0,1,2.0,1
1520,min_diffuse,10,10,1,3,0.05,0.95,0.8514953890184274,4,3.0,1,3.0,1,3.0,1
1521,min_diffuse,10,10,1,3,0.05,0.95,0.7905017799465072,7,3.0,1,3.0,1,3.0,1
1522,min_diffuse,10,10,1,3,0.05,0.95,0.8497076248807696,11,3.0,1,3.0,1,3.0,1
1523,min_diffuse,10,10,1,3,0.05,0.95,0.7706878629475964,7,3.0,0,2.0,1,2.0,1
1524,min_diffuse,10,10,1,3,0.05,0.95,0.9375195906976352,22,4.0,1,4.0,1,4.0,1
1525,min_diffuse,10,10,1,3,0.05,0.95,0.9482738955802956,74,12.0,0,12.0,0,11.0,1
1526,min_diffuse,10,10,1,3,0.05,0.95,0.9458808234680086,17,4.0,0,4.0,0,3.0,1
1527,min_diffuse,10,10,1,3,0.05,0.95,0.86237499954385,4,3.0,1,3.0,1,3.0,1
1528,min_diffuse,10,10,1,3,0.05,0.95,0.777884746667895,9,4.0,1,4.0,1,4.0,1
1529,min_diffuse,10,10,1,3,0.05,0.95,0.9484545576282696,4,3.0,1,3.0,1,3.0,1
1530,min_diffuse,10,10,1,3,0.05,0.95,0.8950208184150441,32,6.0,1,6.0,1,6.0,1
1531,min_diffuse,10,10,1,3,0.05,0.95,0.8914265716314681,5,3.0,1,3.0,1,3.0,1
1532,min_diffuse,10,10,1,3,0.05,0.95,0.9028727577269652,4,2.0,1,3.0,0,3.0,0
1533,min_diffuse,10,10,1,3,0.05,0.95,0.9072708364874412,13,5.0,0,5.0,0,4.0,1
1534,min_diffuse,10,10,1,3,0.05,0.95,0.9100351824827702,41,6.0,1,6.0,1,6.0,1
1535,min_diffuse,10,10,1,3,0.05,0.95,0.8051016131516885,4,2.0,1,2.0,1,3.0,0
1536,min_diffuse,10,10,1,3,0.05,0.95,0.9484008852359816,10,4.0,1,4.0,1,4.0,1
1537,min_diffuse,10,10,1,3,0.05,0.95,0.9243060941054076,8,3.0,1,3.0,1,3.0,1
1538,min_diffuse,10,10,1,3,0.05,0.95,0.942493577886875,21,5.0,1,5.0,1,5.0,1
1539,min_diffuse,10,10,1,3,0.05,0.95,0.8156758804257305,5,3.0,1,3.0,1,3.0,1
1540,min_diffuse,10,10,1,3,0.05,0.95,0.9433042797337182,26,9.0,1,9.0,1,9.0,1
1541,min_diffuse,10,10,1,3,0.05,0.95,0.9495511645582349,70,13.0,1,13.0,1,13.0,1
1542,min_diffuse,10,10,1,3,0.05,0.95,0.8998047820347936,9,5.0,1,5.0,1,5.0,1
1543,min_diffuse,10,10,1,3,0.05,0.95,0.794570132622135,16,4.0,1,4.0,1,4.0,1
1544,min_diffuse,10,10,1,3,0.05,0.95,0.8546730235929575,3,3.0,1,3.0,1,3.0,1
1545,min_diffuse,10,10,1,3,0.05,0.95,0.8966973412808229,10,3.0,1,3.0,1,3.0,1
1546,min_diffuse,10,10,1,3,0.05,0.95,0.8979238944466182,14,4.0,1,4.0,1,4.0,1
1547,min_diffuse,10,10,1,3,0.05,0.95,0.8795866351985765,19,4.0,1,4.0,1,4.0,1
1548,min_diffuse,10,10,1,3,0.05,0.95,0.931541779498112,7,3.0,1,3.0,1,3.0,1
1549,min_diffuse,10,10,1,3,0.05,0.95,0.7628929674404065,3,2.0,1,2.0,1,2.0,1
1550,min_diffuse,10,10,1,3,0.05,0.95,0.8229274949865605,5,2.0,1,2.0,1,3.0,0
1551,min_diffuse,10,10,1,3,0.05,0.95,0.7837735439538814,7,3.0,1,3.0,1,3.0,1
1552,min_diffuse,10,10,1,3,0.05,0.95,0.9203374495326676,14,6.0,1,6.0,1,6.0,1
1553,min_diffuse,10,10,1,3,0.05,0.95,0.9330532141415432,15,4.0,1,4.0,1,4.0,1
1554,min_diffuse,10,10,1,3,0.05,0.95,0.8402491604498203,5,3.0,1,3.0,1,3.0,1
1555,min_diffuse,10,10,1,3,0.05,0.95,0.7206691451784476,3,2.0,1,2.0,1,2.0,1
1556,min_diffuse,10,10,1,3,0.05,0.95,0.8927230663983181,15,5.0,1,5.0,1,5.0,1
1557,min_diffuse,10,10,1,3,0.05,0.95,0.9436426405498142,13,4.0,0,4.0,0,3.0,1
1558,min_diffuse,10,10,1,3,0.05,0.95,0.9275873125153878,15,4.0,1,4.0,1,4.0,1
1559,min_diffuse,10,10,1,3,0.05,0.95,0.8951204330027285,35,6.0,0,5.0,1,5.0,1
1560,min_diffuse,10,10,1,3,0.05,0.95,0.8434057178486791,5,3.0,1,3.0,1,3.0,1
1561,min_diffuse,10,10,1,3,0.05,0.95,0.6492405613387349,4,2.0,1,2.0,1,2.0,1
1562,min_diffuse,10,10,1,3,0.05,0.95,0.6974620493738186,3,2.0,1,2.0,1,2.0,1
1563,min_diffuse,10,10,1,3,0.05,0.95,0.9461557583441867,46,11.0,1,11.0,1,12.0,0
1564,min_diffuse,10,10,1,3,0.05,0.95,0.9420802617687152,5,3.0,1,3.0,1,3.0,1
1565,min_diffuse,10,10,1,3,0.05,0.95,0.8605191390805634,4,3.0,1,3.0,1,3.0,1
1566,min_diffuse,10,10,1,3,0.05,0.95,0.8873127760317396,7,3.0,1,3.0,1,4.0,0
1567,min_diffuse,10,10,1,3,0.05,0.95,0.8829088259741168,6,3.0,1,3.0,1,3.0,1
1568,min_diffuse,10,10,1,3,0.05,0.95,0.7827820792417766,4,3.0,1,3.0,1,3.0,1
1569,min_diffuse,10,10,1,3,0.05,0.95,0.8535411580411825,13,5.0,1,5.0,1,5.0,1
1570,min_diffuse,10,10,1,3,0.05,0.95,0.9159001787180558,5,3.0,1,3.0,1,3.0,1
1571,min_diffuse,10,10,1,3,0.05,0.95,0.7781702824619748,4,3.0,1,3.0,1,3.0,1
1572,min_diffuse,10,10,1,3,0.05,0.95,0.9472660348620188,51,12.0,1,12.0,1,12.0,1
1573,min_diffuse,10,10,1,3,0.05,0.95,0.8052228221034555,7,3.0,1,3.0,1,3.0,1
1574,min_diffuse,10,10,1,3,0.05,0.95,0.873161032033893,10,4.0,1,4.0,1,4.0,1
1575,min_diffuse,10,10,1,3,0.05,0.95,0.9410339058707722,41,7.0,1,7.0,1,7.0,1
1576,min_diffuse,10,10,1,3,0.05,0.95,0.9457093846620888,26,5.0,1,5.0,1,5.0,1
1577,min_diffuse,10,10,1,3,0.05,0.95,0.9335488794328898,32,7.0,1,7.0,1,7.0,1
1578,min_diffuse,10,10,1,3,0.05,0.95,0.943253095914865,26,5.0,0,5.0,0,4.0,1
1579,min_diffuse,10,10,1,3,0.05,0.95,0.9228425791513484,5,3.0,1,3.0,1,3.0,1
1580,min_diffuse,10,10,1,3,0.05,0.95,0.8475447826622424,5,3.0,1,3.0,1,3.0,1
1581,min_diffuse,10,10,1,3,0.05,0.95,0.907880796651794,10,4.0,1,4.0,1,4.0,1
1582,min_diffuse,10,10,1,3,0.05,0.95,0.7658848995153231,14,5.0,0,5.0,0,4.0,1
1583,min_diffuse,10,10,1,3,0.05,0.95,0.9439927768481984,16,5.0,1,5.0,1,5.0,1
1584,min_diffuse,10,10,1,3,0.05,0.95,0.8348407815969332,15,3.0,1,3.0,1,3.0,1
1585,min_diffuse,10,10,1,3,0.05,0.95,0.9136470517845212,6,4.0,1,4.0,1,4.0,1
1586,min_diffuse,10,10,1,3,0.05,0.95,0.8069575702615149,5,3.0,1,3.0,1,3.0,1
1587,min_diffuse,10,10,1,3,0.05,0.95,0.912686594529764,17,4.0,1,4.0,1,4.0,1
1588,min_diffuse,10,10,1,3,0.05,0.95,0.898201583931039,15,5.0,1,5.0,1,5.0,1
1589,min_diffuse,10,10,1,3,0.05,0.95,0.7024626583928995,8,4.0,1,4.0,1,4.0,1
1590,min_diffuse,10,10,1,3,0.05,0.95,0.7558754079118757,8,3.0,1,3.0,1,3.0,1
1591,min_diffuse,10,10,1,3,0.05,0.95,0.903826585242408,19,6.0,1,6.0,1,6.0,1
1592,min_diffuse,10,10,1,3,0.05,0.95,0.9485787174668971,37,6.0,1,6.0,1,6.0,1
1593,min_diffuse,10,10,1,3,0.05,0.95,0.9242213920407724,7,4.0,1,4.0,1,4.0,1
1594,min_diffuse,10,10,1,3,0.05,0.95,0.9379187435771644,30,6.0,1,6.0,1,7.0,0
1595,min_diffuse,10,10,1,3,0.05,0.95,0.8083102382899272,5,4.0,1,4.0,1,4.0,1
1596,min_diffuse,10,10,1,3,0.05,0.95,0.8454586030852069,22,7.0,1,7.0,1,7.0,1
1597,min_diffuse,10,10,1,3,0.05,0.95,0.9306186911401486,4,2.0,1,2.0,1,2.0,1
1598,min_diffuse,10,10,1,3,0.05,0.95,0.933901757588878,20,5.0,1,5.0,1,5.0,1
1599,min_diffuse,10,10,1,3,0.05,0.95,0.7912752639755308,4,2.0,1,2.0,1,2.0,1
1600,min_diffuse,10,10,1,3,0.05,0.95,0.9376670302366624,7,3.0,1,3.0,1,3.0,1
1601,min_diffuse,10,10,1,3,0.05,0.95,0.9303508562150624,46,7.0,1,7.0,1,7.0,1
1602,min_diffuse,10,10,1,3,0.05,0.95,0.9014194456510264,17,6.0,0,6.0,0,5.0,1
1603,min_diffuse,10,10,1,3,0.05,0.95,0.9201235408928622,14,5.0,0,5.0,0,4.0,1
1604,min_diffuse,10,10,1,3,0.05,0.95,0.9182208694780531,31,6.0,0,6.0,0,5.0,1
1605,min_diffuse,10,10,1,3,0.05,0.95,0.8168838086065195,13,4.0,1,4.0,1,4.0,1
1606,min_diffuse,10,10,1,3,0.05,0.95,0.9083608610019048,13,4.0,1,4.0,1,4.0,1
1607,min_diffuse,10,10,1,3,0.05,0.95,0.8720540111051244,26,5.0,1,5.0,1,5.0,1
1608,min_diffuse,10,10,1,3,0.05,0.95,0.9001758743518454,22,6.0,1,6.0,1,6.0,1
1609,min_diffuse,10,10,1,3,0.05,0.95,0.8007193670863162,4,2.0,1,2.0,1,2.0,1
1610,min_diffuse,10,10,1,3,0.05,0.95,0.7703606629840661,6,3.0,1,3.0,1,3.0,1
1611,min_diffuse,10,10,1,3,0.05,0.95,0.8173713954998293,4,3.0,1,3.0,1,3.0,1
1612,min_diffuse,10,10,1,3,0.05,0.95,0.9341515950337876,33,8.0,0,8.0,0,7.0,1
1613,min_diffuse,10,10,1,3,0.05,0.95,0.9491688167780588,9,4.0,1,4.0,1,4.0,1
1614,min_diffuse,10,10,1,3,0.05,0.95,0.7065306951842554,2,2.0,1,2.0,1,2.0,1
1615,min_diffuse,10,10,1,3,0.05,0.95,0.9233716565195708,4,2.0,1,2.0,1,3.0,0
1616,min_diffuse,10,10,1,3,0.05,0.95,0.9259644388805428,6,3.0,1,3.0,1,3.0,1
1617,min_diffuse,10,10,1,3,0.05,0.95,0.8641799818846749,5,3.0,1,3.0,1,3.0,1
1618,min_diffuse,10,10,1,3,0.05,0.95,0.8920548604782694,5,3.0,1,3.0,1,3.0,1
1619,min_diffuse,10,10,1,3,0.05,0.95,0.8612238001166822,8,4.0,1,4.0,1,5.0,0
1620,min_diffuse,10,10,1,3,0.05,0.95,0.9173410816518204,6,3.0,1,3.0,1,3.0,1
1621,min_diffuse,10,10,1,3,0.05,0.95,0.9273169919135096,54,9.0,1,9.0,1,9.0,1
1622,min_diffuse,10,10,1,3,0.05,0.95,0.9061215546664636,13,5.0,1,5.0,1,5.0,1
1623,min_diffuse,10,10,1,3,0.05,0.95,0.8146906032373955,10,4.0,1,4.0,1,4.0,1
1624,min_diffuse,10,10,1,3,0.05,0.95,0.9437647103173396,16,5.0,1,5.0,1,5.0,1
1625,min_diffuse,10,10,1,3,0.05,0.95,0.9437299527102434,28,8.0,1,8.0,1,8.0,1
1626,min_diffuse,10,10,1,3,0.05,0.95,0.865388995977474,8,3.0,1,3.0,1,3.0,1
1627,min_diffuse,10,10,1,3,0.05,0.95,0.7043607580061421,7,3.0,1,3.0,1,3.0,1
1628,min_diffuse,10,10,1,3,0.05,0.95,0.7823384542765167,4,2.0,1,2.0,1,2.0,1
1629,min_diffuse,10,10,1,3,0.05,0.95,0.937397517822746,59,10.0,0,10.0,0,9.0,1
1630,min_diffuse,10,10,1,3,0.05,0.95,0.9345205947699172,29,8.0,1,8.0,1,8.0,1
1631,min_diffuse,10,10,1,3,0.05,0.95,0.8861966915041284,7,3.0,1,3.0,1,3.0,1
1632,min_diffuse,10,10,1,3,0.05,0.95,0.9106313063646186,9,3.0,1,3.0,1,3.0,1
1633,min_diffuse,10,10,1,3,0.05,0.95,0.9222504871119034,22,7.0,1,7.0,1,7.0,1
1634,min_diffuse,10,10,1,3,0.05,0.95,0.938836858326102,33,8.0,1,8.0,1,8.0,1
1635,min_diffuse,10,10,1,3,0.05,0.95,0.9489848646484124,38,9.0,1,9.0,1,9.0,1
1636,min_diffuse,10,10,1,3,0.05,0.95,0.8979711413873599,12,4.0,1,4.0,1,4.0,1
1637,min_diffuse,10,10,1,3,0.05,0.95,0.9209166568525646,9,3.0,1,3.0,1,4.0,0
1638,min_diffuse,10,10,1,3,0.05,0.95,0.9394132389682376,60,10.0,1,10.0,1,10.0,1
1639,min_diffuse,10,10,1,3,0.05,0.95,0.8545668510107878,7,3.0,1,3.0,1,3.0,1
1640,min_diffuse,10,10,1,3,0.05,0.95,0.9299384728876364,24,6.0,1,6.0,1,6.0,1
1641,min_diffuse,10,10,1,3,0.05,0.95,0.7933405861842852,5,2.0,1,2.0,1,2.0,1
1642,min_diffuse,10,10,1,3,0.05,0.95,0.8813703515517433,7,3.0,1,3.0,1,3.0,1
1643,min_diffuse,10,10,1,3,0.05,0.95,0.6016410850167615,7,3.0,1,3.0,1,3.0,1
1644,min_diffuse,10,10,1,3,0.05,0.95,0.914723398299766,5,3.0,1,3.0,1,3.0,1
1645,min_diffuse,10,10,1,3,0.05,0.95,0.8484112405885273,5,3.0,0,3.0,0,2.0,1
1646,min_diffuse,10,10,1,3,0.05,0.95,0.7753800710269351,7,4.0,1,4.0,1,4.0,1
1647,min_diffuse,10,10,1,3,0.05,0.95,0.9446126950663504,34,7.0,1,7.0,1,7.0,1
1648,min_diffuse,10,10,1,3,0.05,0.95,0.6917551288662652,5,2.0,1,2.0,1,2.0,1
1649,min_diffuse,10,10,1,3,0.05,0.95,0.8897745967893137,9,4.0,1,4.0,1,4.0,1
1650,min_diffuse,10,10,1,3,0.05,0.95,0.6385558016018525,3,2.0,1,2.0,1,2.0,1
1651,min_diffuse,10,10,1,3,0.05,0.95,0.8674242576679623,19,7.0,1,7.0,1,8.0,0
1652,min_diffuse,10,10,1,3,0.05,0.95,0.777300329324419,17,4.0,1,4.0,1,4.0,1
1653,min_diffuse,10,10,1,3,0.05,0.95,0.8905909364226217,12,5.0,1,6.0,0,6.0,0
1654,min_diffuse,10,10,1,3,0.05,0.95,0.8919298796181693,8,3.0,1,4.0,0,4.0,0
1655,min_diffuse,10,10,1,3,0.05,0.95,0.7494413541482748,4,2.0,1,2.0,1,2.0,1
1656,min_diffuse,10,10,1,3,0.05,0.95,0.9246201225789966,10,4.0,1,4.0,1,4.0,1
1657,min_diffuse,10,10,1,3,0.05,0.95,0.9004576070693874,5,3.0,1,3.0,1,3.0,1
1658,min_diffuse,10,10,1,3,0.05,0.95,0.9211297396627052,19,6.0,1,6.0,1,6.0,1
1659,min_diffuse,10,10,1,3,0.05,0.95,0.9450929796163288,8,3.0,1,3.0,1,3.0,1
1660,min_diffuse,10,10,1,3,0.05,0.95,0.8732121141352124,4,3.0,0,2.0,1,2.0,1
1661,min_diffuse,10,10,1,3,0.05,0.95,0.9337707851723742,45,7.0,0,7.0,0,6.0,1
1662,min_diffuse,10,10,1,3,0.05,0.95,0.8623787181716406,10,4.0,1,4.0,1,4.0,1
1663,min_diffuse,10,10,1,3,0.05,0.95,0.9008490446926763,10,5.0,1,5.0,1,5.0,1
1664,min_diffuse,10,10,1,3,0.05,0.95,0.8920942859915673,21,5.0,1,5.0,1,5.0,1
1665,min_diffuse,10,10,1,3,0.05,0.95,0.9293424231851976,11,4.0,1,4.0,1,4.0,1
1666,min_diffuse,10,10,1,3,0.05,0.95,0.940751062757728,26,7.0,0,6.0,1,7.0,0
1667,min_diffuse,10,10,1,3,0.05,0.95,0.8419577931084856,2,2.0,1,2.0,1,2.0,1
1668,min_diffuse,10,10,1,3,0.05,0.95,0.8902317266130342,4,3.0,1,3.0,1,3.0,1
1669,min_diffuse,10,10,1,3,0.05,0.95,0.8504286732373989,9,2.0,1,2.0,1,2.0,1
1670,min_diffuse,10,10,1,3,0.05,0.95,0.7314741001119427,9,3.0,1,3.0,1,3.0,1
1671,min_diffuse,10,10,1,3,0.05,0.95,0.8993829429799127,17,5.0,0,4.0,1,4.0,1
1672,min_diffuse,10,10,1,3,0.05,0.95,0.9433142750950728,10,4.0,1,4.0,1,4.0,1
1673,min_diffuse,10,10,1,3,0.05,0.95,0.855515934544354,8,4.0,1,4.0,1,5.0,0
1674,min_diffuse,10,10,1,3,0.05,0.95,0.906130464083886,4,2.0,1,2.0,1,2.0,1
1675,min_diffuse,10,10,1,3,0.05,0.95,0.6255343102171607,4,2.0,1,2.0,1,2.0,1
1676,min_diffuse,10,10,1,3,0.05,0.95,0.9370607029766864,19,4.0,1,4.0,1,4.0,1
1677,min_diffuse,10,10,1,3,0.05,0.95,0.8976679203374595,21,6.0,1,6.0,1,6.0,1
1678,min_diffuse,10,10,1,3,0.05,0.95,0.920452890081001,16,8.0,1,8.0,1,8.0,1
1679,min_diffuse,10,10,1,3,0.05,0.95,0.9219187891098608,19,4.0,1,4.0,1,4.0,1
1680,min_diffuse,10,10,1,3,0.05,0.95,0.931443619392002,38,10.0,0,10.0,0,9.0,1
1681,min_diffuse,10,10,1,3,0.05,0.95,0.7993668998418967,3,2.0,1,2.0,1,2.0,1
1682,min_diffuse,10,10,1,3,0.05,0.95,0.7433020387820259,4,2.0,1,3.0,0,3.0,0
1683,min_diffuse,10,10,1,3,0.05,0.95,0.883454402328669,20,5.0,0,5.0,0,4.0,1
1684,min_diffuse,10,10,1,3,0.05,0.95,0.6527253485491794,7,3.0,1,3.0,1,3.0,1
1685,min_diffuse,10,10,1,3,0.05,0.95,0.8903908869983094,6,4.0,0,3.0,1,3.0,1
1686,min_diffuse,10,10,1,3,0.05,0.95,0.9442208559320118,10,5.0,0,4.0,1,4.0,1
1687,min_diffuse,10,10,1,3,0.05,0.95,0.891823280353328,19,5.0,1,5.0,1,5.0,1
1688,min_diffuse,10,10,1,3,0.05,0.95,0.8719233868359002,2,2.0,1,2.0,1,2.0,1
1689,min_diffuse,10,10,1,3,0.05,0.95,0.8484126200692998,14,4.0,1,4.0,1,4.0,1
1690,min_diffuse,10,10,1,3,0.05,0.95,0.7645397129719479,4,2.0,1,2.0,1,2.0,1
1691,min_diffuse,10,10,1,3,0.05,0.95,0.6595988404127577,3,2.0,1,2.0,1,2.0,1
1692,min_diffuse,10,10,1,3,0.05,0.95,0.842104002566844,26,6.0,1,6.0,1,6.0,1
1693,min_diffuse,10,10,1,3,0.05,0.95,0.8961431707237908,9,3.0,1,3.0,1,3.0,1
1694,min_diffuse,10,10,1,3,0.05,0.95,0.8888184740844395,11,3.0,1,3.0,1,3.0,1
1695,min_diffuse,10,10,1,3,0.05,0.95,0.910135420180501,13,4.0,1,4.0,1,4.0,1
1696,min_diffuse,10,10,1,3,0.05,0.95,0.9170472069343168,13,4.0,1,4.0,1,4.0,1
1697,min_diffuse,10,10,1,3,0.05,0.95,0.9117139243189184,29,7.0,1,7.0,1,7.0,1
1698,min_diffuse,10,10,1,3,0.05,0.95,0.9466672992581074,14,5.0,1,5.0,1,5.0,1
1699,min_diffuse,10,10,1,3,0.05,0.95,0.7860587631622915,2,2.0,1,2.0,1,2.0,1
1700,min_diffuse,10,10,1,3,0.05,0.95,0.7393172965173546,6,4.0,1,4.0,1,4.0,1
1701,min_diffuse,10,10,1,3,0.05,0.95,0.6603226428010628,4,3.0,1,3.0,1,3.0,1
1702,min_diffuse,10,10,1,3,0.05,0.95,0.949799047092592,37,6.0,1,7.0,0,6.0,1
1703,min_diffuse,10,10,1,3,0.05,0.95,0.9144232870699418,6,3.0,1,3.0,1,4.0,0
1704,min_diffuse,10,10,1,3,0.05,0.95,0.8788570109424857,45,9.0,1,9.0,1,9.0,1
1705,min_diffuse,10,10,1,3,0.05,0.95,0.7486427713813113,4,2.0,1,2.0,1,3.0,0
1706,min_diffuse,10,10,1,3,0.05,0.95,0.8702176773050811,17,6.0,0,5.0,1,6.0,0
1707,min_diffuse,10,10,1,3,0.05,0.95,0.8533511714311648,11,5.0,1,5.0,1,5.0,1
1708,min_diffuse,10,10,1,3,0.05,0.95,0.8203852626107966,17,4.0,1,4.0,1,4.0,1
1709,min_diffuse,10,10,1,3,0.05,0.95,0.9374501673287098,10,4.0,1,4.0,1,4.0,1
1710,min_diffuse,10,10,1,3,0.05,0.95,0.937907837894476,13,5.0,0,4.0,1,5.0,0
1711,min_diffuse,10,10,1,3,0.05,0.95,0.8848394074423401,4,3.0,1,3.0,1,3.0,1
1712,min_diffuse,10,10,1,3,0.05,0.95,0.92143389466728,5,3.0,1,3.0,1,3.0,1
1713,min_diffuse,10,10,1,3,0.05,0.95,0.8724522452687339,3,2.0,1,2.0,1,3.0,0
1714,min_diffuse,10,10,1,3,0.05,0.95,0.867920250220703,6,3.0,1,3.0,1,4.0,0
1715,min_diffuse,10,10,1,3,0.05,0.95,0.914187620064422,8,4.0,1,4.0,1,4.0,1
1716,min_diffuse,10,10,1,3,0.05,0.95,0.7839799137345673,4,3.0,1,3.0,1,3.0,1
1717,min_diffuse,10,10,1,3,0.05,0.95,0.764961326072214,3,2.0,1,2.0,1,3.0,0
1718,min_diffuse,10,10,1,3,0.05,0.95,0.9217625616614504,23,6.0,1,6.0,1,6.0,1
1719,min_diffuse,10,10,1,3,0.05,0.95,0.6856212178652967,4,2.0,1,2.0,1,3.0,0
1720,min_diffuse,10,10,1,3,0.05,0.95,0.940479417388234,7,3.0,1,3.0,1,3.0,1
1721,min_diffuse,10,10,1,3,0.05,0.95,0.9134293221587116,9,4.0,1,4.0,1,4.0,1
1722,min_diffuse,10,10,1,3,0.05,0.95,0.8896543464962237,11,3.0,1,3.0,1,3.0,1
1723,min_diffuse,10,10,1,3,0.05,0.95,0.9380686105502268,15,5.0,1,5.0,1,5.0,1
1724,min_diffuse,10,10,1,3,0.05,0.95,0.9455578388467244,38,6.0,1,6.0,1,6.0,1
1725,min_diffuse,10,10,1,3,0.05,0.95,0.8062134326428384,35,6.0,1,6.0,1,6.0,1
1726,min_diffuse,10,10,1,3,0.05,0.95,0.8267239790478805,8,4.0,1,4.0,1,4.0,1
1727,min_diffuse,10,10,1,3,0.05,0.95,0.920490138620236,7,4.0,1,4.0,1,5.0,0
1728,min_diffuse,10,10,1,3,0.05,0.95,0.9318342388548668,11,4.0,1,4.0,1,4.0,1
1729,min_diffuse,10,10,1,3,0.05,0.95,0.9101870326467344,30,6.0,1,6.0,1,6.0,1
1730,min_diffuse,10,10,1,3,0.05,0.95,0.6726748027977449,8,3.0,1,3.0,1,3.0,1
1731,min_diffuse,10,10,1,3,0.05,0.95,0.9306832007435816,15,5.0,0,5.0,0,4.0,1
1732,min_diffuse,10,10,1,3,0.05,0.95,0.7555483567659252,7,3.0,1,3.0,1,3.0,1
1733,min_diffuse,10,10,1,3,0.05,0.95,0.9196315707263965,10,4.0,1,4.0,1,4.0,1
1734,min_diffuse,10,10,1,3,0.05,0.95,0.7445941187926641,2,2.0,1,2.0,1,2.0,1
1735,min_diffuse,10,10,1,3,0.05,0.95,0.9117306377028136,14,5.0,1,5.0,1,5.0,1
1736,min_diffuse,10,10,1,3,0.05,0.95,0.8889746365683224,18,5.0,1,5.0,1,5.0,1
1737,min_diffuse,10,10,1,3,0.05,0.95,0.7757927659916356,8,3.0,1,3.0,1,3.0,1
1738,min_diffuse,10,10,1,3,0.05,0.95,0.7497315510890448,7,3.0,1,3.0,1,3.0,1
1739,min_diffuse,10,10,1,3,0.05,0.95,0.764156210183901,4,2.0,1,2.0,1,3.0,0
1740,min_diffuse,10,10,1,3,0.05,0.95,0.7228341829999027,6,3.0,1,3.0,1,3.0,1
1741,min_diffuse,10,10,1,3,0.05,0.95,0.9344937876150906,12,5.0,1,5.0,1,5.0,1
1742,min_diffuse,10,10,1,3,0.05,0.95,0.9258949970214926,11,4.0,0,3.0,1,4.0,0
1743,min_diffuse,10,10,1,3,0.05,0.95,0.8767347305025016,16,5.0,1,5.0,1,5.0,1
1744,min_diffuse,10,10,1,3,0.05,0.95,0.7750599033148805,5,3.0,1,3.0,1,3.0,1
1745,min_diffuse,10,10,1,3,0.05,0.95,0.9374394130818984,11,5.0,1,5.0,1,5.0,1
1746,min_diffuse,10,10,1,3,0.05,0.95,0.7868037875535109,5,3.0,1,3.0,1,3.0,1
1747,min_diffuse,10,10,1,3,0.05,0.95,0.7869813057784938,4,2.0,1,2.0,1,2.0,1
1748,min_diffuse,10,10,1,3,0.05,0.95,0.9469045353091028,13,3.0,1,3.0,1,4.0,0
1749,min_diffuse,10,10,1,3,0.05,0.95,0.8314487399992948,15,4.0,1,4.0,1,4.0,1
1750,min_diffuse,10,10,1,3,0.05,0.95,0.8659942723676436,7,4.0,0,4.0,0,3.0,1
1751,min_diffuse,10,10,1,3,0.05,0.95,0.9375663083837408,6,3.0,1,3.0,1,3.0,1
1752,min_diffuse,10,10,1,3,0.05,0.95,0.9309276680582808,15,5.0,1,5.0,1,5.0,1
1753,min_diffuse,10,10,1,3,0.05,0.95,0.7901707869260101,13,3.0,1,3.0,1,3.0,1
1754,min_diffuse,10,10,1,3,0.05,0.95,0.9392405205605848,74,11.0,0,11.0,0,10.0,1
1755,min_diffuse,10,10,1,3,0.05,0.95,0.8623874302489647,3,2.0,1,2.0,1,2.0,1
1756,min_diffuse,10,10,1,3,0.05,0.95,0.9473305228627292,24,5.0,0,5.0,0,4.0,1
1757,min_diffuse,10,10,1,3,0.05,0.95,0.836703936312372,5,3.0,0,2.0,1,3.0,0
1758,min_diffuse,10,10,1,3,0.05,0.95,0.9188230741342706,5,2.0,1,2.0,1,2.0,1
1759,min_diffuse,10,10,1,3,0.05,0.95,0.8510666730535995,2,2.0,1,2.0,1,2.0,1
1760,min_diffuse,10,10,1,3,0.05,0.95,0.7095069215849481,3,2.0,1,2.0,1,2.0,1
1761,min_diffuse,10,10,1,3,0.05,0.95,0.9473081652692404,9,3.0,1,3.0,1,3.0,1
1762,min_diffuse,10,10,1,3,0.05,0.95,0.9310947919999836,23,8.0,1,8.0,1,8.0,1
1763,min_diffuse,10,10,1,3,0.05,0.95,0.7743101835550309,5,3.0,1,3.0,1,3.0,1
1764,min_diffuse,10,10,1,3,0.05,0.95,0.945815100909103,5,3.0,1,3.0,1,3.0,1
1765,min_diffuse,10,10,1,3,0.05,0.95,0.9264068481693524,12,3.0,1,3.0,1,3.0,1
1766,min_diffuse,10,10,1,3,0.05,0.95,0.7874022059160355,5,2.0,1,2.0,1,3.0,0
1767,min_diffuse,10,10,1,3,0.05,0.95,0.902578037889422,22,5.0,1,5.0,1,5.0,1
1768,min_diffuse,10,10,1,3,0.05,0.95,0.8544225369869505,7,3.0,1,3.0,1,4.0,0
1769,min_diffuse,10,10,1,3,0.05,0.95,0.7756746606154044,4,3.0,1,3.0,1,3.0,1
1770,min_diffuse,10,10,1,3,0.05,0.95,0.9188251794139568,22,4.0,1,4.0,1,4.0,1
1771,min_diffuse,10,10,1,3,0.05,0.95,0.8562381206394939,11,3.0,1,3.0,1,3.0,1
1772,min_diffuse,10,10,1,3,0.05,0.95,0.8705189878511606,3,2.0,1,2.0,1,2.0,1
1773,min_diffuse,10,10,1,3,0.05,0.95,0.930808536158069,10,4.0,1,4.0,1,4.0,1
1774,min_diffuse,10,10,1,3,0.05,0.95,0.6904193021316621,3,2.0,1,2.0,1,2.0,1
1775,min_diffuse,10,10,1,3,0.05,0.95,0.904869227361716,59,8.0,1,8.0,1,8.0,1
1776,min_diffuse,10,10,1,3,0.05,0.95,0.92571194341986,24,4.0,1,4.0,1,4.0,1
1777,min_diffuse,10,10,1,3,0.05,0.95,0.9086982614041228,14,4.0,1,4.0,1,4.0,1
1778,min_diffuse,10,10,1,3,0.05,0.95,0.9312145478052728,4,3.0,1,3.0,1,3.0,1
1779,min_diffuse,10,10,1,3,0.05,0.95,0.9080332006939004,4,2.0,1,2.0,1,2.0,1
1780,min_diffuse,10,10,1,3,0.05,0.95,0.933238818476658,51,8.0,0,7.0,1,7.0,1
1781,min_diffuse,10,10,1,3,0.05,0.95,0.9309575784566227,19,4.0,0,4.0,0,3.0,1
1782,min_diffuse,10,10,1,3,0.05,0.95,0.9002823638748914,13,5.0,0,5.0,0,4.0,1
1783,min_diffuse,10,10,1,3,0.05,0.95,0.8879044748428723,13,3.0,1,3.0,1,3.0,1
1784,min_diffuse,10,10,1,3,0.05,0.95,0.8533359070387825,20,5.0,1,5.0,1,5.0,1
1785,min_diffuse,10,10,1,3,0.05,0.95,0.817560476662027,8,4.0,1,4.0,1,4.0,1
1786,min_diffuse,10,10,1,3,0.05,0.95,0.8936737778264991,12,4.0,1,4.0,1,4.0,1
1787,min_diffuse,10,10,1,3,0.05,0.95,0.9226539816327316,41,7.0,1,7.0,1,7.0,1
1788,min_diffuse,10,10,1,3,0.05,0.95,0.8470399251022143,6,3.0,1,3.0,1,3.0,1
1789,min_diffuse,10,10,1,3,0.05,0.95,0.9327659349648189,12,4.0,1,4.0,1,4.0,1
1790,min_diffuse,10,10,1,3,0.05,0.95,0.9146288659064964,5,2.0,1,3.0,0,3.0,0
1791,min_diffuse,10,10,1,3,0.05,0.95,0.7901850054239665,4,2.0,1,2.0,1,2.0,1
1792,min_diffuse,10,10,1,3,0.05,0.95,0.94481241264516,48,7.0,1,7.0,1,7.0,1
1793,min_diffuse,10,10,1,3,0.05,0.95,0.9084495986287326,3,2.0,1,2.0,1,2.0,1
1794,min_diffuse,10,10,1,3,0.05,0.95,0.9397442707180104,15,4.0,0,4.0,0,3.0,1
1795,min_diffuse,10,10,1,3,0.05,0.95,0.9034152680450503,10,4.0,1,4.0,1,4.0,1
1796,min_diffuse,10,10,1,3,0.05,0.95,0.85324886263776,25,6.0,1,6.0,1,6.0,1
1797,min_diffuse,10,10,1,3,0.05,0.95,0.9497331119092216,17,7.0,0,6.0,1,7.0,0
1798,min_diffuse,10,10,1,3,0.05,0.95,0.7932441994530463,8,3.0,1,3.0,1,3.0,1
1799,min_diffuse,10,10,1,3,0.05,0.95,0.9129344580828526,9,5.0,1,5.0,1,5.0,1
1800,min_diffuse,10,10,1,3,0.05,0.95,0.877707681692955,12,4.0,0,4.0,0,3.0,1
1801,min_diffuse,10,10,1,3,0.05,0.95,0.9291153927817356,24,9.0,1,9.0,1,9.0,1
1802,min_diffuse,10,10,1,3,0.05,0.95,0.9407250729812572,13,6.0,1,6.0,1,6.0,1
1803,min_diffuse,10,10,1,3,0.05,0.95,0.9356009384784412,17,4.0,1,4.0,1,4.0,1
1804,min_diffuse,10,10,1,3,0.05,0.95,0.9106392215933818,11,3.0,1,3.0,1,3.0,1
1805,min_diffuse,10,10,1,3,0.05,0.95,0.9471501951663496,11,4.0,1,4.0,1,4.0,1
1806,min_diffuse,10,10,1,3,0.05,0.95,0.852189116314104,4,2.0,1,2.0,1,2.0,1
1807,min_diffuse,10,10,1,3,0.05,0.95,0.7400742676861192,8,3.0,1,3.0,1,4.0,0
1808,min_diffuse,10,10,1,3,0.05,0.95,0.915380428101306,10,4.0,0,3.0,1,3.0,1
1809,min_diffuse,10,10,1,3,0.05,0.95,0.7390519719903724,10,3.0,1,3.0,1,3.0,1
1810,min_diffuse,10,10,1,3,0.05,0.95,0.9194325256925912,9,3.0,1,3.0,1,3.0,1
1811,min_diffuse,10,10,1,3,0.05,0.95,0.9062196749208392,14,6.0,1,6.0,1,6.0,1
1812,min_diffuse,10,10,1,3,0.05,0.95,0.9375854744728171,24,6.0,1,6.0,1,7.0,0
1813,min_diffuse,10,10,1,3,0.05,0.95,0.929481486563761,58,8.0,0,8.0,0,7.0,1
1814,min_diffuse,10,10,1,3,0.05,0.95,0.9141874895357252,11,5.0,1,5.0,1,5.0,1
1815,min_diffuse,10,10,1,3,0.05,0.95,0.9385141758230744,24,7.0,1,7.0,1,7.0,1
1816,min_diffuse,10,10,1,3,0.05,0.95,0.9163897342618224,15,4.0,1,4.0,1,4.0,1
1817,min_diffuse,10,10,1,3,0.05,0.95,0.9220922593063704,13,3.0,1,4.0,0,4.0,0
1818,min_diffuse,10,10,1,3,0.05,0.95,0.948715086435626,24,6.0,1,6.0,1,6.0,1
1819,min_diffuse,10,10,1,3,0.05,0.95,0.9347977535678604,6,3.0,0,2.0,1,2.0,1
1820,min_diffuse,10,10,1,3,0.05,0.95,0.9229428659463036,13,5.0,1,5.0,1,5.0,1
1821,min_diffuse,10,10,1,3,0.05,0.95,0.8180356214809786,3,2.0,1,2.0,1,2.0,1
1822,min_diffuse,10,10,1,3,0.05,0.95,0.9402771077235448,26,7.0,0,7.0,0,6.0,1
1823,min_diffuse,10,10,1,3,0.05,0.95,0.8083383574045967,9,5.0,0,5.0,0,4.0,1
1824,min_diffuse,10,10,1,3,0.05,0.95,0.8376384889585432,8,4.0,1,4.0,1,4.0,1
1825,min_diffuse,10,10,1,3,0.05,0.95,0.8819937763763472,7,3.0,1,3.0,1,3.0,1
1826,min_diffuse,10,10,1,3,0.05,0.95,0.901790430611339,7,3.0,1,3.0,1,3.0,1
1827,min_diffuse,10,10,1,3,0.05,0.95,0.7939140436455651,6,3.0,1,3.0,1,3.0,1
1828,min_diffuse,10,10,1,3,0.05,0.95,0.9117594508150532,13,5.0,1,5.0,1,5.0,1
1829,min_diffuse,10,10,1,3,0.05,0.95,0.8790794856062301,10,4.0,1,4.0,1,4.0,1
1830,min_diffuse,10,10,1,3,0.05,0.95,0.946450295454229,14,5.0,1,5.0,1,6.0,0
1831,min_diffuse,10,10,1,3,0.05,0.95,0.9028736160350632,3,2.0,1,2.0,1,2.0,1
1832,min_diffuse,10,10,1,3,0.05,0.95,0.9070500863746777,19,5.0,1,5.0,1,5.0,1
1833,min_diffuse,10,10,1,3,0.05,0.95,0.9034260587614656,8,4.0,0,4.0,0,3.0,1
1834,min_diffuse,10,10,1,3,0.05,0.95,0.8959453004284538,3,2.0,1,2.0,1,2.0,1
1835,min_diffuse,10,10,1,3,0.05,0.95,0.9140689484636376,9,4.0,1,4.0,1,5.0,0
1836,min_diffuse,10,10,1,3,0.05,0.95,0.9238098988091032,20,5.0,0,4.0,1,4.0,1
1837,min_diffuse,10,10,1,3,0.05,0.95,0.9075178616843408,15,5.0,0,5.0,0,4.0,1
1838,min_diffuse,10,10,1,3,0.05,0.95,0.9398338818482306,8,4.0,0,4.0,0,3.0,1
1839,min_diffuse,10,10,1,3,0.05,0.95,0.9189098819561712,28,5.0,1,5.0,1,5.0,1
1840,min_diffuse,10,10,1,3,0.05,0.95,0.8916337075022454,10,4.0,1,4.0,1,4.0,1
1841,min_diffuse,10,10,1,3,0.05,0.95,0.907555848866895,23,5.0,1,5.0,1,5.0,1
1842,min_diffuse,10,10,1,3,0.05,0.95,0.8983256946265631,13,4.0,1,4.0,1,4.0,1
1843,min_diffuse,10,10,1,3,0.05,0.95,0.6501181184650794,4,2.0,1,2.0,1,3.0,0
1844,min_diffuse,10,10,1,3,0.05,0.95,0.884280671136501,4,3.0,1,3.0,1,3.0,1
1845,min_diffuse,10,10,1,3,0.05,0.95,0.7923299784328224,13,5.0,1,5.0,1,5.0,1
1846,min_diffuse,10,10,1,3,0.05,0.95,0.8562054130091243,11,4.0,1,4.0,1,5.0,0
1847,min_diffuse,10,10,1,3,0.05,0.95,0.7831483830985567,7,3.0,1,3.0,1,3.0,1
1848,min_diffuse,10,10,1,3,0.05,0.95,0.6736480168947119,9,3.0,1,3.0,1,3.0,1
1849,min_diffuse,10,10,1,3,0.05,0.95,0.8278569177297598,4,3.0,1,3.0,1,3.0,1
1850,min_diffuse,10,10,1,3,0.05,0.95,0.899999158615336,14,4.0,1,4.0,1,4.0,1
1851,min_diffuse,10,10,1,3,0.05,0.95,0.9403357059405288,14,4.0,1,4.0,1,4.0,1
1852,min_diffuse,10,10,1,3,0.05,0.95,0.8908733683066021,17,4.0,1,4.0,1,4.0,1
1853,min_diffuse,10,10,1,3,0.05,0.95,0.8837853745184427,8,4.0,0,3.0,1,4.0,0
1854,min_diffuse,10,10,1,3,0.05,0.95,0.911793038944791,9,4.0,1,4.0,1,4.0,1
1855,min_diffuse,10,10,1,3,0.05,0.95,0.8538556073760765,7,3.0,1,3.0,1,3.0,1
1856,min_diffuse,10,10,1,3,0.05,0.95,0.913647364391874,4,3.0,1,3.0,1,3.0,1
1857,min_diffuse,10,10,1,3,0.05,0.95,0.7007094495783214,8,3.0,1,3.0,1,3.0,1
1858,min_diffuse,10,10,1,3,0.05,0.95,0.8918786867224623,25,6.0,1,6.0,1,6.0,1
1859,min_diffuse,10,10,1,3,0.05,0.95,0.8748721440680522,10,4.0,1,4.0,1,4.0,1
1860,min_diffuse,10,10,1,3,0.05,0.95,0.9066352267805764,13,5.0,0,4.0,1,4.0,1
1861,min_diffuse,10,10,1,3,0.05,0.95,0.9040226676854388,15,4.0,1,4.0,1,4.0,1
1862,min_diffuse,10,10,1,3,0.05,0.95,0.8896307700779156,7,3.0,1,3.0,1,3.0,1
1863,min_diffuse,10,10,1,3,0.05,0.95,0.8218496454747797,14,5.0,1,5.0,1,5.0,1
1864,min_diffuse,10,10,1,3,0.05,0.95,0.938881856426544,29,6.0,0,5.0,1,5.0,1
1865,min_diffuse,10,10,1,3,0.05,0.95,0.6080791217958138,2,2.0,1,2.0,1,2.0,1
1866,min_diffuse,10,10,1,3,0.05,0.95,0.8865169428794771,11,4.0,1,4.0,1,4.0,1
1867,min_diffuse,10,10,1,3,0.05,0.95,0.823931831894716,7,4.0,1,4.0,1,4.0,1
1868,min_diffuse,10,10,1,3,0.05,0.95,0.9232922172304084,12,5.0,1,5.0,1,5.0,1
1869,min_diffuse,10,10,1,3,0.05,0.95,0.5777127143742231,3,2.0,1,2.0,1,2.0,1
1870,min_diffuse,10,10,1,3,0.05,0.95,0.9494436817510634,3,2.0,1,2.0,1,2.0,1
1871,min_diffuse,10,10,1,3,0.05,0.95,0.891384254853139,9,3.0,1,3.0,1,3.0,1
1872,min_diffuse,10,10,1,3,0.05,0.95,0.947028413345642,36,7.0,1,7.0,1,7.0,1
1873,min_diffuse,10,10,1,3,0.05,0.95,0.9135415554633066,17,6.0,0,6.0,0,5.0,1
1874,min_diffuse,10,10,1,3,0.05,0.95,0.9384694827237,5,3.0,1,3.0,1,3.0,1
1875,min_diffuse,10,10,1,3,0.05,0.95,0.8710159093013751,6,3.0,1,3.0,1,3.0,1
1876,min_diffuse,10,10,1,3,0.05,0.95,0.8767051252259642,14,5.0,1,5.0,1,5.0,1
1877,min_diffuse,10,10,1,3,0.05,0.95,0.8848342729785648,4,3.0,1,3.0,1,3.0,1
1878,min_diffuse,10,10,1,3,0.05,0.95,0.9006274353651808,9,4.0,1,4.0,1,4.0,1
1879,min_diffuse,10,10,1,3,0.05,0.95,0.889363713265476,9,4.0,1,4.0,1,4.0,1
1880,min_diffuse,10,10,1,3,0.05,0.95,0.8952763485696266,4,2.0,1,2.0,1,2.0,1
1881,min_diffuse,10,10,1,3,0.05,0.95,0.8733565433503968,6,3.0,0,3.0,0,2.0,1
1882,min_diffuse,10,10,1,3,0.05,0.95,0.9474170750638052,30,7.0,1,7.0,1,8.0,0
1883,min_diffuse,10,10,1,3,0.05,0.95,0.5733970599904352,1,1.0,1,1.0,1,1.0,1
1884,min_diffuse,10,10,1,3,0.05,0.95,0.879746328109888,5,3.0,1,3.0,1,3.0,1
1885,min_diffuse,10,10,1,3,0.05,0.95,0.8929771808244896,10,3.0,1,3.0,1,3.0,1
1886,min_diffuse,10,10,1,3,0.05,0.95,0.9409536911716428,40,7.0,1,7.0,1,7.0,1
1887,min_diffuse,10,10,1,3,0.05,0.95,0.9254669312042022,13,5.0,1,5.0,1,5.0,1
1888,min_diffuse,10,10,1,3,0.05,0.95,0.8525382080310738,11,3.0,1,3.0,1,3.0,1
1889,min_diffuse,10,10,1,3,0.05,0.95,0.90369421646122,3,2.0,1,2.0,1,3.0,0
1890,min_diffuse,10,10,1,3,0.05,0.95,0.8401680980270098,14,4.0,1,4.0,1,4.0,1
1891,min_diffuse,10,10,1,3,0.05,0.95,0.9131170573645244,17,4.0,1,4.0,1,4.0,1
1892,min_diffuse,10,10,1,3,0.05,0.95,0.7362869373597296,11,3.0,1,3.0,1,3.0,1
1893,min_diffuse,10,10,1,3,0.05,0.95,0.7151334646976267,3,2.0,1,2.0,1,2.0,1
1894,min_diffuse,10,10,1,3,0.05,0.95,0.6758280743534856,3,2.0,1,2.0,1,2.0,1
1895,min_diffuse,10,10,1,3,0.05,0.95,0.7590993786770543,23,7.0,0,7.0,0,6.0,1
1896,min_diffuse,10,10,1,3,0.05,0.95,0.8555741047262462,6,3.0,1,3.0,1,3.0,1
1897,min_diffuse,10,10,1,3,0.05,0.95,0.8610997953668451,8,4.0,1,4.0,1,4.0,1
1898,min_diffuse,10,10,1,3,0.05,0.95,0.9249627179497246,5,3.0,1,3.0,1,4.0,0
1899,min_diffuse,10,10,1,3,0.05,0.95,0.8473759989128492,4,2.0,1,2.0,1,2.0,1
1900,min_diffuse,10,10,1,3,0.05,0.95,0.7194185284901,4,3.0,1,3.0,1,3.0,1
1901,min_diffuse,10,10,1,3,0.05,0.95,0.9093398273439208,7,3.0,1,3.0,1,3.0,1
1902,min_diffuse,10,10,1,3,0.05,0.95,0.6834704955090257,5,3.0,1,3.0,1,3.0,1
1903,min_diffuse,10,10,1,3,0.05,0.95,0.9458397406952372,37,6.0,1,7.0,0,6.0,1
1904,min_diffuse,10,10,1,3,0.05,0.95,0.932110812603705,4,3.0,1,3.0,1,3.0,1
1905,min_diffuse,10,10,1,3,0.05,0.95,0.839706032909872,10,4.0,1,4.0,1,4.0,1
1906,min_diffuse,10,10,1,3,0.05,0.95,0.830296130496724,10,4.0,0,3.0,1,3.0,1
1907,min_diffuse,10,10,1,3,0.05,0.95,0.6804682442543614,5,3.0,1,3.0,1,3.0,1
1908,min_diffuse,10,10,1,3,0.05,0.95,0.9182906553828852,15,4.0,1,4.0,1,4.0,1
1909,min_diffuse,10,10,1,3,0.05,0.95,0.8263104937039032,5,3.0,0,3.0,0,2.0,1
1910,min_diffuse,10,10,1,3,0.05,0.95,0.8800282236902709,5,3.0,1,3.0,1,3.0,1
1911,min_diffuse,10,10,1,3,0.05,0.95,0.8579556862779177,6,3.0,1,3.0,1,3.0,1
1912,min_diffuse,10,10,1,3,0.05,0.95,0.899410084564652,20,5.0,1,5.0,1,5.0,1
1913,min_diffuse,10,10,1,3,0.05,0.95,0.8539776672711321,19,5.0,0,5.0,0,4.0,1
1914,min_diffuse,10,10,1,3,0.05,0.95,0.8003095465846298,5,3.0,1,3.0,1,3.0,1
1915,min_diffuse,10,10,1,3,0.05,0.95,0.713371445300233,4,2.0,1,2.0,1,2.0,1
1916,min_diffuse,10,10,1,3,0.05,0.95,0.786670403681532,11,3.0,1,3.0,1,3.0,1
1917,min_diffuse,10,10,1,3,0.05,0.95,0.938611552719123,11,4.0,0,3.0,1,4.0,0
1918,min_diffuse,10,10,1,3,0.05,0.95,0.928651514595932,10,3.0,1,3.0,1,3.0,1
1919,min_diffuse,10,10,1,3,0.05,0.95,0.9272082630525406,11,3.0,1,3.0,1,3.0,1
1920,min_diffuse,10,10,1,3,0.05,0.95,0.8041042275434773,5,2.0,1,2.0,1,2.0,1
1921,min_diffuse,10,10,1,3,0.05,0.95,0.8176659538391613,8,4.0,0,3.0,1,3.0,1
1922,min_diffuse,10,10,1,3,0.05,0.95,0.6079640415044928,3,2.0,1,2.0,1,2.0,1
1923,min_diffuse,10,10,1,3,0.05,0.95,0.8663726407211584,7,3.0,1,3.0,1,3.0,1
1924,min_diffuse,10,10,1,3,0.05,0.95,0.8403480767760864,9,3.0,1,3.0,1,3.0,1
1925,min_diffuse,10,10,1,3,0.05,0.95,0.8965145527026886,12,5.0,1,5.0,1,5.0,1
1926,min_diffuse,10,10,1,3,0.05,0.95,0.820229069972636,9,3.0,1,3.0,1,3.0,1
1927,min_diffuse,10,10,1,3,0.05,0.95,0.8976636161189098,19,5.0,0,5.0,0,4.0,1
1928,min_diffuse,10,10,1,3,0.05,0.95,0.8684120865670468,7,4.0,0,4.0,0,3.0,1
1929,min_diffuse,10,10,1,3,0.05,0.95,0.8810767776661252,5,3.0,1,3.0,1,3.0,1
1930,min_diffuse,10,10,1,3,0.05,0.95,0.9308245030406036,4,3.0,0,2.0,1,2.0,1
1931,min_diffuse,10,10,1,3,0.05,0.95,0.7840271371422867,13,4.0,1,4.0,1,4.0,1
1932,min_diffuse,10,10,1,3,0.05,0.95,0.8690917351742722,12,3.0,1,3.0,1,3.0,1
1933,min_diffuse,10,10,1,3,0.05,0.95,0.8637650610178637,5,2.0,1,2.0,1,2.0,1
1934,min_diffuse,10,10,1,3,0.05,0.95,0.9394423024685084,5,4.0,1,4.0,1,4.0,1
1935,min_diffuse,10,10,1,3,0.05,0.95,0.804435832679846,3,2.0,1,2.0,1,2.0,1
1936,min_diffuse,10,10,1,3,0.05,0.95,0.8608872594498588,4,2.0,1,2.0,1,2.0,1
1937,min_diffuse,10,10,1,3,0.05,0.95,0.9443484340832806,7,4.0,1,4.0,1,5.0,0
1938,min_diffuse,10,10,1,3,0.05,0.95,0.867335140435594,5,3.0,1,3.0,1,3.0,1
1939,min_diffuse,10,10,1,3,0.05,0.95,0.9386525562969604,5,2.0,1,2.0,1,2.0,1
1940,min_diffuse,10,10,1,3,0.05,0.95,0.7635423912072253,4,3.0,1,3.0,1,3.0,1
1941,min_diffuse,10,10,1,3,0.05,0.95,0.8493477626525566,7,4.0,1,4.0,1,4.0,1
1942,min_diffuse,10,10,1,3,0.05,0.95,0.8758328428103765,7,4.0,1,4.0,1,4.0,1
1943,min_diffuse,10,10,1,3,0.05,0.95,0.7497717641016153,15,4.0,1,4.0,1,4.0,1
1944,min_diffuse,10,10,1,3,0.05,0.95,0.7560574241079557,5,3.0,1,3.0,1,3.0,1
1945,min_diffuse,10,10,1,3,0.05,0.95,0.8600500507464871,10,4.0,1,4.0,1,5.0,0
1946,min_diffuse,10,10,1,3,0.05,0.95,0.843167299405841,8,3.0,1,3.0,1,4.0,0
1947,min_diffuse,10,10,1,3,0.05,0.95,0.6636417542333468,6,2.0,1,2.0,1,2.0,1
1948,min_diffuse,10,10,1,3,0.05,0.95,0.9098939031491452,7,3.0,1,3.0,1,3.0,1
1949,min_diffuse,10,10,1,3,0.05,0.95,0.8634470527207734,7,3.0,1,3.0,1,3.0,1
1950,min_diffuse,10,10,1,3,0.05,0.95,0.8718551320410142,5,3.0,1,3.0,1,3.0,1
1951,min_diffuse,10,10,1,3,0.05,0.95,0.9344568790952013,7,4.0,1,4.0,1,4.0,1
1952,min_diffuse,10,10,1,3,0.05,0.95,0.773084673729718,4,3.0,1,3.0,1,3.0,1
1953,min_diffuse,10,10,1,3,0.05,0.95,0.9498241957279951,24,6.0,1,6.0,1,6.0,1
1954,min_diffuse,10,10,1,3,0.05,0.95,0.8584422689884075,19,4.0,1,4.0,1,4.0,1
1955,min_diffuse,10,10,1,3,0.05,0.95,0.9495747244550662,41,10.0,1,10.0,1,10.0,1
1956,min_diffuse,10,10,1,3,0.05,0.95,0.8127203906879723,8,3.0,1,3.0,1,3.0,1
1957,min_diffuse,10,10,1,3,0.05,0.95,0.8946349936230162,20,5.0,0,4.0,1,4.0,1
1958,min_diffuse,10,10,1,3,0.05,0.95,0.939224882367693,9,4.0,1,4.0,1,4.0,1
1959,min_diffuse,10,10,1,3,0.05,0.95,0.8704391822487836,18,5.0,1,5.0,1,5.0,1
1960,min_diffuse,10,10,1,3,0.05,0.95,0.8989926528806276,22,7.0,1,7.0,1,7.0,1
1961,min_diffuse,10,10,1,3,0.05,0.95,0.9350360498814506,4,3.0,1,3.0,1,3.0,1
1962,min_diffuse,10,10,1,3,0.05,0.95,0.8875760368652712,17,6.0,1,6.0,1,6.0,1
1963,min_diffuse,10,10,1,3,0.05,0.95,0.8615669401329545,4,3.0,1,3.0,1,3.0,1
1964,min_diffuse,10,10,1,3,0.05,0.95,0.8086411168907698,18,5.0,1,5.0,1,5.0,1
1965,min_diffuse,10,10,1,3,0.05,0.95,0.7825810788927905,4,3.0,1,3.0,1,3.0,1
1966,min_diffuse,10,10,1,3,0.05,0.95,0.9204813284712876,5,3.0,0,2.0,1,2.0,1
1967,min_diffuse,10,10,1,3,0.05,0.95,0.6586149821733024,4,3.0,1,3.0,1,3.0,1
1968,min_diffuse,10,10,1,3,0.05,0.95,0.94364366060915,16,6.0,1,6.0,1,6.0,1
1969,min_diffuse,10,10,1,3,0.05,0.95,0.8161370854369034,6,3.0,0,3.0,0,2.0,1
1970,min_diffuse,10,10,1,3,0.05,0.95,0.9467264009435928,28,5.0,1,6.0,0,5.0,1
1971,min_diffuse,10,10,1,3,0.05,0.95,0.93973274759741,33,6.0,1,6.0,1,6.0,1
1972,min_diffuse,10,10,1,3,0.05,0.95,0.9372329357949728,40,8.0,1,8.0,1,8.0,1
1973,min_diffuse,10,10,1,3,0.05,0.95,0.9453058090609336,17,6.0,0,6.0,0,5.0,1
1974,min_diffuse,10,10,1,3,0.05,0.95,0.937156851566366,11,4.0,1,4.0,1,4.0,1
1975,min_diffuse,10,10,1,3,0.05,0.95,0.923429426260834,8,3.0,1,4.0,0,4.0,0
1976,min_diffuse,10,10,1,3,0.05,0.95,0.8751484708521701,9,4.0,1,4.0,1,4.0,1
1977,min_diffuse,10,10,1,3,0.05,0.95,0.9240103937507202,22,5.0,1,5.0,1,5.0,1
1978,min_diffuse,10,10,1,3,0.05,0.95,0.876839019244991,26,5.0,1,5.0,1,5.0,1
1979,min_diffuse,10,10,1,3,0.05,0.95,0.8733760735558692,3,2.0,1,2.0,1,3.0,0
1980,min_diffuse,10,10,1,3,0.05,0.95,0.858118565810785,4,2.0,1,2.0,1,3.0,0
1981,min_diffuse,10,10,1,3,0.05,0.95,0.8570769148110198,15,5.0,1,5.0,1,5.0,1
1982,min_diffuse,10,10,1,3,0.05,0.95,0.8891676555408261,4,2.0,1,2.0,1,3.0,0
1983,min_diffuse,10,10,1,3,0.05,0.95,0.8433165601646465,6,3.0,1,3.0,1,3.0,1
1984,min_diffuse,10,10,1,3,0.05,0.95,0.8527960518701901,4,3.0,1,3.0,1,3.0,1
1985,min_diffuse,10,10,1,3,0.05,0.95,0.9368410820061472,26,5.0,1,5.0,1,5.0,1
1986,min_diffuse,10,10,1,3,0.05,0.95,0.9454226328361884,12,5.0,1,5.0,1,5.0,1
1987,min_diffuse,10,10,1,3,0.05,0.95,0.9331934611794406,10,4.0,0,3.0,1,4.0,0
1988,min_diffuse,10,10,1,3,0.05,0.95,0.9146042914799178,33,7.0,0,6.0,1,6.0,1
1989,min_diffuse,10,10,1,3,0.05,0.95,0.7337867247834097,6,3.0,1,3.0,1,3.0,1
1990,min_diffuse,10,10,1,3,0.05,0.95,0.8949107805362628,26,7.0,1,7.0,1,7.0,1
1991,min_diffuse,10,10,1,3,0.05,0.95,0.8651892284917165,4,3.0,0,2.0,1,2.0,1
1992,min_diffuse,10,10,1,3,0.05,0.95,0.7583018092268572,8,4.0,1,4.0,1,4.0,1
1993,min_diffuse,10,10,1,3,0.05,0.95,0.8526790325208119,3,2.0,1,2.0,1,2.0,1
1994,min_diffuse,10,10,1,3,0.05,0.95,0.8889291174246495,7,3.0,1,3.0,1,4.0,0
1995,min_diffuse,10,10,1,3,0.05,0.95,0.775690727008508,3,2.0,1,2.0,1,2.0,1
1996,min_diffuse,10,10,1,3,0.05,0.95,0.7941867935178365,10,4.0,1,4.0,1,4.0,1
1997,min_diffuse,10,10,1,3,0.05,0.95,0.8907835648881783,14,6.0,1,6.0,1,6.0,1
1998,min_diffuse,10,10,1,3,0.05,0.95,0.8269373639509917,19,5.0,1,5.0,1,5.0,1
1999,min_diffuse,10,10,1,3,0.05,0.95,0.9487271424345292,9,5.0,1,5.0,1,5.0,1
2000,min_diffuse,10,10,1,3,0.05,0.95,0.9189930016737397,12,5.0,1,5.0,1,5.0,1
2001,min_diffuse,10,10,1,3,0.05,0.95,0.8341971121661927,10,4.0,1,4.0,1,4.0,1
2002,min_diffuse,10,10,1,3,0.05,0.95,0.5825811932349877,6,3.0,1,3.0,1,3.0,1
2003,min_diffuse,10,10,1,3,0.05,0.95,0.8610367493080946,11,3.0,1,3.0,1,3.0,1
2004,min_diffuse,10,10,1,3,0.05,0.95,0.7919023341779128,7,3.0,1,3.0,1,3.0,1
2005,min_diffuse,10,10,1,3,0.05,0.95,0.949949955264374,38,8.0,1,8.0,1,8.0,1
2006,min_diffuse,10,10,1,3,0.05,0.95,0.914355312586924,13,5.0,1,5.0,1,5.0,1
2007,min_diffuse,10,10,1,3,0.05,0.95,0.9353707331921186,26,6.0,1,6.0,1,6.0,1
2008,min_diffuse,10,10,1,3,0.05,0.95,0.9481299778630322,28,5.0,1,5.0,1,5.0,1
2009,min_diffuse,10,10,1,3,0.05,0.95,0.6945884096566681,4,3.0,1,3.0,1,3.0,1
2010,min_diffuse,10,10,1,3,0.05,0.95,0.9301622954858746,27,6.0,1,6.0,1,6.0,1
2011,min_diffuse,10,10,1,3,0.05,0.95,0.8713305997822237,7,3.0,1,3.0,1,3.0,1
2012,min_diffuse,10,10,1,3,0.05,0.95,0.8586129274254312,13,5.0,0,4.0,1,5.0,0
2013,min_diffuse,10,10,1,3,0.05,0.95,0.889149222979435,6,3.0,1,3.0,1,3.0,1
2014,min_diffuse,10,10,1,3,0.05,0.95,0.9248283385979428,13,4.0,1,4.0,1,4.0,1
2015,min_diffuse,10,10,1,3,0.05,0.95,0.8170112890821772,12,4.0,1,4.0,1,4.0,1
2016,min_diffuse,10,10,1,3,0.05,0.95,0.8332366554172399,15,4.0,1,4.0,1,4.0,1
2017,min_diffuse,10,10,1,3,0.05,0.95,0.7754105216028699,6,3.0,1,3.0,1,3.0,1
2018,min_diffuse,10,10,1,3,0.05,0.95,0.8391709981132492,11,4.0,0,3.0,1,3.0,1
2019,min_diffuse,10,10,1,3,0.05,0.95,0.9170080707212376,5,2.0,1,2.0,1,2.0,1
2020,min_diffuse,10,10,1,3,0.05,0.95,0.809127168196374,11,3.0,1,3.0,1,3.0,1
2021,min_diffuse,10,10,1,3,0.05,0.95,0.8379413931943059,4,3.0,1,3.0,1,3.0,1
2022,min_diffuse,10,10,1,3,0.05,0.95,0.8370631537612241,7,3.0,1,4.0,0,4.0,0
2023,min_diffuse,10,10,1,3,0.05,0.95,0.8538603114645242,3,2.0,1,2.0,1,2.0,1
2024,min_diffuse,10,10,1,3,0.05,0.95,0.9071305776528984,6,4.0,1,4.0,1,4.0,1
2025,min_diffuse,10,10,1,3,0.05,0.95,0.8691398664937166,5,3.0,1,3.0,1,3.0,1
2026,min_diffuse,10,10,1,3,0.05,0.95,0.9431250433607454,44,11.0,0,11.0,0,10.0,1
2027,min_diffuse,10,10,1,3,0.05,0.95,0.8213478259414565,5,3.0,1,3.0,1,3.0,1
2028,min_diffuse,10,10,1,3,0.05,0.95,0.8861985797571483,11,4.0,1,4.0,1,5.0,0
2029,min_diffuse,10,10,1,3,0.05,0.95,0.8791233443862386,9,4.0,0,3.0,1,3.0,1
2030,min_diffuse,10,10,1,3,0.05,0.95,0.9031574115867996,3,2.0,1,2.0,1,2.0,1
2031,min_diffuse,10,10,1,3,0.05,0.95,0.8381240666724128,3,2.0,1,2.0,1,2.0,1
2032,min_diffuse,10,10,1,3,0.05,0.95,0.875208739665885,11,4.0,1,4.0,1,4.0,1
2033,min_diffuse,10,10,1,3,0.05,0.95,0.8820479622554703,9,3.0,1,3.0,1,3.0,1
2034,min_diffuse,10,10,1,3,0.05,0.95,0.8614709344954693,12,5.0,1,5.0,1,5.0,1
2035,min_diffuse,10,10,1,3,0.05,0.95,0.9127409672816272,17,6.0,1,6.0,1,6.0,1
2036,min_diffuse,10,10,1,3,0.05,0.95,0.8756330412994647,15,4.0,1,4.0,1,4.0,1
2037,min_diffuse,10,10,1,3,0.05,0.95,0.9029991740927454,5,3.0,1,3.0,1,3.0,1
2038,min_diffuse,10,10,1,3,0.05,0.95,0.8848964247136357,5,2.0,1,2.0,1,2.0,1
2039,min_diffuse,10,10,1,3,0.05,0.95,0.9048321872203848,5,3.0,1,3.0,1,3.0,1
2040,min_diffuse,10,10,1,3,0.05,0.95,0.906863381858934,12,4.0,1,4.0,1,4.0,1
2041,min_diffuse,10,10,1,3,0.05,0.95,0.8852710051868057,6,3.0,1,3.0,1,3.0,1
2042,min_diffuse,10,10,1,3,0.05,0.95,0.823223025327,10,4.0,0,4.0,0,3.0,1
2043,min_diffuse,10,10,1,3,0.05,0.95,0.9357797159925264,7,3.0,1,3.0,1,4.0,0
2044,min_diffuse,10,10,1,3,0.05,0.95,0.7486826271735214,2,2.0,1,2.0,1,2.0,1
2045,min_diffuse,10,10,1,3,0.05,0.95,0.8666391300886002,4,2.0,1,2.0,1,3.0,0
2046,min_diffuse,10,10,1,3,0.05,0.95,0.9000783977987242,14,5.0,0,4.0,1,5.0,0
2047,min_diffuse,10,10,1,3,0.05,0.95,0.948413974645046,12,5.0,1,5.0,1,5.0,1
2048,min_diffuse,10,10,1,3,0.05,0.95,0.9409552705462372,10,3.0,1,3.0,1,3.0,1
2049,min_diffuse,10,10,1,3,0.05,0.95,0.8365777748622459,4,3.0,1,3.0,1,3.0,1
2050,min_diffuse,10,10,1,3,0.05,0.95,0.8632032570091899,4,2.0,1,2.0,1,2.0,1
2051,min_diffuse,10,10,1,3,0.05,0.95,0.8555112349440822,16,6.0,0,5.0,1,5.0,1
2052,min_diffuse,10,10,1,3,0.05,0.95,0.8599393470195613,9,5.0,1,5.0,1,5.0,1
2053,min_diffuse,10,10,1,3,0.05,0.95,0.9311681950495704,15,5.0,0,4.0,1,5.0,0
2054,min_diffuse,10,10,1,3,0.05,0.95,0.8138342584464713,5,3.0,1,3.0,1,3.0,1
2055,min_diffuse,10,10,1,3,0.05,0.95,0.7325762680241698,2,2.0,1,2.0,1,2.0,1
2056,min_diffuse,10,10,1,3,0.05,0.95,0.946955922711855,14,6.0,1,6.0,1,6.0,1
2057,min_diffuse,10,10,1,3,0.05,0.95,0.9477987375889576,48,9.0,1,9.0,1,9.0,1
2058,min_diffuse,10,10,1,3,0.05,0.95,0.8883650485268954,3,2.0,1,2.0,1,3.0,0
2059,min_diffuse,10,10,1,3,0.05,0.95,0.7196453264420727,5,3.0,0,3.0,0,2.0,1
2060,min_diffuse,10,10,1,3,0.05,0.95,0.9320700975289667,16,7.0,1,7.0,1,8.0,0
2061,min_diffuse,10,10,1,3,0.05,0.95,0.8191870962265441,9,4.0,1,4.0,1,4.0,1
2062,min_diffuse,10,10,1,3,0.05,0.95,0.7060957155247701,7,3.0,1,3.0,1,3.0,1
2063,min_diffuse,10,10,1,3,0.05,0.95,0.9242608571090732,17,4.0,0,4.0,0,3.0,1
2064,min_diffuse,10,10,1,3,0.05,0.95,0.9461400456772702,41,8.0,1,8.0,1,8.0,1
2065,min_diffuse,10,10,1,3,0.05,0.95,0.8527467911900011,17,5.0,0,5.0,0,4.0,1
2066,min_diffuse,10,10,1,3,0.05,0.95,0.929363628289176,27,5.0,1,5.0,1,5.0,1
2067,min_diffuse,10,10,1,3,0.05,0.95,0.9114141458845078,5,3.0,1,3.0,1,3.0,1
2068,min_diffuse,10,10,1,3,0.05,0.95,0.8397216209531319,23,6.0,1,6.0,1,6.0,1
2069,min_diffuse,10,10,1,3,0.05,0.95,0.8593749295980788,15,4.0,1,4.0,1,4.0,1
2070,min_diffuse,10,10,1,3,0.05,0.95,0.8516253882291878,15,4.0,1,4.0,1,4.0,1
2071,min_diffuse,10,10,1,3,0.05,0.95,0.8397836276400521,9,3.0,1,3.0,1,3.0,1
2072,min_diffuse,10,10,1,3,0.05,0.95,0.9031227233556872,8,3.0,1,3.0,1,3.0,1
2073,min_diffuse,10,10,1,3,0.05,0.95,0.8923246428086512,31,6.0,1,6.0,1,6.0,1
2074,min_diffuse,10,10,1,3,0.05,0.95,0.7681083788422877,8,3.0,1,3.0,1,3.0,1
2075,min_diffuse,10,10,1,3,0.05,0.95,0.931473751136491,12,6.0,0,5.0,1,6.0,0
2076,min_diffuse,10,10,1,3,0.05,0.95,0.9399163587592104,12,5.0,0,4.0,1,5.0,0
2077,min_diffuse,10,10,1,3,0.05,0.95,0.8640735066977028,5,3.0,1,3.0,1,3.0,1
2078,min_diffuse,10,10,1,3,0.05,0.95,0.9456970095058268,30,7.0,1,7.0,1,7.0,1
2079,min_diffuse,10,10,1,3,0.05,0.95,0.8516706390671616,6,2.0,1,2.0,1,2.0,1
2080,min_diffuse,10,10,1,3,0.05,0.95,0.9314893262904564,41,7.0,1,7.0,1,7.0,1
2081,min_diffuse,10,10,1,3,0.05,0.95,0.9154339077385636,17,4.0,1,4.0,1,4.0,1
2082,min_diffuse,10,10,1,3,0.05,0.95,0.8152297921257856,9,4.0,1,4.0,1,4.0,1
2083,min_diffuse,10,10,1,3,0.05,0.95,0.9421376812870472,11,4.0,1,4.0,1,4.0,1
2084,min_diffuse,10,10,1,3,0.05,0.95,0.8060307149969563,4,3.0,1,3.0,1,3.0,1
2085,min_diffuse,10,10,1,3,0.05,0.95,0.9356383518082432,10,4.0,1,4.0,1,4.0,1
2086,min_diffuse,10,10,1,3,0.05,0.95,0.8397096638218939,11,4.0,1,4.0,1,4.0,1
2087,min_diffuse,10,10,1,3,0.05,0.95,0.7661208963350059,4,3.0,0,2.0,1,2.0,1
2088,min_diffuse,10,10,1,3,0.05,0.95,0.7743097535259238,13,4.0,1,4.0,1,4.0,1
2089,min_diffuse,10,10,1,3,0.05,0.95,0.9383455387423968,22,7.0,0,6.0,1,6.0,1
2090,min_diffuse,10,10,1,3,0.05,0.95,0.9064728234964536,8,3.0,1,3.0,1,4.0,0
2091,min_diffuse,10,10,1,3,0.05,0.95,0.9263491592114736,4,3.0,1,3.0,1,3.0,1
2092,min_diffuse,10,10,1,3,0.05,0.95,0.8410358190175049,10,3.0,1,3.0,1,3.0,1
2093,min_diffuse,10,10,1,3,0.05,0.95,0.8434789284468832,9,3.0,1,3.0,1,3.0,1
2094,min_diffuse,10,10,1,3,0.05,0.95,0.9168931012253976,5,3.0,1,3.0,1,3.0,1
2095,min_diffuse,10,10,1,3,0.05,0.95,0.8726225117293348,16,5.0,0,5.0,0,4.0,1
2096,min_diffuse,10,10,1,3,0.05,0.95,0.9349906012157212,8,4.0,1,4.0,1,4.0,1
2097,min_diffuse,10,10,1,3,0.05,0.95,0.8044845345628115,8,4.0,1,4.0,1,4.0,1
2098,min_diffuse,10,10,1,3,0.05,0.95,0.8872335962297404,3,2.0,1,2.0,1,2.0,1
2099,min_diffuse,10,10,1,3,0.05,0.95,0.91768355876326,3,2.0,1,2.0,1,2.0,1
2100,min_diffuse,10,10,1,3,0.05,0.95,0.8661046654578954,10,3.0,0,3.0,0,2.0,1
2101,min_diffuse,10,10,1,3,0.05,0.95,0.7829668543969664,7,3.0,1,3.0,1,3.0,1
2102,min_diffuse,10,10,1,3,0.05,0.95,0.8508197197942178,6,4.0,1,4.0,1,4.0,1
2103,min_diffuse,10,10,1,3,0.05,0.95,0.8664612752026646,11,4.0,1,4.0,1,4.0,1
2104,min_diffuse,10,10,1,3,0.05,0.95,0.943845537537408,13,4.0,1,4.0,1,4.0,1
2105,min_diffuse,10,10,1,3,0.05,0.95,0.8335248337972146,16,7.0,0,6.0,1,6.0,1
2106,min_diffuse,10,10,1,3,0.05,0.95,0.8661790579711363,3,2.0,1,2.0,1,2.0,1
2107,min_diffuse,10,10,1,3,0.05,0.95,0.8687636735374549,9,4.0,0,4.0,0,3.0,1
2108,min_diffuse,10,10,1,3,0.05,0.95,0.8888970078175908,41,6.0,1,6.0,1,6.0,1
2109,min_diffuse,10,10,1,3,0.05,0.95,0.8440071035549388,11,6.0,1,6.0,1,6.0,1
2110,min_diffuse,10,10,1,3,0.05,0.95,0.7913778139547871,4,2.0,1,2.0,1,2.0,1
2111,min_diffuse,10,10,1,3,0.05,0.95,0.7790132555884066,6,3.0,1,3.0,1,3.0,1
2112,min_diffuse,10,10,1,3,0.05,0.95,0.9481634208497344,17,5.0,1,5.0,1,6.0,0
2113,min_diffuse,10,10,1,3,0.05,0.95,0.940272877817984,9,3.0,1,3.0,1,3.0,1
2114,min_diffuse,10,10,1,3,0.05,0.95,0.7099466261182322,4,3.0,0,3.0,0,2.0,1
2115,min_diffuse,10,10,1,3,0.05,0.95,0.8961974655177348,12,5.0,1,6.0,0,6.0,0
2116,min_diffuse,10,10,1,3,0.05,0.95,0.9073200148834916,9,4.0,0,3.0,1,3.0,1
2117,min_diffuse,10,10,1,3,0.05,0.95,0.9438412665205436,36,7.0,1,7.0,1,7.0,1
2118,min_diffuse,10,10,1,3,0.05,0.95,0.8972251487757417,12,3.0,1,3.0,1,4.0,0
2119,min_diffuse,10,10,1,3,0.05,0.95,0.922571176761843,10,4.0,0,4.0,0,3.0,1
2120,min_diffuse,10,10,1,3,0.05,0.95,0.8886670575142706,8,4.0,1,5.0,0,5.0,0
2121,min_diffuse,10,10,1,3,0.05,0.95,0.5085377225914766,2,2.0,1,2.0,1,2.0,1
2122,min_diffuse,10,10,1,3,0.05,0.95,0.7689671012754835,3,3.0,1,3.0,1,3.0,1
2123,min_diffuse,10,10,1,3,0.05,0.95,0.9008110714769236,17,4.0,1,4.0,1,4.0,1
2124,min_diffuse,10,10,1,3,0.05,0.95,0.9497509193631504,9,5.0,1,5.0,1,5.0,1
2125,min_diffuse,10,10,1,3,0.05,0.95,0.9261141425615006,7,3.0,1,3.0,1,3.0,1
2126,min_diffuse,10,10,1,3,0.05,0.95,0.8227637405405311,16,4.0,1,5.0,0,4.0,1
2127,min_diffuse,10,10,1,3,0.05,0.95,0.9171812419739468,19,5.0,1,5.0,1,5.0,1
2128,min_diffuse,10,10,1,3,0.05,0.95,0.9442028848477402,5,3.0,1,3.0,1,3.0,1
2129,min_diffuse,10,10,1,3,0.05,0.95,0.8597047970885701,7,4.0,1,4.0,1,4.0,1
2130,min_diffuse,10,10,1,3,0.05,0.95,0.944043141333065,5,3.0,1,3.0,1,3.0,1
2131,min_diffuse,10,10,1,3,0.05,0.95,0.8361767117661467,15,4.0,1,4.0,1,4.0,1
2132,min_diffuse,10,10,1,3,0.05,0.95,0.7215766514235284,3,2.0,1,2.0,1,2.0,1
2133,min_diffuse,10,10,1,3,0.05,0.95,0.7627542160817167,7,3.0,1,3.0,1,3.0,1
2134,min_diffuse,10,10,1,3,0.05,0.95,0.8441236488429492,4,3.0,1,3.0,1,3.0,1
2135,min_diffuse,10,10,1,3,0.05,0.95,0.8266755734498976,6,3.0,1,3.0,1,3.0,1
2136,min_diffuse,10,10,1,3,0.05,0.95,0.6791609186122117,6,3.0,1,3.0,1,3.0,1
2137,min_diffuse,10,10,1,3,0.05,0.95,0.8120482262849694,5,3.0,1,3.0,1,3.0,1
2138,min_diffuse,10,10,1,3,0.05,0.95,0.8362029673109781,20,6.0,1,6.0,1,6.0,1
2139,min_diffuse,10,10,1,3,0.05,0.95,0.9312288442114351,6,3.0,1,3.0,1,4.0,0
2140,min_diffuse,10,10,1,3,0.05,0.95,0.8420325739563193,8,3.0,1,4.0,0,4.0,0
2141,min_diffuse,10,10,1,3,0.05,0.95,0.9264033775228184,10,4.0,1,4.0,1,4.0,1
2142,min_diffuse,10,10,1,3,0.05,0.95,0.8010137348635866,2,2.0,1,2.0,1,2.0,1
2143,min_diffuse,10,10,1,3,0.05,0.95,0.8440264141449219,11,3.0,1,3.0,1,3.0,1
2144,min_diffuse,10,10,1,3,0.05,0.95,0.9090783899776246,17,6.0,0,6.0,0,5.0,1
2145,min_diffuse,10,10,1,3,0.05,0.95,0.93317440614605,28,5.0,1,5.0,1,5.0,1
2146,min_diffuse,10,10,1,3,0.05,0.95,0.9447274921173722,58,9.0,1,9.0,1,9.0,1
2147,min_diffuse,10,10,1,3,0.05,0.95,0.8472014244198627,8,3.0,1,3.0,1,4.0,0
2148,min_diffuse,10,10,1,3,0.05,0.95,0.8248035901890187,5,3.0,1,3.0,1,3.0,1
2149,min_diffuse,10,10,1,3,0.05,0.95,0.8811717240965318,3,3.0,1,3.0,1,3.0,1
2150,min_diffuse,10,10,1,3,0.05,0.95,0.8813628717756369,10,3.0,1,3.0,1,3.0,1
2151,min_diffuse,10,10,1,3,0.05,0.95,0.933606534111285,24,7.0,0,7.0,0,6.0,1
2152,min_diffuse,10,10,1,3,0.05,0.95,0.7763278767049422,10,4.0,1,4.0,1,4.0,1
2153,min_diffuse,10,10,1,3,0.05,0.95,0.92615934959687,38,8.0,0,8.0,0,7.0,1
2154,min_diffuse,10,10,1,3,0.05,0.95,0.8338202926399368,12,6.0,1,6.0,1,6.0,1
2155,min_diffuse,10,10,1,3,0.05,0.95,0.8246764687051577,7,4.0,0,3.0,1,3.0,1
2156,min_diffuse,10,10,1,3,0.05,0.95,0.8446303721337193,11,3.0,1,3.0,1,3.0,1
2157,min_diffuse,10,10,1,3,0.05,0.95,0.9426579062488708,26,8.0,1,8.0,1,8.0,1
2158,min_diffuse,10,10,1,3,0.05,0.95,0.8988190987948531,15,4.0,1,4.0,1,4.0,1
2159,min_diffuse,10,10,1,3,0.05,0.95,0.7911094527953546,9,3.0,1,3.0,1,3.0,1
2160,min_diffuse,10,10,1,3,0.05,0.95,0.8755743589546867,29,7.0,1,7.0,1,7.0,1
2161,min_diffuse,10,10,1,3,0.05,0.95,0.8000448560634628,6,3.0,1,3.0,1,4.0,0
2162,min_diffuse,10,10,1,3,0.05,0.95,0.9439874817275103,6,3.0,1,3.0,1,3.0,1
2163,min_diffuse,10,10,1,3,0.05,0.95,0.8107438031345602,15,5.0,1,5.0,1,5.0,1
2164,min_diffuse,10,10,1,3,0.05,0.95,0.8317230936821604,7,3.0,1,3.0,1,3.0,1
2165,min_diffuse,10,10,1,3,0.05,0.95,0.9329371615215736,19,4.0,1,4.0,1,4.0,1
2166,min_diffuse,10,10,1,3,0.05,0.95,0.7845603469700896,3,2.0,1,2.0,1,2.0,1
2167,min_diffuse,10,10,1,3,0.05,0.95,0.9492449909612148,18,6.0,1,6.0,1,6.0,1
2168,min_diffuse,10,10,1,3,0.05,0.95,0.8869061779752497,13,4.0,1,4.0,1,4.0,1
2169,min_diffuse,10,10,1,3,0.05,0.95,0.8830909757854848,9,4.0,1,4.0,1,4.0,1
2170,min_diffuse,10,10,1,3,0.05,0.95,0.9350396602438824,6,3.0,1,3.0,1,3.0,1
2171,min_diffuse,10,10,1,3,0.05,0.95,0.851299677593921,6,3.0,1,3.0,1,3.0,1
2172,min_diffuse,10,10,1,3,0.05,0.95,0.8699991753436035,16,6.0,1,6.0,1,6.0,1
2173,min_diffuse,10,10,1,3,0.05,0.95,0.8138680186660316,10,4.0,1,4.0,1,4.0,1
2174,min_diffuse,10,10,1,3,0.05,0.95,0.9453682664985468,7,3.0,1,3.0,1,3.0,1
2175,min_diffuse,10,10,1,3,0.05,0.95,0.8068809155678885,7,3.0,1,3.0,1,3.0,1
2176,min_diffuse,10,10,1,3,0.05,0.95,0.9150973728747912,16,4.0,1,4.0,1,4.0,1
2177,min_diffuse,10,10,1,3,0.05,0.95,0.9334565860381484,14,5.0,1,5.0,1,5.0,1
2178,min_diffuse,10,10,1,3,0.05,0.95,0.853444335396321,13,4.0,1,4.0,1,4.0,1
2179,min_diffuse,10,10,1,3,0.05,0.95,0.883284741759037,8,4.0,1,4.0,1,4.0,1
2180,min_diffuse,10,10,1,3,0.05,0.95,0.8933168546947375,14,4.0,1,4.0,1,4.0,1
2181,min_diffuse,10,10,1,3,0.05,0.95,0.9420738126531328,10,3.0,1,3.0,1,3.0,1
2182,min_diffuse,10,10,1,3,0.05,0.95,0.7597800035607815,8,3.0,1,4.0,0,3.0,1
2183,min_diffuse,10,10,1,3,0.05,0.95,0.9366249281124104,10,5.0,1,5.0,1,5.0,1
2184,min_diffuse,10,10,1,3,0.05,0.95,0.9080617185733564,13,5.0,1,5.0,1,5.0,1
2185,min_diffuse,10,10,1,3,0.05,0.95,0.7052224902391334,3,2.0,1,2.0,1,2.0,1
2186,min_diffuse,10,10,1,3,0.05,0.95,0.9460496309757964,12,3.0,1,3.0,1,3.0,1
2187,min_diffuse,10,10,1,3,0.05,0.95,0.8673653195772906,8,3.0,1,3.0,1,3.0,1
2188,min_diffuse,10,10,1,3,0.05,0.95,0.8902097319283062,16,4.0,1,4.0,1,4.0,1
2189,min_diffuse,10,10,1,3,0.05,0.95,0.947354288029039,16,4.0,1,4.0,1,5.0,0
2190,min_diffuse,10,10,1,3,0.05,0.95,0.7173987484748318,7,4.0,1,4.0,1,4.0,1
2191,min_diffuse,10,10,1,3,0.05,0.95,0.8720626710597322,12,4.0,1,4.0,1,4.0,1
2192,min_diffuse,10,10,1,3,0.05,0.95,0.867829389571591,3,3.0,1,3.0,1,3.0,1
2193,min_diffuse,10,10,1,3,0.05,0.95,0.7182427897756875,7,4.0,1,4.0,1,5.0,0
2194,min_diffuse,10,10,1,3,0.05,0.95,0.8659682070760828,14,4.0,1,4.0,1,4.0,1
2195,min_diffuse,10,10,1,3,0.05,0.95,0.8121768664002014,12,4.0,1,4.0,1,4.0,1
2196,min_diffuse,10,10,1,3,0.05,0.95,0.9078187485173468,27,5.0,1,5.0,1,5.0,1
2197,min_diffuse,10,10,1,3,0.05,0.95,0.8720715143025952,8,3.0,1,3.0,1,4.0,0
2198,min_diffuse,10,10,1,3,0.05,0.95,0.8966074485339475,6,4.0,1,4.0,1,4.0,1
2199,min_diffuse,10,10,1,3,0.05,0.95,0.889459726998708,12,4.0,0,4.0,0,3.0,1
2200,min_diffuse,10,10,1,3,0.05,0.95,0.9025792990306988,13,5.0,1,5.0,1,5.0,1
2201,min_diffuse,10,10,1,3,0.05,0.95,0.8742127979229928,4,3.0,1,3.0,1,3.0,1
2202,min_diffuse,10,10,1,3,0.05,0.95,0.9119121081209896,16,5.0,0,4.0,1,5.0,0
2203,min_diffuse,10,10,1,3,0.05,0.95,0.8650781764049474,9,4.0,1,4.0,1,4.0,1
2204,min_diffuse,10,10,1,3,0.05,0.95,0.945476447330529,9,3.0,1,3.0,1,3.0,1
2205,min_diffuse,10,10,1,3,0.05,0.95,0.6944254969911294,6,3.0,1,3.0,1,3.0,1
2206,min_diffuse,10,10,1,3,0.05,0.95,0.896650477692433,10,4.0,1,4.0,1,4.0,1
2207,min_diffuse,10,10,1,3,0.05,0.95,0.895477871549093,8,4.0,1,4.0,1,4.0,1
2208,min_diffuse,10,10,1,3,0.05,0.95,0.8663385424655329,3,2.0,1,2.0,1,3.0,0
2209,min_diffuse,10,10,1,3,0.05,0.95,0.9122972110520292,3,2.0,1,2.0,1,2.0,1
2210,min_diffuse,10,10,1,3,0.05,0.95,0.8924242192661701,19,4.0,0,3.0,1,3.0,1
2211,min_diffuse,10,10,1,3,0.05,0.95,0.8073064938026536,19,5.0,1,5.0,1,5.0,1
2212,min_diffuse,10,10,1,3,0.05,0.95,0.8514265244277799,19,5.0,1,5.0,1,5.0,1
2213,min_diffuse,10,10,1,3,0.05,0.95,0.8696711056366992,7,3.0,1,3.0,1,3.0,1
2214,min_diffuse,10,10,1,3,0.05,0.95,0.9047871006503526,13,4.0,1,4.0,1,4.0,1
2215,min_diffuse,10,10,1,3,0.05,0.95,0.936710955476218,20,7.0,0,7.0,0,6.0,1
2216,min_diffuse,10,10,1,3,0.05,0.95,0.8764153413987275,12,5.0,1,5.0,1,5.0,1
2217,min_diffuse,10,10,1,3,0.05,0.95,0.90740955388186,7,3.0,1,3.0,1,3.0,1
2218,min_diffuse,10,10,1,3,0.05,0.95,0.9140451179724698,15,5.0,1,5.0,1,5.0,1
2219,min_diffuse,10,10,1,3,0.05,0.95,0.9292870679627064,7,3.0,1,3.0,1,4.0,0
2220,min_diffuse,10,10,1,3,0.05,0.95,0.9157908402024018,6,3.0,1,3.0,1,3.0,1
2221,min_diffuse,10,10,1,3,0.05,0.95,0.946268360841367,18,4.0,1,4.0,1,4.0,1
2222,min_diffuse,10,10,1,3,0.05,0.95,0.8810591612630725,9,3.0,1,3.0,1,3.0,1
2223,min_diffuse,10,10,1,3,0.05,0.95,0.8916744794097091,5,3.0,1,3.0,1,3.0,1
2224,min_diffuse,10,10,1,3,0.05,0.95,0.737518902849072,7,3.0,1,3.0,1,3.0,1
2225,min_diffuse,10,10,1,3,0.05,0.95,0.9477233571570728,7,4.0,0,4.0,0,3.0,1
2226,min_diffuse,10,10,1,3,0.05,0.95,0.8131331158620674,5,3.0,1,3.0,1,3.0,1
2227,min_diffuse,10,10,1,3,0.05,0.95,0.9436696159855948,32,8.0,1,8.0,1,8.0,1
2228,min_diffuse,10,10,1,3,0.05,0.95,0.8747786806933361,18,5.0,0,5.0,0,4.0,1
2229,min_diffuse,10,10,1,3,0.05,0.95,0.6326674822886817,4,2.0,1,2.0,1,2.0,1
2230,min_diffuse,10,10,1,3,0.05,0.95,0.8959933900459766,11,5.0,1,5.0,1,5.0,1
2231,min_diffuse,10,10,1,3,0.05,0.95,0.8943665986375913,20,5.0,1,5.0,1,6.0,0
2232,min_diffuse,10,10,1,3,0.05,0.95,0.881217695886571,5,3.0,0,2.0,1,2.0,1
2233,min_diffuse,10,10,1,3,0.05,0.95,0.9334368295374912,8,4.0,1,4.0,1,4.0,1
2234,min_diffuse,10,10,1,3,0.05,0.95,0.708276110903384,6,3.0,1,3.0,1,3.0,1
2235,min_diffuse,10,10,1,3,0.05,0.95,0.7965727254209019,8,3.0,1,3.0,1,4.0,0
2236,min_diffuse,10,10,1,3,0.05,0.95,0.8239295208138537,6,2.0,1,2.0,1,3.0,0
2237,min_diffuse,10,10,1,3,0.05,0.95,0.8678874449533842,4,3.0,1,3.0,1,3.0,1
2238,min_diffuse,10,10,1,3,0.05,0.95,0.9192566565470948,11,4.0,1,4.0,1,4.0,1
2239,min_diffuse,10,10,1,3,0.05,0.95,0.9356955635094668,21,6.0,1,6.0,1,6.0,1
2240,min_diffuse,10,10,1,3,0.05,0.95,0.8848758145735486,11,3.0,1,3.0,1,3.0,1
2241,min_diffuse,10,10,1,3,0.05,0.95,0.8010616462081667,7,3.0,1,3.0,1,3.0,1
2242,min_diffuse,10,10,1,3,0.05,0.95,0.9485589762013912,27,7.0,1,7.0,1,8.0,0
2243,min_diffuse,10,10,1,3,0.05,0.95,0.9043994524079269,16,5.0,0,5.0,0,4.0,1
2244,min_diffuse,10,10,1,3,0.05,0.95,0.8964963123222233,52,10.0,1,10.0,1,10.0,1
2245,min_diffuse,10,10,1,3,0.05,0.95,0.761042868863782,7,3.0,1,3.0,1,3.0,1
2246,min_diffuse,10,10,1,3,0.05,0.95,0.8631068214477436,12,4.0,1,4.0,1,4.0,1
2247,min_diffuse,10,10,1,3,0.05,0.95,0.9189484333891405,18,5.0,1,5.0,1,5.0,1
2248,min_diffuse,10,10,1,3,0.05,0.95,0.9119266234306554,14,5.0,1,5.0,1,6.0,0
2249,min_diffuse,10,10,1,3,0.05,0.95,0.8601374937884301,8,4.0,1,4.0,1,5.0,0
2250,min_diffuse,10,10,1,3,0.05,0.95,0.8614600720981975,9,4.0,1,4.0,1,4.0,1
2251,min_diffuse,10,10,1,3,0.05,0.95,0.6617659957555951,6,3.0,1,3.0,1,3.0,1
2252,min_diffuse,10,10,1,3,0.05,0.95,0.7342448319466198,4,2.0,1,3.0,0,3.0,0
2253,min_diffuse,10,10,1,3,0.05,0.95,0.8591443770861279,3,2.0,1,2.0,1,2.0,1
2254,min_diffuse,10,10,1,3,0.05,0.95,0.8463077526422118,8,4.0,1,4.0,1,4.0,1
2255,min_diffuse,10,10,1,3,0.05,0.95,0.8741132319136756,9,4.0,0,3.0,1,3.0,1
2256,min_diffuse,10,10,1,3,0.05,0.95,0.8675036743065282,14,5.0,1,5.0,1,5.0,1
2257,min_diffuse,10,10,1,3,0.05,0.95,0.9255493416266724,17,6.0,1,6.0,1,6.0,1
2258,min_diffuse,10,10,1,3,0.05,0.95,0.9155166110604466,3,2.0,1,2.0,1,2.0,1
2259,min_diffuse,10,10,1,3,0.05,0.95,0.8862495097778963,6,4.0,1,4.0,1,4.0,1
2260,min_diffuse,10,10,1,3,0.05,0.95,0.8957633368257887,6,3.0,1,3.0,1,3.0,1
2261,min_diffuse,10,10,1,3,0.05,0.95,0.9058881428150796,4,2.0,1,3.0,0,3.0,0
2262,min_diffuse,10,10,1,3,0.05,0.95,0.9249712417598138,25,5.0,1,5.0,1,5.0,1
2263,min_diffuse,10,10,1,3,0.05,0.95,0.8400584425755666,5,2.0,1,2.0,1,2.0,1
2264,min_diffuse,10,10,1,3,0.05,0.95,0.7671812951462332,8,4.0,1,4.0,1,4.0,1
2265,min_diffuse,10,10,1,3,0.05,0.95,0.9380254954247408,16,5.0,1,5.0,1,5.0,1
2266,min_diffuse,10,10,1,3,0.05,0.95,0.949551763361938,17,4.0,1,4.0,1,5.0,0
2267,min_diffuse,10,10,1,3,0.05,0.95,0.9023326311540316,15,4.0,1,4.0,1,4.0,1
2268,min_diffuse,10,10,1,3,0.05,0.95,0.94016979013457,32,7.0,0,7.0,0,6.0,1
2269,min_diffuse,10,10,1,3,0.05,0.95,0.9198951531496716,22,5.0,1,5.0,1,5.0,1
2270,min_diffuse,10,10,1,3,0.05,0.95,0.7903703559100732,8,4.0,1,4.0,1,4.0,1
2271,min_diffuse,10,10,1,3,0.05,0.95,0.8633819799120472,7,3.0,1,3.0,1,3.0,1
2272,min_diffuse,10,10,1,3,0.05,0.95,0.8958378940843885,7,3.0,1,3.0,1,4.0,0
2273,min_diffuse,10,10,1,3,0.05,0.95,0.8691503580545992,7,3.0,1,3.0,1,3.0,1
2274,min_diffuse,10,10,1,3,0.05,0.95,0.8629697307314678,17,5.0,1,5.0,1,5.0,1
2275,min_diffuse,10,10,1,3,0.05,0.95,0.6598559019200516,4,2.0,1,2.0,1,2.0,1
2276,min_diffuse,10,10,1,3,0.05,0.95,0.8617924760985213,5,3.0,1,3.0,1,3.0,1
2277,min_diffuse,10,10,1,3,0.05,0.95,0.9333696241391152,9,3.0,1,3.0,1,3.0,1
2278,min_diffuse,10,10,1,3,0.05,0.95,0.8154761650156852,14,5.0,1,5.0,1,5.0,1
2279,min_diffuse,10,10,1,3,0.05,0.95,0.9251479309850934,33,6.0,1,6.0,1,6.0,1
2280,min_diffuse,10,10,1,3,0.05,0.95,0.8999606729398533,22,6.0,1,6.0,1,6.0,1
2281,min_diffuse,10,10,1,3,0.05,0.95,0.9341179737128116,10,5.0,0,4.0,1,5.0,0
2282,min_diffuse,10,10,1,3,0.05,0.95,0.9447955550087396,18,5.0,0,4.0,1,4.0,1
2283,min_diffuse,10,10,1,3,0.05,0.95,0.8647501448331953,7,3.0,1,3.0,1,4.0,0
2284,min_diffuse,10,10,1,3,0.05,0.95,0.8636611200529133,5,3.0,1,3.0,1,3.0,1
2285,min_diffuse,10,10,1,3,0.05,0.95,0.8921585918100262,2,2.0,1,2.0,1,2.0,1
2286,min_diffuse,10,10,1,3,0.05,0.95,0.7522809975916308,8,3.0,1,3.0,1,3.0,1
2287,min_diffuse,10,10,1,3,0.05,0.95,0.8755590623113447,6,3.0,1,3.0,1,4.0,0
2288,min_diffuse,10,10,1,3,0.05,0.95,0.8488064832189617,30,6.0,1,6.0,1,6.0,1
2289,min_diffuse,10,10,1,3,0.05,0.95,0.8885749661399907,26,8.0,0,7.0,1,7.0,1
2290,min_diffuse,10,10,1,3,0.05,0.95,0.8599131232231032,8,5.0,1,5.0,1,5.0,1
2291,min_diffuse,10,10,1,3,0.05,0.95,0.8844038501097425,11,4.0,1,4.0,1,4.0,1
2292,min_diffuse,10,10,1,3,0.05,0.95,0.9419215864076582,9,3.0,1,3.0,1,3.0,1
2293,min_diffuse,10,10,1,3,0.05,0.95,0.8825778545512608,10,4.0,1,4.0,1,4.0,1
2294,min_diffuse,10,10,1,3,0.05,0.95,0.9236979954148592,9,4.0,1,4.0,1,4.0,1
2295,min_diffuse,10,10,1,3,0.05,0.95,0.9150496651353976,9,4.0,0,3.0,1,4.0,0
2296,min_diffuse,10,10,1,3,0.05,0.95,0.947491730649582,42,7.0,1,7.0,1,7.0,1
2297,min_diffuse,10,10,1,3,0.05,0.95,0.8861538967902963,24,5.0,1,5.0,1,5.0,1
2298,min_diffuse,10,10,1,3,0.05,0.95,0.939608396207668,7,3.0,1,3.0,1,3.0,1
2299,min_diffuse,10,10,1,3,0.05,0.95,0.9306129516670664,14,5.0,1,5.0,1,5.0,1
2300,min_diffuse,10,10,1,3,0.05,0.95,0.878299733673874,11,4.0,0,4.0,0,3.0,1
2301,min_diffuse,10,10,1,3,0.05,0.95,0.8192154964684136,7,3.0,1,3.0,1,3.0,1
2302,min_diffuse,10,10,1,3,0.05,0.95,0.8914484019932231,21,7.0,1,7.0,1,7.0,1
2303,min_diffuse,10,10,1,3,0.05,0.95,0.9471597803016332,23,5.0,1,5.0,1,5.0,1
2304,min_diffuse,10,10,1,3,0.05,0.95,0.7873817080865007,5,3.0,0,2.0,1,2.0,1
2305,min_diffuse,10,10,1,3,0.05,0.95,0.8193984829933938,1,1.0,1,1.0,1,1.0,1
2306,min_diffuse,10,10,1,3,0.05,0.95,0.8072935756079088,1,1.0,1,1.0,1,1.0,1
2307,min_diffuse,10,10,1,3,0.05,0.95,0.6996040426333254,3,2.0,1,2.0,1,2.0,1
2308,min_diffuse,10,10,1,3,0.05,0.95,0.7888334461174794,10,3.0,1,3.0,1,3.0,1
2309,min_diffuse,10,10,1,3,0.05,0.95,0.9293571177984268,24,4.0,1,4.0,1,4.0,1
2310,min_diffuse,10,10,1,3,0.05,0.95,0.9363999581668592,7,3.0,0,2.0,1,3.0,0
2311,min_diffuse,10,10,1,3,0.05,0.95,0.9312812554818736,3,3.0,1,3.0,1,3.0,1
2312,min_diffuse,10,10,1,3,0.05,0.95,0.9095983666339864,20,5.0,1,5.0,1,5.0,1
2313,min_diffuse,10,10,1,3,0.05,0.95,0.9032170922880876,23,5.0,1,5.0,1,5.0,1
2314,min_diffuse,10,10,1,3,0.05,0.95,0.8691961890163895,7,3.0,1,3.0,1,3.0,1
2315,min_diffuse,10,10,1,3,0.05,0.95,0.8523931026098696,19,5.0,1,5.0,1,5.0,1
2316,min_diffuse,10,10,1,3,0.05,0.95,0.8741185109877365,6,3.0,1,3.0,1,3.0,1
2317,min_diffuse,10,10,1,3,0.05,0.95,0.9278183115411692,6,3.0,1,3.0,1,3.0,1
2318,min_diffuse,10,10,1,3,0.05,0.95,0.9349993515278122,31,6.0,0,5.0,1,5.0,1
2319,min_diffuse,10,10,1,3,0.05,0.95,0.9053951060722216,8,3.0,1,3.0,1,3.0,1
2320,min_diffuse,10,10,1,3,0.05,0.95,0.925500728729586,22,5.0,0,5.0,0,4.0,1
2321,min_diffuse,10,10,1,3,0.05,0.95,0.9068331602457432,12,3.0,1,3.0,1,3.0,1
2322,min_diffuse,10,10,1,3,0.05,0.95,0.890855308055381,8,4.0,1,4.0,1,4.0,1
2323,min_diffuse,10,10,1,3,0.05,0.95,0.7948118999601688,7,4.0,1,4.0,1,4.0,1
2324,min_diffuse,10,10,1,3,0.05,0.95,0.9157288100017544,4,3.0,1,3.0,1,3.0,1
2325,min_diffuse,10,10,1,3,0.05,0.95,0.8887694617304873,27,5.0,0,5.0,0,4.0,1
2326,min_diffuse,10,10,1,3,0.05,0.95,0.9110541498858498,12,5.0,0,4.0,1,4.0,1
2327,min_diffuse,10,10,1,3,0.05,0.95,0.8787302791482723,15,5.0,1,5.0,1,5.0,1
2328,min_diffuse,10,10,1,3,0.05,0.95,0.803331532190963,4,3.0,1,3.0,1,3.0,1
2329,min_diffuse,10,10,1,3,0.05,0.95,0.9339906100960336,10,4.0,1,4.0,1,4.0,1
2330,min_diffuse,10,10,1,3,0.05,0.95,0.945984771574453,7,4.0,0,4.0,0,3.0,1
2331,min_diffuse,10,10,1,3,0.05,0.95,0.9213778855349058,17,4.0,1,4.0,1,4.0,1
2332,min_diffuse,10,10,1,3,0.05,0.95,0.6697986118925936,3,2.0,1,2.0,1,2.0,1
2333,min_diffuse,10,10,1,3,0.05,0.95,0.9225364366777812,5,3.0,1,3.0,1,3.0,1
2334,min_diffuse,10,10,1,3,0.05,0.95,0.6974473617596476,6,2.0,1,2.0,1,2.0,1
2335,min_diffuse,10,10,1,3,0.05,0.95,0.9305950558582908,9,4.0,1,4.0,1,4.0,1
2336,min_diffuse,10,10,1,3,0.05,0.95,0.8790276566703059,8,3.0,1,3.0,1,3.0,1
2337,min_diffuse,10,10,1,3,0.05,0.95,0.9445458797693772,17,6.0,1,6.0,1,6.0,1
2338,min_diffuse,10,10,1,3,0.05,0.95,0.9004746039554206,14,5.0,1,5.0,1,5.0,1
2339,min_diffuse,10,10,1,3,0.05,0.95,0.8806554148175346,6,4.0,1,4.0,1,4.0,1
2340,min_diffuse,10,10,1,3,0.05,0.95,0.942463691571637,6,3.0,1,3.0,1,3.0,1
2341,min_diffuse,10,10,1,3,0.05,0.95,0.7896192325463166,5,3.0,1,3.0,1,3.0,1
2342,min_diffuse,10,10,1,3,0.05,0.95,0.9269160451798386,13,5.0,1,5.0,1,5.0,1
2343,min_diffuse,10,10,1,3,0.05,0.95,0.938498194202222,8,4.0,1,4.0,1,4.0,1
2344,min_diffuse,10,10,1,3,0.05,0.95,0.8544729938961796,6,3.0,1,3.0,1,3.0,1
2345,min_diffuse,10,10,1,3,0.05,0.95,0.9473464474488676,9,5.0,1,5.0,1,5.0,1
2346,min_diffuse,10,10,1,3,0.05,0.95,0.7305862878290629,6,3.0,1,3.0,1,3.0,1
2347,min_diffuse,10,10,1,3,0.05,0.95,0.949163085168108,15,5.0,1,5.0,1,6.0,0
2348,min_diffuse,10,10,1,3,0.05,0.95,0.8545791821570631,11,4.0,1,4.0,1,4.0,1
2349,min_diffuse,10,10,1,3,0.05,0.95,0.7979612057161085,14,5.0,1,5.0,1,5.0,1
2350,min_diffuse,10,10,1,3,0.05,0.95,0.941967026919524,9,4.0,0,3.0,1,4.0,0
2351,min_diffuse,10,10,1,3,0.05,0.95,0.8535710910775244,15,4.0,1,4.0,1,4.0,1
2352,min_diffuse,10,10,1,3,0.05,0.95,0.7488451910842764,9,4.0,1,4.0,1,4.0,1
2353,min_diffuse,10,10,1,3,0.05,0.95,0.9090987904309036,4,3.0,1,3.0,1,3.0,1
2354,min_diffuse,10,10,1,3,0.05,0.95,0.8572379087156297,19,6.0,1,6.0,1,6.0,1
2355,min_diffuse,10,10,1,3,0.05,0.95,0.9472029625113052,9,5.0,1,5.0,1,5.0,1
2356,min_diffuse,10,10,1,3,0.05,0.95,0.7450508627435319,5,3.0,1,3.0,1,3.0,1
2357,min_diffuse,10,10,1,3,0.05,0.95,0.8489163514131683,6,3.0,1,3.0,1,3.0,1
2358,min_diffuse,10,10,1,3,0.05,0.95,0.931608688109362,12,4.0,1,4.0,1,4.0,1
2359,min_diffuse,10,10,1,3,0.05,0.95,0.8189324900465192,14,4.0,1,4.0,1,4.0,1
2360,min_diffuse,10,10,1,3,0.05,0.95,0.8915679613730559,4,2.0,1,2.0,1,2.0,1
2361,min_diffuse,10,10,1,3,0.05,0.95,0.9225143060833096,13,5.0,0,4.0,1,4.0,1
2362,min_diffuse,10,10,1,3,0.05,0.95,0.9211371264115829,10,4.0,0,4.0,0,3.0,1
2363,min_diffuse,10,10,1,3,0.05,0.95,0.8643704743321896,43,7.0,1,7.0,1,7.0,1
2364,min_diffuse,10,10,1,3,0.05,0.95,0.9271743208311352,10,4.0,1,4.0,1,4.0,1
2365,min_diffuse,10,10,1,3,0.05,0.95,0.9109090661500788,5,3.0,1,3.0,1,3.0,1
2366,min_diffuse,10,10,1,3,0.05,0.95,0.921474307361681,13,4.0,1,5.0,0,5.0,0
2367,min_diffuse,10,10,1,3,0.05,0.95,0.88744480030865,2,2.0,1,2.0,1,2.0,1
2368,min_diffuse,10,10,1,3,0.05,0.95,0.9442071961121804,6,3.0,1,3.0,1,3.0,1
2369,min_diffuse,10,10,1,3,0.05,0.95,0.8511995018918833,7,4.0,1,4.0,1,4.0,1
2370,min_diffuse,10,10,1,3,0.05,0.95,0.8679992338899656,5,3.0,1,3.0,1,3.0,1
2371,min_diffuse,10,10,1,3,0.05,0.95,0.9301385554621928,6,3.0,1,3.0,1,3.0,1
2372,min_diffuse,10,10,1,3,0.05,0.95,0.8683635538682611,14,4.0,1,4.0,1,5.0,0
2373,min_diffuse,10,10,1,3,0.05,0.95,0.9219640952393666,12,4.0,1,4.0,1,5.0,0
2374,min_diffuse,10,10,1,3,0.05,0.95,0.948753666119972,21,5.0,1,5.0,1,5.0,1
2375,min_diffuse,10,10,1,3,0.05,0.95,0.906387460613388,10,4.0,1,4.0,1,4.0,1
2376,min_diffuse,10,10,1,3,0.05,0.95,0.92702957294275,18,5.0,1,5.0,1,5.0,1
2377,min_diffuse,10,10,1,3,0.05,0.95,0.9274909539961208,26,6.0,0,6.0,0,5.0,1
2378,min_diffuse,10,10,1,3,0.05,0.95,0.7579933894631533,10,4.0,1,4.0,1,4.0,1
2379,min_diffuse,10,10,1,3,0.05,0.95,0.9236514038396054,14,6.0,1,7.0,0,7.0,0
2380,min_diffuse,10,10,1,3,0.05,0.95,0.8742079064350823,8,5.0,0,5.0,0,4.0,1
2381,min_diffuse,10,10,1,3,0.05,0.95,0.8634323126520005,8,3.0,1,3.0,1,3.0,1
2382,min_diffuse,10,10,1,3,0.05,0.95,0.885213291569861,5,3.0,1,3.0,1,3.0,1
2383,min_diffuse,10,10,1,3,0.05,0.95,0.8048727060910197,3,2.0,1,2.0,1,2.0,1
2384,min_diffuse,10,10,1,3,0.05,0.95,0.881789893045615,6,4.0,1,4.0,1,4.0,1
2385,min_diffuse,10,10,1,3,0.05,0.95,0.7479470428690672,4,3.0,1,3.0,1,3.0,1
2386,min_diffuse,10,10,1,3,0.05,0.95,0.9333273703432768,11,4.0,1,4.0,1,4.0,1
2387,min_diffuse,10,10,1,3,0.05,0.95,0.8787883918353805,10,4.0,1,4.0,1,5.0,0
2388,min_diffuse,10,10,1,3,0.05,0.95,0.9274785299591748,5,3.0,1,3.0,1,3.0,1
2389,min_diffuse,10,10,1,3,0.05,0.95,0.6885263824188975,10,3.0,1,3.0,1,3.0,1
2390,min_diffuse,10,10,1,3,0.05,0.95,0.9445411571601028,32,6.0,0,6.0,0,5.0,1
2391,min_diffuse,10,10,1,3,0.05,0.95,0.7480705777655936,2,2.0,1,2.0,1,2.0,1
2392,min_diffuse,10,10,1,3,0.05,0.95,0.8954270965291115,4,2.0,1,2.0,1,3.0,0
2393,min_diffuse,10,10,1,3,0.05,0.95,0.8521562978587857,12,4.0,0,4.0,0,3.0,1
2394,min_diffuse,10,10,1,3,0.05,0.95,0.9035169129331626,5,3.0,1,4.0,0,4.0,0
2395,min_diffuse,10,10,1,3,0.05,0.95,0.7198317881432721,6,3.0,1,3.0,1,3.0,1
2396,min_diffuse,10,10,1,3,0.05,0.95,0.761340134240956,6,3.0,1,3.0,1,3.0,1
2397,min_diffuse,10,10,1,3,0.05,0.95,0.9422507547108548,30,6.0,0,6.0,0,5.0,1
2398,min_diffuse,10,10,1,3,0.05,0.95,0.8480833793476791,6,3.0,1,3.0,1,4.0,0
2399,min_diffuse,10,10,1,3,0.05,0.95,0.8781814164761644,20,6.0,1,6.0,1,6.0,1
2400,min_diffuse,10,10,1,3,0.05,0.95,0.9454033463017326,14,4.0,1,4.0,1,4.0,1
2401,min_diffuse,10,10,1,3,0.05,0.95,0.9463307515990383,15,5.0,1,5.0,1,5.0,1
2402,min_diffuse,10,10,1,3,0.05,0.95,0.5706451732938488,2,2.0,1,2.0,1,2.0,1
2403,min_diffuse,10,10,1,3,0.05,0.95,0.931538005016852,18,4.0,1,4.0,1,4.0,1
2404,min_diffuse,10,10,1,3,0.05,0.95,0.8146863369411033,9,3.0,1,3.0,1,3.0,1
2405,min_diffuse,10,10,1,3,0.05,0.95,0.7177690223275909,6,2.0,1,2.0,1,2.0,1
2406,min_diffuse,10,10,1,3,0.05,0.95,0.8120208882238922,8,3.0,1,3.0,1,3.0,1
2407,min_diffuse,10,10,1,3,0.05,0.95,0.731886763651493,7,3.0,0,3.0,0,2.0,1
2408,min_diffuse,10,10,1,3,0.05,0.95,0.9450036038664568,13,5.0,0,4.0,1,5.0,0
2409,min_diffuse,10,10,1,3,0.05,0.95,0.8496384957753009,31,6.0,0,6.0,0,5.0,1
2410,min_diffuse,10,10,1,3,0.05,0.95,0.6680429059431305,7,3.0,1,3.0,1,3.0,1
2411,min_diffuse,10,10,1,3,0.05,0.95,0.905549531332052,4,3.0,1,3.0,1,3.0,1
2412,min_diffuse,10,10,1,3,0.05,0.95,0.91131258930475,5,3.0,1,3.0,1,3.0,1
2413,min_diffuse,10,10,1,3,0.05,0.95,0.9256489385388296,17,5.0,1,5.0,1,5.0,1
2414,min_diffuse,10,10,1,3,0.05,0.95,0.9192484618104664,13,4.0,1,4.0,1,4.0,1
2415,min_diffuse,10,10,1,3,0.05,0.95,0.8522771519240055,7,3.0,1,3.0,1,3.0,1
2416,min_diffuse,10,10,1,3,0.05,0.95,0.9325397810799142,8,4.0,1,4.0,1,4.0,1
2417,min_diffuse,10,10,1,3,0.05,0.95,0.9296350645588952,16,5.0,0,5.0,0,4.0,1
2418,min_diffuse,10,10,1,3,0.05,0.95,0.8442899319507648,2,2.0,1,2.0,1,2.0,1
2419,min_diffuse,10,10,1,3,0.05,0.95,0.8954390841333496,23,4.0,1,4.0,1,4.0,1
2420,min_diffuse,10,10,1,3,0.05,0.95,0.7871075264897907,4,3.0,1,3.0,1,3.0,1
2421,min_diffuse,10,10,1,3,0.05,0.95,0.8645612380266923,9,4.0,1,4.0,1,4.0,1
2422,min_diffuse,10,10,1,3,0.05,0.95,0.802392755409956,13,6.0,1,6.0,1,6.0,1
2423,min_diffuse,10,10,1,3,0.05,0.95,0.7986912328670442,11,3.0,1,3.0,1,3.0,1
2424,min_diffuse,10,10,1,3,0.05,0.95,0.826580000294028,8,4.0,1,4.0,1,4.0,1
2425,min_diffuse,10,10,1,3,0.05,0.95,0.9126505605577808,15,3.0,1,4.0,0,4.0,0
2426,min_diffuse,10,10,1,3,0.05,0.95,0.9164207346366748,9,4.0,1,5.0,0,4.0,1
2427,min_diffuse,10,10,1,3,0.05,0.95,0.9322238549635682,10,5.0,1,5.0,1,5.0,1
2428,min_diffuse,10,10,1,3,0.05,0.95,0.8862898069025431,44,7.0,1,7.0,1,7.0,1
2429,min_diffuse,10,10,1,3,0.05,0.95,0.8441843186873619,5,3.0,1,3.0,1,3.0,1
2430,min_diffuse,10,10,1,3,0.05,0.95,0.8471897219570534,16,4.0,1,4.0,1,4.0,1
2431,min_diffuse,10,10,1,3,0.05,0.95,0.7831477805807283,13,4.0,1,4.0,1,4.0,1
2432,min_diffuse,10,10,1,3,0.05,0.95,0.930672616399566,25,5.0,1,5.0,1,5.0,1
2433,min_diffuse,10,10,1,3,0.05,0.95,0.7678868606861847,4,2.0,1,2.0,1,2.0,1
2434,min_diffuse,10,10,1,3,0.05,0.95,0.9070463356773244,8,3.0,1,3.0,1,3.0,1
2435,min_diffuse,10,10,1,3,0.05,0.95,0.9473850825535884,11,5.0,1,5.0,1,5.0,1
2436,min_diffuse,10,10,1,3,0.05,0.95,0.9164503578622962,5,3.0,1,3.0,1,3.0,1
2437,min_diffuse,10,10,1,3,0.05,0.95,0.8907841541810256,12,6.0,1,6.0,1,6.0,1
2438,min_diffuse,10,10,1,3,0.05,0.95,0.8352098884633941,9,3.0,1,3.0,1,3.0,1
2439,min_diffuse,10,10,1,3,0.05,0.95,0.9410010739001078,5,3.0,1,3.0,1,3.0,1
2440,min_diffuse,10,10,1,3,0.05,0.95,0.8372407309778125,20,6.0,1,6.0,1,6.0,1
2441,min_diffuse,10,10,1,3,0.05,0.95,0.8961152116166481,10,4.0,0,4.0,0,3.0,1
2442,min_diffuse,10,10,1,3,0.05,0.95,0.8477130116945468,15,4.0,1,4.0,1,4.0,1
2443,min_diffuse,10,10,1,3,0.05,0.95,0.6852155955838868,4,3.0,1,3.0,1,3.0,1
2444,min_diffuse,10,10,1,3,0.05,0.95,0.793032586367206,6,3.0,1,3.0,1,3.0,1
2445,min_diffuse,10,10,1,3,0.05,0.95,0.9409426718110588,12,5.0,0,4.0,1,5.0,0
2446,min_diffuse,10,10,1,3,0.05,0.95,0.912854018307904,13,4.0,1,4.0,1,4.0,1
2447,min_diffuse,10,10,1,3,0.05,0.95,0.9295609698707732,10,4.0,1,5.0,0,5.0,0
2448,min_diffuse,10,10,1,3,0.05,0.95,0.9283442589935008,28,5.0,0,4.0,1,4.0,1
2449,min_diffuse,10,10,1,3,0.05,0.95,0.9131295100344596,12,4.0,1,4.0,1,4.0,1
2450,min_diffuse,10,10,1,3,0.05,0.95,0.9008463291139492,14,6.0,1,6.0,1,6.0,1
2451,min_diffuse,10,10,1,3,0.05,0.95,0.8301434959635311,9,3.0,1,3.0,1,3.0,1
2452,min_diffuse,10,10,1,3,0.05,0.95,0.9137628673560548,8,4.0,1,4.0,1,4.0,1
2453,min_diffuse,10,10,1,3,0.05,0.95,0.6043289246847489,9,4.0,1,4.0,1,4.0,1
2454,min_diffuse,10,10,1,3,0.05,0.95,0.7310920798913795,3,2.0,1,2.0,1,2.0,1
2455,min_diffuse,10,10,1,3,0.05,0.95,0.8194570174506369,6,3.0,1,3.0,1,3.0,1
2456,min_diffuse,10,10,1,3,0.05,0.95,0.8422996932502452,7,3.0,1,3.0,1,3.0,1
2457,min_diffuse,10,10,1,3,0.05,0.95,0.8745727206710386,12,3.0,1,3.0,1,3.0,1
2458,min_diffuse,10,10,1,3,0.05,0.95,0.8746450557655987,17,6.0,0,5.0,1,6.0,0
2459,min_diffuse,10,10,1,3,0.05,0.95,0.9294683447953904,8,3.0,1,3.0,1,3.0,1
2460,min_diffuse,10,10,1,3,0.05,0.95,0.7115817248967119,4,3.0,1,3.0,1,3.0,1
2461,min_diffuse,10,10,1,3,0.05,0.95,0.8855306573263463,14,7.0,1,7.0,1,7.0,1
2462,min_diffuse,10,10,1,3,0.05,0.95,0.8547986099852307,7,3.0,1,3.0,1,3.0,1
2463,min_diffuse,10,10,1,3,0.05,0.95,0.9288599026920537,12,5.0,1,5.0,1,6.0,0
2464,min_diffuse,10,10,1,3,0.05,0.95,0.910370530517292,8,4.0,1,4.0,1,4.0,1
2465,min_diffuse,10,10,1,3,0.05,0.95,0.9320845472130392,10,4.0,1,4.0,1,5.0,0
2466,min_diffuse,10,10,1,3,0.05,0.95,0.808115471549657,8,3.0,1,3.0,1,3.0,1
2467,min_diffuse,10,10,1,3,0.05,0.95,0.8665477044768578,16,4.0,1,4.0,1,4.0,1
2468,min_diffuse,10,10,1,3,0.05,0.95,0.9485471649086092,16,4.0,0,4.0,0,3.0,1
2469,min_diffuse,10,10,1,3,0.05,0.95,0.8168655356029231,4,2.0,1,3.0,0,3.0,0
2470,min_diffuse,10,10,1,3,0.05,0.95,0.9097552707009136,5,3.0,1,3.0,1,3.0,1
2471,min_diffuse,10,10,1,3,0.05,0.95,0.8867939714251912,4,2.0,1,2.0,1,3.0,0
2472,min_diffuse,10,10,1,3,0.05,0.95,0.7784637503488464,8,4.0,1,4.0,1,4.0,1
2473,min_diffuse,10,10,1,3,0.05,0.95,0.7288172989297568,4,2.0,1,2.0,1,2.0,1
2474,min_diffuse,10,10,1,3,0.05,0.95,0.6245795610434599,3,2.0,1,2.0,1,3.0,0
2475,min_diffuse,10,10,1,3,0.05,0.95,0.7508349657017378,10,4.0,1,4.0,1,4.0,1
2476,min_diffuse,10,10,1,3,0.05,0.95,0.8588908511107672,11,4.0,0,3.0,1,3.0,1
2477,min_diffuse,10,10,1,3,0.05,0.95,0.9482922066492128,8,4.0,1,4.0,1,4.0,1
2478,min_diffuse,10,10,1,3,0.05,0.95,0.892368839325894,20,5.0,1,5.0,1,5.0,1
2479,min_diffuse,10,10,1,3,0.05,0.95,0.8667684368927732,2,2.0,1,2.0,1,2.0,1
2480,min_diffuse,10,10,1,3,0.05,0.95,0.8309506089502718,5,3.0,1,3.0,1,3.0,1
2481,min_diffuse,10,10,1,3,0.05,0.95,0.8564928145141971,3,2.0,1,2.0,1,2.0,1
2482,min_diffuse,10,10,1,3,0.05,0.95,0.699222639784194,6,2.0,1,2.0,1,2.0,1
2483,min_diffuse,10,10,1,3,0.05,0.95,0.8567553870383215,6,4.0,1,4.0,1,4.0,1
2484,min_diffuse,10,10,1,3,0.05,0.95,0.9083795840986384,15,5.0,0,5.0,0,4.0,1
2485,min_diffuse,10,10,1,3,0.05,0.95,0.7999145245641451,13,4.0,1,4.0,1,4.0,1
2486,min_diffuse,10,10,1,3,0.05,0.95,0.8199760567903208,5,3.0,1,3.0,1,3.0,1
2487,min_diffuse,10,10,1,3,0.05,0.95,0.9343375278550332,24,4.0,1,4.0,1,4.0,1
2488,min_diffuse,10,10,1,3,0.05,0.95,0.8438481538600876,11,3.0,1,3.0,1,3.0,1
2489,min_diffuse,10,10,1,3,0.05,0.95,0.891387097504318,8,4.0,1,4.0,1,4.0,1
2490,min_diffuse,10,10,1,3,0.05,0.95,0.9317222438006648,11,4.0,1,4.0,1,5.0,0
2491,min_diffuse,10,10,1,3,0.05,0.95,0.9114324794261146,9,3.0,1,3.0,1,3.0,1
2492,min_diffuse,10,10,1,3,0.05,0.95,0.8715627836383857,9,4.0,1,4.0,1,4.0,1
2493,min_diffuse,10,10,1,3,0.05,0.95,0.85689239784297,10,4.0,1,4.0,1,4.0,1
2494,min_diffuse,10,10,1,3,0.05,0.95,0.8528080578727619,9,3.0,1,3.0,1,3.0,1
2495,min_diffuse,10,10,1,3,0.05,0.95,0.7646306193845531,10,4.0,1,4.0,1,5.0,0
2496,min_diffuse,10,10,1,3,0.05,0.95,0.8717064186742832,10,4.0,0,3.0,1,4.0,0
2497,min_diffuse,10,10,1,3,0.05,0.95,0.8728429953033309,5,3.0,1,3.0,1,3.0,1
2498,min_diffuse,10,10,1,3,0.05,0.95,0.8804559559553626,25,5.0,0,4.0,1,4.0,1
2499,min_diffuse,10,10,1,3,0.05,0.95,0.8160905845414026,4,2.0,1,2.0,1,2.0,1
2500,min_diffuse,10,10,1,3,0.05,0.95,0.6502948146683932,3,2.0,1,2.0,1,2.0,1
2501,min_diffuse,10,10,1,3,0.05,0.95,0.9272309736295848,9,4.0,1,4.0,1,4.0,1
2502,min_diffuse,10,10,1,3,0.05,0.95,0.8366668355328767,19,5.0,1,5.0,1,5.0,1
2503,min_diffuse,10,10,1,3,0.05,0.95,0.8167280898906044,3,3.0,1,3.0,1,3.0,1
2504,min_diffuse,10,10,1,3,0.05,0.95,0.9343528645144064,24,7.0,1,7.0,1,7.0,1
2505,min_diffuse,10,10,1,3,0.05,0.95,0.9419816481282648,17,5.0,1,5.0,1,5.0,1
2506,min_diffuse,10,10,1,3,0.05,0.95,0.8064606238283663,9,4.0,1,4.0,1,4.0,1
2507,min_diffuse,10,10,1,3,0.05,0.95,0.8869642267084303,7,3.0,1,4.0,0,4.0,0
2508,min_diffuse,10,10,1,3,0.05,0.95,0.9241151112170772,8,3.0,1,3.0,1,3.0,1
2509,min_diffuse,10,10,1,3,0.05,0.95,0.6953495589090811,3,2.0,1,2.0,1,2.0,1
2510,min_diffuse,10,10,1,3,0.05,0.95,0.934456427276171,14,5.0,1,5.0,1,5.0,1
2511,min_diffuse,10,10,1,3,0.05,0.95,0.7974047448067725,4,2.0,1,2.0,1,2.0,1
2512,min_diffuse,10,10,1,3,0.05,0.95,0.8808654537924168,5,3.0,0,3.0,0,2.0,1
2513,min_diffuse,10,10,1,3,0.05,0.95,0.778505615445851,8,4.0,0,3.0,1,3.0,1
2514,min_diffuse,10,10,1,3,0.05,0.95,0.9072818895099926,16,4.0,1,4.0,1,4.0,1
2515,min_diffuse,10,10,1,3,0.05,0.95,0.9452773785842504,15,4.0,1,4.0,1,4.0,1
2516,min_diffuse,10,10,1,3,0.05,0.95,0.8359550218972255,6,3.0,1,3.0,1,3.0,1
2517,min_diffuse,10,10,1,3,0.05,0.95,0.7310583335634562,3,2.0,1,2.0,1,2.0,1
2518,min_diffuse,10,10,1,3,0.05,0.95,0.9495182551815038,13,5.0,1,5.0,1,6.0,0
2519,min_diffuse,10,10,1,3,0.05,0.95,0.8185702324780612,12,4.0,1,4.0,1,4.0,1
2520,min_diffuse,10,10,1,3,0.05,0.95,0.9319888410060816,17,7.0,1,7.0,1,7.0,1
2521,min_diffuse,10,10,1,3,0.05,0.95,0.9141314519099524,5,3.0,1,3.0,1,3.0,1
2522,min_diffuse,10,10,1,3,0.05,0.95,0.8793997016114741,12,5.0,1,5.0,1,5.0,1
2523,min_diffuse,10,10,1,3,0.05,0.95,0.93197695270835,8,3.0,1,3.0,1,3.0,1
2524,min_diffuse,10,10,1,3,0.05,0.95,0.8384677860551024,5,3.0,1,3.0,1,3.0,1
2525,min_diffuse,10,10,1,3,0.05,0.95,0.8727366280726112,5,3.0,1,3.0,1,3.0,1
2526,min_diffuse,10,10,1,3,0.05,0.95,0.913742481025518,21,6.0,1,6.0,1,6.0,1
2527,min_diffuse,10,10,1,3,0.05,0.95,0.919597508906797,4,3.0,0,2.0,1,3.0,0
2528,min_diffuse,10,10,1,3,0.05,0.95,0.711191569693558,9,4.0,1,4.0,1,4.0,1
2529,min_diffuse,10,10,1,3,0.05,0.95,0.8636439431967241,4,2.0,1,2.0,1,2.0,1
2530,min_diffuse,10,10,1,3,0.05,0.95,0.8215411056962849,5,3.0,1,3.0,1,3.0,1
2531,min_diffuse,10,10,1,3,0.05,0.95,0.7976692874244343,6,3.0,1,3.0,1,3.0,1
2532,min_diffuse,10,10,1,3,0.05,0.95,0.9441073402799331,7,4.0,1,4.0,1,4.0,1
2533,min_diffuse,10,10,1,3,0.05,0.95,0.7776528339210038,8,3.0,1,3.0,1,3.0,1
2534,min_diffuse,10,10,1,3,0.05,0.95,0.9180118156595022,21,6.0,1,6.0,1,6.0,1
2535,min_diffuse,10,10,1,3,0.05,0.95,0.883545887772474,9,4.0,0,3.0,1,3.0,1
2536,min_diffuse,10,10,1,3,0.05,0.95,0.9361945963069987,11,3.0,1,3.0,1,3.0,1
2537,min_diffuse,10,10,1,3,0.05,0.95,0.8975183594134094,13,5.0,1,5.0,1,5.0,1
2538,min_diffuse,10,10,1,3,0.05,0.95,0.9128038227926172,13,5.0,1,5.0,1,5.0,1
2539,min_diffuse,10,10,1,3,0.05,0.95,0.903505445471884,9,3.0,1,3.0,1,3.0,1
2540,min_diffuse,10,10,1,3,0.05,0.95,0.8370749402399567,4,2.0,1,2.0,1,2.0,1
2541,min_diffuse,10,10,1,3,0.05,0.95,0.925315220953826,24,6.0,1,6.0,1,6.0,1
2542,min_diffuse,10,10,1,3,0.05,0.95,0.9370750834626916,5,3.0,0,2.0,1,2.0,1
2543,min_diffuse,10,10,1,3,0.05,0.95,0.9190357380996544,5,3.0,1,3.0,1,3.0,1
2544,min_diffuse,10,10,1,3,0.05,0.95,0.916202230312856,7,4.0,0,3.0,1,4.0,0
2545,min_diffuse,10,10,1,3,0.05,0.95,0.869811160267317,6,3.0,1,3.0,1,3.0,1
2546,min_diffuse,10,10,1,3,0.05,0.95,0.9062193309580524,15,4.0,1,4.0,1,4.0,1
2547,min_diffuse,10,10,1,3,0.05,0.95,0.9229718230472947,26,6.0,0,5.0,1,6.0,0
2548,min_diffuse,10,10,1,3,0.05,0.95,0.9072951280358418,16,4.0,1,4.0,1,4.0,1
2549,min_diffuse,10,10,1,3,0.05,0.95,0.7316140527743352,4,2.0,1,2.0,1,2.0,1
2550,min_diffuse,10,10,1,3,0.05,0.95,0.7978640338333204,6,3.0,1,3.0,1,3.0,1
2551,min_diffuse,10,10,1,3,0.05,0.95,0.9386851090212937,21,6.0,1,6.0,1,6.0,1
2552,min_diffuse,10,10,1,3,0.05,0.95,0.943012756346676,5,3.0,1,3.0,1,3.0,1
2553,min_diffuse,10,10,1,3,0.05,0.95,0.9495819212532473,4,3.0,1,3.0,1,3.0,1
2554,min_diffuse,10,10,1,3,0.05,0.95,0.6929554967547842,5,3.0,1,3.0,1,3.0,1
2555,min_diffuse,10,10,1,3,0.05,0.95,0.6522570380638153,3,2.0,1,2.0,1,2.0,1
2556,min_diffuse,10,10,1,3,0.05,0.95,0.818269217451431,19,6.0,0,6.0,0,5.0,1
2557,min_diffuse,10,10,1,3,0.05,0.95,0.885317068427381,9,4.0,1,4.0,1,4.0,1
2558,min_diffuse,10,10,1,3,0.05,0.95,0.9058725798841948,3,2.0,1,2.0,1,3.0,0
2559,min_diffuse,10,10,1,3,0.05,0.95,0.9083807595736588,8,3.0,1,3.0,1,3.0,1
2560,min_diffuse,10,10,1,3,0.05,0.95,0.933396613146392,6,3.0,1,3.0,1,3.0,1
2561,min_diffuse,10,10,1,3,0.05,0.95,0.8556011459079029,11,5.0,1,5.0,1,5.0,1
2562,min_diffuse,10,10,1,3,0.05,0.95,0.8873345114493805,18,4.0,1,4.0,1,4.0,1
2563,min_diffuse,10,10,1,3,0.05,0.95,0.9404633300909064,8,4.0,0,4.0,0,3.0,1
2564,min_diffuse,10,10,1,3,0.05,0.95,0.894165122925285,7,3.0,1,3.0,1,3.0,1
2565,min_diffuse,10,10,1,3,0.05,0.95,0.9268796302435456,26,5.0,0,4.0,1,4.0,1
2566,min_diffuse,10,10,1,3,0.05,0.95,0.6759379036787249,8,3.0,1,3.0,1,3.0,1
2567,min_diffuse,10,10,1,3,0.05,0.95,0.8288696759563633,7,3.0,1,3.0,1,3.0,1
2568,min_diffuse,10,10,1,3,0.05,0.95,0.8390312953991673,13,3.0,1,3.0,1,3.0,1
2569,min_diffuse,10,10,1,3,0.05,0.95,0.8392047181306648,9,4.0,1,4.0,1,4.0,1
2570,min_diffuse,10,10,1,3,0.05,0.95,0.7455149602095185,5,3.0,0,2.0,1,2.0,1
2571,min_diffuse,10,10,1,3,0.05,0.95,0.7733859286055932,6,3.0,1,3.0,1,3.0,1
2572,min_diffuse,10,10,1,3,0.05,0.95,0.9134531263859652,6,3.0,1,3.0,1,3.0,1
2573,min_diffuse,10,10,1,3,0.05,0.95,0.8732913363497503,21,4.0,1,4.0,1,4.0,1
2574,min_diffuse,10,10,1,3,0.05,0.95,0.7575578789286804,6,3.0,1,3.0,1,3.0,1
2575,min_diffuse,10,10,1,3,0.05,0.95,0.91297459412784,9,4.0,1,4.0,1,4.0,1
2576,min_diffuse,10,10,1,3,0.05,0.95,0.8889357062795208,26,6.0,0,6.0,0,5.0,1
2577,min_diffuse,10,10,1,3,0.05,0.95,0.8739129776837192,7,3.0,1,3.0,1,3.0,1
2578,min_diffuse,10,10,1,3,0.05,0.95,0.897356133486198,10,3.0,1,3.0,1,3.0,1
2579,min_diffuse,10,10,1,3,0.05,0.95,0.9355159553158304,12,5.0,0,4.0,1,4.0,1
2580,min_diffuse,10,10,1,3,0.05,0.95,0.9490476360797828,13,4.0,1,4.0,1,4.0,1
2581,min_diffuse,10,10,1,3,0.05,0.95,0.9081180274251234,13,5.0,0,5.0,0,4.0,1
2582,min_diffuse,10,10,1,3,0.05,0.95,0.7783413112218981,7,3.0,1,3.0,1,3.0,1
2583,min_diffuse,10,10,1,3,0.05,0.95,0.7575476201479852,6,3.0,1,3.0,1,3.0,1
2584,min_diffuse,10,10,1,3,0.05,0.95,0.947858596786625,7,3.0,1,3.0,1,3.0,1
2585,min_diffuse,10,10,1,3,0.05,0.95,0.943254418531142,19,5.0,1,5.0,1,5.0,1
2586,min_diffuse,10,10,1,3,0.05,0.95,0.8384873969413345,3,2.0,1,2.0,1,2.0,1
2587,min_diffuse,10,10,1,3,0.05,0.95,0.937587892330815,10,5.0,0,5.0,0,4.0,1
2588,min_diffuse,10,10,1,3,0.05,0.95,0.9426751715917456,16,4.0,1,4.0,1,4.0,1
2589,min_diffuse,10,10,1,3,0.05,0.95,0.8356653260614014,9,4.0,1,4.0,1,4.0,1
2590,min_diffuse,10,10,1,3,0.05,0.95,0.9138987796520384,21,5.0,0,5.0,0,4.0,1
2591,min_diffuse,10,10,1,3,0.05,0.95,0.9423019777059756,21,8.0,1,8.0,1,9.0,0
2592,min_diffuse,10,10,1,3,0.05,0.95,0.7149793914530538,4,2.0,1,2.0,1,2.0,1
2593,min_diffuse,10,10,1,3,0.05,0.95,0.8359646248763168,5,3.0,1,3.0,1,3.0,1
2594,min_diffuse,10,10,1,3,0.05,0.95,0.9187482934556088,16,6.0,1,6.0,1,6.0,1
2595,min_diffuse,10,10,1,3,0.05,0.95,0.6404539680652291,4,3.0,0,3.0,0,2.0,1
2596,min_diffuse,10,10,1,3,0.05,0.95,0.8404447009367153,10,4.0,1,4.0,1,4.0,1
2597,min_diffuse,10,10,1,3,0.05,0.95,0.8888245592697551,35,7.0,0,7.0,0,6.0,1
2598,min_diffuse,10,10,1,3,0.05,0.95,0.8805492616196533,8,3.0,1,3.0,1,3.0,1
2599,min_diffuse,10,10,1,3,0.05,0.95,0.9450360992546076,15,6.0,1,6.0,1,6.0,1
2600,min_diffuse,10,10,1,3,0.05,0.95,0.925409217186386,30,6.0,1,6.0,1,6.0,1
2601,min_diffuse,10,10,1,3,0.05,0.95,0.8971416879559909,8,4.0,1,4.0,1,5.0,0
2602,min_diffuse,10,10,1,3,0.05,0.95,0.9262107482477212,21,7.0,1,7.0,1,7.0,1
2603,min_diffuse,10,10,1,3,0.05,0.95,0.7630014930562365,4,2.0,1,2.0,1,2.0,1
2604,min_diffuse,10,10,1,3,0.05,0.95,0.9235553767974,4,2.0,1,2.0,1,3.0,0
2605,min_diffuse,10,10,1,3,0.05,0.95,0.929593392739192,17,4.0,1,4.0,1,4.0,1
2606,min_diffuse,10,10,1,3,0.05,0.95,0.8889285007578471,18,5.0,1,5.0,1,5.0,1
2607,min_diffuse,10,10,1,3,0.05,0.95,0.946265748167939,22,6.0,1,6.0,1,7.0,0
2608,min_diffuse,10,10,1,3,0.05,0.95,0.9330008100251614,8,4.0,1,4.0,1,4.0,1
2609,min_diffuse,10,10,1,3,0.05,0.95,0.8814042690753148,3,3.0,1,3.0,1,3.0,1
2610,min_diffuse,10,10,1,3,0.05,0.95,0.7836899787851604,3,2.0,1,2.0,1,2.0,1
2611,min_diffuse,10,10,1,3,0.05,0.95,0.8597180575983985,6,3.0,0,2.0,1,3.0,0
2612,min_diffuse,10,10,1,3,0.05,0.95,0.8436306642461803,10,4.0,1,4.0,1,4.0,1
2613,min_diffuse,10,10,1,3,0.05,0.95,0.917342975580232,15,4.0,1,4.0,1,4.0,1
2614,min_diffuse,10,10,1,3,0.05,0.95,0.8744683621541823,4,2.0,1,3.0,0,3.0,0
2615,min_diffuse,10,10,1,3,0.05,0.95,0.730875330803941,4,3.0,1,3.0,1,3.0,1
2616,min_diffuse,10,10,1,3,0.05,0.95,0.8832075651794593,10,4.0,1,4.0,1,4.0,1
2617,min_diffuse,10,10,1,3,0.05,0.95,0.9321603978354698,7,3.0,1,3.0,1,3.0,1
2618,min_diffuse,10,10,1,3,0.05,0.95,0.9398552732388954,9,3.0,0,3.0,0,2.0,1
2619,min_diffuse,10,10,1,3,0.05,0.95,0.8453576988443793,25,6.0,1,6.0,1,6.0,1
2620,min_diffuse,10,10,1,3,0.05,0.95,0.8996535489998514,15,6.0,0,5.0,1,5.0,1
2621,min_diffuse,10,10,1,3,0.05,0.95,0.949975488028439,17,4.0,1,4.0,1,4.0,1
2622,min_diffuse,10,10,1,3,0.05,0.95,0.7837386344928241,12,5.0,1,5.0,1,5.0,1
2623,min_diffuse,10,10,1,3,0.05,0.95,0.8374841228175414,8,3.0,1,3.0,1,3.0,1
2624,min_diffuse,10,10,1,3,0.05,0.95,0.8146395234311743,10,5.0,0,5.0,0,4.0,1
2625,min_diffuse,10,10,1,3,0.05,0.95,0.8969465315922907,13,3.0,1,3.0,1,3.0,1
2626,min_diffuse,10,10,1,3,0.05,0.95,0.8945721419066324,8,3.0,1,3.0,1,3.0,1
2627,min_diffuse,10,10,1,3,0.05,0.95,0.8775391010624551,11,4.0,0,3.0,1,4.0,0
2628,min_diffuse,10,10,1,3,0.05,0.95,0.8964753382333219,11,4.0,1,4.0,1,4.0,1
2629,min_diffuse,10,10,1,3,0.05,0.95,0.8289617676235751,12,5.0,1,6.0,0,6.0,0
2630,min_diffuse,10,10,1,3,0.05,0.95,0.9327231481422747,32,6.0,1,6.0,1,6.0,1
2631,min_diffuse,10,10,1,3,0.05,0.95,0.8407388025215774,14,5.0,1,5.0,1,5.0,1
2632,min_diffuse,10,10,1,3,0.05,0.95,0.93185274695362,10,4.0,1,4.0,1,4.0,1
2633,min_diffuse,10,10,1,3,0.05,0.95,0.5852423939097012,3,2.0,1,2.0,1,2.0,1
2634,min_diffuse,10,10,1,3,0.05,0.95,0.8199095230329339,4,3.0,0,2.0,1,2.0,1
2635,min_diffuse,10,10,1,3,0.05,0.95,0.9323732493558502,10,4.0,0,3.0,1,3.0,1
2636,min_diffuse,10,10,1,3,0.05,0.95,0.9403994232711912,12,4.0,1,4.0,1,4.0,1
2637,min_diffuse,10,10,1,3,0.05,0.95,0.9225489775462186,6,3.0,1,3.0,1,4.0,0
2638,min_diffuse,10,10,1,3,0.05,0.95,0.7314219370718151,7,3.0,1,3.0,1,3.0,1
2639,min_diffuse,10,10,1,3,0.05,0.95,0.7552820611820646,7,3.0,1,3.0,1,3.0,1
2640,min_diffuse,10,10,1,3,0.05,0.95,0.9368638381493736,40,7.0,1,7.0,1,7.0,1
2641,min_diffuse,10,10,1,3,0.05,0.95,0.947786188036114,9,4.0,1,4.0,1,4.0,1
2642,min_diffuse,10,10,1,3,0.05,0.95,0.7914768111742747,11,3.0,1,3.0,1,3.0,1
2643,min_diffuse,10,10,1,3,0.05,0.95,0.7452289651296636,2,2.0,1,2.0,1,2.0,1
2644,min_diffuse,10,10,1,3,0.05,0.95,0.8450279638935932,16,4.0,1,4.0,1,4.0,1
2645,min_diffuse,10,10,1,3,0.05,0.95,0.7625695430168533,3,2.0,1,2.0,1,2.0,1
2646,min_diffuse,10,10,1,3,0.05,0.95,0.6924090493206566,6,3.0,1,3.0,1,3.0,1
2647,min_diffuse,10,10,1,3,0.05,0.95,0.8510900659584109,15,4.0,1,4.0,1,4.0,1
2648,min_diffuse,10,10,1,3,0.05,0.95,0.7890271300751898,6,3.0,1,3.0,1,3.0,1
2649,min_diffuse,10,10,1,3,0.05,0.95,0.7986996707723333,5,3.0,1,3.0,1,3.0,1
2650,min_diffuse,10,10,1,3,0.05,0.95,0.9218576360321988,24,5.0,1,5.0,1,5.0,1
2651,min_diffuse,10,10,1,3,0.05,0.95,0.8928181699068696,4,2.0,1,2.0,1,2.0,1
2652,min_diffuse,10,10,1,3,0.05,0.95,0.8529089952603247,3,3.0,1,3.0,1,3.0,1
2653,min_diffuse,10,10,1,3,0.05,0.95,0.84880613223496,9,4.0,1,4.0,1,4.0,1
2654,min_diffuse,10,10,1,3,0.05,0.95,0.9449386429589504,4,2.0,1,2.0,1,2.0,1
2655,min_diffuse,10,10,1,3,0.05,0.95,0.8339266831950922,6,3.0,1,3.0,1,3.0,1
2656,min_diffuse,10,10,1,3,0.05,0.95,0.8515375401992572,15,3.0,1,3.0,1,3.0,1
2657,min_diffuse,10,10,1,3,0.05,0.95,0.9332055764578426,31,7.0,1,7.0,1,7.0,1
2658,min_diffuse,10,10,1,3,0.05,0.95,0.9048175973819994,6,3.0,1,3.0,1,3.0,1
2659,min_diffuse,10,10,1,3,0.05,0.95,0.894506394013582,20,5.0,1,5.0,1,5.0,1
2660,min_diffuse,10,10,1,3,0.05,0.95,0.848224595705556,26,6.0,0,5.0,1,5.0,1
2661,min_diffuse,10,10,1,3,0.05,0.95,0.7914554650267264,14,5.0,1,5.0,1,5.0,1
2662,min_diffuse,10,10,1,3,0.05,0.95,0.7374547769109498,4,2.0,1,2.0,1,2.0,1
2663,min_diffuse,10,10,1,3,0.05,0.95,0.8042195234665069,16,4.0,1,4.0,1,4.0,1
2664,min_diffuse,10,10,1,3,0.05,0.95,0.8898717086136566,12,5.0,1,5.0,1,5.0,1
2665,min_diffuse,10,10,1,3,0.05,0.95,0.9450222977245232,16,4.0,1,4.0,1,4.0,1
2666,min_diffuse,10,10,1,3,0.05,0.95,0.8529451966910336,7,4.0,1,4.0,1,4.0,1
2667,min_diffuse,10,10,1,3,0.05,0.95,0.6547983184240375,4,2.0,1,2.0,1,2.0,1
2668,min_diffuse,10,10,1,3,0.05,0.95,0.9313405135738372,40,7.0,1,7.0,1,7.0,1
2669,min_diffuse,10,10,1,3,0.05,0.95,0.9165621789000082,20,7.0,1,7.0,1,7.0,1
2670,min_diffuse,10,10,1,3,0.05,0.95,0.8222751187353845,10,3.0,1,3.0,1,3.0,1
2671,min_diffuse,10,10,1,3,0.05,0.95,0.9318445192956218,7,3.0,1,3.0,1,4.0,0
2672,min_diffuse,10,10,1,3,0.05,0.95,0.702446733865864,5,3.0,1,3.0,1,3.0,1
2673,min_diffuse,10,10,1,3,0.05,0.95,0.8192906141057245,5,3.0,1,3.0,1,3.0,1
2674,min_diffuse,10,10,1,3,0.05,0.95,0.765218888138711,5,3.0,1,3.0,1,3.0,1
2675,min_diffuse,10,10,1,3,0.05,0.95,0.9254448432114252,24,5.0,0,5.0,0,4.0,1
2676,min_diffuse,10,10,1,3,0.05,0.95,0.934698321419426,23,5.0,0,5.0,0,4.0,1
2677,min_diffuse,10,10,1,3,0.05,0.95,0.9453211976608544,17,4.0,0,3.0,1,3.0,1
2678,min_diffuse,10,10,1,3,0.05,0.95,0.8805525185815275,24,4.0,1,4.0,1,4.0,1
2679,min_diffuse,10,10,1,3,0.05,0.95,0.9252778968807917,19,6.0,1,6.0,1,6.0,1
2680,min_diffuse,10,10,1,3,0.05,0.95,0.8361587506115815,6,3.0,1,3.0,1,3.0,1
2681,min_diffuse,10,10,1,3,0.05,0.95,0.791882243806149,4,3.0,0,2.0,1,2.0,1
2682,min_diffuse,10,10,1,3,0.05,0.95,0.7318907047693362,8,4.0,0,3.0,1,3.0,1
2683,min_diffuse,10,10,1,3,0.05,0.95,0.7014446582469143,1,1.0,1,1.0,1,1.0,1
2684,min_diffuse,10,10,1,3,0.05,0.95,0.9467934839635131,22,6.0,1,6.0,1,7.0,0
2685,min_diffuse,10,10,1,3,0.05,0.95,0.8553349605862491,14,4.0,1,4.0,1,4.0,1
2686,min_diffuse,10,10,1,3,0.05,0.95,0.9227554384624838,8,3.0,1,3.0,1,3.0,1
2687,min_diffuse,10,10,1,3,0.05,0.95,0.7480884042704703,4,2.0,1,2.0,1,2.0,1
2688,min_diffuse,10,10,1,3,0.05,0.95,0.8790390941144935,7,3.0,1,3.0,1,3.0,1
2689,min_diffuse,10,10,1,3,0.05,0.95,0.8671747774429688,7,3.0,1,3.0,1,4.0,0
2690,min_diffuse,10,10,1,3,0.05,0.95,0.8863114871087713,17,4.0,1,4.0,1,4.0,1
2691,min_diffuse,10,10,1,3,0.05,0.95,0.8650310984228962,7,3.0,1,3.0,1,3.0,1
2692,min_diffuse,10,10,1,3,0.05,0.95,0.7869479500620492,7,3.0,1,3.0,1,4.0,0
2693,min_diffuse,10,10,1,3,0.05,0.95,0.8940319448189984,14,5.0,1,5.0,1,5.0,1
2694,min_diffuse,10,10,1,3,0.05,0.95,0.9050026283174124,12,5.0,1,5.0,1,6.0,0
2695,min_diffuse,10,10,1,3,0.05,0.95,0.7496635571061196,3,2.0,1,2.0,1,2.0,1
2696,min_diffuse,10,10,1,3,0.05,0.95,0.8771051088476157,13,4.0,1,4.0,1,4.0,1
2697,min_diffuse,10,10,1,3,0.05,0.95,0.8204109535567948,4,3.0,1,3.0,1,3.0,1
2698,min_diffuse,10,10,1,3,0.05,0.95,0.8469708127012795,3,2.0,1,2.0,1,2.0,1
2699,min_diffuse,10,10,1,3,0.05,0.95,0.9395640233836908,59,8.0,1,8.0,1,8.0,1
2700,min_diffuse,10,10,1,3,0.05,0.95,0.9103774110459834,10,5.0,1,5.0,1,5.0,1
2701,min_diffuse,10,10,1,3,0.05,0.95,0.904129228491538,16,4.0,1,4.0,1,4.0,1
2702,min_diffuse,10,10,1,3,0.05,0.95,0.892208212859708,6,3.0,1,3.0,1,4.0,0
2703,min_diffuse,10,10,1,3,0.05,0.95,0.8686968491422978,11,4.0,1,4.0,1,4.0,1
2704,min_diffuse,10,10,1,3,0.05,0.95,0.8550865099313564,8,4.0,1,4.0,1,4.0,1
2705,min_diffuse,10,10,1,3,0.05,0.95,0.7989537409745998,5,3.0,1,3.0,1,3.0,1
2706,min_diffuse,10,10,1,3,0.05,0.95,0.9465718162827071,47,11.0,1,11.0,1,11.0,1
2707,min_diffuse,10,10,1,3,0.05,0.95,0.9176889340935924,27,5.0,1,5.0,1,5.0,1
2708,min_diffuse,10,10,1,3,0.05,0.95,0.8246596171750653,11,4.0,1,4.0,1,5.0,0
2709,min_diffuse,10,10,1,3,0.05,0.95,0.7568886904017437,12,3.0,1,3.0,1,3.0,1
2710,min_diffuse,10,10,1,3,0.05,0.95,0.9245906099671136,16,4.0,1,4.0,1,4.0,1
2711,min_diffuse,10,10,1,3,0.05,0.95,0.9307864811466802,6,3.0,1,3.0,1,3.0,1
2712,min_diffuse,10,10,1,3,0.05,0.95,0.8726639012088364,10,5.0,0,5.0,0,4.0,1
2713,min_diffuse,10,10,1,3,0.05,0.95,0.893110688140141,7,3.0,1,3.0,1,3.0,1
2714,min_diffuse,10,10,1,3,0.05,0.95,0.8766417479867988,5,3.0,1,3.0,1,4.0,0
2715,min_diffuse,10,10,1,3,0.05,0.95,0.8789304028573295,16,4.0,1,4.0,1,4.0,1
2716,min_diffuse,10,10,1,3,0.05,0.95,0.926469168317174,12,3.0,1,3.0,1,3.0,1
2717,min_diffuse,10,10,1,3,0.05,0.95,0.7663840009441314,7,3.0,1,3.0,1,3.0,1
2718,min_diffuse,10,10,1,3,0.05,0.95,0.5794403736851571,5,3.0,1,3.0,1,3.0,1
2719,min_diffuse,10,10,1,3,0.05,0.95,0.660420217986241,5,3.0,1,3.0,1,3.0,1
2720,min_diffuse,10,10,1,3,0.05,0.95,0.9202123822265964,34,7.0,1,7.0,1,7.0,1
2721,min_diffuse,10,10,1,3,0.05,0.95,0.91847330585133,8,4.0,1,4.0,1,4.0,1
2722,min_diffuse,10,10,1,3,0.05,0.95,0.9199154805008506,5,3.0,1,3.0,1,3.0,1
2723,min_diffuse,10,10,1,3,0.05,0.95,0.7935513836451169,3,2.0,1,2.0,1,2.0,1
2724,min_diffuse,10,10,1,3,0.05,0.95,0.7635505875447814,4,3.0,1,3.0,1,3.0,1
2725,min_diffuse,10,10,1,3,0.05,0.95,0.9305804922366236,18,5.0,1,5.0,1,5.0,1
2726,min_diffuse,10,10,1,3,0.05,0.95,0.9243728442377378,14,5.0,1,5.0,1,5.0,1
2727,min_diffuse,10,10,1,3,0.05,0.95,0.674731978802736,5,3.0,1,3.0,1,3.0,1
2728,min_diffuse,10,10,1,3,0.05,0.95,0.933678314925746,6,3.0,1,3.0,1,3.0,1
2729,min_diffuse,10,10,1,3,0.05,0.95,0.8786815139864002,19,5.0,1,5.0,1,5.0,1
2730,min_diffuse,10,10,1,3,0.05,0.95,0.9299953031271574,15,5.0,0,5.0,0,4.0,1
2731,min_diffuse,10,10,1,3,0.05,0.95,0.8823455941817437,8,3.0,1,4.0,0,3.0,1
2732,min_diffuse,10,10,1,3,0.05,0.95,0.9394649174050242,11,5.0,1,5.0,1,5.0,1
2733,min_diffuse,10,10,1,3,0.05,0.95,0.9050361305075788,3,2.0,1,2.0,1,2.0,1
2734,min_diffuse,10,10,1,3,0.05,0.95,0.8004288102335673,2,2.0,1,2.0,1,2.0,1
2735,min_diffuse,10,10,1,3,0.05,0.95,0.8496753423734037,6,3.0,1,3.0,1,3.0,1
2736,min_diffuse,10,10,1,3,0.05,0.95,0.9246319926549924,8,4.0,1,4.0,1,4.0,1
2737,min_diffuse,10,10,1,3,0.05,0.95,0.9332110408687824,38,10.0,1,10.0,1,10.0,1
2738,min_diffuse,10,10,1,3,0.05,0.95,0.8483532788647309,4,3.0,0,3.0,0,2.0,1
2739,min_diffuse,10,10,1,3,0.05,0.95,0.9231912915555396,9,5.0,0,4.0,1,4.0,1
2740,min_diffuse,10,10,1,3,0.05,0.95,0.800448285764325,3,3.0,1,3.0,1,3.0,1
2741,min_diffuse,10,10,1,3,0.05,0.95,0.9431230748974052,23,7.0,1,7.0,1,7.0,1
2742,min_diffuse,10,10,1,3,0.05,0.95,0.948024107743174,5,3.0,1,3.0,1,3.0,1
2743,min_diffuse,10,10,1,3,0.05,0.95,0.8084639766591214,4,2.0,1,2.0,1,3.0,0
2744,min_diffuse,10,10,1,3,0.05,0.95,0.8376059736833232,8,3.0,1,3.0,1,3.0,1
2745,min_diffuse,10,10,1,3,0.05,0.95,0.6935541560192013,4,2.0,1,2.0,1,2.0,1
2746,min_diffuse,10,10,1,3,0.05,0.95,0.7795400096167034,6,3.0,1,3.0,1,3.0,1
2747,min_diffuse,10,10,1,3,0.05,0.95,0.8091664819232469,7,3.0,1,3.0,1,3.0,1
2748,min_diffuse,10,10,1,3,0.05,0.95,0.8084071669286498,2,2.0,1,2.0,1,2.0,1
2749,min_diffuse,10,10,1,3,0.05,0.95,0.8917926387247672,10,4.0,0,3.0,1,3.0,1
2750,min_diffuse,10,10,1,3,0.05,0.95,0.9358652184040808,14,4.0,1,4.0,1,4.0,1
2751,min_diffuse,10,10,1,3,0.05,0.95,0.8812584948041836,34,6.0,1,6.0,1,6.0,1
2752,min_diffuse,10,10,1,3,0.05,0.95,0.7835365880583355,8,4.0,1,4.0,1,4.0,1
2753,min_diffuse,10,10,1,3,0.05,0.95,0.8676085352343966,12,4.0,1,4.0,1,4.0,1
2754,min_diffuse,10,10,1,3,0.05,0.95,0.8693833497895384,7,3.0,1,3.0,1,3.0,1
2755,min_diffuse,10,10,1,3,0.05,0.95,0.9146268991126733,29,9.0,1,9.0,1,9.0,1
2756,min_diffuse,10,10,1,3,0.05,0.95,0.917272657080602,3,2.0,1,2.0,1,2.0,1
2757,min_diffuse,10,10,1,3,0.05,0.95,0.8250688952979456,12,4.0,1,4.0,1,4.0,1
2758,min_diffuse,10,10,1,3,0.05,0.95,0.8961607546505437,4,2.0,1,2.0,1,3.0,0
2759,min_diffuse,10,10,1,3,0.05,0.95,0.9336183161965562,23,6.0,1,6.0,1,6.0,1
2760,min_diffuse,10,10,1,3,0.05,0.95,0.7298627918304385,4,2.0,1,2.0,1,2.0,1
2761,min_diffuse,10,10,1,3,0.05,0.95,0.8325093818879347,14,6.0,0,6.0,0,5.0,1
2762,min_diffuse,10,10,1,3,0.05,0.95,0.8959255607360072,13,5.0,1,5.0,1,5.0,1
2763,min_diffuse,10,10,1,3,0.05,0.95,0.9290741082411672,12,4.0,1,4.0,1,4.0,1
2764,min_diffuse,10,10,1,3,0.05,0.95,0.8128902950672361,12,3.0,1,3.0,1,3.0,1
2765,min_diffuse,10,10,1,3,0.05,0.95,0.8847817839964441,19,4.0,1,4.0,1,4.0,1
2766,min_diffuse,10,10,1,3,0.05,0.95,0.938106234322021,15,5.0,1,5.0,1,5.0,1
2767,min_diffuse,10,10,1,3,0.05,0.95,0.8523865062076285,3,2.0,1,2.0,1,2.0,1
2768,min_diffuse,10,10,1,3,0.05,0.95,0.7052588981876408,4,2.0,1,2.0,1,2.0,1
2769,min_diffuse,10,10,1,3,0.05,0.95,0.8728336279950639,25,4.0,1,4.0,1,4.0,1
2770,min_diffuse,10,10,1,3,0.05,0.95,0.8949428456634309,5,4.0,0,4.0,0,3.0,1
2771,min_diffuse,10,10,1,3,0.05,0.95,0.8727006477692895,13,3.0,1,3.0,1,3.0,1
2772,min_diffuse,10,10,1,3,0.05,0.95,0.8247373858458251,7,4.0,1,4.0,1,4.0,1
2773,min_diffuse,10,10,1,3,0.05,0.95,0.8742017389419322,7,3.0,1,3.0,1,3.0,1
2774,min_diffuse,10,10,1,3,0.05,0.95,0.9233496011331028,4,2.0,1,2.0,1,3.0,0
2775,min_diffuse,10,10,1,3,0.05,0.95,0.948894656044723,20,6.0,1,6.0,1,6.0,1
2776,min_diffuse,10,10,1,3,0.05,0.95,0.931636580007642,13,4.0,1,4.0,1,4.0,1
2777,min_diffuse,10,10,1,3,0.05,0.95,0.8429866507346251,6,4.0,1,4.0,1,4.0,1
2778,min_diffuse,10,10,1,3,0.05,0.95,0.8276990770982111,22,5.0,1,5.0,1,5.0,1
2779,min_diffuse,10,10,1,3,0.05,0.95,0.8794389979078102,53,9.0,1,9.0,1,9.0,1
2780,min_diffuse,10,10,1,3,0.05,0.95,0.7902393785819429,6,3.0,1,3.0,1,3.0,1
2781,min_diffuse,10,10,1,3,0.05,0.95,0.9139840346203936,7,3.0,1,3.0,1,3.0,1
2782,min_diffuse,10,10,1,3,0.05,0.95,0.9027004392578,10,5.0,1,5.0,1,5.0,1
2783,min_diffuse,10,10,1,3,0.05,0.95,0.8663458689587483,9,5.0,0,5.0,0,4.0,1
2784,min_diffuse,10,10,1,3,0.05,0.95,0.8611804928996233,7,3.0,1,3.0,1,3.0,1
2785,min_diffuse,10,10,1,3,0.05,0.95,0.7616093943582793,4,2.0,1,2.0,1,2.0,1
2786,min_diffuse,10,10,1,3,0.05,0.95,0.8461042264144302,4,3.0,1,3.0,1,3.0,1
2787,min_diffuse,10,10,1,3,0.05,0.95,0.8363144412231185,11,3.0,1,3.0,1,3.0,1
2788,min_diffuse,10,10,1,3,0.05,0.95,0.8983491520822569,12,6.0,1,6.0,1,6.0,1
2789,min_diffuse,10,10,1,3,0.05,0.95,0.927570448960022,18,4.0,1,5.0,0,4.0,1
2790,min_diffuse,10,10,1,3,0.05,0.95,0.9269316504918738,11,5.0,0,4.0,1,5.0,0
2791,min_diffuse,10,10,1,3,0.05,0.95,0.9425653375171814,31,8.0,1,8.0,1,8.0,1
2792,min_diffuse,10,10,1,3,0.05,0.95,0.8846439545426671,6,3.0,1,3.0,1,3.0,1
2793,min_diffuse,10,10,1,3,0.05,0.95,0.8204748641467867,11,4.0,1,4.0,1,4.0,1
2794,min_diffuse,10,10,1,3,0.05,0.95,0.9156915505248906,18,5.0,1,5.0,1,5.0,1
2795,min_diffuse,10,10,1,3,0.05,0.95,0.8766599813731774,11,4.0,1,4.0,1,4.0,1
2796,min_diffuse,10,10,1,3,0.05,0.95,0.9256907140409072,5,3.0,1,3.0,1,3.0,1
2797,min_diffuse,10,10,1,3,0.05,0.95,0.9338017934411856,20,6.0,1,6.0,1,6.0,1
2798,min_diffuse,10,10,1,3,0.05,0.95,0.9405016214129268,15,4.0,1,4.0,1,4.0,1
2799,min_diffuse,10,10,1,3,0.05,0.95,0.9010801669365482,25,6.0,1,6.0,1,6.0,1
2800,min_diffuse,10,10,1,3,0.05,0.95,0.747364355529338,6,3.0,1,3.0,1,3.0,1
2801,min_diffuse,10,10,1,3,0.05,0.95,0.9389660552206583,18,5.0,0,4.0,1,4.0,1
2802,min_diffuse,10,10,1,3,0.05,0.95,0.9101952377202144,14,5.0,1,5.0,1,5.0,1
2803,min_diffuse,10,10,1,3,0.05,0.95,0.6823127070795819,3,2.0,1,2.0,1,2.0,1
2804,min_diffuse,10,10,1,3,0.05,0.95,0.9239628923703024,35,6.0,1,6.0,1,6.0,1
2805,min_diffuse,10,10,1,3,0.05,0.95,0.7890137384186119,23,6.0,1,6.0,1,6.0,1
2806,min_diffuse,10,10,1,3,0.05,0.95,0.9197905124822486,17,5.0,1,5.0,1,5.0,1
2807,min_diffuse,10,10,1,3,0.05,0.95,0.8954764084555922,24,7.0,1,7.0,1,7.0,1
2808,min_diffuse,10,10,1,3,0.05,0.95,0.7690787498767009,5,3.0,1,3.0,1,3.0,1
2809,min_diffuse,10,10,1,3,0.05,0.95,0.8422111738886329,14,5.0,1,5.0,1,5.0,1
2810,min_diffuse,10,10,1,3,0.05,0.95,0.6409979535799024,2,2.0,1,2.0,1,2.0,1
2811,min_diffuse,10,10,1,3,0.05,0.95,0.9341398284318136,18,5.0,1,5.0,1,5.0,1
2812,min_diffuse,10,10,1,3,0.05,0.95,0.7949890208301572,4,3.0,1,3.0,1,3.0,1
2813,min_diffuse,10,10,1,3,0.05,0.95,0.86502699498955,10,4.0,1,4.0,1,4.0,1
2814,min_diffuse,10,10,1,3,0.05,0.95,0.9338883627268952,4,2.0,1,2.0,1,2.0,1
2815,min_diffuse,10,10,1,3,0.05,0.95,0.918737441783474,18,7.0,0,6.0,1,6.0,1
2816,min_diffuse,10,10,1,3,0.05,0.95,0.8661104430201833,9,4.0,1,4.0,1,5.0,0
2817,min_diffuse,10,10,1,3,0.05,0.95,0.8857100997063336,5,3.0,1,3.0,1,3.0,1
2818,min_diffuse,10,10,1,3,0.05,0.95,0.8575210968997743,5,3.0,1,3.0,1,3.0,1
2819,min_diffuse,10,10,1,3,0.05,0.95,0.8727806197343388,11,3.0,1,3.0,1,3.0,1
2820,min_diffuse,10,10,1,3,0.05,0.95,0.8248968699085716,9,4.0,1,4.0,1,4.0,1
2821,min_diffuse,10,10,1,3,0.05,0.95,0.8946006751896148,10,4.0,0,3.0,1,3.0,1
2822,min_diffuse,10,10,1,3,0.05,0.95,0.8460986581998604,15,4.0,1,4.0,1,4.0,1
2823,min_diffuse,10,10,1,3,0.05,0.95,0.6798296768554748,14,4.0,1,4.0,1,4.0,1
2824,min_diffuse,10,10,1,3,0.05,0.95,0.9383287283433384,7,3.0,0,3.0,0,2.0,1
2825,min_diffuse,10,10,1,3,0.05,0.95,0.8209896640091087,6,3.0,1,3.0,1,3.0,1
2826,min_diffuse,10,10,1,3,0.05,0.95,0.8851183305426339,6,3.0,1,3.0,1,3.0,1
2827,min_diffuse,10,10,1,3,0.05,0.95,0.7944700707216155,12,4.0,1,4.0,1,4.0,1
2828,min_diffuse,10,10,1,3,0.05,0.95,0.7520704348109061,9,3.0,1,3.0,1,3.0,1
2829,min_diffuse,10,10,1,3,0.05,0.95,0.8530806375984606,13,6.0,1,6.0,1,6.0,1
2830,min_diffuse,10,10,1,3,0.05,0.95,0.9014231410818966,15,4.0,0,4.0,0,3.0,1
2831,min_diffuse,10,10,1,3,0.05,0.95,0.8408285128833874,6,4.0,1,4.0,1,4.0,1
2832,min_diffuse,10,10,1,3,0.05,0.95,0.8735999491783727,16,5.0,0,5.0,0,4.0,1
2833,min_diffuse,10,10,1,3,0.05,0.95,0.939604013975571,21,4.0,1,4.0,1,5.0,0
2834,min_diffuse,10,10,1,3,0.05,0.95,0.8705183924683856,6,3.0,1,3.0,1,3.0,1
2835,min_diffuse,10,10,1,3,0.05,0.95,0.8540715308638009,9,3.0,1,3.0,1,3.0,1
2836,min_diffuse,10,10,1,3,0.05,0.95,0.9364855113998054,7,3.0,1,3.0,1,3.0,1
2837,min_diffuse,10,10,1,3,0.05,0.95,0.9476245758063684,9,3.0,1,3.0,1,4.0,0
2838,min_diffuse,10,10,1,3,0.05,0.95,0.8258732429775782,4,3.0,1,3.0,1,3.0,1
2839,min_diffuse,10,10,1,3,0.05,0.95,0.9271661206614188,33,6.0,1,6.0,1,6.0,1
2840,min_diffuse,10,10,1,3,0.05,0.95,0.8702252594239919,5,3.0,1,3.0,1,3.0,1
2841,min_diffuse,10,10,1,3,0.05,0.95,0.9026605560220184,16,4.0,1,4.0,1,4.0,1
2842,min_diffuse,10,10,1,3,0.05,0.95,0.875282940188008,18,6.0,1,6.0,1,7.0,0
2843,min_diffuse,10,10,1,3,0.05,0.95,0.83349885647958,8,3.0,1,3.0,1,3.0,1
2844,min_diffuse,10,10,1,3,0.05,0.95,0.8562172987140068,3,2.0,1,2.0,1,2.0,1
2845,min_diffuse,10,10,1,3,0.05,0.95,0.93500395203879,9,5.0,1,5.0,1,5.0,1
2846,min_diffuse,10,10,1,3,0.05,0.95,0.9396378231711844,3,2.0,1,2.0,1,2.0,1
2847,min_diffuse,10,10,1,3,0.05,0.95,0.9199983748297073,15,5.0,0,4.0,1,5.0,0
2848,min_diffuse,10,10,1,3,0.05,0.95,0.8626697982578869,4,2.0,1,3.0,0,3.0,0
2849,min_diffuse,10,10,1,3,0.05,0.95,0.9008853392392157,4,2.0,1,2.0,1,2.0,1
2850,min_diffuse,10,10,1,3,0.05,0.95,0.8977387691333255,23,5.0,0,4.0,1,4.0,1
2851,min_diffuse,10,10,1,3,0.05,0.95,0.8516037185058553,10,5.0,1,5.0,1,5.0,1
2852,min_diffuse,10,10,1,3,0.05,0.95,0.8783768194138042,14,6.0,1,6.0,1,6.0,1
2853,min_diffuse,10,10,1,3,0.05,0.95,0.9015553618354204,8,2.0,1,2.0,1,2.0,1
2854,min_diffuse,10,10,1,3,0.05,0.95,0.9070157311534022,5,3.0,1,3.0,1,3.0,1
2855,min_diffuse,10,10,1,3,0.05,0.95,0.9330518511512804,4,3.0,1,3.0,1,3.0,1
2856,min_diffuse,10,10,1,3,0.05,0.95,0.7074436110400365,6,3.0,1,3.0,1,3.0,1
2857,min_diffuse,10,10,1,3,0.05,0.95,0.8949769261320508,10,3.0,1,3.0,1,3.0,1
2858,min_diffuse,10,10,1,3,0.05,0.95,0.842141494536498,4,3.0,1,3.0,1,3.0,1
2859,min_diffuse,10,10,1,3,0.05,0.95,0.9323935098606678,20,8.0,1,8.0,1,8.0,1
2860,min_diffuse,10,10,1,3,0.05,0.95,0.7316963115277898,2,2.0,1,2.0,1,2.0,1
2861,min_diffuse,10,10,1,3,0.05,0.95,0.8959290186915098,12,4.0,0,3.0,1,3.0,1
2862,min_diffuse,10,10,1,3,0.05,0.95,0.9413370196783146,16,6.0,0,6.0,0,5.0,1
2863,min_diffuse,10,10,1,3,0.05,0.95,0.9498706255263504,20,7.0,1,7.0,1,8.0,0
2864,min_diffuse,10,10,1,3,0.05,0.95,0.875235233417391,4,3.0,1,3.0,1,3.0,1
2865,min_diffuse,10,10,1,3,0.05,0.95,0.9248619787736958,3,2.0,1,2.0,1,3.0,0
2866,min_diffuse,10,10,1,3,0.05,0.95,0.7497008371751243,8,4.0,1,4.0,1,4.0,1
2867,min_diffuse,10,10,1,3,0.05,0.95,0.936203358214542,5,3.0,1,3.0,1,3.0,1
2868,min_diffuse,10,10,1,3,0.05,0.95,0.7557212251321728,2,2.0,1,2.0,1,2.0,1
2869,min_diffuse,10,10,1,3,0.05,0.95,0.7953835673925619,8,3.0,1,3.0,1,3.0,1
2870,min_diffuse,10,10,1,3,0.05,0.95,0.7869292444580835,4,2.0,1,2.0,1,2.0,1
2871,min_diffuse,10,10,1,3,0.05,0.95,0.8823027836389694,6,3.0,1,3.0,1,3.0,1
2872,min_diffuse,10,10,1,3,0.05,0.95,0.7196254438771664,7,3.0,1,3.0,1,3.0,1
2873,min_diffuse,10,10,1,3,0.05,0.95,0.901496632239948,24,8.0,0,8.0,0,7.0,1
2874,min_diffuse,10,10,1,3,0.05,0.95,0.8239429479098882,25,4.0,1,4.0,1,4.0,1
2875,min_diffuse,10,10,1,3,0.05,0.95,0.674118370316141,2,2.0,1,2.0,1,2.0,1
2876,min_diffuse,10,10,1,3,0.05,0.95,0.9373038118952952,30,6.0,0,5.0,1,5.0,1
2877,min_diffuse,10,10,1,3,0.05,0.95,0.9482316860130728,28,6.0,1,6.0,1,6.0,1
2878,min_diffuse,10,10,1,3,0.05,0.95,0.8244815732960701,5,2.0,1,2.0,1,2.0,1
2879,min_diffuse,10,10,1,3,0.05,0.95,0.94245679600482,14,5.0,0,4.0,1,5.0,0
2880,min_diffuse,10,10,1,3,0.05,0.95,0.9307028387405624,43,7.0,1,7.0,1,7.0,1
2881,min_diffuse,10,10,1,3,0.05,0.95,0.7658014459850616,3,2.0,1,2.0,1,2.0,1
2882,min_diffuse,10,10,1,3,0.05,0.95,0.8860511819899545,5,3.0,1,3.0,1,3.0,1
2883,min_diffuse,10,10,1,3,0.05,0.95,0.862987167256341,4,2.0,1,2.0,1,2.0,1
2884,min_diffuse,10,10,1,3,0.05,0.95,0.946744124736127,15,5.0,1,5.0,1,5.0,1
2885,min_diffuse,10,10,1,3,0.05,0.95,0.8808105471667508,27,5.0,0,4.0,1,4.0,1
2886,min_diffuse,10,10,1,3,0.05,0.95,0.8737507495367908,8,4.0,0,4.0,0,3.0,1
2887,min_diffuse,10,10,1,3,0.05,0.95,0.8767730081331582,7,4.0,1,4.0,1,4.0,1
2888,min_diffuse,10,10,1,3,0.05,0.95,0.7916651014618854,3,2.0,1,2.0,1,2.0,1
2889,min_diffuse,10,10,1,3,0.05,0.95,0.8991919573654544,32,5.0,1,5.0,1,5.0,1
2890,min_diffuse,10,10,1,3,0.05,0.95,0.8132640991003403,10,4.0,1,4.0,1,4.0,1
2891,min_diffuse,10,10,1,3,0.05,0.95,0.931041674110999,21,5.0,1,5.0,1,6.0,0
2892,min_diffuse,10,10,1,3,0.05,0.95,0.8438790388955866,5,2.0,1,2.0,1,2.0,1
2893,min_diffuse,10,10,1,3,0.05,0.95,0.9428379236537784,14,4.0,1,4.0,1,4.0,1
2894,min_diffuse,10,10,1,3,0.05,0.95,0.9264358203072348,17,4.0,1,4.0,1,4.0,1
2895,min_diffuse,10,10,1,3,0.05,0.95,0.9125334981777612,16,5.0,1,5.0,1,5.0,1
2896,min_diffuse,10,10,1,3,0.05,0.95,0.942617113501314,4,3.0,1,3.0,1,3.0,1
2897,min_diffuse,10,10,1,3,0.05,0.95,0.9462058756839784,35,11.0,1,11.0,1,12.0,0
2898,min_diffuse,10,10,1,3,0.05,0.95,0.943856633166674,4,3.0,1,3.0,1,3.0,1
2899,min_diffuse,10,10,1,3,0.05,0.95,0.8613220473551222,3,2.0,1,2.0,1,2.0,1
2900,min_diffuse,10,10,1,3,0.05,0.95,0.9162342817246976,3,2.0,1,2.0,1,2.0,1
2901,min_diffuse,10,10,1,3,0.05,0.95,0.926644648550773,22,6.0,1,6.0,1,6.0,1
2902,min_diffuse,10,10,1,3,0.05,0.95,0.9040099312320852,14,5.0,1,5.0,1,5.0,1
2903,min_diffuse,10,10,1,3,0.05,0.95,0.9455761260403992,19,5.0,1,5.0,1,5.0,1
2904,min_diffuse,10,10,1,3,0.05,0.95,0.7939396222549924,14,4.0,1,4.0,1,4.0,1
2905,min_diffuse,10,10,1,3,0.05,0.95,0.9312963693485264,8,3.0,0,2.0,1,2.0,1
2906,min_diffuse,10,10,1,3,0.05,0.95,0.7839897257420195,4,3.0,1,3.0,1,3.0,1
2907,min_diffuse,10,10,1,3,0.05,0.95,0.5209447394789493,3,2.0,1,2.0,1,2.0,1
2908,min_diffuse,10,10,1,3,0.05,0.95,0.8751434044325395,22,6.0,1,6.0,1,6.0,1
2909,min_diffuse,10,10,1,3,0.05,0.95,0.936714764172401,24,6.0,0,5.0,1,5.0,1
2910,min_diffuse,10,10,1,3,0.05,0.95,0.7204797699378671,3,2.0,1,3.0,0,3.0,0
2911,min_diffuse,10,10,1,3,0.05,0.95,0.8922795560852156,9,4.0,1,4.0,1,4.0,1
2912,min_diffuse,10,10,1,3,0.05,0.95,0.7762449906192692,5,3.0,1,3.0,1,3.0,1
2913,min_diffuse,10,10,1,3,0.05,0.95,0.8979557254859346,14,5.0,1,5.0,1,5.0,1
2914,min_diffuse,10,10,1,3,0.05,0.95,0.9319076357246836,9,5.0,1,5.0,1,5.0,1
2915,min_diffuse,10,10,1,3,0.05,0.95,0.9047547906966168,16,4.0,1,5.0,0,4.0,1
2916,min_diffuse,10,10,1,3,0.05,0.95,0.9018049791064742,23,7.0,0,7.0,0,6.0,1
2917,min_diffuse,10,10,1,3,0.05,0.95,0.9224610167011544,9,4.0,1,4.0,1,4.0,1
2918,min_diffuse,10,10,1,3,0.05,0.95,0.5639460849007434,6,3.0,0,2.0,1,3.0,0
2919,min_diffuse,10,10,1,3,0.05,0.95,0.9385728647175876,16,5.0,1,5.0,1,6.0,0
2920,min_diffuse,10,10,1,3,0.05,0.95,0.8727760898455437,9,4.0,0,3.0,1,3.0,1
2921,min_diffuse,10,10,1,3,0.05,0.95,0.7946732386823377,9,3.0,1,3.0,1,3.0,1
2922,min_diffuse,10,10,1,3,0.05,0.95,0.9082432149789628,4,3.0,1,3.0,1,3.0,1
2923,min_diffuse,10,10,1,3,0.05,0.95,0.8891832723470097,9,3.0,1,3.0,1,3.0,1
2924,min_diffuse,10,10,1,3,0.05,0.95,0.9065409890242864,11,5.0,1,5.0,1,5.0,1
2925,min_diffuse,10,10,1,3,0.05,0.95,0.8582720093621398,9,3.0,1,3.0,1,3.0,1
2926,min_diffuse,10,10,1,3,0.05,0.95,0.932650182008298,11,4.0,1,4.0,1,4.0,1
2927,min_diffuse,10,10,1,3,0.05,0.95,0.8901068107435932,5,3.0,1,3.0,1,3.0,1
2928,min_diffuse,10,10,1,3,0.05,0.95,0.9412899599708158,11,4.0,1,4.0,1,4.0,1
2929,min_diffuse,10,10,1,3,0.05,0.95,0.9192738881403332,38,7.0,0,7.0,0,6.0,1
2930,min_diffuse,10,10,1,3,0.05,0.95,0.883718987293807,18,4.0,1,4.0,1,4.0,1
2931,min_diffuse,10,10,1,3,0.05,0.95,0.8709773227479467,8,4.0,1,4.0,1,4.0,1
2932,min_diffuse,10,10,1,3,0.05,0.95,0.8081563189877415,3,2.0,1,2.0,1,2.0,1
2933,min_diffuse,10,10,1,3,0.05,0.95,0.9102238547882848,28,6.0,0,5.0,1,5.0,1
2934,min_diffuse,10,10,1,3,0.05,0.95,0.8961483290841777,18,4.0,1,4.0,1,4.0,1
2935,min_diffuse,10,10,1,3,0.05,0.95,0.944124513320471,26,5.0,1,5.0,1,5.0,1
2936,min_diffuse,10,10,1,3,0.05,0.95,0.867626271813944,4,3.0,1,3.0,1,3.0,1
2937,min_diffuse,10,10,1,3,0.05,0.95,0.737795922025892,3,2.0,1,2.0,1,2.0,1
2938,min_diffuse,10,10,1,3,0.05,0.95,0.9241093083218443,8,4.0,1,4.0,1,4.0,1
2939,min_diffuse,10,10,1,3,0.05,0.95,0.8910626062538898,20,5.0,1,5.0,1,5.0,1
2940,min_diffuse,10,10,1,3,0.05,0.95,0.8005008017775169,10,4.0,0,3.0,1,3.0,1
2941,min_diffuse,10,10,1,3,0.05,0.95,0.8393409507227497,25,5.0,0,5.0,0,4.0,1
2942,min_diffuse,10,10,1,3,0.05,0.95,0.8316197829908941,6,3.0,1,3.0,1,3.0,1
2943,min_diffuse,10,10,1,3,0.05,0.95,0.7809284950717739,4,2.0,1,2.0,1,2.0,1
2944,min_diffuse,10,10,1,3,0.05,0.95,0.7797541538212904,8,4.0,0,3.0,1,3.0,1
2945,min_diffuse,10,10,1,3,0.05,0.95,0.772667316635851,10,4.0,1,4.0,1,4.0,1
2946,min_diffuse,10,10,1,3,0.05,0.95,0.8304921676744982,5,2.0,1,2.0,1,2.0,1
2947,min_diffuse,10,10,1,3,0.05,0.95,0.8180721963456623,7,2.0,1,2.0,1,2.0,1
2948,min_diffuse,10,10,1,3,0.05,0.95,0.7215327464816943,6,3.0,1,3.0,1,3.0,1
2949,min_diffuse,10,10,1,3,0.05,0.95,0.9009828384422518,20,5.0,1,5.0,1,5.0,1
2950,min_diffuse,10,10,1,3,0.05,0.95,0.7405982226666649,7,3.0,1,3.0,1,3.0,1
2951,min_diffuse,10,10,1,3,0.05,0.95,0.8985157032681309,7,3.0,1,3.0,1,3.0,1
2952,min_diffuse,10,10,1,3,0.05,0.95,0.7933199767766098,7,3.0,1,3.0,1,3.0,1
2953,min_diffuse,10,10,1,3,0.05,0.95,0.916684891205009,7,3.0,1,3.0,1,3.0,1
2954,min_diffuse,10,10,1,3,0.05,0.95,0.9161041293898264,11,4.0,1,4.0,1,4.0,1
2955,min_diffuse,10,10,1,3,0.05,0.95,0.9064591825357023,14,4.0,1,4.0,1,4.0,1
2956,min_diffuse,10,10,1,3,0.05,0.95,0.9377443481042064,4,2.0,1,2.0,1,3.0,0
2957,min_diffuse,10,10,1,3,0.05,0.95,0.923472483226678,7,4.0,1,4.0,1,4.0,1
2958,min_diffuse,10,10,1,3,0.05,0.95,0.9287006038066364,37,6.0,1,6.0,1,6.0,1
2959,min_diffuse,10,10,1,3,0.05,0.95,0.804925255616255,5,3.0,1,3.0,1,3.0,1
2960,min_diffuse,10,10,1,3,0.05,0.95,0.8318232131578457,9,4.0,0,3.0,1,3.0,1
2961,min_diffuse,10,10,1,3,0.05,0.95,0.5773361794489975,4,3.0,1,3.0,1,3.0,1
2962,min_diffuse,10,10,1,3,0.05,0.95,0.9413059675134662,13,6.0,1,6.0,1,6.0,1
2963,min_diffuse,10,10,1,3,0.05,0.95,0.796630415361135,4,3.0,1,3.0,1,3.0,1
2964,min_diffuse,10,10,1,3,0.05,0.95,0.8363494825488899,4,2.0,1,2.0,1,2.0,1
2965,min_diffuse,10,10,1,3,0.05,0.95,0.824672014669735,11,4.0,1,4.0,1,4.0,1
2966,min_diffuse,10,10,1,3,0.05,0.95,0.926090009953332,7,3.0,1,3.0,1,3.0,1
2967,min_diffuse,10,10,1,3,0.05,0.95,0.9297795446669632,10,3.0,1,3.0,1,3.0,1
2968,min_diffuse,10,10,1,3,0.05,0.95,0.783213296483277,10,5.0,1,5.0,1,5.0,1
2969,min_diffuse,10,10,1,3,0.05,0.95,0.807894201112189,4,3.0,1,3.0,1,3.0,1
2970,min_diffuse,10,10,1,3,0.05,0.95,0.9273170075578936,24,5.0,0,5.0,0,4.0,1
2971,min_diffuse,10,10,1,3,0.05,0.95,0.9286492252877384,11,4.0,0,3.0,1,4.0,0
2972,min_diffuse,10,10,1,3,0.05,0.95,0.8770721880811457,4,2.0,1,2.0,1,3.0,0
2973,min_diffuse,10,10,1,3,0.05,0.95,0.9324739961351052,34,6.0,1,6.0,1,6.0,1
2974,min_diffuse,10,10,1,3,0.05,0.95,0.8793453707516706,12,4.0,1,4.0,1,4.0,1
2975,min_diffuse,10,10,1,3,0.05,0.95,0.934582657523938,30,6.0,1,6.0,1,6.0,1
2976,min_diffuse,10,10,1,3,0.05,0.95,0.9486981747108072,6,3.0,1,3.0,1,3.0,1
2977,min_diffuse,10,10,1,3,0.05,0.95,0.7200101589387046,14,4.0,1,4.0,1,4.0,1
2978,min_diffuse,10,10,1,3,0.05,0.95,0.8049646957784952,6,3.0,1,3.0,1,3.0,1
2979,min_diffuse,10,10,1,3,0.05,0.95,0.9443205808841536,5,3.0,1,3.0,1,3.0,1
2980,min_diffuse,10,10,1,3,0.05,0.95,0.9461085979304033,58,12.0,1,12.0,1,12.0,1
2981,min_diffuse,10,10,1,3,0.05,0.95,0.9088274661125446,18,5.0,1,5.0,1,5.0,1
2982,min_diffuse,10,10,1,3,0.05,0.95,0.8618807397138412,6,3.0,1,3.0,1,4.0,0
2983,min_diffuse,10,10,1,3,0.05,0.95,0.9403411937498756,25,5.0,1,6.0,0,6.0,0
2984,min_diffuse,10,10,1,3,0.05,0.95,0.7689278211114887,7,3.0,1,3.0,1,3.0,1
2985,min_diffuse,10,10,1,3,0.05,0.95,0.9371438801358144,32,6.0,1,6.0,1,6.0,1
2986,min_diffuse,10,10,1,3,0.05,0.95,0.92460463630332,31,8.0,1,8.0,1,8.0,1
2987,min_diffuse,10,10,1,3,0.05,0.95,0.7629758443350655,3,2.0,1,2.0,1,2.0,1
2988,min_diffuse,10,10,1,3,0.05,0.95,0.9377460558056204,21,5.0,1,5.0,1,5.0,1
2989,min_diffuse,10,10,1,3,0.05,0.95,0.9466111545635888,43,9.0,0,9.0,0,8.0,1
2990,min_diffuse,10,10,1,3,0.05,0.95,0.7247940299969272,7,3.0,1,3.0,1,3.0,1
2991,min_diffuse,10,10,1,3,0.05,0.95,0.9344600765648958,9,3.0,1,3.0,1,4.0,0
2992,min_diffuse,10,10,1,3,0.05,0.95,0.7919786097611594,14,4.0,1,4.0,1,4.0,1
2993,min_diffuse,10,10,1,3,0.05,0.95,0.948757129036805,6,3.0,1,3.0,1,4.0,0
2994,min_diffuse,10,10,1,3,0.05,0.95,0.7996616354648065,14,4.0,1,4.0,1,4.0,1
2995,min_diffuse,10,10,1,3,0.05,0.95,0.8899498422711558,11,4.0,0,3.0,1,3.0,1
2996,min_diffuse,10,10,1,3,0.05,0.95,0.9393127181001734,8,4.0,1,4.0,1,4.0,1
2997,min_diffuse,10,10,1,3,0.05,0.95,0.9463495355877518,36,6.0,1,6.0,1,6.0,1
2998,min_diffuse,10,10,1,3,0.05,0.95,0.8998403771731561,23,5.0,1,5.0,1,5.0,1
2999,min_diffuse,10,10,1,3,0.05,0.95,0.7125494146726732,8,3.0,1,3.0,1,3.0,1
3000,min_diffuse,10,10,1,3,0.05,0.95,0.840693602617161,15,4.0,1,4.0,1,4.0,1
3001,min_diffuse,10,10,1,3,0.05,0.95,0.7620689473344562,2,2.0,1,2.0,1,2.0,1
3002,min_diffuse,10,10,1,3,0.05,0.95,0.9191596389375332,5,3.0,1,3.0,1,3.0,1
3003,min_diffuse,10,10,1,3,0.05,0.95,0.8368075354083849,8,3.0,1,3.0,1,3.0,1
3004,min_diffuse,10,10,1,3,0.05,0.95,0.8781750626202658,28,6.0,1,6.0,1,6.0,1
3005,min_diffuse,10,10,1,3,0.05,0.95,0.8994823455190255,3,3.0,1,3.0,1,3.0,1
3006,min_diffuse,10,10,1,3,0.05,0.95,0.9447160990220984,9,4.0,1,4.0,1,4.0,1
3007,min_diffuse,10,10,1,3,0.05,0.95,0.8964915005797371,18,5.0,0,4.0,1,4.0,1
3008,min_diffuse,10,10,1,3,0.05,0.95,0.9437100997308888,45,7.0,1,7.0,1,7.0,1
3009,min_diffuse,10,10,1,3,0.05,0.95,0.9488280717302444,47,9.0,0,8.0,1,9.0,0
3010,min_diffuse,10,10,1,3,0.05,0.95,0.8545456363722508,9,4.0,1,4.0,1,4.0,1
3011,min_diffuse,10,10,1,3,0.05,0.95,0.9427945790084998,6,3.0,1,3.0,1,3.0,1
3012,min_diffuse,10,10,1,3,0.05,0.95,0.9160497475745742,30,5.0,1,5.0,1,5.0,1
3013,min_diffuse,10,10,1,3,0.05,0.95,0.9406778307523852,19,6.0,1,6.0,1,6.0,1
3014,min_diffuse,10,10,1,3,0.05,0.95,0.933191810756177,8,4.0,1,4.0,1,5.0,0
3015,min_diffuse,10,10,1,3,0.05,0.95,0.8159045177093259,2,2.0,1,2.0,1,2.0,1
3016,min_diffuse,10,10,1,3,0.05,0.95,0.9407467613572752,5,2.0,1,2.0,1,2.0,1
3017,min_diffuse,10,10,1,3,0.05,0.95,0.8143368695005355,9,3.0,1,3.0,1,3.0,1
3018,min_diffuse,10,10,1,3,0.05,0.95,0.9429787233826626,11,4.0,1,4.0,1,4.0,1
3019,min_diffuse,10,10,1,3,0.05,0.95,0.6386216461700869,4,2.0,1,2.0,1,2.0,1
3020,min_diffuse,10,10,1,3,0.05,0.95,0.8809254825340178,14,4.0,1,4.0,1,4.0,1
3021,min_diffuse,10,10,1,3,0.05,0.95,0.902385996808156,58,8.0,1,8.0,1,8.0,1
3022,min_diffuse,10,10,1,3,0.05,0.95,0.9322984140033972,10,4.0,1,4.0,1,4.0,1
3023,min_diffuse,10,10,1,3,0.05,0.95,0.8770209234343636,3,2.0,1,2.0,1,3.0,0
3024,min_diffuse,10,10,1,3,0.05,0.95,0.9175252952071548,4,2.0,1,2.0,1,3.0,0
3025,min_diffuse,10,10,1,3,0.05,0.95,0.8906863859507337,11,4.0,1,4.0,1,4.0,1
3026,min_diffuse,10,10,1,3,0.05,0.95,0.8952648253022699,9,4.0,0,3.0,1,3.0,1
3027,min_diffuse,10,10,1,3,0.05,0.95,0.7900358439638611,5,3.0,1,3.0,1,3.0,1
3028,min_diffuse,10,10,1,3,0.05,0.95,0.7427726313623559,3,3.0,1,3.0,1,3.0,1
3029,min_diffuse,10,10,1,3,0.05,0.95,0.7569008527826895,4,2.0,1,2.0,1,2.0,1
3030,min_diffuse,10,10,1,3,0.05,0.95,0.931045318440873,4,2.0,1,3.0,0,3.0,0
3031,min_diffuse,10,10,1,3,0.05,0.95,0.9352820913968308,3,3.0,1,3.0,1,3.0,1
3032,min_diffuse,10,10,1,3,0.05,0.95,0.8976558213070841,11,5.0,0,5.0,0,4.0,1
3033,min_diffuse,10,10,1,3,0.05,0.95,0.828467324229276,15,5.0,0,4.0,1,5.0,0
3034,min_diffuse,10,10,1,3,0.05,0.95,0.8778061732946527,13,4.0,1,4.0,1,4.0,1
3035,min_diffuse,10,10,1,3,0.05,0.95,0.8996714746252107,9,3.0,1,3.0,1,4.0,0
3036,min_diffuse,10,10,1,3,0.05,0.95,0.932872246039111,11,4.0,1,4.0,1,4.0,1
3037,min_diffuse,10,10,1,3,0.05,0.95,0.7858308510781484,5,3.0,0,3.0,0,2.0,1
3038,min_diffuse,10,10,1,3,0.05,0.95,0.9486777336050466,29,7.0,1,7.0,1,7.0,1
3039,min_diffuse,10,10,1,3,0.05,0.95,0.9156468329623298,20,5.0,0,5.0,0,4.0,1
3040,min_diffuse,10,10,1,3,0.05,0.95,0.9275118091256206,37,7.0,1,7.0,1,7.0,1
3041,min_diffuse,10,10,1,3,0.05,0.95,0.8859033643122645,9,4.0,1,4.0,1,4.0,1
3042,min_diffuse,10,10,1,3,0.05,0.95,0.9282347721703088,23,8.0,1,8.0,1,8.0,1
3043,min_diffuse,10,10,1,3,0.05,0.95,0.8997372333154343,19,6.0,0,6.0,0,5.0,1
3044,min_diffuse,10,10,1,3,0.05,0.95,0.9319069648480728,48,9.0,1,9.0,1,9.0,1
3045,min_diffuse,10,10,1,3,0.05,0.95,0.9020566898981592,10,3.0,1,3.0,1,3.0,1
3046,min_diffuse,10,10,1,3,0.05,0.95,0.9415222302679932,5,3.0,1,3.0,1,3.0,1
3047,min_diffuse,10,10,1,3,0.05,0.95,0.8576666418775368,4,3.0,1,3.0,1,3.0,1
3048,min_diffuse,10,10,1,3,0.05,0.95,0.814336036339598,9,3.0,1,3.0,1,3.0,1
3049,min_diffuse,10,10,1,3,0.05,0.95,0.940907890212368,21,4.0,1,4.0,1,4.0,1
3050,min_diffuse,10,10,1,3,0.05,0.95,0.9098743224699792,12,5.0,1,6.0,0,6.0,0
3051,min_diffuse,10,10,1,3,0.05,0.95,0.8854872712818781,5,4.0,1,4.0,1,4.0,1
3052,min_diffuse,10,10,1,3,0.05,0.95,0.898645564073472,4,3.0,1,3.0,1,3.0,1
3053,min_diffuse,10,10,1,3,0.05,0.95,0.9459932547442776,47,11.0,1,11.0,1,11.0,1
3054,min_diffuse,10,10,1,3,0.05,0.95,0.9178160075757642,8,4.0,1,4.0,1,5.0,0
3055,min_diffuse,10,10,1,3,0.05,0.95,0.7634937491724553,9,3.0,1,3.0,1,3.0,1
3056,min_diffuse,10,10,1,3,0.05,0.95,0.924762775786478,16,4.0,1,4.0,1,4.0,1
3057,min_diffuse,10,10,1,3,0.05,0.95,0.8894192081625185,22,7.0,1,7.0,1,7.0,1
3058,min_diffuse,10,10,1,3,0.05,0.95,0.9062324513249796,18,7.0,1,7.0,1,7.0,1
3059,min_diffuse,10,10,1,3,0.05,0.95,0.8870125124643241,13,5.0,1,5.0,1,5.0,1
3060,min_diffuse,10,10,1,3,0.05,0.95,0.9470301996011838,46,7.0,0,7.0,0,6.0,1
3061,min_diffuse,10,10,1,3,0.05,0.95,0.8809350687246037,33,6.0,1,6.0,1,6.0,1
3062,min_diffuse,10,10,1,3,0.05,0.95,0.9205160832377606,6,3.0,1,3.0,1,3.0,1
3063,min_diffuse,10,10,1,3,0.05,0.95,0.8657121659251905,7,4.0,0,4.0,0,3.0,1
3064,min_diffuse,10,10,1,3,0.05,0.95,0.8680094799913298,11,4.0,1,4.0,1,4.0,1
3065,min_diffuse,10,10,1,3,0.05,0.95,0.4820124613644736,3,2.0,1,2.0,1,2.0,1
3066,min_diffuse,10,10,1,3,0.05,0.95,0.9195577366905552,14,5.0,1,5.0,1,5.0,1
3067,min_diffuse,10,10,1,3,0.05,0.95,0.9457144523074332,9,4.0,1,4.0,1,4.0,1
3068,min_diffuse,10,10,1,3,0.05,0.95,0.941156054899816,8,4.0,1,4.0,1,4.0,1
3069,min_diffuse,10,10,1,3,0.05,0.95,0.8330732993848687,12,5.0,0,5.0,0,4.0,1
3070,min_diffuse,10,10,1,3,0.05,0.95,0.865049630992489,6,3.0,1,3.0,1,3.0,1
3071,min_diffuse,10,10,1,3,0.05,0.95,0.9486139292465152,9,4.0,1,4.0,1,4.0,1
3072,min_diffuse,10,10,1,3,0.05,0.95,0.8193828712261484,6,3.0,1,3.0,1,3.0,1
3073,min_diffuse,10,10,1,3,0.05,0.95,0.9396304103491704,15,4.0,1,4.0,1,4.0,1
3074,min_diffuse,10,10,1,3,0.05,0.95,0.8492900969010544,8,3.0,1,3.0,1,3.0,1
3075,min_diffuse,10,10,1,3,0.05,0.95,0.7777729898592405,5,3.0,1,3.0,1,3.0,1
3076,min_diffuse,10,10,1,3,0.05,0.95,0.8288197434848302,23,5.0,1,5.0,1,5.0,1
3077,min_diffuse,10,10,1,3,0.05,0.95,0.8089500720950038,7,3.0,1,3.0,1,3.0,1
3078,min_diffuse,10,10,1,3,0.05,0.95,0.918626645431719,17,6.0,1,6.0,1,6.0,1
3079,min_diffuse,10,10,1,3,0.05,0.95,0.603933353794413,2,2.0,1,2.0,1,2.0,1
3080,min_diffuse,10,10,1,3,0.05,0.95,0.8930499398117877,5,3.0,1,3.0,1,3.0,1
3081,min_diffuse,10,10,1,3,0.05,0.95,0.8891557183551192,8,3.0,1,3.0,1,3.0,1
3082,min_diffuse,10,10,1,3,0.05,0.95,0.9345586951866766,52,8.0,1,8.0,1,8.0,1
3083,min_diffuse,10,10,1,3,0.05,0.95,0.6527764292857158,8,3.0,1,3.0,1,3.0,1
3084,min_diffuse,10,10,1,3,0.05,0.95,0.9427546085514332,9,4.0,1,4.0,1,4.0,1
3085,min_diffuse,10,10,1,3,0.05,0.95,0.9439568283930032,9,3.0,1,3.0,1,3.0,1
3086,min_diffuse,10,10,1,3,0.05,0.95,0.9111446064091052,8,4.0,1,4.0,1,4.0,1
3087,min_diffuse,10,10,1,3,0.05,0.95,0.877035843472764,4,3.0,1,3.0,1,4.0,0
3088,min_diffuse,10,10,1,3,0.05,0.95,0.8328215632023666,6,3.0,1,3.0,1,3.0,1
3089,min_diffuse,10,10,1,3,0.05,0.95,0.9170445596765804,19,5.0,1,5.0,1,5.0,1
3090,min_diffuse,10,10,1,3,0.05,0.95,0.9461700917544574,29,7.0,1,7.0,1,7.0,1
3091,min_diffuse,10,10,1,3,0.05,0.95,0.8566658655089398,11,4.0,1,4.0,1,4.0,1
3092,min_diffuse,10,10,1,3,0.05,0.95,0.6971399678603163,2,2.0,1,2.0,1,2.0,1
3093,min_diffuse,10,10,1,3,0.05,0.95,0.9253847306680856,14,5.0,1,5.0,1,5.0,1
3094,min_diffuse,10,10,1,3,0.05,0.95,0.8539207430678483,3,2.0,1,2.0,1,2.0,1
3095,min_diffuse,10,10,1,3,0.05,0.95,0.8798822314083287,14,4.0,1,4.0,1,4.0,1
3096,min_diffuse,10,10,1,3,0.05,0.95,0.8203649051863094,7,4.0,1,4.0,1,4.0,1
3097,min_diffuse,10,10,1,3,0.05,0.95,0.9221204135306564,34,8.0,0,7.0,1,7.0,1
3098,min_diffuse,10,10,1,3,0.05,0.95,0.9004343418201944,23,8.0,1,8.0,1,8.0,1
3099,min_diffuse,10,10,1,3,0.05,0.95,0.9145470100430958,13,3.0,1,4.0,0,3.0,1
3100,min_diffuse,10,10,1,3,0.05,0.95,0.8912459998289474,8,3.0,1,3.0,1,3.0,1
3101,min_diffuse,10,10,1,3,0.05,0.95,0.9452228764110008,17,5.0,1,5.0,1,5.0,1
3102,min_diffuse,10,10,1,3,0.05,0.95,0.7709523680545585,2,2.0,1,2.0,1,2.0,1
3103,min_diffuse,10,10,1,3,0.05,0.95,0.8988186437733199,8,5.0,1,5.0,1,5.0,1
3104,min_diffuse,10,10,1,3,0.05,0.95,0.8802605290967548,22,5.0,0,4.0,1,4.0,1
3105,min_diffuse,10,10,1,3,0.05,0.95,0.7965567670153256,4,3.0,1,3.0,1,3.0,1
3106,min_diffuse,10,10,1,3,0.05,0.95,0.8703662774693363,8,3.0,1,3.0,1,4.0,0
3107,min_diffuse,10,10,1,3,0.05,0.95,0.806531910606117,7,3.0,1,3.0,1,4.0,0
3108,min_diffuse,10,10,1,3,0.05,0.95,0.9337931826315808,21,5.0,1,5.0,1,5.0,1
3109,min_diffuse,10,10,1,3,0.05,0.95,0.933045779247278,20,6.0,1,6.0,1,7.0,0
3110,min_diffuse,10,10,1,3,0.05,0.95,0.853980785254962,4,2.0,1,2.0,1,3.0,0
3111,min_diffuse,10,10,1,3,0.05,0.95,0.9428094985577096,29,10.0,1,10.0,1,10.0,1
3112,min_diffuse,10,10,1,3,0.05,0.95,0.9120983453114448,16,6.0,1,6.0,1,6.0,1
3113,min_diffuse,10,10,1,3,0.05,0.95,0.9362563900868558,10,3.0,1,3.0,1,3.0,1
3114,min_diffuse,10,10,1,3,0.05,0.95,0.8005179488035963,10,3.0,1,3.0,1,3.0,1
3115,min_diffuse,10,10,1,3,0.05,0.95,0.8182160798397224,2,2.0,1,2.0,1,2.0,1
3116,min_diffuse,10,10,1,3,0.05,0.95,0.9160053739859162,9,4.0,1,4.0,1,4.0,1
3117,min_diffuse,10,10,1,3,0.05,0.95,0.8835003386359085,9,4.0,1,4.0,1,4.0,1
3118,min_diffuse,10,10,1,3,0.05,0.95,0.837486674291344,4,2.0,1,2.0,1,2.0,1
3119,min_diffuse,10,10,1,3,0.05,0.95,0.8634540380347647,9,4.0,1,4.0,1,4.0,1
3120,min_diffuse,10,10,1,3,0.05,0.95,0.8714477343561065,4,3.0,1,3.0,1,3.0,1
3121,min_diffuse,10,10,1,3,0.05,0.95,0.7976787828416293,5,3.0,1,3.0,1,3.0,1
3122,min_diffuse,10,10,1,3,0.05,0.95,0.8861830718732988,22,5.0,1,5.0,1,5.0,1
3123,min_diffuse,10,10,1,3,0.05,0.95,0.8334790627699505,7,3.0,1,3.0,1,3.0,1
3124,min_diffuse,10,10,1,3,0.05,0.95,0.8702040342101133,6,3.0,1,3.0,1,3.0,1
3125,min_diffuse,10,10,1,3,0.05,0.95,0.9165889478426348,14,6.0,1,6.0,1,6.0,1
3126,min_diffuse,10,10,1,3,0.05,0.95,0.8185278800684028,13,3.0,1,3.0,1,3.0,1
3127,min_diffuse,10,10,1,3,0.05,0.95,0.8999900508472027,8,4.0,1,4.0,1,4.0,1
3128,min_diffuse,10,10,1,3,0.05,0.95,0.9233195427620764,10,4.0,1,4.0,1,4.0,1
3129,min_diffuse,10,10,1,3,0.05,0.95,0.8971212804995917,5,4.0,0,4.0,0,3.0,1
3130,min_diffuse,10,10,1,3,0.05,0.95,0.9352413534317272,25,6.0,1,6.0,1,6.0,1
3131,min_diffuse,10,10,1,3,0.05,0.95,0.8602380157767282,10,3.0,1,3.0,1,3.0,1
3132,min_diffuse,10,10,1,3,0.05,0.95,0.6191662188830761,4,2.0,1,2.0,1,2.0,1
3133,min_diffuse,10,10,1,3,0.05,0.95,0.933757003884154,5,3.0,1,3.0,1,4.0,0
3134,min_diffuse,10,10,1,3,0.05,0.95,0.8917282862857052,8,3.0,1,3.0,1,3.0,1
3135,min_diffuse,10,10,1,3,0.05,0.95,0.924619237945184,23,5.0,1,5.0,1,5.0,1
3136,min_diffuse,10,10,1,3,0.05,0.95,0.9198179759667504,6,3.0,1,3.0,1,3.0,1
3137,min_diffuse,10,10,1,3,0.05,0.95,0.8734559033074307,6,3.0,1,3.0,1,3.0,1
3138,min_diffuse,10,10,1,3,0.05,0.95,0.8968850225713333,4,2.0,1,2.0,1,2.0,1
3139,min_diffuse,10,10,1,3,0.05,0.95,0.7922128829716946,3,2.0,1,2.0,1,2.0,1
3140,min_diffuse,10,10,1,3,0.05,0.95,0.9200430473803504,25,6.0,1,6.0,1,6.0,1
3141,min_diffuse,10,10,1,3,0.05,0.95,0.825951772092488,7,3.0,1,3.0,1,3.0,1
3142,min_diffuse,10,10,1,3,0.05,0.95,0.9469344042057548,60,11.0,0,11.0,0,10.0,1
3143,min_diffuse,10,10,1,3,0.05,0.95,0.8806297692475198,40,7.0,1,7.0,1,7.0,1
3144,min_diffuse,10,10,1,3,0.05,0.95,0.8951992652498457,19,4.0,1,4.0,1,4.0,1
3145,min_diffuse,10,10,1,3,0.05,0.95,0.9446646349831874,54,11.0,0,11.0,0,10.0,1
3146,min_diffuse,10,10,1,3,0.05,0.95,0.7572928109967548,3,2.0,1,2.0,1,2.0,1
3147,min_diffuse,10,10,1,3,0.05,0.95,0.7489997790532281,7,3.0,1,3.0,1,3.0,1
3148,min_diffuse,10,10,1,3,0.05,0.95,0.8827138976306328,4,2.0,1,2.0,1,2.0,1
3149,min_diffuse,10,10,1,3,0.05,0.95,0.7585366302163897,7,3.0,1,3.0,1,3.0,1
3150,min_diffuse,10,10,1,3,0.05,0.95,0.8891521581992058,7,4.0,1,4.0,1,4.0,1
3151,min_diffuse,10,10,1,3,0.05,0.95,0.7089917833678844,6,3.0,1,3.0,1,3.0,1
3152,min_diffuse,10,10,1,3,0.05,0.95,0.8741808870273531,31,6.0,1,6.0,1,6.0,1
3153,min_diffuse,10,10,1,3,0.05,0.95,0.9115236154708592,28,7.0,1,7.0,1,7.0,1
3154,min_diffuse,10,10,1,3,0.05,0.95,0.9086706677520664,17,6.0,0,6.0,0,5.0,1
3155,min_diffuse,10,10,1,3,0.05,0.95,0.9189182564561852,9,4.0,0,4.0,0,3.0,1
3156,min_diffuse,10,10,1,3,0.05,0.95,0.937571359179358,19,6.0,0,6.0,0,5.0,1
3157,min_diffuse,10,10,1,3,0.05,0.95,0.8185983544721175,8,3.0,1,3.0,1,3.0,1
3158,min_diffuse,10,10,1,3,0.05,0.95,0.9127805382096764,24,6.0,1,6.0,1,7.0,0
3159,min_diffuse,10,10,1,3,0.05,0.95,0.7839535704119311,5,2.0,1,2.0,1,2.0,1
3160,min_diffuse,10,10,1,3,0.05,0.95,0.9456641031889672,10,4.0,1,4.0,1,4.0,1
3161,min_diffuse,10,10,1,3,0.05,0.95,0.9178732546252693,28,6.0,0,6.0,0,5.0,1
3162,min_diffuse,10,10,1,3,0.05,0.95,0.8879210850013207,10,4.0,1,4.0,1,4.0,1
3163,min_diffuse,10,10,1,3,0.05,0.95,0.7271768822431043,4,3.0,1,3.0,1,3.0,1
3164,min_diffuse,10,10,1,3,0.05,0.95,0.6662698112807117,6,3.0,1,3.0,1,3.0,1
3165,min_diffuse,10,10,1,3,0.05,0.95,0.9039860707545248,5,3.0,1,3.0,1,3.0,1
3166,min_diffuse,10,10,1,3,0.05,0.95,0.9479980707596236,22,7.0,1,7.0,1,7.0,1
3167,min_diffuse,10,10,1,3,0.05,0.95,0.9108409503614948,10,4.0,0,3.0,1,3.0,1
3168,min_diffuse,10,10,1,3,0.05,0.95,0.8699252204450341,4,3.0,0,3.0,0,2.0,1
3169,min_diffuse,10,10,1,3,0.05,0.95,0.7686037109921818,10,4.0,1,4.0,1,4.0,1
3170,min_diffuse,10,10,1,3,0.05,0.95,0.90967126281524,11,3.0,1,3.0,1,3.0,1
3171,min_diffuse,10,10,1,3,0.05,0.95,0.8171656855516184,9,4.0,1,4.0,1,4.0,1
3172,min_diffuse,10,10,1,3,0.05,0.95,0.7831917932490442,3,2.0,1,2.0,1,2.0,1
3173,min_diffuse,10,10,1,3,0.05,0.95,0.940382177643064,22,6.0,1,6.0,1,6.0,1
3174,min_diffuse,10,10,1,3,0.05,0.95,0.937261576422152,40,8.0,1,9.0,0,9.0,0
3175,min_diffuse,10,10,1,3,0.05,0.95,0.9107590974863748,19,4.0,1,4.0,1,4.0,1
3176,min_diffuse,10,10,1,3,0.05,0.95,0.7232883944609338,2,2.0,1,2.0,1,2.0,1
3177,min_diffuse,10,10,1,3,0.05,0.95,0.88149861415249,15,6.0,1,6.0,1,6.0,1
3178,min_diffuse,10,10,1,3,0.05,0.95,0.9050866460474688,7,3.0,1,3.0,1,3.0,1
3179,min_diffuse,10,10,1,3,0.05,0.95,0.8428609287091289,9,4.0,1,4.0,1,4.0,1
3180,min_diffuse,10,10,1,3,0.05,0.95,0.9097842220490868,8,4.0,1,4.0,1,4.0,1
3181,min_diffuse,10,10,1,3,0.05,0.95,0.6800727469007372,6,3.0,1,3.0,1,3.0,1
3182,min_diffuse,10,10,1,3,0.05,0.95,0.9429225054722216,37,7.0,1,7.0,1,7.0,1
3183,min_diffuse,10,10,1,3,0.05,0.95,0.9408695230328848,4,3.0,1,3.0,1,4.0,0
3184,min_diffuse,10,10,1,3,0.05,0.95,0.938972110820472,4,2.0,1,2.0,1,2.0,1
3185,min_diffuse,10,10,1,3,0.05,0.95,0.8227946715848112,10,3.0,1,3.0,1,3.0,1
3186,min_diffuse,10,10,1,3,0.05,0.95,0.8175939966916578,13,4.0,1,4.0,1,4.0,1
3187,min_diffuse,10,10,1,3,0.05,0.95,0.9050499030553352,38,8.0,1,8.0,1,8.0,1
3188,min_diffuse,10,10,1,3,0.05,0.95,0.8360468421367924,3,3.0,1,3.0,1,3.0,1
3189,min_diffuse,10,10,1,3,0.05,0.95,0.9248588669600346,9,4.0,1,4.0,1,5.0,0
3190,min_diffuse,10,10,1,3,0.05,0.95,0.9173011131702964,13,3.0,1,3.0,1,3.0,1
3191,min_diffuse,10,10,1,3,0.05,0.95,0.9179631182105672,13,3.0,1,3.0,1,3.0,1
3192,min_diffuse,10,10,1,3,0.05,0.95,0.7154846596360571,4,3.0,1,3.0,1,3.0,1
3193,min_diffuse,10,10,1,3,0.05,0.95,0.9252760169230496,21,7.0,1,7.0,1,7.0,1
3194,min_diffuse,10,10,1,3,0.05,0.95,0.9495771112378066,17,4.0,0,3.0,1,3.0,1
3195,min_diffuse,10,10,1,3,0.05,0.95,0.9240663429500048,24,8.0,1,8.0,1,8.0,1
3196,min_diffuse,10,10,1,3,0.05,0.95,0.8132440066213916,5,3.0,1,3.0,1,3.0,1
3197,min_diffuse,10,10,1,3,0.05,0.95,0.8219085759255769,3,2.0,1,2.0,1,2.0,1
3198,min_diffuse,10,10,1,3,0.05,0.95,0.8430515835297319,9,3.0,1,3.0,1,3.0,1
3199,min_diffuse,10,10,1,3,0.05,0.95,0.6878402915557293,3,2.0,1,2.0,1,2.0,1
3200,min_diffuse,10,10,1,3,0.05,0.95,0.7972690963478735,4,3.0,1,3.0,1,3.0,1
3201,min_diffuse,10,10,1,3,0.05,0.95,0.8520549696746021,4,3.0,1,3.0,1,3.0,1
3202,min_diffuse,10,10,1,3,0.05,0.95,0.8815139094161484,6,3.0,1,3.0,1,3.0,1
3203,min_diffuse,10,10,1,3,0.05,0.95,0.7960203378836027,6,3.0,1,3.0,1,3.0,1
3204,min_diffuse,10,10,1,3,0.05,0.95,0.8892261335285606,16,6.0,1,6.0,1,6.0,1
3205,min_diffuse,10,10,1,3,0.05,0.95,0.8740411702439299,45,8.0,0,8.0,0,7.0,1
3206,min_diffuse,10,10,1,3,0.05,0.95,0.9030509630539792,27,7.0,1,7.0,1,7.0,1
3207,min_diffuse,10,10,1,3,0.05,0.95,0.939646979953082,17,6.0,1,6.0,1,6.0,1
3208,min_diffuse,10,10,1,3,0.05,0.95,0.9330036914322474,8,3.0,1,3.0,1,4.0,0
3209,min_diffuse,10,10,1,3,0.05,0.95,0.7503038674611691,5,3.0,1,3.0,1,3.0,1
3210,min_diffuse,10,10,1,3,0.05,0.95,0.6971250220777901,3,2.0,1,2.0,1,2.0,1
3211,min_diffuse,10,10,1,3,0.05,0.95,0.8704641118180185,7,3.0,1,3.0,1,3.0,1
3212,min_diffuse,10,10,1,3,0.05,0.95,0.9423648499095604,5,3.0,1,3.0,1,3.0,1
3213,min_diffuse,10,10,1,3,0.05,0.95,0.9438878036036226,4,3.0,1,3.0,1,3.0,1
3214,min_diffuse,10,10,1,3,0.05,0.95,0.937178589895872,10,4.0,1,4.0,1,4.0,1
3215,min_diffuse,10,10,1,3,0.05,0.95,0.8928412206425064,4,2.0,1,2.0,1,3.0,0
3216,min_diffuse,10,10,1,3,0.05,0.95,0.8764678255580026,23,5.0,1,5.0,1,5.0,1
3217,min_diffuse,10,10,1,3,0.05,0.95,0.8539859267015628,9,3.0,1,4.0,0,4.0,0
3218,min_diffuse,10,10,1,3,0.05,0.95,0.9102523606347974,14,5.0,1,5.0,1,5.0,1
3219,min_diffuse,10,10,1,3,0.05,0.95,0.9059456102144208,15,4.0,1,4.0,1,4.0,1
3220,min_diffuse,10,10,1,3,0.05,0.95,0.8864846434546719,53,8.0,1,8.0,1,8.0,1
3221,min_diffuse,10,10,1,3,0.05,0.95,0.7413170786228682,3,2.0,1,2.0,1,2.0,1
3222,min_diffuse,10,10,1,3,0.05,0.95,0.9253941576942682,32,6.0,1,6.0,1,6.0,1
3223,min_diffuse,10,10,1,3,0.05,0.95,0.8797599031168869,12,5.0,1,5.0,1,5.0,1
3224,min_diffuse,10,10,1,3,0.05,0.95,0.701325026951893,4,3.0,1,3.0,1,3.0,1
3225,min_diffuse,10,10,1,3,0.05,0.95,0.8801010796800822,5,3.0,1,3.0,1,3.0,1
3226,min_diffuse,10,10,1,3,0.05,0.95,0.9437714340343376,25,6.0,1,6.0,1,6.0,1
3227,min_diffuse,10,10,1,3,0.05,0.95,0.8729854409774026,4,2.0,1,2.0,1,2.0,1
3228,min_diffuse,10,10,1,3,0.05,0.95,0.9449302855476632,13,4.0,0,4.0,0,3.0,1
3229,min_diffuse,10,10,1,3,0.05,0.95,0.9335453365815672,8,4.0,1,4.0,1,4.0,1
3230,min_diffuse,10,10,1,3,0.05,0.95,0.942309020474038,11,3.0,1,3.0,1,3.0,1
3231,min_diffuse,10,10,1,3,0.05,0.95,0.8750898471241284,13,4.0,1,4.0,1,4.0,1
3232,min_diffuse,10,10,1,3,0.05,0.95,0.8978758499468722,12,5.0,1,5.0,1,5.0,1
3233,min_diffuse,10,10,1,3,0.05,0.95,0.9167913856010084,2,2.0,1,2.0,1,2.0,1
3234,min_diffuse,10,10,1,3,0.05,0.95,0.9186745964200244,12,4.0,1,4.0,1,4.0,1
3235,min_diffuse,10,10,1,3,0.05,0.95,0.9156855449627492,24,7.0,1,7.0,1,7.0,1
3236,min_diffuse,10,10,1,3,0.05,0.95,0.7732444051721318,2,2.0,1,2.0,1,2.0,1
3237,min_diffuse,10,10,1,3,0.05,0.95,0.8747952660281731,17,5.0,0,5.0,0,4.0,1
3238,min_diffuse,10,10,1,3,0.05,0.95,0.7267961544425118,4,2.0,1,2.0,1,2.0,1
3239,min_diffuse,10,10,1,3,0.05,0.95,0.8950088074215391,4,3.0,0,2.0,1,3.0,0
3240,min_diffuse,10,10,1,3,0.05,0.95,0.946574257749592,8,3.0,1,3.0,1,3.0,1
3241,min_diffuse,10,10,1,3,0.05,0.95,0.915031048489222,8,4.0,1,4.0,1,5.0,0
3242,min_diffuse,10,10,1,3,0.05,0.95,0.9093754576365064,8,4.0,1,4.0,1,4.0,1
3243,min_diffuse,10,10,1,3,0.05,0.95,0.8234741007502879,6,3.0,1,3.0,1,3.0,1
3244,min_diffuse,10,10,1,3,0.05,0.95,0.8635380570162032,9,4.0,0,4.0,0,3.0,1
3245,min_diffuse,10,10,1,3,0.05,0.95,0.915456093270207,11,4.0,0,4.0,0,3.0,1
3246,min_diffuse,10,10,1,3,0.05,0.95,0.9497067891274208,8,4.0,0,3.0,1,4.0,0
3247,min_diffuse,10,10,1,3,0.05,0.95,0.9456027446231384,12,3.0,1,3.0,1,3.0,1
3248,min_diffuse,10,10,1,3,0.05,0.95,0.9003645945545206,13,4.0,1,4.0,1,4.0,1
3249,min_diffuse,10,10,1,3,0.05,0.95,0.8248467531542888,7,4.0,0,3.0,1,4.0,0
3250,min_diffuse,10,10,1,3,0.05,0.95,0.8860376338061666,12,4.0,1,4.0,1,4.0,1
3251,min_diffuse,10,10,1,3,0.05,0.95,0.86266921885864,21,4.0,1,4.0,1,4.0,1
3252,min_diffuse,10,10,1,3,0.05,0.95,0.9357090292730842,36,6.0,0,5.0,1,5.0,1
3253,min_diffuse,10,10,1,3,0.05,0.95,0.8715841314823161,10,5.0,1,5.0,1,5.0,1
3254,min_diffuse,10,10,1,3,0.05,0.95,0.8129307361015381,11,4.0,1,4.0,1,4.0,1
3255,min_diffuse,10,10,1,3,0.05,0.95,0.9021602928178436,17,5.0,1,5.0,1,5.0,1
3256,min_diffuse,10,10,1,3,0.05,0.95,0.8920614819223708,4,3.0,1,3.0,1,3.0,1
3257,min_diffuse,10,10,1,3,0.05,0.95,0.7405898083511827,3,2.0,1,2.0,1,2.0,1
3258,min_diffuse,10,10,1,3,0.05,0.95,0.8546225553801591,7,3.0,1,3.0,1,3.0,1
3259,min_diffuse,10,10,1,3,0.05,0.95,0.8383741658502054,3,3.0,1,3.0,1,3.0,1
3260,min_diffuse,10,10,1,3,0.05,0.95,0.8848975974085661,3,2.0,1,2.0,1,3.0,0
3261,min_diffuse,10,10,1,3,0.05,0.95,0.7508880092568752,3,2.0,1,2.0,1,2.0,1
3262,min_diffuse,10,10,1,3,0.05,0.95,0.8984264270109222,8,4.0,1,4.0,1,4.0,1
3263,min_diffuse,10,10,1,3,0.05,0.95,0.7519093371802152,6,3.0,1,3.0,1,3.0,1
3264,min_diffuse,10,10,1,3,0.05,0.95,0.9243615413868612,22,6.0,1,6.0,1,6.0,1
3265,min_diffuse,10,10,1,3,0.05,0.95,0.918700559203998,9,3.0,1,3.0,1,3.0,1
3266,min_diffuse,10,10,1,3,0.05,0.95,0.9472258008198836,28,6.0,1,6.0,1,6.0,1
3267,min_diffuse,10,10,1,3,0.05,0.95,0.8938028389831506,12,5.0,0,4.0,1,4.0,1
3268,min_diffuse,10,10,1,3,0.05,0.95,0.9046647487851897,14,4.0,1,4.0,1,4.0,1
3269,min_diffuse,10,10,1,3,0.05,0.95,0.9400131878985422,43,9.0,1,9.0,1,9.0,1
3270,min_diffuse,10,10,1,3,0.05,0.95,0.8782409835771278,6,3.0,1,3.0,1,3.0,1
3271,min_diffuse,10,10,1,3,0.05,0.95,0.9357730607119484,12,3.0,1,3.0,1,3.0,1
3272,min_diffuse,10,10,1,3,0.05,0.95,0.8933537644377044,32,6.0,1,6.0,1,6.0,1
3273,min_diffuse,10,10,1,3,0.05,0.95,0.8777986796905377,14,4.0,1,4.0,1,4.0,1
3274,min_diffuse,10,10,1,3,0.05,0.95,0.9127478184684592,7,4.0,1,4.0,1,4.0,1
3275,min_diffuse,10,10,1,3,0.05,0.95,0.948007034787258,34,7.0,1,7.0,1,7.0,1
3276,min_diffuse,10,10,1,3,0.05,0.95,0.7370709981491045,10,4.0,0,4.0,0,3.0,1
3277,min_diffuse,10,10,1,3,0.05,0.95,0.940172651696548,5,3.0,1,3.0,1,3.0,1
3278,min_diffuse,10,10,1,3,0.05,0.95,0.937743976897724,13,3.0,1,3.0,1,3.0,1
3279,min_diffuse,10,10,1,3,0.05,0.95,0.7927273977358116,4,2.0,1,2.0,1,2.0,1
3280,min_diffuse,10,10,1,3,0.05,0.95,0.7072162852892426,4,2.0,1,2.0,1,2.0,1
3281,min_diffuse,10,10,1,3,0.05,0.95,0.7536945271929469,6,3.0,1,4.0,0,4.0,0
3282,min_diffuse,10,10,1,3,0.05,0.95,0.798594645655766,3,2.0,1,2.0,1,3.0,0
3283,min_diffuse,10,10,1,3,0.05,0.95,0.8671014787267369,11,4.0,0,4.0,0,3.0,1
3284,min_diffuse,10,10,1,3,0.05,0.95,0.7989267988750846,4,3.0,0,2.0,1,2.0,1
3285,min_diffuse,10,10,1,3,0.05,0.95,0.8647137099374174,15,5.0,1,5.0,1,5.0,1
3286,min_diffuse,10,10,1,3,0.05,0.95,0.9173058878371084,37,6.0,1,6.0,1,6.0,1
3287,min_diffuse,10,10,1,3,0.05,0.95,0.8960066835933539,11,4.0,0,3.0,1,3.0,1
3288,min_diffuse,10,10,1,3,0.05,0.95,0.9226279301399106,17,5.0,1,5.0,1,5.0,1
3289,min_diffuse,10,10,1,3,0.05,0.95,0.8872062415723535,17,6.0,0,6.0,0,5.0,1
3290,min_diffuse,10,10,1,3,0.05,0.95,0.8745352684108918,23,4.0,1,4.0,1,4.0,1
3291,min_diffuse,10,10,1,3,0.05,0.95,0.815987799394859,8,4.0,1,4.0,1,4.0,1
3292,min_diffuse,10,10,1,3,0.05,0.95,0.8728308064886726,9,4.0,0,4.0,0,3.0,1
3293,min_diffuse,10,10,1,3,0.05,0.95,0.8661590283545005,2,2.0,1,2.0,1,2.0,1
3294,min_diffuse,10,10,1,3,0.05,0.95,0.9489220472653296,11,4.0,1,4.0,1,4.0,1
3295,min_diffuse,10,10,1,3,0.05,0.95,0.911864042929134,15,5.0,0,4.0,1,5.0,0
3296,min_diffuse,10,10,1,3,0.05,0.95,0.7909107977161483,7,3.0,1,3.0,1,3.0,1
3297,min_diffuse,10,10,1,3,0.05,0.95,0.9466621304361498,15,4.0,1,4.0,1,4.0,1
3298,min_diffuse,10,10,1,3,0.05,0.95,0.9410663886583844,8,4.0,1,4.0,1,4.0,1
3299,min_diffuse,10,10,1,3,0.05,0.95,0.9366619694952628,44,7.0,1,7.0,1,7.0,1
3300,min_diffuse,10,10,1,3,0.05,0.95,0.7466000858273829,2,2.0,1,2.0,1,2.0,1
3301,min_diffuse,10,10,1,3,0.05,0.95,0.8881281703864813,42,9.0,1,9.0,1,9.0,1
3302,min_diffuse,10,10,1,3,0.05,0.95,0.812484541991067,8,4.0,1,4.0,1,4.0,1
3303,min_diffuse,10,10,1,3,0.05,0.95,0.874187735865881,39,8.0,0,8.0,0,7.0,1
3304,min_diffuse,10,10,1,3,0.05,0.95,0.9280794290290626,9,4.0,1,4.0,1,4.0,1
3305,min_diffuse,10,10,1,3,0.05,0.95,0.8894806145733211,3,2.0,1,2.0,1,2.0,1
3306,min_diffuse,10,10,1,3,0.05,0.95,0.9490320064905804,26,6.0,0,5.0,1,6.0,0
3307,min_diffuse,10,10,1,3,0.05,0.95,0.935032572387081,11,4.0,0,4.0,0,3.0,1
3308,min_diffuse,10,10,1,3,0.05,0.95,0.8808773026117123,12,6.0,1,6.0,1,6.0,1
3309,min_diffuse,10,10,1,3,0.05,0.95,0.7968134480681965,4,2.0,1,3.0,0,3.0,0
3310,min_diffuse,10,10,1,3,0.05,0.95,0.9142073652945766,12,5.0,0,5.0,0,4.0,1
3311,min_diffuse,10,10,1,3,0.05,0.95,0.7017849160623545,6,3.0,1,3.0,1,3.0,1
3312,min_diffuse,10,10,1,3,0.05,0.95,0.8002476194503342,5,3.0,0,3.0,0,2.0,1
3313,min_diffuse,10,10,1,3,0.05,0.95,0.8953627542084766,24,7.0,1,7.0,1,7.0,1
3314,min_diffuse,10,10,1,3,0.05,0.95,0.8792281231774026,18,5.0,1,5.0,1,5.0,1
3315,min_diffuse,10,10,1,3,0.05,0.95,0.8923815682432794,5,3.0,1,3.0,1,3.0,1
3316,min_diffuse,10,10,1,3,0.05,0.95,0.704669868097309,3,2.0,1,2.0,1,2.0,1
3317,min_diffuse,10,10,1,3,0.05,0.95,0.8207980399601361,12,5.0,1,5.0,1,5.0,1
3318,min_diffuse,10,10,1,3,0.05,0.95,0.8423943858269819,8,4.0,1,4.0,1,4.0,1
3319,min_diffuse,10,10,1,3,0.05,0.95,0.9482360761842716,12,6.0,1,6.0,1,6.0,1
3320,min_diffuse,10,10,1,3,0.05,0.95,0.7784622944828017,15,4.0,1,4.0,1,4.0,1
3321,min_diffuse,10,10,1,3,0.05,0.95,0.8752697433092419,3,2.0,1,2.0,1,2.0,1
3322,min_diffuse,10,10,1,3,0.05,0.95,0.8483330119269141,5,3.0,1,3.0,1,3.0,1
3323,min_diffuse,10,10,1,3,0.05,0.95,0.9447677831650108,12,4.0,0,3.0,1,4.0,0
3324,min_diffuse,10,10,1,3,0.05,0.95,0.8719830282078262,16,3.0,1,3.0,1,3.0,1
3325,min_diffuse,10,10,1,3,0.05,0.95,0.9251361722385616,10,4.0,1,4.0,1,4.0,1
3326,min_diffuse,10,10,1,3,0.05,0.95,0.7101057095318938,8,3.0,1,4.0,0,4.0,0
3327,min_diffuse,10,10,1,3,0.05,0.95,0.905693001871857,7,3.0,1,3.0,1,3.0,1
3328,min_diffuse,10,10,1,3,0.05,0.95,0.92278757179661,17,6.0,0,5.0,1,6.0,0
3329,min_diffuse,10,10,1,3,0.05,0.95,0.825662816456049,4,2.0,1,2.0,1,3.0,0
3330,min_diffuse,10,10,1,3,0.05,0.95,0.8845851508396914,15,5.0,0,5.0,0,4.0,1
3331,min_diffuse,10,10,1,3,0.05,0.95,0.8695535022724572,7,3.0,1,3.0,1,3.0,1
3332,min_diffuse,10,10,1,3,0.05,0.95,0.8599758398413269,4,2.0,1,2.0,1,2.0,1
3333,min_diffuse,10,10,1,3,0.05,0.95,0.7805667504591637,8,3.0,1,3.0,1,3.0,1
3334,min_diffuse,10,10,1,3,0.05,0.95,0.9060799370191732,25,6.0,0,6.0,0,5.0,1
3335,min_diffuse,10,10,1,3,0.05,0.95,0.748794532136945,4,2.0,1,2.0,1,2.0,1
3336,min_diffuse,10,10,1,3,0.05,0.95,0.9481779638979364,4,3.0,1,3.0,1,3.0,1
3337,min_diffuse,10,10,1,3,0.05,0.95,0.8560669247981187,17,5.0,1,5.0,1,5.0,1
3338,min_diffuse,10,10,1,3,0.05,0.95,0.94802772436267,9,4.0,0,3.0,1,3.0,1
3339,min_diffuse,10,10,1,3,0.05,0.95,0.8484520341898023,5,3.0,1,3.0,1,3.0,1
3340,min_diffuse,10,10,1,3,0.05,0.95,0.9131507682807856,14,6.0,1,6.0,1,6.0,1
3341,min_diffuse,10,10,1,3,0.05,0.95,0.9253323025037176,29,5.0,1,5.0,1,5.0,1
3342,min_diffuse,10,10,1,3,0.05,0.95,0.9013505092892315,27,9.0,1,9.0,1,10.0,0
3343,min_diffuse,10,10,1,3,0.05,0.95,0.7513882046193158,4,3.0,1,3.0,1,3.0,1
3344,min_diffuse,10,10,1,3,0.05,0.95,0.872650887859066,7,4.0,1,4.0,1,4.0,1
3345,min_diffuse,10,10,1,3,0.05,0.95,0.9478017797433969,4,3.0,1,3.0,1,3.0,1
3346,min_diffuse,10,10,1,3,0.05,0.95,0.9053810870562048,6,3.0,1,3.0,1,3.0,1
3347,min_diffuse,10,10,1,3,0.05,0.95,0.9346800090525564,19,5.0,1,5.0,1,5.0,1
3348,min_diffuse,10,10,1,3,0.05,0.95,0.916086928586253,6,3.0,1,3.0,1,3.0,1
3349,min_diffuse,10,10,1,3,0.05,0.95,0.92138159223006,13,3.0,1,3.0,1,3.0,1
3350,min_diffuse,10,10,1,3,0.05,0.95,0.9352263415660498,18,4.0,1,4.0,1,5.0,0
3351,min_diffuse,10,10,1,3,0.05,0.95,0.9313481536194892,28,6.0,1,6.0,1,6.0,1
3352,min_diffuse,10,10,1,3,0.05,0.95,0.8167282647463351,13,4.0,1,4.0,1,4.0,1
3353,min_diffuse,10,10,1,3,0.05,0.95,0.7422491260216109,6,3.0,1,3.0,1,3.0,1
3354,min_diffuse,10,10,1,3,0.05,0.95,0.8027255496539808,4,2.0,1,2.0,1,2.0,1
3355,min_diffuse,10,10,1,3,0.05,0.95,0.9156912153715016,21,7.0,1,7.0,1,7.0,1
3356,min_diffuse,10,10,1,3,0.05,0.95,0.8328467444814763,6,3.0,1,3.0,1,3.0,1
3357,min_diffuse,10,10,1,3,0.05,0.95,0.8925073201843504,13,4.0,1,4.0,1,4.0,1
3358,min_diffuse,10,10,1,3,0.05,0.95,0.7803699195226261,4,3.0,1,3.0,1,3.0,1
3359,min_diffuse,10,10,1,3,0.05,0.95,0.7674812588178208,7,4.0,0,3.0,1,4.0,0
3360,min_diffuse,10,10,1,3,0.05,0.95,0.882495759910699,6,3.0,1,3.0,1,3.0,1
3361,min_diffuse,10,10,1,3,0.05,0.95,0.7961536800729135,12,4.0,1,4.0,1,4.0,1
3362,min_diffuse,10,10,1,3,0.05,0.95,0.7954363506689232,5,3.0,1,3.0,1,3.0,1
3363,min_diffuse,10,10,1,3,0.05,0.95,0.8733118271620347,7,4.0,1,4.0,1,5.0,0
3364,min_diffuse,10,10,1,3,0.05,0.95,0.9098084606080464,16,4.0,1,4.0,1,4.0,1
3365,min_diffuse,10,10,1,3,0.05,0.95,0.9092913197019488,42,9.0,0,8.0,1,8.0,1
3366,min_diffuse,10,10,1,3,0.05,0.95,0.925643897169704,13,4.0,1,4.0,1,4.0,1
3367,min_diffuse,10,10,1,3,0.05,0.95,0.8514093994211357,7,3.0,1,3.0,1,3.0,1
3368,min_diffuse,10,10,1,3,0.05,0.95,0.8831284842508909,22,4.0,1,4.0,1,4.0,1
3369,min_diffuse,10,10,1,3,0.05,0.95,0.7767063267372735,3,2.0,1,2.0,1,2.0,1
3370,min_diffuse,10,10,1,3,0.05,0.95,0.9482544215479938,9,5.0,1,5.0,1,6.0,0
3371,min_diffuse,10,10,1,3,0.05,0.95,0.8854790377818866,25,5.0,1,5.0,1,5.0,1
3372,min_diffuse,10,10,1,3,0.05,0.95,0.9063399496873052,22,5.0,1,5.0,1,5.0,1
3373,min_diffuse,10,10,1,3,0.05,0.95,0.909003251051126,8,3.0,1,3.0,1,3.0,1
3374,min_diffuse,10,10,1,3,0.05,0.95,0.9196628873103404,6,3.0,1,3.0,1,3.0,1
3375,min_diffuse,10,10,1,3,0.05,0.95,0.943746727143723,27,6.0,0,5.0,1,6.0,0
3376,min_diffuse,10,10,1,3,0.05,0.95,0.61803425575663,10,4.0,0,4.0,0,3.0,1
3377,min_diffuse,10,10,1,3,0.05,0.95,0.9296272424511546,19,4.0,1,4.0,1,5.0,0
3378,min_diffuse,10,10,1,3,0.05,0.95,0.925757641059652,19,5.0,1,5.0,1,5.0,1
3379,min_diffuse,10,10,1,3,0.05,0.95,0.9252292615112804,20,5.0,0,5.0,0,4.0,1
3380,min_diffuse,10,10,1,3,0.05,0.95,0.8555325457897255,9,3.0,1,4.0,0,4.0,0
3381,min_diffuse,10,10,1,3,0.05,0.95,0.9069813532525656,14,5.0,1,5.0,1,5.0,1
3382,min_diffuse,10,10,1,3,0.05,0.95,0.855255018828312,8,3.0,1,3.0,1,4.0,0
3383,min_diffuse,10,10,1,3,0.05,0.95,0.9079119707842758,12,4.0,1,4.0,1,5.0,0
3384,min_diffuse,10,10,1,3,0.05,0.95,0.8139926945834667,4,3.0,1,3.0,1,3.0,1
3385,min_diffuse,10,10,1,3,0.05,0.95,0.9475564275997516,37,7.0,1,7.0,1,7.0,1
3386,min_diffuse,10,10,1,3,0.05,0.95,0.8493619729703727,5,3.0,1,3.0,1,3.0,1
3387,min_diffuse,10,10,1,3,0.05,0.95,0.938716738244216,6,3.0,1,3.0,1,4.0,0
3388,min_diffuse,10,10,1,3,0.05,0.95,0.8599163553236734,5,3.0,1,3.0,1,3.0,1
3389,min_diffuse,10,10,1,3,0.05,0.95,0.892770550057391,7,4.0,1,4.0,1,4.0,1
3390,min_diffuse,10,10,1,3,0.05,0.95,0.9300044097833132,13,5.0,1,5.0,1,5.0,1
3391,min_diffuse,10,10,1,3,0.05,0.95,0.9417610149413734,11,4.0,1,4.0,1,4.0,1
3392,min_diffuse,10,10,1,3,0.05,0.95,0.9015530188244356,39,7.0,0,6.0,1,7.0,0
3393,min_diffuse,10,10,1,3,0.05,0.95,0.91128691431635,10,4.0,0,4.0,0,3.0,1
3394,min_diffuse,10,10,1,3,0.05,0.95,0.8782217704337844,12,4.0,1,4.0,1,4.0,1
3395,min_diffuse,10,10,1,3,0.05,0.95,0.8926699706974646,14,7.0,1,7.0,1,7.0,1
3396,min_diffuse,10,10,1,3,0.05,0.95,0.9380331482889686,47,7.0,1,7.0,1,7.0,1
3397,min_diffuse,10,10,1,3,0.05,0.95,0.9297350299821072,24,7.0,1,7.0,1,7.0,1
3398,min_diffuse,10,10,1,3,0.05,0.95,0.6402851649236988,4,2.0,1,2.0,1,3.0,0
3399,min_diffuse,10,10,1,3,0.05,0.95,0.8848341725570311,12,5.0,0,5.0,0,4.0,1
3400,min_diffuse,10,10,1,3,0.05,0.95,0.939333786805138,8,3.0,1,3.0,1,3.0,1
3401,min_diffuse,10,10,1,3,0.05,0.95,0.9274294265343732,36,8.0,1,8.0,1,8.0,1
3402,min_diffuse,10,10,1,3,0.05,0.95,0.9344940469673844,8,3.0,1,3.0,1,3.0,1
3403,min_diffuse,10,10,1,3,0.05,0.95,0.828647688423148,7,3.0,1,3.0,1,3.0,1
3404,min_diffuse,10,10,1,3,0.05,0.95,0.910956491660112,11,4.0,1,4.0,1,4.0,1
3405,min_diffuse,10,10,1,3,0.05,0.95,0.8633337860882918,6,3.0,0,3.0,0,2.0,1
3406,min_diffuse,10,10,1,3,0.05,0.95,0.6779690692456123,9,4.0,0,4.0,0,3.0,1
3407,min_diffuse,10,10,1,3,0.05,0.95,0.8853048997018179,22,6.0,1,6.0,1,6.0,1
3408,min_diffuse,10,10,1,3,0.05,0.95,0.9359528237693658,28,6.0,1,6.0,1,6.0,1
3409,min_diffuse,10,10,1,3,0.05,0.95,0.8828832541192491,8,4.0,0,4.0,0,3.0,1
3410,min_diffuse,10,10,1,3,0.05,0.95,0.934641925754612,30,6.0,1,6.0,1,6.0,1
3411,min_diffuse,10,10,1,3,0.05,0.95,0.8887295687518126,8,3.0,1,3.0,1,3.0,1
3412,min_diffuse,10,10,1,3,0.05,0.95,0.9383261377670452,27,5.0,1,5.0,1,5.0,1
3413,min_diffuse,10,10,1,3,0.05,0.95,0.8815929953860971,13,5.0,1,5.0,1,5.0,1
3414,min_diffuse,10,10,1,3,0.05,0.95,0.9443887968003682,10,3.0,1,3.0,1,3.0,1
3415,min_diffuse,10,10,1,3,0.05,0.95,0.7303071520598189,7,3.0,1,3.0,1,3.0,1
3416,min_diffuse,10,10,1,3,0.05,0.95,0.8535929090802801,3,2.0,1,2.0,1,2.0,1
3417,min_diffuse,10,10,1,3,0.05,0.95,0.8460923530741369,16,5.0,1,5.0,1,6.0,0
3418,min_diffuse,10,10,1,3,0.05,0.95,0.8135186495361054,11,3.0,1,3.0,1,3.0,1
3419,min_diffuse,10,10,1,3,0.05,0.95,0.9324997686285882,26,5.0,1,5.0,1,5.0,1
3420,min_diffuse,10,10,1,3,0.05,0.95,0.9298357644867,32,9.0,0,9.0,0,8.0,1
3421,min_diffuse,10,10,1,3,0.05,0.95,0.9312843714973263,11,4.0,0,4.0,0,3.0,1
3422,min_diffuse,10,10,1,3,0.05,0.95,0.7317454204973366,4,2.0,1,2.0,1,2.0,1
3423,min_diffuse,10,10,1,3,0.05,0.95,0.8945339299640369,10,4.0,0,3.0,1,3.0,1
3424,min_diffuse,10,10,1,3,0.05,0.95,0.8949705251211112,10,3.0,1,3.0,1,3.0,1
3425,min_diffuse,10,10,1,3,0.05,0.95,0.8431429940900228,5,3.0,1,3.0,1,3.0,1
3426,min_diffuse,10,10,1,3,0.05,0.95,0.8904627144151848,7,3.0,1,3.0,1,3.0,1
3427,min_diffuse,10,10,1,3,0.05,0.95,0.7417453847465363,3,2.0,1,2.0,1,2.0,1
3428,min_diffuse,10,10,1,3,0.05,0.95,0.8307839540480759,4,3.0,1,3.0,1,3.0,1
3429,min_diffuse,10,10,1,3,0.05,0.95,0.7406457457126155,8,4.0,1,4.0,1,4.0,1
3430,min_diffuse,10,10,1,3,0.05,0.95,0.9426851565857468,28,6.0,0,6.0,0,5.0,1
3431,min_diffuse,10,10,1,3,0.05,0.95,0.9146298811837366,14,4.0,1,4.0,1,4.0,1
3432,min_diffuse,10,10,1,3,0.05,0.95,0.8657648096079378,16,5.0,1,5.0,1,5.0,1
3433,min_diffuse,10,10,1,3,0.05,0.95,0.8087853701486266,22,4.0,1,4.0,1,4.0,1
3434,min_diffuse,10,10,1,3,0.05,0.95,0.8305142659953099,14,6.0,1,6.0,1,6.0,1
3435,min_diffuse,10,10,1,3,0.05,0.95,0.8484970176788056,3,2.0,1,2.0,1,2.0,1
3436,min_diffuse,10,10,1,3,0.05,0.95,0.8387989788398738,22,5.0,0,4.0,1,4.0,1
3437,min_diffuse,10,10,1,3,0.05,0.95,0.8704378907426777,8,3.0,1,3.0,1,3.0,1
3438,min_diffuse,10,10,1,3,0.05,0.95,0.9334120733642436,10,3.0,1,3.0,1,3.0,1
3439,min_diffuse,10,10,1,3,0.05,0.95,0.8647562933785918,12,4.0,0,4.0,0,3.0,1
3440,min_diffuse,10,10,1,3,0.05,0.95,0.9281643347781188,27,5.0,1,6.0,0,6.0,0
3441,min_diffuse,10,10,1,3,0.05,0.95,0.8117710325082219,6,3.0,1,3.0,1,3.0,1
3442,min_diffuse,10,10,1,3,0.05,0.95,0.8586352446466874,17,4.0,1,4.0,1,5.0,0
3443,min_diffuse,10,10,1,3,0.05,0.95,0.8474424447819116,8,4.0,1,4.0,1,4.0,1
3444,min_diffuse,10,10,1,3,0.05,0.95,0.9344866591754258,29,6.0,0,5.0,1,5.0,1
3445,min_diffuse,10,10,1,3,0.05,0.95,0.8934131726548877,7,4.0,1,4.0,1,4.0,1
3446,min_diffuse,10,10,1,3,0.05,0.95,0.5995948313843014,5,3.0,1,3.0,1,3.0,1
3447,min_diffuse,10,10,1,3,0.05,0.95,0.9460374390431175,14,4.0,1,4.0,1,4.0,1
3448,min_diffuse,10,10,1,3,0.05,0.95,0.8814935336483464,6,3.0,1,3.0,1,4.0,0
3449,min_diffuse,10,10,1,3,0.05,0.95,0.8237164418382299,10,4.0,1,4.0,1,4.0,1
3450,min_diffuse,10,10,1,3,0.05,0.95,0.8941321039247958,4,2.0,1,2.0,1,2.0,1
3451,min_diffuse,10,10,1,3,0.05,0.95,0.8197624832968567,3,2.0,1,2.0,1,2.0,1
3452,min_diffuse,10,10,1,3,0.05,0.95,0.811708789534947,6,3.0,1,3.0,1,4.0,0
3453,min_diffuse,10,10,1,3,0.05,0.95,0.8909156364140066,26,5.0,1,5.0,1,5.0,1
3454,min_diffuse,10,10,1,3,0.05,0.95,0.7843360789497844,9,4.0,0,4.0,0,3.0,1
3455,min_diffuse,10,10,1,3,0.05,0.95,0.942896209628178,13,5.0,0,4.0,1,4.0,1
3456,min_diffuse,10,10,1,3,0.05,0.95,0.8031502631898254,6,4.0,1,4.0,1,4.0,1
3457,min_diffuse,10,10,1,3,0.05,0.95,0.879345752022995,16,5.0,1,5.0,1,5.0,1
3458,min_diffuse,10,10,1,3,0.05,0.95,0.9401379260288942,33,6.0,1,6.0,1,6.0,1
3459,min_diffuse,10,10,1,3,0.05,0.95,0.9250846409783048,47,7.0,0,7.0,0,6.0,1
3460,min_diffuse,10,10,1,3,0.05,0.95,0.94439979405041,29,6.0,1,6.0,1,7.0,0
3461,min_diffuse,10,10,1,3,0.05,0.95,0.9243447396532372,27,8.0,1,8.0,1,8.0,1
3462,min_diffuse,10,10,1,3,0.05,0.95,0.9160060274615252,11,4.0,1,4.0,1,4.0,1
3463,min_diffuse,10,10,1,3,0.05,0.95,0.8090124491294918,4,3.0,1,3.0,1,3.0,1
3464,min_diffuse,10,10,1,3,0.05,0.95,0.926999734390412,31,7.0,1,7.0,1,7.0,1
3465,min_diffuse,10,10,1,3,0.05,0.95,0.9206674073689276,10,4.0,1,4.0,1,4.0,1
3466,min_diffuse,10,10,1,3,0.05,0.95,0.7537659130332834,3,2.0,1,2.0,1,2.0,1
3467,min_diffuse,10,10,1,3,0.05,0.95,0.934519304397563,75,11.0,1,11.0,1,11.0,1
3468,min_diffuse,10,10,1,3,0.05,0.95,0.8847644152188114,15,4.0,1,4.0,1,4.0,1
3469,min_diffuse,10,10,1,3,0.05,0.95,0.9130749086668064,8,3.0,0,3.0,0,2.0,1
3470,min_diffuse,10,10,1,3,0.05,0.95,0.8914501999800657,15,5.0,1,5.0,1,5.0,1
3471,min_diffuse,10,10,1,3,0.05,0.95,0.8445922476123637,12,3.0,1,3.0,1,3.0,1
3472,min_diffuse,10,10,1,3,0.05,0.95,0.9417105477226764,10,4.0,1,4.0,1,4.0,1
3473,min_diffuse,10,10,1,3,0.05,0.95,0.932898273496668,42,8.0,0,7.0,1,8.0,0
3474,min_diffuse,10,10,1,3,0.05,0.95,0.8379710413276036,6,3.0,1,3.0,1,4.0,0
3475,min_diffuse,10,10,1,3,0.05,0.95,0.90817143020194,13,3.0,1,3.0,1,3.0,1
3476,min_diffuse,10,10,1,3,0.05,0.95,0.92725400295952,12,5.0,1,5.0,1,5.0,1
3477,min_diffuse,10,10,1,3,0.05,0.95,0.9322586068611972,33,7.0,1,7.0,1,7.0,1
3478,min_diffuse,10,10,1,3,0.05,0.95,0.9009981095303508,27,6.0,1,6.0,1,6.0,1
3479,min_diffuse,10,10,1,3,0.05,0.95,0.880769672241262,14,4.0,1,4.0,1,4.0,1
3480,min_diffuse,10,10,1,3,0.05,0.95,0.8070340309720154,12,5.0,1,5.0,1,6.0,0
3481,min_diffuse,10,10,1,3,0.05,0.95,0.8486342074346355,5,3.0,1,3.0,1,3.0,1
3482,min_diffuse,10,10,1,3,0.05,0.95,0.9001361756324103,14,4.0,1,4.0,1,4.0,1
3483,min_diffuse,10,10,1,3,0.05,0.95,0.947438290381338,48,9.0,1,9.0,1,9.0,1
3484,min_diffuse,10,10,1,3,0.05,0.95,0.8992438960801608,12,4.0,1,4.0,1,4.0,1
3485,min_diffuse,10,10,1,3,0.05,0.95,0.9228498382672016,5,3.0,1,3.0,1,4.0,0
3486,min_diffuse,10,10,1,3,0.05,0.95,0.9294388761573064,10,4.0,1,4.0,1,5.0,0
3487,min_diffuse,10,10,1,3,0.05,0.95,0.944958026729487,11,4.0,0,3.0,1,4.0,0
3488,min_diffuse,10,10,1,3,0.05,0.95,0.637750221264279,4,3.0,1,3.0,1,3.0,1
3489,min_diffuse,10,10,1,3,0.05,0.95,0.8486710321550763,5,3.0,1,3.0,1,3.0,1
3490,min_diffuse,10,10,1,3,0.05,0.95,0.8267640732414928,8,3.0,1,3.0,1,3.0,1
3491,min_diffuse,10,10,1,3,0.05,0.95,0.8738325226511844,6,3.0,1,3.0,1,3.0,1
3492,min_diffuse,10,10,1,3,0.05,0.95,0.8969255104850624,18,5.0,1,5.0,1,5.0,1
3493,min_diffuse,10,10,1,3,0.05,0.95,0.8237892717425903,14,4.0,1,4.0,1,4.0,1
3494,min_diffuse,10,10,1,3,0.05,0.95,0.8310300993030049,5,3.0,1,3.0,1,3.0,1
3495,min_diffuse,10,10,1,3,0.05,0.95,0.916234913693592,11,4.0,1,4.0,1,4.0,1
3496,min_diffuse,10,10,1,3,0.05,0.95,0.819727581968471,4,2.0,1,2.0,1,3.0,0
3497,min_diffuse,10,10,1,3,0.05,0.95,0.8276712501697243,9,4.0,1,4.0,1,4.0,1
3498,min_diffuse,10,10,1,3,0.05,0.95,0.8808130466707825,5,3.0,1,3.0,1,3.0,1
3499,min_diffuse,10,10,1,3,0.05,0.95,0.6395932049083668,7,3.0,1,3.0,1,3.0,1
3500,min_diffuse,10,10,1,3,0.05,0.95,0.8753080505894953,27,5.0,1,5.0,1,5.0,1
3501,min_diffuse,10,10,1,3,0.05,0.95,0.8209638169317405,9,4.0,1,4.0,1,4.0,1
3502,min_diffuse,10,10,1,3,0.05,0.95,0.7818002261401719,11,4.0,1,4.0,1,4.0,1
3503,min_diffuse,10,10,1,3,0.05,0.95,0.7626327571027013,10,4.0,1,4.0,1,4.0,1
3504,min_diffuse,10,10,1,3,0.05,0.95,0.9436710045902515,13,5.0,0,5.0,0,4.0,1
3505,min_diffuse,10,10,1,3,0.05,0.95,0.9048583196791288,14,4.0,1,4.0,1,4.0,1
3506,min_diffuse,10,10,1,3,0.05,0.95,0.9322057851270732,6,3.0,1,3.0,1,3.0,1
3507,min_diffuse,10,10,1,3,0.05,0.95,0.9439735938813252,30,8.0,0,8.0,0,7.0,1
3508,min_diffuse,10,10,1,3,0.05,0.95,0.9087104028329948,116,15.0,1,15.0,1,15.0,1
3509,min_diffuse,10,10,1,3,0.05,0.95,0.946400995789073,8,4.0,1,4.0,1,4.0,1
3510,min_diffuse,10,10,1,3,0.05,0.95,0.8353043493198128,3,2.0,1,2.0,1,2.0,1
3511,min_diffuse,10,10,1,3,0.05,0.95,0.8541020028171021,9,5.0,1,5.0,1,6.0,0
3512,min_diffuse,10,10,1,3,0.05,0.95,0.8863282514146615,18,5.0,1,5.0,1,5.0,1
3513,min_diffuse,10,10,1,3,0.05,0.95,0.8725850856780751,10,4.0,1,4.0,1,4.0,1
3514,min_diffuse,10,10,1,3,0.05,0.95,0.9361089312182532,52,9.0,1,9.0,1,9.0,1
3515,min_diffuse,10,10,1,3,0.05,0.95,0.8899072583670682,22,4.0,1,4.0,1,4.0,1
3516,min_diffuse,10,10,1,3,0.05,0.95,0.8288423206755365,18,6.0,1,6.0,1,6.0,1
3517,min_diffuse,10,10,1,3,0.05,0.95,0.9484809185258812,8,4.0,1,4.0,1,4.0,1
3518,min_diffuse,10,10,1,3,0.05,0.95,0.8159491613692567,3,2.0,1,2.0,1,2.0,1
3519,min_diffuse,10,10,1,3,0.05,0.95,0.8400121787166661,7,3.0,1,3.0,1,3.0,1
3520,min_diffuse,10,10,1,3,0.05,0.95,0.9347461457627037,4,3.0,1,3.0,1,3.0,1
3521,min_diffuse,10,10,1,3,0.05,0.95,0.9376388200947248,7,3.0,1,3.0,1,3.0,1
3522,min_diffuse,10,10,1,3,0.05,0.95,0.9081411727284436,5,2.0,1,2.0,1,2.0,1
3523,min_diffuse,10,10,1,3,0.05,0.95,0.9204977822033942,15,5.0,1,6.0,0,5.0,1
3524,min_diffuse,10,10,1,3,0.05,0.95,0.9443792780628488,35,8.0,0,8.0,0,7.0,1
3525,min_diffuse,10,10,1,3,0.05,0.95,0.909791644667419,40,7.0,1,7.0,1,7.0,1
3526,min_diffuse,10,10,1,3,0.05,0.95,0.9032775108389448,21,4.0,1,4.0,1,4.0,1
3527,min_diffuse,10,10,1,3,0.05,0.95,0.8163013269656624,7,3.0,1,3.0,1,3.0,1
3528,min_diffuse,10,10,1,3,0.05,0.95,0.8017709324835677,5,3.0,1,3.0,1,3.0,1
3529,min_diffuse,10,10,1,3,0.05,0.95,0.9396516434539912,37,7.0,1,7.0,1,7.0,1
3530,min_diffuse,10,10,1,3,0.05,0.95,0.9192376918762224,9,3.0,1,3.0,1,3.0,1
3531,min_diffuse,10,10,1,3,0.05,0.95,0.9268667678823111,9,3.0,1,3.0,1,3.0,1
3532,min_diffuse,10,10,1,3,0.05,0.95,0.8486412046382049,6,3.0,1,3.0,1,3.0,1
3533,min_diffuse,10,10,1,3,0.05,0.95,0.9319130717257852,6,3.0,1,3.0,1,4.0,0
3534,min_diffuse,10,10,1,3,0.05,0.95,0.6986939292260799,3,2.0,1,2.0,1,2.0,1
3535,min_diffuse,10,10,1,3,0.05,0.95,0.8587521477330653,10,4.0,0,4.0,0,3.0,1
3536,min_diffuse,10,10,1,3,0.05,0.95,0.9063961595866404,12,3.0,1,3.0,1,3.0,1
3537,min_diffuse,10,10,1,3,0.05,0.95,0.9330523714127584,17,7.0,1,7.0,1,7.0,1
3538,min_diffuse,10,10,1,3,0.05,0.95,0.895296999612683,3,2.0,1,2.0,1,2.0,1
3539,min_diffuse,10,10,1,3,0.05,0.95,0.876652958567978,24,5.0,1,5.0,1,5.0,1
3540,min_diffuse,10,10,1,3,0.05,0.95,0.8929513967433592,11,4.0,1,4.0,1,4.0,1
3541,min_diffuse,10,10,1,3,0.05,0.95,0.8329957794260192,16,5.0,1,5.0,1,5.0,1
3542,min_diffuse,10,10,1,3,0.05,0.95,0.6838877821747952,5,3.0,1,3.0,1,3.0,1
3543,min_diffuse,10,10,1,3,0.05,0.95,0.8884008891553884,19,7.0,0,7.0,0,6.0,1
3544,min_diffuse,10,10,1,3,0.05,0.95,0.909420583747337,38,9.0,1,9.0,1,9.0,1
3545,min_diffuse,10,10,1,3,0.05,0.95,0.943267289320972,25,7.0,1,7.0,1,7.0,1
3546,min_diffuse,10,10,1,3,0.05,0.95,0.9101795086846076,12,3.0,1,3.0,1,3.0,1
3547,min_diffuse,10,10,1,3,0.05,0.95,0.947862737439412,10,4.0,1,5.0,0,5.0,0
3548,min_diffuse,10,10,1,3,0.05,0.95,0.7093740484179019,10,4.0,1,4.0,1,4.0,1
3549,min_diffuse,10,10,1,3,0.05,0.95,0.6738430283994293,2,2.0,1,2.0,1,2.0,1
3550,min_diffuse,10,10,1,3,0.05,0.95,0.719785038895635,5,3.0,1,3.0,1,3.0,1
3551,min_diffuse,10,10,1,3,0.05,0.95,0.769515990779148,6,3.0,1,3.0,1,3.0,1
3552,min_diffuse,10,10,1,3,0.05,0.95,0.8571090341050525,9,4.0,1,4.0,1,4.0,1
3553,min_diffuse,10,10,1,3,0.05,0.95,0.7618044748975733,4,2.0,1,2.0,1,2.0,1
3554,min_diffuse,10,10,1,3,0.05,0.95,0.8244090259202425,10,4.0,1,4.0,1,4.0,1
3555,min_diffuse,10,10,1,3,0.05,0.95,0.9301387908972604,11,5.0,1,5.0,1,5.0,1
3556,min_diffuse,10,10,1,3,0.05,0.95,0.7825209255302621,4,3.0,1,3.0,1,3.0,1
3557,min_diffuse,10,10,1,3,0.05,0.95,0.9458533857813703,39,7.0,0,6.0,1,7.0,0
3558,min_diffuse,10,10,1,3,0.05,0.95,0.914985021776712,12,3.0,1,3.0,1,3.0,1
3559,min_diffuse,10,10,1,3,0.05,0.95,0.9319950371174772,15,5.0,1,5.0,1,5.0,1
3560,min_diffuse,10,10,1,3,0.05,0.95,0.8664246681490758,6,3.0,1,3.0,1,3.0,1
3561,min_diffuse,10,10,1,3,0.05,0.95,0.800108091099988,9,4.0,1,4.0,1,4.0,1
3562,min_diffuse,10,10,1,3,0.05,0.95,0.8622129590680545,4,3.0,1,3.0,1,3.0,1
3563,min_diffuse,10,10,1,3,0.05,0.95,0.8945903728024662,11,3.0,1,3.0,1,3.0,1
3564,min_diffuse,10,10,1,3,0.05,0.95,0.9353984406728376,9,4.0,1,4.0,1,5.0,0
3565,min_diffuse,10,10,1,3,0.05,0.95,0.9130171050470272,8,4.0,1,4.0,1,4.0,1
3566,min_diffuse,10,10,1,3,0.05,0.95,0.8918288702017013,4,2.0,1,2.0,1,2.0,1
3567,min_diffuse,10,10,1,3,0.05,0.95,0.8031696225812479,4,3.0,1,3.0,1,3.0,1
3568,min_diffuse,10,10,1,3,0.05,0.95,0.9226706465291328,15,5.0,1,5.0,1,6.0,0
3569,min_diffuse,10,10,1,3,0.05,0.95,0.9045424675589472,41,7.0,1,7.0,1,7.0,1
3570,min_diffuse,10,10,1,3,0.05,0.95,0.9420460008142896,16,4.0,0,3.0,1,3.0,1
3571,min_diffuse,10,10,1,3,0.05,0.95,0.8385306376236791,18,6.0,1,6.0,1,6.0,1
3572,min_diffuse,10,10,1,3,0.05,0.95,0.7797395234041743,6,3.0,1,3.0,1,3.0,1
3573,min_diffuse,10,10,1,3,0.05,0.95,0.8437620746335588,15,5.0,1,5.0,1,5.0,1
3574,min_diffuse,10,10,1,3,0.05,0.95,0.878072585721795,8,3.0,1,3.0,1,3.0,1
3575,min_diffuse,10,10,1,3,0.05,0.95,0.8426042770635777,10,3.0,1,3.0,1,3.0,1
3576,min_diffuse,10,10,1,3,0.05,0.95,0.9375817157835924,9,4.0,1,4.0,1,4.0,1
3577,min_diffuse,10,10,1,3,0.05,0.95,0.8964837967056914,14,3.0,1,3.0,1,3.0,1
3578,min_diffuse,10,10,1,3,0.05,0.95,0.8314758640860721,11,4.0,1,4.0,1,4.0,1
3579,min_diffuse,10,10,1,3,0.05,0.95,0.8205624781463361,7,3.0,1,4.0,0,4.0,0
3580,min_diffuse,10,10,1,3,0.05,0.95,0.919977172802767,34,7.0,1,7.0,1,7.0,1
3581,min_diffuse,10,10,1,3,0.05,0.95,0.9336497877742912,8,3.0,1,3.0,1,3.0,1
3582,min_diffuse,10,10,1,3,0.05,0.95,0.8235618240564159,7,3.0,1,3.0,1,4.0,0
3583,min_diffuse,10,10,1,3,0.05,0.95,0.7129432131786049,4,2.0,1,2.0,1,2.0,1
3584,min_diffuse,10,10,1,3,0.05,0.95,0.819901622708961,3,2.0,1,3.0,0,3.0,0
3585,min_diffuse,10,10,1,3,0.05,0.95,0.9100590587876232,27,6.0,1,6.0,1,6.0,1
3586,min_diffuse,10,10,1,3,0.05,0.95,0.9308841707062504,42,8.0,0,8.0,0,7.0,1
3587,min_diffuse,10,10,1,3,0.05,0.95,0.9129971620573728,13,5.0,1,5.0,1,5.0,1
3588,min_diffuse,10,10,1,3,0.05,0.95,0.9221271937563044,34,7.0,0,6.0,1,6.0,1
3589,min_diffuse,10,10,1,3,0.05,0.95,0.931251949104424,9,4.0,1,4.0,1,5.0,0
3590,min_diffuse,10,10,1,3,0.05,0.95,0.8028860645385351,4,2.0,1,2.0,1,2.0,1
3591,min_diffuse,10,10,1,3,0.05,0.95,0.8270799811130933,6,3.0,1,3.0,1,4.0,0
3592,min_diffuse,10,10,1,3,0.05,0.95,0.8998557379576715,8,4.0,1,4.0,1,5.0,0
3593,min_diffuse,10,10,1,3,0.05,0.95,0.877712796049905,7,3.0,1,3.0,1,3.0,1
3594,min_diffuse,10,10,1,3,0.05,0.95,0.8627988327281101,10,3.0,1,3.0,1,3.0,1
3595,min_diffuse,10,10,1,3,0.05,0.95,0.8954507498640825,16,4.0,1,4.0,1,4.0,1
3596,min_diffuse,10,10,1,3,0.05,0.95,0.8844304598352112,9,4.0,0,4.0,0,3.0,1
3597,min_diffuse,10,10,1,3,0.05,0.95,0.9204617928551212,16,4.0,1,4.0,1,5.0,0
3598,min_diffuse,10,10,1,3,0.05,0.95,0.8628405507810182,32,7.0,0,6.0,1,7.0,0
3599,min_diffuse,10,10,1,3,0.05,0.95,0.8170425848781444,3,2.0,1,2.0,1,3.0,0
3600,min_diffuse,10,10,1,3,0.05,0.95,0.8959274992541983,5,3.0,1,3.0,1,3.0,1
3601,min_diffuse,10,10,1,3,0.05,0.95,0.888767249072154,3,2.0,1,2.0,1,2.0,1
3602,min_diffuse,10,10,1,3,0.05,0.95,0.9095202888260232,17,6.0,1,6.0,1,6.0,1
3603,min_diffuse,10,10,1,3,0.05,0.95,0.7620692610861051,10,4.0,1,4.0,1,4.0,1
3604,min_diffuse,10,10,1,3,0.05,0.95,0.7261776657168184,2,2.0,1,2.0,1,2.0,1
3605,min_diffuse,10,10,1,3,0.05,0.95,0.9191323287410236,14,5.0,1,5.0,1,5.0,1
3606,min_diffuse,10,10,1,3,0.05,0.95,0.8426994945785854,3,2.0,1,2.0,1,3.0,0
3607,min_diffuse,10,10,1,3,0.05,0.95,0.7685798316995291,7,3.0,0,2.0,1,2.0,1
3608,min_diffuse,10,10,1,3,0.05,0.95,0.9280839802476166,19,7.0,0,7.0,0,6.0,1
3609,min_diffuse,10,10,1,3,0.05,0.95,0.9450458939823272,11,4.0,1,5.0,0,4.0,1
3610,min_diffuse,10,10,1,3,0.05,0.95,0.9181276581531068,3,2.0,1,3.0,0,3.0,0
3611,min_diffuse,10,10,1,3,0.05,0.95,0.6067443629621558,5,3.0,1,3.0,1,3.0,1
3612,min_diffuse,10,10,1,3,0.05,0.95,0.7989799766938275,4,3.0,1,3.0,1,3.0,1
3613,min_diffuse,10,10,1,3,0.05,0.95,0.6975767514737178,4,3.0,1,3.0,1,3.0,1
3614,min_diffuse,10,10,1,3,0.05,0.95,0.811759740463485,11,5.0,1,5.0,1,5.0,1
3615,min_diffuse,10,10,1,3,0.05,0.95,0.9192187735746504,3,2.0,1,2.0,1,2.0,1
3616,min_diffuse,10,10,1,3,0.05,0.95,0.929354517733646,37,7.0,1,7.0,1,7.0,1
3617,min_diffuse,10,10,1,3,0.05,0.95,0.9360479897926132,18,4.0,1,4.0,1,4.0,1
3618,min_diffuse,10,10,1,3,0.05,0.95,0.9233555131435356,6,3.0,1,3.0,1,3.0,1
3619,min_diffuse,10,10,1,3,0.05,0.95,0.9211174007663512,6,4.0,1,4.0,1,4.0,1
3620,min_diffuse,10,10,1,3,0.05,0.95,0.9128976613872258,6,3.0,1,3.0,1,4.0,0
3621,min_diffuse,10,10,1,3,0.05,0.95,0.9167337598705758,19,6.0,1,6.0,1,6.0,1
3622,min_diffuse,10,10,1,3,0.05,0.95,0.9088544952199534,14,5.0,0,4.0,1,4.0,1
3623,min_diffuse,10,10,1,3,0.05,0.95,0.833685723873885,6,3.0,1,3.0,1,3.0,1
3624,min_diffuse,10,10,1,3,0.05,0.95,0.8142792513088069,8,4.0,1,4.0,1,4.0,1
3625,min_diffuse,10,10,1,3,0.05,0.95,0.8096540298890662,3,2.0,1,2.0,1,2.0,1
3626,min_diffuse,10,10,1,3,0.05,0.95,0.9403940328371982,30,6.0,1,6.0,1,6.0,1
3627,min_diffuse,10,10,1,3,0.05,0.95,0.8621112006144657,7,3.0,1,3.0,1,3.0,1
3628,min_diffuse,10,10,1,3,0.05,0.95,0.8956266804333974,9,4.0,1,4.0,1,4.0,1
3629,min_diffuse,10,10,1,3,0.05,0.95,0.7538969449111508,9,3.0,1,3.0,1,3.0,1
3630,min_diffuse,10,10,1,3,0.05,0.95,0.945588073291926,3,2.0,1,2.0,1,2.0,1
3631,min_diffuse,10,10,1,3,0.05,0.95,0.7275156621608551,7,3.0,0,2.0,1,2.0,1
3632,min_diffuse,10,10,1,3,0.05,0.95,0.949462774531223,14,4.0,1,4.0,1,4.0,1
3633,min_diffuse,10,10,1,3,0.05,0.95,0.931111881529869,19,4.0,1,4.0,1,4.0,1
3634,min_diffuse,10,10,1,3,0.05,0.95,0.826630297569906,4,3.0,1,3.0,1,3.0,1
3635,min_diffuse,10,10,1,3,0.05,0.95,0.5791699475670669,5,2.0,1,2.0,1,2.0,1
3636,min_diffuse,10,10,1,3,0.05,0.95,0.754231264523301,5,3.0,1,3.0,1,3.0,1
3637,min_diffuse,10,10,1,3,0.05,0.95,0.7922090603604647,4,3.0,1,3.0,1,3.0,1
3638,min_diffuse,10,10,1,3,0.05,0.95,0.8840993077303386,3,2.0,1,2.0,1,3.0,0
3639,min_diffuse,10,10,1,3,0.05,0.95,0.9428176111088216,10,4.0,0,3.0,1,3.0,1
3640,min_diffuse,10,10,1,3,0.05,0.95,0.884282782225048,7,3.0,1,3.0,1,3.0,1
3641,min_diffuse,10,10,1,3,0.05,0.95,0.9398827087574716,20,5.0,1,5.0,1,5.0,1
3642,min_diffuse,10,10,1,3,0.05,0.95,0.8001453516776921,6,3.0,1,3.0,1,3.0,1
3643,min_diffuse,10,10,1,3,0.05,0.95,0.7171661755734522,5,2.0,1,2.0,1,2.0,1
3644,min_diffuse,10,10,1,3,0.05,0.95,0.9177514897968414,26,7.0,0,7.0,0,6.0,1
3645,min_diffuse,10,10,1,3,0.05,0.95,0.8915421752300985,7,4.0,0,4.0,0,3.0,1
3646,min_diffuse,10,10,1,3,0.05,0.95,0.939965246359876,35,8.0,1,8.0,1,8.0,1
3647,min_diffuse,10,10,1,3,0.05,0.95,0.7321647223307628,6,3.0,1,3.0,1,3.0,1
3648,min_diffuse,10,10,1,3,0.05,0.95,0.9453450474039076,13,5.0,1,5.0,1,6.0,0
3649,min_diffuse,10,10,1,3,0.05,0.95,0.9360908510381324,18,6.0,1,6.0,1,6.0,1
3650,min_diffuse,10,10,1,3,0.05,0.95,0.7658982948430428,9,5.0,1,5.0,1,5.0,1
3651,min_diffuse,10,10,1,3,0.05,0.95,0.9241275615576372,6,3.0,1,3.0,1,3.0,1
3652,min_diffuse,10,10,1,3,0.05,0.95,0.7155871164762276,11,4.0,1,4.0,1,4.0,1
3653,min_diffuse,10,10,1,3,0.05,0.95,0.7813444217082042,3,2.0,1,2.0,1,2.0,1
3654,min_diffuse,10,10,1,3,0.05,0.95,0.904138416632678,5,3.0,1,3.0,1,3.0,1
3655,min_diffuse,10,10,1,3,0.05,0.95,0.8881955390347356,5,3.0,1,3.0,1,3.0,1
3656,min_diffuse,10,10,1,3,0.05,0.95,0.9363869295615196,11,4.0,1,4.0,1,4.0,1
3657,min_diffuse,10,10,1,3,0.05,0.95,0.9478792402051326,7,3.0,1,3.0,1,3.0,1
3658,min_diffuse,10,10,1,3,0.05,0.95,0.9021829063989945,4,2.0,1,2.0,1,3.0,0
3659,min_diffuse,10,10,1,3,0.05,0.95,0.8994226430973108,6,3.0,0,2.0,1,2.0,1
3660,min_diffuse,10,10,1,3,0.05,0.95,0.5067966906212498,3,2.0,1,2.0,1,2.0,1
3661,min_diffuse,10,10,1,3,0.05,0.95,0.8550045218728614,3,2.0,1,2.0,1,3.0,0
3662,min_diffuse,10,10,1,3,0.05,0.95,0.9065461635405624,9,4.0,0,4.0,0,3.0,1
3663,min_diffuse,10,10,1,3,0.05,0.95,0.917029078929798,10,5.0,1,5.0,1,5.0,1
3664,min_diffuse,10,10,1,3,0.05,0.95,0.9072999791577148,5,3.0,1,3.0,1,3.0,1
3665,min_diffuse,10,10,1,3,0.05,0.95,0.9350357557971218,31,6.0,1,6.0,1,6.0,1
3666,min_diffuse,10,10,1,3,0.05,0.95,0.8427580069862705,5,3.0,1,3.0,1,3.0,1
3667,min_diffuse,10,10,1,3,0.05,0.95,0.91539701129433,8,3.0,1,3.0,1,3.0,1
3668,min_diffuse,10,10,1,3,0.05,0.95,0.837512770205733,4,3.0,1,3.0,1,3.0,1
3669,min_diffuse,10,10,1,3,0.05,0.95,0.8849699794786666,14,4.0,1,4.0,1,4.0,1
3670,min_diffuse,10,10,1,3,0.05,0.95,0.5879338343870717,2,2.0,1,2.0,1,2.0,1
3671,min_diffuse,10,10,1,3,0.05,0.95,0.8710314877712446,7,3.0,1,3.0,1,3.0,1
3672,min_diffuse,10,10,1,3,0.05,0.95,0.925152004611993,63,10.0,1,10.0,1,10.0,1
3673,min_diffuse,10,10,1,3,0.05,0.95,0.9173792414034588,25,6.0,1,6.0,1,6.0,1
3674,min_diffuse,10,10,1,3,0.05,0.95,0.7006080058560982,7,3.0,1,3.0,1,3.0,1
3675,min_diffuse,10,10,1,3,0.05,0.95,0.941206547847142,5,3.0,1,3.0,1,3.0,1
3676,min_diffuse,10,10,1,3,0.05,0.95,0.9422741189692152,7,4.0,1,4.0,1,4.0,1
3677,min_diffuse,10,10,1,3,0.05,0.95,0.9235866247800448,3,2.0,1,2.0,1,2.0,1
3678,min_diffuse,10,10,1,3,0.05,0.95,0.897352943949978,19,6.0,0,6.0,0,5.0,1
3679,min_diffuse,10,10,1,3,0.05,0.95,0.7125605731217629,4,2.0,1,2.0,1,2.0,1
3680,min_diffuse,10,10,1,3,0.05,0.95,0.944996478599733,24,6.0,1,6.0,1,6.0,1
3681,min_diffuse,10,10,1,3,0.05,0.95,0.8271575762420165,25,5.0,0,4.0,1,4.0,1
3682,min_diffuse,10,10,1,3,0.05,0.95,0.83041802496231,5,3.0,1,3.0,1,3.0,1
3683,min_diffuse,10,10,1,3,0.05,0.95,0.9288521504567204,15,5.0,1,5.0,1,5.0,1
3684,min_diffuse,10,10,1,3,0.05,0.95,0.6774680954948753,6,3.0,1,3.0,1,3.0,1
3685,min_diffuse,10,10,1,3,0.05,0.95,0.7326911026303548,4,3.0,1,3.0,1,3.0,1
3686,min_diffuse,10,10,1,3,0.05,0.95,0.8850598542727496,18,6.0,1,6.0,1,6.0,1
3687,min_diffuse,10,10,1,3,0.05,0.95,0.9188363983044354,16,5.0,1,5.0,1,5.0,1
3688,min_diffuse,10,10,1,3,0.05,0.95,0.8095757370819722,17,5.0,1,5.0,1,5.0,1
3689,min_diffuse,10,10,1,3,0.05,0.95,0.9187851560584742,6,3.0,1,3.0,1,3.0,1
3690,min_diffuse,10,10,1,3,0.05,0.95,0.8661597482366377,22,4.0,1,4.0,1,4.0,1
3691,min_diffuse,10,10,1,3,0.05,0.95,0.9108033970078164,17,5.0,1,5.0,1,5.0,1
3692,min_diffuse,10,10,1,3,0.05,0.95,0.9390679599802622,6,3.0,1,3.0,1,4.0,0
3693,min_diffuse,10,10,1,3,0.05,0.95,0.9259296565294252,8,3.0,1,3.0,1,3.0,1
3694,min_diffuse,10,10,1,3,0.05,0.95,0.9371906697772284,8,4.0,1,4.0,1,4.0,1
3695,min_diffuse,10,10,1,3,0.05,0.95,0.8833501385215408,17,6.0,0,5.0,1,5.0,1
3696,min_diffuse,10,10,1,3,0.05,0.95,0.880959344468605,5,2.0,1,2.0,1,2.0,1
3697,min_diffuse,10,10,1,3,0.05,0.95,0.8026778780460356,16,4.0,1,4.0,1,4.0,1
3698,min_diffuse,10,10,1,3,0.05,0.95,0.9429206852291292,28,6.0,1,6.0,1,6.0,1
3699,min_diffuse,10,10,1,3,0.05,0.95,0.7613852889299,4,2.0,1,2.0,1,2.0,1
3700,min_diffuse,10,10,1,3,0.05,0.95,0.8448796648697235,17,4.0,1,4.0,1,4.0,1
3701,min_diffuse,10,10,1,3,0.05,0.95,0.9488342150285544,7,3.0,1,3.0,1,3.0,1
3702,min_diffuse,10,10,1,3,0.05,0.95,0.8515836380624817,4,2.0,1,2.0,1,2.0,1
3703,min_diffuse,10,10,1,3,0.05,0.95,0.9149727362304768,45,9.0,1,9.0,1,9.0,1
3704,min_diffuse,10,10,1,3,0.05,0.95,0.893168236219034,34,7.0,0,7.0,0,6.0,1
3705,min_diffuse,10,10,1,3,0.05,0.95,0.9108783209424876,4,2.0,1,2.0,1,2.0,1
3706,min_diffuse,10,10,1,3,0.05,0.95,0.8703948938117246,14,4.0,0,4.0,0,3.0,1
3707,min_diffuse,10,10,1,3,0.05,0.95,0.8816072934610912,6,3.0,1,3.0,1,3.0,1
3708,min_diffuse,10,10,1,3,0.05,0.95,0.9239375410339794,6,4.0,1,4.0,1,4.0,1
3709,min_diffuse,10,10,1,3,0.05,0.95,0.7465694043748281,4,2.0,1,2.0,1,2.0,1
3710,min_diffuse,10,10,1,3,0.05,0.95,0.8176303756216279,3,2.0,1,2.0,1,2.0,1
3711,min_diffuse,10,10,1,3,0.05,0.95,0.9212102943785536,20,6.0,1,6.0,1,6.0,1
3712,min_diffuse,10,10,1,3,0.05,0.95,0.841724266216107,9,3.0,1,3.0,1,3.0,1
3713,min_diffuse,10,10,1,3,0.05,0.95,0.9070033770377948,11,5.0,1,5.0,1,5.0,1
3714,min_diffuse,10,10,1,3,0.05,0.95,0.8368425717754373,7,3.0,1,3.0,1,3.0,1
3715,min_diffuse,10,10,1,3,0.05,0.95,0.8833030589989808,5,3.0,1,3.0,1,3.0,1
3716,min_diffuse,10,10,1,3,0.05,0.95,0.9148166977787914,26,5.0,1,5.0,1,5.0,1
3717,min_diffuse,10,10,1,3,0.05,0.95,0.9315854670754614,9,4.0,1,4.0,1,4.0,1
3718,min_diffuse,10,10,1,3,0.05,0.95,0.9427779999634244,8,5.0,1,5.0,1,5.0,1
3719,min_diffuse,10,10,1,3,0.05,0.95,0.9265995932561892,8,4.0,1,4.0,1,4.0,1
3720,min_diffuse,10,10,1,3,0.05,0.95,0.9284849896533672,40,7.0,1,7.0,1,7.0,1
3721,min_diffuse,10,10,1,3,0.05,0.95,0.8943507316468118,4,2.0,1,3.0,0,3.0,0
3722,min_diffuse,10,10,1,3,0.05,0.95,0.7221774478283071,15,3.0,1,3.0,1,3.0,1
3723,min_diffuse,10,10,1,3,0.05,0.95,0.8780379687991591,21,5.0,1,5.0,1,5.0,1
3724,min_diffuse,10,10,1,3,0.05,0.95,0.9329802073338938,14,5.0,0,4.0,1,5.0,0
3725,min_diffuse,10,10,1,3,0.05,0.95,0.9368588199952892,9,4.0,0,4.0,0,3.0,1
3726,min_diffuse,10,10,1,3,0.05,0.95,0.9367864714928792,10,4.0,1,4.0,1,4.0,1
3727,min_diffuse,10,10,1,3,0.05,0.95,0.9018805626834768,30,8.0,1,8.0,1,8.0,1
3728,min_diffuse,10,10,1,3,0.05,0.95,0.7147522675349511,3,2.0,1,2.0,1,2.0,1
3729,min_diffuse,10,10,1,3,0.05,0.95,0.9287214215166824,7,3.0,1,3.0,1,3.0,1
3730,min_diffuse,10,10,1,3,0.05,0.95,0.8475733054460112,5,3.0,1,3.0,1,3.0,1
3731,min_diffuse,10,10,1,3,0.05,0.95,0.9486188015439372,12,5.0,0,5.0,0,4.0,1
3732,min_diffuse,10,10,1,3,0.05,0.95,0.8492529439491334,6,3.0,1,3.0,1,3.0,1
3733,min_diffuse,10,10,1,3,0.05,0.95,0.8388964981010355,19,6.0,1,6.0,1,6.0,1
3734,min_diffuse,10,10,1,3,0.05,0.95,0.8767399795609417,5,3.0,1,3.0,1,3.0,1
3735,min_diffuse,10,10,1,3,0.05,0.95,0.878886171513198,7,4.0,0,3.0,1,3.0,1
3736,min_diffuse,10,10,1,3,0.05,0.95,0.9235623641934004,7,3.0,1,4.0,0,4.0,0
3737,min_diffuse,10,10,1,3,0.05,0.95,0.9239698480228248,24,7.0,0,6.0,1,6.0,1
3738,min_diffuse,10,10,1,3,0.05,0.95,0.885825974734322,5,3.0,1,3.0,1,3.0,1
3739,min_diffuse,10,10,1,3,0.05,0.95,0.8419689386258538,4,3.0,1,3.0,1,3.0,1
3740,min_diffuse,10,10,1,3,0.05,0.95,0.9420454382029142,22,5.0,1,5.0,1,5.0,1
3741,min_diffuse,10,10,1,3,0.05,0.95,0.9161841727371516,39,9.0,1,9.0,1,9.0,1
3742,min_diffuse,10,10,1,3,0.05,0.95,0.9483966394186406,7,3.0,1,3.0,1,3.0,1
3743,min_diffuse,10,10,1,3,0.05,0.95,0.7588845876379101,2,2.0,1,2.0,1,2.0,1
3744,min_diffuse,10,10,1,3,0.05,0.95,0.8274081230632201,12,3.0,1,3.0,1,4.0,0
3745,min_diffuse,10,10,1,3,0.05,0.95,0.796354828052253,6,3.0,1,3.0,1,3.0,1
3746,min_diffuse,10,10,1,3,0.05,0.95,0.8917066495967826,21,4.0,1,4.0,1,4.0,1
3747,min_diffuse,10,10,1,3,0.05,0.95,0.8019768091031398,3,2.0,1,2.0,1,2.0,1
3748,min_diffuse,10,10,1,3,0.05,0.95,0.7374883606247389,8,3.0,1,3.0,1,3.0,1
3749,min_diffuse,10,10,1,3,0.05,0.95,0.8110151400803327,7,4.0,1,4.0,1,4.0,1
3750,min_diffuse,10,10,1,3,0.05,0.95,0.8744177920089775,4,3.0,1,3.0,1,3.0,1
3751,min_diffuse,10,10,1,3,0.05,0.95,0.8909682535019745,5,3.0,1,3.0,1,3.0,1
3752,min_diffuse,10,10,1,3,0.05,0.95,0.8900876363222994,14,4.0,1,4.0,1,4.0,1
3753,min_diffuse,10,10,1,3,0.05,0.95,0.8773477501702387,3,2.0,1,2.0,1,2.0,1
3754,min_diffuse,10,10,1,3,0.05,0.95,0.9347327626503992,19,7.0,0,7.0,0,6.0,1
3755,min_diffuse,10,10,1,3,0.05,0.95,0.9131601069712244,9,5.0,1,5.0,1,5.0,1
3756,min_diffuse,10,10,1,3,0.05,0.95,0.852797134501198,22,5.0,1,5.0,1,5.0,1
3757,min_diffuse,10,10,1,3,0.05,0.95,0.7379864924966099,3,2.0,1,2.0,1,2.0,1
3758,min_diffuse,10,10,1,3,0.05,0.95,0.8568206676661253,6,3.0,1,3.0,1,3.0,1
3759,min_diffuse,10,10,1,3,0.05,0.95,0.9042038858063428,5,3.0,1,3.0,1,3.0,1
3760,min_diffuse,10,10,1,3,0.05,0.95,0.8649740630157453,5,3.0,1,3.0,1,3.0,1
3761,min_diffuse,10,10,1,3,0.05,0.95,0.9491384408851196,7,3.0,1,3.0,1,3.0,1
3762,min_diffuse,10,10,1,3,0.05,0.95,0.9465860996002488,34,7.0,1,7.0,1,7.0,1
3763,min_diffuse,10,10,1,3,0.05,0.95,0.7093939943955025,9,3.0,1,3.0,1,3.0,1
3764,min_diffuse,10,10,1,3,0.05,0.95,0.7430250354815989,5,3.0,1,3.0,1,3.0,1
3765,min_diffuse,10,10,1,3,0.05,0.95,0.8870457104569004,36,6.0,1,6.0,1,6.0,1
3766,min_diffuse,10,10,1,3,0.05,0.95,0.9048149757919248,16,4.0,1,4.0,1,4.0,1
3767,min_diffuse,10,10,1,3,0.05,0.95,0.9257302453822128,14,5.0,0,5.0,0,4.0,1
3768,min_diffuse,10,10,1,3,0.05,0.95,0.7519476014273072,12,4.0,1,4.0,1,4.0,1
3769,min_diffuse,10,10,1,3,0.05,0.95,0.8836392125234636,5,3.0,1,3.0,1,3.0,1
3770,min_diffuse,10,10,1,3,0.05,0.95,0.7161490894009543,11,4.0,1,4.0,1,4.0,1
3771,min_diffuse,10,10,1,3,0.05,0.95,0.864024938574707,5,3.0,1,3.0,1,3.0,1
3772,min_diffuse,10,10,1,3,0.05,0.95,0.7924582671453392,13,5.0,0,4.0,1,4.0,1
3773,min_diffuse,10,10,1,3,0.05,0.95,0.9030063126399416,21,4.0,1,4.0,1,4.0,1
3774,min_diffuse,10,10,1,3,0.05,0.95,0.934915614812052,12,5.0,1,5.0,1,5.0,1
3775,min_diffuse,10,10,1,3,0.05,0.95,0.7906700161968975,15,4.0,1,4.0,1,4.0,1
3776,min_diffuse,10,10,1,3,0.05,0.95,0.9476395508876052,16,4.0,1,4.0,1,4.0,1
3777,min_diffuse,10,10,1,3,0.05,0.95,0.9381404834921814,9,5.0,1,5.0,1,6.0,0
3778,min_diffuse,10,10,1,3,0.05,0.95,0.9461161749400994,6,3.0,1,3.0,1,3.0,1
3779,min_diffuse,10,10,1,3,0.05,0.95,0.9056163941757938,21,6.0,0,6.0,0,5.0,1
3780,min_diffuse,10,10,1,3,0.05,0.95,0.7665128089347363,3,2.0,1,2.0,1,2.0,1
3781,min_diffuse,10,10,1,3,0.05,0.95,0.8336164469251786,14,4.0,1,4.0,1,4.0,1
3782,min_diffuse,10,10,1,3,0.05,0.95,0.9310834833191112,7,3.0,1,3.0,1,4.0,0
3783,min_diffuse,10,10,1,3,0.05,0.95,0.8671135170853965,12,4.0,1,4.0,1,4.0,1
3784,min_diffuse,10,10,1,3,0.05,0.95,0.9205449874903352,15,3.0,1,3.0,1,4.0,0
3785,min_diffuse,10,10,1,3,0.05,0.95,0.8438437462602991,8,3.0,1,3.0,1,3.0,1
3786,min_diffuse,10,10,1,3,0.05,0.95,0.9395691143101754,10,4.0,1,4.0,1,4.0,1
3787,min_diffuse,10,10,1,3,0.05,0.95,0.9425696300204812,37,7.0,1,7.0,1,7.0,1
3788,min_diffuse,10,10,1,3,0.05,0.95,0.8821342742788952,7,3.0,1,3.0,1,3.0,1
3789,min_diffuse,10,10,1,3,0.05,0.95,0.8623127217436725,3,2.0,1,2.0,1,2.0,1
3790,min_diffuse,10,10,1,3,0.05,0.95,0.9446641016255428,11,3.0,1,3.0,1,3.0,1
3791,min_diffuse,10,10,1,3,0.05,0.95,0.8247673583112185,18,5.0,1,6.0,0,6.0,0
3792,min_diffuse,10,10,1,3,0.05,0.95,0.9436734456185084,21,5.0,1,5.0,1,5.0,1
3793,min_diffuse,10,10,1,3,0.05,0.95,0.9427467021610646,52,8.0,0,8.0,0,7.0,1
3794,min_diffuse,10,10,1,3,0.05,0.95,0.8339738367311453,13,4.0,1,4.0,1,4.0,1
3795,min_diffuse,10,10,1,3,0.05,0.95,0.6978356333211774,5,3.0,1,3.0,1,3.0,1
3796,min_diffuse,10,10,1,3,0.05,0.95,0.9077468784033156,9,4.0,1,4.0,1,4.0,1
3797,min_diffuse,10,10,1,3,0.05,0.95,0.9446312505419168,56,8.0,1,8.0,1,8.0,1
3798,min_diffuse,10,10,1,3,0.05,0.95,0.7008528149379525,4,2.0,1,2.0,1,2.0,1
3799,min_diffuse,10,10,1,3,0.05,0.95,0.9133692566658091,14,6.0,1,6.0,1,6.0,1
3800,min_diffuse,10,10,1,3,0.05,0.95,0.8819837381625842,7,3.0,1,4.0,0,4.0,0
3801,min_diffuse,10,10,1,3,0.05,0.95,0.7922621336618654,8,5.0,1,5.0,1,5.0,1
3802,min_diffuse,10,10,1,3,0.05,0.95,0.9173872276151146,3,2.0,1,2.0,1,2.0,1
3803,min_diffuse,10,10,1,3,0.05,0.95,0.9433463727470296,9,3.0,1,3.0,1,3.0,1
3804,min_diffuse,10,10,1,3,0.05,0.95,0.8277863777268565,6,4.0,1,4.0,1,4.0,1
3805,min_diffuse,10,10,1,3,0.05,0.95,0.8467765844595752,7,3.0,1,3.0,1,3.0,1
3806,min_diffuse,10,10,1,3,0.05,0.95,0.5923325154603609,3,2.0,1,2.0,1,2.0,1
3807,min_diffuse,10,10,1,3,0.05,0.95,0.689277439789067,2,2.0,1,2.0,1,2.0,1
3808,min_diffuse,10,10,1,3,0.05,0.95,0.9288737452182768,11,3.0,1,3.0,1,3.0,1
3809,min_diffuse,10,10,1,3,0.05,0.95,0.7924148645893507,6,3.0,1,3.0,1,3.0,1
3810,min_diffuse,10,10,1,3,0.05,0.95,0.941669027216133,12,5.0,1,5.0,1,5.0,1
3811,min_diffuse,10,10,1,3,0.05,0.95,0.8703601272497477,9,4.0,1,4.0,1,4.0,1
3812,min_diffuse,10,10,1,3,0.05,0.95,0.8464640701272007,9,3.0,1,4.0,0,3.0,1
3813,min_diffuse,10,10,1,3,0.05,0.95,0.8789709476391557,12,5.0,1,5.0,1,5.0,1
3814,min_diffuse,10,10,1,3,0.05,0.95,0.9288911728727935,21,6.0,0,5.0,1,5.0,1
3815,min_diffuse,10,10,1,3,0.05,0.95,0.8847376381705425,17,4.0,1,4.0,1,4.0,1
3816,min_diffuse,10,10,1,3,0.05,0.95,0.7585198131405549,5,3.0,1,3.0,1,3.0,1
3817,min_diffuse,10,10,1,3,0.05,0.95,0.7442643528556714,4,2.0,1,2.0,1,2.0,1
3818,min_diffuse,10,10,1,3,0.05,0.95,0.6034000020404072,3,2.0,1,2.0,1,2.0,1
3819,min_diffuse,10,10,1,3,0.05,0.95,0.8781848589395653,17,6.0,1,6.0,1,7.0,0
3820,min_diffuse,10,10,1,3,0.05,0.95,0.937297043202214,20,5.0,1,5.0,1,5.0,1
3821,min_diffuse,10,10,1,3,0.05,0.95,0.9122033772887596,17,6.0,1,6.0,1,6.0,1
3822,min_diffuse,10,10,1,3,0.05,0.95,0.8393337275656049,7,3.0,1,3.0,1,3.0,1
3823,min_diffuse,10,10,1,3,0.05,0.95,0.9494641415377524,34,9.0,0,9.0,0,8.0,1
3824,min_diffuse,10,10,1,3,0.05,0.95,0.9279872392758708,10,4.0,1,4.0,1,4.0,1
3825,min_diffuse,10,10,1,3,0.05,0.95,0.8138833017988037,7,3.0,0,3.0,0,2.0,1
3826,min_diffuse,10,10,1,3,0.05,0.95,0.7917128969294783,5,3.0,1,3.0,1,3.0,1
3827,min_diffuse,10,10,1,3,0.05,0.95,0.7130127001112607,7,3.0,1,3.0,1,3.0,1
3828,min_diffuse,10,10,1,3,0.05,0.95,0.9374908162354684,43,8.0,0,7.0,1,7.0,1
3829,min_diffuse,10,10,1,3,0.05,0.95,0.9003586413000171,9,3.0,1,3.0,1,3.0,1
3830,min_diffuse,10,10,1,3,0.05,0.95,0.8567181610995316,14,4.0,1,4.0,1,4.0,1
3831,min_diffuse,10,10,1,3,0.05,0.95,0.9058343037849884,10,4.0,1,4.0,1,4.0,1
3832,min_diffuse,10,10,1,3,0.05,0.95,0.9477989175362744,21,5.0,1,5.0,1,5.0,1
3833,min_diffuse,10,10,1,3,0.05,0.95,0.7589330310252494,6,3.0,1,3.0,1,3.0,1
3834,min_diffuse,10,10,1,3,0.05,0.95,0.9321265105274418,67,10.0,1,10.0,1,10.0,1
3835,min_diffuse,10,10,1,3,0.05,0.95,0.7691948415283957,4,2.0,1,2.0,1,2.0,1
3836,min_diffuse,10,10,1,3,0.05,0.95,0.9182138317249252,11,5.0,0,4.0,1,5.0,0
3837,min_diffuse,10,10,1,3,0.05,0.95,0.6728755566014163,4,2.0,1,2.0,1,2.0,1
3838,min_diffuse,10,10,1,3,0.05,0.95,0.8941463510773133,5,3.0,1,3.0,1,3.0,1
3839,min_diffuse,10,10,1,3,0.05,0.95,0.7855625454854563,3,2.0,1,2.0,1,2.0,1
3840,min_diffuse,10,10,1,3,0.05,0.95,0.7877947152686946,12,3.0,1,3.0,1,3.0,1
3841,min_diffuse,10,10,1,3,0.05,0.95,0.9256899263017868,18,5.0,1,5.0,1,5.0,1
3842,min_diffuse,10,10,1,3,0.05,0.95,0.8309289669835332,2,2.0,1,2.0,1,2.0,1
3843,min_diffuse,10,10,1,3,0.05,0.95,0.8556688744525349,6,3.0,1,3.0,1,3.0,1
3844,min_diffuse,10,10,1,3,0.05,0.95,0.885791932446018,4,2.0,1,2.0,1,2.0,1
3845,min_diffuse,10,10,1,3,0.05,0.95,0.934517745763212,5,3.0,1,3.0,1,3.0,1
3846,min_diffuse,10,10,1,3,0.05,0.95,0.9305738299096212,23,5.0,0,5.0,0,4.0,1
3847,min_diffuse,10,10,1,3,0.05,0.95,0.8910454209727148,4,3.0,1,3.0,1,3.0,1
3848,min_diffuse,10,10,1,3,0.05,0.95,0.8898740356456845,8,3.0,1,3.0,1,3.0,1
3849,min_diffuse,10,10,1,3,0.05,0.95,0.7587820839167573,6,3.0,1,3.0,1,3.0,1
3850,min_diffuse,10,10,1,3,0.05,0.95,0.8871128363672424,4,3.0,1,3.0,1,3.0,1
3851,min_diffuse,10,10,1,3,0.05,0.95,0.888352441466384,12,5.0,1,5.0,1,5.0,1
3852,min_diffuse,10,10,1,3,0.05,0.95,0.8410668308071022,11,4.0,1,4.0,1,4.0,1
3853,min_diffuse,10,10,1,3,0.05,0.95,0.8834429482701686,35,8.0,0,8.0,0,7.0,1
3854,min_diffuse,10,10,1,3,0.05,0.95,0.923968012841634,26,6.0,0,6.0,0,5.0,1
3855,min_diffuse,10,10,1,3,0.05,0.95,0.9476170922090944,13,4.0,1,4.0,1,4.0,1
3856,min_diffuse,10,10,1,3,0.05,0.95,0.7782111641915448,11,4.0,1,4.0,1,4.0,1
3857,min_diffuse,10,10,1,3,0.05,0.95,0.909353891648926,4,3.0,1,3.0,1,3.0,1
3858,min_diffuse,10,10,1,3,0.05,0.95,0.8607478976110974,5,3.0,1,3.0,1,3.0,1
3859,min_diffuse,10,10,1,3,0.05,0.95,0.5651127367714636,2,2.0,1,2.0,1,2.0,1
3860,min_diffuse,10,10,1,3,0.05,0.95,0.8768700917208517,11,5.0,1,5.0,1,5.0,1
3861,min_diffuse,10,10,1,3,0.05,0.95,0.8549719782551216,6,3.0,1,4.0,0,4.0,0
3862,min_diffuse,10,10,1,3,0.05,0.95,0.7487618222677654,3,2.0,1,2.0,1,2.0,1
3863,min_diffuse,10,10,1,3,0.05,0.95,0.7334479708361498,11,4.0,1,4.0,1,4.0,1
3864,min_diffuse,10,10,1,3,0.05,0.95,0.737514866806086,14,4.0,1,4.0,1,4.0,1
3865,min_diffuse,10,10,1,3,0.05,0.95,0.9052561783815456,10,4.0,1,4.0,1,4.0,1
3866,min_diffuse,10,10,1,3,0.05,0.95,0.9393075466832922,6,3.0,1,3.0,1,3.0,1
3867,min_diffuse,10,10,1,3,0.05,0.95,0.9482425286382224,10,4.0,1,4.0,1,4.0,1
3868,min_diffuse,10,10,1,3,0.05,0.95,0.9077555668513512,6,3.0,1,3.0,1,3.0,1
3869,min_diffuse,10,10,1,3,0.05,0.95,0.935448316915268,24,8.0,0,7.0,1,8.0,0
3870,min_diffuse,10,10,1,3,0.05,0.95,0.8525117044302221,3,2.0,1,2.0,1,3.0,0
3871,min_diffuse,10,10,1,3,0.05,0.95,0.8684283257917645,8,4.0,1,4.0,1,4.0,1
3872,min_diffuse,10,10,1,3,0.05,0.95,0.7557241275105258,10,3.0,1,3.0,1,3.0,1
3873,min_diffuse,10,10,1,3,0.05,0.95,0.9243247863835526,24,5.0,1,5.0,1,5.0,1
3874,min_diffuse,10,10,1,3,0.05,0.95,0.6542212597707672,6,3.0,1,3.0,1,3.0,1
3875,min_diffuse,10,10,1,3,0.05,0.95,0.7768954862043091,2,2.0,1,2.0,1,2.0,1
3876,min_diffuse,10,10,1,3,0.05,0.95,0.8288128723572762,4,2.0,1,3.0,0,3.0,0
3877,min_diffuse,10,10,1,3,0.05,0.95,0.8948832343776008,11,4.0,1,4.0,1,4.0,1
3878,min_diffuse,10,10,1,3,0.05,0.95,0.6457349289847265,5,3.0,1,3.0,1,3.0,1
3879,min_diffuse,10,10,1,3,0.05,0.95,0.7759356610248671,6,3.0,1,3.0,1,3.0,1
3880,min_diffuse,10,10,1,3,0.05,0.95,0.8999342951193186,20,5.0,1,6.0,0,5.0,1
3881,min_diffuse,10,10,1,3,0.05,0.95,0.9244683475029852,20,5.0,0,5.0,0,4.0,1
3882,min_diffuse,10,10,1,3,0.05,0.95,0.852847136154018,8,4.0,1,4.0,1,4.0,1
3883,min_diffuse,10,10,1,3,0.05,0.95,0.7951227253218852,6,3.0,1,3.0,1,3.0,1
3884,min_diffuse,10,10,1,3,0.05,0.95,0.8006043229435997,4,3.0,1,3.0,1,3.0,1
3885,min_diffuse,10,10,1,3,0.05,0.95,0.8906807245459925,6,3.0,0,2.0,1,2.0,1
3886,min_diffuse,10,10,1,3,0.05,0.95,0.9001965586309051,31,8.0,1,8.0,1,8.0,1
3887,min_diffuse,10,10,1,3,0.05,0.95,0.6690907819567438,8,4.0,1,4.0,1,4.0,1
3888,min_diffuse,10,10,1,3,0.05,0.95,0.9258069056293384,17,9.0,0,9.0,0,8.0,1
3889,min_diffuse,10,10,1,3,0.05,0.95,0.930841445753028,13,5.0,1,5.0,1,5.0,1
3890,min_diffuse,10,10,1,3,0.05,0.95,0.9393476624271196,8,3.0,1,3.0,1,3.0,1
3891,min_diffuse,10,10,1,3,0.05,0.95,0.8297905628526244,8,3.0,1,3.0,1,3.0,1
3892,min_diffuse,10,10,1,3,0.05,0.95,0.8482407002875026,12,5.0,0,5.0,0,4.0,1
3893,min_diffuse,10,10,1,3,0.05,0.95,0.7745381489914157,5,3.0,1,3.0,1,3.0,1
3894,min_diffuse,10,10,1,3,0.05,0.95,0.6137716175350183,6,3.0,1,3.0,1,3.0,1
3895,min_diffuse,10,10,1,3,0.05,0.95,0.8051517187330638,7,3.0,1,3.0,1,3.0,1
3896,min_diffuse,10,10,1,3,0.05,0.95,0.9437441087671188,27,7.0,0,7.0,0,6.0,1
3897,min_diffuse,10,10,1,3,0.05,0.95,0.931739373933161,14,4.0,1,4.0,1,4.0,1
3898,min_diffuse,10,10,1,3,0.05,0.95,0.839156324839207,20,4.0,1,4.0,1,4.0,1
3899,min_diffuse,10,10,1,3,0.05,0.95,0.9356913849570516,32,8.0,1,8.0,1,8.0,1
3900,min_diffuse,10,10,1,3,0.05,0.95,0.8105647483937994,3,2.0,1,2.0,1,2.0,1
3901,min_diffuse,10,10,1,3,0.05,0.95,0.8987593582619863,6,3.0,1,3.0,1,3.0,1
3902,min_diffuse,10,10,1,3,0.05,0.95,0.9282723347565748,9,4.0,1,4.0,1,4.0,1
3903,min_diffuse,10,10,1,3,0.05,0.95,0.934843784163038,12,4.0,1,4.0,1,5.0,0
3904,min_diffuse,10,10,1,3,0.05,0.95,0.9484614061659036,11,5.0,0,4.0,1,5.0,0
3905,min_diffuse,10,10,1,3,0.05,0.95,0.758541899472486,4,3.0,1,3.0,1,3.0,1
3906,min_diffuse,10,10,1,3,0.05,0.95,0.9375642546844172,24,6.0,1,6.0,1,6.0,1
3907,min_diffuse,10,10,1,3,0.05,0.95,0.9318728888873508,27,5.0,1,5.0,1,5.0,1
3908,min_diffuse,10,10,1,3,0.05,0.95,0.9317586486644752,40,7.0,0,6.0,1,6.0,1
3909,min_diffuse,10,10,1,3,0.05,0.95,0.7041873890652949,7,3.0,1,3.0,1,4.0,0
3910,min_diffuse,10,10,1,3,0.05,0.95,0.8999889815924633,7,4.0,0,4.0,0,3.0,1
3911,min_diffuse,10,10,1,3,0.05,0.95,0.8958917018079938,10,3.0,1,3.0,1,3.0,1
3912,min_diffuse,10,10,1,3,0.05,0.95,0.8361226270380261,6,3.0,1,3.0,1,4.0,0
3913,min_diffuse,10,10,1,3,0.05,0.95,0.7863597562693122,4,2.0,1,3.0,0,3.0,0
3914,min_diffuse,10,10,1,3,0.05,0.95,0.8574679118081412,10,4.0,1,4.0,1,4.0,1
3915,min_diffuse,10,10,1,3,0.05,0.95,0.9002759425925683,5,3.0,1,3.0,1,3.0,1
3916,min_diffuse,10,10,1,3,0.05,0.95,0.8389608000486205,8,4.0,0,3.0,1,4.0,0
3917,min_diffuse,10,10,1,3,0.05,0.95,0.9215633523684768,32,7.0,0,6.0,1,6.0,1
3918,min_diffuse,10,10,1,3,0.05,0.95,0.8073130429873401,4,3.0,1,3.0,1,3.0,1
3919,min_diffuse,10,10,1,3,0.05,0.95,0.9459787362217232,25,7.0,0,7.0,0,6.0,1
3920,min_diffuse,10,10,1,3,0.05,0.95,0.917921809620646,11,3.0,1,3.0,1,3.0,1
3921,min_diffuse,10,10,1,3,0.05,0.95,0.9177229803100112,6,4.0,1,4.0,1,4.0,1
3922,min_diffuse,10,10,1,3,0.05,0.95,0.907613811733399,38,7.0,0,7.0,0,6.0,1
3923,min_diffuse,10,10,1,3,0.05,0.95,0.8482369914823907,6,3.0,1,3.0,1,3.0,1
3924,min_diffuse,10,10,1,3,0.05,0.95,0.887887786997686,12,4.0,1,4.0,1,4.0,1
3925,min_diffuse,10,10,1,3,0.05,0.95,0.8835036404667865,23,5.0,1,5.0,1,5.0,1
3926,min_diffuse,10,10,1,3,0.05,0.95,0.9192235887644056,15,4.0,1,4.0,1,4.0,1
3927,min_diffuse,10,10,1,3,0.05,0.95,0.946612401902356,37,6.0,1,6.0,1,6.0,1
3928,min_diffuse,10,10,1,3,0.05,0.95,0.7827412941815353,3,2.0,1,2.0,1,2.0,1
3929,min_diffuse,10,10,1,3,0.05,0.95,0.8770008078340864,8,4.0,1,4.0,1,4.0,1
3930,min_diffuse,10,10,1,3,0.05,0.95,0.8548538112095415,4,2.0,1,2.0,1,2.0,1
3931,min_diffuse,10,10,1,3,0.05,0.95,0.9433072361588214,30,7.0,0,7.0,0,6.0,1
3932,min_diffuse,10,10,1,3,0.05,0.95,0.8982640118037835,7,3.0,1,3.0,1,4.0,0
3933,min_diffuse,10,10,1,3,0.05,0.95,0.8521238547345429,6,3.0,1,3.0,1,3.0,1
3934,min_diffuse,10,10,1,3,0.05,0.95,0.8950560820104235,11,4.0,1,4.0,1,4.0,1
3935,min_diffuse,10,10,1,3,0.05,0.95,0.9357634903659922,8,3.0,1,3.0,1,3.0,1
3936,min_diffuse,10,10,1,3,0.05,0.95,0.8635950640893222,29,6.0,1,6.0,1,6.0,1
3937,min_diffuse,10,10,1,3,0.05,0.95,0.8783887163872925,14,4.0,1,4.0,1,4.0,1
3938,min_diffuse,10,10,1,3,0.05,0.95,0.948645195016651,23,6.0,1,6.0,1,6.0,1
3939,min_diffuse,10,10,1,3,0.05,0.95,0.9397263630005046,14,6.0,1,6.0,1,6.0,1
3940,min_diffuse,10,10,1,3,0.05,0.95,0.945835804700117,32,6.0,1,6.0,1,6.0,1
3941,min_diffuse,10,10,1,3,0.05,0.95,0.8361634317947879,10,3.0,1,3.0,1,3.0,1
3942,min_diffuse,10,10,1,3,0.05,0.95,0.9389769362290848,11,4.0,1,4.0,1,4.0,1
3943,min_diffuse,10,10,1,3,0.05,0.95,0.9359182915023432,27,6.0,0,6.0,0,5.0,1
3944,min_diffuse,10,10,1,3,0.05,0.95,0.887162181532892,8,4.0,0,3.0,1,3.0,1
3945,min_diffuse,10,10,1,3,0.05,0.95,0.942050283564998,9,4.0,0,3.0,1,4.0,0
3946,min_diffuse,10,10,1,3,0.05,0.95,0.922267322616868,12,4.0,1,4.0,1,4.0,1
3947,min_diffuse,10,10,1,3,0.05,0.95,0.7837596386640211,9,4.0,1,4.0,1,4.0,1
3948,min_diffuse,10,10,1,3,0.05,0.95,0.9290567902134016,7,3.0,1,3.0,1,3.0,1
3949,min_diffuse,10,10,1,3,0.05,0.95,0.9275365491174538,15,4.0,1,4.0,1,4.0,1
3950,min_diffuse,10,10,1,3,0.05,0.95,0.939213916885963,87,12.0,0,12.0,0,11.0,1
3951,min_diffuse,10,10,1,3,0.05,0.95,0.6443443935986256,2,2.0,1,2.0,1,2.0,1
3952,min_diffuse,10,10,1,3,0.05,0.95,0.827151902516518,15,4.0,1,4.0,1,4.0,1
3953,min_diffuse,10,10,1,3,0.05,0.95,0.9329234775979864,14,4.0,1,4.0,1,4.0,1
3954,min_diffuse,10,10,1,3,0.05,0.95,0.9382168418302744,10,4.0,1,4.0,1,4.0,1
3955,min_diffuse,10,10,1,3,0.05,0.95,0.8367593006754759,24,7.0,1,7.0,1,7.0,1
3956,min_diffuse,10,10,1,3,0.05,0.95,0.9408285255707572,28,6.0,1,6.0,1,6.0,1
3957,min_diffuse,10,10,1,3,0.05,0.95,0.9058800521899968,13,3.0,1,3.0,1,3.0,1
3958,min_diffuse,10,10,1,3,0.05,0.95,0.8089253019143077,4,2.0,1,2.0,1,2.0,1
3959,min_diffuse,10,10,1,3,0.05,0.95,0.8854777807545737,18,6.0,0,6.0,0,5.0,1
3960,min_diffuse,10,10,1,3,0.05,0.95,0.8040605025010112,7,3.0,1,3.0,1,4.0,0
3961,min_diffuse,10,10,1,3,0.05,0.95,0.8751130356872759,10,4.0,1,4.0,1,4.0,1
3962,min_diffuse,10,10,1,3,0.05,0.95,0.8859092011515879,7,3.0,1,3.0,1,3.0,1
3963,min_diffuse,10,10,1,3,0.05,0.95,0.7816774076804012,3,2.0,1,2.0,1,2.0,1
3964,min_diffuse,10,10,1,3,0.05,0.95,0.9266880033053236,36,7.0,0,7.0,0,6.0,1
3965,min_diffuse,10,10,1,3,0.05,0.95,0.927920830588816,9,4.0,1,4.0,1,5.0,0
3966,min_diffuse,10,10,1,3,0.05,0.95,0.9091613327643232,21,7.0,1,7.0,1,7.0,1
3967,min_diffuse,10,10,1,3,0.05,0.95,0.8810867017305124,15,6.0,1,6.0,1,6.0,1
3968,min_diffuse,10,10,1,3,0.05,0.95,0.8736398345684424,9,4.0,1,4.0,1,4.0,1
3969,min_diffuse,10,10,1,3,0.05,0.95,0.8747635299928442,16,4.0,1,4.0,1,4.0,1
3970,min_diffuse,10,10,1,3,0.05,0.95,0.9495398667412894,5,3.0,1,3.0,1,3.0,1
3971,min_diffuse,10,10,1,3,0.05,0.95,0.8569218929404129,5,3.0,1,3.0,1,3.0,1
3972,min_diffuse,10,10,1,3,0.05,0.95,0.9327123535222068,22,6.0,1,6.0,1,6.0,1
3973,min_diffuse,10,10,1,3,0.05,0.95,0.5972160355720963,4,2.0,1,2.0,1,2.0,1
3974,min_diffuse,10,10,1,3,0.05,0.95,0.9302616572377388,39,7.0,0,7.0,0,6.0,1
3975,min_diffuse,10,10,1,3,0.05,0.95,0.8728794826826786,22,7.0,0,6.0,1,7.0,0
3976,min_diffuse,10,10,1,3,0.05,0.95,0.94350563000889,12,5.0,0,5.0,0,4.0,1
3977,min_diffuse,10,10,1,3,0.05,0.95,0.9258923446841996,20,6.0,1,6.0,1,6.0,1
3978,min_diffuse,10,10,1,3,0.05,0.95,0.6933732107635757,5,3.0,1,3.0,1,3.0,1
3979,min_diffuse,10,10,1,3,0.05,0.95,0.8960998806037495,10,5.0,0,4.0,1,5.0,0
3980,min_diffuse,10,10,1,3,0.05,0.95,0.7791830660819168,5,2.0,1,2.0,1,2.0,1
3981,min_diffuse,10,10,1,3,0.05,0.95,0.6551534414796235,4,2.0,1,2.0,1,2.0,1
3982,min_diffuse,10,10,1,3,0.05,0.95,0.8956754277150577,3,2.0,1,2.0,1,2.0,1
3983,min_diffuse,10,10,1,3,0.05,0.95,0.946410260233084,29,5.0,1,5.0,1,5.0,1
3984,min_diffuse,10,10,1,3,0.05,0.95,0.9376884387607068,32,6.0,1,6.0,1,6.0,1
3985,min_diffuse,10,10,1,3,0.05,0.95,0.8983308633653472,36,6.0,0,6.0,0,5.0,1
3986,min_diffuse,10,10,1,3,0.05,0.95,0.9008101383151724,5,4.0,1,4.0,1,4.0,1
3987,min_diffuse,10,10,1,3,0.05,0.95,0.8973157274570095,10,5.0,1,5.0,1,5.0,1
3988,min_diffuse,10,10,1,3,0.05,0.95,0.9399421650371312,18,5.0,1,5.0,1,5.0,1
3989,min_diffuse,10,10,1,3,0.05,0.95,0.7168016335664875,5,2.0,1,2.0,1,2.0,1
3990,min_diffuse,10,10,1,3,0.05,0.95,0.9181129087604404,3,2.0,1,2.0,1,3.0,0
3991,min_diffuse,10,10,1,3,0.05,0.95,0.896601355662922,26,6.0,1,6.0,1,6.0,1
3992,min_diffuse,10,10,1,3,0.05,0.95,0.9253296309863572,6,3.0,1,3.0,1,3.0,1
3993,min_diffuse,10,10,1,3,0.05,0.95,0.9131938959136804,5,3.0,1,3.0,1,3.0,1
3994,min_diffuse,10,10,1,3,0.05,0.95,0.9266761234923298,7,3.0,1,3.0,1,4.0,0
3995,min_diffuse,10,10,1,3,0.05,0.95,0.9203294475169336,4,3.0,1,3.0,1,3.0,1
3996,min_diffuse,10,10,1,3,0.05,0.95,0.8011976576360538,14,4.0,1,4.0,1,4.0,1
3997,min_diffuse,10,10,1,3,0.05,0.95,0.8957245635067634,7,4.0,1,4.0,1,4.0,1
3998,min_diffuse,10,10,1,3,0.05,0.95,0.7743837150182731,2,2.0,1,2.0,1,2.0,1
3999,min_diffuse,10,10,1,3,0.05,0.95,0.9325982413817854,19,5.0,1,5.0,1,5.0,1
4000,min_diffuse,10,10,1,3,0.05,0.95,0.9190729926508888,10,4.0,0,3.0,1,3.0,1
4001,min_diffuse,10,10,1,3,0.05,0.95,0.9455689961111068,61,9.0,0,9.0,0,8.0,1
4002,min_diffuse,10,10,1,3,0.05,0.95,0.9296288413467476,15,5.0,0,5.0,0,4.0,1
4003,min_diffuse,10,10,1,3,0.05,0.95,0.9395562860184686,10,4.0,1,4.0,1,4.0,1
4004,min_diffuse,10,10,1,3,0.05,0.95,0.790089344262238,7,3.0,1,3.0,1,3.0,1
4005,min_diffuse,10,10,1,3,0.05,0.95,0.7841075370353761,7,3.0,1,3.0,1,3.0,1
4006,min_diffuse,10,10,1,3,0.05,0.95,0.9204401808502696,11,4.0,1,4.0,1,4.0,1
4007,min_diffuse,10,10,1,3,0.05,0.95,0.8951914347321712,11,4.0,1,4.0,1,4.0,1
4008,min_diffuse,10,10,1,3,0.05,0.95,0.8774218018897156,6,3.0,1,4.0,0,4.0,0
4009,min_diffuse,10,10,1,3,0.05,0.95,0.8427772777547763,10,3.0,1,3.0,1,3.0,1
4010,min_diffuse,10,10,1,3,0.05,0.95,0.9081752000662188,5,3.0,0,3.0,0,2.0,1
4011,min_diffuse,10,10,1,3,0.05,0.95,0.8266099728277622,10,3.0,1,3.0,1,3.0,1
4012,min_diffuse,10,10,1,3,0.05,0.95,0.7706640900168472,21,4.0,1,4.0,1,4.0,1
4013,min_diffuse,10,10,1,3,0.05,0.95,0.91950902482211,89,14.0,0,14.0,0,13.0,1
4014,min_diffuse,10,10,1,3,0.05,0.95,0.9411021471986752,22,5.0,1,5.0,1,5.0,1
4015,min_diffuse,10,10,1,3,0.05,0.95,0.8534617798496352,11,4.0,1,4.0,1,5.0,0
4016,min_diffuse,10,10,1,3,0.05,0.95,0.903461225933029,12,3.0,1,3.0,1,3.0,1
4017,min_diffuse,10,10,1,3,0.05,0.95,0.8757220115485836,9,3.0,1,3.0,1,3.0,1
4018,min_diffuse,10,10,1,3,0.05,0.95,0.8263640288597245,9,3.0,1,3.0,1,3.0,1
4019,min_diffuse,10,10,1,3,0.05,0.95,0.8909469706308107,5,2.0,1,2.0,1,2.0,1
4020,min_diffuse,10,10,1,3,0.05,0.95,0.9103135126052404,15,4.0,1,4.0,1,4.0,1
4021,min_diffuse,10,10,1,3,0.05,0.95,0.6370318139620308,3,2.0,1,2.0,1,2.0,1
4022,min_diffuse,10,10,1,3,0.05,0.95,0.9483513053841378,39,7.0,0,6.0,1,6.0,1
4023,min_diffuse,10,10,1,3,0.05,0.95,0.8424839999976889,8,4.0,1,4.0,1,4.0,1
4024,min_diffuse,10,10,1,3,0.05,0.95,0.8110565015216268,7,3.0,1,3.0,1,3.0,1
4025,min_diffuse,10,10,1,3,0.05,0.95,0.9470399623099688,6,3.0,1,3.0,1,3.0,1
4026,min_diffuse,10,10,1,3,0.05,0.95,0.9228324671659556,2,2.0,1,2.0,1,2.0,1
4027,min_diffuse,10,10,1,3,0.05,0.95,0.920421724989982,29,6.0,1,6.0,1,6.0,1
4028,min_diffuse,10,10,1,3,0.05,0.95,0.8913967251983456,12,4.0,1,4.0,1,4.0,1
4029,min_diffuse,10,10,1,3,0.05,0.95,0.9034783067244408,4,3.0,1,3.0,1,3.0,1
4030,min_diffuse,10,10,1,3,0.05,0.95,0.8301684640558286,7,3.0,1,3.0,1,3.0,1
4031,min_diffuse,10,10,1,3,0.05,0.95,0.8656230495421354,13,5.0,0,5.0,0,4.0,1
4032,min_diffuse,10,10,1,3,0.05,0.95,0.9344122072370772,33,6.0,1,6.0,1,6.0,1
4033,min_diffuse,10,10,1,3,0.05,0.95,0.9393430451185152,15,4.0,1,4.0,1,4.0,1
4034,min_diffuse,10,10,1,3,0.05,0.95,0.7286697223488827,5,3.0,0,3.0,0,2.0,1
4035,min_diffuse,10,10,1,3,0.05,0.95,0.9103681116624474,22,5.0,1,5.0,1,5.0,1
4036,min_diffuse,10,10,1,3,0.05,0.95,0.8878511935481617,11,5.0,1,5.0,1,6.0,0
4037,min_diffuse,10,10,1,3,0.05,0.95,0.8958992847576714,11,4.0,1,4.0,1,4.0,1
4038,min_diffuse,10,10,1,3,0.05,0.95,0.918666686515856,10,4.0,1,4.0,1,5.0,0
4039,min_diffuse,10,10,1,3,0.05,0.95,0.8608936890767991,12,4.0,0,4.0,0,3.0,1
4040,min_diffuse,10,10,1,3,0.05,0.95,0.9446503533046312,35,6.0,1,6.0,1,6.0,1
4041,min_diffuse,10,10,1,3,0.05,0.95,0.9063179246785016,13,3.0,1,3.0,1,3.0,1
4042,min_diffuse,10,10,1,3,0.05,0.95,0.9178692423937116,35,6.0,1,6.0,1,6.0,1
4043,min_diffuse,10,10,1,3,0.05,0.95,0.8997912372978919,26,8.0,1,8.0,1,8.0,1
4044,min_diffuse,10,10,1,3,0.05,0.95,0.9377770714142928,10,4.0,1,4.0,1,4.0,1
4045,min_diffuse,10,10,1,3,0.05,0.95,0.8595478740520116,13,3.0,1,3.0,1,3.0,1
4046,min_diffuse,10,10,1,3,0.05,0.95,0.9424072808426822,25,8.0,1,8.0,1,8.0,1
4047,min_diffuse,10,10,1,3,0.05,0.95,0.8968841927256939,14,4.0,1,4.0,1,4.0,1
4048,min_diffuse,10,10,1,3,0.05,0.95,0.901924067669609,25,5.0,1,5.0,1,5.0,1
4049,min_diffuse,10,10,1,3,0.05,0.95,0.9351815712528646,21,6.0,1,6.0,1,6.0,1
4050,min_diffuse,10,10,1,3,0.05,0.95,0.931371957538575,8,4.0,1,4.0,1,4.0,1
4051,min_diffuse,10,10,1,3,0.05,0.95,0.7422164817396882,3,2.0,1,2.0,1,2.0,1
4052,min_diffuse,10,10,1,3,0.05,0.95,0.8018486340033826,12,4.0,1,4.0,1,4.0,1
4053,min_diffuse,10,10,1,3,0.05,0.95,0.8045884744281688,4,2.0,1,2.0,1,2.0,1
4054,min_diffuse,10,10,1,3,0.05,0.95,0.9006484202403162,21,7.0,1,7.0,1,7.0,1
4055,min_diffuse,10,10,1,3,0.05,0.95,0.9239584221627,8,4.0,1,4.0,1,4.0,1
4056,min_diffuse,10,10,1,3,0.05,0.95,0.927297936287372,20,4.0,1,4.0,1,4.0,1
4057,min_diffuse,10,10,1,3,0.05,0.95,0.7458173268291336,5,3.0,0,2.0,1,3.0,0
4058,min_diffuse,10,10,1,3,0.05,0.95,0.9131948527693308,5,3.0,1,3.0,1,3.0,1
4059,min_diffuse,10,10,1,3,0.05,0.95,0.7696257879963925,3,3.0,1,3.0,1,3.0,1
4060,min_diffuse,10,10,1,3,0.05,0.95,0.8615361176959683,8,3.0,1,3.0,1,3.0,1
4061,min_diffuse,10,10,1,3,0.05,0.95,0.9319934093707468,20,5.0,1,5.0,1,6.0,0
4062,min_diffuse,10,10,1,3,0.05,0.95,0.7438923978114873,3,2.0,1,2.0,1,2.0,1
4063,min_diffuse,10,10,1,3,0.05,0.95,0.8772063708500473,7,3.0,1,3.0,1,3.0,1
4064,min_diffuse,10,10,1,3,0.05,0.95,0.8021752629904857,9,3.0,1,3.0,1,3.0,1
4065,min_diffuse,10,10,1,3,0.05,0.95,0.899153165091446,13,4.0,0,4.0,0,3.0,1
4066,min_diffuse,10,10,1,3,0.05,0.95,0.7962990890091577,7,3.0,1,3.0,1,3.0,1
4067,min_diffuse,10,10,1,3,0.05,0.95,0.903847839040363,6,3.0,1,3.0,1,4.0,0
4068,min_diffuse,10,10,1,3,0.05,0.95,0.8850666868387186,15,5.0,1,5.0,1,5.0,1
4069,min_diffuse,10,10,1,3,0.05,0.95,0.938468559283442,34,9.0,1,9.0,1,9.0,1
4070,min_diffuse,10,10,1,3,0.05,0.95,0.8774525242693544,10,4.0,1,4.0,1,4.0,1
4071,min_diffuse,10,10,1,3,0.05,0.95,0.8544513865393099,4,3.0,1,3.0,1,3.0,1
4072,min_diffuse,10,10,1,3,0.05,0.95,0.6035417519885828,3,2.0,1,2.0,1,2.0,1
4073,min_diffuse,10,10,1,3,0.05,0.95,0.8923623652462496,9,3.0,1,3.0,1,3.0,1
4074,min_diffuse,10,10,1,3,0.05,0.95,0.9224334395187184,11,4.0,0,4.0,0,3.0,1
4075,min_diffuse,10,10,1,3,0.05,0.95,0.8079074020399568,8,3.0,1,3.0,1,4.0,0
4076,min_diffuse,10,10,1,3,0.05,0.95,0.9440281373167652,5,3.0,1,3.0,1,3.0,1
4077,min_diffuse,10,10,1,3,0.05,0.95,0.6851268087903012,2,2.0,1,2.0,1,2.0,1
4078,min_diffuse,10,10,1,3,0.05,0.95,0.7648903852851805,10,3.0,1,3.0,1,3.0,1
4079,min_diffuse,10,10,1,3,0.05,0.95,0.8704436875680698,5,2.0,1,2.0,1,2.0,1
4080,min_diffuse,10,10,1,3,0.05,0.95,0.7177446259688265,5,3.0,1,3.0,1,3.0,1
4081,min_diffuse,10,10,1,3,0.05,0.95,0.8624417194501071,9,3.0,1,3.0,1,3.0,1
4082,min_diffuse,10,10,1,3,0.05,0.95,0.9251559904814284,5,3.0,1,3.0,1,4.0,0
4083,min_diffuse,10,10,1,3,0.05,0.95,0.9129219613880292,10,4.0,1,4.0,1,4.0,1
4084,min_diffuse,10,10,1,3,0.05,0.95,0.9371389820730004,16,4.0,1,4.0,1,4.0,1
4085,min_diffuse,10,10,1,3,0.05,0.95,0.9469910423217096,21,6.0,1,6.0,1,6.0,1
4086,min_diffuse,10,10,1,3,0.05,0.95,0.90423704770721,7,4.0,1,4.0,1,4.0,1
4087,min_diffuse,10,10,1,3,0.05,0.95,0.8939232885806632,5,3.0,1,3.0,1,3.0,1
4088,min_diffuse,10,10,1,3,0.05,0.95,0.9443617690088316,20,5.0,1,5.0,1,5.0,1
4089,min_diffuse,10,10,1,3,0.05,0.95,0.9254126905569549,22,7.0,1,7.0,1,7.0,1
4090,min_diffuse,10,10,1,3,0.05,0.95,0.8170829202860261,3,2.0,1,2.0,1,3.0,0
4091,min_diffuse,10,10,1,3,0.05,0.95,0.9287927635475004,20,4.0,1,4.0,1,4.0,1
4092,min_diffuse,10,10,1,3,0.05,0.95,0.9151271268382803,3,2.0,1,2.0,1,2.0,1
4093,min_diffuse,10,10,1,3,0.05,0.95,0.8804376391359952,19,6.0,1,6.0,1,6.0,1
4094,min_diffuse,10,10,1,3,0.05,0.95,0.9396727135263075,10,3.0,1,3.0,1,3.0,1
4095,min_diffuse,10,10,1,3,0.05,0.95,0.9449870942660012,32,6.0,1,6.0,1,7.0,0
4096,min_diffuse,10,10,1,3,0.05,0.95,0.925975501566493,15,4.0,1,4.0,1,5.0,0
4097,min_diffuse,10,10,1,3,0.05,0.95,0.8558215109090707,12,4.0,1,4.0,1,4.0,1
4098,min_diffuse,10,10,1,3,0.05,0.95,0.9126986243085452,22,6.0,0,6.0,0,5.0,1
4099,min_diffuse,10,10,1,3,0.05,0.95,0.7593167174731928,2,2.0,1,2.0,1,2.0,1
4100,min_diffuse,10,10,1,3,0.05,0.95,0.8556672136187445,9,3.0,1,3.0,1,3.0,1
4101,min_diffuse,10,10,1,3,0.05,0.95,0.8650917379030632,16,5.0,1,5.0,1,5.0,1
4102,min_diffuse,10,10,1,3,0.05,0.95,0.8156492313356596,8,3.0,1,3.0,1,3.0,1
4103,min_diffuse,10,10,1,3,0.05,0.95,0.938692514356886,21,5.0,0,4.0,1,4.0,1
4104,min_diffuse,10,10,1,3,0.05,0.95,0.8426584257380795,7,3.0,1,3.0,1,3.0,1
4105,min_diffuse,10,10,1,3,0.05,0.95,0.8513355244237726,11,4.0,1,4.0,1,4.0,1
4106,min_diffuse,10,10,1,3,0.05,0.95,0.8847157547592053,11,4.0,1,4.0,1,4.0,1
4107,min_diffuse,10,10,1,3,0.05,0.95,0.8401971895239024,7,3.0,1,3.0,1,3.0,1
4108,min_diffuse,10,10,1,3,0.05,0.95,0.6644792050943393,5,3.0,1,3.0,1,3.0,1
4109,min_diffuse,10,10,1,3,0.05,0.95,0.9453782593076344,8,4.0,1,4.0,1,4.0,1
4110,min_diffuse,10,10,1,3,0.05,0.95,0.8386455713987502,3,2.0,1,2.0,1,2.0,1
4111,min_diffuse,10,10,1,3,0.05,0.95,0.8581159866053241,4,2.0,1,2.0,1,2.0,1
4112,min_diffuse,10,10,1,3,0.05,0.95,0.9258364666063208,32,8.0,0,8.0,0,7.0,1
4113,min_diffuse,10,10,1,3,0.05,0.95,0.9217903016089106,14,5.0,0,5.0,0,4.0,1
4114,min_diffuse,10,10,1,3,0.05,0.95,0.9124252199042038,23,5.0,1,5.0,1,5.0,1
4115,min_diffuse,10,10,1,3,0.05,0.95,0.8070904209483893,4,3.0,1,3.0,1,3.0,1
4116,min_diffuse,10,10,1,3,0.05,0.95,0.869190299465981,10,3.0,1,3.0,1,3.0,1
4117,min_diffuse,10,10,1,3,0.05,0.95,0.7972536815854676,3,2.0,1,2.0,1,2.0,1
4118,min_diffuse,10,10,1,3,0.05,0.95,0.9375246178521374,15,6.0,1,6.0,1,7.0,0
4119,min_diffuse,10,10,1,3,0.05,0.95,0.8391775073132238,5,3.0,1,3.0,1,3.0,1
4120,min_diffuse,10,10,1,3,0.05,0.95,0.9251076713711917,11,4.0,1,4.0,1,4.0,1
4121,min_diffuse,10,10,1,3,0.05,0.95,0.6771356646970316,12,3.0,1,3.0,1,3.0,1
4122,min_diffuse,10,10,1,3,0.05,0.95,0.8780684905976458,13,4.0,1,4.0,1,4.0,1
4123,min_diffuse,10,10,1,3,0.05,0.95,0.9346368568338732,24,4.0,1,4.0,1,4.0,1
4124,min_diffuse,10,10,1,3,0.05,0.95,0.8854750992138638,30,6.0,1,6.0,1,6.0,1
4125,min_diffuse,10,10,1,3,0.05,0.95,0.9218997684213228,9,4.0,0,3.0,1,3.0,1
4126,min_diffuse,10,10,1,3,0.05,0.95,0.9237364563515176,42,7.0,1,7.0,1,7.0,1
4127,min_diffuse,10,10,1,3,0.05,0.95,0.8534080691430906,7,3.0,0,3.0,0,2.0,1
4128,min_diffuse,10,10,1,3,0.05,0.95,0.8658477624908817,9,4.0,1,4.0,1,4.0,1
4129,min_diffuse,10,10,1,3,0.05,0.95,0.8642139563347866,7,3.0,1,3.0,1,3.0,1
4130,min_diffuse,10,10,1,3,0.05,0.95,0.8538397937524355,11,4.0,1,4.0,1,4.0,1
4131,min_diffuse,10,10,1,3,0.05,0.95,0.9002063100358286,8,3.0,1,3.0,1,3.0,1
4132,min_diffuse,10,10,1,3,0.05,0.95,0.9300314905460868,31,10.0,1,10.0,1,10.0,1
4133,min_diffuse,10,10,1,3,0.05,0.95,0.9062940916513716,9,4.0,1,4.0,1,4.0,1
4134,min_diffuse,10,10,1,3,0.05,0.95,0.8819942563060564,3,3.0,1,3.0,1,3.0,1
4135,min_diffuse,10,10,1,3,0.05,0.95,0.9329381790426664,27,6.0,1,6.0,1,6.0,1
4136,min_diffuse,10,10,1,3,0.05,0.95,0.9368387534912872,59,10.0,1,10.0,1,10.0,1
4137,min_diffuse,10,10,1,3,0.05,0.95,0.9428536117215516,51,11.0,1,11.0,1,11.0,1
4138,min_diffuse,10,10,1,3,0.05,0.95,0.8187757770032155,8,3.0,1,3.0,1,3.0,1
4139,min_diffuse,10,10,1,3,0.05,0.95,0.8373180982557413,10,4.0,1,4.0,1,4.0,1
4140,min_diffuse,10,10,1,3,0.05,0.95,0.9020600751441116,52,9.0,0,8.0,1,8.0,1
4141,min_diffuse,10,10,1,3,0.05,0.95,0.942767945758703,13,5.0,1,5.0,1,5.0,1
4142,min_diffuse,10,10,1,3,0.05,0.95,0.7568500673421968,12,4.0,1,4.0,1,4.0,1
4143,min_diffuse,10,10,1,3,0.05,0.95,0.9102261253033516,7,3.0,1,3.0,1,4.0,0
4144,min_diffuse,10,10,1,3,0.05,0.95,0.8267165387303974,14,4.0,1,4.0,1,5.0,0
4145,min_diffuse,10,10,1,3,0.05,0.95,0.912766757674998,21,5.0,1,5.0,1,5.0,1
4146,min_diffuse,10,10,1,3,0.05,0.95,0.8738635451639907,7,3.0,1,3.0,1,3.0,1
4147,min_diffuse,10,10,1,3,0.05,0.95,0.8453875951395856,4,3.0,1,3.0,1,3.0,1
4148,min_diffuse,10,10,1,3,0.05,0.95,0.9257833160925006,13,5.0,1,5.0,1,5.0,1
4149,min_diffuse,10,10,1,3,0.05,0.95,0.9416578533092382,30,6.0,0,6.0,0,5.0,1
4150,min_diffuse,10,10,1,3,0.05,0.95,0.9442040453462148,26,8.0,1,8.0,1,8.0,1
4151,min_diffuse,10,10,1,3,0.05,0.95,0.7351324381362248,7,3.0,1,3.0,1,3.0,1
4152,min_diffuse,10,10,1,3,0.05,0.95,0.9229171726512332,21,5.0,1,5.0,1,5.0,1
4153,min_diffuse,10,10,1,3,0.05,0.95,0.9033397998890972,9,4.0,1,4.0,1,4.0,1
4154,min_diffuse,10,10,1,3,0.05,0.95,0.8179792898929744,4,2.0,1,2.0,1,2.0,1
4155,min_diffuse,10,10,1,3,0.05,0.95,0.9118073395407158,17,5.0,1,5.0,1,5.0,1
4156,min_diffuse,10,10,1,3,0.05,0.95,0.9247554091031948,16,6.0,1,7.0,0,6.0,1
4157,min_diffuse,10,10,1,3,0.05,0.95,0.7888644644621517,5,3.0,1,3.0,1,3.0,1
4158,min_diffuse,10,10,1,3,0.05,0.95,0.8729586385684641,9,3.0,1,3.0,1,3.0,1
4159,min_diffuse,10,10,1,3,0.05,0.95,0.8788996826623291,4,2.0,1,2.0,1,2.0,1
4160,min_diffuse,10,10,1,3,0.05,0.95,0.9163708610126852,11,4.0,1,4.0,1,4.0,1
4161,min_diffuse,10,10,1,3,0.05,0.95,0.8648789640441733,5,3.0,1,3.0,1,3.0,1
4162,min_diffuse,10,10,1,3,0.05,0.95,0.7023550131094422,4,2.0,1,2.0,1,2.0,1
4163,min_diffuse,10,10,1,3,0.05,0.95,0.8435687283625494,11,5.0,1,5.0,1,5.0,1
4164,min_diffuse,10,10,1,3,0.05,0.95,0.646940968107549,8,3.0,1,3.0,1,3.0,1
4165,min_diffuse,10,10,1,3,0.05,0.95,0.9362031366018316,12,5.0,0,4.0,1,4.0,1
4166,min_diffuse,10,10,1,3,0.05,0.95,0.8829870885709957,14,3.0,1,3.0,1,3.0,1
4167,min_diffuse,10,10,1,3,0.05,0.95,0.8946077325303032,26,6.0,1,6.0,1,6.0,1
4168,min_diffuse,10,10,1,3,0.05,0.95,0.8260285626599313,13,4.0,1,4.0,1,4.0,1
4169,min_diffuse,10,10,1,3,0.05,0.95,0.7959109397636382,7,4.0,1,4.0,1,4.0,1
4170,min_diffuse,10,10,1,3,0.05,0.95,0.913861867318583,30,7.0,1,7.0,1,7.0,1
4171,min_diffuse,10,10,1,3,0.05,0.95,0.881886977332367,20,5.0,1,5.0,1,5.0,1
4172,min_diffuse,10,10,1,3,0.05,0.95,0.722025841188054,3,2.0,1,2.0,1,2.0,1
4173,min_diffuse,10,10,1,3,0.05,0.95,0.9426298371863706,17,5.0,0,5.0,0,4.0,1
4174,min_diffuse,10,10,1,3,0.05,0.95,0.9337331938695228,3,2.0,1,2.0,1,3.0,0
4175,min_diffuse,10,10,1,3,0.05,0.95,0.9307808376293532,41,8.0,1,8.0,1,8.0,1
4176,min_diffuse,10,10,1,3,0.05,0.95,0.8401079674424021,10,3.0,1,3.0,1,3.0,1
4177,min_diffuse,10,10,1,3,0.05,0.95,0.9159807305654408,42,7.0,1,7.0,1,7.0,1
4178,min_diffuse,10,10,1,3,0.05,0.95,0.8943441688421307,4,3.0,1,3.0,1,3.0,1
4179,min_diffuse,10,10,1,3,0.05,0.95,0.91774952268414,10,6.0,1,6.0,1,6.0,1
4180,min_diffuse,10,10,1,3,0.05,0.95,0.8915331767797695,5,3.0,1,3.0,1,3.0,1
4181,min_diffuse,10,10,1,3,0.05,0.95,0.8876459711314283,26,6.0,1,6.0,1,6.0,1
4182,min_diffuse,10,10,1,3,0.05,0.95,0.9354023338776492,9,4.0,1,4.0,1,4.0,1
4183,min_diffuse,10,10,1,3,0.05,0.95,0.9243295850683426,7,3.0,1,3.0,1,3.0,1
4184,min_diffuse,10,10,1,3,0.05,0.95,0.8251578178649447,8,3.0,1,3.0,1,3.0,1
4185,min_diffuse,10,10,1,3,0.05,0.95,0.8907301392499398,13,4.0,0,4.0,0,3.0,1
4186,min_diffuse,10,10,1,3,0.05,0.95,0.8959866917378247,34,7.0,1,7.0,1,7.0,1
4187,min_diffuse,10,10,1,3,0.05,0.95,0.8931601404283194,20,4.0,1,4.0,1,4.0,1
4188,min_diffuse,10,10,1,3,0.05,0.95,0.9252058937869208,14,5.0,1,6.0,0,5.0,1
4189,min_diffuse,10,10,1,3,0.05,0.95,0.9494240392027874,22,7.0,1,7.0,1,7.0,1
4190,min_diffuse,10,10,1,3,0.05,0.95,0.8227568418477016,6,3.0,1,3.0,1,3.0,1
4191,min_diffuse,10,10,1,3,0.05,0.95,0.7769115321776333,3,2.0,1,2.0,1,2.0,1
4192,min_diffuse,10,10,1,3,0.05,0.95,0.9325040739911696,17,4.0,1,4.0,1,4.0,1
4193,min_diffuse,10,10,1,3,0.05,0.95,0.9155655867732956,12,6.0,1,6.0,1,6.0,1
4194,min_diffuse,10,10,1,3,0.05,0.95,0.8938559060973539,12,5.0,1,5.0,1,5.0,1
4195,min_diffuse,10,10,1,3,0.05,0.95,0.8066002665598131,11,3.0,1,3.0,1,3.0,1
4196,min_diffuse,10,10,1,3,0.05,0.95,0.8721578656655242,2,2.0,1,2.0,1,2.0,1
4197,min_diffuse,10,10,1,3,0.05,0.95,0.645910358612831,4,2.0,1,2.0,1,2.0,1
4198,min_diffuse,10,10,1,3,0.05,0.95,0.9400444077148872,6,3.0,1,3.0,1,3.0,1
4199,min_diffuse,10,10,1,3,0.05,0.95,0.8938515178089936,10,3.0,1,3.0,1,3.0,1
4200,min_diffuse,10,10,1,3,0.05,0.95,0.9380817887211114,28,6.0,1,6.0,1,6.0,1
4201,min_diffuse,10,10,1,3,0.05,0.95,0.898144386116759,9,5.0,0,4.0,1,5.0,0
4202,min_diffuse,10,10,1,3,0.05,0.95,0.9355528666741706,6,3.0,1,3.0,1,4.0,0
4203,min_diffuse,10,10,1,3,0.05,0.95,0.8880298666101651,5,3.0,1,3.0,1,4.0,0
4204,min_diffuse,10,10,1,3,0.05,0.95,0.941245347082684,10,3.0,1,3.0,1,3.0,1
4205,min_diffuse,10,10,1,3,0.05,0.95,0.8990922781776235,14,4.0,1,4.0,1,4.0,1
4206,min_diffuse,10,10,1,3,0.05,0.95,0.9144923525282854,10,4.0,1,4.0,1,5.0,0
4207,min_diffuse,10,10,1,3,0.05,0.95,0.9292615065608671,3,2.0,1,2.0,1,3.0,0
4208,min_diffuse,10,10,1,3,0.05,0.95,0.9097291190631596,7,4.0,1,4.0,1,4.0,1
4209,min_diffuse,10,10,1,3,0.05,0.95,0.7046383801786354,6,3.0,1,3.0,1,3.0,1
4210,min_diffuse,10,10,1,3,0.05,0.95,0.9252500240672896,6,3.0,1,4.0,0,4.0,0
4211,min_diffuse,10,10,1,3,0.05,0.95,0.8509104248875901,4,3.0,0,2.0,1,3.0,0
4212,min_diffuse,10,10,1,3,0.05,0.95,0.9207369668702864,24,6.0,1,6.0,1,6.0,1
4213,min_diffuse,10,10,1,3,0.05,0.95,0.8890901603085113,16,6.0,0,6.0,0,5.0,1
4214,min_diffuse,10,10,1,3,0.05,0.95,0.9397641160115364,13,4.0,1,4.0,1,4.0,1
4215,min_diffuse,10,10,1,3,0.05,0.95,0.940393076172148,23,5.0,1,5.0,1,5.0,1
4216,min_diffuse,10,10,1,3,0.05,0.95,0.8809028916307334,7,3.0,1,3.0,1,3.0,1
4217,min_diffuse,10,10,1,3,0.05,0.95,0.8915177579418619,28,5.0,1,5.0,1,5.0,1
4218,min_diffuse,10,10,1,3,0.05,0.95,0.6548234620767636,10,3.0,1,3.0,1,3.0,1
4219,min_diffuse,10,10,1,3,0.05,0.95,0.8851034560429354,14,4.0,1,4.0,1,4.0,1
4220,min_diffuse,10,10,1,3,0.05,0.95,0.8431542642410593,41,9.0,1,9.0,1,9.0,1
4221,min_diffuse,10,10,1,3,0.05,0.95,0.8592354719314031,13,4.0,0,4.0,0,3.0,1
4222,min_diffuse,10,10,1,3,0.05,0.95,0.85405698208083,9,5.0,0,5.0,0,4.0,1
4223,min_diffuse,10,10,1,3,0.05,0.95,0.8871607528515204,4,2.0,1,2.0,1,3.0,0
4224,min_diffuse,10,10,1,3,0.05,0.95,0.945599641603822,16,6.0,0,6.0,0,5.0,1
4225,min_diffuse,10,10,1,3,0.05,0.95,0.7830933331481238,17,4.0,1,4.0,1,4.0,1
4226,min_diffuse,10,10,1,3,0.05,0.95,0.8205662108689225,10,4.0,1,4.0,1,4.0,1
4227,min_diffuse,10,10,1,3,0.05,0.95,0.9499544831291412,23,5.0,1,5.0,1,5.0,1
4228,min_diffuse,10,10,1,3,0.05,0.95,0.8962306802886818,13,3.0,1,3.0,1,4.0,0
4229,min_diffuse,10,10,1,3,0.05,0.95,0.9447470660629887,22,5.0,1,5.0,1,5.0,1
4230,min_diffuse,10,10,1,3,0.05,0.95,0.937247793589081,18,4.0,1,4.0,1,4.0,1
4231,min_diffuse,10,10,1,3,0.05,0.95,0.8392625266457323,16,5.0,0,4.0,1,5.0,0
4232,min_diffuse,10,10,1,3,0.05,0.95,0.8282942944207261,8,3.0,1,3.0,1,3.0,1
4233,min_diffuse,10,10,1,3,0.05,0.95,0.9450813316093792,31,6.0,1,6.0,1,6.0,1
4234,min_diffuse,10,10,1,3,0.05,0.95,0.5892733073728122,4,2.0,1,2.0,1,2.0,1
4235,min_diffuse,10,10,1,3,0.05,0.95,0.9202916471073532,7,4.0,1,4.0,1,4.0,1
4236,min_diffuse,10,10,1,3,0.05,0.95,0.8783753216958483,6,3.0,1,3.0,1,3.0,1
4237,min_diffuse,10,10,1,3,0.05,0.95,0.8847164893042808,16,4.0,1,4.0,1,4.0,1
4238,min_diffuse,10,10,1,3,0.05,0.95,0.8630745122137464,15,4.0,1,4.0,1,4.0,1
4239,min_diffuse,10,10,1,3,0.05,0.95,0.936093318671094,34,10.0,1,10.0,1,10.0,1
4240,min_diffuse,10,10,1,3,0.05,0.95,0.8818494116199408,6,3.0,1,3.0,1,4.0,0
4241,min_diffuse,10,10,1,3,0.05,0.95,0.9419017849055548,10,5.0,1,5.0,1,5.0,1
4242,min_diffuse,10,10,1,3,0.05,0.95,0.9385055330190616,8,4.0,1,4.0,1,4.0,1
4243,min_diffuse,10,10,1,3,0.05,0.95,0.7088853297192586,3,2.0,1,2.0,1,2.0,1
4244,min_diffuse,10,10,1,3,0.05,0.95,0.7408706564451628,6,3.0,1,3.0,1,3.0,1
4245,min_diffuse,10,10,1,3,0.05,0.95,0.8982766050170106,13,3.0,1,4.0,0,3.0,1
4246,min_diffuse,10,10,1,3,0.05,0.95,0.885104924949506,11,5.0,0,4.0,1,5.0,0
4247,min_diffuse,10,10,1,3,0.05,0.95,0.9264042841268356,7,3.0,1,3.0,1,3.0,1
4248,min_diffuse,10,10,1,3,0.05,0.95,0.7878592821375109,7,3.0,1,3.0,1,4.0,0
4249,min_diffuse,10,10,1,3,0.05,0.95,0.653867330379694,3,2.0,1,2.0,1,2.0,1
4250,min_diffuse,10,10,1,3,0.05,0.95,0.9307147632445072,11,4.0,1,4.0,1,4.0,1
4251,min_diffuse,10,10,1,3,0.05,0.95,0.9038596456605544,11,4.0,1,4.0,1,4.0,1
4252,min_diffuse,10,10,1,3,0.05,0.95,0.9217333596878808,6,3.0,1,3.0,1,3.0,1
4253,min_diffuse,10,10,1,3,0.05,0.95,0.9375935875743736,68,10.0,1,10.0,1,10.0,1
4254,min_diffuse,10,10,1,3,0.05,0.95,0.8539454662362934,11,4.0,1,4.0,1,4.0,1
4255,min_diffuse,10,10,1,3,0.05,0.95,0.847646227164495,5,3.0,1,3.0,1,3.0,1
4256,min_diffuse,10,10,1,3,0.05,0.95,0.901053565354462,13,3.0,1,3.0,1,3.0,1
4257,min_diffuse,10,10,1,3,0.05,0.95,0.808793818376018,11,4.0,1,4.0,1,4.0,1
4258,min_diffuse,10,10,1,3,0.05,0.95,0.8989547622290255,2,2.0,1,2.0,1,2.0,1
4259,min_diffuse,10,10,1,3,0.05,0.95,0.7846387389618765,10,5.0,1,5.0,1,5.0,1
4260,min_diffuse,10,10,1,3,0.05,0.95,0.9466665027291628,26,5.0,0,5.0,0,4.0,1
4261,min_diffuse,10,10,1,3,0.05,0.95,0.93138127943564,13,4.0,1,4.0,1,4.0,1
4262,min_diffuse,10,10,1,3,0.05,0.95,0.8832658945247863,9,3.0,1,3.0,1,3.0,1
4263,min_diffuse,10,10,1,3,0.05,0.95,0.8958101016751656,15,6.0,1,6.0,1,6.0,1
4264,min_diffuse,10,10,1,3,0.05,0.95,0.8797962073315481,13,4.0,1,4.0,1,5.0,0
4265,min_diffuse,10,10,1,3,0.05,0.95,0.8646508337200496,6,3.0,1,3.0,1,3.0,1
4266,min_diffuse,10,10,1,3,0.05,0.95,0.8427874163744673,6,3.0,1,3.0,1,3.0,1
4267,min_diffuse,10,10,1,3,0.05,0.95,0.939934707285348,27,6.0,0,5.0,1,5.0,1
4268,min_diffuse,10,10,1,3,0.05,0.95,0.8212461754314696,5,3.0,1,3.0,1,3.0,1
4269,min_diffuse,10,10,1,3,0.05,0.95,0.9224706991087096,7,3.0,1,3.0,1,3.0,1
4270,min_diffuse,10,10,1,3,0.05,0.95,0.7945449274797756,6,3.0,1,3.0,1,3.0,1
4271,min_diffuse,10,10,1,3,0.05,0.95,0.8044104261584548,4,2.0,1,2.0,1,3.0,0
4272,min_diffuse,10,10,1,3,0.05,0.95,0.8715068492591677,26,7.0,1,7.0,1,7.0,1
4273,min_diffuse,10,10,1,3,0.05,0.95,0.9443538620824254,86,13.0,0,13.0,0,12.0,1
4274,min_diffuse,10,10,1,3,0.05,0.95,0.8909507803525702,5,4.0,1,4.0,1,4.0,1
4275,min_diffuse,10,10,1,3,0.05,0.95,0.8974619039246483,13,4.0,1,4.0,1,4.0,1
4276,min_diffuse,10,10,1,3,0.05,0.95,0.815058907430195,7,5.0,1,5.0,1,5.0,1
4277,min_diffuse,10,10,1,3,0.05,0.95,0.9003718457788107,5,3.0,1,3.0,1,3.0,1
4278,min_diffuse,10,10,1,3,0.05,0.95,0.8162282352690912,5,3.0,1,3.0,1,3.0,1
4279,min_diffuse,10,10,1,3,0.05,0.95,0.937134367813886,38,6.0,1,6.0,1,7.0,0
4280,min_diffuse,10,10,1,3,0.05,0.95,0.9475171493686992,12,5.0,1,5.0,1,5.0,1
4281,min_diffuse,10,10,1,3,0.05,0.95,0.9367635065112996,24,6.0,0,6.0,0,5.0,1
4282,min_diffuse,10,10,1,3,0.05,0.95,0.8051985889698885,4,3.0,1,3.0,1,3.0,1
4283,min_diffuse,10,10,1,3,0.05,0.95,0.9432459786451328,19,6.0,0,6.0,0,5.0,1
4284,min_diffuse,10,10,1,3,0.05,0.95,0.9301643328306308,14,4.0,1,4.0,1,4.0,1
4285,min_diffuse,10,10,1,3,0.05,0.95,0.9431093418471768,7,3.0,1,3.0,1,3.0,1
4286,min_diffuse,10,10,1,3,0.05,0.95,0.9140821093191088,38,8.0,0,8.0,0,7.0,1
4287,min_diffuse,10,10,1,3,0.05,0.95,0.9042416012558344,14,5.0,1,5.0,1,5.0,1
4288,min_diffuse,10,10,1,3,0.05,0.95,0.9437269923138496,5,3.0,0,2.0,1,3.0,0
4289,min_diffuse,10,10,1,3,0.05,0.95,0.7489865082207162,4,3.0,1,3.0,1,3.0,1
4290,min_diffuse,10,10,1,3,0.05,0.95,0.9391987335633742,17,6.0,1,6.0,1,6.0,1
4291,min_diffuse,10,10,1,3,0.05,0.95,0.6695885799079682,5,2.0,1,2.0,1,2.0,1
4292,min_diffuse,10,10,1,3,0.05,0.95,0.9335330600891822,22,5.0,1,5.0,1,6.0,0
4293,min_diffuse,10,10,1,3,0.05,0.95,0.9435826939048788,8,4.0,1,4.0,1,4.0,1
4294,min_diffuse,10,10,1,3,0.05,0.95,0.8768546208941491,12,4.0,1,4.0,1,4.0,1
4295,min_diffuse,10,10,1,3,0.05,0.95,0.9275805048874336,5,3.0,1,3.0,1,3.0,1
4296,min_diffuse,10,10,1,3,0.05,0.95,0.9433424070972676,9,4.0,1,4.0,1,5.0,0
4297,min_diffuse,10,10,1,3,0.05,0.95,0.7376803488286089,13,3.0,1,3.0,1,3.0,1
4298,min_diffuse,10,10,1,3,0.05,0.95,0.8377764037512944,8,3.0,1,3.0,1,4.0,0
4299,min_diffuse,10,10,1,3,0.05,0.95,0.7807504306177478,12,3.0,1,3.0,1,3.0,1
4300,min_diffuse,10,10,1,3,0.05,0.95,0.8583997384022849,14,4.0,1,5.0,0,5.0,0
4301,min_diffuse,10,10,1,3,0.05,0.95,0.9370719724248752,41,6.0,1,6.0,1,6.0,1
4302,min_diffuse,10,10,1,3,0.05,0.95,0.9427377370735476,6,3.0,1,3.0,1,3.0,1
4303,min_diffuse,10,10,1,3,0.05,0.95,0.7785821519116877,4,3.0,0,2.0,1,2.0,1
4304,min_diffuse,10,10,1,3,0.05,0.95,0.8652446902927083,10,4.0,1,4.0,1,4.0,1
4305,min_diffuse,10,10,1,3,0.05,0.95,0.9380413480032448,10,4.0,1,4.0,1,5.0,0
4306,min_diffuse,10,10,1,3,0.05,0.95,0.9302069014516118,4,3.0,1,3.0,1,3.0,1
4307,min_diffuse,10,10,1,3,0.05,0.95,0.8913434803189665,9,4.0,1,4.0,1,4.0,1
4308,min_diffuse,10,10,1,3,0.05,0.95,0.8825889286567795,12,5.0,1,5.0,1,6.0,0
4309,min_diffuse,10,10,1,3,0.05,0.95,0.938338349360222,51,8.0,0,8.0,0,7.0,1
4310,min_diffuse,10,10,1,3,0.05,0.95,0.9486584201063848,26,6.0,1,6.0,1,6.0,1
4311,min_diffuse,10,10,1,3,0.05,0.95,0.9341542458148044,19,6.0,1,6.0,1,6.0,1
4312,min_diffuse,10,10,1,3,0.05,0.95,0.7901184594528248,7,3.0,1,3.0,1,3.0,1
4313,min_diffuse,10,10,1,3,0.05,0.95,0.8006940667122733,7,3.0,1,3.0,1,3.0,1
4314,min_diffuse,10,10,1,3,0.05,0.95,0.8800566433865957,9,5.0,1,5.0,1,5.0,1
4315,min_diffuse,10,10,1,3,0.05,0.95,0.9228795543580878,5,3.0,1,3.0,1,3.0,1
4316,min_diffuse,10,10,1,3,0.05,0.95,0.938851880551264,11,3.0,1,3.0,1,3.0,1
4317,min_diffuse,10,10,1,3,0.05,0.95,0.6325520258345025,6,3.0,1,3.0,1,3.0,1
4318,min_diffuse,10,10,1,3,0.05,0.95,0.9304121579777028,52,9.0,1,9.0,1,9.0,1
4319,min_diffuse,10,10,1,3,0.05,0.95,0.9498097484980136,7,3.0,1,3.0,1,3.0,1
4320,min_diffuse,10,10,1,3,0.05,0.95,0.8894879769863558,10,4.0,1,4.0,1,4.0,1
4321,min_diffuse,10,10,1,3,0.05,0.95,0.8022311155524541,7,3.0,1,3.0,1,3.0,1
4322,min_diffuse,10,10,1,3,0.05,0.95,0.8985041805153361,10,4.0,1,4.0,1,4.0,1
4323,min_diffuse,10,10,1,3,0.05,0.95,0.8093516695536138,6,3.0,0,2.0,1,2.0,1
4324,min_diffuse,10,10,1,3,0.05,0.95,0.7197220088564733,3,2.0,1,2.0,1,2.0,1
4325,min_diffuse,10,10,1,3,0.05,0.95,0.8055185616382454,4,3.0,1,3.0,1,3.0,1
4326,min_diffuse,10,10,1,3,0.05,0.95,0.7857577291551506,4,3.0,1,3.0,1,3.0,1
4327,min_diffuse,10,10,1,3,0.05,0.95,0.8033539544426849,3,2.0,1,2.0,1,2.0,1
4328,min_diffuse,10,10,1,3,0.05,0.95,0.7567169348351003,9,4.0,1,4.0,1,5.0,0
4329,min_diffuse,10,10,1,3,0.05,0.95,0.9268997500143228,4,2.0,1,2.0,1,3.0,0
4330,min_diffuse,10,10,1,3,0.05,0.95,0.7498248218372907,5,3.0,1,3.0,1,3.0,1
4331,min_diffuse,10,10,1,3,0.05,0.95,0.8532112894295175,11,4.0,0,4.0,0,3.0,1
4332,min_diffuse,10,10,1,3,0.05,0.95,0.9145090957874592,12,4.0,1,4.0,1,5.0,0
4333,min_diffuse,10,10,1,3,0.05,0.95,0.7997608797484106,7,3.0,1,3.0,1,3.0,1
4334,min_diffuse,10,10,1,3,0.05,0.95,0.8939530036373194,9,3.0,1,3.0,1,3.0,1
4335,min_diffuse,10,10,1,3,0.05,0.95,0.9453942336858622,40,9.0,1,9.0,1,9.0,1
4336,min_diffuse,10,10,1,3,0.05,0.95,0.8701233622983785,8,4.0,0,4.0,0,3.0,1
4337,min_diffuse,10,10,1,3,0.05,0.95,0.8923770626935196,62,11.0,1,11.0,1,11.0,1
4338,min_diffuse,10,10,1,3,0.05,0.95,0.9484026533436188,16,6.0,1,6.0,1,6.0,1
4339,min_diffuse,10,10,1,3,0.05,0.95,0.8953203924877697,9,3.0,1,4.0,0,4.0,0
4340,min_diffuse,10,10,1,3,0.05,0.95,0.883386929888842,4,3.0,1,3.0,1,3.0,1
4341,min_diffuse,10,10,1,3,0.05,0.95,0.9357332232704756,45,11.0,1,11.0,1,11.0,1
4342,min_diffuse,10,10,1,3,0.05,0.95,0.9349032117707932,7,3.0,1,3.0,1,4.0,0
4343,min_diffuse,10,10,1,3,0.05,0.95,0.9440318187622702,13,5.0,1,5.0,1,5.0,1
4344,min_diffuse,10,10,1,3,0.05,0.95,0.8375861042752136,13,5.0,0,5.0,0,4.0,1
4345,min_diffuse,10,10,1,3,0.05,0.95,0.7562382258002931,6,2.0,1,3.0,0,3.0,0
4346,min_diffuse,10,10,1,3,0.05,0.95,0.8417538465929912,14,4.0,1,4.0,1,4.0,1
4347,min_diffuse,10,10,1,3,0.05,0.95,0.9280409525335548,19,5.0,1,5.0,1,5.0,1
4348,min_diffuse,10,10,1,3,0.05,0.95,0.9159213861698008,7,3.0,1,3.0,1,4.0,0
4349,min_diffuse,10,10,1,3,0.05,0.95,0.9385856036722366,24,7.0,1,7.0,1,7.0,1
4350,min_diffuse,10,10,1,3,0.05,0.95,0.7977128196016382,6,3.0,1,3.0,1,3.0,1
4351,min_diffuse,10,10,1,3,0.05,0.95,0.9250771879589468,6,3.0,1,3.0,1,3.0,1
4352,min_diffuse,10,10,1,3,0.05,0.95,0.8807855779400273,18,5.0,1,5.0,1,5.0,1
4353,min_diffuse,10,10,1,3,0.05,0.95,0.9402061934920986,7,4.0,1,4.0,1,4.0,1
4354,min_diffuse,10,10,1,3,0.05,0.95,0.7868776087978978,5,3.0,0,3.0,0,2.0,1
4355,min_diffuse,10,10,1,3,0.05,0.95,0.8128987037384011,9,4.0,1,4.0,1,4.0,1
4356,min_diffuse,10,10,1,3,0.05,0.95,0.949609557487056,8,3.0,1,3.0,1,3.0,1
4357,min_diffuse,10,10,1,3,0.05,0.95,0.8804027906517476,10,4.0,1,4.0,1,4.0,1
4358,min_diffuse,10,10,1,3,0.05,0.95,0.9222859019244546,16,5.0,1,5.0,1,5.0,1
4359,min_diffuse,10,10,1,3,0.05,0.95,0.9441258660644304,16,5.0,1,6.0,0,6.0,0
4360,min_diffuse,10,10,1,3,0.05,0.95,0.8770789428096172,9,3.0,1,3.0,1,3.0,1
4361,min_diffuse,10,10,1,3,0.05,0.95,0.6442121674646711,3,2.0,1,2.0,1,2.0,1
4362,min_diffuse,10,10,1,3,0.05,0.95,0.9406672521284752,22,5.0,1,5.0,1,5.0,1
4363,min_diffuse,10,10,1,3,0.05,0.95,0.918497119125469,23,4.0,1,4.0,1,4.0,1
4364,min_diffuse,10,10,1,3,0.05,0.95,0.9331185904451632,15,4.0,1,4.0,1,4.0,1
4365,min_diffuse,10,10,1,3,0.05,0.95,0.8882030498057476,6,3.0,1,3.0,1,3.0,1
4366,min_diffuse,10,10,1,3,0.05,0.95,0.7951245031297505,6,3.0,1,3.0,1,3.0,1
4367,min_diffuse,10,10,1,3,0.05,0.95,0.9469000894010956,8,4.0,1,4.0,1,4.0,1
4368,min_diffuse,10,10,1,3,0.05,0.95,0.853110170585435,19,5.0,1,5.0,1,5.0,1
4369,min_diffuse,10,10,1,3,0.05,0.95,0.8986919297766497,24,6.0,1,6.0,1,6.0,1
4370,min_diffuse,10,10,1,3,0.05,0.95,0.9249740956136656,27,6.0,1,6.0,1,6.0,1
4371,min_diffuse,10,10,1,3,0.05,0.95,0.6490789488690089,5,3.0,1,3.0,1,3.0,1
4372,min_diffuse,10,10,1,3,0.05,0.95,0.949954291996189,21,5.0,0,4.0,1,4.0,1
4373,min_diffuse,10,10,1,3,0.05,0.95,0.8697630415563805,8,4.0,1,4.0,1,4.0,1
4374,min_diffuse,10,10,1,3,0.05,0.95,0.9097824514269892,8,4.0,1,4.0,1,4.0,1
4375,min_diffuse,10,10,1,3,0.05,0.95,0.916395863904642,44,12.0,1,12.0,1,12.0,1
4376,min_diffuse,10,10,1,3,0.05,0.95,0.8917745104960524,29,5.0,1,5.0,1,5.0,1
4377,min_diffuse,10,10,1,3,0.05,0.95,0.7067512252740923,7,3.0,1,3.0,1,3.0,1
4378,min_diffuse,10,10,1,3,0.05,0.95,0.5035767182583404,3,2.0,1,2.0,1,2.0,1
4379,min_diffuse,10,10,1,3,0.05,0.95,0.8352960358692224,6,3.0,1,3.0,1,3.0,1
4380,min_diffuse,10,10,1,3,0.05,0.95,0.9488559295228066,19,7.0,1,7.0,1,7.0,1
4381,min_diffuse,10,10,1,3,0.05,0.95,0.8302619570167113,8,4.0,1,4.0,1,4.0,1
4382,min_diffuse,10,10,1,3,0.05,0.95,0.924317237165572,28,7.0,1,7.0,1,7.0,1
4383,min_diffuse,10,10,1,3,0.05,0.95,0.6244088919049836,3,2.0,1,2.0,1,2.0,1
4384,min_diffuse,10,10,1,3,0.05,0.95,0.8621890155746129,8,4.0,1,4.0,1,4.0,1
4385,min_diffuse,10,10,1,3,0.05,0.95,0.7832334829178005,15,4.0,1,4.0,1,4.0,1
4386,min_diffuse,10,10,1,3,0.05,0.95,0.7885330132114774,5,3.0,1,3.0,1,3.0,1
4387,min_diffuse,10,10,1,3,0.05,0.95,0.8501958676590567,9,5.0,1,5.0,1,5.0,1
4388,min_diffuse,10,10,1,3,0.05,0.95,0.9472577588560396,14,5.0,1,5.0,1,5.0,1
4389,min_diffuse,10,10,1,3,0.05,0.95,0.4648486330084155,3,2.0,1,2.0,1,2.0,1
4390,min_diffuse,10,10,1,3,0.05,0.95,0.9196147218012488,23,6.0,1,6.0,1,6.0,1
4391,min_diffuse,10,10,1,3,0.05,0.95,0.9046149301324822,10,3.0,1,3.0,1,3.0,1
4392,min_diffuse,10,10,1,3,0.05,0.95,0.943460218017859,50,8.0,1,8.0,1,8.0,1
4393,min_diffuse,10,10,1,3,0.05,0.95,0.928721545864328,14,4.0,1,5.0,0,5.0,0
4394,min_diffuse,10,10,1,3,0.05,0.95,0.9179512180943172,5,3.0,1,3.0,1,3.0,1
4395,min_diffuse,10,10,1,3,0.05,0.95,0.9126123815925784,12,5.0,1,5.0,1,5.0,1
4396,min_diffuse,10,10,1,3,0.05,0.95,0.880634052558564,12,4.0,1,4.0,1,4.0,1
4397,min_diffuse,10,10,1,3,0.05,0.95,0.846255261673499,6,2.0,1,2.0,1,2.0,1
4398,min_diffuse,10,10,1,3,0.05,0.95,0.8842666250052439,8,3.0,1,3.0,1,3.0,1
4399,min_diffuse,10,10,1,3,0.05,0.95,0.8794626528202983,4,3.0,1,3.0,1,3.0,1
4400,min_diffuse,10,10,1,3,0.05,0.95,0.9076897162299852,8,4.0,1,4.0,1,4.0,1
4401,min_diffuse,10,10,1,3,0.05,0.95,0.9219118588029108,27,5.0,1,5.0,1,5.0,1
4402,min_diffuse,10,10,1,3,0.05,0.95,0.898968445651173,14,4.0,1,4.0,1,4.0,1
4403,min_diffuse,10,10,1,3,0.05,0.95,0.9497220641684836,19,4.0,1,4.0,1,4.0,1
4404,min_diffuse,10,10,1,3,0.05,0.95,0.931642423810712,37,6.0,0,6.0,0,5.0,1
4405,min_diffuse,10,10,1,3,0.05,0.95,0.7503356343740806,6,3.0,1,3.0,1,3.0,1
4406,min_diffuse,10,10,1,3,0.05,0.95,0.9008637263007476,13,5.0,1,5.0,1,5.0,1
4407,min_diffuse,10,10,1,3,0.05,0.95,0.8479880678659455,7,4.0,1,4.0,1,4.0,1
4408,min_diffuse,10,10,1,3,0.05,0.95,0.8723734300824936,6,4.0,1,4.0,1,4.0,1
4409,min_diffuse,10,10,1,3,0.05,0.95,0.8488323494007316,3,2.0,1,2.0,1,2.0,1
4410,min_diffuse,10,10,1,3,0.05,0.95,0.8505645815380467,15,5.0,0,4.0,1,4.0,1
4411,min_diffuse,10,10,1,3,0.05,0.95,0.7756809355044151,6,3.0,1,3.0,1,3.0,1
4412,min_diffuse,10,10,1,3,0.05,0.95,0.9367100966991038,20,5.0,0,5.0,0,4.0,1
4413,min_diffuse,10,10,1,3,0.05,0.95,0.8961338141534557,45,8.0,1,8.0,1,8.0,1
4414,min_diffuse,10,10,1,3,0.05,0.95,0.9302360289529772,27,5.0,1,5.0,1,5.0,1
4415,min_diffuse,10,10,1,3,0.05,0.95,0.7235497275278859,6,3.0,1,3.0,1,3.0,1
4416,min_diffuse,10,10,1,3,0.05,0.95,0.8441910965331094,8,4.0,1,4.0,1,4.0,1
4417,min_diffuse,10,10,1,3,0.05,0.95,0.8319622352260183,10,4.0,1,4.0,1,4.0,1
4418,min_diffuse,10,10,1,3,0.05,0.95,0.8813716417861265,8,4.0,1,4.0,1,4.0,1
4419,min_diffuse,10,10,1,3,0.05,0.95,0.8743736826491083,5,3.0,1,3.0,1,3.0,1
4420,min_diffuse,10,10,1,3,0.05,0.95,0.8741973909788986,2,2.0,1,2.0,1,2.0,1
4421,min_diffuse,10,10,1,3,0.05,0.95,0.8324127444778208,4,3.0,0,3.0,0,2.0,1
4422,min_diffuse,10,10,1,3,0.05,0.95,0.8371496442110561,10,4.0,1,4.0,1,4.0,1
4423,min_diffuse,10,10,1,3,0.05,0.95,0.8068860535691077,3,2.0,1,2.0,1,2.0,1
4424,min_diffuse,10,10,1,3,0.05,0.95,0.9356249595941442,23,5.0,0,5.0,0,4.0,1
4425,min_diffuse,10,10,1,3,0.05,0.95,0.9332191098924312,28,6.0,1,6.0,1,6.0,1
4426,min_diffuse,10,10,1,3,0.05,0.95,0.9262799630887948,5,2.0,1,2.0,1,2.0,1
4427,min_diffuse,10,10,1,3,0.05,0.95,0.939117121529986,19,6.0,1,6.0,1,7.0,0
4428,min_diffuse,10,10,1,3,0.05,0.95,0.8405685080726142,13,4.0,1,4.0,1,4.0,1
4429,min_diffuse,10,10,1,3,0.05,0.95,0.8304771578139282,2,2.0,1,2.0,1,2.0,1
4430,min_diffuse,10,10,1,3,0.05,0.95,0.8767990880666992,8,4.0,0,3.0,1,3.0,1
4431,min_diffuse,10,10,1,3,0.05,0.95,0.7749582951275041,3,2.0,1,2.0,1,2.0,1
4432,min_diffuse,10,10,1,3,0.05,0.95,0.8948804148931792,9,5.0,1,5.0,1,5.0,1
4433,min_diffuse,10,10,1,3,0.05,0.95,0.926568435486382,18,6.0,0,6.0,0,5.0,1
4434,min_diffuse,10,10,1,3,0.05,0.95,0.8774455016555222,2,2.0,1,2.0,1,2.0,1
4435,min_diffuse,10,10,1,3,0.05,0.95,0.9487590380577136,50,11.0,1,11.0,1,11.0,1
4436,min_diffuse,10,10,1,3,0.05,0.95,0.8197501257263885,6,3.0,1,3.0,1,3.0,1
4437,min_diffuse,10,10,1,3,0.05,0.95,0.8403621394781983,10,3.0,1,3.0,1,3.0,1
4438,min_diffuse,10,10,1,3,0.05,0.95,0.8665510431230544,8,3.0,1,3.0,1,3.0,1
4439,min_diffuse,10,10,1,3,0.05,0.95,0.9102851673814036,8,4.0,1,4.0,1,4.0,1
4440,min_diffuse,10,10,1,3,0.05,0.95,0.7782604869231624,8,3.0,1,3.0,1,3.0,1
4441,min_diffuse,10,10,1,3,0.05,0.95,0.7206981419381426,4,3.0,1,3.0,1,3.0,1
4442,min_diffuse,10,10,1,3,0.05,0.95,0.7918187093870649,8,3.0,1,3.0,1,3.0,1
4443,min_diffuse,10,10,1,3,0.05,0.95,0.7827838218686378,6,3.0,1,3.0,1,3.0,1
4444,min_diffuse,10,10,1,3,0.05,0.95,0.6815260437907058,3,2.0,1,2.0,1,2.0,1
4445,min_diffuse,10,10,1,3,0.05,0.95,0.7597911129291632,6,3.0,1,3.0,1,3.0,1
4446,min_diffuse,10,10,1,3,0.05,0.95,0.7115354818641885,2,2.0,1,2.0,1,2.0,1
4447,min_diffuse,10,10,1,3,0.05,0.95,0.8325499390588956,8,3.0,1,3.0,1,4.0,0
4448,min_diffuse,10,10,1,3,0.05,0.95,0.8467225263243574,12,4.0,1,5.0,0,4.0,1
4449,min_diffuse,10,10,1,3,0.05,0.95,0.9315239796226834,10,4.0,1,4.0,1,4.0,1
4450,min_diffuse,10,10,1,3,0.05,0.95,0.93917956334416,39,10.0,1,10.0,1,10.0,1
4451,min_diffuse,10,10,1,3,0.05,0.95,0.9463238738396256,6,3.0,1,3.0,1,3.0,1
4452,min_diffuse,10,10,1,3,0.05,0.95,0.9310963662241872,13,4.0,1,4.0,1,4.0,1
4453,min_diffuse,10,10,1,3,0.05,0.95,0.9345371282750616,16,4.0,1,4.0,1,4.0,1
4454,min_diffuse,10,10,1,3,0.05,0.95,0.9018353756624986,19,9.0,1,9.0,1,9.0,1
4455,min_diffuse,10,10,1,3,0.05,0.95,0.9473043206420148,14,4.0,1,4.0,1,4.0,1
4456,min_diffuse,10,10,1,3,0.05,0.95,0.8087318193982892,8,4.0,0,4.0,0,3.0,1
4457,min_diffuse,10,10,1,3,0.05,0.95,0.929378851659084,9,4.0,1,4.0,1,4.0,1
4458,min_diffuse,10,10,1,3,0.05,0.95,0.707909770370432,5,3.0,1,3.0,1,3.0,1
4459,min_diffuse,10,10,1,3,0.05,0.95,0.9261017358934708,7,4.0,1,4.0,1,4.0,1
4460,min_diffuse,10,10,1,3,0.05,0.95,0.942286477685436,9,4.0,1,4.0,1,4.0,1
4461,min_diffuse,10,10,1,3,0.05,0.95,0.93884234205565,12,4.0,1,4.0,1,4.0,1
4462,min_diffuse,10,10,1,3,0.05,0.95,0.8815162623107354,19,4.0,1,4.0,1,4.0,1
4463,min_diffuse,10,10,1,3,0.05,0.95,0.8822788325495675,19,6.0,1,6.0,1,6.0,1
4464,min_diffuse,10,10,1,3,0.05,0.95,0.9420828925146414,7,3.0,1,3.0,1,3.0,1
4465,min_diffuse,10,10,1,3,0.05,0.95,0.8400816562810116,6,3.0,1,3.0,1,3.0,1
4466,min_diffuse,10,10,1,3,0.05,0.95,0.7324391801576696,3,2.0,1,2.0,1,3.0,0
4467,min_diffuse,10,10,1,3,0.05,0.95,0.9384834662615512,6,4.0,1,4.0,1,4.0,1
4468,min_diffuse,10,10,1,3,0.05,0.95,0.8704000274510498,5,3.0,1,3.0,1,3.0,1
4469,min_diffuse,10,10,1,3,0.05,0.95,0.8588239954998501,5,3.0,1,3.0,1,3.0,1
4470,min_diffuse,10,10,1,3,0.05,0.95,0.7198919812444851,11,3.0,1,3.0,1,3.0,1
4471,min_diffuse,10,10,1,3,0.05,0.95,0.9106583083297244,19,4.0,0,4.0,0,3.0,1
4472,min_diffuse,10,10,1,3,0.05,0.95,0.9366710456430434,8,3.0,1,3.0,1,3.0,1
4473,min_diffuse,10,10,1,3,0.05,0.95,0.9337950842055436,4,3.0,1,3.0,1,3.0,1
4474,min_diffuse,10,10,1,3,0.05,0.95,0.6874110036472953,6,3.0,1,3.0,1,3.0,1
4475,min_diffuse,10,10,1,3,0.05,0.95,0.90516640160934,11,5.0,0,5.0,0,4.0,1
4476,min_diffuse,10,10,1,3,0.05,0.95,0.940612418960306,17,6.0,1,6.0,1,6.0,1
4477,min_diffuse,10,10,1,3,0.05,0.95,0.8954156604058207,20,5.0,0,4.0,1,4.0,1
4478,min_diffuse,10,10,1,3,0.05,0.95,0.7872199652257785,8,4.0,0,4.0,0,3.0,1
4479,min_diffuse,10,10,1,3,0.05,0.95,0.8619763911078872,8,3.0,1,3.0,1,3.0,1
4480,min_diffuse,10,10,1,3,0.05,0.95,0.9316070963931212,34,6.0,1,6.0,1,6.0,1
4481,min_diffuse,10,10,1,3,0.05,0.95,0.8904673837408439,13,5.0,1,5.0,1,5.0,1
4482,min_diffuse,10,10,1,3,0.05,0.95,0.8739056310017403,11,3.0,1,3.0,1,3.0,1
4483,min_diffuse,10,10,1,3,0.05,0.95,0.8642640019260013,18,7.0,1,7.0,1,7.0,1
4484,min_diffuse,10,10,1,3,0.05,0.95,0.7409807296773544,2,2.0,1,2.0,1,2.0,1
4485,min_diffuse,10,10,1,3,0.05,0.95,0.9420181592160968,12,4.0,1,4.0,1,4.0,1
4486,min_diffuse,10,10,1,3,0.05,0.95,0.9127677959216108,18,5.0,1,5.0,1,5.0,1
4487,min_diffuse,10,10,1,3,0.05,0.95,0.7528591580128858,6,3.0,1,3.0,1,4.0,0
4488,min_diffuse,10,10,1,3,0.05,0.95,0.8999821457233645,9,4.0,0,4.0,0,3.0,1
4489,min_diffuse,10,10,1,3,0.05,0.95,0.9447910342802904,18,5.0,1,5.0,1,5.0,1
4490,min_diffuse,10,10,1,3,0.05,0.95,0.9091461143918796,10,4.0,0,3.0,1,3.0,1
4491,min_diffuse,10,10,1,3,0.05,0.95,0.8209692757059986,4,3.0,1,3.0,1,3.0,1
4492,min_diffuse,10,10,1,3,0.05,0.95,0.9369398402527864,26,8.0,1,8.0,1,8.0,1
4493,min_diffuse,10,10,1,3,0.05,0.95,0.8813340839126733,10,4.0,1,4.0,1,4.0,1
4494,min_diffuse,10,10,1,3,0.05,0.95,0.9339005089836844,10,4.0,1,4.0,1,4.0,1
4495,min_diffuse,10,10,1,3,0.05,0.95,0.8866665353528069,18,4.0,1,4.0,1,4.0,1
4496,min_diffuse,10,10,1,3,0.05,0.95,0.8782050479043112,14,5.0,1,5.0,1,5.0,1
4497,min_diffuse,10,10,1,3,0.05,0.95,0.8466603458672097,3,2.0,1,2.0,1,2.0,1
4498,min_diffuse,10,10,1,3,0.05,0.95,0.8607197247297506,15,5.0,1,5.0,1,5.0,1
4499,min_diffuse,10,10,1,3,0.05,0.95,0.9274543356974396,11,5.0,1,5.0,1,6.0,0
4500,min_diffuse,10,10,1,3,0.05,0.95,0.7835061533307099,5,3.0,1,3.0,1,3.0,1
4501,min_diffuse,10,10,1,3,0.05,0.95,0.8884233064817321,24,5.0,0,5.0,0,4.0,1
4502,min_diffuse,10,10,1,3,0.05,0.95,0.9446400286485708,20,7.0,1,7.0,1,7.0,1
4503,min_diffuse,10,10,1,3,0.05,0.95,0.8849372969868842,4,3.0,1,3.0,1,3.0,1
4504,min_diffuse,10,10,1,3,0.05,0.95,0.890599497043687,21,6.0,1,6.0,1,6.0,1
4505,min_diffuse,10,10,1,3,0.05,0.95,0.9498926972958508,8,3.0,1,3.0,1,3.0,1
4506,min_diffuse,10,10,1,3,0.05,0.95,0.938414811612156,7,3.0,1,3.0,1,3.0,1
4507,min_diffuse,10,10,1,3,0.05,0.95,0.9126518786474423,39,9.0,1,9.0,1,9.0,1
4508,min_diffuse,10,10,1,3,0.05,0.95,0.8128449016697081,16,4.0,1,4.0,1,4.0,1
4509,min_diffuse,10,10,1,3,0.05,0.95,0.7743405294173269,5,3.0,1,3.0,1,3.0,1
4510,min_diffuse,10,10,1,3,0.05,0.95,0.6673621260215125,7,3.0,1,3.0,1,3.0,1
4511,min_diffuse,10,10,1,3,0.05,0.95,0.7890261985233202,7,4.0,0,3.0,1,3.0,1
4512,min_diffuse,10,10,1,3,0.05,0.95,0.9069922801117382,10,4.0,1,4.0,1,4.0,1
4513,min_diffuse,10,10,1,3,0.05,0.95,0.7762844591287342,5,3.0,1,3.0,1,4.0,0
4514,min_diffuse,10,10,1,3,0.05,0.95,0.8584471397498356,9,4.0,1,4.0,1,4.0,1
4515,min_diffuse,10,10,1,3,0.05,0.95,0.9315662040378976,17,6.0,1,6.0,1,6.0,1
4516,min_diffuse,10,10,1,3,0.05,0.95,0.7773834200770096,7,4.0,1,4.0,1,4.0,1
4517,min_diffuse,10,10,1,3,0.05,0.95,0.7771588399867662,12,4.0,1,4.0,1,4.0,1
4518,min_diffuse,10,10,1,3,0.05,0.95,0.9258732544618804,15,4.0,1,4.0,1,4.0,1
4519,min_diffuse,10,10,1,3,0.05,0.95,0.7156581368738756,5,3.0,1,3.0,1,3.0,1
4520,min_diffuse,10,10,1,3,0.05,0.95,0.5867987825115928,3,2.0,1,2.0,1,2.0,1
4521,min_diffuse,10,10,1,3,0.05,0.95,0.9164284166117476,20,5.0,1,5.0,1,5.0,1
4522,min_diffuse,10,10,1,3,0.05,0.95,0.8048944290421235,3,2.0,1,2.0,1,2.0,1
4523,min_diffuse,10,10,1,3,0.05,0.95,0.9349136897587228,18,5.0,1,5.0,1,5.0,1
4524,min_diffuse,10,10,1,3,0.05,0.95,0.7570252860368865,5,3.0,1,3.0,1,3.0,1
4525,min_diffuse,10,10,1,3,0.05,0.95,0.9389648623619252,7,4.0,0,3.0,1,3.0,1
4526,min_diffuse,10,10,1,3,0.05,0.95,0.8892737483155133,10,4.0,1,4.0,1,4.0,1
4527,min_diffuse,10,10,1,3,0.05,0.95,0.8977910977817486,14,4.0,1,4.0,1,4.0,1
4528,min_diffuse,10,10,1,3,0.05,0.95,0.876437119653815,9,4.0,1,4.0,1,4.0,1
4529,min_diffuse,10,10,1,3,0.05,0.95,0.9074099910629247,12,4.0,0,4.0,0,3.0,1
4530,min_diffuse,10,10,1,3,0.05,0.95,0.7515793377210378,7,3.0,1,3.0,1,3.0,1
4531,min_diffuse,10,10,1,3,0.05,0.95,0.9355637641854576,6,3.0,1,3.0,1,3.0,1
4532,min_diffuse,10,10,1,3,0.05,0.95,0.8652315582309149,11,3.0,1,3.0,1,3.0,1
4533,min_diffuse,10,10,1,3,0.05,0.95,0.930947142548714,19,5.0,1,5.0,1,5.0,1
4534,min_diffuse,10,10,1,3,0.05,0.95,0.7894524064842248,9,3.0,0,3.0,0,2.0,1
4535,min_diffuse,10,10,1,3,0.05,0.95,0.825361100184178,6,3.0,1,3.0,1,3.0,1
4536,min_diffuse,10,10,1,3,0.05,0.95,0.7189121004115276,8,3.0,1,3.0,1,3.0,1
4537,min_diffuse,10,10,1,3,0.05,0.95,0.8952707963463515,12,3.0,1,3.0,1,3.0,1
4538,min_diffuse,10,10,1,3,0.05,0.95,0.7842957012808203,5,3.0,1,3.0,1,3.0,1
4539,min_diffuse,10,10,1,3,0.05,0.95,0.7606355288804081,6,3.0,1,3.0,1,4.0,0
4540,min_diffuse,10,10,1,3,0.05,0.95,0.8813305795501662,13,4.0,1,4.0,1,4.0,1
4541,min_diffuse,10,10,1,3,0.05,0.95,0.9310478460416944,12,5.0,1,5.0,1,5.0,1
4542,min_diffuse,10,10,1,3,0.05,0.95,0.8601882822379957,4,3.0,1,3.0,1,3.0,1
4543,min_diffuse,10,10,1,3,0.05,0.95,0.8957433982917098,7,4.0,1,4.0,1,4.0,1
4544,min_diffuse,10,10,1,3,0.05,0.95,0.9425400051368285,7,3.0,1,3.0,1,3.0,1
4545,min_diffuse,10,10,1,3,0.05,0.95,0.9332638044012334,19,6.0,1,6.0,1,6.0,1
4546,min_diffuse,10,10,1,3,0.05,0.95,0.8939615961013878,27,8.0,0,7.0,1,7.0,1
4547,min_diffuse,10,10,1,3,0.05,0.95,0.9475240141742136,32,9.0,1,9.0,1,9.0,1
4548,min_diffuse,10,10,1,3,0.05,0.95,0.9110688801715832,17,4.0,1,4.0,1,4.0,1
4549,min_diffuse,10,10,1,3,0.05,0.95,0.8018042843073688,3,2.0,1,2.0,1,2.0,1
4550,min_diffuse,10,10,1,3,0.05,0.95,0.9013696304446563,10,5.0,1,5.0,1,5.0,1
4551,min_diffuse,10,10,1,3,0.05,0.95,0.8694545984855189,16,5.0,1,5.0,1,5.0,1
4552,min_diffuse,10,10,1,3,0.05,0.95,0.9129316289509198,13,3.0,1,3.0,1,3.0,1
4553,min_diffuse,10,10,1,3,0.05,0.95,0.9200441983410544,13,3.0,1,3.0,1,4.0,0
4554,min_diffuse,10,10,1,3,0.05,0.95,0.8440843144575589,3,2.0,1,2.0,1,2.0,1
4555,min_diffuse,10,10,1,3,0.05,0.95,0.8850656922900837,11,4.0,1,5.0,0,5.0,0
4556,min_diffuse,10,10,1,3,0.05,0.95,0.8845016157178747,15,4.0,0,4.0,0,3.0,1
4557,min_diffuse,10,10,1,3,0.05,0.95,0.8250699293741294,4,3.0,1,3.0,1,3.0,1
4558,min_diffuse,10,10,1,3,0.05,0.95,0.911570180076312,4,3.0,1,3.0,1,3.0,1
4559,min_diffuse,10,10,1,3,0.05,0.95,0.9431423023885538,12,5.0,1,5.0,1,6.0,0
4560,min_diffuse,10,10,1,3,0.05,0.95,0.9111048640284398,24,5.0,1,5.0,1,5.0,1
4561,min_diffuse,10,10,1,3,0.05,0.95,0.7802376142803544,4,3.0,1,3.0,1,3.0,1
4562,min_diffuse,10,10,1,3,0.05,0.95,0.8419468566975408,11,4.0,0,4.0,0,3.0,1
4563,min_diffuse,10,10,1,3,0.05,0.95,0.9429078311146608,8,5.0,1,5.0,1,5.0,1
4564,min_diffuse,10,10,1,3,0.05,0.95,0.7248420107532437,4,3.0,1,3.0,1,3.0,1
4565,min_diffuse,10,10,1,3,0.05,0.95,0.9452023420545216,14,5.0,1,5.0,1,5.0,1
4566,min_diffuse,10,10,1,3,0.05,0.95,0.8530307217595369,4,3.0,1,3.0,1,3.0,1
4567,min_diffuse,10,10,1,3,0.05,0.95,0.7406534927050932,5,3.0,1,3.0,1,3.0,1
4568,min_diffuse,10,10,1,3,0.05,0.95,0.8008191126238849,13,4.0,0,4.0,0,3.0,1
4569,min_diffuse,10,10,1,3,0.05,0.95,0.5357307955370575,3,2.0,1,2.0,1,2.0,1
4570,min_diffuse,10,10,1,3,0.05,0.95,0.7727754354034859,10,4.0,1,4.0,1,4.0,1
4571,min_diffuse,10,10,1,3,0.05,0.95,0.8093665850772278,4,2.0,1,2.0,1,2.0,1
4572,min_diffuse,10,10,1,3,0.05,0.95,0.9327264234907604,11,3.0,1,3.0,1,3.0,1
4573,min_diffuse,10,10,1,3,0.05,0.95,0.9271927915807328,34,8.0,1,8.0,1,8.0,1
4574,min_diffuse,10,10,1,3,0.05,0.95,0.9213721404721994,33,5.0,1,5.0,1,5.0,1
4575,min_diffuse,10,10,1,3,0.05,0.95,0.8713328433516677,8,4.0,1,4.0,1,4.0,1
4576,min_diffuse,10,10,1,3,0.05,0.95,0.8083867560252923,6,3.0,1,3.0,1,3.0,1
4577,min_diffuse,10,10,1,3,0.05,0.95,0.9398628666582788,35,7.0,1,7.0,1,7.0,1
4578,min_diffuse,10,10,1,3,0.05,0.95,0.857121547058342,3,2.0,1,2.0,1,2.0,1
4579,min_diffuse,10,10,1,3,0.05,0.95,0.8814878769691232,18,4.0,1,4.0,1,4.0,1
4580,min_diffuse,10,10,1,3,0.05,0.95,0.8286862833876195,5,3.0,1,3.0,1,3.0,1
4581,min_diffuse,10,10,1,3,0.05,0.95,0.9045246231394888,4,2.0,1,2.0,1,2.0,1
4582,min_diffuse,10,10,1,3,0.05,0.95,0.8962779524503445,26,5.0,1,5.0,1,5.0,1
4583,min_diffuse,10,10,1,3,0.05,0.95,0.9128267586202572,5,3.0,1,3.0,1,4.0,0
4584,min_diffuse,10,10,1,3,0.05,0.95,0.8471168116887979,6,3.0,1,3.0,1,3.0,1
4585,min_diffuse,10,10,1,3,0.05,0.95,0.94628037005578,16,6.0,0,5.0,1,6.0,0
4586,min_diffuse,10,10,1,3,0.05,0.95,0.6879867610629494,3,2.0,1,2.0,1,2.0,1
4587,min_diffuse,10,10,1,3,0.05,0.95,0.9256110116289016,9,3.0,1,3.0,1,3.0,1
4588,min_diffuse,10,10,1,3,0.05,0.95,0.94550816697115,69,11.0,1,11.0,1,11.0,1
4589,min_diffuse,10,10,1,3,0.05,0.95,0.943572178567082,11,6.0,1,6.0,1,6.0,1
4590,min_diffuse,10,10,1,3,0.05,0.95,0.9403792733900388,25,6.0,0,6.0,0,5.0,1
4591,min_diffuse,10,10,1,3,0.05,0.95,0.7515532930871408,6,3.0,1,3.0,1,3.0,1
4592,min_diffuse,10,10,1,3,0.05,0.95,0.8543238164468927,33,5.0,1,5.0,1,5.0,1
4593,min_diffuse,10,10,1,3,0.05,0.95,0.8882481599903597,23,6.0,1,6.0,1,6.0,1
4594,min_diffuse,10,10,1,3,0.05,0.95,0.89282122175216,6,3.0,1,3.0,1,3.0,1
4595,min_diffuse,10,10,1,3,0.05,0.95,0.9086016669742744,8,3.0,1,3.0,1,4.0,0
4596,min_diffuse,10,10,1,3,0.05,0.95,0.812112955483542,3,2.0,1,2.0,1,2.0,1
4597,min_diffuse,10,10,1,3,0.05,0.95,0.8440628507453619,3,2.0,1,2.0,1,2.0,1
4598,min_diffuse,10,10,1,3,0.05,0.95,0.9148390347034066,32,6.0,0,6.0,0,5.0,1
4599,min_diffuse,10,10,1,3,0.05,0.95,0.8893460031920832,4,3.0,1,3.0,1,3.0,1
4600,min_diffuse,10,10,1,3,0.05,0.95,0.8231114118586016,6,3.0,1,3.0,1,4.0,0
4601,min_diffuse,10,10,1,3,0.05,0.95,0.9256114748209636,10,3.0,1,3.0,1,3.0,1
4602,min_diffuse,10,10,1,3,0.05,0.95,0.9393024279729844,28,8.0,0,8.0,0,7.0,1
4603,min_diffuse,10,10,1,3,0.05,0.95,0.8868740157662671,10,4.0,1,4.0,1,4.0,1
4604,min_diffuse,10,10,1,3,0.05,0.95,0.8625647608905819,5,3.0,1,3.0,1,4.0,0
4605,min_diffuse,10,10,1,3,0.05,0.95,0.6992525522138,6,3.0,1,3.0,1,3.0,1
4606,min_diffuse,10,10,1,3,0.05,0.95,0.8661213467305239,34,8.0,1,8.0,1,8.0,1
4607,min_diffuse,10,10,1,3,0.05,0.95,0.8986370004283643,35,6.0,1,6.0,1,6.0,1
4608,min_diffuse,10,10,1,3,0.05,0.95,0.8786174147561284,9,4.0,1,4.0,1,4.0,1
4609,min_diffuse,10,10,1,3,0.05,0.95,0.9012525284425804,8,4.0,1,4.0,1,4.0,1
4610,min_diffuse,10,10,1,3,0.05,0.95,0.7698202053873616,8,3.0,1,3.0,1,3.0,1
4611,min_diffuse,10,10,1,3,0.05,0.95,0.8690646457417514,13,4.0,1,4.0,1,4.0,1
4612,min_diffuse,10,10,1,3,0.05,0.95,0.7524677765188621,17,5.0,1,5.0,1,5.0,1
4613,min_diffuse,10,10,1,3,0.05,0.95,0.8423263139497972,22,5.0,1,5.0,1,5.0,1
4614,min_diffuse,10,10,1,3,0.05,0.95,0.9151711744731312,5,3.0,1,3.0,1,3.0,1
4615,min_diffuse,10,10,1,3,0.05,0.95,0.9022809653811604,24,4.0,1,4.0,1,4.0,1
4616,min_diffuse,10,10,1,3,0.05,0.95,0.929511478532064,28,7.0,1,7.0,1,7.0,1
4617,min_diffuse,10,10,1,3,0.05,0.95,0.8934393183893725,20,4.0,1,4.0,1,4.0,1
4618,min_diffuse,10,10,1,3,0.05,0.95,0.8327043552762988,3,2.0,1,2.0,1,2.0,1
4619,min_diffuse,10,10,1,3,0.05,0.95,0.8129093377396123,4,2.0,1,2.0,1,2.0,1
4620,min_diffuse,10,10,1,3,0.05,0.95,0.8584228300757757,3,2.0,1,2.0,1,2.0,1
4621,min_diffuse,10,10,1,3,0.05,0.95,0.8497545930150737,22,5.0,1,5.0,1,5.0,1
4622,min_diffuse,10,10,1,3,0.05,0.95,0.8107662503320435,4,2.0,1,2.0,1,2.0,1
4623,min_diffuse,10,10,1,3,0.05,0.95,0.8479811167419236,8,4.0,1,4.0,1,4.0,1
4624,min_diffuse,10,10,1,3,0.05,0.95,0.8883450768801735,15,4.0,0,4.0,0,3.0,1
4625,min_diffuse,10,10,1,3,0.05,0.95,0.8556454782782288,18,6.0,0,5.0,1,6.0,0
4626,min_diffuse,10,10,1,3,0.05,0.95,0.864596541386457,5,3.0,1,3.0,1,3.0,1
4627,min_diffuse,10,10,1,3,0.05,0.95,0.8515309758542606,8,3.0,1,3.0,1,3.0,1
4628,min_diffuse,10,10,1,3,0.05,0.95,0.912867356216988,13,3.0,1,4.0,0,4.0,0
4629,min_diffuse,10,10,1,3,0.05,0.95,0.9313840314063848,7,3.0,1,3.0,1,3.0,1
4630,min_diffuse,10,10,1,3,0.05,0.95,0.930676060738247,2,2.0,1,2.0,1,2.0,1
4631,min_diffuse,10,10,1,3,0.05,0.95,0.940869977883585,7,4.0,1,4.0,1,4.0,1
4632,min_diffuse,10,10,1,3,0.05,0.95,0.9331831709981284,22,6.0,1,6.0,1,6.0,1
4633,min_diffuse,10,10,1,3,0.05,0.95,0.8546932675301377,6,3.0,1,4.0,0,4.0,0
4634,min_diffuse,10,10,1,3,0.05,0.95,0.7884007552933595,13,5.0,0,4.0,1,4.0,1
4635,min_diffuse,10,10,1,3,0.05,0.95,0.9124223547527912,8,3.0,1,4.0,0,4.0,0
4636,min_diffuse,10,10,1,3,0.05,0.95,0.8969040085581628,4,3.0,1,3.0,1,3.0,1
4637,min_diffuse,10,10,1,3,0.05,0.95,0.7085927506456099,21,5.0,1,5.0,1,5.0,1
4638,min_diffuse,10,10,1,3,0.05,0.95,0.9462751081316032,9,4.0,1,4.0,1,5.0,0
4639,min_diffuse,10,10,1,3,0.05,0.95,0.7572558650688443,10,4.0,1,4.0,1,4.0,1
4640,min_diffuse,10,10,1,3,0.05,0.95,0.7578431352806946,7,4.0,1,4.0,1,4.0,1
4641,min_diffuse,10,10,1,3,0.05,0.95,0.9489874041774944,22,6.0,1,6.0,1,6.0,1
4642,min_diffuse,10,10,1,3,0.05,0.95,0.8843134566481892,8,4.0,1,4.0,1,4.0,1
4643,min_diffuse,10,10,1,3,0.05,0.95,0.9323186202892848,19,5.0,1,5.0,1,5.0,1
4644,min_diffuse,10,10,1,3,0.05,0.95,0.8017346116411772,7,3.0,1,3.0,1,3.0,1
4645,min_diffuse,10,10,1,3,0.05,0.95,0.5561827187870404,3,2.0,1,2.0,1,2.0,1
4646,min_diffuse,10,10,1,3,0.05,0.95,0.9467095222923152,30,6.0,1,6.0,1,6.0,1
4647,min_diffuse,10,10,1,3,0.05,0.95,0.9351591847651926,13,6.0,1,6.0,1,6.0,1
4648,min_diffuse,10,10,1,3,0.05,0.95,0.8960663006697334,2,2.0,1,2.0,1,2.0,1
4649,min_diffuse,10,10,1,3,0.05,0.95,0.8651687109377766,14,5.0,0,5.0,0,4.0,1
4650,min_diffuse,10,10,1,3,0.05,0.95,0.8680363629257379,9,3.0,1,3.0,1,3.0,1
4651,min_diffuse,10,10,1,3,0.05,0.95,0.9282007196396356,10,3.0,1,3.0,1,3.0,1
4652,min_diffuse,10,10,1,3,0.05,0.95,0.925619986216056,43,7.0,1,7.0,1,7.0,1
4653,min_diffuse,10,10,1,3,0.05,0.95,0.8612134760845667,11,4.0,1,4.0,1,4.0,1
4654,min_diffuse,10,10,1,3,0.05,0.95,0.9132502980149296,42,7.0,0,7.0,0,6.0,1
4655,min_diffuse,10,10,1,3,0.05,0.95,0.8051273973399725,2,2.0,1,2.0,1,2.0,1
4656,min_diffuse,10,10,1,3,0.05,0.95,0.7367651320448436,11,4.0,1,4.0,1,4.0,1
4657,min_diffuse,10,10,1,3,0.05,0.95,0.8475808941636255,8,3.0,1,3.0,1,3.0,1
4658,min_diffuse,10,10,1,3,0.05,0.95,0.9197715429269352,8,5.0,1,5.0,1,5.0,1
4659,min_diffuse,10,10,1,3,0.05,0.95,0.8842175465713251,11,4.0,0,4.0,0,3.0,1
4660,min_diffuse,10,10,1,3,0.05,0.95,0.8352463124432874,8,3.0,1,3.0,1,3.0,1
4661,min_diffuse,10,10,1,3,0.05,0.95,0.9288075356199644,8,3.0,0,3.0,0,2.0,1
4662,min_diffuse,10,10,1,3,0.05,0.95,0.9203159241317664,25,8.0,1,8.0,1,8.0,1
4663,min_diffuse,10,10,1,3,0.05,0.95,0.6075625579829139,6,3.0,0,2.0,1,2.0,1
4664,min_diffuse,10,10,1,3,0.05,0.95,0.8440186745065992,16,5.0,0,5.0,0,4.0,1
4665,min_diffuse,10,10,1,3,0.05,0.95,0.8189288282649942,7,4.0,1,4.0,1,4.0,1
4666,min_diffuse,10,10,1,3,0.05,0.95,0.8840565919221984,6,3.0,1,3.0,1,4.0,0
4667,min_diffuse,10,10,1,3,0.05,0.95,0.7563090743383261,6,3.0,1,3.0,1,3.0,1
4668,min_diffuse,10,10,1,3,0.05,0.95,0.8134835677512819,5,3.0,1,3.0,1,3.0,1
4669,min_diffuse,10,10,1,3,0.05,0.95,0.893361119492985,5,4.0,1,4.0,1,4.0,1
4670,min_diffuse,10,10,1,3,0.05,0.95,0.9208800787530024,15,4.0,1,4.0,1,4.0,1
4671,min_diffuse,10,10,1,3,0.05,0.95,0.795839224870344,6,3.0,1,3.0,1,3.0,1
4672,min_diffuse,10,10,1,3,0.05,0.95,0.9349942395675896,75,11.0,1,11.0,1,11.0,1
4673,min_diffuse,10,10,1,3,0.05,0.95,0.815276908970254,4,3.0,1,3.0,1,3.0,1
4674,min_diffuse,10,10,1,3,0.05,0.95,0.8835317318680076,6,3.0,0,2.0,1,3.0,0
4675,min_diffuse,10,10,1,3,0.05,0.95,0.7722430819711024,8,4.0,1,4.0,1,4.0,1
4676,min_diffuse,10,10,1,3,0.05,0.95,0.9080810522213236,8,4.0,1,4.0,1,4.0,1
4677,min_diffuse,10,10,1,3,0.05,0.95,0.8787603839337342,3,2.0,1,3.0,0,3.0,0
4678,min_diffuse,10,10,1,3,0.05,0.95,0.94744801148373,34,9.0,1,9.0,1,9.0,1
4679,min_diffuse,10,10,1,3,0.05,0.95,0.904972622721756,9,4.0,1,4.0,1,4.0,1
4680,min_diffuse,10,10,1,3,0.05,0.95,0.874788935246713,5,3.0,1,3.0,1,3.0,1
4681,min_diffuse,10,10,1,3,0.05,0.95,0.9262782126743804,7,4.0,1,4.0,1,4.0,1
4682,min_diffuse,10,10,1,3,0.05,0.95,0.9298950752434676,33,8.0,1,8.0,1,8.0,1
4683,min_diffuse,10,10,1,3,0.05,0.95,0.9266761217439308,5,3.0,1,3.0,1,3.0,1
4684,min_diffuse,10,10,1,3,0.05,0.95,0.8490409605608559,6,3.0,1,3.0,1,3.0,1
4685,min_diffuse,10,10,1,3,0.05,0.95,0.6378179553325365,2,2.0,1,2.0,1,2.0,1
4686,min_diffuse,10,10,1,3,0.05,0.95,0.8937486144212232,7,3.0,1,4.0,0,3.0,1
4687,min_diffuse,10,10,1,3,0.05,0.95,0.941215005625702,32,8.0,1,8.0,1,8.0,1
4688,min_diffuse,10,10,1,3,0.05,0.95,0.8549683249146582,4,3.0,1,3.0,1,3.0,1
4689,min_diffuse,10,10,1,3,0.05,0.95,0.86869738901281,9,4.0,1,4.0,1,4.0,1
4690,min_diffuse,10,10,1,3,0.05,0.95,0.7880373839309559,7,3.0,1,3.0,1,3.0,1
4691,min_diffuse,10,10,1,3,0.05,0.95,0.941021726056479,10,3.0,1,3.0,1,3.0,1
4692,min_diffuse,10,10,1,3,0.05,0.95,0.9370306197986604,8,3.0,1,3.0,1,3.0,1
4693,min_diffuse,10,10,1,3,0.05,0.95,0.9345151913814748,8,3.0,1,3.0,1,3.0,1
4694,min_diffuse,10,10,1,3,0.05,0.95,0.8786893522958241,18,4.0,1,4.0,1,4.0,1
4695,min_diffuse,10,10,1,3,0.05,0.95,0.9000223529295243,8,3.0,1,3.0,1,3.0,1
4696,min_diffuse,10,10,1,3,0.05,0.95,0.9239759123064244,13,4.0,1,4.0,1,4.0,1
4697,min_diffuse,10,10,1,3,0.05,0.95,0.8734040955086292,14,4.0,1,4.0,1,4.0,1
4698,min_diffuse,10,10,1,3,0.05,0.95,0.8154685970980537,9,4.0,1,4.0,1,4.0,1
4699,min_diffuse,10,10,1,3,0.05,0.95,0.9068215578330984,4,2.0,1,2.0,1,2.0,1
4700,min_diffuse,10,10,1,3,0.05,0.95,0.8612323245216861,4,2.0,1,2.0,1,3.0,0
4701,min_diffuse,10,10,1,3,0.05,0.95,0.7526314042281139,5,3.0,1,3.0,1,3.0,1
4702,min_diffuse,10,10,1,3,0.05,0.95,0.6208382523219018,13,4.0,1,4.0,1,4.0,1
4703,min_diffuse,10,10,1,3,0.05,0.95,0.902273522169951,14,5.0,1,5.0,1,5.0,1
4704,min_diffuse,10,10,1,3,0.05,0.95,0.8386635695799297,13,5.0,1,5.0,1,5.0,1
4705,min_diffuse,10,10,1,3,0.05,0.95,0.8060420170008671,12,4.0,0,4.0,0,3.0,1
4706,min_diffuse,10,10,1,3,0.05,0.95,0.8315984287867089,5,3.0,1,3.0,1,3.0,1
4707,min_diffuse,10,10,1,3,0.05,0.95,0.7667666025593284,5,3.0,1,3.0,1,3.0,1
4708,min_diffuse,10,10,1,3,0.05,0.95,0.7427302617349829,8,3.0,1,4.0,0,4.0,0
4709,min_diffuse,10,10,1,3,0.05,0.95,0.6030869178659781,2,2.0,1,2.0,1,2.0,1
4710,min_diffuse,10,10,1,3,0.05,0.95,0.7952399812679235,3,2.0,1,2.0,1,2.0,1
4711,min_diffuse,10,10,1,3,0.05,0.95,0.8796166200880937,5,3.0,1,3.0,1,3.0,1
4712,min_diffuse,10,10,1,3,0.05,0.95,0.8540637853780898,14,5.0,1,5.0,1,5.0,1
4713,min_diffuse,10,10,1,3,0.05,0.95,0.9316913379803434,4,3.0,1,3.0,1,3.0,1
4714,min_diffuse,10,10,1,3,0.05,0.95,0.9279498425646844,14,4.0,1,4.0,1,4.0,1
4715,min_diffuse,10,10,1,3,0.05,0.95,0.9280103029221032,12,4.0,1,4.0,1,4.0,1
4716,min_diffuse,10,10,1,3,0.05,0.95,0.9402875702412712,18,4.0,1,4.0,1,4.0,1
4717,min_diffuse,10,10,1,3,0.05,0.95,0.8926628657205059,11,3.0,1,3.0,1,3.0,1
4718,min_diffuse,10,10,1,3,0.05,0.95,0.8220909970525436,14,4.0,1,4.0,1,4.0,1
4719,min_diffuse,10,10,1,3,0.05,0.95,0.9291111380644336,19,4.0,1,4.0,1,4.0,1
4720,min_diffuse,10,10,1,3,0.05,0.95,0.7220376546777074,9,3.0,1,3.0,1,3.0,1
4721,min_diffuse,10,10,1,3,0.05,0.95,0.7911871902493669,12,4.0,1,4.0,1,4.0,1
4722,min_diffuse,10,10,1,3,0.05,0.95,0.9187063529124656,7,4.0,1,4.0,1,4.0,1
4723,min_diffuse,10,10,1,3,0.05,0.95,0.8777953476862762,29,6.0,0,5.0,1,5.0,1
4724,min_diffuse,10,10,1,3,0.05,0.95,0.8851769693771654,14,5.0,1,5.0,1,5.0,1
4725,min_diffuse,10,10,1,3,0.05,0.95,0.918470155947118,8,3.0,1,3.0,1,4.0,0
4726,min_diffuse,10,10,1,3,0.05,0.95,0.9419558092335528,44,7.0,1,7.0,1,7.0,1
4727,min_diffuse,10,10,1,3,0.05,0.95,0.8390634408061848,11,4.0,1,4.0,1,4.0,1
4728,min_diffuse,10,10,1,3,0.05,0.95,0.7809203302452522,3,2.0,1,2.0,1,2.0,1
4729,min_diffuse,10,10,1,3,0.05,0.95,0.9195762882690666,12,5.0,1,5.0,1,5.0,1
4730,min_diffuse,10,10,1,3,0.05,0.95,0.9249933711147514,10,4.0,0,4.0,0,3.0,1
4731,min_diffuse,10,10,1,3,0.05,0.95,0.9271789605708678,4,2.0,1,2.0,1,2.0,1
4732,min_diffuse,10,10,1,3,0.05,0.95,0.9294183610291664,34,6.0,1,6.0,1,6.0,1
4733,min_diffuse,10,10,1,3,0.05,0.95,0.8739327320167449,11,5.0,1,5.0,1,5.0,1
4734,min_diffuse,10,10,1,3,0.05,0.95,0.9300740660765092,13,4.0,1,4.0,1,4.0,1
4735,min_diffuse,10,10,1,3,0.05,0.95,0.893000208959742,7,3.0,1,3.0,1,4.0,0
4736,min_diffuse,10,10,1,3,0.05,0.95,0.7708297305245686,6,4.0,1,4.0,1,4.0,1
4737,min_diffuse,10,10,1,3,0.05,0.95,0.8830473795711318,5,2.0,1,2.0,1,2.0,1
4738,min_diffuse,10,10,1,3,0.05,0.95,0.8426832181667203,3,2.0,1,2.0,1,2.0,1
4739,min_diffuse,10,10,1,3,0.05,0.95,0.9464984929720706,6,3.0,1,3.0,1,3.0,1
4740,min_diffuse,10,10,1,3,0.05,0.95,0.8540712486946368,7,4.0,1,4.0,1,4.0,1
4741,min_diffuse,10,10,1,3,0.05,0.95,0.5924911821079925,5,3.0,1,3.0,1,3.0,1
4742,min_diffuse,10,10,1,3,0.05,0.95,0.8938845926692705,7,3.0,1,3.0,1,3.0,1
4743,min_diffuse,10,10,1,3,0.05,0.95,0.8216008743535642,12,5.0,1,5.0,1,5.0,1
4744,min_diffuse,10,10,1,3,0.05,0.95,0.9207349209970284,16,5.0,1,5.0,1,5.0,1
4745,min_diffuse,10,10,1,3,0.05,0.95,0.9201240001285866,6,3.0,1,3.0,1,3.0,1
4746,min_diffuse,10,10,1,3,0.05,0.95,0.7802841029766862,2,2.0,1,2.0,1,2.0,1
4747,min_diffuse,10,10,1,3,0.05,0.95,0.9456991870148804,27,5.0,1,5.0,1,5.0,1
4748,min_diffuse,10,10,1,3,0.05,0.95,0.9293199750715552,12,5.0,1,5.0,1,5.0,1
4749,min_diffuse,10,10,1,3,0.05,0.95,0.8940134334939951,7,3.0,1,3.0,1,3.0,1
4750,min_diffuse,10,10,1,3,0.05,0.95,0.8773194375897247,11,4.0,1,4.0,1,4.0,1
4751,min_diffuse,10,10,1,3,0.05,0.95,0.9475608100021546,43,14.0,0,14.0,0,13.0,1
4752,min_diffuse,10,10,1,3,0.05,0.95,0.934701813515856,9,3.0,1,3.0,1,3.0,1
4753,min_diffuse,10,10,1,3,0.05,0.95,0.9110478437300366,15,5.0,1,5.0,1,5.0,1
4754,min_diffuse,10,10,1,3,0.05,0.95,0.919612529282861,52,9.0,0,9.0,0,8.0,1
4755,min_diffuse,10,10,1,3,0.05,0.95,0.9481254464320088,51,12.0,1,12.0,1,12.0,1
4756,min_diffuse,10,10,1,3,0.05,0.95,0.8032971347066317,13,3.0,1,3.0,1,3.0,1
4757,min_diffuse,10,10,1,3,0.05,0.95,0.8856158404924817,34,7.0,0,7.0,0,6.0,1
4758,min_diffuse,10,10,1,3,0.05,0.95,0.9344008716604572,28,7.0,1,8.0,0,7.0,1
4759,min_diffuse,10,10,1,3,0.05,0.95,0.872064044109616,9,4.0,0,4.0,0,3.0,1
4760,min_diffuse,10,10,1,3,0.05,0.95,0.9468546704435844,7,3.0,1,3.0,1,3.0,1
4761,min_diffuse,10,10,1,3,0.05,0.95,0.9344726275331144,12,6.0,1,6.0,1,7.0,0
4762,min_diffuse,10,10,1,3,0.05,0.95,0.7792541008539078,8,3.0,1,3.0,1,3.0,1
4763,min_diffuse,10,10,1,3,0.05,0.95,0.8650627755410494,5,3.0,0,3.0,0,2.0,1
4764,min_diffuse,10,10,1,3,0.05,0.95,0.8646646553320189,4,3.0,1,3.0,1,3.0,1
4765,min_diffuse,10,10,1,3,0.05,0.95,0.9142536685701504,6,3.0,1,3.0,1,3.0,1
4766,min_diffuse,10,10,1,3,0.05,0.95,0.9425071534331024,24,6.0,1,6.0,1,6.0,1
4767,min_diffuse,10,10,1,3,0.05,0.95,0.7871708952902341,3,2.0,1,2.0,1,2.0,1
4768,min_diffuse,10,10,1,3,0.05,0.95,0.939729432448818,17,7.0,1,7.0,1,7.0,1
4769,min_diffuse,10,10,1,3,0.05,0.95,0.7032847334578278,9,4.0,1,4.0,1,4.0,1
4770,min_diffuse,10,10,1,3,0.05,0.95,0.7400728785893074,5,3.0,1,3.0,1,3.0,1
4771,min_diffuse,10,10,1,3,0.05,0.95,0.8007814350342048,7,3.0,1,4.0,0,4.0,0
4772,min_diffuse,10,10,1,3,0.05,0.95,0.8573006126585171,5,4.0,1,4.0,1,4.0,1
4773,min_diffuse,10,10,1,3,0.05,0.95,0.9254993953256988,48,13.0,1,13.0,1,13.0,1
4774,min_diffuse,10,10,1,3,0.05,0.95,0.8879269785654507,7,4.0,1,4.0,1,4.0,1
4775,min_diffuse,10,10,1,3,0.05,0.95,0.9013690114493832,8,3.0,1,3.0,1,3.0,1
4776,min_diffuse,10,10,1,3,0.05,0.95,0.8975644440335413,11,4.0,1,4.0,1,4.0,1
4777,min_diffuse,10,10,1,3,0.05,0.95,0.7688786917260259,3,2.0,1,2.0,1,2.0,1
4778,min_diffuse,10,10,1,3,0.05,0.95,0.8763038586681653,31,6.0,1,6.0,1,6.0,1
4779,min_diffuse,10,10,1,3,0.05,0.95,0.8323670229312259,3,2.0,1,2.0,1,3.0,0
4780,min_diffuse,10,10,1,3,0.05,0.95,0.7475825515453095,2,2.0,1,2.0,1,2.0,1
4781,min_diffuse,10,10,1,3,0.05,0.95,0.8924628126967371,5,3.0,1,3.0,1,3.0,1
4782,min_diffuse,10,10,1,3,0.05,0.95,0.5234270708481451,2,2.0,1,2.0,1,2.0,1
4783,min_diffuse,10,10,1,3,0.05,0.95,0.9093905834611814,7,3.0,1,3.0,1,3.0,1
4784,min_diffuse,10,10,1,3,0.05,0.95,0.8873974452441067,6,4.0,1,4.0,1,4.0,1
4785,min_diffuse,10,10,1,3,0.05,0.95,0.8509657719852077,8,4.0,1,4.0,1,4.0,1
4786,min_diffuse,10,10,1,3,0.05,0.95,0.9048477022465038,24,6.0,0,6.0,0,5.0,1
4787,min_diffuse,10,10,1,3,0.05,0.95,0.9019876592666324,17,6.0,1,6.0,1,6.0,1
4788,min_diffuse,10,10,1,3,0.05,0.95,0.909240618897458,12,4.0,1,4.0,1,4.0,1
4789,min_diffuse,10,10,1,3,0.05,0.95,0.8550042510926898,4,2.0,1,2.0,1,2.0,1
4790,min_diffuse,10,10,1,3,0.05,0.95,0.9394344415358846,5,3.0,1,3.0,1,3.0,1
4791,min_diffuse,10,10,1,3,0.05,0.95,0.900867866056108,12,4.0,1,4.0,1,4.0,1
4792,min_diffuse,10,10,1,3,0.05,0.95,0.9115992173277996,12,4.0,1,4.0,1,4.0,1
4793,min_diffuse,10,10,1,3,0.05,0.95,0.8819471041769977,4,2.0,1,2.0,1,2.0,1
4794,min_diffuse,10,10,1,3,0.05,0.95,0.9294957329716304,26,5.0,1,5.0,1,5.0,1
4795,min_diffuse,10,10,1,3,0.05,0.95,0.9367594057500944,24,8.0,1,8.0,1,8.0,1
4796,min_diffuse,10,10,1,3,0.05,0.95,0.8924248229614546,23,5.0,1,5.0,1,5.0,1
4797,min_diffuse,10,10,1,3,0.05,0.95,0.9017082378748296,6,4.0,1,4.0,1,4.0,1
4798,min_diffuse,10,10,1,3,0.05,0.95,0.8608646055041311,16,5.0,1,5.0,1,5.0,1
4799,min_diffuse,10,10,1,3,0.05,0.95,0.9204466235589076,20,5.0,0,4.0,1,4.0,1
4800,min_diffuse,10,10,1,3,0.05,0.95,0.6473881358587132,3,2.0,1,2.0,1,2.0,1
4801,min_diffuse,10,10,1,3,0.05,0.95,0.8784956703129758,7,4.0,1,4.0,1,4.0,1
4802,min_diffuse,10,10,1,3,0.05,0.95,0.800591528360545,9,3.0,1,3.0,1,3.0,1
4803,min_diffuse,10,10,1,3,0.05,0.95,0.8956557621218616,21,5.0,1,5.0,1,5.0,1
4804,min_diffuse,10,10,1,3,0.05,0.95,0.9217153143477892,8,4.0,1,4.0,1,4.0,1
4805,min_diffuse,10,10,1,3,0.05,0.95,0.8931721655951665,4,2.0,1,2.0,1,2.0,1
4806,min_diffuse,10,10,1,3,0.05,0.95,0.8794488270673634,17,5.0,1,5.0,1,5.0,1
4807,min_diffuse,10,10,1,3,0.05,0.95,0.8248096953326245,9,4.0,1,4.0,1,4.0,1
4808,min_diffuse,10,10,1,3,0.05,0.95,0.9272281029346704,31,8.0,1,8.0,1,8.0,1
4809,min_diffuse,10,10,1,3,0.05,0.95,0.8400996380478258,4,3.0,1,3.0,1,3.0,1
4810,min_diffuse,10,10,1,3,0.05,0.95,0.8707934181150164,35,6.0,1,6.0,1,6.0,1
4811,min_diffuse,10,10,1,3,0.05,0.95,0.8241797681161016,3,3.0,1,3.0,1,3.0,1
4812,min_diffuse,10,10,1,3,0.05,0.95,0.882353168521672,7,4.0,1,4.0,1,4.0,1
4813,min_diffuse,10,10,1,3,0.05,0.95,0.7700438340856927,7,3.0,1,3.0,1,3.0,1
4814,min_diffuse,10,10,1,3,0.05,0.95,0.525380417257932,2,2.0,1,2.0,1,2.0,1
4815,min_diffuse,10,10,1,3,0.05,0.95,0.9057818488219972,9,4.0,1,4.0,1,4.0,1
4816,min_diffuse,10,10,1,3,0.05,0.95,0.7479779001522595,4,3.0,1,3.0,1,3.0,1
4817,min_diffuse,10,10,1,3,0.05,0.95,0.7513771600826479,3,2.0,1,2.0,1,2.0,1
4818,min_diffuse,10,10,1,3,0.05,0.95,0.9251710353848216,54,8.0,1,8.0,1,8.0,1
4819,min_diffuse,10,10,1,3,0.05,0.95,0.6834921997411476,3,2.0,1,2.0,1,2.0,1
4820,min_diffuse,10,10,1,3,0.05,0.95,0.864199754119274,12,4.0,1,4.0,1,4.0,1
4821,min_diffuse,10,10,1,3,0.05,0.95,0.8183344074411417,3,2.0,1,2.0,1,2.0,1
4822,min_diffuse,10,10,1,3,0.05,0.95,0.8144734013485803,4,2.0,1,2.0,1,2.0,1
4823,min_diffuse,10,10,1,3,0.05,0.95,0.8437023757989681,8,3.0,1,3.0,1,3.0,1
4824,min_diffuse,10,10,1,3,0.05,0.95,0.9285752485649544,2,2.0,1,2.0,1,2.0,1
4825,min_diffuse,10,10,1,3,0.05,0.95,0.8739361257346473,8,3.0,1,3.0,1,3.0,1
4826,min_diffuse,10,10,1,3,0.05,0.95,0.8980997938775102,7,3.0,1,3.0,1,3.0,1
4827,min_diffuse,10,10,1,3,0.05,0.95,0.946338021185871,10,4.0,1,4.0,1,4.0,1
4828,min_diffuse,10,10,1,3,0.05,0.95,0.8061724651811899,12,3.0,1,4.0,0,3.0,1
4829,min_diffuse,10,10,1,3,0.05,0.95,0.8908451715327407,37,7.0,1,7.0,1,7.0,1
4830,min_diffuse,10,10,1,3,0.05,0.95,0.8376425139644582,13,5.0,0,5.0,0,4.0,1
4831,min_diffuse,10,10,1,3,0.05,0.95,0.9208550834057478,41,8.0,0,7.0,1,7.0,1
4832,min_diffuse,10,10,1,3,0.05,0.95,0.8873676999130204,9,4.0,0,4.0,0,3.0,1
4833,min_diffuse,10,10,1,3,0.05,0.95,0.9181985489108508,28,5.0,1,5.0,1,5.0,1
4834,min_diffuse,10,10,1,3,0.05,0.95,0.9281338380941944,8,4.0,1,4.0,1,5.0,0
4835,min_diffuse,10,10,1,3,0.05,0.95,0.9002125491769847,7,5.0,1,5.0,1,5.0,1
4836,min_diffuse,10,10,1,3,0.05,0.95,0.786017852822124,6,3.0,1,3.0,1,3.0,1
4837,min_diffuse,10,10,1,3,0.05,0.95,0.8709859284692469,16,4.0,0,4.0,0,3.0,1
4838,min_diffuse,10,10,1,3,0.05,0.95,0.7420031548391633,5,2.0,1,2.0,1,2.0,1
4839,min_diffuse,10,10,1,3,0.05,0.95,0.9429998727993508,11,4.0,1,4.0,1,4.0,1
4840,min_diffuse,10,10,1,3,0.05,0.95,0.790229335729197,5,3.0,1,3.0,1,3.0,1
4841,min_diffuse,10,10,1,3,0.05,0.95,0.9006834387747316,8,4.0,1,4.0,1,4.0,1
4842,min_diffuse,10,10,1,3,0.05,0.95,0.9339933563781028,6,3.0,1,4.0,0,4.0,0
4843,min_diffuse,10,10,1,3,0.05,0.95,0.8424502315025278,11,4.0,0,4.0,0,3.0,1
4844,min_diffuse,10,10,1,3,0.05,0.95,0.7978578186092732,11,4.0,1,4.0,1,4.0,1
4845,min_diffuse,10,10,1,3,0.05,0.95,0.8449929578684185,5,3.0,0,2.0,1,2.0,1
4846,min_diffuse,10,10,1,3,0.05,0.95,0.7586707436885374,5,2.0,1,2.0,1,2.0,1
4847,min_diffuse,10,10,1,3,0.05,0.95,0.9427040728254266,21,7.0,1,7.0,1,7.0,1
4848,min_diffuse,10,10,1,3,0.05,0.95,0.93175544998566,15,4.0,1,4.0,1,4.0,1
4849,min_diffuse,10,10,1,3,0.05,0.95,0.9053679937490178,20,4.0,1,4.0,1,4.0,1
4850,min_diffuse,10,10,1,3,0.05,0.95,0.8771577182461568,2,2.0,1,2.0,1,2.0,1
4851,min_diffuse,10,10,1,3,0.05,0.95,0.9139026353747078,5,3.0,1,3.0,1,3.0,1
4852,min_diffuse,10,10,1,3,0.05,0.95,0.8650074508833566,9,4.0,1,4.0,1,4.0,1
4853,min_diffuse,10,10,1,3,0.05,0.95,0.9391515178568134,18,6.0,1,6.0,1,6.0,1
4854,min_diffuse,10,10,1,3,0.05,0.95,0.8880856403271042,35,6.0,0,6.0,0,5.0,1
4855,min_diffuse,10,10,1,3,0.05,0.95,0.7722491857241943,6,3.0,1,3.0,1,3.0,1
4856,min_diffuse,10,10,1,3,0.05,0.95,0.8982496003194747,13,6.0,1,6.0,1,6.0,1
4857,min_diffuse,10,10,1,3,0.05,0.95,0.939429882410556,5,3.0,1,3.0,1,3.0,1
4858,min_diffuse,10,10,1,3,0.05,0.95,0.9479495858352378,17,4.0,1,4.0,1,4.0,1
4859,min_diffuse,10,10,1,3,0.05,0.95,0.9046118984306368,13,5.0,1,5.0,1,5.0,1
4860,min_diffuse,10,10,1,3,0.05,0.95,0.8570217092289395,8,4.0,1,4.0,1,4.0,1
4861,min_diffuse,10,10,1,3,0.05,0.95,0.8850171349961888,10,4.0,1,4.0,1,4.0,1
4862,min_diffuse,10,10,1,3,0.05,0.95,0.9356251402754844,12,5.0,1,5.0,1,5.0,1
4863,min_diffuse,10,10,1,3,0.05,0.95,0.9363126319879694,10,3.0,1,3.0,1,3.0,1
4864,min_diffuse,10,10,1,3,0.05,0.95,0.935394339894317,11,4.0,1,4.0,1,4.0,1
4865,min_diffuse,10,10,1,3,0.05,0.95,0.9137051637984862,84,12.0,1,12.0,1,12.0,1
4866,min_diffuse,10,10,1,3,0.05,0.95,0.9492766799550736,26,7.0,1,7.0,1,7.0,1
4867,min_diffuse,10,10,1,3,0.05,0.95,0.948448871663102,11,3.0,1,3.0,1,3.0,1
4868,min_diffuse,10,10,1,3,0.05,0.95,0.891979730413561,13,4.0,1,4.0,1,4.0,1
4869,min_diffuse,10,10,1,3,0.05,0.95,0.8718384295106768,7,3.0,1,3.0,1,3.0,1
4870,min_diffuse,10,10,1,3,0.05,0.95,0.9476402554156776,10,3.0,1,3.0,1,3.0,1
4871,min_diffuse,10,10,1,3,0.05,0.95,0.8423787946250303,10,3.0,1,3.0,1,3.0,1
4872,min_diffuse,10,10,1,3,0.05,0.95,0.8260993020639559,7,3.0,0,2.0,1,2.0,1
4873,min_diffuse,10,10,1,3,0.05,0.95,0.9136369943157576,16,6.0,1,6.0,1,6.0,1
4874,min_diffuse,10,10,1,3,0.05,0.95,0.834785866941317,27,5.0,0,4.0,1,4.0,1
4875,min_diffuse,10,10,1,3,0.05,0.95,0.717340622008467,4,3.0,1,3.0,1,3.0,1
4876,min_diffuse,10,10,1,3,0.05,0.95,0.913625917264966,13,4.0,1,4.0,1,4.0,1
4877,min_diffuse,10,10,1,3,0.05,0.95,0.7764521947543078,6,3.0,1,3.0,1,3.0,1
4878,min_diffuse,10,10,1,3,0.05,0.95,0.8259770085803132,15,3.0,1,3.0,1,3.0,1
4879,min_diffuse,10,10,1,3,0.05,0.95,0.8431161970861936,3,2.0,1,2.0,1,2.0,1
4880,min_diffuse,10,10,1,3,0.05,0.95,0.9346329931008964,14,6.0,0,5.0,1,5.0,1
4881,min_diffuse,10,10,1,3,0.05,0.95,0.907733233991108,23,5.0,1,5.0,1,5.0,1
4882,min_diffuse,10,10,1,3,0.05,0.95,0.9409624384229516,17,5.0,1,5.0,1,5.0,1
4883,min_diffuse,10,10,1,3,0.05,0.95,0.8474430607584285,6,4.0,1,4.0,1,4.0,1
4884,min_diffuse,10,10,1,3,0.05,0.95,0.9252530553848684,7,3.0,1,3.0,1,3.0,1
4885,min_diffuse,10,10,1,3,0.05,0.95,0.8090266295120284,3,2.0,1,2.0,1,3.0,0
4886,min_diffuse,10,10,1,3,0.05,0.95,0.8402268644482078,13,5.0,1,5.0,1,5.0,1
4887,min_diffuse,10,10,1,3,0.05,0.95,0.7747421740916441,5,3.0,1,3.0,1,3.0,1
4888,min_diffuse,10,10,1,3,0.05,0.95,0.880349499841446,6,4.0,1,4.0,1,4.0,1
4889,min_diffuse,10,10,1,3,0.05,0.95,0.8633240015078736,5,2.0,1,2.0,1,2.0,1
4890,min_diffuse,10,10,1,3,0.05,0.95,0.946049172314304,32,7.0,0,7.0,0,6.0,1
4891,min_diffuse,10,10,1,3,0.05,0.95,0.8512970895609352,13,5.0,1,5.0,1,5.0,1
4892,min_diffuse,10,10,1,3,0.05,0.95,0.704881787275803,10,3.0,1,3.0,1,3.0,1
4893,min_diffuse,10,10,1,3,0.05,0.95,0.9449095858453552,46,12.0,0,12.0,0,11.0,1
4894,min_diffuse,10,10,1,3,0.05,0.95,0.9214922131061444,4,3.0,1,3.0,1,3.0,1
4895,min_diffuse,10,10,1,3,0.05,0.95,0.7565977293597094,4,2.0,1,2.0,1,3.0,0
4896,min_diffuse,10,10,1,3,0.05,0.95,0.8716019773417631,14,4.0,1,4.0,1,5.0,0
4897,min_diffuse,10,10,1,3,0.05,0.95,0.8344095327304465,10,4.0,0,4.0,0,3.0,1
4898,min_diffuse,10,10,1,3,0.05,0.95,0.932474915082672,8,4.0,0,4.0,0,3.0,1
4899,min_diffuse,10,10,1,3,0.05,0.95,0.8932853272704683,9,3.0,1,3.0,1,3.0,1
4900,min_diffuse,10,10,1,3,0.05,0.95,0.9135136941795616,12,5.0,0,5.0,0,4.0,1
4901,min_diffuse,10,10,1,3,0.05,0.95,0.916865684015472,10,4.0,0,4.0,0,3.0,1
4902,min_diffuse,10,10,1,3,0.05,0.95,0.9011093747160928,30,7.0,0,7.0,0,6.0,1
4903,min_diffuse,10,10,1,3,0.05,0.95,0.8639067977629218,11,4.0,1,4.0,1,4.0,1
4904,min_diffuse,10,10,1,3,0.05,0.95,0.9286665265027102,14,3.0,1,3.0,1,3.0,1
4905,min_diffuse,10,10,1,3,0.05,0.95,0.727031573379655,3,2.0,1,2.0,1,2.0,1
4906,min_diffuse,10,10,1,3,0.05,0.95,0.9260206610445229,6,3.0,1,3.0,1,3.0,1
4907,min_diffuse,10,10,1,3,0.05,0.95,0.808536010479788,7,3.0,1,3.0,1,4.0,0
4908,min_diffuse,10,10,1,3,0.05,0.95,0.7705104337178549,8,3.0,1,3.0,1,3.0,1
4909,min_diffuse,10,10,1,3,0.05,0.95,0.9138953556358022,5,3.0,1,3.0,1,3.0,1
4910,min_diffuse,10,10,1,3,0.05,0.95,0.8272957639505877,8,4.0,1,4.0,1,4.0,1
4911,min_diffuse,10,10,1,3,0.05,0.95,0.8867570606998854,33,5.0,1,5.0,1,5.0,1
4912,min_diffuse,10,10,1,3,0.05,0.95,0.883148429737516,7,4.0,1,4.0,1,4.0,1
4913,min_diffuse,10,10,1,3,0.05,0.95,0.8085676305479719,5,3.0,1,3.0,1,3.0,1
4914,min_diffuse,10,10,1,3,0.05,0.95,0.9090623483149116,25,7.0,1,7.0,1,7.0,1
4915,min_diffuse,10,10,1,3,0.05,0.95,0.9417944882227528,15,5.0,1,5.0,1,5.0,1
4916,min_diffuse,10,10,1,3,0.05,0.95,0.8804217024110844,7,3.0,1,3.0,1,3.0,1
4917,min_diffuse,10,10,1,3,0.05,0.95,0.93182631946323,17,4.0,1,4.0,1,4.0,1
4918,min_diffuse,10,10,1,3,0.05,0.95,0.9321076426304004,24,5.0,1,5.0,1,5.0,1
4919,min_diffuse,10,10,1,3,0.05,0.95,0.9244598987505748,6,3.0,1,4.0,0,4.0,0
4920,min_diffuse,10,10,1,3,0.05,0.95,0.8869773447830955,39,6.0,0,6.0,0,5.0,1
4921,min_diffuse,10,10,1,3,0.05,0.95,0.9237113747108324,7,3.0,1,3.0,1,3.0,1
4922,min_diffuse,10,10,1,3,0.05,0.95,0.8470456197756737,4,3.0,1,3.0,1,3.0,1
4923,min_diffuse,10,10,1,3,0.05,0.95,0.9087530188940582,28,6.0,1,6.0,1,6.0,1
4924,min_diffuse,10,10,1,3,0.05,0.95,0.9408184363727514,16,5.0,0,5.0,0,4.0,1
4925,min_diffuse,10,10,1,3,0.05,0.95,0.812382514609426,5,3.0,1,3.0,1,3.0,1
4926,min_diffuse,10,10,1,3,0.05,0.95,0.8662168560370591,7,3.0,1,3.0,1,3.0,1
4927,min_diffuse,10,10,1,3,0.05,0.95,0.8121094959224142,7,3.0,1,3.0,1,3.0,1
4928,min_diffuse,10,10,1,3,0.05,0.95,0.9139311992217538,6,4.0,1,4.0,1,4.0,1
4929,min_diffuse,10,10,1,3,0.05,0.95,0.8611051441925067,10,3.0,1,3.0,1,3.0,1
4930,min_diffuse,10,10,1,3,0.05,0.95,0.931870573503654,23,5.0,1,6.0,0,6.0,0
4931,min_diffuse,10,10,1,3,0.05,0.95,0.7600151877923944,3,2.0,1,3.0,0,3.0,0
4932,min_diffuse,10,10,1,3,0.05,0.95,0.9308171455859646,31,8.0,0,8.0,0,7.0,1
4933,min_diffuse,10,10,1,3,0.05,0.95,0.8537475023412157,8,3.0,1,4.0,0,4.0,0
4934,min_diffuse,10,10,1,3,0.05,0.95,0.801831958678987,13,4.0,1,4.0,1,4.0,1
4935,min_diffuse,10,10,1,3,0.05,0.95,0.9346352838344912,12,5.0,1,5.0,1,6.0,0
4936,min_diffuse,10,10,1,3,0.05,0.95,0.8648306939885886,11,5.0,1,5.0,1,5.0,1
4937,min_diffuse,10,10,1,3,0.05,0.95,0.9341893846094992,12,5.0,1,6.0,0,5.0,1
4938,min_diffuse,10,10,1,3,0.05,0.95,0.8495750691091509,3,2.0,1,3.0,0,3.0,0
4939,min_diffuse,10,10,1,3,0.05,0.95,0.8241734454917207,2,2.0,1,2.0,1,2.0,1
4940,min_diffuse,10,10,1,3,0.05,0.95,0.8888996058299526,5,3.0,1,3.0,1,3.0,1
4941,min_diffuse,10,10,1,3,0.05,0.95,0.906546013070566,6,3.0,1,3.0,1,3.0,1
4942,min_diffuse,10,10,1,3,0.05,0.95,0.8711794053008495,5,2.0,1,2.0,1,3.0,0
4943,min_diffuse,10,10,1,3,0.05,0.95,0.8066221318920551,2,2.0,1,2.0,1,2.0,1
4944,min_diffuse,10,10,1,3,0.05,0.95,0.936442149077871,25,4.0,1,4.0,1,4.0,1
4945,min_diffuse,10,10,1,3,0.05,0.95,0.8249570377293384,23,5.0,1,5.0,1,5.0,1
4946,min_diffuse,10,10,1,3,0.05,0.95,0.8481893602425224,11,4.0,1,4.0,1,4.0,1
4947,min_diffuse,10,10,1,3,0.05,0.95,0.9223115626470322,11,3.0,1,3.0,1,3.0,1
4948,min_diffuse,10,10,1,3,0.05,0.95,0.9419541933405388,32,6.0,1,6.0,1,6.0,1
4949,min_diffuse,10,10,1,3,0.05,0.95,0.7435372417388063,3,2.0,1,3.0,0,3.0,0
4950,min_diffuse,10,10,1,3,0.05,0.95,0.7149492846844743,10,4.0,0,3.0,1,3.0,1
4951,min_diffuse,10,10,1,3,0.05,0.95,0.9041377471958776,4,2.0,1,2.0,1,2.0,1
4952,min_diffuse,10,10,1,3,0.05,0.95,0.8068862306241869,4,3.0,1,3.0,1,3.0,1
4953,min_diffuse,10,10,1,3,0.05,0.95,0.899845077881744,28,5.0,1,5.0,1,5.0,1
4954,min_diffuse,10,10,1,3,0.05,0.95,0.8819615915855298,28,8.0,0,7.0,1,7.0,1
4955,min_diffuse,10,10,1,3,0.05,0.95,0.8749093712614441,13,4.0,1,4.0,1,4.0,1
4956,min_diffuse,10,10,1,3,0.05,0.95,0.7442517513045882,2,2.0,1,2.0,1,2.0,1
4957,min_diffuse,10,10,1,3,0.05,0.95,0.9264474657566242,10,4.0,1,4.0,1,4.0,1
4958,min_diffuse,10,10,1,3,0.05,0.95,0.8596621199881747,5,3.0,1,3.0,1,3.0,1
4959,min_diffuse,10,10,1,3,0.05,0.95,0.9498246907414364,14,4.0,1,4.0,1,4.0,1
4960,min_diffuse,10,10,1,3,0.05,0.95,0.9416680053143472,16,6.0,1,6.0,1,6.0,1
4961,min_diffuse,10,10,1,3,0.05,0.95,0.8415002395736485,7,3.0,1,3.0,1,3.0,1
4962,min_diffuse,10,10,1,3,0.05,0.95,0.718041509723677,14,3.0,1,3.0,1,3.0,1
4963,min_diffuse,10,10,1,3,0.05,0.95,0.810814450286925,6,3.0,1,3.0,1,3.0,1
4964,min_diffuse,10,10,1,3,0.05,0.95,0.8451589547800826,18,4.0,1,4.0,1,5.0,0
4965,min_diffuse,10,10,1,3,0.05,0.95,0.8725198574510773,8,3.0,1,3.0,1,3.0,1
4966,min_diffuse,10,10,1,3,0.05,0.95,0.8343283141079383,8,3.0,1,3.0,1,3.0,1
4967,min_diffuse,10,10,1,3,0.05,0.95,0.92620542058695,3,2.0,1,2.0,1,2.0,1
4968,min_diffuse,10,10,1,3,0.05,0.95,0.9018226172615584,16,4.0,1,4.0,1,5.0,0
4969,min_diffuse,10,10,1,3,0.05,0.95,0.835289613749611,5,3.0,1,3.0,1,3.0,1
4970,min_diffuse,10,10,1,3,0.05,0.95,0.9349808625449518,14,4.0,1,4.0,1,4.0,1
4971,min_diffuse,10,10,1,3,0.05,0.95,0.7344922896764313,6,3.0,1,3.0,1,3.0,1
4972,min_diffuse,10,10,1,3,0.05,0.95,0.8711448178474971,11,4.0,1,4.0,1,4.0,1
4973,min_diffuse,10,10,1,3,0.05,0.95,0.9113710881466572,10,4.0,1,5.0,0,4.0,1
4974,min_diffuse,10,10,1,3,0.05,0.95,0.9203775706380856,19,7.0,0,7.0,0,6.0,1
4975,min_diffuse,10,10,1,3,0.05,0.95,0.9043890802263908,18,5.0,1,5.0,1,5.0,1
4976,min_diffuse,10,10,1,3,0.05,0.95,0.909031682112691,13,3.0,1,3.0,1,3.0,1
4977,min_diffuse,10,10,1,3,0.05,0.95,0.9062535297865048,16,5.0,1,5.0,1,5.0,1
4978,min_diffuse,10,10,1,3,0.05,0.95,0.8724203972818027,14,5.0,0,4.0,1,4.0,1
4979,min_diffuse,10,10,1,3,0.05,0.95,0.9286913447014162,13,5.0,1,5.0,1,5.0,1
4980,min_diffuse,10,10,1,3,0.05,0.95,0.8676115438453823,9,4.0,1,4.0,1,4.0,1
4981,min_diffuse,10,10,1,3,0.05,0.95,0.9276689756802732,19,5.0,1,5.0,1,5.0,1
4982,min_diffuse,10,10,1,3,0.05,0.95,0.8928782269966096,5,3.0,1,3.0,1,3.0,1
4983,min_diffuse,10,10,1,3,0.05,0.95,0.6703105830158471,3,2.0,1,2.0,1,2.0,1
4984,min_diffuse,10,10,1,3,0.05,0.95,0.7353741245671028,5,3.0,1,3.0,1,3.0,1
4985,min_diffuse,10,10,1,3,0.05,0.95,0.9069557654753174,12,5.0,1,5.0,1,5.0,1
4986,min_diffuse,10,10,1,3,0.05,0.95,0.8711304511518873,10,5.0,0,4.0,1,4.0,1
4987,min_diffuse,10,10,1,3,0.05,0.95,0.9423506860785016,13,4.0,1,4.0,1,4.0,1
4988,min_diffuse,10,10,1,3,0.05,0.95,0.8576152640540559,2,2.0,1,2.0,1,2.0,1
4989,min_diffuse,10,10,1,3,0.05,0.95,0.6918267142852762,4,2.0,1,2.0,1,2.0,1
4990,min_diffuse,10,10,1,3,0.05,0.95,0.7632577994854928,3,2.0,1,2.0,1,2.0,1
4991,min_diffuse,10,10,1,3,0.05,0.95,0.6745862249971244,8,3.0,1,3.0,1,4.0,0
4992,min_diffuse,10,10,1,3,0.05,0.95,0.8863087158499734,14,4.0,0,4.0,0,3.0,1
4993,min_diffuse,10,10,1,3,0.05,0.95,0.914571378192678,5,3.0,1,3.0,1,3.0,1
4994,min_diffuse,10,10,1,3,0.05,0.95,0.9160307642558316,16,4.0,1,4.0,1,4.0,1
4995,min_diffuse,10,10,1,3,0.05,0.95,0.9196599988469696,7,3.0,1,3.0,1,3.0,1
4996,min_diffuse,10,10,1,3,0.05,0.95,0.9391091795417508,5,3.0,1,3.0,1,3.0,1
4997,min_diffuse,10,10,1,3,0.05,0.95,0.8941322756074733,9,4.0,1,4.0,1,4.0,1
4998,min_diffuse,10,10,1,3,0.05,0.95,0.8988290351226736,9,4.0,0,3.0,1,3.0,1
4999,min_diffuse,10,10,1,3,0.05,0.95,0.9485395174240288,25,6.0,1,6.0,1,6.0,1
5000,min_diffuse,10,10,1,3,0.05,0.95,0.9117642751270612,18,4.0,1,4.0,1,4.0,1
5001,min_diffuse,10,10,1,3,0.05,0.95,0.8147521755531292,7,3.0,1,3.0,1,3.0,1
5002,min_diffuse,10,10,1,3,0.05,0.95,0.8339821855175787,14,4.0,1,4.0,1,4.0,1
5003,min_diffuse,10,10,1,3,0.05,0.95,0.8677597619648829,10,3.0,1,3.0,1,3.0,1
5004,min_diffuse,10,10,1,3,0.05,0.95,0.8462702197587291,5,3.0,1,3.0,1,3.0,1
5005,min_diffuse,10,10,1,3,0.05,0.95,0.8238856348975051,7,4.0,1,4.0,1,4.0,1
5006,min_diffuse,10,10,1,3,0.05,0.95,0.8923924779676602,7,3.0,1,3.0,1,4.0,0
5007,min_diffuse,10,10,1,3,0.05,0.95,0.9463469863043216,33,5.0,1,5.0,1,5.0,1
5008,min_diffuse,10,10,1,3,0.05,0.95,0.8664438701674364,14,4.0,1,4.0,1,4.0,1
5009,min_diffuse,10,10,1,3,0.05,0.95,0.7162700845288803,3,2.0,1,2.0,1,2.0,1
5010,min_diffuse,10,10,1,3,0.05,0.95,0.9468885815692144,48,13.0,1,13.0,1,13.0,1
5011,min_diffuse,10,10,1,3,0.05,0.95,0.8947203159961727,29,6.0,0,6.0,0,5.0,1
5012,min_diffuse,10,10,1,3,0.05,0.95,0.8975904995545848,21,6.0,0,6.0,0,5.0,1
5013,min_diffuse,10,10,1,3,0.05,0.95,0.9288098243745508,10,3.0,1,3.0,1,4.0,0
5014,min_diffuse,10,10,1,3,0.05,0.95,0.9038529572553136,20,7.0,1,7.0,1,7.0,1
5015,min_diffuse,10,10,1,3,0.05,0.95,0.8687000815981335,8,4.0,1,4.0,1,4.0,1
5016,min_diffuse,10,10,1,3,0.05,0.95,0.946552470642006,41,7.0,1,7.0,1,7.0,1
5017,min_diffuse,10,10,1,3,0.05,0.95,0.895862364836078,3,2.0,1,2.0,1,2.0,1
5018,min_diffuse,10,10,1,3,0.05,0.95,0.9404933972664872,15,3.0,1,3.0,1,3.0,1
5019,min_diffuse,10,10,1,3,0.05,0.95,0.6848527186197866,3,2.0,1,2.0,1,2.0,1
5020,min_diffuse,10,10,1,3,0.05,0.95,0.8476014390803192,4,2.0,1,2.0,1,2.0,1
5021,min_diffuse,10,10,1,3,0.05,0.95,0.8558461457781973,5,3.0,1,3.0,1,3.0,1
5022,min_diffuse,10,10,1,3,0.05,0.95,0.8060415316681068,4,3.0,1,3.0,1,3.0,1
5023,min_diffuse,10,10,1,3,0.05,0.95,0.7449195024498249,3,2.0,1,2.0,1,2.0,1
5024,min_diffuse,10,10,1,3,0.05,0.95,0.7454210177815949,5,3.0,1,3.0,1,3.0,1
5025,min_diffuse,10,10,1,3,0.05,0.95,0.9362722866908896,2,2.0,1,2.0,1,2.0,1
5026,min_diffuse,10,10,1,3,0.05,0.95,0.7699288250929957,7,4.0,1,4.0,1,4.0,1
5027,min_diffuse,10,10,1,3,0.05,0.95,0.9402868377506076,12,7.0,1,7.0,1,7.0,1
5028,min_diffuse,10,10,1,3,0.05,0.95,0.948605156121908,34,8.0,0,7.0,1,8.0,0
5029,min_diffuse,10,10,1,3,0.05,0.95,0.8834087550036582,8,4.0,1,4.0,1,4.0,1
5030,min_diffuse,10,10,1,3,0.05,0.95,0.8472120720747655,5,3.0,1,3.0,1,3.0,1
5031,min_diffuse,10,10,1,3,0.05,0.95,0.93861575514871,59,10.0,1,10.0,1,10.0,1
5032,min_diffuse,10,10,1,3,0.05,0.95,0.9055345290664272,20,6.0,1,6.0,1,6.0,1
5033,min_diffuse,10,10,1,3,0.05,0.95,0.813753930810529,9,4.0,1,4.0,1,5.0,0
5034,min_diffuse,10,10,1,3,0.05,0.95,0.8266269557576983,17,6.0,1,6.0,1,6.0,1
5035,min_diffuse,10,10,1,3,0.05,0.95,0.772535946318321,4,2.0,1,3.0,0,3.0,0
5036,min_diffuse,10,10,1,3,0.05,0.95,0.7554712119513792,7,4.0,0,3.0,1,3.0,1
5037,min_diffuse,10,10,1,3,0.05,0.95,0.8015862699420966,3,2.0,1,2.0,1,2.0,1
5038,min_diffuse,10,10,1,3,0.05,0.95,0.9310584190860448,9,5.0,1,5.0,1,5.0,1
5039,min_diffuse,10,10,1,3,0.05,0.95,0.8515770186069264,7,3.0,1,3.0,1,3.0,1
5040,min_diffuse,10,10,1,3,0.05,0.95,0.9177965474198458,8,4.0,1,4.0,1,4.0,1
5041,min_diffuse,10,10,1,3,0.05,0.95,0.8693851675950603,18,5.0,1,5.0,1,5.0,1
5042,min_diffuse,10,10,1,3,0.05,0.95,0.7777475130998819,7,4.0,1,4.0,1,4.0,1
5043,min_diffuse,10,10,1,3,0.05,0.95,0.9228244446798036,5,2.0,1,3.0,0,3.0,0
5044,min_diffuse,10,10,1,3,0.05,0.95,0.8547380318610592,6,3.0,1,3.0,1,3.0,1
5045,min_diffuse,10,10,1,3,0.05,0.95,0.886285142476874,6,3.0,0,3.0,0,2.0,1
5046,min_diffuse,10,10,1,3,0.05,0.95,0.8737366389581179,2,2.0,1,2.0,1,2.0,1
5047,min_diffuse,10,10,1,3,0.05,0.95,0.7798468896123049,6,2.0,1,2.0,1,2.0,1
5048,min_diffuse,10,10,1,3,0.05,0.95,0.9105130771697576,50,8.0,1,8.0,1,8.0,1
5049,min_diffuse,10,10,1,3,0.05,0.95,0.6364888870764865,5,2.0,1,2.0,1,2.0,1
5050,min_diffuse,10,10,1,3,0.05,0.95,0.8035106020712804,15,4.0,1,4.0,1,4.0,1
5051,min_diffuse,10,10,1,3,0.05,0.95,0.934078257735098,26,5.0,1,5.0,1,5.0,1
5052,min_diffuse,10,10,1,3,0.05,0.95,0.9378702745685944,13,3.0,1,3.0,1,4.0,0
5053,min_diffuse,10,10,1,3,0.05,0.95,0.7319282120699129,13,3.0,1,3.0,1,3.0,1
5054,min_diffuse,10,10,1,3,0.05,0.95,0.8860821049818777,22,6.0,1,6.0,1,6.0,1
5055,min_diffuse,10,10,1,3,0.05,0.95,0.8974239938007949,6,4.0,1,4.0,1,4.0,1
5056,min_diffuse,10,10,1,3,0.05,0.95,0.8592895669088648,21,6.0,1,6.0,1,6.0,1
5057,min_diffuse,10,10,1,3,0.05,0.95,0.8991979176536297,23,6.0,1,6.0,1,6.0,1
5058,min_diffuse,10,10,1,3,0.05,0.95,0.9137980106859056,19,5.0,1,5.0,1,5.0,1
5059,min_diffuse,10,10,1,3,0.05,0.95,0.9216044126837096,5,3.0,0,3.0,0,2.0,1
5060,min_diffuse,10,10,1,3,0.05,0.95,0.8839826545597307,7,3.0,1,3.0,1,3.0,1
5061,min_diffuse,10,10,1,3,0.05,0.95,0.9392901394835694,9,4.0,1,4.0,1,4.0,1
5062,min_diffuse,10,10,1,3,0.05,0.95,0.764464788415507,6,4.0,1,4.0,1,4.0,1
5063,min_diffuse,10,10,1,3,0.05,0.95,0.8352556815876039,4,2.0,1,2.0,1,2.0,1
5064,min_diffuse,10,10,1,3,0.05,0.95,0.9274938378450184,15,4.0,1,4.0,1,4.0,1
5065,min_diffuse,10,10,1,3,0.05,0.95,0.9167732265000604,6,3.0,1,3.0,1,3.0,1
5066,min_diffuse,10,10,1,3,0.05,0.95,0.9381251354428796,21,5.0,1,5.0,1,5.0,1
5067,min_diffuse,10,10,1,3,0.05,0.95,0.792157516923107,5,3.0,1,3.0,1,3.0,1
5068,min_diffuse,10,10,1,3,0.05,0.95,0.8243837704646402,10,3.0,1,3.0,1,3.0,1
5069,min_diffuse,10,10,1,3,0.05,0.95,0.9463116313377908,22,7.0,0,7.0,0,6.0,1
5070,min_diffuse,10,10,1,3,0.05,0.95,0.8465545489018885,5,3.0,1,3.0,1,3.0,1
5071,min_diffuse,10,10,1,3,0.05,0.95,0.7864008044580374,8,3.0,1,4.0,0,3.0,1
5072,min_diffuse,10,10,1,3,0.05,0.95,0.8321010176818178,4,2.0,1,2.0,1,2.0,1
5073,min_diffuse,10,10,1,3,0.05,0.95,0.8833076693823579,20,4.0,1,4.0,1,4.0,1
5074,min_diffuse,10,10,1,3,0.05,0.95,0.9130592480673652,13,4.0,1,4.0,1,4.0,1
5075,min_diffuse,10,10,1,3,0.05,0.95,0.8125164299562713,8,4.0,1,4.0,1,4.0,1
5076,min_diffuse,10,10,1,3,0.05,0.95,0.8768766412823664,13,4.0,1,4.0,1,4.0,1
5077,min_diffuse,10,10,1,3,0.05,0.95,0.9280185286939358,49,9.0,0,9.0,0,8.0,1
5078,min_diffuse,10,10,1,3,0.05,0.95,0.8990821483518932,16,3.0,1,3.0,1,3.0,1
5079,min_diffuse,10,10,1,3,0.05,0.95,0.92956378320315,2,2.0,1,2.0,1,2.0,1
5080,min_diffuse,10,10,1,3,0.05,0.95,0.9113653136962636,28,7.0,1,7.0,1,7.0,1
5081,min_diffuse,10,10,1,3,0.05,0.95,0.9481524303175906,9,3.0,1,3.0,1,3.0,1
5082,min_diffuse,10,10,1,3,0.05,0.95,0.8405292588217145,12,4.0,1,4.0,1,4.0,1
5083,min_diffuse,10,10,1,3,0.05,0.95,0.7626797765717194,4,3.0,0,3.0,0,2.0,1
5084,min_diffuse,10,10,1,3,0.05,0.95,0.903129526295504,3,2.0,1,2.0,1,2.0,1
5085,min_diffuse,10,10,1,3,0.05,0.95,0.943137661441872,6,3.0,1,3.0,1,3.0,1
5086,min_diffuse,10,10,1,3,0.05,0.95,0.8783294912215434,10,4.0,1,4.0,1,4.0,1
5087,min_diffuse,10,10,1,3,0.05,0.95,0.942941820381462,33,5.0,1,6.0,0,5.0,1
5088,min_diffuse,10,10,1,3,0.05,0.95,0.8277371003322023,10,4.0,1,4.0,1,4.0,1
5089,min_diffuse,10,10,1,3,0.05,0.95,0.8935346709316851,20,7.0,0,7.0,0,6.0,1
5090,min_diffuse,10,10,1,3,0.05,0.95,0.9321261663181974,5,3.0,1,3.0,1,3.0,1
5091,min_diffuse,10,10,1,3,0.05,0.95,0.9220764030525492,17,4.0,0,3.0,1,3.0,1
5092,min_diffuse,10,10,1,3,0.05,0.95,0.9167441332658116,5,3.0,1,3.0,1,3.0,1
5093,min_diffuse,10,10,1,3,0.05,0.95,0.847923652277491,3,2.0,1,2.0,1,3.0,0
5094,min_diffuse,10,10,1,3,0.05,0.95,0.8067255887409345,3,2.0,1,2.0,1,3.0,0
5095,min_diffuse,10,10,1,3,0.05,0.95,0.8351113300659739,28,5.0,1,5.0,1,5.0,1
5096,min_diffuse,10,10,1,3,0.05,0.95,0.9359392349031004,25,5.0,1,5.0,1,5.0,1
5097,min_diffuse,10,10,1,3,0.05,0.95,0.8422385547692135,10,4.0,1,4.0,1,4.0,1
5098,min_diffuse,10,10,1,3,0.05,0.95,0.8250512730695555,24,6.0,1,6.0,1,6.0,1
5099,min_diffuse,10,10,1,3,0.05,0.95,0.8837915220634768,26,5.0,1,5.0,1,5.0,1
5100,min_diffuse,10,10,1,3,0.05,0.95,0.8343368361250826,15,5.0,1,5.0,1,5.0,1
5101,min_diffuse,10,10,1,3,0.05,0.95,0.9133823031994536,14,4.0,1,4.0,1,4.0,1
5102,min_diffuse,10,10,1,3,0.05,0.95,0.9411218121844482,18,5.0,1,5.0,1,5.0,1
5103,min_diffuse,10,10,1,3,0.05,0.95,0.9201408652119432,9,4.0,1,4.0,1,4.0,1
5104,min_diffuse,10,10,1,3,0.05,0.95,0.9462103598203712,2,2.0,1,2.0,1,2.0,1
5105,min_diffuse,10,10,1,3,0.05,0.95,0.8962160196697142,6,3.0,1,3.0,1,3.0,1
5106,min_diffuse,10,10,1,3,0.05,0.95,0.8220689590676501,11,3.0,1,3.0,1,3.0,1
5107,min_diffuse,10,10,1,3,0.05,0.95,0.9190163183363286,13,4.0,1,4.0,1,4.0,1
5108,min_diffuse,10,10,1,3,0.05,0.95,0.6323668368856836,3,2.0,1,2.0,1,2.0,1
5109,min_diffuse,10,10,1,3,0.05,0.95,0.7399564853599825,4,2.0,1,2.0,1,3.0,0
5110,min_diffuse,10,10,1,3,0.05,0.95,0.9044996608855712,23,6.0,1,6.0,1,6.0,1
5111,min_diffuse,10,10,1,3,0.05,0.95,0.9293587166356696,27,7.0,1,7.0,1,7.0,1
5112,min_diffuse,10,10,1,3,0.05,0.95,0.8505761457100478,9,4.0,1,4.0,1,4.0,1
5113,min_diffuse,10,10,1,3,0.05,0.95,0.9009190053084148,9,3.0,1,3.0,1,3.0,1
5114,min_diffuse,10,10,1,3,0.05,0.95,0.9213936596513926,15,5.0,1,5.0,1,5.0,1
5115,min_diffuse,10,10,1,3,0.05,0.95,0.914131629780054,9,5.0,1,5.0,1,5.0,1
5116,min_diffuse,10,10,1,3,0.05,0.95,0.711517558308759,3,2.0,1,2.0,1,2.0,1
5117,min_diffuse,10,10,1,3,0.05,0.95,0.9040994706434716,4,2.0,1,2.0,1,3.0,0
5118,min_diffuse,10,10,1,3,0.05,0.95,0.936412531707306,6,3.0,1,3.0,1,3.0,1
5119,min_diffuse,10,10,1,3,0.05,0.95,0.7303364800613276,6,3.0,1,3.0,1,3.0,1
5120,min_diffuse,10,10,1,3,0.05,0.95,0.9262064369253769,11,3.0,1,3.0,1,3.0,1
5121,min_diffuse,10,10,1,3,0.05,0.95,0.7873087065051187,8,3.0,1,3.0,1,3.0,1
5122,min_diffuse,10,10,1,3,0.05,0.95,0.9473736856917582,5,3.0,1,3.0,1,3.0,1
5123,min_diffuse,10,10,1,3,0.05,0.95,0.7932456037084628,6,3.0,1,3.0,1,3.0,1
5124,min_diffuse,10,10,1,3,0.05,0.95,0.9346882545216108,10,4.0,1,4.0,1,4.0,1
5125,min_diffuse,10,10,1,3,0.05,0.95,0.8712118276979315,27,8.0,1,8.0,1,8.0,1
5126,min_diffuse,10,10,1,3,0.05,0.95,0.9138074570028084,29,6.0,0,5.0,1,5.0,1
5127,min_diffuse,10,10,1,3,0.05,0.95,0.9386555661616964,28,8.0,1,8.0,1,8.0,1
5128,min_diffuse,10,10,1,3,0.05,0.95,0.87392734282749,14,4.0,1,4.0,1,4.0,1
5129,min_diffuse,10,10,1,3,0.05,0.95,0.7853892044874816,4,3.0,1,3.0,1,3.0,1
5130,min_diffuse,10,10,1,3,0.05,0.95,0.8980774015645131,6,4.0,1,4.0,1,4.0,1
5131,min_diffuse,10,10,1,3,0.05,0.95,0.8267611201573711,8,3.0,1,3.0,1,3.0,1
5132,min_diffuse,10,10,1,3,0.05,0.95,0.9044762813992914,24,5.0,1,5.0,1,5.0,1
5133,min_diffuse,10,10,1,3,0.05,0.95,0.9494253911495744,16,5.0,1,5.0,1,6.0,0
5134,min_diffuse,10,10,1,3,0.05,0.95,0.9495333948263316,21,5.0,1,5.0,1,5.0,1
5135,min_diffuse,10,10,1,3,0.05,0.95,0.7448282697075189,4,2.0,1,2.0,1,2.0,1
5136,min_diffuse,10,10,1,3,0.05,0.95,0.8105100791924884,3,2.0,1,2.0,1,2.0,1
5137,min_diffuse,10,10,1,3,0.05,0.95,0.8468376356347042,51,7.0,1,7.0,1,7.0,1
5138,min_diffuse,10,10,1,3,0.05,0.95,0.7513619597994384,4,2.0,1,2.0,1,3.0,0
5139,min_diffuse,10,10,1,3,0.05,0.95,0.7538947553455414,6,3.0,1,3.0,1,3.0,1
5140,min_diffuse,10,10,1,3,0.05,0.95,0.7646908427660898,3,2.0,1,2.0,1,3.0,0
5141,min_diffuse,10,10,1,3,0.05,0.95,0.7841863745920871,2,2.0,1,2.0,1,2.0,1
5142,min_diffuse,10,10,1,3,0.05,0.95,0.906309628313772,9,4.0,1,4.0,1,4.0,1
5143,min_diffuse,10,10,1,3,0.05,0.95,0.8717289073803521,8,3.0,1,3.0,1,3.0,1
5144,min_diffuse,10,10,1,3,0.05,0.95,0.9074368411757772,11,4.0,1,4.0,1,5.0,0
5145,min_diffuse,10,10,1,3,0.05,0.95,0.933289232906083,8,4.0,1,4.0,1,4.0,1
5146,min_diffuse,10,10,1,3,0.05,0.95,0.8734257293750743,5,3.0,1,3.0,1,3.0,1
5147,min_diffuse,10,10,1,3,0.05,0.95,0.9063103977631386,14,5.0,1,5.0,1,5.0,1
5148,min_diffuse,10,10,1,3,0.05,0.95,0.9152301758495152,13,5.0,0,5.0,0,4.0,1
5149,min_diffuse,10,10,1,3,0.05,0.95,0.9071274956319793,5,3.0,1,3.0,1,3.0,1
5150,min_diffuse,10,10,1,3,0.05,0.95,0.8953564662519525,8,3.0,1,3.0,1,3.0,1
5151,min_diffuse,10,10,1,3,0.05,0.95,0.8058207792488713,7,4.0,1,4.0,1,4.0,1
5152,min_diffuse,10,10,1,3,0.05,0.95,0.7019324877072671,9,4.0,1,4.0,1,4.0,1
5153,min_diffuse,10,10,1,3,0.05,0.95,0.923273134198672,16,4.0,1,4.0,1,4.0,1
5154,min_diffuse,10,10,1,3,0.05,0.95,0.8870996358786495,15,4.0,1,4.0,1,4.0,1
5155,min_diffuse,10,10,1,3,0.05,0.95,0.8912032389241751,9,3.0,1,3.0,1,3.0,1
5156,min_diffuse,10,10,1,3,0.05,0.95,0.8139465570178875,4,2.0,1,2.0,1,2.0,1
5157,min_diffuse,10,10,1,3,0.05,0.95,0.9305369293054808,12,6.0,1,6.0,1,6.0,1
5158,min_diffuse,10,10,1,3,0.05,0.95,0.7656134525754772,4,3.0,1,3.0,1,3.0,1
5159,min_diffuse,10,10,1,3,0.05,0.95,0.914949539081009,14,4.0,1,4.0,1,4.0,1
5160,min_diffuse,10,10,1,3,0.05,0.95,0.9443862862450272,11,4.0,1,4.0,1,5.0,0
5161,min_diffuse,10,10,1,3,0.05,0.95,0.9430188172142644,27,7.0,1,7.0,1,7.0,1
5162,min_diffuse,10,10,1,3,0.05,0.95,0.7752531561047274,7,3.0,1,3.0,1,3.0,1
5163,min_diffuse,10,10,1,3,0.05,0.95,0.82615909278545,5,3.0,1,3.0,1,3.0,1
5164,min_diffuse,10,10,1,3,0.05,0.95,0.9185163578313964,7,4.0,1,4.0,1,4.0,1
5165,min_diffuse,10,10,1,3,0.05,0.95,0.5841681789036233,4,3.0,1,3.0,1,3.0,1
5166,min_diffuse,10,10,1,3,0.05,0.95,0.8995374879971535,2,2.0,1,2.0,1,2.0,1
5167,min_diffuse,10,10,1,3,0.05,0.95,0.7774198039596446,6,3.0,1,3.0,1,3.0,1
5168,min_diffuse,10,10,1,3,0.05,0.95,0.9394215825719128,10,4.0,1,4.0,1,4.0,1
5169,min_diffuse,10,10,1,3,0.05,0.95,0.794863003790052,2,2.0,1,2.0,1,2.0,1
5170,min_diffuse,10,10,1,3,0.05,0.95,0.6143183383512018,3,2.0,1,2.0,1,2.0,1
5171,min_diffuse,10,10,1,3,0.05,0.95,0.912693187038804,25,8.0,1,8.0,1,8.0,1
5172,min_diffuse,10,10,1,3,0.05,0.95,0.8791066766478557,7,3.0,1,3.0,1,3.0,1
5173,min_diffuse,10,10,1,3,0.05,0.95,0.9302959514621686,7,4.0,0,4.0,0,3.0,1
5174,min_diffuse,10,10,1,3,0.05,0.95,0.8517749356685106,6,3.0,1,3.0,1,3.0,1
5175,min_diffuse,10,10,1,3,0.05,0.95,0.8997671103913225,7,4.0,1,4.0,1,4.0,1
5176,min_diffuse,10,10,1,3,0.05,0.95,0.8320314314836297,10,4.0,1,4.0,1,4.0,1
5177,min_diffuse,10,10,1,3,0.05,0.95,0.8981697756697785,6,3.0,1,3.0,1,3.0,1
5178,min_diffuse,10,10,1,3,0.05,0.95,0.9470937833855232,7,3.0,1,3.0,1,4.0,0
5179,min_diffuse,10,10,1,3,0.05,0.95,0.8759393237806488,11,5.0,1,5.0,1,5.0,1
5180,min_diffuse,10,10,1,3,0.05,0.95,0.8343791051269898,6,3.0,1,3.0,1,3.0,1
5181,min_diffuse,10,10,1,3,0.05,0.95,0.8713397980651643,11,4.0,1,4.0,1,4.0,1
5182,min_diffuse,10,10,1,3,0.05,0.95,0.8416317565468691,4,3.0,1,3.0,1,3.0,1
5183,min_diffuse,10,10,1,3,0.05,0.95,0.7393145433265058,7,3.0,1,3.0,1,3.0,1
5184,min_diffuse,10,10,1,3,0.05,0.95,0.8854091656588363,7,3.0,1,3.0,1,3.0,1
5185,min_diffuse,10,10,1,3,0.05,0.95,0.917361254781068,71,10.0,1,10.0,1,10.0,1
5186,min_diffuse,10,10,1,3,0.05,0.95,0.7749984034637614,4,2.0,1,2.0,1,2.0,1
5187,min_diffuse,10,10,1,3,0.05,0.95,0.9098176663378048,15,4.0,1,4.0,1,4.0,1
5188,min_diffuse,10,10,1,3,0.05,0.95,0.7987496445068538,6,3.0,1,3.0,1,3.0,1
5189,min_diffuse,10,10,1,3,0.05,0.95,0.6572735477106526,4,2.0,1,3.0,0,3.0,0
5190,min_diffuse,10,10,1,3,0.05,0.95,0.9158871244416744,24,7.0,1,7.0,1,7.0,1
5191,min_diffuse,10,10,1,3,0.05,0.95,0.7325361149533673,2,2.0,1,2.0,1,2.0,1
5192,min_diffuse,10,10,1,3,0.05,0.95,0.9214140316444172,20,6.0,0,5.0,1,5.0,1
5193,min_diffuse,10,10,1,3,0.05,0.95,0.9433932538362246,37,8.0,1,8.0,1,8.0,1
5194,min_diffuse,10,10,1,3,0.05,0.95,0.9109536439719238,23,7.0,1,7.0,1,7.0,1
5195,min_diffuse,10,10,1,3,0.05,0.95,0.8114586477021468,5,3.0,1,3.0,1,4.0,0
5196,min_diffuse,10,10,1,3,0.05,0.95,0.9392283982852536,12,6.0,0,6.0,0,5.0,1
5197,min_diffuse,10,10,1,3,0.05,0.95,0.8193142536214659,4,3.0,1,3.0,1,3.0,1
5198,min_diffuse,10,10,1,3,0.05,0.95,0.904035329993061,5,3.0,1,3.0,1,3.0,1
5199,min_diffuse,10,10,1,3,0.05,0.95,0.9313842661429388,16,6.0,1,6.0,1,6.0,1
5200,min_diffuse,10,10,1,3,0.05,0.95,0.9446546401243904,25,5.0,1,5.0,1,6.0,0
5201,min_diffuse,10,10,1,3,0.05,0.95,0.7811058471854244,4,2.0,1,2.0,1,2.0,1
5202,min_diffuse,10,10,1,3,0.05,0.95,0.8298717405115238,13,4.0,1,4.0,1,4.0,1
5203,min_diffuse,10,10,1,3,0.05,0.95,0.8947246327483355,7,4.0,1,4.0,1,4.0,1
5204,min_diffuse,10,10,1,3,0.05,0.95,0.8808028288165107,13,4.0,0,3.0,1,3.0,1
5205,min_diffuse,10,10,1,3,0.05,0.95,0.8812660723799298,7,4.0,1,4.0,1,4.0,1
5206,min_diffuse,10,10,1,3,0.05,0.95,0.9420612767144686,18,6.0,1,6.0,1,6.0,1
5207,min_diffuse,10,10,1,3,0.05,0.95,0.9000980529314305,12,4.0,1,4.0,1,4.0,1
5208,min_diffuse,10,10,1,3,0.05,0.95,0.8713671036099389,10,3.0,1,3.0,1,3.0,1
5209,min_diffuse,10,10,1,3,0.05,0.95,0.8437824849752528,6,3.0,1,3.0,1,3.0,1
5210,min_diffuse,10,10,1,3,0.05,0.95,0.7822553438780177,3,2.0,1,2.0,1,2.0,1
5211,min_diffuse,10,10,1,3,0.05,0.95,0.8405489988350702,3,3.0,1,3.0,1,3.0,1
5212,min_diffuse,10,10,1,3,0.05,0.95,0.8991645485168734,8,4.0,1,4.0,1,4.0,1
5213,min_diffuse,10,10,1,3,0.05,0.95,0.94239138853171,6,3.0,1,3.0,1,3.0,1
5214,min_diffuse,10,10,1,3,0.05,0.95,0.8899862030937754,14,5.0,1,5.0,1,5.0,1
5215,min_diffuse,10,10,1,3,0.05,0.95,0.8902071330746051,4,2.0,1,2.0,1,3.0,0
5216,min_diffuse,10,10,1,3,0.05,0.95,0.9424616966312926,26,5.0,1,5.0,1,5.0,1
5217,min_diffuse,10,10,1,3,0.05,0.95,0.9270478435576706,10,4.0,0,3.0,1,4.0,0
5218,min_diffuse,10,10,1,3,0.05,0.95,0.8583177890593214,10,3.0,1,3.0,1,3.0,1
5219,min_diffuse,10,10,1,3,0.05,0.95,0.9407790142316312,12,3.0,1,3.0,1,3.0,1
5220,min_diffuse,10,10,1,3,0.05,0.95,0.8755683141631206,7,4.0,0,3.0,1,4.0,0
5221,min_diffuse,10,10,1,3,0.05,0.95,0.8797617528317386,12,4.0,1,4.0,1,4.0,1
5222,min_diffuse,10,10,1,3,0.05,0.95,0.8262975075150142,7,3.0,1,3.0,1,3.0,1
5223,min_diffuse,10,10,1,3,0.05,0.95,0.8130497068255089,8,4.0,0,3.0,1,3.0,1
5224,min_diffuse,10,10,1,3,0.05,0.95,0.8895984104486689,9,3.0,1,3.0,1,3.0,1
5225,min_diffuse,10,10,1,3,0.05,0.95,0.8906286834314316,6,3.0,1,3.0,1,4.0,0
5226,min_diffuse,10,10,1,3,0.05,0.95,0.868370948548243,5,3.0,0,3.0,0,2.0,1
5227,min_diffuse,10,10,1,3,0.05,0.95,0.7871581281165606,7,3.0,1,3.0,1,3.0,1
5228,min_diffuse,10,10,1,3,0.05,0.95,0.9216198558108052,16,4.0,1,4.0,1,4.0,1
5229,min_diffuse,10,10,1,3,0.05,0.95,0.9146895914131046,10,4.0,1,4.0,1,4.0,1
5230,min_diffuse,10,10,1,3,0.05,0.95,0.8511533771164894,13,4.0,1,4.0,1,4.0,1
5231,min_diffuse,10,10,1,3,0.05,0.95,0.941497800760478,66,10.0,1,10.0,1,10.0,1
5232,min_diffuse,10,10,1,3,0.05,0.95,0.8146455916066511,8,3.0,1,3.0,1,3.0,1
5233,min_diffuse,10,10,1,3,0.05,0.95,0.7789957861701553,5,3.0,1,3.0,1,3.0,1
5234,min_diffuse,10,10,1,3,0.05,0.95,0.82044782383598,18,4.0,1,4.0,1,4.0,1
5235,min_diffuse,10,10,1,3,0.05,0.95,0.8173392212990178,34,7.0,0,7.0,0,6.0,1
5236,min_diffuse,10,10,1,3,0.05,0.95,0.8643127574588597,10,3.0,1,3.0,1,3.0,1
5237,min_diffuse,10,10,1,3,0.05,0.95,0.851488196849165,8,4.0,0,3.0,1,3.0,1
5238,min_diffuse,10,10,1,3,0.05,0.95,0.9198843235983998,13,5.0,1,5.0,1,5.0,1
5239,min_diffuse,10,10,1,3,0.05,0.95,0.906380516046448,11,4.0,0,4.0,0,3.0,1
5240,min_diffuse,10,10,1,3,0.05,0.95,0.9414326387627748,5,3.0,1,3.0,1,3.0,1
5241,min_diffuse,10,10,1,3,0.05,0.95,0.9451351874935058,10,5.0,1,5.0,1,5.0,1
5242,min_diffuse,10,10,1,3,0.05,0.95,0.9161674009712314,20,5.0,0,4.0,1,4.0,1
5243,min_diffuse,10,10,1,3,0.05,0.95,0.6892799304935724,14,5.0,0,5.0,0,4.0,1
5244,min_diffuse,10,10,1,3,0.05,0.95,0.8213596451285253,7,3.0,1,3.0,1,3.0,1
5245,min_diffuse,10,10,1,3,0.05,0.95,0.9194100592687504,7,4.0,0,3.0,1,4.0,0
5246,min_diffuse,10,10,1,3,0.05,0.95,0.9192873197954092,14,5.0,1,6.0,0,6.0,0
5247,min_diffuse,10,10,1,3,0.05,0.95,0.9021075374140608,9,4.0,1,4.0,1,4.0,1
5248,min_diffuse,10,10,1,3,0.05,0.95,0.8817594357137146,12,5.0,1,5.0,1,5.0,1
5249,min_diffuse,10,10,1,3,0.05,0.95,0.7144144726412828,5,3.0,0,3.0,0,2.0,1
5250,min_diffuse,10,10,1,3,0.05,0.95,0.9218455774763818,18,5.0,0,4.0,1,4.0,1
5251,min_diffuse,10,10,1,3,0.05,0.95,0.8079963990610793,7,3.0,1,3.0,1,3.0,1
5252,min_diffuse,10,10,1,3,0.05,0.95,0.8294161134351086,9,4.0,0,4.0,0,3.0,1
5253,min_diffuse,10,10,1,3,0.05,0.95,0.9320574312052636,14,5.0,0,5.0,0,4.0,1
5254,min_diffuse,10,10,1,3,0.05,0.95,0.820724289530246,3,2.0,1,2.0,1,3.0,0
5255,min_diffuse,10,10,1,3,0.05,0.95,0.8938939651100023,9,4.0,1,4.0,1,4.0,1
5256,min_diffuse,10,10,1,3,0.05,0.95,0.9323583753872964,31,6.0,1,6.0,1,6.0,1
5257,min_diffuse,10,10,1,3,0.05,0.95,0.930728654582994,9,3.0,1,3.0,1,3.0,1
5258,min_diffuse,10,10,1,3,0.05,0.95,0.9046783029302106,27,7.0,1,7.0,1,7.0,1
5259,min_diffuse,10,10,1,3,0.05,0.95,0.9425942099032594,9,4.0,0,4.0,0,3.0,1
5260,min_diffuse,10,10,1,3,0.05,0.95,0.8963962325599858,4,2.0,1,2.0,1,2.0,1
5261,min_diffuse,10,10,1,3,0.05,0.95,0.7848001272534912,13,3.0,1,3.0,1,3.0,1
5262,min_diffuse,10,10,1,3,0.05,0.95,0.8301692719688066,27,5.0,1,5.0,1,5.0,1
5263,min_diffuse,10,10,1,3,0.05,0.95,0.7876730316742284,2,2.0,1,2.0,1,2.0,1
5264,min_diffuse,10,10,1,3,0.05,0.95,0.9237107234990336,5,3.0,1,3.0,1,3.0,1
5265,min_diffuse,10,10,1,3,0.05,0.95,0.9408617286278954,4,2.0,1,2.0,1,2.0,1
5266,min_diffuse,10,10,1,3,0.05,0.95,0.9055791617540448,32,8.0,1,8.0,1,8.0,1
5267,min_diffuse,10,10,1,3,0.05,0.95,0.6817045613725116,2,2.0,1,2.0,1,2.0,1
5268,min_diffuse,10,10,1,3,0.05,0.95,0.8211800446227485,5,3.0,1,3.0,1,3.0,1
5269,min_diffuse,10,10,1,3,0.05,0.95,0.7735564124821662,9,4.0,0,3.0,1,3.0,1
5270,min_diffuse,10,10,1,3,0.05,0.95,0.7107878360873753,4,3.0,0,2.0,1,2.0,1
5271,min_diffuse,10,10,1,3,0.05,0.95,0.5437257452619433,3,2.0,1,2.0,1,2.0,1
5272,min_diffuse,10,10,1,3,0.05,0.95,0.9468018657252214,110,16.0,1,16.0,1,16.0,1
5273,min_diffuse,10,10,1,3,0.05,0.95,0.9342827441980612,5,3.0,1,3.0,1,3.0,1
5274,min_diffuse,10,10,1,3,0.05,0.95,0.9407579441860578,23,6.0,1,6.0,1,6.0,1
5275,min_diffuse,10,10,1,3,0.05,0.95,0.70288222761299,11,3.0,1,3.0,1,3.0,1
5276,min_diffuse,10,10,1,3,0.05,0.95,0.8151081497051251,6,3.0,1,3.0,1,3.0,1
5277,min_diffuse,10,10,1,3,0.05,0.95,0.9349607378335036,11,4.0,1,4.0,1,4.0,1
5278,min_diffuse,10,10,1,3,0.05,0.95,0.8693482065280229,6,3.0,1,3.0,1,3.0,1
5279,min_diffuse,10,10,1,3,0.05,0.95,0.9385183676087284,42,8.0,1,8.0,1,8.0,1
5280,min_diffuse,10,10,1,3,0.05,0.95,0.9277744261598022,20,5.0,0,5.0,0,4.0,1
5281,min_diffuse,10,10,1,3,0.05,0.95,0.8753131287308715,16,4.0,1,4.0,1,4.0,1
5282,min_diffuse,10,10,1,3,0.05,0.95,0.4923151930310719,3,2.0,1,2.0,1,2.0,1
5283,min_diffuse,10,10,1,3,0.05,0.95,0.8684273766593229,3,2.0,1,3.0,0,3.0,0
5284,min_diffuse,10,10,1,3,0.05,0.95,0.6880489618649438,4,3.0,0,2.0,1,2.0,1
5285,min_diffuse,10,10,1,3,0.05,0.95,0.9402190901074484,17,5.0,1,5.0,1,5.0,1
5286,min_diffuse,10,10,1,3,0.05,0.95,0.9392295028090628,6,3.0,1,3.0,1,3.0,1
5287,min_diffuse,10,10,1,3,0.05,0.95,0.9072227724297012,12,5.0,0,4.0,1,5.0,0
5288,min_diffuse,10,10,1,3,0.05,0.95,0.7537935341494493,5,3.0,0,3.0,0,2.0,1
5289,min_diffuse,10,10,1,3,0.05,0.95,0.8232678668631351,7,3.0,1,3.0,1,3.0,1
5290,min_diffuse,10,10,1,3,0.05,0.95,0.9265396011311894,8,3.0,1,3.0,1,3.0,1
5291,min_diffuse,10,10,1,3,0.05,0.95,0.7158706623592302,4,3.0,1,3.0,1,3.0,1
5292,min_diffuse,10,10,1,3,0.05,0.95,0.9087742555426708,43,7.0,1,7.0,1,7.0,1
5293,min_diffuse,10,10,1,3,0.05,0.95,0.8137719576315433,4,3.0,1,3.0,1,3.0,1
5294,min_diffuse,10,10,1,3,0.05,0.95,0.8810702239056919,15,4.0,1,4.0,1,5.0,0
5295,min_diffuse,10,10,1,3,0.05,0.95,0.930480574586696,28,7.0,1,7.0,1,7.0,1
5296,min_diffuse,10,10,1,3,0.05,0.95,0.7739615206020785,14,5.0,1,5.0,1,5.0,1
5297,min_diffuse,10,10,1,3,0.05,0.95,0.9473083956266009,10,3.0,1,3.0,1,3.0,1
5298,min_diffuse,10,10,1,3,0.05,0.95,0.8540191516967093,4,3.0,1,3.0,1,3.0,1
5299,min_diffuse,10,10,1,3,0.05,0.95,0.9051890634155482,7,3.0,1,3.0,1,4.0,0
5300,min_diffuse,10,10,1,3,0.05,0.95,0.9204299424152378,24,6.0,1,6.0,1,6.0,1
5301,min_diffuse,10,10,1,3,0.05,0.95,0.8334624598740656,5,4.0,1,4.0,1,4.0,1
5302,min_diffuse,10,10,1,3,0.05,0.95,0.7806901656773275,4,3.0,1,3.0,1,3.0,1
5303,min_diffuse,10,10,1,3,0.05,0.95,0.672651527711437,3,2.0,1,2.0,1,2.0,1
5304,min_diffuse,10,10,1,3,0.05,0.95,0.9319699675167364,15,5.0,1,5.0,1,5.0,1
5305,min_diffuse,10,10,1,3,0.05,0.95,0.810572417777204,5,2.0,1,2.0,1,2.0,1
5306,min_diffuse,10,10,1,3,0.05,0.95,0.9278830192915124,3,2.0,1,3.0,0,3.0,0
5307,min_diffuse,10,10,1,3,0.05,0.95,0.907642723844179,10,4.0,1,4.0,1,5.0,0
5308,min_diffuse,10,10,1,3,0.05,0.95,0.9406787633027718,15,4.0,1,4.0,1,4.0,1
5309,min_diffuse,10,10,1,3,0.05,0.95,0.7842563378417817,14,4.0,1,4.0,1,4.0,1
5310,min_diffuse,10,10,1,3,0.05,0.95,0.8611633611042513,15,4.0,1,4.0,1,4.0,1
5311,min_diffuse,10,10,1,3,0.05,0.95,0.8715869095374554,5,3.0,1,3.0,1,3.0,1
5312,min_diffuse,10,10,1,3,0.05,0.95,0.8498393608996638,3,2.0,1,2.0,1,2.0,1
5313,min_diffuse,10,10,1,3,0.05,0.95,0.8839840107838088,4,3.0,1,3.0,1,3.0,1
5314,min_diffuse,10,10,1,3,0.05,0.95,0.9401318114617924,8,3.0,1,3.0,1,4.0,0
5315,min_diffuse,10,10,1,3,0.05,0.95,0.8930585715063923,16,6.0,1,6.0,1,6.0,1
5316,min_diffuse,10,10,1,3,0.05,0.95,0.9434263709829386,15,5.0,1,5.0,1,5.0,1
5317,min_diffuse,10,10,1,3,0.05,0.95,0.8717466622291128,15,6.0,0,5.0,1,5.0,1
5318,min_diffuse,10,10,1,3,0.05,0.95,0.9163018841894592,5,4.0,1,4.0,1,4.0,1
5319,min_diffuse,10,10,1,3,0.05,0.95,0.9211867886395152,22,5.0,1,5.0,1,5.0,1
5320,min_diffuse,10,10,1,3,0.05,0.95,0.9398057914999712,11,4.0,1,4.0,1,4.0,1
5321,min_diffuse,10,10,1,3,0.05,0.95,0.8897662299350549,7,3.0,1,3.0,1,3.0,1
5322,min_diffuse,10,10,1,3,0.05,0.95,0.792471594405982,17,4.0,1,4.0,1,4.0,1
5323,min_diffuse,10,10,1,3,0.05,0.95,0.8350402848714527,3,2.0,1,2.0,1,2.0,1
5324,min_diffuse,10,10,1,3,0.05,0.95,0.7975936049119113,12,6.0,1,6.0,1,6.0,1
5325,min_diffuse,10,10,1,3,0.05,0.95,0.6675826705379433,6,3.0,1,3.0,1,3.0,1
5326,min_diffuse,10,10,1,3,0.05,0.95,0.938492963692988,12,5.0,0,4.0,1,4.0,1
5327,min_diffuse,10,10,1,3,0.05,0.95,0.8638876499552692,7,3.0,1,3.0,1,3.0,1
5328,min_diffuse,10,10,1,3,0.05,0.95,0.8418455139540941,5,3.0,1,3.0,1,4.0,0
5329,min_diffuse,10,10,1,3,0.05,0.95,0.882399112168802,12,5.0,1,5.0,1,6.0,0
5330,min_diffuse,10,10,1,3,0.05,0.95,0.8964789979995232,6,3.0,1,3.0,1,3.0,1
5331,min_diffuse,10,10,1,3,0.05,0.95,0.8804786181076961,12,5.0,1,5.0,1,5.0,1
5332,min_diffuse,10,10,1,3,0.05,0.95,0.9267100639335664,15,6.0,1,6.0,1,6.0,1
5333,min_diffuse,10,10,1,3,0.05,0.95,0.8375820759174024,47,7.0,1,7.0,1,7.0,1
5334,min_diffuse,10,10,1,3,0.05,0.95,0.7999411801937006,6,3.0,1,3.0,1,3.0,1
5335,min_diffuse,10,10,1,3,0.05,0.95,0.7605523421656067,7,3.0,1,3.0,1,4.0,0
5336,min_diffuse,10,10,1,3,0.05,0.95,0.9414952474481731,38,7.0,0,7.0,0,6.0,1
5337,min_diffuse,10,10,1,3,0.05,0.95,0.9096935871349374,24,5.0,1,5.0,1,5.0,1
5338,min_diffuse,10,10,1,3,0.05,0.95,0.8575748498434663,4,2.0,1,2.0,1,2.0,1
5339,min_diffuse,10,10,1,3,0.05,0.95,0.8704801147344319,5,3.0,1,3.0,1,3.0,1
5340,min_diffuse,10,10,1,3,0.05,0.95,0.8739496055033196,8,3.0,1,3.0,1,3.0,1
5341,min_diffuse,10,10,1,3,0.05,0.95,0.9238383597971516,6,3.0,1,3.0,1,3.0,1
5342,min_diffuse,10,10,1,3,0.05,0.95,0.9313788618529878,29,9.0,1,9.0,1,9.0,1
5343,min_diffuse,10,10,1,3,0.05,0.95,0.8019130912600195,8,3.0,0,2.0,1,3.0,0
5344,min_diffuse,10,10,1,3,0.05,0.95,0.9347634796056118,7,3.0,0,2.0,1,2.0,1
5345,min_diffuse,10,10,1,3,0.05,0.95,0.9260879016397376,9,4.0,1,4.0,1,4.0,1
5346,min_diffuse,10,10,1,3,0.05,0.95,0.8598837883048023,11,4.0,1,4.0,1,4.0,1
5347,min_diffuse,10,10,1,3,0.05,0.95,0.9312696975092636,15,6.0,1,6.0,1,6.0,1
5348,min_diffuse,10,10,1,3,0.05,0.95,0.8496616122514926,9,3.0,1,3.0,1,3.0,1
5349,min_diffuse,10,10,1,3,0.05,0.95,0.9339463615597264,32,8.0,0,7.0,1,8.0,0
5350,min_diffuse,10,10,1,3,0.05,0.95,0.9051309070218588,21,5.0,0,5.0,0,4.0,1
5351,min_diffuse,10,10,1,3,0.05,0.95,0.9017252369555324,13,3.0,1,3.0,1,3.0,1
5352,min_diffuse,10,10,1,3,0.05,0.95,0.9405463544336552,11,4.0,1,4.0,1,4.0,1
5353,min_diffuse,10,10,1,3,0.05,0.95,0.9013388537322348,6,3.0,1,3.0,1,3.0,1
5354,min_diffuse,10,10,1,3,0.05,0.95,0.6714460607941266,5,3.0,1,3.0,1,3.0,1
5355,min_diffuse,10,10,1,3,0.05,0.95,0.9289717656372578,9,4.0,1,4.0,1,4.0,1
5356,min_diffuse,10,10,1,3,0.05,0.95,0.6653541267795611,3,2.0,1,2.0,1,2.0,1
5357,min_diffuse,10,10,1,3,0.05,0.95,0.8850501270186969,17,4.0,1,4.0,1,4.0,1
5358,min_diffuse,10,10,1,3,0.05,0.95,0.9252407972204898,9,4.0,1,4.0,1,4.0,1
5359,min_diffuse,10,10,1,3,0.05,0.95,0.9247567845493296,9,4.0,1,4.0,1,4.0,1
5360,min_diffuse,10,10,1,3,0.05,0.95,0.9447552336070988,22,6.0,0,6.0,0,5.0,1
5361,min_diffuse,10,10,1,3,0.05,0.95,0.8096923240321959,11,4.0,1,4.0,1,4.0,1
5362,min_diffuse,10,10,1,3,0.05,0.95,0.9145943615239892,8,4.0,1,4.0,1,4.0,1
5363,min_diffuse,10,10,1,3,0.05,0.95,0.8913351087289397,12,3.0,1,3.0,1,3.0,1
5364,min_diffuse,10,10,1,3,0.05,0.95,0.9395495917039648,11,5.0,1,5.0,1,5.0,1
5365,min_diffuse,10,10,1,3,0.05,0.95,0.7236070273786254,4,2.0,1,2.0,1,2.0,1
5366,min_diffuse,10,10,1,3,0.05,0.95,0.9264651985628064,12,5.0,0,4.0,1,5.0,0
5367,min_diffuse,10,10,1,3,0.05,0.95,0.9304679421960448,8,3.0,1,3.0,1,3.0,1
5368,min_diffuse,10,10,1,3,0.05,0.95,0.9385014329727558,20,5.0,1,5.0,1,5.0,1
5369,min_diffuse,10,10,1,3,0.05,0.95,0.890250222702192,13,4.0,1,4.0,1,4.0,1
5370,min_diffuse,10,10,1,3,0.05,0.95,0.9115982708859736,9,4.0,1,4.0,1,4.0,1
5371,min_diffuse,10,10,1,3,0.05,0.95,0.9220160693924176,38,8.0,0,7.0,1,8.0,0
5372,min_diffuse,10,10,1,3,0.05,0.95,0.9499807261595292,42,8.0,1,8.0,1,8.0,1
5373,min_diffuse,10,10,1,3,0.05,0.95,0.9485372616148686,53,8.0,0,8.0,0,7.0,1
5374,min_diffuse,10,10,1,3,0.05,0.95,0.8965480458506714,10,3.0,1,3.0,1,3.0,1
5375,min_diffuse,10,10,1,3,0.05,0.95,0.8836241983590977,15,4.0,1,4.0,1,4.0,1
5376,min_diffuse,10,10,1,3,0.05,0.95,0.8459451464351403,3,2.0,1,2.0,1,2.0,1
5377,min_diffuse,10,10,1,3,0.05,0.95,0.9184962656603356,11,4.0,1,4.0,1,4.0,1
5378,min_diffuse,10,10,1,3,0.05,0.95,0.7596679135534447,2,2.0,1,2.0,1,2.0,1
5379,min_diffuse,10,10,1,3,0.05,0.95,0.915111731671274,24,6.0,1,6.0,1,6.0,1
5380,min_diffuse,10,10,1,3,0.05,0.95,0.9403911440298152,42,8.0,1,8.0,1,8.0,1
5381,min_diffuse,10,10,1,3,0.05,0.95,0.8504590742891632,8,4.0,1,4.0,1,4.0,1
5382,min_diffuse,10,10,1,3,0.05,0.95,0.896057330786433,28,5.0,1,5.0,1,5.0,1
5383,min_diffuse,10,10,1,3,0.05,0.95,0.7603116709848465,7,4.0,1,4.0,1,4.0,1
5384,min_diffuse,10,10,1,3,0.05,0.95,0.908070323441004,12,4.0,1,4.0,1,4.0,1
5385,min_diffuse,10,10,1,3,0.05,0.95,0.927242770720546,7,3.0,1,3.0,1,4.0,0
5386,min_diffuse,10,10,1,3,0.05,0.95,0.9193190179213776,7,3.0,1,3.0,1,4.0,0
5387,min_diffuse,10,10,1,3,0.05,0.95,0.9429809791662036,13,5.0,0,5.0,0,4.0,1
5388,min_diffuse,10,10,1,3,0.05,0.95,0.9206000833413092,8,3.0,1,3.0,1,3.0,1
5389,min_diffuse,10,10,1,3,0.05,0.95,0.866506816302387,5,3.0,1,3.0,1,3.0,1
5390,min_diffuse,10,10,1,3,0.05,0.95,0.8187491669304032,3,2.0,1,2.0,1,2.0,1
5391,min_diffuse,10,10,1,3,0.05,0.95,0.8137717862390682,14,3.0,1,3.0,1,3.0,1
5392,min_diffuse,10,10,1,3,0.05,0.95,0.9194494913954916,8,3.0,1,3.0,1,3.0,1
5393,min_diffuse,10,10,1,3,0.05,0.95,0.9338108291904204,9,4.0,1,4.0,1,4.0,1
5394,min_diffuse,10,10,1,3,0.05,0.95,0.8965710162127493,15,5.0,1,5.0,1,5.0,1
5395,min_diffuse,10,10,1,3,0.05,0.95,0.711373536562241,5,3.0,1,3.0,1,4.0,0
5396,min_diffuse,10,10,1,3,0.05,0.95,0.948446591461478,11,5.0,1,5.0,1,5.0,1
5397,min_diffuse,10,10,1,3,0.05,0.95,0.8139760971371152,5,3.0,1,3.0,1,3.0,1
5398,min_diffuse,10,10,1,3,0.05,0.95,0.9176959005912468,5,3.0,1,3.0,1,4.0,0
5399,min_diffuse,10,10,1,3,0.05,0.95,0.9307341019572576,17,4.0,1,4.0,1,5.0,0
5400,min_diffuse,10,10,1,3,0.05,0.95,0.9040505837876668,12,5.0,1,5.0,1,5.0,1
5401,min_diffuse,10,10,1,3,0.05,0.95,0.7378871022279008,8,3.0,1,3.0,1,3.0,1
5402,min_diffuse,10,10,1,3,0.05,0.95,0.9377224474006504,12,4.0,1,4.0,1,4.0,1
5403,min_diffuse,10,10,1,3,0.05,0.95,0.7153050008310504,7,3.0,1,3.0,1,3.0,1
5404,min_diffuse,10,10,1,3,0.05,0.95,0.8556864476582945,10,3.0,1,3.0,1,4.0,0
5405,min_diffuse,10,10,1,3,0.05,0.95,0.8173359793252237,6,3.0,1,3.0,1,4.0,0
5406,min_diffuse,10,10,1,3,0.05,0.95,0.9261401409164532,15,6.0,0,6.0,0,5.0,1
5407,min_diffuse,10,10,1,3,0.05,0.95,0.8754767722966393,18,4.0,1,4.0,1,4.0,1
5408,min_diffuse,10,10,1,3,0.05,0.95,0.9252612401452438,7,3.0,1,3.0,1,3.0,1
5409,min_diffuse,10,10,1,3,0.05,0.95,0.8801760009035551,8,4.0,1,4.0,1,4.0,1
5410,min_diffuse,10,10,1,3,0.05,0.95,0.9236961896789956,29,6.0,1,6.0,1,6.0,1
5411,min_diffuse,10,10,1,3,0.05,0.95,0.8923442133166988,9,4.0,0,4.0,0,3.0,1
5412,min_diffuse,10,10,1,3,0.05,0.95,0.8916228568011024,33,5.0,1,5.0,1,5.0,1
5413,min_diffuse,10,10,1,3,0.05,0.95,0.9166715308628812,17,4.0,0,4.0,0,3.0,1
5414,min_diffuse,10,10,1,3,0.05,0.95,0.902448253217986,7,3.0,1,3.0,1,3.0,1
5415,min_diffuse,10,10,1,3,0.05,0.95,0.9037343770778072,7,4.0,1,4.0,1,4.0,1
5416,min_diffuse,10,10,1,3,0.05,0.95,0.9391452993591708,21,5.0,1,5.0,1,5.0,1
5417,min_diffuse,10,10,1,3,0.05,0.95,0.874683633459094,16,6.0,0,6.0,0,5.0,1
5418,min_diffuse,10,10,1,3,0.05,0.95,0.909731210461375,23,4.0,1,4.0,1,4.0,1
5419,min_diffuse,10,10,1,3,0.05,0.95,0.8120798723683541,7,4.0,0,3.0,1,4.0,0
5420,min_diffuse,10,10,1,3,0.05,0.95,0.8542176767834518,16,5.0,1,5.0,1,5.0,1
5421,min_diffuse,10,10,1,3,0.05,0.95,0.5912792842016668,5,3.0,1,3.0,1,3.0,1
5422,min_diffuse,10,10,1,3,0.05,0.95,0.7294872147059166,5,3.0,1,3.0,1,3.0,1
5423,min_diffuse,10,10,1,3,0.05,0.95,0.9457725868679172,46,9.0,1,9.0,1,9.0,1
5424,min_diffuse,10,10,1,3,0.05,0.95,0.7214198150968533,5,3.0,1,3.0,1,3.0,1
5425,min_diffuse,10,10,1,3,0.05,0.95,0.8428667539026009,5,3.0,0,3.0,0,2.0,1
5426,min_diffuse,10,10,1,3,0.05,0.95,0.9352648026383305,9,4.0,1,4.0,1,4.0,1
5427,min_diffuse,10,10,1,3,0.05,0.95,0.8293651709554148,5,3.0,1,3.0,1,3.0,1
5428,min_diffuse,10,10,1,3,0.05,0.95,0.932299096109807,3,2.0,1,2.0,1,3.0,0
5429,min_diffuse,10,10,1,3,0.05,0.95,0.885559864357707,6,3.0,1,3.0,1,3.0,1
5430,min_diffuse,10,10,1,3,0.05,0.95,0.8885684889964318,17,5.0,0,4.0,1,5.0,0
5431,min_diffuse,10,10,1,3,0.05,0.95,0.8583716107391225,4,2.0,1,2.0,1,3.0,0
5432,min_diffuse,10,10,1,3,0.05,0.95,0.9327482108647625,9,3.0,1,3.0,1,3.0,1
5433,min_diffuse,10,10,1,3,0.05,0.95,0.8882118426845902,16,6.0,0,6.0,0,5.0,1
5434,min_diffuse,10,10,1,3,0.05,0.95,0.8283685039201416,3,2.0,1,2.0,1,2.0,1
5435,min_diffuse,10,10,1,3,0.05,0.95,0.8035116603899092,4,3.0,1,3.0,1,3.0,1
5436,min_diffuse,10,10,1,3,0.05,0.95,0.9073409935117096,5,3.0,1,3.0,1,3.0,1
5437,min_diffuse,10,10,1,3,0.05,0.95,0.8563139386631333,25,5.0,0,5.0,0,4.0,1
5438,min_diffuse,10,10,1,3,0.05,0.95,0.9234161295452036,30,6.0,0,6.0,0,5.0,1
5439,min_diffuse,10,10,1,3,0.05,0.95,0.7370231173533949,9,3.0,1,3.0,1,3.0,1
5440,min_diffuse,10,10,1,3,0.05,0.95,0.7612203178003233,4,2.0,1,2.0,1,2.0,1
5441,min_diffuse,10,10,1,3,0.05,0.95,0.8600522381601278,15,4.0,1,4.0,1,4.0,1
5442,min_diffuse,10,10,1,3,0.05,0.95,0.8247943107328046,8,3.0,1,3.0,1,3.0,1
5443,min_diffuse,10,10,1,3,0.05,0.95,0.8724040050672066,6,3.0,1,3.0,1,3.0,1
5444,min_diffuse,10,10,1,3,0.05,0.95,0.928032187310264,5,3.0,1,3.0,1,3.0,1
5445,min_diffuse,10,10,1,3,0.05,0.95,0.8762589935206547,14,4.0,1,4.0,1,4.0,1
5446,min_diffuse,10,10,1,3,0.05,0.95,0.9379219962647588,10,4.0,1,4.0,1,4.0,1
5447,min_diffuse,10,10,1,3,0.05,0.95,0.918309236165453,11,5.0,0,4.0,1,5.0,0
5448,min_diffuse,10,10,1,3,0.05,0.95,0.910663986965108,4,2.0,1,2.0,1,3.0,0
5449,min_diffuse,10,10,1,3,0.05,0.95,0.728286815450509,3,2.0,1,2.0,1,3.0,0
5450,min_diffuse,10,10,1,3,0.05,0.95,0.7626686246056544,6,3.0,1,3.0,1,3.0,1
5451,min_diffuse,10,10,1,3,0.05,0.95,0.6853663633721349,6,3.0,1,3.0,1,3.0,1
5452,min_diffuse,10,10,1,3,0.05,0.95,0.9144719800384248,2,2.0,1,2.0,1,2.0,1
5453,min_diffuse,10,10,1,3,0.05,0.95,0.7411433627347107,5,3.0,1,3.0,1,3.0,1
5454,min_diffuse,10,10,1,3,0.05,0.95,0.8694180389939041,38,6.0,1,6.0,1,6.0,1
5455,min_diffuse,10,10,1,3,0.05,0.95,0.8642879941404487,5,3.0,1,3.0,1,3.0,1
5456,min_diffuse,10,10,1,3,0.05,0.95,0.9410177453489292,6,3.0,1,3.0,1,3.0,1
5457,min_diffuse,10,10,1,3,0.05,0.95,0.923401509759726,14,5.0,1,5.0,1,5.0,1
5458,min_diffuse,10,10,1,3,0.05,0.95,0.8961262566711591,7,4.0,1,4.0,1,4.0,1
5459,min_diffuse,10,10,1,3,0.05,0.95,0.7298834258646828,3,2.0,1,2.0,1,2.0,1
5460,min_diffuse,10,10,1,3,0.05,0.95,0.9033413950219574,6,4.0,1,4.0,1,4.0,1
5461,min_diffuse,10,10,1,3,0.05,0.95,0.9003991766084095,17,5.0,1,5.0,1,5.0,1
5462,min_diffuse,10,10,1,3,0.05,0.95,0.9483081017833772,41,6.0,1,6.0,1,6.0,1
5463,min_diffuse,10,10,1,3,0.05,0.95,0.8495673788114962,5,3.0,1,3.0,1,3.0,1
5464,min_diffuse,10,10,1,3,0.05,0.95,0.7744575013894752,9,4.0,0,3.0,1,3.0,1
5465,min_diffuse,10,10,1,3,0.05,0.95,0.9012625867974196,8,3.0,1,3.0,1,3.0,1
5466,min_diffuse,10,10,1,3,0.05,0.95,0.7571194410389714,3,2.0,1,2.0,1,2.0,1
5467,min_diffuse,10,10,1,3,0.05,0.95,0.9394301351567012,16,7.0,1,7.0,1,7.0,1
5468,min_diffuse,10,10,1,3,0.05,0.95,0.8971943062167125,24,5.0,1,5.0,1,5.0,1
5469,min_diffuse,10,10,1,3,0.05,0.95,0.9251443176334336,9,4.0,1,4.0,1,4.0,1
5470,min_diffuse,10,10,1,3,0.05,0.95,0.6758056571239353,5,3.0,0,3.0,0,2.0,1
5471,min_diffuse,10,10,1,3,0.05,0.95,0.8348113998714256,8,3.0,1,3.0,1,3.0,1
5472,min_diffuse,10,10,1,3,0.05,0.95,0.8492889957112122,5,2.0,1,2.0,1,3.0,0
5473,min_diffuse,10,10,1,3,0.05,0.95,0.7488985797801804,5,2.0,1,2.0,1,2.0,1
5474,min_diffuse,10,10,1,3,0.05,0.95,0.761434511154508,2,2.0,1,2.0,1,2.0,1
5475,min_diffuse,10,10,1,3,0.05,0.95,0.8245608531071683,10,4.0,1,4.0,1,4.0,1
5476,min_diffuse,10,10,1,3,0.05,0.95,0.9313091672012668,5,3.0,1,3.0,1,3.0,1
5477,min_diffuse,10,10,1,3,0.05,0.95,0.8797036884862928,5,3.0,1,3.0,1,3.0,1
5478,min_diffuse,10,10,1,3,0.05,0.95,0.8984325571574611,12,6.0,1,6.0,1,6.0,1
5479,min_diffuse,10,10,1,3,0.05,0.95,0.9121310715435452,22,6.0,1,6.0,1,6.0,1
5480,min_diffuse,10,10,1,3,0.05,0.95,0.920232722063488,16,6.0,0,6.0,0,5.0,1
5481,min_diffuse,10,10,1,3,0.05,0.95,0.8159531487945992,9,3.0,1,3.0,1,3.0,1
5482,min_diffuse,10,10,1,3,0.05,0.95,0.9222723467945396,48,7.0,1,7.0,1,7.0,1
5483,min_diffuse,10,10,1,3,0.05,0.95,0.815234098657028,7,4.0,1,4.0,1,4.0,1
5484,min_diffuse,10,10,1,3,0.05,0.95,0.8044621471267647,2,2.0,1,2.0,1,2.0,1
5485,min_diffuse,10,10,1,3,0.05,0.95,0.9070130550464008,18,7.0,0,7.0,0,6.0,1
5486,min_diffuse,10,10,1,3,0.05,0.95,0.9349513108818508,10,4.0,1,4.0,1,4.0,1
5487,min_diffuse,10,10,1,3,0.05,0.95,0.8426947382020791,6,4.0,1,4.0,1,4.0,1
5488,min_diffuse,10,10,1,3,0.05,0.95,0.6497465506424268,3,2.0,1,2.0,1,2.0,1
5489,min_diffuse,10,10,1,3,0.05,0.95,0.8789074268743814,9,4.0,1,4.0,1,4.0,1
5490,min_diffuse,10,10,1,3,0.05,0.95,0.7982617043084251,2,2.0,1,2.0,1,2.0,1
5491,min_diffuse,10,10,1,3,0.05,0.95,0.9404197455508876,16,5.0,1,5.0,1,5.0,1
5492,min_diffuse,10,10,1,3,0.05,0.95,0.9389198532422606,62,10.0,0,9.0,1,9.0,1
5493,min_diffuse,10,10,1,3,0.05,0.95,0.7213430599140856,2,2.0,1,2.0,1,2.0,1
5494,min_diffuse,10,10,1,3,0.05,0.95,0.7175311319961785,7,3.0,1,3.0,1,3.0,1
5495,min_diffuse,10,10,1,3,0.05,0.95,0.9487577498837324,61,14.0,1,14.0,1,14.0,1
5496,min_diffuse,10,10,1,3,0.05,0.95,0.7863552454094536,3,3.0,1,3.0,1,3.0,1
5497,min_diffuse,10,10,1,3,0.05,0.95,0.8218530384442786,13,5.0,0,4.0,1,4.0,1
5498,min_diffuse,10,10,1,3,0.05,0.95,0.9447936997934748,15,4.0,1,4.0,1,4.0,1
5499,min_diffuse,10,10,1,3,0.05,0.95,0.9391875864294816,20,5.0,1,5.0,1,5.0,1
5500,min_diffuse,10,10,1,3,0.05,0.95,0.7608799649284246,14,4.0,0,4.0,0,3.0,1
5501,min_diffuse,10,10,1,3,0.05,0.95,0.9036502124118092,13,4.0,1,4.0,1,4.0,1
5502,min_diffuse,10,10,1,3,0.05,0.95,0.8467532348089283,3,2.0,1,2.0,1,3.0,0
5503,min_diffuse,10,10,1,3,0.05,0.95,0.8257802726520571,4,3.0,1,3.0,1,3.0,1
5504,min_diffuse,10,10,1,3,0.05,0.95,0.7919073524215542,6,3.0,1,3.0,1,3.0,1
5505,min_diffuse,10,10,1,3,0.05,0.95,0.9073640032686124,7,3.0,1,3.0,1,3.0,1
5506,min_diffuse,10,10,1,3,0.05,0.95,0.9317548196642118,41,9.0,1,9.0,1,10.0,0
5507,min_diffuse,10,10,1,3,0.05,0.95,0.9116489370620634,2,2.0,1,2.0,1,2.0,1
5508,min_diffuse,10,10,1,3,0.05,0.95,0.7909428508086566,14,5.0,0,4.0,1,4.0,1
5509,min_diffuse,10,10,1,3,0.05,0.95,0.8380842502708076,10,4.0,1,4.0,1,4.0,1
5510,min_diffuse,10,10,1,3,0.05,0.95,0.9311423578500492,27,6.0,1,6.0,1,6.0,1
5511,min_diffuse,10,10,1,3,0.05,0.95,0.8033918478010552,5,4.0,1,4.0,1,4.0,1
5512,min_diffuse,10,10,1,3,0.05,0.95,0.8480805384596701,6,3.0,1,3.0,1,3.0,1
5513,min_diffuse,10,10,1,3,0.05,0.95,0.8352674995964948,4,2.0,1,2.0,1,2.0,1
5514,min_diffuse,10,10,1,3,0.05,0.95,0.7956375400656007,7,3.0,1,3.0,1,3.0,1
5515,min_diffuse,10,10,1,3,0.05,0.95,0.8141938079773426,5,3.0,0,3.0,0,2.0,1
5516,min_diffuse,10,10,1,3,0.05,0.95,0.7986704342060085,4,3.0,1,3.0,1,3.0,1
5517,min_diffuse,10,10,1,3,0.05,0.95,0.8599441778863188,8,3.0,1,3.0,1,3.0,1
5518,min_diffuse,10,10,1,3,0.05,0.95,0.8915818869152405,6,3.0,1,3.0,1,3.0,1
5519,min_diffuse,10,10,1,3,0.05,0.95,0.7132227977723896,5,3.0,1,3.0,1,3.0,1
5520,min_diffuse,10,10,1,3,0.05,0.95,0.9109577204301031,22,7.0,1,7.0,1,7.0,1
5521,min_diffuse,10,10,1,3,0.05,0.95,0.9390581149619204,33,7.0,1,7.0,1,7.0,1
5522,min_diffuse,10,10,1,3,0.05,0.95,0.9150582949807295,20,5.0,1,5.0,1,5.0,1
5523,min_diffuse,10,10,1,3,0.05,0.95,0.7492135124856918,9,4.0,0,3.0,1,3.0,1
5524,min_diffuse,10,10,1,3,0.05,0.95,0.9340340683317576,22,5.0,1,5.0,1,5.0,1
5525,min_diffuse,10,10,1,3,0.05,0.95,0.7871598202323535,5,3.0,1,3.0,1,3.0,1
5526,min_diffuse,10,10,1,3,0.05,0.95,0.9236966960384172,11,4.0,1,4.0,1,4.0,1
5527,min_diffuse,10,10,1,3,0.05,0.95,0.9465939031587024,25,5.0,1,5.0,1,5.0,1
5528,min_diffuse,10,10,1,3,0.05,0.95,0.8871192684381173,10,3.0,1,3.0,1,3.0,1
5529,min_diffuse,10,10,1,3,0.05,0.95,0.7218300888246252,15,4.0,1,4.0,1,4.0,1
5530,min_diffuse,10,10,1,3,0.05,0.95,0.9149749887069136,8,3.0,1,3.0,1,4.0,0
5531,min_diffuse,10,10,1,3,0.05,0.95,0.9162210528143344,5,3.0,1,3.0,1,3.0,1
5532,min_diffuse,10,10,1,3,0.05,0.95,0.9310689389568452,23,6.0,1,6.0,1,6.0,1
5533,min_diffuse,10,10,1,3,0.05,0.95,0.9231156857643784,15,5.0,0,4.0,1,5.0,0
5534,min_diffuse,10,10,1,3,0.05,0.95,0.9004350218515489,11,4.0,1,4.0,1,4.0,1
5535,min_diffuse,10,10,1,3,0.05,0.95,0.8241941575577711,8,4.0,0,3.0,1,3.0,1
5536,min_diffuse,10,10,1,3,0.05,0.95,0.8192530792810035,8,3.0,1,3.0,1,3.0,1
5537,min_diffuse,10,10,1,3,0.05,0.95,0.7868171083355388,10,5.0,1,5.0,1,5.0,1
5538,min_diffuse,10,10,1,3,0.05,0.95,0.8773763473551626,11,4.0,1,4.0,1,4.0,1
5539,min_diffuse,10,10,1,3,0.05,0.95,0.8741341813256281,14,5.0,1,5.0,1,5.0,1
5540,min_diffuse,10,10,1,3,0.05,0.95,0.748274591174375,6,3.0,1,3.0,1,3.0,1
5541,min_diffuse,10,10,1,3,0.05,0.95,0.9412920980307582,9,5.0,1,5.0,1,5.0,1
5542,min_diffuse,10,10,1,3,0.05,0.95,0.9482796829197258,6,3.0,1,3.0,1,3.0,1
5543,min_diffuse,10,10,1,3,0.05,0.95,0.9014150397167716,10,4.0,0,4.0,0,3.0,1
5544,min_diffuse,10,10,1,3,0.05,0.95,0.9228509194219304,25,5.0,0,4.0,1,4.0,1
5545,min_diffuse,10,10,1,3,0.05,0.95,0.8336967524902178,5,3.0,1,3.0,1,3.0,1
5546,min_diffuse,10,10,1,3,0.05,0.95,0.9484305329172764,8,4.0,1,4.0,1,4.0,1
5547,min_diffuse,10,10,1,3,0.05,0.95,0.823060891481291,4,3.0,1,3.0,1,3.0,1
5548,min_diffuse,10,10,1,3,0.05,0.95,0.7909066306058553,4,3.0,1,3.0,1,3.0,1
5549,min_diffuse,10,10,1,3,0.05,0.95,0.9092012245314692,15,5.0,0,5.0,0,4.0,1
5550,min_diffuse,10,10,1,3,0.05,0.95,0.927092280808996,11,3.0,1,3.0,1,3.0,1
5551,min_diffuse,10,10,1,3,0.05,0.95,0.7551401280699144,3,2.0,1,2.0,1,2.0,1
5552,min_diffuse,10,10,1,3,0.05,0.95,0.9471745854103624,15,6.0,1,6.0,1,6.0,1
5553,min_diffuse,10,10,1,3,0.05,0.95,0.8568613672602622,8,3.0,1,4.0,0,4.0,0
5554,min_diffuse,10,10,1,3,0.05,0.95,0.8565928857280201,9,4.0,1,4.0,1,4.0,1
5555,min_diffuse,10,10,1,3,0.05,0.95,0.8782635566660781,9,4.0,1,4.0,1,4.0,1
5556,min_diffuse,10,10,1,3,0.05,0.95,0.8668966102688448,17,4.0,0,3.0,1,3.0,1
5557,min_diffuse,10,10,1,3,0.05,0.95,0.7510791819903875,5,3.0,1,3.0,1,3.0,1
5558,min_diffuse,10,10,1,3,0.05,0.95,0.799561821034226,5,3.0,1,3.0,1,3.0,1
5559,min_diffuse,10,10,1,3,0.05,0.95,0.9181825281351824,32,6.0,0,6.0,0,5.0,1
5560,min_diffuse,10,10,1,3,0.05,0.95,0.837371911572229,7,3.0,1,3.0,1,3.0,1
5561,min_diffuse,10,10,1,3,0.05,0.95,0.9190738202148208,3,2.0,1,2.0,1,2.0,1
5562,min_diffuse,10,10,1,3,0.05,0.95,0.9229510065679608,53,10.0,1,10.0,1,10.0,1
5563,min_diffuse,10,10,1,3,0.05,0.95,0.8872385999027007,5,3.0,1,3.0,1,3.0,1
5564,min_diffuse,10,10,1,3,0.05,0.95,0.8723233624755402,46,8.0,1,8.0,1,8.0,1
5565,min_diffuse,10,10,1,3,0.05,0.95,0.8633886314383113,4,3.0,1,3.0,1,3.0,1
5566,min_diffuse,10,10,1,3,0.05,0.95,0.844710876505696,6,3.0,1,3.0,1,3.0,1
5567,min_diffuse,10,10,1,3,0.05,0.95,0.9489788650557388,10,4.0,0,3.0,1,4.0,0
5568,min_diffuse,10,10,1,3,0.05,0.95,0.7573498991805224,16,4.0,1,4.0,1,4.0,1
5569,min_diffuse,10,10,1,3,0.05,0.95,0.9186975394489132,7,3.0,1,3.0,1,3.0,1
5570,min_diffuse,10,10,1,3,0.05,0.95,0.9331305298526784,7,4.0,1,4.0,1,4.0,1
5571,min_diffuse,10,10,1,3,0.05,0.95,0.9095514092206924,11,5.0,0,4.0,1,4.0,1
5572,min_diffuse,10,10,1,3,0.05,0.95,0.8279025786581189,5,2.0,1,2.0,1,2.0,1
5573,min_diffuse,10,10,1,3,0.05,0.95,0.904924505501598,16,5.0,0,4.0,1,4.0,1
5574,min_diffuse,10,10,1,3,0.05,0.95,0.7989501170315834,11,3.0,1,3.0,1,3.0,1
5575,min_diffuse,10,10,1,3,0.05,0.95,0.9000938075703121,5,3.0,1,3.0,1,3.0,1
5576,min_diffuse,10,10,1,3,0.05,0.95,0.9348374072721451,15,6.0,1,6.0,1,6.0,1
5577,min_diffuse,10,10,1,3,0.05,0.95,0.9271865856488222,14,4.0,1,4.0,1,4.0,1
5578,min_diffuse,10,10,1,3,0.05,0.95,0.9187873010319232,6,3.0,1,3.0,1,3.0,1
5579,min_diffuse,10,10,1,3,0.05,0.95,0.8606989585448226,23,4.0,1,4.0,1,4.0,1
5580,min_diffuse,10,10,1,3,0.05,0.95,0.9082999118112158,39,7.0,1,7.0,1,7.0,1
5581,min_diffuse,10,10,1,3,0.05,0.95,0.8729777112792094,31,7.0,1,7.0,1,7.0,1
5582,min_diffuse,10,10,1,3,0.05,0.95,0.9463973292646144,13,5.0,1,5.0,1,5.0,1
5583,min_diffuse,10,10,1,3,0.05,0.95,0.7798403149614526,9,3.0,1,3.0,1,3.0,1
5584,min_diffuse,10,10,1,3,0.05,0.95,0.8472397150252801,15,4.0,1,4.0,1,4.0,1
5585,min_diffuse,10,10,1,3,0.05,0.95,0.9241173952879358,14,4.0,1,4.0,1,4.0,1
5586,min_diffuse,10,10,1,3,0.05,0.95,0.8252324639108534,17,5.0,1,5.0,1,5.0,1
5587,min_diffuse,10,10,1,3,0.05,0.95,0.9162625651006576,10,4.0,1,4.0,1,4.0,1
5588,min_diffuse,10,10,1,3,0.05,0.95,0.8408711316048317,6,3.0,1,3.0,1,4.0,0
5589,min_diffuse,10,10,1,3,0.05,0.95,0.8110647126002609,14,4.0,0,3.0,1,3.0,1
5590,min_diffuse,10,10,1,3,0.05,0.95,0.8666030987412447,5,3.0,1,3.0,1,3.0,1
5591,min_diffuse,10,10,1,3,0.05,0.95,0.7520681605553016,4,3.0,1,3.0,1,3.0,1
5592,min_diffuse,10,10,1,3,0.05,0.95,0.7907857288367768,2,2.0,1,2.0,1,2.0,1
5593,min_diffuse,10,10,1,3,0.05,0.95,0.8148839728455713,5,3.0,1,3.0,1,3.0,1
5594,min_diffuse,10,10,1,3,0.05,0.95,0.6790137588931711,3,2.0,1,2.0,1,2.0,1
5595,min_diffuse,10,10,1,3,0.05,0.95,0.8331140769353419,2,2.0,1,2.0,1,2.0,1
5596,min_diffuse,10,10,1,3,0.05,0.95,0.8596057126481166,7,3.0,1,3.0,1,4.0,0
5597,min_diffuse,10,10,1,3,0.05,0.95,0.8783394923990882,16,6.0,1,6.0,1,7.0,0
5598,min_diffuse,10,10,1,3,0.05,0.95,0.7580328540973025,5,3.0,0,2.0,1,2.0,1
5599,min_diffuse,10,10,1,3,0.05,0.95,0.8110057123943921,13,5.0,0,4.0,1,4.0,1
5600,min_diffuse,10,10,1,3,0.05,0.95,0.8647505090089189,9,4.0,1,4.0,1,4.0,1
5601,min_diffuse,10,10,1,3,0.05,0.95,0.910125414544499,15,5.0,1,5.0,1,5.0,1
5602,min_diffuse,10,10,1,3,0.05,0.95,0.7708364434283486,6,4.0,1,4.0,1,4.0,1
5603,min_diffuse,10,10,1,3,0.05,0.95,0.8359506574139712,2,2.0,1,2.0,1,2.0,1
5604,min_diffuse,10,10,1,3,0.05,0.95,0.9226476250325608,3,2.0,1,2.0,1,3.0,0
5605,min_diffuse,10,10,1,3,0.05,0.95,0.8110915850403508,5,2.0,1,2.0,1,2.0,1
5606,min_diffuse,10,10,1,3,0.05,0.95,0.7650356302868201,5,3.0,1,3.0,1,3.0,1
5607,min_diffuse,10,10,1,3,0.05,0.95,0.9375796261692964,6,3.0,1,3.0,1,3.0,1
5608,min_diffuse,10,10,1,3,0.05,0.95,0.8554936610855263,6,3.0,1,3.0,1,3.0,1
5609,min_diffuse,10,10,1,3,0.05,0.95,0.9266923838795288,7,4.0,1,4.0,1,4.0,1
5610,min_diffuse,10,10,1,3,0.05,0.95,0.7472166304952264,2,2.0,1,2.0,1,2.0,1
5611,min_diffuse,10,10,1,3,0.05,0.95,0.7749412491954522,4,2.0,1,2.0,1,2.0,1
5612,min_diffuse,10,10,1,3,0.05,0.95,0.918620750183576,8,4.0,1,4.0,1,4.0,1
5613,min_diffuse,10,10,1,3,0.05,0.95,0.767042425180357,11,4.0,0,3.0,1,3.0,1
5614,min_diffuse,10,10,1,3,0.05,0.95,0.8861901520855121,15,4.0,1,4.0,1,4.0,1
5615,min_diffuse,10,10,1,3,0.05,0.95,0.8211154716495823,17,5.0,1,5.0,1,5.0,1
5616,min_diffuse,10,10,1,3,0.05,0.95,0.7840401317233077,5,3.0,1,3.0,1,3.0,1
5617,min_diffuse,10,10,1,3,0.05,0.95,0.8993305602034154,12,5.0,0,4.0,1,4.0,1
5618,min_diffuse,10,10,1,3,0.05,0.95,0.9474509393671692,18,5.0,0,4.0,1,5.0,0
5619,min_diffuse,10,10,1,3,0.05,0.95,0.9286051098400836,28,7.0,1,7.0,1,7.0,1
5620,min_diffuse,10,10,1,3,0.05,0.95,0.9173141802252124,16,6.0,1,6.0,1,6.0,1
5621,min_diffuse,10,10,1,3,0.05,0.95,0.9030047056544486,16,5.0,0,4.0,1,5.0,0
5622,min_diffuse,10,10,1,3,0.05,0.95,0.9241290690671304,14,5.0,1,5.0,1,5.0,1
5623,min_diffuse,10,10,1,3,0.05,0.95,0.8296946916718688,15,4.0,1,4.0,1,4.0,1
5624,min_diffuse,10,10,1,3,0.05,0.95,0.8629524910594997,4,2.0,1,2.0,1,3.0,0
5625,min_diffuse,10,10,1,3,0.05,0.95,0.8269437959074437,13,4.0,1,4.0,1,4.0,1
5626,min_diffuse,10,10,1,3,0.05,0.95,0.8968018712388942,9,4.0,0,4.0,0,3.0,1
5627,min_diffuse,10,10,1,3,0.05,0.95,0.9365205785577044,44,8.0,1,8.0,1,8.0,1
5628,min_diffuse,10,10,1,3,0.05,0.95,0.808602664196846,9,4.0,1,4.0,1,4.0,1
5629,min_diffuse,10,10,1,3,0.05,0.95,0.863164756465155,14,5.0,1,5.0,1,5.0,1
5630,min_diffuse,10,10,1,3,0.05,0.95,0.8059326547730524,12,5.0,1,5.0,1,5.0,1
5631,min_diffuse,10,10,1,3,0.05,0.95,0.6866010924626358,2,2.0,1,2.0,1,2.0,1
5632,min_diffuse,10,10,1,3,0.05,0.95,0.6800625362371674,5,3.0,0,3.0,0,2.0,1
5633,min_diffuse,10,10,1,3,0.05,0.95,0.9215372554634378,42,8.0,1,8.0,1,8.0,1
5634,min_diffuse,10,10,1,3,0.05,0.95,0.9176869598371132,6,4.0,1,4.0,1,4.0,1
5635,min_diffuse,10,10,1,3,0.05,0.95,0.9469401936705713,31,7.0,0,7.0,0,6.0,1
5636,min_diffuse,10,10,1,3,0.05,0.95,0.8199857655712117,8,3.0,1,3.0,1,3.0,1
5637,min_diffuse,10,10,1,3,0.05,0.95,0.9167857764868376,8,4.0,1,4.0,1,4.0,1
5638,min_diffuse,10,10,1,3,0.05,0.95,0.9038934339151196,19,6.0,0,6.0,0,5.0,1
5639,min_diffuse,10,10,1,3,0.05,0.95,0.8747985803224985,11,4.0,0,4.0,0,3.0,1
5640,min_diffuse,10,10,1,3,0.05,0.95,0.8919943836039079,5,3.0,1,3.0,1,3.0,1
5641,min_diffuse,10,10,1,3,0.05,0.95,0.8887471096630039,12,4.0,1,4.0,1,4.0,1
5642,min_diffuse,10,10,1,3,0.05,0.95,0.9384743808754884,21,7.0,0,7.0,0,6.0,1
5643,min_diffuse,10,10,1,3,0.05,0.95,0.939535067443507,24,7.0,1,7.0,1,7.0,1
5644,min_diffuse,10,10,1,3,0.05,0.95,0.9219306656044992,13,3.0,1,3.0,1,3.0,1
5645,min_diffuse,10,10,1,3,0.05,0.95,0.9360096081655797,27,6.0,0,6.0,0,5.0,1
5646,min_diffuse,10,10,1,3,0.05,0.95,0.9378251068814528,46,7.0,1,7.0,1,7.0,1
5647,min_diffuse,10,10,1,3,0.05,0.95,0.9065536296312862,26,6.0,1,6.0,1,6.0,1
5648,min_diffuse,10,10,1,3,0.05,0.95,0.8755956630271766,15,5.0,0,5.0,0,4.0,1
5649,min_diffuse,10,10,1,3,0.05,0.95,0.9088441107317649,22,5.0,1,5.0,1,5.0,1
5650,min_diffuse,10,10,1,3,0.05,0.95,0.9075184274366948,21,6.0,0,5.0,1,5.0,1
5651,min_diffuse,10,10,1,3,0.05,0.95,0.7620404158920183,7,3.0,1,3.0,1,3.0,1
5652,min_diffuse,10,10,1,3,0.05,0.95,0.8205310196018288,10,4.0,0,3.0,1,3.0,1
5653,min_diffuse,10,10,1,3,0.05,0.95,0.9474415717707616,4,3.0,1,3.0,1,4.0,0
5654,min_diffuse,10,10,1,3,0.05,0.95,0.8673487727777435,14,4.0,1,4.0,1,4.0,1
5655,min_diffuse,10,10,1,3,0.05,0.95,0.8494930043568473,15,4.0,1,4.0,1,4.0,1
5656,min_diffuse,10,10,1,3,0.05,0.95,0.7307140986143155,4,3.0,1,3.0,1,3.0,1
5657,min_diffuse,10,10,1,3,0.05,0.95,0.928933529481767,20,4.0,0,4.0,0,3.0,1
5658,min_diffuse,10,10,1,3,0.05,0.95,0.906207483747402,21,6.0,1,6.0,1,6.0,1
5659,min_diffuse,10,10,1,3,0.05,0.95,0.8731148533534387,10,4.0,1,4.0,1,4.0,1
5660,min_diffuse,10,10,1,3,0.05,0.95,0.8947885806158715,24,4.0,1,4.0,1,4.0,1
5661,min_diffuse,10,10,1,3,0.05,0.95,0.8736329693788356,5,3.0,1,3.0,1,3.0,1
5662,min_diffuse,10,10,1,3,0.05,0.95,0.8526927608304797,3,2.0,1,2.0,1,3.0,0
5663,min_diffuse,10,10,1,3,0.05,0.95,0.935355672363076,11,4.0,1,4.0,1,5.0,0
5664,min_diffuse,10,10,1,3,0.05,0.95,0.8487325821402818,3,2.0,1,2.0,1,2.0,1
5665,min_diffuse,10,10,1,3,0.05,0.95,0.9482772005606548,41,7.0,1,7.0,1,7.0,1
5666,min_diffuse,10,10,1,3,0.05,0.95,0.8523063956459649,7,4.0,1,4.0,1,4.0,1
5667,min_diffuse,10,10,1,3,0.05,0.95,0.9310155245614332,58,11.0,1,11.0,1,11.0,1
5668,min_diffuse,10,10,1,3,0.05,0.95,0.8825321610186148,12,4.0,1,4.0,1,5.0,0
5669,min_diffuse,10,10,1,3,0.05,0.95,0.8941200032124993,8,3.0,1,3.0,1,3.0,1
5670,min_diffuse,10,10,1,3,0.05,0.95,0.9186315062728272,8,4.0,1,4.0,1,4.0,1
5671,min_diffuse,10,10,1,3,0.05,0.95,0.9299748561492518,36,6.0,1,6.0,1,6.0,1
5672,min_diffuse,10,10,1,3,0.05,0.95,0.8562762383419846,3,2.0,1,2.0,1,2.0,1
5673,min_diffuse,10,10,1,3,0.05,0.95,0.8281007611153091,6,3.0,1,3.0,1,3.0,1
5674,min_diffuse,10,10,1,3,0.05,0.95,0.8244689118223478,25,5.0,1,5.0,1,5.0,1
5675,min_diffuse,10,10,1,3,0.05,0.95,0.9125359906810272,19,6.0,1,6.0,1,6.0,1
5676,min_diffuse,10,10,1,3,0.05,0.95,0.8480174301406166,11,4.0,1,4.0,1,4.0,1
5677,min_diffuse,10,10,1,3,0.05,0.95,0.9448347950530528,19,5.0,1,5.0,1,5.0,1
5678,min_diffuse,10,10,1,3,0.05,0.95,0.6802711323739499,3,3.0,1,3.0,1,3.0,1
5679,min_diffuse,10,10,1,3,0.05,0.95,0.9495443539403732,11,4.0,1,4.0,1,4.0,1
5680,min_diffuse,10,10,1,3,0.05,0.95,0.8931190157910586,5,3.0,1,3.0,1,4.0,0
5681,min_diffuse,10,10,1,3,0.05,0.95,0.9009232970630316,9,4.0,1,4.0,1,4.0,1
5682,min_diffuse,10,10,1,3,0.05,0.95,0.908236667562517,11,4.0,1,4.0,1,5.0,0
5683,min_diffuse,10,10,1,3,0.05,0.95,0.9340778626863456,33,6.0,1,6.0,1,7.0,0
5684,min_diffuse,10,10,1,3,0.05,0.95,0.9283033661578314,13,4.0,1,4.0,1,4.0,1
5685,min_diffuse,10,10,1,3,0.05,0.95,0.9440876482850712,5,2.0,1,2.0,1,2.0,1
5686,min_diffuse,10,10,1,3,0.05,0.95,0.8645043524918151,7,4.0,1,4.0,1,4.0,1
5687,min_diffuse,10,10,1,3,0.05,0.95,0.9428017142189904,21,6.0,1,6.0,1,6.0,1
5688,min_diffuse,10,10,1,3,0.05,0.95,0.8903208601185526,10,4.0,1,4.0,1,4.0,1
5689,min_diffuse,10,10,1,3,0.05,0.95,0.7137407923949074,10,4.0,0,4.0,0,3.0,1
5690,min_diffuse,10,10,1,3,0.05,0.95,0.927195640411648,14,5.0,1,5.0,1,6.0,0
5691,min_diffuse,10,10,1,3,0.05,0.95,0.9382446131616252,45,7.0,0,7.0,0,6.0,1
5692,min_diffuse,10,10,1,3,0.05,0.95,0.6790131934455623,3,2.0,1,2.0,1,2.0,1
5693,min_diffuse,10,10,1,3,0.05,0.95,0.8875427935691862,3,2.0,1,2.0,1,2.0,1
5694,min_diffuse,10,10,1,3,0.05,0.95,0.7658836537446818,4,3.0,1,3.0,1,3.0,1
5695,min_diffuse,10,10,1,3,0.05,0.95,0.9149859708728788,12,4.0,1,4.0,1,4.0,1
5696,min_diffuse,10,10,1,3,0.05,0.95,0.7115322284666729,3,2.0,1,3.0,0,3.0,0
5697,min_diffuse,10,10,1,3,0.05,0.95,0.7524781368610465,5,3.0,1,3.0,1,3.0,1
5698,min_diffuse,10,10,1,3,0.05,0.95,0.9261617579689104,14,4.0,1,4.0,1,4.0,1
5699,min_diffuse,10,10,1,3,0.05,0.95,0.860048273174087,7,4.0,1,4.0,1,5.0,0
5700,min_diffuse,10,10,1,3,0.05,0.95,0.9132157868463516,30,6.0,1,6.0,1,6.0,1
5701,min_diffuse,10,10,1,3,0.05,0.95,0.7220468176425837,4,2.0,1,2.0,1,2.0,1
5702,min_diffuse,10,10,1,3,0.05,0.95,0.8742211772014619,9,3.0,1,3.0,1,3.0,1
5703,min_diffuse,10,10,1,3,0.05,0.95,0.8394703454591208,8,4.0,1,4.0,1,4.0,1
5704,min_diffuse,10,10,1,3,0.05,0.95,0.7064664445647383,6,2.0,1,2.0,1,2.0,1
5705,min_diffuse,10,10,1,3,0.05,0.95,0.869032905994528,10,3.0,1,3.0,1,3.0,1
5706,min_diffuse,10,10,1,3,0.05,0.95,0.9330308101750954,13,4.0,1,4.0,1,4.0,1
5707,min_diffuse,10,10,1,3,0.05,0.95,0.9262153662517564,13,5.0,1,5.0,1,5.0,1
5708,min_diffuse,10,10,1,3,0.05,0.95,0.8960886154650841,31,5.0,1,5.0,1,5.0,1
5709,min_diffuse,10,10,1,3,0.05,0.95,0.9282169685655972,11,4.0,1,4.0,1,4.0,1
5710,min_diffuse,10,10,1,3,0.05,0.95,0.940071475570481,10,4.0,0,3.0,1,4.0,0
5711,min_diffuse,10,10,1,3,0.05,0.95,0.5823986813099604,4,3.0,1,3.0,1,3.0,1
5712,min_diffuse,10,10,1,3,0.05,0.95,0.9038779812049252,4,2.0,1,2.0,1,3.0,0
5713,min_diffuse,10,10,1,3,0.05,0.95,0.9296868945528152,18,4.0,0,4.0,0,3.0,1
5714,min_diffuse,10,10,1,3,0.05,0.95,0.8753651154479595,14,3.0,1,3.0,1,3.0,1
5715,min_diffuse,10,10,1,3,0.05,0.95,0.9427730790190983,7,4.0,1,4.0,1,4.0,1
5716,min_diffuse,10,10,1,3,0.05,0.95,0.8172247621797099,16,4.0,1,4.0,1,4.0,1
5717,min_diffuse,10,10,1,3,0.05,0.95,0.8265646310366119,4,3.0,1,3.0,1,3.0,1
5718,min_diffuse,10,10,1,3,0.05,0.95,0.6381936027545796,4,2.0,1,2.0,1,3.0,0
5719,min_diffuse,10,10,1,3,0.05,0.95,0.8970050883596771,12,4.0,1,4.0,1,4.0,1
5720,min_diffuse,10,10,1,3,0.05,0.95,0.7648109005877954,3,2.0,1,2.0,1,2.0,1
5721,min_diffuse,10,10,1,3,0.05,0.95,0.9164700540874182,4,2.0,1,3.0,0,3.0,0
5722,min_diffuse,10,10,1,3,0.05,0.95,0.8932711067529888,7,4.0,1,4.0,1,4.0,1
5723,min_diffuse,10,10,1,3,0.05,0.95,0.8820309811718845,16,3.0,1,3.0,1,3.0,1
5724,min_diffuse,10,10,1,3,0.05,0.95,0.8050222946708485,2,2.0,1,2.0,1,2.0,1
5725,min_diffuse,10,10,1,3,0.05,0.95,0.946309967685382,15,4.0,1,4.0,1,4.0,1
5726,min_diffuse,10,10,1,3,0.05,0.95,0.8497226562809381,5,3.0,1,3.0,1,3.0,1
5727,min_diffuse,10,10,1,3,0.05,0.95,0.8709132910496161,5,3.0,1,3.0,1,3.0,1
5728,min_diffuse,10,10,1,3,0.05,0.95,0.914454306941462,16,4.0,1,4.0,1,4.0,1
5729,min_diffuse,10,10,1,3,0.05,0.95,0.825300793087072,10,4.0,1,4.0,1,4.0,1
5730,min_diffuse,10,10,1,3,0.05,0.95,0.9451989131353776,45,7.0,1,7.0,1,7.0,1
5731,min_diffuse,10,10,1,3,0.05,0.95,0.7906906948128969,5,3.0,1,3.0,1,3.0,1
5732,min_diffuse,10,10,1,3,0.05,0.95,0.8926304358848796,11,5.0,1,6.0,0,6.0,0
5733,min_diffuse,10,10,1,3,0.05,0.95,0.868177522949675,6,3.0,1,3.0,1,3.0,1
5734,min_diffuse,10,10,1,3,0.05,0.95,0.7125284664526643,2,2.0,1,2.0,1,2.0,1
5735,min_diffuse,10,10,1,3,0.05,0.95,0.9305014919860888,19,7.0,1,7.0,1,7.0,1
5736,min_diffuse,10,10,1,3,0.05,0.95,0.9241494076194214,13,3.0,1,3.0,1,3.0,1
5737,min_diffuse,10,10,1,3,0.05,0.95,0.9151649297213024,11,5.0,1,5.0,1,5.0,1
5738,min_diffuse,10,10,1,3,0.05,0.95,0.7884160526546644,6,3.0,1,3.0,1,3.0,1
5739,min_diffuse,10,10,1,3,0.05,0.95,0.9341759407384038,7,3.0,1,3.0,1,3.0,1
5740,min_diffuse,10,10,1,3,0.05,0.95,0.836617389776041,7,3.0,1,3.0,1,3.0,1
5741,min_diffuse,10,10,1,3,0.05,0.95,0.914976945276558,5,3.0,1,3.0,1,3.0,1
5742,min_diffuse,10,10,1,3,0.05,0.95,0.879037138474211,29,7.0,1,7.0,1,7.0,1
5743,min_diffuse,10,10,1,3,0.05,0.95,0.6649142221378441,7,3.0,1,3.0,1,3.0,1
5744,min_diffuse,10,10,1,3,0.05,0.95,0.905830738110323,8,3.0,1,3.0,1,3.0,1
5745,min_diffuse,10,10,1,3,0.05,0.95,0.7597820797944176,9,4.0,1,4.0,1,4.0,1
5746,min_diffuse,10,10,1,3,0.05,0.95,0.8314634356634422,9,4.0,1,4.0,1,4.0,1
5747,min_diffuse,10,10,1,3,0.05,0.95,0.9268241385281766,5,3.0,1,3.0,1,3.0,1
5748,min_diffuse,10,10,1,3,0.05,0.95,0.9061132601258832,17,4.0,1,4.0,1,4.0,1
5749,min_diffuse,10,10,1,3,0.05,0.95,0.9104779721390016,23,6.0,1,6.0,1,6.0,1
5750,min_diffuse,10,10,1,3,0.05,0.95,0.9482834656679596,43,9.0,1,9.0,1,9.0,1
5751,min_diffuse,10,10,1,3,0.05,0.95,0.7789785067025506,8,3.0,0,3.0,0,2.0,1
5752,min_diffuse,10,10,1,3,0.05,0.95,0.9308541202577566,8,3.0,1,3.0,1,4.0,0
5753,min_diffuse,10,10,1,3,0.05,0.95,0.9174117779279242,39,6.0,1,6.0,1,6.0,1
5754,min_diffuse,10,10,1,3,0.05,0.95,0.9367034388943036,46,9.0,1,9.0,1,9.0,1
5755,min_diffuse,10,10,1,3,0.05,0.95,0.9421519262001494,41,7.0,1,7.0,1,7.0,1
5756,min_diffuse,10,10,1,3,0.05,0.95,0.9241131278889204,17,5.0,1,5.0,1,5.0,1
5757,min_diffuse,10,10,1,3,0.05,0.95,0.899101747101371,13,4.0,0,4.0,0,3.0,1
5758,min_diffuse,10,10,1,3,0.05,0.95,0.8169033298911025,12,5.0,1,5.0,1,5.0,1
5759,min_diffuse,10,10,1,3,0.05,0.95,0.8902315939296955,6,3.0,1,3.0,1,3.0,1
5760,min_diffuse,10,10,1,3,0.05,0.95,0.9228069689336093,5,3.0,1,4.0,0,4.0,0
5761,min_diffuse,10,10,1,3,0.05,0.95,0.8767175732382001,8,4.0,1,4.0,1,4.0,1
5762,min_diffuse,10,10,1,3,0.05,0.95,0.9269210548718122,9,4.0,1,4.0,1,4.0,1
5763,min_diffuse,10,10,1,3,0.05,0.95,0.9456623814342582,4,2.0,1,2.0,1,3.0,0
5764,min_diffuse,10,10,1,3,0.05,0.95,0.9276671176324764,11,4.0,1,4.0,1,5.0,0
5765,min_diffuse,10,10,1,3,0.05,0.95,0.8511277696642042,10,3.0,1,3.0,1,3.0,1
5766,min_diffuse,10,10,1,3,0.05,0.95,0.9374298674308504,26,5.0,1,5.0,1,5.0,1
5767,min_diffuse,10,10,1,3,0.05,0.95,0.9456755257372133,13,6.0,1,6.0,1,7.0,0
5768,min_diffuse,10,10,1,3,0.05,0.95,0.9017843815882536,10,5.0,1,5.0,1,5.0,1
5769,min_diffuse,10,10,1,3,0.05,0.95,0.8612485428496822,6,3.0,1,3.0,1,3.0,1
5770,min_diffuse,10,10,1,3,0.05,0.95,0.8074114661412194,9,4.0,1,4.0,1,4.0,1
5771,min_diffuse,10,10,1,3,0.05,0.95,0.571157119523197,3,2.0,1,2.0,1,2.0,1
5772,min_diffuse,10,10,1,3,0.05,0.95,0.8437894336165883,21,6.0,1,6.0,1,6.0,1
5773,min_diffuse,10,10,1,3,0.05,0.95,0.8410048338764095,11,4.0,1,4.0,1,4.0,1
5774,min_diffuse,10,10,1,3,0.05,0.95,0.6607412353165216,5,3.0,1,3.0,1,3.0,1
5775,min_diffuse,10,10,1,3,0.05,0.95,0.6895184689254265,3,2.0,1,3.0,0,3.0,0
5776,min_diffuse,10,10,1,3,0.05,0.95,0.8802002804498602,7,3.0,1,3.0,1,3.0,1
5777,min_diffuse,10,10,1,3,0.05,0.95,0.8267272964354256,11,3.0,1,3.0,1,3.0,1
5778,min_diffuse,10,10,1,3,0.05,0.95,0.8836272185138677,8,4.0,0,4.0,0,3.0,1
5779,min_diffuse,10,10,1,3,0.05,0.95,0.9127798230442936,6,3.0,1,3.0,1,4.0,0
5780,min_diffuse,10,10,1,3,0.05,0.95,0.7397992839765636,7,3.0,1,3.0,1,4.0,0
5781,min_diffuse,10,10,1,3,0.05,0.95,0.944877317117397,9,4.0,1,4.0,1,4.0,1
5782,min_diffuse,10,10,1,3,0.05,0.95,0.9311054197276436,12,5.0,0,5.0,0,4.0,1
5783,min_diffuse,10,10,1,3,0.05,0.95,0.9263666317505216,10,4.0,1,4.0,1,4.0,1
5784,min_diffuse,10,10,1,3,0.05,0.95,0.8746118604162445,6,3.0,1,3.0,1,3.0,1
5785,min_diffuse,10,10,1,3,0.05,0.95,0.9388426279434176,6,3.0,1,3.0,1,3.0,1
5786,min_diffuse,10,10,1,3,0.05,0.95,0.8903353813829223,9,4.0,1,4.0,1,4.0,1
5787,min_diffuse,10,10,1,3,0.05,0.95,0.8735100579998565,10,4.0,1,4.0,1,4.0,1
5788,min_diffuse,10,10,1,3,0.05,0.95,0.9450108784036774,23,7.0,1,7.0,1,7.0,1
5789,min_diffuse,10,10,1,3,0.05,0.95,0.9459772534381654,12,4.0,1,4.0,1,4.0,1
5790,min_diffuse,10,10,1,3,0.05,0.95,0.8537516576496105,8,4.0,0,3.0,1,3.0,1
5791,min_diffuse,10,10,1,3,0.05,0.95,0.8089985769579389,13,3.0,1,4.0,0,4.0,0
5792,min_diffuse,10,10,1,3,0.05,0.95,0.9319040535764528,7,3.0,1,3.0,1,4.0,0
5793,min_diffuse,10,10,1,3,0.05,0.95,0.889037222453496,21,5.0,1,5.0,1,5.0,1
5794,min_diffuse,10,10,1,3,0.05,0.95,0.8942872943781479,15,4.0,1,4.0,1,4.0,1
5795,min_diffuse,10,10,1,3,0.05,0.95,0.9407918959940782,37,6.0,1,6.0,1,6.0,1
5796,min_diffuse,10,10,1,3,0.05,0.95,0.914360785039697,4,3.0,1,3.0,1,3.0,1
5797,min_diffuse,10,10,1,3,0.05,0.95,0.9203813701148684,9,4.0,1,4.0,1,4.0,1
5798,min_diffuse,10,10,1,3,0.05,0.95,0.7677612728981822,4,3.0,1,3.0,1,3.0,1
5799,min_diffuse,10,10,1,3,0.05,0.95,0.6887764169783815,3,2.0,1,2.0,1,2.0,1
5800,min_diffuse,10,10,1,3,0.05,0.95,0.917425536032137,2,2.0,1,2.0,1,2.0,1
5801,min_diffuse,10,10,1,3,0.05,0.95,0.9283514971418444,27,6.0,0,6.0,0,5.0,1
5802,min_diffuse,10,10,1,3,0.05,0.95,0.7632496861400248,6,3.0,1,3.0,1,3.0,1
5803,min_diffuse,10,10,1,3,0.05,0.95,0.8710276729269721,12,4.0,1,4.0,1,4.0,1
5804,min_diffuse,10,10,1,3,0.05,0.95,0.905523749330004,9,4.0,1,4.0,1,4.0,1
5805,min_diffuse,10,10,1,3,0.05,0.95,0.8188819419752661,12,5.0,1,5.0,1,5.0,1
5806,min_diffuse,10,10,1,3,0.05,0.95,0.8411729674941444,7,3.0,1,3.0,1,3.0,1
5807,min_diffuse,10,10,1,3,0.05,0.95,0.945174684056004,12,3.0,1,3.0,1,3.0,1
5808,min_diffuse,10,10,1,3,0.05,0.95,0.9348950205590324,10,4.0,1,4.0,1,4.0,1
5809,min_diffuse,10,10,1,3,0.05,0.95,0.9237988427939376,5,3.0,1,3.0,1,3.0,1
5810,min_diffuse,10,10,1,3,0.05,0.95,0.7820990847732138,11,4.0,1,4.0,1,4.0,1
5811,min_diffuse,10,10,1,3,0.05,0.95,0.8559414279713494,11,3.0,1,3.0,1,3.0,1
5812,min_diffuse,10,10,1,3,0.05,0.95,0.9400016125529128,30,7.0,1,7.0,1,7.0,1
5813,min_diffuse,10,10,1,3,0.05,0.95,0.9121916323352968,4,3.0,1,3.0,1,3.0,1
5814,min_diffuse,10,10,1,3,0.05,0.95,0.9255507598387128,21,5.0,0,4.0,1,4.0,1
5815,min_diffuse,10,10,1,3,0.05,0.95,0.8418433490739634,6,3.0,1,3.0,1,3.0,1
5816,min_diffuse,10,10,1,3,0.05,0.95,0.8705184405260114,5,3.0,1,3.0,1,3.0,1
5817,min_diffuse,10,10,1,3,0.05,0.95,0.9312407987491628,18,5.0,1,5.0,1,5.0,1
5818,min_diffuse,10,10,1,3,0.05,0.95,0.8916425460444258,5,2.0,1,3.0,0,3.0,0
5819,min_diffuse,10,10,1,3,0.05,0.95,0.7985308383710694,9,4.0,1,4.0,1,4.0,1
5820,min_diffuse,10,10,1,3,0.05,0.95,0.8794652400248567,5,3.0,1,3.0,1,3.0,1
5821,min_diffuse,10,10,1,3,0.05,0.95,0.9043088722913214,19,5.0,1,5.0,1,5.0,1
5822,min_diffuse,10,10,1,3,0.05,0.95,0.8409708828315894,9,4.0,1,4.0,1,4.0,1
5823,min_diffuse,10,10,1,3,0.05,0.95,0.9056541974105196,11,4.0,1,4.0,1,4.0,1
5824,min_diffuse,10,10,1,3,0.05,0.95,0.8001964805358988,10,4.0,0,4.0,0,3.0,1
5825,min_diffuse,10,10,1,3,0.05,0.95,0.9430282093421876,105,17.0,1,17.0,1,18.0,0
5826,min_diffuse,10,10,1,3,0.05,0.95,0.8020708196189569,5,3.0,1,3.0,1,3.0,1
5827,min_diffuse,10,10,1,3,0.05,0.95,0.9102278180870568,7,3.0,1,4.0,0,3.0,1
5828,min_diffuse,10,10,1,3,0.05,0.95,0.9312951295399304,10,4.0,1,4.0,1,4.0,1
5829,min_diffuse,10,10,1,3,0.05,0.95,0.8321642643609846,8,4.0,1,4.0,1,4.0,1
5830,min_diffuse,10,10,1,3,0.05,0.95,0.9335962069297814,22,6.0,1,6.0,1,6.0,1
5831,min_diffuse,10,10,1,3,0.05,0.95,0.9254493339805592,24,6.0,1,6.0,1,6.0,1
5832,min_diffuse,10,10,1,3,0.05,0.95,0.8738748038121008,19,4.0,1,4.0,1,4.0,1
5833,min_diffuse,10,10,1,3,0.05,0.95,0.9393243424411164,14,5.0,0,5.0,0,4.0,1
5834,min_diffuse,10,10,1,3,0.05,0.95,0.8958953031562183,8,4.0,1,4.0,1,5.0,0
5835,min_diffuse,10,10,1,3,0.05,0.95,0.7392642010305543,3,2.0,1,2.0,1,2.0,1
5836,min_diffuse,10,10,1,3,0.05,0.95,0.9389409289905368,32,5.0,1,5.0,1,5.0,1
5837,min_diffuse,10,10,1,3,0.05,0.95,0.9295987184890784,23,5.0,1,5.0,1,5.0,1
5838,min_diffuse,10,10,1,3,0.05,0.95,0.7719929755848489,4,3.0,1,3.0,1,3.0,1
5839,min_diffuse,10,10,1,3,0.05,0.95,0.942312130074462,5,2.0,1,2.0,1,2.0,1
5840,min_diffuse,10,10,1,3,0.05,0.95,0.7851792892608466,10,4.0,1,4.0,1,4.0,1
5841,min_diffuse,10,10,1,3,0.05,0.95,0.9407780152469066,39,8.0,0,8.0,0,7.0,1
5842,min_diffuse,10,10,1,3,0.05,0.95,0.8384727613123958,12,5.0,0,5.0,0,4.0,1
5843,min_diffuse,10,10,1,3,0.05,0.95,0.9005943819475134,14,5.0,1,5.0,1,5.0,1
5844,min_diffuse,10,10,1,3,0.05,0.95,0.8120645884129891,11,4.0,1,4.0,1,4.0,1
5845,min_diffuse,10,10,1,3,0.05,0.95,0.909004080527252,6,3.0,1,3.0,1,3.0,1
5846,min_diffuse,10,10,1,3,0.05,0.95,0.9172441037348688,13,4.0,1,4.0,1,4.0,1
5847,min_diffuse,10,10,1,3,0.05,0.95,0.92314859336398,20,7.0,1,7.0,1,8.0,0
5848,min_diffuse,10,10,1,3,0.05,0.95,0.9117233784838452,15,5.0,1,5.0,1,5.0,1
5849,min_diffuse,10,10,1,3,0.05,0.95,0.8740467150160407,23,5.0,1,5.0,1,5.0,1
5850,min_diffuse,10,10,1,3,0.05,0.95,0.8921030109857047,11,5.0,1,5.0,1,5.0,1
5851,min_diffuse,10,10,1,3,0.05,0.95,0.927919457482855,4,2.0,1,2.0,1,3.0,0
5852,min_diffuse,10,10,1,3,0.05,0.95,0.9266402927158504,41,12.0,1,12.0,1,12.0,1
5853,min_diffuse,10,10,1,3,0.05,0.95,0.8625259004839746,4,3.0,1,3.0,1,3.0,1
5854,min_diffuse,10,10,1,3,0.05,0.95,0.9304276696912958,24,6.0,1,6.0,1,6.0,1
5855,min_diffuse,10,10,1,3,0.05,0.95,0.8885187228643239,11,6.0,1,6.0,1,6.0,1
5856,min_diffuse,10,10,1,3,0.05,0.95,0.8941485700872787,10,4.0,1,4.0,1,4.0,1
5857,min_diffuse,10,10,1,3,0.05,0.95,0.8927573155376509,6,3.0,1,3.0,1,3.0,1
5858,min_diffuse,10,10,1,3,0.05,0.95,0.860681340418314,22,5.0,1,5.0,1,5.0,1
5859,min_diffuse,10,10,1,3,0.05,0.95,0.9476487353921392,20,4.0,1,4.0,1,4.0,1
5860,min_diffuse,10,10,1,3,0.05,0.95,0.910466080735318,9,3.0,0,3.0,0,2.0,1
5861,min_diffuse,10,10,1,3,0.05,0.95,0.7962357915189954,4,3.0,1,4.0,0,4.0,0
5862,min_diffuse,10,10,1,3,0.05,0.95,0.9129466853825692,6,3.0,1,3.0,1,4.0,0
5863,min_diffuse,10,10,1,3,0.05,0.95,0.8931777059111201,28,5.0,1,5.0,1,5.0,1
5864,min_diffuse,10,10,1,3,0.05,0.95,0.9421551414821552,11,5.0,0,5.0,0,4.0,1
5865,min_diffuse,10,10,1,3,0.05,0.95,0.8907351797942223,6,3.0,1,3.0,1,3.0,1
5866,min_diffuse,10,10,1,3,0.05,0.95,0.909559328079084,19,5.0,1,5.0,1,5.0,1
5867,min_diffuse,10,10,1,3,0.05,0.95,0.896274885924391,11,3.0,1,3.0,1,3.0,1
5868,min_diffuse,10,10,1,3,0.05,0.95,0.7934307070682779,12,3.0,1,3.0,1,3.0,1
5869,min_diffuse,10,10,1,3,0.05,0.95,0.8680335187989607,4,3.0,1,3.0,1,3.0,1
5870,min_diffuse,10,10,1,3,0.05,0.95,0.8623992492191861,8,4.0,0,4.0,0,3.0,1
5871,min_diffuse,10,10,1,3,0.05,0.95,0.9396449196638068,4,3.0,1,3.0,1,3.0,1
5872,min_diffuse,10,10,1,3,0.05,0.95,0.9429228699281712,34,7.0,0,7.0,0,6.0,1
5873,min_diffuse,10,10,1,3,0.05,0.95,0.9042899325547769,9,4.0,1,4.0,1,4.0,1
5874,min_diffuse,10,10,1,3,0.05,0.95,0.9394353889805352,25,6.0,0,6.0,0,5.0,1
5875,min_diffuse,10,10,1,3,0.05,0.95,0.8317369550151846,4,2.0,1,2.0,1,3.0,0
5876,min_diffuse,10,10,1,3,0.05,0.95,0.9009309142764108,5,3.0,1,3.0,1,3.0,1
5877,min_diffuse,10,10,1,3,0.05,0.95,0.912825993721526,12,3.0,1,3.0,1,3.0,1
5878,min_diffuse,10,10,1,3,0.05,0.95,0.7707958379363556,5,3.0,1,3.0,1,3.0,1
5879,min_diffuse,10,10,1,3,0.05,0.95,0.8898478859305452,14,3.0,1,3.0,1,3.0,1
5880,min_diffuse,10,10,1,3,0.05,0.95,0.9468490925784028,67,10.0,1,10.0,1,10.0,1
5881,min_diffuse,10,10,1,3,0.05,0.95,0.9236505082064846,11,5.0,1,5.0,1,5.0,1
5882,min_diffuse,10,10,1,3,0.05,0.95,0.683458373410489,4,2.0,1,2.0,1,2.0,1
5883,min_diffuse,10,10,1,3,0.05,0.95,0.9239969674237388,24,6.0,0,5.0,1,5.0,1
5884,min_diffuse,10,10,1,3,0.05,0.95,0.8453265997070151,15,3.0,1,4.0,0,4.0,0
5885,min_diffuse,10,10,1,3,0.05,0.95,0.926947217266354,6,3.0,1,3.0,1,3.0,1
5886,min_diffuse,10,10,1,3,0.05,0.95,0.9047063388298714,4,2.0,1,2.0,1,3.0,0
5887,min_diffuse,10,10,1,3,0.05,0.95,0.8664179828122748,20,5.0,1,5.0,1,5.0,1
5888,min_diffuse,10,10,1,3,0.05,0.95,0.732110313518141,1,1.0,1,1.0,1,1.0,1
5889,min_diffuse,10,10,1,3,0.05,0.95,0.9253492074579288,18,5.0,1,5.0,1,6.0,0
5890,min_diffuse,10,10,1,3,0.05,0.95,0.8681237580457511,34,6.0,1,6.0,1,6.0,1
5891,min_diffuse,10,10,1,3,0.05,0.95,0.9247939914230912,41,8.0,1,8.0,1,8.0,1
5892,min_diffuse,10,10,1,3,0.05,0.95,0.885185511526558,7,3.0,1,3.0,1,3.0,1
5893,min_diffuse,10,10,1,3,0.05,0.95,0.901733935880725,8,3.0,1,4.0,0,4.0,0
5894,min_diffuse,10,10,1,3,0.05,0.95,0.8545388075406936,8,3.0,1,3.0,1,3.0,1
5895,min_diffuse,10,10,1,3,0.05,0.95,0.8434903056854546,4,3.0,1,3.0,1,3.0,1
5896,min_diffuse,10,10,1,3,0.05,0.95,0.7364350565839957,5,3.0,1,3.0,1,3.0,1
5897,min_diffuse,10,10,1,3,0.05,0.95,0.9078674928661048,28,7.0,1,7.0,1,7.0,1
5898,min_diffuse,10,10,1,3,0.05,0.95,0.9445137783869249,19,5.0,1,5.0,1,5.0,1
5899,min_diffuse,10,10,1,3,0.05,0.95,0.9418941607270156,9,4.0,1,4.0,1,4.0,1
5900,min_diffuse,10,10,1,3,0.05,0.95,0.889616007027594,17,5.0,1,5.0,1,5.0,1
5901,min_diffuse,10,10,1,3,0.05,0.95,0.9290450864441172,15,6.0,0,5.0,1,6.0,0
5902,min_diffuse,10,10,1,3,0.05,0.95,0.8820586483694753,20,5.0,1,5.0,1,6.0,0
5903,min_diffuse,10,10,1,3,0.05,0.95,0.8617557597023141,7,3.0,1,3.0,1,3.0,1
5904,min_diffuse,10,10,1,3,0.05,0.95,0.8043220485787104,7,3.0,1,3.0,1,3.0,1
5905,min_diffuse,10,10,1,3,0.05,0.95,0.7836702103869235,3,2.0,1,2.0,1,2.0,1
5906,min_diffuse,10,10,1,3,0.05,0.95,0.7445033306476839,9,4.0,1,4.0,1,4.0,1
5907,min_diffuse,10,10,1,3,0.05,0.95,0.9323105778975388,10,4.0,1,4.0,1,4.0,1
5908,min_diffuse,10,10,1,3,0.05,0.95,0.9027112333887708,21,5.0,1,5.0,1,5.0,1
5909,min_diffuse,10,10,1,3,0.05,0.95,0.94015023829624,11,4.0,1,4.0,1,5.0,0
5910,min_diffuse,10,10,1,3,0.05,0.95,0.9441102082169388,9,4.0,0,4.0,0,3.0,1
5911,min_diffuse,10,10,1,3,0.05,0.95,0.9214303130591728,32,6.0,0,6.0,0,5.0,1
5912,min_diffuse,10,10,1,3,0.05,0.95,0.9485781004643152,47,10.0,1,10.0,1,10.0,1
5913,min_diffuse,10,10,1,3,0.05,0.95,0.9088068883734172,5,3.0,0,3.0,0,2.0,1
5914,min_diffuse,10,10,1,3,0.05,0.95,0.9300279393740052,14,4.0,1,4.0,1,4.0,1
5915,min_diffuse,10,10,1,3,0.05,0.95,0.6650048058176633,4,3.0,1,3.0,1,3.0,1
5916,min_diffuse,10,10,1,3,0.05,0.95,0.9067792650648742,38,7.0,1,7.0,1,7.0,1
5917,min_diffuse,10,10,1,3,0.05,0.95,0.8334520851506704,14,4.0,1,4.0,1,4.0,1
5918,min_diffuse,10,10,1,3,0.05,0.95,0.8557031353200079,5,3.0,1,3.0,1,3.0,1
5919,min_diffuse,10,10,1,3,0.05,0.95,0.8605574822543274,6,3.0,1,3.0,1,3.0,1
5920,min_diffuse,10,10,1,3,0.05,0.95,0.9326174441747072,14,5.0,0,4.0,1,5.0,0
5921,min_diffuse,10,10,1,3,0.05,0.95,0.8782381012449708,7,3.0,1,3.0,1,3.0,1
5922,min_diffuse,10,10,1,3,0.05,0.95,0.8866926840084769,19,4.0,1,5.0,0,4.0,1
5923,min_diffuse,10,10,1,3,0.05,0.95,0.8467647424551149,3,2.0,1,2.0,1,2.0,1
5924,min_diffuse,10,10,1,3,0.05,0.95,0.8913313785817375,7,3.0,1,3.0,1,3.0,1
5925,min_diffuse,10,10,1,3,0.05,0.95,0.8701965610538339,19,5.0,1,5.0,1,5.0,1
5926,min_diffuse,10,10,1,3,0.05,0.95,0.755909115164729,3,2.0,1,2.0,1,2.0,1
5927,min_diffuse,10,10,1,3,0.05,0.95,0.9044664433836784,18,6.0,1,6.0,1,6.0,1
5928,min_diffuse,10,10,1,3,0.05,0.95,0.9008859435753312,19,6.0,1,6.0,1,6.0,1
5929,min_diffuse,10,10,1,3,0.05,0.95,0.9437139757200658,25,4.0,1,4.0,1,4.0,1
5930,min_diffuse,10,10,1,3,0.05,0.95,0.7971353904953218,3,2.0,1,2.0,1,2.0,1
5931,min_diffuse,10,10,1,3,0.05,0.95,0.6757872506274719,3,2.0,1,2.0,1,3.0,0
5932,min_diffuse,10,10,1,3,0.05,0.95,0.9017343679677642,33,6.0,1,6.0,1,6.0,1
5933,min_diffuse,10,10,1,3,0.05,0.95,0.8782168506391763,12,7.0,1,7.0,1,7.0,1
5934,min_diffuse,10,10,1,3,0.05,0.95,0.9457465586064598,18,5.0,1,5.0,1,5.0,1
5935,min_diffuse,10,10,1,3,0.05,0.95,0.8617343310577564,10,4.0,1,4.0,1,4.0,1
5936,min_diffuse,10,10,1,3,0.05,0.95,0.7516383255067108,11,4.0,1,4.0,1,4.0,1
5937,min_diffuse,10,10,1,3,0.05,0.95,0.8508299013527202,11,4.0,1,4.0,1,4.0,1
5938,min_diffuse,10,10,1,3,0.05,0.95,0.9424267332690288,7,4.0,1,4.0,1,4.0,1
5939,min_diffuse,10,10,1,3,0.05,0.95,0.6958334651597724,7,3.0,1,3.0,1,3.0,1
5940,min_diffuse,10,10,1,3,0.05,0.95,0.8167937766129915,5,3.0,1,4.0,0,4.0,0
5941,min_diffuse,10,10,1,3,0.05,0.95,0.6144547286694513,4,3.0,1,3.0,1,3.0,1
5942,min_diffuse,10,10,1,3,0.05,0.95,0.907372668738209,8,4.0,1,4.0,1,4.0,1
5943,min_diffuse,10,10,1,3,0.05,0.95,0.9160854205302902,7,3.0,1,3.0,1,4.0,0
5944,min_diffuse,10,10,1,3,0.05,0.95,0.9491373485323136,30,6.0,0,5.0,1,5.0,1
5945,min_diffuse,10,10,1,3,0.05,0.95,0.9335892292080804,9,4.0,1,4.0,1,4.0,1
5946,min_diffuse,10,10,1,3,0.05,0.95,0.8497219551734129,4,2.0,1,2.0,1,2.0,1
5947,min_diffuse,10,10,1,3,0.05,0.95,0.8650794967297488,16,5.0,1,5.0,1,5.0,1
5948,min_diffuse,10,10,1,3,0.05,0.95,0.940139447359702,9,4.0,1,4.0,1,4.0,1
5949,min_diffuse,10,10,1,3,0.05,0.95,0.8128693327266766,5,3.0,1,3.0,1,3.0,1
5950,min_diffuse,10,10,1,3,0.05,0.95,0.9423985378698326,11,4.0,0,4.0,0,3.0,1
5951,min_diffuse,10,10,1,3,0.05,0.95,0.7324402401140928,3,2.0,1,2.0,1,2.0,1
5952,min_diffuse,10,10,1,3,0.05,0.95,0.779256726199576,7,3.0,1,3.0,1,3.0,1
5953,min_diffuse,10,10,1,3,0.05,0.95,0.8278393979176054,4,3.0,1,3.0,1,3.0,1
5954,min_diffuse,10,10,1,3,0.05,0.95,0.928270184860888,13,4.0,1,4.0,1,4.0,1
5955,min_diffuse,10,10,1,3,0.05,0.95,0.7743589737967602,2,2.0,1,2.0,1,2.0,1
5956,min_diffuse,10,10,1,3,0.05,0.95,0.7268485810851498,2,2.0,1,2.0,1,2.0,1
5957,min_diffuse,10,10,1,3,0.05,0.95,0.9487689229009918,22,5.0,1,5.0,1,5.0,1
5958,min_diffuse,10,10,1,3,0.05,0.95,0.8840731939634683,23,5.0,1,5.0,1,5.0,1
5959,min_diffuse,10,10,1,3,0.05,0.95,0.9013907375922048,7,3.0,1,3.0,1,3.0,1
5960,min_diffuse,10,10,1,3,0.05,0.95,0.8987345799551718,36,8.0,0,8.0,0,7.0,1
5961,min_diffuse,10,10,1,3,0.05,0.95,0.7580884873291398,6,2.0,1,3.0,0,3.0,0
5962,min_diffuse,10,10,1,3,0.05,0.95,0.9349558753682624,10,3.0,1,3.0,1,3.0,1
5963,min_diffuse,10,10,1,3,0.05,0.95,0.9382948811732098,29,6.0,1,6.0,1,6.0,1
5964,min_diffuse,10,10,1,3,0.05,0.95,0.8457999303140674,12,4.0,1,4.0,1,4.0,1
5965,min_diffuse,10,10,1,3,0.05,0.95,0.9437665854770224,9,4.0,1,4.0,1,4.0,1
5966,min_diffuse,10,10,1,3,0.05,0.95,0.949303528576872,13,5.0,1,5.0,1,5.0,1
5967,min_diffuse,10,10,1,3,0.05,0.95,0.7360027659166398,4,3.0,1,3.0,1,3.0,1
5968,min_diffuse,10,10,1,3,0.05,0.95,0.9188725078239348,6,3.0,1,3.0,1,3.0,1
5969,min_diffuse,10,10,1,3,0.05,0.95,0.899732983042281,20,5.0,1,5.0,1,5.0,1
5970,min_diffuse,10,10,1,3,0.05,0.95,0.911896752427058,12,3.0,1,3.0,1,3.0,1
5971,min_diffuse,10,10,1,3,0.05,0.95,0.9438069902412876,18,4.0,1,4.0,1,4.0,1
5972,min_diffuse,10,10,1,3,0.05,0.95,0.9295916465092504,8,3.0,1,3.0,1,3.0,1
5973,min_diffuse,10,10,1,3,0.05,0.95,0.91917296108876,9,4.0,0,3.0,1,4.0,0
5974,min_diffuse,10,10,1,3,0.05,0.95,0.9068839712641412,18,6.0,0,6.0,0,5.0,1
5975,min_diffuse,10,10,1,3,0.05,0.95,0.9311130119222486,15,4.0,1,4.0,1,4.0,1
5976,min_diffuse,10,10,1,3,0.05,0.95,0.8114015249196785,6,2.0,1,2.0,1,2.0,1
5977,min_diffuse,10,10,1,3,0.05,0.95,0.7608254417342792,9,3.0,1,3.0,1,3.0,1
5978,min_diffuse,10,10,1,3,0.05,0.95,0.8161413568470445,6,3.0,1,3.0,1,3.0,1
5979,min_diffuse,10,10,1,3,0.05,0.95,0.871093746745443,3,2.0,1,2.0,1,2.0,1
5980,min_diffuse,10,10,1,3,0.05,0.95,0.8676045367265163,9,4.0,1,5.0,0,5.0,0
5981,min_diffuse,10,10,1,3,0.05,0.95,0.8868667522468565,5,3.0,1,3.0,1,4.0,0
5982,min_diffuse,10,10,1,3,0.05,0.95,0.7784056780225747,4,2.0,1,2.0,1,2.0,1
5983,min_diffuse,10,10,1,3,0.05,0.95,0.9290630902210192,26,7.0,1,7.0,1,8.0,0
5984,min_diffuse,10,10,1,3,0.05,0.95,0.8701543483653795,7,4.0,1,4.0,1,4.0,1
5985,min_diffuse,10,10,1,3,0.05,0.95,0.9335244424551742,19,6.0,1,6.0,1,6.0,1
5986,min_diffuse,10,10,1,3,0.05,0.95,0.8257329028116652,3,2.0,1,2.0,1,2.0,1
5987,min_diffuse,10,10,1,3,0.05,0.95,0.942061234037486,40,9.0,1,9.0,1,9.0,1
5988,min_diffuse,10,10,1,3,0.05,0.95,0.9142140559370172,14,4.0,1,4.0,1,4.0,1
5989,min_diffuse,10,10,1,3,0.05,0.95,0.929352791923132,7,3.0,1,3.0,1,3.0,1
5990,min_diffuse,10,10,1,3,0.05,0.95,0.863130256033456,7,3.0,1,3.0,1,3.0,1
5991,min_diffuse,10,10,1,3,0.05,0.95,0.885512835377222,8,4.0,1,4.0,1,4.0,1
5992,min_diffuse,10,10,1,3,0.05,0.95,0.7196804095169561,3,2.0,1,2.0,1,2.0,1
5993,min_diffuse,10,10,1,3,0.05,0.95,0.9272114478857032,16,5.0,0,5.0,0,4.0,1
5994,min_diffuse,10,10,1,3,0.05,0.95,0.8904623698996017,22,6.0,1,6.0,1,6.0,1
5995,min_diffuse,10,10,1,3,0.05,0.95,0.9244895387205252,11,5.0,1,5.0,1,5.0,1
5996,min_diffuse,10,10,1,3,0.05,0.95,0.781251053138043,17,4.0,1,4.0,1,4.0,1
5997,min_diffuse,10,10,1,3,0.05,0.95,0.9267925706807016,39,9.0,1,9.0,1,9.0,1
5998,min_diffuse,10,10,1,3,0.05,0.95,0.926355860650493,5,3.0,1,3.0,1,3.0,1
5999,min_diffuse,10,10,1,3,0.05,0.95,0.9280359377588884,12,4.0,1,4.0,1,4.0,1
6000,min_diffuse,10,10,1,3,0.05,0.95,0.8629888637002117,6,4.0,1,4.0,1,4.0,1
6001,min_diffuse,10,10,1,3,0.05,0.95,0.9456064127369836,41,8.0,0,8.0,0,7.0,1
6002,min_diffuse,10,10,1,3,0.05,0.95,0.8134440440602617,10,4.0,1,4.0,1,4.0,1
6003,min_diffuse,10,10,1,3,0.05,0.95,0.7585906103512509,5,3.0,0,3.0,0,2.0,1
6004,min_diffuse,10,10,1,3,0.05,0.95,0.8546832383964029,14,3.0,1,3.0,1,3.0,1
6005,min_diffuse,10,10,1,3,0.05,0.95,0.8168810011599342,10,3.0,1,3.0,1,3.0,1
6006,min_diffuse,10,10,1,3,0.05,0.95,0.79277302750884,7,4.0,0,4.0,0,3.0,1
6007,min_diffuse,10,10,1,3,0.05,0.95,0.845677129660967,9,3.0,1,3.0,1,3.0,1
6008,min_diffuse,10,10,1,3,0.05,0.95,0.9499558454765328,50,9.0,1,9.0,1,9.0,1
6009,min_diffuse,10,10,1,3,0.05,0.95,0.8580471339450758,8,3.0,1,3.0,1,3.0,1
6010,min_diffuse,10,10,1,3,0.05,0.95,0.9275126548953968,27,5.0,0,4.0,1,4.0,1
6011,min_diffuse,10,10,1,3,0.05,0.95,0.8111324756381159,5,3.0,1,3.0,1,3.0,1
6012,min_diffuse,10,10,1,3,0.05,0.95,0.943868510658229,62,9.0,1,9.0,1,9.0,1
6013,min_diffuse,10,10,1,3,0.05,0.95,0.9313557269520132,30,8.0,1,8.0,1,8.0,1
6014,min_diffuse,10,10,1,3,0.05,0.95,0.908817539487386,14,5.0,1,5.0,1,6.0,0
6015,min_diffuse,10,10,1,3,0.05,0.95,0.7295511553605746,8,3.0,1,3.0,1,3.0,1
6016,min_diffuse,10,10,1,3,0.05,0.95,0.8006887619535452,9,3.0,1,3.0,1,3.0,1
6017,min_diffuse,10,10,1,3,0.05,0.95,0.9343057330270093,28,7.0,1,7.0,1,7.0,1
6018,min_diffuse,10,10,1,3,0.05,0.95,0.9492995155426502,37,6.0,1,6.0,1,6.0,1
6019,min_diffuse,10,10,1,3,0.05,0.95,0.8990766711382757,4,2.0,1,3.0,0,3.0,0
6020,min_diffuse,10,10,1,3,0.05,0.95,0.9206968398937992,5,3.0,1,3.0,1,3.0,1
6021,min_diffuse,10,10,1,3,0.05,0.95,0.6311396630678643,4,3.0,0,3.0,0,2.0,1
6022,min_diffuse,10,10,1,3,0.05,0.95,0.7752018195032573,11,5.0,0,4.0,1,4.0,1
6023,min_diffuse,10,10,1,3,0.05,0.95,0.8377503054198808,14,5.0,1,5.0,1,5.0,1
6024,min_diffuse,10,10,1,3,0.05,0.95,0.9128679058715078,7,4.0,1,4.0,1,4.0,1
6025,min_diffuse,10,10,1,3,0.05,0.95,0.88401406135655,9,4.0,1,4.0,1,5.0,0
6026,min_diffuse,10,10,1,3,0.05,0.95,0.9420989338250768,48,8.0,1,8.0,1,8.0,1
6027,min_diffuse,10,10,1,3,0.05,0.95,0.802934950489098,9,4.0,0,3.0,1,3.0,1
6028,min_diffuse,10,10,1,3,0.05,0.95,0.8836948685396236,12,3.0,1,3.0,1,4.0,0
6029,min_diffuse,10,10,1,3,0.05,0.95,0.907013432633226,10,4.0,0,3.0,1,3.0,1
6030,min_diffuse,10,10,1,3,0.05,0.95,0.9018361153713176,9,4.0,1,4.0,1,4.0,1
6031,min_diffuse,10,10,1,3,0.05,0.95,0.9312600468137756,14,5.0,1,6.0,0,5.0,1
6032,min_diffuse,10,10,1,3,0.05,0.95,0.8257400402286866,6,4.0,1,4.0,1,4.0,1
6033,min_diffuse,10,10,1,3,0.05,0.95,0.9488562187252436,15,6.0,1,6.0,1,6.0,1
6034,min_diffuse,10,10,1,3,0.05,0.95,0.9379957337783597,7,3.0,1,3.0,1,4.0,0
6035,min_diffuse,10,10,1,3,0.05,0.95,0.8887086468521028,6,3.0,1,3.0,1,3.0,1
6036,min_diffuse,10,10,1,3,0.05,0.95,0.852009797124596,9,4.0,1,4.0,1,4.0,1
6037,min_diffuse,10,10,1,3,0.05,0.95,0.9265079473530132,7,3.0,1,3.0,1,4.0,0
6038,min_diffuse,10,10,1,3,0.05,0.95,0.889149198958301,4,3.0,1,3.0,1,3.0,1
6039,min_diffuse,10,10,1,3,0.05,0.95,0.8660780966802213,6,4.0,1,4.0,1,4.0,1
6040,min_diffuse,10,10,1,3,0.05,0.95,0.770182502404223,11,5.0,1,5.0,1,5.0,1
6041,min_diffuse,10,10,1,3,0.05,0.95,0.9201019619372248,14,5.0,1,5.0,1,5.0,1
6042,min_diffuse,10,10,1,3,0.05,0.95,0.9389924160428552,13,5.0,1,5.0,1,5.0,1
6043,min_diffuse,10,10,1,3,0.05,0.95,0.7701942806726705,3,2.0,1,2.0,1,2.0,1
6044,min_diffuse,10,10,1,3,0.05,0.95,0.9374232510115752,20,5.0,1,5.0,1,5.0,1
6045,min_diffuse,10,10,1,3,0.05,0.95,0.9031289708967948,11,4.0,1,4.0,1,5.0,0
6046,min_diffuse,10,10,1,3,0.05,0.95,0.9386296912533906,9,4.0,1,4.0,1,4.0,1
6047,min_diffuse,10,10,1,3,0.05,0.95,0.9343883997891728,11,4.0,1,4.0,1,4.0,1
6048,min_diffuse,10,10,1,3,0.05,0.95,0.9394956258595404,3,2.0,1,2.0,1,3.0,0
6049,min_diffuse,10,10,1,3,0.05,0.95,0.9185039508299866,6,3.0,1,3.0,1,4.0,0
6050,min_diffuse,10,10,1,3,0.05,0.95,0.9306817314733308,17,4.0,1,4.0,1,4.0,1
6051,min_diffuse,10,10,1,3,0.05,0.95,0.92962134130668,7,3.0,1,3.0,1,3.0,1
6052,min_diffuse,10,10,1,3,0.05,0.95,0.942226484904555,14,6.0,1,6.0,1,6.0,1
6053,min_diffuse,10,10,1,3,0.05,0.95,0.939907878915182,26,6.0,1,6.0,1,6.0,1
6054,min_diffuse,10,10,1,3,0.05,0.95,0.8501631910919176,5,3.0,1,3.0,1,3.0,1
6055,min_diffuse,10,10,1,3,0.05,0.95,0.918656333373946,21,5.0,1,5.0,1,5.0,1
6056,min_diffuse,10,10,1,3,0.05,0.95,0.8457391057288116,30,7.0,1,7.0,1,7.0,1
6057,min_diffuse,10,10,1,3,0.05,0.95,0.9457757971071158,2,2.0,1,2.0,1,2.0,1
6058,min_diffuse,10,10,1,3,0.05,0.95,0.680315284010632,2,2.0,1,2.0,1,2.0,1
6059,min_diffuse,10,10,1,3,0.05,0.95,0.8240807463750969,8,3.0,1,3.0,1,3.0,1
6060,min_diffuse,10,10,1,3,0.05,0.95,0.9448627952468718,14,5.0,1,5.0,1,5.0,1
6061,min_diffuse,10,10,1,3,0.05,0.95,0.9367645804917742,18,5.0,1,5.0,1,5.0,1
6062,min_diffuse,10,10,1,3,0.05,0.95,0.9134410142704976,11,5.0,1,5.0,1,5.0,1
6063,min_diffuse,10,10,1,3,0.05,0.95,0.919583604483098,14,4.0,1,4.0,1,4.0,1
6064,min_diffuse,10,10,1,3,0.05,0.95,0.820659452882534,14,4.0,1,4.0,1,4.0,1
6065,min_diffuse,10,10,1,3,0.05,0.95,0.9009186181023008,19,6.0,1,6.0,1,6.0,1
6066,min_diffuse,10,10,1,3,0.05,0.95,0.9195307179042628,35,7.0,1,7.0,1,7.0,1
6067,min_diffuse,10,10,1,3,0.05,0.95,0.9397782216214554,19,5.0,1,5.0,1,5.0,1
6068,min_diffuse,10,10,1,3,0.05,0.95,0.9456181197358482,17,5.0,1,5.0,1,5.0,1
6069,min_diffuse,10,10,1,3,0.05,0.95,0.7525275311228983,3,2.0,1,2.0,1,2.0,1
6070,min_diffuse,10,10,1,3,0.05,0.95,0.7652936062335256,5,3.0,1,3.0,1,3.0,1
6071,min_diffuse,10,10,1,3,0.05,0.95,0.9484854982701368,28,11.0,1,11.0,1,11.0,1
6072,min_diffuse,10,10,1,3,0.05,0.95,0.5951868274201693,4,2.0,1,2.0,1,2.0,1
6073,min_diffuse,10,10,1,3,0.05,0.95,0.900423908140708,8,4.0,1,4.0,1,4.0,1
6074,min_diffuse,10,10,1,3,0.05,0.95,0.8925605770316702,19,4.0,1,4.0,1,4.0,1
6075,min_diffuse,10,10,1,3,0.05,0.95,0.9160220120634264,30,8.0,1,8.0,1,8.0,1
6076,min_diffuse,10,10,1,3,0.05,0.95,0.886975348804377,4,2.0,1,2.0,1,3.0,0
6077,min_diffuse,10,10,1,3,0.05,0.95,0.8949371305893417,15,4.0,1,4.0,1,4.0,1
6078,min_diffuse,10,10,1,3,0.05,0.95,0.7263734098144491,4,2.0,1,3.0,0,3.0,0
6079,min_diffuse,10,10,1,3,0.05,0.95,0.8258409866199755,4,2.0,1,2.0,1,2.0,1
6080,min_diffuse,10,10,1,3,0.05,0.95,0.9348342645069444,7,3.0,1,3.0,1,3.0,1
6081,min_diffuse,10,10,1,3,0.05,0.95,0.9256858489459412,16,9.0,1,9.0,1,10.0,0
6082,min_diffuse,10,10,1,3,0.05,0.95,0.9440115180868734,16,4.0,1,4.0,1,4.0,1
6083,min_diffuse,10,10,1,3,0.05,0.95,0.86293997691853,13,4.0,1,4.0,1,4.0,1
6084,min_diffuse,10,10,1,3,0.05,0.95,0.792918169556543,7,3.0,1,3.0,1,3.0,1
6085,min_diffuse,10,10,1,3,0.05,0.95,0.5957246259062616,7,3.0,1,3.0,1,3.0,1
6086,min_diffuse,10,10,1,3,0.05,0.95,0.934386764597704,51,8.0,0,7.0,1,8.0,0
6087,min_diffuse,10,10,1,3,0.05,0.95,0.9437423157015415,3,2.0,1,2.0,1,3.0,0
6088,min_diffuse,10,10,1,3,0.05,0.95,0.930196047629096,9,3.0,1,3.0,1,3.0,1
6089,min_diffuse,10,10,1,3,0.05,0.95,0.8062698185782384,9,4.0,1,4.0,1,4.0,1
6090,min_diffuse,10,10,1,3,0.05,0.95,0.9063650480839904,5,3.0,1,3.0,1,3.0,1
6091,min_diffuse,10,10,1,3,0.05,0.95,0.93167597750943,21,7.0,1,7.0,1,7.0,1
6092,min_diffuse,10,10,1,3,0.05,0.95,0.7920977587690226,7,4.0,1,4.0,1,4.0,1
6093,min_diffuse,10,10,1,3,0.05,0.95,0.908046881949287,10,3.0,1,3.0,1,3.0,1
6094,min_diffuse,10,10,1,3,0.05,0.95,0.8865423224919387,9,4.0,0,3.0,1,3.0,1
6095,min_diffuse,10,10,1,3,0.05,0.95,0.9452132277136266,8,3.0,1,3.0,1,4.0,0
6096,min_diffuse,10,10,1,3,0.05,0.95,0.7887468609169708,10,4.0,1,4.0,1,4.0,1
6097,min_diffuse,10,10,1,3,0.05,0.95,0.931617075419314,17,6.0,0,6.0,0,5.0,1
6098,min_diffuse,10,10,1,3,0.05,0.95,0.8584670903758658,14,6.0,1,6.0,1,6.0,1
6099,min_diffuse,10,10,1,3,0.05,0.95,0.8632440814038119,5,3.0,1,3.0,1,3.0,1
6100,min_diffuse,10,10,1,3,0.05,0.95,0.8465509444968341,9,5.0,1,5.0,1,5.0,1
6101,min_diffuse,10,10,1,3,0.05,0.95,0.8366437200261624,7,3.0,1,3.0,1,3.0,1
6102,min_diffuse,10,10,1,3,0.05,0.95,0.877322820785988,7,3.0,1,3.0,1,3.0,1
6103,min_diffuse,10,10,1,3,0.05,0.95,0.8556632006717881,2,2.0,1,2.0,1,2.0,1
6104,min_diffuse,10,10,1,3,0.05,0.95,0.8973330969307227,10,3.0,1,3.0,1,3.0,1
6105,min_diffuse,10,10,1,3,0.05,0.95,0.8744000261272464,6,3.0,1,3.0,1,3.0,1
6106,min_diffuse,10,10,1,3,0.05,0.95,0.8677049444524721,18,6.0,1,6.0,1,6.0,1
6107,min_diffuse,10,10,1,3,0.05,0.95,0.9379446412946604,24,6.0,1,6.0,1,6.0,1
6108,min_diffuse,10,10,1,3,0.05,0.95,0.7486162441500662,6,3.0,1,3.0,1,3.0,1
6109,min_diffuse,10,10,1,3,0.05,0.95,0.9270283505367926,19,5.0,1,5.0,1,5.0,1
6110,min_diffuse,10,10,1,3,0.05,0.95,0.8870043004273578,10,4.0,1,4.0,1,4.0,1
6111,min_diffuse,10,10,1,3,0.05,0.95,0.7594231886056189,5,3.0,1,3.0,1,3.0,1
6112,min_diffuse,10,10,1,3,0.05,0.95,0.7581508603075005,5,3.0,1,3.0,1,3.0,1
6113,min_diffuse,10,10,1,3,0.05,0.95,0.9351143849695494,39,8.0,1,8.0,1,8.0,1
6114,min_diffuse,10,10,1,3,0.05,0.95,0.8632664928573709,8,3.0,1,3.0,1,3.0,1
6115,min_diffuse,10,10,1,3,0.05,0.95,0.9002736568825075,10,4.0,1,4.0,1,4.0,1
6116,min_diffuse,10,10,1,3,0.05,0.95,0.8842950672348264,5,3.0,1,3.0,1,3.0,1
6117,min_diffuse,10,10,1,3,0.05,0.95,0.9253007296754256,5,3.0,1,3.0,1,3.0,1
6118,min_diffuse,10,10,1,3,0.05,0.95,0.9160719880654412,62,10.0,1,10.0,1,10.0,1
6119,min_diffuse,10,10,1,3,0.05,0.95,0.9267889427995416,34,7.0,1,7.0,1,7.0,1
6120,min_diffuse,10,10,1,3,0.05,0.95,0.8896307565731488,4,3.0,1,3.0,1,3.0,1
6121,min_diffuse,10,10,1,3,0.05,0.95,0.9400107472375966,25,4.0,1,4.0,1,4.0,1
6122,min_diffuse,10,10,1,3,0.05,0.95,0.9105990232663204,20,6.0,1,6.0,1,6.0,1
6123,min_diffuse,10,10,1,3,0.05,0.95,0.8805819117737199,9,4.0,1,4.0,1,4.0,1
6124,min_diffuse,10,10,1,3,0.05,0.95,0.8774715857631382,9,4.0,0,4.0,0,3.0,1
6125,min_diffuse,10,10,1,3,0.05,0.95,0.9232701564713218,14,6.0,1,6.0,1,6.0,1
6126,min_diffuse,10,10,1,3,0.05,0.95,0.936538939006806,10,4.0,1,4.0,1,4.0,1
6127,min_diffuse,10,10,1,3,0.05,0.95,0.850528064067904,3,2.0,1,2.0,1,2.0,1
6128,min_diffuse,10,10,1,3,0.05,0.95,0.8548730554688395,10,4.0,1,4.0,1,4.0,1
6129,min_diffuse,10,10,1,3,0.05,0.95,0.8296906028204897,9,4.0,1,4.0,1,4.0,1
6130,min_diffuse,10,10,1,3,0.05,0.95,0.9201707522774928,10,3.0,1,3.0,1,3.0,1
6131,min_diffuse,10,10,1,3,0.05,0.95,0.906341759492346,5,3.0,1,3.0,1,3.0,1
6132,min_diffuse,10,10,1,3,0.05,0.95,0.6253979384247855,6,3.0,1,3.0,1,3.0,1
6133,min_diffuse,10,10,1,3,0.05,0.95,0.929523206841789,15,4.0,1,4.0,1,4.0,1
6134,min_diffuse,10,10,1,3,0.05,0.95,0.8980694750338881,16,4.0,1,4.0,1,4.0,1
6135,min_diffuse,10,10,1,3,0.05,0.95,0.8593942077155761,6,3.0,1,3.0,1,3.0,1
6136,min_diffuse,10,10,1,3,0.05,0.95,0.9412856257583482,9,5.0,1,5.0,1,5.0,1
6137,min_diffuse,10,10,1,3,0.05,0.95,0.5797684514071582,5,2.0,1,2.0,1,2.0,1
6138,min_diffuse,10,10,1,3,0.05,0.95,0.8015857402986433,4,3.0,1,3.0,1,3.0,1
6139,min_diffuse,10,10,1,3,0.05,0.95,0.9286282577073628,33,7.0,1,7.0,1,7.0,1
6140,min_diffuse,10,10,1,3,0.05,0.95,0.936443557421336,15,5.0,1,5.0,1,5.0,1
6141,min_diffuse,10,10,1,3,0.05,0.95,0.9410116104389094,32,7.0,1,7.0,1,7.0,1
6142,min_diffuse,10,10,1,3,0.05,0.95,0.7038788254919253,3,2.0,1,3.0,0,3.0,0
6143,min_diffuse,10,10,1,3,0.05,0.95,0.8486975069805535,13,6.0,1,6.0,1,6.0,1
6144,min_diffuse,10,10,1,3,0.05,0.95,0.7887099335674205,2,2.0,1,2.0,1,2.0,1
6145,min_diffuse,10,10,1,3,0.05,0.95,0.9150506741264308,8,3.0,1,3.0,1,3.0,1
6146,min_diffuse,10,10,1,3,0.05,0.95,0.9469841346939972,9,4.0,1,4.0,1,4.0,1
6147,min_diffuse,10,10,1,3,0.05,0.95,0.9107214997215676,16,4.0,1,4.0,1,4.0,1
6148,min_diffuse,10,10,1,3,0.05,0.95,0.9072844943540976,8,3.0,1,3.0,1,3.0,1
6149,min_diffuse,10,10,1,3,0.05,0.95,0.9462127696877004,8,4.0,1,4.0,1,4.0,1
6150,min_diffuse,10,10,1,3,0.05,0.95,0.9401708475716364,23,5.0,1,5.0,1,5.0,1
6151,min_diffuse,10,10,1,3,0.05,0.95,0.8444143923546222,9,3.0,1,3.0,1,3.0,1
6152,min_diffuse,10,10,1,3,0.05,0.95,0.9042152024400608,14,6.0,1,6.0,1,6.0,1
6153,min_diffuse,10,10,1,3,0.05,0.95,0.8843804321365736,31,6.0,1,6.0,1,6.0,1
6154,min_diffuse,10,10,1,3,0.05,0.95,0.8922645399648212,10,4.0,1,4.0,1,4.0,1
6155,min_diffuse,10,10,1,3,0.05,0.95,0.9137074227354308,29,7.0,1,7.0,1,7.0,1
6156,min_diffuse,10,10,1,3,0.05,0.95,0.9229579929752242,17,5.0,1,5.0,1,5.0,1
6157,min_diffuse,10,10,1,3,0.05,0.95,0.9110713611674122,19,5.0,0,4.0,1,4.0,1
6158,min_diffuse,10,10,1,3,0.05,0.95,0.9066434953295892,19,4.0,1,4.0,1,4.0,1
6159,min_diffuse,10,10,1,3,0.05,0.95,0.9211762518810432,17,4.0,1,4.0,1,4.0,1
6160,min_diffuse,10,10,1,3,0.05,0.95,0.8570372529837444,18,6.0,1,6.0,1,6.0,1
6161,min_diffuse,10,10,1,3,0.05,0.95,0.8618933745078705,3,2.0,1,2.0,1,2.0,1
6162,min_diffuse,10,10,1,3,0.05,0.95,0.9204468703840044,12,5.0,0,4.0,1,4.0,1
6163,min_diffuse,10,10,1,3,0.05,0.95,0.9001471550499043,8,4.0,0,3.0,1,4.0,0
6164,min_diffuse,10,10,1,3,0.05,0.95,0.8813993950405776,8,4.0,1,4.0,1,4.0,1
6165,min_diffuse,10,10,1,3,0.05,0.95,0.7795543830378272,7,3.0,1,4.0,0,4.0,0
6166,min_diffuse,10,10,1,3,0.05,0.95,0.9371904354689832,13,6.0,0,6.0,0,5.0,1
6167,min_diffuse,10,10,1,3,0.05,0.95,0.913449734931474,6,3.0,1,3.0,1,3.0,1
6168,min_diffuse,10,10,1,3,0.05,0.95,0.850553893305714,22,5.0,1,6.0,0,5.0,1
6169,min_diffuse,10,10,1,3,0.05,0.95,0.7687603053236383,9,3.0,1,3.0,1,3.0,1
6170,min_diffuse,10,10,1,3,0.05,0.95,0.8997408220177856,8,4.0,1,4.0,1,4.0,1
6171,min_diffuse,10,10,1,3,0.05,0.95,0.9055305238206934,18,5.0,1,5.0,1,5.0,1
6172,min_diffuse,10,10,1,3,0.05,0.95,0.9474396963052,14,5.0,1,5.0,1,5.0,1
6173,min_diffuse,10,10,1,3,0.05,0.95,0.9291617333456508,12,5.0,1,5.0,1,5.0,1
6174,min_diffuse,10,10,1,3,0.05,0.95,0.6462643858191931,5,3.0,1,3.0,1,3.0,1
6175,min_diffuse,10,10,1,3,0.05,0.95,0.9476838814062172,28,5.0,1,6.0,0,5.0,1
6176,min_diffuse,10,10,1,3,0.05,0.95,0.8658051094387068,19,5.0,1,5.0,1,5.0,1
6177,min_diffuse,10,10,1,3,0.05,0.95,0.9080648285263702,14,4.0,1,4.0,1,4.0,1
6178,min_diffuse,10,10,1,3,0.05,0.95,0.9208399189245332,14,5.0,0,5.0,0,4.0,1
6179,min_diffuse,10,10,1,3,0.05,0.95,0.8005846541247802,7,3.0,1,3.0,1,3.0,1
6180,min_diffuse,10,10,1,3,0.05,0.95,0.8057976067647887,18,6.0,1,6.0,1,6.0,1
6181,min_diffuse,10,10,1,3,0.05,0.95,0.9283872693977112,12,4.0,1,4.0,1,4.0,1
6182,min_diffuse,10,10,1,3,0.05,0.95,0.9420951809992192,16,5.0,1,5.0,1,5.0,1
6183,min_diffuse,10,10,1,3,0.05,0.95,0.7877684751316754,4,2.0,1,3.0,0,3.0,0
6184,min_diffuse,10,10,1,3,0.05,0.95,0.8453686399329314,19,4.0,1,4.0,1,4.0,1
6185,min_diffuse,10,10,1,3,0.05,0.95,0.7610590446093874,4,2.0,1,2.0,1,2.0,1
6186,min_diffuse,10,10,1,3,0.05,0.95,0.9138407626379944,13,6.0,1,6.0,1,6.0,1
6187,min_diffuse,10,10,1,3,0.05,0.95,0.8705320137448812,9,3.0,1,3.0,1,3.0,1
6188,min_diffuse,10,10,1,3,0.05,0.95,0.8435578272040551,6,3.0,1,3.0,1,3.0,1
6189,min_diffuse,10,10,1,3,0.05,0.95,0.8820931916409126,6,3.0,1,3.0,1,3.0,1
6190,min_diffuse,10,10,1,3,0.05,0.95,0.8056850176606843,10,3.0,1,3.0,1,3.0,1
6191,min_diffuse,10,10,1,3,0.05,0.95,0.9472660583959744,5,3.0,1,3.0,1,3.0,1
6192,min_diffuse,10,10,1,3,0.05,0.95,0.928336501397847,10,4.0,1,4.0,1,5.0,0
6193,min_diffuse,10,10,1,3,0.05,0.95,0.8607446931242979,5,3.0,1,3.0,1,3.0,1
6194,min_diffuse,10,10,1,3,0.05,0.95,0.9352169049365476,5,3.0,1,3.0,1,3.0,1
6195,min_diffuse,10,10,1,3,0.05,0.95,0.757354339791214,5,3.0,1,3.0,1,3.0,1
6196,min_diffuse,10,10,1,3,0.05,0.95,0.884974140404506,20,5.0,0,4.0,1,4.0,1
6197,min_diffuse,10,10,1,3,0.05,0.95,0.8247994073295798,13,5.0,1,5.0,1,5.0,1
6198,min_diffuse,10,10,1,3,0.05,0.95,0.918568755109103,9,4.0,1,4.0,1,4.0,1
6199,min_diffuse,10,10,1,3,0.05,0.95,0.9235715522033628,23,6.0,1,6.0,1,7.0,0
6200,min_diffuse,10,10,1,3,0.05,0.95,0.7749783212524152,8,4.0,1,4.0,1,4.0,1
6201,min_diffuse,10,10,1,3,0.05,0.95,0.9241543330359842,5,4.0,1,4.0,1,4.0,1
6202,min_diffuse,10,10,1,3,0.05,0.95,0.9479914361239564,6,3.0,1,3.0,1,3.0,1
6203,min_diffuse,10,10,1,3,0.05,0.95,0.9479810767661654,25,6.0,0,5.0,1,5.0,1
6204,min_diffuse,10,10,1,3,0.05,0.95,0.9461842067183036,60,9.0,1,9.0,1,9.0,1
6205,min_diffuse,10,10,1,3,0.05,0.95,0.8444344428761164,24,5.0,1,5.0,1,5.0,1
6206,min_diffuse,10,10,1,3,0.05,0.95,0.8464257163119411,7,3.0,1,3.0,1,3.0,1
6207,min_diffuse,10,10,1,3,0.05,0.95,0.7423283593497506,7,3.0,1,3.0,1,3.0,1
6208,min_diffuse,10,10,1,3,0.05,0.95,0.8003330693646323,3,2.0,1,2.0,1,2.0,1
6209,min_diffuse,10,10,1,3,0.05,0.95,0.8635250073869692,3,2.0,1,2.0,1,2.0,1
6210,min_diffuse,10,10,1,3,0.05,0.95,0.9353579798736356,8,3.0,1,3.0,1,3.0,1
6211,min_diffuse,10,10,1,3,0.05,0.95,0.7766321645649197,6,3.0,1,3.0,1,3.0,1
6212,min_diffuse,10,10,1,3,0.05,0.95,0.928784150134697,20,4.0,1,4.0,1,4.0,1
6213,min_diffuse,10,10,1,3,0.05,0.95,0.9470735523091524,19,6.0,1,6.0,1,6.0,1
6214,min_diffuse,10,10,1,3,0.05,0.95,0.9198829215974584,4,3.0,1,3.0,1,3.0,1
6215,min_diffuse,10,10,1,3,0.05,0.95,0.8966641640988688,7,4.0,1,4.0,1,4.0,1
6216,min_diffuse,10,10,1,3,0.05,0.95,0.8392436299472376,4,3.0,1,3.0,1,3.0,1
6217,min_diffuse,10,10,1,3,0.05,0.95,0.8988011375999526,5,3.0,1,3.0,1,3.0,1
6218,min_diffuse,10,10,1,3,0.05,0.95,0.907001013481326,16,6.0,0,6.0,0,5.0,1
6219,min_diffuse,10,10,1,3,0.05,0.95,0.8380156689015748,3,2.0,1,2.0,1,3.0,0
6220,min_diffuse,10,10,1,3,0.05,0.95,0.8290367742930792,12,4.0,1,4.0,1,4.0,1
6221,min_diffuse,10,10,1,3,0.05,0.95,0.8740092352140417,5,3.0,1,3.0,1,3.0,1
6222,min_diffuse,10,10,1,3,0.05,0.95,0.9319820046047054,12,5.0,1,5.0,1,6.0,0
6223,min_diffuse,10,10,1,3,0.05,0.95,0.9367642354042058,44,11.0,1,11.0,1,11.0,1
6224,min_diffuse,10,10,1,3,0.05,0.95,0.9157371643222784,19,4.0,1,4.0,1,4.0,1
6225,min_diffuse,10,10,1,3,0.05,0.95,0.7836648001404132,8,4.0,1,4.0,1,4.0,1
6226,min_diffuse,10,10,1,3,0.05,0.95,0.9366824154354256,14,5.0,1,5.0,1,5.0,1
6227,min_diffuse,10,10,1,3,0.05,0.95,0.7932578657622336,6,3.0,1,4.0,0,4.0,0
6228,min_diffuse,10,10,1,3,0.05,0.95,0.9300275248411832,13,5.0,1,5.0,1,5.0,1
6229,min_diffuse,10,10,1,3,0.05,0.95,0.8805322243820706,30,7.0,1,7.0,1,7.0,1
6230,min_diffuse,10,10,1,3,0.05,0.95,0.9299457947952594,14,6.0,1,6.0,1,6.0,1
6231,min_diffuse,10,10,1,3,0.05,0.95,0.883739682192435,12,3.0,1,3.0,1,3.0,1
6232,min_diffuse,10,10,1,3,0.05,0.95,0.9482712701329964,7,3.0,1,3.0,1,4.0,0
6233,min_diffuse,10,10,1,3,0.05,0.95,0.9184202220116284,13,5.0,1,5.0,1,5.0,1
6234,min_diffuse,10,10,1,3,0.05,0.95,0.8125073035255812,3,2.0,1,2.0,1,2.0,1
6235,min_diffuse,10,10,1,3,0.05,0.95,0.9166663574462064,14,4.0,1,4.0,1,4.0,1
6236,min_diffuse,10,10,1,3,0.05,0.95,0.8043532472837902,11,4.0,1,4.0,1,4.0,1
6237,min_diffuse,10,10,1,3,0.05,0.95,0.9109695293919544,13,3.0,1,3.0,1,3.0,1
6238,min_diffuse,10,10,1,3,0.05,0.95,0.7855981576526349,6,3.0,1,3.0,1,3.0,1
6239,min_diffuse,10,10,1,3,0.05,0.95,0.8758023409585184,15,4.0,1,4.0,1,4.0,1
6240,min_diffuse,10,10,1,3,0.05,0.95,0.925731843464458,21,6.0,1,6.0,1,6.0,1
6241,min_diffuse,10,10,1,3,0.05,0.95,0.9319257750647594,25,5.0,1,5.0,1,5.0,1
6242,min_diffuse,10,10,1,3,0.05,0.95,0.8289237588762963,6,3.0,1,3.0,1,3.0,1
6243,min_diffuse,10,10,1,3,0.05,0.95,0.9119541941670182,24,6.0,1,6.0,1,6.0,1
6244,min_diffuse,10,10,1,3,0.05,0.95,0.8995313154981812,3,2.0,1,2.0,1,2.0,1
6245,min_diffuse,10,10,1,3,0.05,0.95,0.8471211962946307,7,3.0,1,3.0,1,3.0,1
6246,min_diffuse,10,10,1,3,0.05,0.95,0.839691163204575,3,2.0,1,2.0,1,2.0,1
6247,min_diffuse,10,10,1,3,0.05,0.95,0.909839915861072,7,4.0,1,4.0,1,4.0,1
6248,min_diffuse,10,10,1,3,0.05,0.95,0.7475976087450699,3,2.0,1,2.0,1,3.0,0
6249,min_diffuse,10,10,1,3,0.05,0.95,0.8920447658123074,19,5.0,1,5.0,1,5.0,1
6250,min_diffuse,10,10,1,3,0.05,0.95,0.5434449507480246,6,3.0,1,3.0,1,3.0,1
6251,min_diffuse,10,10,1,3,0.05,0.95,0.8938043762577642,5,3.0,1,3.0,1,3.0,1
6252,min_diffuse,10,10,1,3,0.05,0.95,0.915982035919138,21,5.0,1,5.0,1,5.0,1
6253,min_diffuse,10,10,1,3,0.05,0.95,0.929617704584746,22,6.0,1,6.0,1,6.0,1
6254,min_diffuse,10,10,1,3,0.05,0.95,0.9485385718331262,22,8.0,0,7.0,1,8.0,0
6255,min_diffuse,10,10,1,3,0.05,0.95,0.9208252653432678,26,7.0,1,7.0,1,7.0,1
6256,min_diffuse,10,10,1,3,0.05,0.95,0.9100006251902192,11,4.0,0,3.0,1,3.0,1
6257,min_diffuse,10,10,1,3,0.05,0.95,0.8748645567378164,42,10.0,1,10.0,1,10.0,1
6258,min_diffuse,10,10,1,3,0.05,0.95,0.9471410486006,9,3.0,1,3.0,1,4.0,0
6259,min_diffuse,10,10,1,3,0.05,0.95,0.902083748538447,10,3.0,1,3.0,1,3.0,1
6260,min_diffuse,10,10,1,3,0.05,0.95,0.906568627779705,7,4.0,1,4.0,1,4.0,1
6261,min_diffuse,10,10,1,3,0.05,0.95,0.7943884011609298,3,2.0,1,2.0,1,2.0,1
6262,min_diffuse,10,10,1,3,0.05,0.95,0.8716949457293864,8,3.0,1,3.0,1,4.0,0
6263,min_diffuse,10,10,1,3,0.05,0.95,0.856482269006563,7,3.0,0,3.0,0,2.0,1
6264,min_diffuse,10,10,1,3,0.05,0.95,0.893537297997734,8,3.0,1,3.0,1,3.0,1
6265,min_diffuse,10,10,1,3,0.05,0.95,0.9096067923551976,9,4.0,1,4.0,1,4.0,1
6266,min_diffuse,10,10,1,3,0.05,0.95,0.7676681837763419,6,3.0,1,3.0,1,3.0,1
6267,min_diffuse,10,10,1,3,0.05,0.95,0.6405616009879014,3,2.0,1,2.0,1,2.0,1
6268,min_diffuse,10,10,1,3,0.05,0.95,0.9428806512313732,25,6.0,1,6.0,1,6.0,1
6269,min_diffuse,10,10,1,3,0.05,0.95,0.8916035182625315,12,4.0,1,4.0,1,4.0,1
6270,min_diffuse,10,10,1,3,0.05,0.95,0.8523951604642582,29,5.0,1,5.0,1,5.0,1
6271,min_diffuse,10,10,1,3,0.05,0.95,0.885662369578853,10,3.0,1,3.0,1,3.0,1
6272,min_diffuse,10,10,1,3,0.05,0.95,0.9097670981303864,8,3.0,1,3.0,1,3.0,1
6273,min_diffuse,10,10,1,3,0.05,0.95,0.8717062223583127,7,3.0,1,3.0,1,3.0,1
6274,min_diffuse,10,10,1,3,0.05,0.95,0.7166181989736615,5,3.0,1,3.0,1,3.0,1
6275,min_diffuse,10,10,1,3,0.05,0.95,0.8998289078232563,8,4.0,1,4.0,1,4.0,1
6276,min_diffuse,10,10,1,3,0.05,0.95,0.8588942692902022,4,3.0,1,3.0,1,3.0,1
6277,min_diffuse,10,10,1,3,0.05,0.95,0.9196115404753402,11,5.0,1,5.0,1,5.0,1
6278,min_diffuse,10,10,1,3,0.05,0.95,0.9394657260240392,9,5.0,1,5.0,1,5.0,1
6279,min_diffuse,10,10,1,3,0.05,0.95,0.9267240297178932,6,3.0,1,3.0,1,3.0,1
6280,min_diffuse,10,10,1,3,0.05,0.95,0.8856566818644831,14,4.0,1,4.0,1,5.0,0
6281,min_diffuse,10,10,1,3,0.05,0.95,0.7034018131071783,2,2.0,1,2.0,1,2.0,1
6282,min_diffuse,10,10,1,3,0.05,0.95,0.8129341124870181,15,3.0,1,3.0,1,3.0,1
6283,min_diffuse,10,10,1,3,0.05,0.95,0.8123997319049344,10,4.0,1,4.0,1,4.0,1
6284,min_diffuse,10,10,1,3,0.05,0.95,0.8366070362068369,30,7.0,0,7.0,0,6.0,1
6285,min_diffuse,10,10,1,3,0.05,0.95,0.8638166100563994,8,3.0,1,3.0,1,3.0,1
6286,min_diffuse,10,10,1,3,0.05,0.95,0.9372675185639068,8,4.0,0,4.0,0,3.0,1
6287,min_diffuse,10,10,1,3,0.05,0.95,0.9451894099478974,34,9.0,1,9.0,1,9.0,1
6288,min_diffuse,10,10,1,3,0.05,0.95,0.8955150605292879,12,5.0,1,5.0,1,6.0,0
6289,min_diffuse,10,10,1,3,0.05,0.95,0.8630763795846657,12,4.0,0,4.0,0,3.0,1
6290,min_diffuse,10,10,1,3,0.05,0.95,0.920912101887253,6,3.0,1,3.0,1,4.0,0
6291,min_diffuse,10,10,1,3,0.05,0.95,0.6581434841396502,3,2.0,1,2.0,1,2.0,1
6292,min_diffuse,10,10,1,3,0.05,0.95,0.6307543024307246,3,2.0,1,2.0,1,2.0,1
6293,min_diffuse,10,10,1,3,0.05,0.95,0.8329204702419899,13,4.0,1,4.0,1,4.0,1
6294,min_diffuse,10,10,1,3,0.05,0.95,0.7573327056534925,6,3.0,1,3.0,1,3.0,1
6295,min_diffuse,10,10,1,3,0.05,0.95,0.8421474419909678,4,2.0,1,2.0,1,2.0,1
6296,min_diffuse,10,10,1,3,0.05,0.95,0.8097154747331213,6,3.0,1,3.0,1,3.0,1
6297,min_diffuse,10,10,1,3,0.05,0.95,0.849212463518307,5,3.0,1,3.0,1,4.0,0
6298,min_diffuse,10,10,1,3,0.05,0.95,0.9490340831500124,39,7.0,0,6.0,1,6.0,1
6299,min_diffuse,10,10,1,3,0.05,0.95,0.9080565686956672,10,4.0,1,4.0,1,4.0,1
6300,min_diffuse,10,10,1,3,0.05,0.95,0.8759745486197282,3,2.0,1,2.0,1,3.0,0
6301,min_diffuse,10,10,1,3,0.05,0.95,0.9057058481418446,11,4.0,1,4.0,1,4.0,1
6302,min_diffuse,10,10,1,3,0.05,0.95,0.9432864395899926,7,5.0,1,5.0,1,5.0,1
6303,min_diffuse,10,10,1,3,0.05,0.95,0.9079799046922016,40,8.0,0,8.0,0,7.0,1
6304,min_diffuse,10,10,1,3,0.05,0.95,0.8856410928196307,10,5.0,0,5.0,0,4.0,1
6305,min_diffuse,10,10,1,3,0.05,0.95,0.7302190222525279,4,2.0,1,2.0,1,2.0,1
6306,min_diffuse,10,10,1,3,0.05,0.95,0.8598930699473047,11,5.0,0,5.0,0,4.0,1
6307,min_diffuse,10,10,1,3,0.05,0.95,0.9367149481774992,3,2.0,1,2.0,1,3.0,0
6308,min_diffuse,10,10,1,3,0.05,0.95,0.7687473723834451,5,3.0,1,3.0,1,3.0,1
6309,min_diffuse,10,10,1,3,0.05,0.95,0.9136421909358212,10,4.0,0,3.0,1,3.0,1
6310,min_diffuse,10,10,1,3,0.05,0.95,0.8223876487504439,11,4.0,1,4.0,1,4.0,1
6311,min_diffuse,10,10,1,3,0.05,0.95,0.8583996887204441,11,5.0,1,5.0,1,5.0,1
6312,min_diffuse,10,10,1,3,0.05,0.95,0.9397580272454296,9,4.0,1,4.0,1,4.0,1
6313,min_diffuse,10,10,1,3,0.05,0.95,0.936465562899582,13,4.0,1,4.0,1,4.0,1
6314,min_diffuse,10,10,1,3,0.05,0.95,0.9155478612729236,44,11.0,1,11.0,1,11.0,1
6315,min_diffuse,10,10,1,3,0.05,0.95,0.824298835125814,8,4.0,1,4.0,1,4.0,1
6316,min_diffuse,10,10,1,3,0.05,0.95,0.7888820573283813,4,3.0,1,3.0,1,3.0,1
6317,min_diffuse,10,10,1,3,0.05,0.95,0.9428743518631288,40,7.0,1,7.0,1,7.0,1
6318,min_diffuse,10,10,1,3,0.05,0.95,0.8501144752921682,8,3.0,1,3.0,1,4.0,0
6319,min_diffuse,10,10,1,3,0.05,0.95,0.8679971446100524,38,6.0,1,6.0,1,6.0,1
6320,min_diffuse,10,10,1,3,0.05,0.95,0.8908753783887186,12,5.0,1,5.0,1,5.0,1
6321,min_diffuse,10,10,1,3,0.05,0.95,0.9217852604546052,35,6.0,1,6.0,1,7.0,0
6322,min_diffuse,10,10,1,3,0.05,0.95,0.7439568151259088,2,2.0,1,2.0,1,2.0,1
6323,min_diffuse,10,10,1,3,0.05,0.95,0.8243204892046694,8,3.0,1,3.0,1,3.0,1
6324,min_diffuse,10,10,1,3,0.05,0.95,0.7992770523349234,8,3.0,1,3.0,1,3.0,1
6325,min_diffuse,10,10,1,3,0.05,0.95,0.9456396378702924,4,2.0,1,3.0,0,3.0,0
6326,min_diffuse,10,10,1,3,0.05,0.95,0.656432511516117,4,3.0,1,3.0,1,3.0,1
6327,min_diffuse,10,10,1,3,0.05,0.95,0.9026434346746036,4,2.0,1,2.0,1,2.0,1
6328,min_diffuse,10,10,1,3,0.05,0.95,0.8540794090567364,7,4.0,1,4.0,1,4.0,1
6329,min_diffuse,10,10,1,3,0.05,0.95,0.852224765804361,5,3.0,1,3.0,1,3.0,1
6330,min_diffuse,10,10,1,3,0.05,0.95,0.902670891953027,7,3.0,1,3.0,1,3.0,1
6331,min_diffuse,10,10,1,3,0.05,0.95,0.7852625433517488,2,2.0,1,2.0,1,2.0,1
6332,min_diffuse,10,10,1,3,0.05,0.95,0.7700758317224878,2,2.0,1,2.0,1,2.0,1
6333,min_diffuse,10,10,1,3,0.05,0.95,0.9295168258650924,3,2.0,1,2.0,1,3.0,0
6334,min_diffuse,10,10,1,3,0.05,0.95,0.8808641534159344,3,2.0,1,2.0,1,2.0,1
6335,min_diffuse,10,10,1,3,0.05,0.95,0.9324771165993514,20,4.0,1,4.0,1,5.0,0
6336,min_diffuse,10,10,1,3,0.05,0.95,0.8196323468690276,8,4.0,1,4.0,1,4.0,1
6337,min_diffuse,10,10,1,3,0.05,0.95,0.5366454575266401,6,2.0,1,2.0,1,2.0,1
6338,min_diffuse,10,10,1,3,0.05,0.95,0.9039290534129766,20,5.0,0,4.0,1,4.0,1
6339,min_diffuse,10,10,1,3,0.05,0.95,0.8877056382640489,11,6.0,1,6.0,1,6.0,1
6340,min_diffuse,10,10,1,3,0.05,0.95,0.945700233899156,21,9.0,0,9.0,0,8.0,1
6341,min_diffuse,10,10,1,3,0.05,0.95,0.8951483097425904,6,3.0,1,3.0,1,3.0,1
6342,min_diffuse,10,10,1,3,0.05,0.95,0.9204799173248092,17,5.0,0,5.0,0,4.0,1
6343,min_diffuse,10,10,1,3,0.05,0.95,0.903424468227326,19,5.0,1,5.0,1,5.0,1
6344,min_diffuse,10,10,1,3,0.05,0.95,0.7451960734243745,4,2.0,1,2.0,1,2.0,1
6345,min_diffuse,10,10,1,3,0.05,0.95,0.7998147933612572,7,3.0,1,3.0,1,3.0,1
6346,min_diffuse,10,10,1,3,0.05,0.95,0.9370721012410282,12,4.0,1,4.0,1,4.0,1
6347,min_diffuse,10,10,1,3,0.05,0.95,0.8690415248298479,9,3.0,1,3.0,1,3.0,1
6348,min_diffuse,10,10,1,3,0.05,0.95,0.707456607574436,4,2.0,1,2.0,1,2.0,1
6349,min_diffuse,10,10,1,3,0.05,0.95,0.7693243751882182,19,4.0,0,3.0,1,3.0,1
6350,min_diffuse,10,10,1,3,0.05,0.95,0.9011295235919712,3,2.0,1,2.0,1,2.0,1
6351,min_diffuse,10,10,1,3,0.05,0.95,0.8981630604394238,6,3.0,1,3.0,1,3.0,1
6352,min_diffuse,10,10,1,3,0.05,0.95,0.7700268966223187,3,2.0,1,2.0,1,3.0,0
6353,min_diffuse,10,10,1,3,0.05,0.95,0.8427397136006854,19,5.0,0,5.0,0,4.0,1
6354,min_diffuse,10,10,1,3,0.05,0.95,0.9174980974358504,10,3.0,1,4.0,0,3.0,1
6355,min_diffuse,10,10,1,3,0.05,0.95,0.9089997476637036,8,4.0,1,4.0,1,4.0,1
6356,min_diffuse,10,10,1,3,0.05,0.95,0.8388609589643832,3,2.0,1,2.0,1,2.0,1
6357,min_diffuse,10,10,1,3,0.05,0.95,0.9211719811857088,22,5.0,1,5.0,1,5.0,1
6358,min_diffuse,10,10,1,3,0.05,0.95,0.8441350391523691,5,3.0,1,3.0,1,3.0,1
6359,min_diffuse,10,10,1,3,0.05,0.95,0.8928273218995249,20,5.0,0,4.0,1,4.0,1
6360,min_diffuse,10,10,1,3,0.05,0.95,0.9104921769034146,8,3.0,1,4.0,0,4.0,0
6361,min_diffuse,10,10,1,3,0.05,0.95,0.7208777605531669,5,3.0,1,3.0,1,3.0,1
6362,min_diffuse,10,10,1,3,0.05,0.95,0.8015000737073666,5,3.0,1,3.0,1,3.0,1
6363,min_diffuse,10,10,1,3,0.05,0.95,0.9193007924578066,14,4.0,1,4.0,1,4.0,1
6364,min_diffuse,10,10,1,3,0.05,0.95,0.9444874906318038,12,4.0,1,4.0,1,4.0,1
6365,min_diffuse,10,10,1,3,0.05,0.95,0.9173274753491146,3,2.0,1,2.0,1,3.0,0
6366,min_diffuse,10,10,1,3,0.05,0.95,0.8662086677798257,7,3.0,1,3.0,1,3.0,1
6367,min_diffuse,10,10,1,3,0.05,0.95,0.8180567147299934,4,3.0,1,3.0,1,3.0,1
6368,min_diffuse,10,10,1,3,0.05,0.95,0.8763821312249671,8,4.0,1,4.0,1,4.0,1
6369,min_diffuse,10,10,1,3,0.05,0.95,0.6927990139090812,3,2.0,1,2.0,1,2.0,1
6370,min_diffuse,10,10,1,3,0.05,0.95,0.9386666158691152,23,5.0,1,5.0,1,5.0,1
6371,min_diffuse,10,10,1,3,0.05,0.95,0.7426496725212798,3,2.0,1,2.0,1,3.0,0
6372,min_diffuse,10,10,1,3,0.05,0.95,0.8025879060431133,8,3.0,1,3.0,1,3.0,1
6373,min_diffuse,10,10,1,3,0.05,0.95,0.8139070404778262,6,2.0,1,2.0,1,2.0,1
6374,min_diffuse,10,10,1,3,0.05,0.95,0.7697236096274042,6,3.0,1,3.0,1,3.0,1
6375,min_diffuse,10,10,1,3,0.05,0.95,0.9472103077913236,27,9.0,1,9.0,1,10.0,0
6376,min_diffuse,10,10,1,3,0.05,0.95,0.9292507971845452,9,4.0,1,4.0,1,5.0,0
6377,min_diffuse,10,10,1,3,0.05,0.95,0.93558113521523,7,3.0,1,3.0,1,4.0,0
6378,min_diffuse,10,10,1,3,0.05,0.95,0.5871105852788415,4,2.0,1,2.0,1,2.0,1
6379,min_diffuse,10,10,1,3,0.05,0.95,0.8940013950230001,19,4.0,1,4.0,1,4.0,1
6380,min_diffuse,10,10,1,3,0.05,0.95,0.9464792996507384,23,6.0,0,5.0,1,6.0,0
6381,min_diffuse,10,10,1,3,0.05,0.95,0.9425238855690796,12,6.0,1,6.0,1,6.0,1
6382,min_diffuse,10,10,1,3,0.05,0.95,0.911933391301511,9,3.0,1,3.0,1,3.0,1
6383,min_diffuse,10,10,1,3,0.05,0.95,0.7273523805454207,4,3.0,1,3.0,1,3.0,1
6384,min_diffuse,10,10,1,3,0.05,0.95,0.8030092158611969,10,3.0,1,3.0,1,3.0,1
6385,min_diffuse,10,10,1,3,0.05,0.95,0.8951891912247911,5,3.0,1,3.0,1,3.0,1
6386,min_diffuse,10,10,1,3,0.05,0.95,0.9363299186179612,21,5.0,1,5.0,1,5.0,1
6387,min_diffuse,10,10,1,3,0.05,0.95,0.8404713413919439,2,2.0,1,2.0,1,2.0,1
6388,min_diffuse,10,10,1,3,0.05,0.95,0.8773969540091118,8,4.0,1,4.0,1,4.0,1
6389,min_diffuse,10,10,1,3,0.05,0.95,0.9065292745546382,7,3.0,1,3.0,1,3.0,1
6390,min_diffuse,10,10,1,3,0.05,0.95,0.8894320683325413,11,4.0,1,4.0,1,4.0,1
6391,min_diffuse,10,10,1,3,0.05,0.95,0.9153018408586948,12,5.0,1,5.0,1,5.0,1
6392,min_diffuse,10,10,1,3,0.05,0.95,0.8728019891365502,6,3.0,1,3.0,1,3.0,1
6393,min_diffuse,10,10,1,3,0.05,0.95,0.8456536464309273,10,4.0,0,3.0,1,4.0,0
6394,min_diffuse,10,10,1,3,0.05,0.95,0.8283717982287409,6,3.0,1,3.0,1,3.0,1
6395,min_diffuse,10,10,1,3,0.05,0.95,0.909166012495373,4,3.0,1,3.0,1,3.0,1
6396,min_diffuse,10,10,1,3,0.05,0.95,0.8765350701773319,7,4.0,1,4.0,1,4.0,1
6397,min_diffuse,10,10,1,3,0.05,0.95,0.7647936571133271,5,3.0,1,3.0,1,3.0,1
6398,min_diffuse,10,10,1,3,0.05,0.95,0.944406433668042,23,8.0,1,8.0,1,8.0,1
6399,min_diffuse,10,10,1,3,0.05,0.95,0.9303861358359292,24,5.0,0,4.0,1,4.0,1
6400,min_diffuse,10,10,1,3,0.05,0.95,0.9109598631779988,17,6.0,1,6.0,1,6.0,1
6401,min_diffuse,10,10,1,3,0.05,0.95,0.7585307897789397,7,3.0,1,4.0,0,4.0,0
6402,min_diffuse,10,10,1,3,0.05,0.95,0.8840761078729271,16,5.0,1,5.0,1,5.0,1
6403,min_diffuse,10,10,1,3,0.05,0.95,0.8406582197822294,14,3.0,1,3.0,1,3.0,1
6404,min_diffuse,10,10,1,3,0.05,0.95,0.9130724708272848,15,5.0,1,5.0,1,5.0,1
6405,min_diffuse,10,10,1,3,0.05,0.95,0.907794466400367,11,4.0,1,4.0,1,4.0,1
6406,min_diffuse,10,10,1,3,0.05,0.95,0.9213264669050854,15,5.0,1,5.0,1,5.0,1
6407,min_diffuse,10,10,1,3,0.05,0.95,0.9166178155745202,13,3.0,1,3.0,1,3.0,1
6408,min_diffuse,10,10,1,3,0.05,0.95,0.7955980874706642,2,2.0,1,2.0,1,2.0,1
6409,min_diffuse,10,10,1,3,0.05,0.95,0.7681464825931124,25,5.0,1,5.0,1,5.0,1
6410,min_diffuse,10,10,1,3,0.05,0.95,0.8158938537937535,3,2.0,1,2.0,1,2.0,1
6411,min_diffuse,10,10,1,3,0.05,0.95,0.9288461776426988,19,7.0,1,7.0,1,7.0,1
6412,min_diffuse,10,10,1,3,0.05,0.95,0.8882224263876728,7,3.0,1,3.0,1,3.0,1
6413,min_diffuse,10,10,1,3,0.05,0.95,0.8721362008046187,4,3.0,1,3.0,1,3.0,1
6414,min_diffuse,10,10,1,3,0.05,0.95,0.8770998460353725,24,5.0,1,5.0,1,5.0,1
6415,min_diffuse,10,10,1,3,0.05,0.95,0.8395480343644801,6,3.0,1,3.0,1,3.0,1
6416,min_diffuse,10,10,1,3,0.05,0.95,0.7509009108355006,3,2.0,1,2.0,1,2.0,1
6417,min_diffuse,10,10,1,3,0.05,0.95,0.9495968725545684,20,6.0,1,6.0,1,6.0,1
6418,min_diffuse,10,10,1,3,0.05,0.95,0.8052275595691447,11,3.0,1,3.0,1,3.0,1
6419,min_diffuse,10,10,1,3,0.05,0.95,0.7946943926554034,8,3.0,1,3.0,1,4.0,0
6420,min_diffuse,10,10,1,3,0.05,0.95,0.9258745232955374,10,4.0,1,4.0,1,4.0,1
6421,min_diffuse,10,10,1,3,0.05,0.95,0.936738981168814,41,7.0,1,7.0,1,7.0,1
6422,min_diffuse,10,10,1,3,0.05,0.95,0.8686497307000899,7,4.0,1,4.0,1,4.0,1
6423,min_diffuse,10,10,1,3,0.05,0.95,0.8904002841071312,13,5.0,1,5.0,1,5.0,1
6424,min_diffuse,10,10,1,3,0.05,0.95,0.9305548039452096,4,2.0,1,2.0,1,2.0,1
6425,min_diffuse,10,10,1,3,0.05,0.95,0.9290364558224774,18,4.0,1,4.0,1,4.0,1
6426,min_diffuse,10,10,1,3,0.05,0.95,0.9310413161950548,4,2.0,1,2.0,1,2.0,1
6427,min_diffuse,10,10,1,3,0.05,0.95,0.8687548877005539,15,4.0,1,4.0,1,4.0,1
6428,min_diffuse,10,10,1,3,0.05,0.95,0.9171106866028644,16,5.0,1,5.0,1,5.0,1
6429,min_diffuse,10,10,1,3,0.05,0.95,0.783761272264157,3,2.0,1,2.0,1,2.0,1
6430,min_diffuse,10,10,1,3,0.05,0.95,0.9392898868450296,24,5.0,1,5.0,1,6.0,0
6431,min_diffuse,10,10,1,3,0.05,0.95,0.8543195855567219,8,3.0,1,3.0,1,3.0,1
6432,min_diffuse,10,10,1,3,0.05,0.95,0.8467759145565881,6,3.0,1,3.0,1,3.0,1
6433,min_diffuse,10,10,1,3,0.05,0.95,0.7662887614993711,7,3.0,0,2.0,1,2.0,1
6434,min_diffuse,10,10,1,3,0.05,0.95,0.9478822974095474,18,6.0,1,6.0,1,6.0,1
6435,min_diffuse,10,10,1,3,0.05,0.95,0.8814287543060374,13,5.0,1,5.0,1,5.0,1
6436,min_diffuse,10,10,1,3,0.05,0.95,0.8879535639091053,10,4.0,0,4.0,0,3.0,1
6437,min_diffuse,10,10,1,3,0.05,0.95,0.8841082718330725,6,4.0,1,4.0,1,4.0,1
6438,min_diffuse,10,10,1,3,0.05,0.95,0.9210187395019824,6,3.0,1,3.0,1,4.0,0
6439,min_diffuse,10,10,1,3,0.05,0.95,0.9416774557630596,8,3.0,1,3.0,1,4.0,0
6440,min_diffuse,10,10,1,3,0.05,0.95,0.923858065495801,2,2.0,1,2.0,1,2.0,1
6441,min_diffuse,10,10,1,3,0.05,0.95,0.9420022658356256,11,4.0,1,4.0,1,4.0,1
6442,min_diffuse,10,10,1,3,0.05,0.95,0.9266463521352258,6,3.0,1,4.0,0,4.0,0
6443,min_diffuse,10,10,1,3,0.05,0.95,0.8794437278166064,3,2.0,1,2.0,1,2.0,1
6444,min_diffuse,10,10,1,3,0.05,0.95,0.8611438895128167,20,7.0,1,7.0,1,7.0,1
6445,min_diffuse,10,10,1,3,0.05,0.95,0.8451771837528641,7,3.0,1,3.0,1,3.0,1
6446,min_diffuse,10,10,1,3,0.05,0.95,0.7323670634651386,8,3.0,1,3.0,1,3.0,1
6447,min_diffuse,10,10,1,3,0.05,0.95,0.9489082911088884,14,7.0,1,7.0,1,7.0,1
6448,min_diffuse,10,10,1,3,0.05,0.95,0.9291167451713696,10,4.0,1,4.0,1,5.0,0
6449,min_diffuse,10,10,1,3,0.05,0.95,0.913802060056455,15,4.0,1,4.0,1,4.0,1
6450,min_diffuse,10,10,1,3,0.05,0.95,0.814192796199434,7,3.0,1,3.0,1,3.0,1
6451,min_diffuse,10,10,1,3,0.05,0.95,0.9239220664919702,13,5.0,1,5.0,1,5.0,1
6452,min_diffuse,10,10,1,3,0.05,0.95,0.9386787275459302,17,7.0,1,7.0,1,7.0,1
6453,min_diffuse,10,10,1,3,0.05,0.95,0.9079306162820628,7,3.0,1,3.0,1,4.0,0
6454,min_diffuse,10,10,1,3,0.05,0.95,0.8496682477257483,15,4.0,1,4.0,1,4.0,1
6455,min_diffuse,10,10,1,3,0.05,0.95,0.8630968090685097,11,4.0,0,4.0,0,3.0,1
6456,min_diffuse,10,10,1,3,0.05,0.95,0.7839760375103206,4,3.0,1,3.0,1,3.0,1
6457,min_diffuse,10,10,1,3,0.05,0.95,0.8898136196010232,21,4.0,1,4.0,1,4.0,1
6458,min_diffuse,10,10,1,3,0.05,0.95,0.9497626855647516,15,3.0,1,3.0,1,3.0,1
6459,min_diffuse,10,10,1,3,0.05,0.95,0.8758004741280607,16,4.0,0,4.0,0,3.0,1
6460,min_diffuse,10,10,1,3,0.05,0.95,0.8219957903732953,3,2.0,1,2.0,1,2.0,1
6461,min_diffuse,10,10,1,3,0.05,0.95,0.9061072936012952,24,5.0,1,5.0,1,5.0,1
6462,min_diffuse,10,10,1,3,0.05,0.95,0.8267537070142513,7,3.0,1,3.0,1,3.0,1
6463,min_diffuse,10,10,1,3,0.05,0.95,0.925234602581168,15,4.0,1,4.0,1,4.0,1
6464,min_diffuse,10,10,1,3,0.05,0.95,0.932106965901826,30,7.0,1,7.0,1,7.0,1
6465,min_diffuse,10,10,1,3,0.05,0.95,0.9068712115343056,6,3.0,1,3.0,1,3.0,1
6466,min_diffuse,10,10,1,3,0.05,0.95,0.8517851816457145,9,4.0,1,4.0,1,4.0,1
6467,min_diffuse,10,10,1,3,0.05,0.95,0.7926248638309761,10,4.0,1,4.0,1,4.0,1
6468,min_diffuse,10,10,1,3,0.05,0.95,0.6832601327220335,6,3.0,1,3.0,1,3.0,1
6469,min_diffuse,10,10,1,3,0.05,0.95,0.8783955128872502,8,3.0,0,3.0,0,2.0,1
6470,min_diffuse,10,10,1,3,0.05,0.95,0.7495620340106834,5,3.0,1,3.0,1,3.0,1
6471,min_diffuse,10,10,1,3,0.05,0.95,0.8882576638441348,15,4.0,1,4.0,1,5.0,0
6472,min_diffuse,10,10,1,3,0.05,0.95,0.7970149268466556,12,4.0,1,4.0,1,4.0,1
6473,min_diffuse,10,10,1,3,0.05,0.95,0.9008276187783654,12,4.0,0,4.0,0,3.0,1
6474,min_diffuse,10,10,1,3,0.05,0.95,0.8792773919708186,20,7.0,0,7.0,0,6.0,1
6475,min_diffuse,10,10,1,3,0.05,0.95,0.9156469983831548,46,8.0,0,8.0,0,7.0,1
6476,min_diffuse,10,10,1,3,0.05,0.95,0.8580671455985162,7,3.0,1,3.0,1,3.0,1
6477,min_diffuse,10,10,1,3,0.05,0.95,0.940796388252916,17,5.0,1,5.0,1,5.0,1
6478,min_diffuse,10,10,1,3,0.05,0.95,0.8992994245207412,7,3.0,1,3.0,1,3.0,1
6479,min_diffuse,10,10,1,3,0.05,0.95,0.8228517111518184,2,2.0,1,2.0,1,2.0,1
6480,min_diffuse,10,10,1,3,0.05,0.95,0.9040372733570652,36,6.0,1,6.0,1,6.0,1
6481,min_diffuse,10,10,1,3,0.05,0.95,0.9346242430424028,23,7.0,1,7.0,1,7.0,1
6482,min_diffuse,10,10,1,3,0.05,0.95,0.9094590557202744,3,2.0,1,2.0,1,2.0,1
6483,min_diffuse,10,10,1,3,0.05,0.95,0.9187999244238604,41,9.0,1,9.0,1,9.0,1
6484,min_diffuse,10,10,1,3,0.05,0.95,0.819158163067912,7,3.0,1,3.0,1,3.0,1
6485,min_diffuse,10,10,1,3,0.05,0.95,0.904055007915792,18,7.0,1,7.0,1,7.0,1
6486,min_diffuse,10,10,1,3,0.05,0.95,0.868602246307318,11,4.0,0,4.0,0,3.0,1
6487,min_diffuse,10,10,1,3,0.05,0.95,0.7568470594815053,4,3.0,1,3.0,1,3.0,1
6488,min_diffuse,10,10,1,3,0.05,0.95,0.7590075608993799,6,2.0,1,2.0,1,2.0,1
6489,min_diffuse,10,10,1,3,0.05,0.95,0.8073413867150556,6,3.0,1,3.0,1,3.0,1
6490,min_diffuse,10,10,1,3,0.05,0.95,0.9368740017665456,10,5.0,1,5.0,1,6.0,0
6491,min_diffuse,10,10,1,3,0.05,0.95,0.8801688555240795,16,4.0,1,4.0,1,4.0,1
6492,min_diffuse,10,10,1,3,0.05,0.95,0.8946177079859888,6,3.0,1,3.0,1,3.0,1
6493,min_diffuse,10,10,1,3,0.05,0.95,0.736913750681174,5,3.0,1,3.0,1,3.0,1
6494,min_diffuse,10,10,1,3,0.05,0.95,0.8346372094596496,8,4.0,0,4.0,0,3.0,1
6495,min_diffuse,10,10,1,3,0.05,0.95,0.9479030748195036,11,3.0,1,3.0,1,3.0,1
6496,min_diffuse,10,10,1,3,0.05,0.95,0.9159948445189556,11,4.0,1,4.0,1,4.0,1
6497,min_diffuse,10,10,1,3,0.05,0.95,0.9435415805055714,15,3.0,1,3.0,1,3.0,1
6498,min_diffuse,10,10,1,3,0.05,0.95,0.7825177262877079,11,5.0,0,4.0,1,4.0,1
6499,min_diffuse,10,10,1,3,0.05,0.95,0.9250142449446072,8,3.0,0,2.0,1,3.0,0
6500,min_diffuse,10,10,1,3,0.05,0.95,0.9367518225275662,10,4.0,1,4.0,1,4.0,1
6501,min_diffuse,10,10,1,3,0.05,0.95,0.9317696871574402,8,5.0,1,5.0,1,5.0,1
6502,min_diffuse,10,10,1,3,0.05,0.95,0.8548771180054214,5,3.0,0,2.0,1,2.0,1
6503,min_diffuse,10,10,1,3,0.05,0.95,0.7764053384935291,10,3.0,1,3.0,1,3.0,1
6504,min_diffuse,10,10,1,3,0.05,0.95,0.7906564570727057,9,3.0,1,3.0,1,3.0,1
6505,min_diffuse,10,10,1,3,0.05,0.95,0.9408104783826796,58,8.0,1,8.0,1,8.0,1
6506,min_diffuse,10,10,1,3,0.05,0.95,0.929848180483459,14,4.0,0,3.0,1,3.0,1
6507,min_diffuse,10,10,1,3,0.05,0.95,0.8806650833541796,33,7.0,0,7.0,0,6.0,1
6508,min_diffuse,10,10,1,3,0.05,0.95,0.8588725697574098,6,2.0,1,2.0,1,2.0,1
6509,min_diffuse,10,10,1,3,0.05,0.95,0.92131624445049,21,5.0,1,5.0,1,5.0,1
6510,min_diffuse,10,10,1,3,0.05,0.95,0.8658357350297518,21,4.0,1,4.0,1,4.0,1
6511,min_diffuse,10,10,1,3,0.05,0.95,0.9195065860603162,10,3.0,1,3.0,1,3.0,1
6512,min_diffuse,10,10,1,3,0.05,0.95,0.9083024512497628,8,3.0,1,3.0,1,3.0,1
6513,min_diffuse,10,10,1,3,0.05,0.95,0.8211271970395689,8,4.0,1,4.0,1,4.0,1
6514,min_diffuse,10,10,1,3,0.05,0.95,0.857254430216637,18,5.0,1,5.0,1,5.0,1
6515,min_diffuse,10,10,1,3,0.05,0.95,0.8647054821051493,7,4.0,1,4.0,1,4.0,1
6516,min_diffuse,10,10,1,3,0.05,0.95,0.926552311403512,35,6.0,0,6.0,0,5.0,1
6517,min_diffuse,10,10,1,3,0.05,0.95,0.920521919619176,9,3.0,1,3.0,1,3.0,1
6518,min_diffuse,10,10,1,3,0.05,0.95,0.72883134257423,4,3.0,0,3.0,0,2.0,1
6519,min_diffuse,10,10,1,3,0.05,0.95,0.8580389008910465,8,4.0,1,4.0,1,4.0,1
6520,min_diffuse,10,10,1,3,0.05,0.95,0.8602270714215182,20,5.0,1,5.0,1,5.0,1
6521,min_diffuse,10,10,1,3,0.05,0.95,0.8190173004465651,15,4.0,1,4.0,1,4.0,1
6522,min_diffuse,10,10,1,3,0.05,0.95,0.9439814430754792,75,10.0,0,10.0,0,9.0,1
6523,min_diffuse,10,10,1,3,0.05,0.95,0.9233391796913284,29,6.0,1,6.0,1,6.0,1
6524,min_diffuse,10,10,1,3,0.05,0.95,0.7878878710829905,13,4.0,1,4.0,1,4.0,1
6525,min_diffuse,10,10,1,3,0.05,0.95,0.8434882541199539,22,5.0,1,5.0,1,5.0,1
6526,min_diffuse,10,10,1,3,0.05,0.95,0.8667983447580732,20,4.0,1,4.0,1,4.0,1
6527,min_diffuse,10,10,1,3,0.05,0.95,0.8804049104522681,31,6.0,0,5.0,1,5.0,1
6528,min_diffuse,10,10,1,3,0.05,0.95,0.9201512791283782,10,4.0,1,4.0,1,4.0,1
6529,min_diffuse,10,10,1,3,0.05,0.95,0.928096645934858,7,3.0,1,3.0,1,3.0,1
6530,min_diffuse,10,10,1,3,0.05,0.95,0.9030889745335045,18,4.0,1,4.0,1,4.0,1
6531,min_diffuse,10,10,1,3,0.05,0.95,0.8613088338686095,8,3.0,1,3.0,1,3.0,1
6532,min_diffuse,10,10,1,3,0.05,0.95,0.8955128130411709,27,7.0,0,7.0,0,6.0,1
6533,min_diffuse,10,10,1,3,0.05,0.95,0.9305794405422172,32,5.0,1,5.0,1,5.0,1
6534,min_diffuse,10,10,1,3,0.05,0.95,0.8987695498895528,34,8.0,1,8.0,1,8.0,1
6535,min_diffuse,10,10,1,3,0.05,0.95,0.8576885159388323,6,3.0,1,3.0,1,3.0,1
6536,min_diffuse,10,10,1,3,0.05,0.95,0.936220234888414,20,6.0,1,6.0,1,6.0,1
6537,min_diffuse,10,10,1,3,0.05,0.95,0.9483895921418838,24,7.0,1,7.0,1,7.0,1
6538,min_diffuse,10,10,1,3,0.05,0.95,0.9222803089308544,4,3.0,1,3.0,1,3.0,1
6539,min_diffuse,10,10,1,3,0.05,0.95,0.8124531053822612,3,2.0,1,2.0,1,2.0,1
6540,min_diffuse,10,10,1,3,0.05,0.95,0.7117693914114853,1,1.0,1,1.0,1,1.0,1
6541,min_diffuse,10,10,1,3,0.05,0.95,0.8640872616937653,8,4.0,0,4.0,0,3.0,1
6542,min_diffuse,10,10,1,3,0.05,0.95,0.9274888945470448,12,5.0,1,5.0,1,5.0,1
6543,min_diffuse,10,10,1,3,0.05,0.95,0.8984780819853663,13,4.0,1,4.0,1,4.0,1
6544,min_diffuse,10,10,1,3,0.05,0.95,0.765212335394337,7,3.0,1,3.0,1,3.0,1
6545,min_diffuse,10,10,1,3,0.05,0.95,0.9419281402775744,12,5.0,0,4.0,1,4.0,1
6546,min_diffuse,10,10,1,3,0.05,0.95,0.7997531779455538,6,3.0,1,3.0,1,3.0,1
6547,min_diffuse,10,10,1,3,0.05,0.95,0.8816335311876237,30,6.0,0,5.0,1,5.0,1
6548,min_diffuse,10,10,1,3,0.05,0.95,0.8563199873389545,5,3.0,1,3.0,1,3.0,1
6549,min_diffuse,10,10,1,3,0.05,0.95,0.8773259861883919,8,3.0,1,3.0,1,3.0,1
6550,min_diffuse,10,10,1,3,0.05,0.95,0.878371103532043,8,3.0,1,3.0,1,3.0,1
6551,min_diffuse,10,10,1,3,0.05,0.95,0.8449258444643666,7,3.0,1,4.0,0,4.0,0
6552,min_diffuse,10,10,1,3,0.05,0.95,0.9082842042747216,14,3.0,1,3.0,1,3.0,1
6553,min_diffuse,10,10,1,3,0.05,0.95,0.7918415359311145,10,4.0,1,4.0,1,4.0,1
6554,min_diffuse,10,10,1,3,0.05,0.95,0.8525055106273559,5,3.0,1,3.0,1,3.0,1
6555,min_diffuse,10,10,1,3,0.05,0.95,0.8648594294940198,9,4.0,0,3.0,1,3.0,1
6556,min_diffuse,10,10,1,3,0.05,0.95,0.7391656097226355,4,2.0,1,2.0,1,3.0,0
6557,min_diffuse,10,10,1,3,0.05,0.95,0.851080473039194,4,3.0,1,3.0,1,3.0,1
6558,min_diffuse,10,10,1,3,0.05,0.95,0.8933764543699821,9,4.0,1,4.0,1,4.0,1
6559,min_diffuse,10,10,1,3,0.05,0.95,0.8882167087476134,5,3.0,1,3.0,1,3.0,1
6560,min_diffuse,10,10,1,3,0.05,0.95,0.9351052259190862,10,4.0,1,4.0,1,4.0,1
6561,min_diffuse,10,10,1,3,0.05,0.95,0.9042565215658868,18,4.0,1,4.0,1,4.0,1
6562,min_diffuse,10,10,1,3,0.05,0.95,0.933442038648632,11,4.0,1,4.0,1,4.0,1
6563,min_diffuse,10,10,1,3,0.05,0.95,0.9256048876806624,35,9.0,1,9.0,1,9.0,1
6564,min_diffuse,10,10,1,3,0.05,0.95,0.7492963517892769,15,5.0,1,5.0,1,5.0,1
6565,min_diffuse,10,10,1,3,0.05,0.95,0.6760952400012308,2,2.0,1,2.0,1,2.0,1
6566,min_diffuse,10,10,1,3,0.05,0.95,0.8718629258288444,7,4.0,1,4.0,1,4.0,1
6567,min_diffuse,10,10,1,3,0.05,0.95,0.622647699165732,2,2.0,1,2.0,1,2.0,1
6568,min_diffuse,10,10,1,3,0.05,0.95,0.8784328518168149,9,4.0,1,4.0,1,4.0,1
6569,min_diffuse,10,10,1,3,0.05,0.95,0.9408385374314118,9,4.0,1,4.0,1,4.0,1
6570,min_diffuse,10,10,1,3,0.05,0.95,0.9425674529752928,40,8.0,1,8.0,1,8.0,1
6571,min_diffuse,10,10,1,3,0.05,0.95,0.9267118062560306,8,3.0,1,3.0,1,3.0,1
6572,min_diffuse,10,10,1,3,0.05,0.95,0.8139710686261923,8,3.0,1,3.0,1,3.0,1
6573,min_diffuse,10,10,1,3,0.05,0.95,0.9185781654740892,9,3.0,1,3.0,1,3.0,1
6574,min_diffuse,10,10,1,3,0.05,0.95,0.8706021671747443,7,3.0,1,3.0,1,3.0,1
6575,min_diffuse,10,10,1,3,0.05,0.95,0.9281529084531304,33,8.0,1,8.0,1,8.0,1
6576,min_diffuse,10,10,1,3,0.05,0.95,0.6803209144726616,7,3.0,0,3.0,0,2.0,1
6577,min_diffuse,10,10,1,3,0.05,0.95,0.81472294854348,2,2.0,1,2.0,1,2.0,1
6578,min_diffuse,10,10,1,3,0.05,0.95,0.9027135593196408,13,4.0,1,4.0,1,4.0,1
6579,min_diffuse,10,10,1,3,0.05,0.95,0.8610291548525592,3,2.0,1,2.0,1,2.0,1
6580,min_diffuse,10,10,1,3,0.05,0.95,0.7632202778052367,5,3.0,1,3.0,1,3.0,1
6581,min_diffuse,10,10,1,3,0.05,0.95,0.8817947288508057,10,4.0,1,4.0,1,4.0,1
6582,min_diffuse,10,10,1,3,0.05,0.95,0.7192567908195222,3,2.0,1,2.0,1,2.0,1
6583,min_diffuse,10,10,1,3,0.05,0.95,0.9453355538988666,18,6.0,1,6.0,1,6.0,1
6584,min_diffuse,10,10,1,3,0.05,0.95,0.9116936480610414,10,4.0,1,4.0,1,4.0,1
6585,min_diffuse,10,10,1,3,0.05,0.95,0.9099515566113364,7,3.0,1,3.0,1,3.0,1
6586,min_diffuse,10,10,1,3,0.05,0.95,0.9326662185451028,6,3.0,1,3.0,1,3.0,1
6587,min_diffuse,10,10,1,3,0.05,0.95,0.8063596000938104,6,3.0,1,3.0,1,3.0,1
6588,min_diffuse,10,10,1,3,0.05,0.95,0.9499171666125767,20,6.0,1,6.0,1,6.0,1
6589,min_diffuse,10,10,1,3,0.05,0.95,0.9237371504064787,7,3.0,1,3.0,1,3.0,1
6590,min_diffuse,10,10,1,3,0.05,0.95,0.7402195842414081,5,3.0,1,3.0,1,4.0,0
6591,min_diffuse,10,10,1,3,0.05,0.95,0.9417931387634156,16,7.0,1,7.0,1,7.0,1
6592,min_diffuse,10,10,1,3,0.05,0.95,0.9427768042777382,72,9.0,1,9.0,1,9.0,1
6593,min_diffuse,10,10,1,3,0.05,0.95,0.9282404347932784,33,6.0,1,6.0,1,6.0,1
6594,min_diffuse,10,10,1,3,0.05,0.95,0.9293258169779756,6,3.0,1,3.0,1,3.0,1
6595,min_diffuse,10,10,1,3,0.05,0.95,0.9459053246336048,7,3.0,1,3.0,1,3.0,1
6596,min_diffuse,10,10,1,3,0.05,0.95,0.8597297308181914,17,4.0,1,4.0,1,4.0,1
6597,min_diffuse,10,10,1,3,0.05,0.95,0.8373000714744353,15,5.0,1,5.0,1,5.0,1
6598,min_diffuse,10,10,1,3,0.05,0.95,0.9328928328888648,12,4.0,1,4.0,1,4.0,1
6599,min_diffuse,10,10,1,3,0.05,0.95,0.9175246217037684,30,5.0,1,5.0,1,5.0,1
6600,min_diffuse,10,10,1,3,0.05,0.95,0.8632792981025857,11,4.0,0,3.0,1,4.0,0
6601,min_diffuse,10,10,1,3,0.05,0.95,0.8166210594425783,17,5.0,1,5.0,1,5.0,1
6602,min_diffuse,10,10,1,3,0.05,0.95,0.6957414994168514,5,3.0,1,3.0,1,3.0,1
6603,min_diffuse,10,10,1,3,0.05,0.95,0.9358837734925828,4,2.0,1,2.0,1,2.0,1
6604,min_diffuse,10,10,1,3,0.05,0.95,0.820846706445426,13,6.0,1,6.0,1,6.0,1
6605,min_diffuse,10,10,1,3,0.05,0.95,0.9254848492631852,37,7.0,1,7.0,1,7.0,1
6606,min_diffuse,10,10,1,3,0.05,0.95,0.6557167666602021,7,3.0,1,3.0,1,3.0,1
6607,min_diffuse,10,10,1,3,0.05,0.95,0.947297494221487,65,10.0,1,10.0,1,10.0,1
6608,min_diffuse,10,10,1,3,0.05,0.95,0.8183888223263408,10,4.0,1,4.0,1,4.0,1
6609,min_diffuse,10,10,1,3,0.05,0.95,0.6968496805153311,2,2.0,1,2.0,1,2.0,1
6610,min_diffuse,10,10,1,3,0.05,0.95,0.8748917739553744,37,7.0,1,7.0,1,7.0,1
6611,min_diffuse,10,10,1,3,0.05,0.95,0.8958669387995705,20,4.0,1,4.0,1,4.0,1
6612,min_diffuse,10,10,1,3,0.05,0.95,0.9346631874323464,26,5.0,1,5.0,1,5.0,1
6613,min_diffuse,10,10,1,3,0.05,0.95,0.7769583268990826,5,3.0,1,3.0,1,3.0,1
6614,min_diffuse,10,10,1,3,0.05,0.95,0.7389065283234567,4,2.0,1,2.0,1,2.0,1
6615,min_diffuse,10,10,1,3,0.05,0.95,0.8816600403235347,12,3.0,1,3.0,1,3.0,1
6616,min_diffuse,10,10,1,3,0.05,0.95,0.8372090032818839,3,2.0,1,2.0,1,3.0,0
6617,min_diffuse,10,10,1,3,0.05,0.95,0.8913875875139613,13,3.0,1,3.0,1,3.0,1
6618,min_diffuse,10,10,1,3,0.05,0.95,0.9341185738905788,9,3.0,1,3.0,1,3.0,1
6619,min_diffuse,10,10,1,3,0.05,0.95,0.7861971121354622,2,2.0,1,2.0,1,2.0,1
6620,min_diffuse,10,10,1,3,0.05,0.95,0.8991582880559587,12,4.0,1,4.0,1,4.0,1
6621,min_diffuse,10,10,1,3,0.05,0.95,0.7599915596770964,14,4.0,1,4.0,1,4.0,1
6622,min_diffuse,10,10,1,3,0.05,0.95,0.9304283092393651,30,6.0,1,6.0,1,6.0,1
6623,min_diffuse,10,10,1,3,0.05,0.95,0.903516217844388,8,4.0,1,4.0,1,4.0,1
6624,min_diffuse,10,10,1,3,0.05,0.95,0.8980586770600906,24,4.0,1,4.0,1,5.0,0
6625,min_diffuse,10,10,1,3,0.05,0.95,0.8874065908895614,10,5.0,1,5.0,1,5.0,1
6626,min_diffuse,10,10,1,3,0.05,0.95,0.8418546666606134,5,3.0,1,3.0,1,3.0,1
6627,min_diffuse,10,10,1,3,0.05,0.95,0.8173329042211408,4,2.0,1,2.0,1,2.0,1
6628,min_diffuse,10,10,1,3,0.05,0.95,0.7722009982170801,3,3.0,1,3.0,1,3.0,1
6629,min_diffuse,10,10,1,3,0.05,0.95,0.9120039893608124,9,4.0,1,4.0,1,4.0,1
6630,min_diffuse,10,10,1,3,0.05,0.95,0.945619951860876,11,3.0,1,3.0,1,3.0,1
6631,min_diffuse,10,10,1,3,0.05,0.95,0.8764423771758254,13,3.0,1,3.0,1,3.0,1
6632,min_diffuse,10,10,1,3,0.05,0.95,0.9264908451093982,18,4.0,0,4.0,0,3.0,1
6633,min_diffuse,10,10,1,3,0.05,0.95,0.9003182186813701,6,2.0,1,2.0,1,2.0,1
6634,min_diffuse,10,10,1,3,0.05,0.95,0.9406641805668402,18,4.0,1,4.0,1,4.0,1
6635,min_diffuse,10,10,1,3,0.05,0.95,0.9270602876829496,17,5.0,1,5.0,1,5.0,1
6636,min_diffuse,10,10,1,3,0.05,0.95,0.7508546018452992,11,5.0,1,5.0,1,5.0,1
6637,min_diffuse,10,10,1,3,0.05,0.95,0.8963870424394369,4,3.0,1,3.0,1,3.0,1
6638,min_diffuse,10,10,1,3,0.05,0.95,0.9210507616948456,4,3.0,1,3.0,1,3.0,1
6639,min_diffuse,10,10,1,3,0.05,0.95,0.914858685031757,14,3.0,1,3.0,1,4.0,0
6640,min_diffuse,10,10,1,3,0.05,0.95,0.8917669338963103,4,3.0,1,3.0,1,3.0,1
6641,min_diffuse,10,10,1,3,0.05,0.95,0.8779247654356822,8,3.0,1,3.0,1,3.0,1
6642,min_diffuse,10,10,1,3,0.05,0.95,0.9196639940473076,8,4.0,1,4.0,1,4.0,1
6643,min_diffuse,10,10,1,3,0.05,0.95,0.907083121246546,4,3.0,1,3.0,1,3.0,1
6644,min_diffuse,10,10,1,3,0.05,0.95,0.8730630015487412,12,3.0,1,3.0,1,3.0,1
6645,min_diffuse,10,10,1,3,0.05,0.95,0.8057363534389491,5,3.0,1,3.0,1,3.0,1
6646,min_diffuse,10,10,1,3,0.05,0.95,0.9204225099068158,1,1.0,1,1.0,1,1.0,1
6647,min_diffuse,10,10,1,3,0.05,0.95,0.8038544016981923,3,2.0,1,2.0,1,2.0,1
6648,min_diffuse,10,10,1,3,0.05,0.95,0.9475635578233303,6,3.0,1,3.0,1,3.0,1
6649,min_diffuse,10,10,1,3,0.05,0.95,0.9165909432772842,13,4.0,0,4.0,0,3.0,1
6650,min_diffuse,10,10,1,3,0.05,0.95,0.8785868790281948,17,4.0,1,4.0,1,4.0,1
6651,min_diffuse,10,10,1,3,0.05,0.95,0.947394451829804,14,4.0,1,4.0,1,4.0,1
6652,min_diffuse,10,10,1,3,0.05,0.95,0.9174138246480572,16,7.0,1,7.0,1,7.0,1
6653,min_diffuse,10,10,1,3,0.05,0.95,0.7485864894530209,15,5.0,1,5.0,1,5.0,1
6654,min_diffuse,10,10,1,3,0.05,0.95,0.8299321413002662,24,6.0,1,6.0,1,6.0,1
6655,min_diffuse,10,10,1,3,0.05,0.95,0.9446664745903008,28,7.0,1,7.0,1,7.0,1
6656,min_diffuse,10,10,1,3,0.05,0.95,0.8723259248821267,4,2.0,1,2.0,1,2.0,1
6657,min_diffuse,10,10,1,3,0.05,0.95,0.8481074210347574,5,3.0,1,3.0,1,3.0,1
6658,min_diffuse,10,10,1,3,0.05,0.95,0.9266851057412682,9,3.0,1,3.0,1,3.0,1
6659,min_diffuse,10,10,1,3,0.05,0.95,0.8097350395329772,4,2.0,1,2.0,1,2.0,1
6660,min_diffuse,10,10,1,3,0.05,0.95,0.8304463163116792,6,3.0,0,3.0,0,2.0,1
6661,min_diffuse,10,10,1,3,0.05,0.95,0.8844730190086135,10,5.0,1,5.0,1,5.0,1
6662,min_diffuse,10,10,1,3,0.05,0.95,0.8749777781985905,14,3.0,1,3.0,1,3.0,1
6663,min_diffuse,10,10,1,3,0.05,0.95,0.9349067108350618,9,4.0,1,4.0,1,4.0,1
6664,min_diffuse,10,10,1,3,0.05,0.95,0.8227317684202109,5,3.0,1,3.0,1,3.0,1
6665,min_diffuse,10,10,1,3,0.05,0.95,0.8955266870058938,8,3.0,1,3.0,1,3.0,1
6666,min_diffuse,10,10,1,3,0.05,0.95,0.9147578149746745,22,6.0,1,6.0,1,6.0,1
6667,min_diffuse,10,10,1,3,0.05,0.95,0.909898914647574,38,8.0,1,8.0,1,8.0,1
6668,min_diffuse,10,10,1,3,0.05,0.95,0.8010851002566926,17,5.0,1,5.0,1,5.0,1
6669,min_diffuse,10,10,1,3,0.05,0.95,0.7115513928308644,3,2.0,1,2.0,1,2.0,1
6670,min_diffuse,10,10,1,3,0.05,0.95,0.8206810993783348,15,4.0,1,4.0,1,4.0,1
6671,min_diffuse,10,10,1,3,0.05,0.95,0.8070373194716957,5,3.0,1,3.0,1,3.0,1
6672,min_diffuse,10,10,1,3,0.05,0.95,0.8378189639854878,5,2.0,1,2.0,1,2.0,1
6673,min_diffuse,10,10,1,3,0.05,0.95,0.9092345855018096,21,5.0,1,5.0,1,5.0,1
6674,min_diffuse,10,10,1,3,0.05,0.95,0.91962530132101,9,4.0,1,4.0,1,4.0,1
6675,min_diffuse,10,10,1,3,0.05,0.95,0.8394808125085397,7,4.0,1,4.0,1,4.0,1
6676,min_diffuse,10,10,1,3,0.05,0.95,0.7841924797350998,10,4.0,0,4.0,0,3.0,1
6677,min_diffuse,10,10,1,3,0.05,0.95,0.9181886389866508,11,3.0,1,3.0,1,3.0,1
6678,min_diffuse,10,10,1,3,0.05,0.95,0.9149804242058714,14,3.0,1,3.0,1,3.0,1
6679,min_diffuse,10,10,1,3,0.05,0.95,0.8484573351387283,28,6.0,0,6.0,0,5.0,1
6680,min_diffuse,10,10,1,3,0.05,0.95,0.9037734413128276,9,4.0,0,3.0,1,4.0,0
6681,min_diffuse,10,10,1,3,0.05,0.95,0.6385252789423829,8,3.0,1,3.0,1,3.0,1
6682,min_diffuse,10,10,1,3,0.05,0.95,0.8171863737552142,3,2.0,1,2.0,1,2.0,1
6683,min_diffuse,10,10,1,3,0.05,0.95,0.938713173894178,19,4.0,1,4.0,1,4.0,1
6684,min_diffuse,10,10,1,3,0.05,0.95,0.8556000735051561,10,4.0,1,4.0,1,4.0,1
6685,min_diffuse,10,10,1,3,0.05,0.95,0.7847001994465771,4,2.0,1,2.0,1,2.0,1
6686,min_diffuse,10,10,1,3,0.05,0.95,0.8203013197037246,3,2.0,1,2.0,1,3.0,0
6687,min_diffuse,10,10,1,3,0.05,0.95,0.9306017336667876,12,3.0,1,3.0,1,3.0,1
6688,min_diffuse,10,10,1,3,0.05,0.95,0.8971708984068937,4,2.0,1,2.0,1,3.0,0
6689,min_diffuse,10,10,1,3,0.05,0.95,0.9424477979595788,14,5.0,1,5.0,1,5.0,1
6690,min_diffuse,10,10,1,3,0.05,0.95,0.8056406001919515,6,3.0,1,3.0,1,3.0,1
6691,min_diffuse,10,10,1,3,0.05,0.95,0.9462313566358757,75,10.0,1,10.0,1,10.0,1
6692,min_diffuse,10,10,1,3,0.05,0.95,0.936145179622669,10,4.0,1,4.0,1,4.0,1
6693,min_diffuse,10,10,1,3,0.05,0.95,0.8787447186410213,6,3.0,1,3.0,1,3.0,1
6694,min_diffuse,10,10,1,3,0.05,0.95,0.9168024490612292,16,5.0,1,5.0,1,5.0,1
6695,min_diffuse,10,10,1,3,0.05,0.95,0.9043575860628376,18,6.0,1,6.0,1,7.0,0
6696,min_diffuse,10,10,1,3,0.05,0.95,0.8609888080540133,7,4.0,1,4.0,1,4.0,1
6697,min_diffuse,10,10,1,3,0.05,0.95,0.8886588169506775,39,6.0,1,6.0,1,6.0,1
6698,min_diffuse,10,10,1,3,0.05,0.95,0.7991903295526664,7,3.0,1,3.0,1,3.0,1
6699,min_diffuse,10,10,1,3,0.05,0.95,0.7664223305392557,7,3.0,1,3.0,1,4.0,0
6700,min_diffuse,10,10,1,3,0.05,0.95,0.8254480110624685,16,4.0,1,4.0,1,4.0,1
6701,min_diffuse,10,10,1,3,0.05,0.95,0.8922002991668246,9,4.0,1,4.0,1,4.0,1
6702,min_diffuse,10,10,1,3,0.05,0.95,0.8096366903126474,15,4.0,0,4.0,0,3.0,1
6703,min_diffuse,10,10,1,3,0.05,0.95,0.8412153718668003,5,3.0,1,3.0,1,3.0,1
6704,min_diffuse,10,10,1,3,0.05,0.95,0.8229987392888443,10,3.0,1,3.0,1,3.0,1
6705,min_diffuse,10,10,1,3,0.05,0.95,0.9137136339059938,13,5.0,0,4.0,1,4.0,1
6706,min_diffuse,10,10,1,3,0.05,0.95,0.9116127825646638,12,5.0,1,5.0,1,5.0,1
6707,min_diffuse,10,10,1,3,0.05,0.95,0.9295447606990024,12,5.0,1,5.0,1,5.0,1
6708,min_diffuse,10,10,1,3,0.05,0.95,0.6174465216864655,4,3.0,0,3.0,0,2.0,1
6709,min_diffuse,10,10,1,3,0.05,0.95,0.6882551803724913,7,3.0,1,3.0,1,3.0,1
6710,min_diffuse,10,10,1,3,0.05,0.95,0.9061195034948964,16,5.0,1,5.0,1,5.0,1
6711,min_diffuse,10,10,1,3,0.05,0.95,0.9296578785481782,3,2.0,1,2.0,1,2.0,1
6712,min_diffuse,10,10,1,3,0.05,0.95,0.706292444476438,3,2.0,1,2.0,1,3.0,0
6713,min_diffuse,10,10,1,3,0.05,0.95,0.6530612129658616,4,2.0,1,2.0,1,2.0,1
6714,min_diffuse,10,10,1,3,0.05,0.95,0.7675079065196327,8,4.0,0,3.0,1,3.0,1
6715,min_diffuse,10,10,1,3,0.05,0.95,0.9270554238421892,7,3.0,1,3.0,1,4.0,0
6716,min_diffuse,10,10,1,3,0.05,0.95,0.8861595971231367,7,3.0,0,2.0,1,3.0,0
6717,min_diffuse,10,10,1,3,0.05,0.95,0.8928225601048227,35,8.0,1,8.0,1,8.0,1
6718,min_diffuse,10,10,1,3,0.05,0.95,0.8806245176482154,10,5.0,0,5.0,0,4.0,1
6719,min_diffuse,10,10,1,3,0.05,0.95,0.9448828890084368,10,3.0,1,3.0,1,4.0,0
6720,min_diffuse,10,10,1,3,0.05,0.95,0.9144172609205888,19,4.0,1,4.0,1,4.0,1
6721,min_diffuse,10,10,1,3,0.05,0.95,0.9491755806615872,40,9.0,1,9.0,1,9.0,1
6722,min_diffuse,10,10,1,3,0.05,0.95,0.8270230706584426,9,4.0,1,4.0,1,4.0,1
6723,min_diffuse,10,10,1,3,0.05,0.95,0.7800790845956962,5,3.0,1,3.0,1,3.0,1
6724,min_diffuse,10,10,1,3,0.05,0.95,0.870090511092861,10,4.0,1,4.0,1,4.0,1
6725,min_diffuse,10,10,1,3,0.05,0.95,0.8656832308758496,15,6.0,1,6.0,1,6.0,1
6726,min_diffuse,10,10,1,3,0.05,0.95,0.9348924648690812,5,2.0,1,2.0,1,2.0,1
6727,min_diffuse,10,10,1,3,0.05,0.95,0.8924664877982958,5,2.0,1,2.0,1,3.0,0
6728,min_diffuse,10,10,1,3,0.05,0.95,0.922378183363711,20,5.0,0,5.0,0,4.0,1
6729,min_diffuse,10,10,1,3,0.05,0.95,0.8508110046560174,3,2.0,1,2.0,1,2.0,1
6730,min_diffuse,10,10,1,3,0.05,0.95,0.8962505756423388,31,6.0,1,6.0,1,6.0,1
6731,min_diffuse,10,10,1,3,0.05,0.95,0.8695862962094797,13,4.0,1,4.0,1,4.0,1
6732,min_diffuse,10,10,1,3,0.05,0.95,0.924591175975779,29,8.0,0,7.0,1,8.0,0
6733,min_diffuse,10,10,1,3,0.05,0.95,0.9356695451252006,4,3.0,1,3.0,1,3.0,1
6734,min_diffuse,10,10,1,3,0.05,0.95,0.7708679322420714,3,2.0,1,2.0,1,2.0,1
6735,min_diffuse,10,10,1,3,0.05,0.95,0.8237226563398188,5,3.0,1,3.0,1,3.0,1
6736,min_diffuse,10,10,1,3,0.05,0.95,0.9016994557565632,6,3.0,1,3.0,1,3.0,1
6737,min_diffuse,10,10,1,3,0.05,0.95,0.821007281194512,5,3.0,1,3.0,1,3.0,1
6738,min_diffuse,10,10,1,3,0.05,0.95,0.9408082139173348,12,4.0,1,4.0,1,4.0,1
6739,min_diffuse,10,10,1,3,0.05,0.95,0.7628874534126373,2,2.0,1,2.0,1,2.0,1
6740,min_diffuse,10,10,1,3,0.05,0.95,0.88406089883013,5,3.0,1,3.0,1,4.0,0
6741,min_diffuse,10,10,1,3,0.05,0.95,0.7794970683563341,16,5.0,0,5.0,0,4.0,1
6742,min_diffuse,10,10,1,3,0.05,0.95,0.9417655199559284,10,4.0,1,4.0,1,4.0,1
6743,min_diffuse,10,10,1,3,0.05,0.95,0.8362550177105791,4,3.0,1,3.0,1,3.0,1
6744,min_diffuse,10,10,1,3,0.05,0.95,0.8522466231328757,19,5.0,1,5.0,1,5.0,1
6745,min_diffuse,10,10,1,3,0.05,0.95,0.9434111481681432,5,3.0,1,3.0,1,3.0,1
6746,min_diffuse,10,10,1,3,0.05,0.95,0.8232730314723766,14,5.0,1,5.0,1,5.0,1
6747,min_diffuse,10,10,1,3,0.05,0.95,0.8910187443971511,13,4.0,1,5.0,0,4.0,1
6748,min_diffuse,10,10,1,3,0.05,0.95,0.835911576366928,7,3.0,1,3.0,1,3.0,1
6749,min_diffuse,10,10,1,3,0.05,0.95,0.8591527275667922,6,3.0,1,3.0,1,3.0,1
6750,min_diffuse,10,10,1,3,0.05,0.95,0.938798006667955,17,4.0,0,4.0,0,3.0,1
6751,min_diffuse,10,10,1,3,0.05,0.95,0.904729463082512,9,4.0,1,4.0,1,4.0,1
6752,min_diffuse,10,10,1,3,0.05,0.95,0.90882729940241,11,5.0,1,5.0,1,5.0,1
6753,min_diffuse,10,10,1,3,0.05,0.95,0.8372939258762255,10,4.0,1,4.0,1,4.0,1
6754,min_diffuse,10,10,1,3,0.05,0.95,0.8292576106091525,7,4.0,1,4.0,1,4.0,1
6755,min_diffuse,10,10,1,3,0.05,0.95,0.9368249736134272,20,5.0,0,4.0,1,4.0,1
6756,min_diffuse,10,10,1,3,0.05,0.95,0.8906546352581027,9,4.0,1,4.0,1,4.0,1
6757,min_diffuse,10,10,1,3,0.05,0.95,0.8791493473543115,3,2.0,1,2.0,1,3.0,0
6758,min_diffuse,10,10,1,3,0.05,0.95,0.8623072502680131,7,3.0,1,3.0,1,3.0,1
6759,min_diffuse,10,10,1,3,0.05,0.95,0.8336330007451496,11,4.0,0,3.0,1,3.0,1
6760,min_diffuse,10,10,1,3,0.05,0.95,0.8905343160792316,5,3.0,1,3.0,1,3.0,1
6761,min_diffuse,10,10,1,3,0.05,0.95,0.8622130659999567,6,3.0,1,3.0,1,3.0,1
6762,min_diffuse,10,10,1,3,0.05,0.95,0.8349571979896016,6,3.0,1,3.0,1,3.0,1
6763,min_diffuse,10,10,1,3,0.05,0.95,0.9391597181023142,22,8.0,1,8.0,1,9.0,0
6764,min_diffuse,10,10,1,3,0.05,0.95,0.8680343176361315,8,3.0,1,3.0,1,3.0,1
6765,min_diffuse,10,10,1,3,0.05,0.95,0.8929285450492719,4,3.0,1,3.0,1,3.0,1
6766,min_diffuse,10,10,1,3,0.05,0.95,0.845851317155659,19,5.0,1,5.0,1,5.0,1
6767,min_diffuse,10,10,1,3,0.05,0.95,0.8943356344160253,18,5.0,1,5.0,1,6.0,0
6768,min_diffuse,10,10,1,3,0.05,0.95,0.9447808996702828,7,3.0,1,3.0,1,3.0,1
6769,min_diffuse,10,10,1,3,0.05,0.95,0.9484366703663076,20,5.0,1,5.0,1,5.0,1
6770,min_diffuse,10,10,1,3,0.05,0.95,0.891228748842095,3,2.0,1,2.0,1,2.0,1
6771,min_diffuse,10,10,1,3,0.05,0.95,0.9240417337930108,47,14.0,1,14.0,1,14.0,1
6772,min_diffuse,10,10,1,3,0.05,0.95,0.8879071058545479,8,4.0,1,4.0,1,4.0,1
6773,min_diffuse,10,10,1,3,0.05,0.95,0.926063488966455,9,4.0,1,4.0,1,4.0,1
6774,min_diffuse,10,10,1,3,0.05,0.95,0.8701690291720751,10,4.0,0,4.0,0,3.0,1
6775,min_diffuse,10,10,1,3,0.05,0.95,0.8777000980902286,13,3.0,1,3.0,1,3.0,1
6776,min_diffuse,10,10,1,3,0.05,0.95,0.9089211560056654,13,4.0,1,4.0,1,4.0,1
6777,min_diffuse,10,10,1,3,0.05,0.95,0.7757244211197536,4,3.0,1,3.0,1,4.0,0
6778,min_diffuse,10,10,1,3,0.05,0.95,0.9136992874677374,7,3.0,1,3.0,1,3.0,1
6779,min_diffuse,10,10,1,3,0.05,0.95,0.8748425672969409,3,2.0,1,2.0,1,2.0,1
6780,min_diffuse,10,10,1,3,0.05,0.95,0.7982923687031654,10,5.0,1,5.0,1,5.0,1
6781,min_diffuse,10,10,1,3,0.05,0.95,0.9094651460387414,21,4.0,1,4.0,1,4.0,1
6782,min_diffuse,10,10,1,3,0.05,0.95,0.914050468915772,73,14.0,1,14.0,1,14.0,1
6783,min_diffuse,10,10,1,3,0.05,0.95,0.9325708894305564,11,4.0,1,4.0,1,4.0,1
6784,min_diffuse,10,10,1,3,0.05,0.95,0.8286511815125046,8,3.0,1,3.0,1,3.0,1
6785,min_diffuse,10,10,1,3,0.05,0.95,0.8045487295895258,9,4.0,1,4.0,1,4.0,1
6786,min_diffuse,10,10,1,3,0.05,0.95,0.9093780954684038,8,5.0,1,5.0,1,5.0,1
6787,min_diffuse,10,10,1,3,0.05,0.95,0.920646327384405,8,3.0,1,3.0,1,3.0,1
6788,min_diffuse,10,10,1,3,0.05,0.95,0.9210128628965496,27,8.0,0,8.0,0,7.0,1
6789,min_diffuse,10,10,1,3,0.05,0.95,0.6876681866273532,5,3.0,1,3.0,1,3.0,1
6790,min_diffuse,10,10,1,3,0.05,0.95,0.949039717850199,27,5.0,1,5.0,1,6.0,0
6791,min_diffuse,10,10,1,3,0.05,0.95,0.9449830546508194,54,9.0,1,9.0,1,9.0,1
6792,min_diffuse,10,10,1,3,0.05,0.95,0.8832543296437615,12,4.0,1,4.0,1,4.0,1
6793,min_diffuse,10,10,1,3,0.05,0.95,0.8358886372252428,13,4.0,1,4.0,1,4.0,1
6794,min_diffuse,10,10,1,3,0.05,0.95,0.8959742521713525,37,6.0,1,6.0,1,6.0,1
6795,min_diffuse,10,10,1,3,0.05,0.95,0.828937218544394,4,3.0,0,2.0,1,3.0,0
6796,min_diffuse,10,10,1,3,0.05,0.95,0.8972264431024427,11,5.0,1,5.0,1,5.0,1
6797,min_diffuse,10,10,1,3,0.05,0.95,0.7910400447123425,4,3.0,1,3.0,1,3.0,1
6798,min_diffuse,10,10,1,3,0.05,0.95,0.9431355123791326,4,3.0,1,3.0,1,3.0,1
6799,min_diffuse,10,10,1,3,0.05,0.95,0.9481162903255624,42,8.0,1,8.0,1,8.0,1
6800,min_diffuse,10,10,1,3,0.05,0.95,0.8791500022643327,9,4.0,0,3.0,1,4.0,0
6801,min_diffuse,10,10,1,3,0.05,0.95,0.9210392921735678,26,6.0,1,6.0,1,6.0,1
6802,min_diffuse,10,10,1,3,0.05,0.95,0.8617751705478979,22,7.0,1,7.0,1,7.0,1
6803,min_diffuse,10,10,1,3,0.05,0.95,0.9403180549188498,25,5.0,0,5.0,0,4.0,1
6804,min_diffuse,10,10,1,3,0.05,0.95,0.9225448681417284,16,4.0,1,4.0,1,4.0,1
6805,min_diffuse,10,10,1,3,0.05,0.95,0.9465833633116914,27,7.0,1,7.0,1,8.0,0
6806,min_diffuse,10,10,1,3,0.05,0.95,0.9386492767555767,15,4.0,1,4.0,1,4.0,1
6807,min_diffuse,10,10,1,3,0.05,0.95,0.8673835961110585,9,4.0,1,4.0,1,4.0,1
6808,min_diffuse,10,10,1,3,0.05,0.95,0.8201712325458744,4,2.0,1,2.0,1,2.0,1
6809,min_diffuse,10,10,1,3,0.05,0.95,0.929003543398189,12,4.0,1,4.0,1,4.0,1
6810,min_diffuse,10,10,1,3,0.05,0.95,0.8527346485856973,7,3.0,1,3.0,1,3.0,1
6811,min_diffuse,10,10,1,3,0.05,0.95,0.9458372376454138,43,7.0,1,7.0,1,7.0,1
6812,min_diffuse,10,10,1,3,0.05,0.95,0.809159827792096,18,5.0,1,5.0,1,5.0,1
6813,min_diffuse,10,10,1,3,0.05,0.95,0.772645754091586,4,2.0,1,2.0,1,3.0,0
6814,min_diffuse,10,10,1,3,0.05,0.95,0.9232103486093076,41,7.0,1,7.0,1,7.0,1
6815,min_diffuse,10,10,1,3,0.05,0.95,0.9161018937579264,7,3.0,1,4.0,0,4.0,0
6816,min_diffuse,10,10,1,3,0.05,0.95,0.905757244712824,16,5.0,0,5.0,0,4.0,1
6817,min_diffuse,10,10,1,3,0.05,0.95,0.8912696414934707,16,4.0,1,4.0,1,4.0,1
6818,min_diffuse,10,10,1,3,0.05,0.95,0.9437571012441895,9,3.0,1,3.0,1,4.0,0
6819,min_diffuse,10,10,1,3,0.05,0.95,0.9465455964879984,19,5.0,1,5.0,1,5.0,1
6820,min_diffuse,10,10,1,3,0.05,0.95,0.7439930281040074,3,3.0,1,3.0,1,3.0,1
6821,min_diffuse,10,10,1,3,0.05,0.95,0.9058850902612172,18,4.0,1,4.0,1,4.0,1
6822,min_diffuse,10,10,1,3,0.05,0.95,0.9243290365553014,10,5.0,0,5.0,0,4.0,1
6823,min_diffuse,10,10,1,3,0.05,0.95,0.9392982199610224,46,8.0,1,8.0,1,8.0,1
6824,min_diffuse,10,10,1,3,0.05,0.95,0.8818313084498316,21,6.0,0,5.0,1,5.0,1
6825,min_diffuse,10,10,1,3,0.05,0.95,0.8660772897375177,7,3.0,1,3.0,1,3.0,1
6826,min_diffuse,10,10,1,3,0.05,0.95,0.7330981103969166,2,2.0,1,2.0,1,2.0,1
6827,min_diffuse,10,10,1,3,0.05,0.95,0.8591302999548277,4,3.0,1,3.0,1,3.0,1
6828,min_diffuse,10,10,1,3,0.05,0.95,0.7647544030432809,4,2.0,1,2.0,1,3.0,0
6829,min_diffuse,10,10,1,3,0.05,0.95,0.936467418447838,6,4.0,1,4.0,1,4.0,1
6830,min_diffuse,10,10,1,3,0.05,0.95,0.9439752013250958,29,7.0,1,7.0,1,7.0,1
6831,min_diffuse,10,10,1,3,0.05,0.95,0.9288177563889972,12,5.0,0,5.0,0,4.0,1
6832,min_diffuse,10,10,1,3,0.05,0.95,0.9269617272790456,12,4.0,1,4.0,1,5.0,0
6833,min_diffuse,10,10,1,3,0.05,0.95,0.8746320617664817,8,4.0,1,4.0,1,4.0,1
6834,min_diffuse,10,10,1,3,0.05,0.95,0.7012759168183504,4,2.0,1,2.0,1,2.0,1
6835,min_diffuse,10,10,1,3,0.05,0.95,0.9369726612645972,7,3.0,1,3.0,1,3.0,1
6836,min_diffuse,10,10,1,3,0.05,0.95,0.8832641350563903,9,4.0,1,4.0,1,4.0,1
6837,min_diffuse,10,10,1,3,0.05,0.95,0.9175917426392362,9,5.0,1,5.0,1,5.0,1
6838,min_diffuse,10,10,1,3,0.05,0.95,0.8397047272581835,7,3.0,1,3.0,1,3.0,1
6839,min_diffuse,10,10,1,3,0.05,0.95,0.8446059884715622,11,4.0,0,3.0,1,4.0,0
6840,min_diffuse,10,10,1,3,0.05,0.95,0.937638749534924,36,6.0,1,7.0,0,7.0,0
6841,min_diffuse,10,10,1,3,0.05,0.95,0.8817610620728169,11,4.0,1,4.0,1,4.0,1
6842,min_diffuse,10,10,1,3,0.05,0.95,0.8931274008362597,9,3.0,1,3.0,1,4.0,0
6843,min_diffuse,10,10,1,3,0.05,0.95,0.9393471468737794,14,4.0,1,4.0,1,4.0,1
6844,min_diffuse,10,10,1,3,0.05,0.95,0.8772704744452687,9,4.0,1,4.0,1,4.0,1
6845,min_diffuse,10,10,1,3,0.05,0.95,0.8924645775118144,39,6.0,1,6.0,1,6.0,1
6846,min_diffuse,10,10,1,3,0.05,0.95,0.8424024173036282,3,2.0,1,2.0,1,2.0,1
6847,min_diffuse,10,10,1,3,0.05,0.95,0.9035966974896396,27,6.0,0,5.0,1,5.0,1
6848,min_diffuse,10,10,1,3,0.05,0.95,0.9122115527634816,5,3.0,1,3.0,1,3.0,1
6849,min_diffuse,10,10,1,3,0.05,0.95,0.8587781733712047,4,2.0,1,2.0,1,3.0,0
6850,min_diffuse,10,10,1,3,0.05,0.95,0.9426708801645612,5,3.0,1,3.0,1,3.0,1
6851,min_diffuse,10,10,1,3,0.05,0.95,0.9435522161238816,16,6.0,0,5.0,1,6.0,0
6852,min_diffuse,10,10,1,3,0.05,0.95,0.8910679972783746,13,5.0,0,4.0,1,4.0,1
6853,min_diffuse,10,10,1,3,0.05,0.95,0.9161913936961996,10,4.0,1,4.0,1,4.0,1
6854,min_diffuse,10,10,1,3,0.05,0.95,0.799853174768202,7,3.0,0,2.0,1,2.0,1
6855,min_diffuse,10,10,1,3,0.05,0.95,0.8583335100386854,13,4.0,1,4.0,1,4.0,1
6856,min_diffuse,10,10,1,3,0.05,0.95,0.8205609666784884,14,4.0,1,4.0,1,4.0,1
6857,min_diffuse,10,10,1,3,0.05,0.95,0.8965699026028666,8,5.0,1,5.0,1,5.0,1
6858,min_diffuse,10,10,1,3,0.05,0.95,0.8716149821377238,4,2.0,1,2.0,1,3.0,0
6859,min_diffuse,10,10,1,3,0.05,0.95,0.8640542843774929,18,4.0,0,4.0,0,3.0,1
6860,min_diffuse,10,10,1,3,0.05,0.95,0.843449958382335,10,4.0,0,3.0,1,3.0,1
6861,min_diffuse,10,10,1,3,0.05,0.95,0.7088044634742883,3,2.0,1,2.0,1,2.0,1
6862,min_diffuse,10,10,1,3,0.05,0.95,0.8067423310560372,4,3.0,1,3.0,1,3.0,1
6863,min_diffuse,10,10,1,3,0.05,0.95,0.9221780206875314,5,3.0,1,3.0,1,4.0,0
6864,min_diffuse,10,10,1,3,0.05,0.95,0.8526421537106911,22,5.0,1,5.0,1,5.0,1
6865,min_diffuse,10,10,1,3,0.05,0.95,0.9422991025045576,53,11.0,0,11.0,0,10.0,1
6866,min_diffuse,10,10,1,3,0.05,0.95,0.911089032183953,3,2.0,1,2.0,1,2.0,1
6867,min_diffuse,10,10,1,3,0.05,0.95,0.9436940778231964,14,5.0,0,5.0,0,4.0,1
6868,min_diffuse,10,10,1,3,0.05,0.95,0.9232795953120596,4,3.0,1,3.0,1,3.0,1
6869,min_diffuse,10,10,1,3,0.05,0.95,0.9455742021875146,22,5.0,1,5.0,1,5.0,1
6870,min_diffuse,10,10,1,3,0.05,0.95,0.8930468437075453,27,7.0,1,7.0,1,7.0,1
6871,min_diffuse,10,10,1,3,0.05,0.95,0.8836634336286169,6,4.0,1,4.0,1,4.0,1
6872,min_diffuse,10,10,1,3,0.05,0.95,0.942720329800509,8,5.0,1,5.0,1,6.0,0
6873,min_diffuse,10,10,1,3,0.05,0.95,0.9311309838376892,14,4.0,1,4.0,1,4.0,1
6874,min_diffuse,10,10,1,3,0.05,0.95,0.8332295984313917,10,4.0,1,4.0,1,4.0,1
6875,min_diffuse,10,10,1,3,0.05,0.95,0.949029060601438,12,5.0,1,5.0,1,6.0,0
6876,min_diffuse,10,10,1,3,0.05,0.95,0.9293091897212856,30,5.0,1,5.0,1,5.0,1
6877,min_diffuse,10,10,1,3,0.05,0.95,0.93469929184737,9,3.0,1,3.0,1,4.0,0
6878,min_diffuse,10,10,1,3,0.05,0.95,0.9313382095104764,33,8.0,1,8.0,1,8.0,1
6879,min_diffuse,10,10,1,3,0.05,0.95,0.814505134466753,6,3.0,1,3.0,1,3.0,1
6880,min_diffuse,10,10,1,3,0.05,0.95,0.8701586071215242,12,4.0,1,4.0,1,4.0,1
6881,min_diffuse,10,10,1,3,0.05,0.95,0.8815817888669805,14,4.0,1,4.0,1,4.0,1
6882,min_diffuse,10,10,1,3,0.05,0.95,0.9054704967088496,15,5.0,1,5.0,1,5.0,1
6883,min_diffuse,10,10,1,3,0.05,0.95,0.77260849864324,5,3.0,1,3.0,1,3.0,1
6884,min_diffuse,10,10,1,3,0.05,0.95,0.9267198344897432,14,6.0,1,6.0,1,6.0,1
6885,min_diffuse,10,10,1,3,0.05,0.95,0.7503113484689685,15,4.0,1,4.0,1,4.0,1
6886,min_diffuse,10,10,1,3,0.05,0.95,0.8682416206901307,23,5.0,1,5.0,1,5.0,1
6887,min_diffuse,10,10,1,3,0.05,0.95,0.8657400212297954,5,3.0,1,3.0,1,3.0,1
6888,min_diffuse,10,10,1,3,0.05,0.95,0.941420263970766,7,4.0,1,4.0,1,4.0,1
6889,min_diffuse,10,10,1,3,0.05,0.95,0.91206967270589,12,6.0,1,6.0,1,6.0,1
6890,min_diffuse,10,10,1,3,0.05,0.95,0.8021184098994139,13,3.0,1,3.0,1,3.0,1
6891,min_diffuse,10,10,1,3,0.05,0.95,0.8825598995610665,2,2.0,1,2.0,1,2.0,1
6892,min_diffuse,10,10,1,3,0.05,0.95,0.936099803704709,8,3.0,1,3.0,1,3.0,1
6893,min_diffuse,10,10,1,3,0.05,0.95,0.836627836855747,7,3.0,1,3.0,1,3.0,1
6894,min_diffuse,10,10,1,3,0.05,0.95,0.9482694075992208,7,3.0,1,3.0,1,3.0,1
6895,min_diffuse,10,10,1,3,0.05,0.95,0.9387461541607012,10,5.0,1,5.0,1,5.0,1
6896,min_diffuse,10,10,1,3,0.05,0.95,0.5623553168473796,7,3.0,1,3.0,1,3.0,1
6897,min_diffuse,10,10,1,3,0.05,0.95,0.8834310571081684,10,3.0,1,3.0,1,3.0,1
6898,min_diffuse,10,10,1,3,0.05,0.95,0.7746224723801798,4,3.0,1,3.0,1,3.0,1
6899,min_diffuse,10,10,1,3,0.05,0.95,0.8295141320522514,13,5.0,0,4.0,1,5.0,0
6900,min_diffuse,10,10,1,3,0.05,0.95,0.945284836332757,11,3.0,1,3.0,1,3.0,1
6901,min_diffuse,10,10,1,3,0.05,0.95,0.869621529692687,10,4.0,1,4.0,1,4.0,1
6902,min_diffuse,10,10,1,3,0.05,0.95,0.6737278921957185,3,2.0,1,2.0,1,2.0,1
6903,min_diffuse,10,10,1,3,0.05,0.95,0.8781558173976829,3,2.0,1,2.0,1,3.0,0
6904,min_diffuse,10,10,1,3,0.05,0.95,0.6894766645111805,5,3.0,1,3.0,1,3.0,1
6905,min_diffuse,10,10,1,3,0.05,0.95,0.933533273983949,15,5.0,1,5.0,1,5.0,1
6906,min_diffuse,10,10,1,3,0.05,0.95,0.8898241075893872,7,3.0,1,3.0,1,3.0,1
6907,min_diffuse,10,10,1,3,0.05,0.95,0.7791233376252106,8,3.0,0,2.0,1,2.0,1
6908,min_diffuse,10,10,1,3,0.05,0.95,0.8674920066111745,9,3.0,1,3.0,1,3.0,1
6909,min_diffuse,10,10,1,3,0.05,0.95,0.9220740837136028,13,4.0,1,5.0,0,5.0,0
6910,min_diffuse,10,10,1,3,0.05,0.95,0.902243096844,4,3.0,1,3.0,1,3.0,1
6911,min_diffuse,10,10,1,3,0.05,0.95,0.8810132503580235,12,4.0,1,4.0,1,4.0,1
6912,min_diffuse,10,10,1,3,0.05,0.95,0.9333133138562142,10,4.0,1,4.0,1,4.0,1
6913,min_diffuse,10,10,1,3,0.05,0.95,0.7913537794909075,4,2.0,1,2.0,1,2.0,1
6914,min_diffuse,10,10,1,3,0.05,0.95,0.8839390202265295,9,4.0,1,4.0,1,4.0,1
6915,min_diffuse,10,10,1,3,0.05,0.95,0.6700955750018874,3,2.0,1,2.0,1,2.0,1
6916,min_diffuse,10,10,1,3,0.05,0.95,0.9376562077345116,32,6.0,0,6.0,0,5.0,1
6917,min_diffuse,10,10,1,3,0.05,0.95,0.9361205030075752,21,5.0,0,4.0,1,4.0,1
6918,min_diffuse,10,10,1,3,0.05,0.95,0.915252182713111,18,6.0,1,6.0,1,6.0,1
6919,min_diffuse,10,10,1,3,0.05,0.95,0.8438830810201763,4,3.0,0,2.0,1,2.0,1
6920,min_diffuse,10,10,1,3,0.05,0.95,0.8637103421698339,8,3.0,1,3.0,1,3.0,1
6921,min_diffuse,10,10,1,3,0.05,0.95,0.897512474350953,5,3.0,1,3.0,1,3.0,1
6922,min_diffuse,10,10,1,3,0.05,0.95,0.9164669360629611,24,6.0,1,6.0,1,6.0,1
6923,min_diffuse,10,10,1,3,0.05,0.95,0.8640042202109663,13,4.0,1,4.0,1,4.0,1
6924,min_diffuse,10,10,1,3,0.05,0.95,0.7315442403763474,7,4.0,0,3.0,1,3.0,1
6925,min_diffuse,10,10,1,3,0.05,0.95,0.9385656485937572,22,6.0,1,6.0,1,6.0,1
6926,min_diffuse,10,10,1,3,0.05,0.95,0.8816852612896217,12,3.0,1,3.0,1,4.0,0
6927,min_diffuse,10,10,1,3,0.05,0.95,0.9032658020101824,10,3.0,1,3.0,1,3.0,1
6928,min_diffuse,10,10,1,3,0.05,0.95,0.850382938177976,3,2.0,1,2.0,1,2.0,1
6929,min_diffuse,10,10,1,3,0.05,0.95,0.8037682574710495,3,2.0,1,2.0,1,2.0,1
6930,min_diffuse,10,10,1,3,0.05,0.95,0.8212592631833973,3,2.0,1,2.0,1,3.0,0
6931,min_diffuse,10,10,1,3,0.05,0.95,0.7368569034801684,6,3.0,1,3.0,1,3.0,1
6932,min_diffuse,10,10,1,3,0.05,0.95,0.9491397486631792,22,6.0,1,6.0,1,6.0,1
6933,min_diffuse,10,10,1,3,0.05,0.95,0.8837385912209329,29,6.0,0,5.0,1,5.0,1
6934,min_diffuse,10,10,1,3,0.05,0.95,0.8943033811406097,12,5.0,0,4.0,1,5.0,0
6935,min_diffuse,10,10,1,3,0.05,0.95,0.71541622899524,3,2.0,1,2.0,1,2.0,1
6936,min_diffuse,10,10,1,3,0.05,0.95,0.6668671728441686,3,2.0,1,2.0,1,2.0,1
6937,min_diffuse,10,10,1,3,0.05,0.95,0.8107027617209586,7,3.0,1,3.0,1,3.0,1
6938,min_diffuse,10,10,1,3,0.05,0.95,0.9167053397531748,23,5.0,1,5.0,1,5.0,1
6939,min_diffuse,10,10,1,3,0.05,0.95,0.9375375511284358,34,8.0,0,7.0,1,8.0,0
6940,min_diffuse,10,10,1,3,0.05,0.95,0.944387657595558,17,4.0,1,4.0,1,4.0,1
6941,min_diffuse,10,10,1,3,0.05,0.95,0.9377037986268664,14,4.0,1,4.0,1,4.0,1
6942,min_diffuse,10,10,1,3,0.05,0.95,0.8128374678039619,6,3.0,1,3.0,1,3.0,1
6943,min_diffuse,10,10,1,3,0.05,0.95,0.8659012623683017,6,3.0,1,3.0,1,3.0,1
6944,min_diffuse,10,10,1,3,0.05,0.95,0.903808372754716,5,3.0,1,3.0,1,3.0,1
6945,min_diffuse,10,10,1,3,0.05,0.95,0.9034626490171788,22,5.0,1,5.0,1,5.0,1
6946,min_diffuse,10,10,1,3,0.05,0.95,0.8693827420782934,12,4.0,1,4.0,1,4.0,1
6947,min_diffuse,10,10,1,3,0.05,0.95,0.9411377330604552,20,5.0,1,5.0,1,5.0,1
6948,min_diffuse,10,10,1,3,0.05,0.95,0.7886884480141233,16,4.0,1,4.0,1,4.0,1
6949,min_diffuse,10,10,1,3,0.05,0.95,0.909383382519244,32,5.0,1,5.0,1,5.0,1
6950,min_diffuse,10,10,1,3,0.05,0.95,0.87056856276459,10,4.0,1,4.0,1,4.0,1
6951,min_diffuse,10,10,1,3,0.05,0.95,0.9132589848034168,5,2.0,1,2.0,1,3.0,0
6952,min_diffuse,10,10,1,3,0.05,0.95,0.914774569833578,12,4.0,1,4.0,1,4.0,1
6953,min_diffuse,10,10,1,3,0.05,0.95,0.853859709763159,7,3.0,1,3.0,1,3.0,1
6954,min_diffuse,10,10,1,3,0.05,0.95,0.8328097640959101,7,3.0,1,3.0,1,3.0,1
6955,min_diffuse,10,10,1,3,0.05,0.95,0.9421480361601022,8,4.0,1,4.0,1,4.0,1
6956,min_diffuse,10,10,1,3,0.05,0.95,0.5856216123176542,3,2.0,1,2.0,1,2.0,1
6957,min_diffuse,10,10,1,3,0.05,0.95,0.8563753343073519,8,3.0,1,3.0,1,3.0,1
6958,min_diffuse,10,10,1,3,0.05,0.95,0.7697516897191832,3,2.0,1,3.0,0,3.0,0
6959,min_diffuse,10,10,1,3,0.05,0.95,0.8080126665633464,5,3.0,1,3.0,1,3.0,1
6960,min_diffuse,10,10,1,3,0.05,0.95,0.92753435339094,3,2.0,1,2.0,1,3.0,0
6961,min_diffuse,10,10,1,3,0.05,0.95,0.7180755886690628,7,3.0,1,3.0,1,3.0,1
6962,min_diffuse,10,10,1,3,0.05,0.95,0.9128859076784446,16,6.0,1,6.0,1,6.0,1
6963,min_diffuse,10,10,1,3,0.05,0.95,0.875520932436479,15,5.0,1,5.0,1,5.0,1
6964,min_diffuse,10,10,1,3,0.05,0.95,0.7132880748379385,4,2.0,1,2.0,1,2.0,1
6965,min_diffuse,10,10,1,3,0.05,0.95,0.9472746539344618,5,3.0,1,3.0,1,3.0,1
6966,min_diffuse,10,10,1,3,0.05,0.95,0.8607468737555599,19,5.0,1,5.0,1,5.0,1
6967,min_diffuse,10,10,1,3,0.05,0.95,0.9240173570740718,5,2.0,1,2.0,1,3.0,0
6968,min_diffuse,10,10,1,3,0.05,0.95,0.8748467710474784,6,4.0,0,3.0,1,3.0,1
6969,min_diffuse,10,10,1,3,0.05,0.95,0.9128316661364106,53,10.0,0,10.0,0,9.0,1
6970,min_diffuse,10,10,1,3,0.05,0.95,0.9084831431058042,11,4.0,1,4.0,1,4.0,1
6971,min_diffuse,10,10,1,3,0.05,0.95,0.695509750121919,8,3.0,1,3.0,1,3.0,1
6972,min_diffuse,10,10,1,3,0.05,0.95,0.9340533757099556,14,4.0,1,4.0,1,4.0,1
6973,min_diffuse,10,10,1,3,0.05,0.95,0.924060594008258,30,6.0,1,6.0,1,6.0,1
6974,min_diffuse,10,10,1,3,0.05,0.95,0.9323502098888724,61,9.0,1,9.0,1,9.0,1
6975,min_diffuse,10,10,1,3,0.05,0.95,0.8601339158593192,7,3.0,1,3.0,1,3.0,1
6976,min_diffuse,10,10,1,3,0.05,0.95,0.9428491391302792,17,4.0,1,4.0,1,4.0,1
6977,min_diffuse,10,10,1,3,0.05,0.95,0.5960424354146091,10,4.0,1,4.0,1,4.0,1
6978,min_diffuse,10,10,1,3,0.05,0.95,0.9464612022118222,22,8.0,1,8.0,1,8.0,1
6979,min_diffuse,10,10,1,3,0.05,0.95,0.8433236090842551,9,4.0,1,4.0,1,4.0,1
6980,min_diffuse,10,10,1,3,0.05,0.95,0.7873276050246801,4,3.0,1,3.0,1,3.0,1
6981,min_diffuse,10,10,1,3,0.05,0.95,0.7285438234236502,3,2.0,1,2.0,1,3.0,0
6982,min_diffuse,10,10,1,3,0.05,0.95,0.7310464252837305,6,3.0,1,3.0,1,3.0,1
6983,min_diffuse,10,10,1,3,0.05,0.95,0.8930402437951322,11,5.0,1,5.0,1,5.0,1
6984,min_diffuse,10,10,1,3,0.05,0.95,0.8217986151601815,5,3.0,0,3.0,0,2.0,1
6985,min_diffuse,10,10,1,3,0.05,0.95,0.8739034080167266,7,3.0,1,3.0,1,3.0,1
6986,min_diffuse,10,10,1,3,0.05,0.95,0.860482616966041,8,3.0,1,3.0,1,3.0,1
6987,min_diffuse,10,10,1,3,0.05,0.95,0.9269130769266244,16,6.0,1,6.0,1,6.0,1
6988,min_diffuse,10,10,1,3,0.05,0.95,0.9037541341475146,10,4.0,1,4.0,1,4.0,1
6989,min_diffuse,10,10,1,3,0.05,0.95,0.9269146901461768,6,3.0,1,3.0,1,3.0,1
6990,min_diffuse,10,10,1,3,0.05,0.95,0.8935724776654103,8,4.0,1,4.0,1,4.0,1
6991,min_diffuse,10,10,1,3,0.05,0.95,0.8930117899731432,9,4.0,1,4.0,1,4.0,1
6992,min_diffuse,10,10,1,3,0.05,0.95,0.8421153656405072,12,4.0,1,4.0,1,4.0,1
6993,min_diffuse,10,10,1,3,0.05,0.95,0.9109559378447468,32,7.0,1,7.0,1,7.0,1
6994,min_diffuse,10,10,1,3,0.05,0.95,0.7827876058166945,4,2.0,1,2.0,1,2.0,1
6995,min_diffuse,10,10,1,3,0.05,0.95,0.7748939821545276,9,3.0,1,3.0,1,3.0,1
6996,min_diffuse,10,10,1,3,0.05,0.95,0.860096022304602,10,4.0,0,4.0,0,3.0,1
6997,min_diffuse,10,10,1,3,0.05,0.95,0.9499764607181612,6,4.0,1,4.0,1,4.0,1
6998,min_diffuse,10,10,1,3,0.05,0.95,0.8742203934513775,8,4.0,1,4.0,1,4.0,1
6999,min_diffuse,10,10,1,3,0.05,0.95,0.8180711089654567,9,4.0,0,3.0,1,3.0,1
7000,min_diffuse,10,10,1,3,0.05,0.95,0.9190600905871492,16,4.0,1,4.0,1,4.0,1
7001,min_diffuse,10,10,1,3,0.05,0.95,0.923212540064048,15,4.0,1,4.0,1,4.0,1
7002,min_diffuse,10,10,1,3,0.05,0.95,0.9371245722654128,39,8.0,1,8.0,1,8.0,1
7003,min_diffuse,10,10,1,3,0.05,0.95,0.8816309841372479,6,4.0,1,4.0,1,4.0,1
7004,min_diffuse,10,10,1,3,0.05,0.95,0.8296909037640021,9,3.0,1,3.0,1,3.0,1
7005,min_diffuse,10,10,1,3,0.05,0.95,0.9453431063361832,30,7.0,1,7.0,1,7.0,1
7006,min_diffuse,10,10,1,3,0.05,0.95,0.9092673912087276,8,4.0,1,5.0,0,5.0,0
7007,min_diffuse,10,10,1,3,0.05,0.95,0.7369096269255047,4,2.0,1,3.0,0,3.0,0
7008,min_diffuse,10,10,1,3,0.05,0.95,0.8722079007873658,12,4.0,1,4.0,1,4.0,1
7009,min_diffuse,10,10,1,3,0.05,0.95,0.9496502983520836,30,6.0,1,6.0,1,6.0,1
7010,min_diffuse,10,10,1,3,0.05,0.95,0.8444286951837178,4,2.0,1,2.0,1,2.0,1
7011,min_diffuse,10,10,1,3,0.05,0.95,0.7255672876099293,5,3.0,0,3.0,0,2.0,1
7012,min_diffuse,10,10,1,3,0.05,0.95,0.9419737771787626,23,7.0,1,7.0,1,7.0,1
7013,min_diffuse,10,10,1,3,0.05,0.95,0.8292971354511214,5,3.0,1,3.0,1,3.0,1
7014,min_diffuse,10,10,1,3,0.05,0.95,0.8784174965320971,17,4.0,1,4.0,1,4.0,1
7015,min_diffuse,10,10,1,3,0.05,0.95,0.8608512870579703,10,4.0,1,4.0,1,4.0,1
7016,min_diffuse,10,10,1,3,0.05,0.95,0.9265241115670118,11,5.0,1,5.0,1,5.0,1
7017,min_diffuse,10,10,1,3,0.05,0.95,0.8483685792434078,5,3.0,1,3.0,1,4.0,0
7018,min_diffuse,10,10,1,3,0.05,0.95,0.8928573154145603,16,4.0,1,4.0,1,4.0,1
7019,min_diffuse,10,10,1,3,0.05,0.95,0.8593086740259158,9,3.0,1,3.0,1,3.0,1
7020,min_diffuse,10,10,1,3,0.05,0.95,0.9407094294557324,30,6.0,0,6.0,0,5.0,1
7021,min_diffuse,10,10,1,3,0.05,0.95,0.937530769193568,6,3.0,1,3.0,1,3.0,1
7022,min_diffuse,10,10,1,3,0.05,0.95,0.9386091612027914,9,3.0,1,3.0,1,3.0,1
7023,min_diffuse,10,10,1,3,0.05,0.95,0.8224492575928565,8,3.0,1,3.0,1,3.0,1
7024,min_diffuse,10,10,1,3,0.05,0.95,0.947795856650833,11,4.0,1,4.0,1,4.0,1
7025,min_diffuse,10,10,1,3,0.05,0.95,0.8142680218331543,8,3.0,1,3.0,1,3.0,1
7026,min_diffuse,10,10,1,3,0.05,0.95,0.9095006523421594,17,4.0,0,4.0,0,3.0,1
7027,min_diffuse,10,10,1,3,0.05,0.95,0.9486008685092258,12,4.0,1,4.0,1,4.0,1
7028,min_diffuse,10,10,1,3,0.05,0.95,0.93217309832317,6,3.0,1,4.0,0,4.0,0
7029,min_diffuse,10,10,1,3,0.05,0.95,0.8633529691533127,12,4.0,1,4.0,1,4.0,1
7030,min_diffuse,10,10,1,3,0.05,0.95,0.7989570600178685,6,3.0,1,3.0,1,3.0,1
7031,min_diffuse,10,10,1,3,0.05,0.95,0.7919721575192431,4,2.0,1,2.0,1,2.0,1
7032,min_diffuse,10,10,1,3,0.05,0.95,0.917531617085922,14,6.0,1,6.0,1,6.0,1
7033,min_diffuse,10,10,1,3,0.05,0.95,0.947345400845468,9,5.0,1,5.0,1,5.0,1
7034,min_diffuse,10,10,1,3,0.05,0.95,0.8188021092509142,24,5.0,1,5.0,1,5.0,1
7035,min_diffuse,10,10,1,3,0.05,0.95,0.8827612051156372,20,5.0,0,4.0,1,4.0,1
7036,min_diffuse,10,10,1,3,0.05,0.95,0.877777808454386,3,2.0,1,2.0,1,2.0,1
7037,min_diffuse,10,10,1,3,0.05,0.95,0.8237515177133118,9,3.0,1,3.0,1,3.0,1
7038,min_diffuse,10,10,1,3,0.05,0.95,0.913425497210046,8,4.0,1,4.0,1,4.0,1
7039,min_diffuse,10,10,1,3,0.05,0.95,0.7850433580175499,5,2.0,1,2.0,1,2.0,1
7040,min_diffuse,10,10,1,3,0.05,0.95,0.8866991971337526,9,4.0,1,4.0,1,4.0,1
7041,min_diffuse,10,10,1,3,0.05,0.95,0.9241980570527684,41,7.0,1,8.0,0,7.0,1
7042,min_diffuse,10,10,1,3,0.05,0.95,0.8604153728146477,11,4.0,1,4.0,1,4.0,1
7043,min_diffuse,10,10,1,3,0.05,0.95,0.6815498371818804,7,3.0,1,3.0,1,3.0,1
7044,min_diffuse,10,10,1,3,0.05,0.95,0.947395468065262,19,6.0,1,6.0,1,6.0,1
7045,min_diffuse,10,10,1,3,0.05,0.95,0.9012742283067224,7,3.0,1,3.0,1,3.0,1
7046,min_diffuse,10,10,1,3,0.05,0.95,0.9076705449538598,34,8.0,1,8.0,1,8.0,1
7047,min_diffuse,10,10,1,3,0.05,0.95,0.9221250129011824,15,7.0,0,7.0,0,6.0,1
7048,min_diffuse,10,10,1,3,0.05,0.95,0.9047900410879912,9,4.0,1,4.0,1,4.0,1
7049,min_diffuse,10,10,1,3,0.05,0.95,0.8407327091014208,2,2.0,1,2.0,1,2.0,1
7050,min_diffuse,10,10,1,3,0.05,0.95,0.7168039130354853,3,2.0,1,2.0,1,2.0,1
7051,min_diffuse,10,10,1,3,0.05,0.95,0.8014954718130126,4,2.0,1,2.0,1,3.0,0
7052,min_diffuse,10,10,1,3,0.05,0.95,0.8582513272422525,7,4.0,1,4.0,1,4.0,1
7053,min_diffuse,10,10,1,3,0.05,0.95,0.927531755370773,23,5.0,0,5.0,0,4.0,1
7054,min_diffuse,10,10,1,3,0.05,0.95,0.949723309796288,12,4.0,1,4.0,1,4.0,1
7055,min_diffuse,10,10,1,3,0.05,0.95,0.9206010197671024,36,6.0,1,6.0,1,6.0,1
7056,min_diffuse,10,10,1,3,0.05,0.95,0.9338575808717466,12,6.0,1,6.0,1,6.0,1
7057,min_diffuse,10,10,1,3,0.05,0.95,0.8962335594777907,12,3.0,1,3.0,1,3.0,1
7058,min_diffuse,10,10,1,3,0.05,0.95,0.8321849361504963,6,4.0,1,4.0,1,4.0,1
7059,min_diffuse,10,10,1,3,0.05,0.95,0.9269485890355298,26,7.0,0,7.0,0,6.0,1
7060,min_diffuse,10,10,1,3,0.05,0.95,0.9272892286171224,6,4.0,1,4.0,1,4.0,1
7061,min_diffuse,10,10,1,3,0.05,0.95,0.8501639453874675,6,3.0,1,3.0,1,3.0,1
7062,min_diffuse,10,10,1,3,0.05,0.95,0.8339897224020472,18,6.0,1,6.0,1,6.0,1
7063,min_diffuse,10,10,1,3,0.05,0.95,0.8780487067951769,4,2.0,1,2.0,1,2.0,1
7064,min_diffuse,10,10,1,3,0.05,0.95,0.9424239583252358,5,3.0,1,3.0,1,4.0,0
7065,min_diffuse,10,10,1,3,0.05,0.95,0.8233113809824388,8,4.0,0,3.0,1,4.0,0
7066,min_diffuse,10,10,1,3,0.05,0.95,0.8709036096002288,6,3.0,1,3.0,1,3.0,1
7067,min_diffuse,10,10,1,3,0.05,0.95,0.8624857349629907,7,4.0,1,4.0,1,4.0,1
7068,min_diffuse,10,10,1,3,0.05,0.95,0.8305191760372773,10,4.0,1,4.0,1,4.0,1
7069,min_diffuse,10,10,1,3,0.05,0.95,0.93737189568417,12,4.0,1,4.0,1,4.0,1
7070,min_diffuse,10,10,1,3,0.05,0.95,0.8472237117712493,14,4.0,1,4.0,1,4.0,1
7071,min_diffuse,10,10,1,3,0.05,0.95,0.8438724380461797,5,3.0,1,3.0,1,3.0,1
7072,min_diffuse,10,10,1,3,0.05,0.95,0.9133920070916678,6,2.0,1,2.0,1,2.0,1
7073,min_diffuse,10,10,1,3,0.05,0.95,0.9212017743416502,10,5.0,0,5.0,0,4.0,1
7074,min_diffuse,10,10,1,3,0.05,0.95,0.7746097763996845,5,3.0,0,2.0,1,2.0,1
7075,min_diffuse,10,10,1,3,0.05,0.95,0.9407130112083902,12,5.0,1,5.0,1,5.0,1
7076,min_diffuse,10,10,1,3,0.05,0.95,0.9094167583253656,46,9.0,1,9.0,1,9.0,1
7077,min_diffuse,10,10,1,3,0.05,0.95,0.921197903296404,6,3.0,1,3.0,1,3.0,1
7078,min_diffuse,10,10,1,3,0.05,0.95,0.7850978996525605,4,2.0,1,2.0,1,2.0,1
7079,min_diffuse,10,10,1,3,0.05,0.95,0.793333432578634,7,3.0,1,3.0,1,3.0,1
7080,min_diffuse,10,10,1,3,0.05,0.95,0.9364619647022469,36,6.0,1,6.0,1,6.0,1
7081,min_diffuse,10,10,1,3,0.05,0.95,0.7803801733199965,4,3.0,1,3.0,1,3.0,1
7082,min_diffuse,10,10,1,3,0.05,0.95,0.8639312322903129,13,4.0,1,4.0,1,4.0,1
7083,min_diffuse,10,10,1,3,0.05,0.95,0.8448733215494557,3,3.0,1,3.0,1,3.0,1
7084,min_diffuse,10,10,1,3,0.05,0.95,0.940320279568922,7,3.0,1,3.0,1,3.0,1
7085,min_diffuse,10,10,1,3,0.05,0.95,0.7893451958055507,6,2.0,1,2.0,1,2.0,1
7086,min_diffuse,10,10,1,3,0.05,0.95,0.8843199240800397,4,2.0,1,2.0,1,2.0,1
7087,min_diffuse,10,10,1,3,0.05,0.95,0.9017000640086948,7,4.0,1,4.0,1,4.0,1
7088,min_diffuse,10,10,1,3,0.05,0.95,0.8966145028718964,6,3.0,1,3.0,1,3.0,1
7089,min_diffuse,10,10,1,3,0.05,0.95,0.9081735800590878,10,3.0,1,3.0,1,3.0,1
7090,min_diffuse,10,10,1,3,0.05,0.95,0.9353906426977976,12,3.0,1,3.0,1,4.0,0
7091,min_diffuse,10,10,1,3,0.05,0.95,0.8934227119678334,6,3.0,1,3.0,1,3.0,1
7092,min_diffuse,10,10,1,3,0.05,0.95,0.949167625414157,8,4.0,0,4.0,0,3.0,1
7093,min_diffuse,10,10,1,3,0.05,0.95,0.8981107636700503,9,4.0,0,3.0,1,3.0,1
7094,min_diffuse,10,10,1,3,0.05,0.95,0.944700507911013,12,4.0,1,4.0,1,4.0,1
7095,min_diffuse,10,10,1,3,0.05,0.95,0.9302823800345196,3,3.0,1,3.0,1,3.0,1
7096,min_diffuse,10,10,1,3,0.05,0.95,0.7677307632764249,11,3.0,1,3.0,1,3.0,1
7097,min_diffuse,10,10,1,3,0.05,0.95,0.8054005674655396,3,2.0,1,2.0,1,2.0,1
7098,min_diffuse,10,10,1,3,0.05,0.95,0.7900938252681196,13,5.0,0,5.0,0,4.0,1
7099,min_diffuse,10,10,1,3,0.05,0.95,0.7076549789238838,4,3.0,1,3.0,1,3.0,1
7100,min_diffuse,10,10,1,3,0.05,0.95,0.9066927864604292,14,5.0,0,5.0,0,4.0,1
7101,min_diffuse,10,10,1,3,0.05,0.95,0.9169104605164584,15,4.0,0,3.0,1,4.0,0
7102,min_diffuse,10,10,1,3,0.05,0.95,0.8553502078807279,10,4.0,1,4.0,1,4.0,1
7103,min_diffuse,10,10,1,3,0.05,0.95,0.5794827963165728,3,2.0,1,2.0,1,2.0,1
7104,min_diffuse,10,10,1,3,0.05,0.95,0.888221167000239,21,5.0,1,5.0,1,5.0,1
7105,min_diffuse,10,10,1,3,0.05,0.95,0.949494019767978,54,9.0,1,9.0,1,9.0,1
7106,min_diffuse,10,10,1,3,0.05,0.95,0.8877943167068398,9,3.0,1,3.0,1,4.0,0
7107,min_diffuse,10,10,1,3,0.05,0.95,0.901088611117331,11,4.0,1,4.0,1,4.0,1
7108,min_diffuse,10,10,1,3,0.05,0.95,0.9189930420517348,54,10.0,1,10.0,1,10.0,1
7109,min_diffuse,10,10,1,3,0.05,0.95,0.9158495655015256,10,5.0,1,5.0,1,6.0,0
7110,min_diffuse,10,10,1,3,0.05,0.95,0.9190636678521988,6,3.0,1,3.0,1,3.0,1
7111,min_diffuse,10,10,1,3,0.05,0.95,0.9276030359295856,19,6.0,1,6.0,1,6.0,1
7112,min_diffuse,10,10,1,3,0.05,0.95,0.930338095463155,5,3.0,1,3.0,1,3.0,1
7113,min_diffuse,10,10,1,3,0.05,0.95,0.9274040393001296,39,7.0,1,7.0,1,7.0,1
7114,min_diffuse,10,10,1,3,0.05,0.95,0.9410790505650368,17,5.0,1,5.0,1,5.0,1
7115,min_diffuse,10,10,1,3,0.05,0.95,0.9491871687059136,24,5.0,1,5.0,1,5.0,1
7116,min_diffuse,10,10,1,3,0.05,0.95,0.7811507036862172,5,2.0,1,2.0,1,2.0,1
7117,min_diffuse,10,10,1,3,0.05,0.95,0.8245684509861104,8,3.0,1,3.0,1,3.0,1
7118,min_diffuse,10,10,1,3,0.05,0.95,0.9176670099246382,16,5.0,0,5.0,0,4.0,1
7119,min_diffuse,10,10,1,3,0.05,0.95,0.6974968728416222,5,3.0,1,3.0,1,3.0,1
7120,min_diffuse,10,10,1,3,0.05,0.95,0.8734424311318298,9,5.0,1,5.0,1,5.0,1
7121,min_diffuse,10,10,1,3,0.05,0.95,0.888564856854606,12,4.0,1,4.0,1,4.0,1
7122,min_diffuse,10,10,1,3,0.05,0.95,0.8938299429941634,5,3.0,1,3.0,1,3.0,1
7123,min_diffuse,10,10,1,3,0.05,0.95,0.8733028463822776,9,4.0,1,4.0,1,4.0,1
7124,min_diffuse,10,10,1,3,0.05,0.95,0.8370377177236757,5,3.0,1,3.0,1,4.0,0
7125,min_diffuse,10,10,1,3,0.05,0.95,0.881371413279853,7,3.0,1,3.0,1,3.0,1
7126,min_diffuse,10,10,1,3,0.05,0.95,0.8678497295400539,6,3.0,0,3.0,0,2.0,1
7127,min_diffuse,10,10,1,3,0.05,0.95,0.8062522117406624,14,4.0,1,5.0,0,4.0,1
7128,min_diffuse,10,10,1,3,0.05,0.95,0.8073332177804025,6,3.0,1,3.0,1,3.0,1
7129,min_diffuse,10,10,1,3,0.05,0.95,0.9161646399716484,29,6.0,1,6.0,1,6.0,1
7130,min_diffuse,10,10,1,3,0.05,0.95,0.8471899290249821,21,4.0,1,4.0,1,4.0,1
7131,min_diffuse,10,10,1,3,0.05,0.95,0.9323507926249516,40,10.0,1,10.0,1,10.0,1
7132,min_diffuse,10,10,1,3,0.05,0.95,0.8255527590299279,6,4.0,1,4.0,1,4.0,1
7133,min_diffuse,10,10,1,3,0.05,0.95,0.9289383978277236,10,5.0,0,5.0,0,4.0,1
7134,min_diffuse,10,10,1,3,0.05,0.95,0.9086449827290544,4,2.0,1,3.0,0,3.0,0
7135,min_diffuse,10,10,1,3,0.05,0.95,0.8833168278166914,11,5.0,1,5.0,1,5.0,1
7136,min_diffuse,10,10,1,3,0.05,0.95,0.7331434682842777,3,2.0,1,2.0,1,2.0,1
7137,min_diffuse,10,10,1,3,0.05,0.95,0.9208725488151236,9,5.0,1,5.0,1,5.0,1
7138,min_diffuse,10,10,1,3,0.05,0.95,0.8525234455485831,18,6.0,1,6.0,1,6.0,1
7139,min_diffuse,10,10,1,3,0.05,0.95,0.9189023152194608,12,5.0,1,5.0,1,5.0,1
7140,min_diffuse,10,10,1,3,0.05,0.95,0.9199726188020624,20,4.0,1,4.0,1,4.0,1
7141,min_diffuse,10,10,1,3,0.05,0.95,0.8771647441482338,11,4.0,0,4.0,0,3.0,1
7142,min_diffuse,10,10,1,3,0.05,0.95,0.9335227142280534,19,6.0,1,6.0,1,6.0,1
7143,min_diffuse,10,10,1,3,0.05,0.95,0.9438118162215656,5,3.0,0,2.0,1,2.0,1
7144,min_diffuse,10,10,1,3,0.05,0.95,0.947510717499072,13,5.0,0,4.0,1,4.0,1
7145,min_diffuse,10,10,1,3,0.05,0.95,0.8306740054000277,9,4.0,1,4.0,1,4.0,1
7146,min_diffuse,10,10,1,3,0.05,0.95,0.921605712561824,15,7.0,1,7.0,1,7.0,1
7147,min_diffuse,10,10,1,3,0.05,0.95,0.893320505314267,14,6.0,0,5.0,1,5.0,1
7148,min_diffuse,10,10,1,3,0.05,0.95,0.9435584869784452,78,10.0,1,10.0,1,10.0,1
7149,min_diffuse,10,10,1,3,0.05,0.95,0.9115809659532794,10,5.0,1,5.0,1,5.0,1
7150,min_diffuse,10,10,1,3,0.05,0.95,0.9253961105121206,9,4.0,1,4.0,1,4.0,1
7151,min_diffuse,10,10,1,3,0.05,0.95,0.7204817102993072,5,3.0,1,3.0,1,3.0,1
7152,min_diffuse,10,10,1,3,0.05,0.95,0.947085801919461,14,6.0,1,6.0,1,6.0,1
7153,min_diffuse,10,10,1,3,0.05,0.95,0.9334358452526946,9,5.0,0,5.0,0,4.0,1
7154,min_diffuse,10,10,1,3,0.05,0.95,0.9001435369443764,34,6.0,1,6.0,1,6.0,1
7155,min_diffuse,10,10,1,3,0.05,0.95,0.7985052964082381,4,2.0,1,2.0,1,2.0,1
7156,min_diffuse,10,10,1,3,0.05,0.95,0.8875355429394174,8,3.0,1,3.0,1,3.0,1
7157,min_diffuse,10,10,1,3,0.05,0.95,0.9121514730357916,12,4.0,0,4.0,0,3.0,1
7158,min_diffuse,10,10,1,3,0.05,0.95,0.9364176295962392,5,3.0,1,3.0,1,3.0,1
7159,min_diffuse,10,10,1,3,0.05,0.95,0.7918505859539484,10,4.0,1,4.0,1,4.0,1
7160,min_diffuse,10,10,1,3,0.05,0.95,0.8498067413383867,19,4.0,1,4.0,1,4.0,1
7161,min_diffuse,10,10,1,3,0.05,0.95,0.8004652462516694,5,3.0,1,3.0,1,3.0,1
7162,min_diffuse,10,10,1,3,0.05,0.95,0.9243638273636164,11,3.0,1,3.0,1,3.0,1
7163,min_diffuse,10,10,1,3,0.05,0.95,0.8360388473105166,17,4.0,1,4.0,1,4.0,1
7164,min_diffuse,10,10,1,3,0.05,0.95,0.936031867554255,35,6.0,0,5.0,1,5.0,1
7165,min_diffuse,10,10,1,3,0.05,0.95,0.913046165170402,2,2.0,1,2.0,1,2.0,1
7166,min_diffuse,10,10,1,3,0.05,0.95,0.8620249459257603,26,5.0,1,6.0,0,5.0,1
7167,min_diffuse,10,10,1,3,0.05,0.95,0.9211308079627266,34,8.0,1,8.0,1,8.0,1
7168,min_diffuse,10,10,1,3,0.05,0.95,0.9489880927846758,13,4.0,1,5.0,0,4.0,1
7169,min_diffuse,10,10,1,3,0.05,0.95,0.9226377333101664,36,9.0,1,9.0,1,9.0,1
7170,min_diffuse,10,10,1,3,0.05,0.95,0.791795095302149,6,4.0,1,4.0,1,4.0,1
7171,min_diffuse,10,10,1,3,0.05,0.95,0.941044453326208,24,6.0,1,7.0,0,7.0,0
7172,min_diffuse,10,10,1,3,0.05,0.95,0.7701688135790032,6,3.0,1,3.0,1,3.0,1
7173,min_diffuse,10,10,1,3,0.05,0.95,0.9413048638548884,11,3.0,1,3.0,1,3.0,1
7174,min_diffuse,10,10,1,3,0.05,0.95,0.6247684094447675,7,3.0,1,3.0,1,3.0,1
7175,min_diffuse,10,10,1,3,0.05,0.95,0.9471935492389116,12,4.0,0,4.0,0,3.0,1
7176,min_diffuse,10,10,1,3,0.05,0.95,0.9286493560644532,9,4.0,1,4.0,1,5.0,0
7177,min_diffuse,10,10,1,3,0.05,0.95,0.8646347106484948,13,3.0,1,4.0,0,4.0,0
7178,min_diffuse,10,10,1,3,0.05,0.95,0.9072156784716048,8,4.0,1,4.0,1,5.0,0
7179,min_diffuse,10,10,1,3,0.05,0.95,0.9209611986222466,30,8.0,1,8.0,1,8.0,1
7180,min_diffuse,10,10,1,3,0.05,0.95,0.7780587872797858,3,2.0,1,2.0,1,3.0,0
7181,min_diffuse,10,10,1,3,0.05,0.95,0.8980993125063251,11,3.0,1,3.0,1,3.0,1
7182,min_diffuse,10,10,1,3,0.05,0.95,0.8853710274842638,14,4.0,1,4.0,1,4.0,1
7183,min_diffuse,10,10,1,3,0.05,0.95,0.9059294684204452,15,4.0,1,4.0,1,4.0,1
7184,min_diffuse,10,10,1,3,0.05,0.95,0.8407515740586283,4,3.0,1,3.0,1,3.0,1
7185,min_diffuse,10,10,1,3,0.05,0.95,0.8536164053724615,11,4.0,1,4.0,1,5.0,0
7186,min_diffuse,10,10,1,3,0.05,0.95,0.7672062702965396,5,3.0,0,2.0,1,2.0,1
7187,min_diffuse,10,10,1,3,0.05,0.95,0.7259140922887508,5,3.0,1,3.0,1,3.0,1
7188,min_diffuse,10,10,1,3,0.05,0.95,0.916372994319889,5,3.0,1,3.0,1,3.0,1
7189,min_diffuse,10,10,1,3,0.05,0.95,0.9106988987181168,19,8.0,1,8.0,1,8.0,1
7190,min_diffuse,10,10,1,3,0.05,0.95,0.6771477458565525,4,3.0,1,3.0,1,3.0,1
7191,min_diffuse,10,10,1,3,0.05,0.95,0.9162681303460244,13,3.0,1,3.0,1,3.0,1
7192,min_diffuse,10,10,1,3,0.05,0.95,0.8611855414257561,9,3.0,1,3.0,1,3.0,1
7193,min_diffuse,10,10,1,3,0.05,0.95,0.7343820485991518,6,3.0,1,3.0,1,3.0,1
7194,min_diffuse,10,10,1,3,0.05,0.95,0.9204276132159864,6,3.0,1,3.0,1,3.0,1
7195,min_diffuse,10,10,1,3,0.05,0.95,0.9267832490911336,21,5.0,1,5.0,1,5.0,1
7196,min_diffuse,10,10,1,3,0.05,0.95,0.9086496350245458,12,5.0,1,5.0,1,5.0,1
7197,min_diffuse,10,10,1,3,0.05,0.95,0.8142618412847561,6,4.0,1,4.0,1,4.0,1
7198,min_diffuse,10,10,1,3,0.05,0.95,0.8880621669430513,5,3.0,1,3.0,1,3.0,1
7199,min_diffuse,10,10,1,3,0.05,0.95,0.8868349878507875,18,4.0,1,4.0,1,4.0,1
7200,min_diffuse,10,10,1,3,0.05,0.95,0.9394595331656836,69,11.0,0,11.0,0,10.0,1
7201,min_diffuse,10,10,1,3,0.05,0.95,0.8276273689563061,13,4.0,1,4.0,1,4.0,1
7202,min_diffuse,10,10,1,3,0.05,0.95,0.8390010570708947,19,6.0,1,6.0,1,6.0,1
7203,min_diffuse,10,10,1,3,0.05,0.95,0.8438811559359097,7,3.0,1,3.0,1,3.0,1
7204,min_diffuse,10,10,1,3,0.05,0.95,0.9422453494108892,10,4.0,0,3.0,1,3.0,1
7205,min_diffuse,10,10,1,3,0.05,0.95,0.8435452893013117,9,3.0,1,3.0,1,3.0,1
7206,min_diffuse,10,10,1,3,0.05,0.95,0.830692721173624,5,3.0,1,3.0,1,3.0,1
7207,min_diffuse,10,10,1,3,0.05,0.95,0.8811877468573702,5,3.0,1,3.0,1,3.0,1
7208,min_diffuse,10,10,1,3,0.05,0.95,0.8427333937286448,4,3.0,1,3.0,1,3.0,1
7209,min_diffuse,10,10,1,3,0.05,0.95,0.9353347877210836,27,7.0,1,7.0,1,7.0,1
7210,min_diffuse,10,10,1,3,0.05,0.95,0.8957369179153368,34,6.0,1,6.0,1,6.0,1
7211,min_diffuse,10,10,1,3,0.05,0.95,0.8951416852371554,28,5.0,1,5.0,1,5.0,1
7212,min_diffuse,10,10,1,3,0.05,0.95,0.942415152980238,36,7.0,1,7.0,1,7.0,1
7213,min_diffuse,10,10,1,3,0.05,0.95,0.9066834413509844,12,4.0,1,4.0,1,4.0,1
7214,min_diffuse,10,10,1,3,0.05,0.95,0.8930944810683801,11,3.0,1,3.0,1,3.0,1
7215,min_diffuse,10,10,1,3,0.05,0.95,0.9251262970253514,41,7.0,0,6.0,1,6.0,1
7216,min_diffuse,10,10,1,3,0.05,0.95,0.909488327003516,6,3.0,1,3.0,1,4.0,0
7217,min_diffuse,10,10,1,3,0.05,0.95,0.8532536125057325,7,3.0,1,3.0,1,3.0,1
7218,min_diffuse,10,10,1,3,0.05,0.95,0.9225928034457168,3,2.0,1,2.0,1,3.0,0
7219,min_diffuse,10,10,1,3,0.05,0.95,0.8388138372973029,4,3.0,1,3.0,1,3.0,1
7220,min_diffuse,10,10,1,3,0.05,0.95,0.8891655476033277,9,4.0,0,4.0,0,3.0,1
7221,min_diffuse,10,10,1,3,0.05,0.95,0.7255126064072497,2,2.0,1,2.0,1,2.0,1
7222,min_diffuse,10,10,1,3,0.05,0.95,0.9322149043933884,12,4.0,1,4.0,1,4.0,1
7223,min_diffuse,10,10,1,3,0.05,0.95,0.8799771562632961,23,6.0,0,6.0,0,5.0,1
7224,min_diffuse,10,10,1,3,0.05,0.95,0.858202080614183,10,4.0,1,4.0,1,4.0,1
7225,min_diffuse,10,10,1,3,0.05,0.95,0.8640662056956931,6,3.0,1,3.0,1,3.0,1
7226,min_diffuse,10,10,1,3,0.05,0.95,0.9240244410814552,14,5.0,1,5.0,1,5.0,1
7227,min_diffuse,10,10,1,3,0.05,0.95,0.9340665437385328,42,7.0,1,7.0,1,7.0,1
7228,min_diffuse,10,10,1,3,0.05,0.95,0.8904579696819157,20,6.0,1,6.0,1,6.0,1
7229,min_diffuse,10,10,1,3,0.05,0.95,0.888197289193574,6,3.0,1,3.0,1,4.0,0
7230,min_diffuse,10,10,1,3,0.05,0.95,0.8161132123822242,12,5.0,1,5.0,1,5.0,1
7231,min_diffuse,10,10,1,3,0.05,0.95,0.8004423488950831,7,3.0,1,3.0,1,3.0,1
7232,min_diffuse,10,10,1,3,0.05,0.95,0.8397740526564172,13,4.0,1,4.0,1,4.0,1
7233,min_diffuse,10,10,1,3,0.05,0.95,0.9105836715088412,8,3.0,1,3.0,1,4.0,0
7234,min_diffuse,10,10,1,3,0.05,0.95,0.8650913298817879,8,4.0,1,4.0,1,4.0,1
7235,min_diffuse,10,10,1,3,0.05,0.95,0.8416762045192501,4,3.0,1,3.0,1,3.0,1
7236,min_diffuse,10,10,1,3,0.05,0.95,0.9342897891445194,16,4.0,1,4.0,1,4.0,1
7237,min_diffuse,10,10,1,3,0.05,0.95,0.841735698003508,10,4.0,0,4.0,0,3.0,1
7238,min_diffuse,10,10,1,3,0.05,0.95,0.9200144143683708,6,4.0,1,4.0,1,4.0,1
7239,min_diffuse,10,10,1,3,0.05,0.95,0.9278044056173912,13,5.0,1,5.0,1,5.0,1
7240,min_diffuse,10,10,1,3,0.05,0.95,0.9192822030611496,15,4.0,1,4.0,1,4.0,1
7241,min_diffuse,10,10,1,3,0.05,0.95,0.8954828712088587,23,5.0,1,5.0,1,5.0,1
7242,min_diffuse,10,10,1,3,0.05,0.95,0.733040375441464,8,3.0,1,3.0,1,3.0,1
7243,min_diffuse,10,10,1,3,0.05,0.95,0.8813101619580237,18,6.0,1,6.0,1,7.0,0
7244,min_diffuse,10,10,1,3,0.05,0.95,0.9172786771448344,16,4.0,1,4.0,1,4.0,1
7245,min_diffuse,10,10,1,3,0.05,0.95,0.7488542065409411,6,3.0,1,3.0,1,3.0,1
7246,min_diffuse,10,10,1,3,0.05,0.95,0.8434574929629597,6,3.0,1,3.0,1,3.0,1
7247,min_diffuse,10,10,1,3,0.05,0.95,0.8647481701132204,48,10.0,1,10.0,1,10.0,1
7248,min_diffuse,10,10,1,3,0.05,0.95,0.5930735567611126,3,2.0,1,2.0,1,2.0,1
7249,min_diffuse,10,10,1,3,0.05,0.95,0.9044583585155738,6,3.0,1,3.0,1,3.0,1
7250,min_diffuse,10,10,1,3,0.05,0.95,0.8548075739568437,23,6.0,1,6.0,1,6.0,1
7251,min_diffuse,10,10,1,3,0.05,0.95,0.9352698826999492,23,7.0,1,7.0,1,7.0,1
7252,min_diffuse,10,10,1,3,0.05,0.95,0.7900998841740078,11,4.0,1,4.0,1,4.0,1
7253,min_diffuse,10,10,1,3,0.05,0.95,0.9466442628603784,61,10.0,0,9.0,1,9.0,1
7254,min_diffuse,10,10,1,3,0.05,0.95,0.9269929602531998,13,4.0,1,4.0,1,4.0,1
7255,min_diffuse,10,10,1,3,0.05,0.95,0.944905991326676,4,2.0,1,2.0,1,3.0,0
7256,min_diffuse,10,10,1,3,0.05,0.95,0.764816647312899,10,4.0,0,3.0,1,3.0,1
7257,min_diffuse,10,10,1,3,0.05,0.95,0.8805320133345507,30,7.0,1,7.0,1,7.0,1
7258,min_diffuse,10,10,1,3,0.05,0.95,0.9341063807941384,30,6.0,0,6.0,0,5.0,1
7259,min_diffuse,10,10,1,3,0.05,0.95,0.912622340175519,16,6.0,0,6.0,0,5.0,1
7260,min_diffuse,10,10,1,3,0.05,0.95,0.7471904279070597,12,4.0,1,4.0,1,4.0,1
7261,min_diffuse,10,10,1,3,0.05,0.95,0.7703605098651954,3,2.0,1,2.0,1,2.0,1
7262,min_diffuse,10,10,1,3,0.05,0.95,0.9290494903992756,16,6.0,1,6.0,1,6.0,1
7263,min_diffuse,10,10,1,3,0.05,0.95,0.8963352979246221,14,5.0,1,5.0,1,6.0,0
7264,min_diffuse,10,10,1,3,0.05,0.95,0.9197316250531472,8,4.0,1,4.0,1,4.0,1
7265,min_diffuse,10,10,1,3,0.05,0.95,0.8609881048707712,6,3.0,0,3.0,0,2.0,1
7266,min_diffuse,10,10,1,3,0.05,0.95,0.8167311170868868,3,2.0,1,2.0,1,2.0,1
7267,min_diffuse,10,10,1,3,0.05,0.95,0.8172440307766085,6,3.0,1,3.0,1,4.0,0
7268,min_diffuse,10,10,1,3,0.05,0.95,0.8791519276259925,11,4.0,1,4.0,1,4.0,1
7269,min_diffuse,10,10,1,3,0.05,0.95,0.8059013881343562,4,3.0,1,3.0,1,3.0,1
7270,min_diffuse,10,10,1,3,0.05,0.95,0.8928622114913556,4,3.0,1,3.0,1,3.0,1
7271,min_diffuse,10,10,1,3,0.05,0.95,0.941822376187238,5,3.0,1,3.0,1,3.0,1
7272,min_diffuse,10,10,1,3,0.05,0.95,0.8090460863146679,3,2.0,1,2.0,1,2.0,1
7273,min_diffuse,10,10,1,3,0.05,0.95,0.9019702286748986,23,5.0,1,5.0,1,5.0,1
7274,min_diffuse,10,10,1,3,0.05,0.95,0.8355649095076918,8,3.0,1,3.0,1,3.0,1
7275,min_diffuse,10,10,1,3,0.05,0.95,0.8821875480708958,14,4.0,1,4.0,1,4.0,1
7276,min_diffuse,10,10,1,3,0.05,0.95,0.9407907752481304,11,5.0,1,5.0,1,5.0,1
7277,min_diffuse,10,10,1,3,0.05,0.95,0.9248073518273536,22,5.0,0,4.0,1,4.0,1
7278,min_diffuse,10,10,1,3,0.05,0.95,0.937806692932694,70,11.0,0,11.0,0,10.0,1
7279,min_diffuse,10,10,1,3,0.05,0.95,0.8890741955713202,6,3.0,1,3.0,1,4.0,0
7280,min_diffuse,10,10,1,3,0.05,0.95,0.8642430838608819,3,2.0,1,2.0,1,3.0,0
7281,min_diffuse,10,10,1,3,0.05,0.95,0.7392579287563,3,2.0,1,2.0,1,2.0,1
7282,min_diffuse,10,10,1,3,0.05,0.95,0.9362675769661652,32,5.0,1,5.0,1,5.0,1
7283,min_diffuse,10,10,1,3,0.05,0.95,0.728579238553536,5,3.0,1,3.0,1,3.0,1
7284,min_diffuse,10,10,1,3,0.05,0.95,0.9027178587786748,13,5.0,0,4.0,1,4.0,1
7285,min_diffuse,10,10,1,3,0.05,0.95,0.9418108903389958,21,5.0,1,5.0,1,5.0,1
7286,min_diffuse,10,10,1,3,0.05,0.95,0.9063874306829084,17,4.0,1,4.0,1,4.0,1
7287,min_diffuse,10,10,1,3,0.05,0.95,0.9333638204843248,38,11.0,1,11.0,1,11.0,1
7288,min_diffuse,10,10,1,3,0.05,0.95,0.93290898286346,25,4.0,1,4.0,1,4.0,1
7289,min_diffuse,10,10,1,3,0.05,0.95,0.7174953454663286,5,3.0,1,3.0,1,3.0,1
7290,min_diffuse,10,10,1,3,0.05,0.95,0.9085834259717256,14,4.0,0,4.0,0,3.0,1
7291,min_diffuse,10,10,1,3,0.05,0.95,0.9442582764056976,42,7.0,1,7.0,1,7.0,1
7292,min_diffuse,10,10,1,3,0.05,0.95,0.75373015525828,4,2.0,1,2.0,1,3.0,0
7293,min_diffuse,10,10,1,3,0.05,0.95,0.8807441354405539,20,5.0,1,5.0,1,5.0,1
7294,min_diffuse,10,10,1,3,0.05,0.95,0.8352252568742928,7,3.0,0,2.0,1,2.0,1
7295,min_diffuse,10,10,1,3,0.05,0.95,0.6394293075722235,3,2.0,1,2.0,1,2.0,1
7296,min_diffuse,10,10,1,3,0.05,0.95,0.823964513430143,9,4.0,0,3.0,1,4.0,0
7297,min_diffuse,10,10,1,3,0.05,0.95,0.9326997016761078,8,5.0,1,5.0,1,5.0,1
7298,min_diffuse,10,10,1,3,0.05,0.95,0.6473749445439756,4,3.0,1,3.0,1,3.0,1
7299,min_diffuse,10,10,1,3,0.05,0.95,0.8549846514637729,7,3.0,1,3.0,1,3.0,1
7300,min_diffuse,10,10,1,3,0.05,0.95,0.8211736494133395,4,2.0,1,2.0,1,2.0,1
7301,min_diffuse,10,10,1,3,0.05,0.95,0.8737097205411692,21,4.0,1,4.0,1,4.0,1
7302,min_diffuse,10,10,1,3,0.05,0.95,0.7906595645126581,3,2.0,1,2.0,1,2.0,1
7303,min_diffuse,10,10,1,3,0.05,0.95,0.9230470287518724,9,4.0,1,4.0,1,4.0,1
7304,min_diffuse,10,10,1,3,0.05,0.95,0.9364422045133142,5,3.0,1,3.0,1,3.0,1
7305,min_diffuse,10,10,1,3,0.05,0.95,0.9386000266538286,7,4.0,1,4.0,1,5.0,0
7306,min_diffuse,10,10,1,3,0.05,0.95,0.8965170467443075,19,5.0,0,4.0,1,4.0,1
7307,min_diffuse,10,10,1,3,0.05,0.95,0.8866458761809168,23,5.0,1,5.0,1,5.0,1
7308,min_diffuse,10,10,1,3,0.05,0.95,0.9165273435486232,28,6.0,0,5.0,1,5.0,1
7309,min_diffuse,10,10,1,3,0.05,0.95,0.9469602142218908,9,4.0,0,3.0,1,4.0,0
7310,min_diffuse,10,10,1,3,0.05,0.95,0.8411961020817638,1,1.0,1,1.0,1,1.0,1
7311,min_diffuse,10,10,1,3,0.05,0.95,0.8688824684183104,11,3.0,1,3.0,1,3.0,1
7312,min_diffuse,10,10,1,3,0.05,0.95,0.9135124063683604,32,7.0,1,7.0,1,7.0,1
7313,min_diffuse,10,10,1,3,0.05,0.95,0.923013091746205,4,3.0,1,3.0,1,3.0,1
7314,min_diffuse,10,10,1,3,0.05,0.95,0.8825334370252591,8,3.0,0,3.0,0,2.0,1
7315,min_diffuse,10,10,1,3,0.05,0.95,0.8568876029723055,10,4.0,0,3.0,1,3.0,1
7316,min_diffuse,10,10,1,3,0.05,0.95,0.92263001751098,5,3.0,1,3.0,1,3.0,1
7317,min_diffuse,10,10,1,3,0.05,0.95,0.8836081598088177,5,3.0,1,3.0,1,3.0,1
7318,min_diffuse,10,10,1,3,0.05,0.95,0.8974090510121017,7,3.0,1,3.0,1,3.0,1
7319,min_diffuse,10,10,1,3,0.05,0.95,0.8249402144482214,11,5.0,1,5.0,1,5.0,1
7320,min_diffuse,10,10,1,3,0.05,0.95,0.9325260293300782,20,5.0,0,4.0,1,4.0,1
7321,min_diffuse,10,10,1,3,0.05,0.95,0.9487696262266864,57,10.0,1,10.0,1,10.0,1
7322,min_diffuse,10,10,1,3,0.05,0.95,0.9031204208939942,4,3.0,1,3.0,1,3.0,1
7323,min_diffuse,10,10,1,3,0.05,0.95,0.9476358747626764,19,4.0,1,4.0,1,4.0,1
7324,min_diffuse,10,10,1,3,0.05,0.95,0.8026188420476837,12,3.0,1,3.0,1,4.0,0
7325,min_diffuse,10,10,1,3,0.05,0.95,0.7379907072652999,4,3.0,1,3.0,1,3.0,1
7326,min_diffuse,10,10,1,3,0.05,0.95,0.9044756802082696,12,4.0,1,4.0,1,4.0,1
7327,min_diffuse,10,10,1,3,0.05,0.95,0.9463831426565572,41,8.0,1,8.0,1,8.0,1
7328,min_diffuse,10,10,1,3,0.05,0.95,0.8427198057346091,24,6.0,1,6.0,1,6.0,1
7329,min_diffuse,10,10,1,3,0.05,0.95,0.8237043809564499,6,2.0,1,2.0,1,2.0,1
7330,min_diffuse,10,10,1,3,0.05,0.95,0.8469938700197976,10,3.0,1,3.0,1,3.0,1
7331,min_diffuse,10,10,1,3,0.05,0.95,0.876918086496784,11,4.0,1,4.0,1,4.0,1
7332,min_diffuse,10,10,1,3,0.05,0.95,0.9241944574537916,8,4.0,1,4.0,1,4.0,1
7333,min_diffuse,10,10,1,3,0.05,0.95,0.8562124735750143,14,5.0,1,5.0,1,5.0,1
7334,min_diffuse,10,10,1,3,0.05,0.95,0.8747995091081526,11,4.0,1,4.0,1,4.0,1
7335,min_diffuse,10,10,1,3,0.05,0.95,0.917082609625054,13,4.0,1,4.0,1,4.0,1
7336,min_diffuse,10,10,1,3,0.05,0.95,0.9440979460457918,34,5.0,1,6.0,0,5.0,1
7337,min_diffuse,10,10,1,3,0.05,0.95,0.7942611905390554,4,3.0,1,3.0,1,3.0,1
7338,min_diffuse,10,10,1,3,0.05,0.95,0.9301243615732038,19,7.0,1,7.0,1,7.0,1
7339,min_diffuse,10,10,1,3,0.05,0.95,0.8557058218345385,11,4.0,1,4.0,1,4.0,1
7340,min_diffuse,10,10,1,3,0.05,0.95,0.8994909523817267,4,2.0,1,2.0,1,2.0,1
7341,min_diffuse,10,10,1,3,0.05,0.95,0.8872087490542558,11,4.0,1,4.0,1,4.0,1
7342,min_diffuse,10,10,1,3,0.05,0.95,0.7375855544976111,4,2.0,1,2.0,1,2.0,1
7343,min_diffuse,10,10,1,3,0.05,0.95,0.9348107145984792,10,4.0,1,4.0,1,4.0,1
7344,min_diffuse,10,10,1,3,0.05,0.95,0.7301977499022664,4,3.0,1,3.0,1,3.0,1
7345,min_diffuse,10,10,1,3,0.05,0.95,0.90424937301141,13,5.0,1,5.0,1,5.0,1
7346,min_diffuse,10,10,1,3,0.05,0.95,0.9355155444124958,16,4.0,1,4.0,1,4.0,1
7347,min_diffuse,10,10,1,3,0.05,0.95,0.9045879510860046,18,4.0,1,4.0,1,4.0,1
7348,min_diffuse,10,10,1,3,0.05,0.95,0.7022703391091234,4,3.0,1,3.0,1,3.0,1
7349,min_diffuse,10,10,1,3,0.05,0.95,0.812365541269819,6,3.0,1,3.0,1,3.0,1
7350,min_diffuse,10,10,1,3,0.05,0.95,0.8963975295257975,50,8.0,1,8.0,1,8.0,1
7351,min_diffuse,10,10,1,3,0.05,0.95,0.8580205890750487,18,4.0,1,4.0,1,4.0,1
7352,min_diffuse,10,10,1,3,0.05,0.95,0.9418971598453642,17,6.0,1,6.0,1,6.0,1
7353,min_diffuse,10,10,1,3,0.05,0.95,0.8561652250705134,15,4.0,0,3.0,1,4.0,0
7354,min_diffuse,10,10,1,3,0.05,0.95,0.9063871103236376,11,4.0,1,4.0,1,4.0,1
7355,min_diffuse,10,10,1,3,0.05,0.95,0.9412381347755672,11,4.0,1,4.0,1,4.0,1
7356,min_diffuse,10,10,1,3,0.05,0.95,0.7035617216336437,5,3.0,1,3.0,1,3.0,1
7357,min_diffuse,10,10,1,3,0.05,0.95,0.7545406524249824,7,3.0,1,3.0,1,3.0,1
7358,min_diffuse,10,10,1,3,0.05,0.95,0.8850841664590052,17,4.0,1,5.0,0,5.0,0
7359,min_diffuse,10,10,1,3,0.05,0.95,0.9356688453436908,6,3.0,1,3.0,1,3.0,1
7360,min_diffuse,10,10,1,3,0.05,0.95,0.8441431689515354,9,3.0,1,3.0,1,3.0,1
7361,min_diffuse,10,10,1,3,0.05,0.95,0.8689979226373342,12,4.0,1,4.0,1,4.0,1
7362,min_diffuse,10,10,1,3,0.05,0.95,0.9162017628864322,9,4.0,1,4.0,1,4.0,1
7363,min_diffuse,10,10,1,3,0.05,0.95,0.9499711621556316,17,5.0,1,5.0,1,6.0,0
7364,min_diffuse,10,10,1,3,0.05,0.95,0.8750798230614385,1,1.0,1,1.0,1,1.0,1
7365,min_diffuse,10,10,1,3,0.05,0.95,0.9388688705312832,5,3.0,1,3.0,1,3.0,1
7366,min_diffuse,10,10,1,3,0.05,0.95,0.882257877558502,24,4.0,1,4.0,1,4.0,1
7367,min_diffuse,10,10,1,3,0.05,0.95,0.9381347916175342,27,8.0,1,8.0,1,8.0,1
7368,min_diffuse,10,10,1,3,0.05,0.95,0.9175664403784342,19,6.0,1,6.0,1,6.0,1
7369,min_diffuse,10,10,1,3,0.05,0.95,0.9353553906578927,29,6.0,0,6.0,0,5.0,1
7370,min_diffuse,10,10,1,3,0.05,0.95,0.767073946726958,6,3.0,1,3.0,1,3.0,1
7371,min_diffuse,10,10,1,3,0.05,0.95,0.8971323086020533,25,6.0,1,6.0,1,6.0,1
7372,min_diffuse,10,10,1,3,0.05,0.95,0.8742453655119696,8,3.0,1,3.0,1,4.0,0
7373,min_diffuse,10,10,1,3,0.05,0.95,0.909667083464729,15,5.0,1,5.0,1,5.0,1
7374,min_diffuse,10,10,1,3,0.05,0.95,0.9070335698684404,23,7.0,1,7.0,1,7.0,1
7375,min_diffuse,10,10,1,3,0.05,0.95,0.8361457916927136,4,3.0,0,2.0,1,3.0,0
7376,min_diffuse,10,10,1,3,0.05,0.95,0.924500057103311,27,5.0,1,5.0,1,5.0,1
7377,min_diffuse,10,10,1,3,0.05,0.95,0.90250116649379,9,5.0,1,5.0,1,5.0,1
7378,min_diffuse,10,10,1,3,0.05,0.95,0.8040303816519044,7,4.0,0,4.0,0,3.0,1
7379,min_diffuse,10,10,1,3,0.05,0.95,0.8323677590438637,10,4.0,0,4.0,0,3.0,1
7380,min_diffuse,10,10,1,3,0.05,0.95,0.9271686206209286,16,4.0,1,4.0,1,4.0,1
7381,min_diffuse,10,10,1,3,0.05,0.95,0.8636084012814715,5,2.0,1,2.0,1,2.0,1
7382,min_diffuse,10,10,1,3,0.05,0.95,0.9281675715203624,9,3.0,1,3.0,1,3.0,1
7383,min_diffuse,10,10,1,3,0.05,0.95,0.8059906233360951,4,2.0,1,2.0,1,2.0,1
7384,min_diffuse,10,10,1,3,0.05,0.95,0.9136060872872508,18,5.0,1,5.0,1,5.0,1
7385,min_diffuse,10,10,1,3,0.05,0.95,0.9382836316910788,27,6.0,1,6.0,1,6.0,1
7386,min_diffuse,10,10,1,3,0.05,0.95,0.9341884292655344,4,3.0,1,3.0,1,3.0,1
7387,min_diffuse,10,10,1,3,0.05,0.95,0.7995470843744559,5,3.0,0,2.0,1,2.0,1
7388,min_diffuse,10,10,1,3,0.05,0.95,0.8361652344338247,20,4.0,1,4.0,1,4.0,1
7389,min_diffuse,10,10,1,3,0.05,0.95,0.7200012733964585,3,2.0,1,2.0,1,2.0,1
7390,min_diffuse,10,10,1,3,0.05,0.95,0.6878021090128918,4,3.0,1,3.0,1,3.0,1
7391,min_diffuse,10,10,1,3,0.05,0.95,0.90110294708024,9,4.0,0,3.0,1,3.0,1
7392,min_diffuse,10,10,1,3,0.05,0.95,0.8144846882193587,8,3.0,1,3.0,1,3.0,1
7393,min_diffuse,10,10,1,3,0.05,0.95,0.9341431347277784,11,3.0,1,3.0,1,3.0,1
7394,min_diffuse,10,10,1,3,0.05,0.95,0.9226014318582398,33,5.0,1,5.0,1,5.0,1
7395,min_diffuse,10,10,1,3,0.05,0.95,0.9012953054995724,5,3.0,1,3.0,1,3.0,1
7396,min_diffuse,10,10,1,3,0.05,0.95,0.8389480799612087,5,3.0,1,3.0,1,3.0,1
7397,min_diffuse,10,10,1,3,0.05,0.95,0.9168878794150234,11,3.0,1,3.0,1,3.0,1
7398,min_diffuse,10,10,1,3,0.05,0.95,0.939472705570166,5,3.0,1,3.0,1,3.0,1
7399,min_diffuse,10,10,1,3,0.05,0.95,0.9266865878714478,7,3.0,1,3.0,1,3.0,1
7400,min_diffuse,10,10,1,3,0.05,0.95,0.7271248746565775,6,3.0,1,3.0,1,3.0,1
7401,min_diffuse,10,10,1,3,0.05,0.95,0.911401180284902,6,3.0,1,3.0,1,3.0,1
7402,min_diffuse,10,10,1,3,0.05,0.95,0.9083638404733436,16,4.0,1,4.0,1,4.0,1
7403,min_diffuse,10,10,1,3,0.05,0.95,0.9153936977816804,6,4.0,1,4.0,1,4.0,1
7404,min_diffuse,10,10,1,3,0.05,0.95,0.9470664228041926,26,6.0,0,5.0,1,6.0,0
7405,min_diffuse,10,10,1,3,0.05,0.95,0.8189484854695128,5,3.0,1,3.0,1,3.0,1
7406,min_diffuse,10,10,1,3,0.05,0.95,0.9462041176223448,12,4.0,1,4.0,1,4.0,1
7407,min_diffuse,10,10,1,3,0.05,0.95,0.917333630440556,39,7.0,1,7.0,1,7.0,1
7408,min_diffuse,10,10,1,3,0.05,0.95,0.906824723477153,27,8.0,0,8.0,0,7.0,1
7409,min_diffuse,10,10,1,3,0.05,0.95,0.9187791324666208,17,5.0,1,5.0,1,5.0,1
7410,min_diffuse,10,10,1,3,0.05,0.95,0.8615179481938406,13,4.0,1,4.0,1,4.0,1
7411,min_diffuse,10,10,1,3,0.05,0.95,0.9405436574151896,13,4.0,1,4.0,1,4.0,1
7412,min_diffuse,10,10,1,3,0.05,0.95,0.9049661350682816,16,5.0,1,5.0,1,5.0,1
7413,min_diffuse,10,10,1,3,0.05,0.95,0.7165525448531284,2,2.0,1,2.0,1,2.0,1
7414,min_diffuse,10,10,1,3,0.05,0.95,0.8737666883313314,9,4.0,1,4.0,1,4.0,1
7415,min_diffuse,10,10,1,3,0.05,0.95,0.9282690443173212,14,5.0,1,5.0,1,5.0,1
7416,min_diffuse,10,10,1,3,0.05,0.95,0.8935461214941136,37,7.0,1,7.0,1,7.0,1
7417,min_diffuse,10,10,1,3,0.05,0.95,0.8793178336533486,22,5.0,1,5.0,1,5.0,1
7418,min_diffuse,10,10,1,3,0.05,0.95,0.9406798378035466,40,8.0,0,8.0,0,7.0,1
7419,min_diffuse,10,10,1,3,0.05,0.95,0.9374101752860184,11,4.0,1,4.0,1,4.0,1
7420,min_diffuse,10,10,1,3,0.05,0.95,0.9460439877791036,7,3.0,1,4.0,0,4.0,0
7421,min_diffuse,10,10,1,3,0.05,0.95,0.7558196875910395,4,3.0,1,3.0,1,3.0,1
7422,min_diffuse,10,10,1,3,0.05,0.95,0.8048058906088869,11,4.0,0,4.0,0,3.0,1
7423,min_diffuse,10,10,1,3,0.05,0.95,0.7641689603194542,7,3.0,1,3.0,1,3.0,1
7424,min_diffuse,10,10,1,3,0.05,0.95,0.8900013880865497,11,4.0,1,4.0,1,4.0,1
7425,min_diffuse,10,10,1,3,0.05,0.95,0.880040140752387,35,6.0,1,6.0,1,6.0,1
7426,min_diffuse,10,10,1,3,0.05,0.95,0.8165320603615078,8,4.0,1,4.0,1,4.0,1
7427,min_diffuse,10,10,1,3,0.05,0.95,0.9299490316344966,17,5.0,1,5.0,1,6.0,0
7428,min_diffuse,10,10,1,3,0.05,0.95,0.907896088205136,21,4.0,1,4.0,1,4.0,1
7429,min_diffuse,10,10,1,3,0.05,0.95,0.8673299362709114,8,3.0,1,3.0,1,3.0,1
7430,min_diffuse,10,10,1,3,0.05,0.95,0.7857747231937596,10,4.0,1,4.0,1,4.0,1
7431,min_diffuse,10,10,1,3,0.05,0.95,0.8489000431883076,24,4.0,1,4.0,1,4.0,1
7432,min_diffuse,10,10,1,3,0.05,0.95,0.945321233835296,50,8.0,0,7.0,1,7.0,1
7433,min_diffuse,10,10,1,3,0.05,0.95,0.7566260977453331,3,2.0,1,2.0,1,3.0,0
7434,min_diffuse,10,10,1,3,0.05,0.95,0.7502254224341844,14,4.0,1,4.0,1,4.0,1
7435,min_diffuse,10,10,1,3,0.05,0.95,0.9454572552490568,3,2.0,1,2.0,1,3.0,0
7436,min_diffuse,10,10,1,3,0.05,0.95,0.7858999172976527,12,4.0,0,4.0,0,3.0,1
7437,min_diffuse,10,10,1,3,0.05,0.95,0.9288472001233248,5,3.0,1,3.0,1,4.0,0
7438,min_diffuse,10,10,1,3,0.05,0.95,0.8561626260819122,7,4.0,1,4.0,1,4.0,1
7439,min_diffuse,10,10,1,3,0.05,0.95,0.8564083456433652,8,4.0,1,4.0,1,4.0,1
7440,min_diffuse,10,10,1,3,0.05,0.95,0.8972099955882359,3,2.0,1,2.0,1,2.0,1
7441,min_diffuse,10,10,1,3,0.05,0.95,0.8989135896365564,11,4.0,0,3.0,1,4.0,0
7442,min_diffuse,10,10,1,3,0.05,0.95,0.8393829593160241,5,3.0,1,3.0,1,3.0,1
7443,min_diffuse,10,10,1,3,0.05,0.95,0.9485870428739448,41,8.0,1,8.0,1,8.0,1
7444,min_diffuse,10,10,1,3,0.05,0.95,0.84792867807854,9,4.0,0,4.0,0,3.0,1
7445,min_diffuse,10,10,1,3,0.05,0.95,0.8874428237917613,13,5.0,1,6.0,0,6.0,0
7446,min_diffuse,10,10,1,3,0.05,0.95,0.7574361555354514,3,2.0,1,2.0,1,2.0,1
7447,min_diffuse,10,10,1,3,0.05,0.95,0.9037944553023952,41,7.0,1,7.0,1,7.0,1
7448,min_diffuse,10,10,1,3,0.05,0.95,0.8916297230005144,17,5.0,1,5.0,1,5.0,1
7449,min_diffuse,10,10,1,3,0.05,0.95,0.7703990750965252,5,3.0,1,3.0,1,3.0,1
7450,min_diffuse,10,10,1,3,0.05,0.95,0.8471388503908879,13,4.0,1,4.0,1,4.0,1
7451,min_diffuse,10,10,1,3,0.05,0.95,0.8536658952448987,6,3.0,1,3.0,1,4.0,0
7452,min_diffuse,10,10,1,3,0.05,0.95,0.8380568452056498,6,3.0,1,3.0,1,3.0,1
7453,min_diffuse,10,10,1,3,0.05,0.95,0.9455523937871292,24,6.0,1,6.0,1,6.0,1
7454,min_diffuse,10,10,1,3,0.05,0.95,0.9428820238068094,29,7.0,1,7.0,1,7.0,1
7455,min_diffuse,10,10,1,3,0.05,0.95,0.5988448534015252,3,2.0,1,2.0,1,2.0,1
7456,min_diffuse,10,10,1,3,0.05,0.95,0.8877125114494863,12,4.0,1,4.0,1,4.0,1
7457,min_diffuse,10,10,1,3,0.05,0.95,0.9118345732866566,8,3.0,1,3.0,1,3.0,1
7458,min_diffuse,10,10,1,3,0.05,0.95,0.9014968163252118,15,5.0,1,5.0,1,5.0,1
7459,min_diffuse,10,10,1,3,0.05,0.95,0.839010440969699,3,2.0,1,2.0,1,2.0,1
7460,min_diffuse,10,10,1,3,0.05,0.95,0.7591098288774275,4,3.0,1,3.0,1,3.0,1
7461,min_diffuse,10,10,1,3,0.05,0.95,0.9450613884321905,6,4.0,0,3.0,1,3.0,1
7462,min_diffuse,10,10,1,3,0.05,0.95,0.7905796938165278,5,3.0,1,3.0,1,3.0,1
7463,min_diffuse,10,10,1,3,0.05,0.95,0.8920098489404483,6,3.0,1,3.0,1,4.0,0
7464,min_diffuse,10,10,1,3,0.05,0.95,0.7022687181268703,8,4.0,1,4.0,1,4.0,1
7465,min_diffuse,10,10,1,3,0.05,0.95,0.9484648772808798,32,8.0,1,8.0,1,8.0,1
7466,min_diffuse,10,10,1,3,0.05,0.95,0.9161949364421204,27,5.0,1,5.0,1,5.0,1
7467,min_diffuse,10,10,1,3,0.05,0.95,0.921522638141612,24,5.0,1,5.0,1,5.0,1
7468,min_diffuse,10,10,1,3,0.05,0.95,0.8798291964913693,7,4.0,1,4.0,1,4.0,1
7469,min_diffuse,10,10,1,3,0.05,0.95,0.8344995339413305,7,3.0,1,3.0,1,3.0,1
7470,min_diffuse,10,10,1,3,0.05,0.95,0.9458322011395038,35,6.0,1,6.0,1,6.0,1
7471,min_diffuse,10,10,1,3,0.05,0.95,0.8560662162319256,10,4.0,1,4.0,1,4.0,1
7472,min_diffuse,10,10,1,3,0.05,0.95,0.9443053635659618,26,7.0,0,6.0,1,6.0,1
7473,min_diffuse,10,10,1,3,0.05,0.95,0.916025156922392,3,2.0,1,2.0,1,3.0,0
7474,min_diffuse,10,10,1,3,0.05,0.95,0.8397662259375043,10,4.0,0,3.0,1,3.0,1
7475,min_diffuse,10,10,1,3,0.05,0.95,0.9447724962758384,11,4.0,0,4.0,0,3.0,1
7476,min_diffuse,10,10,1,3,0.05,0.95,0.8989529081439622,7,3.0,1,3.0,1,4.0,0
7477,min_diffuse,10,10,1,3,0.05,0.95,0.9155050357026148,13,6.0,0,5.0,1,6.0,0
7478,min_diffuse,10,10,1,3,0.05,0.95,0.9119395599037832,14,5.0,1,5.0,1,5.0,1
7479,min_diffuse,10,10,1,3,0.05,0.95,0.9233204786472592,10,4.0,0,3.0,1,4.0,0
7480,min_diffuse,10,10,1,3,0.05,0.95,0.680069986003429,3,2.0,1,2.0,1,2.0,1
7481,min_diffuse,10,10,1,3,0.05,0.95,0.6911799958226524,5,2.0,1,2.0,1,2.0,1
7482,min_diffuse,10,10,1,3,0.05,0.95,0.8796050553815629,14,4.0,1,4.0,1,4.0,1
7483,min_diffuse,10,10,1,3,0.05,0.95,0.9427400204252384,9,4.0,1,4.0,1,4.0,1
7484,min_diffuse,10,10,1,3,0.05,0.95,0.9400946236649717,20,7.0,1,7.0,1,7.0,1
7485,min_diffuse,10,10,1,3,0.05,0.95,0.739346824412352,8,3.0,1,3.0,1,3.0,1
7486,min_diffuse,10,10,1,3,0.05,0.95,0.7530378150469857,5,3.0,1,3.0,1,3.0,1
7487,min_diffuse,10,10,1,3,0.05,0.95,0.8697682555640371,9,4.0,1,4.0,1,4.0,1
7488,min_diffuse,10,10,1,3,0.05,0.95,0.7747138734847792,9,3.0,1,3.0,1,3.0,1
7489,min_diffuse,10,10,1,3,0.05,0.95,0.9411171400358576,13,4.0,1,4.0,1,4.0,1
7490,min_diffuse,10,10,1,3,0.05,0.95,0.8051460917581633,5,2.0,1,2.0,1,2.0,1
7491,min_diffuse,10,10,1,3,0.05,0.95,0.9115907780962118,37,8.0,1,8.0,1,8.0,1
7492,min_diffuse,10,10,1,3,0.05,0.95,0.947041317532,31,6.0,0,5.0,1,5.0,1
7493,min_diffuse,10,10,1,3,0.05,0.95,0.9456729322007532,20,9.0,0,9.0,0,8.0,1
7494,min_diffuse,10,10,1,3,0.05,0.95,0.9372464927490856,75,10.0,0,10.0,0,9.0,1
7495,min_diffuse,10,10,1,3,0.05,0.95,0.9226660304758052,4,2.0,1,2.0,1,3.0,0
7496,min_diffuse,10,10,1,3,0.05,0.95,0.7917845636969466,4,2.0,1,2.0,1,2.0,1
7497,min_diffuse,10,10,1,3,0.05,0.95,0.8806859829590556,14,4.0,1,4.0,1,4.0,1
7498,min_diffuse,10,10,1,3,0.05,0.95,0.9269250228453204,22,6.0,0,5.0,1,5.0,1
7499,min_diffuse,10,10,1,3,0.05,0.95,0.7813107239209892,12,4.0,1,4.0,1,4.0,1
7500,min_diffuse,10,10,1,3,0.05,0.95,0.9435676578718863,12,3.0,1,3.0,1,3.0,1
7501,min_diffuse,10,10,1,3,0.05,0.95,0.942014305219724,22,7.0,1,8.0,0,7.0,1
7502,min_diffuse,10,10,1,3,0.05,0.95,0.68455480795682,5,3.0,1,3.0,1,3.0,1
7503,min_diffuse,10,10,1,3,0.05,0.95,0.7668332283901735,6,3.0,1,3.0,1,3.0,1
7504,min_diffuse,10,10,1,3,0.05,0.95,0.8361134982411771,4,3.0,1,3.0,1,3.0,1
7505,min_diffuse,10,10,1,3,0.05,0.95,0.949683615452779,24,5.0,1,5.0,1,5.0,1
7506,min_diffuse,10,10,1,3,0.05,0.95,0.8949321753029613,3,2.0,1,2.0,1,3.0,0
7507,min_diffuse,10,10,1,3,0.05,0.95,0.9066484033803522,7,3.0,1,3.0,1,3.0,1
7508,min_diffuse,10,10,1,3,0.05,0.95,0.923814049847634,9,6.0,1,6.0,1,6.0,1
7509,min_diffuse,10,10,1,3,0.05,0.95,0.9298997972436468,30,6.0,0,6.0,0,5.0,1
7510,min_diffuse,10,10,1,3,0.05,0.95,0.7859318500908405,4,3.0,0,2.0,1,2.0,1
7511,min_diffuse,10,10,1,3,0.05,0.95,0.919978849332058,11,5.0,1,5.0,1,5.0,1
7512,min_diffuse,10,10,1,3,0.05,0.95,0.8753067334629151,11,3.0,1,3.0,1,3.0,1
7513,min_diffuse,10,10,1,3,0.05,0.95,0.8900306455408505,4,3.0,1,3.0,1,3.0,1
7514,min_diffuse,10,10,1,3,0.05,0.95,0.9179899542023672,6,3.0,1,3.0,1,4.0,0
7515,min_diffuse,10,10,1,3,0.05,0.95,0.9395767461388004,27,8.0,1,8.0,1,8.0,1
7516,min_diffuse,10,10,1,3,0.05,0.95,0.8988671622628909,5,4.0,1,4.0,1,4.0,1
7517,min_diffuse,10,10,1,3,0.05,0.95,0.8341966049545628,13,3.0,1,3.0,1,3.0,1
7518,min_diffuse,10,10,1,3,0.05,0.95,0.9377906605631628,11,5.0,0,4.0,1,5.0,0
7519,min_diffuse,10,10,1,3,0.05,0.95,0.9381000547378112,13,4.0,1,4.0,1,4.0,1
7520,min_diffuse,10,10,1,3,0.05,0.95,0.832781100366958,16,5.0,1,5.0,1,5.0,1
7521,min_diffuse,10,10,1,3,0.05,0.95,0.8038742288726937,8,3.0,1,3.0,1,3.0,1
7522,min_diffuse,10,10,1,3,0.05,0.95,0.8967274120297698,15,5.0,1,5.0,1,5.0,1
7523,min_diffuse,10,10,1,3,0.05,0.95,0.7820220525787422,6,3.0,0,2.0,1,3.0,0
7524,min_diffuse,10,10,1,3,0.05,0.95,0.5407975503858634,3,2.0,1,2.0,1,2.0,1
7525,min_diffuse,10,10,1,3,0.05,0.95,0.872617151592171,9,4.0,1,4.0,1,4.0,1
7526,min_diffuse,10,10,1,3,0.05,0.95,0.9025483212927082,7,3.0,1,3.0,1,3.0,1
7527,min_diffuse,10,10,1,3,0.05,0.95,0.9090227373348716,37,8.0,1,8.0,1,8.0,1
7528,min_diffuse,10,10,1,3,0.05,0.95,0.9080945718256088,17,4.0,1,4.0,1,4.0,1
7529,min_diffuse,10,10,1,3,0.05,0.95,0.9340625544068972,36,8.0,0,8.0,0,7.0,1
7530,min_diffuse,10,10,1,3,0.05,0.95,0.790561031563348,5,3.0,1,3.0,1,3.0,1
7531,min_diffuse,10,10,1,3,0.05,0.95,0.9137624522203616,21,5.0,1,5.0,1,5.0,1
7532,min_diffuse,10,10,1,3,0.05,0.95,0.6209997452931688,2,2.0,1,2.0,1,2.0,1
7533,min_diffuse,10,10,1,3,0.05,0.95,0.8872854926371596,16,5.0,0,4.0,1,4.0,1
7534,min_diffuse,10,10,1,3,0.05,0.95,0.891707855043626,9,4.0,1,4.0,1,4.0,1
7535,min_diffuse,10,10,1,3,0.05,0.95,0.7995128715276101,8,3.0,1,3.0,1,3.0,1
7536,min_diffuse,10,10,1,3,0.05,0.95,0.9409179914956086,8,4.0,1,4.0,1,5.0,0
7537,min_diffuse,10,10,1,3,0.05,0.95,0.8788285929362909,27,5.0,1,5.0,1,5.0,1
7538,min_diffuse,10,10,1,3,0.05,0.95,0.7883029522967876,13,5.0,1,5.0,1,5.0,1
7539,min_diffuse,10,10,1,3,0.05,0.95,0.7229488756631135,5,2.0,1,2.0,1,2.0,1
7540,min_diffuse,10,10,1,3,0.05,0.95,0.8557129561076633,7,3.0,1,3.0,1,3.0,1
7541,min_diffuse,10,10,1,3,0.05,0.95,0.8802847656754823,7,5.0,1,5.0,1,5.0,1
7542,min_diffuse,10,10,1,3,0.05,0.95,0.9365389250308004,10,3.0,1,3.0,1,3.0,1
7543,min_diffuse,10,10,1,3,0.05,0.95,0.8609978373891664,13,6.0,1,6.0,1,7.0,0
7544,min_diffuse,10,10,1,3,0.05,0.95,0.803343243161003,19,5.0,1,5.0,1,5.0,1
7545,min_diffuse,10,10,1,3,0.05,0.95,0.9136901470872548,5,4.0,1,4.0,1,4.0,1
7546,min_diffuse,10,10,1,3,0.05,0.95,0.8627580191084917,3,2.0,1,2.0,1,2.0,1
7547,min_diffuse,10,10,1,3,0.05,0.95,0.8990080046760082,7,3.0,1,3.0,1,3.0,1
7548,min_diffuse,10,10,1,3,0.05,0.95,0.9235117769309448,21,5.0,1,5.0,1,5.0,1
7549,min_diffuse,10,10,1,3,0.05,0.95,0.900683894428279,7,4.0,1,4.0,1,4.0,1
7550,min_diffuse,10,10,1,3,0.05,0.95,0.9387269515497844,27,5.0,1,5.0,1,5.0,1
7551,min_diffuse,10,10,1,3,0.05,0.95,0.9193699709198352,6,3.0,1,3.0,1,3.0,1
7552,min_diffuse,10,10,1,3,0.05,0.95,0.9390300015487608,34,6.0,1,6.0,1,6.0,1
7553,min_diffuse,10,10,1,3,0.05,0.95,0.9095636012332956,6,3.0,1,3.0,1,3.0,1
7554,min_diffuse,10,10,1,3,0.05,0.95,0.8600882202624873,4,2.0,1,2.0,1,3.0,0
7555,min_diffuse,10,10,1,3,0.05,0.95,0.874687555233581,6,3.0,1,3.0,1,3.0,1
7556,min_diffuse,10,10,1,3,0.05,0.95,0.9192869998524548,9,5.0,0,4.0,1,4.0,1
7557,min_diffuse,10,10,1,3,0.05,0.95,0.9203569047779212,8,4.0,0,3.0,1,4.0,0
7558,min_diffuse,10,10,1,3,0.05,0.95,0.7302961176008523,7,3.0,1,3.0,1,3.0,1
7559,min_diffuse,10,10,1,3,0.05,0.95,0.9448414058514224,12,4.0,1,4.0,1,5.0,0
7560,min_diffuse,10,10,1,3,0.05,0.95,0.9480507922734146,24,7.0,0,7.0,0,6.0,1
7561,min_diffuse,10,10,1,3,0.05,0.95,0.8520773989145084,3,2.0,1,2.0,1,2.0,1
7562,min_diffuse,10,10,1,3,0.05,0.95,0.9427819587150048,34,8.0,1,8.0,1,8.0,1
7563,min_diffuse,10,10,1,3,0.05,0.95,0.8820315469352066,16,4.0,1,4.0,1,4.0,1
7564,min_diffuse,10,10,1,3,0.05,0.95,0.9453844207140174,24,5.0,1,5.0,1,5.0,1
7565,min_diffuse,10,10,1,3,0.05,0.95,0.8875774138778831,3,2.0,1,2.0,1,3.0,0
7566,min_diffuse,10,10,1,3,0.05,0.95,0.7136355744111571,3,2.0,1,2.0,1,2.0,1
7567,min_diffuse,10,10,1,3,0.05,0.95,0.907837142604931,7,4.0,1,4.0,1,4.0,1
7568,min_diffuse,10,10,1,3,0.05,0.95,0.9336571955675956,4,3.0,1,3.0,1,3.0,1
7569,min_diffuse,10,10,1,3,0.05,0.95,0.8584363082783256,10,4.0,0,4.0,0,3.0,1
7570,min_diffuse,10,10,1,3,0.05,0.95,0.7138310135458111,5,2.0,1,2.0,1,2.0,1
7571,min_diffuse,10,10,1,3,0.05,0.95,0.5475370114358735,3,2.0,1,2.0,1,2.0,1
7572,min_diffuse,10,10,1,3,0.05,0.95,0.9140804026617404,3,3.0,1,3.0,1,3.0,1
7573,min_diffuse,10,10,1,3,0.05,0.95,0.9081822833244872,14,6.0,1,6.0,1,6.0,1
7574,min_diffuse,10,10,1,3,0.05,0.95,0.8842984994585703,2,2.0,1,2.0,1,2.0,1
7575,min_diffuse,10,10,1,3,0.05,0.95,0.846098267803318,16,6.0,0,5.0,1,6.0,0
7576,min_diffuse,10,10,1,3,0.05,0.95,0.8901677380212872,6,3.0,1,3.0,1,3.0,1
7577,min_diffuse,10,10,1,3,0.05,0.95,0.911686313767029,7,3.0,1,3.0,1,3.0,1
7578,min_diffuse,10,10,1,3,0.05,0.95,0.9166719541763676,26,5.0,1,5.0,1,5.0,1
7579,min_diffuse,10,10,1,3,0.05,0.95,0.9143105000682524,24,7.0,1,7.0,1,7.0,1
7580,min_diffuse,10,10,1,3,0.05,0.95,0.9412974668701326,20,5.0,1,5.0,1,5.0,1
7581,min_diffuse,10,10,1,3,0.05,0.95,0.9007696521178566,25,6.0,0,6.0,0,5.0,1
7582,min_diffuse,10,10,1,3,0.05,0.95,0.7273105760023713,10,3.0,1,3.0,1,3.0,1
7583,min_diffuse,10,10,1,3,0.05,0.95,0.7258718110292067,8,3.0,1,3.0,1,3.0,1
7584,min_diffuse,10,10,1,3,0.05,0.95,0.890581504911968,11,4.0,1,4.0,1,4.0,1
7585,min_diffuse,10,10,1,3,0.05,0.95,0.9174271637198956,14,3.0,1,3.0,1,4.0,0
7586,min_diffuse,10,10,1,3,0.05,0.95,0.921175540236647,12,3.0,1,3.0,1,3.0,1
7587,min_diffuse,10,10,1,3,0.05,0.95,0.831747257115609,15,4.0,1,4.0,1,4.0,1
7588,min_diffuse,10,10,1,3,0.05,0.95,0.9073363178677772,8,4.0,1,4.0,1,4.0,1
7589,min_diffuse,10,10,1,3,0.05,0.95,0.9145564334313668,12,5.0,1,5.0,1,5.0,1
7590,min_diffuse,10,10,1,3,0.05,0.95,0.9480569248468762,10,5.0,1,5.0,1,5.0,1
7591,min_diffuse,10,10,1,3,0.05,0.95,0.8678466838546948,5,3.0,1,3.0,1,3.0,1
7592,min_diffuse,10,10,1,3,0.05,0.95,0.9478114081371216,25,8.0,1,8.0,1,8.0,1
7593,min_diffuse,10,10,1,3,0.05,0.95,0.853742371538281,8,3.0,0,3.0,0,2.0,1
7594,min_diffuse,10,10,1,3,0.05,0.95,0.8817924353373288,6,3.0,1,3.0,1,3.0,1
7595,min_diffuse,10,10,1,3,0.05,0.95,0.8263488866914338,6,3.0,1,3.0,1,3.0,1
7596,min_diffuse,10,10,1,3,0.05,0.95,0.8924676435948401,14,4.0,1,4.0,1,4.0,1
7597,min_diffuse,10,10,1,3,0.05,0.95,0.9212603421668584,9,4.0,0,4.0,0,3.0,1
7598,min_diffuse,10,10,1,3,0.05,0.95,0.9233359442983629,10,3.0,1,3.0,1,4.0,0
7599,min_diffuse,10,10,1,3,0.05,0.95,0.903205325538149,11,3.0,1,3.0,1,3.0,1
7600,min_diffuse,10,10,1,3,0.05,0.95,0.9444719592199914,8,3.0,1,3.0,1,3.0,1
7601,min_diffuse,10,10,1,3,0.05,0.95,0.9499182994457206,12,4.0,1,4.0,1,4.0,1
7602,min_diffuse,10,10,1,3,0.05,0.95,0.9269065059887396,41,7.0,0,7.0,0,6.0,1
7603,min_diffuse,10,10,1,3,0.05,0.95,0.9282429941583692,13,3.0,1,3.0,1,3.0,1
7604,min_diffuse,10,10,1,3,0.05,0.95,0.9297337723572344,20,6.0,1,6.0,1,6.0,1
7605,min_diffuse,10,10,1,3,0.05,0.95,0.9132716654889164,17,7.0,1,7.0,1,8.0,0
7606,min_diffuse,10,10,1,3,0.05,0.95,0.8939590386573243,14,4.0,1,4.0,1,4.0,1
7607,min_diffuse,10,10,1,3,0.05,0.95,0.7585417133282607,5,2.0,1,2.0,1,2.0,1
7608,min_diffuse,10,10,1,3,0.05,0.95,0.84676653568261,31,5.0,1,5.0,1,5.0,1
7609,min_diffuse,10,10,1,3,0.05,0.95,0.9108168848115556,8,4.0,1,4.0,1,4.0,1
7610,min_diffuse,10,10,1,3,0.05,0.95,0.9326490561400111,19,5.0,1,5.0,1,5.0,1
7611,min_diffuse,10,10,1,3,0.05,0.95,0.8989112242143533,33,7.0,1,7.0,1,7.0,1
7612,min_diffuse,10,10,1,3,0.05,0.95,0.948934614196518,11,5.0,1,5.0,1,5.0,1
7613,min_diffuse,10,10,1,3,0.05,0.95,0.7688325261363365,3,2.0,1,2.0,1,2.0,1
7614,min_diffuse,10,10,1,3,0.05,0.95,0.8013968435030391,3,2.0,1,2.0,1,2.0,1
7615,min_diffuse,10,10,1,3,0.05,0.95,0.9103867701771023,19,4.0,1,4.0,1,4.0,1
7616,min_diffuse,10,10,1,3,0.05,0.95,0.8767366963767271,14,4.0,1,4.0,1,4.0,1
7617,min_diffuse,10,10,1,3,0.05,0.95,0.944903896061676,6,2.0,1,3.0,0,3.0,0
7618,min_diffuse,10,10,1,3,0.05,0.95,0.9463879900178525,61,9.0,1,9.0,1,9.0,1
7619,min_diffuse,10,10,1,3,0.05,0.95,0.9060164673956572,10,4.0,1,4.0,1,5.0,0
7620,min_diffuse,10,10,1,3,0.05,0.95,0.8528048708226155,11,4.0,0,3.0,1,3.0,1
7621,min_diffuse,10,10,1,3,0.05,0.95,0.9471739638773364,14,6.0,1,6.0,1,6.0,1
7622,min_diffuse,10,10,1,3,0.05,0.95,0.8661806109487057,5,3.0,0,2.0,1,3.0,0
7623,min_diffuse,10,10,1,3,0.05,0.95,0.9445237190855712,23,5.0,1,5.0,1,5.0,1
7624,min_diffuse,10,10,1,3,0.05,0.95,0.8305105493650428,3,2.0,1,2.0,1,2.0,1
7625,min_diffuse,10,10,1,3,0.05,0.95,0.9406653130326548,39,11.0,1,11.0,1,11.0,1
7626,min_diffuse,10,10,1,3,0.05,0.95,0.8615980079459525,6,3.0,1,3.0,1,3.0,1
7627,min_diffuse,10,10,1,3,0.05,0.95,0.7714952471985992,7,3.0,1,3.0,1,3.0,1
7628,min_diffuse,10,10,1,3,0.05,0.95,0.9146908643616264,16,5.0,1,5.0,1,6.0,0
7629,min_diffuse,10,10,1,3,0.05,0.95,0.7773858595594002,6,3.0,1,3.0,1,3.0,1
7630,min_diffuse,10,10,1,3,0.05,0.95,0.7479893073577221,5,3.0,0,2.0,1,3.0,0
7631,min_diffuse,10,10,1,3,0.05,0.95,0.8998074644614453,5,2.0,1,2.0,1,2.0,1
7632,min_diffuse,10,10,1,3,0.05,0.95,0.9308099984123662,10,3.0,1,4.0,0,3.0,1
7633,min_diffuse,10,10,1,3,0.05,0.95,0.9137697439540616,13,4.0,1,4.0,1,4.0,1
7634,min_diffuse,10,10,1,3,0.05,0.95,0.8909326440668743,7,4.0,1,4.0,1,4.0,1
7635,min_diffuse,10,10,1,3,0.05,0.95,0.8233630739409622,17,4.0,1,4.0,1,4.0,1
7636,min_diffuse,10,10,1,3,0.05,0.95,0.9079285051188524,16,4.0,0,4.0,0,3.0,1
7637,min_diffuse,10,10,1,3,0.05,0.95,0.9443987173177144,42,13.0,1,13.0,1,13.0,1
7638,min_diffuse,10,10,1,3,0.05,0.95,0.9351805925525902,61,13.0,1,13.0,1,13.0,1
7639,min_diffuse,10,10,1,3,0.05,0.95,0.939447907190033,26,5.0,1,5.0,1,5.0,1
7640,min_diffuse,10,10,1,3,0.05,0.95,0.9060709832398166,21,6.0,1,6.0,1,6.0,1
7641,min_diffuse,10,10,1,3,0.05,0.95,0.8924450891798501,18,4.0,1,4.0,1,4.0,1
7642,min_diffuse,10,10,1,3,0.05,0.95,0.9468150207186526,19,5.0,1,5.0,1,5.0,1
7643,min_diffuse,10,10,1,3,0.05,0.95,0.8993549724241618,6,2.0,1,3.0,0,3.0,0
7644,min_diffuse,10,10,1,3,0.05,0.95,0.6314390604794967,4,3.0,1,3.0,1,3.0,1
7645,min_diffuse,10,10,1,3,0.05,0.95,0.8234972005664658,5,3.0,1,3.0,1,3.0,1
7646,min_diffuse,10,10,1,3,0.05,0.95,0.8245551123533066,8,3.0,1,3.0,1,3.0,1
7647,min_diffuse,10,10,1,3,0.05,0.95,0.8987388933246251,10,3.0,1,3.0,1,3.0,1
7648,min_diffuse,10,10,1,3,0.05,0.95,0.9026296835987392,7,4.0,1,4.0,1,4.0,1
7649,min_diffuse,10,10,1,3,0.05,0.95,0.9073518377253312,13,4.0,1,4.0,1,4.0,1
7650,min_diffuse,10,10,1,3,0.05,0.95,0.7393791557104152,5,3.0,1,3.0,1,3.0,1
7651,min_diffuse,10,10,1,3,0.05,0.95,0.8629830565065514,9,3.0,1,4.0,0,3.0,1
7652,min_diffuse,10,10,1,3,0.05,0.95,0.846796018526042,8,5.0,1,5.0,1,5.0,1
7653,min_diffuse,10,10,1,3,0.05,0.95,0.8944274730799245,13,4.0,1,4.0,1,4.0,1
7654,min_diffuse,10,10,1,3,0.05,0.95,0.8747161718207757,36,6.0,1,6.0,1,7.0,0
7655,min_diffuse,10,10,1,3,0.05,0.95,0.9224669236829814,15,4.0,1,5.0,0,5.0,0
7656,min_diffuse,10,10,1,3,0.05,0.95,0.7411608605274951,3,2.0,1,2.0,1,2.0,1
7657,min_diffuse,10,10,1,3,0.05,0.95,0.8828999462438423,7,3.0,1,3.0,1,4.0,0
7658,min_diffuse,10,10,1,3,0.05,0.95,0.9067736074387488,4,2.0,1,2.0,1,2.0,1
7659,min_diffuse,10,10,1,3,0.05,0.95,0.8334483721337927,4,3.0,1,3.0,1,3.0,1
7660,min_diffuse,10,10,1,3,0.05,0.95,0.905909255366165,10,4.0,1,4.0,1,4.0,1
7661,min_diffuse,10,10,1,3,0.05,0.95,0.9002322113230224,17,5.0,1,5.0,1,5.0,1
7662,min_diffuse,10,10,1,3,0.05,0.95,0.8800868324705879,5,2.0,1,2.0,1,2.0,1
7663,min_diffuse,10,10,1,3,0.05,0.95,0.9094242880480504,16,4.0,1,4.0,1,4.0,1
7664,min_diffuse,10,10,1,3,0.05,0.95,0.8862818273814423,14,4.0,1,4.0,1,4.0,1
7665,min_diffuse,10,10,1,3,0.05,0.95,0.9359446015567476,5,3.0,1,4.0,0,3.0,1
7666,min_diffuse,10,10,1,3,0.05,0.95,0.8933628590059636,12,4.0,1,4.0,1,4.0,1
7667,min_diffuse,10,10,1,3,0.05,0.95,0.933808730324021,10,5.0,1,5.0,1,5.0,1
7668,min_diffuse,10,10,1,3,0.05,0.95,0.8607352154917397,12,4.0,1,4.0,1,4.0,1
7669,min_diffuse,10,10,1,3,0.05,0.95,0.90340612040985,9,3.0,1,3.0,1,3.0,1
7670,min_diffuse,10,10,1,3,0.05,0.95,0.9105795654912489,10,4.0,0,4.0,0,3.0,1
7671,min_diffuse,10,10,1,3,0.05,0.95,0.8963196442210943,33,6.0,1,6.0,1,6.0,1
7672,min_diffuse,10,10,1,3,0.05,0.95,0.9144743554776236,4,3.0,1,3.0,1,3.0,1
7673,min_diffuse,10,10,1,3,0.05,0.95,0.9293009596270948,13,5.0,0,4.0,1,4.0,1
7674,min_diffuse,10,10,1,3,0.05,0.95,0.8547469464604258,6,3.0,1,3.0,1,3.0,1
7675,min_diffuse,10,10,1,3,0.05,0.95,0.9461747123486096,7,3.0,1,3.0,1,3.0,1
7676,min_diffuse,10,10,1,3,0.05,0.95,0.915546326754752,30,5.0,1,5.0,1,5.0,1
7677,min_diffuse,10,10,1,3,0.05,0.95,0.5736371575901147,2,2.0,1,2.0,1,2.0,1
7678,min_diffuse,10,10,1,3,0.05,0.95,0.7529241353086917,4,3.0,1,3.0,1,3.0,1
7679,min_diffuse,10,10,1,3,0.05,0.95,0.9174520673638942,7,4.0,1,4.0,1,4.0,1
7680,min_diffuse,10,10,1,3,0.05,0.95,0.8560124032413915,3,2.0,1,2.0,1,2.0,1
7681,min_diffuse,10,10,1,3,0.05,0.95,0.9016684762144376,25,7.0,1,7.0,1,7.0,1
7682,min_diffuse,10,10,1,3,0.05,0.95,0.9010219434963312,18,4.0,1,4.0,1,4.0,1
7683,min_diffuse,10,10,1,3,0.05,0.95,0.724157263849775,5,3.0,1,3.0,1,3.0,1
7684,min_diffuse,10,10,1,3,0.05,0.95,0.8137417348102316,3,2.0,1,2.0,1,2.0,1
7685,min_diffuse,10,10,1,3,0.05,0.95,0.7684121807643313,8,3.0,0,2.0,1,2.0,1
7686,min_diffuse,10,10,1,3,0.05,0.95,0.7069673743706136,4,3.0,1,3.0,1,3.0,1
7687,min_diffuse,10,10,1,3,0.05,0.95,0.8989948028243885,2,2.0,1,2.0,1,2.0,1
7688,min_diffuse,10,10,1,3,0.05,0.95,0.9083329209496732,12,5.0,0,5.0,0,4.0,1
7689,min_diffuse,10,10,1,3,0.05,0.95,0.8510863101764271,16,4.0,1,4.0,1,4.0,1
7690,min_diffuse,10,10,1,3,0.05,0.95,0.9119703011976232,37,6.0,1,6.0,1,6.0,1
7691,min_diffuse,10,10,1,3,0.05,0.95,0.9308523517312416,6,3.0,1,3.0,1,4.0,0
7692,min_diffuse,10,10,1,3,0.05,0.95,0.8699330206845589,8,3.0,1,4.0,0,4.0,0
7693,min_diffuse,10,10,1,3,0.05,0.95,0.8154008730453435,5,3.0,1,3.0,1,3.0,1
7694,min_diffuse,10,10,1,3,0.05,0.95,0.9056863881052568,3,2.0,1,2.0,1,2.0,1
7695,min_diffuse,10,10,1,3,0.05,0.95,0.7081846326880258,3,2.0,1,2.0,1,2.0,1
7696,min_diffuse,10,10,1,3,0.05,0.95,0.8140555802051519,30,5.0,1,5.0,1,5.0,1
7697,min_diffuse,10,10,1,3,0.05,0.95,0.8781227517720379,10,4.0,1,4.0,1,4.0,1
7698,min_diffuse,10,10,1,3,0.05,0.95,0.922171390428678,11,4.0,1,4.0,1,4.0,1
7699,min_diffuse,10,10,1,3,0.05,0.95,0.8416723190463385,13,4.0,1,4.0,1,4.0,1
7700,min_diffuse,10,10,1,3,0.05,0.95,0.9492961862983832,5,3.0,1,3.0,1,3.0,1
7701,min_diffuse,10,10,1,3,0.05,0.95,0.9441676252389396,22,4.0,1,4.0,1,4.0,1
7702,min_diffuse,10,10,1,3,0.05,0.95,0.8918377965274747,4,3.0,1,3.0,1,3.0,1
7703,min_diffuse,10,10,1,3,0.05,0.95,0.7589435938230741,3,2.0,1,2.0,1,2.0,1
7704,min_diffuse,10,10,1,3,0.05,0.95,0.8302761084751809,9,3.0,1,3.0,1,3.0,1
7705,min_diffuse,10,10,1,3,0.05,0.95,0.9329597226493228,19,6.0,1,6.0,1,6.0,1
7706,min_diffuse,10,10,1,3,0.05,0.95,0.9118030565670336,11,5.0,1,5.0,1,5.0,1
7707,min_diffuse,10,10,1,3,0.05,0.95,0.9439336646678974,8,4.0,1,4.0,1,4.0,1
7708,min_diffuse,10,10,1,3,0.05,0.95,0.9246835100798124,54,8.0,1,8.0,1,8.0,1
7709,min_diffuse,10,10,1,3,0.05,0.95,0.8888988091355873,8,4.0,0,4.0,0,3.0,1
7710,min_diffuse,10,10,1,3,0.05,0.95,0.5671375258350784,4,2.0,1,2.0,1,2.0,1
7711,min_diffuse,10,10,1,3,0.05,0.95,0.8727818065448881,4,3.0,1,3.0,1,3.0,1
7712,min_diffuse,10,10,1,3,0.05,0.95,0.8625486923070115,12,4.0,1,4.0,1,4.0,1
7713,min_diffuse,10,10,1,3,0.05,0.95,0.8477323822244784,23,5.0,1,5.0,1,5.0,1
7714,min_diffuse,10,10,1,3,0.05,0.95,0.9469937789330672,9,4.0,1,4.0,1,4.0,1
7715,min_diffuse,10,10,1,3,0.05,0.95,0.9490447556063726,11,4.0,1,4.0,1,5.0,0
7716,min_diffuse,10,10,1,3,0.05,0.95,0.9292580250643352,9,3.0,0,3.0,0,2.0,1
7717,min_diffuse,10,10,1,3,0.05,0.95,0.6602077568709469,16,4.0,1,4.0,1,4.0,1
7718,min_diffuse,10,10,1,3,0.05,0.95,0.8445837821259097,6,3.0,1,3.0,1,3.0,1
7719,min_diffuse,10,10,1,3,0.05,0.95,0.7155575574250274,5,2.0,1,2.0,1,2.0,1
7720,min_diffuse,10,10,1,3,0.05,0.95,0.9453792823569204,19,5.0,1,5.0,1,5.0,1
7721,min_diffuse,10,10,1,3,0.05,0.95,0.8326136024871064,10,4.0,1,4.0,1,4.0,1
7722,min_diffuse,10,10,1,3,0.05,0.95,0.9490827066302752,40,9.0,1,9.0,1,9.0,1
7723,min_diffuse,10,10,1,3,0.05,0.95,0.8656279799541206,35,6.0,0,6.0,0,5.0,1
7724,min_diffuse,10,10,1,3,0.05,0.95,0.7862676412304784,8,3.0,1,3.0,1,3.0,1
7725,min_diffuse,10,10,1,3,0.05,0.95,0.874468611961719,16,5.0,1,5.0,1,5.0,1
7726,min_diffuse,10,10,1,3,0.05,0.95,0.6731304530181982,6,4.0,0,3.0,1,4.0,0
7727,min_diffuse,10,10,1,3,0.05,0.95,0.820419976039562,3,2.0,1,2.0,1,2.0,1
7728,min_diffuse,10,10,1,3,0.05,0.95,0.9284349027737976,20,4.0,1,4.0,1,4.0,1
7729,min_diffuse,10,10,1,3,0.05,0.95,0.8606680968831236,8,3.0,1,3.0,1,3.0,1
7730,min_diffuse,10,10,1,3,0.05,0.95,0.8813184516235231,15,6.0,0,6.0,0,5.0,1
7731,min_diffuse,10,10,1,3,0.05,0.95,0.7860338813986179,5,3.0,1,3.0,1,3.0,1
7732,min_diffuse,10,10,1,3,0.05,0.95,0.8361821637026214,4,2.0,1,2.0,1,2.0,1
7733,min_diffuse,10,10,1,3,0.05,0.95,0.928054798550762,15,6.0,0,5.0,1,5.0,1
7734,min_diffuse,10,10,1,3,0.05,0.95,0.8718351296024898,5,3.0,1,3.0,1,3.0,1
7735,min_diffuse,10,10,1,3,0.05,0.95,0.9199149853318956,24,6.0,0,6.0,0,5.0,1
7736,min_diffuse,10,10,1,3,0.05,0.95,0.8501664688245579,7,4.0,1,4.0,1,4.0,1
7737,min_diffuse,10,10,1,3,0.05,0.95,0.8621493971680293,11,4.0,1,4.0,1,5.0,0
7738,min_diffuse,10,10,1,3,0.05,0.95,0.916889258562477,3,3.0,1,3.0,1,3.0,1
7739,min_diffuse,10,10,1,3,0.05,0.95,0.8096029396792167,4,3.0,1,3.0,1,3.0,1
7740,min_diffuse,10,10,1,3,0.05,0.95,0.7705387492140634,5,3.0,1,3.0,1,3.0,1
7741,min_diffuse,10,10,1,3,0.05,0.95,0.9137406414721976,10,4.0,1,4.0,1,4.0,1
7742,min_diffuse,10,10,1,3,0.05,0.95,0.8869063141983554,5,3.0,1,3.0,1,3.0,1
7743,min_diffuse,10,10,1,3,0.05,0.95,0.905524628937222,15,4.0,1,4.0,1,4.0,1
7744,min_diffuse,10,10,1,3,0.05,0.95,0.8357666817255315,17,8.0,1,8.0,1,8.0,1
7745,min_diffuse,10,10,1,3,0.05,0.95,0.8438575541077299,7,3.0,1,3.0,1,3.0,1
7746,min_diffuse,10,10,1,3,0.05,0.95,0.9293567927254897,19,6.0,1,6.0,1,6.0,1
7747,min_diffuse,10,10,1,3,0.05,0.95,0.932909233003784,10,4.0,1,4.0,1,4.0,1
7748,min_diffuse,10,10,1,3,0.05,0.95,0.9146727469496108,8,4.0,1,4.0,1,4.0,1
7749,min_diffuse,10,10,1,3,0.05,0.95,0.8944285620294342,17,4.0,0,3.0,1,3.0,1
7750,min_diffuse,10,10,1,3,0.05,0.95,0.7323763741289715,7,3.0,1,3.0,1,3.0,1
7751,min_diffuse,10,10,1,3,0.05,0.95,0.8485736379282585,9,4.0,1,4.0,1,4.0,1
7752,min_diffuse,10,10,1,3,0.05,0.95,0.8372574664100076,4,2.0,1,2.0,1,3.0,0
7753,min_diffuse,10,10,1,3,0.05,0.95,0.9312860984887664,34,6.0,1,6.0,1,6.0,1
7754,min_diffuse,10,10,1,3,0.05,0.95,0.8515699668098817,7,4.0,1,4.0,1,4.0,1
7755,min_diffuse,10,10,1,3,0.05,0.95,0.812586371266571,9,3.0,1,4.0,0,3.0,1
7756,min_diffuse,10,10,1,3,0.05,0.95,0.8107551171555081,8,3.0,1,3.0,1,3.0,1
7757,min_diffuse,10,10,1,3,0.05,0.95,0.9010780222377068,20,5.0,1,5.0,1,5.0,1
7758,min_diffuse,10,10,1,3,0.05,0.95,0.9027641784809132,25,5.0,1,5.0,1,5.0,1
7759,min_diffuse,10,10,1,3,0.05,0.95,0.9444551378526932,14,3.0,1,3.0,1,3.0,1
7760,min_diffuse,10,10,1,3,0.05,0.95,0.8365729073710523,5,3.0,1,3.0,1,3.0,1
7761,min_diffuse,10,10,1,3,0.05,0.95,0.9301599426678304,11,4.0,1,4.0,1,4.0,1
7762,min_diffuse,10,10,1,3,0.05,0.95,0.9277698269753262,11,4.0,0,4.0,0,3.0,1
7763,min_diffuse,10,10,1,3,0.05,0.95,0.6743481472229077,6,3.0,1,3.0,1,3.0,1
7764,min_diffuse,10,10,1,3,0.05,0.95,0.931817962030666,9,5.0,1,5.0,1,5.0,1
7765,min_diffuse,10,10,1,3,0.05,0.95,0.7957901030463855,14,3.0,1,3.0,1,3.0,1
7766,min_diffuse,10,10,1,3,0.05,0.95,0.7870189514706557,6,3.0,1,3.0,1,3.0,1
7767,min_diffuse,10,10,1,3,0.05,0.95,0.8020280253044377,8,4.0,1,4.0,1,4.0,1
7768,min_diffuse,10,10,1,3,0.05,0.95,0.8512010383465904,11,3.0,1,3.0,1,3.0,1
7769,min_diffuse,10,10,1,3,0.05,0.95,0.7903040194599834,12,4.0,1,4.0,1,4.0,1
7770,min_diffuse,10,10,1,3,0.05,0.95,0.8207365287542026,15,5.0,1,5.0,1,5.0,1
7771,min_diffuse,10,10,1,3,0.05,0.95,0.9168555640821257,96,14.0,1,14.0,1,14.0,1
7772,min_diffuse,10,10,1,3,0.05,0.95,0.8851078032841082,4,3.0,1,3.0,1,3.0,1
7773,min_diffuse,10,10,1,3,0.05,0.95,0.8608230006157926,15,4.0,1,4.0,1,4.0,1
7774,min_diffuse,10,10,1,3,0.05,0.95,0.9406516557153184,8,4.0,1,4.0,1,4.0,1
7775,min_diffuse,10,10,1,3,0.05,0.95,0.8818422215092884,15,3.0,1,3.0,1,3.0,1
7776,min_diffuse,10,10,1,3,0.05,0.95,0.9459180609095388,92,13.0,1,13.0,1,13.0,1
7777,min_diffuse,10,10,1,3,0.05,0.95,0.8788532971751581,17,6.0,0,6.0,0,5.0,1
7778,min_diffuse,10,10,1,3,0.05,0.95,0.9313998832644458,5,3.0,0,2.0,1,3.0,0
7779,min_diffuse,10,10,1,3,0.05,0.95,0.9077217847633092,11,5.0,0,4.0,1,4.0,1
7780,min_diffuse,10,10,1,3,0.05,0.95,0.8349380899909447,11,4.0,1,4.0,1,4.0,1
7781,min_diffuse,10,10,1,3,0.05,0.95,0.8963009495858276,13,4.0,1,4.0,1,4.0,1
7782,min_diffuse,10,10,1,3,0.05,0.95,0.9471715567400169,9,4.0,0,3.0,1,3.0,1
7783,min_diffuse,10,10,1,3,0.05,0.95,0.9178116716430794,12,4.0,0,3.0,1,3.0,1
7784,min_diffuse,10,10,1,3,0.05,0.95,0.8556756471980083,13,4.0,1,4.0,1,4.0,1
7785,min_diffuse,10,10,1,3,0.05,0.95,0.8457572955337836,18,4.0,1,4.0,1,4.0,1
7786,min_diffuse,10,10,1,3,0.05,0.95,0.8421146231330923,15,6.0,1,6.0,1,6.0,1
7787,min_diffuse,10,10,1,3,0.05,0.95,0.928497004357232,9,4.0,1,4.0,1,4.0,1
7788,min_diffuse,10,10,1,3,0.05,0.95,0.8558821695548557,11,3.0,1,3.0,1,3.0,1
7789,min_diffuse,10,10,1,3,0.05,0.95,0.9019999194021532,11,4.0,1,4.0,1,4.0,1
7790,min_diffuse,10,10,1,3,0.05,0.95,0.907711036858083,10,4.0,0,4.0,0,3.0,1
7791,min_diffuse,10,10,1,3,0.05,0.95,0.9089068450869756,5,2.0,1,2.0,1,3.0,0
7792,min_diffuse,10,10,1,3,0.05,0.95,0.867347785702221,5,3.0,0,3.0,0,2.0,1
7793,min_diffuse,10,10,1,3,0.05,0.95,0.901265468900064,5,3.0,0,3.0,0,2.0,1
7794,min_diffuse,10,10,1,3,0.05,0.95,0.9463671414980572,18,6.0,1,6.0,1,6.0,1
7795,min_diffuse,10,10,1,3,0.05,0.95,0.9359183147903496,10,4.0,1,4.0,1,4.0,1
7796,min_diffuse,10,10,1,3,0.05,0.95,0.9023432413020596,21,6.0,0,5.0,1,5.0,1
7797,min_diffuse,10,10,1,3,0.05,0.95,0.8020815328045804,11,5.0,1,5.0,1,5.0,1
7798,min_diffuse,10,10,1,3,0.05,0.95,0.8946466634103227,3,2.0,1,2.0,1,3.0,0
7799,min_diffuse,10,10,1,3,0.05,0.95,0.9425328266582912,19,5.0,1,5.0,1,5.0,1
7800,min_diffuse,10,10,1,3,0.05,0.95,0.8525481379999926,18,7.0,1,7.0,1,7.0,1
7801,min_diffuse,10,10,1,3,0.05,0.95,0.9137391239931212,30,6.0,0,6.0,0,5.0,1
7802,min_diffuse,10,10,1,3,0.05,0.95,0.8671790855895071,6,4.0,1,4.0,1,4.0,1
7803,min_diffuse,10,10,1,3,0.05,0.95,0.9224301086050968,5,3.0,1,3.0,1,3.0,1
7804,min_diffuse,10,10,1,3,0.05,0.95,0.8808312519943657,4,3.0,1,3.0,1,3.0,1
7805,min_diffuse,10,10,1,3,0.05,0.95,0.6986209603184963,4,2.0,1,2.0,1,2.0,1
7806,min_diffuse,10,10,1,3,0.05,0.95,0.7073898532245927,22,4.0,1,4.0,1,4.0,1
7807,min_diffuse,10,10,1,3,0.05,0.95,0.949992717725638,13,4.0,1,4.0,1,4.0,1
7808,min_diffuse,10,10,1,3,0.05,0.95,0.8811093359259483,17,5.0,1,5.0,1,6.0,0
7809,min_diffuse,10,10,1,3,0.05,0.95,0.8982996290547848,14,6.0,0,6.0,0,5.0,1
7810,min_diffuse,10,10,1,3,0.05,0.95,0.9272972548885328,13,4.0,1,4.0,1,4.0,1
7811,min_diffuse,10,10,1,3,0.05,0.95,0.9164653239093736,7,3.0,1,3.0,1,3.0,1
7812,min_diffuse,10,10,1,3,0.05,0.95,0.908982743562225,35,7.0,1,7.0,1,7.0,1
7813,min_diffuse,10,10,1,3,0.05,0.95,0.8383541939030684,11,5.0,0,5.0,0,4.0,1
7814,min_diffuse,10,10,1,3,0.05,0.95,0.8648243808327767,14,4.0,1,4.0,1,4.0,1
7815,min_diffuse,10,10,1,3,0.05,0.95,0.9242364578754036,22,6.0,1,6.0,1,6.0,1
7816,min_diffuse,10,10,1,3,0.05,0.95,0.9363546224167684,34,10.0,1,10.0,1,10.0,1
7817,min_diffuse,10,10,1,3,0.05,0.95,0.9145648102370142,6,4.0,1,4.0,1,4.0,1
7818,min_diffuse,10,10,1,3,0.05,0.95,0.9367456754072722,28,8.0,1,8.0,1,8.0,1
7819,min_diffuse,10,10,1,3,0.05,0.95,0.9470461128525292,19,5.0,1,5.0,1,5.0,1
7820,min_diffuse,10,10,1,3,0.05,0.95,0.9292769458362832,16,5.0,1,5.0,1,6.0,0
7821,min_diffuse,10,10,1,3,0.05,0.95,0.9182274305256856,30,6.0,1,6.0,1,6.0,1
7822,min_diffuse,10,10,1,3,0.05,0.95,0.8733862056023234,20,5.0,1,5.0,1,5.0,1
7823,min_diffuse,10,10,1,3,0.05,0.95,0.8782294277500793,17,7.0,1,7.0,1,7.0,1
7824,min_diffuse,10,10,1,3,0.05,0.95,0.8501522039409453,6,3.0,1,3.0,1,3.0,1
7825,min_diffuse,10,10,1,3,0.05,0.95,0.9206529892689824,8,3.0,1,3.0,1,3.0,1
7826,min_diffuse,10,10,1,3,0.05,0.95,0.9228561701158348,12,4.0,1,4.0,1,5.0,0
7827,min_diffuse,10,10,1,3,0.05,0.95,0.9243037996420996,41,8.0,1,8.0,1,8.0,1
7828,min_diffuse,10,10,1,3,0.05,0.95,0.8363812312995091,6,3.0,1,3.0,1,3.0,1
7829,min_diffuse,10,10,1,3,0.05,0.95,0.7877310576346944,6,3.0,1,3.0,1,3.0,1
7830,min_diffuse,10,10,1,3,0.05,0.95,0.8990628864068481,20,7.0,1,7.0,1,7.0,1
7831,min_diffuse,10,10,1,3,0.05,0.95,0.9343034940346328,10,4.0,1,4.0,1,5.0,0
7832,min_diffuse,10,10,1,3,0.05,0.95,0.8880774243511574,10,3.0,1,3.0,1,3.0,1
7833,min_diffuse,10,10,1,3,0.05,0.95,0.8324674072819355,14,4.0,1,4.0,1,4.0,1
7834,min_diffuse,10,10,1,3,0.05,0.95,0.8876310055456285,23,5.0,1,5.0,1,5.0,1
7835,min_diffuse,10,10,1,3,0.05,0.95,0.8368665537019301,12,4.0,1,4.0,1,4.0,1
7836,min_diffuse,10,10,1,3,0.05,0.95,0.924067996698233,8,4.0,1,4.0,1,4.0,1
7837,min_diffuse,10,10,1,3,0.05,0.95,0.8895774001294152,11,4.0,1,4.0,1,4.0,1
7838,min_diffuse,10,10,1,3,0.05,0.95,0.902474078694449,5,3.0,1,3.0,1,3.0,1
7839,min_diffuse,10,10,1,3,0.05,0.95,0.8973525903603302,19,5.0,1,5.0,1,5.0,1
7840,min_diffuse,10,10,1,3,0.05,0.95,0.8925629392756098,11,4.0,1,4.0,1,4.0,1
7841,min_diffuse,10,10,1,3,0.05,0.95,0.92164419683524,9,4.0,1,4.0,1,4.0,1
7842,min_diffuse,10,10,1,3,0.05,0.95,0.8560096872870981,6,3.0,1,3.0,1,3.0,1
7843,min_diffuse,10,10,1,3,0.05,0.95,0.9141724810129336,18,6.0,1,6.0,1,6.0,1
7844,min_diffuse,10,10,1,3,0.05,0.95,0.833861911088953,4,2.0,1,2.0,1,2.0,1
7845,min_diffuse,10,10,1,3,0.05,0.95,0.9472327235897972,4,3.0,1,3.0,1,3.0,1
7846,min_diffuse,10,10,1,3,0.05,0.95,0.8260427242875138,17,5.0,1,5.0,1,5.0,1
7847,min_diffuse,10,10,1,3,0.05,0.95,0.915272489019436,17,6.0,1,6.0,1,6.0,1
7848,min_diffuse,10,10,1,3,0.05,0.95,0.695934514840412,2,2.0,1,2.0,1,2.0,1
7849,min_diffuse,10,10,1,3,0.05,0.95,0.9475690069441992,7,4.0,1,4.0,1,4.0,1
7850,min_diffuse,10,10,1,3,0.05,0.95,0.9251702598386606,6,3.0,1,3.0,1,4.0,0
7851,min_diffuse,10,10,1,3,0.05,0.95,0.7684997462752245,11,4.0,1,4.0,1,4.0,1
7852,min_diffuse,10,10,1,3,0.05,0.95,0.9037581932610416,9,4.0,1,4.0,1,4.0,1
7853,min_diffuse,10,10,1,3,0.05,0.95,0.8478350595820769,13,4.0,1,4.0,1,4.0,1
7854,min_diffuse,10,10,1,3,0.05,0.95,0.760167712797931,10,4.0,1,4.0,1,4.0,1
7855,min_diffuse,10,10,1,3,0.05,0.95,0.9319767369945212,10,5.0,1,5.0,1,5.0,1
7856,min_diffuse,10,10,1,3,0.05,0.95,0.8938096615392224,20,5.0,1,5.0,1,5.0,1
7857,min_diffuse,10,10,1,3,0.05,0.95,0.8324043005190285,17,4.0,1,4.0,1,4.0,1
7858,min_diffuse,10,10,1,3,0.05,0.95,0.8008160077014616,8,3.0,1,3.0,1,3.0,1
7859,min_diffuse,10,10,1,3,0.05,0.95,0.948772977898102,14,4.0,1,4.0,1,4.0,1
7860,min_diffuse,10,10,1,3,0.05,0.95,0.778922296665507,7,3.0,1,3.0,1,3.0,1
7861,min_diffuse,10,10,1,3,0.05,0.95,0.780283793006062,6,3.0,1,3.0,1,3.0,1
7862,min_diffuse,10,10,1,3,0.05,0.95,0.7300518970990706,2,2.0,1,2.0,1,2.0,1
7863,min_diffuse,10,10,1,3,0.05,0.95,0.8877696572051548,8,3.0,1,3.0,1,3.0,1
7864,min_diffuse,10,10,1,3,0.05,0.95,0.899390062361021,4,3.0,0,2.0,1,3.0,0
7865,min_diffuse,10,10,1,3,0.05,0.95,0.8906933245071714,8,3.0,1,3.0,1,3.0,1
7866,min_diffuse,10,10,1,3,0.05,0.95,0.9171079936098993,3,2.0,1,2.0,1,2.0,1
7867,min_diffuse,10,10,1,3,0.05,0.95,0.902487105245904,44,8.0,1,8.0,1,8.0,1
7868,min_diffuse,10,10,1,3,0.05,0.95,0.6367452519315898,4,3.0,0,3.0,0,2.0,1
7869,min_diffuse,10,10,1,3,0.05,0.95,0.9494297404342864,23,5.0,1,5.0,1,5.0,1
7870,min_diffuse,10,10,1,3,0.05,0.95,0.9032153141914764,6,3.0,1,3.0,1,4.0,0
7871,min_diffuse,10,10,1,3,0.05,0.95,0.8977165926112955,3,2.0,1,2.0,1,2.0,1
7872,min_diffuse,10,10,1,3,0.05,0.95,0.7498817686172433,10,4.0,1,5.0,0,5.0,0
7873,min_diffuse,10,10,1,3,0.05,0.95,0.9088932763699812,27,5.0,1,5.0,1,5.0,1
7874,min_diffuse,10,10,1,3,0.05,0.95,0.8515035770865165,7,3.0,1,3.0,1,3.0,1
7875,min_diffuse,10,10,1,3,0.05,0.95,0.8962954864141173,4,2.0,1,2.0,1,3.0,0
7876,min_diffuse,10,10,1,3,0.05,0.95,0.8507534422951627,7,3.0,1,3.0,1,4.0,0
7877,min_diffuse,10,10,1,3,0.05,0.95,0.8868336886713034,10,3.0,1,3.0,1,3.0,1
7878,min_diffuse,10,10,1,3,0.05,0.95,0.7704982611801239,8,3.0,1,3.0,1,3.0,1
7879,min_diffuse,10,10,1,3,0.05,0.95,0.8213223714033409,6,3.0,1,3.0,1,3.0,1
7880,min_diffuse,10,10,1,3,0.05,0.95,0.8865397329527687,7,3.0,1,3.0,1,3.0,1
7881,min_diffuse,10,10,1,3,0.05,0.95,0.901189034193556,11,5.0,1,5.0,1,5.0,1
7882,min_diffuse,10,10,1,3,0.05,0.95,0.9026412779963338,4,3.0,1,3.0,1,3.0,1
7883,min_diffuse,10,10,1,3,0.05,0.95,0.7475303249828532,4,2.0,1,2.0,1,2.0,1
7884,min_diffuse,10,10,1,3,0.05,0.95,0.8632828395560649,10,3.0,1,3.0,1,3.0,1
7885,min_diffuse,10,10,1,3,0.05,0.95,0.8542265128781726,12,4.0,1,4.0,1,4.0,1
7886,min_diffuse,10,10,1,3,0.05,0.95,0.9034451788124964,4,3.0,1,3.0,1,3.0,1
7887,min_diffuse,10,10,1,3,0.05,0.95,0.9147141441736252,17,5.0,1,5.0,1,5.0,1
7888,min_diffuse,10,10,1,3,0.05,0.95,0.88075986557091,21,6.0,0,6.0,0,5.0,1
7889,min_diffuse,10,10,1,3,0.05,0.95,0.9280910571680984,15,6.0,1,6.0,1,6.0,1
7890,min_diffuse,10,10,1,3,0.05,0.95,0.8357306021829132,8,3.0,1,3.0,1,3.0,1
7891,min_diffuse,10,10,1,3,0.05,0.95,0.9171618067047036,17,4.0,1,4.0,1,4.0,1
7892,min_diffuse,10,10,1,3,0.05,0.95,0.8078939659438397,10,3.0,1,3.0,1,3.0,1
7893,min_diffuse,10,10,1,3,0.05,0.95,0.9318966457489812,33,10.0,1,10.0,1,10.0,1
7894,min_diffuse,10,10,1,3,0.05,0.95,0.8258932025733761,2,2.0,1,2.0,1,2.0,1
7895,min_diffuse,10,10,1,3,0.05,0.95,0.8399342077761431,7,3.0,1,3.0,1,3.0,1
7896,min_diffuse,10,10,1,3,0.05,0.95,0.8817820382332919,12,5.0,1,5.0,1,5.0,1
7897,min_diffuse,10,10,1,3,0.05,0.95,0.9433430367235376,21,7.0,0,7.0,0,6.0,1
7898,min_diffuse,10,10,1,3,0.05,0.95,0.8378713114098431,5,3.0,1,3.0,1,3.0,1
7899,min_diffuse,10,10,1,3,0.05,0.95,0.7609545534232226,11,4.0,1,4.0,1,4.0,1
7900,min_diffuse,10,10,1,3,0.05,0.95,0.8540701012834817,12,4.0,1,4.0,1,4.0,1
7901,min_diffuse,10,10,1,3,0.05,0.95,0.8899566836564584,9,3.0,1,3.0,1,3.0,1
7902,min_diffuse,10,10,1,3,0.05,0.95,0.7751875695119208,6,3.0,1,3.0,1,3.0,1
7903,min_diffuse,10,10,1,3,0.05,0.95,0.8655853913695403,5,2.0,1,2.0,1,2.0,1
7904,min_diffuse,10,10,1,3,0.05,0.95,0.9404636461348888,7,3.0,0,3.0,0,2.0,1
7905,min_diffuse,10,10,1,3,0.05,0.95,0.9215373074892812,11,6.0,1,6.0,1,6.0,1
7906,min_diffuse,10,10,1,3,0.05,0.95,0.6745074511089295,8,3.0,1,3.0,1,3.0,1
7907,min_diffuse,10,10,1,3,0.05,0.95,0.7697129298008317,9,3.0,1,3.0,1,3.0,1
7908,min_diffuse,10,10,1,3,0.05,0.95,0.9427891472936356,15,5.0,1,5.0,1,5.0,1
7909,min_diffuse,10,10,1,3,0.05,0.95,0.8859350241052586,13,4.0,1,4.0,1,4.0,1
7910,min_diffuse,10,10,1,3,0.05,0.95,0.8800422631461889,10,4.0,1,4.0,1,4.0,1
7911,min_diffuse,10,10,1,3,0.05,0.95,0.892333245753733,5,2.0,1,2.0,1,2.0,1
7912,min_diffuse,10,10,1,3,0.05,0.95,0.91025722297996,41,10.0,0,10.0,0,9.0,1
7913,min_diffuse,10,10,1,3,0.05,0.95,0.8050126822785302,10,4.0,1,4.0,1,4.0,1
7914,min_diffuse,10,10,1,3,0.05,0.95,0.9100572524360984,14,5.0,1,5.0,1,5.0,1
7915,min_diffuse,10,10,1,3,0.05,0.95,0.8373523031544792,3,2.0,1,2.0,1,2.0,1
7916,min_diffuse,10,10,1,3,0.05,0.95,0.9431066529377488,19,4.0,0,4.0,0,3.0,1
7917,min_diffuse,10,10,1,3,0.05,0.95,0.7401633372319086,7,4.0,1,4.0,1,4.0,1
7918,min_diffuse,10,10,1,3,0.05,0.95,0.9362400344204488,12,5.0,1,5.0,1,5.0,1
7919,min_diffuse,10,10,1,3,0.05,0.95,0.6267145624385451,5,2.0,1,2.0,1,2.0,1
7920,min_diffuse,10,10,1,3,0.05,0.95,0.947516046591382,24,7.0,1,7.0,1,7.0,1
7921,min_diffuse,10,10,1,3,0.05,0.95,0.6632575524734053,6,3.0,1,3.0,1,3.0,1
7922,min_diffuse,10,10,1,3,0.05,0.95,0.9291899314485208,29,6.0,1,6.0,1,6.0,1
7923,min_diffuse,10,10,1,3,0.05,0.95,0.7390251564751178,3,2.0,1,2.0,1,2.0,1
7924,min_diffuse,10,10,1,3,0.05,0.95,0.8535226002887357,10,4.0,1,4.0,1,4.0,1
7925,min_diffuse,10,10,1,3,0.05,0.95,0.8191496738260567,6,3.0,1,3.0,1,3.0,1
7926,min_diffuse,10,10,1,3,0.05,0.95,0.9040201723824558,5,3.0,1,4.0,0,3.0,1
7927,min_diffuse,10,10,1,3,0.05,0.95,0.8530310887902228,3,2.0,1,2.0,1,3.0,0
7928,min_diffuse,10,10,1,3,0.05,0.95,0.9451740428888163,27,7.0,1,7.0,1,7.0,1
7929,min_diffuse,10,10,1,3,0.05,0.95,0.9358651609531464,11,4.0,1,4.0,1,4.0,1
7930,min_diffuse,10,10,1,3,0.05,0.95,0.932930276151944,31,7.0,1,7.0,1,7.0,1
7931,min_diffuse,10,10,1,3,0.05,0.95,0.828124021003569,5,3.0,1,3.0,1,3.0,1
7932,min_diffuse,10,10,1,3,0.05,0.95,0.8317407749791501,3,2.0,1,2.0,1,2.0,1
7933,min_diffuse,10,10,1,3,0.05,0.95,0.9123954894502148,8,4.0,0,3.0,1,4.0,0
7934,min_diffuse,10,10,1,3,0.05,0.95,0.8928023683111976,9,4.0,0,3.0,1,3.0,1
7935,min_diffuse,10,10,1,3,0.05,0.95,0.9450882579785186,4,2.0,1,2.0,1,2.0,1
7936,min_diffuse,10,10,1,3,0.05,0.95,0.8879942271680805,4,2.0,1,2.0,1,2.0,1
7937,min_diffuse,10,10,1,3,0.05,0.95,0.9440941973170248,24,6.0,1,6.0,1,6.0,1
7938,min_diffuse,10,10,1,3,0.05,0.95,0.946480989352919,42,8.0,1,9.0,0,8.0,1
7939,min_diffuse,10,10,1,3,0.05,0.95,0.9443879939455682,15,5.0,1,5.0,1,5.0,1
7940,min_diffuse,10,10,1,3,0.05,0.95,0.807731630336803,4,3.0,1,3.0,1,3.0,1
7941,min_diffuse,10,10,1,3,0.05,0.95,0.945274846420661,16,4.0,1,4.0,1,4.0,1
7942,min_diffuse,10,10,1,3,0.05,0.95,0.8331102697025625,3,2.0,1,2.0,1,3.0,0
7943,min_diffuse,10,10,1,3,0.05,0.95,0.8952828190516715,18,5.0,1,5.0,1,5.0,1
7944,min_diffuse,10,10,1,3,0.05,0.95,0.927751883522527,21,6.0,1,6.0,1,7.0,0
7945,min_diffuse,10,10,1,3,0.05,0.95,0.8961605921113114,5,3.0,1,4.0,0,3.0,1
7946,min_diffuse,10,10,1,3,0.05,0.95,0.8610639388103847,3,2.0,1,2.0,1,2.0,1
7947,min_diffuse,10,10,1,3,0.05,0.95,0.9388259920924794,16,5.0,1,5.0,1,5.0,1
7948,min_diffuse,10,10,1,3,0.05,0.95,0.556672192969477,4,2.0,1,2.0,1,2.0,1
7949,min_diffuse,10,10,1,3,0.05,0.95,0.8732473755978997,17,5.0,0,5.0,0,4.0,1
7950,min_diffuse,10,10,1,3,0.05,0.95,0.6461944791915774,6,3.0,1,3.0,1,3.0,1
7951,min_diffuse,10,10,1,3,0.05,0.95,0.9304142067700784,20,5.0,1,5.0,1,6.0,0
7952,min_diffuse,10,10,1,3,0.05,0.95,0.8723892912036527,13,4.0,1,4.0,1,4.0,1
7953,min_diffuse,10,10,1,3,0.05,0.95,0.6773442266207861,3,2.0,1,2.0,1,2.0,1
7954,min_diffuse,10,10,1,3,0.05,0.95,0.8217078808944264,2,2.0,1,2.0,1,2.0,1
7955,min_diffuse,10,10,1,3,0.05,0.95,0.7339808463513293,3,2.0,1,2.0,1,2.0,1
7956,min_diffuse,10,10,1,3,0.05,0.95,0.9169624191270808,15,5.0,1,5.0,1,5.0,1
7957,min_diffuse,10,10,1,3,0.05,0.95,0.8841527787602806,4,3.0,1,3.0,1,3.0,1
7958,min_diffuse,10,10,1,3,0.05,0.95,0.930596417901788,12,5.0,0,5.0,0,4.0,1
7959,min_diffuse,10,10,1,3,0.05,0.95,0.9264668657518916,5,3.0,1,3.0,1,3.0,1
7960,min_diffuse,10,10,1,3,0.05,0.95,0.8966006329470015,28,6.0,0,5.0,1,5.0,1
7961,min_diffuse,10,10,1,3,0.05,0.95,0.8598205688677357,15,4.0,1,4.0,1,4.0,1
7962,min_diffuse,10,10,1,3,0.05,0.95,0.7369557626620047,4,3.0,1,3.0,1,3.0,1
7963,min_diffuse,10,10,1,3,0.05,0.95,0.9468705614535918,13,5.0,1,5.0,1,5.0,1
7964,min_diffuse,10,10,1,3,0.05,0.95,0.8573350714339956,8,3.0,1,3.0,1,3.0,1
7965,min_diffuse,10,10,1,3,0.05,0.95,0.6719063892908906,4,3.0,0,3.0,0,2.0,1
7966,min_diffuse,10,10,1,3,0.05,0.95,0.7789760722305661,2,2.0,1,2.0,1,2.0,1
7967,min_diffuse,10,10,1,3,0.05,0.95,0.8642381995814047,19,4.0,1,4.0,1,4.0,1
7968,min_diffuse,10,10,1,3,0.05,0.95,0.8795418623756821,3,2.0,1,2.0,1,2.0,1
7969,min_diffuse,10,10,1,3,0.05,0.95,0.8951306386926147,10,4.0,1,4.0,1,5.0,0
7970,min_diffuse,10,10,1,3,0.05,0.95,0.821843800454405,5,2.0,1,2.0,1,2.0,1
7971,min_diffuse,10,10,1,3,0.05,0.95,0.9378763263949548,11,5.0,1,5.0,1,5.0,1
7972,min_diffuse,10,10,1,3,0.05,0.95,0.8837973994827204,9,4.0,1,4.0,1,4.0,1
7973,min_diffuse,10,10,1,3,0.05,0.95,0.910288982200345,34,7.0,0,6.0,1,6.0,1
7974,min_diffuse,10,10,1,3,0.05,0.95,0.923334432924658,31,7.0,1,7.0,1,7.0,1
7975,min_diffuse,10,10,1,3,0.05,0.95,0.8854909596216,11,4.0,1,4.0,1,4.0,1
7976,min_diffuse,10,10,1,3,0.05,0.95,0.9110612322732452,11,3.0,1,3.0,1,3.0,1
7977,min_diffuse,10,10,1,3,0.05,0.95,0.932000628709394,25,9.0,1,9.0,1,9.0,1
7978,min_diffuse,10,10,1,3,0.05,0.95,0.9364396470574348,43,6.0,1,6.0,1,6.0,1
7979,min_diffuse,10,10,1,3,0.05,0.95,0.9487942087565648,29,8.0,1,8.0,1,8.0,1
7980,min_diffuse,10,10,1,3,0.05,0.95,0.8044180710930833,7,3.0,1,3.0,1,3.0,1
7981,min_diffuse,10,10,1,3,0.05,0.95,0.8575008358736764,10,4.0,1,4.0,1,4.0,1
7982,min_diffuse,10,10,1,3,0.05,0.95,0.9228530450527952,14,6.0,1,6.0,1,6.0,1
7983,min_diffuse,10,10,1,3,0.05,0.95,0.8549698363824789,8,3.0,1,3.0,1,3.0,1
7984,min_diffuse,10,10,1,3,0.05,0.95,0.8199228752565142,14,4.0,1,4.0,1,4.0,1
7985,min_diffuse,10,10,1,3,0.05,0.95,0.8383111282059429,18,4.0,1,4.0,1,4.0,1
7986,min_diffuse,10,10,1,3,0.05,0.95,0.8350817670940729,9,4.0,1,4.0,1,4.0,1
7987,min_diffuse,10,10,1,3,0.05,0.95,0.8605640131699752,21,6.0,1,6.0,1,6.0,1
7988,min_diffuse,10,10,1,3,0.05,0.95,0.8671314758913734,7,3.0,1,3.0,1,4.0,0
7989,min_diffuse,10,10,1,3,0.05,0.95,0.9421049096295748,9,3.0,1,3.0,1,4.0,0
7990,min_diffuse,10,10,1,3,0.05,0.95,0.9119310438726616,8,2.0,1,2.0,1,2.0,1
7991,min_diffuse,10,10,1,3,0.05,0.95,0.9445523478366568,30,5.0,1,5.0,1,5.0,1
7992,min_diffuse,10,10,1,3,0.05,0.95,0.9032217747247212,5,3.0,1,3.0,1,3.0,1
7993,min_diffuse,10,10,1,3,0.05,0.95,0.8907320615461775,19,5.0,1,5.0,1,5.0,1
7994,min_diffuse,10,10,1,3,0.05,0.95,0.924964841602836,12,4.0,1,4.0,1,4.0,1
7995,min_diffuse,10,10,1,3,0.05,0.95,0.7774390316962485,7,3.0,1,3.0,1,4.0,0
7996,min_diffuse,10,10,1,3,0.05,0.95,0.9221088222247464,7,3.0,1,3.0,1,3.0,1
7997,min_diffuse,10,10,1,3,0.05,0.95,0.943031775589062,9,4.0,1,4.0,1,4.0,1
7998,min_diffuse,10,10,1,3,0.05,0.95,0.8752651500310421,6,3.0,1,3.0,1,3.0,1
7999,min_diffuse,10,10,1,3,0.05,0.95,0.892431440319393,19,4.0,1,4.0,1,4.0,1
8000,min_diffuse,10,10,1,3,0.05,0.95,0.8849989783358281,18,5.0,1,5.0,1,5.0,1
8001,min_diffuse,10,10,1,3,0.05,0.95,0.9250432527320984,5,3.0,1,3.0,1,3.0,1
8002,min_diffuse,10,10,1,3,0.05,0.95,0.8554303425049511,8,5.0,1,5.0,1,5.0,1
8003,min_diffuse,10,10,1,3,0.05,0.95,0.8356658794379463,7,3.0,1,3.0,1,3.0,1
8004,min_diffuse,10,10,1,3,0.05,0.95,0.8334086407237953,4,2.0,1,2.0,1,2.0,1
8005,min_diffuse,10,10,1,3,0.05,0.95,0.8908025595195413,10,4.0,0,3.0,1,4.0,0
8006,min_diffuse,10,10,1,3,0.05,0.95,0.850057385105874,6,2.0,1,2.0,1,2.0,1
8007,min_diffuse,10,10,1,3,0.05,0.95,0.8413654776757422,3,2.0,1,2.0,1,2.0,1
8008,min_diffuse,10,10,1,3,0.05,0.95,0.8879522702167097,26,6.0,1,6.0,1,6.0,1
8009,min_diffuse,10,10,1,3,0.05,0.95,0.895842449827839,12,4.0,1,4.0,1,4.0,1
8010,min_diffuse,10,10,1,3,0.05,0.95,0.9070120531976004,42,10.0,1,10.0,1,10.0,1
8011,min_diffuse,10,10,1,3,0.05,0.95,0.8474669721975265,9,3.0,1,3.0,1,3.0,1
8012,min_diffuse,10,10,1,3,0.05,0.95,0.7639032258410418,4,2.0,1,2.0,1,2.0,1
8013,min_diffuse,10,10,1,3,0.05,0.95,0.9321804741649636,21,7.0,1,7.0,1,7.0,1
8014,min_diffuse,10,10,1,3,0.05,0.95,0.9147801640013415,21,5.0,1,5.0,1,5.0,1
8015,min_diffuse,10,10,1,3,0.05,0.95,0.9391808551033368,47,11.0,1,11.0,1,11.0,1
8016,min_diffuse,10,10,1,3,0.05,0.95,0.8660353486845128,10,4.0,0,4.0,0,3.0,1
8017,min_diffuse,10,10,1,3,0.05,0.95,0.8472616556463959,3,2.0,1,2.0,1,3.0,0
8018,min_diffuse,10,10,1,3,0.05,0.95,0.8632598317127577,6,3.0,1,3.0,1,3.0,1
8019,min_diffuse,10,10,1,3,0.05,0.95,0.8545006961809821,22,5.0,0,5.0,0,4.0,1
8020,min_diffuse,10,10,1,3,0.05,0.95,0.8927551679927129,24,7.0,0,7.0,0,6.0,1
8021,min_diffuse,10,10,1,3,0.05,0.95,0.941350378739207,24,5.0,1,5.0,1,5.0,1
8022,min_diffuse,10,10,1,3,0.05,0.95,0.9124996747932022,25,5.0,1,5.0,1,5.0,1
8023,min_diffuse,10,10,1,3,0.05,0.95,0.94292458201303,20,4.0,1,4.0,1,4.0,1
8024,min_diffuse,10,10,1,3,0.05,0.95,0.6835759435655361,8,4.0,1,4.0,1,4.0,1
8025,min_diffuse,10,10,1,3,0.05,0.95,0.9048252062689488,13,4.0,1,4.0,1,4.0,1
8026,min_diffuse,10,10,1,3,0.05,0.95,0.9212143454447068,5,3.0,1,3.0,1,3.0,1
8027,min_diffuse,10,10,1,3,0.05,0.95,0.9172333128824346,31,5.0,1,5.0,1,5.0,1
8028,min_diffuse,10,10,1,3,0.05,0.95,0.8148650665392693,14,5.0,1,5.0,1,5.0,1
8029,min_diffuse,10,10,1,3,0.05,0.95,0.9278307576802168,15,3.0,1,3.0,1,3.0,1
8030,min_diffuse,10,10,1,3,0.05,0.95,0.9314230634516194,22,6.0,1,6.0,1,6.0,1
8031,min_diffuse,10,10,1,3,0.05,0.95,0.8512375210502362,6,4.0,0,3.0,1,3.0,1
8032,min_diffuse,10,10,1,3,0.05,0.95,0.9361794633742472,28,6.0,1,6.0,1,6.0,1
8033,min_diffuse,10,10,1,3,0.05,0.95,0.759495702579251,3,2.0,1,2.0,1,2.0,1
8034,min_diffuse,10,10,1,3,0.05,0.95,0.908860473174642,7,4.0,1,4.0,1,4.0,1
8035,min_diffuse,10,10,1,3,0.05,0.95,0.8692396612478926,6,3.0,1,3.0,1,3.0,1
8036,min_diffuse,10,10,1,3,0.05,0.95,0.9163300686601148,7,3.0,0,3.0,0,2.0,1
8037,min_diffuse,10,10,1,3,0.05,0.95,0.9201958454702066,8,3.0,1,3.0,1,3.0,1
8038,min_diffuse,10,10,1,3,0.05,0.95,0.9365353342645318,5,2.0,1,2.0,1,2.0,1
8039,min_diffuse,10,10,1,3,0.05,0.95,0.6917908712060751,2,2.0,1,2.0,1,2.0,1
8040,min_diffuse,10,10,1,3,0.05,0.95,0.9171100028440944,7,3.0,1,3.0,1,3.0,1
8041,min_diffuse,10,10,1,3,0.05,0.95,0.8996224403760984,15,4.0,1,4.0,1,4.0,1
8042,min_diffuse,10,10,1,3,0.05,0.95,0.7853892232490877,5,3.0,1,3.0,1,3.0,1
8043,min_diffuse,10,10,1,3,0.05,0.95,0.9256797509682496,32,7.0,0,6.0,1,6.0,1
8044,min_diffuse,10,10,1,3,0.05,0.95,0.9280321199412472,34,7.0,1,7.0,1,7.0,1
8045,min_diffuse,10,10,1,3,0.05,0.95,0.9193359539214858,63,9.0,1,9.0,1,9.0,1
8046,min_diffuse,10,10,1,3,0.05,0.95,0.926715676212507,8,5.0,1,5.0,1,5.0,1
8047,min_diffuse,10,10,1,3,0.05,0.95,0.9420976439164874,24,5.0,1,5.0,1,5.0,1
8048,min_diffuse,10,10,1,3,0.05,0.95,0.9304488432713572,4,2.0,1,2.0,1,3.0,0
8049,min_diffuse,10,10,1,3,0.05,0.95,0.6215636540225778,6,4.0,1,4.0,1,4.0,1
8050,min_diffuse,10,10,1,3,0.05,0.95,0.9331863502719934,16,4.0,1,4.0,1,4.0,1
8051,min_diffuse,10,10,1,3,0.05,0.95,0.8467164461933671,11,5.0,0,4.0,1,5.0,0
8052,min_diffuse,10,10,1,3,0.05,0.95,0.9424102305299282,14,6.0,1,7.0,0,6.0,1
8053,min_diffuse,10,10,1,3,0.05,0.95,0.8509918560614906,14,5.0,1,5.0,1,5.0,1
8054,min_diffuse,10,10,1,3,0.05,0.95,0.7404886321882286,14,6.0,1,6.0,1,6.0,1
8055,min_diffuse,10,10,1,3,0.05,0.95,0.862691741021966,13,3.0,1,3.0,1,3.0,1
8056,min_diffuse,10,10,1,3,0.05,0.95,0.9181448608297328,5,3.0,1,3.0,1,3.0,1
8057,min_diffuse,10,10,1,3,0.05,0.95,0.928762002946117,18,6.0,1,6.0,1,6.0,1
8058,min_diffuse,10,10,1,3,0.05,0.95,0.8793614311778762,8,4.0,1,4.0,1,4.0,1
8059,min_diffuse,10,10,1,3,0.05,0.95,0.8788219392278437,13,3.0,1,3.0,1,3.0,1
8060,min_diffuse,10,10,1,3,0.05,0.95,0.9146826391720834,6,3.0,1,3.0,1,3.0,1
8061,min_diffuse,10,10,1,3,0.05,0.95,0.7857460538984098,4,3.0,1,3.0,1,3.0,1
8062,min_diffuse,10,10,1,3,0.05,0.95,0.8599420661893996,10,4.0,0,4.0,0,3.0,1
8063,min_diffuse,10,10,1,3,0.05,0.95,0.8670177457782409,6,3.0,1,3.0,1,3.0,1
8064,min_diffuse,10,10,1,3,0.05,0.95,0.9382248090282944,15,5.0,1,5.0,1,5.0,1
8065,min_diffuse,10,10,1,3,0.05,0.95,0.7421233075572043,3,2.0,1,2.0,1,2.0,1
8066,min_diffuse,10,10,1,3,0.05,0.95,0.932720695324756,7,4.0,1,4.0,1,4.0,1
8067,min_diffuse,10,10,1,3,0.05,0.95,0.9477245941333904,10,4.0,1,4.0,1,4.0,1
8068,min_diffuse,10,10,1,3,0.05,0.95,0.9175266146535306,6,3.0,1,3.0,1,3.0,1
8069,min_diffuse,10,10,1,3,0.05,0.95,0.6985200930073051,5,2.0,1,2.0,1,2.0,1
8070,min_diffuse,10,10,1,3,0.05,0.95,0.9405207811724244,33,5.0,1,5.0,1,5.0,1
8071,min_diffuse,10,10,1,3,0.05,0.95,0.6235712760272893,3,2.0,1,2.0,1,2.0,1
8072,min_diffuse,10,10,1,3,0.05,0.95,0.9480831072467328,34,7.0,1,7.0,1,7.0,1
8073,min_diffuse,10,10,1,3,0.05,0.95,0.941044173551558,6,4.0,1,4.0,1,4.0,1
8074,min_diffuse,10,10,1,3,0.05,0.95,0.939560794945868,41,9.0,1,9.0,1,9.0,1
8075,min_diffuse,10,10,1,3,0.05,0.95,0.797633601313581,26,4.0,1,4.0,1,4.0,1
8076,min_diffuse,10,10,1,3,0.05,0.95,0.9321879301332192,17,7.0,0,7.0,0,6.0,1
8077,min_diffuse,10,10,1,3,0.05,0.95,0.8648517570742703,7,4.0,0,3.0,1,3.0,1
8078,min_diffuse,10,10,1,3,0.05,0.95,0.9117790012713304,7,3.0,1,3.0,1,3.0,1
8079,min_diffuse,10,10,1,3,0.05,0.95,0.926074863624372,25,8.0,1,8.0,1,8.0,1
8080,min_diffuse,10,10,1,3,0.05,0.95,0.7118438000523231,12,4.0,1,4.0,1,4.0,1
8081,min_diffuse,10,10,1,3,0.05,0.95,0.9113443130604282,10,4.0,1,4.0,1,4.0,1
8082,min_diffuse,10,10,1,3,0.05,0.95,0.9337152142738954,12,3.0,1,3.0,1,3.0,1
8083,min_diffuse,10,10,1,3,0.05,0.95,0.9220581774088062,9,4.0,1,4.0,1,4.0,1
8084,min_diffuse,10,10,1,3,0.05,0.95,0.8657618554856519,4,3.0,0,3.0,0,2.0,1
8085,min_diffuse,10,10,1,3,0.05,0.95,0.9044780834798052,2,2.0,1,2.0,1,2.0,1
8086,min_diffuse,10,10,1,3,0.05,0.95,0.9078157656630592,9,3.0,0,2.0,1,2.0,1
8087,min_diffuse,10,10,1,3,0.05,0.95,0.9280982682286896,8,3.0,1,3.0,1,3.0,1
8088,min_diffuse,10,10,1,3,0.05,0.95,0.9375203517593942,17,6.0,1,6.0,1,6.0,1
8089,min_diffuse,10,10,1,3,0.05,0.95,0.7435607659548911,5,3.0,1,3.0,1,3.0,1
8090,min_diffuse,10,10,1,3,0.05,0.95,0.7655315633695233,9,3.0,1,3.0,1,3.0,1
8091,min_diffuse,10,10,1,3,0.05,0.95,0.9135528786931612,4,3.0,1,3.0,1,3.0,1
8092,min_diffuse,10,10,1,3,0.05,0.95,0.914576343443667,12,4.0,1,4.0,1,4.0,1
8093,min_diffuse,10,10,1,3,0.05,0.95,0.946452137207584,18,4.0,1,4.0,1,4.0,1
8094,min_diffuse,10,10,1,3,0.05,0.95,0.8636405663737411,6,3.0,1,3.0,1,3.0,1
8095,min_diffuse,10,10,1,3,0.05,0.95,0.8774354661970128,13,5.0,1,5.0,1,5.0,1
8096,min_diffuse,10,10,1,3,0.05,0.95,0.8846023033814334,26,6.0,1,6.0,1,6.0,1
8097,min_diffuse,10,10,1,3,0.05,0.95,0.90532737449674,19,5.0,0,5.0,0,4.0,1
8098,min_diffuse,10,10,1,3,0.05,0.95,0.7708352802081103,3,2.0,1,2.0,1,2.0,1
8099,min_diffuse,10,10,1,3,0.05,0.95,0.8470146734464902,4,2.0,1,2.0,1,3.0,0
8100,min_diffuse,10,10,1,3,0.05,0.95,0.949125064077883,33,8.0,1,8.0,1,8.0,1
8101,min_diffuse,10,10,1,3,0.05,0.95,0.8092513813050438,5,3.0,1,3.0,1,3.0,1
8102,min_diffuse,10,10,1,3,0.05,0.95,0.8576580124664493,8,3.0,1,3.0,1,3.0,1
8103,min_diffuse,10,10,1,3,0.05,0.95,0.9263597182496448,13,4.0,0,3.0,1,4.0,0
8104,min_diffuse,10,10,1,3,0.05,0.95,0.8474244479028666,2,2.0,1,2.0,1,2.0,1
8105,min_diffuse,10,10,1,3,0.05,0.95,0.6160828869256497,5,3.0,1,3.0,1,3.0,1
8106,min_diffuse,10,10,1,3,0.05,0.95,0.89942487527569,4,3.0,1,3.0,1,3.0,1
8107,min_diffuse,10,10,1,3,0.05,0.95,0.898545963234827,30,7.0,0,7.0,0,6.0,1
8108,min_diffuse,10,10,1,3,0.05,0.95,0.9090576037550672,5,3.0,1,3.0,1,3.0,1
8109,min_diffuse,10,10,1,3,0.05,0.95,0.9121645817616432,28,7.0,0,6.0,1,7.0,0
8110,min_diffuse,10,10,1,3,0.05,0.95,0.9333154338603268,14,5.0,0,5.0,0,4.0,1
8111,min_diffuse,10,10,1,3,0.05,0.95,0.9308093568261976,35,6.0,1,6.0,1,6.0,1
8112,min_diffuse,10,10,1,3,0.05,0.95,0.6473104134432416,4,2.0,1,2.0,1,2.0,1
8113,min_diffuse,10,10,1,3,0.05,0.95,0.9494074294781364,13,5.0,1,5.0,1,5.0,1
8114,min_diffuse,10,10,1,3,0.05,0.95,0.9169256915471784,10,4.0,1,4.0,1,4.0,1
8115,min_diffuse,10,10,1,3,0.05,0.95,0.9051841489822314,29,6.0,0,5.0,1,5.0,1
8116,min_diffuse,10,10,1,3,0.05,0.95,0.8669528561578764,10,5.0,1,5.0,1,5.0,1
8117,min_diffuse,10,10,1,3,0.05,0.95,0.916907732740462,11,4.0,1,4.0,1,4.0,1
8118,min_diffuse,10,10,1,3,0.05,0.95,0.930061081663469,30,6.0,1,6.0,1,6.0,1
8119,min_diffuse,10,10,1,3,0.05,0.95,0.7651016628235466,4,3.0,1,3.0,1,3.0,1
8120,min_diffuse,10,10,1,3,0.05,0.95,0.9444283146318022,13,5.0,1,5.0,1,5.0,1
8121,min_diffuse,10,10,1,3,0.05,0.95,0.943390784954944,15,5.0,1,6.0,0,6.0,0
8122,min_diffuse,10,10,1,3,0.05,0.95,0.84339843490822,7,3.0,1,3.0,1,3.0,1
8123,min_diffuse,10,10,1,3,0.05,0.95,0.9311441861019354,6,3.0,1,3.0,1,3.0,1
8124,min_diffuse,10,10,1,3,0.05,0.95,0.9151837284443172,15,5.0,1,5.0,1,5.0,1
8125,min_diffuse,10,10,1,3,0.05,0.95,0.90315922823702,13,4.0,1,4.0,1,4.0,1
8126,min_diffuse,10,10,1,3,0.05,0.95,0.9437584822244598,6,3.0,0,2.0,1,3.0,0
8127,min_diffuse,10,10,1,3,0.05,0.95,0.7597395425101752,7,4.0,1,4.0,1,4.0,1
8128,min_diffuse,10,10,1,3,0.05,0.95,0.9187492971640276,22,5.0,0,5.0,0,4.0,1
8129,min_diffuse,10,10,1,3,0.05,0.95,0.9413755361274656,35,6.0,1,6.0,1,6.0,1
8130,min_diffuse,10,10,1,3,0.05,0.95,0.8460288346062962,18,4.0,1,4.0,1,4.0,1
8131,min_diffuse,10,10,1,3,0.05,0.95,0.8837630346122759,7,4.0,0,4.0,0,3.0,1
8132,min_diffuse,10,10,1,3,0.05,0.95,0.8095515478593662,5,3.0,1,3.0,1,3.0,1
8133,min_diffuse,10,10,1,3,0.05,0.95,0.8177839846904639,11,4.0,1,4.0,1,4.0,1
8134,min_diffuse,10,10,1,3,0.05,0.95,0.8766074985829229,5,3.0,1,3.0,1,3.0,1
8135,min_diffuse,10,10,1,3,0.05,0.95,0.9118449114318744,17,5.0,1,5.0,1,5.0,1
8136,min_diffuse,10,10,1,3,0.05,0.95,0.8302566992785354,6,4.0,1,4.0,1,4.0,1
8137,min_diffuse,10,10,1,3,0.05,0.95,0.9092528676265904,25,6.0,0,6.0,0,5.0,1
8138,min_diffuse,10,10,1,3,0.05,0.95,0.9267950262348196,18,5.0,1,5.0,1,5.0,1
8139,min_diffuse,10,10,1,3,0.05,0.95,0.9044279701434682,6,3.0,1,3.0,1,4.0,0
8140,min_diffuse,10,10,1,3,0.05,0.95,0.7881104099820287,16,4.0,1,4.0,1,4.0,1
8141,min_diffuse,10,10,1,3,0.05,0.95,0.920239712935928,15,5.0,1,5.0,1,5.0,1
8142,min_diffuse,10,10,1,3,0.05,0.95,0.9258601992528854,4,3.0,1,3.0,1,3.0,1
8143,min_diffuse,10,10,1,3,0.05,0.95,0.8768221963038951,15,4.0,1,4.0,1,4.0,1
8144,min_diffuse,10,10,1,3,0.05,0.95,0.8605162903466502,11,4.0,1,4.0,1,4.0,1
8145,min_diffuse,10,10,1,3,0.05,0.95,0.8406394716667546,4,2.0,1,2.0,1,3.0,0
8146,min_diffuse,10,10,1,3,0.05,0.95,0.9339692679120342,9,4.0,1,4.0,1,4.0,1
8147,min_diffuse,10,10,1,3,0.05,0.95,0.7594017029117336,7,2.0,1,2.0,1,2.0,1
8148,min_diffuse,10,10,1,3,0.05,0.95,0.799558620846579,21,5.0,1,5.0,1,5.0,1
8149,min_diffuse,10,10,1,3,0.05,0.95,0.8251640695683387,11,5.0,1,5.0,1,5.0,1
8150,min_diffuse,10,10,1,3,0.05,0.95,0.9345703587758488,49,8.0,1,8.0,1,8.0,1
8151,min_diffuse,10,10,1,3,0.05,0.95,0.7892251103457874,6,3.0,1,3.0,1,3.0,1
8152,min_diffuse,10,10,1,3,0.05,0.95,0.7916453408440481,7,4.0,1,4.0,1,4.0,1
8153,min_diffuse,10,10,1,3,0.05,0.95,0.93281622550621,6,4.0,1,4.0,1,4.0,1
8154,min_diffuse,10,10,1,3,0.05,0.95,0.6394555377420146,3,2.0,1,2.0,1,2.0,1
8155,min_diffuse,10,10,1,3,0.05,0.95,0.9102404716622662,6,3.0,1,3.0,1,3.0,1
8156,min_diffuse,10,10,1,3,0.05,0.95,0.9161065620134063,25,8.0,1,8.0,1,8.0,1
8157,min_diffuse,10,10,1,3,0.05,0.95,0.8539522420416872,7,3.0,1,3.0,1,3.0,1
8158,min_diffuse,10,10,1,3,0.05,0.95,0.8828583050260871,9,4.0,0,3.0,1,4.0,0
8159,min_diffuse,10,10,1,3,0.05,0.95,0.8693350217973769,8,3.0,1,3.0,1,3.0,1
8160,min_diffuse,10,10,1,3,0.05,0.95,0.9225753291899552,17,5.0,1,5.0,1,5.0,1
8161,min_diffuse,10,10,1,3,0.05,0.95,0.9305120788988084,17,5.0,1,5.0,1,5.0,1
8162,min_diffuse,10,10,1,3,0.05,0.95,0.8964558455577197,15,4.0,1,4.0,1,4.0,1
8163,min_diffuse,10,10,1,3,0.05,0.95,0.9468681962908976,17,6.0,0,5.0,1,5.0,1
8164,min_diffuse,10,10,1,3,0.05,0.95,0.8389193732245537,12,5.0,1,5.0,1,5.0,1
8165,min_diffuse,10,10,1,3,0.05,0.95,0.907477728236372,24,5.0,1,5.0,1,5.0,1
8166,min_diffuse,10,10,1,3,0.05,0.95,0.8829147489956644,5,3.0,0,2.0,1,2.0,1
8167,min_diffuse,10,10,1,3,0.05,0.95,0.9097118337195496,6,3.0,1,3.0,1,4.0,0
8168,min_diffuse,10,10,1,3,0.05,0.95,0.8864305818167035,7,4.0,1,4.0,1,4.0,1
8169,min_diffuse,10,10,1,3,0.05,0.95,0.9151537522571096,8,3.0,1,3.0,1,3.0,1
8170,min_diffuse,10,10,1,3,0.05,0.95,0.9090273042517124,10,4.0,0,3.0,1,3.0,1
8171,min_diffuse,10,10,1,3,0.05,0.95,0.9437400924395222,12,5.0,1,5.0,1,5.0,1
8172,min_diffuse,10,10,1,3,0.05,0.95,0.7832670430443273,3,2.0,1,2.0,1,2.0,1
8173,min_diffuse,10,10,1,3,0.05,0.95,0.7889487792734616,6,3.0,0,3.0,0,2.0,1
8174,min_diffuse,10,10,1,3,0.05,0.95,0.8469533495717604,2,2.0,1,2.0,1,2.0,1
8175,min_diffuse,10,10,1,3,0.05,0.95,0.9395921660023684,26,6.0,1,6.0,1,6.0,1
8176,min_diffuse,10,10,1,3,0.05,0.95,0.929622060156524,7,3.0,1,3.0,1,3.0,1
8177,min_diffuse,10,10,1,3,0.05,0.95,0.7721064141974928,3,2.0,1,2.0,1,2.0,1
8178,min_diffuse,10,10,1,3,0.05,0.95,0.9497920120799754,4,2.0,1,2.0,1,2.0,1
8179,min_diffuse,10,10,1,3,0.05,0.95,0.9133469382290432,5,3.0,1,4.0,0,4.0,0
8180,min_diffuse,10,10,1,3,0.05,0.95,0.8538491946425971,8,4.0,1,4.0,1,4.0,1
8181,min_diffuse,10,10,1,3,0.05,0.95,0.7794476264710835,11,3.0,1,3.0,1,3.0,1
8182,min_diffuse,10,10,1,3,0.05,0.95,0.9330232845232947,11,3.0,1,3.0,1,3.0,1
8183,min_diffuse,10,10,1,3,0.05,0.95,0.8373893777967217,10,4.0,1,4.0,1,4.0,1
8184,min_diffuse,10,10,1,3,0.05,0.95,0.9380643535604928,15,4.0,1,4.0,1,4.0,1
8185,min_diffuse,10,10,1,3,0.05,0.95,0.9481940032686555,13,5.0,1,5.0,1,5.0,1
8186,min_diffuse,10,10,1,3,0.05,0.95,0.9086936426941482,8,3.0,1,3.0,1,3.0,1
8187,min_diffuse,10,10,1,3,0.05,0.95,0.9335616286988424,16,5.0,1,5.0,1,5.0,1
8188,min_diffuse,10,10,1,3,0.05,0.95,0.8940856980113542,22,6.0,0,5.0,1,6.0,0
8189,min_diffuse,10,10,1,3,0.05,0.95,0.8030572810284067,3,2.0,1,2.0,1,2.0,1
8190,min_diffuse,10,10,1,3,0.05,0.95,0.9164972828710536,12,4.0,1,4.0,1,4.0,1
8191,min_diffuse,10,10,1,3,0.05,0.95,0.806450552235768,8,3.0,1,3.0,1,3.0,1
8192,min_diffuse,10,10,1,3,0.05,0.95,0.9076637557788648,9,6.0,1,6.0,1,6.0,1
8193,min_diffuse,10,10,1,3,0.05,0.95,0.8540054926840707,13,6.0,1,6.0,1,6.0,1
8194,min_diffuse,10,10,1,3,0.05,0.95,0.8762763044650302,30,7.0,1,7.0,1,7.0,1
8195,min_diffuse,10,10,1,3,0.05,0.95,0.9342461820275206,30,6.0,1,6.0,1,6.0,1
8196,min_diffuse,10,10,1,3,0.05,0.95,0.9043557061293772,18,4.0,1,4.0,1,4.0,1
8197,min_diffuse,10,10,1,3,0.05,0.95,0.8680877203180974,4,3.0,1,3.0,1,3.0,1
8198,min_diffuse,10,10,1,3,0.05,0.95,0.94535607796925,70,10.0,1,10.0,1,10.0,1
8199,min_diffuse,10,10,1,3,0.05,0.95,0.69115319483845,4,2.0,1,2.0,1,2.0,1
8200,min_diffuse,10,10,1,3,0.05,0.95,0.8567776663585825,6,3.0,0,2.0,1,2.0,1
8201,min_diffuse,10,10,1,3,0.05,0.95,0.9138578521615563,14,6.0,1,6.0,1,6.0,1
8202,min_diffuse,10,10,1,3,0.05,0.95,0.7590361104961774,5,3.0,1,3.0,1,3.0,1
8203,min_diffuse,10,10,1,3,0.05,0.95,0.9236444101923073,42,7.0,1,7.0,1,7.0,1
8204,min_diffuse,10,10,1,3,0.05,0.95,0.9410474027102996,37,6.0,1,6.0,1,6.0,1
8205,min_diffuse,10,10,1,3,0.05,0.95,0.8288212154968427,14,4.0,1,4.0,1,4.0,1
8206,min_diffuse,10,10,1,3,0.05,0.95,0.7761002402997718,4,3.0,1,3.0,1,3.0,1
8207,min_diffuse,10,10,1,3,0.05,0.95,0.8611352086645235,12,4.0,0,4.0,0,3.0,1
8208,min_diffuse,10,10,1,3,0.05,0.95,0.903492994822124,18,6.0,1,6.0,1,6.0,1
8209,min_diffuse,10,10,1,3,0.05,0.95,0.9133191367609876,8,4.0,0,3.0,1,3.0,1
8210,min_diffuse,10,10,1,3,0.05,0.95,0.8943990080048287,5,3.0,1,3.0,1,3.0,1
8211,min_diffuse,10,10,1,3,0.05,0.95,0.8869083365846256,12,5.0,1,5.0,1,5.0,1
8212,min_diffuse,10,10,1,3,0.05,0.95,0.90520670329511,20,5.0,1,5.0,1,5.0,1
8213,min_diffuse,10,10,1,3,0.05,0.95,0.738245360467624,12,4.0,1,4.0,1,4.0,1
8214,min_diffuse,10,10,1,3,0.05,0.95,0.8971606006363918,16,3.0,1,3.0,1,4.0,0
8215,min_diffuse,10,10,1,3,0.05,0.95,0.7571784222679474,7,4.0,1,4.0,1,4.0,1
8216,min_diffuse,10,10,1,3,0.05,0.95,0.8879609385121386,3,2.0,1,2.0,1,2.0,1
8217,min_diffuse,10,10,1,3,0.05,0.95,0.896591115493803,8,3.0,1,3.0,1,3.0,1
8218,min_diffuse,10,10,1,3,0.05,0.95,0.919653956598085,9,3.0,1,3.0,1,4.0,0
8219,min_diffuse,10,10,1,3,0.05,0.95,0.8054096590999341,2,2.0,1,2.0,1,2.0,1
8220,min_diffuse,10,10,1,3,0.05,0.95,0.8835576463266474,12,4.0,0,4.0,0,3.0,1
8221,min_diffuse,10,10,1,3,0.05,0.95,0.6615422309004408,5,3.0,0,2.0,1,2.0,1
8222,min_diffuse,10,10,1,3,0.05,0.95,0.9049358744922766,16,5.0,0,4.0,1,5.0,0
8223,min_diffuse,10,10,1,3,0.05,0.95,0.8503754286020268,6,4.0,0,3.0,1,4.0,0
8224,min_diffuse,10,10,1,3,0.05,0.95,0.9152455823950432,10,4.0,1,4.0,1,4.0,1
8225,min_diffuse,10,10,1,3,0.05,0.95,0.882652746204201,11,4.0,1,4.0,1,4.0,1
8226,min_diffuse,10,10,1,3,0.05,0.95,0.92500468294381,22,9.0,1,9.0,1,9.0,1
8227,min_diffuse,10,10,1,3,0.05,0.95,0.8172931212738827,10,4.0,0,4.0,0,3.0,1
8228,min_diffuse,10,10,1,3,0.05,0.95,0.8031097611269112,3,2.0,1,2.0,1,2.0,1
8229,min_diffuse,10,10,1,3,0.05,0.95,0.907259555826602,11,4.0,1,4.0,1,4.0,1
8230,min_diffuse,10,10,1,3,0.05,0.95,0.7788439960425617,6,3.0,1,3.0,1,3.0,1
8231,min_diffuse,10,10,1,3,0.05,0.95,0.6305073882072422,3,2.0,1,2.0,1,2.0,1
8232,min_diffuse,10,10,1,3,0.05,0.95,0.9085875549728792,15,5.0,1,5.0,1,5.0,1
8233,min_diffuse,10,10,1,3,0.05,0.95,0.8290866504849644,7,3.0,0,3.0,0,2.0,1
8234,min_diffuse,10,10,1,3,0.05,0.95,0.7886064202717654,8,3.0,1,3.0,1,3.0,1
8235,min_diffuse,10,10,1,3,0.05,0.95,0.8400277952430877,10,4.0,1,4.0,1,5.0,0
8236,min_diffuse,10,10,1,3,0.05,0.95,0.9362626548740074,25,9.0,1,9.0,1,9.0,1
8237,min_diffuse,10,10,1,3,0.05,0.95,0.9464903899833028,7,4.0,1,4.0,1,4.0,1
8238,min_diffuse,10,10,1,3,0.05,0.95,0.9077873271882424,18,6.0,0,6.0,0,5.0,1
8239,min_diffuse,10,10,1,3,0.05,0.95,0.8997790871664654,7,3.0,1,3.0,1,3.0,1
8240,min_diffuse,10,10,1,3,0.05,0.95,0.8892836876481501,10,4.0,1,4.0,1,4.0,1
8241,min_diffuse,10,10,1,3,0.05,0.95,0.5448485736663633,3,2.0,1,2.0,1,2.0,1
8242,min_diffuse,10,10,1,3,0.05,0.95,0.8297504097480507,10,5.0,1,5.0,1,5.0,1
8243,min_diffuse,10,10,1,3,0.05,0.95,0.758568722271096,8,3.0,1,3.0,1,3.0,1
8244,min_diffuse,10,10,1,3,0.05,0.95,0.9060757776502656,11,4.0,1,4.0,1,4.0,1
8245,min_diffuse,10,10,1,3,0.05,0.95,0.8586803614251803,9,3.0,1,3.0,1,3.0,1
8246,min_diffuse,10,10,1,3,0.05,0.95,0.914714478442952,29,5.0,1,5.0,1,5.0,1
8247,min_diffuse,10,10,1,3,0.05,0.95,0.9377304609887182,6,3.0,1,3.0,1,3.0,1
8248,min_diffuse,10,10,1,3,0.05,0.95,0.7554410338249884,5,2.0,1,2.0,1,2.0,1
8249,min_diffuse,10,10,1,3,0.05,0.95,0.8959333568549033,39,7.0,0,7.0,0,6.0,1
8250,min_diffuse,10,10,1,3,0.05,0.95,0.8820074009038035,16,6.0,0,5.0,1,6.0,0
8251,min_diffuse,10,10,1,3,0.05,0.95,0.8107507634479941,5,3.0,1,3.0,1,3.0,1
8252,min_diffuse,10,10,1,3,0.05,0.95,0.9429445208891034,3,2.0,1,2.0,1,2.0,1
8253,min_diffuse,10,10,1,3,0.05,0.95,0.9295268981872064,20,5.0,0,4.0,1,4.0,1
8254,min_diffuse,10,10,1,3,0.05,0.95,0.8653774749702464,20,6.0,0,6.0,0,5.0,1
8255,min_diffuse,10,10,1,3,0.05,0.95,0.8882314391288761,9,4.0,1,4.0,1,4.0,1
8256,min_diffuse,10,10,1,3,0.05,0.95,0.7143164365464573,4,3.0,1,3.0,1,3.0,1
8257,min_diffuse,10,10,1,3,0.05,0.95,0.6256983299517238,4,3.0,1,3.0,1,3.0,1
8258,min_diffuse,10,10,1,3,0.05,0.95,0.909538110329588,6,4.0,0,4.0,0,3.0,1
8259,min_diffuse,10,10,1,3,0.05,0.95,0.8232505982122552,12,4.0,1,4.0,1,4.0,1
8260,min_diffuse,10,10,1,3,0.05,0.95,0.9409728788535828,13,5.0,0,4.0,1,5.0,0
8261,min_diffuse,10,10,1,3,0.05,0.95,0.9057694966861592,11,3.0,1,3.0,1,3.0,1
8262,min_diffuse,10,10,1,3,0.05,0.95,0.909387328283815,10,4.0,1,4.0,1,5.0,0
8263,min_diffuse,10,10,1,3,0.05,0.95,0.8637941005960005,6,3.0,1,3.0,1,3.0,1
8264,min_diffuse,10,10,1,3,0.05,0.95,0.8299941039237506,15,5.0,1,5.0,1,5.0,1
8265,min_diffuse,10,10,1,3,0.05,0.95,0.7916123934063741,16,5.0,1,5.0,1,5.0,1
8266,min_diffuse,10,10,1,3,0.05,0.95,0.9136266572856818,11,4.0,0,3.0,1,4.0,0
8267,min_diffuse,10,10,1,3,0.05,0.95,0.8785851633024179,2,2.0,1,2.0,1,2.0,1
8268,min_diffuse,10,10,1,3,0.05,0.95,0.9377499900914802,30,6.0,0,5.0,1,5.0,1
8269,min_diffuse,10,10,1,3,0.05,0.95,0.8894610573764353,13,5.0,0,5.0,0,4.0,1
8270,min_diffuse,10,10,1,3,0.05,0.95,0.7172724878132716,12,4.0,1,4.0,1,4.0,1
8271,min_diffuse,10,10,1,3,0.05,0.95,0.8258267607256363,6,3.0,1,3.0,1,3.0,1
8272,min_diffuse,10,10,1,3,0.05,0.95,0.8264472637205814,8,3.0,1,3.0,1,3.0,1
8273,min_diffuse,10,10,1,3,0.05,0.95,0.9271315735403044,16,5.0,1,6.0,0,5.0,1
8274,min_diffuse,10,10,1,3,0.05,0.95,0.842255143995916,6,3.0,1,3.0,1,3.0,1
8275,min_diffuse,10,10,1,3,0.05,0.95,0.7385511471756057,3,2.0,1,2.0,1,3.0,0
8276,min_diffuse,10,10,1,3,0.05,0.95,0.6774740948590298,13,4.0,1,4.0,1,4.0,1
8277,min_diffuse,10,10,1,3,0.05,0.95,0.893641079253866,6,3.0,1,3.0,1,3.0,1
8278,min_diffuse,10,10,1,3,0.05,0.95,0.7530474074619912,4,3.0,1,3.0,1,3.0,1
8279,min_diffuse,10,10,1,3,0.05,0.95,0.7509547112768563,5,3.0,1,3.0,1,3.0,1
8280,min_diffuse,10,10,1,3,0.05,0.95,0.9272288913332786,7,4.0,1,4.0,1,4.0,1
8281,min_diffuse,10,10,1,3,0.05,0.95,0.921468237140591,34,9.0,1,9.0,1,9.0,1
8282,min_diffuse,10,10,1,3,0.05,0.95,0.9239034743040596,11,5.0,1,5.0,1,5.0,1
8283,min_diffuse,10,10,1,3,0.05,0.95,0.8518497562776127,7,3.0,1,3.0,1,3.0,1
8284,min_diffuse,10,10,1,3,0.05,0.95,0.8716226291299066,5,3.0,1,3.0,1,3.0,1
8285,min_diffuse,10,10,1,3,0.05,0.95,0.8568416464851671,6,3.0,1,3.0,1,3.0,1
8286,min_diffuse,10,10,1,3,0.05,0.95,0.949502127429629,19,4.0,1,4.0,1,4.0,1
8287,min_diffuse,10,10,1,3,0.05,0.95,0.8983323034513898,3,2.0,1,3.0,0,3.0,0
8288,min_diffuse,10,10,1,3,0.05,0.95,0.9429710584559918,13,3.0,1,3.0,1,3.0,1
8289,min_diffuse,10,10,1,3,0.05,0.95,0.6319728917961759,3,2.0,1,2.0,1,2.0,1
8290,min_diffuse,10,10,1,3,0.05,0.95,0.9102162646064792,25,6.0,0,6.0,0,5.0,1
8291,min_diffuse,10,10,1,3,0.05,0.95,0.8577726726688699,6,3.0,1,3.0,1,3.0,1
8292,min_diffuse,10,10,1,3,0.05,0.95,0.9437828730278468,15,7.0,1,7.0,1,7.0,1
8293,min_diffuse,10,10,1,3,0.05,0.95,0.7980076974674675,5,3.0,1,3.0,1,4.0,0
8294,min_diffuse,10,10,1,3,0.05,0.95,0.93264192095587,7,3.0,1,3.0,1,3.0,1
8295,min_diffuse,10,10,1,3,0.05,0.95,0.9226631853244062,9,3.0,1,3.0,1,4.0,0
8296,min_diffuse,10,10,1,3,0.05,0.95,0.912492434145624,10,4.0,1,4.0,1,4.0,1
8297,min_diffuse,10,10,1,3,0.05,0.95,0.7738978291445077,13,4.0,1,4.0,1,4.0,1
8298,min_diffuse,10,10,1,3,0.05,0.95,0.8160334079049644,17,6.0,1,6.0,1,6.0,1
8299,min_diffuse,10,10,1,3,0.05,0.95,0.9215833843073304,10,4.0,1,4.0,1,4.0,1
8300,min_diffuse,10,10,1,3,0.05,0.95,0.8642381361822666,8,4.0,1,4.0,1,4.0,1
8301,min_diffuse,10,10,1,3,0.05,0.95,0.903571210291018,10,4.0,1,4.0,1,4.0,1
8302,min_diffuse,10,10,1,3,0.05,0.95,0.8985040464954818,18,4.0,0,3.0,1,3.0,1
8303,min_diffuse,10,10,1,3,0.05,0.95,0.5812951822096465,5,3.0,1,3.0,1,3.0,1
8304,min_diffuse,10,10,1,3,0.05,0.95,0.7324093769266753,6,3.0,1,3.0,1,3.0,1
8305,min_diffuse,10,10,1,3,0.05,0.95,0.7936847100378565,8,3.0,1,3.0,1,3.0,1
8306,min_diffuse,10,10,1,3,0.05,0.95,0.9076462823420708,3,2.0,1,2.0,1,2.0,1
8307,min_diffuse,10,10,1,3,0.05,0.95,0.718777364316296,6,3.0,1,3.0,1,3.0,1
8308,min_diffuse,10,10,1,3,0.05,0.95,0.8211008685539762,5,3.0,1,3.0,1,3.0,1
8309,min_diffuse,10,10,1,3,0.05,0.95,0.9303101562125664,3,2.0,1,2.0,1,2.0,1
8310,min_diffuse,10,10,1,3,0.05,0.95,0.8199662739010148,5,3.0,1,3.0,1,3.0,1
8311,min_diffuse,10,10,1,3,0.05,0.95,0.7378503799123343,4,2.0,1,2.0,1,2.0,1
8312,min_diffuse,10,10,1,3,0.05,0.95,0.927872301521637,6,3.0,1,3.0,1,3.0,1
8313,min_diffuse,10,10,1,3,0.05,0.95,0.8953134247828352,38,7.0,0,7.0,0,6.0,1
8314,min_diffuse,10,10,1,3,0.05,0.95,0.8877657171022951,6,3.0,1,3.0,1,3.0,1
8315,min_diffuse,10,10,1,3,0.05,0.95,0.9195960394837492,8,4.0,0,4.0,0,3.0,1
8316,min_diffuse,10,10,1,3,0.05,0.95,0.9092364929486176,21,6.0,0,5.0,1,5.0,1
8317,min_diffuse,10,10,1,3,0.05,0.95,0.8996051166331918,14,5.0,0,4.0,1,4.0,1
8318,min_diffuse,10,10,1,3,0.05,0.95,0.8624153599609937,21,4.0,1,4.0,1,4.0,1
8319,min_diffuse,10,10,1,3,0.05,0.95,0.8814430086380415,13,4.0,1,4.0,1,4.0,1
8320,min_diffuse,10,10,1,3,0.05,0.95,0.8307495435269934,5,3.0,1,3.0,1,3.0,1
8321,min_diffuse,10,10,1,3,0.05,0.95,0.8122402183403692,8,3.0,1,3.0,1,3.0,1
8322,min_diffuse,10,10,1,3,0.05,0.95,0.9331248817904548,6,3.0,0,2.0,1,3.0,0
8323,min_diffuse,10,10,1,3,0.05,0.95,0.8085019281692858,4,2.0,1,2.0,1,2.0,1
8324,min_diffuse,10,10,1,3,0.05,0.95,0.8687856306337207,11,4.0,1,4.0,1,4.0,1
8325,min_diffuse,10,10,1,3,0.05,0.95,0.9309803159743906,54,8.0,1,8.0,1,8.0,1
8326,min_diffuse,10,10,1,3,0.05,0.95,0.8663998925978063,8,3.0,1,3.0,1,3.0,1
8327,min_diffuse,10,10,1,3,0.05,0.95,0.9460662871572048,15,5.0,1,5.0,1,6.0,0
8328,min_diffuse,10,10,1,3,0.05,0.95,0.881898633417088,4,2.0,1,2.0,1,2.0,1
8329,min_diffuse,10,10,1,3,0.05,0.95,0.879026729734112,20,7.0,0,6.0,1,6.0,1
8330,min_diffuse,10,10,1,3,0.05,0.95,0.6665726038496289,4,3.0,1,3.0,1,3.0,1
8331,min_diffuse,10,10,1,3,0.05,0.95,0.8934885072997685,9,4.0,0,4.0,0,3.0,1
8332,min_diffuse,10,10,1,3,0.05,0.95,0.9302337996577248,40,7.0,0,6.0,1,6.0,1
8333,min_diffuse,10,10,1,3,0.05,0.95,0.6357030082286376,4,2.0,1,2.0,1,2.0,1
8334,min_diffuse,10,10,1,3,0.05,0.95,0.9424029203479026,25,6.0,1,6.0,1,6.0,1
8335,min_diffuse,10,10,1,3,0.05,0.95,0.8089550453643402,6,3.0,1,3.0,1,3.0,1
8336,min_diffuse,10,10,1,3,0.05,0.95,0.695553717085542,7,3.0,1,3.0,1,3.0,1
8337,min_diffuse,10,10,1,3,0.05,0.95,0.8479322201454406,17,4.0,1,4.0,1,4.0,1
8338,min_diffuse,10,10,1,3,0.05,0.95,0.9014775042140007,16,7.0,1,7.0,1,7.0,1
8339,min_diffuse,10,10,1,3,0.05,0.95,0.8716285839298789,10,5.0,1,5.0,1,5.0,1
8340,min_diffuse,10,10,1,3,0.05,0.95,0.8298225275207859,6,4.0,1,4.0,1,4.0,1
8341,min_diffuse,10,10,1,3,0.05,0.95,0.9166588757902248,5,3.0,1,3.0,1,3.0,1
8342,min_diffuse,10,10,1,3,0.05,0.95,0.7860427146207584,5,2.0,1,2.0,1,2.0,1
8343,min_diffuse,10,10,1,3,0.05,0.95,0.8729497978237771,14,5.0,1,5.0,1,5.0,1
8344,min_diffuse,10,10,1,3,0.05,0.95,0.9131008525213004,7,3.0,1,3.0,1,4.0,0
8345,min_diffuse,10,10,1,3,0.05,0.95,0.8941888775677287,12,5.0,1,5.0,1,5.0,1
8346,min_diffuse,10,10,1,3,0.05,0.95,0.8328900876720376,9,4.0,0,3.0,1,3.0,1
8347,min_diffuse,10,10,1,3,0.05,0.95,0.8045653335149372,15,4.0,0,3.0,1,3.0,1
8348,min_diffuse,10,10,1,3,0.05,0.95,0.9257490390582324,6,3.0,1,3.0,1,3.0,1
8349,min_diffuse,10,10,1,3,0.05,0.95,0.9451379529592154,10,4.0,1,4.0,1,4.0,1
8350,min_diffuse,10,10,1,3,0.05,0.95,0.7975638930806624,6,3.0,1,3.0,1,3.0,1
8351,min_diffuse,10,10,1,3,0.05,0.95,0.7362430439312642,8,3.0,1,3.0,1,3.0,1
8352,min_diffuse,10,10,1,3,0.05,0.95,0.9452150909440548,16,4.0,1,4.0,1,4.0,1
8353,min_diffuse,10,10,1,3,0.05,0.95,0.9416892893591852,53,8.0,0,8.0,0,7.0,1
8354,min_diffuse,10,10,1,3,0.05,0.95,0.940292620179065,12,5.0,1,5.0,1,5.0,1
8355,min_diffuse,10,10,1,3,0.05,0.95,0.9101432701903628,6,3.0,1,3.0,1,3.0,1
8356,min_diffuse,10,10,1,3,0.05,0.95,0.9411042919387254,37,10.0,1,10.0,1,10.0,1
8357,min_diffuse,10,10,1,3,0.05,0.95,0.92103118726581,15,5.0,1,5.0,1,5.0,1
8358,min_diffuse,10,10,1,3,0.05,0.95,0.8925579130815949,12,4.0,0,4.0,0,3.0,1
8359,min_diffuse,10,10,1,3,0.05,0.95,0.8926418630416636,2,2.0,1,2.0,1,2.0,1
8360,min_diffuse,10,10,1,3,0.05,0.95,0.8162915785007606,3,2.0,1,2.0,1,2.0,1
8361,min_diffuse,10,10,1,3,0.05,0.95,0.7740287988483461,4,3.0,1,3.0,1,3.0,1
8362,min_diffuse,10,10,1,3,0.05,0.95,0.9225960078241084,9,3.0,1,3.0,1,3.0,1
8363,min_diffuse,10,10,1,3,0.05,0.95,0.9155940143449272,21,5.0,1,5.0,1,6.0,0
8364,min_diffuse,10,10,1,3,0.05,0.95,0.8347282965790204,7,3.0,1,3.0,1,3.0,1
8365,min_diffuse,10,10,1,3,0.05,0.95,0.9467657683395266,80,11.0,0,10.0,1,10.0,1
8366,min_diffuse,10,10,1,3,0.05,0.95,0.924356570494274,17,5.0,1,5.0,1,5.0,1
8367,min_diffuse,10,10,1,3,0.05,0.95,0.910006403604486,9,4.0,1,4.0,1,4.0,1
8368,min_diffuse,10,10,1,3,0.05,0.95,0.8210120830722046,9,4.0,0,3.0,1,3.0,1
8369,min_diffuse,10,10,1,3,0.05,0.95,0.9349027636637376,7,4.0,1,4.0,1,4.0,1
8370,min_diffuse,10,10,1,3,0.05,0.95,0.842852283983703,5,3.0,1,3.0,1,3.0,1
8371,min_diffuse,10,10,1,3,0.05,0.95,0.8860032815336036,10,4.0,1,4.0,1,4.0,1
8372,min_diffuse,10,10,1,3,0.05,0.95,0.9372092450901284,12,3.0,1,3.0,1,3.0,1
8373,min_diffuse,10,10,1,3,0.05,0.95,0.93928815937346,16,7.0,0,7.0,0,6.0,1
8374,min_diffuse,10,10,1,3,0.05,0.95,0.926102692258337,27,7.0,1,7.0,1,7.0,1
8375,min_diffuse,10,10,1,3,0.05,0.95,0.8924858349163605,6,4.0,1,4.0,1,4.0,1
8376,min_diffuse,10,10,1,3,0.05,0.95,0.8939787822352274,11,4.0,1,4.0,1,4.0,1
8377,min_diffuse,10,10,1,3,0.05,0.95,0.716959021782867,7,3.0,1,3.0,1,3.0,1
8378,min_diffuse,10,10,1,3,0.05,0.95,0.9119242930482,10,3.0,1,3.0,1,3.0,1
8379,min_diffuse,10,10,1,3,0.05,0.95,0.9003710236957161,7,4.0,0,3.0,1,4.0,0
8380,min_diffuse,10,10,1,3,0.05,0.95,0.8819274855477406,17,5.0,0,4.0,1,5.0,0
8381,min_diffuse,10,10,1,3,0.05,0.95,0.9187955440134488,4,2.0,1,2.0,1,2.0,1
8382,min_diffuse,10,10,1,3,0.05,0.95,0.8095705442026487,3,2.0,1,2.0,1,2.0,1
8383,min_diffuse,10,10,1,3,0.05,0.95,0.9400226787787146,29,6.0,1,6.0,1,6.0,1
8384,min_diffuse,10,10,1,3,0.05,0.95,0.9400639501145684,9,5.0,1,5.0,1,5.0,1
8385,min_diffuse,10,10,1,3,0.05,0.95,0.8464666866138266,11,4.0,1,4.0,1,4.0,1
8386,min_diffuse,10,10,1,3,0.05,0.95,0.7823237632560962,10,4.0,1,5.0,0,5.0,0
8387,min_diffuse,10,10,1,3,0.05,0.95,0.6452216537060724,6,3.0,0,3.0,0,2.0,1
8388,min_diffuse,10,10,1,3,0.05,0.95,0.9478107360088502,52,8.0,1,8.0,1,8.0,1
8389,min_diffuse,10,10,1,3,0.05,0.95,0.8957475444139996,8,4.0,1,4.0,1,4.0,1
8390,min_diffuse,10,10,1,3,0.05,0.95,0.8326293078266216,7,3.0,0,3.0,0,2.0,1
8391,min_diffuse,10,10,1,3,0.05,0.95,0.9375807081022512,21,7.0,1,7.0,1,8.0,0
8392,min_diffuse,10,10,1,3,0.05,0.95,0.8990990711327184,9,3.0,1,3.0,1,3.0,1
8393,min_diffuse,10,10,1,3,0.05,0.95,0.9191627896553316,37,8.0,1,8.0,1,8.0,1
8394,min_diffuse,10,10,1,3,0.05,0.95,0.9423507321382626,9,3.0,1,3.0,1,3.0,1
8395,min_diffuse,10,10,1,3,0.05,0.95,0.9385155655625068,22,8.0,1,8.0,1,8.0,1
8396,min_diffuse,10,10,1,3,0.05,0.95,0.9452216320875676,13,6.0,1,6.0,1,6.0,1
8397,min_diffuse,10,10,1,3,0.05,0.95,0.8069356562826524,6,4.0,0,4.0,0,3.0,1
8398,min_diffuse,10,10,1,3,0.05,0.95,0.9276068708697144,14,5.0,1,5.0,1,5.0,1
8399,min_diffuse,10,10,1,3,0.05,0.95,0.9011152583699789,16,4.0,1,4.0,1,4.0,1
8400,min_diffuse,10,10,1,3,0.05,0.95,0.9442089440618152,9,4.0,1,4.0,1,4.0,1
8401,min_diffuse,10,10,1,3,0.05,0.95,0.7500246423018454,7,3.0,1,3.0,1,3.0,1
8402,min_diffuse,10,10,1,3,0.05,0.95,0.7407896380736071,9,5.0,1,5.0,1,5.0,1
8403,min_diffuse,10,10,1,3,0.05,0.95,0.9221306295654677,15,4.0,1,4.0,1,4.0,1
8404,min_diffuse,10,10,1,3,0.05,0.95,0.9470495290870796,18,5.0,1,5.0,1,5.0,1
8405,min_diffuse,10,10,1,3,0.05,0.95,0.886196073445619,8,4.0,1,4.0,1,4.0,1
8406,min_diffuse,10,10,1,3,0.05,0.95,0.8600817090155592,14,4.0,1,4.0,1,4.0,1
8407,min_diffuse,10,10,1,3,0.05,0.95,0.6675274275834426,5,3.0,1,3.0,1,3.0,1
8408,min_diffuse,10,10,1,3,0.05,0.95,0.9466660322429004,4,2.0,1,2.0,1,3.0,0
8409,min_diffuse,10,10,1,3,0.05,0.95,0.7201648439316605,10,3.0,1,3.0,1,3.0,1
8410,min_diffuse,10,10,1,3,0.05,0.95,0.922506825849524,11,4.0,0,4.0,0,3.0,1
8411,min_diffuse,10,10,1,3,0.05,0.95,0.9006809769800421,5,3.0,1,3.0,1,3.0,1
8412,min_diffuse,10,10,1,3,0.05,0.95,0.925662822329406,12,4.0,1,4.0,1,5.0,0
8413,min_diffuse,10,10,1,3,0.05,0.95,0.8141782396587521,9,3.0,1,3.0,1,3.0,1
8414,min_diffuse,10,10,1,3,0.05,0.95,0.826912601600032,3,2.0,1,3.0,0,3.0,0
8415,min_diffuse,10,10,1,3,0.05,0.95,0.682183819386434,6,3.0,1,3.0,1,3.0,1
8416,min_diffuse,10,10,1,3,0.05,0.95,0.7716366078236248,11,4.0,1,4.0,1,4.0,1
8417,min_diffuse,10,10,1,3,0.05,0.95,0.9450197975984886,63,10.0,0,9.0,1,9.0,1
8418,min_diffuse,10,10,1,3,0.05,0.95,0.7354142497002105,9,3.0,1,3.0,1,3.0,1
8419,min_diffuse,10,10,1,3,0.05,0.95,0.7528280606883266,9,4.0,1,4.0,1,4.0,1
8420,min_diffuse,10,10,1,3,0.05,0.95,0.946136251472948,2,2.0,1,2.0,1,2.0,1
8421,min_diffuse,10,10,1,3,0.05,0.95,0.863019145902339,4,3.0,1,3.0,1,3.0,1
8422,min_diffuse,10,10,1,3,0.05,0.95,0.9499965682329388,17,6.0,1,6.0,1,7.0,0
8423,min_diffuse,10,10,1,3,0.05,0.95,0.9363391598353136,28,5.0,0,5.0,0,4.0,1
8424,min_diffuse,10,10,1,3,0.05,0.95,0.9263697006965146,6,3.0,1,3.0,1,3.0,1
8425,min_diffuse,10,10,1,3,0.05,0.95,0.7588673956629979,7,3.0,1,3.0,1,3.0,1
8426,min_diffuse,10,10,1,3,0.05,0.95,0.8819347079286735,3,2.0,1,2.0,1,2.0,1
8427,min_diffuse,10,10,1,3,0.05,0.95,0.8978804994692335,18,6.0,1,6.0,1,6.0,1
8428,min_diffuse,10,10,1,3,0.05,0.95,0.9498902174179984,40,7.0,0,6.0,1,6.0,1
8429,min_diffuse,10,10,1,3,0.05,0.95,0.9212466069826932,23,5.0,1,5.0,1,5.0,1
8430,min_diffuse,10,10,1,3,0.05,0.95,0.8412142095892626,18,5.0,0,5.0,0,4.0,1
8431,min_diffuse,10,10,1,3,0.05,0.95,0.929083498638632,23,6.0,1,6.0,1,6.0,1
8432,min_diffuse,10,10,1,3,0.05,0.95,0.822979214469981,31,9.0,0,9.0,0,8.0,1
8433,min_diffuse,10,10,1,3,0.05,0.95,0.8260407275553443,4,2.0,1,2.0,1,2.0,1
8434,min_diffuse,10,10,1,3,0.05,0.95,0.8113946087589529,5,3.0,1,3.0,1,3.0,1
8435,min_diffuse,10,10,1,3,0.05,0.95,0.9246333176038476,15,4.0,1,4.0,1,4.0,1
8436,min_diffuse,10,10,1,3,0.05,0.95,0.8746567743405967,24,6.0,0,5.0,1,5.0,1
8437,min_diffuse,10,10,1,3,0.05,0.95,0.8270837766560588,7,3.0,1,3.0,1,3.0,1
8438,min_diffuse,10,10,1,3,0.05,0.95,0.8250262850082909,7,3.0,1,3.0,1,3.0,1
8439,min_diffuse,10,10,1,3,0.05,0.95,0.9100804646335704,10,4.0,1,4.0,1,4.0,1
8440,min_diffuse,10,10,1,3,0.05,0.95,0.7804362125298413,3,2.0,1,2.0,1,3.0,0
8441,min_diffuse,10,10,1,3,0.05,0.95,0.9375647746080216,8,4.0,1,4.0,1,4.0,1
8442,min_diffuse,10,10,1,3,0.05,0.95,0.9297842412202494,6,3.0,1,3.0,1,3.0,1
8443,min_diffuse,10,10,1,3,0.05,0.95,0.8803406332538064,8,4.0,1,4.0,1,4.0,1
8444,min_diffuse,10,10,1,3,0.05,0.95,0.7228828129562775,3,2.0,1,2.0,1,2.0,1
8445,min_diffuse,10,10,1,3,0.05,0.95,0.8281134598674121,5,3.0,1,3.0,1,3.0,1
8446,min_diffuse,10,10,1,3,0.05,0.95,0.7311877537986361,3,2.0,1,2.0,1,3.0,0
8447,min_diffuse,10,10,1,3,0.05,0.95,0.8334960744074768,27,7.0,0,6.0,1,6.0,1
8448,min_diffuse,10,10,1,3,0.05,0.95,0.8745183390386655,3,2.0,1,2.0,1,2.0,1
8449,min_diffuse,10,10,1,3,0.05,0.95,0.903042767121004,10,4.0,1,4.0,1,4.0,1
8450,min_diffuse,10,10,1,3,0.05,0.95,0.7530522880426109,8,4.0,1,4.0,1,4.0,1
8451,min_diffuse,10,10,1,3,0.05,0.95,0.804299180105409,7,3.0,0,3.0,0,2.0,1
8452,min_diffuse,10,10,1,3,0.05,0.95,0.76782582214169,15,5.0,0,5.0,0,4.0,1
8453,min_diffuse,10,10,1,3,0.05,0.95,0.6886088624436456,5,3.0,1,3.0,1,3.0,1
8454,min_diffuse,10,10,1,3,0.05,0.95,0.9455023682264644,21,5.0,1,5.0,1,5.0,1
8455,min_diffuse,10,10,1,3,0.05,0.95,0.9362799597416516,6,3.0,1,3.0,1,3.0,1
8456,min_diffuse,10,10,1,3,0.05,0.95,0.9465573707168332,9,4.0,1,4.0,1,4.0,1
8457,min_diffuse,10,10,1,3,0.05,0.95,0.7767311563405119,7,3.0,1,3.0,1,3.0,1
8458,min_diffuse,10,10,1,3,0.05,0.95,0.7279617710098246,3,2.0,1,2.0,1,2.0,1
8459,min_diffuse,10,10,1,3,0.05,0.95,0.8971245206133499,5,3.0,1,3.0,1,3.0,1
8460,min_diffuse,10,10,1,3,0.05,0.95,0.8574441070260549,16,4.0,1,4.0,1,4.0,1
8461,min_diffuse,10,10,1,3,0.05,0.95,0.9157203974853844,11,3.0,1,3.0,1,3.0,1
8462,min_diffuse,10,10,1,3,0.05,0.95,0.6598640395036154,6,3.0,1,3.0,1,3.0,1
8463,min_diffuse,10,10,1,3,0.05,0.95,0.9414196057941436,16,5.0,1,5.0,1,5.0,1
8464,min_diffuse,10,10,1,3,0.05,0.95,0.8882617025672609,6,3.0,1,3.0,1,3.0,1
8465,min_diffuse,10,10,1,3,0.05,0.95,0.7450708237994813,3,2.0,1,2.0,1,2.0,1
8466,min_diffuse,10,10,1,3,0.05,0.95,0.8957490178867398,26,5.0,1,5.0,1,5.0,1
8467,min_diffuse,10,10,1,3,0.05,0.95,0.7780292966030411,4,2.0,1,2.0,1,2.0,1
8468,min_diffuse,10,10,1,3,0.05,0.95,0.8705835607120865,9,3.0,1,3.0,1,3.0,1
8469,min_diffuse,10,10,1,3,0.05,0.95,0.9331385358707152,15,4.0,1,4.0,1,4.0,1
8470,min_diffuse,10,10,1,3,0.05,0.95,0.7133853980886002,5,3.0,1,3.0,1,3.0,1
8471,min_diffuse,10,10,1,3,0.05,0.95,0.848161780002881,28,7.0,1,7.0,1,7.0,1
8472,min_diffuse,10,10,1,3,0.05,0.95,0.9104283923245882,58,8.0,1,8.0,1,8.0,1
8473,min_diffuse,10,10,1,3,0.05,0.95,0.821881874402212,5,3.0,1,3.0,1,3.0,1
8474,min_diffuse,10,10,1,3,0.05,0.95,0.5833562659234445,4,3.0,1,3.0,1,3.0,1
8475,min_diffuse,10,10,1,3,0.05,0.95,0.8613348055104506,6,3.0,1,3.0,1,3.0,1
8476,min_diffuse,10,10,1,3,0.05,0.95,0.8945334614648814,5,3.0,1,3.0,1,3.0,1
8477,min_diffuse,10,10,1,3,0.05,0.95,0.7875448498869485,5,3.0,1,3.0,1,3.0,1
8478,min_diffuse,10,10,1,3,0.05,0.95,0.9303576869132418,9,4.0,1,4.0,1,4.0,1
8479,min_diffuse,10,10,1,3,0.05,0.95,0.8841203394535818,8,3.0,1,3.0,1,3.0,1
8480,min_diffuse,10,10,1,3,0.05,0.95,0.9157327363190806,9,3.0,1,4.0,0,4.0,0
8481,min_diffuse,10,10,1,3,0.05,0.95,0.8348958455875041,10,4.0,1,4.0,1,4.0,1
8482,min_diffuse,10,10,1,3,0.05,0.95,0.8503805114492674,3,3.0,1,3.0,1,3.0,1
8483,min_diffuse,10,10,1,3,0.05,0.95,0.9457376834207896,53,9.0,1,9.0,1,9.0,1
8484,min_diffuse,10,10,1,3,0.05,0.95,0.9423605388939114,16,4.0,1,4.0,1,4.0,1
8485,min_diffuse,10,10,1,3,0.05,0.95,0.936058547610204,19,5.0,0,5.0,0,4.0,1
8486,min_diffuse,10,10,1,3,0.05,0.95,0.8681911989796312,25,5.0,1,5.0,1,5.0,1
8487,min_diffuse,10,10,1,3,0.05,0.95,0.8792616369822481,11,3.0,1,3.0,1,3.0,1
8488,min_diffuse,10,10,1,3,0.05,0.95,0.9380733594423694,63,10.0,1,10.0,1,10.0,1
8489,min_diffuse,10,10,1,3,0.05,0.95,0.8292752787428869,3,2.0,1,3.0,0,3.0,0
8490,min_diffuse,10,10,1,3,0.05,0.95,0.908252191671838,18,4.0,1,4.0,1,4.0,1
8491,min_diffuse,10,10,1,3,0.05,0.95,0.9228834156653374,7,3.0,1,3.0,1,3.0,1
8492,min_diffuse,10,10,1,3,0.05,0.95,0.9342814654398082,17,5.0,1,5.0,1,5.0,1
8493,min_diffuse,10,10,1,3,0.05,0.95,0.9285857718922572,6,4.0,1,4.0,1,5.0,0
8494,min_diffuse,10,10,1,3,0.05,0.95,0.8911691918269439,15,5.0,0,5.0,0,4.0,1
8495,min_diffuse,10,10,1,3,0.05,0.95,0.8345730006972005,12,4.0,1,4.0,1,4.0,1
8496,min_diffuse,10,10,1,3,0.05,0.95,0.757504363579169,4,3.0,1,3.0,1,3.0,1
8497,min_diffuse,10,10,1,3,0.05,0.95,0.7360411124848543,1,1.0,1,1.0,1,1.0,1
8498,min_diffuse,10,10,1,3,0.05,0.95,0.8444214992498762,5,3.0,1,3.0,1,3.0,1
8499,min_diffuse,10,10,1,3,0.05,0.95,0.9110593680400416,2,2.0,1,2.0,1,2.0,1
8500,min_diffuse,10,10,1,3,0.05,0.95,0.9155956399138946,27,8.0,1,8.0,1,8.0,1
8501,min_diffuse,10,10,1,3,0.05,0.95,0.8672485338500415,12,5.0,1,5.0,1,5.0,1
8502,min_diffuse,10,10,1,3,0.05,0.95,0.8406461230132489,3,2.0,1,3.0,0,3.0,0
8503,min_diffuse,10,10,1,3,0.05,0.95,0.9273606051094508,8,4.0,1,4.0,1,4.0,1
8504,min_diffuse,10,10,1,3,0.05,0.95,0.535856813662642,2,2.0,1,2.0,1,2.0,1
8505,min_diffuse,10,10,1,3,0.05,0.95,0.8052473298037727,3,2.0,1,2.0,1,2.0,1
8506,min_diffuse,10,10,1,3,0.05,0.95,0.923882453187973,5,3.0,1,3.0,1,3.0,1
8507,min_diffuse,10,10,1,3,0.05,0.95,0.8630686786626123,9,4.0,1,4.0,1,4.0,1
8508,min_diffuse,10,10,1,3,0.05,0.95,0.8552967503563137,14,4.0,1,4.0,1,4.0,1
8509,min_diffuse,10,10,1,3,0.05,0.95,0.8819972074420117,8,3.0,1,3.0,1,4.0,0
8510,min_diffuse,10,10,1,3,0.05,0.95,0.8976278723314133,5,3.0,1,3.0,1,3.0,1
8511,min_diffuse,10,10,1,3,0.05,0.95,0.9474989106585592,54,7.0,1,7.0,1,7.0,1
8512,min_diffuse,10,10,1,3,0.05,0.95,0.5330003277080602,6,3.0,1,3.0,1,3.0,1
8513,min_diffuse,10,10,1,3,0.05,0.95,0.7957756450850748,4,2.0,1,2.0,1,2.0,1
8514,min_diffuse,10,10,1,3,0.05,0.95,0.9296149111430602,17,4.0,1,5.0,0,5.0,0
8515,min_diffuse,10,10,1,3,0.05,0.95,0.8948314629801888,7,3.0,1,4.0,0,4.0,0
8516,min_diffuse,10,10,1,3,0.05,0.95,0.7216863361739899,3,2.0,1,2.0,1,2.0,1
8517,min_diffuse,10,10,1,3,0.05,0.95,0.925306035872952,27,7.0,1,7.0,1,8.0,0
8518,min_diffuse,10,10,1,3,0.05,0.95,0.9470852397940004,31,6.0,1,6.0,1,6.0,1
8519,min_diffuse,10,10,1,3,0.05,0.95,0.890608061903025,13,3.0,1,3.0,1,3.0,1
8520,min_diffuse,10,10,1,3,0.05,0.95,0.9186607996681604,4,3.0,1,3.0,1,3.0,1
8521,min_diffuse,10,10,1,3,0.05,0.95,0.8816735398314486,12,3.0,1,3.0,1,3.0,1
8522,min_diffuse,10,10,1,3,0.05,0.95,0.9119766007490424,37,12.0,1,12.0,1,12.0,1
8523,min_diffuse,10,10,1,3,0.05,0.95,0.8934340186608114,9,3.0,1,3.0,1,3.0,1
8524,min_diffuse,10,10,1,3,0.05,0.95,0.8621985822062458,5,3.0,0,3.0,0,2.0,1
8525,min_diffuse,10,10,1,3,0.05,0.95,0.9155456959781118,18,7.0,1,7.0,1,7.0,1
8526,min_diffuse,10,10,1,3,0.05,0.95,0.914921803176486,7,4.0,1,5.0,0,5.0,0
8527,min_diffuse,10,10,1,3,0.05,0.95,0.8963181687793311,12,3.0,1,3.0,1,3.0,1
8528,min_diffuse,10,10,1,3,0.05,0.95,0.8531146451598948,11,4.0,1,4.0,1,4.0,1
8529,min_diffuse,10,10,1,3,0.05,0.95,0.8649485695892045,10,4.0,1,4.0,1,4.0,1
8530,min_diffuse,10,10,1,3,0.05,0.95,0.9378108095191796,20,5.0,1,5.0,1,5.0,1
8531,min_diffuse,10,10,1,3,0.05,0.95,0.8652603705701549,21,5.0,1,5.0,1,5.0,1
8532,min_diffuse,10,10,1,3,0.05,0.95,0.8204447790612174,4,3.0,1,3.0,1,3.0,1
8533,min_diffuse,10,10,1,3,0.05,0.95,0.9487208410968516,24,6.0,1,6.0,1,6.0,1
8534,min_diffuse,10,10,1,3,0.05,0.95,0.9495955861622702,14,5.0,1,5.0,1,5.0,1
8535,min_diffuse,10,10,1,3,0.05,0.95,0.863391929383059,11,5.0,1,5.0,1,5.0,1
8536,min_diffuse,10,10,1,3,0.05,0.95,0.9157034458077424,21,8.0,1,8.0,1,8.0,1
8537,min_diffuse,10,10,1,3,0.05,0.95,0.7227884508538547,4,2.0,1,2.0,1,2.0,1
8538,min_diffuse,10,10,1,3,0.05,0.95,0.9013880099795648,13,3.0,1,3.0,1,3.0,1
8539,min_diffuse,10,10,1,3,0.05,0.95,0.8908914107818887,6,3.0,1,3.0,1,3.0,1
8540,min_diffuse,10,10,1,3,0.05,0.95,0.9432677668335926,4,3.0,1,3.0,1,3.0,1
8541,min_diffuse,10,10,1,3,0.05,0.95,0.8866960406096113,8,4.0,0,4.0,0,3.0,1
8542,min_diffuse,10,10,1,3,0.05,0.95,0.891887816473367,31,6.0,1,6.0,1,6.0,1
8543,min_diffuse,10,10,1,3,0.05,0.95,0.8718964682078418,14,4.0,1,4.0,1,4.0,1
8544,min_diffuse,10,10,1,3,0.05,0.95,0.7370677966088591,12,4.0,1,4.0,1,4.0,1
8545,min_diffuse,10,10,1,3,0.05,0.95,0.9371706041952016,13,5.0,1,5.0,1,5.0,1
8546,min_diffuse,10,10,1,3,0.05,0.95,0.7162317251198794,4,2.0,1,2.0,1,2.0,1
8547,min_diffuse,10,10,1,3,0.05,0.95,0.9265503402851252,21,5.0,0,5.0,0,4.0,1
8548,min_diffuse,10,10,1,3,0.05,0.95,0.8328456945527222,3,2.0,1,2.0,1,2.0,1
8549,min_diffuse,10,10,1,3,0.05,0.95,0.9466381037256324,38,7.0,1,7.0,1,7.0,1
8550,min_diffuse,10,10,1,3,0.05,0.95,0.8907607788075249,19,6.0,1,6.0,1,6.0,1
8551,min_diffuse,10,10,1,3,0.05,0.95,0.8244198252101587,6,3.0,1,3.0,1,3.0,1
8552,min_diffuse,10,10,1,3,0.05,0.95,0.9313780655731876,38,7.0,1,8.0,0,7.0,1
8553,min_diffuse,10,10,1,3,0.05,0.95,0.906646692948342,8,5.0,1,5.0,1,6.0,0
8554,min_diffuse,10,10,1,3,0.05,0.95,0.9462434955845042,26,7.0,0,6.0,1,6.0,1
8555,min_diffuse,10,10,1,3,0.05,0.95,0.8500954576200733,4,3.0,1,3.0,1,3.0,1
8556,min_diffuse,10,10,1,3,0.05,0.95,0.906399422679314,4,3.0,1,3.0,1,3.0,1
8557,min_diffuse,10,10,1,3,0.05,0.95,0.8642214871943379,17,4.0,1,4.0,1,4.0,1
8558,min_diffuse,10,10,1,3,0.05,0.95,0.9046542339065596,12,4.0,1,4.0,1,4.0,1
8559,min_diffuse,10,10,1,3,0.05,0.95,0.9029986380999108,9,4.0,1,4.0,1,4.0,1
8560,min_diffuse,10,10,1,3,0.05,0.95,0.9305483488836692,32,8.0,1,8.0,1,9.0,0
8561,min_diffuse,10,10,1,3,0.05,0.95,0.8698730578903497,11,4.0,1,4.0,1,4.0,1
8562,min_diffuse,10,10,1,3,0.05,0.95,0.8655810010765621,5,3.0,1,3.0,1,3.0,1
8563,min_diffuse,10,10,1,3,0.05,0.95,0.8128746463190525,22,5.0,1,5.0,1,5.0,1
8564,min_diffuse,10,10,1,3,0.05,0.95,0.923197641496552,23,6.0,0,5.0,1,6.0,0
8565,min_diffuse,10,10,1,3,0.05,0.95,0.8571294115919047,7,3.0,1,3.0,1,3.0,1
8566,min_diffuse,10,10,1,3,0.05,0.95,0.9439656267219092,3,2.0,1,2.0,1,3.0,0
8567,min_diffuse,10,10,1,3,0.05,0.95,0.8599769525829422,5,3.0,0,3.0,0,2.0,1
8568,min_diffuse,10,10,1,3,0.05,0.95,0.7535435337608324,10,4.0,1,4.0,1,4.0,1
8569,min_diffuse,10,10,1,3,0.05,0.95,0.8879545351810628,7,3.0,0,2.0,1,2.0,1
8570,min_diffuse,10,10,1,3,0.05,0.95,0.860050320574312,4,3.0,1,3.0,1,3.0,1
8571,min_diffuse,10,10,1,3,0.05,0.95,0.6525071089610228,5,3.0,1,3.0,1,3.0,1
8572,min_diffuse,10,10,1,3,0.05,0.95,0.7635152801727749,5,2.0,1,3.0,0,3.0,0
8573,min_diffuse,10,10,1,3,0.05,0.95,0.9125358677229808,6,4.0,0,4.0,0,3.0,1
8574,min_diffuse,10,10,1,3,0.05,0.95,0.945711347901114,18,5.0,1,5.0,1,5.0,1
8575,min_diffuse,10,10,1,3,0.05,0.95,0.9119087534618326,8,4.0,1,4.0,1,4.0,1
8576,min_diffuse,10,10,1,3,0.05,0.95,0.8240003608113781,5,3.0,1,3.0,1,3.0,1
8577,min_diffuse,10,10,1,3,0.05,0.95,0.8959686312447925,12,5.0,1,5.0,1,5.0,1
8578,min_diffuse,10,10,1,3,0.05,0.95,0.713685191703631,4,3.0,1,3.0,1,3.0,1
8579,min_diffuse,10,10,1,3,0.05,0.95,0.9383672694237652,28,6.0,1,6.0,1,6.0,1
8580,min_diffuse,10,10,1,3,0.05,0.95,0.852067390831333,7,3.0,1,3.0,1,3.0,1
8581,min_diffuse,10,10,1,3,0.05,0.95,0.9102236084064864,4,3.0,1,3.0,1,3.0,1
8582,min_diffuse,10,10,1,3,0.05,0.95,0.8226601460107741,19,7.0,1,7.0,1,7.0,1
8583,min_diffuse,10,10,1,3,0.05,0.95,0.9110758041025157,4,2.0,1,2.0,1,2.0,1
8584,min_diffuse,10,10,1,3,0.05,0.95,0.9161331709035836,38,7.0,1,7.0,1,7.0,1
8585,min_diffuse,10,10,1,3,0.05,0.95,0.9322695483778092,23,6.0,1,6.0,1,6.0,1
8586,min_diffuse,10,10,1,3,0.05,0.95,0.879588418123578,8,4.0,1,4.0,1,4.0,1
8587,min_diffuse,10,10,1,3,0.05,0.95,0.8213189346303161,4,2.0,1,2.0,1,2.0,1
8588,min_diffuse,10,10,1,3,0.05,0.95,0.9277643935340908,11,5.0,1,5.0,1,5.0,1
8589,min_diffuse,10,10,1,3,0.05,0.95,0.9323429233769592,15,4.0,1,4.0,1,4.0,1
8590,min_diffuse,10,10,1,3,0.05,0.95,0.8555901677861615,7,3.0,0,2.0,1,2.0,1
8591,min_diffuse,10,10,1,3,0.05,0.95,0.9480368652277046,30,6.0,0,5.0,1,5.0,1
8592,min_diffuse,10,10,1,3,0.05,0.95,0.86535836086544,12,4.0,1,4.0,1,4.0,1
8593,min_diffuse,10,10,1,3,0.05,0.95,0.8371575175360494,22,6.0,0,5.0,1,5.0,1
8594,min_diffuse,10,10,1,3,0.05,0.95,0.9195919334751378,5,3.0,1,3.0,1,4.0,0
8595,min_diffuse,10,10,1,3,0.05,0.95,0.7328378306606762,3,2.0,1,2.0,1,2.0,1
8596,min_diffuse,10,10,1,3,0.05,0.95,0.7709568038316097,8,3.0,1,3.0,1,3.0,1
8597,min_diffuse,10,10,1,3,0.05,0.95,0.8613660048214563,4,2.0,1,2.0,1,2.0,1
8598,min_diffuse,10,10,1,3,0.05,0.95,0.9244431551778984,11,4.0,1,4.0,1,4.0,1
8599,min_diffuse,10,10,1,3,0.05,0.95,0.9251150701144556,39,8.0,1,8.0,1,8.0,1
8600,min_diffuse,10,10,1,3,0.05,0.95,0.946408617023808,10,4.0,1,5.0,0,5.0,0
8601,min_diffuse,10,10,1,3,0.05,0.95,0.8404353405370855,10,4.0,1,4.0,1,4.0,1
8602,min_diffuse,10,10,1,3,0.05,0.95,0.9168021921738876,11,4.0,0,4.0,0,3.0,1
8603,min_diffuse,10,10,1,3,0.05,0.95,0.793142198086374,5,3.0,1,3.0,1,3.0,1
8604,min_diffuse,10,10,1,3,0.05,0.95,0.8648998187788615,8,4.0,1,4.0,1,4.0,1
8605,min_diffuse,10,10,1,3,0.05,0.95,0.926948224961163,72,12.0,1,12.0,1,12.0,1
8606,min_diffuse,10,10,1,3,0.05,0.95,0.6898657516918679,3,2.0,1,2.0,1,2.0,1
8607,min_diffuse,10,10,1,3,0.05,0.95,0.9256536929003192,21,7.0,1,7.0,1,7.0,1
8608,min_diffuse,10,10,1,3,0.05,0.95,0.9050548195112612,27,5.0,0,5.0,0,4.0,1
8609,min_diffuse,10,10,1,3,0.05,0.95,0.8030036600684789,7,3.0,1,3.0,1,3.0,1
8610,min_diffuse,10,10,1,3,0.05,0.95,0.9079274028153866,23,6.0,1,6.0,1,7.0,0
8611,min_diffuse,10,10,1,3,0.05,0.95,0.8758765998083444,8,3.0,0,3.0,0,2.0,1
8612,min_diffuse,10,10,1,3,0.05,0.95,0.7815743052992833,6,3.0,1,3.0,1,3.0,1
8613,min_diffuse,10,10,1,3,0.05,0.95,0.8722503125567588,3,2.0,1,2.0,1,2.0,1
8614,min_diffuse,10,10,1,3,0.05,0.95,0.9490231040641778,46,9.0,1,9.0,1,9.0,1
8615,min_diffuse,10,10,1,3,0.05,0.95,0.9187117057463776,5,3.0,1,3.0,1,3.0,1
8616,min_diffuse,10,10,1,3,0.05,0.95,0.6799013292063057,4,2.0,1,2.0,1,2.0,1
8617,min_diffuse,10,10,1,3,0.05,0.95,0.9445269478265912,37,7.0,0,7.0,0,6.0,1
8618,min_diffuse,10,10,1,3,0.05,0.95,0.9243643597970456,15,4.0,1,4.0,1,4.0,1
8619,min_diffuse,10,10,1,3,0.05,0.95,0.9212219153950592,12,4.0,0,4.0,0,3.0,1
8620,min_diffuse,10,10,1,3,0.05,0.95,0.9421882611807744,8,3.0,1,3.0,1,3.0,1
8621,min_diffuse,10,10,1,3,0.05,0.95,0.8853773650846489,33,6.0,1,6.0,1,6.0,1
8622,min_diffuse,10,10,1,3,0.05,0.95,0.8796158709565207,18,4.0,1,4.0,1,4.0,1
8623,min_diffuse,10,10,1,3,0.05,0.95,0.8666509488407459,19,5.0,0,4.0,1,4.0,1
8624,min_diffuse,10,10,1,3,0.05,0.95,0.9274873023345196,47,10.0,1,10.0,1,10.0,1
8625,min_diffuse,10,10,1,3,0.05,0.95,0.9170590427087078,11,4.0,1,4.0,1,4.0,1
8626,min_diffuse,10,10,1,3,0.05,0.95,0.8259595571915488,13,5.0,1,5.0,1,5.0,1
8627,min_diffuse,10,10,1,3,0.05,0.95,0.8501638618470426,5,3.0,1,3.0,1,3.0,1
8628,min_diffuse,10,10,1,3,0.05,0.95,0.8346007119464937,9,5.0,1,5.0,1,5.0,1
8629,min_diffuse,10,10,1,3,0.05,0.95,0.9073945496634608,9,3.0,1,3.0,1,3.0,1
8630,min_diffuse,10,10,1,3,0.05,0.95,0.780459918636399,7,3.0,1,3.0,1,3.0,1
8631,min_diffuse,10,10,1,3,0.05,0.95,0.871295910531352,5,2.0,1,2.0,1,2.0,1
8632,min_diffuse,10,10,1,3,0.05,0.95,0.9378857012340468,5,3.0,1,3.0,1,3.0,1
8633,min_diffuse,10,10,1,3,0.05,0.95,0.8149305269526181,5,3.0,1,3.0,1,3.0,1
8634,min_diffuse,10,10,1,3,0.05,0.95,0.901678445654908,9,4.0,1,4.0,1,4.0,1
8635,min_diffuse,10,10,1,3,0.05,0.95,0.7289226563025871,1,1.0,1,1.0,1,1.0,1
8636,min_diffuse,10,10,1,3,0.05,0.95,0.8125606722471409,5,2.0,1,2.0,1,2.0,1
8637,min_diffuse,10,10,1,3,0.05,0.95,0.9412685501946344,15,5.0,1,5.0,1,5.0,1
8638,min_diffuse,10,10,1,3,0.05,0.95,0.8627628135547959,13,3.0,1,3.0,1,3.0,1
8639,min_diffuse,10,10,1,3,0.05,0.95,0.9177519438704876,45,8.0,1,8.0,1,8.0,1
8640,min_diffuse,10,10,1,3,0.05,0.95,0.7910681344034827,5,3.0,1,3.0,1,3.0,1
8641,min_diffuse,10,10,1,3,0.05,0.95,0.5614940812196599,8,3.0,1,3.0,1,3.0,1
8642,min_diffuse,10,10,1,3,0.05,0.95,0.79418434884614,3,2.0,1,2.0,1,2.0,1
8643,min_diffuse,10,10,1,3,0.05,0.95,0.9080247774913256,27,7.0,0,7.0,0,6.0,1
8644,min_diffuse,10,10,1,3,0.05,0.95,0.6789106386180814,2,2.0,1,2.0,1,2.0,1
8645,min_diffuse,10,10,1,3,0.05,0.95,0.8086923701508729,6,3.0,1,3.0,1,3.0,1
8646,min_diffuse,10,10,1,3,0.05,0.95,0.9268388633865332,5,3.0,0,2.0,1,3.0,0
8647,min_diffuse,10,10,1,3,0.05,0.95,0.9289932273071912,13,3.0,1,3.0,1,3.0,1
8648,min_diffuse,10,10,1,3,0.05,0.95,0.9250326012012956,36,7.0,1,7.0,1,7.0,1
8649,min_diffuse,10,10,1,3,0.05,0.95,0.9430524372354228,12,4.0,1,4.0,1,5.0,0
8650,min_diffuse,10,10,1,3,0.05,0.95,0.8916142436482954,13,4.0,1,4.0,1,4.0,1
8651,min_diffuse,10,10,1,3,0.05,0.95,0.8753218560984538,5,3.0,1,3.0,1,3.0,1
8652,min_diffuse,10,10,1,3,0.05,0.95,0.9261715330701112,46,7.0,1,7.0,1,7.0,1
8653,min_diffuse,10,10,1,3,0.05,0.95,0.7996159330905328,10,3.0,1,3.0,1,3.0,1
8654,min_diffuse,10,10,1,3,0.05,0.95,0.9420484146973948,26,6.0,1,6.0,1,6.0,1
8655,min_diffuse,10,10,1,3,0.05,0.95,0.9101211071843954,8,3.0,1,3.0,1,3.0,1
8656,min_diffuse,10,10,1,3,0.05,0.95,0.9127169973366296,23,4.0,1,4.0,1,4.0,1
8657,min_diffuse,10,10,1,3,0.05,0.95,0.9208647346029516,38,6.0,1,6.0,1,6.0,1
8658,min_diffuse,10,10,1,3,0.05,0.95,0.8904982618779373,7,3.0,1,4.0,0,4.0,0
8659,min_diffuse,10,10,1,3,0.05,0.95,0.8173891995146013,17,4.0,1,4.0,1,4.0,1
8660,min_diffuse,10,10,1,3,0.05,0.95,0.7393034798699166,5,3.0,1,3.0,1,3.0,1
8661,min_diffuse,10,10,1,3,0.05,0.95,0.8129966056831566,6,3.0,1,3.0,1,3.0,1
8662,min_diffuse,10,10,1,3,0.05,0.95,0.6520287496032247,3,2.0,1,2.0,1,2.0,1
8663,min_diffuse,10,10,1,3,0.05,0.95,0.7870426708162749,9,3.0,1,3.0,1,3.0,1
8664,min_diffuse,10,10,1,3,0.05,0.95,0.9383180471790928,16,5.0,1,5.0,1,5.0,1
8665,min_diffuse,10,10,1,3,0.05,0.95,0.9493174824504974,30,7.0,1,7.0,1,7.0,1
8666,min_diffuse,10,10,1,3,0.05,0.95,0.7336043677732207,3,2.0,1,2.0,1,2.0,1
8667,min_diffuse,10,10,1,3,0.05,0.95,0.7046384557563351,5,3.0,1,3.0,1,3.0,1
8668,min_diffuse,10,10,1,3,0.05,0.95,0.9366849392982454,2,2.0,1,2.0,1,2.0,1
8669,min_diffuse,10,10,1,3,0.05,0.95,0.673297407385285,4,2.0,1,2.0,1,2.0,1
8670,min_diffuse,10,10,1,3,0.05,0.95,0.8652734625384256,7,3.0,1,3.0,1,3.0,1
8671,min_diffuse,10,10,1,3,0.05,0.95,0.6785496055866171,3,2.0,1,2.0,1,2.0,1
8672,min_diffuse,10,10,1,3,0.05,0.95,0.8772230843119843,9,4.0,0,3.0,1,3.0,1
8673,min_diffuse,10,10,1,3,0.05,0.95,0.8612336990188809,7,3.0,1,3.0,1,3.0,1
8674,min_diffuse,10,10,1,3,0.05,0.95,0.9074439787653972,21,7.0,1,7.0,1,7.0,1
8675,min_diffuse,10,10,1,3,0.05,0.95,0.8214428347321644,4,2.0,1,2.0,1,3.0,0
8676,min_diffuse,10,10,1,3,0.05,0.95,0.9244447308092,29,6.0,0,5.0,1,5.0,1
8677,min_diffuse,10,10,1,3,0.05,0.95,0.8948022984565001,16,5.0,1,5.0,1,5.0,1
8678,min_diffuse,10,10,1,3,0.05,0.95,0.9327866729410536,10,3.0,1,3.0,1,3.0,1
8679,min_diffuse,10,10,1,3,0.05,0.95,0.9469032156290592,46,9.0,1,9.0,1,9.0,1
8680,min_diffuse,10,10,1,3,0.05,0.95,0.8497976901110301,4,3.0,1,3.0,1,3.0,1
8681,min_diffuse,10,10,1,3,0.05,0.95,0.9251431226090336,9,6.0,1,6.0,1,6.0,1
8682,min_diffuse,10,10,1,3,0.05,0.95,0.9251256224718072,9,3.0,1,3.0,1,3.0,1
8683,min_diffuse,10,10,1,3,0.05,0.95,0.8458817602531733,4,3.0,1,3.0,1,3.0,1
8684,min_diffuse,10,10,1,3,0.05,0.95,0.8709405314503867,6,3.0,1,3.0,1,3.0,1
8685,min_diffuse,10,10,1,3,0.05,0.95,0.9417625757262996,42,10.0,1,10.0,1,10.0,1
8686,min_diffuse,10,10,1,3,0.05,0.95,0.894635565573492,22,4.0,1,4.0,1,4.0,1
8687,min_diffuse,10,10,1,3,0.05,0.95,0.9000196327336679,16,4.0,1,4.0,1,4.0,1
8688,min_diffuse,10,10,1,3,0.05,0.95,0.9360199215632884,25,6.0,1,6.0,1,6.0,1
8689,min_diffuse,10,10,1,3,0.05,0.95,0.8579993003137266,8,3.0,1,3.0,1,3.0,1
8690,min_diffuse,10,10,1,3,0.05,0.95,0.802168272155696,2,2.0,1,2.0,1,2.0,1
8691,min_diffuse,10,10,1,3,0.05,0.95,0.9488068477957672,5,3.0,1,3.0,1,3.0,1
8692,min_diffuse,10,10,1,3,0.05,0.95,0.9400777477630636,46,6.0,1,6.0,1,6.0,1
8693,min_diffuse,10,10,1,3,0.05,0.95,0.6979470074688577,5,3.0,1,3.0,1,3.0,1
8694,min_diffuse,10,10,1,3,0.05,0.95,0.9001727390726404,12,4.0,1,4.0,1,4.0,1
8695,min_diffuse,10,10,1,3,0.05,0.95,0.8653578708681146,8,3.0,1,3.0,1,3.0,1
8696,min_diffuse,10,10,1,3,0.05,0.95,0.865476020847926,9,4.0,1,4.0,1,4.0,1
8697,min_diffuse,10,10,1,3,0.05,0.95,0.9108997760647152,16,4.0,1,4.0,1,4.0,1
8698,min_diffuse,10,10,1,3,0.05,0.95,0.9429474796913913,24,8.0,1,8.0,1,8.0,1
8699,min_diffuse,10,10,1,3,0.05,0.95,0.8630188055894809,4,2.0,1,2.0,1,3.0,0
8700,min_diffuse,10,10,1,3,0.05,0.95,0.8203797597200652,5,2.0,1,2.0,1,2.0,1
8701,min_diffuse,10,10,1,3,0.05,0.95,0.920865759432963,8,3.0,1,3.0,1,4.0,0
8702,min_diffuse,10,10,1,3,0.05,0.95,0.6987285000677763,5,3.0,1,3.0,1,3.0,1
8703,min_diffuse,10,10,1,3,0.05,0.95,0.9038757900082384,7,4.0,1,4.0,1,4.0,1
8704,min_diffuse,10,10,1,3,0.05,0.95,0.8484143065224807,3,2.0,1,2.0,1,2.0,1
8705,min_diffuse,10,10,1,3,0.05,0.95,0.770076584425524,3,2.0,1,2.0,1,2.0,1
8706,min_diffuse,10,10,1,3,0.05,0.95,0.9192378719650236,6,3.0,1,3.0,1,3.0,1
8707,min_diffuse,10,10,1,3,0.05,0.95,0.8765250012307444,5,3.0,1,3.0,1,3.0,1
8708,min_diffuse,10,10,1,3,0.05,0.95,0.7282143681808584,8,4.0,1,4.0,1,5.0,0
8709,min_diffuse,10,10,1,3,0.05,0.95,0.8831070941080652,4,2.0,1,2.0,1,3.0,0
8710,min_diffuse,10,10,1,3,0.05,0.95,0.6849162155265792,4,3.0,1,3.0,1,3.0,1
8711,min_diffuse,10,10,1,3,0.05,0.95,0.922683615341289,25,8.0,1,8.0,1,8.0,1
8712,min_diffuse,10,10,1,3,0.05,0.95,0.9474758169424276,18,6.0,0,5.0,1,6.0,0
8713,min_diffuse,10,10,1,3,0.05,0.95,0.9477598011085088,42,8.0,1,8.0,1,8.0,1
8714,min_diffuse,10,10,1,3,0.05,0.95,0.8965413268163271,11,5.0,1,5.0,1,6.0,0
8715,min_diffuse,10,10,1,3,0.05,0.95,0.7708105469652289,4,3.0,1,3.0,1,3.0,1
8716,min_diffuse,10,10,1,3,0.05,0.95,0.9095616834672484,23,6.0,1,6.0,1,6.0,1
8717,min_diffuse,10,10,1,3,0.05,0.95,0.9380184609220208,55,8.0,0,7.0,1,7.0,1
8718,min_diffuse,10,10,1,3,0.05,0.95,0.8089706056143107,11,3.0,1,3.0,1,3.0,1
8719,min_diffuse,10,10,1,3,0.05,0.95,0.9015046961364735,18,6.0,0,6.0,0,5.0,1
8720,min_diffuse,10,10,1,3,0.05,0.95,0.8001925397900442,6,4.0,0,3.0,1,3.0,1
8721,min_diffuse,10,10,1,3,0.05,0.95,0.9043302555570886,23,4.0,1,4.0,1,4.0,1
8722,min_diffuse,10,10,1,3,0.05,0.95,0.7855330386340649,5,3.0,1,3.0,1,3.0,1
8723,min_diffuse,10,10,1,3,0.05,0.95,0.8612087761067794,6,3.0,1,3.0,1,3.0,1
8724,min_diffuse,10,10,1,3,0.05,0.95,0.7402005873255343,11,4.0,1,4.0,1,4.0,1
8725,min_diffuse,10,10,1,3,0.05,0.95,0.8784694937947237,10,4.0,1,4.0,1,4.0,1
8726,min_diffuse,10,10,1,3,0.05,0.95,0.6789370345915166,3,2.0,1,2.0,1,2.0,1
8727,min_diffuse,10,10,1,3,0.05,0.95,0.9455221523363126,22,8.0,1,8.0,1,8.0,1
8728,min_diffuse,10,10,1,3,0.05,0.95,0.7957574513836633,11,4.0,1,4.0,1,4.0,1
8729,min_diffuse,10,10,1,3,0.05,0.95,0.887734726178919,9,4.0,1,4.0,1,4.0,1
8730,min_diffuse,10,10,1,3,0.05,0.95,0.937179032068036,34,9.0,0,9.0,0,8.0,1
8731,min_diffuse,10,10,1,3,0.05,0.95,0.9393991889404156,26,7.0,1,7.0,1,7.0,1
8732,min_diffuse,10,10,1,3,0.05,0.95,0.8822656887304138,8,4.0,1,4.0,1,4.0,1
8733,min_diffuse,10,10,1,3,0.05,0.95,0.9417384980065184,30,8.0,1,8.0,1,8.0,1
8734,min_diffuse,10,10,1,3,0.05,0.95,0.8889447785066471,7,3.0,1,3.0,1,3.0,1
8735,min_diffuse,10,10,1,3,0.05,0.95,0.774143224893714,2,2.0,1,2.0,1,2.0,1
8736,min_diffuse,10,10,1,3,0.05,0.95,0.9020863225057664,7,3.0,1,3.0,1,3.0,1
8737,min_diffuse,10,10,1,3,0.05,0.95,0.9402020208740042,11,4.0,1,4.0,1,4.0,1
8738,min_diffuse,10,10,1,3,0.05,0.95,0.947637697778348,36,8.0,1,8.0,1,8.0,1
8739,min_diffuse,10,10,1,3,0.05,0.95,0.7541591126723226,6,4.0,1,4.0,1,4.0,1
8740,min_diffuse,10,10,1,3,0.05,0.95,0.9391175639735536,15,4.0,1,4.0,1,5.0,0
8741,min_diffuse,10,10,1,3,0.05,0.95,0.8036806732095138,11,3.0,1,3.0,1,3.0,1
8742,min_diffuse,10,10,1,3,0.05,0.95,0.7070671153092335,5,3.0,1,3.0,1,3.0,1
8743,min_diffuse,10,10,1,3,0.05,0.95,0.9457200401979632,19,5.0,0,4.0,1,4.0,1
8744,min_diffuse,10,10,1,3,0.05,0.95,0.9399284754401048,7,4.0,1,4.0,1,4.0,1
8745,min_diffuse,10,10,1,3,0.05,0.95,0.8741338458543482,25,6.0,0,5.0,1,5.0,1
8746,min_diffuse,10,10,1,3,0.05,0.95,0.7776454926449383,2,2.0,1,2.0,1,2.0,1
8747,min_diffuse,10,10,1,3,0.05,0.95,0.8839113729752088,6,3.0,1,3.0,1,3.0,1
8748,min_diffuse,10,10,1,3,0.05,0.95,0.8191907178662952,5,3.0,1,3.0,1,3.0,1
8749,min_diffuse,10,10,1,3,0.05,0.95,0.8564271162839703,16,5.0,1,5.0,1,5.0,1
8750,min_diffuse,10,10,1,3,0.05,0.95,0.872830384641425,24,6.0,1,6.0,1,6.0,1
8751,min_diffuse,10,10,1,3,0.05,0.95,0.8740311756746955,20,5.0,1,5.0,1,6.0,0
8752,min_diffuse,10,10,1,3,0.05,0.95,0.9292407726459656,12,5.0,1,5.0,1,5.0,1
8753,min_diffuse,10,10,1,3,0.05,0.95,0.8821903994392452,22,6.0,0,5.0,1,5.0,1
8754,min_diffuse,10,10,1,3,0.05,0.95,0.6091151663900417,3,2.0,1,2.0,1,2.0,1
8755,min_diffuse,10,10,1,3,0.05,0.95,0.8386448130758372,3,2.0,1,2.0,1,3.0,0
8756,min_diffuse,10,10,1,3,0.05,0.95,0.8754328121867064,9,3.0,1,3.0,1,3.0,1
8757,min_diffuse,10,10,1,3,0.05,0.95,0.9194715922205832,12,4.0,1,4.0,1,4.0,1
8758,min_diffuse,10,10,1,3,0.05,0.95,0.9159799170912682,8,4.0,1,4.0,1,4.0,1
8759,min_diffuse,10,10,1,3,0.05,0.95,0.9429792521989694,11,3.0,1,3.0,1,3.0,1
8760,min_diffuse,10,10,1,3,0.05,0.95,0.8707916162418072,7,3.0,1,3.0,1,3.0,1
8761,min_diffuse,10,10,1,3,0.05,0.95,0.8609920676243359,3,2.0,1,2.0,1,2.0,1
8762,min_diffuse,10,10,1,3,0.05,0.95,0.8935139490829482,13,6.0,0,6.0,0,5.0,1
8763,min_diffuse,10,10,1,3,0.05,0.95,0.5279864867014703,2,2.0,1,2.0,1,2.0,1
8764,min_diffuse,10,10,1,3,0.05,0.95,0.8692909528023085,7,3.0,1,3.0,1,3.0,1
8765,min_diffuse,10,10,1,3,0.05,0.95,0.8221928747988534,4,2.0,1,2.0,1,2.0,1
8766,min_diffuse,10,10,1,3,0.05,0.95,0.843398102741826,3,2.0,1,2.0,1,3.0,0
8767,min_diffuse,10,10,1,3,0.05,0.95,0.8011055460233891,10,5.0,1,5.0,1,5.0,1
8768,min_diffuse,10,10,1,3,0.05,0.95,0.810900184671794,4,2.0,1,2.0,1,2.0,1
8769,min_diffuse,10,10,1,3,0.05,0.95,0.9150818497927946,12,4.0,0,3.0,1,3.0,1
8770,min_diffuse,10,10,1,3,0.05,0.95,0.8968910144768716,20,5.0,1,5.0,1,5.0,1
8771,min_diffuse,10,10,1,3,0.05,0.95,0.891032731089118,2,2.0,1,2.0,1,2.0,1
8772,min_diffuse,10,10,1,3,0.05,0.95,0.9378644644871263,11,4.0,1,4.0,1,4.0,1
8773,min_diffuse,10,10,1,3,0.05,0.95,0.879670563874125,6,3.0,1,3.0,1,4.0,0
8774,min_diffuse,10,10,1,3,0.05,0.95,0.8833159905997133,9,4.0,1,4.0,1,5.0,0
8775,min_diffuse,10,10,1,3,0.05,0.95,0.829065653941224,16,4.0,1,4.0,1,4.0,1
8776,min_diffuse,10,10,1,3,0.05,0.95,0.8865563017732168,9,4.0,1,4.0,1,4.0,1
8777,min_diffuse,10,10,1,3,0.05,0.95,0.894159244041468,12,3.0,1,3.0,1,3.0,1
8778,min_diffuse,10,10,1,3,0.05,0.95,0.8377570488614342,8,3.0,1,3.0,1,3.0,1
8779,min_diffuse,10,10,1,3,0.05,0.95,0.8697999273315301,8,5.0,1,5.0,1,5.0,1
8780,min_diffuse,10,10,1,3,0.05,0.95,0.813775389792607,8,4.0,1,4.0,1,4.0,1
8781,min_diffuse,10,10,1,3,0.05,0.95,0.9263911499101788,43,9.0,1,9.0,1,9.0,1
8782,min_diffuse,10,10,1,3,0.05,0.95,0.8247681911698445,11,3.0,1,3.0,1,3.0,1
8783,min_diffuse,10,10,1,3,0.05,0.95,0.8410511144814548,7,4.0,1,4.0,1,4.0,1
8784,min_diffuse,10,10,1,3,0.05,0.95,0.8979941910648702,4,3.0,1,3.0,1,3.0,1
8785,min_diffuse,10,10,1,3,0.05,0.95,0.9289161657674398,10,5.0,1,5.0,1,5.0,1
8786,min_diffuse,10,10,1,3,0.05,0.95,0.7540302954656627,4,3.0,1,3.0,1,3.0,1
8787,min_diffuse,10,10,1,3,0.05,0.95,0.9115969427603976,39,6.0,1,7.0,0,6.0,1
8788,min_diffuse,10,10,1,3,0.05,0.95,0.9128304934010923,16,6.0,1,6.0,1,6.0,1
8789,min_diffuse,10,10,1,3,0.05,0.95,0.8406964226024708,7,3.0,1,3.0,1,3.0,1
8790,min_diffuse,10,10,1,3,0.05,0.95,0.881749342081104,6,3.0,1,3.0,1,3.0,1
8791,min_diffuse,10,10,1,3,0.05,0.95,0.8796731962211711,9,4.0,1,4.0,1,4.0,1
8792,min_diffuse,10,10,1,3,0.05,0.95,0.8526805851520195,9,4.0,1,4.0,1,4.0,1
8793,min_diffuse,10,10,1,3,0.05,0.95,0.680180467305553,5,2.0,1,2.0,1,2.0,1
8794,min_diffuse,10,10,1,3,0.05,0.95,0.8580838495750588,19,5.0,1,5.0,1,5.0,1
8795,min_diffuse,10,10,1,3,0.05,0.95,0.7449324924977019,6,3.0,1,3.0,1,3.0,1
8796,min_diffuse,10,10,1,3,0.05,0.95,0.9126185921636916,22,6.0,1,7.0,0,7.0,0
8797,min_diffuse,10,10,1,3,0.05,0.95,0.8413017651642017,12,3.0,1,3.0,1,3.0,1
8798,min_diffuse,10,10,1,3,0.05,0.95,0.9323275628858054,7,3.0,1,3.0,1,3.0,1
8799,min_diffuse,10,10,1,3,0.05,0.95,0.933823010785319,13,4.0,1,4.0,1,4.0,1
8800,min_diffuse,10,10,1,3,0.05,0.95,0.7165917078164257,4,2.0,1,2.0,1,2.0,1
8801,min_diffuse,10,10,1,3,0.05,0.95,0.8458264744830396,5,3.0,1,3.0,1,3.0,1
8802,min_diffuse,10,10,1,3,0.05,0.95,0.9023993574127004,14,5.0,1,5.0,1,5.0,1
8803,min_diffuse,10,10,1,3,0.05,0.95,0.878723144374933,3,2.0,1,2.0,1,3.0,0
8804,min_diffuse,10,10,1,3,0.05,0.95,0.911266651211594,23,8.0,1,8.0,1,8.0,1
8805,min_diffuse,10,10,1,3,0.05,0.95,0.929237837801347,8,3.0,1,3.0,1,3.0,1
8806,min_diffuse,10,10,1,3,0.05,0.95,0.9349089770791804,15,4.0,1,4.0,1,4.0,1
8807,min_diffuse,10,10,1,3,0.05,0.95,0.8050313461366347,10,4.0,1,4.0,1,4.0,1
8808,min_diffuse,10,10,1,3,0.05,0.95,0.8136318546569441,7,4.0,1,4.0,1,4.0,1
8809,min_diffuse,10,10,1,3,0.05,0.95,0.8127384784366088,5,3.0,1,3.0,1,3.0,1
8810,min_diffuse,10,10,1,3,0.05,0.95,0.872107871651989,17,4.0,1,4.0,1,4.0,1
8811,min_diffuse,10,10,1,3,0.05,0.95,0.8704558515948906,8,3.0,1,3.0,1,3.0,1
8812,min_diffuse,10,10,1,3,0.05,0.95,0.7909442886973428,10,3.0,1,3.0,1,3.0,1
8813,min_diffuse,10,10,1,3,0.05,0.95,0.939372074613709,18,5.0,1,5.0,1,6.0,0
8814,min_diffuse,10,10,1,3,0.05,0.95,0.9371215974923028,18,5.0,1,5.0,1,5.0,1
8815,min_diffuse,10,10,1,3,0.05,0.95,0.9446571696019416,13,5.0,1,5.0,1,5.0,1
8816,min_diffuse,10,10,1,3,0.05,0.95,0.7673331293896011,5,3.0,1,3.0,1,3.0,1
8817,min_diffuse,10,10,1,3,0.05,0.95,0.9318252413532002,7,4.0,1,4.0,1,4.0,1
8818,min_diffuse,10,10,1,3,0.05,0.95,0.8643264140370932,22,6.0,0,5.0,1,5.0,1
8819,min_diffuse,10,10,1,3,0.05,0.95,0.8686885743611124,15,4.0,1,4.0,1,4.0,1
8820,min_diffuse,10,10,1,3,0.05,0.95,0.8842186126933248,7,3.0,0,2.0,1,2.0,1
8821,min_diffuse,10,10,1,3,0.05,0.95,0.5477130189192934,2,2.0,1,2.0,1,2.0,1
8822,min_diffuse,10,10,1,3,0.05,0.95,0.7771696326528315,5,2.0,1,2.0,1,2.0,1
8823,min_diffuse,10,10,1,3,0.05,0.95,0.8627199117269659,3,2.0,1,2.0,1,2.0,1
8824,min_diffuse,10,10,1,3,0.05,0.95,0.8128901135303388,5,3.0,1,3.0,1,3.0,1
8825,min_diffuse,10,10,1,3,0.05,0.95,0.7594589010723283,6,2.0,1,2.0,1,2.0,1
8826,min_diffuse,10,10,1,3,0.05,0.95,0.9419895394347338,20,6.0,1,6.0,1,6.0,1
8827,min_diffuse,10,10,1,3,0.05,0.95,0.91143116940442,4,2.0,1,2.0,1,2.0,1
8828,min_diffuse,10,10,1,3,0.05,0.95,0.7367217859594827,3,2.0,1,2.0,1,2.0,1
8829,min_diffuse,10,10,1,3,0.05,0.95,0.7540798370035985,8,3.0,1,3.0,1,3.0,1
8830,min_diffuse,10,10,1,3,0.05,0.95,0.9179565096204988,10,4.0,1,4.0,1,4.0,1
8831,min_diffuse,10,10,1,3,0.05,0.95,0.896087499592444,4,3.0,1,3.0,1,3.0,1
8832,min_diffuse,10,10,1,3,0.05,0.95,0.9047349099282996,5,3.0,1,3.0,1,3.0,1
8833,min_diffuse,10,10,1,3,0.05,0.95,0.876586872331634,12,5.0,0,4.0,1,5.0,0
8834,min_diffuse,10,10,1,3,0.05,0.95,0.8799624152226119,3,2.0,1,2.0,1,2.0,1
8835,min_diffuse,10,10,1,3,0.05,0.95,0.7576064331608982,7,3.0,1,3.0,1,3.0,1
8836,min_diffuse,10,10,1,3,0.05,0.95,0.6019067865784946,4,2.0,1,2.0,1,2.0,1
8837,min_diffuse,10,10,1,3,0.05,0.95,0.8673497919685765,4,3.0,1,3.0,1,3.0,1
8838,min_diffuse,10,10,1,3,0.05,0.95,0.8649485673028101,19,5.0,1,5.0,1,5.0,1
8839,min_diffuse,10,10,1,3,0.05,0.95,0.7881134891372569,8,3.0,1,3.0,1,3.0,1
8840,min_diffuse,10,10,1,3,0.05,0.95,0.8239982989720821,4,3.0,1,3.0,1,3.0,1
8841,min_diffuse,10,10,1,3,0.05,0.95,0.901222875552216,19,6.0,1,6.0,1,6.0,1
8842,min_diffuse,10,10,1,3,0.05,0.95,0.9166319595872936,7,3.0,1,3.0,1,3.0,1
8843,min_diffuse,10,10,1,3,0.05,0.95,0.8017400247798019,8,3.0,1,3.0,1,3.0,1
8844,min_diffuse,10,10,1,3,0.05,0.95,0.4353989658878954,3,2.0,1,2.0,1,2.0,1
8845,min_diffuse,10,10,1,3,0.05,0.95,0.8922165320109963,8,4.0,1,4.0,1,4.0,1
8846,min_diffuse,10,10,1,3,0.05,0.95,0.949290539266371,31,5.0,1,5.0,1,5.0,1
8847,min_diffuse,10,10,1,3,0.05,0.95,0.9123562298852564,19,6.0,1,6.0,1,6.0,1
8848,min_diffuse,10,10,1,3,0.05,0.95,0.827610916080607,17,4.0,0,4.0,0,3.0,1
8849,min_diffuse,10,10,1,3,0.05,0.95,0.9260171079820456,28,8.0,1,8.0,1,8.0,1
8850,min_diffuse,10,10,1,3,0.05,0.95,0.8771832569705885,42,8.0,0,8.0,0,7.0,1
8851,min_diffuse,10,10,1,3,0.05,0.95,0.9186645588902952,12,4.0,1,4.0,1,4.0,1
8852,min_diffuse,10,10,1,3,0.05,0.95,0.9403912207901356,7,3.0,1,4.0,0,4.0,0
8853,min_diffuse,10,10,1,3,0.05,0.95,0.9244702800614172,15,3.0,1,3.0,1,3.0,1
8854,min_diffuse,10,10,1,3,0.05,0.95,0.8986057396763211,11,6.0,1,6.0,1,6.0,1
8855,min_diffuse,10,10,1,3,0.05,0.95,0.6992222171281466,2,2.0,1,2.0,1,2.0,1
8856,min_diffuse,10,10,1,3,0.05,0.95,0.678992588745448,4,2.0,1,3.0,0,3.0,0
8857,min_diffuse,10,10,1,3,0.05,0.95,0.9471661192519414,16,5.0,0,4.0,1,4.0,1
8858,min_diffuse,10,10,1,3,0.05,0.95,0.9099470814895888,4,3.0,1,3.0,1,3.0,1
8859,min_diffuse,10,10,1,3,0.05,0.95,0.8438539914729197,13,4.0,1,4.0,1,5.0,0
8860,min_diffuse,10,10,1,3,0.05,0.95,0.891830055080876,11,4.0,0,3.0,1,3.0,1
8861,min_diffuse,10,10,1,3,0.05,0.95,0.9201997826356776,26,5.0,1,5.0,1,5.0,1
8862,min_diffuse,10,10,1,3,0.05,0.95,0.918828621533716,11,4.0,1,4.0,1,4.0,1
8863,min_diffuse,10,10,1,3,0.05,0.95,0.7439312169048632,6,3.0,1,3.0,1,3.0,1
8864,min_diffuse,10,10,1,3,0.05,0.95,0.823305251566031,4,2.0,1,2.0,1,2.0,1
8865,min_diffuse,10,10,1,3,0.05,0.95,0.8251230001965635,14,4.0,1,4.0,1,4.0,1
8866,min_diffuse,10,10,1,3,0.05,0.95,0.8786662279435637,8,3.0,1,3.0,1,4.0,0
8867,min_diffuse,10,10,1,3,0.05,0.95,0.8402437458408151,5,3.0,1,3.0,1,3.0,1
8868,min_diffuse,10,10,1,3,0.05,0.95,0.9381968957636124,20,8.0,1,8.0,1,8.0,1
8869,min_diffuse,10,10,1,3,0.05,0.95,0.8844737360356698,7,4.0,1,4.0,1,4.0,1
8870,min_diffuse,10,10,1,3,0.05,0.95,0.9289199926748684,36,7.0,1,7.0,1,7.0,1
8871,min_diffuse,10,10,1,3,0.05,0.95,0.9383714749185008,3,2.0,1,2.0,1,3.0,0
8872,min_diffuse,10,10,1,3,0.05,0.95,0.8700106456863502,5,2.0,1,2.0,1,3.0,0
8873,min_diffuse,10,10,1,3,0.05,0.95,0.9089172251187464,5,3.0,1,3.0,1,3.0,1
8874,min_diffuse,10,10,1,3,0.05,0.95,0.8779518417426225,5,3.0,1,3.0,1,3.0,1
8875,min_diffuse,10,10,1,3,0.05,0.95,0.9460283131093024,37,6.0,0,6.0,0,5.0,1
8876,min_diffuse,10,10,1,3,0.05,0.95,0.926127359292412,8,3.0,1,3.0,1,3.0,1
8877,min_diffuse,10,10,1,3,0.05,0.95,0.8739833634054552,8,3.0,1,3.0,1,4.0,0
8878,min_diffuse,10,10,1,3,0.05,0.95,0.9458520925176592,36,8.0,0,7.0,1,8.0,0
8879,min_diffuse,10,10,1,3,0.05,0.95,0.9474201373041546,14,5.0,1,5.0,1,5.0,1
8880,min_diffuse,10,10,1,3,0.05,0.95,0.8203319222330102,5,3.0,1,3.0,1,3.0,1
8881,min_diffuse,10,10,1,3,0.05,0.95,0.6673966419532892,5,2.0,1,2.0,1,2.0,1
8882,min_diffuse,10,10,1,3,0.05,0.95,0.9439420255501136,4,3.0,1,3.0,1,3.0,1
8883,min_diffuse,10,10,1,3,0.05,0.95,0.9272208414065638,18,4.0,1,4.0,1,4.0,1
8884,min_diffuse,10,10,1,3,0.05,0.95,0.8408223023186203,8,3.0,1,3.0,1,3.0,1
8885,min_diffuse,10,10,1,3,0.05,0.95,0.9468486613989772,2,2.0,1,2.0,1,2.0,1
8886,min_diffuse,10,10,1,3,0.05,0.95,0.8224302222059356,7,3.0,1,3.0,1,3.0,1
8887,min_diffuse,10,10,1,3,0.05,0.95,0.9499887974071252,30,7.0,0,7.0,0,6.0,1
8888,min_diffuse,10,10,1,3,0.05,0.95,0.8872149265932091,9,4.0,0,4.0,0,3.0,1
8889,min_diffuse,10,10,1,3,0.05,0.95,0.9060086006361232,21,5.0,0,5.0,0,4.0,1
8890,min_diffuse,10,10,1,3,0.05,0.95,0.942706275174378,20,6.0,1,6.0,1,7.0,0
8891,min_diffuse,10,10,1,3,0.05,0.95,0.8791084179983852,8,4.0,1,4.0,1,4.0,1
8892,min_diffuse,10,10,1,3,0.05,0.95,0.9166848210880636,5,3.0,1,3.0,1,3.0,1
8893,min_diffuse,10,10,1,3,0.05,0.95,0.8695767134297295,10,4.0,0,4.0,0,3.0,1
8894,min_diffuse,10,10,1,3,0.05,0.95,0.8579317077466727,4,2.0,1,2.0,1,2.0,1
8895,min_diffuse,10,10,1,3,0.05,0.95,0.8509252748512801,9,4.0,1,4.0,1,4.0,1
8896,min_diffuse,10,10,1,3,0.05,0.95,0.8912152803051423,7,3.0,1,3.0,1,4.0,0
8897,min_diffuse,10,10,1,3,0.05,0.95,0.90977446642102,14,6.0,1,6.0,1,6.0,1
8898,min_diffuse,10,10,1,3,0.05,0.95,0.6422517362446842,4,3.0,1,3.0,1,3.0,1
8899,min_diffuse,10,10,1,3,0.05,0.95,0.8908861196421709,11,4.0,1,4.0,1,4.0,1
8900,min_diffuse,10,10,1,3,0.05,0.95,0.9247239176534804,13,4.0,1,4.0,1,4.0,1
8901,min_diffuse,10,10,1,3,0.05,0.95,0.8480529247111479,8,3.0,1,3.0,1,3.0,1
8902,min_diffuse,10,10,1,3,0.05,0.95,0.8687332556315638,19,5.0,1,5.0,1,5.0,1
8903,min_diffuse,10,10,1,3,0.05,0.95,0.7286728775375031,7,3.0,1,3.0,1,3.0,1
8904,min_diffuse,10,10,1,3,0.05,0.95,0.8782807703099489,38,7.0,0,7.0,0,6.0,1
8905,min_diffuse,10,10,1,3,0.05,0.95,0.9150740269374704,16,5.0,1,5.0,1,5.0,1
8906,min_diffuse,10,10,1,3,0.05,0.95,0.78043506962336,6,3.0,1,3.0,1,3.0,1
8907,min_diffuse,10,10,1,3,0.05,0.95,0.8956199705542214,10,4.0,1,4.0,1,4.0,1
8908,min_diffuse,10,10,1,3,0.05,0.95,0.895412794947871,5,3.0,1,3.0,1,3.0,1
8909,min_diffuse,10,10,1,3,0.05,0.95,0.7754639351089567,8,3.0,1,3.0,1,3.0,1
8910,min_diffuse,10,10,1,3,0.05,0.95,0.8917013549103231,12,5.0,0,4.0,1,4.0,1
8911,min_diffuse,10,10,1,3,0.05,0.95,0.9349085067609226,7,3.0,1,3.0,1,4.0,0
8912,min_diffuse,10,10,1,3,0.05,0.95,0.8734295711167045,16,5.0,1,5.0,1,5.0,1
8913,min_diffuse,10,10,1,3,0.05,0.95,0.8933264239614926,18,8.0,1,8.0,1,8.0,1
8914,min_diffuse,10,10,1,3,0.05,0.95,0.8251163814688286,17,5.0,1,5.0,1,5.0,1
8915,min_diffuse,10,10,1,3,0.05,0.95,0.8250878449916893,7,3.0,1,3.0,1,3.0,1
8916,min_diffuse,10,10,1,3,0.05,0.95,0.9370884661311302,45,9.0,0,8.0,1,9.0,0
8917,min_diffuse,10,10,1,3,0.05,0.95,0.905034312495977,4,3.0,1,3.0,1,3.0,1
8918,min_diffuse,10,10,1,3,0.05,0.95,0.9158177089644252,5,3.0,1,3.0,1,3.0,1
8919,min_diffuse,10,10,1,3,0.05,0.95,0.6522646021626636,3,2.0,1,2.0,1,2.0,1
8920,min_diffuse,10,10,1,3,0.05,0.95,0.8096404175828867,9,3.0,1,3.0,1,3.0,1
8921,min_diffuse,10,10,1,3,0.05,0.95,0.8961738390801939,18,4.0,1,4.0,1,4.0,1
8922,min_diffuse,10,10,1,3,0.05,0.95,0.930968835613918,24,6.0,1,6.0,1,6.0,1
8923,min_diffuse,10,10,1,3,0.05,0.95,0.8854911439188154,7,3.0,1,3.0,1,3.0,1
8924,min_diffuse,10,10,1,3,0.05,0.95,0.8818937969412515,8,4.0,1,4.0,1,4.0,1
8925,min_diffuse,10,10,1,3,0.05,0.95,0.8901099863694812,11,5.0,1,5.0,1,5.0,1
8926,min_diffuse,10,10,1,3,0.05,0.95,0.9121345271507064,48,10.0,1,10.0,1,10.0,1
8927,min_diffuse,10,10,1,3,0.05,0.95,0.805503262060579,5,3.0,0,2.0,1,2.0,1
8928,min_diffuse,10,10,1,3,0.05,0.95,0.8282209910774021,7,3.0,1,3.0,1,3.0,1
8929,min_diffuse,10,10,1,3,0.05,0.95,0.9317756321462034,14,6.0,1,6.0,1,6.0,1
8930,min_diffuse,10,10,1,3,0.05,0.95,0.8905461947809942,6,4.0,1,4.0,1,4.0,1
8931,min_diffuse,10,10,1,3,0.05,0.95,0.944905000766039,12,5.0,1,5.0,1,5.0,1
8932,min_diffuse,10,10,1,3,0.05,0.95,0.7628334540031086,6,2.0,1,2.0,1,2.0,1
8933,min_diffuse,10,10,1,3,0.05,0.95,0.93090733472971,7,4.0,1,4.0,1,4.0,1
8934,min_diffuse,10,10,1,3,0.05,0.95,0.7880556742842743,16,4.0,1,4.0,1,4.0,1
8935,min_diffuse,10,10,1,3,0.05,0.95,0.9200797537125476,24,6.0,1,6.0,1,6.0,1
8936,min_diffuse,10,10,1,3,0.05,0.95,0.8517374502495662,15,3.0,1,3.0,1,3.0,1
8937,min_diffuse,10,10,1,3,0.05,0.95,0.7781765171766154,10,4.0,1,4.0,1,4.0,1
8938,min_diffuse,10,10,1,3,0.05,0.95,0.7230719382470218,4,2.0,1,2.0,1,2.0,1
8939,min_diffuse,10,10,1,3,0.05,0.95,0.8095640034916873,6,3.0,1,3.0,1,3.0,1
8940,min_diffuse,10,10,1,3,0.05,0.95,0.9092934142331311,5,2.0,1,2.0,1,3.0,0
8941,min_diffuse,10,10,1,3,0.05,0.95,0.940044987318826,11,5.0,1,5.0,1,5.0,1
8942,min_diffuse,10,10,1,3,0.05,0.95,0.8980005514360379,4,3.0,1,3.0,1,3.0,1
8943,min_diffuse,10,10,1,3,0.05,0.95,0.9017985842072022,15,5.0,0,5.0,0,4.0,1
8944,min_diffuse,10,10,1,3,0.05,0.95,0.9078717476022872,7,4.0,1,4.0,1,4.0,1
8945,min_diffuse,10,10,1,3,0.05,0.95,0.9384221747399212,38,6.0,1,6.0,1,6.0,1
8946,min_diffuse,10,10,1,3,0.05,0.95,0.8308391707705541,4,3.0,1,3.0,1,3.0,1
8947,min_diffuse,10,10,1,3,0.05,0.95,0.9463845049730611,46,7.0,1,7.0,1,7.0,1
8948,min_diffuse,10,10,1,3,0.05,0.95,0.8821204390007742,12,4.0,1,4.0,1,4.0,1
8949,min_diffuse,10,10,1,3,0.05,0.95,0.9068827687539912,10,4.0,1,4.0,1,5.0,0
8950,min_diffuse,10,10,1,3,0.05,0.95,0.8423606102441359,11,4.0,1,4.0,1,4.0,1
8951,min_diffuse,10,10,1,3,0.05,0.95,0.5751127462528911,4,2.0,1,2.0,1,2.0,1
8952,min_diffuse,10,10,1,3,0.05,0.95,0.8609624265815387,17,4.0,1,4.0,1,4.0,1
8953,min_diffuse,10,10,1,3,0.05,0.95,0.7434252077866202,4,3.0,1,3.0,1,3.0,1
8954,min_diffuse,10,10,1,3,0.05,0.95,0.8884887800510658,5,3.0,1,3.0,1,3.0,1
8955,min_diffuse,10,10,1,3,0.05,0.95,0.9311502294966856,13,3.0,1,3.0,1,3.0,1
8956,min_diffuse,10,10,1,3,0.05,0.95,0.8357725001397399,6,3.0,1,3.0,1,3.0,1
8957,min_diffuse,10,10,1,3,0.05,0.95,0.8566070936684352,16,4.0,1,4.0,1,4.0,1
8958,min_diffuse,10,10,1,3,0.05,0.95,0.8019778425168084,8,3.0,1,3.0,1,3.0,1
8959,min_diffuse,10,10,1,3,0.05,0.95,0.9252317497797758,16,4.0,1,5.0,0,4.0,1
8960,min_diffuse,10,10,1,3,0.05,0.95,0.8923499781391414,39,6.0,1,6.0,1,7.0,0
8961,min_diffuse,10,10,1,3,0.05,0.95,0.9140793449218072,24,6.0,1,6.0,1,6.0,1
8962,min_diffuse,10,10,1,3,0.05,0.95,0.7290972981436136,7,4.0,1,4.0,1,4.0,1
8963,min_diffuse,10,10,1,3,0.05,0.95,0.8112252238908204,8,4.0,1,4.0,1,4.0,1
8964,min_diffuse,10,10,1,3,0.05,0.95,0.7892210594714857,21,5.0,0,4.0,1,4.0,1
8965,min_diffuse,10,10,1,3,0.05,0.95,0.8388981387733613,7,3.0,1,3.0,1,3.0,1
8966,min_diffuse,10,10,1,3,0.05,0.95,0.816950741389338,8,3.0,1,3.0,1,3.0,1
8967,min_diffuse,10,10,1,3,0.05,0.95,0.9368862277145588,9,3.0,1,4.0,0,3.0,1
8968,min_diffuse,10,10,1,3,0.05,0.95,0.7215495214640946,8,3.0,1,3.0,1,3.0,1
8969,min_diffuse,10,10,1,3,0.05,0.95,0.8268382166974743,7,3.0,1,3.0,1,4.0,0
8970,min_diffuse,10,10,1,3,0.05,0.95,0.9200088543503436,7,3.0,1,3.0,1,3.0,1
8971,min_diffuse,10,10,1,3,0.05,0.95,0.8807002646228222,14,4.0,0,4.0,0,3.0,1
8972,min_diffuse,10,10,1,3,0.05,0.95,0.7930224247912591,5,2.0,1,2.0,1,2.0,1
8973,min_diffuse,10,10,1,3,0.05,0.95,0.8035545544839954,3,2.0,1,2.0,1,2.0,1
8974,min_diffuse,10,10,1,3,0.05,0.95,0.9070154482425518,4,2.0,1,2.0,1,3.0,0
8975,min_diffuse,10,10,1,3,0.05,0.95,0.8866276691025916,12,3.0,1,3.0,1,3.0,1
8976,min_diffuse,10,10,1,3,0.05,0.95,0.9180273268037766,9,5.0,1,5.0,1,5.0,1
8977,min_diffuse,10,10,1,3,0.05,0.95,0.8346594162434315,7,3.0,1,3.0,1,3.0,1
8978,min_diffuse,10,10,1,3,0.05,0.95,0.8299669901841756,8,4.0,1,4.0,1,4.0,1
8979,min_diffuse,10,10,1,3,0.05,0.95,0.9081134210783964,12,4.0,0,4.0,0,3.0,1
8980,min_diffuse,10,10,1,3,0.05,0.95,0.8082712954883031,4,3.0,1,3.0,1,3.0,1
8981,min_diffuse,10,10,1,3,0.05,0.95,0.7394219130390008,7,3.0,1,3.0,1,3.0,1
8982,min_diffuse,10,10,1,3,0.05,0.95,0.9406533899775128,5,2.0,1,2.0,1,2.0,1
8983,min_diffuse,10,10,1,3,0.05,0.95,0.8587479164376278,5,3.0,1,3.0,1,3.0,1
8984,min_diffuse,10,10,1,3,0.05,0.95,0.9465526208866518,19,4.0,1,4.0,1,4.0,1
8985,min_diffuse,10,10,1,3,0.05,0.95,0.845609985932005,7,4.0,1,4.0,1,4.0,1
8986,min_diffuse,10,10,1,3,0.05,0.95,0.7142821379923201,8,4.0,1,4.0,1,4.0,1
8987,min_diffuse,10,10,1,3,0.05,0.95,0.9227922047680884,41,7.0,1,7.0,1,7.0,1
8988,min_diffuse,10,10,1,3,0.05,0.95,0.7748246314849468,9,3.0,1,3.0,1,3.0,1
8989,min_diffuse,10,10,1,3,0.05,0.95,0.8540716388859072,9,4.0,1,4.0,1,4.0,1
8990,min_diffuse,10,10,1,3,0.05,0.95,0.8978148104270377,3,2.0,1,2.0,1,2.0,1
8991,min_diffuse,10,10,1,3,0.05,0.95,0.8365921362402351,2,2.0,1,2.0,1,2.0,1
8992,min_diffuse,10,10,1,3,0.05,0.95,0.9270417129572356,8,3.0,1,3.0,1,3.0,1
8993,min_diffuse,10,10,1,3,0.05,0.95,0.9142751232383416,19,4.0,1,4.0,1,4.0,1
8994,min_diffuse,10,10,1,3,0.05,0.95,0.9042744559367836,7,3.0,1,3.0,1,3.0,1
8995,min_diffuse,10,10,1,3,0.05,0.95,0.7705154785193491,4,2.0,1,2.0,1,2.0,1
8996,min_diffuse,10,10,1,3,0.05,0.95,0.90921554132393,28,8.0,0,8.0,0,7.0,1
8997,min_diffuse,10,10,1,3,0.05,0.95,0.8082139821433485,13,3.0,1,3.0,1,3.0,1
8998,min_diffuse,10,10,1,3,0.05,0.95,0.8428730851821928,12,4.0,1,4.0,1,5.0,0
8999,min_diffuse,10,10,1,3,0.05,0.95,0.949811966990982,13,6.0,1,6.0,1,6.0,1
9000,min_diffuse,10,10,1,3,0.05,0.95,0.8947973048859093,17,3.0,1,3.0,1,3.0,1
9001,min_diffuse,10,10,1,3,0.05,0.95,0.9393444922255751,33,7.0,1,7.0,1,7.0,1
9002,min_diffuse,10,10,1,3,0.05,0.95,0.8162827470943292,12,3.0,1,3.0,1,3.0,1
9003,min_diffuse,10,10,1,3,0.05,0.95,0.8641098808730688,10,3.0,1,3.0,1,3.0,1
9004,min_diffuse,10,10,1,3,0.05,0.95,0.8143410727999573,8,4.0,1,4.0,1,4.0,1
9005,min_diffuse,10,10,1,3,0.05,0.95,0.8160245151812251,3,2.0,1,2.0,1,2.0,1
9006,min_diffuse,10,10,1,3,0.05,0.95,0.7834082663363077,6,3.0,1,3.0,1,3.0,1
9007,min_diffuse,10,10,1,3,0.05,0.95,0.9450552202424104,11,4.0,1,4.0,1,4.0,1
9008,min_diffuse,10,10,1,3,0.05,0.95,0.8376108838891457,9,4.0,1,5.0,0,5.0,0
9009,min_diffuse,10,10,1,3,0.05,0.95,0.8705447235353041,7,4.0,1,4.0,1,4.0,1
9010,min_diffuse,10,10,1,3,0.05,0.95,0.8552712018589539,10,4.0,1,4.0,1,4.0,1
9011,min_diffuse,10,10,1,3,0.05,0.95,0.9436707214918486,17,4.0,1,4.0,1,5.0,0
9012,min_diffuse,10,10,1,3,0.05,0.95,0.892598730712261,4,3.0,1,3.0,1,3.0,1
9013,min_diffuse,10,10,1,3,0.05,0.95,0.935567748474264,11,4.0,0,3.0,1,4.0,0
9014,min_diffuse,10,10,1,3,0.05,0.95,0.9269153730818078,6,3.0,1,3.0,1,3.0,1
9015,min_diffuse,10,10,1,3,0.05,0.95,0.9319243585562232,6,3.0,1,3.0,1,3.0,1
9016,min_diffuse,10,10,1,3,0.05,0.95,0.8829248304992592,10,5.0,1,5.0,1,5.0,1
9017,min_diffuse,10,10,1,3,0.05,0.95,0.7692026534532143,10,4.0,1,4.0,1,4.0,1
9018,min_diffuse,10,10,1,3,0.05,0.95,0.8826078079659964,12,5.0,1,5.0,1,5.0,1
9019,min_diffuse,10,10,1,3,0.05,0.95,0.9372869285965568,13,3.0,1,3.0,1,4.0,0
9020,min_diffuse,10,10,1,3,0.05,0.95,0.7790790443415696,11,4.0,1,4.0,1,4.0,1
9021,min_diffuse,10,10,1,3,0.05,0.95,0.8831789663219666,43,8.0,1,8.0,1,8.0,1
9022,min_diffuse,10,10,1,3,0.05,0.95,0.8799725542092091,11,4.0,1,4.0,1,4.0,1
9023,min_diffuse,10,10,1,3,0.05,0.95,0.8340752820240698,7,3.0,0,3.0,0,2.0,1
9024,min_diffuse,10,10,1,3,0.05,0.95,0.7926498502788347,6,3.0,1,3.0,1,3.0,1
9025,min_diffuse,10,10,1,3,0.05,0.95,0.8260694531371253,9,4.0,1,4.0,1,4.0,1
9026,min_diffuse,10,10,1,3,0.05,0.95,0.9366849681004112,12,6.0,1,6.0,1,6.0,1
9027,min_diffuse,10,10,1,3,0.05,0.95,0.7659485164255905,8,4.0,0,3.0,1,3.0,1
9028,min_diffuse,10,10,1,3,0.05,0.95,0.9058865762888246,8,3.0,1,3.0,1,3.0,1
9029,min_diffuse,10,10,1,3,0.05,0.95,0.8697509717097391,8,4.0,1,4.0,1,4.0,1
9030,min_diffuse,10,10,1,3,0.05,0.95,0.924245641530156,7,3.0,1,3.0,1,3.0,1
9031,min_diffuse,10,10,1,3,0.05,0.95,0.900810363316145,5,3.0,1,3.0,1,3.0,1
9032,min_diffuse,10,10,1,3,0.05,0.95,0.8575382720455899,10,4.0,0,3.0,1,4.0,0
9033,min_diffuse,10,10,1,3,0.05,0.95,0.8310546692759896,11,5.0,1,5.0,1,5.0,1
9034,min_diffuse,10,10,1,3,0.05,0.95,0.6672389862388394,6,3.0,1,3.0,1,3.0,1
9035,min_diffuse,10,10,1,3,0.05,0.95,0.8906933538734976,15,4.0,1,4.0,1,4.0,1
9036,min_diffuse,10,10,1,3,0.05,0.95,0.9151770306113252,16,4.0,0,4.0,0,3.0,1
9037,min_diffuse,10,10,1,3,0.05,0.95,0.9281262821397384,25,6.0,1,6.0,1,6.0,1
9038,min_diffuse,10,10,1,3,0.05,0.95,0.9474702744377916,9,4.0,1,4.0,1,4.0,1
9039,min_diffuse,10,10,1,3,0.05,0.95,0.7473807980946756,6,3.0,1,3.0,1,3.0,1
9040,min_diffuse,10,10,1,3,0.05,0.95,0.8587424673928059,6,3.0,1,3.0,1,3.0,1
9041,min_diffuse,10,10,1,3,0.05,0.95,0.8582685266079277,14,7.0,1,7.0,1,7.0,1
9042,min_diffuse,10,10,1,3,0.05,0.95,0.9174240476006792,9,4.0,1,4.0,1,4.0,1
9043,min_diffuse,10,10,1,3,0.05,0.95,0.9474009927960464,11,5.0,1,5.0,1,5.0,1
9044,min_diffuse,10,10,1,3,0.05,0.95,0.8931313023355274,6,4.0,1,4.0,1,4.0,1
9045,min_diffuse,10,10,1,3,0.05,0.95,0.7994138088483479,5,3.0,1,3.0,1,3.0,1
9046,min_diffuse,10,10,1,3,0.05,0.95,0.838559022546445,11,4.0,1,4.0,1,4.0,1
9047,min_diffuse,10,10,1,3,0.05,0.95,0.8967300587342831,11,3.0,1,3.0,1,3.0,1
9048,min_diffuse,10,10,1,3,0.05,0.95,0.925653834716355,11,6.0,1,6.0,1,6.0,1
9049,min_diffuse,10,10,1,3,0.05,0.95,0.867643293108837,20,4.0,1,4.0,1,4.0,1
9050,min_diffuse,10,10,1,3,0.05,0.95,0.8082698958950374,13,3.0,1,3.0,1,3.0,1
9051,min_diffuse,10,10,1,3,0.05,0.95,0.901866800241919,2,2.0,1,2.0,1,2.0,1
9052,min_diffuse,10,10,1,3,0.05,0.95,0.7099845382234344,4,2.0,1,2.0,1,2.0,1
9053,min_diffuse,10,10,1,3,0.05,0.95,0.9494178023417296,18,5.0,1,5.0,1,5.0,1
9054,min_diffuse,10,10,1,3,0.05,0.95,0.9158829745420812,8,3.0,1,3.0,1,3.0,1
9055,min_diffuse,10,10,1,3,0.05,0.95,0.7707629273671405,10,4.0,0,4.0,0,3.0,1
9056,min_diffuse,10,10,1,3,0.05,0.95,0.9049934733231064,23,6.0,1,6.0,1,6.0,1
9057,min_diffuse,10,10,1,3,0.05,0.95,0.9064967702973922,13,6.0,1,6.0,1,6.0,1
9058,min_diffuse,10,10,1,3,0.05,0.95,0.8113713853954323,11,4.0,1,4.0,1,4.0,1
9059,min_diffuse,10,10,1,3,0.05,0.95,0.94089037927383,8,3.0,1,3.0,1,4.0,0
9060,min_diffuse,10,10,1,3,0.05,0.95,0.9207991662866768,35,9.0,1,9.0,1,9.0,1
9061,min_diffuse,10,10,1,3,0.05,0.95,0.9453921901101984,26,6.0,1,6.0,1,6.0,1
9062,min_diffuse,10,10,1,3,0.05,0.95,0.946920962190422,22,4.0,1,4.0,1,4.0,1
9063,min_diffuse,10,10,1,3,0.05,0.95,0.8937506943863971,11,5.0,1,5.0,1,5.0,1
9064,min_diffuse,10,10,1,3,0.05,0.95,0.9195308792760776,26,5.0,1,5.0,1,5.0,1
9065,min_diffuse,10,10,1,3,0.05,0.95,0.9257230480139303,10,5.0,1,5.0,1,5.0,1
9066,min_diffuse,10,10,1,3,0.05,0.95,0.7796348432951905,3,3.0,1,3.0,1,3.0,1
9067,min_diffuse,10,10,1,3,0.05,0.95,0.8633301043653996,12,4.0,1,4.0,1,4.0,1
9068,min_diffuse,10,10,1,3,0.05,0.95,0.8279886355869611,9,3.0,1,3.0,1,3.0,1
9069,min_diffuse,10,10,1,3,0.05,0.95,0.9115783828385376,12,5.0,0,4.0,1,5.0,0
9070,min_diffuse,10,10,1,3,0.05,0.95,0.8325927443768066,8,3.0,1,3.0,1,3.0,1
9071,min_diffuse,10,10,1,3,0.05,0.95,0.7593320057091065,3,2.0,1,2.0,1,2.0,1
9072,min_diffuse,10,10,1,3,0.05,0.95,0.9158141975441736,10,4.0,1,4.0,1,4.0,1
9073,min_diffuse,10,10,1,3,0.05,0.95,0.8943784162490549,30,7.0,1,7.0,1,7.0,1
9074,min_diffuse,10,10,1,3,0.05,0.95,0.8604450100613121,15,4.0,1,4.0,1,4.0,1
9075,min_diffuse,10,10,1,3,0.05,0.95,0.8345902797207637,7,4.0,1,4.0,1,4.0,1
9076,min_diffuse,10,10,1,3,0.05,0.95,0.9399510831746718,4,2.0,1,2.0,1,3.0,0
9077,min_diffuse,10,10,1,3,0.05,0.95,0.9352772623793708,59,10.0,1,10.0,1,10.0,1
9078,min_diffuse,10,10,1,3,0.05,0.95,0.919807156993002,8,4.0,0,3.0,1,4.0,0
9079,min_diffuse,10,10,1,3,0.05,0.95,0.9002105176620738,9,4.0,1,4.0,1,4.0,1
9080,min_diffuse,10,10,1,3,0.05,0.95,0.7920057223133431,7,3.0,1,3.0,1,3.0,1
9081,min_diffuse,10,10,1,3,0.05,0.95,0.93790127579108,28,5.0,1,5.0,1,5.0,1
9082,min_diffuse,10,10,1,3,0.05,0.95,0.9419888628465346,42,7.0,1,7.0,1,7.0,1
9083,min_diffuse,10,10,1,3,0.05,0.95,0.9403892249435378,13,5.0,1,5.0,1,5.0,1
9084,min_diffuse,10,10,1,3,0.05,0.95,0.9469235376238868,23,7.0,1,7.0,1,7.0,1
9085,min_diffuse,10,10,1,3,0.05,0.95,0.9028058092129848,9,3.0,1,3.0,1,3.0,1
9086,min_diffuse,10,10,1,3,0.05,0.95,0.9306044645071976,16,5.0,1,5.0,1,5.0,1
9087,min_diffuse,10,10,1,3,0.05,0.95,0.9301174488656044,13,4.0,1,4.0,1,4.0,1
9088,min_diffuse,10,10,1,3,0.05,0.95,0.909642417032286,44,7.0,1,7.0,1,7.0,1
9089,min_diffuse,10,10,1,3,0.05,0.95,0.9182096794527984,33,7.0,1,7.0,1,7.0,1
9090,min_diffuse,10,10,1,3,0.05,0.95,0.9418171877695954,8,3.0,1,3.0,1,3.0,1
9091,min_diffuse,10,10,1,3,0.05,0.95,0.9197649394551888,6,3.0,1,3.0,1,3.0,1
9092,min_diffuse,10,10,1,3,0.05,0.95,0.7345498241219238,4,3.0,0,2.0,1,3.0,0
9093,min_diffuse,10,10,1,3,0.05,0.95,0.94892661292888,24,6.0,0,5.0,1,6.0,0
9094,min_diffuse,10,10,1,3,0.05,0.95,0.8784555434332311,4,3.0,1,3.0,1,3.0,1
9095,min_diffuse,10,10,1,3,0.05,0.95,0.8411527695229203,2,2.0,1,2.0,1,2.0,1
9096,min_diffuse,10,10,1,3,0.05,0.95,0.888803626709461,9,4.0,1,4.0,1,4.0,1
9097,min_diffuse,10,10,1,3,0.05,0.95,0.838923149351743,6,3.0,1,3.0,1,3.0,1
9098,min_diffuse,10,10,1,3,0.05,0.95,0.8215877532913256,8,3.0,1,3.0,1,3.0,1
9099,min_diffuse,10,10,1,3,0.05,0.95,0.7916201764708202,3,2.0,1,2.0,1,3.0,0
9100,min_diffuse,10,10,1,3,0.05,0.95,0.8209893443541947,7,4.0,1,4.0,1,4.0,1
9101,min_diffuse,10,10,1,3,0.05,0.95,0.898540725745915,12,4.0,1,4.0,1,4.0,1
9102,min_diffuse,10,10,1,3,0.05,0.95,0.9232187387373983,8,3.0,1,4.0,0,4.0,0
9103,min_diffuse,10,10,1,3,0.05,0.95,0.8909017754571606,5,3.0,1,3.0,1,3.0,1
9104,min_diffuse,10,10,1,3,0.05,0.95,0.828764857196746,10,4.0,1,4.0,1,4.0,1
9105,min_diffuse,10,10,1,3,0.05,0.95,0.728476460928928,9,4.0,0,4.0,0,3.0,1
9106,min_diffuse,10,10,1,3,0.05,0.95,0.9465903567925946,20,6.0,0,6.0,0,5.0,1
9107,min_diffuse,10,10,1,3,0.05,0.95,0.9490689381636056,11,3.0,1,3.0,1,3.0,1
9108,min_diffuse,10,10,1,3,0.05,0.95,0.8544013120796188,5,3.0,0,2.0,1,2.0,1
9109,min_diffuse,10,10,1,3,0.05,0.95,0.904543377981308,8,3.0,1,3.0,1,3.0,1
9110,min_diffuse,10,10,1,3,0.05,0.95,0.9087012268140428,11,4.0,1,4.0,1,4.0,1
9111,min_diffuse,10,10,1,3,0.05,0.95,0.7850254337343383,8,3.0,1,3.0,1,3.0,1
9112,min_diffuse,10,10,1,3,0.05,0.95,0.9369871539108828,2,2.0,1,2.0,1,2.0,1
9113,min_diffuse,10,10,1,3,0.05,0.95,0.9495399295213636,19,7.0,1,7.0,1,7.0,1
9114,min_diffuse,10,10,1,3,0.05,0.95,0.8055598400967527,6,4.0,1,4.0,1,4.0,1
9115,min_diffuse,10,10,1,3,0.05,0.95,0.9161574046952946,17,5.0,1,5.0,1,5.0,1
9116,min_diffuse,10,10,1,3,0.05,0.95,0.848014647507194,18,5.0,1,5.0,1,5.0,1
9117,min_diffuse,10,10,1,3,0.05,0.95,0.7770616801509614,9,3.0,1,3.0,1,3.0,1
9118,min_diffuse,10,10,1,3,0.05,0.95,0.8645250600546642,4,3.0,1,3.0,1,3.0,1
9119,min_diffuse,10,10,1,3,0.05,0.95,0.9398173880949664,7,4.0,1,4.0,1,4.0,1
9120,min_diffuse,10,10,1,3,0.05,0.95,0.8439948878508136,7,3.0,1,3.0,1,4.0,0
9121,min_diffuse,10,10,1,3,0.05,0.95,0.9215533745426564,13,4.0,1,4.0,1,4.0,1
9122,min_diffuse,10,10,1,3,0.05,0.95,0.9419317338314656,35,7.0,1,7.0,1,7.0,1
9123,min_diffuse,10,10,1,3,0.05,0.95,0.92222378807016,41,8.0,1,8.0,1,8.0,1
9124,min_diffuse,10,10,1,3,0.05,0.95,0.8719959363556304,5,3.0,1,3.0,1,3.0,1
9125,min_diffuse,10,10,1,3,0.05,0.95,0.9416472510571936,11,5.0,1,5.0,1,5.0,1
9126,min_diffuse,10,10,1,3,0.05,0.95,0.8670840381347151,12,4.0,1,4.0,1,4.0,1
9127,min_diffuse,10,10,1,3,0.05,0.95,0.8906732438708034,9,3.0,1,3.0,1,3.0,1
9128,min_diffuse,10,10,1,3,0.05,0.95,0.9178614412312242,48,7.0,0,6.0,1,6.0,1
9129,min_diffuse,10,10,1,3,0.05,0.95,0.8182625640830906,3,2.0,1,2.0,1,2.0,1
9130,min_diffuse,10,10,1,3,0.05,0.95,0.856433349793837,20,5.0,1,5.0,1,5.0,1
9131,min_diffuse,10,10,1,3,0.05,0.95,0.8844730970673437,5,2.0,1,2.0,1,2.0,1
9132,min_diffuse,10,10,1,3,0.05,0.95,0.7876216363176644,2,2.0,1,2.0,1,2.0,1
9133,min_diffuse,10,10,1,3,0.05,0.95,0.794470781603337,6,3.0,1,3.0,1,3.0,1
9134,min_diffuse,10,10,1,3,0.05,0.95,0.5993530372376592,4,2.0,1,2.0,1,2.0,1
9135,min_diffuse,10,10,1,3,0.05,0.95,0.9128234194384977,29,7.0,0,7.0,0,6.0,1
9136,min_diffuse,10,10,1,3,0.05,0.95,0.8908435649644437,8,4.0,1,4.0,1,4.0,1
9137,min_diffuse,10,10,1,3,0.05,0.95,0.8472153977183902,4,3.0,1,3.0,1,3.0,1
9138,min_diffuse,10,10,1,3,0.05,0.95,0.8870032056207965,23,6.0,0,6.0,0,5.0,1
9139,min_diffuse,10,10,1,3,0.05,0.95,0.943849562970168,11,3.0,1,3.0,1,3.0,1
9140,min_diffuse,10,10,1,3,0.05,0.95,0.8854656520244671,16,7.0,1,7.0,1,7.0,1
9141,min_diffuse,10,10,1,3,0.05,0.95,0.949256625298216,42,9.0,1,9.0,1,9.0,1
9142,min_diffuse,10,10,1,3,0.05,0.95,0.9173836252731984,20,6.0,1,6.0,1,6.0,1
9143,min_diffuse,10,10,1,3,0.05,0.95,0.9054630945267456,6,3.0,1,3.0,1,3.0,1
9144,min_diffuse,10,10,1,3,0.05,0.95,0.8473035971642937,9,5.0,0,5.0,0,4.0,1
9145,min_diffuse,10,10,1,3,0.05,0.95,0.8574868700574787,5,3.0,0,2.0,1,2.0,1
9146,min_diffuse,10,10,1,3,0.05,0.95,0.9084300762209148,21,5.0,0,5.0,0,4.0,1
9147,min_diffuse,10,10,1,3,0.05,0.95,0.9490919258270394,6,3.0,1,3.0,1,3.0,1
9148,min_diffuse,10,10,1,3,0.05,0.95,0.8958129752050595,34,6.0,1,6.0,1,6.0,1
9149,min_diffuse,10,10,1,3,0.05,0.95,0.9403261871393134,23,6.0,1,6.0,1,6.0,1
9150,min_diffuse,10,10,1,3,0.05,0.95,0.872814395928087,5,3.0,0,2.0,1,2.0,1
9151,min_diffuse,10,10,1,3,0.05,0.95,0.793420711211959,7,3.0,1,3.0,1,3.0,1
9152,min_diffuse,10,10,1,3,0.05,0.95,0.8749825106506286,18,7.0,1,7.0,1,7.0,1
9153,min_diffuse,10,10,1,3,0.05,0.95,0.8038122120339853,9,3.0,1,3.0,1,3.0,1
9154,min_diffuse,10,10,1,3,0.05,0.95,0.9327302723528624,15,6.0,1,6.0,1,7.0,0
9155,min_diffuse,10,10,1,3,0.05,0.95,0.9485807443940946,64,11.0,1,11.0,1,11.0,1
9156,min_diffuse,10,10,1,3,0.05,0.95,0.9031052631768928,12,4.0,1,4.0,1,4.0,1
9157,min_diffuse,10,10,1,3,0.05,0.95,0.940521192440896,15,3.0,1,3.0,1,3.0,1
9158,min_diffuse,10,10,1,3,0.05,0.95,0.8446986333082852,8,4.0,1,4.0,1,4.0,1
9159,min_diffuse,10,10,1,3,0.05,0.95,0.9237139355293914,9,4.0,1,4.0,1,5.0,0
9160,min_diffuse,10,10,1,3,0.05,0.95,0.6412679350420386,7,3.0,1,3.0,1,3.0,1
9161,min_diffuse,10,10,1,3,0.05,0.95,0.9205768452293436,8,4.0,1,4.0,1,4.0,1
9162,min_diffuse,10,10,1,3,0.05,0.95,0.841145177324717,4,3.0,1,3.0,1,3.0,1
9163,min_diffuse,10,10,1,3,0.05,0.95,0.9239199416499018,27,5.0,1,5.0,1,5.0,1
9164,min_diffuse,10,10,1,3,0.05,0.95,0.7457239608672144,10,4.0,1,4.0,1,4.0,1
9165,min_diffuse,10,10,1,3,0.05,0.95,0.7689300369360325,7,3.0,1,3.0,1,3.0,1
9166,min_diffuse,10,10,1,3,0.05,0.95,0.8442934363100041,7,3.0,0,2.0,1,2.0,1
9167,min_diffuse,10,10,1,3,0.05,0.95,0.7798039238467103,4,3.0,1,3.0,1,3.0,1
9168,min_diffuse,10,10,1,3,0.05,0.95,0.8441698585013991,7,4.0,1,4.0,1,4.0,1
9169,min_diffuse,10,10,1,3,0.05,0.95,0.9324965958325808,7,4.0,1,4.0,1,4.0,1
9170,min_diffuse,10,10,1,3,0.05,0.95,0.8601377843153466,5,3.0,1,3.0,1,3.0,1
9171,min_diffuse,10,10,1,3,0.05,0.95,0.8439683247724479,13,5.0,1,5.0,1,5.0,1
9172,min_diffuse,10,10,1,3,0.05,0.95,0.911235565813894,16,5.0,1,5.0,1,5.0,1
9173,min_diffuse,10,10,1,3,0.05,0.95,0.9296669925186596,10,3.0,1,3.0,1,4.0,0
9174,min_diffuse,10,10,1,3,0.05,0.95,0.9483858114772276,22,5.0,1,5.0,1,5.0,1
9175,min_diffuse,10,10,1,3,0.05,0.95,0.7822592540300841,4,2.0,1,2.0,1,2.0,1
9176,min_diffuse,10,10,1,3,0.05,0.95,0.8125284893922449,7,3.0,1,3.0,1,3.0,1
9177,min_diffuse,10,10,1,3,0.05,0.95,0.939570964537846,15,5.0,1,5.0,1,5.0,1
9178,min_diffuse,10,10,1,3,0.05,0.95,0.8907619406656241,7,3.0,1,3.0,1,3.0,1
9179,min_diffuse,10,10,1,3,0.05,0.95,0.9169067798958588,19,5.0,0,4.0,1,5.0,0
9180,min_diffuse,10,10,1,3,0.05,0.95,0.8170357014690507,19,5.0,1,5.0,1,5.0,1
9181,min_diffuse,10,10,1,3,0.05,0.95,0.9091256237649512,54,8.0,1,8.0,1,8.0,1
9182,min_diffuse,10,10,1,3,0.05,0.95,0.9382874983057348,3,2.0,1,2.0,1,3.0,0
9183,min_diffuse,10,10,1,3,0.05,0.95,0.8101461506863429,10,3.0,1,3.0,1,3.0,1
9184,min_diffuse,10,10,1,3,0.05,0.95,0.9010717844638072,19,5.0,0,4.0,1,5.0,0
9185,min_diffuse,10,10,1,3,0.05,0.95,0.9159914921699052,10,4.0,0,4.0,0,3.0,1
9186,min_diffuse,10,10,1,3,0.05,0.95,0.8566825468136892,18,4.0,1,4.0,1,4.0,1
9187,min_diffuse,10,10,1,3,0.05,0.95,0.6476317505365896,1,1.0,1,1.0,1,1.0,1
9188,min_diffuse,10,10,1,3,0.05,0.95,0.9090785285419332,5,3.0,1,3.0,1,3.0,1
9189,min_diffuse,10,10,1,3,0.05,0.95,0.8104571521287574,7,3.0,1,3.0,1,3.0,1
9190,min_diffuse,10,10,1,3,0.05,0.95,0.8204939938482221,14,3.0,1,3.0,1,3.0,1
9191,min_diffuse,10,10,1,3,0.05,0.95,0.859466396234389,12,4.0,1,4.0,1,4.0,1
9192,min_diffuse,10,10,1,3,0.05,0.95,0.8312728084738676,5,2.0,1,2.0,1,2.0,1
9193,min_diffuse,10,10,1,3,0.05,0.95,0.9327582737954884,16,5.0,1,5.0,1,5.0,1
9194,min_diffuse,10,10,1,3,0.05,0.95,0.8326976400246288,8,4.0,1,4.0,1,4.0,1
9195,min_diffuse,10,10,1,3,0.05,0.95,0.9220019623506146,9,4.0,1,4.0,1,4.0,1
9196,min_diffuse,10,10,1,3,0.05,0.95,0.9409675525818432,10,4.0,1,4.0,1,4.0,1
9197,min_diffuse,10,10,1,3,0.05,0.95,0.7265217963078029,3,2.0,1,2.0,1,2.0,1
9198,min_diffuse,10,10,1,3,0.05,0.95,0.9461076863245862,50,7.0,0,7.0,0,6.0,1
9199,min_diffuse,10,10,1,3,0.05,0.95,0.8368662956532739,12,4.0,1,4.0,1,4.0,1
9200,min_diffuse,10,10,1,3,0.05,0.95,0.9350665338783388,17,6.0,1,6.0,1,6.0,1
9201,min_diffuse,10,10,1,3,0.05,0.95,0.9177425541373916,9,3.0,1,3.0,1,3.0,1
9202,min_diffuse,10,10,1,3,0.05,0.95,0.8733941827136826,5,3.0,1,3.0,1,3.0,1
9203,min_diffuse,10,10,1,3,0.05,0.95,0.9355059395082634,41,6.0,1,6.0,1,6.0,1
9204,min_diffuse,10,10,1,3,0.05,0.95,0.9305956559576628,10,4.0,0,4.0,0,3.0,1
9205,min_diffuse,10,10,1,3,0.05,0.95,0.8737667991126419,6,4.0,1,4.0,1,4.0,1
9206,min_diffuse,10,10,1,3,0.05,0.95,0.8347972245220117,7,4.0,1,4.0,1,4.0,1
9207,min_diffuse,10,10,1,3,0.05,0.95,0.8309391307411292,5,3.0,1,3.0,1,3.0,1
9208,min_diffuse,10,10,1,3,0.05,0.95,0.7377445646359339,5,3.0,1,3.0,1,3.0,1
9209,min_diffuse,10,10,1,3,0.05,0.95,0.8922630001330548,13,4.0,1,4.0,1,4.0,1
9210,min_diffuse,10,10,1,3,0.05,0.95,0.8191576017663534,8,3.0,1,3.0,1,3.0,1
9211,min_diffuse,10,10,1,3,0.05,0.95,0.872972441173216,49,7.0,1,7.0,1,7.0,1
9212,min_diffuse,10,10,1,3,0.05,0.95,0.9298519708559464,28,6.0,0,5.0,1,5.0,1
9213,min_diffuse,10,10,1,3,0.05,0.95,0.8590162088510489,10,3.0,1,3.0,1,3.0,1
9214,min_diffuse,10,10,1,3,0.05,0.95,0.8886193853210336,24,4.0,1,4.0,1,4.0,1
9215,min_diffuse,10,10,1,3,0.05,0.95,0.7553919438527829,13,4.0,1,4.0,1,4.0,1
9216,min_diffuse,10,10,1,3,0.05,0.95,0.9269814726515851,18,4.0,0,4.0,0,3.0,1
9217,min_diffuse,10,10,1,3,0.05,0.95,0.9493305427944756,9,4.0,0,3.0,1,4.0,0
9218,min_diffuse,10,10,1,3,0.05,0.95,0.899933727413067,35,6.0,1,6.0,1,6.0,1
9219,min_diffuse,10,10,1,3,0.05,0.95,0.6225338672273284,5,3.0,1,3.0,1,3.0,1
9220,min_diffuse,10,10,1,3,0.05,0.95,0.906935877339771,23,5.0,0,5.0,0,4.0,1
9221,min_diffuse,10,10,1,3,0.05,0.95,0.8446239438718518,21,6.0,0,5.0,1,5.0,1
9222,min_diffuse,10,10,1,3,0.05,0.95,0.7956090200499149,13,5.0,1,5.0,1,5.0,1
9223,min_diffuse,10,10,1,3,0.05,0.95,0.8205085904408598,10,3.0,1,3.0,1,3.0,1
9224,min_diffuse,10,10,1,3,0.05,0.95,0.938013235812311,48,8.0,1,8.0,1,9.0,0
9225,min_diffuse,10,10,1,3,0.05,0.95,0.8585790756553923,15,5.0,1,6.0,0,6.0,0
9226,min_diffuse,10,10,1,3,0.05,0.95,0.9169645120175686,3,2.0,1,2.0,1,2.0,1
9227,min_diffuse,10,10,1,3,0.05,0.95,0.9172669900851236,12,5.0,1,5.0,1,5.0,1
9228,min_diffuse,10,10,1,3,0.05,0.95,0.8989412054365004,3,2.0,1,2.0,1,3.0,0
9229,min_diffuse,10,10,1,3,0.05,0.95,0.6950913983696393,3,2.0,1,2.0,1,2.0,1
9230,min_diffuse,10,10,1,3,0.05,0.95,0.9139462363898012,9,4.0,1,4.0,1,4.0,1
9231,min_diffuse,10,10,1,3,0.05,0.95,0.8581875701049485,6,3.0,1,3.0,1,4.0,0
9232,min_diffuse,10,10,1,3,0.05,0.95,0.9256640163254626,17,4.0,0,4.0,0,3.0,1
9233,min_diffuse,10,10,1,3,0.05,0.95,0.9257550866420556,6,3.0,1,3.0,1,4.0,0
9234,min_diffuse,10,10,1,3,0.05,0.95,0.9467964826763804,53,10.0,1,10.0,1,10.0,1
9235,min_diffuse,10,10,1,3,0.05,0.95,0.8653960735128066,17,4.0,1,4.0,1,4.0,1
9236,min_diffuse,10,10,1,3,0.05,0.95,0.8684761448800531,4,3.0,1,3.0,1,3.0,1
9237,min_diffuse,10,10,1,3,0.05,0.95,0.941209170221,10,4.0,0,3.0,1,3.0,1
9238,min_diffuse,10,10,1,3,0.05,0.95,0.8238127013745131,8,3.0,1,4.0,0,4.0,0
9239,min_diffuse,10,10,1,3,0.05,0.95,0.9061382493894502,27,6.0,1,6.0,1,6.0,1
9240,min_diffuse,10,10,1,3,0.05,0.95,0.6563717604991827,4,3.0,1,3.0,1,3.0,1
9241,min_diffuse,10,10,1,3,0.05,0.95,0.9451901780595852,29,7.0,1,7.0,1,7.0,1
9242,min_diffuse,10,10,1,3,0.05,0.95,0.8795581059963058,8,3.0,1,3.0,1,3.0,1
9243,min_diffuse,10,10,1,3,0.05,0.95,0.9402105445793176,4,2.0,1,2.0,1,2.0,1
9244,min_diffuse,10,10,1,3,0.05,0.95,0.9479119457638148,14,6.0,1,6.0,1,6.0,1
9245,min_diffuse,10,10,1,3,0.05,0.95,0.7908654094325738,17,4.0,1,4.0,1,4.0,1
9246,min_diffuse,10,10,1,3,0.05,0.95,0.9255562639966436,25,6.0,1,6.0,1,6.0,1
9247,min_diffuse,10,10,1,3,0.05,0.95,0.919183079671938,15,3.0,1,3.0,1,3.0,1
9248,min_diffuse,10,10,1,3,0.05,0.95,0.9441165382238876,70,9.0,1,9.0,1,9.0,1
9249,min_diffuse,10,10,1,3,0.05,0.95,0.8224782913532085,30,7.0,1,7.0,1,7.0,1
9250,min_diffuse,10,10,1,3,0.05,0.95,0.882775073623755,4,2.0,1,2.0,1,2.0,1
9251,min_diffuse,10,10,1,3,0.05,0.95,0.7731567689606442,9,3.0,1,3.0,1,3.0,1
9252,min_diffuse,10,10,1,3,0.05,0.95,0.796261595707421,8,3.0,1,4.0,0,4.0,0
9253,min_diffuse,10,10,1,3,0.05,0.95,0.7676087452055368,6,3.0,1,3.0,1,3.0,1
9254,min_diffuse,10,10,1,3,0.05,0.95,0.9113611059883964,9,4.0,0,4.0,0,3.0,1
9255,min_diffuse,10,10,1,3,0.05,0.95,0.929939711791096,17,5.0,1,5.0,1,5.0,1
9256,min_diffuse,10,10,1,3,0.05,0.95,0.8122237324884316,11,4.0,1,4.0,1,4.0,1
9257,min_diffuse,10,10,1,3,0.05,0.95,0.8581390502462719,12,4.0,1,4.0,1,4.0,1
9258,min_diffuse,10,10,1,3,0.05,0.95,0.5909977167126589,2,2.0,1,2.0,1,2.0,1
9259,min_diffuse,10,10,1,3,0.05,0.95,0.924329714308748,13,4.0,1,4.0,1,4.0,1
9260,min_diffuse,10,10,1,3,0.05,0.95,0.8562106328354766,5,2.0,1,2.0,1,2.0,1
9261,min_diffuse,10,10,1,3,0.05,0.95,0.8610508066706187,4,3.0,1,3.0,1,3.0,1
9262,min_diffuse,10,10,1,3,0.05,0.95,0.8765049110330828,10,4.0,1,4.0,1,4.0,1
9263,min_diffuse,10,10,1,3,0.05,0.95,0.8515435803630979,6,3.0,0,3.0,0,2.0,1
9264,min_diffuse,10,10,1,3,0.05,0.95,0.8037214254648033,10,3.0,1,3.0,1,3.0,1
9265,min_diffuse,10,10,1,3,0.05,0.95,0.8331367370708088,7,3.0,1,3.0,1,3.0,1
9266,min_diffuse,10,10,1,3,0.05,0.95,0.7877920443263483,3,2.0,1,2.0,1,2.0,1
9267,min_diffuse,10,10,1,3,0.05,0.95,0.903622069118482,6,2.0,1,2.0,1,2.0,1
9268,min_diffuse,10,10,1,3,0.05,0.95,0.9164006557295522,20,5.0,1,5.0,1,5.0,1
9269,min_diffuse,10,10,1,3,0.05,0.95,0.8841245615628662,9,3.0,1,3.0,1,3.0,1
9270,min_diffuse,10,10,1,3,0.05,0.95,0.9448423459343503,14,5.0,1,5.0,1,5.0,1
9271,min_diffuse,10,10,1,3,0.05,0.95,0.8585419628476563,8,4.0,0,4.0,0,3.0,1
9272,min_diffuse,10,10,1,3,0.05,0.95,0.9124303137790422,4,3.0,1,3.0,1,3.0,1
9273,min_diffuse,10,10,1,3,0.05,0.95,0.8669805939877674,10,3.0,1,3.0,1,3.0,1
9274,min_diffuse,10,10,1,3,0.05,0.95,0.9361655534126606,40,7.0,1,7.0,1,7.0,1
9275,min_diffuse,10,10,1,3,0.05,0.95,0.918691011379967,16,5.0,1,5.0,1,5.0,1
9276,min_diffuse,10,10,1,3,0.05,0.95,0.912108476932584,25,5.0,1,5.0,1,5.0,1
9277,min_diffuse,10,10,1,3,0.05,0.95,0.9396233668826144,24,6.0,1,6.0,1,6.0,1
9278,min_diffuse,10,10,1,3,0.05,0.95,0.8263732031479475,6,3.0,1,3.0,1,3.0,1
9279,min_diffuse,10,10,1,3,0.05,0.95,0.8945521110323829,11,3.0,1,3.0,1,3.0,1
9280,min_diffuse,10,10,1,3,0.05,0.95,0.9136932982495662,6,3.0,1,3.0,1,4.0,0
9281,min_diffuse,10,10,1,3,0.05,0.95,0.9264963158187756,4,2.0,1,2.0,1,3.0,0
9282,min_diffuse,10,10,1,3,0.05,0.95,0.7438539869755252,4,2.0,1,2.0,1,2.0,1
9283,min_diffuse,10,10,1,3,0.05,0.95,0.8907154438438243,32,7.0,1,7.0,1,7.0,1
9284,min_diffuse,10,10,1,3,0.05,0.95,0.7935940575561594,3,2.0,1,2.0,1,2.0,1
9285,min_diffuse,10,10,1,3,0.05,0.95,0.9249634370782488,9,4.0,1,4.0,1,4.0,1
9286,min_diffuse,10,10,1,3,0.05,0.95,0.7645222765103019,13,4.0,1,4.0,1,4.0,1
9287,min_diffuse,10,10,1,3,0.05,0.95,0.9297803700327684,39,8.0,1,8.0,1,8.0,1
9288,min_diffuse,10,10,1,3,0.05,0.95,0.9429951633097914,12,3.0,1,3.0,1,3.0,1
9289,min_diffuse,10,10,1,3,0.05,0.95,0.874993154291143,7,4.0,1,4.0,1,4.0,1
9290,min_diffuse,10,10,1,3,0.05,0.95,0.830319386970161,11,3.0,1,3.0,1,3.0,1
9291,min_diffuse,10,10,1,3,0.05,0.95,0.6979317254263422,7,3.0,1,3.0,1,3.0,1
9292,min_diffuse,10,10,1,3,0.05,0.95,0.8743434606847007,29,7.0,1,7.0,1,7.0,1
9293,min_diffuse,10,10,1,3,0.05,0.95,0.9066688740990124,8,4.0,1,4.0,1,4.0,1
9294,min_diffuse,10,10,1,3,0.05,0.95,0.8668088580453736,25,5.0,1,6.0,0,5.0,1
9295,min_diffuse,10,10,1,3,0.05,0.95,0.9253127190891196,18,4.0,1,4.0,1,4.0,1
9296,min_diffuse,10,10,1,3,0.05,0.95,0.9288655011568108,54,8.0,1,8.0,1,8.0,1
9297,min_diffuse,10,10,1,3,0.05,0.95,0.7574900914918674,7,3.0,1,3.0,1,3.0,1
9298,min_diffuse,10,10,1,3,0.05,0.95,0.8708901617928645,16,5.0,1,5.0,1,5.0,1
9299,min_diffuse,10,10,1,3,0.05,0.95,0.8972187263200269,4,2.0,1,2.0,1,2.0,1
9300,min_diffuse,10,10,1,3,0.05,0.95,0.928713166976368,14,4.0,1,4.0,1,4.0,1
9301,min_diffuse,10,10,1,3,0.05,0.95,0.6695522150361612,5,3.0,1,3.0,1,3.0,1
9302,min_diffuse,10,10,1,3,0.05,0.95,0.8185086971206427,8,3.0,1,3.0,1,3.0,1
9303,min_diffuse,10,10,1,3,0.05,0.95,0.7501573365194214,5,2.0,1,2.0,1,2.0,1
9304,min_diffuse,10,10,1,3,0.05,0.95,0.9304377096145252,10,3.0,1,3.0,1,3.0,1
9305,min_diffuse,10,10,1,3,0.05,0.95,0.7545299374546749,8,3.0,1,3.0,1,3.0,1
9306,min_diffuse,10,10,1,3,0.05,0.95,0.935775060247728,101,13.0,0,13.0,0,12.0,1
9307,min_diffuse,10,10,1,3,0.05,0.95,0.9231587110647308,8,4.0,0,3.0,1,3.0,1
9308,min_diffuse,10,10,1,3,0.05,0.95,0.9469354482462576,20,6.0,0,6.0,0,5.0,1
9309,min_diffuse,10,10,1,3,0.05,0.95,0.879951591322299,5,3.0,1,3.0,1,3.0,1
9310,min_diffuse,10,10,1,3,0.05,0.95,0.9435527411061488,12,3.0,1,3.0,1,3.0,1
9311,min_diffuse,10,10,1,3,0.05,0.95,0.9422145626419792,14,6.0,0,5.0,1,6.0,0
9312,min_diffuse,10,10,1,3,0.05,0.95,0.9362457040834112,19,4.0,1,4.0,1,5.0,0
9313,min_diffuse,10,10,1,3,0.05,0.95,0.9465483417619104,11,4.0,1,4.0,1,4.0,1
9314,min_diffuse,10,10,1,3,0.05,0.95,0.8912602417115112,23,7.0,1,7.0,1,7.0,1
9315,min_diffuse,10,10,1,3,0.05,0.95,0.918903023119344,32,6.0,1,7.0,0,6.0,1
9316,min_diffuse,10,10,1,3,0.05,0.95,0.9467805434750552,24,6.0,1,6.0,1,6.0,1
9317,min_diffuse,10,10,1,3,0.05,0.95,0.9356547702479366,22,6.0,1,6.0,1,7.0,0
9318,min_diffuse,10,10,1,3,0.05,0.95,0.917404352402764,15,4.0,1,4.0,1,4.0,1
9319,min_diffuse,10,10,1,3,0.05,0.95,0.94852475148965,12,4.0,1,4.0,1,4.0,1
9320,min_diffuse,10,10,1,3,0.05,0.95,0.7970802422897632,4,3.0,0,3.0,0,2.0,1
9321,min_diffuse,10,10,1,3,0.05,0.95,0.9313548430755314,11,3.0,1,3.0,1,3.0,1
9322,min_diffuse,10,10,1,3,0.05,0.95,0.9488521608969888,24,6.0,0,5.0,1,6.0,0
9323,min_diffuse,10,10,1,3,0.05,0.95,0.9145467587870292,28,5.0,1,5.0,1,5.0,1
9324,min_diffuse,10,10,1,3,0.05,0.95,0.9440396044454537,40,7.0,1,7.0,1,7.0,1
9325,min_diffuse,10,10,1,3,0.05,0.95,0.8042012258708565,5,3.0,1,3.0,1,3.0,1
9326,min_diffuse,10,10,1,3,0.05,0.95,0.86149257755673,3,2.0,1,2.0,1,3.0,0
9327,min_diffuse,10,10,1,3,0.05,0.95,0.8762492590392135,4,3.0,1,3.0,1,3.0,1
9328,min_diffuse,10,10,1,3,0.05,0.95,0.8861808956346996,8,4.0,1,4.0,1,4.0,1
9329,min_diffuse,10,10,1,3,0.05,0.95,0.7649910029869612,12,5.0,0,5.0,0,4.0,1
9330,min_diffuse,10,10,1,3,0.05,0.95,0.7626913986673268,11,4.0,1,4.0,1,4.0,1
9331,min_diffuse,10,10,1,3,0.05,0.95,0.5833183452178765,8,3.0,1,3.0,1,3.0,1
9332,min_diffuse,10,10,1,3,0.05,0.95,0.8628877330988084,7,3.0,1,3.0,1,3.0,1
9333,min_diffuse,10,10,1,3,0.05,0.95,0.8972236348298922,22,4.0,1,4.0,1,4.0,1
9334,min_diffuse,10,10,1,3,0.05,0.95,0.8696342753033448,18,4.0,1,4.0,1,4.0,1
9335,min_diffuse,10,10,1,3,0.05,0.95,0.828849522388946,7,4.0,1,4.0,1,4.0,1
9336,min_diffuse,10,10,1,3,0.05,0.95,0.8413442948709345,7,3.0,1,3.0,1,3.0,1
9337,min_diffuse,10,10,1,3,0.05,0.95,0.9474432955087776,11,4.0,1,4.0,1,4.0,1
9338,min_diffuse,10,10,1,3,0.05,0.95,0.845921155078721,8,4.0,1,4.0,1,4.0,1
9339,min_diffuse,10,10,1,3,0.05,0.95,0.9476351183067032,19,4.0,1,4.0,1,4.0,1
9340,min_diffuse,10,10,1,3,0.05,0.95,0.877852977795774,27,7.0,1,7.0,1,7.0,1
9341,min_diffuse,10,10,1,3,0.05,0.95,0.839454878326768,9,4.0,1,4.0,1,4.0,1
9342,min_diffuse,10,10,1,3,0.05,0.95,0.934981576529953,4,3.0,1,3.0,1,3.0,1
9343,min_diffuse,10,10,1,3,0.05,0.95,0.7898761004665023,3,2.0,1,2.0,1,2.0,1
9344,min_diffuse,10,10,1,3,0.05,0.95,0.9227626545427776,10,5.0,1,5.0,1,6.0,0
9345,min_diffuse,10,10,1,3,0.05,0.95,0.8425226067937966,8,3.0,1,3.0,1,3.0,1
9346,min_diffuse,10,10,1,3,0.05,0.95,0.8210531511934026,9,4.0,1,4.0,1,4.0,1
9347,min_diffuse,10,10,1,3,0.05,0.95,0.9318860417317826,29,6.0,1,6.0,1,6.0,1
9348,min_diffuse,10,10,1,3,0.05,0.95,0.6128322818615033,3,2.0,1,2.0,1,2.0,1
9349,min_diffuse,10,10,1,3,0.05,0.95,0.9424983895349276,7,3.0,1,3.0,1,3.0,1
9350,min_diffuse,10,10,1,3,0.05,0.95,0.637669763365524,4,2.0,1,2.0,1,2.0,1
9351,min_diffuse,10,10,1,3,0.05,0.95,0.928589387347442,10,3.0,1,3.0,1,3.0,1
9352,min_diffuse,10,10,1,3,0.05,0.95,0.8898408871128755,14,5.0,1,5.0,1,5.0,1
9353,min_diffuse,10,10,1,3,0.05,0.95,0.8006610917326304,8,3.0,1,3.0,1,3.0,1
9354,min_diffuse,10,10,1,3,0.05,0.95,0.9020622377423664,11,5.0,1,5.0,1,5.0,1
9355,min_diffuse,10,10,1,3,0.05,0.95,0.9264761640210504,9,3.0,1,3.0,1,3.0,1
9356,min_diffuse,10,10,1,3,0.05,0.95,0.8678015322863649,5,3.0,1,3.0,1,3.0,1
9357,min_diffuse,10,10,1,3,0.05,0.95,0.945886812527764,5,3.0,1,3.0,1,3.0,1
9358,min_diffuse,10,10,1,3,0.05,0.95,0.771635857505469,9,3.0,1,3.0,1,3.0,1
9359,min_diffuse,10,10,1,3,0.05,0.95,0.8444313375301788,9,3.0,1,3.0,1,4.0,0
9360,min_diffuse,10,10,1,3,0.05,0.95,0.842935886763753,4,2.0,1,3.0,0,3.0,0
9361,min_diffuse,10,10,1,3,0.05,0.95,0.9440744310920788,25,6.0,1,6.0,1,6.0,1
9362,min_diffuse,10,10,1,3,0.05,0.95,0.7789139075949094,8,3.0,1,3.0,1,3.0,1
9363,min_diffuse,10,10,1,3,0.05,0.95,0.9337704642556456,5,3.0,1,3.0,1,3.0,1
9364,min_diffuse,10,10,1,3,0.05,0.95,0.8996772778004213,34,6.0,1,6.0,1,6.0,1
9365,min_diffuse,10,10,1,3,0.05,0.95,0.9377177024270092,8,4.0,0,3.0,1,4.0,0
9366,min_diffuse,10,10,1,3,0.05,0.95,0.913024486132126,10,3.0,1,3.0,1,3.0,1
9367,min_diffuse,10,10,1,3,0.05,0.95,0.8303601022526605,9,4.0,1,4.0,1,4.0,1
9368,min_diffuse,10,10,1,3,0.05,0.95,0.628925274503772,6,3.0,1,3.0,1,3.0,1
9369,min_diffuse,10,10,1,3,0.05,0.95,0.931793682072542,17,5.0,1,5.0,1,5.0,1
9370,min_diffuse,10,10,1,3,0.05,0.95,0.9069556959816866,23,5.0,1,5.0,1,5.0,1
9371,min_diffuse,10,10,1,3,0.05,0.95,0.7508487057859309,5,3.0,1,3.0,1,3.0,1
9372,min_diffuse,10,10,1,3,0.05,0.95,0.8560198530332772,25,6.0,1,6.0,1,6.0,1
9373,min_diffuse,10,10,1,3,0.05,0.95,0.9190535388133436,18,4.0,1,4.0,1,4.0,1
9374,min_diffuse,10,10,1,3,0.05,0.95,0.9261922561456022,16,4.0,1,4.0,1,4.0,1
9375,min_diffuse,10,10,1,3,0.05,0.95,0.9187233896338604,8,3.0,1,3.0,1,3.0,1
9376,min_diffuse,10,10,1,3,0.05,0.95,0.901520931533888,11,3.0,1,3.0,1,3.0,1
9377,min_diffuse,10,10,1,3,0.05,0.95,0.9164056951040036,12,4.0,1,4.0,1,4.0,1
9378,min_diffuse,10,10,1,3,0.05,0.95,0.7971468938941567,6,3.0,0,3.0,0,2.0,1
9379,min_diffuse,10,10,1,3,0.05,0.95,0.9347933998237304,15,4.0,0,3.0,1,3.0,1
9380,min_diffuse,10,10,1,3,0.05,0.95,0.8978470792533554,7,3.0,1,3.0,1,3.0,1
9381,min_diffuse,10,10,1,3,0.05,0.95,0.9056108594599608,4,3.0,1,3.0,1,3.0,1
9382,min_diffuse,10,10,1,3,0.05,0.95,0.940826399462421,39,8.0,1,8.0,1,8.0,1
9383,min_diffuse,10,10,1,3,0.05,0.95,0.7620481838583253,2,2.0,1,2.0,1,2.0,1
9384,min_diffuse,10,10,1,3,0.05,0.95,0.9380512023230552,62,10.0,1,10.0,1,10.0,1
9385,min_diffuse,10,10,1,3,0.05,0.95,0.8555270980741803,37,6.0,0,6.0,0,5.0,1
9386,min_diffuse,10,10,1,3,0.05,0.95,0.9474121418526316,9,3.0,1,4.0,0,4.0,0
9387,min_diffuse,10,10,1,3,0.05,0.95,0.9466937026157258,24,4.0,1,5.0,0,4.0,1
9388,min_diffuse,10,10,1,3,0.05,0.95,0.8042052429117881,12,4.0,1,4.0,1,4.0,1
9389,min_diffuse,10,10,1,3,0.05,0.95,0.8209394409574958,3,2.0,1,2.0,1,2.0,1
9390,min_diffuse,10,10,1,3,0.05,0.95,0.7851518441985191,7,3.0,1,3.0,1,3.0,1
9391,min_diffuse,10,10,1,3,0.05,0.95,0.8354875709474248,5,3.0,1,3.0,1,3.0,1
9392,min_diffuse,10,10,1,3,0.05,0.95,0.9199296514890274,11,4.0,1,4.0,1,4.0,1
9393,min_diffuse,10,10,1,3,0.05,0.95,0.9389212920201958,65,10.0,1,10.0,1,10.0,1
9394,min_diffuse,10,10,1,3,0.05,0.95,0.8329545139676895,7,3.0,1,3.0,1,3.0,1
9395,min_diffuse,10,10,1,3,0.05,0.95,0.8797340028642823,10,4.0,1,4.0,1,4.0,1
9396,min_diffuse,10,10,1,3,0.05,0.95,0.9370922062645204,15,4.0,1,4.0,1,4.0,1
9397,min_diffuse,10,10,1,3,0.05,0.95,0.9303828706886264,5,3.0,1,3.0,1,3.0,1
9398,min_diffuse,10,10,1,3,0.05,0.95,0.9077253185175675,25,6.0,1,6.0,1,6.0,1
9399,min_diffuse,10,10,1,3,0.05,0.95,0.8504728177698295,9,4.0,0,3.0,1,3.0,1
9400,min_diffuse,10,10,1,3,0.05,0.95,0.8936423938941758,10,3.0,1,3.0,1,4.0,0
9401,min_diffuse,10,10,1,3,0.05,0.95,0.9298400036561872,13,6.0,1,6.0,1,6.0,1
9402,min_diffuse,10,10,1,3,0.05,0.95,0.9294827248307708,22,6.0,1,6.0,1,7.0,0
9403,min_diffuse,10,10,1,3,0.05,0.95,0.7800717902045188,3,2.0,1,2.0,1,2.0,1
9404,min_diffuse,10,10,1,3,0.05,0.95,0.9418724078161632,51,8.0,0,7.0,1,7.0,1
9405,min_diffuse,10,10,1,3,0.05,0.95,0.8860681362564101,18,4.0,1,4.0,1,4.0,1
9406,min_diffuse,10,10,1,3,0.05,0.95,0.921425412180522,18,4.0,1,4.0,1,5.0,0
9407,min_diffuse,10,10,1,3,0.05,0.95,0.8316259620384613,9,4.0,0,3.0,1,4.0,0
9408,min_diffuse,10,10,1,3,0.05,0.95,0.6558983124916714,7,3.0,1,3.0,1,3.0,1
9409,min_diffuse,10,10,1,3,0.05,0.95,0.8968986541297793,9,3.0,1,3.0,1,3.0,1
9410,min_diffuse,10,10,1,3,0.05,0.95,0.9141977285064292,43,10.0,1,10.0,1,10.0,1
9411,min_diffuse,10,10,1,3,0.05,0.95,0.9337485740545722,15,5.0,0,5.0,0,4.0,1
9412,min_diffuse,10,10,1,3,0.05,0.95,0.7824436459864538,4,3.0,1,3.0,1,3.0,1
9413,min_diffuse,10,10,1,3,0.05,0.95,0.9221550458578144,12,5.0,1,5.0,1,5.0,1
9414,min_diffuse,10,10,1,3,0.05,0.95,0.9169164885514308,11,5.0,0,5.0,0,4.0,1
9415,min_diffuse,10,10,1,3,0.05,0.95,0.9367277833358943,5,3.0,1,3.0,1,3.0,1
9416,min_diffuse,10,10,1,3,0.05,0.95,0.92189526838293,24,5.0,1,5.0,1,5.0,1
9417,min_diffuse,10,10,1,3,0.05,0.95,0.8780545263894624,5,3.0,1,3.0,1,3.0,1
9418,min_diffuse,10,10,1,3,0.05,0.95,0.9283241311259384,8,3.0,1,3.0,1,3.0,1
9419,min_diffuse,10,10,1,3,0.05,0.95,0.888447878500492,15,5.0,1,5.0,1,5.0,1
9420,min_diffuse,10,10,1,3,0.05,0.95,0.9329163110661592,7,4.0,1,4.0,1,4.0,1
9421,min_diffuse,10,10,1,3,0.05,0.95,0.9152460902416244,34,7.0,0,7.0,0,6.0,1
9422,min_diffuse,10,10,1,3,0.05,0.95,0.9438696168945984,34,8.0,0,8.0,0,7.0,1
9423,min_diffuse,10,10,1,3,0.05,0.95,0.9152173318501836,4,2.0,1,3.0,0,3.0,0
9424,min_diffuse,10,10,1,3,0.05,0.95,0.9419601606515542,11,4.0,1,4.0,1,4.0,1
9425,min_diffuse,10,10,1,3,0.05,0.95,0.9016508369234616,12,4.0,0,3.0,1,3.0,1
9426,min_diffuse,10,10,1,3,0.05,0.95,0.8593167504175783,11,4.0,1,4.0,1,4.0,1
9427,min_diffuse,10,10,1,3,0.05,0.95,0.7917812610953211,4,2.0,1,2.0,1,2.0,1
9428,min_diffuse,10,10,1,3,0.05,0.95,0.8697819684686621,6,3.0,1,3.0,1,3.0,1
9429,min_diffuse,10,10,1,3,0.05,0.95,0.8926753234525574,20,7.0,1,7.0,1,7.0,1
9430,min_diffuse,10,10,1,3,0.05,0.95,0.810687146387248,11,5.0,0,5.0,0,4.0,1
9431,min_diffuse,10,10,1,3,0.05,0.95,0.8755506442505301,12,5.0,1,5.0,1,5.0,1
9432,min_diffuse,10,10,1,3,0.05,0.95,0.9452102704601674,37,12.0,0,12.0,0,11.0,1
9433,min_diffuse,10,10,1,3,0.05,0.95,0.9122538336205724,5,3.0,1,3.0,1,3.0,1
9434,min_diffuse,10,10,1,3,0.05,0.95,0.8726469800689124,5,3.0,1,3.0,1,3.0,1
9435,min_diffuse,10,10,1,3,0.05,0.95,0.9495429410137588,16,6.0,1,6.0,1,6.0,1
9436,min_diffuse,10,10,1,3,0.05,0.95,0.9482710133967888,91,11.0,1,11.0,1,11.0,1
9437,min_diffuse,10,10,1,3,0.05,0.95,0.7653659851167157,4,3.0,1,3.0,1,3.0,1
9438,min_diffuse,10,10,1,3,0.05,0.95,0.9333747478722194,7,4.0,1,4.0,1,4.0,1
9439,min_diffuse,10,10,1,3,0.05,0.95,0.8216883857344586,5,3.0,1,3.0,1,3.0,1
9440,min_diffuse,10,10,1,3,0.05,0.95,0.8498372441576603,9,3.0,1,3.0,1,3.0,1
9441,min_diffuse,10,10,1,3,0.05,0.95,0.8743164599756567,7,4.0,1,4.0,1,4.0,1
9442,min_diffuse,10,10,1,3,0.05,0.95,0.8903930447513779,5,2.0,1,2.0,1,2.0,1
9443,min_diffuse,10,10,1,3,0.05,0.95,0.9495893950555484,13,4.0,1,4.0,1,4.0,1
9444,min_diffuse,10,10,1,3,0.05,0.95,0.9030062931188152,14,4.0,1,4.0,1,4.0,1
9445,min_diffuse,10,10,1,3,0.05,0.95,0.7544593553993929,11,4.0,1,4.0,1,4.0,1
9446,min_diffuse,10,10,1,3,0.05,0.95,0.8883481745157991,5,3.0,1,3.0,1,3.0,1
9447,min_diffuse,10,10,1,3,0.05,0.95,0.848830236925786,9,4.0,1,4.0,1,4.0,1
9448,min_diffuse,10,10,1,3,0.05,0.95,0.9314796480965726,8,4.0,1,4.0,1,4.0,1
9449,min_diffuse,10,10,1,3,0.05,0.95,0.9332586944515082,3,2.0,1,2.0,1,2.0,1
9450,min_diffuse,10,10,1,3,0.05,0.95,0.7202801764476875,5,4.0,1,4.0,1,4.0,1
9451,min_diffuse,10,10,1,3,0.05,0.95,0.8517581358733569,7,3.0,0,3.0,0,2.0,1
9452,min_diffuse,10,10,1,3,0.05,0.95,0.8787209053183885,5,3.0,1,3.0,1,3.0,1
9453,min_diffuse,10,10,1,3,0.05,0.95,0.8638279912241379,7,4.0,1,4.0,1,4.0,1
9454,min_diffuse,10,10,1,3,0.05,0.95,0.7430352194021701,9,3.0,1,3.0,1,3.0,1
9455,min_diffuse,10,10,1,3,0.05,0.95,0.9339589381083884,27,6.0,1,6.0,1,6.0,1
9456,min_diffuse,10,10,1,3,0.05,0.95,0.7177350852191989,4,2.0,1,2.0,1,2.0,1
9457,min_diffuse,10,10,1,3,0.05,0.95,0.8715422311756077,34,8.0,1,8.0,1,8.0,1
9458,min_diffuse,10,10,1,3,0.05,0.95,0.9452876283423788,12,4.0,1,4.0,1,4.0,1
9459,min_diffuse,10,10,1,3,0.05,0.95,0.9166212125927066,45,8.0,0,7.0,1,7.0,1
9460,min_diffuse,10,10,1,3,0.05,0.95,0.811448213695837,7,3.0,1,3.0,1,3.0,1
9461,min_diffuse,10,10,1,3,0.05,0.95,0.8987007166273622,12,5.0,1,5.0,1,5.0,1
9462,min_diffuse,10,10,1,3,0.05,0.95,0.9235577063394615,36,9.0,1,9.0,1,9.0,1
9463,min_diffuse,10,10,1,3,0.05,0.95,0.7170911781932023,6,3.0,1,3.0,1,3.0,1
9464,min_diffuse,10,10,1,3,0.05,0.95,0.9294922966692618,16,4.0,1,4.0,1,4.0,1
9465,min_diffuse,10,10,1,3,0.05,0.95,0.9299835900943106,41,7.0,1,7.0,1,7.0,1
9466,min_diffuse,10,10,1,3,0.05,0.95,0.748400546142134,4,2.0,1,2.0,1,2.0,1
9467,min_diffuse,10,10,1,3,0.05,0.95,0.8739156280554773,8,4.0,1,4.0,1,4.0,1
9468,min_diffuse,10,10,1,3,0.05,0.95,0.8288319162122247,4,2.0,1,3.0,0,3.0,0
9469,min_diffuse,10,10,1,3,0.05,0.95,0.8770954103927902,4,3.0,0,2.0,1,3.0,0
9470,min_diffuse,10,10,1,3,0.05,0.95,0.8579591284033594,6,3.0,0,3.0,0,2.0,1
9471,min_diffuse,10,10,1,3,0.05,0.95,0.9150302703375957,31,6.0,1,6.0,1,6.0,1
9472,min_diffuse,10,10,1,3,0.05,0.95,0.8736323074032821,25,5.0,1,5.0,1,5.0,1
9473,min_diffuse,10,10,1,3,0.05,0.95,0.8040009169678317,6,4.0,1,4.0,1,4.0,1
9474,min_diffuse,10,10,1,3,0.05,0.95,0.8532343088613622,10,3.0,1,3.0,1,3.0,1
9475,min_diffuse,10,10,1,3,0.05,0.95,0.9394286744107176,12,5.0,1,5.0,1,5.0,1
9476,min_diffuse,10,10,1,3,0.05,0.95,0.8586433985256093,5,3.0,1,3.0,1,3.0,1
9477,min_diffuse,10,10,1,3,0.05,0.95,0.9471598223687,49,10.0,1,10.0,1,11.0,0
9478,min_diffuse,10,10,1,3,0.05,0.95,0.9141355942393388,5,3.0,1,3.0,1,3.0,1
9479,min_diffuse,10,10,1,3,0.05,0.95,0.7992387134103746,2,2.0,1,2.0,1,2.0,1
9480,min_diffuse,10,10,1,3,0.05,0.95,0.8754181449418134,10,3.0,1,3.0,1,3.0,1
9481,min_diffuse,10,10,1,3,0.05,0.95,0.9486652262960412,8,3.0,1,3.0,1,3.0,1
9482,min_diffuse,10,10,1,3,0.05,0.95,0.8266156901202509,8,4.0,1,4.0,1,4.0,1
9483,min_diffuse,10,10,1,3,0.05,0.95,0.7635554429205668,3,2.0,1,2.0,1,2.0,1
9484,min_diffuse,10,10,1,3,0.05,0.95,0.9341890034083306,13,4.0,1,4.0,1,4.0,1
9485,min_diffuse,10,10,1,3,0.05,0.95,0.9012051091489977,6,3.0,1,3.0,1,3.0,1
9486,min_diffuse,10,10,1,3,0.05,0.95,0.8974567981514657,15,5.0,0,4.0,1,5.0,0
9487,min_diffuse,10,10,1,3,0.05,0.95,0.8727125223124118,7,3.0,1,3.0,1,4.0,0
9488,min_diffuse,10,10,1,3,0.05,0.95,0.8708192770676807,12,5.0,1,5.0,1,5.0,1
9489,min_diffuse,10,10,1,3,0.05,0.95,0.9349578239401364,13,4.0,1,4.0,1,5.0,0
9490,min_diffuse,10,10,1,3,0.05,0.95,0.8704686448508544,15,5.0,1,5.0,1,5.0,1
9491,min_diffuse,10,10,1,3,0.05,0.95,0.9338028618697596,42,7.0,1,7.0,1,7.0,1
9492,min_diffuse,10,10,1,3,0.05,0.95,0.8485966388208727,7,3.0,1,3.0,1,4.0,0
9493,min_diffuse,10,10,1,3,0.05,0.95,0.9396753712792428,19,5.0,1,5.0,1,5.0,1
9494,min_diffuse,10,10,1,3,0.05,0.95,0.9485431182033442,21,7.0,1,7.0,1,7.0,1
9495,min_diffuse,10,10,1,3,0.05,0.95,0.9465874194425904,20,6.0,1,6.0,1,6.0,1
9496,min_diffuse,10,10,1,3,0.05,0.95,0.9109556977113342,30,6.0,1,6.0,1,7.0,0
9497,min_diffuse,10,10,1,3,0.05,0.95,0.949275656230508,30,5.0,1,5.0,1,5.0,1
9498,min_diffuse,10,10,1,3,0.05,0.95,0.9153929623505834,32,6.0,1,6.0,1,6.0,1
9499,min_diffuse,10,10,1,3,0.05,0.95,0.9359446420780574,40,6.0,1,6.0,1,6.0,1
9500,min_diffuse,10,10,1,3,0.05,0.95,0.7595355891003077,7,3.0,1,3.0,1,3.0,1
9501,min_diffuse,10,10,1,3,0.05,0.95,0.9393482043591314,10,5.0,1,5.0,1,5.0,1
9502,min_diffuse,10,10,1,3,0.05,0.95,0.8943406626886838,15,4.0,1,4.0,1,4.0,1
9503,min_diffuse,10,10,1,3,0.05,0.95,0.93696698784223,7,3.0,1,3.0,1,4.0,0
9504,min_diffuse,10,10,1,3,0.05,0.95,0.9456512354146878,18,5.0,1,5.0,1,5.0,1
9505,min_diffuse,10,10,1,3,0.05,0.95,0.9085153271497048,12,4.0,1,4.0,1,4.0,1
9506,min_diffuse,10,10,1,3,0.05,0.95,0.8898476601496084,29,7.0,0,7.0,0,6.0,1
9507,min_diffuse,10,10,1,3,0.05,0.95,0.9456539877779252,9,4.0,0,3.0,1,3.0,1
9508,min_diffuse,10,10,1,3,0.05,0.95,0.9155713726122732,16,6.0,1,6.0,1,6.0,1
9509,min_diffuse,10,10,1,3,0.05,0.95,0.9258887253830894,15,5.0,0,4.0,1,5.0,0
9510,min_diffuse,10,10,1,3,0.05,0.95,0.7454138517116252,5,3.0,1,3.0,1,3.0,1
9511,min_diffuse,10,10,1,3,0.05,0.95,0.909842665918558,21,4.0,1,4.0,1,4.0,1
9512,min_diffuse,10,10,1,3,0.05,0.95,0.9070985547959556,27,7.0,0,6.0,1,6.0,1
9513,min_diffuse,10,10,1,3,0.05,0.95,0.843048279839651,8,3.0,1,3.0,1,3.0,1
9514,min_diffuse,10,10,1,3,0.05,0.95,0.8159235828962459,6,3.0,0,2.0,1,3.0,0
9515,min_diffuse,10,10,1,3,0.05,0.95,0.8655408028037296,6,3.0,1,3.0,1,4.0,0
9516,min_diffuse,10,10,1,3,0.05,0.95,0.9147240347156405,12,4.0,1,4.0,1,4.0,1
9517,min_diffuse,10,10,1,3,0.05,0.95,0.6905277960861279,2,2.0,1,2.0,1,2.0,1
9518,min_diffuse,10,10,1,3,0.05,0.95,0.9393468536337106,57,9.0,1,9.0,1,9.0,1
9519,min_diffuse,10,10,1,3,0.05,0.95,0.8948436839253369,13,4.0,1,4.0,1,4.0,1
9520,min_diffuse,10,10,1,3,0.05,0.95,0.8466326716306404,9,3.0,1,3.0,1,4.0,0
9521,min_diffuse,10,10,1,3,0.05,0.95,0.8163025546138595,6,4.0,0,3.0,1,4.0,0
9522,min_diffuse,10,10,1,3,0.05,0.95,0.9190672288687244,22,4.0,1,4.0,1,4.0,1
9523,min_diffuse,10,10,1,3,0.05,0.95,0.9406367694110658,12,3.0,1,3.0,1,4.0,0
9524,min_diffuse,10,10,1,3,0.05,0.95,0.8071483796504189,3,2.0,1,2.0,1,2.0,1
9525,min_diffuse,10,10,1,3,0.05,0.95,0.9436719653501574,24,5.0,0,4.0,1,4.0,1
9526,min_diffuse,10,10,1,3,0.05,0.95,0.8354358433163812,4,3.0,1,3.0,1,3.0,1
9527,min_diffuse,10,10,1,3,0.05,0.95,0.8630921586392363,28,6.0,1,6.0,1,6.0,1
9528,min_diffuse,10,10,1,3,0.05,0.95,0.8653489768283228,4,2.0,1,2.0,1,3.0,0
9529,min_diffuse,10,10,1,3,0.05,0.95,0.8298517609191689,6,3.0,1,3.0,1,3.0,1
9530,min_diffuse,10,10,1,3,0.05,0.95,0.727602585156897,3,2.0,1,2.0,1,2.0,1
9531,min_diffuse,10,10,1,3,0.05,0.95,0.849399507140878,15,3.0,1,4.0,0,3.0,1
9532,min_diffuse,10,10,1,3,0.05,0.95,0.8761346354801215,5,2.0,1,2.0,1,2.0,1
9533,min_diffuse,10,10,1,3,0.05,0.95,0.9301037557471942,8,5.0,1,5.0,1,5.0,1
9534,min_diffuse,10,10,1,3,0.05,0.95,0.8888625803287513,5,3.0,1,3.0,1,3.0,1
9535,min_diffuse,10,10,1,3,0.05,0.95,0.9041871531579458,9,5.0,1,5.0,1,5.0,1
9536,min_diffuse,10,10,1,3,0.05,0.95,0.9203505572168194,9,4.0,1,4.0,1,4.0,1
9537,min_diffuse,10,10,1,3,0.05,0.95,0.9369466567880425,21,5.0,0,4.0,1,5.0,0
9538,min_diffuse,10,10,1,3,0.05,0.95,0.8837265907458094,3,2.0,1,2.0,1,2.0,1
9539,min_diffuse,10,10,1,3,0.05,0.95,0.9389552322631776,12,4.0,1,4.0,1,4.0,1
9540,min_diffuse,10,10,1,3,0.05,0.95,0.7892854614817967,8,4.0,0,3.0,1,3.0,1
9541,min_diffuse,10,10,1,3,0.05,0.95,0.8515770831736955,16,4.0,1,4.0,1,4.0,1
9542,min_diffuse,10,10,1,3,0.05,0.95,0.8964905563662616,28,7.0,0,7.0,0,6.0,1
9543,min_diffuse,10,10,1,3,0.05,0.95,0.6744025671634276,10,4.0,1,4.0,1,4.0,1
9544,min_diffuse,10,10,1,3,0.05,0.95,0.9460533790946668,17,5.0,0,5.0,0,4.0,1
9545,min_diffuse,10,10,1,3,0.05,0.95,0.9167278619901632,7,3.0,1,3.0,1,3.0,1
9546,min_diffuse,10,10,1,3,0.05,0.95,0.8798348358621316,23,4.0,1,4.0,1,4.0,1
9547,min_diffuse,10,10,1,3,0.05,0.95,0.8022657240180235,7,3.0,1,4.0,0,3.0,1
9548,min_diffuse,10,10,1,3,0.05,0.95,0.9264806712656302,8,3.0,1,3.0,1,3.0,1
9549,min_diffuse,10,10,1,3,0.05,0.95,0.8654227307282093,4,2.0,1,2.0,1,3.0,0
9550,min_diffuse,10,10,1,3,0.05,0.95,0.9199558909666412,7,4.0,1,4.0,1,5.0,0
9551,min_diffuse,10,10,1,3,0.05,0.95,0.7854083852103628,6,3.0,1,3.0,1,3.0,1
9552,min_diffuse,10,10,1,3,0.05,0.95,0.906564562403971,8,3.0,1,3.0,1,3.0,1
9553,min_diffuse,10,10,1,3,0.05,0.95,0.8677072205589071,8,4.0,1,4.0,1,4.0,1
9554,min_diffuse,10,10,1,3,0.05,0.95,0.8124202167720369,15,4.0,1,4.0,1,4.0,1
9555,min_diffuse,10,10,1,3,0.05,0.95,0.8774244462577142,3,2.0,1,2.0,1,3.0,0
9556,min_diffuse,10,10,1,3,0.05,0.95,0.8381843732755638,11,4.0,1,4.0,1,4.0,1
9557,min_diffuse,10,10,1,3,0.05,0.95,0.8333397329496005,7,4.0,1,4.0,1,4.0,1
9558,min_diffuse,10,10,1,3,0.05,0.95,0.6775269986535015,3,2.0,1,2.0,1,2.0,1
9559,min_diffuse,10,10,1,3,0.05,0.95,0.9490852131208172,5,2.0,1,2.0,1,2.0,1
9560,min_diffuse,10,10,1,3,0.05,0.95,0.9125889499553588,7,4.0,1,4.0,1,4.0,1
9561,min_diffuse,10,10,1,3,0.05,0.95,0.9471398660033544,10,5.0,1,5.0,1,5.0,1
9562,min_diffuse,10,10,1,3,0.05,0.95,0.9308312849950624,29,7.0,0,7.0,0,6.0,1
9563,min_diffuse,10,10,1,3,0.05,0.95,0.9270806846489243,5,3.0,1,3.0,1,3.0,1
9564,min_diffuse,10,10,1,3,0.05,0.95,0.919590406476336,9,4.0,1,4.0,1,4.0,1
9565,min_diffuse,10,10,1,3,0.05,0.95,0.945451174713178,34,8.0,0,7.0,1,7.0,1
9566,min_diffuse,10,10,1,3,0.05,0.95,0.9033503402910922,7,4.0,0,4.0,0,3.0,1
9567,min_diffuse,10,10,1,3,0.05,0.95,0.8819182667075698,11,5.0,1,5.0,1,5.0,1
9568,min_diffuse,10,10,1,3,0.05,0.95,0.8568109238165678,5,3.0,1,3.0,1,3.0,1
9569,min_diffuse,10,10,1,3,0.05,0.95,0.6978387938882915,4,2.0,1,2.0,1,2.0,1
9570,min_diffuse,10,10,1,3,0.05,0.95,0.9327967064526144,13,5.0,1,5.0,1,5.0,1
9571,min_diffuse,10,10,1,3,0.05,0.95,0.9285436337517112,8,4.0,1,4.0,1,4.0,1
9572,min_diffuse,10,10,1,3,0.05,0.95,0.919982244122766,15,6.0,1,6.0,1,6.0,1
9573,min_diffuse,10,10,1,3,0.05,0.95,0.7284184899865396,2,2.0,1,2.0,1,2.0,1
9574,min_diffuse,10,10,1,3,0.05,0.95,0.9357480323517068,30,8.0,1,8.0,1,8.0,1
9575,min_diffuse,10,10,1,3,0.05,0.95,0.9332445894486416,23,6.0,1,6.0,1,6.0,1
9576,min_diffuse,10,10,1,3,0.05,0.95,0.9097223061806642,30,6.0,0,5.0,1,6.0,0
9577,min_diffuse,10,10,1,3,0.05,0.95,0.8881293422374928,19,6.0,1,6.0,1,6.0,1
9578,min_diffuse,10,10,1,3,0.05,0.95,0.8999995326566177,19,5.0,1,5.0,1,5.0,1
9579,min_diffuse,10,10,1,3,0.05,0.95,0.6053257698909501,3,2.0,1,2.0,1,2.0,1
9580,min_diffuse,10,10,1,3,0.05,0.95,0.7694748705195201,5,3.0,1,3.0,1,3.0,1
9581,min_diffuse,10,10,1,3,0.05,0.95,0.925865854812704,11,5.0,0,4.0,1,5.0,0
9582,min_diffuse,10,10,1,3,0.05,0.95,0.7066837254914937,7,3.0,1,3.0,1,3.0,1
9583,min_diffuse,10,10,1,3,0.05,0.95,0.9039345730078944,13,4.0,1,4.0,1,4.0,1
9584,min_diffuse,10,10,1,3,0.05,0.95,0.9271364375825292,27,6.0,1,6.0,1,6.0,1
9585,min_diffuse,10,10,1,3,0.05,0.95,0.6464194345619039,4,2.0,1,2.0,1,2.0,1
9586,min_diffuse,10,10,1,3,0.05,0.95,0.7807213226226356,7,3.0,1,3.0,1,3.0,1
9587,min_diffuse,10,10,1,3,0.05,0.95,0.8277605414879833,3,2.0,1,2.0,1,2.0,1
9588,min_diffuse,10,10,1,3,0.05,0.95,0.9133902921655862,23,6.0,1,6.0,1,6.0,1
9589,min_diffuse,10,10,1,3,0.05,0.95,0.8832879786673504,17,5.0,1,5.0,1,5.0,1
9590,min_diffuse,10,10,1,3,0.05,0.95,0.9000469554625453,6,3.0,1,3.0,1,3.0,1
9591,min_diffuse,10,10,1,3,0.05,0.95,0.9216039958236044,26,5.0,1,5.0,1,5.0,1
9592,min_diffuse,10,10,1,3,0.05,0.95,0.8590115874031707,4,3.0,1,3.0,1,3.0,1
9593,min_diffuse,10,10,1,3,0.05,0.95,0.8311355457782402,11,4.0,1,4.0,1,4.0,1
9594,min_diffuse,10,10,1,3,0.05,0.95,0.8983099038685203,8,4.0,0,4.0,0,3.0,1
9595,min_diffuse,10,10,1,3,0.05,0.95,0.82553335599967,7,3.0,1,3.0,1,3.0,1
9596,min_diffuse,10,10,1,3,0.05,0.95,0.8820350367018324,17,6.0,1,6.0,1,7.0,0
9597,min_diffuse,10,10,1,3,0.05,0.95,0.9444680648412696,14,5.0,0,5.0,0,4.0,1
9598,min_diffuse,10,10,1,3,0.05,0.95,0.8938697831033304,16,4.0,1,4.0,1,4.0,1
9599,min_diffuse,10,10,1,3,0.05,0.95,0.944238241932404,29,7.0,0,6.0,1,6.0,1
9600,min_diffuse,10,10,1,3,0.05,0.95,0.8900585269546607,8,4.0,1,4.0,1,4.0,1
9601,min_diffuse,10,10,1,3,0.05,0.95,0.8575105478887598,5,3.0,1,3.0,1,3.0,1
9602,min_diffuse,10,10,1,3,0.05,0.95,0.7486674983264319,5,3.0,1,3.0,1,3.0,1
9603,min_diffuse,10,10,1,3,0.05,0.95,0.8273823647102876,9,3.0,1,3.0,1,4.0,0
9604,min_diffuse,10,10,1,3,0.05,0.95,0.8052471662977174,17,4.0,1,4.0,1,4.0,1
9605,min_diffuse,10,10,1,3,0.05,0.95,0.709980044534826,9,3.0,1,3.0,1,3.0,1
9606,min_diffuse,10,10,1,3,0.05,0.95,0.8642914873886312,12,4.0,1,4.0,1,4.0,1
9607,min_diffuse,10,10,1,3,0.05,0.95,0.9432924514542782,37,6.0,1,6.0,1,6.0,1
9608,min_diffuse,10,10,1,3,0.05,0.95,0.892152637358731,34,7.0,1,7.0,1,7.0,1
9609,min_diffuse,10,10,1,3,0.05,0.95,0.7747599260113079,4,3.0,1,3.0,1,3.0,1
9610,min_diffuse,10,10,1,3,0.05,0.95,0.9110371006438456,10,4.0,0,4.0,0,3.0,1
9611,min_diffuse,10,10,1,3,0.05,0.95,0.8836796256242235,13,4.0,0,3.0,1,3.0,1
9612,min_diffuse,10,10,1,3,0.05,0.95,0.7840391476263059,10,4.0,1,4.0,1,4.0,1
9613,min_diffuse,10,10,1,3,0.05,0.95,0.9357710690609452,6,3.0,1,3.0,1,3.0,1
9614,min_diffuse,10,10,1,3,0.05,0.95,0.928500955342359,34,10.0,1,10.0,1,10.0,1
9615,min_diffuse,10,10,1,3,0.05,0.95,0.8025699531541662,10,4.0,1,4.0,1,4.0,1
9616,min_diffuse,10,10,1,3,0.05,0.95,0.8695587363800334,4,2.0,1,2.0,1,2.0,1
9617,min_diffuse,10,10,1,3,0.05,0.95,0.8552240297299012,18,4.0,1,4.0,1,4.0,1
9618,min_diffuse,10,10,1,3,0.05,0.95,0.9225211224789046,20,7.0,1,7.0,1,8.0,0
9619,min_diffuse,10,10,1,3,0.05,0.95,0.9089595265215829,29,5.0,1,5.0,1,5.0,1
9620,min_diffuse,10,10,1,3,0.05,0.95,0.7240546167909787,6,3.0,1,3.0,1,3.0,1
9621,min_diffuse,10,10,1,3,0.05,0.95,0.8804530340563423,24,6.0,0,5.0,1,5.0,1
9622,min_diffuse,10,10,1,3,0.05,0.95,0.8383274792055662,3,2.0,1,2.0,1,2.0,1
9623,min_diffuse,10,10,1,3,0.05,0.95,0.8006943573913851,9,4.0,0,3.0,1,4.0,0
9624,min_diffuse,10,10,1,3,0.05,0.95,0.8736707871528093,15,3.0,1,3.0,1,3.0,1
9625,min_diffuse,10,10,1,3,0.05,0.95,0.9293902403511354,14,5.0,1,5.0,1,5.0,1
9626,min_diffuse,10,10,1,3,0.05,0.95,0.9277776845090752,13,5.0,1,5.0,1,5.0,1
9627,min_diffuse,10,10,1,3,0.05,0.95,0.8366827519465628,28,5.0,1,5.0,1,6.0,0
9628,min_diffuse,10,10,1,3,0.05,0.95,0.9200412142663577,9,3.0,1,3.0,1,3.0,1
9629,min_diffuse,10,10,1,3,0.05,0.95,0.8702708582007692,5,3.0,1,3.0,1,3.0,1
9630,min_diffuse,10,10,1,3,0.05,0.95,0.9480201317980026,9,4.0,0,3.0,1,3.0,1
9631,min_diffuse,10,10,1,3,0.05,0.95,0.9418790351755472,21,6.0,1,6.0,1,6.0,1
9632,min_diffuse,10,10,1,3,0.05,0.95,0.69495693867231,9,4.0,1,4.0,1,4.0,1
9633,min_diffuse,10,10,1,3,0.05,0.95,0.7603588923031158,26,5.0,1,5.0,1,5.0,1
9634,min_diffuse,10,10,1,3,0.05,0.95,0.9498157874382251,20,6.0,0,5.0,1,6.0,0
9635,min_diffuse,10,10,1,3,0.05,0.95,0.903717044040766,40,9.0,1,9.0,1,9.0,1
9636,min_diffuse,10,10,1,3,0.05,0.95,0.6057327734373079,3,2.0,1,2.0,1,2.0,1
9637,min_diffuse,10,10,1,3,0.05,0.95,0.937744001705834,25,8.0,1,8.0,1,8.0,1
9638,min_diffuse,10,10,1,3,0.05,0.95,0.8786511035619148,43,6.0,1,6.0,1,7.0,0
9639,min_diffuse,10,10,1,3,0.05,0.95,0.8806315496462758,7,3.0,1,3.0,1,3.0,1
9640,min_diffuse,10,10,1,3,0.05,0.95,0.9271313218222912,21,5.0,1,5.0,1,5.0,1
9641,min_diffuse,10,10,1,3,0.05,0.95,0.903336960788289,19,5.0,1,5.0,1,5.0,1
9642,min_diffuse,10,10,1,3,0.05,0.95,0.9335917023780548,9,3.0,1,3.0,1,3.0,1
9643,min_diffuse,10,10,1,3,0.05,0.95,0.911548538534438,5,2.0,1,2.0,1,2.0,1
9644,min_diffuse,10,10,1,3,0.05,0.95,0.7282241789271885,7,3.0,1,3.0,1,3.0,1
9645,min_diffuse,10,10,1,3,0.05,0.95,0.8971950461714924,25,5.0,1,5.0,1,5.0,1
9646,min_diffuse,10,10,1,3,0.05,0.95,0.8226628359745746,5,3.0,1,3.0,1,3.0,1
9647,min_diffuse,10,10,1,3,0.05,0.95,0.8301344971430071,6,3.0,1,3.0,1,3.0,1
9648,min_diffuse,10,10,1,3,0.05,0.95,0.7503700216220979,4,2.0,1,2.0,1,3.0,0
9649,min_diffuse,10,10,1,3,0.05,0.95,0.632310509308093,7,3.0,1,3.0,1,3.0,1
9650,min_diffuse,10,10,1,3,0.05,0.95,0.9111964876082392,6,3.0,1,3.0,1,3.0,1
9651,min_diffuse,10,10,1,3,0.05,0.95,0.9495777581721292,18,5.0,0,4.0,1,5.0,0
9652,min_diffuse,10,10,1,3,0.05,0.95,0.9380115602539776,45,11.0,1,11.0,1,11.0,1
9653,min_diffuse,10,10,1,3,0.05,0.95,0.8516919769518965,11,4.0,0,3.0,1,3.0,1
9654,min_diffuse,10,10,1,3,0.05,0.95,0.9429105302114238,16,5.0,0,4.0,1,5.0,0
9655,min_diffuse,10,10,1,3,0.05,0.95,0.9433353870494464,34,6.0,1,6.0,1,6.0,1
9656,min_diffuse,10,10,1,3,0.05,0.95,0.8512997632590573,17,5.0,0,4.0,1,4.0,1
9657,min_diffuse,10,10,1,3,0.05,0.95,0.9224375691871506,5,2.0,1,2.0,1,2.0,1
9658,min_diffuse,10,10,1,3,0.05,0.95,0.8452362526024002,12,4.0,1,4.0,1,4.0,1
9659,min_diffuse,10,10,1,3,0.05,0.95,0.9092404155648328,40,8.0,1,8.0,1,8.0,1
9660,min_diffuse,10,10,1,3,0.05,0.95,0.7897209073668231,6,3.0,1,3.0,1,3.0,1
9661,min_diffuse,10,10,1,3,0.05,0.95,0.7622423521256713,11,4.0,1,4.0,1,4.0,1
9662,min_diffuse,10,10,1,3,0.05,0.95,0.6916468254900955,9,3.0,1,3.0,1,3.0,1
9663,min_diffuse,10,10,1,3,0.05,0.95,0.9355690756813554,9,4.0,0,4.0,0,3.0,1
9664,min_diffuse,10,10,1,3,0.05,0.95,0.9100614623137387,7,3.0,1,3.0,1,3.0,1
9665,min_diffuse,10,10,1,3,0.05,0.95,0.9422322547122044,12,5.0,1,5.0,1,5.0,1
9666,min_diffuse,10,10,1,3,0.05,0.95,0.9174254890112852,20,6.0,1,6.0,1,6.0,1
9667,min_diffuse,10,10,1,3,0.05,0.95,0.7950516374347016,6,3.0,1,3.0,1,3.0,1
9668,min_diffuse,10,10,1,3,0.05,0.95,0.7339284454854459,8,3.0,1,3.0,1,3.0,1
9669,min_diffuse,10,10,1,3,0.05,0.95,0.911880553367338,12,5.0,0,4.0,1,5.0,0
9670,min_diffuse,10,10,1,3,0.05,0.95,0.9368756100761196,12,3.0,1,3.0,1,4.0,0
9671,min_diffuse,10,10,1,3,0.05,0.95,0.9468308169658288,11,4.0,1,5.0,0,4.0,1
9672,min_diffuse,10,10,1,3,0.05,0.95,0.8965007209293481,13,4.0,0,4.0,0,3.0,1
9673,min_diffuse,10,10,1,3,0.05,0.95,0.8393449178269764,7,3.0,1,3.0,1,3.0,1
9674,min_diffuse,10,10,1,3,0.05,0.95,0.6013333190589413,7,3.0,1,3.0,1,3.0,1
9675,min_diffuse,10,10,1,3,0.05,0.95,0.804107938035536,4,2.0,1,2.0,1,2.0,1
9676,min_diffuse,10,10,1,3,0.05,0.95,0.8538918388652,19,4.0,1,4.0,1,4.0,1
9677,min_diffuse,10,10,1,3,0.05,0.95,0.8640874120078141,14,4.0,1,4.0,1,4.0,1
9678,min_diffuse,10,10,1,3,0.05,0.95,0.8202134684137689,4,2.0,1,2.0,1,2.0,1
9679,min_diffuse,10,10,1,3,0.05,0.95,0.8385900552973335,12,4.0,1,4.0,1,4.0,1
9680,min_diffuse,10,10,1,3,0.05,0.95,0.9023495775791684,11,4.0,1,4.0,1,4.0,1
9681,min_diffuse,10,10,1,3,0.05,0.95,0.8836057071986979,3,2.0,1,2.0,1,3.0,0
9682,min_diffuse,10,10,1,3,0.05,0.95,0.917805881638778,8,3.0,1,3.0,1,3.0,1
9683,min_diffuse,10,10,1,3,0.05,0.95,0.9421185001402534,36,6.0,1,6.0,1,6.0,1
9684,min_diffuse,10,10,1,3,0.05,0.95,0.9203581434389764,10,4.0,0,4.0,0,3.0,1
9685,min_diffuse,10,10,1,3,0.05,0.95,0.9469931690556416,23,5.0,1,5.0,1,5.0,1
9686,min_diffuse,10,10,1,3,0.05,0.95,0.9485236877554772,8,5.0,1,5.0,1,5.0,1
9687,min_diffuse,10,10,1,3,0.05,0.95,0.7781130738826865,7,3.0,1,3.0,1,3.0,1
9688,min_diffuse,10,10,1,3,0.05,0.95,0.838492082559792,5,3.0,1,3.0,1,3.0,1
9689,min_diffuse,10,10,1,3,0.05,0.95,0.9334353871603054,13,4.0,1,4.0,1,4.0,1
9690,min_diffuse,10,10,1,3,0.05,0.95,0.9413333649479464,8,5.0,1,5.0,1,5.0,1
9691,min_diffuse,10,10,1,3,0.05,0.95,0.8737698004398777,9,3.0,1,3.0,1,3.0,1
9692,min_diffuse,10,10,1,3,0.05,0.95,0.890382804418187,8,3.0,1,3.0,1,3.0,1
9693,min_diffuse,10,10,1,3,0.05,0.95,0.7933697732483365,4,2.0,1,2.0,1,2.0,1
9694,min_diffuse,10,10,1,3,0.05,0.95,0.9323045785929732,47,8.0,1,8.0,1,8.0,1
9695,min_diffuse,10,10,1,3,0.05,0.95,0.9421227108762604,49,8.0,1,9.0,0,8.0,1
9696,min_diffuse,10,10,1,3,0.05,0.95,0.7457057410953712,2,2.0,1,2.0,1,2.0,1
9697,min_diffuse,10,10,1,3,0.05,0.95,0.7896298205043117,8,4.0,0,4.0,0,3.0,1
9698,min_diffuse,10,10,1,3,0.05,0.95,0.9085595793675544,10,4.0,1,4.0,1,4.0,1
9699,min_diffuse,10,10,1,3,0.05,0.95,0.8159507032350192,7,3.0,1,3.0,1,3.0,1
9700,min_diffuse,10,10,1,3,0.05,0.95,0.7217811496607837,4,3.0,1,3.0,1,3.0,1
9701,min_diffuse,10,10,1,3,0.05,0.95,0.8960082796260422,2,2.0,1,2.0,1,2.0,1
9702,min_diffuse,10,10,1,3,0.05,0.95,0.7111685816630343,5,2.0,1,2.0,1,2.0,1
9703,min_diffuse,10,10,1,3,0.05,0.95,0.9112347529718672,49,8.0,1,8.0,1,8.0,1
9704,min_diffuse,10,10,1,3,0.05,0.95,0.9464443723031843,21,6.0,1,6.0,1,6.0,1
9705,min_diffuse,10,10,1,3,0.05,0.95,0.8970128771381671,11,4.0,0,4.0,0,3.0,1
9706,min_diffuse,10,10,1,3,0.05,0.95,0.9380592173569416,6,3.0,1,3.0,1,3.0,1
9707,min_diffuse,10,10,1,3,0.05,0.95,0.7516921563189951,7,3.0,1,3.0,1,3.0,1
9708,min_diffuse,10,10,1,3,0.05,0.95,0.8380339137695106,6,4.0,1,4.0,1,4.0,1
9709,min_diffuse,10,10,1,3,0.05,0.95,0.9085031967353662,35,6.0,1,6.0,1,6.0,1
9710,min_diffuse,10,10,1,3,0.05,0.95,0.9150207200654956,14,4.0,1,5.0,0,4.0,1
9711,min_diffuse,10,10,1,3,0.05,0.95,0.9322410394812072,12,4.0,1,4.0,1,4.0,1
9712,min_diffuse,10,10,1,3,0.05,0.95,0.897845941779774,14,5.0,1,5.0,1,5.0,1
9713,min_diffuse,10,10,1,3,0.05,0.95,0.9170368221321916,10,5.0,1,5.0,1,5.0,1
9714,min_diffuse,10,10,1,3,0.05,0.95,0.9302484375915177,5,3.0,1,3.0,1,4.0,0
9715,min_diffuse,10,10,1,3,0.05,0.95,0.7843013006162173,5,3.0,1,3.0,1,3.0,1
9716,min_diffuse,10,10,1,3,0.05,0.95,0.7834952532283158,4,2.0,1,2.0,1,2.0,1
9717,min_diffuse,10,10,1,3,0.05,0.95,0.6346022064022597,6,4.0,0,4.0,0,3.0,1
9718,min_diffuse,10,10,1,3,0.05,0.95,0.8998527906692341,20,6.0,0,6.0,0,5.0,1
9719,min_diffuse,10,10,1,3,0.05,0.95,0.9222275694613542,7,4.0,1,4.0,1,5.0,0
9720,min_diffuse,10,10,1,3,0.05,0.95,0.9242632798917172,5,3.0,1,3.0,1,4.0,0
9721,min_diffuse,10,10,1,3,0.05,0.95,0.9089416620093664,9,4.0,1,4.0,1,4.0,1
9722,min_diffuse,10,10,1,3,0.05,0.95,0.9038800409058536,38,7.0,1,7.0,1,7.0,1
9723,min_diffuse,10,10,1,3,0.05,0.95,0.9388131496915508,17,5.0,1,5.0,1,5.0,1
9724,min_diffuse,10,10,1,3,0.05,0.95,0.8841849227806761,29,7.0,0,7.0,0,6.0,1
9725,min_diffuse,10,10,1,3,0.05,0.95,0.8339968590244341,4,2.0,1,2.0,1,2.0,1
9726,min_diffuse,10,10,1,3,0.05,0.95,0.8840448504097079,5,3.0,1,3.0,1,3.0,1
9727,min_diffuse,10,10,1,3,0.05,0.95,0.8654230955263833,18,5.0,0,4.0,1,4.0,1
9728,min_diffuse,10,10,1,3,0.05,0.95,0.8494610050811212,11,5.0,0,5.0,0,4.0,1
9729,min_diffuse,10,10,1,3,0.05,0.95,0.9342077711653488,20,5.0,1,5.0,1,5.0,1
9730,min_diffuse,10,10,1,3,0.05,0.95,0.935217194373862,11,5.0,1,5.0,1,6.0,0
9731,min_diffuse,10,10,1,3,0.05,0.95,0.8569674742206037,3,2.0,1,2.0,1,2.0,1
9732,min_diffuse,10,10,1,3,0.05,0.95,0.7624369958878209,5,3.0,0,2.0,1,2.0,1
9733,min_diffuse,10,10,1,3,0.05,0.95,0.8365043418177839,10,2.0,1,2.0,1,2.0,1
9734,min_diffuse,10,10,1,3,0.05,0.95,0.94983211201912,14,6.0,1,6.0,1,6.0,1
9735,min_diffuse,10,10,1,3,0.05,0.95,0.9478679370411598,15,4.0,1,4.0,1,5.0,0
9736,min_diffuse,10,10,1,3,0.05,0.95,0.8834757486461723,8,3.0,1,3.0,1,3.0,1
9737,min_diffuse,10,10,1,3,0.05,0.95,0.8529464216801087,27,5.0,1,5.0,1,5.0,1
9738,min_diffuse,10,10,1,3,0.05,0.95,0.9008144282978436,23,5.0,1,5.0,1,5.0,1
9739,min_diffuse,10,10,1,3,0.05,0.95,0.771331318898182,5,3.0,1,3.0,1,3.0,1
9740,min_diffuse,10,10,1,3,0.05,0.95,0.9319449337388708,25,6.0,0,6.0,0,5.0,1
9741,min_diffuse,10,10,1,3,0.05,0.95,0.9427953950226748,37,10.0,1,10.0,1,10.0,1
9742,min_diffuse,10,10,1,3,0.05,0.95,0.9481600527084602,31,8.0,0,8.0,0,7.0,1
9743,min_diffuse,10,10,1,3,0.05,0.95,0.9217564020144552,17,4.0,1,4.0,1,5.0,0
9744,min_diffuse,10,10,1,3,0.05,0.95,0.8568855630801028,5,2.0,1,2.0,1,2.0,1
9745,min_diffuse,10,10,1,3,0.05,0.95,0.9399744924361348,7,4.0,1,4.0,1,4.0,1
9746,min_diffuse,10,10,1,3,0.05,0.95,0.9184434561351285,17,5.0,1,5.0,1,5.0,1
9747,min_diffuse,10,10,1,3,0.05,0.95,0.9441293243819224,26,6.0,1,6.0,1,6.0,1
9748,min_diffuse,10,10,1,3,0.05,0.95,0.8526659860375646,7,4.0,1,4.0,1,4.0,1
9749,min_diffuse,10,10,1,3,0.05,0.95,0.8350225835947188,10,3.0,1,3.0,1,3.0,1
9750,min_diffuse,10,10,1,3,0.05,0.95,0.8400624231617283,8,4.0,1,4.0,1,4.0,1
9751,min_diffuse,10,10,1,3,0.05,0.95,0.9492559162882328,16,4.0,1,4.0,1,4.0,1
9752,min_diffuse,10,10,1,3,0.05,0.95,0.7939080426670155,6,3.0,1,3.0,1,3.0,1
9753,min_diffuse,10,10,1,3,0.05,0.95,0.8713673185311619,9,4.0,0,3.0,1,3.0,1
9754,min_diffuse,10,10,1,3,0.05,0.95,0.7952458269488295,6,3.0,1,3.0,1,3.0,1
9755,min_diffuse,10,10,1,3,0.05,0.95,0.8072048027198937,14,4.0,1,4.0,1,4.0,1
9756,min_diffuse,10,10,1,3,0.05,0.95,0.8933936005282939,8,3.0,1,3.0,1,4.0,0
9757,min_diffuse,10,10,1,3,0.05,0.95,0.8046365764453794,3,2.0,1,2.0,1,2.0,1
9758,min_diffuse,10,10,1,3,0.05,0.95,0.6407692102158523,8,4.0,0,3.0,1,3.0,1
9759,min_diffuse,10,10,1,3,0.05,0.95,0.9441250215276956,15,5.0,1,5.0,1,5.0,1
9760,min_diffuse,10,10,1,3,0.05,0.95,0.8212502062440867,13,3.0,1,3.0,1,3.0,1
9761,min_diffuse,10,10,1,3,0.05,0.95,0.740942669235754,4,3.0,0,2.0,1,2.0,1
9762,min_diffuse,10,10,1,3,0.05,0.95,0.9349274079121904,68,9.0,1,9.0,1,9.0,1
9763,min_diffuse,10,10,1,3,0.05,0.95,0.8058263237651603,6,3.0,1,3.0,1,3.0,1
9764,min_diffuse,10,10,1,3,0.05,0.95,0.8258722651689634,6,3.0,1,3.0,1,3.0,1
9765,min_diffuse,10,10,1,3,0.05,0.95,0.9412125939407856,10,4.0,1,4.0,1,4.0,1
9766,min_diffuse,10,10,1,3,0.05,0.95,0.8286053339748076,3,2.0,1,2.0,1,2.0,1
9767,min_diffuse,10,10,1,3,0.05,0.95,0.937560401704264,17,6.0,1,6.0,1,6.0,1
9768,min_diffuse,10,10,1,3,0.05,0.95,0.853416214665352,21,6.0,0,5.0,1,5.0,1
9769,min_diffuse,10,10,1,3,0.05,0.95,0.9282733153057804,23,6.0,0,6.0,0,5.0,1
9770,min_diffuse,10,10,1,3,0.05,0.95,0.6924908250962668,7,3.0,1,3.0,1,3.0,1
9771,min_diffuse,10,10,1,3,0.05,0.95,0.9421846170974112,23,5.0,0,5.0,0,4.0,1
9772,min_diffuse,10,10,1,3,0.05,0.95,0.9191983965696864,5,3.0,1,3.0,1,3.0,1
9773,min_diffuse,10,10,1,3,0.05,0.95,0.9099270223272464,29,7.0,1,7.0,1,7.0,1
9774,min_diffuse,10,10,1,3,0.05,0.95,0.8830226134154429,8,4.0,1,4.0,1,5.0,0
9775,min_diffuse,10,10,1,3,0.05,0.95,0.9034131914923276,7,4.0,1,4.0,1,4.0,1
9776,min_diffuse,10,10,1,3,0.05,0.95,0.941651325964532,7,4.0,1,4.0,1,4.0,1
9777,min_diffuse,10,10,1,3,0.05,0.95,0.8966512426036496,6,3.0,1,3.0,1,4.0,0
9778,min_diffuse,10,10,1,3,0.05,0.95,0.9283497336387208,48,8.0,0,7.0,1,7.0,1
9779,min_diffuse,10,10,1,3,0.05,0.95,0.942377751202516,31,8.0,1,8.0,1,8.0,1
9780,min_diffuse,10,10,1,3,0.05,0.95,0.8430147006084304,19,5.0,0,4.0,1,4.0,1
9781,min_diffuse,10,10,1,3,0.05,0.95,0.9178873946929128,34,7.0,0,7.0,0,6.0,1
9782,min_diffuse,10,10,1,3,0.05,0.95,0.8607463574812891,10,4.0,1,4.0,1,4.0,1
9783,min_diffuse,10,10,1,3,0.05,0.95,0.6354161961060615,7,3.0,1,3.0,1,3.0,1
9784,min_diffuse,10,10,1,3,0.05,0.95,0.9040390312347044,4,2.0,1,2.0,1,2.0,1
9785,min_diffuse,10,10,1,3,0.05,0.95,0.7974125453647699,10,4.0,1,4.0,1,4.0,1
9786,min_diffuse,10,10,1,3,0.05,0.95,0.8661414170124501,6,3.0,1,3.0,1,3.0,1
9787,min_diffuse,10,10,1,3,0.05,0.95,0.8664006439687818,2,2.0,1,2.0,1,2.0,1
9788,min_diffuse,10,10,1,3,0.05,0.95,0.8354616737474501,10,3.0,1,3.0,1,3.0,1
9789,min_diffuse,10,10,1,3,0.05,0.95,0.8721182034352218,4,2.0,1,3.0,0,3.0,0
9790,min_diffuse,10,10,1,3,0.05,0.95,0.857770403525189,8,3.0,1,3.0,1,3.0,1
9791,min_diffuse,10,10,1,3,0.05,0.95,0.9015369994906908,20,6.0,1,6.0,1,6.0,1
9792,min_diffuse,10,10,1,3,0.05,0.95,0.9293106224743528,9,5.0,1,5.0,1,5.0,1
9793,min_diffuse,10,10,1,3,0.05,0.95,0.9402652004832134,15,5.0,1,5.0,1,5.0,1
9794,min_diffuse,10,10,1,3,0.05,0.95,0.8368959499497836,24,6.0,1,6.0,1,6.0,1
9795,min_diffuse,10,10,1,3,0.05,0.95,0.8915117941540883,25,4.0,1,4.0,1,4.0,1
9796,min_diffuse,10,10,1,3,0.05,0.95,0.9141090683593044,19,6.0,1,6.0,1,6.0,1
9797,min_diffuse,10,10,1,3,0.05,0.95,0.8245713746815262,6,3.0,1,3.0,1,3.0,1
9798,min_diffuse,10,10,1,3,0.05,0.95,0.9335535118237728,15,4.0,1,4.0,1,4.0,1
9799,min_diffuse,10,10,1,3,0.05,0.95,0.9076312246826362,9,4.0,1,4.0,1,4.0,1
9800,min_diffuse,10,10,1,3,0.05,0.95,0.82396863215046,6,3.0,1,3.0,1,3.0,1
9801,min_diffuse,10,10,1,3,0.05,0.95,0.851369619408413,20,6.0,1,6.0,1,6.0,1
9802,min_diffuse,10,10,1,3,0.05,0.95,0.864215311376809,24,4.0,1,4.0,1,4.0,1
9803,min_diffuse,10,10,1,3,0.05,0.95,0.8667393044051465,13,5.0,0,5.0,0,4.0,1
9804,min_diffuse,10,10,1,3,0.05,0.95,0.9497825539160364,16,4.0,1,4.0,1,4.0,1
9805,min_diffuse,10,10,1,3,0.05,0.95,0.8471189410357851,10,4.0,1,4.0,1,4.0,1
9806,min_diffuse,10,10,1,3,0.05,0.95,0.8789325153635615,9,4.0,1,4.0,1,4.0,1
9807,min_diffuse,10,10,1,3,0.05,0.95,0.9294969956537956,13,5.0,1,5.0,1,5.0,1
9808,min_diffuse,10,10,1,3,0.05,0.95,0.7914016684904264,2,2.0,1,2.0,1,2.0,1
9809,min_diffuse,10,10,1,3,0.05,0.95,0.8293165833205749,9,3.0,1,4.0,0,4.0,0
9810,min_diffuse,10,10,1,3,0.05,0.95,0.90820548627953,16,4.0,1,4.0,1,4.0,1
9811,min_diffuse,10,10,1,3,0.05,0.95,0.9481996988059302,8,3.0,1,3.0,1,3.0,1
9812,min_diffuse,10,10,1,3,0.05,0.95,0.9446483353979146,37,11.0,1,11.0,1,11.0,1
9813,min_diffuse,10,10,1,3,0.05,0.95,0.9429928724631286,9,4.0,1,4.0,1,5.0,0
9814,min_diffuse,10,10,1,3,0.05,0.95,0.9350933644927696,4,3.0,1,3.0,1,3.0,1
9815,min_diffuse,10,10,1,3,0.05,0.95,0.9218888392231984,9,4.0,1,4.0,1,4.0,1
9816,min_diffuse,10,10,1,3,0.05,0.95,0.8442859876221466,11,4.0,1,4.0,1,4.0,1
9817,min_diffuse,10,10,1,3,0.05,0.95,0.942881931289112,24,6.0,0,6.0,0,5.0,1
9818,min_diffuse,10,10,1,3,0.05,0.95,0.8498248799827215,3,3.0,1,3.0,1,3.0,1
9819,min_diffuse,10,10,1,3,0.05,0.95,0.9204742498931686,18,5.0,1,5.0,1,5.0,1
9820,min_diffuse,10,10,1,3,0.05,0.95,0.8050969014248944,9,4.0,1,4.0,1,4.0,1
9821,min_diffuse,10,10,1,3,0.05,0.95,0.8521582033126998,4,3.0,1,3.0,1,3.0,1
9822,min_diffuse,10,10,1,3,0.05,0.95,0.7898883110497661,6,3.0,1,3.0,1,3.0,1
9823,min_diffuse,10,10,1,3,0.05,0.95,0.83637152155302,7,3.0,1,3.0,1,3.0,1
9824,min_diffuse,10,10,1,3,0.05,0.95,0.7363744429696527,6,2.0,1,2.0,1,3.0,0
9825,min_diffuse,10,10,1,3,0.05,0.95,0.7880162719731886,3,2.0,1,2.0,1,2.0,1
9826,min_diffuse,10,10,1,3,0.05,0.95,0.940021020516881,4,3.0,1,3.0,1,3.0,1
9827,min_diffuse,10,10,1,3,0.05,0.95,0.8612973432547537,9,4.0,1,4.0,1,4.0,1
9828,min_diffuse,10,10,1,3,0.05,0.95,0.8198559521860294,11,4.0,1,4.0,1,5.0,0
9829,min_diffuse,10,10,1,3,0.05,0.95,0.765684204447177,5,3.0,1,3.0,1,3.0,1
9830,min_diffuse,10,10,1,3,0.05,0.95,0.9325237209945592,22,7.0,1,7.0,1,7.0,1
9831,min_diffuse,10,10,1,3,0.05,0.95,0.9029203941427776,6,3.0,1,3.0,1,3.0,1
9832,min_diffuse,10,10,1,3,0.05,0.95,0.9417438487545012,30,6.0,0,6.0,0,5.0,1
9833,min_diffuse,10,10,1,3,0.05,0.95,0.8100028317646443,2,2.0,1,2.0,1,2.0,1
9834,min_diffuse,10,10,1,3,0.05,0.95,0.8110700057830188,6,4.0,1,4.0,1,4.0,1
9835,min_diffuse,10,10,1,3,0.05,0.95,0.8274737734533978,16,4.0,1,4.0,1,4.0,1
9836,min_diffuse,10,10,1,3,0.05,0.95,0.9466482140322848,29,7.0,1,7.0,1,7.0,1
9837,min_diffuse,10,10,1,3,0.05,0.95,0.763400269673328,6,3.0,1,3.0,1,3.0,1
9838,min_diffuse,10,10,1,3,0.05,0.95,0.8587427083629594,13,5.0,1,5.0,1,5.0,1
9839,min_diffuse,10,10,1,3,0.05,0.95,0.6961086382946401,6,2.0,1,2.0,1,2.0,1
9840,min_diffuse,10,10,1,3,0.05,0.95,0.9437585032382312,17,6.0,1,6.0,1,6.0,1
9841,min_diffuse,10,10,1,3,0.05,0.95,0.8288767569209902,18,5.0,0,4.0,1,4.0,1
9842,min_diffuse,10,10,1,3,0.05,0.95,0.8955242941963303,10,3.0,1,3.0,1,3.0,1
9843,min_diffuse,10,10,1,3,0.05,0.95,0.880269548151223,15,5.0,0,5.0,0,4.0,1
9844,min_diffuse,10,10,1,3,0.05,0.95,0.9303885175271612,3,2.0,1,2.0,1,3.0,0
9845,min_diffuse,10,10,1,3,0.05,0.95,0.9241840821004024,16,4.0,1,4.0,1,4.0,1
9846,min_diffuse,10,10,1,3,0.05,0.95,0.9267882056339816,15,5.0,1,5.0,1,5.0,1
9847,min_diffuse,10,10,1,3,0.05,0.95,0.6379547752910774,5,3.0,0,3.0,0,2.0,1
9848,min_diffuse,10,10,1,3,0.05,0.95,0.9244742397271916,5,2.0,1,2.0,1,3.0,0
9849,min_diffuse,10,10,1,3,0.05,0.95,0.942645733403216,12,3.0,1,3.0,1,3.0,1
9850,min_diffuse,10,10,1,3,0.05,0.95,0.812134706925219,10,4.0,1,4.0,1,4.0,1
9851,min_diffuse,10,10,1,3,0.05,0.95,0.8672926165091522,11,4.0,1,4.0,1,4.0,1
9852,min_diffuse,10,10,1,3,0.05,0.95,0.7735196357609999,9,4.0,1,4.0,1,4.0,1
9853,min_diffuse,10,10,1,3,0.05,0.95,0.6431378023022404,3,2.0,1,2.0,1,3.0,0
9854,min_diffuse,10,10,1,3,0.05,0.95,0.8075128822493298,6,3.0,1,3.0,1,3.0,1
9855,min_diffuse,10,10,1,3,0.05,0.95,0.8028984837411555,7,3.0,1,3.0,1,3.0,1
9856,min_diffuse,10,10,1,3,0.05,0.95,0.9000071367646094,16,4.0,1,4.0,1,4.0,1
9857,min_diffuse,10,10,1,3,0.05,0.95,0.8032036477126505,5,3.0,0,3.0,0,2.0,1
9858,min_diffuse,10,10,1,3,0.05,0.95,0.6438992538230722,3,2.0,1,2.0,1,2.0,1
9859,min_diffuse,10,10,1,3,0.05,0.95,0.8743254192324001,12,5.0,1,5.0,1,5.0,1
9860,min_diffuse,10,10,1,3,0.05,0.95,0.9404833180617854,21,5.0,1,5.0,1,5.0,1
9861,min_diffuse,10,10,1,3,0.05,0.95,0.838477529616507,3,2.0,1,2.0,1,2.0,1
9862,min_diffuse,10,10,1,3,0.05,0.95,0.8911042439430676,20,5.0,1,5.0,1,5.0,1
9863,min_diffuse,10,10,1,3,0.05,0.95,0.8605582079381652,2,2.0,1,2.0,1,2.0,1
9864,min_diffuse,10,10,1,3,0.05,0.95,0.9436635587856004,9,4.0,1,4.0,1,4.0,1
9865,min_diffuse,10,10,1,3,0.05,0.95,0.924540956130776,8,3.0,1,3.0,1,3.0,1
9866,min_diffuse,10,10,1,3,0.05,0.95,0.9160472291670718,14,4.0,1,4.0,1,4.0,1
9867,min_diffuse,10,10,1,3,0.05,0.95,0.8141870989500681,3,2.0,1,2.0,1,2.0,1
9868,min_diffuse,10,10,1,3,0.05,0.95,0.901170353641907,8,4.0,1,4.0,1,4.0,1
9869,min_diffuse,10,10,1,3,0.05,0.95,0.890251676403452,6,3.0,0,3.0,0,2.0,1
9870,min_diffuse,10,10,1,3,0.05,0.95,0.8973315029378519,25,7.0,0,7.0,0,6.0,1
9871,min_diffuse,10,10,1,3,0.05,0.95,0.9496727803145693,10,4.0,1,4.0,1,4.0,1
9872,min_diffuse,10,10,1,3,0.05,0.95,0.8778761362693992,5,3.0,1,3.0,1,3.0,1
9873,min_diffuse,10,10,1,3,0.05,0.95,0.8849021502436069,15,4.0,1,4.0,1,5.0,0
9874,min_diffuse,10,10,1,3,0.05,0.95,0.9475459333850412,57,10.0,1,10.0,1,10.0,1
9875,min_diffuse,10,10,1,3,0.05,0.95,0.8206597806269087,4,3.0,1,3.0,1,3.0,1
9876,min_diffuse,10,10,1,3,0.05,0.95,0.7732381243243918,3,3.0,1,3.0,1,3.0,1
9877,min_diffuse,10,10,1,3,0.05,0.95,0.857190547644604,18,4.0,1,4.0,1,4.0,1
9878,min_diffuse,10,10,1,3,0.05,0.95,0.9356142989929946,35,7.0,1,7.0,1,7.0,1
9879,min_diffuse,10,10,1,3,0.05,0.95,0.8986174417116709,29,7.0,1,7.0,1,7.0,1
9880,min_diffuse,10,10,1,3,0.05,0.95,0.9190150211144864,24,4.0,1,4.0,1,4.0,1
9881,min_diffuse,10,10,1,3,0.05,0.95,0.9483988619246432,6,3.0,1,3.0,1,3.0,1
9882,min_diffuse,10,10,1,3,0.05,0.95,0.8973195592374772,8,3.0,1,3.0,1,4.0,0
9883,min_diffuse,10,10,1,3,0.05,0.95,0.93022451682894,8,5.0,1,5.0,1,5.0,1
9884,min_diffuse,10,10,1,3,0.05,0.95,0.9462558456940524,12,5.0,1,5.0,1,5.0,1
9885,min_diffuse,10,10,1,3,0.05,0.95,0.8973583756575657,4,3.0,1,3.0,1,3.0,1
9886,min_diffuse,10,10,1,3,0.05,0.95,0.8865579723922615,8,3.0,1,3.0,1,4.0,0
9887,min_diffuse,10,10,1,3,0.05,0.95,0.7260834316722017,5,3.0,1,3.0,1,3.0,1
9888,min_diffuse,10,10,1,3,0.05,0.95,0.9334134402776284,28,5.0,1,5.0,1,5.0,1
9889,min_diffuse,10,10,1,3,0.05,0.95,0.9018835322035794,15,4.0,1,4.0,1,4.0,1
9890,min_diffuse,10,10,1,3,0.05,0.95,0.9377820294794263,19,6.0,0,6.0,0,5.0,1
9891,min_diffuse,10,10,1,3,0.05,0.95,0.8695991864438773,5,3.0,1,3.0,1,3.0,1
9892,min_diffuse,10,10,1,3,0.05,0.95,0.932473121659242,20,6.0,1,6.0,1,6.0,1
9893,min_diffuse,10,10,1,3,0.05,0.95,0.8715877965287218,12,4.0,1,4.0,1,4.0,1
9894,min_diffuse,10,10,1,3,0.05,0.95,0.9026972795549756,5,3.0,1,3.0,1,3.0,1
9895,min_diffuse,10,10,1,3,0.05,0.95,0.9439165848419282,55,8.0,1,8.0,1,8.0,1
9896,min_diffuse,10,10,1,3,0.05,0.95,0.9362480340641184,19,6.0,1,6.0,1,6.0,1
9897,min_diffuse,10,10,1,3,0.05,0.95,0.9014530072109193,7,3.0,0,3.0,0,2.0,1
9898,min_diffuse,10,10,1,3,0.05,0.95,0.8365274763445822,4,3.0,1,3.0,1,3.0,1
9899,min_diffuse,10,10,1,3,0.05,0.95,0.9381083729699616,91,16.0,1,16.0,1,16.0,1
9900,min_diffuse,10,10,1,3,0.05,0.95,0.9094664636497412,15,5.0,1,5.0,1,5.0,1
9901,min_diffuse,10,10,1,3,0.05,0.95,0.942749147423033,44,11.0,1,11.0,1,11.0,1
9902,min_diffuse,10,10,1,3,0.05,0.95,0.8951965269613744,23,5.0,0,5.0,0,4.0,1
9903,min_diffuse,10,10,1,3,0.05,0.95,0.9460007738652876,56,8.0,1,8.0,1,8.0,1
9904,min_diffuse,10,10,1,3,0.05,0.95,0.7828363796473057,6,3.0,1,3.0,1,3.0,1
9905,min_diffuse,10,10,1,3,0.05,0.95,0.9447918134356144,8,4.0,1,4.0,1,4.0,1
9906,min_diffuse,10,10,1,3,0.05,0.95,0.9364900322727164,4,2.0,1,2.0,1,2.0,1
9907,min_diffuse,10,10,1,3,0.05,0.95,0.8157043250186018,13,5.0,1,5.0,1,5.0,1
9908,min_diffuse,10,10,1,3,0.05,0.95,0.8328717161393536,7,3.0,1,3.0,1,3.0,1
9909,min_diffuse,10,10,1,3,0.05,0.95,0.8306609130851149,9,4.0,1,4.0,1,4.0,1
9910,min_diffuse,10,10,1,3,0.05,0.95,0.8599759710628255,21,7.0,1,7.0,1,7.0,1
9911,min_diffuse,10,10,1,3,0.05,0.95,0.8413113065517337,14,4.0,0,3.0,1,4.0,0
9912,min_diffuse,10,10,1,3,0.05,0.95,0.8626641499701124,10,4.0,1,4.0,1,4.0,1
9913,min_diffuse,10,10,1,3,0.05,0.95,0.8529180495828783,18,4.0,1,4.0,1,4.0,1
9914,min_diffuse,10,10,1,3,0.05,0.95,0.9200453776544016,23,5.0,1,5.0,1,5.0,1
9915,min_diffuse,10,10,1,3,0.05,0.95,0.9332966586216496,3,2.0,1,2.0,1,2.0,1
9916,min_diffuse,10,10,1,3,0.05,0.95,0.8072911892346647,2,2.0,1,2.0,1,2.0,1
9917,min_diffuse,10,10,1,3,0.05,0.95,0.9176162782704994,11,5.0,1,5.0,1,5.0,1
9918,min_diffuse,10,10,1,3,0.05,0.95,0.9048025552551556,24,5.0,1,5.0,1,5.0,1
9919,min_diffuse,10,10,1,3,0.05,0.95,0.9349934690114354,9,3.0,0,3.0,0,2.0,1
9920,min_diffuse,10,10,1,3,0.05,0.95,0.8202005088976028,6,3.0,1,3.0,1,4.0,0
9921,min_diffuse,10,10,1,3,0.05,0.95,0.9461113015492176,27,5.0,0,5.0,0,4.0,1
9922,min_diffuse,10,10,1,3,0.05,0.95,0.9316738918341184,25,6.0,1,7.0,0,7.0,0
9923,min_diffuse,10,10,1,3,0.05,0.95,0.7410613809676426,5,3.0,1,3.0,1,3.0,1
9924,min_diffuse,10,10,1,3,0.05,0.95,0.8952908552865331,9,4.0,1,4.0,1,4.0,1
9925,min_diffuse,10,10,1,3,0.05,0.95,0.803283182374242,7,4.0,0,4.0,0,3.0,1
9926,min_diffuse,10,10,1,3,0.05,0.95,0.9452556035767824,51,9.0,0,9.0,0,8.0,1
9927,min_diffuse,10,10,1,3,0.05,0.95,0.9294923714501616,4,2.0,1,2.0,1,2.0,1
9928,min_diffuse,10,10,1,3,0.05,0.95,0.9221741772571912,16,4.0,1,4.0,1,4.0,1
9929,min_diffuse,10,10,1,3,0.05,0.95,0.915318768205597,9,4.0,1,4.0,1,4.0,1
9930,min_diffuse,10,10,1,3,0.05,0.95,0.9494936682284896,10,4.0,1,4.0,1,4.0,1
9931,min_diffuse,10,10,1,3,0.05,0.95,0.9326194023589662,11,4.0,1,4.0,1,5.0,0
9932,min_diffuse,10,10,1,3,0.05,0.95,0.7399451830133202,1,1.0,1,1.0,1,1.0,1
9933,min_diffuse,10,10,1,3,0.05,0.95,0.8409198333040545,9,4.0,0,4.0,0,3.0,1
9934,min_diffuse,10,10,1,3,0.05,0.95,0.9410171848925336,10,4.0,0,3.0,1,3.0,1
9935,min_diffuse,10,10,1,3,0.05,0.95,0.9397002768017724,22,5.0,1,5.0,1,5.0,1
9936,min_diffuse,10,10,1,3,0.05,0.95,0.9346053418619223,3,3.0,1,3.0,1,3.0,1
9937,min_diffuse,10,10,1,3,0.05,0.95,0.8647456621287423,10,5.0,1,5.0,1,5.0,1
9938,min_diffuse,10,10,1,3,0.05,0.95,0.777819389504963,5,3.0,1,3.0,1,3.0,1
9939,min_diffuse,10,10,1,3,0.05,0.95,0.9033200051718332,43,8.0,0,7.0,1,7.0,1
9940,min_diffuse,10,10,1,3,0.05,0.95,0.913863132648614,2,2.0,1,2.0,1,2.0,1
9941,min_diffuse,10,10,1,3,0.05,0.95,0.9181727650644568,13,5.0,1,5.0,1,5.0,1
9942,min_diffuse,10,10,1,3,0.05,0.95,0.8550389046176191,8,3.0,1,3.0,1,3.0,1
9943,min_diffuse,10,10,1,3,0.05,0.95,0.944466054433803,36,6.0,1,6.0,1,6.0,1
9944,min_diffuse,10,10,1,3,0.05,0.95,0.9313074639014371,30,7.0,0,7.0,0,6.0,1
9945,min_diffuse,10,10,1,3,0.05,0.95,0.8745792683067578,15,4.0,0,4.0,0,3.0,1
9946,min_diffuse,10,10,1,3,0.05,0.95,0.7658221044138341,9,4.0,1,4.0,1,4.0,1
9947,min_diffuse,10,10,1,3,0.05,0.95,0.8991022241239907,6,4.0,1,4.0,1,4.0,1
9948,min_diffuse,10,10,1,3,0.05,0.95,0.8388520670518314,11,4.0,1,4.0,1,4.0,1
9949,min_diffuse,10,10,1,3,0.05,0.95,0.9338263796354797,37,7.0,1,7.0,1,7.0,1
9950,min_diffuse,10,10,1,3,0.05,0.95,0.816582892781742,9,3.0,1,3.0,1,3.0,1
9951,min_diffuse,10,10,1,3,0.05,0.95,0.8249084125034006,13,4.0,1,4.0,1,4.0,1
9952,min_diffuse,10,10,1,3,0.05,0.95,0.922312494174264,14,4.0,1,4.0,1,4.0,1
9953,min_diffuse,10,10,1,3,0.05,0.95,0.9072726397156118,21,5.0,1,5.0,1,5.0,1
9954,min_diffuse,10,10,1,3,0.05,0.95,0.7508684676966086,12,4.0,1,4.0,1,4.0,1
9955,min_diffuse,10,10,1,3,0.05,0.95,0.8417652347161344,13,5.0,1,5.0,1,5.0,1
9956,min_diffuse,10,10,1,3,0.05,0.95,0.731734724189702,6,3.0,1,3.0,1,3.0,1
9957,min_diffuse,10,10,1,3,0.05,0.95,0.9021441850579712,14,4.0,1,4.0,1,4.0,1
9958,min_diffuse,10,10,1,3,0.05,0.95,0.913397013156462,4,2.0,1,2.0,1,2.0,1
9959,min_diffuse,10,10,1,3,0.05,0.95,0.7979027415109603,3,2.0,1,2.0,1,3.0,0
9960,min_diffuse,10,10,1,3,0.05,0.95,0.7280123586565836,5,3.0,1,3.0,1,3.0,1
9961,min_diffuse,10,10,1,3,0.05,0.95,0.8656497944406031,3,2.0,1,2.0,1,2.0,1
9962,min_diffuse,10,10,1,3,0.05,0.95,0.785802307428698,21,4.0,1,4.0,1,4.0,1
9963,min_diffuse,10,10,1,3,0.05,0.95,0.8590075725469564,7,3.0,1,3.0,1,4.0,0
9964,min_diffuse,10,10,1,3,0.05,0.95,0.8733297269249395,8,4.0,1,4.0,1,4.0,1
9965,min_diffuse,10,10,1,3,0.05,0.95,0.8036518650830176,5,3.0,1,3.0,1,3.0,1
9966,min_diffuse,10,10,1,3,0.05,0.95,0.8900433873751942,6,3.0,1,3.0,1,3.0,1
9967,min_diffuse,10,10,1,3,0.05,0.95,0.8763980360338459,12,4.0,1,4.0,1,5.0,0
9968,min_diffuse,10,10,1,3,0.05,0.95,0.8739056826697357,29,8.0,1,8.0,1,8.0,1
9969,min_diffuse,10,10,1,3,0.05,0.95,0.9429956430686002,44,8.0,1,8.0,1,8.0,1
9970,min_diffuse,10,10,1,3,0.05,0.95,0.77050170342612,9,4.0,1,4.0,1,4.0,1
9971,min_diffuse,10,10,1,3,0.05,0.95,0.9334260118258436,49,8.0,1,8.0,1,8.0,1
9972,min_diffuse,10,10,1,3,0.05,0.95,0.910129452502553,36,7.0,1,7.0,1,7.0,1
9973,min_diffuse,10,10,1,3,0.05,0.95,0.931939031676766,8,3.0,1,3.0,1,4.0,0
9974,min_diffuse,10,10,1,3,0.05,0.95,0.9352436202556392,9,5.0,0,5.0,0,4.0,1
9975,min_diffuse,10,10,1,3,0.05,0.95,0.9445271444647894,7,4.0,0,4.0,0,3.0,1
9976,min_diffuse,10,10,1,3,0.05,0.95,0.8951561817548299,2,2.0,1,2.0,1,2.0,1
9977,min_diffuse,10,10,1,3,0.05,0.95,0.9300865107164684,15,4.0,1,4.0,1,4.0,1
9978,min_diffuse,10,10,1,3,0.05,0.95,0.9364326037425544,8,3.0,1,3.0,1,3.0,1
9979,min_diffuse,10,10,1,3,0.05,0.95,0.9350301483649744,26,7.0,1,7.0,1,7.0,1
9980,min_diffuse,10,10,1,3,0.05,0.95,0.856763144835689,16,6.0,1,6.0,1,6.0,1
9981,min_diffuse,10,10,1,3,0.05,0.95,0.7572392116750046,4,3.0,1,3.0,1,3.0,1
9982,min_diffuse,10,10,1,3,0.05,0.95,0.9245172316204006,24,7.0,0,6.0,1,6.0,1
9983,min_diffuse,10,10,1,3,0.05,0.95,0.9469206878560464,11,4.0,1,4.0,1,4.0,1
9984,min_diffuse,10,10,1,3,0.05,0.95,0.9253588298079252,25,5.0,1,5.0,1,5.0,1
9985,min_diffuse,10,10,1,3,0.05,0.95,0.8221210935288901,5,3.0,1,3.0,1,3.0,1
9986,min_diffuse,10,10,1,3,0.05,0.95,0.8689904394858657,13,3.0,1,3.0,1,3.0,1
9987,min_diffuse,10,10,1,3,0.05,0.95,0.9021169387117216,29,6.0,1,6.0,1,6.0,1
9988,min_diffuse,10,10,1,3,0.05,0.95,0.7966662372960467,5,3.0,0,3.0,0,2.0,1
9989,min_diffuse,10,10,1,3,0.05,0.95,0.860512971370487,14,4.0,1,4.0,1,4.0,1
9990,min_diffuse,10,10,1,3,0.05,0.95,0.9091136979530364,31,6.0,1,6.0,1,6.0,1
9991,min_diffuse,10,10,1,3,0.05,0.95,0.8951355379790038,15,4.0,1,4.0,1,4.0,1
9992,min_diffuse,10,10,1,3,0.05,0.95,0.8227939149173465,5,3.0,1,3.0,1,3.0,1
9993,min_diffuse,10,10,1,3,0.05,0.95,0.9491404072518728,30,9.0,0,9.0,0,8.0,1
9994,min_diffuse,10,10,1,3,0.05,0.95,0.9197044090698924,57,9.0,1,9.0,1,9.0,1
9995,min_diffuse,10,10,1,3,0.05,0.95,0.936608838089668,11,4.0,1,5.0,0,5.0,0
9996,min_diffuse,10,10,1,3,0.05,0.95,0.8171845070673124,3,2.0,1,2.0,1,3.0,0
9997,min_diffuse,10,10,1,3,0.05,0.95,0.8950981101933322,18,6.0,1,6.0,1,7.0,0
9998,min_diffuse,10,10,1,3,0.05,0.95,0.7457164631929124,6,3.0,1,3.0,1,3.0,1
9999,min_diffuse,10,10,1,3,0.05,0.95,0.8992266507118986,37,6.0,1,7.0,0,6.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n10_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,10,20,2,3,0.05,0.95,0.8563664810358755,12,3.0,1,3.0,1,3.0,1
1,min_diffuse,10,20,2,3,0.05,0.95,0.8790411260846431,10,2.0,1,2.0,1,2.0,1
2,min_diffuse,10,20,2,3,0.05,0.95,0.9260310399165034,27,4.0,1,4.0,1,4.0,1
3,min_diffuse,10,20,2,3,0.05,0.95,0.8861585428988197,6,2.0,1,2.0,1,2.0,1
4,min_diffuse,10,20,2,3,0.05,0.95,0.8435914035923832,4,2.0,1,2.0,1,2.0,1
5,min_diffuse,10,20,2,3,0.05,0.95,0.7944702308388467,3,2.0,1,2.0,1,2.0,1
6,min_diffuse,10,20,2,3,0.05,0.95,0.943534278125933,21,4.0,1,4.0,1,4.0,1
7,min_diffuse,10,20,2,3,0.05,0.95,0.9017990235029612,11,2.0,1,2.0,1,2.0,1
8,min_diffuse,10,20,2,3,0.05,0.95,0.8909266324932937,2,1.0,1,2.0,0,2.0,0
9,min_diffuse,10,20,2,3,0.05,0.95,0.9476366942686054,48,5.0,1,5.0,1,5.0,1
10,min_diffuse,10,20,2,3,0.05,0.95,0.7974155095439892,12,3.0,0,2.0,1,2.0,1
11,min_diffuse,10,20,2,3,0.05,0.95,0.640143482562947,2,1.0,1,2.0,0,2.0,0
12,min_diffuse,10,20,2,3,0.05,0.95,0.8256501490811117,5,2.0,1,2.0,1,2.0,1
13,min_diffuse,10,20,2,3,0.05,0.95,0.9303868102173564,6,2.0,1,2.0,1,2.0,1
14,min_diffuse,10,20,2,3,0.05,0.95,0.8617505218137683,16,3.0,1,3.0,1,3.0,1
15,min_diffuse,10,20,2,3,0.05,0.95,0.9337794354980103,3,2.0,1,2.0,1,2.0,1
16,min_diffuse,10,20,2,3,0.05,0.95,0.9261845734600288,17,4.0,0,3.0,1,3.0,1
17,min_diffuse,10,20,2,3,0.05,0.95,0.9195283444599136,22,4.0,0,4.0,0,3.0,1
18,min_diffuse,10,20,2,3,0.05,0.95,0.9413154635900968,6,2.0,1,2.0,1,2.0,1
19,min_diffuse,10,20,2,3,0.05,0.95,0.8703158359790325,6,2.0,1,2.0,1,2.0,1
20,min_diffuse,10,20,2,3,0.05,0.95,0.8460077873559675,17,3.0,1,3.0,1,4.0,0
21,min_diffuse,10,20,2,3,0.05,0.95,0.8646908854190931,3,2.0,1,2.0,1,2.0,1
22,min_diffuse,10,20,2,3,0.05,0.95,0.8990418868036782,18,3.0,1,3.0,1,3.0,1
23,min_diffuse,10,20,2,3,0.05,0.95,0.8155478512950165,6,2.0,1,2.0,1,2.0,1
24,min_diffuse,10,20,2,3,0.05,0.95,0.9346698531995474,21,4.0,1,4.0,1,4.0,1
25,min_diffuse,10,20,2,3,0.05,0.95,0.7427124634727006,4,2.0,1,2.0,1,2.0,1
26,min_diffuse,10,20,2,3,0.05,0.95,0.94343605017129,45,5.0,0,4.0,1,4.0,1
27,min_diffuse,10,20,2,3,0.05,0.95,0.8837251146683879,4,2.0,0,2.0,0,1.0,1
28,min_diffuse,10,20,2,3,0.05,0.95,0.8677515162372718,4,2.0,1,2.0,1,2.0,1
29,min_diffuse,10,20,2,3,0.05,0.95,0.9013582893418532,8,3.0,1,3.0,1,3.0,1
30,min_diffuse,10,20,2,3,0.05,0.95,0.7813386326281234,10,2.0,1,2.0,1,2.0,1
31,min_diffuse,10,20,2,3,0.05,0.95,0.7994401202749768,18,3.0,1,3.0,1,3.0,1
32,min_diffuse,10,20,2,3,0.05,0.95,0.862471341237116,13,3.0,1,3.0,1,3.0,1
33,min_diffuse,10,20,2,3,0.05,0.95,0.9067659393824616,10,3.0,0,2.0,1,3.0,0
34,min_diffuse,10,20,2,3,0.05,0.95,0.9088869477180568,6,2.0,1,2.0,1,3.0,0
35,min_diffuse,10,20,2,3,0.05,0.95,0.8697037127960064,22,4.0,1,4.0,1,4.0,1
36,min_diffuse,10,20,2,3,0.05,0.95,0.924643167232857,16,3.0,0,3.0,0,2.0,1
37,min_diffuse,10,20,2,3,0.05,0.95,0.9350916853059804,60,5.0,0,5.0,0,4.0,1
38,min_diffuse,10,20,2,3,0.05,0.95,0.8079869747019446,20,3.0,1,3.0,1,3.0,1
39,min_diffuse,10,20,2,3,0.05,0.95,0.9408130832286168,15,3.0,1,3.0,1,3.0,1
40,min_diffuse,10,20,2,3,0.05,0.95,0.9311085109752224,11,3.0,1,3.0,1,3.0,1
41,min_diffuse,10,20,2,3,0.05,0.95,0.9397649499333348,17,3.0,1,3.0,1,3.0,1
42,min_diffuse,10,20,2,3,0.05,0.95,0.7344572610041478,4,2.0,1,2.0,1,2.0,1
43,min_diffuse,10,20,2,3,0.05,0.95,0.8162690584417633,6,2.0,1,2.0,1,2.0,1
44,min_diffuse,10,20,2,3,0.05,0.95,0.875622895400919,13,3.0,0,2.0,1,2.0,1
45,min_diffuse,10,20,2,3,0.05,0.95,0.9134322267346556,17,3.0,1,3.0,1,3.0,1
46,min_diffuse,10,20,2,3,0.05,0.95,0.8573065078349486,11,3.0,1,3.0,1,3.0,1
47,min_diffuse,10,20,2,3,0.05,0.95,0.9382367224353492,6,2.0,1,2.0,1,2.0,1
48,min_diffuse,10,20,2,3,0.05,0.95,0.9409425845550188,17,3.0,1,3.0,1,3.0,1
49,min_diffuse,10,20,2,3,0.05,0.95,0.7432229694025129,12,2.0,1,2.0,1,2.0,1
50,min_diffuse,10,20,2,3,0.05,0.95,0.9168244239300428,12,3.0,0,3.0,0,2.0,1
51,min_diffuse,10,20,2,3,0.05,0.95,0.7603735010567572,7,2.0,1,2.0,1,2.0,1
52,min_diffuse,10,20,2,3,0.05,0.95,0.9381580222160912,3,2.0,1,2.0,1,2.0,1
53,min_diffuse,10,20,2,3,0.05,0.95,0.9399712522226036,44,4.0,1,4.0,1,4.0,1
54,min_diffuse,10,20,2,3,0.05,0.95,0.9289707020963665,15,3.0,1,3.0,1,4.0,0
55,min_diffuse,10,20,2,3,0.05,0.95,0.9110888467148248,11,2.0,1,2.0,1,2.0,1
56,min_diffuse,10,20,2,3,0.05,0.95,0.9120975069921804,5,2.0,1,2.0,1,2.0,1
57,min_diffuse,10,20,2,3,0.05,0.95,0.7717300604314651,5,2.0,1,2.0,1,2.0,1
58,min_diffuse,10,20,2,3,0.05,0.95,0.8539824855339594,6,2.0,1,2.0,1,2.0,1
59,min_diffuse,10,20,2,3,0.05,0.95,0.7978269172984734,3,2.0,1,2.0,1,2.0,1
60,min_diffuse,10,20,2,3,0.05,0.95,0.9411999044918384,12,2.0,1,3.0,0,3.0,0
61,min_diffuse,10,20,2,3,0.05,0.95,0.9304498096508674,7,3.0,1,3.0,1,3.0,1
62,min_diffuse,10,20,2,3,0.05,0.95,0.8878645945229928,3,2.0,1,2.0,1,2.0,1
63,min_diffuse,10,20,2,3,0.05,0.95,0.8055910575447255,20,3.0,1,3.0,1,3.0,1
64,min_diffuse,10,20,2,3,0.05,0.95,0.9233918504659768,31,3.0,1,3.0,1,3.0,1
65,min_diffuse,10,20,2,3,0.05,0.95,0.8957482146996327,8,2.0,1,2.0,1,3.0,0
66,min_diffuse,10,20,2,3,0.05,0.95,0.917598101862872,11,3.0,1,3.0,1,3.0,1
67,min_diffuse,10,20,2,3,0.05,0.95,0.8867466331710374,9,2.0,1,2.0,1,2.0,1
68,min_diffuse,10,20,2,3,0.05,0.95,0.8365992974350328,9,3.0,1,3.0,1,3.0,1
69,min_diffuse,10,20,2,3,0.05,0.95,0.8961983285403571,6,2.0,1,2.0,1,2.0,1
70,min_diffuse,10,20,2,3,0.05,0.95,0.9001034152569516,5,2.0,1,2.0,1,2.0,1
71,min_diffuse,10,20,2,3,0.05,0.95,0.8828415147507226,17,3.0,1,3.0,1,3.0,1
72,min_diffuse,10,20,2,3,0.05,0.95,0.9482445172264654,17,2.0,1,2.0,1,2.0,1
73,min_diffuse,10,20,2,3,0.05,0.95,0.9284464130187464,15,3.0,1,3.0,1,3.0,1
74,min_diffuse,10,20,2,3,0.05,0.95,0.9282695212208372,23,4.0,0,3.0,1,3.0,1
75,min_diffuse,10,20,2,3,0.05,0.95,0.8775231257982475,5,2.0,1,2.0,1,2.0,1
76,min_diffuse,10,20,2,3,0.05,0.95,0.917887031885678,10,3.0,1,3.0,1,3.0,1
77,min_diffuse,10,20,2,3,0.05,0.95,0.9347088636503152,16,3.0,1,3.0,1,3.0,1
78,min_diffuse,10,20,2,3,0.05,0.95,0.8406947985742069,5,2.0,1,2.0,1,2.0,1
79,min_diffuse,10,20,2,3,0.05,0.95,0.7844909577108399,9,2.0,1,2.0,1,2.0,1
80,min_diffuse,10,20,2,3,0.05,0.95,0.880713586161785,20,3.0,1,3.0,1,3.0,1
81,min_diffuse,10,20,2,3,0.05,0.95,0.8381082649125967,12,3.0,0,3.0,0,2.0,1
82,min_diffuse,10,20,2,3,0.05,0.95,0.9393360039420592,6,2.0,1,3.0,0,3.0,0
83,min_diffuse,10,20,2,3,0.05,0.95,0.9082541457373178,27,4.0,0,3.0,1,3.0,1
84,min_diffuse,10,20,2,3,0.05,0.95,0.9040429383761386,6,2.0,1,2.0,1,2.0,1
85,min_diffuse,10,20,2,3,0.05,0.95,0.822407178975647,4,2.0,1,2.0,1,2.0,1
86,min_diffuse,10,20,2,3,0.05,0.95,0.8678042931589671,5,2.0,1,2.0,1,2.0,1
87,min_diffuse,10,20,2,3,0.05,0.95,0.9091966175865728,26,3.0,1,3.0,1,3.0,1
88,min_diffuse,10,20,2,3,0.05,0.95,0.7799520973596129,4,2.0,1,2.0,1,2.0,1
89,min_diffuse,10,20,2,3,0.05,0.95,0.9451378193465324,34,5.0,1,5.0,1,5.0,1
90,min_diffuse,10,20,2,3,0.05,0.95,0.7176829963820212,4,2.0,1,2.0,1,2.0,1
91,min_diffuse,10,20,2,3,0.05,0.95,0.9081418241748572,15,3.0,1,3.0,1,3.0,1
92,min_diffuse,10,20,2,3,0.05,0.95,0.8927230226369571,9,3.0,1,3.0,1,3.0,1
93,min_diffuse,10,20,2,3,0.05,0.95,0.9395069474129694,14,3.0,0,2.0,1,3.0,0
94,min_diffuse,10,20,2,3,0.05,0.95,0.9005120144104444,12,3.0,0,3.0,0,2.0,1
95,min_diffuse,10,20,2,3,0.05,0.95,0.908332642445941,4,2.0,1,2.0,1,2.0,1
96,min_diffuse,10,20,2,3,0.05,0.95,0.9173615386568208,17,3.0,0,2.0,1,2.0,1
97,min_diffuse,10,20,2,3,0.05,0.95,0.9230882050816008,6,2.0,1,2.0,1,2.0,1
98,min_diffuse,10,20,2,3,0.05,0.95,0.8542582565476516,9,3.0,1,3.0,1,3.0,1
99,min_diffuse,10,20,2,3,0.05,0.95,0.8812864687316799,19,2.0,1,2.0,1,2.0,1
100,min_diffuse,10,20,2,3,0.05,0.95,0.9313134564320386,65,6.0,0,6.0,0,5.0,1
101,min_diffuse,10,20,2,3,0.05,0.95,0.9428461830850116,7,2.0,1,2.0,1,3.0,0
102,min_diffuse,10,20,2,3,0.05,0.95,0.9035866972697612,8,3.0,0,2.0,1,2.0,1
103,min_diffuse,10,20,2,3,0.05,0.95,0.922489375838169,8,3.0,1,3.0,1,3.0,1
104,min_diffuse,10,20,2,3,0.05,0.95,0.903163004694256,11,3.0,0,2.0,1,2.0,1
105,min_diffuse,10,20,2,3,0.05,0.95,0.9044775864051128,15,3.0,1,3.0,1,3.0,1
106,min_diffuse,10,20,2,3,0.05,0.95,0.8125515460930086,6,2.0,1,2.0,1,2.0,1
107,min_diffuse,10,20,2,3,0.05,0.95,0.7945502518945028,17,3.0,1,3.0,1,3.0,1
108,min_diffuse,10,20,2,3,0.05,0.95,0.807887708163177,9,2.0,1,2.0,1,2.0,1
109,min_diffuse,10,20,2,3,0.05,0.95,0.899593951029538,9,2.0,1,2.0,1,3.0,0
110,min_diffuse,10,20,2,3,0.05,0.95,0.9353927862350052,16,3.0,1,3.0,1,3.0,1
111,min_diffuse,10,20,2,3,0.05,0.95,0.7617738482886023,4,2.0,1,2.0,1,2.0,1
112,min_diffuse,10,20,2,3,0.05,0.95,0.8992216458663786,15,3.0,0,3.0,0,2.0,1
113,min_diffuse,10,20,2,3,0.05,0.95,0.8922855588640797,15,3.0,1,3.0,1,3.0,1
114,min_diffuse,10,20,2,3,0.05,0.95,0.9118448558462036,20,4.0,0,4.0,0,3.0,1
115,min_diffuse,10,20,2,3,0.05,0.95,0.9234904383331072,9,3.0,0,2.0,1,2.0,1
116,min_diffuse,10,20,2,3,0.05,0.95,0.8202586512873565,9,2.0,1,2.0,1,2.0,1
117,min_diffuse,10,20,2,3,0.05,0.95,0.7902140645304385,6,2.0,1,2.0,1,2.0,1
118,min_diffuse,10,20,2,3,0.05,0.95,0.9015274909950884,23,3.0,1,3.0,1,3.0,1
119,min_diffuse,10,20,2,3,0.05,0.95,0.7847920201264159,7,2.0,1,2.0,1,2.0,1
120,min_diffuse,10,20,2,3,0.05,0.95,0.8723043155913589,26,3.0,1,3.0,1,3.0,1
121,min_diffuse,10,20,2,3,0.05,0.95,0.945416861466424,6,2.0,1,2.0,1,2.0,1
122,min_diffuse,10,20,2,3,0.05,0.95,0.831342201395905,4,2.0,1,2.0,1,2.0,1
123,min_diffuse,10,20,2,3,0.05,0.95,0.903456525420084,12,3.0,1,3.0,1,3.0,1
124,min_diffuse,10,20,2,3,0.05,0.95,0.9200630631019552,6,2.0,1,3.0,0,3.0,0
125,min_diffuse,10,20,2,3,0.05,0.95,0.8518408289978401,16,3.0,1,3.0,1,3.0,1
126,min_diffuse,10,20,2,3,0.05,0.95,0.8089920913789946,5,2.0,1,2.0,1,2.0,1
127,min_diffuse,10,20,2,3,0.05,0.95,0.8858861020599162,13,3.0,0,2.0,1,2.0,1
128,min_diffuse,10,20,2,3,0.05,0.95,0.8315530850071957,4,2.0,1,2.0,1,2.0,1
129,min_diffuse,10,20,2,3,0.05,0.95,0.8586788373780554,7,2.0,1,2.0,1,2.0,1
130,min_diffuse,10,20,2,3,0.05,0.95,0.7127979934073487,7,2.0,1,2.0,1,2.0,1
131,min_diffuse,10,20,2,3,0.05,0.95,0.8760289384461019,22,2.0,1,3.0,0,2.0,1
132,min_diffuse,10,20,2,3,0.05,0.95,0.9186112198001348,5,2.0,1,2.0,1,2.0,1
133,min_diffuse,10,20,2,3,0.05,0.95,0.7328718263184056,5,2.0,1,2.0,1,2.0,1
134,min_diffuse,10,20,2,3,0.05,0.95,0.9468366468351982,19,4.0,0,3.0,1,3.0,1
135,min_diffuse,10,20,2,3,0.05,0.95,0.9419679882745068,12,3.0,1,3.0,1,3.0,1
136,min_diffuse,10,20,2,3,0.05,0.95,0.8635026423885945,6,2.0,1,2.0,1,2.0,1
137,min_diffuse,10,20,2,3,0.05,0.95,0.6724938662380154,6,2.0,1,2.0,1,2.0,1
138,min_diffuse,10,20,2,3,0.05,0.95,0.9431375574139566,20,4.0,0,3.0,1,4.0,0
139,min_diffuse,10,20,2,3,0.05,0.95,0.9099248644743558,13,3.0,0,2.0,1,3.0,0
140,min_diffuse,10,20,2,3,0.05,0.95,0.9240901778134252,43,4.0,1,4.0,1,4.0,1
141,min_diffuse,10,20,2,3,0.05,0.95,0.9130080173782894,5,2.0,1,2.0,1,2.0,1
142,min_diffuse,10,20,2,3,0.05,0.95,0.8562423201388607,20,3.0,1,3.0,1,3.0,1
143,min_diffuse,10,20,2,3,0.05,0.95,0.8638700276112545,6,2.0,1,2.0,1,2.0,1
144,min_diffuse,10,20,2,3,0.05,0.95,0.9380103961390284,19,3.0,1,3.0,1,3.0,1
145,min_diffuse,10,20,2,3,0.05,0.95,0.94886262504436,11,3.0,1,3.0,1,3.0,1
146,min_diffuse,10,20,2,3,0.05,0.95,0.9435069351538178,30,4.0,0,3.0,1,3.0,1
147,min_diffuse,10,20,2,3,0.05,0.95,0.8357185695606836,3,2.0,0,1.0,1,1.0,1
148,min_diffuse,10,20,2,3,0.05,0.95,0.860390478393937,3,2.0,1,2.0,1,2.0,1
149,min_diffuse,10,20,2,3,0.05,0.95,0.8906859990475097,6,2.0,1,2.0,1,2.0,1
150,min_diffuse,10,20,2,3,0.05,0.95,0.7575287165368509,7,2.0,1,2.0,1,2.0,1
151,min_diffuse,10,20,2,3,0.05,0.95,0.7200453495874042,6,2.0,1,2.0,1,2.0,1
152,min_diffuse,10,20,2,3,0.05,0.95,0.8676958118108875,18,3.0,1,3.0,1,3.0,1
153,min_diffuse,10,20,2,3,0.05,0.95,0.8204346595678325,6,2.0,1,2.0,1,2.0,1
154,min_diffuse,10,20,2,3,0.05,0.95,0.8084261102234712,13,3.0,1,3.0,1,3.0,1
155,min_diffuse,10,20,2,3,0.05,0.95,0.8930587351621941,27,4.0,1,4.0,1,4.0,1
156,min_diffuse,10,20,2,3,0.05,0.95,0.9226758043354676,29,3.0,1,3.0,1,3.0,1
157,min_diffuse,10,20,2,3,0.05,0.95,0.8599822328314781,14,3.0,1,3.0,1,3.0,1
158,min_diffuse,10,20,2,3,0.05,0.95,0.9301401862366314,12,3.0,1,3.0,1,3.0,1
159,min_diffuse,10,20,2,3,0.05,0.95,0.8600842718506264,16,3.0,1,3.0,1,3.0,1
160,min_diffuse,10,20,2,3,0.05,0.95,0.8669762210985238,8,3.0,0,2.0,1,3.0,0
161,min_diffuse,10,20,2,3,0.05,0.95,0.8650369558258538,5,2.0,1,2.0,1,2.0,1
162,min_diffuse,10,20,2,3,0.05,0.95,0.8195204114442014,13,3.0,1,3.0,1,3.0,1
163,min_diffuse,10,20,2,3,0.05,0.95,0.920609133127226,11,3.0,1,3.0,1,3.0,1
164,min_diffuse,10,20,2,3,0.05,0.95,0.9489022415798954,21,4.0,1,4.0,1,4.0,1
165,min_diffuse,10,20,2,3,0.05,0.95,0.9141151020178196,27,5.0,0,4.0,1,4.0,1
166,min_diffuse,10,20,2,3,0.05,0.95,0.9330003574248404,10,3.0,0,2.0,1,3.0,0
167,min_diffuse,10,20,2,3,0.05,0.95,0.9067656924199748,21,4.0,1,4.0,1,4.0,1
168,min_diffuse,10,20,2,3,0.05,0.95,0.9163625522071928,17,5.0,0,4.0,1,4.0,1
169,min_diffuse,10,20,2,3,0.05,0.95,0.7436478592148985,3,2.0,1,2.0,1,2.0,1
170,min_diffuse,10,20,2,3,0.05,0.95,0.903211370817582,14,4.0,0,3.0,1,3.0,1
171,min_diffuse,10,20,2,3,0.05,0.95,0.8422460803038754,11,3.0,1,3.0,1,3.0,1
172,min_diffuse,10,20,2,3,0.05,0.95,0.8545071709725334,8,2.0,1,2.0,1,2.0,1
173,min_diffuse,10,20,2,3,0.05,0.95,0.7899615804970698,3,2.0,1,2.0,1,2.0,1
174,min_diffuse,10,20,2,3,0.05,0.95,0.9279274051732704,38,5.0,1,5.0,1,5.0,1
175,min_diffuse,10,20,2,3,0.05,0.95,0.9203762311968569,23,5.0,1,5.0,1,5.0,1
176,min_diffuse,10,20,2,3,0.05,0.95,0.8635443663275363,13,3.0,0,2.0,1,2.0,1
177,min_diffuse,10,20,2,3,0.05,0.95,0.8896149650036062,10,2.0,1,2.0,1,2.0,1
178,min_diffuse,10,20,2,3,0.05,0.95,0.652481033052909,3,2.0,1,2.0,1,2.0,1
179,min_diffuse,10,20,2,3,0.05,0.95,0.8611522292911221,11,3.0,1,3.0,1,3.0,1
180,min_diffuse,10,20,2,3,0.05,0.95,0.9278147503370646,18,3.0,1,3.0,1,3.0,1
181,min_diffuse,10,20,2,3,0.05,0.95,0.9349218712728128,22,2.0,1,2.0,1,2.0,1
182,min_diffuse,10,20,2,3,0.05,0.95,0.9163708541722216,6,2.0,1,2.0,1,3.0,0
183,min_diffuse,10,20,2,3,0.05,0.95,0.8231416784076889,7,2.0,1,2.0,1,2.0,1
184,min_diffuse,10,20,2,3,0.05,0.95,0.8563791603767685,10,3.0,0,2.0,1,3.0,0
185,min_diffuse,10,20,2,3,0.05,0.95,0.8478751297920981,15,3.0,1,3.0,1,3.0,1
186,min_diffuse,10,20,2,3,0.05,0.95,0.7671650180386674,2,1.0,1,2.0,0,2.0,0
187,min_diffuse,10,20,2,3,0.05,0.95,0.7638592317405466,7,2.0,1,2.0,1,2.0,1
188,min_diffuse,10,20,2,3,0.05,0.95,0.9129031495244784,8,2.0,1,2.0,1,2.0,1
189,min_diffuse,10,20,2,3,0.05,0.95,0.9160571535126658,3,2.0,0,1.0,1,2.0,0
190,min_diffuse,10,20,2,3,0.05,0.95,0.9178514908839548,32,4.0,1,4.0,1,4.0,1
191,min_diffuse,10,20,2,3,0.05,0.95,0.9409942387386622,13,3.0,1,3.0,1,4.0,0
192,min_diffuse,10,20,2,3,0.05,0.95,0.881592295567862,20,3.0,1,3.0,1,3.0,1
193,min_diffuse,10,20,2,3,0.05,0.95,0.9090376777156002,18,4.0,1,4.0,1,4.0,1
194,min_diffuse,10,20,2,3,0.05,0.95,0.9397661237954286,16,4.0,1,4.0,1,4.0,1
195,min_diffuse,10,20,2,3,0.05,0.95,0.9305826773675194,27,5.0,1,5.0,1,5.0,1
196,min_diffuse,10,20,2,3,0.05,0.95,0.8049783515345315,7,2.0,1,2.0,1,2.0,1
197,min_diffuse,10,20,2,3,0.05,0.95,0.799779008833923,7,2.0,1,2.0,1,2.0,1
198,min_diffuse,10,20,2,3,0.05,0.95,0.906313589111398,22,3.0,1,3.0,1,3.0,1
199,min_diffuse,10,20,2,3,0.05,0.95,0.9361324755084868,38,5.0,0,4.0,1,4.0,1
200,min_diffuse,10,20,2,3,0.05,0.95,0.9145777476838568,15,3.0,1,3.0,1,3.0,1
201,min_diffuse,10,20,2,3,0.05,0.95,0.8324880669744856,6,2.0,1,2.0,1,2.0,1
202,min_diffuse,10,20,2,3,0.05,0.95,0.744762353273932,9,2.0,1,2.0,1,2.0,1
203,min_diffuse,10,20,2,3,0.05,0.95,0.9483088278164616,12,2.0,1,2.0,1,2.0,1
204,min_diffuse,10,20,2,3,0.05,0.95,0.942594513706978,27,4.0,1,4.0,1,4.0,1
205,min_diffuse,10,20,2,3,0.05,0.95,0.9440468818985784,18,3.0,1,3.0,1,3.0,1
206,min_diffuse,10,20,2,3,0.05,0.95,0.9380869075796746,22,3.0,1,3.0,1,3.0,1
207,min_diffuse,10,20,2,3,0.05,0.95,0.9177886287078804,16,4.0,1,4.0,1,4.0,1
208,min_diffuse,10,20,2,3,0.05,0.95,0.9196543397293004,35,5.0,0,4.0,1,4.0,1
209,min_diffuse,10,20,2,3,0.05,0.95,0.9496089636317364,10,3.0,0,3.0,0,2.0,1
210,min_diffuse,10,20,2,3,0.05,0.95,0.8763402655143321,14,3.0,1,3.0,1,3.0,1
211,min_diffuse,10,20,2,3,0.05,0.95,0.8955444304781036,8,3.0,0,2.0,1,2.0,1
212,min_diffuse,10,20,2,3,0.05,0.95,0.8531551547866617,4,2.0,1,2.0,1,2.0,1
213,min_diffuse,10,20,2,3,0.05,0.95,0.943499003076598,7,2.0,1,2.0,1,2.0,1
214,min_diffuse,10,20,2,3,0.05,0.95,0.8659760752495997,8,3.0,0,3.0,0,2.0,1
215,min_diffuse,10,20,2,3,0.05,0.95,0.945545173560838,28,5.0,1,5.0,1,5.0,1
216,min_diffuse,10,20,2,3,0.05,0.95,0.8840808899563488,13,3.0,1,3.0,1,3.0,1
217,min_diffuse,10,20,2,3,0.05,0.95,0.8943719264174833,10,2.0,1,2.0,1,2.0,1
218,min_diffuse,10,20,2,3,0.05,0.95,0.942375955585748,54,5.0,1,5.0,1,5.0,1
219,min_diffuse,10,20,2,3,0.05,0.95,0.9430857195406532,37,4.0,1,4.0,1,4.0,1
220,min_diffuse,10,20,2,3,0.05,0.95,0.9006440173200244,29,3.0,1,3.0,1,3.0,1
221,min_diffuse,10,20,2,3,0.05,0.95,0.8040040704263249,6,2.0,1,2.0,1,2.0,1
222,min_diffuse,10,20,2,3,0.05,0.95,0.8946972413415439,8,3.0,1,3.0,1,3.0,1
223,min_diffuse,10,20,2,3,0.05,0.95,0.9171547783328424,23,3.0,1,3.0,1,3.0,1
224,min_diffuse,10,20,2,3,0.05,0.95,0.9465652511388412,48,5.0,0,4.0,1,4.0,1
225,min_diffuse,10,20,2,3,0.05,0.95,0.8770761917280734,5,2.0,1,2.0,1,2.0,1
226,min_diffuse,10,20,2,3,0.05,0.95,0.8079283677620135,7,2.0,1,2.0,1,2.0,1
227,min_diffuse,10,20,2,3,0.05,0.95,0.93524119510836,12,3.0,1,3.0,1,3.0,1
228,min_diffuse,10,20,2,3,0.05,0.95,0.910244475773476,22,3.0,1,3.0,1,3.0,1
229,min_diffuse,10,20,2,3,0.05,0.95,0.8711016236515929,5,2.0,1,2.0,1,2.0,1
230,min_diffuse,10,20,2,3,0.05,0.95,0.7965120039907684,6,2.0,1,2.0,1,2.0,1
231,min_diffuse,10,20,2,3,0.05,0.95,0.9027739012948668,3,2.0,0,1.0,1,1.0,1
232,min_diffuse,10,20,2,3,0.05,0.95,0.8540658183006172,19,4.0,0,3.0,1,3.0,1
233,min_diffuse,10,20,2,3,0.05,0.95,0.8629776051098097,11,3.0,0,2.0,1,3.0,0
234,min_diffuse,10,20,2,3,0.05,0.95,0.905185424757012,15,3.0,1,3.0,1,3.0,1
235,min_diffuse,10,20,2,3,0.05,0.95,0.8997990001605203,7,2.0,1,2.0,1,3.0,0
236,min_diffuse,10,20,2,3,0.05,0.95,0.7550112985315411,13,3.0,1,3.0,1,3.0,1
237,min_diffuse,10,20,2,3,0.05,0.95,0.948478914061561,41,6.0,0,5.0,1,5.0,1
238,min_diffuse,10,20,2,3,0.05,0.95,0.8729582895775455,4,2.0,1,2.0,1,2.0,1
239,min_diffuse,10,20,2,3,0.05,0.95,0.9457364340028036,49,6.0,1,6.0,1,6.0,1
240,min_diffuse,10,20,2,3,0.05,0.95,0.9044921629672354,9,2.0,1,2.0,1,2.0,1
241,min_diffuse,10,20,2,3,0.05,0.95,0.8910284957333299,15,3.0,0,2.0,1,2.0,1
242,min_diffuse,10,20,2,3,0.05,0.95,0.8275592510551298,17,3.0,1,3.0,1,3.0,1
243,min_diffuse,10,20,2,3,0.05,0.95,0.9408387162342696,11,3.0,0,2.0,1,3.0,0
244,min_diffuse,10,20,2,3,0.05,0.95,0.937807151344946,13,3.0,1,3.0,1,3.0,1
245,min_diffuse,10,20,2,3,0.05,0.95,0.8755498940325538,7,2.0,1,2.0,1,2.0,1
246,min_diffuse,10,20,2,3,0.05,0.95,0.8356093796444103,2,1.0,1,1.0,1,2.0,0
247,min_diffuse,10,20,2,3,0.05,0.95,0.9299561798519572,24,3.0,1,3.0,1,3.0,1
248,min_diffuse,10,20,2,3,0.05,0.95,0.8385160249228695,4,2.0,1,2.0,1,2.0,1
249,min_diffuse,10,20,2,3,0.05,0.95,0.8756907034495405,5,2.0,1,2.0,1,2.0,1
250,min_diffuse,10,20,2,3,0.05,0.95,0.869844982202734,9,2.0,1,2.0,1,2.0,1
251,min_diffuse,10,20,2,3,0.05,0.95,0.8777271188330946,7,2.0,1,2.0,1,2.0,1
252,min_diffuse,10,20,2,3,0.05,0.95,0.7364333712247698,5,2.0,0,2.0,0,1.0,1
253,min_diffuse,10,20,2,3,0.05,0.95,0.9292824930732896,12,3.0,1,3.0,1,3.0,1
254,min_diffuse,10,20,2,3,0.05,0.95,0.8487873788381373,8,2.0,1,2.0,1,2.0,1
255,min_diffuse,10,20,2,3,0.05,0.95,0.8652600844927557,3,2.0,1,2.0,1,2.0,1
256,min_diffuse,10,20,2,3,0.05,0.95,0.679790181526759,3,2.0,0,1.0,1,1.0,1
257,min_diffuse,10,20,2,3,0.05,0.95,0.8582044655071063,10,3.0,1,3.0,1,3.0,1
258,min_diffuse,10,20,2,3,0.05,0.95,0.9491282418953396,10,3.0,1,3.0,1,3.0,1
259,min_diffuse,10,20,2,3,0.05,0.95,0.895583378698508,8,3.0,0,2.0,1,2.0,1
260,min_diffuse,10,20,2,3,0.05,0.95,0.8659773693255909,17,2.0,1,2.0,1,2.0,1
261,min_diffuse,10,20,2,3,0.05,0.95,0.8993360281634718,15,3.0,1,3.0,1,3.0,1
262,min_diffuse,10,20,2,3,0.05,0.95,0.8939732420139176,7,2.0,1,2.0,1,3.0,0
263,min_diffuse,10,20,2,3,0.05,0.95,0.8894533641971187,10,3.0,0,3.0,0,2.0,1
264,min_diffuse,10,20,2,3,0.05,0.95,0.882935757178976,8,2.0,1,2.0,1,2.0,1
265,min_diffuse,10,20,2,3,0.05,0.95,0.8872110698491636,6,2.0,1,2.0,1,2.0,1
266,min_diffuse,10,20,2,3,0.05,0.95,0.86273537534141,5,2.0,1,2.0,1,2.0,1
267,min_diffuse,10,20,2,3,0.05,0.95,0.9340434491899492,11,3.0,0,2.0,1,3.0,0
268,min_diffuse,10,20,2,3,0.05,0.95,0.8108295103854609,5,2.0,1,2.0,1,2.0,1
269,min_diffuse,10,20,2,3,0.05,0.95,0.9054865764361436,21,3.0,1,3.0,1,3.0,1
270,min_diffuse,10,20,2,3,0.05,0.95,0.9487753932246432,20,3.0,1,3.0,1,3.0,1
271,min_diffuse,10,20,2,3,0.05,0.95,0.9329274463176994,57,5.0,1,5.0,1,5.0,1
272,min_diffuse,10,20,2,3,0.05,0.95,0.9474885521604886,34,4.0,0,3.0,1,3.0,1
273,min_diffuse,10,20,2,3,0.05,0.95,0.8694423759292055,16,3.0,0,3.0,0,2.0,1
274,min_diffuse,10,20,2,3,0.05,0.95,0.8809192123550234,7,2.0,1,3.0,0,3.0,0
275,min_diffuse,10,20,2,3,0.05,0.95,0.8780982660946275,13,3.0,1,3.0,1,3.0,1
276,min_diffuse,10,20,2,3,0.05,0.95,0.9424978018286512,7,2.0,1,2.0,1,2.0,1
277,min_diffuse,10,20,2,3,0.05,0.95,0.9067787310563588,24,4.0,0,3.0,1,4.0,0
278,min_diffuse,10,20,2,3,0.05,0.95,0.8866549971763609,6,2.0,1,2.0,1,2.0,1
279,min_diffuse,10,20,2,3,0.05,0.95,0.9158878287133042,3,2.0,0,1.0,1,2.0,0
280,min_diffuse,10,20,2,3,0.05,0.95,0.7870100729243235,13,3.0,1,3.0,1,3.0,1
281,min_diffuse,10,20,2,3,0.05,0.95,0.6601419058549931,4,2.0,1,2.0,1,2.0,1
282,min_diffuse,10,20,2,3,0.05,0.95,0.6404527687046279,4,2.0,1,2.0,1,2.0,1
283,min_diffuse,10,20,2,3,0.05,0.95,0.6646702790737913,2,1.0,1,1.0,1,1.0,1
284,min_diffuse,10,20,2,3,0.05,0.95,0.8441620178629646,3,2.0,0,1.0,1,1.0,1
285,min_diffuse,10,20,2,3,0.05,0.95,0.7881936132112699,3,2.0,1,2.0,1,2.0,1
286,min_diffuse,10,20,2,3,0.05,0.95,0.9089423455543502,16,3.0,1,3.0,1,3.0,1
287,min_diffuse,10,20,2,3,0.05,0.95,0.9355468774479434,30,4.0,1,4.0,1,4.0,1
288,min_diffuse,10,20,2,3,0.05,0.95,0.9100847212716464,43,4.0,0,4.0,0,3.0,1
289,min_diffuse,10,20,2,3,0.05,0.95,0.9338685474751448,21,4.0,1,4.0,1,4.0,1
290,min_diffuse,10,20,2,3,0.05,0.95,0.6972873226331786,4,2.0,1,2.0,1,2.0,1
291,min_diffuse,10,20,2,3,0.05,0.95,0.7709509890053396,11,3.0,0,2.0,1,3.0,0
292,min_diffuse,10,20,2,3,0.05,0.95,0.753058562670271,9,2.0,1,2.0,1,2.0,1
293,min_diffuse,10,20,2,3,0.05,0.95,0.9365383172129128,10,2.0,1,2.0,1,2.0,1
294,min_diffuse,10,20,2,3,0.05,0.95,0.8812562104602168,10,2.0,1,2.0,1,2.0,1
295,min_diffuse,10,20,2,3,0.05,0.95,0.876830633755714,10,3.0,0,2.0,1,3.0,0
296,min_diffuse,10,20,2,3,0.05,0.95,0.7612718147166406,7,2.0,1,2.0,1,2.0,1
297,min_diffuse,10,20,2,3,0.05,0.95,0.848676904018212,17,3.0,1,3.0,1,3.0,1
298,min_diffuse,10,20,2,3,0.05,0.95,0.9056335780130824,20,3.0,0,3.0,0,2.0,1
299,min_diffuse,10,20,2,3,0.05,0.95,0.9461692366352736,10,3.0,0,2.0,1,3.0,0
300,min_diffuse,10,20,2,3,0.05,0.95,0.931804155790676,7,2.0,1,2.0,1,2.0,1
301,min_diffuse,10,20,2,3,0.05,0.95,0.8749702171777305,3,2.0,1,2.0,1,2.0,1
302,min_diffuse,10,20,2,3,0.05,0.95,0.8428511436123944,21,4.0,0,3.0,1,3.0,1
303,min_diffuse,10,20,2,3,0.05,0.95,0.9164678112394729,3,2.0,1,2.0,1,2.0,1
304,min_diffuse,10,20,2,3,0.05,0.95,0.8979654068543615,22,4.0,1,4.0,1,4.0,1
305,min_diffuse,10,20,2,3,0.05,0.95,0.9116112492296808,21,3.0,1,3.0,1,3.0,1
306,min_diffuse,10,20,2,3,0.05,0.95,0.9115975338081552,15,4.0,1,4.0,1,4.0,1
307,min_diffuse,10,20,2,3,0.05,0.95,0.8696559624426062,7,2.0,1,2.0,1,2.0,1
308,min_diffuse,10,20,2,3,0.05,0.95,0.8710853052463824,10,3.0,1,3.0,1,3.0,1
309,min_diffuse,10,20,2,3,0.05,0.95,0.8890427025368742,8,2.0,1,2.0,1,2.0,1
310,min_diffuse,10,20,2,3,0.05,0.95,0.9204614094470246,10,3.0,0,2.0,1,2.0,1
311,min_diffuse,10,20,2,3,0.05,0.95,0.9040612259700967,6,2.0,1,2.0,1,2.0,1
312,min_diffuse,10,20,2,3,0.05,0.95,0.9207840978694358,15,3.0,1,3.0,1,3.0,1
313,min_diffuse,10,20,2,3,0.05,0.95,0.9020806967003624,4,2.0,1,2.0,1,2.0,1
314,min_diffuse,10,20,2,3,0.05,0.95,0.8385344963667422,10,2.0,1,2.0,1,2.0,1
315,min_diffuse,10,20,2,3,0.05,0.95,0.7267357367567504,4,2.0,1,2.0,1,2.0,1
316,min_diffuse,10,20,2,3,0.05,0.95,0.9285735781515568,24,3.0,0,3.0,0,2.0,1
317,min_diffuse,10,20,2,3,0.05,0.95,0.9224793218020886,19,4.0,0,4.0,0,3.0,1
318,min_diffuse,10,20,2,3,0.05,0.95,0.7909030746962552,4,2.0,1,2.0,1,2.0,1
319,min_diffuse,10,20,2,3,0.05,0.95,0.9146662057696676,11,2.0,1,2.0,1,2.0,1
320,min_diffuse,10,20,2,3,0.05,0.95,0.9397752279467668,5,2.0,1,2.0,1,3.0,0
321,min_diffuse,10,20,2,3,0.05,0.95,0.7801138155391529,6,2.0,1,2.0,1,2.0,1
322,min_diffuse,10,20,2,3,0.05,0.95,0.9229207682170693,16,3.0,0,3.0,0,2.0,1
323,min_diffuse,10,20,2,3,0.05,0.95,0.7689954352214017,7,2.0,1,2.0,1,3.0,0
324,min_diffuse,10,20,2,3,0.05,0.95,0.860749449545006,5,2.0,1,2.0,1,2.0,1
325,min_diffuse,10,20,2,3,0.05,0.95,0.8610891578659384,13,3.0,1,3.0,1,3.0,1
326,min_diffuse,10,20,2,3,0.05,0.95,0.8321110130150882,11,3.0,1,3.0,1,3.0,1
327,min_diffuse,10,20,2,3,0.05,0.95,0.9384808247138114,17,3.0,1,3.0,1,3.0,1
328,min_diffuse,10,20,2,3,0.05,0.95,0.8591747106684422,7,2.0,1,2.0,1,2.0,1
329,min_diffuse,10,20,2,3,0.05,0.95,0.7598793935485011,10,2.0,1,2.0,1,2.0,1
330,min_diffuse,10,20,2,3,0.05,0.95,0.9296960799357078,7,2.0,1,2.0,1,2.0,1
331,min_diffuse,10,20,2,3,0.05,0.95,0.8761248298423806,4,2.0,1,2.0,1,2.0,1
332,min_diffuse,10,20,2,3,0.05,0.95,0.8371898156887866,28,3.0,1,3.0,1,3.0,1
333,min_diffuse,10,20,2,3,0.05,0.95,0.9071113626762076,23,3.0,1,3.0,1,3.0,1
334,min_diffuse,10,20,2,3,0.05,0.95,0.8480858072224435,4,2.0,1,2.0,1,2.0,1
335,min_diffuse,10,20,2,3,0.05,0.95,0.836550164693765,14,3.0,0,2.0,1,2.0,1
336,min_diffuse,10,20,2,3,0.05,0.95,0.8900612525378205,4,2.0,1,2.0,1,3.0,0
337,min_diffuse,10,20,2,3,0.05,0.95,0.9234924863809356,35,5.0,1,5.0,1,5.0,1
338,min_diffuse,10,20,2,3,0.05,0.95,0.9279012945653808,18,3.0,1,3.0,1,3.0,1
339,min_diffuse,10,20,2,3,0.05,0.95,0.9187258108103844,4,2.0,1,2.0,1,2.0,1
340,min_diffuse,10,20,2,3,0.05,0.95,0.7881925211250063,6,2.0,1,2.0,1,2.0,1
341,min_diffuse,10,20,2,3,0.05,0.95,0.9250017132835452,16,3.0,1,3.0,1,3.0,1
342,min_diffuse,10,20,2,3,0.05,0.95,0.8641952418866249,4,2.0,1,2.0,1,2.0,1
343,min_diffuse,10,20,2,3,0.05,0.95,0.7271021262799348,9,2.0,1,2.0,1,2.0,1
344,min_diffuse,10,20,2,3,0.05,0.95,0.7522750111650764,13,3.0,1,3.0,1,3.0,1
345,min_diffuse,10,20,2,3,0.05,0.95,0.9406786565798828,29,3.0,1,3.0,1,3.0,1
346,min_diffuse,10,20,2,3,0.05,0.95,0.9350351769742078,27,3.0,1,3.0,1,3.0,1
347,min_diffuse,10,20,2,3,0.05,0.95,0.91738245724906,15,3.0,1,3.0,1,3.0,1
348,min_diffuse,10,20,2,3,0.05,0.95,0.8121825404717438,5,2.0,1,2.0,1,2.0,1
349,min_diffuse,10,20,2,3,0.05,0.95,0.9028981633022952,51,6.0,0,5.0,1,5.0,1
350,min_diffuse,10,20,2,3,0.05,0.95,0.9344408154870648,15,3.0,1,3.0,1,3.0,1
351,min_diffuse,10,20,2,3,0.05,0.95,0.9463422713249056,36,6.0,1,6.0,1,6.0,1
352,min_diffuse,10,20,2,3,0.05,0.95,0.8432057346749524,3,2.0,1,2.0,1,2.0,1
353,min_diffuse,10,20,2,3,0.05,0.95,0.902027806370952,45,4.0,1,4.0,1,4.0,1
354,min_diffuse,10,20,2,3,0.05,0.95,0.8963970035234083,2,1.0,1,1.0,1,2.0,0
355,min_diffuse,10,20,2,3,0.05,0.95,0.892584531373385,7,2.0,1,2.0,1,3.0,0
356,min_diffuse,10,20,2,3,0.05,0.95,0.9497000497955972,9,3.0,1,3.0,1,3.0,1
357,min_diffuse,10,20,2,3,0.05,0.95,0.9327532563082366,6,2.0,1,3.0,0,3.0,0
358,min_diffuse,10,20,2,3,0.05,0.95,0.7307716309598135,14,3.0,0,2.0,1,2.0,1
359,min_diffuse,10,20,2,3,0.05,0.95,0.9378709892432358,44,4.0,0,4.0,0,3.0,1
360,min_diffuse,10,20,2,3,0.05,0.95,0.8678633001969741,4,2.0,1,2.0,1,2.0,1
361,min_diffuse,10,20,2,3,0.05,0.95,0.9213619536903324,5,2.0,1,2.0,1,2.0,1
362,min_diffuse,10,20,2,3,0.05,0.95,0.9302928893852402,35,5.0,1,5.0,1,5.0,1
363,min_diffuse,10,20,2,3,0.05,0.95,0.9440775648305628,31,4.0,1,4.0,1,4.0,1
364,min_diffuse,10,20,2,3,0.05,0.95,0.9469831806677856,27,4.0,0,3.0,1,4.0,0
365,min_diffuse,10,20,2,3,0.05,0.95,0.9367965993646142,9,2.0,1,2.0,1,2.0,1
366,min_diffuse,10,20,2,3,0.05,0.95,0.912167185745724,24,5.0,1,5.0,1,5.0,1
367,min_diffuse,10,20,2,3,0.05,0.95,0.8518780402995619,5,2.0,1,2.0,1,2.0,1
368,min_diffuse,10,20,2,3,0.05,0.95,0.7503354581509682,13,3.0,1,3.0,1,3.0,1
369,min_diffuse,10,20,2,3,0.05,0.95,0.9059022884978934,29,4.0,1,4.0,1,4.0,1
370,min_diffuse,10,20,2,3,0.05,0.95,0.9493311244043214,11,3.0,1,3.0,1,3.0,1
371,min_diffuse,10,20,2,3,0.05,0.95,0.8459119223998771,7,2.0,1,2.0,1,2.0,1
372,min_diffuse,10,20,2,3,0.05,0.95,0.8630228678813958,7,2.0,1,2.0,1,3.0,0
373,min_diffuse,10,20,2,3,0.05,0.95,0.9225645361805828,37,4.0,1,4.0,1,4.0,1
374,min_diffuse,10,20,2,3,0.05,0.95,0.9224787597355834,18,4.0,0,3.0,1,3.0,1
375,min_diffuse,10,20,2,3,0.05,0.95,0.8908475191706687,6,2.0,1,2.0,1,2.0,1
376,min_diffuse,10,20,2,3,0.05,0.95,0.9490994350182044,39,5.0,1,5.0,1,5.0,1
377,min_diffuse,10,20,2,3,0.05,0.95,0.8432187769463126,6,2.0,1,2.0,1,2.0,1
378,min_diffuse,10,20,2,3,0.05,0.95,0.7854744259235762,10,3.0,0,2.0,1,2.0,1
379,min_diffuse,10,20,2,3,0.05,0.95,0.9453954931123442,9,3.0,1,3.0,1,4.0,0
380,min_diffuse,10,20,2,3,0.05,0.95,0.9468642679885751,21,4.0,0,3.0,1,3.0,1
381,min_diffuse,10,20,2,3,0.05,0.95,0.7730696136955102,9,3.0,1,3.0,1,3.0,1
382,min_diffuse,10,20,2,3,0.05,0.95,0.8086767815779294,12,3.0,1,3.0,1,3.0,1
383,min_diffuse,10,20,2,3,0.05,0.95,0.8760086323019388,8,2.0,1,2.0,1,3.0,0
384,min_diffuse,10,20,2,3,0.05,0.95,0.8566520836686079,7,2.0,1,2.0,1,3.0,0
385,min_diffuse,10,20,2,3,0.05,0.95,0.9324302991137556,22,4.0,1,4.0,1,4.0,1
386,min_diffuse,10,20,2,3,0.05,0.95,0.746341137990835,9,2.0,1,2.0,1,2.0,1
387,min_diffuse,10,20,2,3,0.05,0.95,0.8239832325593504,20,3.0,1,3.0,1,3.0,1
388,min_diffuse,10,20,2,3,0.05,0.95,0.9202624259453628,12,3.0,1,3.0,1,4.0,0
389,min_diffuse,10,20,2,3,0.05,0.95,0.9452257664565176,10,3.0,1,3.0,1,3.0,1
390,min_diffuse,10,20,2,3,0.05,0.95,0.863020057445726,18,3.0,1,3.0,1,3.0,1
391,min_diffuse,10,20,2,3,0.05,0.95,0.812680893984209,6,2.0,1,2.0,1,2.0,1
392,min_diffuse,10,20,2,3,0.05,0.95,0.8332402759732884,9,3.0,0,3.0,0,2.0,1
393,min_diffuse,10,20,2,3,0.05,0.95,0.5542110760343473,7,2.0,1,2.0,1,2.0,1
394,min_diffuse,10,20,2,3,0.05,0.95,0.8973014433975501,12,2.0,1,2.0,1,2.0,1
395,min_diffuse,10,20,2,3,0.05,0.95,0.8481949492924252,6,2.0,1,2.0,1,2.0,1
396,min_diffuse,10,20,2,3,0.05,0.95,0.8187528787427503,7,2.0,1,2.0,1,3.0,0
397,min_diffuse,10,20,2,3,0.05,0.95,0.8393292912522268,3,2.0,0,1.0,1,2.0,0
398,min_diffuse,10,20,2,3,0.05,0.95,0.7941752306870707,5,2.0,1,2.0,1,2.0,1
399,min_diffuse,10,20,2,3,0.05,0.95,0.692025355505619,15,2.0,1,2.0,1,2.0,1
400,min_diffuse,10,20,2,3,0.05,0.95,0.8467765487001496,3,2.0,1,2.0,1,2.0,1
401,min_diffuse,10,20,2,3,0.05,0.95,0.867357842825172,4,2.0,1,2.0,1,2.0,1
402,min_diffuse,10,20,2,3,0.05,0.95,0.8951590388471347,6,2.0,1,2.0,1,2.0,1
403,min_diffuse,10,20,2,3,0.05,0.95,0.9344062533000864,26,3.0,1,3.0,1,3.0,1
404,min_diffuse,10,20,2,3,0.05,0.95,0.8845368481253756,4,2.0,1,2.0,1,2.0,1
405,min_diffuse,10,20,2,3,0.05,0.95,0.8905666800305975,11,3.0,0,2.0,1,3.0,0
406,min_diffuse,10,20,2,3,0.05,0.95,0.84744821424695,6,2.0,1,2.0,1,2.0,1
407,min_diffuse,10,20,2,3,0.05,0.95,0.9166778073072168,20,4.0,1,4.0,1,4.0,1
408,min_diffuse,10,20,2,3,0.05,0.95,0.9072812407155834,33,5.0,0,5.0,0,4.0,1
409,min_diffuse,10,20,2,3,0.05,0.95,0.9202353781474992,10,3.0,0,2.0,1,2.0,1
410,min_diffuse,10,20,2,3,0.05,0.95,0.818633800276852,9,2.0,1,2.0,1,2.0,1
411,min_diffuse,10,20,2,3,0.05,0.95,0.6527211556236099,6,2.0,1,2.0,1,2.0,1
412,min_diffuse,10,20,2,3,0.05,0.95,0.9060427055702192,25,3.0,1,3.0,1,4.0,0
413,min_diffuse,10,20,2,3,0.05,0.95,0.9309756575700576,14,3.0,0,3.0,0,2.0,1
414,min_diffuse,10,20,2,3,0.05,0.95,0.7968005135417147,9,2.0,1,3.0,0,2.0,1
415,min_diffuse,10,20,2,3,0.05,0.95,0.93132480937532,14,3.0,1,3.0,1,3.0,1
416,min_diffuse,10,20,2,3,0.05,0.95,0.8441155346392122,18,3.0,0,3.0,0,2.0,1
417,min_diffuse,10,20,2,3,0.05,0.95,0.9478725259823506,12,3.0,1,3.0,1,3.0,1
418,min_diffuse,10,20,2,3,0.05,0.95,0.8727192253711471,14,3.0,1,3.0,1,3.0,1
419,min_diffuse,10,20,2,3,0.05,0.95,0.9354048713807072,13,3.0,1,3.0,1,3.0,1
420,min_diffuse,10,20,2,3,0.05,0.95,0.893797521185725,7,2.0,1,2.0,1,2.0,1
421,min_diffuse,10,20,2,3,0.05,0.95,0.9071888739132588,16,4.0,1,4.0,1,5.0,0
422,min_diffuse,10,20,2,3,0.05,0.95,0.8912270867245091,27,5.0,0,5.0,0,4.0,1
423,min_diffuse,10,20,2,3,0.05,0.95,0.7613437512146302,15,3.0,0,2.0,1,2.0,1
424,min_diffuse,10,20,2,3,0.05,0.95,0.9009025568853932,6,2.0,1,2.0,1,2.0,1
425,min_diffuse,10,20,2,3,0.05,0.95,0.8204619601375501,4,2.0,1,2.0,1,2.0,1
426,min_diffuse,10,20,2,3,0.05,0.95,0.9275799958662896,21,3.0,1,3.0,1,3.0,1
427,min_diffuse,10,20,2,3,0.05,0.95,0.8552382535920926,19,3.0,0,3.0,0,2.0,1
428,min_diffuse,10,20,2,3,0.05,0.95,0.9149543317774111,10,2.0,1,3.0,0,3.0,0
429,min_diffuse,10,20,2,3,0.05,0.95,0.771259921613237,12,2.0,1,2.0,1,2.0,1
430,min_diffuse,10,20,2,3,0.05,0.95,0.8681770510034741,19,3.0,1,4.0,0,4.0,0
431,min_diffuse,10,20,2,3,0.05,0.95,0.8548030806684394,5,2.0,1,2.0,1,2.0,1
432,min_diffuse,10,20,2,3,0.05,0.95,0.6272594096129388,3,2.0,0,1.0,1,1.0,1
433,min_diffuse,10,20,2,3,0.05,0.95,0.8990713420482239,6,2.0,1,2.0,1,3.0,0
434,min_diffuse,10,20,2,3,0.05,0.95,0.8913841926144062,8,3.0,1,3.0,1,3.0,1
435,min_diffuse,10,20,2,3,0.05,0.95,0.7782715888843533,3,2.0,1,2.0,1,2.0,1
436,min_diffuse,10,20,2,3,0.05,0.95,0.9436129695813604,41,4.0,0,4.0,0,3.0,1
437,min_diffuse,10,20,2,3,0.05,0.95,0.8500689425819562,13,3.0,1,3.0,1,3.0,1
438,min_diffuse,10,20,2,3,0.05,0.95,0.8143418606758296,14,3.0,1,3.0,1,3.0,1
439,min_diffuse,10,20,2,3,0.05,0.95,0.5835240418610309,3,2.0,1,2.0,1,2.0,1
440,min_diffuse,10,20,2,3,0.05,0.95,0.8117371475070018,3,2.0,1,2.0,1,2.0,1
441,min_diffuse,10,20,2,3,0.05,0.95,0.847363612291069,2,1.0,1,2.0,0,2.0,0
442,min_diffuse,10,20,2,3,0.05,0.95,0.6533571205144678,9,2.0,1,2.0,1,2.0,1
443,min_diffuse,10,20,2,3,0.05,0.95,0.7600511297046921,7,2.0,1,2.0,1,2.0,1
444,min_diffuse,10,20,2,3,0.05,0.95,0.857450043229718,34,4.0,1,4.0,1,4.0,1
445,min_diffuse,10,20,2,3,0.05,0.95,0.8770893629232622,18,3.0,0,3.0,0,2.0,1
446,min_diffuse,10,20,2,3,0.05,0.95,0.9370259136550656,9,3.0,1,3.0,1,3.0,1
447,min_diffuse,10,20,2,3,0.05,0.95,0.8515231555410269,5,2.0,1,2.0,1,2.0,1
448,min_diffuse,10,20,2,3,0.05,0.95,0.9139703716127864,6,2.0,1,3.0,0,3.0,0
449,min_diffuse,10,20,2,3,0.05,0.95,0.8558319138529218,4,2.0,1,2.0,1,2.0,1
450,min_diffuse,10,20,2,3,0.05,0.95,0.8047679399830727,3,2.0,1,2.0,1,2.0,1
451,min_diffuse,10,20,2,3,0.05,0.95,0.9446062257380868,85,6.0,1,6.0,1,6.0,1
452,min_diffuse,10,20,2,3,0.05,0.95,0.914823787819803,7,2.0,1,2.0,1,2.0,1
453,min_diffuse,10,20,2,3,0.05,0.95,0.7812308526901827,7,2.0,1,2.0,1,2.0,1
454,min_diffuse,10,20,2,3,0.05,0.95,0.846389661378033,9,3.0,1,3.0,1,3.0,1
455,min_diffuse,10,20,2,3,0.05,0.95,0.942518255525012,40,5.0,1,5.0,1,5.0,1
456,min_diffuse,10,20,2,3,0.05,0.95,0.918949473389137,9,3.0,0,3.0,0,2.0,1
457,min_diffuse,10,20,2,3,0.05,0.95,0.919005141122629,13,3.0,1,3.0,1,3.0,1
458,min_diffuse,10,20,2,3,0.05,0.95,0.7467563707741636,5,2.0,1,2.0,1,2.0,1
459,min_diffuse,10,20,2,3,0.05,0.95,0.9199412795935956,17,3.0,1,3.0,1,3.0,1
460,min_diffuse,10,20,2,3,0.05,0.95,0.8932211058930551,17,4.0,1,4.0,1,4.0,1
461,min_diffuse,10,20,2,3,0.05,0.95,0.7075582084723976,5,2.0,1,2.0,1,2.0,1
462,min_diffuse,10,20,2,3,0.05,0.95,0.8914175271463505,9,3.0,1,3.0,1,3.0,1
463,min_diffuse,10,20,2,3,0.05,0.95,0.7446112443012581,6,2.0,1,2.0,1,2.0,1
464,min_diffuse,10,20,2,3,0.05,0.95,0.7662152474004226,7,2.0,1,2.0,1,2.0,1
465,min_diffuse,10,20,2,3,0.05,0.95,0.9212757395684462,27,5.0,0,4.0,1,4.0,1
466,min_diffuse,10,20,2,3,0.05,0.95,0.9111760003317452,24,4.0,1,4.0,1,4.0,1
467,min_diffuse,10,20,2,3,0.05,0.95,0.9338563843004448,11,3.0,0,2.0,1,2.0,1
468,min_diffuse,10,20,2,3,0.05,0.95,0.7743577256809842,10,3.0,1,3.0,1,3.0,1
469,min_diffuse,10,20,2,3,0.05,0.95,0.8048356111836781,8,2.0,1,2.0,1,2.0,1
470,min_diffuse,10,20,2,3,0.05,0.95,0.8367893334765665,7,2.0,1,2.0,1,3.0,0
471,min_diffuse,10,20,2,3,0.05,0.95,0.8893315073947126,12,3.0,1,3.0,1,3.0,1
472,min_diffuse,10,20,2,3,0.05,0.95,0.8288552834444861,13,3.0,0,2.0,1,2.0,1
473,min_diffuse,10,20,2,3,0.05,0.95,0.8262551040880115,11,3.0,1,3.0,1,3.0,1
474,min_diffuse,10,20,2,3,0.05,0.95,0.9145417849247874,18,3.0,0,3.0,0,2.0,1
475,min_diffuse,10,20,2,3,0.05,0.95,0.9103570607286748,14,2.0,1,2.0,1,2.0,1
476,min_diffuse,10,20,2,3,0.05,0.95,0.8999526918833824,20,3.0,1,3.0,1,4.0,0
477,min_diffuse,10,20,2,3,0.05,0.95,0.9284484867256962,22,3.0,1,3.0,1,3.0,1
478,min_diffuse,10,20,2,3,0.05,0.95,0.9263606589435276,15,3.0,1,3.0,1,3.0,1
479,min_diffuse,10,20,2,3,0.05,0.95,0.9172566140652292,9,2.0,1,2.0,1,2.0,1
480,min_diffuse,10,20,2,3,0.05,0.95,0.8426740362225945,27,4.0,0,4.0,0,3.0,1
481,min_diffuse,10,20,2,3,0.05,0.95,0.8355645762044409,7,2.0,1,2.0,1,2.0,1
482,min_diffuse,10,20,2,3,0.05,0.95,0.9123756852796564,12,3.0,1,3.0,1,3.0,1
483,min_diffuse,10,20,2,3,0.05,0.95,0.9460432845766988,9,2.0,1,2.0,1,3.0,0
484,min_diffuse,10,20,2,3,0.05,0.95,0.8183619623108458,3,2.0,1,2.0,1,2.0,1
485,min_diffuse,10,20,2,3,0.05,0.95,0.8175858424856863,10,3.0,0,2.0,1,2.0,1
486,min_diffuse,10,20,2,3,0.05,0.95,0.8970685430980118,9,2.0,1,2.0,1,2.0,1
487,min_diffuse,10,20,2,3,0.05,0.95,0.9411976281125636,18,4.0,0,3.0,1,4.0,0
488,min_diffuse,10,20,2,3,0.05,0.95,0.763084500769757,8,2.0,1,2.0,1,2.0,1
489,min_diffuse,10,20,2,3,0.05,0.95,0.9043046122559396,10,3.0,1,3.0,1,3.0,1
490,min_diffuse,10,20,2,3,0.05,0.95,0.913471882112735,6,2.0,1,2.0,1,2.0,1
491,min_diffuse,10,20,2,3,0.05,0.95,0.9159424711295668,8,3.0,0,3.0,0,2.0,1
492,min_diffuse,10,20,2,3,0.05,0.95,0.8475510414453652,4,2.0,1,2.0,1,2.0,1
493,min_diffuse,10,20,2,3,0.05,0.95,0.8157690622287731,7,2.0,1,2.0,1,2.0,1
494,min_diffuse,10,20,2,3,0.05,0.95,0.9387309613059376,29,4.0,1,4.0,1,4.0,1
495,min_diffuse,10,20,2,3,0.05,0.95,0.9331679411917272,9,2.0,1,2.0,1,2.0,1
496,min_diffuse,10,20,2,3,0.05,0.95,0.9467837823047028,7,2.0,1,2.0,1,2.0,1
497,min_diffuse,10,20,2,3,0.05,0.95,0.9028583833418428,10,3.0,1,3.0,1,3.0,1
498,min_diffuse,10,20,2,3,0.05,0.95,0.8678687241216341,14,3.0,1,3.0,1,3.0,1
499,min_diffuse,10,20,2,3,0.05,0.95,0.8945053407134091,3,2.0,1,2.0,1,2.0,1
500,min_diffuse,10,20,2,3,0.05,0.95,0.90525561988747,6,2.0,1,2.0,1,2.0,1
501,min_diffuse,10,20,2,3,0.05,0.95,0.9057229881245572,15,3.0,1,3.0,1,3.0,1
502,min_diffuse,10,20,2,3,0.05,0.95,0.7555087741306291,8,2.0,1,2.0,1,2.0,1
503,min_diffuse,10,20,2,3,0.05,0.95,0.9457737756683228,31,4.0,0,3.0,1,3.0,1
504,min_diffuse,10,20,2,3,0.05,0.95,0.9477298717574976,25,3.0,1,3.0,1,3.0,1
505,min_diffuse,10,20,2,3,0.05,0.95,0.921066659142074,18,3.0,1,3.0,1,4.0,0
506,min_diffuse,10,20,2,3,0.05,0.95,0.907000322322818,30,3.0,1,3.0,1,3.0,1
507,min_diffuse,10,20,2,3,0.05,0.95,0.7543166721615996,4,2.0,1,2.0,1,2.0,1
508,min_diffuse,10,20,2,3,0.05,0.95,0.9083044574525052,6,2.0,1,2.0,1,2.0,1
509,min_diffuse,10,20,2,3,0.05,0.95,0.8195449366073458,4,2.0,1,2.0,1,2.0,1
510,min_diffuse,10,20,2,3,0.05,0.95,0.9478115849750554,21,5.0,1,5.0,1,5.0,1
511,min_diffuse,10,20,2,3,0.05,0.95,0.9192104204212908,23,4.0,0,3.0,1,3.0,1
512,min_diffuse,10,20,2,3,0.05,0.95,0.9030735472976812,16,3.0,0,2.0,1,2.0,1
513,min_diffuse,10,20,2,3,0.05,0.95,0.8986211349236476,8,3.0,0,2.0,1,3.0,0
514,min_diffuse,10,20,2,3,0.05,0.95,0.9068859318947006,35,4.0,0,4.0,0,3.0,1
515,min_diffuse,10,20,2,3,0.05,0.95,0.8337201549912576,7,2.0,1,2.0,1,2.0,1
516,min_diffuse,10,20,2,3,0.05,0.95,0.9485459771668664,25,3.0,1,3.0,1,3.0,1
517,min_diffuse,10,20,2,3,0.05,0.95,0.9330971581899415,7,3.0,0,2.0,1,3.0,0
518,min_diffuse,10,20,2,3,0.05,0.95,0.8980788084273951,12,3.0,1,3.0,1,3.0,1
519,min_diffuse,10,20,2,3,0.05,0.95,0.86733489236879,8,3.0,1,3.0,1,3.0,1
520,min_diffuse,10,20,2,3,0.05,0.95,0.9008808492888544,2,1.0,1,1.0,1,2.0,0
521,min_diffuse,10,20,2,3,0.05,0.95,0.8549260122165298,5,2.0,1,2.0,1,2.0,1
522,min_diffuse,10,20,2,3,0.05,0.95,0.9207781086909752,38,4.0,1,4.0,1,4.0,1
523,min_diffuse,10,20,2,3,0.05,0.95,0.7739297256752599,5,2.0,1,2.0,1,2.0,1
524,min_diffuse,10,20,2,3,0.05,0.95,0.7254151213497954,3,2.0,0,2.0,0,1.0,1
525,min_diffuse,10,20,2,3,0.05,0.95,0.8742817117791265,4,2.0,1,2.0,1,2.0,1
526,min_diffuse,10,20,2,3,0.05,0.95,0.8356815653345109,9,3.0,0,2.0,1,2.0,1
527,min_diffuse,10,20,2,3,0.05,0.95,0.8160992111542461,2,1.0,1,2.0,0,2.0,0
528,min_diffuse,10,20,2,3,0.05,0.95,0.92508951739191,11,2.0,1,2.0,1,2.0,1
529,min_diffuse,10,20,2,3,0.05,0.95,0.8709015206462105,8,2.0,1,2.0,1,2.0,1
530,min_diffuse,10,20,2,3,0.05,0.95,0.8538773552384225,8,2.0,1,2.0,1,2.0,1
531,min_diffuse,10,20,2,3,0.05,0.95,0.886910688841148,5,2.0,1,2.0,1,2.0,1
532,min_diffuse,10,20,2,3,0.05,0.95,0.8573768624435829,3,2.0,1,2.0,1,2.0,1
533,min_diffuse,10,20,2,3,0.05,0.95,0.9034961430749526,12,3.0,0,3.0,0,2.0,1
534,min_diffuse,10,20,2,3,0.05,0.95,0.6896352645519911,10,3.0,0,2.0,1,2.0,1
535,min_diffuse,10,20,2,3,0.05,0.95,0.925223133798686,7,2.0,1,2.0,1,2.0,1
536,min_diffuse,10,20,2,3,0.05,0.95,0.8067819790173435,19,3.0,1,3.0,1,3.0,1
537,min_diffuse,10,20,2,3,0.05,0.95,0.9167942834707368,33,4.0,0,3.0,1,3.0,1
538,min_diffuse,10,20,2,3,0.05,0.95,0.9223266480313654,10,2.0,1,2.0,1,2.0,1
539,min_diffuse,10,20,2,3,0.05,0.95,0.8832538178345334,9,3.0,0,2.0,1,2.0,1
540,min_diffuse,10,20,2,3,0.05,0.95,0.9466546450706989,8,2.0,1,2.0,1,2.0,1
541,min_diffuse,10,20,2,3,0.05,0.95,0.836130023178693,5,2.0,1,2.0,1,2.0,1
542,min_diffuse,10,20,2,3,0.05,0.95,0.9195016604847794,8,2.0,1,2.0,1,2.0,1
543,min_diffuse,10,20,2,3,0.05,0.95,0.5723945113677255,2,1.0,1,1.0,1,1.0,1
544,min_diffuse,10,20,2,3,0.05,0.95,0.7474419296228304,4,2.0,1,2.0,1,2.0,1
545,min_diffuse,10,20,2,3,0.05,0.95,0.8395991112800423,7,2.0,1,2.0,1,2.0,1
546,min_diffuse,10,20,2,3,0.05,0.95,0.8878070055608526,9,3.0,0,2.0,1,3.0,0
547,min_diffuse,10,20,2,3,0.05,0.95,0.93948975692947,32,4.0,1,4.0,1,4.0,1
548,min_diffuse,10,20,2,3,0.05,0.95,0.930945644640362,73,6.0,0,5.0,1,5.0,1
549,min_diffuse,10,20,2,3,0.05,0.95,0.7898301550324572,7,2.0,1,2.0,1,2.0,1
550,min_diffuse,10,20,2,3,0.05,0.95,0.9229765673493782,16,3.0,1,3.0,1,3.0,1
551,min_diffuse,10,20,2,3,0.05,0.95,0.9407227044006512,22,4.0,1,4.0,1,4.0,1
552,min_diffuse,10,20,2,3,0.05,0.95,0.8695606210834038,7,2.0,1,2.0,1,2.0,1
553,min_diffuse,10,20,2,3,0.05,0.95,0.9312260257111328,15,4.0,1,4.0,1,4.0,1
554,min_diffuse,10,20,2,3,0.05,0.95,0.8949657795507262,17,3.0,1,3.0,1,3.0,1
555,min_diffuse,10,20,2,3,0.05,0.95,0.9283598041553608,15,3.0,1,3.0,1,3.0,1
556,min_diffuse,10,20,2,3,0.05,0.95,0.91002939361466,8,2.0,1,2.0,1,3.0,0
557,min_diffuse,10,20,2,3,0.05,0.95,0.7543382562698924,3,2.0,1,2.0,1,2.0,1
558,min_diffuse,10,20,2,3,0.05,0.95,0.9177070768823168,19,4.0,0,3.0,1,3.0,1
559,min_diffuse,10,20,2,3,0.05,0.95,0.8668468446438552,12,2.0,1,2.0,1,2.0,1
560,min_diffuse,10,20,2,3,0.05,0.95,0.8800899893328546,12,3.0,1,3.0,1,3.0,1
561,min_diffuse,10,20,2,3,0.05,0.95,0.8552757733656101,3,2.0,1,2.0,1,2.0,1
562,min_diffuse,10,20,2,3,0.05,0.95,0.9437881390555312,17,3.0,1,3.0,1,3.0,1
563,min_diffuse,10,20,2,3,0.05,0.95,0.9206004158870764,8,2.0,1,2.0,1,2.0,1
564,min_diffuse,10,20,2,3,0.05,0.95,0.8716596160780441,8,3.0,0,2.0,1,3.0,0
565,min_diffuse,10,20,2,3,0.05,0.95,0.8215184796925713,5,2.0,1,2.0,1,2.0,1
566,min_diffuse,10,20,2,3,0.05,0.95,0.744742289964653,6,2.0,1,2.0,1,2.0,1
567,min_diffuse,10,20,2,3,0.05,0.95,0.9372907164233212,15,4.0,0,3.0,1,4.0,0
568,min_diffuse,10,20,2,3,0.05,0.95,0.7980781330723594,11,3.0,1,3.0,1,3.0,1
569,min_diffuse,10,20,2,3,0.05,0.95,0.9379215047169484,29,4.0,1,4.0,1,4.0,1
570,min_diffuse,10,20,2,3,0.05,0.95,0.922896234014355,8,3.0,1,3.0,1,3.0,1
571,min_diffuse,10,20,2,3,0.05,0.95,0.922863746618752,21,3.0,1,3.0,1,3.0,1
572,min_diffuse,10,20,2,3,0.05,0.95,0.9161544501114458,12,2.0,1,2.0,1,2.0,1
573,min_diffuse,10,20,2,3,0.05,0.95,0.8905323482049533,6,2.0,1,2.0,1,2.0,1
574,min_diffuse,10,20,2,3,0.05,0.95,0.9363424910596904,3,2.0,1,2.0,1,2.0,1
575,min_diffuse,10,20,2,3,0.05,0.95,0.9261993687724792,17,2.0,1,2.0,1,2.0,1
576,min_diffuse,10,20,2,3,0.05,0.95,0.9480454366676934,21,3.0,1,3.0,1,3.0,1
577,min_diffuse,10,20,2,3,0.05,0.95,0.8649331574758928,10,2.0,1,2.0,1,2.0,1
578,min_diffuse,10,20,2,3,0.05,0.95,0.8890602531041235,14,3.0,1,3.0,1,3.0,1
579,min_diffuse,10,20,2,3,0.05,0.95,0.884370161427933,26,4.0,0,3.0,1,3.0,1
580,min_diffuse,10,20,2,3,0.05,0.95,0.7574557311330259,5,2.0,1,2.0,1,2.0,1
581,min_diffuse,10,20,2,3,0.05,0.95,0.9204655188614208,7,2.0,1,2.0,1,2.0,1
582,min_diffuse,10,20,2,3,0.05,0.95,0.8242542528091534,9,2.0,1,2.0,1,2.0,1
583,min_diffuse,10,20,2,3,0.05,0.95,0.8054062290729028,2,1.0,1,2.0,0,2.0,0
584,min_diffuse,10,20,2,3,0.05,0.95,0.7523604588012495,6,2.0,1,2.0,1,2.0,1
585,min_diffuse,10,20,2,3,0.05,0.95,0.8383559171677727,3,2.0,1,2.0,1,2.0,1
586,min_diffuse,10,20,2,3,0.05,0.95,0.8858989034515647,6,2.0,1,2.0,1,2.0,1
587,min_diffuse,10,20,2,3,0.05,0.95,0.9102321362288212,39,4.0,1,4.0,1,4.0,1
588,min_diffuse,10,20,2,3,0.05,0.95,0.7530423929912567,3,2.0,1,2.0,1,2.0,1
589,min_diffuse,10,20,2,3,0.05,0.95,0.8221374454408862,5,2.0,1,2.0,1,2.0,1
590,min_diffuse,10,20,2,3,0.05,0.95,0.9334854380841788,36,4.0,0,4.0,0,3.0,1
591,min_diffuse,10,20,2,3,0.05,0.95,0.8811103578796264,16,3.0,1,3.0,1,3.0,1
592,min_diffuse,10,20,2,3,0.05,0.95,0.8675416346827992,9,3.0,0,2.0,1,2.0,1
593,min_diffuse,10,20,2,3,0.05,0.95,0.9073932425406148,15,3.0,1,3.0,1,3.0,1
594,min_diffuse,10,20,2,3,0.05,0.95,0.9147232881377008,7,2.0,1,2.0,1,2.0,1
595,min_diffuse,10,20,2,3,0.05,0.95,0.9043932704933508,7,2.0,1,2.0,1,2.0,1
596,min_diffuse,10,20,2,3,0.05,0.95,0.7294113665708953,12,2.0,1,2.0,1,2.0,1
597,min_diffuse,10,20,2,3,0.05,0.95,0.8650201219552682,22,3.0,1,3.0,1,3.0,1
598,min_diffuse,10,20,2,3,0.05,0.95,0.8469260568760023,12,2.0,1,3.0,0,3.0,0
599,min_diffuse,10,20,2,3,0.05,0.95,0.9208207085335168,11,2.0,1,2.0,1,3.0,0
600,min_diffuse,10,20,2,3,0.05,0.95,0.929967368919302,12,3.0,1,3.0,1,3.0,1
601,min_diffuse,10,20,2,3,0.05,0.95,0.7260984440785526,3,2.0,1,2.0,1,2.0,1
602,min_diffuse,10,20,2,3,0.05,0.95,0.7970760676899894,21,2.0,1,2.0,1,2.0,1
603,min_diffuse,10,20,2,3,0.05,0.95,0.7914257106776099,8,3.0,1,3.0,1,3.0,1
604,min_diffuse,10,20,2,3,0.05,0.95,0.92518324807045,12,3.0,1,3.0,1,3.0,1
605,min_diffuse,10,20,2,3,0.05,0.95,0.8376909394314234,6,2.0,1,2.0,1,2.0,1
606,min_diffuse,10,20,2,3,0.05,0.95,0.8837205449172923,11,3.0,1,3.0,1,3.0,1
607,min_diffuse,10,20,2,3,0.05,0.95,0.8984156557747779,4,2.0,1,2.0,1,2.0,1
608,min_diffuse,10,20,2,3,0.05,0.95,0.947928927584724,13,3.0,0,2.0,1,3.0,0
609,min_diffuse,10,20,2,3,0.05,0.95,0.9446367513783064,25,3.0,1,3.0,1,3.0,1
610,min_diffuse,10,20,2,3,0.05,0.95,0.8424390775945343,6,2.0,1,2.0,1,2.0,1
611,min_diffuse,10,20,2,3,0.05,0.95,0.948161940847065,20,4.0,0,3.0,1,4.0,0
612,min_diffuse,10,20,2,3,0.05,0.95,0.9140562859816742,16,4.0,0,3.0,1,4.0,0
613,min_diffuse,10,20,2,3,0.05,0.95,0.8477596478403018,10,2.0,1,2.0,1,2.0,1
614,min_diffuse,10,20,2,3,0.05,0.95,0.6655229475052641,4,2.0,1,2.0,1,2.0,1
615,min_diffuse,10,20,2,3,0.05,0.95,0.8945080393617583,9,3.0,0,2.0,1,2.0,1
616,min_diffuse,10,20,2,3,0.05,0.95,0.9345286793281032,24,3.0,1,3.0,1,3.0,1
617,min_diffuse,10,20,2,3,0.05,0.95,0.8937505633484985,19,3.0,1,3.0,1,3.0,1
618,min_diffuse,10,20,2,3,0.05,0.95,0.6917660421704408,4,2.0,1,2.0,1,2.0,1
619,min_diffuse,10,20,2,3,0.05,0.95,0.8947094947039954,3,2.0,1,2.0,1,2.0,1
620,min_diffuse,10,20,2,3,0.05,0.95,0.7806030789014338,7,2.0,1,2.0,1,2.0,1
621,min_diffuse,10,20,2,3,0.05,0.95,0.9483834354737284,16,3.0,1,3.0,1,3.0,1
622,min_diffuse,10,20,2,3,0.05,0.95,0.7029994461753725,8,2.0,1,2.0,1,2.0,1
623,min_diffuse,10,20,2,3,0.05,0.95,0.8558854325908126,7,2.0,1,2.0,1,2.0,1
624,min_diffuse,10,20,2,3,0.05,0.95,0.8910134247613025,5,2.0,1,3.0,0,3.0,0
625,min_diffuse,10,20,2,3,0.05,0.95,0.8082164733817615,6,2.0,1,2.0,1,2.0,1
626,min_diffuse,10,20,2,3,0.05,0.95,0.7828000746483839,5,2.0,1,2.0,1,2.0,1
627,min_diffuse,10,20,2,3,0.05,0.95,0.909324502346642,25,3.0,1,3.0,1,3.0,1
628,min_diffuse,10,20,2,3,0.05,0.95,0.942253226870689,11,3.0,1,3.0,1,3.0,1
629,min_diffuse,10,20,2,3,0.05,0.95,0.8908566438740417,7,3.0,0,2.0,1,3.0,0
630,min_diffuse,10,20,2,3,0.05,0.95,0.8890905456190064,10,3.0,0,2.0,1,2.0,1
631,min_diffuse,10,20,2,3,0.05,0.95,0.8869687649896206,12,3.0,0,2.0,1,2.0,1
632,min_diffuse,10,20,2,3,0.05,0.95,0.9113203708424072,11,3.0,1,3.0,1,3.0,1
633,min_diffuse,10,20,2,3,0.05,0.95,0.8937145821341645,9,3.0,0,2.0,1,2.0,1
634,min_diffuse,10,20,2,3,0.05,0.95,0.8841997398036432,12,3.0,0,2.0,1,2.0,1
635,min_diffuse,10,20,2,3,0.05,0.95,0.8387371213535104,4,2.0,1,2.0,1,2.0,1
636,min_diffuse,10,20,2,3,0.05,0.95,0.8070634747953087,5,2.0,1,2.0,1,2.0,1
637,min_diffuse,10,20,2,3,0.05,0.95,0.8706142239800617,5,2.0,1,2.0,1,2.0,1
638,min_diffuse,10,20,2,3,0.05,0.95,0.9451015702634858,3,2.0,1,2.0,1,2.0,1
639,min_diffuse,10,20,2,3,0.05,0.95,0.8848640260755813,14,3.0,1,3.0,1,3.0,1
640,min_diffuse,10,20,2,3,0.05,0.95,0.6849642408391049,3,2.0,1,2.0,1,2.0,1
641,min_diffuse,10,20,2,3,0.05,0.95,0.7865860524985292,11,3.0,1,3.0,1,3.0,1
642,min_diffuse,10,20,2,3,0.05,0.95,0.9443499335801024,22,2.0,1,2.0,1,2.0,1
643,min_diffuse,10,20,2,3,0.05,0.95,0.7286512965118015,5,2.0,1,2.0,1,2.0,1
644,min_diffuse,10,20,2,3,0.05,0.95,0.926869156605911,7,2.0,1,2.0,1,2.0,1
645,min_diffuse,10,20,2,3,0.05,0.95,0.905090764192669,24,3.0,0,2.0,1,2.0,1
646,min_diffuse,10,20,2,3,0.05,0.95,0.8767238376322734,9,3.0,0,3.0,0,2.0,1
647,min_diffuse,10,20,2,3,0.05,0.95,0.8881411010721514,6,2.0,1,2.0,1,2.0,1
648,min_diffuse,10,20,2,3,0.05,0.95,0.91790497915847,39,4.0,0,4.0,0,3.0,1
649,min_diffuse,10,20,2,3,0.05,0.95,0.7605351727144086,6,2.0,1,2.0,1,2.0,1
650,min_diffuse,10,20,2,3,0.05,0.95,0.8151940008888346,17,4.0,0,4.0,0,3.0,1
651,min_diffuse,10,20,2,3,0.05,0.95,0.8425701695511524,2,1.0,1,1.0,1,2.0,0
652,min_diffuse,10,20,2,3,0.05,0.95,0.9477332695439272,39,4.0,0,3.0,1,3.0,1
653,min_diffuse,10,20,2,3,0.05,0.95,0.8404153206705295,9,2.0,1,2.0,1,2.0,1
654,min_diffuse,10,20,2,3,0.05,0.95,0.9199509651879428,20,4.0,1,4.0,1,4.0,1
655,min_diffuse,10,20,2,3,0.05,0.95,0.8971104549098804,41,3.0,1,3.0,1,3.0,1
656,min_diffuse,10,20,2,3,0.05,0.95,0.8555767467855108,6,2.0,1,2.0,1,2.0,1
657,min_diffuse,10,20,2,3,0.05,0.95,0.9146555733492188,9,2.0,1,2.0,1,2.0,1
658,min_diffuse,10,20,2,3,0.05,0.95,0.9247601737869986,8,2.0,1,2.0,1,3.0,0
659,min_diffuse,10,20,2,3,0.05,0.95,0.9230530544582508,23,3.0,1,3.0,1,3.0,1
660,min_diffuse,10,20,2,3,0.05,0.95,0.93064046127547,13,3.0,0,2.0,1,3.0,0
661,min_diffuse,10,20,2,3,0.05,0.95,0.6694687678043287,10,2.0,1,2.0,1,2.0,1
662,min_diffuse,10,20,2,3,0.05,0.95,0.9155076781726584,15,3.0,1,3.0,1,4.0,0
663,min_diffuse,10,20,2,3,0.05,0.95,0.948236742802276,10,3.0,1,3.0,1,4.0,0
664,min_diffuse,10,20,2,3,0.05,0.95,0.9134468143622518,9,2.0,1,2.0,1,2.0,1
665,min_diffuse,10,20,2,3,0.05,0.95,0.9473922681657736,9,3.0,1,3.0,1,3.0,1
666,min_diffuse,10,20,2,3,0.05,0.95,0.851604014650196,7,2.0,1,2.0,1,2.0,1
667,min_diffuse,10,20,2,3,0.05,0.95,0.9422113026111644,32,4.0,0,4.0,0,3.0,1
668,min_diffuse,10,20,2,3,0.05,0.95,0.8806928559677647,8,3.0,1,3.0,1,3.0,1
669,min_diffuse,10,20,2,3,0.05,0.95,0.8727475681230924,9,2.0,1,2.0,1,2.0,1
670,min_diffuse,10,20,2,3,0.05,0.95,0.7870468314777134,7,2.0,1,2.0,1,2.0,1
671,min_diffuse,10,20,2,3,0.05,0.95,0.9488059708309164,12,3.0,1,3.0,1,3.0,1
672,min_diffuse,10,20,2,3,0.05,0.95,0.8569419907206851,18,3.0,1,3.0,1,3.0,1
673,min_diffuse,10,20,2,3,0.05,0.95,0.9265174773952304,7,2.0,1,2.0,1,3.0,0
674,min_diffuse,10,20,2,3,0.05,0.95,0.8079274587397057,3,2.0,1,2.0,1,2.0,1
675,min_diffuse,10,20,2,3,0.05,0.95,0.8087064098119116,10,3.0,0,2.0,1,2.0,1
676,min_diffuse,10,20,2,3,0.05,0.95,0.8232716298182498,10,3.0,1,3.0,1,3.0,1
677,min_diffuse,10,20,2,3,0.05,0.95,0.7753493769499068,4,2.0,1,2.0,1,2.0,1
678,min_diffuse,10,20,2,3,0.05,0.95,0.8592763387271465,8,3.0,0,2.0,1,3.0,0
679,min_diffuse,10,20,2,3,0.05,0.95,0.6959603392884973,5,2.0,1,2.0,1,2.0,1
680,min_diffuse,10,20,2,3,0.05,0.95,0.9021429921836948,12,3.0,1,3.0,1,3.0,1
681,min_diffuse,10,20,2,3,0.05,0.95,0.9396150302327356,36,5.0,0,4.0,1,4.0,1
682,min_diffuse,10,20,2,3,0.05,0.95,0.8572448196900783,7,2.0,1,2.0,1,2.0,1
683,min_diffuse,10,20,2,3,0.05,0.95,0.7062295783266237,4,2.0,0,2.0,0,1.0,1
684,min_diffuse,10,20,2,3,0.05,0.95,0.9492040720968224,7,2.0,1,2.0,1,2.0,1
685,min_diffuse,10,20,2,3,0.05,0.95,0.8526810061274948,11,2.0,1,2.0,1,2.0,1
686,min_diffuse,10,20,2,3,0.05,0.95,0.8807070428222855,17,4.0,0,4.0,0,3.0,1
687,min_diffuse,10,20,2,3,0.05,0.95,0.9286875359289962,12,3.0,0,3.0,0,2.0,1
688,min_diffuse,10,20,2,3,0.05,0.95,0.9020527026356748,4,2.0,1,2.0,1,2.0,1
689,min_diffuse,10,20,2,3,0.05,0.95,0.928724179553788,10,3.0,0,2.0,1,2.0,1
690,min_diffuse,10,20,2,3,0.05,0.95,0.9235828944574948,60,5.0,1,5.0,1,5.0,1
691,min_diffuse,10,20,2,3,0.05,0.95,0.8999152521665515,14,3.0,0,2.0,1,2.0,1
692,min_diffuse,10,20,2,3,0.05,0.95,0.8878374876578095,16,4.0,0,3.0,1,3.0,1
693,min_diffuse,10,20,2,3,0.05,0.95,0.7895179574130048,10,3.0,1,3.0,1,3.0,1
694,min_diffuse,10,20,2,3,0.05,0.95,0.8895923573987656,6,2.0,1,2.0,1,2.0,1
695,min_diffuse,10,20,2,3,0.05,0.95,0.7138150546294229,3,2.0,1,2.0,1,2.0,1
696,min_diffuse,10,20,2,3,0.05,0.95,0.9440952619861396,38,5.0,1,5.0,1,5.0,1
697,min_diffuse,10,20,2,3,0.05,0.95,0.8810922785036188,30,3.0,1,3.0,1,3.0,1
698,min_diffuse,10,20,2,3,0.05,0.95,0.8359341395645136,5,2.0,1,2.0,1,2.0,1
699,min_diffuse,10,20,2,3,0.05,0.95,0.9336808655842734,3,2.0,1,2.0,1,2.0,1
700,min_diffuse,10,20,2,3,0.05,0.95,0.910410027970431,23,4.0,0,4.0,0,3.0,1
701,min_diffuse,10,20,2,3,0.05,0.95,0.7224045538005739,8,3.0,1,3.0,1,3.0,1
702,min_diffuse,10,20,2,3,0.05,0.95,0.8703717203217464,11,2.0,1,2.0,1,2.0,1
703,min_diffuse,10,20,2,3,0.05,0.95,0.8837814506862954,13,3.0,0,3.0,0,2.0,1
704,min_diffuse,10,20,2,3,0.05,0.95,0.8397882272836815,4,2.0,1,2.0,1,2.0,1
705,min_diffuse,10,20,2,3,0.05,0.95,0.8963169502608976,10,3.0,0,2.0,1,3.0,0
706,min_diffuse,10,20,2,3,0.05,0.95,0.8295920595789525,2,1.0,1,2.0,0,2.0,0
707,min_diffuse,10,20,2,3,0.05,0.95,0.8052863088574786,5,2.0,1,2.0,1,3.0,0
708,min_diffuse,10,20,2,3,0.05,0.95,0.938269927709143,25,3.0,1,3.0,1,3.0,1
709,min_diffuse,10,20,2,3,0.05,0.95,0.9148478916872752,4,2.0,1,2.0,1,2.0,1
710,min_diffuse,10,20,2,3,0.05,0.95,0.7523490897837755,5,2.0,1,2.0,1,2.0,1
711,min_diffuse,10,20,2,3,0.05,0.95,0.6400671882095347,6,2.0,1,2.0,1,2.0,1
712,min_diffuse,10,20,2,3,0.05,0.95,0.8815913192108078,17,3.0,1,3.0,1,3.0,1
713,min_diffuse,10,20,2,3,0.05,0.95,0.9155904402263614,22,3.0,1,3.0,1,3.0,1
714,min_diffuse,10,20,2,3,0.05,0.95,0.8698289719014066,34,5.0,0,4.0,1,4.0,1
715,min_diffuse,10,20,2,3,0.05,0.95,0.9363471681597176,23,3.0,1,3.0,1,3.0,1
716,min_diffuse,10,20,2,3,0.05,0.95,0.9341235088626784,31,4.0,1,4.0,1,4.0,1
717,min_diffuse,10,20,2,3,0.05,0.95,0.9170493462268712,12,4.0,0,3.0,1,3.0,1
718,min_diffuse,10,20,2,3,0.05,0.95,0.8089090368963888,6,2.0,1,2.0,1,3.0,0
719,min_diffuse,10,20,2,3,0.05,0.95,0.823430713443305,6,2.0,1,2.0,1,2.0,1
720,min_diffuse,10,20,2,3,0.05,0.95,0.893433980213402,8,3.0,0,2.0,1,3.0,0
721,min_diffuse,10,20,2,3,0.05,0.95,0.9150801912508432,12,2.0,1,2.0,1,2.0,1
722,min_diffuse,10,20,2,3,0.05,0.95,0.8596601608285847,24,4.0,1,4.0,1,4.0,1
723,min_diffuse,10,20,2,3,0.05,0.95,0.8671094269177902,7,2.0,1,2.0,1,3.0,0
724,min_diffuse,10,20,2,3,0.05,0.95,0.776097724920751,8,3.0,0,3.0,0,2.0,1
725,min_diffuse,10,20,2,3,0.05,0.95,0.8781649252484538,11,3.0,1,3.0,1,3.0,1
726,min_diffuse,10,20,2,3,0.05,0.95,0.937059674848755,9,3.0,0,2.0,1,3.0,0
727,min_diffuse,10,20,2,3,0.05,0.95,0.922130066512666,17,4.0,1,4.0,1,4.0,1
728,min_diffuse,10,20,2,3,0.05,0.95,0.9353402444543214,13,3.0,1,3.0,1,3.0,1
729,min_diffuse,10,20,2,3,0.05,0.95,0.931771661016042,14,2.0,1,2.0,1,2.0,1
730,min_diffuse,10,20,2,3,0.05,0.95,0.888443283440653,8,2.0,1,2.0,1,2.0,1
731,min_diffuse,10,20,2,3,0.05,0.95,0.943970961719536,6,2.0,1,2.0,1,3.0,0
732,min_diffuse,10,20,2,3,0.05,0.95,0.9073333433208622,13,3.0,1,3.0,1,3.0,1
733,min_diffuse,10,20,2,3,0.05,0.95,0.884298979750287,9,2.0,1,2.0,1,2.0,1
734,min_diffuse,10,20,2,3,0.05,0.95,0.8791199476709248,4,2.0,1,2.0,1,2.0,1
735,min_diffuse,10,20,2,3,0.05,0.95,0.9258711961574834,8,2.0,1,3.0,0,2.0,1
736,min_diffuse,10,20,2,3,0.05,0.95,0.8493943942326315,14,3.0,1,3.0,1,3.0,1
737,min_diffuse,10,20,2,3,0.05,0.95,0.9187643782204612,25,4.0,1,4.0,1,4.0,1
738,min_diffuse,10,20,2,3,0.05,0.95,0.8957999247116143,7,2.0,1,2.0,1,3.0,0
739,min_diffuse,10,20,2,3,0.05,0.95,0.8302056867043396,8,2.0,1,2.0,1,2.0,1
740,min_diffuse,10,20,2,3,0.05,0.95,0.9161276656101046,12,3.0,1,3.0,1,4.0,0
741,min_diffuse,10,20,2,3,0.05,0.95,0.8918928065585189,7,2.0,1,2.0,1,3.0,0
742,min_diffuse,10,20,2,3,0.05,0.95,0.9145513550634736,15,3.0,1,3.0,1,3.0,1
743,min_diffuse,10,20,2,3,0.05,0.95,0.9128957160447826,12,2.0,1,2.0,1,3.0,0
744,min_diffuse,10,20,2,3,0.05,0.95,0.8087299597774271,4,2.0,1,2.0,1,2.0,1
745,min_diffuse,10,20,2,3,0.05,0.95,0.933035829524704,19,3.0,1,3.0,1,3.0,1
746,min_diffuse,10,20,2,3,0.05,0.95,0.9173010100175076,18,4.0,1,4.0,1,4.0,1
747,min_diffuse,10,20,2,3,0.05,0.95,0.9440079230108998,34,4.0,1,4.0,1,4.0,1
748,min_diffuse,10,20,2,3,0.05,0.95,0.890339520557771,33,4.0,0,3.0,1,3.0,1
749,min_diffuse,10,20,2,3,0.05,0.95,0.6553726876353098,5,2.0,1,2.0,1,2.0,1
750,min_diffuse,10,20,2,3,0.05,0.95,0.8535734958318666,2,1.0,1,1.0,1,1.0,1
751,min_diffuse,10,20,2,3,0.05,0.95,0.691333670867655,3,2.0,1,2.0,1,2.0,1
752,min_diffuse,10,20,2,3,0.05,0.95,0.8655730839855761,8,3.0,0,2.0,1,3.0,0
753,min_diffuse,10,20,2,3,0.05,0.95,0.915787623335056,7,2.0,1,2.0,1,2.0,1
754,min_diffuse,10,20,2,3,0.05,0.95,0.919610253961315,15,3.0,0,3.0,0,2.0,1
755,min_diffuse,10,20,2,3,0.05,0.95,0.9065899324877852,9,3.0,1,3.0,1,3.0,1
756,min_diffuse,10,20,2,3,0.05,0.95,0.9205984915815788,29,3.0,1,3.0,1,3.0,1
757,min_diffuse,10,20,2,3,0.05,0.95,0.9279338816482128,28,3.0,1,3.0,1,3.0,1
758,min_diffuse,10,20,2,3,0.05,0.95,0.9481627374106651,6,2.0,1,2.0,1,2.0,1
759,min_diffuse,10,20,2,3,0.05,0.95,0.895717039395516,4,2.0,1,2.0,1,2.0,1
760,min_diffuse,10,20,2,3,0.05,0.95,0.9029628527058132,14,3.0,0,2.0,1,3.0,0
761,min_diffuse,10,20,2,3,0.05,0.95,0.7223151896902175,10,2.0,1,2.0,1,2.0,1
762,min_diffuse,10,20,2,3,0.05,0.95,0.9192703427433332,33,6.0,0,5.0,1,5.0,1
763,min_diffuse,10,20,2,3,0.05,0.95,0.8990076718513911,6,2.0,1,3.0,0,3.0,0
764,min_diffuse,10,20,2,3,0.05,0.95,0.8439224096890272,2,1.0,1,1.0,1,1.0,1
765,min_diffuse,10,20,2,3,0.05,0.95,0.7599025724845393,3,2.0,1,2.0,1,2.0,1
766,min_diffuse,10,20,2,3,0.05,0.95,0.9327714574335144,23,4.0,0,4.0,0,3.0,1
767,min_diffuse,10,20,2,3,0.05,0.95,0.757306979949666,5,2.0,1,2.0,1,2.0,1
768,min_diffuse,10,20,2,3,0.05,0.95,0.930946356781593,38,4.0,1,4.0,1,4.0,1
769,min_diffuse,10,20,2,3,0.05,0.95,0.9204037051583924,18,3.0,1,3.0,1,3.0,1
770,min_diffuse,10,20,2,3,0.05,0.95,0.7745979905499812,6,2.0,1,2.0,1,2.0,1
771,min_diffuse,10,20,2,3,0.05,0.95,0.8856910645959105,21,3.0,1,3.0,1,3.0,1
772,min_diffuse,10,20,2,3,0.05,0.95,0.9336594854687305,23,4.0,1,4.0,1,4.0,1
773,min_diffuse,10,20,2,3,0.05,0.95,0.9371061823166784,19,3.0,1,3.0,1,3.0,1
774,min_diffuse,10,20,2,3,0.05,0.95,0.9232121055858004,11,3.0,0,2.0,1,3.0,0
775,min_diffuse,10,20,2,3,0.05,0.95,0.9394833143736708,7,2.0,1,3.0,0,2.0,1
776,min_diffuse,10,20,2,3,0.05,0.95,0.9453387949347404,3,2.0,1,2.0,1,2.0,1
777,min_diffuse,10,20,2,3,0.05,0.95,0.9241114436005105,62,6.0,0,5.0,1,5.0,1
778,min_diffuse,10,20,2,3,0.05,0.95,0.8188088000647022,7,2.0,1,2.0,1,2.0,1
779,min_diffuse,10,20,2,3,0.05,0.95,0.8756736421017849,6,2.0,1,2.0,1,2.0,1
780,min_diffuse,10,20,2,3,0.05,0.95,0.8215743686847163,4,2.0,1,2.0,1,2.0,1
781,min_diffuse,10,20,2,3,0.05,0.95,0.7527287963172137,2,1.0,1,1.0,1,1.0,1
782,min_diffuse,10,20,2,3,0.05,0.95,0.8868581684334195,13,3.0,1,3.0,1,3.0,1
783,min_diffuse,10,20,2,3,0.05,0.95,0.881735689797623,4,2.0,1,2.0,1,2.0,1
784,min_diffuse,10,20,2,3,0.05,0.95,0.8583166828728257,6,2.0,1,2.0,1,2.0,1
785,min_diffuse,10,20,2,3,0.05,0.95,0.793947794283994,8,2.0,1,2.0,1,2.0,1
786,min_diffuse,10,20,2,3,0.05,0.95,0.8407413459794706,8,3.0,1,3.0,1,3.0,1
787,min_diffuse,10,20,2,3,0.05,0.95,0.8411901440919333,9,3.0,0,3.0,0,2.0,1
788,min_diffuse,10,20,2,3,0.05,0.95,0.9459838776922956,20,4.0,0,3.0,1,4.0,0
789,min_diffuse,10,20,2,3,0.05,0.95,0.9235911638257576,13,3.0,1,3.0,1,3.0,1
790,min_diffuse,10,20,2,3,0.05,0.95,0.91167266086193,13,3.0,1,3.0,1,3.0,1
791,min_diffuse,10,20,2,3,0.05,0.95,0.8275922463438706,10,3.0,1,3.0,1,3.0,1
792,min_diffuse,10,20,2,3,0.05,0.95,0.8077132044211828,12,3.0,0,3.0,0,2.0,1
793,min_diffuse,10,20,2,3,0.05,0.95,0.937642600246548,18,3.0,1,3.0,1,3.0,1
794,min_diffuse,10,20,2,3,0.05,0.95,0.8979548263543854,41,4.0,1,4.0,1,4.0,1
795,min_diffuse,10,20,2,3,0.05,0.95,0.8936950991699786,21,4.0,1,4.0,1,4.0,1
796,min_diffuse,10,20,2,3,0.05,0.95,0.643051009866005,8,2.0,1,2.0,1,2.0,1
797,min_diffuse,10,20,2,3,0.05,0.95,0.5777611188623917,4,2.0,1,2.0,1,2.0,1
798,min_diffuse,10,20,2,3,0.05,0.95,0.9434311933244428,7,2.0,1,2.0,1,2.0,1
799,min_diffuse,10,20,2,3,0.05,0.95,0.7620708911719536,11,3.0,1,3.0,1,3.0,1
800,min_diffuse,10,20,2,3,0.05,0.95,0.8362093988992924,10,3.0,0,2.0,1,2.0,1
801,min_diffuse,10,20,2,3,0.05,0.95,0.5482071399692798,2,1.0,1,1.0,1,2.0,0
802,min_diffuse,10,20,2,3,0.05,0.95,0.9250323568539957,16,3.0,1,3.0,1,3.0,1
803,min_diffuse,10,20,2,3,0.05,0.95,0.8881363332015424,7,2.0,1,2.0,1,2.0,1
804,min_diffuse,10,20,2,3,0.05,0.95,0.8748046392727394,4,2.0,1,2.0,1,2.0,1
805,min_diffuse,10,20,2,3,0.05,0.95,0.826924452773891,8,3.0,1,3.0,1,3.0,1
806,min_diffuse,10,20,2,3,0.05,0.95,0.9148874135202802,47,6.0,0,5.0,1,5.0,1
807,min_diffuse,10,20,2,3,0.05,0.95,0.7992670347578843,6,2.0,1,2.0,1,2.0,1
808,min_diffuse,10,20,2,3,0.05,0.95,0.8611391135118978,12,2.0,1,2.0,1,3.0,0
809,min_diffuse,10,20,2,3,0.05,0.95,0.8779444989869315,11,3.0,0,2.0,1,2.0,1
810,min_diffuse,10,20,2,3,0.05,0.95,0.9200638804494132,11,3.0,1,3.0,1,3.0,1
811,min_diffuse,10,20,2,3,0.05,0.95,0.8850015123729132,4,2.0,1,2.0,1,2.0,1
812,min_diffuse,10,20,2,3,0.05,0.95,0.940889319760905,14,3.0,1,3.0,1,3.0,1
813,min_diffuse,10,20,2,3,0.05,0.95,0.9407182839995542,6,2.0,1,3.0,0,3.0,0
814,min_diffuse,10,20,2,3,0.05,0.95,0.9075191528359824,12,3.0,1,3.0,1,3.0,1
815,min_diffuse,10,20,2,3,0.05,0.95,0.8952384428879624,5,2.0,1,2.0,1,2.0,1
816,min_diffuse,10,20,2,3,0.05,0.95,0.904438609816148,26,3.0,1,3.0,1,3.0,1
817,min_diffuse,10,20,2,3,0.05,0.95,0.9086958544464492,12,2.0,1,3.0,0,3.0,0
818,min_diffuse,10,20,2,3,0.05,0.95,0.9018518843364116,6,2.0,1,2.0,1,2.0,1
819,min_diffuse,10,20,2,3,0.05,0.95,0.8984665370967309,20,3.0,0,2.0,1,2.0,1
820,min_diffuse,10,20,2,3,0.05,0.95,0.9244815656264948,15,3.0,1,3.0,1,3.0,1
821,min_diffuse,10,20,2,3,0.05,0.95,0.9371359867582476,34,4.0,1,4.0,1,4.0,1
822,min_diffuse,10,20,2,3,0.05,0.95,0.8739278937072905,5,2.0,1,2.0,1,2.0,1
823,min_diffuse,10,20,2,3,0.05,0.95,0.7139556753793179,1,1.0,1,1.0,1,1.0,1
824,min_diffuse,10,20,2,3,0.05,0.95,0.8572551492307284,5,2.0,1,2.0,1,2.0,1
825,min_diffuse,10,20,2,3,0.05,0.95,0.8839167169506648,13,3.0,1,3.0,1,4.0,0
826,min_diffuse,10,20,2,3,0.05,0.95,0.9196657631380072,28,4.0,0,4.0,0,3.0,1
827,min_diffuse,10,20,2,3,0.05,0.95,0.9442966814974432,88,7.0,0,7.0,0,6.0,1
828,min_diffuse,10,20,2,3,0.05,0.95,0.7837181266722397,18,2.0,1,2.0,1,2.0,1
829,min_diffuse,10,20,2,3,0.05,0.95,0.787237249939764,4,2.0,1,2.0,1,2.0,1
830,min_diffuse,10,20,2,3,0.05,0.95,0.650361761514124,3,2.0,0,1.0,1,1.0,1
831,min_diffuse,10,20,2,3,0.05,0.95,0.7780492564916508,9,2.0,1,2.0,1,2.0,1
832,min_diffuse,10,20,2,3,0.05,0.95,0.8755776483828659,6,2.0,1,2.0,1,2.0,1
833,min_diffuse,10,20,2,3,0.05,0.95,0.8999576419481631,7,2.0,1,2.0,1,2.0,1
834,min_diffuse,10,20,2,3,0.05,0.95,0.9053725607580098,7,3.0,0,2.0,1,3.0,0
835,min_diffuse,10,20,2,3,0.05,0.95,0.8963984577961185,11,2.0,1,2.0,1,2.0,1
836,min_diffuse,10,20,2,3,0.05,0.95,0.9100318954109669,4,2.0,1,2.0,1,2.0,1
837,min_diffuse,10,20,2,3,0.05,0.95,0.7593005286473328,8,2.0,1,2.0,1,2.0,1
838,min_diffuse,10,20,2,3,0.05,0.95,0.8902245820254717,8,3.0,0,2.0,1,2.0,1
839,min_diffuse,10,20,2,3,0.05,0.95,0.9274767685817312,43,6.0,0,6.0,0,5.0,1
840,min_diffuse,10,20,2,3,0.05,0.95,0.9165934660127104,31,3.0,1,3.0,1,3.0,1
841,min_diffuse,10,20,2,3,0.05,0.95,0.807176237363179,7,2.0,1,2.0,1,2.0,1
842,min_diffuse,10,20,2,3,0.05,0.95,0.9438925859497268,6,2.0,1,3.0,0,3.0,0
843,min_diffuse,10,20,2,3,0.05,0.95,0.8793763728887491,24,4.0,1,4.0,1,4.0,1
844,min_diffuse,10,20,2,3,0.05,0.95,0.9330217769586364,8,3.0,0,2.0,1,3.0,0
845,min_diffuse,10,20,2,3,0.05,0.95,0.9370510082979152,25,4.0,1,4.0,1,4.0,1
846,min_diffuse,10,20,2,3,0.05,0.95,0.9142012150822592,7,2.0,1,2.0,1,2.0,1
847,min_diffuse,10,20,2,3,0.05,0.95,0.8470319481788586,22,3.0,1,3.0,1,3.0,1
848,min_diffuse,10,20,2,3,0.05,0.95,0.8542022549380147,8,3.0,0,2.0,1,2.0,1
849,min_diffuse,10,20,2,3,0.05,0.95,0.8599765424858973,3,2.0,1,2.0,1,2.0,1
850,min_diffuse,10,20,2,3,0.05,0.95,0.9031895977126329,17,4.0,0,3.0,1,3.0,1
851,min_diffuse,10,20,2,3,0.05,0.95,0.905902940386186,10,3.0,0,2.0,1,2.0,1
852,min_diffuse,10,20,2,3,0.05,0.95,0.8698360740819133,5,2.0,1,2.0,1,2.0,1
853,min_diffuse,10,20,2,3,0.05,0.95,0.6817465965262292,5,2.0,1,2.0,1,2.0,1
854,min_diffuse,10,20,2,3,0.05,0.95,0.8221688576754309,5,2.0,1,2.0,1,2.0,1
855,min_diffuse,10,20,2,3,0.05,0.95,0.8773103196101957,28,3.0,1,3.0,1,3.0,1
856,min_diffuse,10,20,2,3,0.05,0.95,0.8958362655599645,13,3.0,0,2.0,1,3.0,0
857,min_diffuse,10,20,2,3,0.05,0.95,0.8928953917413679,5,2.0,1,2.0,1,2.0,1
858,min_diffuse,10,20,2,3,0.05,0.95,0.9469365584265352,10,2.0,1,3.0,0,2.0,1
859,min_diffuse,10,20,2,3,0.05,0.95,0.9179739544532112,30,4.0,0,4.0,0,3.0,1
860,min_diffuse,10,20,2,3,0.05,0.95,0.6591037530424447,3,2.0,0,1.0,1,1.0,1
861,min_diffuse,10,20,2,3,0.05,0.95,0.8060718646625679,10,2.0,1,2.0,1,2.0,1
862,min_diffuse,10,20,2,3,0.05,0.95,0.9341371671238816,17,4.0,1,4.0,1,4.0,1
863,min_diffuse,10,20,2,3,0.05,0.95,0.9162895219145992,6,2.0,1,2.0,1,2.0,1
864,min_diffuse,10,20,2,3,0.05,0.95,0.8288189254810246,4,2.0,1,2.0,1,2.0,1
865,min_diffuse,10,20,2,3,0.05,0.95,0.8109841071824734,3,2.0,1,2.0,1,2.0,1
866,min_diffuse,10,20,2,3,0.05,0.95,0.816334097586976,24,3.0,1,3.0,1,3.0,1
867,min_diffuse,10,20,2,3,0.05,0.95,0.8823045249478941,11,2.0,1,2.0,1,2.0,1
868,min_diffuse,10,20,2,3,0.05,0.95,0.7841231346347846,4,2.0,1,2.0,1,2.0,1
869,min_diffuse,10,20,2,3,0.05,0.95,0.8190528562240943,7,2.0,1,2.0,1,2.0,1
870,min_diffuse,10,20,2,3,0.05,0.95,0.7090739073166209,6,2.0,1,2.0,1,2.0,1
871,min_diffuse,10,20,2,3,0.05,0.95,0.9300439640045588,33,4.0,0,4.0,0,3.0,1
872,min_diffuse,10,20,2,3,0.05,0.95,0.9483077323209084,7,2.0,1,3.0,0,3.0,0
873,min_diffuse,10,20,2,3,0.05,0.95,0.9094079308141207,16,4.0,1,4.0,1,4.0,1
874,min_diffuse,10,20,2,3,0.05,0.95,0.7371177276930202,3,2.0,1,2.0,1,2.0,1
875,min_diffuse,10,20,2,3,0.05,0.95,0.6706723020208764,3,2.0,0,1.0,1,2.0,0
876,min_diffuse,10,20,2,3,0.05,0.95,0.8969127203255374,9,3.0,1,3.0,1,3.0,1
877,min_diffuse,10,20,2,3,0.05,0.95,0.9260178307986996,38,5.0,0,5.0,0,4.0,1
878,min_diffuse,10,20,2,3,0.05,0.95,0.8576038814110999,15,3.0,1,4.0,0,4.0,0
879,min_diffuse,10,20,2,3,0.05,0.95,0.9383146046828618,7,2.0,1,2.0,1,3.0,0
880,min_diffuse,10,20,2,3,0.05,0.95,0.7701774510526979,6,2.0,1,2.0,1,2.0,1
881,min_diffuse,10,20,2,3,0.05,0.95,0.9146840114766408,7,2.0,1,2.0,1,2.0,1
882,min_diffuse,10,20,2,3,0.05,0.95,0.893834396766473,16,3.0,0,3.0,0,2.0,1
883,min_diffuse,10,20,2,3,0.05,0.95,0.933465023730397,7,2.0,1,2.0,1,2.0,1
884,min_diffuse,10,20,2,3,0.05,0.95,0.9485885808701964,45,4.0,1,4.0,1,4.0,1
885,min_diffuse,10,20,2,3,0.05,0.95,0.9182061943496612,30,4.0,1,4.0,1,4.0,1
886,min_diffuse,10,20,2,3,0.05,0.95,0.8956526388470976,8,3.0,0,2.0,1,2.0,1
887,min_diffuse,10,20,2,3,0.05,0.95,0.8380134579168383,10,2.0,1,2.0,1,2.0,1
888,min_diffuse,10,20,2,3,0.05,0.95,0.8643125624696704,7,3.0,0,2.0,1,3.0,0
889,min_diffuse,10,20,2,3,0.05,0.95,0.9339627800228696,14,3.0,0,2.0,1,2.0,1
890,min_diffuse,10,20,2,3,0.05,0.95,0.85745455856312,3,2.0,1,2.0,1,2.0,1
891,min_diffuse,10,20,2,3,0.05,0.95,0.8844305380317341,10,2.0,1,2.0,1,2.0,1
892,min_diffuse,10,20,2,3,0.05,0.95,0.8413302820581648,8,3.0,0,2.0,1,2.0,1
893,min_diffuse,10,20,2,3,0.05,0.95,0.9061201277761516,8,3.0,1,3.0,1,3.0,1
894,min_diffuse,10,20,2,3,0.05,0.95,0.9465546858879506,8,2.0,1,2.0,1,2.0,1
895,min_diffuse,10,20,2,3,0.05,0.95,0.9192823485630192,9,2.0,1,2.0,1,2.0,1
896,min_diffuse,10,20,2,3,0.05,0.95,0.8915008008356198,28,4.0,0,4.0,0,3.0,1
897,min_diffuse,10,20,2,3,0.05,0.95,0.7770342856599841,5,2.0,1,2.0,1,2.0,1
898,min_diffuse,10,20,2,3,0.05,0.95,0.8870906880794177,7,2.0,1,2.0,1,2.0,1
899,min_diffuse,10,20,2,3,0.05,0.95,0.9085112548175918,29,4.0,1,4.0,1,4.0,1
900,min_diffuse,10,20,2,3,0.05,0.95,0.8917799235119329,4,2.0,1,2.0,1,2.0,1
901,min_diffuse,10,20,2,3,0.05,0.95,0.8668073871514488,4,2.0,1,2.0,1,2.0,1
902,min_diffuse,10,20,2,3,0.05,0.95,0.9305585858412698,18,3.0,1,3.0,1,3.0,1
903,min_diffuse,10,20,2,3,0.05,0.95,0.9319435627802158,24,3.0,1,3.0,1,3.0,1
904,min_diffuse,10,20,2,3,0.05,0.95,0.8832997951888363,7,2.0,1,2.0,1,2.0,1
905,min_diffuse,10,20,2,3,0.05,0.95,0.9397520897546296,10,3.0,1,3.0,1,3.0,1
906,min_diffuse,10,20,2,3,0.05,0.95,0.9096895917407885,28,3.0,1,4.0,0,3.0,1
907,min_diffuse,10,20,2,3,0.05,0.95,0.8074319550683757,7,2.0,1,2.0,1,2.0,1
908,min_diffuse,10,20,2,3,0.05,0.95,0.8949523513961574,5,2.0,1,2.0,1,2.0,1
909,min_diffuse,10,20,2,3,0.05,0.95,0.9446770418899848,5,2.0,1,2.0,1,2.0,1
910,min_diffuse,10,20,2,3,0.05,0.95,0.7910074058097176,2,1.0,1,1.0,1,2.0,0
911,min_diffuse,10,20,2,3,0.05,0.95,0.9102337509811264,5,2.0,1,2.0,1,2.0,1
912,min_diffuse,10,20,2,3,0.05,0.95,0.751651160950101,9,2.0,1,2.0,1,2.0,1
913,min_diffuse,10,20,2,3,0.05,0.95,0.9198701189185048,31,6.0,0,6.0,0,5.0,1
914,min_diffuse,10,20,2,3,0.05,0.95,0.9200705350449788,5,2.0,1,2.0,1,2.0,1
915,min_diffuse,10,20,2,3,0.05,0.95,0.9099233387087668,2,1.0,1,1.0,1,2.0,0
916,min_diffuse,10,20,2,3,0.05,0.95,0.8937750389137139,16,4.0,1,4.0,1,4.0,1
917,min_diffuse,10,20,2,3,0.05,0.95,0.883988606882959,14,3.0,0,2.0,1,2.0,1
918,min_diffuse,10,20,2,3,0.05,0.95,0.8465583292344528,8,3.0,1,3.0,1,3.0,1
919,min_diffuse,10,20,2,3,0.05,0.95,0.9048832277372892,15,3.0,0,3.0,0,2.0,1
920,min_diffuse,10,20,2,3,0.05,0.95,0.9085543164058484,15,3.0,1,3.0,1,3.0,1
921,min_diffuse,10,20,2,3,0.05,0.95,0.7574652160671774,12,3.0,1,3.0,1,3.0,1
922,min_diffuse,10,20,2,3,0.05,0.95,0.931925423736642,10,3.0,0,2.0,1,3.0,0
923,min_diffuse,10,20,2,3,0.05,0.95,0.8525533948153642,16,3.0,1,3.0,1,3.0,1
924,min_diffuse,10,20,2,3,0.05,0.95,0.9200515659022818,15,3.0,0,3.0,0,2.0,1
925,min_diffuse,10,20,2,3,0.05,0.95,0.9424709207279072,5,2.0,1,2.0,1,2.0,1
926,min_diffuse,10,20,2,3,0.05,0.95,0.876884578435559,6,2.0,1,2.0,1,2.0,1
927,min_diffuse,10,20,2,3,0.05,0.95,0.939233041206496,15,3.0,0,2.0,1,2.0,1
928,min_diffuse,10,20,2,3,0.05,0.95,0.8967498941131999,6,2.0,1,2.0,1,2.0,1
929,min_diffuse,10,20,2,3,0.05,0.95,0.8366422304503898,8,2.0,1,2.0,1,2.0,1
930,min_diffuse,10,20,2,3,0.05,0.95,0.8675168527538976,4,2.0,1,2.0,1,2.0,1
931,min_diffuse,10,20,2,3,0.05,0.95,0.8834031427215719,19,4.0,0,3.0,1,3.0,1
932,min_diffuse,10,20,2,3,0.05,0.95,0.8546593063627911,11,3.0,1,3.0,1,3.0,1
933,min_diffuse,10,20,2,3,0.05,0.95,0.839729601128019,9,2.0,1,2.0,1,2.0,1
934,min_diffuse,10,20,2,3,0.05,0.95,0.8413031193588938,11,3.0,0,2.0,1,2.0,1
935,min_diffuse,10,20,2,3,0.05,0.95,0.71687342928256,5,2.0,1,2.0,1,2.0,1
936,min_diffuse,10,20,2,3,0.05,0.95,0.9125572064290406,9,2.0,1,2.0,1,2.0,1
937,min_diffuse,10,20,2,3,0.05,0.95,0.8422375945507792,4,2.0,1,2.0,1,2.0,1
938,min_diffuse,10,20,2,3,0.05,0.95,0.9007500112717204,10,3.0,0,2.0,1,2.0,1
939,min_diffuse,10,20,2,3,0.05,0.95,0.6071696834307831,4,2.0,1,2.0,1,2.0,1
940,min_diffuse,10,20,2,3,0.05,0.95,0.8812704689989805,12,3.0,0,2.0,1,2.0,1
941,min_diffuse,10,20,2,3,0.05,0.95,0.9449317773060468,34,4.0,0,4.0,0,3.0,1
942,min_diffuse,10,20,2,3,0.05,0.95,0.8562456396848478,5,2.0,1,2.0,1,2.0,1
943,min_diffuse,10,20,2,3,0.05,0.95,0.8089182020412782,8,2.0,1,2.0,1,2.0,1
944,min_diffuse,10,20,2,3,0.05,0.95,0.7248100616855687,8,2.0,1,2.0,1,2.0,1
945,min_diffuse,10,20,2,3,0.05,0.95,0.9288174420932276,3,2.0,1,2.0,1,2.0,1
946,min_diffuse,10,20,2,3,0.05,0.95,0.89576619656542,15,3.0,0,2.0,1,2.0,1
947,min_diffuse,10,20,2,3,0.05,0.95,0.9112594991903334,15,3.0,0,2.0,1,3.0,0
948,min_diffuse,10,20,2,3,0.05,0.95,0.7967431024205639,3,2.0,1,2.0,1,2.0,1
949,min_diffuse,10,20,2,3,0.05,0.95,0.8767510100256407,7,2.0,1,2.0,1,2.0,1
950,min_diffuse,10,20,2,3,0.05,0.95,0.9036676380157356,12,3.0,0,2.0,1,3.0,0
951,min_diffuse,10,20,2,3,0.05,0.95,0.9234280571500084,9,2.0,1,2.0,1,3.0,0
952,min_diffuse,10,20,2,3,0.05,0.95,0.818758021825662,6,2.0,1,2.0,1,2.0,1
953,min_diffuse,10,20,2,3,0.05,0.95,0.887718884260271,17,3.0,1,3.0,1,3.0,1
954,min_diffuse,10,20,2,3,0.05,0.95,0.5772237227598798,9,2.0,1,2.0,1,2.0,1
955,min_diffuse,10,20,2,3,0.05,0.95,0.8615864449020098,6,2.0,1,2.0,1,2.0,1
956,min_diffuse,10,20,2,3,0.05,0.95,0.8612894293492298,10,3.0,0,2.0,1,2.0,1
957,min_diffuse,10,20,2,3,0.05,0.95,0.7845878808830892,4,2.0,0,2.0,0,1.0,1
958,min_diffuse,10,20,2,3,0.05,0.95,0.885609595268893,6,2.0,1,2.0,1,2.0,1
959,min_diffuse,10,20,2,3,0.05,0.95,0.946059843507577,5,2.0,1,2.0,1,2.0,1
960,min_diffuse,10,20,2,3,0.05,0.95,0.9374726536253114,16,3.0,1,3.0,1,3.0,1
961,min_diffuse,10,20,2,3,0.05,0.95,0.8828677611097399,6,2.0,1,2.0,1,2.0,1
962,min_diffuse,10,20,2,3,0.05,0.95,0.9456607100373432,6,2.0,1,2.0,1,2.0,1
963,min_diffuse,10,20,2,3,0.05,0.95,0.920272770638956,14,3.0,0,3.0,0,2.0,1
964,min_diffuse,10,20,2,3,0.05,0.95,0.9249090488971444,12,3.0,0,2.0,1,2.0,1
965,min_diffuse,10,20,2,3,0.05,0.95,0.9467699186623272,12,3.0,1,3.0,1,3.0,1
966,min_diffuse,10,20,2,3,0.05,0.95,0.8396396317975604,12,3.0,0,2.0,1,2.0,1
967,min_diffuse,10,20,2,3,0.05,0.95,0.8922336563520104,16,3.0,0,3.0,0,2.0,1
968,min_diffuse,10,20,2,3,0.05,0.95,0.8940226525308137,27,4.0,0,3.0,1,3.0,1
969,min_diffuse,10,20,2,3,0.05,0.95,0.8718459479421058,7,2.0,1,2.0,1,2.0,1
970,min_diffuse,10,20,2,3,0.05,0.95,0.9370457349848588,8,3.0,0,2.0,1,2.0,1
971,min_diffuse,10,20,2,3,0.05,0.95,0.9038530294447816,7,2.0,1,2.0,1,2.0,1
972,min_diffuse,10,20,2,3,0.05,0.95,0.9172501746669732,12,3.0,1,3.0,1,3.0,1
973,min_diffuse,10,20,2,3,0.05,0.95,0.8871893695539038,10,3.0,1,3.0,1,3.0,1
974,min_diffuse,10,20,2,3,0.05,0.95,0.8577289208577784,13,3.0,0,2.0,1,3.0,0
975,min_diffuse,10,20,2,3,0.05,0.95,0.8767211226406029,19,4.0,0,4.0,0,3.0,1
976,min_diffuse,10,20,2,3,0.05,0.95,0.9139651656924276,9,3.0,0,3.0,0,2.0,1
977,min_diffuse,10,20,2,3,0.05,0.95,0.7892233299135529,10,3.0,1,3.0,1,3.0,1
978,min_diffuse,10,20,2,3,0.05,0.95,0.8972102510205284,12,3.0,1,3.0,1,3.0,1
979,min_diffuse,10,20,2,3,0.05,0.95,0.8710714348444328,11,3.0,1,3.0,1,3.0,1
980,min_diffuse,10,20,2,3,0.05,0.95,0.9430839334382906,19,4.0,0,3.0,1,3.0,1
981,min_diffuse,10,20,2,3,0.05,0.95,0.8139478786293101,17,3.0,1,3.0,1,3.0,1
982,min_diffuse,10,20,2,3,0.05,0.95,0.7757180706743352,6,2.0,1,2.0,1,2.0,1
983,min_diffuse,10,20,2,3,0.05,0.95,0.8361374699730534,9,2.0,1,2.0,1,2.0,1
984,min_diffuse,10,20,2,3,0.05,0.95,0.8872508513384175,13,4.0,1,4.0,1,4.0,1
985,min_diffuse,10,20,2,3,0.05,0.95,0.9369762584681768,3,2.0,1,2.0,1,2.0,1
986,min_diffuse,10,20,2,3,0.05,0.95,0.941454486376992,8,2.0,1,2.0,1,2.0,1
987,min_diffuse,10,20,2,3,0.05,0.95,0.7880110047874095,12,3.0,1,3.0,1,3.0,1
988,min_diffuse,10,20,2,3,0.05,0.95,0.8109072281240887,7,2.0,1,2.0,1,2.0,1
989,min_diffuse,10,20,2,3,0.05,0.95,0.9428181630782648,9,2.0,1,2.0,1,2.0,1
990,min_diffuse,10,20,2,3,0.05,0.95,0.8537757732270975,4,2.0,1,2.0,1,2.0,1
991,min_diffuse,10,20,2,3,0.05,0.95,0.914157194551524,9,3.0,1,3.0,1,3.0,1
992,min_diffuse,10,20,2,3,0.05,0.95,0.9029419197161644,12,2.0,1,2.0,1,2.0,1
993,min_diffuse,10,20,2,3,0.05,0.95,0.9191890531395568,15,3.0,0,2.0,1,2.0,1
994,min_diffuse,10,20,2,3,0.05,0.95,0.9357972870004572,18,4.0,1,4.0,1,4.0,1
995,min_diffuse,10,20,2,3,0.05,0.95,0.8126164030866964,5,2.0,1,2.0,1,2.0,1
996,min_diffuse,10,20,2,3,0.05,0.95,0.922514238747023,10,2.0,1,2.0,1,2.0,1
997,min_diffuse,10,20,2,3,0.05,0.95,0.9207470178031352,27,4.0,0,4.0,0,3.0,1
998,min_diffuse,10,20,2,3,0.05,0.95,0.7460148516099566,2,1.0,1,1.0,1,1.0,1
999,min_diffuse,10,20,2,3,0.05,0.95,0.9312187888926934,23,3.0,0,2.0,1,2.0,1
1000,min_diffuse,10,20,2,3,0.05,0.95,0.791650861024766,3,2.0,1,2.0,1,2.0,1
1001,min_diffuse,10,20,2,3,0.05,0.95,0.7613562081804369,6,2.0,1,2.0,1,3.0,0
1002,min_diffuse,10,20,2,3,0.05,0.95,0.7913819787469659,7,2.0,1,2.0,1,2.0,1
1003,min_diffuse,10,20,2,3,0.05,0.95,0.8046082623456562,7,2.0,1,2.0,1,2.0,1
1004,min_diffuse,10,20,2,3,0.05,0.95,0.9059051840210344,28,4.0,1,4.0,1,4.0,1
1005,min_diffuse,10,20,2,3,0.05,0.95,0.8175808790408471,18,2.0,1,2.0,1,2.0,1
1006,min_diffuse,10,20,2,3,0.05,0.95,0.8479871140195557,8,2.0,1,2.0,1,2.0,1
1007,min_diffuse,10,20,2,3,0.05,0.95,0.9084386671377024,41,4.0,0,3.0,1,3.0,1
1008,min_diffuse,10,20,2,3,0.05,0.95,0.8665607140739205,17,3.0,1,3.0,1,3.0,1
1009,min_diffuse,10,20,2,3,0.05,0.95,0.7832381546274796,5,2.0,1,2.0,1,2.0,1
1010,min_diffuse,10,20,2,3,0.05,0.95,0.8740564265494261,5,2.0,1,2.0,1,2.0,1
1011,min_diffuse,10,20,2,3,0.05,0.95,0.9422037690150168,5,2.0,1,2.0,1,2.0,1
1012,min_diffuse,10,20,2,3,0.05,0.95,0.9173976872913936,5,2.0,1,3.0,0,3.0,0
1013,min_diffuse,10,20,2,3,0.05,0.95,0.7791935267106639,13,3.0,0,2.0,1,2.0,1
1014,min_diffuse,10,20,2,3,0.05,0.95,0.8828068937422687,24,4.0,0,3.0,1,4.0,0
1015,min_diffuse,10,20,2,3,0.05,0.95,0.8380801212380058,6,2.0,1,2.0,1,2.0,1
1016,min_diffuse,10,20,2,3,0.05,0.95,0.7812007283547134,10,2.0,1,2.0,1,2.0,1
1017,min_diffuse,10,20,2,3,0.05,0.95,0.8848259174099194,13,3.0,0,2.0,1,3.0,0
1018,min_diffuse,10,20,2,3,0.05,0.95,0.7598395666407155,5,2.0,1,2.0,1,3.0,0
1019,min_diffuse,10,20,2,3,0.05,0.95,0.9297170888460858,19,4.0,1,4.0,1,4.0,1
1020,min_diffuse,10,20,2,3,0.05,0.95,0.8769452275315255,5,2.0,1,2.0,1,2.0,1
1021,min_diffuse,10,20,2,3,0.05,0.95,0.9176372671538096,52,5.0,1,5.0,1,5.0,1
1022,min_diffuse,10,20,2,3,0.05,0.95,0.8439280806014686,15,3.0,0,3.0,0,2.0,1
1023,min_diffuse,10,20,2,3,0.05,0.95,0.9231341996674914,18,4.0,0,3.0,1,3.0,1
1024,min_diffuse,10,20,2,3,0.05,0.95,0.8650364931578657,5,2.0,1,2.0,1,2.0,1
1025,min_diffuse,10,20,2,3,0.05,0.95,0.868510584248205,42,5.0,0,5.0,0,4.0,1
1026,min_diffuse,10,20,2,3,0.05,0.95,0.6216539819831173,4,2.0,1,2.0,1,2.0,1
1027,min_diffuse,10,20,2,3,0.05,0.95,0.9468799711317056,19,4.0,1,4.0,1,4.0,1
1028,min_diffuse,10,20,2,3,0.05,0.95,0.7943693817658534,10,3.0,0,3.0,0,2.0,1
1029,min_diffuse,10,20,2,3,0.05,0.95,0.9131245603110149,10,3.0,1,3.0,1,3.0,1
1030,min_diffuse,10,20,2,3,0.05,0.95,0.8810057824431758,4,2.0,1,2.0,1,2.0,1
1031,min_diffuse,10,20,2,3,0.05,0.95,0.9456175251023862,29,5.0,1,5.0,1,5.0,1
1032,min_diffuse,10,20,2,3,0.05,0.95,0.8544428563514423,7,2.0,1,2.0,1,2.0,1
1033,min_diffuse,10,20,2,3,0.05,0.95,0.944579154795891,9,3.0,1,3.0,1,3.0,1
1034,min_diffuse,10,20,2,3,0.05,0.95,0.8910462699975911,18,4.0,1,4.0,1,4.0,1
1035,min_diffuse,10,20,2,3,0.05,0.95,0.7752690064282722,11,3.0,1,3.0,1,3.0,1
1036,min_diffuse,10,20,2,3,0.05,0.95,0.94335253580098,13,3.0,0,3.0,0,2.0,1
1037,min_diffuse,10,20,2,3,0.05,0.95,0.9135913982556684,4,2.0,1,2.0,1,2.0,1
1038,min_diffuse,10,20,2,3,0.05,0.95,0.7768683875260814,5,2.0,1,2.0,1,2.0,1
1039,min_diffuse,10,20,2,3,0.05,0.95,0.8790175003528471,7,2.0,1,2.0,1,3.0,0
1040,min_diffuse,10,20,2,3,0.05,0.95,0.9370068407290588,32,4.0,0,4.0,0,3.0,1
1041,min_diffuse,10,20,2,3,0.05,0.95,0.7928304259854049,4,2.0,1,2.0,1,2.0,1
1042,min_diffuse,10,20,2,3,0.05,0.95,0.9347349185519268,16,2.0,1,2.0,1,2.0,1
1043,min_diffuse,10,20,2,3,0.05,0.95,0.8947935205529968,14,3.0,1,3.0,1,3.0,1
1044,min_diffuse,10,20,2,3,0.05,0.95,0.9261066808558528,23,4.0,1,4.0,1,4.0,1
1045,min_diffuse,10,20,2,3,0.05,0.95,0.9144581851861,25,3.0,1,3.0,1,3.0,1
1046,min_diffuse,10,20,2,3,0.05,0.95,0.904432280764326,7,2.0,1,2.0,1,2.0,1
1047,min_diffuse,10,20,2,3,0.05,0.95,0.9409626493238784,28,5.0,0,4.0,1,4.0,1
1048,min_diffuse,10,20,2,3,0.05,0.95,0.7632046579155461,4,2.0,1,2.0,1,2.0,1
1049,min_diffuse,10,20,2,3,0.05,0.95,0.9348513130369468,29,3.0,1,3.0,1,3.0,1
1050,min_diffuse,10,20,2,3,0.05,0.95,0.8870659035962226,3,2.0,1,2.0,1,2.0,1
1051,min_diffuse,10,20,2,3,0.05,0.95,0.8505341223338376,5,2.0,1,2.0,1,2.0,1
1052,min_diffuse,10,20,2,3,0.05,0.95,0.752096987231614,4,2.0,1,2.0,1,2.0,1
1053,min_diffuse,10,20,2,3,0.05,0.95,0.915283389846382,8,3.0,0,2.0,1,2.0,1
1054,min_diffuse,10,20,2,3,0.05,0.95,0.8831284929955754,27,3.0,1,3.0,1,3.0,1
1055,min_diffuse,10,20,2,3,0.05,0.95,0.9170250741846576,6,2.0,1,2.0,1,2.0,1
1056,min_diffuse,10,20,2,3,0.05,0.95,0.7994248030347473,10,2.0,1,2.0,1,2.0,1
1057,min_diffuse,10,20,2,3,0.05,0.95,0.8296134365082503,9,2.0,1,2.0,1,2.0,1
1058,min_diffuse,10,20,2,3,0.05,0.95,0.752589935545346,4,2.0,1,2.0,1,2.0,1
1059,min_diffuse,10,20,2,3,0.05,0.95,0.8371652019478064,7,2.0,1,2.0,1,2.0,1
1060,min_diffuse,10,20,2,3,0.05,0.95,0.7519626871629365,5,2.0,1,2.0,1,2.0,1
1061,min_diffuse,10,20,2,3,0.05,0.95,0.9408408630754476,12,2.0,1,2.0,1,2.0,1
1062,min_diffuse,10,20,2,3,0.05,0.95,0.9472175436957164,12,3.0,0,2.0,1,3.0,0
1063,min_diffuse,10,20,2,3,0.05,0.95,0.932996418907389,15,3.0,1,4.0,0,3.0,1
1064,min_diffuse,10,20,2,3,0.05,0.95,0.932564480406218,24,3.0,1,3.0,1,3.0,1
1065,min_diffuse,10,20,2,3,0.05,0.95,0.9222556736054328,9,3.0,1,3.0,1,3.0,1
1066,min_diffuse,10,20,2,3,0.05,0.95,0.7761018367391702,17,3.0,0,2.0,1,2.0,1
1067,min_diffuse,10,20,2,3,0.05,0.95,0.8962958639522632,4,2.0,1,2.0,1,2.0,1
1068,min_diffuse,10,20,2,3,0.05,0.95,0.914041158221632,15,3.0,0,3.0,0,2.0,1
1069,min_diffuse,10,20,2,3,0.05,0.95,0.8740104609697724,6,2.0,1,2.0,1,2.0,1
1070,min_diffuse,10,20,2,3,0.05,0.95,0.928748031969181,53,6.0,1,6.0,1,6.0,1
1071,min_diffuse,10,20,2,3,0.05,0.95,0.9327916758115852,15,3.0,1,3.0,1,3.0,1
1072,min_diffuse,10,20,2,3,0.05,0.95,0.6437259680381799,2,1.0,1,1.0,1,1.0,1
1073,min_diffuse,10,20,2,3,0.05,0.95,0.8175262121108844,5,2.0,1,2.0,1,2.0,1
1074,min_diffuse,10,20,2,3,0.05,0.95,0.8731475118899904,3,2.0,1,2.0,1,2.0,1
1075,min_diffuse,10,20,2,3,0.05,0.95,0.8803291748591008,10,3.0,1,3.0,1,3.0,1
1076,min_diffuse,10,20,2,3,0.05,0.95,0.8548659334294965,7,2.0,1,2.0,1,2.0,1
1077,min_diffuse,10,20,2,3,0.05,0.95,0.9439802581875164,26,4.0,0,4.0,0,3.0,1
1078,min_diffuse,10,20,2,3,0.05,0.95,0.9487233324756776,10,2.0,1,2.0,1,2.0,1
1079,min_diffuse,10,20,2,3,0.05,0.95,0.9048657534909188,7,2.0,1,2.0,1,3.0,0
1080,min_diffuse,10,20,2,3,0.05,0.95,0.9301937408005212,48,7.0,0,6.0,1,6.0,1
1081,min_diffuse,10,20,2,3,0.05,0.95,0.8224941910348748,12,3.0,1,3.0,1,3.0,1
1082,min_diffuse,10,20,2,3,0.05,0.95,0.8640481987419626,5,2.0,1,2.0,1,2.0,1
1083,min_diffuse,10,20,2,3,0.05,0.95,0.890634267091144,13,3.0,0,2.0,1,2.0,1
1084,min_diffuse,10,20,2,3,0.05,0.95,0.7470237625849954,6,2.0,1,2.0,1,2.0,1
1085,min_diffuse,10,20,2,3,0.05,0.95,0.9498359146729404,40,5.0,0,4.0,1,5.0,0
1086,min_diffuse,10,20,2,3,0.05,0.95,0.6214542299015663,4,2.0,1,2.0,1,2.0,1
1087,min_diffuse,10,20,2,3,0.05,0.95,0.9499722408326288,17,3.0,0,2.0,1,2.0,1
1088,min_diffuse,10,20,2,3,0.05,0.95,0.9022319823407426,6,2.0,1,2.0,1,2.0,1
1089,min_diffuse,10,20,2,3,0.05,0.95,0.7256506318907732,19,3.0,1,3.0,1,3.0,1
1090,min_diffuse,10,20,2,3,0.05,0.95,0.7084766151611916,6,2.0,1,2.0,1,2.0,1
1091,min_diffuse,10,20,2,3,0.05,0.95,0.8935470134220218,6,2.0,1,2.0,1,2.0,1
1092,min_diffuse,10,20,2,3,0.05,0.95,0.9078249897509838,25,5.0,1,5.0,1,5.0,1
1093,min_diffuse,10,20,2,3,0.05,0.95,0.9395998482405684,21,3.0,1,3.0,1,3.0,1
1094,min_diffuse,10,20,2,3,0.05,0.95,0.8152776678905564,5,2.0,1,3.0,0,3.0,0
1095,min_diffuse,10,20,2,3,0.05,0.95,0.936480406350662,10,3.0,0,2.0,1,3.0,0
1096,min_diffuse,10,20,2,3,0.05,0.95,0.8666292468470045,13,2.0,1,2.0,1,2.0,1
1097,min_diffuse,10,20,2,3,0.05,0.95,0.8699833910478431,5,2.0,1,2.0,1,2.0,1
1098,min_diffuse,10,20,2,3,0.05,0.95,0.6212929559419974,3,2.0,1,2.0,1,2.0,1
1099,min_diffuse,10,20,2,3,0.05,0.95,0.9165925201383704,17,3.0,1,3.0,1,3.0,1
1100,min_diffuse,10,20,2,3,0.05,0.95,0.8965387474294769,11,3.0,0,2.0,1,3.0,0
1101,min_diffuse,10,20,2,3,0.05,0.95,0.918218291209727,26,4.0,1,4.0,1,4.0,1
1102,min_diffuse,10,20,2,3,0.05,0.95,0.9151019953414976,15,3.0,0,3.0,0,2.0,1
1103,min_diffuse,10,20,2,3,0.05,0.95,0.9077077254254752,29,3.0,1,3.0,1,3.0,1
1104,min_diffuse,10,20,2,3,0.05,0.95,0.8320140583231094,4,2.0,1,2.0,1,2.0,1
1105,min_diffuse,10,20,2,3,0.05,0.95,0.7237588587121867,4,2.0,1,2.0,1,2.0,1
1106,min_diffuse,10,20,2,3,0.05,0.95,0.9256841607997252,18,4.0,0,3.0,1,4.0,0
1107,min_diffuse,10,20,2,3,0.05,0.95,0.8804351256099648,10,3.0,1,3.0,1,3.0,1
1108,min_diffuse,10,20,2,3,0.05,0.95,0.9439533266330472,8,2.0,1,2.0,1,2.0,1
1109,min_diffuse,10,20,2,3,0.05,0.95,0.9111484260049676,26,4.0,1,4.0,1,4.0,1
1110,min_diffuse,10,20,2,3,0.05,0.95,0.789876750643426,12,3.0,0,2.0,1,2.0,1
1111,min_diffuse,10,20,2,3,0.05,0.95,0.8740016734882365,7,2.0,1,2.0,1,2.0,1
1112,min_diffuse,10,20,2,3,0.05,0.95,0.9368536035604932,26,4.0,0,3.0,1,3.0,1
1113,min_diffuse,10,20,2,3,0.05,0.95,0.9326589847191662,21,4.0,1,4.0,1,4.0,1
1114,min_diffuse,10,20,2,3,0.05,0.95,0.8739279884971027,3,2.0,1,2.0,1,2.0,1
1115,min_diffuse,10,20,2,3,0.05,0.95,0.9156412757508244,13,3.0,0,2.0,1,3.0,0
1116,min_diffuse,10,20,2,3,0.05,0.95,0.8646712816979578,8,2.0,1,2.0,1,2.0,1
1117,min_diffuse,10,20,2,3,0.05,0.95,0.8835094056327706,4,2.0,1,2.0,1,2.0,1
1118,min_diffuse,10,20,2,3,0.05,0.95,0.8460689980394726,6,3.0,1,3.0,1,3.0,1
1119,min_diffuse,10,20,2,3,0.05,0.95,0.947252257042713,25,3.0,1,3.0,1,3.0,1
1120,min_diffuse,10,20,2,3,0.05,0.95,0.7752129578415203,13,3.0,1,3.0,1,3.0,1
1121,min_diffuse,10,20,2,3,0.05,0.95,0.9117425064003716,10,3.0,0,2.0,1,2.0,1
1122,min_diffuse,10,20,2,3,0.05,0.95,0.885657011188624,3,2.0,1,2.0,1,2.0,1
1123,min_diffuse,10,20,2,3,0.05,0.95,0.9464758839907006,18,4.0,0,3.0,1,3.0,1
1124,min_diffuse,10,20,2,3,0.05,0.95,0.7863463336089169,4,2.0,1,2.0,1,2.0,1
1125,min_diffuse,10,20,2,3,0.05,0.95,0.8574144582467893,18,3.0,0,2.0,1,2.0,1
1126,min_diffuse,10,20,2,3,0.05,0.95,0.7800341179152254,3,2.0,1,2.0,1,2.0,1
1127,min_diffuse,10,20,2,3,0.05,0.95,0.8832875372634449,6,2.0,1,2.0,1,2.0,1
1128,min_diffuse,10,20,2,3,0.05,0.95,0.9163756070859834,7,2.0,1,2.0,1,2.0,1
1129,min_diffuse,10,20,2,3,0.05,0.95,0.9310501085190568,31,5.0,1,5.0,1,5.0,1
1130,min_diffuse,10,20,2,3,0.05,0.95,0.8965514867752895,9,3.0,1,3.0,1,3.0,1
1131,min_diffuse,10,20,2,3,0.05,0.95,0.889879038561005,3,2.0,1,2.0,1,2.0,1
1132,min_diffuse,10,20,2,3,0.05,0.95,0.9478750773206384,12,3.0,0,3.0,0,2.0,1
1133,min_diffuse,10,20,2,3,0.05,0.95,0.9206818108749903,5,2.0,1,2.0,1,2.0,1
1134,min_diffuse,10,20,2,3,0.05,0.95,0.7754034348310397,7,2.0,1,2.0,1,2.0,1
1135,min_diffuse,10,20,2,3,0.05,0.95,0.7766608383617181,18,3.0,0,2.0,1,2.0,1
1136,min_diffuse,10,20,2,3,0.05,0.95,0.8595207164941429,7,2.0,1,2.0,1,2.0,1
1137,min_diffuse,10,20,2,3,0.05,0.95,0.8342019702702244,7,2.0,1,2.0,1,2.0,1
1138,min_diffuse,10,20,2,3,0.05,0.95,0.9035475165480766,7,2.0,1,3.0,0,3.0,0
1139,min_diffuse,10,20,2,3,0.05,0.95,0.9161284199298618,9,3.0,1,3.0,1,3.0,1
1140,min_diffuse,10,20,2,3,0.05,0.95,0.9461787849803398,33,4.0,0,3.0,1,3.0,1
1141,min_diffuse,10,20,2,3,0.05,0.95,0.9020416454178584,17,3.0,0,3.0,0,2.0,1
1142,min_diffuse,10,20,2,3,0.05,0.95,0.922626871097563,28,5.0,0,4.0,1,5.0,0
1143,min_diffuse,10,20,2,3,0.05,0.95,0.9248010076181684,12,3.0,1,3.0,1,3.0,1
1144,min_diffuse,10,20,2,3,0.05,0.95,0.926741292539408,12,3.0,1,3.0,1,3.0,1
1145,min_diffuse,10,20,2,3,0.05,0.95,0.8747268881666004,8,2.0,1,2.0,1,2.0,1
1146,min_diffuse,10,20,2,3,0.05,0.95,0.8232769580289108,7,3.0,0,3.0,0,2.0,1
1147,min_diffuse,10,20,2,3,0.05,0.95,0.9262617780937092,22,4.0,0,3.0,1,3.0,1
1148,min_diffuse,10,20,2,3,0.05,0.95,0.881159050677684,20,4.0,1,4.0,1,4.0,1
1149,min_diffuse,10,20,2,3,0.05,0.95,0.8226249329246474,4,2.0,1,2.0,1,2.0,1
1150,min_diffuse,10,20,2,3,0.05,0.95,0.8982438615354484,14,4.0,1,4.0,1,4.0,1
1151,min_diffuse,10,20,2,3,0.05,0.95,0.8967070507250581,9,3.0,0,3.0,0,2.0,1
1152,min_diffuse,10,20,2,3,0.05,0.95,0.9009215689730268,5,2.0,1,2.0,1,2.0,1
1153,min_diffuse,10,20,2,3,0.05,0.95,0.7907339084956317,19,3.0,1,3.0,1,3.0,1
1154,min_diffuse,10,20,2,3,0.05,0.95,0.8004254124066846,4,2.0,1,2.0,1,2.0,1
1155,min_diffuse,10,20,2,3,0.05,0.95,0.7872016357064255,4,2.0,1,2.0,1,2.0,1
1156,min_diffuse,10,20,2,3,0.05,0.95,0.8434868911857252,4,2.0,1,2.0,1,2.0,1
1157,min_diffuse,10,20,2,3,0.05,0.95,0.8988305592149096,8,2.0,1,2.0,1,2.0,1
1158,min_diffuse,10,20,2,3,0.05,0.95,0.921616335841871,15,3.0,1,3.0,1,3.0,1
1159,min_diffuse,10,20,2,3,0.05,0.95,0.9071821146152615,12,2.0,1,2.0,1,3.0,0
1160,min_diffuse,10,20,2,3,0.05,0.95,0.4969145839933424,4,2.0,1,2.0,1,2.0,1
1161,min_diffuse,10,20,2,3,0.05,0.95,0.8975772354674469,8,2.0,1,2.0,1,2.0,1
1162,min_diffuse,10,20,2,3,0.05,0.95,0.7735541325467359,7,2.0,1,2.0,1,2.0,1
1163,min_diffuse,10,20,2,3,0.05,0.95,0.9321273204155144,13,3.0,1,3.0,1,3.0,1
1164,min_diffuse,10,20,2,3,0.05,0.95,0.930116142520722,4,2.0,1,2.0,1,2.0,1
1165,min_diffuse,10,20,2,3,0.05,0.95,0.8667226066190561,26,3.0,1,3.0,1,3.0,1
1166,min_diffuse,10,20,2,3,0.05,0.95,0.906427576053472,16,3.0,0,2.0,1,2.0,1
1167,min_diffuse,10,20,2,3,0.05,0.95,0.6765008050991869,6,2.0,1,2.0,1,2.0,1
1168,min_diffuse,10,20,2,3,0.05,0.95,0.913529455468396,8,2.0,1,2.0,1,2.0,1
1169,min_diffuse,10,20,2,3,0.05,0.95,0.8054538758718043,6,2.0,1,2.0,1,2.0,1
1170,min_diffuse,10,20,2,3,0.05,0.95,0.827713312690144,3,2.0,0,1.0,1,2.0,0
1171,min_diffuse,10,20,2,3,0.05,0.95,0.9214912334619888,24,3.0,1,4.0,0,3.0,1
1172,min_diffuse,10,20,2,3,0.05,0.95,0.6401114612869004,8,2.0,1,2.0,1,2.0,1
1173,min_diffuse,10,20,2,3,0.05,0.95,0.9357841239439396,9,2.0,1,2.0,1,2.0,1
1174,min_diffuse,10,20,2,3,0.05,0.95,0.8918445353987263,5,2.0,1,2.0,1,2.0,1
1175,min_diffuse,10,20,2,3,0.05,0.95,0.905460837819226,10,2.0,1,2.0,1,2.0,1
1176,min_diffuse,10,20,2,3,0.05,0.95,0.9260142570007464,33,5.0,1,5.0,1,5.0,1
1177,min_diffuse,10,20,2,3,0.05,0.95,0.8296634610910392,9,3.0,1,3.0,1,3.0,1
1178,min_diffuse,10,20,2,3,0.05,0.95,0.9378310377505024,43,5.0,1,5.0,1,5.0,1
1179,min_diffuse,10,20,2,3,0.05,0.95,0.9107802608696516,16,3.0,1,3.0,1,3.0,1
1180,min_diffuse,10,20,2,3,0.05,0.95,0.8848940072686385,20,3.0,0,2.0,1,3.0,0
1181,min_diffuse,10,20,2,3,0.05,0.95,0.8334741878351831,3,2.0,0,1.0,1,2.0,0
1182,min_diffuse,10,20,2,3,0.05,0.95,0.7440702929934025,11,3.0,1,3.0,1,3.0,1
1183,min_diffuse,10,20,2,3,0.05,0.95,0.8931503513259286,29,3.0,1,3.0,1,3.0,1
1184,min_diffuse,10,20,2,3,0.05,0.95,0.914930854239389,5,2.0,1,2.0,1,2.0,1
1185,min_diffuse,10,20,2,3,0.05,0.95,0.945091474587538,47,4.0,0,4.0,0,3.0,1
1186,min_diffuse,10,20,2,3,0.05,0.95,0.9427252214729714,51,6.0,1,6.0,1,6.0,1
1187,min_diffuse,10,20,2,3,0.05,0.95,0.8107199536756421,8,3.0,1,3.0,1,3.0,1
1188,min_diffuse,10,20,2,3,0.05,0.95,0.9474615287928312,7,3.0,0,2.0,1,2.0,1
1189,min_diffuse,10,20,2,3,0.05,0.95,0.9083522643156634,8,3.0,1,3.0,1,3.0,1
1190,min_diffuse,10,20,2,3,0.05,0.95,0.8702589385865992,19,4.0,0,3.0,1,3.0,1
1191,min_diffuse,10,20,2,3,0.05,0.95,0.7890958775694668,7,2.0,1,2.0,1,2.0,1
1192,min_diffuse,10,20,2,3,0.05,0.95,0.9358847022569764,18,3.0,1,3.0,1,3.0,1
1193,min_diffuse,10,20,2,3,0.05,0.95,0.9213463647772148,16,3.0,1,3.0,1,3.0,1
1194,min_diffuse,10,20,2,3,0.05,0.95,0.9036077752706976,22,3.0,1,3.0,1,3.0,1
1195,min_diffuse,10,20,2,3,0.05,0.95,0.9373629549871018,12,3.0,1,3.0,1,3.0,1
1196,min_diffuse,10,20,2,3,0.05,0.95,0.8733581133936198,7,2.0,1,3.0,0,3.0,0
1197,min_diffuse,10,20,2,3,0.05,0.95,0.921318566078572,15,3.0,1,3.0,1,3.0,1
1198,min_diffuse,10,20,2,3,0.05,0.95,0.6928710666904382,4,2.0,1,2.0,1,2.0,1
1199,min_diffuse,10,20,2,3,0.05,0.95,0.7100399580756744,7,2.0,1,2.0,1,2.0,1
1200,min_diffuse,10,20,2,3,0.05,0.95,0.9106588411242108,22,4.0,0,4.0,0,3.0,1
1201,min_diffuse,10,20,2,3,0.05,0.95,0.8700418822514299,7,2.0,1,2.0,1,2.0,1
1202,min_diffuse,10,20,2,3,0.05,0.95,0.921372004336657,4,2.0,1,2.0,1,2.0,1
1203,min_diffuse,10,20,2,3,0.05,0.95,0.7819002424545911,4,2.0,0,1.0,1,2.0,0
1204,min_diffuse,10,20,2,3,0.05,0.95,0.8918945352045291,25,3.0,1,3.0,1,3.0,1
1205,min_diffuse,10,20,2,3,0.05,0.95,0.9347606137218428,8,2.0,1,3.0,0,3.0,0
1206,min_diffuse,10,20,2,3,0.05,0.95,0.9424100302903876,16,3.0,1,3.0,1,3.0,1
1207,min_diffuse,10,20,2,3,0.05,0.95,0.7872664343749219,10,2.0,1,2.0,1,2.0,1
1208,min_diffuse,10,20,2,3,0.05,0.95,0.8344735573804758,17,3.0,1,3.0,1,3.0,1
1209,min_diffuse,10,20,2,3,0.05,0.95,0.9103148178937682,18,3.0,0,2.0,1,3.0,0
1210,min_diffuse,10,20,2,3,0.05,0.95,0.8240639001672404,4,2.0,1,2.0,1,2.0,1
1211,min_diffuse,10,20,2,3,0.05,0.95,0.8919622828260331,28,5.0,1,5.0,1,5.0,1
1212,min_diffuse,10,20,2,3,0.05,0.95,0.9369316789146142,47,6.0,1,6.0,1,6.0,1
1213,min_diffuse,10,20,2,3,0.05,0.95,0.9241843578272344,7,3.0,1,3.0,1,3.0,1
1214,min_diffuse,10,20,2,3,0.05,0.95,0.8888233195596635,7,2.0,1,2.0,1,2.0,1
1215,min_diffuse,10,20,2,3,0.05,0.95,0.8978876184349207,7,2.0,1,2.0,1,2.0,1
1216,min_diffuse,10,20,2,3,0.05,0.95,0.8398950164244128,7,2.0,1,3.0,0,3.0,0
1217,min_diffuse,10,20,2,3,0.05,0.95,0.935944967820074,16,3.0,1,3.0,1,3.0,1
1218,min_diffuse,10,20,2,3,0.05,0.95,0.7973583235211136,9,3.0,1,3.0,1,3.0,1
1219,min_diffuse,10,20,2,3,0.05,0.95,0.8656489736376063,4,2.0,1,2.0,1,2.0,1
1220,min_diffuse,10,20,2,3,0.05,0.95,0.866338385714216,7,3.0,0,3.0,0,2.0,1
1221,min_diffuse,10,20,2,3,0.05,0.95,0.8470948361566701,6,2.0,1,2.0,1,2.0,1
1222,min_diffuse,10,20,2,3,0.05,0.95,0.6843063251896542,3,2.0,0,1.0,1,1.0,1
1223,min_diffuse,10,20,2,3,0.05,0.95,0.9063046509114704,22,4.0,1,4.0,1,4.0,1
1224,min_diffuse,10,20,2,3,0.05,0.95,0.8877242267529656,10,3.0,0,2.0,1,2.0,1
1225,min_diffuse,10,20,2,3,0.05,0.95,0.8987455674034547,13,3.0,0,3.0,0,2.0,1
1226,min_diffuse,10,20,2,3,0.05,0.95,0.943044422398686,18,3.0,1,3.0,1,3.0,1
1227,min_diffuse,10,20,2,3,0.05,0.95,0.907290124841696,21,2.0,1,2.0,1,3.0,0
1228,min_diffuse,10,20,2,3,0.05,0.95,0.6255404628475497,6,2.0,1,2.0,1,2.0,1
1229,min_diffuse,10,20,2,3,0.05,0.95,0.886413931702417,10,3.0,1,3.0,1,3.0,1
1230,min_diffuse,10,20,2,3,0.05,0.95,0.8299413913898726,9,2.0,1,2.0,1,2.0,1
1231,min_diffuse,10,20,2,3,0.05,0.95,0.7978912110389819,5,2.0,1,2.0,1,2.0,1
1232,min_diffuse,10,20,2,3,0.05,0.95,0.9355763976410502,4,2.0,0,1.0,1,2.0,0
1233,min_diffuse,10,20,2,3,0.05,0.95,0.930421667322278,7,2.0,1,2.0,1,2.0,1
1234,min_diffuse,10,20,2,3,0.05,0.95,0.925612331949566,10,3.0,1,3.0,1,3.0,1
1235,min_diffuse,10,20,2,3,0.05,0.95,0.8388404585991469,19,3.0,1,3.0,1,3.0,1
1236,min_diffuse,10,20,2,3,0.05,0.95,0.9232418275627264,9,2.0,1,2.0,1,2.0,1
1237,min_diffuse,10,20,2,3,0.05,0.95,0.9374673804588418,70,6.0,0,5.0,1,5.0,1
1238,min_diffuse,10,20,2,3,0.05,0.95,0.9466869121979028,6,2.0,1,3.0,0,3.0,0
1239,min_diffuse,10,20,2,3,0.05,0.95,0.9322564384286623,17,3.0,1,4.0,0,3.0,1
1240,min_diffuse,10,20,2,3,0.05,0.95,0.8853418062205793,6,2.0,1,2.0,1,2.0,1
1241,min_diffuse,10,20,2,3,0.05,0.95,0.7771869320336404,3,2.0,1,2.0,1,2.0,1
1242,min_diffuse,10,20,2,3,0.05,0.95,0.7772204990842858,13,3.0,0,3.0,0,2.0,1
1243,min_diffuse,10,20,2,3,0.05,0.95,0.6801731502495717,2,1.0,1,2.0,0,2.0,0
1244,min_diffuse,10,20,2,3,0.05,0.95,0.7313815533665797,2,1.0,1,1.0,1,1.0,1
1245,min_diffuse,10,20,2,3,0.05,0.95,0.9349182494325604,47,4.0,1,4.0,1,4.0,1
1246,min_diffuse,10,20,2,3,0.05,0.95,0.898401290598248,13,3.0,1,3.0,1,3.0,1
1247,min_diffuse,10,20,2,3,0.05,0.95,0.9218657991281352,13,3.0,0,2.0,1,2.0,1
1248,min_diffuse,10,20,2,3,0.05,0.95,0.8140720237420324,6,2.0,1,2.0,1,2.0,1
1249,min_diffuse,10,20,2,3,0.05,0.95,0.8462192499975012,9,3.0,1,3.0,1,3.0,1
1250,min_diffuse,10,20,2,3,0.05,0.95,0.8910925784892825,17,3.0,1,3.0,1,3.0,1
1251,min_diffuse,10,20,2,3,0.05,0.95,0.9303540908647888,3,2.0,0,1.0,1,2.0,0
1252,min_diffuse,10,20,2,3,0.05,0.95,0.845114259542202,5,2.0,1,2.0,1,3.0,0
1253,min_diffuse,10,20,2,3,0.05,0.95,0.9455837806555352,18,3.0,0,3.0,0,2.0,1
1254,min_diffuse,10,20,2,3,0.05,0.95,0.7691046777289204,6,2.0,1,2.0,1,2.0,1
1255,min_diffuse,10,20,2,3,0.05,0.95,0.903722620206034,18,3.0,1,3.0,1,3.0,1
1256,min_diffuse,10,20,2,3,0.05,0.95,0.7788024544178384,4,2.0,1,2.0,1,2.0,1
1257,min_diffuse,10,20,2,3,0.05,0.95,0.8888673455486484,7,2.0,1,2.0,1,2.0,1
1258,min_diffuse,10,20,2,3,0.05,0.95,0.9490344197378948,129,10.0,0,10.0,0,9.0,1
1259,min_diffuse,10,20,2,3,0.05,0.95,0.9375253588360916,7,2.0,1,2.0,1,3.0,0
1260,min_diffuse,10,20,2,3,0.05,0.95,0.8398902235508084,10,2.0,1,2.0,1,2.0,1
1261,min_diffuse,10,20,2,3,0.05,0.95,0.936161506156358,6,2.0,1,2.0,1,3.0,0
1262,min_diffuse,10,20,2,3,0.05,0.95,0.8242537584349235,6,2.0,1,2.0,1,2.0,1
1263,min_diffuse,10,20,2,3,0.05,0.95,0.9276852200785306,33,4.0,0,3.0,1,3.0,1
1264,min_diffuse,10,20,2,3,0.05,0.95,0.9302628678903546,22,2.0,1,2.0,1,2.0,1
1265,min_diffuse,10,20,2,3,0.05,0.95,0.9448458804237992,11,3.0,0,3.0,0,2.0,1
1266,min_diffuse,10,20,2,3,0.05,0.95,0.94238930708615,16,3.0,0,3.0,0,2.0,1
1267,min_diffuse,10,20,2,3,0.05,0.95,0.8142995877623079,7,2.0,1,3.0,0,3.0,0
1268,min_diffuse,10,20,2,3,0.05,0.95,0.933940543758327,22,4.0,0,4.0,0,3.0,1
1269,min_diffuse,10,20,2,3,0.05,0.95,0.943936906039333,9,3.0,1,3.0,1,3.0,1
1270,min_diffuse,10,20,2,3,0.05,0.95,0.9141455330266176,9,3.0,1,3.0,1,3.0,1
1271,min_diffuse,10,20,2,3,0.05,0.95,0.882771557993108,12,3.0,0,3.0,0,2.0,1
1272,min_diffuse,10,20,2,3,0.05,0.95,0.9468262010189722,30,4.0,0,3.0,1,3.0,1
1273,min_diffuse,10,20,2,3,0.05,0.95,0.7716584738763501,16,3.0,1,3.0,1,3.0,1
1274,min_diffuse,10,20,2,3,0.05,0.95,0.6953792604986766,5,2.0,1,2.0,1,2.0,1
1275,min_diffuse,10,20,2,3,0.05,0.95,0.8330404306668326,13,3.0,0,2.0,1,2.0,1
1276,min_diffuse,10,20,2,3,0.05,0.95,0.8709421691208171,4,2.0,1,2.0,1,2.0,1
1277,min_diffuse,10,20,2,3,0.05,0.95,0.773417333764458,4,2.0,1,2.0,1,2.0,1
1278,min_diffuse,10,20,2,3,0.05,0.95,0.9394378954534572,26,4.0,1,4.0,1,4.0,1
1279,min_diffuse,10,20,2,3,0.05,0.95,0.8288964448298332,11,3.0,0,2.0,1,2.0,1
1280,min_diffuse,10,20,2,3,0.05,0.95,0.9166584389387308,16,3.0,1,3.0,1,4.0,0
1281,min_diffuse,10,20,2,3,0.05,0.95,0.7658535645351793,6,2.0,1,2.0,1,2.0,1
1282,min_diffuse,10,20,2,3,0.05,0.95,0.8779890153271865,6,2.0,1,2.0,1,2.0,1
1283,min_diffuse,10,20,2,3,0.05,0.95,0.8790359067591594,11,3.0,1,3.0,1,3.0,1
1284,min_diffuse,10,20,2,3,0.05,0.95,0.6218952531835457,7,3.0,0,2.0,1,2.0,1
1285,min_diffuse,10,20,2,3,0.05,0.95,0.608528676409478,2,1.0,1,1.0,1,1.0,1
1286,min_diffuse,10,20,2,3,0.05,0.95,0.8829040564657823,5,2.0,1,2.0,1,2.0,1
1287,min_diffuse,10,20,2,3,0.05,0.95,0.7720691025451232,5,2.0,0,2.0,0,1.0,1
1288,min_diffuse,10,20,2,3,0.05,0.95,0.8819497728282449,7,2.0,1,2.0,1,2.0,1
1289,min_diffuse,10,20,2,3,0.05,0.95,0.8595755767327989,8,2.0,1,2.0,1,3.0,0
1290,min_diffuse,10,20,2,3,0.05,0.95,0.8234688733974401,6,2.0,1,2.0,1,2.0,1
1291,min_diffuse,10,20,2,3,0.05,0.95,0.945767764390878,11,3.0,0,2.0,1,3.0,0
1292,min_diffuse,10,20,2,3,0.05,0.95,0.8874321466414359,13,3.0,0,3.0,0,2.0,1
1293,min_diffuse,10,20,2,3,0.05,0.95,0.7710320462747312,7,2.0,1,2.0,1,2.0,1
1294,min_diffuse,10,20,2,3,0.05,0.95,0.7843952465159689,6,2.0,1,2.0,1,2.0,1
1295,min_diffuse,10,20,2,3,0.05,0.95,0.9396951027283116,6,2.0,1,2.0,1,2.0,1
1296,min_diffuse,10,20,2,3,0.05,0.95,0.9291280241606976,27,3.0,1,3.0,1,3.0,1
1297,min_diffuse,10,20,2,3,0.05,0.95,0.8012940415663448,8,3.0,0,2.0,1,3.0,0
1298,min_diffuse,10,20,2,3,0.05,0.95,0.759814480769918,9,3.0,0,3.0,0,2.0,1
1299,min_diffuse,10,20,2,3,0.05,0.95,0.9439420457174882,51,5.0,1,5.0,1,5.0,1
1300,min_diffuse,10,20,2,3,0.05,0.95,0.8866030194849215,20,4.0,1,5.0,0,4.0,1
1301,min_diffuse,10,20,2,3,0.05,0.95,0.9255467720598112,72,5.0,1,5.0,1,5.0,1
1302,min_diffuse,10,20,2,3,0.05,0.95,0.9295007616048528,4,2.0,1,2.0,1,2.0,1
1303,min_diffuse,10,20,2,3,0.05,0.95,0.9485135461003812,29,4.0,1,4.0,1,4.0,1
1304,min_diffuse,10,20,2,3,0.05,0.95,0.8308229237942882,5,2.0,1,2.0,1,2.0,1
1305,min_diffuse,10,20,2,3,0.05,0.95,0.9224433091882625,14,3.0,1,3.0,1,3.0,1
1306,min_diffuse,10,20,2,3,0.05,0.95,0.8948259397833583,5,2.0,0,2.0,0,1.0,1
1307,min_diffuse,10,20,2,3,0.05,0.95,0.8526224051555593,18,3.0,1,3.0,1,3.0,1
1308,min_diffuse,10,20,2,3,0.05,0.95,0.8058274432417462,6,2.0,1,2.0,1,2.0,1
1309,min_diffuse,10,20,2,3,0.05,0.95,0.8318015452394015,6,2.0,1,2.0,1,2.0,1
1310,min_diffuse,10,20,2,3,0.05,0.95,0.8591958206029708,10,2.0,1,2.0,1,2.0,1
1311,min_diffuse,10,20,2,3,0.05,0.95,0.7092703518733678,5,2.0,1,2.0,1,2.0,1
1312,min_diffuse,10,20,2,3,0.05,0.95,0.8535396036692894,8,2.0,1,2.0,1,3.0,0
1313,min_diffuse,10,20,2,3,0.05,0.95,0.948386151891612,24,3.0,1,4.0,0,4.0,0
1314,min_diffuse,10,20,2,3,0.05,0.95,0.9284536694589884,8,3.0,1,3.0,1,3.0,1
1315,min_diffuse,10,20,2,3,0.05,0.95,0.8933916209101842,10,2.0,1,2.0,1,2.0,1
1316,min_diffuse,10,20,2,3,0.05,0.95,0.8136490775999471,12,3.0,1,3.0,1,3.0,1
1317,min_diffuse,10,20,2,3,0.05,0.95,0.8543382875991103,9,3.0,1,3.0,1,3.0,1
1318,min_diffuse,10,20,2,3,0.05,0.95,0.9337620583236944,19,4.0,0,3.0,1,4.0,0
1319,min_diffuse,10,20,2,3,0.05,0.95,0.9342238188307188,7,2.0,1,2.0,1,2.0,1
1320,min_diffuse,10,20,2,3,0.05,0.95,0.8669836263334801,13,3.0,1,3.0,1,3.0,1
1321,min_diffuse,10,20,2,3,0.05,0.95,0.9128141934049968,7,3.0,1,3.0,1,3.0,1
1322,min_diffuse,10,20,2,3,0.05,0.95,0.8546945001880075,10,2.0,1,2.0,1,3.0,0
1323,min_diffuse,10,20,2,3,0.05,0.95,0.9070111437851726,14,3.0,1,3.0,1,3.0,1
1324,min_diffuse,10,20,2,3,0.05,0.95,0.8787910823499129,12,3.0,1,3.0,1,3.0,1
1325,min_diffuse,10,20,2,3,0.05,0.95,0.8872286404926967,5,2.0,1,2.0,1,2.0,1
1326,min_diffuse,10,20,2,3,0.05,0.95,0.9300048155833064,21,3.0,1,3.0,1,3.0,1
1327,min_diffuse,10,20,2,3,0.05,0.95,0.9498906601308372,22,3.0,1,3.0,1,3.0,1
1328,min_diffuse,10,20,2,3,0.05,0.95,0.917031387331448,24,5.0,1,5.0,1,5.0,1
1329,min_diffuse,10,20,2,3,0.05,0.95,0.9114081146536146,3,2.0,1,2.0,1,2.0,1
1330,min_diffuse,10,20,2,3,0.05,0.95,0.8421716868968023,12,2.0,1,2.0,1,2.0,1
1331,min_diffuse,10,20,2,3,0.05,0.95,0.8709318952834936,10,3.0,0,2.0,1,2.0,1
1332,min_diffuse,10,20,2,3,0.05,0.95,0.8328273418696543,7,2.0,1,2.0,1,3.0,0
1333,min_diffuse,10,20,2,3,0.05,0.95,0.9276812300748783,12,3.0,1,3.0,1,3.0,1
1334,min_diffuse,10,20,2,3,0.05,0.95,0.9399617434359367,5,2.0,1,2.0,1,3.0,0
1335,min_diffuse,10,20,2,3,0.05,0.95,0.9243963048637408,5,2.0,1,2.0,1,2.0,1
1336,min_diffuse,10,20,2,3,0.05,0.95,0.8783451556544141,6,2.0,1,2.0,1,3.0,0
1337,min_diffuse,10,20,2,3,0.05,0.95,0.8659799333154461,11,3.0,0,2.0,1,2.0,1
1338,min_diffuse,10,20,2,3,0.05,0.95,0.9245878926176558,43,5.0,0,4.0,1,4.0,1
1339,min_diffuse,10,20,2,3,0.05,0.95,0.8622798600155457,3,2.0,0,1.0,1,1.0,1
1340,min_diffuse,10,20,2,3,0.05,0.95,0.8890326868193398,17,3.0,1,3.0,1,3.0,1
1341,min_diffuse,10,20,2,3,0.05,0.95,0.8328584422049721,9,2.0,1,2.0,1,2.0,1
1342,min_diffuse,10,20,2,3,0.05,0.95,0.9370050763860908,16,3.0,1,3.0,1,3.0,1
1343,min_diffuse,10,20,2,3,0.05,0.95,0.916427026523166,9,3.0,0,2.0,1,3.0,0
1344,min_diffuse,10,20,2,3,0.05,0.95,0.8925061414866596,19,4.0,0,3.0,1,3.0,1
1345,min_diffuse,10,20,2,3,0.05,0.95,0.8606688095265749,9,3.0,1,3.0,1,3.0,1
1346,min_diffuse,10,20,2,3,0.05,0.95,0.8349718429555306,4,2.0,1,2.0,1,2.0,1
1347,min_diffuse,10,20,2,3,0.05,0.95,0.8654511115150595,3,2.0,1,2.0,1,2.0,1
1348,min_diffuse,10,20,2,3,0.05,0.95,0.8374159692962815,5,2.0,1,2.0,1,2.0,1
1349,min_diffuse,10,20,2,3,0.05,0.95,0.767298018554282,12,2.0,1,2.0,1,2.0,1
1350,min_diffuse,10,20,2,3,0.05,0.95,0.8868678481279317,7,2.0,1,2.0,1,3.0,0
1351,min_diffuse,10,20,2,3,0.05,0.95,0.9104513259301747,19,3.0,1,3.0,1,3.0,1
1352,min_diffuse,10,20,2,3,0.05,0.95,0.9127202268436044,10,2.0,1,2.0,1,2.0,1
1353,min_diffuse,10,20,2,3,0.05,0.95,0.8335155893559982,3,2.0,1,2.0,1,2.0,1
1354,min_diffuse,10,20,2,3,0.05,0.95,0.8683608089817763,20,3.0,1,3.0,1,3.0,1
1355,min_diffuse,10,20,2,3,0.05,0.95,0.8678239768868368,23,3.0,1,3.0,1,3.0,1
1356,min_diffuse,10,20,2,3,0.05,0.95,0.9469687414067496,7,2.0,1,2.0,1,2.0,1
1357,min_diffuse,10,20,2,3,0.05,0.95,0.8169709822634644,22,3.0,1,3.0,1,3.0,1
1358,min_diffuse,10,20,2,3,0.05,0.95,0.8780843497134287,12,3.0,1,3.0,1,3.0,1
1359,min_diffuse,10,20,2,3,0.05,0.95,0.6864440446434366,3,2.0,1,2.0,1,2.0,1
1360,min_diffuse,10,20,2,3,0.05,0.95,0.9446046097718096,33,4.0,0,4.0,0,3.0,1
1361,min_diffuse,10,20,2,3,0.05,0.95,0.7726891746625473,6,2.0,1,2.0,1,2.0,1
1362,min_diffuse,10,20,2,3,0.05,0.95,0.903085675544146,19,3.0,1,3.0,1,3.0,1
1363,min_diffuse,10,20,2,3,0.05,0.95,0.7348466519882855,6,2.0,1,2.0,1,2.0,1
1364,min_diffuse,10,20,2,3,0.05,0.95,0.8702747560866659,6,2.0,1,2.0,1,2.0,1
1365,min_diffuse,10,20,2,3,0.05,0.95,0.8145152218655455,4,2.0,1,2.0,1,2.0,1
1366,min_diffuse,10,20,2,3,0.05,0.95,0.855118366890057,6,2.0,1,2.0,1,2.0,1
1367,min_diffuse,10,20,2,3,0.05,0.95,0.8619096710039715,25,4.0,1,4.0,1,4.0,1
1368,min_diffuse,10,20,2,3,0.05,0.95,0.9155007245710056,7,2.0,1,2.0,1,2.0,1
1369,min_diffuse,10,20,2,3,0.05,0.95,0.5650133759793918,2,1.0,1,1.0,1,1.0,1
1370,min_diffuse,10,20,2,3,0.05,0.95,0.6697048247565355,7,2.0,1,2.0,1,2.0,1
1371,min_diffuse,10,20,2,3,0.05,0.95,0.8989811649151795,11,3.0,0,3.0,0,2.0,1
1372,min_diffuse,10,20,2,3,0.05,0.95,0.9321300567694992,14,3.0,1,3.0,1,3.0,1
1373,min_diffuse,10,20,2,3,0.05,0.95,0.9462320707836844,39,3.0,1,3.0,1,3.0,1
1374,min_diffuse,10,20,2,3,0.05,0.95,0.7785645800410349,8,2.0,1,2.0,1,2.0,1
1375,min_diffuse,10,20,2,3,0.05,0.95,0.8883450936129326,6,2.0,1,2.0,1,2.0,1
1376,min_diffuse,10,20,2,3,0.05,0.95,0.875225923802592,15,3.0,1,3.0,1,3.0,1
1377,min_diffuse,10,20,2,3,0.05,0.95,0.9040246660928816,3,2.0,1,2.0,1,2.0,1
1378,min_diffuse,10,20,2,3,0.05,0.95,0.9427608181846834,7,2.0,1,2.0,1,2.0,1
1379,min_diffuse,10,20,2,3,0.05,0.95,0.8404634247824742,4,2.0,1,2.0,1,2.0,1
1380,min_diffuse,10,20,2,3,0.05,0.95,0.7731597614449305,5,2.0,1,2.0,1,2.0,1
1381,min_diffuse,10,20,2,3,0.05,0.95,0.5923372058823303,4,2.0,1,2.0,1,2.0,1
1382,min_diffuse,10,20,2,3,0.05,0.95,0.8908005900678757,15,3.0,1,3.0,1,3.0,1
1383,min_diffuse,10,20,2,3,0.05,0.95,0.8806328070495255,14,3.0,0,2.0,1,2.0,1
1384,min_diffuse,10,20,2,3,0.05,0.95,0.9208569980997566,6,2.0,1,2.0,1,3.0,0
1385,min_diffuse,10,20,2,3,0.05,0.95,0.9187440457225696,44,4.0,1,4.0,1,4.0,1
1386,min_diffuse,10,20,2,3,0.05,0.95,0.8671442572102386,12,3.0,1,3.0,1,3.0,1
1387,min_diffuse,10,20,2,3,0.05,0.95,0.9082796390656052,33,4.0,0,3.0,1,3.0,1
1388,min_diffuse,10,20,2,3,0.05,0.95,0.7432842143524538,2,1.0,1,1.0,1,2.0,0
1389,min_diffuse,10,20,2,3,0.05,0.95,0.8300222958784313,8,3.0,0,2.0,1,3.0,0
1390,min_diffuse,10,20,2,3,0.05,0.95,0.727736782889559,4,2.0,1,2.0,1,2.0,1
1391,min_diffuse,10,20,2,3,0.05,0.95,0.7898156477469647,9,3.0,1,3.0,1,3.0,1
1392,min_diffuse,10,20,2,3,0.05,0.95,0.8904002284058705,9,2.0,1,2.0,1,2.0,1
1393,min_diffuse,10,20,2,3,0.05,0.95,0.9435512030777335,13,4.0,1,4.0,1,4.0,1
1394,min_diffuse,10,20,2,3,0.05,0.95,0.929406242663923,19,3.0,1,3.0,1,3.0,1
1395,min_diffuse,10,20,2,3,0.05,0.95,0.9493869744519596,5,2.0,1,2.0,1,2.0,1
1396,min_diffuse,10,20,2,3,0.05,0.95,0.7278303483234321,7,2.0,1,2.0,1,2.0,1
1397,min_diffuse,10,20,2,3,0.05,0.95,0.9196533381544064,24,3.0,0,3.0,0,2.0,1
1398,min_diffuse,10,20,2,3,0.05,0.95,0.8030812239630533,3,2.0,1,2.0,1,2.0,1
1399,min_diffuse,10,20,2,3,0.05,0.95,0.790439716848424,3,2.0,1,2.0,1,2.0,1
1400,min_diffuse,10,20,2,3,0.05,0.95,0.9446885563916068,27,6.0,1,6.0,1,6.0,1
1401,min_diffuse,10,20,2,3,0.05,0.95,0.8641806837202802,7,2.0,1,2.0,1,2.0,1
1402,min_diffuse,10,20,2,3,0.05,0.95,0.9122368538024148,23,4.0,1,4.0,1,4.0,1
1403,min_diffuse,10,20,2,3,0.05,0.95,0.8894549833766496,13,3.0,1,3.0,1,3.0,1
1404,min_diffuse,10,20,2,3,0.05,0.95,0.8744421417991208,18,3.0,0,2.0,1,2.0,1
1405,min_diffuse,10,20,2,3,0.05,0.95,0.7863846096308309,5,2.0,1,2.0,1,2.0,1
1406,min_diffuse,10,20,2,3,0.05,0.95,0.8801402006746274,22,3.0,1,3.0,1,3.0,1
1407,min_diffuse,10,20,2,3,0.05,0.95,0.8333512853254817,7,2.0,1,2.0,1,2.0,1
1408,min_diffuse,10,20,2,3,0.05,0.95,0.7790581116166672,8,2.0,1,2.0,1,3.0,0
1409,min_diffuse,10,20,2,3,0.05,0.95,0.9228776762764064,20,3.0,1,3.0,1,3.0,1
1410,min_diffuse,10,20,2,3,0.05,0.95,0.8949457995308544,36,4.0,0,3.0,1,3.0,1
1411,min_diffuse,10,20,2,3,0.05,0.95,0.6583147113680523,4,2.0,0,2.0,0,1.0,1
1412,min_diffuse,10,20,2,3,0.05,0.95,0.8715201994127323,45,4.0,1,4.0,1,4.0,1
1413,min_diffuse,10,20,2,3,0.05,0.95,0.7259546487083681,4,2.0,1,2.0,1,2.0,1
1414,min_diffuse,10,20,2,3,0.05,0.95,0.9447187223822096,10,2.0,1,2.0,1,2.0,1
1415,min_diffuse,10,20,2,3,0.05,0.95,0.934261937106248,20,2.0,1,2.0,1,2.0,1
1416,min_diffuse,10,20,2,3,0.05,0.95,0.799533025519917,7,2.0,1,2.0,1,2.0,1
1417,min_diffuse,10,20,2,3,0.05,0.95,0.7700022953962133,1,1.0,1,1.0,1,1.0,1
1418,min_diffuse,10,20,2,3,0.05,0.95,0.9471884880402668,83,9.0,1,9.0,1,9.0,1
1419,min_diffuse,10,20,2,3,0.05,0.95,0.9121540997817262,5,2.0,1,2.0,1,2.0,1
1420,min_diffuse,10,20,2,3,0.05,0.95,0.9090683073945768,4,2.0,1,2.0,1,2.0,1
1421,min_diffuse,10,20,2,3,0.05,0.95,0.9372119334793791,36,5.0,0,5.0,0,4.0,1
1422,min_diffuse,10,20,2,3,0.05,0.95,0.8638349099002532,6,2.0,1,2.0,1,2.0,1
1423,min_diffuse,10,20,2,3,0.05,0.95,0.9485814207535426,13,3.0,0,2.0,1,3.0,0
1424,min_diffuse,10,20,2,3,0.05,0.95,0.9266851040809296,12,3.0,1,3.0,1,3.0,1
1425,min_diffuse,10,20,2,3,0.05,0.95,0.7986398407085932,6,2.0,1,2.0,1,2.0,1
1426,min_diffuse,10,20,2,3,0.05,0.95,0.8966211763802504,7,3.0,0,2.0,1,3.0,0
1427,min_diffuse,10,20,2,3,0.05,0.95,0.8661697947736959,10,3.0,0,2.0,1,2.0,1
1428,min_diffuse,10,20,2,3,0.05,0.95,0.8497080561423608,9,3.0,0,2.0,1,2.0,1
1429,min_diffuse,10,20,2,3,0.05,0.95,0.8693662891741502,3,2.0,1,2.0,1,2.0,1
1430,min_diffuse,10,20,2,3,0.05,0.95,0.7995760973101131,8,2.0,1,2.0,1,2.0,1
1431,min_diffuse,10,20,2,3,0.05,0.95,0.9280665465150624,8,2.0,1,2.0,1,2.0,1
1432,min_diffuse,10,20,2,3,0.05,0.95,0.8569689107435666,5,2.0,1,2.0,1,2.0,1
1433,min_diffuse,10,20,2,3,0.05,0.95,0.920861969733422,26,4.0,1,4.0,1,4.0,1
1434,min_diffuse,10,20,2,3,0.05,0.95,0.8788240490805335,3,2.0,1,2.0,1,2.0,1
1435,min_diffuse,10,20,2,3,0.05,0.95,0.8568020745555547,13,3.0,1,3.0,1,3.0,1
1436,min_diffuse,10,20,2,3,0.05,0.95,0.8620132221146296,6,2.0,1,2.0,1,2.0,1
1437,min_diffuse,10,20,2,3,0.05,0.95,0.6927944133674403,7,2.0,1,2.0,1,2.0,1
1438,min_diffuse,10,20,2,3,0.05,0.95,0.8494232800784945,5,2.0,1,2.0,1,2.0,1
1439,min_diffuse,10,20,2,3,0.05,0.95,0.8917968090968452,22,2.0,1,3.0,0,2.0,1
1440,min_diffuse,10,20,2,3,0.05,0.95,0.936462480537966,17,4.0,1,4.0,1,4.0,1
1441,min_diffuse,10,20,2,3,0.05,0.95,0.8874612317730273,4,2.0,1,2.0,1,2.0,1
1442,min_diffuse,10,20,2,3,0.05,0.95,0.91722675899392,24,3.0,1,3.0,1,3.0,1
1443,min_diffuse,10,20,2,3,0.05,0.95,0.9160401345819754,23,4.0,1,4.0,1,4.0,1
1444,min_diffuse,10,20,2,3,0.05,0.95,0.9462663109029902,10,3.0,1,3.0,1,3.0,1
1445,min_diffuse,10,20,2,3,0.05,0.95,0.8750259648795342,4,2.0,1,2.0,1,3.0,0
1446,min_diffuse,10,20,2,3,0.05,0.95,0.9356700955183552,9,3.0,1,3.0,1,3.0,1
1447,min_diffuse,10,20,2,3,0.05,0.95,0.8189886949306898,4,2.0,1,2.0,1,2.0,1
1448,min_diffuse,10,20,2,3,0.05,0.95,0.9248926711631152,4,2.0,1,2.0,1,2.0,1
1449,min_diffuse,10,20,2,3,0.05,0.95,0.8058162849436239,11,2.0,1,2.0,1,2.0,1
1450,min_diffuse,10,20,2,3,0.05,0.95,0.926546331665258,31,4.0,0,4.0,0,3.0,1
1451,min_diffuse,10,20,2,3,0.05,0.95,0.7541166943434967,4,2.0,1,2.0,1,2.0,1
1452,min_diffuse,10,20,2,3,0.05,0.95,0.8279533484648265,7,2.0,1,2.0,1,2.0,1
1453,min_diffuse,10,20,2,3,0.05,0.95,0.9265727238021518,14,3.0,1,3.0,1,3.0,1
1454,min_diffuse,10,20,2,3,0.05,0.95,0.9495656358040262,22,4.0,1,4.0,1,4.0,1
1455,min_diffuse,10,20,2,3,0.05,0.95,0.871197036105085,6,2.0,1,2.0,1,2.0,1
1456,min_diffuse,10,20,2,3,0.05,0.95,0.8512098484580719,8,2.0,1,2.0,1,2.0,1
1457,min_diffuse,10,20,2,3,0.05,0.95,0.9478604611682936,13,3.0,1,3.0,1,3.0,1
1458,min_diffuse,10,20,2,3,0.05,0.95,0.9253516660932676,20,5.0,0,4.0,1,4.0,1
1459,min_diffuse,10,20,2,3,0.05,0.95,0.94115618137521,32,4.0,0,4.0,0,3.0,1
1460,min_diffuse,10,20,2,3,0.05,0.95,0.8019581442046608,8,2.0,1,2.0,1,2.0,1
1461,min_diffuse,10,20,2,3,0.05,0.95,0.8639384498766729,12,3.0,0,2.0,1,2.0,1
1462,min_diffuse,10,20,2,3,0.05,0.95,0.8801191343289566,21,3.0,1,3.0,1,3.0,1
1463,min_diffuse,10,20,2,3,0.05,0.95,0.9325075985212592,23,5.0,1,5.0,1,5.0,1
1464,min_diffuse,10,20,2,3,0.05,0.95,0.915087536871203,19,4.0,1,4.0,1,4.0,1
1465,min_diffuse,10,20,2,3,0.05,0.95,0.7965866341798729,5,2.0,1,2.0,1,2.0,1
1466,min_diffuse,10,20,2,3,0.05,0.95,0.936414081712772,11,3.0,1,3.0,1,3.0,1
1467,min_diffuse,10,20,2,3,0.05,0.95,0.9139716194047638,29,4.0,1,4.0,1,4.0,1
1468,min_diffuse,10,20,2,3,0.05,0.95,0.92330965351394,16,3.0,1,3.0,1,3.0,1
1469,min_diffuse,10,20,2,3,0.05,0.95,0.8121144929172832,13,3.0,1,3.0,1,3.0,1
1470,min_diffuse,10,20,2,3,0.05,0.95,0.910959121556265,20,3.0,1,3.0,1,3.0,1
1471,min_diffuse,10,20,2,3,0.05,0.95,0.8340553879938295,5,2.0,1,2.0,1,2.0,1
1472,min_diffuse,10,20,2,3,0.05,0.95,0.908767929742274,4,2.0,1,2.0,1,2.0,1
1473,min_diffuse,10,20,2,3,0.05,0.95,0.833639623918706,5,2.0,1,2.0,1,2.0,1
1474,min_diffuse,10,20,2,3,0.05,0.95,0.8421971057044705,3,2.0,1,2.0,1,2.0,1
1475,min_diffuse,10,20,2,3,0.05,0.95,0.8919998428724213,5,2.0,1,2.0,1,2.0,1
1476,min_diffuse,10,20,2,3,0.05,0.95,0.937382863148988,4,2.0,1,2.0,1,2.0,1
1477,min_diffuse,10,20,2,3,0.05,0.95,0.8219638965953187,12,3.0,1,3.0,1,3.0,1
1478,min_diffuse,10,20,2,3,0.05,0.95,0.8715009616218896,3,2.0,1,2.0,1,2.0,1
1479,min_diffuse,10,20,2,3,0.05,0.95,0.9402075872532948,26,4.0,0,4.0,0,3.0,1
1480,min_diffuse,10,20,2,3,0.05,0.95,0.7973614518657481,3,2.0,1,2.0,1,2.0,1
1481,min_diffuse,10,20,2,3,0.05,0.95,0.9316934197491832,26,3.0,1,3.0,1,3.0,1
1482,min_diffuse,10,20,2,3,0.05,0.95,0.8426543293979744,12,3.0,1,3.0,1,3.0,1
1483,min_diffuse,10,20,2,3,0.05,0.95,0.9353202081919598,16,3.0,1,3.0,1,3.0,1
1484,min_diffuse,10,20,2,3,0.05,0.95,0.9377110645908096,24,4.0,0,3.0,1,3.0,1
1485,min_diffuse,10,20,2,3,0.05,0.95,0.9249464279826932,15,3.0,1,3.0,1,3.0,1
1486,min_diffuse,10,20,2,3,0.05,0.95,0.8713571107786064,12,3.0,1,3.0,1,3.0,1
1487,min_diffuse,10,20,2,3,0.05,0.95,0.8638119817024627,17,3.0,1,3.0,1,3.0,1
1488,min_diffuse,10,20,2,3,0.05,0.95,0.9187534701586751,17,4.0,0,3.0,1,3.0,1
1489,min_diffuse,10,20,2,3,0.05,0.95,0.9446320460327934,36,4.0,1,4.0,1,4.0,1
1490,min_diffuse,10,20,2,3,0.05,0.95,0.8133023117160182,3,2.0,0,1.0,1,1.0,1
1491,min_diffuse,10,20,2,3,0.05,0.95,0.8673120244034148,11,3.0,0,2.0,1,3.0,0
1492,min_diffuse,10,20,2,3,0.05,0.95,0.905878067949162,11,2.0,1,2.0,1,2.0,1
1493,min_diffuse,10,20,2,3,0.05,0.95,0.9318971538240018,6,2.0,1,2.0,1,2.0,1
1494,min_diffuse,10,20,2,3,0.05,0.95,0.9122599144677532,7,2.0,1,2.0,1,3.0,0
1495,min_diffuse,10,20,2,3,0.05,0.95,0.8202710491595273,6,2.0,1,2.0,1,2.0,1
1496,min_diffuse,10,20,2,3,0.05,0.95,0.7534844253894112,2,1.0,1,1.0,1,1.0,1
1497,min_diffuse,10,20,2,3,0.05,0.95,0.7554207670466988,14,3.0,0,3.0,0,2.0,1
1498,min_diffuse,10,20,2,3,0.05,0.95,0.7762410761450775,6,2.0,1,2.0,1,2.0,1
1499,min_diffuse,10,20,2,3,0.05,0.95,0.9361505056921052,12,3.0,1,3.0,1,3.0,1
1500,min_diffuse,10,20,2,3,0.05,0.95,0.7500118895674409,5,2.0,1,2.0,1,2.0,1
1501,min_diffuse,10,20,2,3,0.05,0.95,0.7999686836072951,5,2.0,1,2.0,1,2.0,1
1502,min_diffuse,10,20,2,3,0.05,0.95,0.773824253046042,6,2.0,1,2.0,1,2.0,1
1503,min_diffuse,10,20,2,3,0.05,0.95,0.9295092720332988,35,4.0,1,4.0,1,5.0,0
1504,min_diffuse,10,20,2,3,0.05,0.95,0.9278057354948176,15,4.0,0,3.0,1,4.0,0
1505,min_diffuse,10,20,2,3,0.05,0.95,0.9303268397938492,3,2.0,0,1.0,1,1.0,1
1506,min_diffuse,10,20,2,3,0.05,0.95,0.8690140087064447,12,3.0,1,3.0,1,3.0,1
1507,min_diffuse,10,20,2,3,0.05,0.95,0.909950187509094,9,2.0,1,2.0,1,3.0,0
1508,min_diffuse,10,20,2,3,0.05,0.95,0.8862086579736911,7,2.0,1,2.0,1,2.0,1
1509,min_diffuse,10,20,2,3,0.05,0.95,0.8996083224938779,6,2.0,1,2.0,1,2.0,1
1510,min_diffuse,10,20,2,3,0.05,0.95,0.9365936748676248,80,7.0,0,6.0,1,6.0,1
1511,min_diffuse,10,20,2,3,0.05,0.95,0.9412836012319824,20,3.0,1,3.0,1,3.0,1
1512,min_diffuse,10,20,2,3,0.05,0.95,0.9238263236481552,47,4.0,1,4.0,1,4.0,1
1513,min_diffuse,10,20,2,3,0.05,0.95,0.9316848410321816,7,2.0,1,3.0,0,3.0,0
1514,min_diffuse,10,20,2,3,0.05,0.95,0.8963967618637199,18,3.0,1,3.0,1,3.0,1
1515,min_diffuse,10,20,2,3,0.05,0.95,0.8800300375110637,8,3.0,0,2.0,1,2.0,1
1516,min_diffuse,10,20,2,3,0.05,0.95,0.8833818765223588,11,2.0,1,2.0,1,2.0,1
1517,min_diffuse,10,20,2,3,0.05,0.95,0.8982237869315489,18,4.0,0,3.0,1,3.0,1
1518,min_diffuse,10,20,2,3,0.05,0.95,0.8180837651627942,4,2.0,1,2.0,1,2.0,1
1519,min_diffuse,10,20,2,3,0.05,0.95,0.8803949842556258,6,2.0,1,2.0,1,2.0,1
1520,min_diffuse,10,20,2,3,0.05,0.95,0.7771277726163197,12,3.0,0,2.0,1,2.0,1
1521,min_diffuse,10,20,2,3,0.05,0.95,0.8936354883468247,15,3.0,1,3.0,1,3.0,1
1522,min_diffuse,10,20,2,3,0.05,0.95,0.8499982045388722,4,2.0,1,2.0,1,2.0,1
1523,min_diffuse,10,20,2,3,0.05,0.95,0.9420131940763252,74,6.0,1,6.0,1,6.0,1
1524,min_diffuse,10,20,2,3,0.05,0.95,0.8255233633114203,4,2.0,0,1.0,1,1.0,1
1525,min_diffuse,10,20,2,3,0.05,0.95,0.7635857412775384,4,2.0,1,2.0,1,2.0,1
1526,min_diffuse,10,20,2,3,0.05,0.95,0.9074496722633156,8,2.0,1,2.0,1,2.0,1
1527,min_diffuse,10,20,2,3,0.05,0.95,0.9361965299687514,8,3.0,0,2.0,1,3.0,0
1528,min_diffuse,10,20,2,3,0.05,0.95,0.8062446673248786,14,3.0,1,3.0,1,3.0,1
1529,min_diffuse,10,20,2,3,0.05,0.95,0.8636214570329627,11,3.0,0,2.0,1,2.0,1
1530,min_diffuse,10,20,2,3,0.05,0.95,0.8912275754200503,33,3.0,1,3.0,1,3.0,1
1531,min_diffuse,10,20,2,3,0.05,0.95,0.8491111948098483,6,2.0,1,2.0,1,2.0,1
1532,min_diffuse,10,20,2,3,0.05,0.95,0.9075169632323165,21,4.0,1,4.0,1,4.0,1
1533,min_diffuse,10,20,2,3,0.05,0.95,0.926956832898732,25,3.0,1,3.0,1,4.0,0
1534,min_diffuse,10,20,2,3,0.05,0.95,0.8202287635894308,7,2.0,1,2.0,1,2.0,1
1535,min_diffuse,10,20,2,3,0.05,0.95,0.8844652145063875,17,4.0,0,3.0,1,3.0,1
1536,min_diffuse,10,20,2,3,0.05,0.95,0.763709333883904,12,2.0,1,2.0,1,2.0,1
1537,min_diffuse,10,20,2,3,0.05,0.95,0.9459862550259676,41,4.0,0,4.0,0,3.0,1
1538,min_diffuse,10,20,2,3,0.05,0.95,0.8460941298791224,25,4.0,1,4.0,1,4.0,1
1539,min_diffuse,10,20,2,3,0.05,0.95,0.9165830576841316,14,3.0,1,3.0,1,3.0,1
1540,min_diffuse,10,20,2,3,0.05,0.95,0.8891463284632813,24,4.0,1,4.0,1,4.0,1
1541,min_diffuse,10,20,2,3,0.05,0.95,0.895481053006271,12,2.0,1,2.0,1,2.0,1
1542,min_diffuse,10,20,2,3,0.05,0.95,0.9004097897616031,9,3.0,0,2.0,1,3.0,0
1543,min_diffuse,10,20,2,3,0.05,0.95,0.9355269455422152,10,3.0,0,3.0,0,2.0,1
1544,min_diffuse,10,20,2,3,0.05,0.95,0.9058867357755006,6,2.0,1,2.0,1,2.0,1
1545,min_diffuse,10,20,2,3,0.05,0.95,0.7109928414111042,3,2.0,0,1.0,1,1.0,1
1546,min_diffuse,10,20,2,3,0.05,0.95,0.9239830917784024,12,2.0,1,2.0,1,2.0,1
1547,min_diffuse,10,20,2,3,0.05,0.95,0.9154656150728172,48,4.0,1,4.0,1,4.0,1
1548,min_diffuse,10,20,2,3,0.05,0.95,0.9090492720651404,12,3.0,1,3.0,1,3.0,1
1549,min_diffuse,10,20,2,3,0.05,0.95,0.948334114508296,26,4.0,1,4.0,1,5.0,0
1550,min_diffuse,10,20,2,3,0.05,0.95,0.9035683788450708,10,3.0,1,3.0,1,3.0,1
1551,min_diffuse,10,20,2,3,0.05,0.95,0.8366770720964213,4,2.0,1,2.0,1,2.0,1
1552,min_diffuse,10,20,2,3,0.05,0.95,0.9472446167671852,14,3.0,1,3.0,1,3.0,1
1553,min_diffuse,10,20,2,3,0.05,0.95,0.9353312447531102,19,2.0,1,2.0,1,2.0,1
1554,min_diffuse,10,20,2,3,0.05,0.95,0.9224666251164164,10,3.0,0,2.0,1,3.0,0
1555,min_diffuse,10,20,2,3,0.05,0.95,0.8820407994882453,3,2.0,0,1.0,1,1.0,1
1556,min_diffuse,10,20,2,3,0.05,0.95,0.903761956570691,28,4.0,1,4.0,1,4.0,1
1557,min_diffuse,10,20,2,3,0.05,0.95,0.8288391157539112,6,2.0,1,2.0,1,2.0,1
1558,min_diffuse,10,20,2,3,0.05,0.95,0.9171023661921678,21,5.0,0,4.0,1,4.0,1
1559,min_diffuse,10,20,2,3,0.05,0.95,0.9368656101977216,9,3.0,1,3.0,1,3.0,1
1560,min_diffuse,10,20,2,3,0.05,0.95,0.9182906333237084,24,4.0,1,4.0,1,4.0,1
1561,min_diffuse,10,20,2,3,0.05,0.95,0.9287732715416904,14,3.0,0,2.0,1,2.0,1
1562,min_diffuse,10,20,2,3,0.05,0.95,0.9090876177972288,11,3.0,1,3.0,1,3.0,1
1563,min_diffuse,10,20,2,3,0.05,0.95,0.9044313277364672,20,4.0,1,4.0,1,4.0,1
1564,min_diffuse,10,20,2,3,0.05,0.95,0.8047523820077378,4,2.0,0,1.0,1,2.0,0
1565,min_diffuse,10,20,2,3,0.05,0.95,0.8977719095721365,9,3.0,1,3.0,1,3.0,1
1566,min_diffuse,10,20,2,3,0.05,0.95,0.8315170978692792,7,2.0,1,3.0,0,3.0,0
1567,min_diffuse,10,20,2,3,0.05,0.95,0.7062046856852631,12,2.0,1,2.0,1,2.0,1
1568,min_diffuse,10,20,2,3,0.05,0.95,0.7727713859576156,4,2.0,1,2.0,1,2.0,1
1569,min_diffuse,10,20,2,3,0.05,0.95,0.8324313864180772,25,5.0,0,4.0,1,4.0,1
1570,min_diffuse,10,20,2,3,0.05,0.95,0.8438310476517911,12,2.0,1,2.0,1,2.0,1
1571,min_diffuse,10,20,2,3,0.05,0.95,0.9399622476550684,9,3.0,1,3.0,1,3.0,1
1572,min_diffuse,10,20,2,3,0.05,0.95,0.9379604633769072,31,4.0,1,4.0,1,4.0,1
1573,min_diffuse,10,20,2,3,0.05,0.95,0.9263846656548193,6,2.0,1,2.0,1,2.0,1
1574,min_diffuse,10,20,2,3,0.05,0.95,0.8830453105912686,9,3.0,0,2.0,1,2.0,1
1575,min_diffuse,10,20,2,3,0.05,0.95,0.9464866953830634,23,4.0,0,3.0,1,4.0,0
1576,min_diffuse,10,20,2,3,0.05,0.95,0.897431370592739,4,2.0,1,2.0,1,2.0,1
1577,min_diffuse,10,20,2,3,0.05,0.95,0.8669596044137395,5,2.0,1,2.0,1,2.0,1
1578,min_diffuse,10,20,2,3,0.05,0.95,0.8147354704599256,13,3.0,1,3.0,1,3.0,1
1579,min_diffuse,10,20,2,3,0.05,0.95,0.9302750749477828,5,2.0,1,2.0,1,2.0,1
1580,min_diffuse,10,20,2,3,0.05,0.95,0.909789302442348,5,2.0,1,2.0,1,2.0,1
1581,min_diffuse,10,20,2,3,0.05,0.95,0.5513745310836234,5,2.0,1,2.0,1,2.0,1
1582,min_diffuse,10,20,2,3,0.05,0.95,0.9060316715309508,5,2.0,1,2.0,1,2.0,1
1583,min_diffuse,10,20,2,3,0.05,0.95,0.9424174463667986,15,3.0,0,2.0,1,2.0,1
1584,min_diffuse,10,20,2,3,0.05,0.95,0.8995032169994339,6,2.0,1,2.0,1,2.0,1
1585,min_diffuse,10,20,2,3,0.05,0.95,0.8933131882802713,9,3.0,0,2.0,1,2.0,1
1586,min_diffuse,10,20,2,3,0.05,0.95,0.8957766268528995,17,3.0,1,3.0,1,3.0,1
1587,min_diffuse,10,20,2,3,0.05,0.95,0.8985935950667996,12,2.0,1,3.0,0,2.0,1
1588,min_diffuse,10,20,2,3,0.05,0.95,0.8914168130490876,13,2.0,1,2.0,1,2.0,1
1589,min_diffuse,10,20,2,3,0.05,0.95,0.8599260781754513,7,2.0,1,2.0,1,2.0,1
1590,min_diffuse,10,20,2,3,0.05,0.95,0.8796176316516087,5,2.0,1,2.0,1,2.0,1
1591,min_diffuse,10,20,2,3,0.05,0.95,0.8974023460026694,7,3.0,0,2.0,1,3.0,0
1592,min_diffuse,10,20,2,3,0.05,0.95,0.9205913954120803,22,3.0,1,3.0,1,3.0,1
1593,min_diffuse,10,20,2,3,0.05,0.95,0.9348383244435172,11,2.0,1,2.0,1,3.0,0
1594,min_diffuse,10,20,2,3,0.05,0.95,0.9427786881990344,34,5.0,0,5.0,0,4.0,1
1595,min_diffuse,10,20,2,3,0.05,0.95,0.9477790408854764,22,4.0,1,4.0,1,4.0,1
1596,min_diffuse,10,20,2,3,0.05,0.95,0.8288554748930338,4,2.0,1,2.0,1,2.0,1
1597,min_diffuse,10,20,2,3,0.05,0.95,0.8550950533784697,8,3.0,0,2.0,1,3.0,0
1598,min_diffuse,10,20,2,3,0.05,0.95,0.7618772175935371,7,2.0,1,2.0,1,2.0,1
1599,min_diffuse,10,20,2,3,0.05,0.95,0.8885543311415413,5,2.0,1,2.0,1,3.0,0
1600,min_diffuse,10,20,2,3,0.05,0.95,0.942476941024758,55,5.0,1,5.0,1,5.0,1
1601,min_diffuse,10,20,2,3,0.05,0.95,0.9291172753219724,16,3.0,1,3.0,1,3.0,1
1602,min_diffuse,10,20,2,3,0.05,0.95,0.9323915789675776,26,5.0,0,5.0,0,4.0,1
1603,min_diffuse,10,20,2,3,0.05,0.95,0.7926793240582357,18,3.0,1,3.0,1,3.0,1
1604,min_diffuse,10,20,2,3,0.05,0.95,0.8661858200093081,7,2.0,1,2.0,1,2.0,1
1605,min_diffuse,10,20,2,3,0.05,0.95,0.8843876733403085,12,3.0,1,3.0,1,3.0,1
1606,min_diffuse,10,20,2,3,0.05,0.95,0.9252326701057576,2,1.0,1,1.0,1,2.0,0
1607,min_diffuse,10,20,2,3,0.05,0.95,0.7823799747085147,8,2.0,1,2.0,1,2.0,1
1608,min_diffuse,10,20,2,3,0.05,0.95,0.8865116707131934,26,3.0,1,3.0,1,3.0,1
1609,min_diffuse,10,20,2,3,0.05,0.95,0.9215895812757828,7,2.0,1,2.0,1,2.0,1
1610,min_diffuse,10,20,2,3,0.05,0.95,0.9212058169718254,14,3.0,1,3.0,1,3.0,1
1611,min_diffuse,10,20,2,3,0.05,0.95,0.7277169361893374,3,2.0,0,1.0,1,1.0,1
1612,min_diffuse,10,20,2,3,0.05,0.95,0.7984115480700938,22,3.0,1,3.0,1,3.0,1
1613,min_diffuse,10,20,2,3,0.05,0.95,0.9482802578512451,25,4.0,1,4.0,1,4.0,1
1614,min_diffuse,10,20,2,3,0.05,0.95,0.928962355666306,11,3.0,1,3.0,1,3.0,1
1615,min_diffuse,10,20,2,3,0.05,0.95,0.7768812405736522,9,2.0,1,2.0,1,2.0,1
1616,min_diffuse,10,20,2,3,0.05,0.95,0.6615308027340658,3,2.0,0,1.0,1,1.0,1
1617,min_diffuse,10,20,2,3,0.05,0.95,0.7897014585118773,19,4.0,1,4.0,1,4.0,1
1618,min_diffuse,10,20,2,3,0.05,0.95,0.8832073720217735,6,2.0,1,2.0,1,3.0,0
1619,min_diffuse,10,20,2,3,0.05,0.95,0.9017652676582324,3,2.0,1,2.0,1,2.0,1
1620,min_diffuse,10,20,2,3,0.05,0.95,0.8741136598042536,18,3.0,1,3.0,1,3.0,1
1621,min_diffuse,10,20,2,3,0.05,0.95,0.9233875559477824,3,2.0,1,2.0,1,2.0,1
1622,min_diffuse,10,20,2,3,0.05,0.95,0.8828519857942173,22,4.0,0,3.0,1,3.0,1
1623,min_diffuse,10,20,2,3,0.05,0.95,0.9019445830214864,13,3.0,1,3.0,1,3.0,1
1624,min_diffuse,10,20,2,3,0.05,0.95,0.921664445209374,10,3.0,1,3.0,1,3.0,1
1625,min_diffuse,10,20,2,3,0.05,0.95,0.7381235947116611,3,2.0,1,2.0,1,2.0,1
1626,min_diffuse,10,20,2,3,0.05,0.95,0.8111998446331454,10,3.0,0,2.0,1,2.0,1
1627,min_diffuse,10,20,2,3,0.05,0.95,0.8148120845753126,7,2.0,1,2.0,1,3.0,0
1628,min_diffuse,10,20,2,3,0.05,0.95,0.7862093551220717,3,2.0,0,1.0,1,2.0,0
1629,min_diffuse,10,20,2,3,0.05,0.95,0.6714767324320284,10,3.0,1,3.0,1,3.0,1
1630,min_diffuse,10,20,2,3,0.05,0.95,0.9404790450413744,11,3.0,0,2.0,1,3.0,0
1631,min_diffuse,10,20,2,3,0.05,0.95,0.8885743996274931,3,2.0,0,1.0,1,2.0,0
1632,min_diffuse,10,20,2,3,0.05,0.95,0.913440384163434,12,3.0,1,3.0,1,3.0,1
1633,min_diffuse,10,20,2,3,0.05,0.95,0.854848744118985,9,3.0,1,3.0,1,3.0,1
1634,min_diffuse,10,20,2,3,0.05,0.95,0.6962885194635796,7,2.0,1,2.0,1,2.0,1
1635,min_diffuse,10,20,2,3,0.05,0.95,0.931897462082559,10,3.0,1,3.0,1,3.0,1
1636,min_diffuse,10,20,2,3,0.05,0.95,0.8816493255952853,6,2.0,1,2.0,1,2.0,1
1637,min_diffuse,10,20,2,3,0.05,0.95,0.7333981174294291,3,2.0,1,2.0,1,2.0,1
1638,min_diffuse,10,20,2,3,0.05,0.95,0.8708355000476048,16,3.0,0,2.0,1,2.0,1
1639,min_diffuse,10,20,2,3,0.05,0.95,0.5885449148823885,5,2.0,1,2.0,1,2.0,1
1640,min_diffuse,10,20,2,3,0.05,0.95,0.7521353070055642,11,3.0,1,3.0,1,3.0,1
1641,min_diffuse,10,20,2,3,0.05,0.95,0.9199546060259884,17,3.0,0,3.0,0,2.0,1
1642,min_diffuse,10,20,2,3,0.05,0.95,0.9342502535726516,25,3.0,1,3.0,1,3.0,1
1643,min_diffuse,10,20,2,3,0.05,0.95,0.857058304927582,4,2.0,1,2.0,1,2.0,1
1644,min_diffuse,10,20,2,3,0.05,0.95,0.8548764302377421,13,3.0,1,3.0,1,3.0,1
1645,min_diffuse,10,20,2,3,0.05,0.95,0.6942722901697347,5,2.0,1,2.0,1,2.0,1
1646,min_diffuse,10,20,2,3,0.05,0.95,0.8775845659393134,20,2.0,1,2.0,1,2.0,1
1647,min_diffuse,10,20,2,3,0.05,0.95,0.78489428282824,14,3.0,0,2.0,1,2.0,1
1648,min_diffuse,10,20,2,3,0.05,0.95,0.9132538196390824,4,2.0,1,2.0,1,2.0,1
1649,min_diffuse,10,20,2,3,0.05,0.95,0.8409756313940671,21,2.0,1,2.0,1,2.0,1
1650,min_diffuse,10,20,2,3,0.05,0.95,0.7351089514674498,4,2.0,0,1.0,1,2.0,0
1651,min_diffuse,10,20,2,3,0.05,0.95,0.6564553117705404,6,2.0,1,2.0,1,2.0,1
1652,min_diffuse,10,20,2,3,0.05,0.95,0.8533799264951736,7,2.0,1,2.0,1,2.0,1
1653,min_diffuse,10,20,2,3,0.05,0.95,0.8783221140293925,11,3.0,0,2.0,1,3.0,0
1654,min_diffuse,10,20,2,3,0.05,0.95,0.9281595471332372,15,3.0,1,3.0,1,3.0,1
1655,min_diffuse,10,20,2,3,0.05,0.95,0.8734660227262424,16,3.0,1,3.0,1,3.0,1
1656,min_diffuse,10,20,2,3,0.05,0.95,0.913285992327052,13,3.0,1,3.0,1,3.0,1
1657,min_diffuse,10,20,2,3,0.05,0.95,0.9458493211657488,19,3.0,1,3.0,1,3.0,1
1658,min_diffuse,10,20,2,3,0.05,0.95,0.8645032976908685,8,2.0,1,2.0,1,2.0,1
1659,min_diffuse,10,20,2,3,0.05,0.95,0.8051678957161666,15,3.0,0,3.0,0,2.0,1
1660,min_diffuse,10,20,2,3,0.05,0.95,0.9429661686259156,45,5.0,1,5.0,1,5.0,1
1661,min_diffuse,10,20,2,3,0.05,0.95,0.9491706053266789,9,3.0,0,2.0,1,3.0,0
1662,min_diffuse,10,20,2,3,0.05,0.95,0.79987251878485,4,2.0,1,2.0,1,2.0,1
1663,min_diffuse,10,20,2,3,0.05,0.95,0.817467575781251,5,2.0,0,2.0,0,1.0,1
1664,min_diffuse,10,20,2,3,0.05,0.95,0.9252019184489616,15,3.0,1,3.0,1,3.0,1
1665,min_diffuse,10,20,2,3,0.05,0.95,0.7036205953708129,9,2.0,1,2.0,1,2.0,1
1666,min_diffuse,10,20,2,3,0.05,0.95,0.6541646426201945,5,2.0,1,2.0,1,2.0,1
1667,min_diffuse,10,20,2,3,0.05,0.95,0.9313507741811964,12,3.0,1,3.0,1,3.0,1
1668,min_diffuse,10,20,2,3,0.05,0.95,0.8620276312061286,6,2.0,1,2.0,1,2.0,1
1669,min_diffuse,10,20,2,3,0.05,0.95,0.8223728673609416,12,2.0,1,2.0,1,2.0,1
1670,min_diffuse,10,20,2,3,0.05,0.95,0.770371116898103,6,2.0,1,2.0,1,2.0,1
1671,min_diffuse,10,20,2,3,0.05,0.95,0.9290213774897296,8,2.0,1,2.0,1,2.0,1
1672,min_diffuse,10,20,2,3,0.05,0.95,0.6553915713638743,2,1.0,1,1.0,1,1.0,1
1673,min_diffuse,10,20,2,3,0.05,0.95,0.7825382276972153,8,2.0,1,2.0,1,2.0,1
1674,min_diffuse,10,20,2,3,0.05,0.95,0.7257402159206482,6,2.0,1,2.0,1,2.0,1
1675,min_diffuse,10,20,2,3,0.05,0.95,0.8860416569974009,7,2.0,1,2.0,1,2.0,1
1676,min_diffuse,10,20,2,3,0.05,0.95,0.8996434291479858,2,1.0,1,2.0,0,2.0,0
1677,min_diffuse,10,20,2,3,0.05,0.95,0.9328764590371448,16,3.0,1,3.0,1,4.0,0
1678,min_diffuse,10,20,2,3,0.05,0.95,0.94753243454104,17,3.0,1,3.0,1,3.0,1
1679,min_diffuse,10,20,2,3,0.05,0.95,0.8503821002524022,13,3.0,1,3.0,1,3.0,1
1680,min_diffuse,10,20,2,3,0.05,0.95,0.9210812109110434,6,2.0,1,2.0,1,2.0,1
1681,min_diffuse,10,20,2,3,0.05,0.95,0.8721991884509683,4,2.0,0,2.0,0,1.0,1
1682,min_diffuse,10,20,2,3,0.05,0.95,0.8701747373196634,5,2.0,1,2.0,1,2.0,1
1683,min_diffuse,10,20,2,3,0.05,0.95,0.7875361823786465,3,2.0,1,2.0,1,2.0,1
1684,min_diffuse,10,20,2,3,0.05,0.95,0.9214436166598736,11,3.0,1,3.0,1,3.0,1
1685,min_diffuse,10,20,2,3,0.05,0.95,0.9388759733921174,6,2.0,1,2.0,1,3.0,0
1686,min_diffuse,10,20,2,3,0.05,0.95,0.7710828802727161,3,2.0,1,2.0,1,2.0,1
1687,min_diffuse,10,20,2,3,0.05,0.95,0.904473673671254,5,2.0,1,2.0,1,2.0,1
1688,min_diffuse,10,20,2,3,0.05,0.95,0.8345163992698754,37,4.0,1,4.0,1,4.0,1
1689,min_diffuse,10,20,2,3,0.05,0.95,0.893602392451619,2,1.0,1,2.0,0,2.0,0
1690,min_diffuse,10,20,2,3,0.05,0.95,0.8898368510955873,20,4.0,1,4.0,1,4.0,1
1691,min_diffuse,10,20,2,3,0.05,0.95,0.7532310419950033,6,2.0,1,2.0,1,2.0,1
1692,min_diffuse,10,20,2,3,0.05,0.95,0.8306504677586133,6,2.0,1,2.0,1,2.0,1
1693,min_diffuse,10,20,2,3,0.05,0.95,0.8370430254055635,7,2.0,1,2.0,1,2.0,1
1694,min_diffuse,10,20,2,3,0.05,0.95,0.932589220801598,15,3.0,1,3.0,1,3.0,1
1695,min_diffuse,10,20,2,3,0.05,0.95,0.8615822103025211,11,3.0,0,3.0,0,2.0,1
1696,min_diffuse,10,20,2,3,0.05,0.95,0.845542585077088,7,2.0,1,2.0,1,3.0,0
1697,min_diffuse,10,20,2,3,0.05,0.95,0.9375041754858676,6,2.0,1,2.0,1,2.0,1
1698,min_diffuse,10,20,2,3,0.05,0.95,0.9437188310051732,11,2.0,1,2.0,1,3.0,0
1699,min_diffuse,10,20,2,3,0.05,0.95,0.9098338921136376,6,2.0,1,2.0,1,2.0,1
1700,min_diffuse,10,20,2,3,0.05,0.95,0.8954316889035084,6,2.0,1,2.0,1,2.0,1
1701,min_diffuse,10,20,2,3,0.05,0.95,0.8055963354209627,7,2.0,1,2.0,1,2.0,1
1702,min_diffuse,10,20,2,3,0.05,0.95,0.7166216537329975,3,2.0,1,2.0,1,2.0,1
1703,min_diffuse,10,20,2,3,0.05,0.95,0.8250679282676142,12,3.0,0,3.0,0,2.0,1
1704,min_diffuse,10,20,2,3,0.05,0.95,0.9467709463405132,17,3.0,1,3.0,1,3.0,1
1705,min_diffuse,10,20,2,3,0.05,0.95,0.854919984868608,8,2.0,1,2.0,1,2.0,1
1706,min_diffuse,10,20,2,3,0.05,0.95,0.8428947882962825,25,3.0,1,3.0,1,3.0,1
1707,min_diffuse,10,20,2,3,0.05,0.95,0.9157218227537453,2,1.0,1,2.0,0,2.0,0
1708,min_diffuse,10,20,2,3,0.05,0.95,0.6879780184827218,7,2.0,1,2.0,1,2.0,1
1709,min_diffuse,10,20,2,3,0.05,0.95,0.9332943365608204,7,3.0,0,2.0,1,3.0,0
1710,min_diffuse,10,20,2,3,0.05,0.95,0.8923578398734331,2,1.0,1,1.0,1,2.0,0
1711,min_diffuse,10,20,2,3,0.05,0.95,0.8756219841029371,7,2.0,1,2.0,1,2.0,1
1712,min_diffuse,10,20,2,3,0.05,0.95,0.9162808229762588,5,2.0,1,2.0,1,2.0,1
1713,min_diffuse,10,20,2,3,0.05,0.95,0.9311997505055654,23,4.0,0,3.0,1,3.0,1
1714,min_diffuse,10,20,2,3,0.05,0.95,0.8924725540942935,7,2.0,1,2.0,1,3.0,0
1715,min_diffuse,10,20,2,3,0.05,0.95,0.8982255042721274,10,3.0,0,2.0,1,2.0,1
1716,min_diffuse,10,20,2,3,0.05,0.95,0.9089150703534318,31,4.0,0,3.0,1,3.0,1
1717,min_diffuse,10,20,2,3,0.05,0.95,0.8023809363020327,4,2.0,1,2.0,1,2.0,1
1718,min_diffuse,10,20,2,3,0.05,0.95,0.9257308323896254,22,4.0,0,4.0,0,3.0,1
1719,min_diffuse,10,20,2,3,0.05,0.95,0.9341563805887206,13,3.0,1,4.0,0,3.0,1
1720,min_diffuse,10,20,2,3,0.05,0.95,0.8613467595513917,16,3.0,1,3.0,1,3.0,1
1721,min_diffuse,10,20,2,3,0.05,0.95,0.9191851690749556,17,3.0,1,3.0,1,3.0,1
1722,min_diffuse,10,20,2,3,0.05,0.95,0.912968899370868,6,2.0,1,2.0,1,2.0,1
1723,min_diffuse,10,20,2,3,0.05,0.95,0.9250035870115024,17,3.0,1,3.0,1,3.0,1
1724,min_diffuse,10,20,2,3,0.05,0.95,0.7493034357731732,3,2.0,0,1.0,1,2.0,0
1725,min_diffuse,10,20,2,3,0.05,0.95,0.903496536154739,52,5.0,1,5.0,1,5.0,1
1726,min_diffuse,10,20,2,3,0.05,0.95,0.8963727724641167,6,2.0,1,2.0,1,2.0,1
1727,min_diffuse,10,20,2,3,0.05,0.95,0.8929142008137037,17,4.0,0,3.0,1,3.0,1
1728,min_diffuse,10,20,2,3,0.05,0.95,0.91868001816762,7,3.0,0,2.0,1,3.0,0
1729,min_diffuse,10,20,2,3,0.05,0.95,0.713350623750987,5,2.0,1,2.0,1,2.0,1
1730,min_diffuse,10,20,2,3,0.05,0.95,0.9239536150554558,6,2.0,1,2.0,1,2.0,1
1731,min_diffuse,10,20,2,3,0.05,0.95,0.733487094118964,3,2.0,1,2.0,1,2.0,1
1732,min_diffuse,10,20,2,3,0.05,0.95,0.90127402655388,19,3.0,0,3.0,0,2.0,1
1733,min_diffuse,10,20,2,3,0.05,0.95,0.933847722658596,15,3.0,1,3.0,1,3.0,1
1734,min_diffuse,10,20,2,3,0.05,0.95,0.9075479787407368,18,4.0,0,3.0,1,4.0,0
1735,min_diffuse,10,20,2,3,0.05,0.95,0.9076157228866134,8,3.0,1,3.0,1,3.0,1
1736,min_diffuse,10,20,2,3,0.05,0.95,0.7813275390318367,10,3.0,1,3.0,1,3.0,1
1737,min_diffuse,10,20,2,3,0.05,0.95,0.8732774592073681,4,2.0,1,2.0,1,2.0,1
1738,min_diffuse,10,20,2,3,0.05,0.95,0.8640653338174803,10,3.0,0,2.0,1,2.0,1
1739,min_diffuse,10,20,2,3,0.05,0.95,0.945190142587714,62,5.0,1,5.0,1,5.0,1
1740,min_diffuse,10,20,2,3,0.05,0.95,0.9258568720756206,15,3.0,1,3.0,1,3.0,1
1741,min_diffuse,10,20,2,3,0.05,0.95,0.8388428114181984,13,2.0,1,2.0,1,2.0,1
1742,min_diffuse,10,20,2,3,0.05,0.95,0.7490362447759534,13,3.0,0,2.0,1,2.0,1
1743,min_diffuse,10,20,2,3,0.05,0.95,0.8956210370479019,9,2.0,1,2.0,1,2.0,1
1744,min_diffuse,10,20,2,3,0.05,0.95,0.9249120137386948,16,3.0,0,2.0,1,2.0,1
1745,min_diffuse,10,20,2,3,0.05,0.95,0.9187003292378942,18,4.0,0,3.0,1,4.0,0
1746,min_diffuse,10,20,2,3,0.05,0.95,0.7676677779282263,5,2.0,1,2.0,1,2.0,1
1747,min_diffuse,10,20,2,3,0.05,0.95,0.9148403986489672,12,3.0,1,3.0,1,3.0,1
1748,min_diffuse,10,20,2,3,0.05,0.95,0.9406803029825576,19,3.0,1,3.0,1,3.0,1
1749,min_diffuse,10,20,2,3,0.05,0.95,0.9386198314242208,14,3.0,1,3.0,1,3.0,1
1750,min_diffuse,10,20,2,3,0.05,0.95,0.8153202742807936,16,3.0,1,3.0,1,3.0,1
1751,min_diffuse,10,20,2,3,0.05,0.95,0.842953808708379,8,2.0,1,3.0,0,2.0,1
1752,min_diffuse,10,20,2,3,0.05,0.95,0.8288975310448939,18,2.0,1,2.0,1,2.0,1
1753,min_diffuse,10,20,2,3,0.05,0.95,0.6760818641655587,4,2.0,0,2.0,0,1.0,1
1754,min_diffuse,10,20,2,3,0.05,0.95,0.9330747108841928,17,4.0,0,4.0,0,3.0,1
1755,min_diffuse,10,20,2,3,0.05,0.95,0.8532935078961827,8,3.0,0,2.0,1,2.0,1
1756,min_diffuse,10,20,2,3,0.05,0.95,0.9319197493524588,8,2.0,1,2.0,1,2.0,1
1757,min_diffuse,10,20,2,3,0.05,0.95,0.9308715511647448,5,2.0,1,2.0,1,2.0,1
1758,min_diffuse,10,20,2,3,0.05,0.95,0.8881251429316821,8,2.0,1,2.0,1,2.0,1
1759,min_diffuse,10,20,2,3,0.05,0.95,0.9286334640246474,12,2.0,1,2.0,1,2.0,1
1760,min_diffuse,10,20,2,3,0.05,0.95,0.944302567004008,10,3.0,1,3.0,1,3.0,1
1761,min_diffuse,10,20,2,3,0.05,0.95,0.9475382897777834,6,2.0,1,2.0,1,3.0,0
1762,min_diffuse,10,20,2,3,0.05,0.95,0.927034800968115,6,2.0,1,2.0,1,2.0,1
1763,min_diffuse,10,20,2,3,0.05,0.95,0.7803611664180597,5,2.0,1,2.0,1,2.0,1
1764,min_diffuse,10,20,2,3,0.05,0.95,0.9295111379998556,10,2.0,1,2.0,1,2.0,1
1765,min_diffuse,10,20,2,3,0.05,0.95,0.7769564038793992,10,3.0,0,2.0,1,2.0,1
1766,min_diffuse,10,20,2,3,0.05,0.95,0.906935820355148,13,3.0,0,2.0,1,3.0,0
1767,min_diffuse,10,20,2,3,0.05,0.95,0.8916067232087834,8,3.0,1,3.0,1,3.0,1
1768,min_diffuse,10,20,2,3,0.05,0.95,0.8919750632499366,22,3.0,1,3.0,1,3.0,1
1769,min_diffuse,10,20,2,3,0.05,0.95,0.8714012738085828,5,2.0,0,2.0,0,1.0,1
1770,min_diffuse,10,20,2,3,0.05,0.95,0.9257583380649386,5,2.0,1,2.0,1,2.0,1
1771,min_diffuse,10,20,2,3,0.05,0.95,0.8873209008644976,10,2.0,1,2.0,1,2.0,1
1772,min_diffuse,10,20,2,3,0.05,0.95,0.9413305460540092,21,4.0,1,4.0,1,4.0,1
1773,min_diffuse,10,20,2,3,0.05,0.95,0.9341434319596068,24,4.0,0,3.0,1,3.0,1
1774,min_diffuse,10,20,2,3,0.05,0.95,0.7066036388799087,5,2.0,1,2.0,1,2.0,1
1775,min_diffuse,10,20,2,3,0.05,0.95,0.947348069403893,43,4.0,1,4.0,1,4.0,1
1776,min_diffuse,10,20,2,3,0.05,0.95,0.8350591504763676,2,1.0,1,1.0,1,1.0,1
1777,min_diffuse,10,20,2,3,0.05,0.95,0.9312064223455996,3,2.0,1,2.0,1,2.0,1
1778,min_diffuse,10,20,2,3,0.05,0.95,0.8019886839660092,15,3.0,1,3.0,1,3.0,1
1779,min_diffuse,10,20,2,3,0.05,0.95,0.9146468838116802,52,5.0,0,4.0,1,4.0,1
1780,min_diffuse,10,20,2,3,0.05,0.95,0.8461970822750488,12,3.0,1,3.0,1,3.0,1
1781,min_diffuse,10,20,2,3,0.05,0.95,0.9403501101123762,19,3.0,1,3.0,1,4.0,0
1782,min_diffuse,10,20,2,3,0.05,0.95,0.8148792057559479,9,3.0,1,3.0,1,3.0,1
1783,min_diffuse,10,20,2,3,0.05,0.95,0.8961842833714412,3,2.0,1,2.0,1,2.0,1
1784,min_diffuse,10,20,2,3,0.05,0.95,0.8774355759070531,15,4.0,0,3.0,1,4.0,0
1785,min_diffuse,10,20,2,3,0.05,0.95,0.7583243798221019,4,2.0,1,2.0,1,2.0,1
1786,min_diffuse,10,20,2,3,0.05,0.95,0.9435027058731312,9,2.0,1,2.0,1,2.0,1
1787,min_diffuse,10,20,2,3,0.05,0.95,0.9131136516300984,4,2.0,1,2.0,1,2.0,1
1788,min_diffuse,10,20,2,3,0.05,0.95,0.9423745205048591,12,2.0,1,2.0,1,3.0,0
1789,min_diffuse,10,20,2,3,0.05,0.95,0.7340617266331438,2,1.0,1,2.0,0,2.0,0
1790,min_diffuse,10,20,2,3,0.05,0.95,0.7978677833616502,4,2.0,1,2.0,1,2.0,1
1791,min_diffuse,10,20,2,3,0.05,0.95,0.9454825293078472,9,2.0,1,3.0,0,3.0,0
1792,min_diffuse,10,20,2,3,0.05,0.95,0.8375126542660746,17,2.0,1,2.0,1,2.0,1
1793,min_diffuse,10,20,2,3,0.05,0.95,0.8349262887761458,4,2.0,1,2.0,1,2.0,1
1794,min_diffuse,10,20,2,3,0.05,0.95,0.9141397354946068,10,3.0,1,3.0,1,3.0,1
1795,min_diffuse,10,20,2,3,0.05,0.95,0.8546129726804347,18,3.0,1,3.0,1,3.0,1
1796,min_diffuse,10,20,2,3,0.05,0.95,0.908331688910307,40,6.0,1,6.0,1,6.0,1
1797,min_diffuse,10,20,2,3,0.05,0.95,0.8652252197978636,9,2.0,1,3.0,0,3.0,0
1798,min_diffuse,10,20,2,3,0.05,0.95,0.9089460030178562,18,3.0,0,3.0,0,2.0,1
1799,min_diffuse,10,20,2,3,0.05,0.95,0.8959552225878515,9,3.0,1,3.0,1,3.0,1
1800,min_diffuse,10,20,2,3,0.05,0.95,0.7536737959472625,13,3.0,0,2.0,1,2.0,1
1801,min_diffuse,10,20,2,3,0.05,0.95,0.9159902623090984,12,3.0,0,3.0,0,2.0,1
1802,min_diffuse,10,20,2,3,0.05,0.95,0.8740556024226926,8,3.0,0,2.0,1,2.0,1
1803,min_diffuse,10,20,2,3,0.05,0.95,0.9411673304720832,7,2.0,1,2.0,1,2.0,1
1804,min_diffuse,10,20,2,3,0.05,0.95,0.9371923809225694,9,3.0,1,3.0,1,3.0,1
1805,min_diffuse,10,20,2,3,0.05,0.95,0.9350070496826164,49,5.0,0,5.0,0,4.0,1
1806,min_diffuse,10,20,2,3,0.05,0.95,0.9274201447412244,11,2.0,1,2.0,1,2.0,1
1807,min_diffuse,10,20,2,3,0.05,0.95,0.8210218714992945,5,2.0,1,2.0,1,2.0,1
1808,min_diffuse,10,20,2,3,0.05,0.95,0.8982785540036088,11,2.0,1,2.0,1,3.0,0
1809,min_diffuse,10,20,2,3,0.05,0.95,0.8670027402781754,4,2.0,1,2.0,1,2.0,1
1810,min_diffuse,10,20,2,3,0.05,0.95,0.9112409183299028,4,2.0,1,2.0,1,2.0,1
1811,min_diffuse,10,20,2,3,0.05,0.95,0.8494040998891381,5,2.0,1,2.0,1,2.0,1
1812,min_diffuse,10,20,2,3,0.05,0.95,0.9318540519104324,4,2.0,1,2.0,1,2.0,1
1813,min_diffuse,10,20,2,3,0.05,0.95,0.8646641136709531,6,2.0,1,2.0,1,2.0,1
1814,min_diffuse,10,20,2,3,0.05,0.95,0.831529948860533,6,2.0,1,2.0,1,3.0,0
1815,min_diffuse,10,20,2,3,0.05,0.95,0.9395110173007054,57,5.0,1,5.0,1,5.0,1
1816,min_diffuse,10,20,2,3,0.05,0.95,0.8505053068931647,5,2.0,1,2.0,1,2.0,1
1817,min_diffuse,10,20,2,3,0.05,0.95,0.7983597510074364,4,2.0,1,2.0,1,2.0,1
1818,min_diffuse,10,20,2,3,0.05,0.95,0.8780643056138926,9,3.0,0,2.0,1,2.0,1
1819,min_diffuse,10,20,2,3,0.05,0.95,0.9391125309487054,9,3.0,1,3.0,1,3.0,1
1820,min_diffuse,10,20,2,3,0.05,0.95,0.931069506296855,7,2.0,1,2.0,1,2.0,1
1821,min_diffuse,10,20,2,3,0.05,0.95,0.7426537976263379,6,2.0,1,2.0,1,2.0,1
1822,min_diffuse,10,20,2,3,0.05,0.95,0.9257204349070806,3,2.0,0,1.0,1,1.0,1
1823,min_diffuse,10,20,2,3,0.05,0.95,0.7799416006757288,4,2.0,1,2.0,1,2.0,1
1824,min_diffuse,10,20,2,3,0.05,0.95,0.9211034304854724,19,3.0,1,3.0,1,3.0,1
1825,min_diffuse,10,20,2,3,0.05,0.95,0.923433425064381,27,3.0,1,3.0,1,4.0,0
1826,min_diffuse,10,20,2,3,0.05,0.95,0.8715398260664804,22,3.0,1,3.0,1,3.0,1
1827,min_diffuse,10,20,2,3,0.05,0.95,0.915198816612626,11,3.0,0,2.0,1,3.0,0
1828,min_diffuse,10,20,2,3,0.05,0.95,0.9296572748350098,39,5.0,0,4.0,1,4.0,1
1829,min_diffuse,10,20,2,3,0.05,0.95,0.8946917912101973,14,3.0,1,3.0,1,3.0,1
1830,min_diffuse,10,20,2,3,0.05,0.95,0.9461438369454852,30,4.0,1,4.0,1,4.0,1
1831,min_diffuse,10,20,2,3,0.05,0.95,0.9453914708077296,34,4.0,0,3.0,1,3.0,1
1832,min_diffuse,10,20,2,3,0.05,0.95,0.8569865558368087,36,4.0,0,3.0,1,3.0,1
1833,min_diffuse,10,20,2,3,0.05,0.95,0.9063552879760008,20,3.0,1,3.0,1,3.0,1
1834,min_diffuse,10,20,2,3,0.05,0.95,0.9293335119869108,68,5.0,1,5.0,1,5.0,1
1835,min_diffuse,10,20,2,3,0.05,0.95,0.8866168981441248,11,3.0,0,3.0,0,2.0,1
1836,min_diffuse,10,20,2,3,0.05,0.95,0.9317461290786454,13,3.0,1,3.0,1,3.0,1
1837,min_diffuse,10,20,2,3,0.05,0.95,0.782493770693027,4,2.0,1,2.0,1,2.0,1
1838,min_diffuse,10,20,2,3,0.05,0.95,0.9114397526197155,6,2.0,1,2.0,1,2.0,1
1839,min_diffuse,10,20,2,3,0.05,0.95,0.8894399732631748,8,3.0,0,2.0,1,3.0,0
1840,min_diffuse,10,20,2,3,0.05,0.95,0.7524010660885317,4,2.0,1,2.0,1,2.0,1
1841,min_diffuse,10,20,2,3,0.05,0.95,0.9179342544559704,59,6.0,0,5.0,1,5.0,1
1842,min_diffuse,10,20,2,3,0.05,0.95,0.8770478010635152,3,2.0,1,2.0,1,2.0,1
1843,min_diffuse,10,20,2,3,0.05,0.95,0.8934684248783381,10,3.0,0,2.0,1,2.0,1
1844,min_diffuse,10,20,2,3,0.05,0.95,0.93589285826775,63,5.0,1,5.0,1,5.0,1
1845,min_diffuse,10,20,2,3,0.05,0.95,0.7711782456754076,5,2.0,1,2.0,1,2.0,1
1846,min_diffuse,10,20,2,3,0.05,0.95,0.8854325812437546,23,3.0,1,3.0,1,4.0,0
1847,min_diffuse,10,20,2,3,0.05,0.95,0.7021006147674953,3,2.0,1,2.0,1,2.0,1
1848,min_diffuse,10,20,2,3,0.05,0.95,0.8715506156429378,18,3.0,0,3.0,0,2.0,1
1849,min_diffuse,10,20,2,3,0.05,0.95,0.9471388366474828,57,5.0,1,5.0,1,5.0,1
1850,min_diffuse,10,20,2,3,0.05,0.95,0.8254029736860877,5,2.0,1,2.0,1,2.0,1
1851,min_diffuse,10,20,2,3,0.05,0.95,0.943449008891824,19,4.0,0,3.0,1,4.0,0
1852,min_diffuse,10,20,2,3,0.05,0.95,0.8508614264639022,3,2.0,1,2.0,1,2.0,1
1853,min_diffuse,10,20,2,3,0.05,0.95,0.8524901893181357,4,2.0,1,2.0,1,2.0,1
1854,min_diffuse,10,20,2,3,0.05,0.95,0.8951721049108307,8,2.0,1,2.0,1,2.0,1
1855,min_diffuse,10,20,2,3,0.05,0.95,0.7964652092078064,27,4.0,1,4.0,1,4.0,1
1856,min_diffuse,10,20,2,3,0.05,0.95,0.867531340293543,5,2.0,1,2.0,1,2.0,1
1857,min_diffuse,10,20,2,3,0.05,0.95,0.9401257986837472,26,3.0,1,3.0,1,3.0,1
1858,min_diffuse,10,20,2,3,0.05,0.95,0.8992746325641334,6,2.0,1,2.0,1,2.0,1
1859,min_diffuse,10,20,2,3,0.05,0.95,0.8467120921534889,11,2.0,1,2.0,1,2.0,1
1860,min_diffuse,10,20,2,3,0.05,0.95,0.930249180145675,9,2.0,1,2.0,1,3.0,0
1861,min_diffuse,10,20,2,3,0.05,0.95,0.8074036366169535,9,3.0,0,3.0,0,2.0,1
1862,min_diffuse,10,20,2,3,0.05,0.95,0.9171189684080712,14,3.0,1,3.0,1,3.0,1
1863,min_diffuse,10,20,2,3,0.05,0.95,0.9146095093321126,11,4.0,0,3.0,1,3.0,1
1864,min_diffuse,10,20,2,3,0.05,0.95,0.9070614176064882,15,2.0,1,2.0,1,3.0,0
1865,min_diffuse,10,20,2,3,0.05,0.95,0.935421303576695,21,3.0,1,3.0,1,3.0,1
1866,min_diffuse,10,20,2,3,0.05,0.95,0.8398707599819741,5,2.0,1,2.0,1,2.0,1
1867,min_diffuse,10,20,2,3,0.05,0.95,0.7370347116299095,8,2.0,1,2.0,1,2.0,1
1868,min_diffuse,10,20,2,3,0.05,0.95,0.8317657386725432,4,2.0,1,2.0,1,2.0,1
1869,min_diffuse,10,20,2,3,0.05,0.95,0.9457889564302036,20,4.0,0,3.0,1,4.0,0
1870,min_diffuse,10,20,2,3,0.05,0.95,0.9195435761728016,16,3.0,1,3.0,1,3.0,1
1871,min_diffuse,10,20,2,3,0.05,0.95,0.9346069527775158,31,4.0,1,4.0,1,4.0,1
1872,min_diffuse,10,20,2,3,0.05,0.95,0.8285271479561764,11,3.0,0,2.0,1,2.0,1
1873,min_diffuse,10,20,2,3,0.05,0.95,0.855645814915687,11,3.0,1,3.0,1,3.0,1
1874,min_diffuse,10,20,2,3,0.05,0.95,0.925184540559059,11,3.0,0,2.0,1,2.0,1
1875,min_diffuse,10,20,2,3,0.05,0.95,0.9310904587765372,27,4.0,1,4.0,1,4.0,1
1876,min_diffuse,10,20,2,3,0.05,0.95,0.9161142611308276,39,5.0,1,5.0,1,5.0,1
1877,min_diffuse,10,20,2,3,0.05,0.95,0.9177449704219957,18,3.0,0,3.0,0,2.0,1
1878,min_diffuse,10,20,2,3,0.05,0.95,0.921566300219768,7,2.0,1,2.0,1,2.0,1
1879,min_diffuse,10,20,2,3,0.05,0.95,0.9310520180720224,25,4.0,0,3.0,1,4.0,0
1880,min_diffuse,10,20,2,3,0.05,0.95,0.7887407735253067,8,3.0,1,3.0,1,3.0,1
1881,min_diffuse,10,20,2,3,0.05,0.95,0.915462432011356,23,3.0,1,3.0,1,3.0,1
1882,min_diffuse,10,20,2,3,0.05,0.95,0.924767530411556,4,2.0,1,2.0,1,2.0,1
1883,min_diffuse,10,20,2,3,0.05,0.95,0.9477216209524356,7,2.0,1,2.0,1,2.0,1
1884,min_diffuse,10,20,2,3,0.05,0.95,0.8610896220288428,29,4.0,1,4.0,1,4.0,1
1885,min_diffuse,10,20,2,3,0.05,0.95,0.9075511548216236,32,4.0,1,4.0,1,4.0,1
1886,min_diffuse,10,20,2,3,0.05,0.95,0.7253482738252421,8,2.0,1,2.0,1,2.0,1
1887,min_diffuse,10,20,2,3,0.05,0.95,0.9457304686928022,27,3.0,1,3.0,1,3.0,1
1888,min_diffuse,10,20,2,3,0.05,0.95,0.9436665970468412,14,3.0,1,3.0,1,3.0,1
1889,min_diffuse,10,20,2,3,0.05,0.95,0.9461702455604646,11,3.0,1,3.0,1,3.0,1
1890,min_diffuse,10,20,2,3,0.05,0.95,0.7735958387529581,3,2.0,0,1.0,1,2.0,0
1891,min_diffuse,10,20,2,3,0.05,0.95,0.7387593139027312,4,2.0,1,2.0,1,2.0,1
1892,min_diffuse,10,20,2,3,0.05,0.95,0.9206844278850852,6,2.0,1,2.0,1,3.0,0
1893,min_diffuse,10,20,2,3,0.05,0.95,0.8733256652067279,13,3.0,0,2.0,1,2.0,1
1894,min_diffuse,10,20,2,3,0.05,0.95,0.935212486342158,7,2.0,1,2.0,1,2.0,1
1895,min_diffuse,10,20,2,3,0.05,0.95,0.8803629583881956,6,2.0,1,2.0,1,2.0,1
1896,min_diffuse,10,20,2,3,0.05,0.95,0.8890202326129529,11,3.0,0,2.0,1,2.0,1
1897,min_diffuse,10,20,2,3,0.05,0.95,0.9193779278759524,36,4.0,0,4.0,0,3.0,1
1898,min_diffuse,10,20,2,3,0.05,0.95,0.9374019276477512,12,2.0,1,2.0,1,2.0,1
1899,min_diffuse,10,20,2,3,0.05,0.95,0.905717448295048,27,4.0,1,4.0,1,4.0,1
1900,min_diffuse,10,20,2,3,0.05,0.95,0.8855153961606802,12,3.0,1,3.0,1,3.0,1
1901,min_diffuse,10,20,2,3,0.05,0.95,0.9424263068416996,9,3.0,1,3.0,1,3.0,1
1902,min_diffuse,10,20,2,3,0.05,0.95,0.9460345894639368,6,2.0,1,2.0,1,3.0,0
1903,min_diffuse,10,20,2,3,0.05,0.95,0.9469608203078612,34,4.0,1,4.0,1,4.0,1
1904,min_diffuse,10,20,2,3,0.05,0.95,0.9248655782188036,15,3.0,1,3.0,1,3.0,1
1905,min_diffuse,10,20,2,3,0.05,0.95,0.9146138101526512,10,2.0,1,3.0,0,2.0,1
1906,min_diffuse,10,20,2,3,0.05,0.95,0.824568647861795,7,3.0,0,2.0,1,2.0,1
1907,min_diffuse,10,20,2,3,0.05,0.95,0.8887567375337193,8,3.0,1,3.0,1,3.0,1
1908,min_diffuse,10,20,2,3,0.05,0.95,0.7984510920883298,5,2.0,1,2.0,1,2.0,1
1909,min_diffuse,10,20,2,3,0.05,0.95,0.9285682986354208,9,3.0,0,3.0,0,2.0,1
1910,min_diffuse,10,20,2,3,0.05,0.95,0.8234196092391775,4,2.0,1,2.0,1,2.0,1
1911,min_diffuse,10,20,2,3,0.05,0.95,0.9368408612223024,61,5.0,1,5.0,1,5.0,1
1912,min_diffuse,10,20,2,3,0.05,0.95,0.8746489246359382,5,2.0,1,2.0,1,2.0,1
1913,min_diffuse,10,20,2,3,0.05,0.95,0.8613457601255237,26,3.0,1,3.0,1,3.0,1
1914,min_diffuse,10,20,2,3,0.05,0.95,0.7939398191368281,3,2.0,1,2.0,1,2.0,1
1915,min_diffuse,10,20,2,3,0.05,0.95,0.9493804036274044,9,2.0,1,2.0,1,3.0,0
1916,min_diffuse,10,20,2,3,0.05,0.95,0.9486854959385984,15,4.0,1,4.0,1,4.0,1
1917,min_diffuse,10,20,2,3,0.05,0.95,0.8954925492743794,12,3.0,0,2.0,1,3.0,0
1918,min_diffuse,10,20,2,3,0.05,0.95,0.9064751127244752,19,4.0,1,4.0,1,4.0,1
1919,min_diffuse,10,20,2,3,0.05,0.95,0.8585689735154536,6,2.0,1,2.0,1,2.0,1
1920,min_diffuse,10,20,2,3,0.05,0.95,0.9073928818291422,14,3.0,1,3.0,1,4.0,0
1921,min_diffuse,10,20,2,3,0.05,0.95,0.8804698261432324,2,1.0,1,1.0,1,1.0,1
1922,min_diffuse,10,20,2,3,0.05,0.95,0.8803214375462337,4,2.0,1,2.0,1,2.0,1
1923,min_diffuse,10,20,2,3,0.05,0.95,0.6796027976158627,4,2.0,0,2.0,0,1.0,1
1924,min_diffuse,10,20,2,3,0.05,0.95,0.937845144666932,24,4.0,0,3.0,1,4.0,0
1925,min_diffuse,10,20,2,3,0.05,0.95,0.935047180297862,15,3.0,0,2.0,1,2.0,1
1926,min_diffuse,10,20,2,3,0.05,0.95,0.8881668606931202,9,2.0,1,2.0,1,2.0,1
1927,min_diffuse,10,20,2,3,0.05,0.95,0.8572588769501659,5,2.0,1,2.0,1,2.0,1
1928,min_diffuse,10,20,2,3,0.05,0.95,0.9320482963807613,15,4.0,1,4.0,1,4.0,1
1929,min_diffuse,10,20,2,3,0.05,0.95,0.8515215595766883,19,3.0,1,3.0,1,3.0,1
1930,min_diffuse,10,20,2,3,0.05,0.95,0.7890582276000924,11,2.0,1,2.0,1,2.0,1
1931,min_diffuse,10,20,2,3,0.05,0.95,0.9113425266610422,5,2.0,1,2.0,1,2.0,1
1932,min_diffuse,10,20,2,3,0.05,0.95,0.8285226871207689,6,2.0,1,2.0,1,2.0,1
1933,min_diffuse,10,20,2,3,0.05,0.95,0.9229825563576372,12,3.0,0,2.0,1,2.0,1
1934,min_diffuse,10,20,2,3,0.05,0.95,0.9206670810925204,7,3.0,0,3.0,0,2.0,1
1935,min_diffuse,10,20,2,3,0.05,0.95,0.8168569909713128,2,1.0,1,2.0,0,2.0,0
1936,min_diffuse,10,20,2,3,0.05,0.95,0.8479432151786237,2,1.0,1,1.0,1,2.0,0
1937,min_diffuse,10,20,2,3,0.05,0.95,0.9455270365835932,10,2.0,1,2.0,1,3.0,0
1938,min_diffuse,10,20,2,3,0.05,0.95,0.8898119217710289,17,3.0,1,3.0,1,3.0,1
1939,min_diffuse,10,20,2,3,0.05,0.95,0.9197061200974156,9,2.0,1,3.0,0,3.0,0
1940,min_diffuse,10,20,2,3,0.05,0.95,0.8974453085822417,10,2.0,1,2.0,1,2.0,1
1941,min_diffuse,10,20,2,3,0.05,0.95,0.8722220223137485,5,2.0,1,2.0,1,2.0,1
1942,min_diffuse,10,20,2,3,0.05,0.95,0.9136146308354564,12,3.0,0,3.0,0,2.0,1
1943,min_diffuse,10,20,2,3,0.05,0.95,0.927963579543959,14,3.0,1,3.0,1,3.0,1
1944,min_diffuse,10,20,2,3,0.05,0.95,0.8387093723916158,8,3.0,1,3.0,1,3.0,1
1945,min_diffuse,10,20,2,3,0.05,0.95,0.6933443040781874,4,2.0,1,2.0,1,2.0,1
1946,min_diffuse,10,20,2,3,0.05,0.95,0.9216810230268634,39,4.0,1,4.0,1,4.0,1
1947,min_diffuse,10,20,2,3,0.05,0.95,0.916512474303516,11,3.0,1,3.0,1,3.0,1
1948,min_diffuse,10,20,2,3,0.05,0.95,0.8973096700692248,16,3.0,1,3.0,1,3.0,1
1949,min_diffuse,10,20,2,3,0.05,0.95,0.8241996265693156,32,4.0,1,4.0,1,4.0,1
1950,min_diffuse,10,20,2,3,0.05,0.95,0.928798851065644,8,2.0,1,2.0,1,2.0,1
1951,min_diffuse,10,20,2,3,0.05,0.95,0.9181866730473646,12,3.0,0,2.0,1,3.0,0
1952,min_diffuse,10,20,2,3,0.05,0.95,0.8704271843244781,21,3.0,1,3.0,1,3.0,1
1953,min_diffuse,10,20,2,3,0.05,0.95,0.8258029538264586,5,2.0,1,2.0,1,2.0,1
1954,min_diffuse,10,20,2,3,0.05,0.95,0.6238409072432739,6,2.0,1,2.0,1,2.0,1
1955,min_diffuse,10,20,2,3,0.05,0.95,0.8333037680616785,8,2.0,1,2.0,1,2.0,1
1956,min_diffuse,10,20,2,3,0.05,0.95,0.8850854576556784,27,4.0,1,4.0,1,4.0,1
1957,min_diffuse,10,20,2,3,0.05,0.95,0.8800027218480526,15,3.0,1,3.0,1,3.0,1
1958,min_diffuse,10,20,2,3,0.05,0.95,0.7949520741884029,7,2.0,1,2.0,1,2.0,1
1959,min_diffuse,10,20,2,3,0.05,0.95,0.7460628108204492,5,2.0,1,2.0,1,2.0,1
1960,min_diffuse,10,20,2,3,0.05,0.95,0.8944481351827571,23,4.0,0,4.0,0,3.0,1
1961,min_diffuse,10,20,2,3,0.05,0.95,0.8527362874669788,5,2.0,1,2.0,1,2.0,1
1962,min_diffuse,10,20,2,3,0.05,0.95,0.8776429245748221,5,2.0,1,2.0,1,2.0,1
1963,min_diffuse,10,20,2,3,0.05,0.95,0.8730818208921596,5,2.0,1,2.0,1,2.0,1
1964,min_diffuse,10,20,2,3,0.05,0.95,0.8627081505281106,2,1.0,1,2.0,0,2.0,0
1965,min_diffuse,10,20,2,3,0.05,0.95,0.9467740876833076,11,2.0,1,2.0,1,2.0,1
1966,min_diffuse,10,20,2,3,0.05,0.95,0.9111782433060188,15,3.0,1,3.0,1,3.0,1
1967,min_diffuse,10,20,2,3,0.05,0.95,0.9321776089459448,16,3.0,1,3.0,1,3.0,1
1968,min_diffuse,10,20,2,3,0.05,0.95,0.891166182962186,13,3.0,1,3.0,1,3.0,1
1969,min_diffuse,10,20,2,3,0.05,0.95,0.6698494814308253,2,1.0,1,1.0,1,1.0,1
1970,min_diffuse,10,20,2,3,0.05,0.95,0.8479290586431528,5,2.0,1,2.0,1,2.0,1
1971,min_diffuse,10,20,2,3,0.05,0.95,0.9430803200438508,33,5.0,0,4.0,1,4.0,1
1972,min_diffuse,10,20,2,3,0.05,0.95,0.875837101437756,4,2.0,1,2.0,1,2.0,1
1973,min_diffuse,10,20,2,3,0.05,0.95,0.8837280980193158,24,3.0,1,3.0,1,3.0,1
1974,min_diffuse,10,20,2,3,0.05,0.95,0.7773392558423169,4,2.0,1,2.0,1,2.0,1
1975,min_diffuse,10,20,2,3,0.05,0.95,0.8253863101151164,13,3.0,1,3.0,1,3.0,1
1976,min_diffuse,10,20,2,3,0.05,0.95,0.9441390031424426,19,3.0,1,3.0,1,3.0,1
1977,min_diffuse,10,20,2,3,0.05,0.95,0.8599193002962714,12,2.0,1,2.0,1,2.0,1
1978,min_diffuse,10,20,2,3,0.05,0.95,0.9486898624765704,41,6.0,0,5.0,1,5.0,1
1979,min_diffuse,10,20,2,3,0.05,0.95,0.7334986710265134,10,3.0,0,2.0,1,2.0,1
1980,min_diffuse,10,20,2,3,0.05,0.95,0.8129108382912349,4,2.0,1,2.0,1,2.0,1
1981,min_diffuse,10,20,2,3,0.05,0.95,0.8761101144282223,7,3.0,0,2.0,1,2.0,1
1982,min_diffuse,10,20,2,3,0.05,0.95,0.8448002081622866,9,2.0,1,3.0,0,3.0,0
1983,min_diffuse,10,20,2,3,0.05,0.95,0.8538288453160283,8,3.0,1,3.0,1,3.0,1
1984,min_diffuse,10,20,2,3,0.05,0.95,0.9451895250236252,16,3.0,1,3.0,1,3.0,1
1985,min_diffuse,10,20,2,3,0.05,0.95,0.8491972598938483,5,2.0,1,2.0,1,2.0,1
1986,min_diffuse,10,20,2,3,0.05,0.95,0.8591209026940112,22,3.0,1,3.0,1,3.0,1
1987,min_diffuse,10,20,2,3,0.05,0.95,0.8281908973528341,13,3.0,0,2.0,1,2.0,1
1988,min_diffuse,10,20,2,3,0.05,0.95,0.6263050884941642,6,2.0,1,2.0,1,2.0,1
1989,min_diffuse,10,20,2,3,0.05,0.95,0.9321653109676692,28,4.0,1,4.0,1,4.0,1
1990,min_diffuse,10,20,2,3,0.05,0.95,0.798638080088944,7,2.0,1,2.0,1,2.0,1
1991,min_diffuse,10,20,2,3,0.05,0.95,0.9486112254963248,26,4.0,0,4.0,0,3.0,1
1992,min_diffuse,10,20,2,3,0.05,0.95,0.937096080066754,5,2.0,1,2.0,1,2.0,1
1993,min_diffuse,10,20,2,3,0.05,0.95,0.8965395012140025,10,3.0,0,2.0,1,2.0,1
1994,min_diffuse,10,20,2,3,0.05,0.95,0.9298001419237174,20,4.0,0,3.0,1,3.0,1
1995,min_diffuse,10,20,2,3,0.05,0.95,0.8486979338688828,5,2.0,1,2.0,1,2.0,1
1996,min_diffuse,10,20,2,3,0.05,0.95,0.9243326775415084,24,3.0,0,2.0,1,3.0,0
1997,min_diffuse,10,20,2,3,0.05,0.95,0.84893078198628,13,3.0,1,3.0,1,3.0,1
1998,min_diffuse,10,20,2,3,0.05,0.95,0.8768663813849545,17,3.0,1,3.0,1,3.0,1
1999,min_diffuse,10,20,2,3,0.05,0.95,0.8952875775012289,35,5.0,1,6.0,0,5.0,1
2000,min_diffuse,10,20,2,3,0.05,0.95,0.7734964126487642,3,2.0,1,2.0,1,2.0,1
2001,min_diffuse,10,20,2,3,0.05,0.95,0.9115167262903808,5,2.0,1,2.0,1,2.0,1
2002,min_diffuse,10,20,2,3,0.05,0.95,0.8506398645029742,8,2.0,1,2.0,1,2.0,1
2003,min_diffuse,10,20,2,3,0.05,0.95,0.6597033912360258,2,1.0,1,2.0,0,2.0,0
2004,min_diffuse,10,20,2,3,0.05,0.95,0.8001683953059117,2,1.0,1,1.0,1,1.0,1
2005,min_diffuse,10,20,2,3,0.05,0.95,0.8315975913101429,12,2.0,1,2.0,1,2.0,1
2006,min_diffuse,10,20,2,3,0.05,0.95,0.9310662485681008,30,4.0,0,3.0,1,3.0,1
2007,min_diffuse,10,20,2,3,0.05,0.95,0.9479072379030103,66,7.0,1,7.0,1,7.0,1
2008,min_diffuse,10,20,2,3,0.05,0.95,0.8718491238263387,18,3.0,1,3.0,1,3.0,1
2009,min_diffuse,10,20,2,3,0.05,0.95,0.8584066706175953,5,2.0,1,2.0,1,2.0,1
2010,min_diffuse,10,20,2,3,0.05,0.95,0.9494272566864372,33,6.0,0,6.0,0,5.0,1
2011,min_diffuse,10,20,2,3,0.05,0.95,0.8734307034056901,6,2.0,1,2.0,1,2.0,1
2012,min_diffuse,10,20,2,3,0.05,0.95,0.6941257197897325,4,2.0,0,2.0,0,1.0,1
2013,min_diffuse,10,20,2,3,0.05,0.95,0.9006085090980491,5,2.0,1,2.0,1,2.0,1
2014,min_diffuse,10,20,2,3,0.05,0.95,0.8792801950679554,11,3.0,0,2.0,1,2.0,1
2015,min_diffuse,10,20,2,3,0.05,0.95,0.8028583279461584,7,2.0,1,2.0,1,2.0,1
2016,min_diffuse,10,20,2,3,0.05,0.95,0.8530694040291836,18,3.0,1,3.0,1,3.0,1
2017,min_diffuse,10,20,2,3,0.05,0.95,0.6450249058321746,3,2.0,1,2.0,1,2.0,1
2018,min_diffuse,10,20,2,3,0.05,0.95,0.8466895860608102,4,2.0,1,2.0,1,2.0,1
2019,min_diffuse,10,20,2,3,0.05,0.95,0.9213205526030328,5,2.0,1,2.0,1,2.0,1
2020,min_diffuse,10,20,2,3,0.05,0.95,0.8533534550317989,20,3.0,1,3.0,1,3.0,1
2021,min_diffuse,10,20,2,3,0.05,0.95,0.7434403376644516,17,3.0,1,3.0,1,3.0,1
2022,min_diffuse,10,20,2,3,0.05,0.95,0.8539258165887478,10,3.0,1,3.0,1,3.0,1
2023,min_diffuse,10,20,2,3,0.05,0.95,0.9391676945054191,14,3.0,0,3.0,0,2.0,1
2024,min_diffuse,10,20,2,3,0.05,0.95,0.8235225758380882,3,2.0,1,2.0,1,2.0,1
2025,min_diffuse,10,20,2,3,0.05,0.95,0.8713221122861676,18,3.0,1,3.0,1,3.0,1
2026,min_diffuse,10,20,2,3,0.05,0.95,0.7384318304072717,14,3.0,1,3.0,1,3.0,1
2027,min_diffuse,10,20,2,3,0.05,0.95,0.9248127716214368,30,4.0,1,4.0,1,4.0,1
2028,min_diffuse,10,20,2,3,0.05,0.95,0.8462550945211982,6,2.0,1,3.0,0,3.0,0
2029,min_diffuse,10,20,2,3,0.05,0.95,0.9057339831148664,5,2.0,1,2.0,1,3.0,0
2030,min_diffuse,10,20,2,3,0.05,0.95,0.8366947701288018,5,2.0,0,2.0,0,1.0,1
2031,min_diffuse,10,20,2,3,0.05,0.95,0.9379884351722972,55,5.0,1,5.0,1,5.0,1
2032,min_diffuse,10,20,2,3,0.05,0.95,0.9321726588876372,62,5.0,1,5.0,1,5.0,1
2033,min_diffuse,10,20,2,3,0.05,0.95,0.7054517656105076,11,3.0,1,3.0,1,3.0,1
2034,min_diffuse,10,20,2,3,0.05,0.95,0.9024378640854628,9,2.0,1,3.0,0,3.0,0
2035,min_diffuse,10,20,2,3,0.05,0.95,0.8733166706213016,43,4.0,1,4.0,1,4.0,1
2036,min_diffuse,10,20,2,3,0.05,0.95,0.8053348082776187,13,3.0,0,2.0,1,2.0,1
2037,min_diffuse,10,20,2,3,0.05,0.95,0.8586907472257305,12,3.0,0,2.0,1,2.0,1
2038,min_diffuse,10,20,2,3,0.05,0.95,0.9497538008107425,70,6.0,0,5.0,1,5.0,1
2039,min_diffuse,10,20,2,3,0.05,0.95,0.8906409691131543,5,2.0,1,2.0,1,2.0,1
2040,min_diffuse,10,20,2,3,0.05,0.95,0.910402188092394,6,2.0,1,2.0,1,2.0,1
2041,min_diffuse,10,20,2,3,0.05,0.95,0.868692115193834,7,2.0,1,2.0,1,2.0,1
2042,min_diffuse,10,20,2,3,0.05,0.95,0.7977797632371297,4,2.0,1,2.0,1,2.0,1
2043,min_diffuse,10,20,2,3,0.05,0.95,0.9199597485203806,14,2.0,1,2.0,1,2.0,1
2044,min_diffuse,10,20,2,3,0.05,0.95,0.8530667571587373,3,2.0,0,1.0,1,1.0,1
2045,min_diffuse,10,20,2,3,0.05,0.95,0.9300156093380236,22,5.0,1,5.0,1,5.0,1
2046,min_diffuse,10,20,2,3,0.05,0.95,0.8428765403352502,8,2.0,1,2.0,1,2.0,1
2047,min_diffuse,10,20,2,3,0.05,0.95,0.90549707069556,28,4.0,1,4.0,1,4.0,1
2048,min_diffuse,10,20,2,3,0.05,0.95,0.9261888503711688,6,3.0,1,3.0,1,3.0,1
2049,min_diffuse,10,20,2,3,0.05,0.95,0.8324177273427876,3,2.0,1,2.0,1,2.0,1
2050,min_diffuse,10,20,2,3,0.05,0.95,0.8792869667470662,18,3.0,0,3.0,0,2.0,1
2051,min_diffuse,10,20,2,3,0.05,0.95,0.9338914224887044,6,2.0,1,2.0,1,2.0,1
2052,min_diffuse,10,20,2,3,0.05,0.95,0.8469007333609513,3,2.0,1,2.0,1,2.0,1
2053,min_diffuse,10,20,2,3,0.05,0.95,0.8643667547796366,5,2.0,1,3.0,0,3.0,0
2054,min_diffuse,10,20,2,3,0.05,0.95,0.8602351453110961,9,3.0,1,3.0,1,3.0,1
2055,min_diffuse,10,20,2,3,0.05,0.95,0.9437460971100043,20,4.0,1,4.0,1,4.0,1
2056,min_diffuse,10,20,2,3,0.05,0.95,0.913533339837738,7,2.0,1,3.0,0,3.0,0
2057,min_diffuse,10,20,2,3,0.05,0.95,0.937076564820918,4,2.0,1,2.0,1,2.0,1
2058,min_diffuse,10,20,2,3,0.05,0.95,0.9470447455503112,12,3.0,1,3.0,1,3.0,1
2059,min_diffuse,10,20,2,3,0.05,0.95,0.925918948669424,61,5.0,0,5.0,0,4.0,1
2060,min_diffuse,10,20,2,3,0.05,0.95,0.834264367934501,9,2.0,1,2.0,1,2.0,1
2061,min_diffuse,10,20,2,3,0.05,0.95,0.907923082178708,25,4.0,1,4.0,1,4.0,1
2062,min_diffuse,10,20,2,3,0.05,0.95,0.8731507162596266,8,3.0,1,3.0,1,3.0,1
2063,min_diffuse,10,20,2,3,0.05,0.95,0.8756530065901914,13,3.0,0,2.0,1,3.0,0
2064,min_diffuse,10,20,2,3,0.05,0.95,0.8342580103189532,16,3.0,1,3.0,1,3.0,1
2065,min_diffuse,10,20,2,3,0.05,0.95,0.9270981530359332,20,3.0,1,3.0,1,3.0,1
2066,min_diffuse,10,20,2,3,0.05,0.95,0.9271550758591184,15,3.0,1,3.0,1,4.0,0
2067,min_diffuse,10,20,2,3,0.05,0.95,0.9217352450824502,6,2.0,1,2.0,1,2.0,1
2068,min_diffuse,10,20,2,3,0.05,0.95,0.9355774542315582,15,4.0,0,3.0,1,3.0,1
2069,min_diffuse,10,20,2,3,0.05,0.95,0.929836618898604,14,3.0,0,3.0,0,2.0,1
2070,min_diffuse,10,20,2,3,0.05,0.95,0.7643651074295013,6,2.0,1,2.0,1,2.0,1
2071,min_diffuse,10,20,2,3,0.05,0.95,0.7697950048551895,3,2.0,1,2.0,1,2.0,1
2072,min_diffuse,10,20,2,3,0.05,0.95,0.8728142902516518,5,2.0,1,2.0,1,2.0,1
2073,min_diffuse,10,20,2,3,0.05,0.95,0.8155530448325637,8,2.0,1,2.0,1,2.0,1
2074,min_diffuse,10,20,2,3,0.05,0.95,0.7440371086471242,4,2.0,1,2.0,1,2.0,1
2075,min_diffuse,10,20,2,3,0.05,0.95,0.8721984291917088,8,2.0,1,2.0,1,2.0,1
2076,min_diffuse,10,20,2,3,0.05,0.95,0.911247790149883,8,2.0,1,2.0,1,2.0,1
2077,min_diffuse,10,20,2,3,0.05,0.95,0.9275573368282792,10,3.0,0,2.0,1,3.0,0
2078,min_diffuse,10,20,2,3,0.05,0.95,0.8983237013867728,7,2.0,1,2.0,1,2.0,1
2079,min_diffuse,10,20,2,3,0.05,0.95,0.8744012521041474,22,3.0,1,3.0,1,3.0,1
2080,min_diffuse,10,20,2,3,0.05,0.95,0.8308866180023233,7,2.0,1,2.0,1,2.0,1
2081,min_diffuse,10,20,2,3,0.05,0.95,0.9274677939249312,33,5.0,1,5.0,1,5.0,1
2082,min_diffuse,10,20,2,3,0.05,0.95,0.8497105530141214,9,3.0,0,2.0,1,3.0,0
2083,min_diffuse,10,20,2,3,0.05,0.95,0.938944820565902,11,3.0,1,3.0,1,3.0,1
2084,min_diffuse,10,20,2,3,0.05,0.95,0.9018257797483996,6,2.0,1,2.0,1,2.0,1
2085,min_diffuse,10,20,2,3,0.05,0.95,0.914655781480318,7,2.0,1,2.0,1,2.0,1
2086,min_diffuse,10,20,2,3,0.05,0.95,0.891134889935467,14,3.0,0,2.0,1,3.0,0
2087,min_diffuse,10,20,2,3,0.05,0.95,0.9018657357719942,8,2.0,1,2.0,1,2.0,1
2088,min_diffuse,10,20,2,3,0.05,0.95,0.9251065498963552,14,3.0,1,3.0,1,3.0,1
2089,min_diffuse,10,20,2,3,0.05,0.95,0.9306633363892562,24,4.0,0,4.0,0,3.0,1
2090,min_diffuse,10,20,2,3,0.05,0.95,0.8210078202860721,4,2.0,1,2.0,1,2.0,1
2091,min_diffuse,10,20,2,3,0.05,0.95,0.9090529564720194,22,4.0,0,4.0,0,3.0,1
2092,min_diffuse,10,20,2,3,0.05,0.95,0.8913598803240809,16,2.0,1,2.0,1,2.0,1
2093,min_diffuse,10,20,2,3,0.05,0.95,0.909511418939078,18,4.0,0,3.0,1,3.0,1
2094,min_diffuse,10,20,2,3,0.05,0.95,0.9223343062447856,4,2.0,0,1.0,1,2.0,0
2095,min_diffuse,10,20,2,3,0.05,0.95,0.873243220178395,15,3.0,1,3.0,1,3.0,1
2096,min_diffuse,10,20,2,3,0.05,0.95,0.9448912104056968,5,2.0,1,2.0,1,2.0,1
2097,min_diffuse,10,20,2,3,0.05,0.95,0.9012470670424864,8,2.0,1,2.0,1,2.0,1
2098,min_diffuse,10,20,2,3,0.05,0.95,0.9015816358395534,20,4.0,0,3.0,1,3.0,1
2099,min_diffuse,10,20,2,3,0.05,0.95,0.9234509813465605,3,2.0,0,1.0,1,2.0,0
2100,min_diffuse,10,20,2,3,0.05,0.95,0.9300307244425852,34,4.0,0,3.0,1,3.0,1
2101,min_diffuse,10,20,2,3,0.05,0.95,0.8307741483260968,23,4.0,0,3.0,1,3.0,1
2102,min_diffuse,10,20,2,3,0.05,0.95,0.9304327445310134,6,2.0,1,2.0,1,3.0,0
2103,min_diffuse,10,20,2,3,0.05,0.95,0.8318281397339476,7,2.0,1,2.0,1,2.0,1
2104,min_diffuse,10,20,2,3,0.05,0.95,0.9059116930752004,6,2.0,1,2.0,1,2.0,1
2105,min_diffuse,10,20,2,3,0.05,0.95,0.9091018825871584,14,3.0,0,2.0,1,2.0,1
2106,min_diffuse,10,20,2,3,0.05,0.95,0.8700048953795861,6,2.0,1,2.0,1,2.0,1
2107,min_diffuse,10,20,2,3,0.05,0.95,0.9000313883156754,6,2.0,1,2.0,1,2.0,1
2108,min_diffuse,10,20,2,3,0.05,0.95,0.8873971919106698,7,2.0,1,2.0,1,2.0,1
2109,min_diffuse,10,20,2,3,0.05,0.95,0.8756758188968092,5,2.0,1,2.0,1,2.0,1
2110,min_diffuse,10,20,2,3,0.05,0.95,0.8598958379040706,4,2.0,0,1.0,1,1.0,1
2111,min_diffuse,10,20,2,3,0.05,0.95,0.949817454973596,24,3.0,1,3.0,1,3.0,1
2112,min_diffuse,10,20,2,3,0.05,0.95,0.713601058006706,2,1.0,1,2.0,0,2.0,0
2113,min_diffuse,10,20,2,3,0.05,0.95,0.9061731622828136,10,3.0,1,3.0,1,3.0,1
2114,min_diffuse,10,20,2,3,0.05,0.95,0.7955096121286426,6,2.0,1,2.0,1,2.0,1
2115,min_diffuse,10,20,2,3,0.05,0.95,0.9020868160963036,11,3.0,1,3.0,1,3.0,1
2116,min_diffuse,10,20,2,3,0.05,0.95,0.9069677630393636,7,2.0,1,2.0,1,2.0,1
2117,min_diffuse,10,20,2,3,0.05,0.95,0.7281807861571843,7,2.0,1,2.0,1,2.0,1
2118,min_diffuse,10,20,2,3,0.05,0.95,0.9370821154541764,35,5.0,1,5.0,1,5.0,1
2119,min_diffuse,10,20,2,3,0.05,0.95,0.899462859863877,24,4.0,1,4.0,1,4.0,1
2120,min_diffuse,10,20,2,3,0.05,0.95,0.8711103757520865,8,3.0,0,2.0,1,3.0,0
2121,min_diffuse,10,20,2,3,0.05,0.95,0.8758740244441474,17,4.0,0,3.0,1,3.0,1
2122,min_diffuse,10,20,2,3,0.05,0.95,0.9419339686954918,8,2.0,1,2.0,1,2.0,1
2123,min_diffuse,10,20,2,3,0.05,0.95,0.9348588390933098,7,3.0,1,3.0,1,3.0,1
2124,min_diffuse,10,20,2,3,0.05,0.95,0.9407266067264156,14,4.0,0,3.0,1,3.0,1
2125,min_diffuse,10,20,2,3,0.05,0.95,0.6963262206554564,9,2.0,1,2.0,1,2.0,1
2126,min_diffuse,10,20,2,3,0.05,0.95,0.7585105925469726,2,1.0,1,1.0,1,1.0,1
2127,min_diffuse,10,20,2,3,0.05,0.95,0.9013854569073076,26,4.0,1,4.0,1,4.0,1
2128,min_diffuse,10,20,2,3,0.05,0.95,0.9357660601130564,39,4.0,1,4.0,1,5.0,0
2129,min_diffuse,10,20,2,3,0.05,0.95,0.7668440234311992,11,3.0,0,3.0,0,2.0,1
2130,min_diffuse,10,20,2,3,0.05,0.95,0.924465121817498,10,3.0,0,3.0,0,2.0,1
2131,min_diffuse,10,20,2,3,0.05,0.95,0.8110801129124511,5,2.0,1,2.0,1,2.0,1
2132,min_diffuse,10,20,2,3,0.05,0.95,0.8389190883993932,6,2.0,1,2.0,1,2.0,1
2133,min_diffuse,10,20,2,3,0.05,0.95,0.8414269080104494,10,3.0,1,3.0,1,3.0,1
2134,min_diffuse,10,20,2,3,0.05,0.95,0.8576882944755084,12,2.0,1,2.0,1,2.0,1
2135,min_diffuse,10,20,2,3,0.05,0.95,0.92459194372907,7,2.0,1,2.0,1,2.0,1
2136,min_diffuse,10,20,2,3,0.05,0.95,0.8008198563736071,15,3.0,1,3.0,1,3.0,1
2137,min_diffuse,10,20,2,3,0.05,0.95,0.8739596619846631,8,2.0,1,2.0,1,2.0,1
2138,min_diffuse,10,20,2,3,0.05,0.95,0.9275453085286466,25,4.0,0,3.0,1,4.0,0
2139,min_diffuse,10,20,2,3,0.05,0.95,0.8829013829182745,15,3.0,1,3.0,1,3.0,1
2140,min_diffuse,10,20,2,3,0.05,0.95,0.9334600759399448,15,3.0,0,2.0,1,2.0,1
2141,min_diffuse,10,20,2,3,0.05,0.95,0.8522931898297658,6,2.0,1,2.0,1,2.0,1
2142,min_diffuse,10,20,2,3,0.05,0.95,0.932551455817477,28,4.0,1,4.0,1,4.0,1
2143,min_diffuse,10,20,2,3,0.05,0.95,0.9480288887873484,15,3.0,1,3.0,1,3.0,1
2144,min_diffuse,10,20,2,3,0.05,0.95,0.9249045218913324,3,2.0,1,2.0,1,2.0,1
2145,min_diffuse,10,20,2,3,0.05,0.95,0.8879463736767343,28,4.0,0,4.0,0,3.0,1
2146,min_diffuse,10,20,2,3,0.05,0.95,0.8368594170122771,5,2.0,1,2.0,1,2.0,1
2147,min_diffuse,10,20,2,3,0.05,0.95,0.7989922000222873,15,3.0,1,3.0,1,3.0,1
2148,min_diffuse,10,20,2,3,0.05,0.95,0.9247483368537024,5,2.0,1,2.0,1,2.0,1
2149,min_diffuse,10,20,2,3,0.05,0.95,0.8625449669339882,5,2.0,1,2.0,1,2.0,1
2150,min_diffuse,10,20,2,3,0.05,0.95,0.7533580625212349,11,3.0,1,3.0,1,3.0,1
2151,min_diffuse,10,20,2,3,0.05,0.95,0.6926058311400349,3,2.0,0,1.0,1,1.0,1
2152,min_diffuse,10,20,2,3,0.05,0.95,0.7764643133018988,6,2.0,1,2.0,1,2.0,1
2153,min_diffuse,10,20,2,3,0.05,0.95,0.826150601138643,5,2.0,1,2.0,1,2.0,1
2154,min_diffuse,10,20,2,3,0.05,0.95,0.6943771604939476,12,2.0,1,2.0,1,2.0,1
2155,min_diffuse,10,20,2,3,0.05,0.95,0.9201939152544188,9,2.0,1,2.0,1,2.0,1
2156,min_diffuse,10,20,2,3,0.05,0.95,0.937197366298132,27,4.0,0,3.0,1,4.0,0
2157,min_diffuse,10,20,2,3,0.05,0.95,0.946658976597908,47,5.0,1,5.0,1,5.0,1
2158,min_diffuse,10,20,2,3,0.05,0.95,0.925349978522403,12,3.0,1,3.0,1,4.0,0
2159,min_diffuse,10,20,2,3,0.05,0.95,0.943801043079777,7,2.0,1,3.0,0,2.0,1
2160,min_diffuse,10,20,2,3,0.05,0.95,0.8324005300385809,3,2.0,1,2.0,1,2.0,1
2161,min_diffuse,10,20,2,3,0.05,0.95,0.7076876149046872,3,2.0,1,2.0,1,2.0,1
2162,min_diffuse,10,20,2,3,0.05,0.95,0.9019431991261504,7,2.0,1,2.0,1,2.0,1
2163,min_diffuse,10,20,2,3,0.05,0.95,0.9032102485180552,11,3.0,1,3.0,1,3.0,1
2164,min_diffuse,10,20,2,3,0.05,0.95,0.7398072926209884,5,2.0,1,2.0,1,2.0,1
2165,min_diffuse,10,20,2,3,0.05,0.95,0.8449509241822099,4,2.0,1,2.0,1,2.0,1
2166,min_diffuse,10,20,2,3,0.05,0.95,0.9166762962513656,17,4.0,1,4.0,1,4.0,1
2167,min_diffuse,10,20,2,3,0.05,0.95,0.948304925642296,5,2.0,1,2.0,1,2.0,1
2168,min_diffuse,10,20,2,3,0.05,0.95,0.8297628044075905,16,3.0,1,3.0,1,3.0,1
2169,min_diffuse,10,20,2,3,0.05,0.95,0.8612447106347053,3,2.0,1,2.0,1,2.0,1
2170,min_diffuse,10,20,2,3,0.05,0.95,0.8744250241903371,17,3.0,1,3.0,1,3.0,1
2171,min_diffuse,10,20,2,3,0.05,0.95,0.9205601580704652,57,5.0,1,5.0,1,5.0,1
2172,min_diffuse,10,20,2,3,0.05,0.95,0.8732609181901837,26,3.0,1,3.0,1,3.0,1
2173,min_diffuse,10,20,2,3,0.05,0.95,0.7454282851071762,4,2.0,1,2.0,1,2.0,1
2174,min_diffuse,10,20,2,3,0.05,0.95,0.9169837217671164,9,3.0,0,2.0,1,3.0,0
2175,min_diffuse,10,20,2,3,0.05,0.95,0.9236931828522258,14,3.0,1,3.0,1,3.0,1
2176,min_diffuse,10,20,2,3,0.05,0.95,0.923235041097587,19,4.0,0,3.0,1,3.0,1
2177,min_diffuse,10,20,2,3,0.05,0.95,0.8153003053104174,13,3.0,1,3.0,1,3.0,1
2178,min_diffuse,10,20,2,3,0.05,0.95,0.9167400677976348,13,3.0,1,3.0,1,3.0,1
2179,min_diffuse,10,20,2,3,0.05,0.95,0.8976574845226392,18,3.0,1,3.0,1,3.0,1
2180,min_diffuse,10,20,2,3,0.05,0.95,0.9415420947614916,3,2.0,0,1.0,1,2.0,0
2181,min_diffuse,10,20,2,3,0.05,0.95,0.8859133310288899,29,5.0,1,5.0,1,5.0,1
2182,min_diffuse,10,20,2,3,0.05,0.95,0.6784477933648132,6,2.0,1,2.0,1,2.0,1
2183,min_diffuse,10,20,2,3,0.05,0.95,0.9478270475043402,14,3.0,0,2.0,1,3.0,0
2184,min_diffuse,10,20,2,3,0.05,0.95,0.9284554553113208,29,5.0,0,5.0,0,4.0,1
2185,min_diffuse,10,20,2,3,0.05,0.95,0.8819144297182815,13,3.0,1,3.0,1,3.0,1
2186,min_diffuse,10,20,2,3,0.05,0.95,0.9186941993911124,16,4.0,1,4.0,1,4.0,1
2187,min_diffuse,10,20,2,3,0.05,0.95,0.8879480213388162,5,2.0,1,2.0,1,2.0,1
2188,min_diffuse,10,20,2,3,0.05,0.95,0.814609215284106,20,3.0,1,3.0,1,3.0,1
2189,min_diffuse,10,20,2,3,0.05,0.95,0.8843750330574897,10,3.0,0,2.0,1,3.0,0
2190,min_diffuse,10,20,2,3,0.05,0.95,0.7064342952463626,3,2.0,1,2.0,1,2.0,1
2191,min_diffuse,10,20,2,3,0.05,0.95,0.9049171481190996,6,2.0,1,2.0,1,2.0,1
2192,min_diffuse,10,20,2,3,0.05,0.95,0.7995698140332494,4,2.0,1,2.0,1,2.0,1
2193,min_diffuse,10,20,2,3,0.05,0.95,0.8377255993090514,8,2.0,1,2.0,1,2.0,1
2194,min_diffuse,10,20,2,3,0.05,0.95,0.9368331497063354,14,3.0,1,3.0,1,3.0,1
2195,min_diffuse,10,20,2,3,0.05,0.95,0.61569068216889,6,2.0,1,2.0,1,2.0,1
2196,min_diffuse,10,20,2,3,0.05,0.95,0.8589828119726135,6,2.0,1,2.0,1,2.0,1
2197,min_diffuse,10,20,2,3,0.05,0.95,0.9482830664370314,17,3.0,1,3.0,1,3.0,1
2198,min_diffuse,10,20,2,3,0.05,0.95,0.9361782072906876,21,4.0,0,3.0,1,3.0,1
2199,min_diffuse,10,20,2,3,0.05,0.95,0.9348147922370548,56,5.0,0,5.0,0,4.0,1
2200,min_diffuse,10,20,2,3,0.05,0.95,0.7309503925187322,4,2.0,1,2.0,1,2.0,1
2201,min_diffuse,10,20,2,3,0.05,0.95,0.8532863432007528,6,2.0,1,2.0,1,2.0,1
2202,min_diffuse,10,20,2,3,0.05,0.95,0.9475024540178684,57,5.0,1,6.0,0,6.0,0
2203,min_diffuse,10,20,2,3,0.05,0.95,0.9027570947463288,14,3.0,0,2.0,1,2.0,1
2204,min_diffuse,10,20,2,3,0.05,0.95,0.8562084031066595,17,3.0,1,3.0,1,3.0,1
2205,min_diffuse,10,20,2,3,0.05,0.95,0.8881309095242966,16,3.0,0,3.0,0,2.0,1
2206,min_diffuse,10,20,2,3,0.05,0.95,0.9076448347707043,14,3.0,0,2.0,1,2.0,1
2207,min_diffuse,10,20,2,3,0.05,0.95,0.94191686880312,10,3.0,1,3.0,1,3.0,1
2208,min_diffuse,10,20,2,3,0.05,0.95,0.9443030887692624,70,6.0,1,6.0,1,6.0,1
2209,min_diffuse,10,20,2,3,0.05,0.95,0.917036578611317,60,5.0,1,5.0,1,5.0,1
2210,min_diffuse,10,20,2,3,0.05,0.95,0.745315405846357,16,3.0,0,3.0,0,2.0,1
2211,min_diffuse,10,20,2,3,0.05,0.95,0.8079236806449757,2,1.0,1,1.0,1,2.0,0
2212,min_diffuse,10,20,2,3,0.05,0.95,0.8122656990706231,10,3.0,1,3.0,1,3.0,1
2213,min_diffuse,10,20,2,3,0.05,0.95,0.9393074005655658,17,3.0,1,3.0,1,3.0,1
2214,min_diffuse,10,20,2,3,0.05,0.95,0.9249774816346776,7,2.0,1,2.0,1,3.0,0
2215,min_diffuse,10,20,2,3,0.05,0.95,0.878271844647094,18,3.0,1,3.0,1,3.0,1
2216,min_diffuse,10,20,2,3,0.05,0.95,0.8320804136508738,4,2.0,1,2.0,1,2.0,1
2217,min_diffuse,10,20,2,3,0.05,0.95,0.8700156021365149,47,5.0,1,5.0,1,5.0,1
2218,min_diffuse,10,20,2,3,0.05,0.95,0.9258311923455228,10,3.0,1,3.0,1,3.0,1
2219,min_diffuse,10,20,2,3,0.05,0.95,0.9349725748993848,41,4.0,0,4.0,0,3.0,1
2220,min_diffuse,10,20,2,3,0.05,0.95,0.8745704360625205,3,2.0,1,2.0,1,2.0,1
2221,min_diffuse,10,20,2,3,0.05,0.95,0.7386373626827729,3,2.0,1,2.0,1,2.0,1
2222,min_diffuse,10,20,2,3,0.05,0.95,0.8505684064736471,8,2.0,1,2.0,1,2.0,1
2223,min_diffuse,10,20,2,3,0.05,0.95,0.9376716420671872,9,2.0,1,2.0,1,2.0,1
2224,min_diffuse,10,20,2,3,0.05,0.95,0.9483386675593783,7,2.0,1,2.0,1,2.0,1
2225,min_diffuse,10,20,2,3,0.05,0.95,0.9308202419387942,13,2.0,1,2.0,1,2.0,1
2226,min_diffuse,10,20,2,3,0.05,0.95,0.7962019515442974,8,2.0,1,2.0,1,3.0,0
2227,min_diffuse,10,20,2,3,0.05,0.95,0.8767036696749924,15,3.0,0,2.0,1,2.0,1
2228,min_diffuse,10,20,2,3,0.05,0.95,0.9150216631102848,9,3.0,1,3.0,1,3.0,1
2229,min_diffuse,10,20,2,3,0.05,0.95,0.9371342615757188,29,4.0,1,4.0,1,4.0,1
2230,min_diffuse,10,20,2,3,0.05,0.95,0.7434445635803607,7,2.0,1,2.0,1,2.0,1
2231,min_diffuse,10,20,2,3,0.05,0.95,0.91876184486264,45,5.0,0,5.0,0,4.0,1
2232,min_diffuse,10,20,2,3,0.05,0.95,0.9326356957932732,10,2.0,1,2.0,1,3.0,0
2233,min_diffuse,10,20,2,3,0.05,0.95,0.7921556632801965,3,2.0,1,2.0,1,2.0,1
2234,min_diffuse,10,20,2,3,0.05,0.95,0.7850953160240124,3,2.0,0,1.0,1,1.0,1
2235,min_diffuse,10,20,2,3,0.05,0.95,0.8966396592407484,5,2.0,1,2.0,1,2.0,1
2236,min_diffuse,10,20,2,3,0.05,0.95,0.8205377658056456,12,3.0,1,3.0,1,3.0,1
2237,min_diffuse,10,20,2,3,0.05,0.95,0.8044999858272525,6,2.0,1,2.0,1,2.0,1
2238,min_diffuse,10,20,2,3,0.05,0.95,0.7156599673575361,4,2.0,1,2.0,1,2.0,1
2239,min_diffuse,10,20,2,3,0.05,0.95,0.8964441608214995,11,3.0,0,2.0,1,3.0,0
2240,min_diffuse,10,20,2,3,0.05,0.95,0.8916429079987189,20,3.0,1,3.0,1,3.0,1
2241,min_diffuse,10,20,2,3,0.05,0.95,0.6631350053226004,3,2.0,1,2.0,1,2.0,1
2242,min_diffuse,10,20,2,3,0.05,0.95,0.8821123518784623,10,3.0,0,2.0,1,2.0,1
2243,min_diffuse,10,20,2,3,0.05,0.95,0.8512720225875267,14,3.0,0,2.0,1,2.0,1
2244,min_diffuse,10,20,2,3,0.05,0.95,0.9392003373468598,19,3.0,1,3.0,1,3.0,1
2245,min_diffuse,10,20,2,3,0.05,0.95,0.8669304822968832,8,3.0,0,2.0,1,3.0,0
2246,min_diffuse,10,20,2,3,0.05,0.95,0.9493000229758431,16,4.0,1,4.0,1,4.0,1
2247,min_diffuse,10,20,2,3,0.05,0.95,0.943220828288144,25,5.0,1,5.0,1,5.0,1
2248,min_diffuse,10,20,2,3,0.05,0.95,0.8988510705987829,21,2.0,1,2.0,1,2.0,1
2249,min_diffuse,10,20,2,3,0.05,0.95,0.949801829749502,21,3.0,1,3.0,1,3.0,1
2250,min_diffuse,10,20,2,3,0.05,0.95,0.810540413749214,8,2.0,1,2.0,1,2.0,1
2251,min_diffuse,10,20,2,3,0.05,0.95,0.896169294072257,31,4.0,0,3.0,1,3.0,1
2252,min_diffuse,10,20,2,3,0.05,0.95,0.9493916977763992,18,3.0,0,3.0,0,2.0,1
2253,min_diffuse,10,20,2,3,0.05,0.95,0.8274403677185567,10,3.0,1,3.0,1,3.0,1
2254,min_diffuse,10,20,2,3,0.05,0.95,0.9076909479700056,23,4.0,1,4.0,1,4.0,1
2255,min_diffuse,10,20,2,3,0.05,0.95,0.8468357131518102,6,2.0,1,2.0,1,2.0,1
2256,min_diffuse,10,20,2,3,0.05,0.95,0.9327240380592362,8,2.0,1,2.0,1,2.0,1
2257,min_diffuse,10,20,2,3,0.05,0.95,0.8694932758749112,10,3.0,1,3.0,1,3.0,1
2258,min_diffuse,10,20,2,3,0.05,0.95,0.9377898874101172,7,2.0,1,3.0,0,3.0,0
2259,min_diffuse,10,20,2,3,0.05,0.95,0.8811071865445306,13,4.0,0,3.0,1,4.0,0
2260,min_diffuse,10,20,2,3,0.05,0.95,0.826647756867282,11,3.0,1,3.0,1,3.0,1
2261,min_diffuse,10,20,2,3,0.05,0.95,0.9211455141088128,28,4.0,1,4.0,1,4.0,1
2262,min_diffuse,10,20,2,3,0.05,0.95,0.9077937554448678,13,3.0,1,3.0,1,3.0,1
2263,min_diffuse,10,20,2,3,0.05,0.95,0.8243105910372281,4,2.0,0,1.0,1,1.0,1
2264,min_diffuse,10,20,2,3,0.05,0.95,0.866405202000803,4,2.0,1,2.0,1,2.0,1
2265,min_diffuse,10,20,2,3,0.05,0.95,0.9261639219524612,15,3.0,1,3.0,1,3.0,1
2266,min_diffuse,10,20,2,3,0.05,0.95,0.8779068080365363,4,2.0,1,2.0,1,2.0,1
2267,min_diffuse,10,20,2,3,0.05,0.95,0.8275779201208721,4,2.0,1,2.0,1,2.0,1
2268,min_diffuse,10,20,2,3,0.05,0.95,0.947207293896454,13,3.0,1,3.0,1,3.0,1
2269,min_diffuse,10,20,2,3,0.05,0.95,0.884256995004534,6,2.0,1,2.0,1,3.0,0
2270,min_diffuse,10,20,2,3,0.05,0.95,0.7671138198704026,15,2.0,1,2.0,1,2.0,1
2271,min_diffuse,10,20,2,3,0.05,0.95,0.9415388393076626,27,3.0,1,3.0,1,3.0,1
2272,min_diffuse,10,20,2,3,0.05,0.95,0.8514212190916169,7,2.0,1,2.0,1,2.0,1
2273,min_diffuse,10,20,2,3,0.05,0.95,0.8990857494675705,5,2.0,1,2.0,1,2.0,1
2274,min_diffuse,10,20,2,3,0.05,0.95,0.9374052816296748,10,3.0,0,3.0,0,2.0,1
2275,min_diffuse,10,20,2,3,0.05,0.95,0.9265178470535416,9,2.0,1,2.0,1,2.0,1
2276,min_diffuse,10,20,2,3,0.05,0.95,0.8972981147129915,7,2.0,1,2.0,1,2.0,1
2277,min_diffuse,10,20,2,3,0.05,0.95,0.9176654438486704,57,6.0,0,6.0,0,5.0,1
2278,min_diffuse,10,20,2,3,0.05,0.95,0.718462653847813,4,2.0,1,2.0,1,2.0,1
2279,min_diffuse,10,20,2,3,0.05,0.95,0.8877285642658393,2,1.0,1,1.0,1,2.0,0
2280,min_diffuse,10,20,2,3,0.05,0.95,0.910056686514372,6,2.0,1,2.0,1,2.0,1
2281,min_diffuse,10,20,2,3,0.05,0.95,0.9379260513242068,5,2.0,1,2.0,1,2.0,1
2282,min_diffuse,10,20,2,3,0.05,0.95,0.9112280639003096,8,2.0,1,2.0,1,2.0,1
2283,min_diffuse,10,20,2,3,0.05,0.95,0.8392984074647742,4,2.0,1,2.0,1,2.0,1
2284,min_diffuse,10,20,2,3,0.05,0.95,0.933016933901207,11,3.0,0,2.0,1,3.0,0
2285,min_diffuse,10,20,2,3,0.05,0.95,0.7622546010570558,5,2.0,1,2.0,1,2.0,1
2286,min_diffuse,10,20,2,3,0.05,0.95,0.7954168397206646,2,1.0,1,1.0,1,1.0,1
2287,min_diffuse,10,20,2,3,0.05,0.95,0.9461245061213304,79,6.0,1,6.0,1,6.0,1
2288,min_diffuse,10,20,2,3,0.05,0.95,0.8316409735357616,12,2.0,1,2.0,1,2.0,1
2289,min_diffuse,10,20,2,3,0.05,0.95,0.8047396943055145,4,2.0,1,2.0,1,2.0,1
2290,min_diffuse,10,20,2,3,0.05,0.95,0.926646606826078,15,3.0,1,3.0,1,3.0,1
2291,min_diffuse,10,20,2,3,0.05,0.95,0.8823322842082526,16,4.0,1,4.0,1,4.0,1
2292,min_diffuse,10,20,2,3,0.05,0.95,0.9256971935374764,22,4.0,0,3.0,1,4.0,0
2293,min_diffuse,10,20,2,3,0.05,0.95,0.8729119992360438,22,3.0,1,3.0,1,3.0,1
2294,min_diffuse,10,20,2,3,0.05,0.95,0.902507338812714,9,3.0,1,3.0,1,3.0,1
2295,min_diffuse,10,20,2,3,0.05,0.95,0.8401706646378745,4,2.0,1,2.0,1,2.0,1
2296,min_diffuse,10,20,2,3,0.05,0.95,0.9301915567988064,15,3.0,0,3.0,0,2.0,1
2297,min_diffuse,10,20,2,3,0.05,0.95,0.9347175725329626,19,3.0,1,3.0,1,3.0,1
2298,min_diffuse,10,20,2,3,0.05,0.95,0.8979850174832532,5,2.0,1,2.0,1,2.0,1
2299,min_diffuse,10,20,2,3,0.05,0.95,0.8995910626612968,5,2.0,1,2.0,1,2.0,1
2300,min_diffuse,10,20,2,3,0.05,0.95,0.9142737485918624,22,4.0,0,3.0,1,4.0,0
2301,min_diffuse,10,20,2,3,0.05,0.95,0.5677025951487971,3,2.0,1,2.0,1,2.0,1
2302,min_diffuse,10,20,2,3,0.05,0.95,0.8986836998150134,13,3.0,0,3.0,0,2.0,1
2303,min_diffuse,10,20,2,3,0.05,0.95,0.9042912365679004,11,3.0,0,2.0,1,2.0,1
2304,min_diffuse,10,20,2,3,0.05,0.95,0.9002876432769075,25,3.0,1,3.0,1,3.0,1
2305,min_diffuse,10,20,2,3,0.05,0.95,0.8733195296507889,18,3.0,1,3.0,1,3.0,1
2306,min_diffuse,10,20,2,3,0.05,0.95,0.9440397869815316,18,3.0,1,3.0,1,3.0,1
2307,min_diffuse,10,20,2,3,0.05,0.95,0.939853200293922,18,3.0,1,3.0,1,3.0,1
2308,min_diffuse,10,20,2,3,0.05,0.95,0.8920324176415493,6,2.0,1,2.0,1,2.0,1
2309,min_diffuse,10,20,2,3,0.05,0.95,0.8037117790669331,8,2.0,1,2.0,1,2.0,1
2310,min_diffuse,10,20,2,3,0.05,0.95,0.9130949560882984,15,4.0,0,3.0,1,4.0,0
2311,min_diffuse,10,20,2,3,0.05,0.95,0.9349158134675252,8,2.0,0,2.0,0,1.0,1
2312,min_diffuse,10,20,2,3,0.05,0.95,0.8516777241911845,5,2.0,1,2.0,1,2.0,1
2313,min_diffuse,10,20,2,3,0.05,0.95,0.9342997504272124,5,2.0,1,2.0,1,2.0,1
2314,min_diffuse,10,20,2,3,0.05,0.95,0.9310879530690368,8,3.0,0,2.0,1,3.0,0
2315,min_diffuse,10,20,2,3,0.05,0.95,0.8744018163722653,10,3.0,1,3.0,1,3.0,1
2316,min_diffuse,10,20,2,3,0.05,0.95,0.907748784204738,3,2.0,1,2.0,1,2.0,1
2317,min_diffuse,10,20,2,3,0.05,0.95,0.9277574123773766,25,3.0,1,3.0,1,4.0,0
2318,min_diffuse,10,20,2,3,0.05,0.95,0.9074892740449312,6,2.0,1,2.0,1,2.0,1
2319,min_diffuse,10,20,2,3,0.05,0.95,0.913362942445784,14,3.0,1,3.0,1,3.0,1
2320,min_diffuse,10,20,2,3,0.05,0.95,0.8282930184237954,4,2.0,1,2.0,1,2.0,1
2321,min_diffuse,10,20,2,3,0.05,0.95,0.8456094225559573,4,2.0,1,2.0,1,2.0,1
2322,min_diffuse,10,20,2,3,0.05,0.95,0.9454541121221016,5,2.0,1,2.0,1,2.0,1
2323,min_diffuse,10,20,2,3,0.05,0.95,0.8978831936193182,4,2.0,1,2.0,1,2.0,1
2324,min_diffuse,10,20,2,3,0.05,0.95,0.8490129783126648,8,3.0,1,3.0,1,3.0,1
2325,min_diffuse,10,20,2,3,0.05,0.95,0.8704089902789369,5,2.0,1,2.0,1,2.0,1
2326,min_diffuse,10,20,2,3,0.05,0.95,0.7018062762327655,7,2.0,1,2.0,1,2.0,1
2327,min_diffuse,10,20,2,3,0.05,0.95,0.8835424260196444,7,2.0,1,2.0,1,2.0,1
2328,min_diffuse,10,20,2,3,0.05,0.95,0.8879536748774117,21,3.0,1,3.0,1,3.0,1
2329,min_diffuse,10,20,2,3,0.05,0.95,0.9200682964043578,11,3.0,1,3.0,1,3.0,1
2330,min_diffuse,10,20,2,3,0.05,0.95,0.848438341813002,11,3.0,0,2.0,1,2.0,1
2331,min_diffuse,10,20,2,3,0.05,0.95,0.5918351940514961,1,1.0,1,1.0,1,1.0,1
2332,min_diffuse,10,20,2,3,0.05,0.95,0.8834280925233706,26,4.0,0,3.0,1,4.0,0
2333,min_diffuse,10,20,2,3,0.05,0.95,0.874741525371773,10,3.0,0,2.0,1,2.0,1
2334,min_diffuse,10,20,2,3,0.05,0.95,0.940192517664922,19,3.0,1,3.0,1,3.0,1
2335,min_diffuse,10,20,2,3,0.05,0.95,0.9474697151837536,34,4.0,0,4.0,0,3.0,1
2336,min_diffuse,10,20,2,3,0.05,0.95,0.7426703437250864,8,2.0,1,2.0,1,2.0,1
2337,min_diffuse,10,20,2,3,0.05,0.95,0.9203857968863332,21,2.0,1,2.0,1,2.0,1
2338,min_diffuse,10,20,2,3,0.05,0.95,0.7844321474538178,6,2.0,1,2.0,1,2.0,1
2339,min_diffuse,10,20,2,3,0.05,0.95,0.8387393011621858,3,2.0,1,2.0,1,2.0,1
2340,min_diffuse,10,20,2,3,0.05,0.95,0.8956840237400585,3,2.0,1,2.0,1,2.0,1
2341,min_diffuse,10,20,2,3,0.05,0.95,0.8917620976697744,10,2.0,1,2.0,1,2.0,1
2342,min_diffuse,10,20,2,3,0.05,0.95,0.8763747794844676,11,2.0,1,2.0,1,2.0,1
2343,min_diffuse,10,20,2,3,0.05,0.95,0.9047138742218808,5,2.0,1,2.0,1,2.0,1
2344,min_diffuse,10,20,2,3,0.05,0.95,0.946489031297543,6,2.0,1,2.0,1,2.0,1
2345,min_diffuse,10,20,2,3,0.05,0.95,0.9097589684515498,11,3.0,0,2.0,1,2.0,1
2346,min_diffuse,10,20,2,3,0.05,0.95,0.8645861335402397,8,2.0,1,2.0,1,2.0,1
2347,min_diffuse,10,20,2,3,0.05,0.95,0.9238297970549936,22,3.0,1,3.0,1,3.0,1
2348,min_diffuse,10,20,2,3,0.05,0.95,0.8769353686710967,6,2.0,1,2.0,1,2.0,1
2349,min_diffuse,10,20,2,3,0.05,0.95,0.9452361776559448,13,3.0,1,3.0,1,3.0,1
2350,min_diffuse,10,20,2,3,0.05,0.95,0.9479000403680518,21,4.0,0,3.0,1,4.0,0
2351,min_diffuse,10,20,2,3,0.05,0.95,0.8711038360452469,5,2.0,1,2.0,1,2.0,1
2352,min_diffuse,10,20,2,3,0.05,0.95,0.8777840227012229,8,2.0,1,2.0,1,2.0,1
2353,min_diffuse,10,20,2,3,0.05,0.95,0.9328594626188332,7,2.0,1,2.0,1,2.0,1
2354,min_diffuse,10,20,2,3,0.05,0.95,0.8889259943560202,6,2.0,1,2.0,1,2.0,1
2355,min_diffuse,10,20,2,3,0.05,0.95,0.9244550438454407,40,4.0,1,4.0,1,4.0,1
2356,min_diffuse,10,20,2,3,0.05,0.95,0.9447091798203444,13,3.0,0,2.0,1,2.0,1
2357,min_diffuse,10,20,2,3,0.05,0.95,0.9135212940344668,6,2.0,1,2.0,1,2.0,1
2358,min_diffuse,10,20,2,3,0.05,0.95,0.8863575808997131,21,4.0,1,4.0,1,4.0,1
2359,min_diffuse,10,20,2,3,0.05,0.95,0.8436517575830915,8,3.0,0,2.0,1,2.0,1
2360,min_diffuse,10,20,2,3,0.05,0.95,0.8060045053045568,8,2.0,1,2.0,1,2.0,1
2361,min_diffuse,10,20,2,3,0.05,0.95,0.9389556636145716,23,3.0,1,3.0,1,3.0,1
2362,min_diffuse,10,20,2,3,0.05,0.95,0.8262161095320905,6,2.0,1,2.0,1,2.0,1
2363,min_diffuse,10,20,2,3,0.05,0.95,0.903903533087782,14,3.0,0,2.0,1,2.0,1
2364,min_diffuse,10,20,2,3,0.05,0.95,0.9180473696105568,24,4.0,0,4.0,0,3.0,1
2365,min_diffuse,10,20,2,3,0.05,0.95,0.9281955848477156,13,3.0,1,3.0,1,3.0,1
2366,min_diffuse,10,20,2,3,0.05,0.95,0.7383653530259581,3,2.0,1,2.0,1,2.0,1
2367,min_diffuse,10,20,2,3,0.05,0.95,0.9144001654679212,79,7.0,0,6.0,1,6.0,1
2368,min_diffuse,10,20,2,3,0.05,0.95,0.9147729512957556,26,4.0,0,4.0,0,3.0,1
2369,min_diffuse,10,20,2,3,0.05,0.95,0.8078331791666834,5,2.0,1,2.0,1,3.0,0
2370,min_diffuse,10,20,2,3,0.05,0.95,0.7097825613777705,7,2.0,1,2.0,1,2.0,1
2371,min_diffuse,10,20,2,3,0.05,0.95,0.8459584139173886,11,3.0,0,2.0,1,2.0,1
2372,min_diffuse,10,20,2,3,0.05,0.95,0.8419755145977257,9,3.0,1,3.0,1,3.0,1
2373,min_diffuse,10,20,2,3,0.05,0.95,0.9350562311311345,6,2.0,1,2.0,1,2.0,1
2374,min_diffuse,10,20,2,3,0.05,0.95,0.9109940295001072,5,2.0,1,2.0,1,2.0,1
2375,min_diffuse,10,20,2,3,0.05,0.95,0.9000602646024003,23,4.0,0,4.0,0,3.0,1
2376,min_diffuse,10,20,2,3,0.05,0.95,0.8815849598723428,39,3.0,1,3.0,1,3.0,1
2377,min_diffuse,10,20,2,3,0.05,0.95,0.893934035976026,11,3.0,0,2.0,1,2.0,1
2378,min_diffuse,10,20,2,3,0.05,0.95,0.9021657370450096,12,3.0,1,3.0,1,3.0,1
2379,min_diffuse,10,20,2,3,0.05,0.95,0.894824800684334,10,3.0,1,3.0,1,3.0,1
2380,min_diffuse,10,20,2,3,0.05,0.95,0.9181386908820656,10,3.0,0,2.0,1,3.0,0
2381,min_diffuse,10,20,2,3,0.05,0.95,0.9064946787056536,13,3.0,0,2.0,1,3.0,0
2382,min_diffuse,10,20,2,3,0.05,0.95,0.7478740673888414,8,2.0,1,2.0,1,2.0,1
2383,min_diffuse,10,20,2,3,0.05,0.95,0.7704922954872195,6,2.0,1,2.0,1,2.0,1
2384,min_diffuse,10,20,2,3,0.05,0.95,0.9107930087783688,16,4.0,1,4.0,1,4.0,1
2385,min_diffuse,10,20,2,3,0.05,0.95,0.9441898157589244,13,3.0,1,3.0,1,3.0,1
2386,min_diffuse,10,20,2,3,0.05,0.95,0.7843137895898574,4,2.0,1,2.0,1,2.0,1
2387,min_diffuse,10,20,2,3,0.05,0.95,0.9028768348236916,21,3.0,1,3.0,1,3.0,1
2388,min_diffuse,10,20,2,3,0.05,0.95,0.8872532992398299,3,2.0,1,2.0,1,2.0,1
2389,min_diffuse,10,20,2,3,0.05,0.95,0.8231415571054205,5,2.0,1,3.0,0,3.0,0
2390,min_diffuse,10,20,2,3,0.05,0.95,0.9075323155797412,6,2.0,1,2.0,1,2.0,1
2391,min_diffuse,10,20,2,3,0.05,0.95,0.925588288510146,3,2.0,1,2.0,1,2.0,1
2392,min_diffuse,10,20,2,3,0.05,0.95,0.9113721798962616,22,3.0,1,3.0,1,3.0,1
2393,min_diffuse,10,20,2,3,0.05,0.95,0.8390195682927826,8,2.0,1,2.0,1,2.0,1
2394,min_diffuse,10,20,2,3,0.05,0.95,0.8428183167822623,6,2.0,1,2.0,1,2.0,1
2395,min_diffuse,10,20,2,3,0.05,0.95,0.9254018275523396,31,4.0,0,4.0,0,3.0,1
2396,min_diffuse,10,20,2,3,0.05,0.95,0.8865306346698715,8,2.0,1,2.0,1,2.0,1
2397,min_diffuse,10,20,2,3,0.05,0.95,0.8453977532263076,11,3.0,0,2.0,1,3.0,0
2398,min_diffuse,10,20,2,3,0.05,0.95,0.9059187438663852,25,3.0,1,3.0,1,3.0,1
2399,min_diffuse,10,20,2,3,0.05,0.95,0.9147569463469728,16,3.0,1,3.0,1,3.0,1
2400,min_diffuse,10,20,2,3,0.05,0.95,0.922498151556596,14,3.0,0,2.0,1,2.0,1
2401,min_diffuse,10,20,2,3,0.05,0.95,0.7991219676061754,6,2.0,1,2.0,1,2.0,1
2402,min_diffuse,10,20,2,3,0.05,0.95,0.7265692428276438,2,1.0,1,1.0,1,2.0,0
2403,min_diffuse,10,20,2,3,0.05,0.95,0.926652988339388,7,2.0,1,3.0,0,3.0,0
2404,min_diffuse,10,20,2,3,0.05,0.95,0.9099406737975556,14,3.0,0,3.0,0,2.0,1
2405,min_diffuse,10,20,2,3,0.05,0.95,0.8954136548628799,20,4.0,0,4.0,0,3.0,1
2406,min_diffuse,10,20,2,3,0.05,0.95,0.9482764080277984,31,5.0,0,4.0,1,5.0,0
2407,min_diffuse,10,20,2,3,0.05,0.95,0.884505570299052,22,2.0,1,2.0,1,2.0,1
2408,min_diffuse,10,20,2,3,0.05,0.95,0.8668227404293612,5,2.0,1,3.0,0,3.0,0
2409,min_diffuse,10,20,2,3,0.05,0.95,0.8641280535130217,6,2.0,1,2.0,1,2.0,1
2410,min_diffuse,10,20,2,3,0.05,0.95,0.8222803067732265,9,2.0,1,2.0,1,2.0,1
2411,min_diffuse,10,20,2,3,0.05,0.95,0.9136914453961864,11,3.0,0,2.0,1,3.0,0
2412,min_diffuse,10,20,2,3,0.05,0.95,0.9397371856691428,35,5.0,0,4.0,1,4.0,1
2413,min_diffuse,10,20,2,3,0.05,0.95,0.869672460375606,8,2.0,1,2.0,1,2.0,1
2414,min_diffuse,10,20,2,3,0.05,0.95,0.7655589569617709,4,2.0,1,2.0,1,2.0,1
2415,min_diffuse,10,20,2,3,0.05,0.95,0.6416381647410899,2,1.0,1,1.0,1,2.0,0
2416,min_diffuse,10,20,2,3,0.05,0.95,0.7264948197293516,3,2.0,1,2.0,1,2.0,1
2417,min_diffuse,10,20,2,3,0.05,0.95,0.8623896272427731,4,2.0,1,2.0,1,2.0,1
2418,min_diffuse,10,20,2,3,0.05,0.95,0.9471731091396288,22,3.0,1,3.0,1,3.0,1
2419,min_diffuse,10,20,2,3,0.05,0.95,0.8486254442085965,14,4.0,0,3.0,1,3.0,1
2420,min_diffuse,10,20,2,3,0.05,0.95,0.8394516041387967,4,2.0,1,2.0,1,2.0,1
2421,min_diffuse,10,20,2,3,0.05,0.95,0.8313957628677409,4,2.0,1,2.0,1,2.0,1
2422,min_diffuse,10,20,2,3,0.05,0.95,0.8124584099320113,4,2.0,1,2.0,1,2.0,1
2423,min_diffuse,10,20,2,3,0.05,0.95,0.8143401865264898,12,3.0,0,3.0,0,2.0,1
2424,min_diffuse,10,20,2,3,0.05,0.95,0.5271098464633824,3,2.0,1,2.0,1,2.0,1
2425,min_diffuse,10,20,2,3,0.05,0.95,0.9335121528687516,14,3.0,1,3.0,1,3.0,1
2426,min_diffuse,10,20,2,3,0.05,0.95,0.8312290292260415,9,3.0,1,3.0,1,3.0,1
2427,min_diffuse,10,20,2,3,0.05,0.95,0.8893874990667535,6,2.0,1,2.0,1,2.0,1
2428,min_diffuse,10,20,2,3,0.05,0.95,0.8209487793731763,5,2.0,1,2.0,1,2.0,1
2429,min_diffuse,10,20,2,3,0.05,0.95,0.8027795238626241,6,2.0,1,2.0,1,2.0,1
2430,min_diffuse,10,20,2,3,0.05,0.95,0.8878516296316451,12,3.0,1,3.0,1,3.0,1
2431,min_diffuse,10,20,2,3,0.05,0.95,0.9488193415524874,16,3.0,0,3.0,0,2.0,1
2432,min_diffuse,10,20,2,3,0.05,0.95,0.8323928061921371,17,3.0,1,3.0,1,3.0,1
2433,min_diffuse,10,20,2,3,0.05,0.95,0.9076757410621028,47,4.0,1,4.0,1,4.0,1
2434,min_diffuse,10,20,2,3,0.05,0.95,0.8968847378320994,10,3.0,0,2.0,1,2.0,1
2435,min_diffuse,10,20,2,3,0.05,0.95,0.9112899564277038,16,3.0,0,3.0,0,2.0,1
2436,min_diffuse,10,20,2,3,0.05,0.95,0.8627816819419872,8,2.0,1,2.0,1,2.0,1
2437,min_diffuse,10,20,2,3,0.05,0.95,0.7692777524927974,7,2.0,1,2.0,1,2.0,1
2438,min_diffuse,10,20,2,3,0.05,0.95,0.8985411322670057,18,4.0,1,4.0,1,5.0,0
2439,min_diffuse,10,20,2,3,0.05,0.95,0.8310800427295896,9,3.0,0,2.0,1,2.0,1
2440,min_diffuse,10,20,2,3,0.05,0.95,0.8955646946668683,12,3.0,1,3.0,1,3.0,1
2441,min_diffuse,10,20,2,3,0.05,0.95,0.909167189976666,33,4.0,1,4.0,1,5.0,0
2442,min_diffuse,10,20,2,3,0.05,0.95,0.6966539267388372,5,2.0,1,2.0,1,2.0,1
2443,min_diffuse,10,20,2,3,0.05,0.95,0.8999555857820409,25,3.0,1,3.0,1,3.0,1
2444,min_diffuse,10,20,2,3,0.05,0.95,0.9469302237502488,8,3.0,1,3.0,1,3.0,1
2445,min_diffuse,10,20,2,3,0.05,0.95,0.9367697390512628,3,2.0,0,1.0,1,2.0,0
2446,min_diffuse,10,20,2,3,0.05,0.95,0.9283795536698872,5,2.0,1,2.0,1,3.0,0
2447,min_diffuse,10,20,2,3,0.05,0.95,0.9042392994440142,7,2.0,1,2.0,1,2.0,1
2448,min_diffuse,10,20,2,3,0.05,0.95,0.8168623778149158,4,2.0,1,2.0,1,2.0,1
2449,min_diffuse,10,20,2,3,0.05,0.95,0.7563503828773236,4,2.0,1,2.0,1,2.0,1
2450,min_diffuse,10,20,2,3,0.05,0.95,0.73617675472942,8,2.0,1,2.0,1,2.0,1
2451,min_diffuse,10,20,2,3,0.05,0.95,0.8773171942799451,4,2.0,1,2.0,1,2.0,1
2452,min_diffuse,10,20,2,3,0.05,0.95,0.9240947614922868,9,2.0,1,2.0,1,3.0,0
2453,min_diffuse,10,20,2,3,0.05,0.95,0.804863429836551,9,3.0,0,2.0,1,2.0,1
2454,min_diffuse,10,20,2,3,0.05,0.95,0.8974907173909201,9,3.0,0,2.0,1,3.0,0
2455,min_diffuse,10,20,2,3,0.05,0.95,0.8174520710667637,7,2.0,1,2.0,1,2.0,1
2456,min_diffuse,10,20,2,3,0.05,0.95,0.9140719003522874,15,3.0,1,3.0,1,3.0,1
2457,min_diffuse,10,20,2,3,0.05,0.95,0.94504607956313,9,2.0,1,2.0,1,3.0,0
2458,min_diffuse,10,20,2,3,0.05,0.95,0.8113567927899555,6,2.0,1,2.0,1,2.0,1
2459,min_diffuse,10,20,2,3,0.05,0.95,0.7444507050830723,3,2.0,0,1.0,1,2.0,0
2460,min_diffuse,10,20,2,3,0.05,0.95,0.8315716546640443,4,2.0,0,1.0,1,1.0,1
2461,min_diffuse,10,20,2,3,0.05,0.95,0.7188220970599503,6,2.0,1,2.0,1,2.0,1
2462,min_diffuse,10,20,2,3,0.05,0.95,0.884799417380272,10,3.0,0,3.0,0,2.0,1
2463,min_diffuse,10,20,2,3,0.05,0.95,0.8637209871925785,24,4.0,0,4.0,0,3.0,1
2464,min_diffuse,10,20,2,3,0.05,0.95,0.7602182105406211,4,2.0,1,2.0,1,2.0,1
2465,min_diffuse,10,20,2,3,0.05,0.95,0.8900169001704185,6,2.0,1,2.0,1,2.0,1
2466,min_diffuse,10,20,2,3,0.05,0.95,0.8328965175490772,8,3.0,0,2.0,1,3.0,0
2467,min_diffuse,10,20,2,3,0.05,0.95,0.9248400006934806,8,2.0,1,2.0,1,2.0,1
2468,min_diffuse,10,20,2,3,0.05,0.95,0.8802514711219417,16,3.0,0,3.0,0,2.0,1
2469,min_diffuse,10,20,2,3,0.05,0.95,0.9184442960850092,27,3.0,1,3.0,1,4.0,0
2470,min_diffuse,10,20,2,3,0.05,0.95,0.9374483521787657,10,3.0,0,2.0,1,3.0,0
2471,min_diffuse,10,20,2,3,0.05,0.95,0.9398499828937692,9,3.0,0,2.0,1,3.0,0
2472,min_diffuse,10,20,2,3,0.05,0.95,0.6550353231652832,6,2.0,1,2.0,1,2.0,1
2473,min_diffuse,10,20,2,3,0.05,0.95,0.7920950407594899,5,2.0,1,2.0,1,2.0,1
2474,min_diffuse,10,20,2,3,0.05,0.95,0.7539991561833449,7,2.0,1,2.0,1,2.0,1
2475,min_diffuse,10,20,2,3,0.05,0.95,0.8933608852823106,6,2.0,1,2.0,1,2.0,1
2476,min_diffuse,10,20,2,3,0.05,0.95,0.8372391847503035,15,3.0,0,2.0,1,2.0,1
2477,min_diffuse,10,20,2,3,0.05,0.95,0.79053489916809,10,2.0,1,2.0,1,2.0,1
2478,min_diffuse,10,20,2,3,0.05,0.95,0.896951063235306,6,2.0,1,2.0,1,2.0,1
2479,min_diffuse,10,20,2,3,0.05,0.95,0.929004316518482,37,5.0,0,5.0,0,4.0,1
2480,min_diffuse,10,20,2,3,0.05,0.95,0.9416126176878936,4,2.0,1,2.0,1,2.0,1
2481,min_diffuse,10,20,2,3,0.05,0.95,0.769297106349637,14,3.0,1,3.0,1,3.0,1
2482,min_diffuse,10,20,2,3,0.05,0.95,0.9090742365597696,18,4.0,1,4.0,1,5.0,0
2483,min_diffuse,10,20,2,3,0.05,0.95,0.9366404715287008,7,2.0,1,2.0,1,2.0,1
2484,min_diffuse,10,20,2,3,0.05,0.95,0.9373373608152928,10,3.0,1,3.0,1,3.0,1
2485,min_diffuse,10,20,2,3,0.05,0.95,0.9078033103106864,6,2.0,1,2.0,1,2.0,1
2486,min_diffuse,10,20,2,3,0.05,0.95,0.8511158806621809,13,3.0,1,3.0,1,3.0,1
2487,min_diffuse,10,20,2,3,0.05,0.95,0.7948253454525598,14,3.0,1,3.0,1,3.0,1
2488,min_diffuse,10,20,2,3,0.05,0.95,0.8392500026308428,29,4.0,0,3.0,1,3.0,1
2489,min_diffuse,10,20,2,3,0.05,0.95,0.9015723156307728,11,3.0,0,2.0,1,2.0,1
2490,min_diffuse,10,20,2,3,0.05,0.95,0.853574251035039,6,2.0,1,2.0,1,2.0,1
2491,min_diffuse,10,20,2,3,0.05,0.95,0.941137235298438,61,6.0,0,5.0,1,5.0,1
2492,min_diffuse,10,20,2,3,0.05,0.95,0.8061660734596787,6,2.0,1,2.0,1,2.0,1
2493,min_diffuse,10,20,2,3,0.05,0.95,0.9495490286732882,33,5.0,1,5.0,1,5.0,1
2494,min_diffuse,10,20,2,3,0.05,0.95,0.8939786428371971,5,2.0,1,2.0,1,2.0,1
2495,min_diffuse,10,20,2,3,0.05,0.95,0.8646888859679835,25,3.0,1,3.0,1,3.0,1
2496,min_diffuse,10,20,2,3,0.05,0.95,0.9110275146371044,8,3.0,1,3.0,1,3.0,1
2497,min_diffuse,10,20,2,3,0.05,0.95,0.7915326950417133,19,3.0,1,3.0,1,3.0,1
2498,min_diffuse,10,20,2,3,0.05,0.95,0.903410791646362,12,3.0,1,3.0,1,3.0,1
2499,min_diffuse,10,20,2,3,0.05,0.95,0.8150631718467797,3,2.0,1,2.0,1,2.0,1
2500,min_diffuse,10,20,2,3,0.05,0.95,0.9217438210531278,5,2.0,1,2.0,1,2.0,1
2501,min_diffuse,10,20,2,3,0.05,0.95,0.8791108599678796,13,3.0,1,3.0,1,3.0,1
2502,min_diffuse,10,20,2,3,0.05,0.95,0.8153088216880576,4,2.0,1,2.0,1,2.0,1
2503,min_diffuse,10,20,2,3,0.05,0.95,0.9085665711647296,5,2.0,1,2.0,1,2.0,1
2504,min_diffuse,10,20,2,3,0.05,0.95,0.8643701024383628,6,2.0,1,2.0,1,3.0,0
2505,min_diffuse,10,20,2,3,0.05,0.95,0.8621458158071563,24,3.0,1,3.0,1,3.0,1
2506,min_diffuse,10,20,2,3,0.05,0.95,0.8698618129343907,5,2.0,1,2.0,1,2.0,1
2507,min_diffuse,10,20,2,3,0.05,0.95,0.9206425545788612,13,3.0,0,3.0,0,2.0,1
2508,min_diffuse,10,20,2,3,0.05,0.95,0.8772496943702763,4,2.0,1,2.0,1,2.0,1
2509,min_diffuse,10,20,2,3,0.05,0.95,0.9074939604100506,25,3.0,1,3.0,1,3.0,1
2510,min_diffuse,10,20,2,3,0.05,0.95,0.942544118061191,8,2.0,1,2.0,1,2.0,1
2511,min_diffuse,10,20,2,3,0.05,0.95,0.8952692163910597,5,2.0,1,2.0,1,2.0,1
2512,min_diffuse,10,20,2,3,0.05,0.95,0.7774785568296182,10,3.0,1,3.0,1,3.0,1
2513,min_diffuse,10,20,2,3,0.05,0.95,0.7918891191543505,9,2.0,1,2.0,1,2.0,1
2514,min_diffuse,10,20,2,3,0.05,0.95,0.812844411522198,3,2.0,1,2.0,1,2.0,1
2515,min_diffuse,10,20,2,3,0.05,0.95,0.9258472689840394,5,2.0,1,2.0,1,2.0,1
2516,min_diffuse,10,20,2,3,0.05,0.95,0.8153566563378958,6,2.0,1,2.0,1,2.0,1
2517,min_diffuse,10,20,2,3,0.05,0.95,0.9142280814344784,27,3.0,1,3.0,1,3.0,1
2518,min_diffuse,10,20,2,3,0.05,0.95,0.9308486731319486,3,2.0,1,2.0,1,2.0,1
2519,min_diffuse,10,20,2,3,0.05,0.95,0.9187759843898872,31,4.0,0,3.0,1,3.0,1
2520,min_diffuse,10,20,2,3,0.05,0.95,0.8364820725916787,23,3.0,1,3.0,1,3.0,1
2521,min_diffuse,10,20,2,3,0.05,0.95,0.8757380039432844,4,2.0,1,2.0,1,2.0,1
2522,min_diffuse,10,20,2,3,0.05,0.95,0.8949035454368942,13,3.0,1,3.0,1,3.0,1
2523,min_diffuse,10,20,2,3,0.05,0.95,0.7127644790684339,4,2.0,1,2.0,1,2.0,1
2524,min_diffuse,10,20,2,3,0.05,0.95,0.8558814423181786,9,2.0,1,3.0,0,3.0,0
2525,min_diffuse,10,20,2,3,0.05,0.95,0.9394060407606538,11,3.0,1,3.0,1,3.0,1
2526,min_diffuse,10,20,2,3,0.05,0.95,0.8979100263221604,6,2.0,1,2.0,1,2.0,1
2527,min_diffuse,10,20,2,3,0.05,0.95,0.6626507611263837,5,2.0,1,2.0,1,2.0,1
2528,min_diffuse,10,20,2,3,0.05,0.95,0.9233249175234576,4,2.0,1,2.0,1,2.0,1
2529,min_diffuse,10,20,2,3,0.05,0.95,0.7456076112267668,5,2.0,1,2.0,1,2.0,1
2530,min_diffuse,10,20,2,3,0.05,0.95,0.7425369782685678,4,2.0,1,2.0,1,2.0,1
2531,min_diffuse,10,20,2,3,0.05,0.95,0.6873474362714845,3,2.0,0,1.0,1,1.0,1
2532,min_diffuse,10,20,2,3,0.05,0.95,0.5844371289134772,4,2.0,0,2.0,0,1.0,1
2533,min_diffuse,10,20,2,3,0.05,0.95,0.9065192476934923,7,2.0,1,2.0,1,2.0,1
2534,min_diffuse,10,20,2,3,0.05,0.95,0.9108137308676052,4,2.0,1,2.0,1,2.0,1
2535,min_diffuse,10,20,2,3,0.05,0.95,0.9323575071050892,13,3.0,1,3.0,1,3.0,1
2536,min_diffuse,10,20,2,3,0.05,0.95,0.8679265815533211,11,2.0,1,2.0,1,2.0,1
2537,min_diffuse,10,20,2,3,0.05,0.95,0.8723651821350552,9,2.0,1,2.0,1,2.0,1
2538,min_diffuse,10,20,2,3,0.05,0.95,0.7827844295395434,3,2.0,1,2.0,1,2.0,1
2539,min_diffuse,10,20,2,3,0.05,0.95,0.768980619584397,12,3.0,1,3.0,1,3.0,1
2540,min_diffuse,10,20,2,3,0.05,0.95,0.8390928146416278,10,3.0,0,2.0,1,2.0,1
2541,min_diffuse,10,20,2,3,0.05,0.95,0.7585370350909285,5,2.0,1,2.0,1,2.0,1
2542,min_diffuse,10,20,2,3,0.05,0.95,0.9479283835819716,9,3.0,0,2.0,1,3.0,0
2543,min_diffuse,10,20,2,3,0.05,0.95,0.9031025706259996,8,3.0,0,2.0,1,2.0,1
2544,min_diffuse,10,20,2,3,0.05,0.95,0.885602197152146,10,3.0,1,3.0,1,3.0,1
2545,min_diffuse,10,20,2,3,0.05,0.95,0.8923386523750513,9,2.0,1,2.0,1,2.0,1
2546,min_diffuse,10,20,2,3,0.05,0.95,0.9005944664495088,16,3.0,1,3.0,1,3.0,1
2547,min_diffuse,10,20,2,3,0.05,0.95,0.9193421639739028,11,3.0,0,2.0,1,3.0,0
2548,min_diffuse,10,20,2,3,0.05,0.95,0.8724892441746509,12,2.0,1,2.0,1,2.0,1
2549,min_diffuse,10,20,2,3,0.05,0.95,0.909433738230892,9,2.0,1,2.0,1,3.0,0
2550,min_diffuse,10,20,2,3,0.05,0.95,0.9039432804554148,12,3.0,0,3.0,0,2.0,1
2551,min_diffuse,10,20,2,3,0.05,0.95,0.8475393772660461,4,2.0,1,2.0,1,2.0,1
2552,min_diffuse,10,20,2,3,0.05,0.95,0.8272803018624658,8,3.0,1,3.0,1,3.0,1
2553,min_diffuse,10,20,2,3,0.05,0.95,0.881318465881479,5,2.0,1,2.0,1,2.0,1
2554,min_diffuse,10,20,2,3,0.05,0.95,0.8980367986458134,77,6.0,1,6.0,1,6.0,1
2555,min_diffuse,10,20,2,3,0.05,0.95,0.932928237730859,21,5.0,0,4.0,1,5.0,0
2556,min_diffuse,10,20,2,3,0.05,0.95,0.920199729983344,34,5.0,1,5.0,1,5.0,1
2557,min_diffuse,10,20,2,3,0.05,0.95,0.8643453897477626,5,2.0,1,2.0,1,2.0,1
2558,min_diffuse,10,20,2,3,0.05,0.95,0.9356210143115518,5,2.0,1,2.0,1,2.0,1
2559,min_diffuse,10,20,2,3,0.05,0.95,0.7710722689080615,2,1.0,1,1.0,1,1.0,1
2560,min_diffuse,10,20,2,3,0.05,0.95,0.8069105504752109,10,3.0,1,3.0,1,3.0,1
2561,min_diffuse,10,20,2,3,0.05,0.95,0.8922558829055991,7,2.0,1,2.0,1,2.0,1
2562,min_diffuse,10,20,2,3,0.05,0.95,0.9325647243062284,10,3.0,1,3.0,1,3.0,1
2563,min_diffuse,10,20,2,3,0.05,0.95,0.8506552750917705,20,3.0,1,3.0,1,3.0,1
2564,min_diffuse,10,20,2,3,0.05,0.95,0.864240891171447,8,3.0,0,2.0,1,3.0,0
2565,min_diffuse,10,20,2,3,0.05,0.95,0.7988384864347531,10,3.0,0,2.0,1,2.0,1
2566,min_diffuse,10,20,2,3,0.05,0.95,0.9172102007053023,11,2.0,1,2.0,1,2.0,1
2567,min_diffuse,10,20,2,3,0.05,0.95,0.86076576435099,10,2.0,1,2.0,1,3.0,0
2568,min_diffuse,10,20,2,3,0.05,0.95,0.9080551397658516,25,4.0,0,4.0,0,3.0,1
2569,min_diffuse,10,20,2,3,0.05,0.95,0.7794224970137785,20,3.0,1,3.0,1,3.0,1
2570,min_diffuse,10,20,2,3,0.05,0.95,0.873684902663983,11,3.0,1,3.0,1,3.0,1
2571,min_diffuse,10,20,2,3,0.05,0.95,0.7125086107512946,6,2.0,1,2.0,1,2.0,1
2572,min_diffuse,10,20,2,3,0.05,0.95,0.7539273741469494,3,2.0,1,2.0,1,2.0,1
2573,min_diffuse,10,20,2,3,0.05,0.95,0.7257505863375572,3,2.0,0,1.0,1,1.0,1
2574,min_diffuse,10,20,2,3,0.05,0.95,0.838898763650322,7,2.0,1,2.0,1,2.0,1
2575,min_diffuse,10,20,2,3,0.05,0.95,0.9132659931377456,13,3.0,1,3.0,1,3.0,1
2576,min_diffuse,10,20,2,3,0.05,0.95,0.93729160230968,13,4.0,0,3.0,1,4.0,0
2577,min_diffuse,10,20,2,3,0.05,0.95,0.9003693863285799,18,3.0,1,3.0,1,3.0,1
2578,min_diffuse,10,20,2,3,0.05,0.95,0.8757597062334986,15,3.0,0,3.0,0,2.0,1
2579,min_diffuse,10,20,2,3,0.05,0.95,0.705548620253442,4,2.0,0,1.0,1,1.0,1
2580,min_diffuse,10,20,2,3,0.05,0.95,0.9100752381411494,7,2.0,1,3.0,0,3.0,0
2581,min_diffuse,10,20,2,3,0.05,0.95,0.8771672364799606,9,3.0,1,3.0,1,3.0,1
2582,min_diffuse,10,20,2,3,0.05,0.95,0.8792646879567798,31,4.0,0,3.0,1,3.0,1
2583,min_diffuse,10,20,2,3,0.05,0.95,0.9189071247665744,6,2.0,1,2.0,1,2.0,1
2584,min_diffuse,10,20,2,3,0.05,0.95,0.7587797091531472,4,2.0,0,2.0,0,1.0,1
2585,min_diffuse,10,20,2,3,0.05,0.95,0.9457307576840818,55,7.0,1,7.0,1,7.0,1
2586,min_diffuse,10,20,2,3,0.05,0.95,0.8090900544238522,8,2.0,1,2.0,1,2.0,1
2587,min_diffuse,10,20,2,3,0.05,0.95,0.9492921865745848,28,4.0,1,4.0,1,4.0,1
2588,min_diffuse,10,20,2,3,0.05,0.95,0.7890475280811062,6,2.0,1,2.0,1,2.0,1
2589,min_diffuse,10,20,2,3,0.05,0.95,0.9097214801713924,6,2.0,1,2.0,1,3.0,0
2590,min_diffuse,10,20,2,3,0.05,0.95,0.8852153159950529,5,2.0,1,2.0,1,2.0,1
2591,min_diffuse,10,20,2,3,0.05,0.95,0.8496569067722874,14,3.0,0,2.0,1,2.0,1
2592,min_diffuse,10,20,2,3,0.05,0.95,0.8599091453251126,10,2.0,1,2.0,1,2.0,1
2593,min_diffuse,10,20,2,3,0.05,0.95,0.9448375626301048,28,4.0,1,4.0,1,5.0,0
2594,min_diffuse,10,20,2,3,0.05,0.95,0.7447747471303794,5,2.0,1,2.0,1,2.0,1
2595,min_diffuse,10,20,2,3,0.05,0.95,0.8787336580706913,6,2.0,1,2.0,1,3.0,0
2596,min_diffuse,10,20,2,3,0.05,0.95,0.9031768617809788,9,3.0,0,3.0,0,2.0,1
2597,min_diffuse,10,20,2,3,0.05,0.95,0.9277815039518316,49,8.0,1,8.0,1,8.0,1
2598,min_diffuse,10,20,2,3,0.05,0.95,0.9295224882969524,29,4.0,1,4.0,1,4.0,1
2599,min_diffuse,10,20,2,3,0.05,0.95,0.7296698211946788,2,1.0,1,1.0,1,2.0,0
2600,min_diffuse,10,20,2,3,0.05,0.95,0.9237665067410464,15,4.0,1,4.0,1,4.0,1
2601,min_diffuse,10,20,2,3,0.05,0.95,0.8767146725291276,6,2.0,1,2.0,1,2.0,1
2602,min_diffuse,10,20,2,3,0.05,0.95,0.91613010944124,6,2.0,1,2.0,1,2.0,1
2603,min_diffuse,10,20,2,3,0.05,0.95,0.945099178406805,61,7.0,0,7.0,0,6.0,1
2604,min_diffuse,10,20,2,3,0.05,0.95,0.9280922436208036,21,3.0,1,3.0,1,3.0,1
2605,min_diffuse,10,20,2,3,0.05,0.95,0.6918801951503145,4,2.0,1,2.0,1,2.0,1
2606,min_diffuse,10,20,2,3,0.05,0.95,0.9047059323835605,13,3.0,0,2.0,1,2.0,1
2607,min_diffuse,10,20,2,3,0.05,0.95,0.6660697307774256,4,2.0,1,2.0,1,2.0,1
2608,min_diffuse,10,20,2,3,0.05,0.95,0.9127037377300854,24,3.0,1,3.0,1,3.0,1
2609,min_diffuse,10,20,2,3,0.05,0.95,0.867738484596868,6,2.0,1,2.0,1,2.0,1
2610,min_diffuse,10,20,2,3,0.05,0.95,0.8006883990884104,11,3.0,1,3.0,1,3.0,1
2611,min_diffuse,10,20,2,3,0.05,0.95,0.9266275227856464,5,2.0,1,2.0,1,3.0,0
2612,min_diffuse,10,20,2,3,0.05,0.95,0.8975944402800654,14,3.0,1,3.0,1,3.0,1
2613,min_diffuse,10,20,2,3,0.05,0.95,0.9126709249264634,7,2.0,1,2.0,1,2.0,1
2614,min_diffuse,10,20,2,3,0.05,0.95,0.705392345459956,6,2.0,1,2.0,1,2.0,1
2615,min_diffuse,10,20,2,3,0.05,0.95,0.8718361880136885,14,3.0,1,3.0,1,3.0,1
2616,min_diffuse,10,20,2,3,0.05,0.95,0.9393195961605212,14,3.0,1,3.0,1,3.0,1
2617,min_diffuse,10,20,2,3,0.05,0.95,0.9242089234064232,6,2.0,1,2.0,1,2.0,1
2618,min_diffuse,10,20,2,3,0.05,0.95,0.9459663306183376,7,2.0,1,3.0,0,3.0,0
2619,min_diffuse,10,20,2,3,0.05,0.95,0.9102185813564904,10,3.0,0,2.0,1,2.0,1
2620,min_diffuse,10,20,2,3,0.05,0.95,0.8454097344585839,11,3.0,0,2.0,1,2.0,1
2621,min_diffuse,10,20,2,3,0.05,0.95,0.856859974408415,6,2.0,1,2.0,1,2.0,1
2622,min_diffuse,10,20,2,3,0.05,0.95,0.9433597018660176,17,3.0,1,3.0,1,3.0,1
2623,min_diffuse,10,20,2,3,0.05,0.95,0.9015113591703968,5,2.0,1,2.0,1,2.0,1
2624,min_diffuse,10,20,2,3,0.05,0.95,0.8156353048143946,6,2.0,1,2.0,1,2.0,1
2625,min_diffuse,10,20,2,3,0.05,0.95,0.9397844126413748,25,3.0,1,3.0,1,3.0,1
2626,min_diffuse,10,20,2,3,0.05,0.95,0.8638672106743516,6,2.0,1,2.0,1,2.0,1
2627,min_diffuse,10,20,2,3,0.05,0.95,0.9274708383621209,8,2.0,1,3.0,0,2.0,1
2628,min_diffuse,10,20,2,3,0.05,0.95,0.91132968992009,9,3.0,1,3.0,1,3.0,1
2629,min_diffuse,10,20,2,3,0.05,0.95,0.8129978036305454,7,2.0,1,2.0,1,2.0,1
2630,min_diffuse,10,20,2,3,0.05,0.95,0.8912477236960844,20,2.0,1,2.0,1,2.0,1
2631,min_diffuse,10,20,2,3,0.05,0.95,0.8795432695954873,5,2.0,1,2.0,1,2.0,1
2632,min_diffuse,10,20,2,3,0.05,0.95,0.782723218392356,6,2.0,1,2.0,1,2.0,1
2633,min_diffuse,10,20,2,3,0.05,0.95,0.8286050706860223,6,2.0,1,2.0,1,2.0,1
2634,min_diffuse,10,20,2,3,0.05,0.95,0.6905590272379738,7,2.0,1,2.0,1,2.0,1
2635,min_diffuse,10,20,2,3,0.05,0.95,0.921707594503652,16,4.0,1,4.0,1,5.0,0
2636,min_diffuse,10,20,2,3,0.05,0.95,0.9147850806880066,3,2.0,1,2.0,1,2.0,1
2637,min_diffuse,10,20,2,3,0.05,0.95,0.8499394262512522,11,3.0,1,3.0,1,3.0,1
2638,min_diffuse,10,20,2,3,0.05,0.95,0.6896053229079729,1,1.0,1,1.0,1,1.0,1
2639,min_diffuse,10,20,2,3,0.05,0.95,0.8447494361686365,3,2.0,1,2.0,1,2.0,1
2640,min_diffuse,10,20,2,3,0.05,0.95,0.7259960334321696,4,2.0,0,2.0,0,1.0,1
2641,min_diffuse,10,20,2,3,0.05,0.95,0.7962981675674412,5,2.0,1,2.0,1,2.0,1
2642,min_diffuse,10,20,2,3,0.05,0.95,0.9423283752663132,35,5.0,1,5.0,1,5.0,1
2643,min_diffuse,10,20,2,3,0.05,0.95,0.9149247441657312,15,2.0,1,2.0,1,2.0,1
2644,min_diffuse,10,20,2,3,0.05,0.95,0.9215794438137932,12,2.0,1,2.0,1,3.0,0
2645,min_diffuse,10,20,2,3,0.05,0.95,0.9333676682906888,22,3.0,1,3.0,1,3.0,1
2646,min_diffuse,10,20,2,3,0.05,0.95,0.8031160058677609,2,1.0,1,1.0,1,2.0,0
2647,min_diffuse,10,20,2,3,0.05,0.95,0.868347895229395,9,3.0,0,2.0,1,3.0,0
2648,min_diffuse,10,20,2,3,0.05,0.95,0.9411102435947598,7,2.0,1,2.0,1,2.0,1
2649,min_diffuse,10,20,2,3,0.05,0.95,0.698607117672694,5,2.0,1,2.0,1,2.0,1
2650,min_diffuse,10,20,2,3,0.05,0.95,0.9358800382586588,18,4.0,0,3.0,1,3.0,1
2651,min_diffuse,10,20,2,3,0.05,0.95,0.9377964098419438,27,4.0,1,4.0,1,4.0,1
2652,min_diffuse,10,20,2,3,0.05,0.95,0.9416856487093956,12,4.0,1,4.0,1,4.0,1
2653,min_diffuse,10,20,2,3,0.05,0.95,0.91467055258664,13,3.0,1,3.0,1,3.0,1
2654,min_diffuse,10,20,2,3,0.05,0.95,0.8806319971789429,2,1.0,1,1.0,1,2.0,0
2655,min_diffuse,10,20,2,3,0.05,0.95,0.8373153974833376,13,3.0,1,3.0,1,3.0,1
2656,min_diffuse,10,20,2,3,0.05,0.95,0.9058896535995858,6,2.0,1,2.0,1,2.0,1
2657,min_diffuse,10,20,2,3,0.05,0.95,0.8950167171611543,7,2.0,1,3.0,0,3.0,0
2658,min_diffuse,10,20,2,3,0.05,0.95,0.7597690470714087,7,2.0,1,3.0,0,2.0,1
2659,min_diffuse,10,20,2,3,0.05,0.95,0.8590429122750128,13,3.0,0,2.0,1,2.0,1
2660,min_diffuse,10,20,2,3,0.05,0.95,0.8774922704272389,6,2.0,1,2.0,1,2.0,1
2661,min_diffuse,10,20,2,3,0.05,0.95,0.7782219367916625,3,2.0,1,2.0,1,2.0,1
2662,min_diffuse,10,20,2,3,0.05,0.95,0.9157001517805788,11,3.0,0,2.0,1,2.0,1
2663,min_diffuse,10,20,2,3,0.05,0.95,0.7406751873721522,9,2.0,1,2.0,1,2.0,1
2664,min_diffuse,10,20,2,3,0.05,0.95,0.9011346707645862,7,2.0,1,3.0,0,3.0,0
2665,min_diffuse,10,20,2,3,0.05,0.95,0.9094138310613612,33,4.0,1,4.0,1,4.0,1
2666,min_diffuse,10,20,2,3,0.05,0.95,0.948270106858121,27,3.0,1,3.0,1,4.0,0
2667,min_diffuse,10,20,2,3,0.05,0.95,0.9397194209807126,30,4.0,0,3.0,1,3.0,1
2668,min_diffuse,10,20,2,3,0.05,0.95,0.924471890552622,15,3.0,0,3.0,0,2.0,1
2669,min_diffuse,10,20,2,3,0.05,0.95,0.9296395891559548,15,4.0,0,3.0,1,3.0,1
2670,min_diffuse,10,20,2,3,0.05,0.95,0.8647242221349517,16,3.0,1,3.0,1,3.0,1
2671,min_diffuse,10,20,2,3,0.05,0.95,0.8886374203486846,10,3.0,1,3.0,1,3.0,1
2672,min_diffuse,10,20,2,3,0.05,0.95,0.9340923032864944,37,5.0,1,5.0,1,5.0,1
2673,min_diffuse,10,20,2,3,0.05,0.95,0.7736648125231338,6,2.0,1,2.0,1,2.0,1
2674,min_diffuse,10,20,2,3,0.05,0.95,0.8280814759439523,6,2.0,1,2.0,1,2.0,1
2675,min_diffuse,10,20,2,3,0.05,0.95,0.946691320063976,17,3.0,1,3.0,1,3.0,1
2676,min_diffuse,10,20,2,3,0.05,0.95,0.9401571123062374,26,3.0,1,3.0,1,3.0,1
2677,min_diffuse,10,20,2,3,0.05,0.95,0.8780170785927458,16,3.0,0,3.0,0,2.0,1
2678,min_diffuse,10,20,2,3,0.05,0.95,0.8961233582188693,11,3.0,1,3.0,1,3.0,1
2679,min_diffuse,10,20,2,3,0.05,0.95,0.9167762487444524,5,2.0,1,2.0,1,2.0,1
2680,min_diffuse,10,20,2,3,0.05,0.95,0.8436479840816566,16,2.0,1,2.0,1,2.0,1
2681,min_diffuse,10,20,2,3,0.05,0.95,0.8934950691277675,18,4.0,0,3.0,1,3.0,1
2682,min_diffuse,10,20,2,3,0.05,0.95,0.8318168558252068,6,2.0,1,2.0,1,2.0,1
2683,min_diffuse,10,20,2,3,0.05,0.95,0.8984190105333555,11,3.0,1,3.0,1,3.0,1
2684,min_diffuse,10,20,2,3,0.05,0.95,0.9292796141717068,27,4.0,1,4.0,1,4.0,1
2685,min_diffuse,10,20,2,3,0.05,0.95,0.9405182876096144,16,3.0,1,4.0,0,3.0,1
2686,min_diffuse,10,20,2,3,0.05,0.95,0.7626801522135772,10,3.0,1,3.0,1,3.0,1
2687,min_diffuse,10,20,2,3,0.05,0.95,0.9005103971185521,35,4.0,1,4.0,1,4.0,1
2688,min_diffuse,10,20,2,3,0.05,0.95,0.8964202258291691,5,2.0,1,2.0,1,3.0,0
2689,min_diffuse,10,20,2,3,0.05,0.95,0.892743152688896,10,3.0,1,3.0,1,3.0,1
2690,min_diffuse,10,20,2,3,0.05,0.95,0.8921217079286815,12,3.0,1,3.0,1,3.0,1
2691,min_diffuse,10,20,2,3,0.05,0.95,0.9026529865542858,7,2.0,1,2.0,1,2.0,1
2692,min_diffuse,10,20,2,3,0.05,0.95,0.843109143502278,17,3.0,0,3.0,0,2.0,1
2693,min_diffuse,10,20,2,3,0.05,0.95,0.9321986584915718,28,4.0,0,3.0,1,3.0,1
2694,min_diffuse,10,20,2,3,0.05,0.95,0.9322651723190172,12,3.0,1,3.0,1,3.0,1
2695,min_diffuse,10,20,2,3,0.05,0.95,0.9437944204399972,28,4.0,0,3.0,1,3.0,1
2696,min_diffuse,10,20,2,3,0.05,0.95,0.7478210863093055,3,2.0,1,2.0,1,2.0,1
2697,min_diffuse,10,20,2,3,0.05,0.95,0.9121341862257292,6,2.0,1,2.0,1,2.0,1
2698,min_diffuse,10,20,2,3,0.05,0.95,0.9441828275732131,23,3.0,1,3.0,1,3.0,1
2699,min_diffuse,10,20,2,3,0.05,0.95,0.9396372225089348,12,3.0,1,3.0,1,3.0,1
2700,min_diffuse,10,20,2,3,0.05,0.95,0.9325831798270549,14,3.0,1,3.0,1,3.0,1
2701,min_diffuse,10,20,2,3,0.05,0.95,0.803868802593967,4,2.0,1,2.0,1,2.0,1
2702,min_diffuse,10,20,2,3,0.05,0.95,0.9421880907317745,14,3.0,1,3.0,1,3.0,1
2703,min_diffuse,10,20,2,3,0.05,0.95,0.8227310684957885,6,2.0,1,2.0,1,2.0,1
2704,min_diffuse,10,20,2,3,0.05,0.95,0.7919907530927358,5,2.0,1,2.0,1,2.0,1
2705,min_diffuse,10,20,2,3,0.05,0.95,0.766629341595648,10,3.0,0,2.0,1,3.0,0
2706,min_diffuse,10,20,2,3,0.05,0.95,0.8989148058653015,9,2.0,1,2.0,1,2.0,1
2707,min_diffuse,10,20,2,3,0.05,0.95,0.5813674875392615,5,2.0,1,2.0,1,2.0,1
2708,min_diffuse,10,20,2,3,0.05,0.95,0.8566265928594127,19,3.0,1,3.0,1,3.0,1
2709,min_diffuse,10,20,2,3,0.05,0.95,0.8717392286892033,7,2.0,1,2.0,1,2.0,1
2710,min_diffuse,10,20,2,3,0.05,0.95,0.924237732138438,22,4.0,0,4.0,0,3.0,1
2711,min_diffuse,10,20,2,3,0.05,0.95,0.8886364068725916,21,3.0,1,3.0,1,3.0,1
2712,min_diffuse,10,20,2,3,0.05,0.95,0.5015982071869526,2,1.0,1,1.0,1,1.0,1
2713,min_diffuse,10,20,2,3,0.05,0.95,0.8401211284929414,10,3.0,1,3.0,1,3.0,1
2714,min_diffuse,10,20,2,3,0.05,0.95,0.9136556670722528,18,4.0,0,3.0,1,3.0,1
2715,min_diffuse,10,20,2,3,0.05,0.95,0.9084437870037384,21,4.0,0,3.0,1,3.0,1
2716,min_diffuse,10,20,2,3,0.05,0.95,0.8604089134209549,6,2.0,1,3.0,0,2.0,1
2717,min_diffuse,10,20,2,3,0.05,0.95,0.9180030106146564,17,3.0,0,3.0,0,2.0,1
2718,min_diffuse,10,20,2,3,0.05,0.95,0.8944793356370104,21,3.0,1,3.0,1,3.0,1
2719,min_diffuse,10,20,2,3,0.05,0.95,0.935006205925602,10,3.0,1,3.0,1,3.0,1
2720,min_diffuse,10,20,2,3,0.05,0.95,0.886964447254289,9,2.0,1,2.0,1,3.0,0
2721,min_diffuse,10,20,2,3,0.05,0.95,0.9456497624907756,11,3.0,1,3.0,1,3.0,1
2722,min_diffuse,10,20,2,3,0.05,0.95,0.900117289384424,16,3.0,1,3.0,1,3.0,1
2723,min_diffuse,10,20,2,3,0.05,0.95,0.9040496969325276,10,3.0,1,3.0,1,3.0,1
2724,min_diffuse,10,20,2,3,0.05,0.95,0.9239269939958832,124,8.0,0,8.0,0,7.0,1
2725,min_diffuse,10,20,2,3,0.05,0.95,0.9030543096629482,16,3.0,1,3.0,1,3.0,1
2726,min_diffuse,10,20,2,3,0.05,0.95,0.8731300477673777,4,2.0,1,2.0,1,2.0,1
2727,min_diffuse,10,20,2,3,0.05,0.95,0.9263849660310912,4,2.0,1,2.0,1,2.0,1
2728,min_diffuse,10,20,2,3,0.05,0.95,0.9029177355717948,4,2.0,1,2.0,1,2.0,1
2729,min_diffuse,10,20,2,3,0.05,0.95,0.8567727645002645,9,2.0,1,2.0,1,3.0,0
2730,min_diffuse,10,20,2,3,0.05,0.95,0.8839853275131956,19,4.0,1,4.0,1,4.0,1
2731,min_diffuse,10,20,2,3,0.05,0.95,0.892083919570846,7,2.0,1,2.0,1,2.0,1
2732,min_diffuse,10,20,2,3,0.05,0.95,0.8179969565762217,7,2.0,1,2.0,1,2.0,1
2733,min_diffuse,10,20,2,3,0.05,0.95,0.944105784046426,80,6.0,0,6.0,0,5.0,1
2734,min_diffuse,10,20,2,3,0.05,0.95,0.9490062780259132,23,3.0,0,2.0,1,2.0,1
2735,min_diffuse,10,20,2,3,0.05,0.95,0.8008352140741075,9,2.0,1,2.0,1,3.0,0
2736,min_diffuse,10,20,2,3,0.05,0.95,0.8481912948045536,8,3.0,1,3.0,1,3.0,1
2737,min_diffuse,10,20,2,3,0.05,0.95,0.6480305778926424,5,2.0,1,2.0,1,2.0,1
2738,min_diffuse,10,20,2,3,0.05,0.95,0.9303442634272264,7,2.0,1,2.0,1,2.0,1
2739,min_diffuse,10,20,2,3,0.05,0.95,0.9309216071575136,13,3.0,1,3.0,1,3.0,1
2740,min_diffuse,10,20,2,3,0.05,0.95,0.7864117758738808,3,2.0,0,1.0,1,2.0,0
2741,min_diffuse,10,20,2,3,0.05,0.95,0.8841213334536105,7,2.0,1,2.0,1,2.0,1
2742,min_diffuse,10,20,2,3,0.05,0.95,0.9043408270873536,17,4.0,0,3.0,1,3.0,1
2743,min_diffuse,10,20,2,3,0.05,0.95,0.9022182590095832,7,2.0,1,2.0,1,2.0,1
2744,min_diffuse,10,20,2,3,0.05,0.95,0.927028998025922,15,3.0,1,3.0,1,3.0,1
2745,min_diffuse,10,20,2,3,0.05,0.95,0.8980985391973613,15,4.0,0,3.0,1,3.0,1
2746,min_diffuse,10,20,2,3,0.05,0.95,0.9467629833679748,38,5.0,1,5.0,1,5.0,1
2747,min_diffuse,10,20,2,3,0.05,0.95,0.9369553696690656,9,3.0,1,3.0,1,3.0,1
2748,min_diffuse,10,20,2,3,0.05,0.95,0.6877417127377785,21,3.0,1,3.0,1,3.0,1
2749,min_diffuse,10,20,2,3,0.05,0.95,0.8036163069943686,11,2.0,1,2.0,1,2.0,1
2750,min_diffuse,10,20,2,3,0.05,0.95,0.8619391191299424,10,3.0,1,3.0,1,3.0,1
2751,min_diffuse,10,20,2,3,0.05,0.95,0.8229943643946476,6,2.0,1,2.0,1,2.0,1
2752,min_diffuse,10,20,2,3,0.05,0.95,0.8932493631259413,8,3.0,1,3.0,1,3.0,1
2753,min_diffuse,10,20,2,3,0.05,0.95,0.8763221487390985,13,3.0,1,3.0,1,3.0,1
2754,min_diffuse,10,20,2,3,0.05,0.95,0.9269068708330268,9,2.0,1,2.0,1,2.0,1
2755,min_diffuse,10,20,2,3,0.05,0.95,0.915334601851061,20,4.0,1,4.0,1,5.0,0
2756,min_diffuse,10,20,2,3,0.05,0.95,0.9043835780240292,24,3.0,1,3.0,1,3.0,1
2757,min_diffuse,10,20,2,3,0.05,0.95,0.9156968139996572,9,3.0,0,2.0,1,3.0,0
2758,min_diffuse,10,20,2,3,0.05,0.95,0.7939900546497455,3,2.0,1,2.0,1,2.0,1
2759,min_diffuse,10,20,2,3,0.05,0.95,0.9289493888115256,16,3.0,0,2.0,1,2.0,1
2760,min_diffuse,10,20,2,3,0.05,0.95,0.9446556017144728,10,3.0,1,3.0,1,3.0,1
2761,min_diffuse,10,20,2,3,0.05,0.95,0.8520047030887021,4,2.0,0,2.0,0,1.0,1
2762,min_diffuse,10,20,2,3,0.05,0.95,0.9453990084142792,21,3.0,1,3.0,1,3.0,1
2763,min_diffuse,10,20,2,3,0.05,0.95,0.9283007452681836,13,3.0,1,3.0,1,3.0,1
2764,min_diffuse,10,20,2,3,0.05,0.95,0.8272098624476321,12,2.0,1,2.0,1,2.0,1
2765,min_diffuse,10,20,2,3,0.05,0.95,0.8359439726603874,20,4.0,0,3.0,1,3.0,1
2766,min_diffuse,10,20,2,3,0.05,0.95,0.9076303586509388,13,3.0,1,3.0,1,3.0,1
2767,min_diffuse,10,20,2,3,0.05,0.95,0.9420449011,6,2.0,1,2.0,1,2.0,1
2768,min_diffuse,10,20,2,3,0.05,0.95,0.9364785986681352,8,2.0,1,2.0,1,3.0,0
2769,min_diffuse,10,20,2,3,0.05,0.95,0.8690881786776891,10,3.0,0,2.0,1,2.0,1
2770,min_diffuse,10,20,2,3,0.05,0.95,0.8355002175547629,12,3.0,1,3.0,1,3.0,1
2771,min_diffuse,10,20,2,3,0.05,0.95,0.8913538431969167,5,2.0,1,2.0,1,2.0,1
2772,min_diffuse,10,20,2,3,0.05,0.95,0.790283860995944,12,2.0,1,2.0,1,2.0,1
2773,min_diffuse,10,20,2,3,0.05,0.95,0.8790705808661995,15,3.0,1,3.0,1,3.0,1
2774,min_diffuse,10,20,2,3,0.05,0.95,0.8757722897543675,5,2.0,1,2.0,1,2.0,1
2775,min_diffuse,10,20,2,3,0.05,0.95,0.8850830170172583,8,2.0,1,2.0,1,3.0,0
2776,min_diffuse,10,20,2,3,0.05,0.95,0.899614046852131,13,2.0,1,2.0,1,2.0,1
2777,min_diffuse,10,20,2,3,0.05,0.95,0.9440926928752612,22,4.0,1,4.0,1,4.0,1
2778,min_diffuse,10,20,2,3,0.05,0.95,0.8706058110917813,24,4.0,1,4.0,1,4.0,1
2779,min_diffuse,10,20,2,3,0.05,0.95,0.9277672987269794,6,2.0,1,2.0,1,2.0,1
2780,min_diffuse,10,20,2,3,0.05,0.95,0.9490594538945826,10,3.0,0,2.0,1,3.0,0
2781,min_diffuse,10,20,2,3,0.05,0.95,0.7239008614286644,3,2.0,1,2.0,1,2.0,1
2782,min_diffuse,10,20,2,3,0.05,0.95,0.8562690232533584,8,2.0,1,2.0,1,2.0,1
2783,min_diffuse,10,20,2,3,0.05,0.95,0.941680985305203,16,3.0,1,3.0,1,3.0,1
2784,min_diffuse,10,20,2,3,0.05,0.95,0.9352663918476642,8,2.0,1,2.0,1,2.0,1
2785,min_diffuse,10,20,2,3,0.05,0.95,0.9091259823680842,24,3.0,1,3.0,1,3.0,1
2786,min_diffuse,10,20,2,3,0.05,0.95,0.8439524816021572,4,2.0,1,2.0,1,2.0,1
2787,min_diffuse,10,20,2,3,0.05,0.95,0.9244022112426435,8,3.0,1,3.0,1,3.0,1
2788,min_diffuse,10,20,2,3,0.05,0.95,0.9168869612119795,29,5.0,0,5.0,0,4.0,1
2789,min_diffuse,10,20,2,3,0.05,0.95,0.7654731975665702,10,2.0,1,2.0,1,2.0,1
2790,min_diffuse,10,20,2,3,0.05,0.95,0.9482826683663128,7,3.0,1,3.0,1,3.0,1
2791,min_diffuse,10,20,2,3,0.05,0.95,0.934424447206479,22,3.0,1,3.0,1,3.0,1
2792,min_diffuse,10,20,2,3,0.05,0.95,0.9290720263703276,6,2.0,1,2.0,1,2.0,1
2793,min_diffuse,10,20,2,3,0.05,0.95,0.8711621538921493,11,2.0,1,2.0,1,2.0,1
2794,min_diffuse,10,20,2,3,0.05,0.95,0.7666013134270651,5,2.0,1,2.0,1,2.0,1
2795,min_diffuse,10,20,2,3,0.05,0.95,0.7500737337162667,8,2.0,1,2.0,1,2.0,1
2796,min_diffuse,10,20,2,3,0.05,0.95,0.833203290187303,2,1.0,1,1.0,1,1.0,1
2797,min_diffuse,10,20,2,3,0.05,0.95,0.8824291392603333,5,2.0,1,2.0,1,2.0,1
2798,min_diffuse,10,20,2,3,0.05,0.95,0.7954995751750884,4,2.0,1,2.0,1,2.0,1
2799,min_diffuse,10,20,2,3,0.05,0.95,0.7698109023886806,3,2.0,0,1.0,1,1.0,1
2800,min_diffuse,10,20,2,3,0.05,0.95,0.9402787021838104,11,3.0,1,3.0,1,3.0,1
2801,min_diffuse,10,20,2,3,0.05,0.95,0.7422995156197995,23,3.0,1,3.0,1,3.0,1
2802,min_diffuse,10,20,2,3,0.05,0.95,0.8920087670888053,7,2.0,1,2.0,1,2.0,1
2803,min_diffuse,10,20,2,3,0.05,0.95,0.9024962663095608,14,3.0,1,3.0,1,3.0,1
2804,min_diffuse,10,20,2,3,0.05,0.95,0.9296301728785634,15,3.0,1,3.0,1,3.0,1
2805,min_diffuse,10,20,2,3,0.05,0.95,0.9235394255766072,6,2.0,1,2.0,1,2.0,1
2806,min_diffuse,10,20,2,3,0.05,0.95,0.9431534704116352,8,3.0,0,2.0,1,2.0,1
2807,min_diffuse,10,20,2,3,0.05,0.95,0.9424036885838992,8,3.0,0,2.0,1,2.0,1
2808,min_diffuse,10,20,2,3,0.05,0.95,0.8950522983647238,9,2.0,1,2.0,1,2.0,1
2809,min_diffuse,10,20,2,3,0.05,0.95,0.9462563082096568,20,4.0,0,3.0,1,4.0,0
2810,min_diffuse,10,20,2,3,0.05,0.95,0.8991227882256433,17,3.0,1,3.0,1,3.0,1
2811,min_diffuse,10,20,2,3,0.05,0.95,0.8950883865801206,9,2.0,1,2.0,1,2.0,1
2812,min_diffuse,10,20,2,3,0.05,0.95,0.7392870302370096,4,2.0,1,2.0,1,2.0,1
2813,min_diffuse,10,20,2,3,0.05,0.95,0.8876538626152072,4,2.0,1,2.0,1,2.0,1
2814,min_diffuse,10,20,2,3,0.05,0.95,0.8639704654991937,6,2.0,1,2.0,1,2.0,1
2815,min_diffuse,10,20,2,3,0.05,0.95,0.8307063540371189,9,2.0,1,2.0,1,2.0,1
2816,min_diffuse,10,20,2,3,0.05,0.95,0.829967150338665,6,2.0,1,2.0,1,2.0,1
2817,min_diffuse,10,20,2,3,0.05,0.95,0.7783914958371059,8,2.0,1,2.0,1,2.0,1
2818,min_diffuse,10,20,2,3,0.05,0.95,0.927180868935316,30,5.0,0,4.0,1,4.0,1
2819,min_diffuse,10,20,2,3,0.05,0.95,0.9006195959333336,12,3.0,1,3.0,1,3.0,1
2820,min_diffuse,10,20,2,3,0.05,0.95,0.791322682083711,5,2.0,1,2.0,1,2.0,1
2821,min_diffuse,10,20,2,3,0.05,0.95,0.8132709560803006,6,2.0,1,2.0,1,2.0,1
2822,min_diffuse,10,20,2,3,0.05,0.95,0.8953405472452431,7,2.0,1,2.0,1,2.0,1
2823,min_diffuse,10,20,2,3,0.05,0.95,0.8163064710774411,29,3.0,1,3.0,1,3.0,1
2824,min_diffuse,10,20,2,3,0.05,0.95,0.9452561269760086,23,3.0,1,3.0,1,3.0,1
2825,min_diffuse,10,20,2,3,0.05,0.95,0.7981136316575332,28,3.0,1,3.0,1,3.0,1
2826,min_diffuse,10,20,2,3,0.05,0.95,0.404703249934683,5,2.0,1,2.0,1,2.0,1
2827,min_diffuse,10,20,2,3,0.05,0.95,0.9430914296511166,28,4.0,0,4.0,0,3.0,1
2828,min_diffuse,10,20,2,3,0.05,0.95,0.9391560502014026,4,2.0,1,2.0,1,2.0,1
2829,min_diffuse,10,20,2,3,0.05,0.95,0.6850996998684654,5,2.0,1,2.0,1,2.0,1
2830,min_diffuse,10,20,2,3,0.05,0.95,0.8821988082679644,4,2.0,1,2.0,1,2.0,1
2831,min_diffuse,10,20,2,3,0.05,0.95,0.9472916659533503,23,5.0,0,4.0,1,4.0,1
2832,min_diffuse,10,20,2,3,0.05,0.95,0.7043095294491657,13,2.0,1,2.0,1,2.0,1
2833,min_diffuse,10,20,2,3,0.05,0.95,0.8923068668350355,20,2.0,1,2.0,1,2.0,1
2834,min_diffuse,10,20,2,3,0.05,0.95,0.9405497825270928,10,3.0,0,2.0,1,3.0,0
2835,min_diffuse,10,20,2,3,0.05,0.95,0.8676584398714202,7,2.0,1,2.0,1,2.0,1
2836,min_diffuse,10,20,2,3,0.05,0.95,0.8751918535659218,5,2.0,1,2.0,1,2.0,1
2837,min_diffuse,10,20,2,3,0.05,0.95,0.919193930552634,3,2.0,1,2.0,1,2.0,1
2838,min_diffuse,10,20,2,3,0.05,0.95,0.9254160769912704,14,3.0,1,3.0,1,3.0,1
2839,min_diffuse,10,20,2,3,0.05,0.95,0.9396745663840494,27,4.0,0,4.0,0,3.0,1
2840,min_diffuse,10,20,2,3,0.05,0.95,0.9466440063153136,17,3.0,1,3.0,1,3.0,1
2841,min_diffuse,10,20,2,3,0.05,0.95,0.9283937113975852,15,3.0,0,3.0,0,2.0,1
2842,min_diffuse,10,20,2,3,0.05,0.95,0.9077931908545974,20,3.0,0,3.0,0,2.0,1
2843,min_diffuse,10,20,2,3,0.05,0.95,0.917885638599098,8,2.0,1,2.0,1,2.0,1
2844,min_diffuse,10,20,2,3,0.05,0.95,0.7115276240193662,4,2.0,1,2.0,1,2.0,1
2845,min_diffuse,10,20,2,3,0.05,0.95,0.7864955092803525,3,2.0,1,2.0,1,2.0,1
2846,min_diffuse,10,20,2,3,0.05,0.95,0.9153182365169376,22,3.0,1,3.0,1,3.0,1
2847,min_diffuse,10,20,2,3,0.05,0.95,0.9259216256012296,24,4.0,1,4.0,1,4.0,1
2848,min_diffuse,10,20,2,3,0.05,0.95,0.9021099158307468,15,3.0,0,2.0,1,3.0,0
2849,min_diffuse,10,20,2,3,0.05,0.95,0.909159122995268,14,3.0,1,3.0,1,3.0,1
2850,min_diffuse,10,20,2,3,0.05,0.95,0.9141855459892356,23,4.0,1,4.0,1,4.0,1
2851,min_diffuse,10,20,2,3,0.05,0.95,0.8773648967834904,3,2.0,1,2.0,1,2.0,1
2852,min_diffuse,10,20,2,3,0.05,0.95,0.9437499573028258,41,5.0,1,5.0,1,5.0,1
2853,min_diffuse,10,20,2,3,0.05,0.95,0.8701778941668151,7,2.0,1,2.0,1,2.0,1
2854,min_diffuse,10,20,2,3,0.05,0.95,0.8132075649768259,7,2.0,1,2.0,1,2.0,1
2855,min_diffuse,10,20,2,3,0.05,0.95,0.8375585954045143,8,2.0,1,2.0,1,2.0,1
2856,min_diffuse,10,20,2,3,0.05,0.95,0.9262402501434636,6,2.0,1,2.0,1,2.0,1
2857,min_diffuse,10,20,2,3,0.05,0.95,0.932015775139922,18,4.0,1,4.0,1,4.0,1
2858,min_diffuse,10,20,2,3,0.05,0.95,0.8568574279546549,12,3.0,1,3.0,1,3.0,1
2859,min_diffuse,10,20,2,3,0.05,0.95,0.8932105108870586,10,3.0,0,3.0,0,2.0,1
2860,min_diffuse,10,20,2,3,0.05,0.95,0.8882227571686098,9,2.0,1,2.0,1,3.0,0
2861,min_diffuse,10,20,2,3,0.05,0.95,0.8864648243574178,15,3.0,1,3.0,1,3.0,1
2862,min_diffuse,10,20,2,3,0.05,0.95,0.7073246936440947,4,2.0,1,2.0,1,2.0,1
2863,min_diffuse,10,20,2,3,0.05,0.95,0.9299300630855802,19,5.0,0,5.0,0,4.0,1
2864,min_diffuse,10,20,2,3,0.05,0.95,0.9428368153150836,21,3.0,0,2.0,1,2.0,1
2865,min_diffuse,10,20,2,3,0.05,0.95,0.8972109533398378,10,2.0,1,2.0,1,2.0,1
2866,min_diffuse,10,20,2,3,0.05,0.95,0.7831708348689812,4,2.0,1,2.0,1,2.0,1
2867,min_diffuse,10,20,2,3,0.05,0.95,0.8731263942973734,7,2.0,1,2.0,1,2.0,1
2868,min_diffuse,10,20,2,3,0.05,0.95,0.937377742842544,13,4.0,0,3.0,1,3.0,1
2869,min_diffuse,10,20,2,3,0.05,0.95,0.9330755712772713,11,3.0,1,3.0,1,3.0,1
2870,min_diffuse,10,20,2,3,0.05,0.95,0.9366950565540904,12,3.0,1,3.0,1,3.0,1
2871,min_diffuse,10,20,2,3,0.05,0.95,0.926320889277398,11,3.0,1,3.0,1,3.0,1
2872,min_diffuse,10,20,2,3,0.05,0.95,0.9154372792480956,28,6.0,0,6.0,0,5.0,1
2873,min_diffuse,10,20,2,3,0.05,0.95,0.9266506782445052,7,2.0,1,2.0,1,2.0,1
2874,min_diffuse,10,20,2,3,0.05,0.95,0.9104037311907154,18,3.0,0,2.0,1,2.0,1
2875,min_diffuse,10,20,2,3,0.05,0.95,0.9394107889063398,65,6.0,0,6.0,0,5.0,1
2876,min_diffuse,10,20,2,3,0.05,0.95,0.7666739051639486,9,3.0,0,2.0,1,2.0,1
2877,min_diffuse,10,20,2,3,0.05,0.95,0.9439020091323318,8,2.0,1,3.0,0,2.0,1
2878,min_diffuse,10,20,2,3,0.05,0.95,0.5774153545785016,6,2.0,1,2.0,1,2.0,1
2879,min_diffuse,10,20,2,3,0.05,0.95,0.9480060254641264,11,3.0,1,3.0,1,3.0,1
2880,min_diffuse,10,20,2,3,0.05,0.95,0.8915982007993128,28,4.0,0,3.0,1,3.0,1
2881,min_diffuse,10,20,2,3,0.05,0.95,0.935463063522,4,2.0,1,2.0,1,2.0,1
2882,min_diffuse,10,20,2,3,0.05,0.95,0.7735654808677239,10,3.0,1,3.0,1,3.0,1
2883,min_diffuse,10,20,2,3,0.05,0.95,0.9471138022104616,10,3.0,1,3.0,1,3.0,1
2884,min_diffuse,10,20,2,3,0.05,0.95,0.8088223119263849,7,2.0,1,2.0,1,2.0,1
2885,min_diffuse,10,20,2,3,0.05,0.95,0.8331145058644012,9,2.0,1,2.0,1,2.0,1
2886,min_diffuse,10,20,2,3,0.05,0.95,0.9352843702019904,5,2.0,1,2.0,1,2.0,1
2887,min_diffuse,10,20,2,3,0.05,0.95,0.911389564593535,10,3.0,0,2.0,1,2.0,1
2888,min_diffuse,10,20,2,3,0.05,0.95,0.7727046833643979,14,3.0,1,3.0,1,3.0,1
2889,min_diffuse,10,20,2,3,0.05,0.95,0.9184718186757914,12,3.0,1,3.0,1,3.0,1
2890,min_diffuse,10,20,2,3,0.05,0.95,0.8779385068061262,13,3.0,1,3.0,1,3.0,1
2891,min_diffuse,10,20,2,3,0.05,0.95,0.6599828311063719,3,2.0,1,2.0,1,2.0,1
2892,min_diffuse,10,20,2,3,0.05,0.95,0.7964138074538141,7,2.0,1,2.0,1,3.0,0
2893,min_diffuse,10,20,2,3,0.05,0.95,0.875733745046485,13,3.0,0,2.0,1,3.0,0
2894,min_diffuse,10,20,2,3,0.05,0.95,0.828131967473407,17,3.0,0,3.0,0,2.0,1
2895,min_diffuse,10,20,2,3,0.05,0.95,0.8254222455624367,4,2.0,1,2.0,1,2.0,1
2896,min_diffuse,10,20,2,3,0.05,0.95,0.9116225114630176,8,2.0,1,2.0,1,2.0,1
2897,min_diffuse,10,20,2,3,0.05,0.95,0.6450953468945977,9,2.0,1,3.0,0,3.0,0
2898,min_diffuse,10,20,2,3,0.05,0.95,0.9142042163778018,14,3.0,1,3.0,1,3.0,1
2899,min_diffuse,10,20,2,3,0.05,0.95,0.9379960449115984,3,2.0,1,2.0,1,2.0,1
2900,min_diffuse,10,20,2,3,0.05,0.95,0.8224428281516654,5,2.0,1,2.0,1,2.0,1
2901,min_diffuse,10,20,2,3,0.05,0.95,0.6811292798594191,5,2.0,1,2.0,1,2.0,1
2902,min_diffuse,10,20,2,3,0.05,0.95,0.8679501414062712,4,2.0,1,2.0,1,2.0,1
2903,min_diffuse,10,20,2,3,0.05,0.95,0.8310058001284094,13,3.0,0,3.0,0,2.0,1
2904,min_diffuse,10,20,2,3,0.05,0.95,0.91758460119058,15,4.0,1,4.0,1,4.0,1
2905,min_diffuse,10,20,2,3,0.05,0.95,0.9083542883737098,14,3.0,1,3.0,1,3.0,1
2906,min_diffuse,10,20,2,3,0.05,0.95,0.9183166759514518,11,3.0,1,3.0,1,3.0,1
2907,min_diffuse,10,20,2,3,0.05,0.95,0.9084797379555356,6,2.0,1,2.0,1,2.0,1
2908,min_diffuse,10,20,2,3,0.05,0.95,0.948986297152992,26,3.0,1,3.0,1,3.0,1
2909,min_diffuse,10,20,2,3,0.05,0.95,0.866031763206838,20,3.0,1,3.0,1,3.0,1
2910,min_diffuse,10,20,2,3,0.05,0.95,0.839475840165776,4,2.0,1,2.0,1,2.0,1
2911,min_diffuse,10,20,2,3,0.05,0.95,0.9494919352870428,59,5.0,1,5.0,1,5.0,1
2912,min_diffuse,10,20,2,3,0.05,0.95,0.8846814750687503,6,2.0,1,2.0,1,2.0,1
2913,min_diffuse,10,20,2,3,0.05,0.95,0.8961437976809093,9,3.0,1,3.0,1,3.0,1
2914,min_diffuse,10,20,2,3,0.05,0.95,0.8483656549490978,3,2.0,1,2.0,1,2.0,1
2915,min_diffuse,10,20,2,3,0.05,0.95,0.7446322342320022,3,2.0,0,1.0,1,1.0,1
2916,min_diffuse,10,20,2,3,0.05,0.95,0.8787564133313841,9,3.0,1,3.0,1,3.0,1
2917,min_diffuse,10,20,2,3,0.05,0.95,0.9361206497262256,27,4.0,1,4.0,1,4.0,1
2918,min_diffuse,10,20,2,3,0.05,0.95,0.7435129688434015,7,2.0,1,2.0,1,2.0,1
2919,min_diffuse,10,20,2,3,0.05,0.95,0.8869301250666545,8,2.0,1,2.0,1,2.0,1
2920,min_diffuse,10,20,2,3,0.05,0.95,0.842554468085162,5,2.0,1,2.0,1,2.0,1
2921,min_diffuse,10,20,2,3,0.05,0.95,0.9274884262651444,16,3.0,1,3.0,1,3.0,1
2922,min_diffuse,10,20,2,3,0.05,0.95,0.8733514564517162,18,3.0,1,3.0,1,3.0,1
2923,min_diffuse,10,20,2,3,0.05,0.95,0.9323329217522284,34,4.0,1,4.0,1,4.0,1
2924,min_diffuse,10,20,2,3,0.05,0.95,0.9019658270530042,12,3.0,1,3.0,1,3.0,1
2925,min_diffuse,10,20,2,3,0.05,0.95,0.9298607628304596,10,3.0,0,2.0,1,2.0,1
2926,min_diffuse,10,20,2,3,0.05,0.95,0.9179011682307326,44,4.0,0,4.0,0,3.0,1
2927,min_diffuse,10,20,2,3,0.05,0.95,0.7652023283549919,7,3.0,0,2.0,1,2.0,1
2928,min_diffuse,10,20,2,3,0.05,0.95,0.9200016951013104,5,2.0,1,2.0,1,2.0,1
2929,min_diffuse,10,20,2,3,0.05,0.95,0.7766477539797768,4,2.0,1,2.0,1,2.0,1
2930,min_diffuse,10,20,2,3,0.05,0.95,0.8682353966475034,4,2.0,1,2.0,1,2.0,1
2931,min_diffuse,10,20,2,3,0.05,0.95,0.9159313361472976,10,3.0,0,2.0,1,2.0,1
2932,min_diffuse,10,20,2,3,0.05,0.95,0.8458827407581329,10,3.0,0,2.0,1,2.0,1
2933,min_diffuse,10,20,2,3,0.05,0.95,0.8606440226608723,8,2.0,1,3.0,0,2.0,1
2934,min_diffuse,10,20,2,3,0.05,0.95,0.8572782494733097,6,2.0,1,3.0,0,2.0,1
2935,min_diffuse,10,20,2,3,0.05,0.95,0.9217644879759422,8,2.0,1,2.0,1,2.0,1
2936,min_diffuse,10,20,2,3,0.05,0.95,0.9036632097089268,2,1.0,1,1.0,1,1.0,1
2937,min_diffuse,10,20,2,3,0.05,0.95,0.8512865171539197,6,2.0,1,2.0,1,2.0,1
2938,min_diffuse,10,20,2,3,0.05,0.95,0.8861518628464817,9,2.0,1,2.0,1,3.0,0
2939,min_diffuse,10,20,2,3,0.05,0.95,0.9348718379237668,11,2.0,1,2.0,1,2.0,1
2940,min_diffuse,10,20,2,3,0.05,0.95,0.9372393832554856,13,3.0,1,3.0,1,3.0,1
2941,min_diffuse,10,20,2,3,0.05,0.95,0.9286813725082111,22,4.0,1,4.0,1,5.0,0
2942,min_diffuse,10,20,2,3,0.05,0.95,0.787701427667286,3,2.0,1,2.0,1,2.0,1
2943,min_diffuse,10,20,2,3,0.05,0.95,0.7976890788752143,11,3.0,1,3.0,1,3.0,1
2944,min_diffuse,10,20,2,3,0.05,0.95,0.8866456907410585,22,3.0,1,3.0,1,3.0,1
2945,min_diffuse,10,20,2,3,0.05,0.95,0.938513909992694,19,4.0,0,3.0,1,3.0,1
2946,min_diffuse,10,20,2,3,0.05,0.95,0.8828876522011894,4,2.0,1,2.0,1,2.0,1
2947,min_diffuse,10,20,2,3,0.05,0.95,0.7838722073629314,4,2.0,1,2.0,1,2.0,1
2948,min_diffuse,10,20,2,3,0.05,0.95,0.8663233204664978,4,2.0,1,2.0,1,2.0,1
2949,min_diffuse,10,20,2,3,0.05,0.95,0.8627796113668715,3,2.0,0,1.0,1,1.0,1
2950,min_diffuse,10,20,2,3,0.05,0.95,0.8376224288298504,4,2.0,1,2.0,1,2.0,1
2951,min_diffuse,10,20,2,3,0.05,0.95,0.9397839003102388,10,3.0,0,2.0,1,2.0,1
2952,min_diffuse,10,20,2,3,0.05,0.95,0.8710598426321019,12,3.0,0,2.0,1,2.0,1
2953,min_diffuse,10,20,2,3,0.05,0.95,0.9310465251243932,8,3.0,0,2.0,1,3.0,0
2954,min_diffuse,10,20,2,3,0.05,0.95,0.933314038179313,40,7.0,1,7.0,1,7.0,1
2955,min_diffuse,10,20,2,3,0.05,0.95,0.8156572152199539,10,3.0,0,3.0,0,2.0,1
2956,min_diffuse,10,20,2,3,0.05,0.95,0.934110898108867,8,3.0,1,3.0,1,3.0,1
2957,min_diffuse,10,20,2,3,0.05,0.95,0.7529589804236904,5,2.0,1,2.0,1,2.0,1
2958,min_diffuse,10,20,2,3,0.05,0.95,0.8986418332239248,7,3.0,0,2.0,1,3.0,0
2959,min_diffuse,10,20,2,3,0.05,0.95,0.8660535846837204,16,3.0,0,2.0,1,3.0,0
2960,min_diffuse,10,20,2,3,0.05,0.95,0.9135982679918472,16,3.0,0,2.0,1,2.0,1
2961,min_diffuse,10,20,2,3,0.05,0.95,0.9245175496687756,57,5.0,1,5.0,1,5.0,1
2962,min_diffuse,10,20,2,3,0.05,0.95,0.6548631081357115,3,2.0,0,1.0,1,1.0,1
2963,min_diffuse,10,20,2,3,0.05,0.95,0.8920842095769487,7,3.0,0,2.0,1,2.0,1
2964,min_diffuse,10,20,2,3,0.05,0.95,0.9486475569347604,14,3.0,0,2.0,1,2.0,1
2965,min_diffuse,10,20,2,3,0.05,0.95,0.9278612131681696,21,3.0,0,3.0,0,2.0,1
2966,min_diffuse,10,20,2,3,0.05,0.95,0.9449928824592756,42,4.0,0,4.0,0,3.0,1
2967,min_diffuse,10,20,2,3,0.05,0.95,0.9342012224897824,9,3.0,0,2.0,1,3.0,0
2968,min_diffuse,10,20,2,3,0.05,0.95,0.922205327660752,34,4.0,1,4.0,1,4.0,1
2969,min_diffuse,10,20,2,3,0.05,0.95,0.7542745140208574,3,2.0,0,1.0,1,1.0,1
2970,min_diffuse,10,20,2,3,0.05,0.95,0.8829452778080696,3,2.0,1,2.0,1,2.0,1
2971,min_diffuse,10,20,2,3,0.05,0.95,0.879530904580491,12,3.0,1,3.0,1,4.0,0
2972,min_diffuse,10,20,2,3,0.05,0.95,0.8839296129328295,21,3.0,1,3.0,1,3.0,1
2973,min_diffuse,10,20,2,3,0.05,0.95,0.931793165736913,28,4.0,1,4.0,1,4.0,1
2974,min_diffuse,10,20,2,3,0.05,0.95,0.8488435824548659,16,4.0,1,4.0,1,4.0,1
2975,min_diffuse,10,20,2,3,0.05,0.95,0.904300933462595,8,3.0,0,3.0,0,2.0,1
2976,min_diffuse,10,20,2,3,0.05,0.95,0.9062822045914888,6,2.0,1,2.0,1,3.0,0
2977,min_diffuse,10,20,2,3,0.05,0.95,0.7769006483530697,15,3.0,1,3.0,1,3.0,1
2978,min_diffuse,10,20,2,3,0.05,0.95,0.8376249701183728,11,3.0,0,2.0,1,3.0,0
2979,min_diffuse,10,20,2,3,0.05,0.95,0.7795545521776793,4,2.0,1,2.0,1,2.0,1
2980,min_diffuse,10,20,2,3,0.05,0.95,0.8735363636297004,6,2.0,1,2.0,1,2.0,1
2981,min_diffuse,10,20,2,3,0.05,0.95,0.823743249292309,10,2.0,1,2.0,1,2.0,1
2982,min_diffuse,10,20,2,3,0.05,0.95,0.9001023712823448,30,3.0,1,4.0,0,3.0,1
2983,min_diffuse,10,20,2,3,0.05,0.95,0.7536783299430376,4,2.0,1,2.0,1,2.0,1
2984,min_diffuse,10,20,2,3,0.05,0.95,0.904576166606622,23,4.0,0,4.0,0,3.0,1
2985,min_diffuse,10,20,2,3,0.05,0.95,0.8847726212929258,7,3.0,1,3.0,1,3.0,1
2986,min_diffuse,10,20,2,3,0.05,0.95,0.9022719308630948,16,3.0,1,3.0,1,3.0,1
2987,min_diffuse,10,20,2,3,0.05,0.95,0.8073030083332841,16,3.0,1,3.0,1,3.0,1
2988,min_diffuse,10,20,2,3,0.05,0.95,0.8660546315967761,5,2.0,1,2.0,1,2.0,1
2989,min_diffuse,10,20,2,3,0.05,0.95,0.9456733131417102,15,4.0,0,4.0,0,3.0,1
2990,min_diffuse,10,20,2,3,0.05,0.95,0.8632553373923859,4,2.0,0,2.0,0,1.0,1
2991,min_diffuse,10,20,2,3,0.05,0.95,0.8986256991441173,11,3.0,0,2.0,1,3.0,0
2992,min_diffuse,10,20,2,3,0.05,0.95,0.916356172337106,11,3.0,1,3.0,1,3.0,1
2993,min_diffuse,10,20,2,3,0.05,0.95,0.8831816090356687,9,3.0,0,3.0,0,2.0,1
2994,min_diffuse,10,20,2,3,0.05,0.95,0.7589367920300012,5,2.0,1,2.0,1,2.0,1
2995,min_diffuse,10,20,2,3,0.05,0.95,0.8952508649729668,8,3.0,0,2.0,1,2.0,1
2996,min_diffuse,10,20,2,3,0.05,0.95,0.9432445005651732,51,5.0,0,5.0,0,4.0,1
2997,min_diffuse,10,20,2,3,0.05,0.95,0.8503788909080051,20,4.0,1,4.0,1,4.0,1
2998,min_diffuse,10,20,2,3,0.05,0.95,0.9447566943540616,9,2.0,1,2.0,1,2.0,1
2999,min_diffuse,10,20,2,3,0.05,0.95,0.9387723623033932,7,3.0,0,2.0,1,3.0,0
3000,min_diffuse,10,20,2,3,0.05,0.95,0.8817230659336476,6,2.0,0,2.0,0,1.0,1
3001,min_diffuse,10,20,2,3,0.05,0.95,0.9088799356790324,9,2.0,1,2.0,1,2.0,1
3002,min_diffuse,10,20,2,3,0.05,0.95,0.8786856148337772,9,2.0,1,2.0,1,2.0,1
3003,min_diffuse,10,20,2,3,0.05,0.95,0.944545622872476,9,3.0,1,3.0,1,3.0,1
3004,min_diffuse,10,20,2,3,0.05,0.95,0.8423679802215371,5,2.0,1,2.0,1,2.0,1
3005,min_diffuse,10,20,2,3,0.05,0.95,0.7373790642833724,3,2.0,1,2.0,1,2.0,1
3006,min_diffuse,10,20,2,3,0.05,0.95,0.6241528281989605,2,1.0,1,1.0,1,1.0,1
3007,min_diffuse,10,20,2,3,0.05,0.95,0.8988855849763389,8,2.0,1,2.0,1,2.0,1
3008,min_diffuse,10,20,2,3,0.05,0.95,0.9348922361665842,10,2.0,1,2.0,1,2.0,1
3009,min_diffuse,10,20,2,3,0.05,0.95,0.8900511819578493,10,3.0,1,3.0,1,3.0,1
3010,min_diffuse,10,20,2,3,0.05,0.95,0.8991403428423588,5,2.0,1,2.0,1,2.0,1
3011,min_diffuse,10,20,2,3,0.05,0.95,0.8943459632459094,12,3.0,0,3.0,0,2.0,1
3012,min_diffuse,10,20,2,3,0.05,0.95,0.8185343539355172,4,2.0,1,2.0,1,2.0,1
3013,min_diffuse,10,20,2,3,0.05,0.95,0.8993633946348277,6,2.0,1,2.0,1,2.0,1
3014,min_diffuse,10,20,2,3,0.05,0.95,0.9041722478996318,18,4.0,1,4.0,1,4.0,1
3015,min_diffuse,10,20,2,3,0.05,0.95,0.919550962782432,36,4.0,0,3.0,1,3.0,1
3016,min_diffuse,10,20,2,3,0.05,0.95,0.9499569648941136,27,4.0,0,3.0,1,3.0,1
3017,min_diffuse,10,20,2,3,0.05,0.95,0.9334698623579832,12,3.0,1,3.0,1,3.0,1
3018,min_diffuse,10,20,2,3,0.05,0.95,0.8842305218333374,18,3.0,1,3.0,1,3.0,1
3019,min_diffuse,10,20,2,3,0.05,0.95,0.7811044257061145,5,2.0,1,2.0,1,2.0,1
3020,min_diffuse,10,20,2,3,0.05,0.95,0.8983974619410469,35,5.0,1,5.0,1,5.0,1
3021,min_diffuse,10,20,2,3,0.05,0.95,0.7122464813781677,5,2.0,0,2.0,0,1.0,1
3022,min_diffuse,10,20,2,3,0.05,0.95,0.884230444116985,5,2.0,1,2.0,1,2.0,1
3023,min_diffuse,10,20,2,3,0.05,0.95,0.9275132081900106,12,2.0,1,2.0,1,2.0,1
3024,min_diffuse,10,20,2,3,0.05,0.95,0.8478140589917353,5,2.0,1,2.0,1,2.0,1
3025,min_diffuse,10,20,2,3,0.05,0.95,0.9252623043626318,89,7.0,1,7.0,1,7.0,1
3026,min_diffuse,10,20,2,3,0.05,0.95,0.5647249814506589,3,2.0,0,1.0,1,1.0,1
3027,min_diffuse,10,20,2,3,0.05,0.95,0.838585644878245,9,2.0,1,2.0,1,2.0,1
3028,min_diffuse,10,20,2,3,0.05,0.95,0.9150412750919088,12,3.0,0,3.0,0,2.0,1
3029,min_diffuse,10,20,2,3,0.05,0.95,0.910551503205335,4,2.0,1,2.0,1,2.0,1
3030,min_diffuse,10,20,2,3,0.05,0.95,0.9182280881130492,5,2.0,1,2.0,1,2.0,1
3031,min_diffuse,10,20,2,3,0.05,0.95,0.8669231244667098,3,2.0,1,2.0,1,2.0,1
3032,min_diffuse,10,20,2,3,0.05,0.95,0.7975500432644379,6,2.0,1,2.0,1,3.0,0
3033,min_diffuse,10,20,2,3,0.05,0.95,0.9170599560165208,11,3.0,0,2.0,1,2.0,1
3034,min_diffuse,10,20,2,3,0.05,0.95,0.8977428145737231,5,2.0,1,2.0,1,2.0,1
3035,min_diffuse,10,20,2,3,0.05,0.95,0.9227938423718078,3,2.0,1,2.0,1,2.0,1
3036,min_diffuse,10,20,2,3,0.05,0.95,0.9288616613057264,15,3.0,1,3.0,1,3.0,1
3037,min_diffuse,10,20,2,3,0.05,0.95,0.9100394822191352,19,4.0,1,4.0,1,4.0,1
3038,min_diffuse,10,20,2,3,0.05,0.95,0.8619294952930066,6,2.0,1,2.0,1,2.0,1
3039,min_diffuse,10,20,2,3,0.05,0.95,0.9164647293612588,5,2.0,1,2.0,1,2.0,1
3040,min_diffuse,10,20,2,3,0.05,0.95,0.921086654191004,8,2.0,1,2.0,1,2.0,1
3041,min_diffuse,10,20,2,3,0.05,0.95,0.8177422031861608,4,2.0,1,2.0,1,2.0,1
3042,min_diffuse,10,20,2,3,0.05,0.95,0.8475228521879141,8,3.0,0,2.0,1,2.0,1
3043,min_diffuse,10,20,2,3,0.05,0.95,0.8163788655912787,14,3.0,1,3.0,1,3.0,1
3044,min_diffuse,10,20,2,3,0.05,0.95,0.934207041008499,3,2.0,1,2.0,1,2.0,1
3045,min_diffuse,10,20,2,3,0.05,0.95,0.8967958484876747,4,2.0,1,2.0,1,2.0,1
3046,min_diffuse,10,20,2,3,0.05,0.95,0.9159677417563936,7,2.0,1,2.0,1,3.0,0
3047,min_diffuse,10,20,2,3,0.05,0.95,0.9170647156112228,5,2.0,1,2.0,1,2.0,1
3048,min_diffuse,10,20,2,3,0.05,0.95,0.7992274890397729,7,2.0,1,2.0,1,2.0,1
3049,min_diffuse,10,20,2,3,0.05,0.95,0.8690201036853671,11,3.0,1,3.0,1,3.0,1
3050,min_diffuse,10,20,2,3,0.05,0.95,0.8495672380727343,2,1.0,1,2.0,0,2.0,0
3051,min_diffuse,10,20,2,3,0.05,0.95,0.8556683907074727,6,2.0,1,2.0,1,2.0,1
3052,min_diffuse,10,20,2,3,0.05,0.95,0.8059217500085649,6,2.0,1,2.0,1,2.0,1
3053,min_diffuse,10,20,2,3,0.05,0.95,0.9260955276698828,27,3.0,1,3.0,1,3.0,1
3054,min_diffuse,10,20,2,3,0.05,0.95,0.93167378897417,8,3.0,0,2.0,1,3.0,0
3055,min_diffuse,10,20,2,3,0.05,0.95,0.8982153095702806,9,2.0,1,2.0,1,2.0,1
3056,min_diffuse,10,20,2,3,0.05,0.95,0.868839574379785,4,2.0,1,2.0,1,2.0,1
3057,min_diffuse,10,20,2,3,0.05,0.95,0.9427464548508449,11,2.0,1,3.0,0,2.0,1
3058,min_diffuse,10,20,2,3,0.05,0.95,0.8743708058966353,14,3.0,0,3.0,0,2.0,1
3059,min_diffuse,10,20,2,3,0.05,0.95,0.9277845558826636,21,3.0,1,4.0,0,3.0,1
3060,min_diffuse,10,20,2,3,0.05,0.95,0.8857083180130156,11,3.0,1,3.0,1,3.0,1
3061,min_diffuse,10,20,2,3,0.05,0.95,0.9154843442052484,14,4.0,1,4.0,1,4.0,1
3062,min_diffuse,10,20,2,3,0.05,0.95,0.8845234350958489,18,3.0,1,3.0,1,3.0,1
3063,min_diffuse,10,20,2,3,0.05,0.95,0.9076679468188004,6,2.0,1,3.0,0,3.0,0
3064,min_diffuse,10,20,2,3,0.05,0.95,0.9473333389061644,77,6.0,1,6.0,1,6.0,1
3065,min_diffuse,10,20,2,3,0.05,0.95,0.867314684993882,5,2.0,1,2.0,1,2.0,1
3066,min_diffuse,10,20,2,3,0.05,0.95,0.781087478335333,3,2.0,1,2.0,1,2.0,1
3067,min_diffuse,10,20,2,3,0.05,0.95,0.8598803419651787,5,2.0,1,2.0,1,2.0,1
3068,min_diffuse,10,20,2,3,0.05,0.95,0.5845490796464327,5,2.0,1,2.0,1,2.0,1
3069,min_diffuse,10,20,2,3,0.05,0.95,0.9426662984391326,13,3.0,0,2.0,1,3.0,0
3070,min_diffuse,10,20,2,3,0.05,0.95,0.8917752953847495,28,4.0,1,4.0,1,4.0,1
3071,min_diffuse,10,20,2,3,0.05,0.95,0.9153615989852496,11,3.0,1,3.0,1,3.0,1
3072,min_diffuse,10,20,2,3,0.05,0.95,0.7742109610507482,8,3.0,1,3.0,1,3.0,1
3073,min_diffuse,10,20,2,3,0.05,0.95,0.9368903423410696,9,3.0,0,2.0,1,2.0,1
3074,min_diffuse,10,20,2,3,0.05,0.95,0.5605651054421189,5,2.0,1,2.0,1,2.0,1
3075,min_diffuse,10,20,2,3,0.05,0.95,0.8825998195897914,8,3.0,0,2.0,1,3.0,0
3076,min_diffuse,10,20,2,3,0.05,0.95,0.7572862275495829,3,2.0,1,2.0,1,2.0,1
3077,min_diffuse,10,20,2,3,0.05,0.95,0.8583252386607871,16,3.0,0,2.0,1,2.0,1
3078,min_diffuse,10,20,2,3,0.05,0.95,0.8810319558589452,21,4.0,1,4.0,1,4.0,1
3079,min_diffuse,10,20,2,3,0.05,0.95,0.9272879797320628,19,4.0,1,4.0,1,4.0,1
3080,min_diffuse,10,20,2,3,0.05,0.95,0.8650115438907268,3,2.0,1,2.0,1,2.0,1
3081,min_diffuse,10,20,2,3,0.05,0.95,0.7575786808181904,3,2.0,0,1.0,1,1.0,1
3082,min_diffuse,10,20,2,3,0.05,0.95,0.9029287021914534,5,2.0,1,2.0,1,2.0,1
3083,min_diffuse,10,20,2,3,0.05,0.95,0.8815604253620953,13,3.0,1,3.0,1,3.0,1
3084,min_diffuse,10,20,2,3,0.05,0.95,0.925899866512843,16,3.0,1,3.0,1,3.0,1
3085,min_diffuse,10,20,2,3,0.05,0.95,0.9272651202158148,6,2.0,1,2.0,1,2.0,1
3086,min_diffuse,10,20,2,3,0.05,0.95,0.9368646675326696,43,6.0,0,5.0,1,6.0,0
3087,min_diffuse,10,20,2,3,0.05,0.95,0.7804173214984512,3,2.0,1,2.0,1,2.0,1
3088,min_diffuse,10,20,2,3,0.05,0.95,0.945056494175336,16,3.0,1,3.0,1,3.0,1
3089,min_diffuse,10,20,2,3,0.05,0.95,0.8910958842468993,13,3.0,0,3.0,0,2.0,1
3090,min_diffuse,10,20,2,3,0.05,0.95,0.8475712171488644,29,4.0,0,4.0,0,3.0,1
3091,min_diffuse,10,20,2,3,0.05,0.95,0.8797337926610947,12,3.0,0,2.0,1,2.0,1
3092,min_diffuse,10,20,2,3,0.05,0.95,0.8371166647744687,6,2.0,1,2.0,1,2.0,1
3093,min_diffuse,10,20,2,3,0.05,0.95,0.9168782648818196,8,3.0,1,3.0,1,3.0,1
3094,min_diffuse,10,20,2,3,0.05,0.95,0.9103060023586084,14,3.0,1,3.0,1,3.0,1
3095,min_diffuse,10,20,2,3,0.05,0.95,0.7279276788263127,6,2.0,1,2.0,1,2.0,1
3096,min_diffuse,10,20,2,3,0.05,0.95,0.9488916032334048,16,3.0,1,3.0,1,3.0,1
3097,min_diffuse,10,20,2,3,0.05,0.95,0.9486956031669526,7,2.0,1,2.0,1,2.0,1
3098,min_diffuse,10,20,2,3,0.05,0.95,0.9182173002145784,10,3.0,1,3.0,1,3.0,1
3099,min_diffuse,10,20,2,3,0.05,0.95,0.8331498279004785,8,3.0,0,2.0,1,3.0,0
3100,min_diffuse,10,20,2,3,0.05,0.95,0.9393397690486066,39,3.0,1,3.0,1,3.0,1
3101,min_diffuse,10,20,2,3,0.05,0.95,0.9207196690394824,25,3.0,1,3.0,1,3.0,1
3102,min_diffuse,10,20,2,3,0.05,0.95,0.8941501401285664,4,2.0,1,2.0,1,2.0,1
3103,min_diffuse,10,20,2,3,0.05,0.95,0.5289230797406788,3,2.0,0,1.0,1,1.0,1
3104,min_diffuse,10,20,2,3,0.05,0.95,0.8605892419630005,7,2.0,1,2.0,1,2.0,1
3105,min_diffuse,10,20,2,3,0.05,0.95,0.9343589093229768,36,4.0,1,4.0,1,4.0,1
3106,min_diffuse,10,20,2,3,0.05,0.95,0.832657864236951,6,2.0,1,2.0,1,2.0,1
3107,min_diffuse,10,20,2,3,0.05,0.95,0.9417876879661752,34,4.0,1,4.0,1,4.0,1
3108,min_diffuse,10,20,2,3,0.05,0.95,0.94468360533633,49,6.0,1,6.0,1,6.0,1
3109,min_diffuse,10,20,2,3,0.05,0.95,0.9454447270731964,6,2.0,1,2.0,1,2.0,1
3110,min_diffuse,10,20,2,3,0.05,0.95,0.9392158662628128,44,5.0,0,4.0,1,4.0,1
3111,min_diffuse,10,20,2,3,0.05,0.95,0.8035753022263812,3,2.0,1,2.0,1,2.0,1
3112,min_diffuse,10,20,2,3,0.05,0.95,0.8155661164713449,8,2.0,1,2.0,1,2.0,1
3113,min_diffuse,10,20,2,3,0.05,0.95,0.9299241557809425,8,3.0,0,2.0,1,2.0,1
3114,min_diffuse,10,20,2,3,0.05,0.95,0.7791174027865083,3,2.0,1,2.0,1,2.0,1
3115,min_diffuse,10,20,2,3,0.05,0.95,0.8860652898065553,7,2.0,1,3.0,0,2.0,1
3116,min_diffuse,10,20,2,3,0.05,0.95,0.9425853401632452,5,2.0,1,2.0,1,2.0,1
3117,min_diffuse,10,20,2,3,0.05,0.95,0.8583396129470459,10,3.0,0,2.0,1,2.0,1
3118,min_diffuse,10,20,2,3,0.05,0.95,0.8341831011048342,12,2.0,1,2.0,1,2.0,1
3119,min_diffuse,10,20,2,3,0.05,0.95,0.941755270245687,26,4.0,0,4.0,0,3.0,1
3120,min_diffuse,10,20,2,3,0.05,0.95,0.8652138845068063,5,2.0,1,2.0,1,2.0,1
3121,min_diffuse,10,20,2,3,0.05,0.95,0.7707117323137522,12,2.0,1,2.0,1,2.0,1
3122,min_diffuse,10,20,2,3,0.05,0.95,0.946314132108202,7,3.0,1,3.0,1,3.0,1
3123,min_diffuse,10,20,2,3,0.05,0.95,0.8879354551686932,10,3.0,1,3.0,1,3.0,1
3124,min_diffuse,10,20,2,3,0.05,0.95,0.927860704589798,8,3.0,1,3.0,1,3.0,1
3125,min_diffuse,10,20,2,3,0.05,0.95,0.8682138244606261,19,3.0,1,3.0,1,3.0,1
3126,min_diffuse,10,20,2,3,0.05,0.95,0.8321801141184773,10,2.0,1,2.0,1,2.0,1
3127,min_diffuse,10,20,2,3,0.05,0.95,0.8901776328467469,3,2.0,1,2.0,1,2.0,1
3128,min_diffuse,10,20,2,3,0.05,0.95,0.8267859940068528,5,2.0,1,2.0,1,2.0,1
3129,min_diffuse,10,20,2,3,0.05,0.95,0.8712649557415905,12,3.0,1,3.0,1,3.0,1
3130,min_diffuse,10,20,2,3,0.05,0.95,0.9304414767156218,40,5.0,0,4.0,1,5.0,0
3131,min_diffuse,10,20,2,3,0.05,0.95,0.8574053046284014,12,3.0,1,3.0,1,3.0,1
3132,min_diffuse,10,20,2,3,0.05,0.95,0.8973596980674065,10,3.0,1,3.0,1,3.0,1
3133,min_diffuse,10,20,2,3,0.05,0.95,0.9403814993979998,26,3.0,1,3.0,1,3.0,1
3134,min_diffuse,10,20,2,3,0.05,0.95,0.9494357475522228,8,2.0,1,2.0,1,3.0,0
3135,min_diffuse,10,20,2,3,0.05,0.95,0.8889763558190509,16,4.0,0,3.0,1,3.0,1
3136,min_diffuse,10,20,2,3,0.05,0.95,0.8842735340844988,5,2.0,1,2.0,1,2.0,1
3137,min_diffuse,10,20,2,3,0.05,0.95,0.9035555121503104,25,3.0,1,3.0,1,3.0,1
3138,min_diffuse,10,20,2,3,0.05,0.95,0.8712886363244858,3,2.0,0,1.0,1,1.0,1
3139,min_diffuse,10,20,2,3,0.05,0.95,0.9493924939659144,21,4.0,0,3.0,1,4.0,0
3140,min_diffuse,10,20,2,3,0.05,0.95,0.9035443419142232,4,2.0,1,2.0,1,2.0,1
3141,min_diffuse,10,20,2,3,0.05,0.95,0.8969912919264907,6,2.0,1,2.0,1,2.0,1
3142,min_diffuse,10,20,2,3,0.05,0.95,0.880044103009853,6,2.0,1,2.0,1,2.0,1
3143,min_diffuse,10,20,2,3,0.05,0.95,0.598030765296895,4,2.0,1,2.0,1,2.0,1
3144,min_diffuse,10,20,2,3,0.05,0.95,0.9259680725888264,16,3.0,0,2.0,1,2.0,1
3145,min_diffuse,10,20,2,3,0.05,0.95,0.8979189121128697,4,2.0,1,2.0,1,2.0,1
3146,min_diffuse,10,20,2,3,0.05,0.95,0.9103258798458138,11,3.0,0,2.0,1,3.0,0
3147,min_diffuse,10,20,2,3,0.05,0.95,0.9161877792105522,13,3.0,1,3.0,1,3.0,1
3148,min_diffuse,10,20,2,3,0.05,0.95,0.6800221868062923,7,2.0,1,2.0,1,2.0,1
3149,min_diffuse,10,20,2,3,0.05,0.95,0.908734811365901,13,3.0,1,3.0,1,3.0,1
3150,min_diffuse,10,20,2,3,0.05,0.95,0.7615546219670859,8,2.0,1,2.0,1,2.0,1
3151,min_diffuse,10,20,2,3,0.05,0.95,0.949753216128011,11,3.0,0,2.0,1,3.0,0
3152,min_diffuse,10,20,2,3,0.05,0.95,0.7485343304172875,6,2.0,1,2.0,1,2.0,1
3153,min_diffuse,10,20,2,3,0.05,0.95,0.8739268228174508,10,2.0,1,2.0,1,2.0,1
3154,min_diffuse,10,20,2,3,0.05,0.95,0.7935713916300888,6,2.0,1,2.0,1,2.0,1
3155,min_diffuse,10,20,2,3,0.05,0.95,0.9442367272967882,9,3.0,0,2.0,1,3.0,0
3156,min_diffuse,10,20,2,3,0.05,0.95,0.9234716082956042,15,3.0,1,3.0,1,3.0,1
3157,min_diffuse,10,20,2,3,0.05,0.95,0.7564512617743625,8,2.0,1,2.0,1,2.0,1
3158,min_diffuse,10,20,2,3,0.05,0.95,0.8978576379682854,8,3.0,0,2.0,1,3.0,0
3159,min_diffuse,10,20,2,3,0.05,0.95,0.8258973843721724,5,2.0,1,2.0,1,3.0,0
3160,min_diffuse,10,20,2,3,0.05,0.95,0.918386079594442,12,3.0,1,3.0,1,3.0,1
3161,min_diffuse,10,20,2,3,0.05,0.95,0.946461428214378,26,4.0,1,4.0,1,4.0,1
3162,min_diffuse,10,20,2,3,0.05,0.95,0.914231207251621,3,2.0,1,2.0,1,2.0,1
3163,min_diffuse,10,20,2,3,0.05,0.95,0.9057169925599816,7,2.0,1,2.0,1,2.0,1
3164,min_diffuse,10,20,2,3,0.05,0.95,0.8382110510828437,4,2.0,1,2.0,1,2.0,1
3165,min_diffuse,10,20,2,3,0.05,0.95,0.9361642617295438,10,3.0,0,2.0,1,3.0,0
3166,min_diffuse,10,20,2,3,0.05,0.95,0.9452262844502956,31,4.0,1,4.0,1,4.0,1
3167,min_diffuse,10,20,2,3,0.05,0.95,0.9293252884292704,2,1.0,1,1.0,1,1.0,1
3168,min_diffuse,10,20,2,3,0.05,0.95,0.8355091494465414,6,2.0,1,3.0,0,3.0,0
3169,min_diffuse,10,20,2,3,0.05,0.95,0.8458959217703178,15,3.0,0,2.0,1,2.0,1
3170,min_diffuse,10,20,2,3,0.05,0.95,0.905505786733775,10,2.0,1,2.0,1,2.0,1
3171,min_diffuse,10,20,2,3,0.05,0.95,0.92493122874644,10,3.0,0,2.0,1,3.0,0
3172,min_diffuse,10,20,2,3,0.05,0.95,0.9326014578311654,28,5.0,1,5.0,1,5.0,1
3173,min_diffuse,10,20,2,3,0.05,0.95,0.877611122144113,15,3.0,1,3.0,1,3.0,1
3174,min_diffuse,10,20,2,3,0.05,0.95,0.8897868532095667,5,2.0,1,2.0,1,2.0,1
3175,min_diffuse,10,20,2,3,0.05,0.95,0.877704971568098,7,3.0,0,2.0,1,3.0,0
3176,min_diffuse,10,20,2,3,0.05,0.95,0.5459028996032103,2,1.0,1,1.0,1,1.0,1
3177,min_diffuse,10,20,2,3,0.05,0.95,0.8322118941904685,7,2.0,1,2.0,1,2.0,1
3178,min_diffuse,10,20,2,3,0.05,0.95,0.9085823288732506,2,1.0,1,2.0,0,2.0,0
3179,min_diffuse,10,20,2,3,0.05,0.95,0.9393525935069248,12,3.0,1,3.0,1,3.0,1
3180,min_diffuse,10,20,2,3,0.05,0.95,0.8251149315325127,9,2.0,1,2.0,1,2.0,1
3181,min_diffuse,10,20,2,3,0.05,0.95,0.8802258637029652,10,3.0,0,2.0,1,2.0,1
3182,min_diffuse,10,20,2,3,0.05,0.95,0.9481533516970372,49,6.0,1,6.0,1,6.0,1
3183,min_diffuse,10,20,2,3,0.05,0.95,0.9035704271210804,4,2.0,1,2.0,1,2.0,1
3184,min_diffuse,10,20,2,3,0.05,0.95,0.784938722987292,6,2.0,1,2.0,1,2.0,1
3185,min_diffuse,10,20,2,3,0.05,0.95,0.7648620098692988,6,2.0,1,2.0,1,2.0,1
3186,min_diffuse,10,20,2,3,0.05,0.95,0.9172963896035858,14,3.0,1,3.0,1,3.0,1
3187,min_diffuse,10,20,2,3,0.05,0.95,0.8572029641037625,6,2.0,1,3.0,0,3.0,0
3188,min_diffuse,10,20,2,3,0.05,0.95,0.9389800935846602,17,3.0,1,3.0,1,3.0,1
3189,min_diffuse,10,20,2,3,0.05,0.95,0.8964026897258786,28,4.0,0,3.0,1,3.0,1
3190,min_diffuse,10,20,2,3,0.05,0.95,0.8566213584463963,3,2.0,1,2.0,1,2.0,1
3191,min_diffuse,10,20,2,3,0.05,0.95,0.9421113734945552,13,3.0,1,3.0,1,4.0,0
3192,min_diffuse,10,20,2,3,0.05,0.95,0.9176250344795036,5,2.0,1,2.0,1,2.0,1
3193,min_diffuse,10,20,2,3,0.05,0.95,0.8777149693911194,29,4.0,1,4.0,1,4.0,1
3194,min_diffuse,10,20,2,3,0.05,0.95,0.8210385591510087,6,2.0,1,2.0,1,2.0,1
3195,min_diffuse,10,20,2,3,0.05,0.95,0.7736584249179026,8,2.0,1,2.0,1,2.0,1
3196,min_diffuse,10,20,2,3,0.05,0.95,0.8232853973220727,2,1.0,1,2.0,0,2.0,0
3197,min_diffuse,10,20,2,3,0.05,0.95,0.9009060034689312,38,4.0,0,4.0,0,3.0,1
3198,min_diffuse,10,20,2,3,0.05,0.95,0.8449024904747855,22,4.0,0,3.0,1,3.0,1
3199,min_diffuse,10,20,2,3,0.05,0.95,0.9237486466972766,14,3.0,1,3.0,1,3.0,1
3200,min_diffuse,10,20,2,3,0.05,0.95,0.7840193741109865,5,2.0,1,2.0,1,2.0,1
3201,min_diffuse,10,20,2,3,0.05,0.95,0.9087710504732668,27,4.0,0,3.0,1,4.0,0
3202,min_diffuse,10,20,2,3,0.05,0.95,0.9176564994420694,8,2.0,1,2.0,1,2.0,1
3203,min_diffuse,10,20,2,3,0.05,0.95,0.9260089268847114,28,3.0,1,3.0,1,3.0,1
3204,min_diffuse,10,20,2,3,0.05,0.95,0.9125954422484276,16,3.0,0,3.0,0,2.0,1
3205,min_diffuse,10,20,2,3,0.05,0.95,0.9246109095464052,16,3.0,0,2.0,1,2.0,1
3206,min_diffuse,10,20,2,3,0.05,0.95,0.8155981327510736,10,3.0,0,3.0,0,2.0,1
3207,min_diffuse,10,20,2,3,0.05,0.95,0.8825861822859326,27,3.0,1,3.0,1,3.0,1
3208,min_diffuse,10,20,2,3,0.05,0.95,0.8057399649474623,4,2.0,1,2.0,1,2.0,1
3209,min_diffuse,10,20,2,3,0.05,0.95,0.9411815005026484,20,4.0,1,4.0,1,4.0,1
3210,min_diffuse,10,20,2,3,0.05,0.95,0.9297432355643146,17,4.0,0,4.0,0,3.0,1
3211,min_diffuse,10,20,2,3,0.05,0.95,0.920040686442358,11,3.0,1,3.0,1,3.0,1
3212,min_diffuse,10,20,2,3,0.05,0.95,0.9128966824880932,8,3.0,1,3.0,1,3.0,1
3213,min_diffuse,10,20,2,3,0.05,0.95,0.8773673613587886,17,3.0,0,3.0,0,2.0,1
3214,min_diffuse,10,20,2,3,0.05,0.95,0.91998752433791,3,2.0,0,1.0,1,2.0,0
3215,min_diffuse,10,20,2,3,0.05,0.95,0.9378612261019856,28,4.0,1,4.0,1,4.0,1
3216,min_diffuse,10,20,2,3,0.05,0.95,0.9379506849513752,11,3.0,0,3.0,0,2.0,1
3217,min_diffuse,10,20,2,3,0.05,0.95,0.7553649804312939,10,3.0,1,3.0,1,3.0,1
3218,min_diffuse,10,20,2,3,0.05,0.95,0.9301067397098712,3,2.0,1,2.0,1,2.0,1
3219,min_diffuse,10,20,2,3,0.05,0.95,0.7290137199654065,5,2.0,1,2.0,1,2.0,1
3220,min_diffuse,10,20,2,3,0.05,0.95,0.93605463471563,18,3.0,1,3.0,1,4.0,0
3221,min_diffuse,10,20,2,3,0.05,0.95,0.8896921184965871,14,3.0,1,3.0,1,3.0,1
3222,min_diffuse,10,20,2,3,0.05,0.95,0.7504810857337271,15,3.0,1,3.0,1,3.0,1
3223,min_diffuse,10,20,2,3,0.05,0.95,0.8263472493665799,4,2.0,1,2.0,1,2.0,1
3224,min_diffuse,10,20,2,3,0.05,0.95,0.9412463368088908,4,2.0,1,2.0,1,2.0,1
3225,min_diffuse,10,20,2,3,0.05,0.95,0.9079809019571066,7,2.0,1,3.0,0,3.0,0
3226,min_diffuse,10,20,2,3,0.05,0.95,0.90080953564876,11,3.0,1,3.0,1,3.0,1
3227,min_diffuse,10,20,2,3,0.05,0.95,0.8990558097521573,19,3.0,1,3.0,1,3.0,1
3228,min_diffuse,10,20,2,3,0.05,0.95,0.7859182620173046,8,3.0,1,3.0,1,3.0,1
3229,min_diffuse,10,20,2,3,0.05,0.95,0.946064550134548,8,2.0,1,2.0,1,3.0,0
3230,min_diffuse,10,20,2,3,0.05,0.95,0.9494256993291642,40,5.0,1,5.0,1,5.0,1
3231,min_diffuse,10,20,2,3,0.05,0.95,0.8830459097340283,10,2.0,1,2.0,1,2.0,1
3232,min_diffuse,10,20,2,3,0.05,0.95,0.8143402337178897,5,2.0,1,2.0,1,2.0,1
3233,min_diffuse,10,20,2,3,0.05,0.95,0.8628372201937927,3,2.0,0,1.0,1,2.0,0
3234,min_diffuse,10,20,2,3,0.05,0.95,0.9130620309777427,11,2.0,1,2.0,1,2.0,1
3235,min_diffuse,10,20,2,3,0.05,0.95,0.8770811460876387,6,2.0,1,2.0,1,2.0,1
3236,min_diffuse,10,20,2,3,0.05,0.95,0.7127785849964889,12,3.0,0,2.0,1,2.0,1
3237,min_diffuse,10,20,2,3,0.05,0.95,0.8930142934325539,7,2.0,1,2.0,1,2.0,1
3238,min_diffuse,10,20,2,3,0.05,0.95,0.8995856399201678,24,3.0,1,3.0,1,3.0,1
3239,min_diffuse,10,20,2,3,0.05,0.95,0.923168730552839,10,3.0,0,2.0,1,2.0,1
3240,min_diffuse,10,20,2,3,0.05,0.95,0.904650840013402,4,2.0,1,2.0,1,2.0,1
3241,min_diffuse,10,20,2,3,0.05,0.95,0.912615644939973,16,3.0,0,3.0,0,2.0,1
3242,min_diffuse,10,20,2,3,0.05,0.95,0.9175656861638548,11,3.0,1,3.0,1,3.0,1
3243,min_diffuse,10,20,2,3,0.05,0.95,0.6908657752190681,7,2.0,1,2.0,1,2.0,1
3244,min_diffuse,10,20,2,3,0.05,0.95,0.937973123345818,23,5.0,1,5.0,1,5.0,1
3245,min_diffuse,10,20,2,3,0.05,0.95,0.6857332111084158,3,2.0,1,2.0,1,2.0,1
3246,min_diffuse,10,20,2,3,0.05,0.95,0.8883111620668594,5,2.0,1,2.0,1,2.0,1
3247,min_diffuse,10,20,2,3,0.05,0.95,0.8051568734492527,6,2.0,1,2.0,1,2.0,1
3248,min_diffuse,10,20,2,3,0.05,0.95,0.9013057432429008,4,2.0,1,2.0,1,2.0,1
3249,min_diffuse,10,20,2,3,0.05,0.95,0.9145388102445194,6,2.0,1,2.0,1,2.0,1
3250,min_diffuse,10,20,2,3,0.05,0.95,0.932274845275565,25,3.0,1,4.0,0,3.0,1
3251,min_diffuse,10,20,2,3,0.05,0.95,0.8841838665913493,8,2.0,1,2.0,1,2.0,1
3252,min_diffuse,10,20,2,3,0.05,0.95,0.902888372641079,4,2.0,1,2.0,1,2.0,1
3253,min_diffuse,10,20,2,3,0.05,0.95,0.9265312528069845,18,4.0,1,4.0,1,4.0,1
3254,min_diffuse,10,20,2,3,0.05,0.95,0.926608773503082,24,4.0,0,4.0,0,3.0,1
3255,min_diffuse,10,20,2,3,0.05,0.95,0.8920059213086966,6,2.0,1,2.0,1,2.0,1
3256,min_diffuse,10,20,2,3,0.05,0.95,0.9081384218479706,16,3.0,0,2.0,1,2.0,1
3257,min_diffuse,10,20,2,3,0.05,0.95,0.8122115281077565,4,2.0,0,2.0,0,1.0,1
3258,min_diffuse,10,20,2,3,0.05,0.95,0.8945338419427553,5,2.0,1,3.0,0,3.0,0
3259,min_diffuse,10,20,2,3,0.05,0.95,0.6894874558059743,9,3.0,1,3.0,1,3.0,1
3260,min_diffuse,10,20,2,3,0.05,0.95,0.930151458230011,20,3.0,1,3.0,1,3.0,1
3261,min_diffuse,10,20,2,3,0.05,0.95,0.9417291231735864,5,2.0,1,2.0,1,2.0,1
3262,min_diffuse,10,20,2,3,0.05,0.95,0.9424821468447756,5,2.0,1,2.0,1,2.0,1
3263,min_diffuse,10,20,2,3,0.05,0.95,0.8972941223844341,39,5.0,0,4.0,1,4.0,1
3264,min_diffuse,10,20,2,3,0.05,0.95,0.9044074407226486,7,2.0,1,2.0,1,2.0,1
3265,min_diffuse,10,20,2,3,0.05,0.95,0.8955954026093937,15,3.0,1,3.0,1,3.0,1
3266,min_diffuse,10,20,2,3,0.05,0.95,0.8858899768808944,8,3.0,0,2.0,1,2.0,1
3267,min_diffuse,10,20,2,3,0.05,0.95,0.8794757069066897,15,3.0,1,3.0,1,3.0,1
3268,min_diffuse,10,20,2,3,0.05,0.95,0.9460067349210144,10,3.0,1,3.0,1,4.0,0
3269,min_diffuse,10,20,2,3,0.05,0.95,0.8736223258977401,7,2.0,1,2.0,1,2.0,1
3270,min_diffuse,10,20,2,3,0.05,0.95,0.8761230392169999,8,2.0,1,2.0,1,2.0,1
3271,min_diffuse,10,20,2,3,0.05,0.95,0.8804785949987952,7,2.0,1,2.0,1,2.0,1
3272,min_diffuse,10,20,2,3,0.05,0.95,0.8022703429866791,3,2.0,0,1.0,1,2.0,0
3273,min_diffuse,10,20,2,3,0.05,0.95,0.8931784028890196,5,2.0,1,2.0,1,2.0,1
3274,min_diffuse,10,20,2,3,0.05,0.95,0.9009881637650702,13,3.0,0,2.0,1,2.0,1
3275,min_diffuse,10,20,2,3,0.05,0.95,0.9347462806090916,54,7.0,1,7.0,1,7.0,1
3276,min_diffuse,10,20,2,3,0.05,0.95,0.8705563863463291,4,2.0,1,2.0,1,2.0,1
3277,min_diffuse,10,20,2,3,0.05,0.95,0.908473161491972,11,3.0,1,3.0,1,3.0,1
3278,min_diffuse,10,20,2,3,0.05,0.95,0.9164188633851694,23,3.0,0,2.0,1,2.0,1
3279,min_diffuse,10,20,2,3,0.05,0.95,0.8190306422903103,6,2.0,1,2.0,1,2.0,1
3280,min_diffuse,10,20,2,3,0.05,0.95,0.90327126103995,12,3.0,1,3.0,1,3.0,1
3281,min_diffuse,10,20,2,3,0.05,0.95,0.8787289481152476,4,2.0,1,2.0,1,2.0,1
3282,min_diffuse,10,20,2,3,0.05,0.95,0.8653333689488675,33,4.0,1,4.0,1,4.0,1
3283,min_diffuse,10,20,2,3,0.05,0.95,0.7409565119291965,4,2.0,1,2.0,1,2.0,1
3284,min_diffuse,10,20,2,3,0.05,0.95,0.8784938408161682,7,2.0,1,2.0,1,2.0,1
3285,min_diffuse,10,20,2,3,0.05,0.95,0.9461796790809937,52,5.0,0,5.0,0,4.0,1
3286,min_diffuse,10,20,2,3,0.05,0.95,0.928075392837654,12,3.0,1,3.0,1,3.0,1
3287,min_diffuse,10,20,2,3,0.05,0.95,0.8733329907433264,10,2.0,1,2.0,1,2.0,1
3288,min_diffuse,10,20,2,3,0.05,0.95,0.933482977654462,10,3.0,0,2.0,1,3.0,0
3289,min_diffuse,10,20,2,3,0.05,0.95,0.9139127971278864,19,3.0,1,3.0,1,3.0,1
3290,min_diffuse,10,20,2,3,0.05,0.95,0.937001551089462,9,3.0,1,3.0,1,3.0,1
3291,min_diffuse,10,20,2,3,0.05,0.95,0.9417242746174596,41,5.0,0,4.0,1,4.0,1
3292,min_diffuse,10,20,2,3,0.05,0.95,0.8544250414509322,7,2.0,1,2.0,1,2.0,1
3293,min_diffuse,10,20,2,3,0.05,0.95,0.9011038485819568,8,3.0,0,2.0,1,2.0,1
3294,min_diffuse,10,20,2,3,0.05,0.95,0.7630921437242577,3,2.0,1,2.0,1,2.0,1
3295,min_diffuse,10,20,2,3,0.05,0.95,0.895041936931063,14,3.0,1,3.0,1,3.0,1
3296,min_diffuse,10,20,2,3,0.05,0.95,0.8463188403146721,6,2.0,1,2.0,1,2.0,1
3297,min_diffuse,10,20,2,3,0.05,0.95,0.8428799294338795,9,2.0,1,2.0,1,2.0,1
3298,min_diffuse,10,20,2,3,0.05,0.95,0.8972852655673729,20,4.0,1,4.0,1,4.0,1
3299,min_diffuse,10,20,2,3,0.05,0.95,0.9319231630301528,14,3.0,1,3.0,1,3.0,1
3300,min_diffuse,10,20,2,3,0.05,0.95,0.8559992899312442,3,2.0,1,2.0,1,2.0,1
3301,min_diffuse,10,20,2,3,0.05,0.95,0.9458662472912616,49,4.0,1,4.0,1,4.0,1
3302,min_diffuse,10,20,2,3,0.05,0.95,0.9127985657183542,7,2.0,1,2.0,1,2.0,1
3303,min_diffuse,10,20,2,3,0.05,0.95,0.606524736749331,4,2.0,1,2.0,1,2.0,1
3304,min_diffuse,10,20,2,3,0.05,0.95,0.8395634644842805,10,3.0,0,2.0,1,3.0,0
3305,min_diffuse,10,20,2,3,0.05,0.95,0.9374139482882629,7,2.0,1,3.0,0,3.0,0
3306,min_diffuse,10,20,2,3,0.05,0.95,0.9426266097084768,28,3.0,0,3.0,0,2.0,1
3307,min_diffuse,10,20,2,3,0.05,0.95,0.8556102419672459,23,3.0,1,3.0,1,3.0,1
3308,min_diffuse,10,20,2,3,0.05,0.95,0.9180634161516842,16,3.0,0,2.0,1,3.0,0
3309,min_diffuse,10,20,2,3,0.05,0.95,0.8827874330585496,6,2.0,1,2.0,1,2.0,1
3310,min_diffuse,10,20,2,3,0.05,0.95,0.929549401479547,59,7.0,1,7.0,1,7.0,1
3311,min_diffuse,10,20,2,3,0.05,0.95,0.9012174883387348,7,2.0,1,3.0,0,3.0,0
3312,min_diffuse,10,20,2,3,0.05,0.95,0.7976097273245213,13,3.0,1,3.0,1,3.0,1
3313,min_diffuse,10,20,2,3,0.05,0.95,0.7947789265287148,6,2.0,1,2.0,1,2.0,1
3314,min_diffuse,10,20,2,3,0.05,0.95,0.924824061014472,14,3.0,1,3.0,1,3.0,1
3315,min_diffuse,10,20,2,3,0.05,0.95,0.8358089784523911,3,2.0,1,2.0,1,2.0,1
3316,min_diffuse,10,20,2,3,0.05,0.95,0.906546228690827,13,4.0,0,4.0,0,3.0,1
3317,min_diffuse,10,20,2,3,0.05,0.95,0.908289047106036,24,4.0,1,4.0,1,4.0,1
3318,min_diffuse,10,20,2,3,0.05,0.95,0.9119499749293992,9,3.0,0,2.0,1,3.0,0
3319,min_diffuse,10,20,2,3,0.05,0.95,0.9447505082123192,18,3.0,1,3.0,1,3.0,1
3320,min_diffuse,10,20,2,3,0.05,0.95,0.9478697037233764,19,3.0,1,3.0,1,3.0,1
3321,min_diffuse,10,20,2,3,0.05,0.95,0.9268263200654724,15,3.0,1,3.0,1,3.0,1
3322,min_diffuse,10,20,2,3,0.05,0.95,0.809787939095104,8,2.0,1,2.0,1,2.0,1
3323,min_diffuse,10,20,2,3,0.05,0.95,0.9037592170380389,7,2.0,1,2.0,1,2.0,1
3324,min_diffuse,10,20,2,3,0.05,0.95,0.8263833122839382,8,2.0,1,2.0,1,2.0,1
3325,min_diffuse,10,20,2,3,0.05,0.95,0.8613759002001226,4,2.0,1,2.0,1,2.0,1
3326,min_diffuse,10,20,2,3,0.05,0.95,0.9389326165848492,15,3.0,1,3.0,1,4.0,0
3327,min_diffuse,10,20,2,3,0.05,0.95,0.9324609976347986,5,2.0,1,2.0,1,2.0,1
3328,min_diffuse,10,20,2,3,0.05,0.95,0.9070098828746735,39,4.0,0,4.0,0,3.0,1
3329,min_diffuse,10,20,2,3,0.05,0.95,0.8543327783147499,3,2.0,1,2.0,1,2.0,1
3330,min_diffuse,10,20,2,3,0.05,0.95,0.9156342073898728,14,3.0,1,3.0,1,3.0,1
3331,min_diffuse,10,20,2,3,0.05,0.95,0.8256266504709311,14,3.0,0,3.0,0,2.0,1
3332,min_diffuse,10,20,2,3,0.05,0.95,0.8270817670049162,4,2.0,1,2.0,1,2.0,1
3333,min_diffuse,10,20,2,3,0.05,0.95,0.918577961668919,36,4.0,1,4.0,1,4.0,1
3334,min_diffuse,10,20,2,3,0.05,0.95,0.90594456216163,23,3.0,1,3.0,1,3.0,1
3335,min_diffuse,10,20,2,3,0.05,0.95,0.9358835409548524,46,5.0,1,5.0,1,5.0,1
3336,min_diffuse,10,20,2,3,0.05,0.95,0.8613727167817677,10,3.0,1,3.0,1,3.0,1
3337,min_diffuse,10,20,2,3,0.05,0.95,0.9239108140163708,36,6.0,1,6.0,1,6.0,1
3338,min_diffuse,10,20,2,3,0.05,0.95,0.9493514643537236,24,3.0,1,3.0,1,3.0,1
3339,min_diffuse,10,20,2,3,0.05,0.95,0.8223527876410894,9,3.0,0,2.0,1,2.0,1
3340,min_diffuse,10,20,2,3,0.05,0.95,0.7746343973608911,16,3.0,0,2.0,1,2.0,1
3341,min_diffuse,10,20,2,3,0.05,0.95,0.8634613759112812,29,4.0,0,4.0,0,3.0,1
3342,min_diffuse,10,20,2,3,0.05,0.95,0.931636787554454,7,2.0,1,2.0,1,3.0,0
3343,min_diffuse,10,20,2,3,0.05,0.95,0.7688703958628939,5,2.0,1,2.0,1,2.0,1
3344,min_diffuse,10,20,2,3,0.05,0.95,0.9446731168830604,28,5.0,1,5.0,1,5.0,1
3345,min_diffuse,10,20,2,3,0.05,0.95,0.9325363047567148,14,3.0,1,3.0,1,3.0,1
3346,min_diffuse,10,20,2,3,0.05,0.95,0.830720806749071,6,2.0,1,2.0,1,2.0,1
3347,min_diffuse,10,20,2,3,0.05,0.95,0.8266054627543269,11,3.0,0,3.0,0,2.0,1
3348,min_diffuse,10,20,2,3,0.05,0.95,0.9315839934835486,42,6.0,0,6.0,0,5.0,1
3349,min_diffuse,10,20,2,3,0.05,0.95,0.635461275278219,6,2.0,1,2.0,1,2.0,1
3350,min_diffuse,10,20,2,3,0.05,0.95,0.9013018503716712,19,3.0,1,3.0,1,3.0,1
3351,min_diffuse,10,20,2,3,0.05,0.95,0.9030282258855824,27,3.0,1,3.0,1,3.0,1
3352,min_diffuse,10,20,2,3,0.05,0.95,0.83639073386389,13,3.0,1,3.0,1,3.0,1
3353,min_diffuse,10,20,2,3,0.05,0.95,0.9246907876973856,7,3.0,1,3.0,1,3.0,1
3354,min_diffuse,10,20,2,3,0.05,0.95,0.7483354793580378,4,2.0,1,2.0,1,2.0,1
3355,min_diffuse,10,20,2,3,0.05,0.95,0.948174694136697,24,3.0,1,3.0,1,3.0,1
3356,min_diffuse,10,20,2,3,0.05,0.95,0.9228919539551048,7,2.0,1,2.0,1,3.0,0
3357,min_diffuse,10,20,2,3,0.05,0.95,0.9395088029184984,25,3.0,1,3.0,1,3.0,1
3358,min_diffuse,10,20,2,3,0.05,0.95,0.9443544211619626,72,6.0,1,6.0,1,6.0,1
3359,min_diffuse,10,20,2,3,0.05,0.95,0.9414924365471248,13,3.0,1,3.0,1,3.0,1
3360,min_diffuse,10,20,2,3,0.05,0.95,0.9424820142806312,11,3.0,1,3.0,1,3.0,1
3361,min_diffuse,10,20,2,3,0.05,0.95,0.9344219538152664,35,4.0,1,4.0,1,4.0,1
3362,min_diffuse,10,20,2,3,0.05,0.95,0.8802213631896437,8,3.0,0,3.0,0,2.0,1
3363,min_diffuse,10,20,2,3,0.05,0.95,0.9120146961110894,4,2.0,1,2.0,1,2.0,1
3364,min_diffuse,10,20,2,3,0.05,0.95,0.9483949426051952,19,3.0,1,3.0,1,3.0,1
3365,min_diffuse,10,20,2,3,0.05,0.95,0.6555898926832635,9,2.0,1,2.0,1,2.0,1
3366,min_diffuse,10,20,2,3,0.05,0.95,0.8598733766941302,28,4.0,0,4.0,0,3.0,1
3367,min_diffuse,10,20,2,3,0.05,0.95,0.9313956620757992,8,3.0,1,3.0,1,3.0,1
3368,min_diffuse,10,20,2,3,0.05,0.95,0.8234193427159677,7,2.0,1,2.0,1,2.0,1
3369,min_diffuse,10,20,2,3,0.05,0.95,0.8879345179760477,11,3.0,1,3.0,1,3.0,1
3370,min_diffuse,10,20,2,3,0.05,0.95,0.8976174973480097,19,4.0,0,4.0,0,3.0,1
3371,min_diffuse,10,20,2,3,0.05,0.95,0.734702321976245,12,3.0,0,2.0,1,2.0,1
3372,min_diffuse,10,20,2,3,0.05,0.95,0.4935922539475465,7,2.0,1,2.0,1,2.0,1
3373,min_diffuse,10,20,2,3,0.05,0.95,0.8214423139150822,14,3.0,1,3.0,1,3.0,1
3374,min_diffuse,10,20,2,3,0.05,0.95,0.8555675868596687,20,3.0,0,3.0,0,2.0,1
3375,min_diffuse,10,20,2,3,0.05,0.95,0.8899310866289764,6,2.0,1,2.0,1,2.0,1
3376,min_diffuse,10,20,2,3,0.05,0.95,0.7969367203779447,2,1.0,1,2.0,0,2.0,0
3377,min_diffuse,10,20,2,3,0.05,0.95,0.902788054484692,4,2.0,1,2.0,1,2.0,1
3378,min_diffuse,10,20,2,3,0.05,0.95,0.7899478209248114,4,2.0,1,2.0,1,2.0,1
3379,min_diffuse,10,20,2,3,0.05,0.95,0.7843831656744369,8,2.0,1,2.0,1,2.0,1
3380,min_diffuse,10,20,2,3,0.05,0.95,0.9046346034451076,8,2.0,1,2.0,1,3.0,0
3381,min_diffuse,10,20,2,3,0.05,0.95,0.8628542405940056,11,3.0,1,3.0,1,3.0,1
3382,min_diffuse,10,20,2,3,0.05,0.95,0.8853221993146059,31,4.0,1,4.0,1,4.0,1
3383,min_diffuse,10,20,2,3,0.05,0.95,0.8431235108249269,8,3.0,0,2.0,1,2.0,1
3384,min_diffuse,10,20,2,3,0.05,0.95,0.6864003703919379,4,2.0,1,2.0,1,2.0,1
3385,min_diffuse,10,20,2,3,0.05,0.95,0.8714971419825438,23,3.0,1,3.0,1,3.0,1
3386,min_diffuse,10,20,2,3,0.05,0.95,0.8763920970857664,4,2.0,1,2.0,1,2.0,1
3387,min_diffuse,10,20,2,3,0.05,0.95,0.8495295598256005,10,3.0,0,2.0,1,3.0,0
3388,min_diffuse,10,20,2,3,0.05,0.95,0.9097659644060933,7,2.0,1,2.0,1,2.0,1
3389,min_diffuse,10,20,2,3,0.05,0.95,0.9103629826773622,19,4.0,0,3.0,1,4.0,0
3390,min_diffuse,10,20,2,3,0.05,0.95,0.9476598555926112,22,5.0,1,5.0,1,5.0,1
3391,min_diffuse,10,20,2,3,0.05,0.95,0.9387547495189732,10,3.0,1,3.0,1,3.0,1
3392,min_diffuse,10,20,2,3,0.05,0.95,0.7181959522166904,2,1.0,1,1.0,1,1.0,1
3393,min_diffuse,10,20,2,3,0.05,0.95,0.8384501410125826,6,2.0,1,2.0,1,2.0,1
3394,min_diffuse,10,20,2,3,0.05,0.95,0.6775950845930547,5,2.0,1,2.0,1,2.0,1
3395,min_diffuse,10,20,2,3,0.05,0.95,0.934752762645926,41,5.0,1,6.0,0,6.0,0
3396,min_diffuse,10,20,2,3,0.05,0.95,0.8999281407840367,5,2.0,1,2.0,1,2.0,1
3397,min_diffuse,10,20,2,3,0.05,0.95,0.8660621971834135,6,2.0,1,2.0,1,2.0,1
3398,min_diffuse,10,20,2,3,0.05,0.95,0.8845549597099283,4,2.0,0,1.0,1,2.0,0
3399,min_diffuse,10,20,2,3,0.05,0.95,0.8982189722908372,6,2.0,1,2.0,1,2.0,1
3400,min_diffuse,10,20,2,3,0.05,0.95,0.9495662005742168,6,2.0,1,2.0,1,2.0,1
3401,min_diffuse,10,20,2,3,0.05,0.95,0.8510039057927467,13,3.0,1,3.0,1,3.0,1
3402,min_diffuse,10,20,2,3,0.05,0.95,0.8233333196785634,20,3.0,1,3.0,1,3.0,1
3403,min_diffuse,10,20,2,3,0.05,0.95,0.9157504680415236,13,3.0,1,3.0,1,3.0,1
3404,min_diffuse,10,20,2,3,0.05,0.95,0.9239615625074222,16,3.0,1,3.0,1,3.0,1
3405,min_diffuse,10,20,2,3,0.05,0.95,0.909887049771184,7,2.0,1,2.0,1,2.0,1
3406,min_diffuse,10,20,2,3,0.05,0.95,0.9145328431000396,11,3.0,1,3.0,1,3.0,1
3407,min_diffuse,10,20,2,3,0.05,0.95,0.9434242569444304,4,2.0,1,2.0,1,2.0,1
3408,min_diffuse,10,20,2,3,0.05,0.95,0.791795566548643,4,2.0,1,2.0,1,2.0,1
3409,min_diffuse,10,20,2,3,0.05,0.95,0.779735763139815,4,2.0,1,2.0,1,2.0,1
3410,min_diffuse,10,20,2,3,0.05,0.95,0.8465849273529285,13,3.0,1,3.0,1,3.0,1
3411,min_diffuse,10,20,2,3,0.05,0.95,0.8735703544170004,6,2.0,1,2.0,1,3.0,0
3412,min_diffuse,10,20,2,3,0.05,0.95,0.8682833983270258,16,3.0,1,3.0,1,3.0,1
3413,min_diffuse,10,20,2,3,0.05,0.95,0.9273669176423598,12,3.0,1,3.0,1,3.0,1
3414,min_diffuse,10,20,2,3,0.05,0.95,0.9475301833832692,12,3.0,1,3.0,1,3.0,1
3415,min_diffuse,10,20,2,3,0.05,0.95,0.8859304158556703,4,2.0,1,2.0,1,2.0,1
3416,min_diffuse,10,20,2,3,0.05,0.95,0.9025464396535924,10,3.0,0,2.0,1,2.0,1
3417,min_diffuse,10,20,2,3,0.05,0.95,0.9119271565097292,10,3.0,0,2.0,1,3.0,0
3418,min_diffuse,10,20,2,3,0.05,0.95,0.931282782775212,7,2.0,1,2.0,1,2.0,1
3419,min_diffuse,10,20,2,3,0.05,0.95,0.8454447316186214,4,2.0,1,2.0,1,2.0,1
3420,min_diffuse,10,20,2,3,0.05,0.95,0.7839359926557042,20,2.0,1,2.0,1,2.0,1
3421,min_diffuse,10,20,2,3,0.05,0.95,0.8184309950800853,6,2.0,1,2.0,1,2.0,1
3422,min_diffuse,10,20,2,3,0.05,0.95,0.8632868848362621,15,3.0,0,3.0,0,2.0,1
3423,min_diffuse,10,20,2,3,0.05,0.95,0.8860267609335337,7,3.0,0,2.0,1,3.0,0
3424,min_diffuse,10,20,2,3,0.05,0.95,0.8671072117294716,10,2.0,1,2.0,1,2.0,1
3425,min_diffuse,10,20,2,3,0.05,0.95,0.9127511037486512,10,2.0,1,2.0,1,2.0,1
3426,min_diffuse,10,20,2,3,0.05,0.95,0.8366872136434004,8,2.0,1,2.0,1,2.0,1
3427,min_diffuse,10,20,2,3,0.05,0.95,0.9199935780191544,33,4.0,0,4.0,0,3.0,1
3428,min_diffuse,10,20,2,3,0.05,0.95,0.9307040468290636,8,3.0,0,2.0,1,2.0,1
3429,min_diffuse,10,20,2,3,0.05,0.95,0.8397195968812364,18,3.0,0,3.0,0,2.0,1
3430,min_diffuse,10,20,2,3,0.05,0.95,0.5449163504163368,2,1.0,1,1.0,1,1.0,1
3431,min_diffuse,10,20,2,3,0.05,0.95,0.9071626306475464,14,3.0,1,3.0,1,3.0,1
3432,min_diffuse,10,20,2,3,0.05,0.95,0.9440726520662368,7,2.0,1,2.0,1,2.0,1
3433,min_diffuse,10,20,2,3,0.05,0.95,0.8536750105480134,13,2.0,1,2.0,1,2.0,1
3434,min_diffuse,10,20,2,3,0.05,0.95,0.7929650090839995,7,2.0,1,2.0,1,2.0,1
3435,min_diffuse,10,20,2,3,0.05,0.95,0.7828943266142494,7,2.0,1,2.0,1,2.0,1
3436,min_diffuse,10,20,2,3,0.05,0.95,0.698996219352241,7,2.0,1,2.0,1,2.0,1
3437,min_diffuse,10,20,2,3,0.05,0.95,0.7136805159595816,3,2.0,0,2.0,0,1.0,1
3438,min_diffuse,10,20,2,3,0.05,0.95,0.8057507489701641,7,2.0,1,2.0,1,2.0,1
3439,min_diffuse,10,20,2,3,0.05,0.95,0.9299347094516316,15,3.0,1,3.0,1,3.0,1
3440,min_diffuse,10,20,2,3,0.05,0.95,0.7801419583705756,3,2.0,1,2.0,1,2.0,1
3441,min_diffuse,10,20,2,3,0.05,0.95,0.8334388267581058,3,2.0,1,2.0,1,2.0,1
3442,min_diffuse,10,20,2,3,0.05,0.95,0.8824106674305566,14,3.0,1,3.0,1,3.0,1
3443,min_diffuse,10,20,2,3,0.05,0.95,0.9418903075428692,25,4.0,0,4.0,0,3.0,1
3444,min_diffuse,10,20,2,3,0.05,0.95,0.9408364607435146,10,3.0,0,2.0,1,3.0,0
3445,min_diffuse,10,20,2,3,0.05,0.95,0.7051848760016021,5,2.0,1,2.0,1,2.0,1
3446,min_diffuse,10,20,2,3,0.05,0.95,0.7643654535968557,11,3.0,1,3.0,1,3.0,1
3447,min_diffuse,10,20,2,3,0.05,0.95,0.9233994703257784,22,3.0,1,3.0,1,3.0,1
3448,min_diffuse,10,20,2,3,0.05,0.95,0.945795480468002,19,3.0,1,3.0,1,3.0,1
3449,min_diffuse,10,20,2,3,0.05,0.95,0.8448715170883583,5,2.0,1,2.0,1,2.0,1
3450,min_diffuse,10,20,2,3,0.05,0.95,0.9107488697899414,12,3.0,0,2.0,1,2.0,1
3451,min_diffuse,10,20,2,3,0.05,0.95,0.9188770776517472,14,3.0,1,3.0,1,3.0,1
3452,min_diffuse,10,20,2,3,0.05,0.95,0.8938571762123675,35,4.0,0,4.0,0,3.0,1
3453,min_diffuse,10,20,2,3,0.05,0.95,0.8973085368456405,46,5.0,0,5.0,0,4.0,1
3454,min_diffuse,10,20,2,3,0.05,0.95,0.8965357727922411,11,3.0,0,2.0,1,2.0,1
3455,min_diffuse,10,20,2,3,0.05,0.95,0.8227686042937102,4,2.0,1,2.0,1,2.0,1
3456,min_diffuse,10,20,2,3,0.05,0.95,0.9448863517740048,11,3.0,1,3.0,1,3.0,1
3457,min_diffuse,10,20,2,3,0.05,0.95,0.8949019292994075,5,2.0,1,2.0,1,2.0,1
3458,min_diffuse,10,20,2,3,0.05,0.95,0.8131707415462439,16,3.0,1,3.0,1,3.0,1
3459,min_diffuse,10,20,2,3,0.05,0.95,0.9270171792675634,9,3.0,1,3.0,1,3.0,1
3460,min_diffuse,10,20,2,3,0.05,0.95,0.793830328413444,6,2.0,1,2.0,1,2.0,1
3461,min_diffuse,10,20,2,3,0.05,0.95,0.907677740531119,29,4.0,1,4.0,1,4.0,1
3462,min_diffuse,10,20,2,3,0.05,0.95,0.6160408259318928,6,2.0,1,2.0,1,2.0,1
3463,min_diffuse,10,20,2,3,0.05,0.95,0.938014731373236,17,3.0,0,3.0,0,2.0,1
3464,min_diffuse,10,20,2,3,0.05,0.95,0.8540355608204614,12,3.0,0,3.0,0,2.0,1
3465,min_diffuse,10,20,2,3,0.05,0.95,0.9432854020200504,4,2.0,1,2.0,1,2.0,1
3466,min_diffuse,10,20,2,3,0.05,0.95,0.8360820934449293,8,2.0,1,2.0,1,2.0,1
3467,min_diffuse,10,20,2,3,0.05,0.95,0.824134485989141,6,2.0,1,2.0,1,2.0,1
3468,min_diffuse,10,20,2,3,0.05,0.95,0.8537925451228487,3,2.0,0,1.0,1,2.0,0
3469,min_diffuse,10,20,2,3,0.05,0.95,0.9185496720535156,7,2.0,1,2.0,1,2.0,1
3470,min_diffuse,10,20,2,3,0.05,0.95,0.851405787969007,9,2.0,1,2.0,1,2.0,1
3471,min_diffuse,10,20,2,3,0.05,0.95,0.8510927479671482,6,2.0,1,2.0,1,2.0,1
3472,min_diffuse,10,20,2,3,0.05,0.95,0.9418544729304906,59,6.0,1,6.0,1,6.0,1
3473,min_diffuse,10,20,2,3,0.05,0.95,0.9465577500374196,15,3.0,0,2.0,1,3.0,0
3474,min_diffuse,10,20,2,3,0.05,0.95,0.8873079155670944,8,3.0,0,2.0,1,2.0,1
3475,min_diffuse,10,20,2,3,0.05,0.95,0.9455238097300788,70,6.0,1,6.0,1,6.0,1
3476,min_diffuse,10,20,2,3,0.05,0.95,0.9057943117647086,4,2.0,1,2.0,1,2.0,1
3477,min_diffuse,10,20,2,3,0.05,0.95,0.779221001494809,5,2.0,1,2.0,1,2.0,1
3478,min_diffuse,10,20,2,3,0.05,0.95,0.9104902713114256,10,3.0,0,2.0,1,2.0,1
3479,min_diffuse,10,20,2,3,0.05,0.95,0.8740785388683309,13,3.0,0,2.0,1,2.0,1
3480,min_diffuse,10,20,2,3,0.05,0.95,0.8287148866941484,9,3.0,0,3.0,0,2.0,1
3481,min_diffuse,10,20,2,3,0.05,0.95,0.9175963689420676,16,3.0,0,3.0,0,2.0,1
3482,min_diffuse,10,20,2,3,0.05,0.95,0.87608082618932,14,3.0,1,3.0,1,3.0,1
3483,min_diffuse,10,20,2,3,0.05,0.95,0.8787556478232282,7,2.0,1,2.0,1,2.0,1
3484,min_diffuse,10,20,2,3,0.05,0.95,0.9232962971774704,37,4.0,0,4.0,0,3.0,1
3485,min_diffuse,10,20,2,3,0.05,0.95,0.9403596621159154,51,5.0,0,4.0,1,4.0,1
3486,min_diffuse,10,20,2,3,0.05,0.95,0.7766006843737078,9,2.0,1,2.0,1,2.0,1
3487,min_diffuse,10,20,2,3,0.05,0.95,0.8237972456120924,5,2.0,1,2.0,1,2.0,1
3488,min_diffuse,10,20,2,3,0.05,0.95,0.9153111440583538,27,3.0,1,3.0,1,3.0,1
3489,min_diffuse,10,20,2,3,0.05,0.95,0.9258901080304612,16,3.0,1,3.0,1,3.0,1
3490,min_diffuse,10,20,2,3,0.05,0.95,0.9278308851582284,23,4.0,1,4.0,1,4.0,1
3491,min_diffuse,10,20,2,3,0.05,0.95,0.9109663717401888,8,2.0,1,2.0,1,2.0,1
3492,min_diffuse,10,20,2,3,0.05,0.95,0.7929493472557269,5,2.0,1,2.0,1,2.0,1
3493,min_diffuse,10,20,2,3,0.05,0.95,0.8460955136896869,10,3.0,0,2.0,1,2.0,1
3494,min_diffuse,10,20,2,3,0.05,0.95,0.8639590767961888,7,2.0,1,2.0,1,2.0,1
3495,min_diffuse,10,20,2,3,0.05,0.95,0.9025481520327622,12,3.0,1,3.0,1,3.0,1
3496,min_diffuse,10,20,2,3,0.05,0.95,0.7697694691720843,9,2.0,1,2.0,1,2.0,1
3497,min_diffuse,10,20,2,3,0.05,0.95,0.9052631017649412,8,2.0,1,2.0,1,2.0,1
3498,min_diffuse,10,20,2,3,0.05,0.95,0.9418274001074634,15,2.0,1,2.0,1,2.0,1
3499,min_diffuse,10,20,2,3,0.05,0.95,0.837960827719207,11,3.0,1,3.0,1,3.0,1
3500,min_diffuse,10,20,2,3,0.05,0.95,0.9466602394243254,11,3.0,1,3.0,1,3.0,1
3501,min_diffuse,10,20,2,3,0.05,0.95,0.9030446055866054,3,2.0,1,2.0,1,2.0,1
3502,min_diffuse,10,20,2,3,0.05,0.95,0.8972191616406641,12,3.0,0,2.0,1,3.0,0
3503,min_diffuse,10,20,2,3,0.05,0.95,0.8995918976977939,8,3.0,0,2.0,1,3.0,0
3504,min_diffuse,10,20,2,3,0.05,0.95,0.936197895558388,11,3.0,1,3.0,1,3.0,1
3505,min_diffuse,10,20,2,3,0.05,0.95,0.8945384747259142,13,3.0,1,3.0,1,3.0,1
3506,min_diffuse,10,20,2,3,0.05,0.95,0.9277667082372688,13,3.0,0,2.0,1,3.0,0
3507,min_diffuse,10,20,2,3,0.05,0.95,0.8062533178291261,7,3.0,0,2.0,1,3.0,0
3508,min_diffuse,10,20,2,3,0.05,0.95,0.9015628514536608,5,2.0,1,2.0,1,2.0,1
3509,min_diffuse,10,20,2,3,0.05,0.95,0.8721026362703208,9,3.0,1,3.0,1,3.0,1
3510,min_diffuse,10,20,2,3,0.05,0.95,0.9371826337054348,44,5.0,1,5.0,1,5.0,1
3511,min_diffuse,10,20,2,3,0.05,0.95,0.9358302328741192,12,3.0,1,3.0,1,3.0,1
3512,min_diffuse,10,20,2,3,0.05,0.95,0.6494198341230304,8,3.0,0,2.0,1,2.0,1
3513,min_diffuse,10,20,2,3,0.05,0.95,0.8750708606650416,26,3.0,1,3.0,1,4.0,0
3514,min_diffuse,10,20,2,3,0.05,0.95,0.9285070830922414,9,3.0,1,3.0,1,3.0,1
3515,min_diffuse,10,20,2,3,0.05,0.95,0.9368855420802132,25,3.0,1,3.0,1,3.0,1
3516,min_diffuse,10,20,2,3,0.05,0.95,0.7098983986155085,3,2.0,1,2.0,1,2.0,1
3517,min_diffuse,10,20,2,3,0.05,0.95,0.8267129509226522,11,3.0,0,2.0,1,3.0,0
3518,min_diffuse,10,20,2,3,0.05,0.95,0.9349014410374272,41,4.0,1,4.0,1,4.0,1
3519,min_diffuse,10,20,2,3,0.05,0.95,0.8262672627399738,7,3.0,1,3.0,1,3.0,1
3520,min_diffuse,10,20,2,3,0.05,0.95,0.949624184512285,6,2.0,1,2.0,1,2.0,1
3521,min_diffuse,10,20,2,3,0.05,0.95,0.80784606794231,6,2.0,1,2.0,1,3.0,0
3522,min_diffuse,10,20,2,3,0.05,0.95,0.9270433093871966,46,4.0,1,4.0,1,4.0,1
3523,min_diffuse,10,20,2,3,0.05,0.95,0.9410898940386978,14,3.0,1,3.0,1,3.0,1
3524,min_diffuse,10,20,2,3,0.05,0.95,0.9067014653879892,35,4.0,1,4.0,1,4.0,1
3525,min_diffuse,10,20,2,3,0.05,0.95,0.9359695007320183,17,4.0,1,4.0,1,4.0,1
3526,min_diffuse,10,20,2,3,0.05,0.95,0.948661961311396,9,2.0,1,2.0,1,2.0,1
3527,min_diffuse,10,20,2,3,0.05,0.95,0.9215652960954064,41,4.0,1,4.0,1,4.0,1
3528,min_diffuse,10,20,2,3,0.05,0.95,0.9469629567051484,63,6.0,1,6.0,1,6.0,1
3529,min_diffuse,10,20,2,3,0.05,0.95,0.7244556992992939,4,2.0,0,2.0,0,1.0,1
3530,min_diffuse,10,20,2,3,0.05,0.95,0.8258555676015428,2,1.0,1,1.0,1,1.0,1
3531,min_diffuse,10,20,2,3,0.05,0.95,0.8946059198028635,10,2.0,1,2.0,1,2.0,1
3532,min_diffuse,10,20,2,3,0.05,0.95,0.931578457130468,28,3.0,1,3.0,1,3.0,1
3533,min_diffuse,10,20,2,3,0.05,0.95,0.8417226448269298,5,2.0,1,2.0,1,2.0,1
3534,min_diffuse,10,20,2,3,0.05,0.95,0.9120802548733185,11,3.0,0,3.0,0,2.0,1
3535,min_diffuse,10,20,2,3,0.05,0.95,0.9334226223400516,12,3.0,1,3.0,1,3.0,1
3536,min_diffuse,10,20,2,3,0.05,0.95,0.845635192612925,4,2.0,1,2.0,1,2.0,1
3537,min_diffuse,10,20,2,3,0.05,0.95,0.9157630885936712,12,3.0,1,3.0,1,3.0,1
3538,min_diffuse,10,20,2,3,0.05,0.95,0.8651491856055785,5,2.0,1,2.0,1,2.0,1
3539,min_diffuse,10,20,2,3,0.05,0.95,0.6620762538817525,3,2.0,1,2.0,1,2.0,1
3540,min_diffuse,10,20,2,3,0.05,0.95,0.8624804413601006,11,2.0,1,2.0,1,2.0,1
3541,min_diffuse,10,20,2,3,0.05,0.95,0.8651207983306377,11,2.0,1,2.0,1,2.0,1
3542,min_diffuse,10,20,2,3,0.05,0.95,0.82609433681759,7,3.0,0,2.0,1,2.0,1
3543,min_diffuse,10,20,2,3,0.05,0.95,0.8565624350671633,6,2.0,1,2.0,1,2.0,1
3544,min_diffuse,10,20,2,3,0.05,0.95,0.8566944668784202,8,2.0,1,2.0,1,2.0,1
3545,min_diffuse,10,20,2,3,0.05,0.95,0.8462685695916007,7,2.0,1,2.0,1,2.0,1
3546,min_diffuse,10,20,2,3,0.05,0.95,0.881384727626669,25,3.0,1,3.0,1,3.0,1
3547,min_diffuse,10,20,2,3,0.05,0.95,0.9272463209466774,15,3.0,1,3.0,1,3.0,1
3548,min_diffuse,10,20,2,3,0.05,0.95,0.6571569109039912,3,2.0,0,1.0,1,1.0,1
3549,min_diffuse,10,20,2,3,0.05,0.95,0.9115440737992778,8,2.0,1,2.0,1,2.0,1
3550,min_diffuse,10,20,2,3,0.05,0.95,0.8334795555582258,28,4.0,0,3.0,1,4.0,0
3551,min_diffuse,10,20,2,3,0.05,0.95,0.8315711429933129,9,3.0,1,3.0,1,3.0,1
3552,min_diffuse,10,20,2,3,0.05,0.95,0.940248120134945,18,4.0,0,3.0,1,3.0,1
3553,min_diffuse,10,20,2,3,0.05,0.95,0.6762679360895846,5,2.0,1,2.0,1,2.0,1
3554,min_diffuse,10,20,2,3,0.05,0.95,0.8114947481697388,7,2.0,1,2.0,1,2.0,1
3555,min_diffuse,10,20,2,3,0.05,0.95,0.9097674750647948,4,2.0,1,2.0,1,2.0,1
3556,min_diffuse,10,20,2,3,0.05,0.95,0.9090591663129864,9,2.0,1,2.0,1,2.0,1
3557,min_diffuse,10,20,2,3,0.05,0.95,0.8924996294212801,6,2.0,1,2.0,1,2.0,1
3558,min_diffuse,10,20,2,3,0.05,0.95,0.8154512867336309,6,2.0,1,3.0,0,3.0,0
3559,min_diffuse,10,20,2,3,0.05,0.95,0.7799459820243664,3,2.0,0,1.0,1,1.0,1
3560,min_diffuse,10,20,2,3,0.05,0.95,0.8671373626651651,5,2.0,1,2.0,1,2.0,1
3561,min_diffuse,10,20,2,3,0.05,0.95,0.8604671662612892,4,2.0,1,2.0,1,2.0,1
3562,min_diffuse,10,20,2,3,0.05,0.95,0.9428035160361572,12,3.0,1,3.0,1,3.0,1
3563,min_diffuse,10,20,2,3,0.05,0.95,0.6048802659246991,6,2.0,1,2.0,1,2.0,1
3564,min_diffuse,10,20,2,3,0.05,0.95,0.8101398411962862,7,2.0,1,2.0,1,2.0,1
3565,min_diffuse,10,20,2,3,0.05,0.95,0.9131764089424932,4,2.0,1,2.0,1,2.0,1
3566,min_diffuse,10,20,2,3,0.05,0.95,0.946061208957383,28,3.0,1,3.0,1,3.0,1
3567,min_diffuse,10,20,2,3,0.05,0.95,0.9347041846087648,18,4.0,1,4.0,1,4.0,1
3568,min_diffuse,10,20,2,3,0.05,0.95,0.9022518466731766,13,3.0,0,2.0,1,3.0,0
3569,min_diffuse,10,20,2,3,0.05,0.95,0.7882876248807311,6,2.0,1,2.0,1,2.0,1
3570,min_diffuse,10,20,2,3,0.05,0.95,0.8890220799304827,3,2.0,1,2.0,1,2.0,1
3571,min_diffuse,10,20,2,3,0.05,0.95,0.8783937660119162,16,3.0,0,3.0,0,2.0,1
3572,min_diffuse,10,20,2,3,0.05,0.95,0.7763277160387957,5,2.0,1,2.0,1,2.0,1
3573,min_diffuse,10,20,2,3,0.05,0.95,0.9256698838284988,14,4.0,0,3.0,1,3.0,1
3574,min_diffuse,10,20,2,3,0.05,0.95,0.8101644009890817,9,2.0,1,2.0,1,2.0,1
3575,min_diffuse,10,20,2,3,0.05,0.95,0.8408003334912053,3,2.0,1,2.0,1,2.0,1
3576,min_diffuse,10,20,2,3,0.05,0.95,0.9479078791782946,15,3.0,1,3.0,1,3.0,1
3577,min_diffuse,10,20,2,3,0.05,0.95,0.9303416805229594,13,3.0,1,4.0,0,3.0,1
3578,min_diffuse,10,20,2,3,0.05,0.95,0.7964513778730433,5,2.0,1,2.0,1,2.0,1
3579,min_diffuse,10,20,2,3,0.05,0.95,0.9199669804728972,4,2.0,1,2.0,1,2.0,1
3580,min_diffuse,10,20,2,3,0.05,0.95,0.8729239344868879,16,3.0,1,3.0,1,3.0,1
3581,min_diffuse,10,20,2,3,0.05,0.95,0.6287099939715226,4,2.0,1,2.0,1,2.0,1
3582,min_diffuse,10,20,2,3,0.05,0.95,0.7845317319904256,6,2.0,1,2.0,1,2.0,1
3583,min_diffuse,10,20,2,3,0.05,0.95,0.8519192046635928,7,2.0,1,2.0,1,2.0,1
3584,min_diffuse,10,20,2,3,0.05,0.95,0.9036541612725544,19,3.0,0,3.0,0,2.0,1
3585,min_diffuse,10,20,2,3,0.05,0.95,0.8859524165788016,19,2.0,1,2.0,1,3.0,0
3586,min_diffuse,10,20,2,3,0.05,0.95,0.8423195313054092,4,2.0,1,2.0,1,2.0,1
3587,min_diffuse,10,20,2,3,0.05,0.95,0.7947843799817185,9,2.0,1,2.0,1,2.0,1
3588,min_diffuse,10,20,2,3,0.05,0.95,0.7844769755993005,9,3.0,0,2.0,1,2.0,1
3589,min_diffuse,10,20,2,3,0.05,0.95,0.9156820843310204,9,3.0,0,2.0,1,2.0,1
3590,min_diffuse,10,20,2,3,0.05,0.95,0.9130174613203412,17,2.0,1,2.0,1,2.0,1
3591,min_diffuse,10,20,2,3,0.05,0.95,0.8995315245271437,11,3.0,1,3.0,1,3.0,1
3592,min_diffuse,10,20,2,3,0.05,0.95,0.9261034761635668,14,3.0,1,3.0,1,3.0,1
3593,min_diffuse,10,20,2,3,0.05,0.95,0.8562169560910474,14,3.0,1,3.0,1,3.0,1
3594,min_diffuse,10,20,2,3,0.05,0.95,0.9308027325840836,4,2.0,1,2.0,1,2.0,1
3595,min_diffuse,10,20,2,3,0.05,0.95,0.8668119469218155,6,2.0,1,2.0,1,2.0,1
3596,min_diffuse,10,20,2,3,0.05,0.95,0.7295142418442032,3,2.0,0,1.0,1,2.0,0
3597,min_diffuse,10,20,2,3,0.05,0.95,0.8780724250638401,31,4.0,1,4.0,1,4.0,1
3598,min_diffuse,10,20,2,3,0.05,0.95,0.8643220451392719,16,4.0,1,4.0,1,4.0,1
3599,min_diffuse,10,20,2,3,0.05,0.95,0.91168466535957,5,2.0,1,2.0,1,2.0,1
3600,min_diffuse,10,20,2,3,0.05,0.95,0.8791640965781469,16,3.0,0,3.0,0,2.0,1
3601,min_diffuse,10,20,2,3,0.05,0.95,0.9476059113787192,18,4.0,0,3.0,1,3.0,1
3602,min_diffuse,10,20,2,3,0.05,0.95,0.9276419250793289,10,2.0,1,2.0,1,2.0,1
3603,min_diffuse,10,20,2,3,0.05,0.95,0.9295460324646722,26,3.0,1,3.0,1,3.0,1
3604,min_diffuse,10,20,2,3,0.05,0.95,0.7040835981479212,5,2.0,1,2.0,1,2.0,1
3605,min_diffuse,10,20,2,3,0.05,0.95,0.7763382533650213,6,2.0,1,2.0,1,2.0,1
3606,min_diffuse,10,20,2,3,0.05,0.95,0.939610078835744,18,3.0,1,3.0,1,4.0,0
3607,min_diffuse,10,20,2,3,0.05,0.95,0.8542829177519305,5,2.0,1,2.0,1,2.0,1
3608,min_diffuse,10,20,2,3,0.05,0.95,0.9270497447008628,9,2.0,1,2.0,1,2.0,1
3609,min_diffuse,10,20,2,3,0.05,0.95,0.949529556626472,8,2.0,1,2.0,1,2.0,1
3610,min_diffuse,10,20,2,3,0.05,0.95,0.9099387710436118,30,4.0,0,3.0,1,3.0,1
3611,min_diffuse,10,20,2,3,0.05,0.95,0.944925208492016,17,4.0,0,3.0,1,3.0,1
3612,min_diffuse,10,20,2,3,0.05,0.95,0.8222315711903564,12,2.0,1,2.0,1,2.0,1
3613,min_diffuse,10,20,2,3,0.05,0.95,0.7576454197769621,5,2.0,1,2.0,1,2.0,1
3614,min_diffuse,10,20,2,3,0.05,0.95,0.9287218018111324,11,3.0,1,3.0,1,3.0,1
3615,min_diffuse,10,20,2,3,0.05,0.95,0.9225519628311468,8,2.0,1,2.0,1,2.0,1
3616,min_diffuse,10,20,2,3,0.05,0.95,0.7334278871470192,8,2.0,1,2.0,1,2.0,1
3617,min_diffuse,10,20,2,3,0.05,0.95,0.8968379302223266,12,2.0,1,2.0,1,2.0,1
3618,min_diffuse,10,20,2,3,0.05,0.95,0.9288092420821296,7,2.0,1,2.0,1,2.0,1
3619,min_diffuse,10,20,2,3,0.05,0.95,0.8383106474688382,7,2.0,1,2.0,1,2.0,1
3620,min_diffuse,10,20,2,3,0.05,0.95,0.8665333496255981,2,1.0,1,2.0,0,2.0,0
3621,min_diffuse,10,20,2,3,0.05,0.95,0.947571378018296,22,4.0,0,4.0,0,3.0,1
3622,min_diffuse,10,20,2,3,0.05,0.95,0.7642221330780736,4,2.0,1,2.0,1,2.0,1
3623,min_diffuse,10,20,2,3,0.05,0.95,0.9043636885252612,7,2.0,1,2.0,1,2.0,1
3624,min_diffuse,10,20,2,3,0.05,0.95,0.7874908089245903,11,2.0,1,2.0,1,2.0,1
3625,min_diffuse,10,20,2,3,0.05,0.95,0.9141591555580316,16,3.0,1,4.0,0,3.0,1
3626,min_diffuse,10,20,2,3,0.05,0.95,0.8689770748618816,11,3.0,1,3.0,1,3.0,1
3627,min_diffuse,10,20,2,3,0.05,0.95,0.7642901422120385,12,3.0,0,3.0,0,2.0,1
3628,min_diffuse,10,20,2,3,0.05,0.95,0.6863745441906963,11,3.0,1,3.0,1,3.0,1
3629,min_diffuse,10,20,2,3,0.05,0.95,0.9005284182603366,7,3.0,1,3.0,1,3.0,1
3630,min_diffuse,10,20,2,3,0.05,0.95,0.9030452050776608,9,3.0,0,2.0,1,2.0,1
3631,min_diffuse,10,20,2,3,0.05,0.95,0.7770883846411524,12,3.0,0,2.0,1,2.0,1
3632,min_diffuse,10,20,2,3,0.05,0.95,0.7930834250433973,5,2.0,1,2.0,1,2.0,1
3633,min_diffuse,10,20,2,3,0.05,0.95,0.8382381777793448,8,2.0,1,2.0,1,2.0,1
3634,min_diffuse,10,20,2,3,0.05,0.95,0.91547978842384,5,2.0,1,2.0,1,2.0,1
3635,min_diffuse,10,20,2,3,0.05,0.95,0.9281861473287994,17,3.0,1,3.0,1,3.0,1
3636,min_diffuse,10,20,2,3,0.05,0.95,0.8175818694073284,15,3.0,1,3.0,1,3.0,1
3637,min_diffuse,10,20,2,3,0.05,0.95,0.6715280839199315,7,2.0,1,2.0,1,2.0,1
3638,min_diffuse,10,20,2,3,0.05,0.95,0.7601716502996668,6,2.0,1,2.0,1,2.0,1
3639,min_diffuse,10,20,2,3,0.05,0.95,0.9481268956852896,21,3.0,1,3.0,1,3.0,1
3640,min_diffuse,10,20,2,3,0.05,0.95,0.91995802373632,14,3.0,1,4.0,0,3.0,1
3641,min_diffuse,10,20,2,3,0.05,0.95,0.9247462813211096,20,3.0,1,3.0,1,3.0,1
3642,min_diffuse,10,20,2,3,0.05,0.95,0.9221668224070922,12,3.0,0,2.0,1,2.0,1
3643,min_diffuse,10,20,2,3,0.05,0.95,0.9383249529105034,26,3.0,1,3.0,1,3.0,1
3644,min_diffuse,10,20,2,3,0.05,0.95,0.8581933094636647,6,2.0,1,2.0,1,2.0,1
3645,min_diffuse,10,20,2,3,0.05,0.95,0.8842864835754437,11,3.0,1,3.0,1,3.0,1
3646,min_diffuse,10,20,2,3,0.05,0.95,0.903595210016819,9,2.0,1,2.0,1,3.0,0
3647,min_diffuse,10,20,2,3,0.05,0.95,0.8910692791817939,4,2.0,1,2.0,1,2.0,1
3648,min_diffuse,10,20,2,3,0.05,0.95,0.8922056452972805,8,2.0,1,3.0,0,3.0,0
3649,min_diffuse,10,20,2,3,0.05,0.95,0.8786437470138646,21,3.0,1,3.0,1,4.0,0
3650,min_diffuse,10,20,2,3,0.05,0.95,0.8900020723915045,7,3.0,0,3.0,0,2.0,1
3651,min_diffuse,10,20,2,3,0.05,0.95,0.9099861615564948,6,2.0,1,2.0,1,2.0,1
3652,min_diffuse,10,20,2,3,0.05,0.95,0.8985658100763452,16,3.0,1,3.0,1,3.0,1
3653,min_diffuse,10,20,2,3,0.05,0.95,0.904673092266114,9,2.0,1,2.0,1,2.0,1
3654,min_diffuse,10,20,2,3,0.05,0.95,0.9049579565549744,91,7.0,0,6.0,1,6.0,1
3655,min_diffuse,10,20,2,3,0.05,0.95,0.8591751328965745,7,2.0,1,2.0,1,2.0,1
3656,min_diffuse,10,20,2,3,0.05,0.95,0.9303526308870278,15,2.0,1,2.0,1,2.0,1
3657,min_diffuse,10,20,2,3,0.05,0.95,0.925597498138622,6,2.0,1,2.0,1,2.0,1
3658,min_diffuse,10,20,2,3,0.05,0.95,0.8294336525717142,19,3.0,1,3.0,1,3.0,1
3659,min_diffuse,10,20,2,3,0.05,0.95,0.8845715023663382,22,3.0,1,3.0,1,3.0,1
3660,min_diffuse,10,20,2,3,0.05,0.95,0.8004895656517921,3,2.0,1,2.0,1,2.0,1
3661,min_diffuse,10,20,2,3,0.05,0.95,0.8186438756317098,14,3.0,1,3.0,1,3.0,1
3662,min_diffuse,10,20,2,3,0.05,0.95,0.899309692648572,8,3.0,1,3.0,1,3.0,1
3663,min_diffuse,10,20,2,3,0.05,0.95,0.8839807610251418,15,3.0,0,3.0,0,2.0,1
3664,min_diffuse,10,20,2,3,0.05,0.95,0.881294218706384,8,3.0,0,2.0,1,2.0,1
3665,min_diffuse,10,20,2,3,0.05,0.95,0.8064829026735844,5,2.0,1,2.0,1,2.0,1
3666,min_diffuse,10,20,2,3,0.05,0.95,0.9070372510924782,7,3.0,1,3.0,1,3.0,1
3667,min_diffuse,10,20,2,3,0.05,0.95,0.8719549049987139,7,2.0,1,2.0,1,3.0,0
3668,min_diffuse,10,20,2,3,0.05,0.95,0.8671734382088975,5,2.0,1,2.0,1,2.0,1
3669,min_diffuse,10,20,2,3,0.05,0.95,0.8651041820971617,17,3.0,0,2.0,1,2.0,1
3670,min_diffuse,10,20,2,3,0.05,0.95,0.9439904384111216,57,5.0,0,5.0,0,4.0,1
3671,min_diffuse,10,20,2,3,0.05,0.95,0.8253947153097794,5,2.0,1,2.0,1,2.0,1
3672,min_diffuse,10,20,2,3,0.05,0.95,0.8914029728463249,33,4.0,0,3.0,1,3.0,1
3673,min_diffuse,10,20,2,3,0.05,0.95,0.909434280864615,4,2.0,1,2.0,1,2.0,1
3674,min_diffuse,10,20,2,3,0.05,0.95,0.9177104982668896,40,5.0,1,5.0,1,5.0,1
3675,min_diffuse,10,20,2,3,0.05,0.95,0.93766344797251,40,5.0,1,5.0,1,5.0,1
3676,min_diffuse,10,20,2,3,0.05,0.95,0.9072205651522964,18,3.0,0,2.0,1,3.0,0
3677,min_diffuse,10,20,2,3,0.05,0.95,0.9061740581939536,14,3.0,1,3.0,1,3.0,1
3678,min_diffuse,10,20,2,3,0.05,0.95,0.8598703439201522,11,3.0,1,3.0,1,3.0,1
3679,min_diffuse,10,20,2,3,0.05,0.95,0.7148398770007783,5,2.0,1,2.0,1,2.0,1
3680,min_diffuse,10,20,2,3,0.05,0.95,0.815344519276858,11,3.0,1,3.0,1,3.0,1
3681,min_diffuse,10,20,2,3,0.05,0.95,0.855938271794081,10,2.0,1,2.0,1,2.0,1
3682,min_diffuse,10,20,2,3,0.05,0.95,0.7825532240048698,5,2.0,1,2.0,1,2.0,1
3683,min_diffuse,10,20,2,3,0.05,0.95,0.8817630053788449,16,3.0,1,3.0,1,3.0,1
3684,min_diffuse,10,20,2,3,0.05,0.95,0.8973214875910028,9,2.0,1,2.0,1,2.0,1
3685,min_diffuse,10,20,2,3,0.05,0.95,0.858837498307898,10,2.0,1,2.0,1,2.0,1
3686,min_diffuse,10,20,2,3,0.05,0.95,0.6993309506716434,6,2.0,1,2.0,1,2.0,1
3687,min_diffuse,10,20,2,3,0.05,0.95,0.8251755125358412,3,2.0,1,2.0,1,2.0,1
3688,min_diffuse,10,20,2,3,0.05,0.95,0.9218417947092228,22,3.0,1,3.0,1,3.0,1
3689,min_diffuse,10,20,2,3,0.05,0.95,0.9316253590318608,9,3.0,0,3.0,0,2.0,1
3690,min_diffuse,10,20,2,3,0.05,0.95,0.8926391346778253,5,2.0,1,2.0,1,2.0,1
3691,min_diffuse,10,20,2,3,0.05,0.95,0.8244180747237239,16,4.0,1,4.0,1,4.0,1
3692,min_diffuse,10,20,2,3,0.05,0.95,0.9020847420570915,3,2.0,1,2.0,1,2.0,1
3693,min_diffuse,10,20,2,3,0.05,0.95,0.8775855779336612,13,3.0,0,3.0,0,2.0,1
3694,min_diffuse,10,20,2,3,0.05,0.95,0.9295843186066668,30,4.0,0,3.0,1,3.0,1
3695,min_diffuse,10,20,2,3,0.05,0.95,0.9175422793316652,16,2.0,1,2.0,1,2.0,1
3696,min_diffuse,10,20,2,3,0.05,0.95,0.8497135036900014,3,2.0,0,1.0,1,2.0,0
3697,min_diffuse,10,20,2,3,0.05,0.95,0.8592234230113915,6,2.0,1,2.0,1,2.0,1
3698,min_diffuse,10,20,2,3,0.05,0.95,0.8857954178514925,9,3.0,0,3.0,0,2.0,1
3699,min_diffuse,10,20,2,3,0.05,0.95,0.908705046159056,13,3.0,1,4.0,0,4.0,0
3700,min_diffuse,10,20,2,3,0.05,0.95,0.9265426922628353,8,3.0,0,2.0,1,3.0,0
3701,min_diffuse,10,20,2,3,0.05,0.95,0.94029538145822,16,3.0,1,3.0,1,3.0,1
3702,min_diffuse,10,20,2,3,0.05,0.95,0.8366950061315418,2,1.0,1,2.0,0,2.0,0
3703,min_diffuse,10,20,2,3,0.05,0.95,0.8647851277109365,9,3.0,1,3.0,1,3.0,1
3704,min_diffuse,10,20,2,3,0.05,0.95,0.9441004230159432,9,3.0,1,3.0,1,3.0,1
3705,min_diffuse,10,20,2,3,0.05,0.95,0.8546509653136509,17,3.0,0,2.0,1,2.0,1
3706,min_diffuse,10,20,2,3,0.05,0.95,0.8564511531450643,5,2.0,1,2.0,1,2.0,1
3707,min_diffuse,10,20,2,3,0.05,0.95,0.9318441214699518,36,4.0,1,4.0,1,4.0,1
3708,min_diffuse,10,20,2,3,0.05,0.95,0.8779449775610942,30,4.0,0,3.0,1,3.0,1
3709,min_diffuse,10,20,2,3,0.05,0.95,0.9468186903685668,9,3.0,1,3.0,1,3.0,1
3710,min_diffuse,10,20,2,3,0.05,0.95,0.91795379362129,21,3.0,1,3.0,1,3.0,1
3711,min_diffuse,10,20,2,3,0.05,0.95,0.7845209632271577,7,2.0,1,2.0,1,2.0,1
3712,min_diffuse,10,20,2,3,0.05,0.95,0.8844348324488632,16,3.0,1,3.0,1,3.0,1
3713,min_diffuse,10,20,2,3,0.05,0.95,0.7143312756766759,5,2.0,1,2.0,1,2.0,1
3714,min_diffuse,10,20,2,3,0.05,0.95,0.8802956763679508,9,3.0,1,3.0,1,3.0,1
3715,min_diffuse,10,20,2,3,0.05,0.95,0.9361479497128964,9,3.0,0,2.0,1,3.0,0
3716,min_diffuse,10,20,2,3,0.05,0.95,0.8781204975753398,10,3.0,1,3.0,1,3.0,1
3717,min_diffuse,10,20,2,3,0.05,0.95,0.9355656656657118,11,3.0,0,2.0,1,3.0,0
3718,min_diffuse,10,20,2,3,0.05,0.95,0.8622232429661656,11,3.0,1,3.0,1,3.0,1
3719,min_diffuse,10,20,2,3,0.05,0.95,0.8920989247167654,16,3.0,1,3.0,1,3.0,1
3720,min_diffuse,10,20,2,3,0.05,0.95,0.8827739696441407,8,2.0,1,3.0,0,3.0,0
3721,min_diffuse,10,20,2,3,0.05,0.95,0.8252635769923917,3,2.0,1,2.0,1,2.0,1
3722,min_diffuse,10,20,2,3,0.05,0.95,0.8717958823459921,16,2.0,1,2.0,1,2.0,1
3723,min_diffuse,10,20,2,3,0.05,0.95,0.8879472948631418,16,4.0,0,4.0,0,3.0,1
3724,min_diffuse,10,20,2,3,0.05,0.95,0.9440340111560236,22,4.0,1,4.0,1,4.0,1
3725,min_diffuse,10,20,2,3,0.05,0.95,0.9029184852516614,7,3.0,0,2.0,1,3.0,0
3726,min_diffuse,10,20,2,3,0.05,0.95,0.9083779574475624,38,4.0,1,4.0,1,4.0,1
3727,min_diffuse,10,20,2,3,0.05,0.95,0.9468500964456678,22,4.0,1,4.0,1,4.0,1
3728,min_diffuse,10,20,2,3,0.05,0.95,0.9483642990938514,43,5.0,1,5.0,1,5.0,1
3729,min_diffuse,10,20,2,3,0.05,0.95,0.7198994186271183,5,2.0,1,2.0,1,2.0,1
3730,min_diffuse,10,20,2,3,0.05,0.95,0.9120691639733698,15,3.0,0,2.0,1,3.0,0
3731,min_diffuse,10,20,2,3,0.05,0.95,0.7853495813743139,9,3.0,0,2.0,1,2.0,1
3732,min_diffuse,10,20,2,3,0.05,0.95,0.9229635350818204,4,2.0,1,2.0,1,2.0,1
3733,min_diffuse,10,20,2,3,0.05,0.95,0.9038294308924066,5,2.0,1,2.0,1,2.0,1
3734,min_diffuse,10,20,2,3,0.05,0.95,0.9291114923558554,18,4.0,0,3.0,1,3.0,1
3735,min_diffuse,10,20,2,3,0.05,0.95,0.9491498079619082,57,5.0,0,5.0,0,4.0,1
3736,min_diffuse,10,20,2,3,0.05,0.95,0.8397393131220845,12,3.0,1,3.0,1,3.0,1
3737,min_diffuse,10,20,2,3,0.05,0.95,0.9097764681210944,14,3.0,1,3.0,1,3.0,1
3738,min_diffuse,10,20,2,3,0.05,0.95,0.886455507917327,21,3.0,1,3.0,1,3.0,1
3739,min_diffuse,10,20,2,3,0.05,0.95,0.9150112546707831,3,2.0,1,2.0,1,2.0,1
3740,min_diffuse,10,20,2,3,0.05,0.95,0.903520826468764,17,5.0,0,5.0,0,4.0,1
3741,min_diffuse,10,20,2,3,0.05,0.95,0.9235771362538884,6,2.0,1,2.0,1,3.0,0
3742,min_diffuse,10,20,2,3,0.05,0.95,0.8885645889016002,6,3.0,0,2.0,1,3.0,0
3743,min_diffuse,10,20,2,3,0.05,0.95,0.8367718107401104,4,2.0,1,2.0,1,2.0,1
3744,min_diffuse,10,20,2,3,0.05,0.95,0.8888297971163357,17,3.0,0,2.0,1,2.0,1
3745,min_diffuse,10,20,2,3,0.05,0.95,0.9046984516821764,7,2.0,1,2.0,1,2.0,1
3746,min_diffuse,10,20,2,3,0.05,0.95,0.8634882446256384,3,2.0,1,2.0,1,2.0,1
3747,min_diffuse,10,20,2,3,0.05,0.95,0.9373264676937292,29,5.0,1,5.0,1,5.0,1
3748,min_diffuse,10,20,2,3,0.05,0.95,0.9476488543087842,51,5.0,0,4.0,1,4.0,1
3749,min_diffuse,10,20,2,3,0.05,0.95,0.8512929447016089,16,3.0,1,3.0,1,3.0,1
3750,min_diffuse,10,20,2,3,0.05,0.95,0.9226924247444525,6,2.0,1,2.0,1,3.0,0
3751,min_diffuse,10,20,2,3,0.05,0.95,0.9471773324955626,13,3.0,1,3.0,1,3.0,1
3752,min_diffuse,10,20,2,3,0.05,0.95,0.9031236331882964,21,3.0,1,3.0,1,3.0,1
3753,min_diffuse,10,20,2,3,0.05,0.95,0.7742813812914789,8,3.0,0,2.0,1,3.0,0
3754,min_diffuse,10,20,2,3,0.05,0.95,0.8398530275191988,8,2.0,1,2.0,1,3.0,0
3755,min_diffuse,10,20,2,3,0.05,0.95,0.8610366932280387,11,3.0,0,2.0,1,2.0,1
3756,min_diffuse,10,20,2,3,0.05,0.95,0.9065156696954636,44,6.0,0,5.0,1,5.0,1
3757,min_diffuse,10,20,2,3,0.05,0.95,0.7959234879977659,9,3.0,0,2.0,1,2.0,1
3758,min_diffuse,10,20,2,3,0.05,0.95,0.9053044238502416,13,3.0,1,3.0,1,3.0,1
3759,min_diffuse,10,20,2,3,0.05,0.95,0.8284824070468073,4,2.0,1,2.0,1,3.0,0
3760,min_diffuse,10,20,2,3,0.05,0.95,0.8892177403839818,6,2.0,1,2.0,1,2.0,1
3761,min_diffuse,10,20,2,3,0.05,0.95,0.9474184320297048,66,5.0,1,5.0,1,5.0,1
3762,min_diffuse,10,20,2,3,0.05,0.95,0.9176261291041056,34,4.0,1,4.0,1,4.0,1
3763,min_diffuse,10,20,2,3,0.05,0.95,0.8718039840793552,6,2.0,1,2.0,1,2.0,1
3764,min_diffuse,10,20,2,3,0.05,0.95,0.8039221954510135,15,3.0,1,3.0,1,3.0,1
3765,min_diffuse,10,20,2,3,0.05,0.95,0.7483332141870882,2,1.0,1,1.0,1,2.0,0
3766,min_diffuse,10,20,2,3,0.05,0.95,0.9276677371654534,29,5.0,0,4.0,1,4.0,1
3767,min_diffuse,10,20,2,3,0.05,0.95,0.9436769304909064,28,4.0,1,4.0,1,4.0,1
3768,min_diffuse,10,20,2,3,0.05,0.95,0.8316311913483555,6,2.0,1,2.0,1,2.0,1
3769,min_diffuse,10,20,2,3,0.05,0.95,0.9262273071006898,11,3.0,0,2.0,1,2.0,1
3770,min_diffuse,10,20,2,3,0.05,0.95,0.9094488879535134,7,3.0,1,3.0,1,3.0,1
3771,min_diffuse,10,20,2,3,0.05,0.95,0.8545932903249875,4,2.0,1,2.0,1,2.0,1
3772,min_diffuse,10,20,2,3,0.05,0.95,0.8216677096739595,3,2.0,1,2.0,1,2.0,1
3773,min_diffuse,10,20,2,3,0.05,0.95,0.9495999658064176,13,3.0,0,2.0,1,3.0,0
3774,min_diffuse,10,20,2,3,0.05,0.95,0.9448407042356408,32,4.0,1,4.0,1,4.0,1
3775,min_diffuse,10,20,2,3,0.05,0.95,0.9316802724684962,10,3.0,1,3.0,1,3.0,1
3776,min_diffuse,10,20,2,3,0.05,0.95,0.8488865405684484,6,2.0,1,2.0,1,2.0,1
3777,min_diffuse,10,20,2,3,0.05,0.95,0.8930511252114903,7,2.0,1,3.0,0,3.0,0
3778,min_diffuse,10,20,2,3,0.05,0.95,0.6641712558616484,4,2.0,1,2.0,1,2.0,1
3779,min_diffuse,10,20,2,3,0.05,0.95,0.8332777525280973,3,2.0,1,2.0,1,2.0,1
3780,min_diffuse,10,20,2,3,0.05,0.95,0.7588888849622314,12,3.0,1,3.0,1,3.0,1
3781,min_diffuse,10,20,2,3,0.05,0.95,0.7770683777901028,10,2.0,1,2.0,1,2.0,1
3782,min_diffuse,10,20,2,3,0.05,0.95,0.8774821468569866,13,3.0,0,3.0,0,2.0,1
3783,min_diffuse,10,20,2,3,0.05,0.95,0.9366770009795522,16,3.0,1,3.0,1,4.0,0
3784,min_diffuse,10,20,2,3,0.05,0.95,0.8973701671115768,13,3.0,0,2.0,1,2.0,1
3785,min_diffuse,10,20,2,3,0.05,0.95,0.90791504438655,7,3.0,0,2.0,1,3.0,0
3786,min_diffuse,10,20,2,3,0.05,0.95,0.7755422012714319,5,2.0,1,2.0,1,2.0,1
3787,min_diffuse,10,20,2,3,0.05,0.95,0.8706934244962624,13,3.0,1,3.0,1,3.0,1
3788,min_diffuse,10,20,2,3,0.05,0.95,0.8924390636433601,20,4.0,1,4.0,1,4.0,1
3789,min_diffuse,10,20,2,3,0.05,0.95,0.902264023866125,5,2.0,1,2.0,1,2.0,1
3790,min_diffuse,10,20,2,3,0.05,0.95,0.8439909849170703,12,3.0,1,3.0,1,3.0,1
3791,min_diffuse,10,20,2,3,0.05,0.95,0.931536577196428,23,3.0,1,3.0,1,3.0,1
3792,min_diffuse,10,20,2,3,0.05,0.95,0.9021399292632488,12,3.0,0,2.0,1,2.0,1
3793,min_diffuse,10,20,2,3,0.05,0.95,0.9370714751926468,6,2.0,1,2.0,1,2.0,1
3794,min_diffuse,10,20,2,3,0.05,0.95,0.9412154732913162,15,3.0,1,3.0,1,3.0,1
3795,min_diffuse,10,20,2,3,0.05,0.95,0.8991607695349135,13,3.0,1,3.0,1,3.0,1
3796,min_diffuse,10,20,2,3,0.05,0.95,0.772144396391463,4,2.0,1,2.0,1,2.0,1
3797,min_diffuse,10,20,2,3,0.05,0.95,0.8681129772037871,19,4.0,0,3.0,1,3.0,1
3798,min_diffuse,10,20,2,3,0.05,0.95,0.8296830022887391,4,2.0,1,2.0,1,2.0,1
3799,min_diffuse,10,20,2,3,0.05,0.95,0.9349881657383556,18,3.0,1,3.0,1,3.0,1
3800,min_diffuse,10,20,2,3,0.05,0.95,0.9148969961213328,11,3.0,1,3.0,1,3.0,1
3801,min_diffuse,10,20,2,3,0.05,0.95,0.9459335256067136,4,2.0,1,2.0,1,2.0,1
3802,min_diffuse,10,20,2,3,0.05,0.95,0.93592204591839,5,2.0,1,2.0,1,2.0,1
3803,min_diffuse,10,20,2,3,0.05,0.95,0.9492511271012668,31,4.0,0,3.0,1,3.0,1
3804,min_diffuse,10,20,2,3,0.05,0.95,0.8895069671704464,11,3.0,1,3.0,1,3.0,1
3805,min_diffuse,10,20,2,3,0.05,0.95,0.932926656410153,14,3.0,0,3.0,0,2.0,1
3806,min_diffuse,10,20,2,3,0.05,0.95,0.7501746827183654,10,3.0,0,2.0,1,2.0,1
3807,min_diffuse,10,20,2,3,0.05,0.95,0.8964586349228337,2,1.0,1,1.0,1,2.0,0
3808,min_diffuse,10,20,2,3,0.05,0.95,0.6205085341928941,3,2.0,1,2.0,1,2.0,1
3809,min_diffuse,10,20,2,3,0.05,0.95,0.8211840342537674,6,2.0,0,2.0,0,1.0,1
3810,min_diffuse,10,20,2,3,0.05,0.95,0.9157590514166738,16,3.0,1,3.0,1,3.0,1
3811,min_diffuse,10,20,2,3,0.05,0.95,0.7747185616860659,5,2.0,1,2.0,1,2.0,1
3812,min_diffuse,10,20,2,3,0.05,0.95,0.8548569760707302,2,1.0,1,1.0,1,2.0,0
3813,min_diffuse,10,20,2,3,0.05,0.95,0.9086330616800052,11,3.0,0,3.0,0,2.0,1
3814,min_diffuse,10,20,2,3,0.05,0.95,0.9491957864298428,22,4.0,0,3.0,1,4.0,0
3815,min_diffuse,10,20,2,3,0.05,0.95,0.833014586903828,5,2.0,1,2.0,1,2.0,1
3816,min_diffuse,10,20,2,3,0.05,0.95,0.9104307700295602,9,3.0,1,3.0,1,3.0,1
3817,min_diffuse,10,20,2,3,0.05,0.95,0.9077321094222462,12,3.0,1,3.0,1,3.0,1
3818,min_diffuse,10,20,2,3,0.05,0.95,0.8466211556718851,3,2.0,1,2.0,1,2.0,1
3819,min_diffuse,10,20,2,3,0.05,0.95,0.9017668204819096,6,2.0,1,2.0,1,2.0,1
3820,min_diffuse,10,20,2,3,0.05,0.95,0.9329310526121012,25,6.0,1,6.0,1,6.0,1
3821,min_diffuse,10,20,2,3,0.05,0.95,0.9230781925304472,29,3.0,1,3.0,1,3.0,1
3822,min_diffuse,10,20,2,3,0.05,0.95,0.8109689583110296,4,2.0,1,2.0,1,2.0,1
3823,min_diffuse,10,20,2,3,0.05,0.95,0.8927376363564156,5,2.0,1,2.0,1,2.0,1
3824,min_diffuse,10,20,2,3,0.05,0.95,0.8726677156987075,7,2.0,1,2.0,1,2.0,1
3825,min_diffuse,10,20,2,3,0.05,0.95,0.8693630970181029,4,2.0,1,2.0,1,2.0,1
3826,min_diffuse,10,20,2,3,0.05,0.95,0.873547965327744,5,2.0,1,2.0,1,2.0,1
3827,min_diffuse,10,20,2,3,0.05,0.95,0.8591174973167757,6,2.0,1,2.0,1,2.0,1
3828,min_diffuse,10,20,2,3,0.05,0.95,0.917921239340096,7,2.0,1,2.0,1,2.0,1
3829,min_diffuse,10,20,2,3,0.05,0.95,0.946974966898718,6,2.0,1,2.0,1,2.0,1
3830,min_diffuse,10,20,2,3,0.05,0.95,0.8339227211141595,5,2.0,1,2.0,1,2.0,1
3831,min_diffuse,10,20,2,3,0.05,0.95,0.8694661308855072,4,2.0,1,2.0,1,2.0,1
3832,min_diffuse,10,20,2,3,0.05,0.95,0.8303654133731729,6,2.0,1,2.0,1,2.0,1
3833,min_diffuse,10,20,2,3,0.05,0.95,0.8702656734344509,6,2.0,1,3.0,0,3.0,0
3834,min_diffuse,10,20,2,3,0.05,0.95,0.7965003682467038,7,2.0,1,2.0,1,2.0,1
3835,min_diffuse,10,20,2,3,0.05,0.95,0.8250068977845618,5,2.0,1,2.0,1,2.0,1
3836,min_diffuse,10,20,2,3,0.05,0.95,0.8507305083935792,5,2.0,1,2.0,1,2.0,1
3837,min_diffuse,10,20,2,3,0.05,0.95,0.7928014785601728,7,2.0,1,2.0,1,2.0,1
3838,min_diffuse,10,20,2,3,0.05,0.95,0.9243343390555032,25,5.0,0,4.0,1,4.0,1
3839,min_diffuse,10,20,2,3,0.05,0.95,0.9394772148743618,20,3.0,1,3.0,1,3.0,1
3840,min_diffuse,10,20,2,3,0.05,0.95,0.938892909860458,38,4.0,0,4.0,0,3.0,1
3841,min_diffuse,10,20,2,3,0.05,0.95,0.9437335166107992,5,2.0,1,3.0,0,2.0,1
3842,min_diffuse,10,20,2,3,0.05,0.95,0.8406236912652931,10,3.0,0,2.0,1,3.0,0
3843,min_diffuse,10,20,2,3,0.05,0.95,0.9392610160469084,59,5.0,1,5.0,1,5.0,1
3844,min_diffuse,10,20,2,3,0.05,0.95,0.9205457530556238,35,4.0,1,5.0,0,5.0,0
3845,min_diffuse,10,20,2,3,0.05,0.95,0.922912460662217,19,3.0,0,2.0,1,2.0,1
3846,min_diffuse,10,20,2,3,0.05,0.95,0.8567661206782473,4,2.0,1,2.0,1,2.0,1
3847,min_diffuse,10,20,2,3,0.05,0.95,0.9417982015029271,6,2.0,1,2.0,1,3.0,0
3848,min_diffuse,10,20,2,3,0.05,0.95,0.9129566138001526,24,3.0,1,3.0,1,3.0,1
3849,min_diffuse,10,20,2,3,0.05,0.95,0.9474864908951892,6,2.0,1,2.0,1,2.0,1
3850,min_diffuse,10,20,2,3,0.05,0.95,0.7102791212952692,9,2.0,1,2.0,1,2.0,1
3851,min_diffuse,10,20,2,3,0.05,0.95,0.9194108862781548,12,3.0,1,3.0,1,3.0,1
3852,min_diffuse,10,20,2,3,0.05,0.95,0.9384876946681872,10,2.0,1,2.0,1,2.0,1
3853,min_diffuse,10,20,2,3,0.05,0.95,0.6276402707924448,4,2.0,1,2.0,1,2.0,1
3854,min_diffuse,10,20,2,3,0.05,0.95,0.8074143720306538,3,2.0,1,2.0,1,2.0,1
3855,min_diffuse,10,20,2,3,0.05,0.95,0.8179933882561687,6,2.0,1,2.0,1,2.0,1
3856,min_diffuse,10,20,2,3,0.05,0.95,0.948238855937948,35,6.0,0,5.0,1,5.0,1
3857,min_diffuse,10,20,2,3,0.05,0.95,0.946341243176824,32,4.0,1,4.0,1,5.0,0
3858,min_diffuse,10,20,2,3,0.05,0.95,0.945636024237054,31,4.0,0,4.0,0,3.0,1
3859,min_diffuse,10,20,2,3,0.05,0.95,0.8917021772414726,12,3.0,1,3.0,1,3.0,1
3860,min_diffuse,10,20,2,3,0.05,0.95,0.899452020606863,26,3.0,1,3.0,1,3.0,1
3861,min_diffuse,10,20,2,3,0.05,0.95,0.9158360308594136,29,4.0,1,4.0,1,4.0,1
3862,min_diffuse,10,20,2,3,0.05,0.95,0.9188054956592836,15,3.0,1,3.0,1,3.0,1
3863,min_diffuse,10,20,2,3,0.05,0.95,0.9232339505098168,24,3.0,1,3.0,1,3.0,1
3864,min_diffuse,10,20,2,3,0.05,0.95,0.9333281879081464,10,3.0,1,3.0,1,3.0,1
3865,min_diffuse,10,20,2,3,0.05,0.95,0.8755565432201309,17,3.0,0,2.0,1,2.0,1
3866,min_diffuse,10,20,2,3,0.05,0.95,0.8965580923491923,19,3.0,0,2.0,1,2.0,1
3867,min_diffuse,10,20,2,3,0.05,0.95,0.8053825508107405,7,2.0,1,2.0,1,2.0,1
3868,min_diffuse,10,20,2,3,0.05,0.95,0.922244595220078,26,4.0,0,3.0,1,3.0,1
3869,min_diffuse,10,20,2,3,0.05,0.95,0.6797028067344544,6,2.0,1,2.0,1,2.0,1
3870,min_diffuse,10,20,2,3,0.05,0.95,0.9438039766816088,19,4.0,1,4.0,1,4.0,1
3871,min_diffuse,10,20,2,3,0.05,0.95,0.789637474924958,13,3.0,1,3.0,1,3.0,1
3872,min_diffuse,10,20,2,3,0.05,0.95,0.9116546843350076,18,3.0,1,3.0,1,3.0,1
3873,min_diffuse,10,20,2,3,0.05,0.95,0.939619875285154,7,2.0,1,2.0,1,2.0,1
3874,min_diffuse,10,20,2,3,0.05,0.95,0.948553403173782,45,4.0,1,4.0,1,4.0,1
3875,min_diffuse,10,20,2,3,0.05,0.95,0.9082124875034168,37,4.0,0,3.0,1,4.0,0
3876,min_diffuse,10,20,2,3,0.05,0.95,0.6255686843657773,4,2.0,1,2.0,1,2.0,1
3877,min_diffuse,10,20,2,3,0.05,0.95,0.9179030583218412,12,3.0,1,3.0,1,3.0,1
3878,min_diffuse,10,20,2,3,0.05,0.95,0.8495276830522159,15,3.0,1,3.0,1,3.0,1
3879,min_diffuse,10,20,2,3,0.05,0.95,0.8612910983518766,10,3.0,1,3.0,1,3.0,1
3880,min_diffuse,10,20,2,3,0.05,0.95,0.9204920742944436,21,4.0,0,4.0,0,3.0,1
3881,min_diffuse,10,20,2,3,0.05,0.95,0.9046089131663572,17,3.0,1,3.0,1,3.0,1
3882,min_diffuse,10,20,2,3,0.05,0.95,0.8701297935461696,6,2.0,1,2.0,1,2.0,1
3883,min_diffuse,10,20,2,3,0.05,0.95,0.81123408055319,7,2.0,1,2.0,1,2.0,1
3884,min_diffuse,10,20,2,3,0.05,0.95,0.8724139565087733,7,3.0,0,2.0,1,2.0,1
3885,min_diffuse,10,20,2,3,0.05,0.95,0.8930333624404849,30,4.0,0,3.0,1,3.0,1
3886,min_diffuse,10,20,2,3,0.05,0.95,0.9021545646027724,24,4.0,0,3.0,1,4.0,0
3887,min_diffuse,10,20,2,3,0.05,0.95,0.8044695573330524,5,2.0,1,2.0,1,2.0,1
3888,min_diffuse,10,20,2,3,0.05,0.95,0.938929291430358,30,5.0,1,5.0,1,5.0,1
3889,min_diffuse,10,20,2,3,0.05,0.95,0.7894506871186089,8,3.0,1,3.0,1,3.0,1
3890,min_diffuse,10,20,2,3,0.05,0.95,0.8366520383340725,6,2.0,1,3.0,0,3.0,0
3891,min_diffuse,10,20,2,3,0.05,0.95,0.6482338677065688,3,2.0,1,2.0,1,2.0,1
3892,min_diffuse,10,20,2,3,0.05,0.95,0.7821943569792168,5,2.0,1,2.0,1,2.0,1
3893,min_diffuse,10,20,2,3,0.05,0.95,0.9258125584444606,18,4.0,0,4.0,0,3.0,1
3894,min_diffuse,10,20,2,3,0.05,0.95,0.9090237914550868,6,2.0,1,2.0,1,2.0,1
3895,min_diffuse,10,20,2,3,0.05,0.95,0.8710226049358877,9,3.0,1,3.0,1,3.0,1
3896,min_diffuse,10,20,2,3,0.05,0.95,0.9418696226756164,21,3.0,1,3.0,1,3.0,1
3897,min_diffuse,10,20,2,3,0.05,0.95,0.9291015017694104,14,3.0,1,3.0,1,3.0,1
3898,min_diffuse,10,20,2,3,0.05,0.95,0.8237699599008546,10,3.0,0,2.0,1,2.0,1
3899,min_diffuse,10,20,2,3,0.05,0.95,0.8703513026108161,7,2.0,1,2.0,1,3.0,0
3900,min_diffuse,10,20,2,3,0.05,0.95,0.9343447532220648,13,3.0,1,3.0,1,3.0,1
3901,min_diffuse,10,20,2,3,0.05,0.95,0.8627013308104373,4,2.0,1,2.0,1,2.0,1
3902,min_diffuse,10,20,2,3,0.05,0.95,0.8415449502882535,8,2.0,1,3.0,0,3.0,0
3903,min_diffuse,10,20,2,3,0.05,0.95,0.7135390427261922,5,2.0,1,2.0,1,2.0,1
3904,min_diffuse,10,20,2,3,0.05,0.95,0.8146141525982584,3,2.0,1,2.0,1,2.0,1
3905,min_diffuse,10,20,2,3,0.05,0.95,0.8856374953435143,19,4.0,1,4.0,1,4.0,1
3906,min_diffuse,10,20,2,3,0.05,0.95,0.910294358282629,57,6.0,0,5.0,1,5.0,1
3907,min_diffuse,10,20,2,3,0.05,0.95,0.8611374992408786,11,3.0,1,3.0,1,3.0,1
3908,min_diffuse,10,20,2,3,0.05,0.95,0.9276296643284344,12,3.0,1,3.0,1,3.0,1
3909,min_diffuse,10,20,2,3,0.05,0.95,0.9006751181721512,5,2.0,0,2.0,0,1.0,1
3910,min_diffuse,10,20,2,3,0.05,0.95,0.9398693978501358,30,5.0,0,5.0,0,4.0,1
3911,min_diffuse,10,20,2,3,0.05,0.95,0.8987130205078236,2,1.0,1,2.0,0,2.0,0
3912,min_diffuse,10,20,2,3,0.05,0.95,0.8726229754602797,14,3.0,1,3.0,1,3.0,1
3913,min_diffuse,10,20,2,3,0.05,0.95,0.8768905811037517,8,3.0,0,2.0,1,3.0,0
3914,min_diffuse,10,20,2,3,0.05,0.95,0.8173814980472563,4,2.0,1,2.0,1,2.0,1
3915,min_diffuse,10,20,2,3,0.05,0.95,0.6784695583349163,4,2.0,1,2.0,1,2.0,1
3916,min_diffuse,10,20,2,3,0.05,0.95,0.8632764135466618,4,2.0,1,2.0,1,2.0,1
3917,min_diffuse,10,20,2,3,0.05,0.95,0.9112890256681252,21,3.0,1,3.0,1,3.0,1
3918,min_diffuse,10,20,2,3,0.05,0.95,0.8610752822733964,8,3.0,1,3.0,1,3.0,1
3919,min_diffuse,10,20,2,3,0.05,0.95,0.8990197697537813,10,2.0,1,2.0,1,2.0,1
3920,min_diffuse,10,20,2,3,0.05,0.95,0.9074774838790016,8,2.0,1,2.0,1,2.0,1
3921,min_diffuse,10,20,2,3,0.05,0.95,0.8930180106069433,13,2.0,1,2.0,1,2.0,1
3922,min_diffuse,10,20,2,3,0.05,0.95,0.913406437402656,12,3.0,1,3.0,1,3.0,1
3923,min_diffuse,10,20,2,3,0.05,0.95,0.9347802295110448,7,2.0,1,2.0,1,2.0,1
3924,min_diffuse,10,20,2,3,0.05,0.95,0.9397135327223184,20,4.0,0,4.0,0,3.0,1
3925,min_diffuse,10,20,2,3,0.05,0.95,0.9191189082797636,7,3.0,0,2.0,1,2.0,1
3926,min_diffuse,10,20,2,3,0.05,0.95,0.8848081315757826,3,2.0,1,2.0,1,2.0,1
3927,min_diffuse,10,20,2,3,0.05,0.95,0.6906797990254422,18,3.0,1,3.0,1,3.0,1
3928,min_diffuse,10,20,2,3,0.05,0.95,0.7854322005344387,4,2.0,1,2.0,1,2.0,1
3929,min_diffuse,10,20,2,3,0.05,0.95,0.9119288107292324,31,4.0,1,4.0,1,4.0,1
3930,min_diffuse,10,20,2,3,0.05,0.95,0.9050214308553672,6,2.0,1,2.0,1,2.0,1
3931,min_diffuse,10,20,2,3,0.05,0.95,0.9427199791987776,27,3.0,1,3.0,1,3.0,1
3932,min_diffuse,10,20,2,3,0.05,0.95,0.5391247536918669,3,2.0,1,2.0,1,2.0,1
3933,min_diffuse,10,20,2,3,0.05,0.95,0.8564781765754804,3,2.0,1,2.0,1,2.0,1
3934,min_diffuse,10,20,2,3,0.05,0.95,0.8752227467435453,5,2.0,1,2.0,1,2.0,1
3935,min_diffuse,10,20,2,3,0.05,0.95,0.9337314895952038,13,3.0,1,3.0,1,3.0,1
3936,min_diffuse,10,20,2,3,0.05,0.95,0.94022828844226,9,2.0,1,2.0,1,2.0,1
3937,min_diffuse,10,20,2,3,0.05,0.95,0.911524938696364,7,2.0,1,2.0,1,2.0,1
3938,min_diffuse,10,20,2,3,0.05,0.95,0.8871115312632207,11,3.0,0,3.0,0,2.0,1
3939,min_diffuse,10,20,2,3,0.05,0.95,0.851180261916341,5,2.0,1,2.0,1,3.0,0
3940,min_diffuse,10,20,2,3,0.05,0.95,0.848641347944293,4,2.0,1,2.0,1,2.0,1
3941,min_diffuse,10,20,2,3,0.05,0.95,0.7050408949496336,3,2.0,1,2.0,1,2.0,1
3942,min_diffuse,10,20,2,3,0.05,0.95,0.9391932291763164,23,4.0,0,3.0,1,4.0,0
3943,min_diffuse,10,20,2,3,0.05,0.95,0.9309899944640676,26,4.0,0,4.0,0,3.0,1
3944,min_diffuse,10,20,2,3,0.05,0.95,0.8195295708980974,3,2.0,0,1.0,1,1.0,1
3945,min_diffuse,10,20,2,3,0.05,0.95,0.8978145068213793,8,2.0,1,2.0,1,3.0,0
3946,min_diffuse,10,20,2,3,0.05,0.95,0.7874584213980823,10,3.0,0,2.0,1,2.0,1
3947,min_diffuse,10,20,2,3,0.05,0.95,0.9307974966409432,11,3.0,1,3.0,1,3.0,1
3948,min_diffuse,10,20,2,3,0.05,0.95,0.9054342843841588,35,4.0,1,4.0,1,4.0,1
3949,min_diffuse,10,20,2,3,0.05,0.95,0.822377819413694,18,4.0,0,3.0,1,3.0,1
3950,min_diffuse,10,20,2,3,0.05,0.95,0.8552682745123037,12,3.0,0,2.0,1,2.0,1
3951,min_diffuse,10,20,2,3,0.05,0.95,0.9433810945769602,36,4.0,0,3.0,1,4.0,0
3952,min_diffuse,10,20,2,3,0.05,0.95,0.937822605293424,10,3.0,1,3.0,1,3.0,1
3953,min_diffuse,10,20,2,3,0.05,0.95,0.9481897490475688,64,5.0,1,5.0,1,5.0,1
3954,min_diffuse,10,20,2,3,0.05,0.95,0.9192375195871078,15,3.0,0,3.0,0,2.0,1
3955,min_diffuse,10,20,2,3,0.05,0.95,0.8477903606265317,13,3.0,0,2.0,1,3.0,0
3956,min_diffuse,10,20,2,3,0.05,0.95,0.9314470545299022,42,7.0,0,6.0,1,6.0,1
3957,min_diffuse,10,20,2,3,0.05,0.95,0.9172560174923204,12,3.0,0,2.0,1,2.0,1
3958,min_diffuse,10,20,2,3,0.05,0.95,0.9303095631545496,24,5.0,0,5.0,0,4.0,1
3959,min_diffuse,10,20,2,3,0.05,0.95,0.8813059286341691,23,3.0,1,3.0,1,3.0,1
3960,min_diffuse,10,20,2,3,0.05,0.95,0.9372590281125606,37,4.0,0,4.0,0,3.0,1
3961,min_diffuse,10,20,2,3,0.05,0.95,0.8523922386995625,8,2.0,1,2.0,1,2.0,1
3962,min_diffuse,10,20,2,3,0.05,0.95,0.7866812395064936,5,2.0,1,2.0,1,2.0,1
3963,min_diffuse,10,20,2,3,0.05,0.95,0.9355355897224424,33,4.0,1,4.0,1,4.0,1
3964,min_diffuse,10,20,2,3,0.05,0.95,0.922723982209922,11,3.0,0,2.0,1,3.0,0
3965,min_diffuse,10,20,2,3,0.05,0.95,0.8695467168731555,2,1.0,1,1.0,1,2.0,0
3966,min_diffuse,10,20,2,3,0.05,0.95,0.8796588773400573,10,3.0,1,3.0,1,3.0,1
3967,min_diffuse,10,20,2,3,0.05,0.95,0.8489512381637724,4,2.0,1,2.0,1,2.0,1
3968,min_diffuse,10,20,2,3,0.05,0.95,0.7682241823778928,7,2.0,1,2.0,1,2.0,1
3969,min_diffuse,10,20,2,3,0.05,0.95,0.9381569155002728,16,3.0,0,2.0,1,2.0,1
3970,min_diffuse,10,20,2,3,0.05,0.95,0.9254391712895242,12,3.0,0,2.0,1,2.0,1
3971,min_diffuse,10,20,2,3,0.05,0.95,0.9108452575794472,17,4.0,0,3.0,1,4.0,0
3972,min_diffuse,10,20,2,3,0.05,0.95,0.9331955631887404,27,5.0,0,4.0,1,5.0,0
3973,min_diffuse,10,20,2,3,0.05,0.95,0.7656452343620276,5,2.0,1,2.0,1,2.0,1
3974,min_diffuse,10,20,2,3,0.05,0.95,0.9317230531835932,15,3.0,1,3.0,1,3.0,1
3975,min_diffuse,10,20,2,3,0.05,0.95,0.8230118924890317,8,2.0,1,2.0,1,2.0,1
3976,min_diffuse,10,20,2,3,0.05,0.95,0.9194140422696258,16,3.0,0,2.0,1,2.0,1
3977,min_diffuse,10,20,2,3,0.05,0.95,0.9144512019608518,7,2.0,1,2.0,1,2.0,1
3978,min_diffuse,10,20,2,3,0.05,0.95,0.8366611909584071,13,3.0,1,3.0,1,3.0,1
3979,min_diffuse,10,20,2,3,0.05,0.95,0.8827371053692126,8,3.0,1,3.0,1,3.0,1
3980,min_diffuse,10,20,2,3,0.05,0.95,0.9354770902589424,17,4.0,1,4.0,1,4.0,1
3981,min_diffuse,10,20,2,3,0.05,0.95,0.6183181015407644,3,2.0,1,2.0,1,2.0,1
3982,min_diffuse,10,20,2,3,0.05,0.95,0.889067296313534,9,3.0,1,3.0,1,3.0,1
3983,min_diffuse,10,20,2,3,0.05,0.95,0.8825976962652892,4,2.0,1,2.0,1,2.0,1
3984,min_diffuse,10,20,2,3,0.05,0.95,0.6661079270218431,9,2.0,1,2.0,1,2.0,1
3985,min_diffuse,10,20,2,3,0.05,0.95,0.7368030439361171,8,2.0,1,2.0,1,2.0,1
3986,min_diffuse,10,20,2,3,0.05,0.95,0.7601794397060383,2,1.0,1,2.0,0,2.0,0
3987,min_diffuse,10,20,2,3,0.05,0.95,0.9422340234910492,26,4.0,1,4.0,1,4.0,1
3988,min_diffuse,10,20,2,3,0.05,0.95,0.91207940339175,48,5.0,0,5.0,0,4.0,1
3989,min_diffuse,10,20,2,3,0.05,0.95,0.8005376577038642,6,2.0,1,2.0,1,2.0,1
3990,min_diffuse,10,20,2,3,0.05,0.95,0.9083585208008804,34,4.0,0,4.0,0,3.0,1
3991,min_diffuse,10,20,2,3,0.05,0.95,0.8799676930615832,10,3.0,1,3.0,1,3.0,1
3992,min_diffuse,10,20,2,3,0.05,0.95,0.9289561351854346,8,2.0,1,3.0,0,2.0,1
3993,min_diffuse,10,20,2,3,0.05,0.95,0.8002849843800068,8,2.0,1,2.0,1,2.0,1
3994,min_diffuse,10,20,2,3,0.05,0.95,0.9059863396338902,30,4.0,0,3.0,1,3.0,1
3995,min_diffuse,10,20,2,3,0.05,0.95,0.9363488310299918,76,7.0,1,7.0,1,7.0,1
3996,min_diffuse,10,20,2,3,0.05,0.95,0.9492214015404292,10,3.0,0,3.0,0,2.0,1
3997,min_diffuse,10,20,2,3,0.05,0.95,0.7563788389655639,13,3.0,0,2.0,1,2.0,1
3998,min_diffuse,10,20,2,3,0.05,0.95,0.8910989002301614,22,3.0,1,3.0,1,3.0,1
3999,min_diffuse,10,20,2,3,0.05,0.95,0.936062116812166,81,7.0,1,7.0,1,7.0,1
4000,min_diffuse,10,20,2,3,0.05,0.95,0.8497259813235603,13,3.0,0,2.0,1,2.0,1
4001,min_diffuse,10,20,2,3,0.05,0.95,0.7188122630431613,5,2.0,1,2.0,1,2.0,1
4002,min_diffuse,10,20,2,3,0.05,0.95,0.8356285015666042,6,2.0,1,2.0,1,3.0,0
4003,min_diffuse,10,20,2,3,0.05,0.95,0.7964234807658643,4,2.0,1,2.0,1,2.0,1
4004,min_diffuse,10,20,2,3,0.05,0.95,0.8377205556809657,9,2.0,1,2.0,1,2.0,1
4005,min_diffuse,10,20,2,3,0.05,0.95,0.8830014139599461,31,4.0,0,3.0,1,3.0,1
4006,min_diffuse,10,20,2,3,0.05,0.95,0.9030052480783162,9,2.0,1,2.0,1,2.0,1
4007,min_diffuse,10,20,2,3,0.05,0.95,0.837346274593296,12,2.0,1,2.0,1,2.0,1
4008,min_diffuse,10,20,2,3,0.05,0.95,0.7869091705293715,8,3.0,0,2.0,1,2.0,1
4009,min_diffuse,10,20,2,3,0.05,0.95,0.9192031401929298,22,3.0,1,3.0,1,3.0,1
4010,min_diffuse,10,20,2,3,0.05,0.95,0.841465325030534,5,2.0,1,2.0,1,2.0,1
4011,min_diffuse,10,20,2,3,0.05,0.95,0.8916441798694957,16,3.0,0,3.0,0,2.0,1
4012,min_diffuse,10,20,2,3,0.05,0.95,0.8269385704212744,16,3.0,0,3.0,0,2.0,1
4013,min_diffuse,10,20,2,3,0.05,0.95,0.9281703910287196,7,2.0,1,2.0,1,2.0,1
4014,min_diffuse,10,20,2,3,0.05,0.95,0.9118554208908384,4,2.0,1,2.0,1,2.0,1
4015,min_diffuse,10,20,2,3,0.05,0.95,0.8725477640318221,4,2.0,1,2.0,1,2.0,1
4016,min_diffuse,10,20,2,3,0.05,0.95,0.9047282467903416,11,3.0,1,3.0,1,3.0,1
4017,min_diffuse,10,20,2,3,0.05,0.95,0.8675420361562877,4,2.0,1,2.0,1,2.0,1
4018,min_diffuse,10,20,2,3,0.05,0.95,0.8350278336345364,12,3.0,0,2.0,1,2.0,1
4019,min_diffuse,10,20,2,3,0.05,0.95,0.8009427272189151,7,2.0,1,2.0,1,2.0,1
4020,min_diffuse,10,20,2,3,0.05,0.95,0.8795762837898108,14,3.0,0,2.0,1,2.0,1
4021,min_diffuse,10,20,2,3,0.05,0.95,0.8436200205797234,5,2.0,1,2.0,1,2.0,1
4022,min_diffuse,10,20,2,3,0.05,0.95,0.7525478754193432,7,2.0,1,2.0,1,2.0,1
4023,min_diffuse,10,20,2,3,0.05,0.95,0.8779899761542421,7,2.0,1,2.0,1,2.0,1
4024,min_diffuse,10,20,2,3,0.05,0.95,0.8287682289870116,4,2.0,1,2.0,1,2.0,1
4025,min_diffuse,10,20,2,3,0.05,0.95,0.9334553904482158,8,3.0,0,2.0,1,2.0,1
4026,min_diffuse,10,20,2,3,0.05,0.95,0.94192945868318,68,6.0,1,6.0,1,6.0,1
4027,min_diffuse,10,20,2,3,0.05,0.95,0.9008914786848092,13,3.0,0,2.0,1,2.0,1
4028,min_diffuse,10,20,2,3,0.05,0.95,0.7748154218021606,4,2.0,1,2.0,1,2.0,1
4029,min_diffuse,10,20,2,3,0.05,0.95,0.9307876455462696,18,4.0,0,3.0,1,3.0,1
4030,min_diffuse,10,20,2,3,0.05,0.95,0.9120149133835002,27,3.0,1,3.0,1,3.0,1
4031,min_diffuse,10,20,2,3,0.05,0.95,0.811293353311627,5,2.0,1,2.0,1,2.0,1
4032,min_diffuse,10,20,2,3,0.05,0.95,0.8583650216137779,8,2.0,1,2.0,1,3.0,0
4033,min_diffuse,10,20,2,3,0.05,0.95,0.8816706312696215,12,3.0,1,3.0,1,3.0,1
4034,min_diffuse,10,20,2,3,0.05,0.95,0.8532329955945092,3,2.0,1,2.0,1,2.0,1
4035,min_diffuse,10,20,2,3,0.05,0.95,0.931881533755368,8,3.0,0,2.0,1,2.0,1
4036,min_diffuse,10,20,2,3,0.05,0.95,0.9495680118314318,53,6.0,1,6.0,1,6.0,1
4037,min_diffuse,10,20,2,3,0.05,0.95,0.9083673843911008,6,2.0,1,2.0,1,2.0,1
4038,min_diffuse,10,20,2,3,0.05,0.95,0.7414869318587565,7,2.0,1,2.0,1,2.0,1
4039,min_diffuse,10,20,2,3,0.05,0.95,0.7487997757929336,9,2.0,1,2.0,1,2.0,1
4040,min_diffuse,10,20,2,3,0.05,0.95,0.8795657140485407,3,2.0,1,2.0,1,2.0,1
4041,min_diffuse,10,20,2,3,0.05,0.95,0.9300679469627766,14,3.0,1,3.0,1,3.0,1
4042,min_diffuse,10,20,2,3,0.05,0.95,0.8783537457911954,10,2.0,1,2.0,1,2.0,1
4043,min_diffuse,10,20,2,3,0.05,0.95,0.9216702038426624,16,3.0,1,3.0,1,3.0,1
4044,min_diffuse,10,20,2,3,0.05,0.95,0.8727088138703293,8,2.0,1,2.0,1,2.0,1
4045,min_diffuse,10,20,2,3,0.05,0.95,0.5786732169718328,2,1.0,1,2.0,0,2.0,0
4046,min_diffuse,10,20,2,3,0.05,0.95,0.9090655281842024,2,1.0,1,1.0,1,1.0,1
4047,min_diffuse,10,20,2,3,0.05,0.95,0.9320305440106332,13,3.0,1,3.0,1,3.0,1
4048,min_diffuse,10,20,2,3,0.05,0.95,0.9258478872261806,6,2.0,1,2.0,1,2.0,1
4049,min_diffuse,10,20,2,3,0.05,0.95,0.9212246273345316,22,3.0,1,3.0,1,3.0,1
4050,min_diffuse,10,20,2,3,0.05,0.95,0.8906289205708142,16,3.0,1,4.0,0,4.0,0
4051,min_diffuse,10,20,2,3,0.05,0.95,0.917227230707698,40,5.0,1,5.0,1,5.0,1
4052,min_diffuse,10,20,2,3,0.05,0.95,0.924464910802484,26,4.0,1,4.0,1,4.0,1
4053,min_diffuse,10,20,2,3,0.05,0.95,0.7717935703983712,6,2.0,1,2.0,1,2.0,1
4054,min_diffuse,10,20,2,3,0.05,0.95,0.8921165497030507,10,3.0,1,3.0,1,3.0,1
4055,min_diffuse,10,20,2,3,0.05,0.95,0.8736672911559626,6,2.0,1,2.0,1,2.0,1
4056,min_diffuse,10,20,2,3,0.05,0.95,0.8636414293682376,8,2.0,1,2.0,1,2.0,1
4057,min_diffuse,10,20,2,3,0.05,0.95,0.9405793429253568,14,3.0,0,2.0,1,2.0,1
4058,min_diffuse,10,20,2,3,0.05,0.95,0.7453072647347301,5,2.0,0,2.0,0,1.0,1
4059,min_diffuse,10,20,2,3,0.05,0.95,0.853876206610382,17,3.0,1,3.0,1,3.0,1
4060,min_diffuse,10,20,2,3,0.05,0.95,0.9369926979743808,31,5.0,0,4.0,1,5.0,0
4061,min_diffuse,10,20,2,3,0.05,0.95,0.936547327718633,13,3.0,0,3.0,0,2.0,1
4062,min_diffuse,10,20,2,3,0.05,0.95,0.8793463926640158,5,2.0,1,2.0,1,2.0,1
4063,min_diffuse,10,20,2,3,0.05,0.95,0.766773013142195,5,2.0,1,2.0,1,2.0,1
4064,min_diffuse,10,20,2,3,0.05,0.95,0.9301891129636378,24,4.0,0,3.0,1,3.0,1
4065,min_diffuse,10,20,2,3,0.05,0.95,0.9351055396402032,23,4.0,0,4.0,0,3.0,1
4066,min_diffuse,10,20,2,3,0.05,0.95,0.7376621869882799,4,2.0,1,2.0,1,2.0,1
4067,min_diffuse,10,20,2,3,0.05,0.95,0.9429708250185356,8,3.0,1,3.0,1,3.0,1
4068,min_diffuse,10,20,2,3,0.05,0.95,0.9344647659922264,14,2.0,1,2.0,1,2.0,1
4069,min_diffuse,10,20,2,3,0.05,0.95,0.7951366263969152,4,2.0,1,2.0,1,2.0,1
4070,min_diffuse,10,20,2,3,0.05,0.95,0.8728986273564252,16,4.0,0,4.0,0,3.0,1
4071,min_diffuse,10,20,2,3,0.05,0.95,0.8879743453835571,23,3.0,1,3.0,1,3.0,1
4072,min_diffuse,10,20,2,3,0.05,0.95,0.8454706880963446,3,2.0,0,1.0,1,1.0,1
4073,min_diffuse,10,20,2,3,0.05,0.95,0.6678046966066423,2,1.0,1,1.0,1,1.0,1
4074,min_diffuse,10,20,2,3,0.05,0.95,0.9255275818275596,10,3.0,0,2.0,1,3.0,0
4075,min_diffuse,10,20,2,3,0.05,0.95,0.6124003524720979,2,1.0,1,1.0,1,1.0,1
4076,min_diffuse,10,20,2,3,0.05,0.95,0.9252389516969652,10,2.0,1,2.0,1,2.0,1
4077,min_diffuse,10,20,2,3,0.05,0.95,0.6886942069548172,7,2.0,1,2.0,1,2.0,1
4078,min_diffuse,10,20,2,3,0.05,0.95,0.6605122181961421,3,2.0,1,2.0,1,2.0,1
4079,min_diffuse,10,20,2,3,0.05,0.95,0.7555947859173064,8,2.0,1,2.0,1,2.0,1
4080,min_diffuse,10,20,2,3,0.05,0.95,0.6587598090100516,3,2.0,1,2.0,1,2.0,1
4081,min_diffuse,10,20,2,3,0.05,0.95,0.7892711401613147,3,2.0,1,2.0,1,2.0,1
4082,min_diffuse,10,20,2,3,0.05,0.95,0.7293306496616963,4,2.0,1,2.0,1,2.0,1
4083,min_diffuse,10,20,2,3,0.05,0.95,0.922525940433622,10,3.0,0,2.0,1,3.0,0
4084,min_diffuse,10,20,2,3,0.05,0.95,0.9465033634544404,62,5.0,0,5.0,0,4.0,1
4085,min_diffuse,10,20,2,3,0.05,0.95,0.9285911687663304,20,3.0,1,3.0,1,3.0,1
4086,min_diffuse,10,20,2,3,0.05,0.95,0.9060687455714864,6,2.0,1,2.0,1,2.0,1
4087,min_diffuse,10,20,2,3,0.05,0.95,0.7403199474484172,7,2.0,1,2.0,1,2.0,1
4088,min_diffuse,10,20,2,3,0.05,0.95,0.9389741050864456,46,5.0,0,5.0,0,4.0,1
4089,min_diffuse,10,20,2,3,0.05,0.95,0.8873389065991274,4,2.0,0,2.0,0,1.0,1
4090,min_diffuse,10,20,2,3,0.05,0.95,0.8876171118859311,8,2.0,1,2.0,1,2.0,1
4091,min_diffuse,10,20,2,3,0.05,0.95,0.8477719354410352,6,2.0,1,2.0,1,3.0,0
4092,min_diffuse,10,20,2,3,0.05,0.95,0.8934713891970453,19,3.0,1,3.0,1,3.0,1
4093,min_diffuse,10,20,2,3,0.05,0.95,0.9321168146784696,28,4.0,1,4.0,1,4.0,1
4094,min_diffuse,10,20,2,3,0.05,0.95,0.7984332619509741,30,4.0,0,3.0,1,3.0,1
4095,min_diffuse,10,20,2,3,0.05,0.95,0.903740989100918,8,3.0,0,3.0,0,2.0,1
4096,min_diffuse,10,20,2,3,0.05,0.95,0.9493293904884156,8,2.0,1,2.0,1,2.0,1
4097,min_diffuse,10,20,2,3,0.05,0.95,0.7804640500393287,4,2.0,1,2.0,1,2.0,1
4098,min_diffuse,10,20,2,3,0.05,0.95,0.6082016584511476,6,2.0,1,2.0,1,2.0,1
4099,min_diffuse,10,20,2,3,0.05,0.95,0.6361018697655572,4,2.0,1,2.0,1,2.0,1
4100,min_diffuse,10,20,2,3,0.05,0.95,0.9016217937025356,11,3.0,1,3.0,1,3.0,1
4101,min_diffuse,10,20,2,3,0.05,0.95,0.8717629428897984,10,2.0,1,2.0,1,3.0,0
4102,min_diffuse,10,20,2,3,0.05,0.95,0.8498089639151014,8,3.0,0,2.0,1,3.0,0
4103,min_diffuse,10,20,2,3,0.05,0.95,0.928273571564771,15,3.0,1,3.0,1,3.0,1
4104,min_diffuse,10,20,2,3,0.05,0.95,0.8200214444331635,6,2.0,1,2.0,1,2.0,1
4105,min_diffuse,10,20,2,3,0.05,0.95,0.894837705378834,9,2.0,1,2.0,1,2.0,1
4106,min_diffuse,10,20,2,3,0.05,0.95,0.8881508944146703,9,3.0,1,3.0,1,3.0,1
4107,min_diffuse,10,20,2,3,0.05,0.95,0.9296174445599108,11,3.0,1,3.0,1,4.0,0
4108,min_diffuse,10,20,2,3,0.05,0.95,0.8780279145953505,47,5.0,1,5.0,1,5.0,1
4109,min_diffuse,10,20,2,3,0.05,0.95,0.8892183001056869,17,4.0,0,3.0,1,3.0,1
4110,min_diffuse,10,20,2,3,0.05,0.95,0.8765600361253255,9,3.0,1,3.0,1,3.0,1
4111,min_diffuse,10,20,2,3,0.05,0.95,0.9187056876510064,14,3.0,0,2.0,1,2.0,1
4112,min_diffuse,10,20,2,3,0.05,0.95,0.9362899520550868,25,5.0,0,5.0,0,4.0,1
4113,min_diffuse,10,20,2,3,0.05,0.95,0.8176356067273903,11,2.0,1,2.0,1,2.0,1
4114,min_diffuse,10,20,2,3,0.05,0.95,0.9293305471949928,8,2.0,1,2.0,1,2.0,1
4115,min_diffuse,10,20,2,3,0.05,0.95,0.8439895764543283,2,1.0,1,2.0,0,2.0,0
4116,min_diffuse,10,20,2,3,0.05,0.95,0.9250522493575348,12,3.0,0,2.0,1,3.0,0
4117,min_diffuse,10,20,2,3,0.05,0.95,0.923517933499618,12,3.0,0,2.0,1,3.0,0
4118,min_diffuse,10,20,2,3,0.05,0.95,0.906651775257906,12,2.0,1,2.0,1,2.0,1
4119,min_diffuse,10,20,2,3,0.05,0.95,0.6313352314924955,8,2.0,1,2.0,1,2.0,1
4120,min_diffuse,10,20,2,3,0.05,0.95,0.8575469172879596,12,3.0,0,2.0,1,2.0,1
4121,min_diffuse,10,20,2,3,0.05,0.95,0.9339612906542698,18,3.0,1,3.0,1,3.0,1
4122,min_diffuse,10,20,2,3,0.05,0.95,0.8985358668376826,20,3.0,1,3.0,1,3.0,1
4123,min_diffuse,10,20,2,3,0.05,0.95,0.9404108107378452,15,3.0,1,4.0,0,3.0,1
4124,min_diffuse,10,20,2,3,0.05,0.95,0.9291729642176898,8,3.0,1,3.0,1,3.0,1
4125,min_diffuse,10,20,2,3,0.05,0.95,0.933708838019274,28,3.0,1,3.0,1,3.0,1
4126,min_diffuse,10,20,2,3,0.05,0.95,0.945605269992892,47,5.0,1,5.0,1,5.0,1
4127,min_diffuse,10,20,2,3,0.05,0.95,0.7616391397722733,5,2.0,1,2.0,1,2.0,1
4128,min_diffuse,10,20,2,3,0.05,0.95,0.8485958835639021,9,3.0,0,2.0,1,2.0,1
4129,min_diffuse,10,20,2,3,0.05,0.95,0.9043356619643188,21,3.0,1,3.0,1,3.0,1
4130,min_diffuse,10,20,2,3,0.05,0.95,0.8228687089030724,7,2.0,1,2.0,1,2.0,1
4131,min_diffuse,10,20,2,3,0.05,0.95,0.9491228731013964,23,4.0,1,4.0,1,4.0,1
4132,min_diffuse,10,20,2,3,0.05,0.95,0.8565292654584498,11,3.0,1,3.0,1,3.0,1
4133,min_diffuse,10,20,2,3,0.05,0.95,0.9199114345181204,10,3.0,0,2.0,1,3.0,0
4134,min_diffuse,10,20,2,3,0.05,0.95,0.8662304805504762,8,2.0,1,2.0,1,2.0,1
4135,min_diffuse,10,20,2,3,0.05,0.95,0.7650057802508259,10,3.0,1,3.0,1,3.0,1
4136,min_diffuse,10,20,2,3,0.05,0.95,0.9427353122850536,29,3.0,1,3.0,1,3.0,1
4137,min_diffuse,10,20,2,3,0.05,0.95,0.8539887865908247,2,1.0,1,1.0,1,2.0,0
4138,min_diffuse,10,20,2,3,0.05,0.95,0.8419504560564475,7,2.0,1,2.0,1,2.0,1
4139,min_diffuse,10,20,2,3,0.05,0.95,0.9270510079360622,5,2.0,1,2.0,1,2.0,1
4140,min_diffuse,10,20,2,3,0.05,0.95,0.7551772911487304,5,2.0,1,2.0,1,2.0,1
4141,min_diffuse,10,20,2,3,0.05,0.95,0.896424190116096,10,3.0,0,2.0,1,3.0,0
4142,min_diffuse,10,20,2,3,0.05,0.95,0.915191710950412,17,3.0,0,3.0,0,2.0,1
4143,min_diffuse,10,20,2,3,0.05,0.95,0.9385024772845864,27,4.0,1,4.0,1,4.0,1
4144,min_diffuse,10,20,2,3,0.05,0.95,0.8762798184963492,4,2.0,1,2.0,1,2.0,1
4145,min_diffuse,10,20,2,3,0.05,0.95,0.820701338925356,11,3.0,0,2.0,1,2.0,1
4146,min_diffuse,10,20,2,3,0.05,0.95,0.8961027403355593,10,3.0,0,2.0,1,2.0,1
4147,min_diffuse,10,20,2,3,0.05,0.95,0.5825460980161954,3,2.0,1,2.0,1,2.0,1
4148,min_diffuse,10,20,2,3,0.05,0.95,0.7528783927230981,4,2.0,1,2.0,1,2.0,1
4149,min_diffuse,10,20,2,3,0.05,0.95,0.914820172386954,5,2.0,1,2.0,1,2.0,1
4150,min_diffuse,10,20,2,3,0.05,0.95,0.8421248381142343,6,2.0,1,2.0,1,2.0,1
4151,min_diffuse,10,20,2,3,0.05,0.95,0.940920154609958,16,3.0,1,3.0,1,3.0,1
4152,min_diffuse,10,20,2,3,0.05,0.95,0.9145421200479212,15,4.0,0,4.0,0,3.0,1
4153,min_diffuse,10,20,2,3,0.05,0.95,0.926347627795714,33,4.0,1,4.0,1,4.0,1
4154,min_diffuse,10,20,2,3,0.05,0.95,0.9321766770021228,26,4.0,0,3.0,1,4.0,0
4155,min_diffuse,10,20,2,3,0.05,0.95,0.8722616185038714,3,2.0,1,2.0,1,2.0,1
4156,min_diffuse,10,20,2,3,0.05,0.95,0.813862446086768,7,3.0,0,2.0,1,3.0,0
4157,min_diffuse,10,20,2,3,0.05,0.95,0.8920615819989993,9,2.0,1,2.0,1,2.0,1
4158,min_diffuse,10,20,2,3,0.05,0.95,0.9265104061955411,25,3.0,1,3.0,1,3.0,1
4159,min_diffuse,10,20,2,3,0.05,0.95,0.7925171360718295,5,2.0,1,2.0,1,2.0,1
4160,min_diffuse,10,20,2,3,0.05,0.95,0.9440488012070636,9,3.0,1,3.0,1,3.0,1
4161,min_diffuse,10,20,2,3,0.05,0.95,0.6802186512208482,8,2.0,1,2.0,1,2.0,1
4162,min_diffuse,10,20,2,3,0.05,0.95,0.93550742890456,41,5.0,1,5.0,1,5.0,1
4163,min_diffuse,10,20,2,3,0.05,0.95,0.8657506900219467,8,2.0,1,2.0,1,2.0,1
4164,min_diffuse,10,20,2,3,0.05,0.95,0.89806656617913,9,3.0,0,2.0,1,2.0,1
4165,min_diffuse,10,20,2,3,0.05,0.95,0.7834176785615302,5,2.0,1,2.0,1,2.0,1
4166,min_diffuse,10,20,2,3,0.05,0.95,0.8907041979142682,6,2.0,1,2.0,1,2.0,1
4167,min_diffuse,10,20,2,3,0.05,0.95,0.8649696662670786,3,2.0,1,2.0,1,2.0,1
4168,min_diffuse,10,20,2,3,0.05,0.95,0.8119450386348798,9,2.0,1,2.0,1,2.0,1
4169,min_diffuse,10,20,2,3,0.05,0.95,0.7098866981271763,6,2.0,1,2.0,1,2.0,1
4170,min_diffuse,10,20,2,3,0.05,0.95,0.9295034719051616,6,2.0,0,2.0,0,1.0,1
4171,min_diffuse,10,20,2,3,0.05,0.95,0.7973706003750882,13,3.0,1,3.0,1,3.0,1
4172,min_diffuse,10,20,2,3,0.05,0.95,0.9291042594745668,11,3.0,1,3.0,1,3.0,1
4173,min_diffuse,10,20,2,3,0.05,0.95,0.9116301638741848,14,3.0,1,3.0,1,3.0,1
4174,min_diffuse,10,20,2,3,0.05,0.95,0.939877328350032,17,4.0,1,4.0,1,4.0,1
4175,min_diffuse,10,20,2,3,0.05,0.95,0.9090606588556468,5,2.0,1,2.0,1,2.0,1
4176,min_diffuse,10,20,2,3,0.05,0.95,0.8723181884188244,3,2.0,1,2.0,1,2.0,1
4177,min_diffuse,10,20,2,3,0.05,0.95,0.9342907235265038,4,2.0,1,2.0,1,2.0,1
4178,min_diffuse,10,20,2,3,0.05,0.95,0.8795044281110104,16,3.0,1,3.0,1,3.0,1
4179,min_diffuse,10,20,2,3,0.05,0.95,0.9451561145947452,27,4.0,0,4.0,0,3.0,1
4180,min_diffuse,10,20,2,3,0.05,0.95,0.8825341870185941,17,3.0,0,2.0,1,2.0,1
4181,min_diffuse,10,20,2,3,0.05,0.95,0.942533214808819,17,3.0,1,3.0,1,3.0,1
4182,min_diffuse,10,20,2,3,0.05,0.95,0.8983616741675293,7,2.0,1,2.0,1,2.0,1
4183,min_diffuse,10,20,2,3,0.05,0.95,0.9357127002538,15,3.0,0,3.0,0,2.0,1
4184,min_diffuse,10,20,2,3,0.05,0.95,0.6985593722654578,4,2.0,1,2.0,1,2.0,1
4185,min_diffuse,10,20,2,3,0.05,0.95,0.9295091449752544,21,3.0,1,3.0,1,3.0,1
4186,min_diffuse,10,20,2,3,0.05,0.95,0.9445305629726094,9,2.0,1,2.0,1,2.0,1
4187,min_diffuse,10,20,2,3,0.05,0.95,0.8182731450416674,5,2.0,1,2.0,1,2.0,1
4188,min_diffuse,10,20,2,3,0.05,0.95,0.8079252465902362,8,3.0,0,2.0,1,3.0,0
4189,min_diffuse,10,20,2,3,0.05,0.95,0.8476523328111771,10,3.0,1,3.0,1,3.0,1
4190,min_diffuse,10,20,2,3,0.05,0.95,0.8775449044577842,34,4.0,1,4.0,1,4.0,1
4191,min_diffuse,10,20,2,3,0.05,0.95,0.9362375294211313,12,3.0,0,2.0,1,2.0,1
4192,min_diffuse,10,20,2,3,0.05,0.95,0.908008042914608,12,3.0,0,2.0,1,2.0,1
4193,min_diffuse,10,20,2,3,0.05,0.95,0.8850585148547137,6,2.0,1,2.0,1,2.0,1
4194,min_diffuse,10,20,2,3,0.05,0.95,0.9225943398653672,6,2.0,1,2.0,1,2.0,1
4195,min_diffuse,10,20,2,3,0.05,0.95,0.8299468696348392,11,2.0,1,2.0,1,2.0,1
4196,min_diffuse,10,20,2,3,0.05,0.95,0.9372600041882468,10,2.0,1,2.0,1,2.0,1
4197,min_diffuse,10,20,2,3,0.05,0.95,0.941014079451566,9,3.0,0,2.0,1,3.0,0
4198,min_diffuse,10,20,2,3,0.05,0.95,0.8319929903253436,6,2.0,1,2.0,1,2.0,1
4199,min_diffuse,10,20,2,3,0.05,0.95,0.802954459892436,5,2.0,0,2.0,0,1.0,1
4200,min_diffuse,10,20,2,3,0.05,0.95,0.9245205566634536,19,3.0,1,3.0,1,3.0,1
4201,min_diffuse,10,20,2,3,0.05,0.95,0.9194301058268914,14,3.0,1,3.0,1,3.0,1
4202,min_diffuse,10,20,2,3,0.05,0.95,0.9247826977461366,17,4.0,0,3.0,1,3.0,1
4203,min_diffuse,10,20,2,3,0.05,0.95,0.8899388655424352,16,3.0,1,3.0,1,3.0,1
4204,min_diffuse,10,20,2,3,0.05,0.95,0.9177462314638256,3,2.0,0,1.0,1,2.0,0
4205,min_diffuse,10,20,2,3,0.05,0.95,0.9010636968073495,12,2.0,1,3.0,0,3.0,0
4206,min_diffuse,10,20,2,3,0.05,0.95,0.9492329100180928,13,2.0,1,2.0,1,2.0,1
4207,min_diffuse,10,20,2,3,0.05,0.95,0.8854593854858378,13,3.0,1,3.0,1,3.0,1
4208,min_diffuse,10,20,2,3,0.05,0.95,0.805364124382857,5,2.0,1,2.0,1,2.0,1
4209,min_diffuse,10,20,2,3,0.05,0.95,0.8782505651061835,14,3.0,0,2.0,1,2.0,1
4210,min_diffuse,10,20,2,3,0.05,0.95,0.700901841940025,3,2.0,1,2.0,1,2.0,1
4211,min_diffuse,10,20,2,3,0.05,0.95,0.9431421538199845,6,2.0,1,2.0,1,2.0,1
4212,min_diffuse,10,20,2,3,0.05,0.95,0.8873651168573072,13,3.0,1,3.0,1,3.0,1
4213,min_diffuse,10,20,2,3,0.05,0.95,0.8797530766386777,30,4.0,0,3.0,1,3.0,1
4214,min_diffuse,10,20,2,3,0.05,0.95,0.8831866390260283,11,2.0,1,2.0,1,3.0,0
4215,min_diffuse,10,20,2,3,0.05,0.95,0.840679988651527,5,2.0,1,2.0,1,2.0,1
4216,min_diffuse,10,20,2,3,0.05,0.95,0.9128631084242044,4,2.0,0,1.0,1,2.0,0
4217,min_diffuse,10,20,2,3,0.05,0.95,0.903404473337736,23,4.0,1,4.0,1,4.0,1
4218,min_diffuse,10,20,2,3,0.05,0.95,0.9095042980775894,11,2.0,1,2.0,1,3.0,0
4219,min_diffuse,10,20,2,3,0.05,0.95,0.9375672703594514,15,4.0,0,3.0,1,4.0,0
4220,min_diffuse,10,20,2,3,0.05,0.95,0.8940322805571121,43,4.0,1,4.0,1,4.0,1
4221,min_diffuse,10,20,2,3,0.05,0.95,0.9001132030513533,8,3.0,0,3.0,0,2.0,1
4222,min_diffuse,10,20,2,3,0.05,0.95,0.7998884221983501,11,2.0,1,2.0,1,2.0,1
4223,min_diffuse,10,20,2,3,0.05,0.95,0.8725649138925916,5,2.0,1,3.0,0,3.0,0
4224,min_diffuse,10,20,2,3,0.05,0.95,0.906955344053632,10,2.0,1,2.0,1,2.0,1
4225,min_diffuse,10,20,2,3,0.05,0.95,0.9178262756820436,9,3.0,0,2.0,1,2.0,1
4226,min_diffuse,10,20,2,3,0.05,0.95,0.9366794069679456,21,4.0,0,3.0,1,3.0,1
4227,min_diffuse,10,20,2,3,0.05,0.95,0.9475043430154946,10,3.0,0,2.0,1,3.0,0
4228,min_diffuse,10,20,2,3,0.05,0.95,0.7762808617189929,4,2.0,1,2.0,1,2.0,1
4229,min_diffuse,10,20,2,3,0.05,0.95,0.8778738360446275,11,3.0,0,3.0,0,2.0,1
4230,min_diffuse,10,20,2,3,0.05,0.95,0.7251164880717428,7,2.0,1,2.0,1,2.0,1
4231,min_diffuse,10,20,2,3,0.05,0.95,0.8682929453942562,9,2.0,1,2.0,1,2.0,1
4232,min_diffuse,10,20,2,3,0.05,0.95,0.8351051408451269,3,2.0,1,2.0,1,2.0,1
4233,min_diffuse,10,20,2,3,0.05,0.95,0.9405764822279672,39,5.0,0,5.0,0,4.0,1
4234,min_diffuse,10,20,2,3,0.05,0.95,0.91298772105261,7,2.0,1,2.0,1,3.0,0
4235,min_diffuse,10,20,2,3,0.05,0.95,0.845565857692045,3,2.0,0,1.0,1,2.0,0
4236,min_diffuse,10,20,2,3,0.05,0.95,0.9237035074481206,3,2.0,0,1.0,1,2.0,0
4237,min_diffuse,10,20,2,3,0.05,0.95,0.5629678939511397,3,2.0,1,2.0,1,2.0,1
4238,min_diffuse,10,20,2,3,0.05,0.95,0.8316718403216329,17,4.0,0,3.0,1,3.0,1
4239,min_diffuse,10,20,2,3,0.05,0.95,0.8111678404187803,7,2.0,1,2.0,1,2.0,1
4240,min_diffuse,10,20,2,3,0.05,0.95,0.9343344984879136,55,5.0,0,4.0,1,5.0,0
4241,min_diffuse,10,20,2,3,0.05,0.95,0.8620586221697498,8,2.0,1,2.0,1,2.0,1
4242,min_diffuse,10,20,2,3,0.05,0.95,0.9364659759189824,6,2.0,1,2.0,1,2.0,1
4243,min_diffuse,10,20,2,3,0.05,0.95,0.8424599451632965,12,2.0,1,2.0,1,2.0,1
4244,min_diffuse,10,20,2,3,0.05,0.95,0.9247015230189144,11,3.0,1,3.0,1,3.0,1
4245,min_diffuse,10,20,2,3,0.05,0.95,0.8928414363850847,18,4.0,1,4.0,1,4.0,1
4246,min_diffuse,10,20,2,3,0.05,0.95,0.8636684772913693,12,3.0,0,2.0,1,3.0,0
4247,min_diffuse,10,20,2,3,0.05,0.95,0.9296226172323356,15,3.0,1,3.0,1,3.0,1
4248,min_diffuse,10,20,2,3,0.05,0.95,0.9112290790841708,40,5.0,0,4.0,1,4.0,1
4249,min_diffuse,10,20,2,3,0.05,0.95,0.9115794696267124,4,2.0,0,1.0,1,2.0,0
4250,min_diffuse,10,20,2,3,0.05,0.95,0.890869907408047,22,3.0,1,3.0,1,3.0,1
4251,min_diffuse,10,20,2,3,0.05,0.95,0.8578374519198413,14,4.0,0,4.0,0,3.0,1
4252,min_diffuse,10,20,2,3,0.05,0.95,0.921210590018832,21,4.0,0,3.0,1,4.0,0
4253,min_diffuse,10,20,2,3,0.05,0.95,0.9094890383254536,6,2.0,1,2.0,1,2.0,1
4254,min_diffuse,10,20,2,3,0.05,0.95,0.7120676956205423,5,2.0,1,2.0,1,2.0,1
4255,min_diffuse,10,20,2,3,0.05,0.95,0.8492307311572368,3,2.0,1,2.0,1,2.0,1
4256,min_diffuse,10,20,2,3,0.05,0.95,0.5366778015678145,1,1.0,1,1.0,1,1.0,1
4257,min_diffuse,10,20,2,3,0.05,0.95,0.9386632761820392,7,2.0,1,2.0,1,2.0,1
4258,min_diffuse,10,20,2,3,0.05,0.95,0.9453609927040624,26,3.0,0,3.0,0,2.0,1
4259,min_diffuse,10,20,2,3,0.05,0.95,0.8868494135572778,28,3.0,1,3.0,1,3.0,1
4260,min_diffuse,10,20,2,3,0.05,0.95,0.9318957667777722,10,3.0,0,2.0,1,3.0,0
4261,min_diffuse,10,20,2,3,0.05,0.95,0.9216435206009118,11,3.0,1,3.0,1,3.0,1
4262,min_diffuse,10,20,2,3,0.05,0.95,0.9409257559031612,16,3.0,1,3.0,1,3.0,1
4263,min_diffuse,10,20,2,3,0.05,0.95,0.8393128673059964,18,3.0,1,3.0,1,3.0,1
4264,min_diffuse,10,20,2,3,0.05,0.95,0.9123806934423906,36,5.0,1,5.0,1,5.0,1
4265,min_diffuse,10,20,2,3,0.05,0.95,0.7919036230790663,7,2.0,1,2.0,1,3.0,0
4266,min_diffuse,10,20,2,3,0.05,0.95,0.91936975431282,5,2.0,1,2.0,1,2.0,1
4267,min_diffuse,10,20,2,3,0.05,0.95,0.8972575735266415,9,2.0,1,2.0,1,2.0,1
4268,min_diffuse,10,20,2,3,0.05,0.95,0.8827497959292043,7,2.0,1,2.0,1,2.0,1
4269,min_diffuse,10,20,2,3,0.05,0.95,0.9345774192193134,11,3.0,0,2.0,1,2.0,1
4270,min_diffuse,10,20,2,3,0.05,0.95,0.9482036150910194,13,3.0,0,3.0,0,2.0,1
4271,min_diffuse,10,20,2,3,0.05,0.95,0.9285676675501308,16,3.0,1,3.0,1,4.0,0
4272,min_diffuse,10,20,2,3,0.05,0.95,0.8433220678446687,14,3.0,1,3.0,1,3.0,1
4273,min_diffuse,10,20,2,3,0.05,0.95,0.8368781434432554,3,2.0,1,2.0,1,2.0,1
4274,min_diffuse,10,20,2,3,0.05,0.95,0.921587679435356,13,3.0,1,3.0,1,3.0,1
4275,min_diffuse,10,20,2,3,0.05,0.95,0.8024620512571146,7,2.0,1,2.0,1,2.0,1
4276,min_diffuse,10,20,2,3,0.05,0.95,0.8967758507104704,9,2.0,1,2.0,1,2.0,1
4277,min_diffuse,10,20,2,3,0.05,0.95,0.6927216359899194,3,2.0,1,2.0,1,2.0,1
4278,min_diffuse,10,20,2,3,0.05,0.95,0.929552439763972,19,3.0,1,3.0,1,3.0,1
4279,min_diffuse,10,20,2,3,0.05,0.95,0.8523124170622778,4,2.0,1,2.0,1,2.0,1
4280,min_diffuse,10,20,2,3,0.05,0.95,0.8485449727833178,6,2.0,1,2.0,1,3.0,0
4281,min_diffuse,10,20,2,3,0.05,0.95,0.8879921575000795,5,2.0,1,2.0,1,2.0,1
4282,min_diffuse,10,20,2,3,0.05,0.95,0.8566681652875756,5,2.0,1,2.0,1,2.0,1
4283,min_diffuse,10,20,2,3,0.05,0.95,0.9350381659001012,22,3.0,1,3.0,1,3.0,1
4284,min_diffuse,10,20,2,3,0.05,0.95,0.7184647017395053,4,2.0,1,2.0,1,2.0,1
4285,min_diffuse,10,20,2,3,0.05,0.95,0.6160186853867587,3,2.0,1,2.0,1,2.0,1
4286,min_diffuse,10,20,2,3,0.05,0.95,0.9309028852085924,15,3.0,0,2.0,1,2.0,1
4287,min_diffuse,10,20,2,3,0.05,0.95,0.867859121580366,11,3.0,1,3.0,1,3.0,1
4288,min_diffuse,10,20,2,3,0.05,0.95,0.8614934631464773,14,3.0,0,2.0,1,2.0,1
4289,min_diffuse,10,20,2,3,0.05,0.95,0.9474502532219016,31,4.0,1,4.0,1,4.0,1
4290,min_diffuse,10,20,2,3,0.05,0.95,0.6861252393544356,8,3.0,0,2.0,1,2.0,1
4291,min_diffuse,10,20,2,3,0.05,0.95,0.7350075383069673,5,2.0,1,2.0,1,2.0,1
4292,min_diffuse,10,20,2,3,0.05,0.95,0.8606158005565907,4,2.0,1,2.0,1,2.0,1
4293,min_diffuse,10,20,2,3,0.05,0.95,0.7695786352932796,2,1.0,1,1.0,1,2.0,0
4294,min_diffuse,10,20,2,3,0.05,0.95,0.9492169154855352,4,2.0,1,2.0,1,2.0,1
4295,min_diffuse,10,20,2,3,0.05,0.95,0.82416737276427,4,2.0,1,2.0,1,2.0,1
4296,min_diffuse,10,20,2,3,0.05,0.95,0.8401494474000667,3,2.0,1,2.0,1,2.0,1
4297,min_diffuse,10,20,2,3,0.05,0.95,0.9136267327743192,75,6.0,1,6.0,1,6.0,1
4298,min_diffuse,10,20,2,3,0.05,0.95,0.8742616791997787,20,3.0,1,3.0,1,4.0,0
4299,min_diffuse,10,20,2,3,0.05,0.95,0.8511558300683821,3,2.0,1,2.0,1,2.0,1
4300,min_diffuse,10,20,2,3,0.05,0.95,0.8938805925558749,20,3.0,0,3.0,0,2.0,1
4301,min_diffuse,10,20,2,3,0.05,0.95,0.8931327513901237,59,6.0,0,5.0,1,5.0,1
4302,min_diffuse,10,20,2,3,0.05,0.95,0.9127544503770638,13,3.0,0,2.0,1,2.0,1
4303,min_diffuse,10,20,2,3,0.05,0.95,0.8897853932086204,27,3.0,1,3.0,1,3.0,1
4304,min_diffuse,10,20,2,3,0.05,0.95,0.9214231975179096,14,2.0,1,2.0,1,2.0,1
4305,min_diffuse,10,20,2,3,0.05,0.95,0.9150650681133052,3,2.0,0,1.0,1,2.0,0
4306,min_diffuse,10,20,2,3,0.05,0.95,0.8534054571474071,8,2.0,1,2.0,1,2.0,1
4307,min_diffuse,10,20,2,3,0.05,0.95,0.9229606313722376,9,2.0,1,2.0,1,2.0,1
4308,min_diffuse,10,20,2,3,0.05,0.95,0.9406728893992716,15,3.0,1,3.0,1,3.0,1
4309,min_diffuse,10,20,2,3,0.05,0.95,0.9125596008699932,12,3.0,1,3.0,1,3.0,1
4310,min_diffuse,10,20,2,3,0.05,0.95,0.9455901820801038,21,4.0,1,4.0,1,4.0,1
4311,min_diffuse,10,20,2,3,0.05,0.95,0.875555566765118,6,2.0,1,2.0,1,2.0,1
4312,min_diffuse,10,20,2,3,0.05,0.95,0.8564572240494671,11,3.0,0,2.0,1,3.0,0
4313,min_diffuse,10,20,2,3,0.05,0.95,0.9218084495114977,24,3.0,1,3.0,1,3.0,1
4314,min_diffuse,10,20,2,3,0.05,0.95,0.8764534855015774,10,3.0,1,3.0,1,3.0,1
4315,min_diffuse,10,20,2,3,0.05,0.95,0.9111595561372292,27,4.0,1,4.0,1,4.0,1
4316,min_diffuse,10,20,2,3,0.05,0.95,0.8103932296216906,7,3.0,1,3.0,1,3.0,1
4317,min_diffuse,10,20,2,3,0.05,0.95,0.93647806556334,38,4.0,1,4.0,1,4.0,1
4318,min_diffuse,10,20,2,3,0.05,0.95,0.879267671327088,21,3.0,1,3.0,1,3.0,1
4319,min_diffuse,10,20,2,3,0.05,0.95,0.949722702347802,32,6.0,0,5.0,1,5.0,1
4320,min_diffuse,10,20,2,3,0.05,0.95,0.93926892698509,37,4.0,1,4.0,1,4.0,1
4321,min_diffuse,10,20,2,3,0.05,0.95,0.9036450831398286,7,2.0,1,2.0,1,2.0,1
4322,min_diffuse,10,20,2,3,0.05,0.95,0.877430897664514,5,2.0,1,2.0,1,2.0,1
4323,min_diffuse,10,20,2,3,0.05,0.95,0.742316480616438,3,2.0,1,2.0,1,2.0,1
4324,min_diffuse,10,20,2,3,0.05,0.95,0.8587627606835307,5,2.0,1,2.0,1,2.0,1
4325,min_diffuse,10,20,2,3,0.05,0.95,0.8915450042958087,5,2.0,1,2.0,1,2.0,1
4326,min_diffuse,10,20,2,3,0.05,0.95,0.8322981296410882,7,2.0,1,2.0,1,2.0,1
4327,min_diffuse,10,20,2,3,0.05,0.95,0.9384955245694304,32,4.0,1,4.0,1,5.0,0
4328,min_diffuse,10,20,2,3,0.05,0.95,0.8230168192215205,10,3.0,0,2.0,1,2.0,1
4329,min_diffuse,10,20,2,3,0.05,0.95,0.878033641738637,14,3.0,1,3.0,1,3.0,1
4330,min_diffuse,10,20,2,3,0.05,0.95,0.9444005307997756,90,7.0,0,6.0,1,6.0,1
4331,min_diffuse,10,20,2,3,0.05,0.95,0.9070235359126244,22,4.0,1,4.0,1,4.0,1
4332,min_diffuse,10,20,2,3,0.05,0.95,0.7673732553316917,3,2.0,1,2.0,1,2.0,1
4333,min_diffuse,10,20,2,3,0.05,0.95,0.8831512506581423,3,2.0,1,2.0,1,2.0,1
4334,min_diffuse,10,20,2,3,0.05,0.95,0.9440677693041348,19,3.0,1,3.0,1,3.0,1
4335,min_diffuse,10,20,2,3,0.05,0.95,0.9145878287673848,42,5.0,0,5.0,0,4.0,1
4336,min_diffuse,10,20,2,3,0.05,0.95,0.8929819557837201,17,3.0,1,3.0,1,3.0,1
4337,min_diffuse,10,20,2,3,0.05,0.95,0.8279651410620488,6,2.0,1,2.0,1,2.0,1
4338,min_diffuse,10,20,2,3,0.05,0.95,0.9161593910716324,12,3.0,1,3.0,1,3.0,1
4339,min_diffuse,10,20,2,3,0.05,0.95,0.9491432838922866,31,6.0,0,5.0,1,5.0,1
4340,min_diffuse,10,20,2,3,0.05,0.95,0.8786929527318149,12,3.0,0,3.0,0,2.0,1
4341,min_diffuse,10,20,2,3,0.05,0.95,0.8841399235149814,34,5.0,1,5.0,1,5.0,1
4342,min_diffuse,10,20,2,3,0.05,0.95,0.921333578034903,10,3.0,0,2.0,1,2.0,1
4343,min_diffuse,10,20,2,3,0.05,0.95,0.860674029756007,12,2.0,1,2.0,1,2.0,1
4344,min_diffuse,10,20,2,3,0.05,0.95,0.9369021729027338,15,4.0,1,4.0,1,4.0,1
4345,min_diffuse,10,20,2,3,0.05,0.95,0.8290927892111789,6,2.0,1,2.0,1,2.0,1
4346,min_diffuse,10,20,2,3,0.05,0.95,0.9245325487497508,12,3.0,1,3.0,1,3.0,1
4347,min_diffuse,10,20,2,3,0.05,0.95,0.8373147481501866,6,2.0,1,2.0,1,2.0,1
4348,min_diffuse,10,20,2,3,0.05,0.95,0.7684221803575536,3,2.0,0,1.0,1,1.0,1
4349,min_diffuse,10,20,2,3,0.05,0.95,0.8212504803694501,18,4.0,0,3.0,1,3.0,1
4350,min_diffuse,10,20,2,3,0.05,0.95,0.918610311769313,9,2.0,1,2.0,1,2.0,1
4351,min_diffuse,10,20,2,3,0.05,0.95,0.9445157500016476,11,2.0,1,2.0,1,3.0,0
4352,min_diffuse,10,20,2,3,0.05,0.95,0.9367361044427271,6,2.0,1,2.0,1,2.0,1
4353,min_diffuse,10,20,2,3,0.05,0.95,0.8299318582600785,3,2.0,1,2.0,1,2.0,1
4354,min_diffuse,10,20,2,3,0.05,0.95,0.9450229910918432,4,2.0,1,2.0,1,2.0,1
4355,min_diffuse,10,20,2,3,0.05,0.95,0.9218427286833012,24,4.0,0,4.0,0,3.0,1
4356,min_diffuse,10,20,2,3,0.05,0.95,0.903408719909195,21,4.0,1,4.0,1,4.0,1
4357,min_diffuse,10,20,2,3,0.05,0.95,0.9067894711108218,27,4.0,0,3.0,1,3.0,1
4358,min_diffuse,10,20,2,3,0.05,0.95,0.7638803517145468,13,3.0,1,3.0,1,3.0,1
4359,min_diffuse,10,20,2,3,0.05,0.95,0.9346246614829592,24,3.0,1,3.0,1,3.0,1
4360,min_diffuse,10,20,2,3,0.05,0.95,0.8477783966816671,8,2.0,1,2.0,1,2.0,1
4361,min_diffuse,10,20,2,3,0.05,0.95,0.8167217478708075,11,3.0,0,2.0,1,2.0,1
4362,min_diffuse,10,20,2,3,0.05,0.95,0.8467097126277184,6,2.0,1,2.0,1,3.0,0
4363,min_diffuse,10,20,2,3,0.05,0.95,0.5400346460681106,4,2.0,1,2.0,1,2.0,1
4364,min_diffuse,10,20,2,3,0.05,0.95,0.9204385827282764,36,4.0,1,4.0,1,4.0,1
4365,min_diffuse,10,20,2,3,0.05,0.95,0.916388490616428,25,3.0,1,3.0,1,3.0,1
4366,min_diffuse,10,20,2,3,0.05,0.95,0.7837261220220624,8,2.0,1,2.0,1,3.0,0
4367,min_diffuse,10,20,2,3,0.05,0.95,0.922409332817212,26,4.0,1,4.0,1,4.0,1
4368,min_diffuse,10,20,2,3,0.05,0.95,0.8902837356767824,11,3.0,1,3.0,1,3.0,1
4369,min_diffuse,10,20,2,3,0.05,0.95,0.8753057098839997,12,3.0,0,2.0,1,2.0,1
4370,min_diffuse,10,20,2,3,0.05,0.95,0.948352377493432,69,5.0,1,5.0,1,5.0,1
4371,min_diffuse,10,20,2,3,0.05,0.95,0.9217930530534278,46,4.0,1,4.0,1,4.0,1
4372,min_diffuse,10,20,2,3,0.05,0.95,0.9423172908622997,47,4.0,1,4.0,1,4.0,1
4373,min_diffuse,10,20,2,3,0.05,0.95,0.9367054362200125,17,3.0,1,3.0,1,3.0,1
4374,min_diffuse,10,20,2,3,0.05,0.95,0.8746943061635873,7,3.0,0,2.0,1,2.0,1
4375,min_diffuse,10,20,2,3,0.05,0.95,0.9446220640711008,30,4.0,1,4.0,1,4.0,1
4376,min_diffuse,10,20,2,3,0.05,0.95,0.921724543806642,9,2.0,1,2.0,1,2.0,1
4377,min_diffuse,10,20,2,3,0.05,0.95,0.9369789779330168,8,2.0,1,2.0,1,2.0,1
4378,min_diffuse,10,20,2,3,0.05,0.95,0.9480476676192912,11,2.0,1,2.0,1,2.0,1
4379,min_diffuse,10,20,2,3,0.05,0.95,0.927279378160382,5,2.0,1,2.0,1,2.0,1
4380,min_diffuse,10,20,2,3,0.05,0.95,0.8735176624836255,10,3.0,0,2.0,1,2.0,1
4381,min_diffuse,10,20,2,3,0.05,0.95,0.7785963461814551,7,2.0,1,2.0,1,2.0,1
4382,min_diffuse,10,20,2,3,0.05,0.95,0.906881504095768,19,4.0,0,4.0,0,3.0,1
4383,min_diffuse,10,20,2,3,0.05,0.95,0.8935334180915692,10,2.0,1,2.0,1,2.0,1
4384,min_diffuse,10,20,2,3,0.05,0.95,0.9213672586730658,10,3.0,1,3.0,1,3.0,1
4385,min_diffuse,10,20,2,3,0.05,0.95,0.8509846741382671,6,2.0,1,2.0,1,2.0,1
4386,min_diffuse,10,20,2,3,0.05,0.95,0.9289648160232776,21,3.0,0,3.0,0,2.0,1
4387,min_diffuse,10,20,2,3,0.05,0.95,0.7062239146792845,4,2.0,1,2.0,1,2.0,1
4388,min_diffuse,10,20,2,3,0.05,0.95,0.9314815881461456,11,3.0,1,3.0,1,3.0,1
4389,min_diffuse,10,20,2,3,0.05,0.95,0.8947608448834156,14,4.0,1,4.0,1,4.0,1
4390,min_diffuse,10,20,2,3,0.05,0.95,0.7918657680223326,7,3.0,0,2.0,1,3.0,0
4391,min_diffuse,10,20,2,3,0.05,0.95,0.8461798915623984,5,2.0,1,2.0,1,2.0,1
4392,min_diffuse,10,20,2,3,0.05,0.95,0.8893871276933236,17,3.0,1,3.0,1,4.0,0
4393,min_diffuse,10,20,2,3,0.05,0.95,0.9473349815105928,10,2.0,1,2.0,1,2.0,1
4394,min_diffuse,10,20,2,3,0.05,0.95,0.8488261310927565,13,3.0,1,3.0,1,3.0,1
4395,min_diffuse,10,20,2,3,0.05,0.95,0.9394918498585544,38,3.0,1,3.0,1,3.0,1
4396,min_diffuse,10,20,2,3,0.05,0.95,0.9098000427865754,11,3.0,0,2.0,1,3.0,0
4397,min_diffuse,10,20,2,3,0.05,0.95,0.9262868406220428,17,3.0,1,4.0,0,4.0,0
4398,min_diffuse,10,20,2,3,0.05,0.95,0.5769505252482512,2,1.0,1,1.0,1,1.0,1
4399,min_diffuse,10,20,2,3,0.05,0.95,0.9325823482688608,18,4.0,0,3.0,1,3.0,1
4400,min_diffuse,10,20,2,3,0.05,0.95,0.8872743250608892,11,3.0,1,3.0,1,3.0,1
4401,min_diffuse,10,20,2,3,0.05,0.95,0.883658540164132,5,2.0,1,2.0,1,2.0,1
4402,min_diffuse,10,20,2,3,0.05,0.95,0.8085917764099471,4,2.0,1,2.0,1,2.0,1
4403,min_diffuse,10,20,2,3,0.05,0.95,0.7495269465023079,6,2.0,1,2.0,1,2.0,1
4404,min_diffuse,10,20,2,3,0.05,0.95,0.9185034761822116,19,2.0,1,2.0,1,2.0,1
4405,min_diffuse,10,20,2,3,0.05,0.95,0.947562360537018,42,5.0,0,5.0,0,4.0,1
4406,min_diffuse,10,20,2,3,0.05,0.95,0.919126104318533,15,3.0,1,3.0,1,3.0,1
4407,min_diffuse,10,20,2,3,0.05,0.95,0.9227119570788144,26,5.0,0,4.0,1,4.0,1
4408,min_diffuse,10,20,2,3,0.05,0.95,0.8308067640582721,18,3.0,1,3.0,1,3.0,1
4409,min_diffuse,10,20,2,3,0.05,0.95,0.7293134486759393,3,2.0,1,2.0,1,2.0,1
4410,min_diffuse,10,20,2,3,0.05,0.95,0.7735618777786945,2,1.0,1,2.0,0,2.0,0
4411,min_diffuse,10,20,2,3,0.05,0.95,0.903735949943848,44,4.0,1,4.0,1,4.0,1
4412,min_diffuse,10,20,2,3,0.05,0.95,0.6925168672240125,5,2.0,1,2.0,1,2.0,1
4413,min_diffuse,10,20,2,3,0.05,0.95,0.8372598631391815,2,1.0,1,1.0,1,1.0,1
4414,min_diffuse,10,20,2,3,0.05,0.95,0.8919486801749301,14,3.0,0,2.0,1,2.0,1
4415,min_diffuse,10,20,2,3,0.05,0.95,0.9327844386257392,14,3.0,1,3.0,1,3.0,1
4416,min_diffuse,10,20,2,3,0.05,0.95,0.8205882447543144,13,2.0,1,2.0,1,2.0,1
4417,min_diffuse,10,20,2,3,0.05,0.95,0.7733792829224614,8,3.0,0,3.0,0,2.0,1
4418,min_diffuse,10,20,2,3,0.05,0.95,0.8990824212556433,6,2.0,1,2.0,1,2.0,1
4419,min_diffuse,10,20,2,3,0.05,0.95,0.829295972265865,13,3.0,0,2.0,1,2.0,1
4420,min_diffuse,10,20,2,3,0.05,0.95,0.8756832091178416,9,2.0,1,2.0,1,2.0,1
4421,min_diffuse,10,20,2,3,0.05,0.95,0.8928619334601429,17,4.0,1,4.0,1,4.0,1
4422,min_diffuse,10,20,2,3,0.05,0.95,0.9354877973577232,14,3.0,0,2.0,1,2.0,1
4423,min_diffuse,10,20,2,3,0.05,0.95,0.9462146884484214,10,3.0,1,3.0,1,3.0,1
4424,min_diffuse,10,20,2,3,0.05,0.95,0.9029162681719274,7,2.0,1,2.0,1,2.0,1
4425,min_diffuse,10,20,2,3,0.05,0.95,0.9380936387388528,15,3.0,0,2.0,1,2.0,1
4426,min_diffuse,10,20,2,3,0.05,0.95,0.9321815020532264,7,2.0,1,2.0,1,3.0,0
4427,min_diffuse,10,20,2,3,0.05,0.95,0.9375108919051904,24,3.0,1,3.0,1,3.0,1
4428,min_diffuse,10,20,2,3,0.05,0.95,0.9397738903223314,14,3.0,0,2.0,1,2.0,1
4429,min_diffuse,10,20,2,3,0.05,0.95,0.6866145256392292,4,2.0,1,2.0,1,2.0,1
4430,min_diffuse,10,20,2,3,0.05,0.95,0.9016138926766044,16,4.0,1,4.0,1,4.0,1
4431,min_diffuse,10,20,2,3,0.05,0.95,0.7902365562405009,12,3.0,0,3.0,0,2.0,1
4432,min_diffuse,10,20,2,3,0.05,0.95,0.8840289580930601,23,3.0,1,3.0,1,3.0,1
4433,min_diffuse,10,20,2,3,0.05,0.95,0.8490381784441114,4,2.0,1,2.0,1,2.0,1
4434,min_diffuse,10,20,2,3,0.05,0.95,0.7181881663256258,6,2.0,1,2.0,1,2.0,1
4435,min_diffuse,10,20,2,3,0.05,0.95,0.9313472135498576,26,4.0,1,5.0,0,5.0,0
4436,min_diffuse,10,20,2,3,0.05,0.95,0.8739917747625965,5,2.0,1,2.0,1,2.0,1
4437,min_diffuse,10,20,2,3,0.05,0.95,0.7319562195657834,8,3.0,0,3.0,0,2.0,1
4438,min_diffuse,10,20,2,3,0.05,0.95,0.9174374370701508,19,3.0,0,3.0,0,2.0,1
4439,min_diffuse,10,20,2,3,0.05,0.95,0.944063973935622,21,4.0,1,4.0,1,4.0,1
4440,min_diffuse,10,20,2,3,0.05,0.95,0.9088367760440718,12,2.0,1,2.0,1,2.0,1
4441,min_diffuse,10,20,2,3,0.05,0.95,0.8187549668477385,6,2.0,1,2.0,1,2.0,1
4442,min_diffuse,10,20,2,3,0.05,0.95,0.8865588962727723,6,2.0,1,2.0,1,2.0,1
4443,min_diffuse,10,20,2,3,0.05,0.95,0.8294514200270476,4,2.0,1,2.0,1,2.0,1
4444,min_diffuse,10,20,2,3,0.05,0.95,0.8688519230495263,4,2.0,1,2.0,1,2.0,1
4445,min_diffuse,10,20,2,3,0.05,0.95,0.9333459823637006,14,3.0,1,3.0,1,3.0,1
4446,min_diffuse,10,20,2,3,0.05,0.95,0.9272556693828972,22,2.0,1,2.0,1,2.0,1
4447,min_diffuse,10,20,2,3,0.05,0.95,0.6249020771766786,5,2.0,1,2.0,1,2.0,1
4448,min_diffuse,10,20,2,3,0.05,0.95,0.8666324065003788,7,2.0,1,2.0,1,2.0,1
4449,min_diffuse,10,20,2,3,0.05,0.95,0.7470171920274693,4,2.0,1,2.0,1,2.0,1
4450,min_diffuse,10,20,2,3,0.05,0.95,0.6288422187303385,7,2.0,1,2.0,1,2.0,1
4451,min_diffuse,10,20,2,3,0.05,0.95,0.9376180496033923,28,3.0,1,3.0,1,3.0,1
4452,min_diffuse,10,20,2,3,0.05,0.95,0.9461127913087714,11,3.0,0,2.0,1,3.0,0
4453,min_diffuse,10,20,2,3,0.05,0.95,0.9358984705874412,6,2.0,1,2.0,1,2.0,1
4454,min_diffuse,10,20,2,3,0.05,0.95,0.91391432874549,14,3.0,1,3.0,1,3.0,1
4455,min_diffuse,10,20,2,3,0.05,0.95,0.8249241764282654,24,3.0,1,3.0,1,3.0,1
4456,min_diffuse,10,20,2,3,0.05,0.95,0.9267383379418276,11,3.0,1,3.0,1,3.0,1
4457,min_diffuse,10,20,2,3,0.05,0.95,0.949965223777829,40,4.0,1,4.0,1,4.0,1
4458,min_diffuse,10,20,2,3,0.05,0.95,0.8851933519934252,21,5.0,1,5.0,1,5.0,1
4459,min_diffuse,10,20,2,3,0.05,0.95,0.8272291386950393,16,3.0,1,3.0,1,3.0,1
4460,min_diffuse,10,20,2,3,0.05,0.95,0.8796331470404695,7,2.0,1,2.0,1,2.0,1
4461,min_diffuse,10,20,2,3,0.05,0.95,0.8974718592453256,41,4.0,0,4.0,0,3.0,1
4462,min_diffuse,10,20,2,3,0.05,0.95,0.9335647879974228,5,2.0,1,2.0,1,2.0,1
4463,min_diffuse,10,20,2,3,0.05,0.95,0.8392501785168347,8,2.0,1,2.0,1,2.0,1
4464,min_diffuse,10,20,2,3,0.05,0.95,0.9477821351710558,8,2.0,1,2.0,1,2.0,1
4465,min_diffuse,10,20,2,3,0.05,0.95,0.9113032072277988,7,2.0,1,2.0,1,2.0,1
4466,min_diffuse,10,20,2,3,0.05,0.95,0.7965054469820438,8,3.0,1,3.0,1,3.0,1
4467,min_diffuse,10,20,2,3,0.05,0.95,0.7997093589591494,6,2.0,1,2.0,1,2.0,1
4468,min_diffuse,10,20,2,3,0.05,0.95,0.9432629710501048,11,3.0,1,3.0,1,3.0,1
4469,min_diffuse,10,20,2,3,0.05,0.95,0.8842303554916843,8,2.0,1,2.0,1,2.0,1
4470,min_diffuse,10,20,2,3,0.05,0.95,0.6706474856234191,7,2.0,1,2.0,1,2.0,1
4471,min_diffuse,10,20,2,3,0.05,0.95,0.9386852166148276,13,4.0,0,3.0,1,3.0,1
4472,min_diffuse,10,20,2,3,0.05,0.95,0.7334706187277305,9,2.0,1,2.0,1,2.0,1
4473,min_diffuse,10,20,2,3,0.05,0.95,0.803383562612822,8,3.0,0,2.0,1,2.0,1
4474,min_diffuse,10,20,2,3,0.05,0.95,0.859970355382488,8,3.0,0,3.0,0,2.0,1
4475,min_diffuse,10,20,2,3,0.05,0.95,0.9216082105496186,27,4.0,0,3.0,1,3.0,1
4476,min_diffuse,10,20,2,3,0.05,0.95,0.8387733138959248,12,3.0,1,3.0,1,3.0,1
4477,min_diffuse,10,20,2,3,0.05,0.95,0.8553423263644333,8,2.0,1,2.0,1,2.0,1
4478,min_diffuse,10,20,2,3,0.05,0.95,0.8935783115866706,11,3.0,1,3.0,1,3.0,1
4479,min_diffuse,10,20,2,3,0.05,0.95,0.9287564431100688,3,2.0,0,1.0,1,2.0,0
4480,min_diffuse,10,20,2,3,0.05,0.95,0.9289291085688474,19,3.0,1,3.0,1,3.0,1
4481,min_diffuse,10,20,2,3,0.05,0.95,0.7743271021729417,6,2.0,1,2.0,1,2.0,1
4482,min_diffuse,10,20,2,3,0.05,0.95,0.9237858694407256,22,4.0,1,4.0,1,4.0,1
4483,min_diffuse,10,20,2,3,0.05,0.95,0.9326030822933488,7,2.0,1,2.0,1,3.0,0
4484,min_diffuse,10,20,2,3,0.05,0.95,0.9280079382915004,21,3.0,1,3.0,1,3.0,1
4485,min_diffuse,10,20,2,3,0.05,0.95,0.8123705423064643,5,2.0,1,2.0,1,2.0,1
4486,min_diffuse,10,20,2,3,0.05,0.95,0.8647156082571908,4,2.0,1,2.0,1,2.0,1
4487,min_diffuse,10,20,2,3,0.05,0.95,0.6685294900656239,2,1.0,1,1.0,1,1.0,1
4488,min_diffuse,10,20,2,3,0.05,0.95,0.8655330125520415,4,2.0,1,2.0,1,2.0,1
4489,min_diffuse,10,20,2,3,0.05,0.95,0.8036273751629196,7,2.0,1,2.0,1,2.0,1
4490,min_diffuse,10,20,2,3,0.05,0.95,0.8205284238398385,4,2.0,1,2.0,1,2.0,1
4491,min_diffuse,10,20,2,3,0.05,0.95,0.8691957958406715,16,3.0,1,3.0,1,3.0,1
4492,min_diffuse,10,20,2,3,0.05,0.95,0.757779594941044,3,2.0,1,2.0,1,2.0,1
4493,min_diffuse,10,20,2,3,0.05,0.95,0.9430665009256396,73,6.0,0,6.0,0,5.0,1
4494,min_diffuse,10,20,2,3,0.05,0.95,0.8435877224242466,17,3.0,1,3.0,1,3.0,1
4495,min_diffuse,10,20,2,3,0.05,0.95,0.7923028583658132,6,2.0,1,2.0,1,2.0,1
4496,min_diffuse,10,20,2,3,0.05,0.95,0.9318407357610804,9,2.0,1,2.0,1,2.0,1
4497,min_diffuse,10,20,2,3,0.05,0.95,0.9475957277624808,38,5.0,0,4.0,1,5.0,0
4498,min_diffuse,10,20,2,3,0.05,0.95,0.9475982303894492,13,4.0,1,4.0,1,4.0,1
4499,min_diffuse,10,20,2,3,0.05,0.95,0.9217800011165312,4,2.0,1,2.0,1,2.0,1
4500,min_diffuse,10,20,2,3,0.05,0.95,0.8558840367320366,5,2.0,1,2.0,1,2.0,1
4501,min_diffuse,10,20,2,3,0.05,0.95,0.9453300544412052,25,3.0,1,3.0,1,3.0,1
4502,min_diffuse,10,20,2,3,0.05,0.95,0.8996679093265438,3,2.0,1,2.0,1,2.0,1
4503,min_diffuse,10,20,2,3,0.05,0.95,0.9165488872702008,9,2.0,1,2.0,1,2.0,1
4504,min_diffuse,10,20,2,3,0.05,0.95,0.9474783882388788,18,4.0,1,4.0,1,4.0,1
4505,min_diffuse,10,20,2,3,0.05,0.95,0.8707359381965621,4,2.0,1,2.0,1,2.0,1
4506,min_diffuse,10,20,2,3,0.05,0.95,0.8691996878486475,9,3.0,0,2.0,1,2.0,1
4507,min_diffuse,10,20,2,3,0.05,0.95,0.9385481536427338,15,3.0,0,3.0,0,2.0,1
4508,min_diffuse,10,20,2,3,0.05,0.95,0.8159901637717442,10,3.0,0,2.0,1,2.0,1
4509,min_diffuse,10,20,2,3,0.05,0.95,0.9226688976040924,19,3.0,1,3.0,1,3.0,1
4510,min_diffuse,10,20,2,3,0.05,0.95,0.940936205648578,20,4.0,1,4.0,1,4.0,1
4511,min_diffuse,10,20,2,3,0.05,0.95,0.7060551994997384,5,2.0,1,2.0,1,2.0,1
4512,min_diffuse,10,20,2,3,0.05,0.95,0.940023971003498,58,5.0,0,4.0,1,4.0,1
4513,min_diffuse,10,20,2,3,0.05,0.95,0.9126501233108962,5,2.0,1,2.0,1,2.0,1
4514,min_diffuse,10,20,2,3,0.05,0.95,0.8949504732769038,28,4.0,1,4.0,1,4.0,1
4515,min_diffuse,10,20,2,3,0.05,0.95,0.8096481973398404,6,2.0,1,2.0,1,2.0,1
4516,min_diffuse,10,20,2,3,0.05,0.95,0.8725081399200991,5,2.0,1,2.0,1,2.0,1
4517,min_diffuse,10,20,2,3,0.05,0.95,0.874630121988907,9,2.0,1,2.0,1,2.0,1
4518,min_diffuse,10,20,2,3,0.05,0.95,0.9323623835393848,11,3.0,1,3.0,1,3.0,1
4519,min_diffuse,10,20,2,3,0.05,0.95,0.8997163445647365,3,2.0,1,2.0,1,2.0,1
4520,min_diffuse,10,20,2,3,0.05,0.95,0.8772581973756718,6,2.0,1,2.0,1,2.0,1
4521,min_diffuse,10,20,2,3,0.05,0.95,0.8107456539983944,5,2.0,0,2.0,0,1.0,1
4522,min_diffuse,10,20,2,3,0.05,0.95,0.868039501757758,15,3.0,1,3.0,1,3.0,1
4523,min_diffuse,10,20,2,3,0.05,0.95,0.9278846030888038,22,4.0,0,4.0,0,3.0,1
4524,min_diffuse,10,20,2,3,0.05,0.95,0.9458236898771036,14,3.0,1,3.0,1,3.0,1
4525,min_diffuse,10,20,2,3,0.05,0.95,0.902075621816982,4,2.0,1,2.0,1,2.0,1
4526,min_diffuse,10,20,2,3,0.05,0.95,0.827504924074434,7,2.0,1,2.0,1,2.0,1
4527,min_diffuse,10,20,2,3,0.05,0.95,0.9321879434241443,7,2.0,1,2.0,1,2.0,1
4528,min_diffuse,10,20,2,3,0.05,0.95,0.9204166943325564,5,2.0,1,2.0,1,2.0,1
4529,min_diffuse,10,20,2,3,0.05,0.95,0.9208094540715548,8,2.0,1,3.0,0,2.0,1
4530,min_diffuse,10,20,2,3,0.05,0.95,0.7169169508536071,10,3.0,0,2.0,1,2.0,1
4531,min_diffuse,10,20,2,3,0.05,0.95,0.8577840315451588,7,2.0,1,2.0,1,2.0,1
4532,min_diffuse,10,20,2,3,0.05,0.95,0.7992132644419331,7,2.0,1,2.0,1,2.0,1
4533,min_diffuse,10,20,2,3,0.05,0.95,0.9336794901201771,21,4.0,0,3.0,1,4.0,0
4534,min_diffuse,10,20,2,3,0.05,0.95,0.872963231739947,12,2.0,1,2.0,1,2.0,1
4535,min_diffuse,10,20,2,3,0.05,0.95,0.8439421893708411,6,2.0,1,2.0,1,2.0,1
4536,min_diffuse,10,20,2,3,0.05,0.95,0.9249206641267256,5,2.0,1,2.0,1,2.0,1
4537,min_diffuse,10,20,2,3,0.05,0.95,0.8956432218238467,17,3.0,1,3.0,1,4.0,0
4538,min_diffuse,10,20,2,3,0.05,0.95,0.8580649128851054,8,3.0,0,2.0,1,2.0,1
4539,min_diffuse,10,20,2,3,0.05,0.95,0.8795955395513401,3,2.0,1,2.0,1,2.0,1
4540,min_diffuse,10,20,2,3,0.05,0.95,0.6824671485382235,4,2.0,1,2.0,1,2.0,1
4541,min_diffuse,10,20,2,3,0.05,0.95,0.7766499024795487,10,3.0,1,3.0,1,3.0,1
4542,min_diffuse,10,20,2,3,0.05,0.95,0.942597292176056,7,2.0,1,2.0,1,3.0,0
4543,min_diffuse,10,20,2,3,0.05,0.95,0.7867663824277117,5,2.0,1,2.0,1,2.0,1
4544,min_diffuse,10,20,2,3,0.05,0.95,0.925129796368141,4,2.0,1,2.0,1,2.0,1
4545,min_diffuse,10,20,2,3,0.05,0.95,0.8911373987801051,11,2.0,1,2.0,1,2.0,1
4546,min_diffuse,10,20,2,3,0.05,0.95,0.8879094266402808,26,3.0,1,3.0,1,3.0,1
4547,min_diffuse,10,20,2,3,0.05,0.95,0.9402320527225998,14,3.0,1,3.0,1,4.0,0
4548,min_diffuse,10,20,2,3,0.05,0.95,0.831038784283465,6,2.0,1,2.0,1,2.0,1
4549,min_diffuse,10,20,2,3,0.05,0.95,0.934156006891488,8,2.0,1,2.0,1,2.0,1
4550,min_diffuse,10,20,2,3,0.05,0.95,0.928053458260083,17,3.0,0,2.0,1,2.0,1
4551,min_diffuse,10,20,2,3,0.05,0.95,0.7724263465894223,8,2.0,1,2.0,1,2.0,1
4552,min_diffuse,10,20,2,3,0.05,0.95,0.7338020705293734,7,3.0,0,2.0,1,2.0,1
4553,min_diffuse,10,20,2,3,0.05,0.95,0.8788772932904348,16,3.0,1,3.0,1,3.0,1
4554,min_diffuse,10,20,2,3,0.05,0.95,0.9398217337699352,12,3.0,0,2.0,1,2.0,1
4555,min_diffuse,10,20,2,3,0.05,0.95,0.9161285933831356,33,4.0,0,3.0,1,3.0,1
4556,min_diffuse,10,20,2,3,0.05,0.95,0.94711559072832,71,6.0,0,5.0,1,5.0,1
4557,min_diffuse,10,20,2,3,0.05,0.95,0.9233923406768008,44,6.0,1,6.0,1,6.0,1
4558,min_diffuse,10,20,2,3,0.05,0.95,0.9066598692217636,10,3.0,0,2.0,1,2.0,1
4559,min_diffuse,10,20,2,3,0.05,0.95,0.8360909030131974,3,2.0,0,1.0,1,1.0,1
4560,min_diffuse,10,20,2,3,0.05,0.95,0.7310869787225607,2,1.0,1,1.0,1,2.0,0
4561,min_diffuse,10,20,2,3,0.05,0.95,0.8210673307428121,3,2.0,0,1.0,1,1.0,1
4562,min_diffuse,10,20,2,3,0.05,0.95,0.9285257842580996,19,4.0,0,4.0,0,3.0,1
4563,min_diffuse,10,20,2,3,0.05,0.95,0.8952512846773385,8,3.0,0,2.0,1,3.0,0
4564,min_diffuse,10,20,2,3,0.05,0.95,0.8987383725420771,10,2.0,1,2.0,1,2.0,1
4565,min_diffuse,10,20,2,3,0.05,0.95,0.8856189766182837,8,3.0,1,3.0,1,3.0,1
4566,min_diffuse,10,20,2,3,0.05,0.95,0.8616694215000256,4,2.0,1,2.0,1,2.0,1
4567,min_diffuse,10,20,2,3,0.05,0.95,0.8529039678153841,11,3.0,0,2.0,1,3.0,0
4568,min_diffuse,10,20,2,3,0.05,0.95,0.9237719896153864,12,3.0,1,3.0,1,3.0,1
4569,min_diffuse,10,20,2,3,0.05,0.95,0.8849527232110664,4,2.0,1,2.0,1,2.0,1
4570,min_diffuse,10,20,2,3,0.05,0.95,0.9436179118450504,4,2.0,1,2.0,1,2.0,1
4571,min_diffuse,10,20,2,3,0.05,0.95,0.7292153633064341,15,3.0,1,3.0,1,3.0,1
4572,min_diffuse,10,20,2,3,0.05,0.95,0.8591452358731375,7,2.0,1,2.0,1,2.0,1
4573,min_diffuse,10,20,2,3,0.05,0.95,0.7613511862814221,3,2.0,1,2.0,1,2.0,1
4574,min_diffuse,10,20,2,3,0.05,0.95,0.8001193684049159,9,3.0,0,2.0,1,3.0,0
4575,min_diffuse,10,20,2,3,0.05,0.95,0.8336488308181512,7,2.0,1,2.0,1,2.0,1
4576,min_diffuse,10,20,2,3,0.05,0.95,0.8210413471389714,4,2.0,1,2.0,1,2.0,1
4577,min_diffuse,10,20,2,3,0.05,0.95,0.7950144851271983,8,3.0,0,2.0,1,2.0,1
4578,min_diffuse,10,20,2,3,0.05,0.95,0.8526344187088698,8,3.0,0,2.0,1,3.0,0
4579,min_diffuse,10,20,2,3,0.05,0.95,0.9428657653499984,5,2.0,1,2.0,1,2.0,1
4580,min_diffuse,10,20,2,3,0.05,0.95,0.9012910061373396,40,4.0,0,3.0,1,3.0,1
4581,min_diffuse,10,20,2,3,0.05,0.95,0.6947559145192675,5,2.0,1,2.0,1,2.0,1
4582,min_diffuse,10,20,2,3,0.05,0.95,0.9402434234754268,87,7.0,1,7.0,1,7.0,1
4583,min_diffuse,10,20,2,3,0.05,0.95,0.8448976544380952,8,3.0,1,3.0,1,3.0,1
4584,min_diffuse,10,20,2,3,0.05,0.95,0.9220986265806328,18,3.0,1,3.0,1,3.0,1
4585,min_diffuse,10,20,2,3,0.05,0.95,0.8178593406668111,9,2.0,1,2.0,1,2.0,1
4586,min_diffuse,10,20,2,3,0.05,0.95,0.948339537932422,37,5.0,1,5.0,1,5.0,1
4587,min_diffuse,10,20,2,3,0.05,0.95,0.942947835933758,106,9.0,1,9.0,1,9.0,1
4588,min_diffuse,10,20,2,3,0.05,0.95,0.6382959203146149,4,2.0,1,2.0,1,2.0,1
4589,min_diffuse,10,20,2,3,0.05,0.95,0.9237615266891124,10,3.0,0,3.0,0,2.0,1
4590,min_diffuse,10,20,2,3,0.05,0.95,0.9211668399422924,7,2.0,1,2.0,1,2.0,1
4591,min_diffuse,10,20,2,3,0.05,0.95,0.8679424800503843,4,2.0,1,2.0,1,2.0,1
4592,min_diffuse,10,20,2,3,0.05,0.95,0.9413283265096528,13,3.0,1,3.0,1,3.0,1
4593,min_diffuse,10,20,2,3,0.05,0.95,0.9389081998360398,16,3.0,1,3.0,1,3.0,1
4594,min_diffuse,10,20,2,3,0.05,0.95,0.9372038288704934,6,2.0,1,2.0,1,2.0,1
4595,min_diffuse,10,20,2,3,0.05,0.95,0.7156651749252408,6,2.0,1,2.0,1,2.0,1
4596,min_diffuse,10,20,2,3,0.05,0.95,0.8348708745373982,10,3.0,1,3.0,1,3.0,1
4597,min_diffuse,10,20,2,3,0.05,0.95,0.8713411258632691,7,2.0,1,2.0,1,2.0,1
4598,min_diffuse,10,20,2,3,0.05,0.95,0.9455003272256808,75,8.0,0,7.0,1,7.0,1
4599,min_diffuse,10,20,2,3,0.05,0.95,0.8136894349567068,3,2.0,1,2.0,1,2.0,1
4600,min_diffuse,10,20,2,3,0.05,0.95,0.8269488616987489,12,3.0,1,3.0,1,3.0,1
4601,min_diffuse,10,20,2,3,0.05,0.95,0.7643180824987397,5,2.0,1,2.0,1,2.0,1
4602,min_diffuse,10,20,2,3,0.05,0.95,0.8100959473422114,17,3.0,1,3.0,1,3.0,1
4603,min_diffuse,10,20,2,3,0.05,0.95,0.8603588246864423,6,2.0,1,2.0,1,2.0,1
4604,min_diffuse,10,20,2,3,0.05,0.95,0.8597222519188323,12,3.0,0,2.0,1,2.0,1
4605,min_diffuse,10,20,2,3,0.05,0.95,0.946247039093662,15,3.0,1,3.0,1,3.0,1
4606,min_diffuse,10,20,2,3,0.05,0.95,0.9322298059212693,7,2.0,1,2.0,1,2.0,1
4607,min_diffuse,10,20,2,3,0.05,0.95,0.8445828307343561,6,2.0,1,2.0,1,2.0,1
4608,min_diffuse,10,20,2,3,0.05,0.95,0.8067302875430138,4,2.0,1,2.0,1,2.0,1
4609,min_diffuse,10,20,2,3,0.05,0.95,0.8470809900756661,5,2.0,0,2.0,0,1.0,1
4610,min_diffuse,10,20,2,3,0.05,0.95,0.944257988920432,10,3.0,0,2.0,1,3.0,0
4611,min_diffuse,10,20,2,3,0.05,0.95,0.9285483908502432,54,5.0,0,4.0,1,5.0,0
4612,min_diffuse,10,20,2,3,0.05,0.95,0.8691842452930164,7,2.0,1,2.0,1,2.0,1
4613,min_diffuse,10,20,2,3,0.05,0.95,0.9269284845364776,14,3.0,0,2.0,1,2.0,1
4614,min_diffuse,10,20,2,3,0.05,0.95,0.9410590571583768,13,3.0,1,3.0,1,3.0,1
4615,min_diffuse,10,20,2,3,0.05,0.95,0.9023163024179326,13,3.0,0,2.0,1,2.0,1
4616,min_diffuse,10,20,2,3,0.05,0.95,0.934944713708492,14,3.0,1,3.0,1,3.0,1
4617,min_diffuse,10,20,2,3,0.05,0.95,0.8893090121262711,13,3.0,0,3.0,0,2.0,1
4618,min_diffuse,10,20,2,3,0.05,0.95,0.9046926004073,27,4.0,1,4.0,1,4.0,1
4619,min_diffuse,10,20,2,3,0.05,0.95,0.8897886462999602,32,4.0,1,4.0,1,4.0,1
4620,min_diffuse,10,20,2,3,0.05,0.95,0.9467554779096592,31,4.0,1,4.0,1,4.0,1
4621,min_diffuse,10,20,2,3,0.05,0.95,0.8676019111754341,4,2.0,1,2.0,1,2.0,1
4622,min_diffuse,10,20,2,3,0.05,0.95,0.9494724874494492,105,9.0,1,9.0,1,9.0,1
4623,min_diffuse,10,20,2,3,0.05,0.95,0.9416787916531284,7,2.0,1,2.0,1,2.0,1
4624,min_diffuse,10,20,2,3,0.05,0.95,0.9498623553907132,20,4.0,1,4.0,1,4.0,1
4625,min_diffuse,10,20,2,3,0.05,0.95,0.9190102948211124,10,3.0,1,3.0,1,3.0,1
4626,min_diffuse,10,20,2,3,0.05,0.95,0.8773569684194771,8,2.0,1,2.0,1,2.0,1
4627,min_diffuse,10,20,2,3,0.05,0.95,0.928115460150726,11,2.0,1,2.0,1,3.0,0
4628,min_diffuse,10,20,2,3,0.05,0.95,0.8917663879999194,7,2.0,1,2.0,1,2.0,1
4629,min_diffuse,10,20,2,3,0.05,0.95,0.8737305738673139,6,2.0,1,2.0,1,2.0,1
4630,min_diffuse,10,20,2,3,0.05,0.95,0.8939849849123997,18,3.0,1,3.0,1,3.0,1
4631,min_diffuse,10,20,2,3,0.05,0.95,0.8076575687434946,3,2.0,1,2.0,1,2.0,1
4632,min_diffuse,10,20,2,3,0.05,0.95,0.9319457382592432,14,3.0,1,3.0,1,3.0,1
4633,min_diffuse,10,20,2,3,0.05,0.95,0.8740199961913773,30,6.0,0,5.0,1,5.0,1
4634,min_diffuse,10,20,2,3,0.05,0.95,0.9236087360664696,40,6.0,1,6.0,1,6.0,1
4635,min_diffuse,10,20,2,3,0.05,0.95,0.9155071095983464,3,2.0,1,2.0,1,2.0,1
4636,min_diffuse,10,20,2,3,0.05,0.95,0.9434104182655884,15,3.0,1,4.0,0,3.0,1
4637,min_diffuse,10,20,2,3,0.05,0.95,0.9220287423068316,7,3.0,0,2.0,1,3.0,0
4638,min_diffuse,10,20,2,3,0.05,0.95,0.9494503285966468,22,4.0,0,3.0,1,3.0,1
4639,min_diffuse,10,20,2,3,0.05,0.95,0.7909310425325426,9,3.0,0,2.0,1,2.0,1
4640,min_diffuse,10,20,2,3,0.05,0.95,0.8811261589215261,5,2.0,1,2.0,1,2.0,1
4641,min_diffuse,10,20,2,3,0.05,0.95,0.9051906207173556,10,3.0,0,3.0,0,2.0,1
4642,min_diffuse,10,20,2,3,0.05,0.95,0.928473531610075,17,3.0,1,3.0,1,3.0,1
4643,min_diffuse,10,20,2,3,0.05,0.95,0.7880125526558549,2,1.0,1,1.0,1,1.0,1
4644,min_diffuse,10,20,2,3,0.05,0.95,0.9230756176613246,15,4.0,0,3.0,1,3.0,1
4645,min_diffuse,10,20,2,3,0.05,0.95,0.9048864207221516,46,5.0,1,5.0,1,5.0,1
4646,min_diffuse,10,20,2,3,0.05,0.95,0.842153067884666,6,2.0,1,2.0,1,3.0,0
4647,min_diffuse,10,20,2,3,0.05,0.95,0.8948943831413155,4,2.0,1,2.0,1,2.0,1
4648,min_diffuse,10,20,2,3,0.05,0.95,0.7350947337168711,5,2.0,1,2.0,1,2.0,1
4649,min_diffuse,10,20,2,3,0.05,0.95,0.816613961676006,7,3.0,0,2.0,1,3.0,0
4650,min_diffuse,10,20,2,3,0.05,0.95,0.8780249219919248,6,2.0,1,3.0,0,3.0,0
4651,min_diffuse,10,20,2,3,0.05,0.95,0.905727951633514,9,3.0,1,3.0,1,3.0,1
4652,min_diffuse,10,20,2,3,0.05,0.95,0.841351260696408,24,3.0,1,3.0,1,3.0,1
4653,min_diffuse,10,20,2,3,0.05,0.95,0.9005548419661176,10,3.0,0,2.0,1,2.0,1
4654,min_diffuse,10,20,2,3,0.05,0.95,0.7224862100911373,7,2.0,1,2.0,1,2.0,1
4655,min_diffuse,10,20,2,3,0.05,0.95,0.9054691421652676,32,5.0,1,5.0,1,5.0,1
4656,min_diffuse,10,20,2,3,0.05,0.95,0.7448837390534488,10,3.0,1,3.0,1,3.0,1
4657,min_diffuse,10,20,2,3,0.05,0.95,0.9160891319197964,13,4.0,1,4.0,1,4.0,1
4658,min_diffuse,10,20,2,3,0.05,0.95,0.9266848788663228,22,3.0,1,3.0,1,3.0,1
4659,min_diffuse,10,20,2,3,0.05,0.95,0.8829476626803417,13,3.0,1,3.0,1,3.0,1
4660,min_diffuse,10,20,2,3,0.05,0.95,0.8408941953487044,9,3.0,0,2.0,1,2.0,1
4661,min_diffuse,10,20,2,3,0.05,0.95,0.7923267394943758,7,2.0,1,2.0,1,2.0,1
4662,min_diffuse,10,20,2,3,0.05,0.95,0.9366669105924,11,2.0,1,2.0,1,2.0,1
4663,min_diffuse,10,20,2,3,0.05,0.95,0.8929144951341479,5,2.0,1,2.0,1,2.0,1
4664,min_diffuse,10,20,2,3,0.05,0.95,0.8744175307258943,6,2.0,1,2.0,1,2.0,1
4665,min_diffuse,10,20,2,3,0.05,0.95,0.9201677176595604,10,3.0,0,2.0,1,3.0,0
4666,min_diffuse,10,20,2,3,0.05,0.95,0.6020575414354858,6,2.0,1,2.0,1,2.0,1
4667,min_diffuse,10,20,2,3,0.05,0.95,0.6478844166255977,5,2.0,1,2.0,1,2.0,1
4668,min_diffuse,10,20,2,3,0.05,0.95,0.9007621596589545,15,3.0,1,3.0,1,3.0,1
4669,min_diffuse,10,20,2,3,0.05,0.95,0.9406889698319312,17,3.0,1,4.0,0,3.0,1
4670,min_diffuse,10,20,2,3,0.05,0.95,0.7917324831515317,6,2.0,1,2.0,1,2.0,1
4671,min_diffuse,10,20,2,3,0.05,0.95,0.9267524148631257,19,3.0,1,3.0,1,4.0,0
4672,min_diffuse,10,20,2,3,0.05,0.95,0.9463746725078068,7,2.0,1,2.0,1,2.0,1
4673,min_diffuse,10,20,2,3,0.05,0.95,0.8835586268535345,13,3.0,1,3.0,1,3.0,1
4674,min_diffuse,10,20,2,3,0.05,0.95,0.881769139712391,9,2.0,1,2.0,1,2.0,1
4675,min_diffuse,10,20,2,3,0.05,0.95,0.9215691025543604,34,4.0,1,4.0,1,4.0,1
4676,min_diffuse,10,20,2,3,0.05,0.95,0.8761295389663859,11,2.0,1,2.0,1,2.0,1
4677,min_diffuse,10,20,2,3,0.05,0.95,0.8567854516867552,4,2.0,1,2.0,1,2.0,1
4678,min_diffuse,10,20,2,3,0.05,0.95,0.7327444755138023,4,2.0,1,2.0,1,2.0,1
4679,min_diffuse,10,20,2,3,0.05,0.95,0.9137437229093888,5,2.0,1,2.0,1,2.0,1
4680,min_diffuse,10,20,2,3,0.05,0.95,0.9446002691953596,22,3.0,1,3.0,1,4.0,0
4681,min_diffuse,10,20,2,3,0.05,0.95,0.8426956136997232,2,1.0,1,1.0,1,2.0,0
4682,min_diffuse,10,20,2,3,0.05,0.95,0.9147696763386838,4,2.0,1,2.0,1,2.0,1
4683,min_diffuse,10,20,2,3,0.05,0.95,0.9476411128554056,24,5.0,0,4.0,1,4.0,1
4684,min_diffuse,10,20,2,3,0.05,0.95,0.931500667558088,36,4.0,1,4.0,1,4.0,1
4685,min_diffuse,10,20,2,3,0.05,0.95,0.9052293897725676,37,5.0,1,5.0,1,5.0,1
4686,min_diffuse,10,20,2,3,0.05,0.95,0.9260400557361728,15,3.0,1,3.0,1,3.0,1
4687,min_diffuse,10,20,2,3,0.05,0.95,0.9244341179161136,19,3.0,1,3.0,1,3.0,1
4688,min_diffuse,10,20,2,3,0.05,0.95,0.9157232041222748,18,3.0,1,3.0,1,3.0,1
4689,min_diffuse,10,20,2,3,0.05,0.95,0.9307047903520196,44,4.0,0,4.0,0,3.0,1
4690,min_diffuse,10,20,2,3,0.05,0.95,0.8979957013662762,11,3.0,1,3.0,1,3.0,1
4691,min_diffuse,10,20,2,3,0.05,0.95,0.9430423294197334,20,5.0,1,5.0,1,5.0,1
4692,min_diffuse,10,20,2,3,0.05,0.95,0.940683729025882,12,3.0,1,3.0,1,4.0,0
4693,min_diffuse,10,20,2,3,0.05,0.95,0.922977978970262,19,3.0,1,3.0,1,3.0,1
4694,min_diffuse,10,20,2,3,0.05,0.95,0.7714537983584896,6,2.0,1,2.0,1,2.0,1
4695,min_diffuse,10,20,2,3,0.05,0.95,0.7930310504160857,6,2.0,1,2.0,1,2.0,1
4696,min_diffuse,10,20,2,3,0.05,0.95,0.8642372249713571,7,2.0,1,2.0,1,2.0,1
4697,min_diffuse,10,20,2,3,0.05,0.95,0.8757763777249038,23,4.0,0,3.0,1,3.0,1
4698,min_diffuse,10,20,2,3,0.05,0.95,0.8563834804950053,5,2.0,1,2.0,1,2.0,1
4699,min_diffuse,10,20,2,3,0.05,0.95,0.8879574787696631,33,4.0,1,4.0,1,4.0,1
4700,min_diffuse,10,20,2,3,0.05,0.95,0.9461969563872208,15,3.0,1,3.0,1,3.0,1
4701,min_diffuse,10,20,2,3,0.05,0.95,0.9472550231822822,44,5.0,0,4.0,1,4.0,1
4702,min_diffuse,10,20,2,3,0.05,0.95,0.9257387874397244,6,2.0,1,2.0,1,3.0,0
4703,min_diffuse,10,20,2,3,0.05,0.95,0.9060914387619796,7,2.0,1,2.0,1,2.0,1
4704,min_diffuse,10,20,2,3,0.05,0.95,0.736155091205366,13,3.0,1,3.0,1,3.0,1
4705,min_diffuse,10,20,2,3,0.05,0.95,0.8343495874388052,5,2.0,1,2.0,1,2.0,1
4706,min_diffuse,10,20,2,3,0.05,0.95,0.7717631994924131,3,2.0,0,1.0,1,2.0,0
4707,min_diffuse,10,20,2,3,0.05,0.95,0.7727886395046504,8,2.0,1,2.0,1,2.0,1
4708,min_diffuse,10,20,2,3,0.05,0.95,0.8946228303515346,11,3.0,0,2.0,1,2.0,1
4709,min_diffuse,10,20,2,3,0.05,0.95,0.7922412451971806,5,2.0,1,2.0,1,2.0,1
4710,min_diffuse,10,20,2,3,0.05,0.95,0.8875220319032601,6,2.0,1,2.0,1,2.0,1
4711,min_diffuse,10,20,2,3,0.05,0.95,0.9236913958087086,26,4.0,0,3.0,1,3.0,1
4712,min_diffuse,10,20,2,3,0.05,0.95,0.9321930638893632,7,2.0,1,2.0,1,3.0,0
4713,min_diffuse,10,20,2,3,0.05,0.95,0.8560248486515648,11,3.0,0,3.0,0,2.0,1
4714,min_diffuse,10,20,2,3,0.05,0.95,0.9491440553929332,26,4.0,0,4.0,0,3.0,1
4715,min_diffuse,10,20,2,3,0.05,0.95,0.9454351886754248,53,5.0,0,5.0,0,4.0,1
4716,min_diffuse,10,20,2,3,0.05,0.95,0.802660991495867,9,3.0,1,3.0,1,3.0,1
4717,min_diffuse,10,20,2,3,0.05,0.95,0.8729848930733582,45,5.0,0,5.0,0,4.0,1
4718,min_diffuse,10,20,2,3,0.05,0.95,0.9322580330681288,25,4.0,1,4.0,1,4.0,1
4719,min_diffuse,10,20,2,3,0.05,0.95,0.8402126207526849,5,2.0,1,2.0,1,2.0,1
4720,min_diffuse,10,20,2,3,0.05,0.95,0.8953210394577956,9,2.0,1,2.0,1,2.0,1
4721,min_diffuse,10,20,2,3,0.05,0.95,0.8288724810856574,10,3.0,0,2.0,1,2.0,1
4722,min_diffuse,10,20,2,3,0.05,0.95,0.7235170977984487,5,2.0,1,2.0,1,2.0,1
4723,min_diffuse,10,20,2,3,0.05,0.95,0.8609417426813698,6,2.0,1,2.0,1,2.0,1
4724,min_diffuse,10,20,2,3,0.05,0.95,0.919353422092422,20,4.0,1,4.0,1,4.0,1
4725,min_diffuse,10,20,2,3,0.05,0.95,0.7306660300685631,3,2.0,1,2.0,1,2.0,1
4726,min_diffuse,10,20,2,3,0.05,0.95,0.8690705475591702,7,2.0,1,2.0,1,2.0,1
4727,min_diffuse,10,20,2,3,0.05,0.95,0.9411623478707344,28,3.0,1,3.0,1,4.0,0
4728,min_diffuse,10,20,2,3,0.05,0.95,0.8895079475149005,12,3.0,0,3.0,0,2.0,1
4729,min_diffuse,10,20,2,3,0.05,0.95,0.7298933323596254,4,2.0,1,2.0,1,2.0,1
4730,min_diffuse,10,20,2,3,0.05,0.95,0.9242461115806349,17,3.0,1,3.0,1,3.0,1
4731,min_diffuse,10,20,2,3,0.05,0.95,0.842095764999167,15,3.0,1,3.0,1,3.0,1
4732,min_diffuse,10,20,2,3,0.05,0.95,0.9122676271491588,6,2.0,1,2.0,1,3.0,0
4733,min_diffuse,10,20,2,3,0.05,0.95,0.920985625520738,15,3.0,1,3.0,1,4.0,0
4734,min_diffuse,10,20,2,3,0.05,0.95,0.7873422337455261,11,3.0,1,3.0,1,3.0,1
4735,min_diffuse,10,20,2,3,0.05,0.95,0.9267115173983692,13,3.0,0,3.0,0,2.0,1
4736,min_diffuse,10,20,2,3,0.05,0.95,0.9137727830872636,10,2.0,1,2.0,1,2.0,1
4737,min_diffuse,10,20,2,3,0.05,0.95,0.703630609402664,4,2.0,1,2.0,1,2.0,1
4738,min_diffuse,10,20,2,3,0.05,0.95,0.9460539992762887,28,3.0,1,3.0,1,3.0,1
4739,min_diffuse,10,20,2,3,0.05,0.95,0.9285347362726712,16,4.0,1,4.0,1,4.0,1
4740,min_diffuse,10,20,2,3,0.05,0.95,0.8395279194049724,15,3.0,1,3.0,1,3.0,1
4741,min_diffuse,10,20,2,3,0.05,0.95,0.9391992800029522,18,4.0,1,4.0,1,4.0,1
4742,min_diffuse,10,20,2,3,0.05,0.95,0.8437397983624368,5,2.0,1,2.0,1,2.0,1
4743,min_diffuse,10,20,2,3,0.05,0.95,0.9308527807031496,49,5.0,1,5.0,1,5.0,1
4744,min_diffuse,10,20,2,3,0.05,0.95,0.912095867736187,18,4.0,0,4.0,0,3.0,1
4745,min_diffuse,10,20,2,3,0.05,0.95,0.9388278289459202,7,2.0,1,2.0,1,2.0,1
4746,min_diffuse,10,20,2,3,0.05,0.95,0.8559912397755909,14,3.0,1,3.0,1,3.0,1
4747,min_diffuse,10,20,2,3,0.05,0.95,0.9448781475053076,14,3.0,0,2.0,1,3.0,0
4748,min_diffuse,10,20,2,3,0.05,0.95,0.8730780154662597,7,2.0,1,2.0,1,2.0,1
4749,min_diffuse,10,20,2,3,0.05,0.95,0.8896576247959503,4,2.0,1,2.0,1,2.0,1
4750,min_diffuse,10,20,2,3,0.05,0.95,0.6587322574987878,5,2.0,1,2.0,1,2.0,1
4751,min_diffuse,10,20,2,3,0.05,0.95,0.905153254695166,8,2.0,1,2.0,1,2.0,1
4752,min_diffuse,10,20,2,3,0.05,0.95,0.7929986992074302,5,2.0,1,2.0,1,2.0,1
4753,min_diffuse,10,20,2,3,0.05,0.95,0.8335141139496824,5,2.0,1,2.0,1,2.0,1
4754,min_diffuse,10,20,2,3,0.05,0.95,0.8546261382940145,33,4.0,1,4.0,1,4.0,1
4755,min_diffuse,10,20,2,3,0.05,0.95,0.8769336397990068,7,2.0,1,2.0,1,2.0,1
4756,min_diffuse,10,20,2,3,0.05,0.95,0.8322944410850919,6,2.0,1,2.0,1,2.0,1
4757,min_diffuse,10,20,2,3,0.05,0.95,0.9218514412118975,26,3.0,1,3.0,1,3.0,1
4758,min_diffuse,10,20,2,3,0.05,0.95,0.927931625995346,10,2.0,1,2.0,1,2.0,1
4759,min_diffuse,10,20,2,3,0.05,0.95,0.7654280218756206,4,2.0,1,2.0,1,2.0,1
4760,min_diffuse,10,20,2,3,0.05,0.95,0.6924061632961178,7,2.0,1,2.0,1,2.0,1
4761,min_diffuse,10,20,2,3,0.05,0.95,0.853013093060878,7,3.0,1,3.0,1,3.0,1
4762,min_diffuse,10,20,2,3,0.05,0.95,0.9108616984665744,6,2.0,1,2.0,1,2.0,1
4763,min_diffuse,10,20,2,3,0.05,0.95,0.8903194204632731,6,2.0,1,2.0,1,2.0,1
4764,min_diffuse,10,20,2,3,0.05,0.95,0.8907085891333124,7,2.0,1,2.0,1,2.0,1
4765,min_diffuse,10,20,2,3,0.05,0.95,0.8332339894841594,10,3.0,0,2.0,1,2.0,1
4766,min_diffuse,10,20,2,3,0.05,0.95,0.8588660997441954,10,2.0,1,2.0,1,2.0,1
4767,min_diffuse,10,20,2,3,0.05,0.95,0.7123135366958856,4,2.0,1,2.0,1,2.0,1
4768,min_diffuse,10,20,2,3,0.05,0.95,0.8781643428313622,2,1.0,1,1.0,1,1.0,1
4769,min_diffuse,10,20,2,3,0.05,0.95,0.8172659016010668,4,2.0,0,2.0,0,1.0,1
4770,min_diffuse,10,20,2,3,0.05,0.95,0.8998620870623907,14,3.0,1,3.0,1,4.0,0
4771,min_diffuse,10,20,2,3,0.05,0.95,0.7588313404155614,4,2.0,1,2.0,1,2.0,1
4772,min_diffuse,10,20,2,3,0.05,0.95,0.9446913432049624,37,7.0,1,7.0,1,7.0,1
4773,min_diffuse,10,20,2,3,0.05,0.95,0.9291892563339704,10,3.0,0,2.0,1,3.0,0
4774,min_diffuse,10,20,2,3,0.05,0.95,0.8433477377033036,38,4.0,0,3.0,1,3.0,1
4775,min_diffuse,10,20,2,3,0.05,0.95,0.9065397682533696,8,2.0,1,2.0,1,2.0,1
4776,min_diffuse,10,20,2,3,0.05,0.95,0.9190245575619298,17,3.0,0,2.0,1,3.0,0
4777,min_diffuse,10,20,2,3,0.05,0.95,0.9488761922516818,24,3.0,1,3.0,1,3.0,1
4778,min_diffuse,10,20,2,3,0.05,0.95,0.945198683882351,10,3.0,0,2.0,1,3.0,0
4779,min_diffuse,10,20,2,3,0.05,0.95,0.896656829540191,28,3.0,1,3.0,1,3.0,1
4780,min_diffuse,10,20,2,3,0.05,0.95,0.8301455601426411,8,2.0,1,2.0,1,2.0,1
4781,min_diffuse,10,20,2,3,0.05,0.95,0.8140410067551508,5,2.0,1,2.0,1,2.0,1
4782,min_diffuse,10,20,2,3,0.05,0.95,0.9108135404844976,21,3.0,1,3.0,1,3.0,1
4783,min_diffuse,10,20,2,3,0.05,0.95,0.8804528021865565,12,3.0,0,2.0,1,2.0,1
4784,min_diffuse,10,20,2,3,0.05,0.95,0.8343968165010806,6,2.0,1,2.0,1,2.0,1
4785,min_diffuse,10,20,2,3,0.05,0.95,0.8255847247801712,7,2.0,1,2.0,1,2.0,1
4786,min_diffuse,10,20,2,3,0.05,0.95,0.944854128614526,9,2.0,1,2.0,1,3.0,0
4787,min_diffuse,10,20,2,3,0.05,0.95,0.9492575753681416,15,3.0,1,3.0,1,3.0,1
4788,min_diffuse,10,20,2,3,0.05,0.95,0.8818580746520651,17,3.0,1,3.0,1,3.0,1
4789,min_diffuse,10,20,2,3,0.05,0.95,0.9284987903605012,16,3.0,1,3.0,1,3.0,1
4790,min_diffuse,10,20,2,3,0.05,0.95,0.9342387929736116,9,3.0,0,2.0,1,3.0,0
4791,min_diffuse,10,20,2,3,0.05,0.95,0.8705903910298243,12,3.0,1,3.0,1,3.0,1
4792,min_diffuse,10,20,2,3,0.05,0.95,0.9313114887250432,5,2.0,1,2.0,1,2.0,1
4793,min_diffuse,10,20,2,3,0.05,0.95,0.9176372819916644,35,4.0,0,3.0,1,3.0,1
4794,min_diffuse,10,20,2,3,0.05,0.95,0.8954443140320077,13,3.0,0,2.0,1,3.0,0
4795,min_diffuse,10,20,2,3,0.05,0.95,0.7984731708074297,4,2.0,1,2.0,1,2.0,1
4796,min_diffuse,10,20,2,3,0.05,0.95,0.890235000637494,12,3.0,1,3.0,1,3.0,1
4797,min_diffuse,10,20,2,3,0.05,0.95,0.7900644175034309,6,2.0,1,2.0,1,2.0,1
4798,min_diffuse,10,20,2,3,0.05,0.95,0.8820747553549946,8,3.0,0,2.0,1,3.0,0
4799,min_diffuse,10,20,2,3,0.05,0.95,0.9392979240406304,21,4.0,0,3.0,1,3.0,1
4800,min_diffuse,10,20,2,3,0.05,0.95,0.9161195872876126,19,2.0,1,2.0,1,2.0,1
4801,min_diffuse,10,20,2,3,0.05,0.95,0.8745852184263551,4,2.0,1,2.0,1,2.0,1
4802,min_diffuse,10,20,2,3,0.05,0.95,0.8089127957231406,5,2.0,1,2.0,1,2.0,1
4803,min_diffuse,10,20,2,3,0.05,0.95,0.9414918895899796,12,3.0,1,3.0,1,3.0,1
4804,min_diffuse,10,20,2,3,0.05,0.95,0.9029986337884508,19,3.0,0,2.0,1,2.0,1
4805,min_diffuse,10,20,2,3,0.05,0.95,0.9177532447054008,13,4.0,1,4.0,1,4.0,1
4806,min_diffuse,10,20,2,3,0.05,0.95,0.81618199720912,8,3.0,1,3.0,1,3.0,1
4807,min_diffuse,10,20,2,3,0.05,0.95,0.886260651790761,9,3.0,1,3.0,1,3.0,1
4808,min_diffuse,10,20,2,3,0.05,0.95,0.8472493426461934,15,3.0,0,2.0,1,3.0,0
4809,min_diffuse,10,20,2,3,0.05,0.95,0.7456908967260325,6,2.0,1,2.0,1,2.0,1
4810,min_diffuse,10,20,2,3,0.05,0.95,0.751975970242732,16,3.0,1,3.0,1,3.0,1
4811,min_diffuse,10,20,2,3,0.05,0.95,0.5698479808857166,5,2.0,1,2.0,1,2.0,1
4812,min_diffuse,10,20,2,3,0.05,0.95,0.9245928046274288,24,4.0,1,4.0,1,4.0,1
4813,min_diffuse,10,20,2,3,0.05,0.95,0.9416357750907172,33,5.0,1,5.0,1,5.0,1
4814,min_diffuse,10,20,2,3,0.05,0.95,0.9168362132960236,9,2.0,1,2.0,1,2.0,1
4815,min_diffuse,10,20,2,3,0.05,0.95,0.8830339072158196,18,3.0,1,3.0,1,3.0,1
4816,min_diffuse,10,20,2,3,0.05,0.95,0.9111164887941536,8,3.0,1,3.0,1,3.0,1
4817,min_diffuse,10,20,2,3,0.05,0.95,0.8804895306771363,3,2.0,1,2.0,1,2.0,1
4818,min_diffuse,10,20,2,3,0.05,0.95,0.9431930270736094,7,2.0,1,2.0,1,2.0,1
4819,min_diffuse,10,20,2,3,0.05,0.95,0.8897266358941222,8,2.0,1,2.0,1,2.0,1
4820,min_diffuse,10,20,2,3,0.05,0.95,0.9489681759908518,18,3.0,1,3.0,1,3.0,1
4821,min_diffuse,10,20,2,3,0.05,0.95,0.9346164863482432,32,5.0,1,5.0,1,5.0,1
4822,min_diffuse,10,20,2,3,0.05,0.95,0.861914659283512,14,3.0,1,3.0,1,3.0,1
4823,min_diffuse,10,20,2,3,0.05,0.95,0.9444291012397638,10,2.0,1,2.0,1,3.0,0
4824,min_diffuse,10,20,2,3,0.05,0.95,0.861643151060177,19,3.0,1,3.0,1,3.0,1
4825,min_diffuse,10,20,2,3,0.05,0.95,0.821633899584242,10,3.0,0,2.0,1,2.0,1
4826,min_diffuse,10,20,2,3,0.05,0.95,0.6246849572883474,6,2.0,1,2.0,1,2.0,1
4827,min_diffuse,10,20,2,3,0.05,0.95,0.9238868574961028,24,3.0,1,3.0,1,3.0,1
4828,min_diffuse,10,20,2,3,0.05,0.95,0.9348758121243476,12,3.0,1,3.0,1,3.0,1
4829,min_diffuse,10,20,2,3,0.05,0.95,0.8767896121548746,9,3.0,1,3.0,1,3.0,1
4830,min_diffuse,10,20,2,3,0.05,0.95,0.8830923229876276,18,3.0,1,3.0,1,3.0,1
4831,min_diffuse,10,20,2,3,0.05,0.95,0.930053596568307,21,3.0,1,3.0,1,3.0,1
4832,min_diffuse,10,20,2,3,0.05,0.95,0.8526168181029128,5,2.0,1,2.0,1,2.0,1
4833,min_diffuse,10,20,2,3,0.05,0.95,0.9129890582189756,13,3.0,1,3.0,1,3.0,1
4834,min_diffuse,10,20,2,3,0.05,0.95,0.8862258796839051,28,4.0,1,4.0,1,4.0,1
4835,min_diffuse,10,20,2,3,0.05,0.95,0.8050657249743182,3,2.0,1,2.0,1,2.0,1
4836,min_diffuse,10,20,2,3,0.05,0.95,0.8205763317553423,4,2.0,1,2.0,1,2.0,1
4837,min_diffuse,10,20,2,3,0.05,0.95,0.8185287336995241,6,2.0,1,2.0,1,2.0,1
4838,min_diffuse,10,20,2,3,0.05,0.95,0.8865619433019288,17,3.0,1,3.0,1,3.0,1
4839,min_diffuse,10,20,2,3,0.05,0.95,0.5700937201056366,1,1.0,1,1.0,1,1.0,1
4840,min_diffuse,10,20,2,3,0.05,0.95,0.9291746723674552,16,3.0,1,3.0,1,3.0,1
4841,min_diffuse,10,20,2,3,0.05,0.95,0.8740256083626579,13,3.0,1,3.0,1,3.0,1
4842,min_diffuse,10,20,2,3,0.05,0.95,0.9065096862099704,3,2.0,1,2.0,1,2.0,1
4843,min_diffuse,10,20,2,3,0.05,0.95,0.6670306378919266,4,2.0,1,2.0,1,2.0,1
4844,min_diffuse,10,20,2,3,0.05,0.95,0.9133888812686288,14,3.0,0,3.0,0,2.0,1
4845,min_diffuse,10,20,2,3,0.05,0.95,0.7222719331832521,3,2.0,1,2.0,1,2.0,1
4846,min_diffuse,10,20,2,3,0.05,0.95,0.92632776385868,5,2.0,1,2.0,1,3.0,0
4847,min_diffuse,10,20,2,3,0.05,0.95,0.8842332529990287,33,4.0,0,3.0,1,3.0,1
4848,min_diffuse,10,20,2,3,0.05,0.95,0.8620592424292219,8,2.0,1,2.0,1,2.0,1
4849,min_diffuse,10,20,2,3,0.05,0.95,0.9425313432069902,25,5.0,0,4.0,1,5.0,0
4850,min_diffuse,10,20,2,3,0.05,0.95,0.9020634926610426,19,5.0,0,4.0,1,4.0,1
4851,min_diffuse,10,20,2,3,0.05,0.95,0.8267424965600879,11,3.0,0,3.0,0,2.0,1
4852,min_diffuse,10,20,2,3,0.05,0.95,0.8643699396810278,3,2.0,0,1.0,1,2.0,0
4853,min_diffuse,10,20,2,3,0.05,0.95,0.5926589518430025,6,2.0,1,2.0,1,2.0,1
4854,min_diffuse,10,20,2,3,0.05,0.95,0.8207172492601584,11,3.0,0,2.0,1,2.0,1
4855,min_diffuse,10,20,2,3,0.05,0.95,0.8891687507067316,15,3.0,0,3.0,0,2.0,1
4856,min_diffuse,10,20,2,3,0.05,0.95,0.8236448312069579,8,2.0,1,2.0,1,2.0,1
4857,min_diffuse,10,20,2,3,0.05,0.95,0.9076748174889672,22,2.0,1,2.0,1,2.0,1
4858,min_diffuse,10,20,2,3,0.05,0.95,0.9154924793304376,11,3.0,0,2.0,1,3.0,0
4859,min_diffuse,10,20,2,3,0.05,0.95,0.8023746860538471,9,2.0,1,2.0,1,2.0,1
4860,min_diffuse,10,20,2,3,0.05,0.95,0.9134111760468702,6,2.0,1,2.0,1,2.0,1
4861,min_diffuse,10,20,2,3,0.05,0.95,0.8678075099074829,12,3.0,0,2.0,1,3.0,0
4862,min_diffuse,10,20,2,3,0.05,0.95,0.8301617124731578,8,2.0,1,2.0,1,3.0,0
4863,min_diffuse,10,20,2,3,0.05,0.95,0.7970510626798026,3,2.0,0,1.0,1,2.0,0
4864,min_diffuse,10,20,2,3,0.05,0.95,0.8176963508751122,20,3.0,1,3.0,1,3.0,1
4865,min_diffuse,10,20,2,3,0.05,0.95,0.8880614804119701,3,2.0,1,2.0,1,2.0,1
4866,min_diffuse,10,20,2,3,0.05,0.95,0.9240482712956166,60,7.0,1,7.0,1,7.0,1
4867,min_diffuse,10,20,2,3,0.05,0.95,0.9466759247094692,15,4.0,0,3.0,1,3.0,1
4868,min_diffuse,10,20,2,3,0.05,0.95,0.9288086209090174,46,4.0,1,5.0,0,4.0,1
4869,min_diffuse,10,20,2,3,0.05,0.95,0.8905794038832803,22,3.0,1,3.0,1,3.0,1
4870,min_diffuse,10,20,2,3,0.05,0.95,0.9375445847580534,46,6.0,0,6.0,0,5.0,1
4871,min_diffuse,10,20,2,3,0.05,0.95,0.8758238496407663,5,2.0,1,2.0,1,2.0,1
4872,min_diffuse,10,20,2,3,0.05,0.95,0.930175697059168,11,3.0,1,3.0,1,4.0,0
4873,min_diffuse,10,20,2,3,0.05,0.95,0.8298267844037844,5,2.0,1,2.0,1,2.0,1
4874,min_diffuse,10,20,2,3,0.05,0.95,0.731893664999086,4,2.0,1,2.0,1,2.0,1
4875,min_diffuse,10,20,2,3,0.05,0.95,0.8970001366729449,28,4.0,0,3.0,1,3.0,1
4876,min_diffuse,10,20,2,3,0.05,0.95,0.8826394420799797,11,3.0,0,2.0,1,3.0,0
4877,min_diffuse,10,20,2,3,0.05,0.95,0.8179936565905104,4,2.0,1,2.0,1,2.0,1
4878,min_diffuse,10,20,2,3,0.05,0.95,0.7899821492490028,2,1.0,1,1.0,1,2.0,0
4879,min_diffuse,10,20,2,3,0.05,0.95,0.8621909277362356,18,2.0,1,2.0,1,2.0,1
4880,min_diffuse,10,20,2,3,0.05,0.95,0.8083642179069311,5,2.0,1,2.0,1,2.0,1
4881,min_diffuse,10,20,2,3,0.05,0.95,0.8742902549322477,21,3.0,1,3.0,1,3.0,1
4882,min_diffuse,10,20,2,3,0.05,0.95,0.9487082285839152,18,3.0,1,3.0,1,3.0,1
4883,min_diffuse,10,20,2,3,0.05,0.95,0.6912254878765802,6,2.0,1,2.0,1,2.0,1
4884,min_diffuse,10,20,2,3,0.05,0.95,0.909874125158821,42,5.0,0,4.0,1,4.0,1
4885,min_diffuse,10,20,2,3,0.05,0.95,0.9197492317701764,22,4.0,1,4.0,1,4.0,1
4886,min_diffuse,10,20,2,3,0.05,0.95,0.9276876565974034,21,4.0,1,4.0,1,4.0,1
4887,min_diffuse,10,20,2,3,0.05,0.95,0.8831660050706445,10,2.0,1,2.0,1,2.0,1
4888,min_diffuse,10,20,2,3,0.05,0.95,0.9071795176614372,6,2.0,1,2.0,1,2.0,1
4889,min_diffuse,10,20,2,3,0.05,0.95,0.9330561661996642,34,4.0,1,4.0,1,4.0,1
4890,min_diffuse,10,20,2,3,0.05,0.95,0.8152591414287521,14,2.0,1,2.0,1,2.0,1
4891,min_diffuse,10,20,2,3,0.05,0.95,0.924431885488536,23,3.0,1,3.0,1,3.0,1
4892,min_diffuse,10,20,2,3,0.05,0.95,0.9465620708684024,8,3.0,1,3.0,1,3.0,1
4893,min_diffuse,10,20,2,3,0.05,0.95,0.8823790487320907,4,2.0,1,2.0,1,2.0,1
4894,min_diffuse,10,20,2,3,0.05,0.95,0.9274920988159412,23,4.0,1,4.0,1,4.0,1
4895,min_diffuse,10,20,2,3,0.05,0.95,0.9107197385340152,40,4.0,0,4.0,0,3.0,1
4896,min_diffuse,10,20,2,3,0.05,0.95,0.8634938638465585,8,2.0,1,2.0,1,2.0,1
4897,min_diffuse,10,20,2,3,0.05,0.95,0.918769407575617,12,3.0,1,3.0,1,4.0,0
4898,min_diffuse,10,20,2,3,0.05,0.95,0.9468381172414528,14,3.0,1,3.0,1,3.0,1
4899,min_diffuse,10,20,2,3,0.05,0.95,0.8587246501629625,15,3.0,1,3.0,1,3.0,1
4900,min_diffuse,10,20,2,3,0.05,0.95,0.8894525324658596,17,3.0,1,3.0,1,3.0,1
4901,min_diffuse,10,20,2,3,0.05,0.95,0.85944192656027,8,2.0,1,2.0,1,2.0,1
4902,min_diffuse,10,20,2,3,0.05,0.95,0.8352839852160715,7,3.0,1,3.0,1,3.0,1
4903,min_diffuse,10,20,2,3,0.05,0.95,0.8225015095754746,9,2.0,1,2.0,1,2.0,1
4904,min_diffuse,10,20,2,3,0.05,0.95,0.8669777090129641,12,2.0,1,2.0,1,2.0,1
4905,min_diffuse,10,20,2,3,0.05,0.95,0.9224706015702095,3,2.0,1,2.0,1,2.0,1
4906,min_diffuse,10,20,2,3,0.05,0.95,0.860084058322462,9,3.0,0,2.0,1,3.0,0
4907,min_diffuse,10,20,2,3,0.05,0.95,0.935994787532919,55,6.0,0,5.0,1,6.0,0
4908,min_diffuse,10,20,2,3,0.05,0.95,0.8652771534232375,15,4.0,0,3.0,1,3.0,1
4909,min_diffuse,10,20,2,3,0.05,0.95,0.7748038027384615,9,2.0,1,2.0,1,2.0,1
4910,min_diffuse,10,20,2,3,0.05,0.95,0.9498927074417332,61,6.0,0,6.0,0,5.0,1
4911,min_diffuse,10,20,2,3,0.05,0.95,0.8724551126044462,6,2.0,1,3.0,0,3.0,0
4912,min_diffuse,10,20,2,3,0.05,0.95,0.8459009117382249,2,1.0,1,2.0,0,2.0,0
4913,min_diffuse,10,20,2,3,0.05,0.95,0.9402530747016292,48,8.0,0,8.0,0,7.0,1
4914,min_diffuse,10,20,2,3,0.05,0.95,0.8359223556885542,9,2.0,1,2.0,1,2.0,1
4915,min_diffuse,10,20,2,3,0.05,0.95,0.936371134093357,41,4.0,0,4.0,0,3.0,1
4916,min_diffuse,10,20,2,3,0.05,0.95,0.8515800862438485,3,2.0,1,2.0,1,2.0,1
4917,min_diffuse,10,20,2,3,0.05,0.95,0.8852125834262274,4,2.0,1,2.0,1,2.0,1
4918,min_diffuse,10,20,2,3,0.05,0.95,0.945119055055916,18,3.0,1,3.0,1,3.0,1
4919,min_diffuse,10,20,2,3,0.05,0.95,0.6542441406292211,8,2.0,1,2.0,1,2.0,1
4920,min_diffuse,10,20,2,3,0.05,0.95,0.8854783122756095,10,2.0,1,2.0,1,2.0,1
4921,min_diffuse,10,20,2,3,0.05,0.95,0.9068576331121636,9,3.0,0,2.0,1,3.0,0
4922,min_diffuse,10,20,2,3,0.05,0.95,0.9416700807253328,9,3.0,1,3.0,1,3.0,1
4923,min_diffuse,10,20,2,3,0.05,0.95,0.8329230388843755,11,3.0,0,2.0,1,2.0,1
4924,min_diffuse,10,20,2,3,0.05,0.95,0.8015768667827696,5,2.0,1,2.0,1,2.0,1
4925,min_diffuse,10,20,2,3,0.05,0.95,0.9406901454616678,4,2.0,1,2.0,1,2.0,1
4926,min_diffuse,10,20,2,3,0.05,0.95,0.8813564283740033,10,2.0,1,2.0,1,2.0,1
4927,min_diffuse,10,20,2,3,0.05,0.95,0.9031587048002436,30,6.0,0,5.0,1,6.0,0
4928,min_diffuse,10,20,2,3,0.05,0.95,0.8212555928031008,2,1.0,1,1.0,1,1.0,1
4929,min_diffuse,10,20,2,3,0.05,0.95,0.8283366744650539,3,2.0,1,2.0,1,2.0,1
4930,min_diffuse,10,20,2,3,0.05,0.95,0.8851335923427464,10,3.0,0,2.0,1,2.0,1
4931,min_diffuse,10,20,2,3,0.05,0.95,0.9229147500781164,11,3.0,1,3.0,1,3.0,1
4932,min_diffuse,10,20,2,3,0.05,0.95,0.9106402434017836,31,5.0,1,5.0,1,5.0,1
4933,min_diffuse,10,20,2,3,0.05,0.95,0.8105036911067303,17,2.0,1,2.0,1,2.0,1
4934,min_diffuse,10,20,2,3,0.05,0.95,0.8736367305027687,3,2.0,1,2.0,1,2.0,1
4935,min_diffuse,10,20,2,3,0.05,0.95,0.8968534329525636,6,2.0,1,2.0,1,2.0,1
4936,min_diffuse,10,20,2,3,0.05,0.95,0.932122713195454,16,3.0,0,3.0,0,2.0,1
4937,min_diffuse,10,20,2,3,0.05,0.95,0.9021780955785292,8,2.0,1,2.0,1,2.0,1
4938,min_diffuse,10,20,2,3,0.05,0.95,0.8658673284190023,5,2.0,1,2.0,1,2.0,1
4939,min_diffuse,10,20,2,3,0.05,0.95,0.6770187495056632,3,2.0,1,2.0,1,2.0,1
4940,min_diffuse,10,20,2,3,0.05,0.95,0.8653652869492506,3,2.0,1,2.0,1,2.0,1
4941,min_diffuse,10,20,2,3,0.05,0.95,0.911420731373868,4,2.0,1,2.0,1,2.0,1
4942,min_diffuse,10,20,2,3,0.05,0.95,0.9297275857132444,10,3.0,1,3.0,1,3.0,1
4943,min_diffuse,10,20,2,3,0.05,0.95,0.9134524285425184,10,2.0,1,2.0,1,3.0,0
4944,min_diffuse,10,20,2,3,0.05,0.95,0.9074865683144566,12,3.0,1,3.0,1,3.0,1
4945,min_diffuse,10,20,2,3,0.05,0.95,0.9005091564849745,10,3.0,1,3.0,1,3.0,1
4946,min_diffuse,10,20,2,3,0.05,0.95,0.8972122776140926,6,2.0,1,2.0,1,2.0,1
4947,min_diffuse,10,20,2,3,0.05,0.95,0.7587085691482289,6,2.0,1,2.0,1,2.0,1
4948,min_diffuse,10,20,2,3,0.05,0.95,0.8376229252961325,9,3.0,1,3.0,1,3.0,1
4949,min_diffuse,10,20,2,3,0.05,0.95,0.899854693780524,6,2.0,1,2.0,1,2.0,1
4950,min_diffuse,10,20,2,3,0.05,0.95,0.8855625778213717,11,3.0,0,3.0,0,2.0,1
4951,min_diffuse,10,20,2,3,0.05,0.95,0.7566352389805284,4,2.0,1,2.0,1,2.0,1
4952,min_diffuse,10,20,2,3,0.05,0.95,0.8878245956447405,5,2.0,1,2.0,1,2.0,1
4953,min_diffuse,10,20,2,3,0.05,0.95,0.7016069460230492,4,2.0,1,2.0,1,2.0,1
4954,min_diffuse,10,20,2,3,0.05,0.95,0.9051688434529588,9,2.0,1,2.0,1,2.0,1
4955,min_diffuse,10,20,2,3,0.05,0.95,0.9120610984181968,14,3.0,0,2.0,1,3.0,0
4956,min_diffuse,10,20,2,3,0.05,0.95,0.9322377878792868,14,3.0,1,3.0,1,3.0,1
4957,min_diffuse,10,20,2,3,0.05,0.95,0.8593240640317529,3,2.0,1,2.0,1,2.0,1
4958,min_diffuse,10,20,2,3,0.05,0.95,0.8576946364486616,3,2.0,1,2.0,1,2.0,1
4959,min_diffuse,10,20,2,3,0.05,0.95,0.8516187973712295,2,1.0,1,1.0,1,1.0,1
4960,min_diffuse,10,20,2,3,0.05,0.95,0.7111190149602333,9,3.0,0,3.0,0,2.0,1
4961,min_diffuse,10,20,2,3,0.05,0.95,0.9121265137171494,16,3.0,1,3.0,1,3.0,1
4962,min_diffuse,10,20,2,3,0.05,0.95,0.924679863923304,15,3.0,1,4.0,0,3.0,1
4963,min_diffuse,10,20,2,3,0.05,0.95,0.8498335429553912,5,2.0,1,2.0,1,2.0,1
4964,min_diffuse,10,20,2,3,0.05,0.95,0.9002318245490273,10,3.0,1,3.0,1,3.0,1
4965,min_diffuse,10,20,2,3,0.05,0.95,0.8597851882602362,11,2.0,1,2.0,1,2.0,1
4966,min_diffuse,10,20,2,3,0.05,0.95,0.9033975597262648,9,2.0,1,2.0,1,2.0,1
4967,min_diffuse,10,20,2,3,0.05,0.95,0.8142229040702976,4,2.0,1,2.0,1,2.0,1
4968,min_diffuse,10,20,2,3,0.05,0.95,0.7116446129869445,10,2.0,1,2.0,1,2.0,1
4969,min_diffuse,10,20,2,3,0.05,0.95,0.7798679249699171,10,3.0,0,2.0,1,2.0,1
4970,min_diffuse,10,20,2,3,0.05,0.95,0.8945870969442125,12,3.0,1,3.0,1,3.0,1
4971,min_diffuse,10,20,2,3,0.05,0.95,0.8691196578200305,11,3.0,1,3.0,1,3.0,1
4972,min_diffuse,10,20,2,3,0.05,0.95,0.9482008254355334,14,3.0,1,4.0,0,4.0,0
4973,min_diffuse,10,20,2,3,0.05,0.95,0.8256003069330929,11,3.0,0,3.0,0,2.0,1
4974,min_diffuse,10,20,2,3,0.05,0.95,0.9215662486420848,18,3.0,1,3.0,1,3.0,1
4975,min_diffuse,10,20,2,3,0.05,0.95,0.8464366413353577,13,3.0,1,3.0,1,3.0,1
4976,min_diffuse,10,20,2,3,0.05,0.95,0.9445206259509116,8,3.0,0,2.0,1,3.0,0
4977,min_diffuse,10,20,2,3,0.05,0.95,0.8955673245953403,7,3.0,1,3.0,1,3.0,1
4978,min_diffuse,10,20,2,3,0.05,0.95,0.8991993655635432,15,3.0,1,3.0,1,3.0,1
4979,min_diffuse,10,20,2,3,0.05,0.95,0.8943755858826639,9,3.0,1,3.0,1,3.0,1
4980,min_diffuse,10,20,2,3,0.05,0.95,0.8969559037247967,6,2.0,1,2.0,1,2.0,1
4981,min_diffuse,10,20,2,3,0.05,0.95,0.8574876664552443,15,3.0,0,3.0,0,2.0,1
4982,min_diffuse,10,20,2,3,0.05,0.95,0.8901851277167283,14,3.0,1,3.0,1,3.0,1
4983,min_diffuse,10,20,2,3,0.05,0.95,0.8354189015393274,9,2.0,1,2.0,1,2.0,1
4984,min_diffuse,10,20,2,3,0.05,0.95,0.9219505262929292,23,3.0,1,3.0,1,3.0,1
4985,min_diffuse,10,20,2,3,0.05,0.95,0.836950269025068,8,2.0,1,2.0,1,2.0,1
4986,min_diffuse,10,20,2,3,0.05,0.95,0.919903810892538,14,4.0,0,3.0,1,4.0,0
4987,min_diffuse,10,20,2,3,0.05,0.95,0.9018464637281844,12,3.0,0,2.0,1,2.0,1
4988,min_diffuse,10,20,2,3,0.05,0.95,0.8539800429055505,11,2.0,1,2.0,1,2.0,1
4989,min_diffuse,10,20,2,3,0.05,0.95,0.9410929647311984,19,4.0,1,4.0,1,4.0,1
4990,min_diffuse,10,20,2,3,0.05,0.95,0.9102919397008706,4,2.0,1,2.0,1,2.0,1
4991,min_diffuse,10,20,2,3,0.05,0.95,0.8524138417290064,12,3.0,0,2.0,1,2.0,1
4992,min_diffuse,10,20,2,3,0.05,0.95,0.9079704513556948,10,3.0,0,2.0,1,3.0,0
4993,min_diffuse,10,20,2,3,0.05,0.95,0.935304852069266,5,2.0,1,2.0,1,2.0,1
4994,min_diffuse,10,20,2,3,0.05,0.95,0.7138606400570254,11,3.0,0,2.0,1,2.0,1
4995,min_diffuse,10,20,2,3,0.05,0.95,0.8567009145407045,11,2.0,1,2.0,1,2.0,1
4996,min_diffuse,10,20,2,3,0.05,0.95,0.8735714997073902,4,2.0,1,2.0,1,3.0,0
4997,min_diffuse,10,20,2,3,0.05,0.95,0.9489513820934966,5,2.0,1,2.0,1,3.0,0
4998,min_diffuse,10,20,2,3,0.05,0.95,0.7748202720345747,8,3.0,0,3.0,0,2.0,1
4999,min_diffuse,10,20,2,3,0.05,0.95,0.9376152117953728,31,4.0,1,4.0,1,4.0,1
5000,min_diffuse,10,20,2,3,0.05,0.95,0.9461627918060758,24,4.0,0,4.0,0,3.0,1
5001,min_diffuse,10,20,2,3,0.05,0.95,0.9356099059400236,31,4.0,0,3.0,1,3.0,1
5002,min_diffuse,10,20,2,3,0.05,0.95,0.778103331047564,10,3.0,1,3.0,1,3.0,1
5003,min_diffuse,10,20,2,3,0.05,0.95,0.9090794783348652,29,3.0,1,3.0,1,3.0,1
5004,min_diffuse,10,20,2,3,0.05,0.95,0.814316661906067,11,3.0,0,2.0,1,2.0,1
5005,min_diffuse,10,20,2,3,0.05,0.95,0.9362842494707938,7,2.0,1,2.0,1,2.0,1
5006,min_diffuse,10,20,2,3,0.05,0.95,0.943655486725348,10,2.0,1,3.0,0,2.0,1
5007,min_diffuse,10,20,2,3,0.05,0.95,0.9132303013158763,13,3.0,1,3.0,1,3.0,1
5008,min_diffuse,10,20,2,3,0.05,0.95,0.8683947093108566,5,2.0,1,2.0,1,2.0,1
5009,min_diffuse,10,20,2,3,0.05,0.95,0.8538437492867391,4,2.0,1,2.0,1,2.0,1
5010,min_diffuse,10,20,2,3,0.05,0.95,0.9264027477600388,9,3.0,1,3.0,1,3.0,1
5011,min_diffuse,10,20,2,3,0.05,0.95,0.9373181996881408,25,3.0,1,3.0,1,3.0,1
5012,min_diffuse,10,20,2,3,0.05,0.95,0.9257045992988444,13,2.0,1,2.0,1,2.0,1
5013,min_diffuse,10,20,2,3,0.05,0.95,0.8659378875264102,60,5.0,1,5.0,1,5.0,1
5014,min_diffuse,10,20,2,3,0.05,0.95,0.8256106605782347,8,2.0,1,2.0,1,2.0,1
5015,min_diffuse,10,20,2,3,0.05,0.95,0.9467199352004976,26,3.0,1,3.0,1,3.0,1
5016,min_diffuse,10,20,2,3,0.05,0.95,0.9471468185187508,77,6.0,1,6.0,1,6.0,1
5017,min_diffuse,10,20,2,3,0.05,0.95,0.949579126620544,24,3.0,1,3.0,1,3.0,1
5018,min_diffuse,10,20,2,3,0.05,0.95,0.8753671658772112,4,2.0,1,2.0,1,3.0,0
5019,min_diffuse,10,20,2,3,0.05,0.95,0.938812484179915,45,5.0,0,5.0,0,4.0,1
5020,min_diffuse,10,20,2,3,0.05,0.95,0.9219886941146788,44,6.0,1,6.0,1,6.0,1
5021,min_diffuse,10,20,2,3,0.05,0.95,0.8423163322752667,6,2.0,1,2.0,1,3.0,0
5022,min_diffuse,10,20,2,3,0.05,0.95,0.880184610683829,5,2.0,1,2.0,1,2.0,1
5023,min_diffuse,10,20,2,3,0.05,0.95,0.8622713980181941,13,3.0,0,2.0,1,2.0,1
5024,min_diffuse,10,20,2,3,0.05,0.95,0.8836520187587804,9,3.0,0,2.0,1,2.0,1
5025,min_diffuse,10,20,2,3,0.05,0.95,0.8826173370625782,3,2.0,0,1.0,1,2.0,0
5026,min_diffuse,10,20,2,3,0.05,0.95,0.9195108100180994,20,4.0,1,4.0,1,4.0,1
5027,min_diffuse,10,20,2,3,0.05,0.95,0.9091036470862536,15,3.0,1,3.0,1,3.0,1
5028,min_diffuse,10,20,2,3,0.05,0.95,0.9004550014504886,4,2.0,1,2.0,1,2.0,1
5029,min_diffuse,10,20,2,3,0.05,0.95,0.8723300207592983,9,2.0,1,2.0,1,2.0,1
5030,min_diffuse,10,20,2,3,0.05,0.95,0.7824900202246378,16,3.0,1,3.0,1,3.0,1
5031,min_diffuse,10,20,2,3,0.05,0.95,0.9207999615080056,18,3.0,1,3.0,1,3.0,1
5032,min_diffuse,10,20,2,3,0.05,0.95,0.8928542586928727,6,2.0,1,2.0,1,2.0,1
5033,min_diffuse,10,20,2,3,0.05,0.95,0.8503035281143465,6,2.0,1,2.0,1,2.0,1
5034,min_diffuse,10,20,2,3,0.05,0.95,0.7380574872380316,4,2.0,1,2.0,1,2.0,1
5035,min_diffuse,10,20,2,3,0.05,0.95,0.86117798448021,5,2.0,1,2.0,1,2.0,1
5036,min_diffuse,10,20,2,3,0.05,0.95,0.9468414610070792,18,4.0,1,4.0,1,4.0,1
5037,min_diffuse,10,20,2,3,0.05,0.95,0.9133847158441668,11,3.0,1,3.0,1,3.0,1
5038,min_diffuse,10,20,2,3,0.05,0.95,0.9054115680443712,15,3.0,1,3.0,1,3.0,1
5039,min_diffuse,10,20,2,3,0.05,0.95,0.8325008619193138,19,3.0,1,3.0,1,3.0,1
5040,min_diffuse,10,20,2,3,0.05,0.95,0.937825495328786,26,3.0,1,3.0,1,3.0,1
5041,min_diffuse,10,20,2,3,0.05,0.95,0.8025998175640686,11,2.0,1,2.0,1,2.0,1
5042,min_diffuse,10,20,2,3,0.05,0.95,0.9442433438498404,11,3.0,1,3.0,1,3.0,1
5043,min_diffuse,10,20,2,3,0.05,0.95,0.9370729997110984,15,4.0,1,4.0,1,4.0,1
5044,min_diffuse,10,20,2,3,0.05,0.95,0.8152244797224095,7,2.0,1,2.0,1,2.0,1
5045,min_diffuse,10,20,2,3,0.05,0.95,0.9258706447116644,8,3.0,1,3.0,1,3.0,1
5046,min_diffuse,10,20,2,3,0.05,0.95,0.8727938965743982,19,4.0,1,4.0,1,4.0,1
5047,min_diffuse,10,20,2,3,0.05,0.95,0.9312870946043078,53,5.0,0,5.0,0,4.0,1
5048,min_diffuse,10,20,2,3,0.05,0.95,0.8843398500984463,5,2.0,1,2.0,1,3.0,0
5049,min_diffuse,10,20,2,3,0.05,0.95,0.7647095241464266,8,2.0,1,2.0,1,2.0,1
5050,min_diffuse,10,20,2,3,0.05,0.95,0.8152486837669435,16,3.0,1,3.0,1,3.0,1
5051,min_diffuse,10,20,2,3,0.05,0.95,0.7140123823198038,5,2.0,1,2.0,1,2.0,1
5052,min_diffuse,10,20,2,3,0.05,0.95,0.8882338487721853,7,2.0,1,2.0,1,2.0,1
5053,min_diffuse,10,20,2,3,0.05,0.95,0.9040651390742458,6,2.0,1,2.0,1,2.0,1
5054,min_diffuse,10,20,2,3,0.05,0.95,0.8584194827892055,15,3.0,1,3.0,1,3.0,1
5055,min_diffuse,10,20,2,3,0.05,0.95,0.8783585523016146,7,3.0,0,2.0,1,2.0,1
5056,min_diffuse,10,20,2,3,0.05,0.95,0.8463665077437639,18,3.0,0,3.0,0,2.0,1
5057,min_diffuse,10,20,2,3,0.05,0.95,0.9386742591875749,3,2.0,0,1.0,1,1.0,1
5058,min_diffuse,10,20,2,3,0.05,0.95,0.9350213241287628,16,3.0,0,2.0,1,2.0,1
5059,min_diffuse,10,20,2,3,0.05,0.95,0.941039064396186,25,5.0,1,5.0,1,5.0,1
5060,min_diffuse,10,20,2,3,0.05,0.95,0.938484351570134,50,6.0,0,5.0,1,5.0,1
5061,min_diffuse,10,20,2,3,0.05,0.95,0.7838528068102991,6,2.0,1,2.0,1,2.0,1
5062,min_diffuse,10,20,2,3,0.05,0.95,0.9023277173261468,1,1.0,1,1.0,1,1.0,1
5063,min_diffuse,10,20,2,3,0.05,0.95,0.9368614732317576,12,3.0,0,3.0,0,2.0,1
5064,min_diffuse,10,20,2,3,0.05,0.95,0.8800710213535197,16,3.0,0,2.0,1,3.0,0
5065,min_diffuse,10,20,2,3,0.05,0.95,0.9169806396630524,8,2.0,1,2.0,1,2.0,1
5066,min_diffuse,10,20,2,3,0.05,0.95,0.92104890774267,9,2.0,1,2.0,1,2.0,1
5067,min_diffuse,10,20,2,3,0.05,0.95,0.921609516482763,10,3.0,0,2.0,1,2.0,1
5068,min_diffuse,10,20,2,3,0.05,0.95,0.8175207959641464,3,2.0,0,1.0,1,2.0,0
5069,min_diffuse,10,20,2,3,0.05,0.95,0.7938601292924765,8,2.0,1,2.0,1,3.0,0
5070,min_diffuse,10,20,2,3,0.05,0.95,0.9457186844619128,4,2.0,1,2.0,1,2.0,1
5071,min_diffuse,10,20,2,3,0.05,0.95,0.8420420190745203,29,4.0,0,3.0,1,3.0,1
5072,min_diffuse,10,20,2,3,0.05,0.95,0.9415411335265782,13,3.0,1,3.0,1,3.0,1
5073,min_diffuse,10,20,2,3,0.05,0.95,0.9434760324520316,22,3.0,1,3.0,1,4.0,0
5074,min_diffuse,10,20,2,3,0.05,0.95,0.9120154746387018,4,2.0,1,2.0,1,2.0,1
5075,min_diffuse,10,20,2,3,0.05,0.95,0.9005632769652718,22,4.0,0,4.0,0,3.0,1
5076,min_diffuse,10,20,2,3,0.05,0.95,0.9401897216788432,22,4.0,1,4.0,1,4.0,1
5077,min_diffuse,10,20,2,3,0.05,0.95,0.8510839768244973,13,3.0,1,3.0,1,3.0,1
5078,min_diffuse,10,20,2,3,0.05,0.95,0.8278046290691367,9,2.0,1,2.0,1,2.0,1
5079,min_diffuse,10,20,2,3,0.05,0.95,0.9446721566525988,50,5.0,1,5.0,1,5.0,1
5080,min_diffuse,10,20,2,3,0.05,0.95,0.92657445835887,27,4.0,1,4.0,1,4.0,1
5081,min_diffuse,10,20,2,3,0.05,0.95,0.5859810858083083,3,2.0,1,2.0,1,2.0,1
5082,min_diffuse,10,20,2,3,0.05,0.95,0.9245125252058208,10,3.0,0,2.0,1,3.0,0
5083,min_diffuse,10,20,2,3,0.05,0.95,0.9147635932745012,15,2.0,1,2.0,1,2.0,1
5084,min_diffuse,10,20,2,3,0.05,0.95,0.9227760969378538,19,4.0,0,4.0,0,3.0,1
5085,min_diffuse,10,20,2,3,0.05,0.95,0.9057110709224088,6,2.0,1,2.0,1,2.0,1
5086,min_diffuse,10,20,2,3,0.05,0.95,0.8626808957464712,2,1.0,1,2.0,0,2.0,0
5087,min_diffuse,10,20,2,3,0.05,0.95,0.7997966345069295,10,3.0,0,2.0,1,3.0,0
5088,min_diffuse,10,20,2,3,0.05,0.95,0.7880208613974395,17,3.0,0,2.0,1,2.0,1
5089,min_diffuse,10,20,2,3,0.05,0.95,0.8977357865043286,4,2.0,1,2.0,1,2.0,1
5090,min_diffuse,10,20,2,3,0.05,0.95,0.948940655923426,43,5.0,0,4.0,1,5.0,0
5091,min_diffuse,10,20,2,3,0.05,0.95,0.9247454758071738,28,3.0,1,3.0,1,3.0,1
5092,min_diffuse,10,20,2,3,0.05,0.95,0.8521688413808804,16,3.0,1,3.0,1,3.0,1
5093,min_diffuse,10,20,2,3,0.05,0.95,0.9456230401582196,14,3.0,1,3.0,1,3.0,1
5094,min_diffuse,10,20,2,3,0.05,0.95,0.905632699735422,7,2.0,1,2.0,1,2.0,1
5095,min_diffuse,10,20,2,3,0.05,0.95,0.9068447059743588,29,3.0,1,3.0,1,3.0,1
5096,min_diffuse,10,20,2,3,0.05,0.95,0.937394271213274,12,3.0,0,3.0,0,2.0,1
5097,min_diffuse,10,20,2,3,0.05,0.95,0.8442734678390961,5,2.0,1,3.0,0,3.0,0
5098,min_diffuse,10,20,2,3,0.05,0.95,0.9213639103776032,9,2.0,1,2.0,1,2.0,1
5099,min_diffuse,10,20,2,3,0.05,0.95,0.7114526896305501,3,2.0,0,1.0,1,1.0,1
5100,min_diffuse,10,20,2,3,0.05,0.95,0.9355543299533644,10,3.0,1,3.0,1,3.0,1
5101,min_diffuse,10,20,2,3,0.05,0.95,0.9361747898423064,14,4.0,1,4.0,1,4.0,1
5102,min_diffuse,10,20,2,3,0.05,0.95,0.8744038317604211,8,2.0,1,2.0,1,2.0,1
5103,min_diffuse,10,20,2,3,0.05,0.95,0.9219069643314448,41,5.0,1,5.0,1,5.0,1
5104,min_diffuse,10,20,2,3,0.05,0.95,0.592241677202755,2,1.0,1,1.0,1,1.0,1
5105,min_diffuse,10,20,2,3,0.05,0.95,0.9364756654331976,8,2.0,1,2.0,1,2.0,1
5106,min_diffuse,10,20,2,3,0.05,0.95,0.9387313419262856,11,2.0,1,2.0,1,2.0,1
5107,min_diffuse,10,20,2,3,0.05,0.95,0.8714102001993891,9,2.0,1,2.0,1,2.0,1
5108,min_diffuse,10,20,2,3,0.05,0.95,0.9081344333509476,13,3.0,1,3.0,1,3.0,1
5109,min_diffuse,10,20,2,3,0.05,0.95,0.7176021186329387,15,3.0,1,3.0,1,3.0,1
5110,min_diffuse,10,20,2,3,0.05,0.95,0.8927929909731767,19,3.0,0,3.0,0,2.0,1
5111,min_diffuse,10,20,2,3,0.05,0.95,0.922902239837815,6,2.0,1,3.0,0,2.0,1
5112,min_diffuse,10,20,2,3,0.05,0.95,0.8886230735795819,11,3.0,1,3.0,1,3.0,1
5113,min_diffuse,10,20,2,3,0.05,0.95,0.9119950951003006,10,3.0,1,3.0,1,3.0,1
5114,min_diffuse,10,20,2,3,0.05,0.95,0.8311370279873864,3,2.0,0,1.0,1,2.0,0
5115,min_diffuse,10,20,2,3,0.05,0.95,0.9280600220628762,16,3.0,1,3.0,1,3.0,1
5116,min_diffuse,10,20,2,3,0.05,0.95,0.9386809868549064,24,4.0,1,5.0,0,4.0,1
5117,min_diffuse,10,20,2,3,0.05,0.95,0.933181142331838,22,4.0,0,3.0,1,4.0,0
5118,min_diffuse,10,20,2,3,0.05,0.95,0.892932776440484,7,2.0,1,3.0,0,2.0,1
5119,min_diffuse,10,20,2,3,0.05,0.95,0.7059724680470455,4,2.0,0,1.0,1,1.0,1
5120,min_diffuse,10,20,2,3,0.05,0.95,0.9051817791537486,10,2.0,1,2.0,1,2.0,1
5121,min_diffuse,10,20,2,3,0.05,0.95,0.9366762286957748,28,4.0,0,3.0,1,3.0,1
5122,min_diffuse,10,20,2,3,0.05,0.95,0.8288475627068874,9,2.0,1,3.0,0,3.0,0
5123,min_diffuse,10,20,2,3,0.05,0.95,0.9469315296504608,26,5.0,1,5.0,1,5.0,1
5124,min_diffuse,10,20,2,3,0.05,0.95,0.8457304980366128,18,2.0,1,2.0,1,2.0,1
5125,min_diffuse,10,20,2,3,0.05,0.95,0.917309598282563,10,2.0,1,2.0,1,2.0,1
5126,min_diffuse,10,20,2,3,0.05,0.95,0.7843492015398362,6,2.0,1,2.0,1,2.0,1
5127,min_diffuse,10,20,2,3,0.05,0.95,0.8964452109680012,9,3.0,1,3.0,1,3.0,1
5128,min_diffuse,10,20,2,3,0.05,0.95,0.8179621071809776,9,2.0,1,2.0,1,2.0,1
5129,min_diffuse,10,20,2,3,0.05,0.95,0.9451283310692592,21,3.0,1,3.0,1,3.0,1
5130,min_diffuse,10,20,2,3,0.05,0.95,0.9214117205545392,11,3.0,0,2.0,1,2.0,1
5131,min_diffuse,10,20,2,3,0.05,0.95,0.8118913952350192,4,2.0,1,2.0,1,2.0,1
5132,min_diffuse,10,20,2,3,0.05,0.95,0.8580006042768085,10,2.0,1,2.0,1,2.0,1
5133,min_diffuse,10,20,2,3,0.05,0.95,0.9231193053174054,7,2.0,1,3.0,0,3.0,0
5134,min_diffuse,10,20,2,3,0.05,0.95,0.944586949939246,7,2.0,1,3.0,0,2.0,1
5135,min_diffuse,10,20,2,3,0.05,0.95,0.8724268595194594,8,2.0,1,2.0,1,2.0,1
5136,min_diffuse,10,20,2,3,0.05,0.95,0.9467569491949416,18,4.0,0,3.0,1,3.0,1
5137,min_diffuse,10,20,2,3,0.05,0.95,0.9183255612392962,10,2.0,1,2.0,1,2.0,1
5138,min_diffuse,10,20,2,3,0.05,0.95,0.8109697897299334,9,2.0,1,2.0,1,2.0,1
5139,min_diffuse,10,20,2,3,0.05,0.95,0.6545237285706142,3,2.0,1,2.0,1,2.0,1
5140,min_diffuse,10,20,2,3,0.05,0.95,0.8166773798194119,9,2.0,1,2.0,1,2.0,1
5141,min_diffuse,10,20,2,3,0.05,0.95,0.7409355722602624,6,2.0,1,2.0,1,2.0,1
5142,min_diffuse,10,20,2,3,0.05,0.95,0.9263456546501804,21,4.0,0,3.0,1,3.0,1
5143,min_diffuse,10,20,2,3,0.05,0.95,0.9332189698975212,39,5.0,1,5.0,1,5.0,1
5144,min_diffuse,10,20,2,3,0.05,0.95,0.8995381360754319,12,3.0,0,3.0,0,2.0,1
5145,min_diffuse,10,20,2,3,0.05,0.95,0.8753615351362865,4,2.0,0,1.0,1,1.0,1
5146,min_diffuse,10,20,2,3,0.05,0.95,0.9235644295604571,7,2.0,1,2.0,1,2.0,1
5147,min_diffuse,10,20,2,3,0.05,0.95,0.8129036140899903,11,3.0,1,3.0,1,3.0,1
5148,min_diffuse,10,20,2,3,0.05,0.95,0.84821716883635,16,3.0,1,4.0,0,4.0,0
5149,min_diffuse,10,20,2,3,0.05,0.95,0.934608273268502,23,4.0,1,4.0,1,4.0,1
5150,min_diffuse,10,20,2,3,0.05,0.95,0.937286991837185,19,4.0,0,3.0,1,3.0,1
5151,min_diffuse,10,20,2,3,0.05,0.95,0.6804768206527497,9,2.0,1,2.0,1,2.0,1
5152,min_diffuse,10,20,2,3,0.05,0.95,0.9315219810062564,17,4.0,1,4.0,1,4.0,1
5153,min_diffuse,10,20,2,3,0.05,0.95,0.9418645862925342,8,2.0,1,2.0,1,2.0,1
5154,min_diffuse,10,20,2,3,0.05,0.95,0.8162035795328361,12,2.0,1,2.0,1,3.0,0
5155,min_diffuse,10,20,2,3,0.05,0.95,0.9196059994122182,17,3.0,1,3.0,1,4.0,0
5156,min_diffuse,10,20,2,3,0.05,0.95,0.9259562782528504,14,3.0,1,3.0,1,4.0,0
5157,min_diffuse,10,20,2,3,0.05,0.95,0.8115104937849121,21,3.0,1,3.0,1,3.0,1
5158,min_diffuse,10,20,2,3,0.05,0.95,0.9260816730963624,20,4.0,0,3.0,1,3.0,1
5159,min_diffuse,10,20,2,3,0.05,0.95,0.7349734988642614,12,3.0,0,2.0,1,2.0,1
5160,min_diffuse,10,20,2,3,0.05,0.95,0.7884101831959067,4,2.0,1,2.0,1,2.0,1
5161,min_diffuse,10,20,2,3,0.05,0.95,0.8300419534615452,13,3.0,1,3.0,1,3.0,1
5162,min_diffuse,10,20,2,3,0.05,0.95,0.7571906931454765,5,2.0,1,2.0,1,2.0,1
5163,min_diffuse,10,20,2,3,0.05,0.95,0.9123118155003108,6,2.0,1,2.0,1,2.0,1
5164,min_diffuse,10,20,2,3,0.05,0.95,0.7581730153397276,2,1.0,1,2.0,0,2.0,0
5165,min_diffuse,10,20,2,3,0.05,0.95,0.941408857472449,13,4.0,1,4.0,1,4.0,1
5166,min_diffuse,10,20,2,3,0.05,0.95,0.931393760366958,11,3.0,0,2.0,1,3.0,0
5167,min_diffuse,10,20,2,3,0.05,0.95,0.8287353640431632,18,3.0,1,3.0,1,3.0,1
5168,min_diffuse,10,20,2,3,0.05,0.95,0.9432004658802982,18,4.0,1,4.0,1,4.0,1
5169,min_diffuse,10,20,2,3,0.05,0.95,0.8032344270153756,8,3.0,0,2.0,1,2.0,1
5170,min_diffuse,10,20,2,3,0.05,0.95,0.9396804565826404,31,4.0,0,4.0,0,3.0,1
5171,min_diffuse,10,20,2,3,0.05,0.95,0.8490162397489189,3,2.0,1,2.0,1,2.0,1
5172,min_diffuse,10,20,2,3,0.05,0.95,0.8827516819480282,9,2.0,1,2.0,1,3.0,0
5173,min_diffuse,10,20,2,3,0.05,0.95,0.8742452197465693,10,3.0,0,2.0,1,2.0,1
5174,min_diffuse,10,20,2,3,0.05,0.95,0.926069091686915,15,3.0,1,3.0,1,3.0,1
5175,min_diffuse,10,20,2,3,0.05,0.95,0.8988289889051746,15,3.0,0,2.0,1,2.0,1
5176,min_diffuse,10,20,2,3,0.05,0.95,0.8661582321381764,7,2.0,1,2.0,1,2.0,1
5177,min_diffuse,10,20,2,3,0.05,0.95,0.8735392599238528,7,2.0,1,2.0,1,3.0,0
5178,min_diffuse,10,20,2,3,0.05,0.95,0.947264276836008,23,3.0,1,3.0,1,3.0,1
5179,min_diffuse,10,20,2,3,0.05,0.95,0.8964241491076385,11,3.0,1,3.0,1,3.0,1
5180,min_diffuse,10,20,2,3,0.05,0.95,0.915720658937716,11,3.0,1,3.0,1,3.0,1
5181,min_diffuse,10,20,2,3,0.05,0.95,0.9482316988257063,11,3.0,0,2.0,1,2.0,1
5182,min_diffuse,10,20,2,3,0.05,0.95,0.550974208339036,4,2.0,1,2.0,1,2.0,1
5183,min_diffuse,10,20,2,3,0.05,0.95,0.851753059126094,15,3.0,1,3.0,1,3.0,1
5184,min_diffuse,10,20,2,3,0.05,0.95,0.7853334792771004,4,2.0,1,2.0,1,2.0,1
5185,min_diffuse,10,20,2,3,0.05,0.95,0.8460524174876993,6,2.0,1,2.0,1,2.0,1
5186,min_diffuse,10,20,2,3,0.05,0.95,0.7105169785688721,6,2.0,1,2.0,1,2.0,1
5187,min_diffuse,10,20,2,3,0.05,0.95,0.853413500148449,3,2.0,0,1.0,1,2.0,0
5188,min_diffuse,10,20,2,3,0.05,0.95,0.8620985480102933,11,3.0,0,3.0,0,2.0,1
5189,min_diffuse,10,20,2,3,0.05,0.95,0.916823389426193,17,3.0,1,3.0,1,3.0,1
5190,min_diffuse,10,20,2,3,0.05,0.95,0.9141455321675978,6,2.0,1,2.0,1,2.0,1
5191,min_diffuse,10,20,2,3,0.05,0.95,0.9017878505039862,11,3.0,1,3.0,1,3.0,1
5192,min_diffuse,10,20,2,3,0.05,0.95,0.8846674610705223,20,3.0,0,3.0,0,2.0,1
5193,min_diffuse,10,20,2,3,0.05,0.95,0.9376250052949432,61,5.0,1,5.0,1,5.0,1
5194,min_diffuse,10,20,2,3,0.05,0.95,0.8345023421861986,3,2.0,0,1.0,1,1.0,1
5195,min_diffuse,10,20,2,3,0.05,0.95,0.829325960613327,4,2.0,0,2.0,0,1.0,1
5196,min_diffuse,10,20,2,3,0.05,0.95,0.7528600431674645,14,3.0,1,3.0,1,3.0,1
5197,min_diffuse,10,20,2,3,0.05,0.95,0.8145342311483985,3,2.0,1,2.0,1,2.0,1
5198,min_diffuse,10,20,2,3,0.05,0.95,0.940488684300622,12,3.0,1,3.0,1,4.0,0
5199,min_diffuse,10,20,2,3,0.05,0.95,0.8929415561408857,12,3.0,1,3.0,1,3.0,1
5200,min_diffuse,10,20,2,3,0.05,0.95,0.8826904082824929,10,2.0,1,2.0,1,2.0,1
5201,min_diffuse,10,20,2,3,0.05,0.95,0.8569575885085412,18,3.0,1,3.0,1,3.0,1
5202,min_diffuse,10,20,2,3,0.05,0.95,0.8545197969372453,16,3.0,1,3.0,1,3.0,1
5203,min_diffuse,10,20,2,3,0.05,0.95,0.8818955534831282,3,2.0,1,2.0,1,2.0,1
5204,min_diffuse,10,20,2,3,0.05,0.95,0.7410638230358013,5,2.0,1,2.0,1,2.0,1
5205,min_diffuse,10,20,2,3,0.05,0.95,0.9177798977225238,16,3.0,1,3.0,1,3.0,1
5206,min_diffuse,10,20,2,3,0.05,0.95,0.8326292926020454,13,3.0,1,3.0,1,3.0,1
5207,min_diffuse,10,20,2,3,0.05,0.95,0.9118098545921324,26,4.0,0,3.0,1,3.0,1
5208,min_diffuse,10,20,2,3,0.05,0.95,0.9300398792738362,4,2.0,1,2.0,1,2.0,1
5209,min_diffuse,10,20,2,3,0.05,0.95,0.9065717055248051,19,4.0,1,4.0,1,4.0,1
5210,min_diffuse,10,20,2,3,0.05,0.95,0.9191598901230849,13,2.0,1,2.0,1,2.0,1
5211,min_diffuse,10,20,2,3,0.05,0.95,0.811803527964526,11,3.0,1,3.0,1,3.0,1
5212,min_diffuse,10,20,2,3,0.05,0.95,0.8990657322552877,53,5.0,1,5.0,1,5.0,1
5213,min_diffuse,10,20,2,3,0.05,0.95,0.9484812033477624,57,7.0,1,7.0,1,7.0,1
5214,min_diffuse,10,20,2,3,0.05,0.95,0.9389421988155076,22,5.0,1,5.0,1,5.0,1
5215,min_diffuse,10,20,2,3,0.05,0.95,0.940422191499464,37,4.0,0,4.0,0,3.0,1
5216,min_diffuse,10,20,2,3,0.05,0.95,0.9461052454866904,22,3.0,1,3.0,1,4.0,0
5217,min_diffuse,10,20,2,3,0.05,0.95,0.9399586017883796,15,3.0,1,3.0,1,3.0,1
5218,min_diffuse,10,20,2,3,0.05,0.95,0.7847664081920362,4,2.0,1,2.0,1,2.0,1
5219,min_diffuse,10,20,2,3,0.05,0.95,0.7310391462447889,4,2.0,1,2.0,1,2.0,1
5220,min_diffuse,10,20,2,3,0.05,0.95,0.9297875218471452,7,3.0,1,3.0,1,3.0,1
5221,min_diffuse,10,20,2,3,0.05,0.95,0.8066315964706989,10,2.0,1,2.0,1,2.0,1
5222,min_diffuse,10,20,2,3,0.05,0.95,0.7387825812874795,9,2.0,1,2.0,1,2.0,1
5223,min_diffuse,10,20,2,3,0.05,0.95,0.8819172120959525,8,2.0,1,2.0,1,2.0,1
5224,min_diffuse,10,20,2,3,0.05,0.95,0.940263280625423,35,5.0,1,5.0,1,5.0,1
5225,min_diffuse,10,20,2,3,0.05,0.95,0.9209346567487222,13,4.0,0,4.0,0,3.0,1
5226,min_diffuse,10,20,2,3,0.05,0.95,0.8866299668326928,10,3.0,1,3.0,1,3.0,1
5227,min_diffuse,10,20,2,3,0.05,0.95,0.9416968743003332,137,9.0,1,9.0,1,9.0,1
5228,min_diffuse,10,20,2,3,0.05,0.95,0.9088126919142488,12,3.0,0,2.0,1,3.0,0
5229,min_diffuse,10,20,2,3,0.05,0.95,0.9410851943848242,14,4.0,1,4.0,1,4.0,1
5230,min_diffuse,10,20,2,3,0.05,0.95,0.7794766622117315,4,2.0,1,2.0,1,2.0,1
5231,min_diffuse,10,20,2,3,0.05,0.95,0.8795634884631942,4,2.0,1,2.0,1,2.0,1
5232,min_diffuse,10,20,2,3,0.05,0.95,0.9061376755376984,30,4.0,1,4.0,1,4.0,1
5233,min_diffuse,10,20,2,3,0.05,0.95,0.8186390972745193,10,3.0,0,3.0,0,2.0,1
5234,min_diffuse,10,20,2,3,0.05,0.95,0.8213131060221491,8,2.0,1,2.0,1,2.0,1
5235,min_diffuse,10,20,2,3,0.05,0.95,0.8656958672098913,10,2.0,1,2.0,1,3.0,0
5236,min_diffuse,10,20,2,3,0.05,0.95,0.7405327475790237,6,2.0,1,2.0,1,2.0,1
5237,min_diffuse,10,20,2,3,0.05,0.95,0.8559790795780847,10,3.0,0,2.0,1,2.0,1
5238,min_diffuse,10,20,2,3,0.05,0.95,0.9279404808280582,19,3.0,1,3.0,1,3.0,1
5239,min_diffuse,10,20,2,3,0.05,0.95,0.9404211260213368,7,3.0,1,3.0,1,3.0,1
5240,min_diffuse,10,20,2,3,0.05,0.95,0.941724306815536,37,4.0,0,3.0,1,3.0,1
5241,min_diffuse,10,20,2,3,0.05,0.95,0.7897532409706968,3,2.0,1,2.0,1,2.0,1
5242,min_diffuse,10,20,2,3,0.05,0.95,0.901039004911512,9,2.0,1,2.0,1,2.0,1
5243,min_diffuse,10,20,2,3,0.05,0.95,0.941522245622526,23,3.0,1,3.0,1,3.0,1
5244,min_diffuse,10,20,2,3,0.05,0.95,0.8115713304049337,8,3.0,0,2.0,1,2.0,1
5245,min_diffuse,10,20,2,3,0.05,0.95,0.9031170035669634,14,3.0,1,3.0,1,3.0,1
5246,min_diffuse,10,20,2,3,0.05,0.95,0.8883194573730981,7,3.0,0,3.0,0,2.0,1
5247,min_diffuse,10,20,2,3,0.05,0.95,0.8868409196335174,27,4.0,1,4.0,1,4.0,1
5248,min_diffuse,10,20,2,3,0.05,0.95,0.8939733322386881,17,3.0,1,4.0,0,3.0,1
5249,min_diffuse,10,20,2,3,0.05,0.95,0.8719446364249205,9,2.0,1,2.0,1,3.0,0
5250,min_diffuse,10,20,2,3,0.05,0.95,0.7247544204684705,4,2.0,0,1.0,1,1.0,1
5251,min_diffuse,10,20,2,3,0.05,0.95,0.9134478888633863,4,2.0,1,2.0,1,2.0,1
5252,min_diffuse,10,20,2,3,0.05,0.95,0.6927388231620913,6,2.0,1,2.0,1,2.0,1
5253,min_diffuse,10,20,2,3,0.05,0.95,0.7480913233802352,11,3.0,0,2.0,1,2.0,1
5254,min_diffuse,10,20,2,3,0.05,0.95,0.8765857664272209,6,2.0,0,2.0,0,1.0,1
5255,min_diffuse,10,20,2,3,0.05,0.95,0.8583518586536546,8,2.0,1,2.0,1,2.0,1
5256,min_diffuse,10,20,2,3,0.05,0.95,0.8505551617859478,13,3.0,0,2.0,1,3.0,0
5257,min_diffuse,10,20,2,3,0.05,0.95,0.7345055723419687,10,3.0,0,2.0,1,3.0,0
5258,min_diffuse,10,20,2,3,0.05,0.95,0.6250875213396807,3,2.0,0,1.0,1,1.0,1
5259,min_diffuse,10,20,2,3,0.05,0.95,0.9354706580491212,17,4.0,0,4.0,0,3.0,1
5260,min_diffuse,10,20,2,3,0.05,0.95,0.8878892422158761,22,4.0,1,4.0,1,4.0,1
5261,min_diffuse,10,20,2,3,0.05,0.95,0.7771270294225398,4,2.0,1,2.0,1,2.0,1
5262,min_diffuse,10,20,2,3,0.05,0.95,0.7204797543610897,5,2.0,1,2.0,1,2.0,1
5263,min_diffuse,10,20,2,3,0.05,0.95,0.9129824108825554,14,3.0,1,3.0,1,3.0,1
5264,min_diffuse,10,20,2,3,0.05,0.95,0.9496824838133312,7,2.0,1,2.0,1,2.0,1
5265,min_diffuse,10,20,2,3,0.05,0.95,0.8315668042251085,18,3.0,1,3.0,1,3.0,1
5266,min_diffuse,10,20,2,3,0.05,0.95,0.8711900410611715,12,3.0,0,3.0,0,2.0,1
5267,min_diffuse,10,20,2,3,0.05,0.95,0.820826875956099,6,2.0,1,2.0,1,2.0,1
5268,min_diffuse,10,20,2,3,0.05,0.95,0.791239301587276,3,2.0,1,2.0,1,2.0,1
5269,min_diffuse,10,20,2,3,0.05,0.95,0.9089321538630586,23,5.0,0,4.0,1,4.0,1
5270,min_diffuse,10,20,2,3,0.05,0.95,0.8929729523684683,9,3.0,1,3.0,1,3.0,1
5271,min_diffuse,10,20,2,3,0.05,0.95,0.8920652388401439,4,2.0,1,2.0,1,2.0,1
5272,min_diffuse,10,20,2,3,0.05,0.95,0.9163886214836668,17,3.0,1,3.0,1,4.0,0
5273,min_diffuse,10,20,2,3,0.05,0.95,0.9253298543300708,7,2.0,1,2.0,1,2.0,1
5274,min_diffuse,10,20,2,3,0.05,0.95,0.9060943471428924,32,4.0,1,4.0,1,4.0,1
5275,min_diffuse,10,20,2,3,0.05,0.95,0.8625977207159776,5,2.0,1,2.0,1,2.0,1
5276,min_diffuse,10,20,2,3,0.05,0.95,0.9328834168077836,12,3.0,1,3.0,1,3.0,1
5277,min_diffuse,10,20,2,3,0.05,0.95,0.8991225069178149,10,3.0,0,3.0,0,2.0,1
5278,min_diffuse,10,20,2,3,0.05,0.95,0.8683921898738383,9,3.0,0,2.0,1,3.0,0
5279,min_diffuse,10,20,2,3,0.05,0.95,0.9344922882297748,9,2.0,1,2.0,1,3.0,0
5280,min_diffuse,10,20,2,3,0.05,0.95,0.7722327987739174,5,2.0,1,2.0,1,2.0,1
5281,min_diffuse,10,20,2,3,0.05,0.95,0.9144814626714796,11,3.0,0,2.0,1,3.0,0
5282,min_diffuse,10,20,2,3,0.05,0.95,0.8149104033179041,7,2.0,1,2.0,1,3.0,0
5283,min_diffuse,10,20,2,3,0.05,0.95,0.8732398458769371,7,2.0,1,2.0,1,2.0,1
5284,min_diffuse,10,20,2,3,0.05,0.95,0.911173166427248,12,2.0,1,2.0,1,2.0,1
5285,min_diffuse,10,20,2,3,0.05,0.95,0.8482221345062375,8,2.0,1,2.0,1,2.0,1
5286,min_diffuse,10,20,2,3,0.05,0.95,0.941024773365967,99,8.0,0,7.0,1,7.0,1
5287,min_diffuse,10,20,2,3,0.05,0.95,0.9318873150721584,74,8.0,0,8.0,0,7.0,1
5288,min_diffuse,10,20,2,3,0.05,0.95,0.699668911735237,7,2.0,1,2.0,1,2.0,1
5289,min_diffuse,10,20,2,3,0.05,0.95,0.9239157052110526,45,6.0,1,6.0,1,6.0,1
5290,min_diffuse,10,20,2,3,0.05,0.95,0.9141626317604596,12,4.0,0,3.0,1,4.0,0
5291,min_diffuse,10,20,2,3,0.05,0.95,0.8308763372650964,7,2.0,1,2.0,1,3.0,0
5292,min_diffuse,10,20,2,3,0.05,0.95,0.9261192546195544,5,2.0,1,2.0,1,2.0,1
5293,min_diffuse,10,20,2,3,0.05,0.95,0.8503322230821589,5,2.0,1,2.0,1,2.0,1
5294,min_diffuse,10,20,2,3,0.05,0.95,0.9225729239739574,16,3.0,1,3.0,1,3.0,1
5295,min_diffuse,10,20,2,3,0.05,0.95,0.773309472495839,4,2.0,1,2.0,1,2.0,1
5296,min_diffuse,10,20,2,3,0.05,0.95,0.9394529970390484,17,3.0,1,3.0,1,3.0,1
5297,min_diffuse,10,20,2,3,0.05,0.95,0.6935107958075729,4,2.0,1,2.0,1,2.0,1
5298,min_diffuse,10,20,2,3,0.05,0.95,0.9341010102773216,13,3.0,1,3.0,1,3.0,1
5299,min_diffuse,10,20,2,3,0.05,0.95,0.7913511464825447,7,2.0,1,2.0,1,2.0,1
5300,min_diffuse,10,20,2,3,0.05,0.95,0.9315836927412816,21,3.0,1,3.0,1,3.0,1
5301,min_diffuse,10,20,2,3,0.05,0.95,0.9144259867766016,21,3.0,1,3.0,1,3.0,1
5302,min_diffuse,10,20,2,3,0.05,0.95,0.8306340735186876,11,2.0,1,2.0,1,2.0,1
5303,min_diffuse,10,20,2,3,0.05,0.95,0.7776469146562385,2,1.0,1,1.0,1,2.0,0
5304,min_diffuse,10,20,2,3,0.05,0.95,0.781533132674929,8,2.0,1,2.0,1,2.0,1
5305,min_diffuse,10,20,2,3,0.05,0.95,0.8674044164411061,8,2.0,1,3.0,0,3.0,0
5306,min_diffuse,10,20,2,3,0.05,0.95,0.9119835518594914,18,3.0,1,3.0,1,3.0,1
5307,min_diffuse,10,20,2,3,0.05,0.95,0.8248938852520648,3,2.0,1,2.0,1,2.0,1
5308,min_diffuse,10,20,2,3,0.05,0.95,0.905431564174114,13,3.0,0,3.0,0,2.0,1
5309,min_diffuse,10,20,2,3,0.05,0.95,0.9452709506758588,18,3.0,1,3.0,1,3.0,1
5310,min_diffuse,10,20,2,3,0.05,0.95,0.8781437715491963,7,2.0,1,2.0,1,2.0,1
5311,min_diffuse,10,20,2,3,0.05,0.95,0.919092257065224,7,2.0,1,2.0,1,3.0,0
5312,min_diffuse,10,20,2,3,0.05,0.95,0.946237703159162,12,3.0,1,3.0,1,3.0,1
5313,min_diffuse,10,20,2,3,0.05,0.95,0.9357293070891248,22,4.0,1,4.0,1,4.0,1
5314,min_diffuse,10,20,2,3,0.05,0.95,0.7929284586007566,6,2.0,1,2.0,1,2.0,1
5315,min_diffuse,10,20,2,3,0.05,0.95,0.9349597332636744,12,3.0,1,3.0,1,3.0,1
5316,min_diffuse,10,20,2,3,0.05,0.95,0.9479721373383672,32,3.0,1,3.0,1,3.0,1
5317,min_diffuse,10,20,2,3,0.05,0.95,0.9354298186890364,70,6.0,1,6.0,1,6.0,1
5318,min_diffuse,10,20,2,3,0.05,0.95,0.9146322067799412,13,3.0,1,3.0,1,3.0,1
5319,min_diffuse,10,20,2,3,0.05,0.95,0.948365019744854,16,3.0,1,3.0,1,3.0,1
5320,min_diffuse,10,20,2,3,0.05,0.95,0.8566292719689852,11,3.0,1,3.0,1,3.0,1
5321,min_diffuse,10,20,2,3,0.05,0.95,0.8971698954774764,7,2.0,1,3.0,0,3.0,0
5322,min_diffuse,10,20,2,3,0.05,0.95,0.941382977518082,17,3.0,1,3.0,1,3.0,1
5323,min_diffuse,10,20,2,3,0.05,0.95,0.8977997756272099,24,4.0,1,4.0,1,4.0,1
5324,min_diffuse,10,20,2,3,0.05,0.95,0.8317658373141632,7,2.0,1,2.0,1,2.0,1
5325,min_diffuse,10,20,2,3,0.05,0.95,0.9407960664672452,29,3.0,1,3.0,1,3.0,1
5326,min_diffuse,10,20,2,3,0.05,0.95,0.7655943070418745,5,2.0,1,2.0,1,2.0,1
5327,min_diffuse,10,20,2,3,0.05,0.95,0.7852261643948804,3,2.0,1,2.0,1,2.0,1
5328,min_diffuse,10,20,2,3,0.05,0.95,0.925408761466644,35,4.0,1,4.0,1,4.0,1
5329,min_diffuse,10,20,2,3,0.05,0.95,0.7353317857239964,9,3.0,0,3.0,0,2.0,1
5330,min_diffuse,10,20,2,3,0.05,0.95,0.9023258506859442,24,5.0,0,4.0,1,4.0,1
5331,min_diffuse,10,20,2,3,0.05,0.95,0.930943514305032,16,3.0,1,3.0,1,4.0,0
5332,min_diffuse,10,20,2,3,0.05,0.95,0.6971349946219597,4,2.0,1,2.0,1,2.0,1
5333,min_diffuse,10,20,2,3,0.05,0.95,0.8174268104592927,7,2.0,1,2.0,1,2.0,1
5334,min_diffuse,10,20,2,3,0.05,0.95,0.9344636072621012,19,3.0,1,3.0,1,4.0,0
5335,min_diffuse,10,20,2,3,0.05,0.95,0.8531836287116081,4,2.0,1,2.0,1,2.0,1
5336,min_diffuse,10,20,2,3,0.05,0.95,0.7913512461119723,5,2.0,1,2.0,1,2.0,1
5337,min_diffuse,10,20,2,3,0.05,0.95,0.914341293746343,7,2.0,1,2.0,1,3.0,0
5338,min_diffuse,10,20,2,3,0.05,0.95,0.7715099102917945,6,2.0,1,2.0,1,2.0,1
5339,min_diffuse,10,20,2,3,0.05,0.95,0.937837424996235,46,4.0,1,4.0,1,4.0,1
5340,min_diffuse,10,20,2,3,0.05,0.95,0.8740287881509474,5,2.0,1,2.0,1,2.0,1
5341,min_diffuse,10,20,2,3,0.05,0.95,0.9454752502631742,18,4.0,0,3.0,1,3.0,1
5342,min_diffuse,10,20,2,3,0.05,0.95,0.924742880392872,14,3.0,1,3.0,1,3.0,1
5343,min_diffuse,10,20,2,3,0.05,0.95,0.8982825878496714,16,4.0,0,3.0,1,4.0,0
5344,min_diffuse,10,20,2,3,0.05,0.95,0.9227973084690664,4,2.0,1,2.0,1,2.0,1
5345,min_diffuse,10,20,2,3,0.05,0.95,0.9479741743515788,9,3.0,1,3.0,1,3.0,1
5346,min_diffuse,10,20,2,3,0.05,0.95,0.9207285471877872,9,3.0,1,3.0,1,3.0,1
5347,min_diffuse,10,20,2,3,0.05,0.95,0.8742793957190076,8,3.0,0,3.0,0,2.0,1
5348,min_diffuse,10,20,2,3,0.05,0.95,0.8535841383517793,6,2.0,1,2.0,1,2.0,1
5349,min_diffuse,10,20,2,3,0.05,0.95,0.7675433454755094,4,2.0,1,2.0,1,2.0,1
5350,min_diffuse,10,20,2,3,0.05,0.95,0.8219281914445864,8,2.0,1,2.0,1,3.0,0
5351,min_diffuse,10,20,2,3,0.05,0.95,0.9327931628035288,32,4.0,1,4.0,1,4.0,1
5352,min_diffuse,10,20,2,3,0.05,0.95,0.8345759275527869,14,3.0,1,3.0,1,3.0,1
5353,min_diffuse,10,20,2,3,0.05,0.95,0.928374532549112,10,3.0,0,2.0,1,3.0,0
5354,min_diffuse,10,20,2,3,0.05,0.95,0.7863947139297218,4,2.0,1,2.0,1,2.0,1
5355,min_diffuse,10,20,2,3,0.05,0.95,0.9110490261922042,18,3.0,1,3.0,1,3.0,1
5356,min_diffuse,10,20,2,3,0.05,0.95,0.7153388482387518,10,2.0,1,2.0,1,2.0,1
5357,min_diffuse,10,20,2,3,0.05,0.95,0.8075151346731304,14,3.0,0,2.0,1,2.0,1
5358,min_diffuse,10,20,2,3,0.05,0.95,0.9022554562338616,6,2.0,1,3.0,0,3.0,0
5359,min_diffuse,10,20,2,3,0.05,0.95,0.920708455516705,13,3.0,1,3.0,1,3.0,1
5360,min_diffuse,10,20,2,3,0.05,0.95,0.9346996730629124,17,4.0,1,4.0,1,4.0,1
5361,min_diffuse,10,20,2,3,0.05,0.95,0.9205422284590048,5,2.0,1,2.0,1,2.0,1
5362,min_diffuse,10,20,2,3,0.05,0.95,0.9016906033564742,14,3.0,0,3.0,0,2.0,1
5363,min_diffuse,10,20,2,3,0.05,0.95,0.7470699436104853,20,3.0,1,3.0,1,3.0,1
5364,min_diffuse,10,20,2,3,0.05,0.95,0.7189503448239972,4,2.0,1,2.0,1,2.0,1
5365,min_diffuse,10,20,2,3,0.05,0.95,0.87488908984058,15,3.0,0,2.0,1,2.0,1
5366,min_diffuse,10,20,2,3,0.05,0.95,0.8801204700070467,7,2.0,1,2.0,1,2.0,1
5367,min_diffuse,10,20,2,3,0.05,0.95,0.9029795290785234,24,3.0,1,3.0,1,3.0,1
5368,min_diffuse,10,20,2,3,0.05,0.95,0.9379561001743568,44,5.0,1,5.0,1,5.0,1
5369,min_diffuse,10,20,2,3,0.05,0.95,0.9408632308397747,10,3.0,1,3.0,1,3.0,1
5370,min_diffuse,10,20,2,3,0.05,0.95,0.8789598594046945,8,3.0,1,3.0,1,3.0,1
5371,min_diffuse,10,20,2,3,0.05,0.95,0.8655041555331506,2,1.0,1,1.0,1,1.0,1
5372,min_diffuse,10,20,2,3,0.05,0.95,0.9302348783483924,15,3.0,1,3.0,1,3.0,1
5373,min_diffuse,10,20,2,3,0.05,0.95,0.917400649897209,4,2.0,1,2.0,1,2.0,1
5374,min_diffuse,10,20,2,3,0.05,0.95,0.9241671899948564,7,3.0,1,3.0,1,3.0,1
5375,min_diffuse,10,20,2,3,0.05,0.95,0.7731151519725658,3,2.0,1,2.0,1,2.0,1
5376,min_diffuse,10,20,2,3,0.05,0.95,0.9303783509921226,33,4.0,0,3.0,1,3.0,1
5377,min_diffuse,10,20,2,3,0.05,0.95,0.8216079091939222,6,2.0,1,2.0,1,2.0,1
5378,min_diffuse,10,20,2,3,0.05,0.95,0.9022950991535216,15,3.0,1,3.0,1,3.0,1
5379,min_diffuse,10,20,2,3,0.05,0.95,0.8922464088962836,36,4.0,1,4.0,1,4.0,1
5380,min_diffuse,10,20,2,3,0.05,0.95,0.7644145325799114,5,2.0,1,2.0,1,2.0,1
5381,min_diffuse,10,20,2,3,0.05,0.95,0.9381465107604624,4,2.0,1,2.0,1,2.0,1
5382,min_diffuse,10,20,2,3,0.05,0.95,0.912858482828268,21,4.0,1,4.0,1,4.0,1
5383,min_diffuse,10,20,2,3,0.05,0.95,0.942735909219273,19,3.0,1,3.0,1,3.0,1
5384,min_diffuse,10,20,2,3,0.05,0.95,0.7226186339597372,10,3.0,0,2.0,1,2.0,1
5385,min_diffuse,10,20,2,3,0.05,0.95,0.8051031490970372,6,2.0,1,2.0,1,2.0,1
5386,min_diffuse,10,20,2,3,0.05,0.95,0.9401790743795038,15,3.0,0,3.0,0,2.0,1
5387,min_diffuse,10,20,2,3,0.05,0.95,0.8960822361711134,11,3.0,1,3.0,1,3.0,1
5388,min_diffuse,10,20,2,3,0.05,0.95,0.9278834923470406,47,4.0,1,4.0,1,4.0,1
5389,min_diffuse,10,20,2,3,0.05,0.95,0.7736772320537942,9,2.0,1,2.0,1,2.0,1
5390,min_diffuse,10,20,2,3,0.05,0.95,0.841261963877813,14,3.0,0,2.0,1,2.0,1
5391,min_diffuse,10,20,2,3,0.05,0.95,0.8234119165171653,8,3.0,0,2.0,1,2.0,1
5392,min_diffuse,10,20,2,3,0.05,0.95,0.9348309439543112,13,3.0,1,3.0,1,3.0,1
5393,min_diffuse,10,20,2,3,0.05,0.95,0.7768923232508733,3,2.0,1,2.0,1,2.0,1
5394,min_diffuse,10,20,2,3,0.05,0.95,0.8031298017598514,7,2.0,1,2.0,1,2.0,1
5395,min_diffuse,10,20,2,3,0.05,0.95,0.8417604459085584,10,3.0,0,2.0,1,2.0,1
5396,min_diffuse,10,20,2,3,0.05,0.95,0.9188297876982112,12,3.0,1,3.0,1,3.0,1
5397,min_diffuse,10,20,2,3,0.05,0.95,0.8819544209966806,6,2.0,1,2.0,1,2.0,1
5398,min_diffuse,10,20,2,3,0.05,0.95,0.9306270410263064,9,3.0,1,3.0,1,3.0,1
5399,min_diffuse,10,20,2,3,0.05,0.95,0.6702005520084124,2,1.0,1,1.0,1,1.0,1
5400,min_diffuse,10,20,2,3,0.05,0.95,0.9186085703782056,32,4.0,1,4.0,1,4.0,1
5401,min_diffuse,10,20,2,3,0.05,0.95,0.6895492156776695,3,2.0,1,2.0,1,2.0,1
5402,min_diffuse,10,20,2,3,0.05,0.95,0.9496635617915326,9,3.0,1,3.0,1,3.0,1
5403,min_diffuse,10,20,2,3,0.05,0.95,0.8659285798910615,5,2.0,1,2.0,1,2.0,1
5404,min_diffuse,10,20,2,3,0.05,0.95,0.888694124444699,11,3.0,0,3.0,0,2.0,1
5405,min_diffuse,10,20,2,3,0.05,0.95,0.8930162017858153,30,3.0,1,3.0,1,3.0,1
5406,min_diffuse,10,20,2,3,0.05,0.95,0.9105128137557504,14,3.0,0,2.0,1,2.0,1
5407,min_diffuse,10,20,2,3,0.05,0.95,0.9378525746982456,20,4.0,1,4.0,1,4.0,1
5408,min_diffuse,10,20,2,3,0.05,0.95,0.8133936042029951,6,2.0,1,2.0,1,3.0,0
5409,min_diffuse,10,20,2,3,0.05,0.95,0.8961496407358797,11,3.0,1,3.0,1,3.0,1
5410,min_diffuse,10,20,2,3,0.05,0.95,0.8759498279266869,11,3.0,1,3.0,1,3.0,1
5411,min_diffuse,10,20,2,3,0.05,0.95,0.7598556296678418,26,3.0,1,3.0,1,3.0,1
5412,min_diffuse,10,20,2,3,0.05,0.95,0.9208331933222792,12,3.0,1,3.0,1,4.0,0
5413,min_diffuse,10,20,2,3,0.05,0.95,0.9309895095491844,8,3.0,0,2.0,1,2.0,1
5414,min_diffuse,10,20,2,3,0.05,0.95,0.6897906720750344,10,3.0,1,3.0,1,3.0,1
5415,min_diffuse,10,20,2,3,0.05,0.95,0.942180051102988,13,4.0,1,4.0,1,4.0,1
5416,min_diffuse,10,20,2,3,0.05,0.95,0.8432061200603558,13,3.0,1,3.0,1,3.0,1
5417,min_diffuse,10,20,2,3,0.05,0.95,0.916456994916218,2,1.0,1,1.0,1,1.0,1
5418,min_diffuse,10,20,2,3,0.05,0.95,0.8776439173503275,7,2.0,1,2.0,1,2.0,1
5419,min_diffuse,10,20,2,3,0.05,0.95,0.9345467040445732,37,5.0,0,4.0,1,4.0,1
5420,min_diffuse,10,20,2,3,0.05,0.95,0.8980234979015711,9,3.0,1,3.0,1,3.0,1
5421,min_diffuse,10,20,2,3,0.05,0.95,0.8880613544255287,6,2.0,1,2.0,1,2.0,1
5422,min_diffuse,10,20,2,3,0.05,0.95,0.9121577808402432,8,2.0,1,2.0,1,2.0,1
5423,min_diffuse,10,20,2,3,0.05,0.95,0.8866414161578556,12,2.0,1,2.0,1,2.0,1
5424,min_diffuse,10,20,2,3,0.05,0.95,0.8997486931344083,4,2.0,1,2.0,1,2.0,1
5425,min_diffuse,10,20,2,3,0.05,0.95,0.879012899922555,7,2.0,1,2.0,1,2.0,1
5426,min_diffuse,10,20,2,3,0.05,0.95,0.8359217726297793,10,3.0,1,3.0,1,3.0,1
5427,min_diffuse,10,20,2,3,0.05,0.95,0.8370554203660412,4,2.0,0,1.0,1,2.0,0
5428,min_diffuse,10,20,2,3,0.05,0.95,0.8993484175955987,4,2.0,1,2.0,1,2.0,1
5429,min_diffuse,10,20,2,3,0.05,0.95,0.899175803291012,9,2.0,1,3.0,0,3.0,0
5430,min_diffuse,10,20,2,3,0.05,0.95,0.7256530973755795,4,2.0,1,2.0,1,2.0,1
5431,min_diffuse,10,20,2,3,0.05,0.95,0.8684995689889605,39,4.0,1,4.0,1,4.0,1
5432,min_diffuse,10,20,2,3,0.05,0.95,0.9065882866548682,38,5.0,0,4.0,1,4.0,1
5433,min_diffuse,10,20,2,3,0.05,0.95,0.8502760053250729,4,2.0,1,2.0,1,2.0,1
5434,min_diffuse,10,20,2,3,0.05,0.95,0.9492531552108462,31,4.0,0,4.0,0,3.0,1
5435,min_diffuse,10,20,2,3,0.05,0.95,0.9427040414935692,17,3.0,1,3.0,1,3.0,1
5436,min_diffuse,10,20,2,3,0.05,0.95,0.932064927367904,13,4.0,0,3.0,1,4.0,0
5437,min_diffuse,10,20,2,3,0.05,0.95,0.7595944653532483,3,2.0,0,1.0,1,1.0,1
5438,min_diffuse,10,20,2,3,0.05,0.95,0.773072756237012,10,3.0,0,3.0,0,2.0,1
5439,min_diffuse,10,20,2,3,0.05,0.95,0.9418986921666298,12,3.0,1,3.0,1,3.0,1
5440,min_diffuse,10,20,2,3,0.05,0.95,0.7847074123173885,6,2.0,1,2.0,1,2.0,1
5441,min_diffuse,10,20,2,3,0.05,0.95,0.8349780956332745,15,3.0,1,3.0,1,3.0,1
5442,min_diffuse,10,20,2,3,0.05,0.95,0.6675806856303371,2,1.0,1,1.0,1,1.0,1
5443,min_diffuse,10,20,2,3,0.05,0.95,0.7565428749330066,6,2.0,1,2.0,1,2.0,1
5444,min_diffuse,10,20,2,3,0.05,0.95,0.9031567433371074,4,2.0,1,2.0,1,2.0,1
5445,min_diffuse,10,20,2,3,0.05,0.95,0.944092634839542,18,4.0,1,4.0,1,4.0,1
5446,min_diffuse,10,20,2,3,0.05,0.95,0.929721857192941,23,4.0,0,3.0,1,4.0,0
5447,min_diffuse,10,20,2,3,0.05,0.95,0.7759883590366797,4,2.0,1,2.0,1,2.0,1
5448,min_diffuse,10,20,2,3,0.05,0.95,0.7038463506282819,5,2.0,1,3.0,0,2.0,1
5449,min_diffuse,10,20,2,3,0.05,0.95,0.9397363122235898,5,2.0,1,2.0,1,2.0,1
5450,min_diffuse,10,20,2,3,0.05,0.95,0.8837184095874403,4,2.0,1,2.0,1,2.0,1
5451,min_diffuse,10,20,2,3,0.05,0.95,0.9121800534084544,8,3.0,0,2.0,1,3.0,0
5452,min_diffuse,10,20,2,3,0.05,0.95,0.909260994390264,8,2.0,1,2.0,1,2.0,1
5453,min_diffuse,10,20,2,3,0.05,0.95,0.929343601453535,10,3.0,0,3.0,0,2.0,1
5454,min_diffuse,10,20,2,3,0.05,0.95,0.7388037846806554,3,2.0,1,2.0,1,2.0,1
5455,min_diffuse,10,20,2,3,0.05,0.95,0.8167132543047932,6,2.0,1,2.0,1,2.0,1
5456,min_diffuse,10,20,2,3,0.05,0.95,0.8330350828137092,6,2.0,1,2.0,1,2.0,1
5457,min_diffuse,10,20,2,3,0.05,0.95,0.82089603906027,5,2.0,1,2.0,1,2.0,1
5458,min_diffuse,10,20,2,3,0.05,0.95,0.7971426768227586,5,2.0,1,2.0,1,2.0,1
5459,min_diffuse,10,20,2,3,0.05,0.95,0.8545726444724929,6,2.0,1,2.0,1,2.0,1
5460,min_diffuse,10,20,2,3,0.05,0.95,0.9410464262552846,11,4.0,1,4.0,1,4.0,1
5461,min_diffuse,10,20,2,3,0.05,0.95,0.9355002521831806,8,3.0,0,3.0,0,2.0,1
5462,min_diffuse,10,20,2,3,0.05,0.95,0.8436966694094568,12,2.0,1,2.0,1,2.0,1
5463,min_diffuse,10,20,2,3,0.05,0.95,0.8954355016145982,10,3.0,0,2.0,1,2.0,1
5464,min_diffuse,10,20,2,3,0.05,0.95,0.7611538802877214,3,2.0,1,2.0,1,2.0,1
5465,min_diffuse,10,20,2,3,0.05,0.95,0.8024919874026697,6,2.0,1,2.0,1,2.0,1
5466,min_diffuse,10,20,2,3,0.05,0.95,0.8904594610488854,18,2.0,1,2.0,1,2.0,1
5467,min_diffuse,10,20,2,3,0.05,0.95,0.9436589886818092,46,6.0,1,6.0,1,6.0,1
5468,min_diffuse,10,20,2,3,0.05,0.95,0.9046974115888936,15,3.0,1,3.0,1,3.0,1
5469,min_diffuse,10,20,2,3,0.05,0.95,0.9190766210889588,4,2.0,1,2.0,1,2.0,1
5470,min_diffuse,10,20,2,3,0.05,0.95,0.8332914222364635,13,3.0,1,3.0,1,3.0,1
5471,min_diffuse,10,20,2,3,0.05,0.95,0.771214845431799,5,2.0,1,2.0,1,2.0,1
5472,min_diffuse,10,20,2,3,0.05,0.95,0.8903123519379186,16,3.0,1,3.0,1,3.0,1
5473,min_diffuse,10,20,2,3,0.05,0.95,0.9415721200561872,22,3.0,1,3.0,1,3.0,1
5474,min_diffuse,10,20,2,3,0.05,0.95,0.9476986310126894,8,3.0,1,3.0,1,3.0,1
5475,min_diffuse,10,20,2,3,0.05,0.95,0.8336005382803329,11,3.0,1,3.0,1,3.0,1
5476,min_diffuse,10,20,2,3,0.05,0.95,0.8881962965761616,3,2.0,1,2.0,1,2.0,1
5477,min_diffuse,10,20,2,3,0.05,0.95,0.8153565898519834,23,3.0,1,4.0,0,3.0,1
5478,min_diffuse,10,20,2,3,0.05,0.95,0.7958042863089102,10,3.0,0,2.0,1,2.0,1
5479,min_diffuse,10,20,2,3,0.05,0.95,0.9335217729176764,10,3.0,1,3.0,1,3.0,1
5480,min_diffuse,10,20,2,3,0.05,0.95,0.8937957679271435,14,3.0,1,3.0,1,3.0,1
5481,min_diffuse,10,20,2,3,0.05,0.95,0.9338191094517054,13,3.0,0,2.0,1,2.0,1
5482,min_diffuse,10,20,2,3,0.05,0.95,0.9195281814401332,10,3.0,0,2.0,1,3.0,0
5483,min_diffuse,10,20,2,3,0.05,0.95,0.8627257821023199,13,3.0,0,2.0,1,2.0,1
5484,min_diffuse,10,20,2,3,0.05,0.95,0.9487308247059724,14,3.0,1,3.0,1,3.0,1
5485,min_diffuse,10,20,2,3,0.05,0.95,0.8074876880121564,4,2.0,1,2.0,1,2.0,1
5486,min_diffuse,10,20,2,3,0.05,0.95,0.8885894690425125,19,3.0,1,3.0,1,3.0,1
5487,min_diffuse,10,20,2,3,0.05,0.95,0.884956886713831,7,2.0,1,2.0,1,2.0,1
5488,min_diffuse,10,20,2,3,0.05,0.95,0.8996296804207825,7,3.0,0,2.0,1,3.0,0
5489,min_diffuse,10,20,2,3,0.05,0.95,0.800706995615743,5,2.0,1,2.0,1,2.0,1
5490,min_diffuse,10,20,2,3,0.05,0.95,0.8550835265600552,7,2.0,1,2.0,1,2.0,1
5491,min_diffuse,10,20,2,3,0.05,0.95,0.8548346865969045,4,2.0,1,2.0,1,2.0,1
5492,min_diffuse,10,20,2,3,0.05,0.95,0.7537296225129562,20,3.0,1,3.0,1,3.0,1
5493,min_diffuse,10,20,2,3,0.05,0.95,0.8867969486242534,10,3.0,1,3.0,1,3.0,1
5494,min_diffuse,10,20,2,3,0.05,0.95,0.9367370165625074,5,2.0,1,2.0,1,2.0,1
5495,min_diffuse,10,20,2,3,0.05,0.95,0.8031684097104036,11,2.0,1,2.0,1,2.0,1
5496,min_diffuse,10,20,2,3,0.05,0.95,0.94123970090843,11,3.0,1,3.0,1,3.0,1
5497,min_diffuse,10,20,2,3,0.05,0.95,0.9361240355813608,36,4.0,1,4.0,1,4.0,1
5498,min_diffuse,10,20,2,3,0.05,0.95,0.8617363127269448,5,2.0,1,2.0,1,2.0,1
5499,min_diffuse,10,20,2,3,0.05,0.95,0.9323529994509246,39,6.0,1,7.0,0,6.0,1
5500,min_diffuse,10,20,2,3,0.05,0.95,0.8176005451078356,15,3.0,0,3.0,0,2.0,1
5501,min_diffuse,10,20,2,3,0.05,0.95,0.7326595281142617,13,3.0,0,2.0,1,2.0,1
5502,min_diffuse,10,20,2,3,0.05,0.95,0.8968107136684925,15,2.0,1,2.0,1,2.0,1
5503,min_diffuse,10,20,2,3,0.05,0.95,0.9354865390193884,14,3.0,1,3.0,1,3.0,1
5504,min_diffuse,10,20,2,3,0.05,0.95,0.721335780805825,4,2.0,1,2.0,1,2.0,1
5505,min_diffuse,10,20,2,3,0.05,0.95,0.900818031938836,6,2.0,1,2.0,1,2.0,1
5506,min_diffuse,10,20,2,3,0.05,0.95,0.8396931715764494,4,2.0,1,2.0,1,2.0,1
5507,min_diffuse,10,20,2,3,0.05,0.95,0.8854352853979744,33,4.0,0,3.0,1,3.0,1
5508,min_diffuse,10,20,2,3,0.05,0.95,0.944016737061675,9,3.0,0,2.0,1,3.0,0
5509,min_diffuse,10,20,2,3,0.05,0.95,0.9459120869756028,8,2.0,1,2.0,1,2.0,1
5510,min_diffuse,10,20,2,3,0.05,0.95,0.8792116558892307,3,2.0,1,2.0,1,2.0,1
5511,min_diffuse,10,20,2,3,0.05,0.95,0.926689046702771,28,3.0,1,3.0,1,3.0,1
5512,min_diffuse,10,20,2,3,0.05,0.95,0.7487368795244221,3,2.0,1,2.0,1,2.0,1
5513,min_diffuse,10,20,2,3,0.05,0.95,0.796602671791558,5,2.0,1,2.0,1,2.0,1
5514,min_diffuse,10,20,2,3,0.05,0.95,0.8983202409771586,8,2.0,1,2.0,1,2.0,1
5515,min_diffuse,10,20,2,3,0.05,0.95,0.9129456225186022,29,4.0,1,4.0,1,5.0,0
5516,min_diffuse,10,20,2,3,0.05,0.95,0.9214315828238469,5,2.0,1,2.0,1,2.0,1
5517,min_diffuse,10,20,2,3,0.05,0.95,0.880572571791199,7,2.0,1,2.0,1,2.0,1
5518,min_diffuse,10,20,2,3,0.05,0.95,0.944887721547894,40,4.0,1,4.0,1,4.0,1
5519,min_diffuse,10,20,2,3,0.05,0.95,0.8906890616816336,8,2.0,1,2.0,1,2.0,1
5520,min_diffuse,10,20,2,3,0.05,0.95,0.9488269125725662,19,3.0,1,3.0,1,3.0,1
5521,min_diffuse,10,20,2,3,0.05,0.95,0.922526585635104,15,4.0,1,4.0,1,4.0,1
5522,min_diffuse,10,20,2,3,0.05,0.95,0.9490654569185036,3,2.0,1,2.0,1,2.0,1
5523,min_diffuse,10,20,2,3,0.05,0.95,0.923670144602064,15,3.0,1,3.0,1,3.0,1
5524,min_diffuse,10,20,2,3,0.05,0.95,0.8205279485955129,9,2.0,1,2.0,1,2.0,1
5525,min_diffuse,10,20,2,3,0.05,0.95,0.8908769928363157,9,2.0,1,2.0,1,2.0,1
5526,min_diffuse,10,20,2,3,0.05,0.95,0.9018079454315008,4,2.0,1,2.0,1,2.0,1
5527,min_diffuse,10,20,2,3,0.05,0.95,0.7517330446823426,10,3.0,0,2.0,1,2.0,1
5528,min_diffuse,10,20,2,3,0.05,0.95,0.9283382362805526,35,4.0,1,4.0,1,4.0,1
5529,min_diffuse,10,20,2,3,0.05,0.95,0.790761227031263,5,2.0,1,2.0,1,2.0,1
5530,min_diffuse,10,20,2,3,0.05,0.95,0.8698392321907756,15,3.0,1,3.0,1,3.0,1
5531,min_diffuse,10,20,2,3,0.05,0.95,0.9287195039106736,7,2.0,1,2.0,1,2.0,1
5532,min_diffuse,10,20,2,3,0.05,0.95,0.8832008009590394,4,2.0,1,2.0,1,2.0,1
5533,min_diffuse,10,20,2,3,0.05,0.95,0.8655306539256294,11,2.0,1,2.0,1,2.0,1
5534,min_diffuse,10,20,2,3,0.05,0.95,0.9423857868443198,20,3.0,1,3.0,1,3.0,1
5535,min_diffuse,10,20,2,3,0.05,0.95,0.7838084616578002,5,2.0,1,2.0,1,2.0,1
5536,min_diffuse,10,20,2,3,0.05,0.95,0.7329205032585677,3,2.0,0,1.0,1,1.0,1
5537,min_diffuse,10,20,2,3,0.05,0.95,0.9245865095016615,21,4.0,0,3.0,1,4.0,0
5538,min_diffuse,10,20,2,3,0.05,0.95,0.8699302061741355,7,2.0,1,2.0,1,2.0,1
5539,min_diffuse,10,20,2,3,0.05,0.95,0.9426843396383122,56,5.0,1,5.0,1,5.0,1
5540,min_diffuse,10,20,2,3,0.05,0.95,0.8956205828133936,4,2.0,1,2.0,1,2.0,1
5541,min_diffuse,10,20,2,3,0.05,0.95,0.9431874751555132,87,7.0,1,7.0,1,7.0,1
5542,min_diffuse,10,20,2,3,0.05,0.95,0.7100151327860457,4,2.0,1,2.0,1,2.0,1
5543,min_diffuse,10,20,2,3,0.05,0.95,0.8594136284062788,6,2.0,1,2.0,1,2.0,1
5544,min_diffuse,10,20,2,3,0.05,0.95,0.810455405040297,5,2.0,0,2.0,0,1.0,1
5545,min_diffuse,10,20,2,3,0.05,0.95,0.7688656936688469,6,2.0,1,2.0,1,2.0,1
5546,min_diffuse,10,20,2,3,0.05,0.95,0.9140593924988846,17,3.0,1,3.0,1,3.0,1
5547,min_diffuse,10,20,2,3,0.05,0.95,0.9279099326179856,4,2.0,1,2.0,1,2.0,1
5548,min_diffuse,10,20,2,3,0.05,0.95,0.869710560932039,7,3.0,1,3.0,1,3.0,1
5549,min_diffuse,10,20,2,3,0.05,0.95,0.9312056337301744,13,3.0,1,3.0,1,3.0,1
5550,min_diffuse,10,20,2,3,0.05,0.95,0.7413686418106633,4,2.0,1,2.0,1,2.0,1
5551,min_diffuse,10,20,2,3,0.05,0.95,0.7875126055383803,3,2.0,1,2.0,1,2.0,1
5552,min_diffuse,10,20,2,3,0.05,0.95,0.8870061036905462,5,2.0,1,2.0,1,2.0,1
5553,min_diffuse,10,20,2,3,0.05,0.95,0.8853859364935895,15,3.0,1,3.0,1,3.0,1
5554,min_diffuse,10,20,2,3,0.05,0.95,0.9321692763377658,8,2.0,1,3.0,0,3.0,0
5555,min_diffuse,10,20,2,3,0.05,0.95,0.9419871375355234,15,3.0,1,3.0,1,3.0,1
5556,min_diffuse,10,20,2,3,0.05,0.95,0.9488485685239698,50,5.0,1,5.0,1,5.0,1
5557,min_diffuse,10,20,2,3,0.05,0.95,0.9168504382572952,24,4.0,1,4.0,1,4.0,1
5558,min_diffuse,10,20,2,3,0.05,0.95,0.8894067894536861,21,2.0,1,2.0,1,2.0,1
5559,min_diffuse,10,20,2,3,0.05,0.95,0.897432256093017,5,2.0,1,2.0,1,2.0,1
5560,min_diffuse,10,20,2,3,0.05,0.95,0.7637806361966741,3,2.0,1,2.0,1,2.0,1
5561,min_diffuse,10,20,2,3,0.05,0.95,0.8867736976587836,7,2.0,1,2.0,1,3.0,0
5562,min_diffuse,10,20,2,3,0.05,0.95,0.8493010029363369,11,3.0,0,2.0,1,2.0,1
5563,min_diffuse,10,20,2,3,0.05,0.95,0.944116820378876,10,2.0,1,3.0,0,3.0,0
5564,min_diffuse,10,20,2,3,0.05,0.95,0.92812900455107,22,4.0,1,4.0,1,4.0,1
5565,min_diffuse,10,20,2,3,0.05,0.95,0.8855536701022707,11,3.0,0,3.0,0,2.0,1
5566,min_diffuse,10,20,2,3,0.05,0.95,0.8745224868015044,4,2.0,1,2.0,1,2.0,1
5567,min_diffuse,10,20,2,3,0.05,0.95,0.7607565995662352,12,2.0,1,2.0,1,2.0,1
5568,min_diffuse,10,20,2,3,0.05,0.95,0.8871043026350549,17,4.0,0,3.0,1,3.0,1
5569,min_diffuse,10,20,2,3,0.05,0.95,0.8529449899937713,8,2.0,1,2.0,1,2.0,1
5570,min_diffuse,10,20,2,3,0.05,0.95,0.8925359609010536,7,2.0,1,2.0,1,2.0,1
5571,min_diffuse,10,20,2,3,0.05,0.95,0.7527396649246836,9,3.0,0,2.0,1,2.0,1
5572,min_diffuse,10,20,2,3,0.05,0.95,0.9261951545481952,35,3.0,1,3.0,1,3.0,1
5573,min_diffuse,10,20,2,3,0.05,0.95,0.7748333265083043,3,2.0,0,2.0,0,1.0,1
5574,min_diffuse,10,20,2,3,0.05,0.95,0.8345589886898457,11,3.0,1,3.0,1,3.0,1
5575,min_diffuse,10,20,2,3,0.05,0.95,0.9139462346460488,8,2.0,1,2.0,1,3.0,0
5576,min_diffuse,10,20,2,3,0.05,0.95,0.8801268127398829,9,3.0,1,3.0,1,3.0,1
5577,min_diffuse,10,20,2,3,0.05,0.95,0.882647588599906,3,2.0,1,2.0,1,2.0,1
5578,min_diffuse,10,20,2,3,0.05,0.95,0.9413031723708524,48,6.0,0,5.0,1,5.0,1
5579,min_diffuse,10,20,2,3,0.05,0.95,0.9325697380645832,5,2.0,1,2.0,1,2.0,1
5580,min_diffuse,10,20,2,3,0.05,0.95,0.7585593399765065,3,2.0,1,2.0,1,2.0,1
5581,min_diffuse,10,20,2,3,0.05,0.95,0.8879146188649583,8,3.0,1,3.0,1,3.0,1
5582,min_diffuse,10,20,2,3,0.05,0.95,0.8085097729182648,7,2.0,1,2.0,1,2.0,1
5583,min_diffuse,10,20,2,3,0.05,0.95,0.8191833583508287,4,2.0,1,2.0,1,2.0,1
5584,min_diffuse,10,20,2,3,0.05,0.95,0.9149225862048632,17,3.0,1,3.0,1,3.0,1
5585,min_diffuse,10,20,2,3,0.05,0.95,0.8516723975713341,5,2.0,1,2.0,1,2.0,1
5586,min_diffuse,10,20,2,3,0.05,0.95,0.8399609781310408,4,2.0,1,2.0,1,2.0,1
5587,min_diffuse,10,20,2,3,0.05,0.95,0.9482339665269,13,3.0,1,3.0,1,3.0,1
5588,min_diffuse,10,20,2,3,0.05,0.95,0.8211389554321209,3,2.0,0,1.0,1,1.0,1
5589,min_diffuse,10,20,2,3,0.05,0.95,0.9399590351757828,47,5.0,0,5.0,0,4.0,1
5590,min_diffuse,10,20,2,3,0.05,0.95,0.7330603263805053,2,1.0,1,1.0,1,1.0,1
5591,min_diffuse,10,20,2,3,0.05,0.95,0.8938107020516539,25,3.0,1,3.0,1,3.0,1
5592,min_diffuse,10,20,2,3,0.05,0.95,0.8575972367652462,22,3.0,0,3.0,0,2.0,1
5593,min_diffuse,10,20,2,3,0.05,0.95,0.9131065175000668,6,2.0,1,2.0,1,2.0,1
5594,min_diffuse,10,20,2,3,0.05,0.95,0.9376940180725876,24,5.0,1,5.0,1,5.0,1
5595,min_diffuse,10,20,2,3,0.05,0.95,0.9498154406800278,10,3.0,1,3.0,1,3.0,1
5596,min_diffuse,10,20,2,3,0.05,0.95,0.8097061179551506,16,3.0,1,3.0,1,3.0,1
5597,min_diffuse,10,20,2,3,0.05,0.95,0.9420594414123434,45,4.0,1,4.0,1,4.0,1
5598,min_diffuse,10,20,2,3,0.05,0.95,0.8423689700929022,16,3.0,1,3.0,1,3.0,1
5599,min_diffuse,10,20,2,3,0.05,0.95,0.931960828989181,23,3.0,1,3.0,1,3.0,1
5600,min_diffuse,10,20,2,3,0.05,0.95,0.8957458753292697,24,3.0,1,3.0,1,3.0,1
5601,min_diffuse,10,20,2,3,0.05,0.95,0.5371247343875492,3,2.0,1,2.0,1,2.0,1
5602,min_diffuse,10,20,2,3,0.05,0.95,0.921059826229208,10,3.0,0,2.0,1,3.0,0
5603,min_diffuse,10,20,2,3,0.05,0.95,0.8942715616598981,8,3.0,1,3.0,1,3.0,1
5604,min_diffuse,10,20,2,3,0.05,0.95,0.7123206195992158,8,2.0,1,2.0,1,2.0,1
5605,min_diffuse,10,20,2,3,0.05,0.95,0.7684217842480804,8,3.0,1,3.0,1,3.0,1
5606,min_diffuse,10,20,2,3,0.05,0.95,0.9416628168795969,11,3.0,1,3.0,1,3.0,1
5607,min_diffuse,10,20,2,3,0.05,0.95,0.8531406689066537,5,2.0,1,2.0,1,2.0,1
5608,min_diffuse,10,20,2,3,0.05,0.95,0.937611204602367,30,5.0,0,5.0,0,4.0,1
5609,min_diffuse,10,20,2,3,0.05,0.95,0.7673605523947796,7,2.0,1,2.0,1,2.0,1
5610,min_diffuse,10,20,2,3,0.05,0.95,0.928265986379914,11,3.0,1,3.0,1,3.0,1
5611,min_diffuse,10,20,2,3,0.05,0.95,0.9407476924640557,11,3.0,0,2.0,1,3.0,0
5612,min_diffuse,10,20,2,3,0.05,0.95,0.8550459485634817,5,2.0,1,2.0,1,2.0,1
5613,min_diffuse,10,20,2,3,0.05,0.95,0.8745871558728355,7,2.0,1,2.0,1,2.0,1
5614,min_diffuse,10,20,2,3,0.05,0.95,0.9097697969733788,21,4.0,0,4.0,0,3.0,1
5615,min_diffuse,10,20,2,3,0.05,0.95,0.8929291710884818,11,3.0,0,2.0,1,2.0,1
5616,min_diffuse,10,20,2,3,0.05,0.95,0.9392694199272194,19,3.0,1,3.0,1,3.0,1
5617,min_diffuse,10,20,2,3,0.05,0.95,0.7920283237636986,9,3.0,0,3.0,0,2.0,1
5618,min_diffuse,10,20,2,3,0.05,0.95,0.9353179779104503,20,3.0,1,3.0,1,3.0,1
5619,min_diffuse,10,20,2,3,0.05,0.95,0.8999303982345004,18,3.0,0,3.0,0,2.0,1
5620,min_diffuse,10,20,2,3,0.05,0.95,0.7267349238328595,8,2.0,1,2.0,1,2.0,1
5621,min_diffuse,10,20,2,3,0.05,0.95,0.9410655977614985,10,3.0,1,3.0,1,3.0,1
5622,min_diffuse,10,20,2,3,0.05,0.95,0.7955966708024247,8,2.0,1,2.0,1,2.0,1
5623,min_diffuse,10,20,2,3,0.05,0.95,0.9118177773895224,4,2.0,1,2.0,1,2.0,1
5624,min_diffuse,10,20,2,3,0.05,0.95,0.5357214979089757,5,2.0,1,2.0,1,2.0,1
5625,min_diffuse,10,20,2,3,0.05,0.95,0.9207266555803664,12,3.0,1,3.0,1,3.0,1
5626,min_diffuse,10,20,2,3,0.05,0.95,0.8199280258116021,7,2.0,1,2.0,1,2.0,1
5627,min_diffuse,10,20,2,3,0.05,0.95,0.9323216400609826,24,5.0,0,5.0,0,4.0,1
5628,min_diffuse,10,20,2,3,0.05,0.95,0.8247788847860579,7,2.0,1,2.0,1,2.0,1
5629,min_diffuse,10,20,2,3,0.05,0.95,0.8565677220427981,5,2.0,1,2.0,1,2.0,1
5630,min_diffuse,10,20,2,3,0.05,0.95,0.8851075437868622,17,3.0,1,3.0,1,3.0,1
5631,min_diffuse,10,20,2,3,0.05,0.95,0.9491708793529746,13,3.0,0,2.0,1,2.0,1
5632,min_diffuse,10,20,2,3,0.05,0.95,0.7238715801159042,6,2.0,1,2.0,1,2.0,1
5633,min_diffuse,10,20,2,3,0.05,0.95,0.8243445640814512,13,3.0,1,3.0,1,3.0,1
5634,min_diffuse,10,20,2,3,0.05,0.95,0.8974937300487659,13,3.0,1,3.0,1,3.0,1
5635,min_diffuse,10,20,2,3,0.05,0.95,0.9284601866976268,7,3.0,1,3.0,1,3.0,1
5636,min_diffuse,10,20,2,3,0.05,0.95,0.7797676239234385,9,2.0,1,2.0,1,2.0,1
5637,min_diffuse,10,20,2,3,0.05,0.95,0.7985506495348443,2,1.0,1,1.0,1,2.0,0
5638,min_diffuse,10,20,2,3,0.05,0.95,0.7575473392726677,9,2.0,1,2.0,1,2.0,1
5639,min_diffuse,10,20,2,3,0.05,0.95,0.9413302182300756,17,5.0,0,5.0,0,4.0,1
5640,min_diffuse,10,20,2,3,0.05,0.95,0.7991592013483837,5,2.0,1,2.0,1,2.0,1
5641,min_diffuse,10,20,2,3,0.05,0.95,0.6813971188160288,4,2.0,1,2.0,1,2.0,1
5642,min_diffuse,10,20,2,3,0.05,0.95,0.860274506326324,8,2.0,1,2.0,1,2.0,1
5643,min_diffuse,10,20,2,3,0.05,0.95,0.9352859629127004,10,3.0,1,3.0,1,3.0,1
5644,min_diffuse,10,20,2,3,0.05,0.95,0.9080868466359514,11,2.0,1,2.0,1,2.0,1
5645,min_diffuse,10,20,2,3,0.05,0.95,0.9224072953744914,26,3.0,1,3.0,1,3.0,1
5646,min_diffuse,10,20,2,3,0.05,0.95,0.8639694147322333,9,2.0,1,2.0,1,2.0,1
5647,min_diffuse,10,20,2,3,0.05,0.95,0.8423313515774846,6,2.0,1,2.0,1,3.0,0
5648,min_diffuse,10,20,2,3,0.05,0.95,0.7331688251773624,2,1.0,1,1.0,1,1.0,1
5649,min_diffuse,10,20,2,3,0.05,0.95,0.6337369723296731,3,2.0,1,2.0,1,2.0,1
5650,min_diffuse,10,20,2,3,0.05,0.95,0.9214151120615042,7,2.0,1,3.0,0,2.0,1
5651,min_diffuse,10,20,2,3,0.05,0.95,0.8430466182841571,16,4.0,1,4.0,1,4.0,1
5652,min_diffuse,10,20,2,3,0.05,0.95,0.8823735299032723,8,3.0,1,3.0,1,3.0,1
5653,min_diffuse,10,20,2,3,0.05,0.95,0.8628081329083918,8,2.0,1,2.0,1,2.0,1
5654,min_diffuse,10,20,2,3,0.05,0.95,0.9296862729167868,41,4.0,1,4.0,1,4.0,1
5655,min_diffuse,10,20,2,3,0.05,0.95,0.902779000220985,7,2.0,1,2.0,1,2.0,1
5656,min_diffuse,10,20,2,3,0.05,0.95,0.8385416411091088,9,2.0,1,2.0,1,2.0,1
5657,min_diffuse,10,20,2,3,0.05,0.95,0.8441120130105032,15,4.0,1,4.0,1,4.0,1
5658,min_diffuse,10,20,2,3,0.05,0.95,0.9236543267117948,14,3.0,1,3.0,1,3.0,1
5659,min_diffuse,10,20,2,3,0.05,0.95,0.7521460767104394,9,2.0,1,2.0,1,2.0,1
5660,min_diffuse,10,20,2,3,0.05,0.95,0.949321623260564,10,3.0,0,2.0,1,2.0,1
5661,min_diffuse,10,20,2,3,0.05,0.95,0.78519308725072,4,2.0,1,2.0,1,2.0,1
5662,min_diffuse,10,20,2,3,0.05,0.95,0.8922967635800145,10,3.0,1,3.0,1,3.0,1
5663,min_diffuse,10,20,2,3,0.05,0.95,0.902263328827826,8,3.0,1,3.0,1,3.0,1
5664,min_diffuse,10,20,2,3,0.05,0.95,0.938156890161664,23,3.0,1,3.0,1,4.0,0
5665,min_diffuse,10,20,2,3,0.05,0.95,0.9268866916053672,8,3.0,0,2.0,1,2.0,1
5666,min_diffuse,10,20,2,3,0.05,0.95,0.9104149050307828,19,4.0,0,4.0,0,3.0,1
5667,min_diffuse,10,20,2,3,0.05,0.95,0.8533337245828171,4,2.0,1,2.0,1,2.0,1
5668,min_diffuse,10,20,2,3,0.05,0.95,0.8471679390676915,6,2.0,1,2.0,1,2.0,1
5669,min_diffuse,10,20,2,3,0.05,0.95,0.8795409981069844,14,3.0,1,3.0,1,3.0,1
5670,min_diffuse,10,20,2,3,0.05,0.95,0.8360565870667621,5,2.0,1,2.0,1,2.0,1
5671,min_diffuse,10,20,2,3,0.05,0.95,0.9003569149053399,11,2.0,1,2.0,1,2.0,1
5672,min_diffuse,10,20,2,3,0.05,0.95,0.7618763221799808,4,2.0,0,2.0,0,1.0,1
5673,min_diffuse,10,20,2,3,0.05,0.95,0.8193082408607574,3,2.0,0,1.0,1,2.0,0
5674,min_diffuse,10,20,2,3,0.05,0.95,0.8592078900742827,6,2.0,1,2.0,1,2.0,1
5675,min_diffuse,10,20,2,3,0.05,0.95,0.7972455216025105,11,3.0,1,3.0,1,3.0,1
5676,min_diffuse,10,20,2,3,0.05,0.95,0.9082118595822564,12,2.0,1,2.0,1,2.0,1
5677,min_diffuse,10,20,2,3,0.05,0.95,0.9143866203349598,64,5.0,1,5.0,1,5.0,1
5678,min_diffuse,10,20,2,3,0.05,0.95,0.8821061914560677,9,3.0,0,3.0,0,2.0,1
5679,min_diffuse,10,20,2,3,0.05,0.95,0.8597018709478088,11,2.0,1,2.0,1,3.0,0
5680,min_diffuse,10,20,2,3,0.05,0.95,0.9005849580900523,18,4.0,1,4.0,1,4.0,1
5681,min_diffuse,10,20,2,3,0.05,0.95,0.8111790748800481,5,2.0,1,2.0,1,2.0,1
5682,min_diffuse,10,20,2,3,0.05,0.95,0.9221119791223932,61,5.0,1,5.0,1,5.0,1
5683,min_diffuse,10,20,2,3,0.05,0.95,0.9081052359816976,4,2.0,1,2.0,1,2.0,1
5684,min_diffuse,10,20,2,3,0.05,0.95,0.9242949888726628,11,2.0,1,2.0,1,3.0,0
5685,min_diffuse,10,20,2,3,0.05,0.95,0.8970590927854079,13,3.0,1,3.0,1,3.0,1
5686,min_diffuse,10,20,2,3,0.05,0.95,0.8912068165369317,29,3.0,1,3.0,1,3.0,1
5687,min_diffuse,10,20,2,3,0.05,0.95,0.7954699872332857,3,2.0,1,2.0,1,2.0,1
5688,min_diffuse,10,20,2,3,0.05,0.95,0.8708930802285029,13,3.0,1,3.0,1,3.0,1
5689,min_diffuse,10,20,2,3,0.05,0.95,0.8837218755128132,4,2.0,1,2.0,1,2.0,1
5690,min_diffuse,10,20,2,3,0.05,0.95,0.927663818292393,50,4.0,1,4.0,1,4.0,1
5691,min_diffuse,10,20,2,3,0.05,0.95,0.9376081222627324,22,3.0,1,3.0,1,3.0,1
5692,min_diffuse,10,20,2,3,0.05,0.95,0.8789509009155139,18,4.0,0,4.0,0,3.0,1
5693,min_diffuse,10,20,2,3,0.05,0.95,0.921527771623486,9,2.0,1,2.0,1,2.0,1
5694,min_diffuse,10,20,2,3,0.05,0.95,0.7724523979858793,10,3.0,1,3.0,1,3.0,1
5695,min_diffuse,10,20,2,3,0.05,0.95,0.7343538670135755,7,2.0,1,2.0,1,2.0,1
5696,min_diffuse,10,20,2,3,0.05,0.95,0.9430533580929428,15,2.0,1,2.0,1,2.0,1
5697,min_diffuse,10,20,2,3,0.05,0.95,0.8529518644568511,10,3.0,1,3.0,1,3.0,1
5698,min_diffuse,10,20,2,3,0.05,0.95,0.8860657751420792,10,3.0,0,2.0,1,2.0,1
5699,min_diffuse,10,20,2,3,0.05,0.95,0.8256292519379158,7,2.0,1,2.0,1,2.0,1
5700,min_diffuse,10,20,2,3,0.05,0.95,0.9014324867256984,12,3.0,1,3.0,1,3.0,1
5701,min_diffuse,10,20,2,3,0.05,0.95,0.9448978286546528,41,5.0,1,5.0,1,5.0,1
5702,min_diffuse,10,20,2,3,0.05,0.95,0.9015518200045058,20,4.0,0,3.0,1,3.0,1
5703,min_diffuse,10,20,2,3,0.05,0.95,0.929579941539586,62,5.0,0,5.0,0,4.0,1
5704,min_diffuse,10,20,2,3,0.05,0.95,0.89834671412604,24,4.0,1,4.0,1,4.0,1
5705,min_diffuse,10,20,2,3,0.05,0.95,0.8093765920077935,5,2.0,1,2.0,1,2.0,1
5706,min_diffuse,10,20,2,3,0.05,0.95,0.923163807947007,21,4.0,1,4.0,1,5.0,0
5707,min_diffuse,10,20,2,3,0.05,0.95,0.887869441586882,8,2.0,1,2.0,1,2.0,1
5708,min_diffuse,10,20,2,3,0.05,0.95,0.8078564769550952,10,3.0,0,2.0,1,2.0,1
5709,min_diffuse,10,20,2,3,0.05,0.95,0.9135201173738244,5,2.0,1,2.0,1,2.0,1
5710,min_diffuse,10,20,2,3,0.05,0.95,0.8328153772327124,4,2.0,1,2.0,1,2.0,1
5711,min_diffuse,10,20,2,3,0.05,0.95,0.9390196365626858,10,3.0,0,2.0,1,3.0,0
5712,min_diffuse,10,20,2,3,0.05,0.95,0.9354319365128844,10,3.0,1,3.0,1,3.0,1
5713,min_diffuse,10,20,2,3,0.05,0.95,0.9342524814565104,45,4.0,1,4.0,1,4.0,1
5714,min_diffuse,10,20,2,3,0.05,0.95,0.8861594044827295,13,3.0,1,3.0,1,3.0,1
5715,min_diffuse,10,20,2,3,0.05,0.95,0.9273066097270052,14,3.0,1,3.0,1,4.0,0
5716,min_diffuse,10,20,2,3,0.05,0.95,0.9336162615799636,3,2.0,0,1.0,1,2.0,0
5717,min_diffuse,10,20,2,3,0.05,0.95,0.84268914292271,8,2.0,1,2.0,1,2.0,1
5718,min_diffuse,10,20,2,3,0.05,0.95,0.8757361094410528,9,2.0,1,2.0,1,3.0,0
5719,min_diffuse,10,20,2,3,0.05,0.95,0.891489112150771,17,4.0,0,3.0,1,3.0,1
5720,min_diffuse,10,20,2,3,0.05,0.95,0.8787529471066351,10,2.0,1,2.0,1,2.0,1
5721,min_diffuse,10,20,2,3,0.05,0.95,0.9230468267637792,22,3.0,1,3.0,1,3.0,1
5722,min_diffuse,10,20,2,3,0.05,0.95,0.9172312724502928,11,3.0,0,2.0,1,3.0,0
5723,min_diffuse,10,20,2,3,0.05,0.95,0.8388979304527681,8,2.0,1,2.0,1,2.0,1
5724,min_diffuse,10,20,2,3,0.05,0.95,0.9372672973984436,18,3.0,1,3.0,1,4.0,0
5725,min_diffuse,10,20,2,3,0.05,0.95,0.9445549577006442,46,6.0,1,6.0,1,6.0,1
5726,min_diffuse,10,20,2,3,0.05,0.95,0.9011886518183864,5,2.0,1,2.0,1,2.0,1
5727,min_diffuse,10,20,2,3,0.05,0.95,0.9020622406723412,12,3.0,0,2.0,1,2.0,1
5728,min_diffuse,10,20,2,3,0.05,0.95,0.8951946613911377,5,2.0,1,2.0,1,2.0,1
5729,min_diffuse,10,20,2,3,0.05,0.95,0.939710946080706,31,3.0,1,3.0,1,3.0,1
5730,min_diffuse,10,20,2,3,0.05,0.95,0.9258823583027652,20,4.0,0,3.0,1,4.0,0
5731,min_diffuse,10,20,2,3,0.05,0.95,0.9395036143458558,15,4.0,1,4.0,1,4.0,1
5732,min_diffuse,10,20,2,3,0.05,0.95,0.7837952929856348,8,2.0,1,2.0,1,2.0,1
5733,min_diffuse,10,20,2,3,0.05,0.95,0.9185428888698216,19,4.0,1,4.0,1,4.0,1
5734,min_diffuse,10,20,2,3,0.05,0.95,0.924582544839622,14,3.0,1,3.0,1,3.0,1
5735,min_diffuse,10,20,2,3,0.05,0.95,0.8859981072844401,11,3.0,0,2.0,1,2.0,1
5736,min_diffuse,10,20,2,3,0.05,0.95,0.8311848989188768,3,2.0,1,2.0,1,2.0,1
5737,min_diffuse,10,20,2,3,0.05,0.95,0.9465224631666546,22,4.0,0,3.0,1,4.0,0
5738,min_diffuse,10,20,2,3,0.05,0.95,0.8149400658817946,7,2.0,1,2.0,1,2.0,1
5739,min_diffuse,10,20,2,3,0.05,0.95,0.8812009867166584,10,3.0,0,2.0,1,2.0,1
5740,min_diffuse,10,20,2,3,0.05,0.95,0.9461429487736286,52,5.0,1,5.0,1,5.0,1
5741,min_diffuse,10,20,2,3,0.05,0.95,0.9016859184373648,6,2.0,1,2.0,1,2.0,1
5742,min_diffuse,10,20,2,3,0.05,0.95,0.9249382954412046,21,4.0,1,4.0,1,4.0,1
5743,min_diffuse,10,20,2,3,0.05,0.95,0.8978199424715854,19,4.0,1,4.0,1,4.0,1
5744,min_diffuse,10,20,2,3,0.05,0.95,0.8336309367506763,6,2.0,1,2.0,1,2.0,1
5745,min_diffuse,10,20,2,3,0.05,0.95,0.8508679089211147,9,3.0,0,2.0,1,2.0,1
5746,min_diffuse,10,20,2,3,0.05,0.95,0.7663695238493539,3,2.0,1,2.0,1,2.0,1
5747,min_diffuse,10,20,2,3,0.05,0.95,0.8375097354281781,10,3.0,1,3.0,1,3.0,1
5748,min_diffuse,10,20,2,3,0.05,0.95,0.9228281691971784,18,3.0,1,3.0,1,3.0,1
5749,min_diffuse,10,20,2,3,0.05,0.95,0.8201081458823966,14,3.0,1,3.0,1,3.0,1
5750,min_diffuse,10,20,2,3,0.05,0.95,0.862428446018445,6,2.0,1,2.0,1,2.0,1
5751,min_diffuse,10,20,2,3,0.05,0.95,0.86328629474402,6,2.0,1,2.0,1,2.0,1
5752,min_diffuse,10,20,2,3,0.05,0.95,0.7359986208655787,3,2.0,1,2.0,1,2.0,1
5753,min_diffuse,10,20,2,3,0.05,0.95,0.9394841446192476,29,4.0,0,3.0,1,4.0,0
5754,min_diffuse,10,20,2,3,0.05,0.95,0.9273250494126528,5,2.0,1,2.0,1,2.0,1
5755,min_diffuse,10,20,2,3,0.05,0.95,0.8330687503862101,6,2.0,0,2.0,0,1.0,1
5756,min_diffuse,10,20,2,3,0.05,0.95,0.8107522030794895,3,2.0,1,2.0,1,2.0,1
5757,min_diffuse,10,20,2,3,0.05,0.95,0.8998272805339833,6,2.0,1,2.0,1,2.0,1
5758,min_diffuse,10,20,2,3,0.05,0.95,0.8092189139844779,5,2.0,1,2.0,1,2.0,1
5759,min_diffuse,10,20,2,3,0.05,0.95,0.9120052363572644,3,2.0,0,1.0,1,1.0,1
5760,min_diffuse,10,20,2,3,0.05,0.95,0.9464782382277704,21,3.0,1,3.0,1,3.0,1
5761,min_diffuse,10,20,2,3,0.05,0.95,0.8925764468228369,4,2.0,1,2.0,1,2.0,1
5762,min_diffuse,10,20,2,3,0.05,0.95,0.8796733016171326,29,3.0,1,3.0,1,3.0,1
5763,min_diffuse,10,20,2,3,0.05,0.95,0.848809695546286,5,2.0,1,2.0,1,2.0,1
5764,min_diffuse,10,20,2,3,0.05,0.95,0.8741225177552983,16,3.0,1,3.0,1,3.0,1
5765,min_diffuse,10,20,2,3,0.05,0.95,0.802530908477558,10,2.0,1,2.0,1,2.0,1
5766,min_diffuse,10,20,2,3,0.05,0.95,0.9026385634822024,20,3.0,1,3.0,1,3.0,1
5767,min_diffuse,10,20,2,3,0.05,0.95,0.897995987202955,18,3.0,1,3.0,1,3.0,1
5768,min_diffuse,10,20,2,3,0.05,0.95,0.8522144524064363,14,3.0,0,3.0,0,2.0,1
5769,min_diffuse,10,20,2,3,0.05,0.95,0.935454796049813,11,2.0,1,2.0,1,2.0,1
5770,min_diffuse,10,20,2,3,0.05,0.95,0.7062062955264682,19,3.0,1,3.0,1,3.0,1
5771,min_diffuse,10,20,2,3,0.05,0.95,0.8403958933844731,12,3.0,0,3.0,0,2.0,1
5772,min_diffuse,10,20,2,3,0.05,0.95,0.8705838205547368,9,2.0,1,2.0,1,3.0,0
5773,min_diffuse,10,20,2,3,0.05,0.95,0.8561233938093161,29,4.0,1,4.0,1,4.0,1
5774,min_diffuse,10,20,2,3,0.05,0.95,0.8977609492443391,23,4.0,0,4.0,0,3.0,1
5775,min_diffuse,10,20,2,3,0.05,0.95,0.8979204456687938,22,3.0,1,3.0,1,3.0,1
5776,min_diffuse,10,20,2,3,0.05,0.95,0.8372258713263643,28,5.0,0,4.0,1,4.0,1
5777,min_diffuse,10,20,2,3,0.05,0.95,0.505161834718225,2,1.0,1,1.0,1,2.0,0
5778,min_diffuse,10,20,2,3,0.05,0.95,0.8618915351134437,10,3.0,0,2.0,1,3.0,0
5779,min_diffuse,10,20,2,3,0.05,0.95,0.8931254916840646,6,2.0,1,2.0,1,2.0,1
5780,min_diffuse,10,20,2,3,0.05,0.95,0.9280948356332795,15,3.0,0,2.0,1,2.0,1
5781,min_diffuse,10,20,2,3,0.05,0.95,0.9486119647952408,35,4.0,0,4.0,0,3.0,1
5782,min_diffuse,10,20,2,3,0.05,0.95,0.9401451128453064,8,3.0,1,3.0,1,3.0,1
5783,min_diffuse,10,20,2,3,0.05,0.95,0.9435784112449608,49,5.0,1,5.0,1,5.0,1
5784,min_diffuse,10,20,2,3,0.05,0.95,0.8895539300362847,23,3.0,0,2.0,1,3.0,0
5785,min_diffuse,10,20,2,3,0.05,0.95,0.8832685051261964,5,2.0,1,2.0,1,2.0,1
5786,min_diffuse,10,20,2,3,0.05,0.95,0.8847520867556788,13,3.0,0,2.0,1,2.0,1
5787,min_diffuse,10,20,2,3,0.05,0.95,0.9354141942926476,4,2.0,1,2.0,1,2.0,1
5788,min_diffuse,10,20,2,3,0.05,0.95,0.8302780103367823,5,2.0,1,2.0,1,2.0,1
5789,min_diffuse,10,20,2,3,0.05,0.95,0.8720555512778619,7,2.0,1,2.0,1,2.0,1
5790,min_diffuse,10,20,2,3,0.05,0.95,0.7342841013256463,7,2.0,1,2.0,1,2.0,1
5791,min_diffuse,10,20,2,3,0.05,0.95,0.7987895786280984,5,2.0,1,2.0,1,2.0,1
5792,min_diffuse,10,20,2,3,0.05,0.95,0.9355840843388846,8,3.0,1,3.0,1,3.0,1
5793,min_diffuse,10,20,2,3,0.05,0.95,0.8990980794385499,5,2.0,1,2.0,1,2.0,1
5794,min_diffuse,10,20,2,3,0.05,0.95,0.7546847295525291,6,2.0,1,2.0,1,2.0,1
5795,min_diffuse,10,20,2,3,0.05,0.95,0.749925215295225,7,2.0,1,2.0,1,2.0,1
5796,min_diffuse,10,20,2,3,0.05,0.95,0.9286200276225732,8,3.0,0,2.0,1,2.0,1
5797,min_diffuse,10,20,2,3,0.05,0.95,0.8146175452625004,3,2.0,0,1.0,1,2.0,0
5798,min_diffuse,10,20,2,3,0.05,0.95,0.9307210442439228,8,3.0,0,2.0,1,3.0,0
5799,min_diffuse,10,20,2,3,0.05,0.95,0.820630652306941,17,3.0,1,3.0,1,3.0,1
5800,min_diffuse,10,20,2,3,0.05,0.95,0.9092924940677716,9,3.0,0,2.0,1,2.0,1
5801,min_diffuse,10,20,2,3,0.05,0.95,0.7835466327377493,3,2.0,1,2.0,1,2.0,1
5802,min_diffuse,10,20,2,3,0.05,0.95,0.9456522669277232,16,3.0,1,3.0,1,3.0,1
5803,min_diffuse,10,20,2,3,0.05,0.95,0.7983345599957805,3,2.0,1,2.0,1,2.0,1
5804,min_diffuse,10,20,2,3,0.05,0.95,0.8953212864771909,6,2.0,1,2.0,1,2.0,1
5805,min_diffuse,10,20,2,3,0.05,0.95,0.8833005055548513,14,3.0,1,3.0,1,3.0,1
5806,min_diffuse,10,20,2,3,0.05,0.95,0.83781889472379,18,3.0,1,3.0,1,3.0,1
5807,min_diffuse,10,20,2,3,0.05,0.95,0.8242196855885314,5,2.0,0,2.0,0,1.0,1
5808,min_diffuse,10,20,2,3,0.05,0.95,0.8097339592794875,4,2.0,1,2.0,1,2.0,1
5809,min_diffuse,10,20,2,3,0.05,0.95,0.8935583143474719,16,4.0,1,4.0,1,4.0,1
5810,min_diffuse,10,20,2,3,0.05,0.95,0.8432931133659994,8,3.0,0,2.0,1,2.0,1
5811,min_diffuse,10,20,2,3,0.05,0.95,0.867090734855098,7,3.0,0,2.0,1,2.0,1
5812,min_diffuse,10,20,2,3,0.05,0.95,0.920020244159832,22,4.0,1,4.0,1,4.0,1
5813,min_diffuse,10,20,2,3,0.05,0.95,0.8962411839437111,15,3.0,1,3.0,1,3.0,1
5814,min_diffuse,10,20,2,3,0.05,0.95,0.921778545902416,5,2.0,0,2.0,0,1.0,1
5815,min_diffuse,10,20,2,3,0.05,0.95,0.9239633468363848,4,2.0,1,2.0,1,2.0,1
5816,min_diffuse,10,20,2,3,0.05,0.95,0.9123400781189228,12,3.0,1,3.0,1,3.0,1
5817,min_diffuse,10,20,2,3,0.05,0.95,0.9303698406501224,11,3.0,1,3.0,1,3.0,1
5818,min_diffuse,10,20,2,3,0.05,0.95,0.8902235557889887,17,3.0,1,3.0,1,3.0,1
5819,min_diffuse,10,20,2,3,0.05,0.95,0.9462457531695369,21,4.0,1,4.0,1,4.0,1
5820,min_diffuse,10,20,2,3,0.05,0.95,0.9282817999392284,18,3.0,0,3.0,0,2.0,1
5821,min_diffuse,10,20,2,3,0.05,0.95,0.9490385740753208,28,5.0,1,5.0,1,5.0,1
5822,min_diffuse,10,20,2,3,0.05,0.95,0.9144779151602112,25,4.0,1,4.0,1,4.0,1
5823,min_diffuse,10,20,2,3,0.05,0.95,0.8835652672787371,17,3.0,1,3.0,1,3.0,1
5824,min_diffuse,10,20,2,3,0.05,0.95,0.7324756434776755,6,2.0,1,2.0,1,2.0,1
5825,min_diffuse,10,20,2,3,0.05,0.95,0.9125057825499912,9,2.0,1,2.0,1,2.0,1
5826,min_diffuse,10,20,2,3,0.05,0.95,0.8160299539545798,4,2.0,1,2.0,1,2.0,1
5827,min_diffuse,10,20,2,3,0.05,0.95,0.946410726128092,23,5.0,1,5.0,1,6.0,0
5828,min_diffuse,10,20,2,3,0.05,0.95,0.8837555599371648,9,3.0,1,3.0,1,3.0,1
5829,min_diffuse,10,20,2,3,0.05,0.95,0.90501514688168,10,3.0,1,3.0,1,4.0,0
5830,min_diffuse,10,20,2,3,0.05,0.95,0.8970370254474926,8,3.0,0,2.0,1,2.0,1
5831,min_diffuse,10,20,2,3,0.05,0.95,0.8695757182457372,4,2.0,0,2.0,0,1.0,1
5832,min_diffuse,10,20,2,3,0.05,0.95,0.8370864773291303,6,2.0,1,2.0,1,2.0,1
5833,min_diffuse,10,20,2,3,0.05,0.95,0.918628307677136,17,3.0,1,3.0,1,3.0,1
5834,min_diffuse,10,20,2,3,0.05,0.95,0.9242119702702708,4,2.0,1,2.0,1,2.0,1
5835,min_diffuse,10,20,2,3,0.05,0.95,0.9446107876708584,40,5.0,1,5.0,1,5.0,1
5836,min_diffuse,10,20,2,3,0.05,0.95,0.8541461714265435,3,2.0,0,1.0,1,1.0,1
5837,min_diffuse,10,20,2,3,0.05,0.95,0.5967608488021355,3,2.0,1,2.0,1,2.0,1
5838,min_diffuse,10,20,2,3,0.05,0.95,0.9044509197661452,10,3.0,1,3.0,1,3.0,1
5839,min_diffuse,10,20,2,3,0.05,0.95,0.9065076127169748,15,3.0,1,3.0,1,3.0,1
5840,min_diffuse,10,20,2,3,0.05,0.95,0.9029540982334762,21,3.0,1,3.0,1,3.0,1
5841,min_diffuse,10,20,2,3,0.05,0.95,0.8029460258662998,4,2.0,1,2.0,1,2.0,1
5842,min_diffuse,10,20,2,3,0.05,0.95,0.8814934215899815,15,3.0,1,3.0,1,4.0,0
5843,min_diffuse,10,20,2,3,0.05,0.95,0.7664118341891334,11,2.0,1,3.0,0,3.0,0
5844,min_diffuse,10,20,2,3,0.05,0.95,0.867884305465368,16,3.0,1,3.0,1,3.0,1
5845,min_diffuse,10,20,2,3,0.05,0.95,0.9083625722130476,7,2.0,1,2.0,1,2.0,1
5846,min_diffuse,10,20,2,3,0.05,0.95,0.8627196284738079,14,3.0,0,3.0,0,2.0,1
5847,min_diffuse,10,20,2,3,0.05,0.95,0.9352952535147904,6,2.0,1,2.0,1,2.0,1
5848,min_diffuse,10,20,2,3,0.05,0.95,0.9291382058696904,64,5.0,1,5.0,1,5.0,1
5849,min_diffuse,10,20,2,3,0.05,0.95,0.8383276025524536,16,3.0,1,3.0,1,3.0,1
5850,min_diffuse,10,20,2,3,0.05,0.95,0.7174168184229328,5,2.0,1,2.0,1,2.0,1
5851,min_diffuse,10,20,2,3,0.05,0.95,0.8871710700717221,6,2.0,1,2.0,1,3.0,0
5852,min_diffuse,10,20,2,3,0.05,0.95,0.9093316889278954,13,3.0,1,3.0,1,3.0,1
5853,min_diffuse,10,20,2,3,0.05,0.95,0.8509209036086294,12,4.0,0,3.0,1,4.0,0
5854,min_diffuse,10,20,2,3,0.05,0.95,0.9395873060508256,30,4.0,0,3.0,1,3.0,1
5855,min_diffuse,10,20,2,3,0.05,0.95,0.8586356711944717,12,3.0,1,3.0,1,3.0,1
5856,min_diffuse,10,20,2,3,0.05,0.95,0.7904028895416044,10,2.0,1,2.0,1,2.0,1
5857,min_diffuse,10,20,2,3,0.05,0.95,0.8907890722353631,23,3.0,1,3.0,1,3.0,1
5858,min_diffuse,10,20,2,3,0.05,0.95,0.8299758748635849,9,3.0,1,3.0,1,3.0,1
5859,min_diffuse,10,20,2,3,0.05,0.95,0.8475000818058162,2,1.0,1,1.0,1,1.0,1
5860,min_diffuse,10,20,2,3,0.05,0.95,0.8942650386259599,4,2.0,1,2.0,1,2.0,1
5861,min_diffuse,10,20,2,3,0.05,0.95,0.9177190542170712,61,5.0,0,5.0,0,4.0,1
5862,min_diffuse,10,20,2,3,0.05,0.95,0.7422500688225926,4,2.0,1,2.0,1,2.0,1
5863,min_diffuse,10,20,2,3,0.05,0.95,0.9223056726269934,8,2.0,1,2.0,1,2.0,1
5864,min_diffuse,10,20,2,3,0.05,0.95,0.8926914820707249,17,3.0,0,3.0,0,2.0,1
5865,min_diffuse,10,20,2,3,0.05,0.95,0.9240862335744674,4,2.0,1,2.0,1,2.0,1
5866,min_diffuse,10,20,2,3,0.05,0.95,0.9354735524588956,26,3.0,1,3.0,1,3.0,1
5867,min_diffuse,10,20,2,3,0.05,0.95,0.9440575356496808,6,2.0,1,2.0,1,3.0,0
5868,min_diffuse,10,20,2,3,0.05,0.95,0.8873457420114386,2,1.0,1,1.0,1,2.0,0
5869,min_diffuse,10,20,2,3,0.05,0.95,0.9106015395586072,3,2.0,1,2.0,1,2.0,1
5870,min_diffuse,10,20,2,3,0.05,0.95,0.8833992882743169,9,3.0,1,3.0,1,3.0,1
5871,min_diffuse,10,20,2,3,0.05,0.95,0.8397762766567263,12,2.0,1,2.0,1,2.0,1
5872,min_diffuse,10,20,2,3,0.05,0.95,0.8134279356262633,6,2.0,1,2.0,1,2.0,1
5873,min_diffuse,10,20,2,3,0.05,0.95,0.8993782885016294,17,4.0,0,3.0,1,4.0,0
5874,min_diffuse,10,20,2,3,0.05,0.95,0.9256293905918964,14,3.0,1,3.0,1,3.0,1
5875,min_diffuse,10,20,2,3,0.05,0.95,0.919347748745156,11,3.0,0,2.0,1,3.0,0
5876,min_diffuse,10,20,2,3,0.05,0.95,0.8685008484637625,10,3.0,0,2.0,1,2.0,1
5877,min_diffuse,10,20,2,3,0.05,0.95,0.943666533978972,36,5.0,1,5.0,1,5.0,1
5878,min_diffuse,10,20,2,3,0.05,0.95,0.7486139312958329,7,2.0,1,3.0,0,3.0,0
5879,min_diffuse,10,20,2,3,0.05,0.95,0.9444482592279458,38,6.0,0,6.0,0,5.0,1
5880,min_diffuse,10,20,2,3,0.05,0.95,0.888673840468602,38,4.0,1,4.0,1,4.0,1
5881,min_diffuse,10,20,2,3,0.05,0.95,0.8632969500303588,3,2.0,0,1.0,1,2.0,0
5882,min_diffuse,10,20,2,3,0.05,0.95,0.937951334719998,14,3.0,0,3.0,0,2.0,1
5883,min_diffuse,10,20,2,3,0.05,0.95,0.925230694491138,9,2.0,1,2.0,1,2.0,1
5884,min_diffuse,10,20,2,3,0.05,0.95,0.9133281706025824,11,3.0,1,3.0,1,3.0,1
5885,min_diffuse,10,20,2,3,0.05,0.95,0.850154519714526,9,3.0,0,2.0,1,3.0,0
5886,min_diffuse,10,20,2,3,0.05,0.95,0.8969321844961318,25,3.0,1,3.0,1,3.0,1
5887,min_diffuse,10,20,2,3,0.05,0.95,0.8852719555017223,21,3.0,1,3.0,1,3.0,1
5888,min_diffuse,10,20,2,3,0.05,0.95,0.8700672760246683,8,2.0,1,2.0,1,2.0,1
5889,min_diffuse,10,20,2,3,0.05,0.95,0.8766607935450332,16,3.0,1,3.0,1,3.0,1
5890,min_diffuse,10,20,2,3,0.05,0.95,0.8598061782058687,23,4.0,0,4.0,0,3.0,1
5891,min_diffuse,10,20,2,3,0.05,0.95,0.8858168662973702,9,2.0,1,2.0,1,3.0,0
5892,min_diffuse,10,20,2,3,0.05,0.95,0.9415356793510824,5,2.0,1,2.0,1,2.0,1
5893,min_diffuse,10,20,2,3,0.05,0.95,0.7832239004221194,7,2.0,1,2.0,1,2.0,1
5894,min_diffuse,10,20,2,3,0.05,0.95,0.9291849556059976,3,2.0,1,2.0,1,2.0,1
5895,min_diffuse,10,20,2,3,0.05,0.95,0.9413042894446478,7,2.0,1,2.0,1,2.0,1
5896,min_diffuse,10,20,2,3,0.05,0.95,0.8493187167363407,5,2.0,1,2.0,1,2.0,1
5897,min_diffuse,10,20,2,3,0.05,0.95,0.9314142989190684,17,3.0,1,3.0,1,3.0,1
5898,min_diffuse,10,20,2,3,0.05,0.95,0.9337523808332204,25,4.0,0,4.0,0,3.0,1
5899,min_diffuse,10,20,2,3,0.05,0.95,0.6913744221604499,5,2.0,1,2.0,1,2.0,1
5900,min_diffuse,10,20,2,3,0.05,0.95,0.8693684496014262,17,3.0,1,3.0,1,3.0,1
5901,min_diffuse,10,20,2,3,0.05,0.95,0.94166459499502,25,3.0,1,3.0,1,3.0,1
5902,min_diffuse,10,20,2,3,0.05,0.95,0.8583521652432068,8,2.0,1,2.0,1,2.0,1
5903,min_diffuse,10,20,2,3,0.05,0.95,0.9120490255942824,18,4.0,1,4.0,1,4.0,1
5904,min_diffuse,10,20,2,3,0.05,0.95,0.9201452816717997,15,3.0,1,4.0,0,3.0,1
5905,min_diffuse,10,20,2,3,0.05,0.95,0.9203229053430756,34,4.0,0,3.0,1,3.0,1
5906,min_diffuse,10,20,2,3,0.05,0.95,0.5684388665422587,6,2.0,1,2.0,1,2.0,1
5907,min_diffuse,10,20,2,3,0.05,0.95,0.8663615423167298,7,2.0,1,2.0,1,2.0,1
5908,min_diffuse,10,20,2,3,0.05,0.95,0.8277416727509704,9,3.0,1,3.0,1,3.0,1
5909,min_diffuse,10,20,2,3,0.05,0.95,0.8361395047488478,3,2.0,1,2.0,1,2.0,1
5910,min_diffuse,10,20,2,3,0.05,0.95,0.9378512827982136,34,6.0,0,5.0,1,5.0,1
5911,min_diffuse,10,20,2,3,0.05,0.95,0.6378865231495529,7,2.0,1,2.0,1,2.0,1
5912,min_diffuse,10,20,2,3,0.05,0.95,0.9384986520034548,2,1.0,1,1.0,1,2.0,0
5913,min_diffuse,10,20,2,3,0.05,0.95,0.9229647210824709,51,5.0,1,5.0,1,5.0,1
5914,min_diffuse,10,20,2,3,0.05,0.95,0.941441322376293,17,4.0,1,4.0,1,4.0,1
5915,min_diffuse,10,20,2,3,0.05,0.95,0.804379403841486,3,2.0,1,2.0,1,2.0,1
5916,min_diffuse,10,20,2,3,0.05,0.95,0.8449492277769501,4,2.0,1,2.0,1,2.0,1
5917,min_diffuse,10,20,2,3,0.05,0.95,0.7360168706848704,4,2.0,1,2.0,1,2.0,1
5918,min_diffuse,10,20,2,3,0.05,0.95,0.8041342016692918,12,2.0,1,2.0,1,2.0,1
5919,min_diffuse,10,20,2,3,0.05,0.95,0.8754965107797523,5,2.0,1,2.0,1,2.0,1
5920,min_diffuse,10,20,2,3,0.05,0.95,0.8759562495799453,11,3.0,0,3.0,0,2.0,1
5921,min_diffuse,10,20,2,3,0.05,0.95,0.9235824943837728,29,3.0,1,4.0,0,4.0,0
5922,min_diffuse,10,20,2,3,0.05,0.95,0.8416367171942717,5,2.0,1,2.0,1,2.0,1
5923,min_diffuse,10,20,2,3,0.05,0.95,0.904028804894649,14,4.0,0,4.0,0,3.0,1
5924,min_diffuse,10,20,2,3,0.05,0.95,0.9393399676402988,5,2.0,1,2.0,1,2.0,1
5925,min_diffuse,10,20,2,3,0.05,0.95,0.8697512280359515,7,2.0,1,2.0,1,2.0,1
5926,min_diffuse,10,20,2,3,0.05,0.95,0.9430545412289189,18,3.0,1,3.0,1,3.0,1
5927,min_diffuse,10,20,2,3,0.05,0.95,0.9368135952415284,26,3.0,1,3.0,1,4.0,0
5928,min_diffuse,10,20,2,3,0.05,0.95,0.8850477943524748,12,2.0,1,2.0,1,2.0,1
5929,min_diffuse,10,20,2,3,0.05,0.95,0.8700477754949881,7,2.0,1,2.0,1,2.0,1
5930,min_diffuse,10,20,2,3,0.05,0.95,0.7676960612477527,9,2.0,1,2.0,1,2.0,1
5931,min_diffuse,10,20,2,3,0.05,0.95,0.8498937600215843,13,3.0,0,2.0,1,2.0,1
5932,min_diffuse,10,20,2,3,0.05,0.95,0.9347008001865048,27,3.0,1,3.0,1,3.0,1
5933,min_diffuse,10,20,2,3,0.05,0.95,0.8255869560478362,4,2.0,1,2.0,1,2.0,1
5934,min_diffuse,10,20,2,3,0.05,0.95,0.8171294019378665,3,2.0,1,2.0,1,2.0,1
5935,min_diffuse,10,20,2,3,0.05,0.95,0.9377266818154018,18,2.0,1,2.0,1,2.0,1
5936,min_diffuse,10,20,2,3,0.05,0.95,0.9295596540063156,43,5.0,1,5.0,1,5.0,1
5937,min_diffuse,10,20,2,3,0.05,0.95,0.9430179286484008,18,3.0,1,3.0,1,3.0,1
5938,min_diffuse,10,20,2,3,0.05,0.95,0.8949303595246617,19,4.0,1,4.0,1,4.0,1
5939,min_diffuse,10,20,2,3,0.05,0.95,0.8865021597671568,12,3.0,1,3.0,1,3.0,1
5940,min_diffuse,10,20,2,3,0.05,0.95,0.8764710739318577,3,2.0,1,2.0,1,2.0,1
5941,min_diffuse,10,20,2,3,0.05,0.95,0.9071892880438112,13,3.0,0,2.0,1,2.0,1
5942,min_diffuse,10,20,2,3,0.05,0.95,0.9431401472651147,53,7.0,0,7.0,0,6.0,1
5943,min_diffuse,10,20,2,3,0.05,0.95,0.94619308319213,31,4.0,0,3.0,1,3.0,1
5944,min_diffuse,10,20,2,3,0.05,0.95,0.8406539765884631,7,2.0,1,2.0,1,2.0,1
5945,min_diffuse,10,20,2,3,0.05,0.95,0.8998658173850902,13,3.0,1,3.0,1,4.0,0
5946,min_diffuse,10,20,2,3,0.05,0.95,0.9115761562272596,9,2.0,1,2.0,1,2.0,1
5947,min_diffuse,10,20,2,3,0.05,0.95,0.889395110445023,40,5.0,0,4.0,1,4.0,1
5948,min_diffuse,10,20,2,3,0.05,0.95,0.7237222683906377,17,3.0,0,3.0,0,2.0,1
5949,min_diffuse,10,20,2,3,0.05,0.95,0.949164282240133,59,5.0,0,5.0,0,4.0,1
5950,min_diffuse,10,20,2,3,0.05,0.95,0.9398681411868296,36,5.0,0,4.0,1,4.0,1
5951,min_diffuse,10,20,2,3,0.05,0.95,0.8209777393324431,3,2.0,0,1.0,1,1.0,1
5952,min_diffuse,10,20,2,3,0.05,0.95,0.944577201941612,9,3.0,1,3.0,1,3.0,1
5953,min_diffuse,10,20,2,3,0.05,0.95,0.9002284072521298,12,3.0,1,3.0,1,3.0,1
5954,min_diffuse,10,20,2,3,0.05,0.95,0.9220156325523629,4,2.0,1,2.0,1,2.0,1
5955,min_diffuse,10,20,2,3,0.05,0.95,0.869116967179754,12,3.0,0,2.0,1,2.0,1
5956,min_diffuse,10,20,2,3,0.05,0.95,0.9405327346898998,22,4.0,0,3.0,1,3.0,1
5957,min_diffuse,10,20,2,3,0.05,0.95,0.9305004711689236,10,3.0,0,2.0,1,3.0,0
5958,min_diffuse,10,20,2,3,0.05,0.95,0.93867753455977,8,3.0,0,2.0,1,3.0,0
5959,min_diffuse,10,20,2,3,0.05,0.95,0.805041115386511,8,2.0,1,2.0,1,2.0,1
5960,min_diffuse,10,20,2,3,0.05,0.95,0.8324184403574574,3,2.0,1,2.0,1,2.0,1
5961,min_diffuse,10,20,2,3,0.05,0.95,0.8066771188755134,4,2.0,1,2.0,1,2.0,1
5962,min_diffuse,10,20,2,3,0.05,0.95,0.88915221340331,18,3.0,1,3.0,1,3.0,1
5963,min_diffuse,10,20,2,3,0.05,0.95,0.7219134575350741,3,2.0,0,1.0,1,1.0,1
5964,min_diffuse,10,20,2,3,0.05,0.95,0.9179732132211088,9,3.0,1,3.0,1,3.0,1
5965,min_diffuse,10,20,2,3,0.05,0.95,0.9407410278619244,20,3.0,1,3.0,1,3.0,1
5966,min_diffuse,10,20,2,3,0.05,0.95,0.8026839920724953,5,2.0,1,2.0,1,2.0,1
5967,min_diffuse,10,20,2,3,0.05,0.95,0.9277316843747564,7,3.0,0,2.0,1,3.0,0
5968,min_diffuse,10,20,2,3,0.05,0.95,0.8946299794048682,8,2.0,1,2.0,1,2.0,1
5969,min_diffuse,10,20,2,3,0.05,0.95,0.7949887350058874,11,3.0,0,2.0,1,2.0,1
5970,min_diffuse,10,20,2,3,0.05,0.95,0.948253118118424,20,4.0,0,4.0,0,3.0,1
5971,min_diffuse,10,20,2,3,0.05,0.95,0.9186689890184084,21,3.0,1,3.0,1,3.0,1
5972,min_diffuse,10,20,2,3,0.05,0.95,0.7846401083627716,10,3.0,1,3.0,1,3.0,1
5973,min_diffuse,10,20,2,3,0.05,0.95,0.9472707244573184,25,3.0,0,2.0,1,2.0,1
5974,min_diffuse,10,20,2,3,0.05,0.95,0.9259806862231412,21,4.0,0,3.0,1,4.0,0
5975,min_diffuse,10,20,2,3,0.05,0.95,0.8198013163017912,4,2.0,1,2.0,1,2.0,1
5976,min_diffuse,10,20,2,3,0.05,0.95,0.9357341832064092,13,3.0,1,3.0,1,3.0,1
5977,min_diffuse,10,20,2,3,0.05,0.95,0.9051057200678462,18,3.0,1,3.0,1,3.0,1
5978,min_diffuse,10,20,2,3,0.05,0.95,0.8957570584464767,12,3.0,1,3.0,1,3.0,1
5979,min_diffuse,10,20,2,3,0.05,0.95,0.9416381582004696,41,5.0,0,5.0,0,4.0,1
5980,min_diffuse,10,20,2,3,0.05,0.95,0.9222448690258952,13,3.0,1,3.0,1,3.0,1
5981,min_diffuse,10,20,2,3,0.05,0.95,0.7105019924548286,3,2.0,1,2.0,1,2.0,1
5982,min_diffuse,10,20,2,3,0.05,0.95,0.8168271189261734,5,2.0,1,2.0,1,2.0,1
5983,min_diffuse,10,20,2,3,0.05,0.95,0.8907791618303283,7,2.0,1,2.0,1,3.0,0
5984,min_diffuse,10,20,2,3,0.05,0.95,0.9194129159403625,22,3.0,1,3.0,1,3.0,1
5985,min_diffuse,10,20,2,3,0.05,0.95,0.8654854930363866,9,2.0,1,2.0,1,2.0,1
5986,min_diffuse,10,20,2,3,0.05,0.95,0.8745236773659224,3,2.0,1,2.0,1,2.0,1
5987,min_diffuse,10,20,2,3,0.05,0.95,0.8688226688469519,21,3.0,1,3.0,1,3.0,1
5988,min_diffuse,10,20,2,3,0.05,0.95,0.8760795143796899,6,2.0,1,2.0,1,2.0,1
5989,min_diffuse,10,20,2,3,0.05,0.95,0.826484930158087,6,2.0,1,2.0,1,2.0,1
5990,min_diffuse,10,20,2,3,0.05,0.95,0.8509000662026698,4,2.0,1,2.0,1,2.0,1
5991,min_diffuse,10,20,2,3,0.05,0.95,0.8074151469072143,7,2.0,1,2.0,1,2.0,1
5992,min_diffuse,10,20,2,3,0.05,0.95,0.9425936696917064,9,2.0,1,2.0,1,3.0,0
5993,min_diffuse,10,20,2,3,0.05,0.95,0.8786583332075555,30,5.0,1,5.0,1,5.0,1
5994,min_diffuse,10,20,2,3,0.05,0.95,0.940867931288598,14,3.0,0,2.0,1,2.0,1
5995,min_diffuse,10,20,2,3,0.05,0.95,0.8122579471074103,6,2.0,1,2.0,1,2.0,1
5996,min_diffuse,10,20,2,3,0.05,0.95,0.9095459033789376,13,3.0,0,3.0,0,2.0,1
5997,min_diffuse,10,20,2,3,0.05,0.95,0.8117341596723493,7,2.0,1,2.0,1,3.0,0
5998,min_diffuse,10,20,2,3,0.05,0.95,0.7774443316850811,7,2.0,1,2.0,1,3.0,0
5999,min_diffuse,10,20,2,3,0.05,0.95,0.9346041028342486,25,4.0,1,4.0,1,4.0,1
6000,min_diffuse,10,20,2,3,0.05,0.95,0.8730451701475649,4,2.0,1,2.0,1,2.0,1
6001,min_diffuse,10,20,2,3,0.05,0.95,0.9337310996079938,5,2.0,1,2.0,1,2.0,1
6002,min_diffuse,10,20,2,3,0.05,0.95,0.8883176623892133,14,3.0,1,4.0,0,3.0,1
6003,min_diffuse,10,20,2,3,0.05,0.95,0.9212356401327748,37,4.0,0,4.0,0,3.0,1
6004,min_diffuse,10,20,2,3,0.05,0.95,0.9148103939087824,21,4.0,0,4.0,0,3.0,1
6005,min_diffuse,10,20,2,3,0.05,0.95,0.9236397290997296,6,2.0,1,2.0,1,2.0,1
6006,min_diffuse,10,20,2,3,0.05,0.95,0.9179546702164476,9,2.0,1,2.0,1,2.0,1
6007,min_diffuse,10,20,2,3,0.05,0.95,0.8651110330705516,13,3.0,1,3.0,1,3.0,1
6008,min_diffuse,10,20,2,3,0.05,0.95,0.8202510428454881,18,4.0,0,3.0,1,3.0,1
6009,min_diffuse,10,20,2,3,0.05,0.95,0.7976157343290184,12,2.0,1,2.0,1,2.0,1
6010,min_diffuse,10,20,2,3,0.05,0.95,0.9156937492898332,12,4.0,1,4.0,1,4.0,1
6011,min_diffuse,10,20,2,3,0.05,0.95,0.9466185125543894,8,2.0,1,2.0,1,2.0,1
6012,min_diffuse,10,20,2,3,0.05,0.95,0.8959318631434868,11,3.0,1,3.0,1,3.0,1
6013,min_diffuse,10,20,2,3,0.05,0.95,0.9257644734891816,12,3.0,1,3.0,1,3.0,1
6014,min_diffuse,10,20,2,3,0.05,0.95,0.6741451809312433,5,2.0,1,2.0,1,2.0,1
6015,min_diffuse,10,20,2,3,0.05,0.95,0.8072694280646543,5,2.0,1,2.0,1,2.0,1
6016,min_diffuse,10,20,2,3,0.05,0.95,0.92752168635652,8,2.0,1,2.0,1,2.0,1
6017,min_diffuse,10,20,2,3,0.05,0.95,0.9422605353793476,9,2.0,1,2.0,1,2.0,1
6018,min_diffuse,10,20,2,3,0.05,0.95,0.8197541454635536,9,2.0,1,2.0,1,2.0,1
6019,min_diffuse,10,20,2,3,0.05,0.95,0.8918006906316475,11,3.0,0,2.0,1,2.0,1
6020,min_diffuse,10,20,2,3,0.05,0.95,0.783704216249231,3,2.0,1,2.0,1,2.0,1
6021,min_diffuse,10,20,2,3,0.05,0.95,0.8797310064899817,5,2.0,1,2.0,1,2.0,1
6022,min_diffuse,10,20,2,3,0.05,0.95,0.8073473474864865,14,3.0,0,3.0,0,2.0,1
6023,min_diffuse,10,20,2,3,0.05,0.95,0.8371453329129366,11,3.0,0,3.0,0,2.0,1
6024,min_diffuse,10,20,2,3,0.05,0.95,0.8940863078966945,7,2.0,1,2.0,1,3.0,0
6025,min_diffuse,10,20,2,3,0.05,0.95,0.7717026402933371,4,2.0,1,2.0,1,2.0,1
6026,min_diffuse,10,20,2,3,0.05,0.95,0.913592884249202,18,4.0,0,3.0,1,3.0,1
6027,min_diffuse,10,20,2,3,0.05,0.95,0.8152999288830294,7,2.0,1,2.0,1,2.0,1
6028,min_diffuse,10,20,2,3,0.05,0.95,0.9437985210481388,55,6.0,0,5.0,1,6.0,0
6029,min_diffuse,10,20,2,3,0.05,0.95,0.9272446962979002,18,3.0,1,3.0,1,3.0,1
6030,min_diffuse,10,20,2,3,0.05,0.95,0.9151569126476816,14,3.0,1,3.0,1,3.0,1
6031,min_diffuse,10,20,2,3,0.05,0.95,0.7986707888782606,7,2.0,1,2.0,1,2.0,1
6032,min_diffuse,10,20,2,3,0.05,0.95,0.930669876718694,13,3.0,1,3.0,1,3.0,1
6033,min_diffuse,10,20,2,3,0.05,0.95,0.8306988777631924,16,3.0,1,3.0,1,3.0,1
6034,min_diffuse,10,20,2,3,0.05,0.95,0.8209865046962863,4,2.0,1,2.0,1,2.0,1
6035,min_diffuse,10,20,2,3,0.05,0.95,0.9191446162645416,21,3.0,1,3.0,1,3.0,1
6036,min_diffuse,10,20,2,3,0.05,0.95,0.911254082704142,33,4.0,1,4.0,1,4.0,1
6037,min_diffuse,10,20,2,3,0.05,0.95,0.8305888104253366,9,3.0,1,3.0,1,3.0,1
6038,min_diffuse,10,20,2,3,0.05,0.95,0.8474605374403554,5,2.0,0,2.0,0,1.0,1
6039,min_diffuse,10,20,2,3,0.05,0.95,0.9151708573487412,18,4.0,1,4.0,1,4.0,1
6040,min_diffuse,10,20,2,3,0.05,0.95,0.8719638628803587,5,2.0,1,2.0,1,2.0,1
6041,min_diffuse,10,20,2,3,0.05,0.95,0.7735326555217611,3,2.0,1,2.0,1,2.0,1
6042,min_diffuse,10,20,2,3,0.05,0.95,0.742070584759389,8,2.0,1,2.0,1,2.0,1
6043,min_diffuse,10,20,2,3,0.05,0.95,0.913573056205753,12,3.0,1,3.0,1,3.0,1
6044,min_diffuse,10,20,2,3,0.05,0.95,0.9409673778626236,12,2.0,1,2.0,1,2.0,1
6045,min_diffuse,10,20,2,3,0.05,0.95,0.6544111395971414,2,1.0,1,1.0,1,1.0,1
6046,min_diffuse,10,20,2,3,0.05,0.95,0.7731840832283408,10,2.0,1,2.0,1,2.0,1
6047,min_diffuse,10,20,2,3,0.05,0.95,0.9106765276784096,10,3.0,0,3.0,0,2.0,1
6048,min_diffuse,10,20,2,3,0.05,0.95,0.9171758716204352,24,3.0,1,3.0,1,3.0,1
6049,min_diffuse,10,20,2,3,0.05,0.95,0.8638057125560803,19,3.0,1,3.0,1,3.0,1
6050,min_diffuse,10,20,2,3,0.05,0.95,0.7835676831363368,12,2.0,1,2.0,1,2.0,1
6051,min_diffuse,10,20,2,3,0.05,0.95,0.9251993767399048,9,2.0,1,2.0,1,2.0,1
6052,min_diffuse,10,20,2,3,0.05,0.95,0.9091463361306468,7,2.0,1,2.0,1,2.0,1
6053,min_diffuse,10,20,2,3,0.05,0.95,0.9313401807763194,19,3.0,1,3.0,1,3.0,1
6054,min_diffuse,10,20,2,3,0.05,0.95,0.8104662245030028,4,2.0,1,2.0,1,2.0,1
6055,min_diffuse,10,20,2,3,0.05,0.95,0.9408687106916342,11,3.0,0,2.0,1,3.0,0
6056,min_diffuse,10,20,2,3,0.05,0.95,0.8485522849537362,5,2.0,1,2.0,1,2.0,1
6057,min_diffuse,10,20,2,3,0.05,0.95,0.9343560629077244,29,4.0,1,4.0,1,4.0,1
6058,min_diffuse,10,20,2,3,0.05,0.95,0.8300177783124789,6,2.0,1,2.0,1,2.0,1
6059,min_diffuse,10,20,2,3,0.05,0.95,0.9373416933865418,10,2.0,1,2.0,1,2.0,1
6060,min_diffuse,10,20,2,3,0.05,0.95,0.928260279981487,40,5.0,1,5.0,1,5.0,1
6061,min_diffuse,10,20,2,3,0.05,0.95,0.9478291533196128,6,2.0,1,2.0,1,2.0,1
6062,min_diffuse,10,20,2,3,0.05,0.95,0.7756365704646624,8,3.0,0,3.0,0,2.0,1
6063,min_diffuse,10,20,2,3,0.05,0.95,0.8200893483514955,5,2.0,1,3.0,0,3.0,0
6064,min_diffuse,10,20,2,3,0.05,0.95,0.7783075825331583,10,3.0,0,2.0,1,2.0,1
6065,min_diffuse,10,20,2,3,0.05,0.95,0.8728574942360977,7,2.0,1,2.0,1,2.0,1
6066,min_diffuse,10,20,2,3,0.05,0.95,0.9338630584333992,31,5.0,0,4.0,1,5.0,0
6067,min_diffuse,10,20,2,3,0.05,0.95,0.8167958671171544,4,2.0,1,2.0,1,2.0,1
6068,min_diffuse,10,20,2,3,0.05,0.95,0.8188923213496757,27,5.0,1,5.0,1,5.0,1
6069,min_diffuse,10,20,2,3,0.05,0.95,0.9438757606905191,8,3.0,1,3.0,1,3.0,1
6070,min_diffuse,10,20,2,3,0.05,0.95,0.8934963694985983,8,3.0,0,2.0,1,3.0,0
6071,min_diffuse,10,20,2,3,0.05,0.95,0.8327049668520438,5,2.0,1,2.0,1,2.0,1
6072,min_diffuse,10,20,2,3,0.05,0.95,0.8773480026789322,25,4.0,0,3.0,1,4.0,0
6073,min_diffuse,10,20,2,3,0.05,0.95,0.8314112509621823,4,2.0,1,2.0,1,2.0,1
6074,min_diffuse,10,20,2,3,0.05,0.95,0.9173347291659076,18,3.0,1,3.0,1,3.0,1
6075,min_diffuse,10,20,2,3,0.05,0.95,0.8781640675356599,3,2.0,0,1.0,1,2.0,0
6076,min_diffuse,10,20,2,3,0.05,0.95,0.9247948551245136,9,2.0,1,2.0,1,3.0,0
6077,min_diffuse,10,20,2,3,0.05,0.95,0.8673492572520619,11,3.0,0,3.0,0,2.0,1
6078,min_diffuse,10,20,2,3,0.05,0.95,0.9099931627501948,19,4.0,0,3.0,1,3.0,1
6079,min_diffuse,10,20,2,3,0.05,0.95,0.687419206101227,3,2.0,1,2.0,1,2.0,1
6080,min_diffuse,10,20,2,3,0.05,0.95,0.9289193095951754,6,2.0,1,2.0,1,2.0,1
6081,min_diffuse,10,20,2,3,0.05,0.95,0.8336979900394405,4,2.0,1,2.0,1,2.0,1
6082,min_diffuse,10,20,2,3,0.05,0.95,0.9443476145869965,47,4.0,1,4.0,1,4.0,1
6083,min_diffuse,10,20,2,3,0.05,0.95,0.8920936624557998,15,3.0,0,2.0,1,2.0,1
6084,min_diffuse,10,20,2,3,0.05,0.95,0.870748691399744,8,2.0,1,2.0,1,2.0,1
6085,min_diffuse,10,20,2,3,0.05,0.95,0.9240085784844736,13,3.0,0,2.0,1,3.0,0
6086,min_diffuse,10,20,2,3,0.05,0.95,0.9039691822482492,8,3.0,0,2.0,1,2.0,1
6087,min_diffuse,10,20,2,3,0.05,0.95,0.7584386808899073,4,2.0,1,2.0,1,2.0,1
6088,min_diffuse,10,20,2,3,0.05,0.95,0.7131004324068249,3,2.0,0,1.0,1,2.0,0
6089,min_diffuse,10,20,2,3,0.05,0.95,0.8761625379707609,2,1.0,1,1.0,1,2.0,0
6090,min_diffuse,10,20,2,3,0.05,0.95,0.8400858786126565,11,2.0,1,2.0,1,2.0,1
6091,min_diffuse,10,20,2,3,0.05,0.95,0.7482571105463681,9,2.0,1,2.0,1,2.0,1
6092,min_diffuse,10,20,2,3,0.05,0.95,0.8798218518341542,10,3.0,0,2.0,1,2.0,1
6093,min_diffuse,10,20,2,3,0.05,0.95,0.7844286850893598,6,2.0,1,2.0,1,2.0,1
6094,min_diffuse,10,20,2,3,0.05,0.95,0.8919290090725368,8,3.0,0,2.0,1,2.0,1
6095,min_diffuse,10,20,2,3,0.05,0.95,0.8903221912467033,3,2.0,1,2.0,1,2.0,1
6096,min_diffuse,10,20,2,3,0.05,0.95,0.7703567254816203,3,2.0,1,2.0,1,2.0,1
6097,min_diffuse,10,20,2,3,0.05,0.95,0.8673736444204668,14,2.0,1,2.0,1,2.0,1
6098,min_diffuse,10,20,2,3,0.05,0.95,0.9225659477532764,6,2.0,1,2.0,1,3.0,0
6099,min_diffuse,10,20,2,3,0.05,0.95,0.7132306805878751,4,2.0,1,2.0,1,2.0,1
6100,min_diffuse,10,20,2,3,0.05,0.95,0.903941754720426,9,3.0,0,2.0,1,2.0,1
6101,min_diffuse,10,20,2,3,0.05,0.95,0.8086575080137062,15,3.0,1,3.0,1,3.0,1
6102,min_diffuse,10,20,2,3,0.05,0.95,0.8419443773296562,14,3.0,1,3.0,1,3.0,1
6103,min_diffuse,10,20,2,3,0.05,0.95,0.7941672745829205,7,2.0,1,2.0,1,2.0,1
6104,min_diffuse,10,20,2,3,0.05,0.95,0.8945146691257987,3,2.0,1,2.0,1,2.0,1
6105,min_diffuse,10,20,2,3,0.05,0.95,0.9072939597333368,9,2.0,1,2.0,1,2.0,1
6106,min_diffuse,10,20,2,3,0.05,0.95,0.9387876224291488,10,3.0,1,3.0,1,3.0,1
6107,min_diffuse,10,20,2,3,0.05,0.95,0.879409795724318,12,2.0,1,3.0,0,3.0,0
6108,min_diffuse,10,20,2,3,0.05,0.95,0.8862826443762334,5,2.0,1,2.0,1,2.0,1
6109,min_diffuse,10,20,2,3,0.05,0.95,0.9484798450158032,29,5.0,1,5.0,1,5.0,1
6110,min_diffuse,10,20,2,3,0.05,0.95,0.9372830260980952,8,2.0,1,2.0,1,3.0,0
6111,min_diffuse,10,20,2,3,0.05,0.95,0.936341114653834,31,3.0,1,3.0,1,3.0,1
6112,min_diffuse,10,20,2,3,0.05,0.95,0.8720417477346014,14,3.0,0,2.0,1,2.0,1
6113,min_diffuse,10,20,2,3,0.05,0.95,0.8495961407616295,13,2.0,1,2.0,1,2.0,1
6114,min_diffuse,10,20,2,3,0.05,0.95,0.9035138819971654,11,3.0,0,2.0,1,2.0,1
6115,min_diffuse,10,20,2,3,0.05,0.95,0.8730492467605055,15,3.0,1,3.0,1,3.0,1
6116,min_diffuse,10,20,2,3,0.05,0.95,0.7079385861143327,7,2.0,1,3.0,0,3.0,0
6117,min_diffuse,10,20,2,3,0.05,0.95,0.8239646006131799,5,2.0,1,2.0,1,3.0,0
6118,min_diffuse,10,20,2,3,0.05,0.95,0.8867337433108513,9,3.0,1,3.0,1,3.0,1
6119,min_diffuse,10,20,2,3,0.05,0.95,0.781370334066391,8,2.0,1,2.0,1,2.0,1
6120,min_diffuse,10,20,2,3,0.05,0.95,0.9075903690707156,7,3.0,1,3.0,1,3.0,1
6121,min_diffuse,10,20,2,3,0.05,0.95,0.7792735228294335,5,2.0,1,2.0,1,2.0,1
6122,min_diffuse,10,20,2,3,0.05,0.95,0.8113319198781439,6,2.0,1,2.0,1,2.0,1
6123,min_diffuse,10,20,2,3,0.05,0.95,0.853739975572224,5,2.0,1,2.0,1,2.0,1
6124,min_diffuse,10,20,2,3,0.05,0.95,0.8525144727088917,9,2.0,1,2.0,1,2.0,1
6125,min_diffuse,10,20,2,3,0.05,0.95,0.6923593931583717,4,2.0,1,2.0,1,2.0,1
6126,min_diffuse,10,20,2,3,0.05,0.95,0.8837019863774953,11,3.0,0,2.0,1,2.0,1
6127,min_diffuse,10,20,2,3,0.05,0.95,0.5735307676420984,3,2.0,1,2.0,1,2.0,1
6128,min_diffuse,10,20,2,3,0.05,0.95,0.8062584853065085,4,2.0,1,2.0,1,2.0,1
6129,min_diffuse,10,20,2,3,0.05,0.95,0.8396237130710019,8,2.0,1,2.0,1,3.0,0
6130,min_diffuse,10,20,2,3,0.05,0.95,0.8618365223967271,9,2.0,1,2.0,1,2.0,1
6131,min_diffuse,10,20,2,3,0.05,0.95,0.8043987872791386,5,2.0,1,2.0,1,2.0,1
6132,min_diffuse,10,20,2,3,0.05,0.95,0.8404129300181223,8,2.0,1,2.0,1,2.0,1
6133,min_diffuse,10,20,2,3,0.05,0.95,0.8732780800223957,4,2.0,1,2.0,1,2.0,1
6134,min_diffuse,10,20,2,3,0.05,0.95,0.8727397418892041,5,2.0,1,2.0,1,2.0,1
6135,min_diffuse,10,20,2,3,0.05,0.95,0.9410900694331176,7,2.0,1,2.0,1,2.0,1
6136,min_diffuse,10,20,2,3,0.05,0.95,0.9146719535773644,15,3.0,1,3.0,1,3.0,1
6137,min_diffuse,10,20,2,3,0.05,0.95,0.8817233158518266,7,2.0,1,2.0,1,2.0,1
6138,min_diffuse,10,20,2,3,0.05,0.95,0.937003772685736,7,3.0,1,3.0,1,3.0,1
6139,min_diffuse,10,20,2,3,0.05,0.95,0.8019820126633441,4,2.0,1,2.0,1,2.0,1
6140,min_diffuse,10,20,2,3,0.05,0.95,0.9044715020271594,40,6.0,0,6.0,0,5.0,1
6141,min_diffuse,10,20,2,3,0.05,0.95,0.8562919056476908,7,2.0,1,2.0,1,2.0,1
6142,min_diffuse,10,20,2,3,0.05,0.95,0.9401354047706276,20,4.0,1,5.0,0,5.0,0
6143,min_diffuse,10,20,2,3,0.05,0.95,0.7928972153072815,5,2.0,1,2.0,1,2.0,1
6144,min_diffuse,10,20,2,3,0.05,0.95,0.9424338820861377,19,4.0,0,3.0,1,3.0,1
6145,min_diffuse,10,20,2,3,0.05,0.95,0.9499094505986516,52,5.0,1,5.0,1,5.0,1
6146,min_diffuse,10,20,2,3,0.05,0.95,0.826467919181269,5,2.0,0,2.0,0,1.0,1
6147,min_diffuse,10,20,2,3,0.05,0.95,0.9372594637289592,68,6.0,0,5.0,1,5.0,1
6148,min_diffuse,10,20,2,3,0.05,0.95,0.9278027536342952,29,4.0,0,3.0,1,4.0,0
6149,min_diffuse,10,20,2,3,0.05,0.95,0.8963517219156232,9,2.0,1,3.0,0,3.0,0
6150,min_diffuse,10,20,2,3,0.05,0.95,0.9244723140535528,19,4.0,1,4.0,1,4.0,1
6151,min_diffuse,10,20,2,3,0.05,0.95,0.9076162603769592,29,4.0,1,4.0,1,4.0,1
6152,min_diffuse,10,20,2,3,0.05,0.95,0.7900750657664166,6,2.0,1,2.0,1,3.0,0
6153,min_diffuse,10,20,2,3,0.05,0.95,0.8893366374280817,16,3.0,1,3.0,1,3.0,1
6154,min_diffuse,10,20,2,3,0.05,0.95,0.9101083089036988,30,3.0,1,3.0,1,3.0,1
6155,min_diffuse,10,20,2,3,0.05,0.95,0.7858131727103483,9,2.0,1,2.0,1,2.0,1
6156,min_diffuse,10,20,2,3,0.05,0.95,0.8741349886001197,10,4.0,1,4.0,1,4.0,1
6157,min_diffuse,10,20,2,3,0.05,0.95,0.9260372582869768,34,5.0,1,5.0,1,5.0,1
6158,min_diffuse,10,20,2,3,0.05,0.95,0.8790462205561459,34,4.0,0,3.0,1,4.0,0
6159,min_diffuse,10,20,2,3,0.05,0.95,0.8225875844308064,4,2.0,1,2.0,1,2.0,1
6160,min_diffuse,10,20,2,3,0.05,0.95,0.8796368049499171,11,2.0,1,2.0,1,3.0,0
6161,min_diffuse,10,20,2,3,0.05,0.95,0.8962075384394791,5,2.0,1,2.0,1,2.0,1
6162,min_diffuse,10,20,2,3,0.05,0.95,0.9242340994685948,20,3.0,1,3.0,1,3.0,1
6163,min_diffuse,10,20,2,3,0.05,0.95,0.7994070921687261,6,2.0,1,2.0,1,2.0,1
6164,min_diffuse,10,20,2,3,0.05,0.95,0.922845151013892,10,3.0,1,3.0,1,3.0,1
6165,min_diffuse,10,20,2,3,0.05,0.95,0.8944437825378091,11,3.0,1,3.0,1,3.0,1
6166,min_diffuse,10,20,2,3,0.05,0.95,0.904008360829257,9,2.0,1,2.0,1,2.0,1
6167,min_diffuse,10,20,2,3,0.05,0.95,0.797843247846539,3,2.0,1,2.0,1,2.0,1
6168,min_diffuse,10,20,2,3,0.05,0.95,0.8697763572134538,5,2.0,1,2.0,1,2.0,1
6169,min_diffuse,10,20,2,3,0.05,0.95,0.8990005646154665,8,2.0,1,2.0,1,2.0,1
6170,min_diffuse,10,20,2,3,0.05,0.95,0.8747510985656513,7,2.0,1,2.0,1,2.0,1
6171,min_diffuse,10,20,2,3,0.05,0.95,0.8311659731266131,14,3.0,0,2.0,1,2.0,1
6172,min_diffuse,10,20,2,3,0.05,0.95,0.753750494669775,8,3.0,0,2.0,1,2.0,1
6173,min_diffuse,10,20,2,3,0.05,0.95,0.9375783345377012,7,2.0,1,2.0,1,2.0,1
6174,min_diffuse,10,20,2,3,0.05,0.95,0.8914906119602685,5,2.0,1,2.0,1,2.0,1
6175,min_diffuse,10,20,2,3,0.05,0.95,0.9405486971301752,16,3.0,1,4.0,0,3.0,1
6176,min_diffuse,10,20,2,3,0.05,0.95,0.9419121407539236,62,6.0,0,6.0,0,5.0,1
6177,min_diffuse,10,20,2,3,0.05,0.95,0.9183679347037752,12,3.0,0,2.0,1,3.0,0
6178,min_diffuse,10,20,2,3,0.05,0.95,0.8116173321353782,20,4.0,0,3.0,1,3.0,1
6179,min_diffuse,10,20,2,3,0.05,0.95,0.9063166000111276,20,3.0,1,3.0,1,3.0,1
6180,min_diffuse,10,20,2,3,0.05,0.95,0.8995097204434838,9,3.0,1,3.0,1,3.0,1
6181,min_diffuse,10,20,2,3,0.05,0.95,0.896486912387632,10,3.0,1,3.0,1,3.0,1
6182,min_diffuse,10,20,2,3,0.05,0.95,0.6659898270697711,3,2.0,1,2.0,1,2.0,1
6183,min_diffuse,10,20,2,3,0.05,0.95,0.9093582296180818,5,2.0,1,2.0,1,2.0,1
6184,min_diffuse,10,20,2,3,0.05,0.95,0.8763603908084062,10,3.0,0,3.0,0,2.0,1
6185,min_diffuse,10,20,2,3,0.05,0.95,0.8683387615129902,11,3.0,0,2.0,1,2.0,1
6186,min_diffuse,10,20,2,3,0.05,0.95,0.9494048680713796,40,6.0,0,6.0,0,5.0,1
6187,min_diffuse,10,20,2,3,0.05,0.95,0.9434303410548084,10,3.0,1,3.0,1,3.0,1
6188,min_diffuse,10,20,2,3,0.05,0.95,0.8904464220630012,2,1.0,1,2.0,0,2.0,0
6189,min_diffuse,10,20,2,3,0.05,0.95,0.943618502809284,21,3.0,1,3.0,1,3.0,1
6190,min_diffuse,10,20,2,3,0.05,0.95,0.9443301416638534,22,4.0,1,4.0,1,4.0,1
6191,min_diffuse,10,20,2,3,0.05,0.95,0.6950626396418914,5,2.0,1,2.0,1,2.0,1
6192,min_diffuse,10,20,2,3,0.05,0.95,0.8269737877688299,23,4.0,0,3.0,1,4.0,0
6193,min_diffuse,10,20,2,3,0.05,0.95,0.8504523176783026,20,3.0,1,3.0,1,3.0,1
6194,min_diffuse,10,20,2,3,0.05,0.95,0.7502431332293769,4,2.0,1,2.0,1,2.0,1
6195,min_diffuse,10,20,2,3,0.05,0.95,0.9101170735042816,4,2.0,1,2.0,1,2.0,1
6196,min_diffuse,10,20,2,3,0.05,0.95,0.7882902388860805,9,2.0,1,2.0,1,2.0,1
6197,min_diffuse,10,20,2,3,0.05,0.95,0.8433236062941933,6,2.0,1,2.0,1,2.0,1
6198,min_diffuse,10,20,2,3,0.05,0.95,0.821775325124423,5,2.0,1,2.0,1,2.0,1
6199,min_diffuse,10,20,2,3,0.05,0.95,0.820612181362221,9,2.0,1,2.0,1,2.0,1
6200,min_diffuse,10,20,2,3,0.05,0.95,0.9126617252380732,6,2.0,1,2.0,1,2.0,1
6201,min_diffuse,10,20,2,3,0.05,0.95,0.9192651283256732,35,5.0,1,5.0,1,5.0,1
6202,min_diffuse,10,20,2,3,0.05,0.95,0.9149484439530048,6,2.0,1,2.0,1,2.0,1
6203,min_diffuse,10,20,2,3,0.05,0.95,0.7992241390383099,9,3.0,0,2.0,1,2.0,1
6204,min_diffuse,10,20,2,3,0.05,0.95,0.9213633204525556,10,3.0,1,3.0,1,3.0,1
6205,min_diffuse,10,20,2,3,0.05,0.95,0.830053405207122,13,3.0,0,2.0,1,2.0,1
6206,min_diffuse,10,20,2,3,0.05,0.95,0.9189493101220776,18,3.0,1,3.0,1,3.0,1
6207,min_diffuse,10,20,2,3,0.05,0.95,0.9367007856305508,6,2.0,1,2.0,1,2.0,1
6208,min_diffuse,10,20,2,3,0.05,0.95,0.925557789355963,18,3.0,1,3.0,1,3.0,1
6209,min_diffuse,10,20,2,3,0.05,0.95,0.775280849928706,7,3.0,1,3.0,1,3.0,1
6210,min_diffuse,10,20,2,3,0.05,0.95,0.8736502345843309,12,3.0,1,3.0,1,3.0,1
6211,min_diffuse,10,20,2,3,0.05,0.95,0.9046425179623956,13,4.0,1,4.0,1,4.0,1
6212,min_diffuse,10,20,2,3,0.05,0.95,0.949463455036316,11,3.0,1,3.0,1,3.0,1
6213,min_diffuse,10,20,2,3,0.05,0.95,0.9263541302165202,13,3.0,0,3.0,0,2.0,1
6214,min_diffuse,10,20,2,3,0.05,0.95,0.849460585131343,6,2.0,1,2.0,1,2.0,1
6215,min_diffuse,10,20,2,3,0.05,0.95,0.7605282244005565,5,2.0,1,2.0,1,2.0,1
6216,min_diffuse,10,20,2,3,0.05,0.95,0.8964390300221904,9,3.0,0,2.0,1,3.0,0
6217,min_diffuse,10,20,2,3,0.05,0.95,0.935279003451086,34,5.0,0,5.0,0,4.0,1
6218,min_diffuse,10,20,2,3,0.05,0.95,0.8800527270946076,8,2.0,1,2.0,1,2.0,1
6219,min_diffuse,10,20,2,3,0.05,0.95,0.873102630926534,10,3.0,0,2.0,1,2.0,1
6220,min_diffuse,10,20,2,3,0.05,0.95,0.6931112481993603,16,3.0,1,3.0,1,3.0,1
6221,min_diffuse,10,20,2,3,0.05,0.95,0.9169396953008364,20,3.0,1,3.0,1,3.0,1
6222,min_diffuse,10,20,2,3,0.05,0.95,0.9291134098364584,9,2.0,1,2.0,1,3.0,0
6223,min_diffuse,10,20,2,3,0.05,0.95,0.8897809137679091,9,3.0,1,3.0,1,3.0,1
6224,min_diffuse,10,20,2,3,0.05,0.95,0.6584993176185662,6,2.0,1,2.0,1,2.0,1
6225,min_diffuse,10,20,2,3,0.05,0.95,0.8591603755811765,8,3.0,0,2.0,1,2.0,1
6226,min_diffuse,10,20,2,3,0.05,0.95,0.8832874998810267,9,2.0,1,2.0,1,2.0,1
6227,min_diffuse,10,20,2,3,0.05,0.95,0.8274062007550113,7,2.0,1,2.0,1,2.0,1
6228,min_diffuse,10,20,2,3,0.05,0.95,0.8973149669532575,13,3.0,1,3.0,1,3.0,1
6229,min_diffuse,10,20,2,3,0.05,0.95,0.7417705618383578,4,2.0,1,2.0,1,2.0,1
6230,min_diffuse,10,20,2,3,0.05,0.95,0.9136588784181408,9,2.0,1,2.0,1,2.0,1
6231,min_diffuse,10,20,2,3,0.05,0.95,0.9252842709057352,13,4.0,1,4.0,1,4.0,1
6232,min_diffuse,10,20,2,3,0.05,0.95,0.8056947638231209,16,3.0,1,3.0,1,3.0,1
6233,min_diffuse,10,20,2,3,0.05,0.95,0.8400254518458136,9,3.0,1,3.0,1,3.0,1
6234,min_diffuse,10,20,2,3,0.05,0.95,0.8635025287792514,8,2.0,1,2.0,1,2.0,1
6235,min_diffuse,10,20,2,3,0.05,0.95,0.8777201668003188,10,2.0,1,2.0,1,2.0,1
6236,min_diffuse,10,20,2,3,0.05,0.95,0.8648201068917631,21,4.0,1,4.0,1,4.0,1
6237,min_diffuse,10,20,2,3,0.05,0.95,0.8293229458731244,7,2.0,1,2.0,1,2.0,1
6238,min_diffuse,10,20,2,3,0.05,0.95,0.901693155114065,12,3.0,1,3.0,1,3.0,1
6239,min_diffuse,10,20,2,3,0.05,0.95,0.9229801356543048,14,4.0,1,4.0,1,4.0,1
6240,min_diffuse,10,20,2,3,0.05,0.95,0.9394496517078218,7,2.0,1,2.0,1,2.0,1
6241,min_diffuse,10,20,2,3,0.05,0.95,0.7510702116850825,4,2.0,1,2.0,1,2.0,1
6242,min_diffuse,10,20,2,3,0.05,0.95,0.9413488826957624,48,5.0,0,5.0,0,4.0,1
6243,min_diffuse,10,20,2,3,0.05,0.95,0.7508574217498871,5,2.0,1,2.0,1,2.0,1
6244,min_diffuse,10,20,2,3,0.05,0.95,0.8246413270377303,10,2.0,1,2.0,1,2.0,1
6245,min_diffuse,10,20,2,3,0.05,0.95,0.9493156496817736,17,3.0,0,2.0,1,2.0,1
6246,min_diffuse,10,20,2,3,0.05,0.95,0.9080172944354976,18,4.0,1,4.0,1,4.0,1
6247,min_diffuse,10,20,2,3,0.05,0.95,0.758158692324945,4,2.0,1,2.0,1,2.0,1
6248,min_diffuse,10,20,2,3,0.05,0.95,0.9424269510285672,111,8.0,0,8.0,0,7.0,1
6249,min_diffuse,10,20,2,3,0.05,0.95,0.9370058807426148,33,4.0,1,4.0,1,5.0,0
6250,min_diffuse,10,20,2,3,0.05,0.95,0.8669433000438477,19,3.0,1,3.0,1,3.0,1
6251,min_diffuse,10,20,2,3,0.05,0.95,0.8257346567063174,5,2.0,1,2.0,1,2.0,1
6252,min_diffuse,10,20,2,3,0.05,0.95,0.8613952512358504,17,4.0,0,3.0,1,3.0,1
6253,min_diffuse,10,20,2,3,0.05,0.95,0.9389592217868692,13,3.0,1,3.0,1,3.0,1
6254,min_diffuse,10,20,2,3,0.05,0.95,0.9454056945473324,42,4.0,1,4.0,1,4.0,1
6255,min_diffuse,10,20,2,3,0.05,0.95,0.6536490401795536,3,2.0,1,2.0,1,2.0,1
6256,min_diffuse,10,20,2,3,0.05,0.95,0.8677029015807934,11,3.0,1,3.0,1,3.0,1
6257,min_diffuse,10,20,2,3,0.05,0.95,0.8365617575917403,9,2.0,1,2.0,1,2.0,1
6258,min_diffuse,10,20,2,3,0.05,0.95,0.8245152950512613,7,2.0,1,2.0,1,2.0,1
6259,min_diffuse,10,20,2,3,0.05,0.95,0.9462708240068368,9,2.0,1,2.0,1,3.0,0
6260,min_diffuse,10,20,2,3,0.05,0.95,0.7543366675352791,8,2.0,1,2.0,1,2.0,1
6261,min_diffuse,10,20,2,3,0.05,0.95,0.7740422020116539,11,2.0,1,3.0,0,3.0,0
6262,min_diffuse,10,20,2,3,0.05,0.95,0.8939419238826973,8,2.0,1,3.0,0,3.0,0
6263,min_diffuse,10,20,2,3,0.05,0.95,0.8216859183573925,8,3.0,1,3.0,1,3.0,1
6264,min_diffuse,10,20,2,3,0.05,0.95,0.9381562521928808,13,3.0,0,2.0,1,2.0,1
6265,min_diffuse,10,20,2,3,0.05,0.95,0.9200762364112176,14,3.0,1,3.0,1,3.0,1
6266,min_diffuse,10,20,2,3,0.05,0.95,0.7861529673327164,10,3.0,1,3.0,1,3.0,1
6267,min_diffuse,10,20,2,3,0.05,0.95,0.9495029024032088,6,2.0,1,2.0,1,2.0,1
6268,min_diffuse,10,20,2,3,0.05,0.95,0.9064466730046594,9,2.0,1,2.0,1,2.0,1
6269,min_diffuse,10,20,2,3,0.05,0.95,0.7268492371691637,2,1.0,1,2.0,0,2.0,0
6270,min_diffuse,10,20,2,3,0.05,0.95,0.7529932725348638,8,2.0,1,2.0,1,2.0,1
6271,min_diffuse,10,20,2,3,0.05,0.95,0.7713170029876034,5,2.0,1,2.0,1,2.0,1
6272,min_diffuse,10,20,2,3,0.05,0.95,0.9453593002975316,12,3.0,1,3.0,1,3.0,1
6273,min_diffuse,10,20,2,3,0.05,0.95,0.9225039606473936,5,2.0,0,2.0,0,1.0,1
6274,min_diffuse,10,20,2,3,0.05,0.95,0.8793862131014224,5,2.0,1,2.0,1,2.0,1
6275,min_diffuse,10,20,2,3,0.05,0.95,0.8024783227260834,3,2.0,0,1.0,1,2.0,0
6276,min_diffuse,10,20,2,3,0.05,0.95,0.8350396527154867,11,3.0,1,3.0,1,3.0,1
6277,min_diffuse,10,20,2,3,0.05,0.95,0.909707811774434,5,2.0,1,2.0,1,2.0,1
6278,min_diffuse,10,20,2,3,0.05,0.95,0.6267017225566928,3,2.0,1,2.0,1,2.0,1
6279,min_diffuse,10,20,2,3,0.05,0.95,0.9434621209046616,33,4.0,1,4.0,1,4.0,1
6280,min_diffuse,10,20,2,3,0.05,0.95,0.8726435341395635,6,2.0,1,2.0,1,2.0,1
6281,min_diffuse,10,20,2,3,0.05,0.95,0.8593617851271924,15,4.0,1,4.0,1,4.0,1
6282,min_diffuse,10,20,2,3,0.05,0.95,0.8095520056381734,8,2.0,1,2.0,1,2.0,1
6283,min_diffuse,10,20,2,3,0.05,0.95,0.7908811873121343,5,2.0,1,2.0,1,2.0,1
6284,min_diffuse,10,20,2,3,0.05,0.95,0.8344418502645985,14,3.0,0,2.0,1,2.0,1
6285,min_diffuse,10,20,2,3,0.05,0.95,0.8734521921461509,9,3.0,0,2.0,1,2.0,1
6286,min_diffuse,10,20,2,3,0.05,0.95,0.7499915448303794,9,2.0,1,2.0,1,2.0,1
6287,min_diffuse,10,20,2,3,0.05,0.95,0.8845335425196925,4,2.0,1,2.0,1,2.0,1
6288,min_diffuse,10,20,2,3,0.05,0.95,0.8446559443739149,2,1.0,1,2.0,0,2.0,0
6289,min_diffuse,10,20,2,3,0.05,0.95,0.9438246301162476,14,3.0,0,2.0,1,2.0,1
6290,min_diffuse,10,20,2,3,0.05,0.95,0.9087608029638722,5,2.0,1,2.0,1,2.0,1
6291,min_diffuse,10,20,2,3,0.05,0.95,0.9376396620985076,5,2.0,1,2.0,1,2.0,1
6292,min_diffuse,10,20,2,3,0.05,0.95,0.839858691610772,25,3.0,1,3.0,1,3.0,1
6293,min_diffuse,10,20,2,3,0.05,0.95,0.8921865893771895,13,3.0,1,3.0,1,3.0,1
6294,min_diffuse,10,20,2,3,0.05,0.95,0.8544638410670127,8,2.0,1,2.0,1,2.0,1
6295,min_diffuse,10,20,2,3,0.05,0.95,0.9242496179947848,6,2.0,1,2.0,1,2.0,1
6296,min_diffuse,10,20,2,3,0.05,0.95,0.9328191954930604,16,4.0,0,3.0,1,3.0,1
6297,min_diffuse,10,20,2,3,0.05,0.95,0.882840807965641,20,4.0,1,4.0,1,4.0,1
6298,min_diffuse,10,20,2,3,0.05,0.95,0.827597050044237,3,2.0,1,2.0,1,2.0,1
6299,min_diffuse,10,20,2,3,0.05,0.95,0.7724094977409259,5,2.0,1,2.0,1,2.0,1
6300,min_diffuse,10,20,2,3,0.05,0.95,0.8990237215726905,10,3.0,1,4.0,0,3.0,1
6301,min_diffuse,10,20,2,3,0.05,0.95,0.8728620889740517,8,2.0,1,2.0,1,2.0,1
6302,min_diffuse,10,20,2,3,0.05,0.95,0.7631252369411844,2,1.0,1,1.0,1,1.0,1
6303,min_diffuse,10,20,2,3,0.05,0.95,0.6081094576089504,8,2.0,1,2.0,1,2.0,1
6304,min_diffuse,10,20,2,3,0.05,0.95,0.8668054227090946,4,2.0,0,1.0,1,1.0,1
6305,min_diffuse,10,20,2,3,0.05,0.95,0.9427503077518636,15,3.0,1,3.0,1,3.0,1
6306,min_diffuse,10,20,2,3,0.05,0.95,0.9307830280164636,18,4.0,0,3.0,1,3.0,1
6307,min_diffuse,10,20,2,3,0.05,0.95,0.9057324095515198,11,3.0,1,3.0,1,3.0,1
6308,min_diffuse,10,20,2,3,0.05,0.95,0.8648634765065243,5,2.0,1,2.0,1,2.0,1
6309,min_diffuse,10,20,2,3,0.05,0.95,0.9342697826440064,75,6.0,1,6.0,1,6.0,1
6310,min_diffuse,10,20,2,3,0.05,0.95,0.674920440767512,3,2.0,0,1.0,1,1.0,1
6311,min_diffuse,10,20,2,3,0.05,0.95,0.8873621918740378,14,4.0,1,4.0,1,4.0,1
6312,min_diffuse,10,20,2,3,0.05,0.95,0.9309524722607884,9,2.0,1,2.0,1,2.0,1
6313,min_diffuse,10,20,2,3,0.05,0.95,0.9457466058091062,59,5.0,0,5.0,0,4.0,1
6314,min_diffuse,10,20,2,3,0.05,0.95,0.8683394065588624,7,2.0,1,2.0,1,2.0,1
6315,min_diffuse,10,20,2,3,0.05,0.95,0.7930734618412728,12,2.0,1,3.0,0,3.0,0
6316,min_diffuse,10,20,2,3,0.05,0.95,0.9275723016360702,7,2.0,1,2.0,1,2.0,1
6317,min_diffuse,10,20,2,3,0.05,0.95,0.7269205509428588,3,2.0,1,2.0,1,2.0,1
6318,min_diffuse,10,20,2,3,0.05,0.95,0.8330518429869189,2,1.0,1,1.0,1,1.0,1
6319,min_diffuse,10,20,2,3,0.05,0.95,0.9320216910374628,7,2.0,1,2.0,1,3.0,0
6320,min_diffuse,10,20,2,3,0.05,0.95,0.8718654369352056,8,2.0,1,2.0,1,2.0,1
6321,min_diffuse,10,20,2,3,0.05,0.95,0.8674845206787831,12,3.0,1,3.0,1,3.0,1
6322,min_diffuse,10,20,2,3,0.05,0.95,0.8955242714106006,21,4.0,1,4.0,1,4.0,1
6323,min_diffuse,10,20,2,3,0.05,0.95,0.9389876292362196,31,4.0,1,4.0,1,4.0,1
6324,min_diffuse,10,20,2,3,0.05,0.95,0.8877446306419939,8,3.0,1,3.0,1,3.0,1
6325,min_diffuse,10,20,2,3,0.05,0.95,0.6572433247592105,3,2.0,1,2.0,1,2.0,1
6326,min_diffuse,10,20,2,3,0.05,0.95,0.8809572914420155,11,2.0,1,2.0,1,2.0,1
6327,min_diffuse,10,20,2,3,0.05,0.95,0.924518506835444,11,2.0,1,2.0,1,2.0,1
6328,min_diffuse,10,20,2,3,0.05,0.95,0.8824713908438636,18,4.0,1,4.0,1,4.0,1
6329,min_diffuse,10,20,2,3,0.05,0.95,0.921371265581688,21,4.0,0,4.0,0,3.0,1
6330,min_diffuse,10,20,2,3,0.05,0.95,0.9149855495698912,12,2.0,1,2.0,1,3.0,0
6331,min_diffuse,10,20,2,3,0.05,0.95,0.8851356560425342,5,2.0,1,2.0,1,2.0,1
6332,min_diffuse,10,20,2,3,0.05,0.95,0.9085618667671465,6,2.0,1,3.0,0,3.0,0
6333,min_diffuse,10,20,2,3,0.05,0.95,0.844983348800217,8,2.0,1,2.0,1,2.0,1
6334,min_diffuse,10,20,2,3,0.05,0.95,0.8979368381185994,14,3.0,0,3.0,0,2.0,1
6335,min_diffuse,10,20,2,3,0.05,0.95,0.9022104519246444,8,2.0,1,2.0,1,2.0,1
6336,min_diffuse,10,20,2,3,0.05,0.95,0.9454487122129506,6,2.0,1,2.0,1,2.0,1
6337,min_diffuse,10,20,2,3,0.05,0.95,0.931465204470338,8,2.0,1,2.0,1,3.0,0
6338,min_diffuse,10,20,2,3,0.05,0.95,0.9481955632282724,48,5.0,0,5.0,0,4.0,1
6339,min_diffuse,10,20,2,3,0.05,0.95,0.8307965673923148,18,4.0,0,3.0,1,4.0,0
6340,min_diffuse,10,20,2,3,0.05,0.95,0.8866256964314096,7,2.0,1,2.0,1,3.0,0
6341,min_diffuse,10,20,2,3,0.05,0.95,0.8917391501282698,15,3.0,1,3.0,1,3.0,1
6342,min_diffuse,10,20,2,3,0.05,0.95,0.9081463179846196,13,3.0,1,3.0,1,3.0,1
6343,min_diffuse,10,20,2,3,0.05,0.95,0.7775295794624316,2,1.0,1,1.0,1,2.0,0
6344,min_diffuse,10,20,2,3,0.05,0.95,0.9220025799333564,21,4.0,0,3.0,1,3.0,1
6345,min_diffuse,10,20,2,3,0.05,0.95,0.7854765139481621,22,3.0,1,3.0,1,3.0,1
6346,min_diffuse,10,20,2,3,0.05,0.95,0.9387858684318928,11,3.0,0,2.0,1,2.0,1
6347,min_diffuse,10,20,2,3,0.05,0.95,0.8736048401142428,10,3.0,0,2.0,1,2.0,1
6348,min_diffuse,10,20,2,3,0.05,0.95,0.8437873541200088,14,3.0,0,2.0,1,2.0,1
6349,min_diffuse,10,20,2,3,0.05,0.95,0.8247154761245794,12,3.0,0,3.0,0,2.0,1
6350,min_diffuse,10,20,2,3,0.05,0.95,0.8930569291537824,6,2.0,1,2.0,1,2.0,1
6351,min_diffuse,10,20,2,3,0.05,0.95,0.861081916876164,16,3.0,1,3.0,1,3.0,1
6352,min_diffuse,10,20,2,3,0.05,0.95,0.9386633439295856,9,3.0,0,3.0,0,2.0,1
6353,min_diffuse,10,20,2,3,0.05,0.95,0.9484792315239344,13,3.0,1,3.0,1,3.0,1
6354,min_diffuse,10,20,2,3,0.05,0.95,0.6454201797233692,6,2.0,1,2.0,1,2.0,1
6355,min_diffuse,10,20,2,3,0.05,0.95,0.9433499973429323,26,3.0,1,3.0,1,3.0,1
6356,min_diffuse,10,20,2,3,0.05,0.95,0.913539236426256,7,2.0,1,2.0,1,2.0,1
6357,min_diffuse,10,20,2,3,0.05,0.95,0.94068177261046,25,3.0,1,3.0,1,3.0,1
6358,min_diffuse,10,20,2,3,0.05,0.95,0.901300381666056,7,2.0,1,2.0,1,2.0,1
6359,min_diffuse,10,20,2,3,0.05,0.95,0.8790220294297375,4,2.0,1,2.0,1,2.0,1
6360,min_diffuse,10,20,2,3,0.05,0.95,0.9159429939966616,26,4.0,1,4.0,1,4.0,1
6361,min_diffuse,10,20,2,3,0.05,0.95,0.8815633479006102,8,3.0,1,3.0,1,3.0,1
6362,min_diffuse,10,20,2,3,0.05,0.95,0.9214767354505222,10,3.0,1,3.0,1,3.0,1
6363,min_diffuse,10,20,2,3,0.05,0.95,0.8497560722170547,6,2.0,1,2.0,1,2.0,1
6364,min_diffuse,10,20,2,3,0.05,0.95,0.8350684356131703,6,2.0,1,2.0,1,2.0,1
6365,min_diffuse,10,20,2,3,0.05,0.95,0.8718063953270486,22,2.0,1,2.0,1,2.0,1
6366,min_diffuse,10,20,2,3,0.05,0.95,0.6773112782383461,4,2.0,1,2.0,1,2.0,1
6367,min_diffuse,10,20,2,3,0.05,0.95,0.9380541464156494,9,2.0,1,2.0,1,2.0,1
6368,min_diffuse,10,20,2,3,0.05,0.95,0.915488519519302,5,2.0,1,2.0,1,2.0,1
6369,min_diffuse,10,20,2,3,0.05,0.95,0.933766412207147,25,3.0,0,3.0,0,2.0,1
6370,min_diffuse,10,20,2,3,0.05,0.95,0.9413207103255876,15,3.0,1,3.0,1,3.0,1
6371,min_diffuse,10,20,2,3,0.05,0.95,0.9424773900205382,14,3.0,0,2.0,1,3.0,0
6372,min_diffuse,10,20,2,3,0.05,0.95,0.905037778925113,9,3.0,0,2.0,1,3.0,0
6373,min_diffuse,10,20,2,3,0.05,0.95,0.9238610103431196,6,2.0,1,2.0,1,2.0,1
6374,min_diffuse,10,20,2,3,0.05,0.95,0.71723065805886,6,2.0,1,2.0,1,2.0,1
6375,min_diffuse,10,20,2,3,0.05,0.95,0.9087195692780689,17,3.0,1,3.0,1,3.0,1
6376,min_diffuse,10,20,2,3,0.05,0.95,0.9441490632102034,9,3.0,0,2.0,1,2.0,1
6377,min_diffuse,10,20,2,3,0.05,0.95,0.9351683150665776,10,3.0,1,3.0,1,3.0,1
6378,min_diffuse,10,20,2,3,0.05,0.95,0.7343286327177823,6,2.0,1,2.0,1,2.0,1
6379,min_diffuse,10,20,2,3,0.05,0.95,0.7082870184983998,4,2.0,1,2.0,1,2.0,1
6380,min_diffuse,10,20,2,3,0.05,0.95,0.9366516012755796,45,5.0,1,5.0,1,5.0,1
6381,min_diffuse,10,20,2,3,0.05,0.95,0.9258175436966694,10,2.0,1,2.0,1,3.0,0
6382,min_diffuse,10,20,2,3,0.05,0.95,0.8720780661970657,35,5.0,0,4.0,1,4.0,1
6383,min_diffuse,10,20,2,3,0.05,0.95,0.9103499785285736,22,3.0,1,3.0,1,3.0,1
6384,min_diffuse,10,20,2,3,0.05,0.95,0.7795439208590016,10,3.0,1,3.0,1,3.0,1
6385,min_diffuse,10,20,2,3,0.05,0.95,0.8985137747606406,8,3.0,1,3.0,1,3.0,1
6386,min_diffuse,10,20,2,3,0.05,0.95,0.8823366860692232,13,3.0,1,3.0,1,3.0,1
6387,min_diffuse,10,20,2,3,0.05,0.95,0.621909622554751,4,2.0,1,2.0,1,2.0,1
6388,min_diffuse,10,20,2,3,0.05,0.95,0.728680638436875,4,2.0,1,2.0,1,2.0,1
6389,min_diffuse,10,20,2,3,0.05,0.95,0.9131634059123688,19,3.0,1,3.0,1,3.0,1
6390,min_diffuse,10,20,2,3,0.05,0.95,0.8235340207114594,2,1.0,1,1.0,1,2.0,0
6391,min_diffuse,10,20,2,3,0.05,0.95,0.9014250251359665,20,4.0,0,3.0,1,3.0,1
6392,min_diffuse,10,20,2,3,0.05,0.95,0.863311434779882,4,2.0,1,2.0,1,2.0,1
6393,min_diffuse,10,20,2,3,0.05,0.95,0.7230327990218639,7,2.0,1,2.0,1,2.0,1
6394,min_diffuse,10,20,2,3,0.05,0.95,0.8125004455559431,4,2.0,1,2.0,1,2.0,1
6395,min_diffuse,10,20,2,3,0.05,0.95,0.9478835805099084,22,3.0,0,3.0,0,2.0,1
6396,min_diffuse,10,20,2,3,0.05,0.95,0.9173629539854088,53,5.0,1,5.0,1,5.0,1
6397,min_diffuse,10,20,2,3,0.05,0.95,0.9495096286867108,12,3.0,1,3.0,1,3.0,1
6398,min_diffuse,10,20,2,3,0.05,0.95,0.8565925311109419,8,2.0,1,2.0,1,2.0,1
6399,min_diffuse,10,20,2,3,0.05,0.95,0.8055991079030377,4,2.0,1,2.0,1,2.0,1
6400,min_diffuse,10,20,2,3,0.05,0.95,0.9088485462973755,26,4.0,1,4.0,1,4.0,1
6401,min_diffuse,10,20,2,3,0.05,0.95,0.7837722577450087,3,2.0,0,1.0,1,1.0,1
6402,min_diffuse,10,20,2,3,0.05,0.95,0.8950232604014513,15,3.0,0,2.0,1,2.0,1
6403,min_diffuse,10,20,2,3,0.05,0.95,0.7958247971605201,6,2.0,1,2.0,1,2.0,1
6404,min_diffuse,10,20,2,3,0.05,0.95,0.9216940546679404,7,3.0,1,3.0,1,3.0,1
6405,min_diffuse,10,20,2,3,0.05,0.95,0.9496828400577578,69,5.0,1,5.0,1,5.0,1
6406,min_diffuse,10,20,2,3,0.05,0.95,0.9344088990044924,4,2.0,1,2.0,1,2.0,1
6407,min_diffuse,10,20,2,3,0.05,0.95,0.8313150508822202,8,2.0,1,2.0,1,2.0,1
6408,min_diffuse,10,20,2,3,0.05,0.95,0.828990890305048,12,3.0,1,3.0,1,3.0,1
6409,min_diffuse,10,20,2,3,0.05,0.95,0.8669426224847586,13,3.0,1,3.0,1,3.0,1
6410,min_diffuse,10,20,2,3,0.05,0.95,0.9411432156501228,53,5.0,1,5.0,1,5.0,1
6411,min_diffuse,10,20,2,3,0.05,0.95,0.8649157403291197,10,3.0,0,2.0,1,3.0,0
6412,min_diffuse,10,20,2,3,0.05,0.95,0.8835320644929292,18,4.0,1,4.0,1,4.0,1
6413,min_diffuse,10,20,2,3,0.05,0.95,0.8901065860242648,9,2.0,1,3.0,0,3.0,0
6414,min_diffuse,10,20,2,3,0.05,0.95,0.9242922774760748,24,5.0,0,5.0,0,4.0,1
6415,min_diffuse,10,20,2,3,0.05,0.95,0.9247225826075732,6,2.0,1,2.0,1,2.0,1
6416,min_diffuse,10,20,2,3,0.05,0.95,0.8933535762541839,5,2.0,1,2.0,1,2.0,1
6417,min_diffuse,10,20,2,3,0.05,0.95,0.8708836159558121,18,3.0,0,3.0,0,2.0,1
6418,min_diffuse,10,20,2,3,0.05,0.95,0.934220495265778,4,2.0,0,2.0,0,1.0,1
6419,min_diffuse,10,20,2,3,0.05,0.95,0.9455401961001456,24,4.0,0,4.0,0,3.0,1
6420,min_diffuse,10,20,2,3,0.05,0.95,0.8896881166689414,5,2.0,1,2.0,1,2.0,1
6421,min_diffuse,10,20,2,3,0.05,0.95,0.8474088254975543,6,2.0,1,2.0,1,2.0,1
6422,min_diffuse,10,20,2,3,0.05,0.95,0.8882190092470618,10,2.0,1,2.0,1,2.0,1
6423,min_diffuse,10,20,2,3,0.05,0.95,0.9018502162316376,46,4.0,1,4.0,1,4.0,1
6424,min_diffuse,10,20,2,3,0.05,0.95,0.9401939624712048,5,2.0,1,2.0,1,2.0,1
6425,min_diffuse,10,20,2,3,0.05,0.95,0.9244094397608276,27,3.0,1,3.0,1,3.0,1
6426,min_diffuse,10,20,2,3,0.05,0.95,0.9155587732730388,23,6.0,0,5.0,1,5.0,1
6427,min_diffuse,10,20,2,3,0.05,0.95,0.8365170473632618,19,3.0,1,3.0,1,3.0,1
6428,min_diffuse,10,20,2,3,0.05,0.95,0.9400300030363128,38,4.0,1,4.0,1,4.0,1
6429,min_diffuse,10,20,2,3,0.05,0.95,0.8765368185467285,10,2.0,1,2.0,1,2.0,1
6430,min_diffuse,10,20,2,3,0.05,0.95,0.9419100956454108,30,4.0,1,4.0,1,4.0,1
6431,min_diffuse,10,20,2,3,0.05,0.95,0.9149394720292982,12,3.0,1,3.0,1,3.0,1
6432,min_diffuse,10,20,2,3,0.05,0.95,0.9105384385675144,5,2.0,1,2.0,1,2.0,1
6433,min_diffuse,10,20,2,3,0.05,0.95,0.9329388368213004,22,4.0,0,4.0,0,3.0,1
6434,min_diffuse,10,20,2,3,0.05,0.95,0.7825459129945684,9,2.0,1,2.0,1,2.0,1
6435,min_diffuse,10,20,2,3,0.05,0.95,0.8637833814236744,4,2.0,1,2.0,1,2.0,1
6436,min_diffuse,10,20,2,3,0.05,0.95,0.8395542399290205,11,3.0,1,3.0,1,3.0,1
6437,min_diffuse,10,20,2,3,0.05,0.95,0.8428568723952394,5,2.0,1,2.0,1,2.0,1
6438,min_diffuse,10,20,2,3,0.05,0.95,0.910777021227597,12,2.0,1,2.0,1,2.0,1
6439,min_diffuse,10,20,2,3,0.05,0.95,0.9195223604288048,18,4.0,1,4.0,1,4.0,1
6440,min_diffuse,10,20,2,3,0.05,0.95,0.9419444297074286,38,4.0,1,4.0,1,4.0,1
6441,min_diffuse,10,20,2,3,0.05,0.95,0.8717317381089278,10,3.0,1,3.0,1,3.0,1
6442,min_diffuse,10,20,2,3,0.05,0.95,0.9458456958464746,70,5.0,1,5.0,1,5.0,1
6443,min_diffuse,10,20,2,3,0.05,0.95,0.9029273925190576,10,3.0,1,3.0,1,3.0,1
6444,min_diffuse,10,20,2,3,0.05,0.95,0.9157214041046848,14,3.0,1,3.0,1,3.0,1
6445,min_diffuse,10,20,2,3,0.05,0.95,0.93404723247016,14,3.0,0,2.0,1,2.0,1
6446,min_diffuse,10,20,2,3,0.05,0.95,0.8527952014365151,14,3.0,0,3.0,0,2.0,1
6447,min_diffuse,10,20,2,3,0.05,0.95,0.8884305059540121,8,3.0,0,3.0,0,2.0,1
6448,min_diffuse,10,20,2,3,0.05,0.95,0.9211430685564612,4,2.0,1,2.0,1,2.0,1
6449,min_diffuse,10,20,2,3,0.05,0.95,0.7730072776885005,6,2.0,1,2.0,1,2.0,1
6450,min_diffuse,10,20,2,3,0.05,0.95,0.9320673611437316,35,4.0,1,4.0,1,4.0,1
6451,min_diffuse,10,20,2,3,0.05,0.95,0.9401926098516338,20,4.0,1,4.0,1,4.0,1
6452,min_diffuse,10,20,2,3,0.05,0.95,0.8903204682021016,4,2.0,1,2.0,1,2.0,1
6453,min_diffuse,10,20,2,3,0.05,0.95,0.8888351526847965,8,3.0,0,2.0,1,3.0,0
6454,min_diffuse,10,20,2,3,0.05,0.95,0.8960233769592549,20,4.0,0,4.0,0,3.0,1
6455,min_diffuse,10,20,2,3,0.05,0.95,0.8685404001705446,12,3.0,1,3.0,1,3.0,1
6456,min_diffuse,10,20,2,3,0.05,0.95,0.6230789525971655,6,2.0,1,2.0,1,2.0,1
6457,min_diffuse,10,20,2,3,0.05,0.95,0.9234789586308134,41,4.0,1,4.0,1,4.0,1
6458,min_diffuse,10,20,2,3,0.05,0.95,0.9220084661088006,10,3.0,1,3.0,1,4.0,0
6459,min_diffuse,10,20,2,3,0.05,0.95,0.9215992830600754,12,3.0,0,3.0,0,2.0,1
6460,min_diffuse,10,20,2,3,0.05,0.95,0.8747720224191216,11,3.0,0,2.0,1,2.0,1
6461,min_diffuse,10,20,2,3,0.05,0.95,0.680506954370405,4,2.0,1,2.0,1,2.0,1
6462,min_diffuse,10,20,2,3,0.05,0.95,0.9377637095586314,29,5.0,0,4.0,1,4.0,1
6463,min_diffuse,10,20,2,3,0.05,0.95,0.8466769045943112,6,2.0,1,2.0,1,2.0,1
6464,min_diffuse,10,20,2,3,0.05,0.95,0.9344691510146416,34,5.0,0,5.0,0,4.0,1
6465,min_diffuse,10,20,2,3,0.05,0.95,0.8862993273588141,20,3.0,0,3.0,0,2.0,1
6466,min_diffuse,10,20,2,3,0.05,0.95,0.9329209350115522,37,4.0,1,4.0,1,4.0,1
6467,min_diffuse,10,20,2,3,0.05,0.95,0.8821209683238341,9,2.0,1,2.0,1,2.0,1
6468,min_diffuse,10,20,2,3,0.05,0.95,0.935011157463034,23,3.0,1,3.0,1,3.0,1
6469,min_diffuse,10,20,2,3,0.05,0.95,0.7975205244234785,8,2.0,1,2.0,1,2.0,1
6470,min_diffuse,10,20,2,3,0.05,0.95,0.9497996283736004,9,3.0,1,3.0,1,3.0,1
6471,min_diffuse,10,20,2,3,0.05,0.95,0.8598872613322753,17,3.0,1,3.0,1,3.0,1
6472,min_diffuse,10,20,2,3,0.05,0.95,0.8674478264206718,6,2.0,1,2.0,1,2.0,1
6473,min_diffuse,10,20,2,3,0.05,0.95,0.8275515501166716,9,2.0,1,2.0,1,2.0,1
6474,min_diffuse,10,20,2,3,0.05,0.95,0.8246837799579028,5,2.0,1,2.0,1,2.0,1
6475,min_diffuse,10,20,2,3,0.05,0.95,0.9229868187642906,3,2.0,1,2.0,1,2.0,1
6476,min_diffuse,10,20,2,3,0.05,0.95,0.9265584001881484,13,3.0,1,3.0,1,3.0,1
6477,min_diffuse,10,20,2,3,0.05,0.95,0.7289775155357612,5,2.0,1,2.0,1,2.0,1
6478,min_diffuse,10,20,2,3,0.05,0.95,0.775194714442874,8,2.0,1,2.0,1,2.0,1
6479,min_diffuse,10,20,2,3,0.05,0.95,0.8962736672391581,4,2.0,1,2.0,1,2.0,1
6480,min_diffuse,10,20,2,3,0.05,0.95,0.8365959142845641,6,2.0,1,2.0,1,2.0,1
6481,min_diffuse,10,20,2,3,0.05,0.95,0.8022955956275647,8,2.0,1,2.0,1,2.0,1
6482,min_diffuse,10,20,2,3,0.05,0.95,0.8460959286765247,7,2.0,1,2.0,1,2.0,1
6483,min_diffuse,10,20,2,3,0.05,0.95,0.7958845151475873,12,2.0,1,2.0,1,2.0,1
6484,min_diffuse,10,20,2,3,0.05,0.95,0.8545948802900246,10,3.0,0,2.0,1,2.0,1
6485,min_diffuse,10,20,2,3,0.05,0.95,0.8910855494690295,20,4.0,1,4.0,1,4.0,1
6486,min_diffuse,10,20,2,3,0.05,0.95,0.9007562108068194,6,3.0,0,2.0,1,3.0,0
6487,min_diffuse,10,20,2,3,0.05,0.95,0.7177519521242294,4,2.0,1,2.0,1,2.0,1
6488,min_diffuse,10,20,2,3,0.05,0.95,0.900818781498024,47,4.0,1,4.0,1,4.0,1
6489,min_diffuse,10,20,2,3,0.05,0.95,0.5836822254920695,6,2.0,1,2.0,1,2.0,1
6490,min_diffuse,10,20,2,3,0.05,0.95,0.895983752426494,3,2.0,1,2.0,1,2.0,1
6491,min_diffuse,10,20,2,3,0.05,0.95,0.7597629188915664,7,2.0,1,2.0,1,2.0,1
6492,min_diffuse,10,20,2,3,0.05,0.95,0.8415780688307878,9,2.0,1,2.0,1,2.0,1
6493,min_diffuse,10,20,2,3,0.05,0.95,0.9490705744106096,30,4.0,1,4.0,1,5.0,0
6494,min_diffuse,10,20,2,3,0.05,0.95,0.8736525320392662,6,2.0,1,2.0,1,2.0,1
6495,min_diffuse,10,20,2,3,0.05,0.95,0.8800092922470282,8,3.0,0,2.0,1,3.0,0
6496,min_diffuse,10,20,2,3,0.05,0.95,0.7786407606287661,4,2.0,1,2.0,1,2.0,1
6497,min_diffuse,10,20,2,3,0.05,0.95,0.9268095656364234,15,3.0,1,3.0,1,3.0,1
6498,min_diffuse,10,20,2,3,0.05,0.95,0.9071373099713104,20,4.0,0,3.0,1,3.0,1
6499,min_diffuse,10,20,2,3,0.05,0.95,0.6985876531401143,8,2.0,1,2.0,1,2.0,1
6500,min_diffuse,10,20,2,3,0.05,0.95,0.9304351989220426,7,2.0,1,2.0,1,2.0,1
6501,min_diffuse,10,20,2,3,0.05,0.95,0.8784594670214634,9,3.0,0,2.0,1,2.0,1
6502,min_diffuse,10,20,2,3,0.05,0.95,0.638492105193707,7,2.0,1,2.0,1,2.0,1
6503,min_diffuse,10,20,2,3,0.05,0.95,0.8761652398314501,14,4.0,0,4.0,0,3.0,1
6504,min_diffuse,10,20,2,3,0.05,0.95,0.8677710045020673,10,3.0,0,2.0,1,2.0,1
6505,min_diffuse,10,20,2,3,0.05,0.95,0.6710073116614884,3,2.0,1,2.0,1,2.0,1
6506,min_diffuse,10,20,2,3,0.05,0.95,0.9283840037890488,6,2.0,1,2.0,1,2.0,1
6507,min_diffuse,10,20,2,3,0.05,0.95,0.9101006534801164,11,2.0,1,2.0,1,2.0,1
6508,min_diffuse,10,20,2,3,0.05,0.95,0.9050582402427476,10,3.0,1,3.0,1,3.0,1
6509,min_diffuse,10,20,2,3,0.05,0.95,0.8295973451961502,15,3.0,1,3.0,1,3.0,1
6510,min_diffuse,10,20,2,3,0.05,0.95,0.6755551242408508,9,2.0,1,2.0,1,2.0,1
6511,min_diffuse,10,20,2,3,0.05,0.95,0.9325046234125556,18,3.0,0,2.0,1,3.0,0
6512,min_diffuse,10,20,2,3,0.05,0.95,0.946674560096528,21,3.0,0,3.0,0,2.0,1
6513,min_diffuse,10,20,2,3,0.05,0.95,0.9067117985091095,12,2.0,1,2.0,1,2.0,1
6514,min_diffuse,10,20,2,3,0.05,0.95,0.7438574639458473,5,2.0,1,2.0,1,2.0,1
6515,min_diffuse,10,20,2,3,0.05,0.95,0.8858041439349866,13,3.0,1,3.0,1,3.0,1
6516,min_diffuse,10,20,2,3,0.05,0.95,0.9022037001413468,18,3.0,1,3.0,1,3.0,1
6517,min_diffuse,10,20,2,3,0.05,0.95,0.896406396660998,34,4.0,0,3.0,1,3.0,1
6518,min_diffuse,10,20,2,3,0.05,0.95,0.8567803216484313,11,3.0,0,2.0,1,2.0,1
6519,min_diffuse,10,20,2,3,0.05,0.95,0.9475853293724552,33,4.0,0,4.0,0,3.0,1
6520,min_diffuse,10,20,2,3,0.05,0.95,0.8910213605971621,13,3.0,1,3.0,1,3.0,1
6521,min_diffuse,10,20,2,3,0.05,0.95,0.9000414872120356,2,1.0,1,1.0,1,2.0,0
6522,min_diffuse,10,20,2,3,0.05,0.95,0.8763404162319939,14,3.0,0,2.0,1,2.0,1
6523,min_diffuse,10,20,2,3,0.05,0.95,0.7043393712664233,3,2.0,1,2.0,1,2.0,1
6524,min_diffuse,10,20,2,3,0.05,0.95,0.9372389743021036,6,2.0,1,2.0,1,2.0,1
6525,min_diffuse,10,20,2,3,0.05,0.95,0.892529501597446,12,3.0,1,3.0,1,3.0,1
6526,min_diffuse,10,20,2,3,0.05,0.95,0.9023647981085942,65,6.0,1,6.0,1,6.0,1
6527,min_diffuse,10,20,2,3,0.05,0.95,0.8105084406114779,4,2.0,1,2.0,1,2.0,1
6528,min_diffuse,10,20,2,3,0.05,0.95,0.9474758384356088,15,4.0,1,4.0,1,4.0,1
6529,min_diffuse,10,20,2,3,0.05,0.95,0.7793136449643195,6,2.0,1,2.0,1,2.0,1
6530,min_diffuse,10,20,2,3,0.05,0.95,0.7731092787108894,6,2.0,1,2.0,1,2.0,1
6531,min_diffuse,10,20,2,3,0.05,0.95,0.9180896451523544,20,4.0,1,4.0,1,4.0,1
6532,min_diffuse,10,20,2,3,0.05,0.95,0.8146186201459114,7,3.0,0,2.0,1,2.0,1
6533,min_diffuse,10,20,2,3,0.05,0.95,0.9075790360406956,9,2.0,1,2.0,1,2.0,1
6534,min_diffuse,10,20,2,3,0.05,0.95,0.9205594315737278,10,2.0,1,2.0,1,3.0,0
6535,min_diffuse,10,20,2,3,0.05,0.95,0.9420820250710688,13,3.0,0,3.0,0,2.0,1
6536,min_diffuse,10,20,2,3,0.05,0.95,0.7817638491122095,6,2.0,1,2.0,1,2.0,1
6537,min_diffuse,10,20,2,3,0.05,0.95,0.7023268108168054,2,1.0,1,1.0,1,1.0,1
6538,min_diffuse,10,20,2,3,0.05,0.95,0.8450418587276024,16,3.0,1,3.0,1,3.0,1
6539,min_diffuse,10,20,2,3,0.05,0.95,0.7426114548493772,8,2.0,1,2.0,1,2.0,1
6540,min_diffuse,10,20,2,3,0.05,0.95,0.9079989672569616,17,4.0,0,3.0,1,3.0,1
6541,min_diffuse,10,20,2,3,0.05,0.95,0.6914373525617287,3,2.0,0,1.0,1,1.0,1
6542,min_diffuse,10,20,2,3,0.05,0.95,0.9370715776239612,7,2.0,1,2.0,1,2.0,1
6543,min_diffuse,10,20,2,3,0.05,0.95,0.9228246520239654,6,2.0,1,2.0,1,2.0,1
6544,min_diffuse,10,20,2,3,0.05,0.95,0.943588152837046,55,5.0,0,5.0,0,4.0,1
6545,min_diffuse,10,20,2,3,0.05,0.95,0.8409675005300071,6,2.0,1,2.0,1,2.0,1
6546,min_diffuse,10,20,2,3,0.05,0.95,0.8960104522154954,18,3.0,1,3.0,1,3.0,1
6547,min_diffuse,10,20,2,3,0.05,0.95,0.939579129153152,28,4.0,0,3.0,1,3.0,1
6548,min_diffuse,10,20,2,3,0.05,0.95,0.8672344874629518,5,2.0,1,2.0,1,2.0,1
6549,min_diffuse,10,20,2,3,0.05,0.95,0.7393774107897271,6,2.0,1,2.0,1,2.0,1
6550,min_diffuse,10,20,2,3,0.05,0.95,0.820550454289415,10,3.0,0,2.0,1,2.0,1
6551,min_diffuse,10,20,2,3,0.05,0.95,0.861226268678086,11,3.0,0,3.0,0,2.0,1
6552,min_diffuse,10,20,2,3,0.05,0.95,0.9129587463570992,7,2.0,1,3.0,0,3.0,0
6553,min_diffuse,10,20,2,3,0.05,0.95,0.8552142293130751,8,2.0,1,2.0,1,2.0,1
6554,min_diffuse,10,20,2,3,0.05,0.95,0.8386917370808692,5,2.0,1,2.0,1,2.0,1
6555,min_diffuse,10,20,2,3,0.05,0.95,0.9138541919377612,12,4.0,0,3.0,1,4.0,0
6556,min_diffuse,10,20,2,3,0.05,0.95,0.9190998068045138,23,4.0,1,4.0,1,4.0,1
6557,min_diffuse,10,20,2,3,0.05,0.95,0.9302972597560618,13,3.0,1,3.0,1,3.0,1
6558,min_diffuse,10,20,2,3,0.05,0.95,0.906180734182336,13,3.0,0,3.0,0,2.0,1
6559,min_diffuse,10,20,2,3,0.05,0.95,0.8681277315536793,22,3.0,1,3.0,1,3.0,1
6560,min_diffuse,10,20,2,3,0.05,0.95,0.889805526135404,11,2.0,1,2.0,1,2.0,1
6561,min_diffuse,10,20,2,3,0.05,0.95,0.8005289598930472,3,2.0,0,1.0,1,1.0,1
6562,min_diffuse,10,20,2,3,0.05,0.95,0.8932015132718667,16,3.0,0,2.0,1,2.0,1
6563,min_diffuse,10,20,2,3,0.05,0.95,0.9443797219442426,6,2.0,1,2.0,1,2.0,1
6564,min_diffuse,10,20,2,3,0.05,0.95,0.943337123853178,12,3.0,0,3.0,0,2.0,1
6565,min_diffuse,10,20,2,3,0.05,0.95,0.8911514158003829,13,3.0,0,2.0,1,2.0,1
6566,min_diffuse,10,20,2,3,0.05,0.95,0.9233945597018262,15,3.0,0,3.0,0,2.0,1
6567,min_diffuse,10,20,2,3,0.05,0.95,0.844662679012036,5,2.0,1,2.0,1,2.0,1
6568,min_diffuse,10,20,2,3,0.05,0.95,0.7631331986806157,8,2.0,1,2.0,1,2.0,1
6569,min_diffuse,10,20,2,3,0.05,0.95,0.944888586002538,11,3.0,0,2.0,1,3.0,0
6570,min_diffuse,10,20,2,3,0.05,0.95,0.9223852811309192,6,2.0,1,2.0,1,2.0,1
6571,min_diffuse,10,20,2,3,0.05,0.95,0.9494267747415904,49,5.0,0,4.0,1,5.0,0
6572,min_diffuse,10,20,2,3,0.05,0.95,0.9444224290333012,6,2.0,1,2.0,1,2.0,1
6573,min_diffuse,10,20,2,3,0.05,0.95,0.8261936572656685,2,1.0,1,1.0,1,1.0,1
6574,min_diffuse,10,20,2,3,0.05,0.95,0.9069814683227152,26,4.0,1,4.0,1,4.0,1
6575,min_diffuse,10,20,2,3,0.05,0.95,0.847487458136032,9,2.0,1,2.0,1,2.0,1
6576,min_diffuse,10,20,2,3,0.05,0.95,0.9416926769790076,4,2.0,1,2.0,1,2.0,1
6577,min_diffuse,10,20,2,3,0.05,0.95,0.8667507757889086,8,3.0,0,2.0,1,2.0,1
6578,min_diffuse,10,20,2,3,0.05,0.95,0.9374119347368464,23,4.0,1,4.0,1,4.0,1
6579,min_diffuse,10,20,2,3,0.05,0.95,0.7276101025566354,6,2.0,1,2.0,1,2.0,1
6580,min_diffuse,10,20,2,3,0.05,0.95,0.914216113247518,15,3.0,0,3.0,0,2.0,1
6581,min_diffuse,10,20,2,3,0.05,0.95,0.8762876170022847,13,3.0,1,3.0,1,3.0,1
6582,min_diffuse,10,20,2,3,0.05,0.95,0.8564600922913008,6,2.0,1,2.0,1,2.0,1
6583,min_diffuse,10,20,2,3,0.05,0.95,0.9443933297735012,47,4.0,1,4.0,1,4.0,1
6584,min_diffuse,10,20,2,3,0.05,0.95,0.9179212808113408,11,3.0,1,3.0,1,3.0,1
6585,min_diffuse,10,20,2,3,0.05,0.95,0.9425015094232588,40,4.0,0,4.0,0,3.0,1
6586,min_diffuse,10,20,2,3,0.05,0.95,0.8610069706128097,10,3.0,0,2.0,1,2.0,1
6587,min_diffuse,10,20,2,3,0.05,0.95,0.9228679924279266,10,3.0,0,2.0,1,3.0,0
6588,min_diffuse,10,20,2,3,0.05,0.95,0.9244830616247725,39,4.0,1,4.0,1,4.0,1
6589,min_diffuse,10,20,2,3,0.05,0.95,0.8834213542403048,2,1.0,1,1.0,1,2.0,0
6590,min_diffuse,10,20,2,3,0.05,0.95,0.6950838940361709,4,2.0,1,2.0,1,2.0,1
6591,min_diffuse,10,20,2,3,0.05,0.95,0.8474864929451684,10,3.0,0,2.0,1,2.0,1
6592,min_diffuse,10,20,2,3,0.05,0.95,0.8914431138960845,9,2.0,1,2.0,1,2.0,1
6593,min_diffuse,10,20,2,3,0.05,0.95,0.805380642037019,10,3.0,0,2.0,1,2.0,1
6594,min_diffuse,10,20,2,3,0.05,0.95,0.9345468819121808,19,3.0,1,3.0,1,3.0,1
6595,min_diffuse,10,20,2,3,0.05,0.95,0.7623180874312167,8,3.0,0,2.0,1,2.0,1
6596,min_diffuse,10,20,2,3,0.05,0.95,0.8922743478573918,2,1.0,1,1.0,1,1.0,1
6597,min_diffuse,10,20,2,3,0.05,0.95,0.894086677806749,3,2.0,1,2.0,1,2.0,1
6598,min_diffuse,10,20,2,3,0.05,0.95,0.924319358757891,23,5.0,0,4.0,1,5.0,0
6599,min_diffuse,10,20,2,3,0.05,0.95,0.8481734565411693,11,3.0,1,3.0,1,3.0,1
6600,min_diffuse,10,20,2,3,0.05,0.95,0.8633591190563275,3,2.0,1,2.0,1,2.0,1
6601,min_diffuse,10,20,2,3,0.05,0.95,0.9429250465237728,8,2.0,1,2.0,1,2.0,1
6602,min_diffuse,10,20,2,3,0.05,0.95,0.937646554567186,7,2.0,1,2.0,1,2.0,1
6603,min_diffuse,10,20,2,3,0.05,0.95,0.9483710525810752,32,5.0,0,4.0,1,4.0,1
6604,min_diffuse,10,20,2,3,0.05,0.95,0.8448069436776513,14,3.0,1,3.0,1,3.0,1
6605,min_diffuse,10,20,2,3,0.05,0.95,0.8742843413261945,7,2.0,1,2.0,1,3.0,0
6606,min_diffuse,10,20,2,3,0.05,0.95,0.8915176879650731,11,3.0,1,3.0,1,3.0,1
6607,min_diffuse,10,20,2,3,0.05,0.95,0.8564607518275458,6,2.0,1,2.0,1,2.0,1
6608,min_diffuse,10,20,2,3,0.05,0.95,0.9023291197797892,58,5.0,0,5.0,0,4.0,1
6609,min_diffuse,10,20,2,3,0.05,0.95,0.916813278810616,8,3.0,1,3.0,1,3.0,1
6610,min_diffuse,10,20,2,3,0.05,0.95,0.7628571119418767,6,2.0,1,2.0,1,2.0,1
6611,min_diffuse,10,20,2,3,0.05,0.95,0.7476043299260373,5,2.0,1,2.0,1,2.0,1
6612,min_diffuse,10,20,2,3,0.05,0.95,0.9093595907480404,40,4.0,1,4.0,1,4.0,1
6613,min_diffuse,10,20,2,3,0.05,0.95,0.9389974314598036,10,3.0,0,2.0,1,3.0,0
6614,min_diffuse,10,20,2,3,0.05,0.95,0.9092353613720776,9,2.0,1,2.0,1,2.0,1
6615,min_diffuse,10,20,2,3,0.05,0.95,0.9294552659365074,12,3.0,1,3.0,1,3.0,1
6616,min_diffuse,10,20,2,3,0.05,0.95,0.9047591138537956,37,4.0,1,4.0,1,4.0,1
6617,min_diffuse,10,20,2,3,0.05,0.95,0.9163373410837118,10,3.0,1,3.0,1,4.0,0
6618,min_diffuse,10,20,2,3,0.05,0.95,0.9470940934277342,46,4.0,1,4.0,1,4.0,1
6619,min_diffuse,10,20,2,3,0.05,0.95,0.7327043634059877,4,2.0,1,2.0,1,2.0,1
6620,min_diffuse,10,20,2,3,0.05,0.95,0.9220745575057032,28,5.0,1,5.0,1,5.0,1
6621,min_diffuse,10,20,2,3,0.05,0.95,0.8167151328110209,8,3.0,0,2.0,1,2.0,1
6622,min_diffuse,10,20,2,3,0.05,0.95,0.918645360838958,5,2.0,1,2.0,1,2.0,1
6623,min_diffuse,10,20,2,3,0.05,0.95,0.9362490212091346,7,2.0,1,2.0,1,3.0,0
6624,min_diffuse,10,20,2,3,0.05,0.95,0.9231370027795766,6,2.0,1,3.0,0,3.0,0
6625,min_diffuse,10,20,2,3,0.05,0.95,0.898152112893312,16,3.0,1,3.0,1,3.0,1
6626,min_diffuse,10,20,2,3,0.05,0.95,0.8846597417059165,8,2.0,1,2.0,1,2.0,1
6627,min_diffuse,10,20,2,3,0.05,0.95,0.8945170564904811,14,3.0,1,3.0,1,3.0,1
6628,min_diffuse,10,20,2,3,0.05,0.95,0.855301645516899,18,3.0,0,3.0,0,2.0,1
6629,min_diffuse,10,20,2,3,0.05,0.95,0.8303307475785602,2,1.0,1,1.0,1,2.0,0
6630,min_diffuse,10,20,2,3,0.05,0.95,0.7650049224036933,2,1.0,1,2.0,0,2.0,0
6631,min_diffuse,10,20,2,3,0.05,0.95,0.8442919880294791,4,2.0,1,2.0,1,2.0,1
6632,min_diffuse,10,20,2,3,0.05,0.95,0.893301427761783,12,3.0,1,3.0,1,3.0,1
6633,min_diffuse,10,20,2,3,0.05,0.95,0.6728981124619222,3,2.0,0,1.0,1,1.0,1
6634,min_diffuse,10,20,2,3,0.05,0.95,0.7265403727037184,6,2.0,1,2.0,1,2.0,1
6635,min_diffuse,10,20,2,3,0.05,0.95,0.9422028502065612,17,3.0,1,3.0,1,3.0,1
6636,min_diffuse,10,20,2,3,0.05,0.95,0.7571618514027584,5,2.0,1,2.0,1,2.0,1
6637,min_diffuse,10,20,2,3,0.05,0.95,0.9470271878296938,20,3.0,0,3.0,0,2.0,1
6638,min_diffuse,10,20,2,3,0.05,0.95,0.9403187984860742,22,4.0,0,3.0,1,3.0,1
6639,min_diffuse,10,20,2,3,0.05,0.95,0.8276250521235206,8,2.0,1,2.0,1,2.0,1
6640,min_diffuse,10,20,2,3,0.05,0.95,0.918052467340672,6,2.0,1,2.0,1,2.0,1
6641,min_diffuse,10,20,2,3,0.05,0.95,0.822664692715334,7,3.0,0,2.0,1,2.0,1
6642,min_diffuse,10,20,2,3,0.05,0.95,0.8022762418149992,12,3.0,1,3.0,1,3.0,1
6643,min_diffuse,10,20,2,3,0.05,0.95,0.884878141598375,13,3.0,1,3.0,1,3.0,1
6644,min_diffuse,10,20,2,3,0.05,0.95,0.8358766544228305,9,2.0,1,2.0,1,2.0,1
6645,min_diffuse,10,20,2,3,0.05,0.95,0.8965905410453794,6,2.0,1,2.0,1,2.0,1
6646,min_diffuse,10,20,2,3,0.05,0.95,0.925419646384704,13,3.0,0,3.0,0,2.0,1
6647,min_diffuse,10,20,2,3,0.05,0.95,0.7803655485873082,5,2.0,1,2.0,1,2.0,1
6648,min_diffuse,10,20,2,3,0.05,0.95,0.8912336706381647,12,3.0,1,3.0,1,3.0,1
6649,min_diffuse,10,20,2,3,0.05,0.95,0.9112881675636686,16,3.0,1,3.0,1,3.0,1
6650,min_diffuse,10,20,2,3,0.05,0.95,0.9163785094887688,39,5.0,1,5.0,1,5.0,1
6651,min_diffuse,10,20,2,3,0.05,0.95,0.9234226174974772,14,3.0,1,3.0,1,3.0,1
6652,min_diffuse,10,20,2,3,0.05,0.95,0.7991579932099501,5,2.0,1,2.0,1,2.0,1
6653,min_diffuse,10,20,2,3,0.05,0.95,0.8089634538756219,6,2.0,1,2.0,1,2.0,1
6654,min_diffuse,10,20,2,3,0.05,0.95,0.8967367300305537,8,2.0,1,3.0,0,2.0,1
6655,min_diffuse,10,20,2,3,0.05,0.95,0.8105344686570316,8,2.0,1,2.0,1,2.0,1
6656,min_diffuse,10,20,2,3,0.05,0.95,0.8929080426619918,27,3.0,1,3.0,1,3.0,1
6657,min_diffuse,10,20,2,3,0.05,0.95,0.9287729019193102,12,3.0,1,3.0,1,3.0,1
6658,min_diffuse,10,20,2,3,0.05,0.95,0.8700771076336944,7,2.0,1,2.0,1,3.0,0
6659,min_diffuse,10,20,2,3,0.05,0.95,0.8061942074283246,2,1.0,1,1.0,1,1.0,1
6660,min_diffuse,10,20,2,3,0.05,0.95,0.8484899527410638,8,2.0,1,2.0,1,2.0,1
6661,min_diffuse,10,20,2,3,0.05,0.95,0.9200699770295556,10,3.0,0,2.0,1,2.0,1
6662,min_diffuse,10,20,2,3,0.05,0.95,0.9450444023669956,12,3.0,0,3.0,0,2.0,1
6663,min_diffuse,10,20,2,3,0.05,0.95,0.9082921805535612,14,3.0,0,2.0,1,2.0,1
6664,min_diffuse,10,20,2,3,0.05,0.95,0.9455392955442924,5,2.0,1,2.0,1,2.0,1
6665,min_diffuse,10,20,2,3,0.05,0.95,0.7484744248185963,5,2.0,1,2.0,1,2.0,1
6666,min_diffuse,10,20,2,3,0.05,0.95,0.7256302383533199,3,2.0,0,1.0,1,1.0,1
6667,min_diffuse,10,20,2,3,0.05,0.95,0.9472590047116825,5,2.0,1,2.0,1,2.0,1
6668,min_diffuse,10,20,2,3,0.05,0.95,0.8784913481999822,20,3.0,0,3.0,0,2.0,1
6669,min_diffuse,10,20,2,3,0.05,0.95,0.8700746635732161,6,2.0,1,3.0,0,3.0,0
6670,min_diffuse,10,20,2,3,0.05,0.95,0.8204092672336794,6,2.0,1,2.0,1,2.0,1
6671,min_diffuse,10,20,2,3,0.05,0.95,0.931149408997565,15,3.0,1,3.0,1,3.0,1
6672,min_diffuse,10,20,2,3,0.05,0.95,0.9337951400081852,33,4.0,1,4.0,1,4.0,1
6673,min_diffuse,10,20,2,3,0.05,0.95,0.6662173839140281,2,1.0,1,1.0,1,1.0,1
6674,min_diffuse,10,20,2,3,0.05,0.95,0.8286364603017614,8,2.0,1,2.0,1,2.0,1
6675,min_diffuse,10,20,2,3,0.05,0.95,0.8673027312710487,19,3.0,1,3.0,1,3.0,1
6676,min_diffuse,10,20,2,3,0.05,0.95,0.842519694696194,7,2.0,1,2.0,1,2.0,1
6677,min_diffuse,10,20,2,3,0.05,0.95,0.9338328679782424,23,3.0,1,3.0,1,3.0,1
6678,min_diffuse,10,20,2,3,0.05,0.95,0.5230208710291301,17,3.0,1,3.0,1,3.0,1
6679,min_diffuse,10,20,2,3,0.05,0.95,0.8533856325664159,15,3.0,1,3.0,1,3.0,1
6680,min_diffuse,10,20,2,3,0.05,0.95,0.9483314910088634,23,4.0,1,4.0,1,4.0,1
6681,min_diffuse,10,20,2,3,0.05,0.95,0.8773895186960208,14,3.0,1,3.0,1,3.0,1
6682,min_diffuse,10,20,2,3,0.05,0.95,0.7606324619858266,4,2.0,1,2.0,1,2.0,1
6683,min_diffuse,10,20,2,3,0.05,0.95,0.8833603187022384,6,2.0,1,2.0,1,2.0,1
6684,min_diffuse,10,20,2,3,0.05,0.95,0.8227031488961672,32,4.0,1,4.0,1,4.0,1
6685,min_diffuse,10,20,2,3,0.05,0.95,0.7825422033282691,6,2.0,1,2.0,1,2.0,1
6686,min_diffuse,10,20,2,3,0.05,0.95,0.8529144939687766,7,2.0,1,2.0,1,2.0,1
6687,min_diffuse,10,20,2,3,0.05,0.95,0.8896342877558475,6,3.0,0,2.0,1,2.0,1
6688,min_diffuse,10,20,2,3,0.05,0.95,0.8569368049712208,5,2.0,1,2.0,1,2.0,1
6689,min_diffuse,10,20,2,3,0.05,0.95,0.9376366011898436,13,3.0,1,3.0,1,3.0,1
6690,min_diffuse,10,20,2,3,0.05,0.95,0.9390811205984833,7,2.0,1,2.0,1,2.0,1
6691,min_diffuse,10,20,2,3,0.05,0.95,0.7173390100517472,4,2.0,1,2.0,1,2.0,1
6692,min_diffuse,10,20,2,3,0.05,0.95,0.8811373089166704,5,2.0,1,2.0,1,2.0,1
6693,min_diffuse,10,20,2,3,0.05,0.95,0.8869153838401658,5,2.0,1,2.0,1,2.0,1
6694,min_diffuse,10,20,2,3,0.05,0.95,0.8856554722792694,3,2.0,1,2.0,1,2.0,1
6695,min_diffuse,10,20,2,3,0.05,0.95,0.8101493190946613,5,2.0,1,2.0,1,2.0,1
6696,min_diffuse,10,20,2,3,0.05,0.95,0.8327047908352936,18,3.0,1,3.0,1,3.0,1
6697,min_diffuse,10,20,2,3,0.05,0.95,0.8077740139828887,3,2.0,0,1.0,1,2.0,0
6698,min_diffuse,10,20,2,3,0.05,0.95,0.8234058749752996,7,2.0,1,2.0,1,2.0,1
6699,min_diffuse,10,20,2,3,0.05,0.95,0.8093878710010076,5,2.0,1,2.0,1,2.0,1
6700,min_diffuse,10,20,2,3,0.05,0.95,0.9237617518533596,8,3.0,0,2.0,1,3.0,0
6701,min_diffuse,10,20,2,3,0.05,0.95,0.9320835845190854,22,4.0,1,4.0,1,4.0,1
6702,min_diffuse,10,20,2,3,0.05,0.95,0.9177443628212952,9,3.0,1,3.0,1,3.0,1
6703,min_diffuse,10,20,2,3,0.05,0.95,0.9063025156269884,11,3.0,1,3.0,1,3.0,1
6704,min_diffuse,10,20,2,3,0.05,0.95,0.9481289798291154,27,4.0,1,4.0,1,4.0,1
6705,min_diffuse,10,20,2,3,0.05,0.95,0.8701728635251442,37,5.0,1,5.0,1,5.0,1
6706,min_diffuse,10,20,2,3,0.05,0.95,0.929499037270906,7,2.0,1,3.0,0,3.0,0
6707,min_diffuse,10,20,2,3,0.05,0.95,0.8530799959876788,3,2.0,1,2.0,1,2.0,1
6708,min_diffuse,10,20,2,3,0.05,0.95,0.7676245930534499,5,2.0,1,2.0,1,2.0,1
6709,min_diffuse,10,20,2,3,0.05,0.95,0.8846094040864909,26,3.0,1,3.0,1,3.0,1
6710,min_diffuse,10,20,2,3,0.05,0.95,0.9497236739779628,37,3.0,1,3.0,1,3.0,1
6711,min_diffuse,10,20,2,3,0.05,0.95,0.8817784825356787,3,2.0,1,2.0,1,2.0,1
6712,min_diffuse,10,20,2,3,0.05,0.95,0.7930202618427339,4,2.0,1,2.0,1,2.0,1
6713,min_diffuse,10,20,2,3,0.05,0.95,0.9334078406694593,7,2.0,1,2.0,1,2.0,1
6714,min_diffuse,10,20,2,3,0.05,0.95,0.9337961356284468,19,4.0,0,3.0,1,3.0,1
6715,min_diffuse,10,20,2,3,0.05,0.95,0.918692766897814,21,3.0,0,2.0,1,3.0,0
6716,min_diffuse,10,20,2,3,0.05,0.95,0.8406208338232106,16,3.0,1,3.0,1,3.0,1
6717,min_diffuse,10,20,2,3,0.05,0.95,0.8080093546209202,5,2.0,1,2.0,1,2.0,1
6718,min_diffuse,10,20,2,3,0.05,0.95,0.906887522915473,25,5.0,0,4.0,1,4.0,1
6719,min_diffuse,10,20,2,3,0.05,0.95,0.938347992148052,11,3.0,0,3.0,0,2.0,1
6720,min_diffuse,10,20,2,3,0.05,0.95,0.7921206340192407,6,2.0,1,2.0,1,2.0,1
6721,min_diffuse,10,20,2,3,0.05,0.95,0.8523919169778308,12,3.0,1,3.0,1,3.0,1
6722,min_diffuse,10,20,2,3,0.05,0.95,0.9095066124869916,15,4.0,0,4.0,0,3.0,1
6723,min_diffuse,10,20,2,3,0.05,0.95,0.6632115274089384,10,3.0,0,2.0,1,2.0,1
6724,min_diffuse,10,20,2,3,0.05,0.95,0.689079652330758,4,2.0,1,2.0,1,2.0,1
6725,min_diffuse,10,20,2,3,0.05,0.95,0.9223204170292446,29,5.0,1,5.0,1,5.0,1
6726,min_diffuse,10,20,2,3,0.05,0.95,0.7021461827993778,3,2.0,0,1.0,1,2.0,0
6727,min_diffuse,10,20,2,3,0.05,0.95,0.9171973338114509,7,2.0,1,2.0,1,3.0,0
6728,min_diffuse,10,20,2,3,0.05,0.95,0.8404207967423515,9,2.0,1,2.0,1,2.0,1
6729,min_diffuse,10,20,2,3,0.05,0.95,0.8891591041152984,9,3.0,1,3.0,1,3.0,1
6730,min_diffuse,10,20,2,3,0.05,0.95,0.8599248937636826,26,4.0,1,4.0,1,4.0,1
6731,min_diffuse,10,20,2,3,0.05,0.95,0.9365019744584092,27,4.0,1,4.0,1,4.0,1
6732,min_diffuse,10,20,2,3,0.05,0.95,0.9026502559473732,15,3.0,1,3.0,1,3.0,1
6733,min_diffuse,10,20,2,3,0.05,0.95,0.9451207775260212,18,4.0,0,3.0,1,3.0,1
6734,min_diffuse,10,20,2,3,0.05,0.95,0.8670805975803292,7,3.0,0,2.0,1,2.0,1
6735,min_diffuse,10,20,2,3,0.05,0.95,0.948205986218749,25,4.0,1,4.0,1,4.0,1
6736,min_diffuse,10,20,2,3,0.05,0.95,0.7511288119117886,13,3.0,1,3.0,1,3.0,1
6737,min_diffuse,10,20,2,3,0.05,0.95,0.9142465964613063,10,2.0,1,2.0,1,2.0,1
6738,min_diffuse,10,20,2,3,0.05,0.95,0.8987566058596834,15,3.0,1,3.0,1,3.0,1
6739,min_diffuse,10,20,2,3,0.05,0.95,0.8888481736652001,8,3.0,1,3.0,1,3.0,1
6740,min_diffuse,10,20,2,3,0.05,0.95,0.8883777812763749,3,2.0,0,1.0,1,1.0,1
6741,min_diffuse,10,20,2,3,0.05,0.95,0.862585122321229,6,2.0,1,2.0,1,2.0,1
6742,min_diffuse,10,20,2,3,0.05,0.95,0.9043402796142116,20,3.0,1,3.0,1,3.0,1
6743,min_diffuse,10,20,2,3,0.05,0.95,0.8345491112640414,6,2.0,1,2.0,1,2.0,1
6744,min_diffuse,10,20,2,3,0.05,0.95,0.6924523462692711,5,2.0,1,2.0,1,2.0,1
6745,min_diffuse,10,20,2,3,0.05,0.95,0.909728575424786,5,2.0,1,2.0,1,2.0,1
6746,min_diffuse,10,20,2,3,0.05,0.95,0.7525597609804521,4,2.0,1,2.0,1,2.0,1
6747,min_diffuse,10,20,2,3,0.05,0.95,0.7306442633346788,3,2.0,1,2.0,1,2.0,1
6748,min_diffuse,10,20,2,3,0.05,0.95,0.802471104177131,4,2.0,1,2.0,1,2.0,1
6749,min_diffuse,10,20,2,3,0.05,0.95,0.937090958515736,5,2.0,1,2.0,1,2.0,1
6750,min_diffuse,10,20,2,3,0.05,0.95,0.9486285820327108,16,3.0,1,3.0,1,3.0,1
6751,min_diffuse,10,20,2,3,0.05,0.95,0.867367093256369,4,2.0,1,2.0,1,2.0,1
6752,min_diffuse,10,20,2,3,0.05,0.95,0.782505489168671,4,2.0,1,2.0,1,2.0,1
6753,min_diffuse,10,20,2,3,0.05,0.95,0.8679587091163158,13,3.0,0,2.0,1,3.0,0
6754,min_diffuse,10,20,2,3,0.05,0.95,0.6448411349465064,3,2.0,1,2.0,1,2.0,1
6755,min_diffuse,10,20,2,3,0.05,0.95,0.9298553269730476,10,3.0,0,2.0,1,3.0,0
6756,min_diffuse,10,20,2,3,0.05,0.95,0.7945915626489842,13,3.0,0,2.0,1,2.0,1
6757,min_diffuse,10,20,2,3,0.05,0.95,0.7498339037342483,10,2.0,1,2.0,1,2.0,1
6758,min_diffuse,10,20,2,3,0.05,0.95,0.8439959068296348,7,2.0,1,2.0,1,2.0,1
6759,min_diffuse,10,20,2,3,0.05,0.95,0.8545486941788715,5,2.0,1,2.0,1,2.0,1
6760,min_diffuse,10,20,2,3,0.05,0.95,0.8676349173644518,3,2.0,1,2.0,1,2.0,1
6761,min_diffuse,10,20,2,3,0.05,0.95,0.8436639443240336,3,2.0,1,2.0,1,2.0,1
6762,min_diffuse,10,20,2,3,0.05,0.95,0.7819820541574017,7,2.0,1,2.0,1,2.0,1
6763,min_diffuse,10,20,2,3,0.05,0.95,0.8911763589082452,8,2.0,1,2.0,1,3.0,0
6764,min_diffuse,10,20,2,3,0.05,0.95,0.8315328361973513,15,3.0,1,3.0,1,3.0,1
6765,min_diffuse,10,20,2,3,0.05,0.95,0.8722502878328278,2,1.0,1,1.0,1,2.0,0
6766,min_diffuse,10,20,2,3,0.05,0.95,0.7732415124037408,6,2.0,1,2.0,1,2.0,1
6767,min_diffuse,10,20,2,3,0.05,0.95,0.8689302259282657,4,2.0,1,2.0,1,2.0,1
6768,min_diffuse,10,20,2,3,0.05,0.95,0.9299489369261192,26,4.0,1,4.0,1,4.0,1
6769,min_diffuse,10,20,2,3,0.05,0.95,0.6953669460814478,2,1.0,1,1.0,1,1.0,1
6770,min_diffuse,10,20,2,3,0.05,0.95,0.8659581266655352,5,2.0,1,2.0,1,2.0,1
6771,min_diffuse,10,20,2,3,0.05,0.95,0.8073599900554133,7,2.0,1,2.0,1,2.0,1
6772,min_diffuse,10,20,2,3,0.05,0.95,0.9430325295049792,48,4.0,1,4.0,1,4.0,1
6773,min_diffuse,10,20,2,3,0.05,0.95,0.5519880979210419,2,1.0,1,1.0,1,1.0,1
6774,min_diffuse,10,20,2,3,0.05,0.95,0.9457653491837388,15,3.0,1,3.0,1,3.0,1
6775,min_diffuse,10,20,2,3,0.05,0.95,0.932700714412651,11,2.0,1,2.0,1,2.0,1
6776,min_diffuse,10,20,2,3,0.05,0.95,0.943658982464355,10,3.0,0,3.0,0,2.0,1
6777,min_diffuse,10,20,2,3,0.05,0.95,0.7686016658310988,3,2.0,1,2.0,1,2.0,1
6778,min_diffuse,10,20,2,3,0.05,0.95,0.7646200073191032,5,2.0,1,2.0,1,2.0,1
6779,min_diffuse,10,20,2,3,0.05,0.95,0.9044511101060396,15,3.0,1,4.0,0,3.0,1
6780,min_diffuse,10,20,2,3,0.05,0.95,0.5938796480968724,4,2.0,0,1.0,1,1.0,1
6781,min_diffuse,10,20,2,3,0.05,0.95,0.5517690019967287,4,2.0,1,2.0,1,2.0,1
6782,min_diffuse,10,20,2,3,0.05,0.95,0.9471907538034342,28,4.0,0,3.0,1,3.0,1
6783,min_diffuse,10,20,2,3,0.05,0.95,0.931688596337411,10,3.0,1,3.0,1,3.0,1
6784,min_diffuse,10,20,2,3,0.05,0.95,0.91685018937914,19,4.0,0,3.0,1,3.0,1
6785,min_diffuse,10,20,2,3,0.05,0.95,0.9263418913929612,24,4.0,0,4.0,0,3.0,1
6786,min_diffuse,10,20,2,3,0.05,0.95,0.7195329742003445,4,2.0,1,2.0,1,2.0,1
6787,min_diffuse,10,20,2,3,0.05,0.95,0.7921250466912818,9,3.0,1,3.0,1,3.0,1
6788,min_diffuse,10,20,2,3,0.05,0.95,0.7598750868275888,6,2.0,1,2.0,1,2.0,1
6789,min_diffuse,10,20,2,3,0.05,0.95,0.7012707925812246,4,2.0,1,2.0,1,2.0,1
6790,min_diffuse,10,20,2,3,0.05,0.95,0.8761295923025911,10,3.0,0,3.0,0,2.0,1
6791,min_diffuse,10,20,2,3,0.05,0.95,0.9271799036714106,27,3.0,1,3.0,1,3.0,1
6792,min_diffuse,10,20,2,3,0.05,0.95,0.8277421620647174,6,2.0,1,2.0,1,2.0,1
6793,min_diffuse,10,20,2,3,0.05,0.95,0.7179929536369192,5,2.0,1,2.0,1,2.0,1
6794,min_diffuse,10,20,2,3,0.05,0.95,0.9206351381473868,5,2.0,1,2.0,1,2.0,1
6795,min_diffuse,10,20,2,3,0.05,0.95,0.9499827576470348,35,4.0,1,4.0,1,4.0,1
6796,min_diffuse,10,20,2,3,0.05,0.95,0.9016673231746054,11,3.0,0,3.0,0,2.0,1
6797,min_diffuse,10,20,2,3,0.05,0.95,0.8876991674738572,2,1.0,1,2.0,0,2.0,0
6798,min_diffuse,10,20,2,3,0.05,0.95,0.7605303547991297,5,2.0,1,2.0,1,2.0,1
6799,min_diffuse,10,20,2,3,0.05,0.95,0.7100201368834966,11,3.0,0,2.0,1,2.0,1
6800,min_diffuse,10,20,2,3,0.05,0.95,0.9383136692697032,27,3.0,1,3.0,1,3.0,1
6801,min_diffuse,10,20,2,3,0.05,0.95,0.6169599788000963,4,2.0,1,2.0,1,2.0,1
6802,min_diffuse,10,20,2,3,0.05,0.95,0.901095058904051,7,2.0,1,2.0,1,2.0,1
6803,min_diffuse,10,20,2,3,0.05,0.95,0.9293848709331082,11,3.0,1,3.0,1,3.0,1
6804,min_diffuse,10,20,2,3,0.05,0.95,0.8793809190140945,8,3.0,0,2.0,1,3.0,0
6805,min_diffuse,10,20,2,3,0.05,0.95,0.8954902202569994,35,5.0,0,4.0,1,4.0,1
6806,min_diffuse,10,20,2,3,0.05,0.95,0.8283787419923937,10,2.0,1,2.0,1,2.0,1
6807,min_diffuse,10,20,2,3,0.05,0.95,0.892836175695448,15,3.0,0,3.0,0,2.0,1
6808,min_diffuse,10,20,2,3,0.05,0.95,0.8805063203361763,25,4.0,1,4.0,1,4.0,1
6809,min_diffuse,10,20,2,3,0.05,0.95,0.8407802060828548,8,2.0,1,2.0,1,2.0,1
6810,min_diffuse,10,20,2,3,0.05,0.95,0.8603313208478065,3,2.0,1,2.0,1,2.0,1
6811,min_diffuse,10,20,2,3,0.05,0.95,0.9329147128714802,11,3.0,1,3.0,1,4.0,0
6812,min_diffuse,10,20,2,3,0.05,0.95,0.8511418200380196,4,2.0,0,2.0,0,1.0,1
6813,min_diffuse,10,20,2,3,0.05,0.95,0.8792228220183059,10,2.0,1,2.0,1,2.0,1
6814,min_diffuse,10,20,2,3,0.05,0.95,0.7845328833562333,12,2.0,1,2.0,1,2.0,1
6815,min_diffuse,10,20,2,3,0.05,0.95,0.8695160913687241,13,3.0,1,3.0,1,3.0,1
6816,min_diffuse,10,20,2,3,0.05,0.95,0.934439540592802,16,3.0,1,3.0,1,3.0,1
6817,min_diffuse,10,20,2,3,0.05,0.95,0.8473382099117067,9,3.0,1,3.0,1,3.0,1
6818,min_diffuse,10,20,2,3,0.05,0.95,0.692149653824125,6,2.0,1,2.0,1,2.0,1
6819,min_diffuse,10,20,2,3,0.05,0.95,0.9331051333663796,10,3.0,0,2.0,1,2.0,1
6820,min_diffuse,10,20,2,3,0.05,0.95,0.9324109623555032,3,2.0,1,2.0,1,2.0,1
6821,min_diffuse,10,20,2,3,0.05,0.95,0.8464550908459915,5,2.0,1,2.0,1,2.0,1
6822,min_diffuse,10,20,2,3,0.05,0.95,0.9113619833609736,7,2.0,1,2.0,1,3.0,0
6823,min_diffuse,10,20,2,3,0.05,0.95,0.9169033424379552,30,4.0,1,4.0,1,4.0,1
6824,min_diffuse,10,20,2,3,0.05,0.95,0.9497993208161296,11,3.0,1,3.0,1,3.0,1
6825,min_diffuse,10,20,2,3,0.05,0.95,0.8944175284235389,12,3.0,0,2.0,1,2.0,1
6826,min_diffuse,10,20,2,3,0.05,0.95,0.8514372951650326,4,2.0,1,2.0,1,2.0,1
6827,min_diffuse,10,20,2,3,0.05,0.95,0.8880790872452771,10,3.0,1,3.0,1,3.0,1
6828,min_diffuse,10,20,2,3,0.05,0.95,0.9414315722815678,19,3.0,0,3.0,0,2.0,1
6829,min_diffuse,10,20,2,3,0.05,0.95,0.9470188465764782,24,4.0,0,3.0,1,3.0,1
6830,min_diffuse,10,20,2,3,0.05,0.95,0.8513021983945288,10,2.0,1,2.0,1,2.0,1
6831,min_diffuse,10,20,2,3,0.05,0.95,0.8842169144244613,22,3.0,1,3.0,1,3.0,1
6832,min_diffuse,10,20,2,3,0.05,0.95,0.8464774050462737,8,2.0,1,2.0,1,2.0,1
6833,min_diffuse,10,20,2,3,0.05,0.95,0.9301807746107283,14,3.0,1,3.0,1,3.0,1
6834,min_diffuse,10,20,2,3,0.05,0.95,0.904039541201664,15,3.0,1,3.0,1,3.0,1
6835,min_diffuse,10,20,2,3,0.05,0.95,0.6324758145991185,8,2.0,1,2.0,1,2.0,1
6836,min_diffuse,10,20,2,3,0.05,0.95,0.9445036130125566,32,5.0,0,4.0,1,5.0,0
6837,min_diffuse,10,20,2,3,0.05,0.95,0.9247830745255884,6,2.0,1,2.0,1,2.0,1
6838,min_diffuse,10,20,2,3,0.05,0.95,0.9475829681943508,24,4.0,1,4.0,1,4.0,1
6839,min_diffuse,10,20,2,3,0.05,0.95,0.9428014373198346,5,2.0,1,2.0,1,2.0,1
6840,min_diffuse,10,20,2,3,0.05,0.95,0.9208340590916088,21,3.0,1,3.0,1,3.0,1
6841,min_diffuse,10,20,2,3,0.05,0.95,0.794966819063326,5,2.0,1,2.0,1,2.0,1
6842,min_diffuse,10,20,2,3,0.05,0.95,0.8842456875491376,14,3.0,1,3.0,1,3.0,1
6843,min_diffuse,10,20,2,3,0.05,0.95,0.9020625441098484,42,4.0,1,4.0,1,4.0,1
6844,min_diffuse,10,20,2,3,0.05,0.95,0.9301112902192014,14,3.0,1,3.0,1,3.0,1
6845,min_diffuse,10,20,2,3,0.05,0.95,0.864794619139825,7,2.0,1,3.0,0,3.0,0
6846,min_diffuse,10,20,2,3,0.05,0.95,0.8973336050587482,15,3.0,1,3.0,1,3.0,1
6847,min_diffuse,10,20,2,3,0.05,0.95,0.8244952192523284,5,2.0,1,2.0,1,2.0,1
6848,min_diffuse,10,20,2,3,0.05,0.95,0.9294737067684752,13,3.0,1,3.0,1,3.0,1
6849,min_diffuse,10,20,2,3,0.05,0.95,0.8571024581922797,5,2.0,1,2.0,1,2.0,1
6850,min_diffuse,10,20,2,3,0.05,0.95,0.8770779717424616,13,3.0,1,3.0,1,3.0,1
6851,min_diffuse,10,20,2,3,0.05,0.95,0.899435428308486,2,1.0,1,1.0,1,2.0,0
6852,min_diffuse,10,20,2,3,0.05,0.95,0.927304459263108,76,7.0,0,6.0,1,6.0,1
6853,min_diffuse,10,20,2,3,0.05,0.95,0.9444332946253496,27,4.0,1,4.0,1,4.0,1
6854,min_diffuse,10,20,2,3,0.05,0.95,0.835990840835862,16,3.0,0,2.0,1,2.0,1
6855,min_diffuse,10,20,2,3,0.05,0.95,0.9023653599540908,4,2.0,1,2.0,1,2.0,1
6856,min_diffuse,10,20,2,3,0.05,0.95,0.945763200246256,8,2.0,1,2.0,1,2.0,1
6857,min_diffuse,10,20,2,3,0.05,0.95,0.8822876405257731,14,3.0,1,3.0,1,3.0,1
6858,min_diffuse,10,20,2,3,0.05,0.95,0.8680127907389333,14,3.0,0,3.0,0,2.0,1
6859,min_diffuse,10,20,2,3,0.05,0.95,0.8931995193165125,32,4.0,0,4.0,0,3.0,1
6860,min_diffuse,10,20,2,3,0.05,0.95,0.9239388129655578,12,3.0,1,3.0,1,3.0,1
6861,min_diffuse,10,20,2,3,0.05,0.95,0.803734746843212,6,2.0,1,2.0,1,2.0,1
6862,min_diffuse,10,20,2,3,0.05,0.95,0.8895408677829684,7,2.0,1,2.0,1,2.0,1
6863,min_diffuse,10,20,2,3,0.05,0.95,0.8500376723153861,7,2.0,1,2.0,1,2.0,1
6864,min_diffuse,10,20,2,3,0.05,0.95,0.8815879539072048,9,2.0,1,2.0,1,2.0,1
6865,min_diffuse,10,20,2,3,0.05,0.95,0.9392371933799384,19,3.0,1,3.0,1,3.0,1
6866,min_diffuse,10,20,2,3,0.05,0.95,0.8213339789194459,16,3.0,1,3.0,1,3.0,1
6867,min_diffuse,10,20,2,3,0.05,0.95,0.897018412297865,17,4.0,0,4.0,0,3.0,1
6868,min_diffuse,10,20,2,3,0.05,0.95,0.8071047133574842,5,2.0,1,2.0,1,2.0,1
6869,min_diffuse,10,20,2,3,0.05,0.95,0.657183888809172,5,2.0,1,2.0,1,2.0,1
6870,min_diffuse,10,20,2,3,0.05,0.95,0.7944177832220681,5,2.0,1,2.0,1,2.0,1
6871,min_diffuse,10,20,2,3,0.05,0.95,0.8843600133925182,9,2.0,1,2.0,1,2.0,1
6872,min_diffuse,10,20,2,3,0.05,0.95,0.9327665661023816,10,3.0,1,3.0,1,3.0,1
6873,min_diffuse,10,20,2,3,0.05,0.95,0.8236044105273929,7,2.0,1,2.0,1,2.0,1
6874,min_diffuse,10,20,2,3,0.05,0.95,0.8288244891505135,5,2.0,1,2.0,1,2.0,1
6875,min_diffuse,10,20,2,3,0.05,0.95,0.9315142880342934,11,3.0,1,3.0,1,3.0,1
6876,min_diffuse,10,20,2,3,0.05,0.95,0.8601971221892599,19,4.0,1,4.0,1,4.0,1
6877,min_diffuse,10,20,2,3,0.05,0.95,0.9136320692515548,3,2.0,1,2.0,1,2.0,1
6878,min_diffuse,10,20,2,3,0.05,0.95,0.8850760235745059,7,2.0,1,2.0,1,3.0,0
6879,min_diffuse,10,20,2,3,0.05,0.95,0.873212692900369,9,3.0,0,2.0,1,2.0,1
6880,min_diffuse,10,20,2,3,0.05,0.95,0.9116495391512472,2,1.0,1,2.0,0,2.0,0
6881,min_diffuse,10,20,2,3,0.05,0.95,0.8107500357631993,9,2.0,1,2.0,1,2.0,1
6882,min_diffuse,10,20,2,3,0.05,0.95,0.8358537191201324,8,3.0,0,2.0,1,2.0,1
6883,min_diffuse,10,20,2,3,0.05,0.95,0.773642094926729,3,2.0,1,2.0,1,2.0,1
6884,min_diffuse,10,20,2,3,0.05,0.95,0.6550901907557638,4,2.0,1,2.0,1,2.0,1
6885,min_diffuse,10,20,2,3,0.05,0.95,0.9399031016018636,35,4.0,0,4.0,0,3.0,1
6886,min_diffuse,10,20,2,3,0.05,0.95,0.9407161618806558,22,3.0,1,3.0,1,3.0,1
6887,min_diffuse,10,20,2,3,0.05,0.95,0.8093639193095999,16,3.0,1,3.0,1,3.0,1
6888,min_diffuse,10,20,2,3,0.05,0.95,0.8553296391142167,10,2.0,1,2.0,1,2.0,1
6889,min_diffuse,10,20,2,3,0.05,0.95,0.6953351629611261,4,2.0,1,2.0,1,2.0,1
6890,min_diffuse,10,20,2,3,0.05,0.95,0.8081057649578384,5,2.0,1,2.0,1,2.0,1
6891,min_diffuse,10,20,2,3,0.05,0.95,0.8649815338217545,5,2.0,1,2.0,1,2.0,1
6892,min_diffuse,10,20,2,3,0.05,0.95,0.8324172636958673,4,2.0,1,2.0,1,2.0,1
6893,min_diffuse,10,20,2,3,0.05,0.95,0.9322007406450682,38,3.0,1,3.0,1,3.0,1
6894,min_diffuse,10,20,2,3,0.05,0.95,0.8431936801867939,11,3.0,0,3.0,0,2.0,1
6895,min_diffuse,10,20,2,3,0.05,0.95,0.9158603465268064,10,3.0,1,3.0,1,3.0,1
6896,min_diffuse,10,20,2,3,0.05,0.95,0.9440487481722952,86,6.0,1,6.0,1,6.0,1
6897,min_diffuse,10,20,2,3,0.05,0.95,0.9214657781015968,10,3.0,1,3.0,1,3.0,1
6898,min_diffuse,10,20,2,3,0.05,0.95,0.9090307340885786,11,3.0,1,3.0,1,3.0,1
6899,min_diffuse,10,20,2,3,0.05,0.95,0.8682109624393854,8,2.0,1,2.0,1,3.0,0
6900,min_diffuse,10,20,2,3,0.05,0.95,0.8711112281936311,10,3.0,0,2.0,1,2.0,1
6901,min_diffuse,10,20,2,3,0.05,0.95,0.7224474206952161,3,2.0,1,2.0,1,2.0,1
6902,min_diffuse,10,20,2,3,0.05,0.95,0.5241500902409538,2,1.0,1,2.0,0,2.0,0
6903,min_diffuse,10,20,2,3,0.05,0.95,0.8681893621662213,15,3.0,1,3.0,1,3.0,1
6904,min_diffuse,10,20,2,3,0.05,0.95,0.8285701392586885,11,3.0,0,3.0,0,2.0,1
6905,min_diffuse,10,20,2,3,0.05,0.95,0.9263981714234452,20,3.0,1,3.0,1,3.0,1
6906,min_diffuse,10,20,2,3,0.05,0.95,0.9340171565848674,23,4.0,0,3.0,1,3.0,1
6907,min_diffuse,10,20,2,3,0.05,0.95,0.9072166401737576,14,3.0,1,3.0,1,3.0,1
6908,min_diffuse,10,20,2,3,0.05,0.95,0.9185572515282744,11,3.0,0,2.0,1,3.0,0
6909,min_diffuse,10,20,2,3,0.05,0.95,0.9462036165645008,8,2.0,1,2.0,1,2.0,1
6910,min_diffuse,10,20,2,3,0.05,0.95,0.7919133105920421,16,3.0,1,3.0,1,3.0,1
6911,min_diffuse,10,20,2,3,0.05,0.95,0.7726928491191885,7,2.0,1,2.0,1,2.0,1
6912,min_diffuse,10,20,2,3,0.05,0.95,0.4977997899383437,3,2.0,1,2.0,1,2.0,1
6913,min_diffuse,10,20,2,3,0.05,0.95,0.8025845276109999,9,3.0,1,3.0,1,3.0,1
6914,min_diffuse,10,20,2,3,0.05,0.95,0.9474606736322034,10,3.0,1,3.0,1,3.0,1
6915,min_diffuse,10,20,2,3,0.05,0.95,0.7558039635318006,4,2.0,1,2.0,1,2.0,1
6916,min_diffuse,10,20,2,3,0.05,0.95,0.8943954793960899,7,3.0,1,3.0,1,3.0,1
6917,min_diffuse,10,20,2,3,0.05,0.95,0.8875446874114636,8,3.0,0,2.0,1,2.0,1
6918,min_diffuse,10,20,2,3,0.05,0.95,0.9168861015718082,31,4.0,0,3.0,1,3.0,1
6919,min_diffuse,10,20,2,3,0.05,0.95,0.9135881449624266,5,2.0,1,2.0,1,2.0,1
6920,min_diffuse,10,20,2,3,0.05,0.95,0.7348510426923277,13,3.0,1,3.0,1,3.0,1
6921,min_diffuse,10,20,2,3,0.05,0.95,0.7525640829087711,4,2.0,1,2.0,1,2.0,1
6922,min_diffuse,10,20,2,3,0.05,0.95,0.8917821632799132,12,3.0,0,3.0,0,2.0,1
6923,min_diffuse,10,20,2,3,0.05,0.95,0.9090835517978098,27,5.0,0,4.0,1,5.0,0
6924,min_diffuse,10,20,2,3,0.05,0.95,0.8474396103130531,13,2.0,1,2.0,1,2.0,1
6925,min_diffuse,10,20,2,3,0.05,0.95,0.945051177308976,4,2.0,1,2.0,1,2.0,1
6926,min_diffuse,10,20,2,3,0.05,0.95,0.805349847319501,4,2.0,1,2.0,1,2.0,1
6927,min_diffuse,10,20,2,3,0.05,0.95,0.9398774354381728,3,2.0,1,2.0,1,2.0,1
6928,min_diffuse,10,20,2,3,0.05,0.95,0.692601569435177,4,2.0,0,2.0,0,1.0,1
6929,min_diffuse,10,20,2,3,0.05,0.95,0.853722694330641,6,2.0,1,2.0,1,2.0,1
6930,min_diffuse,10,20,2,3,0.05,0.95,0.9449678128892846,15,3.0,1,3.0,1,3.0,1
6931,min_diffuse,10,20,2,3,0.05,0.95,0.939194365900774,23,4.0,0,3.0,1,4.0,0
6932,min_diffuse,10,20,2,3,0.05,0.95,0.9282970035141304,23,4.0,1,4.0,1,4.0,1
6933,min_diffuse,10,20,2,3,0.05,0.95,0.9224873135523248,5,2.0,1,2.0,1,2.0,1
6934,min_diffuse,10,20,2,3,0.05,0.95,0.6808293879230385,5,2.0,1,2.0,1,2.0,1
6935,min_diffuse,10,20,2,3,0.05,0.95,0.8917717446317031,7,2.0,1,2.0,1,2.0,1
6936,min_diffuse,10,20,2,3,0.05,0.95,0.7791665493057263,8,2.0,1,3.0,0,3.0,0
6937,min_diffuse,10,20,2,3,0.05,0.95,0.7858554557658272,3,2.0,1,2.0,1,2.0,1
6938,min_diffuse,10,20,2,3,0.05,0.95,0.9080169835386056,9,3.0,1,3.0,1,3.0,1
6939,min_diffuse,10,20,2,3,0.05,0.95,0.8948366366658564,5,2.0,1,2.0,1,2.0,1
6940,min_diffuse,10,20,2,3,0.05,0.95,0.9123244906823944,8,2.0,1,2.0,1,2.0,1
6941,min_diffuse,10,20,2,3,0.05,0.95,0.8147428848194586,3,2.0,1,2.0,1,2.0,1
6942,min_diffuse,10,20,2,3,0.05,0.95,0.721748561841777,2,1.0,1,1.0,1,1.0,1
6943,min_diffuse,10,20,2,3,0.05,0.95,0.8821358301819008,9,2.0,1,2.0,1,2.0,1
6944,min_diffuse,10,20,2,3,0.05,0.95,0.9291209506525124,8,3.0,0,2.0,1,2.0,1
6945,min_diffuse,10,20,2,3,0.05,0.95,0.926058551217024,16,3.0,1,3.0,1,3.0,1
6946,min_diffuse,10,20,2,3,0.05,0.95,0.8941659170130896,5,2.0,1,2.0,1,2.0,1
6947,min_diffuse,10,20,2,3,0.05,0.95,0.9498487500014698,23,4.0,0,3.0,1,4.0,0
6948,min_diffuse,10,20,2,3,0.05,0.95,0.90450178579922,24,4.0,1,4.0,1,4.0,1
6949,min_diffuse,10,20,2,3,0.05,0.95,0.9235131313548492,15,5.0,1,5.0,1,5.0,1
6950,min_diffuse,10,20,2,3,0.05,0.95,0.9096239363758764,7,2.0,1,2.0,1,2.0,1
6951,min_diffuse,10,20,2,3,0.05,0.95,0.8539756314720869,24,3.0,1,3.0,1,3.0,1
6952,min_diffuse,10,20,2,3,0.05,0.95,0.8323399804298017,8,2.0,1,2.0,1,2.0,1
6953,min_diffuse,10,20,2,3,0.05,0.95,0.9028136906779518,8,3.0,0,2.0,1,3.0,0
6954,min_diffuse,10,20,2,3,0.05,0.95,0.8136649282976122,4,2.0,1,2.0,1,2.0,1
6955,min_diffuse,10,20,2,3,0.05,0.95,0.8125649176411768,7,2.0,1,2.0,1,2.0,1
6956,min_diffuse,10,20,2,3,0.05,0.95,0.9473265319847528,16,3.0,0,2.0,1,2.0,1
6957,min_diffuse,10,20,2,3,0.05,0.95,0.8716054716100301,7,3.0,1,3.0,1,3.0,1
6958,min_diffuse,10,20,2,3,0.05,0.95,0.8244770771992986,13,3.0,0,3.0,0,2.0,1
6959,min_diffuse,10,20,2,3,0.05,0.95,0.9016477968509224,19,4.0,1,4.0,1,4.0,1
6960,min_diffuse,10,20,2,3,0.05,0.95,0.8899898984252395,6,2.0,1,2.0,1,2.0,1
6961,min_diffuse,10,20,2,3,0.05,0.95,0.9489454420797148,64,5.0,0,5.0,0,4.0,1
6962,min_diffuse,10,20,2,3,0.05,0.95,0.7539566545766592,3,2.0,0,1.0,1,1.0,1
6963,min_diffuse,10,20,2,3,0.05,0.95,0.9171546642782394,13,3.0,1,3.0,1,3.0,1
6964,min_diffuse,10,20,2,3,0.05,0.95,0.90682547142524,27,3.0,1,3.0,1,3.0,1
6965,min_diffuse,10,20,2,3,0.05,0.95,0.9186780967946035,9,2.0,1,2.0,1,3.0,0
6966,min_diffuse,10,20,2,3,0.05,0.95,0.9440200285299392,9,2.0,0,2.0,0,1.0,1
6967,min_diffuse,10,20,2,3,0.05,0.95,0.8408896768137926,15,3.0,0,2.0,1,2.0,1
6968,min_diffuse,10,20,2,3,0.05,0.95,0.9413974071788356,16,4.0,1,4.0,1,4.0,1
6969,min_diffuse,10,20,2,3,0.05,0.95,0.9393062966651662,21,3.0,1,3.0,1,3.0,1
6970,min_diffuse,10,20,2,3,0.05,0.95,0.943023634791238,40,4.0,0,4.0,0,3.0,1
6971,min_diffuse,10,20,2,3,0.05,0.95,0.9268859249682876,11,3.0,1,3.0,1,3.0,1
6972,min_diffuse,10,20,2,3,0.05,0.95,0.9347180015490574,48,5.0,0,5.0,0,4.0,1
6973,min_diffuse,10,20,2,3,0.05,0.95,0.9225310580398868,9,2.0,1,2.0,1,2.0,1
6974,min_diffuse,10,20,2,3,0.05,0.95,0.7964167817041217,11,3.0,1,3.0,1,3.0,1
6975,min_diffuse,10,20,2,3,0.05,0.95,0.8372172921180738,6,2.0,1,2.0,1,2.0,1
6976,min_diffuse,10,20,2,3,0.05,0.95,0.9303654810260884,15,3.0,1,3.0,1,3.0,1
6977,min_diffuse,10,20,2,3,0.05,0.95,0.9353327402248692,56,7.0,1,7.0,1,7.0,1
6978,min_diffuse,10,20,2,3,0.05,0.95,0.7909861638336708,4,2.0,1,2.0,1,2.0,1
6979,min_diffuse,10,20,2,3,0.05,0.95,0.7157876451683287,6,2.0,1,2.0,1,2.0,1
6980,min_diffuse,10,20,2,3,0.05,0.95,0.9478593773172698,10,3.0,1,3.0,1,3.0,1
6981,min_diffuse,10,20,2,3,0.05,0.95,0.8287008462958436,5,2.0,1,2.0,1,3.0,0
6982,min_diffuse,10,20,2,3,0.05,0.95,0.8708483644315101,12,3.0,1,3.0,1,3.0,1
6983,min_diffuse,10,20,2,3,0.05,0.95,0.7270834421298332,9,2.0,1,2.0,1,2.0,1
6984,min_diffuse,10,20,2,3,0.05,0.95,0.7117244039894888,8,2.0,1,2.0,1,2.0,1
6985,min_diffuse,10,20,2,3,0.05,0.95,0.8385631563589238,13,3.0,1,3.0,1,3.0,1
6986,min_diffuse,10,20,2,3,0.05,0.95,0.8465902003536748,6,2.0,1,2.0,1,2.0,1
6987,min_diffuse,10,20,2,3,0.05,0.95,0.8761688420161797,11,3.0,1,3.0,1,3.0,1
6988,min_diffuse,10,20,2,3,0.05,0.95,0.8929827820446979,6,2.0,1,2.0,1,2.0,1
6989,min_diffuse,10,20,2,3,0.05,0.95,0.9058239392913172,5,2.0,1,2.0,1,2.0,1
6990,min_diffuse,10,20,2,3,0.05,0.95,0.7092444374483546,3,2.0,0,1.0,1,1.0,1
6991,min_diffuse,10,20,2,3,0.05,0.95,0.9119560565017364,13,3.0,1,3.0,1,3.0,1
6992,min_diffuse,10,20,2,3,0.05,0.95,0.8415749122385978,20,3.0,1,3.0,1,3.0,1
6993,min_diffuse,10,20,2,3,0.05,0.95,0.807256817329985,7,2.0,1,2.0,1,2.0,1
6994,min_diffuse,10,20,2,3,0.05,0.95,0.7706894365128717,11,2.0,1,2.0,1,2.0,1
6995,min_diffuse,10,20,2,3,0.05,0.95,0.803910082314898,8,2.0,1,2.0,1,2.0,1
6996,min_diffuse,10,20,2,3,0.05,0.95,0.9063543336332808,10,2.0,1,2.0,1,2.0,1
6997,min_diffuse,10,20,2,3,0.05,0.95,0.877404621473753,4,2.0,1,2.0,1,2.0,1
6998,min_diffuse,10,20,2,3,0.05,0.95,0.8502510582350623,29,3.0,1,4.0,0,3.0,1
6999,min_diffuse,10,20,2,3,0.05,0.95,0.9112484032511392,10,3.0,1,3.0,1,3.0,1
7000,min_diffuse,10,20,2,3,0.05,0.95,0.8367628988599849,6,2.0,1,2.0,1,2.0,1
7001,min_diffuse,10,20,2,3,0.05,0.95,0.8676187559063542,10,2.0,1,2.0,1,2.0,1
7002,min_diffuse,10,20,2,3,0.05,0.95,0.9021383438276688,9,2.0,1,2.0,1,2.0,1
7003,min_diffuse,10,20,2,3,0.05,0.95,0.8591797426220948,4,2.0,1,2.0,1,2.0,1
7004,min_diffuse,10,20,2,3,0.05,0.95,0.8016746779391433,17,3.0,1,3.0,1,3.0,1
7005,min_diffuse,10,20,2,3,0.05,0.95,0.9486155119390924,59,6.0,1,7.0,0,7.0,0
7006,min_diffuse,10,20,2,3,0.05,0.95,0.8346701552060535,5,2.0,1,2.0,1,2.0,1
7007,min_diffuse,10,20,2,3,0.05,0.95,0.9188558916378918,13,3.0,0,2.0,1,3.0,0
7008,min_diffuse,10,20,2,3,0.05,0.95,0.8107820679460225,12,3.0,0,2.0,1,2.0,1
7009,min_diffuse,10,20,2,3,0.05,0.95,0.7134602768265524,4,2.0,1,2.0,1,2.0,1
7010,min_diffuse,10,20,2,3,0.05,0.95,0.9056167666127068,20,4.0,1,4.0,1,4.0,1
7011,min_diffuse,10,20,2,3,0.05,0.95,0.9192204424615756,39,4.0,0,4.0,0,3.0,1
7012,min_diffuse,10,20,2,3,0.05,0.95,0.9053768892849352,15,4.0,0,3.0,1,3.0,1
7013,min_diffuse,10,20,2,3,0.05,0.95,0.8882818650370202,21,3.0,1,3.0,1,3.0,1
7014,min_diffuse,10,20,2,3,0.05,0.95,0.9288026424135912,39,4.0,1,4.0,1,4.0,1
7015,min_diffuse,10,20,2,3,0.05,0.95,0.8834179731372557,13,3.0,1,3.0,1,3.0,1
7016,min_diffuse,10,20,2,3,0.05,0.95,0.9332367729033896,74,6.0,0,5.0,1,5.0,1
7017,min_diffuse,10,20,2,3,0.05,0.95,0.8843120081591102,4,2.0,1,2.0,1,2.0,1
7018,min_diffuse,10,20,2,3,0.05,0.95,0.94181328893037,30,4.0,1,4.0,1,4.0,1
7019,min_diffuse,10,20,2,3,0.05,0.95,0.9382206722598682,10,2.0,1,2.0,1,2.0,1
7020,min_diffuse,10,20,2,3,0.05,0.95,0.6757876453209366,6,2.0,1,2.0,1,2.0,1
7021,min_diffuse,10,20,2,3,0.05,0.95,0.8689140134406215,13,2.0,1,2.0,1,2.0,1
7022,min_diffuse,10,20,2,3,0.05,0.95,0.8196818369832037,3,2.0,1,2.0,1,2.0,1
7023,min_diffuse,10,20,2,3,0.05,0.95,0.9219980117420076,3,2.0,1,2.0,1,2.0,1
7024,min_diffuse,10,20,2,3,0.05,0.95,0.8908019510976329,8,3.0,1,3.0,1,3.0,1
7025,min_diffuse,10,20,2,3,0.05,0.95,0.928411704624824,51,7.0,1,7.0,1,7.0,1
7026,min_diffuse,10,20,2,3,0.05,0.95,0.8577585686769551,6,2.0,1,2.0,1,2.0,1
7027,min_diffuse,10,20,2,3,0.05,0.95,0.8918108864969253,10,3.0,0,2.0,1,2.0,1
7028,min_diffuse,10,20,2,3,0.05,0.95,0.9213428731646686,22,3.0,1,3.0,1,3.0,1
7029,min_diffuse,10,20,2,3,0.05,0.95,0.9090628957624224,22,3.0,1,3.0,1,3.0,1
7030,min_diffuse,10,20,2,3,0.05,0.95,0.5767633425568118,3,2.0,1,2.0,1,2.0,1
7031,min_diffuse,10,20,2,3,0.05,0.95,0.8694732742431898,10,2.0,1,2.0,1,2.0,1
7032,min_diffuse,10,20,2,3,0.05,0.95,0.8935932077859814,12,3.0,1,3.0,1,3.0,1
7033,min_diffuse,10,20,2,3,0.05,0.95,0.9189157046349606,7,2.0,1,2.0,1,2.0,1
7034,min_diffuse,10,20,2,3,0.05,0.95,0.835531682155983,10,3.0,1,3.0,1,3.0,1
7035,min_diffuse,10,20,2,3,0.05,0.95,0.8457858278498495,17,3.0,1,3.0,1,3.0,1
7036,min_diffuse,10,20,2,3,0.05,0.95,0.7952471708212286,1,1.0,1,1.0,1,1.0,1
7037,min_diffuse,10,20,2,3,0.05,0.95,0.9351598504068812,13,3.0,1,3.0,1,3.0,1
7038,min_diffuse,10,20,2,3,0.05,0.95,0.8744017842024311,10,3.0,0,2.0,1,2.0,1
7039,min_diffuse,10,20,2,3,0.05,0.95,0.8968346432881021,20,3.0,1,3.0,1,3.0,1
7040,min_diffuse,10,20,2,3,0.05,0.95,0.9404450538631624,17,3.0,1,3.0,1,3.0,1
7041,min_diffuse,10,20,2,3,0.05,0.95,0.8911038710391237,16,4.0,0,3.0,1,3.0,1
7042,min_diffuse,10,20,2,3,0.05,0.95,0.8867223584238838,20,4.0,0,3.0,1,3.0,1
7043,min_diffuse,10,20,2,3,0.05,0.95,0.8709096463729522,5,2.0,1,2.0,1,2.0,1
7044,min_diffuse,10,20,2,3,0.05,0.95,0.9104692762818,8,3.0,0,2.0,1,2.0,1
7045,min_diffuse,10,20,2,3,0.05,0.95,0.8831790449760301,32,4.0,1,4.0,1,4.0,1
7046,min_diffuse,10,20,2,3,0.05,0.95,0.9393741839189906,23,4.0,0,3.0,1,3.0,1
7047,min_diffuse,10,20,2,3,0.05,0.95,0.775328675232797,7,2.0,1,2.0,1,2.0,1
7048,min_diffuse,10,20,2,3,0.05,0.95,0.9360902932978824,16,3.0,1,3.0,1,3.0,1
7049,min_diffuse,10,20,2,3,0.05,0.95,0.8189282399763674,7,2.0,1,2.0,1,2.0,1
7050,min_diffuse,10,20,2,3,0.05,0.95,0.8745805841472317,8,3.0,1,3.0,1,3.0,1
7051,min_diffuse,10,20,2,3,0.05,0.95,0.882908093910704,5,2.0,1,3.0,0,3.0,0
7052,min_diffuse,10,20,2,3,0.05,0.95,0.7143433606543365,9,2.0,1,2.0,1,2.0,1
7053,min_diffuse,10,20,2,3,0.05,0.95,0.9066174199856096,18,3.0,1,3.0,1,3.0,1
7054,min_diffuse,10,20,2,3,0.05,0.95,0.921673297169447,8,2.0,1,2.0,1,2.0,1
7055,min_diffuse,10,20,2,3,0.05,0.95,0.945107226003561,14,3.0,0,2.0,1,3.0,0
7056,min_diffuse,10,20,2,3,0.05,0.95,0.8930757483885837,2,1.0,1,1.0,1,2.0,0
7057,min_diffuse,10,20,2,3,0.05,0.95,0.9308174701750972,13,3.0,1,3.0,1,3.0,1
7058,min_diffuse,10,20,2,3,0.05,0.95,0.9273026618560196,4,2.0,1,2.0,1,3.0,0
7059,min_diffuse,10,20,2,3,0.05,0.95,0.915379064071988,22,4.0,0,3.0,1,4.0,0
7060,min_diffuse,10,20,2,3,0.05,0.95,0.9059216379370312,11,3.0,1,3.0,1,3.0,1
7061,min_diffuse,10,20,2,3,0.05,0.95,0.7569717615865063,9,2.0,1,2.0,1,2.0,1
7062,min_diffuse,10,20,2,3,0.05,0.95,0.949455559914818,13,3.0,0,3.0,0,2.0,1
7063,min_diffuse,10,20,2,3,0.05,0.95,0.7803266921312083,9,2.0,1,2.0,1,3.0,0
7064,min_diffuse,10,20,2,3,0.05,0.95,0.8415030325123964,16,3.0,1,3.0,1,3.0,1
7065,min_diffuse,10,20,2,3,0.05,0.95,0.8353488462809815,6,2.0,1,2.0,1,2.0,1
7066,min_diffuse,10,20,2,3,0.05,0.95,0.8796347598668987,15,3.0,1,3.0,1,3.0,1
7067,min_diffuse,10,20,2,3,0.05,0.95,0.9309058246672538,9,2.0,1,2.0,1,3.0,0
7068,min_diffuse,10,20,2,3,0.05,0.95,0.8095475451175579,6,2.0,1,2.0,1,2.0,1
7069,min_diffuse,10,20,2,3,0.05,0.95,0.6080118664255593,6,2.0,1,2.0,1,2.0,1
7070,min_diffuse,10,20,2,3,0.05,0.95,0.9485387077746352,18,3.0,1,3.0,1,3.0,1
7071,min_diffuse,10,20,2,3,0.05,0.95,0.8201988610135642,24,4.0,0,4.0,0,3.0,1
7072,min_diffuse,10,20,2,3,0.05,0.95,0.8479184895721935,7,2.0,1,2.0,1,2.0,1
7073,min_diffuse,10,20,2,3,0.05,0.95,0.9125396916157492,21,4.0,0,3.0,1,3.0,1
7074,min_diffuse,10,20,2,3,0.05,0.95,0.8401340913063527,10,3.0,0,2.0,1,2.0,1
7075,min_diffuse,10,20,2,3,0.05,0.95,0.7596744902662953,7,2.0,1,2.0,1,2.0,1
7076,min_diffuse,10,20,2,3,0.05,0.95,0.8744144952133306,27,3.0,1,3.0,1,3.0,1
7077,min_diffuse,10,20,2,3,0.05,0.95,0.8684368110300238,17,3.0,0,2.0,1,2.0,1
7078,min_diffuse,10,20,2,3,0.05,0.95,0.8943241223163256,33,4.0,1,4.0,1,4.0,1
7079,min_diffuse,10,20,2,3,0.05,0.95,0.8016594865784444,5,2.0,1,2.0,1,2.0,1
7080,min_diffuse,10,20,2,3,0.05,0.95,0.9405384563834848,24,4.0,0,3.0,1,3.0,1
7081,min_diffuse,10,20,2,3,0.05,0.95,0.707620704442217,2,1.0,1,1.0,1,1.0,1
7082,min_diffuse,10,20,2,3,0.05,0.95,0.9480084048468364,10,2.0,1,2.0,1,2.0,1
7083,min_diffuse,10,20,2,3,0.05,0.95,0.8960787739032288,9,2.0,1,3.0,0,3.0,0
7084,min_diffuse,10,20,2,3,0.05,0.95,0.7385295949649827,2,1.0,1,1.0,1,1.0,1
7085,min_diffuse,10,20,2,3,0.05,0.95,0.9184028153673042,5,2.0,1,2.0,1,2.0,1
7086,min_diffuse,10,20,2,3,0.05,0.95,0.4664410800138395,4,2.0,1,2.0,1,2.0,1
7087,min_diffuse,10,20,2,3,0.05,0.95,0.9214665623254245,20,4.0,1,4.0,1,4.0,1
7088,min_diffuse,10,20,2,3,0.05,0.95,0.9062179406607652,38,4.0,1,4.0,1,4.0,1
7089,min_diffuse,10,20,2,3,0.05,0.95,0.8787137921107734,5,2.0,1,2.0,1,2.0,1
7090,min_diffuse,10,20,2,3,0.05,0.95,0.9261078132938508,11,3.0,1,3.0,1,3.0,1
7091,min_diffuse,10,20,2,3,0.05,0.95,0.907881531912011,7,2.0,1,2.0,1,2.0,1
7092,min_diffuse,10,20,2,3,0.05,0.95,0.8794781179097416,7,2.0,1,2.0,1,2.0,1
7093,min_diffuse,10,20,2,3,0.05,0.95,0.7871664424332934,4,2.0,0,2.0,0,1.0,1
7094,min_diffuse,10,20,2,3,0.05,0.95,0.9182776186061372,16,4.0,1,4.0,1,4.0,1
7095,min_diffuse,10,20,2,3,0.05,0.95,0.9439781210488162,12,3.0,0,2.0,1,3.0,0
7096,min_diffuse,10,20,2,3,0.05,0.95,0.8605954109495367,4,2.0,1,2.0,1,3.0,0
7097,min_diffuse,10,20,2,3,0.05,0.95,0.7998422485070718,3,2.0,1,2.0,1,2.0,1
7098,min_diffuse,10,20,2,3,0.05,0.95,0.7133746598590565,6,2.0,1,2.0,1,2.0,1
7099,min_diffuse,10,20,2,3,0.05,0.95,0.7880520340229166,5,2.0,1,2.0,1,2.0,1
7100,min_diffuse,10,20,2,3,0.05,0.95,0.9466642847815931,15,3.0,1,3.0,1,3.0,1
7101,min_diffuse,10,20,2,3,0.05,0.95,0.9244602758216486,10,3.0,1,3.0,1,3.0,1
7102,min_diffuse,10,20,2,3,0.05,0.95,0.9188805863329016,33,4.0,1,4.0,1,4.0,1
7103,min_diffuse,10,20,2,3,0.05,0.95,0.7554011216828128,6,2.0,1,2.0,1,2.0,1
7104,min_diffuse,10,20,2,3,0.05,0.95,0.7358906286961882,3,2.0,0,2.0,0,1.0,1
7105,min_diffuse,10,20,2,3,0.05,0.95,0.9163978553778684,40,5.0,0,4.0,1,4.0,1
7106,min_diffuse,10,20,2,3,0.05,0.95,0.9496559263692478,3,2.0,1,2.0,1,2.0,1
7107,min_diffuse,10,20,2,3,0.05,0.95,0.7590559732657123,4,2.0,1,2.0,1,2.0,1
7108,min_diffuse,10,20,2,3,0.05,0.95,0.9333779118742228,11,3.0,1,3.0,1,3.0,1
7109,min_diffuse,10,20,2,3,0.05,0.95,0.870812626654395,10,2.0,1,2.0,1,2.0,1
7110,min_diffuse,10,20,2,3,0.05,0.95,0.9395897804002136,17,4.0,0,3.0,1,4.0,0
7111,min_diffuse,10,20,2,3,0.05,0.95,0.7176692361270236,5,2.0,1,2.0,1,2.0,1
7112,min_diffuse,10,20,2,3,0.05,0.95,0.922704798520844,6,2.0,1,2.0,1,2.0,1
7113,min_diffuse,10,20,2,3,0.05,0.95,0.7991594118763429,11,3.0,0,2.0,1,2.0,1
7114,min_diffuse,10,20,2,3,0.05,0.95,0.907027218713004,12,3.0,1,3.0,1,3.0,1
7115,min_diffuse,10,20,2,3,0.05,0.95,0.9244616903147268,9,2.0,1,2.0,1,2.0,1
7116,min_diffuse,10,20,2,3,0.05,0.95,0.9182198420304236,8,3.0,1,3.0,1,3.0,1
7117,min_diffuse,10,20,2,3,0.05,0.95,0.8386219803901329,10,3.0,0,3.0,0,2.0,1
7118,min_diffuse,10,20,2,3,0.05,0.95,0.8367555031577693,10,2.0,1,2.0,1,2.0,1
7119,min_diffuse,10,20,2,3,0.05,0.95,0.9262517602181682,19,3.0,1,3.0,1,3.0,1
7120,min_diffuse,10,20,2,3,0.05,0.95,0.8983744139038286,11,3.0,0,3.0,0,2.0,1
7121,min_diffuse,10,20,2,3,0.05,0.95,0.7425397898528737,2,1.0,1,1.0,1,2.0,0
7122,min_diffuse,10,20,2,3,0.05,0.95,0.9371183101493,5,2.0,1,2.0,1,2.0,1
7123,min_diffuse,10,20,2,3,0.05,0.95,0.9096471869497976,14,3.0,1,3.0,1,3.0,1
7124,min_diffuse,10,20,2,3,0.05,0.95,0.8904957729115303,6,2.0,1,2.0,1,2.0,1
7125,min_diffuse,10,20,2,3,0.05,0.95,0.7505549063518675,8,2.0,1,2.0,1,2.0,1
7126,min_diffuse,10,20,2,3,0.05,0.95,0.8796823241434829,8,2.0,1,2.0,1,2.0,1
7127,min_diffuse,10,20,2,3,0.05,0.95,0.8578452685535932,3,2.0,1,2.0,1,2.0,1
7128,min_diffuse,10,20,2,3,0.05,0.95,0.9088997426491614,10,3.0,0,3.0,0,2.0,1
7129,min_diffuse,10,20,2,3,0.05,0.95,0.8744537481162286,9,3.0,1,3.0,1,3.0,1
7130,min_diffuse,10,20,2,3,0.05,0.95,0.9050051811400598,5,2.0,1,2.0,1,2.0,1
7131,min_diffuse,10,20,2,3,0.05,0.95,0.7509379091389522,7,2.0,1,2.0,1,2.0,1
7132,min_diffuse,10,20,2,3,0.05,0.95,0.7377247906740736,10,3.0,1,3.0,1,3.0,1
7133,min_diffuse,10,20,2,3,0.05,0.95,0.9008294852904316,5,2.0,1,2.0,1,2.0,1
7134,min_diffuse,10,20,2,3,0.05,0.95,0.8436088173136654,27,3.0,1,3.0,1,3.0,1
7135,min_diffuse,10,20,2,3,0.05,0.95,0.8903200896277755,19,3.0,1,3.0,1,3.0,1
7136,min_diffuse,10,20,2,3,0.05,0.95,0.931568649492444,8,3.0,1,3.0,1,3.0,1
7137,min_diffuse,10,20,2,3,0.05,0.95,0.9006701585732172,17,3.0,1,3.0,1,3.0,1
7138,min_diffuse,10,20,2,3,0.05,0.95,0.923391873762698,7,2.0,1,2.0,1,3.0,0
7139,min_diffuse,10,20,2,3,0.05,0.95,0.9203827654391272,23,3.0,1,3.0,1,3.0,1
7140,min_diffuse,10,20,2,3,0.05,0.95,0.8345840442769502,6,2.0,1,2.0,1,2.0,1
7141,min_diffuse,10,20,2,3,0.05,0.95,0.8242735194748055,5,2.0,1,2.0,1,2.0,1
7142,min_diffuse,10,20,2,3,0.05,0.95,0.8608295565839232,29,5.0,0,5.0,0,4.0,1
7143,min_diffuse,10,20,2,3,0.05,0.95,0.6697946136098006,3,2.0,1,2.0,1,2.0,1
7144,min_diffuse,10,20,2,3,0.05,0.95,0.8078115528345833,7,2.0,1,2.0,1,2.0,1
7145,min_diffuse,10,20,2,3,0.05,0.95,0.9182070488675972,16,4.0,0,4.0,0,3.0,1
7146,min_diffuse,10,20,2,3,0.05,0.95,0.8200097139904744,7,2.0,1,2.0,1,2.0,1
7147,min_diffuse,10,20,2,3,0.05,0.95,0.9473050636031896,26,3.0,1,3.0,1,4.0,0
7148,min_diffuse,10,20,2,3,0.05,0.95,0.8770576370739974,4,2.0,1,2.0,1,2.0,1
7149,min_diffuse,10,20,2,3,0.05,0.95,0.8283200846768619,3,2.0,1,2.0,1,2.0,1
7150,min_diffuse,10,20,2,3,0.05,0.95,0.9352798844173306,13,3.0,1,3.0,1,3.0,1
7151,min_diffuse,10,20,2,3,0.05,0.95,0.8872995818341693,9,3.0,1,3.0,1,3.0,1
7152,min_diffuse,10,20,2,3,0.05,0.95,0.8814168187255139,13,3.0,1,3.0,1,3.0,1
7153,min_diffuse,10,20,2,3,0.05,0.95,0.6667723836768518,3,2.0,1,2.0,1,2.0,1
7154,min_diffuse,10,20,2,3,0.05,0.95,0.72697856479486,5,2.0,1,2.0,1,2.0,1
7155,min_diffuse,10,20,2,3,0.05,0.95,0.8890230737051462,11,3.0,1,3.0,1,3.0,1
7156,min_diffuse,10,20,2,3,0.05,0.95,0.8896203630288252,5,2.0,1,2.0,1,2.0,1
7157,min_diffuse,10,20,2,3,0.05,0.95,0.7681768046249394,5,2.0,1,2.0,1,2.0,1
7158,min_diffuse,10,20,2,3,0.05,0.95,0.8004414126878502,8,2.0,1,2.0,1,2.0,1
7159,min_diffuse,10,20,2,3,0.05,0.95,0.9388755737170652,34,4.0,0,3.0,1,3.0,1
7160,min_diffuse,10,20,2,3,0.05,0.95,0.8931812572805056,7,2.0,1,2.0,1,3.0,0
7161,min_diffuse,10,20,2,3,0.05,0.95,0.6696397138897158,8,2.0,1,2.0,1,2.0,1
7162,min_diffuse,10,20,2,3,0.05,0.95,0.879324322713842,22,4.0,1,4.0,1,4.0,1
7163,min_diffuse,10,20,2,3,0.05,0.95,0.763788253000846,5,2.0,1,2.0,1,2.0,1
7164,min_diffuse,10,20,2,3,0.05,0.95,0.8709362151851349,9,2.0,1,2.0,1,2.0,1
7165,min_diffuse,10,20,2,3,0.05,0.95,0.9362332625529723,12,3.0,1,3.0,1,3.0,1
7166,min_diffuse,10,20,2,3,0.05,0.95,0.8248464135836671,16,3.0,0,2.0,1,2.0,1
7167,min_diffuse,10,20,2,3,0.05,0.95,0.8440198423591667,7,2.0,1,2.0,1,2.0,1
7168,min_diffuse,10,20,2,3,0.05,0.95,0.8695858854572613,8,2.0,1,2.0,1,3.0,0
7169,min_diffuse,10,20,2,3,0.05,0.95,0.946500550474768,8,2.0,1,2.0,1,2.0,1
7170,min_diffuse,10,20,2,3,0.05,0.95,0.8946730477791338,4,2.0,1,2.0,1,2.0,1
7171,min_diffuse,10,20,2,3,0.05,0.95,0.8827284511471472,3,2.0,1,2.0,1,2.0,1
7172,min_diffuse,10,20,2,3,0.05,0.95,0.8608940195953951,12,3.0,1,3.0,1,3.0,1
7173,min_diffuse,10,20,2,3,0.05,0.95,0.8135634247326399,3,2.0,1,2.0,1,2.0,1
7174,min_diffuse,10,20,2,3,0.05,0.95,0.8967603342845714,18,3.0,1,3.0,1,3.0,1
7175,min_diffuse,10,20,2,3,0.05,0.95,0.9316359670451017,8,3.0,0,3.0,0,2.0,1
7176,min_diffuse,10,20,2,3,0.05,0.95,0.9400442768449588,20,3.0,1,3.0,1,3.0,1
7177,min_diffuse,10,20,2,3,0.05,0.95,0.8462267646123184,12,2.0,1,2.0,1,2.0,1
7178,min_diffuse,10,20,2,3,0.05,0.95,0.8079320421539093,4,2.0,1,2.0,1,2.0,1
7179,min_diffuse,10,20,2,3,0.05,0.95,0.9322392007175108,15,3.0,0,2.0,1,3.0,0
7180,min_diffuse,10,20,2,3,0.05,0.95,0.7550439866028696,4,2.0,1,2.0,1,2.0,1
7181,min_diffuse,10,20,2,3,0.05,0.95,0.9285902191507106,9,2.0,1,2.0,1,3.0,0
7182,min_diffuse,10,20,2,3,0.05,0.95,0.8025840177842322,4,2.0,1,2.0,1,2.0,1
7183,min_diffuse,10,20,2,3,0.05,0.95,0.8217264685719452,5,2.0,1,2.0,1,2.0,1
7184,min_diffuse,10,20,2,3,0.05,0.95,0.905332109908783,34,4.0,0,3.0,1,3.0,1
7185,min_diffuse,10,20,2,3,0.05,0.95,0.892952747735415,40,5.0,1,5.0,1,5.0,1
7186,min_diffuse,10,20,2,3,0.05,0.95,0.7291549323653228,6,2.0,1,2.0,1,2.0,1
7187,min_diffuse,10,20,2,3,0.05,0.95,0.8539592821927969,23,4.0,0,4.0,0,3.0,1
7188,min_diffuse,10,20,2,3,0.05,0.95,0.8986065317539158,19,5.0,0,4.0,1,4.0,1
7189,min_diffuse,10,20,2,3,0.05,0.95,0.8441819939969802,9,3.0,1,3.0,1,3.0,1
7190,min_diffuse,10,20,2,3,0.05,0.95,0.8660064973764041,10,2.0,1,2.0,1,2.0,1
7191,min_diffuse,10,20,2,3,0.05,0.95,0.8791773687015452,18,4.0,1,4.0,1,4.0,1
7192,min_diffuse,10,20,2,3,0.05,0.95,0.9327897137357554,17,4.0,1,4.0,1,4.0,1
7193,min_diffuse,10,20,2,3,0.05,0.95,0.8993282395902603,18,3.0,1,3.0,1,3.0,1
7194,min_diffuse,10,20,2,3,0.05,0.95,0.9227235749185704,24,3.0,1,3.0,1,3.0,1
7195,min_diffuse,10,20,2,3,0.05,0.95,0.9402698316781394,4,2.0,1,2.0,1,2.0,1
7196,min_diffuse,10,20,2,3,0.05,0.95,0.8792593144821942,8,2.0,1,2.0,1,2.0,1
7197,min_diffuse,10,20,2,3,0.05,0.95,0.9293564025445036,46,6.0,1,6.0,1,6.0,1
7198,min_diffuse,10,20,2,3,0.05,0.95,0.8939704108659353,19,3.0,1,3.0,1,3.0,1
7199,min_diffuse,10,20,2,3,0.05,0.95,0.9296593216800276,9,3.0,1,3.0,1,3.0,1
7200,min_diffuse,10,20,2,3,0.05,0.95,0.776147540405353,3,2.0,1,2.0,1,2.0,1
7201,min_diffuse,10,20,2,3,0.05,0.95,0.9393106618176996,29,4.0,1,4.0,1,4.0,1
7202,min_diffuse,10,20,2,3,0.05,0.95,0.9168813361741198,12,3.0,0,3.0,0,2.0,1
7203,min_diffuse,10,20,2,3,0.05,0.95,0.8688451907363606,6,2.0,1,2.0,1,2.0,1
7204,min_diffuse,10,20,2,3,0.05,0.95,0.9099849566086312,9,3.0,0,3.0,0,2.0,1
7205,min_diffuse,10,20,2,3,0.05,0.95,0.9250089938241636,14,3.0,1,3.0,1,3.0,1
7206,min_diffuse,10,20,2,3,0.05,0.95,0.8514334169574419,23,4.0,1,4.0,1,4.0,1
7207,min_diffuse,10,20,2,3,0.05,0.95,0.9089962957682308,8,3.0,1,3.0,1,3.0,1
7208,min_diffuse,10,20,2,3,0.05,0.95,0.9096327458322164,4,2.0,1,2.0,1,2.0,1
7209,min_diffuse,10,20,2,3,0.05,0.95,0.917174436568686,18,4.0,0,3.0,1,4.0,0
7210,min_diffuse,10,20,2,3,0.05,0.95,0.8819490924762186,5,2.0,1,2.0,1,2.0,1
7211,min_diffuse,10,20,2,3,0.05,0.95,0.7840776125696,8,2.0,1,2.0,1,2.0,1
7212,min_diffuse,10,20,2,3,0.05,0.95,0.8821333655519975,22,3.0,1,3.0,1,3.0,1
7213,min_diffuse,10,20,2,3,0.05,0.95,0.8153205234819894,3,2.0,0,1.0,1,2.0,0
7214,min_diffuse,10,20,2,3,0.05,0.95,0.913032700013242,16,3.0,1,3.0,1,3.0,1
7215,min_diffuse,10,20,2,3,0.05,0.95,0.7529790604855829,5,2.0,1,2.0,1,2.0,1
7216,min_diffuse,10,20,2,3,0.05,0.95,0.7815841070941862,4,2.0,1,2.0,1,2.0,1
7217,min_diffuse,10,20,2,3,0.05,0.95,0.8657152211032371,18,3.0,1,3.0,1,3.0,1
7218,min_diffuse,10,20,2,3,0.05,0.95,0.8315424104204759,5,2.0,1,2.0,1,2.0,1
7219,min_diffuse,10,20,2,3,0.05,0.95,0.8334389705775272,5,2.0,1,2.0,1,2.0,1
7220,min_diffuse,10,20,2,3,0.05,0.95,0.915804596229416,20,3.0,1,3.0,1,3.0,1
7221,min_diffuse,10,20,2,3,0.05,0.95,0.8999008365295436,7,2.0,1,2.0,1,2.0,1
7222,min_diffuse,10,20,2,3,0.05,0.95,0.8726083611539637,12,3.0,0,2.0,1,2.0,1
7223,min_diffuse,10,20,2,3,0.05,0.95,0.8022958868887209,9,2.0,1,2.0,1,2.0,1
7224,min_diffuse,10,20,2,3,0.05,0.95,0.9471905741272024,16,3.0,1,3.0,1,3.0,1
7225,min_diffuse,10,20,2,3,0.05,0.95,0.8867568640543468,5,2.0,1,2.0,1,2.0,1
7226,min_diffuse,10,20,2,3,0.05,0.95,0.9179439189897676,38,4.0,1,4.0,1,4.0,1
7227,min_diffuse,10,20,2,3,0.05,0.95,0.9471111626145702,48,4.0,1,4.0,1,5.0,0
7228,min_diffuse,10,20,2,3,0.05,0.95,0.9200196252758012,16,3.0,1,3.0,1,3.0,1
7229,min_diffuse,10,20,2,3,0.05,0.95,0.7996420557918773,4,2.0,1,2.0,1,2.0,1
7230,min_diffuse,10,20,2,3,0.05,0.95,0.9333941567848162,31,4.0,1,4.0,1,4.0,1
7231,min_diffuse,10,20,2,3,0.05,0.95,0.8737349823293402,9,2.0,1,2.0,1,2.0,1
7232,min_diffuse,10,20,2,3,0.05,0.95,0.7540175692712614,9,2.0,1,2.0,1,2.0,1
7233,min_diffuse,10,20,2,3,0.05,0.95,0.7557242753135341,5,2.0,1,2.0,1,2.0,1
7234,min_diffuse,10,20,2,3,0.05,0.95,0.8026485413054627,6,2.0,1,2.0,1,3.0,0
7235,min_diffuse,10,20,2,3,0.05,0.95,0.7537027431827936,5,2.0,1,2.0,1,2.0,1
7236,min_diffuse,10,20,2,3,0.05,0.95,0.791172474661837,6,2.0,1,2.0,1,2.0,1
7237,min_diffuse,10,20,2,3,0.05,0.95,0.8209514555066937,7,2.0,1,2.0,1,2.0,1
7238,min_diffuse,10,20,2,3,0.05,0.95,0.9149428210260392,19,3.0,1,3.0,1,3.0,1
7239,min_diffuse,10,20,2,3,0.05,0.95,0.9055048756685334,13,3.0,1,3.0,1,3.0,1
7240,min_diffuse,10,20,2,3,0.05,0.95,0.8803731379202138,15,3.0,0,3.0,0,2.0,1
7241,min_diffuse,10,20,2,3,0.05,0.95,0.941514816073228,19,3.0,1,3.0,1,3.0,1
7242,min_diffuse,10,20,2,3,0.05,0.95,0.6162869088421796,9,2.0,1,2.0,1,2.0,1
7243,min_diffuse,10,20,2,3,0.05,0.95,0.9458788283951824,12,4.0,1,4.0,1,4.0,1
7244,min_diffuse,10,20,2,3,0.05,0.95,0.8589964180351373,9,2.0,1,2.0,1,2.0,1
7245,min_diffuse,10,20,2,3,0.05,0.95,0.7074542324571024,8,2.0,1,2.0,1,2.0,1
7246,min_diffuse,10,20,2,3,0.05,0.95,0.9221698930521603,27,4.0,1,4.0,1,4.0,1
7247,min_diffuse,10,20,2,3,0.05,0.95,0.9003556342102099,18,3.0,1,3.0,1,3.0,1
7248,min_diffuse,10,20,2,3,0.05,0.95,0.9425296690401768,6,2.0,1,2.0,1,2.0,1
7249,min_diffuse,10,20,2,3,0.05,0.95,0.9249943224605396,18,3.0,1,3.0,1,3.0,1
7250,min_diffuse,10,20,2,3,0.05,0.95,0.9068193872066942,6,2.0,1,2.0,1,2.0,1
7251,min_diffuse,10,20,2,3,0.05,0.95,0.6790747395790796,2,1.0,1,1.0,1,1.0,1
7252,min_diffuse,10,20,2,3,0.05,0.95,0.9347500793755372,12,4.0,1,4.0,1,4.0,1
7253,min_diffuse,10,20,2,3,0.05,0.95,0.8310504363864663,11,3.0,1,3.0,1,3.0,1
7254,min_diffuse,10,20,2,3,0.05,0.95,0.7094040908811694,6,2.0,1,2.0,1,2.0,1
7255,min_diffuse,10,20,2,3,0.05,0.95,0.9435037431134234,26,4.0,1,4.0,1,4.0,1
7256,min_diffuse,10,20,2,3,0.05,0.95,0.9412537589246198,47,6.0,0,5.0,1,5.0,1
7257,min_diffuse,10,20,2,3,0.05,0.95,0.9404938568536692,24,3.0,1,3.0,1,3.0,1
7258,min_diffuse,10,20,2,3,0.05,0.95,0.8640599533870894,3,2.0,1,2.0,1,2.0,1
7259,min_diffuse,10,20,2,3,0.05,0.95,0.8533658492035336,3,2.0,1,2.0,1,2.0,1
7260,min_diffuse,10,20,2,3,0.05,0.95,0.8034829530932859,9,2.0,1,2.0,1,2.0,1
7261,min_diffuse,10,20,2,3,0.05,0.95,0.8980659121288636,3,2.0,1,2.0,1,2.0,1
7262,min_diffuse,10,20,2,3,0.05,0.95,0.7707262309341408,6,2.0,1,2.0,1,2.0,1
7263,min_diffuse,10,20,2,3,0.05,0.95,0.8455424619577337,18,3.0,1,3.0,1,3.0,1
7264,min_diffuse,10,20,2,3,0.05,0.95,0.8147592216974531,8,3.0,1,3.0,1,3.0,1
7265,min_diffuse,10,20,2,3,0.05,0.95,0.8960336570374545,8,2.0,1,2.0,1,2.0,1
7266,min_diffuse,10,20,2,3,0.05,0.95,0.8802827527454526,7,2.0,1,2.0,1,3.0,0
7267,min_diffuse,10,20,2,3,0.05,0.95,0.9406523709370862,17,3.0,1,3.0,1,3.0,1
7268,min_diffuse,10,20,2,3,0.05,0.95,0.8893624096421936,10,3.0,1,3.0,1,3.0,1
7269,min_diffuse,10,20,2,3,0.05,0.95,0.8354683959701408,21,4.0,0,4.0,0,3.0,1
7270,min_diffuse,10,20,2,3,0.05,0.95,0.7551339265524761,7,2.0,1,2.0,1,2.0,1
7271,min_diffuse,10,20,2,3,0.05,0.95,0.9466198412009584,5,2.0,1,2.0,1,2.0,1
7272,min_diffuse,10,20,2,3,0.05,0.95,0.9336458968175824,37,5.0,1,5.0,1,5.0,1
7273,min_diffuse,10,20,2,3,0.05,0.95,0.8322738340290599,9,2.0,1,2.0,1,2.0,1
7274,min_diffuse,10,20,2,3,0.05,0.95,0.858512221726847,9,2.0,1,2.0,1,3.0,0
7275,min_diffuse,10,20,2,3,0.05,0.95,0.8855444942583254,5,2.0,1,2.0,1,2.0,1
7276,min_diffuse,10,20,2,3,0.05,0.95,0.8627868536813051,11,3.0,0,2.0,1,3.0,0
7277,min_diffuse,10,20,2,3,0.05,0.95,0.9423212408848473,6,2.0,1,2.0,1,2.0,1
7278,min_diffuse,10,20,2,3,0.05,0.95,0.8909342143910095,6,2.0,1,2.0,1,2.0,1
7279,min_diffuse,10,20,2,3,0.05,0.95,0.9367495577708288,30,4.0,1,4.0,1,4.0,1
7280,min_diffuse,10,20,2,3,0.05,0.95,0.8139528931406123,23,3.0,1,3.0,1,3.0,1
7281,min_diffuse,10,20,2,3,0.05,0.95,0.9428784005759502,39,4.0,0,4.0,0,3.0,1
7282,min_diffuse,10,20,2,3,0.05,0.95,0.9485177437654086,10,3.0,0,2.0,1,3.0,0
7283,min_diffuse,10,20,2,3,0.05,0.95,0.888042422921098,5,2.0,1,2.0,1,2.0,1
7284,min_diffuse,10,20,2,3,0.05,0.95,0.8944379216618007,9,3.0,0,2.0,1,2.0,1
7285,min_diffuse,10,20,2,3,0.05,0.95,0.9313916734870574,35,5.0,0,4.0,1,4.0,1
7286,min_diffuse,10,20,2,3,0.05,0.95,0.9279254759449488,14,3.0,1,3.0,1,3.0,1
7287,min_diffuse,10,20,2,3,0.05,0.95,0.8945359376209349,6,2.0,1,2.0,1,2.0,1
7288,min_diffuse,10,20,2,3,0.05,0.95,0.8161942213260693,7,2.0,1,2.0,1,2.0,1
7289,min_diffuse,10,20,2,3,0.05,0.95,0.8800711366115598,7,2.0,1,2.0,1,3.0,0
7290,min_diffuse,10,20,2,3,0.05,0.95,0.9025440099838694,16,3.0,0,2.0,1,3.0,0
7291,min_diffuse,10,20,2,3,0.05,0.95,0.9455150909587724,21,4.0,1,4.0,1,4.0,1
7292,min_diffuse,10,20,2,3,0.05,0.95,0.9239790548040844,25,4.0,0,3.0,1,4.0,0
7293,min_diffuse,10,20,2,3,0.05,0.95,0.9389260648291728,16,3.0,1,3.0,1,3.0,1
7294,min_diffuse,10,20,2,3,0.05,0.95,0.8710313719656534,6,2.0,1,2.0,1,2.0,1
7295,min_diffuse,10,20,2,3,0.05,0.95,0.9354248718787164,15,3.0,1,3.0,1,3.0,1
7296,min_diffuse,10,20,2,3,0.05,0.95,0.767818063108415,5,2.0,1,2.0,1,2.0,1
7297,min_diffuse,10,20,2,3,0.05,0.95,0.9123624536500158,2,1.0,1,1.0,1,1.0,1
7298,min_diffuse,10,20,2,3,0.05,0.95,0.8660737308731931,7,2.0,1,2.0,1,2.0,1
7299,min_diffuse,10,20,2,3,0.05,0.95,0.7830329408864187,7,2.0,1,2.0,1,2.0,1
7300,min_diffuse,10,20,2,3,0.05,0.95,0.8582475737880693,14,3.0,0,3.0,0,2.0,1
7301,min_diffuse,10,20,2,3,0.05,0.95,0.9487703298425496,28,4.0,1,4.0,1,4.0,1
7302,min_diffuse,10,20,2,3,0.05,0.95,0.8877568050302151,11,3.0,1,3.0,1,3.0,1
7303,min_diffuse,10,20,2,3,0.05,0.95,0.9180919064893156,15,3.0,1,3.0,1,3.0,1
7304,min_diffuse,10,20,2,3,0.05,0.95,0.781238449936929,10,3.0,0,2.0,1,2.0,1
7305,min_diffuse,10,20,2,3,0.05,0.95,0.9172966054296712,11,2.0,1,2.0,1,2.0,1
7306,min_diffuse,10,20,2,3,0.05,0.95,0.8926924785121391,9,3.0,1,3.0,1,3.0,1
7307,min_diffuse,10,20,2,3,0.05,0.95,0.854301106608351,5,2.0,1,2.0,1,2.0,1
7308,min_diffuse,10,20,2,3,0.05,0.95,0.9017154004597168,22,4.0,0,4.0,0,3.0,1
7309,min_diffuse,10,20,2,3,0.05,0.95,0.919055243803537,5,2.0,1,2.0,1,2.0,1
7310,min_diffuse,10,20,2,3,0.05,0.95,0.7856366274863771,5,2.0,1,2.0,1,2.0,1
7311,min_diffuse,10,20,2,3,0.05,0.95,0.8294690894418435,10,3.0,1,3.0,1,3.0,1
7312,min_diffuse,10,20,2,3,0.05,0.95,0.9312719063780698,22,4.0,0,3.0,1,3.0,1
7313,min_diffuse,10,20,2,3,0.05,0.95,0.8442072304210074,7,2.0,1,2.0,1,2.0,1
7314,min_diffuse,10,20,2,3,0.05,0.95,0.822308214519403,13,3.0,1,3.0,1,3.0,1
7315,min_diffuse,10,20,2,3,0.05,0.95,0.9082537168276654,27,3.0,1,3.0,1,3.0,1
7316,min_diffuse,10,20,2,3,0.05,0.95,0.9165821319195044,10,3.0,1,3.0,1,3.0,1
7317,min_diffuse,10,20,2,3,0.05,0.95,0.9220683710187142,18,4.0,0,3.0,1,3.0,1
7318,min_diffuse,10,20,2,3,0.05,0.95,0.9147157382341172,13,3.0,1,3.0,1,3.0,1
7319,min_diffuse,10,20,2,3,0.05,0.95,0.8277517229203014,7,2.0,1,2.0,1,2.0,1
7320,min_diffuse,10,20,2,3,0.05,0.95,0.9321245021705208,31,4.0,0,3.0,1,3.0,1
7321,min_diffuse,10,20,2,3,0.05,0.95,0.8817434179405361,3,2.0,1,2.0,1,2.0,1
7322,min_diffuse,10,20,2,3,0.05,0.95,0.9276706757145384,6,2.0,1,2.0,1,2.0,1
7323,min_diffuse,10,20,2,3,0.05,0.95,0.9200845927765487,7,2.0,1,2.0,1,3.0,0
7324,min_diffuse,10,20,2,3,0.05,0.95,0.9291242936639502,28,3.0,1,3.0,1,3.0,1
7325,min_diffuse,10,20,2,3,0.05,0.95,0.9096046303323831,5,2.0,1,2.0,1,2.0,1
7326,min_diffuse,10,20,2,3,0.05,0.95,0.9422007582428228,11,3.0,0,2.0,1,2.0,1
7327,min_diffuse,10,20,2,3,0.05,0.95,0.7397141011176779,3,2.0,0,1.0,1,1.0,1
7328,min_diffuse,10,20,2,3,0.05,0.95,0.888997219117822,8,2.0,1,2.0,1,2.0,1
7329,min_diffuse,10,20,2,3,0.05,0.95,0.8131089079899722,5,2.0,1,2.0,1,2.0,1
7330,min_diffuse,10,20,2,3,0.05,0.95,0.7694617895073697,4,2.0,1,2.0,1,2.0,1
7331,min_diffuse,10,20,2,3,0.05,0.95,0.8055891808051444,15,3.0,1,3.0,1,3.0,1
7332,min_diffuse,10,20,2,3,0.05,0.95,0.85510175964891,18,3.0,1,3.0,1,3.0,1
7333,min_diffuse,10,20,2,3,0.05,0.95,0.9194557367218678,26,3.0,1,3.0,1,3.0,1
7334,min_diffuse,10,20,2,3,0.05,0.95,0.914152931252677,26,3.0,1,3.0,1,3.0,1
7335,min_diffuse,10,20,2,3,0.05,0.95,0.8630903436481142,6,2.0,1,2.0,1,2.0,1
7336,min_diffuse,10,20,2,3,0.05,0.95,0.8815584013350279,29,3.0,1,3.0,1,3.0,1
7337,min_diffuse,10,20,2,3,0.05,0.95,0.8091730691224585,7,2.0,1,2.0,1,2.0,1
7338,min_diffuse,10,20,2,3,0.05,0.95,0.8393251377692168,5,2.0,1,2.0,1,2.0,1
7339,min_diffuse,10,20,2,3,0.05,0.95,0.9444468904420554,32,4.0,0,3.0,1,3.0,1
7340,min_diffuse,10,20,2,3,0.05,0.95,0.914653115713778,17,3.0,1,3.0,1,3.0,1
7341,min_diffuse,10,20,2,3,0.05,0.95,0.8996888359041543,17,3.0,1,3.0,1,4.0,0
7342,min_diffuse,10,20,2,3,0.05,0.95,0.8971483507279984,2,1.0,1,1.0,1,1.0,1
7343,min_diffuse,10,20,2,3,0.05,0.95,0.92912581667144,15,3.0,1,3.0,1,3.0,1
7344,min_diffuse,10,20,2,3,0.05,0.95,0.8445740184025866,16,3.0,1,3.0,1,3.0,1
7345,min_diffuse,10,20,2,3,0.05,0.95,0.8618258932761506,7,2.0,1,2.0,1,3.0,0
7346,min_diffuse,10,20,2,3,0.05,0.95,0.8779413303520286,6,2.0,1,2.0,1,2.0,1
7347,min_diffuse,10,20,2,3,0.05,0.95,0.8899073039243761,11,3.0,1,3.0,1,3.0,1
7348,min_diffuse,10,20,2,3,0.05,0.95,0.8422128268843774,8,2.0,1,2.0,1,3.0,0
7349,min_diffuse,10,20,2,3,0.05,0.95,0.7820725897212784,4,2.0,1,2.0,1,2.0,1
7350,min_diffuse,10,20,2,3,0.05,0.95,0.9358131051897288,14,3.0,1,3.0,1,3.0,1
7351,min_diffuse,10,20,2,3,0.05,0.95,0.8525881860242016,10,3.0,1,3.0,1,3.0,1
7352,min_diffuse,10,20,2,3,0.05,0.95,0.9399363470475216,34,5.0,1,5.0,1,5.0,1
7353,min_diffuse,10,20,2,3,0.05,0.95,0.8126248954289557,6,2.0,1,2.0,1,2.0,1
7354,min_diffuse,10,20,2,3,0.05,0.95,0.712216617416869,4,2.0,0,2.0,0,1.0,1
7355,min_diffuse,10,20,2,3,0.05,0.95,0.8832980359925188,15,4.0,1,4.0,1,4.0,1
7356,min_diffuse,10,20,2,3,0.05,0.95,0.8704836371877372,5,2.0,1,2.0,1,2.0,1
7357,min_diffuse,10,20,2,3,0.05,0.95,0.9132577713083494,6,2.0,1,2.0,1,2.0,1
7358,min_diffuse,10,20,2,3,0.05,0.95,0.949948951039391,54,5.0,1,5.0,1,5.0,1
7359,min_diffuse,10,20,2,3,0.05,0.95,0.9172690927919716,9,3.0,0,2.0,1,3.0,0
7360,min_diffuse,10,20,2,3,0.05,0.95,0.8259391311732357,9,3.0,1,3.0,1,3.0,1
7361,min_diffuse,10,20,2,3,0.05,0.95,0.9151226149396444,8,3.0,0,2.0,1,2.0,1
7362,min_diffuse,10,20,2,3,0.05,0.95,0.8826380224767034,17,3.0,1,3.0,1,3.0,1
7363,min_diffuse,10,20,2,3,0.05,0.95,0.8415214369372261,12,2.0,1,2.0,1,2.0,1
7364,min_diffuse,10,20,2,3,0.05,0.95,0.8162348408711354,11,3.0,0,2.0,1,2.0,1
7365,min_diffuse,10,20,2,3,0.05,0.95,0.8333273400431852,6,2.0,1,2.0,1,2.0,1
7366,min_diffuse,10,20,2,3,0.05,0.95,0.8961571315032121,16,3.0,1,3.0,1,3.0,1
7367,min_diffuse,10,20,2,3,0.05,0.95,0.8893751550361474,20,3.0,1,3.0,1,3.0,1
7368,min_diffuse,10,20,2,3,0.05,0.95,0.9394937195516284,13,3.0,1,3.0,1,3.0,1
7369,min_diffuse,10,20,2,3,0.05,0.95,0.8734626149392507,12,3.0,1,3.0,1,3.0,1
7370,min_diffuse,10,20,2,3,0.05,0.95,0.8981847022383235,6,2.0,1,2.0,1,2.0,1
7371,min_diffuse,10,20,2,3,0.05,0.95,0.948702959419814,7,2.0,1,2.0,1,2.0,1
7372,min_diffuse,10,20,2,3,0.05,0.95,0.9252938796415,40,4.0,0,4.0,0,3.0,1
7373,min_diffuse,10,20,2,3,0.05,0.95,0.8583237936436774,7,2.0,1,2.0,1,2.0,1
7374,min_diffuse,10,20,2,3,0.05,0.95,0.7777340460526665,3,2.0,1,2.0,1,2.0,1
7375,min_diffuse,10,20,2,3,0.05,0.95,0.8158299413834602,11,2.0,1,2.0,1,2.0,1
7376,min_diffuse,10,20,2,3,0.05,0.95,0.8515305128843906,5,2.0,0,2.0,0,1.0,1
7377,min_diffuse,10,20,2,3,0.05,0.95,0.8299860788384519,7,2.0,1,2.0,1,2.0,1
7378,min_diffuse,10,20,2,3,0.05,0.95,0.9381745045052732,14,3.0,1,3.0,1,3.0,1
7379,min_diffuse,10,20,2,3,0.05,0.95,0.9329689672250696,9,3.0,0,2.0,1,3.0,0
7380,min_diffuse,10,20,2,3,0.05,0.95,0.8788971096066062,8,3.0,1,3.0,1,3.0,1
7381,min_diffuse,10,20,2,3,0.05,0.95,0.9076607065245648,22,4.0,1,4.0,1,4.0,1
7382,min_diffuse,10,20,2,3,0.05,0.95,0.8622000030875285,11,3.0,0,2.0,1,3.0,0
7383,min_diffuse,10,20,2,3,0.05,0.95,0.6807349068069527,5,2.0,1,2.0,1,2.0,1
7384,min_diffuse,10,20,2,3,0.05,0.95,0.914648812514438,13,3.0,1,3.0,1,3.0,1
7385,min_diffuse,10,20,2,3,0.05,0.95,0.8755742974514312,6,2.0,1,2.0,1,2.0,1
7386,min_diffuse,10,20,2,3,0.05,0.95,0.9316157569433248,30,3.0,1,3.0,1,3.0,1
7387,min_diffuse,10,20,2,3,0.05,0.95,0.8723117656270117,6,2.0,1,3.0,0,3.0,0
7388,min_diffuse,10,20,2,3,0.05,0.95,0.7335531087628913,6,2.0,1,2.0,1,2.0,1
7389,min_diffuse,10,20,2,3,0.05,0.95,0.5807023668114428,1,1.0,1,1.0,1,1.0,1
7390,min_diffuse,10,20,2,3,0.05,0.95,0.8711721789755247,7,2.0,1,2.0,1,2.0,1
7391,min_diffuse,10,20,2,3,0.05,0.95,0.8993910669804198,22,3.0,1,3.0,1,3.0,1
7392,min_diffuse,10,20,2,3,0.05,0.95,0.8018285147223654,4,2.0,1,2.0,1,2.0,1
7393,min_diffuse,10,20,2,3,0.05,0.95,0.8947375494397917,4,2.0,1,2.0,1,2.0,1
7394,min_diffuse,10,20,2,3,0.05,0.95,0.9299392990983436,46,5.0,1,5.0,1,5.0,1
7395,min_diffuse,10,20,2,3,0.05,0.95,0.6142052984659536,4,2.0,1,2.0,1,2.0,1
7396,min_diffuse,10,20,2,3,0.05,0.95,0.943892433089948,8,2.0,1,2.0,1,3.0,0
7397,min_diffuse,10,20,2,3,0.05,0.95,0.891561223088062,4,2.0,1,2.0,1,2.0,1
7398,min_diffuse,10,20,2,3,0.05,0.95,0.8397981692506722,7,2.0,1,2.0,1,2.0,1
7399,min_diffuse,10,20,2,3,0.05,0.95,0.8937048317091825,18,3.0,0,3.0,0,2.0,1
7400,min_diffuse,10,20,2,3,0.05,0.95,0.8445373418484932,15,3.0,0,3.0,0,2.0,1
7401,min_diffuse,10,20,2,3,0.05,0.95,0.9138672711432356,9,3.0,1,3.0,1,3.0,1
7402,min_diffuse,10,20,2,3,0.05,0.95,0.8973655731073013,9,3.0,1,3.0,1,3.0,1
7403,min_diffuse,10,20,2,3,0.05,0.95,0.8755204777894479,13,3.0,1,3.0,1,3.0,1
7404,min_diffuse,10,20,2,3,0.05,0.95,0.8862489280439205,9,2.0,1,2.0,1,2.0,1
7405,min_diffuse,10,20,2,3,0.05,0.95,0.9085747263949172,13,3.0,1,3.0,1,3.0,1
7406,min_diffuse,10,20,2,3,0.05,0.95,0.93847197311898,9,2.0,1,2.0,1,2.0,1
7407,min_diffuse,10,20,2,3,0.05,0.95,0.9313598766523484,8,2.0,1,2.0,1,3.0,0
7408,min_diffuse,10,20,2,3,0.05,0.95,0.9489564116295114,20,4.0,1,4.0,1,4.0,1
7409,min_diffuse,10,20,2,3,0.05,0.95,0.8776207564121868,22,4.0,0,4.0,0,3.0,1
7410,min_diffuse,10,20,2,3,0.05,0.95,0.8945983776126554,25,3.0,1,3.0,1,3.0,1
7411,min_diffuse,10,20,2,3,0.05,0.95,0.8990483975205114,5,2.0,1,2.0,1,2.0,1
7412,min_diffuse,10,20,2,3,0.05,0.95,0.9430876552916322,30,4.0,1,4.0,1,4.0,1
7413,min_diffuse,10,20,2,3,0.05,0.95,0.9440606316014384,8,3.0,0,2.0,1,3.0,0
7414,min_diffuse,10,20,2,3,0.05,0.95,0.9087575055464442,32,4.0,1,4.0,1,4.0,1
7415,min_diffuse,10,20,2,3,0.05,0.95,0.9267799660432756,11,2.0,1,2.0,1,2.0,1
7416,min_diffuse,10,20,2,3,0.05,0.95,0.9062189199065214,14,3.0,0,2.0,1,2.0,1
7417,min_diffuse,10,20,2,3,0.05,0.95,0.8941915184938456,22,3.0,1,3.0,1,3.0,1
7418,min_diffuse,10,20,2,3,0.05,0.95,0.8796716266637028,17,3.0,1,3.0,1,3.0,1
7419,min_diffuse,10,20,2,3,0.05,0.95,0.8552601229769744,4,2.0,1,2.0,1,2.0,1
7420,min_diffuse,10,20,2,3,0.05,0.95,0.94168925173691,30,4.0,1,4.0,1,4.0,1
7421,min_diffuse,10,20,2,3,0.05,0.95,0.9481358154300964,17,3.0,1,3.0,1,4.0,0
7422,min_diffuse,10,20,2,3,0.05,0.95,0.8935451860167181,12,3.0,1,3.0,1,3.0,1
7423,min_diffuse,10,20,2,3,0.05,0.95,0.7856247274793087,16,3.0,1,3.0,1,3.0,1
7424,min_diffuse,10,20,2,3,0.05,0.95,0.9460532470640204,10,3.0,1,3.0,1,3.0,1
7425,min_diffuse,10,20,2,3,0.05,0.95,0.9388833943611856,10,3.0,1,3.0,1,3.0,1
7426,min_diffuse,10,20,2,3,0.05,0.95,0.7683009156464791,4,2.0,1,2.0,1,2.0,1
7427,min_diffuse,10,20,2,3,0.05,0.95,0.8946027234589733,36,5.0,1,5.0,1,5.0,1
7428,min_diffuse,10,20,2,3,0.05,0.95,0.7740797967505862,12,2.0,1,2.0,1,2.0,1
7429,min_diffuse,10,20,2,3,0.05,0.95,0.8141351134143939,5,2.0,1,2.0,1,2.0,1
7430,min_diffuse,10,20,2,3,0.05,0.95,0.9100963559004496,9,2.0,1,2.0,1,2.0,1
7431,min_diffuse,10,20,2,3,0.05,0.95,0.8710903352499776,12,3.0,1,3.0,1,3.0,1
7432,min_diffuse,10,20,2,3,0.05,0.95,0.9235577987628436,33,4.0,0,3.0,1,3.0,1
7433,min_diffuse,10,20,2,3,0.05,0.95,0.930058865088044,9,2.0,1,2.0,1,2.0,1
7434,min_diffuse,10,20,2,3,0.05,0.95,0.9424321575528496,17,4.0,1,4.0,1,4.0,1
7435,min_diffuse,10,20,2,3,0.05,0.95,0.8214962053462658,8,2.0,1,2.0,1,2.0,1
7436,min_diffuse,10,20,2,3,0.05,0.95,0.9275045048388048,17,3.0,1,3.0,1,3.0,1
7437,min_diffuse,10,20,2,3,0.05,0.95,0.9473374650174792,51,7.0,0,6.0,1,6.0,1
7438,min_diffuse,10,20,2,3,0.05,0.95,0.8916964385245832,9,2.0,1,2.0,1,2.0,1
7439,min_diffuse,10,20,2,3,0.05,0.95,0.8754801787023503,18,3.0,1,3.0,1,3.0,1
7440,min_diffuse,10,20,2,3,0.05,0.95,0.9195477452766796,30,3.0,1,3.0,1,3.0,1
7441,min_diffuse,10,20,2,3,0.05,0.95,0.8879256055576464,24,4.0,0,4.0,0,3.0,1
7442,min_diffuse,10,20,2,3,0.05,0.95,0.9329695180856218,4,2.0,1,2.0,1,2.0,1
7443,min_diffuse,10,20,2,3,0.05,0.95,0.8864897604642612,7,3.0,0,3.0,0,2.0,1
7444,min_diffuse,10,20,2,3,0.05,0.95,0.9094608342334142,4,2.0,1,2.0,1,2.0,1
7445,min_diffuse,10,20,2,3,0.05,0.95,0.9351580079077928,21,4.0,0,4.0,0,3.0,1
7446,min_diffuse,10,20,2,3,0.05,0.95,0.929959304717734,16,4.0,0,3.0,1,4.0,0
7447,min_diffuse,10,20,2,3,0.05,0.95,0.5282534087217741,4,2.0,1,2.0,1,2.0,1
7448,min_diffuse,10,20,2,3,0.05,0.95,0.8208478629786505,8,2.0,1,2.0,1,2.0,1
7449,min_diffuse,10,20,2,3,0.05,0.95,0.8449822488876582,27,3.0,1,3.0,1,3.0,1
7450,min_diffuse,10,20,2,3,0.05,0.95,0.9122060239145598,34,4.0,1,4.0,1,4.0,1
7451,min_diffuse,10,20,2,3,0.05,0.95,0.9001327220407463,15,3.0,0,3.0,0,2.0,1
7452,min_diffuse,10,20,2,3,0.05,0.95,0.8752899342178899,8,3.0,0,2.0,1,2.0,1
7453,min_diffuse,10,20,2,3,0.05,0.95,0.7691611031079866,13,3.0,1,3.0,1,3.0,1
7454,min_diffuse,10,20,2,3,0.05,0.95,0.9191991539640896,3,2.0,0,1.0,1,2.0,0
7455,min_diffuse,10,20,2,3,0.05,0.95,0.9354158133701348,3,2.0,1,2.0,1,2.0,1
7456,min_diffuse,10,20,2,3,0.05,0.95,0.7801669296728576,6,2.0,1,2.0,1,2.0,1
7457,min_diffuse,10,20,2,3,0.05,0.95,0.7841784953381179,8,2.0,1,2.0,1,2.0,1
7458,min_diffuse,10,20,2,3,0.05,0.95,0.927557197415029,8,3.0,0,2.0,1,2.0,1
7459,min_diffuse,10,20,2,3,0.05,0.95,0.9033049298737889,10,2.0,1,2.0,1,2.0,1
7460,min_diffuse,10,20,2,3,0.05,0.95,0.9213815124311292,14,4.0,1,4.0,1,4.0,1
7461,min_diffuse,10,20,2,3,0.05,0.95,0.8784114513219456,8,2.0,1,2.0,1,2.0,1
7462,min_diffuse,10,20,2,3,0.05,0.95,0.8969808935331527,16,3.0,1,3.0,1,3.0,1
7463,min_diffuse,10,20,2,3,0.05,0.95,0.9217688035192052,14,3.0,1,3.0,1,3.0,1
7464,min_diffuse,10,20,2,3,0.05,0.95,0.9152742636151424,16,3.0,1,3.0,1,3.0,1
7465,min_diffuse,10,20,2,3,0.05,0.95,0.9045204394847975,8,2.0,1,2.0,1,2.0,1
7466,min_diffuse,10,20,2,3,0.05,0.95,0.8917706502473352,11,3.0,1,3.0,1,3.0,1
7467,min_diffuse,10,20,2,3,0.05,0.95,0.9326140767458622,11,3.0,1,3.0,1,3.0,1
7468,min_diffuse,10,20,2,3,0.05,0.95,0.8277837936256908,4,2.0,0,2.0,0,1.0,1
7469,min_diffuse,10,20,2,3,0.05,0.95,0.8735524342844139,15,3.0,1,3.0,1,3.0,1
7470,min_diffuse,10,20,2,3,0.05,0.95,0.8803971712712475,7,2.0,1,2.0,1,2.0,1
7471,min_diffuse,10,20,2,3,0.05,0.95,0.9372425615816042,19,3.0,1,3.0,1,3.0,1
7472,min_diffuse,10,20,2,3,0.05,0.95,0.8323805374632879,7,2.0,1,2.0,1,2.0,1
7473,min_diffuse,10,20,2,3,0.05,0.95,0.9144834827041598,34,4.0,0,3.0,1,3.0,1
7474,min_diffuse,10,20,2,3,0.05,0.95,0.9008754101583724,6,2.0,1,2.0,1,3.0,0
7475,min_diffuse,10,20,2,3,0.05,0.95,0.8967691939806137,9,2.0,1,3.0,0,3.0,0
7476,min_diffuse,10,20,2,3,0.05,0.95,0.9033310169541574,14,3.0,1,3.0,1,3.0,1
7477,min_diffuse,10,20,2,3,0.05,0.95,0.9425117366731756,11,3.0,1,3.0,1,3.0,1
7478,min_diffuse,10,20,2,3,0.05,0.95,0.8231725978874282,7,2.0,1,2.0,1,3.0,0
7479,min_diffuse,10,20,2,3,0.05,0.95,0.810014457678941,3,2.0,1,2.0,1,2.0,1
7480,min_diffuse,10,20,2,3,0.05,0.95,0.7403528322527986,4,2.0,1,2.0,1,2.0,1
7481,min_diffuse,10,20,2,3,0.05,0.95,0.936463297416027,20,2.0,1,2.0,1,3.0,0
7482,min_diffuse,10,20,2,3,0.05,0.95,0.7522600502781646,10,3.0,0,3.0,0,2.0,1
7483,min_diffuse,10,20,2,3,0.05,0.95,0.8556365293343,7,2.0,1,2.0,1,2.0,1
7484,min_diffuse,10,20,2,3,0.05,0.95,0.8710257635705946,8,2.0,1,2.0,1,3.0,0
7485,min_diffuse,10,20,2,3,0.05,0.95,0.8391071953754117,5,2.0,1,2.0,1,2.0,1
7486,min_diffuse,10,20,2,3,0.05,0.95,0.8970901174140182,31,4.0,1,4.0,1,4.0,1
7487,min_diffuse,10,20,2,3,0.05,0.95,0.8165656008477495,18,4.0,0,3.0,1,3.0,1
7488,min_diffuse,10,20,2,3,0.05,0.95,0.8747656849649664,15,3.0,1,3.0,1,3.0,1
7489,min_diffuse,10,20,2,3,0.05,0.95,0.9042910804954046,6,2.0,1,2.0,1,2.0,1
7490,min_diffuse,10,20,2,3,0.05,0.95,0.9227654931756918,4,2.0,1,2.0,1,2.0,1
7491,min_diffuse,10,20,2,3,0.05,0.95,0.8486950395482542,3,2.0,1,2.0,1,2.0,1
7492,min_diffuse,10,20,2,3,0.05,0.95,0.9409958282431456,14,3.0,0,2.0,1,2.0,1
7493,min_diffuse,10,20,2,3,0.05,0.95,0.8622620417833285,9,2.0,1,2.0,1,2.0,1
7494,min_diffuse,10,20,2,3,0.05,0.95,0.8706070628176656,4,2.0,1,2.0,1,2.0,1
7495,min_diffuse,10,20,2,3,0.05,0.95,0.75306011939984,3,2.0,1,2.0,1,2.0,1
7496,min_diffuse,10,20,2,3,0.05,0.95,0.7899823248685781,10,3.0,1,3.0,1,3.0,1
7497,min_diffuse,10,20,2,3,0.05,0.95,0.8815755904587093,9,3.0,0,2.0,1,2.0,1
7498,min_diffuse,10,20,2,3,0.05,0.95,0.8597512261983816,32,4.0,1,4.0,1,4.0,1
7499,min_diffuse,10,20,2,3,0.05,0.95,0.9286892768223584,11,3.0,1,3.0,1,3.0,1
7500,min_diffuse,10,20,2,3,0.05,0.95,0.7985425044798568,10,2.0,1,2.0,1,2.0,1
7501,min_diffuse,10,20,2,3,0.05,0.95,0.9016655077974652,18,3.0,1,3.0,1,3.0,1
7502,min_diffuse,10,20,2,3,0.05,0.95,0.9273604607820484,20,4.0,0,3.0,1,4.0,0
7503,min_diffuse,10,20,2,3,0.05,0.95,0.8607182431393672,8,3.0,0,2.0,1,2.0,1
7504,min_diffuse,10,20,2,3,0.05,0.95,0.7017283762544076,7,2.0,1,2.0,1,2.0,1
7505,min_diffuse,10,20,2,3,0.05,0.95,0.8876707066786707,23,4.0,1,4.0,1,4.0,1
7506,min_diffuse,10,20,2,3,0.05,0.95,0.8920087556751137,3,2.0,1,2.0,1,2.0,1
7507,min_diffuse,10,20,2,3,0.05,0.95,0.892400291217092,22,3.0,1,3.0,1,3.0,1
7508,min_diffuse,10,20,2,3,0.05,0.95,0.9262499671060626,9,3.0,0,3.0,0,2.0,1
7509,min_diffuse,10,20,2,3,0.05,0.95,0.8338312770263537,4,2.0,0,1.0,1,1.0,1
7510,min_diffuse,10,20,2,3,0.05,0.95,0.8867471579314475,8,2.0,1,2.0,1,2.0,1
7511,min_diffuse,10,20,2,3,0.05,0.95,0.913523688582546,15,4.0,0,3.0,1,4.0,0
7512,min_diffuse,10,20,2,3,0.05,0.95,0.8456370607148191,10,3.0,0,2.0,1,3.0,0
7513,min_diffuse,10,20,2,3,0.05,0.95,0.8212094105880784,4,2.0,1,2.0,1,2.0,1
7514,min_diffuse,10,20,2,3,0.05,0.95,0.8978779888104029,21,5.0,0,4.0,1,4.0,1
7515,min_diffuse,10,20,2,3,0.05,0.95,0.949475894010294,20,4.0,1,4.0,1,4.0,1
7516,min_diffuse,10,20,2,3,0.05,0.95,0.911273296922328,11,2.0,1,2.0,1,2.0,1
7517,min_diffuse,10,20,2,3,0.05,0.95,0.7850054621521965,7,2.0,1,2.0,1,2.0,1
7518,min_diffuse,10,20,2,3,0.05,0.95,0.9283455301088996,29,4.0,0,3.0,1,3.0,1
7519,min_diffuse,10,20,2,3,0.05,0.95,0.9497343277612172,3,2.0,1,2.0,1,2.0,1
7520,min_diffuse,10,20,2,3,0.05,0.95,0.9053981469662816,19,3.0,1,3.0,1,3.0,1
7521,min_diffuse,10,20,2,3,0.05,0.95,0.8967229412270736,7,2.0,1,2.0,1,2.0,1
7522,min_diffuse,10,20,2,3,0.05,0.95,0.920301016201895,63,6.0,1,6.0,1,6.0,1
7523,min_diffuse,10,20,2,3,0.05,0.95,0.8660718161747611,29,4.0,0,4.0,0,3.0,1
7524,min_diffuse,10,20,2,3,0.05,0.95,0.7891730676180937,7,2.0,1,2.0,1,2.0,1
7525,min_diffuse,10,20,2,3,0.05,0.95,0.9353469006039312,92,7.0,0,7.0,0,6.0,1
7526,min_diffuse,10,20,2,3,0.05,0.95,0.6757448913604078,3,2.0,1,2.0,1,2.0,1
7527,min_diffuse,10,20,2,3,0.05,0.95,0.7933936596638729,2,1.0,1,1.0,1,1.0,1
7528,min_diffuse,10,20,2,3,0.05,0.95,0.8856408299313562,8,3.0,1,3.0,1,3.0,1
7529,min_diffuse,10,20,2,3,0.05,0.95,0.7381323350671596,2,1.0,1,1.0,1,1.0,1
7530,min_diffuse,10,20,2,3,0.05,0.95,0.9008290188305914,18,4.0,0,3.0,1,3.0,1
7531,min_diffuse,10,20,2,3,0.05,0.95,0.5789857328969491,5,2.0,1,2.0,1,2.0,1
7532,min_diffuse,10,20,2,3,0.05,0.95,0.8493440654853117,11,2.0,1,2.0,1,2.0,1
7533,min_diffuse,10,20,2,3,0.05,0.95,0.9458783462729788,8,2.0,1,2.0,1,2.0,1
7534,min_diffuse,10,20,2,3,0.05,0.95,0.9092229902071324,3,2.0,1,2.0,1,2.0,1
7535,min_diffuse,10,20,2,3,0.05,0.95,0.9341047286911496,20,4.0,0,3.0,1,3.0,1
7536,min_diffuse,10,20,2,3,0.05,0.95,0.9413356132049764,13,3.0,1,3.0,1,3.0,1
7537,min_diffuse,10,20,2,3,0.05,0.95,0.9302836935202696,11,2.0,1,3.0,0,3.0,0
7538,min_diffuse,10,20,2,3,0.05,0.95,0.8759181685550809,6,2.0,1,2.0,1,2.0,1
7539,min_diffuse,10,20,2,3,0.05,0.95,0.8858730454462952,11,3.0,0,2.0,1,3.0,0
7540,min_diffuse,10,20,2,3,0.05,0.95,0.935318486042044,8,3.0,0,2.0,1,2.0,1
7541,min_diffuse,10,20,2,3,0.05,0.95,0.7756853852972823,12,3.0,0,2.0,1,2.0,1
7542,min_diffuse,10,20,2,3,0.05,0.95,0.8344944884549391,4,2.0,1,2.0,1,2.0,1
7543,min_diffuse,10,20,2,3,0.05,0.95,0.7963951287921511,4,2.0,1,2.0,1,2.0,1
7544,min_diffuse,10,20,2,3,0.05,0.95,0.9115036359924812,14,3.0,1,3.0,1,3.0,1
7545,min_diffuse,10,20,2,3,0.05,0.95,0.8090125367456912,4,2.0,1,2.0,1,2.0,1
7546,min_diffuse,10,20,2,3,0.05,0.95,0.8315852700294718,5,2.0,1,3.0,0,3.0,0
7547,min_diffuse,10,20,2,3,0.05,0.95,0.9104873068314732,14,4.0,0,3.0,1,3.0,1
7548,min_diffuse,10,20,2,3,0.05,0.95,0.8628766439094391,3,2.0,1,2.0,1,2.0,1
7549,min_diffuse,10,20,2,3,0.05,0.95,0.7470561900247548,8,3.0,1,3.0,1,3.0,1
7550,min_diffuse,10,20,2,3,0.05,0.95,0.9214014536413184,13,3.0,1,3.0,1,3.0,1
7551,min_diffuse,10,20,2,3,0.05,0.95,0.9436895741815048,11,2.0,1,2.0,1,2.0,1
7552,min_diffuse,10,20,2,3,0.05,0.95,0.8982438174790879,7,2.0,1,2.0,1,2.0,1
7553,min_diffuse,10,20,2,3,0.05,0.95,0.8851195838137348,10,2.0,1,2.0,1,2.0,1
7554,min_diffuse,10,20,2,3,0.05,0.95,0.9454592201480426,14,3.0,1,3.0,1,3.0,1
7555,min_diffuse,10,20,2,3,0.05,0.95,0.860989108629585,6,2.0,1,2.0,1,2.0,1
7556,min_diffuse,10,20,2,3,0.05,0.95,0.746124441161679,6,2.0,1,2.0,1,2.0,1
7557,min_diffuse,10,20,2,3,0.05,0.95,0.7511917682972257,8,2.0,1,2.0,1,2.0,1
7558,min_diffuse,10,20,2,3,0.05,0.95,0.7901381063099567,12,3.0,0,2.0,1,3.0,0
7559,min_diffuse,10,20,2,3,0.05,0.95,0.9493971857669292,21,3.0,1,3.0,1,3.0,1
7560,min_diffuse,10,20,2,3,0.05,0.95,0.8908629830507048,3,2.0,1,2.0,1,2.0,1
7561,min_diffuse,10,20,2,3,0.05,0.95,0.7088789407890294,7,2.0,1,2.0,1,3.0,0
7562,min_diffuse,10,20,2,3,0.05,0.95,0.7970020062436937,3,2.0,1,2.0,1,2.0,1
7563,min_diffuse,10,20,2,3,0.05,0.95,0.9305385207146788,29,4.0,1,4.0,1,4.0,1
7564,min_diffuse,10,20,2,3,0.05,0.95,0.840603250908012,4,2.0,1,2.0,1,2.0,1
7565,min_diffuse,10,20,2,3,0.05,0.95,0.775346934934642,7,2.0,1,3.0,0,3.0,0
7566,min_diffuse,10,20,2,3,0.05,0.95,0.9352391114142306,17,3.0,0,3.0,0,2.0,1
7567,min_diffuse,10,20,2,3,0.05,0.95,0.8987972177346668,12,3.0,1,3.0,1,3.0,1
7568,min_diffuse,10,20,2,3,0.05,0.95,0.861165461946479,4,2.0,1,2.0,1,2.0,1
7569,min_diffuse,10,20,2,3,0.05,0.95,0.7981441491543025,6,3.0,1,3.0,1,3.0,1
7570,min_diffuse,10,20,2,3,0.05,0.95,0.9405838225129428,10,3.0,0,2.0,1,3.0,0
7571,min_diffuse,10,20,2,3,0.05,0.95,0.9062239449803332,4,2.0,1,2.0,1,2.0,1
7572,min_diffuse,10,20,2,3,0.05,0.95,0.9390893730390768,17,3.0,0,2.0,1,2.0,1
7573,min_diffuse,10,20,2,3,0.05,0.95,0.8519145023326822,8,2.0,1,2.0,1,2.0,1
7574,min_diffuse,10,20,2,3,0.05,0.95,0.8239732827384826,7,3.0,1,3.0,1,3.0,1
7575,min_diffuse,10,20,2,3,0.05,0.95,0.878289982401976,18,3.0,1,3.0,1,3.0,1
7576,min_diffuse,10,20,2,3,0.05,0.95,0.938140679829331,18,3.0,1,3.0,1,3.0,1
7577,min_diffuse,10,20,2,3,0.05,0.95,0.9371521791371068,46,6.0,1,6.0,1,6.0,1
7578,min_diffuse,10,20,2,3,0.05,0.95,0.8747865967136357,9,2.0,1,2.0,1,2.0,1
7579,min_diffuse,10,20,2,3,0.05,0.95,0.8791114210348576,7,2.0,1,2.0,1,2.0,1
7580,min_diffuse,10,20,2,3,0.05,0.95,0.8826415415560113,7,2.0,1,2.0,1,3.0,0
7581,min_diffuse,10,20,2,3,0.05,0.95,0.8847818717133541,20,4.0,0,4.0,0,3.0,1
7582,min_diffuse,10,20,2,3,0.05,0.95,0.817671605384969,17,4.0,0,3.0,1,4.0,0
7583,min_diffuse,10,20,2,3,0.05,0.95,0.8959068742228488,19,3.0,1,3.0,1,3.0,1
7584,min_diffuse,10,20,2,3,0.05,0.95,0.9202427343593482,42,5.0,0,4.0,1,4.0,1
7585,min_diffuse,10,20,2,3,0.05,0.95,0.9070512102898994,19,4.0,1,4.0,1,4.0,1
7586,min_diffuse,10,20,2,3,0.05,0.95,0.904825360381405,7,2.0,1,2.0,1,2.0,1
7587,min_diffuse,10,20,2,3,0.05,0.95,0.9023544944790588,17,3.0,0,3.0,0,2.0,1
7588,min_diffuse,10,20,2,3,0.05,0.95,0.8519523929866808,5,2.0,1,2.0,1,2.0,1
7589,min_diffuse,10,20,2,3,0.05,0.95,0.6730675756316407,3,2.0,1,2.0,1,2.0,1
7590,min_diffuse,10,20,2,3,0.05,0.95,0.915930423626719,18,4.0,1,4.0,1,4.0,1
7591,min_diffuse,10,20,2,3,0.05,0.95,0.931930818106902,30,3.0,1,3.0,1,3.0,1
7592,min_diffuse,10,20,2,3,0.05,0.95,0.8720127858340251,18,4.0,0,3.0,1,4.0,0
7593,min_diffuse,10,20,2,3,0.05,0.95,0.9280496702897316,36,5.0,1,5.0,1,5.0,1
7594,min_diffuse,10,20,2,3,0.05,0.95,0.8738161248831533,6,2.0,1,2.0,1,2.0,1
7595,min_diffuse,10,20,2,3,0.05,0.95,0.8107294838936626,13,3.0,0,2.0,1,2.0,1
7596,min_diffuse,10,20,2,3,0.05,0.95,0.8694724641412295,9,2.0,1,2.0,1,2.0,1
7597,min_diffuse,10,20,2,3,0.05,0.95,0.929356379782365,18,3.0,1,3.0,1,4.0,0
7598,min_diffuse,10,20,2,3,0.05,0.95,0.8197117299582697,8,3.0,1,3.0,1,3.0,1
7599,min_diffuse,10,20,2,3,0.05,0.95,0.9355179900738262,14,3.0,1,3.0,1,3.0,1
7600,min_diffuse,10,20,2,3,0.05,0.95,0.9371148442687448,14,3.0,1,3.0,1,3.0,1
7601,min_diffuse,10,20,2,3,0.05,0.95,0.9312053084545956,5,2.0,1,2.0,1,2.0,1
7602,min_diffuse,10,20,2,3,0.05,0.95,0.7204544220763953,3,2.0,0,1.0,1,1.0,1
7603,min_diffuse,10,20,2,3,0.05,0.95,0.8317522906359691,7,2.0,1,2.0,1,2.0,1
7604,min_diffuse,10,20,2,3,0.05,0.95,0.9364651742560052,60,6.0,0,6.0,0,5.0,1
7605,min_diffuse,10,20,2,3,0.05,0.95,0.9394054024081618,11,2.0,1,2.0,1,2.0,1
7606,min_diffuse,10,20,2,3,0.05,0.95,0.8544956285714845,9,2.0,1,2.0,1,2.0,1
7607,min_diffuse,10,20,2,3,0.05,0.95,0.8479419816014366,5,2.0,1,2.0,1,2.0,1
7608,min_diffuse,10,20,2,3,0.05,0.95,0.7411160357424079,3,2.0,1,2.0,1,2.0,1
7609,min_diffuse,10,20,2,3,0.05,0.95,0.77583597110396,5,2.0,1,2.0,1,2.0,1
7610,min_diffuse,10,20,2,3,0.05,0.95,0.9351774304154864,6,2.0,1,2.0,1,2.0,1
7611,min_diffuse,10,20,2,3,0.05,0.95,0.9241891531317408,7,2.0,1,2.0,1,2.0,1
7612,min_diffuse,10,20,2,3,0.05,0.95,0.7921379867220403,5,2.0,1,2.0,1,2.0,1
7613,min_diffuse,10,20,2,3,0.05,0.95,0.8043767090940791,7,2.0,1,2.0,1,2.0,1
7614,min_diffuse,10,20,2,3,0.05,0.95,0.9143040840437072,20,4.0,1,4.0,1,4.0,1
7615,min_diffuse,10,20,2,3,0.05,0.95,0.876330501187398,5,2.0,1,2.0,1,2.0,1
7616,min_diffuse,10,20,2,3,0.05,0.95,0.7856234657909381,6,2.0,1,2.0,1,2.0,1
7617,min_diffuse,10,20,2,3,0.05,0.95,0.8724481190700708,16,3.0,1,3.0,1,3.0,1
7618,min_diffuse,10,20,2,3,0.05,0.95,0.8787177020091909,11,3.0,1,3.0,1,3.0,1
7619,min_diffuse,10,20,2,3,0.05,0.95,0.9379888829292388,7,2.0,1,2.0,1,3.0,0
7620,min_diffuse,10,20,2,3,0.05,0.95,0.8367146363717834,6,2.0,1,2.0,1,2.0,1
7621,min_diffuse,10,20,2,3,0.05,0.95,0.9326084248443582,13,3.0,0,2.0,1,2.0,1
7622,min_diffuse,10,20,2,3,0.05,0.95,0.9263183744766028,24,3.0,1,3.0,1,3.0,1
7623,min_diffuse,10,20,2,3,0.05,0.95,0.7554831400142421,7,2.0,1,2.0,1,2.0,1
7624,min_diffuse,10,20,2,3,0.05,0.95,0.8513846582080817,13,3.0,1,3.0,1,3.0,1
7625,min_diffuse,10,20,2,3,0.05,0.95,0.9285740556869888,22,3.0,1,3.0,1,3.0,1
7626,min_diffuse,10,20,2,3,0.05,0.95,0.9316075768844008,33,4.0,0,3.0,1,3.0,1
7627,min_diffuse,10,20,2,3,0.05,0.95,0.9302266003387404,12,3.0,1,3.0,1,3.0,1
7628,min_diffuse,10,20,2,3,0.05,0.95,0.9110433716258464,4,2.0,1,2.0,1,2.0,1
7629,min_diffuse,10,20,2,3,0.05,0.95,0.9374028740654534,33,6.0,0,6.0,0,5.0,1
7630,min_diffuse,10,20,2,3,0.05,0.95,0.9269804223757916,4,2.0,1,2.0,1,2.0,1
7631,min_diffuse,10,20,2,3,0.05,0.95,0.8251782176895747,6,2.0,1,2.0,1,3.0,0
7632,min_diffuse,10,20,2,3,0.05,0.95,0.7672743998550369,6,2.0,1,2.0,1,2.0,1
7633,min_diffuse,10,20,2,3,0.05,0.95,0.913432581738192,6,2.0,1,2.0,1,2.0,1
7634,min_diffuse,10,20,2,3,0.05,0.95,0.9074398030576596,16,3.0,1,3.0,1,3.0,1
7635,min_diffuse,10,20,2,3,0.05,0.95,0.9274176286871948,18,4.0,1,4.0,1,4.0,1
7636,min_diffuse,10,20,2,3,0.05,0.95,0.9309187681881604,9,3.0,1,3.0,1,3.0,1
7637,min_diffuse,10,20,2,3,0.05,0.95,0.865764867319444,14,3.0,0,3.0,0,2.0,1
7638,min_diffuse,10,20,2,3,0.05,0.95,0.8582875823291622,8,2.0,1,2.0,1,2.0,1
7639,min_diffuse,10,20,2,3,0.05,0.95,0.9232289551174916,30,4.0,0,3.0,1,4.0,0
7640,min_diffuse,10,20,2,3,0.05,0.95,0.8222394484207128,8,2.0,1,2.0,1,2.0,1
7641,min_diffuse,10,20,2,3,0.05,0.95,0.9274496111832334,15,3.0,1,3.0,1,3.0,1
7642,min_diffuse,10,20,2,3,0.05,0.95,0.8747760208645126,44,4.0,1,4.0,1,4.0,1
7643,min_diffuse,10,20,2,3,0.05,0.95,0.7912453697045841,7,2.0,1,2.0,1,2.0,1
7644,min_diffuse,10,20,2,3,0.05,0.95,0.8838808095215952,12,3.0,1,3.0,1,3.0,1
7645,min_diffuse,10,20,2,3,0.05,0.95,0.9436034008135976,16,3.0,0,2.0,1,3.0,0
7646,min_diffuse,10,20,2,3,0.05,0.95,0.8124189454271856,8,2.0,1,2.0,1,2.0,1
7647,min_diffuse,10,20,2,3,0.05,0.95,0.8801000324162982,10,3.0,0,2.0,1,2.0,1
7648,min_diffuse,10,20,2,3,0.05,0.95,0.9195169313807512,31,4.0,0,4.0,0,3.0,1
7649,min_diffuse,10,20,2,3,0.05,0.95,0.7784172395099768,2,1.0,1,2.0,0,2.0,0
7650,min_diffuse,10,20,2,3,0.05,0.95,0.7302963644425315,5,2.0,1,2.0,1,2.0,1
7651,min_diffuse,10,20,2,3,0.05,0.95,0.9341675874006108,22,4.0,0,4.0,0,3.0,1
7652,min_diffuse,10,20,2,3,0.05,0.95,0.7187975817717206,6,2.0,1,2.0,1,2.0,1
7653,min_diffuse,10,20,2,3,0.05,0.95,0.9093800207491156,9,2.0,1,2.0,1,3.0,0
7654,min_diffuse,10,20,2,3,0.05,0.95,0.8887412600698705,14,3.0,1,3.0,1,3.0,1
7655,min_diffuse,10,20,2,3,0.05,0.95,0.8633549292902054,13,3.0,0,3.0,0,2.0,1
7656,min_diffuse,10,20,2,3,0.05,0.95,0.749316188861901,9,3.0,0,2.0,1,3.0,0
7657,min_diffuse,10,20,2,3,0.05,0.95,0.945035487789068,15,3.0,0,2.0,1,2.0,1
7658,min_diffuse,10,20,2,3,0.05,0.95,0.947875540049588,2,1.0,1,2.0,0,2.0,0
7659,min_diffuse,10,20,2,3,0.05,0.95,0.9482837499442556,26,3.0,1,3.0,1,3.0,1
7660,min_diffuse,10,20,2,3,0.05,0.95,0.7998865063102474,3,2.0,1,2.0,1,2.0,1
7661,min_diffuse,10,20,2,3,0.05,0.95,0.9359775134058088,24,4.0,0,4.0,0,3.0,1
7662,min_diffuse,10,20,2,3,0.05,0.95,0.7052257198037212,6,2.0,1,2.0,1,2.0,1
7663,min_diffuse,10,20,2,3,0.05,0.95,0.7953274467298804,6,3.0,0,2.0,1,2.0,1
7664,min_diffuse,10,20,2,3,0.05,0.95,0.9290389923364084,30,4.0,1,4.0,1,4.0,1
7665,min_diffuse,10,20,2,3,0.05,0.95,0.912192469350553,12,2.0,1,2.0,1,2.0,1
7666,min_diffuse,10,20,2,3,0.05,0.95,0.907130325382153,8,2.0,1,2.0,1,2.0,1
7667,min_diffuse,10,20,2,3,0.05,0.95,0.8370226870460271,12,3.0,1,3.0,1,3.0,1
7668,min_diffuse,10,20,2,3,0.05,0.95,0.9491132793826274,22,4.0,0,3.0,1,3.0,1
7669,min_diffuse,10,20,2,3,0.05,0.95,0.8666496514768527,9,2.0,1,2.0,1,2.0,1
7670,min_diffuse,10,20,2,3,0.05,0.95,0.9419405465814612,15,4.0,1,4.0,1,4.0,1
7671,min_diffuse,10,20,2,3,0.05,0.95,0.8095832654624893,14,3.0,0,3.0,0,2.0,1
7672,min_diffuse,10,20,2,3,0.05,0.95,0.8260923417866639,4,2.0,1,2.0,1,2.0,1
7673,min_diffuse,10,20,2,3,0.05,0.95,0.8173339426812095,4,2.0,1,2.0,1,2.0,1
7674,min_diffuse,10,20,2,3,0.05,0.95,0.9268556879626592,20,3.0,1,3.0,1,3.0,1
7675,min_diffuse,10,20,2,3,0.05,0.95,0.8672685057889634,15,3.0,1,3.0,1,4.0,0
7676,min_diffuse,10,20,2,3,0.05,0.95,0.9377444100582238,10,3.0,0,2.0,1,2.0,1
7677,min_diffuse,10,20,2,3,0.05,0.95,0.9267586682500468,19,3.0,1,3.0,1,3.0,1
7678,min_diffuse,10,20,2,3,0.05,0.95,0.7527924859328721,6,2.0,1,2.0,1,2.0,1
7679,min_diffuse,10,20,2,3,0.05,0.95,0.9381070652070704,6,2.0,1,2.0,1,2.0,1
7680,min_diffuse,10,20,2,3,0.05,0.95,0.7421563386413405,4,2.0,1,2.0,1,2.0,1
7681,min_diffuse,10,20,2,3,0.05,0.95,0.9496851767212496,52,5.0,0,5.0,0,4.0,1
7682,min_diffuse,10,20,2,3,0.05,0.95,0.9254163213801132,38,4.0,0,4.0,0,3.0,1
7683,min_diffuse,10,20,2,3,0.05,0.95,0.8957653675954123,18,3.0,1,3.0,1,3.0,1
7684,min_diffuse,10,20,2,3,0.05,0.95,0.8561818380449532,5,2.0,1,2.0,1,2.0,1
7685,min_diffuse,10,20,2,3,0.05,0.95,0.6800797204593146,6,2.0,1,2.0,1,2.0,1
7686,min_diffuse,10,20,2,3,0.05,0.95,0.9098644093169674,11,4.0,0,3.0,1,4.0,0
7687,min_diffuse,10,20,2,3,0.05,0.95,0.662463517263478,5,2.0,1,2.0,1,2.0,1
7688,min_diffuse,10,20,2,3,0.05,0.95,0.8596180891246584,5,2.0,1,2.0,1,2.0,1
7689,min_diffuse,10,20,2,3,0.05,0.95,0.9389103679962484,47,4.0,1,4.0,1,4.0,1
7690,min_diffuse,10,20,2,3,0.05,0.95,0.8566500095985944,8,2.0,1,2.0,1,2.0,1
7691,min_diffuse,10,20,2,3,0.05,0.95,0.8762644151041283,7,2.0,1,2.0,1,2.0,1
7692,min_diffuse,10,20,2,3,0.05,0.95,0.9477566732448108,12,3.0,1,3.0,1,3.0,1
7693,min_diffuse,10,20,2,3,0.05,0.95,0.9411814021556202,7,2.0,1,2.0,1,2.0,1
7694,min_diffuse,10,20,2,3,0.05,0.95,0.944191145820344,11,3.0,1,3.0,1,3.0,1
7695,min_diffuse,10,20,2,3,0.05,0.95,0.9334019501440718,7,3.0,0,2.0,1,2.0,1
7696,min_diffuse,10,20,2,3,0.05,0.95,0.92335097648217,14,3.0,1,3.0,1,3.0,1
7697,min_diffuse,10,20,2,3,0.05,0.95,0.9295229650213852,25,5.0,0,5.0,0,4.0,1
7698,min_diffuse,10,20,2,3,0.05,0.95,0.9171069295555498,5,2.0,1,2.0,1,2.0,1
7699,min_diffuse,10,20,2,3,0.05,0.95,0.843954920569245,20,4.0,1,4.0,1,4.0,1
7700,min_diffuse,10,20,2,3,0.05,0.95,0.882232386354707,10,2.0,1,2.0,1,2.0,1
7701,min_diffuse,10,20,2,3,0.05,0.95,0.87387949136926,7,3.0,0,2.0,1,3.0,0
7702,min_diffuse,10,20,2,3,0.05,0.95,0.8755623390193888,3,2.0,0,1.0,1,1.0,1
7703,min_diffuse,10,20,2,3,0.05,0.95,0.8017324126599252,6,2.0,1,2.0,1,2.0,1
7704,min_diffuse,10,20,2,3,0.05,0.95,0.9493745392165376,18,4.0,0,3.0,1,3.0,1
7705,min_diffuse,10,20,2,3,0.05,0.95,0.9255207134541994,7,2.0,1,2.0,1,2.0,1
7706,min_diffuse,10,20,2,3,0.05,0.95,0.7306215468707444,7,2.0,1,2.0,1,2.0,1
7707,min_diffuse,10,20,2,3,0.05,0.95,0.9448448851084188,22,3.0,1,3.0,1,3.0,1
7708,min_diffuse,10,20,2,3,0.05,0.95,0.781794624273085,5,2.0,1,2.0,1,2.0,1
7709,min_diffuse,10,20,2,3,0.05,0.95,0.9199753826264166,8,3.0,0,2.0,1,3.0,0
7710,min_diffuse,10,20,2,3,0.05,0.95,0.9259292287712476,9,3.0,1,3.0,1,3.0,1
7711,min_diffuse,10,20,2,3,0.05,0.95,0.9179885600496042,7,3.0,0,2.0,1,3.0,0
7712,min_diffuse,10,20,2,3,0.05,0.95,0.8853501053607234,25,4.0,1,4.0,1,4.0,1
7713,min_diffuse,10,20,2,3,0.05,0.95,0.7976667009594943,3,2.0,0,1.0,1,1.0,1
7714,min_diffuse,10,20,2,3,0.05,0.95,0.9079083801060964,19,3.0,1,3.0,1,3.0,1
7715,min_diffuse,10,20,2,3,0.05,0.95,0.902972076274322,11,3.0,0,2.0,1,3.0,0
7716,min_diffuse,10,20,2,3,0.05,0.95,0.82645965147432,3,2.0,0,1.0,1,1.0,1
7717,min_diffuse,10,20,2,3,0.05,0.95,0.898472050065712,43,4.0,0,4.0,0,3.0,1
7718,min_diffuse,10,20,2,3,0.05,0.95,0.8260130372788727,5,2.0,1,2.0,1,2.0,1
7719,min_diffuse,10,20,2,3,0.05,0.95,0.9460632557399924,6,2.0,1,2.0,1,2.0,1
7720,min_diffuse,10,20,2,3,0.05,0.95,0.9376338112287624,8,2.0,1,2.0,1,2.0,1
7721,min_diffuse,10,20,2,3,0.05,0.95,0.8615927140539356,5,2.0,1,2.0,1,2.0,1
7722,min_diffuse,10,20,2,3,0.05,0.95,0.9111018789559626,22,4.0,0,3.0,1,3.0,1
7723,min_diffuse,10,20,2,3,0.05,0.95,0.9100850467365276,6,2.0,0,2.0,0,1.0,1
7724,min_diffuse,10,20,2,3,0.05,0.95,0.7560743572981664,11,3.0,0,2.0,1,2.0,1
7725,min_diffuse,10,20,2,3,0.05,0.95,0.9483179440250276,5,2.0,1,2.0,1,2.0,1
7726,min_diffuse,10,20,2,3,0.05,0.95,0.9140287213736548,12,3.0,1,3.0,1,3.0,1
7727,min_diffuse,10,20,2,3,0.05,0.95,0.901155557232355,3,2.0,1,2.0,1,2.0,1
7728,min_diffuse,10,20,2,3,0.05,0.95,0.9327897221177088,18,3.0,1,3.0,1,3.0,1
7729,min_diffuse,10,20,2,3,0.05,0.95,0.8705748080296811,14,4.0,0,4.0,0,3.0,1
7730,min_diffuse,10,20,2,3,0.05,0.95,0.9478420406439286,32,5.0,1,5.0,1,5.0,1
7731,min_diffuse,10,20,2,3,0.05,0.95,0.9064707806106714,23,4.0,1,4.0,1,4.0,1
7732,min_diffuse,10,20,2,3,0.05,0.95,0.8677044844359272,5,2.0,1,2.0,1,3.0,0
7733,min_diffuse,10,20,2,3,0.05,0.95,0.9378565417818642,19,3.0,1,3.0,1,3.0,1
7734,min_diffuse,10,20,2,3,0.05,0.95,0.8344188287434678,10,3.0,0,2.0,1,2.0,1
7735,min_diffuse,10,20,2,3,0.05,0.95,0.8576147402943367,7,2.0,1,2.0,1,2.0,1
7736,min_diffuse,10,20,2,3,0.05,0.95,0.929437345883574,13,3.0,1,3.0,1,3.0,1
7737,min_diffuse,10,20,2,3,0.05,0.95,0.8602703972564228,3,2.0,1,2.0,1,2.0,1
7738,min_diffuse,10,20,2,3,0.05,0.95,0.6976628689983381,2,1.0,1,1.0,1,2.0,0
7739,min_diffuse,10,20,2,3,0.05,0.95,0.8793424289008136,10,3.0,1,3.0,1,3.0,1
7740,min_diffuse,10,20,2,3,0.05,0.95,0.9124151524471806,10,3.0,0,2.0,1,2.0,1
7741,min_diffuse,10,20,2,3,0.05,0.95,0.7898150809218328,8,2.0,1,2.0,1,3.0,0
7742,min_diffuse,10,20,2,3,0.05,0.95,0.8172654346355424,4,2.0,0,2.0,0,1.0,1
7743,min_diffuse,10,20,2,3,0.05,0.95,0.8766034385745197,4,2.0,1,2.0,1,2.0,1
7744,min_diffuse,10,20,2,3,0.05,0.95,0.9163244325573672,6,2.0,1,2.0,1,2.0,1
7745,min_diffuse,10,20,2,3,0.05,0.95,0.8926258601827093,7,2.0,1,2.0,1,2.0,1
7746,min_diffuse,10,20,2,3,0.05,0.95,0.8529706716869343,5,2.0,1,2.0,1,2.0,1
7747,min_diffuse,10,20,2,3,0.05,0.95,0.918529223404166,14,3.0,1,3.0,1,3.0,1
7748,min_diffuse,10,20,2,3,0.05,0.95,0.8417615080661868,19,3.0,1,3.0,1,3.0,1
7749,min_diffuse,10,20,2,3,0.05,0.95,0.6672062730896479,5,2.0,1,2.0,1,2.0,1
7750,min_diffuse,10,20,2,3,0.05,0.95,0.9462192031659544,33,4.0,1,4.0,1,4.0,1
7751,min_diffuse,10,20,2,3,0.05,0.95,0.9232928318784922,17,3.0,0,2.0,1,2.0,1
7752,min_diffuse,10,20,2,3,0.05,0.95,0.8677064949032439,3,2.0,1,2.0,1,2.0,1
7753,min_diffuse,10,20,2,3,0.05,0.95,0.9497480859441516,83,6.0,1,6.0,1,6.0,1
7754,min_diffuse,10,20,2,3,0.05,0.95,0.8991278807284517,20,4.0,1,4.0,1,4.0,1
7755,min_diffuse,10,20,2,3,0.05,0.95,0.7772743435448568,15,3.0,1,3.0,1,3.0,1
7756,min_diffuse,10,20,2,3,0.05,0.95,0.8733082509102746,8,3.0,0,3.0,0,2.0,1
7757,min_diffuse,10,20,2,3,0.05,0.95,0.9349735308134952,35,7.0,0,7.0,0,6.0,1
7758,min_diffuse,10,20,2,3,0.05,0.95,0.942647230477451,15,3.0,1,3.0,1,3.0,1
7759,min_diffuse,10,20,2,3,0.05,0.95,0.9432043013564664,47,5.0,0,4.0,1,4.0,1
7760,min_diffuse,10,20,2,3,0.05,0.95,0.8940782190922156,7,2.0,1,2.0,1,2.0,1
7761,min_diffuse,10,20,2,3,0.05,0.95,0.890191107675165,8,3.0,1,3.0,1,3.0,1
7762,min_diffuse,10,20,2,3,0.05,0.95,0.5547561446207525,3,2.0,0,1.0,1,1.0,1
7763,min_diffuse,10,20,2,3,0.05,0.95,0.9182082841029976,11,3.0,1,3.0,1,3.0,1
7764,min_diffuse,10,20,2,3,0.05,0.95,0.9100622035578756,6,2.0,1,2.0,1,2.0,1
7765,min_diffuse,10,20,2,3,0.05,0.95,0.9168832713222264,33,4.0,1,4.0,1,4.0,1
7766,min_diffuse,10,20,2,3,0.05,0.95,0.8965900912661025,18,4.0,0,3.0,1,3.0,1
7767,min_diffuse,10,20,2,3,0.05,0.95,0.8641342985283548,14,3.0,0,2.0,1,2.0,1
7768,min_diffuse,10,20,2,3,0.05,0.95,0.9141740529018126,6,2.0,1,2.0,1,2.0,1
7769,min_diffuse,10,20,2,3,0.05,0.95,0.9176221627828004,5,2.0,1,2.0,1,2.0,1
7770,min_diffuse,10,20,2,3,0.05,0.95,0.942557983368318,5,2.0,1,2.0,1,2.0,1
7771,min_diffuse,10,20,2,3,0.05,0.95,0.7245537306025638,11,3.0,0,2.0,1,2.0,1
7772,min_diffuse,10,20,2,3,0.05,0.95,0.8334043616632238,9,3.0,1,3.0,1,3.0,1
7773,min_diffuse,10,20,2,3,0.05,0.95,0.9133327369479548,10,3.0,1,3.0,1,3.0,1
7774,min_diffuse,10,20,2,3,0.05,0.95,0.8993452156661672,6,2.0,1,2.0,1,3.0,0
7775,min_diffuse,10,20,2,3,0.05,0.95,0.93568124455806,12,3.0,0,2.0,1,2.0,1
7776,min_diffuse,10,20,2,3,0.05,0.95,0.7289106106353723,12,3.0,0,2.0,1,2.0,1
7777,min_diffuse,10,20,2,3,0.05,0.95,0.7379451955059769,5,2.0,1,2.0,1,2.0,1
7778,min_diffuse,10,20,2,3,0.05,0.95,0.8124433999980402,2,1.0,1,2.0,0,2.0,0
7779,min_diffuse,10,20,2,3,0.05,0.95,0.9462866052164932,9,3.0,0,2.0,1,3.0,0
7780,min_diffuse,10,20,2,3,0.05,0.95,0.8141724512603257,13,3.0,0,2.0,1,2.0,1
7781,min_diffuse,10,20,2,3,0.05,0.95,0.9035207328696908,15,4.0,0,3.0,1,3.0,1
7782,min_diffuse,10,20,2,3,0.05,0.95,0.8964214398834713,34,4.0,1,4.0,1,4.0,1
7783,min_diffuse,10,20,2,3,0.05,0.95,0.8980819822844995,3,2.0,1,2.0,1,2.0,1
7784,min_diffuse,10,20,2,3,0.05,0.95,0.9351379816256088,6,2.0,1,2.0,1,2.0,1
7785,min_diffuse,10,20,2,3,0.05,0.95,0.9266964958415403,11,3.0,1,3.0,1,3.0,1
7786,min_diffuse,10,20,2,3,0.05,0.95,0.7043340138108812,5,2.0,1,2.0,1,2.0,1
7787,min_diffuse,10,20,2,3,0.05,0.95,0.7689155703243304,3,2.0,0,1.0,1,2.0,0
7788,min_diffuse,10,20,2,3,0.05,0.95,0.9113854134540174,9,2.0,1,2.0,1,2.0,1
7789,min_diffuse,10,20,2,3,0.05,0.95,0.9436661757594084,18,3.0,1,3.0,1,3.0,1
7790,min_diffuse,10,20,2,3,0.05,0.95,0.8466225304721448,8,2.0,1,2.0,1,2.0,1
7791,min_diffuse,10,20,2,3,0.05,0.95,0.6971018041148211,3,2.0,1,2.0,1,2.0,1
7792,min_diffuse,10,20,2,3,0.05,0.95,0.8720244910675289,6,2.0,1,2.0,1,2.0,1
7793,min_diffuse,10,20,2,3,0.05,0.95,0.6992365407525927,6,2.0,1,2.0,1,2.0,1
7794,min_diffuse,10,20,2,3,0.05,0.95,0.9381133079744868,26,3.0,1,3.0,1,3.0,1
7795,min_diffuse,10,20,2,3,0.05,0.95,0.7327139632201863,3,2.0,1,2.0,1,2.0,1
7796,min_diffuse,10,20,2,3,0.05,0.95,0.821357636730965,6,2.0,1,3.0,0,2.0,1
7797,min_diffuse,10,20,2,3,0.05,0.95,0.9361718480337924,29,6.0,0,6.0,0,5.0,1
7798,min_diffuse,10,20,2,3,0.05,0.95,0.9494830362385982,16,4.0,1,4.0,1,4.0,1
7799,min_diffuse,10,20,2,3,0.05,0.95,0.9225400755617068,8,3.0,0,3.0,0,2.0,1
7800,min_diffuse,10,20,2,3,0.05,0.95,0.762069633873976,5,2.0,1,2.0,1,2.0,1
7801,min_diffuse,10,20,2,3,0.05,0.95,0.9011200015343735,22,3.0,0,3.0,0,2.0,1
7802,min_diffuse,10,20,2,3,0.05,0.95,0.9011530399348492,10,2.0,1,2.0,1,2.0,1
7803,min_diffuse,10,20,2,3,0.05,0.95,0.9267922847389924,10,3.0,1,3.0,1,3.0,1
7804,min_diffuse,10,20,2,3,0.05,0.95,0.9461898305322344,48,5.0,1,5.0,1,5.0,1
7805,min_diffuse,10,20,2,3,0.05,0.95,0.8995933488174767,5,2.0,1,2.0,1,2.0,1
7806,min_diffuse,10,20,2,3,0.05,0.95,0.9455613172657764,29,4.0,1,4.0,1,4.0,1
7807,min_diffuse,10,20,2,3,0.05,0.95,0.9286993660380464,19,3.0,1,3.0,1,3.0,1
7808,min_diffuse,10,20,2,3,0.05,0.95,0.8300761255807879,9,2.0,1,2.0,1,2.0,1
7809,min_diffuse,10,20,2,3,0.05,0.95,0.8966385452369596,9,2.0,1,2.0,1,2.0,1
7810,min_diffuse,10,20,2,3,0.05,0.95,0.9251647375569916,10,3.0,1,3.0,1,3.0,1
7811,min_diffuse,10,20,2,3,0.05,0.95,0.8575528381986686,8,2.0,1,2.0,1,3.0,0
7812,min_diffuse,10,20,2,3,0.05,0.95,0.8748296021303458,23,3.0,1,3.0,1,3.0,1
7813,min_diffuse,10,20,2,3,0.05,0.95,0.8022874976829458,5,2.0,1,2.0,1,2.0,1
7814,min_diffuse,10,20,2,3,0.05,0.95,0.8635717759410546,8,3.0,0,2.0,1,2.0,1
7815,min_diffuse,10,20,2,3,0.05,0.95,0.86324501412635,16,3.0,1,3.0,1,3.0,1
7816,min_diffuse,10,20,2,3,0.05,0.95,0.9433336014020454,41,5.0,1,5.0,1,5.0,1
7817,min_diffuse,10,20,2,3,0.05,0.95,0.7560444283418337,14,3.0,0,2.0,1,2.0,1
7818,min_diffuse,10,20,2,3,0.05,0.95,0.9199036297522628,11,2.0,1,2.0,1,2.0,1
7819,min_diffuse,10,20,2,3,0.05,0.95,0.903560490836376,12,3.0,1,3.0,1,3.0,1
7820,min_diffuse,10,20,2,3,0.05,0.95,0.8873750450281973,16,3.0,1,4.0,0,3.0,1
7821,min_diffuse,10,20,2,3,0.05,0.95,0.7837120133248471,5,2.0,0,2.0,0,1.0,1
7822,min_diffuse,10,20,2,3,0.05,0.95,0.7322662684783693,5,2.0,1,2.0,1,2.0,1
7823,min_diffuse,10,20,2,3,0.05,0.95,0.8947420563042073,8,2.0,1,2.0,1,2.0,1
7824,min_diffuse,10,20,2,3,0.05,0.95,0.916182448688883,5,2.0,1,2.0,1,2.0,1
7825,min_diffuse,10,20,2,3,0.05,0.95,0.8969856172910631,14,3.0,0,3.0,0,2.0,1
7826,min_diffuse,10,20,2,3,0.05,0.95,0.8657752029428828,10,3.0,1,3.0,1,3.0,1
7827,min_diffuse,10,20,2,3,0.05,0.95,0.8886455728560338,11,3.0,0,3.0,0,2.0,1
7828,min_diffuse,10,20,2,3,0.05,0.95,0.947520575506156,12,3.0,0,2.0,1,3.0,0
7829,min_diffuse,10,20,2,3,0.05,0.95,0.9115159839571116,35,4.0,1,4.0,1,4.0,1
7830,min_diffuse,10,20,2,3,0.05,0.95,0.8570468729683142,3,2.0,1,2.0,1,2.0,1
7831,min_diffuse,10,20,2,3,0.05,0.95,0.9177586051718404,18,3.0,1,3.0,1,3.0,1
7832,min_diffuse,10,20,2,3,0.05,0.95,0.9337878986229974,41,4.0,0,4.0,0,3.0,1
7833,min_diffuse,10,20,2,3,0.05,0.95,0.9497261461327886,11,3.0,1,3.0,1,3.0,1
7834,min_diffuse,10,20,2,3,0.05,0.95,0.947823916681254,22,4.0,1,4.0,1,4.0,1
7835,min_diffuse,10,20,2,3,0.05,0.95,0.7886649604255281,11,3.0,1,3.0,1,3.0,1
7836,min_diffuse,10,20,2,3,0.05,0.95,0.8858008829066587,21,4.0,1,4.0,1,4.0,1
7837,min_diffuse,10,20,2,3,0.05,0.95,0.8876393691313408,15,3.0,0,3.0,0,2.0,1
7838,min_diffuse,10,20,2,3,0.05,0.95,0.8914112966556639,34,4.0,1,4.0,1,4.0,1
7839,min_diffuse,10,20,2,3,0.05,0.95,0.9191988807446708,36,4.0,1,4.0,1,4.0,1
7840,min_diffuse,10,20,2,3,0.05,0.95,0.8325705141970331,5,2.0,1,2.0,1,2.0,1
7841,min_diffuse,10,20,2,3,0.05,0.95,0.8444185428949283,7,3.0,0,3.0,0,2.0,1
7842,min_diffuse,10,20,2,3,0.05,0.95,0.9335323511526264,57,6.0,0,5.0,1,5.0,1
7843,min_diffuse,10,20,2,3,0.05,0.95,0.910302882379266,8,3.0,0,2.0,1,3.0,0
7844,min_diffuse,10,20,2,3,0.05,0.95,0.8326563283277267,10,3.0,1,3.0,1,3.0,1
7845,min_diffuse,10,20,2,3,0.05,0.95,0.8357225572018951,5,2.0,1,2.0,1,2.0,1
7846,min_diffuse,10,20,2,3,0.05,0.95,0.9025559452752204,7,2.0,1,2.0,1,2.0,1
7847,min_diffuse,10,20,2,3,0.05,0.95,0.8994033062704361,32,4.0,0,3.0,1,3.0,1
7848,min_diffuse,10,20,2,3,0.05,0.95,0.9103232903554516,18,3.0,1,3.0,1,4.0,0
7849,min_diffuse,10,20,2,3,0.05,0.95,0.9256017041091962,5,2.0,1,2.0,1,2.0,1
7850,min_diffuse,10,20,2,3,0.05,0.95,0.9389019995808124,28,3.0,1,3.0,1,4.0,0
7851,min_diffuse,10,20,2,3,0.05,0.95,0.8687036623918988,7,2.0,1,2.0,1,2.0,1
7852,min_diffuse,10,20,2,3,0.05,0.95,0.8241112887131283,9,2.0,1,2.0,1,2.0,1
7853,min_diffuse,10,20,2,3,0.05,0.95,0.8767002375557803,7,2.0,1,2.0,1,2.0,1
7854,min_diffuse,10,20,2,3,0.05,0.95,0.9303260439775304,7,2.0,1,2.0,1,2.0,1
7855,min_diffuse,10,20,2,3,0.05,0.95,0.9410823974948206,25,4.0,0,3.0,1,4.0,0
7856,min_diffuse,10,20,2,3,0.05,0.95,0.7905848263213351,8,2.0,1,2.0,1,2.0,1
7857,min_diffuse,10,20,2,3,0.05,0.95,0.8770894696742896,9,3.0,1,3.0,1,3.0,1
7858,min_diffuse,10,20,2,3,0.05,0.95,0.946166074753592,7,2.0,1,2.0,1,2.0,1
7859,min_diffuse,10,20,2,3,0.05,0.95,0.9026595567836072,8,3.0,0,2.0,1,3.0,0
7860,min_diffuse,10,20,2,3,0.05,0.95,0.9261237533937215,18,4.0,0,4.0,0,3.0,1
7861,min_diffuse,10,20,2,3,0.05,0.95,0.823692073785998,9,2.0,1,2.0,1,2.0,1
7862,min_diffuse,10,20,2,3,0.05,0.95,0.8734649205763726,19,3.0,1,3.0,1,3.0,1
7863,min_diffuse,10,20,2,3,0.05,0.95,0.9029777240370916,22,3.0,1,3.0,1,3.0,1
7864,min_diffuse,10,20,2,3,0.05,0.95,0.9313229384207355,18,3.0,0,3.0,0,2.0,1
7865,min_diffuse,10,20,2,3,0.05,0.95,0.949659054424813,37,4.0,0,3.0,1,3.0,1
7866,min_diffuse,10,20,2,3,0.05,0.95,0.8672624104487556,8,3.0,1,3.0,1,3.0,1
7867,min_diffuse,10,20,2,3,0.05,0.95,0.8340915774211318,6,2.0,1,2.0,1,2.0,1
7868,min_diffuse,10,20,2,3,0.05,0.95,0.794409459732738,14,3.0,1,4.0,0,3.0,1
7869,min_diffuse,10,20,2,3,0.05,0.95,0.807624904552753,5,2.0,1,2.0,1,2.0,1
7870,min_diffuse,10,20,2,3,0.05,0.95,0.7692958895447467,9,2.0,1,2.0,1,2.0,1
7871,min_diffuse,10,20,2,3,0.05,0.95,0.8845061980331618,33,4.0,1,4.0,1,4.0,1
7872,min_diffuse,10,20,2,3,0.05,0.95,0.7687261739501525,6,2.0,1,2.0,1,2.0,1
7873,min_diffuse,10,20,2,3,0.05,0.95,0.8518459121397665,6,2.0,1,2.0,1,2.0,1
7874,min_diffuse,10,20,2,3,0.05,0.95,0.8323605114937592,4,2.0,0,2.0,0,1.0,1
7875,min_diffuse,10,20,2,3,0.05,0.95,0.8571838943447156,7,2.0,1,2.0,1,3.0,0
7876,min_diffuse,10,20,2,3,0.05,0.95,0.837455144000052,13,3.0,0,2.0,1,3.0,0
7877,min_diffuse,10,20,2,3,0.05,0.95,0.7656029205649117,4,2.0,1,2.0,1,2.0,1
7878,min_diffuse,10,20,2,3,0.05,0.95,0.9397634555498708,7,2.0,1,2.0,1,2.0,1
7879,min_diffuse,10,20,2,3,0.05,0.95,0.8853739425871006,7,2.0,1,2.0,1,2.0,1
7880,min_diffuse,10,20,2,3,0.05,0.95,0.828502827485953,4,2.0,1,2.0,1,2.0,1
7881,min_diffuse,10,20,2,3,0.05,0.95,0.8161651614535721,4,2.0,1,2.0,1,2.0,1
7882,min_diffuse,10,20,2,3,0.05,0.95,0.8551033705449126,9,2.0,1,2.0,1,2.0,1
7883,min_diffuse,10,20,2,3,0.05,0.95,0.909666106955628,34,4.0,0,3.0,1,3.0,1
7884,min_diffuse,10,20,2,3,0.05,0.95,0.8482158297576651,9,2.0,1,2.0,1,2.0,1
7885,min_diffuse,10,20,2,3,0.05,0.95,0.904616040484111,8,3.0,0,3.0,0,2.0,1
7886,min_diffuse,10,20,2,3,0.05,0.95,0.8375336165510107,9,2.0,1,2.0,1,2.0,1
7887,min_diffuse,10,20,2,3,0.05,0.95,0.9263097167786164,22,4.0,1,4.0,1,4.0,1
7888,min_diffuse,10,20,2,3,0.05,0.95,0.828152093735117,3,2.0,1,2.0,1,2.0,1
7889,min_diffuse,10,20,2,3,0.05,0.95,0.8716844053124329,10,3.0,1,3.0,1,3.0,1
7890,min_diffuse,10,20,2,3,0.05,0.95,0.8612736529660155,18,3.0,1,4.0,0,4.0,0
7891,min_diffuse,10,20,2,3,0.05,0.95,0.9353017504700016,8,2.0,1,3.0,0,3.0,0
7892,min_diffuse,10,20,2,3,0.05,0.95,0.9129942055165314,31,4.0,1,4.0,1,4.0,1
7893,min_diffuse,10,20,2,3,0.05,0.95,0.8052065654089934,5,2.0,1,2.0,1,2.0,1
7894,min_diffuse,10,20,2,3,0.05,0.95,0.8855502764214324,4,2.0,1,2.0,1,2.0,1
7895,min_diffuse,10,20,2,3,0.05,0.95,0.8235362834103378,15,3.0,1,3.0,1,4.0,0
7896,min_diffuse,10,20,2,3,0.05,0.95,0.900091873178217,23,3.0,1,3.0,1,3.0,1
7897,min_diffuse,10,20,2,3,0.05,0.95,0.9352841141860274,31,4.0,0,3.0,1,3.0,1
7898,min_diffuse,10,20,2,3,0.05,0.95,0.8263077308146815,7,2.0,1,2.0,1,2.0,1
7899,min_diffuse,10,20,2,3,0.05,0.95,0.9488279905698208,47,4.0,1,4.0,1,4.0,1
7900,min_diffuse,10,20,2,3,0.05,0.95,0.9347860766757274,5,2.0,1,2.0,1,2.0,1
7901,min_diffuse,10,20,2,3,0.05,0.95,0.9441949732452714,24,3.0,1,3.0,1,3.0,1
7902,min_diffuse,10,20,2,3,0.05,0.95,0.8481434993292247,6,2.0,1,2.0,1,2.0,1
7903,min_diffuse,10,20,2,3,0.05,0.95,0.8680371914528903,17,3.0,1,3.0,1,3.0,1
7904,min_diffuse,10,20,2,3,0.05,0.95,0.939987816304338,26,3.0,1,3.0,1,3.0,1
7905,min_diffuse,10,20,2,3,0.05,0.95,0.9210383786172316,4,2.0,1,2.0,1,2.0,1
7906,min_diffuse,10,20,2,3,0.05,0.95,0.9426332038372252,12,3.0,1,3.0,1,3.0,1
7907,min_diffuse,10,20,2,3,0.05,0.95,0.9003689679075099,66,5.0,1,5.0,1,5.0,1
7908,min_diffuse,10,20,2,3,0.05,0.95,0.9311601385562528,6,2.0,1,2.0,1,2.0,1
7909,min_diffuse,10,20,2,3,0.05,0.95,0.8806695079134423,21,3.0,1,3.0,1,3.0,1
7910,min_diffuse,10,20,2,3,0.05,0.95,0.8116132676329907,4,2.0,1,2.0,1,2.0,1
7911,min_diffuse,10,20,2,3,0.05,0.95,0.8288992294613375,5,2.0,1,2.0,1,2.0,1
7912,min_diffuse,10,20,2,3,0.05,0.95,0.5703742170662666,2,1.0,1,1.0,1,1.0,1
7913,min_diffuse,10,20,2,3,0.05,0.95,0.9415577413342568,10,3.0,1,3.0,1,3.0,1
7914,min_diffuse,10,20,2,3,0.05,0.95,0.7917064972056045,6,2.0,1,2.0,1,2.0,1
7915,min_diffuse,10,20,2,3,0.05,0.95,0.8118651430806689,3,2.0,1,2.0,1,2.0,1
7916,min_diffuse,10,20,2,3,0.05,0.95,0.947008264056076,20,4.0,0,3.0,1,3.0,1
7917,min_diffuse,10,20,2,3,0.05,0.95,0.8561847718881487,8,2.0,1,2.0,1,2.0,1
7918,min_diffuse,10,20,2,3,0.05,0.95,0.8397115461643624,9,2.0,1,2.0,1,2.0,1
7919,min_diffuse,10,20,2,3,0.05,0.95,0.9485947457784674,9,3.0,1,3.0,1,3.0,1
7920,min_diffuse,10,20,2,3,0.05,0.95,0.8485161726552337,18,3.0,0,3.0,0,2.0,1
7921,min_diffuse,10,20,2,3,0.05,0.95,0.8670790895164245,3,2.0,1,2.0,1,2.0,1
7922,min_diffuse,10,20,2,3,0.05,0.95,0.8672274224112263,12,2.0,1,2.0,1,2.0,1
7923,min_diffuse,10,20,2,3,0.05,0.95,0.9110653074693592,24,4.0,1,4.0,1,4.0,1
7924,min_diffuse,10,20,2,3,0.05,0.95,0.9083977431323512,7,2.0,1,2.0,1,2.0,1
7925,min_diffuse,10,20,2,3,0.05,0.95,0.7747503895833951,4,2.0,1,2.0,1,2.0,1
7926,min_diffuse,10,20,2,3,0.05,0.95,0.8938630600162033,7,2.0,1,2.0,1,2.0,1
7927,min_diffuse,10,20,2,3,0.05,0.95,0.9488685807152208,39,5.0,0,4.0,1,4.0,1
7928,min_diffuse,10,20,2,3,0.05,0.95,0.5582635399259065,4,2.0,1,2.0,1,2.0,1
7929,min_diffuse,10,20,2,3,0.05,0.95,0.9054727436831757,4,2.0,1,2.0,1,2.0,1
7930,min_diffuse,10,20,2,3,0.05,0.95,0.914516585239549,9,2.0,1,2.0,1,2.0,1
7931,min_diffuse,10,20,2,3,0.05,0.95,0.931873124460887,37,5.0,1,5.0,1,5.0,1
7932,min_diffuse,10,20,2,3,0.05,0.95,0.8441507181304031,5,2.0,1,2.0,1,2.0,1
7933,min_diffuse,10,20,2,3,0.05,0.95,0.8755732014739532,19,3.0,1,3.0,1,3.0,1
7934,min_diffuse,10,20,2,3,0.05,0.95,0.92535120677388,7,2.0,1,2.0,1,3.0,0
7935,min_diffuse,10,20,2,3,0.05,0.95,0.7598584566959429,6,2.0,1,2.0,1,2.0,1
7936,min_diffuse,10,20,2,3,0.05,0.95,0.9253362116502848,25,4.0,1,4.0,1,5.0,0
7937,min_diffuse,10,20,2,3,0.05,0.95,0.8947215423379106,3,2.0,1,2.0,1,2.0,1
7938,min_diffuse,10,20,2,3,0.05,0.95,0.925083747253552,7,2.0,1,2.0,1,2.0,1
7939,min_diffuse,10,20,2,3,0.05,0.95,0.9437245566674816,34,4.0,1,4.0,1,4.0,1
7940,min_diffuse,10,20,2,3,0.05,0.95,0.94734663124235,10,3.0,1,3.0,1,3.0,1
7941,min_diffuse,10,20,2,3,0.05,0.95,0.8726159855907948,13,3.0,0,3.0,0,2.0,1
7942,min_diffuse,10,20,2,3,0.05,0.95,0.8479571823795234,10,3.0,0,3.0,0,2.0,1
7943,min_diffuse,10,20,2,3,0.05,0.95,0.9370726298174366,31,4.0,1,4.0,1,4.0,1
7944,min_diffuse,10,20,2,3,0.05,0.95,0.7154391256199666,5,2.0,1,2.0,1,2.0,1
7945,min_diffuse,10,20,2,3,0.05,0.95,0.8729437095334467,15,4.0,1,4.0,1,4.0,1
7946,min_diffuse,10,20,2,3,0.05,0.95,0.914827601024095,7,3.0,1,3.0,1,3.0,1
7947,min_diffuse,10,20,2,3,0.05,0.95,0.7437612270115382,4,2.0,1,2.0,1,2.0,1
7948,min_diffuse,10,20,2,3,0.05,0.95,0.9080488226121493,3,2.0,1,2.0,1,2.0,1
7949,min_diffuse,10,20,2,3,0.05,0.95,0.8437661008595126,6,2.0,1,2.0,1,2.0,1
7950,min_diffuse,10,20,2,3,0.05,0.95,0.9206023486929952,9,2.0,1,2.0,1,2.0,1
7951,min_diffuse,10,20,2,3,0.05,0.95,0.8448885766086005,17,3.0,1,3.0,1,3.0,1
7952,min_diffuse,10,20,2,3,0.05,0.95,0.9347351501199848,5,2.0,1,2.0,1,2.0,1
7953,min_diffuse,10,20,2,3,0.05,0.95,0.910146481855122,4,2.0,1,2.0,1,2.0,1
7954,min_diffuse,10,20,2,3,0.05,0.95,0.911471678378076,30,4.0,0,3.0,1,3.0,1
7955,min_diffuse,10,20,2,3,0.05,0.95,0.7992712394218461,13,3.0,0,3.0,0,2.0,1
7956,min_diffuse,10,20,2,3,0.05,0.95,0.9463937473655818,17,3.0,1,3.0,1,4.0,0
7957,min_diffuse,10,20,2,3,0.05,0.95,0.8353324964692602,11,3.0,0,2.0,1,2.0,1
7958,min_diffuse,10,20,2,3,0.05,0.95,0.7142397019120097,6,2.0,1,2.0,1,2.0,1
7959,min_diffuse,10,20,2,3,0.05,0.95,0.9348180463509994,5,2.0,1,2.0,1,2.0,1
7960,min_diffuse,10,20,2,3,0.05,0.95,0.8713812764748824,14,3.0,1,3.0,1,3.0,1
7961,min_diffuse,10,20,2,3,0.05,0.95,0.8684868827430927,19,3.0,1,3.0,1,3.0,1
7962,min_diffuse,10,20,2,3,0.05,0.95,0.9345772630875268,15,3.0,0,2.0,1,2.0,1
7963,min_diffuse,10,20,2,3,0.05,0.95,0.8529763352896723,12,2.0,1,2.0,1,2.0,1
7964,min_diffuse,10,20,2,3,0.05,0.95,0.718794956066341,4,2.0,1,2.0,1,2.0,1
7965,min_diffuse,10,20,2,3,0.05,0.95,0.7934637737205481,11,3.0,1,3.0,1,3.0,1
7966,min_diffuse,10,20,2,3,0.05,0.95,0.5321467704004564,4,2.0,1,2.0,1,2.0,1
7967,min_diffuse,10,20,2,3,0.05,0.95,0.8644757745627379,7,2.0,1,2.0,1,2.0,1
7968,min_diffuse,10,20,2,3,0.05,0.95,0.9410122300014048,18,4.0,0,3.0,1,3.0,1
7969,min_diffuse,10,20,2,3,0.05,0.95,0.9435682831265442,14,3.0,1,3.0,1,3.0,1
7970,min_diffuse,10,20,2,3,0.05,0.95,0.9214479867019528,11,3.0,0,2.0,1,3.0,0
7971,min_diffuse,10,20,2,3,0.05,0.95,0.847937591487711,8,3.0,0,2.0,1,2.0,1
7972,min_diffuse,10,20,2,3,0.05,0.95,0.9151222249357082,11,3.0,1,3.0,1,3.0,1
7973,min_diffuse,10,20,2,3,0.05,0.95,0.9120964642021946,33,4.0,0,3.0,1,3.0,1
7974,min_diffuse,10,20,2,3,0.05,0.95,0.945919565340332,20,3.0,1,3.0,1,3.0,1
7975,min_diffuse,10,20,2,3,0.05,0.95,0.9048877370027816,8,3.0,0,2.0,1,3.0,0
7976,min_diffuse,10,20,2,3,0.05,0.95,0.947321407749423,13,3.0,0,2.0,1,3.0,0
7977,min_diffuse,10,20,2,3,0.05,0.95,0.8316791467574163,3,2.0,0,1.0,1,1.0,1
7978,min_diffuse,10,20,2,3,0.05,0.95,0.9476148086290656,7,2.0,1,2.0,1,2.0,1
7979,min_diffuse,10,20,2,3,0.05,0.95,0.867812598355606,9,3.0,1,3.0,1,3.0,1
7980,min_diffuse,10,20,2,3,0.05,0.95,0.9455775071241044,13,3.0,1,3.0,1,3.0,1
7981,min_diffuse,10,20,2,3,0.05,0.95,0.8158969524428342,7,2.0,1,2.0,1,2.0,1
7982,min_diffuse,10,20,2,3,0.05,0.95,0.9215085023074108,9,2.0,1,2.0,1,2.0,1
7983,min_diffuse,10,20,2,3,0.05,0.95,0.9441143110635598,21,3.0,1,3.0,1,3.0,1
7984,min_diffuse,10,20,2,3,0.05,0.95,0.9425238283679896,51,6.0,1,6.0,1,6.0,1
7985,min_diffuse,10,20,2,3,0.05,0.95,0.8695611088632004,7,2.0,1,2.0,1,2.0,1
7986,min_diffuse,10,20,2,3,0.05,0.95,0.9238326949727108,23,4.0,0,4.0,0,3.0,1
7987,min_diffuse,10,20,2,3,0.05,0.95,0.8709723466108226,9,3.0,0,2.0,1,3.0,0
7988,min_diffuse,10,20,2,3,0.05,0.95,0.922997628798028,6,2.0,1,2.0,1,2.0,1
7989,min_diffuse,10,20,2,3,0.05,0.95,0.698694043860639,3,2.0,0,1.0,1,1.0,1
7990,min_diffuse,10,20,2,3,0.05,0.95,0.8207427035175571,8,2.0,1,2.0,1,2.0,1
7991,min_diffuse,10,20,2,3,0.05,0.95,0.7605723363955483,3,2.0,0,1.0,1,1.0,1
7992,min_diffuse,10,20,2,3,0.05,0.95,0.8603306584280476,7,2.0,1,2.0,1,2.0,1
7993,min_diffuse,10,20,2,3,0.05,0.95,0.8200168517650409,13,3.0,1,3.0,1,3.0,1
7994,min_diffuse,10,20,2,3,0.05,0.95,0.9435741663223414,20,3.0,0,3.0,0,2.0,1
7995,min_diffuse,10,20,2,3,0.05,0.95,0.928168757700591,12,2.0,1,3.0,0,3.0,0
7996,min_diffuse,10,20,2,3,0.05,0.95,0.8985866952030688,24,3.0,1,3.0,1,3.0,1
7997,min_diffuse,10,20,2,3,0.05,0.95,0.8649650201996644,13,3.0,1,3.0,1,3.0,1
7998,min_diffuse,10,20,2,3,0.05,0.95,0.8210233921783399,2,1.0,1,2.0,0,2.0,0
7999,min_diffuse,10,20,2,3,0.05,0.95,0.8912720119884547,9,2.0,1,2.0,1,2.0,1
8000,min_diffuse,10,20,2,3,0.05,0.95,0.944466014930275,6,2.0,1,3.0,0,3.0,0
8001,min_diffuse,10,20,2,3,0.05,0.95,0.9323330076888696,6,2.0,1,2.0,1,3.0,0
8002,min_diffuse,10,20,2,3,0.05,0.95,0.7541407698260382,4,2.0,0,2.0,0,1.0,1
8003,min_diffuse,10,20,2,3,0.05,0.95,0.8701210098913783,19,5.0,1,5.0,1,5.0,1
8004,min_diffuse,10,20,2,3,0.05,0.95,0.4857225106461326,2,1.0,1,1.0,1,1.0,1
8005,min_diffuse,10,20,2,3,0.05,0.95,0.9214922317864812,11,2.0,1,2.0,1,3.0,0
8006,min_diffuse,10,20,2,3,0.05,0.95,0.8550379854023104,6,2.0,1,2.0,1,2.0,1
8007,min_diffuse,10,20,2,3,0.05,0.95,0.7224564881371982,4,2.0,0,1.0,1,1.0,1
8008,min_diffuse,10,20,2,3,0.05,0.95,0.8722291047345408,40,4.0,1,4.0,1,4.0,1
8009,min_diffuse,10,20,2,3,0.05,0.95,0.8627306773223552,3,2.0,1,2.0,1,2.0,1
8010,min_diffuse,10,20,2,3,0.05,0.95,0.8996163146219165,6,2.0,1,2.0,1,2.0,1
8011,min_diffuse,10,20,2,3,0.05,0.95,0.7752322113597913,2,1.0,1,1.0,1,1.0,1
8012,min_diffuse,10,20,2,3,0.05,0.95,0.6819777146383084,3,2.0,1,2.0,1,2.0,1
8013,min_diffuse,10,20,2,3,0.05,0.95,0.8167863142906522,7,2.0,1,2.0,1,2.0,1
8014,min_diffuse,10,20,2,3,0.05,0.95,0.8313517044297503,4,2.0,1,2.0,1,2.0,1
8015,min_diffuse,10,20,2,3,0.05,0.95,0.945822821896454,72,6.0,1,6.0,1,6.0,1
8016,min_diffuse,10,20,2,3,0.05,0.95,0.8065259945303072,8,2.0,1,2.0,1,2.0,1
8017,min_diffuse,10,20,2,3,0.05,0.95,0.806700893591319,7,2.0,1,2.0,1,2.0,1
8018,min_diffuse,10,20,2,3,0.05,0.95,0.9365012674660936,11,3.0,1,3.0,1,3.0,1
8019,min_diffuse,10,20,2,3,0.05,0.95,0.9460390043889318,42,5.0,0,5.0,0,4.0,1
8020,min_diffuse,10,20,2,3,0.05,0.95,0.7862888050184256,6,2.0,1,2.0,1,2.0,1
8021,min_diffuse,10,20,2,3,0.05,0.95,0.8756249013678986,8,3.0,0,2.0,1,3.0,0
8022,min_diffuse,10,20,2,3,0.05,0.95,0.8921938446639087,16,3.0,0,3.0,0,2.0,1
8023,min_diffuse,10,20,2,3,0.05,0.95,0.899159746142029,14,3.0,0,2.0,1,2.0,1
8024,min_diffuse,10,20,2,3,0.05,0.95,0.9248475850496148,8,2.0,1,2.0,1,2.0,1
8025,min_diffuse,10,20,2,3,0.05,0.95,0.9113297423989616,26,4.0,0,4.0,0,3.0,1
8026,min_diffuse,10,20,2,3,0.05,0.95,0.6891183476779192,4,2.0,1,2.0,1,2.0,1
8027,min_diffuse,10,20,2,3,0.05,0.95,0.9299003344573752,58,6.0,1,6.0,1,6.0,1
8028,min_diffuse,10,20,2,3,0.05,0.95,0.9462974879576932,11,2.0,1,2.0,1,2.0,1
8029,min_diffuse,10,20,2,3,0.05,0.95,0.9073992650894428,12,3.0,1,3.0,1,3.0,1
8030,min_diffuse,10,20,2,3,0.05,0.95,0.9271953470016314,7,2.0,1,2.0,1,2.0,1
8031,min_diffuse,10,20,2,3,0.05,0.95,0.9401222691457146,57,5.0,0,5.0,0,4.0,1
8032,min_diffuse,10,20,2,3,0.05,0.95,0.879297589661027,8,2.0,1,2.0,1,2.0,1
8033,min_diffuse,10,20,2,3,0.05,0.95,0.7652024299979588,4,2.0,1,2.0,1,2.0,1
8034,min_diffuse,10,20,2,3,0.05,0.95,0.9079101429119888,3,2.0,0,1.0,1,2.0,0
8035,min_diffuse,10,20,2,3,0.05,0.95,0.913440938688594,8,3.0,1,3.0,1,3.0,1
8036,min_diffuse,10,20,2,3,0.05,0.95,0.912158232921274,4,2.0,1,2.0,1,2.0,1
8037,min_diffuse,10,20,2,3,0.05,0.95,0.7178357609287889,5,2.0,1,2.0,1,2.0,1
8038,min_diffuse,10,20,2,3,0.05,0.95,0.912256228890442,7,2.0,1,2.0,1,2.0,1
8039,min_diffuse,10,20,2,3,0.05,0.95,0.9000846045495828,17,3.0,1,3.0,1,3.0,1
8040,min_diffuse,10,20,2,3,0.05,0.95,0.9452011733253706,26,4.0,1,4.0,1,4.0,1
8041,min_diffuse,10,20,2,3,0.05,0.95,0.9046463936794956,7,2.0,1,2.0,1,2.0,1
8042,min_diffuse,10,20,2,3,0.05,0.95,0.9388235452452316,8,2.0,1,3.0,0,3.0,0
8043,min_diffuse,10,20,2,3,0.05,0.95,0.904318987704564,22,3.0,1,3.0,1,3.0,1
8044,min_diffuse,10,20,2,3,0.05,0.95,0.9122818158419144,8,2.0,1,2.0,1,2.0,1
8045,min_diffuse,10,20,2,3,0.05,0.95,0.8080677686990222,6,2.0,1,2.0,1,2.0,1
8046,min_diffuse,10,20,2,3,0.05,0.95,0.8196718007554927,10,2.0,1,2.0,1,2.0,1
8047,min_diffuse,10,20,2,3,0.05,0.95,0.9029573750524216,13,3.0,0,2.0,1,2.0,1
8048,min_diffuse,10,20,2,3,0.05,0.95,0.7582747918210664,8,2.0,1,2.0,1,2.0,1
8049,min_diffuse,10,20,2,3,0.05,0.95,0.7371711898735245,11,3.0,0,2.0,1,2.0,1
8050,min_diffuse,10,20,2,3,0.05,0.95,0.8804454249156289,9,2.0,1,2.0,1,2.0,1
8051,min_diffuse,10,20,2,3,0.05,0.95,0.901570761817512,7,3.0,0,2.0,1,3.0,0
8052,min_diffuse,10,20,2,3,0.05,0.95,0.9443672437976832,43,4.0,0,4.0,0,3.0,1
8053,min_diffuse,10,20,2,3,0.05,0.95,0.9020064345580816,17,3.0,1,3.0,1,3.0,1
8054,min_diffuse,10,20,2,3,0.05,0.95,0.6801766078504498,6,2.0,1,2.0,1,2.0,1
8055,min_diffuse,10,20,2,3,0.05,0.95,0.9356576647765648,10,3.0,0,2.0,1,2.0,1
8056,min_diffuse,10,20,2,3,0.05,0.95,0.8897069942567508,7,2.0,1,2.0,1,2.0,1
8057,min_diffuse,10,20,2,3,0.05,0.95,0.8933909829148221,6,2.0,1,2.0,1,2.0,1
8058,min_diffuse,10,20,2,3,0.05,0.95,0.8286863575777544,12,3.0,1,3.0,1,3.0,1
8059,min_diffuse,10,20,2,3,0.05,0.95,0.9274229115200596,44,5.0,1,5.0,1,5.0,1
8060,min_diffuse,10,20,2,3,0.05,0.95,0.9453468362468288,15,3.0,0,2.0,1,3.0,0
8061,min_diffuse,10,20,2,3,0.05,0.95,0.9178047644118242,26,3.0,1,3.0,1,3.0,1
8062,min_diffuse,10,20,2,3,0.05,0.95,0.9296526223297334,14,3.0,1,4.0,0,4.0,0
8063,min_diffuse,10,20,2,3,0.05,0.95,0.9048570751353184,10,3.0,1,3.0,1,3.0,1
8064,min_diffuse,10,20,2,3,0.05,0.95,0.7695353393034139,7,2.0,1,2.0,1,2.0,1
8065,min_diffuse,10,20,2,3,0.05,0.95,0.8894295712448856,6,2.0,1,2.0,1,2.0,1
8066,min_diffuse,10,20,2,3,0.05,0.95,0.7980759933928528,13,3.0,0,2.0,1,2.0,1
8067,min_diffuse,10,20,2,3,0.05,0.95,0.7531622572470338,7,2.0,1,2.0,1,2.0,1
8068,min_diffuse,10,20,2,3,0.05,0.95,0.8648568173461458,11,3.0,0,2.0,1,3.0,0
8069,min_diffuse,10,20,2,3,0.05,0.95,0.7995361414668295,18,4.0,0,3.0,1,3.0,1
8070,min_diffuse,10,20,2,3,0.05,0.95,0.6811704166425346,3,2.0,0,1.0,1,1.0,1
8071,min_diffuse,10,20,2,3,0.05,0.95,0.9451584092056694,8,3.0,0,2.0,1,3.0,0
8072,min_diffuse,10,20,2,3,0.05,0.95,0.7818271645045296,5,2.0,1,2.0,1,2.0,1
8073,min_diffuse,10,20,2,3,0.05,0.95,0.9088215770949368,13,3.0,1,3.0,1,3.0,1
8074,min_diffuse,10,20,2,3,0.05,0.95,0.8964910052174503,2,1.0,1,1.0,1,2.0,0
8075,min_diffuse,10,20,2,3,0.05,0.95,0.875582512527835,15,4.0,0,4.0,0,3.0,1
8076,min_diffuse,10,20,2,3,0.05,0.95,0.8950549666019045,4,2.0,1,2.0,1,2.0,1
8077,min_diffuse,10,20,2,3,0.05,0.95,0.8097628820535625,6,2.0,1,2.0,1,2.0,1
8078,min_diffuse,10,20,2,3,0.05,0.95,0.8825183393425866,11,3.0,1,3.0,1,3.0,1
8079,min_diffuse,10,20,2,3,0.05,0.95,0.8991540705001319,6,2.0,1,2.0,1,2.0,1
8080,min_diffuse,10,20,2,3,0.05,0.95,0.9224212592993896,10,2.0,1,2.0,1,2.0,1
8081,min_diffuse,10,20,2,3,0.05,0.95,0.8511769963093446,6,2.0,1,2.0,1,2.0,1
8082,min_diffuse,10,20,2,3,0.05,0.95,0.9461825820842698,5,2.0,1,2.0,1,2.0,1
8083,min_diffuse,10,20,2,3,0.05,0.95,0.9128997033916484,14,3.0,0,3.0,0,2.0,1
8084,min_diffuse,10,20,2,3,0.05,0.95,0.9325010395341716,8,3.0,0,2.0,1,3.0,0
8085,min_diffuse,10,20,2,3,0.05,0.95,0.9297399141467598,43,5.0,0,4.0,1,4.0,1
8086,min_diffuse,10,20,2,3,0.05,0.95,0.925157805088472,6,2.0,1,2.0,1,2.0,1
8087,min_diffuse,10,20,2,3,0.05,0.95,0.6357462043970917,2,1.0,1,1.0,1,1.0,1
8088,min_diffuse,10,20,2,3,0.05,0.95,0.9351154619707172,18,4.0,0,4.0,0,3.0,1
8089,min_diffuse,10,20,2,3,0.05,0.95,0.9427134663371745,9,2.0,1,2.0,1,2.0,1
8090,min_diffuse,10,20,2,3,0.05,0.95,0.935251746875034,15,3.0,1,3.0,1,3.0,1
8091,min_diffuse,10,20,2,3,0.05,0.95,0.9189099154832384,3,2.0,1,2.0,1,2.0,1
8092,min_diffuse,10,20,2,3,0.05,0.95,0.94161967044283,11,3.0,1,3.0,1,3.0,1
8093,min_diffuse,10,20,2,3,0.05,0.95,0.9427391691291376,33,4.0,1,4.0,1,4.0,1
8094,min_diffuse,10,20,2,3,0.05,0.95,0.7693373767329459,12,2.0,1,2.0,1,2.0,1
8095,min_diffuse,10,20,2,3,0.05,0.95,0.8384097833512311,9,2.0,1,2.0,1,3.0,0
8096,min_diffuse,10,20,2,3,0.05,0.95,0.8768720682084558,16,4.0,0,3.0,1,4.0,0
8097,min_diffuse,10,20,2,3,0.05,0.95,0.8679079447535945,10,3.0,1,3.0,1,3.0,1
8098,min_diffuse,10,20,2,3,0.05,0.95,0.929659934230989,16,3.0,1,3.0,1,3.0,1
8099,min_diffuse,10,20,2,3,0.05,0.95,0.9419367004634448,29,4.0,0,3.0,1,4.0,0
8100,min_diffuse,10,20,2,3,0.05,0.95,0.8937979956407803,3,2.0,1,2.0,1,2.0,1
8101,min_diffuse,10,20,2,3,0.05,0.95,0.9117805844535918,8,2.0,1,2.0,1,2.0,1
8102,min_diffuse,10,20,2,3,0.05,0.95,0.8935373917168669,6,2.0,1,3.0,0,3.0,0
8103,min_diffuse,10,20,2,3,0.05,0.95,0.9170972100677836,17,3.0,1,3.0,1,3.0,1
8104,min_diffuse,10,20,2,3,0.05,0.95,0.9275304695881276,9,3.0,0,2.0,1,3.0,0
8105,min_diffuse,10,20,2,3,0.05,0.95,0.7098653618102492,5,2.0,1,2.0,1,2.0,1
8106,min_diffuse,10,20,2,3,0.05,0.95,0.8572654815193066,13,3.0,1,3.0,1,3.0,1
8107,min_diffuse,10,20,2,3,0.05,0.95,0.9261179460870562,9,2.0,1,2.0,1,3.0,0
8108,min_diffuse,10,20,2,3,0.05,0.95,0.8806583570200579,13,3.0,1,3.0,1,3.0,1
8109,min_diffuse,10,20,2,3,0.05,0.95,0.9157762745828714,8,2.0,1,2.0,1,2.0,1
8110,min_diffuse,10,20,2,3,0.05,0.95,0.8332535237880945,6,2.0,1,2.0,1,2.0,1
8111,min_diffuse,10,20,2,3,0.05,0.95,0.9479855578842296,19,4.0,1,4.0,1,4.0,1
8112,min_diffuse,10,20,2,3,0.05,0.95,0.8991782812711064,10,3.0,1,3.0,1,3.0,1
8113,min_diffuse,10,20,2,3,0.05,0.95,0.7236626799463954,4,2.0,1,2.0,1,2.0,1
8114,min_diffuse,10,20,2,3,0.05,0.95,0.9095946880301228,8,2.0,1,2.0,1,2.0,1
8115,min_diffuse,10,20,2,3,0.05,0.95,0.9229046713347148,4,2.0,1,2.0,1,2.0,1
8116,min_diffuse,10,20,2,3,0.05,0.95,0.9185064281335584,11,3.0,1,3.0,1,3.0,1
8117,min_diffuse,10,20,2,3,0.05,0.95,0.5976109384073783,12,2.0,1,2.0,1,2.0,1
8118,min_diffuse,10,20,2,3,0.05,0.95,0.904413042123168,8,3.0,1,3.0,1,3.0,1
8119,min_diffuse,10,20,2,3,0.05,0.95,0.934318498728142,6,2.0,1,2.0,1,2.0,1
8120,min_diffuse,10,20,2,3,0.05,0.95,0.888226590067996,63,6.0,1,6.0,1,6.0,1
8121,min_diffuse,10,20,2,3,0.05,0.95,0.9274964932161964,32,5.0,0,4.0,1,4.0,1
8122,min_diffuse,10,20,2,3,0.05,0.95,0.7411568096328782,3,2.0,0,1.0,1,1.0,1
8123,min_diffuse,10,20,2,3,0.05,0.95,0.8243997309775498,8,3.0,0,2.0,1,2.0,1
8124,min_diffuse,10,20,2,3,0.05,0.95,0.7888994709928999,8,2.0,1,2.0,1,2.0,1
8125,min_diffuse,10,20,2,3,0.05,0.95,0.9164713940099372,12,3.0,1,3.0,1,3.0,1
8126,min_diffuse,10,20,2,3,0.05,0.95,0.9429977203657144,8,3.0,0,2.0,1,2.0,1
8127,min_diffuse,10,20,2,3,0.05,0.95,0.8819236360348637,5,2.0,1,2.0,1,2.0,1
8128,min_diffuse,10,20,2,3,0.05,0.95,0.7979167179265152,6,2.0,1,2.0,1,2.0,1
8129,min_diffuse,10,20,2,3,0.05,0.95,0.9264531425813122,19,3.0,0,3.0,0,2.0,1
8130,min_diffuse,10,20,2,3,0.05,0.95,0.9156702052736349,9,2.0,1,2.0,1,2.0,1
8131,min_diffuse,10,20,2,3,0.05,0.95,0.7978494188883504,12,3.0,1,3.0,1,3.0,1
8132,min_diffuse,10,20,2,3,0.05,0.95,0.8914178627067539,16,3.0,1,3.0,1,3.0,1
8133,min_diffuse,10,20,2,3,0.05,0.95,0.9085232988886952,8,3.0,0,3.0,0,2.0,1
8134,min_diffuse,10,20,2,3,0.05,0.95,0.9228443562732932,43,4.0,1,4.0,1,4.0,1
8135,min_diffuse,10,20,2,3,0.05,0.95,0.937775624946414,10,3.0,1,3.0,1,3.0,1
8136,min_diffuse,10,20,2,3,0.05,0.95,0.9242730534376782,15,3.0,1,3.0,1,3.0,1
8137,min_diffuse,10,20,2,3,0.05,0.95,0.8904702800802136,13,2.0,1,2.0,1,2.0,1
8138,min_diffuse,10,20,2,3,0.05,0.95,0.9479149951240904,38,6.0,1,6.0,1,6.0,1
8139,min_diffuse,10,20,2,3,0.05,0.95,0.9211142478926888,28,3.0,1,3.0,1,3.0,1
8140,min_diffuse,10,20,2,3,0.05,0.95,0.8463850360148354,10,3.0,1,3.0,1,3.0,1
8141,min_diffuse,10,20,2,3,0.05,0.95,0.8871809771930721,5,2.0,1,2.0,1,2.0,1
8142,min_diffuse,10,20,2,3,0.05,0.95,0.9133308065506732,19,3.0,1,3.0,1,3.0,1
8143,min_diffuse,10,20,2,3,0.05,0.95,0.8739093404352463,11,3.0,0,2.0,1,2.0,1
8144,min_diffuse,10,20,2,3,0.05,0.95,0.9031733536183324,11,3.0,1,3.0,1,3.0,1
8145,min_diffuse,10,20,2,3,0.05,0.95,0.8062604568328867,6,2.0,1,2.0,1,2.0,1
8146,min_diffuse,10,20,2,3,0.05,0.95,0.7300770403947694,3,2.0,1,2.0,1,2.0,1
8147,min_diffuse,10,20,2,3,0.05,0.95,0.7469368344085462,2,1.0,1,1.0,1,1.0,1
8148,min_diffuse,10,20,2,3,0.05,0.95,0.7962655126697694,7,2.0,1,2.0,1,2.0,1
8149,min_diffuse,10,20,2,3,0.05,0.95,0.8383288370138056,5,2.0,1,2.0,1,2.0,1
8150,min_diffuse,10,20,2,3,0.05,0.95,0.947774226632738,18,4.0,0,3.0,1,3.0,1
8151,min_diffuse,10,20,2,3,0.05,0.95,0.9110297038814156,9,3.0,0,2.0,1,3.0,0
8152,min_diffuse,10,20,2,3,0.05,0.95,0.8691787725676089,25,3.0,1,3.0,1,3.0,1
8153,min_diffuse,10,20,2,3,0.05,0.95,0.9321731872048862,16,3.0,1,3.0,1,3.0,1
8154,min_diffuse,10,20,2,3,0.05,0.95,0.8784417761733841,14,3.0,1,3.0,1,3.0,1
8155,min_diffuse,10,20,2,3,0.05,0.95,0.9372698748598082,12,3.0,1,3.0,1,3.0,1
8156,min_diffuse,10,20,2,3,0.05,0.95,0.8098717414710499,6,2.0,1,2.0,1,2.0,1
8157,min_diffuse,10,20,2,3,0.05,0.95,0.7961185151543337,6,2.0,1,2.0,1,2.0,1
8158,min_diffuse,10,20,2,3,0.05,0.95,0.9247418245702448,6,2.0,1,2.0,1,2.0,1
8159,min_diffuse,10,20,2,3,0.05,0.95,0.9279727446695056,6,2.0,1,2.0,1,3.0,0
8160,min_diffuse,10,20,2,3,0.05,0.95,0.8548380263786393,28,4.0,0,3.0,1,3.0,1
8161,min_diffuse,10,20,2,3,0.05,0.95,0.935949604336424,5,2.0,1,2.0,1,2.0,1
8162,min_diffuse,10,20,2,3,0.05,0.95,0.9352989810218266,35,5.0,1,5.0,1,5.0,1
8163,min_diffuse,10,20,2,3,0.05,0.95,0.906160579320626,4,2.0,1,2.0,1,2.0,1
8164,min_diffuse,10,20,2,3,0.05,0.95,0.9002440361580148,10,3.0,1,3.0,1,3.0,1
8165,min_diffuse,10,20,2,3,0.05,0.95,0.8016084255881227,5,2.0,1,2.0,1,2.0,1
8166,min_diffuse,10,20,2,3,0.05,0.95,0.8951351908409005,19,3.0,1,3.0,1,4.0,0
8167,min_diffuse,10,20,2,3,0.05,0.95,0.8236803889476221,14,3.0,1,3.0,1,3.0,1
8168,min_diffuse,10,20,2,3,0.05,0.95,0.902058561371928,22,3.0,1,3.0,1,3.0,1
8169,min_diffuse,10,20,2,3,0.05,0.95,0.7197428810704043,5,2.0,1,2.0,1,2.0,1
8170,min_diffuse,10,20,2,3,0.05,0.95,0.8824791677305627,14,3.0,0,3.0,0,2.0,1
8171,min_diffuse,10,20,2,3,0.05,0.95,0.9182572612204556,31,4.0,1,4.0,1,4.0,1
8172,min_diffuse,10,20,2,3,0.05,0.95,0.8766869231932984,4,2.0,1,2.0,1,2.0,1
8173,min_diffuse,10,20,2,3,0.05,0.95,0.8546365503403314,7,2.0,1,2.0,1,2.0,1
8174,min_diffuse,10,20,2,3,0.05,0.95,0.9318642209093086,48,6.0,1,6.0,1,6.0,1
8175,min_diffuse,10,20,2,3,0.05,0.95,0.7612242104760146,7,2.0,1,2.0,1,2.0,1
8176,min_diffuse,10,20,2,3,0.05,0.95,0.9013575326910044,6,2.0,1,3.0,0,3.0,0
8177,min_diffuse,10,20,2,3,0.05,0.95,0.9250282328714144,5,2.0,1,2.0,1,2.0,1
8178,min_diffuse,10,20,2,3,0.05,0.95,0.9299022554364847,7,2.0,1,2.0,1,2.0,1
8179,min_diffuse,10,20,2,3,0.05,0.95,0.9433744964597812,7,3.0,0,2.0,1,2.0,1
8180,min_diffuse,10,20,2,3,0.05,0.95,0.8859263778887585,11,2.0,1,2.0,1,2.0,1
8181,min_diffuse,10,20,2,3,0.05,0.95,0.7961299199700639,6,2.0,1,2.0,1,2.0,1
8182,min_diffuse,10,20,2,3,0.05,0.95,0.9334159677400484,5,2.0,1,2.0,1,2.0,1
8183,min_diffuse,10,20,2,3,0.05,0.95,0.8605552765613003,18,3.0,1,3.0,1,3.0,1
8184,min_diffuse,10,20,2,3,0.05,0.95,0.8569179214720275,3,2.0,0,1.0,1,1.0,1
8185,min_diffuse,10,20,2,3,0.05,0.95,0.9346512608126524,6,2.0,1,2.0,1,3.0,0
8186,min_diffuse,10,20,2,3,0.05,0.95,0.9001301434515536,33,4.0,1,4.0,1,4.0,1
8187,min_diffuse,10,20,2,3,0.05,0.95,0.9039286947042804,34,4.0,0,3.0,1,3.0,1
8188,min_diffuse,10,20,2,3,0.05,0.95,0.927414726643178,11,3.0,0,2.0,1,2.0,1
8189,min_diffuse,10,20,2,3,0.05,0.95,0.92038120962755,8,2.0,1,2.0,1,2.0,1
8190,min_diffuse,10,20,2,3,0.05,0.95,0.7358470434804851,6,2.0,1,2.0,1,2.0,1
8191,min_diffuse,10,20,2,3,0.05,0.95,0.937799410072166,17,3.0,1,3.0,1,3.0,1
8192,min_diffuse,10,20,2,3,0.05,0.95,0.7529225329981245,6,2.0,1,2.0,1,2.0,1
8193,min_diffuse,10,20,2,3,0.05,0.95,0.8862232544341176,6,2.0,1,2.0,1,2.0,1
8194,min_diffuse,10,20,2,3,0.05,0.95,0.9054427459978668,7,2.0,1,2.0,1,3.0,0
8195,min_diffuse,10,20,2,3,0.05,0.95,0.9425548860308846,32,4.0,0,4.0,0,3.0,1
8196,min_diffuse,10,20,2,3,0.05,0.95,0.930912441766836,34,5.0,0,4.0,1,5.0,0
8197,min_diffuse,10,20,2,3,0.05,0.95,0.9396708287255674,9,3.0,0,3.0,0,2.0,1
8198,min_diffuse,10,20,2,3,0.05,0.95,0.8596615167269337,4,2.0,1,2.0,1,2.0,1
8199,min_diffuse,10,20,2,3,0.05,0.95,0.7396761894147063,6,2.0,1,2.0,1,2.0,1
8200,min_diffuse,10,20,2,3,0.05,0.95,0.8947245277974524,5,2.0,1,2.0,1,2.0,1
8201,min_diffuse,10,20,2,3,0.05,0.95,0.8367468609392092,4,2.0,1,2.0,1,2.0,1
8202,min_diffuse,10,20,2,3,0.05,0.95,0.8953377268736802,33,4.0,1,4.0,1,4.0,1
8203,min_diffuse,10,20,2,3,0.05,0.95,0.8711812098349115,6,2.0,1,2.0,1,2.0,1
8204,min_diffuse,10,20,2,3,0.05,0.95,0.831584582772511,5,2.0,1,2.0,1,2.0,1
8205,min_diffuse,10,20,2,3,0.05,0.95,0.9359695247270634,6,3.0,1,3.0,1,3.0,1
8206,min_diffuse,10,20,2,3,0.05,0.95,0.9395463085641644,4,2.0,1,2.0,1,3.0,0
8207,min_diffuse,10,20,2,3,0.05,0.95,0.8086190301025624,6,2.0,1,2.0,1,2.0,1
8208,min_diffuse,10,20,2,3,0.05,0.95,0.9387364357375824,72,6.0,1,6.0,1,6.0,1
8209,min_diffuse,10,20,2,3,0.05,0.95,0.7905517550703225,7,2.0,1,2.0,1,2.0,1
8210,min_diffuse,10,20,2,3,0.05,0.95,0.7355789844314763,2,1.0,1,1.0,1,1.0,1
8211,min_diffuse,10,20,2,3,0.05,0.95,0.8440636075173267,25,4.0,1,4.0,1,4.0,1
8212,min_diffuse,10,20,2,3,0.05,0.95,0.8719210679894457,7,2.0,1,2.0,1,3.0,0
8213,min_diffuse,10,20,2,3,0.05,0.95,0.9253067726383856,8,2.0,1,2.0,1,2.0,1
8214,min_diffuse,10,20,2,3,0.05,0.95,0.8437761679002674,5,2.0,1,2.0,1,2.0,1
8215,min_diffuse,10,20,2,3,0.05,0.95,0.8913056563805235,22,4.0,0,4.0,0,3.0,1
8216,min_diffuse,10,20,2,3,0.05,0.95,0.9442201591579514,15,3.0,1,3.0,1,3.0,1
8217,min_diffuse,10,20,2,3,0.05,0.95,0.8205013683888118,8,2.0,1,2.0,1,2.0,1
8218,min_diffuse,10,20,2,3,0.05,0.95,0.8460221934583045,3,2.0,1,2.0,1,2.0,1
8219,min_diffuse,10,20,2,3,0.05,0.95,0.8601191212004685,9,3.0,0,2.0,1,2.0,1
8220,min_diffuse,10,20,2,3,0.05,0.95,0.9184545877987944,37,6.0,1,6.0,1,6.0,1
8221,min_diffuse,10,20,2,3,0.05,0.95,0.8523974453278309,12,3.0,1,3.0,1,3.0,1
8222,min_diffuse,10,20,2,3,0.05,0.95,0.8868794600644951,4,2.0,1,2.0,1,2.0,1
8223,min_diffuse,10,20,2,3,0.05,0.95,0.8920704742511436,6,2.0,1,2.0,1,2.0,1
8224,min_diffuse,10,20,2,3,0.05,0.95,0.949609365662216,11,3.0,1,3.0,1,3.0,1
8225,min_diffuse,10,20,2,3,0.05,0.95,0.8879748214741328,27,4.0,1,4.0,1,4.0,1
8226,min_diffuse,10,20,2,3,0.05,0.95,0.8022095089860947,8,2.0,1,2.0,1,2.0,1
8227,min_diffuse,10,20,2,3,0.05,0.95,0.9331659409484911,18,4.0,0,3.0,1,3.0,1
8228,min_diffuse,10,20,2,3,0.05,0.95,0.8994802837398499,11,3.0,1,3.0,1,3.0,1
8229,min_diffuse,10,20,2,3,0.05,0.95,0.8209863100583197,17,3.0,1,3.0,1,4.0,0
8230,min_diffuse,10,20,2,3,0.05,0.95,0.9342214901504048,17,3.0,0,2.0,1,2.0,1
8231,min_diffuse,10,20,2,3,0.05,0.95,0.7957259986155897,6,2.0,1,2.0,1,2.0,1
8232,min_diffuse,10,20,2,3,0.05,0.95,0.9403928250251598,24,4.0,1,4.0,1,4.0,1
8233,min_diffuse,10,20,2,3,0.05,0.95,0.8860130737470268,4,2.0,1,2.0,1,2.0,1
8234,min_diffuse,10,20,2,3,0.05,0.95,0.7561713292516283,6,2.0,1,2.0,1,2.0,1
8235,min_diffuse,10,20,2,3,0.05,0.95,0.8623687158033294,14,3.0,1,3.0,1,3.0,1
8236,min_diffuse,10,20,2,3,0.05,0.95,0.8785737506628413,10,3.0,0,2.0,1,2.0,1
8237,min_diffuse,10,20,2,3,0.05,0.95,0.9423225248785714,47,4.0,1,4.0,1,4.0,1
8238,min_diffuse,10,20,2,3,0.05,0.95,0.7632381858951566,5,2.0,1,2.0,1,2.0,1
8239,min_diffuse,10,20,2,3,0.05,0.95,0.9015489778528798,5,2.0,1,2.0,1,2.0,1
8240,min_diffuse,10,20,2,3,0.05,0.95,0.9236233469754122,7,2.0,1,2.0,1,2.0,1
8241,min_diffuse,10,20,2,3,0.05,0.95,0.7409149462025472,3,2.0,1,2.0,1,2.0,1
8242,min_diffuse,10,20,2,3,0.05,0.95,0.9185579356792528,9,3.0,0,2.0,1,2.0,1
8243,min_diffuse,10,20,2,3,0.05,0.95,0.8782062614177584,8,3.0,0,2.0,1,2.0,1
8244,min_diffuse,10,20,2,3,0.05,0.95,0.815576463250341,8,2.0,1,2.0,1,2.0,1
8245,min_diffuse,10,20,2,3,0.05,0.95,0.9420192252743748,14,3.0,0,2.0,1,3.0,0
8246,min_diffuse,10,20,2,3,0.05,0.95,0.9096068405835492,23,3.0,1,3.0,1,3.0,1
8247,min_diffuse,10,20,2,3,0.05,0.95,0.9394146463680844,9,3.0,1,3.0,1,3.0,1
8248,min_diffuse,10,20,2,3,0.05,0.95,0.892872184482789,15,3.0,0,3.0,0,2.0,1
8249,min_diffuse,10,20,2,3,0.05,0.95,0.9310675121871824,13,3.0,0,2.0,1,3.0,0
8250,min_diffuse,10,20,2,3,0.05,0.95,0.6983009316120353,7,2.0,1,2.0,1,2.0,1
8251,min_diffuse,10,20,2,3,0.05,0.95,0.8717701336424503,14,3.0,1,3.0,1,3.0,1
8252,min_diffuse,10,20,2,3,0.05,0.95,0.9267394041250874,14,3.0,1,3.0,1,3.0,1
8253,min_diffuse,10,20,2,3,0.05,0.95,0.9425124453875342,39,6.0,0,5.0,1,5.0,1
8254,min_diffuse,10,20,2,3,0.05,0.95,0.7875605902857437,9,3.0,1,3.0,1,3.0,1
8255,min_diffuse,10,20,2,3,0.05,0.95,0.8597775934576415,5,2.0,1,2.0,1,2.0,1
8256,min_diffuse,10,20,2,3,0.05,0.95,0.9259278281400825,36,5.0,1,5.0,1,5.0,1
8257,min_diffuse,10,20,2,3,0.05,0.95,0.9249543838523804,26,4.0,1,4.0,1,4.0,1
8258,min_diffuse,10,20,2,3,0.05,0.95,0.833301829304912,19,3.0,0,2.0,1,2.0,1
8259,min_diffuse,10,20,2,3,0.05,0.95,0.7980196663206245,4,2.0,1,2.0,1,2.0,1
8260,min_diffuse,10,20,2,3,0.05,0.95,0.8695640998063303,12,2.0,1,2.0,1,2.0,1
8261,min_diffuse,10,20,2,3,0.05,0.95,0.8622047502647882,4,2.0,1,2.0,1,2.0,1
8262,min_diffuse,10,20,2,3,0.05,0.95,0.8638875888951224,2,1.0,1,1.0,1,2.0,0
8263,min_diffuse,10,20,2,3,0.05,0.95,0.8585112679432136,21,2.0,1,2.0,1,2.0,1
8264,min_diffuse,10,20,2,3,0.05,0.95,0.8643057382337128,13,3.0,1,3.0,1,3.0,1
8265,min_diffuse,10,20,2,3,0.05,0.95,0.9469607798500692,44,4.0,1,4.0,1,4.0,1
8266,min_diffuse,10,20,2,3,0.05,0.95,0.8608092202678339,6,2.0,1,3.0,0,3.0,0
8267,min_diffuse,10,20,2,3,0.05,0.95,0.9227006367647068,10,3.0,1,3.0,1,3.0,1
8268,min_diffuse,10,20,2,3,0.05,0.95,0.8042880919498153,6,2.0,1,2.0,1,2.0,1
8269,min_diffuse,10,20,2,3,0.05,0.95,0.8319358688978092,15,3.0,1,3.0,1,3.0,1
8270,min_diffuse,10,20,2,3,0.05,0.95,0.9485468370163552,12,3.0,0,2.0,1,3.0,0
8271,min_diffuse,10,20,2,3,0.05,0.95,0.9042650373873254,12,2.0,1,2.0,1,2.0,1
8272,min_diffuse,10,20,2,3,0.05,0.95,0.9089500248378732,18,4.0,1,4.0,1,4.0,1
8273,min_diffuse,10,20,2,3,0.05,0.95,0.9050765101511736,10,3.0,1,3.0,1,3.0,1
8274,min_diffuse,10,20,2,3,0.05,0.95,0.9365215609751948,15,3.0,1,3.0,1,3.0,1
8275,min_diffuse,10,20,2,3,0.05,0.95,0.9036964106948958,20,4.0,0,4.0,0,3.0,1
8276,min_diffuse,10,20,2,3,0.05,0.95,0.9269535311793846,11,3.0,1,3.0,1,3.0,1
8277,min_diffuse,10,20,2,3,0.05,0.95,0.8119808240209706,7,2.0,1,2.0,1,2.0,1
8278,min_diffuse,10,20,2,3,0.05,0.95,0.945561314311527,27,3.0,1,3.0,1,3.0,1
8279,min_diffuse,10,20,2,3,0.05,0.95,0.9322197524210646,5,2.0,1,2.0,1,2.0,1
8280,min_diffuse,10,20,2,3,0.05,0.95,0.9222495417271682,15,3.0,1,3.0,1,3.0,1
8281,min_diffuse,10,20,2,3,0.05,0.95,0.936988471031397,54,6.0,1,6.0,1,6.0,1
8282,min_diffuse,10,20,2,3,0.05,0.95,0.7334502561183949,2,1.0,1,1.0,1,1.0,1
8283,min_diffuse,10,20,2,3,0.05,0.95,0.8151994647811778,12,3.0,1,3.0,1,3.0,1
8284,min_diffuse,10,20,2,3,0.05,0.95,0.8987188838632062,20,4.0,0,4.0,0,3.0,1
8285,min_diffuse,10,20,2,3,0.05,0.95,0.9149022555741506,7,2.0,1,2.0,1,2.0,1
8286,min_diffuse,10,20,2,3,0.05,0.95,0.949497682869872,8,3.0,0,2.0,1,2.0,1
8287,min_diffuse,10,20,2,3,0.05,0.95,0.7807712104386356,4,2.0,0,1.0,1,2.0,0
8288,min_diffuse,10,20,2,3,0.05,0.95,0.8991013474831341,21,4.0,0,3.0,1,3.0,1
8289,min_diffuse,10,20,2,3,0.05,0.95,0.9382527837368964,23,4.0,1,4.0,1,4.0,1
8290,min_diffuse,10,20,2,3,0.05,0.95,0.9379924630731192,32,3.0,1,3.0,1,3.0,1
8291,min_diffuse,10,20,2,3,0.05,0.95,0.8933743299299308,6,2.0,1,2.0,1,2.0,1
8292,min_diffuse,10,20,2,3,0.05,0.95,0.9283897095768724,5,2.0,1,2.0,1,2.0,1
8293,min_diffuse,10,20,2,3,0.05,0.95,0.9385441846954562,12,3.0,1,3.0,1,3.0,1
8294,min_diffuse,10,20,2,3,0.05,0.95,0.9290677689937252,21,3.0,1,3.0,1,3.0,1
8295,min_diffuse,10,20,2,3,0.05,0.95,0.9176067370954356,6,2.0,1,2.0,1,2.0,1
8296,min_diffuse,10,20,2,3,0.05,0.95,0.898250414568162,5,2.0,1,2.0,1,2.0,1
8297,min_diffuse,10,20,2,3,0.05,0.95,0.8408850974187245,10,2.0,1,2.0,1,2.0,1
8298,min_diffuse,10,20,2,3,0.05,0.95,0.9353470412487672,23,5.0,0,4.0,1,4.0,1
8299,min_diffuse,10,20,2,3,0.05,0.95,0.862412801426823,6,2.0,1,2.0,1,2.0,1
8300,min_diffuse,10,20,2,3,0.05,0.95,0.9461978990618438,31,5.0,0,5.0,0,4.0,1
8301,min_diffuse,10,20,2,3,0.05,0.95,0.9268407637625808,3,2.0,1,2.0,1,2.0,1
8302,min_diffuse,10,20,2,3,0.05,0.95,0.906121584719594,16,3.0,0,3.0,0,2.0,1
8303,min_diffuse,10,20,2,3,0.05,0.95,0.870350008327537,13,3.0,1,3.0,1,3.0,1
8304,min_diffuse,10,20,2,3,0.05,0.95,0.706778419607963,5,2.0,1,2.0,1,2.0,1
8305,min_diffuse,10,20,2,3,0.05,0.95,0.9176982328251352,5,2.0,1,2.0,1,2.0,1
8306,min_diffuse,10,20,2,3,0.05,0.95,0.8083521238471733,6,2.0,1,2.0,1,2.0,1
8307,min_diffuse,10,20,2,3,0.05,0.95,0.8912287441837949,22,4.0,0,4.0,0,3.0,1
8308,min_diffuse,10,20,2,3,0.05,0.95,0.912807291941858,7,2.0,1,2.0,1,2.0,1
8309,min_diffuse,10,20,2,3,0.05,0.95,0.93397783544964,43,4.0,1,4.0,1,4.0,1
8310,min_diffuse,10,20,2,3,0.05,0.95,0.8538597938645849,11,2.0,1,2.0,1,2.0,1
8311,min_diffuse,10,20,2,3,0.05,0.95,0.900495322345765,14,3.0,1,3.0,1,3.0,1
8312,min_diffuse,10,20,2,3,0.05,0.95,0.9116205308923476,19,5.0,1,5.0,1,5.0,1
8313,min_diffuse,10,20,2,3,0.05,0.95,0.7379941082303043,5,2.0,1,2.0,1,2.0,1
8314,min_diffuse,10,20,2,3,0.05,0.95,0.8504787174776777,16,3.0,1,3.0,1,3.0,1
8315,min_diffuse,10,20,2,3,0.05,0.95,0.9438219865471784,20,5.0,1,5.0,1,5.0,1
8316,min_diffuse,10,20,2,3,0.05,0.95,0.8350774845424861,6,2.0,1,2.0,1,2.0,1
8317,min_diffuse,10,20,2,3,0.05,0.95,0.8942450934322558,11,3.0,1,3.0,1,3.0,1
8318,min_diffuse,10,20,2,3,0.05,0.95,0.7913745315391872,3,2.0,1,2.0,1,2.0,1
8319,min_diffuse,10,20,2,3,0.05,0.95,0.8421115791335211,10,3.0,1,3.0,1,3.0,1
8320,min_diffuse,10,20,2,3,0.05,0.95,0.9331468648641024,13,4.0,1,4.0,1,4.0,1
8321,min_diffuse,10,20,2,3,0.05,0.95,0.8639567078337981,2,1.0,1,1.0,1,2.0,0
8322,min_diffuse,10,20,2,3,0.05,0.95,0.7602352145146944,10,3.0,1,3.0,1,3.0,1
8323,min_diffuse,10,20,2,3,0.05,0.95,0.894889324078843,8,3.0,0,2.0,1,3.0,0
8324,min_diffuse,10,20,2,3,0.05,0.95,0.916726901006046,45,4.0,1,4.0,1,4.0,1
8325,min_diffuse,10,20,2,3,0.05,0.95,0.9009711131143928,29,4.0,0,3.0,1,3.0,1
8326,min_diffuse,10,20,2,3,0.05,0.95,0.9065985573494798,7,2.0,1,2.0,1,2.0,1
8327,min_diffuse,10,20,2,3,0.05,0.95,0.9311267148342696,36,4.0,1,4.0,1,4.0,1
8328,min_diffuse,10,20,2,3,0.05,0.95,0.9473620328720485,3,2.0,1,2.0,1,2.0,1
8329,min_diffuse,10,20,2,3,0.05,0.95,0.8114203270642746,7,3.0,1,3.0,1,3.0,1
8330,min_diffuse,10,20,2,3,0.05,0.95,0.767546292170631,8,2.0,1,2.0,1,2.0,1
8331,min_diffuse,10,20,2,3,0.05,0.95,0.8748304263022231,7,3.0,0,2.0,1,3.0,0
8332,min_diffuse,10,20,2,3,0.05,0.95,0.9280745621177036,18,3.0,1,3.0,1,3.0,1
8333,min_diffuse,10,20,2,3,0.05,0.95,0.9491676961503328,26,5.0,0,5.0,0,4.0,1
8334,min_diffuse,10,20,2,3,0.05,0.95,0.930271106037314,6,2.0,1,2.0,1,2.0,1
8335,min_diffuse,10,20,2,3,0.05,0.95,0.8317104390202255,7,2.0,1,2.0,1,2.0,1
8336,min_diffuse,10,20,2,3,0.05,0.95,0.8474918214354896,7,2.0,1,2.0,1,2.0,1
8337,min_diffuse,10,20,2,3,0.05,0.95,0.9439799410076228,7,2.0,1,2.0,1,2.0,1
8338,min_diffuse,10,20,2,3,0.05,0.95,0.9009140029141144,8,3.0,1,3.0,1,3.0,1
8339,min_diffuse,10,20,2,3,0.05,0.95,0.9024424824597616,12,3.0,1,3.0,1,3.0,1
8340,min_diffuse,10,20,2,3,0.05,0.95,0.8990776638413885,7,2.0,1,2.0,1,2.0,1
8341,min_diffuse,10,20,2,3,0.05,0.95,0.7270778832456282,8,2.0,1,2.0,1,2.0,1
8342,min_diffuse,10,20,2,3,0.05,0.95,0.8243976780964195,8,3.0,0,2.0,1,3.0,0
8343,min_diffuse,10,20,2,3,0.05,0.95,0.9015049998965864,77,8.0,1,8.0,1,8.0,1
8344,min_diffuse,10,20,2,3,0.05,0.95,0.7623477226755017,5,2.0,1,2.0,1,2.0,1
8345,min_diffuse,10,20,2,3,0.05,0.95,0.8792212394619082,9,2.0,1,2.0,1,2.0,1
8346,min_diffuse,10,20,2,3,0.05,0.95,0.8871972840869333,15,3.0,1,3.0,1,3.0,1
8347,min_diffuse,10,20,2,3,0.05,0.95,0.8077723958732226,5,2.0,1,2.0,1,2.0,1
8348,min_diffuse,10,20,2,3,0.05,0.95,0.7717342665934572,11,3.0,0,2.0,1,2.0,1
8349,min_diffuse,10,20,2,3,0.05,0.95,0.8796172332553497,7,2.0,1,2.0,1,2.0,1
8350,min_diffuse,10,20,2,3,0.05,0.95,0.9269150981875324,12,3.0,1,3.0,1,3.0,1
8351,min_diffuse,10,20,2,3,0.05,0.95,0.713526782826127,14,3.0,0,2.0,1,2.0,1
8352,min_diffuse,10,20,2,3,0.05,0.95,0.9282351703653656,19,3.0,0,3.0,0,2.0,1
8353,min_diffuse,10,20,2,3,0.05,0.95,0.7469807098922057,13,3.0,0,3.0,0,2.0,1
8354,min_diffuse,10,20,2,3,0.05,0.95,0.836390395310866,4,2.0,1,2.0,1,2.0,1
8355,min_diffuse,10,20,2,3,0.05,0.95,0.9287802291616416,5,2.0,1,2.0,1,2.0,1
8356,min_diffuse,10,20,2,3,0.05,0.95,0.8925900799886247,7,2.0,1,2.0,1,2.0,1
8357,min_diffuse,10,20,2,3,0.05,0.95,0.9419495049095544,39,6.0,0,5.0,1,5.0,1
8358,min_diffuse,10,20,2,3,0.05,0.95,0.9158347017258646,16,3.0,1,3.0,1,3.0,1
8359,min_diffuse,10,20,2,3,0.05,0.95,0.9079397040839612,23,3.0,1,4.0,0,3.0,1
8360,min_diffuse,10,20,2,3,0.05,0.95,0.7636066990428261,4,2.0,1,2.0,1,2.0,1
8361,min_diffuse,10,20,2,3,0.05,0.95,0.9188400367606788,44,7.0,0,6.0,1,6.0,1
8362,min_diffuse,10,20,2,3,0.05,0.95,0.8389296638432763,25,3.0,1,3.0,1,3.0,1
8363,min_diffuse,10,20,2,3,0.05,0.95,0.9417128861404064,10,3.0,1,3.0,1,3.0,1
8364,min_diffuse,10,20,2,3,0.05,0.95,0.8865007426943272,3,2.0,1,2.0,1,2.0,1
8365,min_diffuse,10,20,2,3,0.05,0.95,0.7994362232936822,6,2.0,1,2.0,1,2.0,1
8366,min_diffuse,10,20,2,3,0.05,0.95,0.7542792028014954,16,3.0,1,3.0,1,3.0,1
8367,min_diffuse,10,20,2,3,0.05,0.95,0.880026798794233,14,3.0,0,3.0,0,2.0,1
8368,min_diffuse,10,20,2,3,0.05,0.95,0.8556490396536969,9,2.0,1,2.0,1,2.0,1
8369,min_diffuse,10,20,2,3,0.05,0.95,0.9126260289751164,16,3.0,1,3.0,1,3.0,1
8370,min_diffuse,10,20,2,3,0.05,0.95,0.9173546625262172,14,4.0,1,4.0,1,4.0,1
8371,min_diffuse,10,20,2,3,0.05,0.95,0.8921914851935459,8,2.0,1,2.0,1,2.0,1
8372,min_diffuse,10,20,2,3,0.05,0.95,0.8924841519248876,16,4.0,0,3.0,1,4.0,0
8373,min_diffuse,10,20,2,3,0.05,0.95,0.785641638368594,7,2.0,1,2.0,1,2.0,1
8374,min_diffuse,10,20,2,3,0.05,0.95,0.8366256895302183,10,3.0,1,3.0,1,3.0,1
8375,min_diffuse,10,20,2,3,0.05,0.95,0.6886288938760925,3,2.0,1,2.0,1,2.0,1
8376,min_diffuse,10,20,2,3,0.05,0.95,0.6452407828896313,2,1.0,1,1.0,1,1.0,1
8377,min_diffuse,10,20,2,3,0.05,0.95,0.7458468007194826,5,2.0,1,2.0,1,2.0,1
8378,min_diffuse,10,20,2,3,0.05,0.95,0.9327263757287744,4,2.0,1,2.0,1,2.0,1
8379,min_diffuse,10,20,2,3,0.05,0.95,0.9109803778208934,5,2.0,1,2.0,1,2.0,1
8380,min_diffuse,10,20,2,3,0.05,0.95,0.761012984859647,8,2.0,1,2.0,1,2.0,1
8381,min_diffuse,10,20,2,3,0.05,0.95,0.8280257811810774,5,2.0,1,2.0,1,2.0,1
8382,min_diffuse,10,20,2,3,0.05,0.95,0.8857370482823957,10,3.0,1,3.0,1,3.0,1
8383,min_diffuse,10,20,2,3,0.05,0.95,0.8754234437930983,17,3.0,1,3.0,1,3.0,1
8384,min_diffuse,10,20,2,3,0.05,0.95,0.9431980845910832,24,3.0,1,3.0,1,4.0,0
8385,min_diffuse,10,20,2,3,0.05,0.95,0.8904503002440638,5,2.0,1,2.0,1,2.0,1
8386,min_diffuse,10,20,2,3,0.05,0.95,0.8148821424009863,6,2.0,1,2.0,1,2.0,1
8387,min_diffuse,10,20,2,3,0.05,0.95,0.9271046766648052,11,3.0,1,3.0,1,3.0,1
8388,min_diffuse,10,20,2,3,0.05,0.95,0.912671388154802,10,3.0,1,3.0,1,3.0,1
8389,min_diffuse,10,20,2,3,0.05,0.95,0.8761002448487435,21,3.0,1,3.0,1,3.0,1
8390,min_diffuse,10,20,2,3,0.05,0.95,0.8461071237245943,1,1.0,1,1.0,1,1.0,1
8391,min_diffuse,10,20,2,3,0.05,0.95,0.7599176394100231,7,2.0,1,2.0,1,2.0,1
8392,min_diffuse,10,20,2,3,0.05,0.95,0.8062307438205659,3,2.0,1,2.0,1,2.0,1
8393,min_diffuse,10,20,2,3,0.05,0.95,0.8951812924677537,3,2.0,1,2.0,1,2.0,1
8394,min_diffuse,10,20,2,3,0.05,0.95,0.864233345696583,10,3.0,0,2.0,1,3.0,0
8395,min_diffuse,10,20,2,3,0.05,0.95,0.9481183977660416,22,4.0,1,4.0,1,4.0,1
8396,min_diffuse,10,20,2,3,0.05,0.95,0.6259124738825486,3,2.0,0,1.0,1,1.0,1
8397,min_diffuse,10,20,2,3,0.05,0.95,0.7778572397500223,5,2.0,1,2.0,1,2.0,1
8398,min_diffuse,10,20,2,3,0.05,0.95,0.6409124466083017,12,2.0,1,2.0,1,2.0,1
8399,min_diffuse,10,20,2,3,0.05,0.95,0.948628710985659,12,2.0,1,2.0,1,3.0,0
8400,min_diffuse,10,20,2,3,0.05,0.95,0.7934714876621464,14,3.0,1,3.0,1,3.0,1
8401,min_diffuse,10,20,2,3,0.05,0.95,0.7106912604448828,10,3.0,0,2.0,1,2.0,1
8402,min_diffuse,10,20,2,3,0.05,0.95,0.8286314041707085,4,2.0,1,2.0,1,2.0,1
8403,min_diffuse,10,20,2,3,0.05,0.95,0.9046173038260048,6,2.0,1,2.0,1,2.0,1
8404,min_diffuse,10,20,2,3,0.05,0.95,0.907893978691862,11,2.0,1,2.0,1,2.0,1
8405,min_diffuse,10,20,2,3,0.05,0.95,0.8377620645700614,22,4.0,1,4.0,1,4.0,1
8406,min_diffuse,10,20,2,3,0.05,0.95,0.9412040651060696,14,3.0,0,2.0,1,3.0,0
8407,min_diffuse,10,20,2,3,0.05,0.95,0.9331952356320538,9,3.0,1,3.0,1,3.0,1
8408,min_diffuse,10,20,2,3,0.05,0.95,0.6778244098936882,6,2.0,1,2.0,1,2.0,1
8409,min_diffuse,10,20,2,3,0.05,0.95,0.899422252341787,15,3.0,1,3.0,1,3.0,1
8410,min_diffuse,10,20,2,3,0.05,0.95,0.8684953683465584,11,2.0,1,2.0,1,2.0,1
8411,min_diffuse,10,20,2,3,0.05,0.95,0.8846193240984962,6,2.0,1,2.0,1,2.0,1
8412,min_diffuse,10,20,2,3,0.05,0.95,0.8885094029013526,12,3.0,0,3.0,0,2.0,1
8413,min_diffuse,10,20,2,3,0.05,0.95,0.5093934798863309,2,1.0,1,1.0,1,2.0,0
8414,min_diffuse,10,20,2,3,0.05,0.95,0.8874096795299835,10,3.0,1,3.0,1,3.0,1
8415,min_diffuse,10,20,2,3,0.05,0.95,0.897445406123189,5,2.0,1,2.0,1,2.0,1
8416,min_diffuse,10,20,2,3,0.05,0.95,0.8091837409746209,14,2.0,1,2.0,1,2.0,1
8417,min_diffuse,10,20,2,3,0.05,0.95,0.9338185871199772,4,2.0,1,2.0,1,2.0,1
8418,min_diffuse,10,20,2,3,0.05,0.95,0.9317949271950642,14,3.0,1,3.0,1,3.0,1
8419,min_diffuse,10,20,2,3,0.05,0.95,0.8608517923768749,23,3.0,1,3.0,1,3.0,1
8420,min_diffuse,10,20,2,3,0.05,0.95,0.8991006407099009,19,3.0,1,3.0,1,4.0,0
8421,min_diffuse,10,20,2,3,0.05,0.95,0.7372847515676992,5,2.0,1,2.0,1,2.0,1
8422,min_diffuse,10,20,2,3,0.05,0.95,0.8404713645752481,9,3.0,1,3.0,1,3.0,1
8423,min_diffuse,10,20,2,3,0.05,0.95,0.8784932422926983,14,3.0,1,3.0,1,3.0,1
8424,min_diffuse,10,20,2,3,0.05,0.95,0.9198706908250314,27,4.0,0,3.0,1,4.0,0
8425,min_diffuse,10,20,2,3,0.05,0.95,0.9189791037774914,14,3.0,1,3.0,1,3.0,1
8426,min_diffuse,10,20,2,3,0.05,0.95,0.9320324064021616,8,2.0,1,2.0,1,2.0,1
8427,min_diffuse,10,20,2,3,0.05,0.95,0.6749803755681156,5,2.0,1,2.0,1,2.0,1
8428,min_diffuse,10,20,2,3,0.05,0.95,0.9167705788705722,32,4.0,1,4.0,1,4.0,1
8429,min_diffuse,10,20,2,3,0.05,0.95,0.6941327664020883,4,2.0,1,2.0,1,2.0,1
8430,min_diffuse,10,20,2,3,0.05,0.95,0.8269136913536413,4,2.0,1,2.0,1,2.0,1
8431,min_diffuse,10,20,2,3,0.05,0.95,0.8870068126061996,5,2.0,1,3.0,0,3.0,0
8432,min_diffuse,10,20,2,3,0.05,0.95,0.8578627909705411,5,2.0,1,2.0,1,2.0,1
8433,min_diffuse,10,20,2,3,0.05,0.95,0.8636145216472015,7,2.0,1,2.0,1,2.0,1
8434,min_diffuse,10,20,2,3,0.05,0.95,0.9173039913985443,20,4.0,1,4.0,1,4.0,1
8435,min_diffuse,10,20,2,3,0.05,0.95,0.9480981258084692,24,4.0,1,4.0,1,4.0,1
8436,min_diffuse,10,20,2,3,0.05,0.95,0.8290745489576969,5,2.0,1,2.0,1,2.0,1
8437,min_diffuse,10,20,2,3,0.05,0.95,0.8193063249181074,6,2.0,1,2.0,1,2.0,1
8438,min_diffuse,10,20,2,3,0.05,0.95,0.7518754330338211,6,2.0,1,2.0,1,2.0,1
8439,min_diffuse,10,20,2,3,0.05,0.95,0.7733670173535412,4,2.0,1,2.0,1,2.0,1
8440,min_diffuse,10,20,2,3,0.05,0.95,0.5799729187043338,4,2.0,1,2.0,1,2.0,1
8441,min_diffuse,10,20,2,3,0.05,0.95,0.9402243480858654,5,2.0,1,2.0,1,2.0,1
8442,min_diffuse,10,20,2,3,0.05,0.95,0.7870738928146304,6,2.0,1,2.0,1,2.0,1
8443,min_diffuse,10,20,2,3,0.05,0.95,0.8865840391535199,6,2.0,1,2.0,1,2.0,1
8444,min_diffuse,10,20,2,3,0.05,0.95,0.8206236454771845,18,3.0,1,3.0,1,3.0,1
8445,min_diffuse,10,20,2,3,0.05,0.95,0.911168095886708,15,3.0,1,4.0,0,3.0,1
8446,min_diffuse,10,20,2,3,0.05,0.95,0.7781716526425735,5,2.0,1,2.0,1,2.0,1
8447,min_diffuse,10,20,2,3,0.05,0.95,0.8873378493532886,12,3.0,0,2.0,1,2.0,1
8448,min_diffuse,10,20,2,3,0.05,0.95,0.7696181162657011,6,2.0,1,2.0,1,2.0,1
8449,min_diffuse,10,20,2,3,0.05,0.95,0.8737731903677239,7,2.0,1,2.0,1,2.0,1
8450,min_diffuse,10,20,2,3,0.05,0.95,0.9406135045813712,11,3.0,0,3.0,0,2.0,1
8451,min_diffuse,10,20,2,3,0.05,0.95,0.8680243809864341,5,2.0,1,2.0,1,2.0,1
8452,min_diffuse,10,20,2,3,0.05,0.95,0.9095484140341564,30,4.0,1,4.0,1,4.0,1
8453,min_diffuse,10,20,2,3,0.05,0.95,0.8238249239604787,3,2.0,1,2.0,1,2.0,1
8454,min_diffuse,10,20,2,3,0.05,0.95,0.8989075906558703,16,3.0,0,2.0,1,2.0,1
8455,min_diffuse,10,20,2,3,0.05,0.95,0.8953741792282264,3,2.0,0,1.0,1,1.0,1
8456,min_diffuse,10,20,2,3,0.05,0.95,0.8528943728726452,6,2.0,1,2.0,1,2.0,1
8457,min_diffuse,10,20,2,3,0.05,0.95,0.7565098863568807,9,2.0,1,2.0,1,2.0,1
8458,min_diffuse,10,20,2,3,0.05,0.95,0.9445994428958792,10,3.0,0,2.0,1,2.0,1
8459,min_diffuse,10,20,2,3,0.05,0.95,0.8547925137520028,4,2.0,1,2.0,1,2.0,1
8460,min_diffuse,10,20,2,3,0.05,0.95,0.8157875548770825,5,2.0,1,2.0,1,2.0,1
8461,min_diffuse,10,20,2,3,0.05,0.95,0.913879266126297,8,2.0,1,3.0,0,2.0,1
8462,min_diffuse,10,20,2,3,0.05,0.95,0.9421689666323622,11,2.0,1,3.0,0,2.0,1
8463,min_diffuse,10,20,2,3,0.05,0.95,0.9165887362391616,16,4.0,0,3.0,1,4.0,0
8464,min_diffuse,10,20,2,3,0.05,0.95,0.931195935692946,43,5.0,0,4.0,1,4.0,1
8465,min_diffuse,10,20,2,3,0.05,0.95,0.8091568909956897,6,2.0,1,3.0,0,3.0,0
8466,min_diffuse,10,20,2,3,0.05,0.95,0.8991848940317497,3,2.0,1,2.0,1,2.0,1
8467,min_diffuse,10,20,2,3,0.05,0.95,0.9383693351976709,8,2.0,1,2.0,1,2.0,1
8468,min_diffuse,10,20,2,3,0.05,0.95,0.9411372565514734,14,3.0,1,3.0,1,3.0,1
8469,min_diffuse,10,20,2,3,0.05,0.95,0.8866529731315022,14,3.0,0,2.0,1,3.0,0
8470,min_diffuse,10,20,2,3,0.05,0.95,0.8553889407759874,13,3.0,1,3.0,1,3.0,1
8471,min_diffuse,10,20,2,3,0.05,0.95,0.8655928789652805,23,4.0,0,3.0,1,3.0,1
8472,min_diffuse,10,20,2,3,0.05,0.95,0.9096797752826608,5,2.0,1,2.0,1,2.0,1
8473,min_diffuse,10,20,2,3,0.05,0.95,0.8439332494284084,6,2.0,1,3.0,0,3.0,0
8474,min_diffuse,10,20,2,3,0.05,0.95,0.8598968757567286,15,3.0,1,3.0,1,3.0,1
8475,min_diffuse,10,20,2,3,0.05,0.95,0.781593385958569,4,2.0,1,2.0,1,2.0,1
8476,min_diffuse,10,20,2,3,0.05,0.95,0.7599512632575381,7,2.0,1,2.0,1,2.0,1
8477,min_diffuse,10,20,2,3,0.05,0.95,0.9107333249324464,30,4.0,0,4.0,0,3.0,1
8478,min_diffuse,10,20,2,3,0.05,0.95,0.9051544182190931,4,2.0,1,2.0,1,2.0,1
8479,min_diffuse,10,20,2,3,0.05,0.95,0.9494088728020946,17,3.0,0,2.0,1,3.0,0
8480,min_diffuse,10,20,2,3,0.05,0.95,0.9295447666792784,31,3.0,1,3.0,1,3.0,1
8481,min_diffuse,10,20,2,3,0.05,0.95,0.8916888955435285,8,3.0,0,2.0,1,2.0,1
8482,min_diffuse,10,20,2,3,0.05,0.95,0.7193007881095528,4,2.0,1,2.0,1,2.0,1
8483,min_diffuse,10,20,2,3,0.05,0.95,0.8976657513714648,6,2.0,1,2.0,1,2.0,1
8484,min_diffuse,10,20,2,3,0.05,0.95,0.9387592832982726,47,6.0,1,6.0,1,6.0,1
8485,min_diffuse,10,20,2,3,0.05,0.95,0.8481917135634495,4,2.0,1,2.0,1,2.0,1
8486,min_diffuse,10,20,2,3,0.05,0.95,0.9004538711487626,11,2.0,1,2.0,1,3.0,0
8487,min_diffuse,10,20,2,3,0.05,0.95,0.88066913112931,5,2.0,1,2.0,1,2.0,1
8488,min_diffuse,10,20,2,3,0.05,0.95,0.9323954940632928,18,3.0,0,2.0,1,3.0,0
8489,min_diffuse,10,20,2,3,0.05,0.95,0.7599437732155314,10,2.0,1,2.0,1,2.0,1
8490,min_diffuse,10,20,2,3,0.05,0.95,0.9379470542310238,25,3.0,1,3.0,1,3.0,1
8491,min_diffuse,10,20,2,3,0.05,0.95,0.7718053082978374,8,2.0,1,2.0,1,2.0,1
8492,min_diffuse,10,20,2,3,0.05,0.95,0.9111032292596511,18,4.0,0,3.0,1,3.0,1
8493,min_diffuse,10,20,2,3,0.05,0.95,0.931964291590926,10,3.0,1,3.0,1,3.0,1
8494,min_diffuse,10,20,2,3,0.05,0.95,0.9395070984696474,6,2.0,1,2.0,1,2.0,1
8495,min_diffuse,10,20,2,3,0.05,0.95,0.9392706201006727,36,5.0,1,5.0,1,5.0,1
8496,min_diffuse,10,20,2,3,0.05,0.95,0.9312600614997844,9,3.0,1,3.0,1,3.0,1
8497,min_diffuse,10,20,2,3,0.05,0.95,0.6813565869889436,3,2.0,1,2.0,1,2.0,1
8498,min_diffuse,10,20,2,3,0.05,0.95,0.8904338965491053,5,2.0,1,2.0,1,2.0,1
8499,min_diffuse,10,20,2,3,0.05,0.95,0.7873763687583151,16,3.0,1,3.0,1,3.0,1
8500,min_diffuse,10,20,2,3,0.05,0.95,0.7708653649055026,5,2.0,1,2.0,1,2.0,1
8501,min_diffuse,10,20,2,3,0.05,0.95,0.8241679658996057,13,2.0,1,2.0,1,2.0,1
8502,min_diffuse,10,20,2,3,0.05,0.95,0.9386309418333046,25,3.0,1,3.0,1,3.0,1
8503,min_diffuse,10,20,2,3,0.05,0.95,0.947310733708744,17,3.0,0,2.0,1,2.0,1
8504,min_diffuse,10,20,2,3,0.05,0.95,0.8939638181466077,18,3.0,1,3.0,1,3.0,1
8505,min_diffuse,10,20,2,3,0.05,0.95,0.8559986076757057,10,2.0,1,2.0,1,2.0,1
8506,min_diffuse,10,20,2,3,0.05,0.95,0.9124473176704878,18,3.0,1,3.0,1,3.0,1
8507,min_diffuse,10,20,2,3,0.05,0.95,0.918391148820762,11,3.0,1,3.0,1,3.0,1
8508,min_diffuse,10,20,2,3,0.05,0.95,0.884706412452093,14,3.0,1,3.0,1,3.0,1
8509,min_diffuse,10,20,2,3,0.05,0.95,0.9477769372643288,9,2.0,1,2.0,1,2.0,1
8510,min_diffuse,10,20,2,3,0.05,0.95,0.6414058481776843,3,2.0,0,1.0,1,1.0,1
8511,min_diffuse,10,20,2,3,0.05,0.95,0.9235930967420564,39,4.0,1,4.0,1,4.0,1
8512,min_diffuse,10,20,2,3,0.05,0.95,0.7815901998496644,8,2.0,1,2.0,1,2.0,1
8513,min_diffuse,10,20,2,3,0.05,0.95,0.9467062453811124,19,5.0,0,5.0,0,4.0,1
8514,min_diffuse,10,20,2,3,0.05,0.95,0.7884564337730138,3,2.0,0,1.0,1,2.0,0
8515,min_diffuse,10,20,2,3,0.05,0.95,0.6252282026344228,6,2.0,1,2.0,1,2.0,1
8516,min_diffuse,10,20,2,3,0.05,0.95,0.8378519058918033,11,3.0,1,3.0,1,3.0,1
8517,min_diffuse,10,20,2,3,0.05,0.95,0.9067222401574973,9,3.0,1,3.0,1,3.0,1
8518,min_diffuse,10,20,2,3,0.05,0.95,0.943796566103323,22,3.0,1,3.0,1,3.0,1
8519,min_diffuse,10,20,2,3,0.05,0.95,0.9193404078252664,11,3.0,0,2.0,1,2.0,1
8520,min_diffuse,10,20,2,3,0.05,0.95,0.8983332242544182,12,3.0,0,2.0,1,3.0,0
8521,min_diffuse,10,20,2,3,0.05,0.95,0.9343801968177404,33,4.0,0,4.0,0,3.0,1
8522,min_diffuse,10,20,2,3,0.05,0.95,0.9473587122506838,21,3.0,1,3.0,1,3.0,1
8523,min_diffuse,10,20,2,3,0.05,0.95,0.6987833291572849,3,2.0,1,2.0,1,2.0,1
8524,min_diffuse,10,20,2,3,0.05,0.95,0.9417630173881408,41,4.0,1,4.0,1,4.0,1
8525,min_diffuse,10,20,2,3,0.05,0.95,0.8843317941099655,19,3.0,1,3.0,1,3.0,1
8526,min_diffuse,10,20,2,3,0.05,0.95,0.8567295368584453,4,2.0,1,2.0,1,2.0,1
8527,min_diffuse,10,20,2,3,0.05,0.95,0.6664025693268286,2,1.0,1,1.0,1,1.0,1
8528,min_diffuse,10,20,2,3,0.05,0.95,0.9351750480033856,16,4.0,1,4.0,1,5.0,0
8529,min_diffuse,10,20,2,3,0.05,0.95,0.778429698307115,7,2.0,1,2.0,1,2.0,1
8530,min_diffuse,10,20,2,3,0.05,0.95,0.7665367862239439,12,3.0,1,3.0,1,3.0,1
8531,min_diffuse,10,20,2,3,0.05,0.95,0.8294699035032562,9,2.0,1,2.0,1,2.0,1
8532,min_diffuse,10,20,2,3,0.05,0.95,0.5961211228699258,5,2.0,1,2.0,1,2.0,1
8533,min_diffuse,10,20,2,3,0.05,0.95,0.884646561389967,29,3.0,1,3.0,1,3.0,1
8534,min_diffuse,10,20,2,3,0.05,0.95,0.936437909365518,12,3.0,0,2.0,1,3.0,0
8535,min_diffuse,10,20,2,3,0.05,0.95,0.852599706109349,5,2.0,1,2.0,1,2.0,1
8536,min_diffuse,10,20,2,3,0.05,0.95,0.826970197601507,8,2.0,1,2.0,1,2.0,1
8537,min_diffuse,10,20,2,3,0.05,0.95,0.9171147230164308,7,2.0,1,2.0,1,3.0,0
8538,min_diffuse,10,20,2,3,0.05,0.95,0.8139231746326273,15,2.0,1,2.0,1,2.0,1
8539,min_diffuse,10,20,2,3,0.05,0.95,0.8849593202158984,22,4.0,0,3.0,1,3.0,1
8540,min_diffuse,10,20,2,3,0.05,0.95,0.9091973101582662,3,2.0,1,2.0,1,2.0,1
8541,min_diffuse,10,20,2,3,0.05,0.95,0.8245511173662475,7,2.0,1,2.0,1,2.0,1
8542,min_diffuse,10,20,2,3,0.05,0.95,0.888460342081605,7,2.0,1,2.0,1,3.0,0
8543,min_diffuse,10,20,2,3,0.05,0.95,0.8636405171326723,4,2.0,1,2.0,1,2.0,1
8544,min_diffuse,10,20,2,3,0.05,0.95,0.9024273475720692,10,3.0,1,3.0,1,3.0,1
8545,min_diffuse,10,20,2,3,0.05,0.95,0.8811792645611324,23,3.0,1,3.0,1,3.0,1
8546,min_diffuse,10,20,2,3,0.05,0.95,0.8677641005044577,6,2.0,1,2.0,1,3.0,0
8547,min_diffuse,10,20,2,3,0.05,0.95,0.8769427887604788,9,2.0,1,2.0,1,2.0,1
8548,min_diffuse,10,20,2,3,0.05,0.95,0.8929381102263844,2,1.0,1,2.0,0,2.0,0
8549,min_diffuse,10,20,2,3,0.05,0.95,0.9213156808254936,17,3.0,1,3.0,1,3.0,1
8550,min_diffuse,10,20,2,3,0.05,0.95,0.8504985677593697,12,3.0,0,2.0,1,2.0,1
8551,min_diffuse,10,20,2,3,0.05,0.95,0.8601946003456269,14,4.0,1,4.0,1,4.0,1
8552,min_diffuse,10,20,2,3,0.05,0.95,0.8545089296227023,21,3.0,1,3.0,1,3.0,1
8553,min_diffuse,10,20,2,3,0.05,0.95,0.9049327935150144,10,3.0,1,3.0,1,3.0,1
8554,min_diffuse,10,20,2,3,0.05,0.95,0.7188093477758705,17,3.0,1,3.0,1,3.0,1
8555,min_diffuse,10,20,2,3,0.05,0.95,0.7588949960597002,7,2.0,1,2.0,1,2.0,1
8556,min_diffuse,10,20,2,3,0.05,0.95,0.9343498344606768,11,3.0,1,3.0,1,3.0,1
8557,min_diffuse,10,20,2,3,0.05,0.95,0.8673305585418198,7,2.0,1,2.0,1,2.0,1
8558,min_diffuse,10,20,2,3,0.05,0.95,0.9360916191840812,5,2.0,1,2.0,1,3.0,0
8559,min_diffuse,10,20,2,3,0.05,0.95,0.8481560535610388,11,3.0,0,3.0,0,2.0,1
8560,min_diffuse,10,20,2,3,0.05,0.95,0.8455299719179022,6,2.0,1,2.0,1,2.0,1
8561,min_diffuse,10,20,2,3,0.05,0.95,0.933457015656342,8,2.0,1,2.0,1,2.0,1
8562,min_diffuse,10,20,2,3,0.05,0.95,0.6902726589926386,7,2.0,1,2.0,1,2.0,1
8563,min_diffuse,10,20,2,3,0.05,0.95,0.7062822193011364,6,2.0,1,2.0,1,2.0,1
8564,min_diffuse,10,20,2,3,0.05,0.95,0.8810617012713047,5,2.0,1,2.0,1,2.0,1
8565,min_diffuse,10,20,2,3,0.05,0.95,0.9107597764560004,7,2.0,1,2.0,1,2.0,1
8566,min_diffuse,10,20,2,3,0.05,0.95,0.8644209731816487,18,4.0,0,3.0,1,4.0,0
8567,min_diffuse,10,20,2,3,0.05,0.95,0.937186114067064,9,2.0,1,2.0,1,2.0,1
8568,min_diffuse,10,20,2,3,0.05,0.95,0.745014675463362,6,2.0,1,2.0,1,3.0,0
8569,min_diffuse,10,20,2,3,0.05,0.95,0.9334660150373112,3,2.0,1,2.0,1,2.0,1
8570,min_diffuse,10,20,2,3,0.05,0.95,0.8290631598909206,5,2.0,1,2.0,1,2.0,1
8571,min_diffuse,10,20,2,3,0.05,0.95,0.8169708340685096,10,2.0,1,2.0,1,3.0,0
8572,min_diffuse,10,20,2,3,0.05,0.95,0.8053741238011212,6,2.0,1,2.0,1,2.0,1
8573,min_diffuse,10,20,2,3,0.05,0.95,0.901360031764628,9,2.0,1,2.0,1,2.0,1
8574,min_diffuse,10,20,2,3,0.05,0.95,0.9422838424481266,37,4.0,0,4.0,0,3.0,1
8575,min_diffuse,10,20,2,3,0.05,0.95,0.8006153161838511,3,2.0,1,2.0,1,2.0,1
8576,min_diffuse,10,20,2,3,0.05,0.95,0.7966249621547363,12,2.0,1,2.0,1,2.0,1
8577,min_diffuse,10,20,2,3,0.05,0.95,0.9147128031441184,9,2.0,1,2.0,1,2.0,1
8578,min_diffuse,10,20,2,3,0.05,0.95,0.9488256591593128,48,5.0,0,5.0,0,4.0,1
8579,min_diffuse,10,20,2,3,0.05,0.95,0.8475879017872482,3,2.0,0,2.0,0,1.0,1
8580,min_diffuse,10,20,2,3,0.05,0.95,0.75865606356498,8,2.0,1,2.0,1,2.0,1
8581,min_diffuse,10,20,2,3,0.05,0.95,0.9438040896246492,15,4.0,1,4.0,1,4.0,1
8582,min_diffuse,10,20,2,3,0.05,0.95,0.7722106419819905,3,2.0,1,2.0,1,2.0,1
8583,min_diffuse,10,20,2,3,0.05,0.95,0.8927692065294279,22,3.0,1,3.0,1,3.0,1
8584,min_diffuse,10,20,2,3,0.05,0.95,0.8927036812535358,8,3.0,0,2.0,1,2.0,1
8585,min_diffuse,10,20,2,3,0.05,0.95,0.9446723145028786,11,3.0,0,2.0,1,3.0,0
8586,min_diffuse,10,20,2,3,0.05,0.95,0.9484948514397592,63,5.0,1,5.0,1,5.0,1
8587,min_diffuse,10,20,2,3,0.05,0.95,0.8558443115595479,4,2.0,1,2.0,1,2.0,1
8588,min_diffuse,10,20,2,3,0.05,0.95,0.945732402414497,29,4.0,1,4.0,1,4.0,1
8589,min_diffuse,10,20,2,3,0.05,0.95,0.8716771744924052,9,3.0,1,3.0,1,3.0,1
8590,min_diffuse,10,20,2,3,0.05,0.95,0.8723739300607275,27,3.0,1,3.0,1,3.0,1
8591,min_diffuse,10,20,2,3,0.05,0.95,0.753318502106432,6,2.0,1,2.0,1,2.0,1
8592,min_diffuse,10,20,2,3,0.05,0.95,0.6696227832221738,3,2.0,1,2.0,1,2.0,1
8593,min_diffuse,10,20,2,3,0.05,0.95,0.8291560363874456,16,3.0,1,3.0,1,3.0,1
8594,min_diffuse,10,20,2,3,0.05,0.95,0.9236893951003056,4,2.0,1,2.0,1,2.0,1
8595,min_diffuse,10,20,2,3,0.05,0.95,0.8523256661227491,5,2.0,1,2.0,1,2.0,1
8596,min_diffuse,10,20,2,3,0.05,0.95,0.6892212566693885,5,2.0,1,2.0,1,2.0,1
8597,min_diffuse,10,20,2,3,0.05,0.95,0.9407294401467672,11,3.0,0,2.0,1,3.0,0
8598,min_diffuse,10,20,2,3,0.05,0.95,0.7100366591655728,9,2.0,1,2.0,1,2.0,1
8599,min_diffuse,10,20,2,3,0.05,0.95,0.7981171215060923,11,3.0,1,3.0,1,3.0,1
8600,min_diffuse,10,20,2,3,0.05,0.95,0.8768941232155726,15,3.0,1,3.0,1,3.0,1
8601,min_diffuse,10,20,2,3,0.05,0.95,0.9482170018548914,15,3.0,0,2.0,1,3.0,0
8602,min_diffuse,10,20,2,3,0.05,0.95,0.8857117688041113,5,2.0,1,2.0,1,2.0,1
8603,min_diffuse,10,20,2,3,0.05,0.95,0.9047378507129722,34,4.0,0,4.0,0,3.0,1
8604,min_diffuse,10,20,2,3,0.05,0.95,0.9175127346776096,4,2.0,1,2.0,1,2.0,1
8605,min_diffuse,10,20,2,3,0.05,0.95,0.939197426720508,25,3.0,1,3.0,1,4.0,0
8606,min_diffuse,10,20,2,3,0.05,0.95,0.895179609654606,16,4.0,0,4.0,0,3.0,1
8607,min_diffuse,10,20,2,3,0.05,0.95,0.8740226225409721,8,3.0,1,3.0,1,3.0,1
8608,min_diffuse,10,20,2,3,0.05,0.95,0.7808027813653123,5,2.0,1,2.0,1,2.0,1
8609,min_diffuse,10,20,2,3,0.05,0.95,0.8289617081520071,2,1.0,1,1.0,1,1.0,1
8610,min_diffuse,10,20,2,3,0.05,0.95,0.8313756717442199,9,3.0,1,3.0,1,3.0,1
8611,min_diffuse,10,20,2,3,0.05,0.95,0.8750816268750228,9,2.0,1,2.0,1,2.0,1
8612,min_diffuse,10,20,2,3,0.05,0.95,0.8781945454633379,4,2.0,1,2.0,1,2.0,1
8613,min_diffuse,10,20,2,3,0.05,0.95,0.9468642746392676,38,4.0,0,4.0,0,3.0,1
8614,min_diffuse,10,20,2,3,0.05,0.95,0.8605109084433278,12,2.0,1,2.0,1,2.0,1
8615,min_diffuse,10,20,2,3,0.05,0.95,0.736330003120301,7,2.0,1,2.0,1,2.0,1
8616,min_diffuse,10,20,2,3,0.05,0.95,0.918397125420634,15,4.0,0,4.0,0,3.0,1
8617,min_diffuse,10,20,2,3,0.05,0.95,0.908677259274587,9,2.0,1,2.0,1,2.0,1
8618,min_diffuse,10,20,2,3,0.05,0.95,0.9443825036487996,28,3.0,1,3.0,1,3.0,1
8619,min_diffuse,10,20,2,3,0.05,0.95,0.8669022298318796,7,2.0,1,2.0,1,2.0,1
8620,min_diffuse,10,20,2,3,0.05,0.95,0.924288192319024,99,8.0,0,7.0,1,7.0,1
8621,min_diffuse,10,20,2,3,0.05,0.95,0.7276792560291921,5,2.0,1,2.0,1,2.0,1
8622,min_diffuse,10,20,2,3,0.05,0.95,0.9412242284848168,24,3.0,1,3.0,1,3.0,1
8623,min_diffuse,10,20,2,3,0.05,0.95,0.8285135010044092,12,3.0,0,3.0,0,2.0,1
8624,min_diffuse,10,20,2,3,0.05,0.95,0.947677990271764,57,5.0,1,5.0,1,5.0,1
8625,min_diffuse,10,20,2,3,0.05,0.95,0.9340283534626298,18,4.0,1,4.0,1,4.0,1
8626,min_diffuse,10,20,2,3,0.05,0.95,0.9050833937688486,22,3.0,1,3.0,1,3.0,1
8627,min_diffuse,10,20,2,3,0.05,0.95,0.6504536082931671,4,2.0,1,2.0,1,2.0,1
8628,min_diffuse,10,20,2,3,0.05,0.95,0.8681230685899164,6,2.0,1,2.0,1,2.0,1
8629,min_diffuse,10,20,2,3,0.05,0.95,0.8708116575503263,23,3.0,1,3.0,1,3.0,1
8630,min_diffuse,10,20,2,3,0.05,0.95,0.8954796401883506,13,3.0,0,2.0,1,2.0,1
8631,min_diffuse,10,20,2,3,0.05,0.95,0.8789987823953194,9,3.0,1,3.0,1,3.0,1
8632,min_diffuse,10,20,2,3,0.05,0.95,0.8342990786253734,8,3.0,0,2.0,1,2.0,1
8633,min_diffuse,10,20,2,3,0.05,0.95,0.9498344962465394,20,4.0,0,3.0,1,3.0,1
8634,min_diffuse,10,20,2,3,0.05,0.95,0.9201755802859358,7,2.0,1,2.0,1,2.0,1
8635,min_diffuse,10,20,2,3,0.05,0.95,0.9085665868468116,36,4.0,0,4.0,0,3.0,1
8636,min_diffuse,10,20,2,3,0.05,0.95,0.8935071937087977,2,1.0,1,1.0,1,2.0,0
8637,min_diffuse,10,20,2,3,0.05,0.95,0.9487996803736682,26,3.0,1,3.0,1,3.0,1
8638,min_diffuse,10,20,2,3,0.05,0.95,0.946497769211117,17,4.0,0,3.0,1,4.0,0
8639,min_diffuse,10,20,2,3,0.05,0.95,0.867312927988479,10,3.0,1,3.0,1,4.0,0
8640,min_diffuse,10,20,2,3,0.05,0.95,0.870620346536112,16,2.0,1,2.0,1,2.0,1
8641,min_diffuse,10,20,2,3,0.05,0.95,0.9417605248435836,4,2.0,1,2.0,1,2.0,1
8642,min_diffuse,10,20,2,3,0.05,0.95,0.8864440411386554,16,3.0,1,3.0,1,3.0,1
8643,min_diffuse,10,20,2,3,0.05,0.95,0.7035793990021618,5,2.0,1,2.0,1,2.0,1
8644,min_diffuse,10,20,2,3,0.05,0.95,0.922970445882994,42,5.0,0,5.0,0,4.0,1
8645,min_diffuse,10,20,2,3,0.05,0.95,0.9147444126939592,10,3.0,0,2.0,1,3.0,0
8646,min_diffuse,10,20,2,3,0.05,0.95,0.871971946884439,6,2.0,1,2.0,1,2.0,1
8647,min_diffuse,10,20,2,3,0.05,0.95,0.9183723335956852,10,3.0,0,3.0,0,2.0,1
8648,min_diffuse,10,20,2,3,0.05,0.95,0.8817962632208346,13,3.0,1,3.0,1,3.0,1
8649,min_diffuse,10,20,2,3,0.05,0.95,0.9326031925801368,11,3.0,0,2.0,1,3.0,0
8650,min_diffuse,10,20,2,3,0.05,0.95,0.8992825188400106,13,3.0,1,3.0,1,3.0,1
8651,min_diffuse,10,20,2,3,0.05,0.95,0.9072950591905394,10,3.0,1,3.0,1,3.0,1
8652,min_diffuse,10,20,2,3,0.05,0.95,0.9418767111946608,12,3.0,1,3.0,1,3.0,1
8653,min_diffuse,10,20,2,3,0.05,0.95,0.7886544672793074,11,3.0,1,3.0,1,3.0,1
8654,min_diffuse,10,20,2,3,0.05,0.95,0.8754619773837882,5,2.0,1,2.0,1,2.0,1
8655,min_diffuse,10,20,2,3,0.05,0.95,0.6824180605171606,13,3.0,1,3.0,1,3.0,1
8656,min_diffuse,10,20,2,3,0.05,0.95,0.7375536109629137,4,2.0,1,2.0,1,2.0,1
8657,min_diffuse,10,20,2,3,0.05,0.95,0.8837359652362334,34,4.0,0,3.0,1,3.0,1
8658,min_diffuse,10,20,2,3,0.05,0.95,0.7928114784112894,5,2.0,1,2.0,1,2.0,1
8659,min_diffuse,10,20,2,3,0.05,0.95,0.6660768052017876,2,1.0,1,1.0,1,2.0,0
8660,min_diffuse,10,20,2,3,0.05,0.95,0.9209976308168142,12,3.0,0,2.0,1,3.0,0
8661,min_diffuse,10,20,2,3,0.05,0.95,0.9406953198461352,14,3.0,1,3.0,1,4.0,0
8662,min_diffuse,10,20,2,3,0.05,0.95,0.9289738047237672,9,3.0,0,2.0,1,3.0,0
8663,min_diffuse,10,20,2,3,0.05,0.95,0.8129604728057211,4,2.0,1,2.0,1,2.0,1
8664,min_diffuse,10,20,2,3,0.05,0.95,0.8432800598690589,11,3.0,0,2.0,1,3.0,0
8665,min_diffuse,10,20,2,3,0.05,0.95,0.8137320706462663,8,2.0,1,2.0,1,3.0,0
8666,min_diffuse,10,20,2,3,0.05,0.95,0.930673818386998,13,3.0,1,3.0,1,3.0,1
8667,min_diffuse,10,20,2,3,0.05,0.95,0.880529274074871,13,3.0,0,2.0,1,2.0,1
8668,min_diffuse,10,20,2,3,0.05,0.95,0.9382949002001044,6,2.0,1,3.0,0,3.0,0
8669,min_diffuse,10,20,2,3,0.05,0.95,0.5975789950821276,3,2.0,1,2.0,1,2.0,1
8670,min_diffuse,10,20,2,3,0.05,0.95,0.8255965365197184,17,2.0,1,2.0,1,2.0,1
8671,min_diffuse,10,20,2,3,0.05,0.95,0.8531361396959614,11,3.0,0,2.0,1,3.0,0
8672,min_diffuse,10,20,2,3,0.05,0.95,0.9405475547409778,31,5.0,1,5.0,1,5.0,1
8673,min_diffuse,10,20,2,3,0.05,0.95,0.929414791697894,34,4.0,1,4.0,1,4.0,1
8674,min_diffuse,10,20,2,3,0.05,0.95,0.9296989708827252,19,5.0,0,5.0,0,4.0,1
8675,min_diffuse,10,20,2,3,0.05,0.95,0.945637839835058,7,2.0,1,2.0,1,2.0,1
8676,min_diffuse,10,20,2,3,0.05,0.95,0.922190171305805,18,3.0,1,3.0,1,3.0,1
8677,min_diffuse,10,20,2,3,0.05,0.95,0.8836769849163019,4,2.0,1,2.0,1,3.0,0
8678,min_diffuse,10,20,2,3,0.05,0.95,0.778072743741409,23,3.0,1,3.0,1,3.0,1
8679,min_diffuse,10,20,2,3,0.05,0.95,0.7698565297966313,15,3.0,0,3.0,0,2.0,1
8680,min_diffuse,10,20,2,3,0.05,0.95,0.9140989967358,26,3.0,1,3.0,1,3.0,1
8681,min_diffuse,10,20,2,3,0.05,0.95,0.9029951110356744,26,4.0,1,4.0,1,4.0,1
8682,min_diffuse,10,20,2,3,0.05,0.95,0.8985397192932164,23,5.0,1,5.0,1,5.0,1
8683,min_diffuse,10,20,2,3,0.05,0.95,0.8929515017128599,33,4.0,0,3.0,1,3.0,1
8684,min_diffuse,10,20,2,3,0.05,0.95,0.8943632488571271,3,2.0,1,2.0,1,2.0,1
8685,min_diffuse,10,20,2,3,0.05,0.95,0.9124032917009942,5,2.0,1,2.0,1,2.0,1
8686,min_diffuse,10,20,2,3,0.05,0.95,0.8138546192836116,15,3.0,0,2.0,1,3.0,0
8687,min_diffuse,10,20,2,3,0.05,0.95,0.8736494786352936,3,2.0,0,1.0,1,1.0,1
8688,min_diffuse,10,20,2,3,0.05,0.95,0.8500686740430111,11,3.0,1,3.0,1,3.0,1
8689,min_diffuse,10,20,2,3,0.05,0.95,0.8623307180977344,2,1.0,1,1.0,1,1.0,1
8690,min_diffuse,10,20,2,3,0.05,0.95,0.80825821473059,7,2.0,1,2.0,1,2.0,1
8691,min_diffuse,10,20,2,3,0.05,0.95,0.8214025323791934,8,2.0,1,2.0,1,2.0,1
8692,min_diffuse,10,20,2,3,0.05,0.95,0.9080630131405336,18,3.0,1,3.0,1,3.0,1
8693,min_diffuse,10,20,2,3,0.05,0.95,0.9107192860443756,16,2.0,1,2.0,1,2.0,1
8694,min_diffuse,10,20,2,3,0.05,0.95,0.9376224765460812,9,2.0,1,2.0,1,2.0,1
8695,min_diffuse,10,20,2,3,0.05,0.95,0.8472802726119467,4,2.0,1,2.0,1,2.0,1
8696,min_diffuse,10,20,2,3,0.05,0.95,0.8224970787122335,7,2.0,1,2.0,1,3.0,0
8697,min_diffuse,10,20,2,3,0.05,0.95,0.8546153301841654,12,3.0,1,3.0,1,3.0,1
8698,min_diffuse,10,20,2,3,0.05,0.95,0.8868460755407652,7,2.0,1,2.0,1,2.0,1
8699,min_diffuse,10,20,2,3,0.05,0.95,0.906323905909459,18,4.0,1,4.0,1,4.0,1
8700,min_diffuse,10,20,2,3,0.05,0.95,0.8096152334572735,2,1.0,1,2.0,0,2.0,0
8701,min_diffuse,10,20,2,3,0.05,0.95,0.8991134757427637,13,3.0,0,2.0,1,2.0,1
8702,min_diffuse,10,20,2,3,0.05,0.95,0.5927530039505567,5,2.0,1,2.0,1,2.0,1
8703,min_diffuse,10,20,2,3,0.05,0.95,0.8270134574909193,3,2.0,1,2.0,1,2.0,1
8704,min_diffuse,10,20,2,3,0.05,0.95,0.918003952794956,14,4.0,0,3.0,1,4.0,0
8705,min_diffuse,10,20,2,3,0.05,0.95,0.8089344870456399,10,3.0,1,3.0,1,3.0,1
8706,min_diffuse,10,20,2,3,0.05,0.95,0.8870380372917204,8,2.0,1,2.0,1,2.0,1
8707,min_diffuse,10,20,2,3,0.05,0.95,0.7866925909895129,5,2.0,1,2.0,1,2.0,1
8708,min_diffuse,10,20,2,3,0.05,0.95,0.7983784148316543,14,3.0,1,3.0,1,3.0,1
8709,min_diffuse,10,20,2,3,0.05,0.95,0.9377665894434382,4,2.0,1,2.0,1,2.0,1
8710,min_diffuse,10,20,2,3,0.05,0.95,0.8480154172608001,13,3.0,0,3.0,0,2.0,1
8711,min_diffuse,10,20,2,3,0.05,0.95,0.9017824861667064,23,4.0,0,4.0,0,3.0,1
8712,min_diffuse,10,20,2,3,0.05,0.95,0.9445195428935644,8,3.0,1,3.0,1,3.0,1
8713,min_diffuse,10,20,2,3,0.05,0.95,0.8828885933397312,5,2.0,1,2.0,1,3.0,0
8714,min_diffuse,10,20,2,3,0.05,0.95,0.9255977742977332,13,3.0,1,3.0,1,3.0,1
8715,min_diffuse,10,20,2,3,0.05,0.95,0.947125498855038,6,2.0,1,2.0,1,2.0,1
8716,min_diffuse,10,20,2,3,0.05,0.95,0.8164166104026931,11,3.0,0,2.0,1,2.0,1
8717,min_diffuse,10,20,2,3,0.05,0.95,0.8187058233956783,6,3.0,1,3.0,1,3.0,1
8718,min_diffuse,10,20,2,3,0.05,0.95,0.9456701624605212,16,3.0,0,3.0,0,2.0,1
8719,min_diffuse,10,20,2,3,0.05,0.95,0.908660010232401,17,3.0,1,3.0,1,4.0,0
8720,min_diffuse,10,20,2,3,0.05,0.95,0.879127404658197,6,2.0,1,2.0,1,2.0,1
8721,min_diffuse,10,20,2,3,0.05,0.95,0.9034811796947412,8,2.0,1,2.0,1,2.0,1
8722,min_diffuse,10,20,2,3,0.05,0.95,0.9436568781712066,15,3.0,1,3.0,1,3.0,1
8723,min_diffuse,10,20,2,3,0.05,0.95,0.6002842927476422,4,2.0,1,2.0,1,2.0,1
8724,min_diffuse,10,20,2,3,0.05,0.95,0.8558109041730049,5,2.0,1,2.0,1,2.0,1
8725,min_diffuse,10,20,2,3,0.05,0.95,0.8736699419630644,19,3.0,1,3.0,1,3.0,1
8726,min_diffuse,10,20,2,3,0.05,0.95,0.8524431025648127,7,2.0,1,2.0,1,2.0,1
8727,min_diffuse,10,20,2,3,0.05,0.95,0.9133568511489716,10,2.0,1,2.0,1,2.0,1
8728,min_diffuse,10,20,2,3,0.05,0.95,0.910303674315632,34,4.0,0,3.0,1,3.0,1
8729,min_diffuse,10,20,2,3,0.05,0.95,0.9410958579510004,14,3.0,1,3.0,1,3.0,1
8730,min_diffuse,10,20,2,3,0.05,0.95,0.8791847673291168,7,2.0,1,2.0,1,2.0,1
8731,min_diffuse,10,20,2,3,0.05,0.95,0.793438512343027,7,2.0,1,3.0,0,3.0,0
8732,min_diffuse,10,20,2,3,0.05,0.95,0.8502281346771932,8,2.0,1,2.0,1,2.0,1
8733,min_diffuse,10,20,2,3,0.05,0.95,0.9367189279874404,8,2.0,1,2.0,1,2.0,1
8734,min_diffuse,10,20,2,3,0.05,0.95,0.7385827080998567,9,2.0,1,2.0,1,2.0,1
8735,min_diffuse,10,20,2,3,0.05,0.95,0.8446775285986186,23,3.0,1,3.0,1,3.0,1
8736,min_diffuse,10,20,2,3,0.05,0.95,0.8819374403915539,9,2.0,1,2.0,1,2.0,1
8737,min_diffuse,10,20,2,3,0.05,0.95,0.7894232804295888,4,2.0,1,2.0,1,2.0,1
8738,min_diffuse,10,20,2,3,0.05,0.95,0.8950337876208303,10,3.0,1,3.0,1,3.0,1
8739,min_diffuse,10,20,2,3,0.05,0.95,0.913675347422916,12,3.0,0,3.0,0,2.0,1
8740,min_diffuse,10,20,2,3,0.05,0.95,0.9189417733411616,13,3.0,0,2.0,1,3.0,0
8741,min_diffuse,10,20,2,3,0.05,0.95,0.9120439936036636,36,6.0,0,5.0,1,6.0,0
8742,min_diffuse,10,20,2,3,0.05,0.95,0.940676245349486,11,3.0,1,3.0,1,3.0,1
8743,min_diffuse,10,20,2,3,0.05,0.95,0.849832728389104,5,2.0,1,2.0,1,2.0,1
8744,min_diffuse,10,20,2,3,0.05,0.95,0.9279449960918504,6,2.0,1,2.0,1,3.0,0
8745,min_diffuse,10,20,2,3,0.05,0.95,0.9282454634365256,20,5.0,1,5.0,1,5.0,1
8746,min_diffuse,10,20,2,3,0.05,0.95,0.903350901305226,45,4.0,1,4.0,1,4.0,1
8747,min_diffuse,10,20,2,3,0.05,0.95,0.7844250165739992,12,3.0,1,3.0,1,3.0,1
8748,min_diffuse,10,20,2,3,0.05,0.95,0.9214538544940412,7,2.0,1,3.0,0,3.0,0
8749,min_diffuse,10,20,2,3,0.05,0.95,0.8957366181366606,7,2.0,1,2.0,1,2.0,1
8750,min_diffuse,10,20,2,3,0.05,0.95,0.8798901109914097,5,2.0,1,2.0,1,2.0,1
8751,min_diffuse,10,20,2,3,0.05,0.95,0.8746575230162928,22,4.0,1,4.0,1,4.0,1
8752,min_diffuse,10,20,2,3,0.05,0.95,0.8297348444297229,10,3.0,0,2.0,1,2.0,1
8753,min_diffuse,10,20,2,3,0.05,0.95,0.9308946633197974,14,3.0,0,2.0,1,3.0,0
8754,min_diffuse,10,20,2,3,0.05,0.95,0.8968030758510718,12,3.0,0,3.0,0,2.0,1
8755,min_diffuse,10,20,2,3,0.05,0.95,0.7596994414585023,5,2.0,1,2.0,1,2.0,1
8756,min_diffuse,10,20,2,3,0.05,0.95,0.9122255483885032,21,3.0,1,3.0,1,3.0,1
8757,min_diffuse,10,20,2,3,0.05,0.95,0.722807562635136,5,2.0,1,2.0,1,2.0,1
8758,min_diffuse,10,20,2,3,0.05,0.95,0.8381096104092477,10,2.0,1,2.0,1,2.0,1
8759,min_diffuse,10,20,2,3,0.05,0.95,0.9352983367162298,31,4.0,0,4.0,0,3.0,1
8760,min_diffuse,10,20,2,3,0.05,0.95,0.8680207190856261,11,3.0,1,3.0,1,3.0,1
8761,min_diffuse,10,20,2,3,0.05,0.95,0.8830508065340593,4,2.0,1,2.0,1,2.0,1
8762,min_diffuse,10,20,2,3,0.05,0.95,0.8283779484556538,10,3.0,1,3.0,1,3.0,1
8763,min_diffuse,10,20,2,3,0.05,0.95,0.8850478124030448,15,4.0,1,4.0,1,4.0,1
8764,min_diffuse,10,20,2,3,0.05,0.95,0.8717381071361907,6,2.0,1,2.0,1,2.0,1
8765,min_diffuse,10,20,2,3,0.05,0.95,0.8314171448852972,11,2.0,1,3.0,0,3.0,0
8766,min_diffuse,10,20,2,3,0.05,0.95,0.7614651229947015,3,2.0,1,2.0,1,2.0,1
8767,min_diffuse,10,20,2,3,0.05,0.95,0.6508165611735587,4,2.0,1,2.0,1,2.0,1
8768,min_diffuse,10,20,2,3,0.05,0.95,0.933003911156152,9,3.0,0,2.0,1,3.0,0
8769,min_diffuse,10,20,2,3,0.05,0.95,0.8430453057276045,6,2.0,1,2.0,1,2.0,1
8770,min_diffuse,10,20,2,3,0.05,0.95,0.8270385818136036,8,3.0,1,3.0,1,3.0,1
8771,min_diffuse,10,20,2,3,0.05,0.95,0.86843042970635,5,2.0,1,2.0,1,2.0,1
8772,min_diffuse,10,20,2,3,0.05,0.95,0.8681347144418234,8,3.0,0,2.0,1,3.0,0
8773,min_diffuse,10,20,2,3,0.05,0.95,0.8994151225846997,8,3.0,0,2.0,1,3.0,0
8774,min_diffuse,10,20,2,3,0.05,0.95,0.9240374164923184,20,3.0,1,3.0,1,3.0,1
8775,min_diffuse,10,20,2,3,0.05,0.95,0.9356637393099506,4,2.0,1,2.0,1,2.0,1
8776,min_diffuse,10,20,2,3,0.05,0.95,0.8832497520723376,9,2.0,1,2.0,1,2.0,1
8777,min_diffuse,10,20,2,3,0.05,0.95,0.8455321553126541,11,3.0,1,3.0,1,3.0,1
8778,min_diffuse,10,20,2,3,0.05,0.95,0.8738752749159111,8,2.0,1,2.0,1,3.0,0
8779,min_diffuse,10,20,2,3,0.05,0.95,0.8971323746945147,12,2.0,1,2.0,1,2.0,1
8780,min_diffuse,10,20,2,3,0.05,0.95,0.8933771210399869,8,3.0,1,3.0,1,3.0,1
8781,min_diffuse,10,20,2,3,0.05,0.95,0.9360430856550228,19,4.0,1,4.0,1,4.0,1
8782,min_diffuse,10,20,2,3,0.05,0.95,0.8313529449500775,7,2.0,1,2.0,1,2.0,1
8783,min_diffuse,10,20,2,3,0.05,0.95,0.9077261330320217,13,3.0,0,2.0,1,2.0,1
8784,min_diffuse,10,20,2,3,0.05,0.95,0.9390950151548454,11,3.0,1,3.0,1,3.0,1
8785,min_diffuse,10,20,2,3,0.05,0.95,0.8554264220903021,14,3.0,1,3.0,1,3.0,1
8786,min_diffuse,10,20,2,3,0.05,0.95,0.7416638670034481,6,2.0,1,2.0,1,2.0,1
8787,min_diffuse,10,20,2,3,0.05,0.95,0.801517817285297,13,3.0,0,3.0,0,2.0,1
8788,min_diffuse,10,20,2,3,0.05,0.95,0.8407303444694867,29,4.0,1,4.0,1,4.0,1
8789,min_diffuse,10,20,2,3,0.05,0.95,0.831095516890261,12,3.0,1,3.0,1,3.0,1
8790,min_diffuse,10,20,2,3,0.05,0.95,0.9283179607349832,10,3.0,0,2.0,1,3.0,0
8791,min_diffuse,10,20,2,3,0.05,0.95,0.9275851989928466,6,3.0,1,3.0,1,3.0,1
8792,min_diffuse,10,20,2,3,0.05,0.95,0.9357344923166844,17,4.0,1,4.0,1,4.0,1
8793,min_diffuse,10,20,2,3,0.05,0.95,0.8779814716272002,16,3.0,1,3.0,1,3.0,1
8794,min_diffuse,10,20,2,3,0.05,0.95,0.9079611109254828,32,4.0,0,3.0,1,3.0,1
8795,min_diffuse,10,20,2,3,0.05,0.95,0.949267136541856,30,5.0,1,5.0,1,6.0,0
8796,min_diffuse,10,20,2,3,0.05,0.95,0.9464989694649472,2,1.0,1,1.0,1,2.0,0
8797,min_diffuse,10,20,2,3,0.05,0.95,0.946563178114075,16,4.0,1,4.0,1,4.0,1
8798,min_diffuse,10,20,2,3,0.05,0.95,0.8756852532482731,4,2.0,1,2.0,1,2.0,1
8799,min_diffuse,10,20,2,3,0.05,0.95,0.6767801327257617,7,2.0,1,2.0,1,2.0,1
8800,min_diffuse,10,20,2,3,0.05,0.95,0.8674472255468954,8,2.0,1,2.0,1,2.0,1
8801,min_diffuse,10,20,2,3,0.05,0.95,0.9018672999731752,6,2.0,1,2.0,1,2.0,1
8802,min_diffuse,10,20,2,3,0.05,0.95,0.9199120879391384,8,3.0,0,2.0,1,3.0,0
8803,min_diffuse,10,20,2,3,0.05,0.95,0.8894993153868302,16,4.0,1,4.0,1,4.0,1
8804,min_diffuse,10,20,2,3,0.05,0.95,0.8908676499636472,6,2.0,1,2.0,1,2.0,1
8805,min_diffuse,10,20,2,3,0.05,0.95,0.7852960335746583,9,3.0,0,2.0,1,2.0,1
8806,min_diffuse,10,20,2,3,0.05,0.95,0.8927011453069835,10,3.0,1,3.0,1,3.0,1
8807,min_diffuse,10,20,2,3,0.05,0.95,0.8896715664985585,6,2.0,1,2.0,1,2.0,1
8808,min_diffuse,10,20,2,3,0.05,0.95,0.8304124300646014,9,2.0,1,2.0,1,2.0,1
8809,min_diffuse,10,20,2,3,0.05,0.95,0.9244762126713326,35,4.0,0,4.0,0,3.0,1
8810,min_diffuse,10,20,2,3,0.05,0.95,0.6785371963754172,5,2.0,1,2.0,1,2.0,1
8811,min_diffuse,10,20,2,3,0.05,0.95,0.932137862309052,15,3.0,1,3.0,1,3.0,1
8812,min_diffuse,10,20,2,3,0.05,0.95,0.6684800109840557,3,2.0,1,2.0,1,2.0,1
8813,min_diffuse,10,20,2,3,0.05,0.95,0.8437251298822697,10,3.0,1,3.0,1,3.0,1
8814,min_diffuse,10,20,2,3,0.05,0.95,0.931082003239288,14,3.0,0,2.0,1,2.0,1
8815,min_diffuse,10,20,2,3,0.05,0.95,0.9150869346912572,17,3.0,0,2.0,1,3.0,0
8816,min_diffuse,10,20,2,3,0.05,0.95,0.9092538418976932,11,3.0,0,2.0,1,2.0,1
8817,min_diffuse,10,20,2,3,0.05,0.95,0.863272219870474,4,2.0,1,2.0,1,2.0,1
8818,min_diffuse,10,20,2,3,0.05,0.95,0.8717598468384665,7,3.0,0,2.0,1,3.0,0
8819,min_diffuse,10,20,2,3,0.05,0.95,0.8722234758208435,8,2.0,1,2.0,1,2.0,1
8820,min_diffuse,10,20,2,3,0.05,0.95,0.9486772955730096,45,4.0,1,4.0,1,4.0,1
8821,min_diffuse,10,20,2,3,0.05,0.95,0.9010121490637532,22,3.0,1,3.0,1,3.0,1
8822,min_diffuse,10,20,2,3,0.05,0.95,0.8788283345600852,13,3.0,1,3.0,1,3.0,1
8823,min_diffuse,10,20,2,3,0.05,0.95,0.9002206761693595,7,2.0,1,2.0,1,3.0,0
8824,min_diffuse,10,20,2,3,0.05,0.95,0.9084853505116832,4,2.0,1,2.0,1,2.0,1
8825,min_diffuse,10,20,2,3,0.05,0.95,0.9443311207761792,6,2.0,1,3.0,0,2.0,1
8826,min_diffuse,10,20,2,3,0.05,0.95,0.9400053763540532,12,3.0,1,3.0,1,3.0,1
8827,min_diffuse,10,20,2,3,0.05,0.95,0.920684634124588,36,4.0,1,4.0,1,4.0,1
8828,min_diffuse,10,20,2,3,0.05,0.95,0.8005089957529399,10,2.0,1,2.0,1,2.0,1
8829,min_diffuse,10,20,2,3,0.05,0.95,0.8035642152032115,6,2.0,1,2.0,1,2.0,1
8830,min_diffuse,10,20,2,3,0.05,0.95,0.8036091673289568,4,2.0,1,2.0,1,2.0,1
8831,min_diffuse,10,20,2,3,0.05,0.95,0.6752648475917948,3,2.0,0,1.0,1,1.0,1
8832,min_diffuse,10,20,2,3,0.05,0.95,0.9172301414533574,40,3.0,1,3.0,1,3.0,1
8833,min_diffuse,10,20,2,3,0.05,0.95,0.8424466854465974,10,3.0,1,3.0,1,3.0,1
8834,min_diffuse,10,20,2,3,0.05,0.95,0.918620826656504,34,4.0,0,3.0,1,4.0,0
8835,min_diffuse,10,20,2,3,0.05,0.95,0.8290019098428941,11,3.0,1,3.0,1,3.0,1
8836,min_diffuse,10,20,2,3,0.05,0.95,0.9251154152934564,14,3.0,0,2.0,1,3.0,0
8837,min_diffuse,10,20,2,3,0.05,0.95,0.797870934690252,13,3.0,0,2.0,1,2.0,1
8838,min_diffuse,10,20,2,3,0.05,0.95,0.9010481487893278,19,3.0,1,3.0,1,3.0,1
8839,min_diffuse,10,20,2,3,0.05,0.95,0.9424724087515308,10,3.0,1,3.0,1,3.0,1
8840,min_diffuse,10,20,2,3,0.05,0.95,0.928784420976942,4,2.0,1,2.0,1,2.0,1
8841,min_diffuse,10,20,2,3,0.05,0.95,0.9389808220521508,53,5.0,0,5.0,0,4.0,1
8842,min_diffuse,10,20,2,3,0.05,0.95,0.7663955509203951,4,2.0,1,2.0,1,2.0,1
8843,min_diffuse,10,20,2,3,0.05,0.95,0.831905601216432,2,1.0,1,1.0,1,2.0,0
8844,min_diffuse,10,20,2,3,0.05,0.95,0.807260331836546,7,3.0,0,2.0,1,3.0,0
8845,min_diffuse,10,20,2,3,0.05,0.95,0.9496959340120066,11,3.0,1,3.0,1,3.0,1
8846,min_diffuse,10,20,2,3,0.05,0.95,0.8799226340168421,9,2.0,1,2.0,1,2.0,1
8847,min_diffuse,10,20,2,3,0.05,0.95,0.7963586725358405,8,2.0,1,2.0,1,2.0,1
8848,min_diffuse,10,20,2,3,0.05,0.95,0.7482022803688525,4,2.0,1,2.0,1,2.0,1
8849,min_diffuse,10,20,2,3,0.05,0.95,0.9402989956144469,7,3.0,0,2.0,1,3.0,0
8850,min_diffuse,10,20,2,3,0.05,0.95,0.9170773957416696,26,3.0,1,3.0,1,3.0,1
8851,min_diffuse,10,20,2,3,0.05,0.95,0.7984656762379054,3,2.0,1,2.0,1,2.0,1
8852,min_diffuse,10,20,2,3,0.05,0.95,0.9293045953397374,17,4.0,1,4.0,1,4.0,1
8853,min_diffuse,10,20,2,3,0.05,0.95,0.940577467078426,32,3.0,1,3.0,1,3.0,1
8854,min_diffuse,10,20,2,3,0.05,0.95,0.848337622560342,7,2.0,1,2.0,1,2.0,1
8855,min_diffuse,10,20,2,3,0.05,0.95,0.9063389493670204,62,6.0,1,6.0,1,6.0,1
8856,min_diffuse,10,20,2,3,0.05,0.95,0.9330933766657566,4,2.0,1,2.0,1,2.0,1
8857,min_diffuse,10,20,2,3,0.05,0.95,0.8577135724008176,8,3.0,1,3.0,1,3.0,1
8858,min_diffuse,10,20,2,3,0.05,0.95,0.8737128428834187,7,3.0,0,2.0,1,3.0,0
8859,min_diffuse,10,20,2,3,0.05,0.95,0.9194219218810504,12,3.0,0,3.0,0,2.0,1
8860,min_diffuse,10,20,2,3,0.05,0.95,0.94677215071179,9,2.0,1,2.0,1,2.0,1
8861,min_diffuse,10,20,2,3,0.05,0.95,0.9360858304610568,4,2.0,1,2.0,1,2.0,1
8862,min_diffuse,10,20,2,3,0.05,0.95,0.8364067521841265,9,3.0,0,2.0,1,2.0,1
8863,min_diffuse,10,20,2,3,0.05,0.95,0.8040462868755268,3,2.0,1,2.0,1,2.0,1
8864,min_diffuse,10,20,2,3,0.05,0.95,0.8605113639981457,5,2.0,1,2.0,1,2.0,1
8865,min_diffuse,10,20,2,3,0.05,0.95,0.8602646960849514,31,4.0,1,4.0,1,4.0,1
8866,min_diffuse,10,20,2,3,0.05,0.95,0.9027406785509186,5,2.0,1,2.0,1,2.0,1
8867,min_diffuse,10,20,2,3,0.05,0.95,0.9445342265060934,9,2.0,1,2.0,1,2.0,1
8868,min_diffuse,10,20,2,3,0.05,0.95,0.8712909461804843,14,4.0,0,3.0,1,3.0,1
8869,min_diffuse,10,20,2,3,0.05,0.95,0.9429390409022118,10,3.0,0,2.0,1,3.0,0
8870,min_diffuse,10,20,2,3,0.05,0.95,0.5938851006843676,2,1.0,1,2.0,0,2.0,0
8871,min_diffuse,10,20,2,3,0.05,0.95,0.9467146512958962,4,2.0,1,2.0,1,2.0,1
8872,min_diffuse,10,20,2,3,0.05,0.95,0.9344434678930406,4,2.0,1,2.0,1,2.0,1
8873,min_diffuse,10,20,2,3,0.05,0.95,0.9393154672297166,4,2.0,1,2.0,1,2.0,1
8874,min_diffuse,10,20,2,3,0.05,0.95,0.9006499436425139,15,3.0,0,2.0,1,2.0,1
8875,min_diffuse,10,20,2,3,0.05,0.95,0.8591410028453303,7,3.0,0,2.0,1,2.0,1
8876,min_diffuse,10,20,2,3,0.05,0.95,0.9352874787368444,65,5.0,1,5.0,1,5.0,1
8877,min_diffuse,10,20,2,3,0.05,0.95,0.8389635733209616,6,2.0,1,2.0,1,2.0,1
8878,min_diffuse,10,20,2,3,0.05,0.95,0.662022709270209,4,2.0,1,2.0,1,2.0,1
8879,min_diffuse,10,20,2,3,0.05,0.95,0.8939329121666476,6,2.0,1,2.0,1,2.0,1
8880,min_diffuse,10,20,2,3,0.05,0.95,0.8845666112689909,4,2.0,1,2.0,1,2.0,1
8881,min_diffuse,10,20,2,3,0.05,0.95,0.9261595364246148,14,3.0,1,3.0,1,3.0,1
8882,min_diffuse,10,20,2,3,0.05,0.95,0.9387422273444964,3,2.0,1,2.0,1,2.0,1
8883,min_diffuse,10,20,2,3,0.05,0.95,0.906016055875403,16,3.0,1,3.0,1,3.0,1
8884,min_diffuse,10,20,2,3,0.05,0.95,0.8395178431399393,7,2.0,1,2.0,1,2.0,1
8885,min_diffuse,10,20,2,3,0.05,0.95,0.8858028719500967,3,2.0,1,2.0,1,2.0,1
8886,min_diffuse,10,20,2,3,0.05,0.95,0.791247232250672,13,3.0,0,2.0,1,2.0,1
8887,min_diffuse,10,20,2,3,0.05,0.95,0.9073770957674964,33,4.0,0,3.0,1,3.0,1
8888,min_diffuse,10,20,2,3,0.05,0.95,0.8816706281210148,23,3.0,1,3.0,1,3.0,1
8889,min_diffuse,10,20,2,3,0.05,0.95,0.8387594990368584,9,3.0,1,3.0,1,4.0,0
8890,min_diffuse,10,20,2,3,0.05,0.95,0.887307238916519,7,2.0,1,2.0,1,2.0,1
8891,min_diffuse,10,20,2,3,0.05,0.95,0.856140229006585,41,3.0,1,4.0,0,4.0,0
8892,min_diffuse,10,20,2,3,0.05,0.95,0.9316774133582832,12,3.0,1,3.0,1,3.0,1
8893,min_diffuse,10,20,2,3,0.05,0.95,0.853022078460927,3,2.0,1,2.0,1,2.0,1
8894,min_diffuse,10,20,2,3,0.05,0.95,0.8056731092070268,3,2.0,1,2.0,1,2.0,1
8895,min_diffuse,10,20,2,3,0.05,0.95,0.7889412397747758,4,2.0,1,2.0,1,2.0,1
8896,min_diffuse,10,20,2,3,0.05,0.95,0.8876179755822825,21,3.0,1,3.0,1,3.0,1
8897,min_diffuse,10,20,2,3,0.05,0.95,0.949748647076142,36,3.0,1,3.0,1,3.0,1
8898,min_diffuse,10,20,2,3,0.05,0.95,0.8740658911459237,20,3.0,1,3.0,1,3.0,1
8899,min_diffuse,10,20,2,3,0.05,0.95,0.9461291627279692,39,4.0,0,4.0,0,3.0,1
8900,min_diffuse,10,20,2,3,0.05,0.95,0.7391530260654494,5,2.0,1,2.0,1,2.0,1
8901,min_diffuse,10,20,2,3,0.05,0.95,0.8212255416455687,5,2.0,1,2.0,1,2.0,1
8902,min_diffuse,10,20,2,3,0.05,0.95,0.8139690975697566,10,3.0,1,3.0,1,3.0,1
8903,min_diffuse,10,20,2,3,0.05,0.95,0.8577005156913168,7,2.0,1,2.0,1,2.0,1
8904,min_diffuse,10,20,2,3,0.05,0.95,0.8508853586118155,8,3.0,1,3.0,1,3.0,1
8905,min_diffuse,10,20,2,3,0.05,0.95,0.8721881928989506,9,3.0,0,2.0,1,2.0,1
8906,min_diffuse,10,20,2,3,0.05,0.95,0.8882518416491749,8,2.0,1,2.0,1,2.0,1
8907,min_diffuse,10,20,2,3,0.05,0.95,0.9028731958656884,7,3.0,1,3.0,1,3.0,1
8908,min_diffuse,10,20,2,3,0.05,0.95,0.9398202331532228,22,4.0,0,4.0,0,3.0,1
8909,min_diffuse,10,20,2,3,0.05,0.95,0.7783561926572218,9,2.0,1,2.0,1,2.0,1
8910,min_diffuse,10,20,2,3,0.05,0.95,0.6052260413591778,5,2.0,1,2.0,1,2.0,1
8911,min_diffuse,10,20,2,3,0.05,0.95,0.8701027963224536,5,2.0,1,2.0,1,2.0,1
8912,min_diffuse,10,20,2,3,0.05,0.95,0.931862930111076,9,2.0,1,3.0,0,3.0,0
8913,min_diffuse,10,20,2,3,0.05,0.95,0.5806060147450781,3,2.0,1,2.0,1,2.0,1
8914,min_diffuse,10,20,2,3,0.05,0.95,0.9027510805276672,13,4.0,1,4.0,1,4.0,1
8915,min_diffuse,10,20,2,3,0.05,0.95,0.917924740698927,4,2.0,1,2.0,1,2.0,1
8916,min_diffuse,10,20,2,3,0.05,0.95,0.6825516396111551,4,2.0,1,2.0,1,2.0,1
8917,min_diffuse,10,20,2,3,0.05,0.95,0.7838591423125699,9,2.0,1,2.0,1,2.0,1
8918,min_diffuse,10,20,2,3,0.05,0.95,0.8898892728272374,9,2.0,1,2.0,1,2.0,1
8919,min_diffuse,10,20,2,3,0.05,0.95,0.9076246030837488,14,3.0,1,3.0,1,3.0,1
8920,min_diffuse,10,20,2,3,0.05,0.95,0.9268584680714512,4,2.0,1,2.0,1,2.0,1
8921,min_diffuse,10,20,2,3,0.05,0.95,0.9125920873499164,15,3.0,1,3.0,1,3.0,1
8922,min_diffuse,10,20,2,3,0.05,0.95,0.9170542178013988,6,3.0,0,3.0,0,2.0,1
8923,min_diffuse,10,20,2,3,0.05,0.95,0.7858499258880293,9,2.0,1,2.0,1,2.0,1
8924,min_diffuse,10,20,2,3,0.05,0.95,0.9005593943957717,19,3.0,1,3.0,1,3.0,1
8925,min_diffuse,10,20,2,3,0.05,0.95,0.7424235318528528,9,3.0,0,3.0,0,2.0,1
8926,min_diffuse,10,20,2,3,0.05,0.95,0.9323298933250757,3,2.0,1,2.0,1,2.0,1
8927,min_diffuse,10,20,2,3,0.05,0.95,0.8668237971431008,8,2.0,1,2.0,1,2.0,1
8928,min_diffuse,10,20,2,3,0.05,0.95,0.8599581924592409,6,2.0,1,2.0,1,3.0,0
8929,min_diffuse,10,20,2,3,0.05,0.95,0.8905536436077084,14,3.0,0,3.0,0,2.0,1
8930,min_diffuse,10,20,2,3,0.05,0.95,0.9412826238750256,15,3.0,1,3.0,1,3.0,1
8931,min_diffuse,10,20,2,3,0.05,0.95,0.9252477077650006,21,3.0,1,3.0,1,3.0,1
8932,min_diffuse,10,20,2,3,0.05,0.95,0.908170668434483,7,2.0,1,2.0,1,3.0,0
8933,min_diffuse,10,20,2,3,0.05,0.95,0.8883495739948791,21,4.0,0,3.0,1,3.0,1
8934,min_diffuse,10,20,2,3,0.05,0.95,0.896156794407557,12,3.0,0,2.0,1,2.0,1
8935,min_diffuse,10,20,2,3,0.05,0.95,0.8110384302455007,3,2.0,1,2.0,1,2.0,1
8936,min_diffuse,10,20,2,3,0.05,0.95,0.7531723857509312,6,2.0,1,2.0,1,2.0,1
8937,min_diffuse,10,20,2,3,0.05,0.95,0.8276325872369844,5,2.0,1,2.0,1,3.0,0
8938,min_diffuse,10,20,2,3,0.05,0.95,0.7519307487144148,5,2.0,1,2.0,1,3.0,0
8939,min_diffuse,10,20,2,3,0.05,0.95,0.8310838160551351,4,2.0,1,2.0,1,2.0,1
8940,min_diffuse,10,20,2,3,0.05,0.95,0.8537652623092967,8,3.0,1,3.0,1,3.0,1
8941,min_diffuse,10,20,2,3,0.05,0.95,0.8347134725496016,5,2.0,1,2.0,1,2.0,1
8942,min_diffuse,10,20,2,3,0.05,0.95,0.8593813668253083,7,2.0,1,2.0,1,2.0,1
8943,min_diffuse,10,20,2,3,0.05,0.95,0.7992856474472163,11,3.0,0,2.0,1,2.0,1
8944,min_diffuse,10,20,2,3,0.05,0.95,0.891713653646518,37,5.0,1,5.0,1,5.0,1
8945,min_diffuse,10,20,2,3,0.05,0.95,0.800244558332713,3,2.0,1,2.0,1,2.0,1
8946,min_diffuse,10,20,2,3,0.05,0.95,0.90370641540027,13,3.0,0,3.0,0,2.0,1
8947,min_diffuse,10,20,2,3,0.05,0.95,0.8884266272351222,8,2.0,1,2.0,1,2.0,1
8948,min_diffuse,10,20,2,3,0.05,0.95,0.90770329349874,5,2.0,1,2.0,1,2.0,1
8949,min_diffuse,10,20,2,3,0.05,0.95,0.7897906287474041,10,3.0,0,2.0,1,2.0,1
8950,min_diffuse,10,20,2,3,0.05,0.95,0.6365376700691653,2,1.0,1,1.0,1,1.0,1
8951,min_diffuse,10,20,2,3,0.05,0.95,0.9213947657726456,23,5.0,1,5.0,1,5.0,1
8952,min_diffuse,10,20,2,3,0.05,0.95,0.9399341249710682,51,4.0,1,4.0,1,4.0,1
8953,min_diffuse,10,20,2,3,0.05,0.95,0.9269595874181028,6,2.0,1,2.0,1,3.0,0
8954,min_diffuse,10,20,2,3,0.05,0.95,0.8201456794484078,4,2.0,1,2.0,1,2.0,1
8955,min_diffuse,10,20,2,3,0.05,0.95,0.93211964271313,6,2.0,1,2.0,1,2.0,1
8956,min_diffuse,10,20,2,3,0.05,0.95,0.7463972008740553,8,3.0,1,3.0,1,3.0,1
8957,min_diffuse,10,20,2,3,0.05,0.95,0.8028077915970816,3,2.0,0,1.0,1,2.0,0
8958,min_diffuse,10,20,2,3,0.05,0.95,0.9467849897187356,77,6.0,0,6.0,0,5.0,1
8959,min_diffuse,10,20,2,3,0.05,0.95,0.8725584556266631,23,3.0,1,3.0,1,4.0,0
8960,min_diffuse,10,20,2,3,0.05,0.95,0.8539447338496875,10,3.0,1,3.0,1,3.0,1
8961,min_diffuse,10,20,2,3,0.05,0.95,0.9414854020778256,15,3.0,1,3.0,1,3.0,1
8962,min_diffuse,10,20,2,3,0.05,0.95,0.8461984044143211,7,2.0,1,2.0,1,2.0,1
8963,min_diffuse,10,20,2,3,0.05,0.95,0.8751665640244526,10,3.0,1,3.0,1,3.0,1
8964,min_diffuse,10,20,2,3,0.05,0.95,0.8384264727458979,19,3.0,0,2.0,1,2.0,1
8965,min_diffuse,10,20,2,3,0.05,0.95,0.875512211014439,11,3.0,0,2.0,1,2.0,1
8966,min_diffuse,10,20,2,3,0.05,0.95,0.9392414987974244,14,3.0,1,3.0,1,3.0,1
8967,min_diffuse,10,20,2,3,0.05,0.95,0.8600595439813824,6,2.0,1,2.0,1,2.0,1
8968,min_diffuse,10,20,2,3,0.05,0.95,0.9327717039624168,71,6.0,0,5.0,1,5.0,1
8969,min_diffuse,10,20,2,3,0.05,0.95,0.7183088128552577,13,3.0,0,2.0,1,2.0,1
8970,min_diffuse,10,20,2,3,0.05,0.95,0.9247055222041608,29,4.0,1,4.0,1,4.0,1
8971,min_diffuse,10,20,2,3,0.05,0.95,0.9374174958047484,32,4.0,1,4.0,1,4.0,1
8972,min_diffuse,10,20,2,3,0.05,0.95,0.9486136648829766,41,4.0,1,4.0,1,4.0,1
8973,min_diffuse,10,20,2,3,0.05,0.95,0.7943968001695874,8,2.0,1,2.0,1,2.0,1
8974,min_diffuse,10,20,2,3,0.05,0.95,0.9231274678934828,55,5.0,0,5.0,0,4.0,1
8975,min_diffuse,10,20,2,3,0.05,0.95,0.8379862273601257,3,2.0,1,2.0,1,2.0,1
8976,min_diffuse,10,20,2,3,0.05,0.95,0.861717569121941,8,3.0,1,3.0,1,3.0,1
8977,min_diffuse,10,20,2,3,0.05,0.95,0.8235665204237638,11,3.0,1,3.0,1,3.0,1
8978,min_diffuse,10,20,2,3,0.05,0.95,0.9450236612215552,6,2.0,1,3.0,0,3.0,0
8979,min_diffuse,10,20,2,3,0.05,0.95,0.8091702930641662,4,2.0,1,2.0,1,2.0,1
8980,min_diffuse,10,20,2,3,0.05,0.95,0.9167901078421868,29,3.0,1,3.0,1,3.0,1
8981,min_diffuse,10,20,2,3,0.05,0.95,0.7985334398797611,3,2.0,0,1.0,1,1.0,1
8982,min_diffuse,10,20,2,3,0.05,0.95,0.9180390109116666,25,3.0,1,3.0,1,3.0,1
8983,min_diffuse,10,20,2,3,0.05,0.95,0.8807849916854279,5,2.0,1,2.0,1,2.0,1
8984,min_diffuse,10,20,2,3,0.05,0.95,0.7380090222830413,3,2.0,1,2.0,1,2.0,1
8985,min_diffuse,10,20,2,3,0.05,0.95,0.890659539013741,4,2.0,1,2.0,1,2.0,1
8986,min_diffuse,10,20,2,3,0.05,0.95,0.8944377109430546,4,2.0,1,2.0,1,2.0,1
8987,min_diffuse,10,20,2,3,0.05,0.95,0.9334051295473162,60,6.0,1,6.0,1,6.0,1
8988,min_diffuse,10,20,2,3,0.05,0.95,0.7689713864672977,6,2.0,1,2.0,1,2.0,1
8989,min_diffuse,10,20,2,3,0.05,0.95,0.8129452044969423,5,2.0,1,2.0,1,2.0,1
8990,min_diffuse,10,20,2,3,0.05,0.95,0.9058922827288968,7,2.0,1,2.0,1,2.0,1
8991,min_diffuse,10,20,2,3,0.05,0.95,0.8568288052441674,4,2.0,1,2.0,1,2.0,1
8992,min_diffuse,10,20,2,3,0.05,0.95,0.9352885584740728,17,4.0,0,4.0,0,3.0,1
8993,min_diffuse,10,20,2,3,0.05,0.95,0.924818756742976,17,3.0,1,3.0,1,3.0,1
8994,min_diffuse,10,20,2,3,0.05,0.95,0.8690981616537736,15,2.0,1,2.0,1,2.0,1
8995,min_diffuse,10,20,2,3,0.05,0.95,0.8606932549431061,13,3.0,1,3.0,1,3.0,1
8996,min_diffuse,10,20,2,3,0.05,0.95,0.8481289704861368,14,4.0,1,4.0,1,4.0,1
8997,min_diffuse,10,20,2,3,0.05,0.95,0.8926983246820235,8,2.0,1,3.0,0,3.0,0
8998,min_diffuse,10,20,2,3,0.05,0.95,0.8894829729026041,10,3.0,0,2.0,1,3.0,0
8999,min_diffuse,10,20,2,3,0.05,0.95,0.8881652183231322,20,3.0,0,3.0,0,2.0,1
9000,min_diffuse,10,20,2,3,0.05,0.95,0.8769496041457868,9,2.0,1,2.0,1,2.0,1
9001,min_diffuse,10,20,2,3,0.05,0.95,0.9092231274705164,8,3.0,0,2.0,1,3.0,0
9002,min_diffuse,10,20,2,3,0.05,0.95,0.9094001285803291,9,2.0,1,2.0,1,2.0,1
9003,min_diffuse,10,20,2,3,0.05,0.95,0.8827807511017928,7,3.0,1,3.0,1,3.0,1
9004,min_diffuse,10,20,2,3,0.05,0.95,0.8039911329631145,2,1.0,1,2.0,0,2.0,0
9005,min_diffuse,10,20,2,3,0.05,0.95,0.6818226918035152,5,2.0,1,2.0,1,2.0,1
9006,min_diffuse,10,20,2,3,0.05,0.95,0.9196157728750858,3,2.0,1,2.0,1,2.0,1
9007,min_diffuse,10,20,2,3,0.05,0.95,0.934728913275525,14,3.0,1,3.0,1,3.0,1
9008,min_diffuse,10,20,2,3,0.05,0.95,0.8517628428990903,10,3.0,0,3.0,0,2.0,1
9009,min_diffuse,10,20,2,3,0.05,0.95,0.8999466348972801,8,3.0,0,2.0,1,2.0,1
9010,min_diffuse,10,20,2,3,0.05,0.95,0.9179553009231768,12,3.0,1,3.0,1,3.0,1
9011,min_diffuse,10,20,2,3,0.05,0.95,0.8757824893985755,14,3.0,1,3.0,1,4.0,0
9012,min_diffuse,10,20,2,3,0.05,0.95,0.8737307203536748,12,2.0,1,2.0,1,2.0,1
9013,min_diffuse,10,20,2,3,0.05,0.95,0.8026296725604589,9,2.0,1,2.0,1,2.0,1
9014,min_diffuse,10,20,2,3,0.05,0.95,0.9315804792661804,10,3.0,0,2.0,1,2.0,1
9015,min_diffuse,10,20,2,3,0.05,0.95,0.8322078417355353,3,2.0,0,1.0,1,1.0,1
9016,min_diffuse,10,20,2,3,0.05,0.95,0.9437664410937832,6,2.0,1,2.0,1,2.0,1
9017,min_diffuse,10,20,2,3,0.05,0.95,0.9247596643054636,4,2.0,1,2.0,1,2.0,1
9018,min_diffuse,10,20,2,3,0.05,0.95,0.8466935833136501,2,1.0,1,1.0,1,1.0,1
9019,min_diffuse,10,20,2,3,0.05,0.95,0.9197056157602636,29,4.0,0,3.0,1,3.0,1
9020,min_diffuse,10,20,2,3,0.05,0.95,0.922806274229922,29,3.0,1,3.0,1,3.0,1
9021,min_diffuse,10,20,2,3,0.05,0.95,0.7953274227363742,16,3.0,0,2.0,1,2.0,1
9022,min_diffuse,10,20,2,3,0.05,0.95,0.893861970427903,2,1.0,1,1.0,1,2.0,0
9023,min_diffuse,10,20,2,3,0.05,0.95,0.8482485733993397,5,2.0,1,2.0,1,2.0,1
9024,min_diffuse,10,20,2,3,0.05,0.95,0.8199826601893643,19,4.0,0,3.0,1,3.0,1
9025,min_diffuse,10,20,2,3,0.05,0.95,0.9260557177247516,6,2.0,1,2.0,1,2.0,1
9026,min_diffuse,10,20,2,3,0.05,0.95,0.8221169408625997,12,3.0,1,3.0,1,3.0,1
9027,min_diffuse,10,20,2,3,0.05,0.95,0.9243351392082172,56,8.0,1,8.0,1,8.0,1
9028,min_diffuse,10,20,2,3,0.05,0.95,0.8844703328435967,20,3.0,1,3.0,1,3.0,1
9029,min_diffuse,10,20,2,3,0.05,0.95,0.9197262455009556,34,4.0,0,3.0,1,3.0,1
9030,min_diffuse,10,20,2,3,0.05,0.95,0.7864360812864903,11,3.0,1,3.0,1,3.0,1
9031,min_diffuse,10,20,2,3,0.05,0.95,0.9285161274908325,34,4.0,1,4.0,1,4.0,1
9032,min_diffuse,10,20,2,3,0.05,0.95,0.9306804833944164,16,3.0,1,3.0,1,3.0,1
9033,min_diffuse,10,20,2,3,0.05,0.95,0.8151805028327267,4,2.0,1,2.0,1,2.0,1
9034,min_diffuse,10,20,2,3,0.05,0.95,0.91890168827979,68,6.0,1,6.0,1,6.0,1
9035,min_diffuse,10,20,2,3,0.05,0.95,0.9160887128717852,4,2.0,1,2.0,1,2.0,1
9036,min_diffuse,10,20,2,3,0.05,0.95,0.9316981199736942,7,2.0,1,3.0,0,2.0,1
9037,min_diffuse,10,20,2,3,0.05,0.95,0.9067664788343538,7,2.0,1,2.0,1,2.0,1
9038,min_diffuse,10,20,2,3,0.05,0.95,0.7586538157903538,3,2.0,1,2.0,1,2.0,1
9039,min_diffuse,10,20,2,3,0.05,0.95,0.9353989113879004,5,2.0,1,2.0,1,2.0,1
9040,min_diffuse,10,20,2,3,0.05,0.95,0.909552749966948,9,2.0,1,3.0,0,3.0,0
9041,min_diffuse,10,20,2,3,0.05,0.95,0.9194246001149144,15,5.0,1,5.0,1,5.0,1
9042,min_diffuse,10,20,2,3,0.05,0.95,0.9457228874062658,14,3.0,1,3.0,1,3.0,1
9043,min_diffuse,10,20,2,3,0.05,0.95,0.9373160963125006,15,4.0,1,4.0,1,5.0,0
9044,min_diffuse,10,20,2,3,0.05,0.95,0.8863817960497665,12,3.0,1,3.0,1,3.0,1
9045,min_diffuse,10,20,2,3,0.05,0.95,0.8857461925433895,10,2.0,1,2.0,1,3.0,0
9046,min_diffuse,10,20,2,3,0.05,0.95,0.8281673303036112,20,3.0,1,3.0,1,3.0,1
9047,min_diffuse,10,20,2,3,0.05,0.95,0.9453199333599612,35,5.0,0,5.0,0,4.0,1
9048,min_diffuse,10,20,2,3,0.05,0.95,0.9240866870046368,13,3.0,1,3.0,1,3.0,1
9049,min_diffuse,10,20,2,3,0.05,0.95,0.9385607291995997,49,6.0,0,5.0,1,5.0,1
9050,min_diffuse,10,20,2,3,0.05,0.95,0.7831688654446991,6,2.0,1,2.0,1,2.0,1
9051,min_diffuse,10,20,2,3,0.05,0.95,0.9269450072417026,31,4.0,1,4.0,1,4.0,1
9052,min_diffuse,10,20,2,3,0.05,0.95,0.9183612720810248,14,3.0,1,3.0,1,3.0,1
9053,min_diffuse,10,20,2,3,0.05,0.95,0.8288900038285728,5,2.0,1,2.0,1,2.0,1
9054,min_diffuse,10,20,2,3,0.05,0.95,0.8558385333845184,10,2.0,1,2.0,1,2.0,1
9055,min_diffuse,10,20,2,3,0.05,0.95,0.9202482663711132,21,4.0,0,3.0,1,3.0,1
9056,min_diffuse,10,20,2,3,0.05,0.95,0.8879107917883836,10,3.0,1,3.0,1,3.0,1
9057,min_diffuse,10,20,2,3,0.05,0.95,0.9260486900208889,5,2.0,1,2.0,1,2.0,1
9058,min_diffuse,10,20,2,3,0.05,0.95,0.823716313317372,9,3.0,1,3.0,1,3.0,1
9059,min_diffuse,10,20,2,3,0.05,0.95,0.9374795946617488,9,2.0,1,3.0,0,3.0,0
9060,min_diffuse,10,20,2,3,0.05,0.95,0.7104393188167588,2,1.0,1,1.0,1,1.0,1
9061,min_diffuse,10,20,2,3,0.05,0.95,0.9431363090311756,72,6.0,0,5.0,1,5.0,1
9062,min_diffuse,10,20,2,3,0.05,0.95,0.8087686479945047,11,2.0,1,2.0,1,2.0,1
9063,min_diffuse,10,20,2,3,0.05,0.95,0.9085201816402276,6,2.0,1,2.0,1,2.0,1
9064,min_diffuse,10,20,2,3,0.05,0.95,0.8208509793872943,9,2.0,1,2.0,1,2.0,1
9065,min_diffuse,10,20,2,3,0.05,0.95,0.8477605046487997,7,2.0,1,2.0,1,2.0,1
9066,min_diffuse,10,20,2,3,0.05,0.95,0.7960631228618401,14,3.0,0,2.0,1,2.0,1
9067,min_diffuse,10,20,2,3,0.05,0.95,0.785278572720692,6,2.0,1,2.0,1,2.0,1
9068,min_diffuse,10,20,2,3,0.05,0.95,0.8318248144959951,10,3.0,0,3.0,0,2.0,1
9069,min_diffuse,10,20,2,3,0.05,0.95,0.9146194646008364,9,3.0,0,2.0,1,2.0,1
9070,min_diffuse,10,20,2,3,0.05,0.95,0.8740213334808081,5,2.0,1,2.0,1,2.0,1
9071,min_diffuse,10,20,2,3,0.05,0.95,0.7917906670548646,13,3.0,0,2.0,1,2.0,1
9072,min_diffuse,10,20,2,3,0.05,0.95,0.9108384859511004,34,4.0,0,4.0,0,3.0,1
9073,min_diffuse,10,20,2,3,0.05,0.95,0.7505839793266108,11,2.0,1,2.0,1,2.0,1
9074,min_diffuse,10,20,2,3,0.05,0.95,0.7489648217989162,6,2.0,1,2.0,1,2.0,1
9075,min_diffuse,10,20,2,3,0.05,0.95,0.9218639718511716,14,3.0,1,3.0,1,3.0,1
9076,min_diffuse,10,20,2,3,0.05,0.95,0.9405019773986726,21,4.0,0,3.0,1,4.0,0
9077,min_diffuse,10,20,2,3,0.05,0.95,0.7279922252635006,5,2.0,1,2.0,1,2.0,1
9078,min_diffuse,10,20,2,3,0.05,0.95,0.8685426021931796,5,2.0,1,2.0,1,2.0,1
9079,min_diffuse,10,20,2,3,0.05,0.95,0.8873879758352957,7,3.0,0,2.0,1,3.0,0
9080,min_diffuse,10,20,2,3,0.05,0.95,0.921059296011448,20,4.0,0,3.0,1,3.0,1
9081,min_diffuse,10,20,2,3,0.05,0.95,0.9427427168751203,4,2.0,1,2.0,1,2.0,1
9082,min_diffuse,10,20,2,3,0.05,0.95,0.9455101795909806,21,4.0,1,4.0,1,4.0,1
9083,min_diffuse,10,20,2,3,0.05,0.95,0.8838399556363372,24,4.0,1,4.0,1,4.0,1
9084,min_diffuse,10,20,2,3,0.05,0.95,0.8716817954121053,6,2.0,1,3.0,0,3.0,0
9085,min_diffuse,10,20,2,3,0.05,0.95,0.9159789241092944,8,2.0,1,2.0,1,2.0,1
9086,min_diffuse,10,20,2,3,0.05,0.95,0.9320538780101412,9,2.0,1,3.0,0,2.0,1
9087,min_diffuse,10,20,2,3,0.05,0.95,0.8261663391709434,5,2.0,1,2.0,1,2.0,1
9088,min_diffuse,10,20,2,3,0.05,0.95,0.949570679004233,30,4.0,0,3.0,1,4.0,0
9089,min_diffuse,10,20,2,3,0.05,0.95,0.7533254935825274,6,2.0,1,2.0,1,2.0,1
9090,min_diffuse,10,20,2,3,0.05,0.95,0.9340301788089952,9,2.0,1,2.0,1,3.0,0
9091,min_diffuse,10,20,2,3,0.05,0.95,0.9064780802853571,18,3.0,0,3.0,0,2.0,1
9092,min_diffuse,10,20,2,3,0.05,0.95,0.875526635129682,8,2.0,1,2.0,1,2.0,1
9093,min_diffuse,10,20,2,3,0.05,0.95,0.8973961830369594,31,4.0,1,4.0,1,4.0,1
9094,min_diffuse,10,20,2,3,0.05,0.95,0.9385410724128216,14,3.0,0,2.0,1,3.0,0
9095,min_diffuse,10,20,2,3,0.05,0.95,0.8809355867006997,26,3.0,1,3.0,1,3.0,1
9096,min_diffuse,10,20,2,3,0.05,0.95,0.9499324244237116,20,4.0,1,4.0,1,4.0,1
9097,min_diffuse,10,20,2,3,0.05,0.95,0.7476695149200817,3,2.0,1,2.0,1,2.0,1
9098,min_diffuse,10,20,2,3,0.05,0.95,0.947858562965704,29,4.0,1,4.0,1,4.0,1
9099,min_diffuse,10,20,2,3,0.05,0.95,0.9157987624215356,27,5.0,1,5.0,1,5.0,1
9100,min_diffuse,10,20,2,3,0.05,0.95,0.8430239611823908,4,2.0,1,2.0,1,2.0,1
9101,min_diffuse,10,20,2,3,0.05,0.95,0.939404305198761,41,5.0,0,4.0,1,4.0,1
9102,min_diffuse,10,20,2,3,0.05,0.95,0.7677310813843167,7,2.0,1,2.0,1,2.0,1
9103,min_diffuse,10,20,2,3,0.05,0.95,0.90840018812674,4,2.0,1,2.0,1,2.0,1
9104,min_diffuse,10,20,2,3,0.05,0.95,0.9457911413970788,6,2.0,1,2.0,1,3.0,0
9105,min_diffuse,10,20,2,3,0.05,0.95,0.8701493635524625,12,3.0,0,3.0,0,2.0,1
9106,min_diffuse,10,20,2,3,0.05,0.95,0.7949651514660994,10,3.0,0,2.0,1,2.0,1
9107,min_diffuse,10,20,2,3,0.05,0.95,0.8558104710214258,11,3.0,1,3.0,1,3.0,1
9108,min_diffuse,10,20,2,3,0.05,0.95,0.7932286448194009,4,2.0,1,2.0,1,2.0,1
9109,min_diffuse,10,20,2,3,0.05,0.95,0.9336666760993592,12,2.0,1,2.0,1,2.0,1
9110,min_diffuse,10,20,2,3,0.05,0.95,0.6354970091484884,4,2.0,1,2.0,1,2.0,1
9111,min_diffuse,10,20,2,3,0.05,0.95,0.9151095705963108,3,2.0,1,2.0,1,2.0,1
9112,min_diffuse,10,20,2,3,0.05,0.95,0.8253008806444716,8,2.0,1,2.0,1,2.0,1
9113,min_diffuse,10,20,2,3,0.05,0.95,0.9349485060556824,14,3.0,1,3.0,1,3.0,1
9114,min_diffuse,10,20,2,3,0.05,0.95,0.9388444042050016,5,2.0,1,2.0,1,2.0,1
9115,min_diffuse,10,20,2,3,0.05,0.95,0.9351072931313608,16,4.0,1,4.0,1,4.0,1
9116,min_diffuse,10,20,2,3,0.05,0.95,0.9285467991271276,7,2.0,1,2.0,1,2.0,1
9117,min_diffuse,10,20,2,3,0.05,0.95,0.9000829549117285,12,3.0,1,3.0,1,3.0,1
9118,min_diffuse,10,20,2,3,0.05,0.95,0.9101839261962468,14,2.0,1,2.0,1,2.0,1
9119,min_diffuse,10,20,2,3,0.05,0.95,0.9210168564237884,14,3.0,1,3.0,1,3.0,1
9120,min_diffuse,10,20,2,3,0.05,0.95,0.9283994949117848,9,2.0,1,2.0,1,2.0,1
9121,min_diffuse,10,20,2,3,0.05,0.95,0.7942236487713873,4,2.0,1,2.0,1,2.0,1
9122,min_diffuse,10,20,2,3,0.05,0.95,0.9263916430512712,98,8.0,0,8.0,0,7.0,1
9123,min_diffuse,10,20,2,3,0.05,0.95,0.8514621945903404,7,2.0,1,2.0,1,2.0,1
9124,min_diffuse,10,20,2,3,0.05,0.95,0.8744447544832942,7,3.0,0,2.0,1,3.0,0
9125,min_diffuse,10,20,2,3,0.05,0.95,0.9467911261132484,29,4.0,1,4.0,1,4.0,1
9126,min_diffuse,10,20,2,3,0.05,0.95,0.8630621403756392,12,2.0,1,2.0,1,2.0,1
9127,min_diffuse,10,20,2,3,0.05,0.95,0.6345622683025788,2,1.0,1,1.0,1,1.0,1
9128,min_diffuse,10,20,2,3,0.05,0.95,0.6806807408673246,5,2.0,1,2.0,1,2.0,1
9129,min_diffuse,10,20,2,3,0.05,0.95,0.902063698179947,4,2.0,1,2.0,1,2.0,1
9130,min_diffuse,10,20,2,3,0.05,0.95,0.8175083615159696,7,2.0,1,2.0,1,2.0,1
9131,min_diffuse,10,20,2,3,0.05,0.95,0.5857607567054295,2,1.0,1,1.0,1,1.0,1
9132,min_diffuse,10,20,2,3,0.05,0.95,0.8908625950687151,15,3.0,1,3.0,1,3.0,1
9133,min_diffuse,10,20,2,3,0.05,0.95,0.8799961818736238,8,3.0,0,2.0,1,2.0,1
9134,min_diffuse,10,20,2,3,0.05,0.95,0.9297168515094832,2,1.0,1,2.0,0,2.0,0
9135,min_diffuse,10,20,2,3,0.05,0.95,0.7792432652283499,8,3.0,0,2.0,1,2.0,1
9136,min_diffuse,10,20,2,3,0.05,0.95,0.8916201690557625,9,3.0,0,2.0,1,2.0,1
9137,min_diffuse,10,20,2,3,0.05,0.95,0.9081143596898256,10,3.0,1,3.0,1,3.0,1
9138,min_diffuse,10,20,2,3,0.05,0.95,0.7611276704215428,8,3.0,1,3.0,1,3.0,1
9139,min_diffuse,10,20,2,3,0.05,0.95,0.9092389929965632,3,2.0,1,2.0,1,2.0,1
9140,min_diffuse,10,20,2,3,0.05,0.95,0.8789025272825596,12,3.0,0,2.0,1,2.0,1
9141,min_diffuse,10,20,2,3,0.05,0.95,0.9273654167729384,4,2.0,1,2.0,1,2.0,1
9142,min_diffuse,10,20,2,3,0.05,0.95,0.8532018141962281,12,3.0,1,3.0,1,3.0,1
9143,min_diffuse,10,20,2,3,0.05,0.95,0.8588768088974318,16,3.0,1,3.0,1,3.0,1
9144,min_diffuse,10,20,2,3,0.05,0.95,0.9426741188037622,8,3.0,1,3.0,1,3.0,1
9145,min_diffuse,10,20,2,3,0.05,0.95,0.906489224073691,25,3.0,1,3.0,1,3.0,1
9146,min_diffuse,10,20,2,3,0.05,0.95,0.4900636879021661,4,2.0,1,2.0,1,2.0,1
9147,min_diffuse,10,20,2,3,0.05,0.95,0.8536779679882204,11,3.0,1,3.0,1,3.0,1
9148,min_diffuse,10,20,2,3,0.05,0.95,0.9460664180485492,31,4.0,1,4.0,1,4.0,1
9149,min_diffuse,10,20,2,3,0.05,0.95,0.7656224241281719,11,3.0,1,3.0,1,3.0,1
9150,min_diffuse,10,20,2,3,0.05,0.95,0.8020627633610131,9,3.0,0,2.0,1,2.0,1
9151,min_diffuse,10,20,2,3,0.05,0.95,0.866629795247912,11,3.0,0,2.0,1,2.0,1
9152,min_diffuse,10,20,2,3,0.05,0.95,0.8304165527900041,12,3.0,0,2.0,1,2.0,1
9153,min_diffuse,10,20,2,3,0.05,0.95,0.9480104039071696,24,3.0,1,3.0,1,3.0,1
9154,min_diffuse,10,20,2,3,0.05,0.95,0.8653368552198719,7,2.0,1,2.0,1,2.0,1
9155,min_diffuse,10,20,2,3,0.05,0.95,0.9474735183440308,7,2.0,1,2.0,1,2.0,1
9156,min_diffuse,10,20,2,3,0.05,0.95,0.9447961011905484,30,3.0,1,3.0,1,3.0,1
9157,min_diffuse,10,20,2,3,0.05,0.95,0.904810684163848,9,3.0,0,2.0,1,3.0,0
9158,min_diffuse,10,20,2,3,0.05,0.95,0.918883090876454,27,3.0,1,3.0,1,3.0,1
9159,min_diffuse,10,20,2,3,0.05,0.95,0.9302117054256342,20,3.0,1,3.0,1,3.0,1
9160,min_diffuse,10,20,2,3,0.05,0.95,0.8890046529028185,9,3.0,1,3.0,1,3.0,1
9161,min_diffuse,10,20,2,3,0.05,0.95,0.9222041458797078,6,2.0,1,2.0,1,2.0,1
9162,min_diffuse,10,20,2,3,0.05,0.95,0.9334857938524542,12,3.0,1,3.0,1,3.0,1
9163,min_diffuse,10,20,2,3,0.05,0.95,0.8777039862580043,8,2.0,1,2.0,1,2.0,1
9164,min_diffuse,10,20,2,3,0.05,0.95,0.8812744541605765,6,2.0,1,2.0,1,2.0,1
9165,min_diffuse,10,20,2,3,0.05,0.95,0.9015242148002014,9,2.0,1,2.0,1,2.0,1
9166,min_diffuse,10,20,2,3,0.05,0.95,0.8181725392985084,7,2.0,1,2.0,1,2.0,1
9167,min_diffuse,10,20,2,3,0.05,0.95,0.8740990261187527,18,3.0,1,3.0,1,3.0,1
9168,min_diffuse,10,20,2,3,0.05,0.95,0.7393084909802261,8,2.0,1,2.0,1,2.0,1
9169,min_diffuse,10,20,2,3,0.05,0.95,0.7323367963414981,8,2.0,1,2.0,1,2.0,1
9170,min_diffuse,10,20,2,3,0.05,0.95,0.9056664048692068,10,3.0,0,2.0,1,2.0,1
9171,min_diffuse,10,20,2,3,0.05,0.95,0.9075489414505482,11,3.0,1,3.0,1,3.0,1
9172,min_diffuse,10,20,2,3,0.05,0.95,0.7718586540701926,7,2.0,1,2.0,1,2.0,1
9173,min_diffuse,10,20,2,3,0.05,0.95,0.8699708091477496,43,4.0,1,5.0,0,4.0,1
9174,min_diffuse,10,20,2,3,0.05,0.95,0.8514320096601311,8,2.0,1,2.0,1,2.0,1
9175,min_diffuse,10,20,2,3,0.05,0.95,0.7964322336723569,5,2.0,1,2.0,1,2.0,1
9176,min_diffuse,10,20,2,3,0.05,0.95,0.918629268232266,4,2.0,1,2.0,1,2.0,1
9177,min_diffuse,10,20,2,3,0.05,0.95,0.8694894748733899,6,2.0,1,2.0,1,3.0,0
9178,min_diffuse,10,20,2,3,0.05,0.95,0.9074409059603576,2,1.0,1,1.0,1,2.0,0
9179,min_diffuse,10,20,2,3,0.05,0.95,0.8732637477722204,6,2.0,1,2.0,1,2.0,1
9180,min_diffuse,10,20,2,3,0.05,0.95,0.896629076673459,13,3.0,0,2.0,1,2.0,1
9181,min_diffuse,10,20,2,3,0.05,0.95,0.91846633801014,14,3.0,1,3.0,1,3.0,1
9182,min_diffuse,10,20,2,3,0.05,0.95,0.9211895600460708,9,3.0,1,3.0,1,3.0,1
9183,min_diffuse,10,20,2,3,0.05,0.95,0.7754310810921193,3,2.0,0,1.0,1,1.0,1
9184,min_diffuse,10,20,2,3,0.05,0.95,0.8909374696791654,7,2.0,1,2.0,1,2.0,1
9185,min_diffuse,10,20,2,3,0.05,0.95,0.9273815606490444,23,3.0,1,3.0,1,3.0,1
9186,min_diffuse,10,20,2,3,0.05,0.95,0.911725417574403,14,3.0,0,2.0,1,2.0,1
9187,min_diffuse,10,20,2,3,0.05,0.95,0.5939058419541557,4,2.0,1,2.0,1,2.0,1
9188,min_diffuse,10,20,2,3,0.05,0.95,0.8657213125756528,8,3.0,0,2.0,1,3.0,0
9189,min_diffuse,10,20,2,3,0.05,0.95,0.8583136821738847,8,2.0,1,2.0,1,2.0,1
9190,min_diffuse,10,20,2,3,0.05,0.95,0.9175957410182748,9,2.0,0,2.0,0,1.0,1
9191,min_diffuse,10,20,2,3,0.05,0.95,0.842007093227213,13,3.0,1,3.0,1,3.0,1
9192,min_diffuse,10,20,2,3,0.05,0.95,0.9282639853181058,12,3.0,0,2.0,1,2.0,1
9193,min_diffuse,10,20,2,3,0.05,0.95,0.7789446204599597,4,2.0,1,2.0,1,2.0,1
9194,min_diffuse,10,20,2,3,0.05,0.95,0.9161294486044536,13,3.0,1,3.0,1,3.0,1
9195,min_diffuse,10,20,2,3,0.05,0.95,0.9029339459045678,27,3.0,1,3.0,1,3.0,1
9196,min_diffuse,10,20,2,3,0.05,0.95,0.9153265281773104,7,2.0,1,2.0,1,2.0,1
9197,min_diffuse,10,20,2,3,0.05,0.95,0.9325405114021068,19,3.0,1,3.0,1,4.0,0
9198,min_diffuse,10,20,2,3,0.05,0.95,0.7538723017646719,3,2.0,1,2.0,1,2.0,1
9199,min_diffuse,10,20,2,3,0.05,0.95,0.8251137964701285,5,2.0,1,2.0,1,2.0,1
9200,min_diffuse,10,20,2,3,0.05,0.95,0.8312381309620136,13,3.0,1,3.0,1,3.0,1
9201,min_diffuse,10,20,2,3,0.05,0.95,0.867657047429876,12,2.0,1,2.0,1,2.0,1
9202,min_diffuse,10,20,2,3,0.05,0.95,0.875968992055974,6,2.0,1,2.0,1,2.0,1
9203,min_diffuse,10,20,2,3,0.05,0.95,0.8883808865933244,6,2.0,1,2.0,1,2.0,1
9204,min_diffuse,10,20,2,3,0.05,0.95,0.8492469031981842,12,3.0,0,3.0,0,2.0,1
9205,min_diffuse,10,20,2,3,0.05,0.95,0.9100327429493964,16,4.0,0,3.0,1,4.0,0
9206,min_diffuse,10,20,2,3,0.05,0.95,0.8885567502879193,13,3.0,0,2.0,1,2.0,1
9207,min_diffuse,10,20,2,3,0.05,0.95,0.9203974031008296,18,3.0,1,3.0,1,3.0,1
9208,min_diffuse,10,20,2,3,0.05,0.95,0.9486550373792688,27,3.0,1,3.0,1,4.0,0
9209,min_diffuse,10,20,2,3,0.05,0.95,0.9166236842173184,10,3.0,1,3.0,1,3.0,1
9210,min_diffuse,10,20,2,3,0.05,0.95,0.8153780344376956,4,2.0,1,2.0,1,2.0,1
9211,min_diffuse,10,20,2,3,0.05,0.95,0.8642728723405582,5,2.0,1,2.0,1,2.0,1
9212,min_diffuse,10,20,2,3,0.05,0.95,0.9019087702174208,14,3.0,1,3.0,1,3.0,1
9213,min_diffuse,10,20,2,3,0.05,0.95,0.8698210584429625,12,3.0,1,3.0,1,3.0,1
9214,min_diffuse,10,20,2,3,0.05,0.95,0.6672206226361008,2,1.0,1,2.0,0,2.0,0
9215,min_diffuse,10,20,2,3,0.05,0.95,0.8642519816129932,13,3.0,0,3.0,0,2.0,1
9216,min_diffuse,10,20,2,3,0.05,0.95,0.913243299811194,9,3.0,0,2.0,1,2.0,1
9217,min_diffuse,10,20,2,3,0.05,0.95,0.911029117739208,3,2.0,1,2.0,1,2.0,1
9218,min_diffuse,10,20,2,3,0.05,0.95,0.7497460697707791,5,2.0,1,2.0,1,2.0,1
9219,min_diffuse,10,20,2,3,0.05,0.95,0.9287950386527836,34,4.0,1,4.0,1,4.0,1
9220,min_diffuse,10,20,2,3,0.05,0.95,0.8870438821280695,57,5.0,1,5.0,1,5.0,1
9221,min_diffuse,10,20,2,3,0.05,0.95,0.9307623622360957,5,2.0,0,1.0,1,2.0,0
9222,min_diffuse,10,20,2,3,0.05,0.95,0.94362991341882,21,3.0,0,3.0,0,2.0,1
9223,min_diffuse,10,20,2,3,0.05,0.95,0.8933329869706326,6,2.0,1,2.0,1,3.0,0
9224,min_diffuse,10,20,2,3,0.05,0.95,0.8262887906076994,7,2.0,1,2.0,1,2.0,1
9225,min_diffuse,10,20,2,3,0.05,0.95,0.9317480228157085,9,3.0,1,3.0,1,3.0,1
9226,min_diffuse,10,20,2,3,0.05,0.95,0.9487271439306612,14,3.0,1,3.0,1,3.0,1
9227,min_diffuse,10,20,2,3,0.05,0.95,0.7557925960819506,3,2.0,1,2.0,1,2.0,1
9228,min_diffuse,10,20,2,3,0.05,0.95,0.800969193394249,3,2.0,1,2.0,1,2.0,1
9229,min_diffuse,10,20,2,3,0.05,0.95,0.7879997483951586,7,2.0,1,2.0,1,3.0,0
9230,min_diffuse,10,20,2,3,0.05,0.95,0.8619906312800107,8,2.0,1,2.0,1,2.0,1
9231,min_diffuse,10,20,2,3,0.05,0.95,0.9043506837322064,4,2.0,1,2.0,1,2.0,1
9232,min_diffuse,10,20,2,3,0.05,0.95,0.811442155447209,2,1.0,1,1.0,1,1.0,1
9233,min_diffuse,10,20,2,3,0.05,0.95,0.8589556867748945,7,2.0,1,2.0,1,2.0,1
9234,min_diffuse,10,20,2,3,0.05,0.95,0.8878604697922395,13,2.0,1,2.0,1,2.0,1
9235,min_diffuse,10,20,2,3,0.05,0.95,0.7381183004453769,10,2.0,1,2.0,1,2.0,1
9236,min_diffuse,10,20,2,3,0.05,0.95,0.8669083216382611,5,2.0,1,2.0,1,2.0,1
9237,min_diffuse,10,20,2,3,0.05,0.95,0.9423224451451324,16,4.0,0,3.0,1,4.0,0
9238,min_diffuse,10,20,2,3,0.05,0.95,0.8977969026506673,11,3.0,0,3.0,0,2.0,1
9239,min_diffuse,10,20,2,3,0.05,0.95,0.9398337645496128,25,4.0,1,4.0,1,4.0,1
9240,min_diffuse,10,20,2,3,0.05,0.95,0.8455056533383167,7,2.0,1,2.0,1,2.0,1
9241,min_diffuse,10,20,2,3,0.05,0.95,0.913299620606432,26,3.0,1,3.0,1,3.0,1
9242,min_diffuse,10,20,2,3,0.05,0.95,0.8446127974364986,9,2.0,1,2.0,1,2.0,1
9243,min_diffuse,10,20,2,3,0.05,0.95,0.7907631744388214,7,2.0,1,2.0,1,2.0,1
9244,min_diffuse,10,20,2,3,0.05,0.95,0.8530347894015906,5,2.0,1,2.0,1,2.0,1
9245,min_diffuse,10,20,2,3,0.05,0.95,0.879432524612275,5,2.0,1,2.0,1,2.0,1
9246,min_diffuse,10,20,2,3,0.05,0.95,0.8689400180465418,17,3.0,0,3.0,0,2.0,1
9247,min_diffuse,10,20,2,3,0.05,0.95,0.9139308776481554,14,3.0,1,3.0,1,3.0,1
9248,min_diffuse,10,20,2,3,0.05,0.95,0.8899798335704222,16,2.0,1,2.0,1,2.0,1
9249,min_diffuse,10,20,2,3,0.05,0.95,0.8829374508271093,19,3.0,1,3.0,1,3.0,1
9250,min_diffuse,10,20,2,3,0.05,0.95,0.926840948616672,77,8.0,0,8.0,0,7.0,1
9251,min_diffuse,10,20,2,3,0.05,0.95,0.9040451595765254,7,2.0,1,2.0,1,2.0,1
9252,min_diffuse,10,20,2,3,0.05,0.95,0.9244302717352092,10,3.0,1,3.0,1,3.0,1
9253,min_diffuse,10,20,2,3,0.05,0.95,0.9491261683587684,4,2.0,1,2.0,1,2.0,1
9254,min_diffuse,10,20,2,3,0.05,0.95,0.9462517629048516,33,4.0,0,4.0,0,3.0,1
9255,min_diffuse,10,20,2,3,0.05,0.95,0.9101395432749014,2,1.0,1,1.0,1,2.0,0
9256,min_diffuse,10,20,2,3,0.05,0.95,0.8953536761509665,11,3.0,0,2.0,1,2.0,1
9257,min_diffuse,10,20,2,3,0.05,0.95,0.8906957786155437,6,2.0,1,2.0,1,2.0,1
9258,min_diffuse,10,20,2,3,0.05,0.95,0.8372855471977324,15,3.0,1,3.0,1,4.0,0
9259,min_diffuse,10,20,2,3,0.05,0.95,0.8745056257161554,13,3.0,1,3.0,1,3.0,1
9260,min_diffuse,10,20,2,3,0.05,0.95,0.7708040363358953,2,1.0,1,2.0,0,2.0,0
9261,min_diffuse,10,20,2,3,0.05,0.95,0.8696736331217171,17,3.0,1,3.0,1,3.0,1
9262,min_diffuse,10,20,2,3,0.05,0.95,0.9415352576582532,7,3.0,1,3.0,1,3.0,1
9263,min_diffuse,10,20,2,3,0.05,0.95,0.7957933357705297,3,2.0,1,2.0,1,2.0,1
9264,min_diffuse,10,20,2,3,0.05,0.95,0.8244628899920512,4,2.0,0,2.0,0,1.0,1
9265,min_diffuse,10,20,2,3,0.05,0.95,0.9233696490891812,15,2.0,1,2.0,1,2.0,1
9266,min_diffuse,10,20,2,3,0.05,0.95,0.8926213056199641,4,2.0,1,2.0,1,2.0,1
9267,min_diffuse,10,20,2,3,0.05,0.95,0.8120640721600777,6,2.0,1,2.0,1,2.0,1
9268,min_diffuse,10,20,2,3,0.05,0.95,0.9289195812347008,25,4.0,1,4.0,1,4.0,1
9269,min_diffuse,10,20,2,3,0.05,0.95,0.9069676494899171,14,4.0,0,3.0,1,4.0,0
9270,min_diffuse,10,20,2,3,0.05,0.95,0.930008674902402,11,2.0,1,2.0,1,3.0,0
9271,min_diffuse,10,20,2,3,0.05,0.95,0.9301721625854006,11,3.0,0,2.0,1,3.0,0
9272,min_diffuse,10,20,2,3,0.05,0.95,0.912132308653802,12,3.0,1,3.0,1,3.0,1
9273,min_diffuse,10,20,2,3,0.05,0.95,0.9177161651336782,36,4.0,1,4.0,1,4.0,1
9274,min_diffuse,10,20,2,3,0.05,0.95,0.9219951094704576,18,3.0,1,3.0,1,3.0,1
9275,min_diffuse,10,20,2,3,0.05,0.95,0.8840227892260102,12,3.0,1,3.0,1,3.0,1
9276,min_diffuse,10,20,2,3,0.05,0.95,0.8489291893124659,7,2.0,1,2.0,1,2.0,1
9277,min_diffuse,10,20,2,3,0.05,0.95,0.9439916266519828,16,3.0,1,3.0,1,3.0,1
9278,min_diffuse,10,20,2,3,0.05,0.95,0.9174447813539692,35,4.0,0,4.0,0,3.0,1
9279,min_diffuse,10,20,2,3,0.05,0.95,0.9396388984847048,8,3.0,0,2.0,1,3.0,0
9280,min_diffuse,10,20,2,3,0.05,0.95,0.7542809709680117,5,2.0,1,2.0,1,2.0,1
9281,min_diffuse,10,20,2,3,0.05,0.95,0.6971016865228318,3,2.0,0,1.0,1,1.0,1
9282,min_diffuse,10,20,2,3,0.05,0.95,0.8414839335864066,4,2.0,1,2.0,1,2.0,1
9283,min_diffuse,10,20,2,3,0.05,0.95,0.9103102152289132,24,4.0,0,4.0,0,3.0,1
9284,min_diffuse,10,20,2,3,0.05,0.95,0.8161656750024725,4,2.0,1,2.0,1,2.0,1
9285,min_diffuse,10,20,2,3,0.05,0.95,0.903004169288492,41,3.0,1,3.0,1,3.0,1
9286,min_diffuse,10,20,2,3,0.05,0.95,0.8264301883651599,5,2.0,1,2.0,1,2.0,1
9287,min_diffuse,10,20,2,3,0.05,0.95,0.8712676536517362,16,3.0,1,3.0,1,3.0,1
9288,min_diffuse,10,20,2,3,0.05,0.95,0.9310453019491494,33,4.0,0,4.0,0,3.0,1
9289,min_diffuse,10,20,2,3,0.05,0.95,0.7394113028251897,4,2.0,1,2.0,1,2.0,1
9290,min_diffuse,10,20,2,3,0.05,0.95,0.9290750738863424,43,5.0,1,5.0,1,5.0,1
9291,min_diffuse,10,20,2,3,0.05,0.95,0.7746045593001137,6,2.0,1,2.0,1,2.0,1
9292,min_diffuse,10,20,2,3,0.05,0.95,0.8849657815894866,11,3.0,1,3.0,1,3.0,1
9293,min_diffuse,10,20,2,3,0.05,0.95,0.9114294383470336,13,3.0,0,2.0,1,3.0,0
9294,min_diffuse,10,20,2,3,0.05,0.95,0.941710356544414,19,3.0,1,3.0,1,3.0,1
9295,min_diffuse,10,20,2,3,0.05,0.95,0.9028765454371468,26,3.0,1,3.0,1,3.0,1
9296,min_diffuse,10,20,2,3,0.05,0.95,0.8828571393182145,7,2.0,1,2.0,1,3.0,0
9297,min_diffuse,10,20,2,3,0.05,0.95,0.9425015615293182,108,8.0,0,7.0,1,7.0,1
9298,min_diffuse,10,20,2,3,0.05,0.95,0.9333177282629312,27,5.0,0,4.0,1,5.0,0
9299,min_diffuse,10,20,2,3,0.05,0.95,0.886045650712526,21,4.0,0,3.0,1,3.0,1
9300,min_diffuse,10,20,2,3,0.05,0.95,0.9261138967514004,8,2.0,1,2.0,1,3.0,0
9301,min_diffuse,10,20,2,3,0.05,0.95,0.8426666090753836,5,2.0,1,2.0,1,2.0,1
9302,min_diffuse,10,20,2,3,0.05,0.95,0.9026564123193966,7,2.0,1,2.0,1,2.0,1
9303,min_diffuse,10,20,2,3,0.05,0.95,0.9010018780495312,11,3.0,1,3.0,1,3.0,1
9304,min_diffuse,10,20,2,3,0.05,0.95,0.9325479720292076,30,4.0,1,4.0,1,4.0,1
9305,min_diffuse,10,20,2,3,0.05,0.95,0.9383444644700496,41,5.0,0,5.0,0,4.0,1
9306,min_diffuse,10,20,2,3,0.05,0.95,0.9312396146282644,17,4.0,0,3.0,1,4.0,0
9307,min_diffuse,10,20,2,3,0.05,0.95,0.817470070907519,4,2.0,1,2.0,1,2.0,1
9308,min_diffuse,10,20,2,3,0.05,0.95,0.9402955970977092,13,4.0,0,3.0,1,3.0,1
9309,min_diffuse,10,20,2,3,0.05,0.95,0.8921899639873427,23,3.0,1,3.0,1,3.0,1
9310,min_diffuse,10,20,2,3,0.05,0.95,0.9374897164891736,29,4.0,1,4.0,1,4.0,1
9311,min_diffuse,10,20,2,3,0.05,0.95,0.9078439236314404,25,4.0,1,4.0,1,4.0,1
9312,min_diffuse,10,20,2,3,0.05,0.95,0.7606218273120425,4,2.0,1,2.0,1,2.0,1
9313,min_diffuse,10,20,2,3,0.05,0.95,0.9123252135333502,12,2.0,1,2.0,1,2.0,1
9314,min_diffuse,10,20,2,3,0.05,0.95,0.8951185906571028,31,4.0,0,3.0,1,3.0,1
9315,min_diffuse,10,20,2,3,0.05,0.95,0.8284566923299223,3,2.0,1,2.0,1,2.0,1
9316,min_diffuse,10,20,2,3,0.05,0.95,0.7898851083566495,7,2.0,1,2.0,1,2.0,1
9317,min_diffuse,10,20,2,3,0.05,0.95,0.8820699859216163,3,2.0,0,1.0,1,2.0,0
9318,min_diffuse,10,20,2,3,0.05,0.95,0.7839293543962887,12,3.0,0,2.0,1,2.0,1
9319,min_diffuse,10,20,2,3,0.05,0.95,0.8897078012585102,4,2.0,1,2.0,1,2.0,1
9320,min_diffuse,10,20,2,3,0.05,0.95,0.8578248458010692,3,2.0,1,2.0,1,2.0,1
9321,min_diffuse,10,20,2,3,0.05,0.95,0.7639040844202836,7,2.0,1,2.0,1,2.0,1
9322,min_diffuse,10,20,2,3,0.05,0.95,0.8706178784370902,8,3.0,1,3.0,1,3.0,1
9323,min_diffuse,10,20,2,3,0.05,0.95,0.8803406676957105,10,3.0,0,2.0,1,2.0,1
9324,min_diffuse,10,20,2,3,0.05,0.95,0.9458565430954948,6,2.0,1,2.0,1,2.0,1
9325,min_diffuse,10,20,2,3,0.05,0.95,0.9458766716110412,13,3.0,1,3.0,1,3.0,1
9326,min_diffuse,10,20,2,3,0.05,0.95,0.7885031834250412,5,2.0,1,2.0,1,2.0,1
9327,min_diffuse,10,20,2,3,0.05,0.95,0.8776817510090011,23,3.0,1,3.0,1,3.0,1
9328,min_diffuse,10,20,2,3,0.05,0.95,0.9424241086232042,28,4.0,1,4.0,1,4.0,1
9329,min_diffuse,10,20,2,3,0.05,0.95,0.9230252577868798,10,3.0,1,3.0,1,3.0,1
9330,min_diffuse,10,20,2,3,0.05,0.95,0.7584156776942977,10,3.0,1,3.0,1,3.0,1
9331,min_diffuse,10,20,2,3,0.05,0.95,0.924809756191168,8,2.0,1,3.0,0,3.0,0
9332,min_diffuse,10,20,2,3,0.05,0.95,0.6426884755112768,5,2.0,1,2.0,1,2.0,1
9333,min_diffuse,10,20,2,3,0.05,0.95,0.8483869445912111,16,3.0,1,3.0,1,4.0,0
9334,min_diffuse,10,20,2,3,0.05,0.95,0.8276272903777501,8,2.0,1,2.0,1,2.0,1
9335,min_diffuse,10,20,2,3,0.05,0.95,0.8018350363794003,9,2.0,1,2.0,1,2.0,1
9336,min_diffuse,10,20,2,3,0.05,0.95,0.8353408067488395,13,3.0,1,3.0,1,3.0,1
9337,min_diffuse,10,20,2,3,0.05,0.95,0.848612955161613,2,1.0,1,2.0,0,2.0,0
9338,min_diffuse,10,20,2,3,0.05,0.95,0.9344960848474372,12,3.0,1,3.0,1,3.0,1
9339,min_diffuse,10,20,2,3,0.05,0.95,0.9125816286702366,18,3.0,1,3.0,1,3.0,1
9340,min_diffuse,10,20,2,3,0.05,0.95,0.937470583066676,9,3.0,1,3.0,1,3.0,1
9341,min_diffuse,10,20,2,3,0.05,0.95,0.9451079593234304,13,3.0,1,3.0,1,3.0,1
9342,min_diffuse,10,20,2,3,0.05,0.95,0.8854617603302163,9,3.0,0,3.0,0,2.0,1
9343,min_diffuse,10,20,2,3,0.05,0.95,0.9381890799841758,24,3.0,1,3.0,1,3.0,1
9344,min_diffuse,10,20,2,3,0.05,0.95,0.945857249001244,21,4.0,0,4.0,0,3.0,1
9345,min_diffuse,10,20,2,3,0.05,0.95,0.9470786125925336,8,3.0,0,2.0,1,3.0,0
9346,min_diffuse,10,20,2,3,0.05,0.95,0.9030674624029604,13,3.0,1,3.0,1,3.0,1
9347,min_diffuse,10,20,2,3,0.05,0.95,0.6461858216928187,3,2.0,0,1.0,1,1.0,1
9348,min_diffuse,10,20,2,3,0.05,0.95,0.7810325201627643,2,1.0,1,2.0,0,2.0,0
9349,min_diffuse,10,20,2,3,0.05,0.95,0.9444588364368112,28,3.0,1,4.0,0,3.0,1
9350,min_diffuse,10,20,2,3,0.05,0.95,0.9461169869147408,34,4.0,0,4.0,0,3.0,1
9351,min_diffuse,10,20,2,3,0.05,0.95,0.8848069116881947,22,3.0,1,3.0,1,3.0,1
9352,min_diffuse,10,20,2,3,0.05,0.95,0.9442880675712998,8,3.0,0,2.0,1,2.0,1
9353,min_diffuse,10,20,2,3,0.05,0.95,0.849019847610116,12,3.0,1,3.0,1,3.0,1
9354,min_diffuse,10,20,2,3,0.05,0.95,0.6925738209408094,4,2.0,1,2.0,1,2.0,1
9355,min_diffuse,10,20,2,3,0.05,0.95,0.9191448889871794,12,4.0,0,3.0,1,3.0,1
9356,min_diffuse,10,20,2,3,0.05,0.95,0.942476404681838,46,6.0,1,6.0,1,6.0,1
9357,min_diffuse,10,20,2,3,0.05,0.95,0.8183507380579831,14,3.0,1,3.0,1,3.0,1
9358,min_diffuse,10,20,2,3,0.05,0.95,0.8299885500829777,4,2.0,1,2.0,1,2.0,1
9359,min_diffuse,10,20,2,3,0.05,0.95,0.816795068860927,10,2.0,1,2.0,1,2.0,1
9360,min_diffuse,10,20,2,3,0.05,0.95,0.9054128429929326,26,4.0,0,4.0,0,3.0,1
9361,min_diffuse,10,20,2,3,0.05,0.95,0.8699598747619955,12,3.0,0,3.0,0,2.0,1
9362,min_diffuse,10,20,2,3,0.05,0.95,0.8469763591856994,8,2.0,1,2.0,1,2.0,1
9363,min_diffuse,10,20,2,3,0.05,0.95,0.795429099097976,4,2.0,1,2.0,1,2.0,1
9364,min_diffuse,10,20,2,3,0.05,0.95,0.6602811639300376,7,2.0,1,2.0,1,2.0,1
9365,min_diffuse,10,20,2,3,0.05,0.95,0.8722690316287051,8,2.0,1,2.0,1,2.0,1
9366,min_diffuse,10,20,2,3,0.05,0.95,0.8561928307487449,12,2.0,1,2.0,1,2.0,1
9367,min_diffuse,10,20,2,3,0.05,0.95,0.7162244089188121,4,2.0,1,2.0,1,2.0,1
9368,min_diffuse,10,20,2,3,0.05,0.95,0.883525472176776,3,2.0,1,2.0,1,2.0,1
9369,min_diffuse,10,20,2,3,0.05,0.95,0.9299504534477436,20,4.0,0,3.0,1,4.0,0
9370,min_diffuse,10,20,2,3,0.05,0.95,0.74607471010635,5,2.0,1,2.0,1,2.0,1
9371,min_diffuse,10,20,2,3,0.05,0.95,0.8123016964771751,17,4.0,1,4.0,1,4.0,1
9372,min_diffuse,10,20,2,3,0.05,0.95,0.8506177795393572,12,3.0,0,3.0,0,2.0,1
9373,min_diffuse,10,20,2,3,0.05,0.95,0.841871904549266,4,2.0,1,2.0,1,2.0,1
9374,min_diffuse,10,20,2,3,0.05,0.95,0.9449533860090624,17,3.0,1,3.0,1,3.0,1
9375,min_diffuse,10,20,2,3,0.05,0.95,0.9393377011574418,20,3.0,1,3.0,1,3.0,1
9376,min_diffuse,10,20,2,3,0.05,0.95,0.9423971700711772,62,4.0,1,4.0,1,4.0,1
9377,min_diffuse,10,20,2,3,0.05,0.95,0.7567206869205261,7,2.0,1,2.0,1,2.0,1
9378,min_diffuse,10,20,2,3,0.05,0.95,0.9350000436371096,7,3.0,0,2.0,1,3.0,0
9379,min_diffuse,10,20,2,3,0.05,0.95,0.9071137270669722,6,2.0,1,2.0,1,2.0,1
9380,min_diffuse,10,20,2,3,0.05,0.95,0.9098066278178744,21,3.0,1,3.0,1,3.0,1
9381,min_diffuse,10,20,2,3,0.05,0.95,0.9125316755005356,15,4.0,1,4.0,1,4.0,1
9382,min_diffuse,10,20,2,3,0.05,0.95,0.6283182338802427,6,2.0,1,2.0,1,2.0,1
9383,min_diffuse,10,20,2,3,0.05,0.95,0.8216110271032481,4,2.0,1,2.0,1,2.0,1
9384,min_diffuse,10,20,2,3,0.05,0.95,0.8367642381937238,7,2.0,1,2.0,1,2.0,1
9385,min_diffuse,10,20,2,3,0.05,0.95,0.8940212870630637,9,3.0,0,2.0,1,2.0,1
9386,min_diffuse,10,20,2,3,0.05,0.95,0.7849770796942476,13,3.0,0,3.0,0,2.0,1
9387,min_diffuse,10,20,2,3,0.05,0.95,0.8500359803843759,16,4.0,1,4.0,1,4.0,1
9388,min_diffuse,10,20,2,3,0.05,0.95,0.7441338787338868,4,2.0,0,2.0,0,1.0,1
9389,min_diffuse,10,20,2,3,0.05,0.95,0.9471104311203852,20,4.0,0,3.0,1,3.0,1
9390,min_diffuse,10,20,2,3,0.05,0.95,0.8293620124723705,8,2.0,1,2.0,1,2.0,1
9391,min_diffuse,10,20,2,3,0.05,0.95,0.7661682476372714,12,2.0,1,3.0,0,3.0,0
9392,min_diffuse,10,20,2,3,0.05,0.95,0.9317454935492444,33,4.0,1,4.0,1,4.0,1
9393,min_diffuse,10,20,2,3,0.05,0.95,0.93420330038487,43,6.0,1,6.0,1,6.0,1
9394,min_diffuse,10,20,2,3,0.05,0.95,0.8174024725640014,5,2.0,1,2.0,1,2.0,1
9395,min_diffuse,10,20,2,3,0.05,0.95,0.9431655147440858,7,2.0,1,3.0,0,3.0,0
9396,min_diffuse,10,20,2,3,0.05,0.95,0.9466629464222692,44,5.0,0,5.0,0,4.0,1
9397,min_diffuse,10,20,2,3,0.05,0.95,0.8155812141246018,6,2.0,1,2.0,1,2.0,1
9398,min_diffuse,10,20,2,3,0.05,0.95,0.8635922419793546,23,4.0,1,4.0,1,4.0,1
9399,min_diffuse,10,20,2,3,0.05,0.95,0.9011841902770004,36,4.0,0,4.0,0,3.0,1
9400,min_diffuse,10,20,2,3,0.05,0.95,0.9408745994990544,11,2.0,1,3.0,0,3.0,0
9401,min_diffuse,10,20,2,3,0.05,0.95,0.7304709395384669,2,1.0,1,1.0,1,2.0,0
9402,min_diffuse,10,20,2,3,0.05,0.95,0.8461683572801431,8,3.0,1,3.0,1,3.0,1
9403,min_diffuse,10,20,2,3,0.05,0.95,0.9478487729253056,10,3.0,1,3.0,1,3.0,1
9404,min_diffuse,10,20,2,3,0.05,0.95,0.9319147187652154,12,3.0,0,3.0,0,2.0,1
9405,min_diffuse,10,20,2,3,0.05,0.95,0.939951682198372,7,2.0,1,2.0,1,2.0,1
9406,min_diffuse,10,20,2,3,0.05,0.95,0.9127775788602918,8,2.0,1,3.0,0,3.0,0
9407,min_diffuse,10,20,2,3,0.05,0.95,0.9473275712675996,37,4.0,1,4.0,1,4.0,1
9408,min_diffuse,10,20,2,3,0.05,0.95,0.8351310673204673,8,2.0,1,2.0,1,2.0,1
9409,min_diffuse,10,20,2,3,0.05,0.95,0.7858491679734634,6,2.0,1,2.0,1,2.0,1
9410,min_diffuse,10,20,2,3,0.05,0.95,0.947693497847338,18,3.0,1,3.0,1,3.0,1
9411,min_diffuse,10,20,2,3,0.05,0.95,0.922504998581364,24,4.0,1,4.0,1,4.0,1
9412,min_diffuse,10,20,2,3,0.05,0.95,0.9399362952238742,4,2.0,1,2.0,1,2.0,1
9413,min_diffuse,10,20,2,3,0.05,0.95,0.8954351461926647,5,2.0,1,2.0,1,2.0,1
9414,min_diffuse,10,20,2,3,0.05,0.95,0.9157265465383428,6,2.0,1,2.0,1,2.0,1
9415,min_diffuse,10,20,2,3,0.05,0.95,0.5973604496956509,4,2.0,1,2.0,1,2.0,1
9416,min_diffuse,10,20,2,3,0.05,0.95,0.9313680991821666,18,2.0,1,2.0,1,2.0,1
9417,min_diffuse,10,20,2,3,0.05,0.95,0.9153427341700566,17,3.0,0,3.0,0,2.0,1
9418,min_diffuse,10,20,2,3,0.05,0.95,0.8775437597551514,4,2.0,1,2.0,1,2.0,1
9419,min_diffuse,10,20,2,3,0.05,0.95,0.886400193928948,37,5.0,1,5.0,1,5.0,1
9420,min_diffuse,10,20,2,3,0.05,0.95,0.8936078310667717,26,4.0,0,4.0,0,3.0,1
9421,min_diffuse,10,20,2,3,0.05,0.95,0.9180089258352097,10,2.0,1,2.0,1,2.0,1
9422,min_diffuse,10,20,2,3,0.05,0.95,0.6967913585445165,8,2.0,1,2.0,1,2.0,1
9423,min_diffuse,10,20,2,3,0.05,0.95,0.9062887373572344,9,3.0,1,3.0,1,3.0,1
9424,min_diffuse,10,20,2,3,0.05,0.95,0.8289894739130189,4,2.0,1,2.0,1,2.0,1
9425,min_diffuse,10,20,2,3,0.05,0.95,0.9471297488239752,10,2.0,1,2.0,1,2.0,1
9426,min_diffuse,10,20,2,3,0.05,0.95,0.8810532019472735,7,3.0,0,2.0,1,3.0,0
9427,min_diffuse,10,20,2,3,0.05,0.95,0.6726238180990568,6,2.0,1,2.0,1,2.0,1
9428,min_diffuse,10,20,2,3,0.05,0.95,0.7776578163931855,11,3.0,1,3.0,1,3.0,1
9429,min_diffuse,10,20,2,3,0.05,0.95,0.9441997551558504,18,3.0,1,3.0,1,3.0,1
9430,min_diffuse,10,20,2,3,0.05,0.95,0.932745808390472,8,2.0,1,2.0,1,3.0,0
9431,min_diffuse,10,20,2,3,0.05,0.95,0.9311722757822748,7,3.0,1,3.0,1,3.0,1
9432,min_diffuse,10,20,2,3,0.05,0.95,0.8121359966438882,10,3.0,0,2.0,1,2.0,1
9433,min_diffuse,10,20,2,3,0.05,0.95,0.9280230542257524,49,4.0,1,5.0,0,5.0,0
9434,min_diffuse,10,20,2,3,0.05,0.95,0.9490099168176284,8,2.0,1,3.0,0,2.0,1
9435,min_diffuse,10,20,2,3,0.05,0.95,0.9310170990385128,9,2.0,1,2.0,1,2.0,1
9436,min_diffuse,10,20,2,3,0.05,0.95,0.8667375011334993,20,4.0,1,4.0,1,4.0,1
9437,min_diffuse,10,20,2,3,0.05,0.95,0.9276893917560912,21,6.0,1,6.0,1,6.0,1
9438,min_diffuse,10,20,2,3,0.05,0.95,0.8633407846458472,17,3.0,1,3.0,1,3.0,1
9439,min_diffuse,10,20,2,3,0.05,0.95,0.8610291050644399,4,2.0,1,2.0,1,2.0,1
9440,min_diffuse,10,20,2,3,0.05,0.95,0.9070014622668156,22,3.0,0,2.0,1,2.0,1
9441,min_diffuse,10,20,2,3,0.05,0.95,0.9313095382737108,29,4.0,1,4.0,1,4.0,1
9442,min_diffuse,10,20,2,3,0.05,0.95,0.8830851098656667,4,2.0,1,2.0,1,2.0,1
9443,min_diffuse,10,20,2,3,0.05,0.95,0.8002095773536482,3,2.0,1,2.0,1,2.0,1
9444,min_diffuse,10,20,2,3,0.05,0.95,0.8514828018622058,11,3.0,1,3.0,1,3.0,1
9445,min_diffuse,10,20,2,3,0.05,0.95,0.8735233318202348,4,2.0,1,2.0,1,2.0,1
9446,min_diffuse,10,20,2,3,0.05,0.95,0.919206816779043,17,3.0,1,3.0,1,3.0,1
9447,min_diffuse,10,20,2,3,0.05,0.95,0.7143776518325943,7,2.0,1,2.0,1,2.0,1
9448,min_diffuse,10,20,2,3,0.05,0.95,0.8926592399752973,6,2.0,1,2.0,1,2.0,1
9449,min_diffuse,10,20,2,3,0.05,0.95,0.9175688286951242,17,4.0,1,4.0,1,4.0,1
9450,min_diffuse,10,20,2,3,0.05,0.95,0.6401648009867029,8,2.0,1,2.0,1,2.0,1
9451,min_diffuse,10,20,2,3,0.05,0.95,0.933377010485703,9,2.0,1,2.0,1,2.0,1
9452,min_diffuse,10,20,2,3,0.05,0.95,0.7265656032671705,6,2.0,1,2.0,1,2.0,1
9453,min_diffuse,10,20,2,3,0.05,0.95,0.8033599823524954,6,2.0,1,3.0,0,3.0,0
9454,min_diffuse,10,20,2,3,0.05,0.95,0.9090803205893568,5,2.0,1,2.0,1,3.0,0
9455,min_diffuse,10,20,2,3,0.05,0.95,0.9122317821159152,8,2.0,1,3.0,0,3.0,0
9456,min_diffuse,10,20,2,3,0.05,0.95,0.5182140237387798,2,1.0,1,1.0,1,1.0,1
9457,min_diffuse,10,20,2,3,0.05,0.95,0.8819042488949657,8,2.0,1,2.0,1,2.0,1
9458,min_diffuse,10,20,2,3,0.05,0.95,0.9461145437044034,22,5.0,1,5.0,1,5.0,1
9459,min_diffuse,10,20,2,3,0.05,0.95,0.8844839267632254,8,3.0,1,3.0,1,3.0,1
9460,min_diffuse,10,20,2,3,0.05,0.95,0.9241131230168012,31,4.0,1,4.0,1,4.0,1
9461,min_diffuse,10,20,2,3,0.05,0.95,0.8988439858364771,14,3.0,0,3.0,0,2.0,1
9462,min_diffuse,10,20,2,3,0.05,0.95,0.887984000262029,9,3.0,0,3.0,0,2.0,1
9463,min_diffuse,10,20,2,3,0.05,0.95,0.8625567215785169,11,3.0,1,3.0,1,3.0,1
9464,min_diffuse,10,20,2,3,0.05,0.95,0.9301953077080868,28,3.0,1,3.0,1,3.0,1
9465,min_diffuse,10,20,2,3,0.05,0.95,0.8070804418524482,11,3.0,1,3.0,1,3.0,1
9466,min_diffuse,10,20,2,3,0.05,0.95,0.8548491137898604,7,2.0,1,2.0,1,2.0,1
9467,min_diffuse,10,20,2,3,0.05,0.95,0.8776624608433454,6,2.0,1,2.0,1,2.0,1
9468,min_diffuse,10,20,2,3,0.05,0.95,0.9479350426417252,13,3.0,1,3.0,1,3.0,1
9469,min_diffuse,10,20,2,3,0.05,0.95,0.889198720958359,5,2.0,1,2.0,1,2.0,1
9470,min_diffuse,10,20,2,3,0.05,0.95,0.8958814015723516,3,2.0,1,2.0,1,2.0,1
9471,min_diffuse,10,20,2,3,0.05,0.95,0.7906686898178804,8,3.0,0,2.0,1,3.0,0
9472,min_diffuse,10,20,2,3,0.05,0.95,0.8824763157991776,4,2.0,1,2.0,1,2.0,1
9473,min_diffuse,10,20,2,3,0.05,0.95,0.92781096317715,13,3.0,1,3.0,1,3.0,1
9474,min_diffuse,10,20,2,3,0.05,0.95,0.7094693166914549,4,2.0,1,2.0,1,2.0,1
9475,min_diffuse,10,20,2,3,0.05,0.95,0.8791258510575026,8,2.0,1,2.0,1,2.0,1
9476,min_diffuse,10,20,2,3,0.05,0.95,0.915365974354406,10,3.0,0,2.0,1,2.0,1
9477,min_diffuse,10,20,2,3,0.05,0.95,0.748126864013457,4,2.0,1,2.0,1,2.0,1
9478,min_diffuse,10,20,2,3,0.05,0.95,0.822071986524186,5,2.0,1,2.0,1,2.0,1
9479,min_diffuse,10,20,2,3,0.05,0.95,0.9372188393115384,19,4.0,0,3.0,1,4.0,0
9480,min_diffuse,10,20,2,3,0.05,0.95,0.846108693071409,4,2.0,1,2.0,1,2.0,1
9481,min_diffuse,10,20,2,3,0.05,0.95,0.8132441886670718,12,3.0,0,2.0,1,2.0,1
9482,min_diffuse,10,20,2,3,0.05,0.95,0.8020268006962789,16,3.0,1,3.0,1,3.0,1
9483,min_diffuse,10,20,2,3,0.05,0.95,0.9282628589928992,17,3.0,1,3.0,1,3.0,1
9484,min_diffuse,10,20,2,3,0.05,0.95,0.8608363874834255,2,1.0,1,1.0,1,2.0,0
9485,min_diffuse,10,20,2,3,0.05,0.95,0.9395053555194836,4,2.0,1,2.0,1,2.0,1
9486,min_diffuse,10,20,2,3,0.05,0.95,0.9170965170223344,14,3.0,1,3.0,1,3.0,1
9487,min_diffuse,10,20,2,3,0.05,0.95,0.914308573004514,7,3.0,0,2.0,1,3.0,0
9488,min_diffuse,10,20,2,3,0.05,0.95,0.9338978984537528,12,2.0,1,2.0,1,2.0,1
9489,min_diffuse,10,20,2,3,0.05,0.95,0.9049249928352192,27,4.0,1,4.0,1,4.0,1
9490,min_diffuse,10,20,2,3,0.05,0.95,0.8597704852821624,8,3.0,0,2.0,1,2.0,1
9491,min_diffuse,10,20,2,3,0.05,0.95,0.8075815992130366,9,3.0,1,3.0,1,3.0,1
9492,min_diffuse,10,20,2,3,0.05,0.95,0.9069127151428696,7,2.0,1,3.0,0,3.0,0
9493,min_diffuse,10,20,2,3,0.05,0.95,0.833547869129694,13,3.0,0,2.0,1,2.0,1
9494,min_diffuse,10,20,2,3,0.05,0.95,0.8783330698961646,34,4.0,1,4.0,1,4.0,1
9495,min_diffuse,10,20,2,3,0.05,0.95,0.9066394781715664,22,3.0,1,3.0,1,3.0,1
9496,min_diffuse,10,20,2,3,0.05,0.95,0.7385979031579258,10,3.0,0,2.0,1,2.0,1
9497,min_diffuse,10,20,2,3,0.05,0.95,0.9137199523511232,5,2.0,1,2.0,1,2.0,1
9498,min_diffuse,10,20,2,3,0.05,0.95,0.8383645792207812,34,4.0,1,4.0,1,4.0,1
9499,min_diffuse,10,20,2,3,0.05,0.95,0.944967143048716,8,3.0,1,3.0,1,3.0,1
9500,min_diffuse,10,20,2,3,0.05,0.95,0.9389311768790022,16,3.0,1,4.0,0,3.0,1
9501,min_diffuse,10,20,2,3,0.05,0.95,0.9056123142505768,18,4.0,1,4.0,1,4.0,1
9502,min_diffuse,10,20,2,3,0.05,0.95,0.8364113016463813,4,2.0,1,2.0,1,2.0,1
9503,min_diffuse,10,20,2,3,0.05,0.95,0.8822858300134452,29,3.0,1,3.0,1,3.0,1
9504,min_diffuse,10,20,2,3,0.05,0.95,0.8183524913868424,5,2.0,1,2.0,1,2.0,1
9505,min_diffuse,10,20,2,3,0.05,0.95,0.8825523561799292,16,3.0,1,3.0,1,3.0,1
9506,min_diffuse,10,20,2,3,0.05,0.95,0.9358723104811753,12,3.0,0,3.0,0,2.0,1
9507,min_diffuse,10,20,2,3,0.05,0.95,0.8468390138302502,14,2.0,1,2.0,1,2.0,1
9508,min_diffuse,10,20,2,3,0.05,0.95,0.7554272609675156,11,2.0,1,2.0,1,2.0,1
9509,min_diffuse,10,20,2,3,0.05,0.95,0.9262592809106616,3,2.0,1,2.0,1,2.0,1
9510,min_diffuse,10,20,2,3,0.05,0.95,0.9219174306064852,10,3.0,1,3.0,1,3.0,1
9511,min_diffuse,10,20,2,3,0.05,0.95,0.887226666235088,30,4.0,0,4.0,0,3.0,1
9512,min_diffuse,10,20,2,3,0.05,0.95,0.7806092083212699,6,2.0,1,3.0,0,3.0,0
9513,min_diffuse,10,20,2,3,0.05,0.95,0.9327389969868318,12,3.0,0,2.0,1,3.0,0
9514,min_diffuse,10,20,2,3,0.05,0.95,0.8585135168349084,15,3.0,1,3.0,1,3.0,1
9515,min_diffuse,10,20,2,3,0.05,0.95,0.9014498857600708,12,3.0,0,3.0,0,2.0,1
9516,min_diffuse,10,20,2,3,0.05,0.95,0.698805634656631,5,2.0,1,2.0,1,2.0,1
9517,min_diffuse,10,20,2,3,0.05,0.95,0.8276438001185187,8,2.0,1,2.0,1,2.0,1
9518,min_diffuse,10,20,2,3,0.05,0.95,0.8551144016889953,11,3.0,0,3.0,0,2.0,1
9519,min_diffuse,10,20,2,3,0.05,0.95,0.8786855453115204,14,3.0,0,2.0,1,2.0,1
9520,min_diffuse,10,20,2,3,0.05,0.95,0.8797137198390075,13,3.0,1,3.0,1,3.0,1
9521,min_diffuse,10,20,2,3,0.05,0.95,0.905932278371278,20,3.0,0,3.0,0,2.0,1
9522,min_diffuse,10,20,2,3,0.05,0.95,0.7300001760596381,4,2.0,1,2.0,1,2.0,1
9523,min_diffuse,10,20,2,3,0.05,0.95,0.8413739026134165,1,1.0,1,1.0,1,1.0,1
9524,min_diffuse,10,20,2,3,0.05,0.95,0.8406847785115984,27,5.0,0,4.0,1,4.0,1
9525,min_diffuse,10,20,2,3,0.05,0.95,0.857434621289157,5,2.0,1,2.0,1,2.0,1
9526,min_diffuse,10,20,2,3,0.05,0.95,0.919996554348357,5,2.0,1,2.0,1,2.0,1
9527,min_diffuse,10,20,2,3,0.05,0.95,0.8212925077685116,11,3.0,1,3.0,1,3.0,1
9528,min_diffuse,10,20,2,3,0.05,0.95,0.930013194875764,10,3.0,1,3.0,1,3.0,1
9529,min_diffuse,10,20,2,3,0.05,0.95,0.9447197312188989,11,3.0,1,3.0,1,3.0,1
9530,min_diffuse,10,20,2,3,0.05,0.95,0.8660937694720083,9,2.0,1,3.0,0,2.0,1
9531,min_diffuse,10,20,2,3,0.05,0.95,0.8484798316801839,3,2.0,1,2.0,1,2.0,1
9532,min_diffuse,10,20,2,3,0.05,0.95,0.9263430743649074,49,7.0,0,6.0,1,7.0,0
9533,min_diffuse,10,20,2,3,0.05,0.95,0.9182322644997132,17,3.0,1,3.0,1,3.0,1
9534,min_diffuse,10,20,2,3,0.05,0.95,0.8940667852601025,26,4.0,1,4.0,1,4.0,1
9535,min_diffuse,10,20,2,3,0.05,0.95,0.9100850745594254,10,3.0,0,2.0,1,3.0,0
9536,min_diffuse,10,20,2,3,0.05,0.95,0.9139294461247116,6,2.0,1,2.0,1,2.0,1
9537,min_diffuse,10,20,2,3,0.05,0.95,0.9341883109859364,25,3.0,1,3.0,1,3.0,1
9538,min_diffuse,10,20,2,3,0.05,0.95,0.9492913972898576,6,2.0,1,2.0,1,2.0,1
9539,min_diffuse,10,20,2,3,0.05,0.95,0.8781952099910026,9,2.0,1,2.0,1,2.0,1
9540,min_diffuse,10,20,2,3,0.05,0.95,0.7613365972401865,5,2.0,1,2.0,1,2.0,1
9541,min_diffuse,10,20,2,3,0.05,0.95,0.7664300756936425,19,3.0,1,3.0,1,3.0,1
9542,min_diffuse,10,20,2,3,0.05,0.95,0.9208771993470902,5,2.0,1,2.0,1,2.0,1
9543,min_diffuse,10,20,2,3,0.05,0.95,0.9405619745508744,34,4.0,1,4.0,1,5.0,0
9544,min_diffuse,10,20,2,3,0.05,0.95,0.9276696531627642,19,4.0,1,4.0,1,5.0,0
9545,min_diffuse,10,20,2,3,0.05,0.95,0.8424223378528951,9,2.0,1,2.0,1,2.0,1
9546,min_diffuse,10,20,2,3,0.05,0.95,0.939382560789205,17,4.0,1,4.0,1,4.0,1
9547,min_diffuse,10,20,2,3,0.05,0.95,0.8262770125366866,3,2.0,1,2.0,1,2.0,1
9548,min_diffuse,10,20,2,3,0.05,0.95,0.9092765253181512,19,3.0,1,3.0,1,3.0,1
9549,min_diffuse,10,20,2,3,0.05,0.95,0.8873608649914614,11,3.0,1,3.0,1,3.0,1
9550,min_diffuse,10,20,2,3,0.05,0.95,0.8667011923760582,14,3.0,1,3.0,1,3.0,1
9551,min_diffuse,10,20,2,3,0.05,0.95,0.9462624635091046,50,5.0,1,5.0,1,5.0,1
9552,min_diffuse,10,20,2,3,0.05,0.95,0.8958748258898044,17,3.0,1,3.0,1,3.0,1
9553,min_diffuse,10,20,2,3,0.05,0.95,0.8466591407374259,11,2.0,1,2.0,1,2.0,1
9554,min_diffuse,10,20,2,3,0.05,0.95,0.9145198045646262,23,3.0,1,3.0,1,3.0,1
9555,min_diffuse,10,20,2,3,0.05,0.95,0.8758588223831341,22,4.0,0,3.0,1,3.0,1
9556,min_diffuse,10,20,2,3,0.05,0.95,0.9266973774665492,20,3.0,1,3.0,1,3.0,1
9557,min_diffuse,10,20,2,3,0.05,0.95,0.8991467086066396,3,2.0,1,2.0,1,2.0,1
9558,min_diffuse,10,20,2,3,0.05,0.95,0.8933925621076002,19,4.0,0,4.0,0,3.0,1
9559,min_diffuse,10,20,2,3,0.05,0.95,0.7885633508822577,5,2.0,1,2.0,1,2.0,1
9560,min_diffuse,10,20,2,3,0.05,0.95,0.845380685980035,4,2.0,1,2.0,1,2.0,1
9561,min_diffuse,10,20,2,3,0.05,0.95,0.8038279091266427,9,3.0,1,3.0,1,3.0,1
9562,min_diffuse,10,20,2,3,0.05,0.95,0.8700384560987168,12,3.0,1,3.0,1,3.0,1
9563,min_diffuse,10,20,2,3,0.05,0.95,0.8474169176394583,3,2.0,1,2.0,1,2.0,1
9564,min_diffuse,10,20,2,3,0.05,0.95,0.9168156318267788,24,5.0,0,5.0,0,4.0,1
9565,min_diffuse,10,20,2,3,0.05,0.95,0.7720518989624162,4,2.0,1,2.0,1,2.0,1
9566,min_diffuse,10,20,2,3,0.05,0.95,0.8561230824482247,5,2.0,1,2.0,1,2.0,1
9567,min_diffuse,10,20,2,3,0.05,0.95,0.8854970780022002,12,3.0,0,2.0,1,2.0,1
9568,min_diffuse,10,20,2,3,0.05,0.95,0.8280892961359541,7,2.0,1,2.0,1,2.0,1
9569,min_diffuse,10,20,2,3,0.05,0.95,0.8737072745621913,5,2.0,1,2.0,1,2.0,1
9570,min_diffuse,10,20,2,3,0.05,0.95,0.7539938243402075,12,2.0,1,2.0,1,2.0,1
9571,min_diffuse,10,20,2,3,0.05,0.95,0.9144429791780336,15,3.0,1,3.0,1,3.0,1
9572,min_diffuse,10,20,2,3,0.05,0.95,0.8847347204441848,8,2.0,1,2.0,1,2.0,1
9573,min_diffuse,10,20,2,3,0.05,0.95,0.9331189344656632,20,4.0,0,3.0,1,4.0,0
9574,min_diffuse,10,20,2,3,0.05,0.95,0.872108315846746,5,2.0,1,2.0,1,2.0,1
9575,min_diffuse,10,20,2,3,0.05,0.95,0.8951522767326114,5,2.0,1,2.0,1,2.0,1
9576,min_diffuse,10,20,2,3,0.05,0.95,0.8110472686942828,6,2.0,1,2.0,1,2.0,1
9577,min_diffuse,10,20,2,3,0.05,0.95,0.83080547920354,9,2.0,1,2.0,1,2.0,1
9578,min_diffuse,10,20,2,3,0.05,0.95,0.9197614210582752,15,3.0,0,3.0,0,2.0,1
9579,min_diffuse,10,20,2,3,0.05,0.95,0.8599580380220391,4,2.0,1,2.0,1,2.0,1
9580,min_diffuse,10,20,2,3,0.05,0.95,0.8215709732852187,10,3.0,0,2.0,1,3.0,0
9581,min_diffuse,10,20,2,3,0.05,0.95,0.8750224151226718,4,2.0,0,1.0,1,2.0,0
9582,min_diffuse,10,20,2,3,0.05,0.95,0.9268431340696994,18,5.0,0,4.0,1,4.0,1
9583,min_diffuse,10,20,2,3,0.05,0.95,0.8948077700976341,7,2.0,1,2.0,1,2.0,1
9584,min_diffuse,10,20,2,3,0.05,0.95,0.7693899874329245,13,3.0,1,3.0,1,3.0,1
9585,min_diffuse,10,20,2,3,0.05,0.95,0.9044724661695954,18,4.0,1,4.0,1,4.0,1
9586,min_diffuse,10,20,2,3,0.05,0.95,0.8187712368367975,13,3.0,0,3.0,0,2.0,1
9587,min_diffuse,10,20,2,3,0.05,0.95,0.8258982061239508,8,2.0,1,2.0,1,2.0,1
9588,min_diffuse,10,20,2,3,0.05,0.95,0.8021076012224986,3,2.0,1,2.0,1,2.0,1
9589,min_diffuse,10,20,2,3,0.05,0.95,0.9273061018205596,3,2.0,0,1.0,1,1.0,1
9590,min_diffuse,10,20,2,3,0.05,0.95,0.9168105948250082,24,4.0,1,4.0,1,4.0,1
9591,min_diffuse,10,20,2,3,0.05,0.95,0.6250487725174921,3,2.0,1,2.0,1,2.0,1
9592,min_diffuse,10,20,2,3,0.05,0.95,0.8775806498236801,8,2.0,1,2.0,1,2.0,1
9593,min_diffuse,10,20,2,3,0.05,0.95,0.93679665275416,27,3.0,1,3.0,1,4.0,0
9594,min_diffuse,10,20,2,3,0.05,0.95,0.9095147231094888,9,2.0,1,2.0,1,2.0,1
9595,min_diffuse,10,20,2,3,0.05,0.95,0.8220584398335258,7,2.0,1,3.0,0,3.0,0
9596,min_diffuse,10,20,2,3,0.05,0.95,0.930333053499951,5,2.0,1,2.0,1,2.0,1
9597,min_diffuse,10,20,2,3,0.05,0.95,0.916042590215851,29,4.0,0,3.0,1,3.0,1
9598,min_diffuse,10,20,2,3,0.05,0.95,0.9035731360675626,40,4.0,1,4.0,1,4.0,1
9599,min_diffuse,10,20,2,3,0.05,0.95,0.8291157234646163,10,3.0,0,2.0,1,2.0,1
9600,min_diffuse,10,20,2,3,0.05,0.95,0.9005587352516033,5,2.0,1,2.0,1,2.0,1
9601,min_diffuse,10,20,2,3,0.05,0.95,0.9462985489285304,7,2.0,1,3.0,0,2.0,1
9602,min_diffuse,10,20,2,3,0.05,0.95,0.9358767851328648,28,4.0,0,3.0,1,3.0,1
9603,min_diffuse,10,20,2,3,0.05,0.95,0.7713855358284384,2,1.0,1,1.0,1,2.0,0
9604,min_diffuse,10,20,2,3,0.05,0.95,0.8686520697125832,4,2.0,1,2.0,1,2.0,1
9605,min_diffuse,10,20,2,3,0.05,0.95,0.8940907633694768,15,3.0,0,3.0,0,2.0,1
9606,min_diffuse,10,20,2,3,0.05,0.95,0.9286200845596166,11,3.0,1,3.0,1,3.0,1
9607,min_diffuse,10,20,2,3,0.05,0.95,0.9322260389002868,9,3.0,0,2.0,1,3.0,0
9608,min_diffuse,10,20,2,3,0.05,0.95,0.886056389949279,5,2.0,1,2.0,1,2.0,1
9609,min_diffuse,10,20,2,3,0.05,0.95,0.9319026484149052,5,2.0,1,2.0,1,2.0,1
9610,min_diffuse,10,20,2,3,0.05,0.95,0.8864674467939728,13,3.0,0,2.0,1,2.0,1
9611,min_diffuse,10,20,2,3,0.05,0.95,0.9168264713462226,26,4.0,1,4.0,1,4.0,1
9612,min_diffuse,10,20,2,3,0.05,0.95,0.9133942698506828,11,3.0,1,3.0,1,4.0,0
9613,min_diffuse,10,20,2,3,0.05,0.95,0.5801525792944109,4,2.0,1,2.0,1,2.0,1
9614,min_diffuse,10,20,2,3,0.05,0.95,0.8138609899754129,11,3.0,0,2.0,1,2.0,1
9615,min_diffuse,10,20,2,3,0.05,0.95,0.729141713756698,8,2.0,1,2.0,1,2.0,1
9616,min_diffuse,10,20,2,3,0.05,0.95,0.7600181560825021,3,2.0,1,2.0,1,2.0,1
9617,min_diffuse,10,20,2,3,0.05,0.95,0.6968527635716851,11,3.0,1,3.0,1,3.0,1
9618,min_diffuse,10,20,2,3,0.05,0.95,0.7309105682711383,3,2.0,1,2.0,1,2.0,1
9619,min_diffuse,10,20,2,3,0.05,0.95,0.8282176414143188,7,2.0,1,2.0,1,2.0,1
9620,min_diffuse,10,20,2,3,0.05,0.95,0.8548061193136767,11,3.0,1,3.0,1,3.0,1
9621,min_diffuse,10,20,2,3,0.05,0.95,0.9140487428702336,6,2.0,1,3.0,0,3.0,0
9622,min_diffuse,10,20,2,3,0.05,0.95,0.9290591152603916,34,4.0,0,3.0,1,3.0,1
9623,min_diffuse,10,20,2,3,0.05,0.95,0.8768993692222352,9,2.0,1,2.0,1,2.0,1
9624,min_diffuse,10,20,2,3,0.05,0.95,0.8120362992683772,13,3.0,0,3.0,0,2.0,1
9625,min_diffuse,10,20,2,3,0.05,0.95,0.8638688600210357,8,3.0,0,2.0,1,2.0,1
9626,min_diffuse,10,20,2,3,0.05,0.95,0.8743552346001071,28,3.0,1,3.0,1,3.0,1
9627,min_diffuse,10,20,2,3,0.05,0.95,0.9318430240013345,18,3.0,1,4.0,0,3.0,1
9628,min_diffuse,10,20,2,3,0.05,0.95,0.9459184738097732,36,4.0,1,4.0,1,4.0,1
9629,min_diffuse,10,20,2,3,0.05,0.95,0.8817381661807872,8,2.0,1,2.0,1,2.0,1
9630,min_diffuse,10,20,2,3,0.05,0.95,0.915118680306429,22,4.0,0,4.0,0,3.0,1
9631,min_diffuse,10,20,2,3,0.05,0.95,0.8721835898505426,9,2.0,1,2.0,1,2.0,1
9632,min_diffuse,10,20,2,3,0.05,0.95,0.9463360207510316,13,3.0,1,3.0,1,3.0,1
9633,min_diffuse,10,20,2,3,0.05,0.95,0.813113793982211,20,3.0,1,3.0,1,3.0,1
9634,min_diffuse,10,20,2,3,0.05,0.95,0.8998597526415292,18,3.0,1,3.0,1,3.0,1
9635,min_diffuse,10,20,2,3,0.05,0.95,0.9130867848386603,42,4.0,1,4.0,1,4.0,1
9636,min_diffuse,10,20,2,3,0.05,0.95,0.6802004080033422,5,2.0,1,2.0,1,2.0,1
9637,min_diffuse,10,20,2,3,0.05,0.95,0.8110576530534366,4,2.0,1,2.0,1,2.0,1
9638,min_diffuse,10,20,2,3,0.05,0.95,0.9151279165892708,8,3.0,0,2.0,1,3.0,0
9639,min_diffuse,10,20,2,3,0.05,0.95,0.7597707896601816,5,2.0,1,2.0,1,2.0,1
9640,min_diffuse,10,20,2,3,0.05,0.95,0.9482364571014192,14,3.0,0,2.0,1,2.0,1
9641,min_diffuse,10,20,2,3,0.05,0.95,0.792950981761934,7,2.0,1,2.0,1,2.0,1
9642,min_diffuse,10,20,2,3,0.05,0.95,0.9454934713994904,19,3.0,1,3.0,1,4.0,0
9643,min_diffuse,10,20,2,3,0.05,0.95,0.7394945798774335,3,2.0,1,2.0,1,2.0,1
9644,min_diffuse,10,20,2,3,0.05,0.95,0.9317123183275972,68,5.0,1,5.0,1,5.0,1
9645,min_diffuse,10,20,2,3,0.05,0.95,0.9421191361406154,22,4.0,1,4.0,1,4.0,1
9646,min_diffuse,10,20,2,3,0.05,0.95,0.933917738082484,11,3.0,0,2.0,1,2.0,1
9647,min_diffuse,10,20,2,3,0.05,0.95,0.9038279014653816,11,3.0,0,3.0,0,2.0,1
9648,min_diffuse,10,20,2,3,0.05,0.95,0.9126781499475864,11,3.0,0,2.0,1,2.0,1
9649,min_diffuse,10,20,2,3,0.05,0.95,0.9475912251839952,9,2.0,1,2.0,1,2.0,1
9650,min_diffuse,10,20,2,3,0.05,0.95,0.921494103778771,5,2.0,1,2.0,1,2.0,1
9651,min_diffuse,10,20,2,3,0.05,0.95,0.8441638623231495,8,2.0,1,2.0,1,2.0,1
9652,min_diffuse,10,20,2,3,0.05,0.95,0.8673444916693064,5,2.0,1,2.0,1,2.0,1
9653,min_diffuse,10,20,2,3,0.05,0.95,0.8958437490310943,11,3.0,0,2.0,1,3.0,0
9654,min_diffuse,10,20,2,3,0.05,0.95,0.9354784761050804,29,4.0,1,4.0,1,4.0,1
9655,min_diffuse,10,20,2,3,0.05,0.95,0.9371147427280032,42,4.0,0,4.0,0,3.0,1
9656,min_diffuse,10,20,2,3,0.05,0.95,0.8779864944701234,6,2.0,1,3.0,0,3.0,0
9657,min_diffuse,10,20,2,3,0.05,0.95,0.8638233240268014,4,2.0,1,2.0,1,2.0,1
9658,min_diffuse,10,20,2,3,0.05,0.95,0.9353383571422236,9,3.0,1,3.0,1,3.0,1
9659,min_diffuse,10,20,2,3,0.05,0.95,0.6860645012943725,5,2.0,1,2.0,1,2.0,1
9660,min_diffuse,10,20,2,3,0.05,0.95,0.8953986476525495,10,3.0,1,3.0,1,3.0,1
9661,min_diffuse,10,20,2,3,0.05,0.95,0.7579834264970603,11,2.0,1,2.0,1,2.0,1
9662,min_diffuse,10,20,2,3,0.05,0.95,0.7414455825570069,4,2.0,1,2.0,1,2.0,1
9663,min_diffuse,10,20,2,3,0.05,0.95,0.8500245876947352,16,3.0,0,2.0,1,2.0,1
9664,min_diffuse,10,20,2,3,0.05,0.95,0.8392268406297041,9,2.0,1,2.0,1,3.0,0
9665,min_diffuse,10,20,2,3,0.05,0.95,0.9479494518312818,10,2.0,1,2.0,1,2.0,1
9666,min_diffuse,10,20,2,3,0.05,0.95,0.9044500309815546,20,4.0,1,4.0,1,4.0,1
9667,min_diffuse,10,20,2,3,0.05,0.95,0.8784302549889632,15,3.0,0,2.0,1,2.0,1
9668,min_diffuse,10,20,2,3,0.05,0.95,0.893004243502056,7,2.0,1,2.0,1,2.0,1
9669,min_diffuse,10,20,2,3,0.05,0.95,0.7499499160527822,5,2.0,1,3.0,0,3.0,0
9670,min_diffuse,10,20,2,3,0.05,0.95,0.9096698479094008,12,3.0,0,2.0,1,2.0,1
9671,min_diffuse,10,20,2,3,0.05,0.95,0.9039516376611264,8,2.0,1,2.0,1,2.0,1
9672,min_diffuse,10,20,2,3,0.05,0.95,0.9248818094871908,38,5.0,0,4.0,0,3.0,1
9673,min_diffuse,10,20,2,3,0.05,0.95,0.8654543316711943,2,1.0,1,1.0,1,2.0,0
9674,min_diffuse,10,20,2,3,0.05,0.95,0.916294872686432,8,2.0,1,2.0,1,2.0,1
9675,min_diffuse,10,20,2,3,0.05,0.95,0.8890597403901597,8,2.0,1,2.0,1,2.0,1
9676,min_diffuse,10,20,2,3,0.05,0.95,0.8875596846337552,13,3.0,0,2.0,1,3.0,0
9677,min_diffuse,10,20,2,3,0.05,0.95,0.9104241482610766,22,3.0,1,3.0,1,3.0,1
9678,min_diffuse,10,20,2,3,0.05,0.95,0.8468051401165668,7,2.0,1,2.0,1,2.0,1
9679,min_diffuse,10,20,2,3,0.05,0.95,0.8602909424088655,8,3.0,1,3.0,1,3.0,1
9680,min_diffuse,10,20,2,3,0.05,0.95,0.759205570033598,2,1.0,1,2.0,0,2.0,0
9681,min_diffuse,10,20,2,3,0.05,0.95,0.9466048586391012,8,3.0,0,3.0,0,2.0,1
9682,min_diffuse,10,20,2,3,0.05,0.95,0.828692680806244,7,2.0,1,2.0,1,2.0,1
9683,min_diffuse,10,20,2,3,0.05,0.95,0.948873048558072,9,2.0,1,2.0,1,2.0,1
9684,min_diffuse,10,20,2,3,0.05,0.95,0.9354867753888844,20,4.0,0,4.0,0,3.0,1
9685,min_diffuse,10,20,2,3,0.05,0.95,0.8711167906693341,14,3.0,0,3.0,0,2.0,1
9686,min_diffuse,10,20,2,3,0.05,0.95,0.8957804437130145,4,2.0,1,3.0,0,3.0,0
9687,min_diffuse,10,20,2,3,0.05,0.95,0.8014735688361063,5,2.0,1,2.0,1,2.0,1
9688,min_diffuse,10,20,2,3,0.05,0.95,0.937996501659407,15,3.0,0,3.0,0,2.0,1
9689,min_diffuse,10,20,2,3,0.05,0.95,0.9348701546547504,10,3.0,0,3.0,0,2.0,1
9690,min_diffuse,10,20,2,3,0.05,0.95,0.6819173310382852,6,2.0,1,2.0,1,2.0,1
9691,min_diffuse,10,20,2,3,0.05,0.95,0.8503928440085197,13,3.0,0,2.0,1,2.0,1
9692,min_diffuse,10,20,2,3,0.05,0.95,0.6917619025698741,8,3.0,0,2.0,1,2.0,1
9693,min_diffuse,10,20,2,3,0.05,0.95,0.851283729277583,8,3.0,1,3.0,1,3.0,1
9694,min_diffuse,10,20,2,3,0.05,0.95,0.7524872086430271,8,2.0,1,2.0,1,3.0,0
9695,min_diffuse,10,20,2,3,0.05,0.95,0.8687334975315562,17,3.0,0,3.0,0,2.0,1
9696,min_diffuse,10,20,2,3,0.05,0.95,0.94334300545541,8,3.0,1,3.0,1,3.0,1
9697,min_diffuse,10,20,2,3,0.05,0.95,0.8851461716790523,10,2.0,1,2.0,1,2.0,1
9698,min_diffuse,10,20,2,3,0.05,0.95,0.8870568428103035,13,3.0,0,2.0,1,3.0,0
9699,min_diffuse,10,20,2,3,0.05,0.95,0.7538205593900856,9,2.0,1,2.0,1,2.0,1
9700,min_diffuse,10,20,2,3,0.05,0.95,0.9056125504147275,8,3.0,0,2.0,1,3.0,0
9701,min_diffuse,10,20,2,3,0.05,0.95,0.8984074540669846,5,2.0,1,2.0,1,2.0,1
9702,min_diffuse,10,20,2,3,0.05,0.95,0.6352601363474673,3,2.0,1,2.0,1,2.0,1
9703,min_diffuse,10,20,2,3,0.05,0.95,0.949737426483463,61,6.0,1,6.0,1,6.0,1
9704,min_diffuse,10,20,2,3,0.05,0.95,0.9182750649507008,7,3.0,1,3.0,1,3.0,1
9705,min_diffuse,10,20,2,3,0.05,0.95,0.9184270835312408,25,4.0,0,3.0,1,3.0,1
9706,min_diffuse,10,20,2,3,0.05,0.95,0.934235581637399,9,3.0,0,2.0,1,2.0,1
9707,min_diffuse,10,20,2,3,0.05,0.95,0.9099864179912208,10,2.0,1,2.0,1,2.0,1
9708,min_diffuse,10,20,2,3,0.05,0.95,0.9230863233147604,25,3.0,1,3.0,1,3.0,1
9709,min_diffuse,10,20,2,3,0.05,0.95,0.9187117804522132,14,3.0,1,3.0,1,3.0,1
9710,min_diffuse,10,20,2,3,0.05,0.95,0.9226660840410844,24,4.0,0,4.0,0,3.0,1
9711,min_diffuse,10,20,2,3,0.05,0.95,0.8747381318412912,10,3.0,1,3.0,1,3.0,1
9712,min_diffuse,10,20,2,3,0.05,0.95,0.9380404687141382,49,4.0,1,4.0,1,4.0,1
9713,min_diffuse,10,20,2,3,0.05,0.95,0.8817782986657507,6,2.0,1,2.0,1,2.0,1
9714,min_diffuse,10,20,2,3,0.05,0.95,0.9191189224831116,10,3.0,1,3.0,1,3.0,1
9715,min_diffuse,10,20,2,3,0.05,0.95,0.8140235111771471,4,2.0,1,2.0,1,2.0,1
9716,min_diffuse,10,20,2,3,0.05,0.95,0.7981566144740584,4,2.0,1,2.0,1,2.0,1
9717,min_diffuse,10,20,2,3,0.05,0.95,0.9346188377209254,13,3.0,0,2.0,1,3.0,0
9718,min_diffuse,10,20,2,3,0.05,0.95,0.8910941677630357,8,2.0,1,2.0,1,3.0,0
9719,min_diffuse,10,20,2,3,0.05,0.95,0.8920513921406892,8,3.0,1,3.0,1,3.0,1
9720,min_diffuse,10,20,2,3,0.05,0.95,0.5584682053717974,3,2.0,0,1.0,1,1.0,1
9721,min_diffuse,10,20,2,3,0.05,0.95,0.8901548548079622,13,3.0,1,4.0,0,4.0,0
9722,min_diffuse,10,20,2,3,0.05,0.95,0.892901096972677,7,2.0,1,2.0,1,2.0,1
9723,min_diffuse,10,20,2,3,0.05,0.95,0.8766196925886307,15,3.0,0,2.0,1,2.0,1
9724,min_diffuse,10,20,2,3,0.05,0.95,0.84781763359159,3,2.0,1,2.0,1,2.0,1
9725,min_diffuse,10,20,2,3,0.05,0.95,0.8828898525070973,7,2.0,1,2.0,1,3.0,0
9726,min_diffuse,10,20,2,3,0.05,0.95,0.9321499691069818,17,3.0,1,3.0,1,3.0,1
9727,min_diffuse,10,20,2,3,0.05,0.95,0.9104644163639524,11,3.0,1,3.0,1,3.0,1
9728,min_diffuse,10,20,2,3,0.05,0.95,0.938723845977248,14,4.0,1,4.0,1,4.0,1
9729,min_diffuse,10,20,2,3,0.05,0.95,0.8319083150528335,2,1.0,1,2.0,0,2.0,0
9730,min_diffuse,10,20,2,3,0.05,0.95,0.7723762762079684,11,3.0,0,2.0,1,2.0,1
9731,min_diffuse,10,20,2,3,0.05,0.95,0.9440207732900338,12,3.0,0,2.0,1,3.0,0
9732,min_diffuse,10,20,2,3,0.05,0.95,0.775520072083755,6,2.0,1,2.0,1,3.0,0
9733,min_diffuse,10,20,2,3,0.05,0.95,0.848028638870047,10,3.0,0,2.0,1,2.0,1
9734,min_diffuse,10,20,2,3,0.05,0.95,0.7010920550404645,3,2.0,1,2.0,1,2.0,1
9735,min_diffuse,10,20,2,3,0.05,0.95,0.8296778723633109,7,2.0,1,2.0,1,2.0,1
9736,min_diffuse,10,20,2,3,0.05,0.95,0.8770041761487479,5,2.0,1,2.0,1,2.0,1
9737,min_diffuse,10,20,2,3,0.05,0.95,0.8981342875776102,14,3.0,0,3.0,0,2.0,1
9738,min_diffuse,10,20,2,3,0.05,0.95,0.863189988021794,13,3.0,1,3.0,1,3.0,1
9739,min_diffuse,10,20,2,3,0.05,0.95,0.9115828007856344,18,4.0,0,3.0,1,4.0,0
9740,min_diffuse,10,20,2,3,0.05,0.95,0.9381040232988752,24,5.0,1,5.0,1,5.0,1
9741,min_diffuse,10,20,2,3,0.05,0.95,0.8173369398863802,7,2.0,1,2.0,1,2.0,1
9742,min_diffuse,10,20,2,3,0.05,0.95,0.905514938925832,9,2.0,1,2.0,1,3.0,0
9743,min_diffuse,10,20,2,3,0.05,0.95,0.7919716161162882,11,3.0,0,2.0,1,2.0,1
9744,min_diffuse,10,20,2,3,0.05,0.95,0.6072336519316204,4,2.0,1,2.0,1,2.0,1
9745,min_diffuse,10,20,2,3,0.05,0.95,0.8865939413188164,11,3.0,1,3.0,1,3.0,1
9746,min_diffuse,10,20,2,3,0.05,0.95,0.9445167480724096,38,5.0,1,5.0,1,5.0,1
9747,min_diffuse,10,20,2,3,0.05,0.95,0.912529745523304,12,3.0,1,3.0,1,3.0,1
9748,min_diffuse,10,20,2,3,0.05,0.95,0.8729308006713987,18,3.0,1,3.0,1,3.0,1
9749,min_diffuse,10,20,2,3,0.05,0.95,0.8740044637968274,5,2.0,1,2.0,1,2.0,1
9750,min_diffuse,10,20,2,3,0.05,0.95,0.7822558861941747,4,2.0,1,2.0,1,2.0,1
9751,min_diffuse,10,20,2,3,0.05,0.95,0.6893650040472231,5,2.0,1,2.0,1,2.0,1
9752,min_diffuse,10,20,2,3,0.05,0.95,0.7953595564432075,11,3.0,0,3.0,0,2.0,1
9753,min_diffuse,10,20,2,3,0.05,0.95,0.922163065080602,8,3.0,0,2.0,1,2.0,1
9754,min_diffuse,10,20,2,3,0.05,0.95,0.884496198810954,6,2.0,1,2.0,1,2.0,1
9755,min_diffuse,10,20,2,3,0.05,0.95,0.9187845776208003,10,3.0,0,2.0,1,2.0,1
9756,min_diffuse,10,20,2,3,0.05,0.95,0.8176947970953193,6,2.0,1,2.0,1,2.0,1
9757,min_diffuse,10,20,2,3,0.05,0.95,0.9359279571019504,10,3.0,1,3.0,1,3.0,1
9758,min_diffuse,10,20,2,3,0.05,0.95,0.9458233193155536,5,2.0,1,2.0,1,2.0,1
9759,min_diffuse,10,20,2,3,0.05,0.95,0.904246996818276,29,4.0,0,3.0,1,4.0,0
9760,min_diffuse,10,20,2,3,0.05,0.95,0.8239170123601895,24,3.0,1,3.0,1,3.0,1
9761,min_diffuse,10,20,2,3,0.05,0.95,0.7892248964493165,7,3.0,0,2.0,1,2.0,1
9762,min_diffuse,10,20,2,3,0.05,0.95,0.8880679976438765,9,3.0,0,2.0,1,2.0,1
9763,min_diffuse,10,20,2,3,0.05,0.95,0.8618956730583499,5,2.0,1,2.0,1,2.0,1
9764,min_diffuse,10,20,2,3,0.05,0.95,0.8381163512950273,8,2.0,1,2.0,1,2.0,1
9765,min_diffuse,10,20,2,3,0.05,0.95,0.918973932857334,11,2.0,1,2.0,1,2.0,1
9766,min_diffuse,10,20,2,3,0.05,0.95,0.906858879252561,6,2.0,1,2.0,1,2.0,1
9767,min_diffuse,10,20,2,3,0.05,0.95,0.912876912707982,9,2.0,1,2.0,1,3.0,0
9768,min_diffuse,10,20,2,3,0.05,0.95,0.929628997383644,15,3.0,0,3.0,0,2.0,1
9769,min_diffuse,10,20,2,3,0.05,0.95,0.9021554901023344,15,3.0,1,3.0,1,3.0,1
9770,min_diffuse,10,20,2,3,0.05,0.95,0.9153703071126802,38,3.0,1,3.0,1,3.0,1
9771,min_diffuse,10,20,2,3,0.05,0.95,0.7584751338936051,4,2.0,0,2.0,0,1.0,1
9772,min_diffuse,10,20,2,3,0.05,0.95,0.7913402690971965,5,2.0,1,2.0,1,2.0,1
9773,min_diffuse,10,20,2,3,0.05,0.95,0.8003702869053091,12,3.0,1,3.0,1,3.0,1
9774,min_diffuse,10,20,2,3,0.05,0.95,0.9273770949481748,55,5.0,0,5.0,0,4.0,1
9775,min_diffuse,10,20,2,3,0.05,0.95,0.9000816496547824,19,4.0,1,4.0,1,4.0,1
9776,min_diffuse,10,20,2,3,0.05,0.95,0.739554435725544,4,2.0,1,2.0,1,2.0,1
9777,min_diffuse,10,20,2,3,0.05,0.95,0.8053374082024346,6,2.0,1,2.0,1,2.0,1
9778,min_diffuse,10,20,2,3,0.05,0.95,0.8740775588952723,31,4.0,1,4.0,1,4.0,1
9779,min_diffuse,10,20,2,3,0.05,0.95,0.8430264959130488,4,2.0,1,2.0,1,2.0,1
9780,min_diffuse,10,20,2,3,0.05,0.95,0.8802681211622726,9,2.0,1,2.0,1,2.0,1
9781,min_diffuse,10,20,2,3,0.05,0.95,0.8716601568387465,10,3.0,1,3.0,1,3.0,1
9782,min_diffuse,10,20,2,3,0.05,0.95,0.9189598755331496,6,2.0,1,2.0,1,3.0,0
9783,min_diffuse,10,20,2,3,0.05,0.95,0.8971756099133692,13,3.0,1,3.0,1,3.0,1
9784,min_diffuse,10,20,2,3,0.05,0.95,0.929307028171976,12,3.0,1,3.0,1,3.0,1
9785,min_diffuse,10,20,2,3,0.05,0.95,0.8328185635418417,11,3.0,0,2.0,1,2.0,1
9786,min_diffuse,10,20,2,3,0.05,0.95,0.8715632554147701,3,2.0,1,2.0,1,2.0,1
9787,min_diffuse,10,20,2,3,0.05,0.95,0.8824306502627732,5,2.0,1,2.0,1,2.0,1
9788,min_diffuse,10,20,2,3,0.05,0.95,0.9157297473943748,5,2.0,1,2.0,1,2.0,1
9789,min_diffuse,10,20,2,3,0.05,0.95,0.8040661633502574,9,2.0,1,2.0,1,2.0,1
9790,min_diffuse,10,20,2,3,0.05,0.95,0.6786456430661726,6,2.0,1,2.0,1,2.0,1
9791,min_diffuse,10,20,2,3,0.05,0.95,0.9332907270645716,10,3.0,1,3.0,1,3.0,1
9792,min_diffuse,10,20,2,3,0.05,0.95,0.8328192345841868,7,2.0,1,2.0,1,2.0,1
9793,min_diffuse,10,20,2,3,0.05,0.95,0.9310412375084376,6,2.0,1,2.0,1,2.0,1
9794,min_diffuse,10,20,2,3,0.05,0.95,0.9104809801604912,16,3.0,1,3.0,1,3.0,1
9795,min_diffuse,10,20,2,3,0.05,0.95,0.886358665286646,9,3.0,1,3.0,1,3.0,1
9796,min_diffuse,10,20,2,3,0.05,0.95,0.9423465152541592,7,2.0,1,2.0,1,2.0,1
9797,min_diffuse,10,20,2,3,0.05,0.95,0.8925989801793028,3,2.0,1,2.0,1,2.0,1
9798,min_diffuse,10,20,2,3,0.05,0.95,0.8463202461371588,21,3.0,1,3.0,1,3.0,1
9799,min_diffuse,10,20,2,3,0.05,0.95,0.878141123899987,8,2.0,1,2.0,1,2.0,1
9800,min_diffuse,10,20,2,3,0.05,0.95,0.9422180523548076,20,3.0,1,3.0,1,3.0,1
9801,min_diffuse,10,20,2,3,0.05,0.95,0.721999185916088,5,2.0,1,2.0,1,2.0,1
9802,min_diffuse,10,20,2,3,0.05,0.95,0.8904773737737759,37,4.0,1,4.0,1,4.0,1
9803,min_diffuse,10,20,2,3,0.05,0.95,0.9416749578330146,78,7.0,0,6.0,1,6.0,1
9804,min_diffuse,10,20,2,3,0.05,0.95,0.8511028549278552,10,3.0,0,3.0,0,2.0,1
9805,min_diffuse,10,20,2,3,0.05,0.95,0.6613733931246085,5,2.0,1,2.0,1,2.0,1
9806,min_diffuse,10,20,2,3,0.05,0.95,0.9305628969042332,13,3.0,0,2.0,1,2.0,1
9807,min_diffuse,10,20,2,3,0.05,0.95,0.802676841020214,3,2.0,1,2.0,1,2.0,1
9808,min_diffuse,10,20,2,3,0.05,0.95,0.9299411885488146,22,3.0,1,3.0,1,3.0,1
9809,min_diffuse,10,20,2,3,0.05,0.95,0.923958524177017,40,5.0,0,4.0,1,4.0,1
9810,min_diffuse,10,20,2,3,0.05,0.95,0.881362327099947,79,6.0,1,6.0,1,6.0,1
9811,min_diffuse,10,20,2,3,0.05,0.95,0.9266686025394424,17,4.0,0,3.0,1,3.0,1
9812,min_diffuse,10,20,2,3,0.05,0.95,0.6677632250840905,6,2.0,1,2.0,1,2.0,1
9813,min_diffuse,10,20,2,3,0.05,0.95,0.91337833654327,14,3.0,1,3.0,1,3.0,1
9814,min_diffuse,10,20,2,3,0.05,0.95,0.9172246715883114,27,4.0,1,4.0,1,4.0,1
9815,min_diffuse,10,20,2,3,0.05,0.95,0.941922928992778,13,4.0,0,3.0,1,3.0,1
9816,min_diffuse,10,20,2,3,0.05,0.95,0.8995106050050269,26,3.0,1,3.0,1,3.0,1
9817,min_diffuse,10,20,2,3,0.05,0.95,0.8391302308305673,5,2.0,1,2.0,1,2.0,1
9818,min_diffuse,10,20,2,3,0.05,0.95,0.9307532903577608,41,4.0,1,4.0,1,4.0,1
9819,min_diffuse,10,20,2,3,0.05,0.95,0.928075377028139,7,3.0,0,2.0,1,3.0,0
9820,min_diffuse,10,20,2,3,0.05,0.95,0.7837440577135897,4,2.0,1,2.0,1,2.0,1
9821,min_diffuse,10,20,2,3,0.05,0.95,0.6965054339876343,13,3.0,0,2.0,1,2.0,1
9822,min_diffuse,10,20,2,3,0.05,0.95,0.8467564091094253,13,3.0,1,3.0,1,3.0,1
9823,min_diffuse,10,20,2,3,0.05,0.95,0.8752620027156418,14,3.0,1,3.0,1,3.0,1
9824,min_diffuse,10,20,2,3,0.05,0.95,0.6937310779413931,3,2.0,0,1.0,1,1.0,1
9825,min_diffuse,10,20,2,3,0.05,0.95,0.9053416669123302,6,2.0,1,2.0,1,3.0,0
9826,min_diffuse,10,20,2,3,0.05,0.95,0.8658000682271298,5,2.0,1,2.0,1,2.0,1
9827,min_diffuse,10,20,2,3,0.05,0.95,0.8961849529069548,5,2.0,1,2.0,1,2.0,1
9828,min_diffuse,10,20,2,3,0.05,0.95,0.8553384761094921,10,2.0,1,2.0,1,2.0,1
9829,min_diffuse,10,20,2,3,0.05,0.95,0.938859944156818,21,3.0,1,3.0,1,3.0,1
9830,min_diffuse,10,20,2,3,0.05,0.95,0.93798611818528,7,3.0,1,3.0,1,3.0,1
9831,min_diffuse,10,20,2,3,0.05,0.95,0.905412832622709,17,2.0,1,2.0,1,2.0,1
9832,min_diffuse,10,20,2,3,0.05,0.95,0.8977705831783869,12,3.0,0,3.0,0,2.0,1
9833,min_diffuse,10,20,2,3,0.05,0.95,0.8700018710767441,12,3.0,0,2.0,1,3.0,0
9834,min_diffuse,10,20,2,3,0.05,0.95,0.8381391553581665,3,2.0,1,2.0,1,2.0,1
9835,min_diffuse,10,20,2,3,0.05,0.95,0.9047620069211192,12,3.0,0,3.0,0,2.0,1
9836,min_diffuse,10,20,2,3,0.05,0.95,0.949556381409444,7,2.0,1,2.0,1,2.0,1
9837,min_diffuse,10,20,2,3,0.05,0.95,0.7348919275643104,3,2.0,1,2.0,1,2.0,1
9838,min_diffuse,10,20,2,3,0.05,0.95,0.852048020416891,4,2.0,1,2.0,1,2.0,1
9839,min_diffuse,10,20,2,3,0.05,0.95,0.920450495747065,13,3.0,1,3.0,1,3.0,1
9840,min_diffuse,10,20,2,3,0.05,0.95,0.9322990601780382,31,4.0,0,3.0,1,3.0,1
9841,min_diffuse,10,20,2,3,0.05,0.95,0.9059505383411232,6,2.0,1,2.0,1,2.0,1
9842,min_diffuse,10,20,2,3,0.05,0.95,0.7551117030319029,13,3.0,1,3.0,1,3.0,1
9843,min_diffuse,10,20,2,3,0.05,0.95,0.924615247332961,5,2.0,1,2.0,1,2.0,1
9844,min_diffuse,10,20,2,3,0.05,0.95,0.8255605449519123,6,3.0,0,2.0,1,3.0,0
9845,min_diffuse,10,20,2,3,0.05,0.95,0.9466450452854328,15,4.0,1,4.0,1,4.0,1
9846,min_diffuse,10,20,2,3,0.05,0.95,0.9429641511202996,23,3.0,1,3.0,1,3.0,1
9847,min_diffuse,10,20,2,3,0.05,0.95,0.8383932993856265,15,3.0,1,3.0,1,3.0,1
9848,min_diffuse,10,20,2,3,0.05,0.95,0.9010615192476829,15,3.0,1,3.0,1,3.0,1
9849,min_diffuse,10,20,2,3,0.05,0.95,0.8139297752758748,5,2.0,1,2.0,1,2.0,1
9850,min_diffuse,10,20,2,3,0.05,0.95,0.7837053583050108,8,2.0,1,2.0,1,2.0,1
9851,min_diffuse,10,20,2,3,0.05,0.95,0.9156063191070588,18,3.0,1,3.0,1,3.0,1
9852,min_diffuse,10,20,2,3,0.05,0.95,0.9138051216538132,30,5.0,0,4.0,1,4.0,1
9853,min_diffuse,10,20,2,3,0.05,0.95,0.9419154802182969,21,4.0,0,3.0,1,4.0,0
9854,min_diffuse,10,20,2,3,0.05,0.95,0.9164994938283002,10,2.0,1,2.0,1,2.0,1
9855,min_diffuse,10,20,2,3,0.05,0.95,0.9477694592800524,10,3.0,1,3.0,1,4.0,0
9856,min_diffuse,10,20,2,3,0.05,0.95,0.6815803473534385,7,2.0,1,3.0,0,3.0,0
9857,min_diffuse,10,20,2,3,0.05,0.95,0.8916105413912359,10,2.0,1,2.0,1,2.0,1
9858,min_diffuse,10,20,2,3,0.05,0.95,0.8902592693554764,10,3.0,1,3.0,1,3.0,1
9859,min_diffuse,10,20,2,3,0.05,0.95,0.9329200973861066,10,2.0,1,2.0,1,3.0,0
9860,min_diffuse,10,20,2,3,0.05,0.95,0.7507766767099224,5,2.0,1,2.0,1,2.0,1
9861,min_diffuse,10,20,2,3,0.05,0.95,0.8640539328380519,13,3.0,1,3.0,1,3.0,1
9862,min_diffuse,10,20,2,3,0.05,0.95,0.6357945665188431,5,2.0,1,2.0,1,2.0,1
9863,min_diffuse,10,20,2,3,0.05,0.95,0.9354905189226994,15,3.0,0,3.0,0,2.0,1
9864,min_diffuse,10,20,2,3,0.05,0.95,0.9021020784477224,4,2.0,1,2.0,1,2.0,1
9865,min_diffuse,10,20,2,3,0.05,0.95,0.5941920846292916,6,2.0,1,2.0,1,2.0,1
9866,min_diffuse,10,20,2,3,0.05,0.95,0.8057933290620096,7,3.0,0,2.0,1,2.0,1
9867,min_diffuse,10,20,2,3,0.05,0.95,0.9094736500667012,8,2.0,1,2.0,1,3.0,0
9868,min_diffuse,10,20,2,3,0.05,0.95,0.9470243714662796,46,4.0,1,4.0,1,4.0,1
9869,min_diffuse,10,20,2,3,0.05,0.95,0.9093289043639669,6,2.0,1,2.0,1,2.0,1
9870,min_diffuse,10,20,2,3,0.05,0.95,0.8297543421080624,4,2.0,1,2.0,1,2.0,1
9871,min_diffuse,10,20,2,3,0.05,0.95,0.6932937456249121,10,2.0,1,2.0,1,2.0,1
9872,min_diffuse,10,20,2,3,0.05,0.95,0.7453828411345087,4,2.0,1,2.0,1,2.0,1
9873,min_diffuse,10,20,2,3,0.05,0.95,0.9453785760938764,8,2.0,1,2.0,1,2.0,1
9874,min_diffuse,10,20,2,3,0.05,0.95,0.9446575434944235,35,4.0,1,4.0,1,4.0,1
9875,min_diffuse,10,20,2,3,0.05,0.95,0.8640575695923124,7,2.0,1,2.0,1,2.0,1
9876,min_diffuse,10,20,2,3,0.05,0.95,0.8790078342148578,7,2.0,1,2.0,1,3.0,0
9877,min_diffuse,10,20,2,3,0.05,0.95,0.8890456104541045,22,4.0,0,3.0,1,3.0,1
9878,min_diffuse,10,20,2,3,0.05,0.95,0.816490649306272,10,3.0,0,2.0,1,3.0,0
9879,min_diffuse,10,20,2,3,0.05,0.95,0.7670772022944886,8,3.0,1,3.0,1,3.0,1
9880,min_diffuse,10,20,2,3,0.05,0.95,0.8579949735567366,7,2.0,1,2.0,1,2.0,1
9881,min_diffuse,10,20,2,3,0.05,0.95,0.9340844493431506,21,3.0,1,3.0,1,3.0,1
9882,min_diffuse,10,20,2,3,0.05,0.95,0.9075633537915818,4,2.0,1,2.0,1,2.0,1
9883,min_diffuse,10,20,2,3,0.05,0.95,0.9207398159112252,12,2.0,1,2.0,1,2.0,1
9884,min_diffuse,10,20,2,3,0.05,0.95,0.8638212609834421,8,2.0,1,2.0,1,2.0,1
9885,min_diffuse,10,20,2,3,0.05,0.95,0.9367068224637548,3,2.0,1,2.0,1,2.0,1
9886,min_diffuse,10,20,2,3,0.05,0.95,0.9093267646628692,20,4.0,1,4.0,1,4.0,1
9887,min_diffuse,10,20,2,3,0.05,0.95,0.9177483132949652,16,3.0,0,3.0,0,2.0,1
9888,min_diffuse,10,20,2,3,0.05,0.95,0.8687980878033016,8,2.0,1,2.0,1,3.0,0
9889,min_diffuse,10,20,2,3,0.05,0.95,0.932204674038554,8,2.0,1,2.0,1,2.0,1
9890,min_diffuse,10,20,2,3,0.05,0.95,0.859660112974848,22,4.0,0,3.0,1,3.0,1
9891,min_diffuse,10,20,2,3,0.05,0.95,0.9473395866216476,50,4.0,1,4.0,1,4.0,1
9892,min_diffuse,10,20,2,3,0.05,0.95,0.8743481781320837,5,2.0,1,2.0,1,2.0,1
9893,min_diffuse,10,20,2,3,0.05,0.95,0.8645537874220289,13,3.0,1,3.0,1,3.0,1
9894,min_diffuse,10,20,2,3,0.05,0.95,0.812063228644387,5,2.0,1,2.0,1,2.0,1
9895,min_diffuse,10,20,2,3,0.05,0.95,0.8225232487207129,12,3.0,1,3.0,1,3.0,1
9896,min_diffuse,10,20,2,3,0.05,0.95,0.9117142158596024,5,2.0,1,2.0,1,2.0,1
9897,min_diffuse,10,20,2,3,0.05,0.95,0.914803443565513,5,2.0,1,2.0,1,2.0,1
9898,min_diffuse,10,20,2,3,0.05,0.95,0.8764046749598148,18,3.0,1,3.0,1,3.0,1
9899,min_diffuse,10,20,2,3,0.05,0.95,0.8770575499301654,26,4.0,1,4.0,1,4.0,1
9900,min_diffuse,10,20,2,3,0.05,0.95,0.7124122118108747,5,2.0,1,2.0,1,2.0,1
9901,min_diffuse,10,20,2,3,0.05,0.95,0.8177702003777925,2,1.0,1,1.0,1,2.0,0
9902,min_diffuse,10,20,2,3,0.05,0.95,0.7142775974540514,5,2.0,1,3.0,0,3.0,0
9903,min_diffuse,10,20,2,3,0.05,0.95,0.9478479164116116,25,3.0,1,3.0,1,3.0,1
9904,min_diffuse,10,20,2,3,0.05,0.95,0.9376079449531112,34,4.0,1,4.0,1,4.0,1
9905,min_diffuse,10,20,2,3,0.05,0.95,0.8124510034062689,8,2.0,1,2.0,1,2.0,1
9906,min_diffuse,10,20,2,3,0.05,0.95,0.8887350642321766,5,2.0,1,2.0,1,2.0,1
9907,min_diffuse,10,20,2,3,0.05,0.95,0.8754057473642158,14,3.0,0,2.0,1,2.0,1
9908,min_diffuse,10,20,2,3,0.05,0.95,0.9092926788742312,15,3.0,0,3.0,0,2.0,1
9909,min_diffuse,10,20,2,3,0.05,0.95,0.9211525574933964,17,4.0,0,3.0,1,3.0,1
9910,min_diffuse,10,20,2,3,0.05,0.95,0.8181193232091545,8,2.0,1,2.0,1,2.0,1
9911,min_diffuse,10,20,2,3,0.05,0.95,0.8627613284386998,12,3.0,1,3.0,1,3.0,1
9912,min_diffuse,10,20,2,3,0.05,0.95,0.9181465545942892,49,5.0,1,5.0,1,6.0,0
9913,min_diffuse,10,20,2,3,0.05,0.95,0.827305291402454,7,2.0,1,2.0,1,3.0,0
9914,min_diffuse,10,20,2,3,0.05,0.95,0.9037262564785424,11,3.0,1,3.0,1,3.0,1
9915,min_diffuse,10,20,2,3,0.05,0.95,0.8305804988846885,14,3.0,1,3.0,1,3.0,1
9916,min_diffuse,10,20,2,3,0.05,0.95,0.8239628941892541,15,2.0,1,2.0,1,2.0,1
9917,min_diffuse,10,20,2,3,0.05,0.95,0.918369246735948,4,2.0,1,2.0,1,2.0,1
9918,min_diffuse,10,20,2,3,0.05,0.95,0.8865560448099262,6,2.0,1,2.0,1,2.0,1
9919,min_diffuse,10,20,2,3,0.05,0.95,0.9488315337669352,11,2.0,1,2.0,1,2.0,1
9920,min_diffuse,10,20,2,3,0.05,0.95,0.7244238290038881,11,3.0,0,2.0,1,2.0,1
9921,min_diffuse,10,20,2,3,0.05,0.95,0.9425648742494346,8,2.0,1,2.0,1,2.0,1
9922,min_diffuse,10,20,2,3,0.05,0.95,0.8571054325831645,9,3.0,1,3.0,1,3.0,1
9923,min_diffuse,10,20,2,3,0.05,0.95,0.921354699774479,19,4.0,0,3.0,1,3.0,1
9924,min_diffuse,10,20,2,3,0.05,0.95,0.8594903168516317,7,2.0,1,2.0,1,2.0,1
9925,min_diffuse,10,20,2,3,0.05,0.95,0.9082645206542534,15,3.0,1,3.0,1,3.0,1
9926,min_diffuse,10,20,2,3,0.05,0.95,0.5928206711315114,4,2.0,1,2.0,1,2.0,1
9927,min_diffuse,10,20,2,3,0.05,0.95,0.9193387147622596,19,4.0,0,3.0,1,3.0,1
9928,min_diffuse,10,20,2,3,0.05,0.95,0.8515168160485751,11,3.0,0,2.0,1,2.0,1
9929,min_diffuse,10,20,2,3,0.05,0.95,0.7930138778236331,20,4.0,1,4.0,1,4.0,1
9930,min_diffuse,10,20,2,3,0.05,0.95,0.8718624179101103,6,2.0,1,2.0,1,2.0,1
9931,min_diffuse,10,20,2,3,0.05,0.95,0.9293607351801728,35,5.0,0,5.0,0,4.0,1
9932,min_diffuse,10,20,2,3,0.05,0.95,0.8819897648736001,4,2.0,1,2.0,1,2.0,1
9933,min_diffuse,10,20,2,3,0.05,0.95,0.8358810136611934,12,3.0,1,3.0,1,3.0,1
9934,min_diffuse,10,20,2,3,0.05,0.95,0.7731701388391761,8,2.0,1,2.0,1,2.0,1
9935,min_diffuse,10,20,2,3,0.05,0.95,0.8781092343623258,5,2.0,1,2.0,1,2.0,1
9936,min_diffuse,10,20,2,3,0.05,0.95,0.8600318379768164,10,3.0,0,3.0,0,2.0,1
9937,min_diffuse,10,20,2,3,0.05,0.95,0.9252916654909552,28,4.0,1,4.0,1,4.0,1
9938,min_diffuse,10,20,2,3,0.05,0.95,0.8764615359660208,7,2.0,1,2.0,1,2.0,1
9939,min_diffuse,10,20,2,3,0.05,0.95,0.9138111024119948,29,4.0,1,4.0,1,4.0,1
9940,min_diffuse,10,20,2,3,0.05,0.95,0.9215082555473064,12,3.0,1,3.0,1,3.0,1
9941,min_diffuse,10,20,2,3,0.05,0.95,0.8457166250329896,15,3.0,0,3.0,0,2.0,1
9942,min_diffuse,10,20,2,3,0.05,0.95,0.9306638580901035,27,4.0,0,4.0,0,3.0,1
9943,min_diffuse,10,20,2,3,0.05,0.95,0.8037780965050559,9,2.0,1,2.0,1,2.0,1
9944,min_diffuse,10,20,2,3,0.05,0.95,0.8430652366507106,20,3.0,1,3.0,1,3.0,1
9945,min_diffuse,10,20,2,3,0.05,0.95,0.7796466789757569,10,3.0,0,3.0,0,2.0,1
9946,min_diffuse,10,20,2,3,0.05,0.95,0.8845792170468884,9,3.0,1,3.0,1,3.0,1
9947,min_diffuse,10,20,2,3,0.05,0.95,0.7733104499163079,13,3.0,1,3.0,1,3.0,1
9948,min_diffuse,10,20,2,3,0.05,0.95,0.7571077371575631,3,2.0,1,2.0,1,2.0,1
9949,min_diffuse,10,20,2,3,0.05,0.95,0.630481070036609,7,2.0,1,2.0,1,2.0,1
9950,min_diffuse,10,20,2,3,0.05,0.95,0.8068435417589638,5,2.0,1,2.0,1,2.0,1
9951,min_diffuse,10,20,2,3,0.05,0.95,0.9306506742299676,23,3.0,1,3.0,1,3.0,1
9952,min_diffuse,10,20,2,3,0.05,0.95,0.8628115834750961,6,2.0,1,2.0,1,2.0,1
9953,min_diffuse,10,20,2,3,0.05,0.95,0.9182741835643824,23,3.0,1,3.0,1,3.0,1
9954,min_diffuse,10,20,2,3,0.05,0.95,0.9361247109546268,26,3.0,1,3.0,1,3.0,1
9955,min_diffuse,10,20,2,3,0.05,0.95,0.8762570476196889,4,2.0,1,2.0,1,2.0,1
9956,min_diffuse,10,20,2,3,0.05,0.95,0.8214017769278712,10,2.0,1,2.0,1,2.0,1
9957,min_diffuse,10,20,2,3,0.05,0.95,0.9431334394348304,60,6.0,0,5.0,1,5.0,1
9958,min_diffuse,10,20,2,3,0.05,0.95,0.8105907090184444,8,3.0,1,3.0,1,3.0,1
9959,min_diffuse,10,20,2,3,0.05,0.95,0.8904457629411311,11,2.0,1,2.0,1,2.0,1
9960,min_diffuse,10,20,2,3,0.05,0.95,0.8141321078294832,14,3.0,1,3.0,1,3.0,1
9961,min_diffuse,10,20,2,3,0.05,0.95,0.932253010805996,30,4.0,0,3.0,1,3.0,1
9962,min_diffuse,10,20,2,3,0.05,0.95,0.9348632698521888,24,3.0,1,3.0,1,3.0,1
9963,min_diffuse,10,20,2,3,0.05,0.95,0.9261174432628714,17,4.0,1,5.0,0,5.0,0
9964,min_diffuse,10,20,2,3,0.05,0.95,0.8677461559938072,15,3.0,1,3.0,1,3.0,1
9965,min_diffuse,10,20,2,3,0.05,0.95,0.8476100859350038,11,3.0,1,3.0,1,3.0,1
9966,min_diffuse,10,20,2,3,0.05,0.95,0.9071308838071932,12,3.0,1,3.0,1,3.0,1
9967,min_diffuse,10,20,2,3,0.05,0.95,0.9453151498789032,17,4.0,0,3.0,1,4.0,0
9968,min_diffuse,10,20,2,3,0.05,0.95,0.9326519787576084,20,4.0,0,4.0,0,3.0,1
9969,min_diffuse,10,20,2,3,0.05,0.95,0.8564397413889197,8,2.0,1,2.0,1,2.0,1
9970,min_diffuse,10,20,2,3,0.05,0.95,0.8710983372628432,15,2.0,1,2.0,1,2.0,1
9971,min_diffuse,10,20,2,3,0.05,0.95,0.9499874065345272,17,4.0,0,4.0,0,3.0,1
9972,min_diffuse,10,20,2,3,0.05,0.95,0.9415212308907276,32,4.0,1,4.0,1,4.0,1
9973,min_diffuse,10,20,2,3,0.05,0.95,0.9257948065924114,12,3.0,1,3.0,1,3.0,1
9974,min_diffuse,10,20,2,3,0.05,0.95,0.6903386088428011,2,1.0,1,2.0,0,2.0,0
9975,min_diffuse,10,20,2,3,0.05,0.95,0.9405861163725724,12,2.0,1,3.0,0,2.0,1
9976,min_diffuse,10,20,2,3,0.05,0.95,0.7537501635219619,20,3.0,0,2.0,1,2.0,1
9977,min_diffuse,10,20,2,3,0.05,0.95,0.8636124859964814,10,3.0,0,2.0,1,2.0,1
9978,min_diffuse,10,20,2,3,0.05,0.95,0.8611699933071167,13,3.0,1,3.0,1,3.0,1
9979,min_diffuse,10,20,2,3,0.05,0.95,0.8819260495321801,13,3.0,0,2.0,1,2.0,1
9980,min_diffuse,10,20,2,3,0.05,0.95,0.8801392615381451,8,3.0,0,3.0,0,2.0,1
9981,min_diffuse,10,20,2,3,0.05,0.95,0.9201468372229812,20,3.0,1,3.0,1,3.0,1
9982,min_diffuse,10,20,2,3,0.05,0.95,0.867931193604848,13,3.0,1,3.0,1,4.0,0
9983,min_diffuse,10,20,2,3,0.05,0.95,0.8484815361073115,35,4.0,1,4.0,1,4.0,1
9984,min_diffuse,10,20,2,3,0.05,0.95,0.8068584255195638,7,2.0,1,2.0,1,2.0,1
9985,min_diffuse,10,20,2,3,0.05,0.95,0.816575551117957,10,3.0,1,3.0,1,3.0,1
9986,min_diffuse,10,20,2,3,0.05,0.95,0.9448683589650247,44,6.0,1,6.0,1,6.0,1
9987,min_diffuse,10,20,2,3,0.05,0.95,0.9402949563918684,6,2.0,1,2.0,1,2.0,1
9988,min_diffuse,10,20,2,3,0.05,0.95,0.8412950788870428,10,3.0,1,3.0,1,3.0,1
9989,min_diffuse,10,20,2,3,0.05,0.95,0.9246133743597852,20,3.0,1,3.0,1,3.0,1
9990,min_diffuse,10,20,2,3,0.05,0.95,0.9415343534175552,5,2.0,1,2.0,1,2.0,1
9991,min_diffuse,10,20,2,3,0.05,0.95,0.9343303119114198,42,5.0,1,5.0,1,5.0,1
9992,min_diffuse,10,20,2,3,0.05,0.95,0.932661804967814,5,2.0,1,2.0,1,2.0,1
9993,min_diffuse,10,20,2,3,0.05,0.95,0.9387540469907988,35,4.0,0,4.0,0,3.0,1
9994,min_diffuse,10,20,2,3,0.05,0.95,0.8538286857278077,4,2.0,1,2.0,1,2.0,1
9995,min_diffuse,10,20,2,3,0.05,0.95,0.8924463747552269,10,3.0,1,3.0,1,3.0,1
9996,min_diffuse,10,20,2,3,0.05,0.95,0.9348389318661114,5,2.0,1,2.0,1,2.0,1
9997,min_diffuse,10,20,2,3,0.05,0.95,0.9428010098414203,26,3.0,1,3.0,1,3.0,1
9998,min_diffuse,10,20,2,3,0.05,0.95,0.9335324268640482,24,5.0,0,5.0,0,4.0,1
9999,min_diffuse,10,20,2,3,0.05,0.95,0.9137421704015244,7,2.0,1,2.0,1,2.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n10_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,10,30,3,3,0.05,0.95,0.9354838571381,15,3.0,0,2.0,1,3.0,0
1,min_diffuse,10,30,3,3,0.05,0.95,0.7789374695473666,8,2.0,1,2.0,1,2.0,1
2,min_diffuse,10,30,3,3,0.05,0.95,0.7006366717693412,3,1.0,1,1.0,1,1.0,1
3,min_diffuse,10,30,3,3,0.05,0.95,0.9130621130137128,16,3.0,1,3.0,1,3.0,1
4,min_diffuse,10,30,3,3,0.05,0.95,0.7974940059227215,3,1.0,1,2.0,0,2.0,0
5,min_diffuse,10,30,3,3,0.05,0.95,0.778055308706068,6,2.0,1,2.0,1,2.0,1
6,min_diffuse,10,30,3,3,0.05,0.95,0.7913842617035295,13,2.0,1,2.0,1,2.0,1
7,min_diffuse,10,30,3,3,0.05,0.95,0.852369746620278,15,2.0,1,2.0,1,2.0,1
8,min_diffuse,10,30,3,3,0.05,0.95,0.9046847331625382,16,3.0,1,3.0,1,3.0,1
9,min_diffuse,10,30,3,3,0.05,0.95,0.8808545922754744,12,2.0,1,2.0,1,2.0,1
10,min_diffuse,10,30,3,3,0.05,0.95,0.936794553768697,15,3.0,0,2.0,1,2.0,1
11,min_diffuse,10,30,3,3,0.05,0.95,0.881348390723119,17,3.0,0,2.0,1,2.0,1
12,min_diffuse,10,30,3,3,0.05,0.95,0.9193831226431316,4,2.0,0,1.0,1,2.0,0
13,min_diffuse,10,30,3,3,0.05,0.95,0.9375979904426092,7,2.0,1,2.0,1,2.0,1
14,min_diffuse,10,30,3,3,0.05,0.95,0.8947727010381206,8,2.0,1,2.0,1,2.0,1
15,min_diffuse,10,30,3,3,0.05,0.95,0.9366830853539994,15,2.0,1,2.0,1,2.0,1
16,min_diffuse,10,30,3,3,0.05,0.95,0.928182735699652,14,3.0,0,2.0,1,2.0,1
17,min_diffuse,10,30,3,3,0.05,0.95,0.813093513790406,7,2.0,1,2.0,1,2.0,1
18,min_diffuse,10,30,3,3,0.05,0.95,0.7865164997277702,7,2.0,1,2.0,1,2.0,1
19,min_diffuse,10,30,3,3,0.05,0.95,0.9319875309456864,23,3.0,0,2.0,1,2.0,1
20,min_diffuse,10,30,3,3,0.05,0.95,0.9147694890360054,63,4.0,1,4.0,1,4.0,1
21,min_diffuse,10,30,3,3,0.05,0.95,0.9396276784916768,32,2.0,1,2.0,1,2.0,1
22,min_diffuse,10,30,3,3,0.05,0.95,0.8392839908648031,4,2.0,0,1.0,1,1.0,1
23,min_diffuse,10,30,3,3,0.05,0.95,0.8929094596898499,11,2.0,1,2.0,1,3.0,0
24,min_diffuse,10,30,3,3,0.05,0.95,0.7094592534250355,5,2.0,1,2.0,1,2.0,1
25,min_diffuse,10,30,3,3,0.05,0.95,0.8742741006498917,6,2.0,1,2.0,1,2.0,1
26,min_diffuse,10,30,3,3,0.05,0.95,0.9432996680256246,4,2.0,0,1.0,1,2.0,0
27,min_diffuse,10,30,3,3,0.05,0.95,0.8270063481253624,5,2.0,0,1.0,1,1.0,1
28,min_diffuse,10,30,3,3,0.05,0.95,0.9373832409658188,61,4.0,1,4.0,1,4.0,1
29,min_diffuse,10,30,3,3,0.05,0.95,0.9279450232389118,17,3.0,0,2.0,1,3.0,0
30,min_diffuse,10,30,3,3,0.05,0.95,0.8097144811444196,4,2.0,1,2.0,1,2.0,1
31,min_diffuse,10,30,3,3,0.05,0.95,0.8517017856150376,3,1.0,1,1.0,1,1.0,1
32,min_diffuse,10,30,3,3,0.05,0.95,0.7048859050752395,10,2.0,1,2.0,1,2.0,1
33,min_diffuse,10,30,3,3,0.05,0.95,0.8221709166481852,4,2.0,0,1.0,1,2.0,0
34,min_diffuse,10,30,3,3,0.05,0.95,0.8935346437461654,14,3.0,1,3.0,1,3.0,1
35,min_diffuse,10,30,3,3,0.05,0.95,0.9133552497150988,6,2.0,1,2.0,1,3.0,0
36,min_diffuse,10,30,3,3,0.05,0.95,0.6877201971206794,6,2.0,0,2.0,0,1.0,1
37,min_diffuse,10,30,3,3,0.05,0.95,0.9221912246134998,24,3.0,1,3.0,1,3.0,1
38,min_diffuse,10,30,3,3,0.05,0.95,0.919628004229572,2,1.0,1,1.0,1,2.0,0
39,min_diffuse,10,30,3,3,0.05,0.95,0.861415133594495,3,1.0,1,1.0,1,1.0,1
40,min_diffuse,10,30,3,3,0.05,0.95,0.9397144781682348,13,2.0,1,2.0,1,3.0,0
41,min_diffuse,10,30,3,3,0.05,0.95,0.9384029452207392,8,2.0,1,2.0,1,2.0,1
42,min_diffuse,10,30,3,3,0.05,0.95,0.8780181399301026,5,2.0,1,2.0,1,2.0,1
43,min_diffuse,10,30,3,3,0.05,0.95,0.7497295529357697,5,2.0,1,2.0,1,2.0,1
44,min_diffuse,10,30,3,3,0.05,0.95,0.9255988882907686,5,2.0,0,1.0,1,1.0,1
45,min_diffuse,10,30,3,3,0.05,0.95,0.8951534415374823,3,1.0,1,1.0,1,1.0,1
46,min_diffuse,10,30,3,3,0.05,0.95,0.8762202914711688,13,3.0,0,2.0,1,2.0,1
47,min_diffuse,10,30,3,3,0.05,0.95,0.9078499776023924,14,2.0,1,2.0,1,2.0,1
48,min_diffuse,10,30,3,3,0.05,0.95,0.9134065610681054,7,2.0,0,1.0,1,2.0,0
49,min_diffuse,10,30,3,3,0.05,0.95,0.881086465010998,13,2.0,1,2.0,1,2.0,1
50,min_diffuse,10,30,3,3,0.05,0.95,0.8942814600550504,17,2.0,1,2.0,1,2.0,1
51,min_diffuse,10,30,3,3,0.05,0.95,0.9376327472850552,40,4.0,1,4.0,1,4.0,1
52,min_diffuse,10,30,3,3,0.05,0.95,0.8768531561258756,7,2.0,1,2.0,1,2.0,1
53,min_diffuse,10,30,3,3,0.05,0.95,0.8778103278151761,10,2.0,1,2.0,1,2.0,1
54,min_diffuse,10,30,3,3,0.05,0.95,0.8713300623273514,15,2.0,1,2.0,1,2.0,1
55,min_diffuse,10,30,3,3,0.05,0.95,0.9192775577553352,37,3.0,1,3.0,1,3.0,1
56,min_diffuse,10,30,3,3,0.05,0.95,0.8373996480101823,4,2.0,1,2.0,1,2.0,1
57,min_diffuse,10,30,3,3,0.05,0.95,0.8128192542208601,8,2.0,1,2.0,1,2.0,1
58,min_diffuse,10,30,3,3,0.05,0.95,0.9311112883800378,14,2.0,1,2.0,1,2.0,1
59,min_diffuse,10,30,3,3,0.05,0.95,0.6871492986548842,2,1.0,1,1.0,1,1.0,1
60,min_diffuse,10,30,3,3,0.05,0.95,0.8464979971629224,7,2.0,1,2.0,1,2.0,1
61,min_diffuse,10,30,3,3,0.05,0.95,0.946581056978822,48,4.0,0,4.0,0,3.0,1
62,min_diffuse,10,30,3,3,0.05,0.95,0.8257628765099853,7,2.0,1,2.0,1,2.0,1
63,min_diffuse,10,30,3,3,0.05,0.95,0.6759522440007606,4,2.0,0,1.0,1,1.0,1
64,min_diffuse,10,30,3,3,0.05,0.95,0.9039025467251944,6,2.0,1,2.0,1,2.0,1
65,min_diffuse,10,30,3,3,0.05,0.95,0.943645851646762,6,2.0,1,2.0,1,2.0,1
66,min_diffuse,10,30,3,3,0.05,0.95,0.9010298170870198,10,2.0,1,2.0,1,2.0,1
67,min_diffuse,10,30,3,3,0.05,0.95,0.8849472069461433,24,2.0,1,2.0,1,2.0,1
68,min_diffuse,10,30,3,3,0.05,0.95,0.8196194388720965,10,2.0,1,2.0,1,2.0,1
69,min_diffuse,10,30,3,3,0.05,0.95,0.8903048471321628,4,2.0,0,1.0,1,2.0,0
70,min_diffuse,10,30,3,3,0.05,0.95,0.9473537582005236,17,3.0,0,2.0,1,2.0,1
71,min_diffuse,10,30,3,3,0.05,0.95,0.9352028399807036,18,2.0,1,2.0,1,2.0,1
72,min_diffuse,10,30,3,3,0.05,0.95,0.8415796677577114,2,1.0,1,1.0,1,1.0,1
73,min_diffuse,10,30,3,3,0.05,0.95,0.7617302247688778,7,2.0,1,2.0,1,2.0,1
74,min_diffuse,10,30,3,3,0.05,0.95,0.8054070264078771,5,2.0,0,1.0,1,1.0,1
75,min_diffuse,10,30,3,3,0.05,0.95,0.944885109608805,41,4.0,0,3.0,1,3.0,1
76,min_diffuse,10,30,3,3,0.05,0.95,0.8629693072164245,3,1.0,1,2.0,0,2.0,0
77,min_diffuse,10,30,3,3,0.05,0.95,0.9234767290225055,9,2.0,0,2.0,0,1.0,1
78,min_diffuse,10,30,3,3,0.05,0.95,0.8717201178561498,12,2.0,1,2.0,1,2.0,1
79,min_diffuse,10,30,3,3,0.05,0.95,0.8821858291682642,11,3.0,0,2.0,1,3.0,0
80,min_diffuse,10,30,3,3,0.05,0.95,0.9080644579243252,10,2.0,1,3.0,0,2.0,1
81,min_diffuse,10,30,3,3,0.05,0.95,0.937642356877939,43,3.0,1,3.0,1,3.0,1
82,min_diffuse,10,30,3,3,0.05,0.95,0.9164445700589278,31,3.0,1,3.0,1,3.0,1
83,min_diffuse,10,30,3,3,0.05,0.95,0.8243630405465888,8,2.0,1,2.0,1,2.0,1
84,min_diffuse,10,30,3,3,0.05,0.95,0.8849053225257946,12,2.0,1,2.0,1,2.0,1
85,min_diffuse,10,30,3,3,0.05,0.95,0.9458922847051946,16,3.0,0,2.0,1,2.0,1
86,min_diffuse,10,30,3,3,0.05,0.95,0.6822432943431684,8,2.0,1,2.0,1,2.0,1
87,min_diffuse,10,30,3,3,0.05,0.95,0.9042295519338296,18,3.0,0,3.0,0,2.0,1
88,min_diffuse,10,30,3,3,0.05,0.95,0.8269321284348896,3,1.0,1,1.0,1,2.0,0
89,min_diffuse,10,30,3,3,0.05,0.95,0.8974050738901737,9,2.0,1,2.0,1,2.0,1
90,min_diffuse,10,30,3,3,0.05,0.95,0.9384338912024104,7,2.0,0,1.0,1,2.0,0
91,min_diffuse,10,30,3,3,0.05,0.95,0.838713879434662,26,3.0,1,3.0,1,3.0,1
92,min_diffuse,10,30,3,3,0.05,0.95,0.921953872285704,36,4.0,0,4.0,0,3.0,1
93,min_diffuse,10,30,3,3,0.05,0.95,0.8784466594034669,12,2.0,1,2.0,1,2.0,1
94,min_diffuse,10,30,3,3,0.05,0.95,0.8409338499166251,11,2.0,1,2.0,1,2.0,1
95,min_diffuse,10,30,3,3,0.05,0.95,0.8293667545362013,11,2.0,1,2.0,1,2.0,1
96,min_diffuse,10,30,3,3,0.05,0.95,0.9393447598311668,18,2.0,1,2.0,1,2.0,1
97,min_diffuse,10,30,3,3,0.05,0.95,0.8246772367601543,13,3.0,0,2.0,1,3.0,0
98,min_diffuse,10,30,3,3,0.05,0.95,0.8952306792848047,25,3.0,0,2.0,1,2.0,1
99,min_diffuse,10,30,3,3,0.05,0.95,0.926070148524226,8,2.0,1,2.0,1,2.0,1
100,min_diffuse,10,30,3,3,0.05,0.95,0.913322002873777,8,2.0,1,2.0,1,2.0,1
101,min_diffuse,10,30,3,3,0.05,0.95,0.8728045751842466,4,2.0,0,1.0,1,2.0,0
102,min_diffuse,10,30,3,3,0.05,0.95,0.8121026435481479,17,3.0,1,3.0,1,3.0,1
103,min_diffuse,10,30,3,3,0.05,0.95,0.52084316074742,2,1.0,1,1.0,1,1.0,1
104,min_diffuse,10,30,3,3,0.05,0.95,0.8956815700629626,12,2.0,1,2.0,1,2.0,1
105,min_diffuse,10,30,3,3,0.05,0.95,0.8447905023318304,7,2.0,1,2.0,1,2.0,1
106,min_diffuse,10,30,3,3,0.05,0.95,0.9172713790528868,20,3.0,0,2.0,1,3.0,0
107,min_diffuse,10,30,3,3,0.05,0.95,0.8111825730852558,7,2.0,1,2.0,1,2.0,1
108,min_diffuse,10,30,3,3,0.05,0.95,0.7373818252104402,2,1.0,1,1.0,1,1.0,1
109,min_diffuse,10,30,3,3,0.05,0.95,0.8846669162300905,21,2.0,1,2.0,1,2.0,1
110,min_diffuse,10,30,3,3,0.05,0.95,0.9256913594720212,35,3.0,0,2.0,1,2.0,1
111,min_diffuse,10,30,3,3,0.05,0.95,0.9326458229207802,30,4.0,0,3.0,1,3.0,1
112,min_diffuse,10,30,3,3,0.05,0.95,0.9110309215212176,7,2.0,1,2.0,1,2.0,1
113,min_diffuse,10,30,3,3,0.05,0.95,0.7521744664849261,3,1.0,1,1.0,1,2.0,0
114,min_diffuse,10,30,3,3,0.05,0.95,0.9439734537295712,30,3.0,1,3.0,1,3.0,1
115,min_diffuse,10,30,3,3,0.05,0.95,0.9175995466399955,29,3.0,0,2.0,1,2.0,1
116,min_diffuse,10,30,3,3,0.05,0.95,0.9002967730120214,13,2.0,1,2.0,1,2.0,1
117,min_diffuse,10,30,3,3,0.05,0.95,0.9441620542292868,22,3.0,1,3.0,1,3.0,1
118,min_diffuse,10,30,3,3,0.05,0.95,0.8280620211470991,9,2.0,1,2.0,1,2.0,1
119,min_diffuse,10,30,3,3,0.05,0.95,0.9110629764771312,14,2.0,1,2.0,1,2.0,1
120,min_diffuse,10,30,3,3,0.05,0.95,0.924689523301352,12,2.0,1,2.0,1,3.0,0
121,min_diffuse,10,30,3,3,0.05,0.95,0.8228471725941757,4,2.0,1,2.0,1,2.0,1
122,min_diffuse,10,30,3,3,0.05,0.95,0.8711607467424215,7,2.0,1,2.0,1,2.0,1
123,min_diffuse,10,30,3,3,0.05,0.95,0.7689870388643111,3,1.0,1,1.0,1,1.0,1
124,min_diffuse,10,30,3,3,0.05,0.95,0.8356157840334268,6,2.0,1,2.0,1,2.0,1
125,min_diffuse,10,30,3,3,0.05,0.95,0.8567658757154859,7,2.0,1,2.0,1,2.0,1
126,min_diffuse,10,30,3,3,0.05,0.95,0.9365081422915064,3,1.0,1,1.0,1,2.0,0
127,min_diffuse,10,30,3,3,0.05,0.95,0.7305559785066905,4,2.0,0,2.0,0,1.0,1
128,min_diffuse,10,30,3,3,0.05,0.95,0.7333393951926179,3,1.0,1,1.0,1,1.0,1
129,min_diffuse,10,30,3,3,0.05,0.95,0.8865964166749036,23,3.0,0,2.0,1,2.0,1
130,min_diffuse,10,30,3,3,0.05,0.95,0.7901807975108448,5,2.0,0,1.0,1,1.0,1
131,min_diffuse,10,30,3,3,0.05,0.95,0.9202052220723176,14,2.0,1,2.0,1,2.0,1
132,min_diffuse,10,30,3,3,0.05,0.95,0.7480669853285482,8,2.0,1,2.0,1,2.0,1
133,min_diffuse,10,30,3,3,0.05,0.95,0.7980630017890636,5,2.0,1,2.0,1,2.0,1
134,min_diffuse,10,30,3,3,0.05,0.95,0.8610743180763719,8,2.0,1,2.0,1,2.0,1
135,min_diffuse,10,30,3,3,0.05,0.95,0.9408787573030236,8,2.0,1,2.0,1,2.0,1
136,min_diffuse,10,30,3,3,0.05,0.95,0.8371805123756385,16,2.0,1,2.0,1,2.0,1
137,min_diffuse,10,30,3,3,0.05,0.95,0.8058361000619839,4,2.0,0,1.0,1,2.0,0
138,min_diffuse,10,30,3,3,0.05,0.95,0.8660708499221205,13,3.0,1,3.0,1,3.0,1
139,min_diffuse,10,30,3,3,0.05,0.95,0.7929552400923728,6,2.0,0,2.0,0,1.0,1
140,min_diffuse,10,30,3,3,0.05,0.95,0.8834965382164383,2,1.0,1,2.0,0,2.0,0
141,min_diffuse,10,30,3,3,0.05,0.95,0.92514666792265,14,3.0,0,2.0,1,3.0,0
142,min_diffuse,10,30,3,3,0.05,0.95,0.9315666547090614,30,3.0,1,3.0,1,4.0,0
143,min_diffuse,10,30,3,3,0.05,0.95,0.8396882579665444,8,2.0,1,2.0,1,2.0,1
144,min_diffuse,10,30,3,3,0.05,0.95,0.92619436606282,34,3.0,1,3.0,1,3.0,1
145,min_diffuse,10,30,3,3,0.05,0.95,0.9444553888565784,5,2.0,1,2.0,1,2.0,1
146,min_diffuse,10,30,3,3,0.05,0.95,0.6984415320444449,4,2.0,1,2.0,1,2.0,1
147,min_diffuse,10,30,3,3,0.05,0.95,0.9187959414050036,15,2.0,1,2.0,1,2.0,1
148,min_diffuse,10,30,3,3,0.05,0.95,0.814757354171888,4,2.0,0,1.0,1,1.0,1
149,min_diffuse,10,30,3,3,0.05,0.95,0.938796896380187,20,3.0,1,3.0,1,3.0,1
150,min_diffuse,10,30,3,3,0.05,0.95,0.9028583126268468,23,3.0,1,3.0,1,3.0,1
151,min_diffuse,10,30,3,3,0.05,0.95,0.8558886551514762,10,2.0,1,2.0,1,2.0,1
152,min_diffuse,10,30,3,3,0.05,0.95,0.926673779647527,14,3.0,0,2.0,1,2.0,1
153,min_diffuse,10,30,3,3,0.05,0.95,0.8025939678843549,5,2.0,0,1.0,1,1.0,1
154,min_diffuse,10,30,3,3,0.05,0.95,0.7431061276139216,3,1.0,1,1.0,1,1.0,1
155,min_diffuse,10,30,3,3,0.05,0.95,0.9455674267431836,6,2.0,1,2.0,1,2.0,1
156,min_diffuse,10,30,3,3,0.05,0.95,0.7835451038622655,7,2.0,1,2.0,1,2.0,1
157,min_diffuse,10,30,3,3,0.05,0.95,0.9064023636986168,7,2.0,1,2.0,1,2.0,1
158,min_diffuse,10,30,3,3,0.05,0.95,0.9099326403135304,5,2.0,1,2.0,1,2.0,1
159,min_diffuse,10,30,3,3,0.05,0.95,0.7225093785340653,2,1.0,1,1.0,1,2.0,0
160,min_diffuse,10,30,3,3,0.05,0.95,0.9263975785726644,8,2.0,1,2.0,1,2.0,1
161,min_diffuse,10,30,3,3,0.05,0.95,0.924813650794229,19,3.0,1,3.0,1,3.0,1
162,min_diffuse,10,30,3,3,0.05,0.95,0.8160235100997377,5,2.0,1,2.0,1,2.0,1
163,min_diffuse,10,30,3,3,0.05,0.95,0.5989999249280492,4,2.0,0,1.0,1,1.0,1
164,min_diffuse,10,30,3,3,0.05,0.95,0.947961880221175,17,3.0,0,2.0,1,3.0,0
165,min_diffuse,10,30,3,3,0.05,0.95,0.9475046822962956,5,2.0,1,2.0,1,2.0,1
166,min_diffuse,10,30,3,3,0.05,0.95,0.7811259698905312,5,2.0,0,1.0,1,1.0,1
167,min_diffuse,10,30,3,3,0.05,0.95,0.7873888397523845,2,1.0,1,1.0,1,1.0,1
168,min_diffuse,10,30,3,3,0.05,0.95,0.7812044383497396,4,2.0,0,1.0,1,2.0,0
169,min_diffuse,10,30,3,3,0.05,0.95,0.8490322780041414,10,2.0,1,2.0,1,2.0,1
170,min_diffuse,10,30,3,3,0.05,0.95,0.9298087128583838,7,2.0,1,2.0,1,2.0,1
171,min_diffuse,10,30,3,3,0.05,0.95,0.8820448579806154,10,2.0,1,2.0,1,2.0,1
172,min_diffuse,10,30,3,3,0.05,0.95,0.7646670442156227,4,2.0,1,2.0,1,2.0,1
173,min_diffuse,10,30,3,3,0.05,0.95,0.805728016259482,9,2.0,1,2.0,1,2.0,1
174,min_diffuse,10,30,3,3,0.05,0.95,0.9240286106160374,4,2.0,0,1.0,1,2.0,0
175,min_diffuse,10,30,3,3,0.05,0.95,0.7766479528891134,7,2.0,1,2.0,1,2.0,1
176,min_diffuse,10,30,3,3,0.05,0.95,0.8339803573211174,5,2.0,0,1.0,1,2.0,0
177,min_diffuse,10,30,3,3,0.05,0.95,0.8641369064327002,6,2.0,1,2.0,1,2.0,1
178,min_diffuse,10,30,3,3,0.05,0.95,0.9037359763032692,7,2.0,1,2.0,1,2.0,1
179,min_diffuse,10,30,3,3,0.05,0.95,0.9461073647378876,45,4.0,0,3.0,1,3.0,1
180,min_diffuse,10,30,3,3,0.05,0.95,0.9474179605168412,14,3.0,0,2.0,1,3.0,0
181,min_diffuse,10,30,3,3,0.05,0.95,0.9162429272025906,11,3.0,0,2.0,1,2.0,1
182,min_diffuse,10,30,3,3,0.05,0.95,0.7820470586634508,7,2.0,1,2.0,1,2.0,1
183,min_diffuse,10,30,3,3,0.05,0.95,0.890451958671642,11,2.0,1,2.0,1,2.0,1
184,min_diffuse,10,30,3,3,0.05,0.95,0.8832068422597416,4,2.0,1,2.0,1,2.0,1
185,min_diffuse,10,30,3,3,0.05,0.95,0.8930083419971068,9,2.0,1,2.0,1,2.0,1
186,min_diffuse,10,30,3,3,0.05,0.95,0.9365699271991956,43,4.0,1,4.0,1,4.0,1
187,min_diffuse,10,30,3,3,0.05,0.95,0.8876347842841569,9,2.0,1,2.0,1,2.0,1
188,min_diffuse,10,30,3,3,0.05,0.95,0.9305783054429136,7,2.0,1,2.0,1,2.0,1
189,min_diffuse,10,30,3,3,0.05,0.95,0.8056763491928058,8,2.0,1,2.0,1,2.0,1
190,min_diffuse,10,30,3,3,0.05,0.95,0.9171883630104348,13,2.0,1,2.0,1,2.0,1
191,min_diffuse,10,30,3,3,0.05,0.95,0.8947249415358722,24,3.0,0,2.0,1,3.0,0
192,min_diffuse,10,30,3,3,0.05,0.95,0.9403114711506388,33,4.0,0,4.0,0,3.0,1
193,min_diffuse,10,30,3,3,0.05,0.95,0.9366589369973012,10,2.0,1,2.0,1,2.0,1
194,min_diffuse,10,30,3,3,0.05,0.95,0.3306832301387198,2,1.0,1,1.0,1,1.0,1
195,min_diffuse,10,30,3,3,0.05,0.95,0.935636695257542,11,2.0,1,2.0,1,2.0,1
196,min_diffuse,10,30,3,3,0.05,0.95,0.944372729365994,16,3.0,0,2.0,1,3.0,0
197,min_diffuse,10,30,3,3,0.05,0.95,0.7049810333222389,3,1.0,1,1.0,1,1.0,1
198,min_diffuse,10,30,3,3,0.05,0.95,0.8100942284454241,6,2.0,1,2.0,1,2.0,1
199,min_diffuse,10,30,3,3,0.05,0.95,0.9276075971277534,24,4.0,0,4.0,0,3.0,1
200,min_diffuse,10,30,3,3,0.05,0.95,0.7421691835670599,4,2.0,0,1.0,1,1.0,1
201,min_diffuse,10,30,3,3,0.05,0.95,0.8537120204119466,15,3.0,0,2.0,1,2.0,1
202,min_diffuse,10,30,3,3,0.05,0.95,0.8680904480795709,19,3.0,0,2.0,1,2.0,1
203,min_diffuse,10,30,3,3,0.05,0.95,0.884602672341844,9,2.0,1,2.0,1,2.0,1
204,min_diffuse,10,30,3,3,0.05,0.95,0.8358005255633947,8,2.0,1,2.0,1,2.0,1
205,min_diffuse,10,30,3,3,0.05,0.95,0.9098564224300676,2,1.0,1,1.0,1,2.0,0
206,min_diffuse,10,30,3,3,0.05,0.95,0.946329836899482,18,2.0,1,2.0,1,2.0,1
207,min_diffuse,10,30,3,3,0.05,0.95,0.9269808279289076,8,2.0,1,2.0,1,2.0,1
208,min_diffuse,10,30,3,3,0.05,0.95,0.807707499280014,9,2.0,1,2.0,1,2.0,1
209,min_diffuse,10,30,3,3,0.05,0.95,0.911208622902732,35,4.0,0,4.0,0,3.0,1
210,min_diffuse,10,30,3,3,0.05,0.95,0.8210496725582047,12,2.0,1,2.0,1,2.0,1
211,min_diffuse,10,30,3,3,0.05,0.95,0.9412198413945336,24,3.0,1,3.0,1,3.0,1
212,min_diffuse,10,30,3,3,0.05,0.95,0.943092126417194,18,2.0,1,2.0,1,2.0,1
213,min_diffuse,10,30,3,3,0.05,0.95,0.949569357521566,11,2.0,1,2.0,1,2.0,1
214,min_diffuse,10,30,3,3,0.05,0.95,0.939879519459788,18,3.0,1,3.0,1,3.0,1
215,min_diffuse,10,30,3,3,0.05,0.95,0.9407010022165044,9,2.0,1,2.0,1,2.0,1
216,min_diffuse,10,30,3,3,0.05,0.95,0.7338379960677633,6,2.0,1,2.0,1,2.0,1
217,min_diffuse,10,30,3,3,0.05,0.95,0.9297436451137684,20,3.0,0,3.0,0,2.0,1
218,min_diffuse,10,30,3,3,0.05,0.95,0.8988143204294997,10,3.0,1,3.0,1,3.0,1
219,min_diffuse,10,30,3,3,0.05,0.95,0.9491964336921443,46,4.0,0,3.0,1,3.0,1
220,min_diffuse,10,30,3,3,0.05,0.95,0.8317313806512865,9,2.0,1,2.0,1,2.0,1
221,min_diffuse,10,30,3,3,0.05,0.95,0.9494855505256304,73,6.0,0,6.0,0,5.0,1
222,min_diffuse,10,30,3,3,0.05,0.95,0.93809207995649,14,3.0,0,3.0,0,2.0,1
223,min_diffuse,10,30,3,3,0.05,0.95,0.9380357629158876,8,2.0,1,2.0,1,2.0,1
224,min_diffuse,10,30,3,3,0.05,0.95,0.885454077541681,19,3.0,1,3.0,1,3.0,1
225,min_diffuse,10,30,3,3,0.05,0.95,0.9474987361379892,18,3.0,0,2.0,1,3.0,0
226,min_diffuse,10,30,3,3,0.05,0.95,0.8252893054528387,12,2.0,1,2.0,1,2.0,1
227,min_diffuse,10,30,3,3,0.05,0.95,0.9371038264229234,7,2.0,1,2.0,1,2.0,1
228,min_diffuse,10,30,3,3,0.05,0.95,0.9302772338971,9,2.0,1,2.0,1,3.0,0
229,min_diffuse,10,30,3,3,0.05,0.95,0.9008234221708924,6,2.0,1,2.0,1,2.0,1
230,min_diffuse,10,30,3,3,0.05,0.95,0.7452585581304602,4,2.0,0,1.0,1,1.0,1
231,min_diffuse,10,30,3,3,0.05,0.95,0.931065173359609,3,1.0,1,1.0,1,2.0,0
232,min_diffuse,10,30,3,3,0.05,0.95,0.8276580925997731,3,1.0,1,1.0,1,1.0,1
233,min_diffuse,10,30,3,3,0.05,0.95,0.94121269336026,9,2.0,1,2.0,1,3.0,0
234,min_diffuse,10,30,3,3,0.05,0.95,0.8644057240888376,3,1.0,1,1.0,1,1.0,1
235,min_diffuse,10,30,3,3,0.05,0.95,0.9115003816431676,10,2.0,1,2.0,1,2.0,1
236,min_diffuse,10,30,3,3,0.05,0.95,0.9432720986698072,14,2.0,1,2.0,1,2.0,1
237,min_diffuse,10,30,3,3,0.05,0.95,0.8981723214059294,23,3.0,1,3.0,1,3.0,1
238,min_diffuse,10,30,3,3,0.05,0.95,0.8280125772250424,15,3.0,0,2.0,1,2.0,1
239,min_diffuse,10,30,3,3,0.05,0.95,0.9430092796173476,42,3.0,1,4.0,0,3.0,1
240,min_diffuse,10,30,3,3,0.05,0.95,0.9397993214036956,18,2.0,1,2.0,1,2.0,1
241,min_diffuse,10,30,3,3,0.05,0.95,0.8702229905262283,21,3.0,1,3.0,1,3.0,1
242,min_diffuse,10,30,3,3,0.05,0.95,0.8977864084620524,24,3.0,1,4.0,0,3.0,1
243,min_diffuse,10,30,3,3,0.05,0.95,0.8088608704991107,8,2.0,0,2.0,0,1.0,1
244,min_diffuse,10,30,3,3,0.05,0.95,0.87649642383765,8,2.0,1,2.0,1,2.0,1
245,min_diffuse,10,30,3,3,0.05,0.95,0.9334795035235848,9,2.0,1,2.0,1,2.0,1
246,min_diffuse,10,30,3,3,0.05,0.95,0.9313126899760849,3,1.0,1,1.0,1,2.0,0
247,min_diffuse,10,30,3,3,0.05,0.95,0.8891774865405456,8,2.0,1,2.0,1,2.0,1
248,min_diffuse,10,30,3,3,0.05,0.95,0.6184298995115264,2,1.0,1,1.0,1,1.0,1
249,min_diffuse,10,30,3,3,0.05,0.95,0.7754273385161924,16,2.0,1,2.0,1,2.0,1
250,min_diffuse,10,30,3,3,0.05,0.95,0.9027457053160994,5,2.0,0,1.0,1,2.0,0
251,min_diffuse,10,30,3,3,0.05,0.95,0.8765956253849805,5,2.0,1,2.0,1,2.0,1
252,min_diffuse,10,30,3,3,0.05,0.95,0.9165593868597344,12,2.0,1,2.0,1,2.0,1
253,min_diffuse,10,30,3,3,0.05,0.95,0.8849611216884481,5,2.0,1,2.0,1,2.0,1
254,min_diffuse,10,30,3,3,0.05,0.95,0.9300450911659012,8,2.0,1,2.0,1,2.0,1
255,min_diffuse,10,30,3,3,0.05,0.95,0.7082285390771739,8,2.0,1,2.0,1,2.0,1
256,min_diffuse,10,30,3,3,0.05,0.95,0.8530923653501077,21,3.0,0,2.0,1,3.0,0
257,min_diffuse,10,30,3,3,0.05,0.95,0.9165632993966146,14,3.0,1,3.0,1,3.0,1
258,min_diffuse,10,30,3,3,0.05,0.95,0.92304255151868,11,2.0,1,2.0,1,2.0,1
259,min_diffuse,10,30,3,3,0.05,0.95,0.7221382896115239,3,1.0,1,1.0,1,1.0,1
260,min_diffuse,10,30,3,3,0.05,0.95,0.914730409414347,11,2.0,1,2.0,1,2.0,1
261,min_diffuse,10,30,3,3,0.05,0.95,0.8930177780903564,16,2.0,1,2.0,1,2.0,1
262,min_diffuse,10,30,3,3,0.05,0.95,0.8918385985643021,5,2.0,0,1.0,1,2.0,0
263,min_diffuse,10,30,3,3,0.05,0.95,0.8873966181165672,2,1.0,1,1.0,1,2.0,0
264,min_diffuse,10,30,3,3,0.05,0.95,0.7535623044084508,3,1.0,1,1.0,1,1.0,1
265,min_diffuse,10,30,3,3,0.05,0.95,0.8914859368099085,5,2.0,0,1.0,1,2.0,0
266,min_diffuse,10,30,3,3,0.05,0.95,0.8222431143659993,8,2.0,1,2.0,1,2.0,1
267,min_diffuse,10,30,3,3,0.05,0.95,0.8260299625418052,15,3.0,0,2.0,1,2.0,1
268,min_diffuse,10,30,3,3,0.05,0.95,0.8717681272357748,13,3.0,1,3.0,1,3.0,1
269,min_diffuse,10,30,3,3,0.05,0.95,0.7613752970014426,9,2.0,1,2.0,1,2.0,1
270,min_diffuse,10,30,3,3,0.05,0.95,0.6855988671486298,10,2.0,1,2.0,1,2.0,1
271,min_diffuse,10,30,3,3,0.05,0.95,0.913574049423563,12,2.0,1,2.0,1,2.0,1
272,min_diffuse,10,30,3,3,0.05,0.95,0.8897111295794728,21,3.0,0,3.0,0,2.0,1
273,min_diffuse,10,30,3,3,0.05,0.95,0.8796548877713065,19,3.0,1,3.0,1,3.0,1
274,min_diffuse,10,30,3,3,0.05,0.95,0.8604067897388257,4,2.0,0,1.0,1,2.0,0
275,min_diffuse,10,30,3,3,0.05,0.95,0.8122289417216284,8,2.0,1,2.0,1,2.0,1
276,min_diffuse,10,30,3,3,0.05,0.95,0.8283995334876461,11,2.0,1,2.0,1,2.0,1
277,min_diffuse,10,30,3,3,0.05,0.95,0.8898639417961367,24,4.0,0,3.0,1,3.0,1
278,min_diffuse,10,30,3,3,0.05,0.95,0.9357741657718776,64,4.0,1,4.0,1,4.0,1
279,min_diffuse,10,30,3,3,0.05,0.95,0.8540041289010325,14,2.0,1,2.0,1,2.0,1
280,min_diffuse,10,30,3,3,0.05,0.95,0.8280789505303408,4,2.0,0,1.0,1,2.0,0
281,min_diffuse,10,30,3,3,0.05,0.95,0.9497482797642997,7,2.0,1,2.0,1,2.0,1
282,min_diffuse,10,30,3,3,0.05,0.95,0.9394721595015006,11,2.0,1,2.0,1,3.0,0
283,min_diffuse,10,30,3,3,0.05,0.95,0.802231299125877,23,3.0,1,3.0,1,3.0,1
284,min_diffuse,10,30,3,3,0.05,0.95,0.8965299871921367,5,2.0,1,2.0,1,2.0,1
285,min_diffuse,10,30,3,3,0.05,0.95,0.8995030901638374,10,2.0,1,2.0,1,2.0,1
286,min_diffuse,10,30,3,3,0.05,0.95,0.880908847135561,6,2.0,1,2.0,1,2.0,1
287,min_diffuse,10,30,3,3,0.05,0.95,0.8636500647464745,6,2.0,1,2.0,1,2.0,1
288,min_diffuse,10,30,3,3,0.05,0.95,0.8972630687672033,13,3.0,1,3.0,1,3.0,1
289,min_diffuse,10,30,3,3,0.05,0.95,0.9113435297622372,39,3.0,1,3.0,1,3.0,1
290,min_diffuse,10,30,3,3,0.05,0.95,0.8587048957857927,8,2.0,1,2.0,1,2.0,1
291,min_diffuse,10,30,3,3,0.05,0.95,0.9218908640150896,19,3.0,1,3.0,1,3.0,1
292,min_diffuse,10,30,3,3,0.05,0.95,0.7740134870540858,4,2.0,0,1.0,1,1.0,1
293,min_diffuse,10,30,3,3,0.05,0.95,0.9223601888648244,13,2.0,1,2.0,1,2.0,1
294,min_diffuse,10,30,3,3,0.05,0.95,0.8722734293636076,11,2.0,1,2.0,1,2.0,1
295,min_diffuse,10,30,3,3,0.05,0.95,0.7272399506341869,5,2.0,0,1.0,1,1.0,1
296,min_diffuse,10,30,3,3,0.05,0.95,0.7908566077512288,6,2.0,1,2.0,1,2.0,1
297,min_diffuse,10,30,3,3,0.05,0.95,0.7718306463138059,4,2.0,1,2.0,1,2.0,1
298,min_diffuse,10,30,3,3,0.05,0.95,0.9143386949147904,13,3.0,1,3.0,1,3.0,1
299,min_diffuse,10,30,3,3,0.05,0.95,0.7545720467036904,5,2.0,1,2.0,1,2.0,1
300,min_diffuse,10,30,3,3,0.05,0.95,0.7684832918957105,8,2.0,0,2.0,0,1.0,1
301,min_diffuse,10,30,3,3,0.05,0.95,0.8879309996277494,10,2.0,1,2.0,1,2.0,1
302,min_diffuse,10,30,3,3,0.05,0.95,0.8810922322862679,23,3.0,0,3.0,0,2.0,1
303,min_diffuse,10,30,3,3,0.05,0.95,0.9021696128728316,8,2.0,1,2.0,1,2.0,1
304,min_diffuse,10,30,3,3,0.05,0.95,0.8071261206275879,13,2.0,1,2.0,1,2.0,1
305,min_diffuse,10,30,3,3,0.05,0.95,0.8617929778405903,18,2.0,1,2.0,1,2.0,1
306,min_diffuse,10,30,3,3,0.05,0.95,0.9365631348923228,43,3.0,1,3.0,1,3.0,1
307,min_diffuse,10,30,3,3,0.05,0.95,0.7318917861797675,10,2.0,1,2.0,1,2.0,1
308,min_diffuse,10,30,3,3,0.05,0.95,0.7413445028402527,4,2.0,0,1.0,1,2.0,0
309,min_diffuse,10,30,3,3,0.05,0.95,0.8769501807066595,7,2.0,1,2.0,1,2.0,1
310,min_diffuse,10,30,3,3,0.05,0.95,0.921439493710247,8,2.0,1,2.0,1,2.0,1
311,min_diffuse,10,30,3,3,0.05,0.95,0.8797729616285543,6,2.0,1,2.0,1,2.0,1
312,min_diffuse,10,30,3,3,0.05,0.95,0.9497387072969438,14,3.0,1,3.0,1,3.0,1
313,min_diffuse,10,30,3,3,0.05,0.95,0.8492919867537184,4,2.0,1,2.0,1,2.0,1
314,min_diffuse,10,30,3,3,0.05,0.95,0.8747293621143595,5,2.0,1,2.0,1,2.0,1
315,min_diffuse,10,30,3,3,0.05,0.95,0.8975520139850348,14,2.0,1,2.0,1,2.0,1
316,min_diffuse,10,30,3,3,0.05,0.95,0.8982498713789122,3,1.0,1,1.0,1,1.0,1
317,min_diffuse,10,30,3,3,0.05,0.95,0.903745925815028,11,3.0,1,3.0,1,3.0,1
318,min_diffuse,10,30,3,3,0.05,0.95,0.9424747395979544,3,1.0,1,1.0,1,2.0,0
319,min_diffuse,10,30,3,3,0.05,0.95,0.9401988600086508,26,3.0,1,3.0,1,3.0,1
320,min_diffuse,10,30,3,3,0.05,0.95,0.9278506517972868,9,2.0,1,2.0,1,2.0,1
321,min_diffuse,10,30,3,3,0.05,0.95,0.94792918492105,6,2.0,1,2.0,1,2.0,1
322,min_diffuse,10,30,3,3,0.05,0.95,0.8932486671278197,16,2.0,1,2.0,1,2.0,1
323,min_diffuse,10,30,3,3,0.05,0.95,0.8464243604567416,7,2.0,1,2.0,1,2.0,1
324,min_diffuse,10,30,3,3,0.05,0.95,0.9486167708803838,28,3.0,0,3.0,0,2.0,1
325,min_diffuse,10,30,3,3,0.05,0.95,0.8535279242784396,9,2.0,1,2.0,1,2.0,1
326,min_diffuse,10,30,3,3,0.05,0.95,0.889342417091204,12,3.0,1,3.0,1,3.0,1
327,min_diffuse,10,30,3,3,0.05,0.95,0.9300334642636268,15,3.0,0,2.0,1,2.0,1
328,min_diffuse,10,30,3,3,0.05,0.95,0.4530240813811587,5,2.0,1,2.0,1,2.0,1
329,min_diffuse,10,30,3,3,0.05,0.95,0.8516305378829855,6,2.0,1,2.0,1,2.0,1
330,min_diffuse,10,30,3,3,0.05,0.95,0.92004667035756,8,2.0,1,2.0,1,2.0,1
331,min_diffuse,10,30,3,3,0.05,0.95,0.9195892302277172,18,2.0,1,2.0,1,2.0,1
332,min_diffuse,10,30,3,3,0.05,0.95,0.8739788705791056,14,3.0,0,2.0,1,2.0,1
333,min_diffuse,10,30,3,3,0.05,0.95,0.9445380524609996,21,3.0,0,2.0,1,2.0,1
334,min_diffuse,10,30,3,3,0.05,0.95,0.8412206000850896,4,2.0,1,2.0,1,2.0,1
335,min_diffuse,10,30,3,3,0.05,0.95,0.9033413396576124,24,3.0,0,2.0,1,3.0,0
336,min_diffuse,10,30,3,3,0.05,0.95,0.7232641812156154,3,1.0,1,1.0,1,1.0,1
337,min_diffuse,10,30,3,3,0.05,0.95,0.9072844647705544,4,2.0,0,1.0,1,1.0,1
338,min_diffuse,10,30,3,3,0.05,0.95,0.8046368570526734,12,2.0,1,2.0,1,2.0,1
339,min_diffuse,10,30,3,3,0.05,0.95,0.9352850723510624,30,4.0,0,3.0,1,4.0,0
340,min_diffuse,10,30,3,3,0.05,0.95,0.881616218088236,22,3.0,0,2.0,1,2.0,1
341,min_diffuse,10,30,3,3,0.05,0.95,0.938844064963608,18,3.0,1,3.0,1,3.0,1
342,min_diffuse,10,30,3,3,0.05,0.95,0.9251066293968956,25,3.0,0,2.0,1,2.0,1
343,min_diffuse,10,30,3,3,0.05,0.95,0.8569322827102342,10,2.0,1,2.0,1,2.0,1
344,min_diffuse,10,30,3,3,0.05,0.95,0.9495502439078636,32,4.0,0,3.0,1,4.0,0
345,min_diffuse,10,30,3,3,0.05,0.95,0.9476274614333604,19,3.0,1,3.0,1,3.0,1
346,min_diffuse,10,30,3,3,0.05,0.95,0.8716395077126404,10,3.0,0,2.0,1,2.0,1
347,min_diffuse,10,30,3,3,0.05,0.95,0.7419743662816269,15,2.0,1,2.0,1,2.0,1
348,min_diffuse,10,30,3,3,0.05,0.95,0.9223711385633836,18,2.0,1,2.0,1,2.0,1
349,min_diffuse,10,30,3,3,0.05,0.95,0.9052444523914016,5,2.0,1,2.0,1,2.0,1
350,min_diffuse,10,30,3,3,0.05,0.95,0.8438043417076336,6,2.0,1,2.0,1,2.0,1
351,min_diffuse,10,30,3,3,0.05,0.95,0.9419263440931934,8,2.0,1,2.0,1,2.0,1
352,min_diffuse,10,30,3,3,0.05,0.95,0.9489371310003192,31,4.0,0,3.0,1,4.0,0
353,min_diffuse,10,30,3,3,0.05,0.95,0.91974031593411,8,2.0,1,2.0,1,2.0,1
354,min_diffuse,10,30,3,3,0.05,0.95,0.9465899976357138,76,5.0,0,4.0,1,4.0,1
355,min_diffuse,10,30,3,3,0.05,0.95,0.9102380560872376,17,3.0,0,3.0,0,2.0,1
356,min_diffuse,10,30,3,3,0.05,0.95,0.8740533534197463,9,2.0,1,2.0,1,2.0,1
357,min_diffuse,10,30,3,3,0.05,0.95,0.9487288092621704,14,3.0,0,2.0,1,3.0,0
358,min_diffuse,10,30,3,3,0.05,0.95,0.9315670120235988,3,1.0,1,2.0,0,2.0,0
359,min_diffuse,10,30,3,3,0.05,0.95,0.9438145903581246,9,2.0,1,2.0,1,2.0,1
360,min_diffuse,10,30,3,3,0.05,0.95,0.9495755839504088,18,2.0,1,2.0,1,2.0,1
361,min_diffuse,10,30,3,3,0.05,0.95,0.8915106444638092,10,2.0,1,2.0,1,2.0,1
362,min_diffuse,10,30,3,3,0.05,0.95,0.7390443158291246,3,1.0,1,1.0,1,1.0,1
363,min_diffuse,10,30,3,3,0.05,0.95,0.9453896805179371,13,3.0,0,2.0,1,2.0,1
364,min_diffuse,10,30,3,3,0.05,0.95,0.938539258249033,17,3.0,0,2.0,1,3.0,0
365,min_diffuse,10,30,3,3,0.05,0.95,0.8953375348272548,6,2.0,1,2.0,1,2.0,1
366,min_diffuse,10,30,3,3,0.05,0.95,0.8895715075956363,7,2.0,1,2.0,1,2.0,1
367,min_diffuse,10,30,3,3,0.05,0.95,0.9344602009908528,9,2.0,1,2.0,1,2.0,1
368,min_diffuse,10,30,3,3,0.05,0.95,0.7400098094247709,3,1.0,1,2.0,0,2.0,0
369,min_diffuse,10,30,3,3,0.05,0.95,0.9294572928859468,15,3.0,0,2.0,1,3.0,0
370,min_diffuse,10,30,3,3,0.05,0.95,0.9232730684169684,7,2.0,1,2.0,1,2.0,1
371,min_diffuse,10,30,3,3,0.05,0.95,0.89709106010049,8,2.0,1,2.0,1,2.0,1
372,min_diffuse,10,30,3,3,0.05,0.95,0.928403848337682,11,2.0,1,2.0,1,2.0,1
373,min_diffuse,10,30,3,3,0.05,0.95,0.8199412499989057,16,2.0,1,2.0,1,2.0,1
374,min_diffuse,10,30,3,3,0.05,0.95,0.8352583618594852,12,2.0,1,2.0,1,2.0,1
375,min_diffuse,10,30,3,3,0.05,0.95,0.901220348319915,8,2.0,1,2.0,1,2.0,1
376,min_diffuse,10,30,3,3,0.05,0.95,0.8923414058993194,11,2.0,1,2.0,1,2.0,1
377,min_diffuse,10,30,3,3,0.05,0.95,0.8847024610243407,11,2.0,1,2.0,1,2.0,1
378,min_diffuse,10,30,3,3,0.05,0.95,0.8197189789552469,9,2.0,1,2.0,1,2.0,1
379,min_diffuse,10,30,3,3,0.05,0.95,0.8851080147365932,6,2.0,1,2.0,1,2.0,1
380,min_diffuse,10,30,3,3,0.05,0.95,0.9038018417169869,13,2.0,1,2.0,1,2.0,1
381,min_diffuse,10,30,3,3,0.05,0.95,0.8961016264511146,7,2.0,1,2.0,1,2.0,1
382,min_diffuse,10,30,3,3,0.05,0.95,0.869675335774663,8,2.0,1,2.0,1,2.0,1
383,min_diffuse,10,30,3,3,0.05,0.95,0.8907467665734086,7,2.0,1,2.0,1,2.0,1
384,min_diffuse,10,30,3,3,0.05,0.95,0.9055948960491969,10,2.0,1,2.0,1,2.0,1
385,min_diffuse,10,30,3,3,0.05,0.95,0.8056597366210856,6,2.0,0,1.0,1,1.0,1
386,min_diffuse,10,30,3,3,0.05,0.95,0.8168548799840065,23,2.0,1,2.0,1,2.0,1
387,min_diffuse,10,30,3,3,0.05,0.95,0.94903681061617,38,3.0,1,3.0,1,3.0,1
388,min_diffuse,10,30,3,3,0.05,0.95,0.9190009585627472,5,2.0,1,2.0,1,2.0,1
389,min_diffuse,10,30,3,3,0.05,0.95,0.9397588967434694,14,2.0,1,2.0,1,2.0,1
390,min_diffuse,10,30,3,3,0.05,0.95,0.7985536449806305,9,2.0,1,2.0,1,2.0,1
391,min_diffuse,10,30,3,3,0.05,0.95,0.8683250865407094,4,2.0,1,2.0,1,2.0,1
392,min_diffuse,10,30,3,3,0.05,0.95,0.9242604729686404,6,2.0,1,2.0,1,2.0,1
393,min_diffuse,10,30,3,3,0.05,0.95,0.8838120982025595,27,3.0,1,3.0,1,3.0,1
394,min_diffuse,10,30,3,3,0.05,0.95,0.9025456453390684,14,3.0,0,2.0,1,2.0,1
395,min_diffuse,10,30,3,3,0.05,0.95,0.8120610776236983,7,2.0,1,2.0,1,2.0,1
396,min_diffuse,10,30,3,3,0.05,0.95,0.8564864188753313,30,4.0,1,4.0,1,4.0,1
397,min_diffuse,10,30,3,3,0.05,0.95,0.9486892775756244,4,2.0,1,2.0,1,2.0,1
398,min_diffuse,10,30,3,3,0.05,0.95,0.9368848736398834,29,3.0,1,3.0,1,3.0,1
399,min_diffuse,10,30,3,3,0.05,0.95,0.8938601492019912,17,2.0,1,2.0,1,2.0,1
400,min_diffuse,10,30,3,3,0.05,0.95,0.7441536969026123,9,2.0,1,2.0,1,2.0,1
401,min_diffuse,10,30,3,3,0.05,0.95,0.9413662389412746,59,4.0,1,4.0,1,5.0,0
402,min_diffuse,10,30,3,3,0.05,0.95,0.9020560313302394,7,2.0,1,2.0,1,2.0,1
403,min_diffuse,10,30,3,3,0.05,0.95,0.7190932626041537,4,2.0,1,2.0,1,2.0,1
404,min_diffuse,10,30,3,3,0.05,0.95,0.9070864160109872,8,2.0,1,2.0,1,2.0,1
405,min_diffuse,10,30,3,3,0.05,0.95,0.8752929818442226,5,2.0,1,2.0,1,2.0,1
406,min_diffuse,10,30,3,3,0.05,0.95,0.9336441869365208,15,3.0,0,2.0,1,3.0,0
407,min_diffuse,10,30,3,3,0.05,0.95,0.9092917225090412,10,2.0,1,2.0,1,2.0,1
408,min_diffuse,10,30,3,3,0.05,0.95,0.8823841767775115,32,2.0,1,2.0,1,3.0,0
409,min_diffuse,10,30,3,3,0.05,0.95,0.856595367812783,7,2.0,1,2.0,1,2.0,1
410,min_diffuse,10,30,3,3,0.05,0.95,0.8816936507896641,4,2.0,0,1.0,1,1.0,1
411,min_diffuse,10,30,3,3,0.05,0.95,0.6325789153237824,3,1.0,1,1.0,1,1.0,1
412,min_diffuse,10,30,3,3,0.05,0.95,0.8671128183037794,28,3.0,1,3.0,1,3.0,1
413,min_diffuse,10,30,3,3,0.05,0.95,0.8755431911460065,6,2.0,1,2.0,1,2.0,1
414,min_diffuse,10,30,3,3,0.05,0.95,0.9388872105401446,28,3.0,1,3.0,1,3.0,1
415,min_diffuse,10,30,3,3,0.05,0.95,0.6674762066009015,4,2.0,1,2.0,1,2.0,1
416,min_diffuse,10,30,3,3,0.05,0.95,0.7484041044154027,4,2.0,0,1.0,1,1.0,1
417,min_diffuse,10,30,3,3,0.05,0.95,0.8395434306531839,10,2.0,1,2.0,1,2.0,1
418,min_diffuse,10,30,3,3,0.05,0.95,0.8185103921151611,2,1.0,1,1.0,1,1.0,1
419,min_diffuse,10,30,3,3,0.05,0.95,0.9344532599583928,7,2.0,1,2.0,1,2.0,1
420,min_diffuse,10,30,3,3,0.05,0.95,0.9352937722301888,16,3.0,1,3.0,1,3.0,1
421,min_diffuse,10,30,3,3,0.05,0.95,0.9482303784713492,10,2.0,1,2.0,1,2.0,1
422,min_diffuse,10,30,3,3,0.05,0.95,0.9320019421994132,25,3.0,1,3.0,1,3.0,1
423,min_diffuse,10,30,3,3,0.05,0.95,0.9098901716165464,5,2.0,0,1.0,1,2.0,0
424,min_diffuse,10,30,3,3,0.05,0.95,0.8782827596459837,4,2.0,0,1.0,1,2.0,0
425,min_diffuse,10,30,3,3,0.05,0.95,0.9392146112612194,17,3.0,1,3.0,1,3.0,1
426,min_diffuse,10,30,3,3,0.05,0.95,0.9484141035085382,6,2.0,1,2.0,1,2.0,1
427,min_diffuse,10,30,3,3,0.05,0.95,0.9420602891468486,7,2.0,1,2.0,1,2.0,1
428,min_diffuse,10,30,3,3,0.05,0.95,0.9264072956661,21,3.0,1,3.0,1,3.0,1
429,min_diffuse,10,30,3,3,0.05,0.95,0.9363684409804148,55,4.0,0,4.0,0,3.0,1
430,min_diffuse,10,30,3,3,0.05,0.95,0.948630715769574,28,3.0,1,3.0,1,3.0,1
431,min_diffuse,10,30,3,3,0.05,0.95,0.8669738390578597,7,2.0,1,2.0,1,2.0,1
432,min_diffuse,10,30,3,3,0.05,0.95,0.8173886753990447,4,2.0,0,1.0,1,1.0,1
433,min_diffuse,10,30,3,3,0.05,0.95,0.9179722544101384,24,3.0,0,2.0,1,2.0,1
434,min_diffuse,10,30,3,3,0.05,0.95,0.8891533342405484,14,2.0,1,2.0,1,2.0,1
435,min_diffuse,10,30,3,3,0.05,0.95,0.8076763591835562,5,2.0,1,2.0,1,2.0,1
436,min_diffuse,10,30,3,3,0.05,0.95,0.9417789838549754,8,2.0,0,1.0,1,2.0,0
437,min_diffuse,10,30,3,3,0.05,0.95,0.9199953303690942,16,3.0,0,2.0,1,3.0,0
438,min_diffuse,10,30,3,3,0.05,0.95,0.9007286742747956,11,2.0,1,3.0,0,3.0,0
439,min_diffuse,10,30,3,3,0.05,0.95,0.920854077885691,25,3.0,1,3.0,1,3.0,1
440,min_diffuse,10,30,3,3,0.05,0.95,0.8635460612675505,5,2.0,1,2.0,1,2.0,1
441,min_diffuse,10,30,3,3,0.05,0.95,0.9107780609098496,27,3.0,1,3.0,1,3.0,1
442,min_diffuse,10,30,3,3,0.05,0.95,0.9009468879090284,17,3.0,0,2.0,1,2.0,1
443,min_diffuse,10,30,3,3,0.05,0.95,0.8773548121862975,2,1.0,1,1.0,1,2.0,0
444,min_diffuse,10,30,3,3,0.05,0.95,0.7816140603399491,3,1.0,1,2.0,0,2.0,0
445,min_diffuse,10,30,3,3,0.05,0.95,0.8728668181478535,12,3.0,1,3.0,1,3.0,1
446,min_diffuse,10,30,3,3,0.05,0.95,0.8469315263973285,7,2.0,1,2.0,1,2.0,1
447,min_diffuse,10,30,3,3,0.05,0.95,0.8359179514397719,3,1.0,1,2.0,0,2.0,0
448,min_diffuse,10,30,3,3,0.05,0.95,0.9426898095653378,5,2.0,1,2.0,1,2.0,1
449,min_diffuse,10,30,3,3,0.05,0.95,0.8116709627329761,16,3.0,0,2.0,1,2.0,1
450,min_diffuse,10,30,3,3,0.05,0.95,0.7600185705502415,23,2.0,1,2.0,1,2.0,1
451,min_diffuse,10,30,3,3,0.05,0.95,0.8098683690709751,4,2.0,0,1.0,1,1.0,1
452,min_diffuse,10,30,3,3,0.05,0.95,0.7320910548576043,2,1.0,1,1.0,1,1.0,1
453,min_diffuse,10,30,3,3,0.05,0.95,0.7426863058159474,4,2.0,1,2.0,1,2.0,1
454,min_diffuse,10,30,3,3,0.05,0.95,0.920937010127882,18,3.0,1,3.0,1,3.0,1
455,min_diffuse,10,30,3,3,0.05,0.95,0.9273296703624248,43,4.0,0,3.0,1,3.0,1
456,min_diffuse,10,30,3,3,0.05,0.95,0.7672402833136148,3,1.0,1,1.0,1,1.0,1
457,min_diffuse,10,30,3,3,0.05,0.95,0.9470859372822132,5,2.0,1,2.0,1,2.0,1
458,min_diffuse,10,30,3,3,0.05,0.95,0.7025794349144672,4,2.0,1,2.0,1,2.0,1
459,min_diffuse,10,30,3,3,0.05,0.95,0.7901356245814468,6,2.0,1,2.0,1,2.0,1
460,min_diffuse,10,30,3,3,0.05,0.95,0.907302922872876,7,2.0,1,2.0,1,2.0,1
461,min_diffuse,10,30,3,3,0.05,0.95,0.9391290421527078,8,2.0,1,2.0,1,2.0,1
462,min_diffuse,10,30,3,3,0.05,0.95,0.7460213967623381,3,1.0,1,1.0,1,1.0,1
463,min_diffuse,10,30,3,3,0.05,0.95,0.8538772376447056,4,2.0,1,2.0,1,2.0,1
464,min_diffuse,10,30,3,3,0.05,0.95,0.930390482267176,16,3.0,0,3.0,0,2.0,1
465,min_diffuse,10,30,3,3,0.05,0.95,0.8459122689501325,12,2.0,1,2.0,1,2.0,1
466,min_diffuse,10,30,3,3,0.05,0.95,0.9393373846259172,18,3.0,0,2.0,1,3.0,0
467,min_diffuse,10,30,3,3,0.05,0.95,0.8970604471452974,8,2.0,1,2.0,1,2.0,1
468,min_diffuse,10,30,3,3,0.05,0.95,0.842759580889016,8,2.0,1,2.0,1,2.0,1
469,min_diffuse,10,30,3,3,0.05,0.95,0.8693785726918413,10,2.0,1,2.0,1,2.0,1
470,min_diffuse,10,30,3,3,0.05,0.95,0.9463401865885672,6,2.0,1,2.0,1,2.0,1
471,min_diffuse,10,30,3,3,0.05,0.95,0.925962551338412,32,2.0,1,2.0,1,2.0,1
472,min_diffuse,10,30,3,3,0.05,0.95,0.9257995020038868,19,3.0,0,3.0,0,2.0,1
473,min_diffuse,10,30,3,3,0.05,0.95,0.7312694614157699,4,2.0,0,1.0,1,1.0,1
474,min_diffuse,10,30,3,3,0.05,0.95,0.900327886877366,4,2.0,0,1.0,1,2.0,0
475,min_diffuse,10,30,3,3,0.05,0.95,0.9476444118131498,37,4.0,1,4.0,1,4.0,1
476,min_diffuse,10,30,3,3,0.05,0.95,0.9063580706404916,8,2.0,0,1.0,1,2.0,0
477,min_diffuse,10,30,3,3,0.05,0.95,0.8818746052730215,5,2.0,1,2.0,1,2.0,1
478,min_diffuse,10,30,3,3,0.05,0.95,0.8425859689626143,9,2.0,1,2.0,1,2.0,1
479,min_diffuse,10,30,3,3,0.05,0.95,0.9394666539933766,48,4.0,0,3.0,1,3.0,1
480,min_diffuse,10,30,3,3,0.05,0.95,0.9424277772518744,7,2.0,1,2.0,1,2.0,1
481,min_diffuse,10,30,3,3,0.05,0.95,0.8967474896061606,23,3.0,1,3.0,1,3.0,1
482,min_diffuse,10,30,3,3,0.05,0.95,0.903818919571162,8,2.0,1,2.0,1,2.0,1
483,min_diffuse,10,30,3,3,0.05,0.95,0.7535363877746455,2,1.0,1,1.0,1,1.0,1
484,min_diffuse,10,30,3,3,0.05,0.95,0.8665935903393435,13,2.0,1,2.0,1,2.0,1
485,min_diffuse,10,30,3,3,0.05,0.95,0.8723048226734323,14,2.0,1,2.0,1,2.0,1
486,min_diffuse,10,30,3,3,0.05,0.95,0.946612208853191,15,2.0,1,2.0,1,3.0,0
487,min_diffuse,10,30,3,3,0.05,0.95,0.9316127459124784,10,3.0,0,2.0,1,3.0,0
488,min_diffuse,10,30,3,3,0.05,0.95,0.9181051688039928,7,2.0,1,2.0,1,2.0,1
489,min_diffuse,10,30,3,3,0.05,0.95,0.9239549447406872,12,3.0,0,2.0,1,2.0,1
490,min_diffuse,10,30,3,3,0.05,0.95,0.938875448761513,37,4.0,1,4.0,1,4.0,1
491,min_diffuse,10,30,3,3,0.05,0.95,0.8329600198859756,9,2.0,1,2.0,1,2.0,1
492,min_diffuse,10,30,3,3,0.05,0.95,0.8831965914168105,25,3.0,1,3.0,1,3.0,1
493,min_diffuse,10,30,3,3,0.05,0.95,0.8035050824293145,4,2.0,1,2.0,1,2.0,1
494,min_diffuse,10,30,3,3,0.05,0.95,0.9385054184271852,4,2.0,1,2.0,1,2.0,1
495,min_diffuse,10,30,3,3,0.05,0.95,0.9372945319597752,13,2.0,1,2.0,1,2.0,1
496,min_diffuse,10,30,3,3,0.05,0.95,0.834757403262113,6,2.0,1,2.0,1,2.0,1
497,min_diffuse,10,30,3,3,0.05,0.95,0.9180004712358952,5,2.0,1,2.0,1,2.0,1
498,min_diffuse,10,30,3,3,0.05,0.95,0.8716146007871433,15,2.0,1,2.0,1,2.0,1
499,min_diffuse,10,30,3,3,0.05,0.95,0.9273978455179692,19,2.0,1,2.0,1,2.0,1
500,min_diffuse,10,30,3,3,0.05,0.95,0.8579736621655064,13,2.0,1,2.0,1,2.0,1
501,min_diffuse,10,30,3,3,0.05,0.95,0.687638749321544,3,1.0,1,1.0,1,1.0,1
502,min_diffuse,10,30,3,3,0.05,0.95,0.865073625995169,9,2.0,1,2.0,1,2.0,1
503,min_diffuse,10,30,3,3,0.05,0.95,0.9001734063440427,8,2.0,1,2.0,1,2.0,1
504,min_diffuse,10,30,3,3,0.05,0.95,0.8356169461765487,2,1.0,1,1.0,1,1.0,1
505,min_diffuse,10,30,3,3,0.05,0.95,0.9017644115378548,12,2.0,1,2.0,1,2.0,1
506,min_diffuse,10,30,3,3,0.05,0.95,0.9295173585190556,32,2.0,1,3.0,0,2.0,1
507,min_diffuse,10,30,3,3,0.05,0.95,0.7962831831095308,12,3.0,1,3.0,1,3.0,1
508,min_diffuse,10,30,3,3,0.05,0.95,0.8803900434811295,7,2.0,1,2.0,1,2.0,1
509,min_diffuse,10,30,3,3,0.05,0.95,0.7986573755432096,5,2.0,1,2.0,1,2.0,1
510,min_diffuse,10,30,3,3,0.05,0.95,0.7037360124020638,4,2.0,1,2.0,1,2.0,1
511,min_diffuse,10,30,3,3,0.05,0.95,0.8957421689800508,5,2.0,1,2.0,1,2.0,1
512,min_diffuse,10,30,3,3,0.05,0.95,0.8903568851864514,14,2.0,1,2.0,1,2.0,1
513,min_diffuse,10,30,3,3,0.05,0.95,0.8689322414579117,26,3.0,0,2.0,1,2.0,1
514,min_diffuse,10,30,3,3,0.05,0.95,0.6864604344021774,4,2.0,0,1.0,1,1.0,1
515,min_diffuse,10,30,3,3,0.05,0.95,0.9233207139492688,11,3.0,0,2.0,1,3.0,0
516,min_diffuse,10,30,3,3,0.05,0.95,0.8743625032193832,4,2.0,0,1.0,1,2.0,0
517,min_diffuse,10,30,3,3,0.05,0.95,0.9247346099637112,11,2.0,1,2.0,1,2.0,1
518,min_diffuse,10,30,3,3,0.05,0.95,0.9207836718208232,18,3.0,0,3.0,0,2.0,1
519,min_diffuse,10,30,3,3,0.05,0.95,0.949294128160918,12,2.0,1,2.0,1,2.0,1
520,min_diffuse,10,30,3,3,0.05,0.95,0.8332025469336273,6,2.0,1,2.0,1,2.0,1
521,min_diffuse,10,30,3,3,0.05,0.95,0.9135101022058428,18,3.0,1,3.0,1,3.0,1
522,min_diffuse,10,30,3,3,0.05,0.95,0.7879753505706557,3,1.0,1,1.0,1,1.0,1
523,min_diffuse,10,30,3,3,0.05,0.95,0.8670964118087269,6,2.0,0,1.0,1,1.0,1
524,min_diffuse,10,30,3,3,0.05,0.95,0.8125022947038567,6,2.0,1,2.0,1,2.0,1
525,min_diffuse,10,30,3,3,0.05,0.95,0.7640360692901214,4,2.0,0,1.0,1,1.0,1
526,min_diffuse,10,30,3,3,0.05,0.95,0.7017388667426153,7,2.0,0,2.0,0,1.0,1
527,min_diffuse,10,30,3,3,0.05,0.95,0.7877981549685645,14,2.0,1,2.0,1,2.0,1
528,min_diffuse,10,30,3,3,0.05,0.95,0.7370613354334395,5,2.0,1,2.0,1,2.0,1
529,min_diffuse,10,30,3,3,0.05,0.95,0.936996695297537,14,3.0,0,2.0,1,2.0,1
530,min_diffuse,10,30,3,3,0.05,0.95,0.8811548408450424,13,2.0,1,2.0,1,2.0,1
531,min_diffuse,10,30,3,3,0.05,0.95,0.923179505994746,33,3.0,1,3.0,1,3.0,1
532,min_diffuse,10,30,3,3,0.05,0.95,0.9252363087057346,8,2.0,1,2.0,1,2.0,1
533,min_diffuse,10,30,3,3,0.05,0.95,0.9161682364131516,15,2.0,1,2.0,1,2.0,1
534,min_diffuse,10,30,3,3,0.05,0.95,0.9179639582698372,15,2.0,1,2.0,1,2.0,1
535,min_diffuse,10,30,3,3,0.05,0.95,0.7749800914761085,3,1.0,1,1.0,1,1.0,1
536,min_diffuse,10,30,3,3,0.05,0.95,0.8822825626741122,3,1.0,1,1.0,1,2.0,0
537,min_diffuse,10,30,3,3,0.05,0.95,0.8689031490490845,7,2.0,0,2.0,0,1.0,1
538,min_diffuse,10,30,3,3,0.05,0.95,0.9310228817481374,31,4.0,0,3.0,1,3.0,1
539,min_diffuse,10,30,3,3,0.05,0.95,0.6575643396023054,4,2.0,0,1.0,1,1.0,1
540,min_diffuse,10,30,3,3,0.05,0.95,0.9088344221236164,25,3.0,0,3.0,0,2.0,1
541,min_diffuse,10,30,3,3,0.05,0.95,0.8641374995906086,6,2.0,1,2.0,1,2.0,1
542,min_diffuse,10,30,3,3,0.05,0.95,0.9235751555423494,6,2.0,1,2.0,1,2.0,1
543,min_diffuse,10,30,3,3,0.05,0.95,0.9291497598593528,28,3.0,0,3.0,0,2.0,1
544,min_diffuse,10,30,3,3,0.05,0.95,0.8998832239847199,9,2.0,1,2.0,1,2.0,1
545,min_diffuse,10,30,3,3,0.05,0.95,0.7329046270991832,8,2.0,1,2.0,1,2.0,1
546,min_diffuse,10,30,3,3,0.05,0.95,0.9320358561974548,17,3.0,0,2.0,1,3.0,0
547,min_diffuse,10,30,3,3,0.05,0.95,0.8188999827430796,11,2.0,1,2.0,1,2.0,1
548,min_diffuse,10,30,3,3,0.05,0.95,0.9023844036872464,5,2.0,1,2.0,1,2.0,1
549,min_diffuse,10,30,3,3,0.05,0.95,0.9246852015545513,39,4.0,0,3.0,1,3.0,1
550,min_diffuse,10,30,3,3,0.05,0.95,0.930507307723764,55,4.0,0,3.0,1,3.0,1
551,min_diffuse,10,30,3,3,0.05,0.95,0.9494239691458032,7,2.0,1,2.0,1,2.0,1
552,min_diffuse,10,30,3,3,0.05,0.95,0.9038300574186696,25,3.0,0,3.0,0,2.0,1
553,min_diffuse,10,30,3,3,0.05,0.95,0.9499115187669618,32,3.0,0,3.0,0,2.0,1
554,min_diffuse,10,30,3,3,0.05,0.95,0.8775737368518984,7,2.0,1,2.0,1,2.0,1
555,min_diffuse,10,30,3,3,0.05,0.95,0.9286084620982666,23,3.0,0,3.0,0,2.0,1
556,min_diffuse,10,30,3,3,0.05,0.95,0.8843943186876267,25,3.0,0,2.0,1,2.0,1
557,min_diffuse,10,30,3,3,0.05,0.95,0.7538037214869708,7,2.0,1,2.0,1,2.0,1
558,min_diffuse,10,30,3,3,0.05,0.95,0.8867707025639131,8,2.0,1,2.0,1,3.0,0
559,min_diffuse,10,30,3,3,0.05,0.95,0.8751275626207572,3,1.0,1,1.0,1,1.0,1
560,min_diffuse,10,30,3,3,0.05,0.95,0.9404351287103956,18,3.0,0,2.0,1,3.0,0
561,min_diffuse,10,30,3,3,0.05,0.95,0.9296048557334738,22,3.0,0,3.0,0,2.0,1
562,min_diffuse,10,30,3,3,0.05,0.95,0.9374896586113214,10,2.0,1,2.0,1,2.0,1
563,min_diffuse,10,30,3,3,0.05,0.95,0.7687428681415841,14,3.0,0,2.0,1,2.0,1
564,min_diffuse,10,30,3,3,0.05,0.95,0.945355772165445,16,3.0,1,3.0,1,3.0,1
565,min_diffuse,10,30,3,3,0.05,0.95,0.9487279018841668,25,3.0,1,3.0,1,3.0,1
566,min_diffuse,10,30,3,3,0.05,0.95,0.8876700130220645,6,2.0,0,1.0,1,1.0,1
567,min_diffuse,10,30,3,3,0.05,0.95,0.8855340450041206,13,2.0,1,2.0,1,2.0,1
568,min_diffuse,10,30,3,3,0.05,0.95,0.8972563115874783,10,2.0,1,2.0,1,2.0,1
569,min_diffuse,10,30,3,3,0.05,0.95,0.9237101407192694,2,1.0,1,1.0,1,1.0,1
570,min_diffuse,10,30,3,3,0.05,0.95,0.9223585531518383,39,3.0,1,3.0,1,3.0,1
571,min_diffuse,10,30,3,3,0.05,0.95,0.870550301413417,8,2.0,1,2.0,1,2.0,1
572,min_diffuse,10,30,3,3,0.05,0.95,0.7903295539536016,7,2.0,0,2.0,0,1.0,1
573,min_diffuse,10,30,3,3,0.05,0.95,0.7553728982815813,10,2.0,1,2.0,1,2.0,1
574,min_diffuse,10,30,3,3,0.05,0.95,0.8409060279153269,5,2.0,1,2.0,1,2.0,1
575,min_diffuse,10,30,3,3,0.05,0.95,0.8979687875336189,18,2.0,1,2.0,1,2.0,1
576,min_diffuse,10,30,3,3,0.05,0.95,0.9006071004528227,27,3.0,0,3.0,0,2.0,1
577,min_diffuse,10,30,3,3,0.05,0.95,0.6653321657041611,5,2.0,1,2.0,1,2.0,1
578,min_diffuse,10,30,3,3,0.05,0.95,0.8929221618452978,24,3.0,1,3.0,1,3.0,1
579,min_diffuse,10,30,3,3,0.05,0.95,0.9215196383307442,16,3.0,1,3.0,1,3.0,1
580,min_diffuse,10,30,3,3,0.05,0.95,0.9249038256691956,11,3.0,0,2.0,1,2.0,1
581,min_diffuse,10,30,3,3,0.05,0.95,0.94746653613193,54,4.0,1,4.0,1,4.0,1
582,min_diffuse,10,30,3,3,0.05,0.95,0.8727481058481366,11,2.0,1,2.0,1,2.0,1
583,min_diffuse,10,30,3,3,0.05,0.95,0.9044562520092956,22,2.0,1,2.0,1,2.0,1
584,min_diffuse,10,30,3,3,0.05,0.95,0.8900580648230461,4,2.0,0,1.0,1,2.0,0
585,min_diffuse,10,30,3,3,0.05,0.95,0.7847385057920567,28,3.0,1,3.0,1,3.0,1
586,min_diffuse,10,30,3,3,0.05,0.95,0.9373889376834856,8,2.0,1,2.0,1,2.0,1
587,min_diffuse,10,30,3,3,0.05,0.95,0.9089721278443188,7,2.0,1,2.0,1,2.0,1
588,min_diffuse,10,30,3,3,0.05,0.95,0.758211117200262,3,1.0,1,1.0,1,1.0,1
589,min_diffuse,10,30,3,3,0.05,0.95,0.913874296914382,16,3.0,0,2.0,1,3.0,0
590,min_diffuse,10,30,3,3,0.05,0.95,0.8720487965694834,14,3.0,0,2.0,1,2.0,1
591,min_diffuse,10,30,3,3,0.05,0.95,0.7903690739133509,5,2.0,1,2.0,1,2.0,1
592,min_diffuse,10,30,3,3,0.05,0.95,0.9229885357157648,23,3.0,0,2.0,1,2.0,1
593,min_diffuse,10,30,3,3,0.05,0.95,0.9165615972863436,29,4.0,0,3.0,1,3.0,1
594,min_diffuse,10,30,3,3,0.05,0.95,0.9243981519038984,29,3.0,0,3.0,0,2.0,1
595,min_diffuse,10,30,3,3,0.05,0.95,0.9176545221207064,7,2.0,1,2.0,1,2.0,1
596,min_diffuse,10,30,3,3,0.05,0.95,0.94450772903889,13,3.0,0,2.0,1,2.0,1
597,min_diffuse,10,30,3,3,0.05,0.95,0.9411176720480264,24,3.0,0,2.0,1,2.0,1
598,min_diffuse,10,30,3,3,0.05,0.95,0.93895728592496,16,3.0,0,2.0,1,3.0,0
599,min_diffuse,10,30,3,3,0.05,0.95,0.9472520668621006,15,2.0,1,2.0,1,2.0,1
600,min_diffuse,10,30,3,3,0.05,0.95,0.9249738468970772,20,3.0,0,2.0,1,2.0,1
601,min_diffuse,10,30,3,3,0.05,0.95,0.9450774650874352,12,3.0,0,2.0,1,3.0,0
602,min_diffuse,10,30,3,3,0.05,0.95,0.885376302303772,8,2.0,1,2.0,1,2.0,1
603,min_diffuse,10,30,3,3,0.05,0.95,0.793999396638501,4,2.0,0,1.0,1,1.0,1
604,min_diffuse,10,30,3,3,0.05,0.95,0.8500024322475521,11,2.0,1,2.0,1,2.0,1
605,min_diffuse,10,30,3,3,0.05,0.95,0.9183319069388628,41,3.0,1,3.0,1,3.0,1
606,min_diffuse,10,30,3,3,0.05,0.95,0.9235945879581232,6,2.0,1,2.0,1,2.0,1
607,min_diffuse,10,30,3,3,0.05,0.95,0.7938584048181582,12,2.0,1,2.0,1,2.0,1
608,min_diffuse,10,30,3,3,0.05,0.95,0.8428923924091085,15,3.0,0,2.0,1,2.0,1
609,min_diffuse,10,30,3,3,0.05,0.95,0.851772421716616,10,2.0,1,2.0,1,2.0,1
610,min_diffuse,10,30,3,3,0.05,0.95,0.8799105493091104,8,2.0,1,2.0,1,2.0,1
611,min_diffuse,10,30,3,3,0.05,0.95,0.8812634631650759,6,2.0,1,2.0,1,2.0,1
612,min_diffuse,10,30,3,3,0.05,0.95,0.8973062963191305,20,3.0,0,2.0,1,2.0,1
613,min_diffuse,10,30,3,3,0.05,0.95,0.8961617902257355,11,2.0,1,2.0,1,2.0,1
614,min_diffuse,10,30,3,3,0.05,0.95,0.8129248770698647,4,2.0,1,2.0,1,2.0,1
615,min_diffuse,10,30,3,3,0.05,0.95,0.8694549406311046,19,3.0,0,3.0,0,2.0,1
616,min_diffuse,10,30,3,3,0.05,0.95,0.8591253809843428,16,3.0,0,2.0,1,2.0,1
617,min_diffuse,10,30,3,3,0.05,0.95,0.8748189542976452,6,2.0,0,1.0,1,2.0,0
618,min_diffuse,10,30,3,3,0.05,0.95,0.9491463677508456,12,2.0,1,2.0,1,2.0,1
619,min_diffuse,10,30,3,3,0.05,0.95,0.9096316106147306,5,2.0,1,2.0,1,2.0,1
620,min_diffuse,10,30,3,3,0.05,0.95,0.8306237197322331,4,2.0,0,1.0,1,2.0,0
621,min_diffuse,10,30,3,3,0.05,0.95,0.8119030900551186,9,2.0,1,2.0,1,2.0,1
622,min_diffuse,10,30,3,3,0.05,0.95,0.6877960702103819,7,2.0,1,2.0,1,2.0,1
623,min_diffuse,10,30,3,3,0.05,0.95,0.9336658151469998,10,2.0,1,2.0,1,2.0,1
624,min_diffuse,10,30,3,3,0.05,0.95,0.8405032299617288,3,1.0,1,2.0,0,2.0,0
625,min_diffuse,10,30,3,3,0.05,0.95,0.7110640811614618,6,2.0,1,2.0,1,2.0,1
626,min_diffuse,10,30,3,3,0.05,0.95,0.6942067014373674,4,2.0,0,1.0,1,1.0,1
627,min_diffuse,10,30,3,3,0.05,0.95,0.9400402710232336,90,6.0,0,5.0,1,5.0,1
628,min_diffuse,10,30,3,3,0.05,0.95,0.7926085938416727,4,2.0,0,1.0,1,2.0,0
629,min_diffuse,10,30,3,3,0.05,0.95,0.8938760727239943,20,3.0,0,2.0,1,3.0,0
630,min_diffuse,10,30,3,3,0.05,0.95,0.8084267780642891,9,2.0,1,2.0,1,2.0,1
631,min_diffuse,10,30,3,3,0.05,0.95,0.8849196246604546,20,3.0,1,3.0,1,3.0,1
632,min_diffuse,10,30,3,3,0.05,0.95,0.7038694739491241,4,2.0,1,2.0,1,2.0,1
633,min_diffuse,10,30,3,3,0.05,0.95,0.9435041239062336,24,3.0,1,3.0,1,3.0,1
634,min_diffuse,10,30,3,3,0.05,0.95,0.9344529547494176,21,3.0,1,3.0,1,3.0,1
635,min_diffuse,10,30,3,3,0.05,0.95,0.948297859899538,42,3.0,0,3.0,0,2.0,1
636,min_diffuse,10,30,3,3,0.05,0.95,0.9499520542437598,13,3.0,1,3.0,1,3.0,1
637,min_diffuse,10,30,3,3,0.05,0.95,0.9235307340778748,53,4.0,0,3.0,1,3.0,1
638,min_diffuse,10,30,3,3,0.05,0.95,0.939228992193512,16,2.0,1,2.0,1,3.0,0
639,min_diffuse,10,30,3,3,0.05,0.95,0.8337232117490994,5,2.0,1,2.0,1,2.0,1
640,min_diffuse,10,30,3,3,0.05,0.95,0.8931887564964262,10,2.0,1,2.0,1,2.0,1
641,min_diffuse,10,30,3,3,0.05,0.95,0.9121402955853654,31,4.0,0,3.0,1,3.0,1
642,min_diffuse,10,30,3,3,0.05,0.95,0.901004343742755,14,2.0,1,2.0,1,2.0,1
643,min_diffuse,10,30,3,3,0.05,0.95,0.8544484149539673,18,2.0,1,2.0,1,2.0,1
644,min_diffuse,10,30,3,3,0.05,0.95,0.9235615516175768,17,3.0,1,3.0,1,3.0,1
645,min_diffuse,10,30,3,3,0.05,0.95,0.717375161566304,4,2.0,0,1.0,1,1.0,1
646,min_diffuse,10,30,3,3,0.05,0.95,0.9402820744760324,34,3.0,0,2.0,1,2.0,1
647,min_diffuse,10,30,3,3,0.05,0.95,0.7316179904969681,3,1.0,1,2.0,0,2.0,0
648,min_diffuse,10,30,3,3,0.05,0.95,0.9084528580262284,9,2.0,1,2.0,1,2.0,1
649,min_diffuse,10,30,3,3,0.05,0.95,0.9191588487685772,9,2.0,1,2.0,1,2.0,1
650,min_diffuse,10,30,3,3,0.05,0.95,0.854780771904084,5,2.0,0,1.0,1,1.0,1
651,min_diffuse,10,30,3,3,0.05,0.95,0.8949752596650232,11,2.0,1,2.0,1,2.0,1
652,min_diffuse,10,30,3,3,0.05,0.95,0.870327296017879,6,2.0,1,2.0,1,2.0,1
653,min_diffuse,10,30,3,3,0.05,0.95,0.9413509799637092,16,3.0,0,2.0,1,2.0,1
654,min_diffuse,10,30,3,3,0.05,0.95,0.8305010412158004,5,2.0,0,1.0,1,1.0,1
655,min_diffuse,10,30,3,3,0.05,0.95,0.9183159822722244,23,3.0,0,3.0,0,2.0,1
656,min_diffuse,10,30,3,3,0.05,0.95,0.9459678275275816,5,2.0,0,1.0,1,1.0,1
657,min_diffuse,10,30,3,3,0.05,0.95,0.9030825110737912,5,2.0,1,2.0,1,2.0,1
658,min_diffuse,10,30,3,3,0.05,0.95,0.8245597847882905,14,2.0,1,2.0,1,2.0,1
659,min_diffuse,10,30,3,3,0.05,0.95,0.9118207179969486,14,2.0,1,2.0,1,2.0,1
660,min_diffuse,10,30,3,3,0.05,0.95,0.7980153336714008,13,2.0,1,2.0,1,2.0,1
661,min_diffuse,10,30,3,3,0.05,0.95,0.7181218580027673,5,2.0,0,2.0,0,1.0,1
662,min_diffuse,10,30,3,3,0.05,0.95,0.8196083061385513,8,2.0,0,2.0,0,1.0,1
663,min_diffuse,10,30,3,3,0.05,0.95,0.9158091553076656,21,3.0,0,2.0,1,2.0,1
664,min_diffuse,10,30,3,3,0.05,0.95,0.8378149703176444,4,2.0,1,2.0,1,2.0,1
665,min_diffuse,10,30,3,3,0.05,0.95,0.6571021097742183,3,1.0,1,1.0,1,2.0,0
666,min_diffuse,10,30,3,3,0.05,0.95,0.8685722681225692,13,2.0,1,3.0,0,3.0,0
667,min_diffuse,10,30,3,3,0.05,0.95,0.829871350657653,6,2.0,1,2.0,1,2.0,1
668,min_diffuse,10,30,3,3,0.05,0.95,0.93523820813078,10,2.0,1,2.0,1,2.0,1
669,min_diffuse,10,30,3,3,0.05,0.95,0.9082477229434408,8,2.0,1,2.0,1,2.0,1
670,min_diffuse,10,30,3,3,0.05,0.95,0.8283953859228906,8,2.0,1,2.0,1,2.0,1
671,min_diffuse,10,30,3,3,0.05,0.95,0.8681536786053767,10,2.0,1,2.0,1,2.0,1
672,min_diffuse,10,30,3,3,0.05,0.95,0.8830783202769298,7,2.0,1,2.0,1,2.0,1
673,min_diffuse,10,30,3,3,0.05,0.95,0.8283690863609425,9,2.0,1,2.0,1,2.0,1
674,min_diffuse,10,30,3,3,0.05,0.95,0.9252311314556402,14,2.0,1,2.0,1,2.0,1
675,min_diffuse,10,30,3,3,0.05,0.95,0.9192685627483788,8,2.0,1,2.0,1,2.0,1
676,min_diffuse,10,30,3,3,0.05,0.95,0.7792253839310191,8,2.0,1,2.0,1,2.0,1
677,min_diffuse,10,30,3,3,0.05,0.95,0.9436019797099264,25,2.0,1,2.0,1,2.0,1
678,min_diffuse,10,30,3,3,0.05,0.95,0.860081482718039,7,2.0,1,2.0,1,2.0,1
679,min_diffuse,10,30,3,3,0.05,0.95,0.9287465239675154,30,3.0,1,3.0,1,3.0,1
680,min_diffuse,10,30,3,3,0.05,0.95,0.9282121085486058,26,3.0,1,3.0,1,3.0,1
681,min_diffuse,10,30,3,3,0.05,0.95,0.938241827618692,38,4.0,1,4.0,1,4.0,1
682,min_diffuse,10,30,3,3,0.05,0.95,0.8776300449021013,12,3.0,0,2.0,1,2.0,1
683,min_diffuse,10,30,3,3,0.05,0.95,0.8974112280802752,5,2.0,1,2.0,1,2.0,1
684,min_diffuse,10,30,3,3,0.05,0.95,0.8712461619314102,26,3.0,1,3.0,1,3.0,1
685,min_diffuse,10,30,3,3,0.05,0.95,0.9498461067809209,15,3.0,0,2.0,1,2.0,1
686,min_diffuse,10,30,3,3,0.05,0.95,0.9252925215175446,13,2.0,1,2.0,1,2.0,1
687,min_diffuse,10,30,3,3,0.05,0.95,0.9118957897329938,21,3.0,0,2.0,1,2.0,1
688,min_diffuse,10,30,3,3,0.05,0.95,0.8700831511223132,20,3.0,1,3.0,1,3.0,1
689,min_diffuse,10,30,3,3,0.05,0.95,0.7835566482627329,8,2.0,1,2.0,1,2.0,1
690,min_diffuse,10,30,3,3,0.05,0.95,0.9100074749960538,31,3.0,1,3.0,1,3.0,1
691,min_diffuse,10,30,3,3,0.05,0.95,0.7841322036432666,7,2.0,1,2.0,1,2.0,1
692,min_diffuse,10,30,3,3,0.05,0.95,0.7986928570517821,10,2.0,1,2.0,1,2.0,1
693,min_diffuse,10,30,3,3,0.05,0.95,0.8674258781490376,8,2.0,1,2.0,1,2.0,1
694,min_diffuse,10,30,3,3,0.05,0.95,0.916173036563638,23,2.0,1,2.0,1,2.0,1
695,min_diffuse,10,30,3,3,0.05,0.95,0.8273666514864566,10,2.0,1,2.0,1,2.0,1
696,min_diffuse,10,30,3,3,0.05,0.95,0.8564248787983999,6,2.0,1,2.0,1,2.0,1
697,min_diffuse,10,30,3,3,0.05,0.95,0.7185306716824941,6,2.0,1,2.0,1,2.0,1
698,min_diffuse,10,30,3,3,0.05,0.95,0.8622135809731516,11,2.0,1,2.0,1,2.0,1
699,min_diffuse,10,30,3,3,0.05,0.95,0.9134515289969732,32,3.0,1,3.0,1,3.0,1
700,min_diffuse,10,30,3,3,0.05,0.95,0.9434922816229936,22,3.0,1,3.0,1,3.0,1
701,min_diffuse,10,30,3,3,0.05,0.95,0.8491006736082651,14,2.0,1,2.0,1,2.0,1
702,min_diffuse,10,30,3,3,0.05,0.95,0.9271275476317862,12,2.0,1,2.0,1,2.0,1
703,min_diffuse,10,30,3,3,0.05,0.95,0.6646331020761458,6,2.0,1,2.0,1,2.0,1
704,min_diffuse,10,30,3,3,0.05,0.95,0.907740054298767,21,3.0,1,3.0,1,3.0,1
705,min_diffuse,10,30,3,3,0.05,0.95,0.91892439834416,13,3.0,1,3.0,1,3.0,1
706,min_diffuse,10,30,3,3,0.05,0.95,0.8806121484096092,20,3.0,0,2.0,1,2.0,1
707,min_diffuse,10,30,3,3,0.05,0.95,0.8013607107840138,3,1.0,1,1.0,1,1.0,1
708,min_diffuse,10,30,3,3,0.05,0.95,0.926717796720024,25,3.0,0,2.0,1,2.0,1
709,min_diffuse,10,30,3,3,0.05,0.95,0.8408332607027875,5,2.0,1,2.0,1,2.0,1
710,min_diffuse,10,30,3,3,0.05,0.95,0.9177608794577254,16,3.0,1,3.0,1,3.0,1
711,min_diffuse,10,30,3,3,0.05,0.95,0.7972324708202084,4,2.0,1,2.0,1,2.0,1
712,min_diffuse,10,30,3,3,0.05,0.95,0.9124564788640104,31,4.0,0,4.0,0,3.0,1
713,min_diffuse,10,30,3,3,0.05,0.95,0.8957469719303928,10,2.0,1,2.0,1,2.0,1
714,min_diffuse,10,30,3,3,0.05,0.95,0.9054811399194348,50,4.0,1,4.0,1,4.0,1
715,min_diffuse,10,30,3,3,0.05,0.95,0.9446468794948388,28,3.0,0,3.0,0,2.0,1
716,min_diffuse,10,30,3,3,0.05,0.95,0.8189683867038687,10,2.0,1,2.0,1,2.0,1
717,min_diffuse,10,30,3,3,0.05,0.95,0.9054233093471474,22,3.0,0,2.0,1,2.0,1
718,min_diffuse,10,30,3,3,0.05,0.95,0.9227554434603475,3,1.0,1,1.0,1,2.0,0
719,min_diffuse,10,30,3,3,0.05,0.95,0.9342780870573344,8,2.0,1,2.0,1,2.0,1
720,min_diffuse,10,30,3,3,0.05,0.95,0.9040373009047612,14,2.0,1,2.0,1,2.0,1
721,min_diffuse,10,30,3,3,0.05,0.95,0.9162208454062754,14,3.0,0,2.0,1,2.0,1
722,min_diffuse,10,30,3,3,0.05,0.95,0.8895739244471084,27,3.0,1,3.0,1,3.0,1
723,min_diffuse,10,30,3,3,0.05,0.95,0.8204256030989052,4,2.0,0,1.0,1,1.0,1
724,min_diffuse,10,30,3,3,0.05,0.95,0.8019979087675236,9,2.0,1,2.0,1,2.0,1
725,min_diffuse,10,30,3,3,0.05,0.95,0.9393386579151868,23,3.0,1,3.0,1,3.0,1
726,min_diffuse,10,30,3,3,0.05,0.95,0.754784046550711,9,2.0,1,2.0,1,2.0,1
727,min_diffuse,10,30,3,3,0.05,0.95,0.9382363788704182,25,3.0,0,2.0,1,2.0,1
728,min_diffuse,10,30,3,3,0.05,0.95,0.8977653469072,13,2.0,1,2.0,1,2.0,1
729,min_diffuse,10,30,3,3,0.05,0.95,0.7727624997974716,3,1.0,1,1.0,1,1.0,1
730,min_diffuse,10,30,3,3,0.05,0.95,0.9374936013715944,33,2.0,1,2.0,1,2.0,1
731,min_diffuse,10,30,3,3,0.05,0.95,0.6801805236132119,8,2.0,1,2.0,1,2.0,1
732,min_diffuse,10,30,3,3,0.05,0.95,0.7463429181685114,5,2.0,1,2.0,1,2.0,1
733,min_diffuse,10,30,3,3,0.05,0.95,0.8897362287459095,22,3.0,0,2.0,1,2.0,1
734,min_diffuse,10,30,3,3,0.05,0.95,0.8717591726710853,8,2.0,1,2.0,1,2.0,1
735,min_diffuse,10,30,3,3,0.05,0.95,0.8656596017306595,3,1.0,1,1.0,1,1.0,1
736,min_diffuse,10,30,3,3,0.05,0.95,0.8658802001074041,11,2.0,1,2.0,1,2.0,1
737,min_diffuse,10,30,3,3,0.05,0.95,0.9033360194953546,16,2.0,1,2.0,1,2.0,1
738,min_diffuse,10,30,3,3,0.05,0.95,0.8983537974598876,7,2.0,1,2.0,1,2.0,1
739,min_diffuse,10,30,3,3,0.05,0.95,0.8650262479117283,8,2.0,1,2.0,1,2.0,1
740,min_diffuse,10,30,3,3,0.05,0.95,0.940838375800892,38,3.0,1,3.0,1,3.0,1
741,min_diffuse,10,30,3,3,0.05,0.95,0.9240609949082664,12,2.0,1,2.0,1,2.0,1
742,min_diffuse,10,30,3,3,0.05,0.95,0.9099366899606832,4,2.0,0,1.0,1,2.0,0
743,min_diffuse,10,30,3,3,0.05,0.95,0.9456813184537434,6,2.0,1,2.0,1,2.0,1
744,min_diffuse,10,30,3,3,0.05,0.95,0.8572338560217534,6,2.0,1,2.0,1,2.0,1
745,min_diffuse,10,30,3,3,0.05,0.95,0.8092874412879938,9,2.0,1,2.0,1,2.0,1
746,min_diffuse,10,30,3,3,0.05,0.95,0.9360682391089832,36,3.0,1,3.0,1,3.0,1
747,min_diffuse,10,30,3,3,0.05,0.95,0.8400205515264858,9,2.0,1,2.0,1,2.0,1
748,min_diffuse,10,30,3,3,0.05,0.95,0.8845717294365641,12,2.0,1,2.0,1,2.0,1
749,min_diffuse,10,30,3,3,0.05,0.95,0.8484016508250616,8,2.0,1,2.0,1,2.0,1
750,min_diffuse,10,30,3,3,0.05,0.95,0.9264804956138424,9,2.0,1,2.0,1,2.0,1
751,min_diffuse,10,30,3,3,0.05,0.95,0.8058743729119124,3,1.0,1,1.0,1,1.0,1
752,min_diffuse,10,30,3,3,0.05,0.95,0.7271431752068297,5,2.0,1,2.0,1,2.0,1
753,min_diffuse,10,30,3,3,0.05,0.95,0.9281078313082648,19,3.0,0,2.0,1,2.0,1
754,min_diffuse,10,30,3,3,0.05,0.95,0.8983316244390471,6,2.0,1,2.0,1,2.0,1
755,min_diffuse,10,30,3,3,0.05,0.95,0.9455284829226246,10,2.0,1,2.0,1,2.0,1
756,min_diffuse,10,30,3,3,0.05,0.95,0.7641218200131695,3,1.0,1,1.0,1,1.0,1
757,min_diffuse,10,30,3,3,0.05,0.95,0.9228132268292598,43,3.0,0,3.0,0,2.0,1
758,min_diffuse,10,30,3,3,0.05,0.95,0.9380906377760176,33,3.0,0,3.0,0,2.0,1
759,min_diffuse,10,30,3,3,0.05,0.95,0.9104538910611096,12,2.0,1,2.0,1,2.0,1
760,min_diffuse,10,30,3,3,0.05,0.95,0.9418966995931732,7,2.0,1,2.0,1,2.0,1
761,min_diffuse,10,30,3,3,0.05,0.95,0.8747157297163574,7,2.0,1,2.0,1,2.0,1
762,min_diffuse,10,30,3,3,0.05,0.95,0.8817437601574429,11,2.0,1,2.0,1,2.0,1
763,min_diffuse,10,30,3,3,0.05,0.95,0.8840090644468129,9,2.0,1,2.0,1,2.0,1
764,min_diffuse,10,30,3,3,0.05,0.95,0.9265430395957206,14,2.0,1,2.0,1,2.0,1
765,min_diffuse,10,30,3,3,0.05,0.95,0.8580880458698328,4,2.0,1,2.0,1,2.0,1
766,min_diffuse,10,30,3,3,0.05,0.95,0.9262628994019744,31,4.0,1,4.0,1,4.0,1
767,min_diffuse,10,30,3,3,0.05,0.95,0.8952112772240933,13,2.0,1,3.0,0,3.0,0
768,min_diffuse,10,30,3,3,0.05,0.95,0.941211264841834,9,2.0,0,2.0,0,1.0,1
769,min_diffuse,10,30,3,3,0.05,0.95,0.9062314761081062,7,2.0,1,2.0,1,2.0,1
770,min_diffuse,10,30,3,3,0.05,0.95,0.9016178877049486,20,3.0,1,3.0,1,3.0,1
771,min_diffuse,10,30,3,3,0.05,0.95,0.8999394653931162,12,3.0,1,3.0,1,3.0,1
772,min_diffuse,10,30,3,3,0.05,0.95,0.9296493067616824,14,2.0,1,2.0,1,2.0,1
773,min_diffuse,10,30,3,3,0.05,0.95,0.8844366091670527,8,2.0,1,2.0,1,2.0,1
774,min_diffuse,10,30,3,3,0.05,0.95,0.861787155648281,7,2.0,1,2.0,1,2.0,1
775,min_diffuse,10,30,3,3,0.05,0.95,0.9255782855947776,18,2.0,1,2.0,1,2.0,1
776,min_diffuse,10,30,3,3,0.05,0.95,0.8627981207850197,12,3.0,0,2.0,1,2.0,1
777,min_diffuse,10,30,3,3,0.05,0.95,0.9161570401096364,16,3.0,0,2.0,1,3.0,0
778,min_diffuse,10,30,3,3,0.05,0.95,0.9400622942127328,19,2.0,1,2.0,1,2.0,1
779,min_diffuse,10,30,3,3,0.05,0.95,0.9112564993668608,19,3.0,0,2.0,1,3.0,0
780,min_diffuse,10,30,3,3,0.05,0.95,0.9203746508247936,5,2.0,1,2.0,1,2.0,1
781,min_diffuse,10,30,3,3,0.05,0.95,0.8555805135075052,6,2.0,1,2.0,1,2.0,1
782,min_diffuse,10,30,3,3,0.05,0.95,0.8903084905575671,6,2.0,1,2.0,1,2.0,1
783,min_diffuse,10,30,3,3,0.05,0.95,0.768787661199934,4,2.0,0,1.0,1,1.0,1
784,min_diffuse,10,30,3,3,0.05,0.95,0.9276688665443138,8,2.0,0,2.0,0,1.0,1
785,min_diffuse,10,30,3,3,0.05,0.95,0.90584993704702,10,2.0,1,2.0,1,2.0,1
786,min_diffuse,10,30,3,3,0.05,0.95,0.8381191256608892,16,2.0,1,2.0,1,2.0,1
787,min_diffuse,10,30,3,3,0.05,0.95,0.9111369934371352,5,2.0,1,2.0,1,2.0,1
788,min_diffuse,10,30,3,3,0.05,0.95,0.6466652946230299,5,2.0,0,2.0,0,1.0,1
789,min_diffuse,10,30,3,3,0.05,0.95,0.932861040801963,25,2.0,1,2.0,1,2.0,1
790,min_diffuse,10,30,3,3,0.05,0.95,0.7776566139532821,2,1.0,1,1.0,1,1.0,1
791,min_diffuse,10,30,3,3,0.05,0.95,0.9419135677547434,45,4.0,0,3.0,1,3.0,1
792,min_diffuse,10,30,3,3,0.05,0.95,0.8815156584706983,12,2.0,1,2.0,1,2.0,1
793,min_diffuse,10,30,3,3,0.05,0.95,0.9187006581081246,51,4.0,1,4.0,1,4.0,1
794,min_diffuse,10,30,3,3,0.05,0.95,0.8330849995103533,10,2.0,1,2.0,1,2.0,1
795,min_diffuse,10,30,3,3,0.05,0.95,0.803629526569104,8,2.0,1,2.0,1,2.0,1
796,min_diffuse,10,30,3,3,0.05,0.95,0.8614544841021662,9,2.0,1,2.0,1,2.0,1
797,min_diffuse,10,30,3,3,0.05,0.95,0.8720109957421777,10,2.0,1,2.0,1,2.0,1
798,min_diffuse,10,30,3,3,0.05,0.95,0.934171452835053,14,2.0,1,2.0,1,2.0,1
799,min_diffuse,10,30,3,3,0.05,0.95,0.9172355851777616,11,2.0,1,2.0,1,2.0,1
800,min_diffuse,10,30,3,3,0.05,0.95,0.7773119469908691,9,2.0,1,2.0,1,2.0,1
801,min_diffuse,10,30,3,3,0.05,0.95,0.9019325863570145,11,2.0,1,2.0,1,2.0,1
802,min_diffuse,10,30,3,3,0.05,0.95,0.8471181546736583,4,2.0,0,1.0,1,1.0,1
803,min_diffuse,10,30,3,3,0.05,0.95,0.92231931956984,16,3.0,0,3.0,0,2.0,1
804,min_diffuse,10,30,3,3,0.05,0.95,0.922177449964814,14,3.0,0,2.0,1,2.0,1
805,min_diffuse,10,30,3,3,0.05,0.95,0.6664313328281666,8,2.0,1,2.0,1,2.0,1
806,min_diffuse,10,30,3,3,0.05,0.95,0.8582693236375071,9,2.0,1,2.0,1,2.0,1
807,min_diffuse,10,30,3,3,0.05,0.95,0.9464070578684666,39,3.0,1,3.0,1,3.0,1
808,min_diffuse,10,30,3,3,0.05,0.95,0.8063861109324725,23,3.0,1,3.0,1,3.0,1
809,min_diffuse,10,30,3,3,0.05,0.95,0.7136393394157713,5,2.0,1,2.0,1,2.0,1
810,min_diffuse,10,30,3,3,0.05,0.95,0.7191328985291148,7,2.0,0,2.0,0,1.0,1
811,min_diffuse,10,30,3,3,0.05,0.95,0.9063259192062556,6,2.0,1,2.0,1,2.0,1
812,min_diffuse,10,30,3,3,0.05,0.95,0.9339112805600616,39,4.0,0,3.0,1,3.0,1
813,min_diffuse,10,30,3,3,0.05,0.95,0.8017332137089108,3,1.0,1,1.0,1,2.0,0
814,min_diffuse,10,30,3,3,0.05,0.95,0.8427090581858782,7,2.0,1,2.0,1,2.0,1
815,min_diffuse,10,30,3,3,0.05,0.95,0.8964125718936857,10,2.0,1,2.0,1,2.0,1
816,min_diffuse,10,30,3,3,0.05,0.95,0.9255005723411742,18,2.0,1,2.0,1,2.0,1
817,min_diffuse,10,30,3,3,0.05,0.95,0.8517108264477707,31,4.0,0,3.0,1,3.0,1
818,min_diffuse,10,30,3,3,0.05,0.95,0.8307437251368557,6,2.0,0,1.0,1,1.0,1
819,min_diffuse,10,30,3,3,0.05,0.95,0.9177128001723432,9,2.0,1,2.0,1,2.0,1
820,min_diffuse,10,30,3,3,0.05,0.95,0.9453532316549568,35,3.0,1,3.0,1,3.0,1
821,min_diffuse,10,30,3,3,0.05,0.95,0.9343642462484244,15,3.0,1,3.0,1,3.0,1
822,min_diffuse,10,30,3,3,0.05,0.95,0.9279578869952052,18,2.0,1,2.0,1,2.0,1
823,min_diffuse,10,30,3,3,0.05,0.95,0.9180464063832467,16,3.0,1,3.0,1,3.0,1
824,min_diffuse,10,30,3,3,0.05,0.95,0.8479559724721206,9,2.0,1,2.0,1,2.0,1
825,min_diffuse,10,30,3,3,0.05,0.95,0.79399400751687,7,2.0,1,2.0,1,2.0,1
826,min_diffuse,10,30,3,3,0.05,0.95,0.9050585178122976,9,2.0,1,2.0,1,2.0,1
827,min_diffuse,10,30,3,3,0.05,0.95,0.8003834458457454,4,2.0,1,2.0,1,2.0,1
828,min_diffuse,10,30,3,3,0.05,0.95,0.8582793419833646,5,2.0,0,1.0,1,1.0,1
829,min_diffuse,10,30,3,3,0.05,0.95,0.94133189319751,16,2.0,1,2.0,1,2.0,1
830,min_diffuse,10,30,3,3,0.05,0.95,0.9278899416560928,22,4.0,1,4.0,1,4.0,1
831,min_diffuse,10,30,3,3,0.05,0.95,0.9312893467186792,9,2.0,1,2.0,1,2.0,1
832,min_diffuse,10,30,3,3,0.05,0.95,0.8369781325790003,5,2.0,0,1.0,1,2.0,0
833,min_diffuse,10,30,3,3,0.05,0.95,0.7455272500071136,4,2.0,1,2.0,1,2.0,1
834,min_diffuse,10,30,3,3,0.05,0.95,0.8885368564680795,13,2.0,1,2.0,1,2.0,1
835,min_diffuse,10,30,3,3,0.05,0.95,0.7099585813570476,3,1.0,1,1.0,1,1.0,1
836,min_diffuse,10,30,3,3,0.05,0.95,0.8144737724458514,9,2.0,1,2.0,1,2.0,1
837,min_diffuse,10,30,3,3,0.05,0.95,0.9435032356650824,15,3.0,0,3.0,0,2.0,1
838,min_diffuse,10,30,3,3,0.05,0.95,0.8763378461834954,11,2.0,1,2.0,1,2.0,1
839,min_diffuse,10,30,3,3,0.05,0.95,0.94656141592172,41,3.0,1,3.0,1,4.0,0
840,min_diffuse,10,30,3,3,0.05,0.95,0.7525596931749486,3,1.0,1,1.0,1,2.0,0
841,min_diffuse,10,30,3,3,0.05,0.95,0.8896497405062853,10,2.0,0,2.0,0,1.0,1
842,min_diffuse,10,30,3,3,0.05,0.95,0.9455207040920056,5,2.0,1,2.0,1,2.0,1
843,min_diffuse,10,30,3,3,0.05,0.95,0.7688534446487563,4,2.0,0,1.0,1,1.0,1
844,min_diffuse,10,30,3,3,0.05,0.95,0.932947730030894,28,3.0,0,2.0,1,2.0,1
845,min_diffuse,10,30,3,3,0.05,0.95,0.9473701753007188,7,2.0,1,2.0,1,2.0,1
846,min_diffuse,10,30,3,3,0.05,0.95,0.91281921151748,10,2.0,0,2.0,0,1.0,1
847,min_diffuse,10,30,3,3,0.05,0.95,0.8874652791174253,14,3.0,0,2.0,1,2.0,1
848,min_diffuse,10,30,3,3,0.05,0.95,0.9016028958523542,6,2.0,1,2.0,1,2.0,1
849,min_diffuse,10,30,3,3,0.05,0.95,0.94070248872899,23,3.0,1,3.0,1,3.0,1
850,min_diffuse,10,30,3,3,0.05,0.95,0.9388429308135582,15,2.0,1,2.0,1,2.0,1
851,min_diffuse,10,30,3,3,0.05,0.95,0.934268765441547,39,3.0,1,3.0,1,4.0,0
852,min_diffuse,10,30,3,3,0.05,0.95,0.8279657512046912,9,2.0,1,2.0,1,2.0,1
853,min_diffuse,10,30,3,3,0.05,0.95,0.6258155112046192,2,1.0,1,1.0,1,1.0,1
854,min_diffuse,10,30,3,3,0.05,0.95,0.9107136029477392,17,3.0,0,2.0,1,3.0,0
855,min_diffuse,10,30,3,3,0.05,0.95,0.8690361395198996,22,3.0,0,2.0,1,2.0,1
856,min_diffuse,10,30,3,3,0.05,0.95,0.9140746618505996,15,2.0,1,2.0,1,2.0,1
857,min_diffuse,10,30,3,3,0.05,0.95,0.6751952888720016,3,1.0,1,1.0,1,2.0,0
858,min_diffuse,10,30,3,3,0.05,0.95,0.9313153652928168,9,2.0,1,2.0,1,2.0,1
859,min_diffuse,10,30,3,3,0.05,0.95,0.8594920311828161,9,2.0,1,2.0,1,2.0,1
860,min_diffuse,10,30,3,3,0.05,0.95,0.8953625804178049,44,4.0,0,4.0,0,3.0,1
861,min_diffuse,10,30,3,3,0.05,0.95,0.9110803387445224,4,2.0,1,2.0,1,2.0,1
862,min_diffuse,10,30,3,3,0.05,0.95,0.9155115203769684,21,3.0,0,2.0,1,2.0,1
863,min_diffuse,10,30,3,3,0.05,0.95,0.894646220841434,15,2.0,1,2.0,1,2.0,1
864,min_diffuse,10,30,3,3,0.05,0.95,0.825702670014088,6,2.0,1,2.0,1,2.0,1
865,min_diffuse,10,30,3,3,0.05,0.95,0.7345813557626544,6,2.0,1,2.0,1,2.0,1
866,min_diffuse,10,30,3,3,0.05,0.95,0.8709757682677741,12,2.0,1,2.0,1,2.0,1
867,min_diffuse,10,30,3,3,0.05,0.95,0.8797381394201048,8,2.0,1,2.0,1,2.0,1
868,min_diffuse,10,30,3,3,0.05,0.95,0.8310690828905495,6,2.0,1,2.0,1,2.0,1
869,min_diffuse,10,30,3,3,0.05,0.95,0.8469027412797308,5,2.0,1,2.0,1,2.0,1
870,min_diffuse,10,30,3,3,0.05,0.95,0.9101816960861754,26,3.0,1,3.0,1,3.0,1
871,min_diffuse,10,30,3,3,0.05,0.95,0.9397224170586916,6,2.0,1,2.0,1,2.0,1
872,min_diffuse,10,30,3,3,0.05,0.95,0.9383544823193668,28,4.0,1,4.0,1,4.0,1
873,min_diffuse,10,30,3,3,0.05,0.95,0.8298671554210193,15,2.0,1,2.0,1,2.0,1
874,min_diffuse,10,30,3,3,0.05,0.95,0.9288065564073724,19,3.0,1,3.0,1,3.0,1
875,min_diffuse,10,30,3,3,0.05,0.95,0.7149621934576135,3,1.0,1,2.0,0,2.0,0
876,min_diffuse,10,30,3,3,0.05,0.95,0.6623387951362819,4,2.0,0,1.0,1,1.0,1
877,min_diffuse,10,30,3,3,0.05,0.95,0.9351482703796244,17,2.0,1,2.0,1,2.0,1
878,min_diffuse,10,30,3,3,0.05,0.95,0.7817854382463769,3,1.0,1,1.0,1,1.0,1
879,min_diffuse,10,30,3,3,0.05,0.95,0.653686734261362,7,2.0,1,2.0,1,2.0,1
880,min_diffuse,10,30,3,3,0.05,0.95,0.9134238155197264,3,1.0,1,1.0,1,1.0,1
881,min_diffuse,10,30,3,3,0.05,0.95,0.7771728661234469,5,2.0,1,2.0,1,2.0,1
882,min_diffuse,10,30,3,3,0.05,0.95,0.9047315059234926,8,2.0,1,2.0,1,2.0,1
883,min_diffuse,10,30,3,3,0.05,0.95,0.920068163505285,11,2.0,1,2.0,1,2.0,1
884,min_diffuse,10,30,3,3,0.05,0.95,0.9345812761935042,47,3.0,0,3.0,0,2.0,1
885,min_diffuse,10,30,3,3,0.05,0.95,0.7361710991911146,3,1.0,1,1.0,1,1.0,1
886,min_diffuse,10,30,3,3,0.05,0.95,0.8980771149592054,21,3.0,1,3.0,1,3.0,1
887,min_diffuse,10,30,3,3,0.05,0.95,0.8491515249746916,4,2.0,1,2.0,1,2.0,1
888,min_diffuse,10,30,3,3,0.05,0.95,0.931476293104083,37,3.0,1,3.0,1,3.0,1
889,min_diffuse,10,30,3,3,0.05,0.95,0.692213338794712,4,2.0,0,1.0,1,1.0,1
890,min_diffuse,10,30,3,3,0.05,0.95,0.8789173941869274,9,2.0,1,2.0,1,2.0,1
891,min_diffuse,10,30,3,3,0.05,0.95,0.9034893195871356,7,2.0,0,2.0,0,1.0,1
892,min_diffuse,10,30,3,3,0.05,0.95,0.7587887563615751,5,2.0,0,1.0,1,1.0,1
893,min_diffuse,10,30,3,3,0.05,0.95,0.8893818679539706,13,2.0,1,2.0,1,2.0,1
894,min_diffuse,10,30,3,3,0.05,0.95,0.9041810174589724,26,3.0,0,3.0,0,2.0,1
895,min_diffuse,10,30,3,3,0.05,0.95,0.9309155595775224,32,3.0,0,2.0,1,2.0,1
896,min_diffuse,10,30,3,3,0.05,0.95,0.8901724990254684,6,2.0,1,2.0,1,2.0,1
897,min_diffuse,10,30,3,3,0.05,0.95,0.7184408807644779,4,2.0,0,1.0,1,2.0,0
898,min_diffuse,10,30,3,3,0.05,0.95,0.9128416798587567,5,2.0,1,2.0,1,2.0,1
899,min_diffuse,10,30,3,3,0.05,0.95,0.7864829779085681,25,3.0,0,2.0,1,2.0,1
900,min_diffuse,10,30,3,3,0.05,0.95,0.7358082566056493,9,2.0,1,2.0,1,2.0,1
901,min_diffuse,10,30,3,3,0.05,0.95,0.8732208607861369,4,2.0,0,1.0,1,2.0,0
902,min_diffuse,10,30,3,3,0.05,0.95,0.6306146905633311,3,1.0,1,1.0,1,1.0,1
903,min_diffuse,10,30,3,3,0.05,0.95,0.9384754325402976,17,3.0,0,2.0,1,2.0,1
904,min_diffuse,10,30,3,3,0.05,0.95,0.8917681670771459,7,2.0,1,2.0,1,2.0,1
905,min_diffuse,10,30,3,3,0.05,0.95,0.8642075069073256,16,3.0,0,2.0,1,2.0,1
906,min_diffuse,10,30,3,3,0.05,0.95,0.8193659895253754,12,3.0,0,2.0,1,2.0,1
907,min_diffuse,10,30,3,3,0.05,0.95,0.8714129647963921,6,2.0,1,2.0,1,2.0,1
908,min_diffuse,10,30,3,3,0.05,0.95,0.8383943702767593,4,2.0,0,1.0,1,1.0,1
909,min_diffuse,10,30,3,3,0.05,0.95,0.944127996511228,16,2.0,1,2.0,1,2.0,1
910,min_diffuse,10,30,3,3,0.05,0.95,0.9375172163057782,11,2.0,1,2.0,1,2.0,1
911,min_diffuse,10,30,3,3,0.05,0.95,0.9411707556888697,11,2.0,1,2.0,1,2.0,1
912,min_diffuse,10,30,3,3,0.05,0.95,0.5826403391563861,5,2.0,0,1.0,1,1.0,1
913,min_diffuse,10,30,3,3,0.05,0.95,0.7800581011230687,8,2.0,1,2.0,1,2.0,1
914,min_diffuse,10,30,3,3,0.05,0.95,0.8812313636645859,11,2.0,1,2.0,1,2.0,1
915,min_diffuse,10,30,3,3,0.05,0.95,0.8826570115806154,4,2.0,0,1.0,1,1.0,1
916,min_diffuse,10,30,3,3,0.05,0.95,0.8104695186674331,6,2.0,1,2.0,1,2.0,1
917,min_diffuse,10,30,3,3,0.05,0.95,0.8362277173216811,16,2.0,1,2.0,1,2.0,1
918,min_diffuse,10,30,3,3,0.05,0.95,0.8524892916268533,9,2.0,1,2.0,1,2.0,1
919,min_diffuse,10,30,3,3,0.05,0.95,0.9241036428070886,4,2.0,0,1.0,1,1.0,1
920,min_diffuse,10,30,3,3,0.05,0.95,0.9303257633124816,27,3.0,1,3.0,1,3.0,1
921,min_diffuse,10,30,3,3,0.05,0.95,0.8980684902734429,11,2.0,1,2.0,1,2.0,1
922,min_diffuse,10,30,3,3,0.05,0.95,0.8782338007138765,17,3.0,0,2.0,1,2.0,1
923,min_diffuse,10,30,3,3,0.05,0.95,0.8231026923656309,8,2.0,1,2.0,1,2.0,1
924,min_diffuse,10,30,3,3,0.05,0.95,0.895231583976806,10,2.0,1,2.0,1,2.0,1
925,min_diffuse,10,30,3,3,0.05,0.95,0.8638138186701829,6,2.0,1,2.0,1,2.0,1
926,min_diffuse,10,30,3,3,0.05,0.95,0.8991147910889642,13,2.0,1,3.0,0,2.0,1
927,min_diffuse,10,30,3,3,0.05,0.95,0.7693863290116133,13,2.0,1,2.0,1,2.0,1
928,min_diffuse,10,30,3,3,0.05,0.95,0.8669762169348736,4,2.0,1,2.0,1,2.0,1
929,min_diffuse,10,30,3,3,0.05,0.95,0.8883324001255954,7,2.0,0,1.0,1,2.0,0
930,min_diffuse,10,30,3,3,0.05,0.95,0.9163487162972138,8,2.0,1,2.0,1,2.0,1
931,min_diffuse,10,30,3,3,0.05,0.95,0.8892551100357926,7,2.0,1,2.0,1,2.0,1
932,min_diffuse,10,30,3,3,0.05,0.95,0.7052014820498627,11,2.0,1,2.0,1,2.0,1
933,min_diffuse,10,30,3,3,0.05,0.95,0.8801093956938167,4,2.0,1,2.0,1,2.0,1
934,min_diffuse,10,30,3,3,0.05,0.95,0.8978588051969371,4,2.0,0,1.0,1,2.0,0
935,min_diffuse,10,30,3,3,0.05,0.95,0.9025585939522768,13,2.0,1,2.0,1,2.0,1
936,min_diffuse,10,30,3,3,0.05,0.95,0.9096037771966792,6,2.0,1,2.0,1,2.0,1
937,min_diffuse,10,30,3,3,0.05,0.95,0.9210662260366964,17,3.0,1,3.0,1,3.0,1
938,min_diffuse,10,30,3,3,0.05,0.95,0.8473594126508788,15,2.0,1,2.0,1,2.0,1
939,min_diffuse,10,30,3,3,0.05,0.95,0.9081443609206746,8,2.0,1,2.0,1,2.0,1
940,min_diffuse,10,30,3,3,0.05,0.95,0.7299135139689584,2,1.0,1,1.0,1,2.0,0
941,min_diffuse,10,30,3,3,0.05,0.95,0.6323096393848903,4,2.0,0,1.0,1,1.0,1
942,min_diffuse,10,30,3,3,0.05,0.95,0.7098114271707125,5,2.0,0,1.0,1,1.0,1
943,min_diffuse,10,30,3,3,0.05,0.95,0.9449275872307604,26,3.0,1,3.0,1,3.0,1
944,min_diffuse,10,30,3,3,0.05,0.95,0.8979075501292296,10,2.0,1,2.0,1,2.0,1
945,min_diffuse,10,30,3,3,0.05,0.95,0.775075118683581,4,2.0,0,1.0,1,2.0,0
946,min_diffuse,10,30,3,3,0.05,0.95,0.9024261385342432,4,2.0,0,1.0,1,2.0,0
947,min_diffuse,10,30,3,3,0.05,0.95,0.830501642773535,11,2.0,1,2.0,1,2.0,1
948,min_diffuse,10,30,3,3,0.05,0.95,0.7585655603891849,2,1.0,1,1.0,1,1.0,1
949,min_diffuse,10,30,3,3,0.05,0.95,0.8934141344983499,8,2.0,1,2.0,1,2.0,1
950,min_diffuse,10,30,3,3,0.05,0.95,0.8997102846261774,15,3.0,0,2.0,1,2.0,1
951,min_diffuse,10,30,3,3,0.05,0.95,0.5968232579746556,5,2.0,0,1.0,1,1.0,1
952,min_diffuse,10,30,3,3,0.05,0.95,0.9143674236447455,18,3.0,1,3.0,1,3.0,1
953,min_diffuse,10,30,3,3,0.05,0.95,0.8866236858196503,7,2.0,1,2.0,1,2.0,1
954,min_diffuse,10,30,3,3,0.05,0.95,0.6455574108462996,3,1.0,1,1.0,1,1.0,1
955,min_diffuse,10,30,3,3,0.05,0.95,0.938166773216072,44,4.0,0,3.0,1,3.0,1
956,min_diffuse,10,30,3,3,0.05,0.95,0.8981835367326062,7,2.0,1,2.0,1,2.0,1
957,min_diffuse,10,30,3,3,0.05,0.95,0.6932658132538335,3,1.0,1,1.0,1,2.0,0
958,min_diffuse,10,30,3,3,0.05,0.95,0.8956731353370863,5,2.0,1,2.0,1,2.0,1
959,min_diffuse,10,30,3,3,0.05,0.95,0.938348428037514,23,2.0,1,2.0,1,3.0,0
960,min_diffuse,10,30,3,3,0.05,0.95,0.8301534391424036,5,2.0,1,2.0,1,2.0,1
961,min_diffuse,10,30,3,3,0.05,0.95,0.9370170700020624,30,3.0,1,3.0,1,3.0,1
962,min_diffuse,10,30,3,3,0.05,0.95,0.9093257860214417,31,4.0,1,4.0,1,4.0,1
963,min_diffuse,10,30,3,3,0.05,0.95,0.9318394372346132,19,3.0,1,3.0,1,3.0,1
964,min_diffuse,10,30,3,3,0.05,0.95,0.8234632059692247,14,3.0,0,2.0,1,2.0,1
965,min_diffuse,10,30,3,3,0.05,0.95,0.7838126188256939,12,2.0,1,2.0,1,2.0,1
966,min_diffuse,10,30,3,3,0.05,0.95,0.8795778855822789,7,2.0,1,2.0,1,2.0,1
967,min_diffuse,10,30,3,3,0.05,0.95,0.916529329665144,11,2.0,1,2.0,1,2.0,1
968,min_diffuse,10,30,3,3,0.05,0.95,0.8558208455455204,15,2.0,1,2.0,1,2.0,1
969,min_diffuse,10,30,3,3,0.05,0.95,0.7084022125791286,5,2.0,1,2.0,1,2.0,1
970,min_diffuse,10,30,3,3,0.05,0.95,0.7730718236046363,7,2.0,1,2.0,1,2.0,1
971,min_diffuse,10,30,3,3,0.05,0.95,0.9441860528285788,26,2.0,1,2.0,1,2.0,1
972,min_diffuse,10,30,3,3,0.05,0.95,0.9489821221317172,29,3.0,1,3.0,1,3.0,1
973,min_diffuse,10,30,3,3,0.05,0.95,0.8089430073063286,3,1.0,1,1.0,1,1.0,1
974,min_diffuse,10,30,3,3,0.05,0.95,0.930377329001524,4,2.0,1,2.0,1,2.0,1
975,min_diffuse,10,30,3,3,0.05,0.95,0.94476374977841,10,2.0,1,2.0,1,2.0,1
976,min_diffuse,10,30,3,3,0.05,0.95,0.8613800920232597,5,2.0,1,2.0,1,2.0,1
977,min_diffuse,10,30,3,3,0.05,0.95,0.9257748808900512,9,2.0,1,2.0,1,2.0,1
978,min_diffuse,10,30,3,3,0.05,0.95,0.8377269056637887,8,2.0,1,2.0,1,2.0,1
979,min_diffuse,10,30,3,3,0.05,0.95,0.934591332288226,10,2.0,1,2.0,1,2.0,1
980,min_diffuse,10,30,3,3,0.05,0.95,0.8968288560909694,6,2.0,0,1.0,1,1.0,1
981,min_diffuse,10,30,3,3,0.05,0.95,0.9332323489063536,29,4.0,0,3.0,1,4.0,0
982,min_diffuse,10,30,3,3,0.05,0.95,0.9374215340066088,16,3.0,1,3.0,1,3.0,1
983,min_diffuse,10,30,3,3,0.05,0.95,0.8755298766393798,7,2.0,1,2.0,1,2.0,1
984,min_diffuse,10,30,3,3,0.05,0.95,0.9276798365163668,10,2.0,1,2.0,1,2.0,1
985,min_diffuse,10,30,3,3,0.05,0.95,0.9218759176647296,6,2.0,1,2.0,1,2.0,1
986,min_diffuse,10,30,3,3,0.05,0.95,0.8797452025188119,4,2.0,0,1.0,1,2.0,0
987,min_diffuse,10,30,3,3,0.05,0.95,0.8284501116006333,1,1.0,1,1.0,1,1.0,1
988,min_diffuse,10,30,3,3,0.05,0.95,0.730784730049072,19,3.0,0,2.0,1,2.0,1
989,min_diffuse,10,30,3,3,0.05,0.95,0.8760393612641256,27,3.0,0,2.0,1,2.0,1
990,min_diffuse,10,30,3,3,0.05,0.95,0.8977211015613564,16,2.0,1,2.0,1,2.0,1
991,min_diffuse,10,30,3,3,0.05,0.95,0.782640994370307,4,2.0,1,2.0,1,2.0,1
992,min_diffuse,10,30,3,3,0.05,0.95,0.9020383107010912,15,2.0,1,2.0,1,2.0,1
993,min_diffuse,10,30,3,3,0.05,0.95,0.8492248330766217,3,1.0,1,2.0,0,2.0,0
994,min_diffuse,10,30,3,3,0.05,0.95,0.9099368166713468,20,3.0,0,2.0,1,2.0,1
995,min_diffuse,10,30,3,3,0.05,0.95,0.7390667328092986,11,2.0,1,2.0,1,2.0,1
996,min_diffuse,10,30,3,3,0.05,0.95,0.8980542334143428,11,2.0,1,2.0,1,2.0,1
997,min_diffuse,10,30,3,3,0.05,0.95,0.8911462632694788,14,3.0,0,2.0,1,2.0,1
998,min_diffuse,10,30,3,3,0.05,0.95,0.8591928837193604,4,2.0,0,1.0,1,1.0,1
999,min_diffuse,10,30,3,3,0.05,0.95,0.9009597210583108,12,2.0,1,2.0,1,2.0,1
1000,min_diffuse,10,30,3,3,0.05,0.95,0.9185243122049568,12,3.0,0,2.0,1,3.0,0
1001,min_diffuse,10,30,3,3,0.05,0.95,0.8564736482265131,12,2.0,1,2.0,1,2.0,1
1002,min_diffuse,10,30,3,3,0.05,0.95,0.8868566092344492,4,2.0,1,2.0,1,2.0,1
1003,min_diffuse,10,30,3,3,0.05,0.95,0.9217766260765464,7,2.0,1,2.0,1,2.0,1
1004,min_diffuse,10,30,3,3,0.05,0.95,0.8422764091623701,8,2.0,1,2.0,1,2.0,1
1005,min_diffuse,10,30,3,3,0.05,0.95,0.9456639763423024,5,2.0,1,2.0,1,2.0,1
1006,min_diffuse,10,30,3,3,0.05,0.95,0.9420309812741362,9,2.0,1,2.0,1,2.0,1
1007,min_diffuse,10,30,3,3,0.05,0.95,0.8347422433425307,8,2.0,1,2.0,1,2.0,1
1008,min_diffuse,10,30,3,3,0.05,0.95,0.6386423955955122,4,2.0,0,1.0,1,1.0,1
1009,min_diffuse,10,30,3,3,0.05,0.95,0.8782012006031656,10,2.0,1,2.0,1,3.0,0
1010,min_diffuse,10,30,3,3,0.05,0.95,0.6837326553368748,4,2.0,0,1.0,1,1.0,1
1011,min_diffuse,10,30,3,3,0.05,0.95,0.8602273259907878,6,2.0,1,2.0,1,2.0,1
1012,min_diffuse,10,30,3,3,0.05,0.95,0.938628376090675,9,2.0,1,2.0,1,3.0,0
1013,min_diffuse,10,30,3,3,0.05,0.95,0.8346703447090468,16,2.0,1,2.0,1,2.0,1
1014,min_diffuse,10,30,3,3,0.05,0.95,0.911020371814305,6,2.0,1,2.0,1,2.0,1
1015,min_diffuse,10,30,3,3,0.05,0.95,0.9425242546087385,36,3.0,1,3.0,1,3.0,1
1016,min_diffuse,10,30,3,3,0.05,0.95,0.6068597371849984,2,1.0,1,1.0,1,1.0,1
1017,min_diffuse,10,30,3,3,0.05,0.95,0.9333040831568632,14,2.0,1,2.0,1,2.0,1
1018,min_diffuse,10,30,3,3,0.05,0.95,0.9195455275045702,9,2.0,1,2.0,1,2.0,1
1019,min_diffuse,10,30,3,3,0.05,0.95,0.7341057851018221,4,2.0,1,2.0,1,2.0,1
1020,min_diffuse,10,30,3,3,0.05,0.95,0.9272855806052124,8,2.0,1,2.0,1,2.0,1
1021,min_diffuse,10,30,3,3,0.05,0.95,0.774419711470093,6,2.0,1,2.0,1,2.0,1
1022,min_diffuse,10,30,3,3,0.05,0.95,0.9265334881969636,6,2.0,1,2.0,1,2.0,1
1023,min_diffuse,10,30,3,3,0.05,0.95,0.8622824242745513,2,1.0,1,2.0,0,2.0,0
1024,min_diffuse,10,30,3,3,0.05,0.95,0.8792440668888752,9,2.0,1,2.0,1,3.0,0
1025,min_diffuse,10,30,3,3,0.05,0.95,0.8871921334288152,14,3.0,0,2.0,1,2.0,1
1026,min_diffuse,10,30,3,3,0.05,0.95,0.6696929225481035,2,1.0,1,1.0,1,1.0,1
1027,min_diffuse,10,30,3,3,0.05,0.95,0.8974916352154533,4,2.0,1,2.0,1,2.0,1
1028,min_diffuse,10,30,3,3,0.05,0.95,0.8280366180855225,7,2.0,1,2.0,1,2.0,1
1029,min_diffuse,10,30,3,3,0.05,0.95,0.9298696400261954,35,3.0,1,3.0,1,3.0,1
1030,min_diffuse,10,30,3,3,0.05,0.95,0.9042892817043204,12,3.0,0,2.0,1,2.0,1
1031,min_diffuse,10,30,3,3,0.05,0.95,0.9361944115087336,8,2.0,1,2.0,1,2.0,1
1032,min_diffuse,10,30,3,3,0.05,0.95,0.8548407675307435,12,3.0,0,2.0,1,3.0,0
1033,min_diffuse,10,30,3,3,0.05,0.95,0.7949960796090613,4,2.0,1,2.0,1,2.0,1
1034,min_diffuse,10,30,3,3,0.05,0.95,0.8457796157140177,6,2.0,1,2.0,1,2.0,1
1035,min_diffuse,10,30,3,3,0.05,0.95,0.8526635569711835,12,2.0,1,2.0,1,2.0,1
1036,min_diffuse,10,30,3,3,0.05,0.95,0.8897656646571588,16,3.0,0,2.0,1,2.0,1
1037,min_diffuse,10,30,3,3,0.05,0.95,0.7357772137512232,6,2.0,1,2.0,1,2.0,1
1038,min_diffuse,10,30,3,3,0.05,0.95,0.7514793491974692,5,2.0,1,2.0,1,2.0,1
1039,min_diffuse,10,30,3,3,0.05,0.95,0.8351226451287683,7,2.0,1,2.0,1,2.0,1
1040,min_diffuse,10,30,3,3,0.05,0.95,0.7946700064131055,10,2.0,1,2.0,1,2.0,1
1041,min_diffuse,10,30,3,3,0.05,0.95,0.8633422890413307,6,2.0,1,2.0,1,2.0,1
1042,min_diffuse,10,30,3,3,0.05,0.95,0.7801270676378443,10,2.0,1,2.0,1,2.0,1
1043,min_diffuse,10,30,3,3,0.05,0.95,0.9127704195878888,15,3.0,0,2.0,1,3.0,0
1044,min_diffuse,10,30,3,3,0.05,0.95,0.8614570443115127,4,2.0,1,2.0,1,2.0,1
1045,min_diffuse,10,30,3,3,0.05,0.95,0.6236580774952846,4,2.0,1,2.0,1,2.0,1
1046,min_diffuse,10,30,3,3,0.05,0.95,0.9229657841218464,19,3.0,0,2.0,1,3.0,0
1047,min_diffuse,10,30,3,3,0.05,0.95,0.9269382734475116,123,6.0,0,6.0,0,5.0,1
1048,min_diffuse,10,30,3,3,0.05,0.95,0.8227171941983077,3,1.0,1,1.0,1,2.0,0
1049,min_diffuse,10,30,3,3,0.05,0.95,0.8132178123309303,10,2.0,1,2.0,1,2.0,1
1050,min_diffuse,10,30,3,3,0.05,0.95,0.9199530979553968,2,1.0,1,1.0,1,1.0,1
1051,min_diffuse,10,30,3,3,0.05,0.95,0.8658753029035121,10,2.0,1,2.0,1,2.0,1
1052,min_diffuse,10,30,3,3,0.05,0.95,0.9232476580704788,7,2.0,1,2.0,1,2.0,1
1053,min_diffuse,10,30,3,3,0.05,0.95,0.7764580606269263,5,2.0,0,1.0,1,1.0,1
1054,min_diffuse,10,30,3,3,0.05,0.95,0.8694176732532944,11,2.0,1,2.0,1,2.0,1
1055,min_diffuse,10,30,3,3,0.05,0.95,0.8962965215007987,6,2.0,1,2.0,1,2.0,1
1056,min_diffuse,10,30,3,3,0.05,0.95,0.755558385568153,4,2.0,1,2.0,1,2.0,1
1057,min_diffuse,10,30,3,3,0.05,0.95,0.9213198441685808,9,2.0,1,2.0,1,2.0,1
1058,min_diffuse,10,30,3,3,0.05,0.95,0.934319981677587,10,2.0,1,2.0,1,2.0,1
1059,min_diffuse,10,30,3,3,0.05,0.95,0.9177614853717188,9,2.0,1,2.0,1,2.0,1
1060,min_diffuse,10,30,3,3,0.05,0.95,0.7495157814903927,5,2.0,1,2.0,1,2.0,1
1061,min_diffuse,10,30,3,3,0.05,0.95,0.922506973497379,8,2.0,1,2.0,1,2.0,1
1062,min_diffuse,10,30,3,3,0.05,0.95,0.8628912351470447,10,2.0,1,2.0,1,2.0,1
1063,min_diffuse,10,30,3,3,0.05,0.95,0.9344941767813691,4,2.0,0,1.0,1,2.0,0
1064,min_diffuse,10,30,3,3,0.05,0.95,0.8351872642839318,15,2.0,1,2.0,1,2.0,1
1065,min_diffuse,10,30,3,3,0.05,0.95,0.9381004896160778,30,4.0,0,3.0,1,3.0,1
1066,min_diffuse,10,30,3,3,0.05,0.95,0.9498888004505563,20,3.0,0,2.0,1,2.0,1
1067,min_diffuse,10,30,3,3,0.05,0.95,0.6984672067182619,4,2.0,0,1.0,1,1.0,1
1068,min_diffuse,10,30,3,3,0.05,0.95,0.7865577677999602,6,2.0,1,2.0,1,2.0,1
1069,min_diffuse,10,30,3,3,0.05,0.95,0.9181377158238018,28,4.0,1,4.0,1,4.0,1
1070,min_diffuse,10,30,3,3,0.05,0.95,0.949988918110974,22,3.0,1,3.0,1,3.0,1
1071,min_diffuse,10,30,3,3,0.05,0.95,0.9486800454055696,29,3.0,1,3.0,1,3.0,1
1072,min_diffuse,10,30,3,3,0.05,0.95,0.8604117602678691,8,2.0,1,2.0,1,2.0,1
1073,min_diffuse,10,30,3,3,0.05,0.95,0.8349109394052775,5,2.0,1,2.0,1,2.0,1
1074,min_diffuse,10,30,3,3,0.05,0.95,0.8596716568333092,11,2.0,1,2.0,1,3.0,0
1075,min_diffuse,10,30,3,3,0.05,0.95,0.8537449702596059,25,2.0,1,2.0,1,2.0,1
1076,min_diffuse,10,30,3,3,0.05,0.95,0.9197233743298806,32,4.0,0,4.0,0,3.0,1
1077,min_diffuse,10,30,3,3,0.05,0.95,0.9285154642461082,25,3.0,1,3.0,1,3.0,1
1078,min_diffuse,10,30,3,3,0.05,0.95,0.8706367773816691,3,1.0,1,1.0,1,1.0,1
1079,min_diffuse,10,30,3,3,0.05,0.95,0.9021126656459502,35,3.0,1,3.0,1,3.0,1
1080,min_diffuse,10,30,3,3,0.05,0.95,0.8528826009335672,8,2.0,1,2.0,1,2.0,1
1081,min_diffuse,10,30,3,3,0.05,0.95,0.9455045809159408,7,2.0,1,2.0,1,2.0,1
1082,min_diffuse,10,30,3,3,0.05,0.95,0.8979318908949457,6,2.0,1,2.0,1,2.0,1
1083,min_diffuse,10,30,3,3,0.05,0.95,0.8994156992160549,10,2.0,1,2.0,1,3.0,0
1084,min_diffuse,10,30,3,3,0.05,0.95,0.9321009206206898,5,2.0,1,2.0,1,2.0,1
1085,min_diffuse,10,30,3,3,0.05,0.95,0.93049360555548,5,2.0,0,1.0,1,1.0,1
1086,min_diffuse,10,30,3,3,0.05,0.95,0.6965163498832324,4,2.0,1,2.0,1,2.0,1
1087,min_diffuse,10,30,3,3,0.05,0.95,0.6104659499272593,3,1.0,1,1.0,1,1.0,1
1088,min_diffuse,10,30,3,3,0.05,0.95,0.9485457241424268,26,3.0,1,3.0,1,3.0,1
1089,min_diffuse,10,30,3,3,0.05,0.95,0.9438554220819184,13,2.0,1,3.0,0,3.0,0
1090,min_diffuse,10,30,3,3,0.05,0.95,0.7467978741015691,4,2.0,0,1.0,1,1.0,1
1091,min_diffuse,10,30,3,3,0.05,0.95,0.87356807534007,5,2.0,1,2.0,1,2.0,1
1092,min_diffuse,10,30,3,3,0.05,0.95,0.8198201495706788,6,2.0,1,2.0,1,2.0,1
1093,min_diffuse,10,30,3,3,0.05,0.95,0.6768332968160539,4,2.0,1,2.0,1,2.0,1
1094,min_diffuse,10,30,3,3,0.05,0.95,0.9191733215097924,14,3.0,1,3.0,1,3.0,1
1095,min_diffuse,10,30,3,3,0.05,0.95,0.7295378517629189,7,2.0,1,2.0,1,2.0,1
1096,min_diffuse,10,30,3,3,0.05,0.95,0.7550004137116311,13,2.0,1,2.0,1,2.0,1
1097,min_diffuse,10,30,3,3,0.05,0.95,0.8161978812345695,9,2.0,1,2.0,1,2.0,1
1098,min_diffuse,10,30,3,3,0.05,0.95,0.7845357915404009,11,2.0,1,2.0,1,2.0,1
1099,min_diffuse,10,30,3,3,0.05,0.95,0.9435194935084292,37,3.0,1,3.0,1,3.0,1
1100,min_diffuse,10,30,3,3,0.05,0.95,0.9018512790813964,5,2.0,1,2.0,1,2.0,1
1101,min_diffuse,10,30,3,3,0.05,0.95,0.8629033792679223,12,2.0,1,2.0,1,2.0,1
1102,min_diffuse,10,30,3,3,0.05,0.95,0.7291173688186002,6,2.0,1,2.0,1,2.0,1
1103,min_diffuse,10,30,3,3,0.05,0.95,0.9114260844361018,25,3.0,0,2.0,1,3.0,0
1104,min_diffuse,10,30,3,3,0.05,0.95,0.8464485887439299,6,2.0,1,2.0,1,2.0,1
1105,min_diffuse,10,30,3,3,0.05,0.95,0.9265956108235036,9,2.0,1,2.0,1,2.0,1
1106,min_diffuse,10,30,3,3,0.05,0.95,0.9071756332803036,10,2.0,1,2.0,1,2.0,1
1107,min_diffuse,10,30,3,3,0.05,0.95,0.7853894973378689,6,2.0,1,2.0,1,2.0,1
1108,min_diffuse,10,30,3,3,0.05,0.95,0.7799803023750674,4,2.0,1,2.0,1,2.0,1
1109,min_diffuse,10,30,3,3,0.05,0.95,0.9073228260608353,21,2.0,1,2.0,1,2.0,1
1110,min_diffuse,10,30,3,3,0.05,0.95,0.911761267875028,10,2.0,1,2.0,1,2.0,1
1111,min_diffuse,10,30,3,3,0.05,0.95,0.793548947289104,7,2.0,1,2.0,1,2.0,1
1112,min_diffuse,10,30,3,3,0.05,0.95,0.7321313160972837,4,2.0,1,2.0,1,2.0,1
1113,min_diffuse,10,30,3,3,0.05,0.95,0.9195796563102804,8,2.0,0,2.0,0,1.0,1
1114,min_diffuse,10,30,3,3,0.05,0.95,0.8594215240497783,10,2.0,1,2.0,1,2.0,1
1115,min_diffuse,10,30,3,3,0.05,0.95,0.9469439643886908,33,3.0,1,3.0,1,3.0,1
1116,min_diffuse,10,30,3,3,0.05,0.95,0.9094961762833552,17,3.0,0,2.0,1,3.0,0
1117,min_diffuse,10,30,3,3,0.05,0.95,0.8556537427158574,6,2.0,1,2.0,1,2.0,1
1118,min_diffuse,10,30,3,3,0.05,0.95,0.8378570469529689,6,2.0,1,2.0,1,2.0,1
1119,min_diffuse,10,30,3,3,0.05,0.95,0.606478316125531,4,2.0,1,2.0,1,2.0,1
1120,min_diffuse,10,30,3,3,0.05,0.95,0.9126998922408586,22,3.0,0,2.0,1,2.0,1
1121,min_diffuse,10,30,3,3,0.05,0.95,0.9079025443506448,10,2.0,1,2.0,1,2.0,1
1122,min_diffuse,10,30,3,3,0.05,0.95,0.9483144459017792,24,3.0,1,4.0,0,3.0,1
1123,min_diffuse,10,30,3,3,0.05,0.95,0.8440901381593987,10,2.0,1,2.0,1,2.0,1
1124,min_diffuse,10,30,3,3,0.05,0.95,0.9418614817174276,24,3.0,1,3.0,1,3.0,1
1125,min_diffuse,10,30,3,3,0.05,0.95,0.9466506839525493,36,5.0,0,4.0,1,4.0,1
1126,min_diffuse,10,30,3,3,0.05,0.95,0.9029612003040096,53,4.0,0,4.0,0,3.0,1
1127,min_diffuse,10,30,3,3,0.05,0.95,0.8993869982675841,9,2.0,1,2.0,1,2.0,1
1128,min_diffuse,10,30,3,3,0.05,0.95,0.9158664644356924,15,3.0,1,3.0,1,3.0,1
1129,min_diffuse,10,30,3,3,0.05,0.95,0.93621349093578,38,3.0,0,3.0,0,2.0,1
1130,min_diffuse,10,30,3,3,0.05,0.95,0.8447076004009022,3,1.0,1,1.0,1,1.0,1
1131,min_diffuse,10,30,3,3,0.05,0.95,0.7825372720035599,9,2.0,1,2.0,1,2.0,1
1132,min_diffuse,10,30,3,3,0.05,0.95,0.9098007735055348,17,3.0,1,3.0,1,3.0,1
1133,min_diffuse,10,30,3,3,0.05,0.95,0.7551457722397668,8,2.0,1,2.0,1,2.0,1
1134,min_diffuse,10,30,3,3,0.05,0.95,0.8809378095055989,5,2.0,0,1.0,1,2.0,0
1135,min_diffuse,10,30,3,3,0.05,0.95,0.9259192876375524,22,3.0,1,3.0,1,3.0,1
1136,min_diffuse,10,30,3,3,0.05,0.95,0.8423477793919075,9,2.0,1,2.0,1,2.0,1
1137,min_diffuse,10,30,3,3,0.05,0.95,0.927902619058378,47,3.0,1,3.0,1,3.0,1
1138,min_diffuse,10,30,3,3,0.05,0.95,0.8869383426433682,2,1.0,1,1.0,1,1.0,1
1139,min_diffuse,10,30,3,3,0.05,0.95,0.9311690347528692,11,2.0,1,2.0,1,2.0,1
1140,min_diffuse,10,30,3,3,0.05,0.95,0.8516894362056028,6,2.0,1,2.0,1,2.0,1
1141,min_diffuse,10,30,3,3,0.05,0.95,0.9322065396507664,8,2.0,1,2.0,1,2.0,1
1142,min_diffuse,10,30,3,3,0.05,0.95,0.9026094709132974,26,3.0,0,3.0,0,2.0,1
1143,min_diffuse,10,30,3,3,0.05,0.95,0.7807458356016105,4,2.0,0,1.0,1,1.0,1
1144,min_diffuse,10,30,3,3,0.05,0.95,0.8036032425141175,11,2.0,1,2.0,1,2.0,1
1145,min_diffuse,10,30,3,3,0.05,0.95,0.9291054470113912,22,3.0,1,3.0,1,3.0,1
1146,min_diffuse,10,30,3,3,0.05,0.95,0.9296787622766696,4,2.0,0,1.0,1,2.0,0
1147,min_diffuse,10,30,3,3,0.05,0.95,0.6672333747603072,6,2.0,0,2.0,0,1.0,1
1148,min_diffuse,10,30,3,3,0.05,0.95,0.8796571548099674,7,2.0,1,2.0,1,2.0,1
1149,min_diffuse,10,30,3,3,0.05,0.95,0.8741639931760509,4,2.0,1,2.0,1,2.0,1
1150,min_diffuse,10,30,3,3,0.05,0.95,0.7014876522026362,10,2.0,1,2.0,1,2.0,1
1151,min_diffuse,10,30,3,3,0.05,0.95,0.8309531872673336,2,1.0,1,1.0,1,1.0,1
1152,min_diffuse,10,30,3,3,0.05,0.95,0.9459795225823272,7,2.0,1,2.0,1,2.0,1
1153,min_diffuse,10,30,3,3,0.05,0.95,0.9003925577589482,10,2.0,1,2.0,1,2.0,1
1154,min_diffuse,10,30,3,3,0.05,0.95,0.8604749665563706,7,2.0,1,2.0,1,2.0,1
1155,min_diffuse,10,30,3,3,0.05,0.95,0.8926751857010766,4,2.0,1,2.0,1,2.0,1
1156,min_diffuse,10,30,3,3,0.05,0.95,0.8486868369594452,7,2.0,1,2.0,1,2.0,1
1157,min_diffuse,10,30,3,3,0.05,0.95,0.94437351683359,23,4.0,1,4.0,1,4.0,1
1158,min_diffuse,10,30,3,3,0.05,0.95,0.913546814655273,14,3.0,0,2.0,1,2.0,1
1159,min_diffuse,10,30,3,3,0.05,0.95,0.8753570004238437,15,3.0,1,3.0,1,3.0,1
1160,min_diffuse,10,30,3,3,0.05,0.95,0.9347210799986784,12,3.0,1,3.0,1,3.0,1
1161,min_diffuse,10,30,3,3,0.05,0.95,0.9325082479427446,9,2.0,1,2.0,1,2.0,1
1162,min_diffuse,10,30,3,3,0.05,0.95,0.7871223988503345,14,2.0,1,2.0,1,2.0,1
1163,min_diffuse,10,30,3,3,0.05,0.95,0.9158784448808646,12,2.0,1,2.0,1,2.0,1
1164,min_diffuse,10,30,3,3,0.05,0.95,0.916952292147237,21,4.0,0,3.0,1,4.0,0
1165,min_diffuse,10,30,3,3,0.05,0.95,0.8836541276822061,12,2.0,1,2.0,1,2.0,1
1166,min_diffuse,10,30,3,3,0.05,0.95,0.9123230616575436,30,2.0,1,2.0,1,2.0,1
1167,min_diffuse,10,30,3,3,0.05,0.95,0.7112371984344193,18,3.0,0,2.0,1,2.0,1
1168,min_diffuse,10,30,3,3,0.05,0.95,0.8817029466809979,9,2.0,1,2.0,1,2.0,1
1169,min_diffuse,10,30,3,3,0.05,0.95,0.9343341866066308,7,2.0,1,2.0,1,2.0,1
1170,min_diffuse,10,30,3,3,0.05,0.95,0.8754239810213085,5,2.0,1,2.0,1,2.0,1
1171,min_diffuse,10,30,3,3,0.05,0.95,0.9212634780667396,38,4.0,1,4.0,1,4.0,1
1172,min_diffuse,10,30,3,3,0.05,0.95,0.8886727890670637,10,2.0,1,2.0,1,2.0,1
1173,min_diffuse,10,30,3,3,0.05,0.95,0.9374041013309856,20,3.0,0,2.0,1,2.0,1
1174,min_diffuse,10,30,3,3,0.05,0.95,0.7457575723474815,5,2.0,1,2.0,1,2.0,1
1175,min_diffuse,10,30,3,3,0.05,0.95,0.8986768807576243,7,2.0,1,2.0,1,2.0,1
1176,min_diffuse,10,30,3,3,0.05,0.95,0.7566933388252015,8,2.0,1,2.0,1,2.0,1
1177,min_diffuse,10,30,3,3,0.05,0.95,0.7674517423219089,4,2.0,1,2.0,1,2.0,1
1178,min_diffuse,10,30,3,3,0.05,0.95,0.9353345836398864,39,3.0,1,3.0,1,3.0,1
1179,min_diffuse,10,30,3,3,0.05,0.95,0.8756713614945768,8,2.0,1,2.0,1,2.0,1
1180,min_diffuse,10,30,3,3,0.05,0.95,0.9013950006227854,9,2.0,1,2.0,1,2.0,1
1181,min_diffuse,10,30,3,3,0.05,0.95,0.8395159772485085,5,2.0,0,1.0,1,1.0,1
1182,min_diffuse,10,30,3,3,0.05,0.95,0.8104797182382512,3,1.0,1,2.0,0,2.0,0
1183,min_diffuse,10,30,3,3,0.05,0.95,0.927452646144563,13,2.0,1,2.0,1,3.0,0
1184,min_diffuse,10,30,3,3,0.05,0.95,0.7746448515247604,9,2.0,1,2.0,1,2.0,1
1185,min_diffuse,10,30,3,3,0.05,0.95,0.9414798615839556,25,3.0,1,3.0,1,3.0,1
1186,min_diffuse,10,30,3,3,0.05,0.95,0.9485112667400416,40,3.0,1,3.0,1,3.0,1
1187,min_diffuse,10,30,3,3,0.05,0.95,0.9282125182079238,13,3.0,1,3.0,1,3.0,1
1188,min_diffuse,10,30,3,3,0.05,0.95,0.9371614134993864,22,3.0,0,2.0,1,3.0,0
1189,min_diffuse,10,30,3,3,0.05,0.95,0.8476581077654105,3,1.0,1,2.0,0,2.0,0
1190,min_diffuse,10,30,3,3,0.05,0.95,0.6673929591432982,5,2.0,1,2.0,1,2.0,1
1191,min_diffuse,10,30,3,3,0.05,0.95,0.8456764779166069,9,2.0,1,2.0,1,2.0,1
1192,min_diffuse,10,30,3,3,0.05,0.95,0.881624456698898,22,3.0,0,2.0,1,2.0,1
1193,min_diffuse,10,30,3,3,0.05,0.95,0.9285212309405738,15,2.0,1,2.0,1,2.0,1
1194,min_diffuse,10,30,3,3,0.05,0.95,0.8200143297005389,7,2.0,0,1.0,1,2.0,0
1195,min_diffuse,10,30,3,3,0.05,0.95,0.8770391668793335,8,2.0,0,2.0,0,1.0,1
1196,min_diffuse,10,30,3,3,0.05,0.95,0.9005361728285186,14,3.0,0,2.0,1,2.0,1
1197,min_diffuse,10,30,3,3,0.05,0.95,0.8563385150794032,5,2.0,1,2.0,1,2.0,1
1198,min_diffuse,10,30,3,3,0.05,0.95,0.7040735218513519,5,2.0,1,2.0,1,2.0,1
1199,min_diffuse,10,30,3,3,0.05,0.95,0.8544849851561525,9,2.0,1,2.0,1,2.0,1
1200,min_diffuse,10,30,3,3,0.05,0.95,0.911517054774215,9,2.0,1,2.0,1,2.0,1
1201,min_diffuse,10,30,3,3,0.05,0.95,0.9432661053682758,9,2.0,1,2.0,1,3.0,0
1202,min_diffuse,10,30,3,3,0.05,0.95,0.7966261278178611,5,2.0,1,2.0,1,2.0,1
1203,min_diffuse,10,30,3,3,0.05,0.95,0.8908880500676425,3,1.0,1,1.0,1,1.0,1
1204,min_diffuse,10,30,3,3,0.05,0.95,0.9467612764676796,39,3.0,1,3.0,1,3.0,1
1205,min_diffuse,10,30,3,3,0.05,0.95,0.9104167632119328,21,3.0,1,3.0,1,3.0,1
1206,min_diffuse,10,30,3,3,0.05,0.95,0.9377766773137542,9,2.0,1,2.0,1,3.0,0
1207,min_diffuse,10,30,3,3,0.05,0.95,0.920427024189638,11,2.0,1,2.0,1,2.0,1
1208,min_diffuse,10,30,3,3,0.05,0.95,0.9210566486930178,23,3.0,0,2.0,1,3.0,0
1209,min_diffuse,10,30,3,3,0.05,0.95,0.7790106021375578,5,2.0,1,2.0,1,2.0,1
1210,min_diffuse,10,30,3,3,0.05,0.95,0.8445389554012793,5,2.0,1,2.0,1,2.0,1
1211,min_diffuse,10,30,3,3,0.05,0.95,0.818682016703241,5,2.0,1,2.0,1,2.0,1
1212,min_diffuse,10,30,3,3,0.05,0.95,0.9247781178111808,4,2.0,1,2.0,1,2.0,1
1213,min_diffuse,10,30,3,3,0.05,0.95,0.8564949629844258,8,2.0,1,2.0,1,2.0,1
1214,min_diffuse,10,30,3,3,0.05,0.95,0.7838131907980277,6,2.0,1,2.0,1,2.0,1
1215,min_diffuse,10,30,3,3,0.05,0.95,0.917989714947037,5,2.0,0,1.0,1,1.0,1
1216,min_diffuse,10,30,3,3,0.05,0.95,0.7628592531137807,5,2.0,1,2.0,1,2.0,1
1217,min_diffuse,10,30,3,3,0.05,0.95,0.8654459131214467,10,2.0,1,2.0,1,2.0,1
1218,min_diffuse,10,30,3,3,0.05,0.95,0.8210929676476807,4,2.0,1,2.0,1,2.0,1
1219,min_diffuse,10,30,3,3,0.05,0.95,0.948595102344041,14,2.0,1,2.0,1,2.0,1
1220,min_diffuse,10,30,3,3,0.05,0.95,0.8245849195629952,11,2.0,1,2.0,1,2.0,1
1221,min_diffuse,10,30,3,3,0.05,0.95,0.9225191714233714,10,2.0,1,2.0,1,2.0,1
1222,min_diffuse,10,30,3,3,0.05,0.95,0.8599321815654571,12,2.0,1,2.0,1,2.0,1
1223,min_diffuse,10,30,3,3,0.05,0.95,0.9442605986944724,19,3.0,0,2.0,1,2.0,1
1224,min_diffuse,10,30,3,3,0.05,0.95,0.939067627893388,14,3.0,0,2.0,1,3.0,0
1225,min_diffuse,10,30,3,3,0.05,0.95,0.894535111241838,13,2.0,1,2.0,1,2.0,1
1226,min_diffuse,10,30,3,3,0.05,0.95,0.9362947085233206,7,2.0,1,2.0,1,2.0,1
1227,min_diffuse,10,30,3,3,0.05,0.95,0.9336818546746594,15,3.0,0,3.0,0,2.0,1
1228,min_diffuse,10,30,3,3,0.05,0.95,0.8038267744328207,10,2.0,1,2.0,1,2.0,1
1229,min_diffuse,10,30,3,3,0.05,0.95,0.9305585451342576,15,3.0,0,2.0,1,3.0,0
1230,min_diffuse,10,30,3,3,0.05,0.95,0.8732275899981328,7,2.0,1,2.0,1,2.0,1
1231,min_diffuse,10,30,3,3,0.05,0.95,0.7088410492013328,6,2.0,1,2.0,1,2.0,1
1232,min_diffuse,10,30,3,3,0.05,0.95,0.9481347404439756,12,2.0,1,2.0,1,3.0,0
1233,min_diffuse,10,30,3,3,0.05,0.95,0.9214606811743392,20,2.0,1,2.0,1,2.0,1
1234,min_diffuse,10,30,3,3,0.05,0.95,0.7221550954549845,5,2.0,1,2.0,1,2.0,1
1235,min_diffuse,10,30,3,3,0.05,0.95,0.8272176658976705,9,2.0,1,2.0,1,2.0,1
1236,min_diffuse,10,30,3,3,0.05,0.95,0.9455030060221326,28,3.0,1,4.0,0,3.0,1
1237,min_diffuse,10,30,3,3,0.05,0.95,0.8825369365650337,14,2.0,1,2.0,1,2.0,1
1238,min_diffuse,10,30,3,3,0.05,0.95,0.8491644394437304,4,2.0,1,2.0,1,2.0,1
1239,min_diffuse,10,30,3,3,0.05,0.95,0.8782977856755201,11,2.0,1,2.0,1,2.0,1
1240,min_diffuse,10,30,3,3,0.05,0.95,0.8467454079609205,3,1.0,1,2.0,0,2.0,0
1241,min_diffuse,10,30,3,3,0.05,0.95,0.8713674893734095,10,2.0,1,2.0,1,3.0,0
1242,min_diffuse,10,30,3,3,0.05,0.95,0.9491017407671546,19,3.0,1,3.0,1,3.0,1
1243,min_diffuse,10,30,3,3,0.05,0.95,0.8623956360250798,4,2.0,1,2.0,1,2.0,1
1244,min_diffuse,10,30,3,3,0.05,0.95,0.934380105437442,9,2.0,1,2.0,1,2.0,1
1245,min_diffuse,10,30,3,3,0.05,0.95,0.7918293802722983,4,2.0,1,2.0,1,2.0,1
1246,min_diffuse,10,30,3,3,0.05,0.95,0.9301038427652856,13,2.0,1,2.0,1,2.0,1
1247,min_diffuse,10,30,3,3,0.05,0.95,0.7924010679234544,20,3.0,0,2.0,1,2.0,1
1248,min_diffuse,10,30,3,3,0.05,0.95,0.8694901526176781,5,2.0,1,2.0,1,2.0,1
1249,min_diffuse,10,30,3,3,0.05,0.95,0.9344439938556228,12,2.0,1,2.0,1,2.0,1
1250,min_diffuse,10,30,3,3,0.05,0.95,0.9103117773944897,7,2.0,1,2.0,1,2.0,1
1251,min_diffuse,10,30,3,3,0.05,0.95,0.8543765418126669,10,2.0,1,2.0,1,2.0,1
1252,min_diffuse,10,30,3,3,0.05,0.95,0.8943207425334696,9,2.0,1,2.0,1,2.0,1
1253,min_diffuse,10,30,3,3,0.05,0.95,0.7520607157718754,3,1.0,1,1.0,1,1.0,1
1254,min_diffuse,10,30,3,3,0.05,0.95,0.7772224773128311,5,2.0,1,2.0,1,2.0,1
1255,min_diffuse,10,30,3,3,0.05,0.95,0.7284067448969486,4,2.0,1,2.0,1,2.0,1
1256,min_diffuse,10,30,3,3,0.05,0.95,0.7886726718491976,5,2.0,0,1.0,1,1.0,1
1257,min_diffuse,10,30,3,3,0.05,0.95,0.6213116782011807,5,2.0,0,1.0,1,1.0,1
1258,min_diffuse,10,30,3,3,0.05,0.95,0.9096757019273992,22,3.0,1,3.0,1,3.0,1
1259,min_diffuse,10,30,3,3,0.05,0.95,0.8397425454102937,3,1.0,1,1.0,1,2.0,0
1260,min_diffuse,10,30,3,3,0.05,0.95,0.8715894252205454,2,1.0,1,1.0,1,2.0,0
1261,min_diffuse,10,30,3,3,0.05,0.95,0.9368536097872564,30,2.0,1,2.0,1,2.0,1
1262,min_diffuse,10,30,3,3,0.05,0.95,0.8888014973214374,12,2.0,1,2.0,1,2.0,1
1263,min_diffuse,10,30,3,3,0.05,0.95,0.8799689531294104,7,2.0,1,2.0,1,2.0,1
1264,min_diffuse,10,30,3,3,0.05,0.95,0.9293077122261468,15,3.0,1,3.0,1,3.0,1
1265,min_diffuse,10,30,3,3,0.05,0.95,0.9225308852050906,43,3.0,1,3.0,1,3.0,1
1266,min_diffuse,10,30,3,3,0.05,0.95,0.9320243534586236,14,3.0,0,2.0,1,3.0,0
1267,min_diffuse,10,30,3,3,0.05,0.95,0.9259511885930516,29,3.0,1,3.0,1,3.0,1
1268,min_diffuse,10,30,3,3,0.05,0.95,0.9110417319565642,9,2.0,1,2.0,1,2.0,1
1269,min_diffuse,10,30,3,3,0.05,0.95,0.5655459406885853,4,2.0,0,1.0,1,1.0,1
1270,min_diffuse,10,30,3,3,0.05,0.95,0.896136604531111,13,2.0,1,2.0,1,2.0,1
1271,min_diffuse,10,30,3,3,0.05,0.95,0.8343957489095526,9,2.0,1,2.0,1,2.0,1
1272,min_diffuse,10,30,3,3,0.05,0.95,0.9485974422695626,17,2.0,1,2.0,1,3.0,0
1273,min_diffuse,10,30,3,3,0.05,0.95,0.9233114065275528,25,3.0,0,3.0,0,2.0,1
1274,min_diffuse,10,30,3,3,0.05,0.95,0.9299892161169472,9,2.0,1,2.0,1,2.0,1
1275,min_diffuse,10,30,3,3,0.05,0.95,0.7385891680476977,7,2.0,1,2.0,1,2.0,1
1276,min_diffuse,10,30,3,3,0.05,0.95,0.7686561134733334,6,2.0,1,2.0,1,2.0,1
1277,min_diffuse,10,30,3,3,0.05,0.95,0.8731191771598632,4,2.0,0,1.0,1,2.0,0
1278,min_diffuse,10,30,3,3,0.05,0.95,0.7967391542700857,9,2.0,1,2.0,1,2.0,1
1279,min_diffuse,10,30,3,3,0.05,0.95,0.9035418023233022,5,2.0,1,2.0,1,2.0,1
1280,min_diffuse,10,30,3,3,0.05,0.95,0.8519445496154422,7,2.0,0,2.0,0,1.0,1
1281,min_diffuse,10,30,3,3,0.05,0.95,0.8371629278436763,7,2.0,1,2.0,1,2.0,1
1282,min_diffuse,10,30,3,3,0.05,0.95,0.9291376367630316,14,2.0,1,2.0,1,2.0,1
1283,min_diffuse,10,30,3,3,0.05,0.95,0.9177842363701422,8,2.0,1,2.0,1,2.0,1
1284,min_diffuse,10,30,3,3,0.05,0.95,0.8776721870982888,6,2.0,0,2.0,0,1.0,1
1285,min_diffuse,10,30,3,3,0.05,0.95,0.5602264265231642,4,2.0,1,2.0,1,2.0,1
1286,min_diffuse,10,30,3,3,0.05,0.95,0.8635835143040729,13,2.0,1,2.0,1,2.0,1
1287,min_diffuse,10,30,3,3,0.05,0.95,0.9490363436906896,30,3.0,1,3.0,1,3.0,1
1288,min_diffuse,10,30,3,3,0.05,0.95,0.8114748589359856,8,2.0,1,2.0,1,2.0,1
1289,min_diffuse,10,30,3,3,0.05,0.95,0.8693849239408245,22,3.0,0,2.0,1,2.0,1
1290,min_diffuse,10,30,3,3,0.05,0.95,0.9471467948217712,17,2.0,1,2.0,1,2.0,1
1291,min_diffuse,10,30,3,3,0.05,0.95,0.7430503105010418,3,1.0,1,1.0,1,2.0,0
1292,min_diffuse,10,30,3,3,0.05,0.95,0.9360472533895732,14,2.0,1,2.0,1,2.0,1
1293,min_diffuse,10,30,3,3,0.05,0.95,0.9335856232819224,21,3.0,1,3.0,1,3.0,1
1294,min_diffuse,10,30,3,3,0.05,0.95,0.8879068124846059,8,2.0,1,2.0,1,2.0,1
1295,min_diffuse,10,30,3,3,0.05,0.95,0.7618237436634436,6,2.0,1,2.0,1,2.0,1
1296,min_diffuse,10,30,3,3,0.05,0.95,0.8074637626400708,9,2.0,1,2.0,1,2.0,1
1297,min_diffuse,10,30,3,3,0.05,0.95,0.9312086373464268,27,2.0,1,2.0,1,2.0,1
1298,min_diffuse,10,30,3,3,0.05,0.95,0.7134413516225366,6,2.0,1,2.0,1,2.0,1
1299,min_diffuse,10,30,3,3,0.05,0.95,0.8251107065339702,4,2.0,0,1.0,1,1.0,1
1300,min_diffuse,10,30,3,3,0.05,0.95,0.8959008503448298,5,2.0,1,2.0,1,2.0,1
1301,min_diffuse,10,30,3,3,0.05,0.95,0.9283266424496912,4,2.0,1,2.0,1,2.0,1
1302,min_diffuse,10,30,3,3,0.05,0.95,0.9464783012207896,13,3.0,0,2.0,1,3.0,0
1303,min_diffuse,10,30,3,3,0.05,0.95,0.8577921044968932,3,1.0,1,2.0,0,2.0,0
1304,min_diffuse,10,30,3,3,0.05,0.95,0.712844002237528,3,1.0,1,1.0,1,1.0,1
1305,min_diffuse,10,30,3,3,0.05,0.95,0.9389979506474576,7,2.0,1,2.0,1,2.0,1
1306,min_diffuse,10,30,3,3,0.05,0.95,0.761638186966621,5,2.0,1,2.0,1,2.0,1
1307,min_diffuse,10,30,3,3,0.05,0.95,0.7567436876632858,2,1.0,1,1.0,1,1.0,1
1308,min_diffuse,10,30,3,3,0.05,0.95,0.930464298607881,10,2.0,1,2.0,1,2.0,1
1309,min_diffuse,10,30,3,3,0.05,0.95,0.8693710295570551,3,1.0,1,1.0,1,2.0,0
1310,min_diffuse,10,30,3,3,0.05,0.95,0.9431311958704576,15,2.0,1,2.0,1,2.0,1
1311,min_diffuse,10,30,3,3,0.05,0.95,0.8924944103438086,10,2.0,1,2.0,1,2.0,1
1312,min_diffuse,10,30,3,3,0.05,0.95,0.8504049065245365,15,2.0,1,2.0,1,2.0,1
1313,min_diffuse,10,30,3,3,0.05,0.95,0.8589919523599849,6,2.0,1,2.0,1,2.0,1
1314,min_diffuse,10,30,3,3,0.05,0.95,0.9001955069555406,53,3.0,1,3.0,1,3.0,1
1315,min_diffuse,10,30,3,3,0.05,0.95,0.7148220201285637,1,1.0,1,1.0,1,1.0,1
1316,min_diffuse,10,30,3,3,0.05,0.95,0.9238203749295756,10,2.0,1,2.0,1,2.0,1
1317,min_diffuse,10,30,3,3,0.05,0.95,0.9130606171044102,9,2.0,1,2.0,1,2.0,1
1318,min_diffuse,10,30,3,3,0.05,0.95,0.9140696660451538,8,2.0,1,2.0,1,2.0,1
1319,min_diffuse,10,30,3,3,0.05,0.95,0.8122266554769053,9,2.0,1,2.0,1,2.0,1
1320,min_diffuse,10,30,3,3,0.05,0.95,0.6653780238532812,4,2.0,1,2.0,1,2.0,1
1321,min_diffuse,10,30,3,3,0.05,0.95,0.9145071103569884,29,3.0,0,2.0,1,2.0,1
1322,min_diffuse,10,30,3,3,0.05,0.95,0.9146337751146724,4,2.0,1,2.0,1,2.0,1
1323,min_diffuse,10,30,3,3,0.05,0.95,0.7992269397795423,4,2.0,1,2.0,1,2.0,1
1324,min_diffuse,10,30,3,3,0.05,0.95,0.9317772192589427,4,2.0,0,1.0,1,2.0,0
1325,min_diffuse,10,30,3,3,0.05,0.95,0.7135213126961398,10,2.0,1,2.0,1,2.0,1
1326,min_diffuse,10,30,3,3,0.05,0.95,0.9395127586836588,11,2.0,1,2.0,1,2.0,1
1327,min_diffuse,10,30,3,3,0.05,0.95,0.7791157666048032,11,2.0,1,2.0,1,2.0,1
1328,min_diffuse,10,30,3,3,0.05,0.95,0.8879972553220684,15,3.0,0,2.0,1,2.0,1
1329,min_diffuse,10,30,3,3,0.05,0.95,0.9336669522308976,28,3.0,1,4.0,0,3.0,1
1330,min_diffuse,10,30,3,3,0.05,0.95,0.8382154936943428,5,2.0,1,2.0,1,2.0,1
1331,min_diffuse,10,30,3,3,0.05,0.95,0.7963500060422156,3,1.0,1,1.0,1,1.0,1
1332,min_diffuse,10,30,3,3,0.05,0.95,0.8353607492858081,7,2.0,1,2.0,1,2.0,1
1333,min_diffuse,10,30,3,3,0.05,0.95,0.943870205140161,9,2.0,1,2.0,1,2.0,1
1334,min_diffuse,10,30,3,3,0.05,0.95,0.9441733119791608,21,3.0,1,3.0,1,4.0,0
1335,min_diffuse,10,30,3,3,0.05,0.95,0.7261702595567704,11,2.0,1,2.0,1,2.0,1
1336,min_diffuse,10,30,3,3,0.05,0.95,0.8451092188404129,6,2.0,1,2.0,1,2.0,1
1337,min_diffuse,10,30,3,3,0.05,0.95,0.9442736931564446,32,3.0,1,4.0,0,4.0,0
1338,min_diffuse,10,30,3,3,0.05,0.95,0.8297804842283686,12,2.0,1,2.0,1,2.0,1
1339,min_diffuse,10,30,3,3,0.05,0.95,0.7889474561057421,4,2.0,0,1.0,1,1.0,1
1340,min_diffuse,10,30,3,3,0.05,0.95,0.9424698179421414,17,2.0,1,2.0,1,2.0,1
1341,min_diffuse,10,30,3,3,0.05,0.95,0.8800564645208905,5,2.0,0,1.0,1,2.0,0
1342,min_diffuse,10,30,3,3,0.05,0.95,0.894165653604475,7,2.0,1,2.0,1,2.0,1
1343,min_diffuse,10,30,3,3,0.05,0.95,0.7734640471229267,4,2.0,1,2.0,1,2.0,1
1344,min_diffuse,10,30,3,3,0.05,0.95,0.9446342802819624,8,2.0,1,2.0,1,2.0,1
1345,min_diffuse,10,30,3,3,0.05,0.95,0.9369305340914168,7,2.0,1,2.0,1,2.0,1
1346,min_diffuse,10,30,3,3,0.05,0.95,0.8943005626992935,10,2.0,1,2.0,1,2.0,1
1347,min_diffuse,10,30,3,3,0.05,0.95,0.7502792011910544,5,2.0,1,2.0,1,2.0,1
1348,min_diffuse,10,30,3,3,0.05,0.95,0.9312884101369386,44,4.0,0,3.0,1,3.0,1
1349,min_diffuse,10,30,3,3,0.05,0.95,0.9250712528606596,30,4.0,0,4.0,0,3.0,1
1350,min_diffuse,10,30,3,3,0.05,0.95,0.8442991606897737,8,2.0,1,2.0,1,2.0,1
1351,min_diffuse,10,30,3,3,0.05,0.95,0.7798104675267196,6,2.0,1,2.0,1,2.0,1
1352,min_diffuse,10,30,3,3,0.05,0.95,0.9441549470863152,7,2.0,1,2.0,1,2.0,1
1353,min_diffuse,10,30,3,3,0.05,0.95,0.885706934708812,23,2.0,1,2.0,1,2.0,1
1354,min_diffuse,10,30,3,3,0.05,0.95,0.7433234412901543,2,1.0,1,1.0,1,2.0,0
1355,min_diffuse,10,30,3,3,0.05,0.95,0.8531973407509305,9,2.0,1,2.0,1,2.0,1
1356,min_diffuse,10,30,3,3,0.05,0.95,0.9096233964071624,15,3.0,1,3.0,1,3.0,1
1357,min_diffuse,10,30,3,3,0.05,0.95,0.9464443231608732,19,3.0,0,2.0,1,3.0,0
1358,min_diffuse,10,30,3,3,0.05,0.95,0.901834906624646,10,2.0,1,2.0,1,2.0,1
1359,min_diffuse,10,30,3,3,0.05,0.95,0.8653895482696772,6,2.0,1,2.0,1,2.0,1
1360,min_diffuse,10,30,3,3,0.05,0.95,0.8891805110507225,19,3.0,0,2.0,1,3.0,0
1361,min_diffuse,10,30,3,3,0.05,0.95,0.8970350240679384,22,3.0,1,3.0,1,3.0,1
1362,min_diffuse,10,30,3,3,0.05,0.95,0.8926197884604868,12,2.0,1,2.0,1,2.0,1
1363,min_diffuse,10,30,3,3,0.05,0.95,0.7771749527654854,7,2.0,1,2.0,1,2.0,1
1364,min_diffuse,10,30,3,3,0.05,0.95,0.9434895246098864,25,3.0,0,2.0,1,2.0,1
1365,min_diffuse,10,30,3,3,0.05,0.95,0.883406106094434,15,3.0,0,2.0,1,2.0,1
1366,min_diffuse,10,30,3,3,0.05,0.95,0.835714324060506,14,3.0,0,3.0,0,2.0,1
1367,min_diffuse,10,30,3,3,0.05,0.95,0.7952795431718277,10,2.0,1,2.0,1,2.0,1
1368,min_diffuse,10,30,3,3,0.05,0.95,0.9260127996087956,58,4.0,1,4.0,1,4.0,1
1369,min_diffuse,10,30,3,3,0.05,0.95,0.9283686534927056,18,3.0,0,2.0,1,2.0,1
1370,min_diffuse,10,30,3,3,0.05,0.95,0.9191362644135752,12,2.0,1,2.0,1,2.0,1
1371,min_diffuse,10,30,3,3,0.05,0.95,0.813709452482055,9,2.0,1,2.0,1,2.0,1
1372,min_diffuse,10,30,3,3,0.05,0.95,0.9463589567724388,24,3.0,0,3.0,0,2.0,1
1373,min_diffuse,10,30,3,3,0.05,0.95,0.9309347251294656,15,3.0,1,3.0,1,3.0,1
1374,min_diffuse,10,30,3,3,0.05,0.95,0.9026797581318412,4,2.0,1,2.0,1,2.0,1
1375,min_diffuse,10,30,3,3,0.05,0.95,0.8298510075022305,12,2.0,1,2.0,1,2.0,1
1376,min_diffuse,10,30,3,3,0.05,0.95,0.8798883399935713,8,2.0,1,2.0,1,2.0,1
1377,min_diffuse,10,30,3,3,0.05,0.95,0.8701712179262254,11,3.0,0,2.0,1,3.0,0
1378,min_diffuse,10,30,3,3,0.05,0.95,0.8761358306781576,15,3.0,1,3.0,1,3.0,1
1379,min_diffuse,10,30,3,3,0.05,0.95,0.944076532966585,15,3.0,0,3.0,0,2.0,1
1380,min_diffuse,10,30,3,3,0.05,0.95,0.8568417769868517,22,3.0,0,3.0,0,2.0,1
1381,min_diffuse,10,30,3,3,0.05,0.95,0.8995794472185662,8,2.0,1,2.0,1,2.0,1
1382,min_diffuse,10,30,3,3,0.05,0.95,0.9298751485242251,33,4.0,0,4.0,0,3.0,1
1383,min_diffuse,10,30,3,3,0.05,0.95,0.9200381745231866,22,3.0,0,2.0,1,3.0,0
1384,min_diffuse,10,30,3,3,0.05,0.95,0.8107427670753256,5,2.0,0,1.0,1,1.0,1
1385,min_diffuse,10,30,3,3,0.05,0.95,0.8379399739294308,6,2.0,1,2.0,1,2.0,1
1386,min_diffuse,10,30,3,3,0.05,0.95,0.8775162634397203,3,1.0,1,2.0,0,2.0,0
1387,min_diffuse,10,30,3,3,0.05,0.95,0.8764580077826011,12,2.0,1,2.0,1,2.0,1
1388,min_diffuse,10,30,3,3,0.05,0.95,0.79069832991056,3,1.0,1,1.0,1,1.0,1
1389,min_diffuse,10,30,3,3,0.05,0.95,0.9273400134281682,11,2.0,1,2.0,1,2.0,1
1390,min_diffuse,10,30,3,3,0.05,0.95,0.8891878720468498,6,2.0,1,2.0,1,2.0,1
1391,min_diffuse,10,30,3,3,0.05,0.95,0.9149084872808078,60,5.0,0,4.0,1,4.0,1
1392,min_diffuse,10,30,3,3,0.05,0.95,0.8996314137236175,29,2.0,1,2.0,1,2.0,1
1393,min_diffuse,10,30,3,3,0.05,0.95,0.9492057338566844,32,3.0,1,3.0,1,3.0,1
1394,min_diffuse,10,30,3,3,0.05,0.95,0.8888637407703637,21,3.0,0,2.0,1,2.0,1
1395,min_diffuse,10,30,3,3,0.05,0.95,0.8469043561120005,4,2.0,1,2.0,1,2.0,1
1396,min_diffuse,10,30,3,3,0.05,0.95,0.8272354898824757,11,2.0,1,2.0,1,2.0,1
1397,min_diffuse,10,30,3,3,0.05,0.95,0.8870874245115046,7,2.0,1,2.0,1,2.0,1
1398,min_diffuse,10,30,3,3,0.05,0.95,0.6876165684521757,2,1.0,1,1.0,1,1.0,1
1399,min_diffuse,10,30,3,3,0.05,0.95,0.8618838581841382,5,2.0,0,1.0,1,1.0,1
1400,min_diffuse,10,30,3,3,0.05,0.95,0.8925297628929503,41,3.0,1,3.0,1,3.0,1
1401,min_diffuse,10,30,3,3,0.05,0.95,0.9385314689263876,22,3.0,0,2.0,1,2.0,1
1402,min_diffuse,10,30,3,3,0.05,0.95,0.8386267963258544,6,2.0,0,1.0,1,2.0,0
1403,min_diffuse,10,30,3,3,0.05,0.95,0.884562907980123,14,2.0,1,2.0,1,2.0,1
1404,min_diffuse,10,30,3,3,0.05,0.95,0.7257656531611516,6,2.0,1,2.0,1,2.0,1
1405,min_diffuse,10,30,3,3,0.05,0.95,0.8884986991704734,7,2.0,1,2.0,1,2.0,1
1406,min_diffuse,10,30,3,3,0.05,0.95,0.9001901544291853,3,1.0,1,2.0,0,2.0,0
1407,min_diffuse,10,30,3,3,0.05,0.95,0.9471879511040588,7,2.0,1,2.0,1,2.0,1
1408,min_diffuse,10,30,3,3,0.05,0.95,0.8875729475380927,9,2.0,1,2.0,1,2.0,1
1409,min_diffuse,10,30,3,3,0.05,0.95,0.9464203932562526,38,4.0,0,3.0,1,3.0,1
1410,min_diffuse,10,30,3,3,0.05,0.95,0.9092189957582384,9,2.0,1,2.0,1,2.0,1
1411,min_diffuse,10,30,3,3,0.05,0.95,0.8839477352577777,7,2.0,1,2.0,1,2.0,1
1412,min_diffuse,10,30,3,3,0.05,0.95,0.930409804639648,24,3.0,1,3.0,1,3.0,1
1413,min_diffuse,10,30,3,3,0.05,0.95,0.9249580212345664,5,2.0,1,2.0,1,2.0,1
1414,min_diffuse,10,30,3,3,0.05,0.95,0.9056969836554748,27,3.0,1,3.0,1,3.0,1
1415,min_diffuse,10,30,3,3,0.05,0.95,0.9323493272930378,12,3.0,0,2.0,1,2.0,1
1416,min_diffuse,10,30,3,3,0.05,0.95,0.9154337237797314,17,2.0,1,2.0,1,2.0,1
1417,min_diffuse,10,30,3,3,0.05,0.95,0.8479639316355905,7,2.0,1,2.0,1,2.0,1
1418,min_diffuse,10,30,3,3,0.05,0.95,0.6562086948428094,4,2.0,0,1.0,1,2.0,0
1419,min_diffuse,10,30,3,3,0.05,0.95,0.6877753885417073,2,1.0,1,1.0,1,1.0,1
1420,min_diffuse,10,30,3,3,0.05,0.95,0.8337513547827542,4,2.0,1,2.0,1,2.0,1
1421,min_diffuse,10,30,3,3,0.05,0.95,0.9209339377715484,12,2.0,1,2.0,1,2.0,1
1422,min_diffuse,10,30,3,3,0.05,0.95,0.662993692060758,5,2.0,1,2.0,1,2.0,1
1423,min_diffuse,10,30,3,3,0.05,0.95,0.9486123471756088,26,2.0,1,2.0,1,2.0,1
1424,min_diffuse,10,30,3,3,0.05,0.95,0.9357275008884376,11,2.0,1,2.0,1,2.0,1
1425,min_diffuse,10,30,3,3,0.05,0.95,0.94792318428578,17,3.0,0,2.0,1,2.0,1
1426,min_diffuse,10,30,3,3,0.05,0.95,0.903719252953403,29,3.0,0,2.0,1,2.0,1
1427,min_diffuse,10,30,3,3,0.05,0.95,0.9346717427729748,20,3.0,1,3.0,1,3.0,1
1428,min_diffuse,10,30,3,3,0.05,0.95,0.8518368033173462,5,2.0,0,1.0,1,2.0,0
1429,min_diffuse,10,30,3,3,0.05,0.95,0.8563082159047457,5,2.0,1,2.0,1,2.0,1
1430,min_diffuse,10,30,3,3,0.05,0.95,0.7539349015676379,11,2.0,1,2.0,1,2.0,1
1431,min_diffuse,10,30,3,3,0.05,0.95,0.8984969448134553,14,2.0,1,2.0,1,2.0,1
1432,min_diffuse,10,30,3,3,0.05,0.95,0.90675021852005,34,3.0,1,3.0,1,3.0,1
1433,min_diffuse,10,30,3,3,0.05,0.95,0.8709242222013797,9,2.0,1,2.0,1,2.0,1
1434,min_diffuse,10,30,3,3,0.05,0.95,0.9416978772472916,5,2.0,1,2.0,1,2.0,1
1435,min_diffuse,10,30,3,3,0.05,0.95,0.8944316116865333,26,3.0,0,2.0,1,2.0,1
1436,min_diffuse,10,30,3,3,0.05,0.95,0.9005429334625435,18,3.0,1,3.0,1,3.0,1
1437,min_diffuse,10,30,3,3,0.05,0.95,0.7981197120132575,14,2.0,1,2.0,1,2.0,1
1438,min_diffuse,10,30,3,3,0.05,0.95,0.8793790755852098,9,2.0,1,2.0,1,2.0,1
1439,min_diffuse,10,30,3,3,0.05,0.95,0.7540523318627959,9,2.0,1,2.0,1,2.0,1
1440,min_diffuse,10,30,3,3,0.05,0.95,0.9181375061760384,24,3.0,0,2.0,1,2.0,1
1441,min_diffuse,10,30,3,3,0.05,0.95,0.8770337203300331,24,2.0,1,2.0,1,2.0,1
1442,min_diffuse,10,30,3,3,0.05,0.95,0.9066500285321828,12,2.0,1,2.0,1,2.0,1
1443,min_diffuse,10,30,3,3,0.05,0.95,0.8590665452582974,6,2.0,0,2.0,0,1.0,1
1444,min_diffuse,10,30,3,3,0.05,0.95,0.902405565436654,9,2.0,1,2.0,1,2.0,1
1445,min_diffuse,10,30,3,3,0.05,0.95,0.9204698827640172,16,2.0,1,2.0,1,2.0,1
1446,min_diffuse,10,30,3,3,0.05,0.95,0.9019597128643148,14,3.0,0,2.0,1,2.0,1
1447,min_diffuse,10,30,3,3,0.05,0.95,0.8053615839008406,11,2.0,1,2.0,1,2.0,1
1448,min_diffuse,10,30,3,3,0.05,0.95,0.8631599893795089,7,2.0,1,2.0,1,2.0,1
1449,min_diffuse,10,30,3,3,0.05,0.95,0.8405497722126796,8,2.0,1,2.0,1,2.0,1
1450,min_diffuse,10,30,3,3,0.05,0.95,0.9347101408343572,18,2.0,1,2.0,1,2.0,1
1451,min_diffuse,10,30,3,3,0.05,0.95,0.9437837226501588,8,2.0,1,2.0,1,2.0,1
1452,min_diffuse,10,30,3,3,0.05,0.95,0.9178861035158328,19,3.0,0,3.0,0,2.0,1
1453,min_diffuse,10,30,3,3,0.05,0.95,0.4552996891578978,2,1.0,1,1.0,1,1.0,1
1454,min_diffuse,10,30,3,3,0.05,0.95,0.8543049048618849,9,2.0,1,2.0,1,2.0,1
1455,min_diffuse,10,30,3,3,0.05,0.95,0.8659700546365507,4,2.0,0,1.0,1,2.0,0
1456,min_diffuse,10,30,3,3,0.05,0.95,0.9280526931129284,22,3.0,1,3.0,1,3.0,1
1457,min_diffuse,10,30,3,3,0.05,0.95,0.8930143543016724,4,2.0,1,2.0,1,2.0,1
1458,min_diffuse,10,30,3,3,0.05,0.95,0.8752455512054603,12,2.0,1,2.0,1,2.0,1
1459,min_diffuse,10,30,3,3,0.05,0.95,0.9323888569436354,14,2.0,1,2.0,1,2.0,1
1460,min_diffuse,10,30,3,3,0.05,0.95,0.8139555875733037,4,2.0,0,2.0,0,1.0,1
1461,min_diffuse,10,30,3,3,0.05,0.95,0.8824115834830379,11,2.0,1,2.0,1,2.0,1
1462,min_diffuse,10,30,3,3,0.05,0.95,0.8070118525874135,8,2.0,1,2.0,1,2.0,1
1463,min_diffuse,10,30,3,3,0.05,0.95,0.8718912434188134,6,2.0,0,1.0,1,1.0,1
1464,min_diffuse,10,30,3,3,0.05,0.95,0.738016835947115,5,2.0,0,2.0,0,1.0,1
1465,min_diffuse,10,30,3,3,0.05,0.95,0.7977135005073906,9,2.0,1,2.0,1,2.0,1
1466,min_diffuse,10,30,3,3,0.05,0.95,0.78240848105681,3,1.0,1,2.0,0,2.0,0
1467,min_diffuse,10,30,3,3,0.05,0.95,0.8026679116061449,4,2.0,0,1.0,1,2.0,0
1468,min_diffuse,10,30,3,3,0.05,0.95,0.8753779469734208,7,2.0,1,2.0,1,3.0,0
1469,min_diffuse,10,30,3,3,0.05,0.95,0.8587634803641201,13,2.0,1,2.0,1,2.0,1
1470,min_diffuse,10,30,3,3,0.05,0.95,0.9067807604752984,15,3.0,1,3.0,1,3.0,1
1471,min_diffuse,10,30,3,3,0.05,0.95,0.7972333861754252,7,2.0,1,2.0,1,2.0,1
1472,min_diffuse,10,30,3,3,0.05,0.95,0.9460905856774758,24,3.0,1,3.0,1,3.0,1
1473,min_diffuse,10,30,3,3,0.05,0.95,0.9221175048156296,20,3.0,0,2.0,1,2.0,1
1474,min_diffuse,10,30,3,3,0.05,0.95,0.9240998271480156,20,3.0,0,2.0,1,2.0,1
1475,min_diffuse,10,30,3,3,0.05,0.95,0.8373946064535309,35,3.0,1,3.0,1,3.0,1
1476,min_diffuse,10,30,3,3,0.05,0.95,0.8583332556091967,9,2.0,1,2.0,1,2.0,1
1477,min_diffuse,10,30,3,3,0.05,0.95,0.8153627104307304,4,2.0,0,1.0,1,2.0,0
1478,min_diffuse,10,30,3,3,0.05,0.95,0.8808014928728635,6,2.0,1,2.0,1,2.0,1
1479,min_diffuse,10,30,3,3,0.05,0.95,0.8185470529566067,4,2.0,1,2.0,1,2.0,1
1480,min_diffuse,10,30,3,3,0.05,0.95,0.8746923764701242,5,2.0,1,2.0,1,2.0,1
1481,min_diffuse,10,30,3,3,0.05,0.95,0.9071220125244186,13,2.0,1,2.0,1,2.0,1
1482,min_diffuse,10,30,3,3,0.05,0.95,0.9221106458191746,3,1.0,1,1.0,1,2.0,0
1483,min_diffuse,10,30,3,3,0.05,0.95,0.7295023692071587,4,2.0,0,1.0,1,1.0,1
1484,min_diffuse,10,30,3,3,0.05,0.95,0.934359235307856,55,5.0,1,5.0,1,5.0,1
1485,min_diffuse,10,30,3,3,0.05,0.95,0.8798422157614949,4,2.0,1,2.0,1,2.0,1
1486,min_diffuse,10,30,3,3,0.05,0.95,0.9379365508642196,12,2.0,1,2.0,1,2.0,1
1487,min_diffuse,10,30,3,3,0.05,0.95,0.939118440771599,5,2.0,1,2.0,1,2.0,1
1488,min_diffuse,10,30,3,3,0.05,0.95,0.9272828799799344,36,4.0,0,3.0,1,3.0,1
1489,min_diffuse,10,30,3,3,0.05,0.95,0.9412713052521136,67,4.0,1,4.0,1,4.0,1
1490,min_diffuse,10,30,3,3,0.05,0.95,0.9338573407564332,11,2.0,1,2.0,1,2.0,1
1491,min_diffuse,10,30,3,3,0.05,0.95,0.7577187758949435,4,2.0,1,2.0,1,2.0,1
1492,min_diffuse,10,30,3,3,0.05,0.95,0.9195717972783578,13,3.0,0,2.0,1,3.0,0
1493,min_diffuse,10,30,3,3,0.05,0.95,0.9352695078423384,4,2.0,1,2.0,1,2.0,1
1494,min_diffuse,10,30,3,3,0.05,0.95,0.801525338077676,8,2.0,1,2.0,1,2.0,1
1495,min_diffuse,10,30,3,3,0.05,0.95,0.9428552980675904,15,2.0,1,2.0,1,2.0,1
1496,min_diffuse,10,30,3,3,0.05,0.95,0.9077677206466592,13,2.0,1,2.0,1,3.0,0
1497,min_diffuse,10,30,3,3,0.05,0.95,0.9415038852467522,15,2.0,1,2.0,1,2.0,1
1498,min_diffuse,10,30,3,3,0.05,0.95,0.8589196336217175,9,2.0,1,2.0,1,2.0,1
1499,min_diffuse,10,30,3,3,0.05,0.95,0.8060485880574455,10,2.0,1,2.0,1,2.0,1
1500,min_diffuse,10,30,3,3,0.05,0.95,0.829857320788525,7,2.0,1,2.0,1,2.0,1
1501,min_diffuse,10,30,3,3,0.05,0.95,0.9398591251399178,7,2.0,1,2.0,1,2.0,1
1502,min_diffuse,10,30,3,3,0.05,0.95,0.9484991924764786,27,4.0,0,4.0,0,3.0,1
1503,min_diffuse,10,30,3,3,0.05,0.95,0.9290252332119516,8,2.0,1,2.0,1,2.0,1
1504,min_diffuse,10,30,3,3,0.05,0.95,0.890561933406179,8,2.0,1,2.0,1,2.0,1
1505,min_diffuse,10,30,3,3,0.05,0.95,0.9436579640171352,4,2.0,1,2.0,1,2.0,1
1506,min_diffuse,10,30,3,3,0.05,0.95,0.9481160358526642,49,5.0,0,5.0,0,4.0,1
1507,min_diffuse,10,30,3,3,0.05,0.95,0.913921691325954,27,4.0,1,4.0,1,4.0,1
1508,min_diffuse,10,30,3,3,0.05,0.95,0.9064985548957596,7,2.0,1,2.0,1,2.0,1
1509,min_diffuse,10,30,3,3,0.05,0.95,0.905205194267902,10,2.0,1,2.0,1,2.0,1
1510,min_diffuse,10,30,3,3,0.05,0.95,0.8740308436546634,9,2.0,1,2.0,1,2.0,1
1511,min_diffuse,10,30,3,3,0.05,0.95,0.9493245515138652,29,3.0,0,3.0,0,2.0,1
1512,min_diffuse,10,30,3,3,0.05,0.95,0.8832658210186001,5,2.0,1,2.0,1,2.0,1
1513,min_diffuse,10,30,3,3,0.05,0.95,0.8572908069405534,8,2.0,1,2.0,1,2.0,1
1514,min_diffuse,10,30,3,3,0.05,0.95,0.9250536340318632,11,3.0,0,2.0,1,2.0,1
1515,min_diffuse,10,30,3,3,0.05,0.95,0.9473214687982248,55,4.0,0,3.0,1,3.0,1
1516,min_diffuse,10,30,3,3,0.05,0.95,0.9246287170612932,10,2.0,1,2.0,1,2.0,1
1517,min_diffuse,10,30,3,3,0.05,0.95,0.8137304230373372,6,2.0,1,2.0,1,2.0,1
1518,min_diffuse,10,30,3,3,0.05,0.95,0.9214995280716848,9,2.0,1,2.0,1,2.0,1
1519,min_diffuse,10,30,3,3,0.05,0.95,0.9394836702170292,11,2.0,1,2.0,1,2.0,1
1520,min_diffuse,10,30,3,3,0.05,0.95,0.94091376977089,30,2.0,1,2.0,1,2.0,1
1521,min_diffuse,10,30,3,3,0.05,0.95,0.8960014970458325,6,2.0,0,1.0,1,1.0,1
1522,min_diffuse,10,30,3,3,0.05,0.95,0.900249161585644,9,2.0,1,2.0,1,2.0,1
1523,min_diffuse,10,30,3,3,0.05,0.95,0.8654431343392428,8,2.0,1,2.0,1,2.0,1
1524,min_diffuse,10,30,3,3,0.05,0.95,0.7806578477241525,4,2.0,1,2.0,1,2.0,1
1525,min_diffuse,10,30,3,3,0.05,0.95,0.8359595558676449,10,2.0,1,2.0,1,2.0,1
1526,min_diffuse,10,30,3,3,0.05,0.95,0.9059245830875616,15,2.0,1,2.0,1,2.0,1
1527,min_diffuse,10,30,3,3,0.05,0.95,0.8586008899996131,6,2.0,1,2.0,1,2.0,1
1528,min_diffuse,10,30,3,3,0.05,0.95,0.8256538616370828,7,2.0,1,2.0,1,2.0,1
1529,min_diffuse,10,30,3,3,0.05,0.95,0.8322428580765976,4,2.0,0,1.0,1,1.0,1
1530,min_diffuse,10,30,3,3,0.05,0.95,0.8810154160197367,15,2.0,1,2.0,1,2.0,1
1531,min_diffuse,10,30,3,3,0.05,0.95,0.6047245948395695,5,2.0,0,1.0,1,1.0,1
1532,min_diffuse,10,30,3,3,0.05,0.95,0.8914385658752036,11,3.0,1,3.0,1,3.0,1
1533,min_diffuse,10,30,3,3,0.05,0.95,0.6405237574462052,4,2.0,1,2.0,1,2.0,1
1534,min_diffuse,10,30,3,3,0.05,0.95,0.9484274794447416,13,2.0,1,2.0,1,3.0,0
1535,min_diffuse,10,30,3,3,0.05,0.95,0.7304907379219607,7,2.0,1,2.0,1,2.0,1
1536,min_diffuse,10,30,3,3,0.05,0.95,0.9458301681272726,15,2.0,1,2.0,1,2.0,1
1537,min_diffuse,10,30,3,3,0.05,0.95,0.7816619434123515,9,2.0,1,2.0,1,2.0,1
1538,min_diffuse,10,30,3,3,0.05,0.95,0.746519965748397,2,1.0,1,1.0,1,1.0,1
1539,min_diffuse,10,30,3,3,0.05,0.95,0.909104892459549,6,2.0,1,2.0,1,2.0,1
1540,min_diffuse,10,30,3,3,0.05,0.95,0.6981388199541322,12,2.0,1,2.0,1,2.0,1
1541,min_diffuse,10,30,3,3,0.05,0.95,0.8274633563750414,5,2.0,1,2.0,1,2.0,1
1542,min_diffuse,10,30,3,3,0.05,0.95,0.919744157364844,21,3.0,0,2.0,1,3.0,0
1543,min_diffuse,10,30,3,3,0.05,0.95,0.9321138353577796,33,4.0,1,4.0,1,5.0,0
1544,min_diffuse,10,30,3,3,0.05,0.95,0.8340764416423222,9,2.0,1,2.0,1,2.0,1
1545,min_diffuse,10,30,3,3,0.05,0.95,0.8220282807317987,7,2.0,1,2.0,1,2.0,1
1546,min_diffuse,10,30,3,3,0.05,0.95,0.925466721699954,7,2.0,0,1.0,1,1.0,1
1547,min_diffuse,10,30,3,3,0.05,0.95,0.8939186283248759,6,2.0,1,2.0,1,2.0,1
1548,min_diffuse,10,30,3,3,0.05,0.95,0.8448153424523703,25,3.0,1,3.0,1,3.0,1
1549,min_diffuse,10,30,3,3,0.05,0.95,0.9170637896224318,6,2.0,1,2.0,1,2.0,1
1550,min_diffuse,10,30,3,3,0.05,0.95,0.8113265192290234,6,2.0,1,2.0,1,2.0,1
1551,min_diffuse,10,30,3,3,0.05,0.95,0.8170106804128432,4,2.0,0,1.0,1,1.0,1
1552,min_diffuse,10,30,3,3,0.05,0.95,0.9448986668064144,9,2.0,1,2.0,1,2.0,1
1553,min_diffuse,10,30,3,3,0.05,0.95,0.9139867983701432,6,2.0,1,2.0,1,2.0,1
1554,min_diffuse,10,30,3,3,0.05,0.95,0.8379827944497177,25,2.0,1,2.0,1,2.0,1
1555,min_diffuse,10,30,3,3,0.05,0.95,0.9033604982957388,19,3.0,1,3.0,1,3.0,1
1556,min_diffuse,10,30,3,3,0.05,0.95,0.9070454622246752,8,2.0,1,2.0,1,2.0,1
1557,min_diffuse,10,30,3,3,0.05,0.95,0.9073590362771816,8,2.0,1,2.0,1,2.0,1
1558,min_diffuse,10,30,3,3,0.05,0.95,0.8704837634081009,11,2.0,1,2.0,1,2.0,1
1559,min_diffuse,10,30,3,3,0.05,0.95,0.8146421172356412,5,2.0,0,1.0,1,1.0,1
1560,min_diffuse,10,30,3,3,0.05,0.95,0.8052004563424341,9,2.0,1,2.0,1,2.0,1
1561,min_diffuse,10,30,3,3,0.05,0.95,0.9018170801006556,13,3.0,1,3.0,1,3.0,1
1562,min_diffuse,10,30,3,3,0.05,0.95,0.8594866238726813,4,2.0,1,2.0,1,2.0,1
1563,min_diffuse,10,30,3,3,0.05,0.95,0.6840305279677352,4,2.0,0,1.0,1,1.0,1
1564,min_diffuse,10,30,3,3,0.05,0.95,0.8854190681392764,7,2.0,1,2.0,1,2.0,1
1565,min_diffuse,10,30,3,3,0.05,0.95,0.90887263053392,5,2.0,1,2.0,1,2.0,1
1566,min_diffuse,10,30,3,3,0.05,0.95,0.836563854306922,8,2.0,1,2.0,1,2.0,1
1567,min_diffuse,10,30,3,3,0.05,0.95,0.8762187958126465,3,1.0,1,1.0,1,1.0,1
1568,min_diffuse,10,30,3,3,0.05,0.95,0.9367951389354152,9,2.0,1,2.0,1,2.0,1
1569,min_diffuse,10,30,3,3,0.05,0.95,0.8796450020771398,15,3.0,0,2.0,1,3.0,0
1570,min_diffuse,10,30,3,3,0.05,0.95,0.9355290345324498,10,2.0,1,2.0,1,2.0,1
1571,min_diffuse,10,30,3,3,0.05,0.95,0.8705345663725563,16,3.0,0,2.0,1,2.0,1
1572,min_diffuse,10,30,3,3,0.05,0.95,0.8944271952086194,21,3.0,0,2.0,1,3.0,0
1573,min_diffuse,10,30,3,3,0.05,0.95,0.858856859735995,8,2.0,1,2.0,1,2.0,1
1574,min_diffuse,10,30,3,3,0.05,0.95,0.7506666629369978,3,1.0,1,1.0,1,1.0,1
1575,min_diffuse,10,30,3,3,0.05,0.95,0.8102340699938934,8,2.0,1,2.0,1,2.0,1
1576,min_diffuse,10,30,3,3,0.05,0.95,0.9073234064645505,5,2.0,0,1.0,1,2.0,0
1577,min_diffuse,10,30,3,3,0.05,0.95,0.9232025806055214,20,3.0,1,3.0,1,3.0,1
1578,min_diffuse,10,30,3,3,0.05,0.95,0.935690860291311,21,3.0,0,3.0,0,2.0,1
1579,min_diffuse,10,30,3,3,0.05,0.95,0.8000614724682896,10,2.0,1,2.0,1,2.0,1
1580,min_diffuse,10,30,3,3,0.05,0.95,0.924745475585062,12,2.0,1,2.0,1,2.0,1
1581,min_diffuse,10,30,3,3,0.05,0.95,0.9260496830010236,15,2.0,1,2.0,1,2.0,1
1582,min_diffuse,10,30,3,3,0.05,0.95,0.7969501739605307,7,2.0,1,2.0,1,2.0,1
1583,min_diffuse,10,30,3,3,0.05,0.95,0.907561643384301,24,3.0,1,3.0,1,3.0,1
1584,min_diffuse,10,30,3,3,0.05,0.95,0.9464579810814824,48,3.0,1,3.0,1,3.0,1
1585,min_diffuse,10,30,3,3,0.05,0.95,0.9317530401700488,23,3.0,0,3.0,0,2.0,1
1586,min_diffuse,10,30,3,3,0.05,0.95,0.8597627762242943,14,2.0,1,2.0,1,2.0,1
1587,min_diffuse,10,30,3,3,0.05,0.95,0.8531124790709887,6,2.0,0,2.0,0,1.0,1
1588,min_diffuse,10,30,3,3,0.05,0.95,0.9410402239112028,2,1.0,1,1.0,1,2.0,0
1589,min_diffuse,10,30,3,3,0.05,0.95,0.9208668446281484,5,2.0,1,2.0,1,2.0,1
1590,min_diffuse,10,30,3,3,0.05,0.95,0.7484277479208159,4,2.0,0,1.0,1,1.0,1
1591,min_diffuse,10,30,3,3,0.05,0.95,0.8805518883267979,10,2.0,1,2.0,1,2.0,1
1592,min_diffuse,10,30,3,3,0.05,0.95,0.8808517864072968,39,3.0,1,3.0,1,3.0,1
1593,min_diffuse,10,30,3,3,0.05,0.95,0.8322645640027829,5,2.0,0,1.0,1,1.0,1
1594,min_diffuse,10,30,3,3,0.05,0.95,0.9122671522522576,12,2.0,1,2.0,1,2.0,1
1595,min_diffuse,10,30,3,3,0.05,0.95,0.9431543772131812,16,2.0,1,2.0,1,2.0,1
1596,min_diffuse,10,30,3,3,0.05,0.95,0.8895700749908495,8,2.0,1,2.0,1,2.0,1
1597,min_diffuse,10,30,3,3,0.05,0.95,0.7567375113942396,8,2.0,1,2.0,1,2.0,1
1598,min_diffuse,10,30,3,3,0.05,0.95,0.8520206391715799,3,1.0,1,1.0,1,2.0,0
1599,min_diffuse,10,30,3,3,0.05,0.95,0.734603445386793,5,2.0,1,2.0,1,2.0,1
1600,min_diffuse,10,30,3,3,0.05,0.95,0.8907423272273195,15,2.0,1,2.0,1,2.0,1
1601,min_diffuse,10,30,3,3,0.05,0.95,0.8616365357435689,3,1.0,1,2.0,0,2.0,0
1602,min_diffuse,10,30,3,3,0.05,0.95,0.8962125739251711,5,2.0,1,2.0,1,2.0,1
1603,min_diffuse,10,30,3,3,0.05,0.95,0.9061138478749232,11,2.0,1,2.0,1,2.0,1
1604,min_diffuse,10,30,3,3,0.05,0.95,0.7825812661707937,6,2.0,1,2.0,1,2.0,1
1605,min_diffuse,10,30,3,3,0.05,0.95,0.8828011152234972,17,3.0,0,2.0,1,2.0,1
1606,min_diffuse,10,30,3,3,0.05,0.95,0.8528639561645343,5,2.0,1,2.0,1,2.0,1
1607,min_diffuse,10,30,3,3,0.05,0.95,0.749292806213334,8,2.0,1,2.0,1,2.0,1
1608,min_diffuse,10,30,3,3,0.05,0.95,0.9066567811569044,21,3.0,1,3.0,1,3.0,1
1609,min_diffuse,10,30,3,3,0.05,0.95,0.8318198984456817,6,2.0,1,2.0,1,2.0,1
1610,min_diffuse,10,30,3,3,0.05,0.95,0.769915612592529,5,2.0,1,2.0,1,2.0,1
1611,min_diffuse,10,30,3,3,0.05,0.95,0.820265124969781,7,2.0,1,2.0,1,2.0,1
1612,min_diffuse,10,30,3,3,0.05,0.95,0.9375358492092182,15,3.0,0,2.0,1,2.0,1
1613,min_diffuse,10,30,3,3,0.05,0.95,0.8048843165034069,7,2.0,1,2.0,1,2.0,1
1614,min_diffuse,10,30,3,3,0.05,0.95,0.8965590466355512,24,2.0,1,2.0,1,2.0,1
1615,min_diffuse,10,30,3,3,0.05,0.95,0.8351142628843303,11,2.0,1,2.0,1,2.0,1
1616,min_diffuse,10,30,3,3,0.05,0.95,0.9460794474960632,57,4.0,0,4.0,0,3.0,1
1617,min_diffuse,10,30,3,3,0.05,0.95,0.8800398969524863,8,2.0,1,2.0,1,2.0,1
1618,min_diffuse,10,30,3,3,0.05,0.95,0.9464330942191396,15,2.0,1,2.0,1,2.0,1
1619,min_diffuse,10,30,3,3,0.05,0.95,0.9375006669672292,38,4.0,0,4.0,0,3.0,1
1620,min_diffuse,10,30,3,3,0.05,0.95,0.9061109297698308,19,2.0,1,2.0,1,2.0,1
1621,min_diffuse,10,30,3,3,0.05,0.95,0.923531050807527,8,2.0,1,2.0,1,2.0,1
1622,min_diffuse,10,30,3,3,0.05,0.95,0.9348780989892476,11,2.0,1,2.0,1,2.0,1
1623,min_diffuse,10,30,3,3,0.05,0.95,0.8506770747885898,7,2.0,1,2.0,1,2.0,1
1624,min_diffuse,10,30,3,3,0.05,0.95,0.93247892788466,16,3.0,0,2.0,1,2.0,1
1625,min_diffuse,10,30,3,3,0.05,0.95,0.8311826630290448,11,2.0,1,2.0,1,2.0,1
1626,min_diffuse,10,30,3,3,0.05,0.95,0.9458669326558612,26,3.0,0,2.0,1,2.0,1
1627,min_diffuse,10,30,3,3,0.05,0.95,0.904440150921467,15,3.0,0,2.0,1,3.0,0
1628,min_diffuse,10,30,3,3,0.05,0.95,0.927415897019276,11,2.0,1,2.0,1,2.0,1
1629,min_diffuse,10,30,3,3,0.05,0.95,0.9482703783873626,12,2.0,1,2.0,1,2.0,1
1630,min_diffuse,10,30,3,3,0.05,0.95,0.8620221114060296,15,2.0,1,2.0,1,2.0,1
1631,min_diffuse,10,30,3,3,0.05,0.95,0.9400528106065889,44,5.0,0,4.0,1,4.0,1
1632,min_diffuse,10,30,3,3,0.05,0.95,0.8813600040836406,13,2.0,1,2.0,1,2.0,1
1633,min_diffuse,10,30,3,3,0.05,0.95,0.9413027368406944,30,3.0,1,3.0,1,3.0,1
1634,min_diffuse,10,30,3,3,0.05,0.95,0.9178672912931048,14,3.0,1,3.0,1,3.0,1
1635,min_diffuse,10,30,3,3,0.05,0.95,0.9082886091762428,4,2.0,0,1.0,1,1.0,1
1636,min_diffuse,10,30,3,3,0.05,0.95,0.8078591506408899,18,2.0,1,2.0,1,2.0,1
1637,min_diffuse,10,30,3,3,0.05,0.95,0.8145075110210688,7,2.0,1,2.0,1,2.0,1
1638,min_diffuse,10,30,3,3,0.05,0.95,0.9309544220762048,11,2.0,1,2.0,1,2.0,1
1639,min_diffuse,10,30,3,3,0.05,0.95,0.8849247081918507,9,2.0,1,2.0,1,2.0,1
1640,min_diffuse,10,30,3,3,0.05,0.95,0.9228948584800886,19,3.0,0,2.0,1,2.0,1
1641,min_diffuse,10,30,3,3,0.05,0.95,0.8079030304316951,12,2.0,1,2.0,1,2.0,1
1642,min_diffuse,10,30,3,3,0.05,0.95,0.8700209096541249,5,2.0,1,2.0,1,2.0,1
1643,min_diffuse,10,30,3,3,0.05,0.95,0.922395939470375,16,2.0,1,2.0,1,2.0,1
1644,min_diffuse,10,30,3,3,0.05,0.95,0.944433672105451,4,2.0,1,2.0,1,2.0,1
1645,min_diffuse,10,30,3,3,0.05,0.95,0.7248080957322744,5,2.0,1,2.0,1,2.0,1
1646,min_diffuse,10,30,3,3,0.05,0.95,0.8925359365893849,8,2.0,1,2.0,1,2.0,1
1647,min_diffuse,10,30,3,3,0.05,0.95,0.8957523708541281,16,3.0,0,2.0,1,2.0,1
1648,min_diffuse,10,30,3,3,0.05,0.95,0.9267505850420868,18,3.0,0,2.0,1,2.0,1
1649,min_diffuse,10,30,3,3,0.05,0.95,0.8458302920643234,2,1.0,1,1.0,1,2.0,0
1650,min_diffuse,10,30,3,3,0.05,0.95,0.8145606154181257,7,2.0,1,2.0,1,2.0,1
1651,min_diffuse,10,30,3,3,0.05,0.95,0.6281759930504112,4,2.0,0,1.0,1,1.0,1
1652,min_diffuse,10,30,3,3,0.05,0.95,0.9187421420848592,5,2.0,1,2.0,1,2.0,1
1653,min_diffuse,10,30,3,3,0.05,0.95,0.9330957297427632,10,2.0,1,2.0,1,2.0,1
1654,min_diffuse,10,30,3,3,0.05,0.95,0.8639955904181573,10,2.0,1,2.0,1,2.0,1
1655,min_diffuse,10,30,3,3,0.05,0.95,0.8106838954792723,19,2.0,1,2.0,1,2.0,1
1656,min_diffuse,10,30,3,3,0.05,0.95,0.8590795881028378,8,2.0,0,2.0,0,1.0,1
1657,min_diffuse,10,30,3,3,0.05,0.95,0.924411210761358,22,3.0,1,3.0,1,3.0,1
1658,min_diffuse,10,30,3,3,0.05,0.95,0.9014895300781646,35,3.0,0,3.0,0,2.0,1
1659,min_diffuse,10,30,3,3,0.05,0.95,0.9106050500582702,13,2.0,1,2.0,1,2.0,1
1660,min_diffuse,10,30,3,3,0.05,0.95,0.8540603800682071,17,3.0,0,2.0,1,2.0,1
1661,min_diffuse,10,30,3,3,0.05,0.95,0.828133372252774,7,2.0,1,2.0,1,2.0,1
1662,min_diffuse,10,30,3,3,0.05,0.95,0.8706858251658032,2,1.0,1,1.0,1,2.0,0
1663,min_diffuse,10,30,3,3,0.05,0.95,0.9244603456707042,17,3.0,1,3.0,1,3.0,1
1664,min_diffuse,10,30,3,3,0.05,0.95,0.8835166422093443,6,2.0,1,2.0,1,2.0,1
1665,min_diffuse,10,30,3,3,0.05,0.95,0.9307205004215198,7,2.0,1,2.0,1,2.0,1
1666,min_diffuse,10,30,3,3,0.05,0.95,0.9497967204844155,24,3.0,1,3.0,1,3.0,1
1667,min_diffuse,10,30,3,3,0.05,0.95,0.8621807024428758,7,2.0,1,2.0,1,2.0,1
1668,min_diffuse,10,30,3,3,0.05,0.95,0.9330563106068724,19,3.0,0,2.0,1,2.0,1
1669,min_diffuse,10,30,3,3,0.05,0.95,0.8727328338770055,15,3.0,0,3.0,0,2.0,1
1670,min_diffuse,10,30,3,3,0.05,0.95,0.861570687012447,4,2.0,1,2.0,1,2.0,1
1671,min_diffuse,10,30,3,3,0.05,0.95,0.918331264792734,5,2.0,1,2.0,1,2.0,1
1672,min_diffuse,10,30,3,3,0.05,0.95,0.9101938761187748,11,3.0,0,2.0,1,2.0,1
1673,min_diffuse,10,30,3,3,0.05,0.95,0.8766445174315683,9,2.0,1,2.0,1,2.0,1
1674,min_diffuse,10,30,3,3,0.05,0.95,0.9371376090617776,15,3.0,1,3.0,1,3.0,1
1675,min_diffuse,10,30,3,3,0.05,0.95,0.6678410683456072,4,2.0,0,1.0,1,1.0,1
1676,min_diffuse,10,30,3,3,0.05,0.95,0.7212057322297659,4,2.0,0,1.0,1,1.0,1
1677,min_diffuse,10,30,3,3,0.05,0.95,0.9289310849615908,10,2.0,1,2.0,1,2.0,1
1678,min_diffuse,10,30,3,3,0.05,0.95,0.8576427511511195,10,2.0,1,2.0,1,2.0,1
1679,min_diffuse,10,30,3,3,0.05,0.95,0.900317846913568,2,1.0,1,2.0,0,2.0,0
1680,min_diffuse,10,30,3,3,0.05,0.95,0.7824079801543224,3,1.0,1,2.0,0,2.0,0
1681,min_diffuse,10,30,3,3,0.05,0.95,0.9005803530604494,10,2.0,1,3.0,0,2.0,1
1682,min_diffuse,10,30,3,3,0.05,0.95,0.8544561177402844,6,2.0,1,2.0,1,2.0,1
1683,min_diffuse,10,30,3,3,0.05,0.95,0.9044812772217272,4,2.0,1,2.0,1,2.0,1
1684,min_diffuse,10,30,3,3,0.05,0.95,0.920453279486052,34,4.0,0,4.0,0,3.0,1
1685,min_diffuse,10,30,3,3,0.05,0.95,0.846161034261529,3,1.0,1,1.0,1,2.0,0
1686,min_diffuse,10,30,3,3,0.05,0.95,0.9202722702214624,12,2.0,1,2.0,1,2.0,1
1687,min_diffuse,10,30,3,3,0.05,0.95,0.9495585530765484,32,3.0,0,3.0,0,2.0,1
1688,min_diffuse,10,30,3,3,0.05,0.95,0.9179711958289424,17,3.0,0,2.0,1,2.0,1
1689,min_diffuse,10,30,3,3,0.05,0.95,0.8487413369257724,21,3.0,1,3.0,1,3.0,1
1690,min_diffuse,10,30,3,3,0.05,0.95,0.8727770547358973,4,2.0,1,2.0,1,2.0,1
1691,min_diffuse,10,30,3,3,0.05,0.95,0.9107122391318015,21,3.0,1,3.0,1,3.0,1
1692,min_diffuse,10,30,3,3,0.05,0.95,0.8892359028500656,6,2.0,0,1.0,1,2.0,0
1693,min_diffuse,10,30,3,3,0.05,0.95,0.9024236868426956,16,3.0,1,3.0,1,3.0,1
1694,min_diffuse,10,30,3,3,0.05,0.95,0.7066566254086577,7,2.0,1,2.0,1,2.0,1
1695,min_diffuse,10,30,3,3,0.05,0.95,0.9342233782911076,8,2.0,1,2.0,1,2.0,1
1696,min_diffuse,10,30,3,3,0.05,0.95,0.8821248873598394,12,2.0,1,2.0,1,2.0,1
1697,min_diffuse,10,30,3,3,0.05,0.95,0.8911778075013452,18,2.0,1,2.0,1,2.0,1
1698,min_diffuse,10,30,3,3,0.05,0.95,0.6048664193584857,5,2.0,0,2.0,0,1.0,1
1699,min_diffuse,10,30,3,3,0.05,0.95,0.6165994504385695,5,2.0,0,1.0,1,1.0,1
1700,min_diffuse,10,30,3,3,0.05,0.95,0.8815819956794032,7,2.0,1,2.0,1,2.0,1
1701,min_diffuse,10,30,3,3,0.05,0.95,0.8428596500556991,3,1.0,1,1.0,1,1.0,1
1702,min_diffuse,10,30,3,3,0.05,0.95,0.9034081890328116,10,2.0,1,2.0,1,2.0,1
1703,min_diffuse,10,30,3,3,0.05,0.95,0.8583316943858136,15,3.0,1,3.0,1,3.0,1
1704,min_diffuse,10,30,3,3,0.05,0.95,0.8929383798380537,13,2.0,1,2.0,1,2.0,1
1705,min_diffuse,10,30,3,3,0.05,0.95,0.8488385351700682,4,2.0,1,2.0,1,2.0,1
1706,min_diffuse,10,30,3,3,0.05,0.95,0.8412876656551226,4,2.0,0,1.0,1,1.0,1
1707,min_diffuse,10,30,3,3,0.05,0.95,0.8491840623400653,11,2.0,1,2.0,1,2.0,1
1708,min_diffuse,10,30,3,3,0.05,0.95,0.8458017545711484,8,2.0,1,2.0,1,2.0,1
1709,min_diffuse,10,30,3,3,0.05,0.95,0.9484834712563732,14,3.0,0,2.0,1,3.0,0
1710,min_diffuse,10,30,3,3,0.05,0.95,0.7955732810927576,14,2.0,1,2.0,1,2.0,1
1711,min_diffuse,10,30,3,3,0.05,0.95,0.8705111663880767,25,2.0,1,2.0,1,2.0,1
1712,min_diffuse,10,30,3,3,0.05,0.95,0.9485422437740167,41,5.0,1,5.0,1,5.0,1
1713,min_diffuse,10,30,3,3,0.05,0.95,0.84305502531047,10,2.0,1,2.0,1,2.0,1
1714,min_diffuse,10,30,3,3,0.05,0.95,0.9459112168166468,18,2.0,1,2.0,1,2.0,1
1715,min_diffuse,10,30,3,3,0.05,0.95,0.902464597491137,18,3.0,0,2.0,1,3.0,0
1716,min_diffuse,10,30,3,3,0.05,0.95,0.7913408588015806,4,2.0,1,2.0,1,2.0,1
1717,min_diffuse,10,30,3,3,0.05,0.95,0.7820422054904139,8,2.0,1,2.0,1,2.0,1
1718,min_diffuse,10,30,3,3,0.05,0.95,0.8240097824140722,2,1.0,1,1.0,1,1.0,1
1719,min_diffuse,10,30,3,3,0.05,0.95,0.9491857152120798,14,2.0,1,2.0,1,2.0,1
1720,min_diffuse,10,30,3,3,0.05,0.95,0.9253947674127996,13,3.0,1,3.0,1,3.0,1
1721,min_diffuse,10,30,3,3,0.05,0.95,0.92413517423916,18,2.0,1,2.0,1,2.0,1
1722,min_diffuse,10,30,3,3,0.05,0.95,0.834593405784778,6,2.0,1,2.0,1,2.0,1
1723,min_diffuse,10,30,3,3,0.05,0.95,0.6174353895241891,6,2.0,0,1.0,1,1.0,1
1724,min_diffuse,10,30,3,3,0.05,0.95,0.9390304365897384,8,2.0,1,2.0,1,2.0,1
1725,min_diffuse,10,30,3,3,0.05,0.95,0.945791611566068,10,2.0,1,2.0,1,2.0,1
1726,min_diffuse,10,30,3,3,0.05,0.95,0.6931070543221027,11,2.0,1,2.0,1,2.0,1
1727,min_diffuse,10,30,3,3,0.05,0.95,0.9421995078325875,23,3.0,0,2.0,1,2.0,1
1728,min_diffuse,10,30,3,3,0.05,0.95,0.9154457129780804,20,3.0,1,3.0,1,3.0,1
1729,min_diffuse,10,30,3,3,0.05,0.95,0.8819704300303934,21,3.0,0,2.0,1,2.0,1
1730,min_diffuse,10,30,3,3,0.05,0.95,0.7812160514330014,3,1.0,1,2.0,0,2.0,0
1731,min_diffuse,10,30,3,3,0.05,0.95,0.7716658826942469,4,2.0,0,1.0,1,2.0,0
1732,min_diffuse,10,30,3,3,0.05,0.95,0.89871523506071,11,2.0,1,2.0,1,2.0,1
1733,min_diffuse,10,30,3,3,0.05,0.95,0.9142329606708166,40,3.0,1,3.0,1,3.0,1
1734,min_diffuse,10,30,3,3,0.05,0.95,0.8970166530492124,31,4.0,1,4.0,1,4.0,1
1735,min_diffuse,10,30,3,3,0.05,0.95,0.9132713708015991,17,3.0,0,2.0,1,2.0,1
1736,min_diffuse,10,30,3,3,0.05,0.95,0.929402195167798,8,2.0,1,2.0,1,2.0,1
1737,min_diffuse,10,30,3,3,0.05,0.95,0.945971483475393,11,3.0,0,2.0,1,3.0,0
1738,min_diffuse,10,30,3,3,0.05,0.95,0.9245640976890208,17,3.0,0,3.0,0,2.0,1
1739,min_diffuse,10,30,3,3,0.05,0.95,0.9430843889966308,14,3.0,0,3.0,0,2.0,1
1740,min_diffuse,10,30,3,3,0.05,0.95,0.9184328242121608,7,2.0,1,2.0,1,2.0,1
1741,min_diffuse,10,30,3,3,0.05,0.95,0.7784483725973266,3,1.0,1,1.0,1,1.0,1
1742,min_diffuse,10,30,3,3,0.05,0.95,0.9258654903091168,15,3.0,1,3.0,1,3.0,1
1743,min_diffuse,10,30,3,3,0.05,0.95,0.8158179039226188,3,1.0,1,1.0,1,1.0,1
1744,min_diffuse,10,30,3,3,0.05,0.95,0.9460492645385484,6,2.0,1,2.0,1,2.0,1
1745,min_diffuse,10,30,3,3,0.05,0.95,0.8516561235702118,13,3.0,0,2.0,1,2.0,1
1746,min_diffuse,10,30,3,3,0.05,0.95,0.6711629647270736,6,2.0,1,2.0,1,2.0,1
1747,min_diffuse,10,30,3,3,0.05,0.95,0.783524667049809,9,2.0,1,2.0,1,2.0,1
1748,min_diffuse,10,30,3,3,0.05,0.95,0.8514787015625725,7,2.0,1,2.0,1,2.0,1
1749,min_diffuse,10,30,3,3,0.05,0.95,0.9426855730157326,11,2.0,1,2.0,1,2.0,1
1750,min_diffuse,10,30,3,3,0.05,0.95,0.7587423680503586,6,2.0,1,2.0,1,2.0,1
1751,min_diffuse,10,30,3,3,0.05,0.95,0.7506428951348788,5,2.0,0,1.0,1,1.0,1
1752,min_diffuse,10,30,3,3,0.05,0.95,0.7417615996023922,7,2.0,1,2.0,1,2.0,1
1753,min_diffuse,10,30,3,3,0.05,0.95,0.9021439759256582,9,2.0,1,2.0,1,2.0,1
1754,min_diffuse,10,30,3,3,0.05,0.95,0.5054914653330006,3,1.0,1,1.0,1,1.0,1
1755,min_diffuse,10,30,3,3,0.05,0.95,0.8142988051883709,5,2.0,1,2.0,1,2.0,1
1756,min_diffuse,10,30,3,3,0.05,0.95,0.8142553047171123,7,2.0,1,2.0,1,2.0,1
1757,min_diffuse,10,30,3,3,0.05,0.95,0.6102151930836655,12,2.0,1,2.0,1,2.0,1
1758,min_diffuse,10,30,3,3,0.05,0.95,0.86279209959825,8,2.0,1,2.0,1,2.0,1
1759,min_diffuse,10,30,3,3,0.05,0.95,0.8488750670894333,11,2.0,1,2.0,1,2.0,1
1760,min_diffuse,10,30,3,3,0.05,0.95,0.7202117513412044,10,2.0,1,2.0,1,2.0,1
1761,min_diffuse,10,30,3,3,0.05,0.95,0.6214260143971382,5,2.0,1,2.0,1,2.0,1
1762,min_diffuse,10,30,3,3,0.05,0.95,0.8909611165952128,16,2.0,1,2.0,1,2.0,1
1763,min_diffuse,10,30,3,3,0.05,0.95,0.6527688565642341,7,2.0,0,2.0,0,1.0,1
1764,min_diffuse,10,30,3,3,0.05,0.95,0.9368440896868712,7,2.0,0,1.0,1,2.0,0
1765,min_diffuse,10,30,3,3,0.05,0.95,0.8870001803799923,12,2.0,1,2.0,1,2.0,1
1766,min_diffuse,10,30,3,3,0.05,0.95,0.7554058334359368,3,1.0,1,1.0,1,1.0,1
1767,min_diffuse,10,30,3,3,0.05,0.95,0.9022258738729816,13,2.0,1,2.0,1,2.0,1
1768,min_diffuse,10,30,3,3,0.05,0.95,0.8795086155899215,21,3.0,0,2.0,1,2.0,1
1769,min_diffuse,10,30,3,3,0.05,0.95,0.7677787569390352,2,1.0,1,1.0,1,1.0,1
1770,min_diffuse,10,30,3,3,0.05,0.95,0.9142250645810936,15,3.0,0,2.0,1,3.0,0
1771,min_diffuse,10,30,3,3,0.05,0.95,0.9321434252238532,8,2.0,1,2.0,1,2.0,1
1772,min_diffuse,10,30,3,3,0.05,0.95,0.8380415221391336,11,2.0,1,2.0,1,2.0,1
1773,min_diffuse,10,30,3,3,0.05,0.95,0.8145786730280078,4,2.0,1,2.0,1,2.0,1
1774,min_diffuse,10,30,3,3,0.05,0.95,0.9322386321169712,26,3.0,1,3.0,1,3.0,1
1775,min_diffuse,10,30,3,3,0.05,0.95,0.8357992561719222,7,2.0,1,2.0,1,2.0,1
1776,min_diffuse,10,30,3,3,0.05,0.95,0.7315899326652999,7,2.0,1,2.0,1,2.0,1
1777,min_diffuse,10,30,3,3,0.05,0.95,0.8776760278521123,15,3.0,0,2.0,1,2.0,1
1778,min_diffuse,10,30,3,3,0.05,0.95,0.7919460784212767,2,1.0,1,1.0,1,1.0,1
1779,min_diffuse,10,30,3,3,0.05,0.95,0.8534722418818963,4,2.0,0,1.0,1,1.0,1
1780,min_diffuse,10,30,3,3,0.05,0.95,0.9291865292214356,9,2.0,1,2.0,1,2.0,1
1781,min_diffuse,10,30,3,3,0.05,0.95,0.6482784485545777,4,2.0,0,1.0,1,2.0,0
1782,min_diffuse,10,30,3,3,0.05,0.95,0.6767035376282584,4,2.0,1,2.0,1,2.0,1
1783,min_diffuse,10,30,3,3,0.05,0.95,0.924777703418464,18,4.0,0,3.0,1,4.0,0
1784,min_diffuse,10,30,3,3,0.05,0.95,0.9048365066651528,36,4.0,0,3.0,1,3.0,1
1785,min_diffuse,10,30,3,3,0.05,0.95,0.8595813705291719,12,2.0,1,2.0,1,2.0,1
1786,min_diffuse,10,30,3,3,0.05,0.95,0.9445268103454934,18,3.0,1,3.0,1,4.0,0
1787,min_diffuse,10,30,3,3,0.05,0.95,0.6295856105225862,6,2.0,1,2.0,1,2.0,1
1788,min_diffuse,10,30,3,3,0.05,0.95,0.9401484222496118,24,3.0,1,3.0,1,3.0,1
1789,min_diffuse,10,30,3,3,0.05,0.95,0.9304754057653084,7,2.0,1,2.0,1,2.0,1
1790,min_diffuse,10,30,3,3,0.05,0.95,0.922479401599457,29,3.0,0,3.0,0,2.0,1
1791,min_diffuse,10,30,3,3,0.05,0.95,0.8915276999170101,9,2.0,1,2.0,1,2.0,1
1792,min_diffuse,10,30,3,3,0.05,0.95,0.8424281868265795,25,3.0,1,3.0,1,3.0,1
1793,min_diffuse,10,30,3,3,0.05,0.95,0.871146114197373,16,3.0,0,2.0,1,3.0,0
1794,min_diffuse,10,30,3,3,0.05,0.95,0.9460071755655842,8,2.0,1,2.0,1,2.0,1
1795,min_diffuse,10,30,3,3,0.05,0.95,0.93558882003494,7,2.0,1,2.0,1,3.0,0
1796,min_diffuse,10,30,3,3,0.05,0.95,0.89665831617062,3,1.0,1,2.0,0,2.0,0
1797,min_diffuse,10,30,3,3,0.05,0.95,0.9132065061849806,17,2.0,1,2.0,1,2.0,1
1798,min_diffuse,10,30,3,3,0.05,0.95,0.8210637901076031,3,1.0,1,1.0,1,1.0,1
1799,min_diffuse,10,30,3,3,0.05,0.95,0.8970395992851582,6,2.0,1,2.0,1,2.0,1
1800,min_diffuse,10,30,3,3,0.05,0.95,0.8453765489073329,3,1.0,1,1.0,1,1.0,1
1801,min_diffuse,10,30,3,3,0.05,0.95,0.8159596341836836,2,1.0,1,1.0,1,1.0,1
1802,min_diffuse,10,30,3,3,0.05,0.95,0.8849984817980932,6,2.0,0,1.0,1,2.0,0
1803,min_diffuse,10,30,3,3,0.05,0.95,0.9020750539762632,24,3.0,1,3.0,1,3.0,1
1804,min_diffuse,10,30,3,3,0.05,0.95,0.8628559012113168,12,2.0,1,2.0,1,3.0,0
1805,min_diffuse,10,30,3,3,0.05,0.95,0.8652658125868836,12,2.0,1,2.0,1,2.0,1
1806,min_diffuse,10,30,3,3,0.05,0.95,0.6566908358032012,3,1.0,1,1.0,1,1.0,1
1807,min_diffuse,10,30,3,3,0.05,0.95,0.9080616928385108,35,3.0,0,2.0,1,2.0,1
1808,min_diffuse,10,30,3,3,0.05,0.95,0.9000208720294509,13,2.0,1,2.0,1,2.0,1
1809,min_diffuse,10,30,3,3,0.05,0.95,0.8092050662489253,5,2.0,1,2.0,1,2.0,1
1810,min_diffuse,10,30,3,3,0.05,0.95,0.8819567219107826,6,2.0,0,2.0,0,1.0,1
1811,min_diffuse,10,30,3,3,0.05,0.95,0.8837204194447984,8,2.0,1,2.0,1,2.0,1
1812,min_diffuse,10,30,3,3,0.05,0.95,0.8859140579409621,37,3.0,1,3.0,1,3.0,1
1813,min_diffuse,10,30,3,3,0.05,0.95,0.8579565939848409,10,2.0,1,2.0,1,2.0,1
1814,min_diffuse,10,30,3,3,0.05,0.95,0.803554808595177,9,2.0,1,2.0,1,2.0,1
1815,min_diffuse,10,30,3,3,0.05,0.95,0.882652828998558,18,3.0,1,3.0,1,3.0,1
1816,min_diffuse,10,30,3,3,0.05,0.95,0.9453255165035552,26,3.0,0,3.0,0,2.0,1
1817,min_diffuse,10,30,3,3,0.05,0.95,0.7129605775625736,3,1.0,1,1.0,1,1.0,1
1818,min_diffuse,10,30,3,3,0.05,0.95,0.9246548635698512,23,3.0,0,3.0,0,2.0,1
1819,min_diffuse,10,30,3,3,0.05,0.95,0.938356183890759,10,2.0,1,2.0,1,2.0,1
1820,min_diffuse,10,30,3,3,0.05,0.95,0.7676490177162671,7,2.0,1,2.0,1,2.0,1
1821,min_diffuse,10,30,3,3,0.05,0.95,0.8730258032774829,6,2.0,1,2.0,1,2.0,1
1822,min_diffuse,10,30,3,3,0.05,0.95,0.7911128476515846,5,2.0,1,2.0,1,2.0,1
1823,min_diffuse,10,30,3,3,0.05,0.95,0.8489929026637898,3,1.0,1,1.0,1,2.0,0
1824,min_diffuse,10,30,3,3,0.05,0.95,0.6793164132354053,4,2.0,0,1.0,1,1.0,1
1825,min_diffuse,10,30,3,3,0.05,0.95,0.9001925202351073,7,2.0,1,2.0,1,2.0,1
1826,min_diffuse,10,30,3,3,0.05,0.95,0.7173205795374502,6,2.0,0,1.0,1,1.0,1
1827,min_diffuse,10,30,3,3,0.05,0.95,0.8923021323146342,6,2.0,1,2.0,1,2.0,1
1828,min_diffuse,10,30,3,3,0.05,0.95,0.8683243754203965,20,3.0,1,3.0,1,3.0,1
1829,min_diffuse,10,30,3,3,0.05,0.95,0.869214205748956,6,2.0,1,2.0,1,2.0,1
1830,min_diffuse,10,30,3,3,0.05,0.95,0.9366704324411138,21,3.0,1,3.0,1,3.0,1
1831,min_diffuse,10,30,3,3,0.05,0.95,0.7548535821250458,5,2.0,1,2.0,1,2.0,1
1832,min_diffuse,10,30,3,3,0.05,0.95,0.942148457520702,6,2.0,1,2.0,1,2.0,1
1833,min_diffuse,10,30,3,3,0.05,0.95,0.9448524000303472,33,3.0,1,3.0,1,3.0,1
1834,min_diffuse,10,30,3,3,0.05,0.95,0.8492378679555804,5,2.0,1,2.0,1,2.0,1
1835,min_diffuse,10,30,3,3,0.05,0.95,0.7446230969108292,4,2.0,1,2.0,1,2.0,1
1836,min_diffuse,10,30,3,3,0.05,0.95,0.8041724616150618,6,2.0,1,2.0,1,2.0,1
1837,min_diffuse,10,30,3,3,0.05,0.95,0.8378221921925537,8,2.0,1,2.0,1,2.0,1
1838,min_diffuse,10,30,3,3,0.05,0.95,0.8779455162936323,10,2.0,1,2.0,1,3.0,0
1839,min_diffuse,10,30,3,3,0.05,0.95,0.9389990298528224,13,2.0,1,2.0,1,3.0,0
1840,min_diffuse,10,30,3,3,0.05,0.95,0.9368382741806914,6,2.0,1,2.0,1,2.0,1
1841,min_diffuse,10,30,3,3,0.05,0.95,0.7420693388058991,7,2.0,1,2.0,1,2.0,1
1842,min_diffuse,10,30,3,3,0.05,0.95,0.7996577524644313,9,2.0,1,2.0,1,2.0,1
1843,min_diffuse,10,30,3,3,0.05,0.95,0.8705226489977818,10,2.0,1,2.0,1,2.0,1
1844,min_diffuse,10,30,3,3,0.05,0.95,0.8693868819836474,9,3.0,0,2.0,1,3.0,0
1845,min_diffuse,10,30,3,3,0.05,0.95,0.7500474595398708,5,2.0,1,2.0,1,2.0,1
1846,min_diffuse,10,30,3,3,0.05,0.95,0.7429260088835216,5,2.0,1,2.0,1,2.0,1
1847,min_diffuse,10,30,3,3,0.05,0.95,0.8854383389281947,8,2.0,1,2.0,1,2.0,1
1848,min_diffuse,10,30,3,3,0.05,0.95,0.8670813513193925,11,2.0,1,2.0,1,2.0,1
1849,min_diffuse,10,30,3,3,0.05,0.95,0.921179330324168,33,3.0,1,3.0,1,3.0,1
1850,min_diffuse,10,30,3,3,0.05,0.95,0.8877478886881561,7,2.0,0,1.0,1,1.0,1
1851,min_diffuse,10,30,3,3,0.05,0.95,0.9242947094419004,9,2.0,1,2.0,1,3.0,0
1852,min_diffuse,10,30,3,3,0.05,0.95,0.8514412825400854,3,1.0,1,1.0,1,2.0,0
1853,min_diffuse,10,30,3,3,0.05,0.95,0.8192069442679806,15,2.0,1,2.0,1,2.0,1
1854,min_diffuse,10,30,3,3,0.05,0.95,0.8720637087039238,3,1.0,1,2.0,0,2.0,0
1855,min_diffuse,10,30,3,3,0.05,0.95,0.874546597841341,12,2.0,1,2.0,1,2.0,1
1856,min_diffuse,10,30,3,3,0.05,0.95,0.9387076553555744,11,2.0,1,2.0,1,3.0,0
1857,min_diffuse,10,30,3,3,0.05,0.95,0.8391246120288938,6,2.0,1,2.0,1,2.0,1
1858,min_diffuse,10,30,3,3,0.05,0.95,0.926731253488732,8,2.0,1,2.0,1,2.0,1
1859,min_diffuse,10,30,3,3,0.05,0.95,0.9234201880428342,23,2.0,1,2.0,1,2.0,1
1860,min_diffuse,10,30,3,3,0.05,0.95,0.8847284590087772,7,2.0,0,2.0,0,1.0,1
1861,min_diffuse,10,30,3,3,0.05,0.95,0.939191258006378,12,3.0,0,2.0,1,3.0,0
1862,min_diffuse,10,30,3,3,0.05,0.95,0.787190423800649,9,2.0,1,2.0,1,2.0,1
1863,min_diffuse,10,30,3,3,0.05,0.95,0.9380769568062752,8,2.0,1,2.0,1,2.0,1
1864,min_diffuse,10,30,3,3,0.05,0.95,0.7173757485243327,2,1.0,1,1.0,1,1.0,1
1865,min_diffuse,10,30,3,3,0.05,0.95,0.9277047418138736,25,3.0,1,3.0,1,3.0,1
1866,min_diffuse,10,30,3,3,0.05,0.95,0.7730312247062777,5,2.0,1,2.0,1,2.0,1
1867,min_diffuse,10,30,3,3,0.05,0.95,0.9318641186051356,6,2.0,1,2.0,1,2.0,1
1868,min_diffuse,10,30,3,3,0.05,0.95,0.8863956889902155,30,3.0,0,2.0,1,2.0,1
1869,min_diffuse,10,30,3,3,0.05,0.95,0.8727933882864659,12,2.0,1,2.0,1,2.0,1
1870,min_diffuse,10,30,3,3,0.05,0.95,0.92405259673061,24,3.0,1,3.0,1,3.0,1
1871,min_diffuse,10,30,3,3,0.05,0.95,0.8428308324933342,8,2.0,1,2.0,1,3.0,0
1872,min_diffuse,10,30,3,3,0.05,0.95,0.8782184455788323,9,2.0,1,2.0,1,2.0,1
1873,min_diffuse,10,30,3,3,0.05,0.95,0.8911347008613589,6,2.0,1,2.0,1,2.0,1
1874,min_diffuse,10,30,3,3,0.05,0.95,0.7774830415806255,18,3.0,0,2.0,1,2.0,1
1875,min_diffuse,10,30,3,3,0.05,0.95,0.9107166984063922,6,2.0,1,2.0,1,2.0,1
1876,min_diffuse,10,30,3,3,0.05,0.95,0.7046641023620784,5,2.0,0,1.0,1,1.0,1
1877,min_diffuse,10,30,3,3,0.05,0.95,0.8651607216573203,49,4.0,1,4.0,1,4.0,1
1878,min_diffuse,10,30,3,3,0.05,0.95,0.7929010252112855,6,2.0,1,2.0,1,2.0,1
1879,min_diffuse,10,30,3,3,0.05,0.95,0.9080066757350138,13,2.0,1,2.0,1,2.0,1
1880,min_diffuse,10,30,3,3,0.05,0.95,0.8955463124332859,10,2.0,1,2.0,1,2.0,1
1881,min_diffuse,10,30,3,3,0.05,0.95,0.9468110092809252,16,2.0,1,2.0,1,2.0,1
1882,min_diffuse,10,30,3,3,0.05,0.95,0.9209462972402518,24,3.0,1,3.0,1,3.0,1
1883,min_diffuse,10,30,3,3,0.05,0.95,0.9082600356376396,14,3.0,1,3.0,1,3.0,1
1884,min_diffuse,10,30,3,3,0.05,0.95,0.7527182998437465,4,2.0,0,1.0,1,2.0,0
1885,min_diffuse,10,30,3,3,0.05,0.95,0.8241949756491058,8,2.0,1,2.0,1,2.0,1
1886,min_diffuse,10,30,3,3,0.05,0.95,0.9297154751814214,20,3.0,1,3.0,1,3.0,1
1887,min_diffuse,10,30,3,3,0.05,0.95,0.90957328903907,12,2.0,1,2.0,1,2.0,1
1888,min_diffuse,10,30,3,3,0.05,0.95,0.8365303994826521,8,2.0,1,2.0,1,2.0,1
1889,min_diffuse,10,30,3,3,0.05,0.95,0.857427292393037,10,2.0,1,2.0,1,2.0,1
1890,min_diffuse,10,30,3,3,0.05,0.95,0.9411285111057324,48,4.0,1,4.0,1,4.0,1
1891,min_diffuse,10,30,3,3,0.05,0.95,0.8356939417744866,7,2.0,1,2.0,1,2.0,1
1892,min_diffuse,10,30,3,3,0.05,0.95,0.7143133057993322,5,2.0,0,2.0,0,1.0,1
1893,min_diffuse,10,30,3,3,0.05,0.95,0.7457276528014769,6,2.0,1,2.0,1,2.0,1
1894,min_diffuse,10,30,3,3,0.05,0.95,0.8622953557639581,8,2.0,1,2.0,1,2.0,1
1895,min_diffuse,10,30,3,3,0.05,0.95,0.8794036169152023,7,2.0,1,2.0,1,2.0,1
1896,min_diffuse,10,30,3,3,0.05,0.95,0.8694434296044459,6,2.0,1,2.0,1,2.0,1
1897,min_diffuse,10,30,3,3,0.05,0.95,0.9374615046605764,18,3.0,0,2.0,1,3.0,0
1898,min_diffuse,10,30,3,3,0.05,0.95,0.9172737288693856,18,2.0,1,2.0,1,3.0,0
1899,min_diffuse,10,30,3,3,0.05,0.95,0.8985636740205553,10,2.0,1,2.0,1,2.0,1
1900,min_diffuse,10,30,3,3,0.05,0.95,0.9319815754461396,9,2.0,1,2.0,1,2.0,1
1901,min_diffuse,10,30,3,3,0.05,0.95,0.8353473208224661,10,2.0,1,2.0,1,2.0,1
1902,min_diffuse,10,30,3,3,0.05,0.95,0.9443198975868776,18,3.0,1,3.0,1,3.0,1
1903,min_diffuse,10,30,3,3,0.05,0.95,0.9168440960420342,43,4.0,1,4.0,1,4.0,1
1904,min_diffuse,10,30,3,3,0.05,0.95,0.9076598744985502,35,3.0,1,3.0,1,3.0,1
1905,min_diffuse,10,30,3,3,0.05,0.95,0.939299025731914,14,2.0,1,2.0,1,2.0,1
1906,min_diffuse,10,30,3,3,0.05,0.95,0.7531338465899634,13,2.0,1,2.0,1,2.0,1
1907,min_diffuse,10,30,3,3,0.05,0.95,0.9405106156469748,22,4.0,1,4.0,1,4.0,1
1908,min_diffuse,10,30,3,3,0.05,0.95,0.6368003652727943,6,2.0,1,2.0,1,2.0,1
1909,min_diffuse,10,30,3,3,0.05,0.95,0.8991170628396244,16,3.0,0,2.0,1,2.0,1
1910,min_diffuse,10,30,3,3,0.05,0.95,0.869256935296904,7,2.0,1,2.0,1,2.0,1
1911,min_diffuse,10,30,3,3,0.05,0.95,0.8587786785660244,9,2.0,0,2.0,0,1.0,1
1912,min_diffuse,10,30,3,3,0.05,0.95,0.93888847437252,52,4.0,1,4.0,1,4.0,1
1913,min_diffuse,10,30,3,3,0.05,0.95,0.922205416139519,11,2.0,1,3.0,0,3.0,0
1914,min_diffuse,10,30,3,3,0.05,0.95,0.9239240486668524,11,3.0,1,3.0,1,3.0,1
1915,min_diffuse,10,30,3,3,0.05,0.95,0.8667022061830308,13,2.0,1,2.0,1,2.0,1
1916,min_diffuse,10,30,3,3,0.05,0.95,0.8286693380542279,19,3.0,1,3.0,1,3.0,1
1917,min_diffuse,10,30,3,3,0.05,0.95,0.921685472811338,9,2.0,1,2.0,1,2.0,1
1918,min_diffuse,10,30,3,3,0.05,0.95,0.9047942762155508,29,4.0,0,3.0,1,3.0,1
1919,min_diffuse,10,30,3,3,0.05,0.95,0.7685272284527032,9,2.0,1,2.0,1,2.0,1
1920,min_diffuse,10,30,3,3,0.05,0.95,0.9307093686134011,53,4.0,1,4.0,1,4.0,1
1921,min_diffuse,10,30,3,3,0.05,0.95,0.759111231940053,7,2.0,1,2.0,1,2.0,1
1922,min_diffuse,10,30,3,3,0.05,0.95,0.916958106758776,11,2.0,1,2.0,1,2.0,1
1923,min_diffuse,10,30,3,3,0.05,0.95,0.8295530272344114,3,1.0,1,1.0,1,1.0,1
1924,min_diffuse,10,30,3,3,0.05,0.95,0.9416983797709184,15,2.0,1,2.0,1,3.0,0
1925,min_diffuse,10,30,3,3,0.05,0.95,0.7679764044821199,7,2.0,1,2.0,1,2.0,1
1926,min_diffuse,10,30,3,3,0.05,0.95,0.7290295481993689,8,2.0,1,2.0,1,2.0,1
1927,min_diffuse,10,30,3,3,0.05,0.95,0.9353219978309704,5,2.0,1,2.0,1,2.0,1
1928,min_diffuse,10,30,3,3,0.05,0.95,0.8554235482413135,9,2.0,1,2.0,1,2.0,1
1929,min_diffuse,10,30,3,3,0.05,0.95,0.803926385745879,9,2.0,1,2.0,1,2.0,1
1930,min_diffuse,10,30,3,3,0.05,0.95,0.8130874593742432,17,2.0,1,2.0,1,2.0,1
1931,min_diffuse,10,30,3,3,0.05,0.95,0.911773592555742,5,2.0,1,2.0,1,2.0,1
1932,min_diffuse,10,30,3,3,0.05,0.95,0.8821214114156986,4,2.0,0,1.0,1,2.0,0
1933,min_diffuse,10,30,3,3,0.05,0.95,0.9462922396157312,30,2.0,1,2.0,1,2.0,1
1934,min_diffuse,10,30,3,3,0.05,0.95,0.9491574826733226,8,2.0,1,2.0,1,3.0,0
1935,min_diffuse,10,30,3,3,0.05,0.95,0.7035847428943134,5,2.0,0,1.0,1,1.0,1
1936,min_diffuse,10,30,3,3,0.05,0.95,0.7300017656622346,2,1.0,1,1.0,1,2.0,0
1937,min_diffuse,10,30,3,3,0.05,0.95,0.9397171316668412,18,2.0,1,2.0,1,3.0,0
1938,min_diffuse,10,30,3,3,0.05,0.95,0.9375931886641858,53,4.0,0,4.0,0,3.0,1
1939,min_diffuse,10,30,3,3,0.05,0.95,0.8753409930895494,11,2.0,1,2.0,1,2.0,1
1940,min_diffuse,10,30,3,3,0.05,0.95,0.9215038201813712,14,3.0,1,3.0,1,3.0,1
1941,min_diffuse,10,30,3,3,0.05,0.95,0.9267758229539972,12,2.0,1,2.0,1,2.0,1
1942,min_diffuse,10,30,3,3,0.05,0.95,0.9382805360204616,5,2.0,1,2.0,1,2.0,1
1943,min_diffuse,10,30,3,3,0.05,0.95,0.896534055387223,28,4.0,0,3.0,1,3.0,1
1944,min_diffuse,10,30,3,3,0.05,0.95,0.9027080559688054,18,3.0,1,3.0,1,3.0,1
1945,min_diffuse,10,30,3,3,0.05,0.95,0.7487011446952802,7,2.0,1,2.0,1,2.0,1
1946,min_diffuse,10,30,3,3,0.05,0.95,0.8720262506235269,6,2.0,0,1.0,1,2.0,0
1947,min_diffuse,10,30,3,3,0.05,0.95,0.9300946470288892,10,2.0,1,2.0,1,3.0,0
1948,min_diffuse,10,30,3,3,0.05,0.95,0.8643044888414242,18,3.0,1,3.0,1,3.0,1
1949,min_diffuse,10,30,3,3,0.05,0.95,0.912316162389374,7,2.0,1,2.0,1,2.0,1
1950,min_diffuse,10,30,3,3,0.05,0.95,0.8885446121200301,12,2.0,1,2.0,1,2.0,1
1951,min_diffuse,10,30,3,3,0.05,0.95,0.8967472035853805,24,3.0,1,3.0,1,3.0,1
1952,min_diffuse,10,30,3,3,0.05,0.95,0.8791533015688024,6,2.0,1,2.0,1,2.0,1
1953,min_diffuse,10,30,3,3,0.05,0.95,0.929916144308826,37,4.0,0,4.0,0,3.0,1
1954,min_diffuse,10,30,3,3,0.05,0.95,0.8351076290596259,7,2.0,1,2.0,1,2.0,1
1955,min_diffuse,10,30,3,3,0.05,0.95,0.8392450345432567,12,3.0,1,3.0,1,3.0,1
1956,min_diffuse,10,30,3,3,0.05,0.95,0.8635835597194707,6,2.0,1,2.0,1,2.0,1
1957,min_diffuse,10,30,3,3,0.05,0.95,0.8673646559856212,2,1.0,1,1.0,1,1.0,1
1958,min_diffuse,10,30,3,3,0.05,0.95,0.9348711843250764,7,2.0,1,2.0,1,2.0,1
1959,min_diffuse,10,30,3,3,0.05,0.95,0.6522148237789384,6,2.0,1,2.0,1,2.0,1
1960,min_diffuse,10,30,3,3,0.05,0.95,0.5854797961444542,2,1.0,1,1.0,1,1.0,1
1961,min_diffuse,10,30,3,3,0.05,0.95,0.7691107128082134,9,2.0,1,2.0,1,2.0,1
1962,min_diffuse,10,30,3,3,0.05,0.95,0.7309688518485926,7,2.0,1,2.0,1,2.0,1
1963,min_diffuse,10,30,3,3,0.05,0.95,0.943394178396444,9,2.0,1,2.0,1,2.0,1
1964,min_diffuse,10,30,3,3,0.05,0.95,0.8774737169424769,23,3.0,0,3.0,0,2.0,1
1965,min_diffuse,10,30,3,3,0.05,0.95,0.8877102932445015,10,2.0,1,3.0,0,3.0,0
1966,min_diffuse,10,30,3,3,0.05,0.95,0.670177310584097,2,1.0,1,1.0,1,1.0,1
1967,min_diffuse,10,30,3,3,0.05,0.95,0.8823610034673172,14,2.0,1,2.0,1,2.0,1
1968,min_diffuse,10,30,3,3,0.05,0.95,0.8078665616224491,4,2.0,1,2.0,1,2.0,1
1969,min_diffuse,10,30,3,3,0.05,0.95,0.9253173643182088,7,2.0,1,2.0,1,2.0,1
1970,min_diffuse,10,30,3,3,0.05,0.95,0.7085265505634272,9,2.0,1,2.0,1,2.0,1
1971,min_diffuse,10,30,3,3,0.05,0.95,0.862792211722923,8,2.0,1,2.0,1,2.0,1
1972,min_diffuse,10,30,3,3,0.05,0.95,0.738808109787769,9,2.0,1,2.0,1,2.0,1
1973,min_diffuse,10,30,3,3,0.05,0.95,0.6659267012648403,4,2.0,0,1.0,1,1.0,1
1974,min_diffuse,10,30,3,3,0.05,0.95,0.9360238456399992,13,2.0,1,2.0,1,2.0,1
1975,min_diffuse,10,30,3,3,0.05,0.95,0.8924612758359376,4,2.0,0,1.0,1,1.0,1
1976,min_diffuse,10,30,3,3,0.05,0.95,0.8499336678341176,10,2.0,1,2.0,1,2.0,1
1977,min_diffuse,10,30,3,3,0.05,0.95,0.8066439933259686,5,2.0,1,2.0,1,2.0,1
1978,min_diffuse,10,30,3,3,0.05,0.95,0.9300340816681628,10,2.0,1,2.0,1,2.0,1
1979,min_diffuse,10,30,3,3,0.05,0.95,0.9135180179889942,13,2.0,1,2.0,1,2.0,1
1980,min_diffuse,10,30,3,3,0.05,0.95,0.8980108075167715,10,2.0,1,2.0,1,2.0,1
1981,min_diffuse,10,30,3,3,0.05,0.95,0.9324287481729716,19,3.0,0,2.0,1,2.0,1
1982,min_diffuse,10,30,3,3,0.05,0.95,0.9421755348882458,10,2.0,1,2.0,1,2.0,1
1983,min_diffuse,10,30,3,3,0.05,0.95,0.9482355167605628,19,3.0,0,2.0,1,3.0,0
1984,min_diffuse,10,30,3,3,0.05,0.95,0.9308156511883756,15,3.0,1,3.0,1,3.0,1
1985,min_diffuse,10,30,3,3,0.05,0.95,0.8756853422924717,17,2.0,1,2.0,1,2.0,1
1986,min_diffuse,10,30,3,3,0.05,0.95,0.921305031352902,15,3.0,0,2.0,1,2.0,1
1987,min_diffuse,10,30,3,3,0.05,0.95,0.8796499234912839,10,2.0,0,2.0,0,1.0,1
1988,min_diffuse,10,30,3,3,0.05,0.95,0.6783493307674885,7,2.0,1,2.0,1,2.0,1
1989,min_diffuse,10,30,3,3,0.05,0.95,0.8202643586556946,3,1.0,1,1.0,1,2.0,0
1990,min_diffuse,10,30,3,3,0.05,0.95,0.9229217604185316,22,3.0,1,3.0,1,3.0,1
1991,min_diffuse,10,30,3,3,0.05,0.95,0.6445402479843562,3,1.0,1,1.0,1,1.0,1
1992,min_diffuse,10,30,3,3,0.05,0.95,0.9182233498350963,37,3.0,1,3.0,1,3.0,1
1993,min_diffuse,10,30,3,3,0.05,0.95,0.943901531594724,16,2.0,1,2.0,1,2.0,1
1994,min_diffuse,10,30,3,3,0.05,0.95,0.9031161785856948,3,1.0,1,1.0,1,2.0,0
1995,min_diffuse,10,30,3,3,0.05,0.95,0.9329750859898612,6,2.0,1,2.0,1,2.0,1
1996,min_diffuse,10,30,3,3,0.05,0.95,0.9299935509000424,28,3.0,0,2.0,1,2.0,1
1997,min_diffuse,10,30,3,3,0.05,0.95,0.8166255766494038,3,1.0,1,2.0,0,2.0,0
1998,min_diffuse,10,30,3,3,0.05,0.95,0.9204554978641716,15,2.0,1,2.0,1,2.0,1
1999,min_diffuse,10,30,3,3,0.05,0.95,0.8863450045105082,10,2.0,1,2.0,1,2.0,1
2000,min_diffuse,10,30,3,3,0.05,0.95,0.8333227928050309,8,2.0,1,2.0,1,2.0,1
2001,min_diffuse,10,30,3,3,0.05,0.95,0.8644182275408346,4,2.0,1,2.0,1,2.0,1
2002,min_diffuse,10,30,3,3,0.05,0.95,0.8544511876483789,12,2.0,1,2.0,1,2.0,1
2003,min_diffuse,10,30,3,3,0.05,0.95,0.8793827586399782,27,3.0,0,2.0,1,2.0,1
2004,min_diffuse,10,30,3,3,0.05,0.95,0.8734957609047254,13,2.0,1,2.0,1,2.0,1
2005,min_diffuse,10,30,3,3,0.05,0.95,0.9178958572319896,26,4.0,0,3.0,1,3.0,1
2006,min_diffuse,10,30,3,3,0.05,0.95,0.7976174294812493,22,3.0,0,2.0,1,2.0,1
2007,min_diffuse,10,30,3,3,0.05,0.95,0.858540372479776,19,3.0,1,3.0,1,3.0,1
2008,min_diffuse,10,30,3,3,0.05,0.95,0.8752900836698322,27,3.0,0,2.0,1,3.0,0
2009,min_diffuse,10,30,3,3,0.05,0.95,0.8110832923015286,14,2.0,1,2.0,1,2.0,1
2010,min_diffuse,10,30,3,3,0.05,0.95,0.9130620897606078,18,2.0,1,2.0,1,2.0,1
2011,min_diffuse,10,30,3,3,0.05,0.95,0.7616436404878962,6,2.0,1,2.0,1,2.0,1
2012,min_diffuse,10,30,3,3,0.05,0.95,0.9035458790781284,9,2.0,1,2.0,1,2.0,1
2013,min_diffuse,10,30,3,3,0.05,0.95,0.9211115769220408,22,3.0,1,3.0,1,3.0,1
2014,min_diffuse,10,30,3,3,0.05,0.95,0.8506087690329727,7,2.0,1,2.0,1,2.0,1
2015,min_diffuse,10,30,3,3,0.05,0.95,0.938446127150578,32,3.0,0,2.0,1,2.0,1
2016,min_diffuse,10,30,3,3,0.05,0.95,0.9017426547992432,21,3.0,1,3.0,1,3.0,1
2017,min_diffuse,10,30,3,3,0.05,0.95,0.944184330380482,17,2.0,1,2.0,1,3.0,0
2018,min_diffuse,10,30,3,3,0.05,0.95,0.8737945359594218,3,1.0,1,1.0,1,1.0,1
2019,min_diffuse,10,30,3,3,0.05,0.95,0.8391262897087529,5,2.0,1,2.0,1,2.0,1
2020,min_diffuse,10,30,3,3,0.05,0.95,0.8444461477315207,3,1.0,1,2.0,0,2.0,0
2021,min_diffuse,10,30,3,3,0.05,0.95,0.8035271507481369,5,2.0,0,1.0,1,1.0,1
2022,min_diffuse,10,30,3,3,0.05,0.95,0.8669737319303858,10,3.0,0,2.0,1,3.0,0
2023,min_diffuse,10,30,3,3,0.05,0.95,0.9386138264917198,15,2.0,1,2.0,1,2.0,1
2024,min_diffuse,10,30,3,3,0.05,0.95,0.8096201462377891,27,2.0,1,2.0,1,2.0,1
2025,min_diffuse,10,30,3,3,0.05,0.95,0.907579012997442,4,2.0,0,1.0,1,1.0,1
2026,min_diffuse,10,30,3,3,0.05,0.95,0.9409695973505132,8,2.0,1,2.0,1,2.0,1
2027,min_diffuse,10,30,3,3,0.05,0.95,0.865462639592075,5,2.0,1,2.0,1,2.0,1
2028,min_diffuse,10,30,3,3,0.05,0.95,0.7133466759647605,11,2.0,1,2.0,1,2.0,1
2029,min_diffuse,10,30,3,3,0.05,0.95,0.8320040980347159,14,3.0,0,2.0,1,2.0,1
2030,min_diffuse,10,30,3,3,0.05,0.95,0.8918244057146535,13,2.0,1,2.0,1,3.0,0
2031,min_diffuse,10,30,3,3,0.05,0.95,0.917147940733376,11,2.0,1,2.0,1,2.0,1
2032,min_diffuse,10,30,3,3,0.05,0.95,0.9155687982715596,18,2.0,1,2.0,1,2.0,1
2033,min_diffuse,10,30,3,3,0.05,0.95,0.7098435221713695,5,2.0,0,2.0,0,1.0,1
2034,min_diffuse,10,30,3,3,0.05,0.95,0.9433841761854138,16,2.0,1,2.0,1,2.0,1
2035,min_diffuse,10,30,3,3,0.05,0.95,0.9404630376860672,22,3.0,0,2.0,1,2.0,1
2036,min_diffuse,10,30,3,3,0.05,0.95,0.9005766654289158,6,2.0,1,2.0,1,2.0,1
2037,min_diffuse,10,30,3,3,0.05,0.95,0.942553535531826,10,2.0,1,2.0,1,2.0,1
2038,min_diffuse,10,30,3,3,0.05,0.95,0.7860772131381966,7,2.0,1,2.0,1,2.0,1
2039,min_diffuse,10,30,3,3,0.05,0.95,0.9256355256325108,18,3.0,1,3.0,1,3.0,1
2040,min_diffuse,10,30,3,3,0.05,0.95,0.8365301482011738,3,1.0,1,1.0,1,1.0,1
2041,min_diffuse,10,30,3,3,0.05,0.95,0.9130491563078365,13,3.0,1,3.0,1,3.0,1
2042,min_diffuse,10,30,3,3,0.05,0.95,0.9218770406312446,36,3.0,1,3.0,1,3.0,1
2043,min_diffuse,10,30,3,3,0.05,0.95,0.9227563405957384,17,2.0,1,2.0,1,2.0,1
2044,min_diffuse,10,30,3,3,0.05,0.95,0.9438740517250808,18,3.0,1,3.0,1,3.0,1
2045,min_diffuse,10,30,3,3,0.05,0.95,0.8467112544718366,11,2.0,1,2.0,1,2.0,1
2046,min_diffuse,10,30,3,3,0.05,0.95,0.788526648086511,7,2.0,1,2.0,1,2.0,1
2047,min_diffuse,10,30,3,3,0.05,0.95,0.920223703507439,5,2.0,1,2.0,1,2.0,1
2048,min_diffuse,10,30,3,3,0.05,0.95,0.9220878383225436,5,2.0,1,2.0,1,2.0,1
2049,min_diffuse,10,30,3,3,0.05,0.95,0.7634629548781734,7,2.0,1,2.0,1,2.0,1
2050,min_diffuse,10,30,3,3,0.05,0.95,0.9219781413217276,48,4.0,0,4.0,0,3.0,1
2051,min_diffuse,10,30,3,3,0.05,0.95,0.9161392568325868,3,1.0,1,1.0,1,1.0,1
2052,min_diffuse,10,30,3,3,0.05,0.95,0.9219524067188538,15,2.0,1,2.0,1,2.0,1
2053,min_diffuse,10,30,3,3,0.05,0.95,0.7400684227756236,6,2.0,1,2.0,1,2.0,1
2054,min_diffuse,10,30,3,3,0.05,0.95,0.9337997773578204,14,2.0,1,2.0,1,3.0,0
2055,min_diffuse,10,30,3,3,0.05,0.95,0.9143073617655956,8,2.0,1,2.0,1,2.0,1
2056,min_diffuse,10,30,3,3,0.05,0.95,0.9395837947666188,59,4.0,0,3.0,1,3.0,1
2057,min_diffuse,10,30,3,3,0.05,0.95,0.9483049970222664,15,3.0,0,2.0,1,2.0,1
2058,min_diffuse,10,30,3,3,0.05,0.95,0.9110325604366956,15,3.0,0,2.0,1,2.0,1
2059,min_diffuse,10,30,3,3,0.05,0.95,0.9135648292135964,35,3.0,1,3.0,1,3.0,1
2060,min_diffuse,10,30,3,3,0.05,0.95,0.9058969892502576,28,3.0,0,2.0,1,2.0,1
2061,min_diffuse,10,30,3,3,0.05,0.95,0.9297579692277096,13,2.0,1,2.0,1,2.0,1
2062,min_diffuse,10,30,3,3,0.05,0.95,0.9480774820949408,3,1.0,1,2.0,0,2.0,0
2063,min_diffuse,10,30,3,3,0.05,0.95,0.8498391582712405,5,2.0,0,1.0,1,2.0,0
2064,min_diffuse,10,30,3,3,0.05,0.95,0.9142902934255446,12,2.0,1,2.0,1,3.0,0
2065,min_diffuse,10,30,3,3,0.05,0.95,0.8729057627672558,7,2.0,1,2.0,1,2.0,1
2066,min_diffuse,10,30,3,3,0.05,0.95,0.9381728821598608,26,3.0,1,3.0,1,3.0,1
2067,min_diffuse,10,30,3,3,0.05,0.95,0.8289381060462091,8,2.0,1,2.0,1,2.0,1
2068,min_diffuse,10,30,3,3,0.05,0.95,0.8496802169812999,28,2.0,1,2.0,1,2.0,1
2069,min_diffuse,10,30,3,3,0.05,0.95,0.6671955516539813,2,1.0,1,1.0,1,1.0,1
2070,min_diffuse,10,30,3,3,0.05,0.95,0.9417210464755444,14,2.0,1,2.0,1,3.0,0
2071,min_diffuse,10,30,3,3,0.05,0.95,0.9072038017168044,28,3.0,1,3.0,1,3.0,1
2072,min_diffuse,10,30,3,3,0.05,0.95,0.9368085775732616,35,4.0,0,4.0,0,3.0,1
2073,min_diffuse,10,30,3,3,0.05,0.95,0.8293739767837709,8,2.0,1,2.0,1,2.0,1
2074,min_diffuse,10,30,3,3,0.05,0.95,0.7898292313135059,3,1.0,1,1.0,1,1.0,1
2075,min_diffuse,10,30,3,3,0.05,0.95,0.9119275196677084,10,2.0,1,2.0,1,2.0,1
2076,min_diffuse,10,30,3,3,0.05,0.95,0.8724170489089711,7,2.0,1,2.0,1,2.0,1
2077,min_diffuse,10,30,3,3,0.05,0.95,0.8349492783312135,23,3.0,1,3.0,1,3.0,1
2078,min_diffuse,10,30,3,3,0.05,0.95,0.7603352071154068,8,2.0,1,2.0,1,2.0,1
2079,min_diffuse,10,30,3,3,0.05,0.95,0.9067259498822414,21,3.0,0,2.0,1,2.0,1
2080,min_diffuse,10,30,3,3,0.05,0.95,0.8511955203831175,3,1.0,1,1.0,1,1.0,1
2081,min_diffuse,10,30,3,3,0.05,0.95,0.7977981313335849,3,1.0,1,2.0,0,2.0,0
2082,min_diffuse,10,30,3,3,0.05,0.95,0.8919870678837892,7,2.0,1,2.0,1,2.0,1
2083,min_diffuse,10,30,3,3,0.05,0.95,0.7682652186194737,3,1.0,1,1.0,1,1.0,1
2084,min_diffuse,10,30,3,3,0.05,0.95,0.915563533037689,25,4.0,0,4.0,0,3.0,1
2085,min_diffuse,10,30,3,3,0.05,0.95,0.9188776872165968,26,3.0,1,3.0,1,3.0,1
2086,min_diffuse,10,30,3,3,0.05,0.95,0.927663500262384,30,2.0,1,2.0,1,2.0,1
2087,min_diffuse,10,30,3,3,0.05,0.95,0.917791207425161,4,2.0,0,1.0,1,2.0,0
2088,min_diffuse,10,30,3,3,0.05,0.95,0.7569972049161438,8,2.0,1,2.0,1,2.0,1
2089,min_diffuse,10,30,3,3,0.05,0.95,0.9361062527408504,15,2.0,1,2.0,1,2.0,1
2090,min_diffuse,10,30,3,3,0.05,0.95,0.9320232590609756,25,2.0,1,2.0,1,2.0,1
2091,min_diffuse,10,30,3,3,0.05,0.95,0.7996724280112548,21,3.0,0,2.0,1,2.0,1
2092,min_diffuse,10,30,3,3,0.05,0.95,0.8403381469568556,6,2.0,1,2.0,1,2.0,1
2093,min_diffuse,10,30,3,3,0.05,0.95,0.8381999454319404,10,2.0,1,2.0,1,2.0,1
2094,min_diffuse,10,30,3,3,0.05,0.95,0.9066707881206256,7,2.0,1,2.0,1,2.0,1
2095,min_diffuse,10,30,3,3,0.05,0.95,0.8636736991034161,11,2.0,1,2.0,1,2.0,1
2096,min_diffuse,10,30,3,3,0.05,0.95,0.8406138593846139,7,2.0,1,2.0,1,2.0,1
2097,min_diffuse,10,30,3,3,0.05,0.95,0.939585017543988,34,4.0,0,3.0,1,4.0,0
2098,min_diffuse,10,30,3,3,0.05,0.95,0.8665594058266033,11,2.0,1,2.0,1,2.0,1
2099,min_diffuse,10,30,3,3,0.05,0.95,0.9389427809908524,44,4.0,0,3.0,1,3.0,1
2100,min_diffuse,10,30,3,3,0.05,0.95,0.6174773973181145,5,2.0,1,2.0,1,2.0,1
2101,min_diffuse,10,30,3,3,0.05,0.95,0.9269397349889787,11,2.0,1,2.0,1,2.0,1
2102,min_diffuse,10,30,3,3,0.05,0.95,0.8435682721674476,3,1.0,1,2.0,0,2.0,0
2103,min_diffuse,10,30,3,3,0.05,0.95,0.944225931545934,30,3.0,0,2.0,1,3.0,0
2104,min_diffuse,10,30,3,3,0.05,0.95,0.9402237062331098,12,3.0,0,2.0,1,3.0,0
2105,min_diffuse,10,30,3,3,0.05,0.95,0.824827314718019,17,3.0,0,2.0,1,2.0,1
2106,min_diffuse,10,30,3,3,0.05,0.95,0.914224156325149,33,4.0,0,4.0,0,3.0,1
2107,min_diffuse,10,30,3,3,0.05,0.95,0.8683851795281508,6,2.0,1,2.0,1,2.0,1
2108,min_diffuse,10,30,3,3,0.05,0.95,0.8016776990737586,8,2.0,1,2.0,1,2.0,1
2109,min_diffuse,10,30,3,3,0.05,0.95,0.9372489998190868,7,2.0,1,2.0,1,2.0,1
2110,min_diffuse,10,30,3,3,0.05,0.95,0.8403943151742402,11,3.0,0,3.0,0,2.0,1
2111,min_diffuse,10,30,3,3,0.05,0.95,0.9374617850939944,10,2.0,1,2.0,1,2.0,1
2112,min_diffuse,10,30,3,3,0.05,0.95,0.8324200987637019,5,2.0,1,2.0,1,2.0,1
2113,min_diffuse,10,30,3,3,0.05,0.95,0.846405312940415,23,3.0,1,3.0,1,3.0,1
2114,min_diffuse,10,30,3,3,0.05,0.95,0.915943323960712,13,2.0,1,2.0,1,3.0,0
2115,min_diffuse,10,30,3,3,0.05,0.95,0.7112692707210996,2,1.0,1,1.0,1,1.0,1
2116,min_diffuse,10,30,3,3,0.05,0.95,0.8739445243213646,5,2.0,1,2.0,1,2.0,1
2117,min_diffuse,10,30,3,3,0.05,0.95,0.9401397431585006,22,3.0,1,3.0,1,3.0,1
2118,min_diffuse,10,30,3,3,0.05,0.95,0.8196401742545075,7,2.0,1,2.0,1,2.0,1
2119,min_diffuse,10,30,3,3,0.05,0.95,0.9308026255055668,19,2.0,1,2.0,1,2.0,1
2120,min_diffuse,10,30,3,3,0.05,0.95,0.9221768193511232,45,4.0,0,3.0,1,3.0,1
2121,min_diffuse,10,30,3,3,0.05,0.95,0.8694386115186628,10,2.0,1,2.0,1,2.0,1
2122,min_diffuse,10,30,3,3,0.05,0.95,0.8662430382307688,9,2.0,1,2.0,1,2.0,1
2123,min_diffuse,10,30,3,3,0.05,0.95,0.9218985311196972,53,4.0,1,4.0,1,4.0,1
2124,min_diffuse,10,30,3,3,0.05,0.95,0.9246467570479616,3,1.0,1,1.0,1,1.0,1
2125,min_diffuse,10,30,3,3,0.05,0.95,0.8989762921455341,8,2.0,1,2.0,1,2.0,1
2126,min_diffuse,10,30,3,3,0.05,0.95,0.9427617926009128,27,3.0,1,3.0,1,3.0,1
2127,min_diffuse,10,30,3,3,0.05,0.95,0.7285949205678065,4,2.0,0,1.0,1,1.0,1
2128,min_diffuse,10,30,3,3,0.05,0.95,0.9438667296197356,9,2.0,1,2.0,1,2.0,1
2129,min_diffuse,10,30,3,3,0.05,0.95,0.9059064278241016,18,3.0,1,3.0,1,3.0,1
2130,min_diffuse,10,30,3,3,0.05,0.95,0.7987163323376081,6,2.0,1,2.0,1,2.0,1
2131,min_diffuse,10,30,3,3,0.05,0.95,0.9469041198314652,20,3.0,0,3.0,0,2.0,1
2132,min_diffuse,10,30,3,3,0.05,0.95,0.8799337131783551,15,2.0,1,2.0,1,2.0,1
2133,min_diffuse,10,30,3,3,0.05,0.95,0.7364500286680474,5,2.0,1,2.0,1,2.0,1
2134,min_diffuse,10,30,3,3,0.05,0.95,0.808539470669373,11,2.0,1,2.0,1,2.0,1
2135,min_diffuse,10,30,3,3,0.05,0.95,0.8732181550629339,17,3.0,1,3.0,1,3.0,1
2136,min_diffuse,10,30,3,3,0.05,0.95,0.6594824862498285,1,1.0,1,1.0,1,1.0,1
2137,min_diffuse,10,30,3,3,0.05,0.95,0.8371716075170091,4,2.0,0,1.0,1,2.0,0
2138,min_diffuse,10,30,3,3,0.05,0.95,0.8854686604682698,14,3.0,0,2.0,1,2.0,1
2139,min_diffuse,10,30,3,3,0.05,0.95,0.9494724517304,5,2.0,1,2.0,1,2.0,1
2140,min_diffuse,10,30,3,3,0.05,0.95,0.8059444787456922,4,2.0,0,1.0,1,2.0,0
2141,min_diffuse,10,30,3,3,0.05,0.95,0.9060209011195413,4,2.0,1,2.0,1,2.0,1
2142,min_diffuse,10,30,3,3,0.05,0.95,0.7885986498825656,17,3.0,0,2.0,1,2.0,1
2143,min_diffuse,10,30,3,3,0.05,0.95,0.9342393736451422,23,3.0,0,3.0,0,2.0,1
2144,min_diffuse,10,30,3,3,0.05,0.95,0.925489484765237,13,2.0,1,2.0,1,2.0,1
2145,min_diffuse,10,30,3,3,0.05,0.95,0.8372402269244196,21,2.0,1,2.0,1,2.0,1
2146,min_diffuse,10,30,3,3,0.05,0.95,0.7856476490656938,5,2.0,1,2.0,1,2.0,1
2147,min_diffuse,10,30,3,3,0.05,0.95,0.9323976417389248,19,4.0,1,4.0,1,4.0,1
2148,min_diffuse,10,30,3,3,0.05,0.95,0.9383767490030004,24,3.0,0,2.0,1,2.0,1
2149,min_diffuse,10,30,3,3,0.05,0.95,0.9465521122979054,27,3.0,1,3.0,1,3.0,1
2150,min_diffuse,10,30,3,3,0.05,0.95,0.8133825135976209,19,2.0,1,2.0,1,2.0,1
2151,min_diffuse,10,30,3,3,0.05,0.95,0.9466161574971506,16,3.0,0,2.0,1,2.0,1
2152,min_diffuse,10,30,3,3,0.05,0.95,0.8556326420410387,5,2.0,1,2.0,1,2.0,1
2153,min_diffuse,10,30,3,3,0.05,0.95,0.809849747235381,9,2.0,1,2.0,1,2.0,1
2154,min_diffuse,10,30,3,3,0.05,0.95,0.9452110331122292,23,3.0,1,3.0,1,3.0,1
2155,min_diffuse,10,30,3,3,0.05,0.95,0.8289285836447147,12,2.0,1,2.0,1,2.0,1
2156,min_diffuse,10,30,3,3,0.05,0.95,0.8917988335980369,5,2.0,1,2.0,1,2.0,1
2157,min_diffuse,10,30,3,3,0.05,0.95,0.8266598479325549,6,2.0,1,2.0,1,2.0,1
2158,min_diffuse,10,30,3,3,0.05,0.95,0.8951678445442884,19,3.0,1,3.0,1,3.0,1
2159,min_diffuse,10,30,3,3,0.05,0.95,0.7148865870527719,3,1.0,1,1.0,1,2.0,0
2160,min_diffuse,10,30,3,3,0.05,0.95,0.9420372058883868,20,3.0,1,3.0,1,3.0,1
2161,min_diffuse,10,30,3,3,0.05,0.95,0.7275959739848856,4,2.0,1,2.0,1,2.0,1
2162,min_diffuse,10,30,3,3,0.05,0.95,0.8281454649246847,7,2.0,1,2.0,1,2.0,1
2163,min_diffuse,10,30,3,3,0.05,0.95,0.9359761546072556,10,2.0,1,2.0,1,2.0,1
2164,min_diffuse,10,30,3,3,0.05,0.95,0.8145033102662564,2,1.0,1,1.0,1,1.0,1
2165,min_diffuse,10,30,3,3,0.05,0.95,0.817109629827041,4,2.0,1,2.0,1,2.0,1
2166,min_diffuse,10,30,3,3,0.05,0.95,0.8855479568202892,5,2.0,1,2.0,1,2.0,1
2167,min_diffuse,10,30,3,3,0.05,0.95,0.8665616264248327,4,2.0,0,1.0,1,2.0,0
2168,min_diffuse,10,30,3,3,0.05,0.95,0.8888010064767764,11,2.0,1,2.0,1,2.0,1
2169,min_diffuse,10,30,3,3,0.05,0.95,0.8376648422072556,13,3.0,1,3.0,1,3.0,1
2170,min_diffuse,10,30,3,3,0.05,0.95,0.835516950888399,3,1.0,1,2.0,0,2.0,0
2171,min_diffuse,10,30,3,3,0.05,0.95,0.921225461281377,20,3.0,0,2.0,1,2.0,1
2172,min_diffuse,10,30,3,3,0.05,0.95,0.8605249126156461,3,1.0,1,1.0,1,1.0,1
2173,min_diffuse,10,30,3,3,0.05,0.95,0.8992303108857337,32,4.0,0,3.0,1,3.0,1
2174,min_diffuse,10,30,3,3,0.05,0.95,0.7887940167517479,12,2.0,1,2.0,1,2.0,1
2175,min_diffuse,10,30,3,3,0.05,0.95,0.860030212334081,29,3.0,0,3.0,0,2.0,1
2176,min_diffuse,10,30,3,3,0.05,0.95,0.9056117821402432,12,2.0,1,2.0,1,2.0,1
2177,min_diffuse,10,30,3,3,0.05,0.95,0.9252015946572753,11,2.0,1,2.0,1,2.0,1
2178,min_diffuse,10,30,3,3,0.05,0.95,0.9121523061330248,10,2.0,0,2.0,0,1.0,1
2179,min_diffuse,10,30,3,3,0.05,0.95,0.9348289913434642,19,3.0,1,3.0,1,3.0,1
2180,min_diffuse,10,30,3,3,0.05,0.95,0.8717782892390226,10,2.0,1,2.0,1,2.0,1
2181,min_diffuse,10,30,3,3,0.05,0.95,0.923058900862893,4,2.0,1,2.0,1,2.0,1
2182,min_diffuse,10,30,3,3,0.05,0.95,0.9056923098132296,11,2.0,1,2.0,1,3.0,0
2183,min_diffuse,10,30,3,3,0.05,0.95,0.929618103130448,11,2.0,1,2.0,1,2.0,1
2184,min_diffuse,10,30,3,3,0.05,0.95,0.9409603223491866,38,3.0,1,3.0,1,3.0,1
2185,min_diffuse,10,30,3,3,0.05,0.95,0.895140519209101,9,2.0,1,2.0,1,2.0,1
2186,min_diffuse,10,30,3,3,0.05,0.95,0.9396805559624528,35,4.0,1,4.0,1,4.0,1
2187,min_diffuse,10,30,3,3,0.05,0.95,0.8991438055541487,10,2.0,1,2.0,1,2.0,1
2188,min_diffuse,10,30,3,3,0.05,0.95,0.9123413231750208,15,2.0,1,2.0,1,2.0,1
2189,min_diffuse,10,30,3,3,0.05,0.95,0.8802925281962551,15,3.0,0,2.0,1,3.0,0
2190,min_diffuse,10,30,3,3,0.05,0.95,0.8772958028574543,23,3.0,0,2.0,1,2.0,1
2191,min_diffuse,10,30,3,3,0.05,0.95,0.842326202320287,5,2.0,1,2.0,1,2.0,1
2192,min_diffuse,10,30,3,3,0.05,0.95,0.9435484306049348,17,3.0,0,2.0,1,2.0,1
2193,min_diffuse,10,30,3,3,0.05,0.95,0.8491979403861677,9,2.0,1,2.0,1,2.0,1
2194,min_diffuse,10,30,3,3,0.05,0.95,0.9361593422826604,17,2.0,1,2.0,1,2.0,1
2195,min_diffuse,10,30,3,3,0.05,0.95,0.9474580883110062,39,3.0,1,3.0,1,3.0,1
2196,min_diffuse,10,30,3,3,0.05,0.95,0.8830561346811586,18,3.0,0,3.0,0,2.0,1
2197,min_diffuse,10,30,3,3,0.05,0.95,0.7938826125349729,6,2.0,1,2.0,1,2.0,1
2198,min_diffuse,10,30,3,3,0.05,0.95,0.8752844860906815,4,2.0,1,2.0,1,2.0,1
2199,min_diffuse,10,30,3,3,0.05,0.95,0.8999357319336729,8,2.0,1,2.0,1,2.0,1
2200,min_diffuse,10,30,3,3,0.05,0.95,0.926925763383051,24,2.0,1,2.0,1,2.0,1
2201,min_diffuse,10,30,3,3,0.05,0.95,0.8990224650085861,28,3.0,1,3.0,1,3.0,1
2202,min_diffuse,10,30,3,3,0.05,0.95,0.9281573986565675,4,2.0,0,1.0,1,2.0,0
2203,min_diffuse,10,30,3,3,0.05,0.95,0.854152381318307,6,2.0,1,2.0,1,2.0,1
2204,min_diffuse,10,30,3,3,0.05,0.95,0.931161831563672,46,5.0,0,4.0,1,5.0,0
2205,min_diffuse,10,30,3,3,0.05,0.95,0.9453545284566744,15,3.0,0,3.0,0,2.0,1
2206,min_diffuse,10,30,3,3,0.05,0.95,0.9059253614236557,48,4.0,0,4.0,0,3.0,1
2207,min_diffuse,10,30,3,3,0.05,0.95,0.876510509703475,13,2.0,1,2.0,1,2.0,1
2208,min_diffuse,10,30,3,3,0.05,0.95,0.8478181332419642,12,2.0,1,2.0,1,2.0,1
2209,min_diffuse,10,30,3,3,0.05,0.95,0.87338646869351,7,2.0,0,1.0,1,1.0,1
2210,min_diffuse,10,30,3,3,0.05,0.95,0.7012284847264595,4,2.0,0,1.0,1,1.0,1
2211,min_diffuse,10,30,3,3,0.05,0.95,0.945098283793116,48,4.0,1,4.0,1,4.0,1
2212,min_diffuse,10,30,3,3,0.05,0.95,0.8770076989770504,20,3.0,0,2.0,1,3.0,0
2213,min_diffuse,10,30,3,3,0.05,0.95,0.9342221518677172,9,2.0,1,2.0,1,2.0,1
2214,min_diffuse,10,30,3,3,0.05,0.95,0.9206260436257224,19,3.0,1,3.0,1,3.0,1
2215,min_diffuse,10,30,3,3,0.05,0.95,0.9445075693302876,15,3.0,0,3.0,0,2.0,1
2216,min_diffuse,10,30,3,3,0.05,0.95,0.7991336226516016,4,2.0,0,1.0,1,2.0,0
2217,min_diffuse,10,30,3,3,0.05,0.95,0.9056311370869824,7,2.0,1,2.0,1,2.0,1
2218,min_diffuse,10,30,3,3,0.05,0.95,0.8845116356957933,20,3.0,1,3.0,1,3.0,1
2219,min_diffuse,10,30,3,3,0.05,0.95,0.8918644728836259,15,3.0,0,2.0,1,2.0,1
2220,min_diffuse,10,30,3,3,0.05,0.95,0.8419300062831198,3,1.0,1,1.0,1,1.0,1
2221,min_diffuse,10,30,3,3,0.05,0.95,0.8332005771480212,4,2.0,1,2.0,1,2.0,1
2222,min_diffuse,10,30,3,3,0.05,0.95,0.9316338914369664,25,3.0,0,2.0,1,2.0,1
2223,min_diffuse,10,30,3,3,0.05,0.95,0.9249268362041748,53,4.0,0,4.0,0,3.0,1
2224,min_diffuse,10,30,3,3,0.05,0.95,0.9087065401265384,20,3.0,1,3.0,1,3.0,1
2225,min_diffuse,10,30,3,3,0.05,0.95,0.8847568336045293,16,3.0,0,2.0,1,2.0,1
2226,min_diffuse,10,30,3,3,0.05,0.95,0.6835070775556586,6,2.0,1,2.0,1,2.0,1
2227,min_diffuse,10,30,3,3,0.05,0.95,0.8449917825142652,5,2.0,1,2.0,1,2.0,1
2228,min_diffuse,10,30,3,3,0.05,0.95,0.7925671349025576,6,2.0,1,2.0,1,2.0,1
2229,min_diffuse,10,30,3,3,0.05,0.95,0.9287777389237452,15,3.0,0,2.0,1,2.0,1
2230,min_diffuse,10,30,3,3,0.05,0.95,0.918694711187307,18,3.0,0,3.0,0,2.0,1
2231,min_diffuse,10,30,3,3,0.05,0.95,0.8318896082957823,17,3.0,0,2.0,1,2.0,1
2232,min_diffuse,10,30,3,3,0.05,0.95,0.6308796313101531,3,1.0,1,1.0,1,1.0,1
2233,min_diffuse,10,30,3,3,0.05,0.95,0.9282026127301668,17,2.0,1,2.0,1,2.0,1
2234,min_diffuse,10,30,3,3,0.05,0.95,0.9237614071917812,15,3.0,1,3.0,1,3.0,1
2235,min_diffuse,10,30,3,3,0.05,0.95,0.8277090076355383,5,2.0,1,2.0,1,2.0,1
2236,min_diffuse,10,30,3,3,0.05,0.95,0.7928198688319947,10,2.0,1,2.0,1,2.0,1
2237,min_diffuse,10,30,3,3,0.05,0.95,0.9303331102216258,13,2.0,1,2.0,1,3.0,0
2238,min_diffuse,10,30,3,3,0.05,0.95,0.8364155703964159,5,2.0,1,2.0,1,2.0,1
2239,min_diffuse,10,30,3,3,0.05,0.95,0.8317050990586846,9,2.0,1,2.0,1,2.0,1
2240,min_diffuse,10,30,3,3,0.05,0.95,0.9189842315578984,8,2.0,1,2.0,1,2.0,1
2241,min_diffuse,10,30,3,3,0.05,0.95,0.8478183154040867,10,2.0,1,2.0,1,2.0,1
2242,min_diffuse,10,30,3,3,0.05,0.95,0.9367013710215292,40,3.0,1,3.0,1,3.0,1
2243,min_diffuse,10,30,3,3,0.05,0.95,0.8195178608252508,6,2.0,1,2.0,1,2.0,1
2244,min_diffuse,10,30,3,3,0.05,0.95,0.8752146869368943,22,2.0,1,2.0,1,2.0,1
2245,min_diffuse,10,30,3,3,0.05,0.95,0.7000965216575663,6,2.0,1,2.0,1,2.0,1
2246,min_diffuse,10,30,3,3,0.05,0.95,0.7733742241192378,2,1.0,1,1.0,1,1.0,1
2247,min_diffuse,10,30,3,3,0.05,0.95,0.91422744516717,6,2.0,1,2.0,1,3.0,0
2248,min_diffuse,10,30,3,3,0.05,0.95,0.8850378171554913,15,3.0,0,2.0,1,2.0,1
2249,min_diffuse,10,30,3,3,0.05,0.95,0.9238722629047974,17,2.0,1,2.0,1,2.0,1
2250,min_diffuse,10,30,3,3,0.05,0.95,0.9385276457907517,6,2.0,1,2.0,1,2.0,1
2251,min_diffuse,10,30,3,3,0.05,0.95,0.9247335221398906,4,2.0,0,1.0,1,1.0,1
2252,min_diffuse,10,30,3,3,0.05,0.95,0.9412724438241348,10,2.0,1,2.0,1,2.0,1
2253,min_diffuse,10,30,3,3,0.05,0.95,0.9110967053115486,31,3.0,1,3.0,1,3.0,1
2254,min_diffuse,10,30,3,3,0.05,0.95,0.7798224280450671,4,2.0,1,2.0,1,2.0,1
2255,min_diffuse,10,30,3,3,0.05,0.95,0.8114187747749078,10,2.0,1,2.0,1,2.0,1
2256,min_diffuse,10,30,3,3,0.05,0.95,0.940757101028432,18,2.0,1,2.0,1,3.0,0
2257,min_diffuse,10,30,3,3,0.05,0.95,0.8500092372954234,6,2.0,1,2.0,1,2.0,1
2258,min_diffuse,10,30,3,3,0.05,0.95,0.8128485487238488,3,1.0,1,1.0,1,1.0,1
2259,min_diffuse,10,30,3,3,0.05,0.95,0.7375016726498493,7,2.0,1,2.0,1,2.0,1
2260,min_diffuse,10,30,3,3,0.05,0.95,0.9165414229289396,17,3.0,1,3.0,1,3.0,1
2261,min_diffuse,10,30,3,3,0.05,0.95,0.8134848709754195,4,2.0,0,1.0,1,1.0,1
2262,min_diffuse,10,30,3,3,0.05,0.95,0.9304933404371852,12,2.0,1,2.0,1,2.0,1
2263,min_diffuse,10,30,3,3,0.05,0.95,0.5984293788722232,4,2.0,0,1.0,1,1.0,1
2264,min_diffuse,10,30,3,3,0.05,0.95,0.8635226065037036,4,2.0,0,1.0,1,2.0,0
2265,min_diffuse,10,30,3,3,0.05,0.95,0.7998286703729659,9,2.0,1,2.0,1,2.0,1
2266,min_diffuse,10,30,3,3,0.05,0.95,0.7078669878257048,13,2.0,1,2.0,1,2.0,1
2267,min_diffuse,10,30,3,3,0.05,0.95,0.8838885799406834,3,1.0,1,2.0,0,2.0,0
2268,min_diffuse,10,30,3,3,0.05,0.95,0.9230601140768802,13,2.0,1,2.0,1,2.0,1
2269,min_diffuse,10,30,3,3,0.05,0.95,0.940724066321757,9,2.0,1,2.0,1,2.0,1
2270,min_diffuse,10,30,3,3,0.05,0.95,0.7956152628519639,6,2.0,0,2.0,0,1.0,1
2271,min_diffuse,10,30,3,3,0.05,0.95,0.9433647855730912,12,2.0,1,2.0,1,2.0,1
2272,min_diffuse,10,30,3,3,0.05,0.95,0.9239899159179372,10,2.0,1,2.0,1,2.0,1
2273,min_diffuse,10,30,3,3,0.05,0.95,0.8670780286342576,11,2.0,1,2.0,1,2.0,1
2274,min_diffuse,10,30,3,3,0.05,0.95,0.9480410922373133,42,4.0,0,4.0,0,3.0,1
2275,min_diffuse,10,30,3,3,0.05,0.95,0.8568935994353121,9,2.0,1,2.0,1,2.0,1
2276,min_diffuse,10,30,3,3,0.05,0.95,0.8676271948497484,17,3.0,0,2.0,1,2.0,1
2277,min_diffuse,10,30,3,3,0.05,0.95,0.8516992498501472,5,2.0,0,1.0,1,2.0,0
2278,min_diffuse,10,30,3,3,0.05,0.95,0.7273802422103657,5,2.0,1,2.0,1,2.0,1
2279,min_diffuse,10,30,3,3,0.05,0.95,0.9387883988930792,20,3.0,1,3.0,1,3.0,1
2280,min_diffuse,10,30,3,3,0.05,0.95,0.8899059156862755,11,2.0,1,2.0,1,2.0,1
2281,min_diffuse,10,30,3,3,0.05,0.95,0.9018172566718736,23,3.0,1,3.0,1,3.0,1
2282,min_diffuse,10,30,3,3,0.05,0.95,0.6983028287961444,3,1.0,1,2.0,0,2.0,0
2283,min_diffuse,10,30,3,3,0.05,0.95,0.9234203201090996,76,5.0,1,5.0,1,5.0,1
2284,min_diffuse,10,30,3,3,0.05,0.95,0.8457051566732978,9,2.0,1,2.0,1,2.0,1
2285,min_diffuse,10,30,3,3,0.05,0.95,0.908931221669235,5,2.0,1,2.0,1,2.0,1
2286,min_diffuse,10,30,3,3,0.05,0.95,0.7267184042745011,5,2.0,1,2.0,1,2.0,1
2287,min_diffuse,10,30,3,3,0.05,0.95,0.8737515932118219,5,2.0,0,1.0,1,2.0,0
2288,min_diffuse,10,30,3,3,0.05,0.95,0.9234825539207552,15,2.0,1,2.0,1,2.0,1
2289,min_diffuse,10,30,3,3,0.05,0.95,0.9188192191253524,15,2.0,1,2.0,1,2.0,1
2290,min_diffuse,10,30,3,3,0.05,0.95,0.9121627530650466,18,3.0,1,3.0,1,3.0,1
2291,min_diffuse,10,30,3,3,0.05,0.95,0.7737948661048559,5,2.0,0,1.0,1,1.0,1
2292,min_diffuse,10,30,3,3,0.05,0.95,0.7490839832331645,19,3.0,0,2.0,1,3.0,0
2293,min_diffuse,10,30,3,3,0.05,0.95,0.947244263321544,38,3.0,1,3.0,1,3.0,1
2294,min_diffuse,10,30,3,3,0.05,0.95,0.8966471539036032,26,3.0,1,3.0,1,3.0,1
2295,min_diffuse,10,30,3,3,0.05,0.95,0.8433963766722616,6,2.0,1,2.0,1,2.0,1
2296,min_diffuse,10,30,3,3,0.05,0.95,0.8543002134641812,8,2.0,1,2.0,1,2.0,1
2297,min_diffuse,10,30,3,3,0.05,0.95,0.733277423478395,5,2.0,1,2.0,1,2.0,1
2298,min_diffuse,10,30,3,3,0.05,0.95,0.8775612558873251,4,2.0,1,2.0,1,2.0,1
2299,min_diffuse,10,30,3,3,0.05,0.95,0.8307257887740523,26,3.0,1,3.0,1,3.0,1
2300,min_diffuse,10,30,3,3,0.05,0.95,0.9144476246518384,10,2.0,1,2.0,1,2.0,1
2301,min_diffuse,10,30,3,3,0.05,0.95,0.882082323450766,6,2.0,1,2.0,1,2.0,1
2302,min_diffuse,10,30,3,3,0.05,0.95,0.824550337914217,8,2.0,1,2.0,1,2.0,1
2303,min_diffuse,10,30,3,3,0.05,0.95,0.8137964900526554,3,1.0,1,1.0,1,2.0,0
2304,min_diffuse,10,30,3,3,0.05,0.95,0.9316301626468136,24,3.0,0,2.0,1,2.0,1
2305,min_diffuse,10,30,3,3,0.05,0.95,0.9000890342514319,9,2.0,1,2.0,1,2.0,1
2306,min_diffuse,10,30,3,3,0.05,0.95,0.8280159339274616,8,2.0,1,2.0,1,2.0,1
2307,min_diffuse,10,30,3,3,0.05,0.95,0.9137603754039032,16,3.0,0,2.0,1,3.0,0
2308,min_diffuse,10,30,3,3,0.05,0.95,0.8834074868292501,3,1.0,1,1.0,1,2.0,0
2309,min_diffuse,10,30,3,3,0.05,0.95,0.9259569820441014,13,2.0,1,2.0,1,2.0,1
2310,min_diffuse,10,30,3,3,0.05,0.95,0.8873957386074118,5,2.0,1,2.0,1,2.0,1
2311,min_diffuse,10,30,3,3,0.05,0.95,0.907552594160174,18,3.0,0,2.0,1,2.0,1
2312,min_diffuse,10,30,3,3,0.05,0.95,0.9210821704013924,10,2.0,1,2.0,1,2.0,1
2313,min_diffuse,10,30,3,3,0.05,0.95,0.8797276192152936,19,3.0,0,3.0,0,2.0,1
2314,min_diffuse,10,30,3,3,0.05,0.95,0.8440862864897654,12,2.0,1,2.0,1,2.0,1
2315,min_diffuse,10,30,3,3,0.05,0.95,0.8560251182996332,8,2.0,1,2.0,1,2.0,1
2316,min_diffuse,10,30,3,3,0.05,0.95,0.8399895660748934,5,2.0,0,1.0,1,1.0,1
2317,min_diffuse,10,30,3,3,0.05,0.95,0.879590029657624,8,2.0,1,2.0,1,2.0,1
2318,min_diffuse,10,30,3,3,0.05,0.95,0.9175402890316948,18,2.0,1,2.0,1,2.0,1
2319,min_diffuse,10,30,3,3,0.05,0.95,0.919095993426455,10,2.0,1,2.0,1,2.0,1
2320,min_diffuse,10,30,3,3,0.05,0.95,0.9456205307691384,9,2.0,1,2.0,1,2.0,1
2321,min_diffuse,10,30,3,3,0.05,0.95,0.8099950568436297,5,2.0,1,2.0,1,2.0,1
2322,min_diffuse,10,30,3,3,0.05,0.95,0.9267680848814588,15,3.0,0,2.0,1,2.0,1
2323,min_diffuse,10,30,3,3,0.05,0.95,0.923043144461794,6,2.0,1,2.0,1,3.0,0
2324,min_diffuse,10,30,3,3,0.05,0.95,0.9104412573799716,19,3.0,1,3.0,1,3.0,1
2325,min_diffuse,10,30,3,3,0.05,0.95,0.8032632597821787,4,2.0,1,2.0,1,2.0,1
2326,min_diffuse,10,30,3,3,0.05,0.95,0.8925652930559623,19,2.0,1,2.0,1,2.0,1
2327,min_diffuse,10,30,3,3,0.05,0.95,0.8428248200316416,6,2.0,1,2.0,1,2.0,1
2328,min_diffuse,10,30,3,3,0.05,0.95,0.9258940051496862,7,2.0,1,2.0,1,2.0,1
2329,min_diffuse,10,30,3,3,0.05,0.95,0.8871204512567622,9,2.0,1,2.0,1,2.0,1
2330,min_diffuse,10,30,3,3,0.05,0.95,0.9185641608017822,7,2.0,1,2.0,1,2.0,1
2331,min_diffuse,10,30,3,3,0.05,0.95,0.9137887673192772,15,3.0,1,3.0,1,3.0,1
2332,min_diffuse,10,30,3,3,0.05,0.95,0.6625044334908462,16,2.0,1,2.0,1,2.0,1
2333,min_diffuse,10,30,3,3,0.05,0.95,0.9199649820105,8,2.0,1,2.0,1,2.0,1
2334,min_diffuse,10,30,3,3,0.05,0.95,0.9353257679571424,25,4.0,0,3.0,1,3.0,1
2335,min_diffuse,10,30,3,3,0.05,0.95,0.9392709771619896,9,2.0,1,2.0,1,2.0,1
2336,min_diffuse,10,30,3,3,0.05,0.95,0.710337765536613,4,2.0,0,2.0,0,1.0,1
2337,min_diffuse,10,30,3,3,0.05,0.95,0.9278354049181098,9,2.0,1,2.0,1,2.0,1
2338,min_diffuse,10,30,3,3,0.05,0.95,0.9453914562566872,14,3.0,0,2.0,1,2.0,1
2339,min_diffuse,10,30,3,3,0.05,0.95,0.8968015691698624,9,2.0,1,2.0,1,2.0,1
2340,min_diffuse,10,30,3,3,0.05,0.95,0.91411634453863,7,2.0,1,2.0,1,2.0,1
2341,min_diffuse,10,30,3,3,0.05,0.95,0.8826088463342148,28,3.0,1,3.0,1,3.0,1
2342,min_diffuse,10,30,3,3,0.05,0.95,0.7981881681000761,6,2.0,1,2.0,1,2.0,1
2343,min_diffuse,10,30,3,3,0.05,0.95,0.8806385758895657,8,2.0,1,2.0,1,2.0,1
2344,min_diffuse,10,30,3,3,0.05,0.95,0.8600717310187602,41,3.0,1,3.0,1,3.0,1
2345,min_diffuse,10,30,3,3,0.05,0.95,0.8778511477549834,11,2.0,1,2.0,1,2.0,1
2346,min_diffuse,10,30,3,3,0.05,0.95,0.8744973382857314,8,2.0,1,2.0,1,2.0,1
2347,min_diffuse,10,30,3,3,0.05,0.95,0.8679236718940135,10,2.0,1,2.0,1,2.0,1
2348,min_diffuse,10,30,3,3,0.05,0.95,0.9103156699608432,10,2.0,1,3.0,0,3.0,0
2349,min_diffuse,10,30,3,3,0.05,0.95,0.8767572619191809,9,2.0,1,2.0,1,2.0,1
2350,min_diffuse,10,30,3,3,0.05,0.95,0.8653961941948926,6,2.0,1,2.0,1,2.0,1
2351,min_diffuse,10,30,3,3,0.05,0.95,0.9014440269977402,11,2.0,1,2.0,1,3.0,0
2352,min_diffuse,10,30,3,3,0.05,0.95,0.9112003440496398,11,2.0,1,2.0,1,2.0,1
2353,min_diffuse,10,30,3,3,0.05,0.95,0.8932577447399648,7,2.0,1,2.0,1,2.0,1
2354,min_diffuse,10,30,3,3,0.05,0.95,0.86068847744714,8,2.0,1,2.0,1,2.0,1
2355,min_diffuse,10,30,3,3,0.05,0.95,0.9419622516237116,20,3.0,0,2.0,1,2.0,1
2356,min_diffuse,10,30,3,3,0.05,0.95,0.9047507956079208,6,2.0,1,2.0,1,2.0,1
2357,min_diffuse,10,30,3,3,0.05,0.95,0.919102037828538,8,2.0,1,2.0,1,2.0,1
2358,min_diffuse,10,30,3,3,0.05,0.95,0.7921706307541427,7,2.0,1,2.0,1,2.0,1
2359,min_diffuse,10,30,3,3,0.05,0.95,0.9467553015618394,4,2.0,0,1.0,1,2.0,0
2360,min_diffuse,10,30,3,3,0.05,0.95,0.9198126724270692,27,3.0,1,3.0,1,3.0,1
2361,min_diffuse,10,30,3,3,0.05,0.95,0.8624430536126034,6,2.0,1,2.0,1,2.0,1
2362,min_diffuse,10,30,3,3,0.05,0.95,0.813019689538696,4,2.0,0,1.0,1,1.0,1
2363,min_diffuse,10,30,3,3,0.05,0.95,0.9011754147254866,6,2.0,1,2.0,1,2.0,1
2364,min_diffuse,10,30,3,3,0.05,0.95,0.8081041871836948,4,2.0,1,2.0,1,2.0,1
2365,min_diffuse,10,30,3,3,0.05,0.95,0.8261135255974393,5,2.0,1,2.0,1,2.0,1
2366,min_diffuse,10,30,3,3,0.05,0.95,0.9087281142195468,8,2.0,1,3.0,0,3.0,0
2367,min_diffuse,10,30,3,3,0.05,0.95,0.8529510543056997,17,3.0,1,3.0,1,3.0,1
2368,min_diffuse,10,30,3,3,0.05,0.95,0.8922228726239166,5,2.0,1,2.0,1,2.0,1
2369,min_diffuse,10,30,3,3,0.05,0.95,0.9075555460533112,9,2.0,1,2.0,1,2.0,1
2370,min_diffuse,10,30,3,3,0.05,0.95,0.8262314262993622,4,2.0,1,2.0,1,2.0,1
2371,min_diffuse,10,30,3,3,0.05,0.95,0.9412296673455232,10,2.0,1,2.0,1,3.0,0
2372,min_diffuse,10,30,3,3,0.05,0.95,0.8656241202176793,11,2.0,1,2.0,1,2.0,1
2373,min_diffuse,10,30,3,3,0.05,0.95,0.8759008515198907,8,2.0,1,2.0,1,2.0,1
2374,min_diffuse,10,30,3,3,0.05,0.95,0.916212847370526,19,3.0,1,3.0,1,3.0,1
2375,min_diffuse,10,30,3,3,0.05,0.95,0.912736188393937,4,2.0,1,2.0,1,2.0,1
2376,min_diffuse,10,30,3,3,0.05,0.95,0.6381729883179825,4,2.0,1,2.0,1,2.0,1
2377,min_diffuse,10,30,3,3,0.05,0.95,0.9363145834830576,5,2.0,1,2.0,1,2.0,1
2378,min_diffuse,10,30,3,3,0.05,0.95,0.912186779065954,12,2.0,1,2.0,1,2.0,1
2379,min_diffuse,10,30,3,3,0.05,0.95,0.8023749059448636,7,2.0,1,2.0,1,2.0,1
2380,min_diffuse,10,30,3,3,0.05,0.95,0.8385884079967981,7,2.0,1,2.0,1,2.0,1
2381,min_diffuse,10,30,3,3,0.05,0.95,0.8667619009457216,4,2.0,1,2.0,1,2.0,1
2382,min_diffuse,10,30,3,3,0.05,0.95,0.9480031319865004,21,3.0,1,3.0,1,3.0,1
2383,min_diffuse,10,30,3,3,0.05,0.95,0.9315973178218764,23,3.0,0,2.0,1,2.0,1
2384,min_diffuse,10,30,3,3,0.05,0.95,0.8531098910150298,3,1.0,1,1.0,1,2.0,0
2385,min_diffuse,10,30,3,3,0.05,0.95,0.7650906787809265,8,2.0,1,2.0,1,2.0,1
2386,min_diffuse,10,30,3,3,0.05,0.95,0.9351412078442168,25,3.0,1,3.0,1,3.0,1
2387,min_diffuse,10,30,3,3,0.05,0.95,0.8419701136676615,2,1.0,1,1.0,1,1.0,1
2388,min_diffuse,10,30,3,3,0.05,0.95,0.8978941402022255,16,3.0,0,2.0,1,2.0,1
2389,min_diffuse,10,30,3,3,0.05,0.95,0.9022765259391188,12,3.0,0,3.0,0,2.0,1
2390,min_diffuse,10,30,3,3,0.05,0.95,0.9422984012876452,17,3.0,1,3.0,1,3.0,1
2391,min_diffuse,10,30,3,3,0.05,0.95,0.8658568029386094,6,2.0,1,2.0,1,2.0,1
2392,min_diffuse,10,30,3,3,0.05,0.95,0.8880579841877616,14,2.0,1,2.0,1,2.0,1
2393,min_diffuse,10,30,3,3,0.05,0.95,0.7968044178159791,4,2.0,0,1.0,1,1.0,1
2394,min_diffuse,10,30,3,3,0.05,0.95,0.8605451563238738,3,1.0,1,1.0,1,1.0,1
2395,min_diffuse,10,30,3,3,0.05,0.95,0.9247314920738052,17,2.0,1,2.0,1,2.0,1
2396,min_diffuse,10,30,3,3,0.05,0.95,0.9172334619944466,15,2.0,1,2.0,1,2.0,1
2397,min_diffuse,10,30,3,3,0.05,0.95,0.9180398846975144,11,2.0,1,2.0,1,2.0,1
2398,min_diffuse,10,30,3,3,0.05,0.95,0.9467281284699222,19,3.0,0,2.0,1,3.0,0
2399,min_diffuse,10,30,3,3,0.05,0.95,0.7771316374123791,3,1.0,1,2.0,0,2.0,0
2400,min_diffuse,10,30,3,3,0.05,0.95,0.8588551362503813,12,3.0,0,2.0,1,2.0,1
2401,min_diffuse,10,30,3,3,0.05,0.95,0.9440983081497848,21,3.0,1,3.0,1,3.0,1
2402,min_diffuse,10,30,3,3,0.05,0.95,0.9324337593548684,30,4.0,1,4.0,1,4.0,1
2403,min_diffuse,10,30,3,3,0.05,0.95,0.8453261011301227,2,1.0,1,1.0,1,1.0,1
2404,min_diffuse,10,30,3,3,0.05,0.95,0.9300770176218875,14,3.0,1,3.0,1,3.0,1
2405,min_diffuse,10,30,3,3,0.05,0.95,0.9294195929269184,17,3.0,0,2.0,1,3.0,0
2406,min_diffuse,10,30,3,3,0.05,0.95,0.7223976695092147,9,2.0,1,2.0,1,2.0,1
2407,min_diffuse,10,30,3,3,0.05,0.95,0.8755880175095321,6,2.0,1,2.0,1,2.0,1
2408,min_diffuse,10,30,3,3,0.05,0.95,0.9210255750075672,31,3.0,0,2.0,1,2.0,1
2409,min_diffuse,10,30,3,3,0.05,0.95,0.8957097910647013,4,2.0,1,2.0,1,2.0,1
2410,min_diffuse,10,30,3,3,0.05,0.95,0.8316560324749918,5,2.0,1,2.0,1,2.0,1
2411,min_diffuse,10,30,3,3,0.05,0.95,0.8802364495024728,21,2.0,1,2.0,1,2.0,1
2412,min_diffuse,10,30,3,3,0.05,0.95,0.9160414006429816,5,2.0,1,2.0,1,2.0,1
2413,min_diffuse,10,30,3,3,0.05,0.95,0.9188446048395488,21,3.0,1,3.0,1,3.0,1
2414,min_diffuse,10,30,3,3,0.05,0.95,0.6812574896180458,5,2.0,0,1.0,1,1.0,1
2415,min_diffuse,10,30,3,3,0.05,0.95,0.6493907562908728,4,2.0,0,1.0,1,1.0,1
2416,min_diffuse,10,30,3,3,0.05,0.95,0.8940873182306021,10,2.0,1,2.0,1,2.0,1
2417,min_diffuse,10,30,3,3,0.05,0.95,0.8323061376042755,21,3.0,0,2.0,1,2.0,1
2418,min_diffuse,10,30,3,3,0.05,0.95,0.7053677589290975,3,1.0,1,1.0,1,1.0,1
2419,min_diffuse,10,30,3,3,0.05,0.95,0.9034248119710272,13,3.0,0,2.0,1,3.0,0
2420,min_diffuse,10,30,3,3,0.05,0.95,0.8440166024824531,12,2.0,1,2.0,1,3.0,0
2421,min_diffuse,10,30,3,3,0.05,0.95,0.7325280207899502,5,2.0,0,1.0,1,1.0,1
2422,min_diffuse,10,30,3,3,0.05,0.95,0.7933867898785397,15,3.0,0,2.0,1,3.0,0
2423,min_diffuse,10,30,3,3,0.05,0.95,0.8416632391528883,12,2.0,1,2.0,1,2.0,1
2424,min_diffuse,10,30,3,3,0.05,0.95,0.8540514703009209,6,2.0,1,2.0,1,2.0,1
2425,min_diffuse,10,30,3,3,0.05,0.95,0.9294785871159592,6,2.0,1,2.0,1,2.0,1
2426,min_diffuse,10,30,3,3,0.05,0.95,0.9326215240190292,8,2.0,1,2.0,1,2.0,1
2427,min_diffuse,10,30,3,3,0.05,0.95,0.9401538572890814,14,2.0,1,2.0,1,2.0,1
2428,min_diffuse,10,30,3,3,0.05,0.95,0.7337880080780861,9,2.0,1,2.0,1,2.0,1
2429,min_diffuse,10,30,3,3,0.05,0.95,0.908047837460762,20,3.0,0,3.0,0,2.0,1
2430,min_diffuse,10,30,3,3,0.05,0.95,0.6909125013086601,3,1.0,1,1.0,1,1.0,1
2431,min_diffuse,10,30,3,3,0.05,0.95,0.763375130686106,5,2.0,0,1.0,1,2.0,0
2432,min_diffuse,10,30,3,3,0.05,0.95,0.7912655979355536,6,2.0,1,2.0,1,2.0,1
2433,min_diffuse,10,30,3,3,0.05,0.95,0.8320142326071575,11,2.0,1,2.0,1,2.0,1
2434,min_diffuse,10,30,3,3,0.05,0.95,0.8695023600758812,9,2.0,1,2.0,1,2.0,1
2435,min_diffuse,10,30,3,3,0.05,0.95,0.946486178670879,4,2.0,0,1.0,1,2.0,0
2436,min_diffuse,10,30,3,3,0.05,0.95,0.9291928785779432,20,3.0,1,3.0,1,3.0,1
2437,min_diffuse,10,30,3,3,0.05,0.95,0.8886712497597327,9,2.0,1,2.0,1,2.0,1
2438,min_diffuse,10,30,3,3,0.05,0.95,0.6648782526273818,2,1.0,1,1.0,1,1.0,1
2439,min_diffuse,10,30,3,3,0.05,0.95,0.5631507129684243,5,2.0,1,2.0,1,2.0,1
2440,min_diffuse,10,30,3,3,0.05,0.95,0.8517563856594099,14,3.0,1,3.0,1,3.0,1
2441,min_diffuse,10,30,3,3,0.05,0.95,0.9043561935468144,7,2.0,1,2.0,1,2.0,1
2442,min_diffuse,10,30,3,3,0.05,0.95,0.8180235711849655,4,2.0,1,2.0,1,2.0,1
2443,min_diffuse,10,30,3,3,0.05,0.95,0.9451699486288724,16,2.0,1,2.0,1,3.0,0
2444,min_diffuse,10,30,3,3,0.05,0.95,0.825265684988553,11,2.0,1,2.0,1,2.0,1
2445,min_diffuse,10,30,3,3,0.05,0.95,0.882794423985031,15,2.0,1,2.0,1,2.0,1
2446,min_diffuse,10,30,3,3,0.05,0.95,0.9169129546014088,27,2.0,1,2.0,1,2.0,1
2447,min_diffuse,10,30,3,3,0.05,0.95,0.7392174963741561,3,1.0,1,1.0,1,1.0,1
2448,min_diffuse,10,30,3,3,0.05,0.95,0.766250379298232,7,2.0,1,2.0,1,2.0,1
2449,min_diffuse,10,30,3,3,0.05,0.95,0.8090117104179549,4,2.0,1,2.0,1,2.0,1
2450,min_diffuse,10,30,3,3,0.05,0.95,0.8921569890531406,5,2.0,1,2.0,1,2.0,1
2451,min_diffuse,10,30,3,3,0.05,0.95,0.8781680515883474,28,2.0,1,2.0,1,2.0,1
2452,min_diffuse,10,30,3,3,0.05,0.95,0.7530502691542054,2,1.0,1,1.0,1,1.0,1
2453,min_diffuse,10,30,3,3,0.05,0.95,0.7413039670105345,7,2.0,1,2.0,1,2.0,1
2454,min_diffuse,10,30,3,3,0.05,0.95,0.812121358104849,8,2.0,1,2.0,1,2.0,1
2455,min_diffuse,10,30,3,3,0.05,0.95,0.8363928903771064,13,3.0,1,3.0,1,3.0,1
2456,min_diffuse,10,30,3,3,0.05,0.95,0.8952025055805272,26,3.0,1,3.0,1,3.0,1
2457,min_diffuse,10,30,3,3,0.05,0.95,0.8829698332808649,7,2.0,1,2.0,1,2.0,1
2458,min_diffuse,10,30,3,3,0.05,0.95,0.9002123259394844,14,2.0,1,2.0,1,2.0,1
2459,min_diffuse,10,30,3,3,0.05,0.95,0.744804024425862,3,1.0,1,1.0,1,1.0,1
2460,min_diffuse,10,30,3,3,0.05,0.95,0.942127946732696,35,4.0,1,4.0,1,4.0,1
2461,min_diffuse,10,30,3,3,0.05,0.95,0.9354851157781514,15,2.0,1,2.0,1,2.0,1
2462,min_diffuse,10,30,3,3,0.05,0.95,0.6757430672607018,5,2.0,1,2.0,1,2.0,1
2463,min_diffuse,10,30,3,3,0.05,0.95,0.9137225996086986,9,2.0,1,2.0,1,2.0,1
2464,min_diffuse,10,30,3,3,0.05,0.95,0.8517749923172001,12,2.0,1,2.0,1,2.0,1
2465,min_diffuse,10,30,3,3,0.05,0.95,0.6691886758484028,3,1.0,1,1.0,1,1.0,1
2466,min_diffuse,10,30,3,3,0.05,0.95,0.8546437595272256,6,2.0,1,2.0,1,2.0,1
2467,min_diffuse,10,30,3,3,0.05,0.95,0.9371328147310394,53,4.0,0,3.0,1,3.0,1
2468,min_diffuse,10,30,3,3,0.05,0.95,0.8900759190955717,22,3.0,0,2.0,1,2.0,1
2469,min_diffuse,10,30,3,3,0.05,0.95,0.9219919225915288,15,2.0,1,2.0,1,2.0,1
2470,min_diffuse,10,30,3,3,0.05,0.95,0.8875158109640815,11,2.0,1,2.0,1,2.0,1
2471,min_diffuse,10,30,3,3,0.05,0.95,0.8602525475533195,9,2.0,1,2.0,1,2.0,1
2472,min_diffuse,10,30,3,3,0.05,0.95,0.8892654977313277,20,3.0,0,3.0,0,2.0,1
2473,min_diffuse,10,30,3,3,0.05,0.95,0.8307883139184986,5,2.0,1,2.0,1,2.0,1
2474,min_diffuse,10,30,3,3,0.05,0.95,0.9488064527932762,36,4.0,0,4.0,0,3.0,1
2475,min_diffuse,10,30,3,3,0.05,0.95,0.8915347339534128,25,4.0,0,3.0,1,3.0,1
2476,min_diffuse,10,30,3,3,0.05,0.95,0.9393632616896028,35,4.0,1,4.0,1,4.0,1
2477,min_diffuse,10,30,3,3,0.05,0.95,0.8858432438022602,12,3.0,1,3.0,1,3.0,1
2478,min_diffuse,10,30,3,3,0.05,0.95,0.8441038348972759,8,2.0,1,2.0,1,2.0,1
2479,min_diffuse,10,30,3,3,0.05,0.95,0.7757184768935634,7,2.0,0,2.0,0,1.0,1
2480,min_diffuse,10,30,3,3,0.05,0.95,0.9424374686721828,22,3.0,1,3.0,1,3.0,1
2481,min_diffuse,10,30,3,3,0.05,0.95,0.932654544261296,10,2.0,1,2.0,1,2.0,1
2482,min_diffuse,10,30,3,3,0.05,0.95,0.6375998526586981,3,1.0,1,2.0,0,2.0,0
2483,min_diffuse,10,30,3,3,0.05,0.95,0.9481188445073826,13,2.0,1,2.0,1,2.0,1
2484,min_diffuse,10,30,3,3,0.05,0.95,0.8744426849723046,9,2.0,1,2.0,1,2.0,1
2485,min_diffuse,10,30,3,3,0.05,0.95,0.7402540573294132,3,1.0,1,1.0,1,1.0,1
2486,min_diffuse,10,30,3,3,0.05,0.95,0.9231262488659052,43,3.0,1,3.0,1,3.0,1
2487,min_diffuse,10,30,3,3,0.05,0.95,0.9009541169142402,5,2.0,1,2.0,1,2.0,1
2488,min_diffuse,10,30,3,3,0.05,0.95,0.8639608649898349,10,2.0,1,2.0,1,2.0,1
2489,min_diffuse,10,30,3,3,0.05,0.95,0.931469371824982,7,2.0,1,2.0,1,2.0,1
2490,min_diffuse,10,30,3,3,0.05,0.95,0.9453328626953345,18,3.0,0,2.0,1,2.0,1
2491,min_diffuse,10,30,3,3,0.05,0.95,0.9115942406605864,13,2.0,1,2.0,1,2.0,1
2492,min_diffuse,10,30,3,3,0.05,0.95,0.8858099618082267,4,2.0,0,1.0,1,1.0,1
2493,min_diffuse,10,30,3,3,0.05,0.95,0.939933526168339,43,3.0,1,3.0,1,3.0,1
2494,min_diffuse,10,30,3,3,0.05,0.95,0.9358816695510144,11,2.0,1,2.0,1,3.0,0
2495,min_diffuse,10,30,3,3,0.05,0.95,0.8972284328924724,10,2.0,0,2.0,0,1.0,1
2496,min_diffuse,10,30,3,3,0.05,0.95,0.8581294431141043,12,2.0,1,2.0,1,2.0,1
2497,min_diffuse,10,30,3,3,0.05,0.95,0.8665162066215488,3,1.0,1,1.0,1,1.0,1
2498,min_diffuse,10,30,3,3,0.05,0.95,0.8039077087909726,4,2.0,0,1.0,1,1.0,1
2499,min_diffuse,10,30,3,3,0.05,0.95,0.9421242730936128,9,2.0,1,2.0,1,3.0,0
2500,min_diffuse,10,30,3,3,0.05,0.95,0.8683423956159325,30,2.0,1,2.0,1,2.0,1
2501,min_diffuse,10,30,3,3,0.05,0.95,0.7754300651676882,16,2.0,1,2.0,1,2.0,1
2502,min_diffuse,10,30,3,3,0.05,0.95,0.883542110312007,6,2.0,0,2.0,0,1.0,1
2503,min_diffuse,10,30,3,3,0.05,0.95,0.9451516163671394,5,2.0,1,2.0,1,2.0,1
2504,min_diffuse,10,30,3,3,0.05,0.95,0.7744760301865778,15,2.0,1,2.0,1,2.0,1
2505,min_diffuse,10,30,3,3,0.05,0.95,0.8944725943215527,10,2.0,1,2.0,1,2.0,1
2506,min_diffuse,10,30,3,3,0.05,0.95,0.9454452278133092,38,3.0,0,3.0,0,2.0,1
2507,min_diffuse,10,30,3,3,0.05,0.95,0.8794103651035083,14,3.0,0,2.0,1,2.0,1
2508,min_diffuse,10,30,3,3,0.05,0.95,0.8710354158859294,7,2.0,1,2.0,1,2.0,1
2509,min_diffuse,10,30,3,3,0.05,0.95,0.7981339565857875,2,1.0,1,1.0,1,2.0,0
2510,min_diffuse,10,30,3,3,0.05,0.95,0.9045305045539304,38,3.0,1,3.0,1,3.0,1
2511,min_diffuse,10,30,3,3,0.05,0.95,0.7072033897185784,6,2.0,1,2.0,1,2.0,1
2512,min_diffuse,10,30,3,3,0.05,0.95,0.8513189595065386,12,3.0,1,3.0,1,3.0,1
2513,min_diffuse,10,30,3,3,0.05,0.95,0.8661978426218447,10,2.0,1,2.0,1,2.0,1
2514,min_diffuse,10,30,3,3,0.05,0.95,0.8919212767287842,26,3.0,0,2.0,1,2.0,1
2515,min_diffuse,10,30,3,3,0.05,0.95,0.7504152627804394,4,2.0,0,1.0,1,1.0,1
2516,min_diffuse,10,30,3,3,0.05,0.95,0.9108492076055515,13,2.0,1,2.0,1,2.0,1
2517,min_diffuse,10,30,3,3,0.05,0.95,0.8255473496061467,9,2.0,1,2.0,1,2.0,1
2518,min_diffuse,10,30,3,3,0.05,0.95,0.9302656745444712,19,3.0,1,3.0,1,3.0,1
2519,min_diffuse,10,30,3,3,0.05,0.95,0.9061438781912466,14,3.0,0,2.0,1,2.0,1
2520,min_diffuse,10,30,3,3,0.05,0.95,0.8834544042143846,5,2.0,1,2.0,1,2.0,1
2521,min_diffuse,10,30,3,3,0.05,0.95,0.8978744417791177,27,3.0,1,3.0,1,3.0,1
2522,min_diffuse,10,30,3,3,0.05,0.95,0.8501273488962697,16,2.0,1,2.0,1,2.0,1
2523,min_diffuse,10,30,3,3,0.05,0.95,0.8675820247255053,13,2.0,1,2.0,1,2.0,1
2524,min_diffuse,10,30,3,3,0.05,0.95,0.8930548780372916,10,2.0,1,2.0,1,2.0,1
2525,min_diffuse,10,30,3,3,0.05,0.95,0.8964539203196233,5,2.0,1,2.0,1,2.0,1
2526,min_diffuse,10,30,3,3,0.05,0.95,0.8104820660574994,4,2.0,0,1.0,1,1.0,1
2527,min_diffuse,10,30,3,3,0.05,0.95,0.9414531810249028,13,3.0,0,3.0,0,2.0,1
2528,min_diffuse,10,30,3,3,0.05,0.95,0.8254796430882666,13,2.0,1,2.0,1,2.0,1
2529,min_diffuse,10,30,3,3,0.05,0.95,0.7974938676673431,2,1.0,1,1.0,1,1.0,1
2530,min_diffuse,10,30,3,3,0.05,0.95,0.8027494883533651,15,2.0,1,2.0,1,2.0,1
2531,min_diffuse,10,30,3,3,0.05,0.95,0.7519574399187552,5,2.0,1,2.0,1,2.0,1
2532,min_diffuse,10,30,3,3,0.05,0.95,0.8566306788051073,4,2.0,0,1.0,1,1.0,1
2533,min_diffuse,10,30,3,3,0.05,0.95,0.9258504591128032,29,3.0,1,3.0,1,3.0,1
2534,min_diffuse,10,30,3,3,0.05,0.95,0.8629606528763601,16,3.0,0,3.0,0,2.0,1
2535,min_diffuse,10,30,3,3,0.05,0.95,0.8668430352550072,34,4.0,0,3.0,1,3.0,1
2536,min_diffuse,10,30,3,3,0.05,0.95,0.9011783642279658,23,3.0,0,2.0,1,2.0,1
2537,min_diffuse,10,30,3,3,0.05,0.95,0.671216100636285,6,2.0,1,2.0,1,2.0,1
2538,min_diffuse,10,30,3,3,0.05,0.95,0.6192380316591225,2,1.0,1,1.0,1,1.0,1
2539,min_diffuse,10,30,3,3,0.05,0.95,0.8436412192473572,7,2.0,0,2.0,0,1.0,1
2540,min_diffuse,10,30,3,3,0.05,0.95,0.832964873054374,4,2.0,1,2.0,1,2.0,1
2541,min_diffuse,10,30,3,3,0.05,0.95,0.8563406535204724,16,2.0,1,2.0,1,2.0,1
2542,min_diffuse,10,30,3,3,0.05,0.95,0.7755617928134596,6,2.0,1,2.0,1,2.0,1
2543,min_diffuse,10,30,3,3,0.05,0.95,0.8307460951070188,3,1.0,1,1.0,1,1.0,1
2544,min_diffuse,10,30,3,3,0.05,0.95,0.91945534435932,9,2.0,1,2.0,1,2.0,1
2545,min_diffuse,10,30,3,3,0.05,0.95,0.8790499092415108,6,2.0,1,2.0,1,2.0,1
2546,min_diffuse,10,30,3,3,0.05,0.95,0.931503069823924,7,2.0,1,2.0,1,2.0,1
2547,min_diffuse,10,30,3,3,0.05,0.95,0.8847888365343058,9,2.0,1,2.0,1,2.0,1
2548,min_diffuse,10,30,3,3,0.05,0.95,0.8798223904656305,12,2.0,1,2.0,1,2.0,1
2549,min_diffuse,10,30,3,3,0.05,0.95,0.9407218101015834,10,2.0,1,2.0,1,2.0,1
2550,min_diffuse,10,30,3,3,0.05,0.95,0.9492867271746696,21,3.0,1,3.0,1,3.0,1
2551,min_diffuse,10,30,3,3,0.05,0.95,0.943015933865094,21,3.0,0,2.0,1,2.0,1
2552,min_diffuse,10,30,3,3,0.05,0.95,0.9131302676362342,18,3.0,0,2.0,1,3.0,0
2553,min_diffuse,10,30,3,3,0.05,0.95,0.922882248832611,4,2.0,0,1.0,1,2.0,0
2554,min_diffuse,10,30,3,3,0.05,0.95,0.9092548022831396,14,3.0,0,2.0,1,2.0,1
2555,min_diffuse,10,30,3,3,0.05,0.95,0.8612629957406835,9,2.0,1,2.0,1,3.0,0
2556,min_diffuse,10,30,3,3,0.05,0.95,0.8959215563639241,9,2.0,1,3.0,0,3.0,0
2557,min_diffuse,10,30,3,3,0.05,0.95,0.919351364480712,37,3.0,1,3.0,1,3.0,1
2558,min_diffuse,10,30,3,3,0.05,0.95,0.8830917433062059,6,2.0,1,2.0,1,2.0,1
2559,min_diffuse,10,30,3,3,0.05,0.95,0.9479116288387036,31,3.0,1,3.0,1,3.0,1
2560,min_diffuse,10,30,3,3,0.05,0.95,0.9315450007636106,16,2.0,1,2.0,1,2.0,1
2561,min_diffuse,10,30,3,3,0.05,0.95,0.927810492689504,15,3.0,0,3.0,0,2.0,1
2562,min_diffuse,10,30,3,3,0.05,0.95,0.8141873414945721,3,1.0,1,1.0,1,2.0,0
2563,min_diffuse,10,30,3,3,0.05,0.95,0.9061171782553462,15,2.0,1,2.0,1,2.0,1
2564,min_diffuse,10,30,3,3,0.05,0.95,0.7399771307274071,13,2.0,1,2.0,1,2.0,1
2565,min_diffuse,10,30,3,3,0.05,0.95,0.8796112969593178,19,3.0,0,3.0,0,2.0,1
2566,min_diffuse,10,30,3,3,0.05,0.95,0.9177222865766984,19,3.0,0,2.0,1,2.0,1
2567,min_diffuse,10,30,3,3,0.05,0.95,0.8322607589775505,4,2.0,1,2.0,1,2.0,1
2568,min_diffuse,10,30,3,3,0.05,0.95,0.927757385905148,11,2.0,1,2.0,1,3.0,0
2569,min_diffuse,10,30,3,3,0.05,0.95,0.9156758295883924,25,3.0,0,3.0,0,2.0,1
2570,min_diffuse,10,30,3,3,0.05,0.95,0.8783429042128429,9,2.0,1,2.0,1,2.0,1
2571,min_diffuse,10,30,3,3,0.05,0.95,0.848992852566797,15,3.0,0,2.0,1,2.0,1
2572,min_diffuse,10,30,3,3,0.05,0.95,0.8716007232032597,8,2.0,1,2.0,1,2.0,1
2573,min_diffuse,10,30,3,3,0.05,0.95,0.9317233467362876,4,2.0,1,2.0,1,2.0,1
2574,min_diffuse,10,30,3,3,0.05,0.95,0.8694313600875939,11,2.0,1,2.0,1,2.0,1
2575,min_diffuse,10,30,3,3,0.05,0.95,0.9275161575202,3,1.0,1,2.0,0,2.0,0
2576,min_diffuse,10,30,3,3,0.05,0.95,0.9209010539436298,8,2.0,1,2.0,1,2.0,1
2577,min_diffuse,10,30,3,3,0.05,0.95,0.9399377698177168,20,3.0,0,2.0,1,2.0,1
2578,min_diffuse,10,30,3,3,0.05,0.95,0.9359370816204152,29,3.0,1,3.0,1,4.0,0
2579,min_diffuse,10,30,3,3,0.05,0.95,0.8643281541458843,7,2.0,1,2.0,1,2.0,1
2580,min_diffuse,10,30,3,3,0.05,0.95,0.9341285539937596,16,2.0,1,2.0,1,2.0,1
2581,min_diffuse,10,30,3,3,0.05,0.95,0.7891926194514615,4,2.0,0,1.0,1,2.0,0
2582,min_diffuse,10,30,3,3,0.05,0.95,0.9132155161974572,20,2.0,1,2.0,1,2.0,1
2583,min_diffuse,10,30,3,3,0.05,0.95,0.9392711542235784,9,2.0,1,2.0,1,2.0,1
2584,min_diffuse,10,30,3,3,0.05,0.95,0.8963972705151856,5,2.0,1,2.0,1,2.0,1
2585,min_diffuse,10,30,3,3,0.05,0.95,0.9204443783850618,5,2.0,0,1.0,1,2.0,0
2586,min_diffuse,10,30,3,3,0.05,0.95,0.7278904196950985,8,2.0,1,2.0,1,2.0,1
2587,min_diffuse,10,30,3,3,0.05,0.95,0.8713445568984248,9,2.0,1,2.0,1,2.0,1
2588,min_diffuse,10,30,3,3,0.05,0.95,0.9441822353520366,25,2.0,1,2.0,1,2.0,1
2589,min_diffuse,10,30,3,3,0.05,0.95,0.9309510225670068,7,2.0,1,2.0,1,2.0,1
2590,min_diffuse,10,30,3,3,0.05,0.95,0.9454793375424574,22,3.0,0,2.0,1,3.0,0
2591,min_diffuse,10,30,3,3,0.05,0.95,0.924316826716798,6,2.0,1,2.0,1,3.0,0
2592,min_diffuse,10,30,3,3,0.05,0.95,0.8042204563679373,5,2.0,0,1.0,1,2.0,0
2593,min_diffuse,10,30,3,3,0.05,0.95,0.9045152109105944,5,2.0,1,2.0,1,2.0,1
2594,min_diffuse,10,30,3,3,0.05,0.95,0.9034393438906404,5,2.0,1,2.0,1,2.0,1
2595,min_diffuse,10,30,3,3,0.05,0.95,0.7682788147263478,2,1.0,1,1.0,1,1.0,1
2596,min_diffuse,10,30,3,3,0.05,0.95,0.9081260880406768,17,2.0,1,2.0,1,2.0,1
2597,min_diffuse,10,30,3,3,0.05,0.95,0.9067978350313004,8,2.0,1,2.0,1,2.0,1
2598,min_diffuse,10,30,3,3,0.05,0.95,0.9326001493769625,37,3.0,1,3.0,1,3.0,1
2599,min_diffuse,10,30,3,3,0.05,0.95,0.8921335924703045,11,2.0,1,2.0,1,2.0,1
2600,min_diffuse,10,30,3,3,0.05,0.95,0.8775024027599742,7,2.0,1,2.0,1,2.0,1
2601,min_diffuse,10,30,3,3,0.05,0.95,0.8739991158440938,9,2.0,1,2.0,1,2.0,1
2602,min_diffuse,10,30,3,3,0.05,0.95,0.9260874215036756,9,2.0,1,2.0,1,2.0,1
2603,min_diffuse,10,30,3,3,0.05,0.95,0.9315122797533704,12,3.0,0,2.0,1,2.0,1
2604,min_diffuse,10,30,3,3,0.05,0.95,0.9481055537807735,14,3.0,0,2.0,1,2.0,1
2605,min_diffuse,10,30,3,3,0.05,0.95,0.9289768566082052,24,3.0,1,3.0,1,3.0,1
2606,min_diffuse,10,30,3,3,0.05,0.95,0.9397389231330576,12,2.0,1,2.0,1,2.0,1
2607,min_diffuse,10,30,3,3,0.05,0.95,0.8766283448921759,7,2.0,1,2.0,1,2.0,1
2608,min_diffuse,10,30,3,3,0.05,0.95,0.8486640278034969,15,3.0,0,2.0,1,2.0,1
2609,min_diffuse,10,30,3,3,0.05,0.95,0.9243872194015472,30,3.0,0,2.0,1,2.0,1
2610,min_diffuse,10,30,3,3,0.05,0.95,0.8608519544188644,3,1.0,1,1.0,1,2.0,0
2611,min_diffuse,10,30,3,3,0.05,0.95,0.8650334223102376,3,1.0,1,1.0,1,2.0,0
2612,min_diffuse,10,30,3,3,0.05,0.95,0.8684346453694717,5,2.0,1,2.0,1,2.0,1
2613,min_diffuse,10,30,3,3,0.05,0.95,0.9499422498080256,30,2.0,1,2.0,1,2.0,1
2614,min_diffuse,10,30,3,3,0.05,0.95,0.9279605501155048,16,3.0,0,3.0,0,2.0,1
2615,min_diffuse,10,30,3,3,0.05,0.95,0.8450509647540513,6,2.0,1,2.0,1,2.0,1
2616,min_diffuse,10,30,3,3,0.05,0.95,0.785589535423525,7,2.0,1,2.0,1,2.0,1
2617,min_diffuse,10,30,3,3,0.05,0.95,0.9173742955898416,4,2.0,1,2.0,1,2.0,1
2618,min_diffuse,10,30,3,3,0.05,0.95,0.9373599783910064,12,2.0,1,2.0,1,2.0,1
2619,min_diffuse,10,30,3,3,0.05,0.95,0.9160201793055912,10,2.0,0,2.0,0,1.0,1
2620,min_diffuse,10,30,3,3,0.05,0.95,0.7686234664919159,6,2.0,0,2.0,0,1.0,1
2621,min_diffuse,10,30,3,3,0.05,0.95,0.8738700017406139,4,2.0,1,2.0,1,2.0,1
2622,min_diffuse,10,30,3,3,0.05,0.95,0.9470724624187568,39,4.0,1,4.0,1,4.0,1
2623,min_diffuse,10,30,3,3,0.05,0.95,0.9092897334736296,2,1.0,1,1.0,1,2.0,0
2624,min_diffuse,10,30,3,3,0.05,0.95,0.9146852734134718,15,2.0,1,2.0,1,3.0,0
2625,min_diffuse,10,30,3,3,0.05,0.95,0.8738040216004268,18,2.0,1,2.0,1,3.0,0
2626,min_diffuse,10,30,3,3,0.05,0.95,0.8785512232346836,10,2.0,1,2.0,1,2.0,1
2627,min_diffuse,10,30,3,3,0.05,0.95,0.8796157667721154,5,2.0,1,2.0,1,2.0,1
2628,min_diffuse,10,30,3,3,0.05,0.95,0.8021155872204634,7,2.0,1,2.0,1,2.0,1
2629,min_diffuse,10,30,3,3,0.05,0.95,0.8992649989714443,26,3.0,0,2.0,1,2.0,1
2630,min_diffuse,10,30,3,3,0.05,0.95,0.7107600862200852,6,2.0,1,2.0,1,2.0,1
2631,min_diffuse,10,30,3,3,0.05,0.95,0.9235318581879192,5,2.0,1,2.0,1,2.0,1
2632,min_diffuse,10,30,3,3,0.05,0.95,0.904092784966819,14,3.0,0,2.0,1,3.0,0
2633,min_diffuse,10,30,3,3,0.05,0.95,0.8460764294190555,8,2.0,1,2.0,1,2.0,1
2634,min_diffuse,10,30,3,3,0.05,0.95,0.9380812962161944,40,3.0,1,3.0,1,3.0,1
2635,min_diffuse,10,30,3,3,0.05,0.95,0.7801253115625746,6,2.0,1,2.0,1,2.0,1
2636,min_diffuse,10,30,3,3,0.05,0.95,0.9071694951587678,5,2.0,0,1.0,1,2.0,0
2637,min_diffuse,10,30,3,3,0.05,0.95,0.8430470677930976,10,2.0,1,2.0,1,2.0,1
2638,min_diffuse,10,30,3,3,0.05,0.95,0.8007316233799104,14,3.0,0,2.0,1,2.0,1
2639,min_diffuse,10,30,3,3,0.05,0.95,0.8932113771633303,13,2.0,1,2.0,1,2.0,1
2640,min_diffuse,10,30,3,3,0.05,0.95,0.9113101420775356,11,2.0,1,2.0,1,2.0,1
2641,min_diffuse,10,30,3,3,0.05,0.95,0.9154615313938472,10,2.0,1,2.0,1,2.0,1
2642,min_diffuse,10,30,3,3,0.05,0.95,0.946221795946552,17,3.0,0,2.0,1,2.0,1
2643,min_diffuse,10,30,3,3,0.05,0.95,0.8846934583834619,8,2.0,0,2.0,0,1.0,1
2644,min_diffuse,10,30,3,3,0.05,0.95,0.9332407760132322,5,2.0,1,2.0,1,2.0,1
2645,min_diffuse,10,30,3,3,0.05,0.95,0.9056540205067724,13,3.0,0,2.0,1,2.0,1
2646,min_diffuse,10,30,3,3,0.05,0.95,0.9461955435025818,21,3.0,0,2.0,1,3.0,0
2647,min_diffuse,10,30,3,3,0.05,0.95,0.8006969078051747,3,1.0,1,1.0,1,2.0,0
2648,min_diffuse,10,30,3,3,0.05,0.95,0.866958987633282,11,2.0,1,2.0,1,2.0,1
2649,min_diffuse,10,30,3,3,0.05,0.95,0.9047027473494496,20,3.0,1,3.0,1,3.0,1
2650,min_diffuse,10,30,3,3,0.05,0.95,0.8945364443175211,26,3.0,0,2.0,1,2.0,1
2651,min_diffuse,10,30,3,3,0.05,0.95,0.8792887419782467,7,2.0,0,2.0,0,1.0,1
2652,min_diffuse,10,30,3,3,0.05,0.95,0.9344995508770192,9,2.0,1,2.0,1,2.0,1
2653,min_diffuse,10,30,3,3,0.05,0.95,0.8245969539133009,6,2.0,1,2.0,1,2.0,1
2654,min_diffuse,10,30,3,3,0.05,0.95,0.8973939956104918,20,3.0,1,3.0,1,3.0,1
2655,min_diffuse,10,30,3,3,0.05,0.95,0.9294815891484074,14,3.0,0,2.0,1,3.0,0
2656,min_diffuse,10,30,3,3,0.05,0.95,0.8888925487101951,17,3.0,1,3.0,1,3.0,1
2657,min_diffuse,10,30,3,3,0.05,0.95,0.9007738277235772,6,2.0,1,2.0,1,2.0,1
2658,min_diffuse,10,30,3,3,0.05,0.95,0.8699704280526971,4,2.0,1,2.0,1,2.0,1
2659,min_diffuse,10,30,3,3,0.05,0.95,0.9298964478641446,19,3.0,0,2.0,1,2.0,1
2660,min_diffuse,10,30,3,3,0.05,0.95,0.8392352558831004,6,2.0,1,2.0,1,2.0,1
2661,min_diffuse,10,30,3,3,0.05,0.95,0.7243165009392385,7,2.0,1,2.0,1,2.0,1
2662,min_diffuse,10,30,3,3,0.05,0.95,0.9498681621765552,21,3.0,0,2.0,1,2.0,1
2663,min_diffuse,10,30,3,3,0.05,0.95,0.9167012155856438,22,3.0,0,2.0,1,3.0,0
2664,min_diffuse,10,30,3,3,0.05,0.95,0.7576988599052767,4,2.0,0,1.0,1,2.0,0
2665,min_diffuse,10,30,3,3,0.05,0.95,0.831199093802077,23,3.0,0,3.0,0,2.0,1
2666,min_diffuse,10,30,3,3,0.05,0.95,0.9020918213716556,23,3.0,0,2.0,1,2.0,1
2667,min_diffuse,10,30,3,3,0.05,0.95,0.897184534825053,8,2.0,1,2.0,1,2.0,1
2668,min_diffuse,10,30,3,3,0.05,0.95,0.8973587082641516,4,2.0,1,2.0,1,2.0,1
2669,min_diffuse,10,30,3,3,0.05,0.95,0.8447090588930127,6,2.0,1,2.0,1,2.0,1
2670,min_diffuse,10,30,3,3,0.05,0.95,0.858484500006685,11,2.0,1,2.0,1,2.0,1
2671,min_diffuse,10,30,3,3,0.05,0.95,0.9452185417558824,8,2.0,1,2.0,1,2.0,1
2672,min_diffuse,10,30,3,3,0.05,0.95,0.947838948589746,39,4.0,1,4.0,1,4.0,1
2673,min_diffuse,10,30,3,3,0.05,0.95,0.9313416804669542,13,2.0,1,2.0,1,2.0,1
2674,min_diffuse,10,30,3,3,0.05,0.95,0.9316880783720768,29,3.0,1,3.0,1,3.0,1
2675,min_diffuse,10,30,3,3,0.05,0.95,0.9063652509793813,10,2.0,1,2.0,1,2.0,1
2676,min_diffuse,10,30,3,3,0.05,0.95,0.911203926091338,16,3.0,0,2.0,1,2.0,1
2677,min_diffuse,10,30,3,3,0.05,0.95,0.9062761244260552,14,2.0,1,2.0,1,2.0,1
2678,min_diffuse,10,30,3,3,0.05,0.95,0.8648275685422677,5,2.0,1,2.0,1,2.0,1
2679,min_diffuse,10,30,3,3,0.05,0.95,0.933207531667885,5,2.0,0,1.0,1,2.0,0
2680,min_diffuse,10,30,3,3,0.05,0.95,0.9069480351691672,7,2.0,1,2.0,1,2.0,1
2681,min_diffuse,10,30,3,3,0.05,0.95,0.9103456835746248,29,2.0,1,2.0,1,3.0,0
2682,min_diffuse,10,30,3,3,0.05,0.95,0.9458197083239128,60,4.0,0,3.0,1,3.0,1
2683,min_diffuse,10,30,3,3,0.05,0.95,0.8354196955546939,9,2.0,1,2.0,1,2.0,1
2684,min_diffuse,10,30,3,3,0.05,0.95,0.7304286587693805,10,2.0,1,2.0,1,2.0,1
2685,min_diffuse,10,30,3,3,0.05,0.95,0.7973725247727093,4,2.0,0,1.0,1,1.0,1
2686,min_diffuse,10,30,3,3,0.05,0.95,0.9247931540131786,9,2.0,1,2.0,1,2.0,1
2687,min_diffuse,10,30,3,3,0.05,0.95,0.905804388818544,16,3.0,1,3.0,1,3.0,1
2688,min_diffuse,10,30,3,3,0.05,0.95,0.6339219911429999,3,1.0,1,1.0,1,1.0,1
2689,min_diffuse,10,30,3,3,0.05,0.95,0.9441675436818832,35,4.0,0,4.0,0,3.0,1
2690,min_diffuse,10,30,3,3,0.05,0.95,0.931009634455169,24,3.0,1,3.0,1,3.0,1
2691,min_diffuse,10,30,3,3,0.05,0.95,0.797760474630272,4,2.0,0,1.0,1,1.0,1
2692,min_diffuse,10,30,3,3,0.05,0.95,0.9254202348993332,19,2.0,1,2.0,1,2.0,1
2693,min_diffuse,10,30,3,3,0.05,0.95,0.9079886262978244,4,2.0,1,2.0,1,2.0,1
2694,min_diffuse,10,30,3,3,0.05,0.95,0.7539200481186241,12,2.0,1,2.0,1,2.0,1
2695,min_diffuse,10,30,3,3,0.05,0.95,0.9377532663471064,28,3.0,1,3.0,1,3.0,1
2696,min_diffuse,10,30,3,3,0.05,0.95,0.9292689583120216,13,3.0,1,3.0,1,3.0,1
2697,min_diffuse,10,30,3,3,0.05,0.95,0.912479765609254,20,3.0,1,3.0,1,3.0,1
2698,min_diffuse,10,30,3,3,0.05,0.95,0.9219345259555192,9,2.0,1,2.0,1,2.0,1
2699,min_diffuse,10,30,3,3,0.05,0.95,0.8892783966844173,15,3.0,1,3.0,1,3.0,1
2700,min_diffuse,10,30,3,3,0.05,0.95,0.9261779803482464,13,2.0,1,2.0,1,2.0,1
2701,min_diffuse,10,30,3,3,0.05,0.95,0.692010752806833,2,1.0,1,1.0,1,1.0,1
2702,min_diffuse,10,30,3,3,0.05,0.95,0.9312318428477098,14,2.0,1,2.0,1,2.0,1
2703,min_diffuse,10,30,3,3,0.05,0.95,0.8809787493452982,28,3.0,1,3.0,1,3.0,1
2704,min_diffuse,10,30,3,3,0.05,0.95,0.8171834796377347,4,2.0,1,2.0,1,2.0,1
2705,min_diffuse,10,30,3,3,0.05,0.95,0.9390419946017632,14,3.0,1,3.0,1,3.0,1
2706,min_diffuse,10,30,3,3,0.05,0.95,0.8957784378659567,19,3.0,1,4.0,0,3.0,1
2707,min_diffuse,10,30,3,3,0.05,0.95,0.8441458800872991,11,2.0,1,2.0,1,2.0,1
2708,min_diffuse,10,30,3,3,0.05,0.95,0.7961382930159177,7,2.0,1,2.0,1,2.0,1
2709,min_diffuse,10,30,3,3,0.05,0.95,0.8964054598934714,4,2.0,1,2.0,1,2.0,1
2710,min_diffuse,10,30,3,3,0.05,0.95,0.9362919234912686,9,2.0,1,3.0,0,3.0,0
2711,min_diffuse,10,30,3,3,0.05,0.95,0.8531027672847964,4,2.0,1,2.0,1,2.0,1
2712,min_diffuse,10,30,3,3,0.05,0.95,0.6344464692509606,3,1.0,1,2.0,0,2.0,0
2713,min_diffuse,10,30,3,3,0.05,0.95,0.8735010553193501,5,2.0,1,2.0,1,2.0,1
2714,min_diffuse,10,30,3,3,0.05,0.95,0.9228597264400532,7,2.0,1,2.0,1,2.0,1
2715,min_diffuse,10,30,3,3,0.05,0.95,0.8980185466638373,14,3.0,0,3.0,0,2.0,1
2716,min_diffuse,10,30,3,3,0.05,0.95,0.9293314725237516,8,2.0,1,2.0,1,3.0,0
2717,min_diffuse,10,30,3,3,0.05,0.95,0.9294568901593202,21,3.0,1,3.0,1,3.0,1
2718,min_diffuse,10,30,3,3,0.05,0.95,0.8471517141658016,7,2.0,1,2.0,1,2.0,1
2719,min_diffuse,10,30,3,3,0.05,0.95,0.9326560759404804,9,3.0,0,2.0,1,2.0,1
2720,min_diffuse,10,30,3,3,0.05,0.95,0.72237496087719,6,2.0,1,2.0,1,2.0,1
2721,min_diffuse,10,30,3,3,0.05,0.95,0.8246640026584259,3,1.0,1,2.0,0,2.0,0
2722,min_diffuse,10,30,3,3,0.05,0.95,0.7730685504734804,7,2.0,1,2.0,1,2.0,1
2723,min_diffuse,10,30,3,3,0.05,0.95,0.8601247923324211,11,2.0,1,2.0,1,2.0,1
2724,min_diffuse,10,30,3,3,0.05,0.95,0.8606491468360808,14,3.0,0,2.0,1,3.0,0
2725,min_diffuse,10,30,3,3,0.05,0.95,0.8870583842030472,7,2.0,1,2.0,1,2.0,1
2726,min_diffuse,10,30,3,3,0.05,0.95,0.819232540844773,7,2.0,1,2.0,1,2.0,1
2727,min_diffuse,10,30,3,3,0.05,0.95,0.8804422653844921,5,2.0,1,2.0,1,2.0,1
2728,min_diffuse,10,30,3,3,0.05,0.95,0.9459015771018656,50,4.0,0,3.0,1,3.0,1
2729,min_diffuse,10,30,3,3,0.05,0.95,0.910999314647172,7,2.0,1,2.0,1,2.0,1
2730,min_diffuse,10,30,3,3,0.05,0.95,0.8795039976451796,6,2.0,1,2.0,1,2.0,1
2731,min_diffuse,10,30,3,3,0.05,0.95,0.8174721656443303,3,1.0,1,1.0,1,1.0,1
2732,min_diffuse,10,30,3,3,0.05,0.95,0.9385337532578274,19,3.0,0,2.0,1,2.0,1
2733,min_diffuse,10,30,3,3,0.05,0.95,0.8665341960609779,5,2.0,0,1.0,1,1.0,1
2734,min_diffuse,10,30,3,3,0.05,0.95,0.9128675819060776,21,3.0,0,3.0,0,2.0,1
2735,min_diffuse,10,30,3,3,0.05,0.95,0.8787300067118485,11,2.0,1,2.0,1,2.0,1
2736,min_diffuse,10,30,3,3,0.05,0.95,0.5419048479712508,7,2.0,1,2.0,1,2.0,1
2737,min_diffuse,10,30,3,3,0.05,0.95,0.7810697470308385,4,2.0,0,1.0,1,2.0,0
2738,min_diffuse,10,30,3,3,0.05,0.95,0.870597454536487,15,3.0,1,3.0,1,3.0,1
2739,min_diffuse,10,30,3,3,0.05,0.95,0.8765079409864017,5,2.0,0,1.0,1,1.0,1
2740,min_diffuse,10,30,3,3,0.05,0.95,0.8382927271226172,6,2.0,0,2.0,0,1.0,1
2741,min_diffuse,10,30,3,3,0.05,0.95,0.7601465529782587,11,2.0,1,2.0,1,2.0,1
2742,min_diffuse,10,30,3,3,0.05,0.95,0.8812798234700763,12,2.0,1,2.0,1,2.0,1
2743,min_diffuse,10,30,3,3,0.05,0.95,0.877689730551912,27,3.0,1,3.0,1,3.0,1
2744,min_diffuse,10,30,3,3,0.05,0.95,0.7599176459257728,12,2.0,1,2.0,1,2.0,1
2745,min_diffuse,10,30,3,3,0.05,0.95,0.868876051216624,8,2.0,1,2.0,1,2.0,1
2746,min_diffuse,10,30,3,3,0.05,0.95,0.9321018785068832,21,3.0,0,2.0,1,2.0,1
2747,min_diffuse,10,30,3,3,0.05,0.95,0.9437593000674436,5,2.0,1,2.0,1,2.0,1
2748,min_diffuse,10,30,3,3,0.05,0.95,0.9297100848340868,11,2.0,1,2.0,1,2.0,1
2749,min_diffuse,10,30,3,3,0.05,0.95,0.934276260408294,8,2.0,1,2.0,1,2.0,1
2750,min_diffuse,10,30,3,3,0.05,0.95,0.9012463296107064,7,2.0,1,2.0,1,2.0,1
2751,min_diffuse,10,30,3,3,0.05,0.95,0.8458729969164684,6,2.0,0,1.0,1,1.0,1
2752,min_diffuse,10,30,3,3,0.05,0.95,0.8680589388867264,4,2.0,1,2.0,1,2.0,1
2753,min_diffuse,10,30,3,3,0.05,0.95,0.7065811706522614,4,2.0,0,1.0,1,1.0,1
2754,min_diffuse,10,30,3,3,0.05,0.95,0.9337992403882398,14,2.0,1,2.0,1,2.0,1
2755,min_diffuse,10,30,3,3,0.05,0.95,0.9241235348791232,9,2.0,1,2.0,1,2.0,1
2756,min_diffuse,10,30,3,3,0.05,0.95,0.914627216831479,8,2.0,1,2.0,1,2.0,1
2757,min_diffuse,10,30,3,3,0.05,0.95,0.9175468643849573,15,3.0,0,2.0,1,2.0,1
2758,min_diffuse,10,30,3,3,0.05,0.95,0.934988028213214,9,2.0,1,2.0,1,2.0,1
2759,min_diffuse,10,30,3,3,0.05,0.95,0.925258469198682,8,2.0,1,2.0,1,2.0,1
2760,min_diffuse,10,30,3,3,0.05,0.95,0.903363043276966,8,2.0,1,2.0,1,2.0,1
2761,min_diffuse,10,30,3,3,0.05,0.95,0.7949261819222432,7,2.0,1,2.0,1,2.0,1
2762,min_diffuse,10,30,3,3,0.05,0.95,0.8414426536581986,7,2.0,1,2.0,1,2.0,1
2763,min_diffuse,10,30,3,3,0.05,0.95,0.8785788897481477,3,1.0,1,2.0,0,2.0,0
2764,min_diffuse,10,30,3,3,0.05,0.95,0.8276274427564306,8,2.0,1,2.0,1,2.0,1
2765,min_diffuse,10,30,3,3,0.05,0.95,0.8791334388743832,5,2.0,1,2.0,1,2.0,1
2766,min_diffuse,10,30,3,3,0.05,0.95,0.8942538614991398,30,3.0,1,3.0,1,3.0,1
2767,min_diffuse,10,30,3,3,0.05,0.95,0.9497507086606782,34,3.0,1,3.0,1,3.0,1
2768,min_diffuse,10,30,3,3,0.05,0.95,0.8701141369394889,5,2.0,1,2.0,1,2.0,1
2769,min_diffuse,10,30,3,3,0.05,0.95,0.9038588385805608,4,2.0,1,2.0,1,2.0,1
2770,min_diffuse,10,30,3,3,0.05,0.95,0.9053568225585972,13,2.0,1,2.0,1,2.0,1
2771,min_diffuse,10,30,3,3,0.05,0.95,0.9244448446911008,5,2.0,1,2.0,1,2.0,1
2772,min_diffuse,10,30,3,3,0.05,0.95,0.7845291189796745,6,2.0,1,2.0,1,2.0,1
2773,min_diffuse,10,30,3,3,0.05,0.95,0.9396956006621,23,3.0,0,2.0,1,2.0,1
2774,min_diffuse,10,30,3,3,0.05,0.95,0.7039223378103678,8,2.0,1,2.0,1,2.0,1
2775,min_diffuse,10,30,3,3,0.05,0.95,0.9381528246538532,14,3.0,0,2.0,1,3.0,0
2776,min_diffuse,10,30,3,3,0.05,0.95,0.9447030339897272,10,2.0,1,2.0,1,2.0,1
2777,min_diffuse,10,30,3,3,0.05,0.95,0.7475539670047348,6,2.0,1,2.0,1,2.0,1
2778,min_diffuse,10,30,3,3,0.05,0.95,0.9221669571165204,11,2.0,1,2.0,1,2.0,1
2779,min_diffuse,10,30,3,3,0.05,0.95,0.872086674624629,10,2.0,1,2.0,1,2.0,1
2780,min_diffuse,10,30,3,3,0.05,0.95,0.9360818411140264,9,2.0,1,2.0,1,2.0,1
2781,min_diffuse,10,30,3,3,0.05,0.95,0.9165126033170476,8,2.0,1,2.0,1,2.0,1
2782,min_diffuse,10,30,3,3,0.05,0.95,0.8725274251853905,3,1.0,1,2.0,0,2.0,0
2783,min_diffuse,10,30,3,3,0.05,0.95,0.8596058994454859,12,2.0,1,2.0,1,2.0,1
2784,min_diffuse,10,30,3,3,0.05,0.95,0.6910150470877412,3,1.0,1,1.0,1,1.0,1
2785,min_diffuse,10,30,3,3,0.05,0.95,0.7569894075463472,5,2.0,1,2.0,1,2.0,1
2786,min_diffuse,10,30,3,3,0.05,0.95,0.8999777096536405,11,2.0,1,2.0,1,2.0,1
2787,min_diffuse,10,30,3,3,0.05,0.95,0.8318150855744338,5,2.0,0,1.0,1,2.0,0
2788,min_diffuse,10,30,3,3,0.05,0.95,0.8463666003440159,7,2.0,1,2.0,1,2.0,1
2789,min_diffuse,10,30,3,3,0.05,0.95,0.8997883056076179,15,3.0,0,2.0,1,2.0,1
2790,min_diffuse,10,30,3,3,0.05,0.95,0.8563569493259005,12,2.0,1,2.0,1,2.0,1
2791,min_diffuse,10,30,3,3,0.05,0.95,0.9113178370630136,7,2.0,0,2.0,0,1.0,1
2792,min_diffuse,10,30,3,3,0.05,0.95,0.7502244036852274,2,1.0,1,1.0,1,1.0,1
2793,min_diffuse,10,30,3,3,0.05,0.95,0.9008098509511416,10,2.0,1,2.0,1,2.0,1
2794,min_diffuse,10,30,3,3,0.05,0.95,0.926514356067356,7,2.0,1,2.0,1,2.0,1
2795,min_diffuse,10,30,3,3,0.05,0.95,0.8641682028157444,13,3.0,1,3.0,1,3.0,1
2796,min_diffuse,10,30,3,3,0.05,0.95,0.9245020242023556,6,2.0,1,2.0,1,2.0,1
2797,min_diffuse,10,30,3,3,0.05,0.95,0.8558710732998168,8,2.0,1,2.0,1,2.0,1
2798,min_diffuse,10,30,3,3,0.05,0.95,0.8622298813517518,7,2.0,1,2.0,1,2.0,1
2799,min_diffuse,10,30,3,3,0.05,0.95,0.8598507153776457,23,3.0,0,2.0,1,2.0,1
2800,min_diffuse,10,30,3,3,0.05,0.95,0.933270715221712,3,1.0,1,1.0,1,2.0,0
2801,min_diffuse,10,30,3,3,0.05,0.95,0.7717491734202119,4,2.0,1,2.0,1,2.0,1
2802,min_diffuse,10,30,3,3,0.05,0.95,0.8969487050397946,8,2.0,1,2.0,1,2.0,1
2803,min_diffuse,10,30,3,3,0.05,0.95,0.949769194360838,30,3.0,1,3.0,1,3.0,1
2804,min_diffuse,10,30,3,3,0.05,0.95,0.855154851108033,3,1.0,1,1.0,1,1.0,1
2805,min_diffuse,10,30,3,3,0.05,0.95,0.8901509995455709,9,2.0,1,2.0,1,2.0,1
2806,min_diffuse,10,30,3,3,0.05,0.95,0.8084148796814115,5,2.0,1,2.0,1,2.0,1
2807,min_diffuse,10,30,3,3,0.05,0.95,0.9433686705046144,21,3.0,1,3.0,1,3.0,1
2808,min_diffuse,10,30,3,3,0.05,0.95,0.930382640768168,39,4.0,0,3.0,1,3.0,1
2809,min_diffuse,10,30,3,3,0.05,0.95,0.7821610065343173,5,2.0,1,2.0,1,2.0,1
2810,min_diffuse,10,30,3,3,0.05,0.95,0.943622745122614,24,4.0,0,3.0,1,4.0,0
2811,min_diffuse,10,30,3,3,0.05,0.95,0.8169571529928773,8,2.0,1,2.0,1,2.0,1
2812,min_diffuse,10,30,3,3,0.05,0.95,0.8573556870148501,8,2.0,0,2.0,0,1.0,1
2813,min_diffuse,10,30,3,3,0.05,0.95,0.7620502980590623,2,1.0,1,1.0,1,1.0,1
2814,min_diffuse,10,30,3,3,0.05,0.95,0.9357690102481946,14,3.0,0,2.0,1,2.0,1
2815,min_diffuse,10,30,3,3,0.05,0.95,0.8713094561011576,8,2.0,1,2.0,1,2.0,1
2816,min_diffuse,10,30,3,3,0.05,0.95,0.904785224003305,26,3.0,0,3.0,0,2.0,1
2817,min_diffuse,10,30,3,3,0.05,0.95,0.7863630969242187,5,2.0,0,1.0,1,2.0,0
2818,min_diffuse,10,30,3,3,0.05,0.95,0.7324097378873,4,2.0,1,2.0,1,2.0,1
2819,min_diffuse,10,30,3,3,0.05,0.95,0.9052454724381076,8,2.0,1,2.0,1,2.0,1
2820,min_diffuse,10,30,3,3,0.05,0.95,0.9355385848756236,10,2.0,1,2.0,1,2.0,1
2821,min_diffuse,10,30,3,3,0.05,0.95,0.7915824073686579,12,3.0,0,2.0,1,2.0,1
2822,min_diffuse,10,30,3,3,0.05,0.95,0.8908574014919682,4,2.0,1,2.0,1,2.0,1
2823,min_diffuse,10,30,3,3,0.05,0.95,0.8235025813040932,6,2.0,1,2.0,1,2.0,1
2824,min_diffuse,10,30,3,3,0.05,0.95,0.766632046144863,4,2.0,0,1.0,1,1.0,1
2825,min_diffuse,10,30,3,3,0.05,0.95,0.944637403513993,53,5.0,0,5.0,0,4.0,1
2826,min_diffuse,10,30,3,3,0.05,0.95,0.8638815384910173,4,2.0,0,1.0,1,2.0,0
2827,min_diffuse,10,30,3,3,0.05,0.95,0.7313670277172295,4,2.0,0,1.0,1,1.0,1
2828,min_diffuse,10,30,3,3,0.05,0.95,0.9479383404128038,27,4.0,0,4.0,0,3.0,1
2829,min_diffuse,10,30,3,3,0.05,0.95,0.946766262785848,5,2.0,0,1.0,1,2.0,0
2830,min_diffuse,10,30,3,3,0.05,0.95,0.8513015517306138,11,2.0,1,2.0,1,2.0,1
2831,min_diffuse,10,30,3,3,0.05,0.95,0.8210377362218846,11,2.0,1,2.0,1,2.0,1
2832,min_diffuse,10,30,3,3,0.05,0.95,0.8885283037384987,25,3.0,0,3.0,0,2.0,1
2833,min_diffuse,10,30,3,3,0.05,0.95,0.872688501244728,16,3.0,1,3.0,1,3.0,1
2834,min_diffuse,10,30,3,3,0.05,0.95,0.7262664648280157,25,3.0,0,3.0,0,2.0,1
2835,min_diffuse,10,30,3,3,0.05,0.95,0.9485533869135696,28,4.0,0,3.0,1,3.0,1
2836,min_diffuse,10,30,3,3,0.05,0.95,0.8755697693422471,7,2.0,1,2.0,1,2.0,1
2837,min_diffuse,10,30,3,3,0.05,0.95,0.9004261976352265,30,3.0,0,3.0,0,2.0,1
2838,min_diffuse,10,30,3,3,0.05,0.95,0.920012561705128,24,3.0,0,2.0,1,3.0,0
2839,min_diffuse,10,30,3,3,0.05,0.95,0.7476445722753221,7,2.0,1,2.0,1,2.0,1
2840,min_diffuse,10,30,3,3,0.05,0.95,0.8268965483554936,12,2.0,1,2.0,1,2.0,1
2841,min_diffuse,10,30,3,3,0.05,0.95,0.7124022265795921,8,2.0,1,2.0,1,2.0,1
2842,min_diffuse,10,30,3,3,0.05,0.95,0.806303989478441,6,2.0,1,2.0,1,2.0,1
2843,min_diffuse,10,30,3,3,0.05,0.95,0.9412591408172954,25,3.0,1,3.0,1,3.0,1
2844,min_diffuse,10,30,3,3,0.05,0.95,0.9123786634644616,21,2.0,1,2.0,1,2.0,1
2845,min_diffuse,10,30,3,3,0.05,0.95,0.8153224504121078,10,2.0,1,2.0,1,2.0,1
2846,min_diffuse,10,30,3,3,0.05,0.95,0.7805538236464564,9,2.0,1,2.0,1,2.0,1
2847,min_diffuse,10,30,3,3,0.05,0.95,0.6926959565190607,3,1.0,1,1.0,1,1.0,1
2848,min_diffuse,10,30,3,3,0.05,0.95,0.9329562109035554,38,3.0,1,3.0,1,3.0,1
2849,min_diffuse,10,30,3,3,0.05,0.95,0.9213660737163898,30,4.0,0,3.0,1,3.0,1
2850,min_diffuse,10,30,3,3,0.05,0.95,0.8442985449112488,16,2.0,1,2.0,1,2.0,1
2851,min_diffuse,10,30,3,3,0.05,0.95,0.8439127385796074,11,2.0,1,2.0,1,2.0,1
2852,min_diffuse,10,30,3,3,0.05,0.95,0.7793627344262043,5,2.0,1,2.0,1,2.0,1
2853,min_diffuse,10,30,3,3,0.05,0.95,0.92054999851238,3,1.0,1,1.0,1,1.0,1
2854,min_diffuse,10,30,3,3,0.05,0.95,0.9117487307900614,4,2.0,1,2.0,1,2.0,1
2855,min_diffuse,10,30,3,3,0.05,0.95,0.8458210743693745,11,3.0,0,2.0,1,2.0,1
2856,min_diffuse,10,30,3,3,0.05,0.95,0.8379709313168479,9,2.0,1,2.0,1,2.0,1
2857,min_diffuse,10,30,3,3,0.05,0.95,0.8496077924585357,14,3.0,0,2.0,1,3.0,0
2858,min_diffuse,10,30,3,3,0.05,0.95,0.925671616353022,18,3.0,0,2.0,1,3.0,0
2859,min_diffuse,10,30,3,3,0.05,0.95,0.7900922233647707,5,2.0,1,2.0,1,2.0,1
2860,min_diffuse,10,30,3,3,0.05,0.95,0.911197195684959,9,2.0,1,2.0,1,2.0,1
2861,min_diffuse,10,30,3,3,0.05,0.95,0.8320286734731539,10,2.0,1,2.0,1,2.0,1
2862,min_diffuse,10,30,3,3,0.05,0.95,0.9350061259808728,26,3.0,0,3.0,0,2.0,1
2863,min_diffuse,10,30,3,3,0.05,0.95,0.8991858284085844,11,2.0,1,2.0,1,2.0,1
2864,min_diffuse,10,30,3,3,0.05,0.95,0.8511886507599102,20,3.0,1,3.0,1,3.0,1
2865,min_diffuse,10,30,3,3,0.05,0.95,0.943722717236524,14,2.0,1,3.0,0,2.0,1
2866,min_diffuse,10,30,3,3,0.05,0.95,0.9138725777092376,7,2.0,1,2.0,1,2.0,1
2867,min_diffuse,10,30,3,3,0.05,0.95,0.8554905563992119,18,2.0,1,2.0,1,2.0,1
2868,min_diffuse,10,30,3,3,0.05,0.95,0.9420950398153004,33,2.0,1,2.0,1,3.0,0
2869,min_diffuse,10,30,3,3,0.05,0.95,0.8526899812903133,18,3.0,1,3.0,1,3.0,1
2870,min_diffuse,10,30,3,3,0.05,0.95,0.8256221649335299,5,2.0,1,2.0,1,2.0,1
2871,min_diffuse,10,30,3,3,0.05,0.95,0.902999304533473,17,3.0,0,2.0,1,3.0,0
2872,min_diffuse,10,30,3,3,0.05,0.95,0.7775801426976318,5,2.0,1,2.0,1,2.0,1
2873,min_diffuse,10,30,3,3,0.05,0.95,0.9177816443665509,9,2.0,1,2.0,1,2.0,1
2874,min_diffuse,10,30,3,3,0.05,0.95,0.9487019557460352,32,3.0,0,3.0,0,2.0,1
2875,min_diffuse,10,30,3,3,0.05,0.95,0.9189882289979776,4,2.0,1,2.0,1,2.0,1
2876,min_diffuse,10,30,3,3,0.05,0.95,0.9238255380501792,6,2.0,1,2.0,1,2.0,1
2877,min_diffuse,10,30,3,3,0.05,0.95,0.926812981175602,32,3.0,1,3.0,1,3.0,1
2878,min_diffuse,10,30,3,3,0.05,0.95,0.797539388116328,9,2.0,1,2.0,1,2.0,1
2879,min_diffuse,10,30,3,3,0.05,0.95,0.9373956926941536,8,2.0,1,2.0,1,2.0,1
2880,min_diffuse,10,30,3,3,0.05,0.95,0.9346197324352652,34,5.0,0,4.0,1,5.0,0
2881,min_diffuse,10,30,3,3,0.05,0.95,0.9495198808573284,17,3.0,1,3.0,1,3.0,1
2882,min_diffuse,10,30,3,3,0.05,0.95,0.9323140029519332,3,1.0,1,1.0,1,2.0,0
2883,min_diffuse,10,30,3,3,0.05,0.95,0.9027501974227718,10,2.0,1,2.0,1,2.0,1
2884,min_diffuse,10,30,3,3,0.05,0.95,0.9418579782916956,7,2.0,1,2.0,1,2.0,1
2885,min_diffuse,10,30,3,3,0.05,0.95,0.856959310599861,14,2.0,1,2.0,1,2.0,1
2886,min_diffuse,10,30,3,3,0.05,0.95,0.9090592879698086,20,3.0,1,3.0,1,3.0,1
2887,min_diffuse,10,30,3,3,0.05,0.95,0.92420536533978,39,3.0,1,3.0,1,3.0,1
2888,min_diffuse,10,30,3,3,0.05,0.95,0.8733243580903582,5,2.0,1,2.0,1,2.0,1
2889,min_diffuse,10,30,3,3,0.05,0.95,0.8385457204374689,6,2.0,1,2.0,1,2.0,1
2890,min_diffuse,10,30,3,3,0.05,0.95,0.88763163265539,10,2.0,1,2.0,1,2.0,1
2891,min_diffuse,10,30,3,3,0.05,0.95,0.7990106683852698,22,3.0,0,2.0,1,2.0,1
2892,min_diffuse,10,30,3,3,0.05,0.95,0.8217012722450019,10,2.0,1,2.0,1,2.0,1
2893,min_diffuse,10,30,3,3,0.05,0.95,0.7298402327185978,5,2.0,1,2.0,1,2.0,1
2894,min_diffuse,10,30,3,3,0.05,0.95,0.9050144435331032,9,2.0,1,2.0,1,2.0,1
2895,min_diffuse,10,30,3,3,0.05,0.95,0.9331347232241726,63,5.0,0,5.0,0,4.0,1
2896,min_diffuse,10,30,3,3,0.05,0.95,0.9223668626133068,2,1.0,1,1.0,1,2.0,0
2897,min_diffuse,10,30,3,3,0.05,0.95,0.9136858972036996,4,2.0,1,2.0,1,2.0,1
2898,min_diffuse,10,30,3,3,0.05,0.95,0.821250727389385,7,2.0,1,2.0,1,2.0,1
2899,min_diffuse,10,30,3,3,0.05,0.95,0.9353955225520996,26,3.0,1,3.0,1,3.0,1
2900,min_diffuse,10,30,3,3,0.05,0.95,0.7903379964027197,7,2.0,1,2.0,1,2.0,1
2901,min_diffuse,10,30,3,3,0.05,0.95,0.8898615074290034,19,3.0,0,2.0,1,2.0,1
2902,min_diffuse,10,30,3,3,0.05,0.95,0.8943752916051401,23,3.0,0,3.0,0,2.0,1
2903,min_diffuse,10,30,3,3,0.05,0.95,0.8754588018151023,8,2.0,1,2.0,1,2.0,1
2904,min_diffuse,10,30,3,3,0.05,0.95,0.8737507204369456,10,2.0,1,2.0,1,2.0,1
2905,min_diffuse,10,30,3,3,0.05,0.95,0.7676987375501793,6,2.0,0,2.0,0,1.0,1
2906,min_diffuse,10,30,3,3,0.05,0.95,0.9397438005447168,26,4.0,1,4.0,1,4.0,1
2907,min_diffuse,10,30,3,3,0.05,0.95,0.8452160849979363,6,2.0,1,2.0,1,2.0,1
2908,min_diffuse,10,30,3,3,0.05,0.95,0.9241433401352064,31,3.0,0,3.0,0,2.0,1
2909,min_diffuse,10,30,3,3,0.05,0.95,0.9396533943358202,25,3.0,1,3.0,1,3.0,1
2910,min_diffuse,10,30,3,3,0.05,0.95,0.7936273285234926,11,2.0,1,2.0,1,2.0,1
2911,min_diffuse,10,30,3,3,0.05,0.95,0.9402627354758324,40,4.0,1,4.0,1,4.0,1
2912,min_diffuse,10,30,3,3,0.05,0.95,0.9267189833158552,7,2.0,1,2.0,1,2.0,1
2913,min_diffuse,10,30,3,3,0.05,0.95,0.9347083290245272,9,2.0,1,2.0,1,3.0,0
2914,min_diffuse,10,30,3,3,0.05,0.95,0.7551599779651619,4,2.0,1,2.0,1,2.0,1
2915,min_diffuse,10,30,3,3,0.05,0.95,0.9318440738231184,8,2.0,1,2.0,1,2.0,1
2916,min_diffuse,10,30,3,3,0.05,0.95,0.9087795892131868,7,2.0,1,2.0,1,2.0,1
2917,min_diffuse,10,30,3,3,0.05,0.95,0.9414732486862958,6,2.0,1,2.0,1,2.0,1
2918,min_diffuse,10,30,3,3,0.05,0.95,0.7307078275749983,5,2.0,0,1.0,1,1.0,1
2919,min_diffuse,10,30,3,3,0.05,0.95,0.8453975364764829,5,2.0,1,2.0,1,2.0,1
2920,min_diffuse,10,30,3,3,0.05,0.95,0.9291474972123832,2,1.0,1,1.0,1,2.0,0
2921,min_diffuse,10,30,3,3,0.05,0.95,0.903363048605412,6,2.0,1,2.0,1,2.0,1
2922,min_diffuse,10,30,3,3,0.05,0.95,0.942016822781402,32,3.0,1,3.0,1,3.0,1
2923,min_diffuse,10,30,3,3,0.05,0.95,0.7108547037634438,6,2.0,1,2.0,1,2.0,1
2924,min_diffuse,10,30,3,3,0.05,0.95,0.9334397272532828,10,2.0,1,2.0,1,2.0,1
2925,min_diffuse,10,30,3,3,0.05,0.95,0.7242692814941579,7,2.0,1,2.0,1,2.0,1
2926,min_diffuse,10,30,3,3,0.05,0.95,0.9330008463046212,18,2.0,1,2.0,1,2.0,1
2927,min_diffuse,10,30,3,3,0.05,0.95,0.8847579353728633,21,3.0,1,3.0,1,3.0,1
2928,min_diffuse,10,30,3,3,0.05,0.95,0.9356769873953528,5,2.0,1,2.0,1,2.0,1
2929,min_diffuse,10,30,3,3,0.05,0.95,0.8116456398652522,5,2.0,1,2.0,1,2.0,1
2930,min_diffuse,10,30,3,3,0.05,0.95,0.9138782522702146,5,2.0,1,2.0,1,2.0,1
2931,min_diffuse,10,30,3,3,0.05,0.95,0.8890064451936951,18,3.0,1,3.0,1,3.0,1
2932,min_diffuse,10,30,3,3,0.05,0.95,0.9097008970542578,2,1.0,1,1.0,1,1.0,1
2933,min_diffuse,10,30,3,3,0.05,0.95,0.9094365963744292,18,3.0,0,3.0,0,2.0,1
2934,min_diffuse,10,30,3,3,0.05,0.95,0.8768980507379791,4,2.0,1,2.0,1,2.0,1
2935,min_diffuse,10,30,3,3,0.05,0.95,0.9167402874184892,21,2.0,1,2.0,1,2.0,1
2936,min_diffuse,10,30,3,3,0.05,0.95,0.7819711139072635,7,2.0,1,2.0,1,2.0,1
2937,min_diffuse,10,30,3,3,0.05,0.95,0.9197063341031896,23,3.0,0,2.0,1,2.0,1
2938,min_diffuse,10,30,3,3,0.05,0.95,0.9275728826720844,65,5.0,1,5.0,1,5.0,1
2939,min_diffuse,10,30,3,3,0.05,0.95,0.9223878023383748,32,3.0,1,3.0,1,3.0,1
2940,min_diffuse,10,30,3,3,0.05,0.95,0.8061998850245413,7,2.0,1,2.0,1,2.0,1
2941,min_diffuse,10,30,3,3,0.05,0.95,0.9232820693757894,6,2.0,1,2.0,1,2.0,1
2942,min_diffuse,10,30,3,3,0.05,0.95,0.8553232730127949,4,2.0,0,1.0,1,1.0,1
2943,min_diffuse,10,30,3,3,0.05,0.95,0.6728399409744248,3,1.0,1,1.0,1,1.0,1
2944,min_diffuse,10,30,3,3,0.05,0.95,0.8074054705523377,4,2.0,1,2.0,1,2.0,1
2945,min_diffuse,10,30,3,3,0.05,0.95,0.9299386071987572,6,2.0,1,2.0,1,2.0,1
2946,min_diffuse,10,30,3,3,0.05,0.95,0.9396449465485048,8,2.0,1,2.0,1,2.0,1
2947,min_diffuse,10,30,3,3,0.05,0.95,0.8004678152895428,3,1.0,1,2.0,0,2.0,0
2948,min_diffuse,10,30,3,3,0.05,0.95,0.9150595128585536,18,3.0,0,2.0,1,3.0,0
2949,min_diffuse,10,30,3,3,0.05,0.95,0.5626044116676993,4,2.0,0,1.0,1,1.0,1
2950,min_diffuse,10,30,3,3,0.05,0.95,0.8645724049799984,9,2.0,1,2.0,1,2.0,1
2951,min_diffuse,10,30,3,3,0.05,0.95,0.7476031093271424,6,2.0,1,2.0,1,2.0,1
2952,min_diffuse,10,30,3,3,0.05,0.95,0.8389693263976784,7,2.0,1,2.0,1,3.0,0
2953,min_diffuse,10,30,3,3,0.05,0.95,0.9219449050917642,42,4.0,1,4.0,1,4.0,1
2954,min_diffuse,10,30,3,3,0.05,0.95,0.8805436467418707,4,2.0,0,1.0,1,2.0,0
2955,min_diffuse,10,30,3,3,0.05,0.95,0.948101417967415,24,3.0,0,2.0,1,2.0,1
2956,min_diffuse,10,30,3,3,0.05,0.95,0.9257712088932928,26,3.0,0,2.0,1,2.0,1
2957,min_diffuse,10,30,3,3,0.05,0.95,0.6338013350651316,5,2.0,1,2.0,1,2.0,1
2958,min_diffuse,10,30,3,3,0.05,0.95,0.9461195269855772,20,3.0,0,2.0,1,2.0,1
2959,min_diffuse,10,30,3,3,0.05,0.95,0.7095950048395905,19,3.0,0,2.0,1,2.0,1
2960,min_diffuse,10,30,3,3,0.05,0.95,0.8571677165906938,11,2.0,1,2.0,1,2.0,1
2961,min_diffuse,10,30,3,3,0.05,0.95,0.9283226224946388,7,2.0,1,2.0,1,3.0,0
2962,min_diffuse,10,30,3,3,0.05,0.95,0.92880428568782,9,2.0,1,2.0,1,2.0,1
2963,min_diffuse,10,30,3,3,0.05,0.95,0.9084834185871948,11,2.0,1,2.0,1,2.0,1
2964,min_diffuse,10,30,3,3,0.05,0.95,0.9496073851496704,7,2.0,0,1.0,1,2.0,0
2965,min_diffuse,10,30,3,3,0.05,0.95,0.9189709611200786,32,2.0,1,2.0,1,2.0,1
2966,min_diffuse,10,30,3,3,0.05,0.95,0.9061734138736058,18,2.0,1,2.0,1,2.0,1
2967,min_diffuse,10,30,3,3,0.05,0.95,0.8864443292332622,16,2.0,1,3.0,0,2.0,1
2968,min_diffuse,10,30,3,3,0.05,0.95,0.9029345862811174,6,2.0,1,2.0,1,2.0,1
2969,min_diffuse,10,30,3,3,0.05,0.95,0.9295145798101232,7,2.0,1,2.0,1,2.0,1
2970,min_diffuse,10,30,3,3,0.05,0.95,0.8952395934261791,5,2.0,0,1.0,1,1.0,1
2971,min_diffuse,10,30,3,3,0.05,0.95,0.904791644305219,12,2.0,1,2.0,1,3.0,0
2972,min_diffuse,10,30,3,3,0.05,0.95,0.7978889218803707,15,2.0,1,2.0,1,2.0,1
2973,min_diffuse,10,30,3,3,0.05,0.95,0.92060058036861,19,3.0,1,3.0,1,3.0,1
2974,min_diffuse,10,30,3,3,0.05,0.95,0.9206927620349268,21,2.0,1,2.0,1,2.0,1
2975,min_diffuse,10,30,3,3,0.05,0.95,0.936154011496712,15,3.0,0,2.0,1,2.0,1
2976,min_diffuse,10,30,3,3,0.05,0.95,0.8223344511810828,20,3.0,1,3.0,1,3.0,1
2977,min_diffuse,10,30,3,3,0.05,0.95,0.9322467161458484,34,3.0,1,3.0,1,3.0,1
2978,min_diffuse,10,30,3,3,0.05,0.95,0.913424942774878,10,2.0,1,2.0,1,2.0,1
2979,min_diffuse,10,30,3,3,0.05,0.95,0.8419745218878877,9,2.0,1,2.0,1,2.0,1
2980,min_diffuse,10,30,3,3,0.05,0.95,0.8949062884325834,7,2.0,1,2.0,1,2.0,1
2981,min_diffuse,10,30,3,3,0.05,0.95,0.9385443913049843,3,1.0,1,2.0,0,2.0,0
2982,min_diffuse,10,30,3,3,0.05,0.95,0.6844156450768706,3,1.0,1,2.0,0,2.0,0
2983,min_diffuse,10,30,3,3,0.05,0.95,0.6216676844398796,3,1.0,1,1.0,1,1.0,1
2984,min_diffuse,10,30,3,3,0.05,0.95,0.8519088353758809,5,2.0,0,1.0,1,1.0,1
2985,min_diffuse,10,30,3,3,0.05,0.95,0.8973172118313072,6,2.0,1,2.0,1,2.0,1
2986,min_diffuse,10,30,3,3,0.05,0.95,0.9274483229187858,19,3.0,0,2.0,1,2.0,1
2987,min_diffuse,10,30,3,3,0.05,0.95,0.928243300056259,28,4.0,0,3.0,1,4.0,0
2988,min_diffuse,10,30,3,3,0.05,0.95,0.8211310004819322,5,2.0,1,2.0,1,2.0,1
2989,min_diffuse,10,30,3,3,0.05,0.95,0.9492708213423768,50,4.0,1,4.0,1,4.0,1
2990,min_diffuse,10,30,3,3,0.05,0.95,0.8143676605615563,4,2.0,0,1.0,1,1.0,1
2991,min_diffuse,10,30,3,3,0.05,0.95,0.8566910014389525,8,2.0,1,3.0,0,3.0,0
2992,min_diffuse,10,30,3,3,0.05,0.95,0.8968521629396742,10,2.0,1,2.0,1,2.0,1
2993,min_diffuse,10,30,3,3,0.05,0.95,0.8925329369550834,11,2.0,1,2.0,1,2.0,1
2994,min_diffuse,10,30,3,3,0.05,0.95,0.8290768474239134,20,3.0,0,3.0,0,2.0,1
2995,min_diffuse,10,30,3,3,0.05,0.95,0.9141901130337916,8,2.0,1,2.0,1,2.0,1
2996,min_diffuse,10,30,3,3,0.05,0.95,0.8855212009367808,30,4.0,0,3.0,1,4.0,0
2997,min_diffuse,10,30,3,3,0.05,0.95,0.918171060742067,16,3.0,1,3.0,1,3.0,1
2998,min_diffuse,10,30,3,3,0.05,0.95,0.8331305035602778,22,2.0,1,2.0,1,2.0,1
2999,min_diffuse,10,30,3,3,0.05,0.95,0.8638586720610624,8,2.0,1,2.0,1,2.0,1
3000,min_diffuse,10,30,3,3,0.05,0.95,0.947316504588206,26,3.0,1,3.0,1,3.0,1
3001,min_diffuse,10,30,3,3,0.05,0.95,0.9262601377287676,5,2.0,0,1.0,1,2.0,0
3002,min_diffuse,10,30,3,3,0.05,0.95,0.8705728598735769,7,2.0,1,2.0,1,2.0,1
3003,min_diffuse,10,30,3,3,0.05,0.95,0.9333473782573362,15,2.0,1,2.0,1,2.0,1
3004,min_diffuse,10,30,3,3,0.05,0.95,0.942526448789408,7,2.0,1,2.0,1,2.0,1
3005,min_diffuse,10,30,3,3,0.05,0.95,0.9238131214001436,22,3.0,1,3.0,1,3.0,1
3006,min_diffuse,10,30,3,3,0.05,0.95,0.815789950117261,7,2.0,1,2.0,1,2.0,1
3007,min_diffuse,10,30,3,3,0.05,0.95,0.9376652214389904,34,3.0,1,3.0,1,3.0,1
3008,min_diffuse,10,30,3,3,0.05,0.95,0.818246871433813,5,2.0,1,2.0,1,2.0,1
3009,min_diffuse,10,30,3,3,0.05,0.95,0.9375084881498756,51,4.0,1,4.0,1,4.0,1
3010,min_diffuse,10,30,3,3,0.05,0.95,0.903905288136316,5,2.0,1,2.0,1,2.0,1
3011,min_diffuse,10,30,3,3,0.05,0.95,0.928821785668964,10,2.0,1,2.0,1,2.0,1
3012,min_diffuse,10,30,3,3,0.05,0.95,0.770301762050076,4,2.0,1,2.0,1,2.0,1
3013,min_diffuse,10,30,3,3,0.05,0.95,0.9496162458966658,44,4.0,1,4.0,1,4.0,1
3014,min_diffuse,10,30,3,3,0.05,0.95,0.8715141233881922,6,2.0,1,2.0,1,2.0,1
3015,min_diffuse,10,30,3,3,0.05,0.95,0.9222328285397376,23,3.0,1,3.0,1,3.0,1
3016,min_diffuse,10,30,3,3,0.05,0.95,0.9200184501000298,20,3.0,0,2.0,1,2.0,1
3017,min_diffuse,10,30,3,3,0.05,0.95,0.8785933228586037,6,2.0,1,2.0,1,2.0,1
3018,min_diffuse,10,30,3,3,0.05,0.95,0.847538472364264,14,2.0,1,2.0,1,2.0,1
3019,min_diffuse,10,30,3,3,0.05,0.95,0.9165735268705564,27,3.0,0,3.0,0,2.0,1
3020,min_diffuse,10,30,3,3,0.05,0.95,0.7898588883355403,3,1.0,1,1.0,1,1.0,1
3021,min_diffuse,10,30,3,3,0.05,0.95,0.863288603343111,6,2.0,1,2.0,1,2.0,1
3022,min_diffuse,10,30,3,3,0.05,0.95,0.7256299240014915,8,2.0,1,2.0,1,2.0,1
3023,min_diffuse,10,30,3,3,0.05,0.95,0.7786727540996415,7,2.0,1,2.0,1,2.0,1
3024,min_diffuse,10,30,3,3,0.05,0.95,0.8875142643565205,13,2.0,1,2.0,1,2.0,1
3025,min_diffuse,10,30,3,3,0.05,0.95,0.9163463198988258,25,4.0,1,4.0,1,4.0,1
3026,min_diffuse,10,30,3,3,0.05,0.95,0.8410067003429352,4,2.0,0,1.0,1,2.0,0
3027,min_diffuse,10,30,3,3,0.05,0.95,0.8884646127925717,32,3.0,1,3.0,1,3.0,1
3028,min_diffuse,10,30,3,3,0.05,0.95,0.944805123322689,40,4.0,1,4.0,1,4.0,1
3029,min_diffuse,10,30,3,3,0.05,0.95,0.904093863509362,5,2.0,0,1.0,1,1.0,1
3030,min_diffuse,10,30,3,3,0.05,0.95,0.9185848697930188,13,2.0,1,2.0,1,2.0,1
3031,min_diffuse,10,30,3,3,0.05,0.95,0.9071149836931984,11,2.0,0,2.0,0,1.0,1
3032,min_diffuse,10,30,3,3,0.05,0.95,0.9254409183216312,17,3.0,0,2.0,1,3.0,0
3033,min_diffuse,10,30,3,3,0.05,0.95,0.8387505469945877,4,2.0,0,1.0,1,2.0,0
3034,min_diffuse,10,30,3,3,0.05,0.95,0.9042330645143254,9,2.0,1,2.0,1,2.0,1
3035,min_diffuse,10,30,3,3,0.05,0.95,0.8313806701916615,6,2.0,1,2.0,1,2.0,1
3036,min_diffuse,10,30,3,3,0.05,0.95,0.9240438684659584,25,3.0,0,3.0,0,2.0,1
3037,min_diffuse,10,30,3,3,0.05,0.95,0.7635274196013143,5,2.0,1,2.0,1,2.0,1
3038,min_diffuse,10,30,3,3,0.05,0.95,0.9491488247001016,33,4.0,1,4.0,1,5.0,0
3039,min_diffuse,10,30,3,3,0.05,0.95,0.9451460656569962,48,4.0,1,4.0,1,4.0,1
3040,min_diffuse,10,30,3,3,0.05,0.95,0.8918862884081739,8,2.0,1,2.0,1,2.0,1
3041,min_diffuse,10,30,3,3,0.05,0.95,0.9235764184224788,26,3.0,0,2.0,1,3.0,0
3042,min_diffuse,10,30,3,3,0.05,0.95,0.8115700375208125,8,2.0,0,2.0,0,1.0,1
3043,min_diffuse,10,30,3,3,0.05,0.95,0.9342388905337138,31,3.0,1,3.0,1,3.0,1
3044,min_diffuse,10,30,3,3,0.05,0.95,0.7168496855972746,9,2.0,1,2.0,1,2.0,1
3045,min_diffuse,10,30,3,3,0.05,0.95,0.9491877686910446,10,2.0,1,2.0,1,2.0,1
3046,min_diffuse,10,30,3,3,0.05,0.95,0.8970561252326793,12,3.0,0,2.0,1,2.0,1
3047,min_diffuse,10,30,3,3,0.05,0.95,0.8151624692099412,2,1.0,1,1.0,1,1.0,1
3048,min_diffuse,10,30,3,3,0.05,0.95,0.9118999960287036,16,2.0,1,2.0,1,2.0,1
3049,min_diffuse,10,30,3,3,0.05,0.95,0.9373014795079488,51,4.0,0,3.0,1,3.0,1
3050,min_diffuse,10,30,3,3,0.05,0.95,0.9228143703373508,7,2.0,1,2.0,1,2.0,1
3051,min_diffuse,10,30,3,3,0.05,0.95,0.8109775995695069,6,2.0,0,2.0,0,1.0,1
3052,min_diffuse,10,30,3,3,0.05,0.95,0.9145898608320784,9,2.0,0,2.0,0,1.0,1
3053,min_diffuse,10,30,3,3,0.05,0.95,0.837441580994085,3,1.0,1,1.0,1,1.0,1
3054,min_diffuse,10,30,3,3,0.05,0.95,0.9494108883456664,11,2.0,1,3.0,0,3.0,0
3055,min_diffuse,10,30,3,3,0.05,0.95,0.9323717254787268,8,2.0,1,2.0,1,2.0,1
3056,min_diffuse,10,30,3,3,0.05,0.95,0.8876197841301722,8,2.0,1,2.0,1,2.0,1
3057,min_diffuse,10,30,3,3,0.05,0.95,0.8190930400339549,2,1.0,1,1.0,1,2.0,0
3058,min_diffuse,10,30,3,3,0.05,0.95,0.7268861354884223,9,2.0,1,2.0,1,2.0,1
3059,min_diffuse,10,30,3,3,0.05,0.95,0.9396348390962208,13,2.0,1,2.0,1,2.0,1
3060,min_diffuse,10,30,3,3,0.05,0.95,0.9262116347227496,7,2.0,1,2.0,1,2.0,1
3061,min_diffuse,10,30,3,3,0.05,0.95,0.8541961792561922,10,2.0,1,2.0,1,2.0,1
3062,min_diffuse,10,30,3,3,0.05,0.95,0.9122276075283264,22,3.0,0,3.0,0,2.0,1
3063,min_diffuse,10,30,3,3,0.05,0.95,0.9426787462523164,16,2.0,1,2.0,1,2.0,1
3064,min_diffuse,10,30,3,3,0.05,0.95,0.8153919065929306,5,2.0,1,2.0,1,2.0,1
3065,min_diffuse,10,30,3,3,0.05,0.95,0.948901454352064,18,3.0,0,3.0,0,2.0,1
3066,min_diffuse,10,30,3,3,0.05,0.95,0.9460695092954078,6,2.0,1,2.0,1,2.0,1
3067,min_diffuse,10,30,3,3,0.05,0.95,0.8568066871162346,7,2.0,1,2.0,1,2.0,1
3068,min_diffuse,10,30,3,3,0.05,0.95,0.8706538666639487,5,2.0,1,2.0,1,2.0,1
3069,min_diffuse,10,30,3,3,0.05,0.95,0.8684401013137917,9,2.0,1,2.0,1,2.0,1
3070,min_diffuse,10,30,3,3,0.05,0.95,0.9069011960363152,27,3.0,1,3.0,1,3.0,1
3071,min_diffuse,10,30,3,3,0.05,0.95,0.8983731570124373,4,2.0,1,2.0,1,2.0,1
3072,min_diffuse,10,30,3,3,0.05,0.95,0.9156971453097872,19,2.0,1,2.0,1,2.0,1
3073,min_diffuse,10,30,3,3,0.05,0.95,0.9281993747047552,31,4.0,0,3.0,1,4.0,0
3074,min_diffuse,10,30,3,3,0.05,0.95,0.8668173454130794,11,2.0,1,2.0,1,2.0,1
3075,min_diffuse,10,30,3,3,0.05,0.95,0.9277044559889068,30,4.0,0,3.0,1,3.0,1
3076,min_diffuse,10,30,3,3,0.05,0.95,0.7809927539702494,5,2.0,0,1.0,1,2.0,0
3077,min_diffuse,10,30,3,3,0.05,0.95,0.8918697828746135,8,2.0,1,2.0,1,2.0,1
3078,min_diffuse,10,30,3,3,0.05,0.95,0.918934195925282,6,2.0,0,1.0,1,2.0,0
3079,min_diffuse,10,30,3,3,0.05,0.95,0.9056415054589716,6,2.0,1,2.0,1,2.0,1
3080,min_diffuse,10,30,3,3,0.05,0.95,0.8738852978911713,9,2.0,1,2.0,1,2.0,1
3081,min_diffuse,10,30,3,3,0.05,0.95,0.9009056156229156,3,1.0,1,1.0,1,1.0,1
3082,min_diffuse,10,30,3,3,0.05,0.95,0.8834716164239287,13,2.0,1,2.0,1,2.0,1
3083,min_diffuse,10,30,3,3,0.05,0.95,0.8795731296381624,7,2.0,1,2.0,1,2.0,1
3084,min_diffuse,10,30,3,3,0.05,0.95,0.9370809290398804,33,3.0,0,3.0,0,2.0,1
3085,min_diffuse,10,30,3,3,0.05,0.95,0.6461098542865416,3,1.0,1,2.0,0,2.0,0
3086,min_diffuse,10,30,3,3,0.05,0.95,0.8423822827331564,7,2.0,0,2.0,0,1.0,1
3087,min_diffuse,10,30,3,3,0.05,0.95,0.8321195304371571,15,2.0,1,2.0,1,2.0,1
3088,min_diffuse,10,30,3,3,0.05,0.95,0.9369999349655396,35,3.0,1,3.0,1,3.0,1
3089,min_diffuse,10,30,3,3,0.05,0.95,0.94024807991074,33,4.0,1,4.0,1,4.0,1
3090,min_diffuse,10,30,3,3,0.05,0.95,0.9071303078243784,6,2.0,1,2.0,1,2.0,1
3091,min_diffuse,10,30,3,3,0.05,0.95,0.7575608230370587,3,1.0,1,1.0,1,1.0,1
3092,min_diffuse,10,30,3,3,0.05,0.95,0.8873999250835011,3,1.0,1,1.0,1,1.0,1
3093,min_diffuse,10,30,3,3,0.05,0.95,0.9008596071914324,11,2.0,1,2.0,1,2.0,1
3094,min_diffuse,10,30,3,3,0.05,0.95,0.8992138791577519,11,2.0,1,2.0,1,2.0,1
3095,min_diffuse,10,30,3,3,0.05,0.95,0.8407501272859011,9,2.0,1,2.0,1,2.0,1
3096,min_diffuse,10,30,3,3,0.05,0.95,0.6898660466450518,3,1.0,1,1.0,1,1.0,1
3097,min_diffuse,10,30,3,3,0.05,0.95,0.8341362238876951,12,2.0,1,2.0,1,2.0,1
3098,min_diffuse,10,30,3,3,0.05,0.95,0.9236882425242968,14,2.0,1,2.0,1,2.0,1
3099,min_diffuse,10,30,3,3,0.05,0.95,0.9010586814452776,19,2.0,1,2.0,1,2.0,1
3100,min_diffuse,10,30,3,3,0.05,0.95,0.8337989792184815,6,2.0,1,2.0,1,2.0,1
3101,min_diffuse,10,30,3,3,0.05,0.95,0.8230763708947452,5,2.0,0,1.0,1,1.0,1
3102,min_diffuse,10,30,3,3,0.05,0.95,0.9485288165330203,20,3.0,1,3.0,1,3.0,1
3103,min_diffuse,10,30,3,3,0.05,0.95,0.9170164484695086,11,2.0,1,2.0,1,2.0,1
3104,min_diffuse,10,30,3,3,0.05,0.95,0.6419585226591551,5,2.0,0,1.0,1,1.0,1
3105,min_diffuse,10,30,3,3,0.05,0.95,0.916943881283466,10,2.0,1,2.0,1,2.0,1
3106,min_diffuse,10,30,3,3,0.05,0.95,0.9453855008441704,8,2.0,1,2.0,1,3.0,0
3107,min_diffuse,10,30,3,3,0.05,0.95,0.7341583139373736,5,2.0,1,2.0,1,2.0,1
3108,min_diffuse,10,30,3,3,0.05,0.95,0.7187630742238061,6,2.0,1,2.0,1,2.0,1
3109,min_diffuse,10,30,3,3,0.05,0.95,0.8332652329971175,2,1.0,1,1.0,1,1.0,1
3110,min_diffuse,10,30,3,3,0.05,0.95,0.8402144003011767,9,2.0,1,2.0,1,2.0,1
3111,min_diffuse,10,30,3,3,0.05,0.95,0.670739007335808,7,2.0,1,2.0,1,2.0,1
3112,min_diffuse,10,30,3,3,0.05,0.95,0.8854786404863912,13,3.0,0,2.0,1,2.0,1
3113,min_diffuse,10,30,3,3,0.05,0.95,0.8458663420074688,2,1.0,1,1.0,1,1.0,1
3114,min_diffuse,10,30,3,3,0.05,0.95,0.9481456158869928,29,3.0,0,3.0,0,2.0,1
3115,min_diffuse,10,30,3,3,0.05,0.95,0.7538604313720191,12,2.0,1,2.0,1,2.0,1
3116,min_diffuse,10,30,3,3,0.05,0.95,0.9134212801872496,14,3.0,0,2.0,1,3.0,0
3117,min_diffuse,10,30,3,3,0.05,0.95,0.887452160226936,9,2.0,1,2.0,1,2.0,1
3118,min_diffuse,10,30,3,3,0.05,0.95,0.88967347760724,21,3.0,1,3.0,1,3.0,1
3119,min_diffuse,10,30,3,3,0.05,0.95,0.8893192322109297,9,2.0,1,2.0,1,2.0,1
3120,min_diffuse,10,30,3,3,0.05,0.95,0.941538402859722,22,3.0,1,3.0,1,3.0,1
3121,min_diffuse,10,30,3,3,0.05,0.95,0.7353694863813713,2,1.0,1,1.0,1,1.0,1
3122,min_diffuse,10,30,3,3,0.05,0.95,0.8991494563542972,33,3.0,0,2.0,1,2.0,1
3123,min_diffuse,10,30,3,3,0.05,0.95,0.8296742945603531,14,3.0,1,3.0,1,3.0,1
3124,min_diffuse,10,30,3,3,0.05,0.95,0.8123543865937446,12,2.0,1,2.0,1,2.0,1
3125,min_diffuse,10,30,3,3,0.05,0.95,0.940495727236878,84,5.0,0,4.0,1,4.0,1
3126,min_diffuse,10,30,3,3,0.05,0.95,0.8974452519950433,10,2.0,1,2.0,1,2.0,1
3127,min_diffuse,10,30,3,3,0.05,0.95,0.8624687778856136,10,2.0,1,2.0,1,2.0,1
3128,min_diffuse,10,30,3,3,0.05,0.95,0.7153025510661593,4,2.0,1,2.0,1,2.0,1
3129,min_diffuse,10,30,3,3,0.05,0.95,0.933764488872105,22,3.0,1,3.0,1,3.0,1
3130,min_diffuse,10,30,3,3,0.05,0.95,0.9369080645807136,22,2.0,1,2.0,1,2.0,1
3131,min_diffuse,10,30,3,3,0.05,0.95,0.908281929312346,18,3.0,1,3.0,1,3.0,1
3132,min_diffuse,10,30,3,3,0.05,0.95,0.9188700279766252,24,3.0,1,3.0,1,3.0,1
3133,min_diffuse,10,30,3,3,0.05,0.95,0.8681985129340958,13,2.0,1,2.0,1,2.0,1
3134,min_diffuse,10,30,3,3,0.05,0.95,0.938289164625392,11,3.0,0,2.0,1,2.0,1
3135,min_diffuse,10,30,3,3,0.05,0.95,0.893922049777873,48,4.0,0,4.0,0,3.0,1
3136,min_diffuse,10,30,3,3,0.05,0.95,0.9229548683824608,22,3.0,0,2.0,1,3.0,0
3137,min_diffuse,10,30,3,3,0.05,0.95,0.9213248890070708,17,2.0,1,2.0,1,2.0,1
3138,min_diffuse,10,30,3,3,0.05,0.95,0.8529423076293933,14,2.0,1,2.0,1,2.0,1
3139,min_diffuse,10,30,3,3,0.05,0.95,0.9255465877689184,7,2.0,1,2.0,1,2.0,1
3140,min_diffuse,10,30,3,3,0.05,0.95,0.9188843611577686,6,2.0,1,2.0,1,2.0,1
3141,min_diffuse,10,30,3,3,0.05,0.95,0.9484136700363054,16,3.0,1,3.0,1,3.0,1
3142,min_diffuse,10,30,3,3,0.05,0.95,0.9344211584334764,12,2.0,0,2.0,0,1.0,1
3143,min_diffuse,10,30,3,3,0.05,0.95,0.9116028936450624,13,3.0,0,2.0,1,3.0,0
3144,min_diffuse,10,30,3,3,0.05,0.95,0.9131647485179984,14,3.0,1,3.0,1,3.0,1
3145,min_diffuse,10,30,3,3,0.05,0.95,0.7651920637080987,4,2.0,1,2.0,1,2.0,1
3146,min_diffuse,10,30,3,3,0.05,0.95,0.926328902334924,41,3.0,1,3.0,1,3.0,1
3147,min_diffuse,10,30,3,3,0.05,0.95,0.9169653337791432,11,2.0,1,2.0,1,2.0,1
3148,min_diffuse,10,30,3,3,0.05,0.95,0.8791805527190726,17,3.0,1,3.0,1,3.0,1
3149,min_diffuse,10,30,3,3,0.05,0.95,0.848657509559657,11,3.0,0,2.0,1,3.0,0
3150,min_diffuse,10,30,3,3,0.05,0.95,0.9456100438621662,21,3.0,0,2.0,1,3.0,0
3151,min_diffuse,10,30,3,3,0.05,0.95,0.9127735615289776,6,2.0,1,2.0,1,2.0,1
3152,min_diffuse,10,30,3,3,0.05,0.95,0.7834562606137183,13,2.0,1,2.0,1,2.0,1
3153,min_diffuse,10,30,3,3,0.05,0.95,0.8654106538445249,3,1.0,1,2.0,0,2.0,0
3154,min_diffuse,10,30,3,3,0.05,0.95,0.9369525514430008,58,4.0,1,4.0,1,4.0,1
3155,min_diffuse,10,30,3,3,0.05,0.95,0.8275587055591394,8,2.0,1,2.0,1,2.0,1
3156,min_diffuse,10,30,3,3,0.05,0.95,0.8021137034934461,7,2.0,1,2.0,1,2.0,1
3157,min_diffuse,10,30,3,3,0.05,0.95,0.88970141409223,3,1.0,1,2.0,0,2.0,0
3158,min_diffuse,10,30,3,3,0.05,0.95,0.7678803330187295,4,2.0,1,2.0,1,2.0,1
3159,min_diffuse,10,30,3,3,0.05,0.95,0.9153377721607772,3,1.0,1,2.0,0,2.0,0
3160,min_diffuse,10,30,3,3,0.05,0.95,0.9350213830895876,30,4.0,1,4.0,1,4.0,1
3161,min_diffuse,10,30,3,3,0.05,0.95,0.6039107768905645,3,1.0,1,1.0,1,1.0,1
3162,min_diffuse,10,30,3,3,0.05,0.95,0.9396312518611128,5,2.0,1,2.0,1,2.0,1
3163,min_diffuse,10,30,3,3,0.05,0.95,0.8886677493039851,20,3.0,0,2.0,1,2.0,1
3164,min_diffuse,10,30,3,3,0.05,0.95,0.9294236110147768,19,3.0,1,3.0,1,3.0,1
3165,min_diffuse,10,30,3,3,0.05,0.95,0.8828881306788594,13,2.0,1,2.0,1,2.0,1
3166,min_diffuse,10,30,3,3,0.05,0.95,0.8505677530736359,3,1.0,1,1.0,1,1.0,1
3167,min_diffuse,10,30,3,3,0.05,0.95,0.9480929340312424,50,4.0,0,3.0,1,4.0,0
3168,min_diffuse,10,30,3,3,0.05,0.95,0.8988623466606284,13,2.0,1,2.0,1,3.0,0
3169,min_diffuse,10,30,3,3,0.05,0.95,0.7097579603099471,4,2.0,1,2.0,1,2.0,1
3170,min_diffuse,10,30,3,3,0.05,0.95,0.896727112964229,10,2.0,1,2.0,1,2.0,1
3171,min_diffuse,10,30,3,3,0.05,0.95,0.8568925193066853,11,2.0,1,2.0,1,2.0,1
3172,min_diffuse,10,30,3,3,0.05,0.95,0.8740362805727603,8,2.0,1,2.0,1,3.0,0
3173,min_diffuse,10,30,3,3,0.05,0.95,0.929028719962999,12,2.0,1,2.0,1,2.0,1
3174,min_diffuse,10,30,3,3,0.05,0.95,0.7566948497631173,13,2.0,1,2.0,1,2.0,1
3175,min_diffuse,10,30,3,3,0.05,0.95,0.8380145248405426,5,2.0,1,2.0,1,2.0,1
3176,min_diffuse,10,30,3,3,0.05,0.95,0.8726074128480037,7,2.0,1,2.0,1,2.0,1
3177,min_diffuse,10,30,3,3,0.05,0.95,0.9370482032766042,12,2.0,1,2.0,1,2.0,1
3178,min_diffuse,10,30,3,3,0.05,0.95,0.7825525083622464,4,2.0,1,2.0,1,2.0,1
3179,min_diffuse,10,30,3,3,0.05,0.95,0.9043172552623708,14,2.0,1,2.0,1,3.0,0
3180,min_diffuse,10,30,3,3,0.05,0.95,0.9160549766265226,7,2.0,1,2.0,1,2.0,1
3181,min_diffuse,10,30,3,3,0.05,0.95,0.8501889214240601,14,3.0,0,2.0,1,2.0,1
3182,min_diffuse,10,30,3,3,0.05,0.95,0.9480908535961244,50,4.0,0,3.0,1,3.0,1
3183,min_diffuse,10,30,3,3,0.05,0.95,0.83543617336034,3,1.0,1,1.0,1,2.0,0
3184,min_diffuse,10,30,3,3,0.05,0.95,0.9112644013296372,11,2.0,1,2.0,1,2.0,1
3185,min_diffuse,10,30,3,3,0.05,0.95,0.8091027602621689,6,2.0,1,2.0,1,2.0,1
3186,min_diffuse,10,30,3,3,0.05,0.95,0.8762789636281239,31,3.0,0,3.0,0,2.0,1
3187,min_diffuse,10,30,3,3,0.05,0.95,0.890985647640005,40,3.0,1,3.0,1,3.0,1
3188,min_diffuse,10,30,3,3,0.05,0.95,0.7870163836289399,4,2.0,1,2.0,1,2.0,1
3189,min_diffuse,10,30,3,3,0.05,0.95,0.7461484538055655,1,1.0,1,1.0,1,1.0,1
3190,min_diffuse,10,30,3,3,0.05,0.95,0.8140977447079359,3,1.0,1,1.0,1,1.0,1
3191,min_diffuse,10,30,3,3,0.05,0.95,0.9117216683874662,11,2.0,1,2.0,1,2.0,1
3192,min_diffuse,10,30,3,3,0.05,0.95,0.9206237639967976,10,2.0,1,2.0,1,2.0,1
3193,min_diffuse,10,30,3,3,0.05,0.95,0.8565250031680556,8,2.0,1,2.0,1,2.0,1
3194,min_diffuse,10,30,3,3,0.05,0.95,0.9463117756008164,19,3.0,1,3.0,1,3.0,1
3195,min_diffuse,10,30,3,3,0.05,0.95,0.8434880473436649,11,2.0,1,2.0,1,2.0,1
3196,min_diffuse,10,30,3,3,0.05,0.95,0.8212487456549742,6,2.0,0,2.0,0,1.0,1
3197,min_diffuse,10,30,3,3,0.05,0.95,0.8616822661890112,3,1.0,1,2.0,0,2.0,0
3198,min_diffuse,10,30,3,3,0.05,0.95,0.8950394504441379,12,2.0,1,2.0,1,2.0,1
3199,min_diffuse,10,30,3,3,0.05,0.95,0.8591195395225715,10,2.0,1,2.0,1,2.0,1
3200,min_diffuse,10,30,3,3,0.05,0.95,0.8805692319684727,2,1.0,1,1.0,1,2.0,0
3201,min_diffuse,10,30,3,3,0.05,0.95,0.913176084860114,3,1.0,1,1.0,1,2.0,0
3202,min_diffuse,10,30,3,3,0.05,0.95,0.9295563102012948,7,2.0,1,2.0,1,2.0,1
3203,min_diffuse,10,30,3,3,0.05,0.95,0.8619061693391781,3,1.0,1,2.0,0,2.0,0
3204,min_diffuse,10,30,3,3,0.05,0.95,0.8832951821430421,15,2.0,1,2.0,1,2.0,1
3205,min_diffuse,10,30,3,3,0.05,0.95,0.8232454624171902,6,2.0,1,2.0,1,2.0,1
3206,min_diffuse,10,30,3,3,0.05,0.95,0.9458970816342646,5,2.0,1,2.0,1,2.0,1
3207,min_diffuse,10,30,3,3,0.05,0.95,0.942727110938688,14,3.0,1,3.0,1,3.0,1
3208,min_diffuse,10,30,3,3,0.05,0.95,0.6996911033178597,7,2.0,1,2.0,1,2.0,1
3209,min_diffuse,10,30,3,3,0.05,0.95,0.8619548252449523,12,2.0,1,2.0,1,2.0,1
3210,min_diffuse,10,30,3,3,0.05,0.95,0.8443969667541148,7,2.0,1,2.0,1,2.0,1
3211,min_diffuse,10,30,3,3,0.05,0.95,0.7961354859939206,7,2.0,1,2.0,1,2.0,1
3212,min_diffuse,10,30,3,3,0.05,0.95,0.8034842794610371,3,1.0,1,1.0,1,2.0,0
3213,min_diffuse,10,30,3,3,0.05,0.95,0.8765659814074488,3,1.0,1,1.0,1,2.0,0
3214,min_diffuse,10,30,3,3,0.05,0.95,0.9267593280393776,8,2.0,1,2.0,1,3.0,0
3215,min_diffuse,10,30,3,3,0.05,0.95,0.8902495794846529,12,2.0,1,2.0,1,2.0,1
3216,min_diffuse,10,30,3,3,0.05,0.95,0.9232715546419272,39,3.0,1,3.0,1,4.0,0
3217,min_diffuse,10,30,3,3,0.05,0.95,0.9119209452302802,34,3.0,1,3.0,1,3.0,1
3218,min_diffuse,10,30,3,3,0.05,0.95,0.8776186422691485,5,2.0,0,1.0,1,1.0,1
3219,min_diffuse,10,30,3,3,0.05,0.95,0.9270278446508043,24,3.0,1,3.0,1,3.0,1
3220,min_diffuse,10,30,3,3,0.05,0.95,0.8898525164439474,4,2.0,1,2.0,1,2.0,1
3221,min_diffuse,10,30,3,3,0.05,0.95,0.8271047852123189,6,2.0,1,2.0,1,2.0,1
3222,min_diffuse,10,30,3,3,0.05,0.95,0.808838043433831,4,2.0,0,1.0,1,2.0,0
3223,min_diffuse,10,30,3,3,0.05,0.95,0.8891051484957558,8,2.0,1,2.0,1,3.0,0
3224,min_diffuse,10,30,3,3,0.05,0.95,0.912277237784882,10,2.0,1,2.0,1,2.0,1
3225,min_diffuse,10,30,3,3,0.05,0.95,0.9276928585265032,16,2.0,1,2.0,1,2.0,1
3226,min_diffuse,10,30,3,3,0.05,0.95,0.8343270581417694,9,2.0,1,2.0,1,2.0,1
3227,min_diffuse,10,30,3,3,0.05,0.95,0.8722246754789571,12,2.0,1,2.0,1,2.0,1
3228,min_diffuse,10,30,3,3,0.05,0.95,0.9066122594377368,5,2.0,1,2.0,1,2.0,1
3229,min_diffuse,10,30,3,3,0.05,0.95,0.8883784621126142,12,2.0,1,3.0,0,3.0,0
3230,min_diffuse,10,30,3,3,0.05,0.95,0.8119649806126518,5,2.0,1,2.0,1,2.0,1
3231,min_diffuse,10,30,3,3,0.05,0.95,0.9371810741801704,9,2.0,1,2.0,1,2.0,1
3232,min_diffuse,10,30,3,3,0.05,0.95,0.9458873061123024,53,4.0,1,4.0,1,4.0,1
3233,min_diffuse,10,30,3,3,0.05,0.95,0.7570780937163184,12,2.0,1,2.0,1,2.0,1
3234,min_diffuse,10,30,3,3,0.05,0.95,0.9472339028495216,9,2.0,1,2.0,1,2.0,1
3235,min_diffuse,10,30,3,3,0.05,0.95,0.9487052200798812,5,2.0,0,1.0,1,2.0,0
3236,min_diffuse,10,30,3,3,0.05,0.95,0.9074119994095426,8,2.0,1,2.0,1,2.0,1
3237,min_diffuse,10,30,3,3,0.05,0.95,0.9461931540284156,6,2.0,0,1.0,1,2.0,0
3238,min_diffuse,10,30,3,3,0.05,0.95,0.9275747454412796,24,3.0,1,3.0,1,3.0,1
3239,min_diffuse,10,30,3,3,0.05,0.95,0.9372921159815524,18,3.0,0,2.0,1,3.0,0
3240,min_diffuse,10,30,3,3,0.05,0.95,0.8040861805397528,7,2.0,1,2.0,1,2.0,1
3241,min_diffuse,10,30,3,3,0.05,0.95,0.8968352897018883,22,3.0,0,3.0,0,2.0,1
3242,min_diffuse,10,30,3,3,0.05,0.95,0.6641865998066367,5,2.0,0,2.0,0,1.0,1
3243,min_diffuse,10,30,3,3,0.05,0.95,0.9053846631613596,7,2.0,1,2.0,1,2.0,1
3244,min_diffuse,10,30,3,3,0.05,0.95,0.7937703367334679,13,2.0,1,2.0,1,2.0,1
3245,min_diffuse,10,30,3,3,0.05,0.95,0.9091493840702708,11,2.0,1,2.0,1,2.0,1
3246,min_diffuse,10,30,3,3,0.05,0.95,0.9361262941764946,4,2.0,0,1.0,1,2.0,0
3247,min_diffuse,10,30,3,3,0.05,0.95,0.9382633497498292,25,3.0,0,3.0,0,2.0,1
3248,min_diffuse,10,30,3,3,0.05,0.95,0.9474122073566884,26,3.0,0,2.0,1,2.0,1
3249,min_diffuse,10,30,3,3,0.05,0.95,0.8989410107365692,3,1.0,1,2.0,0,2.0,0
3250,min_diffuse,10,30,3,3,0.05,0.95,0.9046956108937318,5,2.0,1,2.0,1,2.0,1
3251,min_diffuse,10,30,3,3,0.05,0.95,0.9250081237594888,13,3.0,0,2.0,1,2.0,1
3252,min_diffuse,10,30,3,3,0.05,0.95,0.8476953436163189,24,3.0,1,3.0,1,3.0,1
3253,min_diffuse,10,30,3,3,0.05,0.95,0.7816752647009662,6,2.0,1,2.0,1,2.0,1
3254,min_diffuse,10,30,3,3,0.05,0.95,0.8923565836360253,17,3.0,1,3.0,1,3.0,1
3255,min_diffuse,10,30,3,3,0.05,0.95,0.7090848660686779,3,1.0,1,1.0,1,2.0,0
3256,min_diffuse,10,30,3,3,0.05,0.95,0.887869660631582,8,2.0,1,2.0,1,2.0,1
3257,min_diffuse,10,30,3,3,0.05,0.95,0.8534427182327176,11,2.0,1,2.0,1,2.0,1
3258,min_diffuse,10,30,3,3,0.05,0.95,0.775866381990926,6,2.0,0,1.0,1,1.0,1
3259,min_diffuse,10,30,3,3,0.05,0.95,0.7638822228970086,10,2.0,1,2.0,1,2.0,1
3260,min_diffuse,10,30,3,3,0.05,0.95,0.8675161516349844,7,2.0,1,2.0,1,2.0,1
3261,min_diffuse,10,30,3,3,0.05,0.95,0.9407328771656998,23,3.0,1,3.0,1,3.0,1
3262,min_diffuse,10,30,3,3,0.05,0.95,0.929087983656646,14,2.0,1,2.0,1,2.0,1
3263,min_diffuse,10,30,3,3,0.05,0.95,0.8842330374708561,23,3.0,0,3.0,0,2.0,1
3264,min_diffuse,10,30,3,3,0.05,0.95,0.8775757554270549,24,3.0,1,3.0,1,3.0,1
3265,min_diffuse,10,30,3,3,0.05,0.95,0.7557581933058362,6,2.0,1,2.0,1,2.0,1
3266,min_diffuse,10,30,3,3,0.05,0.95,0.8986546497353857,17,3.0,0,3.0,0,2.0,1
3267,min_diffuse,10,30,3,3,0.05,0.95,0.8952150537968985,23,3.0,0,2.0,1,2.0,1
3268,min_diffuse,10,30,3,3,0.05,0.95,0.8851808951774799,6,2.0,1,2.0,1,2.0,1
3269,min_diffuse,10,30,3,3,0.05,0.95,0.8622803208800629,12,2.0,1,2.0,1,2.0,1
3270,min_diffuse,10,30,3,3,0.05,0.95,0.83757517191364,10,2.0,1,2.0,1,2.0,1
3271,min_diffuse,10,30,3,3,0.05,0.95,0.6390948647364424,5,2.0,1,2.0,1,2.0,1
3272,min_diffuse,10,30,3,3,0.05,0.95,0.8761257881211476,9,2.0,1,2.0,1,2.0,1
3273,min_diffuse,10,30,3,3,0.05,0.95,0.94396929441638,18,3.0,0,2.0,1,2.0,1
3274,min_diffuse,10,30,3,3,0.05,0.95,0.9138318567772832,9,2.0,1,2.0,1,2.0,1
3275,min_diffuse,10,30,3,3,0.05,0.95,0.803791637032083,4,2.0,1,2.0,1,2.0,1
3276,min_diffuse,10,30,3,3,0.05,0.95,0.7593534707755945,6,2.0,0,2.0,0,1.0,1
3277,min_diffuse,10,30,3,3,0.05,0.95,0.8117850856758156,6,2.0,1,2.0,1,2.0,1
3278,min_diffuse,10,30,3,3,0.05,0.95,0.9002740897281792,4,2.0,1,2.0,1,2.0,1
3279,min_diffuse,10,30,3,3,0.05,0.95,0.9188666527006424,14,3.0,0,2.0,1,2.0,1
3280,min_diffuse,10,30,3,3,0.05,0.95,0.8362249424405527,4,2.0,1,2.0,1,2.0,1
3281,min_diffuse,10,30,3,3,0.05,0.95,0.9423579529820244,9,2.0,1,2.0,1,2.0,1
3282,min_diffuse,10,30,3,3,0.05,0.95,0.6352615978262153,2,1.0,1,1.0,1,1.0,1
3283,min_diffuse,10,30,3,3,0.05,0.95,0.9124697380246825,16,3.0,0,2.0,1,2.0,1
3284,min_diffuse,10,30,3,3,0.05,0.95,0.8287856002952616,7,2.0,1,2.0,1,2.0,1
3285,min_diffuse,10,30,3,3,0.05,0.95,0.8676228156846343,3,1.0,1,2.0,0,2.0,0
3286,min_diffuse,10,30,3,3,0.05,0.95,0.8873741070880395,8,2.0,1,2.0,1,2.0,1
3287,min_diffuse,10,30,3,3,0.05,0.95,0.8170827358293377,10,2.0,1,2.0,1,2.0,1
3288,min_diffuse,10,30,3,3,0.05,0.95,0.8787235798014384,9,2.0,1,2.0,1,2.0,1
3289,min_diffuse,10,30,3,3,0.05,0.95,0.9204556927598982,8,2.0,1,2.0,1,2.0,1
3290,min_diffuse,10,30,3,3,0.05,0.95,0.9048675543597422,4,2.0,1,2.0,1,2.0,1
3291,min_diffuse,10,30,3,3,0.05,0.95,0.9170058645933092,18,3.0,1,3.0,1,4.0,0
3292,min_diffuse,10,30,3,3,0.05,0.95,0.8175550098385218,10,2.0,1,2.0,1,2.0,1
3293,min_diffuse,10,30,3,3,0.05,0.95,0.9316009729835486,19,2.0,1,2.0,1,2.0,1
3294,min_diffuse,10,30,3,3,0.05,0.95,0.9050257413145714,8,2.0,1,2.0,1,2.0,1
3295,min_diffuse,10,30,3,3,0.05,0.95,0.9234118866063604,30,3.0,0,3.0,0,2.0,1
3296,min_diffuse,10,30,3,3,0.05,0.95,0.8067601667244593,12,2.0,1,2.0,1,2.0,1
3297,min_diffuse,10,30,3,3,0.05,0.95,0.9220905197868966,9,2.0,1,2.0,1,3.0,0
3298,min_diffuse,10,30,3,3,0.05,0.95,0.9236742605550188,19,3.0,1,3.0,1,4.0,0
3299,min_diffuse,10,30,3,3,0.05,0.95,0.9011597440413288,7,2.0,1,2.0,1,2.0,1
3300,min_diffuse,10,30,3,3,0.05,0.95,0.7790335256251418,4,2.0,1,2.0,1,2.0,1
3301,min_diffuse,10,30,3,3,0.05,0.95,0.7297722495830533,3,1.0,1,2.0,0,2.0,0
3302,min_diffuse,10,30,3,3,0.05,0.95,0.7657896900746596,7,2.0,1,2.0,1,2.0,1
3303,min_diffuse,10,30,3,3,0.05,0.95,0.9225286647331892,27,3.0,1,3.0,1,3.0,1
3304,min_diffuse,10,30,3,3,0.05,0.95,0.6160669922317816,7,2.0,1,2.0,1,2.0,1
3305,min_diffuse,10,30,3,3,0.05,0.95,0.8635396044524971,19,3.0,0,3.0,0,2.0,1
3306,min_diffuse,10,30,3,3,0.05,0.95,0.9378488979099396,14,2.0,1,2.0,1,2.0,1
3307,min_diffuse,10,30,3,3,0.05,0.95,0.8573873242904498,7,2.0,1,2.0,1,2.0,1
3308,min_diffuse,10,30,3,3,0.05,0.95,0.9371310501746428,25,4.0,0,3.0,1,3.0,1
3309,min_diffuse,10,30,3,3,0.05,0.95,0.9454879937982464,7,2.0,1,2.0,1,2.0,1
3310,min_diffuse,10,30,3,3,0.05,0.95,0.948215963296004,19,3.0,0,2.0,1,2.0,1
3311,min_diffuse,10,30,3,3,0.05,0.95,0.9052936517743696,14,3.0,0,2.0,1,2.0,1
3312,min_diffuse,10,30,3,3,0.05,0.95,0.7201061940811622,13,2.0,1,2.0,1,2.0,1
3313,min_diffuse,10,30,3,3,0.05,0.95,0.9371580635990588,8,2.0,1,2.0,1,2.0,1
3314,min_diffuse,10,30,3,3,0.05,0.95,0.9499778284847308,14,2.0,1,2.0,1,2.0,1
3315,min_diffuse,10,30,3,3,0.05,0.95,0.8092126913705497,3,1.0,1,1.0,1,2.0,0
3316,min_diffuse,10,30,3,3,0.05,0.95,0.9241526803698824,51,4.0,0,3.0,1,3.0,1
3317,min_diffuse,10,30,3,3,0.05,0.95,0.9248494887062688,5,2.0,1,2.0,1,2.0,1
3318,min_diffuse,10,30,3,3,0.05,0.95,0.8968753895880426,6,2.0,1,2.0,1,2.0,1
3319,min_diffuse,10,30,3,3,0.05,0.95,0.7809307133287144,3,1.0,1,1.0,1,2.0,0
3320,min_diffuse,10,30,3,3,0.05,0.95,0.8837089926261225,13,3.0,0,2.0,1,2.0,1
3321,min_diffuse,10,30,3,3,0.05,0.95,0.9283491355520254,27,3.0,0,3.0,0,2.0,1
3322,min_diffuse,10,30,3,3,0.05,0.95,0.9034353208554592,2,1.0,1,1.0,1,1.0,1
3323,min_diffuse,10,30,3,3,0.05,0.95,0.7834525427513949,7,2.0,1,2.0,1,2.0,1
3324,min_diffuse,10,30,3,3,0.05,0.95,0.8303708351296846,7,2.0,1,2.0,1,2.0,1
3325,min_diffuse,10,30,3,3,0.05,0.95,0.9328322584155008,17,3.0,0,2.0,1,3.0,0
3326,min_diffuse,10,30,3,3,0.05,0.95,0.8751743849271182,16,2.0,1,2.0,1,2.0,1
3327,min_diffuse,10,30,3,3,0.05,0.95,0.8339022080054819,9,2.0,1,2.0,1,2.0,1
3328,min_diffuse,10,30,3,3,0.05,0.95,0.9288132937122656,3,1.0,1,2.0,0,2.0,0
3329,min_diffuse,10,30,3,3,0.05,0.95,0.8709467950180247,4,2.0,1,2.0,1,2.0,1
3330,min_diffuse,10,30,3,3,0.05,0.95,0.8489409592148023,11,2.0,1,2.0,1,2.0,1
3331,min_diffuse,10,30,3,3,0.05,0.95,0.8846845692055871,10,2.0,1,2.0,1,3.0,0
3332,min_diffuse,10,30,3,3,0.05,0.95,0.8048315099397593,2,1.0,1,1.0,1,1.0,1
3333,min_diffuse,10,30,3,3,0.05,0.95,0.9378844755444876,10,2.0,1,2.0,1,2.0,1
3334,min_diffuse,10,30,3,3,0.05,0.95,0.8929280781968687,25,3.0,1,3.0,1,3.0,1
3335,min_diffuse,10,30,3,3,0.05,0.95,0.8570673504449934,10,2.0,1,2.0,1,2.0,1
3336,min_diffuse,10,30,3,3,0.05,0.95,0.8521611227302724,7,2.0,1,2.0,1,2.0,1
3337,min_diffuse,10,30,3,3,0.05,0.95,0.8940124752460858,19,2.0,1,2.0,1,2.0,1
3338,min_diffuse,10,30,3,3,0.05,0.95,0.9160220712294216,9,2.0,1,2.0,1,2.0,1
3339,min_diffuse,10,30,3,3,0.05,0.95,0.9174308111835804,31,3.0,0,3.0,0,2.0,1
3340,min_diffuse,10,30,3,3,0.05,0.95,0.9314533816503728,22,2.0,1,2.0,1,2.0,1
3341,min_diffuse,10,30,3,3,0.05,0.95,0.9007234101215223,11,2.0,1,2.0,1,2.0,1
3342,min_diffuse,10,30,3,3,0.05,0.95,0.9329945945925084,28,3.0,0,3.0,0,2.0,1
3343,min_diffuse,10,30,3,3,0.05,0.95,0.8877649837582995,10,2.0,1,2.0,1,2.0,1
3344,min_diffuse,10,30,3,3,0.05,0.95,0.8069671935106969,5,2.0,1,2.0,1,2.0,1
3345,min_diffuse,10,30,3,3,0.05,0.95,0.8864329596628356,21,3.0,1,3.0,1,3.0,1
3346,min_diffuse,10,30,3,3,0.05,0.95,0.8810850618906196,14,2.0,1,2.0,1,2.0,1
3347,min_diffuse,10,30,3,3,0.05,0.95,0.945990004370548,18,3.0,0,2.0,1,2.0,1
3348,min_diffuse,10,30,3,3,0.05,0.95,0.8399487434653834,3,1.0,1,1.0,1,2.0,0
3349,min_diffuse,10,30,3,3,0.05,0.95,0.7700372618014347,4,2.0,1,2.0,1,2.0,1
3350,min_diffuse,10,30,3,3,0.05,0.95,0.920216912423846,23,3.0,0,3.0,0,2.0,1
3351,min_diffuse,10,30,3,3,0.05,0.95,0.8812920718101174,12,2.0,1,2.0,1,2.0,1
3352,min_diffuse,10,30,3,3,0.05,0.95,0.901653846359639,35,3.0,1,3.0,1,3.0,1
3353,min_diffuse,10,30,3,3,0.05,0.95,0.7507247630403331,8,2.0,1,2.0,1,2.0,1
3354,min_diffuse,10,30,3,3,0.05,0.95,0.8784531909679367,3,1.0,1,1.0,1,2.0,0
3355,min_diffuse,10,30,3,3,0.05,0.95,0.8470146583134451,20,3.0,1,3.0,1,3.0,1
3356,min_diffuse,10,30,3,3,0.05,0.95,0.830720976675881,9,2.0,0,2.0,0,1.0,1
3357,min_diffuse,10,30,3,3,0.05,0.95,0.9036440725576076,23,3.0,1,3.0,1,3.0,1
3358,min_diffuse,10,30,3,3,0.05,0.95,0.944556396944076,17,2.0,1,2.0,1,2.0,1
3359,min_diffuse,10,30,3,3,0.05,0.95,0.9456698628789972,15,2.0,1,2.0,1,2.0,1
3360,min_diffuse,10,30,3,3,0.05,0.95,0.8729899991416459,8,2.0,1,2.0,1,2.0,1
3361,min_diffuse,10,30,3,3,0.05,0.95,0.8372900251255292,11,2.0,1,2.0,1,2.0,1
3362,min_diffuse,10,30,3,3,0.05,0.95,0.9359846048782272,44,5.0,1,5.0,1,5.0,1
3363,min_diffuse,10,30,3,3,0.05,0.95,0.928139281209771,8,2.0,1,2.0,1,2.0,1
3364,min_diffuse,10,30,3,3,0.05,0.95,0.7915021840894247,6,2.0,1,2.0,1,2.0,1
3365,min_diffuse,10,30,3,3,0.05,0.95,0.832779177936653,28,3.0,0,2.0,1,2.0,1
3366,min_diffuse,10,30,3,3,0.05,0.95,0.920322940048594,24,3.0,1,3.0,1,3.0,1
3367,min_diffuse,10,30,3,3,0.05,0.95,0.9311487389920814,10,2.0,1,2.0,1,2.0,1
3368,min_diffuse,10,30,3,3,0.05,0.95,0.8080426196456985,15,3.0,0,2.0,1,2.0,1
3369,min_diffuse,10,30,3,3,0.05,0.95,0.8640333243746056,12,2.0,1,2.0,1,2.0,1
3370,min_diffuse,10,30,3,3,0.05,0.95,0.8819989493076843,13,2.0,1,2.0,1,2.0,1
3371,min_diffuse,10,30,3,3,0.05,0.95,0.944820690820655,26,2.0,1,2.0,1,3.0,0
3372,min_diffuse,10,30,3,3,0.05,0.95,0.8902175704805251,11,2.0,1,2.0,1,2.0,1
3373,min_diffuse,10,30,3,3,0.05,0.95,0.9100600330278044,8,2.0,1,2.0,1,2.0,1
3374,min_diffuse,10,30,3,3,0.05,0.95,0.9433979861653772,15,2.0,1,2.0,1,2.0,1
3375,min_diffuse,10,30,3,3,0.05,0.95,0.924924078885592,57,5.0,1,5.0,1,5.0,1
3376,min_diffuse,10,30,3,3,0.05,0.95,0.6206116042039209,3,1.0,1,1.0,1,1.0,1
3377,min_diffuse,10,30,3,3,0.05,0.95,0.911284228113616,7,2.0,1,2.0,1,2.0,1
3378,min_diffuse,10,30,3,3,0.05,0.95,0.924298483177113,7,2.0,1,2.0,1,2.0,1
3379,min_diffuse,10,30,3,3,0.05,0.95,0.7578111986210821,5,2.0,1,2.0,1,2.0,1
3380,min_diffuse,10,30,3,3,0.05,0.95,0.9114455085272634,7,2.0,1,2.0,1,2.0,1
3381,min_diffuse,10,30,3,3,0.05,0.95,0.9037873914100992,13,2.0,1,2.0,1,3.0,0
3382,min_diffuse,10,30,3,3,0.05,0.95,0.8044675918851598,9,2.0,1,2.0,1,2.0,1
3383,min_diffuse,10,30,3,3,0.05,0.95,0.8106799908409446,5,2.0,1,2.0,1,2.0,1
3384,min_diffuse,10,30,3,3,0.05,0.95,0.9348266547150428,17,3.0,1,3.0,1,3.0,1
3385,min_diffuse,10,30,3,3,0.05,0.95,0.8452285723318171,9,2.0,1,2.0,1,2.0,1
3386,min_diffuse,10,30,3,3,0.05,0.95,0.9243847705271838,9,2.0,1,2.0,1,2.0,1
3387,min_diffuse,10,30,3,3,0.05,0.95,0.878112290918612,5,2.0,0,1.0,1,1.0,1
3388,min_diffuse,10,30,3,3,0.05,0.95,0.9416857173837232,8,2.0,0,1.0,1,2.0,0
3389,min_diffuse,10,30,3,3,0.05,0.95,0.7982821502376738,7,2.0,1,2.0,1,2.0,1
3390,min_diffuse,10,30,3,3,0.05,0.95,0.850377235042162,8,2.0,1,2.0,1,2.0,1
3391,min_diffuse,10,30,3,3,0.05,0.95,0.7098141359853622,16,2.0,1,2.0,1,2.0,1
3392,min_diffuse,10,30,3,3,0.05,0.95,0.6217606326105726,3,1.0,1,1.0,1,1.0,1
3393,min_diffuse,10,30,3,3,0.05,0.95,0.8293493132294731,5,2.0,0,1.0,1,1.0,1
3394,min_diffuse,10,30,3,3,0.05,0.95,0.902354164568453,16,2.0,1,2.0,1,2.0,1
3395,min_diffuse,10,30,3,3,0.05,0.95,0.89578544338683,6,2.0,1,2.0,1,2.0,1
3396,min_diffuse,10,30,3,3,0.05,0.95,0.786308122724346,10,2.0,1,2.0,1,2.0,1
3397,min_diffuse,10,30,3,3,0.05,0.95,0.8132946482318277,11,2.0,1,2.0,1,2.0,1
3398,min_diffuse,10,30,3,3,0.05,0.95,0.8735898255585054,11,2.0,1,2.0,1,2.0,1
3399,min_diffuse,10,30,3,3,0.05,0.95,0.9489466755829126,15,3.0,0,2.0,1,2.0,1
3400,min_diffuse,10,30,3,3,0.05,0.95,0.815922158581791,6,2.0,1,2.0,1,2.0,1
3401,min_diffuse,10,30,3,3,0.05,0.95,0.9348196380464066,12,2.0,1,2.0,1,2.0,1
3402,min_diffuse,10,30,3,3,0.05,0.95,0.9446791157472892,32,3.0,1,3.0,1,3.0,1
3403,min_diffuse,10,30,3,3,0.05,0.95,0.9487930324889698,11,2.0,1,2.0,1,2.0,1
3404,min_diffuse,10,30,3,3,0.05,0.95,0.7545304156983358,2,1.0,1,1.0,1,1.0,1
3405,min_diffuse,10,30,3,3,0.05,0.95,0.925279270130098,21,3.0,1,3.0,1,3.0,1
3406,min_diffuse,10,30,3,3,0.05,0.95,0.9289015528694958,27,3.0,1,3.0,1,3.0,1
3407,min_diffuse,10,30,3,3,0.05,0.95,0.8741168810494522,18,2.0,1,2.0,1,2.0,1
3408,min_diffuse,10,30,3,3,0.05,0.95,0.894787563367267,7,2.0,0,2.0,0,1.0,1
3409,min_diffuse,10,30,3,3,0.05,0.95,0.8415877098458098,5,2.0,1,2.0,1,2.0,1
3410,min_diffuse,10,30,3,3,0.05,0.95,0.9497760374162127,8,2.0,0,1.0,1,2.0,0
3411,min_diffuse,10,30,3,3,0.05,0.95,0.8953869378154377,7,2.0,1,2.0,1,2.0,1
3412,min_diffuse,10,30,3,3,0.05,0.95,0.8729818408893252,20,3.0,1,3.0,1,3.0,1
3413,min_diffuse,10,30,3,3,0.05,0.95,0.7419173126465323,6,2.0,0,2.0,0,1.0,1
3414,min_diffuse,10,30,3,3,0.05,0.95,0.9348566676213655,8,2.0,1,2.0,1,2.0,1
3415,min_diffuse,10,30,3,3,0.05,0.95,0.8238568545695669,4,2.0,0,1.0,1,1.0,1
3416,min_diffuse,10,30,3,3,0.05,0.95,0.90522978966762,4,2.0,1,2.0,1,2.0,1
3417,min_diffuse,10,30,3,3,0.05,0.95,0.9409226931134136,15,3.0,1,3.0,1,3.0,1
3418,min_diffuse,10,30,3,3,0.05,0.95,0.9431874307070962,26,3.0,0,2.0,1,2.0,1
3419,min_diffuse,10,30,3,3,0.05,0.95,0.9269520018079368,18,3.0,1,3.0,1,3.0,1
3420,min_diffuse,10,30,3,3,0.05,0.95,0.9352931981940192,9,2.0,1,2.0,1,2.0,1
3421,min_diffuse,10,30,3,3,0.05,0.95,0.855089882717013,2,1.0,1,1.0,1,1.0,1
3422,min_diffuse,10,30,3,3,0.05,0.95,0.9315788791473232,7,2.0,1,2.0,1,2.0,1
3423,min_diffuse,10,30,3,3,0.05,0.95,0.9370325120597676,11,2.0,1,2.0,1,2.0,1
3424,min_diffuse,10,30,3,3,0.05,0.95,0.8126096329735136,7,2.0,0,2.0,0,1.0,1
3425,min_diffuse,10,30,3,3,0.05,0.95,0.9163397749223277,18,2.0,1,2.0,1,2.0,1
3426,min_diffuse,10,30,3,3,0.05,0.95,0.7620464720869072,2,1.0,1,1.0,1,1.0,1
3427,min_diffuse,10,30,3,3,0.05,0.95,0.903264876454884,16,2.0,1,2.0,1,2.0,1
3428,min_diffuse,10,30,3,3,0.05,0.95,0.9254527240790884,26,4.0,0,3.0,1,3.0,1
3429,min_diffuse,10,30,3,3,0.05,0.95,0.6551105771058683,2,1.0,1,1.0,1,1.0,1
3430,min_diffuse,10,30,3,3,0.05,0.95,0.9396688793998684,16,3.0,1,3.0,1,3.0,1
3431,min_diffuse,10,30,3,3,0.05,0.95,0.8118740628766591,4,2.0,0,1.0,1,1.0,1
3432,min_diffuse,10,30,3,3,0.05,0.95,0.8688745011819234,9,2.0,1,2.0,1,2.0,1
3433,min_diffuse,10,30,3,3,0.05,0.95,0.7622421300542745,2,1.0,1,1.0,1,2.0,0
3434,min_diffuse,10,30,3,3,0.05,0.95,0.9245217124734918,8,2.0,1,2.0,1,2.0,1
3435,min_diffuse,10,30,3,3,0.05,0.95,0.9408114984408184,10,2.0,1,3.0,0,3.0,0
3436,min_diffuse,10,30,3,3,0.05,0.95,0.8911928990196956,6,2.0,1,2.0,1,2.0,1
3437,min_diffuse,10,30,3,3,0.05,0.95,0.933497844357112,26,3.0,1,3.0,1,3.0,1
3438,min_diffuse,10,30,3,3,0.05,0.95,0.7891076152456524,6,2.0,0,2.0,0,1.0,1
3439,min_diffuse,10,30,3,3,0.05,0.95,0.7944087387513337,7,2.0,1,2.0,1,2.0,1
3440,min_diffuse,10,30,3,3,0.05,0.95,0.9291649093045592,16,3.0,1,3.0,1,3.0,1
3441,min_diffuse,10,30,3,3,0.05,0.95,0.931791368384493,13,2.0,1,2.0,1,2.0,1
3442,min_diffuse,10,30,3,3,0.05,0.95,0.8904025306519409,10,2.0,1,2.0,1,2.0,1
3443,min_diffuse,10,30,3,3,0.05,0.95,0.9311918580700568,22,3.0,1,3.0,1,3.0,1
3444,min_diffuse,10,30,3,3,0.05,0.95,0.8977148815560083,11,2.0,1,2.0,1,2.0,1
3445,min_diffuse,10,30,3,3,0.05,0.95,0.8971524862877197,16,3.0,0,2.0,1,2.0,1
3446,min_diffuse,10,30,3,3,0.05,0.95,0.8902428503501325,4,2.0,0,1.0,1,1.0,1
3447,min_diffuse,10,30,3,3,0.05,0.95,0.8867492998518492,12,3.0,1,3.0,1,3.0,1
3448,min_diffuse,10,30,3,3,0.05,0.95,0.8751432470639163,4,2.0,1,2.0,1,2.0,1
3449,min_diffuse,10,30,3,3,0.05,0.95,0.8406536715206409,4,2.0,0,1.0,1,2.0,0
3450,min_diffuse,10,30,3,3,0.05,0.95,0.8184683544679275,10,2.0,1,2.0,1,2.0,1
3451,min_diffuse,10,30,3,3,0.05,0.95,0.8592270884721733,7,2.0,1,2.0,1,2.0,1
3452,min_diffuse,10,30,3,3,0.05,0.95,0.8550789397937473,21,4.0,0,3.0,1,3.0,1
3453,min_diffuse,10,30,3,3,0.05,0.95,0.9194716060725748,21,3.0,1,3.0,1,3.0,1
3454,min_diffuse,10,30,3,3,0.05,0.95,0.6467514356930794,6,2.0,1,2.0,1,2.0,1
3455,min_diffuse,10,30,3,3,0.05,0.95,0.9281849808154226,10,2.0,1,2.0,1,2.0,1
3456,min_diffuse,10,30,3,3,0.05,0.95,0.9020208020149804,12,3.0,0,2.0,1,2.0,1
3457,min_diffuse,10,30,3,3,0.05,0.95,0.7833514679448894,4,2.0,0,1.0,1,1.0,1
3458,min_diffuse,10,30,3,3,0.05,0.95,0.6331703210118355,6,2.0,1,2.0,1,2.0,1
3459,min_diffuse,10,30,3,3,0.05,0.95,0.9115230372005858,3,1.0,1,1.0,1,2.0,0
3460,min_diffuse,10,30,3,3,0.05,0.95,0.8492551523377068,12,3.0,0,2.0,1,2.0,1
3461,min_diffuse,10,30,3,3,0.05,0.95,0.9193727169704184,10,2.0,1,2.0,1,2.0,1
3462,min_diffuse,10,30,3,3,0.05,0.95,0.859451762419846,5,2.0,1,2.0,1,2.0,1
3463,min_diffuse,10,30,3,3,0.05,0.95,0.9069764243824224,5,2.0,1,2.0,1,2.0,1
3464,min_diffuse,10,30,3,3,0.05,0.95,0.8898648437898488,10,2.0,1,2.0,1,2.0,1
3465,min_diffuse,10,30,3,3,0.05,0.95,0.71532699934024,4,2.0,1,2.0,1,2.0,1
3466,min_diffuse,10,30,3,3,0.05,0.95,0.9165367955652768,24,3.0,0,2.0,1,2.0,1
3467,min_diffuse,10,30,3,3,0.05,0.95,0.9438342548079176,10,2.0,1,2.0,1,2.0,1
3468,min_diffuse,10,30,3,3,0.05,0.95,0.9174722225976576,14,3.0,0,2.0,1,3.0,0
3469,min_diffuse,10,30,3,3,0.05,0.95,0.8986614863144134,14,2.0,1,2.0,1,2.0,1
3470,min_diffuse,10,30,3,3,0.05,0.95,0.9039443722231444,7,2.0,1,2.0,1,2.0,1
3471,min_diffuse,10,30,3,3,0.05,0.95,0.8878120596311679,4,2.0,0,1.0,1,2.0,0
3472,min_diffuse,10,30,3,3,0.05,0.95,0.8670959778213393,11,3.0,0,2.0,1,2.0,1
3473,min_diffuse,10,30,3,3,0.05,0.95,0.7793199147490151,10,2.0,1,2.0,1,2.0,1
3474,min_diffuse,10,30,3,3,0.05,0.95,0.9252160005641474,24,2.0,1,2.0,1,2.0,1
3475,min_diffuse,10,30,3,3,0.05,0.95,0.6891900309639791,4,2.0,1,2.0,1,2.0,1
3476,min_diffuse,10,30,3,3,0.05,0.95,0.8234460343598061,9,2.0,1,2.0,1,2.0,1
3477,min_diffuse,10,30,3,3,0.05,0.95,0.8525071856671078,15,3.0,0,2.0,1,2.0,1
3478,min_diffuse,10,30,3,3,0.05,0.95,0.8162003925888454,10,2.0,1,2.0,1,2.0,1
3479,min_diffuse,10,30,3,3,0.05,0.95,0.7129089243386011,6,2.0,1,2.0,1,2.0,1
3480,min_diffuse,10,30,3,3,0.05,0.95,0.7640509309474333,7,2.0,1,2.0,1,2.0,1
3481,min_diffuse,10,30,3,3,0.05,0.95,0.7948131147839208,3,1.0,1,1.0,1,2.0,0
3482,min_diffuse,10,30,3,3,0.05,0.95,0.7772414522815364,3,1.0,1,1.0,1,2.0,0
3483,min_diffuse,10,30,3,3,0.05,0.95,0.9207223572391264,12,3.0,0,2.0,1,2.0,1
3484,min_diffuse,10,30,3,3,0.05,0.95,0.7939163474312668,6,2.0,1,2.0,1,2.0,1
3485,min_diffuse,10,30,3,3,0.05,0.95,0.9237507122606876,9,2.0,1,2.0,1,2.0,1
3486,min_diffuse,10,30,3,3,0.05,0.95,0.843393945691954,7,2.0,1,2.0,1,2.0,1
3487,min_diffuse,10,30,3,3,0.05,0.95,0.8803044130569507,22,3.0,1,3.0,1,3.0,1
3488,min_diffuse,10,30,3,3,0.05,0.95,0.9244718016053748,55,5.0,1,5.0,1,5.0,1
3489,min_diffuse,10,30,3,3,0.05,0.95,0.7343830966379541,8,2.0,1,2.0,1,2.0,1
3490,min_diffuse,10,30,3,3,0.05,0.95,0.7902173390616465,14,3.0,0,2.0,1,3.0,0
3491,min_diffuse,10,30,3,3,0.05,0.95,0.9441553592172788,5,2.0,1,2.0,1,2.0,1
3492,min_diffuse,10,30,3,3,0.05,0.95,0.9281559720110796,11,3.0,0,2.0,1,2.0,1
3493,min_diffuse,10,30,3,3,0.05,0.95,0.9128084408236632,32,3.0,1,3.0,1,3.0,1
3494,min_diffuse,10,30,3,3,0.05,0.95,0.8177792830803412,8,2.0,1,2.0,1,2.0,1
3495,min_diffuse,10,30,3,3,0.05,0.95,0.9463921366540056,11,2.0,1,2.0,1,3.0,0
3496,min_diffuse,10,30,3,3,0.05,0.95,0.926995655073696,16,2.0,1,2.0,1,2.0,1
3497,min_diffuse,10,30,3,3,0.05,0.95,0.9230178693597308,19,3.0,1,3.0,1,3.0,1
3498,min_diffuse,10,30,3,3,0.05,0.95,0.7145019661186535,3,1.0,1,1.0,1,1.0,1
3499,min_diffuse,10,30,3,3,0.05,0.95,0.8061770880397672,11,2.0,1,2.0,1,2.0,1
3500,min_diffuse,10,30,3,3,0.05,0.95,0.7205593802890293,4,2.0,1,2.0,1,2.0,1
3501,min_diffuse,10,30,3,3,0.05,0.95,0.847673082062435,11,2.0,1,2.0,1,2.0,1
3502,min_diffuse,10,30,3,3,0.05,0.95,0.8091901519441909,8,2.0,1,2.0,1,2.0,1
3503,min_diffuse,10,30,3,3,0.05,0.95,0.8982152235211058,6,2.0,1,2.0,1,2.0,1
3504,min_diffuse,10,30,3,3,0.05,0.95,0.8847540270309654,13,2.0,1,2.0,1,2.0,1
3505,min_diffuse,10,30,3,3,0.05,0.95,0.8516933472100214,4,2.0,0,1.0,1,2.0,0
3506,min_diffuse,10,30,3,3,0.05,0.95,0.9167306102695266,5,2.0,1,2.0,1,2.0,1
3507,min_diffuse,10,30,3,3,0.05,0.95,0.870165793460709,27,2.0,1,2.0,1,2.0,1
3508,min_diffuse,10,30,3,3,0.05,0.95,0.8869098314666006,4,2.0,1,2.0,1,2.0,1
3509,min_diffuse,10,30,3,3,0.05,0.95,0.8908023560576578,43,3.0,1,3.0,1,3.0,1
3510,min_diffuse,10,30,3,3,0.05,0.95,0.9222060827123374,7,2.0,1,2.0,1,2.0,1
3511,min_diffuse,10,30,3,3,0.05,0.95,0.8874111382345166,7,2.0,1,2.0,1,2.0,1
3512,min_diffuse,10,30,3,3,0.05,0.95,0.8750240106398963,11,2.0,1,2.0,1,2.0,1
3513,min_diffuse,10,30,3,3,0.05,0.95,0.8807503599714003,11,2.0,1,2.0,1,2.0,1
3514,min_diffuse,10,30,3,3,0.05,0.95,0.9327535773642684,10,2.0,1,2.0,1,2.0,1
3515,min_diffuse,10,30,3,3,0.05,0.95,0.9013373159335972,6,2.0,1,2.0,1,2.0,1
3516,min_diffuse,10,30,3,3,0.05,0.95,0.8810004417818461,7,2.0,1,2.0,1,2.0,1
3517,min_diffuse,10,30,3,3,0.05,0.95,0.8448156073888349,7,2.0,1,2.0,1,2.0,1
3518,min_diffuse,10,30,3,3,0.05,0.95,0.9091102499873918,13,2.0,1,2.0,1,2.0,1
3519,min_diffuse,10,30,3,3,0.05,0.95,0.8275971530008042,11,2.0,1,2.0,1,2.0,1
3520,min_diffuse,10,30,3,3,0.05,0.95,0.7600609790613332,8,2.0,1,2.0,1,2.0,1
3521,min_diffuse,10,30,3,3,0.05,0.95,0.6833426165197384,2,1.0,1,1.0,1,1.0,1
3522,min_diffuse,10,30,3,3,0.05,0.95,0.921749896885209,6,2.0,1,2.0,1,2.0,1
3523,min_diffuse,10,30,3,3,0.05,0.95,0.8770571162489369,7,2.0,1,2.0,1,2.0,1
3524,min_diffuse,10,30,3,3,0.05,0.95,0.9388556594110122,4,2.0,1,2.0,1,2.0,1
3525,min_diffuse,10,30,3,3,0.05,0.95,0.7980455388783032,7,2.0,0,2.0,0,1.0,1
3526,min_diffuse,10,30,3,3,0.05,0.95,0.8803487738097466,11,2.0,1,2.0,1,2.0,1
3527,min_diffuse,10,30,3,3,0.05,0.95,0.93205443235191,49,4.0,0,4.0,0,3.0,1
3528,min_diffuse,10,30,3,3,0.05,0.95,0.8782856355111512,6,2.0,1,2.0,1,2.0,1
3529,min_diffuse,10,30,3,3,0.05,0.95,0.8896884040471411,20,3.0,1,3.0,1,3.0,1
3530,min_diffuse,10,30,3,3,0.05,0.95,0.9390393059778468,8,2.0,1,2.0,1,2.0,1
3531,min_diffuse,10,30,3,3,0.05,0.95,0.8946976373222347,7,2.0,1,2.0,1,2.0,1
3532,min_diffuse,10,30,3,3,0.05,0.95,0.8989774192018338,7,2.0,1,2.0,1,2.0,1
3533,min_diffuse,10,30,3,3,0.05,0.95,0.9321172757828128,27,3.0,0,3.0,0,2.0,1
3534,min_diffuse,10,30,3,3,0.05,0.95,0.898614323840777,6,2.0,1,2.0,1,2.0,1
3535,min_diffuse,10,30,3,3,0.05,0.95,0.9250124586162484,11,2.0,1,2.0,1,2.0,1
3536,min_diffuse,10,30,3,3,0.05,0.95,0.9432603872633684,46,3.0,1,3.0,1,3.0,1
3537,min_diffuse,10,30,3,3,0.05,0.95,0.9258152703341332,7,2.0,1,2.0,1,2.0,1
3538,min_diffuse,10,30,3,3,0.05,0.95,0.856177250669625,7,2.0,1,2.0,1,2.0,1
3539,min_diffuse,10,30,3,3,0.05,0.95,0.9281647033007664,13,2.0,1,2.0,1,3.0,0
3540,min_diffuse,10,30,3,3,0.05,0.95,0.8815716605510654,24,3.0,0,2.0,1,2.0,1
3541,min_diffuse,10,30,3,3,0.05,0.95,0.9413783165133092,50,4.0,0,3.0,1,3.0,1
3542,min_diffuse,10,30,3,3,0.05,0.95,0.7500383421244285,6,2.0,1,2.0,1,2.0,1
3543,min_diffuse,10,30,3,3,0.05,0.95,0.9141502655153204,25,3.0,0,3.0,0,2.0,1
3544,min_diffuse,10,30,3,3,0.05,0.95,0.858516601490893,5,2.0,1,2.0,1,2.0,1
3545,min_diffuse,10,30,3,3,0.05,0.95,0.8395175683664127,6,2.0,1,2.0,1,2.0,1
3546,min_diffuse,10,30,3,3,0.05,0.95,0.735855243357985,5,2.0,1,2.0,1,2.0,1
3547,min_diffuse,10,30,3,3,0.05,0.95,0.908720706594922,14,3.0,0,2.0,1,3.0,0
3548,min_diffuse,10,30,3,3,0.05,0.95,0.8454867897057563,3,1.0,1,1.0,1,1.0,1
3549,min_diffuse,10,30,3,3,0.05,0.95,0.8536829426420132,8,2.0,1,2.0,1,2.0,1
3550,min_diffuse,10,30,3,3,0.05,0.95,0.949429474149196,7,2.0,1,2.0,1,2.0,1
3551,min_diffuse,10,30,3,3,0.05,0.95,0.9327363522965112,5,2.0,0,1.0,1,1.0,1
3552,min_diffuse,10,30,3,3,0.05,0.95,0.7799387632470056,7,2.0,1,2.0,1,2.0,1
3553,min_diffuse,10,30,3,3,0.05,0.95,0.9296113552741124,24,3.0,1,3.0,1,3.0,1
3554,min_diffuse,10,30,3,3,0.05,0.95,0.808288272360519,10,2.0,1,2.0,1,2.0,1
3555,min_diffuse,10,30,3,3,0.05,0.95,0.8056049764834782,13,3.0,1,3.0,1,3.0,1
3556,min_diffuse,10,30,3,3,0.05,0.95,0.8933990990362044,18,3.0,1,3.0,1,3.0,1
3557,min_diffuse,10,30,3,3,0.05,0.95,0.8971116375519488,11,2.0,1,2.0,1,2.0,1
3558,min_diffuse,10,30,3,3,0.05,0.95,0.6721378919446582,4,2.0,1,2.0,1,2.0,1
3559,min_diffuse,10,30,3,3,0.05,0.95,0.880596460250367,14,2.0,1,2.0,1,2.0,1
3560,min_diffuse,10,30,3,3,0.05,0.95,0.8912988714147994,6,2.0,1,2.0,1,2.0,1
3561,min_diffuse,10,30,3,3,0.05,0.95,0.8522297527733983,6,2.0,1,2.0,1,2.0,1
3562,min_diffuse,10,30,3,3,0.05,0.95,0.7679805977709514,4,2.0,0,1.0,1,1.0,1
3563,min_diffuse,10,30,3,3,0.05,0.95,0.8132884796214958,9,2.0,1,2.0,1,2.0,1
3564,min_diffuse,10,30,3,3,0.05,0.95,0.925465221228154,26,2.0,1,2.0,1,2.0,1
3565,min_diffuse,10,30,3,3,0.05,0.95,0.8526614119011193,3,1.0,1,2.0,0,2.0,0
3566,min_diffuse,10,30,3,3,0.05,0.95,0.9280481502677712,26,3.0,1,3.0,1,3.0,1
3567,min_diffuse,10,30,3,3,0.05,0.95,0.9442259200047288,4,2.0,0,1.0,1,1.0,1
3568,min_diffuse,10,30,3,3,0.05,0.95,0.8207045754306956,3,1.0,1,2.0,0,2.0,0
3569,min_diffuse,10,30,3,3,0.05,0.95,0.8522868118737644,11,2.0,1,2.0,1,2.0,1
3570,min_diffuse,10,30,3,3,0.05,0.95,0.8729428901340194,4,2.0,1,2.0,1,2.0,1
3571,min_diffuse,10,30,3,3,0.05,0.95,0.9399511313258893,5,2.0,1,2.0,1,2.0,1
3572,min_diffuse,10,30,3,3,0.05,0.95,0.9071392479492056,4,2.0,1,2.0,1,2.0,1
3573,min_diffuse,10,30,3,3,0.05,0.95,0.8572315229978147,21,3.0,1,3.0,1,3.0,1
3574,min_diffuse,10,30,3,3,0.05,0.95,0.9322355039393316,4,2.0,1,2.0,1,2.0,1
3575,min_diffuse,10,30,3,3,0.05,0.95,0.9127417795761144,2,1.0,1,1.0,1,2.0,0
3576,min_diffuse,10,30,3,3,0.05,0.95,0.8782782266222516,18,3.0,1,3.0,1,3.0,1
3577,min_diffuse,10,30,3,3,0.05,0.95,0.8340740880411778,6,2.0,1,2.0,1,2.0,1
3578,min_diffuse,10,30,3,3,0.05,0.95,0.9316644018991724,14,2.0,1,2.0,1,2.0,1
3579,min_diffuse,10,30,3,3,0.05,0.95,0.8131764852772398,7,2.0,0,2.0,0,1.0,1
3580,min_diffuse,10,30,3,3,0.05,0.95,0.8854931817141534,7,2.0,1,2.0,1,2.0,1
3581,min_diffuse,10,30,3,3,0.05,0.95,0.9034072264431896,20,2.0,1,2.0,1,2.0,1
3582,min_diffuse,10,30,3,3,0.05,0.95,0.9477038616320106,9,2.0,1,2.0,1,2.0,1
3583,min_diffuse,10,30,3,3,0.05,0.95,0.9296193822088576,6,2.0,1,2.0,1,2.0,1
3584,min_diffuse,10,30,3,3,0.05,0.95,0.9433115990090076,5,2.0,0,1.0,1,2.0,0
3585,min_diffuse,10,30,3,3,0.05,0.95,0.9286489031164252,22,3.0,1,3.0,1,3.0,1
3586,min_diffuse,10,30,3,3,0.05,0.95,0.8808639057187007,17,3.0,0,3.0,0,2.0,1
3587,min_diffuse,10,30,3,3,0.05,0.95,0.916947279683773,9,2.0,1,2.0,1,2.0,1
3588,min_diffuse,10,30,3,3,0.05,0.95,0.847125359498791,12,2.0,1,2.0,1,2.0,1
3589,min_diffuse,10,30,3,3,0.05,0.95,0.8884661370031497,13,2.0,1,2.0,1,2.0,1
3590,min_diffuse,10,30,3,3,0.05,0.95,0.9237911088810886,14,3.0,0,2.0,1,2.0,1
3591,min_diffuse,10,30,3,3,0.05,0.95,0.4278646161351707,3,1.0,1,1.0,1,1.0,1
3592,min_diffuse,10,30,3,3,0.05,0.95,0.9293974136922032,51,4.0,0,4.0,0,3.0,1
3593,min_diffuse,10,30,3,3,0.05,0.95,0.9154229488187025,9,2.0,1,2.0,1,2.0,1
3594,min_diffuse,10,30,3,3,0.05,0.95,0.7429630892019081,2,1.0,1,1.0,1,1.0,1
3595,min_diffuse,10,30,3,3,0.05,0.95,0.9452481922167756,30,3.0,1,3.0,1,3.0,1
3596,min_diffuse,10,30,3,3,0.05,0.95,0.9047962255947948,17,3.0,1,3.0,1,3.0,1
3597,min_diffuse,10,30,3,3,0.05,0.95,0.9144015509042468,9,2.0,1,2.0,1,2.0,1
3598,min_diffuse,10,30,3,3,0.05,0.95,0.6392182886372666,7,2.0,1,2.0,1,2.0,1
3599,min_diffuse,10,30,3,3,0.05,0.95,0.8960875141045835,12,3.0,1,3.0,1,4.0,0
3600,min_diffuse,10,30,3,3,0.05,0.95,0.8292593080509608,4,2.0,0,2.0,0,1.0,1
3601,min_diffuse,10,30,3,3,0.05,0.95,0.8848232351620366,8,2.0,1,2.0,1,2.0,1
3602,min_diffuse,10,30,3,3,0.05,0.95,0.8999158864889086,8,2.0,1,2.0,1,2.0,1
3603,min_diffuse,10,30,3,3,0.05,0.95,0.8425064581606162,3,1.0,1,1.0,1,1.0,1
3604,min_diffuse,10,30,3,3,0.05,0.95,0.8975307516136108,5,2.0,0,1.0,1,2.0,0
3605,min_diffuse,10,30,3,3,0.05,0.95,0.7914918756667985,5,2.0,1,2.0,1,2.0,1
3606,min_diffuse,10,30,3,3,0.05,0.95,0.8267065529434854,9,2.0,1,2.0,1,2.0,1
3607,min_diffuse,10,30,3,3,0.05,0.95,0.9236347323073284,9,2.0,1,2.0,1,2.0,1
3608,min_diffuse,10,30,3,3,0.05,0.95,0.9206715988932506,5,2.0,0,1.0,1,2.0,0
3609,min_diffuse,10,30,3,3,0.05,0.95,0.9023300512736906,12,2.0,1,2.0,1,2.0,1
3610,min_diffuse,10,30,3,3,0.05,0.95,0.8919243490342725,15,3.0,0,2.0,1,2.0,1
3611,min_diffuse,10,30,3,3,0.05,0.95,0.9126195492131426,15,3.0,0,2.0,1,3.0,0
3612,min_diffuse,10,30,3,3,0.05,0.95,0.9413630892354964,22,3.0,1,3.0,1,3.0,1
3613,min_diffuse,10,30,3,3,0.05,0.95,0.8936216273029967,15,2.0,1,2.0,1,2.0,1
3614,min_diffuse,10,30,3,3,0.05,0.95,0.8491229837058223,6,2.0,1,2.0,1,2.0,1
3615,min_diffuse,10,30,3,3,0.05,0.95,0.8197798216780039,16,3.0,1,3.0,1,3.0,1
3616,min_diffuse,10,30,3,3,0.05,0.95,0.9104702237358387,5,2.0,1,2.0,1,2.0,1
3617,min_diffuse,10,30,3,3,0.05,0.95,0.9180915526502476,12,2.0,1,2.0,1,2.0,1
3618,min_diffuse,10,30,3,3,0.05,0.95,0.8165998025457348,4,2.0,0,1.0,1,2.0,0
3619,min_diffuse,10,30,3,3,0.05,0.95,0.8799646036932459,9,2.0,1,2.0,1,2.0,1
3620,min_diffuse,10,30,3,3,0.05,0.95,0.9307399616625271,10,2.0,1,2.0,1,2.0,1
3621,min_diffuse,10,30,3,3,0.05,0.95,0.9271110171732768,17,2.0,1,2.0,1,2.0,1
3622,min_diffuse,10,30,3,3,0.05,0.95,0.8379972752702963,20,3.0,0,3.0,0,2.0,1
3623,min_diffuse,10,30,3,3,0.05,0.95,0.899220599100586,15,3.0,0,2.0,1,2.0,1
3624,min_diffuse,10,30,3,3,0.05,0.95,0.8506768495270547,5,2.0,1,2.0,1,2.0,1
3625,min_diffuse,10,30,3,3,0.05,0.95,0.90549947064685,4,2.0,0,1.0,1,2.0,0
3626,min_diffuse,10,30,3,3,0.05,0.95,0.8577825290238618,6,2.0,1,2.0,1,2.0,1
3627,min_diffuse,10,30,3,3,0.05,0.95,0.9060346778052206,12,2.0,1,3.0,0,3.0,0
3628,min_diffuse,10,30,3,3,0.05,0.95,0.7029377045988364,9,2.0,1,2.0,1,2.0,1
3629,min_diffuse,10,30,3,3,0.05,0.95,0.6452082676300479,2,1.0,1,1.0,1,1.0,1
3630,min_diffuse,10,30,3,3,0.05,0.95,0.889288458671561,19,3.0,0,2.0,1,3.0,0
3631,min_diffuse,10,30,3,3,0.05,0.95,0.7190538725251673,4,2.0,1,2.0,1,2.0,1
3632,min_diffuse,10,30,3,3,0.05,0.95,0.8511395187997066,16,3.0,0,3.0,0,2.0,1
3633,min_diffuse,10,30,3,3,0.05,0.95,0.9055465182899766,23,4.0,1,4.0,1,4.0,1
3634,min_diffuse,10,30,3,3,0.05,0.95,0.7071392181473511,4,2.0,0,1.0,1,1.0,1
3635,min_diffuse,10,30,3,3,0.05,0.95,0.8381160590917277,6,2.0,1,2.0,1,2.0,1
3636,min_diffuse,10,30,3,3,0.05,0.95,0.942049655488111,3,1.0,1,1.0,1,1.0,1
3637,min_diffuse,10,30,3,3,0.05,0.95,0.9096251918433652,14,3.0,0,2.0,1,2.0,1
3638,min_diffuse,10,30,3,3,0.05,0.95,0.8856673200318302,5,2.0,1,2.0,1,2.0,1
3639,min_diffuse,10,30,3,3,0.05,0.95,0.9373473047869564,30,3.0,1,3.0,1,3.0,1
3640,min_diffuse,10,30,3,3,0.05,0.95,0.8133341723751389,22,2.0,1,2.0,1,2.0,1
3641,min_diffuse,10,30,3,3,0.05,0.95,0.8840895165100808,11,2.0,1,2.0,1,2.0,1
3642,min_diffuse,10,30,3,3,0.05,0.95,0.9391410518005088,13,2.0,1,2.0,1,2.0,1
3643,min_diffuse,10,30,3,3,0.05,0.95,0.9091316607397704,9,2.0,1,2.0,1,2.0,1
3644,min_diffuse,10,30,3,3,0.05,0.95,0.945551585013252,15,3.0,0,2.0,1,3.0,0
3645,min_diffuse,10,30,3,3,0.05,0.95,0.923081999624386,7,2.0,1,2.0,1,3.0,0
3646,min_diffuse,10,30,3,3,0.05,0.95,0.9418261161106848,4,2.0,1,2.0,1,2.0,1
3647,min_diffuse,10,30,3,3,0.05,0.95,0.8999280622236566,7,2.0,1,2.0,1,2.0,1
3648,min_diffuse,10,30,3,3,0.05,0.95,0.9025266001276968,11,2.0,1,2.0,1,2.0,1
3649,min_diffuse,10,30,3,3,0.05,0.95,0.9379845424940496,22,3.0,0,2.0,1,2.0,1
3650,min_diffuse,10,30,3,3,0.05,0.95,0.9334593223410363,13,3.0,0,2.0,1,3.0,0
3651,min_diffuse,10,30,3,3,0.05,0.95,0.9346618429626216,20,3.0,0,2.0,1,2.0,1
3652,min_diffuse,10,30,3,3,0.05,0.95,0.8688517178326485,14,3.0,0,2.0,1,2.0,1
3653,min_diffuse,10,30,3,3,0.05,0.95,0.9325530011226932,17,3.0,1,3.0,1,3.0,1
3654,min_diffuse,10,30,3,3,0.05,0.95,0.8930049715187623,19,3.0,0,3.0,0,2.0,1
3655,min_diffuse,10,30,3,3,0.05,0.95,0.9167273296006296,36,4.0,0,4.0,0,3.0,1
3656,min_diffuse,10,30,3,3,0.05,0.95,0.77701219923829,7,2.0,1,2.0,1,2.0,1
3657,min_diffuse,10,30,3,3,0.05,0.95,0.8963522422086657,4,2.0,1,2.0,1,2.0,1
3658,min_diffuse,10,30,3,3,0.05,0.95,0.947996534134187,28,3.0,1,3.0,1,3.0,1
3659,min_diffuse,10,30,3,3,0.05,0.95,0.8906676721517326,7,2.0,0,1.0,1,1.0,1
3660,min_diffuse,10,30,3,3,0.05,0.95,0.8633161833432862,6,2.0,1,2.0,1,2.0,1
3661,min_diffuse,10,30,3,3,0.05,0.95,0.9392560002114728,10,2.0,1,2.0,1,2.0,1
3662,min_diffuse,10,30,3,3,0.05,0.95,0.9297298744108418,5,2.0,1,2.0,1,2.0,1
3663,min_diffuse,10,30,3,3,0.05,0.95,0.9468687208659448,35,3.0,0,2.0,1,2.0,1
3664,min_diffuse,10,30,3,3,0.05,0.95,0.929623871380584,156,8.0,0,8.0,0,7.0,1
3665,min_diffuse,10,30,3,3,0.05,0.95,0.6543280237137934,5,2.0,1,2.0,1,2.0,1
3666,min_diffuse,10,30,3,3,0.05,0.95,0.9130915807005728,13,3.0,0,2.0,1,3.0,0
3667,min_diffuse,10,30,3,3,0.05,0.95,0.8522348820729032,7,2.0,1,2.0,1,2.0,1
3668,min_diffuse,10,30,3,3,0.05,0.95,0.9362915417897458,7,2.0,1,2.0,1,2.0,1
3669,min_diffuse,10,30,3,3,0.05,0.95,0.8446174317729815,7,2.0,1,2.0,1,2.0,1
3670,min_diffuse,10,30,3,3,0.05,0.95,0.9464195062864276,33,3.0,0,3.0,0,2.0,1
3671,min_diffuse,10,30,3,3,0.05,0.95,0.841541277999752,4,2.0,0,1.0,1,2.0,0
3672,min_diffuse,10,30,3,3,0.05,0.95,0.8040292579567224,5,2.0,0,1.0,1,1.0,1
3673,min_diffuse,10,30,3,3,0.05,0.95,0.938976637741233,15,3.0,1,3.0,1,3.0,1
3674,min_diffuse,10,30,3,3,0.05,0.95,0.9372037115376088,17,3.0,0,2.0,1,2.0,1
3675,min_diffuse,10,30,3,3,0.05,0.95,0.9308830051845656,13,3.0,0,2.0,1,2.0,1
3676,min_diffuse,10,30,3,3,0.05,0.95,0.8540710874487555,7,2.0,1,2.0,1,2.0,1
3677,min_diffuse,10,30,3,3,0.05,0.95,0.8779585712437127,22,3.0,0,3.0,0,2.0,1
3678,min_diffuse,10,30,3,3,0.05,0.95,0.8795539774539648,10,2.0,1,2.0,1,2.0,1
3679,min_diffuse,10,30,3,3,0.05,0.95,0.9295136736305268,12,2.0,1,2.0,1,2.0,1
3680,min_diffuse,10,30,3,3,0.05,0.95,0.8617814210628509,11,3.0,1,3.0,1,3.0,1
3681,min_diffuse,10,30,3,3,0.05,0.95,0.8999595528603226,11,2.0,1,2.0,1,2.0,1
3682,min_diffuse,10,30,3,3,0.05,0.95,0.9282050832069014,16,3.0,1,3.0,1,3.0,1
3683,min_diffuse,10,30,3,3,0.05,0.95,0.9463530879433704,17,3.0,1,3.0,1,3.0,1
3684,min_diffuse,10,30,3,3,0.05,0.95,0.892698053316859,30,3.0,1,3.0,1,3.0,1
3685,min_diffuse,10,30,3,3,0.05,0.95,0.8932600307395254,5,2.0,1,2.0,1,2.0,1
3686,min_diffuse,10,30,3,3,0.05,0.95,0.8915975022496017,15,2.0,1,2.0,1,2.0,1
3687,min_diffuse,10,30,3,3,0.05,0.95,0.6823490897630291,7,2.0,1,2.0,1,2.0,1
3688,min_diffuse,10,30,3,3,0.05,0.95,0.9427504095492056,26,2.0,1,2.0,1,2.0,1
3689,min_diffuse,10,30,3,3,0.05,0.95,0.92191638300761,14,2.0,1,2.0,1,2.0,1
3690,min_diffuse,10,30,3,3,0.05,0.95,0.9384504520167708,18,3.0,1,3.0,1,3.0,1
3691,min_diffuse,10,30,3,3,0.05,0.95,0.8623696971222734,3,1.0,1,2.0,0,2.0,0
3692,min_diffuse,10,30,3,3,0.05,0.95,0.7838460493211846,3,1.0,1,1.0,1,1.0,1
3693,min_diffuse,10,30,3,3,0.05,0.95,0.8782343448416623,17,3.0,0,2.0,1,2.0,1
3694,min_diffuse,10,30,3,3,0.05,0.95,0.833189072458189,7,2.0,1,2.0,1,2.0,1
3695,min_diffuse,10,30,3,3,0.05,0.95,0.9409325925613358,14,3.0,1,3.0,1,3.0,1
3696,min_diffuse,10,30,3,3,0.05,0.95,0.895994890704956,7,2.0,1,2.0,1,2.0,1
3697,min_diffuse,10,30,3,3,0.05,0.95,0.9167479833323432,18,3.0,0,2.0,1,2.0,1
3698,min_diffuse,10,30,3,3,0.05,0.95,0.8575297353764697,8,2.0,1,2.0,1,2.0,1
3699,min_diffuse,10,30,3,3,0.05,0.95,0.8955612006030206,4,2.0,1,2.0,1,2.0,1
3700,min_diffuse,10,30,3,3,0.05,0.95,0.9411220105763302,13,2.0,1,2.0,1,2.0,1
3701,min_diffuse,10,30,3,3,0.05,0.95,0.7529078361912942,5,2.0,0,2.0,0,1.0,1
3702,min_diffuse,10,30,3,3,0.05,0.95,0.7318018490537788,2,1.0,1,1.0,1,1.0,1
3703,min_diffuse,10,30,3,3,0.05,0.95,0.9362180862877376,4,2.0,1,2.0,1,2.0,1
3704,min_diffuse,10,30,3,3,0.05,0.95,0.8644290266009154,4,2.0,0,1.0,1,2.0,0
3705,min_diffuse,10,30,3,3,0.05,0.95,0.8230971335889172,4,2.0,0,1.0,1,2.0,0
3706,min_diffuse,10,30,3,3,0.05,0.95,0.733687722292515,4,2.0,0,1.0,1,1.0,1
3707,min_diffuse,10,30,3,3,0.05,0.95,0.6616270481416581,5,2.0,0,1.0,1,2.0,0
3708,min_diffuse,10,30,3,3,0.05,0.95,0.9327800030723484,8,2.0,1,2.0,1,2.0,1
3709,min_diffuse,10,30,3,3,0.05,0.95,0.8627635520579154,30,2.0,1,2.0,1,2.0,1
3710,min_diffuse,10,30,3,3,0.05,0.95,0.8302159354971669,7,2.0,1,2.0,1,2.0,1
3711,min_diffuse,10,30,3,3,0.05,0.95,0.7408503482395158,5,2.0,0,1.0,1,1.0,1
3712,min_diffuse,10,30,3,3,0.05,0.95,0.7401858422760926,3,1.0,1,1.0,1,2.0,0
3713,min_diffuse,10,30,3,3,0.05,0.95,0.9367701681198504,22,3.0,1,3.0,1,3.0,1
3714,min_diffuse,10,30,3,3,0.05,0.95,0.9497477208862576,3,1.0,1,1.0,1,2.0,0
3715,min_diffuse,10,30,3,3,0.05,0.95,0.807981309595598,6,2.0,1,2.0,1,2.0,1
3716,min_diffuse,10,30,3,3,0.05,0.95,0.8696569974672635,4,2.0,0,1.0,1,1.0,1
3717,min_diffuse,10,30,3,3,0.05,0.95,0.7726110101432113,3,1.0,1,1.0,1,2.0,0
3718,min_diffuse,10,30,3,3,0.05,0.95,0.802006137537032,7,2.0,1,2.0,1,2.0,1
3719,min_diffuse,10,30,3,3,0.05,0.95,0.9315507574146604,6,2.0,1,2.0,1,2.0,1
3720,min_diffuse,10,30,3,3,0.05,0.95,0.8389852527677676,8,2.0,0,2.0,0,1.0,1
3721,min_diffuse,10,30,3,3,0.05,0.95,0.8991133760714666,22,3.0,0,3.0,0,2.0,1
3722,min_diffuse,10,30,3,3,0.05,0.95,0.6962097384431872,4,2.0,1,2.0,1,2.0,1
3723,min_diffuse,10,30,3,3,0.05,0.95,0.8945678286522774,8,2.0,1,2.0,1,2.0,1
3724,min_diffuse,10,30,3,3,0.05,0.95,0.8836794397215876,5,2.0,1,2.0,1,2.0,1
3725,min_diffuse,10,30,3,3,0.05,0.95,0.9009156545846646,7,2.0,1,2.0,1,2.0,1
3726,min_diffuse,10,30,3,3,0.05,0.95,0.9366696849285332,10,2.0,1,2.0,1,3.0,0
3727,min_diffuse,10,30,3,3,0.05,0.95,0.9093793959469376,16,3.0,1,3.0,1,3.0,1
3728,min_diffuse,10,30,3,3,0.05,0.95,0.8720038970555799,7,2.0,1,2.0,1,3.0,0
3729,min_diffuse,10,30,3,3,0.05,0.95,0.8573186894291166,3,1.0,1,1.0,1,2.0,0
3730,min_diffuse,10,30,3,3,0.05,0.95,0.891381113707658,33,2.0,1,2.0,1,2.0,1
3731,min_diffuse,10,30,3,3,0.05,0.95,0.9417171917806691,13,2.0,1,2.0,1,3.0,0
3732,min_diffuse,10,30,3,3,0.05,0.95,0.6267244011613644,6,2.0,1,2.0,1,2.0,1
3733,min_diffuse,10,30,3,3,0.05,0.95,0.7958380130312133,5,2.0,1,2.0,1,2.0,1
3734,min_diffuse,10,30,3,3,0.05,0.95,0.920897834111036,4,2.0,1,2.0,1,2.0,1
3735,min_diffuse,10,30,3,3,0.05,0.95,0.8750173591236934,9,2.0,1,2.0,1,2.0,1
3736,min_diffuse,10,30,3,3,0.05,0.95,0.8906184968540669,30,3.0,1,3.0,1,3.0,1
3737,min_diffuse,10,30,3,3,0.05,0.95,0.7552146208924276,10,2.0,1,2.0,1,2.0,1
3738,min_diffuse,10,30,3,3,0.05,0.95,0.9242668565791092,22,2.0,1,2.0,1,2.0,1
3739,min_diffuse,10,30,3,3,0.05,0.95,0.9485928472110352,12,3.0,0,2.0,1,2.0,1
3740,min_diffuse,10,30,3,3,0.05,0.95,0.8961038323127317,12,2.0,1,2.0,1,2.0,1
3741,min_diffuse,10,30,3,3,0.05,0.95,0.9360943029458516,18,2.0,1,3.0,0,3.0,0
3742,min_diffuse,10,30,3,3,0.05,0.95,0.9450399825729546,34,3.0,1,3.0,1,3.0,1
3743,min_diffuse,10,30,3,3,0.05,0.95,0.8348417653998393,14,2.0,1,2.0,1,2.0,1
3744,min_diffuse,10,30,3,3,0.05,0.95,0.9045650586135632,11,2.0,1,2.0,1,2.0,1
3745,min_diffuse,10,30,3,3,0.05,0.95,0.930612851978422,27,4.0,0,3.0,1,3.0,1
3746,min_diffuse,10,30,3,3,0.05,0.95,0.8924808249583516,7,2.0,0,2.0,0,1.0,1
3747,min_diffuse,10,30,3,3,0.05,0.95,0.7774072372093415,12,2.0,1,2.0,1,2.0,1
3748,min_diffuse,10,30,3,3,0.05,0.95,0.6052248240869452,6,2.0,1,2.0,1,2.0,1
3749,min_diffuse,10,30,3,3,0.05,0.95,0.7543746331895895,7,2.0,1,2.0,1,2.0,1
3750,min_diffuse,10,30,3,3,0.05,0.95,0.92505894178457,32,3.0,1,3.0,1,3.0,1
3751,min_diffuse,10,30,3,3,0.05,0.95,0.9425493437165108,18,3.0,1,3.0,1,3.0,1
3752,min_diffuse,10,30,3,3,0.05,0.95,0.9094246100743536,11,3.0,0,2.0,1,2.0,1
3753,min_diffuse,10,30,3,3,0.05,0.95,0.8610718248896474,21,3.0,0,2.0,1,2.0,1
3754,min_diffuse,10,30,3,3,0.05,0.95,0.9479642626198208,24,3.0,0,2.0,1,2.0,1
3755,min_diffuse,10,30,3,3,0.05,0.95,0.9264842458446192,24,3.0,1,3.0,1,3.0,1
3756,min_diffuse,10,30,3,3,0.05,0.95,0.8684163820965788,8,2.0,1,2.0,1,2.0,1
3757,min_diffuse,10,30,3,3,0.05,0.95,0.9148089480149876,27,3.0,0,3.0,0,2.0,1
3758,min_diffuse,10,30,3,3,0.05,0.95,0.940331865414752,9,2.0,1,2.0,1,2.0,1
3759,min_diffuse,10,30,3,3,0.05,0.95,0.8386221362560595,5,2.0,0,1.0,1,2.0,0
3760,min_diffuse,10,30,3,3,0.05,0.95,0.8851729693597302,15,2.0,1,2.0,1,2.0,1
3761,min_diffuse,10,30,3,3,0.05,0.95,0.8482638189161702,13,3.0,0,2.0,1,3.0,0
3762,min_diffuse,10,30,3,3,0.05,0.95,0.8725716883723788,9,2.0,1,2.0,1,2.0,1
3763,min_diffuse,10,30,3,3,0.05,0.95,0.9365483796825216,9,2.0,0,2.0,0,1.0,1
3764,min_diffuse,10,30,3,3,0.05,0.95,0.9460561197317208,11,2.0,1,2.0,1,2.0,1
3765,min_diffuse,10,30,3,3,0.05,0.95,0.9070575276038012,14,3.0,0,2.0,1,2.0,1
3766,min_diffuse,10,30,3,3,0.05,0.95,0.5938868646527325,5,2.0,1,2.0,1,2.0,1
3767,min_diffuse,10,30,3,3,0.05,0.95,0.8254216178865373,7,2.0,0,2.0,0,1.0,1
3768,min_diffuse,10,30,3,3,0.05,0.95,0.9307095630881184,12,3.0,0,2.0,1,3.0,0
3769,min_diffuse,10,30,3,3,0.05,0.95,0.7553638226522142,3,1.0,1,1.0,1,2.0,0
3770,min_diffuse,10,30,3,3,0.05,0.95,0.9305761718040568,4,2.0,1,2.0,1,2.0,1
3771,min_diffuse,10,30,3,3,0.05,0.95,0.8524461752163007,27,3.0,0,2.0,1,2.0,1
3772,min_diffuse,10,30,3,3,0.05,0.95,0.9409954999208884,34,4.0,1,4.0,1,4.0,1
3773,min_diffuse,10,30,3,3,0.05,0.95,0.6733105343857912,5,2.0,0,1.0,1,1.0,1
3774,min_diffuse,10,30,3,3,0.05,0.95,0.9309803605517748,15,3.0,1,3.0,1,3.0,1
3775,min_diffuse,10,30,3,3,0.05,0.95,0.8344530606093389,16,2.0,1,2.0,1,2.0,1
3776,min_diffuse,10,30,3,3,0.05,0.95,0.9300459448892896,17,2.0,1,3.0,0,3.0,0
3777,min_diffuse,10,30,3,3,0.05,0.95,0.8972213289785614,13,2.0,1,2.0,1,2.0,1
3778,min_diffuse,10,30,3,3,0.05,0.95,0.7943515216125305,3,1.0,1,1.0,1,2.0,0
3779,min_diffuse,10,30,3,3,0.05,0.95,0.9192801797897666,6,2.0,1,2.0,1,2.0,1
3780,min_diffuse,10,30,3,3,0.05,0.95,0.8780744252529573,23,3.0,1,3.0,1,3.0,1
3781,min_diffuse,10,30,3,3,0.05,0.95,0.8720233708801419,9,2.0,1,2.0,1,2.0,1
3782,min_diffuse,10,30,3,3,0.05,0.95,0.9205314657113614,16,3.0,1,3.0,1,3.0,1
3783,min_diffuse,10,30,3,3,0.05,0.95,0.8925778243536632,6,2.0,1,2.0,1,2.0,1
3784,min_diffuse,10,30,3,3,0.05,0.95,0.7258495941040328,2,1.0,1,1.0,1,1.0,1
3785,min_diffuse,10,30,3,3,0.05,0.95,0.8799970256592887,13,2.0,1,2.0,1,2.0,1
3786,min_diffuse,10,30,3,3,0.05,0.95,0.8378563934517069,12,2.0,1,2.0,1,2.0,1
3787,min_diffuse,10,30,3,3,0.05,0.95,0.8634278179413257,8,2.0,1,2.0,1,2.0,1
3788,min_diffuse,10,30,3,3,0.05,0.95,0.7712249029690418,4,2.0,0,1.0,1,2.0,0
3789,min_diffuse,10,30,3,3,0.05,0.95,0.889450557315677,17,3.0,1,3.0,1,3.0,1
3790,min_diffuse,10,30,3,3,0.05,0.95,0.7193544737993482,3,1.0,1,1.0,1,2.0,0
3791,min_diffuse,10,30,3,3,0.05,0.95,0.9151372711098728,48,4.0,1,4.0,1,4.0,1
3792,min_diffuse,10,30,3,3,0.05,0.95,0.9432975619784508,12,3.0,1,3.0,1,3.0,1
3793,min_diffuse,10,30,3,3,0.05,0.95,0.8523369682267968,3,1.0,1,1.0,1,1.0,1
3794,min_diffuse,10,30,3,3,0.05,0.95,0.9490902278539378,21,3.0,1,3.0,1,3.0,1
3795,min_diffuse,10,30,3,3,0.05,0.95,0.8767726663592081,4,2.0,0,1.0,1,1.0,1
3796,min_diffuse,10,30,3,3,0.05,0.95,0.8214731434701277,9,2.0,1,2.0,1,2.0,1
3797,min_diffuse,10,30,3,3,0.05,0.95,0.8801925761154611,7,2.0,1,2.0,1,2.0,1
3798,min_diffuse,10,30,3,3,0.05,0.95,0.8630685744125033,8,2.0,1,2.0,1,2.0,1
3799,min_diffuse,10,30,3,3,0.05,0.95,0.7388408011826324,8,2.0,1,2.0,1,2.0,1
3800,min_diffuse,10,30,3,3,0.05,0.95,0.7628270506836232,3,1.0,1,1.0,1,1.0,1
3801,min_diffuse,10,30,3,3,0.05,0.95,0.8938055554610862,28,3.0,0,2.0,1,2.0,1
3802,min_diffuse,10,30,3,3,0.05,0.95,0.9326777283100404,28,4.0,0,4.0,0,3.0,1
3803,min_diffuse,10,30,3,3,0.05,0.95,0.9472518206204006,23,3.0,1,3.0,1,3.0,1
3804,min_diffuse,10,30,3,3,0.05,0.95,0.942700451435878,10,2.0,1,2.0,1,2.0,1
3805,min_diffuse,10,30,3,3,0.05,0.95,0.7824454399331533,7,2.0,1,2.0,1,2.0,1
3806,min_diffuse,10,30,3,3,0.05,0.95,0.7177196715579222,4,2.0,0,1.0,1,2.0,0
3807,min_diffuse,10,30,3,3,0.05,0.95,0.9442865121119902,13,2.0,1,2.0,1,2.0,1
3808,min_diffuse,10,30,3,3,0.05,0.95,0.7665782507179508,4,2.0,1,2.0,1,2.0,1
3809,min_diffuse,10,30,3,3,0.05,0.95,0.6978028863642993,2,1.0,1,1.0,1,1.0,1
3810,min_diffuse,10,30,3,3,0.05,0.95,0.939555719686652,11,2.0,1,2.0,1,2.0,1
3811,min_diffuse,10,30,3,3,0.05,0.95,0.8754497790606512,16,2.0,1,2.0,1,2.0,1
3812,min_diffuse,10,30,3,3,0.05,0.95,0.9289239033638724,12,3.0,0,2.0,1,3.0,0
3813,min_diffuse,10,30,3,3,0.05,0.95,0.905231703392624,13,2.0,1,2.0,1,2.0,1
3814,min_diffuse,10,30,3,3,0.05,0.95,0.8435659684352241,8,2.0,1,2.0,1,2.0,1
3815,min_diffuse,10,30,3,3,0.05,0.95,0.9328486062860633,17,3.0,0,2.0,1,3.0,0
3816,min_diffuse,10,30,3,3,0.05,0.95,0.8371113773224673,11,2.0,1,2.0,1,2.0,1
3817,min_diffuse,10,30,3,3,0.05,0.95,0.9288906527676368,20,3.0,1,3.0,1,3.0,1
3818,min_diffuse,10,30,3,3,0.05,0.95,0.8169119485733274,4,2.0,1,2.0,1,2.0,1
3819,min_diffuse,10,30,3,3,0.05,0.95,0.6292950872309904,8,2.0,1,2.0,1,2.0,1
3820,min_diffuse,10,30,3,3,0.05,0.95,0.8866410992136361,28,3.0,0,2.0,1,2.0,1
3821,min_diffuse,10,30,3,3,0.05,0.95,0.8202148013785658,7,2.0,0,2.0,0,1.0,1
3822,min_diffuse,10,30,3,3,0.05,0.95,0.9172511034937066,35,3.0,1,3.0,1,3.0,1
3823,min_diffuse,10,30,3,3,0.05,0.95,0.9477602642384572,22,3.0,0,2.0,1,2.0,1
3824,min_diffuse,10,30,3,3,0.05,0.95,0.8524298195543604,19,3.0,1,3.0,1,3.0,1
3825,min_diffuse,10,30,3,3,0.05,0.95,0.945686912348776,15,3.0,0,2.0,1,3.0,0
3826,min_diffuse,10,30,3,3,0.05,0.95,0.9406487928275726,16,3.0,1,3.0,1,3.0,1
3827,min_diffuse,10,30,3,3,0.05,0.95,0.945571484829329,72,4.0,1,4.0,1,4.0,1
3828,min_diffuse,10,30,3,3,0.05,0.95,0.857669232055409,17,2.0,1,2.0,1,2.0,1
3829,min_diffuse,10,30,3,3,0.05,0.95,0.9195433432062866,29,3.0,0,2.0,1,2.0,1
3830,min_diffuse,10,30,3,3,0.05,0.95,0.9205455781486196,12,3.0,1,3.0,1,3.0,1
3831,min_diffuse,10,30,3,3,0.05,0.95,0.642202069014401,3,1.0,1,1.0,1,1.0,1
3832,min_diffuse,10,30,3,3,0.05,0.95,0.9319975301285058,33,3.0,1,3.0,1,3.0,1
3833,min_diffuse,10,30,3,3,0.05,0.95,0.939275413599191,36,4.0,0,4.0,0,3.0,1
3834,min_diffuse,10,30,3,3,0.05,0.95,0.9026724449888232,7,2.0,1,2.0,1,2.0,1
3835,min_diffuse,10,30,3,3,0.05,0.95,0.9153121112926608,10,2.0,1,2.0,1,3.0,0
3836,min_diffuse,10,30,3,3,0.05,0.95,0.9421649065342382,28,3.0,1,3.0,1,4.0,0
3837,min_diffuse,10,30,3,3,0.05,0.95,0.9170838045905942,6,2.0,1,2.0,1,2.0,1
3838,min_diffuse,10,30,3,3,0.05,0.95,0.8737740106390124,9,2.0,1,2.0,1,2.0,1
3839,min_diffuse,10,30,3,3,0.05,0.95,0.8356111790720099,7,2.0,0,2.0,0,1.0,1
3840,min_diffuse,10,30,3,3,0.05,0.95,0.9340319459971969,7,2.0,1,2.0,1,2.0,1
3841,min_diffuse,10,30,3,3,0.05,0.95,0.9373633561777812,22,4.0,0,3.0,1,4.0,0
3842,min_diffuse,10,30,3,3,0.05,0.95,0.92794898195873,18,3.0,1,3.0,1,3.0,1
3843,min_diffuse,10,30,3,3,0.05,0.95,0.9365770369006676,27,3.0,1,3.0,1,3.0,1
3844,min_diffuse,10,30,3,3,0.05,0.95,0.8119543053276637,4,2.0,1,2.0,1,2.0,1
3845,min_diffuse,10,30,3,3,0.05,0.95,0.9340284444312408,11,2.0,1,2.0,1,3.0,0
3846,min_diffuse,10,30,3,3,0.05,0.95,0.8899184353677452,6,2.0,1,2.0,1,2.0,1
3847,min_diffuse,10,30,3,3,0.05,0.95,0.9330840276394268,6,2.0,1,2.0,1,2.0,1
3848,min_diffuse,10,30,3,3,0.05,0.95,0.9473114779648578,42,5.0,1,5.0,1,5.0,1
3849,min_diffuse,10,30,3,3,0.05,0.95,0.7489360803665179,4,2.0,0,1.0,1,1.0,1
3850,min_diffuse,10,30,3,3,0.05,0.95,0.8785601899499659,7,2.0,1,2.0,1,2.0,1
3851,min_diffuse,10,30,3,3,0.05,0.95,0.7333569028918592,5,2.0,0,2.0,0,1.0,1
3852,min_diffuse,10,30,3,3,0.05,0.95,0.8967028343728384,13,3.0,1,3.0,1,3.0,1
3853,min_diffuse,10,30,3,3,0.05,0.95,0.8353457490730909,11,2.0,1,2.0,1,2.0,1
3854,min_diffuse,10,30,3,3,0.05,0.95,0.8858520449599063,6,2.0,1,2.0,1,2.0,1
3855,min_diffuse,10,30,3,3,0.05,0.95,0.7125584655084143,8,2.0,1,2.0,1,2.0,1
3856,min_diffuse,10,30,3,3,0.05,0.95,0.9389214658822628,8,2.0,1,2.0,1,2.0,1
3857,min_diffuse,10,30,3,3,0.05,0.95,0.929266519758184,10,2.0,1,3.0,0,2.0,1
3858,min_diffuse,10,30,3,3,0.05,0.95,0.930388253075201,12,2.0,1,2.0,1,2.0,1
3859,min_diffuse,10,30,3,3,0.05,0.95,0.870096827807262,7,2.0,1,2.0,1,2.0,1
3860,min_diffuse,10,30,3,3,0.05,0.95,0.82770909200566,9,2.0,1,2.0,1,2.0,1
3861,min_diffuse,10,30,3,3,0.05,0.95,0.9170349597795736,6,2.0,1,2.0,1,2.0,1
3862,min_diffuse,10,30,3,3,0.05,0.95,0.9485308442327414,53,4.0,0,3.0,1,3.0,1
3863,min_diffuse,10,30,3,3,0.05,0.95,0.9005390374878238,27,3.0,1,3.0,1,3.0,1
3864,min_diffuse,10,30,3,3,0.05,0.95,0.7598874231563486,8,2.0,1,2.0,1,2.0,1
3865,min_diffuse,10,30,3,3,0.05,0.95,0.942583546609891,53,4.0,1,4.0,1,4.0,1
3866,min_diffuse,10,30,3,3,0.05,0.95,0.936821780250793,6,2.0,1,2.0,1,2.0,1
3867,min_diffuse,10,30,3,3,0.05,0.95,0.8870353998963888,2,1.0,1,1.0,1,2.0,0
3868,min_diffuse,10,30,3,3,0.05,0.95,0.8941204431663047,7,2.0,1,2.0,1,2.0,1
3869,min_diffuse,10,30,3,3,0.05,0.95,0.9257849291258172,44,3.0,1,3.0,1,3.0,1
3870,min_diffuse,10,30,3,3,0.05,0.95,0.8380122469365467,5,2.0,1,2.0,1,2.0,1
3871,min_diffuse,10,30,3,3,0.05,0.95,0.9236649863790986,22,3.0,0,3.0,0,2.0,1
3872,min_diffuse,10,30,3,3,0.05,0.95,0.8967077629044615,6,2.0,1,2.0,1,2.0,1
3873,min_diffuse,10,30,3,3,0.05,0.95,0.8810797254711532,6,2.0,1,2.0,1,2.0,1
3874,min_diffuse,10,30,3,3,0.05,0.95,0.8956556386909481,10,3.0,0,2.0,1,2.0,1
3875,min_diffuse,10,30,3,3,0.05,0.95,0.8407653085400116,3,1.0,1,2.0,0,2.0,0
3876,min_diffuse,10,30,3,3,0.05,0.95,0.8863948907404134,8,2.0,1,2.0,1,2.0,1
3877,min_diffuse,10,30,3,3,0.05,0.95,0.8430470776970554,9,2.0,1,2.0,1,2.0,1
3878,min_diffuse,10,30,3,3,0.05,0.95,0.8638859278731935,44,4.0,0,3.0,1,3.0,1
3879,min_diffuse,10,30,3,3,0.05,0.95,0.926317940260862,6,2.0,1,2.0,1,2.0,1
3880,min_diffuse,10,30,3,3,0.05,0.95,0.7659906341956151,5,2.0,1,2.0,1,2.0,1
3881,min_diffuse,10,30,3,3,0.05,0.95,0.937614474029104,27,4.0,0,4.0,0,3.0,1
3882,min_diffuse,10,30,3,3,0.05,0.95,0.8788120668858549,10,2.0,1,2.0,1,2.0,1
3883,min_diffuse,10,30,3,3,0.05,0.95,0.8767813126158742,11,2.0,1,2.0,1,2.0,1
3884,min_diffuse,10,30,3,3,0.05,0.95,0.7706794509180926,15,2.0,1,2.0,1,2.0,1
3885,min_diffuse,10,30,3,3,0.05,0.95,0.9172794450466928,4,2.0,1,2.0,1,2.0,1
3886,min_diffuse,10,30,3,3,0.05,0.95,0.945183838046645,29,2.0,1,2.0,1,2.0,1
3887,min_diffuse,10,30,3,3,0.05,0.95,0.9357699305222325,17,3.0,0,2.0,1,3.0,0
3888,min_diffuse,10,30,3,3,0.05,0.95,0.8389763639612368,25,3.0,0,2.0,1,2.0,1
3889,min_diffuse,10,30,3,3,0.05,0.95,0.8975619002670757,9,2.0,1,2.0,1,2.0,1
3890,min_diffuse,10,30,3,3,0.05,0.95,0.928960616457032,30,3.0,1,3.0,1,3.0,1
3891,min_diffuse,10,30,3,3,0.05,0.95,0.7714514229217218,8,2.0,1,2.0,1,2.0,1
3892,min_diffuse,10,30,3,3,0.05,0.95,0.8904712861213505,3,1.0,1,1.0,1,1.0,1
3893,min_diffuse,10,30,3,3,0.05,0.95,0.90247032598185,12,2.0,1,2.0,1,2.0,1
3894,min_diffuse,10,30,3,3,0.05,0.95,0.9215231822262612,12,3.0,1,3.0,1,3.0,1
3895,min_diffuse,10,30,3,3,0.05,0.95,0.9026761920882062,21,2.0,1,2.0,1,2.0,1
3896,min_diffuse,10,30,3,3,0.05,0.95,0.9059074217929576,6,2.0,1,2.0,1,2.0,1
3897,min_diffuse,10,30,3,3,0.05,0.95,0.9392854732694824,32,3.0,0,3.0,0,2.0,1
3898,min_diffuse,10,30,3,3,0.05,0.95,0.8359250914782909,4,2.0,1,2.0,1,2.0,1
3899,min_diffuse,10,30,3,3,0.05,0.95,0.904792780634331,4,2.0,0,1.0,1,2.0,0
3900,min_diffuse,10,30,3,3,0.05,0.95,0.8948148917148098,10,2.0,1,2.0,1,2.0,1
3901,min_diffuse,10,30,3,3,0.05,0.95,0.8998035963860003,9,2.0,1,2.0,1,2.0,1
3902,min_diffuse,10,30,3,3,0.05,0.95,0.8506520764281003,3,1.0,1,1.0,1,2.0,0
3903,min_diffuse,10,30,3,3,0.05,0.95,0.8616844380101288,6,2.0,1,2.0,1,2.0,1
3904,min_diffuse,10,30,3,3,0.05,0.95,0.8996743787316465,8,2.0,1,2.0,1,2.0,1
3905,min_diffuse,10,30,3,3,0.05,0.95,0.8714954963577779,11,2.0,1,2.0,1,2.0,1
3906,min_diffuse,10,30,3,3,0.05,0.95,0.7369115305919027,2,1.0,1,1.0,1,1.0,1
3907,min_diffuse,10,30,3,3,0.05,0.95,0.7845082810854282,8,2.0,1,2.0,1,2.0,1
3908,min_diffuse,10,30,3,3,0.05,0.95,0.8771426534956059,3,1.0,1,2.0,0,2.0,0
3909,min_diffuse,10,30,3,3,0.05,0.95,0.8863231499053075,12,2.0,1,2.0,1,2.0,1
3910,min_diffuse,10,30,3,3,0.05,0.95,0.9317083835975488,14,3.0,1,3.0,1,3.0,1
3911,min_diffuse,10,30,3,3,0.05,0.95,0.8578025613209054,15,3.0,1,3.0,1,3.0,1
3912,min_diffuse,10,30,3,3,0.05,0.95,0.832439019462839,5,2.0,1,2.0,1,2.0,1
3913,min_diffuse,10,30,3,3,0.05,0.95,0.9498714580414191,7,2.0,1,2.0,1,2.0,1
3914,min_diffuse,10,30,3,3,0.05,0.95,0.9049273948128768,8,2.0,0,2.0,0,1.0,1
3915,min_diffuse,10,30,3,3,0.05,0.95,0.8031389314055978,7,2.0,1,2.0,1,2.0,1
3916,min_diffuse,10,30,3,3,0.05,0.95,0.8947696029352654,13,2.0,1,2.0,1,2.0,1
3917,min_diffuse,10,30,3,3,0.05,0.95,0.9379684332233936,33,3.0,1,3.0,1,3.0,1
3918,min_diffuse,10,30,3,3,0.05,0.95,0.8056772032482169,5,2.0,1,2.0,1,2.0,1
3919,min_diffuse,10,30,3,3,0.05,0.95,0.9315548312035288,8,2.0,1,2.0,1,2.0,1
3920,min_diffuse,10,30,3,3,0.05,0.95,0.9304310429997166,10,2.0,1,2.0,1,2.0,1
3921,min_diffuse,10,30,3,3,0.05,0.95,0.8083501011243828,9,2.0,1,2.0,1,2.0,1
3922,min_diffuse,10,30,3,3,0.05,0.95,0.7394306564346841,10,2.0,1,2.0,1,2.0,1
3923,min_diffuse,10,30,3,3,0.05,0.95,0.8309570442098371,3,1.0,1,2.0,0,2.0,0
3924,min_diffuse,10,30,3,3,0.05,0.95,0.9452745837051932,71,4.0,0,4.0,0,3.0,1
3925,min_diffuse,10,30,3,3,0.05,0.95,0.919153080806108,9,2.0,1,2.0,1,2.0,1
3926,min_diffuse,10,30,3,3,0.05,0.95,0.6316805108153261,5,2.0,1,2.0,1,2.0,1
3927,min_diffuse,10,30,3,3,0.05,0.95,0.902906735542528,22,3.0,1,3.0,1,3.0,1
3928,min_diffuse,10,30,3,3,0.05,0.95,0.9350676964420308,7,2.0,1,2.0,1,2.0,1
3929,min_diffuse,10,30,3,3,0.05,0.95,0.874583441295048,4,2.0,0,1.0,1,1.0,1
3930,min_diffuse,10,30,3,3,0.05,0.95,0.8954900064194049,11,2.0,1,2.0,1,2.0,1
3931,min_diffuse,10,30,3,3,0.05,0.95,0.839592035376428,5,2.0,1,2.0,1,2.0,1
3932,min_diffuse,10,30,3,3,0.05,0.95,0.8605405531265425,11,2.0,1,2.0,1,2.0,1
3933,min_diffuse,10,30,3,3,0.05,0.95,0.8320291179010574,3,1.0,1,1.0,1,2.0,0
3934,min_diffuse,10,30,3,3,0.05,0.95,0.8408287134102006,5,2.0,1,2.0,1,2.0,1
3935,min_diffuse,10,30,3,3,0.05,0.95,0.9040301653682224,18,3.0,1,3.0,1,3.0,1
3936,min_diffuse,10,30,3,3,0.05,0.95,0.8726722378688487,34,3.0,1,3.0,1,3.0,1
3937,min_diffuse,10,30,3,3,0.05,0.95,0.7810466460192018,6,2.0,1,2.0,1,2.0,1
3938,min_diffuse,10,30,3,3,0.05,0.95,0.938200538674109,7,2.0,1,2.0,1,2.0,1
3939,min_diffuse,10,30,3,3,0.05,0.95,0.9415128700269246,27,4.0,0,3.0,1,3.0,1
3940,min_diffuse,10,30,3,3,0.05,0.95,0.8751208655829693,6,2.0,1,2.0,1,2.0,1
3941,min_diffuse,10,30,3,3,0.05,0.95,0.9240217939394598,5,2.0,1,2.0,1,2.0,1
3942,min_diffuse,10,30,3,3,0.05,0.95,0.8841374603310534,15,2.0,1,2.0,1,2.0,1
3943,min_diffuse,10,30,3,3,0.05,0.95,0.9389331814134104,21,3.0,0,3.0,0,2.0,1
3944,min_diffuse,10,30,3,3,0.05,0.95,0.904953327593343,9,2.0,1,2.0,1,2.0,1
3945,min_diffuse,10,30,3,3,0.05,0.95,0.9095345553815164,9,2.0,1,2.0,1,2.0,1
3946,min_diffuse,10,30,3,3,0.05,0.95,0.9389847593736133,24,3.0,0,2.0,1,2.0,1
3947,min_diffuse,10,30,3,3,0.05,0.95,0.9180238883829848,36,3.0,1,3.0,1,3.0,1
3948,min_diffuse,10,30,3,3,0.05,0.95,0.7500674890339857,7,2.0,1,2.0,1,2.0,1
3949,min_diffuse,10,30,3,3,0.05,0.95,0.8783652213834281,10,2.0,1,2.0,1,3.0,0
3950,min_diffuse,10,30,3,3,0.05,0.95,0.9362044222483256,10,2.0,1,2.0,1,2.0,1
3951,min_diffuse,10,30,3,3,0.05,0.95,0.8167616292933545,10,2.0,1,2.0,1,2.0,1
3952,min_diffuse,10,30,3,3,0.05,0.95,0.6184573780135292,4,2.0,1,2.0,1,2.0,1
3953,min_diffuse,10,30,3,3,0.05,0.95,0.9465125161375306,39,3.0,1,3.0,1,3.0,1
3954,min_diffuse,10,30,3,3,0.05,0.95,0.6940288646626435,4,2.0,0,1.0,1,1.0,1
3955,min_diffuse,10,30,3,3,0.05,0.95,0.7517420502574503,3,1.0,1,1.0,1,1.0,1
3956,min_diffuse,10,30,3,3,0.05,0.95,0.938396109730639,16,3.0,0,2.0,1,2.0,1
3957,min_diffuse,10,30,3,3,0.05,0.95,0.8075272033471814,8,2.0,1,2.0,1,2.0,1
3958,min_diffuse,10,30,3,3,0.05,0.95,0.9038111551811264,11,2.0,1,2.0,1,2.0,1
3959,min_diffuse,10,30,3,3,0.05,0.95,0.768400821412049,8,2.0,1,2.0,1,2.0,1
3960,min_diffuse,10,30,3,3,0.05,0.95,0.853394466052933,22,3.0,0,2.0,1,2.0,1
3961,min_diffuse,10,30,3,3,0.05,0.95,0.7472805663319289,8,2.0,1,2.0,1,2.0,1
3962,min_diffuse,10,30,3,3,0.05,0.95,0.92410439320867,24,3.0,0,3.0,0,2.0,1
3963,min_diffuse,10,30,3,3,0.05,0.95,0.7097885619520087,4,2.0,1,2.0,1,2.0,1
3964,min_diffuse,10,30,3,3,0.05,0.95,0.899265984011905,8,2.0,1,2.0,1,2.0,1
3965,min_diffuse,10,30,3,3,0.05,0.95,0.9002393766392572,7,2.0,1,2.0,1,2.0,1
3966,min_diffuse,10,30,3,3,0.05,0.95,0.7472380426997255,25,2.0,1,2.0,1,2.0,1
3967,min_diffuse,10,30,3,3,0.05,0.95,0.9077696362818728,12,2.0,1,2.0,1,2.0,1
3968,min_diffuse,10,30,3,3,0.05,0.95,0.8446175142518532,9,2.0,1,2.0,1,2.0,1
3969,min_diffuse,10,30,3,3,0.05,0.95,0.9461608041552856,41,3.0,1,3.0,1,3.0,1
3970,min_diffuse,10,30,3,3,0.05,0.95,0.8318426838074254,19,3.0,0,2.0,1,2.0,1
3971,min_diffuse,10,30,3,3,0.05,0.95,0.8448941439474416,3,1.0,1,1.0,1,1.0,1
3972,min_diffuse,10,30,3,3,0.05,0.95,0.887102797685912,7,2.0,0,2.0,0,1.0,1
3973,min_diffuse,10,30,3,3,0.05,0.95,0.9412372181459764,32,3.0,1,3.0,1,3.0,1
3974,min_diffuse,10,30,3,3,0.05,0.95,0.9072353057163,9,2.0,1,2.0,1,2.0,1
3975,min_diffuse,10,30,3,3,0.05,0.95,0.8351931985149714,16,3.0,0,2.0,1,2.0,1
3976,min_diffuse,10,30,3,3,0.05,0.95,0.9245749138590226,10,2.0,1,2.0,1,2.0,1
3977,min_diffuse,10,30,3,3,0.05,0.95,0.8110784544204402,7,2.0,1,2.0,1,2.0,1
3978,min_diffuse,10,30,3,3,0.05,0.95,0.8743100230676153,15,3.0,0,2.0,1,2.0,1
3979,min_diffuse,10,30,3,3,0.05,0.95,0.8626403204855068,4,2.0,0,1.0,1,1.0,1
3980,min_diffuse,10,30,3,3,0.05,0.95,0.8656703817208422,11,2.0,1,2.0,1,2.0,1
3981,min_diffuse,10,30,3,3,0.05,0.95,0.9413198404855858,8,2.0,1,2.0,1,2.0,1
3982,min_diffuse,10,30,3,3,0.05,0.95,0.8928490507253148,6,2.0,1,2.0,1,2.0,1
3983,min_diffuse,10,30,3,3,0.05,0.95,0.8854671730830354,14,3.0,0,3.0,0,2.0,1
3984,min_diffuse,10,30,3,3,0.05,0.95,0.8091314549539601,7,2.0,1,2.0,1,2.0,1
3985,min_diffuse,10,30,3,3,0.05,0.95,0.9453766977627304,42,3.0,1,3.0,1,3.0,1
3986,min_diffuse,10,30,3,3,0.05,0.95,0.8579465680424719,6,2.0,1,2.0,1,2.0,1
3987,min_diffuse,10,30,3,3,0.05,0.95,0.7794351186597291,10,2.0,1,2.0,1,2.0,1
3988,min_diffuse,10,30,3,3,0.05,0.95,0.9013456876711288,16,2.0,1,2.0,1,2.0,1
3989,min_diffuse,10,30,3,3,0.05,0.95,0.8676427375138422,4,2.0,0,1.0,1,2.0,0
3990,min_diffuse,10,30,3,3,0.05,0.95,0.8155520469968436,6,2.0,0,1.0,1,1.0,1
3991,min_diffuse,10,30,3,3,0.05,0.95,0.8878707462840972,38,4.0,0,4.0,0,3.0,1
3992,min_diffuse,10,30,3,3,0.05,0.95,0.9390845734299464,22,3.0,0,3.0,0,2.0,1
3993,min_diffuse,10,30,3,3,0.05,0.95,0.8514642429240099,8,2.0,1,2.0,1,2.0,1
3994,min_diffuse,10,30,3,3,0.05,0.95,0.9107170724293198,35,4.0,0,3.0,1,3.0,1
3995,min_diffuse,10,30,3,3,0.05,0.95,0.7970072084371947,19,3.0,0,2.0,1,2.0,1
3996,min_diffuse,10,30,3,3,0.05,0.95,0.9049201767178806,12,2.0,1,2.0,1,2.0,1
3997,min_diffuse,10,30,3,3,0.05,0.95,0.8552639124204726,5,2.0,0,1.0,1,1.0,1
3998,min_diffuse,10,30,3,3,0.05,0.95,0.793955735818309,11,2.0,1,2.0,1,2.0,1
3999,min_diffuse,10,30,3,3,0.05,0.95,0.907623005515254,8,2.0,1,2.0,1,2.0,1
4000,min_diffuse,10,30,3,3,0.05,0.95,0.8234121276398589,6,2.0,0,1.0,1,1.0,1
4001,min_diffuse,10,30,3,3,0.05,0.95,0.823724937588387,5,2.0,1,2.0,1,2.0,1
4002,min_diffuse,10,30,3,3,0.05,0.95,0.9276134052998578,15,3.0,0,2.0,1,3.0,0
4003,min_diffuse,10,30,3,3,0.05,0.95,0.9243067334147425,17,2.0,1,2.0,1,2.0,1
4004,min_diffuse,10,30,3,3,0.05,0.95,0.921121510948563,4,2.0,1,2.0,1,2.0,1
4005,min_diffuse,10,30,3,3,0.05,0.95,0.8670750482767615,11,2.0,1,3.0,0,3.0,0
4006,min_diffuse,10,30,3,3,0.05,0.95,0.8528197037495638,13,2.0,1,2.0,1,2.0,1
4007,min_diffuse,10,30,3,3,0.05,0.95,0.8159137938489882,9,2.0,1,2.0,1,2.0,1
4008,min_diffuse,10,30,3,3,0.05,0.95,0.7414978668626835,7,2.0,1,2.0,1,2.0,1
4009,min_diffuse,10,30,3,3,0.05,0.95,0.9150242126537752,5,2.0,1,2.0,1,2.0,1
4010,min_diffuse,10,30,3,3,0.05,0.95,0.9246702641328564,21,3.0,1,3.0,1,3.0,1
4011,min_diffuse,10,30,3,3,0.05,0.95,0.8907461874704045,15,3.0,0,2.0,1,2.0,1
4012,min_diffuse,10,30,3,3,0.05,0.95,0.9025033511098194,6,2.0,1,2.0,1,2.0,1
4013,min_diffuse,10,30,3,3,0.05,0.95,0.8438661173500492,5,2.0,1,2.0,1,2.0,1
4014,min_diffuse,10,30,3,3,0.05,0.95,0.8365441526362485,21,2.0,1,2.0,1,2.0,1
4015,min_diffuse,10,30,3,3,0.05,0.95,0.9191851186613476,15,2.0,1,2.0,1,2.0,1
4016,min_diffuse,10,30,3,3,0.05,0.95,0.9485754962266082,8,2.0,1,3.0,0,2.0,1
4017,min_diffuse,10,30,3,3,0.05,0.95,0.9319782782314784,11,3.0,1,3.0,1,3.0,1
4018,min_diffuse,10,30,3,3,0.05,0.95,0.8767263677953488,8,2.0,1,2.0,1,3.0,0
4019,min_diffuse,10,30,3,3,0.05,0.95,0.8430656921004871,24,3.0,0,2.0,1,2.0,1
4020,min_diffuse,10,30,3,3,0.05,0.95,0.7379989114406528,4,2.0,0,1.0,1,1.0,1
4021,min_diffuse,10,30,3,3,0.05,0.95,0.8963974421976433,14,3.0,1,3.0,1,3.0,1
4022,min_diffuse,10,30,3,3,0.05,0.95,0.9465343693264848,40,3.0,1,3.0,1,3.0,1
4023,min_diffuse,10,30,3,3,0.05,0.95,0.8369924711788949,11,2.0,1,2.0,1,2.0,1
4024,min_diffuse,10,30,3,3,0.05,0.95,0.874145412293574,10,2.0,1,2.0,1,2.0,1
4025,min_diffuse,10,30,3,3,0.05,0.95,0.896810967857359,14,2.0,1,2.0,1,2.0,1
4026,min_diffuse,10,30,3,3,0.05,0.95,0.9121241815836616,9,2.0,1,2.0,1,2.0,1
4027,min_diffuse,10,30,3,3,0.05,0.95,0.9247848215464262,15,3.0,0,2.0,1,2.0,1
4028,min_diffuse,10,30,3,3,0.05,0.95,0.907051618661052,6,2.0,1,2.0,1,2.0,1
4029,min_diffuse,10,30,3,3,0.05,0.95,0.8260426282632356,7,2.0,1,2.0,1,2.0,1
4030,min_diffuse,10,30,3,3,0.05,0.95,0.8166731097058981,6,2.0,1,2.0,1,2.0,1
4031,min_diffuse,10,30,3,3,0.05,0.95,0.8742063513935308,8,2.0,1,2.0,1,2.0,1
4032,min_diffuse,10,30,3,3,0.05,0.95,0.9483548198002052,25,2.0,1,2.0,1,2.0,1
4033,min_diffuse,10,30,3,3,0.05,0.95,0.8425587523031868,7,2.0,1,2.0,1,2.0,1
4034,min_diffuse,10,30,3,3,0.05,0.95,0.7872779358253047,7,2.0,0,1.0,1,1.0,1
4035,min_diffuse,10,30,3,3,0.05,0.95,0.8637210459946087,7,2.0,1,2.0,1,2.0,1
4036,min_diffuse,10,30,3,3,0.05,0.95,0.8606144583216062,6,2.0,1,2.0,1,2.0,1
4037,min_diffuse,10,30,3,3,0.05,0.95,0.925941317026546,10,2.0,1,2.0,1,2.0,1
4038,min_diffuse,10,30,3,3,0.05,0.95,0.937945308008519,24,3.0,1,3.0,1,3.0,1
4039,min_diffuse,10,30,3,3,0.05,0.95,0.933269141754771,21,3.0,0,3.0,0,2.0,1
4040,min_diffuse,10,30,3,3,0.05,0.95,0.8878442397077901,14,2.0,1,2.0,1,2.0,1
4041,min_diffuse,10,30,3,3,0.05,0.95,0.9473531430243308,4,2.0,0,1.0,1,2.0,0
4042,min_diffuse,10,30,3,3,0.05,0.95,0.8707279967838666,31,4.0,1,4.0,1,4.0,1
4043,min_diffuse,10,30,3,3,0.05,0.95,0.9470526667026108,10,3.0,1,3.0,1,3.0,1
4044,min_diffuse,10,30,3,3,0.05,0.95,0.909706378268175,18,3.0,0,2.0,1,2.0,1
4045,min_diffuse,10,30,3,3,0.05,0.95,0.9024112006297096,17,3.0,0,2.0,1,2.0,1
4046,min_diffuse,10,30,3,3,0.05,0.95,0.9308107211177526,6,2.0,1,2.0,1,2.0,1
4047,min_diffuse,10,30,3,3,0.05,0.95,0.8383008086246374,10,2.0,1,2.0,1,3.0,0
4048,min_diffuse,10,30,3,3,0.05,0.95,0.8697769079164542,9,2.0,1,2.0,1,2.0,1
4049,min_diffuse,10,30,3,3,0.05,0.95,0.917229871099418,20,3.0,1,3.0,1,3.0,1
4050,min_diffuse,10,30,3,3,0.05,0.95,0.8643504024019996,10,2.0,1,2.0,1,3.0,0
4051,min_diffuse,10,30,3,3,0.05,0.95,0.8588087806771197,13,3.0,0,2.0,1,2.0,1
4052,min_diffuse,10,30,3,3,0.05,0.95,0.6293275101629122,10,2.0,1,2.0,1,2.0,1
4053,min_diffuse,10,30,3,3,0.05,0.95,0.7517084100144451,4,2.0,0,1.0,1,1.0,1
4054,min_diffuse,10,30,3,3,0.05,0.95,0.7249346948441495,5,2.0,0,1.0,1,1.0,1
4055,min_diffuse,10,30,3,3,0.05,0.95,0.8786141141093009,7,2.0,1,2.0,1,2.0,1
4056,min_diffuse,10,30,3,3,0.05,0.95,0.9276206416646264,6,2.0,0,1.0,1,1.0,1
4057,min_diffuse,10,30,3,3,0.05,0.95,0.8416318940243349,3,1.0,1,1.0,1,1.0,1
4058,min_diffuse,10,30,3,3,0.05,0.95,0.6814319641524448,5,2.0,1,2.0,1,2.0,1
4059,min_diffuse,10,30,3,3,0.05,0.95,0.89895751764708,8,2.0,1,2.0,1,2.0,1
4060,min_diffuse,10,30,3,3,0.05,0.95,0.6172763199572011,1,1.0,1,1.0,1,1.0,1
4061,min_diffuse,10,30,3,3,0.05,0.95,0.8788740651392786,9,2.0,1,2.0,1,2.0,1
4062,min_diffuse,10,30,3,3,0.05,0.95,0.7521778813785233,5,2.0,1,2.0,1,2.0,1
4063,min_diffuse,10,30,3,3,0.05,0.95,0.89384753606827,3,1.0,1,1.0,1,2.0,0
4064,min_diffuse,10,30,3,3,0.05,0.95,0.7966924525543216,3,1.0,1,1.0,1,1.0,1
4065,min_diffuse,10,30,3,3,0.05,0.95,0.837141525736722,14,2.0,1,2.0,1,2.0,1
4066,min_diffuse,10,30,3,3,0.05,0.95,0.8359503150066632,8,2.0,1,2.0,1,2.0,1
4067,min_diffuse,10,30,3,3,0.05,0.95,0.889667272408959,18,3.0,0,2.0,1,2.0,1
4068,min_diffuse,10,30,3,3,0.05,0.95,0.9111070631433268,17,2.0,1,2.0,1,2.0,1
4069,min_diffuse,10,30,3,3,0.05,0.95,0.8790655309281906,3,1.0,1,2.0,0,2.0,0
4070,min_diffuse,10,30,3,3,0.05,0.95,0.9113682301961826,9,2.0,1,2.0,1,2.0,1
4071,min_diffuse,10,30,3,3,0.05,0.95,0.9482668314080054,9,2.0,1,2.0,1,2.0,1
4072,min_diffuse,10,30,3,3,0.05,0.95,0.917601686731506,5,2.0,1,2.0,1,2.0,1
4073,min_diffuse,10,30,3,3,0.05,0.95,0.7473654760612514,5,2.0,1,2.0,1,2.0,1
4074,min_diffuse,10,30,3,3,0.05,0.95,0.8134138234008387,7,2.0,1,2.0,1,2.0,1
4075,min_diffuse,10,30,3,3,0.05,0.95,0.8700856853688494,6,2.0,1,2.0,1,2.0,1
4076,min_diffuse,10,30,3,3,0.05,0.95,0.8288853617140242,6,2.0,1,2.0,1,2.0,1
4077,min_diffuse,10,30,3,3,0.05,0.95,0.8679646828129107,30,3.0,1,3.0,1,3.0,1
4078,min_diffuse,10,30,3,3,0.05,0.95,0.8372473339372928,13,2.0,1,2.0,1,2.0,1
4079,min_diffuse,10,30,3,3,0.05,0.95,0.9362547231820204,13,2.0,1,3.0,0,2.0,1
4080,min_diffuse,10,30,3,3,0.05,0.95,0.936961139984276,28,3.0,0,2.0,1,3.0,0
4081,min_diffuse,10,30,3,3,0.05,0.95,0.920702191341014,24,3.0,1,3.0,1,3.0,1
4082,min_diffuse,10,30,3,3,0.05,0.95,0.8418807756340251,10,2.0,1,2.0,1,2.0,1
4083,min_diffuse,10,30,3,3,0.05,0.95,0.863546329226977,4,2.0,1,2.0,1,2.0,1
4084,min_diffuse,10,30,3,3,0.05,0.95,0.8449420384063023,12,3.0,0,2.0,1,2.0,1
4085,min_diffuse,10,30,3,3,0.05,0.95,0.8363245497329143,6,2.0,1,2.0,1,2.0,1
4086,min_diffuse,10,30,3,3,0.05,0.95,0.8871316248084684,11,2.0,1,2.0,1,2.0,1
4087,min_diffuse,10,30,3,3,0.05,0.95,0.9318614260165042,5,2.0,1,2.0,1,2.0,1
4088,min_diffuse,10,30,3,3,0.05,0.95,0.9352255979317012,14,3.0,0,2.0,1,3.0,0
4089,min_diffuse,10,30,3,3,0.05,0.95,0.7681642344069657,4,2.0,1,2.0,1,2.0,1
4090,min_diffuse,10,30,3,3,0.05,0.95,0.9260408404981304,15,2.0,1,2.0,1,2.0,1
4091,min_diffuse,10,30,3,3,0.05,0.95,0.942564436008156,10,2.0,1,3.0,0,3.0,0
4092,min_diffuse,10,30,3,3,0.05,0.95,0.8527786700982101,8,2.0,1,2.0,1,2.0,1
4093,min_diffuse,10,30,3,3,0.05,0.95,0.9168400771162736,13,2.0,1,2.0,1,2.0,1
4094,min_diffuse,10,30,3,3,0.05,0.95,0.8641385751157548,9,2.0,1,2.0,1,2.0,1
4095,min_diffuse,10,30,3,3,0.05,0.95,0.8268760314724276,5,2.0,1,2.0,1,2.0,1
4096,min_diffuse,10,30,3,3,0.05,0.95,0.6773088199785713,6,2.0,1,2.0,1,2.0,1
4097,min_diffuse,10,30,3,3,0.05,0.95,0.8818969744424994,14,2.0,1,2.0,1,2.0,1
4098,min_diffuse,10,30,3,3,0.05,0.95,0.7449996381029278,5,2.0,1,2.0,1,2.0,1
4099,min_diffuse,10,30,3,3,0.05,0.95,0.7720600920537194,8,2.0,1,2.0,1,2.0,1
4100,min_diffuse,10,30,3,3,0.05,0.95,0.7964101296684725,3,1.0,1,1.0,1,2.0,0
4101,min_diffuse,10,30,3,3,0.05,0.95,0.9122528686362764,10,2.0,1,2.0,1,2.0,1
4102,min_diffuse,10,30,3,3,0.05,0.95,0.7895494186610658,9,2.0,1,2.0,1,2.0,1
4103,min_diffuse,10,30,3,3,0.05,0.95,0.9194692954890016,4,2.0,1,2.0,1,2.0,1
4104,min_diffuse,10,30,3,3,0.05,0.95,0.8121118882578269,17,3.0,0,2.0,1,2.0,1
4105,min_diffuse,10,30,3,3,0.05,0.95,0.8781896766518881,7,2.0,1,2.0,1,2.0,1
4106,min_diffuse,10,30,3,3,0.05,0.95,0.930561550842232,24,3.0,0,3.0,0,2.0,1
4107,min_diffuse,10,30,3,3,0.05,0.95,0.9351175085535112,9,2.0,1,2.0,1,2.0,1
4108,min_diffuse,10,30,3,3,0.05,0.95,0.7456798722033887,9,2.0,1,2.0,1,2.0,1
4109,min_diffuse,10,30,3,3,0.05,0.95,0.8154137383333193,4,2.0,1,2.0,1,2.0,1
4110,min_diffuse,10,30,3,3,0.05,0.95,0.8641269940057186,4,2.0,0,1.0,1,2.0,0
4111,min_diffuse,10,30,3,3,0.05,0.95,0.9436929515615496,20,3.0,1,3.0,1,3.0,1
4112,min_diffuse,10,30,3,3,0.05,0.95,0.8969868922110109,28,3.0,1,3.0,1,3.0,1
4113,min_diffuse,10,30,3,3,0.05,0.95,0.93917162944191,32,4.0,0,3.0,1,3.0,1
4114,min_diffuse,10,30,3,3,0.05,0.95,0.9093939614048144,38,4.0,1,4.0,1,4.0,1
4115,min_diffuse,10,30,3,3,0.05,0.95,0.8258413550027148,7,2.0,1,2.0,1,2.0,1
4116,min_diffuse,10,30,3,3,0.05,0.95,0.8955895960869867,11,3.0,0,2.0,1,3.0,0
4117,min_diffuse,10,30,3,3,0.05,0.95,0.9211459231413002,4,2.0,1,2.0,1,2.0,1
4118,min_diffuse,10,30,3,3,0.05,0.95,0.9496047299816572,19,3.0,1,3.0,1,3.0,1
4119,min_diffuse,10,30,3,3,0.05,0.95,0.8565440952896339,5,2.0,1,2.0,1,2.0,1
4120,min_diffuse,10,30,3,3,0.05,0.95,0.9376551097743672,6,2.0,1,2.0,1,2.0,1
4121,min_diffuse,10,30,3,3,0.05,0.95,0.933361883318711,10,3.0,0,2.0,1,3.0,0
4122,min_diffuse,10,30,3,3,0.05,0.95,0.8591206545533274,22,3.0,1,3.0,1,3.0,1
4123,min_diffuse,10,30,3,3,0.05,0.95,0.949571012971017,5,2.0,1,2.0,1,2.0,1
4124,min_diffuse,10,30,3,3,0.05,0.95,0.8433459924658074,4,2.0,0,1.0,1,2.0,0
4125,min_diffuse,10,30,3,3,0.05,0.95,0.8544851993593098,11,2.0,1,2.0,1,2.0,1
4126,min_diffuse,10,30,3,3,0.05,0.95,0.9185243653333924,11,3.0,1,3.0,1,3.0,1
4127,min_diffuse,10,30,3,3,0.05,0.95,0.9014670891977552,18,2.0,1,2.0,1,2.0,1
4128,min_diffuse,10,30,3,3,0.05,0.95,0.915595814635242,9,2.0,1,2.0,1,2.0,1
4129,min_diffuse,10,30,3,3,0.05,0.95,0.7828461421739039,6,2.0,1,2.0,1,2.0,1
4130,min_diffuse,10,30,3,3,0.05,0.95,0.9380258130491124,4,2.0,0,1.0,1,2.0,0
4131,min_diffuse,10,30,3,3,0.05,0.95,0.9299635954366516,9,2.0,1,2.0,1,2.0,1
4132,min_diffuse,10,30,3,3,0.05,0.95,0.9481829743035166,8,2.0,1,2.0,1,2.0,1
4133,min_diffuse,10,30,3,3,0.05,0.95,0.8416304073775,7,2.0,1,2.0,1,2.0,1
4134,min_diffuse,10,30,3,3,0.05,0.95,0.8381904570086866,3,1.0,1,1.0,1,2.0,0
4135,min_diffuse,10,30,3,3,0.05,0.95,0.9244441030943654,12,3.0,0,3.0,0,2.0,1
4136,min_diffuse,10,30,3,3,0.05,0.95,0.8015177376975173,4,2.0,0,1.0,1,1.0,1
4137,min_diffuse,10,30,3,3,0.05,0.95,0.6714927606351236,4,2.0,1,2.0,1,2.0,1
4138,min_diffuse,10,30,3,3,0.05,0.95,0.922260713232506,11,2.0,1,2.0,1,2.0,1
4139,min_diffuse,10,30,3,3,0.05,0.95,0.7546104750605824,3,1.0,1,1.0,1,1.0,1
4140,min_diffuse,10,30,3,3,0.05,0.95,0.6897052201542342,4,2.0,0,1.0,1,1.0,1
4141,min_diffuse,10,30,3,3,0.05,0.95,0.9272585042515952,14,3.0,0,2.0,1,3.0,0
4142,min_diffuse,10,30,3,3,0.05,0.95,0.7451069395734241,5,2.0,1,2.0,1,2.0,1
4143,min_diffuse,10,30,3,3,0.05,0.95,0.9123423281186208,45,3.0,1,3.0,1,3.0,1
4144,min_diffuse,10,30,3,3,0.05,0.95,0.9255212975658146,19,3.0,1,3.0,1,3.0,1
4145,min_diffuse,10,30,3,3,0.05,0.95,0.9334559907733432,6,2.0,0,1.0,1,1.0,1
4146,min_diffuse,10,30,3,3,0.05,0.95,0.9448220088327604,78,4.0,1,4.0,1,4.0,1
4147,min_diffuse,10,30,3,3,0.05,0.95,0.8182717313832906,8,2.0,1,2.0,1,2.0,1
4148,min_diffuse,10,30,3,3,0.05,0.95,0.94769828366413,20,3.0,0,2.0,1,2.0,1
4149,min_diffuse,10,30,3,3,0.05,0.95,0.9381846352696078,6,2.0,1,2.0,1,2.0,1
4150,min_diffuse,10,30,3,3,0.05,0.95,0.8613394289334734,6,2.0,0,1.0,1,1.0,1
4151,min_diffuse,10,30,3,3,0.05,0.95,0.852336470247381,5,2.0,1,2.0,1,2.0,1
4152,min_diffuse,10,30,3,3,0.05,0.95,0.9096456291158564,14,2.0,1,2.0,1,2.0,1
4153,min_diffuse,10,30,3,3,0.05,0.95,0.8617751331683909,7,2.0,1,2.0,1,2.0,1
4154,min_diffuse,10,30,3,3,0.05,0.95,0.5449119242255052,7,2.0,1,2.0,1,2.0,1
4155,min_diffuse,10,30,3,3,0.05,0.95,0.890819888697058,6,2.0,1,2.0,1,2.0,1
4156,min_diffuse,10,30,3,3,0.05,0.95,0.8145242225823252,14,3.0,0,2.0,1,2.0,1
4157,min_diffuse,10,30,3,3,0.05,0.95,0.8608968512120919,10,2.0,0,2.0,0,1.0,1
4158,min_diffuse,10,30,3,3,0.05,0.95,0.7341199265591035,7,2.0,1,2.0,1,2.0,1
4159,min_diffuse,10,30,3,3,0.05,0.95,0.9305032559174634,21,3.0,0,3.0,0,2.0,1
4160,min_diffuse,10,30,3,3,0.05,0.95,0.9488503871360876,34,3.0,1,3.0,1,3.0,1
4161,min_diffuse,10,30,3,3,0.05,0.95,0.8666080113061019,12,3.0,0,2.0,1,3.0,0
4162,min_diffuse,10,30,3,3,0.05,0.95,0.91495404993609,4,2.0,0,1.0,1,1.0,1
4163,min_diffuse,10,30,3,3,0.05,0.95,0.9126936450277172,8,2.0,1,2.0,1,2.0,1
4164,min_diffuse,10,30,3,3,0.05,0.95,0.9494840601686756,9,2.0,1,2.0,1,2.0,1
4165,min_diffuse,10,30,3,3,0.05,0.95,0.8593591213696927,7,2.0,1,2.0,1,2.0,1
4166,min_diffuse,10,30,3,3,0.05,0.95,0.7840063171781143,6,2.0,1,2.0,1,2.0,1
4167,min_diffuse,10,30,3,3,0.05,0.95,0.6342703410055495,8,2.0,1,2.0,1,2.0,1
4168,min_diffuse,10,30,3,3,0.05,0.95,0.8451751464363454,9,2.0,1,2.0,1,2.0,1
4169,min_diffuse,10,30,3,3,0.05,0.95,0.7821153697586496,12,2.0,1,2.0,1,2.0,1
4170,min_diffuse,10,30,3,3,0.05,0.95,0.9439588366396372,53,4.0,0,4.0,0,3.0,1
4171,min_diffuse,10,30,3,3,0.05,0.95,0.7098585896166791,2,1.0,1,1.0,1,1.0,1
4172,min_diffuse,10,30,3,3,0.05,0.95,0.8143529192342911,4,2.0,1,2.0,1,2.0,1
4173,min_diffuse,10,30,3,3,0.05,0.95,0.923394934105608,5,2.0,1,2.0,1,2.0,1
4174,min_diffuse,10,30,3,3,0.05,0.95,0.946840685881847,12,2.0,1,2.0,1,2.0,1
4175,min_diffuse,10,30,3,3,0.05,0.95,0.9210456852944932,2,1.0,1,1.0,1,1.0,1
4176,min_diffuse,10,30,3,3,0.05,0.95,0.9205372361206487,3,1.0,1,1.0,1,1.0,1
4177,min_diffuse,10,30,3,3,0.05,0.95,0.4991635050237137,5,2.0,0,2.0,0,1.0,1
4178,min_diffuse,10,30,3,3,0.05,0.95,0.8824847604054772,17,2.0,1,2.0,1,2.0,1
4179,min_diffuse,10,30,3,3,0.05,0.95,0.8101337540821628,4,2.0,0,1.0,1,1.0,1
4180,min_diffuse,10,30,3,3,0.05,0.95,0.8659625373345208,17,3.0,0,3.0,0,2.0,1
4181,min_diffuse,10,30,3,3,0.05,0.95,0.819736541520716,10,2.0,1,2.0,1,2.0,1
4182,min_diffuse,10,30,3,3,0.05,0.95,0.9395752232981494,25,3.0,0,3.0,0,2.0,1
4183,min_diffuse,10,30,3,3,0.05,0.95,0.9265234662014282,22,2.0,1,2.0,1,2.0,1
4184,min_diffuse,10,30,3,3,0.05,0.95,0.942228532656838,78,5.0,1,5.0,1,5.0,1
4185,min_diffuse,10,30,3,3,0.05,0.95,0.8733848480048686,18,2.0,1,3.0,0,2.0,1
4186,min_diffuse,10,30,3,3,0.05,0.95,0.7301690916265947,4,2.0,0,1.0,1,1.0,1
4187,min_diffuse,10,30,3,3,0.05,0.95,0.92194021266796,6,2.0,1,2.0,1,2.0,1
4188,min_diffuse,10,30,3,3,0.05,0.95,0.9470580384720942,8,2.0,1,2.0,1,2.0,1
4189,min_diffuse,10,30,3,3,0.05,0.95,0.9335153407795372,6,2.0,1,2.0,1,2.0,1
4190,min_diffuse,10,30,3,3,0.05,0.95,0.870463437509526,6,2.0,1,2.0,1,2.0,1
4191,min_diffuse,10,30,3,3,0.05,0.95,0.8072711721910837,16,3.0,0,2.0,1,2.0,1
4192,min_diffuse,10,30,3,3,0.05,0.95,0.9308289591121366,24,3.0,0,3.0,0,2.0,1
4193,min_diffuse,10,30,3,3,0.05,0.95,0.8723712081045665,7,2.0,1,2.0,1,2.0,1
4194,min_diffuse,10,30,3,3,0.05,0.95,0.8421933693369061,4,2.0,1,2.0,1,2.0,1
4195,min_diffuse,10,30,3,3,0.05,0.95,0.8331400321621736,5,2.0,1,2.0,1,2.0,1
4196,min_diffuse,10,30,3,3,0.05,0.95,0.8239298561240265,9,2.0,1,2.0,1,2.0,1
4197,min_diffuse,10,30,3,3,0.05,0.95,0.9359916244370692,9,2.0,1,2.0,1,2.0,1
4198,min_diffuse,10,30,3,3,0.05,0.95,0.8275641021853534,3,1.0,1,2.0,0,2.0,0
4199,min_diffuse,10,30,3,3,0.05,0.95,0.8538742327270907,9,2.0,1,2.0,1,2.0,1
4200,min_diffuse,10,30,3,3,0.05,0.95,0.8546990511983075,16,2.0,1,2.0,1,2.0,1
4201,min_diffuse,10,30,3,3,0.05,0.95,0.901712327188532,16,2.0,1,2.0,1,2.0,1
4202,min_diffuse,10,30,3,3,0.05,0.95,0.818297968886721,5,2.0,1,2.0,1,2.0,1
4203,min_diffuse,10,30,3,3,0.05,0.95,0.9246854672822438,13,2.0,1,2.0,1,2.0,1
4204,min_diffuse,10,30,3,3,0.05,0.95,0.908069549432067,5,2.0,0,2.0,0,1.0,1
4205,min_diffuse,10,30,3,3,0.05,0.95,0.9296007415691864,11,2.0,1,2.0,1,2.0,1
4206,min_diffuse,10,30,3,3,0.05,0.95,0.941313800729379,12,2.0,1,2.0,1,2.0,1
4207,min_diffuse,10,30,3,3,0.05,0.95,0.9058077268397526,4,2.0,1,2.0,1,2.0,1
4208,min_diffuse,10,30,3,3,0.05,0.95,0.8443361743705557,7,2.0,1,2.0,1,2.0,1
4209,min_diffuse,10,30,3,3,0.05,0.95,0.8857399392768437,20,3.0,1,3.0,1,3.0,1
4210,min_diffuse,10,30,3,3,0.05,0.95,0.8369290507690873,16,2.0,1,2.0,1,2.0,1
4211,min_diffuse,10,30,3,3,0.05,0.95,0.8231517238376392,8,2.0,1,2.0,1,2.0,1
4212,min_diffuse,10,30,3,3,0.05,0.95,0.7786620924422843,3,1.0,1,1.0,1,1.0,1
4213,min_diffuse,10,30,3,3,0.05,0.95,0.8441319159820267,11,2.0,1,2.0,1,2.0,1
4214,min_diffuse,10,30,3,3,0.05,0.95,0.9044436183299112,6,2.0,1,2.0,1,2.0,1
4215,min_diffuse,10,30,3,3,0.05,0.95,0.8629513828867037,5,2.0,1,2.0,1,2.0,1
4216,min_diffuse,10,30,3,3,0.05,0.95,0.9235752607253216,2,1.0,1,1.0,1,1.0,1
4217,min_diffuse,10,30,3,3,0.05,0.95,0.9447873342827304,6,2.0,1,2.0,1,2.0,1
4218,min_diffuse,10,30,3,3,0.05,0.95,0.9240926399815944,13,2.0,1,2.0,1,2.0,1
4219,min_diffuse,10,30,3,3,0.05,0.95,0.9379456011871242,8,2.0,1,2.0,1,2.0,1
4220,min_diffuse,10,30,3,3,0.05,0.95,0.9013531786604576,8,2.0,1,2.0,1,2.0,1
4221,min_diffuse,10,30,3,3,0.05,0.95,0.9422348018974162,48,4.0,1,4.0,1,4.0,1
4222,min_diffuse,10,30,3,3,0.05,0.95,0.9146040061733453,14,3.0,1,3.0,1,3.0,1
4223,min_diffuse,10,30,3,3,0.05,0.95,0.9064906743783254,9,2.0,1,2.0,1,2.0,1
4224,min_diffuse,10,30,3,3,0.05,0.95,0.8077031051695015,4,2.0,1,2.0,1,2.0,1
4225,min_diffuse,10,30,3,3,0.05,0.95,0.830524444355743,8,2.0,1,2.0,1,2.0,1
4226,min_diffuse,10,30,3,3,0.05,0.95,0.8775410360736023,16,3.0,0,2.0,1,2.0,1
4227,min_diffuse,10,30,3,3,0.05,0.95,0.9318230917428008,19,3.0,1,3.0,1,3.0,1
4228,min_diffuse,10,30,3,3,0.05,0.95,0.9275867979006576,85,5.0,1,5.0,1,5.0,1
4229,min_diffuse,10,30,3,3,0.05,0.95,0.924766048756029,8,2.0,1,2.0,1,2.0,1
4230,min_diffuse,10,30,3,3,0.05,0.95,0.7835040461469369,9,2.0,1,2.0,1,2.0,1
4231,min_diffuse,10,30,3,3,0.05,0.95,0.9482110091080742,35,3.0,0,3.0,0,2.0,1
4232,min_diffuse,10,30,3,3,0.05,0.95,0.792899577405695,15,2.0,1,2.0,1,2.0,1
4233,min_diffuse,10,30,3,3,0.05,0.95,0.7360711494204444,6,2.0,1,2.0,1,2.0,1
4234,min_diffuse,10,30,3,3,0.05,0.95,0.7812626398637705,5,2.0,1,2.0,1,2.0,1
4235,min_diffuse,10,30,3,3,0.05,0.95,0.8753688931402438,7,2.0,0,2.0,0,1.0,1
4236,min_diffuse,10,30,3,3,0.05,0.95,0.8506246196185896,6,2.0,0,1.0,1,2.0,0
4237,min_diffuse,10,30,3,3,0.05,0.95,0.9180499751582956,12,2.0,1,2.0,1,2.0,1
4238,min_diffuse,10,30,3,3,0.05,0.95,0.8909944416248826,10,2.0,1,2.0,1,2.0,1
4239,min_diffuse,10,30,3,3,0.05,0.95,0.8777846611575372,23,3.0,1,3.0,1,3.0,1
4240,min_diffuse,10,30,3,3,0.05,0.95,0.9309595719644403,18,3.0,1,3.0,1,3.0,1
4241,min_diffuse,10,30,3,3,0.05,0.95,0.9336831919788692,14,2.0,1,2.0,1,2.0,1
4242,min_diffuse,10,30,3,3,0.05,0.95,0.8977687693198079,5,2.0,0,1.0,1,2.0,0
4243,min_diffuse,10,30,3,3,0.05,0.95,0.920306802085641,19,3.0,1,3.0,1,3.0,1
4244,min_diffuse,10,30,3,3,0.05,0.95,0.8622435649686359,7,2.0,0,2.0,0,1.0,1
4245,min_diffuse,10,30,3,3,0.05,0.95,0.7620908089439509,6,2.0,1,2.0,1,2.0,1
4246,min_diffuse,10,30,3,3,0.05,0.95,0.9205857584501578,45,5.0,0,4.0,1,4.0,1
4247,min_diffuse,10,30,3,3,0.05,0.95,0.8120212795614776,5,2.0,1,2.0,1,2.0,1
4248,min_diffuse,10,30,3,3,0.05,0.95,0.7937605686359247,4,2.0,1,2.0,1,2.0,1
4249,min_diffuse,10,30,3,3,0.05,0.95,0.7941594740305639,21,3.0,1,3.0,1,3.0,1
4250,min_diffuse,10,30,3,3,0.05,0.95,0.7686971255852052,5,2.0,0,1.0,1,1.0,1
4251,min_diffuse,10,30,3,3,0.05,0.95,0.9344976007715248,22,3.0,0,3.0,0,2.0,1
4252,min_diffuse,10,30,3,3,0.05,0.95,0.8041019915221602,8,2.0,1,2.0,1,2.0,1
4253,min_diffuse,10,30,3,3,0.05,0.95,0.9449409238918955,62,4.0,1,4.0,1,4.0,1
4254,min_diffuse,10,30,3,3,0.05,0.95,0.8909523965071748,4,2.0,0,1.0,1,2.0,0
4255,min_diffuse,10,30,3,3,0.05,0.95,0.9489379218552372,10,2.0,1,2.0,1,2.0,1
4256,min_diffuse,10,30,3,3,0.05,0.95,0.9293438111793396,41,3.0,0,3.0,0,2.0,1
4257,min_diffuse,10,30,3,3,0.05,0.95,0.6884758292556333,4,2.0,1,2.0,1,2.0,1
4258,min_diffuse,10,30,3,3,0.05,0.95,0.6035510521282702,4,2.0,1,2.0,1,2.0,1
4259,min_diffuse,10,30,3,3,0.05,0.95,0.9333763384682487,33,3.0,1,3.0,1,3.0,1
4260,min_diffuse,10,30,3,3,0.05,0.95,0.8459788961410523,9,2.0,1,2.0,1,2.0,1
4261,min_diffuse,10,30,3,3,0.05,0.95,0.8222008604475957,5,2.0,1,2.0,1,2.0,1
4262,min_diffuse,10,30,3,3,0.05,0.95,0.9271195662150952,8,2.0,1,2.0,1,2.0,1
4263,min_diffuse,10,30,3,3,0.05,0.95,0.8263502082594848,7,2.0,1,2.0,1,2.0,1
4264,min_diffuse,10,30,3,3,0.05,0.95,0.8037512257923409,7,2.0,1,2.0,1,2.0,1
4265,min_diffuse,10,30,3,3,0.05,0.95,0.9394581254551304,5,2.0,1,2.0,1,2.0,1
4266,min_diffuse,10,30,3,3,0.05,0.95,0.9118321861843244,15,2.0,1,2.0,1,2.0,1
4267,min_diffuse,10,30,3,3,0.05,0.95,0.704740738449459,10,2.0,1,2.0,1,2.0,1
4268,min_diffuse,10,30,3,3,0.05,0.95,0.9448631766385124,18,2.0,1,2.0,1,2.0,1
4269,min_diffuse,10,30,3,3,0.05,0.95,0.928892998454746,7,2.0,1,2.0,1,2.0,1
4270,min_diffuse,10,30,3,3,0.05,0.95,0.8354414519322579,8,2.0,1,2.0,1,2.0,1
4271,min_diffuse,10,30,3,3,0.05,0.95,0.9336753065356148,10,2.0,1,2.0,1,2.0,1
4272,min_diffuse,10,30,3,3,0.05,0.95,0.7884361162461766,5,2.0,1,2.0,1,2.0,1
4273,min_diffuse,10,30,3,3,0.05,0.95,0.8463735444800446,7,2.0,1,2.0,1,2.0,1
4274,min_diffuse,10,30,3,3,0.05,0.95,0.919832545178766,3,1.0,1,2.0,0,2.0,0
4275,min_diffuse,10,30,3,3,0.05,0.95,0.8066790781216144,3,1.0,1,1.0,1,1.0,1
4276,min_diffuse,10,30,3,3,0.05,0.95,0.9048995219875412,2,1.0,1,2.0,0,2.0,0
4277,min_diffuse,10,30,3,3,0.05,0.95,0.9255325910892452,13,2.0,1,2.0,1,2.0,1
4278,min_diffuse,10,30,3,3,0.05,0.95,0.9271150395841874,13,3.0,0,2.0,1,2.0,1
4279,min_diffuse,10,30,3,3,0.05,0.95,0.9099301940614312,17,3.0,1,3.0,1,4.0,0
4280,min_diffuse,10,30,3,3,0.05,0.95,0.9074777045601224,34,3.0,1,3.0,1,3.0,1
4281,min_diffuse,10,30,3,3,0.05,0.95,0.6756890290208258,7,2.0,1,2.0,1,2.0,1
4282,min_diffuse,10,30,3,3,0.05,0.95,0.606036688334297,3,1.0,1,1.0,1,1.0,1
4283,min_diffuse,10,30,3,3,0.05,0.95,0.8666172421478359,4,2.0,1,2.0,1,2.0,1
4284,min_diffuse,10,30,3,3,0.05,0.95,0.8796278265152315,12,2.0,0,2.0,0,1.0,1
4285,min_diffuse,10,30,3,3,0.05,0.95,0.9234194249803052,17,3.0,0,2.0,1,3.0,0
4286,min_diffuse,10,30,3,3,0.05,0.95,0.923838754344894,36,3.0,1,3.0,1,3.0,1
4287,min_diffuse,10,30,3,3,0.05,0.95,0.9304045081269317,15,2.0,1,2.0,1,3.0,0
4288,min_diffuse,10,30,3,3,0.05,0.95,0.9296413322789178,6,2.0,1,2.0,1,3.0,0
4289,min_diffuse,10,30,3,3,0.05,0.95,0.9056578111796898,27,3.0,0,3.0,0,2.0,1
4290,min_diffuse,10,30,3,3,0.05,0.95,0.922843973070117,28,4.0,0,3.0,1,3.0,1
4291,min_diffuse,10,30,3,3,0.05,0.95,0.6303740065741579,3,1.0,1,1.0,1,1.0,1
4292,min_diffuse,10,30,3,3,0.05,0.95,0.8435378479325161,8,2.0,1,2.0,1,2.0,1
4293,min_diffuse,10,30,3,3,0.05,0.95,0.8300060564321471,8,2.0,1,2.0,1,2.0,1
4294,min_diffuse,10,30,3,3,0.05,0.95,0.843553722740048,9,2.0,1,2.0,1,2.0,1
4295,min_diffuse,10,30,3,3,0.05,0.95,0.8013755836422507,7,2.0,0,1.0,1,1.0,1
4296,min_diffuse,10,30,3,3,0.05,0.95,0.8976848120264695,12,3.0,1,3.0,1,3.0,1
4297,min_diffuse,10,30,3,3,0.05,0.95,0.7703173382646141,10,2.0,1,2.0,1,2.0,1
4298,min_diffuse,10,30,3,3,0.05,0.95,0.8386397078204683,12,3.0,0,2.0,1,2.0,1
4299,min_diffuse,10,30,3,3,0.05,0.95,0.8708322824316295,11,2.0,1,2.0,1,2.0,1
4300,min_diffuse,10,30,3,3,0.05,0.95,0.7598324652732831,5,2.0,1,2.0,1,2.0,1
4301,min_diffuse,10,30,3,3,0.05,0.95,0.8397695002690947,9,2.0,1,2.0,1,2.0,1
4302,min_diffuse,10,30,3,3,0.05,0.95,0.8780632712101986,11,2.0,1,2.0,1,2.0,1
4303,min_diffuse,10,30,3,3,0.05,0.95,0.8853788214861301,31,3.0,1,3.0,1,3.0,1
4304,min_diffuse,10,30,3,3,0.05,0.95,0.918012533724712,14,3.0,0,2.0,1,2.0,1
4305,min_diffuse,10,30,3,3,0.05,0.95,0.8401189762494371,6,2.0,1,2.0,1,2.0,1
4306,min_diffuse,10,30,3,3,0.05,0.95,0.8169056201870997,13,2.0,1,2.0,1,2.0,1
4307,min_diffuse,10,30,3,3,0.05,0.95,0.9115791265556884,23,3.0,1,3.0,1,3.0,1
4308,min_diffuse,10,30,3,3,0.05,0.95,0.8822482100422032,10,2.0,1,2.0,1,2.0,1
4309,min_diffuse,10,30,3,3,0.05,0.95,0.8227093345738061,8,2.0,1,2.0,1,2.0,1
4310,min_diffuse,10,30,3,3,0.05,0.95,0.8879166532164835,11,2.0,1,2.0,1,2.0,1
4311,min_diffuse,10,30,3,3,0.05,0.95,0.9359904175255372,12,3.0,1,3.0,1,3.0,1
4312,min_diffuse,10,30,3,3,0.05,0.95,0.882581121410608,4,2.0,0,1.0,1,2.0,0
4313,min_diffuse,10,30,3,3,0.05,0.95,0.8143852128257445,14,3.0,0,2.0,1,2.0,1
4314,min_diffuse,10,30,3,3,0.05,0.95,0.8291746699066137,7,2.0,1,2.0,1,2.0,1
4315,min_diffuse,10,30,3,3,0.05,0.95,0.935589207066928,8,2.0,1,2.0,1,2.0,1
4316,min_diffuse,10,30,3,3,0.05,0.95,0.9295997048354716,17,2.0,1,2.0,1,3.0,0
4317,min_diffuse,10,30,3,3,0.05,0.95,0.8198560751229477,6,2.0,1,2.0,1,2.0,1
4318,min_diffuse,10,30,3,3,0.05,0.95,0.8016336086402298,16,2.0,1,2.0,1,2.0,1
4319,min_diffuse,10,30,3,3,0.05,0.95,0.9298746588858576,5,2.0,0,1.0,1,2.0,0
4320,min_diffuse,10,30,3,3,0.05,0.95,0.9370965078364376,6,2.0,1,2.0,1,2.0,1
4321,min_diffuse,10,30,3,3,0.05,0.95,0.9474501419669908,57,5.0,0,4.0,1,4.0,1
4322,min_diffuse,10,30,3,3,0.05,0.95,0.8817074209771955,16,3.0,1,3.0,1,3.0,1
4323,min_diffuse,10,30,3,3,0.05,0.95,0.7731502285355765,8,2.0,1,2.0,1,2.0,1
4324,min_diffuse,10,30,3,3,0.05,0.95,0.6508869828930658,8,2.0,1,2.0,1,2.0,1
4325,min_diffuse,10,30,3,3,0.05,0.95,0.8576164977468482,7,2.0,1,2.0,1,2.0,1
4326,min_diffuse,10,30,3,3,0.05,0.95,0.9019979640866504,18,2.0,1,2.0,1,2.0,1
4327,min_diffuse,10,30,3,3,0.05,0.95,0.9363366594480236,14,3.0,0,2.0,1,3.0,0
4328,min_diffuse,10,30,3,3,0.05,0.95,0.8867285048562842,14,3.0,0,2.0,1,2.0,1
4329,min_diffuse,10,30,3,3,0.05,0.95,0.9392378492683338,22,3.0,1,3.0,1,3.0,1
4330,min_diffuse,10,30,3,3,0.05,0.95,0.8961458895113504,17,2.0,1,2.0,1,2.0,1
4331,min_diffuse,10,30,3,3,0.05,0.95,0.8879908105130214,29,3.0,0,2.0,1,2.0,1
4332,min_diffuse,10,30,3,3,0.05,0.95,0.8295712461007533,5,2.0,1,2.0,1,2.0,1
4333,min_diffuse,10,30,3,3,0.05,0.95,0.9350390763502118,17,3.0,0,3.0,0,2.0,1
4334,min_diffuse,10,30,3,3,0.05,0.95,0.8079719898874086,10,2.0,1,2.0,1,2.0,1
4335,min_diffuse,10,30,3,3,0.05,0.95,0.8902396815383254,21,3.0,1,3.0,1,3.0,1
4336,min_diffuse,10,30,3,3,0.05,0.95,0.9453189797569193,9,2.0,1,2.0,1,2.0,1
4337,min_diffuse,10,30,3,3,0.05,0.95,0.9324000816237136,45,4.0,1,4.0,1,4.0,1
4338,min_diffuse,10,30,3,3,0.05,0.95,0.7688170737500736,3,1.0,1,1.0,1,1.0,1
4339,min_diffuse,10,30,3,3,0.05,0.95,0.9342369629442072,36,3.0,1,3.0,1,3.0,1
4340,min_diffuse,10,30,3,3,0.05,0.95,0.9093573579704852,4,2.0,1,2.0,1,2.0,1
4341,min_diffuse,10,30,3,3,0.05,0.95,0.7895618321897656,3,1.0,1,1.0,1,2.0,0
4342,min_diffuse,10,30,3,3,0.05,0.95,0.786902837023593,5,2.0,0,1.0,1,2.0,0
4343,min_diffuse,10,30,3,3,0.05,0.95,0.9372644732773108,39,4.0,0,4.0,0,3.0,1
4344,min_diffuse,10,30,3,3,0.05,0.95,0.9116024184055282,32,3.0,1,3.0,1,3.0,1
4345,min_diffuse,10,30,3,3,0.05,0.95,0.7022965597463715,6,2.0,0,2.0,0,1.0,1
4346,min_diffuse,10,30,3,3,0.05,0.95,0.8798190124398801,7,2.0,0,1.0,1,1.0,1
4347,min_diffuse,10,30,3,3,0.05,0.95,0.9448283863931024,16,3.0,0,2.0,1,2.0,1
4348,min_diffuse,10,30,3,3,0.05,0.95,0.9443241144389968,24,3.0,1,3.0,1,3.0,1
4349,min_diffuse,10,30,3,3,0.05,0.95,0.9483584843425016,38,3.0,0,3.0,0,2.0,1
4350,min_diffuse,10,30,3,3,0.05,0.95,0.9212687296855052,4,2.0,1,2.0,1,2.0,1
4351,min_diffuse,10,30,3,3,0.05,0.95,0.8704051814196758,11,2.0,1,2.0,1,2.0,1
4352,min_diffuse,10,30,3,3,0.05,0.95,0.928336637712454,17,2.0,1,2.0,1,2.0,1
4353,min_diffuse,10,30,3,3,0.05,0.95,0.9488783734594451,57,4.0,0,4.0,0,3.0,1
4354,min_diffuse,10,30,3,3,0.05,0.95,0.9387731533811288,16,2.0,1,2.0,1,2.0,1
4355,min_diffuse,10,30,3,3,0.05,0.95,0.8343189345055455,2,1.0,1,1.0,1,1.0,1
4356,min_diffuse,10,30,3,3,0.05,0.95,0.8102985727283851,6,2.0,1,2.0,1,2.0,1
4357,min_diffuse,10,30,3,3,0.05,0.95,0.910987748316696,16,3.0,0,2.0,1,3.0,0
4358,min_diffuse,10,30,3,3,0.05,0.95,0.7929066033140133,12,2.0,1,2.0,1,2.0,1
4359,min_diffuse,10,30,3,3,0.05,0.95,0.8874411182094034,13,2.0,1,2.0,1,2.0,1
4360,min_diffuse,10,30,3,3,0.05,0.95,0.8085137997112984,9,2.0,1,2.0,1,2.0,1
4361,min_diffuse,10,30,3,3,0.05,0.95,0.7900041821551791,5,2.0,1,2.0,1,2.0,1
4362,min_diffuse,10,30,3,3,0.05,0.95,0.9054916107728648,16,3.0,1,3.0,1,3.0,1
4363,min_diffuse,10,30,3,3,0.05,0.95,0.9340354956262544,3,1.0,1,1.0,1,2.0,0
4364,min_diffuse,10,30,3,3,0.05,0.95,0.938652736322256,57,4.0,0,4.0,0,3.0,1
4365,min_diffuse,10,30,3,3,0.05,0.95,0.8612821034114098,21,3.0,1,3.0,1,3.0,1
4366,min_diffuse,10,30,3,3,0.05,0.95,0.8960105578044335,14,2.0,1,2.0,1,2.0,1
4367,min_diffuse,10,30,3,3,0.05,0.95,0.7627691219261046,3,1.0,1,1.0,1,1.0,1
4368,min_diffuse,10,30,3,3,0.05,0.95,0.9306340747109018,12,2.0,1,2.0,1,3.0,0
4369,min_diffuse,10,30,3,3,0.05,0.95,0.7935367441315264,5,2.0,1,2.0,1,2.0,1
4370,min_diffuse,10,30,3,3,0.05,0.95,0.8859217593573693,7,2.0,1,2.0,1,2.0,1
4371,min_diffuse,10,30,3,3,0.05,0.95,0.7933459633565536,6,2.0,1,2.0,1,2.0,1
4372,min_diffuse,10,30,3,3,0.05,0.95,0.782526867732122,5,2.0,1,2.0,1,2.0,1
4373,min_diffuse,10,30,3,3,0.05,0.95,0.6965871998719199,3,1.0,1,2.0,0,2.0,0
4374,min_diffuse,10,30,3,3,0.05,0.95,0.8437284479881892,8,2.0,1,2.0,1,2.0,1
4375,min_diffuse,10,30,3,3,0.05,0.95,0.927965440991186,8,2.0,1,2.0,1,2.0,1
4376,min_diffuse,10,30,3,3,0.05,0.95,0.8114140607841659,9,2.0,1,2.0,1,2.0,1
4377,min_diffuse,10,30,3,3,0.05,0.95,0.8636289144298841,3,1.0,1,2.0,0,2.0,0
4378,min_diffuse,10,30,3,3,0.05,0.95,0.8101491704085885,6,2.0,0,1.0,1,1.0,1
4379,min_diffuse,10,30,3,3,0.05,0.95,0.7842423384299817,5,2.0,0,1.0,1,2.0,0
4380,min_diffuse,10,30,3,3,0.05,0.95,0.9463143873355682,35,4.0,1,4.0,1,4.0,1
4381,min_diffuse,10,30,3,3,0.05,0.95,0.8417950793603027,11,2.0,1,2.0,1,2.0,1
4382,min_diffuse,10,30,3,3,0.05,0.95,0.8825941478227638,12,3.0,1,3.0,1,3.0,1
4383,min_diffuse,10,30,3,3,0.05,0.95,0.8249041395818522,6,2.0,1,2.0,1,2.0,1
4384,min_diffuse,10,30,3,3,0.05,0.95,0.9481875496512668,21,3.0,0,2.0,1,2.0,1
4385,min_diffuse,10,30,3,3,0.05,0.95,0.8428729733051711,4,2.0,1,2.0,1,2.0,1
4386,min_diffuse,10,30,3,3,0.05,0.95,0.9098034627995863,21,3.0,0,2.0,1,2.0,1
4387,min_diffuse,10,30,3,3,0.05,0.95,0.7066855532224016,5,2.0,1,2.0,1,2.0,1
4388,min_diffuse,10,30,3,3,0.05,0.95,0.934698505553394,10,2.0,1,2.0,1,2.0,1
4389,min_diffuse,10,30,3,3,0.05,0.95,0.8613410265328779,5,2.0,1,2.0,1,2.0,1
4390,min_diffuse,10,30,3,3,0.05,0.95,0.9482479029984392,21,3.0,1,3.0,1,3.0,1
4391,min_diffuse,10,30,3,3,0.05,0.95,0.750921544896006,7,2.0,1,2.0,1,2.0,1
4392,min_diffuse,10,30,3,3,0.05,0.95,0.9424260431429312,20,3.0,0,2.0,1,2.0,1
4393,min_diffuse,10,30,3,3,0.05,0.95,0.9462567147388212,21,3.0,0,3.0,0,2.0,1
4394,min_diffuse,10,30,3,3,0.05,0.95,0.8624685752903094,11,2.0,1,2.0,1,2.0,1
4395,min_diffuse,10,30,3,3,0.05,0.95,0.8353745138073975,8,2.0,1,2.0,1,2.0,1
4396,min_diffuse,10,30,3,3,0.05,0.95,0.9303190107153162,8,2.0,1,2.0,1,2.0,1
4397,min_diffuse,10,30,3,3,0.05,0.95,0.9395570425007644,9,2.0,1,2.0,1,2.0,1
4398,min_diffuse,10,30,3,3,0.05,0.95,0.8955730130085555,9,2.0,1,3.0,0,2.0,1
4399,min_diffuse,10,30,3,3,0.05,0.95,0.9078403352094796,17,3.0,0,2.0,1,3.0,0
4400,min_diffuse,10,30,3,3,0.05,0.95,0.9379393118263464,65,5.0,0,4.0,1,4.0,1
4401,min_diffuse,10,30,3,3,0.05,0.95,0.9376149590841826,31,2.0,1,2.0,1,2.0,1
4402,min_diffuse,10,30,3,3,0.05,0.95,0.7892116019671677,10,2.0,1,2.0,1,2.0,1
4403,min_diffuse,10,30,3,3,0.05,0.95,0.8993514678225619,13,3.0,1,3.0,1,3.0,1
4404,min_diffuse,10,30,3,3,0.05,0.95,0.7966887271868546,12,2.0,1,2.0,1,2.0,1
4405,min_diffuse,10,30,3,3,0.05,0.95,0.7516050608701917,6,2.0,0,2.0,0,1.0,1
4406,min_diffuse,10,30,3,3,0.05,0.95,0.919832896435162,13,2.0,1,2.0,1,3.0,0
4407,min_diffuse,10,30,3,3,0.05,0.95,0.9233633006506304,21,3.0,0,3.0,0,2.0,1
4408,min_diffuse,10,30,3,3,0.05,0.95,0.6584085098049512,3,1.0,1,1.0,1,1.0,1
4409,min_diffuse,10,30,3,3,0.05,0.95,0.8059741910354057,5,2.0,0,1.0,1,2.0,0
4410,min_diffuse,10,30,3,3,0.05,0.95,0.9079722956071604,4,2.0,1,2.0,1,2.0,1
4411,min_diffuse,10,30,3,3,0.05,0.95,0.7491187874335812,11,2.0,1,2.0,1,2.0,1
4412,min_diffuse,10,30,3,3,0.05,0.95,0.8657704280036573,7,2.0,1,2.0,1,2.0,1
4413,min_diffuse,10,30,3,3,0.05,0.95,0.8870372940470114,8,2.0,1,2.0,1,2.0,1
4414,min_diffuse,10,30,3,3,0.05,0.95,0.8795884323815154,5,2.0,0,1.0,1,1.0,1
4415,min_diffuse,10,30,3,3,0.05,0.95,0.7302943814927869,9,2.0,1,2.0,1,2.0,1
4416,min_diffuse,10,30,3,3,0.05,0.95,0.8343611664593993,7,2.0,1,2.0,1,2.0,1
4417,min_diffuse,10,30,3,3,0.05,0.95,0.9405670587552571,26,4.0,0,3.0,1,3.0,1
4418,min_diffuse,10,30,3,3,0.05,0.95,0.8921256551344074,12,2.0,1,2.0,1,2.0,1
4419,min_diffuse,10,30,3,3,0.05,0.95,0.940364703255978,24,3.0,1,3.0,1,3.0,1
4420,min_diffuse,10,30,3,3,0.05,0.95,0.8122718137381604,9,2.0,1,2.0,1,2.0,1
4421,min_diffuse,10,30,3,3,0.05,0.95,0.9105247057063482,3,1.0,1,1.0,1,1.0,1
4422,min_diffuse,10,30,3,3,0.05,0.95,0.7655178108044617,8,2.0,1,2.0,1,2.0,1
4423,min_diffuse,10,30,3,3,0.05,0.95,0.9311051185392216,6,2.0,1,2.0,1,2.0,1
4424,min_diffuse,10,30,3,3,0.05,0.95,0.9233123423127958,17,3.0,1,3.0,1,3.0,1
4425,min_diffuse,10,30,3,3,0.05,0.95,0.9071367075932782,9,2.0,1,2.0,1,2.0,1
4426,min_diffuse,10,30,3,3,0.05,0.95,0.9260229888477852,18,2.0,1,2.0,1,2.0,1
4427,min_diffuse,10,30,3,3,0.05,0.95,0.8434723529525808,6,2.0,1,2.0,1,2.0,1
4428,min_diffuse,10,30,3,3,0.05,0.95,0.8364715854808588,6,2.0,1,2.0,1,2.0,1
4429,min_diffuse,10,30,3,3,0.05,0.95,0.910404708517801,12,3.0,0,2.0,1,3.0,0
4430,min_diffuse,10,30,3,3,0.05,0.95,0.878021152531637,12,2.0,1,2.0,1,2.0,1
4431,min_diffuse,10,30,3,3,0.05,0.95,0.8845735053249152,4,2.0,1,2.0,1,2.0,1
4432,min_diffuse,10,30,3,3,0.05,0.95,0.912400053712059,20,3.0,1,3.0,1,3.0,1
4433,min_diffuse,10,30,3,3,0.05,0.95,0.8257818801908361,8,2.0,1,2.0,1,2.0,1
4434,min_diffuse,10,30,3,3,0.05,0.95,0.8960234529804753,4,2.0,1,2.0,1,2.0,1
4435,min_diffuse,10,30,3,3,0.05,0.95,0.6944006342562298,4,2.0,0,1.0,1,1.0,1
4436,min_diffuse,10,30,3,3,0.05,0.95,0.8606108819421633,6,2.0,1,2.0,1,2.0,1
4437,min_diffuse,10,30,3,3,0.05,0.95,0.8179866095971654,3,1.0,1,1.0,1,1.0,1
4438,min_diffuse,10,30,3,3,0.05,0.95,0.8876997578802697,24,3.0,0,3.0,0,2.0,1
4439,min_diffuse,10,30,3,3,0.05,0.95,0.9353059841401958,12,2.0,1,2.0,1,2.0,1
4440,min_diffuse,10,30,3,3,0.05,0.95,0.9422341455185804,14,3.0,1,3.0,1,3.0,1
4441,min_diffuse,10,30,3,3,0.05,0.95,0.8878037609989928,14,2.0,1,2.0,1,2.0,1
4442,min_diffuse,10,30,3,3,0.05,0.95,0.7430393092982005,11,2.0,1,2.0,1,2.0,1
4443,min_diffuse,10,30,3,3,0.05,0.95,0.836377826613627,19,3.0,1,3.0,1,3.0,1
4444,min_diffuse,10,30,3,3,0.05,0.95,0.5463776111141377,6,2.0,1,2.0,1,2.0,1
4445,min_diffuse,10,30,3,3,0.05,0.95,0.9088641021619952,8,2.0,1,2.0,1,2.0,1
4446,min_diffuse,10,30,3,3,0.05,0.95,0.9128050676425412,15,2.0,1,2.0,1,2.0,1
4447,min_diffuse,10,30,3,3,0.05,0.95,0.944417444297868,32,3.0,0,3.0,0,2.0,1
4448,min_diffuse,10,30,3,3,0.05,0.95,0.91498571843089,34,3.0,0,3.0,0,2.0,1
4449,min_diffuse,10,30,3,3,0.05,0.95,0.7656078924242617,6,2.0,1,2.0,1,2.0,1
4450,min_diffuse,10,30,3,3,0.05,0.95,0.8061391057282398,7,2.0,1,2.0,1,2.0,1
4451,min_diffuse,10,30,3,3,0.05,0.95,0.9440077051027445,14,3.0,0,2.0,1,2.0,1
4452,min_diffuse,10,30,3,3,0.05,0.95,0.881367400924184,4,2.0,0,1.0,1,2.0,0
4453,min_diffuse,10,30,3,3,0.05,0.95,0.89324596433843,6,2.0,1,2.0,1,2.0,1
4454,min_diffuse,10,30,3,3,0.05,0.95,0.7509931921301859,10,2.0,1,2.0,1,2.0,1
4455,min_diffuse,10,30,3,3,0.05,0.95,0.7577209867413495,2,1.0,1,1.0,1,2.0,0
4456,min_diffuse,10,30,3,3,0.05,0.95,0.7481826854246888,4,2.0,1,2.0,1,2.0,1
4457,min_diffuse,10,30,3,3,0.05,0.95,0.9271981840728404,15,2.0,1,2.0,1,2.0,1
4458,min_diffuse,10,30,3,3,0.05,0.95,0.9096832595648836,10,2.0,1,2.0,1,2.0,1
4459,min_diffuse,10,30,3,3,0.05,0.95,0.9278022947605332,10,2.0,1,2.0,1,2.0,1
4460,min_diffuse,10,30,3,3,0.05,0.95,0.9323011362388204,31,4.0,0,3.0,1,3.0,1
4461,min_diffuse,10,30,3,3,0.05,0.95,0.9244197187872842,36,3.0,0,2.0,1,2.0,1
4462,min_diffuse,10,30,3,3,0.05,0.95,0.8987644458025894,8,2.0,1,2.0,1,2.0,1
4463,min_diffuse,10,30,3,3,0.05,0.95,0.9190822052775064,7,2.0,1,2.0,1,2.0,1
4464,min_diffuse,10,30,3,3,0.05,0.95,0.9189425636722486,7,2.0,1,2.0,1,2.0,1
4465,min_diffuse,10,30,3,3,0.05,0.95,0.9118190625138216,14,3.0,0,2.0,1,3.0,0
4466,min_diffuse,10,30,3,3,0.05,0.95,0.9312666082960854,22,3.0,0,2.0,1,2.0,1
4467,min_diffuse,10,30,3,3,0.05,0.95,0.9165919874556884,15,2.0,1,2.0,1,2.0,1
4468,min_diffuse,10,30,3,3,0.05,0.95,0.9282090342548994,46,4.0,0,3.0,1,3.0,1
4469,min_diffuse,10,30,3,3,0.05,0.95,0.8512960954829394,6,2.0,1,2.0,1,2.0,1
4470,min_diffuse,10,30,3,3,0.05,0.95,0.8942044217579834,14,3.0,0,2.0,1,2.0,1
4471,min_diffuse,10,30,3,3,0.05,0.95,0.8753840876184444,19,3.0,0,3.0,0,2.0,1
4472,min_diffuse,10,30,3,3,0.05,0.95,0.7526331839805734,6,2.0,0,1.0,1,1.0,1
4473,min_diffuse,10,30,3,3,0.05,0.95,0.8648919496972374,12,2.0,1,2.0,1,2.0,1
4474,min_diffuse,10,30,3,3,0.05,0.95,0.8861159295218424,3,1.0,1,1.0,1,2.0,0
4475,min_diffuse,10,30,3,3,0.05,0.95,0.9340118606449508,14,3.0,1,3.0,1,3.0,1
4476,min_diffuse,10,30,3,3,0.05,0.95,0.7596404325486282,11,2.0,1,2.0,1,2.0,1
4477,min_diffuse,10,30,3,3,0.05,0.95,0.6733796074410587,5,2.0,1,2.0,1,2.0,1
4478,min_diffuse,10,30,3,3,0.05,0.95,0.9482782385703435,51,3.0,1,3.0,1,3.0,1
4479,min_diffuse,10,30,3,3,0.05,0.95,0.9485712996287948,175,8.0,1,8.0,1,8.0,1
4480,min_diffuse,10,30,3,3,0.05,0.95,0.8625639108358027,17,3.0,0,2.0,1,2.0,1
4481,min_diffuse,10,30,3,3,0.05,0.95,0.8497808458069217,8,2.0,1,2.0,1,2.0,1
4482,min_diffuse,10,30,3,3,0.05,0.95,0.8062303669650523,6,2.0,1,2.0,1,2.0,1
4483,min_diffuse,10,30,3,3,0.05,0.95,0.9492087996440998,32,3.0,0,3.0,0,2.0,1
4484,min_diffuse,10,30,3,3,0.05,0.95,0.8557518319937643,20,2.0,1,2.0,1,2.0,1
4485,min_diffuse,10,30,3,3,0.05,0.95,0.8410244932488424,10,2.0,1,2.0,1,2.0,1
4486,min_diffuse,10,30,3,3,0.05,0.95,0.8462445666298191,11,2.0,1,2.0,1,2.0,1
4487,min_diffuse,10,30,3,3,0.05,0.95,0.7482800595778294,4,2.0,0,1.0,1,1.0,1
4488,min_diffuse,10,30,3,3,0.05,0.95,0.8302960401671112,8,2.0,1,2.0,1,2.0,1
4489,min_diffuse,10,30,3,3,0.05,0.95,0.8987348062053646,5,2.0,1,2.0,1,2.0,1
4490,min_diffuse,10,30,3,3,0.05,0.95,0.9343770034371556,13,2.0,1,2.0,1,2.0,1
4491,min_diffuse,10,30,3,3,0.05,0.95,0.7921423372084978,10,2.0,1,2.0,1,2.0,1
4492,min_diffuse,10,30,3,3,0.05,0.95,0.850430063327893,8,2.0,1,2.0,1,2.0,1
4493,min_diffuse,10,30,3,3,0.05,0.95,0.9039398291571886,26,3.0,0,2.0,1,2.0,1
4494,min_diffuse,10,30,3,3,0.05,0.95,0.887121112485394,20,3.0,1,3.0,1,3.0,1
4495,min_diffuse,10,30,3,3,0.05,0.95,0.7644912995206349,6,2.0,1,2.0,1,2.0,1
4496,min_diffuse,10,30,3,3,0.05,0.95,0.8100985386884451,5,2.0,1,2.0,1,2.0,1
4497,min_diffuse,10,30,3,3,0.05,0.95,0.7995821508630486,11,2.0,1,2.0,1,2.0,1
4498,min_diffuse,10,30,3,3,0.05,0.95,0.9014854753472636,27,4.0,0,3.0,1,3.0,1
4499,min_diffuse,10,30,3,3,0.05,0.95,0.9220772932490596,18,3.0,0,3.0,0,2.0,1
4500,min_diffuse,10,30,3,3,0.05,0.95,0.9448720600595514,9,2.0,1,2.0,1,2.0,1
4501,min_diffuse,10,30,3,3,0.05,0.95,0.8500942527393521,4,2.0,1,2.0,1,2.0,1
4502,min_diffuse,10,30,3,3,0.05,0.95,0.8973142099315431,9,2.0,1,2.0,1,2.0,1
4503,min_diffuse,10,30,3,3,0.05,0.95,0.9119670019847828,39,3.0,1,3.0,1,3.0,1
4504,min_diffuse,10,30,3,3,0.05,0.95,0.8771695167919962,7,2.0,1,2.0,1,2.0,1
4505,min_diffuse,10,30,3,3,0.05,0.95,0.7689516966492583,10,2.0,1,2.0,1,2.0,1
4506,min_diffuse,10,30,3,3,0.05,0.95,0.7819460857906393,3,1.0,1,1.0,1,1.0,1
4507,min_diffuse,10,30,3,3,0.05,0.95,0.923162243151617,46,3.0,1,4.0,0,4.0,0
4508,min_diffuse,10,30,3,3,0.05,0.95,0.8323803655625351,6,2.0,1,2.0,1,2.0,1
4509,min_diffuse,10,30,3,3,0.05,0.95,0.9485125492560114,25,2.0,1,2.0,1,2.0,1
4510,min_diffuse,10,30,3,3,0.05,0.95,0.9136429636636056,16,3.0,1,3.0,1,3.0,1
4511,min_diffuse,10,30,3,3,0.05,0.95,0.8632926298457729,3,1.0,1,2.0,0,2.0,0
4512,min_diffuse,10,30,3,3,0.05,0.95,0.8317544230547728,4,2.0,1,2.0,1,2.0,1
4513,min_diffuse,10,30,3,3,0.05,0.95,0.9154353880081144,12,2.0,1,2.0,1,2.0,1
4514,min_diffuse,10,30,3,3,0.05,0.95,0.7435454059405244,3,1.0,1,1.0,1,1.0,1
4515,min_diffuse,10,30,3,3,0.05,0.95,0.8153144678358182,9,2.0,1,2.0,1,2.0,1
4516,min_diffuse,10,30,3,3,0.05,0.95,0.9059696853981044,30,3.0,1,3.0,1,3.0,1
4517,min_diffuse,10,30,3,3,0.05,0.95,0.8773562408084816,6,2.0,0,2.0,0,1.0,1
4518,min_diffuse,10,30,3,3,0.05,0.95,0.911300514258545,9,2.0,1,2.0,1,2.0,1
4519,min_diffuse,10,30,3,3,0.05,0.95,0.9017419192421854,25,3.0,0,2.0,1,2.0,1
4520,min_diffuse,10,30,3,3,0.05,0.95,0.9133351314022016,4,2.0,0,1.0,1,2.0,0
4521,min_diffuse,10,30,3,3,0.05,0.95,0.8884961276268161,10,2.0,1,2.0,1,2.0,1
4522,min_diffuse,10,30,3,3,0.05,0.95,0.8837062004434827,27,3.0,1,3.0,1,3.0,1
4523,min_diffuse,10,30,3,3,0.05,0.95,0.9187129688610308,10,2.0,1,2.0,1,2.0,1
4524,min_diffuse,10,30,3,3,0.05,0.95,0.8950846777686616,11,2.0,1,2.0,1,2.0,1
4525,min_diffuse,10,30,3,3,0.05,0.95,0.9159489166675264,35,3.0,1,3.0,1,3.0,1
4526,min_diffuse,10,30,3,3,0.05,0.95,0.8474438519142291,5,2.0,1,2.0,1,2.0,1
4527,min_diffuse,10,30,3,3,0.05,0.95,0.8276927437594744,9,2.0,1,2.0,1,2.0,1
4528,min_diffuse,10,30,3,3,0.05,0.95,0.8939025858081162,25,3.0,1,3.0,1,3.0,1
4529,min_diffuse,10,30,3,3,0.05,0.95,0.8891025157967115,12,2.0,1,2.0,1,2.0,1
4530,min_diffuse,10,30,3,3,0.05,0.95,0.9137994836118029,8,2.0,1,2.0,1,2.0,1
4531,min_diffuse,10,30,3,3,0.05,0.95,0.8234298524392776,9,2.0,1,2.0,1,2.0,1
4532,min_diffuse,10,30,3,3,0.05,0.95,0.9094165449322068,22,3.0,1,3.0,1,3.0,1
4533,min_diffuse,10,30,3,3,0.05,0.95,0.9443966599559408,36,4.0,1,5.0,0,4.0,1
4534,min_diffuse,10,30,3,3,0.05,0.95,0.8361536316754528,8,2.0,1,2.0,1,2.0,1
4535,min_diffuse,10,30,3,3,0.05,0.95,0.94780155702778,9,2.0,1,2.0,1,2.0,1
4536,min_diffuse,10,30,3,3,0.05,0.95,0.9349637270164612,7,2.0,1,2.0,1,2.0,1
4537,min_diffuse,10,30,3,3,0.05,0.95,0.9430293325721492,26,3.0,1,3.0,1,3.0,1
4538,min_diffuse,10,30,3,3,0.05,0.95,0.7961635110114973,4,2.0,0,1.0,1,2.0,0
4539,min_diffuse,10,30,3,3,0.05,0.95,0.6625578048085665,8,2.0,1,2.0,1,2.0,1
4540,min_diffuse,10,30,3,3,0.05,0.95,0.8645047354325788,19,3.0,0,2.0,1,2.0,1
4541,min_diffuse,10,30,3,3,0.05,0.95,0.8688285084712191,24,3.0,1,3.0,1,3.0,1
4542,min_diffuse,10,30,3,3,0.05,0.95,0.9491313874476588,9,2.0,1,2.0,1,2.0,1
4543,min_diffuse,10,30,3,3,0.05,0.95,0.943795823965636,9,2.0,1,2.0,1,2.0,1
4544,min_diffuse,10,30,3,3,0.05,0.95,0.7375942479894484,5,2.0,1,2.0,1,2.0,1
4545,min_diffuse,10,30,3,3,0.05,0.95,0.7749295408821547,8,2.0,1,2.0,1,2.0,1
4546,min_diffuse,10,30,3,3,0.05,0.95,0.9128430966580596,30,3.0,1,3.0,1,3.0,1
4547,min_diffuse,10,30,3,3,0.05,0.95,0.9460658123089992,15,3.0,0,2.0,1,3.0,0
4548,min_diffuse,10,30,3,3,0.05,0.95,0.8160378296504275,3,1.0,1,1.0,1,1.0,1
4549,min_diffuse,10,30,3,3,0.05,0.95,0.9052108637410238,13,2.0,1,2.0,1,2.0,1
4550,min_diffuse,10,30,3,3,0.05,0.95,0.9042235446008215,8,2.0,1,2.0,1,2.0,1
4551,min_diffuse,10,30,3,3,0.05,0.95,0.8599565246761864,6,2.0,1,2.0,1,2.0,1
4552,min_diffuse,10,30,3,3,0.05,0.95,0.8616085027802319,24,3.0,0,3.0,0,2.0,1
4553,min_diffuse,10,30,3,3,0.05,0.95,0.9237268683781562,8,2.0,1,3.0,0,3.0,0
4554,min_diffuse,10,30,3,3,0.05,0.95,0.9220034822071496,33,4.0,1,4.0,1,4.0,1
4555,min_diffuse,10,30,3,3,0.05,0.95,0.7829850236696146,6,2.0,0,2.0,0,1.0,1
4556,min_diffuse,10,30,3,3,0.05,0.95,0.9447556580282854,13,2.0,1,2.0,1,2.0,1
4557,min_diffuse,10,30,3,3,0.05,0.95,0.8627425110840259,11,2.0,1,2.0,1,2.0,1
4558,min_diffuse,10,30,3,3,0.05,0.95,0.9201899885862416,10,2.0,1,2.0,1,2.0,1
4559,min_diffuse,10,30,3,3,0.05,0.95,0.9153812614218452,14,3.0,0,2.0,1,3.0,0
4560,min_diffuse,10,30,3,3,0.05,0.95,0.6787107627686351,6,2.0,0,2.0,0,1.0,1
4561,min_diffuse,10,30,3,3,0.05,0.95,0.9149289244994652,40,3.0,1,3.0,1,3.0,1
4562,min_diffuse,10,30,3,3,0.05,0.95,0.7611025959795704,8,2.0,1,2.0,1,2.0,1
4563,min_diffuse,10,30,3,3,0.05,0.95,0.8598157610551826,24,3.0,0,3.0,0,2.0,1
4564,min_diffuse,10,30,3,3,0.05,0.95,0.7849067575988781,4,2.0,1,2.0,1,2.0,1
4565,min_diffuse,10,30,3,3,0.05,0.95,0.835725768240275,8,2.0,1,2.0,1,2.0,1
4566,min_diffuse,10,30,3,3,0.05,0.95,0.8072326137391697,6,2.0,0,2.0,0,1.0,1
4567,min_diffuse,10,30,3,3,0.05,0.95,0.8887129720219694,10,2.0,1,2.0,1,2.0,1
4568,min_diffuse,10,30,3,3,0.05,0.95,0.8778074159458784,3,1.0,1,1.0,1,1.0,1
4569,min_diffuse,10,30,3,3,0.05,0.95,0.8752650114338577,9,2.0,1,2.0,1,2.0,1
4570,min_diffuse,10,30,3,3,0.05,0.95,0.7324566854410647,16,2.0,1,2.0,1,2.0,1
4571,min_diffuse,10,30,3,3,0.05,0.95,0.7500615772802798,6,2.0,1,2.0,1,2.0,1
4572,min_diffuse,10,30,3,3,0.05,0.95,0.7085403370390334,6,2.0,1,2.0,1,2.0,1
4573,min_diffuse,10,30,3,3,0.05,0.95,0.7565686005684075,12,2.0,1,2.0,1,2.0,1
4574,min_diffuse,10,30,3,3,0.05,0.95,0.7567576118619999,3,1.0,1,1.0,1,1.0,1
4575,min_diffuse,10,30,3,3,0.05,0.95,0.9437239322283768,6,2.0,1,2.0,1,2.0,1
4576,min_diffuse,10,30,3,3,0.05,0.95,0.8122540851935945,13,3.0,0,3.0,0,2.0,1
4577,min_diffuse,10,30,3,3,0.05,0.95,0.8417159713466627,6,2.0,1,2.0,1,2.0,1
4578,min_diffuse,10,30,3,3,0.05,0.95,0.92984420946491,33,3.0,1,3.0,1,3.0,1
4579,min_diffuse,10,30,3,3,0.05,0.95,0.9433129749220536,60,4.0,0,4.0,0,3.0,1
4580,min_diffuse,10,30,3,3,0.05,0.95,0.857605783651411,4,2.0,0,1.0,1,2.0,0
4581,min_diffuse,10,30,3,3,0.05,0.95,0.91896873016565,6,2.0,1,2.0,1,2.0,1
4582,min_diffuse,10,30,3,3,0.05,0.95,0.8391834101411786,8,2.0,1,2.0,1,2.0,1
4583,min_diffuse,10,30,3,3,0.05,0.95,0.8255648605987614,6,2.0,1,2.0,1,2.0,1
4584,min_diffuse,10,30,3,3,0.05,0.95,0.8591472380661543,6,2.0,1,2.0,1,2.0,1
4585,min_diffuse,10,30,3,3,0.05,0.95,0.6213525788695614,3,1.0,1,2.0,0,2.0,0
4586,min_diffuse,10,30,3,3,0.05,0.95,0.9433862192012772,17,2.0,1,2.0,1,2.0,1
4587,min_diffuse,10,30,3,3,0.05,0.95,0.948423639761086,6,2.0,1,2.0,1,2.0,1
4588,min_diffuse,10,30,3,3,0.05,0.95,0.8430386120744394,17,2.0,1,2.0,1,2.0,1
4589,min_diffuse,10,30,3,3,0.05,0.95,0.8744195673389737,4,2.0,0,1.0,1,1.0,1
4590,min_diffuse,10,30,3,3,0.05,0.95,0.9096258202666614,12,2.0,1,2.0,1,2.0,1
4591,min_diffuse,10,30,3,3,0.05,0.95,0.9311411635655628,11,3.0,1,3.0,1,3.0,1
4592,min_diffuse,10,30,3,3,0.05,0.95,0.8774411824993122,8,2.0,0,2.0,0,1.0,1
4593,min_diffuse,10,30,3,3,0.05,0.95,0.5917956996888463,5,2.0,0,2.0,0,1.0,1
4594,min_diffuse,10,30,3,3,0.05,0.95,0.9431530912471991,22,3.0,0,3.0,0,2.0,1
4595,min_diffuse,10,30,3,3,0.05,0.95,0.8772997439631961,4,2.0,1,2.0,1,2.0,1
4596,min_diffuse,10,30,3,3,0.05,0.95,0.8530932763309486,7,2.0,1,2.0,1,2.0,1
4597,min_diffuse,10,30,3,3,0.05,0.95,0.9471092743931924,4,2.0,1,2.0,1,2.0,1
4598,min_diffuse,10,30,3,3,0.05,0.95,0.9315609453639516,3,1.0,1,1.0,1,2.0,0
4599,min_diffuse,10,30,3,3,0.05,0.95,0.9333378191231716,10,2.0,0,2.0,0,1.0,1
4600,min_diffuse,10,30,3,3,0.05,0.95,0.8385591093738564,13,3.0,1,3.0,1,3.0,1
4601,min_diffuse,10,30,3,3,0.05,0.95,0.9226249458005052,62,4.0,1,4.0,1,4.0,1
4602,min_diffuse,10,30,3,3,0.05,0.95,0.8419301052049913,2,1.0,1,1.0,1,1.0,1
4603,min_diffuse,10,30,3,3,0.05,0.95,0.8398156615107363,5,2.0,1,2.0,1,2.0,1
4604,min_diffuse,10,30,3,3,0.05,0.95,0.8882799294006993,7,2.0,1,2.0,1,2.0,1
4605,min_diffuse,10,30,3,3,0.05,0.95,0.6902620689450009,2,1.0,1,1.0,1,1.0,1
4606,min_diffuse,10,30,3,3,0.05,0.95,0.9434881969075382,25,3.0,1,3.0,1,3.0,1
4607,min_diffuse,10,30,3,3,0.05,0.95,0.9060014290367296,5,2.0,0,1.0,1,2.0,0
4608,min_diffuse,10,30,3,3,0.05,0.95,0.9150402843712596,11,2.0,1,2.0,1,2.0,1
4609,min_diffuse,10,30,3,3,0.05,0.95,0.7321246610219663,15,3.0,1,3.0,1,3.0,1
4610,min_diffuse,10,30,3,3,0.05,0.95,0.9399964012103232,37,3.0,0,2.0,1,2.0,1
4611,min_diffuse,10,30,3,3,0.05,0.95,0.8366188523937667,3,1.0,1,2.0,0,2.0,0
4612,min_diffuse,10,30,3,3,0.05,0.95,0.9392404173612322,3,1.0,1,1.0,1,2.0,0
4613,min_diffuse,10,30,3,3,0.05,0.95,0.9104487807245129,12,2.0,1,2.0,1,2.0,1
4614,min_diffuse,10,30,3,3,0.05,0.95,0.9068187952397818,13,3.0,1,3.0,1,3.0,1
4615,min_diffuse,10,30,3,3,0.05,0.95,0.9473243131689846,24,4.0,1,4.0,1,4.0,1
4616,min_diffuse,10,30,3,3,0.05,0.95,0.9097381481370488,18,3.0,1,3.0,1,3.0,1
4617,min_diffuse,10,30,3,3,0.05,0.95,0.9099394771422622,8,2.0,1,2.0,1,2.0,1
4618,min_diffuse,10,30,3,3,0.05,0.95,0.8419589502522292,5,2.0,1,2.0,1,2.0,1
4619,min_diffuse,10,30,3,3,0.05,0.95,0.8848771951785088,10,2.0,1,2.0,1,3.0,0
4620,min_diffuse,10,30,3,3,0.05,0.95,0.827983766977894,11,2.0,1,2.0,1,2.0,1
4621,min_diffuse,10,30,3,3,0.05,0.95,0.9278117385017072,71,5.0,1,5.0,1,5.0,1
4622,min_diffuse,10,30,3,3,0.05,0.95,0.6966729460348581,14,2.0,1,2.0,1,2.0,1
4623,min_diffuse,10,30,3,3,0.05,0.95,0.8862622266128233,18,3.0,1,3.0,1,3.0,1
4624,min_diffuse,10,30,3,3,0.05,0.95,0.9383145627545528,17,2.0,1,2.0,1,2.0,1
4625,min_diffuse,10,30,3,3,0.05,0.95,0.580014990136494,5,2.0,1,2.0,1,2.0,1
4626,min_diffuse,10,30,3,3,0.05,0.95,0.9140445432756098,5,2.0,1,2.0,1,2.0,1
4627,min_diffuse,10,30,3,3,0.05,0.95,0.8316602778840083,10,2.0,1,2.0,1,2.0,1
4628,min_diffuse,10,30,3,3,0.05,0.95,0.9229307305738256,15,3.0,0,2.0,1,3.0,0
4629,min_diffuse,10,30,3,3,0.05,0.95,0.9348953194089588,13,3.0,0,2.0,1,3.0,0
4630,min_diffuse,10,30,3,3,0.05,0.95,0.8092388054841775,4,2.0,1,2.0,1,2.0,1
4631,min_diffuse,10,30,3,3,0.05,0.95,0.9229256027192964,3,1.0,1,1.0,1,1.0,1
4632,min_diffuse,10,30,3,3,0.05,0.95,0.8537055234610008,10,2.0,1,2.0,1,2.0,1
4633,min_diffuse,10,30,3,3,0.05,0.95,0.893212474931923,31,4.0,0,3.0,1,3.0,1
4634,min_diffuse,10,30,3,3,0.05,0.95,0.9071192479606256,10,2.0,1,2.0,1,2.0,1
4635,min_diffuse,10,30,3,3,0.05,0.95,0.7572739553293018,3,1.0,1,1.0,1,1.0,1
4636,min_diffuse,10,30,3,3,0.05,0.95,0.7955799053626875,7,2.0,1,2.0,1,2.0,1
4637,min_diffuse,10,30,3,3,0.05,0.95,0.9067787072747668,8,2.0,1,2.0,1,2.0,1
4638,min_diffuse,10,30,3,3,0.05,0.95,0.8816960774288096,10,2.0,1,2.0,1,2.0,1
4639,min_diffuse,10,30,3,3,0.05,0.95,0.9479227466029466,22,3.0,1,3.0,1,3.0,1
4640,min_diffuse,10,30,3,3,0.05,0.95,0.8505238781272451,13,2.0,1,2.0,1,2.0,1
4641,min_diffuse,10,30,3,3,0.05,0.95,0.8859725490108462,12,3.0,0,2.0,1,2.0,1
4642,min_diffuse,10,30,3,3,0.05,0.95,0.9420269373754424,41,3.0,1,3.0,1,3.0,1
4643,min_diffuse,10,30,3,3,0.05,0.95,0.9022601946902236,15,3.0,1,3.0,1,3.0,1
4644,min_diffuse,10,30,3,3,0.05,0.95,0.8950473783437374,8,2.0,1,2.0,1,2.0,1
4645,min_diffuse,10,30,3,3,0.05,0.95,0.911482380603836,46,4.0,0,4.0,0,3.0,1
4646,min_diffuse,10,30,3,3,0.05,0.95,0.8431256975552778,5,2.0,0,1.0,1,1.0,1
4647,min_diffuse,10,30,3,3,0.05,0.95,0.949296039609078,38,4.0,1,4.0,1,4.0,1
4648,min_diffuse,10,30,3,3,0.05,0.95,0.9387105886719788,15,3.0,0,2.0,1,2.0,1
4649,min_diffuse,10,30,3,3,0.05,0.95,0.8259627267862102,6,2.0,1,2.0,1,2.0,1
4650,min_diffuse,10,30,3,3,0.05,0.95,0.9444333460841284,38,3.0,1,3.0,1,3.0,1
4651,min_diffuse,10,30,3,3,0.05,0.95,0.7707997668649288,3,1.0,1,1.0,1,1.0,1
4652,min_diffuse,10,30,3,3,0.05,0.95,0.6740910778235906,2,1.0,1,1.0,1,1.0,1
4653,min_diffuse,10,30,3,3,0.05,0.95,0.7158861579713531,7,2.0,1,2.0,1,2.0,1
4654,min_diffuse,10,30,3,3,0.05,0.95,0.8409668104610991,6,2.0,1,2.0,1,2.0,1
4655,min_diffuse,10,30,3,3,0.05,0.95,0.9075716805405332,15,3.0,0,2.0,1,3.0,0
4656,min_diffuse,10,30,3,3,0.05,0.95,0.8844392247788636,5,2.0,0,1.0,1,2.0,0
4657,min_diffuse,10,30,3,3,0.05,0.95,0.8575455156867334,8,2.0,1,2.0,1,2.0,1
4658,min_diffuse,10,30,3,3,0.05,0.95,0.80913465154755,5,2.0,0,1.0,1,1.0,1
4659,min_diffuse,10,30,3,3,0.05,0.95,0.9232064116901408,22,4.0,1,4.0,1,4.0,1
4660,min_diffuse,10,30,3,3,0.05,0.95,0.8488076317105449,6,2.0,0,1.0,1,1.0,1
4661,min_diffuse,10,30,3,3,0.05,0.95,0.9080772486476092,14,3.0,0,2.0,1,3.0,0
4662,min_diffuse,10,30,3,3,0.05,0.95,0.9348987798654852,18,2.0,1,2.0,1,2.0,1
4663,min_diffuse,10,30,3,3,0.05,0.95,0.8337333016660426,8,2.0,1,2.0,1,3.0,0
4664,min_diffuse,10,30,3,3,0.05,0.95,0.7661435018254731,5,2.0,1,2.0,1,2.0,1
4665,min_diffuse,10,30,3,3,0.05,0.95,0.8697937073256822,15,2.0,1,2.0,1,2.0,1
4666,min_diffuse,10,30,3,3,0.05,0.95,0.7763378221654893,3,1.0,1,2.0,0,2.0,0
4667,min_diffuse,10,30,3,3,0.05,0.95,0.91131536180651,24,3.0,0,2.0,1,3.0,0
4668,min_diffuse,10,30,3,3,0.05,0.95,0.9300377671068464,13,2.0,1,2.0,1,2.0,1
4669,min_diffuse,10,30,3,3,0.05,0.95,0.9030310965933018,13,3.0,1,3.0,1,3.0,1
4670,min_diffuse,10,30,3,3,0.05,0.95,0.9469715039933052,12,2.0,1,2.0,1,2.0,1
4671,min_diffuse,10,30,3,3,0.05,0.95,0.9100488527382736,11,2.0,1,2.0,1,2.0,1
4672,min_diffuse,10,30,3,3,0.05,0.95,0.926078521721502,29,4.0,0,3.0,1,3.0,1
4673,min_diffuse,10,30,3,3,0.05,0.95,0.7452920377536466,3,1.0,1,1.0,1,1.0,1
4674,min_diffuse,10,30,3,3,0.05,0.95,0.9374021244013347,13,2.0,1,2.0,1,2.0,1
4675,min_diffuse,10,30,3,3,0.05,0.95,0.8679393768952613,7,2.0,1,2.0,1,2.0,1
4676,min_diffuse,10,30,3,3,0.05,0.95,0.9445937999872752,27,3.0,1,3.0,1,3.0,1
4677,min_diffuse,10,30,3,3,0.05,0.95,0.8804682529288292,6,2.0,1,2.0,1,2.0,1
4678,min_diffuse,10,30,3,3,0.05,0.95,0.9071469247080836,20,3.0,1,3.0,1,3.0,1
4679,min_diffuse,10,30,3,3,0.05,0.95,0.8931295384552842,18,2.0,1,2.0,1,2.0,1
4680,min_diffuse,10,30,3,3,0.05,0.95,0.8244477982426903,16,2.0,1,2.0,1,2.0,1
4681,min_diffuse,10,30,3,3,0.05,0.95,0.9303937291455012,25,3.0,0,2.0,1,2.0,1
4682,min_diffuse,10,30,3,3,0.05,0.95,0.9104775865175032,16,2.0,1,2.0,1,3.0,0
4683,min_diffuse,10,30,3,3,0.05,0.95,0.9413045331975626,48,4.0,1,4.0,1,4.0,1
4684,min_diffuse,10,30,3,3,0.05,0.95,0.912367348238516,30,3.0,1,3.0,1,3.0,1
4685,min_diffuse,10,30,3,3,0.05,0.95,0.7775048607815779,3,1.0,1,1.0,1,1.0,1
4686,min_diffuse,10,30,3,3,0.05,0.95,0.8968588918978204,9,2.0,1,2.0,1,2.0,1
4687,min_diffuse,10,30,3,3,0.05,0.95,0.80012497827053,2,1.0,1,1.0,1,1.0,1
4688,min_diffuse,10,30,3,3,0.05,0.95,0.8771102926505017,16,3.0,1,3.0,1,3.0,1
4689,min_diffuse,10,30,3,3,0.05,0.95,0.8463043524726178,12,2.0,1,2.0,1,2.0,1
4690,min_diffuse,10,30,3,3,0.05,0.95,0.9377551805360304,12,2.0,1,2.0,1,2.0,1
4691,min_diffuse,10,30,3,3,0.05,0.95,0.9066149528911522,10,3.0,0,2.0,1,3.0,0
4692,min_diffuse,10,30,3,3,0.05,0.95,0.8735907954033092,22,3.0,0,3.0,0,2.0,1
4693,min_diffuse,10,30,3,3,0.05,0.95,0.8394183755717248,5,2.0,1,2.0,1,2.0,1
4694,min_diffuse,10,30,3,3,0.05,0.95,0.8629540748276463,20,2.0,1,2.0,1,2.0,1
4695,min_diffuse,10,30,3,3,0.05,0.95,0.8699074168876559,8,2.0,1,2.0,1,2.0,1
4696,min_diffuse,10,30,3,3,0.05,0.95,0.785996970095522,6,2.0,1,2.0,1,2.0,1
4697,min_diffuse,10,30,3,3,0.05,0.95,0.9438294767331924,52,4.0,0,3.0,1,3.0,1
4698,min_diffuse,10,30,3,3,0.05,0.95,0.7068966918313736,3,1.0,1,1.0,1,1.0,1
4699,min_diffuse,10,30,3,3,0.05,0.95,0.8597167549397693,10,2.0,1,2.0,1,2.0,1
4700,min_diffuse,10,30,3,3,0.05,0.95,0.9086090497451932,13,2.0,1,2.0,1,2.0,1
4701,min_diffuse,10,30,3,3,0.05,0.95,0.9414329205575538,10,2.0,1,2.0,1,2.0,1
4702,min_diffuse,10,30,3,3,0.05,0.95,0.9070051307741758,14,3.0,0,2.0,1,2.0,1
4703,min_diffuse,10,30,3,3,0.05,0.95,0.8941592535693496,8,2.0,1,2.0,1,2.0,1
4704,min_diffuse,10,30,3,3,0.05,0.95,0.9345432415365048,6,2.0,0,1.0,1,1.0,1
4705,min_diffuse,10,30,3,3,0.05,0.95,0.8918594881547206,4,2.0,0,1.0,1,1.0,1
4706,min_diffuse,10,30,3,3,0.05,0.95,0.7039889971032246,2,1.0,1,1.0,1,1.0,1
4707,min_diffuse,10,30,3,3,0.05,0.95,0.7163967723823288,9,2.0,1,2.0,1,2.0,1
4708,min_diffuse,10,30,3,3,0.05,0.95,0.8368761640079977,3,1.0,1,2.0,0,2.0,0
4709,min_diffuse,10,30,3,3,0.05,0.95,0.946644465176184,21,3.0,1,3.0,1,3.0,1
4710,min_diffuse,10,30,3,3,0.05,0.95,0.9311048934858182,15,3.0,0,3.0,0,2.0,1
4711,min_diffuse,10,30,3,3,0.05,0.95,0.9425054154073608,12,2.0,1,2.0,1,2.0,1
4712,min_diffuse,10,30,3,3,0.05,0.95,0.824905998710752,43,3.0,1,3.0,1,3.0,1
4713,min_diffuse,10,30,3,3,0.05,0.95,0.8143502284341215,6,2.0,1,2.0,1,2.0,1
4714,min_diffuse,10,30,3,3,0.05,0.95,0.949228522953346,23,3.0,1,3.0,1,4.0,0
4715,min_diffuse,10,30,3,3,0.05,0.95,0.7436432488562534,5,2.0,1,2.0,1,2.0,1
4716,min_diffuse,10,30,3,3,0.05,0.95,0.9312827208514878,18,2.0,1,2.0,1,2.0,1
4717,min_diffuse,10,30,3,3,0.05,0.95,0.7796570571028925,4,2.0,1,2.0,1,2.0,1
4718,min_diffuse,10,30,3,3,0.05,0.95,0.7313298868438299,2,1.0,1,1.0,1,1.0,1
4719,min_diffuse,10,30,3,3,0.05,0.95,0.9443679477042886,18,3.0,1,3.0,1,3.0,1
4720,min_diffuse,10,30,3,3,0.05,0.95,0.8528098026868138,4,2.0,1,2.0,1,2.0,1
4721,min_diffuse,10,30,3,3,0.05,0.95,0.781523998289327,4,2.0,0,1.0,1,1.0,1
4722,min_diffuse,10,30,3,3,0.05,0.95,0.7281078682723249,5,2.0,0,1.0,1,2.0,0
4723,min_diffuse,10,30,3,3,0.05,0.95,0.8645388953701895,5,2.0,1,2.0,1,2.0,1
4724,min_diffuse,10,30,3,3,0.05,0.95,0.8715111053120675,10,2.0,1,2.0,1,2.0,1
4725,min_diffuse,10,30,3,3,0.05,0.95,0.9154407448959818,14,3.0,0,2.0,1,2.0,1
4726,min_diffuse,10,30,3,3,0.05,0.95,0.8284834230509264,3,1.0,1,2.0,0,2.0,0
4727,min_diffuse,10,30,3,3,0.05,0.95,0.9041896664766168,49,4.0,1,4.0,1,4.0,1
4728,min_diffuse,10,30,3,3,0.05,0.95,0.7025509639105822,6,2.0,1,2.0,1,2.0,1
4729,min_diffuse,10,30,3,3,0.05,0.95,0.9042568692917408,8,2.0,1,2.0,1,2.0,1
4730,min_diffuse,10,30,3,3,0.05,0.95,0.912950440609676,21,3.0,0,3.0,0,2.0,1
4731,min_diffuse,10,30,3,3,0.05,0.95,0.7639215420470709,7,2.0,1,2.0,1,2.0,1
4732,min_diffuse,10,30,3,3,0.05,0.95,0.9474028653933324,3,1.0,1,2.0,0,2.0,0
4733,min_diffuse,10,30,3,3,0.05,0.95,0.8068940086515863,12,2.0,1,2.0,1,2.0,1
4734,min_diffuse,10,30,3,3,0.05,0.95,0.7792942084038301,4,2.0,0,1.0,1,1.0,1
4735,min_diffuse,10,30,3,3,0.05,0.95,0.8080539451881091,5,2.0,0,1.0,1,2.0,0
4736,min_diffuse,10,30,3,3,0.05,0.95,0.896982010417544,9,2.0,1,2.0,1,2.0,1
4737,min_diffuse,10,30,3,3,0.05,0.95,0.8664262628724948,22,3.0,0,2.0,1,2.0,1
4738,min_diffuse,10,30,3,3,0.05,0.95,0.9173835195615124,7,2.0,1,2.0,1,2.0,1
4739,min_diffuse,10,30,3,3,0.05,0.95,0.8705532509065279,4,2.0,1,2.0,1,2.0,1
4740,min_diffuse,10,30,3,3,0.05,0.95,0.7836860628849031,18,2.0,1,2.0,1,2.0,1
4741,min_diffuse,10,30,3,3,0.05,0.95,0.9263689396953227,14,3.0,1,3.0,1,3.0,1
4742,min_diffuse,10,30,3,3,0.05,0.95,0.8664927523712255,7,2.0,1,2.0,1,2.0,1
4743,min_diffuse,10,30,3,3,0.05,0.95,0.9359143247722168,21,4.0,0,3.0,1,3.0,1
4744,min_diffuse,10,30,3,3,0.05,0.95,0.8733057123381046,4,2.0,0,1.0,1,2.0,0
4745,min_diffuse,10,30,3,3,0.05,0.95,0.6718641841829962,6,2.0,1,2.0,1,2.0,1
4746,min_diffuse,10,30,3,3,0.05,0.95,0.9072390270374666,18,2.0,1,2.0,1,2.0,1
4747,min_diffuse,10,30,3,3,0.05,0.95,0.8251823378247906,2,1.0,1,1.0,1,1.0,1
4748,min_diffuse,10,30,3,3,0.05,0.95,0.9146260497796632,19,3.0,0,2.0,1,3.0,0
4749,min_diffuse,10,30,3,3,0.05,0.95,0.9098486110887544,14,2.0,1,2.0,1,2.0,1
4750,min_diffuse,10,30,3,3,0.05,0.95,0.94678402419167,8,2.0,1,2.0,1,2.0,1
4751,min_diffuse,10,30,3,3,0.05,0.95,0.7517925231682,4,2.0,1,2.0,1,2.0,1
4752,min_diffuse,10,30,3,3,0.05,0.95,0.6623661911350257,4,2.0,0,1.0,1,1.0,1
4753,min_diffuse,10,30,3,3,0.05,0.95,0.9402912334711664,12,2.0,1,2.0,1,2.0,1
4754,min_diffuse,10,30,3,3,0.05,0.95,0.8708596426009683,5,2.0,1,2.0,1,2.0,1
4755,min_diffuse,10,30,3,3,0.05,0.95,0.8095931766395223,9,2.0,1,2.0,1,2.0,1
4756,min_diffuse,10,30,3,3,0.05,0.95,0.9271726156907688,9,2.0,1,2.0,1,2.0,1
4757,min_diffuse,10,30,3,3,0.05,0.95,0.9268207373608888,13,2.0,1,2.0,1,2.0,1
4758,min_diffuse,10,30,3,3,0.05,0.95,0.7166222356562327,3,1.0,1,1.0,1,1.0,1
4759,min_diffuse,10,30,3,3,0.05,0.95,0.8243349680595834,5,2.0,1,2.0,1,2.0,1
4760,min_diffuse,10,30,3,3,0.05,0.95,0.8299876362603437,7,2.0,1,2.0,1,2.0,1
4761,min_diffuse,10,30,3,3,0.05,0.95,0.934366568540144,52,4.0,0,3.0,1,3.0,1
4762,min_diffuse,10,30,3,3,0.05,0.95,0.6744260289117441,3,1.0,1,2.0,0,2.0,0
4763,min_diffuse,10,30,3,3,0.05,0.95,0.8156489410501973,21,3.0,0,2.0,1,2.0,1
4764,min_diffuse,10,30,3,3,0.05,0.95,0.92439750875566,29,4.0,0,3.0,1,3.0,1
4765,min_diffuse,10,30,3,3,0.05,0.95,0.9426416646435896,13,2.0,1,2.0,1,2.0,1
4766,min_diffuse,10,30,3,3,0.05,0.95,0.9328240280482334,10,2.0,1,2.0,1,2.0,1
4767,min_diffuse,10,30,3,3,0.05,0.95,0.8468734959992644,5,2.0,1,2.0,1,2.0,1
4768,min_diffuse,10,30,3,3,0.05,0.95,0.9420853881055892,10,2.0,1,2.0,1,2.0,1
4769,min_diffuse,10,30,3,3,0.05,0.95,0.9408570450077848,12,2.0,1,2.0,1,3.0,0
4770,min_diffuse,10,30,3,3,0.05,0.95,0.6414204022323012,4,2.0,1,2.0,1,2.0,1
4771,min_diffuse,10,30,3,3,0.05,0.95,0.9412324376293488,14,2.0,1,2.0,1,2.0,1
4772,min_diffuse,10,30,3,3,0.05,0.95,0.9331927535633828,11,2.0,1,2.0,1,2.0,1
4773,min_diffuse,10,30,3,3,0.05,0.95,0.8905182050969677,12,3.0,0,2.0,1,2.0,1
4774,min_diffuse,10,30,3,3,0.05,0.95,0.9496740955133204,38,3.0,1,3.0,1,4.0,0
4775,min_diffuse,10,30,3,3,0.05,0.95,0.9484824204049604,9,2.0,1,2.0,1,2.0,1
4776,min_diffuse,10,30,3,3,0.05,0.95,0.947153349321527,18,3.0,0,2.0,1,3.0,0
4777,min_diffuse,10,30,3,3,0.05,0.95,0.9377579379983696,41,3.0,1,3.0,1,3.0,1
4778,min_diffuse,10,30,3,3,0.05,0.95,0.8078719012499093,8,2.0,1,2.0,1,2.0,1
4779,min_diffuse,10,30,3,3,0.05,0.95,0.8742659627451188,6,2.0,1,2.0,1,2.0,1
4780,min_diffuse,10,30,3,3,0.05,0.95,0.9306379053442422,16,3.0,0,2.0,1,3.0,0
4781,min_diffuse,10,30,3,3,0.05,0.95,0.6031400163583404,3,1.0,1,2.0,0,2.0,0
4782,min_diffuse,10,30,3,3,0.05,0.95,0.9208050033957932,24,3.0,0,2.0,1,2.0,1
4783,min_diffuse,10,30,3,3,0.05,0.95,0.8885708641143736,3,1.0,1,2.0,0,2.0,0
4784,min_diffuse,10,30,3,3,0.05,0.95,0.7227587250207212,7,2.0,0,2.0,0,1.0,1
4785,min_diffuse,10,30,3,3,0.05,0.95,0.7534380806018564,7,2.0,1,2.0,1,2.0,1
4786,min_diffuse,10,30,3,3,0.05,0.95,0.945549425162188,45,4.0,0,3.0,1,3.0,1
4787,min_diffuse,10,30,3,3,0.05,0.95,0.9440832193685456,19,3.0,1,3.0,1,3.0,1
4788,min_diffuse,10,30,3,3,0.05,0.95,0.9273966217384122,91,5.0,1,5.0,1,5.0,1
4789,min_diffuse,10,30,3,3,0.05,0.95,0.9377699610025751,21,3.0,1,3.0,1,3.0,1
4790,min_diffuse,10,30,3,3,0.05,0.95,0.9377639315775516,35,3.0,1,3.0,1,3.0,1
4791,min_diffuse,10,30,3,3,0.05,0.95,0.9332772862878276,7,2.0,1,2.0,1,2.0,1
4792,min_diffuse,10,30,3,3,0.05,0.95,0.7888328508230497,8,2.0,1,2.0,1,2.0,1
4793,min_diffuse,10,30,3,3,0.05,0.95,0.7436943872123534,11,2.0,1,2.0,1,2.0,1
4794,min_diffuse,10,30,3,3,0.05,0.95,0.8912165777311434,17,3.0,0,3.0,0,2.0,1
4795,min_diffuse,10,30,3,3,0.05,0.95,0.9302932804475498,12,2.0,1,2.0,1,2.0,1
4796,min_diffuse,10,30,3,3,0.05,0.95,0.9008265968060196,25,3.0,1,3.0,1,3.0,1
4797,min_diffuse,10,30,3,3,0.05,0.95,0.9243206946610129,12,2.0,1,2.0,1,2.0,1
4798,min_diffuse,10,30,3,3,0.05,0.95,0.8744615420525172,5,2.0,1,2.0,1,2.0,1
4799,min_diffuse,10,30,3,3,0.05,0.95,0.6921848460217791,3,1.0,1,1.0,1,1.0,1
4800,min_diffuse,10,30,3,3,0.05,0.95,0.4401378107799013,3,1.0,1,1.0,1,1.0,1
4801,min_diffuse,10,30,3,3,0.05,0.95,0.7993758304887467,7,2.0,1,2.0,1,2.0,1
4802,min_diffuse,10,30,3,3,0.05,0.95,0.8909325804946218,4,2.0,1,2.0,1,2.0,1
4803,min_diffuse,10,30,3,3,0.05,0.95,0.6111448316895789,3,1.0,1,1.0,1,1.0,1
4804,min_diffuse,10,30,3,3,0.05,0.95,0.9334064463447912,23,3.0,1,3.0,1,3.0,1
4805,min_diffuse,10,30,3,3,0.05,0.95,0.9130452766875924,6,2.0,0,1.0,1,1.0,1
4806,min_diffuse,10,30,3,3,0.05,0.95,0.9443459632353282,11,2.0,1,2.0,1,2.0,1
4807,min_diffuse,10,30,3,3,0.05,0.95,0.8327745151840814,16,2.0,1,2.0,1,2.0,1
4808,min_diffuse,10,30,3,3,0.05,0.95,0.9395537428443024,24,3.0,1,3.0,1,3.0,1
4809,min_diffuse,10,30,3,3,0.05,0.95,0.6431699739619441,5,2.0,1,2.0,1,2.0,1
4810,min_diffuse,10,30,3,3,0.05,0.95,0.8377333324832877,12,3.0,0,2.0,1,2.0,1
4811,min_diffuse,10,30,3,3,0.05,0.95,0.9397875297807894,12,3.0,1,3.0,1,3.0,1
4812,min_diffuse,10,30,3,3,0.05,0.95,0.9342965062834704,12,3.0,0,2.0,1,2.0,1
4813,min_diffuse,10,30,3,3,0.05,0.95,0.6474723497107885,2,1.0,1,1.0,1,1.0,1
4814,min_diffuse,10,30,3,3,0.05,0.95,0.8187922543116527,4,2.0,1,2.0,1,2.0,1
4815,min_diffuse,10,30,3,3,0.05,0.95,0.9148297970571244,8,2.0,0,1.0,1,2.0,0
4816,min_diffuse,10,30,3,3,0.05,0.95,0.9287955561463902,24,3.0,0,2.0,1,2.0,1
4817,min_diffuse,10,30,3,3,0.05,0.95,0.7976254085844219,9,2.0,1,2.0,1,2.0,1
4818,min_diffuse,10,30,3,3,0.05,0.95,0.940766009803794,54,4.0,1,4.0,1,4.0,1
4819,min_diffuse,10,30,3,3,0.05,0.95,0.8676150315120031,8,2.0,1,2.0,1,2.0,1
4820,min_diffuse,10,30,3,3,0.05,0.95,0.9184129715425512,6,2.0,1,2.0,1,2.0,1
4821,min_diffuse,10,30,3,3,0.05,0.95,0.8056566113670753,7,2.0,1,2.0,1,2.0,1
4822,min_diffuse,10,30,3,3,0.05,0.95,0.8653438472637183,9,2.0,1,2.0,1,2.0,1
4823,min_diffuse,10,30,3,3,0.05,0.95,0.8047009602557654,31,3.0,0,3.0,0,2.0,1
4824,min_diffuse,10,30,3,3,0.05,0.95,0.9141890163972348,18,3.0,0,2.0,1,2.0,1
4825,min_diffuse,10,30,3,3,0.05,0.95,0.8485579811190621,9,2.0,1,2.0,1,2.0,1
4826,min_diffuse,10,30,3,3,0.05,0.95,0.8563624424407462,13,2.0,1,2.0,1,2.0,1
4827,min_diffuse,10,30,3,3,0.05,0.95,0.8855522647193241,13,2.0,1,2.0,1,2.0,1
4828,min_diffuse,10,30,3,3,0.05,0.95,0.9128991489140912,11,2.0,1,2.0,1,2.0,1
4829,min_diffuse,10,30,3,3,0.05,0.95,0.9110019141112788,12,2.0,0,2.0,0,1.0,1
4830,min_diffuse,10,30,3,3,0.05,0.95,0.9383297450784572,16,2.0,1,2.0,1,2.0,1
4831,min_diffuse,10,30,3,3,0.05,0.95,0.9390571402513002,9,2.0,1,2.0,1,2.0,1
4832,min_diffuse,10,30,3,3,0.05,0.95,0.9111344782490628,17,3.0,1,3.0,1,3.0,1
4833,min_diffuse,10,30,3,3,0.05,0.95,0.7843689707938152,11,2.0,1,2.0,1,2.0,1
4834,min_diffuse,10,30,3,3,0.05,0.95,0.9023382823476328,5,2.0,0,1.0,1,2.0,0
4835,min_diffuse,10,30,3,3,0.05,0.95,0.8689537886631759,11,2.0,1,2.0,1,2.0,1
4836,min_diffuse,10,30,3,3,0.05,0.95,0.8410859097777867,17,3.0,1,3.0,1,3.0,1
4837,min_diffuse,10,30,3,3,0.05,0.95,0.8188375390167377,19,3.0,0,3.0,0,2.0,1
4838,min_diffuse,10,30,3,3,0.05,0.95,0.6604212757572122,1,1.0,1,1.0,1,1.0,1
4839,min_diffuse,10,30,3,3,0.05,0.95,0.9467998703228252,43,3.0,1,4.0,0,3.0,1
4840,min_diffuse,10,30,3,3,0.05,0.95,0.9400671581107608,8,2.0,1,2.0,1,3.0,0
4841,min_diffuse,10,30,3,3,0.05,0.95,0.8852263582259027,8,2.0,1,2.0,1,2.0,1
4842,min_diffuse,10,30,3,3,0.05,0.95,0.939746144496976,13,2.0,1,2.0,1,2.0,1
4843,min_diffuse,10,30,3,3,0.05,0.95,0.9323388294777196,27,4.0,0,3.0,1,4.0,0
4844,min_diffuse,10,30,3,3,0.05,0.95,0.9326258152307658,9,2.0,1,2.0,1,2.0,1
4845,min_diffuse,10,30,3,3,0.05,0.95,0.947599162321773,15,3.0,1,3.0,1,3.0,1
4846,min_diffuse,10,30,3,3,0.05,0.95,0.8851774529106244,6,2.0,0,1.0,1,1.0,1
4847,min_diffuse,10,30,3,3,0.05,0.95,0.9150874029882788,8,2.0,1,2.0,1,2.0,1
4848,min_diffuse,10,30,3,3,0.05,0.95,0.8261118964982642,8,2.0,1,2.0,1,2.0,1
4849,min_diffuse,10,30,3,3,0.05,0.95,0.8055757992386655,5,2.0,1,2.0,1,2.0,1
4850,min_diffuse,10,30,3,3,0.05,0.95,0.9164543421647884,9,2.0,1,2.0,1,2.0,1
4851,min_diffuse,10,30,3,3,0.05,0.95,0.9257754666254452,10,3.0,0,2.0,1,3.0,0
4852,min_diffuse,10,30,3,3,0.05,0.95,0.9368745920869004,10,3.0,0,2.0,1,2.0,1
4853,min_diffuse,10,30,3,3,0.05,0.95,0.8347912837866751,15,2.0,1,2.0,1,2.0,1
4854,min_diffuse,10,30,3,3,0.05,0.95,0.942529441563325,11,3.0,1,3.0,1,3.0,1
4855,min_diffuse,10,30,3,3,0.05,0.95,0.91832357821378,7,2.0,1,2.0,1,2.0,1
4856,min_diffuse,10,30,3,3,0.05,0.95,0.797017896182133,4,2.0,0,1.0,1,2.0,0
4857,min_diffuse,10,30,3,3,0.05,0.95,0.7874794735402729,8,2.0,1,2.0,1,2.0,1
4858,min_diffuse,10,30,3,3,0.05,0.95,0.8969721888518747,2,1.0,1,1.0,1,1.0,1
4859,min_diffuse,10,30,3,3,0.05,0.95,0.8652941076711681,7,2.0,1,2.0,1,2.0,1
4860,min_diffuse,10,30,3,3,0.05,0.95,0.7248634610946164,4,2.0,0,1.0,1,1.0,1
4861,min_diffuse,10,30,3,3,0.05,0.95,0.905784183508855,8,2.0,1,2.0,1,2.0,1
4862,min_diffuse,10,30,3,3,0.05,0.95,0.7278814030572822,3,1.0,1,1.0,1,1.0,1
4863,min_diffuse,10,30,3,3,0.05,0.95,0.8947876694560576,12,2.0,1,2.0,1,2.0,1
4864,min_diffuse,10,30,3,3,0.05,0.95,0.8536835207803982,6,2.0,1,2.0,1,2.0,1
4865,min_diffuse,10,30,3,3,0.05,0.95,0.8164203147258355,8,2.0,1,2.0,1,2.0,1
4866,min_diffuse,10,30,3,3,0.05,0.95,0.8806273668794001,28,2.0,1,2.0,1,2.0,1
4867,min_diffuse,10,30,3,3,0.05,0.95,0.8913741408836258,9,2.0,1,2.0,1,2.0,1
4868,min_diffuse,10,30,3,3,0.05,0.95,0.7776848700259016,10,2.0,1,2.0,1,2.0,1
4869,min_diffuse,10,30,3,3,0.05,0.95,0.7134601105875207,7,2.0,0,2.0,0,1.0,1
4870,min_diffuse,10,30,3,3,0.05,0.95,0.931875454987473,10,2.0,1,2.0,1,3.0,0
4871,min_diffuse,10,30,3,3,0.05,0.95,0.8885170476068995,6,2.0,1,2.0,1,2.0,1
4872,min_diffuse,10,30,3,3,0.05,0.95,0.9321560754673164,20,3.0,1,3.0,1,3.0,1
4873,min_diffuse,10,30,3,3,0.05,0.95,0.9354050625480004,18,3.0,0,2.0,1,3.0,0
4874,min_diffuse,10,30,3,3,0.05,0.95,0.927122428004001,19,3.0,0,2.0,1,3.0,0
4875,min_diffuse,10,30,3,3,0.05,0.95,0.8610910161218432,19,3.0,0,3.0,0,2.0,1
4876,min_diffuse,10,30,3,3,0.05,0.95,0.8788904678426511,12,3.0,1,3.0,1,3.0,1
4877,min_diffuse,10,30,3,3,0.05,0.95,0.8290276615125278,5,2.0,1,2.0,1,2.0,1
4878,min_diffuse,10,30,3,3,0.05,0.95,0.6667743921838656,5,2.0,1,2.0,1,2.0,1
4879,min_diffuse,10,30,3,3,0.05,0.95,0.9379810601595068,26,4.0,0,3.0,1,4.0,0
4880,min_diffuse,10,30,3,3,0.05,0.95,0.907040065962073,2,1.0,1,1.0,1,1.0,1
4881,min_diffuse,10,30,3,3,0.05,0.95,0.910222486749904,41,3.0,1,3.0,1,3.0,1
4882,min_diffuse,10,30,3,3,0.05,0.95,0.9172723647011042,13,2.0,1,2.0,1,2.0,1
4883,min_diffuse,10,30,3,3,0.05,0.95,0.7165690809673515,16,2.0,1,2.0,1,2.0,1
4884,min_diffuse,10,30,3,3,0.05,0.95,0.6967662750666607,5,2.0,1,2.0,1,2.0,1
4885,min_diffuse,10,30,3,3,0.05,0.95,0.7669681327346337,4,2.0,1,2.0,1,2.0,1
4886,min_diffuse,10,30,3,3,0.05,0.95,0.8342157662526055,4,2.0,1,2.0,1,2.0,1
4887,min_diffuse,10,30,3,3,0.05,0.95,0.8414866507302853,14,2.0,1,2.0,1,2.0,1
4888,min_diffuse,10,30,3,3,0.05,0.95,0.6783973644185546,5,2.0,0,1.0,1,1.0,1
4889,min_diffuse,10,30,3,3,0.05,0.95,0.7026627837443201,4,2.0,1,2.0,1,2.0,1
4890,min_diffuse,10,30,3,3,0.05,0.95,0.8904051403946989,4,2.0,1,2.0,1,2.0,1
4891,min_diffuse,10,30,3,3,0.05,0.95,0.8817820103800773,5,2.0,1,2.0,1,2.0,1
4892,min_diffuse,10,30,3,3,0.05,0.95,0.8294372690836443,4,2.0,1,2.0,1,2.0,1
4893,min_diffuse,10,30,3,3,0.05,0.95,0.828672695051014,4,2.0,1,2.0,1,2.0,1
4894,min_diffuse,10,30,3,3,0.05,0.95,0.8908688372443407,13,2.0,1,3.0,0,3.0,0
4895,min_diffuse,10,30,3,3,0.05,0.95,0.942545126764886,22,3.0,0,2.0,1,2.0,1
4896,min_diffuse,10,30,3,3,0.05,0.95,0.6936228980912686,4,2.0,1,2.0,1,2.0,1
4897,min_diffuse,10,30,3,3,0.05,0.95,0.9428904470899968,42,4.0,1,4.0,1,4.0,1
4898,min_diffuse,10,30,3,3,0.05,0.95,0.643074347393434,2,1.0,1,1.0,1,2.0,0
4899,min_diffuse,10,30,3,3,0.05,0.95,0.9273808779554014,23,3.0,1,3.0,1,3.0,1
4900,min_diffuse,10,30,3,3,0.05,0.95,0.9226465569814416,26,2.0,1,2.0,1,2.0,1
4901,min_diffuse,10,30,3,3,0.05,0.95,0.9277215570603728,6,2.0,1,2.0,1,2.0,1
4902,min_diffuse,10,30,3,3,0.05,0.95,0.9034022872393128,8,2.0,1,2.0,1,2.0,1
4903,min_diffuse,10,30,3,3,0.05,0.95,0.8340657145991116,7,2.0,1,2.0,1,2.0,1
4904,min_diffuse,10,30,3,3,0.05,0.95,0.8041487672247962,4,2.0,0,1.0,1,1.0,1
4905,min_diffuse,10,30,3,3,0.05,0.95,0.7379600312741463,5,2.0,1,2.0,1,2.0,1
4906,min_diffuse,10,30,3,3,0.05,0.95,0.9450062314737404,43,5.0,0,4.0,1,5.0,0
4907,min_diffuse,10,30,3,3,0.05,0.95,0.9358445875732948,16,3.0,0,2.0,1,2.0,1
4908,min_diffuse,10,30,3,3,0.05,0.95,0.9310663542772956,14,2.0,1,2.0,1,2.0,1
4909,min_diffuse,10,30,3,3,0.05,0.95,0.8980501729484254,27,3.0,1,3.0,1,3.0,1
4910,min_diffuse,10,30,3,3,0.05,0.95,0.9452807955482028,21,3.0,1,3.0,1,3.0,1
4911,min_diffuse,10,30,3,3,0.05,0.95,0.9375437474171594,3,1.0,1,1.0,1,1.0,1
4912,min_diffuse,10,30,3,3,0.05,0.95,0.9306607056022944,6,2.0,1,2.0,1,2.0,1
4913,min_diffuse,10,30,3,3,0.05,0.95,0.8296118754376571,4,2.0,0,1.0,1,2.0,0
4914,min_diffuse,10,30,3,3,0.05,0.95,0.917368998636844,4,2.0,1,2.0,1,2.0,1
4915,min_diffuse,10,30,3,3,0.05,0.95,0.9199140405134778,8,2.0,1,2.0,1,2.0,1
4916,min_diffuse,10,30,3,3,0.05,0.95,0.9354332840335788,21,3.0,1,3.0,1,3.0,1
4917,min_diffuse,10,30,3,3,0.05,0.95,0.9353468321382564,18,2.0,1,2.0,1,2.0,1
4918,min_diffuse,10,30,3,3,0.05,0.95,0.8946080369227809,7,2.0,1,2.0,1,2.0,1
4919,min_diffuse,10,30,3,3,0.05,0.95,0.8269263703820394,7,2.0,1,2.0,1,2.0,1
4920,min_diffuse,10,30,3,3,0.05,0.95,0.6569354140294601,6,2.0,1,2.0,1,2.0,1
4921,min_diffuse,10,30,3,3,0.05,0.95,0.8688644319038797,4,2.0,0,1.0,1,2.0,0
4922,min_diffuse,10,30,3,3,0.05,0.95,0.9306902452906144,21,3.0,0,2.0,1,3.0,0
4923,min_diffuse,10,30,3,3,0.05,0.95,0.6390321721052205,5,2.0,1,2.0,1,2.0,1
4924,min_diffuse,10,30,3,3,0.05,0.95,0.5876901631801862,5,2.0,0,2.0,0,1.0,1
4925,min_diffuse,10,30,3,3,0.05,0.95,0.8677369462061609,17,3.0,1,3.0,1,3.0,1
4926,min_diffuse,10,30,3,3,0.05,0.95,0.8283689189706066,5,2.0,1,2.0,1,2.0,1
4927,min_diffuse,10,30,3,3,0.05,0.95,0.6827600940192491,3,1.0,1,1.0,1,2.0,0
4928,min_diffuse,10,30,3,3,0.05,0.95,0.9333183872268432,15,3.0,1,3.0,1,3.0,1
4929,min_diffuse,10,30,3,3,0.05,0.95,0.877842108803756,11,2.0,1,2.0,1,2.0,1
4930,min_diffuse,10,30,3,3,0.05,0.95,0.91319533460098,16,3.0,0,2.0,1,3.0,0
4931,min_diffuse,10,30,3,3,0.05,0.95,0.8271353791898509,7,2.0,1,2.0,1,2.0,1
4932,min_diffuse,10,30,3,3,0.05,0.95,0.9499175090471746,31,3.0,1,3.0,1,3.0,1
4933,min_diffuse,10,30,3,3,0.05,0.95,0.8857189892158392,12,2.0,1,2.0,1,2.0,1
4934,min_diffuse,10,30,3,3,0.05,0.95,0.8682059861551796,12,3.0,0,2.0,1,2.0,1
4935,min_diffuse,10,30,3,3,0.05,0.95,0.7416199966758948,2,1.0,1,1.0,1,1.0,1
4936,min_diffuse,10,30,3,3,0.05,0.95,0.8728380056694569,32,3.0,1,3.0,1,3.0,1
4937,min_diffuse,10,30,3,3,0.05,0.95,0.9455740993082752,38,3.0,1,3.0,1,3.0,1
4938,min_diffuse,10,30,3,3,0.05,0.95,0.947621596017679,10,2.0,1,2.0,1,2.0,1
4939,min_diffuse,10,30,3,3,0.05,0.95,0.8945013568195573,18,2.0,1,2.0,1,2.0,1
4940,min_diffuse,10,30,3,3,0.05,0.95,0.8814652669868066,6,2.0,1,2.0,1,2.0,1
4941,min_diffuse,10,30,3,3,0.05,0.95,0.934604906801089,14,3.0,0,2.0,1,3.0,0
4942,min_diffuse,10,30,3,3,0.05,0.95,0.801780851669079,7,2.0,1,2.0,1,2.0,1
4943,min_diffuse,10,30,3,3,0.05,0.95,0.8989872557537545,12,2.0,1,2.0,1,3.0,0
4944,min_diffuse,10,30,3,3,0.05,0.95,0.7065756464479577,5,2.0,0,1.0,1,1.0,1
4945,min_diffuse,10,30,3,3,0.05,0.95,0.7513672997902628,5,2.0,0,1.0,1,1.0,1
4946,min_diffuse,10,30,3,3,0.05,0.95,0.9045616292819108,11,2.0,1,2.0,1,3.0,0
4947,min_diffuse,10,30,3,3,0.05,0.95,0.895202222802396,13,2.0,1,2.0,1,2.0,1
4948,min_diffuse,10,30,3,3,0.05,0.95,0.9396016932005756,13,3.0,0,2.0,1,2.0,1
4949,min_diffuse,10,30,3,3,0.05,0.95,0.8769426634445094,5,2.0,0,1.0,1,2.0,0
4950,min_diffuse,10,30,3,3,0.05,0.95,0.8747881009884597,9,2.0,1,2.0,1,2.0,1
4951,min_diffuse,10,30,3,3,0.05,0.95,0.9433680343876032,9,2.0,1,2.0,1,2.0,1
4952,min_diffuse,10,30,3,3,0.05,0.95,0.8278835767679875,2,1.0,1,1.0,1,1.0,1
4953,min_diffuse,10,30,3,3,0.05,0.95,0.8963413436442504,25,4.0,0,3.0,1,3.0,1
4954,min_diffuse,10,30,3,3,0.05,0.95,0.8900151167775392,5,2.0,1,2.0,1,2.0,1
4955,min_diffuse,10,30,3,3,0.05,0.95,0.7678563889470136,6,2.0,1,2.0,1,2.0,1
4956,min_diffuse,10,30,3,3,0.05,0.95,0.8052917981243218,12,3.0,0,2.0,1,2.0,1
4957,min_diffuse,10,30,3,3,0.05,0.95,0.7398099941816866,5,2.0,1,2.0,1,2.0,1
4958,min_diffuse,10,30,3,3,0.05,0.95,0.9052367582070406,14,3.0,1,3.0,1,3.0,1
4959,min_diffuse,10,30,3,3,0.05,0.95,0.9495409174901164,10,2.0,1,2.0,1,2.0,1
4960,min_diffuse,10,30,3,3,0.05,0.95,0.9159574970272364,19,3.0,0,2.0,1,2.0,1
4961,min_diffuse,10,30,3,3,0.05,0.95,0.9068684317109084,5,2.0,1,2.0,1,2.0,1
4962,min_diffuse,10,30,3,3,0.05,0.95,0.8830560753215446,10,2.0,1,2.0,1,2.0,1
4963,min_diffuse,10,30,3,3,0.05,0.95,0.9067304602324748,25,2.0,1,2.0,1,2.0,1
4964,min_diffuse,10,30,3,3,0.05,0.95,0.7994385268214693,13,2.0,1,2.0,1,2.0,1
4965,min_diffuse,10,30,3,3,0.05,0.95,0.8982898570825429,8,2.0,1,2.0,1,2.0,1
4966,min_diffuse,10,30,3,3,0.05,0.95,0.8440088535088381,14,3.0,0,2.0,1,2.0,1
4967,min_diffuse,10,30,3,3,0.05,0.95,0.8406207351089621,7,2.0,0,2.0,0,1.0,1
4968,min_diffuse,10,30,3,3,0.05,0.95,0.9233751415539188,35,3.0,0,2.0,1,2.0,1
4969,min_diffuse,10,30,3,3,0.05,0.95,0.9482203652668292,47,3.0,1,3.0,1,3.0,1
4970,min_diffuse,10,30,3,3,0.05,0.95,0.8860122582527581,5,2.0,1,2.0,1,2.0,1
4971,min_diffuse,10,30,3,3,0.05,0.95,0.8049162134652137,13,2.0,1,2.0,1,2.0,1
4972,min_diffuse,10,30,3,3,0.05,0.95,0.7628187602730863,5,2.0,0,1.0,1,1.0,1
4973,min_diffuse,10,30,3,3,0.05,0.95,0.8754487347776329,9,2.0,1,2.0,1,2.0,1
4974,min_diffuse,10,30,3,3,0.05,0.95,0.8256182809365878,4,2.0,1,2.0,1,2.0,1
4975,min_diffuse,10,30,3,3,0.05,0.95,0.9200011051709216,7,2.0,1,2.0,1,2.0,1
4976,min_diffuse,10,30,3,3,0.05,0.95,0.931130252705932,12,3.0,0,2.0,1,2.0,1
4977,min_diffuse,10,30,3,3,0.05,0.95,0.8558685621632838,13,2.0,1,2.0,1,2.0,1
4978,min_diffuse,10,30,3,3,0.05,0.95,0.9474136336726048,12,3.0,0,2.0,1,3.0,0
4979,min_diffuse,10,30,3,3,0.05,0.95,0.8671314067125638,6,2.0,1,2.0,1,2.0,1
4980,min_diffuse,10,30,3,3,0.05,0.95,0.8077452545100989,14,3.0,0,2.0,1,2.0,1
4981,min_diffuse,10,30,3,3,0.05,0.95,0.7508379357150543,5,2.0,1,2.0,1,2.0,1
4982,min_diffuse,10,30,3,3,0.05,0.95,0.943976291869298,36,4.0,1,4.0,1,4.0,1
4983,min_diffuse,10,30,3,3,0.05,0.95,0.936044064813202,21,3.0,1,3.0,1,3.0,1
4984,min_diffuse,10,30,3,3,0.05,0.95,0.9216409612763272,12,2.0,1,2.0,1,2.0,1
4985,min_diffuse,10,30,3,3,0.05,0.95,0.9014831837954465,12,2.0,1,2.0,1,2.0,1
4986,min_diffuse,10,30,3,3,0.05,0.95,0.913385718675614,30,2.0,1,2.0,1,2.0,1
4987,min_diffuse,10,30,3,3,0.05,0.95,0.91170909065777,11,2.0,1,2.0,1,2.0,1
4988,min_diffuse,10,30,3,3,0.05,0.95,0.8519624085935354,3,1.0,1,1.0,1,1.0,1
4989,min_diffuse,10,30,3,3,0.05,0.95,0.7857455414667711,6,2.0,0,2.0,0,1.0,1
4990,min_diffuse,10,30,3,3,0.05,0.95,0.834445695523287,4,2.0,0,1.0,1,1.0,1
4991,min_diffuse,10,30,3,3,0.05,0.95,0.9411249220068634,40,3.0,1,3.0,1,3.0,1
4992,min_diffuse,10,30,3,3,0.05,0.95,0.8187379381888922,5,2.0,1,2.0,1,2.0,1
4993,min_diffuse,10,30,3,3,0.05,0.95,0.895366169515139,9,2.0,1,2.0,1,2.0,1
4994,min_diffuse,10,30,3,3,0.05,0.95,0.6305430219651125,4,2.0,1,2.0,1,2.0,1
4995,min_diffuse,10,30,3,3,0.05,0.95,0.900877686075826,12,2.0,1,2.0,1,2.0,1
4996,min_diffuse,10,30,3,3,0.05,0.95,0.8509935299712517,3,1.0,1,1.0,1,1.0,1
4997,min_diffuse,10,30,3,3,0.05,0.95,0.8630464656868548,12,2.0,1,2.0,1,2.0,1
4998,min_diffuse,10,30,3,3,0.05,0.95,0.744223559069213,5,2.0,1,2.0,1,2.0,1
4999,min_diffuse,10,30,3,3,0.05,0.95,0.9077696917854092,20,3.0,1,3.0,1,3.0,1
5000,min_diffuse,10,30,3,3,0.05,0.95,0.9463820743645492,79,4.0,1,4.0,1,4.0,1
5001,min_diffuse,10,30,3,3,0.05,0.95,0.936707779098891,4,2.0,0,1.0,1,1.0,1
5002,min_diffuse,10,30,3,3,0.05,0.95,0.933043744185604,17,3.0,0,2.0,1,2.0,1
5003,min_diffuse,10,30,3,3,0.05,0.95,0.9343304955750132,9,2.0,1,2.0,1,2.0,1
5004,min_diffuse,10,30,3,3,0.05,0.95,0.8964394754210612,4,2.0,1,2.0,1,2.0,1
5005,min_diffuse,10,30,3,3,0.05,0.95,0.8885953701063588,19,2.0,1,2.0,1,2.0,1
5006,min_diffuse,10,30,3,3,0.05,0.95,0.8013212534466666,10,2.0,1,2.0,1,2.0,1
5007,min_diffuse,10,30,3,3,0.05,0.95,0.8679769631667659,5,2.0,1,2.0,1,2.0,1
5008,min_diffuse,10,30,3,3,0.05,0.95,0.8677144973709132,7,2.0,1,2.0,1,2.0,1
5009,min_diffuse,10,30,3,3,0.05,0.95,0.9021941079622896,7,2.0,1,2.0,1,2.0,1
5010,min_diffuse,10,30,3,3,0.05,0.95,0.892551881293039,20,4.0,0,3.0,1,3.0,1
5011,min_diffuse,10,30,3,3,0.05,0.95,0.8069708161526649,4,2.0,1,2.0,1,2.0,1
5012,min_diffuse,10,30,3,3,0.05,0.95,0.925478435412166,7,2.0,1,2.0,1,2.0,1
5013,min_diffuse,10,30,3,3,0.05,0.95,0.8935701305080194,8,2.0,1,2.0,1,2.0,1
5014,min_diffuse,10,30,3,3,0.05,0.95,0.8805743084575491,14,2.0,1,2.0,1,2.0,1
5015,min_diffuse,10,30,3,3,0.05,0.95,0.6913216156755394,5,2.0,1,2.0,1,2.0,1
5016,min_diffuse,10,30,3,3,0.05,0.95,0.8911949775674438,18,2.0,1,2.0,1,2.0,1
5017,min_diffuse,10,30,3,3,0.05,0.95,0.8722071752396778,11,3.0,1,3.0,1,3.0,1
5018,min_diffuse,10,30,3,3,0.05,0.95,0.833478728721447,6,2.0,0,2.0,0,1.0,1
5019,min_diffuse,10,30,3,3,0.05,0.95,0.8675262139509532,15,3.0,0,2.0,1,2.0,1
5020,min_diffuse,10,30,3,3,0.05,0.95,0.6735311890509139,7,2.0,1,2.0,1,2.0,1
5021,min_diffuse,10,30,3,3,0.05,0.95,0.9347778126379022,10,2.0,1,2.0,1,2.0,1
5022,min_diffuse,10,30,3,3,0.05,0.95,0.6680583623544231,2,1.0,1,1.0,1,1.0,1
5023,min_diffuse,10,30,3,3,0.05,0.95,0.916177750994356,34,4.0,0,4.0,0,3.0,1
5024,min_diffuse,10,30,3,3,0.05,0.95,0.9232067339219204,19,3.0,0,2.0,1,2.0,1
5025,min_diffuse,10,30,3,3,0.05,0.95,0.9050638303939698,33,3.0,1,3.0,1,3.0,1
5026,min_diffuse,10,30,3,3,0.05,0.95,0.9477876409200064,14,2.0,1,2.0,1,2.0,1
5027,min_diffuse,10,30,3,3,0.05,0.95,0.5967204915380504,4,2.0,0,1.0,1,1.0,1
5028,min_diffuse,10,30,3,3,0.05,0.95,0.9119268305082529,6,2.0,1,2.0,1,2.0,1
5029,min_diffuse,10,30,3,3,0.05,0.95,0.7443713524391209,5,2.0,1,2.0,1,2.0,1
5030,min_diffuse,10,30,3,3,0.05,0.95,0.8928141270375193,5,2.0,1,2.0,1,2.0,1
5031,min_diffuse,10,30,3,3,0.05,0.95,0.9182132885358164,7,2.0,1,2.0,1,2.0,1
5032,min_diffuse,10,30,3,3,0.05,0.95,0.8365611064530488,8,2.0,1,2.0,1,2.0,1
5033,min_diffuse,10,30,3,3,0.05,0.95,0.9039863290801744,7,2.0,1,2.0,1,2.0,1
5034,min_diffuse,10,30,3,3,0.05,0.95,0.9152411021706076,16,2.0,1,2.0,1,2.0,1
5035,min_diffuse,10,30,3,3,0.05,0.95,0.9176953857667224,7,2.0,0,2.0,0,1.0,1
5036,min_diffuse,10,30,3,3,0.05,0.95,0.8986106083109353,15,3.0,1,3.0,1,3.0,1
5037,min_diffuse,10,30,3,3,0.05,0.95,0.8944842261362173,14,3.0,0,2.0,1,2.0,1
5038,min_diffuse,10,30,3,3,0.05,0.95,0.9272316126173924,32,3.0,1,3.0,1,3.0,1
5039,min_diffuse,10,30,3,3,0.05,0.95,0.9137406114451088,5,2.0,1,2.0,1,2.0,1
5040,min_diffuse,10,30,3,3,0.05,0.95,0.6704958650555324,3,1.0,1,1.0,1,2.0,0
5041,min_diffuse,10,30,3,3,0.05,0.95,0.9212033059309224,6,2.0,1,2.0,1,2.0,1
5042,min_diffuse,10,30,3,3,0.05,0.95,0.9276798028558988,16,3.0,1,3.0,1,3.0,1
5043,min_diffuse,10,30,3,3,0.05,0.95,0.8736242129635342,4,2.0,1,2.0,1,2.0,1
5044,min_diffuse,10,30,3,3,0.05,0.95,0.8863464244982954,8,2.0,1,2.0,1,2.0,1
5045,min_diffuse,10,30,3,3,0.05,0.95,0.7636168435754009,4,2.0,1,2.0,1,2.0,1
5046,min_diffuse,10,30,3,3,0.05,0.95,0.932937121329775,3,1.0,1,1.0,1,2.0,0
5047,min_diffuse,10,30,3,3,0.05,0.95,0.9055908768132204,17,3.0,1,3.0,1,3.0,1
5048,min_diffuse,10,30,3,3,0.05,0.95,0.9232231685211464,18,3.0,0,2.0,1,2.0,1
5049,min_diffuse,10,30,3,3,0.05,0.95,0.9445682887844766,71,5.0,0,5.0,0,4.0,1
5050,min_diffuse,10,30,3,3,0.05,0.95,0.8899815519056684,14,3.0,0,2.0,1,3.0,0
5051,min_diffuse,10,30,3,3,0.05,0.95,0.9211737040840896,16,2.0,1,2.0,1,2.0,1
5052,min_diffuse,10,30,3,3,0.05,0.95,0.9122788265139008,16,2.0,1,2.0,1,2.0,1
5053,min_diffuse,10,30,3,3,0.05,0.95,0.9148420575672492,8,2.0,1,2.0,1,2.0,1
5054,min_diffuse,10,30,3,3,0.05,0.95,0.9231778292591064,6,2.0,1,2.0,1,2.0,1
5055,min_diffuse,10,30,3,3,0.05,0.95,0.921715041080862,9,2.0,1,2.0,1,2.0,1
5056,min_diffuse,10,30,3,3,0.05,0.95,0.9126224942289324,26,3.0,1,3.0,1,3.0,1
5057,min_diffuse,10,30,3,3,0.05,0.95,0.9028900611473129,20,3.0,0,2.0,1,2.0,1
5058,min_diffuse,10,30,3,3,0.05,0.95,0.8866406605060908,17,3.0,1,3.0,1,3.0,1
5059,min_diffuse,10,30,3,3,0.05,0.95,0.892097266966116,5,2.0,1,2.0,1,2.0,1
5060,min_diffuse,10,30,3,3,0.05,0.95,0.898667423969601,18,2.0,1,2.0,1,2.0,1
5061,min_diffuse,10,30,3,3,0.05,0.95,0.8594303413654435,9,2.0,1,2.0,1,2.0,1
5062,min_diffuse,10,30,3,3,0.05,0.95,0.6583701481918045,2,1.0,1,1.0,1,2.0,0
5063,min_diffuse,10,30,3,3,0.05,0.95,0.8809471295238509,22,3.0,0,2.0,1,2.0,1
5064,min_diffuse,10,30,3,3,0.05,0.95,0.8180032248611808,7,2.0,1,2.0,1,2.0,1
5065,min_diffuse,10,30,3,3,0.05,0.95,0.9269546261350544,8,2.0,1,2.0,1,2.0,1
5066,min_diffuse,10,30,3,3,0.05,0.95,0.8391658844653292,11,2.0,1,2.0,1,2.0,1
5067,min_diffuse,10,30,3,3,0.05,0.95,0.8966619155829908,13,2.0,1,2.0,1,3.0,0
5068,min_diffuse,10,30,3,3,0.05,0.95,0.9458265435088148,21,3.0,1,3.0,1,3.0,1
5069,min_diffuse,10,30,3,3,0.05,0.95,0.8320300031849648,9,2.0,1,2.0,1,2.0,1
5070,min_diffuse,10,30,3,3,0.05,0.95,0.8511711619701926,7,2.0,1,3.0,0,3.0,0
5071,min_diffuse,10,30,3,3,0.05,0.95,0.8833822433551546,7,2.0,1,2.0,1,2.0,1
5072,min_diffuse,10,30,3,3,0.05,0.95,0.9369895880947164,6,2.0,1,2.0,1,2.0,1
5073,min_diffuse,10,30,3,3,0.05,0.95,0.6998069914144763,5,2.0,0,1.0,1,1.0,1
5074,min_diffuse,10,30,3,3,0.05,0.95,0.9156550923257992,27,3.0,1,3.0,1,3.0,1
5075,min_diffuse,10,30,3,3,0.05,0.95,0.901780928098832,17,2.0,1,2.0,1,2.0,1
5076,min_diffuse,10,30,3,3,0.05,0.95,0.8332002579151149,3,1.0,1,2.0,0,2.0,0
5077,min_diffuse,10,30,3,3,0.05,0.95,0.7931957010347435,6,2.0,1,2.0,1,2.0,1
5078,min_diffuse,10,30,3,3,0.05,0.95,0.861933611721253,4,2.0,1,2.0,1,2.0,1
5079,min_diffuse,10,30,3,3,0.05,0.95,0.8691489041123138,3,1.0,1,2.0,0,2.0,0
5080,min_diffuse,10,30,3,3,0.05,0.95,0.856768333369548,3,1.0,1,1.0,1,1.0,1
5081,min_diffuse,10,30,3,3,0.05,0.95,0.9417707595366162,18,3.0,1,3.0,1,3.0,1
5082,min_diffuse,10,30,3,3,0.05,0.95,0.8958768978377037,5,2.0,1,2.0,1,2.0,1
5083,min_diffuse,10,30,3,3,0.05,0.95,0.8524532002120869,13,2.0,1,2.0,1,2.0,1
5084,min_diffuse,10,30,3,3,0.05,0.95,0.9067173110342264,12,2.0,1,2.0,1,2.0,1
5085,min_diffuse,10,30,3,3,0.05,0.95,0.9174209826459612,38,4.0,1,4.0,1,4.0,1
5086,min_diffuse,10,30,3,3,0.05,0.95,0.8238889537031279,7,2.0,1,2.0,1,2.0,1
5087,min_diffuse,10,30,3,3,0.05,0.95,0.8426646546780557,13,2.0,1,2.0,1,2.0,1
5088,min_diffuse,10,30,3,3,0.05,0.95,0.7412125097115777,5,2.0,0,1.0,1,1.0,1
5089,min_diffuse,10,30,3,3,0.05,0.95,0.8975718671287835,20,3.0,0,3.0,0,2.0,1
5090,min_diffuse,10,30,3,3,0.05,0.95,0.9309324965924988,11,2.0,1,3.0,0,3.0,0
5091,min_diffuse,10,30,3,3,0.05,0.95,0.7704673273036272,10,2.0,1,2.0,1,2.0,1
5092,min_diffuse,10,30,3,3,0.05,0.95,0.9455484699044764,10,2.0,1,3.0,0,2.0,1
5093,min_diffuse,10,30,3,3,0.05,0.95,0.8780868417300587,14,2.0,1,2.0,1,2.0,1
5094,min_diffuse,10,30,3,3,0.05,0.95,0.8661325884544242,7,2.0,1,2.0,1,2.0,1
5095,min_diffuse,10,30,3,3,0.05,0.95,0.8924590372196258,8,2.0,1,2.0,1,2.0,1
5096,min_diffuse,10,30,3,3,0.05,0.95,0.9212014037460844,4,2.0,1,2.0,1,2.0,1
5097,min_diffuse,10,30,3,3,0.05,0.95,0.7857085328400205,5,2.0,1,2.0,1,2.0,1
5098,min_diffuse,10,30,3,3,0.05,0.95,0.8608412441280752,17,3.0,1,3.0,1,3.0,1
5099,min_diffuse,10,30,3,3,0.05,0.95,0.8351734449116759,13,2.0,1,2.0,1,2.0,1
5100,min_diffuse,10,30,3,3,0.05,0.95,0.8854623743437017,19,3.0,0,2.0,1,2.0,1
5101,min_diffuse,10,30,3,3,0.05,0.95,0.7265805369959093,6,2.0,0,2.0,0,1.0,1
5102,min_diffuse,10,30,3,3,0.05,0.95,0.9097714162218896,5,2.0,1,2.0,1,2.0,1
5103,min_diffuse,10,30,3,3,0.05,0.95,0.9134813686692046,9,2.0,1,2.0,1,2.0,1
5104,min_diffuse,10,30,3,3,0.05,0.95,0.9328326801386,22,3.0,0,2.0,1,2.0,1
5105,min_diffuse,10,30,3,3,0.05,0.95,0.9452570658762952,47,4.0,1,4.0,1,4.0,1
5106,min_diffuse,10,30,3,3,0.05,0.95,0.9329545764493838,14,3.0,1,3.0,1,3.0,1
5107,min_diffuse,10,30,3,3,0.05,0.95,0.8688774417702592,5,2.0,1,2.0,1,2.0,1
5108,min_diffuse,10,30,3,3,0.05,0.95,0.914525770510217,16,3.0,0,2.0,1,2.0,1
5109,min_diffuse,10,30,3,3,0.05,0.95,0.9425331413023612,18,2.0,1,2.0,1,2.0,1
5110,min_diffuse,10,30,3,3,0.05,0.95,0.8696384802363915,3,1.0,1,2.0,0,2.0,0
5111,min_diffuse,10,30,3,3,0.05,0.95,0.7598239374582115,6,2.0,1,2.0,1,2.0,1
5112,min_diffuse,10,30,3,3,0.05,0.95,0.9484366878182116,11,2.0,1,3.0,0,3.0,0
5113,min_diffuse,10,30,3,3,0.05,0.95,0.7684544179507845,5,2.0,0,2.0,0,1.0,1
5114,min_diffuse,10,30,3,3,0.05,0.95,0.9179914704730312,23,3.0,1,3.0,1,3.0,1
5115,min_diffuse,10,30,3,3,0.05,0.95,0.9217609755318652,21,3.0,1,3.0,1,3.0,1
5116,min_diffuse,10,30,3,3,0.05,0.95,0.9321194657641731,18,3.0,1,3.0,1,3.0,1
5117,min_diffuse,10,30,3,3,0.05,0.95,0.9324130637791618,21,3.0,0,2.0,1,2.0,1
5118,min_diffuse,10,30,3,3,0.05,0.95,0.9392578719003164,29,3.0,0,2.0,1,3.0,0
5119,min_diffuse,10,30,3,3,0.05,0.95,0.7893696993574046,6,2.0,1,2.0,1,2.0,1
5120,min_diffuse,10,30,3,3,0.05,0.95,0.94648058353343,19,3.0,0,3.0,0,2.0,1
5121,min_diffuse,10,30,3,3,0.05,0.95,0.8393633155073742,9,2.0,1,2.0,1,2.0,1
5122,min_diffuse,10,30,3,3,0.05,0.95,0.7823155056878849,7,2.0,1,2.0,1,2.0,1
5123,min_diffuse,10,30,3,3,0.05,0.95,0.7800977430368314,3,1.0,1,1.0,1,1.0,1
5124,min_diffuse,10,30,3,3,0.05,0.95,0.901623810727262,5,2.0,0,1.0,1,1.0,1
5125,min_diffuse,10,30,3,3,0.05,0.95,0.8104845267480298,8,2.0,1,2.0,1,2.0,1
5126,min_diffuse,10,30,3,3,0.05,0.95,0.5834519667145845,4,2.0,0,1.0,1,1.0,1
5127,min_diffuse,10,30,3,3,0.05,0.95,0.7941134056709767,4,2.0,1,2.0,1,2.0,1
5128,min_diffuse,10,30,3,3,0.05,0.95,0.9474039066411604,27,3.0,1,3.0,1,3.0,1
5129,min_diffuse,10,30,3,3,0.05,0.95,0.9251834010125184,14,3.0,0,2.0,1,3.0,0
5130,min_diffuse,10,30,3,3,0.05,0.95,0.941475270766478,17,2.0,1,2.0,1,2.0,1
5131,min_diffuse,10,30,3,3,0.05,0.95,0.9480845193798476,8,2.0,1,2.0,1,2.0,1
5132,min_diffuse,10,30,3,3,0.05,0.95,0.947885794671527,18,2.0,1,2.0,1,2.0,1
5133,min_diffuse,10,30,3,3,0.05,0.95,0.8959067306068539,8,2.0,1,2.0,1,2.0,1
5134,min_diffuse,10,30,3,3,0.05,0.95,0.8567185949201315,5,2.0,0,1.0,1,1.0,1
5135,min_diffuse,10,30,3,3,0.05,0.95,0.8576203457295196,7,2.0,1,2.0,1,2.0,1
5136,min_diffuse,10,30,3,3,0.05,0.95,0.8054616419445831,2,1.0,1,1.0,1,1.0,1
5137,min_diffuse,10,30,3,3,0.05,0.95,0.8361099725283695,18,3.0,0,2.0,1,2.0,1
5138,min_diffuse,10,30,3,3,0.05,0.95,0.7852580433880916,4,2.0,1,2.0,1,2.0,1
5139,min_diffuse,10,30,3,3,0.05,0.95,0.8825792737909727,5,2.0,0,1.0,1,1.0,1
5140,min_diffuse,10,30,3,3,0.05,0.95,0.8625371227230426,13,2.0,1,2.0,1,2.0,1
5141,min_diffuse,10,30,3,3,0.05,0.95,0.8285252176546167,11,2.0,1,2.0,1,2.0,1
5142,min_diffuse,10,30,3,3,0.05,0.95,0.9136454206165704,6,2.0,1,2.0,1,2.0,1
5143,min_diffuse,10,30,3,3,0.05,0.95,0.8222108050853876,14,3.0,0,2.0,1,2.0,1
5144,min_diffuse,10,30,3,3,0.05,0.95,0.8534506215389368,20,3.0,0,2.0,1,2.0,1
5145,min_diffuse,10,30,3,3,0.05,0.95,0.9027317074053036,10,2.0,1,2.0,1,2.0,1
5146,min_diffuse,10,30,3,3,0.05,0.95,0.9215764726387778,23,3.0,0,3.0,0,2.0,1
5147,min_diffuse,10,30,3,3,0.05,0.95,0.8770053383046181,4,2.0,1,2.0,1,2.0,1
5148,min_diffuse,10,30,3,3,0.05,0.95,0.830161443964829,3,1.0,1,1.0,1,1.0,1
5149,min_diffuse,10,30,3,3,0.05,0.95,0.7343534415558216,4,2.0,0,1.0,1,1.0,1
5150,min_diffuse,10,30,3,3,0.05,0.95,0.9475529993867936,26,4.0,0,3.0,1,3.0,1
5151,min_diffuse,10,30,3,3,0.05,0.95,0.8121004308968182,8,2.0,1,2.0,1,2.0,1
5152,min_diffuse,10,30,3,3,0.05,0.95,0.9039229433991836,30,3.0,1,3.0,1,3.0,1
5153,min_diffuse,10,30,3,3,0.05,0.95,0.8003583752749249,9,2.0,1,2.0,1,2.0,1
5154,min_diffuse,10,30,3,3,0.05,0.95,0.9438208725146958,21,3.0,1,3.0,1,3.0,1
5155,min_diffuse,10,30,3,3,0.05,0.95,0.7917975374632171,3,1.0,1,1.0,1,2.0,0
5156,min_diffuse,10,30,3,3,0.05,0.95,0.9252508712434462,38,5.0,0,4.0,1,4.0,1
5157,min_diffuse,10,30,3,3,0.05,0.95,0.8430702328598139,9,2.0,1,2.0,1,2.0,1
5158,min_diffuse,10,30,3,3,0.05,0.95,0.6499142797644057,2,1.0,1,1.0,1,1.0,1
5159,min_diffuse,10,30,3,3,0.05,0.95,0.9224979884384036,25,2.0,1,2.0,1,2.0,1
5160,min_diffuse,10,30,3,3,0.05,0.95,0.7182690117147758,3,1.0,1,2.0,0,2.0,0
5161,min_diffuse,10,30,3,3,0.05,0.95,0.8802294246030079,13,2.0,1,2.0,1,2.0,1
5162,min_diffuse,10,30,3,3,0.05,0.95,0.9268589626678204,43,4.0,0,3.0,1,3.0,1
5163,min_diffuse,10,30,3,3,0.05,0.95,0.8942493941354925,11,2.0,1,2.0,1,2.0,1
5164,min_diffuse,10,30,3,3,0.05,0.95,0.9072258783845356,18,3.0,0,2.0,1,2.0,1
5165,min_diffuse,10,30,3,3,0.05,0.95,0.8490584635459786,11,2.0,1,2.0,1,2.0,1
5166,min_diffuse,10,30,3,3,0.05,0.95,0.7147244015243168,5,2.0,1,2.0,1,2.0,1
5167,min_diffuse,10,30,3,3,0.05,0.95,0.9332676089065,11,3.0,0,2.0,1,2.0,1
5168,min_diffuse,10,30,3,3,0.05,0.95,0.9455255127229932,18,3.0,1,3.0,1,3.0,1
5169,min_diffuse,10,30,3,3,0.05,0.95,0.8891505756225296,13,3.0,0,2.0,1,2.0,1
5170,min_diffuse,10,30,3,3,0.05,0.95,0.9214978531854224,72,4.0,1,4.0,1,4.0,1
5171,min_diffuse,10,30,3,3,0.05,0.95,0.9175008587604072,13,2.0,1,2.0,1,3.0,0
5172,min_diffuse,10,30,3,3,0.05,0.95,0.7368681760179191,18,3.0,0,3.0,0,2.0,1
5173,min_diffuse,10,30,3,3,0.05,0.95,0.925685266034192,15,3.0,0,2.0,1,2.0,1
5174,min_diffuse,10,30,3,3,0.05,0.95,0.914358302737334,14,3.0,0,2.0,1,2.0,1
5175,min_diffuse,10,30,3,3,0.05,0.95,0.6143321101480781,2,1.0,1,1.0,1,1.0,1
5176,min_diffuse,10,30,3,3,0.05,0.95,0.9480039112874192,48,3.0,1,3.0,1,3.0,1
5177,min_diffuse,10,30,3,3,0.05,0.95,0.8091428979520816,2,1.0,1,1.0,1,1.0,1
5178,min_diffuse,10,30,3,3,0.05,0.95,0.8709973182981021,9,2.0,1,2.0,1,2.0,1
5179,min_diffuse,10,30,3,3,0.05,0.95,0.899495896298827,3,1.0,1,2.0,0,2.0,0
5180,min_diffuse,10,30,3,3,0.05,0.95,0.7823803675292167,10,2.0,1,2.0,1,2.0,1
5181,min_diffuse,10,30,3,3,0.05,0.95,0.9228267305913412,15,3.0,0,2.0,1,3.0,0
5182,min_diffuse,10,30,3,3,0.05,0.95,0.910301225589342,25,3.0,1,3.0,1,3.0,1
5183,min_diffuse,10,30,3,3,0.05,0.95,0.8191011724292131,9,2.0,1,2.0,1,2.0,1
5184,min_diffuse,10,30,3,3,0.05,0.95,0.8570040484016322,17,3.0,1,3.0,1,3.0,1
5185,min_diffuse,10,30,3,3,0.05,0.95,0.7119970639230537,3,1.0,1,1.0,1,1.0,1
5186,min_diffuse,10,30,3,3,0.05,0.95,0.8876499940358895,17,3.0,1,3.0,1,3.0,1
5187,min_diffuse,10,30,3,3,0.05,0.95,0.946948972808716,37,4.0,1,4.0,1,4.0,1
5188,min_diffuse,10,30,3,3,0.05,0.95,0.7747313037183171,5,2.0,0,2.0,0,1.0,1
5189,min_diffuse,10,30,3,3,0.05,0.95,0.9252897470362872,8,2.0,1,2.0,1,2.0,1
5190,min_diffuse,10,30,3,3,0.05,0.95,0.9151219550514432,18,3.0,0,3.0,0,2.0,1
5191,min_diffuse,10,30,3,3,0.05,0.95,0.7193535065475412,3,1.0,1,1.0,1,1.0,1
5192,min_diffuse,10,30,3,3,0.05,0.95,0.9286885181348468,9,2.0,1,2.0,1,2.0,1
5193,min_diffuse,10,30,3,3,0.05,0.95,0.6070986482747588,3,1.0,1,1.0,1,1.0,1
5194,min_diffuse,10,30,3,3,0.05,0.95,0.9470534831888175,13,2.0,1,3.0,0,3.0,0
5195,min_diffuse,10,30,3,3,0.05,0.95,0.7607363097024736,10,2.0,1,2.0,1,3.0,0
5196,min_diffuse,10,30,3,3,0.05,0.95,0.9293260593914784,38,3.0,1,3.0,1,3.0,1
5197,min_diffuse,10,30,3,3,0.05,0.95,0.8219074149870511,5,2.0,1,2.0,1,2.0,1
5198,min_diffuse,10,30,3,3,0.05,0.95,0.8946611209853899,40,4.0,0,4.0,0,3.0,1
5199,min_diffuse,10,30,3,3,0.05,0.95,0.6191166136981663,2,1.0,1,1.0,1,2.0,0
5200,min_diffuse,10,30,3,3,0.05,0.95,0.7065236287049126,4,2.0,0,1.0,1,2.0,0
5201,min_diffuse,10,30,3,3,0.05,0.95,0.9317240346578006,4,2.0,0,1.0,1,2.0,0
5202,min_diffuse,10,30,3,3,0.05,0.95,0.9343061319012675,11,2.0,1,2.0,1,2.0,1
5203,min_diffuse,10,30,3,3,0.05,0.95,0.7877582772860577,6,2.0,0,2.0,0,1.0,1
5204,min_diffuse,10,30,3,3,0.05,0.95,0.931208253131975,26,3.0,1,3.0,1,3.0,1
5205,min_diffuse,10,30,3,3,0.05,0.95,0.8508878930762267,3,1.0,1,1.0,1,1.0,1
5206,min_diffuse,10,30,3,3,0.05,0.95,0.8784497521094994,14,3.0,0,2.0,1,2.0,1
5207,min_diffuse,10,30,3,3,0.05,0.95,0.8537888851574473,4,2.0,0,1.0,1,1.0,1
5208,min_diffuse,10,30,3,3,0.05,0.95,0.9042806550302612,4,2.0,1,2.0,1,2.0,1
5209,min_diffuse,10,30,3,3,0.05,0.95,0.931216728026922,12,2.0,1,2.0,1,2.0,1
5210,min_diffuse,10,30,3,3,0.05,0.95,0.7381025731767816,10,2.0,1,2.0,1,2.0,1
5211,min_diffuse,10,30,3,3,0.05,0.95,0.9069527548254276,6,2.0,1,2.0,1,2.0,1
5212,min_diffuse,10,30,3,3,0.05,0.95,0.8170326436722967,6,2.0,1,2.0,1,2.0,1
5213,min_diffuse,10,30,3,3,0.05,0.95,0.9248693831348396,8,2.0,1,2.0,1,2.0,1
5214,min_diffuse,10,30,3,3,0.05,0.95,0.6218105697784319,2,1.0,1,1.0,1,1.0,1
5215,min_diffuse,10,30,3,3,0.05,0.95,0.8217643838197973,13,3.0,0,3.0,0,2.0,1
5216,min_diffuse,10,30,3,3,0.05,0.95,0.8772479787249686,34,3.0,1,3.0,1,3.0,1
5217,min_diffuse,10,30,3,3,0.05,0.95,0.8890628427890921,5,2.0,1,2.0,1,2.0,1
5218,min_diffuse,10,30,3,3,0.05,0.95,0.8235699278306298,2,1.0,1,1.0,1,2.0,0
5219,min_diffuse,10,30,3,3,0.05,0.95,0.9415619254526773,14,2.0,1,3.0,0,3.0,0
5220,min_diffuse,10,30,3,3,0.05,0.95,0.8915631306697518,3,1.0,1,1.0,1,2.0,0
5221,min_diffuse,10,30,3,3,0.05,0.95,0.933395678561969,62,5.0,0,4.0,1,4.0,1
5222,min_diffuse,10,30,3,3,0.05,0.95,0.8074290758314958,5,2.0,1,2.0,1,2.0,1
5223,min_diffuse,10,30,3,3,0.05,0.95,0.8389997151527456,8,2.0,0,2.0,0,1.0,1
5224,min_diffuse,10,30,3,3,0.05,0.95,0.8815451575607809,17,2.0,1,2.0,1,2.0,1
5225,min_diffuse,10,30,3,3,0.05,0.95,0.9060696627221152,8,2.0,1,2.0,1,2.0,1
5226,min_diffuse,10,30,3,3,0.05,0.95,0.940385246477522,10,2.0,1,2.0,1,2.0,1
5227,min_diffuse,10,30,3,3,0.05,0.95,0.8946560487121921,12,2.0,1,2.0,1,2.0,1
5228,min_diffuse,10,30,3,3,0.05,0.95,0.883172673228229,8,2.0,1,2.0,1,2.0,1
5229,min_diffuse,10,30,3,3,0.05,0.95,0.9364834815374654,3,1.0,1,2.0,0,2.0,0
5230,min_diffuse,10,30,3,3,0.05,0.95,0.9474371932098448,12,2.0,1,2.0,1,2.0,1
5231,min_diffuse,10,30,3,3,0.05,0.95,0.7767441671523537,6,2.0,1,2.0,1,2.0,1
5232,min_diffuse,10,30,3,3,0.05,0.95,0.9477244060403812,30,4.0,0,3.0,1,3.0,1
5233,min_diffuse,10,30,3,3,0.05,0.95,0.86845385386655,23,3.0,0,2.0,1,2.0,1
5234,min_diffuse,10,30,3,3,0.05,0.95,0.8563710976697843,9,2.0,1,2.0,1,2.0,1
5235,min_diffuse,10,30,3,3,0.05,0.95,0.8185641309286683,10,2.0,1,2.0,1,2.0,1
5236,min_diffuse,10,30,3,3,0.05,0.95,0.916456081975105,7,2.0,1,2.0,1,2.0,1
5237,min_diffuse,10,30,3,3,0.05,0.95,0.7863409049230611,11,2.0,1,2.0,1,3.0,0
5238,min_diffuse,10,30,3,3,0.05,0.95,0.6825724879417078,3,1.0,1,1.0,1,2.0,0
5239,min_diffuse,10,30,3,3,0.05,0.95,0.8603924543660958,11,2.0,1,2.0,1,2.0,1
5240,min_diffuse,10,30,3,3,0.05,0.95,0.8541729827904937,9,2.0,1,2.0,1,2.0,1
5241,min_diffuse,10,30,3,3,0.05,0.95,0.9302418831874404,33,4.0,0,3.0,1,3.0,1
5242,min_diffuse,10,30,3,3,0.05,0.95,0.8041583415646082,11,2.0,1,2.0,1,2.0,1
5243,min_diffuse,10,30,3,3,0.05,0.95,0.9393059489809694,5,2.0,1,2.0,1,2.0,1
5244,min_diffuse,10,30,3,3,0.05,0.95,0.937497523960258,7,2.0,1,2.0,1,2.0,1
5245,min_diffuse,10,30,3,3,0.05,0.95,0.9372541452885385,11,2.0,1,2.0,1,2.0,1
5246,min_diffuse,10,30,3,3,0.05,0.95,0.7658668298914183,6,2.0,1,2.0,1,2.0,1
5247,min_diffuse,10,30,3,3,0.05,0.95,0.9059895480392202,10,2.0,1,2.0,1,2.0,1
5248,min_diffuse,10,30,3,3,0.05,0.95,0.8918071969479758,12,2.0,1,2.0,1,2.0,1
5249,min_diffuse,10,30,3,3,0.05,0.95,0.7952071559200651,6,2.0,1,2.0,1,2.0,1
5250,min_diffuse,10,30,3,3,0.05,0.95,0.9460109632503256,20,3.0,0,3.0,0,2.0,1
5251,min_diffuse,10,30,3,3,0.05,0.95,0.695479903383705,5,2.0,0,2.0,0,1.0,1
5252,min_diffuse,10,30,3,3,0.05,0.95,0.8970431823761531,6,2.0,1,2.0,1,2.0,1
5253,min_diffuse,10,30,3,3,0.05,0.95,0.880386788263095,24,2.0,1,2.0,1,2.0,1
5254,min_diffuse,10,30,3,3,0.05,0.95,0.8525178212526484,15,2.0,1,2.0,1,2.0,1
5255,min_diffuse,10,30,3,3,0.05,0.95,0.947405736567168,9,2.0,1,2.0,1,2.0,1
5256,min_diffuse,10,30,3,3,0.05,0.95,0.8905666385901024,10,2.0,1,2.0,1,2.0,1
5257,min_diffuse,10,30,3,3,0.05,0.95,0.947382545033616,23,3.0,1,3.0,1,3.0,1
5258,min_diffuse,10,30,3,3,0.05,0.95,0.8821043120897353,20,3.0,1,3.0,1,3.0,1
5259,min_diffuse,10,30,3,3,0.05,0.95,0.9257709161939272,22,3.0,0,2.0,1,2.0,1
5260,min_diffuse,10,30,3,3,0.05,0.95,0.9082978555256366,4,2.0,0,1.0,1,1.0,1
5261,min_diffuse,10,30,3,3,0.05,0.95,0.9113232254719924,15,2.0,1,2.0,1,2.0,1
5262,min_diffuse,10,30,3,3,0.05,0.95,0.939474419960253,9,2.0,1,2.0,1,2.0,1
5263,min_diffuse,10,30,3,3,0.05,0.95,0.9429568941690508,22,3.0,1,3.0,1,4.0,0
5264,min_diffuse,10,30,3,3,0.05,0.95,0.9479423805271036,92,5.0,1,5.0,1,5.0,1
5265,min_diffuse,10,30,3,3,0.05,0.95,0.5574502673919339,4,2.0,0,1.0,1,1.0,1
5266,min_diffuse,10,30,3,3,0.05,0.95,0.8320006904655728,20,3.0,1,3.0,1,3.0,1
5267,min_diffuse,10,30,3,3,0.05,0.95,0.9342713006994312,5,2.0,1,2.0,1,2.0,1
5268,min_diffuse,10,30,3,3,0.05,0.95,0.9037136344420836,20,3.0,1,3.0,1,3.0,1
5269,min_diffuse,10,30,3,3,0.05,0.95,0.8833850886835722,2,1.0,1,1.0,1,1.0,1
5270,min_diffuse,10,30,3,3,0.05,0.95,0.925131256507627,21,2.0,1,2.0,1,2.0,1
5271,min_diffuse,10,30,3,3,0.05,0.95,0.871210610709784,13,2.0,1,2.0,1,2.0,1
5272,min_diffuse,10,30,3,3,0.05,0.95,0.7725016475575442,3,1.0,1,2.0,0,2.0,0
5273,min_diffuse,10,30,3,3,0.05,0.95,0.8936692379111636,8,2.0,1,2.0,1,2.0,1
5274,min_diffuse,10,30,3,3,0.05,0.95,0.9227593223694996,5,2.0,1,2.0,1,2.0,1
5275,min_diffuse,10,30,3,3,0.05,0.95,0.8934716613261934,12,3.0,0,2.0,1,3.0,0
5276,min_diffuse,10,30,3,3,0.05,0.95,0.934065707157457,5,2.0,1,2.0,1,2.0,1
5277,min_diffuse,10,30,3,3,0.05,0.95,0.7841611242177667,7,2.0,1,2.0,1,2.0,1
5278,min_diffuse,10,30,3,3,0.05,0.95,0.9410452333009032,13,3.0,0,2.0,1,3.0,0
5279,min_diffuse,10,30,3,3,0.05,0.95,0.8117337738438778,22,3.0,0,2.0,1,2.0,1
5280,min_diffuse,10,30,3,3,0.05,0.95,0.8810624279480916,5,2.0,1,2.0,1,2.0,1
5281,min_diffuse,10,30,3,3,0.05,0.95,0.9182846549614188,6,2.0,0,1.0,1,2.0,0
5282,min_diffuse,10,30,3,3,0.05,0.95,0.7319937590955011,5,2.0,0,1.0,1,1.0,1
5283,min_diffuse,10,30,3,3,0.05,0.95,0.935791323689832,34,3.0,1,3.0,1,3.0,1
5284,min_diffuse,10,30,3,3,0.05,0.95,0.8501130269242084,7,2.0,1,2.0,1,2.0,1
5285,min_diffuse,10,30,3,3,0.05,0.95,0.687649800073954,3,1.0,1,1.0,1,1.0,1
5286,min_diffuse,10,30,3,3,0.05,0.95,0.83987479969143,10,2.0,1,2.0,1,2.0,1
5287,min_diffuse,10,30,3,3,0.05,0.95,0.9319830966122876,56,4.0,0,4.0,0,3.0,1
5288,min_diffuse,10,30,3,3,0.05,0.95,0.880196772907754,6,2.0,1,2.0,1,2.0,1
5289,min_diffuse,10,30,3,3,0.05,0.95,0.9045854421867487,19,3.0,1,3.0,1,3.0,1
5290,min_diffuse,10,30,3,3,0.05,0.95,0.8007000541428811,13,2.0,1,3.0,0,3.0,0
5291,min_diffuse,10,30,3,3,0.05,0.95,0.8963032712252071,4,2.0,0,1.0,1,1.0,1
5292,min_diffuse,10,30,3,3,0.05,0.95,0.9366215520953872,5,2.0,0,1.0,1,2.0,0
5293,min_diffuse,10,30,3,3,0.05,0.95,0.7734666775327439,5,2.0,1,2.0,1,2.0,1
5294,min_diffuse,10,30,3,3,0.05,0.95,0.7890922625439469,6,2.0,1,2.0,1,2.0,1
5295,min_diffuse,10,30,3,3,0.05,0.95,0.9261747112455948,5,2.0,1,2.0,1,2.0,1
5296,min_diffuse,10,30,3,3,0.05,0.95,0.9234756423136083,30,4.0,1,4.0,1,4.0,1
5297,min_diffuse,10,30,3,3,0.05,0.95,0.8327325909232093,3,1.0,1,1.0,1,2.0,0
5298,min_diffuse,10,30,3,3,0.05,0.95,0.9335530312656998,31,3.0,1,3.0,1,3.0,1
5299,min_diffuse,10,30,3,3,0.05,0.95,0.9191736531162318,56,4.0,0,4.0,0,3.0,1
5300,min_diffuse,10,30,3,3,0.05,0.95,0.9115280988928366,7,2.0,1,2.0,1,2.0,1
5301,min_diffuse,10,30,3,3,0.05,0.95,0.8778200114794612,14,3.0,0,2.0,1,2.0,1
5302,min_diffuse,10,30,3,3,0.05,0.95,0.6585519377266418,3,1.0,1,2.0,0,2.0,0
5303,min_diffuse,10,30,3,3,0.05,0.95,0.9393465978945036,16,3.0,1,3.0,1,3.0,1
5304,min_diffuse,10,30,3,3,0.05,0.95,0.8263033509419616,7,2.0,0,2.0,0,1.0,1
5305,min_diffuse,10,30,3,3,0.05,0.95,0.881232428593266,4,2.0,1,2.0,1,2.0,1
5306,min_diffuse,10,30,3,3,0.05,0.95,0.8556123657714845,4,2.0,1,2.0,1,2.0,1
5307,min_diffuse,10,30,3,3,0.05,0.95,0.9427697705659936,23,2.0,1,2.0,1,2.0,1
5308,min_diffuse,10,30,3,3,0.05,0.95,0.9002889277631018,69,4.0,1,4.0,1,4.0,1
5309,min_diffuse,10,30,3,3,0.05,0.95,0.9279882606030088,14,3.0,0,2.0,1,2.0,1
5310,min_diffuse,10,30,3,3,0.05,0.95,0.6398010034577171,7,2.0,1,2.0,1,2.0,1
5311,min_diffuse,10,30,3,3,0.05,0.95,0.9188366129462648,7,2.0,1,2.0,1,2.0,1
5312,min_diffuse,10,30,3,3,0.05,0.95,0.7670141616275077,8,2.0,1,2.0,1,2.0,1
5313,min_diffuse,10,30,3,3,0.05,0.95,0.8597132379726028,5,2.0,1,2.0,1,2.0,1
5314,min_diffuse,10,30,3,3,0.05,0.95,0.918513290642953,11,2.0,0,2.0,0,1.0,1
5315,min_diffuse,10,30,3,3,0.05,0.95,0.9088375866621948,11,2.0,1,2.0,1,2.0,1
5316,min_diffuse,10,30,3,3,0.05,0.95,0.9314747334646756,4,2.0,1,2.0,1,2.0,1
5317,min_diffuse,10,30,3,3,0.05,0.95,0.7900616208516144,2,1.0,1,1.0,1,1.0,1
5318,min_diffuse,10,30,3,3,0.05,0.95,0.8241013538932064,7,2.0,1,2.0,1,2.0,1
5319,min_diffuse,10,30,3,3,0.05,0.95,0.8463068541681654,9,2.0,1,2.0,1,2.0,1
5320,min_diffuse,10,30,3,3,0.05,0.95,0.8707304128377392,14,3.0,0,2.0,1,2.0,1
5321,min_diffuse,10,30,3,3,0.05,0.95,0.8631587733014806,4,2.0,0,1.0,1,1.0,1
5322,min_diffuse,10,30,3,3,0.05,0.95,0.6478728138044476,3,1.0,1,1.0,1,1.0,1
5323,min_diffuse,10,30,3,3,0.05,0.95,0.9382043171326382,33,3.0,1,4.0,0,3.0,1
5324,min_diffuse,10,30,3,3,0.05,0.95,0.9221530008442976,105,6.0,1,6.0,1,6.0,1
5325,min_diffuse,10,30,3,3,0.05,0.95,0.9498694353286656,24,3.0,0,2.0,1,3.0,0
5326,min_diffuse,10,30,3,3,0.05,0.95,0.8532296480528194,9,2.0,1,2.0,1,2.0,1
5327,min_diffuse,10,30,3,3,0.05,0.95,0.8225750677199732,3,1.0,1,1.0,1,1.0,1
5328,min_diffuse,10,30,3,3,0.05,0.95,0.9233572384972852,8,2.0,1,2.0,1,2.0,1
5329,min_diffuse,10,30,3,3,0.05,0.95,0.7585108420508856,4,2.0,0,1.0,1,1.0,1
5330,min_diffuse,10,30,3,3,0.05,0.95,0.8190223772376658,3,1.0,1,1.0,1,1.0,1
5331,min_diffuse,10,30,3,3,0.05,0.95,0.848000028182163,7,2.0,0,1.0,1,1.0,1
5332,min_diffuse,10,30,3,3,0.05,0.95,0.8802355790703701,8,2.0,1,2.0,1,2.0,1
5333,min_diffuse,10,30,3,3,0.05,0.95,0.8915011080756975,5,2.0,1,2.0,1,2.0,1
5334,min_diffuse,10,30,3,3,0.05,0.95,0.9467278988067026,33,4.0,0,3.0,1,3.0,1
5335,min_diffuse,10,30,3,3,0.05,0.95,0.8566129473237649,4,2.0,1,2.0,1,2.0,1
5336,min_diffuse,10,30,3,3,0.05,0.95,0.8871037194473602,27,3.0,1,3.0,1,3.0,1
5337,min_diffuse,10,30,3,3,0.05,0.95,0.924747543632874,21,3.0,1,3.0,1,3.0,1
5338,min_diffuse,10,30,3,3,0.05,0.95,0.8753643555110208,27,3.0,1,3.0,1,3.0,1
5339,min_diffuse,10,30,3,3,0.05,0.95,0.8978433486136005,17,3.0,0,2.0,1,2.0,1
5340,min_diffuse,10,30,3,3,0.05,0.95,0.9386336597814966,12,2.0,1,2.0,1,2.0,1
5341,min_diffuse,10,30,3,3,0.05,0.95,0.7994624334798033,6,2.0,1,2.0,1,2.0,1
5342,min_diffuse,10,30,3,3,0.05,0.95,0.9211601683483353,17,2.0,1,2.0,1,3.0,0
5343,min_diffuse,10,30,3,3,0.05,0.95,0.9227319188486546,16,3.0,0,2.0,1,3.0,0
5344,min_diffuse,10,30,3,3,0.05,0.95,0.8205267785933711,17,2.0,1,2.0,1,2.0,1
5345,min_diffuse,10,30,3,3,0.05,0.95,0.7772925628037786,12,2.0,1,2.0,1,2.0,1
5346,min_diffuse,10,30,3,3,0.05,0.95,0.9443898629835904,9,2.0,1,3.0,0,2.0,1
5347,min_diffuse,10,30,3,3,0.05,0.95,0.8506407421950104,5,2.0,1,2.0,1,2.0,1
5348,min_diffuse,10,30,3,3,0.05,0.95,0.8501322861764546,4,2.0,0,1.0,1,2.0,0
5349,min_diffuse,10,30,3,3,0.05,0.95,0.6257284516370321,4,2.0,0,1.0,1,1.0,1
5350,min_diffuse,10,30,3,3,0.05,0.95,0.7252544287932445,4,2.0,0,1.0,1,1.0,1
5351,min_diffuse,10,30,3,3,0.05,0.95,0.8532534169779624,14,2.0,1,2.0,1,2.0,1
5352,min_diffuse,10,30,3,3,0.05,0.95,0.9435390711388374,14,3.0,1,3.0,1,3.0,1
5353,min_diffuse,10,30,3,3,0.05,0.95,0.8995808341601947,5,2.0,1,2.0,1,2.0,1
5354,min_diffuse,10,30,3,3,0.05,0.95,0.9118113707374648,28,3.0,1,3.0,1,3.0,1
5355,min_diffuse,10,30,3,3,0.05,0.95,0.920700477474756,14,2.0,1,2.0,1,2.0,1
5356,min_diffuse,10,30,3,3,0.05,0.95,0.9317820182583738,28,3.0,0,2.0,1,2.0,1
5357,min_diffuse,10,30,3,3,0.05,0.95,0.9073774068989754,6,2.0,1,2.0,1,2.0,1
5358,min_diffuse,10,30,3,3,0.05,0.95,0.715153068253452,5,2.0,1,2.0,1,2.0,1
5359,min_diffuse,10,30,3,3,0.05,0.95,0.6049810092278363,4,2.0,1,2.0,1,2.0,1
5360,min_diffuse,10,30,3,3,0.05,0.95,0.791367013018978,5,2.0,0,1.0,1,1.0,1
5361,min_diffuse,10,30,3,3,0.05,0.95,0.8730896137923868,8,2.0,1,2.0,1,2.0,1
5362,min_diffuse,10,30,3,3,0.05,0.95,0.8984158950966257,5,2.0,1,2.0,1,2.0,1
5363,min_diffuse,10,30,3,3,0.05,0.95,0.8860758572378532,9,2.0,1,2.0,1,2.0,1
5364,min_diffuse,10,30,3,3,0.05,0.95,0.7445852115716378,6,2.0,0,2.0,0,1.0,1
5365,min_diffuse,10,30,3,3,0.05,0.95,0.8757246199913611,11,2.0,1,2.0,1,2.0,1
5366,min_diffuse,10,30,3,3,0.05,0.95,0.817068726128996,31,3.0,1,3.0,1,3.0,1
5367,min_diffuse,10,30,3,3,0.05,0.95,0.9384231612059836,27,3.0,1,3.0,1,3.0,1
5368,min_diffuse,10,30,3,3,0.05,0.95,0.935841911472441,38,3.0,1,3.0,1,3.0,1
5369,min_diffuse,10,30,3,3,0.05,0.95,0.9241651161064556,36,3.0,1,3.0,1,3.0,1
5370,min_diffuse,10,30,3,3,0.05,0.95,0.6754042227863363,13,2.0,1,2.0,1,2.0,1
5371,min_diffuse,10,30,3,3,0.05,0.95,0.9171182615952328,7,2.0,1,2.0,1,2.0,1
5372,min_diffuse,10,30,3,3,0.05,0.95,0.9389360027665532,21,3.0,0,3.0,0,2.0,1
5373,min_diffuse,10,30,3,3,0.05,0.95,0.94728021701213,22,2.0,1,2.0,1,2.0,1
5374,min_diffuse,10,30,3,3,0.05,0.95,0.9267926617289136,8,2.0,1,2.0,1,2.0,1
5375,min_diffuse,10,30,3,3,0.05,0.95,0.9323598526217692,37,3.0,1,3.0,1,3.0,1
5376,min_diffuse,10,30,3,3,0.05,0.95,0.928838162469066,9,2.0,1,2.0,1,2.0,1
5377,min_diffuse,10,30,3,3,0.05,0.95,0.9222474108189442,30,4.0,0,4.0,0,3.0,1
5378,min_diffuse,10,30,3,3,0.05,0.95,0.9191524059506972,30,3.0,0,2.0,1,3.0,0
5379,min_diffuse,10,30,3,3,0.05,0.95,0.9176978159984448,11,2.0,1,2.0,1,2.0,1
5380,min_diffuse,10,30,3,3,0.05,0.95,0.9388679300708156,12,2.0,1,2.0,1,3.0,0
5381,min_diffuse,10,30,3,3,0.05,0.95,0.9223013767447136,8,2.0,1,2.0,1,2.0,1
5382,min_diffuse,10,30,3,3,0.05,0.95,0.9176672989613736,6,2.0,1,2.0,1,2.0,1
5383,min_diffuse,10,30,3,3,0.05,0.95,0.8760090285027125,31,3.0,1,3.0,1,3.0,1
5384,min_diffuse,10,30,3,3,0.05,0.95,0.8883140945438076,5,2.0,1,2.0,1,2.0,1
5385,min_diffuse,10,30,3,3,0.05,0.95,0.9039987899022804,18,2.0,1,2.0,1,2.0,1
5386,min_diffuse,10,30,3,3,0.05,0.95,0.6076086706075302,6,2.0,1,2.0,1,2.0,1
5387,min_diffuse,10,30,3,3,0.05,0.95,0.876163358109104,17,2.0,1,2.0,1,2.0,1
5388,min_diffuse,10,30,3,3,0.05,0.95,0.8568690120056934,3,1.0,1,1.0,1,2.0,0
5389,min_diffuse,10,30,3,3,0.05,0.95,0.8927682256998579,14,3.0,1,3.0,1,3.0,1
5390,min_diffuse,10,30,3,3,0.05,0.95,0.6979399896769227,5,2.0,1,2.0,1,2.0,1
5391,min_diffuse,10,30,3,3,0.05,0.95,0.7734136560445047,12,2.0,1,2.0,1,2.0,1
5392,min_diffuse,10,30,3,3,0.05,0.95,0.9221914725276722,13,2.0,1,2.0,1,2.0,1
5393,min_diffuse,10,30,3,3,0.05,0.95,0.6724363385436412,2,1.0,1,1.0,1,1.0,1
5394,min_diffuse,10,30,3,3,0.05,0.95,0.9172068577063068,27,3.0,1,3.0,1,3.0,1
5395,min_diffuse,10,30,3,3,0.05,0.95,0.7732232134279691,7,2.0,1,2.0,1,2.0,1
5396,min_diffuse,10,30,3,3,0.05,0.95,0.9283104695513804,3,1.0,1,2.0,0,2.0,0
5397,min_diffuse,10,30,3,3,0.05,0.95,0.8898751339238665,13,2.0,1,2.0,1,2.0,1
5398,min_diffuse,10,30,3,3,0.05,0.95,0.7772517133926291,19,2.0,1,2.0,1,2.0,1
5399,min_diffuse,10,30,3,3,0.05,0.95,0.9047814151161676,10,2.0,1,2.0,1,2.0,1
5400,min_diffuse,10,30,3,3,0.05,0.95,0.941466559056625,12,2.0,1,3.0,0,3.0,0
5401,min_diffuse,10,30,3,3,0.05,0.95,0.939957179168595,9,2.0,1,2.0,1,2.0,1
5402,min_diffuse,10,30,3,3,0.05,0.95,0.8522490337684477,16,3.0,1,3.0,1,3.0,1
5403,min_diffuse,10,30,3,3,0.05,0.95,0.8025833960639557,11,2.0,1,2.0,1,2.0,1
5404,min_diffuse,10,30,3,3,0.05,0.95,0.8621974160113097,10,2.0,1,2.0,1,2.0,1
5405,min_diffuse,10,30,3,3,0.05,0.95,0.9306488486312096,11,2.0,1,2.0,1,2.0,1
5406,min_diffuse,10,30,3,3,0.05,0.95,0.8706956126858076,14,3.0,0,2.0,1,2.0,1
5407,min_diffuse,10,30,3,3,0.05,0.95,0.926996606432525,47,4.0,0,3.0,1,3.0,1
5408,min_diffuse,10,30,3,3,0.05,0.95,0.9046827306579068,6,2.0,1,2.0,1,2.0,1
5409,min_diffuse,10,30,3,3,0.05,0.95,0.849071330404939,5,2.0,1,2.0,1,2.0,1
5410,min_diffuse,10,30,3,3,0.05,0.95,0.8991670003542059,7,2.0,1,2.0,1,2.0,1
5411,min_diffuse,10,30,3,3,0.05,0.95,0.8845970144741484,15,3.0,0,2.0,1,2.0,1
5412,min_diffuse,10,30,3,3,0.05,0.95,0.8262869105061265,4,2.0,0,1.0,1,2.0,0
5413,min_diffuse,10,30,3,3,0.05,0.95,0.7572917794366374,7,2.0,1,2.0,1,2.0,1
5414,min_diffuse,10,30,3,3,0.05,0.95,0.8751427086102718,6,2.0,1,2.0,1,2.0,1
5415,min_diffuse,10,30,3,3,0.05,0.95,0.934302804910251,6,2.0,1,2.0,1,2.0,1
5416,min_diffuse,10,30,3,3,0.05,0.95,0.8317137454404429,5,2.0,1,2.0,1,2.0,1
5417,min_diffuse,10,30,3,3,0.05,0.95,0.9311479798661202,28,4.0,0,3.0,1,3.0,1
5418,min_diffuse,10,30,3,3,0.05,0.95,0.9381183356240412,9,2.0,1,2.0,1,3.0,0
5419,min_diffuse,10,30,3,3,0.05,0.95,0.8014002728960431,9,2.0,1,2.0,1,2.0,1
5420,min_diffuse,10,30,3,3,0.05,0.95,0.8489232749749407,19,3.0,1,3.0,1,3.0,1
5421,min_diffuse,10,30,3,3,0.05,0.95,0.9205687447006504,5,2.0,0,1.0,1,2.0,0
5422,min_diffuse,10,30,3,3,0.05,0.95,0.9195782189581312,24,3.0,1,3.0,1,3.0,1
5423,min_diffuse,10,30,3,3,0.05,0.95,0.830633860475884,6,2.0,1,2.0,1,2.0,1
5424,min_diffuse,10,30,3,3,0.05,0.95,0.9082167065095148,3,1.0,1,1.0,1,1.0,1
5425,min_diffuse,10,30,3,3,0.05,0.95,0.8952411694758926,4,2.0,0,1.0,1,2.0,0
5426,min_diffuse,10,30,3,3,0.05,0.95,0.902725610351336,9,2.0,1,2.0,1,2.0,1
5427,min_diffuse,10,30,3,3,0.05,0.95,0.8821159702526121,10,2.0,0,2.0,0,1.0,1
5428,min_diffuse,10,30,3,3,0.05,0.95,0.7658840062426296,10,2.0,1,2.0,1,2.0,1
5429,min_diffuse,10,30,3,3,0.05,0.95,0.7126563418252315,2,1.0,1,1.0,1,1.0,1
5430,min_diffuse,10,30,3,3,0.05,0.95,0.9380407825497588,8,2.0,1,2.0,1,2.0,1
5431,min_diffuse,10,30,3,3,0.05,0.95,0.8922115399158947,18,3.0,0,2.0,1,3.0,0
5432,min_diffuse,10,30,3,3,0.05,0.95,0.7126056937200205,4,2.0,1,2.0,1,2.0,1
5433,min_diffuse,10,30,3,3,0.05,0.95,0.9443026643078138,9,2.0,1,2.0,1,2.0,1
5434,min_diffuse,10,30,3,3,0.05,0.95,0.9142634232385478,14,2.0,1,2.0,1,2.0,1
5435,min_diffuse,10,30,3,3,0.05,0.95,0.7440385203104044,2,1.0,1,2.0,0,2.0,0
5436,min_diffuse,10,30,3,3,0.05,0.95,0.8280721704051757,20,3.0,1,3.0,1,3.0,1
5437,min_diffuse,10,30,3,3,0.05,0.95,0.8336102341316034,5,2.0,0,1.0,1,2.0,0
5438,min_diffuse,10,30,3,3,0.05,0.95,0.9390128271409344,67,4.0,1,4.0,1,4.0,1
5439,min_diffuse,10,30,3,3,0.05,0.95,0.8755036641620497,13,3.0,0,2.0,1,2.0,1
5440,min_diffuse,10,30,3,3,0.05,0.95,0.7434787676227664,8,2.0,1,2.0,1,2.0,1
5441,min_diffuse,10,30,3,3,0.05,0.95,0.7557546758637762,11,2.0,1,2.0,1,2.0,1
5442,min_diffuse,10,30,3,3,0.05,0.95,0.917810794973217,28,3.0,0,3.0,0,2.0,1
5443,min_diffuse,10,30,3,3,0.05,0.95,0.9002826525316413,6,2.0,1,2.0,1,2.0,1
5444,min_diffuse,10,30,3,3,0.05,0.95,0.8981553905122015,8,2.0,1,2.0,1,2.0,1
5445,min_diffuse,10,30,3,3,0.05,0.95,0.9063666791092942,13,2.0,1,2.0,1,2.0,1
5446,min_diffuse,10,30,3,3,0.05,0.95,0.8343328906344417,9,2.0,1,2.0,1,2.0,1
5447,min_diffuse,10,30,3,3,0.05,0.95,0.7771287856355689,9,2.0,1,2.0,1,2.0,1
5448,min_diffuse,10,30,3,3,0.05,0.95,0.8600511110067036,5,2.0,1,2.0,1,2.0,1
5449,min_diffuse,10,30,3,3,0.05,0.95,0.9107677509607968,11,3.0,0,2.0,1,3.0,0
5450,min_diffuse,10,30,3,3,0.05,0.95,0.7601581378961947,6,2.0,1,2.0,1,2.0,1
5451,min_diffuse,10,30,3,3,0.05,0.95,0.9073192909888692,8,2.0,1,2.0,1,2.0,1
5452,min_diffuse,10,30,3,3,0.05,0.95,0.894175493070692,8,2.0,1,2.0,1,2.0,1
5453,min_diffuse,10,30,3,3,0.05,0.95,0.9497960294188136,63,3.0,1,3.0,1,3.0,1
5454,min_diffuse,10,30,3,3,0.05,0.95,0.9167550171575948,8,2.0,1,2.0,1,2.0,1
5455,min_diffuse,10,30,3,3,0.05,0.95,0.8630282529839215,5,2.0,0,1.0,1,2.0,0
5456,min_diffuse,10,30,3,3,0.05,0.95,0.9370574680318808,22,3.0,0,2.0,1,3.0,0
5457,min_diffuse,10,30,3,3,0.05,0.95,0.930203036674832,12,3.0,0,2.0,1,3.0,0
5458,min_diffuse,10,30,3,3,0.05,0.95,0.867854392982501,4,2.0,1,2.0,1,2.0,1
5459,min_diffuse,10,30,3,3,0.05,0.95,0.8542610378146682,5,2.0,1,2.0,1,2.0,1
5460,min_diffuse,10,30,3,3,0.05,0.95,0.6540383782069218,3,1.0,1,1.0,1,1.0,1
5461,min_diffuse,10,30,3,3,0.05,0.95,0.8177165260980732,12,2.0,1,2.0,1,2.0,1
5462,min_diffuse,10,30,3,3,0.05,0.95,0.937856514279937,8,2.0,1,2.0,1,2.0,1
5463,min_diffuse,10,30,3,3,0.05,0.95,0.9170310864892008,13,2.0,1,2.0,1,2.0,1
5464,min_diffuse,10,30,3,3,0.05,0.95,0.931954724569025,23,3.0,0,3.0,0,2.0,1
5465,min_diffuse,10,30,3,3,0.05,0.95,0.9335267344341468,8,2.0,1,2.0,1,2.0,1
5466,min_diffuse,10,30,3,3,0.05,0.95,0.8602401662848906,8,2.0,1,2.0,1,2.0,1
5467,min_diffuse,10,30,3,3,0.05,0.95,0.8768369747782447,15,3.0,0,2.0,1,2.0,1
5468,min_diffuse,10,30,3,3,0.05,0.95,0.9495388979441396,17,2.0,1,2.0,1,2.0,1
5469,min_diffuse,10,30,3,3,0.05,0.95,0.8974210704982702,13,3.0,0,2.0,1,3.0,0
5470,min_diffuse,10,30,3,3,0.05,0.95,0.8963294629939174,5,2.0,1,2.0,1,2.0,1
5471,min_diffuse,10,30,3,3,0.05,0.95,0.857986909679411,8,2.0,1,2.0,1,2.0,1
5472,min_diffuse,10,30,3,3,0.05,0.95,0.9280030573639372,13,3.0,1,3.0,1,3.0,1
5473,min_diffuse,10,30,3,3,0.05,0.95,0.9131032219442164,6,2.0,1,2.0,1,2.0,1
5474,min_diffuse,10,30,3,3,0.05,0.95,0.9003805342868034,13,3.0,1,3.0,1,3.0,1
5475,min_diffuse,10,30,3,3,0.05,0.95,0.5945714721981904,13,2.0,1,2.0,1,2.0,1
5476,min_diffuse,10,30,3,3,0.05,0.95,0.9086916011683774,9,2.0,1,2.0,1,2.0,1
5477,min_diffuse,10,30,3,3,0.05,0.95,0.8167082632330676,8,2.0,1,2.0,1,2.0,1
5478,min_diffuse,10,30,3,3,0.05,0.95,0.8979861372911447,7,2.0,1,2.0,1,2.0,1
5479,min_diffuse,10,30,3,3,0.05,0.95,0.8702351932713801,7,2.0,1,2.0,1,2.0,1
5480,min_diffuse,10,30,3,3,0.05,0.95,0.8198189428828416,14,3.0,0,2.0,1,2.0,1
5481,min_diffuse,10,30,3,3,0.05,0.95,0.9219780623569476,18,2.0,1,2.0,1,2.0,1
5482,min_diffuse,10,30,3,3,0.05,0.95,0.7118667183845641,2,1.0,1,1.0,1,1.0,1
5483,min_diffuse,10,30,3,3,0.05,0.95,0.8453890536574483,17,3.0,0,3.0,0,2.0,1
5484,min_diffuse,10,30,3,3,0.05,0.95,0.9331374144053056,8,2.0,1,2.0,1,2.0,1
5485,min_diffuse,10,30,3,3,0.05,0.95,0.7869837755346051,5,2.0,0,1.0,1,1.0,1
5486,min_diffuse,10,30,3,3,0.05,0.95,0.9492493808537198,29,4.0,1,4.0,1,4.0,1
5487,min_diffuse,10,30,3,3,0.05,0.95,0.940319340959116,6,2.0,1,2.0,1,2.0,1
5488,min_diffuse,10,30,3,3,0.05,0.95,0.8933189137872602,12,3.0,0,2.0,1,3.0,0
5489,min_diffuse,10,30,3,3,0.05,0.95,0.9439360948437364,126,6.0,1,6.0,1,6.0,1
5490,min_diffuse,10,30,3,3,0.05,0.95,0.8038020256426206,7,2.0,1,2.0,1,2.0,1
5491,min_diffuse,10,30,3,3,0.05,0.95,0.912548529446658,12,2.0,1,2.0,1,2.0,1
5492,min_diffuse,10,30,3,3,0.05,0.95,0.8324534774583802,10,2.0,1,2.0,1,2.0,1
5493,min_diffuse,10,30,3,3,0.05,0.95,0.9090875968326028,10,2.0,1,2.0,1,2.0,1
5494,min_diffuse,10,30,3,3,0.05,0.95,0.9278355682568794,15,2.0,1,2.0,1,2.0,1
5495,min_diffuse,10,30,3,3,0.05,0.95,0.9475883311565636,45,4.0,0,3.0,1,3.0,1
5496,min_diffuse,10,30,3,3,0.05,0.95,0.7135260167486053,7,2.0,1,2.0,1,2.0,1
5497,min_diffuse,10,30,3,3,0.05,0.95,0.7531265469645184,17,2.0,1,2.0,1,2.0,1
5498,min_diffuse,10,30,3,3,0.05,0.95,0.8743704395347006,20,3.0,0,2.0,1,2.0,1
5499,min_diffuse,10,30,3,3,0.05,0.95,0.9404505571458353,14,3.0,0,2.0,1,2.0,1
5500,min_diffuse,10,30,3,3,0.05,0.95,0.9382752240883084,34,3.0,1,3.0,1,3.0,1
5501,min_diffuse,10,30,3,3,0.05,0.95,0.9122446477405364,29,3.0,0,2.0,1,2.0,1
5502,min_diffuse,10,30,3,3,0.05,0.95,0.7987155192605674,3,1.0,1,1.0,1,1.0,1
5503,min_diffuse,10,30,3,3,0.05,0.95,0.9458836518649282,36,3.0,1,3.0,1,3.0,1
5504,min_diffuse,10,30,3,3,0.05,0.95,0.9240608031777376,4,2.0,0,1.0,1,2.0,0
5505,min_diffuse,10,30,3,3,0.05,0.95,0.9208212089699254,25,2.0,1,2.0,1,2.0,1
5506,min_diffuse,10,30,3,3,0.05,0.95,0.910837102429122,3,1.0,1,1.0,1,2.0,0
5507,min_diffuse,10,30,3,3,0.05,0.95,0.8947966271400882,13,2.0,1,2.0,1,2.0,1
5508,min_diffuse,10,30,3,3,0.05,0.95,0.8778393753582683,7,2.0,0,2.0,0,1.0,1
5509,min_diffuse,10,30,3,3,0.05,0.95,0.8925465381386583,5,2.0,1,2.0,1,2.0,1
5510,min_diffuse,10,30,3,3,0.05,0.95,0.8964366801207949,6,2.0,1,2.0,1,2.0,1
5511,min_diffuse,10,30,3,3,0.05,0.95,0.6306387176936086,5,2.0,0,1.0,1,1.0,1
5512,min_diffuse,10,30,3,3,0.05,0.95,0.922026190221307,8,2.0,1,2.0,1,2.0,1
5513,min_diffuse,10,30,3,3,0.05,0.95,0.9408217474019188,21,3.0,0,2.0,1,3.0,0
5514,min_diffuse,10,30,3,3,0.05,0.95,0.8460647311640999,8,2.0,1,2.0,1,2.0,1
5515,min_diffuse,10,30,3,3,0.05,0.95,0.840845053453639,4,2.0,0,1.0,1,2.0,0
5516,min_diffuse,10,30,3,3,0.05,0.95,0.930172267485138,36,3.0,1,3.0,1,3.0,1
5517,min_diffuse,10,30,3,3,0.05,0.95,0.8837322550286633,10,2.0,1,2.0,1,3.0,0
5518,min_diffuse,10,30,3,3,0.05,0.95,0.9366807181988076,24,3.0,0,3.0,0,2.0,1
5519,min_diffuse,10,30,3,3,0.05,0.95,0.9279943242565956,15,3.0,0,2.0,1,2.0,1
5520,min_diffuse,10,30,3,3,0.05,0.95,0.7592141610756776,6,2.0,1,2.0,1,2.0,1
5521,min_diffuse,10,30,3,3,0.05,0.95,0.6959199254831808,3,1.0,1,1.0,1,2.0,0
5522,min_diffuse,10,30,3,3,0.05,0.95,0.942128589681196,10,2.0,1,2.0,1,2.0,1
5523,min_diffuse,10,30,3,3,0.05,0.95,0.9285648231975288,7,2.0,1,2.0,1,2.0,1
5524,min_diffuse,10,30,3,3,0.05,0.95,0.8953340994577432,14,3.0,0,2.0,1,2.0,1
5525,min_diffuse,10,30,3,3,0.05,0.95,0.9218292449762746,6,2.0,1,2.0,1,2.0,1
5526,min_diffuse,10,30,3,3,0.05,0.95,0.9231772863310416,31,4.0,0,4.0,0,3.0,1
5527,min_diffuse,10,30,3,3,0.05,0.95,0.8330083006557548,11,3.0,0,2.0,1,2.0,1
5528,min_diffuse,10,30,3,3,0.05,0.95,0.932604563297928,25,3.0,1,3.0,1,3.0,1
5529,min_diffuse,10,30,3,3,0.05,0.95,0.948817964502073,7,2.0,1,2.0,1,2.0,1
5530,min_diffuse,10,30,3,3,0.05,0.95,0.9294678648881496,19,3.0,1,3.0,1,3.0,1
5531,min_diffuse,10,30,3,3,0.05,0.95,0.9195306088668264,23,3.0,1,3.0,1,3.0,1
5532,min_diffuse,10,30,3,3,0.05,0.95,0.8179901072688329,11,2.0,1,2.0,1,2.0,1
5533,min_diffuse,10,30,3,3,0.05,0.95,0.840170446202043,8,2.0,1,2.0,1,2.0,1
5534,min_diffuse,10,30,3,3,0.05,0.95,0.7862309980425594,2,1.0,1,1.0,1,1.0,1
5535,min_diffuse,10,30,3,3,0.05,0.95,0.8388473600076094,19,3.0,0,2.0,1,2.0,1
5536,min_diffuse,10,30,3,3,0.05,0.95,0.9119863642061514,6,2.0,1,2.0,1,2.0,1
5537,min_diffuse,10,30,3,3,0.05,0.95,0.9482860007999172,16,3.0,0,2.0,1,3.0,0
5538,min_diffuse,10,30,3,3,0.05,0.95,0.8826299904081367,15,3.0,0,2.0,1,2.0,1
5539,min_diffuse,10,30,3,3,0.05,0.95,0.7461275213013533,6,2.0,1,2.0,1,2.0,1
5540,min_diffuse,10,30,3,3,0.05,0.95,0.792915011919579,6,2.0,1,2.0,1,2.0,1
5541,min_diffuse,10,30,3,3,0.05,0.95,0.6513733028697292,6,2.0,1,2.0,1,2.0,1
5542,min_diffuse,10,30,3,3,0.05,0.95,0.8678816187078374,8,2.0,1,2.0,1,2.0,1
5543,min_diffuse,10,30,3,3,0.05,0.95,0.5595905813632548,3,1.0,1,2.0,0,2.0,0
5544,min_diffuse,10,30,3,3,0.05,0.95,0.8920754302280223,10,2.0,1,3.0,0,3.0,0
5545,min_diffuse,10,30,3,3,0.05,0.95,0.8351789244736003,11,2.0,1,2.0,1,2.0,1
5546,min_diffuse,10,30,3,3,0.05,0.95,0.9211378750339432,44,3.0,1,3.0,1,3.0,1
5547,min_diffuse,10,30,3,3,0.05,0.95,0.9189460781147892,29,3.0,1,3.0,1,3.0,1
5548,min_diffuse,10,30,3,3,0.05,0.95,0.716042629729442,3,1.0,1,2.0,0,2.0,0
5549,min_diffuse,10,30,3,3,0.05,0.95,0.9406346178175348,22,3.0,0,2.0,1,3.0,0
5550,min_diffuse,10,30,3,3,0.05,0.95,0.857388679033674,6,2.0,1,2.0,1,2.0,1
5551,min_diffuse,10,30,3,3,0.05,0.95,0.9008726086990636,28,3.0,1,3.0,1,3.0,1
5552,min_diffuse,10,30,3,3,0.05,0.95,0.732025355327073,4,2.0,0,1.0,1,1.0,1
5553,min_diffuse,10,30,3,3,0.05,0.95,0.9164309036639708,28,3.0,1,3.0,1,3.0,1
5554,min_diffuse,10,30,3,3,0.05,0.95,0.7432767625488474,3,1.0,1,1.0,1,2.0,0
5555,min_diffuse,10,30,3,3,0.05,0.95,0.8562441311690976,20,3.0,0,2.0,1,2.0,1
5556,min_diffuse,10,30,3,3,0.05,0.95,0.753210696532117,8,2.0,1,2.0,1,2.0,1
5557,min_diffuse,10,30,3,3,0.05,0.95,0.8831680291809849,5,2.0,1,2.0,1,2.0,1
5558,min_diffuse,10,30,3,3,0.05,0.95,0.9244451778994738,10,2.0,1,2.0,1,2.0,1
5559,min_diffuse,10,30,3,3,0.05,0.95,0.8700496996933518,16,2.0,1,2.0,1,2.0,1
5560,min_diffuse,10,30,3,3,0.05,0.95,0.8828787805434151,11,3.0,0,2.0,1,2.0,1
5561,min_diffuse,10,30,3,3,0.05,0.95,0.8007957962124551,4,2.0,0,1.0,1,1.0,1
5562,min_diffuse,10,30,3,3,0.05,0.95,0.9124797808088791,21,3.0,0,2.0,1,2.0,1
5563,min_diffuse,10,30,3,3,0.05,0.95,0.9129143545144474,21,3.0,0,3.0,0,2.0,1
5564,min_diffuse,10,30,3,3,0.05,0.95,0.9186379409269666,3,1.0,1,2.0,0,2.0,0
5565,min_diffuse,10,30,3,3,0.05,0.95,0.8490687980761643,11,2.0,1,2.0,1,2.0,1
5566,min_diffuse,10,30,3,3,0.05,0.95,0.8637616553976402,5,2.0,1,2.0,1,2.0,1
5567,min_diffuse,10,30,3,3,0.05,0.95,0.9357027854568112,12,3.0,1,3.0,1,3.0,1
5568,min_diffuse,10,30,3,3,0.05,0.95,0.7549579321630855,6,2.0,0,2.0,0,1.0,1
5569,min_diffuse,10,30,3,3,0.05,0.95,0.903350728089674,25,3.0,1,3.0,1,3.0,1
5570,min_diffuse,10,30,3,3,0.05,0.95,0.9416274315291988,13,2.0,1,2.0,1,3.0,0
5571,min_diffuse,10,30,3,3,0.05,0.95,0.7740432206338866,7,2.0,1,2.0,1,2.0,1
5572,min_diffuse,10,30,3,3,0.05,0.95,0.9339035090809956,26,3.0,1,3.0,1,3.0,1
5573,min_diffuse,10,30,3,3,0.05,0.95,0.8301873605610685,10,2.0,1,2.0,1,2.0,1
5574,min_diffuse,10,30,3,3,0.05,0.95,0.7963668425231383,9,2.0,1,2.0,1,2.0,1
5575,min_diffuse,10,30,3,3,0.05,0.95,0.7798548373086667,4,2.0,1,2.0,1,2.0,1
5576,min_diffuse,10,30,3,3,0.05,0.95,0.8774179388544802,9,2.0,1,2.0,1,2.0,1
5577,min_diffuse,10,30,3,3,0.05,0.95,0.8885419249401867,11,2.0,1,2.0,1,2.0,1
5578,min_diffuse,10,30,3,3,0.05,0.95,0.7029507956843957,4,2.0,0,1.0,1,1.0,1
5579,min_diffuse,10,30,3,3,0.05,0.95,0.9034893313529196,7,2.0,1,2.0,1,2.0,1
5580,min_diffuse,10,30,3,3,0.05,0.95,0.8995150894039124,9,2.0,1,2.0,1,2.0,1
5581,min_diffuse,10,30,3,3,0.05,0.95,0.8055817622943687,8,2.0,1,2.0,1,2.0,1
5582,min_diffuse,10,30,3,3,0.05,0.95,0.8502551221339991,7,2.0,1,2.0,1,2.0,1
5583,min_diffuse,10,30,3,3,0.05,0.95,0.8895872741799342,8,2.0,1,2.0,1,2.0,1
5584,min_diffuse,10,30,3,3,0.05,0.95,0.7570487580633969,9,2.0,1,2.0,1,2.0,1
5585,min_diffuse,10,30,3,3,0.05,0.95,0.9252042124722144,2,1.0,1,1.0,1,1.0,1
5586,min_diffuse,10,30,3,3,0.05,0.95,0.7217029243915322,1,1.0,1,1.0,1,1.0,1
5587,min_diffuse,10,30,3,3,0.05,0.95,0.8665539403363929,17,2.0,1,2.0,1,2.0,1
5588,min_diffuse,10,30,3,3,0.05,0.95,0.8364435179443175,10,2.0,1,2.0,1,2.0,1
5589,min_diffuse,10,30,3,3,0.05,0.95,0.9286569055782986,26,2.0,1,2.0,1,2.0,1
5590,min_diffuse,10,30,3,3,0.05,0.95,0.9309620038740324,20,3.0,1,3.0,1,3.0,1
5591,min_diffuse,10,30,3,3,0.05,0.95,0.9339530794657116,15,3.0,0,2.0,1,3.0,0
5592,min_diffuse,10,30,3,3,0.05,0.95,0.932397666386552,6,2.0,0,2.0,0,1.0,1
5593,min_diffuse,10,30,3,3,0.05,0.95,0.7043598657810469,3,1.0,1,1.0,1,1.0,1
5594,min_diffuse,10,30,3,3,0.05,0.95,0.8794898406656234,5,2.0,1,2.0,1,2.0,1
5595,min_diffuse,10,30,3,3,0.05,0.95,0.9066758141638788,12,2.0,1,2.0,1,2.0,1
5596,min_diffuse,10,30,3,3,0.05,0.95,0.8463336192602322,6,2.0,1,2.0,1,2.0,1
5597,min_diffuse,10,30,3,3,0.05,0.95,0.8795333626933197,6,2.0,1,2.0,1,2.0,1
5598,min_diffuse,10,30,3,3,0.05,0.95,0.5602744387682644,2,1.0,1,1.0,1,1.0,1
5599,min_diffuse,10,30,3,3,0.05,0.95,0.8912617248833434,13,3.0,1,3.0,1,3.0,1
5600,min_diffuse,10,30,3,3,0.05,0.95,0.8773887243711399,5,2.0,1,2.0,1,2.0,1
5601,min_diffuse,10,30,3,3,0.05,0.95,0.9207650144902678,5,2.0,0,1.0,1,2.0,0
5602,min_diffuse,10,30,3,3,0.05,0.95,0.9000467733700878,22,3.0,0,2.0,1,2.0,1
5603,min_diffuse,10,30,3,3,0.05,0.95,0.9297335377071148,18,2.0,1,2.0,1,2.0,1
5604,min_diffuse,10,30,3,3,0.05,0.95,0.8757832398525183,9,2.0,1,2.0,1,2.0,1
5605,min_diffuse,10,30,3,3,0.05,0.95,0.9145946565941884,18,2.0,1,2.0,1,2.0,1
5606,min_diffuse,10,30,3,3,0.05,0.95,0.6828147318764315,5,2.0,1,2.0,1,2.0,1
5607,min_diffuse,10,30,3,3,0.05,0.95,0.8915739490240493,13,3.0,1,3.0,1,3.0,1
5608,min_diffuse,10,30,3,3,0.05,0.95,0.8734448662382117,8,2.0,1,2.0,1,2.0,1
5609,min_diffuse,10,30,3,3,0.05,0.95,0.8093094015598487,9,2.0,1,2.0,1,2.0,1
5610,min_diffuse,10,30,3,3,0.05,0.95,0.8909972040176866,3,1.0,1,2.0,0,2.0,0
5611,min_diffuse,10,30,3,3,0.05,0.95,0.9051774350458264,5,2.0,1,2.0,1,2.0,1
5612,min_diffuse,10,30,3,3,0.05,0.95,0.9129875589331734,5,2.0,0,1.0,1,2.0,0
5613,min_diffuse,10,30,3,3,0.05,0.95,0.9130946199877674,3,1.0,1,1.0,1,2.0,0
5614,min_diffuse,10,30,3,3,0.05,0.95,0.8972567642783301,3,1.0,1,1.0,1,1.0,1
5615,min_diffuse,10,30,3,3,0.05,0.95,0.8794841066716217,22,3.0,1,3.0,1,3.0,1
5616,min_diffuse,10,30,3,3,0.05,0.95,0.7311644593361657,5,2.0,0,1.0,1,1.0,1
5617,min_diffuse,10,30,3,3,0.05,0.95,0.8360921848219374,12,2.0,1,2.0,1,2.0,1
5618,min_diffuse,10,30,3,3,0.05,0.95,0.8888788159628208,13,3.0,0,2.0,1,3.0,0
5619,min_diffuse,10,30,3,3,0.05,0.95,0.8904985153670295,27,4.0,0,3.0,1,3.0,1
5620,min_diffuse,10,30,3,3,0.05,0.95,0.8025038032263504,2,1.0,1,1.0,1,2.0,0
5621,min_diffuse,10,30,3,3,0.05,0.95,0.9111793002366678,7,2.0,1,2.0,1,2.0,1
5622,min_diffuse,10,30,3,3,0.05,0.95,0.945154716741456,28,3.0,0,3.0,0,2.0,1
5623,min_diffuse,10,30,3,3,0.05,0.95,0.8973890553960374,24,3.0,1,3.0,1,3.0,1
5624,min_diffuse,10,30,3,3,0.05,0.95,0.860591916492649,13,2.0,1,2.0,1,2.0,1
5625,min_diffuse,10,30,3,3,0.05,0.95,0.9005516427358907,6,2.0,1,2.0,1,2.0,1
5626,min_diffuse,10,30,3,3,0.05,0.95,0.9428627335221964,11,2.0,1,2.0,1,2.0,1
5627,min_diffuse,10,30,3,3,0.05,0.95,0.9258944488176548,4,2.0,0,1.0,1,2.0,0
5628,min_diffuse,10,30,3,3,0.05,0.95,0.9030036277355988,28,3.0,1,3.0,1,3.0,1
5629,min_diffuse,10,30,3,3,0.05,0.95,0.878837906497569,13,2.0,1,2.0,1,2.0,1
5630,min_diffuse,10,30,3,3,0.05,0.95,0.9413304821557394,5,2.0,1,2.0,1,2.0,1
5631,min_diffuse,10,30,3,3,0.05,0.95,0.9413627588508156,13,2.0,1,2.0,1,2.0,1
5632,min_diffuse,10,30,3,3,0.05,0.95,0.8291259333366721,8,2.0,1,2.0,1,2.0,1
5633,min_diffuse,10,30,3,3,0.05,0.95,0.9474099432790146,12,2.0,1,2.0,1,2.0,1
5634,min_diffuse,10,30,3,3,0.05,0.95,0.7811483624749711,6,2.0,0,1.0,1,1.0,1
5635,min_diffuse,10,30,3,3,0.05,0.95,0.8081432735405536,8,2.0,1,2.0,1,2.0,1
5636,min_diffuse,10,30,3,3,0.05,0.95,0.7817934838231045,9,2.0,1,2.0,1,2.0,1
5637,min_diffuse,10,30,3,3,0.05,0.95,0.8618328756959979,5,2.0,1,2.0,1,2.0,1
5638,min_diffuse,10,30,3,3,0.05,0.95,0.7424060490806988,10,2.0,1,2.0,1,2.0,1
5639,min_diffuse,10,30,3,3,0.05,0.95,0.9315848345437054,6,2.0,1,2.0,1,2.0,1
5640,min_diffuse,10,30,3,3,0.05,0.95,0.8499170385287225,4,2.0,0,1.0,1,1.0,1
5641,min_diffuse,10,30,3,3,0.05,0.95,0.9014562523614686,24,3.0,1,3.0,1,3.0,1
5642,min_diffuse,10,30,3,3,0.05,0.95,0.7597947075255822,14,2.0,1,2.0,1,2.0,1
5643,min_diffuse,10,30,3,3,0.05,0.95,0.8902633924010745,16,3.0,1,3.0,1,3.0,1
5644,min_diffuse,10,30,3,3,0.05,0.95,0.8264595926059023,7,2.0,1,2.0,1,2.0,1
5645,min_diffuse,10,30,3,3,0.05,0.95,0.9453429086428168,63,4.0,0,4.0,0,3.0,1
5646,min_diffuse,10,30,3,3,0.05,0.95,0.776865924518107,2,1.0,1,1.0,1,1.0,1
5647,min_diffuse,10,30,3,3,0.05,0.95,0.9117159808861064,10,2.0,1,2.0,1,2.0,1
5648,min_diffuse,10,30,3,3,0.05,0.95,0.8336089294899365,15,2.0,1,2.0,1,2.0,1
5649,min_diffuse,10,30,3,3,0.05,0.95,0.851014265315346,13,3.0,0,2.0,1,3.0,0
5650,min_diffuse,10,30,3,3,0.05,0.95,0.9397090956291267,7,2.0,1,2.0,1,2.0,1
5651,min_diffuse,10,30,3,3,0.05,0.95,0.7318001446871683,8,2.0,1,2.0,1,2.0,1
5652,min_diffuse,10,30,3,3,0.05,0.95,0.9460273001872116,35,4.0,1,4.0,1,4.0,1
5653,min_diffuse,10,30,3,3,0.05,0.95,0.918861159124762,16,2.0,1,2.0,1,2.0,1
5654,min_diffuse,10,30,3,3,0.05,0.95,0.8905330704605708,9,2.0,1,2.0,1,2.0,1
5655,min_diffuse,10,30,3,3,0.05,0.95,0.8623826794153147,5,2.0,1,2.0,1,2.0,1
5656,min_diffuse,10,30,3,3,0.05,0.95,0.7369676581980412,2,1.0,1,1.0,1,1.0,1
5657,min_diffuse,10,30,3,3,0.05,0.95,0.926680720527528,9,2.0,0,2.0,0,1.0,1
5658,min_diffuse,10,30,3,3,0.05,0.95,0.7719704570836528,5,2.0,1,2.0,1,2.0,1
5659,min_diffuse,10,30,3,3,0.05,0.95,0.9076394998908648,10,2.0,1,2.0,1,2.0,1
5660,min_diffuse,10,30,3,3,0.05,0.95,0.8008588757233283,5,2.0,0,1.0,1,1.0,1
5661,min_diffuse,10,30,3,3,0.05,0.95,0.8173613179762401,9,2.0,1,2.0,1,2.0,1
5662,min_diffuse,10,30,3,3,0.05,0.95,0.8503159249201363,15,3.0,1,3.0,1,3.0,1
5663,min_diffuse,10,30,3,3,0.05,0.95,0.9105504025469492,22,3.0,0,3.0,0,2.0,1
5664,min_diffuse,10,30,3,3,0.05,0.95,0.941767774865706,19,3.0,1,3.0,1,3.0,1
5665,min_diffuse,10,30,3,3,0.05,0.95,0.8655004159475089,5,2.0,0,1.0,1,1.0,1
5666,min_diffuse,10,30,3,3,0.05,0.95,0.9434388759774084,45,4.0,0,3.0,1,3.0,1
5667,min_diffuse,10,30,3,3,0.05,0.95,0.9056678472730546,12,2.0,1,2.0,1,2.0,1
5668,min_diffuse,10,30,3,3,0.05,0.95,0.799766054532935,7,2.0,0,1.0,1,2.0,0
5669,min_diffuse,10,30,3,3,0.05,0.95,0.9499654186311868,12,2.0,1,2.0,1,2.0,1
5670,min_diffuse,10,30,3,3,0.05,0.95,0.9029241161844206,8,2.0,1,2.0,1,2.0,1
5671,min_diffuse,10,30,3,3,0.05,0.95,0.9088811922367278,13,2.0,1,3.0,0,3.0,0
5672,min_diffuse,10,30,3,3,0.05,0.95,0.9311523190367368,16,2.0,1,2.0,1,2.0,1
5673,min_diffuse,10,30,3,3,0.05,0.95,0.9372509381235766,5,2.0,1,2.0,1,2.0,1
5674,min_diffuse,10,30,3,3,0.05,0.95,0.9213954042563316,12,2.0,1,2.0,1,2.0,1
5675,min_diffuse,10,30,3,3,0.05,0.95,0.8795887357718158,9,2.0,1,2.0,1,2.0,1
5676,min_diffuse,10,30,3,3,0.05,0.95,0.8793910770174896,10,2.0,1,2.0,1,3.0,0
5677,min_diffuse,10,30,3,3,0.05,0.95,0.8149219734787747,10,2.0,1,2.0,1,2.0,1
5678,min_diffuse,10,30,3,3,0.05,0.95,0.7707590415330067,3,1.0,1,1.0,1,1.0,1
5679,min_diffuse,10,30,3,3,0.05,0.95,0.9064102485996566,5,2.0,1,2.0,1,2.0,1
5680,min_diffuse,10,30,3,3,0.05,0.95,0.947875992089607,12,2.0,1,2.0,1,2.0,1
5681,min_diffuse,10,30,3,3,0.05,0.95,0.7268373955462691,3,1.0,1,1.0,1,1.0,1
5682,min_diffuse,10,30,3,3,0.05,0.95,0.936903732803482,9,2.0,1,2.0,1,2.0,1
5683,min_diffuse,10,30,3,3,0.05,0.95,0.8129576894415587,8,2.0,1,2.0,1,2.0,1
5684,min_diffuse,10,30,3,3,0.05,0.95,0.9356048440676792,36,3.0,1,3.0,1,3.0,1
5685,min_diffuse,10,30,3,3,0.05,0.95,0.885187144504505,14,3.0,0,2.0,1,3.0,0
5686,min_diffuse,10,30,3,3,0.05,0.95,0.9063267989104056,14,3.0,0,2.0,1,2.0,1
5687,min_diffuse,10,30,3,3,0.05,0.95,0.7010872662448621,5,2.0,1,2.0,1,2.0,1
5688,min_diffuse,10,30,3,3,0.05,0.95,0.8300770492713692,25,2.0,1,2.0,1,2.0,1
5689,min_diffuse,10,30,3,3,0.05,0.95,0.8951653195776632,11,2.0,1,2.0,1,3.0,0
5690,min_diffuse,10,30,3,3,0.05,0.95,0.862954853798421,8,2.0,1,2.0,1,2.0,1
5691,min_diffuse,10,30,3,3,0.05,0.95,0.8888469169864641,13,2.0,1,2.0,1,2.0,1
5692,min_diffuse,10,30,3,3,0.05,0.95,0.8070548061692088,4,2.0,0,1.0,1,1.0,1
5693,min_diffuse,10,30,3,3,0.05,0.95,0.915173597304922,14,3.0,0,2.0,1,3.0,0
5694,min_diffuse,10,30,3,3,0.05,0.95,0.7089471012065007,7,2.0,1,2.0,1,2.0,1
5695,min_diffuse,10,30,3,3,0.05,0.95,0.9375044251343114,14,2.0,0,2.0,0,1.0,1
5696,min_diffuse,10,30,3,3,0.05,0.95,0.8846336476621264,11,2.0,1,2.0,1,3.0,0
5697,min_diffuse,10,30,3,3,0.05,0.95,0.941920313124476,8,2.0,1,2.0,1,2.0,1
5698,min_diffuse,10,30,3,3,0.05,0.95,0.9167675069069072,2,1.0,1,2.0,0,2.0,0
5699,min_diffuse,10,30,3,3,0.05,0.95,0.9077437045634996,11,3.0,1,3.0,1,3.0,1
5700,min_diffuse,10,30,3,3,0.05,0.95,0.7783270966516791,4,2.0,0,1.0,1,2.0,0
5701,min_diffuse,10,30,3,3,0.05,0.95,0.916147555966226,38,4.0,0,4.0,0,3.0,1
5702,min_diffuse,10,30,3,3,0.05,0.95,0.8052429852842994,14,2.0,1,2.0,1,2.0,1
5703,min_diffuse,10,30,3,3,0.05,0.95,0.8516936450685517,6,2.0,0,2.0,0,1.0,1
5704,min_diffuse,10,30,3,3,0.05,0.95,0.6866986848064957,5,2.0,1,2.0,1,2.0,1
5705,min_diffuse,10,30,3,3,0.05,0.95,0.840325678404358,8,2.0,0,2.0,0,1.0,1
5706,min_diffuse,10,30,3,3,0.05,0.95,0.8913474013593278,13,2.0,0,2.0,0,1.0,1
5707,min_diffuse,10,30,3,3,0.05,0.95,0.8694437173866211,6,2.0,1,2.0,1,2.0,1
5708,min_diffuse,10,30,3,3,0.05,0.95,0.7570817632489453,8,2.0,1,2.0,1,2.0,1
5709,min_diffuse,10,30,3,3,0.05,0.95,0.9358253077462744,11,2.0,1,3.0,0,3.0,0
5710,min_diffuse,10,30,3,3,0.05,0.95,0.6714066596001914,16,2.0,1,2.0,1,2.0,1
5711,min_diffuse,10,30,3,3,0.05,0.95,0.9352174304802928,21,4.0,1,4.0,1,4.0,1
5712,min_diffuse,10,30,3,3,0.05,0.95,0.8924227492035506,7,2.0,1,2.0,1,2.0,1
5713,min_diffuse,10,30,3,3,0.05,0.95,0.9467348859922206,50,5.0,0,4.0,1,4.0,1
5714,min_diffuse,10,30,3,3,0.05,0.95,0.9040694609049004,8,2.0,1,2.0,1,2.0,1
5715,min_diffuse,10,30,3,3,0.05,0.95,0.9146270390560476,8,2.0,1,2.0,1,2.0,1
5716,min_diffuse,10,30,3,3,0.05,0.95,0.8604053008092027,20,2.0,1,2.0,1,2.0,1
5717,min_diffuse,10,30,3,3,0.05,0.95,0.8878093831000222,3,1.0,1,1.0,1,2.0,0
5718,min_diffuse,10,30,3,3,0.05,0.95,0.923944828230308,11,3.0,0,2.0,1,3.0,0
5719,min_diffuse,10,30,3,3,0.05,0.95,0.8152469993047858,4,2.0,0,1.0,1,2.0,0
5720,min_diffuse,10,30,3,3,0.05,0.95,0.881739486749356,27,3.0,0,2.0,1,2.0,1
5721,min_diffuse,10,30,3,3,0.05,0.95,0.9034196275661704,6,2.0,1,2.0,1,2.0,1
5722,min_diffuse,10,30,3,3,0.05,0.95,0.8030444217480937,2,1.0,1,1.0,1,1.0,1
5723,min_diffuse,10,30,3,3,0.05,0.95,0.9012888406824754,15,3.0,0,2.0,1,2.0,1
5724,min_diffuse,10,30,3,3,0.05,0.95,0.909730316038432,28,3.0,1,3.0,1,3.0,1
5725,min_diffuse,10,30,3,3,0.05,0.95,0.8975946913479351,5,2.0,1,2.0,1,2.0,1
5726,min_diffuse,10,30,3,3,0.05,0.95,0.8384306755035865,9,2.0,1,2.0,1,2.0,1
5727,min_diffuse,10,30,3,3,0.05,0.95,0.834649084907075,4,2.0,1,2.0,1,2.0,1
5728,min_diffuse,10,30,3,3,0.05,0.95,0.8153565910554452,3,1.0,1,2.0,0,2.0,0
5729,min_diffuse,10,30,3,3,0.05,0.95,0.9363012894775632,41,4.0,0,3.0,1,3.0,1
5730,min_diffuse,10,30,3,3,0.05,0.95,0.8527432886537094,6,2.0,1,2.0,1,2.0,1
5731,min_diffuse,10,30,3,3,0.05,0.95,0.9021030117128376,6,2.0,0,1.0,1,2.0,0
5732,min_diffuse,10,30,3,3,0.05,0.95,0.8750134990456616,9,2.0,1,2.0,1,2.0,1
5733,min_diffuse,10,30,3,3,0.05,0.95,0.7604896662416212,4,2.0,0,1.0,1,1.0,1
5734,min_diffuse,10,30,3,3,0.05,0.95,0.8410807003980789,18,2.0,1,2.0,1,2.0,1
5735,min_diffuse,10,30,3,3,0.05,0.95,0.9378010606866044,8,2.0,1,2.0,1,2.0,1
5736,min_diffuse,10,30,3,3,0.05,0.95,0.7646196860376108,5,2.0,1,2.0,1,2.0,1
5737,min_diffuse,10,30,3,3,0.05,0.95,0.7577841369173202,10,2.0,1,2.0,1,2.0,1
5738,min_diffuse,10,30,3,3,0.05,0.95,0.8947631305995453,26,4.0,0,4.0,0,3.0,1
5739,min_diffuse,10,30,3,3,0.05,0.95,0.7247031991528221,8,2.0,1,2.0,1,2.0,1
5740,min_diffuse,10,30,3,3,0.05,0.95,0.9196650365417464,43,4.0,0,3.0,1,3.0,1
5741,min_diffuse,10,30,3,3,0.05,0.95,0.8885679419649771,10,2.0,1,2.0,1,2.0,1
5742,min_diffuse,10,30,3,3,0.05,0.95,0.7791602561042025,6,2.0,1,2.0,1,2.0,1
5743,min_diffuse,10,30,3,3,0.05,0.95,0.8217070310593583,8,2.0,1,2.0,1,2.0,1
5744,min_diffuse,10,30,3,3,0.05,0.95,0.9282645855072812,19,3.0,1,3.0,1,3.0,1
5745,min_diffuse,10,30,3,3,0.05,0.95,0.9242431666323156,12,2.0,1,2.0,1,2.0,1
5746,min_diffuse,10,30,3,3,0.05,0.95,0.8309295346783611,31,3.0,1,3.0,1,3.0,1
5747,min_diffuse,10,30,3,3,0.05,0.95,0.6975076221582477,4,2.0,0,1.0,1,1.0,1
5748,min_diffuse,10,30,3,3,0.05,0.95,0.9411331958027218,16,2.0,1,2.0,1,2.0,1
5749,min_diffuse,10,30,3,3,0.05,0.95,0.8779992996792311,6,2.0,1,2.0,1,2.0,1
5750,min_diffuse,10,30,3,3,0.05,0.95,0.909780185395882,26,3.0,0,3.0,0,2.0,1
5751,min_diffuse,10,30,3,3,0.05,0.95,0.932678611870255,10,2.0,1,2.0,1,2.0,1
5752,min_diffuse,10,30,3,3,0.05,0.95,0.8768578391717621,28,3.0,1,3.0,1,3.0,1
5753,min_diffuse,10,30,3,3,0.05,0.95,0.9430175597641336,16,2.0,1,3.0,0,2.0,1
5754,min_diffuse,10,30,3,3,0.05,0.95,0.924034093880145,17,3.0,0,2.0,1,3.0,0
5755,min_diffuse,10,30,3,3,0.05,0.95,0.9494974632735548,12,2.0,1,3.0,0,2.0,1
5756,min_diffuse,10,30,3,3,0.05,0.95,0.9419083296882396,8,2.0,1,2.0,1,2.0,1
5757,min_diffuse,10,30,3,3,0.05,0.95,0.7562276657241598,5,2.0,0,1.0,1,1.0,1
5758,min_diffuse,10,30,3,3,0.05,0.95,0.7172231149204948,2,1.0,1,1.0,1,1.0,1
5759,min_diffuse,10,30,3,3,0.05,0.95,0.754654938307436,4,2.0,0,1.0,1,1.0,1
5760,min_diffuse,10,30,3,3,0.05,0.95,0.8998123714319194,31,4.0,0,3.0,1,3.0,1
5761,min_diffuse,10,30,3,3,0.05,0.95,0.9074648051296096,6,2.0,1,2.0,1,2.0,1
5762,min_diffuse,10,30,3,3,0.05,0.95,0.9291809349845568,10,2.0,1,2.0,1,2.0,1
5763,min_diffuse,10,30,3,3,0.05,0.95,0.8552893568538797,13,2.0,1,2.0,1,2.0,1
5764,min_diffuse,10,30,3,3,0.05,0.95,0.9087981464033862,25,3.0,0,2.0,1,2.0,1
5765,min_diffuse,10,30,3,3,0.05,0.95,0.8832643319562935,8,2.0,0,2.0,0,1.0,1
5766,min_diffuse,10,30,3,3,0.05,0.95,0.9115202466434618,16,2.0,1,2.0,1,2.0,1
5767,min_diffuse,10,30,3,3,0.05,0.95,0.8811180239041912,12,2.0,1,2.0,1,2.0,1
5768,min_diffuse,10,30,3,3,0.05,0.95,0.8533428275687889,7,2.0,1,2.0,1,2.0,1
5769,min_diffuse,10,30,3,3,0.05,0.95,0.7390909070940077,9,2.0,1,2.0,1,2.0,1
5770,min_diffuse,10,30,3,3,0.05,0.95,0.8290287835128874,10,2.0,1,2.0,1,2.0,1
5771,min_diffuse,10,30,3,3,0.05,0.95,0.6909916550598257,3,1.0,1,1.0,1,1.0,1
5772,min_diffuse,10,30,3,3,0.05,0.95,0.9392828683793528,21,3.0,1,3.0,1,4.0,0
5773,min_diffuse,10,30,3,3,0.05,0.95,0.8733847062438712,8,2.0,1,2.0,1,2.0,1
5774,min_diffuse,10,30,3,3,0.05,0.95,0.9207175894906344,14,3.0,1,3.0,1,3.0,1
5775,min_diffuse,10,30,3,3,0.05,0.95,0.9219389322112166,14,2.0,1,2.0,1,2.0,1
5776,min_diffuse,10,30,3,3,0.05,0.95,0.8673065130898169,12,2.0,1,2.0,1,2.0,1
5777,min_diffuse,10,30,3,3,0.05,0.95,0.8756085329423778,9,2.0,0,2.0,0,1.0,1
5778,min_diffuse,10,30,3,3,0.05,0.95,0.9300602601587118,8,2.0,1,2.0,1,2.0,1
5779,min_diffuse,10,30,3,3,0.05,0.95,0.9053353547485602,29,2.0,1,2.0,1,2.0,1
5780,min_diffuse,10,30,3,3,0.05,0.95,0.9232040204075892,4,2.0,0,1.0,1,2.0,0
5781,min_diffuse,10,30,3,3,0.05,0.95,0.900078572656416,2,1.0,1,1.0,1,1.0,1
5782,min_diffuse,10,30,3,3,0.05,0.95,0.8724460339298719,12,2.0,1,2.0,1,3.0,0
5783,min_diffuse,10,30,3,3,0.05,0.95,0.8552799870061445,12,2.0,1,2.0,1,2.0,1
5784,min_diffuse,10,30,3,3,0.05,0.95,0.8260261371792017,14,2.0,1,2.0,1,2.0,1
5785,min_diffuse,10,30,3,3,0.05,0.95,0.9353659901266692,16,3.0,0,2.0,1,2.0,1
5786,min_diffuse,10,30,3,3,0.05,0.95,0.6933326152196767,4,2.0,1,2.0,1,2.0,1
5787,min_diffuse,10,30,3,3,0.05,0.95,0.892601869166867,8,2.0,1,2.0,1,2.0,1
5788,min_diffuse,10,30,3,3,0.05,0.95,0.7932733968019091,13,2.0,1,3.0,0,2.0,1
5789,min_diffuse,10,30,3,3,0.05,0.95,0.9363102121140822,11,2.0,1,2.0,1,2.0,1
5790,min_diffuse,10,30,3,3,0.05,0.95,0.9319731803180352,13,2.0,1,2.0,1,2.0,1
5791,min_diffuse,10,30,3,3,0.05,0.95,0.9494966418074752,2,1.0,1,1.0,1,2.0,0
5792,min_diffuse,10,30,3,3,0.05,0.95,0.91094335357051,9,2.0,1,2.0,1,2.0,1
5793,min_diffuse,10,30,3,3,0.05,0.95,0.9376032805390916,26,3.0,1,3.0,1,3.0,1
5794,min_diffuse,10,30,3,3,0.05,0.95,0.8868309989898747,6,2.0,1,2.0,1,2.0,1
5795,min_diffuse,10,30,3,3,0.05,0.95,0.7331203353226491,10,2.0,1,2.0,1,2.0,1
5796,min_diffuse,10,30,3,3,0.05,0.95,0.8352007200402366,9,2.0,1,2.0,1,2.0,1
5797,min_diffuse,10,30,3,3,0.05,0.95,0.7641755081293321,8,2.0,1,2.0,1,2.0,1
5798,min_diffuse,10,30,3,3,0.05,0.95,0.866966517071995,7,2.0,1,2.0,1,2.0,1
5799,min_diffuse,10,30,3,3,0.05,0.95,0.9196345256610352,7,2.0,0,1.0,1,2.0,0
5800,min_diffuse,10,30,3,3,0.05,0.95,0.9219491536734484,10,2.0,1,2.0,1,2.0,1
5801,min_diffuse,10,30,3,3,0.05,0.95,0.7514133045351873,9,2.0,1,2.0,1,2.0,1
5802,min_diffuse,10,30,3,3,0.05,0.95,0.9219956532714708,3,1.0,1,1.0,1,2.0,0
5803,min_diffuse,10,30,3,3,0.05,0.95,0.8548700627756595,3,1.0,1,2.0,0,2.0,0
5804,min_diffuse,10,30,3,3,0.05,0.95,0.9321514280769952,8,2.0,1,2.0,1,3.0,0
5805,min_diffuse,10,30,3,3,0.05,0.95,0.9479464507421343,18,3.0,1,3.0,1,3.0,1
5806,min_diffuse,10,30,3,3,0.05,0.95,0.8492402622874083,4,2.0,0,1.0,1,1.0,1
5807,min_diffuse,10,30,3,3,0.05,0.95,0.9134254327888724,25,3.0,0,2.0,1,2.0,1
5808,min_diffuse,10,30,3,3,0.05,0.95,0.9481459640537344,23,3.0,1,3.0,1,3.0,1
5809,min_diffuse,10,30,3,3,0.05,0.95,0.8415173719703166,11,2.0,1,2.0,1,2.0,1
5810,min_diffuse,10,30,3,3,0.05,0.95,0.7531204785256165,5,2.0,1,2.0,1,2.0,1
5811,min_diffuse,10,30,3,3,0.05,0.95,0.942371259394095,7,2.0,1,2.0,1,2.0,1
5812,min_diffuse,10,30,3,3,0.05,0.95,0.9422930751039132,50,4.0,1,4.0,1,4.0,1
5813,min_diffuse,10,30,3,3,0.05,0.95,0.8323611583336513,5,2.0,0,1.0,1,1.0,1
5814,min_diffuse,10,30,3,3,0.05,0.95,0.943060244452446,14,3.0,0,2.0,1,2.0,1
5815,min_diffuse,10,30,3,3,0.05,0.95,0.8269748848938698,6,2.0,1,2.0,1,2.0,1
5816,min_diffuse,10,30,3,3,0.05,0.95,0.7882939608444802,9,2.0,1,2.0,1,2.0,1
5817,min_diffuse,10,30,3,3,0.05,0.95,0.9042489190243684,11,2.0,1,2.0,1,2.0,1
5818,min_diffuse,10,30,3,3,0.05,0.95,0.93241905600242,29,2.0,1,2.0,1,2.0,1
5819,min_diffuse,10,30,3,3,0.05,0.95,0.7909179314962048,12,2.0,1,2.0,1,3.0,0
5820,min_diffuse,10,30,3,3,0.05,0.95,0.9210017639752702,14,3.0,0,2.0,1,2.0,1
5821,min_diffuse,10,30,3,3,0.05,0.95,0.8974202067218346,16,2.0,1,2.0,1,3.0,0
5822,min_diffuse,10,30,3,3,0.05,0.95,0.934260961743227,10,3.0,1,3.0,1,3.0,1
5823,min_diffuse,10,30,3,3,0.05,0.95,0.7628464397277466,12,2.0,1,2.0,1,2.0,1
5824,min_diffuse,10,30,3,3,0.05,0.95,0.9317737399112688,20,3.0,0,2.0,1,2.0,1
5825,min_diffuse,10,30,3,3,0.05,0.95,0.9053245146954112,3,1.0,1,2.0,0,2.0,0
5826,min_diffuse,10,30,3,3,0.05,0.95,0.6001859963684244,3,1.0,1,1.0,1,1.0,1
5827,min_diffuse,10,30,3,3,0.05,0.95,0.9345175368099146,8,2.0,1,2.0,1,2.0,1
5828,min_diffuse,10,30,3,3,0.05,0.95,0.9294100872050062,16,2.0,1,2.0,1,3.0,0
5829,min_diffuse,10,30,3,3,0.05,0.95,0.8678738834506702,3,1.0,1,1.0,1,2.0,0
5830,min_diffuse,10,30,3,3,0.05,0.95,0.7216913964111037,3,1.0,1,1.0,1,1.0,1
5831,min_diffuse,10,30,3,3,0.05,0.95,0.909331003990904,7,2.0,1,2.0,1,2.0,1
5832,min_diffuse,10,30,3,3,0.05,0.95,0.8623337112028049,10,3.0,0,2.0,1,3.0,0
5833,min_diffuse,10,30,3,3,0.05,0.95,0.910822883456303,30,3.0,1,3.0,1,3.0,1
5834,min_diffuse,10,30,3,3,0.05,0.95,0.912799795175922,25,3.0,1,3.0,1,3.0,1
5835,min_diffuse,10,30,3,3,0.05,0.95,0.8336722815605014,7,2.0,1,2.0,1,2.0,1
5836,min_diffuse,10,30,3,3,0.05,0.95,0.9388809699022512,6,2.0,1,2.0,1,2.0,1
5837,min_diffuse,10,30,3,3,0.05,0.95,0.90963518159247,13,2.0,1,2.0,1,2.0,1
5838,min_diffuse,10,30,3,3,0.05,0.95,0.9407710789452082,12,3.0,0,2.0,1,2.0,1
5839,min_diffuse,10,30,3,3,0.05,0.95,0.8735912720725348,5,2.0,1,2.0,1,2.0,1
5840,min_diffuse,10,30,3,3,0.05,0.95,0.7603734852866478,9,2.0,1,2.0,1,2.0,1
5841,min_diffuse,10,30,3,3,0.05,0.95,0.8598942428074008,19,3.0,0,2.0,1,2.0,1
5842,min_diffuse,10,30,3,3,0.05,0.95,0.9147752343155564,13,3.0,0,2.0,1,2.0,1
5843,min_diffuse,10,30,3,3,0.05,0.95,0.8894317477249399,6,2.0,1,2.0,1,2.0,1
5844,min_diffuse,10,30,3,3,0.05,0.95,0.9341426118417384,10,2.0,1,2.0,1,2.0,1
5845,min_diffuse,10,30,3,3,0.05,0.95,0.9285426943729532,22,3.0,1,3.0,1,3.0,1
5846,min_diffuse,10,30,3,3,0.05,0.95,0.9383669449101656,23,2.0,1,2.0,1,2.0,1
5847,min_diffuse,10,30,3,3,0.05,0.95,0.9328740578143848,8,2.0,1,2.0,1,2.0,1
5848,min_diffuse,10,30,3,3,0.05,0.95,0.7909414708309914,16,3.0,0,2.0,1,2.0,1
5849,min_diffuse,10,30,3,3,0.05,0.95,0.926513834145453,6,2.0,1,2.0,1,2.0,1
5850,min_diffuse,10,30,3,3,0.05,0.95,0.9259321148008236,12,2.0,1,2.0,1,2.0,1
5851,min_diffuse,10,30,3,3,0.05,0.95,0.9118433622630276,7,2.0,1,2.0,1,2.0,1
5852,min_diffuse,10,30,3,3,0.05,0.95,0.8733672125881673,21,3.0,1,3.0,1,3.0,1
5853,min_diffuse,10,30,3,3,0.05,0.95,0.9039761581777864,12,2.0,0,2.0,0,1.0,1
5854,min_diffuse,10,30,3,3,0.05,0.95,0.8950222919551635,9,2.0,1,2.0,1,2.0,1
5855,min_diffuse,10,30,3,3,0.05,0.95,0.8329200995633262,3,1.0,1,2.0,0,2.0,0
5856,min_diffuse,10,30,3,3,0.05,0.95,0.8806510225818013,14,2.0,1,2.0,1,2.0,1
5857,min_diffuse,10,30,3,3,0.05,0.95,0.9085364809335096,19,3.0,0,2.0,1,2.0,1
5858,min_diffuse,10,30,3,3,0.05,0.95,0.8820030130957712,10,2.0,1,2.0,1,2.0,1
5859,min_diffuse,10,30,3,3,0.05,0.95,0.8040552850111804,3,1.0,1,2.0,0,2.0,0
5860,min_diffuse,10,30,3,3,0.05,0.95,0.7926231486636743,8,2.0,1,2.0,1,2.0,1
5861,min_diffuse,10,30,3,3,0.05,0.95,0.9437495064639864,11,2.0,1,2.0,1,2.0,1
5862,min_diffuse,10,30,3,3,0.05,0.95,0.9492183359459851,23,3.0,1,3.0,1,3.0,1
5863,min_diffuse,10,30,3,3,0.05,0.95,0.9296107315867062,8,2.0,1,2.0,1,2.0,1
5864,min_diffuse,10,30,3,3,0.05,0.95,0.8799960032812257,2,1.0,1,1.0,1,2.0,0
5865,min_diffuse,10,30,3,3,0.05,0.95,0.940084024778314,22,3.0,1,3.0,1,3.0,1
5866,min_diffuse,10,30,3,3,0.05,0.95,0.9313446613005348,13,3.0,0,2.0,1,3.0,0
5867,min_diffuse,10,30,3,3,0.05,0.95,0.9300733102768264,9,2.0,1,2.0,1,2.0,1
5868,min_diffuse,10,30,3,3,0.05,0.95,0.9267906077185524,14,2.0,1,2.0,1,2.0,1
5869,min_diffuse,10,30,3,3,0.05,0.95,0.9441483241667752,9,2.0,1,2.0,1,2.0,1
5870,min_diffuse,10,30,3,3,0.05,0.95,0.8787586871245097,8,2.0,1,2.0,1,2.0,1
5871,min_diffuse,10,30,3,3,0.05,0.95,0.8018111012419505,5,2.0,1,2.0,1,2.0,1
5872,min_diffuse,10,30,3,3,0.05,0.95,0.9126671820960056,4,2.0,1,2.0,1,2.0,1
5873,min_diffuse,10,30,3,3,0.05,0.95,0.9191801765484414,76,4.0,1,4.0,1,4.0,1
5874,min_diffuse,10,30,3,3,0.05,0.95,0.889131034469994,13,2.0,1,2.0,1,2.0,1
5875,min_diffuse,10,30,3,3,0.05,0.95,0.8219214580628644,17,3.0,1,3.0,1,3.0,1
5876,min_diffuse,10,30,3,3,0.05,0.95,0.8770339383311713,27,2.0,1,2.0,1,2.0,1
5877,min_diffuse,10,30,3,3,0.05,0.95,0.9391192601619948,13,2.0,1,2.0,1,2.0,1
5878,min_diffuse,10,30,3,3,0.05,0.95,0.930979229197926,21,3.0,0,2.0,1,2.0,1
5879,min_diffuse,10,30,3,3,0.05,0.95,0.8573588989595873,10,2.0,1,2.0,1,2.0,1
5880,min_diffuse,10,30,3,3,0.05,0.95,0.6229637208346289,4,2.0,1,2.0,1,2.0,1
5881,min_diffuse,10,30,3,3,0.05,0.95,0.9253383949521342,5,2.0,1,2.0,1,2.0,1
5882,min_diffuse,10,30,3,3,0.05,0.95,0.921803769565868,11,2.0,1,2.0,1,3.0,0
5883,min_diffuse,10,30,3,3,0.05,0.95,0.8820080096859072,3,1.0,1,1.0,1,1.0,1
5884,min_diffuse,10,30,3,3,0.05,0.95,0.8750689020134456,4,2.0,0,1.0,1,2.0,0
5885,min_diffuse,10,30,3,3,0.05,0.95,0.8980719401800067,6,2.0,1,2.0,1,2.0,1
5886,min_diffuse,10,30,3,3,0.05,0.95,0.8767983503035384,13,2.0,1,2.0,1,2.0,1
5887,min_diffuse,10,30,3,3,0.05,0.95,0.8607619263943014,4,2.0,1,2.0,1,2.0,1
5888,min_diffuse,10,30,3,3,0.05,0.95,0.9016361258627994,19,3.0,0,2.0,1,2.0,1
5889,min_diffuse,10,30,3,3,0.05,0.95,0.8599185088579836,12,2.0,1,2.0,1,2.0,1
5890,min_diffuse,10,30,3,3,0.05,0.95,0.8965764709049718,8,2.0,1,2.0,1,2.0,1
5891,min_diffuse,10,30,3,3,0.05,0.95,0.919179741636954,21,3.0,1,3.0,1,3.0,1
5892,min_diffuse,10,30,3,3,0.05,0.95,0.8954200466378033,3,1.0,1,1.0,1,1.0,1
5893,min_diffuse,10,30,3,3,0.05,0.95,0.909570714725108,26,2.0,1,2.0,1,2.0,1
5894,min_diffuse,10,30,3,3,0.05,0.95,0.8275058554753194,21,3.0,0,3.0,0,2.0,1
5895,min_diffuse,10,30,3,3,0.05,0.95,0.915967888005486,16,3.0,1,3.0,1,3.0,1
5896,min_diffuse,10,30,3,3,0.05,0.95,0.8717857095535322,6,2.0,1,2.0,1,2.0,1
5897,min_diffuse,10,30,3,3,0.05,0.95,0.8153564003391305,3,1.0,1,1.0,1,2.0,0
5898,min_diffuse,10,30,3,3,0.05,0.95,0.9392924229254866,50,4.0,0,4.0,0,3.0,1
5899,min_diffuse,10,30,3,3,0.05,0.95,0.8666837361972767,15,2.0,1,2.0,1,2.0,1
5900,min_diffuse,10,30,3,3,0.05,0.95,0.9168635674183924,36,3.0,1,3.0,1,3.0,1
5901,min_diffuse,10,30,3,3,0.05,0.95,0.9394104429922632,34,5.0,0,4.0,1,4.0,1
5902,min_diffuse,10,30,3,3,0.05,0.95,0.8694945682877779,11,2.0,1,2.0,1,2.0,1
5903,min_diffuse,10,30,3,3,0.05,0.95,0.9176210238696948,7,2.0,1,2.0,1,2.0,1
5904,min_diffuse,10,30,3,3,0.05,0.95,0.8223377300048956,7,2.0,0,2.0,0,1.0,1
5905,min_diffuse,10,30,3,3,0.05,0.95,0.9033134982975094,26,3.0,0,3.0,0,2.0,1
5906,min_diffuse,10,30,3,3,0.05,0.95,0.9446997647862644,18,2.0,1,2.0,1,2.0,1
5907,min_diffuse,10,30,3,3,0.05,0.95,0.9202743278652028,12,2.0,1,2.0,1,2.0,1
5908,min_diffuse,10,30,3,3,0.05,0.95,0.9108883562991138,7,2.0,0,1.0,1,2.0,0
5909,min_diffuse,10,30,3,3,0.05,0.95,0.9185832249284532,35,3.0,0,3.0,0,2.0,1
5910,min_diffuse,10,30,3,3,0.05,0.95,0.9377727045143924,5,2.0,1,2.0,1,2.0,1
5911,min_diffuse,10,30,3,3,0.05,0.95,0.8158374901406757,11,2.0,1,2.0,1,2.0,1
5912,min_diffuse,10,30,3,3,0.05,0.95,0.8680429168538532,3,1.0,1,1.0,1,2.0,0
5913,min_diffuse,10,30,3,3,0.05,0.95,0.9362191078338896,20,3.0,1,3.0,1,3.0,1
5914,min_diffuse,10,30,3,3,0.05,0.95,0.7229348946725532,5,2.0,1,2.0,1,2.0,1
5915,min_diffuse,10,30,3,3,0.05,0.95,0.5707218277806904,2,1.0,1,1.0,1,1.0,1
5916,min_diffuse,10,30,3,3,0.05,0.95,0.8888240095039632,5,2.0,1,2.0,1,2.0,1
5917,min_diffuse,10,30,3,3,0.05,0.95,0.8612666765710357,5,2.0,1,2.0,1,2.0,1
5918,min_diffuse,10,30,3,3,0.05,0.95,0.8040702544727278,9,2.0,1,2.0,1,2.0,1
5919,min_diffuse,10,30,3,3,0.05,0.95,0.9466433348116272,13,2.0,1,2.0,1,2.0,1
5920,min_diffuse,10,30,3,3,0.05,0.95,0.9132228306030146,13,2.0,1,2.0,1,2.0,1
5921,min_diffuse,10,30,3,3,0.05,0.95,0.5572913045384176,4,2.0,0,1.0,1,1.0,1
5922,min_diffuse,10,30,3,3,0.05,0.95,0.9036841232927686,6,2.0,1,2.0,1,2.0,1
5923,min_diffuse,10,30,3,3,0.05,0.95,0.8744897015185,11,2.0,1,2.0,1,2.0,1
5924,min_diffuse,10,30,3,3,0.05,0.95,0.6880851697050645,4,2.0,0,1.0,1,1.0,1
5925,min_diffuse,10,30,3,3,0.05,0.95,0.8765163930927192,40,3.0,1,3.0,1,3.0,1
5926,min_diffuse,10,30,3,3,0.05,0.95,0.9466089683427982,44,3.0,1,3.0,1,3.0,1
5927,min_diffuse,10,30,3,3,0.05,0.95,0.8756452233433459,16,3.0,0,3.0,0,2.0,1
5928,min_diffuse,10,30,3,3,0.05,0.95,0.9483686438782084,18,2.0,1,2.0,1,2.0,1
5929,min_diffuse,10,30,3,3,0.05,0.95,0.9124052790934052,6,2.0,1,2.0,1,2.0,1
5930,min_diffuse,10,30,3,3,0.05,0.95,0.8023054986009024,19,3.0,0,2.0,1,2.0,1
5931,min_diffuse,10,30,3,3,0.05,0.95,0.9276634906653002,12,2.0,1,2.0,1,2.0,1
5932,min_diffuse,10,30,3,3,0.05,0.95,0.9191060265700388,14,3.0,0,2.0,1,3.0,0
5933,min_diffuse,10,30,3,3,0.05,0.95,0.785657841927911,3,1.0,1,2.0,0,2.0,0
5934,min_diffuse,10,30,3,3,0.05,0.95,0.7773688082905528,5,2.0,1,2.0,1,2.0,1
5935,min_diffuse,10,30,3,3,0.05,0.95,0.8794944638245726,6,2.0,1,2.0,1,2.0,1
5936,min_diffuse,10,30,3,3,0.05,0.95,0.8380437610036692,5,2.0,1,2.0,1,2.0,1
5937,min_diffuse,10,30,3,3,0.05,0.95,0.8717040139190382,6,2.0,0,2.0,0,1.0,1
5938,min_diffuse,10,30,3,3,0.05,0.95,0.949322696106939,26,3.0,1,3.0,1,3.0,1
5939,min_diffuse,10,30,3,3,0.05,0.95,0.8867071550631477,3,1.0,1,1.0,1,2.0,0
5940,min_diffuse,10,30,3,3,0.05,0.95,0.9226822913294076,23,3.0,0,2.0,1,3.0,0
5941,min_diffuse,10,30,3,3,0.05,0.95,0.93672491091327,16,3.0,0,3.0,0,2.0,1
5942,min_diffuse,10,30,3,3,0.05,0.95,0.9024396805174248,5,2.0,1,2.0,1,2.0,1
5943,min_diffuse,10,30,3,3,0.05,0.95,0.8994247798911709,10,2.0,1,2.0,1,2.0,1
5944,min_diffuse,10,30,3,3,0.05,0.95,0.9035492599237684,9,2.0,0,2.0,0,1.0,1
5945,min_diffuse,10,30,3,3,0.05,0.95,0.7827909031722241,4,2.0,1,2.0,1,2.0,1
5946,min_diffuse,10,30,3,3,0.05,0.95,0.81662015299642,9,2.0,1,2.0,1,2.0,1
5947,min_diffuse,10,30,3,3,0.05,0.95,0.8707908557789993,4,2.0,1,2.0,1,2.0,1
5948,min_diffuse,10,30,3,3,0.05,0.95,0.8286470914599744,20,3.0,1,3.0,1,3.0,1
5949,min_diffuse,10,30,3,3,0.05,0.95,0.8117006987022903,11,2.0,1,2.0,1,2.0,1
5950,min_diffuse,10,30,3,3,0.05,0.95,0.905963977214884,13,3.0,1,3.0,1,3.0,1
5951,min_diffuse,10,30,3,3,0.05,0.95,0.7912827850896222,5,2.0,0,1.0,1,1.0,1
5952,min_diffuse,10,30,3,3,0.05,0.95,0.7758434113546087,20,3.0,0,2.0,1,2.0,1
5953,min_diffuse,10,30,3,3,0.05,0.95,0.855856349915965,13,2.0,1,2.0,1,2.0,1
5954,min_diffuse,10,30,3,3,0.05,0.95,0.921148882033561,25,3.0,1,3.0,1,3.0,1
5955,min_diffuse,10,30,3,3,0.05,0.95,0.7020229733860451,2,1.0,1,1.0,1,1.0,1
5956,min_diffuse,10,30,3,3,0.05,0.95,0.8963722457116703,12,2.0,1,2.0,1,2.0,1
5957,min_diffuse,10,30,3,3,0.05,0.95,0.8730348518372067,9,2.0,1,2.0,1,2.0,1
5958,min_diffuse,10,30,3,3,0.05,0.95,0.9391841144568978,16,2.0,1,2.0,1,2.0,1
5959,min_diffuse,10,30,3,3,0.05,0.95,0.9355163007758768,64,5.0,1,5.0,1,5.0,1
5960,min_diffuse,10,30,3,3,0.05,0.95,0.8090608337997753,9,2.0,1,2.0,1,2.0,1
5961,min_diffuse,10,30,3,3,0.05,0.95,0.8631059741709187,5,2.0,1,2.0,1,2.0,1
5962,min_diffuse,10,30,3,3,0.05,0.95,0.8238041838105932,7,2.0,1,2.0,1,2.0,1
5963,min_diffuse,10,30,3,3,0.05,0.95,0.8246401149054944,16,2.0,1,2.0,1,2.0,1
5964,min_diffuse,10,30,3,3,0.05,0.95,0.7573115743376376,4,2.0,1,2.0,1,2.0,1
5965,min_diffuse,10,30,3,3,0.05,0.95,0.8010981248136011,4,2.0,0,1.0,1,1.0,1
5966,min_diffuse,10,30,3,3,0.05,0.95,0.7585321979586819,4,2.0,1,2.0,1,2.0,1
5967,min_diffuse,10,30,3,3,0.05,0.95,0.9470554221484516,38,4.0,0,3.0,1,3.0,1
5968,min_diffuse,10,30,3,3,0.05,0.95,0.9354565633025016,21,3.0,0,2.0,1,2.0,1
5969,min_diffuse,10,30,3,3,0.05,0.95,0.8291881131708296,14,2.0,1,2.0,1,2.0,1
5970,min_diffuse,10,30,3,3,0.05,0.95,0.9230302203140556,6,2.0,1,2.0,1,2.0,1
5971,min_diffuse,10,30,3,3,0.05,0.95,0.9490969168571676,14,3.0,0,3.0,0,2.0,1
5972,min_diffuse,10,30,3,3,0.05,0.95,0.6991212098186269,2,1.0,1,1.0,1,1.0,1
5973,min_diffuse,10,30,3,3,0.05,0.95,0.9269354991310994,4,2.0,1,2.0,1,2.0,1
5974,min_diffuse,10,30,3,3,0.05,0.95,0.9449763584005306,27,3.0,1,3.0,1,3.0,1
5975,min_diffuse,10,30,3,3,0.05,0.95,0.8338468836158281,3,1.0,1,1.0,1,1.0,1
5976,min_diffuse,10,30,3,3,0.05,0.95,0.9012661590882992,3,1.0,1,1.0,1,2.0,0
5977,min_diffuse,10,30,3,3,0.05,0.95,0.8735957779172919,30,3.0,1,3.0,1,3.0,1
5978,min_diffuse,10,30,3,3,0.05,0.95,0.7345813086290143,6,2.0,1,2.0,1,2.0,1
5979,min_diffuse,10,30,3,3,0.05,0.95,0.9341314669348072,23,3.0,1,3.0,1,3.0,1
5980,min_diffuse,10,30,3,3,0.05,0.95,0.7118086296931341,3,1.0,1,1.0,1,1.0,1
5981,min_diffuse,10,30,3,3,0.05,0.95,0.940668834036532,10,2.0,1,3.0,0,3.0,0
5982,min_diffuse,10,30,3,3,0.05,0.95,0.9122390524240916,4,2.0,0,1.0,1,2.0,0
5983,min_diffuse,10,30,3,3,0.05,0.95,0.9442372773415436,20,3.0,0,2.0,1,2.0,1
5984,min_diffuse,10,30,3,3,0.05,0.95,0.9468167199796746,13,3.0,0,2.0,1,2.0,1
5985,min_diffuse,10,30,3,3,0.05,0.95,0.8760958952845874,7,2.0,1,2.0,1,2.0,1
5986,min_diffuse,10,30,3,3,0.05,0.95,0.8045836703843672,4,2.0,0,1.0,1,1.0,1
5987,min_diffuse,10,30,3,3,0.05,0.95,0.8634970893083674,8,2.0,1,2.0,1,2.0,1
5988,min_diffuse,10,30,3,3,0.05,0.95,0.9100913921598645,2,1.0,1,1.0,1,1.0,1
5989,min_diffuse,10,30,3,3,0.05,0.95,0.926074946442344,16,2.0,1,2.0,1,2.0,1
5990,min_diffuse,10,30,3,3,0.05,0.95,0.9337650171575076,16,2.0,1,2.0,1,2.0,1
5991,min_diffuse,10,30,3,3,0.05,0.95,0.9126449057713144,18,2.0,1,2.0,1,2.0,1
5992,min_diffuse,10,30,3,3,0.05,0.95,0.5858076097137791,5,2.0,0,1.0,1,1.0,1
5993,min_diffuse,10,30,3,3,0.05,0.95,0.9336624425321242,20,3.0,0,2.0,1,2.0,1
5994,min_diffuse,10,30,3,3,0.05,0.95,0.8388249825568781,13,2.0,1,2.0,1,2.0,1
5995,min_diffuse,10,30,3,3,0.05,0.95,0.8843810861879039,8,2.0,1,2.0,1,2.0,1
5996,min_diffuse,10,30,3,3,0.05,0.95,0.9477274609705468,21,3.0,1,3.0,1,3.0,1
5997,min_diffuse,10,30,3,3,0.05,0.95,0.902125295355254,19,3.0,1,3.0,1,3.0,1
5998,min_diffuse,10,30,3,3,0.05,0.95,0.9159809177711442,10,2.0,1,2.0,1,2.0,1
5999,min_diffuse,10,30,3,3,0.05,0.95,0.6656881881561835,6,2.0,1,2.0,1,2.0,1
6000,min_diffuse,10,30,3,3,0.05,0.95,0.9427085478884694,12,2.0,1,2.0,1,2.0,1
6001,min_diffuse,10,30,3,3,0.05,0.95,0.9245500114545308,11,2.0,1,2.0,1,2.0,1
6002,min_diffuse,10,30,3,3,0.05,0.95,0.8146899682269938,9,2.0,1,2.0,1,2.0,1
6003,min_diffuse,10,30,3,3,0.05,0.95,0.7320791428133276,7,2.0,1,2.0,1,2.0,1
6004,min_diffuse,10,30,3,3,0.05,0.95,0.875700542360006,8,2.0,1,2.0,1,2.0,1
6005,min_diffuse,10,30,3,3,0.05,0.95,0.8527859069334645,11,2.0,1,2.0,1,2.0,1
6006,min_diffuse,10,30,3,3,0.05,0.95,0.9317688769364824,14,3.0,0,3.0,0,2.0,1
6007,min_diffuse,10,30,3,3,0.05,0.95,0.8372136274736185,21,3.0,0,3.0,0,2.0,1
6008,min_diffuse,10,30,3,3,0.05,0.95,0.8611154867389368,13,2.0,1,2.0,1,2.0,1
6009,min_diffuse,10,30,3,3,0.05,0.95,0.909235999179048,11,2.0,1,2.0,1,2.0,1
6010,min_diffuse,10,30,3,3,0.05,0.95,0.6099878968263797,3,1.0,1,1.0,1,1.0,1
6011,min_diffuse,10,30,3,3,0.05,0.95,0.8379672694424325,6,2.0,1,2.0,1,2.0,1
6012,min_diffuse,10,30,3,3,0.05,0.95,0.9424688680151644,10,2.0,1,2.0,1,2.0,1
6013,min_diffuse,10,30,3,3,0.05,0.95,0.8256607415011611,3,1.0,1,2.0,0,2.0,0
6014,min_diffuse,10,30,3,3,0.05,0.95,0.7516066270820162,2,1.0,1,1.0,1,2.0,0
6015,min_diffuse,10,30,3,3,0.05,0.95,0.9410697383471716,10,2.0,1,2.0,1,2.0,1
6016,min_diffuse,10,30,3,3,0.05,0.95,0.9245274324256372,32,4.0,0,3.0,1,3.0,1
6017,min_diffuse,10,30,3,3,0.05,0.95,0.8825536147152383,10,3.0,0,3.0,0,2.0,1
6018,min_diffuse,10,30,3,3,0.05,0.95,0.9224818657590932,31,3.0,1,3.0,1,3.0,1
6019,min_diffuse,10,30,3,3,0.05,0.95,0.8729204304664505,9,2.0,0,2.0,0,1.0,1
6020,min_diffuse,10,30,3,3,0.05,0.95,0.8407499234674031,7,2.0,1,2.0,1,2.0,1
6021,min_diffuse,10,30,3,3,0.05,0.95,0.8288695491281652,3,1.0,1,2.0,0,2.0,0
6022,min_diffuse,10,30,3,3,0.05,0.95,0.7339938690906281,5,2.0,1,2.0,1,2.0,1
6023,min_diffuse,10,30,3,3,0.05,0.95,0.891500207600205,15,3.0,0,2.0,1,2.0,1
6024,min_diffuse,10,30,3,3,0.05,0.95,0.878003916807263,10,2.0,1,2.0,1,2.0,1
6025,min_diffuse,10,30,3,3,0.05,0.95,0.8610302521501128,8,2.0,1,2.0,1,2.0,1
6026,min_diffuse,10,30,3,3,0.05,0.95,0.910680053196146,4,2.0,1,2.0,1,2.0,1
6027,min_diffuse,10,30,3,3,0.05,0.95,0.9303871281611672,14,2.0,1,2.0,1,3.0,0
6028,min_diffuse,10,30,3,3,0.05,0.95,0.9140867272022212,11,2.0,1,2.0,1,2.0,1
6029,min_diffuse,10,30,3,3,0.05,0.95,0.9158426040313364,15,3.0,0,2.0,1,2.0,1
6030,min_diffuse,10,30,3,3,0.05,0.95,0.8239237226540075,6,2.0,1,2.0,1,2.0,1
6031,min_diffuse,10,30,3,3,0.05,0.95,0.879567678526118,14,3.0,0,2.0,1,2.0,1
6032,min_diffuse,10,30,3,3,0.05,0.95,0.9485601050842808,18,3.0,0,2.0,1,3.0,0
6033,min_diffuse,10,30,3,3,0.05,0.95,0.8479652712933875,8,2.0,1,2.0,1,2.0,1
6034,min_diffuse,10,30,3,3,0.05,0.95,0.946589083239888,12,3.0,1,3.0,1,3.0,1
6035,min_diffuse,10,30,3,3,0.05,0.95,0.9395825238804628,6,2.0,1,2.0,1,2.0,1
6036,min_diffuse,10,30,3,3,0.05,0.95,0.8555862435748733,10,2.0,1,2.0,1,2.0,1
6037,min_diffuse,10,30,3,3,0.05,0.95,0.9032033137405424,4,2.0,1,2.0,1,2.0,1
6038,min_diffuse,10,30,3,3,0.05,0.95,0.6254747282063736,5,2.0,1,2.0,1,2.0,1
6039,min_diffuse,10,30,3,3,0.05,0.95,0.8807236036659616,13,2.0,1,2.0,1,2.0,1
6040,min_diffuse,10,30,3,3,0.05,0.95,0.8825367257995784,17,3.0,1,3.0,1,3.0,1
6041,min_diffuse,10,30,3,3,0.05,0.95,0.9395530695307376,46,5.0,1,5.0,1,5.0,1
6042,min_diffuse,10,30,3,3,0.05,0.95,0.9413017179653786,10,2.0,1,2.0,1,2.0,1
6043,min_diffuse,10,30,3,3,0.05,0.95,0.8421965948860511,4,2.0,0,1.0,1,2.0,0
6044,min_diffuse,10,30,3,3,0.05,0.95,0.9255165949572008,19,3.0,0,2.0,1,3.0,0
6045,min_diffuse,10,30,3,3,0.05,0.95,0.8559742946709307,3,1.0,1,1.0,1,1.0,1
6046,min_diffuse,10,30,3,3,0.05,0.95,0.7870661633642321,2,1.0,1,1.0,1,1.0,1
6047,min_diffuse,10,30,3,3,0.05,0.95,0.919654463706884,5,2.0,1,2.0,1,2.0,1
6048,min_diffuse,10,30,3,3,0.05,0.95,0.833125669369568,12,2.0,1,2.0,1,2.0,1
6049,min_diffuse,10,30,3,3,0.05,0.95,0.8434486152396115,7,2.0,1,2.0,1,2.0,1
6050,min_diffuse,10,30,3,3,0.05,0.95,0.8833441916525663,17,3.0,0,2.0,1,2.0,1
6051,min_diffuse,10,30,3,3,0.05,0.95,0.8709012993874695,8,2.0,0,2.0,0,1.0,1
6052,min_diffuse,10,30,3,3,0.05,0.95,0.9453362043692471,32,3.0,1,3.0,1,3.0,1
6053,min_diffuse,10,30,3,3,0.05,0.95,0.9357944234670892,30,3.0,1,3.0,1,3.0,1
6054,min_diffuse,10,30,3,3,0.05,0.95,0.8301959457532074,8,2.0,1,2.0,1,2.0,1
6055,min_diffuse,10,30,3,3,0.05,0.95,0.877684967889584,9,2.0,1,2.0,1,2.0,1
6056,min_diffuse,10,30,3,3,0.05,0.95,0.877948974606399,3,1.0,1,1.0,1,2.0,0
6057,min_diffuse,10,30,3,3,0.05,0.95,0.8469175406980316,5,2.0,0,1.0,1,2.0,0
6058,min_diffuse,10,30,3,3,0.05,0.95,0.798274825244322,10,2.0,1,2.0,1,2.0,1
6059,min_diffuse,10,30,3,3,0.05,0.95,0.8609220114387706,6,2.0,1,2.0,1,2.0,1
6060,min_diffuse,10,30,3,3,0.05,0.95,0.6991831933766739,4,2.0,1,2.0,1,2.0,1
6061,min_diffuse,10,30,3,3,0.05,0.95,0.7587661108270378,16,2.0,1,2.0,1,2.0,1
6062,min_diffuse,10,30,3,3,0.05,0.95,0.7465909759632239,7,2.0,0,2.0,0,1.0,1
6063,min_diffuse,10,30,3,3,0.05,0.95,0.5340656139249985,3,1.0,1,1.0,1,1.0,1
6064,min_diffuse,10,30,3,3,0.05,0.95,0.9102069484244564,9,2.0,1,2.0,1,2.0,1
6065,min_diffuse,10,30,3,3,0.05,0.95,0.9470515102099244,28,4.0,0,3.0,1,4.0,0
6066,min_diffuse,10,30,3,3,0.05,0.95,0.9472640603159064,15,3.0,0,2.0,1,2.0,1
6067,min_diffuse,10,30,3,3,0.05,0.95,0.9245800447823428,27,3.0,1,3.0,1,3.0,1
6068,min_diffuse,10,30,3,3,0.05,0.95,0.9417579543474588,32,4.0,0,3.0,1,3.0,1
6069,min_diffuse,10,30,3,3,0.05,0.95,0.9487439113995976,58,4.0,0,4.0,0,3.0,1
6070,min_diffuse,10,30,3,3,0.05,0.95,0.6509824673132204,8,2.0,1,2.0,1,2.0,1
6071,min_diffuse,10,30,3,3,0.05,0.95,0.8918795298634602,10,2.0,1,2.0,1,2.0,1
6072,min_diffuse,10,30,3,3,0.05,0.95,0.8053198808183698,7,2.0,1,2.0,1,2.0,1
6073,min_diffuse,10,30,3,3,0.05,0.95,0.7322750751223974,3,1.0,1,1.0,1,1.0,1
6074,min_diffuse,10,30,3,3,0.05,0.95,0.9463129789378066,25,2.0,1,2.0,1,2.0,1
6075,min_diffuse,10,30,3,3,0.05,0.95,0.932408693981455,16,2.0,1,2.0,1,2.0,1
6076,min_diffuse,10,30,3,3,0.05,0.95,0.9334023535888212,5,2.0,1,2.0,1,2.0,1
6077,min_diffuse,10,30,3,3,0.05,0.95,0.8984946662809947,7,2.0,1,2.0,1,2.0,1
6078,min_diffuse,10,30,3,3,0.05,0.95,0.942755317019098,8,2.0,1,2.0,1,2.0,1
6079,min_diffuse,10,30,3,3,0.05,0.95,0.9377997373994392,15,3.0,1,3.0,1,3.0,1
6080,min_diffuse,10,30,3,3,0.05,0.95,0.8398758648654328,5,2.0,1,2.0,1,2.0,1
6081,min_diffuse,10,30,3,3,0.05,0.95,0.9069509810039076,11,2.0,1,2.0,1,3.0,0
6082,min_diffuse,10,30,3,3,0.05,0.95,0.899714557695789,5,2.0,1,2.0,1,2.0,1
6083,min_diffuse,10,30,3,3,0.05,0.95,0.9227641770578824,71,5.0,1,5.0,1,5.0,1
6084,min_diffuse,10,30,3,3,0.05,0.95,0.8185683581534892,11,2.0,1,2.0,1,2.0,1
6085,min_diffuse,10,30,3,3,0.05,0.95,0.913579668596378,12,3.0,1,3.0,1,3.0,1
6086,min_diffuse,10,30,3,3,0.05,0.95,0.8923521809834873,20,2.0,1,2.0,1,2.0,1
6087,min_diffuse,10,30,3,3,0.05,0.95,0.8022308935299883,10,2.0,1,2.0,1,2.0,1
6088,min_diffuse,10,30,3,3,0.05,0.95,0.9394830223351718,55,5.0,0,4.0,1,4.0,1
6089,min_diffuse,10,30,3,3,0.05,0.95,0.9491071315074402,27,4.0,1,4.0,1,4.0,1
6090,min_diffuse,10,30,3,3,0.05,0.95,0.9306637735786472,20,3.0,1,3.0,1,3.0,1
6091,min_diffuse,10,30,3,3,0.05,0.95,0.6052484478935583,8,2.0,1,2.0,1,2.0,1
6092,min_diffuse,10,30,3,3,0.05,0.95,0.939298685617146,18,3.0,1,3.0,1,3.0,1
6093,min_diffuse,10,30,3,3,0.05,0.95,0.920241816168148,10,2.0,1,2.0,1,3.0,0
6094,min_diffuse,10,30,3,3,0.05,0.95,0.9276249909657398,9,2.0,1,2.0,1,2.0,1
6095,min_diffuse,10,30,3,3,0.05,0.95,0.7640614381458745,5,2.0,0,1.0,1,1.0,1
6096,min_diffuse,10,30,3,3,0.05,0.95,0.8433744076097619,4,2.0,0,1.0,1,1.0,1
6097,min_diffuse,10,30,3,3,0.05,0.95,0.8428572675656871,10,2.0,1,2.0,1,2.0,1
6098,min_diffuse,10,30,3,3,0.05,0.95,0.9176699376919428,14,2.0,1,2.0,1,2.0,1
6099,min_diffuse,10,30,3,3,0.05,0.95,0.8175061264509212,6,2.0,1,2.0,1,2.0,1
6100,min_diffuse,10,30,3,3,0.05,0.95,0.7882626101193076,7,2.0,1,2.0,1,2.0,1
6101,min_diffuse,10,30,3,3,0.05,0.95,0.5924082580001492,3,1.0,1,2.0,0,2.0,0
6102,min_diffuse,10,30,3,3,0.05,0.95,0.9459141804083098,3,1.0,1,1.0,1,2.0,0
6103,min_diffuse,10,30,3,3,0.05,0.95,0.9362489858353052,11,2.0,1,2.0,1,2.0,1
6104,min_diffuse,10,30,3,3,0.05,0.95,0.8574120943937825,6,2.0,1,2.0,1,2.0,1
6105,min_diffuse,10,30,3,3,0.05,0.95,0.9485384467825002,3,1.0,1,2.0,0,2.0,0
6106,min_diffuse,10,30,3,3,0.05,0.95,0.7976959110778742,10,2.0,1,2.0,1,2.0,1
6107,min_diffuse,10,30,3,3,0.05,0.95,0.9402807624490824,15,3.0,0,2.0,1,3.0,0
6108,min_diffuse,10,30,3,3,0.05,0.95,0.7637248831942443,4,2.0,0,1.0,1,1.0,1
6109,min_diffuse,10,30,3,3,0.05,0.95,0.6906808600907851,11,2.0,1,2.0,1,2.0,1
6110,min_diffuse,10,30,3,3,0.05,0.95,0.913829976725465,10,2.0,1,2.0,1,2.0,1
6111,min_diffuse,10,30,3,3,0.05,0.95,0.9108626277625198,6,2.0,1,2.0,1,2.0,1
6112,min_diffuse,10,30,3,3,0.05,0.95,0.9097503948297816,12,2.0,1,2.0,1,3.0,0
6113,min_diffuse,10,30,3,3,0.05,0.95,0.9497674501353024,3,1.0,1,2.0,0,2.0,0
6114,min_diffuse,10,30,3,3,0.05,0.95,0.9185102673110273,19,2.0,1,2.0,1,2.0,1
6115,min_diffuse,10,30,3,3,0.05,0.95,0.9422705949618542,14,3.0,0,2.0,1,3.0,0
6116,min_diffuse,10,30,3,3,0.05,0.95,0.8961485521222458,7,2.0,0,2.0,0,1.0,1
6117,min_diffuse,10,30,3,3,0.05,0.95,0.87570363788594,9,2.0,1,2.0,1,2.0,1
6118,min_diffuse,10,30,3,3,0.05,0.95,0.90608882928849,38,3.0,1,3.0,1,3.0,1
6119,min_diffuse,10,30,3,3,0.05,0.95,0.9178744819316468,9,2.0,1,2.0,1,2.0,1
6120,min_diffuse,10,30,3,3,0.05,0.95,0.9343358390567366,9,2.0,1,2.0,1,2.0,1
6121,min_diffuse,10,30,3,3,0.05,0.95,0.7985982800490458,2,1.0,1,1.0,1,2.0,0
6122,min_diffuse,10,30,3,3,0.05,0.95,0.9047846878301956,10,2.0,1,2.0,1,2.0,1
6123,min_diffuse,10,30,3,3,0.05,0.95,0.8552797166573003,8,2.0,1,2.0,1,2.0,1
6124,min_diffuse,10,30,3,3,0.05,0.95,0.74863019382734,5,2.0,1,2.0,1,2.0,1
6125,min_diffuse,10,30,3,3,0.05,0.95,0.917306525488984,6,2.0,1,2.0,1,2.0,1
6126,min_diffuse,10,30,3,3,0.05,0.95,0.8847733405840711,17,3.0,0,2.0,1,2.0,1
6127,min_diffuse,10,30,3,3,0.05,0.95,0.8697083465094079,8,2.0,1,2.0,1,2.0,1
6128,min_diffuse,10,30,3,3,0.05,0.95,0.6718981330957361,6,2.0,1,2.0,1,2.0,1
6129,min_diffuse,10,30,3,3,0.05,0.95,0.917035603882931,5,2.0,1,2.0,1,2.0,1
6130,min_diffuse,10,30,3,3,0.05,0.95,0.903954508651691,11,2.0,1,2.0,1,2.0,1
6131,min_diffuse,10,30,3,3,0.05,0.95,0.9042059388319892,31,3.0,1,3.0,1,3.0,1
6132,min_diffuse,10,30,3,3,0.05,0.95,0.8761709422984748,12,2.0,1,2.0,1,2.0,1
6133,min_diffuse,10,30,3,3,0.05,0.95,0.9266736746053172,24,3.0,0,3.0,0,2.0,1
6134,min_diffuse,10,30,3,3,0.05,0.95,0.8143480201359711,12,2.0,1,2.0,1,2.0,1
6135,min_diffuse,10,30,3,3,0.05,0.95,0.8910532661713754,2,1.0,1,1.0,1,1.0,1
6136,min_diffuse,10,30,3,3,0.05,0.95,0.9124732403331968,10,2.0,1,2.0,1,2.0,1
6137,min_diffuse,10,30,3,3,0.05,0.95,0.882542507176034,4,2.0,0,1.0,1,1.0,1
6138,min_diffuse,10,30,3,3,0.05,0.95,0.8711425111243895,17,2.0,1,2.0,1,2.0,1
6139,min_diffuse,10,30,3,3,0.05,0.95,0.918371750770396,11,2.0,1,2.0,1,2.0,1
6140,min_diffuse,10,30,3,3,0.05,0.95,0.9382207445292914,10,2.0,1,3.0,0,3.0,0
6141,min_diffuse,10,30,3,3,0.05,0.95,0.860943400204971,4,2.0,1,2.0,1,2.0,1
6142,min_diffuse,10,30,3,3,0.05,0.95,0.9493131653798196,28,3.0,1,3.0,1,3.0,1
6143,min_diffuse,10,30,3,3,0.05,0.95,0.888362214866362,6,2.0,1,2.0,1,2.0,1
6144,min_diffuse,10,30,3,3,0.05,0.95,0.8895365119755368,9,2.0,1,2.0,1,2.0,1
6145,min_diffuse,10,30,3,3,0.05,0.95,0.6791600614008677,2,1.0,1,1.0,1,1.0,1
6146,min_diffuse,10,30,3,3,0.05,0.95,0.920952215438578,25,3.0,1,3.0,1,3.0,1
6147,min_diffuse,10,30,3,3,0.05,0.95,0.8788516028494523,7,2.0,1,2.0,1,2.0,1
6148,min_diffuse,10,30,3,3,0.05,0.95,0.908746851740475,13,2.0,1,2.0,1,2.0,1
6149,min_diffuse,10,30,3,3,0.05,0.95,0.9033330124233432,10,2.0,1,2.0,1,2.0,1
6150,min_diffuse,10,30,3,3,0.05,0.95,0.9203151657407188,14,2.0,1,2.0,1,2.0,1
6151,min_diffuse,10,30,3,3,0.05,0.95,0.8650085685704086,18,3.0,0,3.0,0,2.0,1
6152,min_diffuse,10,30,3,3,0.05,0.95,0.8335123548537919,6,2.0,1,2.0,1,2.0,1
6153,min_diffuse,10,30,3,3,0.05,0.95,0.7711726110460596,4,2.0,0,1.0,1,2.0,0
6154,min_diffuse,10,30,3,3,0.05,0.95,0.8655683788913734,15,3.0,0,2.0,1,2.0,1
6155,min_diffuse,10,30,3,3,0.05,0.95,0.927572501834458,41,3.0,1,3.0,1,3.0,1
6156,min_diffuse,10,30,3,3,0.05,0.95,0.8540739678824903,4,2.0,1,2.0,1,2.0,1
6157,min_diffuse,10,30,3,3,0.05,0.95,0.9472630401270544,5,2.0,1,2.0,1,2.0,1
6158,min_diffuse,10,30,3,3,0.05,0.95,0.8937056787023285,12,2.0,1,2.0,1,2.0,1
6159,min_diffuse,10,30,3,3,0.05,0.95,0.9055695333049032,4,2.0,1,2.0,1,2.0,1
6160,min_diffuse,10,30,3,3,0.05,0.95,0.9329776133174984,6,2.0,1,2.0,1,2.0,1
6161,min_diffuse,10,30,3,3,0.05,0.95,0.8505518209896411,11,2.0,1,2.0,1,2.0,1
6162,min_diffuse,10,30,3,3,0.05,0.95,0.8005740695253651,4,2.0,0,1.0,1,1.0,1
6163,min_diffuse,10,30,3,3,0.05,0.95,0.9137258202080596,8,2.0,1,2.0,1,2.0,1
6164,min_diffuse,10,30,3,3,0.05,0.95,0.941721067910156,11,2.0,1,2.0,1,2.0,1
6165,min_diffuse,10,30,3,3,0.05,0.95,0.8535845342720637,10,2.0,1,2.0,1,2.0,1
6166,min_diffuse,10,30,3,3,0.05,0.95,0.9176723599364216,11,2.0,1,2.0,1,2.0,1
6167,min_diffuse,10,30,3,3,0.05,0.95,0.7161066546334136,3,1.0,1,1.0,1,1.0,1
6168,min_diffuse,10,30,3,3,0.05,0.95,0.8883109642140956,4,2.0,0,1.0,1,2.0,0
6169,min_diffuse,10,30,3,3,0.05,0.95,0.9455569268540857,10,2.0,1,2.0,1,3.0,0
6170,min_diffuse,10,30,3,3,0.05,0.95,0.874674643272279,4,2.0,1,2.0,1,2.0,1
6171,min_diffuse,10,30,3,3,0.05,0.95,0.8777049733756936,10,2.0,1,2.0,1,3.0,0
6172,min_diffuse,10,30,3,3,0.05,0.95,0.6112170488900144,6,2.0,1,2.0,1,2.0,1
6173,min_diffuse,10,30,3,3,0.05,0.95,0.9459557999258624,32,4.0,0,3.0,1,4.0,0
6174,min_diffuse,10,30,3,3,0.05,0.95,0.9343995358099998,39,3.0,1,3.0,1,3.0,1
6175,min_diffuse,10,30,3,3,0.05,0.95,0.9446136138632772,10,2.0,1,2.0,1,2.0,1
6176,min_diffuse,10,30,3,3,0.05,0.95,0.9359555104152932,14,3.0,1,3.0,1,3.0,1
6177,min_diffuse,10,30,3,3,0.05,0.95,0.9287754815159712,12,2.0,1,2.0,1,2.0,1
6178,min_diffuse,10,30,3,3,0.05,0.95,0.8575283341508783,4,2.0,1,2.0,1,2.0,1
6179,min_diffuse,10,30,3,3,0.05,0.95,0.8598946273165641,4,2.0,0,1.0,1,1.0,1
6180,min_diffuse,10,30,3,3,0.05,0.95,0.8993807813620491,16,3.0,0,2.0,1,3.0,0
6181,min_diffuse,10,30,3,3,0.05,0.95,0.9418202042400556,97,5.0,1,5.0,1,5.0,1
6182,min_diffuse,10,30,3,3,0.05,0.95,0.821730839849891,8,2.0,1,2.0,1,2.0,1
6183,min_diffuse,10,30,3,3,0.05,0.95,0.7364512103312988,6,2.0,1,2.0,1,2.0,1
6184,min_diffuse,10,30,3,3,0.05,0.95,0.9183815749830468,12,2.0,1,2.0,1,2.0,1
6185,min_diffuse,10,30,3,3,0.05,0.95,0.834678623571959,8,2.0,1,3.0,0,2.0,1
6186,min_diffuse,10,30,3,3,0.05,0.95,0.6621137510795628,4,2.0,1,2.0,1,2.0,1
6187,min_diffuse,10,30,3,3,0.05,0.95,0.8432634110549433,12,2.0,1,2.0,1,2.0,1
6188,min_diffuse,10,30,3,3,0.05,0.95,0.7115225882964933,4,2.0,0,1.0,1,1.0,1
6189,min_diffuse,10,30,3,3,0.05,0.95,0.9372312609725932,20,3.0,1,3.0,1,3.0,1
6190,min_diffuse,10,30,3,3,0.05,0.95,0.7724774125750566,10,2.0,1,2.0,1,2.0,1
6191,min_diffuse,10,30,3,3,0.05,0.95,0.9241658807221732,13,2.0,1,2.0,1,3.0,0
6192,min_diffuse,10,30,3,3,0.05,0.95,0.9077200608038672,8,2.0,1,2.0,1,2.0,1
6193,min_diffuse,10,30,3,3,0.05,0.95,0.9233118415672866,24,3.0,1,3.0,1,3.0,1
6194,min_diffuse,10,30,3,3,0.05,0.95,0.8143763481374191,13,2.0,1,2.0,1,2.0,1
6195,min_diffuse,10,30,3,3,0.05,0.95,0.869528441476118,6,2.0,0,2.0,0,1.0,1
6196,min_diffuse,10,30,3,3,0.05,0.95,0.8939147494516413,15,2.0,1,2.0,1,2.0,1
6197,min_diffuse,10,30,3,3,0.05,0.95,0.804159065482219,13,2.0,1,2.0,1,2.0,1
6198,min_diffuse,10,30,3,3,0.05,0.95,0.9482606610179896,98,7.0,1,7.0,1,7.0,1
6199,min_diffuse,10,30,3,3,0.05,0.95,0.8020640857757946,10,2.0,1,2.0,1,2.0,1
6200,min_diffuse,10,30,3,3,0.05,0.95,0.930902568984129,6,2.0,1,2.0,1,2.0,1
6201,min_diffuse,10,30,3,3,0.05,0.95,0.8253248534685307,6,2.0,1,2.0,1,2.0,1
6202,min_diffuse,10,30,3,3,0.05,0.95,0.7540994246367733,5,2.0,1,2.0,1,2.0,1
6203,min_diffuse,10,30,3,3,0.05,0.95,0.8058961519089347,3,1.0,1,1.0,1,2.0,0
6204,min_diffuse,10,30,3,3,0.05,0.95,0.8957996216691141,7,2.0,1,2.0,1,2.0,1
6205,min_diffuse,10,30,3,3,0.05,0.95,0.9311038240907904,13,3.0,0,2.0,1,2.0,1
6206,min_diffuse,10,30,3,3,0.05,0.95,0.9433821951730827,55,4.0,0,3.0,1,3.0,1
6207,min_diffuse,10,30,3,3,0.05,0.95,0.8881995592807617,11,2.0,1,2.0,1,2.0,1
6208,min_diffuse,10,30,3,3,0.05,0.95,0.9428954728147432,11,2.0,1,2.0,1,2.0,1
6209,min_diffuse,10,30,3,3,0.05,0.95,0.8736605643039586,4,2.0,1,2.0,1,2.0,1
6210,min_diffuse,10,30,3,3,0.05,0.95,0.7863933071122959,6,2.0,1,2.0,1,2.0,1
6211,min_diffuse,10,30,3,3,0.05,0.95,0.8798733129449317,9,2.0,1,2.0,1,2.0,1
6212,min_diffuse,10,30,3,3,0.05,0.95,0.6515873633361217,3,1.0,1,2.0,0,2.0,0
6213,min_diffuse,10,30,3,3,0.05,0.95,0.8753402959484764,26,3.0,1,3.0,1,3.0,1
6214,min_diffuse,10,30,3,3,0.05,0.95,0.940008817684984,17,3.0,0,2.0,1,2.0,1
6215,min_diffuse,10,30,3,3,0.05,0.95,0.6282578550244773,5,2.0,1,2.0,1,2.0,1
6216,min_diffuse,10,30,3,3,0.05,0.95,0.8838212257462097,5,2.0,0,1.0,1,2.0,0
6217,min_diffuse,10,30,3,3,0.05,0.95,0.9253874057134464,5,2.0,1,2.0,1,2.0,1
6218,min_diffuse,10,30,3,3,0.05,0.95,0.9334092486834876,12,2.0,1,2.0,1,2.0,1
6219,min_diffuse,10,30,3,3,0.05,0.95,0.845226023190997,7,2.0,0,2.0,0,1.0,1
6220,min_diffuse,10,30,3,3,0.05,0.95,0.8930984862441538,4,2.0,0,1.0,1,1.0,1
6221,min_diffuse,10,30,3,3,0.05,0.95,0.9148581954344908,17,4.0,0,3.0,1,3.0,1
6222,min_diffuse,10,30,3,3,0.05,0.95,0.9064000115607652,23,3.0,1,3.0,1,3.0,1
6223,min_diffuse,10,30,3,3,0.05,0.95,0.9347574015457132,14,2.0,1,2.0,1,2.0,1
6224,min_diffuse,10,30,3,3,0.05,0.95,0.7983004783113375,13,2.0,1,2.0,1,3.0,0
6225,min_diffuse,10,30,3,3,0.05,0.95,0.9340803307401896,27,4.0,0,3.0,1,4.0,0
6226,min_diffuse,10,30,3,3,0.05,0.95,0.8875407094179099,13,2.0,1,2.0,1,3.0,0
6227,min_diffuse,10,30,3,3,0.05,0.95,0.9366027342380636,13,3.0,1,3.0,1,3.0,1
6228,min_diffuse,10,30,3,3,0.05,0.95,0.8843433925252624,6,2.0,1,2.0,1,2.0,1
6229,min_diffuse,10,30,3,3,0.05,0.95,0.9448332408714704,29,3.0,0,3.0,0,2.0,1
6230,min_diffuse,10,30,3,3,0.05,0.95,0.9335766973784424,11,2.0,1,2.0,1,2.0,1
6231,min_diffuse,10,30,3,3,0.05,0.95,0.9452741699294882,4,2.0,0,1.0,1,2.0,0
6232,min_diffuse,10,30,3,3,0.05,0.95,0.8314300619387263,9,2.0,1,2.0,1,3.0,0
6233,min_diffuse,10,30,3,3,0.05,0.95,0.7760314012328222,4,2.0,0,1.0,1,1.0,1
6234,min_diffuse,10,30,3,3,0.05,0.95,0.7841743753896548,3,1.0,1,2.0,0,2.0,0
6235,min_diffuse,10,30,3,3,0.05,0.95,0.750464089551995,3,1.0,1,1.0,1,1.0,1
6236,min_diffuse,10,30,3,3,0.05,0.95,0.8053169062470802,10,2.0,1,2.0,1,2.0,1
6237,min_diffuse,10,30,3,3,0.05,0.95,0.9016541300816532,15,3.0,0,2.0,1,3.0,0
6238,min_diffuse,10,30,3,3,0.05,0.95,0.5151253584103995,4,2.0,0,1.0,1,1.0,1
6239,min_diffuse,10,30,3,3,0.05,0.95,0.804118202097287,9,2.0,1,2.0,1,2.0,1
6240,min_diffuse,10,30,3,3,0.05,0.95,0.9423416650428754,15,2.0,1,2.0,1,2.0,1
6241,min_diffuse,10,30,3,3,0.05,0.95,0.8898936077189642,9,2.0,1,2.0,1,2.0,1
6242,min_diffuse,10,30,3,3,0.05,0.95,0.866331016189203,4,2.0,0,1.0,1,1.0,1
6243,min_diffuse,10,30,3,3,0.05,0.95,0.9483683665921449,21,4.0,0,3.0,1,3.0,1
6244,min_diffuse,10,30,3,3,0.05,0.95,0.8576198297909154,11,2.0,1,2.0,1,2.0,1
6245,min_diffuse,10,30,3,3,0.05,0.95,0.7860610611081548,4,2.0,1,2.0,1,2.0,1
6246,min_diffuse,10,30,3,3,0.05,0.95,0.9387212237063112,6,2.0,1,2.0,1,2.0,1
6247,min_diffuse,10,30,3,3,0.05,0.95,0.9228936546844756,7,2.0,1,2.0,1,2.0,1
6248,min_diffuse,10,30,3,3,0.05,0.95,0.8142205300386905,4,2.0,0,1.0,1,2.0,0
6249,min_diffuse,10,30,3,3,0.05,0.95,0.9059463386212976,14,3.0,0,2.0,1,2.0,1
6250,min_diffuse,10,30,3,3,0.05,0.95,0.9380372032832393,6,2.0,1,2.0,1,2.0,1
6251,min_diffuse,10,30,3,3,0.05,0.95,0.8590459552551902,6,2.0,1,2.0,1,2.0,1
6252,min_diffuse,10,30,3,3,0.05,0.95,0.7668315062185985,3,1.0,1,1.0,1,1.0,1
6253,min_diffuse,10,30,3,3,0.05,0.95,0.7429650195780007,6,2.0,1,2.0,1,2.0,1
6254,min_diffuse,10,30,3,3,0.05,0.95,0.938319939201133,18,3.0,1,3.0,1,3.0,1
6255,min_diffuse,10,30,3,3,0.05,0.95,0.9484797982658336,8,2.0,1,3.0,0,3.0,0
6256,min_diffuse,10,30,3,3,0.05,0.95,0.9389820130379068,27,2.0,1,2.0,1,2.0,1
6257,min_diffuse,10,30,3,3,0.05,0.95,0.909917399154341,16,3.0,1,3.0,1,3.0,1
6258,min_diffuse,10,30,3,3,0.05,0.95,0.9252779181930704,5,2.0,1,2.0,1,2.0,1
6259,min_diffuse,10,30,3,3,0.05,0.95,0.8026097958354094,5,2.0,1,2.0,1,2.0,1
6260,min_diffuse,10,30,3,3,0.05,0.95,0.7865986863067791,5,2.0,1,2.0,1,2.0,1
6261,min_diffuse,10,30,3,3,0.05,0.95,0.8376044404333268,4,2.0,0,1.0,1,2.0,0
6262,min_diffuse,10,30,3,3,0.05,0.95,0.9069981857435434,5,2.0,1,2.0,1,2.0,1
6263,min_diffuse,10,30,3,3,0.05,0.95,0.8973755048844257,21,3.0,0,2.0,1,2.0,1
6264,min_diffuse,10,30,3,3,0.05,0.95,0.9038878109271584,31,4.0,0,3.0,1,3.0,1
6265,min_diffuse,10,30,3,3,0.05,0.95,0.860752432607285,3,1.0,1,2.0,0,2.0,0
6266,min_diffuse,10,30,3,3,0.05,0.95,0.6339189460215183,3,1.0,1,1.0,1,1.0,1
6267,min_diffuse,10,30,3,3,0.05,0.95,0.8931472746699441,7,2.0,1,2.0,1,2.0,1
6268,min_diffuse,10,30,3,3,0.05,0.95,0.6525042662046607,4,2.0,1,2.0,1,2.0,1
6269,min_diffuse,10,30,3,3,0.05,0.95,0.8406668750733344,7,2.0,1,2.0,1,2.0,1
6270,min_diffuse,10,30,3,3,0.05,0.95,0.941436959971476,8,2.0,1,2.0,1,2.0,1
6271,min_diffuse,10,30,3,3,0.05,0.95,0.9284625907274754,5,2.0,1,2.0,1,2.0,1
6272,min_diffuse,10,30,3,3,0.05,0.95,0.8646123119271324,10,2.0,1,2.0,1,2.0,1
6273,min_diffuse,10,30,3,3,0.05,0.95,0.9428315110768124,16,3.0,1,3.0,1,3.0,1
6274,min_diffuse,10,30,3,3,0.05,0.95,0.9299075753335844,29,3.0,1,3.0,1,3.0,1
6275,min_diffuse,10,30,3,3,0.05,0.95,0.9054898197340536,11,2.0,1,2.0,1,3.0,0
6276,min_diffuse,10,30,3,3,0.05,0.95,0.9285100777462776,23,3.0,0,2.0,1,2.0,1
6277,min_diffuse,10,30,3,3,0.05,0.95,0.7613372092426046,4,2.0,1,2.0,1,2.0,1
6278,min_diffuse,10,30,3,3,0.05,0.95,0.9394404353579634,17,3.0,1,3.0,1,3.0,1
6279,min_diffuse,10,30,3,3,0.05,0.95,0.8692155029497316,8,2.0,1,2.0,1,2.0,1
6280,min_diffuse,10,30,3,3,0.05,0.95,0.8841521328426911,4,2.0,1,2.0,1,2.0,1
6281,min_diffuse,10,30,3,3,0.05,0.95,0.915122259295757,3,1.0,1,1.0,1,2.0,0
6282,min_diffuse,10,30,3,3,0.05,0.95,0.9128344263033992,45,4.0,0,4.0,0,3.0,1
6283,min_diffuse,10,30,3,3,0.05,0.95,0.8500220090449073,10,2.0,1,2.0,1,2.0,1
6284,min_diffuse,10,30,3,3,0.05,0.95,0.9262229463506254,26,3.0,1,3.0,1,3.0,1
6285,min_diffuse,10,30,3,3,0.05,0.95,0.9392014029564664,48,3.0,1,3.0,1,3.0,1
6286,min_diffuse,10,30,3,3,0.05,0.95,0.6974583810196712,8,2.0,1,2.0,1,2.0,1
6287,min_diffuse,10,30,3,3,0.05,0.95,0.9199477945027014,15,2.0,1,2.0,1,2.0,1
6288,min_diffuse,10,30,3,3,0.05,0.95,0.8681782120118801,16,3.0,1,3.0,1,3.0,1
6289,min_diffuse,10,30,3,3,0.05,0.95,0.9497105835858732,9,2.0,1,2.0,1,2.0,1
6290,min_diffuse,10,30,3,3,0.05,0.95,0.8206775057459047,6,2.0,1,2.0,1,2.0,1
6291,min_diffuse,10,30,3,3,0.05,0.95,0.6722516378316811,4,2.0,0,1.0,1,1.0,1
6292,min_diffuse,10,30,3,3,0.05,0.95,0.7741854067414881,5,2.0,1,2.0,1,2.0,1
6293,min_diffuse,10,30,3,3,0.05,0.95,0.8721713038702418,10,2.0,1,2.0,1,2.0,1
6294,min_diffuse,10,30,3,3,0.05,0.95,0.8863219218229423,8,2.0,1,2.0,1,2.0,1
6295,min_diffuse,10,30,3,3,0.05,0.95,0.7498355259402237,4,2.0,1,2.0,1,2.0,1
6296,min_diffuse,10,30,3,3,0.05,0.95,0.8690006456003018,4,2.0,0,1.0,1,1.0,1
6297,min_diffuse,10,30,3,3,0.05,0.95,0.6039206596552759,1,1.0,1,1.0,1,1.0,1
6298,min_diffuse,10,30,3,3,0.05,0.95,0.9047084092067424,5,2.0,0,1.0,1,2.0,0
6299,min_diffuse,10,30,3,3,0.05,0.95,0.9146507938038152,29,3.0,0,3.0,0,2.0,1
6300,min_diffuse,10,30,3,3,0.05,0.95,0.7608197406075825,7,2.0,1,2.0,1,2.0,1
6301,min_diffuse,10,30,3,3,0.05,0.95,0.768651092234879,5,2.0,1,2.0,1,2.0,1
6302,min_diffuse,10,30,3,3,0.05,0.95,0.8912515644974581,26,3.0,0,2.0,1,3.0,0
6303,min_diffuse,10,30,3,3,0.05,0.95,0.9332829911343892,38,3.0,1,3.0,1,3.0,1
6304,min_diffuse,10,30,3,3,0.05,0.95,0.8350707230095621,15,3.0,0,2.0,1,2.0,1
6305,min_diffuse,10,30,3,3,0.05,0.95,0.6597176088080101,4,2.0,0,1.0,1,1.0,1
6306,min_diffuse,10,30,3,3,0.05,0.95,0.7879153651665722,8,2.0,1,2.0,1,2.0,1
6307,min_diffuse,10,30,3,3,0.05,0.95,0.8907038834214903,3,1.0,1,1.0,1,1.0,1
6308,min_diffuse,10,30,3,3,0.05,0.95,0.8327648864155256,14,2.0,1,2.0,1,2.0,1
6309,min_diffuse,10,30,3,3,0.05,0.95,0.7889682609218294,5,2.0,1,2.0,1,2.0,1
6310,min_diffuse,10,30,3,3,0.05,0.95,0.9022382466279038,6,2.0,1,2.0,1,2.0,1
6311,min_diffuse,10,30,3,3,0.05,0.95,0.672637489048894,5,2.0,0,1.0,1,1.0,1
6312,min_diffuse,10,30,3,3,0.05,0.95,0.9128631464290392,36,3.0,1,3.0,1,3.0,1
6313,min_diffuse,10,30,3,3,0.05,0.95,0.8826679493650647,13,2.0,1,2.0,1,2.0,1
6314,min_diffuse,10,30,3,3,0.05,0.95,0.827587658484188,21,3.0,1,3.0,1,3.0,1
6315,min_diffuse,10,30,3,3,0.05,0.95,0.873639681206428,9,2.0,1,2.0,1,2.0,1
6316,min_diffuse,10,30,3,3,0.05,0.95,0.9095816421202516,8,2.0,1,2.0,1,2.0,1
6317,min_diffuse,10,30,3,3,0.05,0.95,0.8785612920091573,6,2.0,0,1.0,1,1.0,1
6318,min_diffuse,10,30,3,3,0.05,0.95,0.9179632820525192,24,3.0,0,2.0,1,2.0,1
6319,min_diffuse,10,30,3,3,0.05,0.95,0.9397967985618546,7,2.0,1,2.0,1,2.0,1
6320,min_diffuse,10,30,3,3,0.05,0.95,0.7900418864108664,9,2.0,1,2.0,1,2.0,1
6321,min_diffuse,10,30,3,3,0.05,0.95,0.8856644882347648,21,2.0,1,2.0,1,2.0,1
6322,min_diffuse,10,30,3,3,0.05,0.95,0.8814553087505562,4,2.0,1,2.0,1,2.0,1
6323,min_diffuse,10,30,3,3,0.05,0.95,0.8333112258758996,9,2.0,1,2.0,1,2.0,1
6324,min_diffuse,10,30,3,3,0.05,0.95,0.7780567495934212,6,2.0,1,2.0,1,2.0,1
6325,min_diffuse,10,30,3,3,0.05,0.95,0.7572690840506646,10,2.0,1,2.0,1,2.0,1
6326,min_diffuse,10,30,3,3,0.05,0.95,0.946578958960975,25,3.0,0,2.0,1,2.0,1
6327,min_diffuse,10,30,3,3,0.05,0.95,0.6372167052776077,2,1.0,1,1.0,1,1.0,1
6328,min_diffuse,10,30,3,3,0.05,0.95,0.5957033510731319,3,1.0,1,1.0,1,1.0,1
6329,min_diffuse,10,30,3,3,0.05,0.95,0.934919904634752,9,2.0,1,2.0,1,2.0,1
6330,min_diffuse,10,30,3,3,0.05,0.95,0.9323100400624484,13,2.0,1,2.0,1,2.0,1
6331,min_diffuse,10,30,3,3,0.05,0.95,0.9273442507416672,8,2.0,1,2.0,1,3.0,0
6332,min_diffuse,10,30,3,3,0.05,0.95,0.9221925876297048,27,3.0,0,3.0,0,2.0,1
6333,min_diffuse,10,30,3,3,0.05,0.95,0.919272147014708,7,2.0,0,2.0,0,1.0,1
6334,min_diffuse,10,30,3,3,0.05,0.95,0.9025313383723688,19,3.0,1,3.0,1,3.0,1
6335,min_diffuse,10,30,3,3,0.05,0.95,0.7774595349646203,9,2.0,1,2.0,1,2.0,1
6336,min_diffuse,10,30,3,3,0.05,0.95,0.8607843433656508,17,2.0,1,3.0,0,3.0,0
6337,min_diffuse,10,30,3,3,0.05,0.95,0.9200103637011564,19,3.0,0,3.0,0,2.0,1
6338,min_diffuse,10,30,3,3,0.05,0.95,0.9394979769769006,15,2.0,1,2.0,1,2.0,1
6339,min_diffuse,10,30,3,3,0.05,0.95,0.8759487816589995,24,3.0,1,3.0,1,3.0,1
6340,min_diffuse,10,30,3,3,0.05,0.95,0.9424277926982376,27,3.0,1,3.0,1,3.0,1
6341,min_diffuse,10,30,3,3,0.05,0.95,0.941458036176312,11,2.0,1,2.0,1,2.0,1
6342,min_diffuse,10,30,3,3,0.05,0.95,0.8110935771291413,21,3.0,0,2.0,1,2.0,1
6343,min_diffuse,10,30,3,3,0.05,0.95,0.8616912820680827,10,2.0,1,2.0,1,2.0,1
6344,min_diffuse,10,30,3,3,0.05,0.95,0.75710672336593,2,1.0,1,1.0,1,2.0,0
6345,min_diffuse,10,30,3,3,0.05,0.95,0.7741675679255037,6,2.0,1,2.0,1,2.0,1
6346,min_diffuse,10,30,3,3,0.05,0.95,0.7820046291626208,4,2.0,1,2.0,1,2.0,1
6347,min_diffuse,10,30,3,3,0.05,0.95,0.9403938678691152,28,3.0,1,3.0,1,3.0,1
6348,min_diffuse,10,30,3,3,0.05,0.95,0.8984252668953641,19,3.0,0,3.0,0,2.0,1
6349,min_diffuse,10,30,3,3,0.05,0.95,0.8211131383608318,2,1.0,1,1.0,1,2.0,0
6350,min_diffuse,10,30,3,3,0.05,0.95,0.9449743028879084,25,3.0,0,3.0,0,2.0,1
6351,min_diffuse,10,30,3,3,0.05,0.95,0.9031884168939353,15,3.0,0,2.0,1,2.0,1
6352,min_diffuse,10,30,3,3,0.05,0.95,0.8189764205272205,14,2.0,1,2.0,1,2.0,1
6353,min_diffuse,10,30,3,3,0.05,0.95,0.7884884947178604,11,2.0,1,2.0,1,2.0,1
6354,min_diffuse,10,30,3,3,0.05,0.95,0.8797133681840098,12,3.0,1,3.0,1,3.0,1
6355,min_diffuse,10,30,3,3,0.05,0.95,0.9453190197102492,4,2.0,1,2.0,1,2.0,1
6356,min_diffuse,10,30,3,3,0.05,0.95,0.9141638246151714,15,3.0,0,2.0,1,2.0,1
6357,min_diffuse,10,30,3,3,0.05,0.95,0.8987047549233312,9,2.0,1,2.0,1,2.0,1
6358,min_diffuse,10,30,3,3,0.05,0.95,0.9484773257372232,8,2.0,1,2.0,1,3.0,0
6359,min_diffuse,10,30,3,3,0.05,0.95,0.900813726129616,22,3.0,0,2.0,1,2.0,1
6360,min_diffuse,10,30,3,3,0.05,0.95,0.910281726662309,12,2.0,1,2.0,1,2.0,1
6361,min_diffuse,10,30,3,3,0.05,0.95,0.9138738771520794,5,2.0,1,2.0,1,2.0,1
6362,min_diffuse,10,30,3,3,0.05,0.95,0.6924680563330413,7,2.0,1,2.0,1,2.0,1
6363,min_diffuse,10,30,3,3,0.05,0.95,0.769837761337978,6,2.0,1,2.0,1,2.0,1
6364,min_diffuse,10,30,3,3,0.05,0.95,0.8631725707066399,3,1.0,1,2.0,0,2.0,0
6365,min_diffuse,10,30,3,3,0.05,0.95,0.8966273711088797,6,2.0,1,2.0,1,2.0,1
6366,min_diffuse,10,30,3,3,0.05,0.95,0.8982959414992157,15,2.0,1,2.0,1,2.0,1
6367,min_diffuse,10,30,3,3,0.05,0.95,0.9282264078013376,8,2.0,1,2.0,1,2.0,1
6368,min_diffuse,10,30,3,3,0.05,0.95,0.7704505172437164,11,2.0,1,2.0,1,2.0,1
6369,min_diffuse,10,30,3,3,0.05,0.95,0.7580931804061659,4,2.0,0,1.0,1,1.0,1
6370,min_diffuse,10,30,3,3,0.05,0.95,0.94249197272093,22,3.0,0,2.0,1,2.0,1
6371,min_diffuse,10,30,3,3,0.05,0.95,0.7716280973584446,11,2.0,1,2.0,1,2.0,1
6372,min_diffuse,10,30,3,3,0.05,0.95,0.7867523435977836,3,1.0,1,2.0,0,2.0,0
6373,min_diffuse,10,30,3,3,0.05,0.95,0.879666485250467,6,2.0,1,2.0,1,2.0,1
6374,min_diffuse,10,30,3,3,0.05,0.95,0.9234024710410572,16,3.0,0,2.0,1,2.0,1
6375,min_diffuse,10,30,3,3,0.05,0.95,0.9490700930130056,9,2.0,1,2.0,1,3.0,0
6376,min_diffuse,10,30,3,3,0.05,0.95,0.8518433583126688,11,2.0,1,2.0,1,2.0,1
6377,min_diffuse,10,30,3,3,0.05,0.95,0.938593715866357,24,3.0,1,3.0,1,3.0,1
6378,min_diffuse,10,30,3,3,0.05,0.95,0.8667629253873431,18,2.0,1,2.0,1,2.0,1
6379,min_diffuse,10,30,3,3,0.05,0.95,0.921767212145116,28,3.0,1,3.0,1,3.0,1
6380,min_diffuse,10,30,3,3,0.05,0.95,0.8884859451522507,6,2.0,1,2.0,1,2.0,1
6381,min_diffuse,10,30,3,3,0.05,0.95,0.8159939917220261,5,2.0,0,1.0,1,1.0,1
6382,min_diffuse,10,30,3,3,0.05,0.95,0.7035966633032402,5,2.0,1,2.0,1,2.0,1
6383,min_diffuse,10,30,3,3,0.05,0.95,0.9199954884359292,41,4.0,1,4.0,1,4.0,1
6384,min_diffuse,10,30,3,3,0.05,0.95,0.9093675908493236,23,3.0,0,3.0,0,2.0,1
6385,min_diffuse,10,30,3,3,0.05,0.95,0.9275852751369288,7,2.0,0,2.0,0,1.0,1
6386,min_diffuse,10,30,3,3,0.05,0.95,0.8909045000101505,6,2.0,1,2.0,1,2.0,1
6387,min_diffuse,10,30,3,3,0.05,0.95,0.7711172472547352,5,2.0,1,2.0,1,2.0,1
6388,min_diffuse,10,30,3,3,0.05,0.95,0.8220628060280497,13,2.0,1,2.0,1,2.0,1
6389,min_diffuse,10,30,3,3,0.05,0.95,0.7946406540092534,19,3.0,0,2.0,1,2.0,1
6390,min_diffuse,10,30,3,3,0.05,0.95,0.921869969864334,13,2.0,1,2.0,1,2.0,1
6391,min_diffuse,10,30,3,3,0.05,0.95,0.8678911441819521,15,3.0,1,3.0,1,3.0,1
6392,min_diffuse,10,30,3,3,0.05,0.95,0.6564722463930137,3,1.0,1,2.0,0,2.0,0
6393,min_diffuse,10,30,3,3,0.05,0.95,0.8413161314509895,5,2.0,1,2.0,1,2.0,1
6394,min_diffuse,10,30,3,3,0.05,0.95,0.8822350404645963,17,3.0,1,3.0,1,3.0,1
6395,min_diffuse,10,30,3,3,0.05,0.95,0.9210046633329884,12,3.0,0,2.0,1,2.0,1
6396,min_diffuse,10,30,3,3,0.05,0.95,0.8160470969613376,10,2.0,1,2.0,1,2.0,1
6397,min_diffuse,10,30,3,3,0.05,0.95,0.8926081804547445,10,2.0,1,2.0,1,2.0,1
6398,min_diffuse,10,30,3,3,0.05,0.95,0.8388847367449725,9,2.0,1,2.0,1,2.0,1
6399,min_diffuse,10,30,3,3,0.05,0.95,0.7894452035827063,9,2.0,1,2.0,1,2.0,1
6400,min_diffuse,10,30,3,3,0.05,0.95,0.869408424966562,8,2.0,1,2.0,1,2.0,1
6401,min_diffuse,10,30,3,3,0.05,0.95,0.9278912129664484,12,2.0,1,2.0,1,2.0,1
6402,min_diffuse,10,30,3,3,0.05,0.95,0.87126099181461,6,2.0,1,2.0,1,2.0,1
6403,min_diffuse,10,30,3,3,0.05,0.95,0.913615213517426,12,2.0,1,2.0,1,2.0,1
6404,min_diffuse,10,30,3,3,0.05,0.95,0.9079078703272356,8,2.0,1,2.0,1,2.0,1
6405,min_diffuse,10,30,3,3,0.05,0.95,0.7226431218467403,9,2.0,1,2.0,1,2.0,1
6406,min_diffuse,10,30,3,3,0.05,0.95,0.8740657238534612,18,3.0,0,2.0,1,2.0,1
6407,min_diffuse,10,30,3,3,0.05,0.95,0.939264011123383,4,2.0,0,1.0,1,2.0,0
6408,min_diffuse,10,30,3,3,0.05,0.95,0.8852566213742813,17,3.0,0,2.0,1,2.0,1
6409,min_diffuse,10,30,3,3,0.05,0.95,0.8997967839762537,8,2.0,1,2.0,1,2.0,1
6410,min_diffuse,10,30,3,3,0.05,0.95,0.9389615248368568,7,2.0,0,1.0,1,2.0,0
6411,min_diffuse,10,30,3,3,0.05,0.95,0.8976978060591051,10,2.0,1,2.0,1,2.0,1
6412,min_diffuse,10,30,3,3,0.05,0.95,0.9034785566784912,9,2.0,1,2.0,1,2.0,1
6413,min_diffuse,10,30,3,3,0.05,0.95,0.9476537339530766,12,2.0,1,2.0,1,2.0,1
6414,min_diffuse,10,30,3,3,0.05,0.95,0.9432030527142832,8,2.0,1,2.0,1,2.0,1
6415,min_diffuse,10,30,3,3,0.05,0.95,0.9041351965156476,10,2.0,1,2.0,1,2.0,1
6416,min_diffuse,10,30,3,3,0.05,0.95,0.8858204228356431,26,2.0,1,2.0,1,2.0,1
6417,min_diffuse,10,30,3,3,0.05,0.95,0.8911747046193385,12,2.0,1,2.0,1,3.0,0
6418,min_diffuse,10,30,3,3,0.05,0.95,0.7952508712262896,3,1.0,1,1.0,1,1.0,1
6419,min_diffuse,10,30,3,3,0.05,0.95,0.8677174207746516,7,2.0,1,2.0,1,2.0,1
6420,min_diffuse,10,30,3,3,0.05,0.95,0.8845532118373286,9,2.0,1,2.0,1,2.0,1
6421,min_diffuse,10,30,3,3,0.05,0.95,0.7655893890709082,5,2.0,1,2.0,1,2.0,1
6422,min_diffuse,10,30,3,3,0.05,0.95,0.90418877213836,11,2.0,1,2.0,1,2.0,1
6423,min_diffuse,10,30,3,3,0.05,0.95,0.8781449333834629,10,2.0,1,2.0,1,2.0,1
6424,min_diffuse,10,30,3,3,0.05,0.95,0.9150393634756768,13,2.0,1,2.0,1,2.0,1
6425,min_diffuse,10,30,3,3,0.05,0.95,0.9326064883535612,18,2.0,1,2.0,1,2.0,1
6426,min_diffuse,10,30,3,3,0.05,0.95,0.8717059321087921,12,2.0,1,2.0,1,2.0,1
6427,min_diffuse,10,30,3,3,0.05,0.95,0.8512812736988553,4,2.0,1,2.0,1,2.0,1
6428,min_diffuse,10,30,3,3,0.05,0.95,0.8286111747765316,10,2.0,1,2.0,1,2.0,1
6429,min_diffuse,10,30,3,3,0.05,0.95,0.7603186685882362,11,2.0,1,2.0,1,2.0,1
6430,min_diffuse,10,30,3,3,0.05,0.95,0.719298436894662,4,2.0,0,1.0,1,1.0,1
6431,min_diffuse,10,30,3,3,0.05,0.95,0.944391993745303,7,2.0,1,2.0,1,2.0,1
6432,min_diffuse,10,30,3,3,0.05,0.95,0.9173730672854234,13,3.0,0,2.0,1,2.0,1
6433,min_diffuse,10,30,3,3,0.05,0.95,0.8869687462823465,5,2.0,1,2.0,1,2.0,1
6434,min_diffuse,10,30,3,3,0.05,0.95,0.9371940755514688,6,2.0,1,2.0,1,2.0,1
6435,min_diffuse,10,30,3,3,0.05,0.95,0.8522879318394894,6,2.0,1,2.0,1,2.0,1
6436,min_diffuse,10,30,3,3,0.05,0.95,0.9442090350350992,64,4.0,1,4.0,1,4.0,1
6437,min_diffuse,10,30,3,3,0.05,0.95,0.8687384023811775,3,1.0,1,1.0,1,2.0,0
6438,min_diffuse,10,30,3,3,0.05,0.95,0.7771887011199853,2,1.0,1,1.0,1,1.0,1
6439,min_diffuse,10,30,3,3,0.05,0.95,0.8610822567735388,7,2.0,1,2.0,1,2.0,1
6440,min_diffuse,10,30,3,3,0.05,0.95,0.7020459688566076,6,2.0,1,2.0,1,2.0,1
6441,min_diffuse,10,30,3,3,0.05,0.95,0.9409150644177944,19,3.0,0,3.0,0,2.0,1
6442,min_diffuse,10,30,3,3,0.05,0.95,0.9423676681345816,15,3.0,0,2.0,1,3.0,0
6443,min_diffuse,10,30,3,3,0.05,0.95,0.9330206740093928,16,3.0,0,2.0,1,3.0,0
6444,min_diffuse,10,30,3,3,0.05,0.95,0.8980406244429354,23,2.0,1,2.0,1,2.0,1
6445,min_diffuse,10,30,3,3,0.05,0.95,0.898089359793591,4,2.0,0,1.0,1,2.0,0
6446,min_diffuse,10,30,3,3,0.05,0.95,0.7950029769522431,3,1.0,1,1.0,1,2.0,0
6447,min_diffuse,10,30,3,3,0.05,0.95,0.9218387055280846,17,3.0,0,2.0,1,2.0,1
6448,min_diffuse,10,30,3,3,0.05,0.95,0.9134913252204852,8,2.0,1,2.0,1,2.0,1
6449,min_diffuse,10,30,3,3,0.05,0.95,0.8933113098321078,8,2.0,1,2.0,1,2.0,1
6450,min_diffuse,10,30,3,3,0.05,0.95,0.9254396705050768,14,3.0,0,2.0,1,2.0,1
6451,min_diffuse,10,30,3,3,0.05,0.95,0.935972209357072,19,3.0,1,3.0,1,3.0,1
6452,min_diffuse,10,30,3,3,0.05,0.95,0.7292509704654094,8,2.0,1,2.0,1,2.0,1
6453,min_diffuse,10,30,3,3,0.05,0.95,0.9372381016409548,17,2.0,1,2.0,1,2.0,1
6454,min_diffuse,10,30,3,3,0.05,0.95,0.9228907044035082,5,2.0,1,2.0,1,2.0,1
6455,min_diffuse,10,30,3,3,0.05,0.95,0.8981903731082783,5,2.0,0,1.0,1,1.0,1
6456,min_diffuse,10,30,3,3,0.05,0.95,0.913730676689605,14,2.0,1,2.0,1,2.0,1
6457,min_diffuse,10,30,3,3,0.05,0.95,0.892438926070581,17,2.0,1,2.0,1,2.0,1
6458,min_diffuse,10,30,3,3,0.05,0.95,0.9377671857106454,35,3.0,1,3.0,1,3.0,1
6459,min_diffuse,10,30,3,3,0.05,0.95,0.8571865417805435,7,2.0,0,2.0,0,1.0,1
6460,min_diffuse,10,30,3,3,0.05,0.95,0.9494802386269164,64,4.0,1,4.0,1,4.0,1
6461,min_diffuse,10,30,3,3,0.05,0.95,0.935537573993395,30,4.0,0,3.0,1,3.0,1
6462,min_diffuse,10,30,3,3,0.05,0.95,0.7455043073498613,5,2.0,0,1.0,1,1.0,1
6463,min_diffuse,10,30,3,3,0.05,0.95,0.8966592207929951,7,2.0,1,2.0,1,2.0,1
6464,min_diffuse,10,30,3,3,0.05,0.95,0.94590051843019,19,3.0,1,3.0,1,3.0,1
6465,min_diffuse,10,30,3,3,0.05,0.95,0.9174267819916702,15,2.0,1,2.0,1,2.0,1
6466,min_diffuse,10,30,3,3,0.05,0.95,0.9044387985207996,24,3.0,0,3.0,0,2.0,1
6467,min_diffuse,10,30,3,3,0.05,0.95,0.6788269767096576,6,2.0,1,2.0,1,2.0,1
6468,min_diffuse,10,30,3,3,0.05,0.95,0.8044171932760988,4,2.0,1,2.0,1,2.0,1
6469,min_diffuse,10,30,3,3,0.05,0.95,0.9387726940884972,31,3.0,0,2.0,1,2.0,1
6470,min_diffuse,10,30,3,3,0.05,0.95,0.6838391816933209,4,2.0,1,2.0,1,2.0,1
6471,min_diffuse,10,30,3,3,0.05,0.95,0.7952647318427917,3,1.0,1,1.0,1,1.0,1
6472,min_diffuse,10,30,3,3,0.05,0.95,0.9301962172717376,31,3.0,1,3.0,1,3.0,1
6473,min_diffuse,10,30,3,3,0.05,0.95,0.8887516722506612,12,2.0,1,2.0,1,2.0,1
6474,min_diffuse,10,30,3,3,0.05,0.95,0.864509062296139,6,2.0,1,2.0,1,2.0,1
6475,min_diffuse,10,30,3,3,0.05,0.95,0.9421720440077485,20,3.0,0,2.0,1,3.0,0
6476,min_diffuse,10,30,3,3,0.05,0.95,0.9031680479232848,12,2.0,1,2.0,1,2.0,1
6477,min_diffuse,10,30,3,3,0.05,0.95,0.9171398897148568,13,2.0,1,2.0,1,2.0,1
6478,min_diffuse,10,30,3,3,0.05,0.95,0.9458559653858766,6,2.0,1,2.0,1,2.0,1
6479,min_diffuse,10,30,3,3,0.05,0.95,0.9485257814360526,13,2.0,1,2.0,1,2.0,1
6480,min_diffuse,10,30,3,3,0.05,0.95,0.9328613733396068,19,2.0,1,2.0,1,2.0,1
6481,min_diffuse,10,30,3,3,0.05,0.95,0.8357764407560025,9,2.0,1,2.0,1,2.0,1
6482,min_diffuse,10,30,3,3,0.05,0.95,0.9254037624213128,15,3.0,0,2.0,1,3.0,0
6483,min_diffuse,10,30,3,3,0.05,0.95,0.8508686516391117,3,1.0,1,2.0,0,2.0,0
6484,min_diffuse,10,30,3,3,0.05,0.95,0.7340675257648309,5,2.0,1,2.0,1,2.0,1
6485,min_diffuse,10,30,3,3,0.05,0.95,0.9315248833503396,28,2.0,1,2.0,1,2.0,1
6486,min_diffuse,10,30,3,3,0.05,0.95,0.8407948486790535,8,2.0,1,2.0,1,2.0,1
6487,min_diffuse,10,30,3,3,0.05,0.95,0.8603022815545786,7,2.0,0,1.0,1,1.0,1
6488,min_diffuse,10,30,3,3,0.05,0.95,0.8345421350158801,7,2.0,1,2.0,1,2.0,1
6489,min_diffuse,10,30,3,3,0.05,0.95,0.7964476897580616,5,2.0,1,2.0,1,2.0,1
6490,min_diffuse,10,30,3,3,0.05,0.95,0.9087853465982464,7,2.0,1,2.0,1,2.0,1
6491,min_diffuse,10,30,3,3,0.05,0.95,0.9117941645862088,9,2.0,1,2.0,1,2.0,1
6492,min_diffuse,10,30,3,3,0.05,0.95,0.9499913965639588,16,3.0,1,3.0,1,3.0,1
6493,min_diffuse,10,30,3,3,0.05,0.95,0.7816527923971484,8,2.0,0,2.0,0,1.0,1
6494,min_diffuse,10,30,3,3,0.05,0.95,0.8920829065857405,20,3.0,0,2.0,1,2.0,1
6495,min_diffuse,10,30,3,3,0.05,0.95,0.9473823780575114,16,3.0,1,3.0,1,3.0,1
6496,min_diffuse,10,30,3,3,0.05,0.95,0.9293786293981632,9,2.0,1,2.0,1,2.0,1
6497,min_diffuse,10,30,3,3,0.05,0.95,0.8947658759012247,14,3.0,0,2.0,1,3.0,0
6498,min_diffuse,10,30,3,3,0.05,0.95,0.910774090630331,25,3.0,1,3.0,1,3.0,1
6499,min_diffuse,10,30,3,3,0.05,0.95,0.7692908413896908,7,2.0,1,2.0,1,2.0,1
6500,min_diffuse,10,30,3,3,0.05,0.95,0.622803429590336,2,1.0,1,1.0,1,1.0,1
6501,min_diffuse,10,30,3,3,0.05,0.95,0.8246617156583222,3,1.0,1,1.0,1,1.0,1
6502,min_diffuse,10,30,3,3,0.05,0.95,0.8480150917793723,10,2.0,1,2.0,1,2.0,1
6503,min_diffuse,10,30,3,3,0.05,0.95,0.9243296121529302,22,2.0,1,2.0,1,2.0,1
6504,min_diffuse,10,30,3,3,0.05,0.95,0.8066497073447783,5,2.0,1,2.0,1,2.0,1
6505,min_diffuse,10,30,3,3,0.05,0.95,0.8678778962240616,7,2.0,1,2.0,1,2.0,1
6506,min_diffuse,10,30,3,3,0.05,0.95,0.8817438629765166,9,2.0,1,2.0,1,2.0,1
6507,min_diffuse,10,30,3,3,0.05,0.95,0.9026013665895876,4,2.0,0,1.0,1,1.0,1
6508,min_diffuse,10,30,3,3,0.05,0.95,0.93077454670476,16,3.0,1,3.0,1,3.0,1
6509,min_diffuse,10,30,3,3,0.05,0.95,0.8760461773645315,22,3.0,0,3.0,0,2.0,1
6510,min_diffuse,10,30,3,3,0.05,0.95,0.8906999906927617,3,1.0,1,1.0,1,2.0,0
6511,min_diffuse,10,30,3,3,0.05,0.95,0.8668818536822819,5,2.0,1,2.0,1,2.0,1
6512,min_diffuse,10,30,3,3,0.05,0.95,0.7640362442439503,6,2.0,1,2.0,1,2.0,1
6513,min_diffuse,10,30,3,3,0.05,0.95,0.9430709770957828,12,2.0,1,2.0,1,2.0,1
6514,min_diffuse,10,30,3,3,0.05,0.95,0.8403480240464288,2,1.0,1,1.0,1,1.0,1
6515,min_diffuse,10,30,3,3,0.05,0.95,0.9100770163635368,4,2.0,1,2.0,1,2.0,1
6516,min_diffuse,10,30,3,3,0.05,0.95,0.8125318076323873,6,2.0,1,2.0,1,2.0,1
6517,min_diffuse,10,30,3,3,0.05,0.95,0.8659211072933676,7,2.0,1,2.0,1,2.0,1
6518,min_diffuse,10,30,3,3,0.05,0.95,0.9403186207654574,11,2.0,1,2.0,1,2.0,1
6519,min_diffuse,10,30,3,3,0.05,0.95,0.9033128590077252,5,2.0,1,2.0,1,2.0,1
6520,min_diffuse,10,30,3,3,0.05,0.95,0.8598120082006401,10,2.0,1,2.0,1,2.0,1
6521,min_diffuse,10,30,3,3,0.05,0.95,0.9488401050805844,40,6.0,1,6.0,1,6.0,1
6522,min_diffuse,10,30,3,3,0.05,0.95,0.9248302664564744,7,2.0,1,2.0,1,2.0,1
6523,min_diffuse,10,30,3,3,0.05,0.95,0.8823877585936659,10,2.0,1,2.0,1,2.0,1
6524,min_diffuse,10,30,3,3,0.05,0.95,0.8818462226232275,32,2.0,1,2.0,1,3.0,0
6525,min_diffuse,10,30,3,3,0.05,0.95,0.9409876707595104,66,4.0,1,4.0,1,4.0,1
6526,min_diffuse,10,30,3,3,0.05,0.95,0.9456215044754794,11,2.0,1,2.0,1,2.0,1
6527,min_diffuse,10,30,3,3,0.05,0.95,0.9137495765221358,13,2.0,1,2.0,1,2.0,1
6528,min_diffuse,10,30,3,3,0.05,0.95,0.7267047265547092,8,2.0,1,2.0,1,2.0,1
6529,min_diffuse,10,30,3,3,0.05,0.95,0.8400364157881356,7,2.0,1,2.0,1,2.0,1
6530,min_diffuse,10,30,3,3,0.05,0.95,0.8011740187777268,7,2.0,1,2.0,1,2.0,1
6531,min_diffuse,10,30,3,3,0.05,0.95,0.856280104841389,8,2.0,1,2.0,1,2.0,1
6532,min_diffuse,10,30,3,3,0.05,0.95,0.9174157192012816,11,2.0,1,2.0,1,2.0,1
6533,min_diffuse,10,30,3,3,0.05,0.95,0.9020364861326932,5,2.0,1,2.0,1,2.0,1
6534,min_diffuse,10,30,3,3,0.05,0.95,0.9160428104595916,18,2.0,1,2.0,1,2.0,1
6535,min_diffuse,10,30,3,3,0.05,0.95,0.9394067699797592,8,2.0,1,2.0,1,2.0,1
6536,min_diffuse,10,30,3,3,0.05,0.95,0.8283233568940843,10,2.0,1,2.0,1,2.0,1
6537,min_diffuse,10,30,3,3,0.05,0.95,0.7605051224470823,3,1.0,1,1.0,1,1.0,1
6538,min_diffuse,10,30,3,3,0.05,0.95,0.6955945510936138,5,2.0,0,1.0,1,1.0,1
6539,min_diffuse,10,30,3,3,0.05,0.95,0.6151493034780829,4,2.0,1,2.0,1,2.0,1
6540,min_diffuse,10,30,3,3,0.05,0.95,0.8232165979529822,12,3.0,0,2.0,1,2.0,1
6541,min_diffuse,10,30,3,3,0.05,0.95,0.8664776916214088,5,2.0,1,2.0,1,2.0,1
6542,min_diffuse,10,30,3,3,0.05,0.95,0.9107829311474306,6,2.0,1,2.0,1,2.0,1
6543,min_diffuse,10,30,3,3,0.05,0.95,0.8489872257992986,5,2.0,1,2.0,1,2.0,1
6544,min_diffuse,10,30,3,3,0.05,0.95,0.8855637292746149,26,3.0,1,3.0,1,3.0,1
6545,min_diffuse,10,30,3,3,0.05,0.95,0.9248324437454474,18,3.0,1,3.0,1,3.0,1
6546,min_diffuse,10,30,3,3,0.05,0.95,0.7784756913094935,5,2.0,1,2.0,1,2.0,1
6547,min_diffuse,10,30,3,3,0.05,0.95,0.823502788995355,4,2.0,1,2.0,1,2.0,1
6548,min_diffuse,10,30,3,3,0.05,0.95,0.9377806484450928,16,3.0,1,3.0,1,3.0,1
6549,min_diffuse,10,30,3,3,0.05,0.95,0.8480722109634207,12,3.0,0,2.0,1,2.0,1
6550,min_diffuse,10,30,3,3,0.05,0.95,0.8984434483057033,36,4.0,0,3.0,1,3.0,1
6551,min_diffuse,10,30,3,3,0.05,0.95,0.9207565788952567,8,2.0,0,2.0,0,1.0,1
6552,min_diffuse,10,30,3,3,0.05,0.95,0.9012011491702884,10,2.0,1,2.0,1,2.0,1
6553,min_diffuse,10,30,3,3,0.05,0.95,0.8571491139072112,4,2.0,1,2.0,1,2.0,1
6554,min_diffuse,10,30,3,3,0.05,0.95,0.8949366958653536,8,2.0,1,2.0,1,3.0,0
6555,min_diffuse,10,30,3,3,0.05,0.95,0.9358349737528364,4,2.0,1,2.0,1,2.0,1
6556,min_diffuse,10,30,3,3,0.05,0.95,0.816170883426397,9,2.0,1,2.0,1,2.0,1
6557,min_diffuse,10,30,3,3,0.05,0.95,0.9375289797560756,27,3.0,1,3.0,1,3.0,1
6558,min_diffuse,10,30,3,3,0.05,0.95,0.9310627256314228,11,3.0,1,3.0,1,3.0,1
6559,min_diffuse,10,30,3,3,0.05,0.95,0.8724736808721368,8,2.0,1,2.0,1,2.0,1
6560,min_diffuse,10,30,3,3,0.05,0.95,0.8899617745369338,20,3.0,1,3.0,1,3.0,1
6561,min_diffuse,10,30,3,3,0.05,0.95,0.8830087020644559,12,3.0,0,2.0,1,2.0,1
6562,min_diffuse,10,30,3,3,0.05,0.95,0.8019503458607932,7,2.0,1,2.0,1,2.0,1
6563,min_diffuse,10,30,3,3,0.05,0.95,0.942596394719596,26,2.0,1,2.0,1,2.0,1
6564,min_diffuse,10,30,3,3,0.05,0.95,0.8338266745772864,37,3.0,1,3.0,1,3.0,1
6565,min_diffuse,10,30,3,3,0.05,0.95,0.7904154841212168,8,2.0,1,2.0,1,2.0,1
6566,min_diffuse,10,30,3,3,0.05,0.95,0.9482657888438556,22,3.0,1,3.0,1,3.0,1
6567,min_diffuse,10,30,3,3,0.05,0.95,0.9199094288391682,10,3.0,0,2.0,1,3.0,0
6568,min_diffuse,10,30,3,3,0.05,0.95,0.8680365789239213,4,2.0,1,2.0,1,2.0,1
6569,min_diffuse,10,30,3,3,0.05,0.95,0.8255751469191744,5,2.0,0,2.0,0,1.0,1
6570,min_diffuse,10,30,3,3,0.05,0.95,0.9472183085582964,53,4.0,1,4.0,1,4.0,1
6571,min_diffuse,10,30,3,3,0.05,0.95,0.8528659351357262,7,2.0,1,2.0,1,2.0,1
6572,min_diffuse,10,30,3,3,0.05,0.95,0.8849633658201114,16,3.0,1,3.0,1,3.0,1
6573,min_diffuse,10,30,3,3,0.05,0.95,0.9005109497320283,15,2.0,1,2.0,1,2.0,1
6574,min_diffuse,10,30,3,3,0.05,0.95,0.9242441949492816,10,2.0,0,2.0,0,1.0,1
6575,min_diffuse,10,30,3,3,0.05,0.95,0.8854944214697089,21,3.0,0,3.0,0,2.0,1
6576,min_diffuse,10,30,3,3,0.05,0.95,0.9393191375446795,6,2.0,1,2.0,1,2.0,1
6577,min_diffuse,10,30,3,3,0.05,0.95,0.7470554966720999,6,2.0,1,2.0,1,2.0,1
6578,min_diffuse,10,30,3,3,0.05,0.95,0.902109597352412,3,1.0,1,1.0,1,1.0,1
6579,min_diffuse,10,30,3,3,0.05,0.95,0.9166211012649332,5,2.0,1,2.0,1,2.0,1
6580,min_diffuse,10,30,3,3,0.05,0.95,0.9046145068259356,5,2.0,1,2.0,1,2.0,1
6581,min_diffuse,10,30,3,3,0.05,0.95,0.8353826541796691,12,2.0,1,2.0,1,2.0,1
6582,min_diffuse,10,30,3,3,0.05,0.95,0.9493640413816646,40,4.0,0,3.0,1,3.0,1
6583,min_diffuse,10,30,3,3,0.05,0.95,0.9411500294040632,38,3.0,1,3.0,1,3.0,1
6584,min_diffuse,10,30,3,3,0.05,0.95,0.8801787235644922,15,2.0,1,2.0,1,2.0,1
6585,min_diffuse,10,30,3,3,0.05,0.95,0.8699935188670979,10,2.0,1,2.0,1,2.0,1
6586,min_diffuse,10,30,3,3,0.05,0.95,0.8103783936430361,12,2.0,1,2.0,1,2.0,1
6587,min_diffuse,10,30,3,3,0.05,0.95,0.8112968002938407,14,3.0,1,3.0,1,3.0,1
6588,min_diffuse,10,30,3,3,0.05,0.95,0.9307828417399584,3,1.0,1,1.0,1,1.0,1
6589,min_diffuse,10,30,3,3,0.05,0.95,0.8440945973388898,8,2.0,1,2.0,1,2.0,1
6590,min_diffuse,10,30,3,3,0.05,0.95,0.9150740628324894,33,4.0,0,3.0,1,3.0,1
6591,min_diffuse,10,30,3,3,0.05,0.95,0.8178918462724294,4,2.0,0,1.0,1,1.0,1
6592,min_diffuse,10,30,3,3,0.05,0.95,0.9414942570224932,27,3.0,1,3.0,1,3.0,1
6593,min_diffuse,10,30,3,3,0.05,0.95,0.8055365347159946,13,2.0,1,2.0,1,2.0,1
6594,min_diffuse,10,30,3,3,0.05,0.95,0.7867294664917206,5,2.0,1,2.0,1,2.0,1
6595,min_diffuse,10,30,3,3,0.05,0.95,0.9435450190090744,41,4.0,1,4.0,1,4.0,1
6596,min_diffuse,10,30,3,3,0.05,0.95,0.9336000325838132,14,2.0,1,2.0,1,2.0,1
6597,min_diffuse,10,30,3,3,0.05,0.95,0.6913875331602549,10,2.0,1,2.0,1,2.0,1
6598,min_diffuse,10,30,3,3,0.05,0.95,0.8829120195678166,13,3.0,0,2.0,1,3.0,0
6599,min_diffuse,10,30,3,3,0.05,0.95,0.9297596998490948,7,2.0,1,2.0,1,2.0,1
6600,min_diffuse,10,30,3,3,0.05,0.95,0.8260077051714059,3,1.0,1,1.0,1,2.0,0
6601,min_diffuse,10,30,3,3,0.05,0.95,0.8980066207287061,24,3.0,1,3.0,1,3.0,1
6602,min_diffuse,10,30,3,3,0.05,0.95,0.9380381960255898,18,3.0,0,2.0,1,3.0,0
6603,min_diffuse,10,30,3,3,0.05,0.95,0.8739244172127547,6,2.0,1,2.0,1,2.0,1
6604,min_diffuse,10,30,3,3,0.05,0.95,0.9143447699872622,26,3.0,1,3.0,1,3.0,1
6605,min_diffuse,10,30,3,3,0.05,0.95,0.8743706496749472,14,2.0,1,2.0,1,2.0,1
6606,min_diffuse,10,30,3,3,0.05,0.95,0.8597347956782421,11,2.0,1,2.0,1,2.0,1
6607,min_diffuse,10,30,3,3,0.05,0.95,0.9073574250327152,4,2.0,0,1.0,1,2.0,0
6608,min_diffuse,10,30,3,3,0.05,0.95,0.8771757830454551,5,2.0,1,2.0,1,2.0,1
6609,min_diffuse,10,30,3,3,0.05,0.95,0.8489081341247645,13,2.0,1,2.0,1,2.0,1
6610,min_diffuse,10,30,3,3,0.05,0.95,0.7758504771553274,9,2.0,1,2.0,1,2.0,1
6611,min_diffuse,10,30,3,3,0.05,0.95,0.8242855089523902,4,2.0,0,1.0,1,1.0,1
6612,min_diffuse,10,30,3,3,0.05,0.95,0.8080738699860381,7,2.0,1,2.0,1,2.0,1
6613,min_diffuse,10,30,3,3,0.05,0.95,0.826874087337288,4,2.0,0,1.0,1,2.0,0
6614,min_diffuse,10,30,3,3,0.05,0.95,0.907304819775551,10,2.0,1,2.0,1,2.0,1
6615,min_diffuse,10,30,3,3,0.05,0.95,0.8742988542495367,8,2.0,1,2.0,1,2.0,1
6616,min_diffuse,10,30,3,3,0.05,0.95,0.6304419288452875,3,1.0,1,1.0,1,1.0,1
6617,min_diffuse,10,30,3,3,0.05,0.95,0.9079492971113806,8,2.0,1,2.0,1,2.0,1
6618,min_diffuse,10,30,3,3,0.05,0.95,0.6492285172276581,6,2.0,1,2.0,1,2.0,1
6619,min_diffuse,10,30,3,3,0.05,0.95,0.9178260821931478,11,2.0,1,2.0,1,2.0,1
6620,min_diffuse,10,30,3,3,0.05,0.95,0.8987119510141327,9,2.0,1,2.0,1,2.0,1
6621,min_diffuse,10,30,3,3,0.05,0.95,0.926604819573748,10,2.0,1,2.0,1,2.0,1
6622,min_diffuse,10,30,3,3,0.05,0.95,0.8640868474527363,9,2.0,1,2.0,1,2.0,1
6623,min_diffuse,10,30,3,3,0.05,0.95,0.9007968613591492,6,2.0,1,2.0,1,2.0,1
6624,min_diffuse,10,30,3,3,0.05,0.95,0.8313990695929837,14,2.0,1,2.0,1,2.0,1
6625,min_diffuse,10,30,3,3,0.05,0.95,0.9229854922132584,7,2.0,1,2.0,1,2.0,1
6626,min_diffuse,10,30,3,3,0.05,0.95,0.8640538262759183,16,2.0,1,2.0,1,2.0,1
6627,min_diffuse,10,30,3,3,0.05,0.95,0.8540265623855929,8,2.0,1,2.0,1,2.0,1
6628,min_diffuse,10,30,3,3,0.05,0.95,0.790904858913636,4,2.0,1,2.0,1,2.0,1
6629,min_diffuse,10,30,3,3,0.05,0.95,0.9387460302508632,15,3.0,1,3.0,1,3.0,1
6630,min_diffuse,10,30,3,3,0.05,0.95,0.9284354060493744,16,3.0,1,3.0,1,3.0,1
6631,min_diffuse,10,30,3,3,0.05,0.95,0.8973871134988345,7,2.0,1,2.0,1,2.0,1
6632,min_diffuse,10,30,3,3,0.05,0.95,0.8827146360855618,7,2.0,1,2.0,1,2.0,1
6633,min_diffuse,10,30,3,3,0.05,0.95,0.8352858022165648,8,2.0,1,2.0,1,2.0,1
6634,min_diffuse,10,30,3,3,0.05,0.95,0.9291310910165498,6,2.0,1,2.0,1,2.0,1
6635,min_diffuse,10,30,3,3,0.05,0.95,0.8234042816824392,3,1.0,1,1.0,1,1.0,1
6636,min_diffuse,10,30,3,3,0.05,0.95,0.5720357318589435,4,2.0,1,2.0,1,2.0,1
6637,min_diffuse,10,30,3,3,0.05,0.95,0.8302898001168885,9,2.0,1,2.0,1,2.0,1
6638,min_diffuse,10,30,3,3,0.05,0.95,0.709792270474535,6,2.0,1,2.0,1,2.0,1
6639,min_diffuse,10,30,3,3,0.05,0.95,0.8940643053983217,10,2.0,1,2.0,1,2.0,1
6640,min_diffuse,10,30,3,3,0.05,0.95,0.6422517402224569,6,2.0,1,2.0,1,2.0,1
6641,min_diffuse,10,30,3,3,0.05,0.95,0.91786924779335,26,3.0,1,3.0,1,3.0,1
6642,min_diffuse,10,30,3,3,0.05,0.95,0.8985285270438222,15,2.0,1,2.0,1,2.0,1
6643,min_diffuse,10,30,3,3,0.05,0.95,0.7205548293716297,4,2.0,1,2.0,1,2.0,1
6644,min_diffuse,10,30,3,3,0.05,0.95,0.8007472151992272,6,2.0,0,2.0,0,1.0,1
6645,min_diffuse,10,30,3,3,0.05,0.95,0.9375101747208432,33,3.0,0,3.0,0,2.0,1
6646,min_diffuse,10,30,3,3,0.05,0.95,0.7085076838852897,5,2.0,1,2.0,1,2.0,1
6647,min_diffuse,10,30,3,3,0.05,0.95,0.9086348505007028,23,3.0,1,3.0,1,3.0,1
6648,min_diffuse,10,30,3,3,0.05,0.95,0.7242928328444146,7,2.0,1,2.0,1,2.0,1
6649,min_diffuse,10,30,3,3,0.05,0.95,0.9268460643538556,7,2.0,1,2.0,1,2.0,1
6650,min_diffuse,10,30,3,3,0.05,0.95,0.8039187976916078,10,2.0,1,2.0,1,2.0,1
6651,min_diffuse,10,30,3,3,0.05,0.95,0.8432850808932396,7,2.0,1,2.0,1,2.0,1
6652,min_diffuse,10,30,3,3,0.05,0.95,0.7292765876918377,5,2.0,0,1.0,1,1.0,1
6653,min_diffuse,10,30,3,3,0.05,0.95,0.905554312683984,12,3.0,1,3.0,1,3.0,1
6654,min_diffuse,10,30,3,3,0.05,0.95,0.9393680916105622,6,2.0,1,2.0,1,2.0,1
6655,min_diffuse,10,30,3,3,0.05,0.95,0.7829013608967953,3,1.0,1,2.0,0,2.0,0
6656,min_diffuse,10,30,3,3,0.05,0.95,0.930394697746218,47,4.0,0,4.0,0,3.0,1
6657,min_diffuse,10,30,3,3,0.05,0.95,0.7671177332232098,3,1.0,1,1.0,1,1.0,1
6658,min_diffuse,10,30,3,3,0.05,0.95,0.9247947611102302,12,2.0,1,2.0,1,2.0,1
6659,min_diffuse,10,30,3,3,0.05,0.95,0.9421153069874076,12,2.0,1,2.0,1,2.0,1
6660,min_diffuse,10,30,3,3,0.05,0.95,0.9462795249626116,13,2.0,1,2.0,1,2.0,1
6661,min_diffuse,10,30,3,3,0.05,0.95,0.8171902361162748,6,2.0,0,2.0,0,1.0,1
6662,min_diffuse,10,30,3,3,0.05,0.95,0.9258828098269644,16,3.0,0,2.0,1,2.0,1
6663,min_diffuse,10,30,3,3,0.05,0.95,0.7465870267598189,8,2.0,1,2.0,1,2.0,1
6664,min_diffuse,10,30,3,3,0.05,0.95,0.948185883729728,39,3.0,1,3.0,1,4.0,0
6665,min_diffuse,10,30,3,3,0.05,0.95,0.8626397086581781,9,2.0,1,2.0,1,2.0,1
6666,min_diffuse,10,30,3,3,0.05,0.95,0.8265560705528782,9,2.0,1,2.0,1,2.0,1
6667,min_diffuse,10,30,3,3,0.05,0.95,0.9282522917927492,8,2.0,1,2.0,1,2.0,1
6668,min_diffuse,10,30,3,3,0.05,0.95,0.8628668716987066,7,2.0,1,2.0,1,2.0,1
6669,min_diffuse,10,30,3,3,0.05,0.95,0.9188644763041732,20,2.0,1,2.0,1,2.0,1
6670,min_diffuse,10,30,3,3,0.05,0.95,0.8236638921889038,18,2.0,1,2.0,1,2.0,1
6671,min_diffuse,10,30,3,3,0.05,0.95,0.9275199189054372,15,2.0,1,2.0,1,2.0,1
6672,min_diffuse,10,30,3,3,0.05,0.95,0.8320562377593723,5,2.0,1,2.0,1,2.0,1
6673,min_diffuse,10,30,3,3,0.05,0.95,0.7945092527826175,11,2.0,1,2.0,1,2.0,1
6674,min_diffuse,10,30,3,3,0.05,0.95,0.9044299290294848,8,2.0,1,2.0,1,2.0,1
6675,min_diffuse,10,30,3,3,0.05,0.95,0.7252185537935265,2,1.0,1,1.0,1,1.0,1
6676,min_diffuse,10,30,3,3,0.05,0.95,0.914027417607061,21,3.0,0,3.0,0,2.0,1
6677,min_diffuse,10,30,3,3,0.05,0.95,0.9325256716269346,9,2.0,1,2.0,1,2.0,1
6678,min_diffuse,10,30,3,3,0.05,0.95,0.858919677559812,5,2.0,1,2.0,1,2.0,1
6679,min_diffuse,10,30,3,3,0.05,0.95,0.9137054687295916,11,2.0,1,2.0,1,2.0,1
6680,min_diffuse,10,30,3,3,0.05,0.95,0.9276618042178106,14,2.0,1,2.0,1,2.0,1
6681,min_diffuse,10,30,3,3,0.05,0.95,0.9317756621524635,38,4.0,0,3.0,1,3.0,1
6682,min_diffuse,10,30,3,3,0.05,0.95,0.9127064109291712,11,2.0,1,3.0,0,3.0,0
6683,min_diffuse,10,30,3,3,0.05,0.95,0.9355721619260732,15,3.0,0,2.0,1,3.0,0
6684,min_diffuse,10,30,3,3,0.05,0.95,0.8550339399366499,21,3.0,1,3.0,1,3.0,1
6685,min_diffuse,10,30,3,3,0.05,0.95,0.9430164535955138,32,3.0,1,3.0,1,3.0,1
6686,min_diffuse,10,30,3,3,0.05,0.95,0.9431498489364224,7,2.0,1,2.0,1,2.0,1
6687,min_diffuse,10,30,3,3,0.05,0.95,0.9065236401610988,26,3.0,1,3.0,1,3.0,1
6688,min_diffuse,10,30,3,3,0.05,0.95,0.948873380200959,19,3.0,0,2.0,1,3.0,0
6689,min_diffuse,10,30,3,3,0.05,0.95,0.8850756038443582,20,3.0,0,3.0,0,2.0,1
6690,min_diffuse,10,30,3,3,0.05,0.95,0.9403839323834808,12,3.0,0,2.0,1,3.0,0
6691,min_diffuse,10,30,3,3,0.05,0.95,0.945444824837307,31,3.0,1,3.0,1,3.0,1
6692,min_diffuse,10,30,3,3,0.05,0.95,0.9400270149690408,14,2.0,1,2.0,1,2.0,1
6693,min_diffuse,10,30,3,3,0.05,0.95,0.8620314360044561,10,2.0,1,2.0,1,2.0,1
6694,min_diffuse,10,30,3,3,0.05,0.95,0.8300791916788919,27,3.0,1,3.0,1,3.0,1
6695,min_diffuse,10,30,3,3,0.05,0.95,0.930686331523734,29,3.0,0,3.0,0,2.0,1
6696,min_diffuse,10,30,3,3,0.05,0.95,0.8870942377359541,8,2.0,0,2.0,0,1.0,1
6697,min_diffuse,10,30,3,3,0.05,0.95,0.945894061775629,4,2.0,1,2.0,1,2.0,1
6698,min_diffuse,10,30,3,3,0.05,0.95,0.915951934360996,9,2.0,1,2.0,1,2.0,1
6699,min_diffuse,10,30,3,3,0.05,0.95,0.9076072671358544,32,3.0,0,3.0,0,2.0,1
6700,min_diffuse,10,30,3,3,0.05,0.95,0.9333581618131036,4,2.0,0,1.0,1,2.0,0
6701,min_diffuse,10,30,3,3,0.05,0.95,0.7899722274337391,9,2.0,1,2.0,1,2.0,1
6702,min_diffuse,10,30,3,3,0.05,0.95,0.9082013979127612,2,1.0,1,1.0,1,2.0,0
6703,min_diffuse,10,30,3,3,0.05,0.95,0.935579639912858,8,2.0,1,2.0,1,2.0,1
6704,min_diffuse,10,30,3,3,0.05,0.95,0.7961022459416506,12,2.0,1,2.0,1,2.0,1
6705,min_diffuse,10,30,3,3,0.05,0.95,0.9325694470058844,21,3.0,1,3.0,1,3.0,1
6706,min_diffuse,10,30,3,3,0.05,0.95,0.8129465876782201,2,1.0,1,1.0,1,2.0,0
6707,min_diffuse,10,30,3,3,0.05,0.95,0.910460751253856,16,2.0,1,2.0,1,2.0,1
6708,min_diffuse,10,30,3,3,0.05,0.95,0.9205237909645236,5,2.0,0,1.0,1,1.0,1
6709,min_diffuse,10,30,3,3,0.05,0.95,0.8111917300892685,5,2.0,0,1.0,1,1.0,1
6710,min_diffuse,10,30,3,3,0.05,0.95,0.8747474318340367,12,2.0,1,2.0,1,2.0,1
6711,min_diffuse,10,30,3,3,0.05,0.95,0.900368704851035,8,2.0,1,2.0,1,2.0,1
6712,min_diffuse,10,30,3,3,0.05,0.95,0.9427300658512656,14,3.0,0,2.0,1,2.0,1
6713,min_diffuse,10,30,3,3,0.05,0.95,0.9273601867321256,9,2.0,1,2.0,1,2.0,1
6714,min_diffuse,10,30,3,3,0.05,0.95,0.8416865876730119,5,2.0,0,1.0,1,1.0,1
6715,min_diffuse,10,30,3,3,0.05,0.95,0.8514007707367696,2,1.0,1,1.0,1,1.0,1
6716,min_diffuse,10,30,3,3,0.05,0.95,0.9034127202318804,5,2.0,0,1.0,1,2.0,0
6717,min_diffuse,10,30,3,3,0.05,0.95,0.9375452591848156,48,3.0,1,3.0,1,3.0,1
6718,min_diffuse,10,30,3,3,0.05,0.95,0.9389894888225648,7,2.0,1,2.0,1,2.0,1
6719,min_diffuse,10,30,3,3,0.05,0.95,0.8717462287499542,7,2.0,1,2.0,1,2.0,1
6720,min_diffuse,10,30,3,3,0.05,0.95,0.8541565466697447,10,2.0,1,2.0,1,2.0,1
6721,min_diffuse,10,30,3,3,0.05,0.95,0.9238405505500152,33,3.0,1,3.0,1,3.0,1
6722,min_diffuse,10,30,3,3,0.05,0.95,0.9385122797869172,12,2.0,1,2.0,1,2.0,1
6723,min_diffuse,10,30,3,3,0.05,0.95,0.8761497560061586,36,4.0,0,3.0,1,3.0,1
6724,min_diffuse,10,30,3,3,0.05,0.95,0.8965557348006328,4,2.0,1,2.0,1,2.0,1
6725,min_diffuse,10,30,3,3,0.05,0.95,0.7843154112877538,5,2.0,1,2.0,1,2.0,1
6726,min_diffuse,10,30,3,3,0.05,0.95,0.8829858166480761,8,2.0,1,2.0,1,2.0,1
6727,min_diffuse,10,30,3,3,0.05,0.95,0.7290270579316026,7,2.0,1,2.0,1,2.0,1
6728,min_diffuse,10,30,3,3,0.05,0.95,0.804974555539578,6,2.0,1,2.0,1,2.0,1
6729,min_diffuse,10,30,3,3,0.05,0.95,0.7970880157648652,7,2.0,1,2.0,1,2.0,1
6730,min_diffuse,10,30,3,3,0.05,0.95,0.885986911939486,14,2.0,1,2.0,1,2.0,1
6731,min_diffuse,10,30,3,3,0.05,0.95,0.927632739901422,12,2.0,1,2.0,1,2.0,1
6732,min_diffuse,10,30,3,3,0.05,0.95,0.8838251990865997,9,2.0,1,2.0,1,2.0,1
6733,min_diffuse,10,30,3,3,0.05,0.95,0.941549970523948,27,3.0,0,2.0,1,2.0,1
6734,min_diffuse,10,30,3,3,0.05,0.95,0.7869105794104824,14,2.0,1,2.0,1,2.0,1
6735,min_diffuse,10,30,3,3,0.05,0.95,0.8003825575033986,26,2.0,1,2.0,1,2.0,1
6736,min_diffuse,10,30,3,3,0.05,0.95,0.7219477784541657,6,2.0,0,2.0,0,1.0,1
6737,min_diffuse,10,30,3,3,0.05,0.95,0.8694060471474019,6,2.0,1,2.0,1,2.0,1
6738,min_diffuse,10,30,3,3,0.05,0.95,0.8670944178343324,5,2.0,1,2.0,1,2.0,1
6739,min_diffuse,10,30,3,3,0.05,0.95,0.8411132512881753,11,2.0,1,2.0,1,2.0,1
6740,min_diffuse,10,30,3,3,0.05,0.95,0.8521667047214989,5,2.0,1,2.0,1,2.0,1
6741,min_diffuse,10,30,3,3,0.05,0.95,0.8682509321726841,27,3.0,1,3.0,1,3.0,1
6742,min_diffuse,10,30,3,3,0.05,0.95,0.948478689086951,24,3.0,1,3.0,1,3.0,1
6743,min_diffuse,10,30,3,3,0.05,0.95,0.8264798647744248,6,2.0,1,2.0,1,2.0,1
6744,min_diffuse,10,30,3,3,0.05,0.95,0.9297851465064352,27,3.0,1,3.0,1,3.0,1
6745,min_diffuse,10,30,3,3,0.05,0.95,0.9084210120336774,4,2.0,1,2.0,1,2.0,1
6746,min_diffuse,10,30,3,3,0.05,0.95,0.863148798124981,4,2.0,0,1.0,1,1.0,1
6747,min_diffuse,10,30,3,3,0.05,0.95,0.8140180546064925,7,2.0,1,2.0,1,2.0,1
6748,min_diffuse,10,30,3,3,0.05,0.95,0.8982058160282886,50,5.0,1,5.0,1,5.0,1
6749,min_diffuse,10,30,3,3,0.05,0.95,0.8862711317632107,11,2.0,1,2.0,1,2.0,1
6750,min_diffuse,10,30,3,3,0.05,0.95,0.8777598462579289,17,2.0,1,2.0,1,2.0,1
6751,min_diffuse,10,30,3,3,0.05,0.95,0.5916832910330613,3,1.0,1,1.0,1,2.0,0
6752,min_diffuse,10,30,3,3,0.05,0.95,0.7984703803829497,4,2.0,1,2.0,1,2.0,1
6753,min_diffuse,10,30,3,3,0.05,0.95,0.930679929821858,11,3.0,1,3.0,1,3.0,1
6754,min_diffuse,10,30,3,3,0.05,0.95,0.9433879138394156,6,2.0,1,2.0,1,2.0,1
6755,min_diffuse,10,30,3,3,0.05,0.95,0.8635621239373078,20,3.0,0,2.0,1,2.0,1
6756,min_diffuse,10,30,3,3,0.05,0.95,0.9450372252611452,56,4.0,1,4.0,1,4.0,1
6757,min_diffuse,10,30,3,3,0.05,0.95,0.9302568118814244,44,3.0,1,3.0,1,3.0,1
6758,min_diffuse,10,30,3,3,0.05,0.95,0.794658628629907,5,2.0,1,2.0,1,2.0,1
6759,min_diffuse,10,30,3,3,0.05,0.95,0.9140425749331148,8,2.0,1,2.0,1,2.0,1
6760,min_diffuse,10,30,3,3,0.05,0.95,0.8523885680242548,11,2.0,1,2.0,1,2.0,1
6761,min_diffuse,10,30,3,3,0.05,0.95,0.868825471571736,6,2.0,1,2.0,1,2.0,1
6762,min_diffuse,10,30,3,3,0.05,0.95,0.941030483673776,11,2.0,1,2.0,1,2.0,1
6763,min_diffuse,10,30,3,3,0.05,0.95,0.8704918205551477,8,2.0,1,2.0,1,2.0,1
6764,min_diffuse,10,30,3,3,0.05,0.95,0.8389123205677418,8,2.0,1,2.0,1,2.0,1
6765,min_diffuse,10,30,3,3,0.05,0.95,0.941069337345068,7,2.0,1,2.0,1,2.0,1
6766,min_diffuse,10,30,3,3,0.05,0.95,0.9154653728242196,6,2.0,1,2.0,1,2.0,1
6767,min_diffuse,10,30,3,3,0.05,0.95,0.8849857294803313,7,2.0,1,2.0,1,2.0,1
6768,min_diffuse,10,30,3,3,0.05,0.95,0.9074066376108952,4,2.0,0,1.0,1,2.0,0
6769,min_diffuse,10,30,3,3,0.05,0.95,0.8839674601986979,11,2.0,1,2.0,1,2.0,1
6770,min_diffuse,10,30,3,3,0.05,0.95,0.8895768388899525,14,2.0,1,2.0,1,2.0,1
6771,min_diffuse,10,30,3,3,0.05,0.95,0.8683929096579933,23,3.0,0,2.0,1,2.0,1
6772,min_diffuse,10,30,3,3,0.05,0.95,0.916852353634335,19,3.0,0,2.0,1,3.0,0
6773,min_diffuse,10,30,3,3,0.05,0.95,0.8992633517253243,3,1.0,1,1.0,1,2.0,0
6774,min_diffuse,10,30,3,3,0.05,0.95,0.8879773926203416,7,2.0,1,2.0,1,2.0,1
6775,min_diffuse,10,30,3,3,0.05,0.95,0.9418938439621548,39,3.0,1,3.0,1,3.0,1
6776,min_diffuse,10,30,3,3,0.05,0.95,0.9455163378239836,14,3.0,1,3.0,1,3.0,1
6777,min_diffuse,10,30,3,3,0.05,0.95,0.8678311607121094,8,2.0,1,2.0,1,2.0,1
6778,min_diffuse,10,30,3,3,0.05,0.95,0.90290187744409,6,2.0,1,2.0,1,2.0,1
6779,min_diffuse,10,30,3,3,0.05,0.95,0.9335937223858628,62,4.0,0,4.0,0,3.0,1
6780,min_diffuse,10,30,3,3,0.05,0.95,0.9334714640464185,7,2.0,1,2.0,1,2.0,1
6781,min_diffuse,10,30,3,3,0.05,0.95,0.9251263704101288,29,3.0,0,3.0,0,2.0,1
6782,min_diffuse,10,30,3,3,0.05,0.95,0.9417070429185324,43,4.0,0,4.0,0,3.0,1
6783,min_diffuse,10,30,3,3,0.05,0.95,0.9060449917404848,6,2.0,1,2.0,1,2.0,1
6784,min_diffuse,10,30,3,3,0.05,0.95,0.7294893200697677,5,2.0,1,2.0,1,2.0,1
6785,min_diffuse,10,30,3,3,0.05,0.95,0.7444933341966573,4,2.0,0,1.0,1,1.0,1
6786,min_diffuse,10,30,3,3,0.05,0.95,0.7065168847430215,10,2.0,1,3.0,0,2.0,1
6787,min_diffuse,10,30,3,3,0.05,0.95,0.8333016496853912,8,2.0,0,2.0,0,1.0,1
6788,min_diffuse,10,30,3,3,0.05,0.95,0.8036015017196052,7,2.0,1,2.0,1,2.0,1
6789,min_diffuse,10,30,3,3,0.05,0.95,0.9067136830089296,30,3.0,1,3.0,1,3.0,1
6790,min_diffuse,10,30,3,3,0.05,0.95,0.7733989610708412,15,2.0,1,2.0,1,2.0,1
6791,min_diffuse,10,30,3,3,0.05,0.95,0.78182000892095,4,2.0,0,1.0,1,1.0,1
6792,min_diffuse,10,30,3,3,0.05,0.95,0.749711797223045,2,1.0,1,1.0,1,1.0,1
6793,min_diffuse,10,30,3,3,0.05,0.95,0.894519192960704,11,2.0,1,2.0,1,2.0,1
6794,min_diffuse,10,30,3,3,0.05,0.95,0.8661890130583942,10,2.0,1,2.0,1,2.0,1
6795,min_diffuse,10,30,3,3,0.05,0.95,0.6755049121011835,4,2.0,1,2.0,1,2.0,1
6796,min_diffuse,10,30,3,3,0.05,0.95,0.9290894823190764,22,3.0,1,3.0,1,3.0,1
6797,min_diffuse,10,30,3,3,0.05,0.95,0.8543256577063366,6,2.0,1,2.0,1,2.0,1
6798,min_diffuse,10,30,3,3,0.05,0.95,0.8340779938624334,6,2.0,1,2.0,1,2.0,1
6799,min_diffuse,10,30,3,3,0.05,0.95,0.8956846226891775,5,2.0,1,2.0,1,2.0,1
6800,min_diffuse,10,30,3,3,0.05,0.95,0.7937687102281246,4,2.0,0,1.0,1,2.0,0
6801,min_diffuse,10,30,3,3,0.05,0.95,0.8040021877905078,2,1.0,1,1.0,1,2.0,0
6802,min_diffuse,10,30,3,3,0.05,0.95,0.8822450169052989,4,2.0,1,2.0,1,2.0,1
6803,min_diffuse,10,30,3,3,0.05,0.95,0.9090030420830713,7,2.0,1,2.0,1,2.0,1
6804,min_diffuse,10,30,3,3,0.05,0.95,0.8806152075701128,3,1.0,1,2.0,0,2.0,0
6805,min_diffuse,10,30,3,3,0.05,0.95,0.8893342494361444,17,3.0,0,2.0,1,3.0,0
6806,min_diffuse,10,30,3,3,0.05,0.95,0.9061460207492684,3,1.0,1,2.0,0,2.0,0
6807,min_diffuse,10,30,3,3,0.05,0.95,0.8450041217092098,7,2.0,1,2.0,1,2.0,1
6808,min_diffuse,10,30,3,3,0.05,0.95,0.8907857736031131,4,2.0,1,2.0,1,2.0,1
6809,min_diffuse,10,30,3,3,0.05,0.95,0.8540864136438929,3,1.0,1,2.0,0,2.0,0
6810,min_diffuse,10,30,3,3,0.05,0.95,0.9068751927704344,4,2.0,0,1.0,1,1.0,1
6811,min_diffuse,10,30,3,3,0.05,0.95,0.9429455293620552,46,4.0,1,4.0,1,4.0,1
6812,min_diffuse,10,30,3,3,0.05,0.95,0.9310836633329176,25,3.0,1,3.0,1,4.0,0
6813,min_diffuse,10,30,3,3,0.05,0.95,0.8639591560965753,5,2.0,1,2.0,1,2.0,1
6814,min_diffuse,10,30,3,3,0.05,0.95,0.9030001127276304,5,2.0,1,2.0,1,2.0,1
6815,min_diffuse,10,30,3,3,0.05,0.95,0.741909246244416,5,2.0,1,2.0,1,2.0,1
6816,min_diffuse,10,30,3,3,0.05,0.95,0.927915915709264,20,3.0,0,2.0,1,2.0,1
6817,min_diffuse,10,30,3,3,0.05,0.95,0.907658823654096,9,2.0,1,2.0,1,2.0,1
6818,min_diffuse,10,30,3,3,0.05,0.95,0.775213406782545,5,2.0,1,2.0,1,2.0,1
6819,min_diffuse,10,30,3,3,0.05,0.95,0.8247620660119855,13,3.0,0,2.0,1,2.0,1
6820,min_diffuse,10,30,3,3,0.05,0.95,0.9147505070935066,11,2.0,1,2.0,1,2.0,1
6821,min_diffuse,10,30,3,3,0.05,0.95,0.8287957791766607,8,2.0,1,2.0,1,2.0,1
6822,min_diffuse,10,30,3,3,0.05,0.95,0.935147987026168,9,2.0,1,2.0,1,2.0,1
6823,min_diffuse,10,30,3,3,0.05,0.95,0.911044370134316,25,3.0,0,2.0,1,2.0,1
6824,min_diffuse,10,30,3,3,0.05,0.95,0.7909089721930722,4,2.0,1,2.0,1,2.0,1
6825,min_diffuse,10,30,3,3,0.05,0.95,0.7238837648502147,9,2.0,1,2.0,1,2.0,1
6826,min_diffuse,10,30,3,3,0.05,0.95,0.9101111211428544,10,2.0,1,2.0,1,2.0,1
6827,min_diffuse,10,30,3,3,0.05,0.95,0.9032996755969804,11,2.0,1,2.0,1,2.0,1
6828,min_diffuse,10,30,3,3,0.05,0.95,0.8638349076452364,10,2.0,1,2.0,1,2.0,1
6829,min_diffuse,10,30,3,3,0.05,0.95,0.941382065957539,13,3.0,1,3.0,1,3.0,1
6830,min_diffuse,10,30,3,3,0.05,0.95,0.8338070651469361,15,2.0,1,2.0,1,2.0,1
6831,min_diffuse,10,30,3,3,0.05,0.95,0.816310613723651,6,2.0,1,2.0,1,2.0,1
6832,min_diffuse,10,30,3,3,0.05,0.95,0.9449925208838812,24,2.0,1,2.0,1,2.0,1
6833,min_diffuse,10,30,3,3,0.05,0.95,0.8505925513548539,12,2.0,1,2.0,1,2.0,1
6834,min_diffuse,10,30,3,3,0.05,0.95,0.8639377552592794,3,1.0,1,1.0,1,2.0,0
6835,min_diffuse,10,30,3,3,0.05,0.95,0.8670993974623797,3,1.0,1,1.0,1,2.0,0
6836,min_diffuse,10,30,3,3,0.05,0.95,0.9248304303913172,7,2.0,1,2.0,1,2.0,1
6837,min_diffuse,10,30,3,3,0.05,0.95,0.9112899138793348,6,2.0,1,2.0,1,2.0,1
6838,min_diffuse,10,30,3,3,0.05,0.95,0.8678698109543481,3,1.0,1,1.0,1,1.0,1
6839,min_diffuse,10,30,3,3,0.05,0.95,0.9482570420355012,11,2.0,1,2.0,1,2.0,1
6840,min_diffuse,10,30,3,3,0.05,0.95,0.7679094497141136,4,2.0,0,1.0,1,1.0,1
6841,min_diffuse,10,30,3,3,0.05,0.95,0.7425258610639175,3,1.0,1,1.0,1,1.0,1
6842,min_diffuse,10,30,3,3,0.05,0.95,0.9230512200090488,5,2.0,1,2.0,1,2.0,1
6843,min_diffuse,10,30,3,3,0.05,0.95,0.9001924407070392,13,2.0,1,2.0,1,3.0,0
6844,min_diffuse,10,30,3,3,0.05,0.95,0.946887063432202,18,3.0,0,2.0,1,3.0,0
6845,min_diffuse,10,30,3,3,0.05,0.95,0.8447242346739119,10,2.0,1,2.0,1,2.0,1
6846,min_diffuse,10,30,3,3,0.05,0.95,0.4783256058401086,4,2.0,1,2.0,1,2.0,1
6847,min_diffuse,10,30,3,3,0.05,0.95,0.8646916099990484,15,2.0,1,2.0,1,2.0,1
6848,min_diffuse,10,30,3,3,0.05,0.95,0.9211098349754466,29,3.0,1,3.0,1,3.0,1
6849,min_diffuse,10,30,3,3,0.05,0.95,0.8853895748437257,5,2.0,0,1.0,1,1.0,1
6850,min_diffuse,10,30,3,3,0.05,0.95,0.7660825631559618,13,2.0,1,2.0,1,2.0,1
6851,min_diffuse,10,30,3,3,0.05,0.95,0.8842870465986771,13,3.0,0,2.0,1,2.0,1
6852,min_diffuse,10,30,3,3,0.05,0.95,0.8928702057819816,5,2.0,1,2.0,1,2.0,1
6853,min_diffuse,10,30,3,3,0.05,0.95,0.7480701771442965,5,2.0,1,2.0,1,2.0,1
6854,min_diffuse,10,30,3,3,0.05,0.95,0.8950899064144414,7,2.0,1,2.0,1,2.0,1
6855,min_diffuse,10,30,3,3,0.05,0.95,0.8781274186179652,16,3.0,1,3.0,1,3.0,1
6856,min_diffuse,10,30,3,3,0.05,0.95,0.8882130816399779,10,2.0,1,2.0,1,2.0,1
6857,min_diffuse,10,30,3,3,0.05,0.95,0.9231128401098716,27,3.0,0,2.0,1,2.0,1
6858,min_diffuse,10,30,3,3,0.05,0.95,0.7113004106196992,10,2.0,1,2.0,1,2.0,1
6859,min_diffuse,10,30,3,3,0.05,0.95,0.6422050882866837,9,2.0,1,2.0,1,2.0,1
6860,min_diffuse,10,30,3,3,0.05,0.95,0.9291443653832556,35,4.0,0,3.0,1,3.0,1
6861,min_diffuse,10,30,3,3,0.05,0.95,0.7497790306013004,4,2.0,0,1.0,1,1.0,1
6862,min_diffuse,10,30,3,3,0.05,0.95,0.9397204952050712,6,2.0,1,2.0,1,2.0,1
6863,min_diffuse,10,30,3,3,0.05,0.95,0.8129911435108867,6,2.0,1,2.0,1,2.0,1
6864,min_diffuse,10,30,3,3,0.05,0.95,0.9273639315109428,20,3.0,0,2.0,1,3.0,0
6865,min_diffuse,10,30,3,3,0.05,0.95,0.9094014793423169,5,2.0,1,2.0,1,2.0,1
6866,min_diffuse,10,30,3,3,0.05,0.95,0.9310207749188968,8,2.0,0,2.0,0,1.0,1
6867,min_diffuse,10,30,3,3,0.05,0.95,0.6513439494910828,4,2.0,1,2.0,1,2.0,1
6868,min_diffuse,10,30,3,3,0.05,0.95,0.7980207527549905,11,2.0,1,2.0,1,2.0,1
6869,min_diffuse,10,30,3,3,0.05,0.95,0.8020415173106696,2,1.0,1,1.0,1,2.0,0
6870,min_diffuse,10,30,3,3,0.05,0.95,0.7562488609397995,4,2.0,0,1.0,1,1.0,1
6871,min_diffuse,10,30,3,3,0.05,0.95,0.9167308091778276,9,2.0,1,2.0,1,2.0,1
6872,min_diffuse,10,30,3,3,0.05,0.95,0.8792032740465276,21,3.0,1,3.0,1,3.0,1
6873,min_diffuse,10,30,3,3,0.05,0.95,0.8710335203166698,6,2.0,1,2.0,1,2.0,1
6874,min_diffuse,10,30,3,3,0.05,0.95,0.9435209493073348,20,4.0,0,3.0,1,4.0,0
6875,min_diffuse,10,30,3,3,0.05,0.95,0.7989370840749604,9,2.0,1,2.0,1,2.0,1
6876,min_diffuse,10,30,3,3,0.05,0.95,0.9349113884020224,36,3.0,0,3.0,0,2.0,1
6877,min_diffuse,10,30,3,3,0.05,0.95,0.8268477680491143,3,1.0,1,1.0,1,2.0,0
6878,min_diffuse,10,30,3,3,0.05,0.95,0.9290421763760536,24,3.0,0,3.0,0,2.0,1
6879,min_diffuse,10,30,3,3,0.05,0.95,0.8456871206790385,7,2.0,1,2.0,1,2.0,1
6880,min_diffuse,10,30,3,3,0.05,0.95,0.879794003696542,6,2.0,1,2.0,1,2.0,1
6881,min_diffuse,10,30,3,3,0.05,0.95,0.619996189191317,2,1.0,1,1.0,1,1.0,1
6882,min_diffuse,10,30,3,3,0.05,0.95,0.8789918324718687,12,2.0,1,2.0,1,2.0,1
6883,min_diffuse,10,30,3,3,0.05,0.95,0.7452786503674467,8,2.0,1,2.0,1,2.0,1
6884,min_diffuse,10,30,3,3,0.05,0.95,0.5933908170177491,4,2.0,1,2.0,1,2.0,1
6885,min_diffuse,10,30,3,3,0.05,0.95,0.9384813629870462,14,3.0,0,2.0,1,3.0,0
6886,min_diffuse,10,30,3,3,0.05,0.95,0.9055617149614144,8,2.0,1,2.0,1,2.0,1
6887,min_diffuse,10,30,3,3,0.05,0.95,0.8953284543908705,5,2.0,0,1.0,1,1.0,1
6888,min_diffuse,10,30,3,3,0.05,0.95,0.8937572097434564,5,2.0,0,1.0,1,2.0,0
6889,min_diffuse,10,30,3,3,0.05,0.95,0.9353474770580308,29,3.0,0,2.0,1,3.0,0
6890,min_diffuse,10,30,3,3,0.05,0.95,0.8112858853788096,17,3.0,0,2.0,1,3.0,0
6891,min_diffuse,10,30,3,3,0.05,0.95,0.8931143837461916,15,2.0,1,2.0,1,2.0,1
6892,min_diffuse,10,30,3,3,0.05,0.95,0.8389248802202152,3,1.0,1,1.0,1,2.0,0
6893,min_diffuse,10,30,3,3,0.05,0.95,0.925337702899539,28,3.0,1,3.0,1,3.0,1
6894,min_diffuse,10,30,3,3,0.05,0.95,0.852483837477355,6,2.0,1,2.0,1,2.0,1
6895,min_diffuse,10,30,3,3,0.05,0.95,0.8133060231831052,5,2.0,0,1.0,1,1.0,1
6896,min_diffuse,10,30,3,3,0.05,0.95,0.8784991999905577,13,3.0,0,2.0,1,2.0,1
6897,min_diffuse,10,30,3,3,0.05,0.95,0.8665998123404111,5,2.0,1,2.0,1,2.0,1
6898,min_diffuse,10,30,3,3,0.05,0.95,0.9119904903764124,17,2.0,1,2.0,1,2.0,1
6899,min_diffuse,10,30,3,3,0.05,0.95,0.7376058214351393,13,2.0,1,2.0,1,2.0,1
6900,min_diffuse,10,30,3,3,0.05,0.95,0.907215407854444,30,3.0,0,3.0,0,2.0,1
6901,min_diffuse,10,30,3,3,0.05,0.95,0.8084700546794463,4,2.0,0,1.0,1,1.0,1
6902,min_diffuse,10,30,3,3,0.05,0.95,0.7945972086063127,9,2.0,1,2.0,1,2.0,1
6903,min_diffuse,10,30,3,3,0.05,0.95,0.5813846627081674,2,1.0,1,1.0,1,1.0,1
6904,min_diffuse,10,30,3,3,0.05,0.95,0.7453959806786591,8,2.0,1,2.0,1,2.0,1
6905,min_diffuse,10,30,3,3,0.05,0.95,0.8649069045761333,5,2.0,1,2.0,1,2.0,1
6906,min_diffuse,10,30,3,3,0.05,0.95,0.785762687912889,3,1.0,1,1.0,1,2.0,0
6907,min_diffuse,10,30,3,3,0.05,0.95,0.8237336202020347,3,1.0,1,1.0,1,2.0,0
6908,min_diffuse,10,30,3,3,0.05,0.95,0.893566867176959,7,2.0,1,2.0,1,2.0,1
6909,min_diffuse,10,30,3,3,0.05,0.95,0.8410878930593195,7,2.0,1,2.0,1,2.0,1
6910,min_diffuse,10,30,3,3,0.05,0.95,0.9056065286996346,8,2.0,1,2.0,1,2.0,1
6911,min_diffuse,10,30,3,3,0.05,0.95,0.6062244547267975,2,1.0,1,1.0,1,1.0,1
6912,min_diffuse,10,30,3,3,0.05,0.95,0.9227178532771096,12,3.0,0,2.0,1,3.0,0
6913,min_diffuse,10,30,3,3,0.05,0.95,0.7991963173017452,6,2.0,1,2.0,1,2.0,1
6914,min_diffuse,10,30,3,3,0.05,0.95,0.9266726734554376,9,2.0,1,2.0,1,2.0,1
6915,min_diffuse,10,30,3,3,0.05,0.95,0.8572800872532862,2,1.0,1,1.0,1,2.0,0
6916,min_diffuse,10,30,3,3,0.05,0.95,0.7035066244723722,2,1.0,1,1.0,1,1.0,1
6917,min_diffuse,10,30,3,3,0.05,0.95,0.8986750751435006,11,2.0,1,2.0,1,2.0,1
6918,min_diffuse,10,30,3,3,0.05,0.95,0.914970137754863,13,3.0,0,2.0,1,2.0,1
6919,min_diffuse,10,30,3,3,0.05,0.95,0.8842382909576555,4,2.0,0,1.0,1,1.0,1
6920,min_diffuse,10,30,3,3,0.05,0.95,0.9333251004500842,14,2.0,1,2.0,1,2.0,1
6921,min_diffuse,10,30,3,3,0.05,0.95,0.8172113483670386,4,2.0,0,1.0,1,1.0,1
6922,min_diffuse,10,30,3,3,0.05,0.95,0.8215162752955738,5,2.0,1,2.0,1,2.0,1
6923,min_diffuse,10,30,3,3,0.05,0.95,0.9490327651085606,33,3.0,1,3.0,1,3.0,1
6924,min_diffuse,10,30,3,3,0.05,0.95,0.7940068443658983,12,2.0,1,2.0,1,2.0,1
6925,min_diffuse,10,30,3,3,0.05,0.95,0.9111225174786736,15,3.0,0,2.0,1,3.0,0
6926,min_diffuse,10,30,3,3,0.05,0.95,0.8910440226943134,9,2.0,1,2.0,1,2.0,1
6927,min_diffuse,10,30,3,3,0.05,0.95,0.9368633253759548,37,3.0,0,3.0,0,2.0,1
6928,min_diffuse,10,30,3,3,0.05,0.95,0.9103501609145233,7,2.0,1,2.0,1,2.0,1
6929,min_diffuse,10,30,3,3,0.05,0.95,0.930179950045726,10,2.0,1,2.0,1,2.0,1
6930,min_diffuse,10,30,3,3,0.05,0.95,0.9087417454445286,11,3.0,1,3.0,1,3.0,1
6931,min_diffuse,10,30,3,3,0.05,0.95,0.9062012195213364,7,2.0,1,2.0,1,2.0,1
6932,min_diffuse,10,30,3,3,0.05,0.95,0.9239828683438684,23,3.0,1,3.0,1,3.0,1
6933,min_diffuse,10,30,3,3,0.05,0.95,0.9432119835957826,23,3.0,0,2.0,1,3.0,0
6934,min_diffuse,10,30,3,3,0.05,0.95,0.7547375699015653,7,2.0,1,2.0,1,2.0,1
6935,min_diffuse,10,30,3,3,0.05,0.95,0.7199511608822026,7,2.0,0,2.0,0,1.0,1
6936,min_diffuse,10,30,3,3,0.05,0.95,0.8372913280447956,7,2.0,1,2.0,1,2.0,1
6937,min_diffuse,10,30,3,3,0.05,0.95,0.9168214253791308,44,4.0,0,3.0,1,3.0,1
6938,min_diffuse,10,30,3,3,0.05,0.95,0.8256959211689917,9,2.0,1,2.0,1,2.0,1
6939,min_diffuse,10,30,3,3,0.05,0.95,0.9383147592899604,12,2.0,1,2.0,1,2.0,1
6940,min_diffuse,10,30,3,3,0.05,0.95,0.9413760167474636,16,2.0,1,2.0,1,2.0,1
6941,min_diffuse,10,30,3,3,0.05,0.95,0.9125261139604738,17,2.0,1,2.0,1,2.0,1
6942,min_diffuse,10,30,3,3,0.05,0.95,0.788518873264599,7,2.0,1,2.0,1,2.0,1
6943,min_diffuse,10,30,3,3,0.05,0.95,0.8803565031196117,22,3.0,1,3.0,1,3.0,1
6944,min_diffuse,10,30,3,3,0.05,0.95,0.9333490971046222,32,4.0,0,3.0,1,3.0,1
6945,min_diffuse,10,30,3,3,0.05,0.95,0.9333110152692464,28,3.0,0,3.0,0,2.0,1
6946,min_diffuse,10,30,3,3,0.05,0.95,0.8342738042350528,11,2.0,1,2.0,1,2.0,1
6947,min_diffuse,10,30,3,3,0.05,0.95,0.7888585182722149,4,2.0,1,2.0,1,2.0,1
6948,min_diffuse,10,30,3,3,0.05,0.95,0.8640991017334536,8,2.0,1,2.0,1,2.0,1
6949,min_diffuse,10,30,3,3,0.05,0.95,0.7581193091720351,4,2.0,0,1.0,1,1.0,1
6950,min_diffuse,10,30,3,3,0.05,0.95,0.8624696464932118,13,2.0,1,2.0,1,2.0,1
6951,min_diffuse,10,30,3,3,0.05,0.95,0.9242748888144486,14,3.0,0,2.0,1,2.0,1
6952,min_diffuse,10,30,3,3,0.05,0.95,0.8348995758036499,5,2.0,1,2.0,1,2.0,1
6953,min_diffuse,10,30,3,3,0.05,0.95,0.8574221685585215,11,2.0,1,2.0,1,2.0,1
6954,min_diffuse,10,30,3,3,0.05,0.95,0.9476974163262916,25,3.0,1,3.0,1,3.0,1
6955,min_diffuse,10,30,3,3,0.05,0.95,0.9090513058341104,8,2.0,1,2.0,1,2.0,1
6956,min_diffuse,10,30,3,3,0.05,0.95,0.900809190265814,11,2.0,1,2.0,1,2.0,1
6957,min_diffuse,10,30,3,3,0.05,0.95,0.8961385823177249,4,2.0,1,2.0,1,2.0,1
6958,min_diffuse,10,30,3,3,0.05,0.95,0.8877745740338712,7,2.0,1,2.0,1,2.0,1
6959,min_diffuse,10,30,3,3,0.05,0.95,0.9308254353244092,19,3.0,0,2.0,1,3.0,0
6960,min_diffuse,10,30,3,3,0.05,0.95,0.894191698867924,17,2.0,1,2.0,1,2.0,1
6961,min_diffuse,10,30,3,3,0.05,0.95,0.9002838825578388,21,3.0,0,3.0,0,2.0,1
6962,min_diffuse,10,30,3,3,0.05,0.95,0.78097806484826,10,2.0,1,2.0,1,2.0,1
6963,min_diffuse,10,30,3,3,0.05,0.95,0.8111415023153101,8,2.0,1,2.0,1,2.0,1
6964,min_diffuse,10,30,3,3,0.05,0.95,0.8855617197188592,7,2.0,1,2.0,1,2.0,1
6965,min_diffuse,10,30,3,3,0.05,0.95,0.8346922568056107,3,1.0,1,2.0,0,2.0,0
6966,min_diffuse,10,30,3,3,0.05,0.95,0.9356817641821602,16,3.0,0,2.0,1,3.0,0
6967,min_diffuse,10,30,3,3,0.05,0.95,0.8664296621475139,13,2.0,1,2.0,1,2.0,1
6968,min_diffuse,10,30,3,3,0.05,0.95,0.8595738927523564,6,2.0,1,2.0,1,2.0,1
6969,min_diffuse,10,30,3,3,0.05,0.95,0.8668785586525907,20,3.0,1,3.0,1,3.0,1
6970,min_diffuse,10,30,3,3,0.05,0.95,0.9069471653644786,13,2.0,1,2.0,1,3.0,0
6971,min_diffuse,10,30,3,3,0.05,0.95,0.9094806987994608,8,2.0,1,2.0,1,2.0,1
6972,min_diffuse,10,30,3,3,0.05,0.95,0.9073557710559104,7,2.0,1,2.0,1,2.0,1
6973,min_diffuse,10,30,3,3,0.05,0.95,0.9482130802423168,10,2.0,1,2.0,1,2.0,1
6974,min_diffuse,10,30,3,3,0.05,0.95,0.6436283898743086,8,2.0,1,2.0,1,2.0,1
6975,min_diffuse,10,30,3,3,0.05,0.95,0.8508346299973932,8,2.0,1,2.0,1,2.0,1
6976,min_diffuse,10,30,3,3,0.05,0.95,0.9380226839638252,9,2.0,1,2.0,1,2.0,1
6977,min_diffuse,10,30,3,3,0.05,0.95,0.941391761724891,4,2.0,1,2.0,1,2.0,1
6978,min_diffuse,10,30,3,3,0.05,0.95,0.8484004944207656,8,2.0,1,2.0,1,2.0,1
6979,min_diffuse,10,30,3,3,0.05,0.95,0.7572606520888729,8,2.0,1,2.0,1,2.0,1
6980,min_diffuse,10,30,3,3,0.05,0.95,0.9307542427301552,13,2.0,1,2.0,1,2.0,1
6981,min_diffuse,10,30,3,3,0.05,0.95,0.8558128771407896,3,1.0,1,1.0,1,2.0,0
6982,min_diffuse,10,30,3,3,0.05,0.95,0.9344971253799048,11,2.0,1,2.0,1,2.0,1
6983,min_diffuse,10,30,3,3,0.05,0.95,0.8658463807276388,7,2.0,1,2.0,1,2.0,1
6984,min_diffuse,10,30,3,3,0.05,0.95,0.814959703122742,11,2.0,1,2.0,1,2.0,1
6985,min_diffuse,10,30,3,3,0.05,0.95,0.8772737639633866,13,2.0,1,3.0,0,3.0,0
6986,min_diffuse,10,30,3,3,0.05,0.95,0.8338987168955638,3,1.0,1,1.0,1,2.0,0
6987,min_diffuse,10,30,3,3,0.05,0.95,0.9127870423464464,21,3.0,1,3.0,1,3.0,1
6988,min_diffuse,10,30,3,3,0.05,0.95,0.935852712276094,9,2.0,1,2.0,1,2.0,1
6989,min_diffuse,10,30,3,3,0.05,0.95,0.860428495310386,17,3.0,1,3.0,1,3.0,1
6990,min_diffuse,10,30,3,3,0.05,0.95,0.876015839334926,7,2.0,1,2.0,1,2.0,1
6991,min_diffuse,10,30,3,3,0.05,0.95,0.8653335982220298,8,2.0,1,2.0,1,2.0,1
6992,min_diffuse,10,30,3,3,0.05,0.95,0.8516515997924307,9,2.0,1,2.0,1,2.0,1
6993,min_diffuse,10,30,3,3,0.05,0.95,0.9147354649146489,17,3.0,0,2.0,1,2.0,1
6994,min_diffuse,10,30,3,3,0.05,0.95,0.9486453844923644,10,2.0,1,2.0,1,2.0,1
6995,min_diffuse,10,30,3,3,0.05,0.95,0.9265118131567782,14,3.0,0,2.0,1,3.0,0
6996,min_diffuse,10,30,3,3,0.05,0.95,0.9104145169135308,16,2.0,1,2.0,1,2.0,1
6997,min_diffuse,10,30,3,3,0.05,0.95,0.8813681148037895,8,2.0,1,2.0,1,2.0,1
6998,min_diffuse,10,30,3,3,0.05,0.95,0.7414620681318586,10,2.0,1,2.0,1,2.0,1
6999,min_diffuse,10,30,3,3,0.05,0.95,0.86721297913989,11,2.0,1,2.0,1,2.0,1
7000,min_diffuse,10,30,3,3,0.05,0.95,0.9071612207434032,9,2.0,1,2.0,1,2.0,1
7001,min_diffuse,10,30,3,3,0.05,0.95,0.8769882303912631,20,3.0,0,2.0,1,2.0,1
7002,min_diffuse,10,30,3,3,0.05,0.95,0.9121044985819982,25,3.0,1,3.0,1,3.0,1
7003,min_diffuse,10,30,3,3,0.05,0.95,0.9433161514099286,64,4.0,1,4.0,1,4.0,1
7004,min_diffuse,10,30,3,3,0.05,0.95,0.9006655770573813,21,3.0,0,2.0,1,2.0,1
7005,min_diffuse,10,30,3,3,0.05,0.95,0.8905233684752814,4,2.0,1,2.0,1,2.0,1
7006,min_diffuse,10,30,3,3,0.05,0.95,0.854251045785347,5,2.0,0,1.0,1,2.0,0
7007,min_diffuse,10,30,3,3,0.05,0.95,0.7808840686758435,6,2.0,1,2.0,1,2.0,1
7008,min_diffuse,10,30,3,3,0.05,0.95,0.7657264875697815,4,2.0,1,2.0,1,2.0,1
7009,min_diffuse,10,30,3,3,0.05,0.95,0.7884787139868219,7,2.0,1,2.0,1,2.0,1
7010,min_diffuse,10,30,3,3,0.05,0.95,0.8691657128715159,9,2.0,1,2.0,1,2.0,1
7011,min_diffuse,10,30,3,3,0.05,0.95,0.8840573802183656,11,2.0,1,2.0,1,2.0,1
7012,min_diffuse,10,30,3,3,0.05,0.95,0.9358478400135408,27,4.0,0,3.0,1,3.0,1
7013,min_diffuse,10,30,3,3,0.05,0.95,0.943027816918558,91,5.0,1,5.0,1,5.0,1
7014,min_diffuse,10,30,3,3,0.05,0.95,0.8361966811057092,11,2.0,1,2.0,1,2.0,1
7015,min_diffuse,10,30,3,3,0.05,0.95,0.9499413603233312,13,2.0,1,2.0,1,2.0,1
7016,min_diffuse,10,30,3,3,0.05,0.95,0.8734492834006139,9,2.0,1,2.0,1,2.0,1
7017,min_diffuse,10,30,3,3,0.05,0.95,0.8671003041929588,8,2.0,1,2.0,1,2.0,1
7018,min_diffuse,10,30,3,3,0.05,0.95,0.8818493969395051,4,2.0,1,2.0,1,2.0,1
7019,min_diffuse,10,30,3,3,0.05,0.95,0.9185727912247768,6,2.0,1,2.0,1,2.0,1
7020,min_diffuse,10,30,3,3,0.05,0.95,0.9097638069340234,16,3.0,0,2.0,1,2.0,1
7021,min_diffuse,10,30,3,3,0.05,0.95,0.8075492748886819,9,2.0,1,2.0,1,2.0,1
7022,min_diffuse,10,30,3,3,0.05,0.95,0.8047194593074717,3,1.0,1,2.0,0,2.0,0
7023,min_diffuse,10,30,3,3,0.05,0.95,0.874484133014868,1,1.0,1,1.0,1,1.0,1
7024,min_diffuse,10,30,3,3,0.05,0.95,0.8874322734094903,7,2.0,1,2.0,1,2.0,1
7025,min_diffuse,10,30,3,3,0.05,0.95,0.9150629313939652,12,2.0,1,2.0,1,2.0,1
7026,min_diffuse,10,30,3,3,0.05,0.95,0.8812119317812545,10,2.0,1,2.0,1,2.0,1
7027,min_diffuse,10,30,3,3,0.05,0.95,0.944078204068623,51,4.0,1,4.0,1,4.0,1
7028,min_diffuse,10,30,3,3,0.05,0.95,0.8843934621122601,11,2.0,1,2.0,1,2.0,1
7029,min_diffuse,10,30,3,3,0.05,0.95,0.9412595009264964,19,3.0,0,2.0,1,3.0,0
7030,min_diffuse,10,30,3,3,0.05,0.95,0.8265538954187122,15,2.0,1,2.0,1,2.0,1
7031,min_diffuse,10,30,3,3,0.05,0.95,0.920565031676591,44,4.0,1,4.0,1,5.0,0
7032,min_diffuse,10,30,3,3,0.05,0.95,0.8903058777249279,34,3.0,0,3.0,0,2.0,1
7033,min_diffuse,10,30,3,3,0.05,0.95,0.9483198884194254,40,4.0,1,4.0,1,4.0,1
7034,min_diffuse,10,30,3,3,0.05,0.95,0.9040349981907554,28,3.0,0,2.0,1,2.0,1
7035,min_diffuse,10,30,3,3,0.05,0.95,0.8995276879217663,15,2.0,1,2.0,1,2.0,1
7036,min_diffuse,10,30,3,3,0.05,0.95,0.845073828989109,6,2.0,0,1.0,1,2.0,0
7037,min_diffuse,10,30,3,3,0.05,0.95,0.8735036737616586,7,2.0,1,2.0,1,2.0,1
7038,min_diffuse,10,30,3,3,0.05,0.95,0.9416203068477124,16,3.0,0,2.0,1,3.0,0
7039,min_diffuse,10,30,3,3,0.05,0.95,0.8332887344127723,11,2.0,1,2.0,1,2.0,1
7040,min_diffuse,10,30,3,3,0.05,0.95,0.891258337263661,14,3.0,0,3.0,0,2.0,1
7041,min_diffuse,10,30,3,3,0.05,0.95,0.8942686377985992,11,2.0,1,2.0,1,2.0,1
7042,min_diffuse,10,30,3,3,0.05,0.95,0.9196148300798576,37,3.0,1,3.0,1,3.0,1
7043,min_diffuse,10,30,3,3,0.05,0.95,0.9284857730282358,55,4.0,0,3.0,1,3.0,1
7044,min_diffuse,10,30,3,3,0.05,0.95,0.8924568657793538,4,2.0,1,2.0,1,2.0,1
7045,min_diffuse,10,30,3,3,0.05,0.95,0.9464968820661016,21,3.0,1,3.0,1,3.0,1
7046,min_diffuse,10,30,3,3,0.05,0.95,0.7412626840141486,6,2.0,0,1.0,1,1.0,1
7047,min_diffuse,10,30,3,3,0.05,0.95,0.8407041692308616,9,2.0,1,2.0,1,2.0,1
7048,min_diffuse,10,30,3,3,0.05,0.95,0.9473205609868584,5,2.0,1,2.0,1,2.0,1
7049,min_diffuse,10,30,3,3,0.05,0.95,0.8346813156826338,8,2.0,1,2.0,1,2.0,1
7050,min_diffuse,10,30,3,3,0.05,0.95,0.8563938848007441,4,2.0,1,2.0,1,2.0,1
7051,min_diffuse,10,30,3,3,0.05,0.95,0.8907984769226811,11,2.0,1,2.0,1,2.0,1
7052,min_diffuse,10,30,3,3,0.05,0.95,0.9318133502150788,13,3.0,1,3.0,1,3.0,1
7053,min_diffuse,10,30,3,3,0.05,0.95,0.9065322349936586,6,2.0,1,2.0,1,2.0,1
7054,min_diffuse,10,30,3,3,0.05,0.95,0.9159157688263592,17,3.0,1,3.0,1,3.0,1
7055,min_diffuse,10,30,3,3,0.05,0.95,0.8492102366046078,4,2.0,0,1.0,1,1.0,1
7056,min_diffuse,10,30,3,3,0.05,0.95,0.8858172498175599,8,2.0,1,2.0,1,2.0,1
7057,min_diffuse,10,30,3,3,0.05,0.95,0.7907984520246264,5,2.0,1,2.0,1,2.0,1
7058,min_diffuse,10,30,3,3,0.05,0.95,0.9040619333582044,4,2.0,1,2.0,1,2.0,1
7059,min_diffuse,10,30,3,3,0.05,0.95,0.7777214406499368,12,2.0,1,2.0,1,2.0,1
7060,min_diffuse,10,30,3,3,0.05,0.95,0.8383520789823427,4,2.0,1,2.0,1,2.0,1
7061,min_diffuse,10,30,3,3,0.05,0.95,0.8699386607932951,11,3.0,1,3.0,1,3.0,1
7062,min_diffuse,10,30,3,3,0.05,0.95,0.9108661212122175,11,3.0,0,2.0,1,2.0,1
7063,min_diffuse,10,30,3,3,0.05,0.95,0.9300510275281748,7,2.0,1,2.0,1,2.0,1
7064,min_diffuse,10,30,3,3,0.05,0.95,0.8802671342649072,17,2.0,1,2.0,1,2.0,1
7065,min_diffuse,10,30,3,3,0.05,0.95,0.9308810248792472,14,2.0,1,2.0,1,2.0,1
7066,min_diffuse,10,30,3,3,0.05,0.95,0.9310581700297704,5,2.0,1,2.0,1,2.0,1
7067,min_diffuse,10,30,3,3,0.05,0.95,0.9448019095585106,7,2.0,1,2.0,1,2.0,1
7068,min_diffuse,10,30,3,3,0.05,0.95,0.8306550573481641,3,1.0,1,2.0,0,2.0,0
7069,min_diffuse,10,30,3,3,0.05,0.95,0.897330867344137,15,3.0,0,2.0,1,2.0,1
7070,min_diffuse,10,30,3,3,0.05,0.95,0.7504042121201507,2,1.0,1,1.0,1,1.0,1
7071,min_diffuse,10,30,3,3,0.05,0.95,0.8789912896741543,3,1.0,1,1.0,1,2.0,0
7072,min_diffuse,10,30,3,3,0.05,0.95,0.8729129540343873,17,3.0,1,4.0,0,4.0,0
7073,min_diffuse,10,30,3,3,0.05,0.95,0.845604249505646,9,2.0,1,2.0,1,2.0,1
7074,min_diffuse,10,30,3,3,0.05,0.95,0.8389747129840447,6,2.0,1,2.0,1,2.0,1
7075,min_diffuse,10,30,3,3,0.05,0.95,0.8848128321015024,9,2.0,1,2.0,1,2.0,1
7076,min_diffuse,10,30,3,3,0.05,0.95,0.8329930220886576,6,2.0,0,1.0,1,1.0,1
7077,min_diffuse,10,30,3,3,0.05,0.95,0.9154980482425238,10,2.0,0,2.0,0,1.0,1
7078,min_diffuse,10,30,3,3,0.05,0.95,0.9070569454950608,24,3.0,1,3.0,1,3.0,1
7079,min_diffuse,10,30,3,3,0.05,0.95,0.86592111559572,7,2.0,1,2.0,1,2.0,1
7080,min_diffuse,10,30,3,3,0.05,0.95,0.8734303319756996,11,2.0,1,2.0,1,2.0,1
7081,min_diffuse,10,30,3,3,0.05,0.95,0.8751442104501158,6,2.0,1,2.0,1,2.0,1
7082,min_diffuse,10,30,3,3,0.05,0.95,0.7932503061713991,3,1.0,1,1.0,1,1.0,1
7083,min_diffuse,10,30,3,3,0.05,0.95,0.9274949574898712,8,2.0,1,2.0,1,2.0,1
7084,min_diffuse,10,30,3,3,0.05,0.95,0.9392734599118364,17,3.0,0,2.0,1,3.0,0
7085,min_diffuse,10,30,3,3,0.05,0.95,0.9121481525068866,5,2.0,1,2.0,1,2.0,1
7086,min_diffuse,10,30,3,3,0.05,0.95,0.7081733999955624,6,2.0,1,2.0,1,2.0,1
7087,min_diffuse,10,30,3,3,0.05,0.95,0.7878508677431921,10,2.0,1,2.0,1,2.0,1
7088,min_diffuse,10,30,3,3,0.05,0.95,0.7326414733540605,13,2.0,1,2.0,1,2.0,1
7089,min_diffuse,10,30,3,3,0.05,0.95,0.7979158264546874,2,1.0,1,1.0,1,1.0,1
7090,min_diffuse,10,30,3,3,0.05,0.95,0.8871236161436463,10,2.0,1,2.0,1,2.0,1
7091,min_diffuse,10,30,3,3,0.05,0.95,0.8599703937637944,4,2.0,0,1.0,1,1.0,1
7092,min_diffuse,10,30,3,3,0.05,0.95,0.930197298662594,3,1.0,1,1.0,1,1.0,1
7093,min_diffuse,10,30,3,3,0.05,0.95,0.8544583688565811,11,2.0,1,2.0,1,2.0,1
7094,min_diffuse,10,30,3,3,0.05,0.95,0.9254576228183748,5,2.0,1,2.0,1,2.0,1
7095,min_diffuse,10,30,3,3,0.05,0.95,0.8869011342786995,4,2.0,0,1.0,1,2.0,0
7096,min_diffuse,10,30,3,3,0.05,0.95,0.8896788071488502,5,2.0,1,2.0,1,2.0,1
7097,min_diffuse,10,30,3,3,0.05,0.95,0.9031769525310234,16,3.0,1,3.0,1,3.0,1
7098,min_diffuse,10,30,3,3,0.05,0.95,0.7434768059488253,4,2.0,1,2.0,1,2.0,1
7099,min_diffuse,10,30,3,3,0.05,0.95,0.8368365615081097,15,3.0,0,2.0,1,2.0,1
7100,min_diffuse,10,30,3,3,0.05,0.95,0.9475833013014036,53,5.0,1,5.0,1,5.0,1
7101,min_diffuse,10,30,3,3,0.05,0.95,0.9146502651045102,17,3.0,0,2.0,1,3.0,0
7102,min_diffuse,10,30,3,3,0.05,0.95,0.8893689523619261,7,2.0,1,2.0,1,2.0,1
7103,min_diffuse,10,30,3,3,0.05,0.95,0.8361318937168545,4,2.0,1,2.0,1,2.0,1
7104,min_diffuse,10,30,3,3,0.05,0.95,0.9375119626446408,10,2.0,1,2.0,1,2.0,1
7105,min_diffuse,10,30,3,3,0.05,0.95,0.8817386802174787,7,2.0,1,2.0,1,2.0,1
7106,min_diffuse,10,30,3,3,0.05,0.95,0.9174337378729382,11,2.0,1,2.0,1,2.0,1
7107,min_diffuse,10,30,3,3,0.05,0.95,0.6379443706052569,7,2.0,1,2.0,1,2.0,1
7108,min_diffuse,10,30,3,3,0.05,0.95,0.6046364346282449,4,2.0,1,2.0,1,2.0,1
7109,min_diffuse,10,30,3,3,0.05,0.95,0.9131615256928036,16,3.0,1,3.0,1,3.0,1
7110,min_diffuse,10,30,3,3,0.05,0.95,0.9220552761060532,20,3.0,0,3.0,0,2.0,1
7111,min_diffuse,10,30,3,3,0.05,0.95,0.8898479280369033,3,1.0,1,1.0,1,1.0,1
7112,min_diffuse,10,30,3,3,0.05,0.95,0.8728988827708966,5,2.0,1,2.0,1,2.0,1
7113,min_diffuse,10,30,3,3,0.05,0.95,0.9108527233091064,8,2.0,1,2.0,1,2.0,1
7114,min_diffuse,10,30,3,3,0.05,0.95,0.8469681859320382,8,2.0,1,2.0,1,2.0,1
7115,min_diffuse,10,30,3,3,0.05,0.95,0.8752817596385962,13,3.0,0,2.0,1,2.0,1
7116,min_diffuse,10,30,3,3,0.05,0.95,0.8595608577805767,4,2.0,1,2.0,1,2.0,1
7117,min_diffuse,10,30,3,3,0.05,0.95,0.7891197392769428,16,3.0,0,2.0,1,2.0,1
7118,min_diffuse,10,30,3,3,0.05,0.95,0.8074937937458946,6,2.0,1,2.0,1,2.0,1
7119,min_diffuse,10,30,3,3,0.05,0.95,0.8233621458773723,3,1.0,1,1.0,1,1.0,1
7120,min_diffuse,10,30,3,3,0.05,0.95,0.8373484370103481,9,2.0,1,2.0,1,2.0,1
7121,min_diffuse,10,30,3,3,0.05,0.95,0.7976809657390599,7,2.0,0,1.0,1,1.0,1
7122,min_diffuse,10,30,3,3,0.05,0.95,0.8685866673042755,16,3.0,0,2.0,1,3.0,0
7123,min_diffuse,10,30,3,3,0.05,0.95,0.9421637678856564,32,2.0,1,2.0,1,2.0,1
7124,min_diffuse,10,30,3,3,0.05,0.95,0.9305024557053068,9,2.0,1,2.0,1,2.0,1
7125,min_diffuse,10,30,3,3,0.05,0.95,0.8016375201891205,4,2.0,0,1.0,1,2.0,0
7126,min_diffuse,10,30,3,3,0.05,0.95,0.9470201856138168,26,3.0,1,3.0,1,3.0,1
7127,min_diffuse,10,30,3,3,0.05,0.95,0.9379768289174032,40,3.0,1,3.0,1,3.0,1
7128,min_diffuse,10,30,3,3,0.05,0.95,0.9355533949425386,20,3.0,0,2.0,1,2.0,1
7129,min_diffuse,10,30,3,3,0.05,0.95,0.7804708497159435,4,2.0,1,2.0,1,2.0,1
7130,min_diffuse,10,30,3,3,0.05,0.95,0.9352021925428746,13,2.0,1,2.0,1,2.0,1
7131,min_diffuse,10,30,3,3,0.05,0.95,0.8982217098116522,12,2.0,1,2.0,1,2.0,1
7132,min_diffuse,10,30,3,3,0.05,0.95,0.842625714591752,3,1.0,1,1.0,1,2.0,0
7133,min_diffuse,10,30,3,3,0.05,0.95,0.8455207397144852,5,2.0,1,2.0,1,2.0,1
7134,min_diffuse,10,30,3,3,0.05,0.95,0.7629793055989239,3,1.0,1,1.0,1,1.0,1
7135,min_diffuse,10,30,3,3,0.05,0.95,0.9226442314447748,17,3.0,1,3.0,1,3.0,1
7136,min_diffuse,10,30,3,3,0.05,0.95,0.9116625593572352,15,3.0,0,2.0,1,2.0,1
7137,min_diffuse,10,30,3,3,0.05,0.95,0.8797690392251746,7,2.0,1,2.0,1,2.0,1
7138,min_diffuse,10,30,3,3,0.05,0.95,0.907043045352123,6,2.0,1,2.0,1,2.0,1
7139,min_diffuse,10,30,3,3,0.05,0.95,0.9281377725819744,14,3.0,0,2.0,1,2.0,1
7140,min_diffuse,10,30,3,3,0.05,0.95,0.751298769344184,8,2.0,1,2.0,1,2.0,1
7141,min_diffuse,10,30,3,3,0.05,0.95,0.7278924523475684,4,2.0,0,1.0,1,2.0,0
7142,min_diffuse,10,30,3,3,0.05,0.95,0.9161976036084388,16,3.0,1,3.0,1,3.0,1
7143,min_diffuse,10,30,3,3,0.05,0.95,0.8323949877630615,3,1.0,1,1.0,1,1.0,1
7144,min_diffuse,10,30,3,3,0.05,0.95,0.9190563111001786,42,3.0,1,3.0,1,3.0,1
7145,min_diffuse,10,30,3,3,0.05,0.95,0.9349931724375846,6,2.0,1,2.0,1,2.0,1
7146,min_diffuse,10,30,3,3,0.05,0.95,0.9333057474285644,12,2.0,1,2.0,1,2.0,1
7147,min_diffuse,10,30,3,3,0.05,0.95,0.911986806991032,2,1.0,1,1.0,1,1.0,1
7148,min_diffuse,10,30,3,3,0.05,0.95,0.915873700740092,15,2.0,1,2.0,1,2.0,1
7149,min_diffuse,10,30,3,3,0.05,0.95,0.8556481390730087,6,2.0,1,2.0,1,2.0,1
7150,min_diffuse,10,30,3,3,0.05,0.95,0.9235828836568506,21,3.0,0,2.0,1,2.0,1
7151,min_diffuse,10,30,3,3,0.05,0.95,0.6915248603749288,7,2.0,1,2.0,1,2.0,1
7152,min_diffuse,10,30,3,3,0.05,0.95,0.927480139585776,24,4.0,0,3.0,1,3.0,1
7153,min_diffuse,10,30,3,3,0.05,0.95,0.7082696424777343,5,2.0,0,1.0,1,1.0,1
7154,min_diffuse,10,30,3,3,0.05,0.95,0.8511290627638266,11,2.0,1,2.0,1,2.0,1
7155,min_diffuse,10,30,3,3,0.05,0.95,0.8974490270702066,10,2.0,1,2.0,1,2.0,1
7156,min_diffuse,10,30,3,3,0.05,0.95,0.8007692213281074,4,2.0,1,2.0,1,2.0,1
7157,min_diffuse,10,30,3,3,0.05,0.95,0.6122677218950393,6,2.0,0,2.0,0,1.0,1
7158,min_diffuse,10,30,3,3,0.05,0.95,0.8653923895971566,6,2.0,1,2.0,1,2.0,1
7159,min_diffuse,10,30,3,3,0.05,0.95,0.8310352050719704,13,2.0,1,2.0,1,2.0,1
7160,min_diffuse,10,30,3,3,0.05,0.95,0.8627359815441913,7,2.0,1,2.0,1,2.0,1
7161,min_diffuse,10,30,3,3,0.05,0.95,0.8651134808645843,7,2.0,1,2.0,1,2.0,1
7162,min_diffuse,10,30,3,3,0.05,0.95,0.9177471488892912,10,2.0,1,2.0,1,2.0,1
7163,min_diffuse,10,30,3,3,0.05,0.95,0.6399711301811547,4,2.0,0,1.0,1,1.0,1
7164,min_diffuse,10,30,3,3,0.05,0.95,0.9225602417358884,49,4.0,0,4.0,0,3.0,1
7165,min_diffuse,10,30,3,3,0.05,0.95,0.8959101188741977,16,2.0,1,2.0,1,2.0,1
7166,min_diffuse,10,30,3,3,0.05,0.95,0.8773133184330231,17,3.0,1,3.0,1,3.0,1
7167,min_diffuse,10,30,3,3,0.05,0.95,0.8676113338322882,7,2.0,1,2.0,1,2.0,1
7168,min_diffuse,10,30,3,3,0.05,0.95,0.9344032064692552,28,3.0,0,3.0,0,2.0,1
7169,min_diffuse,10,30,3,3,0.05,0.95,0.889699403681624,8,2.0,1,2.0,1,2.0,1
7170,min_diffuse,10,30,3,3,0.05,0.95,0.7939722610244504,7,2.0,1,2.0,1,2.0,1
7171,min_diffuse,10,30,3,3,0.05,0.95,0.9349147097259464,45,4.0,0,3.0,1,3.0,1
7172,min_diffuse,10,30,3,3,0.05,0.95,0.9462018590668926,15,3.0,1,3.0,1,3.0,1
7173,min_diffuse,10,30,3,3,0.05,0.95,0.8518107325467225,14,2.0,1,2.0,1,2.0,1
7174,min_diffuse,10,30,3,3,0.05,0.95,0.9470922909446434,22,3.0,1,3.0,1,3.0,1
7175,min_diffuse,10,30,3,3,0.05,0.95,0.9296050933816128,14,2.0,0,2.0,0,1.0,1
7176,min_diffuse,10,30,3,3,0.05,0.95,0.947072759669088,18,2.0,1,2.0,1,2.0,1
7177,min_diffuse,10,30,3,3,0.05,0.95,0.9073389489834232,31,3.0,0,3.0,0,2.0,1
7178,min_diffuse,10,30,3,3,0.05,0.95,0.7976273567116315,11,2.0,1,2.0,1,2.0,1
7179,min_diffuse,10,30,3,3,0.05,0.95,0.8801881862566742,12,2.0,1,2.0,1,2.0,1
7180,min_diffuse,10,30,3,3,0.05,0.95,0.8798401731209413,4,2.0,1,2.0,1,2.0,1
7181,min_diffuse,10,30,3,3,0.05,0.95,0.8326733689663263,14,3.0,0,2.0,1,2.0,1
7182,min_diffuse,10,30,3,3,0.05,0.95,0.8913760310258465,5,2.0,0,1.0,1,2.0,0
7183,min_diffuse,10,30,3,3,0.05,0.95,0.9324675024976338,11,3.0,0,3.0,0,2.0,1
7184,min_diffuse,10,30,3,3,0.05,0.95,0.8606836988229332,3,1.0,1,1.0,1,2.0,0
7185,min_diffuse,10,30,3,3,0.05,0.95,0.8926521344205074,7,2.0,1,2.0,1,2.0,1
7186,min_diffuse,10,30,3,3,0.05,0.95,0.7954591399530594,6,2.0,1,2.0,1,2.0,1
7187,min_diffuse,10,30,3,3,0.05,0.95,0.8914081000157894,9,2.0,1,3.0,0,3.0,0
7188,min_diffuse,10,30,3,3,0.05,0.95,0.9362497267994562,14,3.0,1,3.0,1,3.0,1
7189,min_diffuse,10,30,3,3,0.05,0.95,0.7670302636650468,10,2.0,1,2.0,1,2.0,1
7190,min_diffuse,10,30,3,3,0.05,0.95,0.9048813730485086,8,2.0,1,2.0,1,2.0,1
7191,min_diffuse,10,30,3,3,0.05,0.95,0.7685703940484968,16,3.0,0,2.0,1,2.0,1
7192,min_diffuse,10,30,3,3,0.05,0.95,0.8975414421284236,54,3.0,1,3.0,1,3.0,1
7193,min_diffuse,10,30,3,3,0.05,0.95,0.7890888015132189,10,2.0,1,2.0,1,2.0,1
7194,min_diffuse,10,30,3,3,0.05,0.95,0.9172164536906744,17,2.0,1,2.0,1,2.0,1
7195,min_diffuse,10,30,3,3,0.05,0.95,0.8379663741623756,15,3.0,1,3.0,1,3.0,1
7196,min_diffuse,10,30,3,3,0.05,0.95,0.8861383668032254,5,2.0,1,2.0,1,2.0,1
7197,min_diffuse,10,30,3,3,0.05,0.95,0.7536996697235261,5,2.0,1,2.0,1,2.0,1
7198,min_diffuse,10,30,3,3,0.05,0.95,0.8251719216987184,7,2.0,1,2.0,1,2.0,1
7199,min_diffuse,10,30,3,3,0.05,0.95,0.9009806558018434,16,3.0,0,2.0,1,2.0,1
7200,min_diffuse,10,30,3,3,0.05,0.95,0.7708633440310264,5,2.0,1,2.0,1,2.0,1
7201,min_diffuse,10,30,3,3,0.05,0.95,0.8943646975313363,9,2.0,1,2.0,1,2.0,1
7202,min_diffuse,10,30,3,3,0.05,0.95,0.8541797300356856,9,2.0,1,2.0,1,2.0,1
7203,min_diffuse,10,30,3,3,0.05,0.95,0.94936100236358,9,2.0,1,2.0,1,2.0,1
7204,min_diffuse,10,30,3,3,0.05,0.95,0.9371847667916684,40,3.0,1,3.0,1,3.0,1
7205,min_diffuse,10,30,3,3,0.05,0.95,0.9473044219737758,15,3.0,0,2.0,1,2.0,1
7206,min_diffuse,10,30,3,3,0.05,0.95,0.7126716713353118,3,1.0,1,1.0,1,2.0,0
7207,min_diffuse,10,30,3,3,0.05,0.95,0.7970586688491693,8,2.0,1,2.0,1,2.0,1
7208,min_diffuse,10,30,3,3,0.05,0.95,0.8999390796382605,10,2.0,1,2.0,1,2.0,1
7209,min_diffuse,10,30,3,3,0.05,0.95,0.9382438102622832,8,2.0,1,2.0,1,2.0,1
7210,min_diffuse,10,30,3,3,0.05,0.95,0.9479202968110944,11,2.0,1,2.0,1,2.0,1
7211,min_diffuse,10,30,3,3,0.05,0.95,0.8966690199129099,7,2.0,0,2.0,0,1.0,1
7212,min_diffuse,10,30,3,3,0.05,0.95,0.8777955915187732,13,3.0,1,3.0,1,3.0,1
7213,min_diffuse,10,30,3,3,0.05,0.95,0.7557047156637486,5,2.0,1,2.0,1,2.0,1
7214,min_diffuse,10,30,3,3,0.05,0.95,0.7561184807851494,6,2.0,1,2.0,1,2.0,1
7215,min_diffuse,10,30,3,3,0.05,0.95,0.923682885545257,17,3.0,0,3.0,0,2.0,1
7216,min_diffuse,10,30,3,3,0.05,0.95,0.9112122515333576,12,3.0,0,2.0,1,2.0,1
7217,min_diffuse,10,30,3,3,0.05,0.95,0.9274104394121816,5,2.0,1,2.0,1,2.0,1
7218,min_diffuse,10,30,3,3,0.05,0.95,0.9007874783513058,6,2.0,1,2.0,1,2.0,1
7219,min_diffuse,10,30,3,3,0.05,0.95,0.8092020908890475,5,2.0,0,1.0,1,1.0,1
7220,min_diffuse,10,30,3,3,0.05,0.95,0.880438875305266,10,2.0,1,2.0,1,3.0,0
7221,min_diffuse,10,30,3,3,0.05,0.95,0.88007000219233,10,2.0,1,2.0,1,2.0,1
7222,min_diffuse,10,30,3,3,0.05,0.95,0.863411854843667,9,2.0,1,2.0,1,2.0,1
7223,min_diffuse,10,30,3,3,0.05,0.95,0.7188096645751291,3,1.0,1,2.0,0,2.0,0
7224,min_diffuse,10,30,3,3,0.05,0.95,0.8630712585068108,6,2.0,0,1.0,1,2.0,0
7225,min_diffuse,10,30,3,3,0.05,0.95,0.9451880032349508,56,4.0,1,4.0,1,5.0,0
7226,min_diffuse,10,30,3,3,0.05,0.95,0.8897562365863569,3,1.0,1,2.0,0,2.0,0
7227,min_diffuse,10,30,3,3,0.05,0.95,0.886920133480681,12,2.0,1,2.0,1,2.0,1
7228,min_diffuse,10,30,3,3,0.05,0.95,0.8741232407531401,6,2.0,1,2.0,1,2.0,1
7229,min_diffuse,10,30,3,3,0.05,0.95,0.88128720420999,5,2.0,1,2.0,1,2.0,1
7230,min_diffuse,10,30,3,3,0.05,0.95,0.9448699518006418,13,2.0,1,2.0,1,2.0,1
7231,min_diffuse,10,30,3,3,0.05,0.95,0.7795675808020792,2,1.0,1,1.0,1,2.0,0
7232,min_diffuse,10,30,3,3,0.05,0.95,0.9454195615726028,26,3.0,0,2.0,1,3.0,0
7233,min_diffuse,10,30,3,3,0.05,0.95,0.93337517985568,16,3.0,1,3.0,1,3.0,1
7234,min_diffuse,10,30,3,3,0.05,0.95,0.9440446084174178,18,3.0,1,3.0,1,3.0,1
7235,min_diffuse,10,30,3,3,0.05,0.95,0.8338908549010796,12,2.0,1,2.0,1,2.0,1
7236,min_diffuse,10,30,3,3,0.05,0.95,0.9491241033534094,8,2.0,1,2.0,1,2.0,1
7237,min_diffuse,10,30,3,3,0.05,0.95,0.8687748940879338,7,2.0,1,2.0,1,2.0,1
7238,min_diffuse,10,30,3,3,0.05,0.95,0.9374902208792448,26,3.0,1,3.0,1,3.0,1
7239,min_diffuse,10,30,3,3,0.05,0.95,0.9136321688909016,10,2.0,1,2.0,1,2.0,1
7240,min_diffuse,10,30,3,3,0.05,0.95,0.8888457975294417,4,2.0,0,1.0,1,2.0,0
7241,min_diffuse,10,30,3,3,0.05,0.95,0.7784235896192103,5,2.0,1,2.0,1,2.0,1
7242,min_diffuse,10,30,3,3,0.05,0.95,0.8989624563530988,6,2.0,1,2.0,1,2.0,1
7243,min_diffuse,10,30,3,3,0.05,0.95,0.8831987656179529,5,2.0,1,2.0,1,2.0,1
7244,min_diffuse,10,30,3,3,0.05,0.95,0.5802434177521979,2,1.0,1,1.0,1,1.0,1
7245,min_diffuse,10,30,3,3,0.05,0.95,0.6878276681140025,4,2.0,0,1.0,1,1.0,1
7246,min_diffuse,10,30,3,3,0.05,0.95,0.8970220715641812,10,2.0,1,2.0,1,2.0,1
7247,min_diffuse,10,30,3,3,0.05,0.95,0.9278518153353628,7,2.0,1,2.0,1,2.0,1
7248,min_diffuse,10,30,3,3,0.05,0.95,0.8542826101704311,10,2.0,1,2.0,1,2.0,1
7249,min_diffuse,10,30,3,3,0.05,0.95,0.7669569529009199,4,2.0,1,2.0,1,2.0,1
7250,min_diffuse,10,30,3,3,0.05,0.95,0.8396825331574274,15,3.0,1,3.0,1,3.0,1
7251,min_diffuse,10,30,3,3,0.05,0.95,0.8641947452509992,14,2.0,1,2.0,1,2.0,1
7252,min_diffuse,10,30,3,3,0.05,0.95,0.8580744149284005,12,2.0,1,2.0,1,2.0,1
7253,min_diffuse,10,30,3,3,0.05,0.95,0.9447348273467152,18,3.0,1,3.0,1,3.0,1
7254,min_diffuse,10,30,3,3,0.05,0.95,0.9295799389721509,19,3.0,1,3.0,1,3.0,1
7255,min_diffuse,10,30,3,3,0.05,0.95,0.8667567369047587,17,2.0,1,2.0,1,2.0,1
7256,min_diffuse,10,30,3,3,0.05,0.95,0.8100181888771403,5,2.0,0,1.0,1,2.0,0
7257,min_diffuse,10,30,3,3,0.05,0.95,0.9273478545974516,22,3.0,1,3.0,1,3.0,1
7258,min_diffuse,10,30,3,3,0.05,0.95,0.9338819464684148,10,2.0,1,2.0,1,2.0,1
7259,min_diffuse,10,30,3,3,0.05,0.95,0.7948420516547801,10,2.0,1,2.0,1,2.0,1
7260,min_diffuse,10,30,3,3,0.05,0.95,0.718486070467709,3,1.0,1,1.0,1,1.0,1
7261,min_diffuse,10,30,3,3,0.05,0.95,0.8567554188765989,13,2.0,1,2.0,1,2.0,1
7262,min_diffuse,10,30,3,3,0.05,0.95,0.7995352803153161,10,2.0,1,2.0,1,2.0,1
7263,min_diffuse,10,30,3,3,0.05,0.95,0.7830333357958473,7,2.0,1,2.0,1,2.0,1
7264,min_diffuse,10,30,3,3,0.05,0.95,0.9273689585714672,17,3.0,1,3.0,1,3.0,1
7265,min_diffuse,10,30,3,3,0.05,0.95,0.7061258169078826,4,2.0,1,2.0,1,2.0,1
7266,min_diffuse,10,30,3,3,0.05,0.95,0.9440589645872433,14,3.0,0,2.0,1,2.0,1
7267,min_diffuse,10,30,3,3,0.05,0.95,0.9080779802500866,7,2.0,1,2.0,1,2.0,1
7268,min_diffuse,10,30,3,3,0.05,0.95,0.8451168838731483,12,3.0,0,2.0,1,2.0,1
7269,min_diffuse,10,30,3,3,0.05,0.95,0.9317482558026872,16,2.0,1,2.0,1,2.0,1
7270,min_diffuse,10,30,3,3,0.05,0.95,0.9007559205044772,17,2.0,1,2.0,1,2.0,1
7271,min_diffuse,10,30,3,3,0.05,0.95,0.9463045013974782,16,3.0,0,2.0,1,3.0,0
7272,min_diffuse,10,30,3,3,0.05,0.95,0.9092336266649854,11,2.0,1,2.0,1,2.0,1
7273,min_diffuse,10,30,3,3,0.05,0.95,0.8731266547110531,12,2.0,1,2.0,1,2.0,1
7274,min_diffuse,10,30,3,3,0.05,0.95,0.9493402757649386,32,2.0,1,2.0,1,2.0,1
7275,min_diffuse,10,30,3,3,0.05,0.95,0.9499161812667084,21,3.0,0,2.0,1,3.0,0
7276,min_diffuse,10,30,3,3,0.05,0.95,0.7893612585126758,13,2.0,1,2.0,1,2.0,1
7277,min_diffuse,10,30,3,3,0.05,0.95,0.8565939526201016,12,2.0,1,2.0,1,2.0,1
7278,min_diffuse,10,30,3,3,0.05,0.95,0.8814484926179234,19,3.0,0,2.0,1,2.0,1
7279,min_diffuse,10,30,3,3,0.05,0.95,0.9199002258481715,10,3.0,0,2.0,1,2.0,1
7280,min_diffuse,10,30,3,3,0.05,0.95,0.8767073332295015,10,2.0,1,2.0,1,2.0,1
7281,min_diffuse,10,30,3,3,0.05,0.95,0.8571052236959698,11,2.0,1,2.0,1,2.0,1
7282,min_diffuse,10,30,3,3,0.05,0.95,0.8274301971094913,7,2.0,1,2.0,1,2.0,1
7283,min_diffuse,10,30,3,3,0.05,0.95,0.8951200176475935,7,2.0,1,2.0,1,3.0,0
7284,min_diffuse,10,30,3,3,0.05,0.95,0.907708339799442,11,2.0,1,2.0,1,2.0,1
7285,min_diffuse,10,30,3,3,0.05,0.95,0.8271333763418768,10,2.0,1,2.0,1,2.0,1
7286,min_diffuse,10,30,3,3,0.05,0.95,0.9493446891701024,23,2.0,1,2.0,1,2.0,1
7287,min_diffuse,10,30,3,3,0.05,0.95,0.946629695824251,40,3.0,1,3.0,1,3.0,1
7288,min_diffuse,10,30,3,3,0.05,0.95,0.896988599038883,30,3.0,1,3.0,1,3.0,1
7289,min_diffuse,10,30,3,3,0.05,0.95,0.8498956310414008,5,2.0,1,2.0,1,2.0,1
7290,min_diffuse,10,30,3,3,0.05,0.95,0.9103125268360664,7,2.0,1,2.0,1,2.0,1
7291,min_diffuse,10,30,3,3,0.05,0.95,0.948078005045218,23,3.0,0,2.0,1,2.0,1
7292,min_diffuse,10,30,3,3,0.05,0.95,0.930378356384108,6,2.0,1,2.0,1,2.0,1
7293,min_diffuse,10,30,3,3,0.05,0.95,0.9472793006558996,19,3.0,0,2.0,1,2.0,1
7294,min_diffuse,10,30,3,3,0.05,0.95,0.7880011020341859,5,2.0,1,2.0,1,2.0,1
7295,min_diffuse,10,30,3,3,0.05,0.95,0.9373785029961524,24,3.0,1,3.0,1,3.0,1
7296,min_diffuse,10,30,3,3,0.05,0.95,0.9495036259706648,11,2.0,1,2.0,1,3.0,0
7297,min_diffuse,10,30,3,3,0.05,0.95,0.9415625770458655,44,4.0,0,3.0,1,3.0,1
7298,min_diffuse,10,30,3,3,0.05,0.95,0.7071573760520858,7,2.0,1,2.0,1,2.0,1
7299,min_diffuse,10,30,3,3,0.05,0.95,0.72606650835227,5,2.0,0,2.0,0,1.0,1
7300,min_diffuse,10,30,3,3,0.05,0.95,0.914687900845276,45,3.0,1,3.0,1,3.0,1
7301,min_diffuse,10,30,3,3,0.05,0.95,0.8921838532841183,52,4.0,0,3.0,1,3.0,1
7302,min_diffuse,10,30,3,3,0.05,0.95,0.9472166284662624,72,6.0,0,5.0,1,5.0,1
7303,min_diffuse,10,30,3,3,0.05,0.95,0.9339521951290006,42,3.0,1,3.0,1,3.0,1
7304,min_diffuse,10,30,3,3,0.05,0.95,0.916272874530346,22,3.0,1,3.0,1,3.0,1
7305,min_diffuse,10,30,3,3,0.05,0.95,0.8144797435528619,6,2.0,1,2.0,1,2.0,1
7306,min_diffuse,10,30,3,3,0.05,0.95,0.9298015137426316,12,3.0,0,2.0,1,2.0,1
7307,min_diffuse,10,30,3,3,0.05,0.95,0.8860954079297235,14,3.0,0,2.0,1,3.0,0
7308,min_diffuse,10,30,3,3,0.05,0.95,0.9359446528938926,25,3.0,1,3.0,1,3.0,1
7309,min_diffuse,10,30,3,3,0.05,0.95,0.8440341370750564,5,2.0,1,2.0,1,2.0,1
7310,min_diffuse,10,30,3,3,0.05,0.95,0.9410293965666184,35,5.0,0,4.0,1,4.0,1
7311,min_diffuse,10,30,3,3,0.05,0.95,0.86564330756399,6,2.0,1,2.0,1,2.0,1
7312,min_diffuse,10,30,3,3,0.05,0.95,0.8237278519916441,12,2.0,1,2.0,1,2.0,1
7313,min_diffuse,10,30,3,3,0.05,0.95,0.9364102452023751,53,3.0,1,3.0,1,3.0,1
7314,min_diffuse,10,30,3,3,0.05,0.95,0.90761471850561,27,4.0,0,3.0,1,3.0,1
7315,min_diffuse,10,30,3,3,0.05,0.95,0.9334384957598404,14,3.0,1,3.0,1,3.0,1
7316,min_diffuse,10,30,3,3,0.05,0.95,0.9355114239208722,7,2.0,1,2.0,1,2.0,1
7317,min_diffuse,10,30,3,3,0.05,0.95,0.8753911210167057,7,2.0,1,2.0,1,2.0,1
7318,min_diffuse,10,30,3,3,0.05,0.95,0.8601218397873397,9,2.0,1,2.0,1,2.0,1
7319,min_diffuse,10,30,3,3,0.05,0.95,0.804968895766692,6,2.0,1,2.0,1,2.0,1
7320,min_diffuse,10,30,3,3,0.05,0.95,0.9438854443326672,18,2.0,1,2.0,1,2.0,1
7321,min_diffuse,10,30,3,3,0.05,0.95,0.7510342997745636,3,1.0,1,2.0,0,2.0,0
7322,min_diffuse,10,30,3,3,0.05,0.95,0.8407050992961433,41,3.0,1,3.0,1,3.0,1
7323,min_diffuse,10,30,3,3,0.05,0.95,0.9303283370333504,37,3.0,1,3.0,1,3.0,1
7324,min_diffuse,10,30,3,3,0.05,0.95,0.932578343412913,33,3.0,1,3.0,1,4.0,0
7325,min_diffuse,10,30,3,3,0.05,0.95,0.8329282060359863,7,2.0,1,2.0,1,2.0,1
7326,min_diffuse,10,30,3,3,0.05,0.95,0.9085460466400244,17,3.0,1,3.0,1,3.0,1
7327,min_diffuse,10,30,3,3,0.05,0.95,0.8427965059938313,16,3.0,0,2.0,1,2.0,1
7328,min_diffuse,10,30,3,3,0.05,0.95,0.6210199299083768,4,2.0,1,2.0,1,2.0,1
7329,min_diffuse,10,30,3,3,0.05,0.95,0.8740107853342186,9,2.0,1,2.0,1,2.0,1
7330,min_diffuse,10,30,3,3,0.05,0.95,0.887101022269969,4,2.0,1,2.0,1,2.0,1
7331,min_diffuse,10,30,3,3,0.05,0.95,0.9136516965909108,10,3.0,0,2.0,1,3.0,0
7332,min_diffuse,10,30,3,3,0.05,0.95,0.8247219397203752,7,2.0,1,2.0,1,2.0,1
7333,min_diffuse,10,30,3,3,0.05,0.95,0.9253441488709508,30,3.0,1,3.0,1,3.0,1
7334,min_diffuse,10,30,3,3,0.05,0.95,0.7802577099902785,9,2.0,1,2.0,1,2.0,1
7335,min_diffuse,10,30,3,3,0.05,0.95,0.937881655889908,11,2.0,1,2.0,1,2.0,1
7336,min_diffuse,10,30,3,3,0.05,0.95,0.8755150747223636,13,2.0,1,2.0,1,2.0,1
7337,min_diffuse,10,30,3,3,0.05,0.95,0.926292786331392,2,1.0,1,2.0,0,2.0,0
7338,min_diffuse,10,30,3,3,0.05,0.95,0.9415307127360636,17,3.0,1,3.0,1,3.0,1
7339,min_diffuse,10,30,3,3,0.05,0.95,0.9467809783172442,63,4.0,1,4.0,1,4.0,1
7340,min_diffuse,10,30,3,3,0.05,0.95,0.9299653460320884,18,3.0,1,3.0,1,3.0,1
7341,min_diffuse,10,30,3,3,0.05,0.95,0.8671325904545707,6,2.0,1,2.0,1,2.0,1
7342,min_diffuse,10,30,3,3,0.05,0.95,0.7095626828247821,2,1.0,1,1.0,1,1.0,1
7343,min_diffuse,10,30,3,3,0.05,0.95,0.8985964545052568,13,3.0,0,2.0,1,2.0,1
7344,min_diffuse,10,30,3,3,0.05,0.95,0.8492317243624683,16,2.0,1,2.0,1,2.0,1
7345,min_diffuse,10,30,3,3,0.05,0.95,0.9330656026211314,10,2.0,1,2.0,1,3.0,0
7346,min_diffuse,10,30,3,3,0.05,0.95,0.8069726889319957,4,2.0,1,2.0,1,2.0,1
7347,min_diffuse,10,30,3,3,0.05,0.95,0.8671438981546333,15,3.0,0,2.0,1,2.0,1
7348,min_diffuse,10,30,3,3,0.05,0.95,0.932791408062831,50,4.0,0,3.0,1,3.0,1
7349,min_diffuse,10,30,3,3,0.05,0.95,0.7883215953232049,4,2.0,1,2.0,1,2.0,1
7350,min_diffuse,10,30,3,3,0.05,0.95,0.9466224288522546,7,2.0,1,2.0,1,2.0,1
7351,min_diffuse,10,30,3,3,0.05,0.95,0.8718065695426394,4,2.0,1,2.0,1,2.0,1
7352,min_diffuse,10,30,3,3,0.05,0.95,0.9244621867300192,34,4.0,1,4.0,1,4.0,1
7353,min_diffuse,10,30,3,3,0.05,0.95,0.9052135132054762,11,2.0,1,2.0,1,3.0,0
7354,min_diffuse,10,30,3,3,0.05,0.95,0.7496157384894753,7,2.0,1,2.0,1,2.0,1
7355,min_diffuse,10,30,3,3,0.05,0.95,0.7866754493525357,4,2.0,0,1.0,1,2.0,0
7356,min_diffuse,10,30,3,3,0.05,0.95,0.8725477088633512,17,3.0,1,3.0,1,3.0,1
7357,min_diffuse,10,30,3,3,0.05,0.95,0.9076660961001454,4,2.0,0,1.0,1,2.0,0
7358,min_diffuse,10,30,3,3,0.05,0.95,0.9406569821077604,7,2.0,1,2.0,1,2.0,1
7359,min_diffuse,10,30,3,3,0.05,0.95,0.9198564106972764,11,2.0,1,2.0,1,2.0,1
7360,min_diffuse,10,30,3,3,0.05,0.95,0.9119883044861116,4,2.0,1,2.0,1,2.0,1
7361,min_diffuse,10,30,3,3,0.05,0.95,0.8162741573891832,6,2.0,1,2.0,1,2.0,1
7362,min_diffuse,10,30,3,3,0.05,0.95,0.7808450893891717,8,2.0,1,2.0,1,2.0,1
7363,min_diffuse,10,30,3,3,0.05,0.95,0.943947416566822,7,2.0,1,2.0,1,2.0,1
7364,min_diffuse,10,30,3,3,0.05,0.95,0.8249615981413503,7,2.0,1,2.0,1,2.0,1
7365,min_diffuse,10,30,3,3,0.05,0.95,0.8929387588575413,6,2.0,1,2.0,1,2.0,1
7366,min_diffuse,10,30,3,3,0.05,0.95,0.6677768467452038,6,2.0,1,2.0,1,2.0,1
7367,min_diffuse,10,30,3,3,0.05,0.95,0.9003524058447799,12,2.0,1,2.0,1,2.0,1
7368,min_diffuse,10,30,3,3,0.05,0.95,0.9455039608063368,11,2.0,1,2.0,1,2.0,1
7369,min_diffuse,10,30,3,3,0.05,0.95,0.9329900336902586,2,1.0,1,1.0,1,1.0,1
7370,min_diffuse,10,30,3,3,0.05,0.95,0.8914324786067337,19,3.0,1,3.0,1,3.0,1
7371,min_diffuse,10,30,3,3,0.05,0.95,0.9274565713709664,11,2.0,1,2.0,1,2.0,1
7372,min_diffuse,10,30,3,3,0.05,0.95,0.803452758721696,10,2.0,1,2.0,1,2.0,1
7373,min_diffuse,10,30,3,3,0.05,0.95,0.7577810151455078,3,1.0,1,1.0,1,1.0,1
7374,min_diffuse,10,30,3,3,0.05,0.95,0.6841202920934575,5,2.0,0,2.0,0,1.0,1
7375,min_diffuse,10,30,3,3,0.05,0.95,0.7635988864306608,4,2.0,1,2.0,1,2.0,1
7376,min_diffuse,10,30,3,3,0.05,0.95,0.92176713429767,11,2.0,1,2.0,1,2.0,1
7377,min_diffuse,10,30,3,3,0.05,0.95,0.8385868214948041,9,2.0,1,2.0,1,2.0,1
7378,min_diffuse,10,30,3,3,0.05,0.95,0.7840949889940556,4,2.0,0,1.0,1,1.0,1
7379,min_diffuse,10,30,3,3,0.05,0.95,0.8885024581470296,6,2.0,1,2.0,1,2.0,1
7380,min_diffuse,10,30,3,3,0.05,0.95,0.8452366350063492,10,2.0,1,2.0,1,2.0,1
7381,min_diffuse,10,30,3,3,0.05,0.95,0.8654334454471299,7,2.0,1,2.0,1,2.0,1
7382,min_diffuse,10,30,3,3,0.05,0.95,0.8862249296957483,30,3.0,0,3.0,0,2.0,1
7383,min_diffuse,10,30,3,3,0.05,0.95,0.8331973191815045,12,2.0,1,2.0,1,2.0,1
7384,min_diffuse,10,30,3,3,0.05,0.95,0.909771029015223,33,3.0,1,3.0,1,3.0,1
7385,min_diffuse,10,30,3,3,0.05,0.95,0.8819290066178246,17,2.0,1,2.0,1,2.0,1
7386,min_diffuse,10,30,3,3,0.05,0.95,0.7897193961822513,18,3.0,0,3.0,0,2.0,1
7387,min_diffuse,10,30,3,3,0.05,0.95,0.9324551616718996,9,2.0,1,2.0,1,2.0,1
7388,min_diffuse,10,30,3,3,0.05,0.95,0.9438665666396954,9,2.0,1,2.0,1,2.0,1
7389,min_diffuse,10,30,3,3,0.05,0.95,0.9073846302462116,6,2.0,0,2.0,0,1.0,1
7390,min_diffuse,10,30,3,3,0.05,0.95,0.845389410616605,27,2.0,1,2.0,1,2.0,1
7391,min_diffuse,10,30,3,3,0.05,0.95,0.9200960066176616,10,2.0,1,2.0,1,2.0,1
7392,min_diffuse,10,30,3,3,0.05,0.95,0.8390173020472158,6,2.0,1,2.0,1,2.0,1
7393,min_diffuse,10,30,3,3,0.05,0.95,0.7389758104012972,11,2.0,1,2.0,1,2.0,1
7394,min_diffuse,10,30,3,3,0.05,0.95,0.9049683481607436,6,2.0,1,2.0,1,2.0,1
7395,min_diffuse,10,30,3,3,0.05,0.95,0.9256989019164372,6,2.0,1,2.0,1,2.0,1
7396,min_diffuse,10,30,3,3,0.05,0.95,0.8430984921332165,11,2.0,1,2.0,1,2.0,1
7397,min_diffuse,10,30,3,3,0.05,0.95,0.8383501397783885,3,1.0,1,1.0,1,1.0,1
7398,min_diffuse,10,30,3,3,0.05,0.95,0.93486731554741,3,1.0,1,1.0,1,1.0,1
7399,min_diffuse,10,30,3,3,0.05,0.95,0.8351411853855577,7,2.0,1,2.0,1,2.0,1
7400,min_diffuse,10,30,3,3,0.05,0.95,0.8942966288108579,12,3.0,0,2.0,1,3.0,0
7401,min_diffuse,10,30,3,3,0.05,0.95,0.8591623648099278,5,2.0,1,2.0,1,2.0,1
7402,min_diffuse,10,30,3,3,0.05,0.95,0.8827353571509969,8,2.0,1,2.0,1,2.0,1
7403,min_diffuse,10,30,3,3,0.05,0.95,0.875449772473993,10,2.0,1,2.0,1,2.0,1
7404,min_diffuse,10,30,3,3,0.05,0.95,0.905990473742814,22,3.0,1,3.0,1,3.0,1
7405,min_diffuse,10,30,3,3,0.05,0.95,0.8995004086109806,13,2.0,1,2.0,1,2.0,1
7406,min_diffuse,10,30,3,3,0.05,0.95,0.8645683929372345,5,2.0,1,2.0,1,2.0,1
7407,min_diffuse,10,30,3,3,0.05,0.95,0.9099050958711348,20,3.0,0,3.0,0,2.0,1
7408,min_diffuse,10,30,3,3,0.05,0.95,0.523039643575675,4,2.0,1,2.0,1,2.0,1
7409,min_diffuse,10,30,3,3,0.05,0.95,0.8975010099010674,18,3.0,0,2.0,1,3.0,0
7410,min_diffuse,10,30,3,3,0.05,0.95,0.7536930816186118,3,1.0,1,2.0,0,2.0,0
7411,min_diffuse,10,30,3,3,0.05,0.95,0.7431347550064035,3,1.0,1,1.0,1,1.0,1
7412,min_diffuse,10,30,3,3,0.05,0.95,0.840279458089801,6,2.0,1,2.0,1,2.0,1
7413,min_diffuse,10,30,3,3,0.05,0.95,0.916678126141882,12,3.0,0,2.0,1,2.0,1
7414,min_diffuse,10,30,3,3,0.05,0.95,0.9233639499654605,5,2.0,1,2.0,1,2.0,1
7415,min_diffuse,10,30,3,3,0.05,0.95,0.8600759957474409,6,2.0,1,2.0,1,2.0,1
7416,min_diffuse,10,30,3,3,0.05,0.95,0.8201924917369212,6,2.0,1,2.0,1,2.0,1
7417,min_diffuse,10,30,3,3,0.05,0.95,0.8684378148175773,19,3.0,0,2.0,1,2.0,1
7418,min_diffuse,10,30,3,3,0.05,0.95,0.8995908082541556,18,2.0,1,2.0,1,2.0,1
7419,min_diffuse,10,30,3,3,0.05,0.95,0.935852512798892,28,3.0,1,3.0,1,3.0,1
7420,min_diffuse,10,30,3,3,0.05,0.95,0.8990369342935784,4,2.0,1,2.0,1,2.0,1
7421,min_diffuse,10,30,3,3,0.05,0.95,0.9073529433460868,24,3.0,1,3.0,1,3.0,1
7422,min_diffuse,10,30,3,3,0.05,0.95,0.9133144356799742,13,2.0,1,2.0,1,2.0,1
7423,min_diffuse,10,30,3,3,0.05,0.95,0.7928511558088129,14,3.0,1,3.0,1,3.0,1
7424,min_diffuse,10,30,3,3,0.05,0.95,0.8605790216820238,13,2.0,1,2.0,1,2.0,1
7425,min_diffuse,10,30,3,3,0.05,0.95,0.6016032454758578,2,1.0,1,1.0,1,1.0,1
7426,min_diffuse,10,30,3,3,0.05,0.95,0.8077768478682728,6,2.0,1,2.0,1,2.0,1
7427,min_diffuse,10,30,3,3,0.05,0.95,0.895659739520833,5,2.0,0,1.0,1,2.0,0
7428,min_diffuse,10,30,3,3,0.05,0.95,0.8427831510394139,12,3.0,1,3.0,1,3.0,1
7429,min_diffuse,10,30,3,3,0.05,0.95,0.9340852063950412,66,4.0,1,4.0,1,4.0,1
7430,min_diffuse,10,30,3,3,0.05,0.95,0.8058688770509873,8,2.0,0,2.0,0,1.0,1
7431,min_diffuse,10,30,3,3,0.05,0.95,0.8349812709373021,9,2.0,1,2.0,1,2.0,1
7432,min_diffuse,10,30,3,3,0.05,0.95,0.8959898123296486,10,2.0,1,2.0,1,2.0,1
7433,min_diffuse,10,30,3,3,0.05,0.95,0.901711841596838,5,2.0,1,2.0,1,2.0,1
7434,min_diffuse,10,30,3,3,0.05,0.95,0.8893149745877474,7,2.0,1,2.0,1,2.0,1
7435,min_diffuse,10,30,3,3,0.05,0.95,0.8248396364626586,4,2.0,1,2.0,1,2.0,1
7436,min_diffuse,10,30,3,3,0.05,0.95,0.8333333232560431,10,2.0,1,2.0,1,2.0,1
7437,min_diffuse,10,30,3,3,0.05,0.95,0.9467114993696754,46,4.0,1,4.0,1,4.0,1
7438,min_diffuse,10,30,3,3,0.05,0.95,0.945268516927709,16,3.0,1,3.0,1,3.0,1
7439,min_diffuse,10,30,3,3,0.05,0.95,0.9256342574483932,11,2.0,1,3.0,0,3.0,0
7440,min_diffuse,10,30,3,3,0.05,0.95,0.87060101588819,6,2.0,1,2.0,1,2.0,1
7441,min_diffuse,10,30,3,3,0.05,0.95,0.948639565360553,14,3.0,0,2.0,1,3.0,0
7442,min_diffuse,10,30,3,3,0.05,0.95,0.8972977566752601,10,2.0,1,2.0,1,2.0,1
7443,min_diffuse,10,30,3,3,0.05,0.95,0.932043444827794,9,2.0,1,2.0,1,2.0,1
7444,min_diffuse,10,30,3,3,0.05,0.95,0.884172921916927,5,2.0,0,1.0,1,1.0,1
7445,min_diffuse,10,30,3,3,0.05,0.95,0.9373980056625828,43,3.0,1,3.0,1,3.0,1
7446,min_diffuse,10,30,3,3,0.05,0.95,0.9078441551765488,17,2.0,1,2.0,1,2.0,1
7447,min_diffuse,10,30,3,3,0.05,0.95,0.8313749617954433,8,2.0,1,2.0,1,2.0,1
7448,min_diffuse,10,30,3,3,0.05,0.95,0.8528413487682985,3,1.0,1,1.0,1,1.0,1
7449,min_diffuse,10,30,3,3,0.05,0.95,0.8717933044292121,19,3.0,1,3.0,1,3.0,1
7450,min_diffuse,10,30,3,3,0.05,0.95,0.8581024753715311,15,3.0,1,3.0,1,3.0,1
7451,min_diffuse,10,30,3,3,0.05,0.95,0.8953983218125483,6,2.0,1,2.0,1,2.0,1
7452,min_diffuse,10,30,3,3,0.05,0.95,0.6881903973350634,6,2.0,1,2.0,1,2.0,1
7453,min_diffuse,10,30,3,3,0.05,0.95,0.8132104478264731,4,2.0,0,1.0,1,1.0,1
7454,min_diffuse,10,30,3,3,0.05,0.95,0.8247355338811653,8,2.0,1,2.0,1,2.0,1
7455,min_diffuse,10,30,3,3,0.05,0.95,0.7402143611134677,5,2.0,1,2.0,1,2.0,1
7456,min_diffuse,10,30,3,3,0.05,0.95,0.7068262210966666,6,2.0,0,2.0,0,1.0,1
7457,min_diffuse,10,30,3,3,0.05,0.95,0.915684523083494,10,2.0,1,2.0,1,2.0,1
7458,min_diffuse,10,30,3,3,0.05,0.95,0.8742574324888146,19,2.0,1,2.0,1,2.0,1
7459,min_diffuse,10,30,3,3,0.05,0.95,0.8697947045165865,7,2.0,1,2.0,1,2.0,1
7460,min_diffuse,10,30,3,3,0.05,0.95,0.8928611397356997,8,2.0,1,2.0,1,2.0,1
7461,min_diffuse,10,30,3,3,0.05,0.95,0.9096118713860392,10,2.0,1,2.0,1,2.0,1
7462,min_diffuse,10,30,3,3,0.05,0.95,0.947942287303599,19,3.0,1,3.0,1,3.0,1
7463,min_diffuse,10,30,3,3,0.05,0.95,0.9126552733825516,5,2.0,1,2.0,1,2.0,1
7464,min_diffuse,10,30,3,3,0.05,0.95,0.8438197200419397,13,2.0,1,2.0,1,2.0,1
7465,min_diffuse,10,30,3,3,0.05,0.95,0.9084974001144956,6,2.0,1,2.0,1,2.0,1
7466,min_diffuse,10,30,3,3,0.05,0.95,0.810345655443531,9,2.0,1,2.0,1,2.0,1
7467,min_diffuse,10,30,3,3,0.05,0.95,0.8007163524345678,2,1.0,1,1.0,1,1.0,1
7468,min_diffuse,10,30,3,3,0.05,0.95,0.947103886003677,6,2.0,1,2.0,1,2.0,1
7469,min_diffuse,10,30,3,3,0.05,0.95,0.7743206245184441,8,2.0,0,2.0,0,1.0,1
7470,min_diffuse,10,30,3,3,0.05,0.95,0.7752910462494766,5,2.0,1,2.0,1,2.0,1
7471,min_diffuse,10,30,3,3,0.05,0.95,0.865896907471331,16,2.0,1,2.0,1,2.0,1
7472,min_diffuse,10,30,3,3,0.05,0.95,0.7858295563756796,4,2.0,1,2.0,1,2.0,1
7473,min_diffuse,10,30,3,3,0.05,0.95,0.866370411252436,7,2.0,1,2.0,1,2.0,1
7474,min_diffuse,10,30,3,3,0.05,0.95,0.906826943594068,9,2.0,1,2.0,1,2.0,1
7475,min_diffuse,10,30,3,3,0.05,0.95,0.7769138664148988,3,1.0,1,1.0,1,1.0,1
7476,min_diffuse,10,30,3,3,0.05,0.95,0.9341673005198344,9,2.0,1,2.0,1,2.0,1
7477,min_diffuse,10,30,3,3,0.05,0.95,0.8387834301706619,14,3.0,1,3.0,1,3.0,1
7478,min_diffuse,10,30,3,3,0.05,0.95,0.9150904608083452,25,2.0,1,2.0,1,2.0,1
7479,min_diffuse,10,30,3,3,0.05,0.95,0.8398705256545262,8,2.0,1,2.0,1,2.0,1
7480,min_diffuse,10,30,3,3,0.05,0.95,0.8535078558666525,9,2.0,1,2.0,1,2.0,1
7481,min_diffuse,10,30,3,3,0.05,0.95,0.8679945094655183,7,2.0,1,2.0,1,2.0,1
7482,min_diffuse,10,30,3,3,0.05,0.95,0.9420183192432994,7,2.0,1,2.0,1,3.0,0
7483,min_diffuse,10,30,3,3,0.05,0.95,0.8508330268723959,38,3.0,1,3.0,1,3.0,1
7484,min_diffuse,10,30,3,3,0.05,0.95,0.9251744932619282,11,2.0,1,3.0,0,3.0,0
7485,min_diffuse,10,30,3,3,0.05,0.95,0.9368609031274612,8,2.0,1,2.0,1,2.0,1
7486,min_diffuse,10,30,3,3,0.05,0.95,0.9423491621730156,22,3.0,1,3.0,1,3.0,1
7487,min_diffuse,10,30,3,3,0.05,0.95,0.9273531808766768,6,2.0,1,2.0,1,2.0,1
7488,min_diffuse,10,30,3,3,0.05,0.95,0.9438264948870834,59,4.0,1,4.0,1,4.0,1
7489,min_diffuse,10,30,3,3,0.05,0.95,0.9479536861621106,16,2.0,1,2.0,1,2.0,1
7490,min_diffuse,10,30,3,3,0.05,0.95,0.9376537795954576,27,3.0,1,3.0,1,3.0,1
7491,min_diffuse,10,30,3,3,0.05,0.95,0.7999951292407487,6,2.0,1,2.0,1,2.0,1
7492,min_diffuse,10,30,3,3,0.05,0.95,0.9354788203172246,3,1.0,1,1.0,1,2.0,0
7493,min_diffuse,10,30,3,3,0.05,0.95,0.8961474442076257,18,3.0,1,3.0,1,3.0,1
7494,min_diffuse,10,30,3,3,0.05,0.95,0.94019592469274,25,3.0,0,2.0,1,2.0,1
7495,min_diffuse,10,30,3,3,0.05,0.95,0.884448595811796,9,2.0,1,2.0,1,2.0,1
7496,min_diffuse,10,30,3,3,0.05,0.95,0.9005498320855743,4,2.0,0,1.0,1,2.0,0
7497,min_diffuse,10,30,3,3,0.05,0.95,0.7912091678232821,3,1.0,1,1.0,1,1.0,1
7498,min_diffuse,10,30,3,3,0.05,0.95,0.9327362937888474,7,2.0,1,2.0,1,2.0,1
7499,min_diffuse,10,30,3,3,0.05,0.95,0.8260356186100782,11,2.0,1,2.0,1,2.0,1
7500,min_diffuse,10,30,3,3,0.05,0.95,0.9449801310930545,8,2.0,1,2.0,1,2.0,1
7501,min_diffuse,10,30,3,3,0.05,0.95,0.8701948088321407,8,2.0,1,2.0,1,2.0,1
7502,min_diffuse,10,30,3,3,0.05,0.95,0.9349719131845936,58,4.0,0,3.0,1,3.0,1
7503,min_diffuse,10,30,3,3,0.05,0.95,0.8589753318703215,6,2.0,0,1.0,1,2.0,0
7504,min_diffuse,10,30,3,3,0.05,0.95,0.86968390573905,18,2.0,1,2.0,1,2.0,1
7505,min_diffuse,10,30,3,3,0.05,0.95,0.9453528410755324,7,2.0,1,2.0,1,2.0,1
7506,min_diffuse,10,30,3,3,0.05,0.95,0.7442291071787996,2,1.0,1,1.0,1,1.0,1
7507,min_diffuse,10,30,3,3,0.05,0.95,0.8906130201672745,7,2.0,1,2.0,1,2.0,1
7508,min_diffuse,10,30,3,3,0.05,0.95,0.8932891552196791,9,2.0,1,2.0,1,2.0,1
7509,min_diffuse,10,30,3,3,0.05,0.95,0.9142368699354564,10,3.0,0,2.0,1,3.0,0
7510,min_diffuse,10,30,3,3,0.05,0.95,0.8919297032332735,8,2.0,1,2.0,1,2.0,1
7511,min_diffuse,10,30,3,3,0.05,0.95,0.8692082514245162,22,3.0,0,2.0,1,2.0,1
7512,min_diffuse,10,30,3,3,0.05,0.95,0.8663417992146313,6,2.0,1,2.0,1,2.0,1
7513,min_diffuse,10,30,3,3,0.05,0.95,0.9371034084354926,25,3.0,1,3.0,1,3.0,1
7514,min_diffuse,10,30,3,3,0.05,0.95,0.9000319228138766,14,2.0,1,2.0,1,2.0,1
7515,min_diffuse,10,30,3,3,0.05,0.95,0.9398960758757956,43,3.0,1,3.0,1,3.0,1
7516,min_diffuse,10,30,3,3,0.05,0.95,0.9463778452135724,18,3.0,0,3.0,0,2.0,1
7517,min_diffuse,10,30,3,3,0.05,0.95,0.9295307013661164,33,4.0,0,3.0,1,4.0,0
7518,min_diffuse,10,30,3,3,0.05,0.95,0.9058360658974488,7,2.0,1,2.0,1,2.0,1
7519,min_diffuse,10,30,3,3,0.05,0.95,0.8394291253853873,21,3.0,0,3.0,0,2.0,1
7520,min_diffuse,10,30,3,3,0.05,0.95,0.8809140775787078,9,2.0,1,2.0,1,2.0,1
7521,min_diffuse,10,30,3,3,0.05,0.95,0.914313829170848,4,2.0,1,2.0,1,2.0,1
7522,min_diffuse,10,30,3,3,0.05,0.95,0.8254702525107935,8,2.0,1,2.0,1,2.0,1
7523,min_diffuse,10,30,3,3,0.05,0.95,0.9371129571145572,10,2.0,1,2.0,1,2.0,1
7524,min_diffuse,10,30,3,3,0.05,0.95,0.9114374597215856,8,2.0,1,2.0,1,2.0,1
7525,min_diffuse,10,30,3,3,0.05,0.95,0.90350968202088,25,3.0,0,2.0,1,2.0,1
7526,min_diffuse,10,30,3,3,0.05,0.95,0.8063636102931953,6,2.0,1,2.0,1,2.0,1
7527,min_diffuse,10,30,3,3,0.05,0.95,0.8601331351889033,8,2.0,1,2.0,1,2.0,1
7528,min_diffuse,10,30,3,3,0.05,0.95,0.8997036228275649,20,3.0,0,2.0,1,3.0,0
7529,min_diffuse,10,30,3,3,0.05,0.95,0.7907912744373443,12,2.0,1,2.0,1,2.0,1
7530,min_diffuse,10,30,3,3,0.05,0.95,0.91124144815555,4,2.0,0,1.0,1,1.0,1
7531,min_diffuse,10,30,3,3,0.05,0.95,0.9252910634857754,10,2.0,1,2.0,1,2.0,1
7532,min_diffuse,10,30,3,3,0.05,0.95,0.94126518382791,22,3.0,1,3.0,1,3.0,1
7533,min_diffuse,10,30,3,3,0.05,0.95,0.8783679975943139,8,2.0,1,2.0,1,2.0,1
7534,min_diffuse,10,30,3,3,0.05,0.95,0.9031470528818156,20,3.0,0,3.0,0,2.0,1
7535,min_diffuse,10,30,3,3,0.05,0.95,0.9468088309804172,7,2.0,1,2.0,1,2.0,1
7536,min_diffuse,10,30,3,3,0.05,0.95,0.8363277881627055,25,2.0,1,2.0,1,2.0,1
7537,min_diffuse,10,30,3,3,0.05,0.95,0.9287080642615844,14,3.0,1,3.0,1,3.0,1
7538,min_diffuse,10,30,3,3,0.05,0.95,0.9142837202569108,58,3.0,1,3.0,1,3.0,1
7539,min_diffuse,10,30,3,3,0.05,0.95,0.8466770136235574,3,1.0,1,1.0,1,2.0,0
7540,min_diffuse,10,30,3,3,0.05,0.95,0.8014351621328073,9,2.0,1,2.0,1,2.0,1
7541,min_diffuse,10,30,3,3,0.05,0.95,0.9371541564913944,7,2.0,1,2.0,1,2.0,1
7542,min_diffuse,10,30,3,3,0.05,0.95,0.8899565199701954,7,2.0,1,2.0,1,2.0,1
7543,min_diffuse,10,30,3,3,0.05,0.95,0.9167165894119436,4,2.0,1,2.0,1,2.0,1
7544,min_diffuse,10,30,3,3,0.05,0.95,0.9286564205999748,63,4.0,1,4.0,1,4.0,1
7545,min_diffuse,10,30,3,3,0.05,0.95,0.9406538785500396,44,4.0,0,3.0,1,3.0,1
7546,min_diffuse,10,30,3,3,0.05,0.95,0.921284055826845,16,3.0,0,2.0,1,2.0,1
7547,min_diffuse,10,30,3,3,0.05,0.95,0.9068352811635556,7,2.0,1,2.0,1,2.0,1
7548,min_diffuse,10,30,3,3,0.05,0.95,0.9151910035676292,9,2.0,1,2.0,1,2.0,1
7549,min_diffuse,10,30,3,3,0.05,0.95,0.9460247230054222,11,2.0,1,2.0,1,2.0,1
7550,min_diffuse,10,30,3,3,0.05,0.95,0.9463199650219118,15,2.0,1,2.0,1,2.0,1
7551,min_diffuse,10,30,3,3,0.05,0.95,0.8528100249921006,4,2.0,0,1.0,1,1.0,1
7552,min_diffuse,10,30,3,3,0.05,0.95,0.8439587218704696,14,3.0,0,2.0,1,2.0,1
7553,min_diffuse,10,30,3,3,0.05,0.95,0.8098698307201959,4,2.0,0,1.0,1,1.0,1
7554,min_diffuse,10,30,3,3,0.05,0.95,0.8603737573916511,2,1.0,1,1.0,1,2.0,0
7555,min_diffuse,10,30,3,3,0.05,0.95,0.9452700779490126,36,3.0,1,3.0,1,4.0,0
7556,min_diffuse,10,30,3,3,0.05,0.95,0.8963231372248468,34,4.0,0,4.0,0,3.0,1
7557,min_diffuse,10,30,3,3,0.05,0.95,0.7194655282899868,4,2.0,0,1.0,1,2.0,0
7558,min_diffuse,10,30,3,3,0.05,0.95,0.8707835893474217,14,3.0,0,2.0,1,2.0,1
7559,min_diffuse,10,30,3,3,0.05,0.95,0.8131454699755563,8,2.0,1,2.0,1,2.0,1
7560,min_diffuse,10,30,3,3,0.05,0.95,0.916359141975347,6,2.0,1,2.0,1,2.0,1
7561,min_diffuse,10,30,3,3,0.05,0.95,0.8678436576494901,5,2.0,1,2.0,1,2.0,1
7562,min_diffuse,10,30,3,3,0.05,0.95,0.6623366303164699,11,2.0,1,2.0,1,2.0,1
7563,min_diffuse,10,30,3,3,0.05,0.95,0.8116915537412535,5,2.0,1,2.0,1,2.0,1
7564,min_diffuse,10,30,3,3,0.05,0.95,0.9037122605622054,17,3.0,0,3.0,0,2.0,1
7565,min_diffuse,10,30,3,3,0.05,0.95,0.9038695199754172,33,3.0,0,2.0,1,2.0,1
7566,min_diffuse,10,30,3,3,0.05,0.95,0.8568380224200152,6,2.0,1,2.0,1,2.0,1
7567,min_diffuse,10,30,3,3,0.05,0.95,0.8621153694663223,8,2.0,1,2.0,1,2.0,1
7568,min_diffuse,10,30,3,3,0.05,0.95,0.9032139218898086,20,3.0,0,2.0,1,3.0,0
7569,min_diffuse,10,30,3,3,0.05,0.95,0.7892561878549079,8,2.0,1,2.0,1,2.0,1
7570,min_diffuse,10,30,3,3,0.05,0.95,0.9470822592007632,24,4.0,0,4.0,0,3.0,1
7571,min_diffuse,10,30,3,3,0.05,0.95,0.9008393697209764,9,2.0,1,2.0,1,2.0,1
7572,min_diffuse,10,30,3,3,0.05,0.95,0.9401332331610344,32,3.0,1,3.0,1,3.0,1
7573,min_diffuse,10,30,3,3,0.05,0.95,0.9378369621245228,18,3.0,0,2.0,1,2.0,1
7574,min_diffuse,10,30,3,3,0.05,0.95,0.8971344771734729,7,2.0,1,2.0,1,2.0,1
7575,min_diffuse,10,30,3,3,0.05,0.95,0.8971642932365019,3,1.0,1,1.0,1,2.0,0
7576,min_diffuse,10,30,3,3,0.05,0.95,0.9058272559394585,14,3.0,0,2.0,1,2.0,1
7577,min_diffuse,10,30,3,3,0.05,0.95,0.8851893553936298,9,2.0,1,2.0,1,2.0,1
7578,min_diffuse,10,30,3,3,0.05,0.95,0.897301274007983,5,2.0,1,2.0,1,2.0,1
7579,min_diffuse,10,30,3,3,0.05,0.95,0.9020737364985816,8,2.0,1,2.0,1,2.0,1
7580,min_diffuse,10,30,3,3,0.05,0.95,0.9354861300681372,7,2.0,1,2.0,1,2.0,1
7581,min_diffuse,10,30,3,3,0.05,0.95,0.9163153507303432,10,2.0,1,2.0,1,2.0,1
7582,min_diffuse,10,30,3,3,0.05,0.95,0.9024149091395076,8,2.0,1,2.0,1,2.0,1
7583,min_diffuse,10,30,3,3,0.05,0.95,0.9240359688898526,19,3.0,0,2.0,1,3.0,0
7584,min_diffuse,10,30,3,3,0.05,0.95,0.9347572398396884,57,5.0,0,4.0,1,4.0,1
7585,min_diffuse,10,30,3,3,0.05,0.95,0.9180410637837976,13,2.0,1,2.0,1,2.0,1
7586,min_diffuse,10,30,3,3,0.05,0.95,0.8246908922163415,5,2.0,1,2.0,1,2.0,1
7587,min_diffuse,10,30,3,3,0.05,0.95,0.9300685594096816,25,3.0,1,3.0,1,4.0,0
7588,min_diffuse,10,30,3,3,0.05,0.95,0.9432205148752484,20,3.0,1,3.0,1,3.0,1
7589,min_diffuse,10,30,3,3,0.05,0.95,0.7465349848384487,5,2.0,0,1.0,1,1.0,1
7590,min_diffuse,10,30,3,3,0.05,0.95,0.9251676779259675,11,2.0,1,2.0,1,3.0,0
7591,min_diffuse,10,30,3,3,0.05,0.95,0.8461361044229148,9,2.0,1,2.0,1,2.0,1
7592,min_diffuse,10,30,3,3,0.05,0.95,0.9078010864914866,17,2.0,1,3.0,0,3.0,0
7593,min_diffuse,10,30,3,3,0.05,0.95,0.940271695420749,7,2.0,0,1.0,1,1.0,1
7594,min_diffuse,10,30,3,3,0.05,0.95,0.8150482462502532,12,2.0,1,2.0,1,2.0,1
7595,min_diffuse,10,30,3,3,0.05,0.95,0.8374477469468906,10,2.0,1,2.0,1,2.0,1
7596,min_diffuse,10,30,3,3,0.05,0.95,0.9407896444173804,11,2.0,1,2.0,1,2.0,1
7597,min_diffuse,10,30,3,3,0.05,0.95,0.9483414549791084,28,4.0,1,4.0,1,4.0,1
7598,min_diffuse,10,30,3,3,0.05,0.95,0.7619492379164172,15,2.0,1,2.0,1,2.0,1
7599,min_diffuse,10,30,3,3,0.05,0.95,0.9442618347321232,22,3.0,1,3.0,1,3.0,1
7600,min_diffuse,10,30,3,3,0.05,0.95,0.8717006907881225,6,2.0,1,2.0,1,2.0,1
7601,min_diffuse,10,30,3,3,0.05,0.95,0.7842754570098573,33,3.0,1,3.0,1,3.0,1
7602,min_diffuse,10,30,3,3,0.05,0.95,0.8843655026495749,6,2.0,1,2.0,1,2.0,1
7603,min_diffuse,10,30,3,3,0.05,0.95,0.8743758669698337,6,2.0,0,1.0,1,1.0,1
7604,min_diffuse,10,30,3,3,0.05,0.95,0.9470383712418716,11,2.0,1,2.0,1,2.0,1
7605,min_diffuse,10,30,3,3,0.05,0.95,0.7485872201536086,7,2.0,1,2.0,1,2.0,1
7606,min_diffuse,10,30,3,3,0.05,0.95,0.916218604409744,19,3.0,1,3.0,1,3.0,1
7607,min_diffuse,10,30,3,3,0.05,0.95,0.9345178879787104,28,4.0,0,3.0,1,3.0,1
7608,min_diffuse,10,30,3,3,0.05,0.95,0.9454033505704966,18,3.0,1,3.0,1,3.0,1
7609,min_diffuse,10,30,3,3,0.05,0.95,0.6329386780845148,3,1.0,1,1.0,1,1.0,1
7610,min_diffuse,10,30,3,3,0.05,0.95,0.9177560764044532,22,3.0,1,3.0,1,3.0,1
7611,min_diffuse,10,30,3,3,0.05,0.95,0.9077653595161168,3,1.0,1,2.0,0,2.0,0
7612,min_diffuse,10,30,3,3,0.05,0.95,0.6557644455466136,4,2.0,1,2.0,1,2.0,1
7613,min_diffuse,10,30,3,3,0.05,0.95,0.8786983550473819,4,2.0,0,1.0,1,1.0,1
7614,min_diffuse,10,30,3,3,0.05,0.95,0.8744012825846864,11,3.0,0,2.0,1,3.0,0
7615,min_diffuse,10,30,3,3,0.05,0.95,0.9444916518492306,25,3.0,0,3.0,0,2.0,1
7616,min_diffuse,10,30,3,3,0.05,0.95,0.7646268395951535,6,2.0,1,2.0,1,2.0,1
7617,min_diffuse,10,30,3,3,0.05,0.95,0.9392467826326598,32,4.0,1,4.0,1,4.0,1
7618,min_diffuse,10,30,3,3,0.05,0.95,0.9087919007747508,3,1.0,1,1.0,1,2.0,0
7619,min_diffuse,10,30,3,3,0.05,0.95,0.8906625020742146,8,2.0,1,2.0,1,2.0,1
7620,min_diffuse,10,30,3,3,0.05,0.95,0.9481643805772598,10,2.0,1,2.0,1,2.0,1
7621,min_diffuse,10,30,3,3,0.05,0.95,0.7684735676926278,7,2.0,0,2.0,0,1.0,1
7622,min_diffuse,10,30,3,3,0.05,0.95,0.8945723035185678,3,1.0,1,1.0,1,2.0,0
7623,min_diffuse,10,30,3,3,0.05,0.95,0.9080409948219412,15,2.0,1,2.0,1,2.0,1
7624,min_diffuse,10,30,3,3,0.05,0.95,0.775140123730509,9,2.0,1,2.0,1,2.0,1
7625,min_diffuse,10,30,3,3,0.05,0.95,0.9462068845651987,21,3.0,0,3.0,0,2.0,1
7626,min_diffuse,10,30,3,3,0.05,0.95,0.8875073659053337,26,3.0,1,3.0,1,3.0,1
7627,min_diffuse,10,30,3,3,0.05,0.95,0.8057739162853641,5,2.0,1,2.0,1,2.0,1
7628,min_diffuse,10,30,3,3,0.05,0.95,0.900343793496915,12,2.0,1,2.0,1,3.0,0
7629,min_diffuse,10,30,3,3,0.05,0.95,0.9481525111890874,19,3.0,0,2.0,1,2.0,1
7630,min_diffuse,10,30,3,3,0.05,0.95,0.7767563519711028,5,2.0,1,2.0,1,2.0,1
7631,min_diffuse,10,30,3,3,0.05,0.95,0.8797174259496532,10,3.0,0,2.0,1,2.0,1
7632,min_diffuse,10,30,3,3,0.05,0.95,0.9418751873411972,6,2.0,1,2.0,1,3.0,0
7633,min_diffuse,10,30,3,3,0.05,0.95,0.9297274163613944,13,3.0,0,2.0,1,3.0,0
7634,min_diffuse,10,30,3,3,0.05,0.95,0.6788170299367154,6,2.0,1,2.0,1,2.0,1
7635,min_diffuse,10,30,3,3,0.05,0.95,0.8154255902942175,6,2.0,1,2.0,1,2.0,1
7636,min_diffuse,10,30,3,3,0.05,0.95,0.9354460690822198,32,4.0,0,3.0,1,4.0,0
7637,min_diffuse,10,30,3,3,0.05,0.95,0.918849972545006,6,2.0,1,2.0,1,2.0,1
7638,min_diffuse,10,30,3,3,0.05,0.95,0.8745280939952382,11,2.0,1,2.0,1,2.0,1
7639,min_diffuse,10,30,3,3,0.05,0.95,0.937643339294952,35,4.0,1,4.0,1,4.0,1
7640,min_diffuse,10,30,3,3,0.05,0.95,0.8063611546088757,4,2.0,0,1.0,1,1.0,1
7641,min_diffuse,10,30,3,3,0.05,0.95,0.7398510733880055,13,2.0,1,2.0,1,2.0,1
7642,min_diffuse,10,30,3,3,0.05,0.95,0.8593029164690119,21,3.0,0,2.0,1,2.0,1
7643,min_diffuse,10,30,3,3,0.05,0.95,0.8787601125492688,17,3.0,1,3.0,1,3.0,1
7644,min_diffuse,10,30,3,3,0.05,0.95,0.760669813063568,15,3.0,1,3.0,1,3.0,1
7645,min_diffuse,10,30,3,3,0.05,0.95,0.9234993675300902,20,3.0,0,2.0,1,3.0,0
7646,min_diffuse,10,30,3,3,0.05,0.95,0.9097699635823188,4,2.0,1,2.0,1,2.0,1
7647,min_diffuse,10,30,3,3,0.05,0.95,0.7494496532754187,2,1.0,1,2.0,0,2.0,0
7648,min_diffuse,10,30,3,3,0.05,0.95,0.8526111933494205,17,2.0,1,2.0,1,3.0,0
7649,min_diffuse,10,30,3,3,0.05,0.95,0.8481518297637636,11,2.0,1,2.0,1,2.0,1
7650,min_diffuse,10,30,3,3,0.05,0.95,0.7029574923096489,8,2.0,1,2.0,1,2.0,1
7651,min_diffuse,10,30,3,3,0.05,0.95,0.8325688319963697,14,2.0,1,2.0,1,2.0,1
7652,min_diffuse,10,30,3,3,0.05,0.95,0.9279179654949192,11,2.0,1,2.0,1,2.0,1
7653,min_diffuse,10,30,3,3,0.05,0.95,0.8559481100690057,5,2.0,1,2.0,1,2.0,1
7654,min_diffuse,10,30,3,3,0.05,0.95,0.854623323329268,5,2.0,1,2.0,1,2.0,1
7655,min_diffuse,10,30,3,3,0.05,0.95,0.8509980981872949,9,2.0,1,2.0,1,2.0,1
7656,min_diffuse,10,30,3,3,0.05,0.95,0.9157304024763678,13,3.0,0,2.0,1,2.0,1
7657,min_diffuse,10,30,3,3,0.05,0.95,0.743033503325493,9,2.0,1,2.0,1,2.0,1
7658,min_diffuse,10,30,3,3,0.05,0.95,0.8706531400999984,5,2.0,0,1.0,1,1.0,1
7659,min_diffuse,10,30,3,3,0.05,0.95,0.8762898509015687,5,2.0,1,2.0,1,2.0,1
7660,min_diffuse,10,30,3,3,0.05,0.95,0.942605636633489,6,2.0,1,2.0,1,2.0,1
7661,min_diffuse,10,30,3,3,0.05,0.95,0.9014006831401948,19,3.0,0,3.0,0,2.0,1
7662,min_diffuse,10,30,3,3,0.05,0.95,0.9047648483008776,70,4.0,1,4.0,1,4.0,1
7663,min_diffuse,10,30,3,3,0.05,0.95,0.923307121527095,8,2.0,1,2.0,1,2.0,1
7664,min_diffuse,10,30,3,3,0.05,0.95,0.941411181660585,23,3.0,1,3.0,1,3.0,1
7665,min_diffuse,10,30,3,3,0.05,0.95,0.763733962870351,3,1.0,1,1.0,1,1.0,1
7666,min_diffuse,10,30,3,3,0.05,0.95,0.9481751861162526,29,3.0,0,2.0,1,2.0,1
7667,min_diffuse,10,30,3,3,0.05,0.95,0.9427758327796072,50,4.0,1,4.0,1,4.0,1
7668,min_diffuse,10,30,3,3,0.05,0.95,0.8103118808161449,9,2.0,1,2.0,1,2.0,1
7669,min_diffuse,10,30,3,3,0.05,0.95,0.9082644096120494,10,2.0,1,2.0,1,2.0,1
7670,min_diffuse,10,30,3,3,0.05,0.95,0.8874022695414026,25,3.0,0,2.0,1,2.0,1
7671,min_diffuse,10,30,3,3,0.05,0.95,0.9178757283791548,11,2.0,1,2.0,1,2.0,1
7672,min_diffuse,10,30,3,3,0.05,0.95,0.9260626990300272,9,2.0,1,2.0,1,2.0,1
7673,min_diffuse,10,30,3,3,0.05,0.95,0.8497019417004422,2,1.0,1,1.0,1,1.0,1
7674,min_diffuse,10,30,3,3,0.05,0.95,0.8438575513084171,3,1.0,1,2.0,0,2.0,0
7675,min_diffuse,10,30,3,3,0.05,0.95,0.9452068945483628,40,3.0,1,3.0,1,4.0,0
7676,min_diffuse,10,30,3,3,0.05,0.95,0.8877606495187181,10,2.0,1,2.0,1,2.0,1
7677,min_diffuse,10,30,3,3,0.05,0.95,0.9294647448869122,14,3.0,1,3.0,1,3.0,1
7678,min_diffuse,10,30,3,3,0.05,0.95,0.771292343701052,5,2.0,1,2.0,1,2.0,1
7679,min_diffuse,10,30,3,3,0.05,0.95,0.9438962712577637,24,3.0,0,2.0,1,3.0,0
7680,min_diffuse,10,30,3,3,0.05,0.95,0.9428610762297456,8,2.0,1,2.0,1,2.0,1
7681,min_diffuse,10,30,3,3,0.05,0.95,0.9376819654993248,12,2.0,1,2.0,1,2.0,1
7682,min_diffuse,10,30,3,3,0.05,0.95,0.8385344988059796,6,2.0,0,1.0,1,2.0,0
7683,min_diffuse,10,30,3,3,0.05,0.95,0.9138548621756062,23,2.0,1,2.0,1,2.0,1
7684,min_diffuse,10,30,3,3,0.05,0.95,0.8764794871903615,5,2.0,1,2.0,1,2.0,1
7685,min_diffuse,10,30,3,3,0.05,0.95,0.8240325961714116,2,1.0,1,1.0,1,2.0,0
7686,min_diffuse,10,30,3,3,0.05,0.95,0.8307917839185694,12,2.0,1,2.0,1,2.0,1
7687,min_diffuse,10,30,3,3,0.05,0.95,0.9159818292379464,10,2.0,1,2.0,1,2.0,1
7688,min_diffuse,10,30,3,3,0.05,0.95,0.8896809276921495,5,2.0,0,1.0,1,1.0,1
7689,min_diffuse,10,30,3,3,0.05,0.95,0.9476378532777467,41,4.0,1,4.0,1,4.0,1
7690,min_diffuse,10,30,3,3,0.05,0.95,0.8107791108190274,4,2.0,0,1.0,1,2.0,0
7691,min_diffuse,10,30,3,3,0.05,0.95,0.926576340002022,10,2.0,1,3.0,0,3.0,0
7692,min_diffuse,10,30,3,3,0.05,0.95,0.7334299628842922,12,2.0,1,2.0,1,2.0,1
7693,min_diffuse,10,30,3,3,0.05,0.95,0.8105205514184297,5,2.0,0,1.0,1,1.0,1
7694,min_diffuse,10,30,3,3,0.05,0.95,0.8377216044680238,12,2.0,1,2.0,1,2.0,1
7695,min_diffuse,10,30,3,3,0.05,0.95,0.888172223415701,9,2.0,1,2.0,1,2.0,1
7696,min_diffuse,10,30,3,3,0.05,0.95,0.9084950890148784,45,3.0,1,3.0,1,3.0,1
7697,min_diffuse,10,30,3,3,0.05,0.95,0.9458501943210452,28,4.0,1,4.0,1,4.0,1
7698,min_diffuse,10,30,3,3,0.05,0.95,0.6852506491121743,7,2.0,1,2.0,1,2.0,1
7699,min_diffuse,10,30,3,3,0.05,0.95,0.8573255267196457,4,2.0,0,1.0,1,2.0,0
7700,min_diffuse,10,30,3,3,0.05,0.95,0.8278832524602568,6,2.0,1,2.0,1,2.0,1
7701,min_diffuse,10,30,3,3,0.05,0.95,0.9287845379731368,75,4.0,1,4.0,1,4.0,1
7702,min_diffuse,10,30,3,3,0.05,0.95,0.8714884162819573,11,2.0,1,2.0,1,2.0,1
7703,min_diffuse,10,30,3,3,0.05,0.95,0.9263457480900936,7,2.0,1,2.0,1,2.0,1
7704,min_diffuse,10,30,3,3,0.05,0.95,0.830765231118927,8,2.0,1,2.0,1,2.0,1
7705,min_diffuse,10,30,3,3,0.05,0.95,0.8312171413812581,35,3.0,1,3.0,1,3.0,1
7706,min_diffuse,10,30,3,3,0.05,0.95,0.91442581525223,15,2.0,1,2.0,1,2.0,1
7707,min_diffuse,10,30,3,3,0.05,0.95,0.9244949063862492,2,1.0,1,2.0,0,2.0,0
7708,min_diffuse,10,30,3,3,0.05,0.95,0.9327674491563238,5,2.0,1,2.0,1,2.0,1
7709,min_diffuse,10,30,3,3,0.05,0.95,0.938670673504943,14,3.0,0,2.0,1,2.0,1
7710,min_diffuse,10,30,3,3,0.05,0.95,0.896129602278864,7,2.0,0,2.0,0,1.0,1
7711,min_diffuse,10,30,3,3,0.05,0.95,0.9252895062439408,19,3.0,1,3.0,1,3.0,1
7712,min_diffuse,10,30,3,3,0.05,0.95,0.7229380068284084,5,2.0,0,1.0,1,2.0,0
7713,min_diffuse,10,30,3,3,0.05,0.95,0.8904842119800781,24,3.0,0,3.0,0,2.0,1
7714,min_diffuse,10,30,3,3,0.05,0.95,0.8366322384974593,5,2.0,1,2.0,1,2.0,1
7715,min_diffuse,10,30,3,3,0.05,0.95,0.7831601879400101,9,2.0,1,2.0,1,2.0,1
7716,min_diffuse,10,30,3,3,0.05,0.95,0.8801430688103353,14,2.0,1,2.0,1,2.0,1
7717,min_diffuse,10,30,3,3,0.05,0.95,0.8121608873049806,12,2.0,1,2.0,1,2.0,1
7718,min_diffuse,10,30,3,3,0.05,0.95,0.8225946903998479,6,2.0,0,1.0,1,2.0,0
7719,min_diffuse,10,30,3,3,0.05,0.95,0.9325386163457112,19,3.0,0,2.0,1,2.0,1
7720,min_diffuse,10,30,3,3,0.05,0.95,0.8323307692487236,10,2.0,1,2.0,1,2.0,1
7721,min_diffuse,10,30,3,3,0.05,0.95,0.904591803702386,26,3.0,1,3.0,1,3.0,1
7722,min_diffuse,10,30,3,3,0.05,0.95,0.7547091088412023,4,2.0,0,1.0,1,2.0,0
7723,min_diffuse,10,30,3,3,0.05,0.95,0.8394003261785294,5,2.0,1,2.0,1,2.0,1
7724,min_diffuse,10,30,3,3,0.05,0.95,0.8996799905187784,7,2.0,1,2.0,1,2.0,1
7725,min_diffuse,10,30,3,3,0.05,0.95,0.7447819089054424,4,2.0,0,1.0,1,1.0,1
7726,min_diffuse,10,30,3,3,0.05,0.95,0.8725149835695675,28,3.0,1,3.0,1,3.0,1
7727,min_diffuse,10,30,3,3,0.05,0.95,0.7752295350648423,4,2.0,1,2.0,1,2.0,1
7728,min_diffuse,10,30,3,3,0.05,0.95,0.9210813319436892,35,3.0,0,3.0,0,2.0,1
7729,min_diffuse,10,30,3,3,0.05,0.95,0.9317952387196116,25,2.0,1,2.0,1,2.0,1
7730,min_diffuse,10,30,3,3,0.05,0.95,0.9445943473263724,12,2.0,0,2.0,0,1.0,1
7731,min_diffuse,10,30,3,3,0.05,0.95,0.7541639524961817,5,2.0,1,2.0,1,2.0,1
7732,min_diffuse,10,30,3,3,0.05,0.95,0.9349912077040886,11,2.0,1,2.0,1,2.0,1
7733,min_diffuse,10,30,3,3,0.05,0.95,0.9485802042842189,49,4.0,1,4.0,1,4.0,1
7734,min_diffuse,10,30,3,3,0.05,0.95,0.8308508794605262,7,2.0,1,2.0,1,2.0,1
7735,min_diffuse,10,30,3,3,0.05,0.95,0.9205965168170868,21,3.0,0,2.0,1,2.0,1
7736,min_diffuse,10,30,3,3,0.05,0.95,0.8236714818313837,11,3.0,0,2.0,1,2.0,1
7737,min_diffuse,10,30,3,3,0.05,0.95,0.9489951759278836,18,3.0,0,2.0,1,2.0,1
7738,min_diffuse,10,30,3,3,0.05,0.95,0.8859515444254754,11,2.0,1,3.0,0,3.0,0
7739,min_diffuse,10,30,3,3,0.05,0.95,0.7524093692684732,15,2.0,1,2.0,1,2.0,1
7740,min_diffuse,10,30,3,3,0.05,0.95,0.9352995753906752,15,3.0,0,2.0,1,3.0,0
7741,min_diffuse,10,30,3,3,0.05,0.95,0.8527762366445364,20,3.0,1,3.0,1,3.0,1
7742,min_diffuse,10,30,3,3,0.05,0.95,0.9110156233357992,13,3.0,1,3.0,1,3.0,1
7743,min_diffuse,10,30,3,3,0.05,0.95,0.9333097784531206,15,2.0,1,2.0,1,3.0,0
7744,min_diffuse,10,30,3,3,0.05,0.95,0.9411594635171734,36,3.0,1,3.0,1,3.0,1
7745,min_diffuse,10,30,3,3,0.05,0.95,0.6604685646013397,2,1.0,1,1.0,1,1.0,1
7746,min_diffuse,10,30,3,3,0.05,0.95,0.9372619339925536,16,3.0,1,3.0,1,3.0,1
7747,min_diffuse,10,30,3,3,0.05,0.95,0.9418154344199532,21,3.0,1,3.0,1,3.0,1
7748,min_diffuse,10,30,3,3,0.05,0.95,0.826304216916299,10,2.0,1,2.0,1,2.0,1
7749,min_diffuse,10,30,3,3,0.05,0.95,0.93562847610985,9,2.0,0,2.0,0,1.0,1
7750,min_diffuse,10,30,3,3,0.05,0.95,0.895224824776682,10,3.0,0,3.0,0,2.0,1
7751,min_diffuse,10,30,3,3,0.05,0.95,0.9484961286185414,10,2.0,1,2.0,1,2.0,1
7752,min_diffuse,10,30,3,3,0.05,0.95,0.928956562792528,20,3.0,1,3.0,1,3.0,1
7753,min_diffuse,10,30,3,3,0.05,0.95,0.9073179134275174,23,3.0,0,3.0,0,2.0,1
7754,min_diffuse,10,30,3,3,0.05,0.95,0.7914919618386236,5,2.0,1,2.0,1,2.0,1
7755,min_diffuse,10,30,3,3,0.05,0.95,0.8287647462161312,15,2.0,1,2.0,1,2.0,1
7756,min_diffuse,10,30,3,3,0.05,0.95,0.9304493338399596,12,3.0,0,3.0,0,2.0,1
7757,min_diffuse,10,30,3,3,0.05,0.95,0.6961666814121684,3,1.0,1,1.0,1,1.0,1
7758,min_diffuse,10,30,3,3,0.05,0.95,0.8059770101317077,4,2.0,0,1.0,1,1.0,1
7759,min_diffuse,10,30,3,3,0.05,0.95,0.8091166318398917,5,2.0,0,1.0,1,1.0,1
7760,min_diffuse,10,30,3,3,0.05,0.95,0.7871751963925356,6,2.0,1,2.0,1,2.0,1
7761,min_diffuse,10,30,3,3,0.05,0.95,0.7778978711046642,15,2.0,1,2.0,1,2.0,1
7762,min_diffuse,10,30,3,3,0.05,0.95,0.760063103416331,3,1.0,1,1.0,1,1.0,1
7763,min_diffuse,10,30,3,3,0.05,0.95,0.931537640130126,5,2.0,1,2.0,1,2.0,1
7764,min_diffuse,10,30,3,3,0.05,0.95,0.8838837165462058,9,2.0,1,2.0,1,2.0,1
7765,min_diffuse,10,30,3,3,0.05,0.95,0.9124874383326068,11,2.0,1,2.0,1,2.0,1
7766,min_diffuse,10,30,3,3,0.05,0.95,0.9393503846429518,5,2.0,1,2.0,1,2.0,1
7767,min_diffuse,10,30,3,3,0.05,0.95,0.9495478989869444,10,2.0,1,2.0,1,2.0,1
7768,min_diffuse,10,30,3,3,0.05,0.95,0.848531791360284,12,3.0,0,2.0,1,2.0,1
7769,min_diffuse,10,30,3,3,0.05,0.95,0.9479248689677048,66,6.0,1,6.0,1,6.0,1
7770,min_diffuse,10,30,3,3,0.05,0.95,0.8980064809982244,8,2.0,1,2.0,1,2.0,1
7771,min_diffuse,10,30,3,3,0.05,0.95,0.8766203704380666,5,2.0,1,2.0,1,2.0,1
7772,min_diffuse,10,30,3,3,0.05,0.95,0.8873905097251327,11,2.0,1,2.0,1,2.0,1
7773,min_diffuse,10,30,3,3,0.05,0.95,0.8809146265469516,6,2.0,1,2.0,1,2.0,1
7774,min_diffuse,10,30,3,3,0.05,0.95,0.848925769759803,2,1.0,1,1.0,1,1.0,1
7775,min_diffuse,10,30,3,3,0.05,0.95,0.9172557589308136,13,2.0,1,2.0,1,2.0,1
7776,min_diffuse,10,30,3,3,0.05,0.95,0.905930271014038,9,2.0,1,2.0,1,2.0,1
7777,min_diffuse,10,30,3,3,0.05,0.95,0.8378638505102485,9,2.0,1,2.0,1,2.0,1
7778,min_diffuse,10,30,3,3,0.05,0.95,0.9348457348817664,18,3.0,0,2.0,1,2.0,1
7779,min_diffuse,10,30,3,3,0.05,0.95,0.8530457446570139,6,2.0,1,2.0,1,2.0,1
7780,min_diffuse,10,30,3,3,0.05,0.95,0.7908423900580622,9,2.0,1,2.0,1,2.0,1
7781,min_diffuse,10,30,3,3,0.05,0.95,0.7942125460362218,7,2.0,1,2.0,1,3.0,0
7782,min_diffuse,10,30,3,3,0.05,0.95,0.8011828658894676,3,1.0,1,1.0,1,1.0,1
7783,min_diffuse,10,30,3,3,0.05,0.95,0.8330051681627835,8,2.0,1,2.0,1,2.0,1
7784,min_diffuse,10,30,3,3,0.05,0.95,0.9183962451236786,16,3.0,0,2.0,1,3.0,0
7785,min_diffuse,10,30,3,3,0.05,0.95,0.8391981172458001,5,2.0,0,1.0,1,1.0,1
7786,min_diffuse,10,30,3,3,0.05,0.95,0.8657215007221448,4,2.0,0,1.0,1,2.0,0
7787,min_diffuse,10,30,3,3,0.05,0.95,0.6865375434193723,4,2.0,1,2.0,1,2.0,1
7788,min_diffuse,10,30,3,3,0.05,0.95,0.920292126238116,9,2.0,1,2.0,1,2.0,1
7789,min_diffuse,10,30,3,3,0.05,0.95,0.9343355741027448,33,3.0,1,3.0,1,3.0,1
7790,min_diffuse,10,30,3,3,0.05,0.95,0.8968952840378696,14,3.0,1,3.0,1,3.0,1
7791,min_diffuse,10,30,3,3,0.05,0.95,0.8193753093822116,5,2.0,1,2.0,1,2.0,1
7792,min_diffuse,10,30,3,3,0.05,0.95,0.7979041618995607,7,2.0,1,2.0,1,2.0,1
7793,min_diffuse,10,30,3,3,0.05,0.95,0.880701617365872,9,2.0,1,2.0,1,2.0,1
7794,min_diffuse,10,30,3,3,0.05,0.95,0.8917866997506334,4,2.0,0,1.0,1,2.0,0
7795,min_diffuse,10,30,3,3,0.05,0.95,0.9390373082067264,39,3.0,1,3.0,1,3.0,1
7796,min_diffuse,10,30,3,3,0.05,0.95,0.8812232160504437,4,2.0,0,1.0,1,2.0,0
7797,min_diffuse,10,30,3,3,0.05,0.95,0.7565971463720432,4,2.0,1,2.0,1,2.0,1
7798,min_diffuse,10,30,3,3,0.05,0.95,0.9487528913015204,36,3.0,1,3.0,1,3.0,1
7799,min_diffuse,10,30,3,3,0.05,0.95,0.9056534355709758,4,2.0,0,1.0,1,2.0,0
7800,min_diffuse,10,30,3,3,0.05,0.95,0.7752018626028381,3,1.0,1,1.0,1,2.0,0
7801,min_diffuse,10,30,3,3,0.05,0.95,0.8949319797609089,12,2.0,1,2.0,1,3.0,0
7802,min_diffuse,10,30,3,3,0.05,0.95,0.8648191822239757,20,3.0,0,2.0,1,2.0,1
7803,min_diffuse,10,30,3,3,0.05,0.95,0.9454708820279718,20,3.0,1,3.0,1,3.0,1
7804,min_diffuse,10,30,3,3,0.05,0.95,0.8821450652363051,3,1.0,1,2.0,0,2.0,0
7805,min_diffuse,10,30,3,3,0.05,0.95,0.8801313354644881,6,2.0,1,2.0,1,2.0,1
7806,min_diffuse,10,30,3,3,0.05,0.95,0.7205345697320564,2,1.0,1,1.0,1,1.0,1
7807,min_diffuse,10,30,3,3,0.05,0.95,0.9415051990089774,9,2.0,1,2.0,1,3.0,0
7808,min_diffuse,10,30,3,3,0.05,0.95,0.8896245273072949,12,2.0,1,2.0,1,3.0,0
7809,min_diffuse,10,30,3,3,0.05,0.95,0.8240746166856485,6,2.0,1,2.0,1,2.0,1
7810,min_diffuse,10,30,3,3,0.05,0.95,0.9000150755356435,23,3.0,0,2.0,1,2.0,1
7811,min_diffuse,10,30,3,3,0.05,0.95,0.8757470823607807,20,3.0,0,2.0,1,2.0,1
7812,min_diffuse,10,30,3,3,0.05,0.95,0.8618264839833605,7,2.0,1,2.0,1,2.0,1
7813,min_diffuse,10,30,3,3,0.05,0.95,0.9451574155035428,17,2.0,1,2.0,1,2.0,1
7814,min_diffuse,10,30,3,3,0.05,0.95,0.910861376505662,7,2.0,1,2.0,1,2.0,1
7815,min_diffuse,10,30,3,3,0.05,0.95,0.8071293291904225,23,3.0,0,3.0,0,2.0,1
7816,min_diffuse,10,30,3,3,0.05,0.95,0.929332407362209,20,3.0,0,2.0,1,2.0,1
7817,min_diffuse,10,30,3,3,0.05,0.95,0.6944111167812698,6,2.0,1,2.0,1,2.0,1
7818,min_diffuse,10,30,3,3,0.05,0.95,0.8628175137802059,10,2.0,1,2.0,1,2.0,1
7819,min_diffuse,10,30,3,3,0.05,0.95,0.9417481471231308,3,1.0,1,1.0,1,2.0,0
7820,min_diffuse,10,30,3,3,0.05,0.95,0.8745928449530036,11,2.0,1,2.0,1,2.0,1
7821,min_diffuse,10,30,3,3,0.05,0.95,0.88961069356675,18,3.0,1,3.0,1,3.0,1
7822,min_diffuse,10,30,3,3,0.05,0.95,0.8658142807620758,19,3.0,0,2.0,1,2.0,1
7823,min_diffuse,10,30,3,3,0.05,0.95,0.9415122414948424,8,2.0,1,2.0,1,2.0,1
7824,min_diffuse,10,30,3,3,0.05,0.95,0.9210169281134156,9,2.0,1,2.0,1,2.0,1
7825,min_diffuse,10,30,3,3,0.05,0.95,0.7035997337586897,4,2.0,1,2.0,1,2.0,1
7826,min_diffuse,10,30,3,3,0.05,0.95,0.9356248055883732,39,4.0,1,4.0,1,4.0,1
7827,min_diffuse,10,30,3,3,0.05,0.95,0.8169338716161508,9,2.0,1,2.0,1,2.0,1
7828,min_diffuse,10,30,3,3,0.05,0.95,0.799054445769991,3,1.0,1,1.0,1,1.0,1
7829,min_diffuse,10,30,3,3,0.05,0.95,0.7132504660307187,5,2.0,1,2.0,1,2.0,1
7830,min_diffuse,10,30,3,3,0.05,0.95,0.9330537601534044,4,2.0,1,2.0,1,2.0,1
7831,min_diffuse,10,30,3,3,0.05,0.95,0.928857906849073,9,2.0,1,2.0,1,2.0,1
7832,min_diffuse,10,30,3,3,0.05,0.95,0.8980444752370752,4,2.0,1,2.0,1,2.0,1
7833,min_diffuse,10,30,3,3,0.05,0.95,0.791111314545739,6,2.0,1,2.0,1,2.0,1
7834,min_diffuse,10,30,3,3,0.05,0.95,0.8530473274955436,16,2.0,1,2.0,1,2.0,1
7835,min_diffuse,10,30,3,3,0.05,0.95,0.7050853066866294,5,2.0,1,2.0,1,2.0,1
7836,min_diffuse,10,30,3,3,0.05,0.95,0.666609259228514,6,2.0,1,2.0,1,2.0,1
7837,min_diffuse,10,30,3,3,0.05,0.95,0.9173375598783848,42,3.0,1,3.0,1,3.0,1
7838,min_diffuse,10,30,3,3,0.05,0.95,0.9186592681591343,15,3.0,1,3.0,1,3.0,1
7839,min_diffuse,10,30,3,3,0.05,0.95,0.5668894387824253,4,2.0,1,2.0,1,2.0,1
7840,min_diffuse,10,30,3,3,0.05,0.95,0.888124082774669,11,2.0,1,2.0,1,2.0,1
7841,min_diffuse,10,30,3,3,0.05,0.95,0.9086344859371368,6,2.0,1,2.0,1,2.0,1
7842,min_diffuse,10,30,3,3,0.05,0.95,0.8038011662914203,4,2.0,1,2.0,1,2.0,1
7843,min_diffuse,10,30,3,3,0.05,0.95,0.9361979255927952,10,2.0,1,2.0,1,2.0,1
7844,min_diffuse,10,30,3,3,0.05,0.95,0.9470672312051328,15,2.0,1,2.0,1,2.0,1
7845,min_diffuse,10,30,3,3,0.05,0.95,0.7080627682954732,6,2.0,1,2.0,1,2.0,1
7846,min_diffuse,10,30,3,3,0.05,0.95,0.9438447141218012,5,2.0,1,2.0,1,2.0,1
7847,min_diffuse,10,30,3,3,0.05,0.95,0.9200893865562852,8,2.0,1,2.0,1,2.0,1
7848,min_diffuse,10,30,3,3,0.05,0.95,0.9413054948030142,11,2.0,1,2.0,1,2.0,1
7849,min_diffuse,10,30,3,3,0.05,0.95,0.8873218404557286,9,2.0,1,2.0,1,2.0,1
7850,min_diffuse,10,30,3,3,0.05,0.95,0.9127019763532268,39,3.0,1,3.0,1,3.0,1
7851,min_diffuse,10,30,3,3,0.05,0.95,0.9370673367811296,21,3.0,0,2.0,1,2.0,1
7852,min_diffuse,10,30,3,3,0.05,0.95,0.800624373422783,3,1.0,1,1.0,1,1.0,1
7853,min_diffuse,10,30,3,3,0.05,0.95,0.9263664692159692,10,2.0,1,2.0,1,2.0,1
7854,min_diffuse,10,30,3,3,0.05,0.95,0.9089709676643394,11,2.0,1,2.0,1,2.0,1
7855,min_diffuse,10,30,3,3,0.05,0.95,0.8824196623511055,34,3.0,1,3.0,1,3.0,1
7856,min_diffuse,10,30,3,3,0.05,0.95,0.9317703865212644,23,3.0,1,3.0,1,3.0,1
7857,min_diffuse,10,30,3,3,0.05,0.95,0.9451784732891944,13,2.0,1,2.0,1,2.0,1
7858,min_diffuse,10,30,3,3,0.05,0.95,0.7054729226227848,4,2.0,0,1.0,1,1.0,1
7859,min_diffuse,10,30,3,3,0.05,0.95,0.8082664278307643,19,3.0,0,3.0,0,2.0,1
7860,min_diffuse,10,30,3,3,0.05,0.95,0.8739632219479349,28,3.0,1,3.0,1,3.0,1
7861,min_diffuse,10,30,3,3,0.05,0.95,0.8839153278954892,23,3.0,1,3.0,1,3.0,1
7862,min_diffuse,10,30,3,3,0.05,0.95,0.9216629987324868,18,2.0,1,2.0,1,2.0,1
7863,min_diffuse,10,30,3,3,0.05,0.95,0.9146625202146969,6,2.0,1,2.0,1,2.0,1
7864,min_diffuse,10,30,3,3,0.05,0.95,0.8650179360897277,10,2.0,1,2.0,1,2.0,1
7865,min_diffuse,10,30,3,3,0.05,0.95,0.9176368011824806,19,3.0,1,3.0,1,3.0,1
7866,min_diffuse,10,30,3,3,0.05,0.95,0.8239456230515695,13,2.0,1,2.0,1,2.0,1
7867,min_diffuse,10,30,3,3,0.05,0.95,0.9175976348797116,14,2.0,1,2.0,1,3.0,0
7868,min_diffuse,10,30,3,3,0.05,0.95,0.936055198445873,4,2.0,1,2.0,1,2.0,1
7869,min_diffuse,10,30,3,3,0.05,0.95,0.8590247870690276,11,2.0,1,2.0,1,2.0,1
7870,min_diffuse,10,30,3,3,0.05,0.95,0.8859510644988504,5,2.0,0,1.0,1,1.0,1
7871,min_diffuse,10,30,3,3,0.05,0.95,0.9196288721833592,19,3.0,1,3.0,1,3.0,1
7872,min_diffuse,10,30,3,3,0.05,0.95,0.9234145356046324,23,4.0,0,3.0,1,3.0,1
7873,min_diffuse,10,30,3,3,0.05,0.95,0.9076741866283244,4,2.0,0,1.0,1,2.0,0
7874,min_diffuse,10,30,3,3,0.05,0.95,0.9030733620636268,24,2.0,1,2.0,1,2.0,1
7875,min_diffuse,10,30,3,3,0.05,0.95,0.9439514118520332,10,2.0,1,2.0,1,2.0,1
7876,min_diffuse,10,30,3,3,0.05,0.95,0.7722616014499122,4,2.0,0,1.0,1,1.0,1
7877,min_diffuse,10,30,3,3,0.05,0.95,0.8745755128435047,14,3.0,0,3.0,0,2.0,1
7878,min_diffuse,10,30,3,3,0.05,0.95,0.8537396290744578,7,2.0,1,2.0,1,2.0,1
7879,min_diffuse,10,30,3,3,0.05,0.95,0.7717496893003086,12,2.0,1,2.0,1,2.0,1
7880,min_diffuse,10,30,3,3,0.05,0.95,0.8615217520323779,5,2.0,0,1.0,1,1.0,1
7881,min_diffuse,10,30,3,3,0.05,0.95,0.9000465014541774,19,3.0,0,2.0,1,2.0,1
7882,min_diffuse,10,30,3,3,0.05,0.95,0.9308104814957586,33,4.0,0,3.0,1,3.0,1
7883,min_diffuse,10,30,3,3,0.05,0.95,0.9180590785026744,22,2.0,1,2.0,1,2.0,1
7884,min_diffuse,10,30,3,3,0.05,0.95,0.7817717363710679,18,3.0,0,2.0,1,2.0,1
7885,min_diffuse,10,30,3,3,0.05,0.95,0.901397146913484,8,2.0,1,2.0,1,2.0,1
7886,min_diffuse,10,30,3,3,0.05,0.95,0.8833063700191474,5,2.0,1,2.0,1,2.0,1
7887,min_diffuse,10,30,3,3,0.05,0.95,0.9056854929067856,16,2.0,1,2.0,1,2.0,1
7888,min_diffuse,10,30,3,3,0.05,0.95,0.9297801757523504,12,3.0,1,3.0,1,3.0,1
7889,min_diffuse,10,30,3,3,0.05,0.95,0.7766319599660653,7,2.0,1,2.0,1,2.0,1
7890,min_diffuse,10,30,3,3,0.05,0.95,0.9398414551609552,42,3.0,1,3.0,1,3.0,1
7891,min_diffuse,10,30,3,3,0.05,0.95,0.8662162696252476,8,2.0,1,2.0,1,2.0,1
7892,min_diffuse,10,30,3,3,0.05,0.95,0.9210511894174392,23,3.0,0,3.0,0,2.0,1
7893,min_diffuse,10,30,3,3,0.05,0.95,0.9306749646036678,17,2.0,1,2.0,1,2.0,1
7894,min_diffuse,10,30,3,3,0.05,0.95,0.7761329411860918,7,2.0,1,2.0,1,2.0,1
7895,min_diffuse,10,30,3,3,0.05,0.95,0.9465950359968128,67,4.0,1,4.0,1,4.0,1
7896,min_diffuse,10,30,3,3,0.05,0.95,0.9393625225198998,24,3.0,0,2.0,1,2.0,1
7897,min_diffuse,10,30,3,3,0.05,0.95,0.8375155895943345,3,1.0,1,1.0,1,2.0,0
7898,min_diffuse,10,30,3,3,0.05,0.95,0.9422315911713192,46,4.0,0,4.0,0,3.0,1
7899,min_diffuse,10,30,3,3,0.05,0.95,0.9379181038298232,14,3.0,0,2.0,1,2.0,1
7900,min_diffuse,10,30,3,3,0.05,0.95,0.8947448878955855,9,2.0,1,2.0,1,2.0,1
7901,min_diffuse,10,30,3,3,0.05,0.95,0.9349921301701988,20,3.0,0,2.0,1,2.0,1
7902,min_diffuse,10,30,3,3,0.05,0.95,0.935319685966055,5,2.0,1,2.0,1,2.0,1
7903,min_diffuse,10,30,3,3,0.05,0.95,0.8078357962983908,5,2.0,1,2.0,1,2.0,1
7904,min_diffuse,10,30,3,3,0.05,0.95,0.706876207417166,6,2.0,1,2.0,1,2.0,1
7905,min_diffuse,10,30,3,3,0.05,0.95,0.9487812458878616,14,3.0,0,3.0,0,2.0,1
7906,min_diffuse,10,30,3,3,0.05,0.95,0.8674573186139345,15,2.0,1,2.0,1,2.0,1
7907,min_diffuse,10,30,3,3,0.05,0.95,0.7462780303568289,15,2.0,1,2.0,1,2.0,1
7908,min_diffuse,10,30,3,3,0.05,0.95,0.7344331858373226,11,2.0,1,2.0,1,2.0,1
7909,min_diffuse,10,30,3,3,0.05,0.95,0.94618148850483,7,2.0,1,2.0,1,2.0,1
7910,min_diffuse,10,30,3,3,0.05,0.95,0.8559774762601623,4,2.0,0,1.0,1,1.0,1
7911,min_diffuse,10,30,3,3,0.05,0.95,0.881678006556948,19,2.0,1,2.0,1,2.0,1
7912,min_diffuse,10,30,3,3,0.05,0.95,0.8481251619229713,23,3.0,1,3.0,1,3.0,1
7913,min_diffuse,10,30,3,3,0.05,0.95,0.9354937364671942,43,4.0,1,4.0,1,4.0,1
7914,min_diffuse,10,30,3,3,0.05,0.95,0.943269733768498,8,2.0,1,2.0,1,3.0,0
7915,min_diffuse,10,30,3,3,0.05,0.95,0.9497165736299654,19,3.0,0,2.0,1,3.0,0
7916,min_diffuse,10,30,3,3,0.05,0.95,0.7797749192172937,6,2.0,0,2.0,0,1.0,1
7917,min_diffuse,10,30,3,3,0.05,0.95,0.8907169264137873,9,2.0,1,2.0,1,2.0,1
7918,min_diffuse,10,30,3,3,0.05,0.95,0.7794750677015035,7,2.0,1,2.0,1,2.0,1
7919,min_diffuse,10,30,3,3,0.05,0.95,0.9439154449320704,4,2.0,0,1.0,1,2.0,0
7920,min_diffuse,10,30,3,3,0.05,0.95,0.7906192786771021,4,2.0,1,2.0,1,2.0,1
7921,min_diffuse,10,30,3,3,0.05,0.95,0.9159976828708272,10,2.0,1,2.0,1,3.0,0
7922,min_diffuse,10,30,3,3,0.05,0.95,0.7370996947446984,4,2.0,0,1.0,1,1.0,1
7923,min_diffuse,10,30,3,3,0.05,0.95,0.9342975045277744,8,2.0,1,2.0,1,2.0,1
7924,min_diffuse,10,30,3,3,0.05,0.95,0.9045047061808184,10,2.0,1,2.0,1,2.0,1
7925,min_diffuse,10,30,3,3,0.05,0.95,0.9199686978749406,30,2.0,1,2.0,1,2.0,1
7926,min_diffuse,10,30,3,3,0.05,0.95,0.9453002616642048,28,3.0,1,3.0,1,3.0,1
7927,min_diffuse,10,30,3,3,0.05,0.95,0.9411925113397772,11,2.0,1,2.0,1,2.0,1
7928,min_diffuse,10,30,3,3,0.05,0.95,0.917517287613757,3,1.0,1,1.0,1,2.0,0
7929,min_diffuse,10,30,3,3,0.05,0.95,0.9418784427557384,14,2.0,1,3.0,0,2.0,1
7930,min_diffuse,10,30,3,3,0.05,0.95,0.9202620428567796,9,2.0,1,2.0,1,2.0,1
7931,min_diffuse,10,30,3,3,0.05,0.95,0.8531103850612123,3,1.0,1,2.0,0,2.0,0
7932,min_diffuse,10,30,3,3,0.05,0.95,0.8465589390065964,11,2.0,1,2.0,1,2.0,1
7933,min_diffuse,10,30,3,3,0.05,0.95,0.8935975866919401,5,2.0,1,2.0,1,2.0,1
7934,min_diffuse,10,30,3,3,0.05,0.95,0.9354646030683528,38,3.0,1,3.0,1,3.0,1
7935,min_diffuse,10,30,3,3,0.05,0.95,0.8971602831092289,13,2.0,1,2.0,1,2.0,1
7936,min_diffuse,10,30,3,3,0.05,0.95,0.8025015179154499,11,2.0,1,2.0,1,2.0,1
7937,min_diffuse,10,30,3,3,0.05,0.95,0.8865621570829658,8,2.0,1,2.0,1,2.0,1
7938,min_diffuse,10,30,3,3,0.05,0.95,0.8879933863388125,5,2.0,0,1.0,1,1.0,1
7939,min_diffuse,10,30,3,3,0.05,0.95,0.9067492045884704,16,2.0,1,2.0,1,2.0,1
7940,min_diffuse,10,30,3,3,0.05,0.95,0.7727869629244647,10,2.0,1,2.0,1,2.0,1
7941,min_diffuse,10,30,3,3,0.05,0.95,0.9296463680830356,14,2.0,1,2.0,1,2.0,1
7942,min_diffuse,10,30,3,3,0.05,0.95,0.9331418268053489,11,2.0,1,2.0,1,2.0,1
7943,min_diffuse,10,30,3,3,0.05,0.95,0.9155472723701666,33,3.0,0,3.0,0,2.0,1
7944,min_diffuse,10,30,3,3,0.05,0.95,0.8576586411055092,7,2.0,1,2.0,1,2.0,1
7945,min_diffuse,10,30,3,3,0.05,0.95,0.8787686581782039,4,2.0,0,1.0,1,1.0,1
7946,min_diffuse,10,30,3,3,0.05,0.95,0.7886031108710722,6,2.0,0,2.0,0,1.0,1
7947,min_diffuse,10,30,3,3,0.05,0.95,0.8746211840748689,15,3.0,0,2.0,1,2.0,1
7948,min_diffuse,10,30,3,3,0.05,0.95,0.9051207991871508,8,2.0,1,2.0,1,2.0,1
7949,min_diffuse,10,30,3,3,0.05,0.95,0.8517290603343692,9,2.0,1,2.0,1,2.0,1
7950,min_diffuse,10,30,3,3,0.05,0.95,0.871972706714419,31,3.0,1,3.0,1,3.0,1
7951,min_diffuse,10,30,3,3,0.05,0.95,0.9366241329924118,13,2.0,1,2.0,1,2.0,1
7952,min_diffuse,10,30,3,3,0.05,0.95,0.843560394040906,9,2.0,1,2.0,1,2.0,1
7953,min_diffuse,10,30,3,3,0.05,0.95,0.6933809749670394,4,2.0,1,2.0,1,2.0,1
7954,min_diffuse,10,30,3,3,0.05,0.95,0.9099307698412428,6,2.0,1,2.0,1,2.0,1
7955,min_diffuse,10,30,3,3,0.05,0.95,0.9119923812106888,17,3.0,0,2.0,1,2.0,1
7956,min_diffuse,10,30,3,3,0.05,0.95,0.9067153749990756,24,2.0,1,2.0,1,2.0,1
7957,min_diffuse,10,30,3,3,0.05,0.95,0.9182779784193548,14,3.0,0,2.0,1,2.0,1
7958,min_diffuse,10,30,3,3,0.05,0.95,0.8634033511623608,19,3.0,1,3.0,1,3.0,1
7959,min_diffuse,10,30,3,3,0.05,0.95,0.9231368039505408,13,2.0,1,2.0,1,2.0,1
7960,min_diffuse,10,30,3,3,0.05,0.95,0.8778073759131498,22,3.0,0,3.0,0,2.0,1
7961,min_diffuse,10,30,3,3,0.05,0.95,0.919721051762984,13,2.0,1,2.0,1,2.0,1
7962,min_diffuse,10,30,3,3,0.05,0.95,0.905503092110458,26,2.0,1,2.0,1,2.0,1
7963,min_diffuse,10,30,3,3,0.05,0.95,0.8464078890299325,5,2.0,1,2.0,1,2.0,1
7964,min_diffuse,10,30,3,3,0.05,0.95,0.9474181759863604,38,3.0,1,3.0,1,3.0,1
7965,min_diffuse,10,30,3,3,0.05,0.95,0.8839780276821874,9,2.0,1,2.0,1,2.0,1
7966,min_diffuse,10,30,3,3,0.05,0.95,0.866163658647184,11,3.0,0,2.0,1,3.0,0
7967,min_diffuse,10,30,3,3,0.05,0.95,0.9189056935039808,10,3.0,0,2.0,1,2.0,1
7968,min_diffuse,10,30,3,3,0.05,0.95,0.921109544972022,8,2.0,1,2.0,1,2.0,1
7969,min_diffuse,10,30,3,3,0.05,0.95,0.9285983299051987,15,2.0,1,2.0,1,3.0,0
7970,min_diffuse,10,30,3,3,0.05,0.95,0.8901744353279644,15,3.0,1,3.0,1,3.0,1
7971,min_diffuse,10,30,3,3,0.05,0.95,0.7944528240399177,8,2.0,1,2.0,1,2.0,1
7972,min_diffuse,10,30,3,3,0.05,0.95,0.7954743924312675,5,2.0,1,2.0,1,2.0,1
7973,min_diffuse,10,30,3,3,0.05,0.95,0.9390456055447942,13,2.0,1,2.0,1,2.0,1
7974,min_diffuse,10,30,3,3,0.05,0.95,0.9227416901258538,47,3.0,1,3.0,1,3.0,1
7975,min_diffuse,10,30,3,3,0.05,0.95,0.9468739581942144,6,2.0,0,1.0,1,1.0,1
7976,min_diffuse,10,30,3,3,0.05,0.95,0.9224670821683256,34,3.0,1,3.0,1,3.0,1
7977,min_diffuse,10,30,3,3,0.05,0.95,0.9161048117273416,12,3.0,0,3.0,0,2.0,1
7978,min_diffuse,10,30,3,3,0.05,0.95,0.9326695162300994,16,3.0,0,2.0,1,2.0,1
7979,min_diffuse,10,30,3,3,0.05,0.95,0.8867582081756155,16,2.0,1,2.0,1,2.0,1
7980,min_diffuse,10,30,3,3,0.05,0.95,0.8970248911066023,30,4.0,0,3.0,1,3.0,1
7981,min_diffuse,10,30,3,3,0.05,0.95,0.9278174475575204,43,3.0,1,3.0,1,3.0,1
7982,min_diffuse,10,30,3,3,0.05,0.95,0.9261454173264072,24,3.0,0,3.0,0,2.0,1
7983,min_diffuse,10,30,3,3,0.05,0.95,0.8568444270280339,7,2.0,1,2.0,1,2.0,1
7984,min_diffuse,10,30,3,3,0.05,0.95,0.8808584534911106,12,2.0,1,2.0,1,2.0,1
7985,min_diffuse,10,30,3,3,0.05,0.95,0.8309815444806222,8,2.0,1,2.0,1,2.0,1
7986,min_diffuse,10,30,3,3,0.05,0.95,0.8850058661018004,10,2.0,1,2.0,1,2.0,1
7987,min_diffuse,10,30,3,3,0.05,0.95,0.865897571604584,21,3.0,1,3.0,1,3.0,1
7988,min_diffuse,10,30,3,3,0.05,0.95,0.8037389110756082,11,2.0,1,2.0,1,2.0,1
7989,min_diffuse,10,30,3,3,0.05,0.95,0.9138129666382376,15,2.0,1,3.0,0,2.0,1
7990,min_diffuse,10,30,3,3,0.05,0.95,0.9477292078481584,54,4.0,1,4.0,1,4.0,1
7991,min_diffuse,10,30,3,3,0.05,0.95,0.85732695165709,17,3.0,0,2.0,1,3.0,0
7992,min_diffuse,10,30,3,3,0.05,0.95,0.8353385523149522,17,3.0,1,3.0,1,3.0,1
7993,min_diffuse,10,30,3,3,0.05,0.95,0.882825141189732,12,3.0,1,3.0,1,3.0,1
7994,min_diffuse,10,30,3,3,0.05,0.95,0.8486557497428961,8,2.0,1,2.0,1,2.0,1
7995,min_diffuse,10,30,3,3,0.05,0.95,0.7540596459720477,7,2.0,1,2.0,1,2.0,1
7996,min_diffuse,10,30,3,3,0.05,0.95,0.9219419104538548,32,2.0,1,3.0,0,2.0,1
7997,min_diffuse,10,30,3,3,0.05,0.95,0.9401927728984418,6,2.0,1,2.0,1,2.0,1
7998,min_diffuse,10,30,3,3,0.05,0.95,0.8940210548387137,27,3.0,1,3.0,1,3.0,1
7999,min_diffuse,10,30,3,3,0.05,0.95,0.9117330887868518,18,3.0,1,3.0,1,3.0,1
8000,min_diffuse,10,30,3,3,0.05,0.95,0.8323782083746171,9,2.0,1,2.0,1,2.0,1
8001,min_diffuse,10,30,3,3,0.05,0.95,0.7849068114694494,4,2.0,0,1.0,1,2.0,0
8002,min_diffuse,10,30,3,3,0.05,0.95,0.8658163434796324,17,3.0,0,2.0,1,2.0,1
8003,min_diffuse,10,30,3,3,0.05,0.95,0.8237632678020821,6,2.0,1,2.0,1,2.0,1
8004,min_diffuse,10,30,3,3,0.05,0.95,0.9126328077831242,18,2.0,1,3.0,0,3.0,0
8005,min_diffuse,10,30,3,3,0.05,0.95,0.8168585571081042,7,2.0,1,2.0,1,2.0,1
8006,min_diffuse,10,30,3,3,0.05,0.95,0.6699591834929094,4,2.0,1,2.0,1,2.0,1
8007,min_diffuse,10,30,3,3,0.05,0.95,0.7885068723370262,8,2.0,1,2.0,1,2.0,1
8008,min_diffuse,10,30,3,3,0.05,0.95,0.9302043393104708,9,2.0,1,3.0,0,2.0,1
8009,min_diffuse,10,30,3,3,0.05,0.95,0.92192525278194,12,2.0,1,2.0,1,2.0,1
8010,min_diffuse,10,30,3,3,0.05,0.95,0.9215529186430113,12,2.0,1,2.0,1,2.0,1
8011,min_diffuse,10,30,3,3,0.05,0.95,0.8992057019632144,17,2.0,1,2.0,1,2.0,1
8012,min_diffuse,10,30,3,3,0.05,0.95,0.9150689407635848,13,3.0,0,2.0,1,2.0,1
8013,min_diffuse,10,30,3,3,0.05,0.95,0.9248067208906976,8,2.0,0,2.0,0,1.0,1
8014,min_diffuse,10,30,3,3,0.05,0.95,0.936357783694402,13,3.0,0,2.0,1,3.0,0
8015,min_diffuse,10,30,3,3,0.05,0.95,0.6294686006094313,4,2.0,1,2.0,1,2.0,1
8016,min_diffuse,10,30,3,3,0.05,0.95,0.9400978376660408,10,2.0,1,2.0,1,2.0,1
8017,min_diffuse,10,30,3,3,0.05,0.95,0.7877484988123256,6,2.0,1,2.0,1,2.0,1
8018,min_diffuse,10,30,3,3,0.05,0.95,0.9250301853472708,11,2.0,1,2.0,1,2.0,1
8019,min_diffuse,10,30,3,3,0.05,0.95,0.8686509894616697,12,3.0,0,2.0,1,2.0,1
8020,min_diffuse,10,30,3,3,0.05,0.95,0.8454409107139189,19,2.0,1,2.0,1,2.0,1
8021,min_diffuse,10,30,3,3,0.05,0.95,0.9359751125211682,27,3.0,1,3.0,1,3.0,1
8022,min_diffuse,10,30,3,3,0.05,0.95,0.7662389020534933,13,3.0,0,2.0,1,2.0,1
8023,min_diffuse,10,30,3,3,0.05,0.95,0.9387724118423512,11,2.0,1,2.0,1,2.0,1
8024,min_diffuse,10,30,3,3,0.05,0.95,0.8154615554860039,11,2.0,1,2.0,1,2.0,1
8025,min_diffuse,10,30,3,3,0.05,0.95,0.8665317270855446,27,2.0,1,2.0,1,2.0,1
8026,min_diffuse,10,30,3,3,0.05,0.95,0.943075544282684,8,2.0,1,2.0,1,2.0,1
8027,min_diffuse,10,30,3,3,0.05,0.95,0.8927415783239998,15,2.0,1,2.0,1,2.0,1
8028,min_diffuse,10,30,3,3,0.05,0.95,0.8887031336618303,8,2.0,1,2.0,1,2.0,1
8029,min_diffuse,10,30,3,3,0.05,0.95,0.8221656960874878,23,3.0,0,2.0,1,2.0,1
8030,min_diffuse,10,30,3,3,0.05,0.95,0.9461019946460684,25,3.0,1,3.0,1,3.0,1
8031,min_diffuse,10,30,3,3,0.05,0.95,0.8818493150199492,7,2.0,1,2.0,1,2.0,1
8032,min_diffuse,10,30,3,3,0.05,0.95,0.9176664858254934,10,2.0,1,2.0,1,2.0,1
8033,min_diffuse,10,30,3,3,0.05,0.95,0.867046300258777,3,1.0,1,2.0,0,2.0,0
8034,min_diffuse,10,30,3,3,0.05,0.95,0.9323686842733924,16,2.0,1,2.0,1,2.0,1
8035,min_diffuse,10,30,3,3,0.05,0.95,0.8818400829119288,8,2.0,1,2.0,1,2.0,1
8036,min_diffuse,10,30,3,3,0.05,0.95,0.9232665836854173,12,2.0,1,2.0,1,2.0,1
8037,min_diffuse,10,30,3,3,0.05,0.95,0.9355546734707744,28,3.0,0,3.0,0,2.0,1
8038,min_diffuse,10,30,3,3,0.05,0.95,0.8877156017754636,8,2.0,1,2.0,1,2.0,1
8039,min_diffuse,10,30,3,3,0.05,0.95,0.856674588039657,14,3.0,0,3.0,0,2.0,1
8040,min_diffuse,10,30,3,3,0.05,0.95,0.8979836833999862,10,2.0,1,2.0,1,2.0,1
8041,min_diffuse,10,30,3,3,0.05,0.95,0.9377409411670836,27,4.0,0,3.0,1,3.0,1
8042,min_diffuse,10,30,3,3,0.05,0.95,0.9018690469635467,50,4.0,0,3.0,1,3.0,1
8043,min_diffuse,10,30,3,3,0.05,0.95,0.9338700849416706,17,3.0,1,3.0,1,3.0,1
8044,min_diffuse,10,30,3,3,0.05,0.95,0.6114232322144509,2,1.0,1,1.0,1,1.0,1
8045,min_diffuse,10,30,3,3,0.05,0.95,0.8495818112987303,2,1.0,1,1.0,1,2.0,0
8046,min_diffuse,10,30,3,3,0.05,0.95,0.9427355624308688,10,2.0,1,2.0,1,2.0,1
8047,min_diffuse,10,30,3,3,0.05,0.95,0.941369794888461,18,3.0,0,2.0,1,3.0,0
8048,min_diffuse,10,30,3,3,0.05,0.95,0.9205009704080428,10,2.0,0,2.0,0,1.0,1
8049,min_diffuse,10,30,3,3,0.05,0.95,0.9402512608118004,42,3.0,1,3.0,1,3.0,1
8050,min_diffuse,10,30,3,3,0.05,0.95,0.6972959300584411,3,1.0,1,1.0,1,1.0,1
8051,min_diffuse,10,30,3,3,0.05,0.95,0.7900744764498111,4,2.0,0,1.0,1,1.0,1
8052,min_diffuse,10,30,3,3,0.05,0.95,0.888464459667211,8,2.0,1,2.0,1,2.0,1
8053,min_diffuse,10,30,3,3,0.05,0.95,0.8293059222658394,8,2.0,1,2.0,1,2.0,1
8054,min_diffuse,10,30,3,3,0.05,0.95,0.9400745010087508,35,4.0,0,3.0,1,3.0,1
8055,min_diffuse,10,30,3,3,0.05,0.95,0.7436316058527904,6,2.0,1,2.0,1,2.0,1
8056,min_diffuse,10,30,3,3,0.05,0.95,0.9130706472649478,41,3.0,1,3.0,1,3.0,1
8057,min_diffuse,10,30,3,3,0.05,0.95,0.9421682905522792,16,3.0,0,2.0,1,3.0,0
8058,min_diffuse,10,30,3,3,0.05,0.95,0.9154353483896784,30,3.0,0,3.0,0,2.0,1
8059,min_diffuse,10,30,3,3,0.05,0.95,0.8297921603562063,7,2.0,1,2.0,1,2.0,1
8060,min_diffuse,10,30,3,3,0.05,0.95,0.8889433760297956,5,2.0,1,2.0,1,2.0,1
8061,min_diffuse,10,30,3,3,0.05,0.95,0.8498845598115774,8,2.0,1,2.0,1,2.0,1
8062,min_diffuse,10,30,3,3,0.05,0.95,0.7468663130234984,8,2.0,1,2.0,1,2.0,1
8063,min_diffuse,10,30,3,3,0.05,0.95,0.8668066926809604,8,2.0,0,2.0,0,1.0,1
8064,min_diffuse,10,30,3,3,0.05,0.95,0.7668986978891976,5,2.0,1,2.0,1,2.0,1
8065,min_diffuse,10,30,3,3,0.05,0.95,0.9044731240754136,2,1.0,1,1.0,1,1.0,1
8066,min_diffuse,10,30,3,3,0.05,0.95,0.8901541693497895,17,3.0,0,2.0,1,2.0,1
8067,min_diffuse,10,30,3,3,0.05,0.95,0.7803679533841335,13,2.0,1,2.0,1,2.0,1
8068,min_diffuse,10,30,3,3,0.05,0.95,0.9365765853490196,34,3.0,1,3.0,1,3.0,1
8069,min_diffuse,10,30,3,3,0.05,0.95,0.9087607497538857,10,2.0,1,2.0,1,3.0,0
8070,min_diffuse,10,30,3,3,0.05,0.95,0.929858244950599,11,3.0,1,3.0,1,3.0,1
8071,min_diffuse,10,30,3,3,0.05,0.95,0.6833672905964955,7,2.0,1,2.0,1,2.0,1
8072,min_diffuse,10,30,3,3,0.05,0.95,0.8759102816060371,14,3.0,0,2.0,1,2.0,1
8073,min_diffuse,10,30,3,3,0.05,0.95,0.8489556431040814,13,2.0,1,2.0,1,2.0,1
8074,min_diffuse,10,30,3,3,0.05,0.95,0.890497269412836,5,2.0,1,2.0,1,2.0,1
8075,min_diffuse,10,30,3,3,0.05,0.95,0.8860109895107227,2,1.0,1,2.0,0,2.0,0
8076,min_diffuse,10,30,3,3,0.05,0.95,0.9123281593123052,15,2.0,1,2.0,1,2.0,1
8077,min_diffuse,10,30,3,3,0.05,0.95,0.9456964455692308,19,2.0,1,2.0,1,2.0,1
8078,min_diffuse,10,30,3,3,0.05,0.95,0.8026718841086343,13,2.0,1,2.0,1,2.0,1
8079,min_diffuse,10,30,3,3,0.05,0.95,0.9406335327877396,15,3.0,1,3.0,1,3.0,1
8080,min_diffuse,10,30,3,3,0.05,0.95,0.8001004589200501,7,2.0,0,2.0,0,1.0,1
8081,min_diffuse,10,30,3,3,0.05,0.95,0.9335389310714814,21,3.0,1,3.0,1,3.0,1
8082,min_diffuse,10,30,3,3,0.05,0.95,0.7499803037605806,7,2.0,1,2.0,1,2.0,1
8083,min_diffuse,10,30,3,3,0.05,0.95,0.906143512092274,37,3.0,1,3.0,1,3.0,1
8084,min_diffuse,10,30,3,3,0.05,0.95,0.8224818294391578,9,2.0,1,2.0,1,2.0,1
8085,min_diffuse,10,30,3,3,0.05,0.95,0.9273806076283776,10,2.0,0,2.0,0,1.0,1
8086,min_diffuse,10,30,3,3,0.05,0.95,0.909604439805889,29,3.0,1,3.0,1,3.0,1
8087,min_diffuse,10,30,3,3,0.05,0.95,0.7028632486826274,3,1.0,1,1.0,1,1.0,1
8088,min_diffuse,10,30,3,3,0.05,0.95,0.858854297754127,6,2.0,1,2.0,1,2.0,1
8089,min_diffuse,10,30,3,3,0.05,0.95,0.7987444895834579,13,2.0,1,2.0,1,2.0,1
8090,min_diffuse,10,30,3,3,0.05,0.95,0.7590741849785656,4,2.0,1,2.0,1,2.0,1
8091,min_diffuse,10,30,3,3,0.05,0.95,0.8250597726055862,9,2.0,1,2.0,1,2.0,1
8092,min_diffuse,10,30,3,3,0.05,0.95,0.9086913207824788,11,2.0,1,2.0,1,2.0,1
8093,min_diffuse,10,30,3,3,0.05,0.95,0.868569240693416,4,2.0,1,2.0,1,2.0,1
8094,min_diffuse,10,30,3,3,0.05,0.95,0.7145326046171196,8,2.0,1,2.0,1,2.0,1
8095,min_diffuse,10,30,3,3,0.05,0.95,0.911361562372588,24,3.0,0,3.0,0,2.0,1
8096,min_diffuse,10,30,3,3,0.05,0.95,0.6847050817230763,6,2.0,1,2.0,1,2.0,1
8097,min_diffuse,10,30,3,3,0.05,0.95,0.7357342517273713,4,2.0,0,2.0,0,1.0,1
8098,min_diffuse,10,30,3,3,0.05,0.95,0.8015428116115269,4,2.0,1,2.0,1,2.0,1
8099,min_diffuse,10,30,3,3,0.05,0.95,0.9404872949122588,8,2.0,1,2.0,1,2.0,1
8100,min_diffuse,10,30,3,3,0.05,0.95,0.828640062340503,2,1.0,1,1.0,1,1.0,1
8101,min_diffuse,10,30,3,3,0.05,0.95,0.8511975336433532,8,2.0,1,2.0,1,2.0,1
8102,min_diffuse,10,30,3,3,0.05,0.95,0.9333831237530948,6,2.0,0,1.0,1,2.0,0
8103,min_diffuse,10,30,3,3,0.05,0.95,0.7550659967621832,23,3.0,1,3.0,1,3.0,1
8104,min_diffuse,10,30,3,3,0.05,0.95,0.93324621952443,18,3.0,1,3.0,1,3.0,1
8105,min_diffuse,10,30,3,3,0.05,0.95,0.9281523753263978,13,3.0,1,3.0,1,3.0,1
8106,min_diffuse,10,30,3,3,0.05,0.95,0.948435589949999,24,3.0,1,3.0,1,3.0,1
8107,min_diffuse,10,30,3,3,0.05,0.95,0.8608022881037705,3,1.0,1,1.0,1,2.0,0
8108,min_diffuse,10,30,3,3,0.05,0.95,0.9351972155667844,4,2.0,0,1.0,1,2.0,0
8109,min_diffuse,10,30,3,3,0.05,0.95,0.9146566031055196,5,2.0,1,2.0,1,2.0,1
8110,min_diffuse,10,30,3,3,0.05,0.95,0.9423818967997488,42,3.0,1,3.0,1,3.0,1
8111,min_diffuse,10,30,3,3,0.05,0.95,0.8871894109014788,21,3.0,0,2.0,1,2.0,1
8112,min_diffuse,10,30,3,3,0.05,0.95,0.905364383921788,30,3.0,0,2.0,1,2.0,1
8113,min_diffuse,10,30,3,3,0.05,0.95,0.85930903684228,13,3.0,0,2.0,1,2.0,1
8114,min_diffuse,10,30,3,3,0.05,0.95,0.929573759533694,8,2.0,1,2.0,1,2.0,1
8115,min_diffuse,10,30,3,3,0.05,0.95,0.8739317756003865,14,3.0,0,2.0,1,2.0,1
8116,min_diffuse,10,30,3,3,0.05,0.95,0.928176604886648,13,3.0,0,2.0,1,3.0,0
8117,min_diffuse,10,30,3,3,0.05,0.95,0.8377928607910277,13,2.0,1,2.0,1,2.0,1
8118,min_diffuse,10,30,3,3,0.05,0.95,0.6627714773375734,2,1.0,1,1.0,1,1.0,1
8119,min_diffuse,10,30,3,3,0.05,0.95,0.8557550324381624,9,2.0,1,2.0,1,2.0,1
8120,min_diffuse,10,30,3,3,0.05,0.95,0.8620381658836145,11,3.0,0,2.0,1,3.0,0
8121,min_diffuse,10,30,3,3,0.05,0.95,0.9414900976258768,29,4.0,0,3.0,1,3.0,1
8122,min_diffuse,10,30,3,3,0.05,0.95,0.9299046811799084,9,2.0,1,2.0,1,2.0,1
8123,min_diffuse,10,30,3,3,0.05,0.95,0.8435006565717043,13,2.0,1,2.0,1,2.0,1
8124,min_diffuse,10,30,3,3,0.05,0.95,0.7949705619429984,6,2.0,1,2.0,1,2.0,1
8125,min_diffuse,10,30,3,3,0.05,0.95,0.9085412087823904,12,2.0,1,2.0,1,2.0,1
8126,min_diffuse,10,30,3,3,0.05,0.95,0.8177661569772018,8,2.0,1,2.0,1,2.0,1
8127,min_diffuse,10,30,3,3,0.05,0.95,0.8704625996114966,10,2.0,1,2.0,1,2.0,1
8128,min_diffuse,10,30,3,3,0.05,0.95,0.9379551831076056,18,3.0,0,3.0,0,2.0,1
8129,min_diffuse,10,30,3,3,0.05,0.95,0.5991386139791227,4,2.0,0,1.0,1,1.0,1
8130,min_diffuse,10,30,3,3,0.05,0.95,0.9169904491410515,11,2.0,1,2.0,1,2.0,1
8131,min_diffuse,10,30,3,3,0.05,0.95,0.9339375899360344,11,2.0,1,2.0,1,3.0,0
8132,min_diffuse,10,30,3,3,0.05,0.95,0.8281053544446626,10,2.0,1,2.0,1,2.0,1
8133,min_diffuse,10,30,3,3,0.05,0.95,0.9085243781543972,13,2.0,1,2.0,1,2.0,1
8134,min_diffuse,10,30,3,3,0.05,0.95,0.9279510025110572,21,3.0,0,3.0,0,2.0,1
8135,min_diffuse,10,30,3,3,0.05,0.95,0.7221579318223061,12,3.0,0,2.0,1,2.0,1
8136,min_diffuse,10,30,3,3,0.05,0.95,0.9173442054143344,31,3.0,0,3.0,0,2.0,1
8137,min_diffuse,10,30,3,3,0.05,0.95,0.762969414393883,5,2.0,1,2.0,1,2.0,1
8138,min_diffuse,10,30,3,3,0.05,0.95,0.8092852823714842,4,2.0,0,1.0,1,1.0,1
8139,min_diffuse,10,30,3,3,0.05,0.95,0.9367661035043028,12,2.0,1,2.0,1,2.0,1
8140,min_diffuse,10,30,3,3,0.05,0.95,0.8917774194457142,9,2.0,1,2.0,1,2.0,1
8141,min_diffuse,10,30,3,3,0.05,0.95,0.8555958638357835,4,2.0,1,2.0,1,2.0,1
8142,min_diffuse,10,30,3,3,0.05,0.95,0.9093061556983204,12,2.0,1,2.0,1,2.0,1
8143,min_diffuse,10,30,3,3,0.05,0.95,0.931272052271388,13,2.0,1,2.0,1,3.0,0
8144,min_diffuse,10,30,3,3,0.05,0.95,0.6371098100983871,3,1.0,1,1.0,1,1.0,1
8145,min_diffuse,10,30,3,3,0.05,0.95,0.7269283951298228,4,2.0,1,2.0,1,2.0,1
8146,min_diffuse,10,30,3,3,0.05,0.95,0.7302118384597064,5,2.0,0,1.0,1,1.0,1
8147,min_diffuse,10,30,3,3,0.05,0.95,0.7403978309697845,3,1.0,1,1.0,1,1.0,1
8148,min_diffuse,10,30,3,3,0.05,0.95,0.9485735880974276,12,2.0,1,2.0,1,3.0,0
8149,min_diffuse,10,30,3,3,0.05,0.95,0.8972916224939141,5,2.0,1,2.0,1,2.0,1
8150,min_diffuse,10,30,3,3,0.05,0.95,0.9091507295635388,19,3.0,0,3.0,0,2.0,1
8151,min_diffuse,10,30,3,3,0.05,0.95,0.9157901678569929,19,3.0,0,2.0,1,2.0,1
8152,min_diffuse,10,30,3,3,0.05,0.95,0.8499875164766821,14,2.0,1,2.0,1,2.0,1
8153,min_diffuse,10,30,3,3,0.05,0.95,0.8528421493920181,16,3.0,1,3.0,1,3.0,1
8154,min_diffuse,10,30,3,3,0.05,0.95,0.922021362538748,7,2.0,1,2.0,1,2.0,1
8155,min_diffuse,10,30,3,3,0.05,0.95,0.9018756546166234,14,3.0,0,2.0,1,3.0,0
8156,min_diffuse,10,30,3,3,0.05,0.95,0.8813796366462169,14,3.0,1,3.0,1,3.0,1
8157,min_diffuse,10,30,3,3,0.05,0.95,0.790581379031204,6,2.0,1,2.0,1,2.0,1
8158,min_diffuse,10,30,3,3,0.05,0.95,0.9268138323443794,16,3.0,1,3.0,1,3.0,1
8159,min_diffuse,10,30,3,3,0.05,0.95,0.9402332309238116,16,2.0,1,2.0,1,2.0,1
8160,min_diffuse,10,30,3,3,0.05,0.95,0.944266438189219,27,4.0,0,3.0,1,3.0,1
8161,min_diffuse,10,30,3,3,0.05,0.95,0.9496102645122482,13,3.0,1,3.0,1,3.0,1
8162,min_diffuse,10,30,3,3,0.05,0.95,0.9193111080774952,4,2.0,1,2.0,1,2.0,1
8163,min_diffuse,10,30,3,3,0.05,0.95,0.9199230080672984,6,2.0,0,1.0,1,1.0,1
8164,min_diffuse,10,30,3,3,0.05,0.95,0.8413490660746857,9,2.0,1,2.0,1,2.0,1
8165,min_diffuse,10,30,3,3,0.05,0.95,0.8883612884732137,17,3.0,0,2.0,1,2.0,1
8166,min_diffuse,10,30,3,3,0.05,0.95,0.944055579505934,14,3.0,0,3.0,0,2.0,1
8167,min_diffuse,10,30,3,3,0.05,0.95,0.938026512871356,8,2.0,1,2.0,1,2.0,1
8168,min_diffuse,10,30,3,3,0.05,0.95,0.873996594191082,27,3.0,1,3.0,1,3.0,1
8169,min_diffuse,10,30,3,3,0.05,0.95,0.8017916859298393,8,2.0,1,2.0,1,2.0,1
8170,min_diffuse,10,30,3,3,0.05,0.95,0.9102799971547976,36,3.0,1,3.0,1,3.0,1
8171,min_diffuse,10,30,3,3,0.05,0.95,0.7747230870888979,7,2.0,1,2.0,1,2.0,1
8172,min_diffuse,10,30,3,3,0.05,0.95,0.8580886456880377,14,3.0,1,3.0,1,3.0,1
8173,min_diffuse,10,30,3,3,0.05,0.95,0.8733868363985785,11,2.0,1,2.0,1,2.0,1
8174,min_diffuse,10,30,3,3,0.05,0.95,0.8995595123981133,8,2.0,1,2.0,1,2.0,1
8175,min_diffuse,10,30,3,3,0.05,0.95,0.6790268337194044,7,2.0,1,2.0,1,2.0,1
8176,min_diffuse,10,30,3,3,0.05,0.95,0.6719384837071362,5,2.0,0,1.0,1,1.0,1
8177,min_diffuse,10,30,3,3,0.05,0.95,0.8388953005914592,4,2.0,1,2.0,1,2.0,1
8178,min_diffuse,10,30,3,3,0.05,0.95,0.8324681488205996,9,2.0,1,2.0,1,2.0,1
8179,min_diffuse,10,30,3,3,0.05,0.95,0.9270910703760712,21,3.0,1,3.0,1,3.0,1
8180,min_diffuse,10,30,3,3,0.05,0.95,0.9208505107872336,15,3.0,0,2.0,1,2.0,1
8181,min_diffuse,10,30,3,3,0.05,0.95,0.8519029319115474,12,2.0,1,2.0,1,2.0,1
8182,min_diffuse,10,30,3,3,0.05,0.95,0.931851038976244,28,4.0,0,3.0,1,3.0,1
8183,min_diffuse,10,30,3,3,0.05,0.95,0.8633828962945248,10,2.0,1,2.0,1,2.0,1
8184,min_diffuse,10,30,3,3,0.05,0.95,0.9017536204572192,8,2.0,1,2.0,1,2.0,1
8185,min_diffuse,10,30,3,3,0.05,0.95,0.9453526454829928,13,2.0,1,2.0,1,2.0,1
8186,min_diffuse,10,30,3,3,0.05,0.95,0.8125295100227972,9,2.0,1,2.0,1,2.0,1
8187,min_diffuse,10,30,3,3,0.05,0.95,0.9333613355171856,15,3.0,0,2.0,1,2.0,1
8188,min_diffuse,10,30,3,3,0.05,0.95,0.9057732064266096,41,3.0,1,3.0,1,3.0,1
8189,min_diffuse,10,30,3,3,0.05,0.95,0.7815529152159268,4,2.0,1,2.0,1,2.0,1
8190,min_diffuse,10,30,3,3,0.05,0.95,0.9406439662235268,42,3.0,1,3.0,1,3.0,1
8191,min_diffuse,10,30,3,3,0.05,0.95,0.7576755364463997,3,1.0,1,2.0,0,2.0,0
8192,min_diffuse,10,30,3,3,0.05,0.95,0.6898500404281028,7,2.0,1,2.0,1,2.0,1
8193,min_diffuse,10,30,3,3,0.05,0.95,0.8610669573116407,4,2.0,0,1.0,1,2.0,0
8194,min_diffuse,10,30,3,3,0.05,0.95,0.9045564721124156,10,2.0,1,2.0,1,2.0,1
8195,min_diffuse,10,30,3,3,0.05,0.95,0.91413538582792,24,3.0,1,3.0,1,3.0,1
8196,min_diffuse,10,30,3,3,0.05,0.95,0.8923350552734436,19,3.0,0,2.0,1,2.0,1
8197,min_diffuse,10,30,3,3,0.05,0.95,0.9492074940317924,9,2.0,1,2.0,1,2.0,1
8198,min_diffuse,10,30,3,3,0.05,0.95,0.8257640425598939,15,3.0,0,3.0,0,2.0,1
8199,min_diffuse,10,30,3,3,0.05,0.95,0.8725544461024846,21,3.0,0,2.0,1,2.0,1
8200,min_diffuse,10,30,3,3,0.05,0.95,0.8741633495841945,27,3.0,0,2.0,1,2.0,1
8201,min_diffuse,10,30,3,3,0.05,0.95,0.7565822967893424,4,2.0,0,2.0,0,1.0,1
8202,min_diffuse,10,30,3,3,0.05,0.95,0.8819660483071559,6,2.0,1,2.0,1,2.0,1
8203,min_diffuse,10,30,3,3,0.05,0.95,0.8402356236216615,3,1.0,1,2.0,0,2.0,0
8204,min_diffuse,10,30,3,3,0.05,0.95,0.9069918581631768,13,2.0,1,2.0,1,2.0,1
8205,min_diffuse,10,30,3,3,0.05,0.95,0.8143971850250421,19,3.0,0,2.0,1,2.0,1
8206,min_diffuse,10,30,3,3,0.05,0.95,0.9480757694184616,14,3.0,1,3.0,1,3.0,1
8207,min_diffuse,10,30,3,3,0.05,0.95,0.8363897315007277,9,2.0,1,2.0,1,2.0,1
8208,min_diffuse,10,30,3,3,0.05,0.95,0.8593507226651428,6,2.0,1,2.0,1,2.0,1
8209,min_diffuse,10,30,3,3,0.05,0.95,0.8693516886007003,4,2.0,1,2.0,1,2.0,1
8210,min_diffuse,10,30,3,3,0.05,0.95,0.9008345290877376,35,3.0,1,3.0,1,3.0,1
8211,min_diffuse,10,30,3,3,0.05,0.95,0.909745628797424,6,2.0,1,2.0,1,2.0,1
8212,min_diffuse,10,30,3,3,0.05,0.95,0.9200248052005832,7,2.0,1,2.0,1,2.0,1
8213,min_diffuse,10,30,3,3,0.05,0.95,0.9090055233980906,24,3.0,1,3.0,1,3.0,1
8214,min_diffuse,10,30,3,3,0.05,0.95,0.9045971035350192,4,2.0,0,1.0,1,2.0,0
8215,min_diffuse,10,30,3,3,0.05,0.95,0.9052139365410388,37,4.0,1,4.0,1,4.0,1
8216,min_diffuse,10,30,3,3,0.05,0.95,0.8181739170667153,23,3.0,0,2.0,1,2.0,1
8217,min_diffuse,10,30,3,3,0.05,0.95,0.9494303208177434,11,2.0,1,2.0,1,2.0,1
8218,min_diffuse,10,30,3,3,0.05,0.95,0.917288765260774,20,3.0,1,3.0,1,3.0,1
8219,min_diffuse,10,30,3,3,0.05,0.95,0.93541017540522,16,2.0,1,2.0,1,2.0,1
8220,min_diffuse,10,30,3,3,0.05,0.95,0.8902029694946549,4,2.0,0,1.0,1,2.0,0
8221,min_diffuse,10,30,3,3,0.05,0.95,0.8982820616894888,16,3.0,0,2.0,1,2.0,1
8222,min_diffuse,10,30,3,3,0.05,0.95,0.9372124691160252,13,2.0,1,3.0,0,2.0,1
8223,min_diffuse,10,30,3,3,0.05,0.95,0.8302438608710903,5,2.0,0,1.0,1,1.0,1
8224,min_diffuse,10,30,3,3,0.05,0.95,0.874258468041518,10,2.0,1,2.0,1,2.0,1
8225,min_diffuse,10,30,3,3,0.05,0.95,0.945002394087485,5,2.0,1,2.0,1,2.0,1
8226,min_diffuse,10,30,3,3,0.05,0.95,0.936963098020709,14,3.0,0,2.0,1,3.0,0
8227,min_diffuse,10,30,3,3,0.05,0.95,0.7755853449684039,9,2.0,1,2.0,1,2.0,1
8228,min_diffuse,10,30,3,3,0.05,0.95,0.9466042746834992,41,3.0,1,3.0,1,3.0,1
8229,min_diffuse,10,30,3,3,0.05,0.95,0.904786745642208,11,3.0,0,2.0,1,3.0,0
8230,min_diffuse,10,30,3,3,0.05,0.95,0.8991820685328161,14,3.0,0,2.0,1,2.0,1
8231,min_diffuse,10,30,3,3,0.05,0.95,0.9048593609543236,8,2.0,1,2.0,1,2.0,1
8232,min_diffuse,10,30,3,3,0.05,0.95,0.8208467189533706,4,2.0,0,1.0,1,1.0,1
8233,min_diffuse,10,30,3,3,0.05,0.95,0.8939323225410778,19,3.0,0,3.0,0,2.0,1
8234,min_diffuse,10,30,3,3,0.05,0.95,0.945373354404821,30,3.0,0,3.0,0,2.0,1
8235,min_diffuse,10,30,3,3,0.05,0.95,0.9038808538106102,23,3.0,1,3.0,1,3.0,1
8236,min_diffuse,10,30,3,3,0.05,0.95,0.8728770847226585,15,2.0,1,2.0,1,2.0,1
8237,min_diffuse,10,30,3,3,0.05,0.95,0.7812359580911777,9,2.0,1,2.0,1,2.0,1
8238,min_diffuse,10,30,3,3,0.05,0.95,0.930232823571599,14,2.0,1,2.0,1,2.0,1
8239,min_diffuse,10,30,3,3,0.05,0.95,0.8863090181153408,2,1.0,1,1.0,1,1.0,1
8240,min_diffuse,10,30,3,3,0.05,0.95,0.9193897772540724,16,3.0,1,3.0,1,3.0,1
8241,min_diffuse,10,30,3,3,0.05,0.95,0.8322123879694442,9,2.0,1,2.0,1,2.0,1
8242,min_diffuse,10,30,3,3,0.05,0.95,0.9098060816203472,10,2.0,1,3.0,0,2.0,1
8243,min_diffuse,10,30,3,3,0.05,0.95,0.936337870790381,20,3.0,0,2.0,1,2.0,1
8244,min_diffuse,10,30,3,3,0.05,0.95,0.9313332479480384,38,3.0,1,3.0,1,3.0,1
8245,min_diffuse,10,30,3,3,0.05,0.95,0.8956454474045559,24,3.0,1,3.0,1,3.0,1
8246,min_diffuse,10,30,3,3,0.05,0.95,0.8226931102237552,19,3.0,1,3.0,1,3.0,1
8247,min_diffuse,10,30,3,3,0.05,0.95,0.876924931339266,20,3.0,0,2.0,1,2.0,1
8248,min_diffuse,10,30,3,3,0.05,0.95,0.6023270424114383,3,1.0,1,1.0,1,1.0,1
8249,min_diffuse,10,30,3,3,0.05,0.95,0.9484405474500588,28,3.0,1,3.0,1,3.0,1
8250,min_diffuse,10,30,3,3,0.05,0.95,0.858708944769018,15,3.0,0,2.0,1,2.0,1
8251,min_diffuse,10,30,3,3,0.05,0.95,0.8959666232062353,12,3.0,0,2.0,1,2.0,1
8252,min_diffuse,10,30,3,3,0.05,0.95,0.9411625974179496,7,2.0,1,2.0,1,2.0,1
8253,min_diffuse,10,30,3,3,0.05,0.95,0.8758718949839333,5,2.0,1,2.0,1,2.0,1
8254,min_diffuse,10,30,3,3,0.05,0.95,0.9387442363036856,34,4.0,0,3.0,1,3.0,1
8255,min_diffuse,10,30,3,3,0.05,0.95,0.8440036224855328,8,2.0,1,2.0,1,2.0,1
8256,min_diffuse,10,30,3,3,0.05,0.95,0.8809342558994878,22,3.0,1,3.0,1,3.0,1
8257,min_diffuse,10,30,3,3,0.05,0.95,0.7267931278545215,7,2.0,1,2.0,1,2.0,1
8258,min_diffuse,10,30,3,3,0.05,0.95,0.868576963411124,15,2.0,1,2.0,1,2.0,1
8259,min_diffuse,10,30,3,3,0.05,0.95,0.8236179072394743,22,3.0,0,2.0,1,2.0,1
8260,min_diffuse,10,30,3,3,0.05,0.95,0.9114523543179958,20,3.0,0,3.0,0,2.0,1
8261,min_diffuse,10,30,3,3,0.05,0.95,0.9285802088508656,17,2.0,1,2.0,1,2.0,1
8262,min_diffuse,10,30,3,3,0.05,0.95,0.7149868119358355,4,2.0,0,1.0,1,1.0,1
8263,min_diffuse,10,30,3,3,0.05,0.95,0.7270454907867953,3,1.0,1,1.0,1,2.0,0
8264,min_diffuse,10,30,3,3,0.05,0.95,0.9156769967595804,23,3.0,1,3.0,1,3.0,1
8265,min_diffuse,10,30,3,3,0.05,0.95,0.9255559210985016,8,2.0,0,2.0,0,1.0,1
8266,min_diffuse,10,30,3,3,0.05,0.95,0.8932560095123402,7,2.0,1,2.0,1,2.0,1
8267,min_diffuse,10,30,3,3,0.05,0.95,0.860756209903406,5,2.0,1,2.0,1,2.0,1
8268,min_diffuse,10,30,3,3,0.05,0.95,0.8638413090660813,6,2.0,1,2.0,1,2.0,1
8269,min_diffuse,10,30,3,3,0.05,0.95,0.7805818938514358,4,2.0,1,2.0,1,2.0,1
8270,min_diffuse,10,30,3,3,0.05,0.95,0.8020914604812557,4,2.0,1,2.0,1,2.0,1
8271,min_diffuse,10,30,3,3,0.05,0.95,0.9362402978708484,26,3.0,1,3.0,1,3.0,1
8272,min_diffuse,10,30,3,3,0.05,0.95,0.9158497498548948,19,3.0,1,3.0,1,3.0,1
8273,min_diffuse,10,30,3,3,0.05,0.95,0.9370299873217406,5,2.0,1,2.0,1,2.0,1
8274,min_diffuse,10,30,3,3,0.05,0.95,0.8923622245711772,15,3.0,0,2.0,1,2.0,1
8275,min_diffuse,10,30,3,3,0.05,0.95,0.8299998648809935,7,2.0,1,2.0,1,2.0,1
8276,min_diffuse,10,30,3,3,0.05,0.95,0.8200003077529464,8,2.0,1,2.0,1,2.0,1
8277,min_diffuse,10,30,3,3,0.05,0.95,0.8961439291270307,12,2.0,1,2.0,1,2.0,1
8278,min_diffuse,10,30,3,3,0.05,0.95,0.8790720228776363,27,2.0,1,2.0,1,2.0,1
8279,min_diffuse,10,30,3,3,0.05,0.95,0.817092805800909,4,2.0,1,2.0,1,2.0,1
8280,min_diffuse,10,30,3,3,0.05,0.95,0.9230959320402904,29,3.0,1,3.0,1,3.0,1
8281,min_diffuse,10,30,3,3,0.05,0.95,0.9419931389897036,24,3.0,1,3.0,1,3.0,1
8282,min_diffuse,10,30,3,3,0.05,0.95,0.91840412716675,15,3.0,1,3.0,1,3.0,1
8283,min_diffuse,10,30,3,3,0.05,0.95,0.8826220712172068,4,2.0,1,2.0,1,2.0,1
8284,min_diffuse,10,30,3,3,0.05,0.95,0.9099923275180106,9,2.0,1,2.0,1,2.0,1
8285,min_diffuse,10,30,3,3,0.05,0.95,0.8918773092073331,18,3.0,0,2.0,1,3.0,0
8286,min_diffuse,10,30,3,3,0.05,0.95,0.8853264437913796,9,2.0,1,2.0,1,2.0,1
8287,min_diffuse,10,30,3,3,0.05,0.95,0.729161074173425,6,2.0,1,2.0,1,2.0,1
8288,min_diffuse,10,30,3,3,0.05,0.95,0.9277732909948452,13,2.0,1,2.0,1,2.0,1
8289,min_diffuse,10,30,3,3,0.05,0.95,0.8293488967845234,6,2.0,1,2.0,1,2.0,1
8290,min_diffuse,10,30,3,3,0.05,0.95,0.9335533406207516,18,2.0,1,2.0,1,2.0,1
8291,min_diffuse,10,30,3,3,0.05,0.95,0.9423933954652236,12,2.0,1,2.0,1,2.0,1
8292,min_diffuse,10,30,3,3,0.05,0.95,0.912904606396669,14,2.0,1,2.0,1,2.0,1
8293,min_diffuse,10,30,3,3,0.05,0.95,0.6434710813832505,3,1.0,1,1.0,1,1.0,1
8294,min_diffuse,10,30,3,3,0.05,0.95,0.7478727895786176,18,2.0,1,2.0,1,2.0,1
8295,min_diffuse,10,30,3,3,0.05,0.95,0.9362094473784496,47,3.0,1,3.0,1,3.0,1
8296,min_diffuse,10,30,3,3,0.05,0.95,0.8821826358669722,15,3.0,1,3.0,1,3.0,1
8297,min_diffuse,10,30,3,3,0.05,0.95,0.9419563428282952,54,4.0,1,4.0,1,4.0,1
8298,min_diffuse,10,30,3,3,0.05,0.95,0.9387154292668624,12,2.0,1,2.0,1,3.0,0
8299,min_diffuse,10,30,3,3,0.05,0.95,0.9093193491436404,5,2.0,1,2.0,1,2.0,1
8300,min_diffuse,10,30,3,3,0.05,0.95,0.9225740363871416,10,2.0,1,2.0,1,2.0,1
8301,min_diffuse,10,30,3,3,0.05,0.95,0.7587854723055576,6,2.0,1,2.0,1,2.0,1
8302,min_diffuse,10,30,3,3,0.05,0.95,0.8841262890683823,8,2.0,1,2.0,1,2.0,1
8303,min_diffuse,10,30,3,3,0.05,0.95,0.7569439401733874,14,2.0,1,2.0,1,2.0,1
8304,min_diffuse,10,30,3,3,0.05,0.95,0.9347325732245668,5,2.0,0,1.0,1,2.0,0
8305,min_diffuse,10,30,3,3,0.05,0.95,0.7633602488048838,4,2.0,1,2.0,1,2.0,1
8306,min_diffuse,10,30,3,3,0.05,0.95,0.7901686673336652,5,2.0,0,1.0,1,1.0,1
8307,min_diffuse,10,30,3,3,0.05,0.95,0.8877244301819034,30,3.0,1,3.0,1,3.0,1
8308,min_diffuse,10,30,3,3,0.05,0.95,0.7951792104660559,6,2.0,1,2.0,1,2.0,1
8309,min_diffuse,10,30,3,3,0.05,0.95,0.7315837014162321,5,2.0,1,2.0,1,2.0,1
8310,min_diffuse,10,30,3,3,0.05,0.95,0.8160214679941795,13,2.0,1,2.0,1,2.0,1
8311,min_diffuse,10,30,3,3,0.05,0.95,0.903488043109524,10,2.0,1,2.0,1,2.0,1
8312,min_diffuse,10,30,3,3,0.05,0.95,0.9488312826164156,15,3.0,1,3.0,1,3.0,1
8313,min_diffuse,10,30,3,3,0.05,0.95,0.9191016087858936,16,2.0,1,2.0,1,2.0,1
8314,min_diffuse,10,30,3,3,0.05,0.95,0.8200774812347509,6,2.0,1,2.0,1,2.0,1
8315,min_diffuse,10,30,3,3,0.05,0.95,0.9061185740069052,10,2.0,1,2.0,1,2.0,1
8316,min_diffuse,10,30,3,3,0.05,0.95,0.93354158958391,7,2.0,1,2.0,1,2.0,1
8317,min_diffuse,10,30,3,3,0.05,0.95,0.9073007479786276,12,2.0,1,2.0,1,2.0,1
8318,min_diffuse,10,30,3,3,0.05,0.95,0.8398602710081681,8,2.0,1,2.0,1,2.0,1
8319,min_diffuse,10,30,3,3,0.05,0.95,0.8861018705185466,9,2.0,1,2.0,1,2.0,1
8320,min_diffuse,10,30,3,3,0.05,0.95,0.8669444613248442,3,1.0,1,2.0,0,2.0,0
8321,min_diffuse,10,30,3,3,0.05,0.95,0.8861027467120658,9,2.0,1,2.0,1,2.0,1
8322,min_diffuse,10,30,3,3,0.05,0.95,0.9440942175925616,51,4.0,0,3.0,1,3.0,1
8323,min_diffuse,10,30,3,3,0.05,0.95,0.922640450947094,20,3.0,0,2.0,1,3.0,0
8324,min_diffuse,10,30,3,3,0.05,0.95,0.8979457340528365,8,2.0,1,2.0,1,2.0,1
8325,min_diffuse,10,30,3,3,0.05,0.95,0.9007383453717116,15,3.0,0,2.0,1,2.0,1
8326,min_diffuse,10,30,3,3,0.05,0.95,0.9298236891771128,16,3.0,1,3.0,1,3.0,1
8327,min_diffuse,10,30,3,3,0.05,0.95,0.8790112296888296,10,2.0,1,2.0,1,2.0,1
8328,min_diffuse,10,30,3,3,0.05,0.95,0.9255645215189656,10,2.0,1,2.0,1,2.0,1
8329,min_diffuse,10,30,3,3,0.05,0.95,0.9265020554111698,14,2.0,1,2.0,1,2.0,1
8330,min_diffuse,10,30,3,3,0.05,0.95,0.9275209901299144,22,3.0,0,2.0,1,3.0,0
8331,min_diffuse,10,30,3,3,0.05,0.95,0.8566691640538991,12,3.0,0,2.0,1,2.0,1
8332,min_diffuse,10,30,3,3,0.05,0.95,0.919455931075723,15,2.0,1,2.0,1,2.0,1
8333,min_diffuse,10,30,3,3,0.05,0.95,0.9254959846313564,18,2.0,1,2.0,1,2.0,1
8334,min_diffuse,10,30,3,3,0.05,0.95,0.8591417680628809,8,2.0,1,2.0,1,2.0,1
8335,min_diffuse,10,30,3,3,0.05,0.95,0.8408297013045004,5,2.0,1,2.0,1,2.0,1
8336,min_diffuse,10,30,3,3,0.05,0.95,0.8825683279662963,14,2.0,1,2.0,1,2.0,1
8337,min_diffuse,10,30,3,3,0.05,0.95,0.9406637809941852,59,5.0,0,5.0,0,4.0,1
8338,min_diffuse,10,30,3,3,0.05,0.95,0.9419383567435492,14,3.0,0,2.0,1,2.0,1
8339,min_diffuse,10,30,3,3,0.05,0.95,0.930745473810812,33,3.0,1,3.0,1,3.0,1
8340,min_diffuse,10,30,3,3,0.05,0.95,0.8928797039663655,9,2.0,1,2.0,1,3.0,0
8341,min_diffuse,10,30,3,3,0.05,0.95,0.8310511359202291,9,2.0,1,2.0,1,2.0,1
8342,min_diffuse,10,30,3,3,0.05,0.95,0.736446366177058,10,2.0,1,2.0,1,2.0,1
8343,min_diffuse,10,30,3,3,0.05,0.95,0.7998619078134048,6,2.0,1,2.0,1,2.0,1
8344,min_diffuse,10,30,3,3,0.05,0.95,0.8316391064325811,3,1.0,1,1.0,1,2.0,0
8345,min_diffuse,10,30,3,3,0.05,0.95,0.9101330360391172,54,4.0,0,4.0,0,3.0,1
8346,min_diffuse,10,30,3,3,0.05,0.95,0.9022196032449428,4,2.0,0,1.0,1,2.0,0
8347,min_diffuse,10,30,3,3,0.05,0.95,0.8310792867686518,14,3.0,0,2.0,1,2.0,1
8348,min_diffuse,10,30,3,3,0.05,0.95,0.8393508138600293,4,2.0,0,1.0,1,2.0,0
8349,min_diffuse,10,30,3,3,0.05,0.95,0.8651794200820078,10,2.0,1,2.0,1,2.0,1
8350,min_diffuse,10,30,3,3,0.05,0.95,0.6780638163120525,3,1.0,1,1.0,1,1.0,1
8351,min_diffuse,10,30,3,3,0.05,0.95,0.8155752760260737,5,2.0,1,2.0,1,2.0,1
8352,min_diffuse,10,30,3,3,0.05,0.95,0.9128345277044992,7,2.0,1,2.0,1,2.0,1
8353,min_diffuse,10,30,3,3,0.05,0.95,0.9287828798108936,16,2.0,1,2.0,1,2.0,1
8354,min_diffuse,10,30,3,3,0.05,0.95,0.9372329471876684,41,3.0,1,3.0,1,3.0,1
8355,min_diffuse,10,30,3,3,0.05,0.95,0.8237945955695605,2,1.0,1,1.0,1,2.0,0
8356,min_diffuse,10,30,3,3,0.05,0.95,0.9055771090971818,5,2.0,0,1.0,1,1.0,1
8357,min_diffuse,10,30,3,3,0.05,0.95,0.8227683283335596,7,2.0,1,2.0,1,2.0,1
8358,min_diffuse,10,30,3,3,0.05,0.95,0.8854884856954489,6,2.0,1,2.0,1,2.0,1
8359,min_diffuse,10,30,3,3,0.05,0.95,0.9401633105725662,36,4.0,0,3.0,1,3.0,1
8360,min_diffuse,10,30,3,3,0.05,0.95,0.945412137265346,8,2.0,1,2.0,1,2.0,1
8361,min_diffuse,10,30,3,3,0.05,0.95,0.8583152187737499,8,2.0,1,2.0,1,2.0,1
8362,min_diffuse,10,30,3,3,0.05,0.95,0.8938193138465391,3,1.0,1,1.0,1,1.0,1
8363,min_diffuse,10,30,3,3,0.05,0.95,0.9060358297796128,18,3.0,0,2.0,1,2.0,1
8364,min_diffuse,10,30,3,3,0.05,0.95,0.8677256773650266,5,2.0,1,2.0,1,2.0,1
8365,min_diffuse,10,30,3,3,0.05,0.95,0.5798509815790662,5,2.0,1,2.0,1,2.0,1
8366,min_diffuse,10,30,3,3,0.05,0.95,0.9368209702319448,21,3.0,0,2.0,1,3.0,0
8367,min_diffuse,10,30,3,3,0.05,0.95,0.8030870402127064,9,2.0,1,2.0,1,2.0,1
8368,min_diffuse,10,30,3,3,0.05,0.95,0.939746105139984,29,3.0,1,3.0,1,3.0,1
8369,min_diffuse,10,30,3,3,0.05,0.95,0.8558094550194723,13,2.0,1,2.0,1,2.0,1
8370,min_diffuse,10,30,3,3,0.05,0.95,0.774688933256951,9,2.0,1,2.0,1,2.0,1
8371,min_diffuse,10,30,3,3,0.05,0.95,0.8630055282457091,6,2.0,1,2.0,1,2.0,1
8372,min_diffuse,10,30,3,3,0.05,0.95,0.867932326633446,5,2.0,1,2.0,1,2.0,1
8373,min_diffuse,10,30,3,3,0.05,0.95,0.930540467779848,16,3.0,1,3.0,1,3.0,1
8374,min_diffuse,10,30,3,3,0.05,0.95,0.9363553806293472,25,4.0,0,4.0,0,3.0,1
8375,min_diffuse,10,30,3,3,0.05,0.95,0.6968929257815554,7,2.0,1,2.0,1,2.0,1
8376,min_diffuse,10,30,3,3,0.05,0.95,0.8586153507548648,2,1.0,1,1.0,1,2.0,0
8377,min_diffuse,10,30,3,3,0.05,0.95,0.7686055707390548,3,1.0,1,1.0,1,1.0,1
8378,min_diffuse,10,30,3,3,0.05,0.95,0.831623623366325,2,1.0,1,1.0,1,1.0,1
8379,min_diffuse,10,30,3,3,0.05,0.95,0.9154872098729296,15,2.0,1,2.0,1,2.0,1
8380,min_diffuse,10,30,3,3,0.05,0.95,0.7502570623704452,5,2.0,0,1.0,1,2.0,0
8381,min_diffuse,10,30,3,3,0.05,0.95,0.5333170888539494,3,1.0,1,1.0,1,1.0,1
8382,min_diffuse,10,30,3,3,0.05,0.95,0.8378587840921475,8,2.0,1,2.0,1,2.0,1
8383,min_diffuse,10,30,3,3,0.05,0.95,0.836316790671585,16,2.0,1,2.0,1,2.0,1
8384,min_diffuse,10,30,3,3,0.05,0.95,0.8424597971267948,12,2.0,1,2.0,1,2.0,1
8385,min_diffuse,10,30,3,3,0.05,0.95,0.8791761605465834,8,2.0,1,2.0,1,2.0,1
8386,min_diffuse,10,30,3,3,0.05,0.95,0.7205991066035998,6,2.0,0,1.0,1,1.0,1
8387,min_diffuse,10,30,3,3,0.05,0.95,0.8223976214695571,2,1.0,1,1.0,1,1.0,1
8388,min_diffuse,10,30,3,3,0.05,0.95,0.8980971446407088,11,2.0,1,2.0,1,2.0,1
8389,min_diffuse,10,30,3,3,0.05,0.95,0.8721354333348819,7,2.0,1,2.0,1,2.0,1
8390,min_diffuse,10,30,3,3,0.05,0.95,0.8890235621879681,23,3.0,1,3.0,1,3.0,1
8391,min_diffuse,10,30,3,3,0.05,0.95,0.9158886541021216,38,3.0,1,3.0,1,3.0,1
8392,min_diffuse,10,30,3,3,0.05,0.95,0.9268782107318684,6,2.0,1,2.0,1,2.0,1
8393,min_diffuse,10,30,3,3,0.05,0.95,0.8561878756634849,6,2.0,1,2.0,1,2.0,1
8394,min_diffuse,10,30,3,3,0.05,0.95,0.9322017920498802,38,3.0,1,3.0,1,3.0,1
8395,min_diffuse,10,30,3,3,0.05,0.95,0.921824902529598,3,1.0,1,1.0,1,2.0,0
8396,min_diffuse,10,30,3,3,0.05,0.95,0.9335586018322718,14,3.0,0,2.0,1,2.0,1
8397,min_diffuse,10,30,3,3,0.05,0.95,0.8732458296977033,29,2.0,1,2.0,1,2.0,1
8398,min_diffuse,10,30,3,3,0.05,0.95,0.9222325821020986,18,3.0,0,3.0,0,2.0,1
8399,min_diffuse,10,30,3,3,0.05,0.95,0.937522516948836,17,3.0,0,3.0,0,2.0,1
8400,min_diffuse,10,30,3,3,0.05,0.95,0.8283316850316291,7,2.0,1,2.0,1,2.0,1
8401,min_diffuse,10,30,3,3,0.05,0.95,0.7193032673216306,5,2.0,0,2.0,0,1.0,1
8402,min_diffuse,10,30,3,3,0.05,0.95,0.9336296232600622,12,2.0,1,2.0,1,2.0,1
8403,min_diffuse,10,30,3,3,0.05,0.95,0.9481115596649092,29,4.0,0,3.0,1,3.0,1
8404,min_diffuse,10,30,3,3,0.05,0.95,0.6762160660424708,2,1.0,1,1.0,1,1.0,1
8405,min_diffuse,10,30,3,3,0.05,0.95,0.9207244659287724,17,2.0,1,2.0,1,2.0,1
8406,min_diffuse,10,30,3,3,0.05,0.95,0.8201756279300642,6,2.0,1,2.0,1,2.0,1
8407,min_diffuse,10,30,3,3,0.05,0.95,0.897683674145073,7,2.0,1,2.0,1,2.0,1
8408,min_diffuse,10,30,3,3,0.05,0.95,0.9416275420321318,12,2.0,1,2.0,1,2.0,1
8409,min_diffuse,10,30,3,3,0.05,0.95,0.9149747323209916,25,2.0,1,2.0,1,2.0,1
8410,min_diffuse,10,30,3,3,0.05,0.95,0.8847425500082017,26,3.0,1,3.0,1,3.0,1
8411,min_diffuse,10,30,3,3,0.05,0.95,0.8911362160071391,3,1.0,1,1.0,1,2.0,0
8412,min_diffuse,10,30,3,3,0.05,0.95,0.8733464621173979,9,2.0,1,2.0,1,2.0,1
8413,min_diffuse,10,30,3,3,0.05,0.95,0.9358541772042912,3,1.0,1,1.0,1,2.0,0
8414,min_diffuse,10,30,3,3,0.05,0.95,0.892554861117108,8,2.0,1,2.0,1,2.0,1
8415,min_diffuse,10,30,3,3,0.05,0.95,0.9368168332636908,18,3.0,0,2.0,1,2.0,1
8416,min_diffuse,10,30,3,3,0.05,0.95,0.9162194048795622,12,2.0,1,2.0,1,2.0,1
8417,min_diffuse,10,30,3,3,0.05,0.95,0.8094583932610931,12,2.0,1,2.0,1,2.0,1
8418,min_diffuse,10,30,3,3,0.05,0.95,0.9281308334287824,47,3.0,1,3.0,1,3.0,1
8419,min_diffuse,10,30,3,3,0.05,0.95,0.9453184661266956,25,4.0,0,3.0,1,3.0,1
8420,min_diffuse,10,30,3,3,0.05,0.95,0.9039575323848028,7,2.0,1,2.0,1,2.0,1
8421,min_diffuse,10,30,3,3,0.05,0.95,0.9173146388634852,9,2.0,1,2.0,1,2.0,1
8422,min_diffuse,10,30,3,3,0.05,0.95,0.8536904626486623,15,2.0,1,2.0,1,2.0,1
8423,min_diffuse,10,30,3,3,0.05,0.95,0.9226696927838188,7,2.0,1,2.0,1,2.0,1
8424,min_diffuse,10,30,3,3,0.05,0.95,0.9053212717042765,16,3.0,0,2.0,1,2.0,1
8425,min_diffuse,10,30,3,3,0.05,0.95,0.9207499595293313,8,2.0,1,3.0,0,3.0,0
8426,min_diffuse,10,30,3,3,0.05,0.95,0.9117790163731992,8,2.0,1,2.0,1,2.0,1
8427,min_diffuse,10,30,3,3,0.05,0.95,0.92293828030557,10,2.0,1,2.0,1,2.0,1
8428,min_diffuse,10,30,3,3,0.05,0.95,0.9398076116531094,8,2.0,1,2.0,1,2.0,1
8429,min_diffuse,10,30,3,3,0.05,0.95,0.8675162814046141,13,2.0,1,2.0,1,2.0,1
8430,min_diffuse,10,30,3,3,0.05,0.95,0.8778043092050914,5,2.0,0,1.0,1,1.0,1
8431,min_diffuse,10,30,3,3,0.05,0.95,0.8399695039756109,13,2.0,1,2.0,1,2.0,1
8432,min_diffuse,10,30,3,3,0.05,0.95,0.8372087208604154,6,2.0,1,2.0,1,2.0,1
8433,min_diffuse,10,30,3,3,0.05,0.95,0.7808382684803286,6,2.0,1,2.0,1,2.0,1
8434,min_diffuse,10,30,3,3,0.05,0.95,0.851592641268298,9,2.0,1,2.0,1,2.0,1
8435,min_diffuse,10,30,3,3,0.05,0.95,0.9425910670584932,23,3.0,1,3.0,1,3.0,1
8436,min_diffuse,10,30,3,3,0.05,0.95,0.855885828340038,6,2.0,1,2.0,1,2.0,1
8437,min_diffuse,10,30,3,3,0.05,0.95,0.94177891326012,8,2.0,1,2.0,1,2.0,1
8438,min_diffuse,10,30,3,3,0.05,0.95,0.9152352044866244,5,2.0,0,1.0,1,2.0,0
8439,min_diffuse,10,30,3,3,0.05,0.95,0.7689556578558292,6,2.0,1,2.0,1,2.0,1
8440,min_diffuse,10,30,3,3,0.05,0.95,0.8222121871486764,17,3.0,0,2.0,1,2.0,1
8441,min_diffuse,10,30,3,3,0.05,0.95,0.9326922619175174,19,3.0,0,2.0,1,3.0,0
8442,min_diffuse,10,30,3,3,0.05,0.95,0.8192073493263665,4,2.0,0,1.0,1,1.0,1
8443,min_diffuse,10,30,3,3,0.05,0.95,0.9292500799096852,33,3.0,1,3.0,1,3.0,1
8444,min_diffuse,10,30,3,3,0.05,0.95,0.8315010136845814,16,2.0,1,2.0,1,2.0,1
8445,min_diffuse,10,30,3,3,0.05,0.95,0.8507981813318829,7,2.0,1,2.0,1,2.0,1
8446,min_diffuse,10,30,3,3,0.05,0.95,0.8421054622875304,7,2.0,1,2.0,1,2.0,1
8447,min_diffuse,10,30,3,3,0.05,0.95,0.928158272716049,4,2.0,1,2.0,1,2.0,1
8448,min_diffuse,10,30,3,3,0.05,0.95,0.9382225285046698,24,3.0,1,3.0,1,3.0,1
8449,min_diffuse,10,30,3,3,0.05,0.95,0.8249733614296118,15,3.0,0,2.0,1,2.0,1
8450,min_diffuse,10,30,3,3,0.05,0.95,0.8734724548201602,4,2.0,1,2.0,1,2.0,1
8451,min_diffuse,10,30,3,3,0.05,0.95,0.8338417782196831,13,2.0,1,2.0,1,2.0,1
8452,min_diffuse,10,30,3,3,0.05,0.95,0.9264227233316424,35,3.0,0,2.0,1,2.0,1
8453,min_diffuse,10,30,3,3,0.05,0.95,0.9484093480577098,16,3.0,0,2.0,1,2.0,1
8454,min_diffuse,10,30,3,3,0.05,0.95,0.9338046073048696,30,3.0,1,3.0,1,3.0,1
8455,min_diffuse,10,30,3,3,0.05,0.95,0.8281090998392354,11,2.0,1,2.0,1,2.0,1
8456,min_diffuse,10,30,3,3,0.05,0.95,0.9496846662742284,42,4.0,1,4.0,1,4.0,1
8457,min_diffuse,10,30,3,3,0.05,0.95,0.8782234253604017,8,2.0,1,2.0,1,2.0,1
8458,min_diffuse,10,30,3,3,0.05,0.95,0.8794802498327512,15,3.0,0,2.0,1,3.0,0
8459,min_diffuse,10,30,3,3,0.05,0.95,0.7190484040463526,6,2.0,1,2.0,1,2.0,1
8460,min_diffuse,10,30,3,3,0.05,0.95,0.9129523834368204,35,3.0,1,3.0,1,3.0,1
8461,min_diffuse,10,30,3,3,0.05,0.95,0.913005924202146,11,3.0,1,3.0,1,3.0,1
8462,min_diffuse,10,30,3,3,0.05,0.95,0.9151541110774524,3,1.0,1,1.0,1,2.0,0
8463,min_diffuse,10,30,3,3,0.05,0.95,0.6854067451151233,8,2.0,1,2.0,1,2.0,1
8464,min_diffuse,10,30,3,3,0.05,0.95,0.680263235641016,4,2.0,0,1.0,1,1.0,1
8465,min_diffuse,10,30,3,3,0.05,0.95,0.8050392037112574,4,2.0,0,1.0,1,1.0,1
8466,min_diffuse,10,30,3,3,0.05,0.95,0.7108837614919404,7,2.0,1,2.0,1,2.0,1
8467,min_diffuse,10,30,3,3,0.05,0.95,0.7338418875344854,4,2.0,0,1.0,1,2.0,0
8468,min_diffuse,10,30,3,3,0.05,0.95,0.8560331197601082,12,2.0,1,2.0,1,2.0,1
8469,min_diffuse,10,30,3,3,0.05,0.95,0.8301765121064439,11,2.0,1,2.0,1,2.0,1
8470,min_diffuse,10,30,3,3,0.05,0.95,0.8177029084685153,4,2.0,1,2.0,1,2.0,1
8471,min_diffuse,10,30,3,3,0.05,0.95,0.8540736075300112,9,2.0,1,2.0,1,2.0,1
8472,min_diffuse,10,30,3,3,0.05,0.95,0.8576011197976202,27,3.0,1,3.0,1,3.0,1
8473,min_diffuse,10,30,3,3,0.05,0.95,0.9339223189884924,51,4.0,0,3.0,1,3.0,1
8474,min_diffuse,10,30,3,3,0.05,0.95,0.8681228352933983,26,3.0,0,2.0,1,2.0,1
8475,min_diffuse,10,30,3,3,0.05,0.95,0.8639737259243696,4,2.0,1,2.0,1,2.0,1
8476,min_diffuse,10,30,3,3,0.05,0.95,0.7374744074098314,3,1.0,1,2.0,0,2.0,0
8477,min_diffuse,10,30,3,3,0.05,0.95,0.9487371939575404,50,3.0,1,3.0,1,3.0,1
8478,min_diffuse,10,30,3,3,0.05,0.95,0.8169170082000673,7,2.0,0,2.0,0,1.0,1
8479,min_diffuse,10,30,3,3,0.05,0.95,0.9149407142697104,8,2.0,1,3.0,0,3.0,0
8480,min_diffuse,10,30,3,3,0.05,0.95,0.9483048424928444,5,2.0,1,2.0,1,2.0,1
8481,min_diffuse,10,30,3,3,0.05,0.95,0.8261842710697205,9,2.0,1,2.0,1,2.0,1
8482,min_diffuse,10,30,3,3,0.05,0.95,0.9173984782448494,8,2.0,1,2.0,1,2.0,1
8483,min_diffuse,10,30,3,3,0.05,0.95,0.9131492017327724,6,2.0,1,2.0,1,2.0,1
8484,min_diffuse,10,30,3,3,0.05,0.95,0.9309191799495996,12,2.0,1,2.0,1,2.0,1
8485,min_diffuse,10,30,3,3,0.05,0.95,0.8805256867221343,6,2.0,1,2.0,1,2.0,1
8486,min_diffuse,10,30,3,3,0.05,0.95,0.9020027470931103,10,2.0,1,2.0,1,2.0,1
8487,min_diffuse,10,30,3,3,0.05,0.95,0.9379141456587408,9,2.0,1,2.0,1,2.0,1
8488,min_diffuse,10,30,3,3,0.05,0.95,0.9333410201610652,12,2.0,1,2.0,1,3.0,0
8489,min_diffuse,10,30,3,3,0.05,0.95,0.9496170635143264,16,3.0,0,2.0,1,2.0,1
8490,min_diffuse,10,30,3,3,0.05,0.95,0.8496181602952865,4,2.0,1,2.0,1,2.0,1
8491,min_diffuse,10,30,3,3,0.05,0.95,0.8971734841072851,4,2.0,1,2.0,1,2.0,1
8492,min_diffuse,10,30,3,3,0.05,0.95,0.9489930345177936,3,1.0,1,1.0,1,2.0,0
8493,min_diffuse,10,30,3,3,0.05,0.95,0.9494266686679688,18,3.0,0,2.0,1,3.0,0
8494,min_diffuse,10,30,3,3,0.05,0.95,0.915392618022423,14,3.0,1,3.0,1,3.0,1
8495,min_diffuse,10,30,3,3,0.05,0.95,0.8235551688915184,5,2.0,1,2.0,1,2.0,1
8496,min_diffuse,10,30,3,3,0.05,0.95,0.8149439554854137,10,2.0,1,2.0,1,2.0,1
8497,min_diffuse,10,30,3,3,0.05,0.95,0.9375632575048104,35,5.0,0,4.0,1,4.0,1
8498,min_diffuse,10,30,3,3,0.05,0.95,0.9009261725404132,23,3.0,1,3.0,1,3.0,1
8499,min_diffuse,10,30,3,3,0.05,0.95,0.840488288766472,8,2.0,1,2.0,1,2.0,1
8500,min_diffuse,10,30,3,3,0.05,0.95,0.8926365756942604,15,3.0,0,2.0,1,2.0,1
8501,min_diffuse,10,30,3,3,0.05,0.95,0.872515108190526,9,2.0,1,2.0,1,2.0,1
8502,min_diffuse,10,30,3,3,0.05,0.95,0.90296682270105,10,2.0,1,2.0,1,2.0,1
8503,min_diffuse,10,30,3,3,0.05,0.95,0.9349548783575262,9,2.0,1,2.0,1,2.0,1
8504,min_diffuse,10,30,3,3,0.05,0.95,0.9304474415115984,14,2.0,1,2.0,1,2.0,1
8505,min_diffuse,10,30,3,3,0.05,0.95,0.8777920272815947,11,3.0,0,2.0,1,2.0,1
8506,min_diffuse,10,30,3,3,0.05,0.95,0.8864586355190714,6,2.0,0,1.0,1,2.0,0
8507,min_diffuse,10,30,3,3,0.05,0.95,0.8747595508656433,5,2.0,1,2.0,1,2.0,1
8508,min_diffuse,10,30,3,3,0.05,0.95,0.9351172270566082,13,2.0,1,3.0,0,3.0,0
8509,min_diffuse,10,30,3,3,0.05,0.95,0.906373577084028,13,2.0,1,2.0,1,2.0,1
8510,min_diffuse,10,30,3,3,0.05,0.95,0.8411691561960604,11,2.0,1,2.0,1,2.0,1
8511,min_diffuse,10,30,3,3,0.05,0.95,0.729409112773633,5,2.0,1,2.0,1,2.0,1
8512,min_diffuse,10,30,3,3,0.05,0.95,0.8604136435549553,14,2.0,1,2.0,1,2.0,1
8513,min_diffuse,10,30,3,3,0.05,0.95,0.9092455291125066,24,2.0,1,2.0,1,2.0,1
8514,min_diffuse,10,30,3,3,0.05,0.95,0.7561374362563432,9,2.0,1,2.0,1,2.0,1
8515,min_diffuse,10,30,3,3,0.05,0.95,0.8349835389103576,12,3.0,0,2.0,1,2.0,1
8516,min_diffuse,10,30,3,3,0.05,0.95,0.8539359866132104,3,1.0,1,1.0,1,1.0,1
8517,min_diffuse,10,30,3,3,0.05,0.95,0.7709770769461277,4,2.0,1,2.0,1,2.0,1
8518,min_diffuse,10,30,3,3,0.05,0.95,0.6372999138964802,3,1.0,1,1.0,1,1.0,1
8519,min_diffuse,10,30,3,3,0.05,0.95,0.9321393883264492,25,3.0,1,3.0,1,3.0,1
8520,min_diffuse,10,30,3,3,0.05,0.95,0.8379695055265957,18,2.0,1,2.0,1,2.0,1
8521,min_diffuse,10,30,3,3,0.05,0.95,0.7744112257269364,4,2.0,0,1.0,1,1.0,1
8522,min_diffuse,10,30,3,3,0.05,0.95,0.899412780239767,6,2.0,1,2.0,1,2.0,1
8523,min_diffuse,10,30,3,3,0.05,0.95,0.8449785957275793,10,2.0,1,2.0,1,2.0,1
8524,min_diffuse,10,30,3,3,0.05,0.95,0.7961825581672903,10,2.0,1,2.0,1,2.0,1
8525,min_diffuse,10,30,3,3,0.05,0.95,0.9376723790840564,19,2.0,1,2.0,1,2.0,1
8526,min_diffuse,10,30,3,3,0.05,0.95,0.8411685544738933,31,3.0,0,2.0,1,2.0,1
8527,min_diffuse,10,30,3,3,0.05,0.95,0.8998046710583242,4,2.0,1,2.0,1,2.0,1
8528,min_diffuse,10,30,3,3,0.05,0.95,0.8703504346663814,5,2.0,0,1.0,1,1.0,1
8529,min_diffuse,10,30,3,3,0.05,0.95,0.9162812851266892,21,3.0,0,2.0,1,2.0,1
8530,min_diffuse,10,30,3,3,0.05,0.95,0.8839754229187514,12,2.0,1,2.0,1,2.0,1
8531,min_diffuse,10,30,3,3,0.05,0.95,0.8475601916642734,4,2.0,1,2.0,1,2.0,1
8532,min_diffuse,10,30,3,3,0.05,0.95,0.8660351328499335,4,2.0,1,2.0,1,2.0,1
8533,min_diffuse,10,30,3,3,0.05,0.95,0.9258130503721728,6,2.0,1,2.0,1,2.0,1
8534,min_diffuse,10,30,3,3,0.05,0.95,0.7639658266951924,10,2.0,1,2.0,1,2.0,1
8535,min_diffuse,10,30,3,3,0.05,0.95,0.9495445212423512,143,7.0,0,7.0,0,6.0,1
8536,min_diffuse,10,30,3,3,0.05,0.95,0.9344106613310804,7,2.0,1,2.0,1,2.0,1
8537,min_diffuse,10,30,3,3,0.05,0.95,0.9375982652507334,17,2.0,1,2.0,1,2.0,1
8538,min_diffuse,10,30,3,3,0.05,0.95,0.9484363091980365,26,2.0,1,2.0,1,2.0,1
8539,min_diffuse,10,30,3,3,0.05,0.95,0.8298512325820028,9,2.0,1,2.0,1,2.0,1
8540,min_diffuse,10,30,3,3,0.05,0.95,0.8607035745955596,9,2.0,1,2.0,1,2.0,1
8541,min_diffuse,10,30,3,3,0.05,0.95,0.949051521693837,23,3.0,1,3.0,1,3.0,1
8542,min_diffuse,10,30,3,3,0.05,0.95,0.800214272195759,4,2.0,0,1.0,1,2.0,0
8543,min_diffuse,10,30,3,3,0.05,0.95,0.9086596094580984,10,2.0,1,2.0,1,2.0,1
8544,min_diffuse,10,30,3,3,0.05,0.95,0.776637431668231,3,1.0,1,1.0,1,1.0,1
8545,min_diffuse,10,30,3,3,0.05,0.95,0.9222188943289464,14,3.0,0,2.0,1,2.0,1
8546,min_diffuse,10,30,3,3,0.05,0.95,0.9323231743259742,37,3.0,1,3.0,1,3.0,1
8547,min_diffuse,10,30,3,3,0.05,0.95,0.910256837002074,6,2.0,1,2.0,1,2.0,1
8548,min_diffuse,10,30,3,3,0.05,0.95,0.8955763058889501,11,2.0,1,2.0,1,2.0,1
8549,min_diffuse,10,30,3,3,0.05,0.95,0.7754107486223887,4,2.0,0,1.0,1,1.0,1
8550,min_diffuse,10,30,3,3,0.05,0.95,0.9008960985879434,5,2.0,1,2.0,1,2.0,1
8551,min_diffuse,10,30,3,3,0.05,0.95,0.938441374987258,32,3.0,0,3.0,0,2.0,1
8552,min_diffuse,10,30,3,3,0.05,0.95,0.859758077882029,10,2.0,1,2.0,1,2.0,1
8553,min_diffuse,10,30,3,3,0.05,0.95,0.9331442118739413,9,2.0,1,2.0,1,2.0,1
8554,min_diffuse,10,30,3,3,0.05,0.95,0.7103267988101706,3,1.0,1,2.0,0,2.0,0
8555,min_diffuse,10,30,3,3,0.05,0.95,0.8367869997083367,9,2.0,1,2.0,1,2.0,1
8556,min_diffuse,10,30,3,3,0.05,0.95,0.9192722202593544,14,2.0,1,2.0,1,2.0,1
8557,min_diffuse,10,30,3,3,0.05,0.95,0.7360773954498493,4,2.0,1,2.0,1,2.0,1
8558,min_diffuse,10,30,3,3,0.05,0.95,0.8358009677479173,12,2.0,1,2.0,1,2.0,1
8559,min_diffuse,10,30,3,3,0.05,0.95,0.8227886419481726,6,2.0,1,2.0,1,2.0,1
8560,min_diffuse,10,30,3,3,0.05,0.95,0.9392802564946175,14,3.0,0,2.0,1,2.0,1
8561,min_diffuse,10,30,3,3,0.05,0.95,0.9251230986999598,53,4.0,0,3.0,1,3.0,1
8562,min_diffuse,10,30,3,3,0.05,0.95,0.6639176209039089,6,2.0,1,2.0,1,2.0,1
8563,min_diffuse,10,30,3,3,0.05,0.95,0.9350319475375848,20,3.0,0,2.0,1,2.0,1
8564,min_diffuse,10,30,3,3,0.05,0.95,0.887533530369516,4,2.0,0,1.0,1,2.0,0
8565,min_diffuse,10,30,3,3,0.05,0.95,0.9423268408305572,15,3.0,0,2.0,1,2.0,1
8566,min_diffuse,10,30,3,3,0.05,0.95,0.8328041027975172,5,2.0,1,2.0,1,2.0,1
8567,min_diffuse,10,30,3,3,0.05,0.95,0.8873377594136601,19,3.0,0,2.0,1,2.0,1
8568,min_diffuse,10,30,3,3,0.05,0.95,0.9091979008979314,32,3.0,1,3.0,1,3.0,1
8569,min_diffuse,10,30,3,3,0.05,0.95,0.9329342494800564,35,3.0,0,2.0,1,2.0,1
8570,min_diffuse,10,30,3,3,0.05,0.95,0.925121010786696,10,2.0,1,2.0,1,2.0,1
8571,min_diffuse,10,30,3,3,0.05,0.95,0.8665638432024807,18,2.0,1,2.0,1,2.0,1
8572,min_diffuse,10,30,3,3,0.05,0.95,0.8588055211283123,13,2.0,1,2.0,1,2.0,1
8573,min_diffuse,10,30,3,3,0.05,0.95,0.9103440915811628,26,3.0,0,3.0,0,2.0,1
8574,min_diffuse,10,30,3,3,0.05,0.95,0.9124811390421078,15,2.0,1,2.0,1,2.0,1
8575,min_diffuse,10,30,3,3,0.05,0.95,0.9446905982946256,28,3.0,1,3.0,1,3.0,1
8576,min_diffuse,10,30,3,3,0.05,0.95,0.8888677650808785,9,2.0,1,2.0,1,2.0,1
8577,min_diffuse,10,30,3,3,0.05,0.95,0.8907264398846719,24,3.0,0,2.0,1,2.0,1
8578,min_diffuse,10,30,3,3,0.05,0.95,0.8438727245041796,2,1.0,1,2.0,0,2.0,0
8579,min_diffuse,10,30,3,3,0.05,0.95,0.9114647290576298,53,4.0,1,4.0,1,4.0,1
8580,min_diffuse,10,30,3,3,0.05,0.95,0.7325959179210534,11,2.0,1,2.0,1,2.0,1
8581,min_diffuse,10,30,3,3,0.05,0.95,0.8861284899378473,10,2.0,1,2.0,1,2.0,1
8582,min_diffuse,10,30,3,3,0.05,0.95,0.8722781310566278,16,3.0,1,3.0,1,3.0,1
8583,min_diffuse,10,30,3,3,0.05,0.95,0.8924606194356071,10,2.0,1,2.0,1,2.0,1
8584,min_diffuse,10,30,3,3,0.05,0.95,0.8210978255955648,6,2.0,1,2.0,1,2.0,1
8585,min_diffuse,10,30,3,3,0.05,0.95,0.8490282050026409,8,2.0,1,2.0,1,2.0,1
8586,min_diffuse,10,30,3,3,0.05,0.95,0.9448798736624217,48,3.0,1,3.0,1,3.0,1
8587,min_diffuse,10,30,3,3,0.05,0.95,0.7957145920866061,9,2.0,1,2.0,1,2.0,1
8588,min_diffuse,10,30,3,3,0.05,0.95,0.9459628014398616,3,1.0,1,1.0,1,2.0,0
8589,min_diffuse,10,30,3,3,0.05,0.95,0.9250664328489916,14,2.0,1,2.0,1,2.0,1
8590,min_diffuse,10,30,3,3,0.05,0.95,0.8443447390193437,11,2.0,1,2.0,1,3.0,0
8591,min_diffuse,10,30,3,3,0.05,0.95,0.9043688319395348,17,3.0,1,3.0,1,3.0,1
8592,min_diffuse,10,30,3,3,0.05,0.95,0.775696165797274,4,2.0,0,1.0,1,1.0,1
8593,min_diffuse,10,30,3,3,0.05,0.95,0.8975004516987722,6,2.0,1,2.0,1,2.0,1
8594,min_diffuse,10,30,3,3,0.05,0.95,0.9044734615467164,7,2.0,1,2.0,1,2.0,1
8595,min_diffuse,10,30,3,3,0.05,0.95,0.8890160317567593,6,2.0,1,2.0,1,2.0,1
8596,min_diffuse,10,30,3,3,0.05,0.95,0.9437129063211626,8,2.0,1,2.0,1,2.0,1
8597,min_diffuse,10,30,3,3,0.05,0.95,0.9000563887542506,15,3.0,0,2.0,1,2.0,1
8598,min_diffuse,10,30,3,3,0.05,0.95,0.8945746180673931,14,2.0,1,2.0,1,2.0,1
8599,min_diffuse,10,30,3,3,0.05,0.95,0.936973697400895,49,4.0,1,4.0,1,4.0,1
8600,min_diffuse,10,30,3,3,0.05,0.95,0.6542021917398302,2,1.0,1,1.0,1,1.0,1
8601,min_diffuse,10,30,3,3,0.05,0.95,0.9216715716009848,7,2.0,1,2.0,1,2.0,1
8602,min_diffuse,10,30,3,3,0.05,0.95,0.929705280330839,24,3.0,1,3.0,1,4.0,0
8603,min_diffuse,10,30,3,3,0.05,0.95,0.9377170948920868,31,4.0,0,3.0,1,3.0,1
8604,min_diffuse,10,30,3,3,0.05,0.95,0.8850671020489027,27,3.0,1,3.0,1,3.0,1
8605,min_diffuse,10,30,3,3,0.05,0.95,0.8757452850674674,9,2.0,1,2.0,1,2.0,1
8606,min_diffuse,10,30,3,3,0.05,0.95,0.8804048212059519,6,2.0,1,2.0,1,2.0,1
8607,min_diffuse,10,30,3,3,0.05,0.95,0.8743575347017505,6,2.0,1,2.0,1,2.0,1
8608,min_diffuse,10,30,3,3,0.05,0.95,0.8595900752424297,10,2.0,1,2.0,1,2.0,1
8609,min_diffuse,10,30,3,3,0.05,0.95,0.9031266683261177,5,2.0,1,2.0,1,2.0,1
8610,min_diffuse,10,30,3,3,0.05,0.95,0.9499234005757708,50,5.0,0,4.0,1,4.0,1
8611,min_diffuse,10,30,3,3,0.05,0.95,0.8737845541556095,11,2.0,1,2.0,1,2.0,1
8612,min_diffuse,10,30,3,3,0.05,0.95,0.8999874456838198,15,3.0,0,2.0,1,2.0,1
8613,min_diffuse,10,30,3,3,0.05,0.95,0.8857237268118522,13,2.0,1,2.0,1,2.0,1
8614,min_diffuse,10,30,3,3,0.05,0.95,0.8977959357726641,9,2.0,1,2.0,1,2.0,1
8615,min_diffuse,10,30,3,3,0.05,0.95,0.8322561310169234,7,2.0,1,2.0,1,2.0,1
8616,min_diffuse,10,30,3,3,0.05,0.95,0.5219222015727258,5,2.0,1,2.0,1,2.0,1
8617,min_diffuse,10,30,3,3,0.05,0.95,0.939239407871496,16,3.0,0,2.0,1,3.0,0
8618,min_diffuse,10,30,3,3,0.05,0.95,0.8899389737193681,15,3.0,1,3.0,1,3.0,1
8619,min_diffuse,10,30,3,3,0.05,0.95,0.8603110921832438,4,2.0,0,1.0,1,1.0,1
8620,min_diffuse,10,30,3,3,0.05,0.95,0.9246686570209282,11,3.0,1,3.0,1,3.0,1
8621,min_diffuse,10,30,3,3,0.05,0.95,0.9185212229116272,3,1.0,1,1.0,1,2.0,0
8622,min_diffuse,10,30,3,3,0.05,0.95,0.7586102448403771,5,2.0,1,2.0,1,2.0,1
8623,min_diffuse,10,30,3,3,0.05,0.95,0.8518691905999207,19,3.0,0,2.0,1,2.0,1
8624,min_diffuse,10,30,3,3,0.05,0.95,0.9114174838040164,31,2.0,1,2.0,1,2.0,1
8625,min_diffuse,10,30,3,3,0.05,0.95,0.8582788831394496,5,2.0,1,2.0,1,2.0,1
8626,min_diffuse,10,30,3,3,0.05,0.95,0.9067493842865638,4,2.0,1,2.0,1,2.0,1
8627,min_diffuse,10,30,3,3,0.05,0.95,0.9191317862290688,11,3.0,1,3.0,1,3.0,1
8628,min_diffuse,10,30,3,3,0.05,0.95,0.8858085422332245,5,2.0,1,2.0,1,2.0,1
8629,min_diffuse,10,30,3,3,0.05,0.95,0.6592317665589407,5,2.0,1,2.0,1,2.0,1
8630,min_diffuse,10,30,3,3,0.05,0.95,0.897486133850306,16,2.0,1,2.0,1,2.0,1
8631,min_diffuse,10,30,3,3,0.05,0.95,0.9139452266298872,12,2.0,1,2.0,1,2.0,1
8632,min_diffuse,10,30,3,3,0.05,0.95,0.8048428183609069,6,2.0,1,2.0,1,2.0,1
8633,min_diffuse,10,30,3,3,0.05,0.95,0.8985684339117219,8,2.0,1,2.0,1,2.0,1
8634,min_diffuse,10,30,3,3,0.05,0.95,0.9437270287960444,20,3.0,0,3.0,0,2.0,1
8635,min_diffuse,10,30,3,3,0.05,0.95,0.9161043268515446,12,2.0,1,2.0,1,3.0,0
8636,min_diffuse,10,30,3,3,0.05,0.95,0.9071747801038524,23,3.0,1,3.0,1,3.0,1
8637,min_diffuse,10,30,3,3,0.05,0.95,0.931684317117551,32,4.0,1,4.0,1,4.0,1
8638,min_diffuse,10,30,3,3,0.05,0.95,0.8837611888451994,13,2.0,1,2.0,1,2.0,1
8639,min_diffuse,10,30,3,3,0.05,0.95,0.9496014827781168,5,2.0,1,2.0,1,2.0,1
8640,min_diffuse,10,30,3,3,0.05,0.95,0.9480429117176624,19,3.0,1,3.0,1,3.0,1
8641,min_diffuse,10,30,3,3,0.05,0.95,0.830852245856422,7,2.0,1,2.0,1,2.0,1
8642,min_diffuse,10,30,3,3,0.05,0.95,0.8754838843918369,13,3.0,1,3.0,1,3.0,1
8643,min_diffuse,10,30,3,3,0.05,0.95,0.6821908654819236,4,2.0,1,2.0,1,2.0,1
8644,min_diffuse,10,30,3,3,0.05,0.95,0.8852096158851458,7,2.0,0,2.0,0,1.0,1
8645,min_diffuse,10,30,3,3,0.05,0.95,0.9331771067039204,9,2.0,1,2.0,1,3.0,0
8646,min_diffuse,10,30,3,3,0.05,0.95,0.8568952356331897,9,2.0,1,2.0,1,2.0,1
8647,min_diffuse,10,30,3,3,0.05,0.95,0.8748105847828727,12,2.0,1,2.0,1,2.0,1
8648,min_diffuse,10,30,3,3,0.05,0.95,0.9287120996914732,8,2.0,1,2.0,1,2.0,1
8649,min_diffuse,10,30,3,3,0.05,0.95,0.9206334231256256,16,3.0,0,2.0,1,2.0,1
8650,min_diffuse,10,30,3,3,0.05,0.95,0.9491964057967904,13,2.0,1,2.0,1,2.0,1
8651,min_diffuse,10,30,3,3,0.05,0.95,0.9402058561969706,23,3.0,1,3.0,1,3.0,1
8652,min_diffuse,10,30,3,3,0.05,0.95,0.9151887257854272,7,2.0,1,2.0,1,2.0,1
8653,min_diffuse,10,30,3,3,0.05,0.95,0.9029835427100784,16,2.0,1,2.0,1,2.0,1
8654,min_diffuse,10,30,3,3,0.05,0.95,0.9114489207552918,11,2.0,1,2.0,1,2.0,1
8655,min_diffuse,10,30,3,3,0.05,0.95,0.9337553407190948,9,2.0,1,2.0,1,2.0,1
8656,min_diffuse,10,30,3,3,0.05,0.95,0.9182483619460632,6,2.0,1,2.0,1,2.0,1
8657,min_diffuse,10,30,3,3,0.05,0.95,0.9020981334495004,10,2.0,0,2.0,0,1.0,1
8658,min_diffuse,10,30,3,3,0.05,0.95,0.8681688098596257,4,2.0,1,2.0,1,2.0,1
8659,min_diffuse,10,30,3,3,0.05,0.95,0.6985205912071392,3,1.0,1,1.0,1,1.0,1
8660,min_diffuse,10,30,3,3,0.05,0.95,0.8295085185199396,11,2.0,1,2.0,1,2.0,1
8661,min_diffuse,10,30,3,3,0.05,0.95,0.9124951517860436,7,2.0,1,2.0,1,2.0,1
8662,min_diffuse,10,30,3,3,0.05,0.95,0.8768301607964816,9,2.0,1,2.0,1,2.0,1
8663,min_diffuse,10,30,3,3,0.05,0.95,0.9473198561185456,55,4.0,1,4.0,1,5.0,0
8664,min_diffuse,10,30,3,3,0.05,0.95,0.9358146301196184,5,2.0,1,2.0,1,2.0,1
8665,min_diffuse,10,30,3,3,0.05,0.95,0.9388665464639574,7,2.0,1,2.0,1,2.0,1
8666,min_diffuse,10,30,3,3,0.05,0.95,0.8017362660132167,19,3.0,1,3.0,1,3.0,1
8667,min_diffuse,10,30,3,3,0.05,0.95,0.9062826725949829,12,3.0,0,2.0,1,2.0,1
8668,min_diffuse,10,30,3,3,0.05,0.95,0.9270011908784944,9,2.0,0,2.0,0,1.0,1
8669,min_diffuse,10,30,3,3,0.05,0.95,0.8612617362534204,7,2.0,1,2.0,1,2.0,1
8670,min_diffuse,10,30,3,3,0.05,0.95,0.7506162344558516,3,1.0,1,1.0,1,2.0,0
8671,min_diffuse,10,30,3,3,0.05,0.95,0.9234392628676162,7,2.0,1,2.0,1,2.0,1
8672,min_diffuse,10,30,3,3,0.05,0.95,0.688630360168263,5,2.0,1,2.0,1,2.0,1
8673,min_diffuse,10,30,3,3,0.05,0.95,0.8204999875971782,3,1.0,1,1.0,1,1.0,1
8674,min_diffuse,10,30,3,3,0.05,0.95,0.9250794093182776,7,2.0,0,2.0,0,1.0,1
8675,min_diffuse,10,30,3,3,0.05,0.95,0.9330018388854512,21,3.0,1,3.0,1,3.0,1
8676,min_diffuse,10,30,3,3,0.05,0.95,0.9366264311246668,11,3.0,0,2.0,1,3.0,0
8677,min_diffuse,10,30,3,3,0.05,0.95,0.8697372693640415,11,2.0,1,2.0,1,2.0,1
8678,min_diffuse,10,30,3,3,0.05,0.95,0.8287302804936466,8,2.0,1,2.0,1,2.0,1
8679,min_diffuse,10,30,3,3,0.05,0.95,0.8632988553398127,2,1.0,1,1.0,1,2.0,0
8680,min_diffuse,10,30,3,3,0.05,0.95,0.8554485516255897,8,2.0,0,2.0,0,1.0,1
8681,min_diffuse,10,30,3,3,0.05,0.95,0.89249513722414,5,2.0,1,2.0,1,2.0,1
8682,min_diffuse,10,30,3,3,0.05,0.95,0.9458060986908244,22,3.0,1,3.0,1,3.0,1
8683,min_diffuse,10,30,3,3,0.05,0.95,0.9450183569042192,11,3.0,1,3.0,1,3.0,1
8684,min_diffuse,10,30,3,3,0.05,0.95,0.7609105800593665,8,2.0,1,2.0,1,2.0,1
8685,min_diffuse,10,30,3,3,0.05,0.95,0.9472956112083688,6,2.0,1,2.0,1,2.0,1
8686,min_diffuse,10,30,3,3,0.05,0.95,0.9464775734718028,36,3.0,0,2.0,1,2.0,1
8687,min_diffuse,10,30,3,3,0.05,0.95,0.7968421189722894,8,2.0,1,2.0,1,2.0,1
8688,min_diffuse,10,30,3,3,0.05,0.95,0.9149937508900048,25,3.0,1,3.0,1,3.0,1
8689,min_diffuse,10,30,3,3,0.05,0.95,0.923182896418218,9,2.0,1,2.0,1,2.0,1
8690,min_diffuse,10,30,3,3,0.05,0.95,0.9180275061663804,6,2.0,1,2.0,1,2.0,1
8691,min_diffuse,10,30,3,3,0.05,0.95,0.8353270616772315,4,2.0,0,1.0,1,1.0,1
8692,min_diffuse,10,30,3,3,0.05,0.95,0.9084619353142174,8,2.0,1,2.0,1,2.0,1
8693,min_diffuse,10,30,3,3,0.05,0.95,0.9366682018737796,21,3.0,1,3.0,1,3.0,1
8694,min_diffuse,10,30,3,3,0.05,0.95,0.8106595482323963,4,2.0,1,2.0,1,2.0,1
8695,min_diffuse,10,30,3,3,0.05,0.95,0.8563098007762117,18,3.0,0,3.0,0,2.0,1
8696,min_diffuse,10,30,3,3,0.05,0.95,0.94607623610531,35,4.0,0,3.0,1,3.0,1
8697,min_diffuse,10,30,3,3,0.05,0.95,0.9335309065141004,6,2.0,1,2.0,1,2.0,1
8698,min_diffuse,10,30,3,3,0.05,0.95,0.9120532451481572,12,3.0,0,2.0,1,3.0,0
8699,min_diffuse,10,30,3,3,0.05,0.95,0.9154158510361752,11,2.0,1,2.0,1,2.0,1
8700,min_diffuse,10,30,3,3,0.05,0.95,0.9157160919462064,14,2.0,1,2.0,1,2.0,1
8701,min_diffuse,10,30,3,3,0.05,0.95,0.8859173279838817,4,2.0,0,1.0,1,1.0,1
8702,min_diffuse,10,30,3,3,0.05,0.95,0.9156329439054528,22,3.0,1,3.0,1,3.0,1
8703,min_diffuse,10,30,3,3,0.05,0.95,0.9332701918409172,6,2.0,1,2.0,1,2.0,1
8704,min_diffuse,10,30,3,3,0.05,0.95,0.930899774593888,17,2.0,1,2.0,1,3.0,0
8705,min_diffuse,10,30,3,3,0.05,0.95,0.6925978813447764,1,1.0,1,1.0,1,1.0,1
8706,min_diffuse,10,30,3,3,0.05,0.95,0.8821063862145406,14,3.0,0,2.0,1,3.0,0
8707,min_diffuse,10,30,3,3,0.05,0.95,0.8651504381891466,6,2.0,1,2.0,1,2.0,1
8708,min_diffuse,10,30,3,3,0.05,0.95,0.9325224633698525,8,2.0,1,2.0,1,2.0,1
8709,min_diffuse,10,30,3,3,0.05,0.95,0.9451262150597148,68,4.0,1,4.0,1,4.0,1
8710,min_diffuse,10,30,3,3,0.05,0.95,0.8981187423286943,6,2.0,1,2.0,1,2.0,1
8711,min_diffuse,10,30,3,3,0.05,0.95,0.9044746462776088,33,3.0,1,3.0,1,3.0,1
8712,min_diffuse,10,30,3,3,0.05,0.95,0.805098052234964,5,2.0,1,2.0,1,2.0,1
8713,min_diffuse,10,30,3,3,0.05,0.95,0.9453433766989442,16,3.0,0,2.0,1,2.0,1
8714,min_diffuse,10,30,3,3,0.05,0.95,0.9193153508397186,15,2.0,1,2.0,1,2.0,1
8715,min_diffuse,10,30,3,3,0.05,0.95,0.9261645765000064,25,4.0,0,3.0,1,3.0,1
8716,min_diffuse,10,30,3,3,0.05,0.95,0.9497887357091004,21,2.0,1,2.0,1,2.0,1
8717,min_diffuse,10,30,3,3,0.05,0.95,0.8371731180018809,5,2.0,1,2.0,1,2.0,1
8718,min_diffuse,10,30,3,3,0.05,0.95,0.8998237479567117,20,3.0,0,3.0,0,2.0,1
8719,min_diffuse,10,30,3,3,0.05,0.95,0.8180578786361895,10,2.0,1,2.0,1,2.0,1
8720,min_diffuse,10,30,3,3,0.05,0.95,0.7451684146387697,15,2.0,1,2.0,1,2.0,1
8721,min_diffuse,10,30,3,3,0.05,0.95,0.7181951079283585,4,2.0,0,1.0,1,2.0,0
8722,min_diffuse,10,30,3,3,0.05,0.95,0.7911948178118109,6,2.0,1,2.0,1,2.0,1
8723,min_diffuse,10,30,3,3,0.05,0.95,0.8506557436363245,14,2.0,1,2.0,1,2.0,1
8724,min_diffuse,10,30,3,3,0.05,0.95,0.8200531781429942,8,2.0,1,3.0,0,3.0,0
8725,min_diffuse,10,30,3,3,0.05,0.95,0.9268735864664236,13,2.0,1,2.0,1,2.0,1
8726,min_diffuse,10,30,3,3,0.05,0.95,0.9410519795679918,15,3.0,0,2.0,1,3.0,0
8727,min_diffuse,10,30,3,3,0.05,0.95,0.9094613253815504,26,3.0,0,3.0,0,2.0,1
8728,min_diffuse,10,30,3,3,0.05,0.95,0.8506322166670212,10,2.0,1,2.0,1,2.0,1
8729,min_diffuse,10,30,3,3,0.05,0.95,0.8880356457774713,11,2.0,1,2.0,1,2.0,1
8730,min_diffuse,10,30,3,3,0.05,0.95,0.8333982120361559,8,2.0,1,2.0,1,2.0,1
8731,min_diffuse,10,30,3,3,0.05,0.95,0.8337260203745445,11,2.0,1,2.0,1,2.0,1
8732,min_diffuse,10,30,3,3,0.05,0.95,0.9125722833436152,11,2.0,1,2.0,1,3.0,0
8733,min_diffuse,10,30,3,3,0.05,0.95,0.9233703717403972,22,3.0,0,2.0,1,2.0,1
8734,min_diffuse,10,30,3,3,0.05,0.95,0.9355342728177958,24,2.0,1,2.0,1,2.0,1
8735,min_diffuse,10,30,3,3,0.05,0.95,0.9283965523452438,30,3.0,1,3.0,1,3.0,1
8736,min_diffuse,10,30,3,3,0.05,0.95,0.9175159447382424,28,3.0,0,2.0,1,2.0,1
8737,min_diffuse,10,30,3,3,0.05,0.95,0.7763167154608273,3,1.0,1,1.0,1,1.0,1
8738,min_diffuse,10,30,3,3,0.05,0.95,0.944054035554655,34,3.0,1,3.0,1,3.0,1
8739,min_diffuse,10,30,3,3,0.05,0.95,0.83834940649873,15,3.0,0,2.0,1,3.0,0
8740,min_diffuse,10,30,3,3,0.05,0.95,0.9232815255751116,11,2.0,1,2.0,1,2.0,1
8741,min_diffuse,10,30,3,3,0.05,0.95,0.8633627386865166,6,2.0,1,2.0,1,2.0,1
8742,min_diffuse,10,30,3,3,0.05,0.95,0.8827185695295727,6,2.0,0,1.0,1,1.0,1
8743,min_diffuse,10,30,3,3,0.05,0.95,0.676978670517058,4,2.0,1,2.0,1,2.0,1
8744,min_diffuse,10,30,3,3,0.05,0.95,0.918631120517886,5,2.0,1,2.0,1,2.0,1
8745,min_diffuse,10,30,3,3,0.05,0.95,0.8444861142437394,7,2.0,1,2.0,1,2.0,1
8746,min_diffuse,10,30,3,3,0.05,0.95,0.9062379287953912,25,3.0,0,2.0,1,2.0,1
8747,min_diffuse,10,30,3,3,0.05,0.95,0.914520368256452,33,3.0,1,3.0,1,3.0,1
8748,min_diffuse,10,30,3,3,0.05,0.95,0.88861482093694,7,2.0,1,2.0,1,2.0,1
8749,min_diffuse,10,30,3,3,0.05,0.95,0.8797937431365864,6,2.0,1,2.0,1,2.0,1
8750,min_diffuse,10,30,3,3,0.05,0.95,0.9208771979416792,25,3.0,1,3.0,1,3.0,1
8751,min_diffuse,10,30,3,3,0.05,0.95,0.9286083762908472,10,2.0,1,2.0,1,2.0,1
8752,min_diffuse,10,30,3,3,0.05,0.95,0.6303437378985942,2,1.0,1,1.0,1,1.0,1
8753,min_diffuse,10,30,3,3,0.05,0.95,0.7607128212067708,6,2.0,1,2.0,1,2.0,1
8754,min_diffuse,10,30,3,3,0.05,0.95,0.8833287487075423,26,4.0,0,3.0,1,3.0,1
8755,min_diffuse,10,30,3,3,0.05,0.95,0.6435882690876389,4,2.0,0,1.0,1,2.0,0
8756,min_diffuse,10,30,3,3,0.05,0.95,0.8497724040444739,19,4.0,0,3.0,1,3.0,1
8757,min_diffuse,10,30,3,3,0.05,0.95,0.7959538412771262,5,2.0,1,2.0,1,2.0,1
8758,min_diffuse,10,30,3,3,0.05,0.95,0.8492210808469215,8,2.0,1,2.0,1,2.0,1
8759,min_diffuse,10,30,3,3,0.05,0.95,0.8725849628499759,16,3.0,1,3.0,1,3.0,1
8760,min_diffuse,10,30,3,3,0.05,0.95,0.8609314323481215,14,3.0,1,3.0,1,3.0,1
8761,min_diffuse,10,30,3,3,0.05,0.95,0.9142168912407672,10,2.0,1,2.0,1,2.0,1
8762,min_diffuse,10,30,3,3,0.05,0.95,0.7619276172968376,5,2.0,1,2.0,1,2.0,1
8763,min_diffuse,10,30,3,3,0.05,0.95,0.846577526821519,4,2.0,0,1.0,1,2.0,0
8764,min_diffuse,10,30,3,3,0.05,0.95,0.9013319208924336,5,2.0,0,1.0,1,2.0,0
8765,min_diffuse,10,30,3,3,0.05,0.95,0.8432511258395908,6,2.0,1,2.0,1,2.0,1
8766,min_diffuse,10,30,3,3,0.05,0.95,0.7825511612910445,8,2.0,1,2.0,1,2.0,1
8767,min_diffuse,10,30,3,3,0.05,0.95,0.9264861027035984,6,2.0,1,2.0,1,2.0,1
8768,min_diffuse,10,30,3,3,0.05,0.95,0.9019990007293454,24,3.0,0,2.0,1,2.0,1
8769,min_diffuse,10,30,3,3,0.05,0.95,0.9283557297338124,9,2.0,1,2.0,1,3.0,0
8770,min_diffuse,10,30,3,3,0.05,0.95,0.7326741138556341,8,2.0,1,2.0,1,2.0,1
8771,min_diffuse,10,30,3,3,0.05,0.95,0.9186563863195134,12,3.0,0,2.0,1,2.0,1
8772,min_diffuse,10,30,3,3,0.05,0.95,0.8416302173743121,5,2.0,0,1.0,1,2.0,0
8773,min_diffuse,10,30,3,3,0.05,0.95,0.9172410576682676,14,3.0,0,2.0,1,2.0,1
8774,min_diffuse,10,30,3,3,0.05,0.95,0.9295916224320504,5,2.0,1,2.0,1,2.0,1
8775,min_diffuse,10,30,3,3,0.05,0.95,0.774439340678732,6,2.0,0,2.0,0,1.0,1
8776,min_diffuse,10,30,3,3,0.05,0.95,0.9384995578856086,9,2.0,1,3.0,0,3.0,0
8777,min_diffuse,10,30,3,3,0.05,0.95,0.9486416207433552,24,3.0,1,3.0,1,3.0,1
8778,min_diffuse,10,30,3,3,0.05,0.95,0.7698545021257677,9,2.0,1,2.0,1,2.0,1
8779,min_diffuse,10,30,3,3,0.05,0.95,0.8782955890490354,6,2.0,1,2.0,1,2.0,1
8780,min_diffuse,10,30,3,3,0.05,0.95,0.8721639534339302,2,1.0,1,1.0,1,1.0,1
8781,min_diffuse,10,30,3,3,0.05,0.95,0.9199028154594246,35,4.0,0,3.0,1,3.0,1
8782,min_diffuse,10,30,3,3,0.05,0.95,0.8721479127863612,2,1.0,1,1.0,1,1.0,1
8783,min_diffuse,10,30,3,3,0.05,0.95,0.9309580863179764,7,2.0,1,2.0,1,2.0,1
8784,min_diffuse,10,30,3,3,0.05,0.95,0.941462406488264,4,2.0,0,1.0,1,1.0,1
8785,min_diffuse,10,30,3,3,0.05,0.95,0.8821162956616885,20,3.0,1,3.0,1,3.0,1
8786,min_diffuse,10,30,3,3,0.05,0.95,0.9372998028410614,26,4.0,0,4.0,0,3.0,1
8787,min_diffuse,10,30,3,3,0.05,0.95,0.922463299472458,7,2.0,1,2.0,1,2.0,1
8788,min_diffuse,10,30,3,3,0.05,0.95,0.9481905877217864,27,3.0,1,3.0,1,3.0,1
8789,min_diffuse,10,30,3,3,0.05,0.95,0.7511052665286775,3,1.0,1,2.0,0,2.0,0
8790,min_diffuse,10,30,3,3,0.05,0.95,0.8459584104582203,6,2.0,1,2.0,1,2.0,1
8791,min_diffuse,10,30,3,3,0.05,0.95,0.8525097247088488,4,2.0,0,1.0,1,2.0,0
8792,min_diffuse,10,30,3,3,0.05,0.95,0.9499462628625244,6,2.0,1,2.0,1,2.0,1
8793,min_diffuse,10,30,3,3,0.05,0.95,0.9263490786695416,34,3.0,1,3.0,1,3.0,1
8794,min_diffuse,10,30,3,3,0.05,0.95,0.6275431343856422,2,1.0,1,1.0,1,1.0,1
8795,min_diffuse,10,30,3,3,0.05,0.95,0.8195181119689682,15,3.0,0,2.0,1,2.0,1
8796,min_diffuse,10,30,3,3,0.05,0.95,0.7678784018189052,12,2.0,1,2.0,1,2.0,1
8797,min_diffuse,10,30,3,3,0.05,0.95,0.6714386163737721,4,2.0,0,1.0,1,1.0,1
8798,min_diffuse,10,30,3,3,0.05,0.95,0.9007855226203444,5,2.0,0,2.0,0,1.0,1
8799,min_diffuse,10,30,3,3,0.05,0.95,0.869495568002493,7,2.0,1,2.0,1,2.0,1
8800,min_diffuse,10,30,3,3,0.05,0.95,0.8030132457172345,9,2.0,1,2.0,1,2.0,1
8801,min_diffuse,10,30,3,3,0.05,0.95,0.7790020841791288,6,2.0,1,2.0,1,2.0,1
8802,min_diffuse,10,30,3,3,0.05,0.95,0.916774324217889,14,2.0,1,2.0,1,2.0,1
8803,min_diffuse,10,30,3,3,0.05,0.95,0.937005105827722,11,2.0,1,2.0,1,2.0,1
8804,min_diffuse,10,30,3,3,0.05,0.95,0.8683948505341098,14,2.0,1,2.0,1,2.0,1
8805,min_diffuse,10,30,3,3,0.05,0.95,0.8960557415922821,15,2.0,1,2.0,1,2.0,1
8806,min_diffuse,10,30,3,3,0.05,0.95,0.8349126516062501,2,1.0,1,1.0,1,1.0,1
8807,min_diffuse,10,30,3,3,0.05,0.95,0.943491298386032,11,3.0,0,3.0,0,2.0,1
8808,min_diffuse,10,30,3,3,0.05,0.95,0.8110024472308597,8,2.0,1,2.0,1,2.0,1
8809,min_diffuse,10,30,3,3,0.05,0.95,0.8671734851488659,15,2.0,1,2.0,1,2.0,1
8810,min_diffuse,10,30,3,3,0.05,0.95,0.7602301770871203,7,2.0,1,2.0,1,2.0,1
8811,min_diffuse,10,30,3,3,0.05,0.95,0.9404503558786284,16,3.0,0,2.0,1,2.0,1
8812,min_diffuse,10,30,3,3,0.05,0.95,0.9351862390235256,16,3.0,0,2.0,1,3.0,0
8813,min_diffuse,10,30,3,3,0.05,0.95,0.9464677263059836,5,2.0,1,2.0,1,2.0,1
8814,min_diffuse,10,30,3,3,0.05,0.95,0.9227343174813702,11,2.0,1,2.0,1,2.0,1
8815,min_diffuse,10,30,3,3,0.05,0.95,0.9280231261983964,12,2.0,1,2.0,1,2.0,1
8816,min_diffuse,10,30,3,3,0.05,0.95,0.9382009527994334,32,4.0,0,4.0,0,3.0,1
8817,min_diffuse,10,30,3,3,0.05,0.95,0.9210186771855714,13,2.0,1,2.0,1,2.0,1
8818,min_diffuse,10,30,3,3,0.05,0.95,0.944141666925644,8,2.0,1,2.0,1,3.0,0
8819,min_diffuse,10,30,3,3,0.05,0.95,0.9098831112694142,11,2.0,1,2.0,1,2.0,1
8820,min_diffuse,10,30,3,3,0.05,0.95,0.9354466571328298,12,2.0,1,2.0,1,2.0,1
8821,min_diffuse,10,30,3,3,0.05,0.95,0.9411691426664368,15,3.0,1,3.0,1,3.0,1
8822,min_diffuse,10,30,3,3,0.05,0.95,0.8595192357614414,22,3.0,1,3.0,1,3.0,1
8823,min_diffuse,10,30,3,3,0.05,0.95,0.9440406132832284,6,2.0,1,2.0,1,2.0,1
8824,min_diffuse,10,30,3,3,0.05,0.95,0.9224721156237772,38,3.0,1,3.0,1,3.0,1
8825,min_diffuse,10,30,3,3,0.05,0.95,0.9461124161927486,39,3.0,1,3.0,1,3.0,1
8826,min_diffuse,10,30,3,3,0.05,0.95,0.9015704007527416,5,2.0,1,2.0,1,2.0,1
8827,min_diffuse,10,30,3,3,0.05,0.95,0.8754773321561282,5,2.0,1,2.0,1,2.0,1
8828,min_diffuse,10,30,3,3,0.05,0.95,0.8848284521540115,22,3.0,0,3.0,0,2.0,1
8829,min_diffuse,10,30,3,3,0.05,0.95,0.9297048614391632,14,3.0,0,2.0,1,2.0,1
8830,min_diffuse,10,30,3,3,0.05,0.95,0.9475568613054276,20,4.0,0,3.0,1,4.0,0
8831,min_diffuse,10,30,3,3,0.05,0.95,0.799506033605629,19,3.0,1,3.0,1,3.0,1
8832,min_diffuse,10,30,3,3,0.05,0.95,0.7069750716592306,11,2.0,1,2.0,1,2.0,1
8833,min_diffuse,10,30,3,3,0.05,0.95,0.5116347559701048,1,1.0,1,1.0,1,1.0,1
8834,min_diffuse,10,30,3,3,0.05,0.95,0.6088315385466927,7,2.0,1,2.0,1,2.0,1
8835,min_diffuse,10,30,3,3,0.05,0.95,0.9335593039018112,22,3.0,1,3.0,1,3.0,1
8836,min_diffuse,10,30,3,3,0.05,0.95,0.8468739826633223,6,2.0,1,2.0,1,2.0,1
8837,min_diffuse,10,30,3,3,0.05,0.95,0.9053451488959308,10,2.0,1,2.0,1,2.0,1
8838,min_diffuse,10,30,3,3,0.05,0.95,0.947276846067416,16,3.0,0,2.0,1,2.0,1
8839,min_diffuse,10,30,3,3,0.05,0.95,0.8813965622595423,12,2.0,1,2.0,1,2.0,1
8840,min_diffuse,10,30,3,3,0.05,0.95,0.9496224310012118,8,2.0,1,2.0,1,2.0,1
8841,min_diffuse,10,30,3,3,0.05,0.95,0.9266683095583758,35,3.0,1,3.0,1,3.0,1
8842,min_diffuse,10,30,3,3,0.05,0.95,0.8208271161970849,6,2.0,1,2.0,1,2.0,1
8843,min_diffuse,10,30,3,3,0.05,0.95,0.8436485016990792,11,2.0,1,2.0,1,2.0,1
8844,min_diffuse,10,30,3,3,0.05,0.95,0.9451584874756668,17,3.0,1,3.0,1,3.0,1
8845,min_diffuse,10,30,3,3,0.05,0.95,0.9448541954545766,20,3.0,0,2.0,1,3.0,0
8846,min_diffuse,10,30,3,3,0.05,0.95,0.907871449713102,6,2.0,1,2.0,1,2.0,1
8847,min_diffuse,10,30,3,3,0.05,0.95,0.721701328860934,2,1.0,1,1.0,1,1.0,1
8848,min_diffuse,10,30,3,3,0.05,0.95,0.823456799250564,7,2.0,1,2.0,1,2.0,1
8849,min_diffuse,10,30,3,3,0.05,0.95,0.8986724741844531,28,3.0,1,3.0,1,3.0,1
8850,min_diffuse,10,30,3,3,0.05,0.95,0.9391756983930586,9,2.0,1,2.0,1,2.0,1
8851,min_diffuse,10,30,3,3,0.05,0.95,0.8901160371001297,14,3.0,0,3.0,0,2.0,1
8852,min_diffuse,10,30,3,3,0.05,0.95,0.8465169113749775,3,1.0,1,1.0,1,1.0,1
8853,min_diffuse,10,30,3,3,0.05,0.95,0.9390514559372136,21,3.0,0,2.0,1,2.0,1
8854,min_diffuse,10,30,3,3,0.05,0.95,0.947157421588762,6,2.0,1,2.0,1,2.0,1
8855,min_diffuse,10,30,3,3,0.05,0.95,0.8702541137853183,13,2.0,1,2.0,1,2.0,1
8856,min_diffuse,10,30,3,3,0.05,0.95,0.8396071914909173,7,2.0,1,2.0,1,2.0,1
8857,min_diffuse,10,30,3,3,0.05,0.95,0.7976926124764412,3,1.0,1,1.0,1,1.0,1
8858,min_diffuse,10,30,3,3,0.05,0.95,0.9216922092516716,11,2.0,1,2.0,1,2.0,1
8859,min_diffuse,10,30,3,3,0.05,0.95,0.9160580874360638,3,1.0,1,2.0,0,2.0,0
8860,min_diffuse,10,30,3,3,0.05,0.95,0.8933627779971769,14,3.0,0,2.0,1,3.0,0
8861,min_diffuse,10,30,3,3,0.05,0.95,0.795560675155425,9,2.0,1,2.0,1,2.0,1
8862,min_diffuse,10,30,3,3,0.05,0.95,0.9128066080139152,10,3.0,0,2.0,1,3.0,0
8863,min_diffuse,10,30,3,3,0.05,0.95,0.8366491060186336,11,2.0,1,2.0,1,2.0,1
8864,min_diffuse,10,30,3,3,0.05,0.95,0.8208323931788197,8,2.0,1,2.0,1,2.0,1
8865,min_diffuse,10,30,3,3,0.05,0.95,0.8619542011155471,6,2.0,0,2.0,0,1.0,1
8866,min_diffuse,10,30,3,3,0.05,0.95,0.9430088647078784,6,2.0,1,2.0,1,2.0,1
8867,min_diffuse,10,30,3,3,0.05,0.95,0.8380251376687423,14,2.0,1,2.0,1,2.0,1
8868,min_diffuse,10,30,3,3,0.05,0.95,0.8557431310815391,5,2.0,1,2.0,1,2.0,1
8869,min_diffuse,10,30,3,3,0.05,0.95,0.8048179179100456,5,2.0,1,2.0,1,2.0,1
8870,min_diffuse,10,30,3,3,0.05,0.95,0.9176993139335772,11,2.0,1,2.0,1,2.0,1
8871,min_diffuse,10,30,3,3,0.05,0.95,0.8187868792652199,5,2.0,0,1.0,1,1.0,1
8872,min_diffuse,10,30,3,3,0.05,0.95,0.9213201372362906,15,2.0,1,2.0,1,2.0,1
8873,min_diffuse,10,30,3,3,0.05,0.95,0.8518037630160764,3,1.0,1,1.0,1,2.0,0
8874,min_diffuse,10,30,3,3,0.05,0.95,0.8876925467673871,12,2.0,1,2.0,1,2.0,1
8875,min_diffuse,10,30,3,3,0.05,0.95,0.93711020589023,41,4.0,0,3.0,1,3.0,1
8876,min_diffuse,10,30,3,3,0.05,0.95,0.8711080475020212,9,2.0,1,2.0,1,3.0,0
8877,min_diffuse,10,30,3,3,0.05,0.95,0.8622151262970954,2,1.0,1,1.0,1,2.0,0
8878,min_diffuse,10,30,3,3,0.05,0.95,0.8957985071714841,8,2.0,1,2.0,1,2.0,1
8879,min_diffuse,10,30,3,3,0.05,0.95,0.834563635114995,17,2.0,1,2.0,1,2.0,1
8880,min_diffuse,10,30,3,3,0.05,0.95,0.8052245922606909,7,2.0,1,2.0,1,2.0,1
8881,min_diffuse,10,30,3,3,0.05,0.95,0.8628825446185626,3,1.0,1,1.0,1,1.0,1
8882,min_diffuse,10,30,3,3,0.05,0.95,0.9202761782439018,9,2.0,1,2.0,1,2.0,1
8883,min_diffuse,10,30,3,3,0.05,0.95,0.7508010457870492,7,2.0,1,2.0,1,2.0,1
8884,min_diffuse,10,30,3,3,0.05,0.95,0.944078330343834,4,2.0,1,2.0,1,2.0,1
8885,min_diffuse,10,30,3,3,0.05,0.95,0.9170880888499992,5,2.0,1,2.0,1,2.0,1
8886,min_diffuse,10,30,3,3,0.05,0.95,0.810846553145772,6,2.0,1,2.0,1,2.0,1
8887,min_diffuse,10,30,3,3,0.05,0.95,0.7897974132357628,11,3.0,0,2.0,1,3.0,0
8888,min_diffuse,10,30,3,3,0.05,0.95,0.8790482822021253,8,2.0,1,2.0,1,2.0,1
8889,min_diffuse,10,30,3,3,0.05,0.95,0.9280701525028896,15,3.0,0,2.0,1,2.0,1
8890,min_diffuse,10,30,3,3,0.05,0.95,0.8671673961227926,13,2.0,1,2.0,1,2.0,1
8891,min_diffuse,10,30,3,3,0.05,0.95,0.8974983231657859,20,2.0,1,2.0,1,2.0,1
8892,min_diffuse,10,30,3,3,0.05,0.95,0.8494838043658394,5,2.0,0,1.0,1,2.0,0
8893,min_diffuse,10,30,3,3,0.05,0.95,0.912526328770413,14,3.0,0,2.0,1,3.0,0
8894,min_diffuse,10,30,3,3,0.05,0.95,0.7928940294176098,4,2.0,1,2.0,1,2.0,1
8895,min_diffuse,10,30,3,3,0.05,0.95,0.9089533165969248,16,3.0,1,3.0,1,3.0,1
8896,min_diffuse,10,30,3,3,0.05,0.95,0.9072409288332368,14,2.0,1,3.0,0,2.0,1
8897,min_diffuse,10,30,3,3,0.05,0.95,0.825223110306778,36,3.0,1,3.0,1,3.0,1
8898,min_diffuse,10,30,3,3,0.05,0.95,0.8592872896395292,8,2.0,1,2.0,1,2.0,1
8899,min_diffuse,10,30,3,3,0.05,0.95,0.8980484309277721,7,2.0,1,2.0,1,2.0,1
8900,min_diffuse,10,30,3,3,0.05,0.95,0.8951168462780188,10,2.0,1,2.0,1,2.0,1
8901,min_diffuse,10,30,3,3,0.05,0.95,0.8674027058978493,20,3.0,0,2.0,1,2.0,1
8902,min_diffuse,10,30,3,3,0.05,0.95,0.91099029761793,6,2.0,1,2.0,1,2.0,1
8903,min_diffuse,10,30,3,3,0.05,0.95,0.8901069449557083,5,2.0,1,2.0,1,2.0,1
8904,min_diffuse,10,30,3,3,0.05,0.95,0.9498260500483552,25,4.0,0,3.0,1,3.0,1
8905,min_diffuse,10,30,3,3,0.05,0.95,0.7178819731428147,3,1.0,1,1.0,1,1.0,1
8906,min_diffuse,10,30,3,3,0.05,0.95,0.885550709147397,4,2.0,1,2.0,1,2.0,1
8907,min_diffuse,10,30,3,3,0.05,0.95,0.9439673271462076,121,6.0,0,6.0,0,5.0,1
8908,min_diffuse,10,30,3,3,0.05,0.95,0.879835677117517,14,2.0,1,2.0,1,2.0,1
8909,min_diffuse,10,30,3,3,0.05,0.95,0.7732084151081664,11,2.0,1,2.0,1,2.0,1
8910,min_diffuse,10,30,3,3,0.05,0.95,0.8588572598306495,7,2.0,1,2.0,1,2.0,1
8911,min_diffuse,10,30,3,3,0.05,0.95,0.7764030709065166,7,2.0,1,2.0,1,2.0,1
8912,min_diffuse,10,30,3,3,0.05,0.95,0.9401325524006776,22,3.0,1,3.0,1,3.0,1
8913,min_diffuse,10,30,3,3,0.05,0.95,0.9446198443282452,9,2.0,1,2.0,1,2.0,1
8914,min_diffuse,10,30,3,3,0.05,0.95,0.9227500354432424,18,3.0,0,2.0,1,3.0,0
8915,min_diffuse,10,30,3,3,0.05,0.95,0.9267334072992612,12,3.0,1,3.0,1,3.0,1
8916,min_diffuse,10,30,3,3,0.05,0.95,0.9069458604373992,21,3.0,1,3.0,1,3.0,1
8917,min_diffuse,10,30,3,3,0.05,0.95,0.8391246854668497,9,2.0,1,2.0,1,2.0,1
8918,min_diffuse,10,30,3,3,0.05,0.95,0.8650815162773701,10,3.0,0,2.0,1,3.0,0
8919,min_diffuse,10,30,3,3,0.05,0.95,0.8315059777409689,7,2.0,1,2.0,1,2.0,1
8920,min_diffuse,10,30,3,3,0.05,0.95,0.7843721315218921,3,1.0,1,1.0,1,1.0,1
8921,min_diffuse,10,30,3,3,0.05,0.95,0.7762225136181922,13,2.0,1,2.0,1,2.0,1
8922,min_diffuse,10,30,3,3,0.05,0.95,0.8960728542623018,13,2.0,1,2.0,1,3.0,0
8923,min_diffuse,10,30,3,3,0.05,0.95,0.9344461117014574,16,3.0,1,3.0,1,3.0,1
8924,min_diffuse,10,30,3,3,0.05,0.95,0.9312089969370096,27,3.0,1,3.0,1,3.0,1
8925,min_diffuse,10,30,3,3,0.05,0.95,0.8694934509591826,8,2.0,1,2.0,1,2.0,1
8926,min_diffuse,10,30,3,3,0.05,0.95,0.943596728203883,8,2.0,1,2.0,1,2.0,1
8927,min_diffuse,10,30,3,3,0.05,0.95,0.8688240804782789,17,2.0,1,2.0,1,2.0,1
8928,min_diffuse,10,30,3,3,0.05,0.95,0.8429182160668872,14,2.0,1,2.0,1,2.0,1
8929,min_diffuse,10,30,3,3,0.05,0.95,0.8236568208561691,11,2.0,1,2.0,1,2.0,1
8930,min_diffuse,10,30,3,3,0.05,0.95,0.90489348445439,7,2.0,1,2.0,1,2.0,1
8931,min_diffuse,10,30,3,3,0.05,0.95,0.8766557723130275,6,2.0,1,2.0,1,2.0,1
8932,min_diffuse,10,30,3,3,0.05,0.95,0.9023790681641288,4,2.0,1,2.0,1,2.0,1
8933,min_diffuse,10,30,3,3,0.05,0.95,0.903539316908123,12,3.0,0,2.0,1,2.0,1
8934,min_diffuse,10,30,3,3,0.05,0.95,0.8505697186293723,4,2.0,0,1.0,1,1.0,1
8935,min_diffuse,10,30,3,3,0.05,0.95,0.9437219937190856,30,4.0,1,4.0,1,4.0,1
8936,min_diffuse,10,30,3,3,0.05,0.95,0.9376589011314452,8,2.0,1,2.0,1,2.0,1
8937,min_diffuse,10,30,3,3,0.05,0.95,0.9166231759018884,27,3.0,1,3.0,1,3.0,1
8938,min_diffuse,10,30,3,3,0.05,0.95,0.8980314889226716,4,2.0,0,1.0,1,1.0,1
8939,min_diffuse,10,30,3,3,0.05,0.95,0.7683754181279404,6,2.0,1,2.0,1,2.0,1
8940,min_diffuse,10,30,3,3,0.05,0.95,0.8578464903849762,18,2.0,1,2.0,1,2.0,1
8941,min_diffuse,10,30,3,3,0.05,0.95,0.9404938800258458,39,3.0,1,3.0,1,3.0,1
8942,min_diffuse,10,30,3,3,0.05,0.95,0.7155115559391984,7,2.0,1,2.0,1,2.0,1
8943,min_diffuse,10,30,3,3,0.05,0.95,0.8489303603489808,5,2.0,0,1.0,1,2.0,0
8944,min_diffuse,10,30,3,3,0.05,0.95,0.9406852639295702,16,3.0,0,2.0,1,3.0,0
8945,min_diffuse,10,30,3,3,0.05,0.95,0.8605926695962265,4,2.0,1,2.0,1,2.0,1
8946,min_diffuse,10,30,3,3,0.05,0.95,0.9060053007982783,9,2.0,1,2.0,1,2.0,1
8947,min_diffuse,10,30,3,3,0.05,0.95,0.9486033543447208,3,1.0,1,2.0,0,2.0,0
8948,min_diffuse,10,30,3,3,0.05,0.95,0.9011758223219348,16,3.0,0,3.0,0,2.0,1
8949,min_diffuse,10,30,3,3,0.05,0.95,0.8625073758275721,6,2.0,0,2.0,0,1.0,1
8950,min_diffuse,10,30,3,3,0.05,0.95,0.9042102943248782,20,3.0,0,2.0,1,2.0,1
8951,min_diffuse,10,30,3,3,0.05,0.95,0.852144828527196,5,2.0,0,1.0,1,1.0,1
8952,min_diffuse,10,30,3,3,0.05,0.95,0.8890360198213828,20,3.0,0,2.0,1,2.0,1
8953,min_diffuse,10,30,3,3,0.05,0.95,0.8444168987998936,4,2.0,0,1.0,1,1.0,1
8954,min_diffuse,10,30,3,3,0.05,0.95,0.9456671587605044,30,3.0,1,3.0,1,3.0,1
8955,min_diffuse,10,30,3,3,0.05,0.95,0.8982728394756896,9,2.0,1,2.0,1,2.0,1
8956,min_diffuse,10,30,3,3,0.05,0.95,0.8300013732012418,5,2.0,1,2.0,1,2.0,1
8957,min_diffuse,10,30,3,3,0.05,0.95,0.8390354455888739,9,2.0,1,2.0,1,2.0,1
8958,min_diffuse,10,30,3,3,0.05,0.95,0.9394158123521512,20,3.0,1,3.0,1,3.0,1
8959,min_diffuse,10,30,3,3,0.05,0.95,0.8686465360831078,3,1.0,1,1.0,1,2.0,0
8960,min_diffuse,10,30,3,3,0.05,0.95,0.8600916668339706,5,2.0,1,2.0,1,2.0,1
8961,min_diffuse,10,30,3,3,0.05,0.95,0.8907928358399816,33,3.0,1,3.0,1,3.0,1
8962,min_diffuse,10,30,3,3,0.05,0.95,0.7853474569646338,4,2.0,1,2.0,1,2.0,1
8963,min_diffuse,10,30,3,3,0.05,0.95,0.9273761558606568,10,2.0,1,2.0,1,2.0,1
8964,min_diffuse,10,30,3,3,0.05,0.95,0.9388986644907836,17,3.0,0,2.0,1,2.0,1
8965,min_diffuse,10,30,3,3,0.05,0.95,0.9499415295008892,7,2.0,1,2.0,1,2.0,1
8966,min_diffuse,10,30,3,3,0.05,0.95,0.8686291896810141,7,2.0,0,2.0,0,1.0,1
8967,min_diffuse,10,30,3,3,0.05,0.95,0.9028493457397077,25,3.0,1,3.0,1,3.0,1
8968,min_diffuse,10,30,3,3,0.05,0.95,0.932569147493306,23,3.0,1,3.0,1,3.0,1
8969,min_diffuse,10,30,3,3,0.05,0.95,0.8642180020305239,13,3.0,1,3.0,1,3.0,1
8970,min_diffuse,10,30,3,3,0.05,0.95,0.7552868129511775,4,2.0,1,2.0,1,2.0,1
8971,min_diffuse,10,30,3,3,0.05,0.95,0.7096448380835279,4,2.0,0,1.0,1,1.0,1
8972,min_diffuse,10,30,3,3,0.05,0.95,0.9155546053337732,9,2.0,1,2.0,1,3.0,0
8973,min_diffuse,10,30,3,3,0.05,0.95,0.92616708504641,6,2.0,1,2.0,1,2.0,1
8974,min_diffuse,10,30,3,3,0.05,0.95,0.8136877009214011,5,2.0,0,1.0,1,1.0,1
8975,min_diffuse,10,30,3,3,0.05,0.95,0.922201066313197,12,2.0,1,3.0,0,3.0,0
8976,min_diffuse,10,30,3,3,0.05,0.95,0.9104414882020668,24,3.0,1,3.0,1,3.0,1
8977,min_diffuse,10,30,3,3,0.05,0.95,0.8980985433106808,8,2.0,1,2.0,1,2.0,1
8978,min_diffuse,10,30,3,3,0.05,0.95,0.944221616026833,6,2.0,1,2.0,1,2.0,1
8979,min_diffuse,10,30,3,3,0.05,0.95,0.939931363297962,9,2.0,1,2.0,1,2.0,1
8980,min_diffuse,10,30,3,3,0.05,0.95,0.8162317542225587,3,1.0,1,1.0,1,1.0,1
8981,min_diffuse,10,30,3,3,0.05,0.95,0.7624137338243301,24,3.0,0,3.0,0,2.0,1
8982,min_diffuse,10,30,3,3,0.05,0.95,0.9203292038555366,12,2.0,1,2.0,1,2.0,1
8983,min_diffuse,10,30,3,3,0.05,0.95,0.9230335009226311,5,2.0,1,2.0,1,2.0,1
8984,min_diffuse,10,30,3,3,0.05,0.95,0.8773454782105146,11,2.0,1,2.0,1,2.0,1
8985,min_diffuse,10,30,3,3,0.05,0.95,0.8715157310754508,3,1.0,1,1.0,1,2.0,0
8986,min_diffuse,10,30,3,3,0.05,0.95,0.8452233002148895,6,2.0,1,2.0,1,2.0,1
8987,min_diffuse,10,30,3,3,0.05,0.95,0.9384246786589232,23,3.0,1,3.0,1,3.0,1
8988,min_diffuse,10,30,3,3,0.05,0.95,0.8660144116648586,18,3.0,0,3.0,0,2.0,1
8989,min_diffuse,10,30,3,3,0.05,0.95,0.8279670036897854,10,2.0,1,2.0,1,2.0,1
8990,min_diffuse,10,30,3,3,0.05,0.95,0.941270376605142,32,4.0,0,3.0,1,4.0,0
8991,min_diffuse,10,30,3,3,0.05,0.95,0.8277950416654719,8,2.0,1,2.0,1,2.0,1
8992,min_diffuse,10,30,3,3,0.05,0.95,0.8665004430346049,21,3.0,0,2.0,1,2.0,1
8993,min_diffuse,10,30,3,3,0.05,0.95,0.852164518740082,5,2.0,1,2.0,1,2.0,1
8994,min_diffuse,10,30,3,3,0.05,0.95,0.8677590652309177,14,2.0,1,2.0,1,2.0,1
8995,min_diffuse,10,30,3,3,0.05,0.95,0.9442576707625748,29,4.0,0,3.0,1,3.0,1
8996,min_diffuse,10,30,3,3,0.05,0.95,0.8949326018536191,8,2.0,1,2.0,1,2.0,1
8997,min_diffuse,10,30,3,3,0.05,0.95,0.9310437706815662,10,2.0,1,2.0,1,2.0,1
8998,min_diffuse,10,30,3,3,0.05,0.95,0.9472292428913828,21,3.0,1,3.0,1,3.0,1
8999,min_diffuse,10,30,3,3,0.05,0.95,0.8678088954226721,8,2.0,1,2.0,1,2.0,1
9000,min_diffuse,10,30,3,3,0.05,0.95,0.922537379682932,32,3.0,1,3.0,1,3.0,1
9001,min_diffuse,10,30,3,3,0.05,0.95,0.6380668787258966,14,2.0,1,2.0,1,2.0,1
9002,min_diffuse,10,30,3,3,0.05,0.95,0.7213451130125218,6,2.0,1,2.0,1,2.0,1
9003,min_diffuse,10,30,3,3,0.05,0.95,0.7324558503894616,7,2.0,1,2.0,1,2.0,1
9004,min_diffuse,10,30,3,3,0.05,0.95,0.6796712364840746,3,1.0,1,2.0,0,2.0,0
9005,min_diffuse,10,30,3,3,0.05,0.95,0.9046148767486044,9,2.0,1,2.0,1,2.0,1
9006,min_diffuse,10,30,3,3,0.05,0.95,0.8308627129805674,9,2.0,1,2.0,1,2.0,1
9007,min_diffuse,10,30,3,3,0.05,0.95,0.9425195964488328,17,3.0,1,3.0,1,3.0,1
9008,min_diffuse,10,30,3,3,0.05,0.95,0.9327283889090572,8,2.0,1,2.0,1,2.0,1
9009,min_diffuse,10,30,3,3,0.05,0.95,0.7152227962096188,6,2.0,1,2.0,1,2.0,1
9010,min_diffuse,10,30,3,3,0.05,0.95,0.8448485020190758,5,2.0,1,2.0,1,2.0,1
9011,min_diffuse,10,30,3,3,0.05,0.95,0.9357300423317328,15,2.0,1,2.0,1,2.0,1
9012,min_diffuse,10,30,3,3,0.05,0.95,0.8847071601801652,11,3.0,0,2.0,1,2.0,1
9013,min_diffuse,10,30,3,3,0.05,0.95,0.6861417339435791,3,1.0,1,2.0,0,2.0,0
9014,min_diffuse,10,30,3,3,0.05,0.95,0.8686416430596208,8,2.0,1,2.0,1,2.0,1
9015,min_diffuse,10,30,3,3,0.05,0.95,0.9321297957682272,32,4.0,0,3.0,1,3.0,1
9016,min_diffuse,10,30,3,3,0.05,0.95,0.949346236343939,34,4.0,1,4.0,1,4.0,1
9017,min_diffuse,10,30,3,3,0.05,0.95,0.757381842289662,14,2.0,1,2.0,1,2.0,1
9018,min_diffuse,10,30,3,3,0.05,0.95,0.8019968217912108,12,2.0,1,2.0,1,2.0,1
9019,min_diffuse,10,30,3,3,0.05,0.95,0.9159416060973152,1,1.0,1,1.0,1,1.0,1
9020,min_diffuse,10,30,3,3,0.05,0.95,0.8789690911553539,5,2.0,1,2.0,1,2.0,1
9021,min_diffuse,10,30,3,3,0.05,0.95,0.8528215858886197,10,2.0,1,2.0,1,2.0,1
9022,min_diffuse,10,30,3,3,0.05,0.95,0.9495483893666884,14,3.0,0,2.0,1,2.0,1
9023,min_diffuse,10,30,3,3,0.05,0.95,0.8266203914014737,4,2.0,1,2.0,1,2.0,1
9024,min_diffuse,10,30,3,3,0.05,0.95,0.9113558669158374,17,3.0,0,2.0,1,2.0,1
9025,min_diffuse,10,30,3,3,0.05,0.95,0.7910762043739358,6,2.0,1,2.0,1,2.0,1
9026,min_diffuse,10,30,3,3,0.05,0.95,0.9413145350356492,9,2.0,1,2.0,1,2.0,1
9027,min_diffuse,10,30,3,3,0.05,0.95,0.9483154961569124,73,5.0,0,4.0,1,4.0,1
9028,min_diffuse,10,30,3,3,0.05,0.95,0.9152938765696336,9,2.0,1,2.0,1,2.0,1
9029,min_diffuse,10,30,3,3,0.05,0.95,0.940160813183796,49,4.0,0,3.0,1,3.0,1
9030,min_diffuse,10,30,3,3,0.05,0.95,0.9215746774819308,12,2.0,1,2.0,1,2.0,1
9031,min_diffuse,10,30,3,3,0.05,0.95,0.9384293526022788,10,2.0,1,2.0,1,2.0,1
9032,min_diffuse,10,30,3,3,0.05,0.95,0.9281605256901628,4,2.0,0,1.0,1,2.0,0
9033,min_diffuse,10,30,3,3,0.05,0.95,0.8127867363235339,10,2.0,1,2.0,1,2.0,1
9034,min_diffuse,10,30,3,3,0.05,0.95,0.9413388075189156,7,2.0,1,2.0,1,2.0,1
9035,min_diffuse,10,30,3,3,0.05,0.95,0.9316755025495708,9,2.0,1,2.0,1,2.0,1
9036,min_diffuse,10,30,3,3,0.05,0.95,0.8428119932375409,6,2.0,1,2.0,1,2.0,1
9037,min_diffuse,10,30,3,3,0.05,0.95,0.8955982140064013,15,3.0,0,2.0,1,2.0,1
9038,min_diffuse,10,30,3,3,0.05,0.95,0.9060063241229483,8,2.0,1,2.0,1,2.0,1
9039,min_diffuse,10,30,3,3,0.05,0.95,0.9165300437734448,12,3.0,0,2.0,1,3.0,0
9040,min_diffuse,10,30,3,3,0.05,0.95,0.948482077417622,33,3.0,1,3.0,1,3.0,1
9041,min_diffuse,10,30,3,3,0.05,0.95,0.8665764243098574,8,2.0,0,2.0,0,1.0,1
9042,min_diffuse,10,30,3,3,0.05,0.95,0.8709074562306774,8,2.0,1,2.0,1,2.0,1
9043,min_diffuse,10,30,3,3,0.05,0.95,0.9384992765143796,5,2.0,1,2.0,1,2.0,1
9044,min_diffuse,10,30,3,3,0.05,0.95,0.9470717186967346,27,2.0,1,2.0,1,2.0,1
9045,min_diffuse,10,30,3,3,0.05,0.95,0.9034551516689576,10,2.0,1,2.0,1,2.0,1
9046,min_diffuse,10,30,3,3,0.05,0.95,0.9404092166206094,15,3.0,1,3.0,1,3.0,1
9047,min_diffuse,10,30,3,3,0.05,0.95,0.9208576251099766,9,2.0,1,2.0,1,2.0,1
9048,min_diffuse,10,30,3,3,0.05,0.95,0.8932377275264763,9,2.0,1,2.0,1,2.0,1
9049,min_diffuse,10,30,3,3,0.05,0.95,0.8926032902518155,26,3.0,1,3.0,1,3.0,1
9050,min_diffuse,10,30,3,3,0.05,0.95,0.9081603292613066,10,2.0,1,2.0,1,2.0,1
9051,min_diffuse,10,30,3,3,0.05,0.95,0.7203784132890446,7,2.0,1,2.0,1,2.0,1
9052,min_diffuse,10,30,3,3,0.05,0.95,0.9301228457089749,11,2.0,1,2.0,1,2.0,1
9053,min_diffuse,10,30,3,3,0.05,0.95,0.892621291336349,12,2.0,1,2.0,1,2.0,1
9054,min_diffuse,10,30,3,3,0.05,0.95,0.9269633806524518,9,2.0,1,2.0,1,2.0,1
9055,min_diffuse,10,30,3,3,0.05,0.95,0.8303351087571998,7,2.0,1,2.0,1,2.0,1
9056,min_diffuse,10,30,3,3,0.05,0.95,0.936633428351958,2,1.0,1,1.0,1,2.0,0
9057,min_diffuse,10,30,3,3,0.05,0.95,0.8537466811687741,11,2.0,1,2.0,1,2.0,1
9058,min_diffuse,10,30,3,3,0.05,0.95,0.9281693543920996,6,2.0,1,2.0,1,2.0,1
9059,min_diffuse,10,30,3,3,0.05,0.95,0.946051013079921,11,2.0,1,2.0,1,2.0,1
9060,min_diffuse,10,30,3,3,0.05,0.95,0.9329719331984384,20,3.0,0,2.0,1,2.0,1
9061,min_diffuse,10,30,3,3,0.05,0.95,0.8074382380753085,7,2.0,1,2.0,1,2.0,1
9062,min_diffuse,10,30,3,3,0.05,0.95,0.8620488941859824,11,2.0,1,2.0,1,2.0,1
9063,min_diffuse,10,30,3,3,0.05,0.95,0.872582485657554,12,3.0,1,3.0,1,3.0,1
9064,min_diffuse,10,30,3,3,0.05,0.95,0.9206892678023358,10,2.0,1,2.0,1,2.0,1
9065,min_diffuse,10,30,3,3,0.05,0.95,0.7557488559409419,4,2.0,1,2.0,1,2.0,1
9066,min_diffuse,10,30,3,3,0.05,0.95,0.8544922698286536,6,2.0,0,1.0,1,2.0,0
9067,min_diffuse,10,30,3,3,0.05,0.95,0.9494327174095856,32,3.0,1,3.0,1,3.0,1
9068,min_diffuse,10,30,3,3,0.05,0.95,0.9378759910694374,12,2.0,1,2.0,1,2.0,1
9069,min_diffuse,10,30,3,3,0.05,0.95,0.9177476999644966,9,2.0,1,2.0,1,2.0,1
9070,min_diffuse,10,30,3,3,0.05,0.95,0.8449192296572595,9,2.0,1,2.0,1,2.0,1
9071,min_diffuse,10,30,3,3,0.05,0.95,0.8816629411380842,24,3.0,0,2.0,1,2.0,1
9072,min_diffuse,10,30,3,3,0.05,0.95,0.6621645375598465,3,1.0,1,1.0,1,1.0,1
9073,min_diffuse,10,30,3,3,0.05,0.95,0.9341082922130816,5,2.0,0,1.0,1,1.0,1
9074,min_diffuse,10,30,3,3,0.05,0.95,0.8848548942483498,12,2.0,1,2.0,1,2.0,1
9075,min_diffuse,10,30,3,3,0.05,0.95,0.831069554165178,10,2.0,1,2.0,1,2.0,1
9076,min_diffuse,10,30,3,3,0.05,0.95,0.8793324477144363,8,2.0,1,2.0,1,2.0,1
9077,min_diffuse,10,30,3,3,0.05,0.95,0.7507526792111342,2,1.0,1,1.0,1,1.0,1
9078,min_diffuse,10,30,3,3,0.05,0.95,0.9499858806225472,10,2.0,1,2.0,1,2.0,1
9079,min_diffuse,10,30,3,3,0.05,0.95,0.9124769795877694,21,3.0,1,3.0,1,3.0,1
9080,min_diffuse,10,30,3,3,0.05,0.95,0.945820129199314,11,2.0,1,2.0,1,2.0,1
9081,min_diffuse,10,30,3,3,0.05,0.95,0.9245880573268668,11,2.0,1,2.0,1,2.0,1
9082,min_diffuse,10,30,3,3,0.05,0.95,0.9189970379975404,5,2.0,1,2.0,1,2.0,1
9083,min_diffuse,10,30,3,3,0.05,0.95,0.8085069439098556,5,2.0,1,2.0,1,2.0,1
9084,min_diffuse,10,30,3,3,0.05,0.95,0.9203314944214424,13,3.0,1,3.0,1,3.0,1
9085,min_diffuse,10,30,3,3,0.05,0.95,0.8923856229452113,2,1.0,1,1.0,1,1.0,1
9086,min_diffuse,10,30,3,3,0.05,0.95,0.7646630830473826,5,2.0,1,2.0,1,2.0,1
9087,min_diffuse,10,30,3,3,0.05,0.95,0.8319739431087547,6,2.0,1,2.0,1,2.0,1
9088,min_diffuse,10,30,3,3,0.05,0.95,0.9330375504013898,13,2.0,1,2.0,1,2.0,1
9089,min_diffuse,10,30,3,3,0.05,0.95,0.8547107060628545,42,3.0,1,3.0,1,3.0,1
9090,min_diffuse,10,30,3,3,0.05,0.95,0.8862040690026581,21,3.0,1,3.0,1,3.0,1
9091,min_diffuse,10,30,3,3,0.05,0.95,0.8348439770600286,19,2.0,1,2.0,1,2.0,1
9092,min_diffuse,10,30,3,3,0.05,0.95,0.8545298611396782,19,3.0,0,2.0,1,2.0,1
9093,min_diffuse,10,30,3,3,0.05,0.95,0.923803584829025,16,3.0,1,3.0,1,3.0,1
9094,min_diffuse,10,30,3,3,0.05,0.95,0.9108208900034366,21,3.0,1,3.0,1,3.0,1
9095,min_diffuse,10,30,3,3,0.05,0.95,0.5726959677001051,4,2.0,1,2.0,1,2.0,1
9096,min_diffuse,10,30,3,3,0.05,0.95,0.8620823674700014,7,2.0,1,2.0,1,2.0,1
9097,min_diffuse,10,30,3,3,0.05,0.95,0.9079943886608838,23,3.0,0,2.0,1,2.0,1
9098,min_diffuse,10,30,3,3,0.05,0.95,0.8839480014365165,21,3.0,0,3.0,0,2.0,1
9099,min_diffuse,10,30,3,3,0.05,0.95,0.9326510537467304,13,2.0,1,2.0,1,2.0,1
9100,min_diffuse,10,30,3,3,0.05,0.95,0.8613846176682954,17,3.0,0,3.0,0,2.0,1
9101,min_diffuse,10,30,3,3,0.05,0.95,0.9170270326431054,7,2.0,1,2.0,1,2.0,1
9102,min_diffuse,10,30,3,3,0.05,0.95,0.927214987514348,17,3.0,0,3.0,0,2.0,1
9103,min_diffuse,10,30,3,3,0.05,0.95,0.8551402462142668,14,2.0,1,2.0,1,2.0,1
9104,min_diffuse,10,30,3,3,0.05,0.95,0.8902442835832117,24,3.0,1,3.0,1,3.0,1
9105,min_diffuse,10,30,3,3,0.05,0.95,0.9490269708977602,6,2.0,1,2.0,1,2.0,1
9106,min_diffuse,10,30,3,3,0.05,0.95,0.803526857423699,5,2.0,0,1.0,1,2.0,0
9107,min_diffuse,10,30,3,3,0.05,0.95,0.9091261629173624,18,2.0,1,2.0,1,2.0,1
9108,min_diffuse,10,30,3,3,0.05,0.95,0.9238555573566304,42,3.0,1,3.0,1,3.0,1
9109,min_diffuse,10,30,3,3,0.05,0.95,0.7900328699890341,3,1.0,1,1.0,1,1.0,1
9110,min_diffuse,10,30,3,3,0.05,0.95,0.9269716922018352,15,2.0,1,2.0,1,2.0,1
9111,min_diffuse,10,30,3,3,0.05,0.95,0.9246568293020876,13,2.0,1,2.0,1,2.0,1
9112,min_diffuse,10,30,3,3,0.05,0.95,0.6791177624863474,6,2.0,1,2.0,1,2.0,1
9113,min_diffuse,10,30,3,3,0.05,0.95,0.9410309297750424,33,4.0,1,4.0,1,4.0,1
9114,min_diffuse,10,30,3,3,0.05,0.95,0.8198570301088883,7,2.0,1,2.0,1,2.0,1
9115,min_diffuse,10,30,3,3,0.05,0.95,0.9468535703008056,10,2.0,1,2.0,1,2.0,1
9116,min_diffuse,10,30,3,3,0.05,0.95,0.9459273136084492,63,5.0,0,5.0,0,4.0,1
9117,min_diffuse,10,30,3,3,0.05,0.95,0.7837129134063211,2,1.0,1,1.0,1,1.0,1
9118,min_diffuse,10,30,3,3,0.05,0.95,0.8516973045983871,3,1.0,1,1.0,1,2.0,0
9119,min_diffuse,10,30,3,3,0.05,0.95,0.9026712016436914,17,2.0,1,2.0,1,2.0,1
9120,min_diffuse,10,30,3,3,0.05,0.95,0.9444225133245449,5,2.0,1,2.0,1,2.0,1
9121,min_diffuse,10,30,3,3,0.05,0.95,0.900927055997322,16,3.0,0,2.0,1,2.0,1
9122,min_diffuse,10,30,3,3,0.05,0.95,0.78309319755639,8,2.0,1,2.0,1,2.0,1
9123,min_diffuse,10,30,3,3,0.05,0.95,0.8260632107588441,6,2.0,1,2.0,1,2.0,1
9124,min_diffuse,10,30,3,3,0.05,0.95,0.7986471624220164,15,2.0,1,2.0,1,2.0,1
9125,min_diffuse,10,30,3,3,0.05,0.95,0.8708179000166341,6,2.0,0,2.0,0,1.0,1
9126,min_diffuse,10,30,3,3,0.05,0.95,0.8544901344661194,6,2.0,1,2.0,1,2.0,1
9127,min_diffuse,10,30,3,3,0.05,0.95,0.8645016665567515,13,2.0,1,2.0,1,2.0,1
9128,min_diffuse,10,30,3,3,0.05,0.95,0.7404624163730462,3,1.0,1,2.0,0,2.0,0
9129,min_diffuse,10,30,3,3,0.05,0.95,0.9477327375026168,11,2.0,1,2.0,1,3.0,0
9130,min_diffuse,10,30,3,3,0.05,0.95,0.9361790309197944,45,4.0,0,3.0,1,3.0,1
9131,min_diffuse,10,30,3,3,0.05,0.95,0.9056903200390952,17,3.0,1,3.0,1,3.0,1
9132,min_diffuse,10,30,3,3,0.05,0.95,0.8905726525324157,10,2.0,1,2.0,1,2.0,1
9133,min_diffuse,10,30,3,3,0.05,0.95,0.9035759001629228,7,2.0,1,2.0,1,2.0,1
9134,min_diffuse,10,30,3,3,0.05,0.95,0.9388456780436516,25,3.0,0,2.0,1,2.0,1
9135,min_diffuse,10,30,3,3,0.05,0.95,0.7726269378844773,4,2.0,1,2.0,1,2.0,1
9136,min_diffuse,10,30,3,3,0.05,0.95,0.9374192322675616,5,2.0,1,2.0,1,2.0,1
9137,min_diffuse,10,30,3,3,0.05,0.95,0.8701858322176842,38,3.0,1,3.0,1,3.0,1
9138,min_diffuse,10,30,3,3,0.05,0.95,0.9373826912825468,16,3.0,0,2.0,1,3.0,0
9139,min_diffuse,10,30,3,3,0.05,0.95,0.6924672081172855,4,2.0,0,1.0,1,1.0,1
9140,min_diffuse,10,30,3,3,0.05,0.95,0.92980650777972,34,3.0,0,2.0,1,2.0,1
9141,min_diffuse,10,30,3,3,0.05,0.95,0.8516713513955363,9,2.0,1,2.0,1,2.0,1
9142,min_diffuse,10,30,3,3,0.05,0.95,0.9444110415231466,14,3.0,0,2.0,1,3.0,0
9143,min_diffuse,10,30,3,3,0.05,0.95,0.8936960287344653,16,3.0,0,2.0,1,2.0,1
9144,min_diffuse,10,30,3,3,0.05,0.95,0.7930422274602471,8,2.0,1,2.0,1,2.0,1
9145,min_diffuse,10,30,3,3,0.05,0.95,0.6505900695656534,20,2.0,1,2.0,1,2.0,1
9146,min_diffuse,10,30,3,3,0.05,0.95,0.8605893874750876,9,2.0,0,2.0,0,1.0,1
9147,min_diffuse,10,30,3,3,0.05,0.95,0.7815397803602545,8,2.0,1,2.0,1,2.0,1
9148,min_diffuse,10,30,3,3,0.05,0.95,0.8940814778677831,23,3.0,0,2.0,1,2.0,1
9149,min_diffuse,10,30,3,3,0.05,0.95,0.914106131724979,9,2.0,1,2.0,1,2.0,1
9150,min_diffuse,10,30,3,3,0.05,0.95,0.9271506921663296,10,2.0,1,2.0,1,3.0,0
9151,min_diffuse,10,30,3,3,0.05,0.95,0.8847182875847467,21,2.0,1,2.0,1,2.0,1
9152,min_diffuse,10,30,3,3,0.05,0.95,0.879266335924681,6,2.0,0,1.0,1,2.0,0
9153,min_diffuse,10,30,3,3,0.05,0.95,0.943071133677816,48,3.0,1,4.0,0,3.0,1
9154,min_diffuse,10,30,3,3,0.05,0.95,0.8867345810683428,11,3.0,1,3.0,1,3.0,1
9155,min_diffuse,10,30,3,3,0.05,0.95,0.8623641033835371,14,3.0,0,2.0,1,2.0,1
9156,min_diffuse,10,30,3,3,0.05,0.95,0.9446468649280936,46,4.0,1,4.0,1,4.0,1
9157,min_diffuse,10,30,3,3,0.05,0.95,0.8332010787072764,10,2.0,1,2.0,1,2.0,1
9158,min_diffuse,10,30,3,3,0.05,0.95,0.7986460491670808,12,2.0,1,2.0,1,2.0,1
9159,min_diffuse,10,30,3,3,0.05,0.95,0.8110905084794144,27,3.0,1,3.0,1,3.0,1
9160,min_diffuse,10,30,3,3,0.05,0.95,0.9473971945626334,39,3.0,1,3.0,1,3.0,1
9161,min_diffuse,10,30,3,3,0.05,0.95,0.8986912077707804,4,2.0,1,2.0,1,2.0,1
9162,min_diffuse,10,30,3,3,0.05,0.95,0.8139580233641038,11,2.0,1,2.0,1,2.0,1
9163,min_diffuse,10,30,3,3,0.05,0.95,0.7022087863163748,7,2.0,1,2.0,1,2.0,1
9164,min_diffuse,10,30,3,3,0.05,0.95,0.8299608713810689,14,2.0,1,2.0,1,2.0,1
9165,min_diffuse,10,30,3,3,0.05,0.95,0.9167914313470384,17,2.0,1,2.0,1,2.0,1
9166,min_diffuse,10,30,3,3,0.05,0.95,0.8830548192660835,32,3.0,1,3.0,1,3.0,1
9167,min_diffuse,10,30,3,3,0.05,0.95,0.8777738727809146,20,3.0,0,2.0,1,2.0,1
9168,min_diffuse,10,30,3,3,0.05,0.95,0.9030293915893626,7,2.0,1,2.0,1,2.0,1
9169,min_diffuse,10,30,3,3,0.05,0.95,0.8729136424937756,14,2.0,1,2.0,1,2.0,1
9170,min_diffuse,10,30,3,3,0.05,0.95,0.9268480900028,8,2.0,1,2.0,1,2.0,1
9171,min_diffuse,10,30,3,3,0.05,0.95,0.8925023428885116,13,3.0,1,3.0,1,3.0,1
9172,min_diffuse,10,30,3,3,0.05,0.95,0.6931035623867225,4,2.0,0,1.0,1,1.0,1
9173,min_diffuse,10,30,3,3,0.05,0.95,0.8707420497187027,4,2.0,0,1.0,1,2.0,0
9174,min_diffuse,10,30,3,3,0.05,0.95,0.8939253637809891,6,2.0,0,1.0,1,1.0,1
9175,min_diffuse,10,30,3,3,0.05,0.95,0.8850968436042721,6,2.0,1,2.0,1,2.0,1
9176,min_diffuse,10,30,3,3,0.05,0.95,0.8621784540507911,6,2.0,1,2.0,1,2.0,1
9177,min_diffuse,10,30,3,3,0.05,0.95,0.9080064174101594,14,3.0,1,3.0,1,3.0,1
9178,min_diffuse,10,30,3,3,0.05,0.95,0.6440202589021504,4,2.0,1,2.0,1,2.0,1
9179,min_diffuse,10,30,3,3,0.05,0.95,0.8583474413446536,7,2.0,1,2.0,1,2.0,1
9180,min_diffuse,10,30,3,3,0.05,0.95,0.8138863652949268,10,2.0,1,2.0,1,2.0,1
9181,min_diffuse,10,30,3,3,0.05,0.95,0.6666369806682851,5,2.0,1,2.0,1,2.0,1
9182,min_diffuse,10,30,3,3,0.05,0.95,0.9139879134455152,10,2.0,1,2.0,1,2.0,1
9183,min_diffuse,10,30,3,3,0.05,0.95,0.9304132255182762,4,2.0,1,2.0,1,2.0,1
9184,min_diffuse,10,30,3,3,0.05,0.95,0.9368840581359966,20,3.0,1,3.0,1,3.0,1
9185,min_diffuse,10,30,3,3,0.05,0.95,0.9494252814155604,19,3.0,0,2.0,1,3.0,0
9186,min_diffuse,10,30,3,3,0.05,0.95,0.9291479373913132,4,2.0,1,2.0,1,2.0,1
9187,min_diffuse,10,30,3,3,0.05,0.95,0.9329603327196262,19,3.0,0,2.0,1,3.0,0
9188,min_diffuse,10,30,3,3,0.05,0.95,0.7810619636019415,5,2.0,0,1.0,1,2.0,0
9189,min_diffuse,10,30,3,3,0.05,0.95,0.8643447337386277,10,2.0,1,2.0,1,2.0,1
9190,min_diffuse,10,30,3,3,0.05,0.95,0.8601017067960057,2,1.0,1,1.0,1,2.0,0
9191,min_diffuse,10,30,3,3,0.05,0.95,0.9400792385071316,19,3.0,0,2.0,1,2.0,1
9192,min_diffuse,10,30,3,3,0.05,0.95,0.8218273661494763,8,2.0,1,2.0,1,2.0,1
9193,min_diffuse,10,30,3,3,0.05,0.95,0.8792287003879078,8,2.0,1,2.0,1,2.0,1
9194,min_diffuse,10,30,3,3,0.05,0.95,0.8917894279500207,7,2.0,1,2.0,1,2.0,1
9195,min_diffuse,10,30,3,3,0.05,0.95,0.8287285696763416,6,2.0,0,1.0,1,1.0,1
9196,min_diffuse,10,30,3,3,0.05,0.95,0.8216124455132742,5,2.0,1,2.0,1,2.0,1
9197,min_diffuse,10,30,3,3,0.05,0.95,0.8537402721254644,10,2.0,1,2.0,1,2.0,1
9198,min_diffuse,10,30,3,3,0.05,0.95,0.8737240633473836,20,3.0,0,2.0,1,2.0,1
9199,min_diffuse,10,30,3,3,0.05,0.95,0.875038529776928,7,2.0,1,2.0,1,2.0,1
9200,min_diffuse,10,30,3,3,0.05,0.95,0.8921619807789333,9,2.0,1,2.0,1,2.0,1
9201,min_diffuse,10,30,3,3,0.05,0.95,0.8652836527586207,20,3.0,0,3.0,0,2.0,1
9202,min_diffuse,10,30,3,3,0.05,0.95,0.907105547041414,12,3.0,0,3.0,0,2.0,1
9203,min_diffuse,10,30,3,3,0.05,0.95,0.7441828206944096,10,2.0,1,2.0,1,2.0,1
9204,min_diffuse,10,30,3,3,0.05,0.95,0.8943762607033462,8,2.0,1,2.0,1,2.0,1
9205,min_diffuse,10,30,3,3,0.05,0.95,0.824128920655936,4,2.0,0,1.0,1,2.0,0
9206,min_diffuse,10,30,3,3,0.05,0.95,0.8191234505637337,4,2.0,1,2.0,1,2.0,1
9207,min_diffuse,10,30,3,3,0.05,0.95,0.833866586037169,5,2.0,1,2.0,1,2.0,1
9208,min_diffuse,10,30,3,3,0.05,0.95,0.8904351816222482,7,2.0,1,2.0,1,2.0,1
9209,min_diffuse,10,30,3,3,0.05,0.95,0.823348766850187,8,2.0,1,2.0,1,2.0,1
9210,min_diffuse,10,30,3,3,0.05,0.95,0.8651467275957638,15,3.0,0,2.0,1,3.0,0
9211,min_diffuse,10,30,3,3,0.05,0.95,0.7003956615281886,6,2.0,1,2.0,1,2.0,1
9212,min_diffuse,10,30,3,3,0.05,0.95,0.7264236885854625,7,2.0,1,2.0,1,2.0,1
9213,min_diffuse,10,30,3,3,0.05,0.95,0.9474889661579056,13,2.0,1,3.0,0,2.0,1
9214,min_diffuse,10,30,3,3,0.05,0.95,0.8963716807729077,9,2.0,1,2.0,1,2.0,1
9215,min_diffuse,10,30,3,3,0.05,0.95,0.9031074964408484,7,2.0,0,1.0,1,2.0,0
9216,min_diffuse,10,30,3,3,0.05,0.95,0.9446099225602772,39,4.0,1,4.0,1,4.0,1
9217,min_diffuse,10,30,3,3,0.05,0.95,0.9321227969300336,31,4.0,0,3.0,1,3.0,1
9218,min_diffuse,10,30,3,3,0.05,0.95,0.900158413948421,15,3.0,1,3.0,1,3.0,1
9219,min_diffuse,10,30,3,3,0.05,0.95,0.9434090089626808,22,4.0,1,4.0,1,4.0,1
9220,min_diffuse,10,30,3,3,0.05,0.95,0.8645347043607422,11,2.0,0,2.0,0,1.0,1
9221,min_diffuse,10,30,3,3,0.05,0.95,0.7624155739554835,2,1.0,1,1.0,1,2.0,0
9222,min_diffuse,10,30,3,3,0.05,0.95,0.7586424393705188,12,2.0,1,2.0,1,2.0,1
9223,min_diffuse,10,30,3,3,0.05,0.95,0.9381598082873088,12,3.0,1,3.0,1,3.0,1
9224,min_diffuse,10,30,3,3,0.05,0.95,0.8969811089602999,2,1.0,1,1.0,1,2.0,0
9225,min_diffuse,10,30,3,3,0.05,0.95,0.9027886713404928,24,3.0,1,3.0,1,3.0,1
9226,min_diffuse,10,30,3,3,0.05,0.95,0.6479130693086675,4,2.0,1,2.0,1,2.0,1
9227,min_diffuse,10,30,3,3,0.05,0.95,0.8845289980557987,4,2.0,0,1.0,1,2.0,0
9228,min_diffuse,10,30,3,3,0.05,0.95,0.8534726498389459,8,2.0,1,2.0,1,2.0,1
9229,min_diffuse,10,30,3,3,0.05,0.95,0.932307139448844,9,2.0,1,2.0,1,2.0,1
9230,min_diffuse,10,30,3,3,0.05,0.95,0.8627102389299891,15,3.0,1,3.0,1,3.0,1
9231,min_diffuse,10,30,3,3,0.05,0.95,0.9091962965238204,10,2.0,1,2.0,1,2.0,1
9232,min_diffuse,10,30,3,3,0.05,0.95,0.9186909527933554,20,3.0,1,3.0,1,3.0,1
9233,min_diffuse,10,30,3,3,0.05,0.95,0.6445289273221771,7,2.0,1,2.0,1,2.0,1
9234,min_diffuse,10,30,3,3,0.05,0.95,0.9201746081887616,24,3.0,0,2.0,1,2.0,1
9235,min_diffuse,10,30,3,3,0.05,0.95,0.8802822616352326,4,2.0,1,2.0,1,2.0,1
9236,min_diffuse,10,30,3,3,0.05,0.95,0.8616715040812134,9,2.0,1,2.0,1,2.0,1
9237,min_diffuse,10,30,3,3,0.05,0.95,0.8821519050894374,8,2.0,1,2.0,1,2.0,1
9238,min_diffuse,10,30,3,3,0.05,0.95,0.9085470299446998,8,2.0,1,2.0,1,2.0,1
9239,min_diffuse,10,30,3,3,0.05,0.95,0.9011960306017216,24,3.0,0,2.0,1,3.0,0
9240,min_diffuse,10,30,3,3,0.05,0.95,0.921326841852372,29,4.0,0,3.0,1,3.0,1
9241,min_diffuse,10,30,3,3,0.05,0.95,0.93569609813317,20,3.0,1,3.0,1,3.0,1
9242,min_diffuse,10,30,3,3,0.05,0.95,0.8846007402714219,3,1.0,1,2.0,0,2.0,0
9243,min_diffuse,10,30,3,3,0.05,0.95,0.8403608002803478,12,2.0,1,2.0,1,2.0,1
9244,min_diffuse,10,30,3,3,0.05,0.95,0.9089482208043131,10,2.0,1,2.0,1,2.0,1
9245,min_diffuse,10,30,3,3,0.05,0.95,0.6595918875411072,7,2.0,1,2.0,1,2.0,1
9246,min_diffuse,10,30,3,3,0.05,0.95,0.8944312054488363,5,2.0,1,2.0,1,2.0,1
9247,min_diffuse,10,30,3,3,0.05,0.95,0.8964347470784866,13,2.0,1,2.0,1,2.0,1
9248,min_diffuse,10,30,3,3,0.05,0.95,0.8692512217434902,8,2.0,1,2.0,1,2.0,1
9249,min_diffuse,10,30,3,3,0.05,0.95,0.7240214823055166,6,2.0,1,2.0,1,2.0,1
9250,min_diffuse,10,30,3,3,0.05,0.95,0.8208764264113848,4,2.0,1,2.0,1,2.0,1
9251,min_diffuse,10,30,3,3,0.05,0.95,0.8183655516914221,11,2.0,1,2.0,1,2.0,1
9252,min_diffuse,10,30,3,3,0.05,0.95,0.9120056283352872,10,2.0,0,2.0,0,1.0,1
9253,min_diffuse,10,30,3,3,0.05,0.95,0.6937178358026688,9,2.0,1,2.0,1,2.0,1
9254,min_diffuse,10,30,3,3,0.05,0.95,0.6824994595728776,10,2.0,1,2.0,1,2.0,1
9255,min_diffuse,10,30,3,3,0.05,0.95,0.9186864780239324,12,2.0,1,2.0,1,2.0,1
9256,min_diffuse,10,30,3,3,0.05,0.95,0.8551397319973624,13,2.0,1,3.0,0,3.0,0
9257,min_diffuse,10,30,3,3,0.05,0.95,0.8297885801396079,19,3.0,1,3.0,1,3.0,1
9258,min_diffuse,10,30,3,3,0.05,0.95,0.804522094041589,8,2.0,1,2.0,1,2.0,1
9259,min_diffuse,10,30,3,3,0.05,0.95,0.7917411857528585,10,2.0,1,2.0,1,2.0,1
9260,min_diffuse,10,30,3,3,0.05,0.95,0.9032651744330092,14,3.0,1,3.0,1,3.0,1
9261,min_diffuse,10,30,3,3,0.05,0.95,0.6737846969007962,6,2.0,1,2.0,1,2.0,1
9262,min_diffuse,10,30,3,3,0.05,0.95,0.8300034508240917,4,2.0,1,2.0,1,2.0,1
9263,min_diffuse,10,30,3,3,0.05,0.95,0.7001091819085787,4,2.0,1,2.0,1,2.0,1
9264,min_diffuse,10,30,3,3,0.05,0.95,0.9499384234648602,30,5.0,0,4.0,1,4.0,1
9265,min_diffuse,10,30,3,3,0.05,0.95,0.9380845094567648,23,3.0,1,4.0,0,3.0,1
9266,min_diffuse,10,30,3,3,0.05,0.95,0.948620062406548,21,3.0,0,2.0,1,3.0,0
9267,min_diffuse,10,30,3,3,0.05,0.95,0.9495677149976768,7,2.0,1,2.0,1,2.0,1
9268,min_diffuse,10,30,3,3,0.05,0.95,0.9443835604260936,12,2.0,1,2.0,1,2.0,1
9269,min_diffuse,10,30,3,3,0.05,0.95,0.9001892525273458,17,3.0,1,3.0,1,3.0,1
9270,min_diffuse,10,30,3,3,0.05,0.95,0.9084124626693264,11,2.0,1,2.0,1,2.0,1
9271,min_diffuse,10,30,3,3,0.05,0.95,0.9185287816475842,32,3.0,1,3.0,1,3.0,1
9272,min_diffuse,10,30,3,3,0.05,0.95,0.9480952020422594,24,3.0,0,3.0,0,2.0,1
9273,min_diffuse,10,30,3,3,0.05,0.95,0.8592434278952508,15,2.0,1,2.0,1,2.0,1
9274,min_diffuse,10,30,3,3,0.05,0.95,0.9326832892564064,9,2.0,1,2.0,1,2.0,1
9275,min_diffuse,10,30,3,3,0.05,0.95,0.7523448412375944,3,1.0,1,2.0,0,2.0,0
9276,min_diffuse,10,30,3,3,0.05,0.95,0.946904048775556,26,2.0,1,2.0,1,2.0,1
9277,min_diffuse,10,30,3,3,0.05,0.95,0.900733345421256,11,2.0,1,2.0,1,2.0,1
9278,min_diffuse,10,30,3,3,0.05,0.95,0.9269852542114064,21,4.0,1,4.0,1,4.0,1
9279,min_diffuse,10,30,3,3,0.05,0.95,0.8271904116417559,8,2.0,1,2.0,1,2.0,1
9280,min_diffuse,10,30,3,3,0.05,0.95,0.9219044189101556,16,3.0,0,2.0,1,3.0,0
9281,min_diffuse,10,30,3,3,0.05,0.95,0.7669423643349603,3,1.0,1,1.0,1,1.0,1
9282,min_diffuse,10,30,3,3,0.05,0.95,0.7719216748715634,6,2.0,1,2.0,1,2.0,1
9283,min_diffuse,10,30,3,3,0.05,0.95,0.9411422061717706,11,2.0,1,2.0,1,2.0,1
9284,min_diffuse,10,30,3,3,0.05,0.95,0.8239484760539578,13,2.0,1,2.0,1,2.0,1
9285,min_diffuse,10,30,3,3,0.05,0.95,0.8240112342269882,18,2.0,1,2.0,1,2.0,1
9286,min_diffuse,10,30,3,3,0.05,0.95,0.9100570352769448,7,2.0,0,1.0,1,2.0,0
9287,min_diffuse,10,30,3,3,0.05,0.95,0.9078206386453967,8,2.0,1,2.0,1,2.0,1
9288,min_diffuse,10,30,3,3,0.05,0.95,0.8848095399151676,9,2.0,1,2.0,1,2.0,1
9289,min_diffuse,10,30,3,3,0.05,0.95,0.9329682963410572,4,2.0,0,1.0,1,2.0,0
9290,min_diffuse,10,30,3,3,0.05,0.95,0.8973821190681371,25,3.0,1,3.0,1,3.0,1
9291,min_diffuse,10,30,3,3,0.05,0.95,0.9444289760295262,29,4.0,1,4.0,1,4.0,1
9292,min_diffuse,10,30,3,3,0.05,0.95,0.6496879661346325,5,2.0,0,1.0,1,1.0,1
9293,min_diffuse,10,30,3,3,0.05,0.95,0.93252079152705,23,3.0,0,2.0,1,2.0,1
9294,min_diffuse,10,30,3,3,0.05,0.95,0.7919695686358422,12,2.0,1,2.0,1,2.0,1
9295,min_diffuse,10,30,3,3,0.05,0.95,0.8235975291969897,4,2.0,1,2.0,1,2.0,1
9296,min_diffuse,10,30,3,3,0.05,0.95,0.9499446472886118,13,3.0,1,3.0,1,3.0,1
9297,min_diffuse,10,30,3,3,0.05,0.95,0.9116002789736102,5,2.0,1,2.0,1,2.0,1
9298,min_diffuse,10,30,3,3,0.05,0.95,0.8995540851749408,17,3.0,0,3.0,0,2.0,1
9299,min_diffuse,10,30,3,3,0.05,0.95,0.9024609948643608,11,2.0,1,2.0,1,2.0,1
9300,min_diffuse,10,30,3,3,0.05,0.95,0.9202225618371797,7,2.0,1,2.0,1,2.0,1
9301,min_diffuse,10,30,3,3,0.05,0.95,0.8296006829534422,6,2.0,1,2.0,1,2.0,1
9302,min_diffuse,10,30,3,3,0.05,0.95,0.860617663231097,5,2.0,1,2.0,1,2.0,1
9303,min_diffuse,10,30,3,3,0.05,0.95,0.9488606889480762,78,4.0,1,4.0,1,4.0,1
9304,min_diffuse,10,30,3,3,0.05,0.95,0.9058003458840812,3,1.0,1,2.0,0,2.0,0
9305,min_diffuse,10,30,3,3,0.05,0.95,0.8822441907585841,6,2.0,1,2.0,1,2.0,1
9306,min_diffuse,10,30,3,3,0.05,0.95,0.9374285969788752,38,3.0,1,3.0,1,3.0,1
9307,min_diffuse,10,30,3,3,0.05,0.95,0.9095605537124464,8,2.0,1,2.0,1,2.0,1
9308,min_diffuse,10,30,3,3,0.05,0.95,0.9337210998331914,30,4.0,0,4.0,0,3.0,1
9309,min_diffuse,10,30,3,3,0.05,0.95,0.9059145196499548,24,2.0,1,2.0,1,2.0,1
9310,min_diffuse,10,30,3,3,0.05,0.95,0.8951004614964398,30,3.0,0,3.0,0,2.0,1
9311,min_diffuse,10,30,3,3,0.05,0.95,0.7982018669116447,6,2.0,0,1.0,1,1.0,1
9312,min_diffuse,10,30,3,3,0.05,0.95,0.9407537537045436,11,2.0,0,2.0,0,1.0,1
9313,min_diffuse,10,30,3,3,0.05,0.95,0.797793457181946,5,2.0,0,1.0,1,2.0,0
9314,min_diffuse,10,30,3,3,0.05,0.95,0.6874449122718026,3,1.0,1,1.0,1,1.0,1
9315,min_diffuse,10,30,3,3,0.05,0.95,0.8868105250224155,32,3.0,0,3.0,0,2.0,1
9316,min_diffuse,10,30,3,3,0.05,0.95,0.9254978838505276,26,3.0,1,3.0,1,3.0,1
9317,min_diffuse,10,30,3,3,0.05,0.95,0.9120130341494171,10,2.0,1,2.0,1,2.0,1
9318,min_diffuse,10,30,3,3,0.05,0.95,0.9339799641904352,21,2.0,1,2.0,1,2.0,1
9319,min_diffuse,10,30,3,3,0.05,0.95,0.6275852957239152,2,1.0,1,1.0,1,1.0,1
9320,min_diffuse,10,30,3,3,0.05,0.95,0.8557930062118347,5,2.0,1,2.0,1,2.0,1
9321,min_diffuse,10,30,3,3,0.05,0.95,0.9279454512911652,5,2.0,0,1.0,1,2.0,0
9322,min_diffuse,10,30,3,3,0.05,0.95,0.9398455139028562,6,2.0,1,2.0,1,2.0,1
9323,min_diffuse,10,30,3,3,0.05,0.95,0.8765915676486322,9,2.0,1,2.0,1,2.0,1
9324,min_diffuse,10,30,3,3,0.05,0.95,0.93738693686121,11,2.0,1,2.0,1,3.0,0
9325,min_diffuse,10,30,3,3,0.05,0.95,0.9452211334485948,28,3.0,1,3.0,1,3.0,1
9326,min_diffuse,10,30,3,3,0.05,0.95,0.9348948508593168,11,2.0,1,2.0,1,3.0,0
9327,min_diffuse,10,30,3,3,0.05,0.95,0.7850298709562185,11,2.0,1,2.0,1,2.0,1
9328,min_diffuse,10,30,3,3,0.05,0.95,0.9030637290950012,14,3.0,0,2.0,1,2.0,1
9329,min_diffuse,10,30,3,3,0.05,0.95,0.9325362744676482,22,3.0,0,2.0,1,2.0,1
9330,min_diffuse,10,30,3,3,0.05,0.95,0.9448088801872522,21,3.0,1,3.0,1,3.0,1
9331,min_diffuse,10,30,3,3,0.05,0.95,0.930317521445006,7,2.0,1,2.0,1,2.0,1
9332,min_diffuse,10,30,3,3,0.05,0.95,0.934890412386457,36,3.0,1,3.0,1,4.0,0
9333,min_diffuse,10,30,3,3,0.05,0.95,0.9023423325019478,11,2.0,1,2.0,1,2.0,1
9334,min_diffuse,10,30,3,3,0.05,0.95,0.7940185407431669,6,2.0,1,2.0,1,2.0,1
9335,min_diffuse,10,30,3,3,0.05,0.95,0.9133639108292624,9,2.0,1,2.0,1,2.0,1
9336,min_diffuse,10,30,3,3,0.05,0.95,0.6316393800041386,3,1.0,1,2.0,0,2.0,0
9337,min_diffuse,10,30,3,3,0.05,0.95,0.9499958364484058,15,3.0,0,2.0,1,2.0,1
9338,min_diffuse,10,30,3,3,0.05,0.95,0.7358494797256288,2,1.0,1,1.0,1,1.0,1
9339,min_diffuse,10,30,3,3,0.05,0.95,0.9113414093720994,12,2.0,1,2.0,1,2.0,1
9340,min_diffuse,10,30,3,3,0.05,0.95,0.9326930454501046,7,2.0,1,2.0,1,2.0,1
9341,min_diffuse,10,30,3,3,0.05,0.95,0.7961208768237933,17,3.0,0,2.0,1,2.0,1
9342,min_diffuse,10,30,3,3,0.05,0.95,0.7934261472416325,10,2.0,1,2.0,1,2.0,1
9343,min_diffuse,10,30,3,3,0.05,0.95,0.828841727314257,8,2.0,0,2.0,0,1.0,1
9344,min_diffuse,10,30,3,3,0.05,0.95,0.8742491962408763,6,2.0,1,2.0,1,2.0,1
9345,min_diffuse,10,30,3,3,0.05,0.95,0.8841333105411019,19,3.0,1,3.0,1,3.0,1
9346,min_diffuse,10,30,3,3,0.05,0.95,0.7763829761101683,3,1.0,1,1.0,1,1.0,1
9347,min_diffuse,10,30,3,3,0.05,0.95,0.916799950453602,11,3.0,1,3.0,1,3.0,1
9348,min_diffuse,10,30,3,3,0.05,0.95,0.9353412853827188,8,2.0,1,2.0,1,2.0,1
9349,min_diffuse,10,30,3,3,0.05,0.95,0.824438256022595,9,2.0,1,2.0,1,2.0,1
9350,min_diffuse,10,30,3,3,0.05,0.95,0.8147965706405188,3,1.0,1,1.0,1,2.0,0
9351,min_diffuse,10,30,3,3,0.05,0.95,0.8919234479532516,17,2.0,1,2.0,1,2.0,1
9352,min_diffuse,10,30,3,3,0.05,0.95,0.8459176836604648,11,3.0,0,2.0,1,2.0,1
9353,min_diffuse,10,30,3,3,0.05,0.95,0.9056439038712693,4,2.0,1,2.0,1,2.0,1
9354,min_diffuse,10,30,3,3,0.05,0.95,0.902609148242736,6,2.0,0,2.0,0,1.0,1
9355,min_diffuse,10,30,3,3,0.05,0.95,0.9358856599464176,24,3.0,1,3.0,1,3.0,1
9356,min_diffuse,10,30,3,3,0.05,0.95,0.94083970619398,12,2.0,1,2.0,1,2.0,1
9357,min_diffuse,10,30,3,3,0.05,0.95,0.8325591171064596,6,2.0,1,2.0,1,2.0,1
9358,min_diffuse,10,30,3,3,0.05,0.95,0.7903005289610898,4,2.0,0,1.0,1,1.0,1
9359,min_diffuse,10,30,3,3,0.05,0.95,0.759259074714094,7,2.0,1,2.0,1,2.0,1
9360,min_diffuse,10,30,3,3,0.05,0.95,0.7404511615701782,5,2.0,1,2.0,1,2.0,1
9361,min_diffuse,10,30,3,3,0.05,0.95,0.9127545684447512,12,2.0,1,2.0,1,2.0,1
9362,min_diffuse,10,30,3,3,0.05,0.95,0.9327601393877964,11,2.0,1,2.0,1,2.0,1
9363,min_diffuse,10,30,3,3,0.05,0.95,0.7447020312631579,7,2.0,1,2.0,1,2.0,1
9364,min_diffuse,10,30,3,3,0.05,0.95,0.8490475044056056,13,2.0,1,2.0,1,2.0,1
9365,min_diffuse,10,30,3,3,0.05,0.95,0.7954691968791404,2,1.0,1,1.0,1,1.0,1
9366,min_diffuse,10,30,3,3,0.05,0.95,0.8855622435381366,8,2.0,0,2.0,0,1.0,1
9367,min_diffuse,10,30,3,3,0.05,0.95,0.8422247658198447,6,2.0,1,2.0,1,2.0,1
9368,min_diffuse,10,30,3,3,0.05,0.95,0.9196185555147224,19,3.0,0,2.0,1,3.0,0
9369,min_diffuse,10,30,3,3,0.05,0.95,0.8321031746345108,11,2.0,1,2.0,1,2.0,1
9370,min_diffuse,10,30,3,3,0.05,0.95,0.8580640969613861,11,2.0,1,2.0,1,2.0,1
9371,min_diffuse,10,30,3,3,0.05,0.95,0.7549473426684888,4,2.0,1,2.0,1,2.0,1
9372,min_diffuse,10,30,3,3,0.05,0.95,0.9240209997443544,11,2.0,1,2.0,1,2.0,1
9373,min_diffuse,10,30,3,3,0.05,0.95,0.8639704173672983,10,2.0,1,2.0,1,2.0,1
9374,min_diffuse,10,30,3,3,0.05,0.95,0.865867514894458,13,3.0,0,2.0,1,2.0,1
9375,min_diffuse,10,30,3,3,0.05,0.95,0.9108418163261676,9,2.0,1,2.0,1,2.0,1
9376,min_diffuse,10,30,3,3,0.05,0.95,0.7776407178770176,7,2.0,1,2.0,1,2.0,1
9377,min_diffuse,10,30,3,3,0.05,0.95,0.7952106252016008,4,2.0,1,2.0,1,2.0,1
9378,min_diffuse,10,30,3,3,0.05,0.95,0.8959687550861208,14,3.0,0,2.0,1,2.0,1
9379,min_diffuse,10,30,3,3,0.05,0.95,0.8292775122054726,8,2.0,1,2.0,1,2.0,1
9380,min_diffuse,10,30,3,3,0.05,0.95,0.921154261021518,11,3.0,0,2.0,1,2.0,1
9381,min_diffuse,10,30,3,3,0.05,0.95,0.8518114902318854,6,2.0,0,1.0,1,1.0,1
9382,min_diffuse,10,30,3,3,0.05,0.95,0.8975305671181935,20,2.0,1,2.0,1,2.0,1
9383,min_diffuse,10,30,3,3,0.05,0.95,0.8791717763586804,23,2.0,1,2.0,1,2.0,1
9384,min_diffuse,10,30,3,3,0.05,0.95,0.8697588806020765,7,2.0,1,2.0,1,2.0,1
9385,min_diffuse,10,30,3,3,0.05,0.95,0.9443565221913724,28,3.0,1,3.0,1,3.0,1
9386,min_diffuse,10,30,3,3,0.05,0.95,0.8992277181477436,14,3.0,0,2.0,1,2.0,1
9387,min_diffuse,10,30,3,3,0.05,0.95,0.7821157447701894,5,2.0,1,2.0,1,2.0,1
9388,min_diffuse,10,30,3,3,0.05,0.95,0.8112658747229431,3,1.0,1,1.0,1,1.0,1
9389,min_diffuse,10,30,3,3,0.05,0.95,0.9426621657787928,36,3.0,1,3.0,1,3.0,1
9390,min_diffuse,10,30,3,3,0.05,0.95,0.8775649737493518,7,2.0,1,2.0,1,2.0,1
9391,min_diffuse,10,30,3,3,0.05,0.95,0.8811998478225332,8,2.0,1,2.0,1,2.0,1
9392,min_diffuse,10,30,3,3,0.05,0.95,0.8647919420110995,3,1.0,1,1.0,1,2.0,0
9393,min_diffuse,10,30,3,3,0.05,0.95,0.9468021489618496,19,3.0,1,3.0,1,3.0,1
9394,min_diffuse,10,30,3,3,0.05,0.95,0.8971918460171326,7,2.0,1,2.0,1,2.0,1
9395,min_diffuse,10,30,3,3,0.05,0.95,0.932232646076272,29,3.0,0,2.0,1,2.0,1
9396,min_diffuse,10,30,3,3,0.05,0.95,0.928776827158136,12,2.0,1,3.0,0,3.0,0
9397,min_diffuse,10,30,3,3,0.05,0.95,0.9444259482711658,22,3.0,1,3.0,1,3.0,1
9398,min_diffuse,10,30,3,3,0.05,0.95,0.9242727893316808,13,2.0,1,2.0,1,2.0,1
9399,min_diffuse,10,30,3,3,0.05,0.95,0.8727723783637442,17,2.0,1,2.0,1,2.0,1
9400,min_diffuse,10,30,3,3,0.05,0.95,0.8985098398308232,12,2.0,1,2.0,1,2.0,1
9401,min_diffuse,10,30,3,3,0.05,0.95,0.8858171250874984,10,2.0,1,2.0,1,2.0,1
9402,min_diffuse,10,30,3,3,0.05,0.95,0.8952407656342053,8,2.0,1,2.0,1,2.0,1
9403,min_diffuse,10,30,3,3,0.05,0.95,0.8899458390067244,11,2.0,1,2.0,1,3.0,0
9404,min_diffuse,10,30,3,3,0.05,0.95,0.7994941596073651,8,2.0,1,2.0,1,2.0,1
9405,min_diffuse,10,30,3,3,0.05,0.95,0.915802268853458,26,3.0,1,3.0,1,3.0,1
9406,min_diffuse,10,30,3,3,0.05,0.95,0.8310054414672104,10,2.0,1,2.0,1,2.0,1
9407,min_diffuse,10,30,3,3,0.05,0.95,0.6950434780325423,3,1.0,1,1.0,1,1.0,1
9408,min_diffuse,10,30,3,3,0.05,0.95,0.8742689250422895,7,2.0,1,2.0,1,2.0,1
9409,min_diffuse,10,30,3,3,0.05,0.95,0.9325706484310422,12,2.0,1,2.0,1,2.0,1
9410,min_diffuse,10,30,3,3,0.05,0.95,0.7417163537291379,7,2.0,1,2.0,1,2.0,1
9411,min_diffuse,10,30,3,3,0.05,0.95,0.867635693873513,15,2.0,1,2.0,1,3.0,0
9412,min_diffuse,10,30,3,3,0.05,0.95,0.8306189333864459,8,2.0,1,2.0,1,2.0,1
9413,min_diffuse,10,30,3,3,0.05,0.95,0.9173572595816896,4,2.0,1,2.0,1,2.0,1
9414,min_diffuse,10,30,3,3,0.05,0.95,0.940503813113412,15,3.0,1,3.0,1,3.0,1
9415,min_diffuse,10,30,3,3,0.05,0.95,0.922529256797574,18,3.0,0,3.0,0,2.0,1
9416,min_diffuse,10,30,3,3,0.05,0.95,0.9294676154401732,6,2.0,1,2.0,1,2.0,1
9417,min_diffuse,10,30,3,3,0.05,0.95,0.8627597398567927,7,2.0,1,2.0,1,2.0,1
9418,min_diffuse,10,30,3,3,0.05,0.95,0.9415842685514896,37,3.0,1,3.0,1,3.0,1
9419,min_diffuse,10,30,3,3,0.05,0.95,0.866513557067219,17,2.0,1,2.0,1,2.0,1
9420,min_diffuse,10,30,3,3,0.05,0.95,0.8587306827850917,10,2.0,1,2.0,1,2.0,1
9421,min_diffuse,10,30,3,3,0.05,0.95,0.797804520488869,10,2.0,1,2.0,1,2.0,1
9422,min_diffuse,10,30,3,3,0.05,0.95,0.8394371106702369,17,2.0,1,2.0,1,2.0,1
9423,min_diffuse,10,30,3,3,0.05,0.95,0.7653680734866045,4,2.0,0,1.0,1,1.0,1
9424,min_diffuse,10,30,3,3,0.05,0.95,0.9375000020021884,20,3.0,1,3.0,1,4.0,0
9425,min_diffuse,10,30,3,3,0.05,0.95,0.8191476751244784,7,2.0,1,2.0,1,2.0,1
9426,min_diffuse,10,30,3,3,0.05,0.95,0.6989621382643844,10,2.0,1,2.0,1,2.0,1
9427,min_diffuse,10,30,3,3,0.05,0.95,0.8668998801529874,18,3.0,0,2.0,1,2.0,1
9428,min_diffuse,10,30,3,3,0.05,0.95,0.8493164751548997,2,1.0,1,1.0,1,1.0,1
9429,min_diffuse,10,30,3,3,0.05,0.95,0.9315768357979805,14,2.0,1,2.0,1,2.0,1
9430,min_diffuse,10,30,3,3,0.05,0.95,0.858173513509838,11,3.0,1,3.0,1,3.0,1
9431,min_diffuse,10,30,3,3,0.05,0.95,0.6740791159324453,4,2.0,0,1.0,1,1.0,1
9432,min_diffuse,10,30,3,3,0.05,0.95,0.8934892096168355,12,2.0,1,2.0,1,2.0,1
9433,min_diffuse,10,30,3,3,0.05,0.95,0.789750540398827,4,2.0,0,1.0,1,1.0,1
9434,min_diffuse,10,30,3,3,0.05,0.95,0.946095721562258,39,3.0,1,3.0,1,4.0,0
9435,min_diffuse,10,30,3,3,0.05,0.95,0.9140936258037616,4,2.0,1,2.0,1,2.0,1
9436,min_diffuse,10,30,3,3,0.05,0.95,0.9251679722666908,21,3.0,0,2.0,1,3.0,0
9437,min_diffuse,10,30,3,3,0.05,0.95,0.8896146001231581,7,2.0,1,2.0,1,2.0,1
9438,min_diffuse,10,30,3,3,0.05,0.95,0.7870507412655022,3,1.0,1,1.0,1,1.0,1
9439,min_diffuse,10,30,3,3,0.05,0.95,0.8534676692004134,10,2.0,1,2.0,1,2.0,1
9440,min_diffuse,10,30,3,3,0.05,0.95,0.7756995795968846,5,2.0,0,1.0,1,1.0,1
9441,min_diffuse,10,30,3,3,0.05,0.95,0.9414563020289476,17,3.0,1,3.0,1,3.0,1
9442,min_diffuse,10,30,3,3,0.05,0.95,0.9191564756691444,2,1.0,1,1.0,1,2.0,0
9443,min_diffuse,10,30,3,3,0.05,0.95,0.9325619797890136,14,3.0,0,2.0,1,3.0,0
9444,min_diffuse,10,30,3,3,0.05,0.95,0.8026016568179343,6,2.0,1,2.0,1,2.0,1
9445,min_diffuse,10,30,3,3,0.05,0.95,0.8233482386997374,6,2.0,1,2.0,1,2.0,1
9446,min_diffuse,10,30,3,3,0.05,0.95,0.8758635142920967,9,2.0,1,2.0,1,2.0,1
9447,min_diffuse,10,30,3,3,0.05,0.95,0.8885447945303689,5,2.0,1,2.0,1,2.0,1
9448,min_diffuse,10,30,3,3,0.05,0.95,0.9372502641270204,32,3.0,1,3.0,1,3.0,1
9449,min_diffuse,10,30,3,3,0.05,0.95,0.8763760545730072,5,2.0,1,2.0,1,2.0,1
9450,min_diffuse,10,30,3,3,0.05,0.95,0.8936028731245053,8,2.0,1,2.0,1,2.0,1
9451,min_diffuse,10,30,3,3,0.05,0.95,0.898023128386817,22,4.0,0,3.0,1,3.0,1
9452,min_diffuse,10,30,3,3,0.05,0.95,0.8907702445389429,4,2.0,1,2.0,1,2.0,1
9453,min_diffuse,10,30,3,3,0.05,0.95,0.8287515240747901,7,2.0,1,2.0,1,2.0,1
9454,min_diffuse,10,30,3,3,0.05,0.95,0.8253429578824908,8,2.0,1,2.0,1,2.0,1
9455,min_diffuse,10,30,3,3,0.05,0.95,0.8480848604876227,13,2.0,1,2.0,1,2.0,1
9456,min_diffuse,10,30,3,3,0.05,0.95,0.7297538721375636,4,2.0,1,2.0,1,2.0,1
9457,min_diffuse,10,30,3,3,0.05,0.95,0.9469986545448518,23,3.0,0,3.0,0,2.0,1
9458,min_diffuse,10,30,3,3,0.05,0.95,0.9318797048587742,36,3.0,1,3.0,1,3.0,1
9459,min_diffuse,10,30,3,3,0.05,0.95,0.9275290280269048,18,2.0,1,2.0,1,3.0,0
9460,min_diffuse,10,30,3,3,0.05,0.95,0.920409592583724,15,3.0,0,2.0,1,2.0,1
9461,min_diffuse,10,30,3,3,0.05,0.95,0.9452862510332218,6,2.0,1,2.0,1,2.0,1
9462,min_diffuse,10,30,3,3,0.05,0.95,0.901200613395806,17,3.0,1,3.0,1,3.0,1
9463,min_diffuse,10,30,3,3,0.05,0.95,0.934050155897698,45,5.0,0,4.0,1,5.0,0
9464,min_diffuse,10,30,3,3,0.05,0.95,0.9003336250133833,6,2.0,1,2.0,1,2.0,1
9465,min_diffuse,10,30,3,3,0.05,0.95,0.9135640740066396,30,4.0,0,3.0,1,3.0,1
9466,min_diffuse,10,30,3,3,0.05,0.95,0.9009394758370972,30,3.0,0,3.0,0,2.0,1
9467,min_diffuse,10,30,3,3,0.05,0.95,0.7358450313421494,14,3.0,0,2.0,1,2.0,1
9468,min_diffuse,10,30,3,3,0.05,0.95,0.933523421894711,11,2.0,1,2.0,1,3.0,0
9469,min_diffuse,10,30,3,3,0.05,0.95,0.8490251923981302,13,2.0,1,2.0,1,2.0,1
9470,min_diffuse,10,30,3,3,0.05,0.95,0.9344712481838768,17,3.0,1,3.0,1,3.0,1
9471,min_diffuse,10,30,3,3,0.05,0.95,0.5448955224524633,3,1.0,1,1.0,1,1.0,1
9472,min_diffuse,10,30,3,3,0.05,0.95,0.8378040794186089,6,2.0,1,2.0,1,2.0,1
9473,min_diffuse,10,30,3,3,0.05,0.95,0.805602548082324,14,2.0,1,2.0,1,2.0,1
9474,min_diffuse,10,30,3,3,0.05,0.95,0.8363602669921577,4,2.0,1,2.0,1,2.0,1
9475,min_diffuse,10,30,3,3,0.05,0.95,0.8941425750524553,3,1.0,1,1.0,1,2.0,0
9476,min_diffuse,10,30,3,3,0.05,0.95,0.9229143629830548,41,3.0,1,3.0,1,3.0,1
9477,min_diffuse,10,30,3,3,0.05,0.95,0.8265713383944252,6,2.0,1,2.0,1,2.0,1
9478,min_diffuse,10,30,3,3,0.05,0.95,0.8139271382662545,3,1.0,1,1.0,1,1.0,1
9479,min_diffuse,10,30,3,3,0.05,0.95,0.9495363624738924,61,5.0,0,5.0,0,4.0,1
9480,min_diffuse,10,30,3,3,0.05,0.95,0.854521414824625,33,3.0,1,3.0,1,3.0,1
9481,min_diffuse,10,30,3,3,0.05,0.95,0.807079613292687,2,1.0,1,1.0,1,1.0,1
9482,min_diffuse,10,30,3,3,0.05,0.95,0.9244431464288222,31,2.0,1,2.0,1,2.0,1
9483,min_diffuse,10,30,3,3,0.05,0.95,0.90902796444849,7,2.0,1,2.0,1,2.0,1
9484,min_diffuse,10,30,3,3,0.05,0.95,0.8997692644637103,14,2.0,1,2.0,1,2.0,1
9485,min_diffuse,10,30,3,3,0.05,0.95,0.9150478776799036,5,2.0,1,2.0,1,2.0,1
9486,min_diffuse,10,30,3,3,0.05,0.95,0.9019984676390124,5,2.0,0,1.0,1,2.0,0
9487,min_diffuse,10,30,3,3,0.05,0.95,0.853485320087388,19,3.0,1,3.0,1,3.0,1
9488,min_diffuse,10,30,3,3,0.05,0.95,0.8989310017896064,15,2.0,1,2.0,1,2.0,1
9489,min_diffuse,10,30,3,3,0.05,0.95,0.944596199550885,20,3.0,0,2.0,1,2.0,1
9490,min_diffuse,10,30,3,3,0.05,0.95,0.8380108019451622,6,2.0,1,2.0,1,2.0,1
9491,min_diffuse,10,30,3,3,0.05,0.95,0.9189370377852688,21,3.0,1,3.0,1,3.0,1
9492,min_diffuse,10,30,3,3,0.05,0.95,0.9472166399151606,11,2.0,1,2.0,1,3.0,0
9493,min_diffuse,10,30,3,3,0.05,0.95,0.9460378788122854,31,3.0,0,2.0,1,3.0,0
9494,min_diffuse,10,30,3,3,0.05,0.95,0.857695905051292,6,2.0,1,2.0,1,2.0,1
9495,min_diffuse,10,30,3,3,0.05,0.95,0.7754882167664378,11,2.0,1,2.0,1,2.0,1
9496,min_diffuse,10,30,3,3,0.05,0.95,0.8837482750279972,5,2.0,0,1.0,1,2.0,0
9497,min_diffuse,10,30,3,3,0.05,0.95,0.9459303154062106,6,2.0,1,2.0,1,2.0,1
9498,min_diffuse,10,30,3,3,0.05,0.95,0.8938489992221117,12,3.0,0,2.0,1,2.0,1
9499,min_diffuse,10,30,3,3,0.05,0.95,0.9253503586728284,9,2.0,1,2.0,1,2.0,1
9500,min_diffuse,10,30,3,3,0.05,0.95,0.91989110695463,14,3.0,0,2.0,1,3.0,0
9501,min_diffuse,10,30,3,3,0.05,0.95,0.8857076452162991,8,2.0,1,2.0,1,2.0,1
9502,min_diffuse,10,30,3,3,0.05,0.95,0.697872654841349,4,2.0,0,1.0,1,1.0,1
9503,min_diffuse,10,30,3,3,0.05,0.95,0.8854267807209474,9,2.0,1,2.0,1,2.0,1
9504,min_diffuse,10,30,3,3,0.05,0.95,0.8621396747757225,10,2.0,1,2.0,1,2.0,1
9505,min_diffuse,10,30,3,3,0.05,0.95,0.8081136499489316,5,2.0,1,2.0,1,2.0,1
9506,min_diffuse,10,30,3,3,0.05,0.95,0.9118606157532734,12,2.0,1,2.0,1,3.0,0
9507,min_diffuse,10,30,3,3,0.05,0.95,0.9412345397127788,19,3.0,1,3.0,1,3.0,1
9508,min_diffuse,10,30,3,3,0.05,0.95,0.9011680239160668,4,2.0,0,1.0,1,2.0,0
9509,min_diffuse,10,30,3,3,0.05,0.95,0.6716930883842307,6,2.0,1,2.0,1,2.0,1
9510,min_diffuse,10,30,3,3,0.05,0.95,0.874931348584685,9,2.0,1,2.0,1,2.0,1
9511,min_diffuse,10,30,3,3,0.05,0.95,0.9002273448692223,7,2.0,1,2.0,1,2.0,1
9512,min_diffuse,10,30,3,3,0.05,0.95,0.7764150331654239,6,2.0,0,2.0,0,1.0,1
9513,min_diffuse,10,30,3,3,0.05,0.95,0.8955866292202032,7,2.0,1,2.0,1,2.0,1
9514,min_diffuse,10,30,3,3,0.05,0.95,0.9434864104506748,14,3.0,0,2.0,1,2.0,1
9515,min_diffuse,10,30,3,3,0.05,0.95,0.922298260269708,15,3.0,0,2.0,1,3.0,0
9516,min_diffuse,10,30,3,3,0.05,0.95,0.7834528874239898,7,2.0,1,2.0,1,2.0,1
9517,min_diffuse,10,30,3,3,0.05,0.95,0.8754527925000551,17,2.0,1,2.0,1,2.0,1
9518,min_diffuse,10,30,3,3,0.05,0.95,0.8449797284233076,7,2.0,1,2.0,1,2.0,1
9519,min_diffuse,10,30,3,3,0.05,0.95,0.8656706885698893,11,2.0,1,2.0,1,2.0,1
9520,min_diffuse,10,30,3,3,0.05,0.95,0.8105017893343875,7,2.0,1,2.0,1,2.0,1
9521,min_diffuse,10,30,3,3,0.05,0.95,0.8819003432544439,21,3.0,0,2.0,1,2.0,1
9522,min_diffuse,10,30,3,3,0.05,0.95,0.7200187381150422,3,1.0,1,2.0,0,2.0,0
9523,min_diffuse,10,30,3,3,0.05,0.95,0.925054861507869,22,3.0,1,3.0,1,3.0,1
9524,min_diffuse,10,30,3,3,0.05,0.95,0.5930285926202089,2,1.0,1,1.0,1,2.0,0
9525,min_diffuse,10,30,3,3,0.05,0.95,0.9202439992266772,14,3.0,1,3.0,1,3.0,1
9526,min_diffuse,10,30,3,3,0.05,0.95,0.929996266929773,47,5.0,0,5.0,0,4.0,1
9527,min_diffuse,10,30,3,3,0.05,0.95,0.942880004303375,36,3.0,1,3.0,1,3.0,1
9528,min_diffuse,10,30,3,3,0.05,0.95,0.9203865520284172,7,2.0,1,2.0,1,2.0,1
9529,min_diffuse,10,30,3,3,0.05,0.95,0.9118439341521356,20,3.0,0,3.0,0,2.0,1
9530,min_diffuse,10,30,3,3,0.05,0.95,0.7333203308441689,5,2.0,0,2.0,0,1.0,1
9531,min_diffuse,10,30,3,3,0.05,0.95,0.8259942913917728,18,3.0,0,3.0,0,2.0,1
9532,min_diffuse,10,30,3,3,0.05,0.95,0.8156510254332819,9,2.0,1,2.0,1,2.0,1
9533,min_diffuse,10,30,3,3,0.05,0.95,0.8034987577629439,8,2.0,1,2.0,1,2.0,1
9534,min_diffuse,10,30,3,3,0.05,0.95,0.9343076482360873,25,2.0,1,2.0,1,2.0,1
9535,min_diffuse,10,30,3,3,0.05,0.95,0.8925235032913457,20,3.0,0,2.0,1,3.0,0
9536,min_diffuse,10,30,3,3,0.05,0.95,0.8398762174055053,7,2.0,1,2.0,1,2.0,1
9537,min_diffuse,10,30,3,3,0.05,0.95,0.941072354309892,4,2.0,1,2.0,1,2.0,1
9538,min_diffuse,10,30,3,3,0.05,0.95,0.8556082665780654,4,2.0,1,2.0,1,2.0,1
9539,min_diffuse,10,30,3,3,0.05,0.95,0.795137833612218,11,2.0,1,2.0,1,2.0,1
9540,min_diffuse,10,30,3,3,0.05,0.95,0.8450188603327522,4,2.0,0,1.0,1,2.0,0
9541,min_diffuse,10,30,3,3,0.05,0.95,0.9202706637703264,15,3.0,0,2.0,1,2.0,1
9542,min_diffuse,10,30,3,3,0.05,0.95,0.9190491045541012,25,3.0,0,3.0,0,2.0,1
9543,min_diffuse,10,30,3,3,0.05,0.95,0.9016201807329084,16,3.0,0,2.0,1,3.0,0
9544,min_diffuse,10,30,3,3,0.05,0.95,0.9453593054608544,10,2.0,1,2.0,1,2.0,1
9545,min_diffuse,10,30,3,3,0.05,0.95,0.9178492221100572,21,3.0,0,3.0,0,2.0,1
9546,min_diffuse,10,30,3,3,0.05,0.95,0.7640486660616647,10,2.0,1,2.0,1,2.0,1
9547,min_diffuse,10,30,3,3,0.05,0.95,0.8035405299004029,5,2.0,0,2.0,0,1.0,1
9548,min_diffuse,10,30,3,3,0.05,0.95,0.8678906788364122,7,2.0,1,2.0,1,2.0,1
9549,min_diffuse,10,30,3,3,0.05,0.95,0.8255963392625078,8,2.0,1,2.0,1,2.0,1
9550,min_diffuse,10,30,3,3,0.05,0.95,0.946388054533427,8,2.0,1,2.0,1,2.0,1
9551,min_diffuse,10,30,3,3,0.05,0.95,0.886116023022931,8,2.0,0,2.0,0,1.0,1
9552,min_diffuse,10,30,3,3,0.05,0.95,0.7804935093267381,7,2.0,1,2.0,1,2.0,1
9553,min_diffuse,10,30,3,3,0.05,0.95,0.9350911409827914,26,2.0,1,2.0,1,2.0,1
9554,min_diffuse,10,30,3,3,0.05,0.95,0.9054576065152634,10,2.0,1,2.0,1,2.0,1
9555,min_diffuse,10,30,3,3,0.05,0.95,0.6332340971980606,4,2.0,0,1.0,1,1.0,1
9556,min_diffuse,10,30,3,3,0.05,0.95,0.7400415361183272,3,1.0,1,2.0,0,2.0,0
9557,min_diffuse,10,30,3,3,0.05,0.95,0.8084265053454422,5,2.0,1,2.0,1,2.0,1
9558,min_diffuse,10,30,3,3,0.05,0.95,0.8406609234340797,8,2.0,1,2.0,1,2.0,1
9559,min_diffuse,10,30,3,3,0.05,0.95,0.8851805342038421,9,2.0,1,2.0,1,2.0,1
9560,min_diffuse,10,30,3,3,0.05,0.95,0.9351174280477592,8,2.0,1,2.0,1,2.0,1
9561,min_diffuse,10,30,3,3,0.05,0.95,0.872855528095461,10,2.0,1,2.0,1,2.0,1
9562,min_diffuse,10,30,3,3,0.05,0.95,0.7792204218249987,3,1.0,1,2.0,0,2.0,0
9563,min_diffuse,10,30,3,3,0.05,0.95,0.8806267925966886,7,2.0,1,2.0,1,2.0,1
9564,min_diffuse,10,30,3,3,0.05,0.95,0.9370874737028037,11,2.0,1,2.0,1,2.0,1
9565,min_diffuse,10,30,3,3,0.05,0.95,0.8383477382110708,4,2.0,1,2.0,1,2.0,1
9566,min_diffuse,10,30,3,3,0.05,0.95,0.8402616321192617,17,2.0,1,2.0,1,2.0,1
9567,min_diffuse,10,30,3,3,0.05,0.95,0.8969767617450424,9,2.0,1,2.0,1,2.0,1
9568,min_diffuse,10,30,3,3,0.05,0.95,0.9377264447979852,9,2.0,1,2.0,1,3.0,0
9569,min_diffuse,10,30,3,3,0.05,0.95,0.8674742099621812,15,3.0,0,2.0,1,2.0,1
9570,min_diffuse,10,30,3,3,0.05,0.95,0.939322299361827,16,3.0,0,2.0,1,3.0,0
9571,min_diffuse,10,30,3,3,0.05,0.95,0.8120748205584353,7,2.0,1,2.0,1,2.0,1
9572,min_diffuse,10,30,3,3,0.05,0.95,0.7531991864217986,22,3.0,0,2.0,1,2.0,1
9573,min_diffuse,10,30,3,3,0.05,0.95,0.7710654265702808,4,2.0,1,2.0,1,2.0,1
9574,min_diffuse,10,30,3,3,0.05,0.95,0.914006223011974,29,3.0,1,3.0,1,3.0,1
9575,min_diffuse,10,30,3,3,0.05,0.95,0.7269205029754479,8,2.0,1,2.0,1,2.0,1
9576,min_diffuse,10,30,3,3,0.05,0.95,0.7801444890008307,7,2.0,1,2.0,1,2.0,1
9577,min_diffuse,10,30,3,3,0.05,0.95,0.9119749444005052,49,4.0,0,3.0,1,3.0,1
9578,min_diffuse,10,30,3,3,0.05,0.95,0.9373378569090736,4,2.0,0,1.0,1,2.0,0
9579,min_diffuse,10,30,3,3,0.05,0.95,0.8693344556965313,9,2.0,1,2.0,1,2.0,1
9580,min_diffuse,10,30,3,3,0.05,0.95,0.7349571897898411,5,2.0,1,2.0,1,2.0,1
9581,min_diffuse,10,30,3,3,0.05,0.95,0.9307053293300476,5,2.0,1,2.0,1,2.0,1
9582,min_diffuse,10,30,3,3,0.05,0.95,0.9375337658836184,16,3.0,1,3.0,1,3.0,1
9583,min_diffuse,10,30,3,3,0.05,0.95,0.842747065935534,5,2.0,0,1.0,1,1.0,1
9584,min_diffuse,10,30,3,3,0.05,0.95,0.9338759378384586,11,3.0,1,3.0,1,3.0,1
9585,min_diffuse,10,30,3,3,0.05,0.95,0.7977998814754291,7,2.0,1,2.0,1,2.0,1
9586,min_diffuse,10,30,3,3,0.05,0.95,0.7636380448119452,4,2.0,0,1.0,1,1.0,1
9587,min_diffuse,10,30,3,3,0.05,0.95,0.9441758625880852,6,2.0,1,2.0,1,2.0,1
9588,min_diffuse,10,30,3,3,0.05,0.95,0.9355884680004092,8,2.0,1,2.0,1,2.0,1
9589,min_diffuse,10,30,3,3,0.05,0.95,0.910902503565622,13,3.0,0,2.0,1,2.0,1
9590,min_diffuse,10,30,3,3,0.05,0.95,0.8114069593531189,7,2.0,1,2.0,1,2.0,1
9591,min_diffuse,10,30,3,3,0.05,0.95,0.92935173027037,19,3.0,1,3.0,1,3.0,1
9592,min_diffuse,10,30,3,3,0.05,0.95,0.8100460048746339,5,2.0,0,1.0,1,2.0,0
9593,min_diffuse,10,30,3,3,0.05,0.95,0.9233823020856669,18,2.0,1,3.0,0,3.0,0
9594,min_diffuse,10,30,3,3,0.05,0.95,0.7903675075927428,11,2.0,1,2.0,1,2.0,1
9595,min_diffuse,10,30,3,3,0.05,0.95,0.8783824825557187,9,2.0,1,2.0,1,2.0,1
9596,min_diffuse,10,30,3,3,0.05,0.95,0.9338138442831626,19,3.0,0,2.0,1,2.0,1
9597,min_diffuse,10,30,3,3,0.05,0.95,0.9034900647910497,7,2.0,1,2.0,1,2.0,1
9598,min_diffuse,10,30,3,3,0.05,0.95,0.9308410696434044,25,4.0,1,4.0,1,4.0,1
9599,min_diffuse,10,30,3,3,0.05,0.95,0.7577950196743161,4,2.0,1,2.0,1,2.0,1
9600,min_diffuse,10,30,3,3,0.05,0.95,0.7830886234188252,2,1.0,1,2.0,0,2.0,0
9601,min_diffuse,10,30,3,3,0.05,0.95,0.9442844176915728,4,2.0,0,1.0,1,2.0,0
9602,min_diffuse,10,30,3,3,0.05,0.95,0.724734887476166,16,2.0,1,2.0,1,2.0,1
9603,min_diffuse,10,30,3,3,0.05,0.95,0.6941702833815484,5,2.0,1,2.0,1,2.0,1
9604,min_diffuse,10,30,3,3,0.05,0.95,0.8879207448807548,17,2.0,1,2.0,1,2.0,1
9605,min_diffuse,10,30,3,3,0.05,0.95,0.938556486969412,50,5.0,0,5.0,0,4.0,1
9606,min_diffuse,10,30,3,3,0.05,0.95,0.9154913878362436,7,2.0,1,2.0,1,2.0,1
9607,min_diffuse,10,30,3,3,0.05,0.95,0.930844990764486,34,3.0,1,3.0,1,3.0,1
9608,min_diffuse,10,30,3,3,0.05,0.95,0.6811070074450865,2,1.0,1,1.0,1,1.0,1
9609,min_diffuse,10,30,3,3,0.05,0.95,0.9295018360747792,15,3.0,0,2.0,1,3.0,0
9610,min_diffuse,10,30,3,3,0.05,0.95,0.9498185619145562,41,4.0,1,4.0,1,4.0,1
9611,min_diffuse,10,30,3,3,0.05,0.95,0.948456078534128,13,2.0,1,2.0,1,3.0,0
9612,min_diffuse,10,30,3,3,0.05,0.95,0.826707330593033,5,2.0,0,1.0,1,2.0,0
9613,min_diffuse,10,30,3,3,0.05,0.95,0.946141792643818,17,3.0,0,2.0,1,3.0,0
9614,min_diffuse,10,30,3,3,0.05,0.95,0.9149056431529038,6,2.0,1,2.0,1,2.0,1
9615,min_diffuse,10,30,3,3,0.05,0.95,0.926002234749308,12,2.0,1,2.0,1,3.0,0
9616,min_diffuse,10,30,3,3,0.05,0.95,0.6718907638736081,2,1.0,1,1.0,1,1.0,1
9617,min_diffuse,10,30,3,3,0.05,0.95,0.9255447625226022,20,2.0,1,2.0,1,2.0,1
9618,min_diffuse,10,30,3,3,0.05,0.95,0.9165878612789125,48,4.0,0,3.0,1,3.0,1
9619,min_diffuse,10,30,3,3,0.05,0.95,0.8740373491635621,7,2.0,1,2.0,1,2.0,1
9620,min_diffuse,10,30,3,3,0.05,0.95,0.9431282960595464,11,2.0,1,2.0,1,2.0,1
9621,min_diffuse,10,30,3,3,0.05,0.95,0.9391116766979374,12,2.0,1,2.0,1,2.0,1
9622,min_diffuse,10,30,3,3,0.05,0.95,0.7788278043234276,6,2.0,1,2.0,1,2.0,1
9623,min_diffuse,10,30,3,3,0.05,0.95,0.945987662329223,4,2.0,0,1.0,1,2.0,0
9624,min_diffuse,10,30,3,3,0.05,0.95,0.896898230545199,9,2.0,1,2.0,1,2.0,1
9625,min_diffuse,10,30,3,3,0.05,0.95,0.9247748907300588,9,2.0,1,2.0,1,2.0,1
9626,min_diffuse,10,30,3,3,0.05,0.95,0.8044485755123134,7,2.0,1,2.0,1,2.0,1
9627,min_diffuse,10,30,3,3,0.05,0.95,0.8464611490211457,11,2.0,1,2.0,1,2.0,1
9628,min_diffuse,10,30,3,3,0.05,0.95,0.9304761011958066,18,3.0,1,3.0,1,3.0,1
9629,min_diffuse,10,30,3,3,0.05,0.95,0.8451828534029026,20,3.0,0,3.0,0,2.0,1
9630,min_diffuse,10,30,3,3,0.05,0.95,0.8591255109278131,13,2.0,1,2.0,1,2.0,1
9631,min_diffuse,10,30,3,3,0.05,0.95,0.798935246901986,3,1.0,1,2.0,0,2.0,0
9632,min_diffuse,10,30,3,3,0.05,0.95,0.946121929033748,38,4.0,0,3.0,1,3.0,1
9633,min_diffuse,10,30,3,3,0.05,0.95,0.9216706101159547,7,2.0,1,2.0,1,2.0,1
9634,min_diffuse,10,30,3,3,0.05,0.95,0.8990558517733108,4,2.0,0,1.0,1,2.0,0
9635,min_diffuse,10,30,3,3,0.05,0.95,0.8713943639661645,4,2.0,1,2.0,1,2.0,1
9636,min_diffuse,10,30,3,3,0.05,0.95,0.7089622456027707,3,1.0,1,1.0,1,1.0,1
9637,min_diffuse,10,30,3,3,0.05,0.95,0.9279423824978908,4,2.0,0,1.0,1,2.0,0
9638,min_diffuse,10,30,3,3,0.05,0.95,0.8552862231778845,10,2.0,1,2.0,1,2.0,1
9639,min_diffuse,10,30,3,3,0.05,0.95,0.9284778431800738,15,2.0,1,2.0,1,2.0,1
9640,min_diffuse,10,30,3,3,0.05,0.95,0.9039532852154613,9,2.0,1,2.0,1,2.0,1
9641,min_diffuse,10,30,3,3,0.05,0.95,0.9175783842861522,17,2.0,1,2.0,1,3.0,0
9642,min_diffuse,10,30,3,3,0.05,0.95,0.8624597136886312,12,2.0,1,2.0,1,3.0,0
9643,min_diffuse,10,30,3,3,0.05,0.95,0.928505232811601,14,2.0,1,2.0,1,2.0,1
9644,min_diffuse,10,30,3,3,0.05,0.95,0.9434887631630604,19,3.0,0,2.0,1,2.0,1
9645,min_diffuse,10,30,3,3,0.05,0.95,0.9469473297919094,23,3.0,1,3.0,1,3.0,1
9646,min_diffuse,10,30,3,3,0.05,0.95,0.8904790023819691,15,3.0,0,2.0,1,2.0,1
9647,min_diffuse,10,30,3,3,0.05,0.95,0.8563277184128032,6,2.0,1,2.0,1,2.0,1
9648,min_diffuse,10,30,3,3,0.05,0.95,0.6712010565302633,3,1.0,1,1.0,1,1.0,1
9649,min_diffuse,10,30,3,3,0.05,0.95,0.9350858489054448,6,2.0,1,2.0,1,2.0,1
9650,min_diffuse,10,30,3,3,0.05,0.95,0.9294657026583816,19,3.0,1,3.0,1,3.0,1
9651,min_diffuse,10,30,3,3,0.05,0.95,0.9061876249227578,25,3.0,0,2.0,1,2.0,1
9652,min_diffuse,10,30,3,3,0.05,0.95,0.925925788859337,47,6.0,1,6.0,1,6.0,1
9653,min_diffuse,10,30,3,3,0.05,0.95,0.7580723091463332,4,2.0,1,2.0,1,2.0,1
9654,min_diffuse,10,30,3,3,0.05,0.95,0.7854409025300971,3,1.0,1,1.0,1,2.0,0
9655,min_diffuse,10,30,3,3,0.05,0.95,0.8577831727444177,25,3.0,0,3.0,0,2.0,1
9656,min_diffuse,10,30,3,3,0.05,0.95,0.748491474583151,3,1.0,1,1.0,1,2.0,0
9657,min_diffuse,10,30,3,3,0.05,0.95,0.9344844298115812,10,2.0,1,2.0,1,2.0,1
9658,min_diffuse,10,30,3,3,0.05,0.95,0.9339269464289652,29,3.0,1,3.0,1,3.0,1
9659,min_diffuse,10,30,3,3,0.05,0.95,0.8493676654271035,4,2.0,1,2.0,1,2.0,1
9660,min_diffuse,10,30,3,3,0.05,0.95,0.8999973431411288,3,1.0,1,2.0,0,2.0,0
9661,min_diffuse,10,30,3,3,0.05,0.95,0.8962876370986284,6,2.0,1,2.0,1,2.0,1
9662,min_diffuse,10,30,3,3,0.05,0.95,0.9496988337552518,10,2.0,1,2.0,1,2.0,1
9663,min_diffuse,10,30,3,3,0.05,0.95,0.9450399340889556,63,4.0,1,4.0,1,4.0,1
9664,min_diffuse,10,30,3,3,0.05,0.95,0.8954916690720126,11,2.0,1,2.0,1,2.0,1
9665,min_diffuse,10,30,3,3,0.05,0.95,0.8447625969922676,16,2.0,1,2.0,1,2.0,1
9666,min_diffuse,10,30,3,3,0.05,0.95,0.8669861437146165,10,2.0,1,2.0,1,2.0,1
9667,min_diffuse,10,30,3,3,0.05,0.95,0.873555954858708,7,2.0,0,1.0,1,1.0,1
9668,min_diffuse,10,30,3,3,0.05,0.95,0.930183768964334,37,3.0,1,3.0,1,3.0,1
9669,min_diffuse,10,30,3,3,0.05,0.95,0.7261222033790762,5,2.0,1,2.0,1,2.0,1
9670,min_diffuse,10,30,3,3,0.05,0.95,0.8938594297164122,9,2.0,1,2.0,1,2.0,1
9671,min_diffuse,10,30,3,3,0.05,0.95,0.9009265172007216,7,2.0,1,2.0,1,2.0,1
9672,min_diffuse,10,30,3,3,0.05,0.95,0.7932998121417933,9,2.0,1,2.0,1,2.0,1
9673,min_diffuse,10,30,3,3,0.05,0.95,0.8574445385226964,9,2.0,1,2.0,1,2.0,1
9674,min_diffuse,10,30,3,3,0.05,0.95,0.8745955221493985,12,2.0,1,2.0,1,2.0,1
9675,min_diffuse,10,30,3,3,0.05,0.95,0.8709431939555781,4,2.0,1,2.0,1,2.0,1
9676,min_diffuse,10,30,3,3,0.05,0.95,0.9360914096264116,5,2.0,1,2.0,1,2.0,1
9677,min_diffuse,10,30,3,3,0.05,0.95,0.9356926104096644,7,2.0,0,1.0,1,2.0,0
9678,min_diffuse,10,30,3,3,0.05,0.95,0.6419486371314679,3,1.0,1,1.0,1,1.0,1
9679,min_diffuse,10,30,3,3,0.05,0.95,0.8476764507486606,6,2.0,1,2.0,1,2.0,1
9680,min_diffuse,10,30,3,3,0.05,0.95,0.8164309601969966,7,2.0,1,2.0,1,2.0,1
9681,min_diffuse,10,30,3,3,0.05,0.95,0.7717126888243401,4,2.0,0,1.0,1,1.0,1
9682,min_diffuse,10,30,3,3,0.05,0.95,0.9377156700142042,49,5.0,1,5.0,1,5.0,1
9683,min_diffuse,10,30,3,3,0.05,0.95,0.8135747390984683,5,2.0,1,2.0,1,2.0,1
9684,min_diffuse,10,30,3,3,0.05,0.95,0.9303518249930908,11,2.0,1,2.0,1,2.0,1
9685,min_diffuse,10,30,3,3,0.05,0.95,0.8409417214625885,4,2.0,1,2.0,1,2.0,1
9686,min_diffuse,10,30,3,3,0.05,0.95,0.9238579257944228,16,3.0,0,2.0,1,3.0,0
9687,min_diffuse,10,30,3,3,0.05,0.95,0.872650768055134,10,2.0,1,2.0,1,3.0,0
9688,min_diffuse,10,30,3,3,0.05,0.95,0.8819049737236948,9,2.0,1,2.0,1,2.0,1
9689,min_diffuse,10,30,3,3,0.05,0.95,0.7735338435215507,7,2.0,1,2.0,1,2.0,1
9690,min_diffuse,10,30,3,3,0.05,0.95,0.9092675534329386,51,4.0,0,4.0,0,3.0,1
9691,min_diffuse,10,30,3,3,0.05,0.95,0.944028567926268,6,2.0,1,2.0,1,2.0,1
9692,min_diffuse,10,30,3,3,0.05,0.95,0.9102594027754244,7,2.0,1,2.0,1,2.0,1
9693,min_diffuse,10,30,3,3,0.05,0.95,0.7702244109841555,3,1.0,1,2.0,0,2.0,0
9694,min_diffuse,10,30,3,3,0.05,0.95,0.8400834738065763,10,2.0,1,2.0,1,2.0,1
9695,min_diffuse,10,30,3,3,0.05,0.95,0.9436516734263396,22,3.0,0,2.0,1,3.0,0
9696,min_diffuse,10,30,3,3,0.05,0.95,0.8711003540376576,12,2.0,0,2.0,0,1.0,1
9697,min_diffuse,10,30,3,3,0.05,0.95,0.8981073202396707,16,2.0,1,2.0,1,2.0,1
9698,min_diffuse,10,30,3,3,0.05,0.95,0.8466431185080969,5,2.0,0,1.0,1,1.0,1
9699,min_diffuse,10,30,3,3,0.05,0.95,0.8925041150435303,9,2.0,1,2.0,1,2.0,1
9700,min_diffuse,10,30,3,3,0.05,0.95,0.7941272284699764,15,3.0,0,2.0,1,2.0,1
9701,min_diffuse,10,30,3,3,0.05,0.95,0.9374968269167004,14,3.0,0,2.0,1,2.0,1
9702,min_diffuse,10,30,3,3,0.05,0.95,0.8114174181347975,13,3.0,0,2.0,1,2.0,1
9703,min_diffuse,10,30,3,3,0.05,0.95,0.8353461136497702,13,2.0,1,2.0,1,2.0,1
9704,min_diffuse,10,30,3,3,0.05,0.95,0.8459769071356361,8,2.0,1,2.0,1,2.0,1
9705,min_diffuse,10,30,3,3,0.05,0.95,0.8702876309107231,5,2.0,1,2.0,1,2.0,1
9706,min_diffuse,10,30,3,3,0.05,0.95,0.854622795331271,3,1.0,1,1.0,1,1.0,1
9707,min_diffuse,10,30,3,3,0.05,0.95,0.9020739181261318,2,1.0,1,1.0,1,2.0,0
9708,min_diffuse,10,30,3,3,0.05,0.95,0.8798566062915413,19,3.0,0,2.0,1,2.0,1
9709,min_diffuse,10,30,3,3,0.05,0.95,0.93907127605317,39,4.0,1,4.0,1,4.0,1
9710,min_diffuse,10,30,3,3,0.05,0.95,0.9171936008117958,10,2.0,1,2.0,1,2.0,1
9711,min_diffuse,10,30,3,3,0.05,0.95,0.892436753868729,17,3.0,0,2.0,1,2.0,1
9712,min_diffuse,10,30,3,3,0.05,0.95,0.893458000603372,12,2.0,1,2.0,1,2.0,1
9713,min_diffuse,10,30,3,3,0.05,0.95,0.7961152898019717,3,1.0,1,1.0,1,2.0,0
9714,min_diffuse,10,30,3,3,0.05,0.95,0.9234236027835016,26,3.0,1,3.0,1,3.0,1
9715,min_diffuse,10,30,3,3,0.05,0.95,0.7971699623901264,16,3.0,1,3.0,1,3.0,1
9716,min_diffuse,10,30,3,3,0.05,0.95,0.9092374735011984,7,2.0,1,2.0,1,2.0,1
9717,min_diffuse,10,30,3,3,0.05,0.95,0.9423036110024772,9,2.0,1,2.0,1,2.0,1
9718,min_diffuse,10,30,3,3,0.05,0.95,0.8506148820802547,7,2.0,1,2.0,1,2.0,1
9719,min_diffuse,10,30,3,3,0.05,0.95,0.9441698951913589,20,3.0,1,3.0,1,3.0,1
9720,min_diffuse,10,30,3,3,0.05,0.95,0.9126858376189674,9,2.0,1,2.0,1,2.0,1
9721,min_diffuse,10,30,3,3,0.05,0.95,0.7276356003488733,3,1.0,1,2.0,0,2.0,0
9722,min_diffuse,10,30,3,3,0.05,0.95,0.870045922966841,6,2.0,1,2.0,1,2.0,1
9723,min_diffuse,10,30,3,3,0.05,0.95,0.8688753877445992,20,3.0,1,3.0,1,3.0,1
9724,min_diffuse,10,30,3,3,0.05,0.95,0.9237630702298488,26,4.0,1,4.0,1,4.0,1
9725,min_diffuse,10,30,3,3,0.05,0.95,0.921541408812439,11,2.0,1,2.0,1,2.0,1
9726,min_diffuse,10,30,3,3,0.05,0.95,0.6885200888264352,4,2.0,1,2.0,1,2.0,1
9727,min_diffuse,10,30,3,3,0.05,0.95,0.8942329347532412,10,2.0,1,2.0,1,2.0,1
9728,min_diffuse,10,30,3,3,0.05,0.95,0.9493661333766642,9,2.0,1,2.0,1,2.0,1
9729,min_diffuse,10,30,3,3,0.05,0.95,0.9362388027794306,25,3.0,0,2.0,1,3.0,0
9730,min_diffuse,10,30,3,3,0.05,0.95,0.9237334649873714,12,2.0,1,2.0,1,2.0,1
9731,min_diffuse,10,30,3,3,0.05,0.95,0.8037975966718532,7,2.0,1,2.0,1,2.0,1
9732,min_diffuse,10,30,3,3,0.05,0.95,0.9436324629156024,5,2.0,1,2.0,1,2.0,1
9733,min_diffuse,10,30,3,3,0.05,0.95,0.8315377354956902,5,2.0,1,2.0,1,2.0,1
9734,min_diffuse,10,30,3,3,0.05,0.95,0.9175956782433664,29,3.0,0,3.0,0,2.0,1
9735,min_diffuse,10,30,3,3,0.05,0.95,0.9372582414715838,6,2.0,1,2.0,1,2.0,1
9736,min_diffuse,10,30,3,3,0.05,0.95,0.760493497537219,8,2.0,1,2.0,1,2.0,1
9737,min_diffuse,10,30,3,3,0.05,0.95,0.9432546449427494,31,3.0,1,3.0,1,3.0,1
9738,min_diffuse,10,30,3,3,0.05,0.95,0.8340664153428693,5,2.0,0,1.0,1,1.0,1
9739,min_diffuse,10,30,3,3,0.05,0.95,0.8528572950704503,10,2.0,1,2.0,1,2.0,1
9740,min_diffuse,10,30,3,3,0.05,0.95,0.9210155860441038,11,2.0,1,2.0,1,2.0,1
9741,min_diffuse,10,30,3,3,0.05,0.95,0.8102034563155739,6,2.0,1,2.0,1,2.0,1
9742,min_diffuse,10,30,3,3,0.05,0.95,0.9447933917000292,30,3.0,0,3.0,0,2.0,1
9743,min_diffuse,10,30,3,3,0.05,0.95,0.879793065827181,11,2.0,1,2.0,1,2.0,1
9744,min_diffuse,10,30,3,3,0.05,0.95,0.9053482243746416,14,2.0,1,2.0,1,3.0,0
9745,min_diffuse,10,30,3,3,0.05,0.95,0.8647105722224757,9,2.0,1,2.0,1,3.0,0
9746,min_diffuse,10,30,3,3,0.05,0.95,0.7626181740926616,13,2.0,1,2.0,1,2.0,1
9747,min_diffuse,10,30,3,3,0.05,0.95,0.9220167767785432,6,2.0,1,2.0,1,2.0,1
9748,min_diffuse,10,30,3,3,0.05,0.95,0.873943923027234,11,2.0,1,2.0,1,2.0,1
9749,min_diffuse,10,30,3,3,0.05,0.95,0.9266410204262142,16,2.0,1,2.0,1,2.0,1
9750,min_diffuse,10,30,3,3,0.05,0.95,0.7419566053851628,6,2.0,0,2.0,0,1.0,1
9751,min_diffuse,10,30,3,3,0.05,0.95,0.9218107345130228,64,4.0,0,4.0,0,3.0,1
9752,min_diffuse,10,30,3,3,0.05,0.95,0.8760309580732882,16,3.0,0,2.0,1,2.0,1
9753,min_diffuse,10,30,3,3,0.05,0.95,0.8997951462153039,7,2.0,1,2.0,1,2.0,1
9754,min_diffuse,10,30,3,3,0.05,0.95,0.9444644952194212,6,2.0,1,2.0,1,2.0,1
9755,min_diffuse,10,30,3,3,0.05,0.95,0.7181262806898117,10,2.0,1,2.0,1,2.0,1
9756,min_diffuse,10,30,3,3,0.05,0.95,0.8823458802750238,10,2.0,1,2.0,1,2.0,1
9757,min_diffuse,10,30,3,3,0.05,0.95,0.8840315455891716,9,2.0,1,2.0,1,2.0,1
9758,min_diffuse,10,30,3,3,0.05,0.95,0.8847762947740898,5,2.0,1,2.0,1,2.0,1
9759,min_diffuse,10,30,3,3,0.05,0.95,0.7251323721553458,7,2.0,1,2.0,1,2.0,1
9760,min_diffuse,10,30,3,3,0.05,0.95,0.9346777528403564,13,3.0,1,3.0,1,3.0,1
9761,min_diffuse,10,30,3,3,0.05,0.95,0.8741503666077166,21,3.0,1,3.0,1,3.0,1
9762,min_diffuse,10,30,3,3,0.05,0.95,0.8748576859621818,4,2.0,0,1.0,1,2.0,0
9763,min_diffuse,10,30,3,3,0.05,0.95,0.8946642473125289,5,2.0,1,2.0,1,2.0,1
9764,min_diffuse,10,30,3,3,0.05,0.95,0.7178872829016377,8,2.0,1,2.0,1,2.0,1
9765,min_diffuse,10,30,3,3,0.05,0.95,0.9294383546936704,7,2.0,1,2.0,1,2.0,1
9766,min_diffuse,10,30,3,3,0.05,0.95,0.5912618923069175,3,1.0,1,1.0,1,1.0,1
9767,min_diffuse,10,30,3,3,0.05,0.95,0.9488248079005852,33,3.0,1,3.0,1,3.0,1
9768,min_diffuse,10,30,3,3,0.05,0.95,0.7950645146327511,13,2.0,1,2.0,1,2.0,1
9769,min_diffuse,10,30,3,3,0.05,0.95,0.7979159334552595,23,3.0,0,3.0,0,2.0,1
9770,min_diffuse,10,30,3,3,0.05,0.95,0.7685831207447562,18,2.0,1,2.0,1,2.0,1
9771,min_diffuse,10,30,3,3,0.05,0.95,0.8181287554704094,9,2.0,1,2.0,1,2.0,1
9772,min_diffuse,10,30,3,3,0.05,0.95,0.8256004032726972,8,2.0,1,2.0,1,2.0,1
9773,min_diffuse,10,30,3,3,0.05,0.95,0.7137572376190593,7,2.0,1,2.0,1,2.0,1
9774,min_diffuse,10,30,3,3,0.05,0.95,0.939795519832062,5,2.0,1,2.0,1,2.0,1
9775,min_diffuse,10,30,3,3,0.05,0.95,0.7346117358657892,8,2.0,1,2.0,1,2.0,1
9776,min_diffuse,10,30,3,3,0.05,0.95,0.9405313941157452,27,3.0,1,3.0,1,3.0,1
9777,min_diffuse,10,30,3,3,0.05,0.95,0.7683349469900218,8,2.0,1,2.0,1,2.0,1
9778,min_diffuse,10,30,3,3,0.05,0.95,0.8958162794954249,24,4.0,0,3.0,1,4.0,0
9779,min_diffuse,10,30,3,3,0.05,0.95,0.8632432766928422,15,3.0,0,3.0,0,2.0,1
9780,min_diffuse,10,30,3,3,0.05,0.95,0.8895686595127223,13,2.0,1,2.0,1,2.0,1
9781,min_diffuse,10,30,3,3,0.05,0.95,0.9325009187496848,6,2.0,1,2.0,1,2.0,1
9782,min_diffuse,10,30,3,3,0.05,0.95,0.7919370214196347,3,1.0,1,1.0,1,2.0,0
9783,min_diffuse,10,30,3,3,0.05,0.95,0.923191531969776,19,3.0,0,2.0,1,2.0,1
9784,min_diffuse,10,30,3,3,0.05,0.95,0.8957763998617551,6,2.0,1,2.0,1,2.0,1
9785,min_diffuse,10,30,3,3,0.05,0.95,0.8881452828895159,34,3.0,1,3.0,1,3.0,1
9786,min_diffuse,10,30,3,3,0.05,0.95,0.8373879014543012,6,2.0,1,2.0,1,2.0,1
9787,min_diffuse,10,30,3,3,0.05,0.95,0.9472348903320144,11,2.0,1,2.0,1,2.0,1
9788,min_diffuse,10,30,3,3,0.05,0.95,0.9186876389152056,9,2.0,1,2.0,1,2.0,1
9789,min_diffuse,10,30,3,3,0.05,0.95,0.8908881474011212,16,2.0,1,2.0,1,2.0,1
9790,min_diffuse,10,30,3,3,0.05,0.95,0.9332776304682342,7,2.0,1,2.0,1,2.0,1
9791,min_diffuse,10,30,3,3,0.05,0.95,0.9309348689440766,4,2.0,1,2.0,1,2.0,1
9792,min_diffuse,10,30,3,3,0.05,0.95,0.7892694372563263,2,1.0,1,1.0,1,1.0,1
9793,min_diffuse,10,30,3,3,0.05,0.95,0.8864075321561941,26,3.0,1,3.0,1,4.0,0
9794,min_diffuse,10,30,3,3,0.05,0.95,0.9027750606520458,19,3.0,0,2.0,1,2.0,1
9795,min_diffuse,10,30,3,3,0.05,0.95,0.8853850518017508,6,2.0,1,2.0,1,2.0,1
9796,min_diffuse,10,30,3,3,0.05,0.95,0.9405177576435756,21,2.0,1,2.0,1,2.0,1
9797,min_diffuse,10,30,3,3,0.05,0.95,0.674639167752424,7,2.0,1,2.0,1,2.0,1
9798,min_diffuse,10,30,3,3,0.05,0.95,0.8627417250605073,11,2.0,1,2.0,1,2.0,1
9799,min_diffuse,10,30,3,3,0.05,0.95,0.9325489811163972,27,3.0,0,3.0,0,2.0,1
9800,min_diffuse,10,30,3,3,0.05,0.95,0.8490199582775335,9,2.0,1,2.0,1,2.0,1
9801,min_diffuse,10,30,3,3,0.05,0.95,0.929087724387635,13,2.0,1,2.0,1,2.0,1
9802,min_diffuse,10,30,3,3,0.05,0.95,0.9189394566315816,6,2.0,1,2.0,1,2.0,1
9803,min_diffuse,10,30,3,3,0.05,0.95,0.909324583197155,38,3.0,1,3.0,1,3.0,1
9804,min_diffuse,10,30,3,3,0.05,0.95,0.9494847495809612,22,3.0,0,3.0,0,2.0,1
9805,min_diffuse,10,30,3,3,0.05,0.95,0.8306459960896997,5,2.0,1,2.0,1,2.0,1
9806,min_diffuse,10,30,3,3,0.05,0.95,0.9078793751360412,20,2.0,1,2.0,1,2.0,1
9807,min_diffuse,10,30,3,3,0.05,0.95,0.9412662296426304,20,4.0,0,3.0,1,3.0,1
9808,min_diffuse,10,30,3,3,0.05,0.95,0.775324959000563,8,2.0,1,2.0,1,2.0,1
9809,min_diffuse,10,30,3,3,0.05,0.95,0.9407716555618448,11,2.0,1,2.0,1,2.0,1
9810,min_diffuse,10,30,3,3,0.05,0.95,0.8573579221488755,2,1.0,1,1.0,1,1.0,1
9811,min_diffuse,10,30,3,3,0.05,0.95,0.9095881416599696,8,2.0,0,1.0,1,2.0,0
9812,min_diffuse,10,30,3,3,0.05,0.95,0.7643280670027891,4,2.0,0,1.0,1,2.0,0
9813,min_diffuse,10,30,3,3,0.05,0.95,0.91257760286899,11,2.0,1,2.0,1,2.0,1
9814,min_diffuse,10,30,3,3,0.05,0.95,0.9222452333710176,33,3.0,1,3.0,1,3.0,1
9815,min_diffuse,10,30,3,3,0.05,0.95,0.94764836924374,5,2.0,1,2.0,1,2.0,1
9816,min_diffuse,10,30,3,3,0.05,0.95,0.9167740724944996,8,2.0,1,3.0,0,3.0,0
9817,min_diffuse,10,30,3,3,0.05,0.95,0.8802159162129188,6,2.0,1,2.0,1,2.0,1
9818,min_diffuse,10,30,3,3,0.05,0.95,0.935304338887124,20,2.0,1,2.0,1,2.0,1
9819,min_diffuse,10,30,3,3,0.05,0.95,0.9345359658994596,32,3.0,0,3.0,0,2.0,1
9820,min_diffuse,10,30,3,3,0.05,0.95,0.8914997728720695,10,2.0,1,2.0,1,2.0,1
9821,min_diffuse,10,30,3,3,0.05,0.95,0.9308184093158068,17,2.0,1,2.0,1,2.0,1
9822,min_diffuse,10,30,3,3,0.05,0.95,0.937256015908444,37,3.0,0,3.0,0,2.0,1
9823,min_diffuse,10,30,3,3,0.05,0.95,0.7632794772013037,7,2.0,0,2.0,0,1.0,1
9824,min_diffuse,10,30,3,3,0.05,0.95,0.8066146720333284,8,2.0,1,2.0,1,2.0,1
9825,min_diffuse,10,30,3,3,0.05,0.95,0.8147940345505312,7,2.0,1,2.0,1,2.0,1
9826,min_diffuse,10,30,3,3,0.05,0.95,0.7942410945290242,4,2.0,0,1.0,1,1.0,1
9827,min_diffuse,10,30,3,3,0.05,0.95,0.8001668896798404,3,1.0,1,2.0,0,2.0,0
9828,min_diffuse,10,30,3,3,0.05,0.95,0.9478297437000622,10,2.0,1,2.0,1,2.0,1
9829,min_diffuse,10,30,3,3,0.05,0.95,0.8065403955960218,5,2.0,1,2.0,1,2.0,1
9830,min_diffuse,10,30,3,3,0.05,0.95,0.8909797907540232,5,2.0,1,2.0,1,2.0,1
9831,min_diffuse,10,30,3,3,0.05,0.95,0.8849225155113134,14,3.0,0,2.0,1,2.0,1
9832,min_diffuse,10,30,3,3,0.05,0.95,0.9207399129660592,5,2.0,0,1.0,1,2.0,0
9833,min_diffuse,10,30,3,3,0.05,0.95,0.6463284521652621,4,2.0,0,1.0,1,1.0,1
9834,min_diffuse,10,30,3,3,0.05,0.95,0.9114628502971384,4,2.0,0,1.0,1,2.0,0
9835,min_diffuse,10,30,3,3,0.05,0.95,0.9434978804356152,49,4.0,0,3.0,1,3.0,1
9836,min_diffuse,10,30,3,3,0.05,0.95,0.7726707237463467,8,2.0,1,2.0,1,2.0,1
9837,min_diffuse,10,30,3,3,0.05,0.95,0.92714153077014,13,2.0,1,2.0,1,2.0,1
9838,min_diffuse,10,30,3,3,0.05,0.95,0.941563738491607,10,2.0,1,2.0,1,2.0,1
9839,min_diffuse,10,30,3,3,0.05,0.95,0.9359066973067024,4,2.0,1,2.0,1,2.0,1
9840,min_diffuse,10,30,3,3,0.05,0.95,0.90880031605117,5,2.0,0,1.0,1,2.0,0
9841,min_diffuse,10,30,3,3,0.05,0.95,0.9338009746270972,21,3.0,1,3.0,1,3.0,1
9842,min_diffuse,10,30,3,3,0.05,0.95,0.8451175457546249,8,2.0,1,2.0,1,2.0,1
9843,min_diffuse,10,30,3,3,0.05,0.95,0.878072073186327,18,2.0,1,2.0,1,2.0,1
9844,min_diffuse,10,30,3,3,0.05,0.95,0.8890903700955306,4,2.0,0,1.0,1,1.0,1
9845,min_diffuse,10,30,3,3,0.05,0.95,0.8884661370647736,9,2.0,1,2.0,1,2.0,1
9846,min_diffuse,10,30,3,3,0.05,0.95,0.6079175067579525,6,2.0,1,2.0,1,2.0,1
9847,min_diffuse,10,30,3,3,0.05,0.95,0.9485002666354954,16,3.0,0,2.0,1,2.0,1
9848,min_diffuse,10,30,3,3,0.05,0.95,0.9095390867319108,12,2.0,1,2.0,1,2.0,1
9849,min_diffuse,10,30,3,3,0.05,0.95,0.8514721954639429,3,1.0,1,1.0,1,2.0,0
9850,min_diffuse,10,30,3,3,0.05,0.95,0.7328232702845305,8,2.0,1,2.0,1,2.0,1
9851,min_diffuse,10,30,3,3,0.05,0.95,0.9115465934751452,29,4.0,0,3.0,1,4.0,0
9852,min_diffuse,10,30,3,3,0.05,0.95,0.8996121792475404,6,2.0,1,2.0,1,2.0,1
9853,min_diffuse,10,30,3,3,0.05,0.95,0.8613398428593254,17,3.0,0,2.0,1,2.0,1
9854,min_diffuse,10,30,3,3,0.05,0.95,0.8585414483778766,12,2.0,1,2.0,1,2.0,1
9855,min_diffuse,10,30,3,3,0.05,0.95,0.8050484472559121,12,2.0,1,2.0,1,2.0,1
9856,min_diffuse,10,30,3,3,0.05,0.95,0.9355297705373916,45,4.0,0,3.0,1,3.0,1
9857,min_diffuse,10,30,3,3,0.05,0.95,0.9148765022437628,13,2.0,1,2.0,1,2.0,1
9858,min_diffuse,10,30,3,3,0.05,0.95,0.8466112502812007,4,2.0,0,1.0,1,2.0,0
9859,min_diffuse,10,30,3,3,0.05,0.95,0.8740475598231563,7,2.0,1,2.0,1,2.0,1
9860,min_diffuse,10,30,3,3,0.05,0.95,0.9016628113230316,21,2.0,1,2.0,1,2.0,1
9861,min_diffuse,10,30,3,3,0.05,0.95,0.6705430003846568,13,2.0,1,2.0,1,2.0,1
9862,min_diffuse,10,30,3,3,0.05,0.95,0.9156461027897252,9,2.0,1,2.0,1,2.0,1
9863,min_diffuse,10,30,3,3,0.05,0.95,0.8546838270494729,10,2.0,1,2.0,1,2.0,1
9864,min_diffuse,10,30,3,3,0.05,0.95,0.9309376348542624,23,3.0,1,3.0,1,3.0,1
9865,min_diffuse,10,30,3,3,0.05,0.95,0.92127736334693,18,3.0,0,2.0,1,3.0,0
9866,min_diffuse,10,30,3,3,0.05,0.95,0.9396008418556993,18,3.0,1,3.0,1,3.0,1
9867,min_diffuse,10,30,3,3,0.05,0.95,0.8475378608897188,18,2.0,1,2.0,1,2.0,1
9868,min_diffuse,10,30,3,3,0.05,0.95,0.8903335471745253,17,3.0,1,3.0,1,3.0,1
9869,min_diffuse,10,30,3,3,0.05,0.95,0.9470955811197028,7,2.0,1,2.0,1,2.0,1
9870,min_diffuse,10,30,3,3,0.05,0.95,0.8603247556327913,10,2.0,1,2.0,1,2.0,1
9871,min_diffuse,10,30,3,3,0.05,0.95,0.947701026342578,66,4.0,1,4.0,1,4.0,1
9872,min_diffuse,10,30,3,3,0.05,0.95,0.8577925418482308,9,2.0,1,2.0,1,2.0,1
9873,min_diffuse,10,30,3,3,0.05,0.95,0.8888365904140063,8,2.0,1,2.0,1,2.0,1
9874,min_diffuse,10,30,3,3,0.05,0.95,0.9378159764663838,23,3.0,0,2.0,1,2.0,1
9875,min_diffuse,10,30,3,3,0.05,0.95,0.8672481558188004,4,2.0,0,1.0,1,2.0,0
9876,min_diffuse,10,30,3,3,0.05,0.95,0.9172081365997165,7,2.0,1,2.0,1,2.0,1
9877,min_diffuse,10,30,3,3,0.05,0.95,0.9097482875800984,13,3.0,0,2.0,1,2.0,1
9878,min_diffuse,10,30,3,3,0.05,0.95,0.7924783956530128,3,1.0,1,1.0,1,2.0,0
9879,min_diffuse,10,30,3,3,0.05,0.95,0.9125937346760058,42,5.0,0,4.0,1,4.0,1
9880,min_diffuse,10,30,3,3,0.05,0.95,0.945061268914236,23,4.0,0,3.0,1,4.0,0
9881,min_diffuse,10,30,3,3,0.05,0.95,0.7851224389708216,5,2.0,1,2.0,1,2.0,1
9882,min_diffuse,10,30,3,3,0.05,0.95,0.7331789433859044,5,2.0,0,1.0,1,1.0,1
9883,min_diffuse,10,30,3,3,0.05,0.95,0.7043153608251537,6,2.0,0,2.0,0,1.0,1
9884,min_diffuse,10,30,3,3,0.05,0.95,0.9096767128120492,27,2.0,1,2.0,1,2.0,1
9885,min_diffuse,10,30,3,3,0.05,0.95,0.9490266924280828,12,3.0,0,2.0,1,2.0,1
9886,min_diffuse,10,30,3,3,0.05,0.95,0.8861127186945859,12,2.0,1,2.0,1,2.0,1
9887,min_diffuse,10,30,3,3,0.05,0.95,0.9381253542839468,50,5.0,0,4.0,1,4.0,1
9888,min_diffuse,10,30,3,3,0.05,0.95,0.9405834070997344,11,2.0,1,2.0,1,2.0,1
9889,min_diffuse,10,30,3,3,0.05,0.95,0.9341149257752136,13,2.0,1,2.0,1,2.0,1
9890,min_diffuse,10,30,3,3,0.05,0.95,0.6654744933302053,6,2.0,1,2.0,1,2.0,1
9891,min_diffuse,10,30,3,3,0.05,0.95,0.93581633781869,19,3.0,0,2.0,1,2.0,1
9892,min_diffuse,10,30,3,3,0.05,0.95,0.8252360003502321,9,2.0,1,2.0,1,2.0,1
9893,min_diffuse,10,30,3,3,0.05,0.95,0.900260235502303,8,2.0,1,2.0,1,2.0,1
9894,min_diffuse,10,30,3,3,0.05,0.95,0.944374521885037,16,2.0,1,2.0,1,2.0,1
9895,min_diffuse,10,30,3,3,0.05,0.95,0.8889133980006997,4,2.0,0,1.0,1,2.0,0
9896,min_diffuse,10,30,3,3,0.05,0.95,0.83488815219357,7,2.0,1,2.0,1,2.0,1
9897,min_diffuse,10,30,3,3,0.05,0.95,0.8620995840237022,14,3.0,0,2.0,1,2.0,1
9898,min_diffuse,10,30,3,3,0.05,0.95,0.9118780958692816,8,2.0,1,2.0,1,2.0,1
9899,min_diffuse,10,30,3,3,0.05,0.95,0.9280510949239622,15,3.0,1,3.0,1,3.0,1
9900,min_diffuse,10,30,3,3,0.05,0.95,0.7258054634038303,8,2.0,1,2.0,1,2.0,1
9901,min_diffuse,10,30,3,3,0.05,0.95,0.8064607339683902,15,3.0,0,2.0,1,2.0,1
9902,min_diffuse,10,30,3,3,0.05,0.95,0.651437819592075,4,2.0,0,1.0,1,1.0,1
9903,min_diffuse,10,30,3,3,0.05,0.95,0.8685457314377366,17,3.0,0,2.0,1,3.0,0
9904,min_diffuse,10,30,3,3,0.05,0.95,0.933158508985004,11,2.0,1,3.0,0,3.0,0
9905,min_diffuse,10,30,3,3,0.05,0.95,0.8741804697925163,17,2.0,1,2.0,1,3.0,0
9906,min_diffuse,10,30,3,3,0.05,0.95,0.8339772826832436,12,2.0,1,2.0,1,2.0,1
9907,min_diffuse,10,30,3,3,0.05,0.95,0.7978532236170143,5,2.0,1,2.0,1,2.0,1
9908,min_diffuse,10,30,3,3,0.05,0.95,0.9291780435969,4,2.0,1,2.0,1,2.0,1
9909,min_diffuse,10,30,3,3,0.05,0.95,0.8015036199919402,3,1.0,1,2.0,0,2.0,0
9910,min_diffuse,10,30,3,3,0.05,0.95,0.8093596841982584,14,3.0,0,2.0,1,2.0,1
9911,min_diffuse,10,30,3,3,0.05,0.95,0.9163878060602092,14,3.0,0,2.0,1,3.0,0
9912,min_diffuse,10,30,3,3,0.05,0.95,0.892652990779513,17,3.0,0,2.0,1,3.0,0
9913,min_diffuse,10,30,3,3,0.05,0.95,0.6583045032796093,5,2.0,1,2.0,1,2.0,1
9914,min_diffuse,10,30,3,3,0.05,0.95,0.9153441419069592,9,2.0,1,2.0,1,2.0,1
9915,min_diffuse,10,30,3,3,0.05,0.95,0.8207572663465994,9,2.0,1,2.0,1,2.0,1
9916,min_diffuse,10,30,3,3,0.05,0.95,0.9156532499670388,15,3.0,1,3.0,1,3.0,1
9917,min_diffuse,10,30,3,3,0.05,0.95,0.9449270400618176,6,2.0,1,2.0,1,2.0,1
9918,min_diffuse,10,30,3,3,0.05,0.95,0.8883212968571377,4,2.0,0,1.0,1,1.0,1
9919,min_diffuse,10,30,3,3,0.05,0.95,0.9033353161365468,9,2.0,1,2.0,1,2.0,1
9920,min_diffuse,10,30,3,3,0.05,0.95,0.8906002072735149,7,2.0,1,2.0,1,2.0,1
9921,min_diffuse,10,30,3,3,0.05,0.95,0.8793644132072762,9,2.0,0,2.0,0,1.0,1
9922,min_diffuse,10,30,3,3,0.05,0.95,0.8948609431792759,11,2.0,1,2.0,1,2.0,1
9923,min_diffuse,10,30,3,3,0.05,0.95,0.8452945754259095,9,2.0,1,2.0,1,2.0,1
9924,min_diffuse,10,30,3,3,0.05,0.95,0.8234195875691982,5,2.0,0,1.0,1,1.0,1
9925,min_diffuse,10,30,3,3,0.05,0.95,0.9129768180320406,22,3.0,1,3.0,1,3.0,1
9926,min_diffuse,10,30,3,3,0.05,0.95,0.913383395808372,20,3.0,1,3.0,1,3.0,1
9927,min_diffuse,10,30,3,3,0.05,0.95,0.937189675533443,4,2.0,1,2.0,1,2.0,1
9928,min_diffuse,10,30,3,3,0.05,0.95,0.9326745653456529,10,2.0,1,2.0,1,2.0,1
9929,min_diffuse,10,30,3,3,0.05,0.95,0.9254347647367692,33,3.0,1,3.0,1,3.0,1
9930,min_diffuse,10,30,3,3,0.05,0.95,0.6811787256403918,3,1.0,1,1.0,1,1.0,1
9931,min_diffuse,10,30,3,3,0.05,0.95,0.9371317930598004,14,2.0,1,2.0,1,2.0,1
9932,min_diffuse,10,30,3,3,0.05,0.95,0.9274508732250938,10,2.0,1,2.0,1,2.0,1
9933,min_diffuse,10,30,3,3,0.05,0.95,0.9031391754980614,21,3.0,0,2.0,1,2.0,1
9934,min_diffuse,10,30,3,3,0.05,0.95,0.9443138605793374,14,3.0,0,2.0,1,2.0,1
9935,min_diffuse,10,30,3,3,0.05,0.95,0.884657961530392,8,2.0,1,2.0,1,3.0,0
9936,min_diffuse,10,30,3,3,0.05,0.95,0.9397561527467574,14,3.0,0,2.0,1,2.0,1
9937,min_diffuse,10,30,3,3,0.05,0.95,0.8694424182700506,2,1.0,1,1.0,1,1.0,1
9938,min_diffuse,10,30,3,3,0.05,0.95,0.8059079232567845,9,2.0,0,2.0,0,1.0,1
9939,min_diffuse,10,30,3,3,0.05,0.95,0.9457920577058349,10,2.0,1,2.0,1,2.0,1
9940,min_diffuse,10,30,3,3,0.05,0.95,0.772936345811472,4,2.0,0,1.0,1,1.0,1
9941,min_diffuse,10,30,3,3,0.05,0.95,0.8541177035394891,2,1.0,1,1.0,1,1.0,1
9942,min_diffuse,10,30,3,3,0.05,0.95,0.8358640389922601,6,2.0,1,2.0,1,2.0,1
9943,min_diffuse,10,30,3,3,0.05,0.95,0.9339318258112168,14,3.0,0,2.0,1,3.0,0
9944,min_diffuse,10,30,3,3,0.05,0.95,0.9399432432657292,8,2.0,1,2.0,1,3.0,0
9945,min_diffuse,10,30,3,3,0.05,0.95,0.9029392386397972,6,2.0,0,1.0,1,2.0,0
9946,min_diffuse,10,30,3,3,0.05,0.95,0.7180319297360086,3,1.0,1,1.0,1,2.0,0
9947,min_diffuse,10,30,3,3,0.05,0.95,0.8957074022349686,5,2.0,1,2.0,1,2.0,1
9948,min_diffuse,10,30,3,3,0.05,0.95,0.9306289914920102,69,4.0,1,4.0,1,4.0,1
9949,min_diffuse,10,30,3,3,0.05,0.95,0.7552342019985897,5,2.0,1,2.0,1,2.0,1
9950,min_diffuse,10,30,3,3,0.05,0.95,0.9341643317785708,9,2.0,1,2.0,1,2.0,1
9951,min_diffuse,10,30,3,3,0.05,0.95,0.9178080518302428,20,3.0,1,3.0,1,3.0,1
9952,min_diffuse,10,30,3,3,0.05,0.95,0.8429062455435037,24,3.0,0,2.0,1,2.0,1
9953,min_diffuse,10,30,3,3,0.05,0.95,0.935750001008968,8,2.0,1,2.0,1,2.0,1
9954,min_diffuse,10,30,3,3,0.05,0.95,0.8843585969985547,5,2.0,0,1.0,1,2.0,0
9955,min_diffuse,10,30,3,3,0.05,0.95,0.9336100605793772,65,5.0,1,5.0,1,5.0,1
9956,min_diffuse,10,30,3,3,0.05,0.95,0.8986834013289476,7,2.0,1,2.0,1,2.0,1
9957,min_diffuse,10,30,3,3,0.05,0.95,0.903765780942088,7,2.0,1,2.0,1,2.0,1
9958,min_diffuse,10,30,3,3,0.05,0.95,0.7968003081394213,9,2.0,0,2.0,0,1.0,1
9959,min_diffuse,10,30,3,3,0.05,0.95,0.8568450395890543,5,2.0,1,2.0,1,2.0,1
9960,min_diffuse,10,30,3,3,0.05,0.95,0.8376847868465085,3,1.0,1,2.0,0,2.0,0
9961,min_diffuse,10,30,3,3,0.05,0.95,0.932382475407118,10,2.0,1,2.0,1,2.0,1
9962,min_diffuse,10,30,3,3,0.05,0.95,0.7164815164631476,3,1.0,1,1.0,1,1.0,1
9963,min_diffuse,10,30,3,3,0.05,0.95,0.8712385225370484,9,2.0,1,2.0,1,2.0,1
9964,min_diffuse,10,30,3,3,0.05,0.95,0.9099254746353824,4,2.0,0,1.0,1,1.0,1
9965,min_diffuse,10,30,3,3,0.05,0.95,0.7923020559102668,2,1.0,1,1.0,1,1.0,1
9966,min_diffuse,10,30,3,3,0.05,0.95,0.8578883616693396,10,2.0,1,2.0,1,3.0,0
9967,min_diffuse,10,30,3,3,0.05,0.95,0.9478639435399936,4,2.0,1,2.0,1,2.0,1
9968,min_diffuse,10,30,3,3,0.05,0.95,0.9345522714744696,12,2.0,1,2.0,1,2.0,1
9969,min_diffuse,10,30,3,3,0.05,0.95,0.948928371158964,16,3.0,0,2.0,1,3.0,0
9970,min_diffuse,10,30,3,3,0.05,0.95,0.8958577369344273,6,2.0,1,2.0,1,2.0,1
9971,min_diffuse,10,30,3,3,0.05,0.95,0.79571209791832,6,2.0,1,2.0,1,2.0,1
9972,min_diffuse,10,30,3,3,0.05,0.95,0.8723829704853028,16,2.0,1,2.0,1,2.0,1
9973,min_diffuse,10,30,3,3,0.05,0.95,0.8988039489615416,10,2.0,1,2.0,1,2.0,1
9974,min_diffuse,10,30,3,3,0.05,0.95,0.7129909760900246,3,1.0,1,2.0,0,2.0,0
9975,min_diffuse,10,30,3,3,0.05,0.95,0.9347496088984116,16,3.0,0,2.0,1,3.0,0
9976,min_diffuse,10,30,3,3,0.05,0.95,0.8337357417139311,6,2.0,1,2.0,1,2.0,1
9977,min_diffuse,10,30,3,3,0.05,0.95,0.902591264380403,11,2.0,1,2.0,1,2.0,1
9978,min_diffuse,10,30,3,3,0.05,0.95,0.8626879775398852,15,2.0,1,2.0,1,2.0,1
9979,min_diffuse,10,30,3,3,0.05,0.95,0.8368743888771286,5,2.0,1,2.0,1,2.0,1
9980,min_diffuse,10,30,3,3,0.05,0.95,0.8596453040186983,6,2.0,1,2.0,1,2.0,1
9981,min_diffuse,10,30,3,3,0.05,0.95,0.9405885259401946,18,3.0,1,3.0,1,3.0,1
9982,min_diffuse,10,30,3,3,0.05,0.95,0.7278051899198267,6,2.0,0,1.0,1,1.0,1
9983,min_diffuse,10,30,3,3,0.05,0.95,0.9080705089528464,16,3.0,0,2.0,1,2.0,1
9984,min_diffuse,10,30,3,3,0.05,0.95,0.8179530648071001,6,2.0,1,2.0,1,2.0,1
9985,min_diffuse,10,30,3,3,0.05,0.95,0.9085415306657644,11,2.0,1,2.0,1,2.0,1
9986,min_diffuse,10,30,3,3,0.05,0.95,0.9132122982610308,34,3.0,1,3.0,1,3.0,1
9987,min_diffuse,10,30,3,3,0.05,0.95,0.9030131143859306,11,2.0,1,2.0,1,2.0,1
9988,min_diffuse,10,30,3,3,0.05,0.95,0.7786385751539813,13,2.0,1,2.0,1,2.0,1
9989,min_diffuse,10,30,3,3,0.05,0.95,0.9450976612627872,10,2.0,1,2.0,1,2.0,1
9990,min_diffuse,10,30,3,3,0.05,0.95,0.6900874821598673,4,2.0,0,1.0,1,2.0,0
9991,min_diffuse,10,30,3,3,0.05,0.95,0.8608188543593949,9,2.0,1,2.0,1,2.0,1
9992,min_diffuse,10,30,3,3,0.05,0.95,0.8659756598177241,15,2.0,1,2.0,1,2.0,1
9993,min_diffuse,10,30,3,3,0.05,0.95,0.9104711094804387,10,2.0,1,2.0,1,2.0,1
9994,min_diffuse,10,30,3,3,0.05,0.95,0.7202596103504999,10,2.0,1,2.0,1,2.0,1
9995,min_diffuse,10,30,3,3,0.05,0.95,0.907305451879985,33,3.0,1,3.0,1,3.0,1
9996,min_diffuse,10,30,3,3,0.05,0.95,0.8005568495932728,11,2.0,1,2.0,1,2.0,1
9997,min_diffuse,10,30,3,3,0.05,0.95,0.9429235823152264,4,2.0,0,1.0,1,2.0,0
9998,min_diffuse,10,30,3,3,0.05,0.95,0.7371816445974085,7,2.0,1,2.0,1,2.0,1
9999,min_diffuse,10,30,3,3,0.05,0.95,0.888985406627401,17,2.0,1,2.0,1,2.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n20_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,20,20,1,3,0.05,0.95,0.9414661200649506,21,5.0,0,5.0,0,4.0,1
1,min_diffuse,20,20,1,3,0.05,0.95,0.930175914236513,25,6.0,1,6.0,1,6.0,1
2,min_diffuse,20,20,1,3,0.05,0.95,0.8381455077539851,10,4.0,1,4.0,1,4.0,1
3,min_diffuse,20,20,1,3,0.05,0.95,0.9485670775927012,14,3.0,1,3.0,1,3.0,1
4,min_diffuse,20,20,1,3,0.05,0.95,0.9397991369110836,17,4.0,1,4.0,1,4.0,1
5,min_diffuse,20,20,1,3,0.05,0.95,0.8859286211934905,16,5.0,0,5.0,0,4.0,1
6,min_diffuse,20,20,1,3,0.05,0.95,0.8760484310963085,10,4.0,1,4.0,1,5.0,0
7,min_diffuse,20,20,1,3,0.05,0.95,0.9086549484491226,10,3.0,1,3.0,1,3.0,1
8,min_diffuse,20,20,1,3,0.05,0.95,0.8790935493865732,9,3.0,1,3.0,1,4.0,0
9,min_diffuse,20,20,1,3,0.05,0.95,0.949582977226696,42,5.0,1,5.0,1,5.0,1
10,min_diffuse,20,20,1,3,0.05,0.95,0.9486272610493582,30,6.0,1,6.0,1,6.0,1
11,min_diffuse,20,20,1,3,0.05,0.95,0.920415090914674,23,5.0,0,5.0,0,4.0,1
12,min_diffuse,20,20,1,3,0.05,0.95,0.9190525860010836,17,5.0,1,5.0,1,5.0,1
13,min_diffuse,20,20,1,3,0.05,0.95,0.9326021786782872,22,6.0,1,6.0,1,6.0,1
14,min_diffuse,20,20,1,3,0.05,0.95,0.9215186022955624,24,6.0,1,6.0,1,6.0,1
15,min_diffuse,20,20,1,3,0.05,0.95,0.9313994103074134,13,4.0,1,4.0,1,4.0,1
16,min_diffuse,20,20,1,3,0.05,0.95,0.8515389055545817,11,3.0,1,3.0,1,4.0,0
17,min_diffuse,20,20,1,3,0.05,0.95,0.9388673564486024,28,4.0,1,4.0,1,4.0,1
18,min_diffuse,20,20,1,3,0.05,0.95,0.9327730796678844,21,5.0,1,5.0,1,5.0,1
19,min_diffuse,20,20,1,3,0.05,0.95,0.9199184320327514,33,5.0,1,5.0,1,6.0,0
20,min_diffuse,20,20,1,3,0.05,0.95,0.8157186815169647,16,4.0,1,4.0,1,4.0,1
21,min_diffuse,20,20,1,3,0.05,0.95,0.9229853498134408,14,4.0,1,4.0,1,4.0,1
22,min_diffuse,20,20,1,3,0.05,0.95,0.9276157856335436,23,5.0,1,5.0,1,5.0,1
23,min_diffuse,20,20,1,3,0.05,0.95,0.948850607691746,19,4.0,0,4.0,0,3.0,1
24,min_diffuse,20,20,1,3,0.05,0.95,0.916459811074473,15,4.0,1,4.0,1,4.0,1
25,min_diffuse,20,20,1,3,0.05,0.95,0.7878696598689937,10,3.0,1,3.0,1,3.0,1
26,min_diffuse,20,20,1,3,0.05,0.95,0.949248886021935,81,8.0,1,8.0,1,8.0,1
27,min_diffuse,20,20,1,3,0.05,0.95,0.9480021166109732,30,6.0,1,6.0,1,7.0,0
28,min_diffuse,20,20,1,3,0.05,0.95,0.9072249278121832,4,3.0,1,3.0,1,3.0,1
29,min_diffuse,20,20,1,3,0.05,0.95,0.8858281638958408,7,3.0,1,3.0,1,3.0,1
30,min_diffuse,20,20,1,3,0.05,0.95,0.8620024219164955,23,5.0,0,5.0,0,4.0,1
31,min_diffuse,20,20,1,3,0.05,0.95,0.9135489571154898,9,3.0,1,3.0,1,3.0,1
32,min_diffuse,20,20,1,3,0.05,0.95,0.8885208961003493,14,5.0,1,5.0,1,5.0,1
33,min_diffuse,20,20,1,3,0.05,0.95,0.941589439728314,37,6.0,0,6.0,0,5.0,1
34,min_diffuse,20,20,1,3,0.05,0.95,0.949265271212214,19,5.0,1,5.0,1,5.0,1
35,min_diffuse,20,20,1,3,0.05,0.95,0.9013034393916975,15,5.0,1,5.0,1,5.0,1
36,min_diffuse,20,20,1,3,0.05,0.95,0.9482744160874872,35,5.0,1,5.0,1,5.0,1
37,min_diffuse,20,20,1,3,0.05,0.95,0.9319124819695578,7,3.0,1,3.0,1,3.0,1
38,min_diffuse,20,20,1,3,0.05,0.95,0.9093836939005628,32,5.0,1,5.0,1,5.0,1
39,min_diffuse,20,20,1,3,0.05,0.95,0.8467259519499695,14,4.0,1,4.0,1,4.0,1
40,min_diffuse,20,20,1,3,0.05,0.95,0.859456561249924,7,4.0,1,4.0,1,4.0,1
41,min_diffuse,20,20,1,3,0.05,0.95,0.8525677562083264,7,3.0,1,3.0,1,3.0,1
42,min_diffuse,20,20,1,3,0.05,0.95,0.9497186229326736,12,4.0,1,4.0,1,4.0,1
43,min_diffuse,20,20,1,3,0.05,0.95,0.8575109729858797,10,4.0,1,4.0,1,4.0,1
44,min_diffuse,20,20,1,3,0.05,0.95,0.8301363518013943,6,3.0,1,3.0,1,3.0,1
45,min_diffuse,20,20,1,3,0.05,0.95,0.9439861064228848,21,6.0,0,5.0,1,5.0,1
46,min_diffuse,20,20,1,3,0.05,0.95,0.8821585852835554,17,5.0,0,4.0,1,4.0,1
47,min_diffuse,20,20,1,3,0.05,0.95,0.922088405569675,12,4.0,1,4.0,1,4.0,1
48,min_diffuse,20,20,1,3,0.05,0.95,0.9428704547641132,20,5.0,1,5.0,1,6.0,0
49,min_diffuse,20,20,1,3,0.05,0.95,0.8913892499969736,6,3.0,1,3.0,1,3.0,1
50,min_diffuse,20,20,1,3,0.05,0.95,0.8903975499795432,14,5.0,1,5.0,1,5.0,1
51,min_diffuse,20,20,1,3,0.05,0.95,0.9391067874411888,27,5.0,1,5.0,1,5.0,1
52,min_diffuse,20,20,1,3,0.05,0.95,0.7781656541522748,6,3.0,1,3.0,1,3.0,1
53,min_diffuse,20,20,1,3,0.05,0.95,0.912321095281269,10,4.0,1,4.0,1,5.0,0
54,min_diffuse,20,20,1,3,0.05,0.95,0.9387919692171464,51,5.0,1,5.0,1,5.0,1
55,min_diffuse,20,20,1,3,0.05,0.95,0.849171473956436,11,3.0,1,3.0,1,3.0,1
56,min_diffuse,20,20,1,3,0.05,0.95,0.9278871416820608,42,5.0,1,5.0,1,5.0,1
57,min_diffuse,20,20,1,3,0.05,0.95,0.864595559894247,4,2.0,1,2.0,1,2.0,1
58,min_diffuse,20,20,1,3,0.05,0.95,0.9193491067555042,11,4.0,1,4.0,1,4.0,1
59,min_diffuse,20,20,1,3,0.05,0.95,0.9375393695180498,9,4.0,1,4.0,1,4.0,1
60,min_diffuse,20,20,1,3,0.05,0.95,0.8838941032054631,15,5.0,0,5.0,0,4.0,1
61,min_diffuse,20,20,1,3,0.05,0.95,0.8995701213124083,9,4.0,1,4.0,1,4.0,1
62,min_diffuse,20,20,1,3,0.05,0.95,0.8578272733931667,29,4.0,1,4.0,1,4.0,1
63,min_diffuse,20,20,1,3,0.05,0.95,0.9355411306629932,57,6.0,1,6.0,1,6.0,1
64,min_diffuse,20,20,1,3,0.05,0.95,0.8995064903038518,17,4.0,1,4.0,1,4.0,1
65,min_diffuse,20,20,1,3,0.05,0.95,0.9447641703790552,33,5.0,1,5.0,1,5.0,1
66,min_diffuse,20,20,1,3,0.05,0.95,0.9422939831164066,17,5.0,0,4.0,1,4.0,1
67,min_diffuse,20,20,1,3,0.05,0.95,0.9456408402722384,49,7.0,1,7.0,1,8.0,0
68,min_diffuse,20,20,1,3,0.05,0.95,0.8947139987794066,16,4.0,1,4.0,1,4.0,1
69,min_diffuse,20,20,1,3,0.05,0.95,0.9397391200903134,52,8.0,1,8.0,1,8.0,1
70,min_diffuse,20,20,1,3,0.05,0.95,0.8870893043653666,10,4.0,1,4.0,1,4.0,1
71,min_diffuse,20,20,1,3,0.05,0.95,0.9022174486195472,19,4.0,1,4.0,1,4.0,1
72,min_diffuse,20,20,1,3,0.05,0.95,0.8753257085043885,13,4.0,1,4.0,1,4.0,1
73,min_diffuse,20,20,1,3,0.05,0.95,0.93913799119426,14,5.0,1,5.0,1,5.0,1
74,min_diffuse,20,20,1,3,0.05,0.95,0.914496226617494,5,3.0,1,3.0,1,3.0,1
75,min_diffuse,20,20,1,3,0.05,0.95,0.9460003028264096,29,5.0,1,5.0,1,5.0,1
76,min_diffuse,20,20,1,3,0.05,0.95,0.9352838736561588,11,3.0,1,3.0,1,3.0,1
77,min_diffuse,20,20,1,3,0.05,0.95,0.9058622426055516,39,6.0,1,6.0,1,6.0,1
78,min_diffuse,20,20,1,3,0.05,0.95,0.9169498167638284,6,3.0,1,3.0,1,3.0,1
79,min_diffuse,20,20,1,3,0.05,0.95,0.9295124266253084,13,5.0,1,5.0,1,6.0,0
80,min_diffuse,20,20,1,3,0.05,0.95,0.9155626321006416,41,5.0,1,6.0,0,6.0,0
81,min_diffuse,20,20,1,3,0.05,0.95,0.8928706933074877,29,4.0,1,4.0,1,4.0,1
82,min_diffuse,20,20,1,3,0.05,0.95,0.9497299292696176,14,5.0,1,5.0,1,5.0,1
83,min_diffuse,20,20,1,3,0.05,0.95,0.9360368594869368,8,4.0,1,4.0,1,4.0,1
84,min_diffuse,20,20,1,3,0.05,0.95,0.9386839188776824,59,7.0,0,6.0,1,6.0,1
85,min_diffuse,20,20,1,3,0.05,0.95,0.8970896686663655,18,5.0,1,5.0,1,5.0,1
86,min_diffuse,20,20,1,3,0.05,0.95,0.9409949966886312,6,3.0,1,3.0,1,3.0,1
87,min_diffuse,20,20,1,3,0.05,0.95,0.8426383983904253,6,3.0,1,3.0,1,3.0,1
88,min_diffuse,20,20,1,3,0.05,0.95,0.9330019300411346,17,5.0,1,5.0,1,5.0,1
89,min_diffuse,20,20,1,3,0.05,0.95,0.9151542043232312,22,5.0,1,5.0,1,5.0,1
90,min_diffuse,20,20,1,3,0.05,0.95,0.8422396609983278,6,3.0,1,3.0,1,3.0,1
91,min_diffuse,20,20,1,3,0.05,0.95,0.8446511884156145,6,3.0,1,3.0,1,3.0,1
92,min_diffuse,20,20,1,3,0.05,0.95,0.9406267875563358,31,5.0,1,5.0,1,5.0,1
93,min_diffuse,20,20,1,3,0.05,0.95,0.9090642036955026,34,6.0,1,6.0,1,6.0,1
94,min_diffuse,20,20,1,3,0.05,0.95,0.8687735554978637,9,4.0,1,4.0,1,4.0,1
95,min_diffuse,20,20,1,3,0.05,0.95,0.9298499993095504,15,4.0,1,4.0,1,4.0,1
96,min_diffuse,20,20,1,3,0.05,0.95,0.924205414052106,6,3.0,1,3.0,1,3.0,1
97,min_diffuse,20,20,1,3,0.05,0.95,0.9342303634981828,16,4.0,1,4.0,1,4.0,1
98,min_diffuse,20,20,1,3,0.05,0.95,0.8792763543633936,22,5.0,0,4.0,1,5.0,0
99,min_diffuse,20,20,1,3,0.05,0.95,0.9051322925693128,6,3.0,1,3.0,1,3.0,1
100,min_diffuse,20,20,1,3,0.05,0.95,0.9146981835141388,5,3.0,1,3.0,1,3.0,1
101,min_diffuse,20,20,1,3,0.05,0.95,0.941682646521942,11,4.0,1,4.0,1,4.0,1
102,min_diffuse,20,20,1,3,0.05,0.95,0.9402403187444068,5,3.0,1,3.0,1,3.0,1
103,min_diffuse,20,20,1,3,0.05,0.95,0.9491671867382095,64,7.0,1,8.0,0,8.0,0
104,min_diffuse,20,20,1,3,0.05,0.95,0.946365216682094,27,8.0,1,8.0,1,8.0,1
105,min_diffuse,20,20,1,3,0.05,0.95,0.9067001126366728,4,3.0,1,3.0,1,3.0,1
106,min_diffuse,20,20,1,3,0.05,0.95,0.9065807774845952,12,4.0,1,4.0,1,4.0,1
107,min_diffuse,20,20,1,3,0.05,0.95,0.939727395296776,57,7.0,0,7.0,0,6.0,1
108,min_diffuse,20,20,1,3,0.05,0.95,0.8909719989913789,15,4.0,0,3.0,1,4.0,0
109,min_diffuse,20,20,1,3,0.05,0.95,0.883635151087445,33,5.0,1,5.0,1,5.0,1
110,min_diffuse,20,20,1,3,0.05,0.95,0.9093180640560208,26,4.0,0,3.0,1,4.0,0
111,min_diffuse,20,20,1,3,0.05,0.95,0.9480672324550632,67,7.0,1,7.0,1,7.0,1
112,min_diffuse,20,20,1,3,0.05,0.95,0.8608938757434824,9,3.0,1,3.0,1,3.0,1
113,min_diffuse,20,20,1,3,0.05,0.95,0.8133158898819861,8,3.0,1,3.0,1,3.0,1
114,min_diffuse,20,20,1,3,0.05,0.95,0.9120178992350976,6,3.0,1,3.0,1,4.0,0
115,min_diffuse,20,20,1,3,0.05,0.95,0.9318144157428044,20,4.0,1,4.0,1,4.0,1
116,min_diffuse,20,20,1,3,0.05,0.95,0.901221063825693,21,5.0,1,5.0,1,5.0,1
117,min_diffuse,20,20,1,3,0.05,0.95,0.8494501618319581,11,4.0,1,4.0,1,4.0,1
118,min_diffuse,20,20,1,3,0.05,0.95,0.9236194451350332,29,6.0,0,6.0,0,5.0,1
119,min_diffuse,20,20,1,3,0.05,0.95,0.9378489122547108,6,3.0,1,3.0,1,3.0,1
120,min_diffuse,20,20,1,3,0.05,0.95,0.9487021884332324,34,5.0,1,5.0,1,5.0,1
121,min_diffuse,20,20,1,3,0.05,0.95,0.9281726539605784,42,6.0,0,6.0,0,5.0,1
122,min_diffuse,20,20,1,3,0.05,0.95,0.8281996075858411,3,2.0,1,2.0,1,3.0,0
123,min_diffuse,20,20,1,3,0.05,0.95,0.8993597397864962,10,4.0,1,4.0,1,4.0,1
124,min_diffuse,20,20,1,3,0.05,0.95,0.9278385547747392,19,5.0,1,5.0,1,5.0,1
125,min_diffuse,20,20,1,3,0.05,0.95,0.8299066457570526,13,4.0,1,4.0,1,4.0,1
126,min_diffuse,20,20,1,3,0.05,0.95,0.9468291589721206,6,3.0,1,4.0,0,4.0,0
127,min_diffuse,20,20,1,3,0.05,0.95,0.934685399014388,14,5.0,1,5.0,1,5.0,1
128,min_diffuse,20,20,1,3,0.05,0.95,0.9000748740013449,5,3.0,0,2.0,1,3.0,0
129,min_diffuse,20,20,1,3,0.05,0.95,0.8227797699216177,15,5.0,0,4.0,1,4.0,1
130,min_diffuse,20,20,1,3,0.05,0.95,0.9438124269401322,9,4.0,0,3.0,1,4.0,0
131,min_diffuse,20,20,1,3,0.05,0.95,0.911104466349244,25,4.0,1,4.0,1,4.0,1
132,min_diffuse,20,20,1,3,0.05,0.95,0.911596135472405,27,5.0,0,4.0,1,5.0,0
133,min_diffuse,20,20,1,3,0.05,0.95,0.9404527206476972,34,6.0,1,6.0,1,7.0,0
134,min_diffuse,20,20,1,3,0.05,0.95,0.936354194797276,15,4.0,1,4.0,1,4.0,1
135,min_diffuse,20,20,1,3,0.05,0.95,0.9054243410977816,22,5.0,1,5.0,1,5.0,1
136,min_diffuse,20,20,1,3,0.05,0.95,0.9419184385747116,17,5.0,1,5.0,1,5.0,1
137,min_diffuse,20,20,1,3,0.05,0.95,0.9163363411813136,10,4.0,1,4.0,1,4.0,1
138,min_diffuse,20,20,1,3,0.05,0.95,0.918477237132236,14,3.0,1,3.0,1,3.0,1
139,min_diffuse,20,20,1,3,0.05,0.95,0.8954928384033805,12,4.0,1,4.0,1,4.0,1
140,min_diffuse,20,20,1,3,0.05,0.95,0.9242911689034232,14,4.0,1,4.0,1,4.0,1
141,min_diffuse,20,20,1,3,0.05,0.95,0.9365272399380592,10,3.0,1,3.0,1,3.0,1
142,min_diffuse,20,20,1,3,0.05,0.95,0.802303496194032,10,3.0,1,3.0,1,4.0,0
143,min_diffuse,20,20,1,3,0.05,0.95,0.8822898746545872,29,5.0,1,5.0,1,5.0,1
144,min_diffuse,20,20,1,3,0.05,0.95,0.9208137442199904,21,5.0,0,4.0,1,4.0,1
145,min_diffuse,20,20,1,3,0.05,0.95,0.9353970765581108,20,4.0,1,4.0,1,4.0,1
146,min_diffuse,20,20,1,3,0.05,0.95,0.9311785141544898,26,5.0,1,5.0,1,5.0,1
147,min_diffuse,20,20,1,3,0.05,0.95,0.947769227640006,25,6.0,0,6.0,0,5.0,1
148,min_diffuse,20,20,1,3,0.05,0.95,0.933144455397742,28,4.0,1,4.0,1,4.0,1
149,min_diffuse,20,20,1,3,0.05,0.95,0.9219566535389604,24,6.0,1,6.0,1,6.0,1
150,min_diffuse,20,20,1,3,0.05,0.95,0.9336336977569908,19,5.0,0,4.0,1,5.0,0
151,min_diffuse,20,20,1,3,0.05,0.95,0.9336917880908376,41,7.0,0,6.0,1,6.0,1
152,min_diffuse,20,20,1,3,0.05,0.95,0.902539513262238,9,3.0,1,3.0,1,3.0,1
153,min_diffuse,20,20,1,3,0.05,0.95,0.9442624386926132,6,3.0,1,3.0,1,3.0,1
154,min_diffuse,20,20,1,3,0.05,0.95,0.9320163820388888,7,4.0,0,4.0,0,3.0,1
155,min_diffuse,20,20,1,3,0.05,0.95,0.8930735184394262,12,4.0,1,4.0,1,4.0,1
156,min_diffuse,20,20,1,3,0.05,0.95,0.945335422202581,12,4.0,1,4.0,1,4.0,1
157,min_diffuse,20,20,1,3,0.05,0.95,0.8637651374380552,31,5.0,1,5.0,1,5.0,1
158,min_diffuse,20,20,1,3,0.05,0.95,0.947694355926631,11,4.0,0,3.0,1,4.0,0
159,min_diffuse,20,20,1,3,0.05,0.95,0.9178879030796786,26,4.0,1,4.0,1,4.0,1
160,min_diffuse,20,20,1,3,0.05,0.95,0.9283094156863988,34,6.0,1,6.0,1,6.0,1
161,min_diffuse,20,20,1,3,0.05,0.95,0.9490072666339237,21,5.0,1,5.0,1,5.0,1
162,min_diffuse,20,20,1,3,0.05,0.95,0.9159843265949388,26,4.0,0,4.0,0,3.0,1
163,min_diffuse,20,20,1,3,0.05,0.95,0.9156795257096876,20,5.0,1,5.0,1,5.0,1
164,min_diffuse,20,20,1,3,0.05,0.95,0.9295222591976996,9,4.0,1,4.0,1,4.0,1
165,min_diffuse,20,20,1,3,0.05,0.95,0.9244723983905652,21,5.0,1,5.0,1,5.0,1
166,min_diffuse,20,20,1,3,0.05,0.95,0.931578814935236,15,3.0,1,3.0,1,3.0,1
167,min_diffuse,20,20,1,3,0.05,0.95,0.8833605649159002,7,3.0,1,3.0,1,3.0,1
168,min_diffuse,20,20,1,3,0.05,0.95,0.9132119007823506,13,4.0,1,4.0,1,4.0,1
169,min_diffuse,20,20,1,3,0.05,0.95,0.9352089068936692,11,3.0,1,3.0,1,3.0,1
170,min_diffuse,20,20,1,3,0.05,0.95,0.8833477602578095,6,3.0,1,3.0,1,3.0,1
171,min_diffuse,20,20,1,3,0.05,0.95,0.949706345556958,24,6.0,0,6.0,0,5.0,1
172,min_diffuse,20,20,1,3,0.05,0.95,0.8885339894626567,11,4.0,1,4.0,1,4.0,1
173,min_diffuse,20,20,1,3,0.05,0.95,0.9271030823771864,9,4.0,1,4.0,1,4.0,1
174,min_diffuse,20,20,1,3,0.05,0.95,0.9341875227494004,18,5.0,1,5.0,1,5.0,1
175,min_diffuse,20,20,1,3,0.05,0.95,0.9496530255208,107,9.0,1,9.0,1,9.0,1
176,min_diffuse,20,20,1,3,0.05,0.95,0.9420922037865402,22,4.0,1,4.0,1,4.0,1
177,min_diffuse,20,20,1,3,0.05,0.95,0.940467701494066,15,5.0,0,4.0,1,5.0,0
178,min_diffuse,20,20,1,3,0.05,0.95,0.9462995285575636,70,8.0,0,8.0,0,7.0,1
179,min_diffuse,20,20,1,3,0.05,0.95,0.9455465892132852,14,4.0,1,4.0,1,4.0,1
180,min_diffuse,20,20,1,3,0.05,0.95,0.91903060325454,10,4.0,1,4.0,1,5.0,0
181,min_diffuse,20,20,1,3,0.05,0.95,0.92714092450661,26,6.0,1,6.0,1,6.0,1
182,min_diffuse,20,20,1,3,0.05,0.95,0.9160812058112516,29,5.0,1,5.0,1,5.0,1
183,min_diffuse,20,20,1,3,0.05,0.95,0.9460704437002404,11,4.0,0,4.0,0,3.0,1
184,min_diffuse,20,20,1,3,0.05,0.95,0.9364507613243755,12,4.0,1,4.0,1,4.0,1
185,min_diffuse,20,20,1,3,0.05,0.95,0.9053181457604644,7,3.0,1,3.0,1,3.0,1
186,min_diffuse,20,20,1,3,0.05,0.95,0.9468633836786774,7,3.0,1,3.0,1,4.0,0
187,min_diffuse,20,20,1,3,0.05,0.95,0.9046037272928894,26,5.0,0,5.0,0,4.0,1
188,min_diffuse,20,20,1,3,0.05,0.95,0.9163178715560536,30,5.0,1,5.0,1,5.0,1
189,min_diffuse,20,20,1,3,0.05,0.95,0.8462745591132859,24,4.0,1,4.0,1,4.0,1
190,min_diffuse,20,20,1,3,0.05,0.95,0.8940034600620052,30,5.0,1,5.0,1,5.0,1
191,min_diffuse,20,20,1,3,0.05,0.95,0.9355192908026396,34,7.0,1,7.0,1,7.0,1
192,min_diffuse,20,20,1,3,0.05,0.95,0.8800390252726943,20,4.0,1,4.0,1,4.0,1
193,min_diffuse,20,20,1,3,0.05,0.95,0.949924732589124,7,3.0,1,3.0,1,3.0,1
194,min_diffuse,20,20,1,3,0.05,0.95,0.8567000920553082,8,3.0,1,3.0,1,3.0,1
195,min_diffuse,20,20,1,3,0.05,0.95,0.9317464798215932,32,6.0,1,6.0,1,6.0,1
196,min_diffuse,20,20,1,3,0.05,0.95,0.9422674145483032,14,5.0,1,5.0,1,5.0,1
197,min_diffuse,20,20,1,3,0.05,0.95,0.9399349343826324,51,7.0,1,7.0,1,7.0,1
198,min_diffuse,20,20,1,3,0.05,0.95,0.918362285402712,16,5.0,1,5.0,1,5.0,1
199,min_diffuse,20,20,1,3,0.05,0.95,0.933983338006224,22,4.0,1,4.0,1,4.0,1
200,min_diffuse,20,20,1,3,0.05,0.95,0.9180557531366608,22,6.0,1,6.0,1,6.0,1
201,min_diffuse,20,20,1,3,0.05,0.95,0.928400863872056,8,4.0,1,4.0,1,4.0,1
202,min_diffuse,20,20,1,3,0.05,0.95,0.9176286762385362,27,6.0,1,6.0,1,6.0,1
203,min_diffuse,20,20,1,3,0.05,0.95,0.946469134712706,61,8.0,0,8.0,0,7.0,1
204,min_diffuse,20,20,1,3,0.05,0.95,0.949599725357505,29,6.0,1,7.0,0,7.0,0
205,min_diffuse,20,20,1,3,0.05,0.95,0.8686303315165714,11,4.0,1,4.0,1,4.0,1
206,min_diffuse,20,20,1,3,0.05,0.95,0.9214701941121396,34,6.0,0,5.0,1,5.0,1
207,min_diffuse,20,20,1,3,0.05,0.95,0.909698513143007,24,5.0,1,5.0,1,5.0,1
208,min_diffuse,20,20,1,3,0.05,0.95,0.9300758571841378,19,5.0,1,5.0,1,5.0,1
209,min_diffuse,20,20,1,3,0.05,0.95,0.9290322923820666,14,3.0,1,4.0,0,3.0,1
210,min_diffuse,20,20,1,3,0.05,0.95,0.948974539701724,12,4.0,0,4.0,0,3.0,1
211,min_diffuse,20,20,1,3,0.05,0.95,0.9320448355669112,10,4.0,1,4.0,1,4.0,1
212,min_diffuse,20,20,1,3,0.05,0.95,0.9472214401716248,56,6.0,0,6.0,0,5.0,1
213,min_diffuse,20,20,1,3,0.05,0.95,0.9478189473805644,20,5.0,1,5.0,1,6.0,0
214,min_diffuse,20,20,1,3,0.05,0.95,0.932474705474355,21,5.0,1,5.0,1,5.0,1
215,min_diffuse,20,20,1,3,0.05,0.95,0.8862968182409758,7,3.0,1,3.0,1,3.0,1
216,min_diffuse,20,20,1,3,0.05,0.95,0.9480255625805296,18,5.0,1,5.0,1,5.0,1
217,min_diffuse,20,20,1,3,0.05,0.95,0.8928927867960952,7,3.0,1,3.0,1,3.0,1
218,min_diffuse,20,20,1,3,0.05,0.95,0.9374173321343604,59,8.0,1,8.0,1,8.0,1
219,min_diffuse,20,20,1,3,0.05,0.95,0.8638588735915651,29,5.0,1,5.0,1,5.0,1
220,min_diffuse,20,20,1,3,0.05,0.95,0.8947462263984237,19,4.0,1,4.0,1,4.0,1
221,min_diffuse,20,20,1,3,0.05,0.95,0.9254791605608308,14,4.0,1,4.0,1,4.0,1
222,min_diffuse,20,20,1,3,0.05,0.95,0.9373506621294908,28,5.0,1,5.0,1,5.0,1
223,min_diffuse,20,20,1,3,0.05,0.95,0.9486974055604328,32,5.0,1,5.0,1,6.0,0
224,min_diffuse,20,20,1,3,0.05,0.95,0.9370346734856994,25,6.0,0,6.0,0,5.0,1
225,min_diffuse,20,20,1,3,0.05,0.95,0.9479899942164828,8,3.0,1,3.0,1,3.0,1
226,min_diffuse,20,20,1,3,0.05,0.95,0.941117279014199,18,4.0,1,4.0,1,4.0,1
227,min_diffuse,20,20,1,3,0.05,0.95,0.923016795705434,7,4.0,1,4.0,1,4.0,1
228,min_diffuse,20,20,1,3,0.05,0.95,0.9169718999268676,10,4.0,0,3.0,1,4.0,0
229,min_diffuse,20,20,1,3,0.05,0.95,0.927580956419474,5,3.0,1,4.0,0,4.0,0
230,min_diffuse,20,20,1,3,0.05,0.95,0.8620816757116971,9,3.0,1,3.0,1,3.0,1
231,min_diffuse,20,20,1,3,0.05,0.95,0.9428533169524812,26,4.0,1,4.0,1,4.0,1
232,min_diffuse,20,20,1,3,0.05,0.95,0.9307857942610704,8,4.0,1,4.0,1,4.0,1
233,min_diffuse,20,20,1,3,0.05,0.95,0.948487829219768,16,4.0,0,3.0,1,3.0,1
234,min_diffuse,20,20,1,3,0.05,0.95,0.7941938660279807,6,3.0,0,3.0,0,2.0,1
235,min_diffuse,20,20,1,3,0.05,0.95,0.9098405810644398,13,3.0,1,3.0,1,3.0,1
236,min_diffuse,20,20,1,3,0.05,0.95,0.8940151359183672,17,5.0,1,5.0,1,5.0,1
237,min_diffuse,20,20,1,3,0.05,0.95,0.9283566548444436,18,7.0,1,7.0,1,7.0,1
238,min_diffuse,20,20,1,3,0.05,0.95,0.9108613146579384,13,4.0,0,3.0,1,3.0,1
239,min_diffuse,20,20,1,3,0.05,0.95,0.8928138487536371,12,4.0,1,4.0,1,4.0,1
240,min_diffuse,20,20,1,3,0.05,0.95,0.8452176396514112,11,4.0,1,4.0,1,4.0,1
241,min_diffuse,20,20,1,3,0.05,0.95,0.9066069377867272,12,4.0,1,4.0,1,4.0,1
242,min_diffuse,20,20,1,3,0.05,0.95,0.8962074753918133,7,3.0,1,3.0,1,3.0,1
243,min_diffuse,20,20,1,3,0.05,0.95,0.8964521951407062,16,5.0,1,5.0,1,5.0,1
244,min_diffuse,20,20,1,3,0.05,0.95,0.9229236226267424,19,5.0,0,5.0,0,4.0,1
245,min_diffuse,20,20,1,3,0.05,0.95,0.8965851930208706,11,4.0,0,3.0,1,4.0,0
246,min_diffuse,20,20,1,3,0.05,0.95,0.9498055245728604,45,8.0,1,8.0,1,8.0,1
247,min_diffuse,20,20,1,3,0.05,0.95,0.9342387046297468,10,4.0,1,4.0,1,4.0,1
248,min_diffuse,20,20,1,3,0.05,0.95,0.9252111706867022,4,3.0,0,2.0,1,3.0,0
249,min_diffuse,20,20,1,3,0.05,0.95,0.936781658245486,11,3.0,1,3.0,1,3.0,1
250,min_diffuse,20,20,1,3,0.05,0.95,0.8617072093890346,13,4.0,1,4.0,1,4.0,1
251,min_diffuse,20,20,1,3,0.05,0.95,0.9222133235164144,29,6.0,1,6.0,1,6.0,1
252,min_diffuse,20,20,1,3,0.05,0.95,0.9417202472176104,13,3.0,1,3.0,1,3.0,1
253,min_diffuse,20,20,1,3,0.05,0.95,0.945403864874871,21,5.0,0,5.0,0,4.0,1
254,min_diffuse,20,20,1,3,0.05,0.95,0.8266496915910576,14,4.0,0,3.0,1,4.0,0
255,min_diffuse,20,20,1,3,0.05,0.95,0.9408869559580464,17,4.0,1,4.0,1,4.0,1
256,min_diffuse,20,20,1,3,0.05,0.95,0.9420466149444932,15,4.0,1,4.0,1,4.0,1
257,min_diffuse,20,20,1,3,0.05,0.95,0.9085501756564632,10,4.0,1,4.0,1,4.0,1
258,min_diffuse,20,20,1,3,0.05,0.95,0.9374768764797654,36,6.0,1,6.0,1,6.0,1
259,min_diffuse,20,20,1,3,0.05,0.95,0.9434604115627836,24,4.0,1,4.0,1,4.0,1
260,min_diffuse,20,20,1,3,0.05,0.95,0.8690731751504952,25,5.0,1,5.0,1,5.0,1
261,min_diffuse,20,20,1,3,0.05,0.95,0.90620252422952,6,3.0,1,3.0,1,3.0,1
262,min_diffuse,20,20,1,3,0.05,0.95,0.9440487340276724,25,3.0,1,3.0,1,3.0,1
263,min_diffuse,20,20,1,3,0.05,0.95,0.932037439884976,9,4.0,0,3.0,1,3.0,1
264,min_diffuse,20,20,1,3,0.05,0.95,0.9182494389946332,13,4.0,1,4.0,1,4.0,1
265,min_diffuse,20,20,1,3,0.05,0.95,0.893228458726396,19,5.0,0,5.0,0,4.0,1
266,min_diffuse,20,20,1,3,0.05,0.95,0.9498242676370716,68,8.0,0,8.0,0,7.0,1
267,min_diffuse,20,20,1,3,0.05,0.95,0.8410274556077487,7,3.0,1,3.0,1,3.0,1
268,min_diffuse,20,20,1,3,0.05,0.95,0.910858648042246,8,3.0,1,3.0,1,3.0,1
269,min_diffuse,20,20,1,3,0.05,0.95,0.9090209345917298,6,3.0,1,3.0,1,4.0,0
270,min_diffuse,20,20,1,3,0.05,0.95,0.9033056363632824,7,3.0,1,3.0,1,3.0,1
271,min_diffuse,20,20,1,3,0.05,0.95,0.9459293992225274,38,7.0,0,6.0,1,6.0,1
272,min_diffuse,20,20,1,3,0.05,0.95,0.927008891395113,31,7.0,1,7.0,1,7.0,1
273,min_diffuse,20,20,1,3,0.05,0.95,0.7550875041956054,20,4.0,1,4.0,1,4.0,1
274,min_diffuse,20,20,1,3,0.05,0.95,0.9451449106174404,16,4.0,1,4.0,1,4.0,1
275,min_diffuse,20,20,1,3,0.05,0.95,0.9379167252606968,44,6.0,1,7.0,0,6.0,1
276,min_diffuse,20,20,1,3,0.05,0.95,0.9478939001747552,44,6.0,1,6.0,1,6.0,1
277,min_diffuse,20,20,1,3,0.05,0.95,0.8949017931950786,13,4.0,1,4.0,1,4.0,1
278,min_diffuse,20,20,1,3,0.05,0.95,0.9369353435087656,12,4.0,1,4.0,1,4.0,1
279,min_diffuse,20,20,1,3,0.05,0.95,0.8887153405637234,27,5.0,1,5.0,1,5.0,1
280,min_diffuse,20,20,1,3,0.05,0.95,0.8316699597928372,40,5.0,0,5.0,0,4.0,1
281,min_diffuse,20,20,1,3,0.05,0.95,0.91010115978401,8,3.0,1,4.0,0,4.0,0
282,min_diffuse,20,20,1,3,0.05,0.95,0.9037355827236696,18,5.0,1,5.0,1,5.0,1
283,min_diffuse,20,20,1,3,0.05,0.95,0.915420865281852,10,4.0,0,3.0,1,4.0,0
284,min_diffuse,20,20,1,3,0.05,0.95,0.8894478317617269,11,4.0,1,4.0,1,4.0,1
285,min_diffuse,20,20,1,3,0.05,0.95,0.9245004923521176,21,5.0,0,4.0,1,4.0,1
286,min_diffuse,20,20,1,3,0.05,0.95,0.9432516094440292,21,6.0,0,6.0,0,5.0,1
287,min_diffuse,20,20,1,3,0.05,0.95,0.8966758954923224,15,4.0,1,4.0,1,4.0,1
288,min_diffuse,20,20,1,3,0.05,0.95,0.9445607064334004,9,3.0,1,3.0,1,3.0,1
289,min_diffuse,20,20,1,3,0.05,0.95,0.7822207058311507,3,2.0,1,2.0,1,2.0,1
290,min_diffuse,20,20,1,3,0.05,0.95,0.9103818651448145,19,4.0,1,4.0,1,4.0,1
291,min_diffuse,20,20,1,3,0.05,0.95,0.8898491911473796,9,4.0,1,4.0,1,4.0,1
292,min_diffuse,20,20,1,3,0.05,0.95,0.9178023325051324,12,4.0,1,4.0,1,4.0,1
293,min_diffuse,20,20,1,3,0.05,0.95,0.8680221191866231,4,2.0,1,3.0,0,3.0,0
294,min_diffuse,20,20,1,3,0.05,0.95,0.8762113409786139,7,3.0,1,3.0,1,4.0,0
295,min_diffuse,20,20,1,3,0.05,0.95,0.8866188786676027,9,4.0,1,4.0,1,4.0,1
296,min_diffuse,20,20,1,3,0.05,0.95,0.9412222141525528,12,4.0,1,4.0,1,4.0,1
297,min_diffuse,20,20,1,3,0.05,0.95,0.9330709404050412,16,4.0,1,4.0,1,4.0,1
298,min_diffuse,20,20,1,3,0.05,0.95,0.9029901044613896,10,4.0,0,3.0,1,3.0,1
299,min_diffuse,20,20,1,3,0.05,0.95,0.8778602945852755,20,5.0,1,5.0,1,5.0,1
300,min_diffuse,20,20,1,3,0.05,0.95,0.870530153969142,16,4.0,1,4.0,1,4.0,1
301,min_diffuse,20,20,1,3,0.05,0.95,0.8710839303776649,5,3.0,1,3.0,1,3.0,1
302,min_diffuse,20,20,1,3,0.05,0.95,0.9257864657798138,18,4.0,1,4.0,1,4.0,1
303,min_diffuse,20,20,1,3,0.05,0.95,0.8843931138000631,43,5.0,1,5.0,1,5.0,1
304,min_diffuse,20,20,1,3,0.05,0.95,0.9194820455818188,22,4.0,1,4.0,1,4.0,1
305,min_diffuse,20,20,1,3,0.05,0.95,0.8533465592021252,11,4.0,1,4.0,1,4.0,1
306,min_diffuse,20,20,1,3,0.05,0.95,0.913054190281254,14,4.0,1,4.0,1,4.0,1
307,min_diffuse,20,20,1,3,0.05,0.95,0.8891676649099189,9,3.0,1,3.0,1,3.0,1
308,min_diffuse,20,20,1,3,0.05,0.95,0.9465227636300106,5,3.0,1,3.0,1,3.0,1
309,min_diffuse,20,20,1,3,0.05,0.95,0.8140431958436447,15,4.0,1,4.0,1,4.0,1
310,min_diffuse,20,20,1,3,0.05,0.95,0.8915743479095993,9,4.0,1,4.0,1,4.0,1
311,min_diffuse,20,20,1,3,0.05,0.95,0.9246308857419816,19,4.0,1,4.0,1,4.0,1
312,min_diffuse,20,20,1,3,0.05,0.95,0.8908731545788682,6,3.0,1,3.0,1,3.0,1
313,min_diffuse,20,20,1,3,0.05,0.95,0.947855333108649,31,5.0,0,5.0,0,4.0,1
314,min_diffuse,20,20,1,3,0.05,0.95,0.9245800869622298,21,5.0,1,5.0,1,5.0,1
315,min_diffuse,20,20,1,3,0.05,0.95,0.8844643017757445,10,4.0,1,4.0,1,4.0,1
316,min_diffuse,20,20,1,3,0.05,0.95,0.909744168963394,9,4.0,1,4.0,1,4.0,1
317,min_diffuse,20,20,1,3,0.05,0.95,0.8735801384895061,15,4.0,0,4.0,0,3.0,1
318,min_diffuse,20,20,1,3,0.05,0.95,0.8717801490394774,15,4.0,1,4.0,1,4.0,1
319,min_diffuse,20,20,1,3,0.05,0.95,0.9103455632761528,17,4.0,1,4.0,1,4.0,1
320,min_diffuse,20,20,1,3,0.05,0.95,0.9130247867106808,14,4.0,1,4.0,1,4.0,1
321,min_diffuse,20,20,1,3,0.05,0.95,0.9265471165552664,8,4.0,1,4.0,1,4.0,1
322,min_diffuse,20,20,1,3,0.05,0.95,0.9497469704247444,32,5.0,1,5.0,1,5.0,1
323,min_diffuse,20,20,1,3,0.05,0.95,0.910966580851911,19,4.0,1,4.0,1,4.0,1
324,min_diffuse,20,20,1,3,0.05,0.95,0.9417509448853858,27,6.0,1,6.0,1,6.0,1
325,min_diffuse,20,20,1,3,0.05,0.95,0.9264682315545802,8,3.0,1,3.0,1,3.0,1
326,min_diffuse,20,20,1,3,0.05,0.95,0.9386644496731916,44,10.0,1,10.0,1,10.0,1
327,min_diffuse,20,20,1,3,0.05,0.95,0.8835413039189359,3,2.0,1,2.0,1,2.0,1
328,min_diffuse,20,20,1,3,0.05,0.95,0.9094186929709892,17,5.0,1,5.0,1,6.0,0
329,min_diffuse,20,20,1,3,0.05,0.95,0.9435711086665268,7,3.0,1,4.0,0,4.0,0
330,min_diffuse,20,20,1,3,0.05,0.95,0.9420195498459224,24,4.0,1,4.0,1,4.0,1
331,min_diffuse,20,20,1,3,0.05,0.95,0.916070364897524,23,5.0,1,5.0,1,5.0,1
332,min_diffuse,20,20,1,3,0.05,0.95,0.8936463912308815,9,4.0,0,3.0,1,4.0,0
333,min_diffuse,20,20,1,3,0.05,0.95,0.8760138188345613,12,4.0,1,4.0,1,4.0,1
334,min_diffuse,20,20,1,3,0.05,0.95,0.9100940401638116,8,3.0,1,4.0,0,3.0,1
335,min_diffuse,20,20,1,3,0.05,0.95,0.934896309092135,16,4.0,1,4.0,1,5.0,0
336,min_diffuse,20,20,1,3,0.05,0.95,0.912654217855011,14,4.0,1,4.0,1,4.0,1
337,min_diffuse,20,20,1,3,0.05,0.95,0.7944351179233197,10,4.0,1,4.0,1,4.0,1
338,min_diffuse,20,20,1,3,0.05,0.95,0.9418993253609796,18,4.0,1,4.0,1,4.0,1
339,min_diffuse,20,20,1,3,0.05,0.95,0.9359666562649316,5,3.0,1,3.0,1,3.0,1
340,min_diffuse,20,20,1,3,0.05,0.95,0.8744548546227752,8,4.0,1,4.0,1,4.0,1
341,min_diffuse,20,20,1,3,0.05,0.95,0.8953828119249291,19,4.0,1,4.0,1,4.0,1
342,min_diffuse,20,20,1,3,0.05,0.95,0.8328312895791532,16,4.0,0,3.0,1,3.0,1
343,min_diffuse,20,20,1,3,0.05,0.95,0.921754132097479,20,6.0,1,6.0,1,6.0,1
344,min_diffuse,20,20,1,3,0.05,0.95,0.9421402434000534,8,3.0,1,4.0,0,4.0,0
345,min_diffuse,20,20,1,3,0.05,0.95,0.9255042135334834,30,6.0,1,6.0,1,7.0,0
346,min_diffuse,20,20,1,3,0.05,0.95,0.9490685055067656,44,6.0,1,6.0,1,6.0,1
347,min_diffuse,20,20,1,3,0.05,0.95,0.8796730634205167,8,4.0,1,4.0,1,4.0,1
348,min_diffuse,20,20,1,3,0.05,0.95,0.9393721412565604,35,6.0,1,6.0,1,6.0,1
349,min_diffuse,20,20,1,3,0.05,0.95,0.9103549485394148,44,5.0,1,5.0,1,5.0,1
350,min_diffuse,20,20,1,3,0.05,0.95,0.9313246106984062,40,6.0,1,6.0,1,6.0,1
351,min_diffuse,20,20,1,3,0.05,0.95,0.9397952029185876,29,4.0,1,4.0,1,4.0,1
352,min_diffuse,20,20,1,3,0.05,0.95,0.9416993993656618,5,3.0,1,3.0,1,3.0,1
353,min_diffuse,20,20,1,3,0.05,0.95,0.921693531975875,56,6.0,1,6.0,1,6.0,1
354,min_diffuse,20,20,1,3,0.05,0.95,0.9157386456718376,12,5.0,1,5.0,1,5.0,1
355,min_diffuse,20,20,1,3,0.05,0.95,0.9160087293526012,26,4.0,1,4.0,1,4.0,1
356,min_diffuse,20,20,1,3,0.05,0.95,0.883737437366275,20,4.0,1,4.0,1,4.0,1
357,min_diffuse,20,20,1,3,0.05,0.95,0.9458023270714588,12,4.0,1,4.0,1,4.0,1
358,min_diffuse,20,20,1,3,0.05,0.95,0.9021859643714144,18,5.0,1,5.0,1,5.0,1
359,min_diffuse,20,20,1,3,0.05,0.95,0.8369037000666242,7,3.0,1,3.0,1,3.0,1
360,min_diffuse,20,20,1,3,0.05,0.95,0.9112144710985398,19,5.0,0,4.0,1,4.0,1
361,min_diffuse,20,20,1,3,0.05,0.95,0.9295163252866696,12,4.0,1,4.0,1,4.0,1
362,min_diffuse,20,20,1,3,0.05,0.95,0.9216870312261984,37,5.0,0,5.0,0,4.0,1
363,min_diffuse,20,20,1,3,0.05,0.95,0.9217482353861022,10,4.0,1,4.0,1,4.0,1
364,min_diffuse,20,20,1,3,0.05,0.95,0.9307405741879085,7,3.0,1,3.0,1,3.0,1
365,min_diffuse,20,20,1,3,0.05,0.95,0.936241375763121,10,4.0,0,3.0,1,4.0,0
366,min_diffuse,20,20,1,3,0.05,0.95,0.9083132933951704,42,6.0,0,5.0,1,5.0,1
367,min_diffuse,20,20,1,3,0.05,0.95,0.8566813059554365,14,4.0,1,4.0,1,4.0,1
368,min_diffuse,20,20,1,3,0.05,0.95,0.8845922067668652,20,6.0,1,6.0,1,6.0,1
369,min_diffuse,20,20,1,3,0.05,0.95,0.9039031826160004,16,4.0,1,4.0,1,4.0,1
370,min_diffuse,20,20,1,3,0.05,0.95,0.948365261177889,29,6.0,1,6.0,1,6.0,1
371,min_diffuse,20,20,1,3,0.05,0.95,0.8476167709538652,14,4.0,1,4.0,1,4.0,1
372,min_diffuse,20,20,1,3,0.05,0.95,0.9234803187017334,13,5.0,1,5.0,1,5.0,1
373,min_diffuse,20,20,1,3,0.05,0.95,0.9391408007388572,19,5.0,1,5.0,1,5.0,1
374,min_diffuse,20,20,1,3,0.05,0.95,0.9366091887384372,24,5.0,1,5.0,1,5.0,1
375,min_diffuse,20,20,1,3,0.05,0.95,0.8978272837621158,4,2.0,1,2.0,1,3.0,0
376,min_diffuse,20,20,1,3,0.05,0.95,0.8923220980256199,7,3.0,1,3.0,1,3.0,1
377,min_diffuse,20,20,1,3,0.05,0.95,0.8835026339459195,8,3.0,1,3.0,1,4.0,0
378,min_diffuse,20,20,1,3,0.05,0.95,0.8350002675464594,5,2.0,1,2.0,1,2.0,1
379,min_diffuse,20,20,1,3,0.05,0.95,0.8601369117110007,17,4.0,1,4.0,1,4.0,1
380,min_diffuse,20,20,1,3,0.05,0.95,0.9180263081161222,25,7.0,0,6.0,1,6.0,1
381,min_diffuse,20,20,1,3,0.05,0.95,0.9290756726553768,9,4.0,1,4.0,1,4.0,1
382,min_diffuse,20,20,1,3,0.05,0.95,0.8531556082813748,15,4.0,1,4.0,1,4.0,1
383,min_diffuse,20,20,1,3,0.05,0.95,0.8041970296566744,6,3.0,1,4.0,0,4.0,0
384,min_diffuse,20,20,1,3,0.05,0.95,0.9359192568614676,9,4.0,1,4.0,1,4.0,1
385,min_diffuse,20,20,1,3,0.05,0.95,0.9426449182518174,12,4.0,0,4.0,0,3.0,1
386,min_diffuse,20,20,1,3,0.05,0.95,0.9128310007970638,6,3.0,1,3.0,1,3.0,1
387,min_diffuse,20,20,1,3,0.05,0.95,0.9498714116928904,17,5.0,1,6.0,0,6.0,0
388,min_diffuse,20,20,1,3,0.05,0.95,0.9401502195724504,25,6.0,0,5.0,1,5.0,1
389,min_diffuse,20,20,1,3,0.05,0.95,0.8600528498650563,11,3.0,1,3.0,1,3.0,1
390,min_diffuse,20,20,1,3,0.05,0.95,0.9049839606831946,15,4.0,1,4.0,1,4.0,1
391,min_diffuse,20,20,1,3,0.05,0.95,0.9343658716231878,10,4.0,0,3.0,1,4.0,0
392,min_diffuse,20,20,1,3,0.05,0.95,0.932339608293324,29,6.0,1,6.0,1,6.0,1
393,min_diffuse,20,20,1,3,0.05,0.95,0.9332058018068884,33,5.0,1,5.0,1,5.0,1
394,min_diffuse,20,20,1,3,0.05,0.95,0.9009775217410928,6,3.0,1,3.0,1,3.0,1
395,min_diffuse,20,20,1,3,0.05,0.95,0.928118485683417,10,4.0,0,4.0,0,3.0,1
396,min_diffuse,20,20,1,3,0.05,0.95,0.925574691270846,28,6.0,0,6.0,0,5.0,1
397,min_diffuse,20,20,1,3,0.05,0.95,0.9102330197931656,11,3.0,1,3.0,1,3.0,1
398,min_diffuse,20,20,1,3,0.05,0.95,0.8902979602265236,11,4.0,1,4.0,1,5.0,0
399,min_diffuse,20,20,1,3,0.05,0.95,0.922880288919968,16,5.0,1,5.0,1,5.0,1
400,min_diffuse,20,20,1,3,0.05,0.95,0.9449054265914985,13,4.0,0,3.0,1,3.0,1
401,min_diffuse,20,20,1,3,0.05,0.95,0.9416143403393048,26,6.0,0,5.0,1,5.0,1
402,min_diffuse,20,20,1,3,0.05,0.95,0.9420369900153418,19,6.0,1,6.0,1,7.0,0
403,min_diffuse,20,20,1,3,0.05,0.95,0.9287855138607988,19,7.0,1,7.0,1,7.0,1
404,min_diffuse,20,20,1,3,0.05,0.95,0.8783224080564118,28,4.0,1,4.0,1,4.0,1
405,min_diffuse,20,20,1,3,0.05,0.95,0.897980023675788,8,3.0,1,3.0,1,3.0,1
406,min_diffuse,20,20,1,3,0.05,0.95,0.928030717203109,23,5.0,1,5.0,1,5.0,1
407,min_diffuse,20,20,1,3,0.05,0.95,0.9301084441031192,25,6.0,0,5.0,1,5.0,1
408,min_diffuse,20,20,1,3,0.05,0.95,0.86976523789424,7,3.0,0,2.0,1,3.0,0
409,min_diffuse,20,20,1,3,0.05,0.95,0.8674963241441893,6,3.0,1,3.0,1,3.0,1
410,min_diffuse,20,20,1,3,0.05,0.95,0.9482250307567092,24,5.0,1,5.0,1,5.0,1
411,min_diffuse,20,20,1,3,0.05,0.95,0.9176543800180628,17,4.0,1,4.0,1,4.0,1
412,min_diffuse,20,20,1,3,0.05,0.95,0.9115358251386004,9,4.0,1,4.0,1,4.0,1
413,min_diffuse,20,20,1,3,0.05,0.95,0.937663103074198,33,6.0,1,6.0,1,6.0,1
414,min_diffuse,20,20,1,3,0.05,0.95,0.9034988485646348,11,3.0,1,3.0,1,3.0,1
415,min_diffuse,20,20,1,3,0.05,0.95,0.9430450176972026,67,7.0,1,7.0,1,7.0,1
416,min_diffuse,20,20,1,3,0.05,0.95,0.9356266210617332,32,4.0,1,4.0,1,4.0,1
417,min_diffuse,20,20,1,3,0.05,0.95,0.8868879568713742,23,5.0,1,5.0,1,5.0,1
418,min_diffuse,20,20,1,3,0.05,0.95,0.9275497172376104,21,5.0,1,6.0,0,5.0,1
419,min_diffuse,20,20,1,3,0.05,0.95,0.8658770689468882,19,4.0,1,4.0,1,4.0,1
420,min_diffuse,20,20,1,3,0.05,0.95,0.8891353938047984,10,3.0,1,3.0,1,3.0,1
421,min_diffuse,20,20,1,3,0.05,0.95,0.907389890635642,16,4.0,1,4.0,1,4.0,1
422,min_diffuse,20,20,1,3,0.05,0.95,0.9449278495025158,56,6.0,1,6.0,1,6.0,1
423,min_diffuse,20,20,1,3,0.05,0.95,0.9315467047239974,27,5.0,1,5.0,1,5.0,1
424,min_diffuse,20,20,1,3,0.05,0.95,0.9475874970478406,24,4.0,1,5.0,0,4.0,1
425,min_diffuse,20,20,1,3,0.05,0.95,0.7972302355411538,5,3.0,1,3.0,1,3.0,1
426,min_diffuse,20,20,1,3,0.05,0.95,0.8721937875736478,8,3.0,1,3.0,1,3.0,1
427,min_diffuse,20,20,1,3,0.05,0.95,0.9088822497754911,17,4.0,1,4.0,1,5.0,0
428,min_diffuse,20,20,1,3,0.05,0.95,0.8857144551551788,26,6.0,0,6.0,0,5.0,1
429,min_diffuse,20,20,1,3,0.05,0.95,0.8814930247465125,20,4.0,1,4.0,1,4.0,1
430,min_diffuse,20,20,1,3,0.05,0.95,0.9299081782441322,17,4.0,1,4.0,1,4.0,1
431,min_diffuse,20,20,1,3,0.05,0.95,0.8868728826795105,9,4.0,1,4.0,1,4.0,1
432,min_diffuse,20,20,1,3,0.05,0.95,0.936742615212806,21,6.0,1,6.0,1,6.0,1
433,min_diffuse,20,20,1,3,0.05,0.95,0.9443913650520714,24,7.0,0,6.0,1,7.0,0
434,min_diffuse,20,20,1,3,0.05,0.95,0.8877050950205136,17,4.0,1,4.0,1,4.0,1
435,min_diffuse,20,20,1,3,0.05,0.95,0.9298848082750144,8,3.0,1,3.0,1,4.0,0
436,min_diffuse,20,20,1,3,0.05,0.95,0.859624947844165,8,3.0,1,3.0,1,3.0,1
437,min_diffuse,20,20,1,3,0.05,0.95,0.9219242155024896,22,4.0,1,4.0,1,4.0,1
438,min_diffuse,20,20,1,3,0.05,0.95,0.8812034340499655,12,4.0,0,4.0,0,3.0,1
439,min_diffuse,20,20,1,3,0.05,0.95,0.940403923291315,8,3.0,1,3.0,1,3.0,1
440,min_diffuse,20,20,1,3,0.05,0.95,0.8853556873000156,8,4.0,0,3.0,1,4.0,0
441,min_diffuse,20,20,1,3,0.05,0.95,0.9007849347724428,8,3.0,1,3.0,1,4.0,0
442,min_diffuse,20,20,1,3,0.05,0.95,0.8385913432787637,8,3.0,1,3.0,1,3.0,1
443,min_diffuse,20,20,1,3,0.05,0.95,0.8500307513463556,22,4.0,1,4.0,1,4.0,1
444,min_diffuse,20,20,1,3,0.05,0.95,0.945605539426676,10,3.0,1,3.0,1,3.0,1
445,min_diffuse,20,20,1,3,0.05,0.95,0.9334587297809256,8,4.0,1,4.0,1,4.0,1
446,min_diffuse,20,20,1,3,0.05,0.95,0.9390840208272928,71,10.0,1,10.0,1,10.0,1
447,min_diffuse,20,20,1,3,0.05,0.95,0.8846879882542497,9,4.0,0,4.0,0,3.0,1
448,min_diffuse,20,20,1,3,0.05,0.95,0.9484331645302202,22,6.0,0,6.0,0,5.0,1
449,min_diffuse,20,20,1,3,0.05,0.95,0.9105330854707256,20,5.0,1,5.0,1,5.0,1
450,min_diffuse,20,20,1,3,0.05,0.95,0.9290307856814674,30,5.0,0,5.0,0,4.0,1
451,min_diffuse,20,20,1,3,0.05,0.95,0.9418988783889956,16,4.0,1,4.0,1,4.0,1
452,min_diffuse,20,20,1,3,0.05,0.95,0.795782083246988,6,3.0,1,3.0,1,3.0,1
453,min_diffuse,20,20,1,3,0.05,0.95,0.8337349064563798,20,5.0,1,5.0,1,5.0,1
454,min_diffuse,20,20,1,3,0.05,0.95,0.891495817586066,27,5.0,0,5.0,0,4.0,1
455,min_diffuse,20,20,1,3,0.05,0.95,0.9027748950695714,12,4.0,1,4.0,1,4.0,1
456,min_diffuse,20,20,1,3,0.05,0.95,0.9080476608769597,18,4.0,1,4.0,1,4.0,1
457,min_diffuse,20,20,1,3,0.05,0.95,0.9226071702243884,7,4.0,1,4.0,1,4.0,1
458,min_diffuse,20,20,1,3,0.05,0.95,0.8114651740232312,3,2.0,1,2.0,1,2.0,1
459,min_diffuse,20,20,1,3,0.05,0.95,0.9279822325693518,13,4.0,1,4.0,1,4.0,1
460,min_diffuse,20,20,1,3,0.05,0.95,0.922887275207623,11,4.0,0,3.0,1,4.0,0
461,min_diffuse,20,20,1,3,0.05,0.95,0.9461084265930412,49,8.0,0,7.0,1,7.0,1
462,min_diffuse,20,20,1,3,0.05,0.95,0.8978096902447583,16,4.0,1,4.0,1,5.0,0
463,min_diffuse,20,20,1,3,0.05,0.95,0.8244649031085871,6,3.0,1,3.0,1,3.0,1
464,min_diffuse,20,20,1,3,0.05,0.95,0.8961902584366086,29,4.0,1,4.0,1,4.0,1
465,min_diffuse,20,20,1,3,0.05,0.95,0.936081139140048,6,3.0,1,3.0,1,3.0,1
466,min_diffuse,20,20,1,3,0.05,0.95,0.8664766166366291,7,3.0,0,3.0,0,2.0,1
467,min_diffuse,20,20,1,3,0.05,0.95,0.9425197897299198,54,9.0,0,9.0,0,8.0,1
468,min_diffuse,20,20,1,3,0.05,0.95,0.9249139700030234,6,3.0,1,3.0,1,3.0,1
469,min_diffuse,20,20,1,3,0.05,0.95,0.9054881306684752,18,4.0,1,4.0,1,5.0,0
470,min_diffuse,20,20,1,3,0.05,0.95,0.9446515550592212,5,3.0,0,2.0,1,3.0,0
471,min_diffuse,20,20,1,3,0.05,0.95,0.9415475536032168,29,6.0,0,6.0,0,5.0,1
472,min_diffuse,20,20,1,3,0.05,0.95,0.938956052184192,15,5.0,1,5.0,1,5.0,1
473,min_diffuse,20,20,1,3,0.05,0.95,0.8004888793437356,11,3.0,1,3.0,1,3.0,1
474,min_diffuse,20,20,1,3,0.05,0.95,0.924174229248548,9,4.0,1,4.0,1,4.0,1
475,min_diffuse,20,20,1,3,0.05,0.95,0.9211541670171658,9,3.0,1,3.0,1,3.0,1
476,min_diffuse,20,20,1,3,0.05,0.95,0.9396009214228602,15,6.0,0,5.0,1,5.0,1
477,min_diffuse,20,20,1,3,0.05,0.95,0.8947814367026647,10,4.0,1,4.0,1,4.0,1
478,min_diffuse,20,20,1,3,0.05,0.95,0.9389468199077604,19,5.0,1,5.0,1,5.0,1
479,min_diffuse,20,20,1,3,0.05,0.95,0.9250353959990524,23,6.0,0,5.0,1,5.0,1
480,min_diffuse,20,20,1,3,0.05,0.95,0.9029921028405242,6,3.0,1,3.0,1,3.0,1
481,min_diffuse,20,20,1,3,0.05,0.95,0.9428662985364143,78,11.0,0,10.0,1,11.0,0
482,min_diffuse,20,20,1,3,0.05,0.95,0.928590110260029,11,4.0,1,4.0,1,4.0,1
483,min_diffuse,20,20,1,3,0.05,0.95,0.948045047598012,18,6.0,1,6.0,1,6.0,1
484,min_diffuse,20,20,1,3,0.05,0.95,0.9201966515621036,11,4.0,1,4.0,1,4.0,1
485,min_diffuse,20,20,1,3,0.05,0.95,0.9354275205670493,8,3.0,1,3.0,1,3.0,1
486,min_diffuse,20,20,1,3,0.05,0.95,0.9309945573998504,37,9.0,1,9.0,1,9.0,1
487,min_diffuse,20,20,1,3,0.05,0.95,0.8631097243477475,9,3.0,1,3.0,1,3.0,1
488,min_diffuse,20,20,1,3,0.05,0.95,0.899742387450863,4,2.0,1,2.0,1,3.0,0
489,min_diffuse,20,20,1,3,0.05,0.95,0.9086608198434684,28,5.0,0,4.0,1,4.0,1
490,min_diffuse,20,20,1,3,0.05,0.95,0.8005985314379099,11,3.0,1,3.0,1,3.0,1
491,min_diffuse,20,20,1,3,0.05,0.95,0.7458281607511797,5,3.0,0,2.0,1,3.0,0
492,min_diffuse,20,20,1,3,0.05,0.95,0.9354163408239908,17,4.0,1,4.0,1,4.0,1
493,min_diffuse,20,20,1,3,0.05,0.95,0.9107001311274356,8,3.0,1,3.0,1,3.0,1
494,min_diffuse,20,20,1,3,0.05,0.95,0.9169007224764512,11,3.0,1,3.0,1,3.0,1
495,min_diffuse,20,20,1,3,0.05,0.95,0.8897670154893398,12,4.0,0,3.0,1,3.0,1
496,min_diffuse,20,20,1,3,0.05,0.95,0.9408111040715164,43,7.0,1,7.0,1,7.0,1
497,min_diffuse,20,20,1,3,0.05,0.95,0.9064906825866528,22,4.0,1,4.0,1,4.0,1
498,min_diffuse,20,20,1,3,0.05,0.95,0.9104782492563542,44,6.0,0,6.0,0,5.0,1
499,min_diffuse,20,20,1,3,0.05,0.95,0.93642646093115,33,6.0,1,6.0,1,6.0,1
500,min_diffuse,20,20,1,3,0.05,0.95,0.9399227658628284,20,4.0,1,4.0,1,4.0,1
501,min_diffuse,20,20,1,3,0.05,0.95,0.919336114401422,15,4.0,0,4.0,0,3.0,1
502,min_diffuse,20,20,1,3,0.05,0.95,0.90280865590458,17,4.0,1,4.0,1,4.0,1
503,min_diffuse,20,20,1,3,0.05,0.95,0.8246157148263714,14,4.0,0,3.0,1,3.0,1
504,min_diffuse,20,20,1,3,0.05,0.95,0.9178541945672076,11,4.0,1,4.0,1,4.0,1
505,min_diffuse,20,20,1,3,0.05,0.95,0.9493732501040414,42,9.0,1,9.0,1,9.0,1
506,min_diffuse,20,20,1,3,0.05,0.95,0.9420079627512776,8,3.0,1,3.0,1,3.0,1
507,min_diffuse,20,20,1,3,0.05,0.95,0.9173760509791344,5,3.0,1,3.0,1,3.0,1
508,min_diffuse,20,20,1,3,0.05,0.95,0.908264899111961,14,4.0,1,4.0,1,5.0,0
509,min_diffuse,20,20,1,3,0.05,0.95,0.9459223722348674,17,4.0,0,4.0,0,3.0,1
510,min_diffuse,20,20,1,3,0.05,0.95,0.9113354244127632,10,4.0,0,3.0,1,4.0,0
511,min_diffuse,20,20,1,3,0.05,0.95,0.9476918196686592,23,5.0,1,5.0,1,5.0,1
512,min_diffuse,20,20,1,3,0.05,0.95,0.9444301036440678,9,3.0,1,3.0,1,3.0,1
513,min_diffuse,20,20,1,3,0.05,0.95,0.9360270598572435,8,3.0,1,3.0,1,3.0,1
514,min_diffuse,20,20,1,3,0.05,0.95,0.9173793467906692,20,5.0,1,5.0,1,5.0,1
515,min_diffuse,20,20,1,3,0.05,0.95,0.8576793966813888,16,4.0,0,4.0,0,3.0,1
516,min_diffuse,20,20,1,3,0.05,0.95,0.8395510253567708,19,4.0,0,3.0,1,4.0,0
517,min_diffuse,20,20,1,3,0.05,0.95,0.9130581561959686,20,6.0,1,6.0,1,6.0,1
518,min_diffuse,20,20,1,3,0.05,0.95,0.9422014314418032,57,7.0,0,6.0,1,6.0,1
519,min_diffuse,20,20,1,3,0.05,0.95,0.94284458536216,6,3.0,1,3.0,1,3.0,1
520,min_diffuse,20,20,1,3,0.05,0.95,0.9012791592283314,16,5.0,1,5.0,1,5.0,1
521,min_diffuse,20,20,1,3,0.05,0.95,0.9451222665626712,17,5.0,1,5.0,1,5.0,1
522,min_diffuse,20,20,1,3,0.05,0.95,0.9282747632999152,12,4.0,1,4.0,1,4.0,1
523,min_diffuse,20,20,1,3,0.05,0.95,0.924558035376602,20,5.0,1,5.0,1,5.0,1
524,min_diffuse,20,20,1,3,0.05,0.95,0.9168271081600046,32,4.0,1,4.0,1,4.0,1
525,min_diffuse,20,20,1,3,0.05,0.95,0.937441275058436,69,9.0,0,9.0,0,8.0,1
526,min_diffuse,20,20,1,3,0.05,0.95,0.8827641014196355,5,3.0,1,3.0,1,3.0,1
527,min_diffuse,20,20,1,3,0.05,0.95,0.8818440862852145,11,4.0,1,4.0,1,4.0,1
528,min_diffuse,20,20,1,3,0.05,0.95,0.9138478332141334,51,7.0,1,7.0,1,7.0,1
529,min_diffuse,20,20,1,3,0.05,0.95,0.9058574668658068,16,4.0,1,4.0,1,4.0,1
530,min_diffuse,20,20,1,3,0.05,0.95,0.7892702710695256,6,3.0,1,3.0,1,3.0,1
531,min_diffuse,20,20,1,3,0.05,0.95,0.9338851360031224,14,5.0,1,5.0,1,5.0,1
532,min_diffuse,20,20,1,3,0.05,0.95,0.9115460590345192,17,4.0,0,3.0,1,3.0,1
533,min_diffuse,20,20,1,3,0.05,0.95,0.9474026463441406,47,6.0,1,6.0,1,7.0,0
534,min_diffuse,20,20,1,3,0.05,0.95,0.9299889970710776,10,4.0,1,4.0,1,4.0,1
535,min_diffuse,20,20,1,3,0.05,0.95,0.9357032270994782,6,3.0,1,3.0,1,3.0,1
536,min_diffuse,20,20,1,3,0.05,0.95,0.9343105255505408,55,6.0,1,6.0,1,6.0,1
537,min_diffuse,20,20,1,3,0.05,0.95,0.8690774279470064,9,3.0,1,3.0,1,3.0,1
538,min_diffuse,20,20,1,3,0.05,0.95,0.9379242866694604,36,5.0,0,4.0,1,4.0,1
539,min_diffuse,20,20,1,3,0.05,0.95,0.9360996580940786,11,4.0,1,4.0,1,4.0,1
540,min_diffuse,20,20,1,3,0.05,0.95,0.9302103366325905,24,4.0,0,4.0,0,3.0,1
541,min_diffuse,20,20,1,3,0.05,0.95,0.9445063117932916,41,4.0,1,4.0,1,4.0,1
542,min_diffuse,20,20,1,3,0.05,0.95,0.9260422201813064,11,4.0,1,4.0,1,4.0,1
543,min_diffuse,20,20,1,3,0.05,0.95,0.942911672054474,15,4.0,0,3.0,1,3.0,1
544,min_diffuse,20,20,1,3,0.05,0.95,0.9278763024859588,8,3.0,1,3.0,1,3.0,1
545,min_diffuse,20,20,1,3,0.05,0.95,0.8600904503235116,9,4.0,0,3.0,1,3.0,1
546,min_diffuse,20,20,1,3,0.05,0.95,0.9409660256698096,60,7.0,1,7.0,1,7.0,1
547,min_diffuse,20,20,1,3,0.05,0.95,0.9318498601454566,8,3.0,1,3.0,1,3.0,1
548,min_diffuse,20,20,1,3,0.05,0.95,0.9381841794660956,18,4.0,1,4.0,1,4.0,1
549,min_diffuse,20,20,1,3,0.05,0.95,0.9380289831769296,7,3.0,1,3.0,1,3.0,1
550,min_diffuse,20,20,1,3,0.05,0.95,0.93608248924486,16,6.0,0,6.0,0,5.0,1
551,min_diffuse,20,20,1,3,0.05,0.95,0.8237359745185551,3,2.0,1,2.0,1,2.0,1
552,min_diffuse,20,20,1,3,0.05,0.95,0.9372642002458494,29,6.0,1,6.0,1,6.0,1
553,min_diffuse,20,20,1,3,0.05,0.95,0.8733042441030264,13,4.0,1,4.0,1,4.0,1
554,min_diffuse,20,20,1,3,0.05,0.95,0.8893052710208443,14,4.0,1,4.0,1,4.0,1
555,min_diffuse,20,20,1,3,0.05,0.95,0.9233363638637496,23,5.0,0,4.0,1,4.0,1
556,min_diffuse,20,20,1,3,0.05,0.95,0.9483663965170392,9,3.0,1,3.0,1,3.0,1
557,min_diffuse,20,20,1,3,0.05,0.95,0.9440307364187752,21,5.0,1,5.0,1,5.0,1
558,min_diffuse,20,20,1,3,0.05,0.95,0.9477346379079096,37,7.0,1,7.0,1,8.0,0
559,min_diffuse,20,20,1,3,0.05,0.95,0.8826679155980761,21,6.0,1,6.0,1,6.0,1
560,min_diffuse,20,20,1,3,0.05,0.95,0.9076879604497072,24,5.0,1,5.0,1,5.0,1
561,min_diffuse,20,20,1,3,0.05,0.95,0.9135992286355528,23,5.0,1,5.0,1,5.0,1
562,min_diffuse,20,20,1,3,0.05,0.95,0.9192468501622586,18,5.0,1,5.0,1,5.0,1
563,min_diffuse,20,20,1,3,0.05,0.95,0.9380698727169292,32,5.0,0,4.0,1,5.0,0
564,min_diffuse,20,20,1,3,0.05,0.95,0.8749756666909935,18,5.0,1,5.0,1,5.0,1
565,min_diffuse,20,20,1,3,0.05,0.95,0.9402420860113408,5,3.0,0,2.0,1,2.0,1
566,min_diffuse,20,20,1,3,0.05,0.95,0.9231964819891813,20,4.0,0,3.0,1,3.0,1
567,min_diffuse,20,20,1,3,0.05,0.95,0.943913633037984,9,3.0,1,4.0,0,4.0,0
568,min_diffuse,20,20,1,3,0.05,0.95,0.906206309058453,14,4.0,1,4.0,1,4.0,1
569,min_diffuse,20,20,1,3,0.05,0.95,0.8619741243398664,10,4.0,1,4.0,1,4.0,1
570,min_diffuse,20,20,1,3,0.05,0.95,0.9492005983552788,46,5.0,1,5.0,1,5.0,1
571,min_diffuse,20,20,1,3,0.05,0.95,0.84026765275845,12,4.0,1,4.0,1,4.0,1
572,min_diffuse,20,20,1,3,0.05,0.95,0.8803386017390478,11,4.0,1,4.0,1,5.0,0
573,min_diffuse,20,20,1,3,0.05,0.95,0.8992134251412788,16,4.0,0,3.0,1,3.0,1
574,min_diffuse,20,20,1,3,0.05,0.95,0.9192498426869816,17,4.0,1,4.0,1,4.0,1
575,min_diffuse,20,20,1,3,0.05,0.95,0.8851837383260969,11,4.0,1,4.0,1,5.0,0
576,min_diffuse,20,20,1,3,0.05,0.95,0.909562396364756,7,3.0,1,3.0,1,4.0,0
577,min_diffuse,20,20,1,3,0.05,0.95,0.9357379626166432,11,4.0,1,4.0,1,4.0,1
578,min_diffuse,20,20,1,3,0.05,0.95,0.7647431734984845,15,4.0,1,4.0,1,4.0,1
579,min_diffuse,20,20,1,3,0.05,0.95,0.8643546173217446,12,4.0,1,4.0,1,4.0,1
580,min_diffuse,20,20,1,3,0.05,0.95,0.9144549679917884,19,5.0,0,5.0,0,4.0,1
581,min_diffuse,20,20,1,3,0.05,0.95,0.8540550397274278,5,3.0,1,3.0,1,3.0,1
582,min_diffuse,20,20,1,3,0.05,0.95,0.9458303219026856,14,4.0,1,4.0,1,4.0,1
583,min_diffuse,20,20,1,3,0.05,0.95,0.9391952260971438,17,5.0,1,5.0,1,5.0,1
584,min_diffuse,20,20,1,3,0.05,0.95,0.8937214729120821,21,5.0,1,5.0,1,5.0,1
585,min_diffuse,20,20,1,3,0.05,0.95,0.9314836338111956,26,5.0,0,5.0,0,4.0,1
586,min_diffuse,20,20,1,3,0.05,0.95,0.8759790982586906,15,4.0,1,4.0,1,4.0,1
587,min_diffuse,20,20,1,3,0.05,0.95,0.9451232177309734,41,8.0,1,8.0,1,8.0,1
588,min_diffuse,20,20,1,3,0.05,0.95,0.7359097011503217,8,3.0,1,3.0,1,3.0,1
589,min_diffuse,20,20,1,3,0.05,0.95,0.9452476399390174,4,3.0,1,3.0,1,3.0,1
590,min_diffuse,20,20,1,3,0.05,0.95,0.9158679048153672,13,5.0,1,5.0,1,6.0,0
591,min_diffuse,20,20,1,3,0.05,0.95,0.9324219484138762,12,4.0,1,4.0,1,4.0,1
592,min_diffuse,20,20,1,3,0.05,0.95,0.9492517304056696,18,5.0,1,5.0,1,5.0,1
593,min_diffuse,20,20,1,3,0.05,0.95,0.904721357421546,11,4.0,1,4.0,1,4.0,1
594,min_diffuse,20,20,1,3,0.05,0.95,0.8485159922458042,9,3.0,1,3.0,1,3.0,1
595,min_diffuse,20,20,1,3,0.05,0.95,0.94962705943657,35,6.0,1,6.0,1,6.0,1
596,min_diffuse,20,20,1,3,0.05,0.95,0.942048999876142,12,4.0,1,4.0,1,4.0,1
597,min_diffuse,20,20,1,3,0.05,0.95,0.9373697747305528,9,3.0,1,3.0,1,4.0,0
598,min_diffuse,20,20,1,3,0.05,0.95,0.910997708130206,16,4.0,1,4.0,1,4.0,1
599,min_diffuse,20,20,1,3,0.05,0.95,0.9407635652409836,5,3.0,1,3.0,1,3.0,1
600,min_diffuse,20,20,1,3,0.05,0.95,0.8576595684422457,11,3.0,1,3.0,1,3.0,1
601,min_diffuse,20,20,1,3,0.05,0.95,0.9099118064897204,22,6.0,0,5.0,1,6.0,0
602,min_diffuse,20,20,1,3,0.05,0.95,0.9167269984562874,20,5.0,1,5.0,1,5.0,1
603,min_diffuse,20,20,1,3,0.05,0.95,0.9318673824740956,48,6.0,1,6.0,1,6.0,1
604,min_diffuse,20,20,1,3,0.05,0.95,0.9434606523743388,7,3.0,1,3.0,1,3.0,1
605,min_diffuse,20,20,1,3,0.05,0.95,0.9008122097499446,20,5.0,1,5.0,1,5.0,1
606,min_diffuse,20,20,1,3,0.05,0.95,0.9280017304360678,20,4.0,0,3.0,1,4.0,0
607,min_diffuse,20,20,1,3,0.05,0.95,0.8359545982688875,12,4.0,0,3.0,1,3.0,1
608,min_diffuse,20,20,1,3,0.05,0.95,0.9476807826875526,10,4.0,1,4.0,1,4.0,1
609,min_diffuse,20,20,1,3,0.05,0.95,0.9275829977570544,26,5.0,1,5.0,1,5.0,1
610,min_diffuse,20,20,1,3,0.05,0.95,0.9058825092604482,8,4.0,0,3.0,1,3.0,1
611,min_diffuse,20,20,1,3,0.05,0.95,0.9419333097358829,37,5.0,1,6.0,0,6.0,0
612,min_diffuse,20,20,1,3,0.05,0.95,0.8911583002585723,13,4.0,1,4.0,1,4.0,1
613,min_diffuse,20,20,1,3,0.05,0.95,0.9422108522498476,7,3.0,1,3.0,1,3.0,1
614,min_diffuse,20,20,1,3,0.05,0.95,0.8963711626088466,9,4.0,1,4.0,1,4.0,1
615,min_diffuse,20,20,1,3,0.05,0.95,0.9200348309059784,8,4.0,1,4.0,1,4.0,1
616,min_diffuse,20,20,1,3,0.05,0.95,0.9199357672989418,20,6.0,1,6.0,1,6.0,1
617,min_diffuse,20,20,1,3,0.05,0.95,0.9344653366110106,25,4.0,1,4.0,1,4.0,1
618,min_diffuse,20,20,1,3,0.05,0.95,0.8805365862730088,8,3.0,1,3.0,1,4.0,0
619,min_diffuse,20,20,1,3,0.05,0.95,0.8901920566594856,15,4.0,1,4.0,1,4.0,1
620,min_diffuse,20,20,1,3,0.05,0.95,0.9479732442101024,45,7.0,1,7.0,1,7.0,1
621,min_diffuse,20,20,1,3,0.05,0.95,0.8965327488141944,11,4.0,1,4.0,1,4.0,1
622,min_diffuse,20,20,1,3,0.05,0.95,0.9045843116950186,24,4.0,1,4.0,1,4.0,1
623,min_diffuse,20,20,1,3,0.05,0.95,0.9369904829243132,35,5.0,1,5.0,1,5.0,1
624,min_diffuse,20,20,1,3,0.05,0.95,0.9363819884204568,11,4.0,1,4.0,1,4.0,1
625,min_diffuse,20,20,1,3,0.05,0.95,0.9239271757382744,13,4.0,1,4.0,1,5.0,0
626,min_diffuse,20,20,1,3,0.05,0.95,0.9499524268055424,27,7.0,0,7.0,0,6.0,1
627,min_diffuse,20,20,1,3,0.05,0.95,0.9351836718817604,17,4.0,1,4.0,1,4.0,1
628,min_diffuse,20,20,1,3,0.05,0.95,0.9230396478489328,15,4.0,1,4.0,1,4.0,1
629,min_diffuse,20,20,1,3,0.05,0.95,0.94627543427604,78,9.0,0,8.0,1,8.0,1
630,min_diffuse,20,20,1,3,0.05,0.95,0.9244217405714232,18,4.0,1,4.0,1,4.0,1
631,min_diffuse,20,20,1,3,0.05,0.95,0.8755710828922876,7,3.0,1,3.0,1,3.0,1
632,min_diffuse,20,20,1,3,0.05,0.95,0.9369207636458226,19,4.0,1,4.0,1,4.0,1
633,min_diffuse,20,20,1,3,0.05,0.95,0.9261850209066076,16,4.0,0,4.0,0,3.0,1
634,min_diffuse,20,20,1,3,0.05,0.95,0.9208718051570968,16,5.0,1,5.0,1,5.0,1
635,min_diffuse,20,20,1,3,0.05,0.95,0.9217210572952592,21,5.0,0,4.0,1,5.0,0
636,min_diffuse,20,20,1,3,0.05,0.95,0.9383756521099637,24,9.0,0,9.0,0,8.0,1
637,min_diffuse,20,20,1,3,0.05,0.95,0.9252709528027176,17,6.0,1,6.0,1,6.0,1
638,min_diffuse,20,20,1,3,0.05,0.95,0.8696469809759176,9,3.0,1,3.0,1,3.0,1
639,min_diffuse,20,20,1,3,0.05,0.95,0.9413050929942688,32,4.0,1,4.0,1,4.0,1
640,min_diffuse,20,20,1,3,0.05,0.95,0.9134460543354752,11,4.0,1,4.0,1,4.0,1
641,min_diffuse,20,20,1,3,0.05,0.95,0.9074907648415688,19,5.0,0,4.0,1,5.0,0
642,min_diffuse,20,20,1,3,0.05,0.95,0.9373793459681796,24,5.0,1,5.0,1,5.0,1
643,min_diffuse,20,20,1,3,0.05,0.95,0.911690512862177,22,5.0,0,5.0,0,4.0,1
644,min_diffuse,20,20,1,3,0.05,0.95,0.912248328119221,17,4.0,1,4.0,1,4.0,1
645,min_diffuse,20,20,1,3,0.05,0.95,0.9480098039189336,26,6.0,1,6.0,1,6.0,1
646,min_diffuse,20,20,1,3,0.05,0.95,0.90653889283939,28,5.0,1,5.0,1,5.0,1
647,min_diffuse,20,20,1,3,0.05,0.95,0.9079156101980872,18,5.0,0,4.0,1,5.0,0
648,min_diffuse,20,20,1,3,0.05,0.95,0.9146840877177018,7,3.0,1,3.0,1,3.0,1
649,min_diffuse,20,20,1,3,0.05,0.95,0.932783122749704,10,3.0,1,3.0,1,3.0,1
650,min_diffuse,20,20,1,3,0.05,0.95,0.8501405268717801,11,4.0,1,4.0,1,4.0,1
651,min_diffuse,20,20,1,3,0.05,0.95,0.8732044941598961,16,4.0,1,4.0,1,4.0,1
652,min_diffuse,20,20,1,3,0.05,0.95,0.9462035987209338,16,4.0,1,4.0,1,4.0,1
653,min_diffuse,20,20,1,3,0.05,0.95,0.905666060888583,19,4.0,1,5.0,0,4.0,1
654,min_diffuse,20,20,1,3,0.05,0.95,0.8971264818057081,20,4.0,0,4.0,0,3.0,1
655,min_diffuse,20,20,1,3,0.05,0.95,0.9400877744367104,31,8.0,0,8.0,0,7.0,1
656,min_diffuse,20,20,1,3,0.05,0.95,0.912971893361523,5,3.0,1,3.0,1,3.0,1
657,min_diffuse,20,20,1,3,0.05,0.95,0.925174496530458,34,6.0,1,6.0,1,6.0,1
658,min_diffuse,20,20,1,3,0.05,0.95,0.9443726773219138,52,6.0,1,6.0,1,6.0,1
659,min_diffuse,20,20,1,3,0.05,0.95,0.9463231205106264,22,5.0,0,4.0,1,4.0,1
660,min_diffuse,20,20,1,3,0.05,0.95,0.9261771161024044,21,5.0,0,4.0,1,5.0,0
661,min_diffuse,20,20,1,3,0.05,0.95,0.8882630897724481,15,4.0,0,4.0,0,3.0,1
662,min_diffuse,20,20,1,3,0.05,0.95,0.9157969509950428,17,5.0,1,5.0,1,5.0,1
663,min_diffuse,20,20,1,3,0.05,0.95,0.9463749734626472,10,4.0,0,3.0,1,4.0,0
664,min_diffuse,20,20,1,3,0.05,0.95,0.9308164000851804,10,4.0,1,4.0,1,4.0,1
665,min_diffuse,20,20,1,3,0.05,0.95,0.94141206999219,10,3.0,1,3.0,1,3.0,1
666,min_diffuse,20,20,1,3,0.05,0.95,0.947779546118132,23,5.0,1,5.0,1,5.0,1
667,min_diffuse,20,20,1,3,0.05,0.95,0.9412687448831868,26,6.0,0,5.0,1,5.0,1
668,min_diffuse,20,20,1,3,0.05,0.95,0.8168568028224725,4,2.0,1,2.0,1,2.0,1
669,min_diffuse,20,20,1,3,0.05,0.95,0.8901777095680387,17,6.0,1,6.0,1,6.0,1
670,min_diffuse,20,20,1,3,0.05,0.95,0.932842169959285,21,5.0,1,5.0,1,5.0,1
671,min_diffuse,20,20,1,3,0.05,0.95,0.9442143885978032,22,4.0,1,4.0,1,4.0,1
672,min_diffuse,20,20,1,3,0.05,0.95,0.947070110839626,28,5.0,1,6.0,0,6.0,0
673,min_diffuse,20,20,1,3,0.05,0.95,0.8801315201802359,5,3.0,1,3.0,1,3.0,1
674,min_diffuse,20,20,1,3,0.05,0.95,0.8347587793113398,7,3.0,1,3.0,1,3.0,1
675,min_diffuse,20,20,1,3,0.05,0.95,0.8466951174599261,8,3.0,1,3.0,1,4.0,0
676,min_diffuse,20,20,1,3,0.05,0.95,0.8677328312315685,10,4.0,0,3.0,1,3.0,1
677,min_diffuse,20,20,1,3,0.05,0.95,0.9365446506974152,25,5.0,1,5.0,1,6.0,0
678,min_diffuse,20,20,1,3,0.05,0.95,0.9264940124115372,33,5.0,1,5.0,1,5.0,1
679,min_diffuse,20,20,1,3,0.05,0.95,0.9165056055558202,76,8.0,1,8.0,1,8.0,1
680,min_diffuse,20,20,1,3,0.05,0.95,0.9379182402346364,36,5.0,1,5.0,1,5.0,1
681,min_diffuse,20,20,1,3,0.05,0.95,0.9444944329748884,26,4.0,1,4.0,1,4.0,1
682,min_diffuse,20,20,1,3,0.05,0.95,0.9396649264230802,55,6.0,1,6.0,1,6.0,1
683,min_diffuse,20,20,1,3,0.05,0.95,0.8920398383715313,4,2.0,1,3.0,0,3.0,0
684,min_diffuse,20,20,1,3,0.05,0.95,0.946187048729493,104,10.0,0,10.0,0,9.0,1
685,min_diffuse,20,20,1,3,0.05,0.95,0.9451054129552278,39,7.0,1,7.0,1,7.0,1
686,min_diffuse,20,20,1,3,0.05,0.95,0.9473032487427242,17,5.0,0,5.0,0,4.0,1
687,min_diffuse,20,20,1,3,0.05,0.95,0.936678369589806,16,4.0,1,4.0,1,5.0,0
688,min_diffuse,20,20,1,3,0.05,0.95,0.9132465262752067,9,4.0,1,4.0,1,4.0,1
689,min_diffuse,20,20,1,3,0.05,0.95,0.9099378774336472,4,3.0,0,2.0,1,3.0,0
690,min_diffuse,20,20,1,3,0.05,0.95,0.8197160013909733,14,3.0,1,3.0,1,3.0,1
691,min_diffuse,20,20,1,3,0.05,0.95,0.9472307642211342,17,4.0,1,5.0,0,4.0,1
692,min_diffuse,20,20,1,3,0.05,0.95,0.8459588187231982,11,5.0,0,4.0,1,5.0,0
693,min_diffuse,20,20,1,3,0.05,0.95,0.9200168683486132,7,3.0,1,3.0,1,3.0,1
694,min_diffuse,20,20,1,3,0.05,0.95,0.9271444718717436,23,5.0,1,5.0,1,5.0,1
695,min_diffuse,20,20,1,3,0.05,0.95,0.935142723018446,5,3.0,0,2.0,1,3.0,0
696,min_diffuse,20,20,1,3,0.05,0.95,0.9002806953094082,9,4.0,1,4.0,1,4.0,1
697,min_diffuse,20,20,1,3,0.05,0.95,0.949852755897269,17,5.0,1,5.0,1,5.0,1
698,min_diffuse,20,20,1,3,0.05,0.95,0.9250011688350084,29,5.0,0,5.0,0,4.0,1
699,min_diffuse,20,20,1,3,0.05,0.95,0.944703520406174,25,6.0,1,6.0,1,6.0,1
700,min_diffuse,20,20,1,3,0.05,0.95,0.9135816153279718,18,3.0,1,3.0,1,3.0,1
701,min_diffuse,20,20,1,3,0.05,0.95,0.926479341771989,10,4.0,1,4.0,1,4.0,1
702,min_diffuse,20,20,1,3,0.05,0.95,0.934722181702476,13,4.0,1,4.0,1,4.0,1
703,min_diffuse,20,20,1,3,0.05,0.95,0.916074614046274,26,4.0,1,4.0,1,4.0,1
704,min_diffuse,20,20,1,3,0.05,0.95,0.867493324023283,8,3.0,1,3.0,1,3.0,1
705,min_diffuse,20,20,1,3,0.05,0.95,0.914540196954303,10,3.0,1,4.0,0,4.0,0
706,min_diffuse,20,20,1,3,0.05,0.95,0.9328980390289798,16,4.0,0,3.0,1,4.0,0
707,min_diffuse,20,20,1,3,0.05,0.95,0.9206603671607708,19,5.0,0,4.0,1,4.0,1
708,min_diffuse,20,20,1,3,0.05,0.95,0.8761340514841557,8,4.0,0,4.0,0,3.0,1
709,min_diffuse,20,20,1,3,0.05,0.95,0.8158469834353173,14,4.0,1,4.0,1,4.0,1
710,min_diffuse,20,20,1,3,0.05,0.95,0.9115485773607392,8,3.0,1,3.0,1,4.0,0
711,min_diffuse,20,20,1,3,0.05,0.95,0.9455743643346648,56,7.0,0,6.0,1,6.0,1
712,min_diffuse,20,20,1,3,0.05,0.95,0.9463064430212144,10,4.0,1,4.0,1,5.0,0
713,min_diffuse,20,20,1,3,0.05,0.95,0.9009460295822384,18,4.0,0,3.0,1,4.0,0
714,min_diffuse,20,20,1,3,0.05,0.95,0.8557611668832503,7,4.0,1,4.0,1,4.0,1
715,min_diffuse,20,20,1,3,0.05,0.95,0.8791904865327054,5,3.0,1,3.0,1,3.0,1
716,min_diffuse,20,20,1,3,0.05,0.95,0.9234799042826544,29,6.0,1,6.0,1,6.0,1
717,min_diffuse,20,20,1,3,0.05,0.95,0.8447890812488057,17,4.0,1,4.0,1,4.0,1
718,min_diffuse,20,20,1,3,0.05,0.95,0.7710488219071071,2,2.0,1,2.0,1,2.0,1
719,min_diffuse,20,20,1,3,0.05,0.95,0.9176179275291212,16,6.0,1,6.0,1,6.0,1
720,min_diffuse,20,20,1,3,0.05,0.95,0.9466068818759132,11,4.0,1,4.0,1,4.0,1
721,min_diffuse,20,20,1,3,0.05,0.95,0.9478340893941616,10,4.0,1,4.0,1,4.0,1
722,min_diffuse,20,20,1,3,0.05,0.95,0.821391840054617,5,3.0,1,3.0,1,3.0,1
723,min_diffuse,20,20,1,3,0.05,0.95,0.9267875986565294,3,2.0,1,2.0,1,3.0,0
724,min_diffuse,20,20,1,3,0.05,0.95,0.938001460278184,9,4.0,1,4.0,1,4.0,1
725,min_diffuse,20,20,1,3,0.05,0.95,0.89918785029241,16,5.0,1,5.0,1,5.0,1
726,min_diffuse,20,20,1,3,0.05,0.95,0.9146923187625589,30,4.0,1,4.0,1,4.0,1
727,min_diffuse,20,20,1,3,0.05,0.95,0.8249292419959411,15,6.0,1,6.0,1,6.0,1
728,min_diffuse,20,20,1,3,0.05,0.95,0.9396646065325672,14,4.0,1,5.0,0,5.0,0
729,min_diffuse,20,20,1,3,0.05,0.95,0.9318789510555524,23,5.0,1,5.0,1,5.0,1
730,min_diffuse,20,20,1,3,0.05,0.95,0.9255625410617204,5,3.0,1,3.0,1,4.0,0
731,min_diffuse,20,20,1,3,0.05,0.95,0.9386711149192116,31,6.0,1,6.0,1,6.0,1
732,min_diffuse,20,20,1,3,0.05,0.95,0.9444695134018924,30,5.0,0,5.0,0,4.0,1
733,min_diffuse,20,20,1,3,0.05,0.95,0.9374939781916484,16,6.0,1,6.0,1,6.0,1
734,min_diffuse,20,20,1,3,0.05,0.95,0.889738284244822,30,6.0,1,6.0,1,6.0,1
735,min_diffuse,20,20,1,3,0.05,0.95,0.8977660464697184,26,6.0,0,5.0,1,5.0,1
736,min_diffuse,20,20,1,3,0.05,0.95,0.927022751404905,38,6.0,0,6.0,0,5.0,1
737,min_diffuse,20,20,1,3,0.05,0.95,0.9316909583301144,14,5.0,1,5.0,1,6.0,0
738,min_diffuse,20,20,1,3,0.05,0.95,0.882122791976827,19,4.0,0,3.0,1,3.0,1
739,min_diffuse,20,20,1,3,0.05,0.95,0.9329202262207348,12,4.0,1,5.0,0,5.0,0
740,min_diffuse,20,20,1,3,0.05,0.95,0.9397841394870856,30,6.0,1,6.0,1,7.0,0
741,min_diffuse,20,20,1,3,0.05,0.95,0.9342803103773686,16,4.0,1,5.0,0,4.0,1
742,min_diffuse,20,20,1,3,0.05,0.95,0.9431496720711892,15,5.0,1,5.0,1,5.0,1
743,min_diffuse,20,20,1,3,0.05,0.95,0.946793787255135,11,4.0,1,5.0,0,5.0,0
744,min_diffuse,20,20,1,3,0.05,0.95,0.9421581453334752,46,8.0,0,7.0,1,7.0,1
745,min_diffuse,20,20,1,3,0.05,0.95,0.8759709428800148,15,4.0,0,3.0,1,3.0,1
746,min_diffuse,20,20,1,3,0.05,0.95,0.9374553959868268,14,5.0,0,5.0,0,4.0,1
747,min_diffuse,20,20,1,3,0.05,0.95,0.9419316982958792,61,5.0,1,5.0,1,5.0,1
748,min_diffuse,20,20,1,3,0.05,0.95,0.9390754597860131,7,3.0,1,3.0,1,3.0,1
749,min_diffuse,20,20,1,3,0.05,0.95,0.945488231346532,14,5.0,1,5.0,1,5.0,1
750,min_diffuse,20,20,1,3,0.05,0.95,0.9430295207699868,66,7.0,1,7.0,1,7.0,1
751,min_diffuse,20,20,1,3,0.05,0.95,0.9160283157803144,19,5.0,1,5.0,1,5.0,1
752,min_diffuse,20,20,1,3,0.05,0.95,0.8278934261161727,15,5.0,0,5.0,0,4.0,1
753,min_diffuse,20,20,1,3,0.05,0.95,0.9310002231972846,54,10.0,0,10.0,0,9.0,1
754,min_diffuse,20,20,1,3,0.05,0.95,0.9368807088337358,11,4.0,1,4.0,1,4.0,1
755,min_diffuse,20,20,1,3,0.05,0.95,0.9325031075711214,59,7.0,1,7.0,1,7.0,1
756,min_diffuse,20,20,1,3,0.05,0.95,0.9147284453284614,23,5.0,1,5.0,1,5.0,1
757,min_diffuse,20,20,1,3,0.05,0.95,0.9488688985325556,28,5.0,0,4.0,1,4.0,1
758,min_diffuse,20,20,1,3,0.05,0.95,0.9469067569822488,38,7.0,1,7.0,1,7.0,1
759,min_diffuse,20,20,1,3,0.05,0.95,0.9311587934457348,17,4.0,1,4.0,1,4.0,1
760,min_diffuse,20,20,1,3,0.05,0.95,0.9439220683677332,6,3.0,1,3.0,1,4.0,0
761,min_diffuse,20,20,1,3,0.05,0.95,0.9216103058922528,24,6.0,1,6.0,1,6.0,1
762,min_diffuse,20,20,1,3,0.05,0.95,0.9458866537252052,25,4.0,1,4.0,1,4.0,1
763,min_diffuse,20,20,1,3,0.05,0.95,0.8890979487105962,21,5.0,1,5.0,1,5.0,1
764,min_diffuse,20,20,1,3,0.05,0.95,0.9407847943102756,27,5.0,1,5.0,1,5.0,1
765,min_diffuse,20,20,1,3,0.05,0.95,0.7351361121693355,3,2.0,1,2.0,1,2.0,1
766,min_diffuse,20,20,1,3,0.05,0.95,0.9409925394938626,16,4.0,1,4.0,1,4.0,1
767,min_diffuse,20,20,1,3,0.05,0.95,0.8674078043180812,11,4.0,1,4.0,1,4.0,1
768,min_diffuse,20,20,1,3,0.05,0.95,0.9028238620081712,11,4.0,1,4.0,1,4.0,1
769,min_diffuse,20,20,1,3,0.05,0.95,0.9343566962832924,21,6.0,1,6.0,1,6.0,1
770,min_diffuse,20,20,1,3,0.05,0.95,0.8882028018358926,8,3.0,1,3.0,1,3.0,1
771,min_diffuse,20,20,1,3,0.05,0.95,0.9067483248784678,18,5.0,1,5.0,1,5.0,1
772,min_diffuse,20,20,1,3,0.05,0.95,0.8077297568544195,6,3.0,1,3.0,1,3.0,1
773,min_diffuse,20,20,1,3,0.05,0.95,0.9271340712267429,13,5.0,1,5.0,1,5.0,1
774,min_diffuse,20,20,1,3,0.05,0.95,0.8249596479811654,6,3.0,1,3.0,1,3.0,1
775,min_diffuse,20,20,1,3,0.05,0.95,0.9343063086763028,5,3.0,1,3.0,1,3.0,1
776,min_diffuse,20,20,1,3,0.05,0.95,0.9129339142998684,31,4.0,1,4.0,1,4.0,1
777,min_diffuse,20,20,1,3,0.05,0.95,0.8732649195824368,9,4.0,1,4.0,1,4.0,1
778,min_diffuse,20,20,1,3,0.05,0.95,0.8044364348402878,19,4.0,1,4.0,1,4.0,1
779,min_diffuse,20,20,1,3,0.05,0.95,0.919874429169362,15,4.0,1,4.0,1,4.0,1
780,min_diffuse,20,20,1,3,0.05,0.95,0.9428733335596844,10,4.0,0,3.0,1,4.0,0
781,min_diffuse,20,20,1,3,0.05,0.95,0.9196047314283012,12,4.0,0,3.0,1,3.0,1
782,min_diffuse,20,20,1,3,0.05,0.95,0.8834133369252667,15,5.0,1,5.0,1,5.0,1
783,min_diffuse,20,20,1,3,0.05,0.95,0.946318863378494,20,4.0,1,4.0,1,4.0,1
784,min_diffuse,20,20,1,3,0.05,0.95,0.9472454737699167,21,5.0,1,5.0,1,5.0,1
785,min_diffuse,20,20,1,3,0.05,0.95,0.8794832211689196,5,3.0,0,2.0,1,3.0,0
786,min_diffuse,20,20,1,3,0.05,0.95,0.8797079335873529,4,3.0,1,3.0,1,3.0,1
787,min_diffuse,20,20,1,3,0.05,0.95,0.900794159842114,6,3.0,1,3.0,1,3.0,1
788,min_diffuse,20,20,1,3,0.05,0.95,0.8927303116388484,7,3.0,1,3.0,1,4.0,0
789,min_diffuse,20,20,1,3,0.05,0.95,0.9462365572796564,39,6.0,1,6.0,1,7.0,0
790,min_diffuse,20,20,1,3,0.05,0.95,0.930694549934576,13,4.0,0,3.0,1,4.0,0
791,min_diffuse,20,20,1,3,0.05,0.95,0.9418475551661166,8,4.0,0,3.0,1,4.0,0
792,min_diffuse,20,20,1,3,0.05,0.95,0.8984424083346263,17,4.0,1,4.0,1,4.0,1
793,min_diffuse,20,20,1,3,0.05,0.95,0.903197740843545,13,3.0,1,3.0,1,3.0,1
794,min_diffuse,20,20,1,3,0.05,0.95,0.9370529477256762,32,5.0,1,5.0,1,5.0,1
795,min_diffuse,20,20,1,3,0.05,0.95,0.9492774306854576,24,4.0,1,4.0,1,4.0,1
796,min_diffuse,20,20,1,3,0.05,0.95,0.9439596176058476,54,6.0,1,6.0,1,6.0,1
797,min_diffuse,20,20,1,3,0.05,0.95,0.9486158298931816,19,4.0,1,4.0,1,4.0,1
798,min_diffuse,20,20,1,3,0.05,0.95,0.8563409946327739,8,3.0,1,3.0,1,3.0,1
799,min_diffuse,20,20,1,3,0.05,0.95,0.9348111215911876,21,4.0,1,4.0,1,4.0,1
800,min_diffuse,20,20,1,3,0.05,0.95,0.8544763308206588,7,3.0,1,4.0,0,4.0,0
801,min_diffuse,20,20,1,3,0.05,0.95,0.9318784195183096,19,6.0,0,5.0,1,5.0,1
802,min_diffuse,20,20,1,3,0.05,0.95,0.9128712706802534,15,5.0,1,5.0,1,5.0,1
803,min_diffuse,20,20,1,3,0.05,0.95,0.8451853937602223,12,4.0,1,4.0,1,4.0,1
804,min_diffuse,20,20,1,3,0.05,0.95,0.9206574101732644,34,7.0,0,6.0,1,6.0,1
805,min_diffuse,20,20,1,3,0.05,0.95,0.8849277941076396,7,3.0,1,3.0,1,3.0,1
806,min_diffuse,20,20,1,3,0.05,0.95,0.9308258895375514,14,5.0,0,5.0,0,4.0,1
807,min_diffuse,20,20,1,3,0.05,0.95,0.9429233959432278,12,4.0,0,3.0,1,3.0,1
808,min_diffuse,20,20,1,3,0.05,0.95,0.8782541310461911,14,4.0,1,4.0,1,4.0,1
809,min_diffuse,20,20,1,3,0.05,0.95,0.9472522694688762,25,5.0,0,5.0,0,4.0,1
810,min_diffuse,20,20,1,3,0.05,0.95,0.9126058005603634,6,3.0,1,3.0,1,3.0,1
811,min_diffuse,20,20,1,3,0.05,0.95,0.913865288509488,10,4.0,1,4.0,1,4.0,1
812,min_diffuse,20,20,1,3,0.05,0.95,0.9151823792172364,25,4.0,1,4.0,1,4.0,1
813,min_diffuse,20,20,1,3,0.05,0.95,0.751845155325871,5,3.0,1,3.0,1,3.0,1
814,min_diffuse,20,20,1,3,0.05,0.95,0.9216903707136368,14,4.0,1,4.0,1,4.0,1
815,min_diffuse,20,20,1,3,0.05,0.95,0.931541324213472,11,4.0,1,5.0,0,5.0,0
816,min_diffuse,20,20,1,3,0.05,0.95,0.9437501268038182,20,6.0,1,6.0,1,6.0,1
817,min_diffuse,20,20,1,3,0.05,0.95,0.9237302743291902,24,4.0,1,4.0,1,4.0,1
818,min_diffuse,20,20,1,3,0.05,0.95,0.9309179826668172,13,4.0,1,4.0,1,4.0,1
819,min_diffuse,20,20,1,3,0.05,0.95,0.929658762193792,41,7.0,0,6.0,1,6.0,1
820,min_diffuse,20,20,1,3,0.05,0.95,0.9330804835750616,6,3.0,1,3.0,1,3.0,1
821,min_diffuse,20,20,1,3,0.05,0.95,0.8371279391990853,20,4.0,1,4.0,1,4.0,1
822,min_diffuse,20,20,1,3,0.05,0.95,0.9446791795233318,116,9.0,1,9.0,1,9.0,1
823,min_diffuse,20,20,1,3,0.05,0.95,0.9471591423841488,50,6.0,1,6.0,1,6.0,1
824,min_diffuse,20,20,1,3,0.05,0.95,0.892147142147641,8,4.0,1,4.0,1,4.0,1
825,min_diffuse,20,20,1,3,0.05,0.95,0.8327612062706327,14,4.0,1,4.0,1,4.0,1
826,min_diffuse,20,20,1,3,0.05,0.95,0.9133288628482484,22,7.0,0,6.0,1,7.0,0
827,min_diffuse,20,20,1,3,0.05,0.95,0.9371024990245842,33,8.0,1,8.0,1,8.0,1
828,min_diffuse,20,20,1,3,0.05,0.95,0.9261731892285712,28,6.0,0,6.0,0,5.0,1
829,min_diffuse,20,20,1,3,0.05,0.95,0.9463941621938587,32,6.0,1,6.0,1,6.0,1
830,min_diffuse,20,20,1,3,0.05,0.95,0.8973208417883506,6,3.0,1,3.0,1,3.0,1
831,min_diffuse,20,20,1,3,0.05,0.95,0.9450009361862128,36,6.0,1,6.0,1,6.0,1
832,min_diffuse,20,20,1,3,0.05,0.95,0.9426260877089012,5,3.0,1,3.0,1,3.0,1
833,min_diffuse,20,20,1,3,0.05,0.95,0.9401746191371032,26,4.0,1,4.0,1,4.0,1
834,min_diffuse,20,20,1,3,0.05,0.95,0.9240053877719434,15,4.0,0,3.0,1,3.0,1
835,min_diffuse,20,20,1,3,0.05,0.95,0.9192234186655514,58,7.0,1,7.0,1,7.0,1
836,min_diffuse,20,20,1,3,0.05,0.95,0.9177390431962996,4,2.0,1,2.0,1,3.0,0
837,min_diffuse,20,20,1,3,0.05,0.95,0.8785695933777838,13,4.0,1,4.0,1,4.0,1
838,min_diffuse,20,20,1,3,0.05,0.95,0.8511787872488216,6,3.0,1,3.0,1,3.0,1
839,min_diffuse,20,20,1,3,0.05,0.95,0.6315001653055927,4,2.0,1,2.0,1,3.0,0
840,min_diffuse,20,20,1,3,0.05,0.95,0.9393771332274816,39,5.0,0,5.0,0,4.0,1
841,min_diffuse,20,20,1,3,0.05,0.95,0.9290105306972992,9,4.0,1,4.0,1,5.0,0
842,min_diffuse,20,20,1,3,0.05,0.95,0.7588303674773433,7,3.0,1,3.0,1,3.0,1
843,min_diffuse,20,20,1,3,0.05,0.95,0.9477620228260868,18,5.0,1,5.0,1,5.0,1
844,min_diffuse,20,20,1,3,0.05,0.95,0.9120619229641104,22,4.0,1,4.0,1,4.0,1
845,min_diffuse,20,20,1,3,0.05,0.95,0.8600715996977705,14,4.0,0,3.0,1,3.0,1
846,min_diffuse,20,20,1,3,0.05,0.95,0.9320002151840502,16,4.0,1,4.0,1,4.0,1
847,min_diffuse,20,20,1,3,0.05,0.95,0.9349866191982508,57,7.0,0,7.0,0,6.0,1
848,min_diffuse,20,20,1,3,0.05,0.95,0.9490578981364332,21,6.0,1,6.0,1,6.0,1
849,min_diffuse,20,20,1,3,0.05,0.95,0.9499004567626124,7,3.0,1,3.0,1,4.0,0
850,min_diffuse,20,20,1,3,0.05,0.95,0.8908473435415128,19,5.0,1,5.0,1,5.0,1
851,min_diffuse,20,20,1,3,0.05,0.95,0.8624117551725125,11,4.0,1,4.0,1,5.0,0
852,min_diffuse,20,20,1,3,0.05,0.95,0.8645798971645313,27,4.0,1,4.0,1,4.0,1
853,min_diffuse,20,20,1,3,0.05,0.95,0.9463069630509262,24,5.0,1,5.0,1,5.0,1
854,min_diffuse,20,20,1,3,0.05,0.95,0.9131487014326036,9,4.0,0,3.0,1,4.0,0
855,min_diffuse,20,20,1,3,0.05,0.95,0.9471948981275908,15,4.0,1,4.0,1,5.0,0
856,min_diffuse,20,20,1,3,0.05,0.95,0.8815075374955512,24,5.0,1,5.0,1,5.0,1
857,min_diffuse,20,20,1,3,0.05,0.95,0.9339921222477464,10,4.0,1,4.0,1,4.0,1
858,min_diffuse,20,20,1,3,0.05,0.95,0.8962865585911479,22,6.0,0,6.0,0,5.0,1
859,min_diffuse,20,20,1,3,0.05,0.95,0.9082368910760796,21,5.0,0,4.0,1,4.0,1
860,min_diffuse,20,20,1,3,0.05,0.95,0.9282576181482136,9,4.0,0,4.0,0,3.0,1
861,min_diffuse,20,20,1,3,0.05,0.95,0.9319875551217046,17,4.0,0,4.0,0,3.0,1
862,min_diffuse,20,20,1,3,0.05,0.95,0.9378766964616352,7,3.0,1,3.0,1,3.0,1
863,min_diffuse,20,20,1,3,0.05,0.95,0.9098048750854152,9,3.0,1,4.0,0,3.0,1
864,min_diffuse,20,20,1,3,0.05,0.95,0.8600490482358308,24,6.0,1,6.0,1,6.0,1
865,min_diffuse,20,20,1,3,0.05,0.95,0.9311382613868794,4,3.0,1,3.0,1,3.0,1
866,min_diffuse,20,20,1,3,0.05,0.95,0.910516360358465,10,3.0,1,3.0,1,4.0,0
867,min_diffuse,20,20,1,3,0.05,0.95,0.9380965303051768,8,3.0,1,3.0,1,4.0,0
868,min_diffuse,20,20,1,3,0.05,0.95,0.8989503724019209,10,4.0,1,4.0,1,4.0,1
869,min_diffuse,20,20,1,3,0.05,0.95,0.9337658133843594,11,4.0,1,4.0,1,4.0,1
870,min_diffuse,20,20,1,3,0.05,0.95,0.8922355737575423,12,4.0,1,4.0,1,4.0,1
871,min_diffuse,20,20,1,3,0.05,0.95,0.9467502145653816,24,4.0,1,4.0,1,4.0,1
872,min_diffuse,20,20,1,3,0.05,0.95,0.8986125499722748,15,5.0,1,5.0,1,5.0,1
873,min_diffuse,20,20,1,3,0.05,0.95,0.8506666813494828,5,2.0,1,2.0,1,2.0,1
874,min_diffuse,20,20,1,3,0.05,0.95,0.9014943201686972,13,3.0,1,3.0,1,3.0,1
875,min_diffuse,20,20,1,3,0.05,0.95,0.871601373718586,14,4.0,0,4.0,0,3.0,1
876,min_diffuse,20,20,1,3,0.05,0.95,0.9478012956277448,43,8.0,0,7.0,1,7.0,1
877,min_diffuse,20,20,1,3,0.05,0.95,0.9406085349590266,10,4.0,1,4.0,1,4.0,1
878,min_diffuse,20,20,1,3,0.05,0.95,0.9222089223904584,12,4.0,1,4.0,1,4.0,1
879,min_diffuse,20,20,1,3,0.05,0.95,0.7738416312911742,5,3.0,1,3.0,1,3.0,1
880,min_diffuse,20,20,1,3,0.05,0.95,0.8054938791933977,9,3.0,1,3.0,1,3.0,1
881,min_diffuse,20,20,1,3,0.05,0.95,0.9408211713420606,53,8.0,0,8.0,0,7.0,1
882,min_diffuse,20,20,1,3,0.05,0.95,0.94107989093825,39,6.0,0,5.0,1,5.0,1
883,min_diffuse,20,20,1,3,0.05,0.95,0.9196546499304484,4,2.0,1,3.0,0,3.0,0
884,min_diffuse,20,20,1,3,0.05,0.95,0.9384877588464848,11,3.0,0,3.0,0,2.0,1
885,min_diffuse,20,20,1,3,0.05,0.95,0.8658577189741926,21,5.0,1,5.0,1,5.0,1
886,min_diffuse,20,20,1,3,0.05,0.95,0.8744545323823479,34,5.0,1,5.0,1,5.0,1
887,min_diffuse,20,20,1,3,0.05,0.95,0.897452173885443,29,6.0,1,6.0,1,6.0,1
888,min_diffuse,20,20,1,3,0.05,0.95,0.93992047550407,28,6.0,1,6.0,1,6.0,1
889,min_diffuse,20,20,1,3,0.05,0.95,0.8780519583245749,23,5.0,1,5.0,1,5.0,1
890,min_diffuse,20,20,1,3,0.05,0.95,0.935527331510945,46,7.0,1,7.0,1,7.0,1
891,min_diffuse,20,20,1,3,0.05,0.95,0.9268661025140708,12,4.0,1,4.0,1,4.0,1
892,min_diffuse,20,20,1,3,0.05,0.95,0.9372136174944402,13,3.0,1,3.0,1,4.0,0
893,min_diffuse,20,20,1,3,0.05,0.95,0.8343345230506443,8,3.0,1,3.0,1,3.0,1
894,min_diffuse,20,20,1,3,0.05,0.95,0.9438954472547842,9,4.0,1,4.0,1,4.0,1
895,min_diffuse,20,20,1,3,0.05,0.95,0.9178260893847152,12,4.0,1,4.0,1,4.0,1
896,min_diffuse,20,20,1,3,0.05,0.95,0.9333998534687586,22,4.0,1,4.0,1,4.0,1
897,min_diffuse,20,20,1,3,0.05,0.95,0.8809567751475507,5,3.0,1,3.0,1,3.0,1
898,min_diffuse,20,20,1,3,0.05,0.95,0.8177444507770086,10,4.0,0,3.0,1,3.0,1
899,min_diffuse,20,20,1,3,0.05,0.95,0.847384538973679,10,4.0,1,4.0,1,4.0,1
900,min_diffuse,20,20,1,3,0.05,0.95,0.8739898885382993,11,4.0,1,4.0,1,4.0,1
901,min_diffuse,20,20,1,3,0.05,0.95,0.9128951625746612,11,4.0,1,4.0,1,4.0,1
902,min_diffuse,20,20,1,3,0.05,0.95,0.9375936682052626,26,7.0,1,7.0,1,8.0,0
903,min_diffuse,20,20,1,3,0.05,0.95,0.9411243194075872,20,5.0,1,5.0,1,5.0,1
904,min_diffuse,20,20,1,3,0.05,0.95,0.9033934358858215,10,4.0,1,4.0,1,4.0,1
905,min_diffuse,20,20,1,3,0.05,0.95,0.9369341101117132,14,4.0,1,4.0,1,4.0,1
906,min_diffuse,20,20,1,3,0.05,0.95,0.9046944836905498,18,5.0,0,5.0,0,4.0,1
907,min_diffuse,20,20,1,3,0.05,0.95,0.9304205719762284,16,4.0,1,4.0,1,4.0,1
908,min_diffuse,20,20,1,3,0.05,0.95,0.9226033294358188,11,5.0,1,5.0,1,5.0,1
909,min_diffuse,20,20,1,3,0.05,0.95,0.8582473006697023,19,4.0,1,4.0,1,4.0,1
910,min_diffuse,20,20,1,3,0.05,0.95,0.936706759332956,20,5.0,1,5.0,1,5.0,1
911,min_diffuse,20,20,1,3,0.05,0.95,0.9343067380324276,12,4.0,1,4.0,1,4.0,1
912,min_diffuse,20,20,1,3,0.05,0.95,0.9350881410503044,10,4.0,1,4.0,1,4.0,1
913,min_diffuse,20,20,1,3,0.05,0.95,0.9265300747593088,6,3.0,1,3.0,1,3.0,1
914,min_diffuse,20,20,1,3,0.05,0.95,0.8881421022081156,11,4.0,1,4.0,1,4.0,1
915,min_diffuse,20,20,1,3,0.05,0.95,0.9252261414672334,21,6.0,0,5.0,1,5.0,1
916,min_diffuse,20,20,1,3,0.05,0.95,0.8796576442469897,6,3.0,1,3.0,1,3.0,1
917,min_diffuse,20,20,1,3,0.05,0.95,0.9170565527361788,23,6.0,1,6.0,1,6.0,1
918,min_diffuse,20,20,1,3,0.05,0.95,0.90853235189915,53,6.0,0,5.0,1,5.0,1
919,min_diffuse,20,20,1,3,0.05,0.95,0.863505413208884,7,3.0,1,3.0,1,3.0,1
920,min_diffuse,20,20,1,3,0.05,0.95,0.9496202384237306,16,4.0,1,4.0,1,4.0,1
921,min_diffuse,20,20,1,3,0.05,0.95,0.9011760206751556,16,3.0,1,3.0,1,3.0,1
922,min_diffuse,20,20,1,3,0.05,0.95,0.9295452765281002,8,4.0,1,4.0,1,4.0,1
923,min_diffuse,20,20,1,3,0.05,0.95,0.9480040549983464,19,5.0,0,4.0,1,5.0,0
924,min_diffuse,20,20,1,3,0.05,0.95,0.9321611252469276,19,4.0,1,4.0,1,4.0,1
925,min_diffuse,20,20,1,3,0.05,0.95,0.910590871412891,25,4.0,1,4.0,1,4.0,1
926,min_diffuse,20,20,1,3,0.05,0.95,0.919309551673526,16,4.0,1,4.0,1,4.0,1
927,min_diffuse,20,20,1,3,0.05,0.95,0.880383564338973,21,4.0,1,4.0,1,4.0,1
928,min_diffuse,20,20,1,3,0.05,0.95,0.9232172300528008,6,3.0,1,3.0,1,3.0,1
929,min_diffuse,20,20,1,3,0.05,0.95,0.7854799907785155,5,3.0,1,3.0,1,3.0,1
930,min_diffuse,20,20,1,3,0.05,0.95,0.940121333100914,22,6.0,1,6.0,1,6.0,1
931,min_diffuse,20,20,1,3,0.05,0.95,0.9306055867975268,25,6.0,1,6.0,1,6.0,1
932,min_diffuse,20,20,1,3,0.05,0.95,0.90422117307231,13,4.0,1,4.0,1,4.0,1
933,min_diffuse,20,20,1,3,0.05,0.95,0.9099089539629708,7,4.0,1,4.0,1,5.0,0
934,min_diffuse,20,20,1,3,0.05,0.95,0.91834968967653,12,5.0,1,5.0,1,5.0,1
935,min_diffuse,20,20,1,3,0.05,0.95,0.9109952529635836,32,6.0,1,6.0,1,6.0,1
936,min_diffuse,20,20,1,3,0.05,0.95,0.8886506052117129,12,4.0,0,3.0,1,3.0,1
937,min_diffuse,20,20,1,3,0.05,0.95,0.9137616347912704,11,4.0,1,4.0,1,4.0,1
938,min_diffuse,20,20,1,3,0.05,0.95,0.8450954391281836,13,4.0,1,4.0,1,4.0,1
939,min_diffuse,20,20,1,3,0.05,0.95,0.8267077549728611,10,3.0,1,3.0,1,3.0,1
940,min_diffuse,20,20,1,3,0.05,0.95,0.9047144207548709,25,4.0,1,4.0,1,4.0,1
941,min_diffuse,20,20,1,3,0.05,0.95,0.9266038377394468,8,3.0,1,3.0,1,3.0,1
942,min_diffuse,20,20,1,3,0.05,0.95,0.9412909563033393,12,4.0,1,4.0,1,4.0,1
943,min_diffuse,20,20,1,3,0.05,0.95,0.8842375163876854,9,4.0,1,4.0,1,4.0,1
944,min_diffuse,20,20,1,3,0.05,0.95,0.9275001726712134,36,7.0,1,7.0,1,8.0,0
945,min_diffuse,20,20,1,3,0.05,0.95,0.9297758486380142,47,8.0,1,8.0,1,8.0,1
946,min_diffuse,20,20,1,3,0.05,0.95,0.925072796022406,13,5.0,0,4.0,1,5.0,0
947,min_diffuse,20,20,1,3,0.05,0.95,0.897809995929307,13,4.0,1,4.0,1,4.0,1
948,min_diffuse,20,20,1,3,0.05,0.95,0.9110040510335672,10,4.0,0,4.0,0,3.0,1
949,min_diffuse,20,20,1,3,0.05,0.95,0.9270573819270762,34,5.0,1,5.0,1,5.0,1
950,min_diffuse,20,20,1,3,0.05,0.95,0.9028655035770476,16,4.0,1,4.0,1,5.0,0
951,min_diffuse,20,20,1,3,0.05,0.95,0.8761517680949311,17,4.0,1,4.0,1,4.0,1
952,min_diffuse,20,20,1,3,0.05,0.95,0.8779057484973941,15,5.0,1,5.0,1,5.0,1
953,min_diffuse,20,20,1,3,0.05,0.95,0.9461264082675824,21,5.0,1,5.0,1,6.0,0
954,min_diffuse,20,20,1,3,0.05,0.95,0.9338980820530208,9,4.0,0,3.0,1,3.0,1
955,min_diffuse,20,20,1,3,0.05,0.95,0.8005448208099332,14,4.0,1,4.0,1,4.0,1
956,min_diffuse,20,20,1,3,0.05,0.95,0.9190644852718816,3,2.0,1,2.0,1,3.0,0
957,min_diffuse,20,20,1,3,0.05,0.95,0.945332830745416,18,4.0,1,4.0,1,4.0,1
958,min_diffuse,20,20,1,3,0.05,0.95,0.9455009118485022,68,7.0,1,7.0,1,7.0,1
959,min_diffuse,20,20,1,3,0.05,0.95,0.8217227444798926,5,3.0,1,3.0,1,3.0,1
960,min_diffuse,20,20,1,3,0.05,0.95,0.9405587938528022,11,4.0,0,3.0,1,4.0,0
961,min_diffuse,20,20,1,3,0.05,0.95,0.9274422533815236,33,5.0,0,4.0,1,4.0,1
962,min_diffuse,20,20,1,3,0.05,0.95,0.9416955011198068,13,4.0,1,4.0,1,4.0,1
963,min_diffuse,20,20,1,3,0.05,0.95,0.9121318987985492,5,3.0,1,3.0,1,3.0,1
964,min_diffuse,20,20,1,3,0.05,0.95,0.9486417244172556,57,9.0,1,9.0,1,9.0,1
965,min_diffuse,20,20,1,3,0.05,0.95,0.872088778119851,10,3.0,1,3.0,1,3.0,1
966,min_diffuse,20,20,1,3,0.05,0.95,0.9476146787005838,24,5.0,0,4.0,1,5.0,0
967,min_diffuse,20,20,1,3,0.05,0.95,0.7455389417965652,12,4.0,1,4.0,1,4.0,1
968,min_diffuse,20,20,1,3,0.05,0.95,0.8987168407539159,28,7.0,1,7.0,1,7.0,1
969,min_diffuse,20,20,1,3,0.05,0.95,0.923723029613948,19,5.0,1,5.0,1,5.0,1
970,min_diffuse,20,20,1,3,0.05,0.95,0.8727169135215107,15,4.0,1,4.0,1,4.0,1
971,min_diffuse,20,20,1,3,0.05,0.95,0.9326390366480042,16,5.0,1,5.0,1,5.0,1
972,min_diffuse,20,20,1,3,0.05,0.95,0.7624114366669498,5,3.0,1,3.0,1,3.0,1
973,min_diffuse,20,20,1,3,0.05,0.95,0.8432392539784682,4,3.0,1,3.0,1,3.0,1
974,min_diffuse,20,20,1,3,0.05,0.95,0.9420974309858224,25,4.0,1,4.0,1,4.0,1
975,min_diffuse,20,20,1,3,0.05,0.95,0.8733389055776222,9,3.0,1,3.0,1,3.0,1
976,min_diffuse,20,20,1,3,0.05,0.95,0.9275747555256124,23,5.0,0,5.0,0,4.0,1
977,min_diffuse,20,20,1,3,0.05,0.95,0.9189522711951884,31,6.0,1,6.0,1,6.0,1
978,min_diffuse,20,20,1,3,0.05,0.95,0.921489096068988,13,4.0,1,4.0,1,4.0,1
979,min_diffuse,20,20,1,3,0.05,0.95,0.8868291794867967,16,5.0,1,5.0,1,5.0,1
980,min_diffuse,20,20,1,3,0.05,0.95,0.8726837713108315,8,3.0,1,4.0,0,4.0,0
981,min_diffuse,20,20,1,3,0.05,0.95,0.8690487326830121,9,4.0,0,4.0,0,3.0,1
982,min_diffuse,20,20,1,3,0.05,0.95,0.947247147676794,51,8.0,1,8.0,1,8.0,1
983,min_diffuse,20,20,1,3,0.05,0.95,0.9402405662161384,50,5.0,1,5.0,1,5.0,1
984,min_diffuse,20,20,1,3,0.05,0.95,0.9212812401645436,5,3.0,1,3.0,1,3.0,1
985,min_diffuse,20,20,1,3,0.05,0.95,0.8201017859931357,8,3.0,1,3.0,1,4.0,0
986,min_diffuse,20,20,1,3,0.05,0.95,0.947339514825758,49,7.0,1,7.0,1,7.0,1
987,min_diffuse,20,20,1,3,0.05,0.95,0.92232264602032,14,4.0,1,4.0,1,4.0,1
988,min_diffuse,20,20,1,3,0.05,0.95,0.8421474432859809,12,4.0,1,4.0,1,4.0,1
989,min_diffuse,20,20,1,3,0.05,0.95,0.8541773497752848,25,4.0,1,4.0,1,4.0,1
990,min_diffuse,20,20,1,3,0.05,0.95,0.944365546756374,14,5.0,0,5.0,0,4.0,1
991,min_diffuse,20,20,1,3,0.05,0.95,0.9074929464420524,48,6.0,1,7.0,0,6.0,1
992,min_diffuse,20,20,1,3,0.05,0.95,0.9303484754401798,57,7.0,1,7.0,1,7.0,1
993,min_diffuse,20,20,1,3,0.05,0.95,0.8939054888623523,11,3.0,1,3.0,1,4.0,0
994,min_diffuse,20,20,1,3,0.05,0.95,0.9459634973930232,26,5.0,0,4.0,1,5.0,0
995,min_diffuse,20,20,1,3,0.05,0.95,0.8948984110488896,25,4.0,1,4.0,1,4.0,1
996,min_diffuse,20,20,1,3,0.05,0.95,0.8924970350701436,11,3.0,1,3.0,1,3.0,1
997,min_diffuse,20,20,1,3,0.05,0.95,0.9349930194022644,33,5.0,1,5.0,1,5.0,1
998,min_diffuse,20,20,1,3,0.05,0.95,0.9470133669442587,15,5.0,1,6.0,0,6.0,0
999,min_diffuse,20,20,1,3,0.05,0.95,0.8959266118670949,25,4.0,1,4.0,1,4.0,1
1000,min_diffuse,20,20,1,3,0.05,0.95,0.7772053626216641,8,3.0,1,3.0,1,3.0,1
1001,min_diffuse,20,20,1,3,0.05,0.95,0.9031149234661648,6,3.0,1,3.0,1,3.0,1
1002,min_diffuse,20,20,1,3,0.05,0.95,0.936967311561786,29,6.0,1,6.0,1,6.0,1
1003,min_diffuse,20,20,1,3,0.05,0.95,0.9306003560299408,5,3.0,1,3.0,1,3.0,1
1004,min_diffuse,20,20,1,3,0.05,0.95,0.9381926858429456,22,4.0,1,4.0,1,4.0,1
1005,min_diffuse,20,20,1,3,0.05,0.95,0.9453305675334718,35,5.0,0,4.0,1,4.0,1
1006,min_diffuse,20,20,1,3,0.05,0.95,0.9293355973031326,16,5.0,0,4.0,1,4.0,1
1007,min_diffuse,20,20,1,3,0.05,0.95,0.9225031785249016,9,3.0,1,3.0,1,3.0,1
1008,min_diffuse,20,20,1,3,0.05,0.95,0.7944467664393416,4,2.0,1,2.0,1,2.0,1
1009,min_diffuse,20,20,1,3,0.05,0.95,0.9112753652800696,12,3.0,1,3.0,1,3.0,1
1010,min_diffuse,20,20,1,3,0.05,0.95,0.9011682858971364,46,6.0,1,6.0,1,6.0,1
1011,min_diffuse,20,20,1,3,0.05,0.95,0.9343161815649732,53,6.0,1,6.0,1,6.0,1
1012,min_diffuse,20,20,1,3,0.05,0.95,0.9031399461201228,21,5.0,1,5.0,1,5.0,1
1013,min_diffuse,20,20,1,3,0.05,0.95,0.9211522911928398,16,4.0,1,4.0,1,4.0,1
1014,min_diffuse,20,20,1,3,0.05,0.95,0.8137337811649759,8,3.0,1,3.0,1,3.0,1
1015,min_diffuse,20,20,1,3,0.05,0.95,0.9415611283217088,43,7.0,0,6.0,1,6.0,1
1016,min_diffuse,20,20,1,3,0.05,0.95,0.9426808473317126,9,4.0,1,4.0,1,4.0,1
1017,min_diffuse,20,20,1,3,0.05,0.95,0.9300965985050474,44,5.0,1,5.0,1,5.0,1
1018,min_diffuse,20,20,1,3,0.05,0.95,0.8164966637396319,8,3.0,1,3.0,1,3.0,1
1019,min_diffuse,20,20,1,3,0.05,0.95,0.9287051010107684,44,7.0,0,6.0,1,6.0,1
1020,min_diffuse,20,20,1,3,0.05,0.95,0.8702987968002976,9,4.0,0,4.0,0,3.0,1
1021,min_diffuse,20,20,1,3,0.05,0.95,0.9031563977316974,6,3.0,1,3.0,1,3.0,1
1022,min_diffuse,20,20,1,3,0.05,0.95,0.912950115935782,4,3.0,1,3.0,1,3.0,1
1023,min_diffuse,20,20,1,3,0.05,0.95,0.935747094947266,13,3.0,1,3.0,1,4.0,0
1024,min_diffuse,20,20,1,3,0.05,0.95,0.9076283679556134,19,5.0,1,5.0,1,5.0,1
1025,min_diffuse,20,20,1,3,0.05,0.95,0.9473189786785744,32,6.0,1,6.0,1,7.0,0
1026,min_diffuse,20,20,1,3,0.05,0.95,0.8545292608989026,19,5.0,0,4.0,1,4.0,1
1027,min_diffuse,20,20,1,3,0.05,0.95,0.9310693286423752,7,3.0,1,3.0,1,3.0,1
1028,min_diffuse,20,20,1,3,0.05,0.95,0.9369332915073896,25,5.0,0,4.0,1,4.0,1
1029,min_diffuse,20,20,1,3,0.05,0.95,0.944539271269145,89,11.0,0,11.0,0,10.0,1
1030,min_diffuse,20,20,1,3,0.05,0.95,0.9010580379530344,14,3.0,1,4.0,0,4.0,0
1031,min_diffuse,20,20,1,3,0.05,0.95,0.8957758227312309,12,5.0,1,5.0,1,5.0,1
1032,min_diffuse,20,20,1,3,0.05,0.95,0.7668073644596757,5,2.0,1,2.0,1,2.0,1
1033,min_diffuse,20,20,1,3,0.05,0.95,0.8953029877093248,5,3.0,1,3.0,1,3.0,1
1034,min_diffuse,20,20,1,3,0.05,0.95,0.9385529598381468,4,3.0,1,3.0,1,3.0,1
1035,min_diffuse,20,20,1,3,0.05,0.95,0.9310086569854134,17,5.0,1,5.0,1,6.0,0
1036,min_diffuse,20,20,1,3,0.05,0.95,0.8973424934301056,24,4.0,1,4.0,1,4.0,1
1037,min_diffuse,20,20,1,3,0.05,0.95,0.8888393284773807,14,3.0,1,3.0,1,3.0,1
1038,min_diffuse,20,20,1,3,0.05,0.95,0.9247632276891988,46,8.0,1,8.0,1,8.0,1
1039,min_diffuse,20,20,1,3,0.05,0.95,0.8799757094590901,10,4.0,1,4.0,1,4.0,1
1040,min_diffuse,20,20,1,3,0.05,0.95,0.9426899240194908,24,5.0,1,5.0,1,5.0,1
1041,min_diffuse,20,20,1,3,0.05,0.95,0.904678925203425,4,3.0,1,3.0,1,3.0,1
1042,min_diffuse,20,20,1,3,0.05,0.95,0.8684989810703185,30,5.0,1,5.0,1,5.0,1
1043,min_diffuse,20,20,1,3,0.05,0.95,0.9397122089126012,22,5.0,1,5.0,1,5.0,1
1044,min_diffuse,20,20,1,3,0.05,0.95,0.892711403449935,5,3.0,1,3.0,1,3.0,1
1045,min_diffuse,20,20,1,3,0.05,0.95,0.9357296664942658,7,3.0,1,3.0,1,3.0,1
1046,min_diffuse,20,20,1,3,0.05,0.95,0.9355225651662672,9,4.0,0,4.0,0,3.0,1
1047,min_diffuse,20,20,1,3,0.05,0.95,0.881926172387716,15,4.0,1,4.0,1,4.0,1
1048,min_diffuse,20,20,1,3,0.05,0.95,0.7966575151377356,9,4.0,0,4.0,0,3.0,1
1049,min_diffuse,20,20,1,3,0.05,0.95,0.9415492132553088,12,4.0,1,5.0,0,5.0,0
1050,min_diffuse,20,20,1,3,0.05,0.95,0.9416114475033552,6,3.0,1,3.0,1,3.0,1
1051,min_diffuse,20,20,1,3,0.05,0.95,0.9051632008140152,18,5.0,1,6.0,0,6.0,0
1052,min_diffuse,20,20,1,3,0.05,0.95,0.935836583699421,9,3.0,1,3.0,1,4.0,0
1053,min_diffuse,20,20,1,3,0.05,0.95,0.9366504948779916,29,5.0,0,4.0,1,5.0,0
1054,min_diffuse,20,20,1,3,0.05,0.95,0.9215869486295852,34,6.0,0,5.0,1,5.0,1
1055,min_diffuse,20,20,1,3,0.05,0.95,0.9462220527389994,63,10.0,1,10.0,1,10.0,1
1056,min_diffuse,20,20,1,3,0.05,0.95,0.9414702453426352,14,4.0,1,4.0,1,4.0,1
1057,min_diffuse,20,20,1,3,0.05,0.95,0.8952405693948149,16,4.0,1,4.0,1,4.0,1
1058,min_diffuse,20,20,1,3,0.05,0.95,0.8996031058010623,10,4.0,0,3.0,1,3.0,1
1059,min_diffuse,20,20,1,3,0.05,0.95,0.8894459276117623,24,8.0,1,8.0,1,8.0,1
1060,min_diffuse,20,20,1,3,0.05,0.95,0.9498522241546732,27,5.0,1,5.0,1,5.0,1
1061,min_diffuse,20,20,1,3,0.05,0.95,0.9145443819643474,17,4.0,1,4.0,1,4.0,1
1062,min_diffuse,20,20,1,3,0.05,0.95,0.8635517774466821,14,4.0,1,4.0,1,5.0,0
1063,min_diffuse,20,20,1,3,0.05,0.95,0.9370240617794054,30,6.0,0,5.0,1,5.0,1
1064,min_diffuse,20,20,1,3,0.05,0.95,0.9169947008312448,17,6.0,0,5.0,1,5.0,1
1065,min_diffuse,20,20,1,3,0.05,0.95,0.8054635832191512,5,3.0,1,3.0,1,3.0,1
1066,min_diffuse,20,20,1,3,0.05,0.95,0.9451845722412476,27,4.0,1,4.0,1,4.0,1
1067,min_diffuse,20,20,1,3,0.05,0.95,0.9490996060758856,31,5.0,1,6.0,0,6.0,0
1068,min_diffuse,20,20,1,3,0.05,0.95,0.9420429668246638,11,4.0,0,3.0,1,4.0,0
1069,min_diffuse,20,20,1,3,0.05,0.95,0.94296818030497,10,4.0,1,4.0,1,4.0,1
1070,min_diffuse,20,20,1,3,0.05,0.95,0.9285822129946572,9,3.0,1,4.0,0,4.0,0
1071,min_diffuse,20,20,1,3,0.05,0.95,0.8714886800848349,18,5.0,0,5.0,0,4.0,1
1072,min_diffuse,20,20,1,3,0.05,0.95,0.9075126933340042,7,3.0,1,4.0,0,4.0,0
1073,min_diffuse,20,20,1,3,0.05,0.95,0.944957243647163,51,6.0,1,7.0,0,6.0,1
1074,min_diffuse,20,20,1,3,0.05,0.95,0.914252723329094,12,4.0,0,4.0,0,3.0,1
1075,min_diffuse,20,20,1,3,0.05,0.95,0.922560657370712,29,7.0,1,7.0,1,7.0,1
1076,min_diffuse,20,20,1,3,0.05,0.95,0.9371819704236476,16,4.0,1,4.0,1,4.0,1
1077,min_diffuse,20,20,1,3,0.05,0.95,0.923937409214836,11,3.0,1,3.0,1,3.0,1
1078,min_diffuse,20,20,1,3,0.05,0.95,0.9398238354090692,35,6.0,1,6.0,1,6.0,1
1079,min_diffuse,20,20,1,3,0.05,0.95,0.9126345497556686,36,4.0,1,4.0,1,4.0,1
1080,min_diffuse,20,20,1,3,0.05,0.95,0.8778435664887058,9,4.0,0,3.0,1,4.0,0
1081,min_diffuse,20,20,1,3,0.05,0.95,0.9480150924458348,25,5.0,1,5.0,1,5.0,1
1082,min_diffuse,20,20,1,3,0.05,0.95,0.9285388151719473,60,6.0,1,6.0,1,6.0,1
1083,min_diffuse,20,20,1,3,0.05,0.95,0.8942658550072405,7,3.0,1,3.0,1,3.0,1
1084,min_diffuse,20,20,1,3,0.05,0.95,0.93623757048494,44,6.0,1,6.0,1,6.0,1
1085,min_diffuse,20,20,1,3,0.05,0.95,0.8965482166267299,17,4.0,1,4.0,1,4.0,1
1086,min_diffuse,20,20,1,3,0.05,0.95,0.900984798724656,15,4.0,0,3.0,1,3.0,1
1087,min_diffuse,20,20,1,3,0.05,0.95,0.9095832572982766,14,5.0,1,5.0,1,6.0,0
1088,min_diffuse,20,20,1,3,0.05,0.95,0.8663344146034074,15,4.0,1,4.0,1,4.0,1
1089,min_diffuse,20,20,1,3,0.05,0.95,0.9423041370088916,13,4.0,1,4.0,1,4.0,1
1090,min_diffuse,20,20,1,3,0.05,0.95,0.9102786486075,13,5.0,1,5.0,1,5.0,1
1091,min_diffuse,20,20,1,3,0.05,0.95,0.9373125486545156,8,4.0,1,4.0,1,4.0,1
1092,min_diffuse,20,20,1,3,0.05,0.95,0.9388098586756044,10,3.0,1,3.0,1,3.0,1
1093,min_diffuse,20,20,1,3,0.05,0.95,0.8820566891494928,6,3.0,1,3.0,1,3.0,1
1094,min_diffuse,20,20,1,3,0.05,0.95,0.9412377425228934,11,4.0,0,4.0,0,3.0,1
1095,min_diffuse,20,20,1,3,0.05,0.95,0.8594623072493468,7,3.0,1,3.0,1,3.0,1
1096,min_diffuse,20,20,1,3,0.05,0.95,0.9406894566560156,25,6.0,0,5.0,1,6.0,0
1097,min_diffuse,20,20,1,3,0.05,0.95,0.893351803853674,18,5.0,1,5.0,1,5.0,1
1098,min_diffuse,20,20,1,3,0.05,0.95,0.9308555085067326,10,4.0,1,4.0,1,5.0,0
1099,min_diffuse,20,20,1,3,0.05,0.95,0.9347920105649274,19,5.0,0,5.0,0,4.0,1
1100,min_diffuse,20,20,1,3,0.05,0.95,0.9197949604134276,15,4.0,0,4.0,0,3.0,1
1101,min_diffuse,20,20,1,3,0.05,0.95,0.9468218724942428,22,5.0,1,5.0,1,5.0,1
1102,min_diffuse,20,20,1,3,0.05,0.95,0.9381458045794984,10,4.0,1,4.0,1,4.0,1
1103,min_diffuse,20,20,1,3,0.05,0.95,0.9454987654956664,12,4.0,1,4.0,1,4.0,1
1104,min_diffuse,20,20,1,3,0.05,0.95,0.817628842305332,5,3.0,0,2.0,1,3.0,0
1105,min_diffuse,20,20,1,3,0.05,0.95,0.9101867871847408,8,3.0,1,4.0,0,4.0,0
1106,min_diffuse,20,20,1,3,0.05,0.95,0.902805281184036,19,5.0,0,4.0,1,4.0,1
1107,min_diffuse,20,20,1,3,0.05,0.95,0.8695070661432603,19,4.0,1,4.0,1,4.0,1
1108,min_diffuse,20,20,1,3,0.05,0.95,0.8786267238102478,9,3.0,1,3.0,1,3.0,1
1109,min_diffuse,20,20,1,3,0.05,0.95,0.9369679390109492,10,4.0,1,4.0,1,4.0,1
1110,min_diffuse,20,20,1,3,0.05,0.95,0.9328854263743196,7,3.0,1,3.0,1,3.0,1
1111,min_diffuse,20,20,1,3,0.05,0.95,0.9159004303145436,16,5.0,1,5.0,1,5.0,1
1112,min_diffuse,20,20,1,3,0.05,0.95,0.9465155620631868,22,4.0,1,5.0,0,5.0,0
1113,min_diffuse,20,20,1,3,0.05,0.95,0.9185423401778264,34,6.0,1,6.0,1,6.0,1
1114,min_diffuse,20,20,1,3,0.05,0.95,0.9478287674892002,9,4.0,1,4.0,1,4.0,1
1115,min_diffuse,20,20,1,3,0.05,0.95,0.8977072899803347,16,4.0,1,4.0,1,4.0,1
1116,min_diffuse,20,20,1,3,0.05,0.95,0.9257022285438582,12,5.0,0,4.0,1,5.0,0
1117,min_diffuse,20,20,1,3,0.05,0.95,0.9404623002338158,37,6.0,1,6.0,1,6.0,1
1118,min_diffuse,20,20,1,3,0.05,0.95,0.9457194878864574,65,7.0,0,6.0,1,6.0,1
1119,min_diffuse,20,20,1,3,0.05,0.95,0.9200393249704456,42,6.0,0,6.0,0,5.0,1
1120,min_diffuse,20,20,1,3,0.05,0.95,0.9477806123312936,19,6.0,1,6.0,1,6.0,1
1121,min_diffuse,20,20,1,3,0.05,0.95,0.9163354641215106,9,3.0,1,4.0,0,4.0,0
1122,min_diffuse,20,20,1,3,0.05,0.95,0.9230039231038356,15,4.0,1,4.0,1,4.0,1
1123,min_diffuse,20,20,1,3,0.05,0.95,0.8872252930888884,10,3.0,1,3.0,1,3.0,1
1124,min_diffuse,20,20,1,3,0.05,0.95,0.9052019215788956,9,3.0,1,3.0,1,3.0,1
1125,min_diffuse,20,20,1,3,0.05,0.95,0.8916658538979909,13,4.0,1,5.0,0,4.0,1
1126,min_diffuse,20,20,1,3,0.05,0.95,0.884297472067173,13,3.0,1,4.0,0,4.0,0
1127,min_diffuse,20,20,1,3,0.05,0.95,0.8318230817182272,8,4.0,1,4.0,1,4.0,1
1128,min_diffuse,20,20,1,3,0.05,0.95,0.8381179160851362,14,4.0,1,4.0,1,4.0,1
1129,min_diffuse,20,20,1,3,0.05,0.95,0.9214520016440036,21,4.0,1,4.0,1,4.0,1
1130,min_diffuse,20,20,1,3,0.05,0.95,0.8089779788453828,6,3.0,1,3.0,1,3.0,1
1131,min_diffuse,20,20,1,3,0.05,0.95,0.9465567301412642,14,6.0,1,6.0,1,6.0,1
1132,min_diffuse,20,20,1,3,0.05,0.95,0.9220198753581232,19,4.0,1,4.0,1,4.0,1
1133,min_diffuse,20,20,1,3,0.05,0.95,0.8936780465966175,11,4.0,1,4.0,1,4.0,1
1134,min_diffuse,20,20,1,3,0.05,0.95,0.9326383377340742,12,4.0,1,4.0,1,4.0,1
1135,min_diffuse,20,20,1,3,0.05,0.95,0.8755650624181598,16,4.0,1,4.0,1,4.0,1
1136,min_diffuse,20,20,1,3,0.05,0.95,0.8853246494512874,12,4.0,1,4.0,1,4.0,1
1137,min_diffuse,20,20,1,3,0.05,0.95,0.8040179584496261,13,5.0,1,5.0,1,5.0,1
1138,min_diffuse,20,20,1,3,0.05,0.95,0.9293886365767152,11,4.0,1,4.0,1,4.0,1
1139,min_diffuse,20,20,1,3,0.05,0.95,0.7977850928198624,7,3.0,1,3.0,1,3.0,1
1140,min_diffuse,20,20,1,3,0.05,0.95,0.8070457209347841,7,4.0,1,4.0,1,4.0,1
1141,min_diffuse,20,20,1,3,0.05,0.95,0.9478965358262486,52,6.0,1,6.0,1,6.0,1
1142,min_diffuse,20,20,1,3,0.05,0.95,0.9099104570961332,3,2.0,1,2.0,1,3.0,0
1143,min_diffuse,20,20,1,3,0.05,0.95,0.8961769967084278,22,4.0,1,4.0,1,4.0,1
1144,min_diffuse,20,20,1,3,0.05,0.95,0.8519326892593294,5,3.0,1,3.0,1,3.0,1
1145,min_diffuse,20,20,1,3,0.05,0.95,0.8964234303062556,16,4.0,1,4.0,1,4.0,1
1146,min_diffuse,20,20,1,3,0.05,0.95,0.918568459101776,5,3.0,1,3.0,1,3.0,1
1147,min_diffuse,20,20,1,3,0.05,0.95,0.8893206787094322,11,4.0,1,4.0,1,4.0,1
1148,min_diffuse,20,20,1,3,0.05,0.95,0.9339705764170784,17,5.0,1,5.0,1,5.0,1
1149,min_diffuse,20,20,1,3,0.05,0.95,0.9168531384522096,18,5.0,0,5.0,0,4.0,1
1150,min_diffuse,20,20,1,3,0.05,0.95,0.8681862875883665,4,2.0,1,2.0,1,3.0,0
1151,min_diffuse,20,20,1,3,0.05,0.95,0.8716292591709164,11,3.0,1,3.0,1,3.0,1
1152,min_diffuse,20,20,1,3,0.05,0.95,0.944642595420219,40,7.0,1,7.0,1,7.0,1
1153,min_diffuse,20,20,1,3,0.05,0.95,0.7367970648131013,3,2.0,1,2.0,1,2.0,1
1154,min_diffuse,20,20,1,3,0.05,0.95,0.9400678253080718,31,6.0,0,5.0,1,5.0,1
1155,min_diffuse,20,20,1,3,0.05,0.95,0.914380881115562,13,4.0,0,4.0,0,3.0,1
1156,min_diffuse,20,20,1,3,0.05,0.95,0.9125152155270472,12,4.0,1,4.0,1,4.0,1
1157,min_diffuse,20,20,1,3,0.05,0.95,0.7801708797883912,6,3.0,1,3.0,1,3.0,1
1158,min_diffuse,20,20,1,3,0.05,0.95,0.836294715081635,9,4.0,1,4.0,1,4.0,1
1159,min_diffuse,20,20,1,3,0.05,0.95,0.947599338162471,31,5.0,1,5.0,1,5.0,1
1160,min_diffuse,20,20,1,3,0.05,0.95,0.9182451068614974,12,3.0,1,3.0,1,3.0,1
1161,min_diffuse,20,20,1,3,0.05,0.95,0.890554764482208,16,4.0,1,5.0,0,4.0,1
1162,min_diffuse,20,20,1,3,0.05,0.95,0.9439360635848956,11,4.0,0,3.0,1,3.0,1
1163,min_diffuse,20,20,1,3,0.05,0.95,0.9110643572850642,8,4.0,1,4.0,1,4.0,1
1164,min_diffuse,20,20,1,3,0.05,0.95,0.93756209112429,16,4.0,1,5.0,0,5.0,0
1165,min_diffuse,20,20,1,3,0.05,0.95,0.8782753746059411,7,3.0,1,3.0,1,3.0,1
1166,min_diffuse,20,20,1,3,0.05,0.95,0.8544561475840287,11,4.0,0,3.0,1,3.0,1
1167,min_diffuse,20,20,1,3,0.05,0.95,0.9328496684339354,29,5.0,0,4.0,1,4.0,1
1168,min_diffuse,20,20,1,3,0.05,0.95,0.926273307515252,19,4.0,0,4.0,0,3.0,1
1169,min_diffuse,20,20,1,3,0.05,0.95,0.8628105633264223,9,3.0,1,3.0,1,3.0,1
1170,min_diffuse,20,20,1,3,0.05,0.95,0.9042167173703952,17,5.0,1,6.0,0,6.0,0
1171,min_diffuse,20,20,1,3,0.05,0.95,0.8628468361774707,6,3.0,1,3.0,1,3.0,1
1172,min_diffuse,20,20,1,3,0.05,0.95,0.9392501316670824,17,5.0,1,5.0,1,5.0,1
1173,min_diffuse,20,20,1,3,0.05,0.95,0.9138758046884978,33,6.0,1,6.0,1,6.0,1
1174,min_diffuse,20,20,1,3,0.05,0.95,0.8878203600153857,11,4.0,1,4.0,1,4.0,1
1175,min_diffuse,20,20,1,3,0.05,0.95,0.9055888825747388,10,4.0,0,4.0,0,3.0,1
1176,min_diffuse,20,20,1,3,0.05,0.95,0.935265024336018,53,10.0,1,10.0,1,11.0,0
1177,min_diffuse,20,20,1,3,0.05,0.95,0.937566425979006,17,4.0,1,5.0,0,5.0,0
1178,min_diffuse,20,20,1,3,0.05,0.95,0.852491084706297,9,4.0,0,4.0,0,3.0,1
1179,min_diffuse,20,20,1,3,0.05,0.95,0.9084540893026192,26,6.0,1,6.0,1,6.0,1
1180,min_diffuse,20,20,1,3,0.05,0.95,0.9455478855468396,36,6.0,1,6.0,1,6.0,1
1181,min_diffuse,20,20,1,3,0.05,0.95,0.9460057878585978,65,9.0,1,9.0,1,9.0,1
1182,min_diffuse,20,20,1,3,0.05,0.95,0.944786570671907,64,9.0,1,9.0,1,9.0,1
1183,min_diffuse,20,20,1,3,0.05,0.95,0.8373750300097691,6,3.0,1,3.0,1,3.0,1
1184,min_diffuse,20,20,1,3,0.05,0.95,0.7722537899438,5,3.0,1,3.0,1,3.0,1
1185,min_diffuse,20,20,1,3,0.05,0.95,0.9374257209331088,5,2.0,1,2.0,1,2.0,1
1186,min_diffuse,20,20,1,3,0.05,0.95,0.9004168149522189,10,5.0,1,5.0,1,5.0,1
1187,min_diffuse,20,20,1,3,0.05,0.95,0.9337863957633245,17,5.0,1,5.0,1,5.0,1
1188,min_diffuse,20,20,1,3,0.05,0.95,0.94765772817011,16,4.0,1,4.0,1,4.0,1
1189,min_diffuse,20,20,1,3,0.05,0.95,0.9485249339810864,54,6.0,1,6.0,1,6.0,1
1190,min_diffuse,20,20,1,3,0.05,0.95,0.8789158574755878,9,3.0,1,3.0,1,3.0,1
1191,min_diffuse,20,20,1,3,0.05,0.95,0.9462768287134896,24,7.0,1,7.0,1,7.0,1
1192,min_diffuse,20,20,1,3,0.05,0.95,0.8260413695675061,16,4.0,1,4.0,1,4.0,1
1193,min_diffuse,20,20,1,3,0.05,0.95,0.937868246975312,15,4.0,1,4.0,1,4.0,1
1194,min_diffuse,20,20,1,3,0.05,0.95,0.9117629756237292,13,5.0,0,4.0,1,4.0,1
1195,min_diffuse,20,20,1,3,0.05,0.95,0.8993214418842467,7,3.0,1,3.0,1,3.0,1
1196,min_diffuse,20,20,1,3,0.05,0.95,0.9307042326760766,49,7.0,1,7.0,1,7.0,1
1197,min_diffuse,20,20,1,3,0.05,0.95,0.8727094246695718,9,3.0,1,3.0,1,3.0,1
1198,min_diffuse,20,20,1,3,0.05,0.95,0.9365240563091874,18,4.0,1,5.0,0,4.0,1
1199,min_diffuse,20,20,1,3,0.05,0.95,0.8590267408729153,16,4.0,1,4.0,1,4.0,1
1200,min_diffuse,20,20,1,3,0.05,0.95,0.9482958497021996,36,7.0,0,6.0,1,6.0,1
1201,min_diffuse,20,20,1,3,0.05,0.95,0.9451251474624754,46,7.0,1,8.0,0,7.0,1
1202,min_diffuse,20,20,1,3,0.05,0.95,0.8537449151657847,17,5.0,0,5.0,0,4.0,1
1203,min_diffuse,20,20,1,3,0.05,0.95,0.9252229683342938,23,4.0,1,4.0,1,5.0,0
1204,min_diffuse,20,20,1,3,0.05,0.95,0.8900413635485346,14,4.0,1,4.0,1,4.0,1
1205,min_diffuse,20,20,1,3,0.05,0.95,0.7973378509503859,5,3.0,1,3.0,1,3.0,1
1206,min_diffuse,20,20,1,3,0.05,0.95,0.919170492493339,6,3.0,1,3.0,1,3.0,1
1207,min_diffuse,20,20,1,3,0.05,0.95,0.8851118287686597,4,2.0,1,2.0,1,3.0,0
1208,min_diffuse,20,20,1,3,0.05,0.95,0.948795099429857,14,5.0,1,5.0,1,5.0,1
1209,min_diffuse,20,20,1,3,0.05,0.95,0.9391150066647947,38,7.0,1,7.0,1,7.0,1
1210,min_diffuse,20,20,1,3,0.05,0.95,0.9430061050103982,15,4.0,1,4.0,1,4.0,1
1211,min_diffuse,20,20,1,3,0.05,0.95,0.9189604013008088,17,4.0,1,4.0,1,4.0,1
1212,min_diffuse,20,20,1,3,0.05,0.95,0.9464014989030032,56,7.0,1,7.0,1,7.0,1
1213,min_diffuse,20,20,1,3,0.05,0.95,0.9316431760994348,12,4.0,1,4.0,1,4.0,1
1214,min_diffuse,20,20,1,3,0.05,0.95,0.9256274732822642,9,4.0,1,4.0,1,5.0,0
1215,min_diffuse,20,20,1,3,0.05,0.95,0.8585441570009693,14,3.0,1,4.0,0,4.0,0
1216,min_diffuse,20,20,1,3,0.05,0.95,0.8790270916093861,11,4.0,1,4.0,1,4.0,1
1217,min_diffuse,20,20,1,3,0.05,0.95,0.904154708469782,12,4.0,1,4.0,1,4.0,1
1218,min_diffuse,20,20,1,3,0.05,0.95,0.9320273034875988,33,6.0,1,6.0,1,6.0,1
1219,min_diffuse,20,20,1,3,0.05,0.95,0.9163248017506256,74,8.0,1,8.0,1,8.0,1
1220,min_diffuse,20,20,1,3,0.05,0.95,0.9478385549162543,13,4.0,1,4.0,1,4.0,1
1221,min_diffuse,20,20,1,3,0.05,0.95,0.934003955189861,11,5.0,1,5.0,1,5.0,1
1222,min_diffuse,20,20,1,3,0.05,0.95,0.9200253053641668,16,4.0,1,4.0,1,4.0,1
1223,min_diffuse,20,20,1,3,0.05,0.95,0.9007245755604092,12,4.0,1,4.0,1,4.0,1
1224,min_diffuse,20,20,1,3,0.05,0.95,0.9215102249950976,37,6.0,1,6.0,1,6.0,1
1225,min_diffuse,20,20,1,3,0.05,0.95,0.8965273533698525,6,3.0,1,3.0,1,3.0,1
1226,min_diffuse,20,20,1,3,0.05,0.95,0.9484478978702556,23,4.0,1,4.0,1,4.0,1
1227,min_diffuse,20,20,1,3,0.05,0.95,0.9294926198524124,25,6.0,1,6.0,1,6.0,1
1228,min_diffuse,20,20,1,3,0.05,0.95,0.8576330991904886,11,4.0,1,4.0,1,4.0,1
1229,min_diffuse,20,20,1,3,0.05,0.95,0.906715608397412,18,5.0,0,4.0,1,5.0,0
1230,min_diffuse,20,20,1,3,0.05,0.95,0.9062135524463898,33,5.0,1,5.0,1,5.0,1
1231,min_diffuse,20,20,1,3,0.05,0.95,0.9156626467120268,17,6.0,0,5.0,1,5.0,1
1232,min_diffuse,20,20,1,3,0.05,0.95,0.942469562001866,10,4.0,1,4.0,1,4.0,1
1233,min_diffuse,20,20,1,3,0.05,0.95,0.8999092996844581,5,3.0,1,3.0,1,3.0,1
1234,min_diffuse,20,20,1,3,0.05,0.95,0.8805910629882382,13,4.0,1,4.0,1,4.0,1
1235,min_diffuse,20,20,1,3,0.05,0.95,0.9058781651425992,16,5.0,1,5.0,1,5.0,1
1236,min_diffuse,20,20,1,3,0.05,0.95,0.9240085890993172,17,4.0,1,4.0,1,4.0,1
1237,min_diffuse,20,20,1,3,0.05,0.95,0.9374915430031928,28,5.0,1,5.0,1,5.0,1
1238,min_diffuse,20,20,1,3,0.05,0.95,0.9084711311429912,16,4.0,1,4.0,1,4.0,1
1239,min_diffuse,20,20,1,3,0.05,0.95,0.932297976576606,8,3.0,1,3.0,1,3.0,1
1240,min_diffuse,20,20,1,3,0.05,0.95,0.8524382175073462,3,2.0,1,2.0,1,3.0,0
1241,min_diffuse,20,20,1,3,0.05,0.95,0.7873828216258797,4,3.0,0,2.0,1,2.0,1
1242,min_diffuse,20,20,1,3,0.05,0.95,0.8481495004475533,13,4.0,1,4.0,1,4.0,1
1243,min_diffuse,20,20,1,3,0.05,0.95,0.948111702950836,67,10.0,0,10.0,0,9.0,1
1244,min_diffuse,20,20,1,3,0.05,0.95,0.8976769757818883,8,4.0,0,3.0,1,3.0,1
1245,min_diffuse,20,20,1,3,0.05,0.95,0.9138152477177284,14,4.0,1,4.0,1,4.0,1
1246,min_diffuse,20,20,1,3,0.05,0.95,0.9469733792708764,22,5.0,1,5.0,1,5.0,1
1247,min_diffuse,20,20,1,3,0.05,0.95,0.9062222208509124,17,4.0,1,4.0,1,4.0,1
1248,min_diffuse,20,20,1,3,0.05,0.95,0.921942009231962,34,4.0,1,4.0,1,4.0,1
1249,min_diffuse,20,20,1,3,0.05,0.95,0.9128663901876914,18,5.0,1,5.0,1,5.0,1
1250,min_diffuse,20,20,1,3,0.05,0.95,0.9383802106308536,11,4.0,1,4.0,1,4.0,1
1251,min_diffuse,20,20,1,3,0.05,0.95,0.9391012849935912,38,6.0,0,6.0,0,5.0,1
1252,min_diffuse,20,20,1,3,0.05,0.95,0.9090951532939388,20,5.0,1,5.0,1,5.0,1
1253,min_diffuse,20,20,1,3,0.05,0.95,0.9002771907658605,26,6.0,0,6.0,0,5.0,1
1254,min_diffuse,20,20,1,3,0.05,0.95,0.8499948850897974,6,3.0,0,2.0,1,2.0,1
1255,min_diffuse,20,20,1,3,0.05,0.95,0.8933335161695337,14,5.0,1,5.0,1,5.0,1
1256,min_diffuse,20,20,1,3,0.05,0.95,0.920227118092724,22,5.0,1,5.0,1,5.0,1
1257,min_diffuse,20,20,1,3,0.05,0.95,0.9482567820045126,13,4.0,1,4.0,1,4.0,1
1258,min_diffuse,20,20,1,3,0.05,0.95,0.9366613100482366,15,4.0,1,4.0,1,4.0,1
1259,min_diffuse,20,20,1,3,0.05,0.95,0.91624004818834,13,5.0,1,5.0,1,6.0,0
1260,min_diffuse,20,20,1,3,0.05,0.95,0.9318413663609398,8,3.0,1,3.0,1,4.0,0
1261,min_diffuse,20,20,1,3,0.05,0.95,0.912371623275939,20,4.0,1,4.0,1,4.0,1
1262,min_diffuse,20,20,1,3,0.05,0.95,0.9121966416495771,7,3.0,1,3.0,1,3.0,1
1263,min_diffuse,20,20,1,3,0.05,0.95,0.9368429357451422,17,4.0,1,4.0,1,5.0,0
1264,min_diffuse,20,20,1,3,0.05,0.95,0.8827449700136621,13,4.0,0,3.0,1,3.0,1
1265,min_diffuse,20,20,1,3,0.05,0.95,0.937501574555912,8,4.0,0,3.0,1,3.0,1
1266,min_diffuse,20,20,1,3,0.05,0.95,0.933713447148998,10,4.0,1,4.0,1,4.0,1
1267,min_diffuse,20,20,1,3,0.05,0.95,0.9430275291274102,22,4.0,1,4.0,1,4.0,1
1268,min_diffuse,20,20,1,3,0.05,0.95,0.9169442993320204,14,4.0,1,4.0,1,4.0,1
1269,min_diffuse,20,20,1,3,0.05,0.95,0.929729917185922,10,4.0,1,4.0,1,5.0,0
1270,min_diffuse,20,20,1,3,0.05,0.95,0.9235125936422606,26,4.0,1,4.0,1,4.0,1
1271,min_diffuse,20,20,1,3,0.05,0.95,0.9143820182030786,12,4.0,1,4.0,1,4.0,1
1272,min_diffuse,20,20,1,3,0.05,0.95,0.8301800213449518,4,3.0,1,3.0,1,3.0,1
1273,min_diffuse,20,20,1,3,0.05,0.95,0.9212581012571784,7,3.0,1,3.0,1,3.0,1
1274,min_diffuse,20,20,1,3,0.05,0.95,0.9446045138944984,19,4.0,1,4.0,1,4.0,1
1275,min_diffuse,20,20,1,3,0.05,0.95,0.9185171223547238,67,7.0,1,7.0,1,7.0,1
1276,min_diffuse,20,20,1,3,0.05,0.95,0.8895285399957953,15,4.0,1,4.0,1,4.0,1
1277,min_diffuse,20,20,1,3,0.05,0.95,0.9453992630324533,70,8.0,1,8.0,1,8.0,1
1278,min_diffuse,20,20,1,3,0.05,0.95,0.8813864141043228,6,3.0,1,3.0,1,3.0,1
1279,min_diffuse,20,20,1,3,0.05,0.95,0.8945283270182729,25,6.0,0,6.0,0,5.0,1
1280,min_diffuse,20,20,1,3,0.05,0.95,0.8320265192061044,13,4.0,1,4.0,1,4.0,1
1281,min_diffuse,20,20,1,3,0.05,0.95,0.879418875581556,8,3.0,1,3.0,1,3.0,1
1282,min_diffuse,20,20,1,3,0.05,0.95,0.925535484179052,12,3.0,1,3.0,1,3.0,1
1283,min_diffuse,20,20,1,3,0.05,0.95,0.9411465594320304,22,5.0,1,5.0,1,5.0,1
1284,min_diffuse,20,20,1,3,0.05,0.95,0.9011743038669184,13,4.0,0,3.0,1,3.0,1
1285,min_diffuse,20,20,1,3,0.05,0.95,0.9305098524315768,19,5.0,1,5.0,1,5.0,1
1286,min_diffuse,20,20,1,3,0.05,0.95,0.9324551882758416,13,5.0,1,5.0,1,5.0,1
1287,min_diffuse,20,20,1,3,0.05,0.95,0.8850410410447742,8,3.0,1,3.0,1,3.0,1
1288,min_diffuse,20,20,1,3,0.05,0.95,0.9329779579421368,21,3.0,1,3.0,1,3.0,1
1289,min_diffuse,20,20,1,3,0.05,0.95,0.9210527463756673,23,5.0,1,5.0,1,5.0,1
1290,min_diffuse,20,20,1,3,0.05,0.95,0.9019565791908948,5,3.0,1,3.0,1,4.0,0
1291,min_diffuse,20,20,1,3,0.05,0.95,0.832778500632453,10,3.0,1,3.0,1,3.0,1
1292,min_diffuse,20,20,1,3,0.05,0.95,0.9430970111545556,10,4.0,1,4.0,1,4.0,1
1293,min_diffuse,20,20,1,3,0.05,0.95,0.9168460362665002,4,2.0,1,2.0,1,2.0,1
1294,min_diffuse,20,20,1,3,0.05,0.95,0.8985085793261653,19,4.0,1,4.0,1,4.0,1
1295,min_diffuse,20,20,1,3,0.05,0.95,0.9427792049237752,34,5.0,1,5.0,1,5.0,1
1296,min_diffuse,20,20,1,3,0.05,0.95,0.8935587733376575,11,3.0,1,3.0,1,3.0,1
1297,min_diffuse,20,20,1,3,0.05,0.95,0.9357076775257628,53,6.0,0,5.0,1,5.0,1
1298,min_diffuse,20,20,1,3,0.05,0.95,0.844673376868377,11,4.0,1,4.0,1,4.0,1
1299,min_diffuse,20,20,1,3,0.05,0.95,0.9356536973125126,12,4.0,1,4.0,1,4.0,1
1300,min_diffuse,20,20,1,3,0.05,0.95,0.9184555603960703,11,4.0,1,4.0,1,4.0,1
1301,min_diffuse,20,20,1,3,0.05,0.95,0.9455677048639582,19,5.0,1,5.0,1,5.0,1
1302,min_diffuse,20,20,1,3,0.05,0.95,0.9268775244012508,11,5.0,0,4.0,1,5.0,0
1303,min_diffuse,20,20,1,3,0.05,0.95,0.9388260252037752,68,7.0,1,7.0,1,7.0,1
1304,min_diffuse,20,20,1,3,0.05,0.95,0.9456237267092634,21,5.0,0,5.0,0,4.0,1
1305,min_diffuse,20,20,1,3,0.05,0.95,0.8266546180598473,13,4.0,1,4.0,1,4.0,1
1306,min_diffuse,20,20,1,3,0.05,0.95,0.9425983584312636,20,6.0,1,6.0,1,6.0,1
1307,min_diffuse,20,20,1,3,0.05,0.95,0.9349852713758416,27,6.0,1,6.0,1,6.0,1
1308,min_diffuse,20,20,1,3,0.05,0.95,0.8759596544050532,9,4.0,0,3.0,1,4.0,0
1309,min_diffuse,20,20,1,3,0.05,0.95,0.8699854658387458,11,3.0,1,3.0,1,3.0,1
1310,min_diffuse,20,20,1,3,0.05,0.95,0.9308366012197336,13,4.0,1,4.0,1,4.0,1
1311,min_diffuse,20,20,1,3,0.05,0.95,0.94340717607891,10,3.0,1,3.0,1,3.0,1
1312,min_diffuse,20,20,1,3,0.05,0.95,0.8609443069241609,22,5.0,0,4.0,1,4.0,1
1313,min_diffuse,20,20,1,3,0.05,0.95,0.9454567341516136,24,4.0,0,3.0,1,3.0,1
1314,min_diffuse,20,20,1,3,0.05,0.95,0.8847314451375097,11,4.0,1,4.0,1,4.0,1
1315,min_diffuse,20,20,1,3,0.05,0.95,0.947247469901008,40,6.0,0,5.0,1,5.0,1
1316,min_diffuse,20,20,1,3,0.05,0.95,0.9351760550538912,49,6.0,1,6.0,1,6.0,1
1317,min_diffuse,20,20,1,3,0.05,0.95,0.8590446920142418,19,4.0,1,4.0,1,4.0,1
1318,min_diffuse,20,20,1,3,0.05,0.95,0.8207328961289945,9,3.0,1,3.0,1,3.0,1
1319,min_diffuse,20,20,1,3,0.05,0.95,0.8291863191711518,20,5.0,0,5.0,0,4.0,1
1320,min_diffuse,20,20,1,3,0.05,0.95,0.9324132294099292,22,5.0,1,5.0,1,5.0,1
1321,min_diffuse,20,20,1,3,0.05,0.95,0.8762022103183342,28,4.0,1,4.0,1,4.0,1
1322,min_diffuse,20,20,1,3,0.05,0.95,0.9071967323875558,30,6.0,1,6.0,1,6.0,1
1323,min_diffuse,20,20,1,3,0.05,0.95,0.8781372360579891,17,4.0,1,4.0,1,4.0,1
1324,min_diffuse,20,20,1,3,0.05,0.95,0.9143787576195712,25,7.0,0,6.0,1,6.0,1
1325,min_diffuse,20,20,1,3,0.05,0.95,0.9274340450843296,29,7.0,1,7.0,1,7.0,1
1326,min_diffuse,20,20,1,3,0.05,0.95,0.9210622422339028,13,4.0,1,4.0,1,4.0,1
1327,min_diffuse,20,20,1,3,0.05,0.95,0.9066122918977144,22,6.0,1,6.0,1,6.0,1
1328,min_diffuse,20,20,1,3,0.05,0.95,0.8825700664826155,6,3.0,1,3.0,1,3.0,1
1329,min_diffuse,20,20,1,3,0.05,0.95,0.8102451715012335,6,3.0,1,3.0,1,3.0,1
1330,min_diffuse,20,20,1,3,0.05,0.95,0.9465749741342204,37,6.0,1,6.0,1,6.0,1
1331,min_diffuse,20,20,1,3,0.05,0.95,0.9495811258384544,23,5.0,1,5.0,1,5.0,1
1332,min_diffuse,20,20,1,3,0.05,0.95,0.9105508610397924,15,4.0,1,4.0,1,4.0,1
1333,min_diffuse,20,20,1,3,0.05,0.95,0.934218074865526,49,5.0,1,5.0,1,5.0,1
1334,min_diffuse,20,20,1,3,0.05,0.95,0.9295361495345696,31,5.0,1,5.0,1,5.0,1
1335,min_diffuse,20,20,1,3,0.05,0.95,0.9232481500603974,51,7.0,1,7.0,1,7.0,1
1336,min_diffuse,20,20,1,3,0.05,0.95,0.9344690042239284,36,5.0,1,5.0,1,5.0,1
1337,min_diffuse,20,20,1,3,0.05,0.95,0.9401385562713748,8,4.0,1,4.0,1,4.0,1
1338,min_diffuse,20,20,1,3,0.05,0.95,0.8730227898338886,10,4.0,0,4.0,0,3.0,1
1339,min_diffuse,20,20,1,3,0.05,0.95,0.8312939492008683,15,5.0,1,5.0,1,5.0,1
1340,min_diffuse,20,20,1,3,0.05,0.95,0.9288774953821464,28,5.0,1,5.0,1,5.0,1
1341,min_diffuse,20,20,1,3,0.05,0.95,0.9428417185538204,13,4.0,0,3.0,1,4.0,0
1342,min_diffuse,20,20,1,3,0.05,0.95,0.9308615673841512,15,4.0,1,4.0,1,4.0,1
1343,min_diffuse,20,20,1,3,0.05,0.95,0.9166820486672927,21,4.0,1,4.0,1,4.0,1
1344,min_diffuse,20,20,1,3,0.05,0.95,0.9317021042337348,8,4.0,1,4.0,1,4.0,1
1345,min_diffuse,20,20,1,3,0.05,0.95,0.9262889179616411,8,3.0,1,3.0,1,4.0,0
1346,min_diffuse,20,20,1,3,0.05,0.95,0.8837518086254589,14,4.0,1,4.0,1,4.0,1
1347,min_diffuse,20,20,1,3,0.05,0.95,0.7990750316166791,9,3.0,1,3.0,1,3.0,1
1348,min_diffuse,20,20,1,3,0.05,0.95,0.9187719372646262,34,6.0,1,6.0,1,6.0,1
1349,min_diffuse,20,20,1,3,0.05,0.95,0.9381078283779342,29,4.0,1,4.0,1,4.0,1
1350,min_diffuse,20,20,1,3,0.05,0.95,0.923706777221502,7,3.0,1,3.0,1,3.0,1
1351,min_diffuse,20,20,1,3,0.05,0.95,0.8781502417849618,36,5.0,0,4.0,1,4.0,1
1352,min_diffuse,20,20,1,3,0.05,0.95,0.9059962723169662,13,3.0,1,3.0,1,3.0,1
1353,min_diffuse,20,20,1,3,0.05,0.95,0.7956161105726584,6,3.0,1,4.0,0,4.0,0
1354,min_diffuse,20,20,1,3,0.05,0.95,0.9016245660794444,10,4.0,1,4.0,1,4.0,1
1355,min_diffuse,20,20,1,3,0.05,0.95,0.9482519465296736,19,5.0,1,5.0,1,5.0,1
1356,min_diffuse,20,20,1,3,0.05,0.95,0.9496376364722257,55,6.0,0,6.0,0,5.0,1
1357,min_diffuse,20,20,1,3,0.05,0.95,0.8308368843159478,8,4.0,1,4.0,1,4.0,1
1358,min_diffuse,20,20,1,3,0.05,0.95,0.935257336359682,13,6.0,1,6.0,1,6.0,1
1359,min_diffuse,20,20,1,3,0.05,0.95,0.9489436031219322,28,7.0,0,6.0,1,6.0,1
1360,min_diffuse,20,20,1,3,0.05,0.95,0.9451769415491984,21,7.0,0,7.0,0,6.0,1
1361,min_diffuse,20,20,1,3,0.05,0.95,0.8737673447591865,4,3.0,0,2.0,1,3.0,0
1362,min_diffuse,20,20,1,3,0.05,0.95,0.855541285526475,3,2.0,1,2.0,1,2.0,1
1363,min_diffuse,20,20,1,3,0.05,0.95,0.8730923390095789,14,4.0,0,4.0,0,3.0,1
1364,min_diffuse,20,20,1,3,0.05,0.95,0.8736755693519846,13,4.0,0,4.0,0,3.0,1
1365,min_diffuse,20,20,1,3,0.05,0.95,0.934599117688386,16,4.0,1,4.0,1,4.0,1
1366,min_diffuse,20,20,1,3,0.05,0.95,0.909696324333624,5,3.0,1,3.0,1,3.0,1
1367,min_diffuse,20,20,1,3,0.05,0.95,0.8663284245659437,7,3.0,1,3.0,1,3.0,1
1368,min_diffuse,20,20,1,3,0.05,0.95,0.8502232352549922,11,3.0,1,3.0,1,3.0,1
1369,min_diffuse,20,20,1,3,0.05,0.95,0.911765487880063,13,4.0,1,4.0,1,4.0,1
1370,min_diffuse,20,20,1,3,0.05,0.95,0.9186863374801542,25,5.0,0,5.0,0,4.0,1
1371,min_diffuse,20,20,1,3,0.05,0.95,0.9495209360600017,11,4.0,1,4.0,1,4.0,1
1372,min_diffuse,20,20,1,3,0.05,0.95,0.9284444933147772,33,5.0,1,5.0,1,5.0,1
1373,min_diffuse,20,20,1,3,0.05,0.95,0.9447254445305152,36,5.0,1,5.0,1,6.0,0
1374,min_diffuse,20,20,1,3,0.05,0.95,0.8990524006104295,11,4.0,1,4.0,1,5.0,0
1375,min_diffuse,20,20,1,3,0.05,0.95,0.9310007792148473,9,4.0,1,4.0,1,4.0,1
1376,min_diffuse,20,20,1,3,0.05,0.95,0.8177246013272526,16,3.0,1,3.0,1,3.0,1
1377,min_diffuse,20,20,1,3,0.05,0.95,0.9343086021629512,24,4.0,1,4.0,1,4.0,1
1378,min_diffuse,20,20,1,3,0.05,0.95,0.9216790518254854,32,5.0,0,5.0,0,4.0,1
1379,min_diffuse,20,20,1,3,0.05,0.95,0.8143102260301432,9,3.0,1,3.0,1,3.0,1
1380,min_diffuse,20,20,1,3,0.05,0.95,0.892269673965777,45,6.0,1,6.0,1,6.0,1
1381,min_diffuse,20,20,1,3,0.05,0.95,0.9428176686978864,26,6.0,0,6.0,0,5.0,1
1382,min_diffuse,20,20,1,3,0.05,0.95,0.9130455726924972,30,6.0,1,6.0,1,6.0,1
1383,min_diffuse,20,20,1,3,0.05,0.95,0.8999626612690856,26,6.0,1,6.0,1,6.0,1
1384,min_diffuse,20,20,1,3,0.05,0.95,0.8596049006624795,7,3.0,1,3.0,1,4.0,0
1385,min_diffuse,20,20,1,3,0.05,0.95,0.9188151354154468,17,5.0,0,4.0,1,5.0,0
1386,min_diffuse,20,20,1,3,0.05,0.95,0.9060510031665784,18,4.0,0,3.0,1,3.0,1
1387,min_diffuse,20,20,1,3,0.05,0.95,0.906003772731498,35,7.0,1,7.0,1,7.0,1
1388,min_diffuse,20,20,1,3,0.05,0.95,0.936850274385693,12,3.0,1,3.0,1,3.0,1
1389,min_diffuse,20,20,1,3,0.05,0.95,0.9102190974123652,9,4.0,0,3.0,1,3.0,1
1390,min_diffuse,20,20,1,3,0.05,0.95,0.922212607853733,9,4.0,1,4.0,1,4.0,1
1391,min_diffuse,20,20,1,3,0.05,0.95,0.8246273954762968,6,3.0,1,3.0,1,3.0,1
1392,min_diffuse,20,20,1,3,0.05,0.95,0.8807227600474768,20,4.0,1,4.0,1,4.0,1
1393,min_diffuse,20,20,1,3,0.05,0.95,0.937927318205127,59,8.0,0,7.0,1,8.0,0
1394,min_diffuse,20,20,1,3,0.05,0.95,0.926957994541788,23,5.0,1,5.0,1,5.0,1
1395,min_diffuse,20,20,1,3,0.05,0.95,0.9479952512155556,13,4.0,1,4.0,1,4.0,1
1396,min_diffuse,20,20,1,3,0.05,0.95,0.9278465347202004,7,3.0,1,4.0,0,4.0,0
1397,min_diffuse,20,20,1,3,0.05,0.95,0.9385204229414806,31,5.0,1,5.0,1,5.0,1
1398,min_diffuse,20,20,1,3,0.05,0.95,0.9333513647018616,6,3.0,1,3.0,1,3.0,1
1399,min_diffuse,20,20,1,3,0.05,0.95,0.9379480868292158,18,4.0,1,4.0,1,4.0,1
1400,min_diffuse,20,20,1,3,0.05,0.95,0.8773205176359145,13,4.0,1,4.0,1,4.0,1
1401,min_diffuse,20,20,1,3,0.05,0.95,0.9152854887421836,4,3.0,1,3.0,1,3.0,1
1402,min_diffuse,20,20,1,3,0.05,0.95,0.9200290570076968,8,3.0,1,4.0,0,4.0,0
1403,min_diffuse,20,20,1,3,0.05,0.95,0.9440880115248638,33,8.0,1,8.0,1,8.0,1
1404,min_diffuse,20,20,1,3,0.05,0.95,0.8824948534029874,12,4.0,1,4.0,1,4.0,1
1405,min_diffuse,20,20,1,3,0.05,0.95,0.862426115100535,12,4.0,1,4.0,1,4.0,1
1406,min_diffuse,20,20,1,3,0.05,0.95,0.8365018948510619,3,2.0,1,2.0,1,2.0,1
1407,min_diffuse,20,20,1,3,0.05,0.95,0.9454101624199877,38,7.0,0,7.0,0,6.0,1
1408,min_diffuse,20,20,1,3,0.05,0.95,0.9497591460549646,89,8.0,1,8.0,1,8.0,1
1409,min_diffuse,20,20,1,3,0.05,0.95,0.9034199888225456,3,2.0,1,2.0,1,3.0,0
1410,min_diffuse,20,20,1,3,0.05,0.95,0.8854082676651522,5,3.0,1,3.0,1,3.0,1
1411,min_diffuse,20,20,1,3,0.05,0.95,0.9013857652619074,11,3.0,1,3.0,1,3.0,1
1412,min_diffuse,20,20,1,3,0.05,0.95,0.9168705491625246,32,6.0,0,5.0,1,6.0,0
1413,min_diffuse,20,20,1,3,0.05,0.95,0.9162570454413856,4,3.0,1,3.0,1,3.0,1
1414,min_diffuse,20,20,1,3,0.05,0.95,0.9403157027824566,33,8.0,0,7.0,1,8.0,0
1415,min_diffuse,20,20,1,3,0.05,0.95,0.9409151109438032,31,6.0,1,6.0,1,6.0,1
1416,min_diffuse,20,20,1,3,0.05,0.95,0.9340973093309692,10,3.0,1,4.0,0,4.0,0
1417,min_diffuse,20,20,1,3,0.05,0.95,0.884457106428218,13,3.0,1,3.0,1,3.0,1
1418,min_diffuse,20,20,1,3,0.05,0.95,0.9127178813241368,31,6.0,1,6.0,1,6.0,1
1419,min_diffuse,20,20,1,3,0.05,0.95,0.8940489895761032,16,4.0,1,4.0,1,4.0,1
1420,min_diffuse,20,20,1,3,0.05,0.95,0.9314377362829674,5,3.0,1,3.0,1,3.0,1
1421,min_diffuse,20,20,1,3,0.05,0.95,0.9460289230449384,20,5.0,1,5.0,1,5.0,1
1422,min_diffuse,20,20,1,3,0.05,0.95,0.8847660269283171,33,6.0,1,6.0,1,6.0,1
1423,min_diffuse,20,20,1,3,0.05,0.95,0.9081129580990848,7,3.0,1,3.0,1,3.0,1
1424,min_diffuse,20,20,1,3,0.05,0.95,0.8420968915604045,14,3.0,1,3.0,1,3.0,1
1425,min_diffuse,20,20,1,3,0.05,0.95,0.9069459093852374,20,5.0,0,4.0,1,5.0,0
1426,min_diffuse,20,20,1,3,0.05,0.95,0.9208111942722697,7,3.0,1,3.0,1,3.0,1
1427,min_diffuse,20,20,1,3,0.05,0.95,0.8641071333123677,3,2.0,1,2.0,1,2.0,1
1428,min_diffuse,20,20,1,3,0.05,0.95,0.9342786157302636,17,5.0,0,5.0,0,4.0,1
1429,min_diffuse,20,20,1,3,0.05,0.95,0.9247874896437932,8,3.0,1,3.0,1,3.0,1
1430,min_diffuse,20,20,1,3,0.05,0.95,0.8903622868959841,19,4.0,1,4.0,1,4.0,1
1431,min_diffuse,20,20,1,3,0.05,0.95,0.8332768080621763,18,4.0,1,4.0,1,4.0,1
1432,min_diffuse,20,20,1,3,0.05,0.95,0.8598787402740411,11,3.0,1,3.0,1,3.0,1
1433,min_diffuse,20,20,1,3,0.05,0.95,0.9347126598475496,17,4.0,1,4.0,1,4.0,1
1434,min_diffuse,20,20,1,3,0.05,0.95,0.928036089352788,10,4.0,0,4.0,0,3.0,1
1435,min_diffuse,20,20,1,3,0.05,0.95,0.9097762330520144,11,3.0,1,3.0,1,3.0,1
1436,min_diffuse,20,20,1,3,0.05,0.95,0.8840276044617721,10,4.0,1,4.0,1,4.0,1
1437,min_diffuse,20,20,1,3,0.05,0.95,0.943362081886808,44,6.0,0,6.0,0,5.0,1
1438,min_diffuse,20,20,1,3,0.05,0.95,0.919188969634594,9,4.0,1,4.0,1,4.0,1
1439,min_diffuse,20,20,1,3,0.05,0.95,0.9173840808992952,33,5.0,1,5.0,1,5.0,1
1440,min_diffuse,20,20,1,3,0.05,0.95,0.942762306149906,23,5.0,0,5.0,0,4.0,1
1441,min_diffuse,20,20,1,3,0.05,0.95,0.8885342728912853,14,3.0,1,4.0,0,4.0,0
1442,min_diffuse,20,20,1,3,0.05,0.95,0.915578866317428,18,4.0,0,3.0,1,3.0,1
1443,min_diffuse,20,20,1,3,0.05,0.95,0.8576491259889045,15,4.0,1,4.0,1,4.0,1
1444,min_diffuse,20,20,1,3,0.05,0.95,0.91383639064659,20,5.0,1,5.0,1,5.0,1
1445,min_diffuse,20,20,1,3,0.05,0.95,0.8292299442381112,11,3.0,1,3.0,1,3.0,1
1446,min_diffuse,20,20,1,3,0.05,0.95,0.879270291147088,6,3.0,1,3.0,1,3.0,1
1447,min_diffuse,20,20,1,3,0.05,0.95,0.9487369156039464,32,5.0,1,5.0,1,5.0,1
1448,min_diffuse,20,20,1,3,0.05,0.95,0.9067326476019024,22,5.0,1,5.0,1,5.0,1
1449,min_diffuse,20,20,1,3,0.05,0.95,0.8665582504052548,6,3.0,1,3.0,1,4.0,0
1450,min_diffuse,20,20,1,3,0.05,0.95,0.915809849378222,11,4.0,1,4.0,1,4.0,1
1451,min_diffuse,20,20,1,3,0.05,0.95,0.9189798161192964,21,4.0,1,4.0,1,4.0,1
1452,min_diffuse,20,20,1,3,0.05,0.95,0.9379264771424654,8,3.0,1,3.0,1,3.0,1
1453,min_diffuse,20,20,1,3,0.05,0.95,0.9400359225731848,16,4.0,1,4.0,1,4.0,1
1454,min_diffuse,20,20,1,3,0.05,0.95,0.91635568092751,11,4.0,1,4.0,1,4.0,1
1455,min_diffuse,20,20,1,3,0.05,0.95,0.9120387392234336,10,4.0,1,4.0,1,4.0,1
1456,min_diffuse,20,20,1,3,0.05,0.95,0.8649648550938214,12,4.0,1,4.0,1,4.0,1
1457,min_diffuse,20,20,1,3,0.05,0.95,0.9377801512511488,17,4.0,1,4.0,1,4.0,1
1458,min_diffuse,20,20,1,3,0.05,0.95,0.8692129230954453,13,4.0,1,4.0,1,4.0,1
1459,min_diffuse,20,20,1,3,0.05,0.95,0.8898077396548599,9,3.0,1,3.0,1,3.0,1
1460,min_diffuse,20,20,1,3,0.05,0.95,0.9008354055305148,14,4.0,0,3.0,1,4.0,0
1461,min_diffuse,20,20,1,3,0.05,0.95,0.9492120881190428,19,4.0,1,4.0,1,4.0,1
1462,min_diffuse,20,20,1,3,0.05,0.95,0.8611807796678853,21,4.0,1,4.0,1,4.0,1
1463,min_diffuse,20,20,1,3,0.05,0.95,0.8692362795186572,12,5.0,1,5.0,1,5.0,1
1464,min_diffuse,20,20,1,3,0.05,0.95,0.9296410226467776,28,5.0,1,5.0,1,5.0,1
1465,min_diffuse,20,20,1,3,0.05,0.95,0.8884262117837692,7,3.0,1,3.0,1,3.0,1
1466,min_diffuse,20,20,1,3,0.05,0.95,0.8324444182488608,18,4.0,1,4.0,1,4.0,1
1467,min_diffuse,20,20,1,3,0.05,0.95,0.9498878893027544,27,4.0,1,4.0,1,4.0,1
1468,min_diffuse,20,20,1,3,0.05,0.95,0.9043150943119416,16,5.0,0,4.0,1,5.0,0
1469,min_diffuse,20,20,1,3,0.05,0.95,0.906543081544133,50,7.0,0,6.0,1,6.0,1
1470,min_diffuse,20,20,1,3,0.05,0.95,0.9409452866137872,15,5.0,1,5.0,1,5.0,1
1471,min_diffuse,20,20,1,3,0.05,0.95,0.8409362176064774,9,4.0,1,4.0,1,4.0,1
1472,min_diffuse,20,20,1,3,0.05,0.95,0.9404780395439134,40,6.0,1,6.0,1,6.0,1
1473,min_diffuse,20,20,1,3,0.05,0.95,0.9413179304440809,3,2.0,1,2.0,1,2.0,1
1474,min_diffuse,20,20,1,3,0.05,0.95,0.9430121558694315,17,4.0,1,4.0,1,4.0,1
1475,min_diffuse,20,20,1,3,0.05,0.95,0.9113232058643392,40,6.0,1,6.0,1,6.0,1
1476,min_diffuse,20,20,1,3,0.05,0.95,0.923330649734616,24,5.0,1,5.0,1,5.0,1
1477,min_diffuse,20,20,1,3,0.05,0.95,0.946832175871562,33,5.0,1,5.0,1,6.0,0
1478,min_diffuse,20,20,1,3,0.05,0.95,0.8113169131299961,8,4.0,0,4.0,0,3.0,1
1479,min_diffuse,20,20,1,3,0.05,0.95,0.9489456287225316,21,5.0,1,5.0,1,5.0,1
1480,min_diffuse,20,20,1,3,0.05,0.95,0.889358965837503,16,5.0,0,4.0,1,4.0,1
1481,min_diffuse,20,20,1,3,0.05,0.95,0.9383174922525814,16,4.0,0,3.0,1,3.0,1
1482,min_diffuse,20,20,1,3,0.05,0.95,0.8853247025376109,5,3.0,1,3.0,1,3.0,1
1483,min_diffuse,20,20,1,3,0.05,0.95,0.8675270064110854,12,4.0,1,5.0,0,5.0,0
1484,min_diffuse,20,20,1,3,0.05,0.95,0.926476083568892,52,5.0,1,5.0,1,5.0,1
1485,min_diffuse,20,20,1,3,0.05,0.95,0.9414272232111895,8,4.0,1,4.0,1,4.0,1
1486,min_diffuse,20,20,1,3,0.05,0.95,0.9204811631274264,8,3.0,1,3.0,1,3.0,1
1487,min_diffuse,20,20,1,3,0.05,0.95,0.9409453616265544,15,4.0,1,4.0,1,4.0,1
1488,min_diffuse,20,20,1,3,0.05,0.95,0.927672073702695,28,4.0,1,4.0,1,4.0,1
1489,min_diffuse,20,20,1,3,0.05,0.95,0.915688733245923,12,5.0,1,5.0,1,5.0,1
1490,min_diffuse,20,20,1,3,0.05,0.95,0.948137875237256,10,4.0,1,4.0,1,4.0,1
1491,min_diffuse,20,20,1,3,0.05,0.95,0.9165225349074254,20,5.0,1,5.0,1,5.0,1
1492,min_diffuse,20,20,1,3,0.05,0.95,0.920376356290732,27,6.0,0,6.0,0,5.0,1
1493,min_diffuse,20,20,1,3,0.05,0.95,0.9230520043380196,18,4.0,1,5.0,0,4.0,1
1494,min_diffuse,20,20,1,3,0.05,0.95,0.9251916093244192,42,7.0,1,7.0,1,7.0,1
1495,min_diffuse,20,20,1,3,0.05,0.95,0.9177313726271435,26,5.0,1,5.0,1,5.0,1
1496,min_diffuse,20,20,1,3,0.05,0.95,0.9497256906768352,22,5.0,1,5.0,1,5.0,1
1497,min_diffuse,20,20,1,3,0.05,0.95,0.946648586104565,42,5.0,1,5.0,1,5.0,1
1498,min_diffuse,20,20,1,3,0.05,0.95,0.829265140590892,10,3.0,1,3.0,1,4.0,0
1499,min_diffuse,20,20,1,3,0.05,0.95,0.9413026362249518,22,4.0,1,4.0,1,4.0,1
1500,min_diffuse,20,20,1,3,0.05,0.95,0.9462290507398732,6,3.0,1,3.0,1,4.0,0
1501,min_diffuse,20,20,1,3,0.05,0.95,0.9326347316166328,16,6.0,1,6.0,1,6.0,1
1502,min_diffuse,20,20,1,3,0.05,0.95,0.9170303052761704,6,3.0,1,3.0,1,4.0,0
1503,min_diffuse,20,20,1,3,0.05,0.95,0.8648834662484087,10,3.0,1,3.0,1,3.0,1
1504,min_diffuse,20,20,1,3,0.05,0.95,0.8920822790624782,11,3.0,1,3.0,1,3.0,1
1505,min_diffuse,20,20,1,3,0.05,0.95,0.9303986589031172,7,3.0,1,3.0,1,3.0,1
1506,min_diffuse,20,20,1,3,0.05,0.95,0.9481210882150825,34,5.0,1,5.0,1,5.0,1
1507,min_diffuse,20,20,1,3,0.05,0.95,0.853411510396215,7,3.0,1,3.0,1,3.0,1
1508,min_diffuse,20,20,1,3,0.05,0.95,0.9066866529541412,10,3.0,1,3.0,1,4.0,0
1509,min_diffuse,20,20,1,3,0.05,0.95,0.9425716218139678,4,3.0,1,3.0,1,3.0,1
1510,min_diffuse,20,20,1,3,0.05,0.95,0.8720552224106195,12,4.0,0,4.0,0,3.0,1
1511,min_diffuse,20,20,1,3,0.05,0.95,0.929624675230402,26,6.0,1,6.0,1,6.0,1
1512,min_diffuse,20,20,1,3,0.05,0.95,0.8366895734102101,12,4.0,1,4.0,1,4.0,1
1513,min_diffuse,20,20,1,3,0.05,0.95,0.8116828886854903,3,2.0,1,2.0,1,2.0,1
1514,min_diffuse,20,20,1,3,0.05,0.95,0.9183180136582249,16,4.0,0,4.0,0,3.0,1
1515,min_diffuse,20,20,1,3,0.05,0.95,0.8447689754429931,17,4.0,0,3.0,1,3.0,1
1516,min_diffuse,20,20,1,3,0.05,0.95,0.9332921502857732,11,3.0,1,3.0,1,4.0,0
1517,min_diffuse,20,20,1,3,0.05,0.95,0.9463616275219884,23,5.0,1,5.0,1,5.0,1
1518,min_diffuse,20,20,1,3,0.05,0.95,0.8904718881510716,8,4.0,0,3.0,1,3.0,1
1519,min_diffuse,20,20,1,3,0.05,0.95,0.919953793112294,25,5.0,1,6.0,0,5.0,1
1520,min_diffuse,20,20,1,3,0.05,0.95,0.93216447021283,19,4.0,1,4.0,1,4.0,1
1521,min_diffuse,20,20,1,3,0.05,0.95,0.8715924468727299,5,3.0,0,2.0,1,2.0,1
1522,min_diffuse,20,20,1,3,0.05,0.95,0.9266669047550524,53,8.0,0,8.0,0,7.0,1
1523,min_diffuse,20,20,1,3,0.05,0.95,0.9013935775228422,5,2.0,1,2.0,1,2.0,1
1524,min_diffuse,20,20,1,3,0.05,0.95,0.93339327282505,8,3.0,1,3.0,1,3.0,1
1525,min_diffuse,20,20,1,3,0.05,0.95,0.9441554634042166,15,4.0,1,4.0,1,5.0,0
1526,min_diffuse,20,20,1,3,0.05,0.95,0.9393493999656684,17,5.0,1,5.0,1,5.0,1
1527,min_diffuse,20,20,1,3,0.05,0.95,0.948473426266556,49,7.0,1,7.0,1,7.0,1
1528,min_diffuse,20,20,1,3,0.05,0.95,0.8879747955654494,8,3.0,1,3.0,1,3.0,1
1529,min_diffuse,20,20,1,3,0.05,0.95,0.9451145934774128,33,5.0,1,5.0,1,5.0,1
1530,min_diffuse,20,20,1,3,0.05,0.95,0.8679235521479413,9,4.0,1,4.0,1,4.0,1
1531,min_diffuse,20,20,1,3,0.05,0.95,0.9392215971687,30,6.0,1,6.0,1,6.0,1
1532,min_diffuse,20,20,1,3,0.05,0.95,0.941780740315305,17,5.0,1,5.0,1,5.0,1
1533,min_diffuse,20,20,1,3,0.05,0.95,0.90428569070604,10,4.0,1,4.0,1,4.0,1
1534,min_diffuse,20,20,1,3,0.05,0.95,0.9219471283720958,16,5.0,1,5.0,1,6.0,0
1535,min_diffuse,20,20,1,3,0.05,0.95,0.8795029517411226,16,4.0,1,4.0,1,4.0,1
1536,min_diffuse,20,20,1,3,0.05,0.95,0.8967021201631562,16,5.0,1,5.0,1,5.0,1
1537,min_diffuse,20,20,1,3,0.05,0.95,0.9197792220925548,5,3.0,1,3.0,1,3.0,1
1538,min_diffuse,20,20,1,3,0.05,0.95,0.8720467499886084,20,5.0,1,6.0,0,6.0,0
1539,min_diffuse,20,20,1,3,0.05,0.95,0.8942545669702694,24,5.0,1,5.0,1,5.0,1
1540,min_diffuse,20,20,1,3,0.05,0.95,0.9475257358696896,33,5.0,0,4.0,1,4.0,1
1541,min_diffuse,20,20,1,3,0.05,0.95,0.9278899005674022,21,5.0,1,5.0,1,5.0,1
1542,min_diffuse,20,20,1,3,0.05,0.95,0.9172395470518684,11,3.0,1,3.0,1,4.0,0
1543,min_diffuse,20,20,1,3,0.05,0.95,0.9256132199837728,21,6.0,1,6.0,1,6.0,1
1544,min_diffuse,20,20,1,3,0.05,0.95,0.902765779439366,11,4.0,0,3.0,1,4.0,0
1545,min_diffuse,20,20,1,3,0.05,0.95,0.8960593555841275,18,5.0,1,5.0,1,6.0,0
1546,min_diffuse,20,20,1,3,0.05,0.95,0.8986581758413058,22,5.0,1,5.0,1,5.0,1
1547,min_diffuse,20,20,1,3,0.05,0.95,0.9459691061017236,24,5.0,1,5.0,1,5.0,1
1548,min_diffuse,20,20,1,3,0.05,0.95,0.931280782364608,12,4.0,0,3.0,1,4.0,0
1549,min_diffuse,20,20,1,3,0.05,0.95,0.9150776133378176,21,5.0,1,5.0,1,5.0,1
1550,min_diffuse,20,20,1,3,0.05,0.95,0.8723565729456901,10,3.0,1,3.0,1,3.0,1
1551,min_diffuse,20,20,1,3,0.05,0.95,0.9084094526937764,9,3.0,1,3.0,1,3.0,1
1552,min_diffuse,20,20,1,3,0.05,0.95,0.948079695029328,16,5.0,1,5.0,1,5.0,1
1553,min_diffuse,20,20,1,3,0.05,0.95,0.9436196125307452,43,8.0,0,8.0,0,7.0,1
1554,min_diffuse,20,20,1,3,0.05,0.95,0.903622885699575,8,3.0,1,3.0,1,3.0,1
1555,min_diffuse,20,20,1,3,0.05,0.95,0.91425601766604,15,4.0,1,4.0,1,4.0,1
1556,min_diffuse,20,20,1,3,0.05,0.95,0.872806345153703,22,4.0,1,4.0,1,4.0,1
1557,min_diffuse,20,20,1,3,0.05,0.95,0.9374400075956006,13,4.0,1,4.0,1,4.0,1
1558,min_diffuse,20,20,1,3,0.05,0.95,0.9102432128339528,16,5.0,1,5.0,1,5.0,1
1559,min_diffuse,20,20,1,3,0.05,0.95,0.901978085755164,13,5.0,1,5.0,1,5.0,1
1560,min_diffuse,20,20,1,3,0.05,0.95,0.9404401664240872,9,4.0,0,4.0,0,3.0,1
1561,min_diffuse,20,20,1,3,0.05,0.95,0.9072996811035872,9,4.0,0,3.0,1,4.0,0
1562,min_diffuse,20,20,1,3,0.05,0.95,0.8861416093517203,16,4.0,0,3.0,1,3.0,1
1563,min_diffuse,20,20,1,3,0.05,0.95,0.9379134428384356,33,6.0,0,5.0,1,6.0,0
1564,min_diffuse,20,20,1,3,0.05,0.95,0.9012090041427352,17,4.0,1,4.0,1,4.0,1
1565,min_diffuse,20,20,1,3,0.05,0.95,0.903000961904718,10,3.0,1,3.0,1,3.0,1
1566,min_diffuse,20,20,1,3,0.05,0.95,0.9335693535094736,8,3.0,1,3.0,1,4.0,0
1567,min_diffuse,20,20,1,3,0.05,0.95,0.8874988835703684,4,2.0,1,2.0,1,3.0,0
1568,min_diffuse,20,20,1,3,0.05,0.95,0.8163358714155794,11,3.0,1,3.0,1,3.0,1
1569,min_diffuse,20,20,1,3,0.05,0.95,0.9376202104594776,10,3.0,1,3.0,1,3.0,1
1570,min_diffuse,20,20,1,3,0.05,0.95,0.9138747419716652,21,5.0,0,4.0,1,4.0,1
1571,min_diffuse,20,20,1,3,0.05,0.95,0.8293668239177743,5,3.0,1,3.0,1,3.0,1
1572,min_diffuse,20,20,1,3,0.05,0.95,0.8536522025377007,19,5.0,0,4.0,1,4.0,1
1573,min_diffuse,20,20,1,3,0.05,0.95,0.9321767116993618,44,5.0,1,5.0,1,5.0,1
1574,min_diffuse,20,20,1,3,0.05,0.95,0.9381545764199422,25,5.0,1,5.0,1,5.0,1
1575,min_diffuse,20,20,1,3,0.05,0.95,0.936151412585204,14,4.0,1,4.0,1,4.0,1
1576,min_diffuse,20,20,1,3,0.05,0.95,0.8862491752869974,39,6.0,1,6.0,1,6.0,1
1577,min_diffuse,20,20,1,3,0.05,0.95,0.9113752746116098,10,3.0,1,3.0,1,3.0,1
1578,min_diffuse,20,20,1,3,0.05,0.95,0.9142095048954976,22,5.0,0,5.0,0,4.0,1
1579,min_diffuse,20,20,1,3,0.05,0.95,0.933063042979474,16,4.0,1,5.0,0,5.0,0
1580,min_diffuse,20,20,1,3,0.05,0.95,0.9228363231093176,9,4.0,1,4.0,1,4.0,1
1581,min_diffuse,20,20,1,3,0.05,0.95,0.8897325449086403,21,4.0,1,4.0,1,4.0,1
1582,min_diffuse,20,20,1,3,0.05,0.95,0.8238936546791961,11,3.0,1,3.0,1,3.0,1
1583,min_diffuse,20,20,1,3,0.05,0.95,0.8719537521672543,18,5.0,1,5.0,1,5.0,1
1584,min_diffuse,20,20,1,3,0.05,0.95,0.8835278869938027,15,3.0,1,3.0,1,3.0,1
1585,min_diffuse,20,20,1,3,0.05,0.95,0.9240365567286192,8,3.0,1,3.0,1,3.0,1
1586,min_diffuse,20,20,1,3,0.05,0.95,0.9212371936079916,8,4.0,1,4.0,1,4.0,1
1587,min_diffuse,20,20,1,3,0.05,0.95,0.8594431525252325,7,3.0,1,3.0,1,4.0,0
1588,min_diffuse,20,20,1,3,0.05,0.95,0.9429020769503356,15,5.0,0,5.0,0,4.0,1
1589,min_diffuse,20,20,1,3,0.05,0.95,0.9265301045933364,24,6.0,1,6.0,1,7.0,0
1590,min_diffuse,20,20,1,3,0.05,0.95,0.8966578521496891,6,3.0,1,3.0,1,3.0,1
1591,min_diffuse,20,20,1,3,0.05,0.95,0.947190451166713,21,4.0,1,4.0,1,4.0,1
1592,min_diffuse,20,20,1,3,0.05,0.95,0.8732634865098732,10,4.0,0,3.0,1,3.0,1
1593,min_diffuse,20,20,1,3,0.05,0.95,0.9499580242454384,10,4.0,0,3.0,1,4.0,0
1594,min_diffuse,20,20,1,3,0.05,0.95,0.916529190214534,8,3.0,1,3.0,1,3.0,1
1595,min_diffuse,20,20,1,3,0.05,0.95,0.9113919818344742,34,5.0,1,5.0,1,5.0,1
1596,min_diffuse,20,20,1,3,0.05,0.95,0.9385807248301414,52,8.0,1,8.0,1,8.0,1
1597,min_diffuse,20,20,1,3,0.05,0.95,0.8603801540602114,4,3.0,1,3.0,1,3.0,1
1598,min_diffuse,20,20,1,3,0.05,0.95,0.8079106432647085,15,5.0,1,5.0,1,5.0,1
1599,min_diffuse,20,20,1,3,0.05,0.95,0.9059623085852616,5,3.0,1,3.0,1,3.0,1
1600,min_diffuse,20,20,1,3,0.05,0.95,0.9039572069986768,22,5.0,0,5.0,0,4.0,1
1601,min_diffuse,20,20,1,3,0.05,0.95,0.9344482124157256,31,6.0,0,6.0,0,5.0,1
1602,min_diffuse,20,20,1,3,0.05,0.95,0.902961226427172,10,3.0,1,3.0,1,3.0,1
1603,min_diffuse,20,20,1,3,0.05,0.95,0.916131959122296,12,4.0,0,3.0,1,3.0,1
1604,min_diffuse,20,20,1,3,0.05,0.95,0.9485978805889688,24,5.0,0,4.0,1,5.0,0
1605,min_diffuse,20,20,1,3,0.05,0.95,0.819995035334974,6,3.0,1,3.0,1,3.0,1
1606,min_diffuse,20,20,1,3,0.05,0.95,0.9480675776794985,39,5.0,1,5.0,1,5.0,1
1607,min_diffuse,20,20,1,3,0.05,0.95,0.9108239516846774,11,5.0,1,5.0,1,5.0,1
1608,min_diffuse,20,20,1,3,0.05,0.95,0.9147075228920898,16,4.0,0,4.0,0,3.0,1
1609,min_diffuse,20,20,1,3,0.05,0.95,0.9405369145439628,8,3.0,1,3.0,1,4.0,0
1610,min_diffuse,20,20,1,3,0.05,0.95,0.8758199302915575,8,3.0,1,3.0,1,3.0,1
1611,min_diffuse,20,20,1,3,0.05,0.95,0.8943832151211314,5,3.0,1,3.0,1,3.0,1
1612,min_diffuse,20,20,1,3,0.05,0.95,0.94830622016476,22,5.0,0,4.0,1,4.0,1
1613,min_diffuse,20,20,1,3,0.05,0.95,0.944557208931398,21,5.0,1,5.0,1,5.0,1
1614,min_diffuse,20,20,1,3,0.05,0.95,0.8794891104261736,21,4.0,1,4.0,1,4.0,1
1615,min_diffuse,20,20,1,3,0.05,0.95,0.9368196366830132,62,7.0,1,7.0,1,7.0,1
1616,min_diffuse,20,20,1,3,0.05,0.95,0.929209580173734,11,4.0,0,4.0,0,3.0,1
1617,min_diffuse,20,20,1,3,0.05,0.95,0.9060434323355594,6,3.0,1,3.0,1,3.0,1
1618,min_diffuse,20,20,1,3,0.05,0.95,0.9388178616760378,13,5.0,1,5.0,1,5.0,1
1619,min_diffuse,20,20,1,3,0.05,0.95,0.8756053471072626,7,3.0,1,3.0,1,3.0,1
1620,min_diffuse,20,20,1,3,0.05,0.95,0.9171731766130344,18,5.0,0,4.0,1,4.0,1
1621,min_diffuse,20,20,1,3,0.05,0.95,0.9497613450217456,13,4.0,1,4.0,1,4.0,1
1622,min_diffuse,20,20,1,3,0.05,0.95,0.9382561783901684,16,5.0,1,5.0,1,5.0,1
1623,min_diffuse,20,20,1,3,0.05,0.95,0.9468186934590936,12,4.0,1,5.0,0,5.0,0
1624,min_diffuse,20,20,1,3,0.05,0.95,0.8808808326793995,16,4.0,1,4.0,1,4.0,1
1625,min_diffuse,20,20,1,3,0.05,0.95,0.8914828871397458,18,5.0,1,5.0,1,5.0,1
1626,min_diffuse,20,20,1,3,0.05,0.95,0.9488838826353964,9,4.0,1,4.0,1,4.0,1
1627,min_diffuse,20,20,1,3,0.05,0.95,0.927606633589858,19,5.0,1,5.0,1,5.0,1
1628,min_diffuse,20,20,1,3,0.05,0.95,0.8887950847763174,35,6.0,1,6.0,1,6.0,1
1629,min_diffuse,20,20,1,3,0.05,0.95,0.9100811267633976,6,3.0,1,3.0,1,3.0,1
1630,min_diffuse,20,20,1,3,0.05,0.95,0.93386987463239,18,4.0,0,4.0,0,3.0,1
1631,min_diffuse,20,20,1,3,0.05,0.95,0.8571646677886365,9,3.0,1,3.0,1,3.0,1
1632,min_diffuse,20,20,1,3,0.05,0.95,0.822022732242339,11,4.0,1,4.0,1,4.0,1
1633,min_diffuse,20,20,1,3,0.05,0.95,0.9452603019663168,22,4.0,1,4.0,1,4.0,1
1634,min_diffuse,20,20,1,3,0.05,0.95,0.9059021867137697,13,4.0,1,4.0,1,4.0,1
1635,min_diffuse,20,20,1,3,0.05,0.95,0.9488108905349388,27,4.0,1,4.0,1,5.0,0
1636,min_diffuse,20,20,1,3,0.05,0.95,0.8927949281256848,22,5.0,0,4.0,1,4.0,1
1637,min_diffuse,20,20,1,3,0.05,0.95,0.9409907211374208,9,4.0,1,4.0,1,4.0,1
1638,min_diffuse,20,20,1,3,0.05,0.95,0.9409644548096608,14,5.0,0,4.0,1,5.0,0
1639,min_diffuse,20,20,1,3,0.05,0.95,0.9263482070425956,21,4.0,1,4.0,1,4.0,1
1640,min_diffuse,20,20,1,3,0.05,0.95,0.8850838045691218,27,4.0,0,3.0,1,4.0,0
1641,min_diffuse,20,20,1,3,0.05,0.95,0.9304966105581643,17,5.0,1,5.0,1,5.0,1
1642,min_diffuse,20,20,1,3,0.05,0.95,0.8759863940820021,15,4.0,1,4.0,1,4.0,1
1643,min_diffuse,20,20,1,3,0.05,0.95,0.9377717279277756,13,3.0,1,3.0,1,4.0,0
1644,min_diffuse,20,20,1,3,0.05,0.95,0.9438131667594732,19,6.0,0,6.0,0,5.0,1
1645,min_diffuse,20,20,1,3,0.05,0.95,0.9240166515996132,11,4.0,1,4.0,1,4.0,1
1646,min_diffuse,20,20,1,3,0.05,0.95,0.9415804892865104,26,6.0,1,6.0,1,6.0,1
1647,min_diffuse,20,20,1,3,0.05,0.95,0.9280880053991288,14,5.0,1,5.0,1,5.0,1
1648,min_diffuse,20,20,1,3,0.05,0.95,0.9487214511530052,17,5.0,1,5.0,1,5.0,1
1649,min_diffuse,20,20,1,3,0.05,0.95,0.9368860223295998,7,3.0,1,3.0,1,3.0,1
1650,min_diffuse,20,20,1,3,0.05,0.95,0.9294479693122952,29,7.0,0,6.0,1,6.0,1
1651,min_diffuse,20,20,1,3,0.05,0.95,0.8537067561868211,10,3.0,1,3.0,1,3.0,1
1652,min_diffuse,20,20,1,3,0.05,0.95,0.905992746334085,7,3.0,1,3.0,1,3.0,1
1653,min_diffuse,20,20,1,3,0.05,0.95,0.903790040140942,42,6.0,1,6.0,1,6.0,1
1654,min_diffuse,20,20,1,3,0.05,0.95,0.8880408553407403,15,3.0,1,3.0,1,3.0,1
1655,min_diffuse,20,20,1,3,0.05,0.95,0.9413953800094492,27,6.0,1,6.0,1,6.0,1
1656,min_diffuse,20,20,1,3,0.05,0.95,0.930182909895572,34,5.0,1,5.0,1,5.0,1
1657,min_diffuse,20,20,1,3,0.05,0.95,0.9256777751783068,21,5.0,0,5.0,0,4.0,1
1658,min_diffuse,20,20,1,3,0.05,0.95,0.9334365482155952,17,5.0,1,5.0,1,5.0,1
1659,min_diffuse,20,20,1,3,0.05,0.95,0.8946886719839747,10,3.0,1,3.0,1,3.0,1
1660,min_diffuse,20,20,1,3,0.05,0.95,0.8986505135998488,9,4.0,1,4.0,1,4.0,1
1661,min_diffuse,20,20,1,3,0.05,0.95,0.8802085782105705,11,4.0,1,4.0,1,4.0,1
1662,min_diffuse,20,20,1,3,0.05,0.95,0.8729145433036256,9,4.0,1,4.0,1,4.0,1
1663,min_diffuse,20,20,1,3,0.05,0.95,0.942090926170348,38,7.0,0,6.0,1,6.0,1
1664,min_diffuse,20,20,1,3,0.05,0.95,0.914007396557516,16,5.0,1,5.0,1,5.0,1
1665,min_diffuse,20,20,1,3,0.05,0.95,0.7340026635731605,5,3.0,1,3.0,1,3.0,1
1666,min_diffuse,20,20,1,3,0.05,0.95,0.869911087245515,12,4.0,1,4.0,1,4.0,1
1667,min_diffuse,20,20,1,3,0.05,0.95,0.938824334994036,40,7.0,1,7.0,1,7.0,1
1668,min_diffuse,20,20,1,3,0.05,0.95,0.937218567200333,8,3.0,1,3.0,1,4.0,0
1669,min_diffuse,20,20,1,3,0.05,0.95,0.879451007776013,19,5.0,0,4.0,1,4.0,1
1670,min_diffuse,20,20,1,3,0.05,0.95,0.9400540950308696,15,4.0,1,4.0,1,5.0,0
1671,min_diffuse,20,20,1,3,0.05,0.95,0.8203909661561429,10,4.0,1,4.0,1,4.0,1
1672,min_diffuse,20,20,1,3,0.05,0.95,0.9372423474877964,64,9.0,0,9.0,0,8.0,1
1673,min_diffuse,20,20,1,3,0.05,0.95,0.938247954871093,13,3.0,1,3.0,1,3.0,1
1674,min_diffuse,20,20,1,3,0.05,0.95,0.9309792678286336,18,3.0,1,3.0,1,3.0,1
1675,min_diffuse,20,20,1,3,0.05,0.95,0.9315859790742476,17,5.0,1,5.0,1,5.0,1
1676,min_diffuse,20,20,1,3,0.05,0.95,0.9249574404319064,14,4.0,1,4.0,1,4.0,1
1677,min_diffuse,20,20,1,3,0.05,0.95,0.8300228088212437,6,3.0,1,4.0,0,4.0,0
1678,min_diffuse,20,20,1,3,0.05,0.95,0.8874005600646993,12,4.0,1,4.0,1,4.0,1
1679,min_diffuse,20,20,1,3,0.05,0.95,0.9380169446865428,44,7.0,1,7.0,1,7.0,1
1680,min_diffuse,20,20,1,3,0.05,0.95,0.9319367072611968,18,5.0,1,5.0,1,6.0,0
1681,min_diffuse,20,20,1,3,0.05,0.95,0.8895842992561417,8,3.0,1,3.0,1,3.0,1
1682,min_diffuse,20,20,1,3,0.05,0.95,0.927211799524262,9,3.0,1,3.0,1,4.0,0
1683,min_diffuse,20,20,1,3,0.05,0.95,0.8636874215334766,7,3.0,1,3.0,1,3.0,1
1684,min_diffuse,20,20,1,3,0.05,0.95,0.9020572317157034,23,6.0,0,6.0,0,5.0,1
1685,min_diffuse,20,20,1,3,0.05,0.95,0.9249761504611772,56,6.0,1,6.0,1,6.0,1
1686,min_diffuse,20,20,1,3,0.05,0.95,0.9242468346751894,15,4.0,1,4.0,1,4.0,1
1687,min_diffuse,20,20,1,3,0.05,0.95,0.8532429317654661,9,3.0,1,3.0,1,3.0,1
1688,min_diffuse,20,20,1,3,0.05,0.95,0.915166757014376,7,3.0,1,3.0,1,3.0,1
1689,min_diffuse,20,20,1,3,0.05,0.95,0.8586571014430695,16,5.0,1,5.0,1,5.0,1
1690,min_diffuse,20,20,1,3,0.05,0.95,0.9297433466450352,29,6.0,0,6.0,0,5.0,1
1691,min_diffuse,20,20,1,3,0.05,0.95,0.8742912394582184,10,3.0,1,3.0,1,3.0,1
1692,min_diffuse,20,20,1,3,0.05,0.95,0.7539495905747892,4,3.0,1,3.0,1,3.0,1
1693,min_diffuse,20,20,1,3,0.05,0.95,0.9292515507214612,11,4.0,1,4.0,1,4.0,1
1694,min_diffuse,20,20,1,3,0.05,0.95,0.9303896838124084,23,6.0,0,5.0,1,5.0,1
1695,min_diffuse,20,20,1,3,0.05,0.95,0.925314797283117,15,5.0,1,5.0,1,5.0,1
1696,min_diffuse,20,20,1,3,0.05,0.95,0.9244281283710792,26,4.0,1,4.0,1,4.0,1
1697,min_diffuse,20,20,1,3,0.05,0.95,0.8863468379953268,11,4.0,1,4.0,1,4.0,1
1698,min_diffuse,20,20,1,3,0.05,0.95,0.9255233421562898,24,4.0,1,4.0,1,5.0,0
1699,min_diffuse,20,20,1,3,0.05,0.95,0.9458776036906896,43,7.0,1,7.0,1,7.0,1
1700,min_diffuse,20,20,1,3,0.05,0.95,0.8275236969507905,5,3.0,0,3.0,0,2.0,1
1701,min_diffuse,20,20,1,3,0.05,0.95,0.8669370193806086,5,3.0,1,3.0,1,3.0,1
1702,min_diffuse,20,20,1,3,0.05,0.95,0.9003936352465113,11,5.0,1,5.0,1,5.0,1
1703,min_diffuse,20,20,1,3,0.05,0.95,0.9446536780479317,16,4.0,1,4.0,1,4.0,1
1704,min_diffuse,20,20,1,3,0.05,0.95,0.860635903245545,17,4.0,1,4.0,1,4.0,1
1705,min_diffuse,20,20,1,3,0.05,0.95,0.8777347528019617,13,4.0,0,3.0,1,3.0,1
1706,min_diffuse,20,20,1,3,0.05,0.95,0.9101412393151864,9,4.0,1,4.0,1,4.0,1
1707,min_diffuse,20,20,1,3,0.05,0.95,0.920482438955445,9,4.0,1,4.0,1,4.0,1
1708,min_diffuse,20,20,1,3,0.05,0.95,0.8262383736316499,5,3.0,1,3.0,1,3.0,1
1709,min_diffuse,20,20,1,3,0.05,0.95,0.8938525496829327,22,4.0,1,4.0,1,4.0,1
1710,min_diffuse,20,20,1,3,0.05,0.95,0.930231811178462,18,5.0,1,5.0,1,5.0,1
1711,min_diffuse,20,20,1,3,0.05,0.95,0.943796963535521,19,4.0,1,4.0,1,4.0,1
1712,min_diffuse,20,20,1,3,0.05,0.95,0.9210305396607164,11,4.0,1,4.0,1,4.0,1
1713,min_diffuse,20,20,1,3,0.05,0.95,0.8789509748521859,11,4.0,1,4.0,1,4.0,1
1714,min_diffuse,20,20,1,3,0.05,0.95,0.9121939962150843,7,3.0,1,3.0,1,3.0,1
1715,min_diffuse,20,20,1,3,0.05,0.95,0.9172061637079116,6,3.0,1,3.0,1,3.0,1
1716,min_diffuse,20,20,1,3,0.05,0.95,0.8798034701250186,18,4.0,0,3.0,1,3.0,1
1717,min_diffuse,20,20,1,3,0.05,0.95,0.8671885112663963,11,3.0,1,3.0,1,3.0,1
1718,min_diffuse,20,20,1,3,0.05,0.95,0.9261625372275144,13,4.0,1,4.0,1,4.0,1
1719,min_diffuse,20,20,1,3,0.05,0.95,0.927541676737072,11,5.0,1,5.0,1,5.0,1
1720,min_diffuse,20,20,1,3,0.05,0.95,0.9488879282195716,16,5.0,1,5.0,1,5.0,1
1721,min_diffuse,20,20,1,3,0.05,0.95,0.9258921798126184,17,5.0,1,5.0,1,5.0,1
1722,min_diffuse,20,20,1,3,0.05,0.95,0.903099098866848,7,3.0,1,3.0,1,3.0,1
1723,min_diffuse,20,20,1,3,0.05,0.95,0.8452825134638879,8,4.0,0,3.0,1,3.0,1
1724,min_diffuse,20,20,1,3,0.05,0.95,0.9273364658891432,46,7.0,0,7.0,0,6.0,1
1725,min_diffuse,20,20,1,3,0.05,0.95,0.8672492213918196,7,4.0,1,4.0,1,4.0,1
1726,min_diffuse,20,20,1,3,0.05,0.95,0.8309699156479743,15,4.0,0,3.0,1,3.0,1
1727,min_diffuse,20,20,1,3,0.05,0.95,0.9307274070377431,23,5.0,1,5.0,1,5.0,1
1728,min_diffuse,20,20,1,3,0.05,0.95,0.9492078400966164,22,5.0,1,5.0,1,5.0,1
1729,min_diffuse,20,20,1,3,0.05,0.95,0.8567542899879852,12,3.0,1,3.0,1,3.0,1
1730,min_diffuse,20,20,1,3,0.05,0.95,0.9093549375240588,11,4.0,1,5.0,0,4.0,1
1731,min_diffuse,20,20,1,3,0.05,0.95,0.9249731177354824,11,5.0,1,5.0,1,5.0,1
1732,min_diffuse,20,20,1,3,0.05,0.95,0.9027448709929796,19,5.0,1,5.0,1,5.0,1
1733,min_diffuse,20,20,1,3,0.05,0.95,0.9011548002500216,12,4.0,1,4.0,1,4.0,1
1734,min_diffuse,20,20,1,3,0.05,0.95,0.9079391880134786,23,7.0,1,7.0,1,7.0,1
1735,min_diffuse,20,20,1,3,0.05,0.95,0.8265624368629647,5,3.0,1,3.0,1,3.0,1
1736,min_diffuse,20,20,1,3,0.05,0.95,0.89632651257913,16,4.0,1,4.0,1,4.0,1
1737,min_diffuse,20,20,1,3,0.05,0.95,0.9301818483123409,53,6.0,0,6.0,0,5.0,1
1738,min_diffuse,20,20,1,3,0.05,0.95,0.9298658537976638,33,6.0,0,6.0,0,5.0,1
1739,min_diffuse,20,20,1,3,0.05,0.95,0.9316409211009355,7,3.0,1,3.0,1,3.0,1
1740,min_diffuse,20,20,1,3,0.05,0.95,0.8813362295859555,5,3.0,1,3.0,1,3.0,1
1741,min_diffuse,20,20,1,3,0.05,0.95,0.8614628118352452,16,4.0,1,4.0,1,4.0,1
1742,min_diffuse,20,20,1,3,0.05,0.95,0.93445669747849,25,4.0,1,4.0,1,4.0,1
1743,min_diffuse,20,20,1,3,0.05,0.95,0.8894961985724563,7,3.0,1,3.0,1,3.0,1
1744,min_diffuse,20,20,1,3,0.05,0.95,0.8282147100702517,11,5.0,1,5.0,1,5.0,1
1745,min_diffuse,20,20,1,3,0.05,0.95,0.870481238128303,9,4.0,0,3.0,1,3.0,1
1746,min_diffuse,20,20,1,3,0.05,0.95,0.8611437624155588,7,3.0,1,3.0,1,4.0,0
1747,min_diffuse,20,20,1,3,0.05,0.95,0.8715120327561849,11,4.0,1,4.0,1,4.0,1
1748,min_diffuse,20,20,1,3,0.05,0.95,0.9107275740024529,28,6.0,1,6.0,1,6.0,1
1749,min_diffuse,20,20,1,3,0.05,0.95,0.8965180824129747,41,6.0,1,6.0,1,6.0,1
1750,min_diffuse,20,20,1,3,0.05,0.95,0.9391948531988972,17,5.0,1,5.0,1,5.0,1
1751,min_diffuse,20,20,1,3,0.05,0.95,0.9381137469665286,19,5.0,1,5.0,1,5.0,1
1752,min_diffuse,20,20,1,3,0.05,0.95,0.8811981625005043,21,6.0,0,6.0,0,5.0,1
1753,min_diffuse,20,20,1,3,0.05,0.95,0.8840680035499824,26,6.0,0,5.0,1,6.0,0
1754,min_diffuse,20,20,1,3,0.05,0.95,0.8820755424016103,27,4.0,0,3.0,1,3.0,1
1755,min_diffuse,20,20,1,3,0.05,0.95,0.8753595718236872,11,4.0,0,3.0,1,3.0,1
1756,min_diffuse,20,20,1,3,0.05,0.95,0.936827310001836,5,3.0,1,3.0,1,3.0,1
1757,min_diffuse,20,20,1,3,0.05,0.95,0.8743079452085388,9,4.0,1,4.0,1,4.0,1
1758,min_diffuse,20,20,1,3,0.05,0.95,0.9427132356232956,25,5.0,1,5.0,1,5.0,1
1759,min_diffuse,20,20,1,3,0.05,0.95,0.8692958508159665,8,3.0,1,3.0,1,3.0,1
1760,min_diffuse,20,20,1,3,0.05,0.95,0.904042520272292,11,4.0,1,4.0,1,4.0,1
1761,min_diffuse,20,20,1,3,0.05,0.95,0.8226489541410295,10,3.0,1,3.0,1,3.0,1
1762,min_diffuse,20,20,1,3,0.05,0.95,0.9319781910186644,13,6.0,1,6.0,1,6.0,1
1763,min_diffuse,20,20,1,3,0.05,0.95,0.8819052345537195,10,5.0,1,5.0,1,5.0,1
1764,min_diffuse,20,20,1,3,0.05,0.95,0.9159842105540378,11,5.0,1,5.0,1,5.0,1
1765,min_diffuse,20,20,1,3,0.05,0.95,0.9353760097736032,21,4.0,1,4.0,1,4.0,1
1766,min_diffuse,20,20,1,3,0.05,0.95,0.8661028793330936,18,4.0,0,4.0,0,3.0,1
1767,min_diffuse,20,20,1,3,0.05,0.95,0.9151759445285852,18,5.0,1,5.0,1,5.0,1
1768,min_diffuse,20,20,1,3,0.05,0.95,0.9147838027650692,19,4.0,1,4.0,1,4.0,1
1769,min_diffuse,20,20,1,3,0.05,0.95,0.9433804952724332,7,4.0,1,4.0,1,4.0,1
1770,min_diffuse,20,20,1,3,0.05,0.95,0.9422124893722252,18,5.0,1,5.0,1,5.0,1
1771,min_diffuse,20,20,1,3,0.05,0.95,0.9400136265946796,38,6.0,0,6.0,0,5.0,1
1772,min_diffuse,20,20,1,3,0.05,0.95,0.91458833659087,13,4.0,0,4.0,0,3.0,1
1773,min_diffuse,20,20,1,3,0.05,0.95,0.9444042747937486,9,4.0,1,4.0,1,4.0,1
1774,min_diffuse,20,20,1,3,0.05,0.95,0.9326193404846124,10,3.0,1,3.0,1,3.0,1
1775,min_diffuse,20,20,1,3,0.05,0.95,0.9484822469703504,43,7.0,0,6.0,1,6.0,1
1776,min_diffuse,20,20,1,3,0.05,0.95,0.941659407592056,33,6.0,0,6.0,0,5.0,1
1777,min_diffuse,20,20,1,3,0.05,0.95,0.935737639967193,16,4.0,1,4.0,1,4.0,1
1778,min_diffuse,20,20,1,3,0.05,0.95,0.9333843574151413,21,6.0,1,6.0,1,6.0,1
1779,min_diffuse,20,20,1,3,0.05,0.95,0.9147032463719778,9,4.0,1,4.0,1,4.0,1
1780,min_diffuse,20,20,1,3,0.05,0.95,0.8973563679860969,7,3.0,1,3.0,1,3.0,1
1781,min_diffuse,20,20,1,3,0.05,0.95,0.8555913934320182,16,5.0,1,5.0,1,5.0,1
1782,min_diffuse,20,20,1,3,0.05,0.95,0.881052216045033,20,5.0,1,5.0,1,5.0,1
1783,min_diffuse,20,20,1,3,0.05,0.95,0.8963060886912165,9,4.0,0,3.0,1,3.0,1
1784,min_diffuse,20,20,1,3,0.05,0.95,0.947419189049093,22,5.0,1,5.0,1,5.0,1
1785,min_diffuse,20,20,1,3,0.05,0.95,0.8670886766198355,4,2.0,1,2.0,1,3.0,0
1786,min_diffuse,20,20,1,3,0.05,0.95,0.9417180077709272,72,11.0,1,11.0,1,11.0,1
1787,min_diffuse,20,20,1,3,0.05,0.95,0.9373260451753604,13,4.0,1,4.0,1,4.0,1
1788,min_diffuse,20,20,1,3,0.05,0.95,0.9134602892117988,22,4.0,1,4.0,1,4.0,1
1789,min_diffuse,20,20,1,3,0.05,0.95,0.9435299532920796,12,4.0,1,4.0,1,4.0,1
1790,min_diffuse,20,20,1,3,0.05,0.95,0.92963279865292,20,4.0,0,4.0,0,3.0,1
1791,min_diffuse,20,20,1,3,0.05,0.95,0.8695278320839191,18,4.0,1,4.0,1,4.0,1
1792,min_diffuse,20,20,1,3,0.05,0.95,0.84616187125832,9,4.0,0,4.0,0,3.0,1
1793,min_diffuse,20,20,1,3,0.05,0.95,0.9424265874017228,19,5.0,1,6.0,0,5.0,1
1794,min_diffuse,20,20,1,3,0.05,0.95,0.8658432418273636,12,3.0,1,3.0,1,3.0,1
1795,min_diffuse,20,20,1,3,0.05,0.95,0.9398928734048094,5,3.0,1,3.0,1,3.0,1
1796,min_diffuse,20,20,1,3,0.05,0.95,0.9473645112218854,13,4.0,0,4.0,0,3.0,1
1797,min_diffuse,20,20,1,3,0.05,0.95,0.9476958331403466,8,3.0,1,3.0,1,3.0,1
1798,min_diffuse,20,20,1,3,0.05,0.95,0.9151442653644484,43,7.0,1,7.0,1,7.0,1
1799,min_diffuse,20,20,1,3,0.05,0.95,0.9093785591741156,17,5.0,1,5.0,1,5.0,1
1800,min_diffuse,20,20,1,3,0.05,0.95,0.9284508314191676,11,4.0,1,4.0,1,4.0,1
1801,min_diffuse,20,20,1,3,0.05,0.95,0.783834707305354,5,3.0,1,3.0,1,3.0,1
1802,min_diffuse,20,20,1,3,0.05,0.95,0.8587164261655174,11,4.0,1,4.0,1,4.0,1
1803,min_diffuse,20,20,1,3,0.05,0.95,0.9006697577990321,13,3.0,1,3.0,1,3.0,1
1804,min_diffuse,20,20,1,3,0.05,0.95,0.9137691712483884,20,5.0,1,5.0,1,5.0,1
1805,min_diffuse,20,20,1,3,0.05,0.95,0.9035875638906442,12,4.0,1,4.0,1,4.0,1
1806,min_diffuse,20,20,1,3,0.05,0.95,0.9321620224076662,50,7.0,1,7.0,1,7.0,1
1807,min_diffuse,20,20,1,3,0.05,0.95,0.9395752958573412,13,4.0,1,4.0,1,4.0,1
1808,min_diffuse,20,20,1,3,0.05,0.95,0.8902717342765247,15,4.0,1,4.0,1,4.0,1
1809,min_diffuse,20,20,1,3,0.05,0.95,0.9472432893068108,44,6.0,0,5.0,1,5.0,1
1810,min_diffuse,20,20,1,3,0.05,0.95,0.9412223379939798,12,4.0,1,5.0,0,4.0,1
1811,min_diffuse,20,20,1,3,0.05,0.95,0.8857129984142939,25,5.0,1,5.0,1,5.0,1
1812,min_diffuse,20,20,1,3,0.05,0.95,0.9288510421046192,8,3.0,1,3.0,1,3.0,1
1813,min_diffuse,20,20,1,3,0.05,0.95,0.9452443027288048,18,5.0,1,5.0,1,5.0,1
1814,min_diffuse,20,20,1,3,0.05,0.95,0.94192828016653,11,3.0,1,3.0,1,4.0,0
1815,min_diffuse,20,20,1,3,0.05,0.95,0.9132741329841334,20,5.0,0,4.0,1,4.0,1
1816,min_diffuse,20,20,1,3,0.05,0.95,0.7997839997101851,10,4.0,1,4.0,1,4.0,1
1817,min_diffuse,20,20,1,3,0.05,0.95,0.9390651883030676,21,6.0,1,6.0,1,7.0,0
1818,min_diffuse,20,20,1,3,0.05,0.95,0.9182738322064188,9,4.0,0,3.0,1,4.0,0
1819,min_diffuse,20,20,1,3,0.05,0.95,0.9392135813705488,27,7.0,1,7.0,1,7.0,1
1820,min_diffuse,20,20,1,3,0.05,0.95,0.941799599770509,14,4.0,1,4.0,1,4.0,1
1821,min_diffuse,20,20,1,3,0.05,0.95,0.8451046222607067,9,3.0,1,3.0,1,3.0,1
1822,min_diffuse,20,20,1,3,0.05,0.95,0.8841424119587391,9,4.0,1,4.0,1,4.0,1
1823,min_diffuse,20,20,1,3,0.05,0.95,0.9453404228979476,12,4.0,0,4.0,0,3.0,1
1824,min_diffuse,20,20,1,3,0.05,0.95,0.9144276154279116,6,3.0,1,3.0,1,3.0,1
1825,min_diffuse,20,20,1,3,0.05,0.95,0.8989506090612491,14,4.0,1,4.0,1,4.0,1
1826,min_diffuse,20,20,1,3,0.05,0.95,0.8923099580515067,26,4.0,1,4.0,1,4.0,1
1827,min_diffuse,20,20,1,3,0.05,0.95,0.8855477666955974,8,3.0,1,3.0,1,4.0,0
1828,min_diffuse,20,20,1,3,0.05,0.95,0.9390098100825748,11,4.0,1,4.0,1,5.0,0
1829,min_diffuse,20,20,1,3,0.05,0.95,0.7484910803607251,6,3.0,1,3.0,1,3.0,1
1830,min_diffuse,20,20,1,3,0.05,0.95,0.905918820998003,19,5.0,0,4.0,1,4.0,1
1831,min_diffuse,20,20,1,3,0.05,0.95,0.7711372334577217,10,4.0,1,4.0,1,4.0,1
1832,min_diffuse,20,20,1,3,0.05,0.95,0.920421752094689,15,4.0,1,4.0,1,4.0,1
1833,min_diffuse,20,20,1,3,0.05,0.95,0.9315006268907534,22,4.0,1,4.0,1,4.0,1
1834,min_diffuse,20,20,1,3,0.05,0.95,0.8440195458121611,10,3.0,1,3.0,1,3.0,1
1835,min_diffuse,20,20,1,3,0.05,0.95,0.8893218603470253,11,3.0,1,3.0,1,4.0,0
1836,min_diffuse,20,20,1,3,0.05,0.95,0.942871323423062,21,6.0,1,6.0,1,6.0,1
1837,min_diffuse,20,20,1,3,0.05,0.95,0.9141540749068884,21,6.0,0,5.0,1,5.0,1
1838,min_diffuse,20,20,1,3,0.05,0.95,0.7870689259494347,10,3.0,1,3.0,1,3.0,1
1839,min_diffuse,20,20,1,3,0.05,0.95,0.9257585758240514,9,4.0,1,5.0,0,4.0,1
1840,min_diffuse,20,20,1,3,0.05,0.95,0.8741708076465021,6,3.0,1,3.0,1,3.0,1
1841,min_diffuse,20,20,1,3,0.05,0.95,0.8098845896116619,7,3.0,1,3.0,1,3.0,1
1842,min_diffuse,20,20,1,3,0.05,0.95,0.878265247963509,7,3.0,1,3.0,1,4.0,0
1843,min_diffuse,20,20,1,3,0.05,0.95,0.8200354502460024,12,3.0,1,3.0,1,3.0,1
1844,min_diffuse,20,20,1,3,0.05,0.95,0.8975978771981871,46,7.0,0,7.0,0,6.0,1
1845,min_diffuse,20,20,1,3,0.05,0.95,0.9483744600047344,92,9.0,1,9.0,1,9.0,1
1846,min_diffuse,20,20,1,3,0.05,0.95,0.9289706668986804,17,3.0,1,3.0,1,3.0,1
1847,min_diffuse,20,20,1,3,0.05,0.95,0.8382487969364824,13,4.0,1,4.0,1,4.0,1
1848,min_diffuse,20,20,1,3,0.05,0.95,0.9433147472677624,13,4.0,1,4.0,1,4.0,1
1849,min_diffuse,20,20,1,3,0.05,0.95,0.907784935169962,34,5.0,1,5.0,1,5.0,1
1850,min_diffuse,20,20,1,3,0.05,0.95,0.8410597238854737,9,4.0,0,3.0,1,3.0,1
1851,min_diffuse,20,20,1,3,0.05,0.95,0.93143969445696,11,3.0,1,3.0,1,3.0,1
1852,min_diffuse,20,20,1,3,0.05,0.95,0.9002372397445747,14,5.0,0,4.0,1,5.0,0
1853,min_diffuse,20,20,1,3,0.05,0.95,0.9300680733845738,12,3.0,1,3.0,1,3.0,1
1854,min_diffuse,20,20,1,3,0.05,0.95,0.9192722052115124,34,5.0,1,5.0,1,5.0,1
1855,min_diffuse,20,20,1,3,0.05,0.95,0.9058336826181438,12,3.0,1,3.0,1,3.0,1
1856,min_diffuse,20,20,1,3,0.05,0.95,0.7439200842426396,6,3.0,1,3.0,1,4.0,0
1857,min_diffuse,20,20,1,3,0.05,0.95,0.9436094322143534,34,5.0,1,5.0,1,5.0,1
1858,min_diffuse,20,20,1,3,0.05,0.95,0.9484418947055816,24,5.0,1,5.0,1,5.0,1
1859,min_diffuse,20,20,1,3,0.05,0.95,0.94490923814751,17,4.0,1,4.0,1,4.0,1
1860,min_diffuse,20,20,1,3,0.05,0.95,0.8525230970725113,11,4.0,1,4.0,1,4.0,1
1861,min_diffuse,20,20,1,3,0.05,0.95,0.9392929381660928,11,4.0,1,4.0,1,4.0,1
1862,min_diffuse,20,20,1,3,0.05,0.95,0.9083164004518716,19,6.0,0,5.0,1,6.0,0
1863,min_diffuse,20,20,1,3,0.05,0.95,0.9255247429033572,16,3.0,1,3.0,1,3.0,1
1864,min_diffuse,20,20,1,3,0.05,0.95,0.913745349470036,33,5.0,1,5.0,1,5.0,1
1865,min_diffuse,20,20,1,3,0.05,0.95,0.9399372343731353,31,6.0,0,6.0,0,5.0,1
1866,min_diffuse,20,20,1,3,0.05,0.95,0.9215302621827908,11,4.0,1,5.0,0,4.0,1
1867,min_diffuse,20,20,1,3,0.05,0.95,0.8712904350427071,15,4.0,1,4.0,1,4.0,1
1868,min_diffuse,20,20,1,3,0.05,0.95,0.945629296301252,24,4.0,1,4.0,1,4.0,1
1869,min_diffuse,20,20,1,3,0.05,0.95,0.9422361710161264,43,8.0,0,8.0,0,7.0,1
1870,min_diffuse,20,20,1,3,0.05,0.95,0.9312411769629808,24,5.0,0,5.0,0,4.0,1
1871,min_diffuse,20,20,1,3,0.05,0.95,0.8615990627023355,9,4.0,1,4.0,1,4.0,1
1872,min_diffuse,20,20,1,3,0.05,0.95,0.904102881173049,9,3.0,1,4.0,0,4.0,0
1873,min_diffuse,20,20,1,3,0.05,0.95,0.949851452444928,14,3.0,1,3.0,1,3.0,1
1874,min_diffuse,20,20,1,3,0.05,0.95,0.8550210709166367,9,3.0,1,3.0,1,4.0,0
1875,min_diffuse,20,20,1,3,0.05,0.95,0.8995852558185623,9,3.0,1,3.0,1,3.0,1
1876,min_diffuse,20,20,1,3,0.05,0.95,0.931052915572709,20,4.0,1,4.0,1,4.0,1
1877,min_diffuse,20,20,1,3,0.05,0.95,0.9482390548012986,24,5.0,1,5.0,1,5.0,1
1878,min_diffuse,20,20,1,3,0.05,0.95,0.892979933084704,11,3.0,1,3.0,1,3.0,1
1879,min_diffuse,20,20,1,3,0.05,0.95,0.9333230782606116,29,8.0,1,9.0,0,9.0,0
1880,min_diffuse,20,20,1,3,0.05,0.95,0.9144818268489268,9,4.0,1,5.0,0,5.0,0
1881,min_diffuse,20,20,1,3,0.05,0.95,0.9265808114074892,13,3.0,1,3.0,1,3.0,1
1882,min_diffuse,20,20,1,3,0.05,0.95,0.9217367063598254,10,4.0,1,5.0,0,4.0,1
1883,min_diffuse,20,20,1,3,0.05,0.95,0.8581163188343196,13,4.0,1,4.0,1,4.0,1
1884,min_diffuse,20,20,1,3,0.05,0.95,0.9172341900120948,34,8.0,1,8.0,1,8.0,1
1885,min_diffuse,20,20,1,3,0.05,0.95,0.917280404493972,8,4.0,1,4.0,1,4.0,1
1886,min_diffuse,20,20,1,3,0.05,0.95,0.8619721183382344,12,4.0,1,4.0,1,4.0,1
1887,min_diffuse,20,20,1,3,0.05,0.95,0.932439380968811,14,4.0,1,4.0,1,4.0,1
1888,min_diffuse,20,20,1,3,0.05,0.95,0.916855619460835,53,6.0,1,6.0,1,6.0,1
1889,min_diffuse,20,20,1,3,0.05,0.95,0.8639471009444292,10,4.0,0,4.0,0,3.0,1
1890,min_diffuse,20,20,1,3,0.05,0.95,0.9261073603146424,25,6.0,0,6.0,0,5.0,1
1891,min_diffuse,20,20,1,3,0.05,0.95,0.8314249012313006,8,3.0,1,3.0,1,3.0,1
1892,min_diffuse,20,20,1,3,0.05,0.95,0.933380430534994,11,3.0,1,3.0,1,3.0,1
1893,min_diffuse,20,20,1,3,0.05,0.95,0.934923619430058,19,5.0,0,4.0,1,5.0,0
1894,min_diffuse,20,20,1,3,0.05,0.95,0.9146418358253928,11,4.0,1,4.0,1,4.0,1
1895,min_diffuse,20,20,1,3,0.05,0.95,0.914152935143942,50,9.0,0,8.0,1,9.0,0
1896,min_diffuse,20,20,1,3,0.05,0.95,0.9251749929412912,23,5.0,1,5.0,1,5.0,1
1897,min_diffuse,20,20,1,3,0.05,0.95,0.903554949246002,13,4.0,1,4.0,1,4.0,1
1898,min_diffuse,20,20,1,3,0.05,0.95,0.9268160380511652,13,5.0,1,5.0,1,5.0,1
1899,min_diffuse,20,20,1,3,0.05,0.95,0.9212949616920776,26,4.0,1,4.0,1,4.0,1
1900,min_diffuse,20,20,1,3,0.05,0.95,0.8634062227991425,5,3.0,1,3.0,1,3.0,1
1901,min_diffuse,20,20,1,3,0.05,0.95,0.9144396623877402,5,2.0,1,2.0,1,2.0,1
1902,min_diffuse,20,20,1,3,0.05,0.95,0.8822042517373502,14,3.0,1,3.0,1,3.0,1
1903,min_diffuse,20,20,1,3,0.05,0.95,0.9309670645731744,22,5.0,1,5.0,1,5.0,1
1904,min_diffuse,20,20,1,3,0.05,0.95,0.8145430695011449,7,3.0,1,3.0,1,3.0,1
1905,min_diffuse,20,20,1,3,0.05,0.95,0.8751102822033703,19,4.0,0,4.0,0,3.0,1
1906,min_diffuse,20,20,1,3,0.05,0.95,0.9320371029983452,18,5.0,1,5.0,1,5.0,1
1907,min_diffuse,20,20,1,3,0.05,0.95,0.9401036923303508,8,4.0,1,4.0,1,4.0,1
1908,min_diffuse,20,20,1,3,0.05,0.95,0.79573397508297,4,2.0,1,2.0,1,2.0,1
1909,min_diffuse,20,20,1,3,0.05,0.95,0.9402837136421264,5,3.0,1,3.0,1,3.0,1
1910,min_diffuse,20,20,1,3,0.05,0.95,0.873070177661844,13,5.0,1,5.0,1,5.0,1
1911,min_diffuse,20,20,1,3,0.05,0.95,0.9304960833077548,57,6.0,1,7.0,0,6.0,1
1912,min_diffuse,20,20,1,3,0.05,0.95,0.9357110388599056,18,5.0,1,5.0,1,5.0,1
1913,min_diffuse,20,20,1,3,0.05,0.95,0.9383067204211902,23,5.0,1,5.0,1,5.0,1
1914,min_diffuse,20,20,1,3,0.05,0.95,0.8521847942258797,11,4.0,1,4.0,1,4.0,1
1915,min_diffuse,20,20,1,3,0.05,0.95,0.8707007433145194,24,6.0,1,6.0,1,7.0,0
1916,min_diffuse,20,20,1,3,0.05,0.95,0.8999343040705199,10,5.0,1,5.0,1,5.0,1
1917,min_diffuse,20,20,1,3,0.05,0.95,0.904986721393554,49,6.0,1,6.0,1,6.0,1
1918,min_diffuse,20,20,1,3,0.05,0.95,0.9418367352202895,15,7.0,1,7.0,1,7.0,1
1919,min_diffuse,20,20,1,3,0.05,0.95,0.8780915197533358,8,4.0,1,4.0,1,4.0,1
1920,min_diffuse,20,20,1,3,0.05,0.95,0.9394279239757434,33,5.0,1,5.0,1,5.0,1
1921,min_diffuse,20,20,1,3,0.05,0.95,0.9377810820058506,12,5.0,1,5.0,1,6.0,0
1922,min_diffuse,20,20,1,3,0.05,0.95,0.8244351746212397,7,4.0,0,4.0,0,3.0,1
1923,min_diffuse,20,20,1,3,0.05,0.95,0.9483678301570728,5,3.0,1,4.0,0,4.0,0
1924,min_diffuse,20,20,1,3,0.05,0.95,0.8637018421688026,5,3.0,1,3.0,1,3.0,1
1925,min_diffuse,20,20,1,3,0.05,0.95,0.9382485175750276,28,7.0,0,6.0,1,6.0,1
1926,min_diffuse,20,20,1,3,0.05,0.95,0.9344128294824569,12,4.0,0,4.0,0,3.0,1
1927,min_diffuse,20,20,1,3,0.05,0.95,0.9379160761950014,11,4.0,1,4.0,1,4.0,1
1928,min_diffuse,20,20,1,3,0.05,0.95,0.935434129334268,42,6.0,1,6.0,1,6.0,1
1929,min_diffuse,20,20,1,3,0.05,0.95,0.8813573719514377,10,4.0,1,4.0,1,4.0,1
1930,min_diffuse,20,20,1,3,0.05,0.95,0.9263650335927964,10,4.0,1,4.0,1,4.0,1
1931,min_diffuse,20,20,1,3,0.05,0.95,0.780451287504663,15,4.0,1,5.0,0,5.0,0
1932,min_diffuse,20,20,1,3,0.05,0.95,0.8851505472169517,9,4.0,1,4.0,1,4.0,1
1933,min_diffuse,20,20,1,3,0.05,0.95,0.9468362304160346,39,6.0,0,6.0,0,5.0,1
1934,min_diffuse,20,20,1,3,0.05,0.95,0.8786176429265429,18,4.0,1,4.0,1,4.0,1
1935,min_diffuse,20,20,1,3,0.05,0.95,0.9110860119115632,15,5.0,1,5.0,1,5.0,1
1936,min_diffuse,20,20,1,3,0.05,0.95,0.9327386851880168,13,5.0,1,5.0,1,5.0,1
1937,min_diffuse,20,20,1,3,0.05,0.95,0.9355943862688936,30,7.0,1,7.0,1,7.0,1
1938,min_diffuse,20,20,1,3,0.05,0.95,0.9410023918969112,16,4.0,1,4.0,1,5.0,0
1939,min_diffuse,20,20,1,3,0.05,0.95,0.9343331857104936,9,3.0,1,3.0,1,3.0,1
1940,min_diffuse,20,20,1,3,0.05,0.95,0.8894350114505488,6,3.0,1,3.0,1,4.0,0
1941,min_diffuse,20,20,1,3,0.05,0.95,0.918916441363784,17,4.0,1,4.0,1,4.0,1
1942,min_diffuse,20,20,1,3,0.05,0.95,0.8707737679073537,11,4.0,1,4.0,1,4.0,1
1943,min_diffuse,20,20,1,3,0.05,0.95,0.9477309477221744,14,5.0,0,4.0,1,5.0,0
1944,min_diffuse,20,20,1,3,0.05,0.95,0.93835375651236,12,4.0,1,4.0,1,4.0,1
1945,min_diffuse,20,20,1,3,0.05,0.95,0.8503604713194153,9,3.0,1,3.0,1,4.0,0
1946,min_diffuse,20,20,1,3,0.05,0.95,0.8631801529760995,3,2.0,1,2.0,1,2.0,1
1947,min_diffuse,20,20,1,3,0.05,0.95,0.9492258920150052,88,8.0,1,8.0,1,8.0,1
1948,min_diffuse,20,20,1,3,0.05,0.95,0.9005503204931098,9,4.0,1,4.0,1,4.0,1
1949,min_diffuse,20,20,1,3,0.05,0.95,0.9008517376432186,17,3.0,1,3.0,1,3.0,1
1950,min_diffuse,20,20,1,3,0.05,0.95,0.8931902388800811,9,4.0,1,4.0,1,4.0,1
1951,min_diffuse,20,20,1,3,0.05,0.95,0.92497704102181,17,4.0,0,4.0,0,3.0,1
1952,min_diffuse,20,20,1,3,0.05,0.95,0.893056379146691,15,5.0,1,5.0,1,5.0,1
1953,min_diffuse,20,20,1,3,0.05,0.95,0.9369699765757846,46,6.0,0,6.0,0,5.0,1
1954,min_diffuse,20,20,1,3,0.05,0.95,0.9099607281124852,8,3.0,1,3.0,1,3.0,1
1955,min_diffuse,20,20,1,3,0.05,0.95,0.9435422442137206,14,5.0,0,5.0,0,4.0,1
1956,min_diffuse,20,20,1,3,0.05,0.95,0.9482818947279,18,5.0,1,5.0,1,5.0,1
1957,min_diffuse,20,20,1,3,0.05,0.95,0.8920208572274244,11,4.0,1,4.0,1,4.0,1
1958,min_diffuse,20,20,1,3,0.05,0.95,0.9295347127363304,37,6.0,0,5.0,1,5.0,1
1959,min_diffuse,20,20,1,3,0.05,0.95,0.9128895866251424,21,5.0,0,5.0,0,4.0,1
1960,min_diffuse,20,20,1,3,0.05,0.95,0.8908799085973894,15,5.0,1,5.0,1,5.0,1
1961,min_diffuse,20,20,1,3,0.05,0.95,0.9413435741822204,14,6.0,1,6.0,1,6.0,1
1962,min_diffuse,20,20,1,3,0.05,0.95,0.9309082985062264,16,4.0,1,4.0,1,4.0,1
1963,min_diffuse,20,20,1,3,0.05,0.95,0.9145118309481156,9,4.0,0,4.0,0,3.0,1
1964,min_diffuse,20,20,1,3,0.05,0.95,0.7026328970154371,4,3.0,1,3.0,1,3.0,1
1965,min_diffuse,20,20,1,3,0.05,0.95,0.930327029083995,18,4.0,1,4.0,1,4.0,1
1966,min_diffuse,20,20,1,3,0.05,0.95,0.9370810607598626,15,3.0,1,3.0,1,3.0,1
1967,min_diffuse,20,20,1,3,0.05,0.95,0.940263039144836,15,4.0,1,4.0,1,4.0,1
1968,min_diffuse,20,20,1,3,0.05,0.95,0.9476261060144016,76,8.0,1,8.0,1,8.0,1
1969,min_diffuse,20,20,1,3,0.05,0.95,0.9188697957404128,19,5.0,1,5.0,1,5.0,1
1970,min_diffuse,20,20,1,3,0.05,0.95,0.9317198194718886,8,3.0,1,3.0,1,3.0,1
1971,min_diffuse,20,20,1,3,0.05,0.95,0.9077258114582086,12,4.0,0,4.0,0,3.0,1
1972,min_diffuse,20,20,1,3,0.05,0.95,0.9012609809227212,28,5.0,0,4.0,1,4.0,1
1973,min_diffuse,20,20,1,3,0.05,0.95,0.8505180685208259,18,4.0,1,4.0,1,4.0,1
1974,min_diffuse,20,20,1,3,0.05,0.95,0.9498571734196908,19,6.0,1,6.0,1,6.0,1
1975,min_diffuse,20,20,1,3,0.05,0.95,0.9081211197312512,7,3.0,1,3.0,1,3.0,1
1976,min_diffuse,20,20,1,3,0.05,0.95,0.9347481813288284,26,5.0,1,5.0,1,5.0,1
1977,min_diffuse,20,20,1,3,0.05,0.95,0.9406932706000374,27,7.0,1,7.0,1,7.0,1
1978,min_diffuse,20,20,1,3,0.05,0.95,0.9223524922578434,9,4.0,1,4.0,1,4.0,1
1979,min_diffuse,20,20,1,3,0.05,0.95,0.9261477574343148,9,4.0,0,4.0,0,3.0,1
1980,min_diffuse,20,20,1,3,0.05,0.95,0.9497258848673414,7,4.0,1,4.0,1,4.0,1
1981,min_diffuse,20,20,1,3,0.05,0.95,0.92458321095315,24,6.0,0,5.0,1,5.0,1
1982,min_diffuse,20,20,1,3,0.05,0.95,0.852031607884582,10,3.0,1,4.0,0,4.0,0
1983,min_diffuse,20,20,1,3,0.05,0.95,0.9479434703965802,9,4.0,0,3.0,1,3.0,1
1984,min_diffuse,20,20,1,3,0.05,0.95,0.9472819367067076,40,7.0,1,7.0,1,7.0,1
1985,min_diffuse,20,20,1,3,0.05,0.95,0.9237954066276184,14,4.0,0,4.0,0,3.0,1
1986,min_diffuse,20,20,1,3,0.05,0.95,0.9378653697982268,31,4.0,1,4.0,1,4.0,1
1987,min_diffuse,20,20,1,3,0.05,0.95,0.9207170212316552,6,3.0,1,3.0,1,3.0,1
1988,min_diffuse,20,20,1,3,0.05,0.95,0.9078655031295192,15,3.0,1,3.0,1,3.0,1
1989,min_diffuse,20,20,1,3,0.05,0.95,0.9149821494149636,33,6.0,1,6.0,1,6.0,1
1990,min_diffuse,20,20,1,3,0.05,0.95,0.9022798394746466,14,4.0,1,4.0,1,4.0,1
1991,min_diffuse,20,20,1,3,0.05,0.95,0.9016356757908888,20,4.0,1,4.0,1,4.0,1
1992,min_diffuse,20,20,1,3,0.05,0.95,0.9185231751396896,21,5.0,1,5.0,1,5.0,1
1993,min_diffuse,20,20,1,3,0.05,0.95,0.9034978988167036,9,4.0,0,4.0,0,3.0,1
1994,min_diffuse,20,20,1,3,0.05,0.95,0.9345195675023976,6,3.0,1,3.0,1,4.0,0
1995,min_diffuse,20,20,1,3,0.05,0.95,0.946060789337404,17,6.0,0,6.0,0,5.0,1
1996,min_diffuse,20,20,1,3,0.05,0.95,0.9261705407656284,17,4.0,1,4.0,1,5.0,0
1997,min_diffuse,20,20,1,3,0.05,0.95,0.8518841418978103,25,5.0,1,5.0,1,5.0,1
1998,min_diffuse,20,20,1,3,0.05,0.95,0.9444949413404162,12,4.0,1,4.0,1,5.0,0
1999,min_diffuse,20,20,1,3,0.05,0.95,0.9253410845803584,19,4.0,1,4.0,1,4.0,1
2000,min_diffuse,20,20,1,3,0.05,0.95,0.9470031382972236,11,4.0,1,4.0,1,5.0,0
2001,min_diffuse,20,20,1,3,0.05,0.95,0.9302118429898364,41,6.0,0,6.0,0,5.0,1
2002,min_diffuse,20,20,1,3,0.05,0.95,0.8905896451467582,9,3.0,1,3.0,1,3.0,1
2003,min_diffuse,20,20,1,3,0.05,0.95,0.9043922151156388,23,5.0,1,5.0,1,5.0,1
2004,min_diffuse,20,20,1,3,0.05,0.95,0.8429331677630321,11,3.0,1,3.0,1,4.0,0
2005,min_diffuse,20,20,1,3,0.05,0.95,0.9460337738250256,55,7.0,1,7.0,1,7.0,1
2006,min_diffuse,20,20,1,3,0.05,0.95,0.9356365285914604,25,3.0,1,3.0,1,3.0,1
2007,min_diffuse,20,20,1,3,0.05,0.95,0.9356963186159938,16,5.0,0,4.0,1,5.0,0
2008,min_diffuse,20,20,1,3,0.05,0.95,0.9342430689416612,16,5.0,1,5.0,1,5.0,1
2009,min_diffuse,20,20,1,3,0.05,0.95,0.9161725723258142,31,6.0,0,6.0,0,5.0,1
2010,min_diffuse,20,20,1,3,0.05,0.95,0.8685172049831204,19,4.0,1,4.0,1,4.0,1
2011,min_diffuse,20,20,1,3,0.05,0.95,0.8876699177584912,8,3.0,1,3.0,1,4.0,0
2012,min_diffuse,20,20,1,3,0.05,0.95,0.942897638073686,11,4.0,1,5.0,0,4.0,1
2013,min_diffuse,20,20,1,3,0.05,0.95,0.8156137025760738,4,2.0,1,3.0,0,3.0,0
2014,min_diffuse,20,20,1,3,0.05,0.95,0.8996845520149953,21,6.0,0,5.0,1,5.0,1
2015,min_diffuse,20,20,1,3,0.05,0.95,0.935886799144707,26,6.0,1,6.0,1,6.0,1
2016,min_diffuse,20,20,1,3,0.05,0.95,0.8770160373873495,14,3.0,1,3.0,1,3.0,1
2017,min_diffuse,20,20,1,3,0.05,0.95,0.9155362202722064,7,3.0,1,3.0,1,3.0,1
2018,min_diffuse,20,20,1,3,0.05,0.95,0.9438416381688826,11,5.0,0,5.0,0,4.0,1
2019,min_diffuse,20,20,1,3,0.05,0.95,0.9149267261318684,14,4.0,0,3.0,1,4.0,0
2020,min_diffuse,20,20,1,3,0.05,0.95,0.9296175556849836,8,3.0,1,3.0,1,3.0,1
2021,min_diffuse,20,20,1,3,0.05,0.95,0.8982632115197146,11,4.0,1,4.0,1,4.0,1
2022,min_diffuse,20,20,1,3,0.05,0.95,0.9007199217446517,22,5.0,1,5.0,1,5.0,1
2023,min_diffuse,20,20,1,3,0.05,0.95,0.9424413624514024,97,9.0,0,9.0,0,8.0,1
2024,min_diffuse,20,20,1,3,0.05,0.95,0.8911432615156393,10,3.0,1,3.0,1,3.0,1
2025,min_diffuse,20,20,1,3,0.05,0.95,0.8795690623049931,9,3.0,1,3.0,1,3.0,1
2026,min_diffuse,20,20,1,3,0.05,0.95,0.8638513702662337,10,4.0,1,4.0,1,4.0,1
2027,min_diffuse,20,20,1,3,0.05,0.95,0.9131452213971184,9,3.0,1,3.0,1,3.0,1
2028,min_diffuse,20,20,1,3,0.05,0.95,0.9201401247221466,38,8.0,0,8.0,0,7.0,1
2029,min_diffuse,20,20,1,3,0.05,0.95,0.9293455942711304,19,5.0,1,5.0,1,5.0,1
2030,min_diffuse,20,20,1,3,0.05,0.95,0.9422868903775564,81,7.0,1,7.0,1,7.0,1
2031,min_diffuse,20,20,1,3,0.05,0.95,0.9298971807315904,13,4.0,0,3.0,1,4.0,0
2032,min_diffuse,20,20,1,3,0.05,0.95,0.9123336106554631,11,4.0,1,4.0,1,4.0,1
2033,min_diffuse,20,20,1,3,0.05,0.95,0.8359661548927941,9,3.0,1,3.0,1,3.0,1
2034,min_diffuse,20,20,1,3,0.05,0.95,0.9361146911318948,17,4.0,1,4.0,1,4.0,1
2035,min_diffuse,20,20,1,3,0.05,0.95,0.871797403583948,14,4.0,1,4.0,1,5.0,0
2036,min_diffuse,20,20,1,3,0.05,0.95,0.9314069249981416,60,7.0,1,7.0,1,7.0,1
2037,min_diffuse,20,20,1,3,0.05,0.95,0.9244483523899838,22,5.0,1,5.0,1,5.0,1
2038,min_diffuse,20,20,1,3,0.05,0.95,0.9232202689813214,16,4.0,1,4.0,1,4.0,1
2039,min_diffuse,20,20,1,3,0.05,0.95,0.8382703874359753,5,3.0,1,3.0,1,3.0,1
2040,min_diffuse,20,20,1,3,0.05,0.95,0.912262339411024,16,4.0,1,4.0,1,4.0,1
2041,min_diffuse,20,20,1,3,0.05,0.95,0.9435740400273158,55,7.0,1,7.0,1,7.0,1
2042,min_diffuse,20,20,1,3,0.05,0.95,0.7880575436252103,11,3.0,1,3.0,1,3.0,1
2043,min_diffuse,20,20,1,3,0.05,0.95,0.8828046895503325,10,4.0,0,4.0,0,3.0,1
2044,min_diffuse,20,20,1,3,0.05,0.95,0.8479375183928338,8,4.0,0,4.0,0,3.0,1
2045,min_diffuse,20,20,1,3,0.05,0.95,0.945780922113144,20,5.0,1,5.0,1,5.0,1
2046,min_diffuse,20,20,1,3,0.05,0.95,0.8597477143426491,8,3.0,1,3.0,1,3.0,1
2047,min_diffuse,20,20,1,3,0.05,0.95,0.9121040934076076,15,4.0,1,4.0,1,4.0,1
2048,min_diffuse,20,20,1,3,0.05,0.95,0.8877071586919839,8,4.0,1,4.0,1,4.0,1
2049,min_diffuse,20,20,1,3,0.05,0.95,0.9487897027087292,17,5.0,1,5.0,1,5.0,1
2050,min_diffuse,20,20,1,3,0.05,0.95,0.9445708739513836,10,4.0,1,4.0,1,4.0,1
2051,min_diffuse,20,20,1,3,0.05,0.95,0.8743445198743353,15,4.0,1,4.0,1,4.0,1
2052,min_diffuse,20,20,1,3,0.05,0.95,0.9425029288495964,46,5.0,0,5.0,0,4.0,1
2053,min_diffuse,20,20,1,3,0.05,0.95,0.9430082937283418,16,5.0,1,5.0,1,5.0,1
2054,min_diffuse,20,20,1,3,0.05,0.95,0.946182171202768,48,7.0,1,7.0,1,7.0,1
2055,min_diffuse,20,20,1,3,0.05,0.95,0.8732657740311723,7,3.0,1,3.0,1,4.0,0
2056,min_diffuse,20,20,1,3,0.05,0.95,0.9218467818238716,14,4.0,1,4.0,1,4.0,1
2057,min_diffuse,20,20,1,3,0.05,0.95,0.9118505407560404,19,5.0,0,4.0,1,4.0,1
2058,min_diffuse,20,20,1,3,0.05,0.95,0.8706247738858814,7,3.0,1,3.0,1,3.0,1
2059,min_diffuse,20,20,1,3,0.05,0.95,0.9139272233104238,10,4.0,1,4.0,1,4.0,1
2060,min_diffuse,20,20,1,3,0.05,0.95,0.9463673925291824,22,5.0,0,5.0,0,4.0,1
2061,min_diffuse,20,20,1,3,0.05,0.95,0.9346243803046924,28,4.0,1,4.0,1,4.0,1
2062,min_diffuse,20,20,1,3,0.05,0.95,0.8371139953627659,8,3.0,1,3.0,1,3.0,1
2063,min_diffuse,20,20,1,3,0.05,0.95,0.9125472659883328,17,5.0,0,5.0,0,4.0,1
2064,min_diffuse,20,20,1,3,0.05,0.95,0.9072195060175692,23,6.0,1,6.0,1,6.0,1
2065,min_diffuse,20,20,1,3,0.05,0.95,0.8461274843020917,9,3.0,1,3.0,1,3.0,1
2066,min_diffuse,20,20,1,3,0.05,0.95,0.9368491071627284,9,4.0,1,4.0,1,5.0,0
2067,min_diffuse,20,20,1,3,0.05,0.95,0.925072291783606,24,5.0,0,5.0,0,4.0,1
2068,min_diffuse,20,20,1,3,0.05,0.95,0.9415488316086894,42,6.0,1,6.0,1,6.0,1
2069,min_diffuse,20,20,1,3,0.05,0.95,0.9282284729338196,14,5.0,1,5.0,1,5.0,1
2070,min_diffuse,20,20,1,3,0.05,0.95,0.9186575792630808,18,4.0,1,4.0,1,4.0,1
2071,min_diffuse,20,20,1,3,0.05,0.95,0.9170190061949212,15,4.0,1,4.0,1,4.0,1
2072,min_diffuse,20,20,1,3,0.05,0.95,0.9320571013517854,10,3.0,1,3.0,1,3.0,1
2073,min_diffuse,20,20,1,3,0.05,0.95,0.9109394991087868,20,6.0,1,6.0,1,6.0,1
2074,min_diffuse,20,20,1,3,0.05,0.95,0.8909930378145087,9,3.0,1,3.0,1,4.0,0
2075,min_diffuse,20,20,1,3,0.05,0.95,0.9316948376927668,7,3.0,1,3.0,1,3.0,1
2076,min_diffuse,20,20,1,3,0.05,0.95,0.8871180220160808,10,3.0,1,3.0,1,3.0,1
2077,min_diffuse,20,20,1,3,0.05,0.95,0.932430772053727,6,3.0,0,2.0,1,3.0,0
2078,min_diffuse,20,20,1,3,0.05,0.95,0.9486482519600926,9,4.0,1,4.0,1,4.0,1
2079,min_diffuse,20,20,1,3,0.05,0.95,0.9350873575765296,13,4.0,1,4.0,1,4.0,1
2080,min_diffuse,20,20,1,3,0.05,0.95,0.9314732327077364,7,3.0,1,3.0,1,4.0,0
2081,min_diffuse,20,20,1,3,0.05,0.95,0.9299921463262564,25,5.0,1,5.0,1,5.0,1
2082,min_diffuse,20,20,1,3,0.05,0.95,0.9018739956387128,6,3.0,1,3.0,1,3.0,1
2083,min_diffuse,20,20,1,3,0.05,0.95,0.9216382971729572,16,4.0,0,4.0,0,3.0,1
2084,min_diffuse,20,20,1,3,0.05,0.95,0.896958384035754,25,5.0,1,5.0,1,6.0,0
2085,min_diffuse,20,20,1,3,0.05,0.95,0.9353237484614502,19,5.0,1,5.0,1,5.0,1
2086,min_diffuse,20,20,1,3,0.05,0.95,0.907198889591504,9,4.0,1,4.0,1,4.0,1
2087,min_diffuse,20,20,1,3,0.05,0.95,0.9445243413930354,12,4.0,1,4.0,1,4.0,1
2088,min_diffuse,20,20,1,3,0.05,0.95,0.9451333336791964,64,7.0,0,7.0,0,6.0,1
2089,min_diffuse,20,20,1,3,0.05,0.95,0.8910348307897367,11,4.0,1,4.0,1,4.0,1
2090,min_diffuse,20,20,1,3,0.05,0.95,0.9093867665450936,4,3.0,1,3.0,1,3.0,1
2091,min_diffuse,20,20,1,3,0.05,0.95,0.9157398028082022,23,5.0,0,4.0,1,4.0,1
2092,min_diffuse,20,20,1,3,0.05,0.95,0.7444598236948325,10,3.0,1,3.0,1,3.0,1
2093,min_diffuse,20,20,1,3,0.05,0.95,0.8927861991771128,7,3.0,1,3.0,1,3.0,1
2094,min_diffuse,20,20,1,3,0.05,0.95,0.9249362860177864,11,4.0,1,4.0,1,5.0,0
2095,min_diffuse,20,20,1,3,0.05,0.95,0.9317014864774478,8,4.0,1,4.0,1,4.0,1
2096,min_diffuse,20,20,1,3,0.05,0.95,0.900167750066088,10,3.0,1,3.0,1,3.0,1
2097,min_diffuse,20,20,1,3,0.05,0.95,0.945506872089311,29,5.0,1,5.0,1,5.0,1
2098,min_diffuse,20,20,1,3,0.05,0.95,0.9262503461701648,31,9.0,0,8.0,1,8.0,1
2099,min_diffuse,20,20,1,3,0.05,0.95,0.9244882853147076,7,3.0,1,3.0,1,3.0,1
2100,min_diffuse,20,20,1,3,0.05,0.95,0.7166102588813276,5,3.0,1,3.0,1,3.0,1
2101,min_diffuse,20,20,1,3,0.05,0.95,0.8644721255508502,20,4.0,1,4.0,1,4.0,1
2102,min_diffuse,20,20,1,3,0.05,0.95,0.928970621499296,93,10.0,1,10.0,1,10.0,1
2103,min_diffuse,20,20,1,3,0.05,0.95,0.8924938831196227,10,3.0,1,3.0,1,4.0,0
2104,min_diffuse,20,20,1,3,0.05,0.95,0.9030054994942642,14,5.0,1,5.0,1,5.0,1
2105,min_diffuse,20,20,1,3,0.05,0.95,0.8820505623999928,9,3.0,1,3.0,1,4.0,0
2106,min_diffuse,20,20,1,3,0.05,0.95,0.9080766880829716,15,5.0,0,4.0,1,4.0,1
2107,min_diffuse,20,20,1,3,0.05,0.95,0.9192044566552194,11,4.0,0,3.0,1,4.0,0
2108,min_diffuse,20,20,1,3,0.05,0.95,0.8886276681046829,7,3.0,1,3.0,1,3.0,1
2109,min_diffuse,20,20,1,3,0.05,0.95,0.8205854753275745,4,2.0,1,2.0,1,2.0,1
2110,min_diffuse,20,20,1,3,0.05,0.95,0.911207037071569,7,3.0,1,3.0,1,3.0,1
2111,min_diffuse,20,20,1,3,0.05,0.95,0.9000017176117735,14,4.0,0,4.0,0,3.0,1
2112,min_diffuse,20,20,1,3,0.05,0.95,0.9439021750760618,29,6.0,1,6.0,1,6.0,1
2113,min_diffuse,20,20,1,3,0.05,0.95,0.9349304812229646,17,5.0,1,5.0,1,5.0,1
2114,min_diffuse,20,20,1,3,0.05,0.95,0.9339272225718608,21,5.0,1,5.0,1,5.0,1
2115,min_diffuse,20,20,1,3,0.05,0.95,0.9231712693098558,12,5.0,1,5.0,1,5.0,1
2116,min_diffuse,20,20,1,3,0.05,0.95,0.9286007076003896,21,5.0,1,5.0,1,5.0,1
2117,min_diffuse,20,20,1,3,0.05,0.95,0.934837575062086,77,9.0,1,9.0,1,9.0,1
2118,min_diffuse,20,20,1,3,0.05,0.95,0.924701024796726,7,3.0,1,3.0,1,3.0,1
2119,min_diffuse,20,20,1,3,0.05,0.95,0.9433083020558688,9,4.0,1,4.0,1,4.0,1
2120,min_diffuse,20,20,1,3,0.05,0.95,0.8683592849414743,6,3.0,1,3.0,1,3.0,1
2121,min_diffuse,20,20,1,3,0.05,0.95,0.894476466131114,11,3.0,1,3.0,1,3.0,1
2122,min_diffuse,20,20,1,3,0.05,0.95,0.941247612886498,30,5.0,1,5.0,1,5.0,1
2123,min_diffuse,20,20,1,3,0.05,0.95,0.8970505176778507,12,4.0,1,4.0,1,4.0,1
2124,min_diffuse,20,20,1,3,0.05,0.95,0.8813771265007642,15,4.0,1,4.0,1,4.0,1
2125,min_diffuse,20,20,1,3,0.05,0.95,0.9194466656016392,10,4.0,1,4.0,1,4.0,1
2126,min_diffuse,20,20,1,3,0.05,0.95,0.9375893929142238,19,5.0,1,5.0,1,5.0,1
2127,min_diffuse,20,20,1,3,0.05,0.95,0.9125154138619694,5,2.0,1,2.0,1,3.0,0
2128,min_diffuse,20,20,1,3,0.05,0.95,0.9471928454160524,39,7.0,1,7.0,1,7.0,1
2129,min_diffuse,20,20,1,3,0.05,0.95,0.9297206942341903,7,3.0,0,2.0,1,3.0,0
2130,min_diffuse,20,20,1,3,0.05,0.95,0.9330405135201508,14,3.0,1,3.0,1,3.0,1
2131,min_diffuse,20,20,1,3,0.05,0.95,0.9315430848606012,7,3.0,1,3.0,1,3.0,1
2132,min_diffuse,20,20,1,3,0.05,0.95,0.7667120797221875,4,3.0,1,3.0,1,3.0,1
2133,min_diffuse,20,20,1,3,0.05,0.95,0.90116879844559,7,3.0,1,3.0,1,4.0,0
2134,min_diffuse,20,20,1,3,0.05,0.95,0.9434585043649628,11,4.0,1,4.0,1,4.0,1
2135,min_diffuse,20,20,1,3,0.05,0.95,0.9183776186864042,21,5.0,1,5.0,1,5.0,1
2136,min_diffuse,20,20,1,3,0.05,0.95,0.9458986062960776,15,4.0,1,4.0,1,5.0,0
2137,min_diffuse,20,20,1,3,0.05,0.95,0.8456911277017616,4,2.0,1,2.0,1,2.0,1
2138,min_diffuse,20,20,1,3,0.05,0.95,0.937384311461052,51,9.0,0,8.0,1,8.0,1
2139,min_diffuse,20,20,1,3,0.05,0.95,0.9442249858284107,58,8.0,0,7.0,1,7.0,1
2140,min_diffuse,20,20,1,3,0.05,0.95,0.9421195980146354,11,4.0,1,4.0,1,5.0,0
2141,min_diffuse,20,20,1,3,0.05,0.95,0.9112034771169304,11,4.0,0,3.0,1,4.0,0
2142,min_diffuse,20,20,1,3,0.05,0.95,0.8805979743011688,3,2.0,1,3.0,0,3.0,0
2143,min_diffuse,20,20,1,3,0.05,0.95,0.8621611781256776,9,3.0,1,3.0,1,3.0,1
2144,min_diffuse,20,20,1,3,0.05,0.95,0.9409376491029848,12,4.0,1,4.0,1,4.0,1
2145,min_diffuse,20,20,1,3,0.05,0.95,0.9466383494293203,19,5.0,0,5.0,0,4.0,1
2146,min_diffuse,20,20,1,3,0.05,0.95,0.8773367304245288,21,5.0,0,5.0,0,4.0,1
2147,min_diffuse,20,20,1,3,0.05,0.95,0.923575391352054,9,4.0,1,4.0,1,4.0,1
2148,min_diffuse,20,20,1,3,0.05,0.95,0.9067908457063656,5,3.0,1,3.0,1,3.0,1
2149,min_diffuse,20,20,1,3,0.05,0.95,0.887065902534287,14,4.0,1,4.0,1,5.0,0
2150,min_diffuse,20,20,1,3,0.05,0.95,0.9171487770835977,13,4.0,1,4.0,1,4.0,1
2151,min_diffuse,20,20,1,3,0.05,0.95,0.9189212152141412,10,4.0,1,4.0,1,5.0,0
2152,min_diffuse,20,20,1,3,0.05,0.95,0.9244539140589176,10,3.0,1,3.0,1,3.0,1
2153,min_diffuse,20,20,1,3,0.05,0.95,0.9082119715143384,23,5.0,1,5.0,1,5.0,1
2154,min_diffuse,20,20,1,3,0.05,0.95,0.9141171973757984,20,6.0,1,6.0,1,7.0,0
2155,min_diffuse,20,20,1,3,0.05,0.95,0.9321470877009346,6,3.0,1,3.0,1,3.0,1
2156,min_diffuse,20,20,1,3,0.05,0.95,0.9159890450297088,45,8.0,0,8.0,0,7.0,1
2157,min_diffuse,20,20,1,3,0.05,0.95,0.9074887220986548,11,4.0,1,4.0,1,4.0,1
2158,min_diffuse,20,20,1,3,0.05,0.95,0.9389459700807846,22,5.0,0,5.0,0,4.0,1
2159,min_diffuse,20,20,1,3,0.05,0.95,0.9438602914837894,15,5.0,0,5.0,0,4.0,1
2160,min_diffuse,20,20,1,3,0.05,0.95,0.9489652017822506,10,4.0,0,3.0,1,4.0,0
2161,min_diffuse,20,20,1,3,0.05,0.95,0.9023913796507816,30,4.0,1,4.0,1,4.0,1
2162,min_diffuse,20,20,1,3,0.05,0.95,0.9380638796496358,16,4.0,1,5.0,0,4.0,1
2163,min_diffuse,20,20,1,3,0.05,0.95,0.944798198067102,41,6.0,1,6.0,1,6.0,1
2164,min_diffuse,20,20,1,3,0.05,0.95,0.8929950024913207,18,6.0,1,6.0,1,6.0,1
2165,min_diffuse,20,20,1,3,0.05,0.95,0.9424977441025372,21,5.0,1,5.0,1,6.0,0
2166,min_diffuse,20,20,1,3,0.05,0.95,0.8694644401601719,8,3.0,1,3.0,1,3.0,1
2167,min_diffuse,20,20,1,3,0.05,0.95,0.9252889757567608,12,4.0,1,4.0,1,4.0,1
2168,min_diffuse,20,20,1,3,0.05,0.95,0.9064867669291902,7,3.0,0,2.0,1,2.0,1
2169,min_diffuse,20,20,1,3,0.05,0.95,0.947811803741327,19,3.0,1,3.0,1,3.0,1
2170,min_diffuse,20,20,1,3,0.05,0.95,0.9011652825189423,23,5.0,1,5.0,1,5.0,1
2171,min_diffuse,20,20,1,3,0.05,0.95,0.9032207103623292,22,6.0,1,6.0,1,6.0,1
2172,min_diffuse,20,20,1,3,0.05,0.95,0.9489999260626172,23,5.0,1,5.0,1,5.0,1
2173,min_diffuse,20,20,1,3,0.05,0.95,0.9181069472038982,13,4.0,1,4.0,1,4.0,1
2174,min_diffuse,20,20,1,3,0.05,0.95,0.9422022714884832,20,5.0,0,5.0,0,4.0,1
2175,min_diffuse,20,20,1,3,0.05,0.95,0.9131319306679536,20,4.0,1,4.0,1,4.0,1
2176,min_diffuse,20,20,1,3,0.05,0.95,0.9391945379303672,8,3.0,1,3.0,1,3.0,1
2177,min_diffuse,20,20,1,3,0.05,0.95,0.9182138168028372,23,6.0,1,6.0,1,6.0,1
2178,min_diffuse,20,20,1,3,0.05,0.95,0.9104429565946276,20,5.0,1,5.0,1,5.0,1
2179,min_diffuse,20,20,1,3,0.05,0.95,0.9145413022982636,22,5.0,1,5.0,1,5.0,1
2180,min_diffuse,20,20,1,3,0.05,0.95,0.9144427359213232,8,3.0,1,3.0,1,4.0,0
2181,min_diffuse,20,20,1,3,0.05,0.95,0.9479030059160004,21,5.0,1,6.0,0,5.0,1
2182,min_diffuse,20,20,1,3,0.05,0.95,0.7783335987412457,6,3.0,1,3.0,1,3.0,1
2183,min_diffuse,20,20,1,3,0.05,0.95,0.8480654517671403,16,4.0,0,3.0,1,3.0,1
2184,min_diffuse,20,20,1,3,0.05,0.95,0.9117193737287874,12,4.0,1,4.0,1,4.0,1
2185,min_diffuse,20,20,1,3,0.05,0.95,0.910324598469074,16,4.0,0,3.0,1,3.0,1
2186,min_diffuse,20,20,1,3,0.05,0.95,0.9160466959354328,12,4.0,1,4.0,1,4.0,1
2187,min_diffuse,20,20,1,3,0.05,0.95,0.903992494733056,10,4.0,1,4.0,1,4.0,1
2188,min_diffuse,20,20,1,3,0.05,0.95,0.9044777762409228,16,4.0,1,4.0,1,4.0,1
2189,min_diffuse,20,20,1,3,0.05,0.95,0.92782352680473,18,5.0,1,5.0,1,5.0,1
2190,min_diffuse,20,20,1,3,0.05,0.95,0.948643998778956,13,4.0,1,4.0,1,4.0,1
2191,min_diffuse,20,20,1,3,0.05,0.95,0.9134422170008084,8,3.0,1,3.0,1,4.0,0
2192,min_diffuse,20,20,1,3,0.05,0.95,0.9283012933616028,10,4.0,1,4.0,1,4.0,1
2193,min_diffuse,20,20,1,3,0.05,0.95,0.8931102723550897,6,3.0,1,3.0,1,3.0,1
2194,min_diffuse,20,20,1,3,0.05,0.95,0.8456157243094375,7,3.0,1,3.0,1,3.0,1
2195,min_diffuse,20,20,1,3,0.05,0.95,0.9486025332022124,25,5.0,1,5.0,1,5.0,1
2196,min_diffuse,20,20,1,3,0.05,0.95,0.9063523094690163,17,4.0,1,4.0,1,4.0,1
2197,min_diffuse,20,20,1,3,0.05,0.95,0.8563049466710403,8,3.0,1,3.0,1,3.0,1
2198,min_diffuse,20,20,1,3,0.05,0.95,0.9433757181569512,66,7.0,1,7.0,1,7.0,1
2199,min_diffuse,20,20,1,3,0.05,0.95,0.7773707979819734,10,4.0,1,4.0,1,4.0,1
2200,min_diffuse,20,20,1,3,0.05,0.95,0.9178254255510852,30,7.0,1,7.0,1,7.0,1
2201,min_diffuse,20,20,1,3,0.05,0.95,0.8578864418800592,7,3.0,1,3.0,1,3.0,1
2202,min_diffuse,20,20,1,3,0.05,0.95,0.863800782541186,22,5.0,1,5.0,1,5.0,1
2203,min_diffuse,20,20,1,3,0.05,0.95,0.884167621847463,5,3.0,1,3.0,1,3.0,1
2204,min_diffuse,20,20,1,3,0.05,0.95,0.9109245716686618,20,5.0,0,5.0,0,4.0,1
2205,min_diffuse,20,20,1,3,0.05,0.95,0.934985690619191,11,4.0,1,4.0,1,5.0,0
2206,min_diffuse,20,20,1,3,0.05,0.95,0.8822562296278995,18,5.0,1,5.0,1,5.0,1
2207,min_diffuse,20,20,1,3,0.05,0.95,0.9440986902020428,8,3.0,1,3.0,1,3.0,1
2208,min_diffuse,20,20,1,3,0.05,0.95,0.9419761549489916,9,3.0,1,3.0,1,3.0,1
2209,min_diffuse,20,20,1,3,0.05,0.95,0.942818687393189,47,7.0,1,7.0,1,7.0,1
2210,min_diffuse,20,20,1,3,0.05,0.95,0.903061480673719,17,4.0,1,4.0,1,4.0,1
2211,min_diffuse,20,20,1,3,0.05,0.95,0.8876477329563275,22,4.0,1,4.0,1,4.0,1
2212,min_diffuse,20,20,1,3,0.05,0.95,0.8201734061972139,12,3.0,1,3.0,1,3.0,1
2213,min_diffuse,20,20,1,3,0.05,0.95,0.9485108906827062,24,5.0,1,5.0,1,5.0,1
2214,min_diffuse,20,20,1,3,0.05,0.95,0.9230732907612366,12,4.0,0,3.0,1,4.0,0
2215,min_diffuse,20,20,1,3,0.05,0.95,0.816890789268129,4,3.0,1,3.0,1,3.0,1
2216,min_diffuse,20,20,1,3,0.05,0.95,0.9426877743574767,34,6.0,0,6.0,0,5.0,1
2217,min_diffuse,20,20,1,3,0.05,0.95,0.9235254512322594,13,4.0,0,4.0,0,3.0,1
2218,min_diffuse,20,20,1,3,0.05,0.95,0.8798903613031339,19,5.0,1,5.0,1,5.0,1
2219,min_diffuse,20,20,1,3,0.05,0.95,0.946490432922875,15,4.0,1,4.0,1,4.0,1
2220,min_diffuse,20,20,1,3,0.05,0.95,0.914225137297225,8,3.0,1,3.0,1,3.0,1
2221,min_diffuse,20,20,1,3,0.05,0.95,0.8662150375115532,38,5.0,1,5.0,1,5.0,1
2222,min_diffuse,20,20,1,3,0.05,0.95,0.9321975800237337,19,3.0,1,3.0,1,3.0,1
2223,min_diffuse,20,20,1,3,0.05,0.95,0.8692922587362548,10,3.0,1,3.0,1,3.0,1
2224,min_diffuse,20,20,1,3,0.05,0.95,0.910277597462798,8,4.0,1,4.0,1,4.0,1
2225,min_diffuse,20,20,1,3,0.05,0.95,0.9480426938859532,35,5.0,0,4.0,1,4.0,1
2226,min_diffuse,20,20,1,3,0.05,0.95,0.9140552188789908,15,5.0,1,5.0,1,5.0,1
2227,min_diffuse,20,20,1,3,0.05,0.95,0.8996127657419045,6,3.0,1,4.0,0,4.0,0
2228,min_diffuse,20,20,1,3,0.05,0.95,0.843474284392125,5,3.0,1,3.0,1,3.0,1
2229,min_diffuse,20,20,1,3,0.05,0.95,0.944432979790634,17,4.0,1,4.0,1,4.0,1
2230,min_diffuse,20,20,1,3,0.05,0.95,0.8647965869559487,8,3.0,1,3.0,1,3.0,1
2231,min_diffuse,20,20,1,3,0.05,0.95,0.9400006432939584,18,5.0,1,5.0,1,6.0,0
2232,min_diffuse,20,20,1,3,0.05,0.95,0.9190302026623632,18,5.0,1,5.0,1,5.0,1
2233,min_diffuse,20,20,1,3,0.05,0.95,0.9397270785138117,26,5.0,1,5.0,1,5.0,1
2234,min_diffuse,20,20,1,3,0.05,0.95,0.9032255517180736,17,5.0,1,5.0,1,5.0,1
2235,min_diffuse,20,20,1,3,0.05,0.95,0.9049995316590058,29,5.0,1,5.0,1,5.0,1
2236,min_diffuse,20,20,1,3,0.05,0.95,0.9041213344201012,8,3.0,1,3.0,1,4.0,0
2237,min_diffuse,20,20,1,3,0.05,0.95,0.9244353840137556,13,4.0,0,3.0,1,3.0,1
2238,min_diffuse,20,20,1,3,0.05,0.95,0.9474180518317916,29,5.0,0,4.0,1,4.0,1
2239,min_diffuse,20,20,1,3,0.05,0.95,0.942009422849158,20,5.0,1,5.0,1,5.0,1
2240,min_diffuse,20,20,1,3,0.05,0.95,0.9468997540174162,16,5.0,1,5.0,1,5.0,1
2241,min_diffuse,20,20,1,3,0.05,0.95,0.9217384443064052,10,3.0,1,3.0,1,3.0,1
2242,min_diffuse,20,20,1,3,0.05,0.95,0.9025294226308344,12,3.0,1,3.0,1,3.0,1
2243,min_diffuse,20,20,1,3,0.05,0.95,0.8829332066622552,12,4.0,1,4.0,1,4.0,1
2244,min_diffuse,20,20,1,3,0.05,0.95,0.8804299128129285,33,5.0,1,5.0,1,5.0,1
2245,min_diffuse,20,20,1,3,0.05,0.95,0.8790714126172053,11,4.0,1,4.0,1,4.0,1
2246,min_diffuse,20,20,1,3,0.05,0.95,0.9253108350201086,20,4.0,1,4.0,1,4.0,1
2247,min_diffuse,20,20,1,3,0.05,0.95,0.9296781331883852,22,4.0,1,4.0,1,4.0,1
2248,min_diffuse,20,20,1,3,0.05,0.95,0.9438400861325742,21,5.0,1,5.0,1,5.0,1
2249,min_diffuse,20,20,1,3,0.05,0.95,0.8957954979211443,16,5.0,1,5.0,1,5.0,1
2250,min_diffuse,20,20,1,3,0.05,0.95,0.8087944757544369,12,4.0,1,4.0,1,4.0,1
2251,min_diffuse,20,20,1,3,0.05,0.95,0.937904368437601,37,5.0,1,5.0,1,5.0,1
2252,min_diffuse,20,20,1,3,0.05,0.95,0.9475542486788135,14,4.0,1,4.0,1,4.0,1
2253,min_diffuse,20,20,1,3,0.05,0.95,0.9346395607725112,28,5.0,1,5.0,1,5.0,1
2254,min_diffuse,20,20,1,3,0.05,0.95,0.945341623346254,9,4.0,1,4.0,1,4.0,1
2255,min_diffuse,20,20,1,3,0.05,0.95,0.929759244047969,10,4.0,1,4.0,1,4.0,1
2256,min_diffuse,20,20,1,3,0.05,0.95,0.915510401747922,19,5.0,1,5.0,1,5.0,1
2257,min_diffuse,20,20,1,3,0.05,0.95,0.912765454622011,4,2.0,1,2.0,1,2.0,1
2258,min_diffuse,20,20,1,3,0.05,0.95,0.8745742201902498,10,3.0,1,3.0,1,3.0,1
2259,min_diffuse,20,20,1,3,0.05,0.95,0.9465866531239976,23,6.0,1,6.0,1,6.0,1
2260,min_diffuse,20,20,1,3,0.05,0.95,0.9390951503716886,27,4.0,1,4.0,1,5.0,0
2261,min_diffuse,20,20,1,3,0.05,0.95,0.9256962783286804,12,4.0,1,4.0,1,4.0,1
2262,min_diffuse,20,20,1,3,0.05,0.95,0.8920138942476354,9,4.0,1,4.0,1,4.0,1
2263,min_diffuse,20,20,1,3,0.05,0.95,0.8534920449672632,7,3.0,1,3.0,1,3.0,1
2264,min_diffuse,20,20,1,3,0.05,0.95,0.9053556127450684,11,3.0,1,3.0,1,3.0,1
2265,min_diffuse,20,20,1,3,0.05,0.95,0.9214789076494664,9,3.0,1,3.0,1,3.0,1
2266,min_diffuse,20,20,1,3,0.05,0.95,0.9200416629978116,29,8.0,0,7.0,1,7.0,1
2267,min_diffuse,20,20,1,3,0.05,0.95,0.8864094622577909,5,2.0,1,2.0,1,2.0,1
2268,min_diffuse,20,20,1,3,0.05,0.95,0.8857387214591346,11,4.0,1,4.0,1,4.0,1
2269,min_diffuse,20,20,1,3,0.05,0.95,0.8995323229368928,14,4.0,1,4.0,1,4.0,1
2270,min_diffuse,20,20,1,3,0.05,0.95,0.928656872824968,9,4.0,0,4.0,0,3.0,1
2271,min_diffuse,20,20,1,3,0.05,0.95,0.8708541057511924,16,4.0,0,3.0,1,3.0,1
2272,min_diffuse,20,20,1,3,0.05,0.95,0.9283394358885172,16,4.0,1,4.0,1,4.0,1
2273,min_diffuse,20,20,1,3,0.05,0.95,0.9397579333228254,25,5.0,1,6.0,0,5.0,1
2274,min_diffuse,20,20,1,3,0.05,0.95,0.8883779741059756,11,4.0,1,4.0,1,4.0,1
2275,min_diffuse,20,20,1,3,0.05,0.95,0.9152307715395838,7,3.0,1,3.0,1,4.0,0
2276,min_diffuse,20,20,1,3,0.05,0.95,0.9162192825853808,13,4.0,1,4.0,1,4.0,1
2277,min_diffuse,20,20,1,3,0.05,0.95,0.9370208459779432,11,3.0,1,3.0,1,4.0,0
2278,min_diffuse,20,20,1,3,0.05,0.95,0.9166307511270818,10,4.0,1,4.0,1,5.0,0
2279,min_diffuse,20,20,1,3,0.05,0.95,0.9191445003827426,23,5.0,1,5.0,1,5.0,1
2280,min_diffuse,20,20,1,3,0.05,0.95,0.9390268224617148,25,6.0,0,6.0,0,5.0,1
2281,min_diffuse,20,20,1,3,0.05,0.95,0.9489367072792316,91,10.0,1,10.0,1,10.0,1
2282,min_diffuse,20,20,1,3,0.05,0.95,0.9416142118913516,11,4.0,1,4.0,1,4.0,1
2283,min_diffuse,20,20,1,3,0.05,0.95,0.8713549169746391,10,3.0,1,3.0,1,3.0,1
2284,min_diffuse,20,20,1,3,0.05,0.95,0.9445650622164912,12,4.0,1,4.0,1,4.0,1
2285,min_diffuse,20,20,1,3,0.05,0.95,0.8924358027256345,31,5.0,0,5.0,0,4.0,1
2286,min_diffuse,20,20,1,3,0.05,0.95,0.9490303638918453,8,3.0,1,3.0,1,3.0,1
2287,min_diffuse,20,20,1,3,0.05,0.95,0.9005250479589019,19,4.0,1,4.0,1,4.0,1
2288,min_diffuse,20,20,1,3,0.05,0.95,0.875027324909345,8,3.0,1,3.0,1,3.0,1
2289,min_diffuse,20,20,1,3,0.05,0.95,0.947925180777484,13,3.0,1,4.0,0,4.0,0
2290,min_diffuse,20,20,1,3,0.05,0.95,0.8587259061510014,14,5.0,0,4.0,1,4.0,1
2291,min_diffuse,20,20,1,3,0.05,0.95,0.9430663245139742,13,4.0,1,4.0,1,4.0,1
2292,min_diffuse,20,20,1,3,0.05,0.95,0.9479786353816476,19,5.0,1,5.0,1,5.0,1
2293,min_diffuse,20,20,1,3,0.05,0.95,0.8772568481799042,9,3.0,1,3.0,1,4.0,0
2294,min_diffuse,20,20,1,3,0.05,0.95,0.8914073926183774,16,5.0,1,5.0,1,5.0,1
2295,min_diffuse,20,20,1,3,0.05,0.95,0.8475706178088853,8,3.0,1,3.0,1,3.0,1
2296,min_diffuse,20,20,1,3,0.05,0.95,0.881146644542277,19,5.0,0,4.0,1,4.0,1
2297,min_diffuse,20,20,1,3,0.05,0.95,0.9417302487861036,11,3.0,1,3.0,1,3.0,1
2298,min_diffuse,20,20,1,3,0.05,0.95,0.9268506652807432,21,5.0,0,4.0,1,4.0,1
2299,min_diffuse,20,20,1,3,0.05,0.95,0.9219136424287862,15,5.0,0,5.0,0,4.0,1
2300,min_diffuse,20,20,1,3,0.05,0.95,0.9357287062856262,24,4.0,1,5.0,0,4.0,1
2301,min_diffuse,20,20,1,3,0.05,0.95,0.942763545275224,9,4.0,1,4.0,1,4.0,1
2302,min_diffuse,20,20,1,3,0.05,0.95,0.889247522922588,18,4.0,0,4.0,0,3.0,1
2303,min_diffuse,20,20,1,3,0.05,0.95,0.927083850359704,40,5.0,0,4.0,1,5.0,0
2304,min_diffuse,20,20,1,3,0.05,0.95,0.9224037835875448,27,4.0,1,4.0,1,4.0,1
2305,min_diffuse,20,20,1,3,0.05,0.95,0.9404530031712108,35,5.0,1,5.0,1,5.0,1
2306,min_diffuse,20,20,1,3,0.05,0.95,0.9435247130109125,23,6.0,1,6.0,1,7.0,0
2307,min_diffuse,20,20,1,3,0.05,0.95,0.9272830978539766,10,4.0,1,4.0,1,4.0,1
2308,min_diffuse,20,20,1,3,0.05,0.95,0.9106112507604684,9,3.0,1,3.0,1,3.0,1
2309,min_diffuse,20,20,1,3,0.05,0.95,0.9303340923928912,36,6.0,1,6.0,1,6.0,1
2310,min_diffuse,20,20,1,3,0.05,0.95,0.8099528716895834,7,4.0,1,4.0,1,4.0,1
2311,min_diffuse,20,20,1,3,0.05,0.95,0.9427077124683498,19,4.0,1,4.0,1,4.0,1
2312,min_diffuse,20,20,1,3,0.05,0.95,0.8626467323310826,11,4.0,0,3.0,1,3.0,1
2313,min_diffuse,20,20,1,3,0.05,0.95,0.8889055841108167,12,4.0,0,3.0,1,3.0,1
2314,min_diffuse,20,20,1,3,0.05,0.95,0.9022776602002106,6,3.0,1,3.0,1,3.0,1
2315,min_diffuse,20,20,1,3,0.05,0.95,0.928431775621253,24,5.0,1,5.0,1,5.0,1
2316,min_diffuse,20,20,1,3,0.05,0.95,0.9466379240226184,21,6.0,1,6.0,1,6.0,1
2317,min_diffuse,20,20,1,3,0.05,0.95,0.9409239020443908,31,5.0,1,5.0,1,5.0,1
2318,min_diffuse,20,20,1,3,0.05,0.95,0.9161466516718136,6,3.0,1,3.0,1,3.0,1
2319,min_diffuse,20,20,1,3,0.05,0.95,0.9209469113554618,47,6.0,0,6.0,0,5.0,1
2320,min_diffuse,20,20,1,3,0.05,0.95,0.8763834905741297,5,3.0,1,3.0,1,3.0,1
2321,min_diffuse,20,20,1,3,0.05,0.95,0.8022632673154092,18,4.0,1,4.0,1,4.0,1
2322,min_diffuse,20,20,1,3,0.05,0.95,0.948366435797684,16,6.0,1,6.0,1,6.0,1
2323,min_diffuse,20,20,1,3,0.05,0.95,0.9177651793561438,14,3.0,1,3.0,1,3.0,1
2324,min_diffuse,20,20,1,3,0.05,0.95,0.926637078675981,11,4.0,1,4.0,1,4.0,1
2325,min_diffuse,20,20,1,3,0.05,0.95,0.9020249060591355,12,5.0,1,5.0,1,5.0,1
2326,min_diffuse,20,20,1,3,0.05,0.95,0.920824854975715,16,6.0,1,6.0,1,6.0,1
2327,min_diffuse,20,20,1,3,0.05,0.95,0.8139512717648777,12,4.0,1,4.0,1,4.0,1
2328,min_diffuse,20,20,1,3,0.05,0.95,0.8679314259838389,3,2.0,1,2.0,1,2.0,1
2329,min_diffuse,20,20,1,3,0.05,0.95,0.9331775518726424,59,7.0,0,7.0,0,6.0,1
2330,min_diffuse,20,20,1,3,0.05,0.95,0.945502433609898,37,6.0,0,6.0,0,5.0,1
2331,min_diffuse,20,20,1,3,0.05,0.95,0.8963904933926663,19,4.0,1,4.0,1,4.0,1
2332,min_diffuse,20,20,1,3,0.05,0.95,0.9286555807560034,32,4.0,1,4.0,1,4.0,1
2333,min_diffuse,20,20,1,3,0.05,0.95,0.94222744088598,10,3.0,1,3.0,1,3.0,1
2334,min_diffuse,20,20,1,3,0.05,0.95,0.9497814644230496,15,4.0,1,4.0,1,4.0,1
2335,min_diffuse,20,20,1,3,0.05,0.95,0.9423555608450804,107,11.0,0,11.0,0,10.0,1
2336,min_diffuse,20,20,1,3,0.05,0.95,0.930400130780824,37,5.0,1,5.0,1,5.0,1
2337,min_diffuse,20,20,1,3,0.05,0.95,0.9299664414903442,4,3.0,1,3.0,1,3.0,1
2338,min_diffuse,20,20,1,3,0.05,0.95,0.9296589941432576,15,5.0,1,5.0,1,5.0,1
2339,min_diffuse,20,20,1,3,0.05,0.95,0.949535434675389,35,7.0,1,7.0,1,7.0,1
2340,min_diffuse,20,20,1,3,0.05,0.95,0.910424313628355,66,7.0,0,7.0,0,6.0,1
2341,min_diffuse,20,20,1,3,0.05,0.95,0.8696059942063192,13,3.0,1,4.0,0,3.0,1
2342,min_diffuse,20,20,1,3,0.05,0.95,0.9484089341014984,47,6.0,1,6.0,1,6.0,1
2343,min_diffuse,20,20,1,3,0.05,0.95,0.9379736083758404,18,5.0,1,5.0,1,5.0,1
2344,min_diffuse,20,20,1,3,0.05,0.95,0.9080238100062108,28,5.0,1,5.0,1,5.0,1
2345,min_diffuse,20,20,1,3,0.05,0.95,0.9366087384200782,12,3.0,1,3.0,1,3.0,1
2346,min_diffuse,20,20,1,3,0.05,0.95,0.9199783637157584,8,4.0,1,4.0,1,4.0,1
2347,min_diffuse,20,20,1,3,0.05,0.95,0.8712933694888816,20,5.0,0,4.0,1,4.0,1
2348,min_diffuse,20,20,1,3,0.05,0.95,0.9348406983693546,45,6.0,1,6.0,1,6.0,1
2349,min_diffuse,20,20,1,3,0.05,0.95,0.8544830501535431,11,3.0,1,3.0,1,3.0,1
2350,min_diffuse,20,20,1,3,0.05,0.95,0.9212716993328224,32,9.0,0,9.0,0,8.0,1
2351,min_diffuse,20,20,1,3,0.05,0.95,0.9493924299634844,25,6.0,1,6.0,1,6.0,1
2352,min_diffuse,20,20,1,3,0.05,0.95,0.8846850579689752,8,4.0,1,4.0,1,4.0,1
2353,min_diffuse,20,20,1,3,0.05,0.95,0.9182453926883796,21,5.0,1,5.0,1,5.0,1
2354,min_diffuse,20,20,1,3,0.05,0.95,0.9402003435474228,19,5.0,1,5.0,1,5.0,1
2355,min_diffuse,20,20,1,3,0.05,0.95,0.919617076213287,24,5.0,1,5.0,1,5.0,1
2356,min_diffuse,20,20,1,3,0.05,0.95,0.8598374600846199,11,4.0,1,4.0,1,4.0,1
2357,min_diffuse,20,20,1,3,0.05,0.95,0.912777456482187,20,5.0,1,6.0,0,6.0,0
2358,min_diffuse,20,20,1,3,0.05,0.95,0.9266215544278942,9,3.0,1,3.0,1,3.0,1
2359,min_diffuse,20,20,1,3,0.05,0.95,0.9195351123068808,8,4.0,1,4.0,1,4.0,1
2360,min_diffuse,20,20,1,3,0.05,0.95,0.940191769150766,21,5.0,1,5.0,1,5.0,1
2361,min_diffuse,20,20,1,3,0.05,0.95,0.9335358276762488,20,4.0,1,4.0,1,4.0,1
2362,min_diffuse,20,20,1,3,0.05,0.95,0.8327884967183756,6,3.0,0,3.0,0,2.0,1
2363,min_diffuse,20,20,1,3,0.05,0.95,0.9352848808630618,9,4.0,1,4.0,1,4.0,1
2364,min_diffuse,20,20,1,3,0.05,0.95,0.918148575085792,9,3.0,0,3.0,0,2.0,1
2365,min_diffuse,20,20,1,3,0.05,0.95,0.9282552192406603,15,4.0,1,4.0,1,4.0,1
2366,min_diffuse,20,20,1,3,0.05,0.95,0.9439835324030874,11,4.0,1,4.0,1,4.0,1
2367,min_diffuse,20,20,1,3,0.05,0.95,0.9150076996413792,24,6.0,0,6.0,0,5.0,1
2368,min_diffuse,20,20,1,3,0.05,0.95,0.8922179894011767,17,4.0,1,4.0,1,5.0,0
2369,min_diffuse,20,20,1,3,0.05,0.95,0.9337777158081632,20,5.0,1,5.0,1,5.0,1
2370,min_diffuse,20,20,1,3,0.05,0.95,0.9457176190938792,15,4.0,1,4.0,1,4.0,1
2371,min_diffuse,20,20,1,3,0.05,0.95,0.9469305685143604,14,4.0,1,4.0,1,4.0,1
2372,min_diffuse,20,20,1,3,0.05,0.95,0.9086834995381948,13,4.0,1,4.0,1,5.0,0
2373,min_diffuse,20,20,1,3,0.05,0.95,0.9485105991382684,30,6.0,0,6.0,0,5.0,1
2374,min_diffuse,20,20,1,3,0.05,0.95,0.8758530822951146,28,7.0,1,7.0,1,7.0,1
2375,min_diffuse,20,20,1,3,0.05,0.95,0.8156710955523445,5,3.0,1,3.0,1,3.0,1
2376,min_diffuse,20,20,1,3,0.05,0.95,0.9171107815460482,14,5.0,1,5.0,1,5.0,1
2377,min_diffuse,20,20,1,3,0.05,0.95,0.8373974445700706,9,4.0,1,4.0,1,4.0,1
2378,min_diffuse,20,20,1,3,0.05,0.95,0.8618694561881277,14,3.0,1,4.0,0,4.0,0
2379,min_diffuse,20,20,1,3,0.05,0.95,0.9302460260843533,11,4.0,0,4.0,0,3.0,1
2380,min_diffuse,20,20,1,3,0.05,0.95,0.8872673838945345,27,5.0,0,5.0,0,4.0,1
2381,min_diffuse,20,20,1,3,0.05,0.95,0.9303936690170808,28,8.0,0,7.0,1,8.0,0
2382,min_diffuse,20,20,1,3,0.05,0.95,0.9353508462874376,17,4.0,1,4.0,1,4.0,1
2383,min_diffuse,20,20,1,3,0.05,0.95,0.8467219130265333,19,5.0,1,5.0,1,5.0,1
2384,min_diffuse,20,20,1,3,0.05,0.95,0.9444474284415528,35,6.0,1,6.0,1,6.0,1
2385,min_diffuse,20,20,1,3,0.05,0.95,0.8559899820472389,24,4.0,1,4.0,1,4.0,1
2386,min_diffuse,20,20,1,3,0.05,0.95,0.7792604173601019,13,3.0,1,3.0,1,3.0,1
2387,min_diffuse,20,20,1,3,0.05,0.95,0.8372651448895558,23,5.0,0,5.0,0,4.0,1
2388,min_diffuse,20,20,1,3,0.05,0.95,0.9363734806414482,10,4.0,1,4.0,1,4.0,1
2389,min_diffuse,20,20,1,3,0.05,0.95,0.8375259954291377,5,3.0,1,3.0,1,3.0,1
2390,min_diffuse,20,20,1,3,0.05,0.95,0.9113985254326042,25,5.0,1,5.0,1,5.0,1
2391,min_diffuse,20,20,1,3,0.05,0.95,0.9138639454247368,33,6.0,1,6.0,1,6.0,1
2392,min_diffuse,20,20,1,3,0.05,0.95,0.944825449448662,51,6.0,0,6.0,0,5.0,1
2393,min_diffuse,20,20,1,3,0.05,0.95,0.948234800924969,24,6.0,0,6.0,0,5.0,1
2394,min_diffuse,20,20,1,3,0.05,0.95,0.9481634203786812,37,5.0,0,4.0,1,4.0,1
2395,min_diffuse,20,20,1,3,0.05,0.95,0.8931042659753251,13,4.0,1,4.0,1,4.0,1
2396,min_diffuse,20,20,1,3,0.05,0.95,0.8838316953143405,29,4.0,1,4.0,1,4.0,1
2397,min_diffuse,20,20,1,3,0.05,0.95,0.9246431110791944,23,4.0,1,4.0,1,4.0,1
2398,min_diffuse,20,20,1,3,0.05,0.95,0.935933210715832,21,4.0,1,4.0,1,4.0,1
2399,min_diffuse,20,20,1,3,0.05,0.95,0.8956081994058867,18,6.0,1,6.0,1,6.0,1
2400,min_diffuse,20,20,1,3,0.05,0.95,0.938950157188154,36,5.0,1,5.0,1,5.0,1
2401,min_diffuse,20,20,1,3,0.05,0.95,0.9475161097922544,20,6.0,0,5.0,1,6.0,0
2402,min_diffuse,20,20,1,3,0.05,0.95,0.854566488294272,7,3.0,1,3.0,1,3.0,1
2403,min_diffuse,20,20,1,3,0.05,0.95,0.9244128484941576,44,5.0,1,5.0,1,5.0,1
2404,min_diffuse,20,20,1,3,0.05,0.95,0.8721932943373235,9,3.0,1,3.0,1,3.0,1
2405,min_diffuse,20,20,1,3,0.05,0.95,0.9210367793711484,55,6.0,1,7.0,0,6.0,1
2406,min_diffuse,20,20,1,3,0.05,0.95,0.8662992167640516,7,3.0,1,3.0,1,3.0,1
2407,min_diffuse,20,20,1,3,0.05,0.95,0.9435837860663296,20,5.0,1,5.0,1,5.0,1
2408,min_diffuse,20,20,1,3,0.05,0.95,0.7356068510655648,8,3.0,1,3.0,1,3.0,1
2409,min_diffuse,20,20,1,3,0.05,0.95,0.8973334028311051,14,4.0,1,4.0,1,4.0,1
2410,min_diffuse,20,20,1,3,0.05,0.95,0.9493888405019218,31,7.0,1,7.0,1,7.0,1
2411,min_diffuse,20,20,1,3,0.05,0.95,0.9275008975613194,12,4.0,1,4.0,1,4.0,1
2412,min_diffuse,20,20,1,3,0.05,0.95,0.9231090537125712,8,4.0,1,4.0,1,4.0,1
2413,min_diffuse,20,20,1,3,0.05,0.95,0.93393408503318,14,4.0,1,4.0,1,4.0,1
2414,min_diffuse,20,20,1,3,0.05,0.95,0.9122337778764128,14,4.0,1,4.0,1,4.0,1
2415,min_diffuse,20,20,1,3,0.05,0.95,0.8266425970639855,7,3.0,1,3.0,1,3.0,1
2416,min_diffuse,20,20,1,3,0.05,0.95,0.9420327800657678,10,3.0,1,4.0,0,4.0,0
2417,min_diffuse,20,20,1,3,0.05,0.95,0.902314966850206,12,3.0,1,3.0,1,3.0,1
2418,min_diffuse,20,20,1,3,0.05,0.95,0.9490011169687478,11,4.0,1,4.0,1,4.0,1
2419,min_diffuse,20,20,1,3,0.05,0.95,0.8708118123626923,4,3.0,1,3.0,1,3.0,1
2420,min_diffuse,20,20,1,3,0.05,0.95,0.9365671929623895,16,6.0,1,7.0,0,7.0,0
2421,min_diffuse,20,20,1,3,0.05,0.95,0.9462352318405576,11,4.0,1,4.0,1,4.0,1
2422,min_diffuse,20,20,1,3,0.05,0.95,0.7490938249134216,11,4.0,0,3.0,1,3.0,1
2423,min_diffuse,20,20,1,3,0.05,0.95,0.8352366767464432,23,5.0,0,5.0,0,4.0,1
2424,min_diffuse,20,20,1,3,0.05,0.95,0.9292367253076884,11,3.0,1,3.0,1,3.0,1
2425,min_diffuse,20,20,1,3,0.05,0.95,0.8633598675611512,12,4.0,1,4.0,1,4.0,1
2426,min_diffuse,20,20,1,3,0.05,0.95,0.9188005738171215,11,4.0,1,4.0,1,5.0,0
2427,min_diffuse,20,20,1,3,0.05,0.95,0.8089466574292726,8,4.0,1,4.0,1,4.0,1
2428,min_diffuse,20,20,1,3,0.05,0.95,0.925640988907786,9,3.0,1,3.0,1,4.0,0
2429,min_diffuse,20,20,1,3,0.05,0.95,0.945042866920513,43,7.0,1,7.0,1,7.0,1
2430,min_diffuse,20,20,1,3,0.05,0.95,0.9102986650609316,20,4.0,1,4.0,1,4.0,1
2431,min_diffuse,20,20,1,3,0.05,0.95,0.9230148732403776,26,6.0,1,6.0,1,6.0,1
2432,min_diffuse,20,20,1,3,0.05,0.95,0.9168008761225852,7,4.0,1,4.0,1,4.0,1
2433,min_diffuse,20,20,1,3,0.05,0.95,0.8206331198972027,5,3.0,1,3.0,1,3.0,1
2434,min_diffuse,20,20,1,3,0.05,0.95,0.9118992361282862,16,4.0,1,4.0,1,5.0,0
2435,min_diffuse,20,20,1,3,0.05,0.95,0.8836265844405741,16,5.0,0,5.0,0,4.0,1
2436,min_diffuse,20,20,1,3,0.05,0.95,0.9475083963725704,47,5.0,1,5.0,1,5.0,1
2437,min_diffuse,20,20,1,3,0.05,0.95,0.9231174351033647,19,4.0,1,4.0,1,4.0,1
2438,min_diffuse,20,20,1,3,0.05,0.95,0.9338868369830202,34,5.0,1,5.0,1,5.0,1
2439,min_diffuse,20,20,1,3,0.05,0.95,0.9173175941496846,44,9.0,0,8.0,1,8.0,1
2440,min_diffuse,20,20,1,3,0.05,0.95,0.9376391084616688,8,3.0,1,3.0,1,3.0,1
2441,min_diffuse,20,20,1,3,0.05,0.95,0.9072520723866676,5,3.0,1,3.0,1,3.0,1
2442,min_diffuse,20,20,1,3,0.05,0.95,0.8529899283544923,13,4.0,1,4.0,1,4.0,1
2443,min_diffuse,20,20,1,3,0.05,0.95,0.9101354808028468,18,5.0,0,4.0,1,5.0,0
2444,min_diffuse,20,20,1,3,0.05,0.95,0.9395957317680188,14,4.0,1,4.0,1,4.0,1
2445,min_diffuse,20,20,1,3,0.05,0.95,0.9275119716999656,21,5.0,1,5.0,1,5.0,1
2446,min_diffuse,20,20,1,3,0.05,0.95,0.924838529096751,8,3.0,1,3.0,1,3.0,1
2447,min_diffuse,20,20,1,3,0.05,0.95,0.9353985544976504,15,5.0,1,5.0,1,5.0,1
2448,min_diffuse,20,20,1,3,0.05,0.95,0.8597435454156024,14,4.0,1,4.0,1,4.0,1
2449,min_diffuse,20,20,1,3,0.05,0.95,0.8951781111693701,9,4.0,0,3.0,1,4.0,0
2450,min_diffuse,20,20,1,3,0.05,0.95,0.9042770049092445,39,6.0,0,5.0,1,5.0,1
2451,min_diffuse,20,20,1,3,0.05,0.95,0.9218235308597186,20,4.0,1,4.0,1,4.0,1
2452,min_diffuse,20,20,1,3,0.05,0.95,0.9314738754528804,23,6.0,1,6.0,1,6.0,1
2453,min_diffuse,20,20,1,3,0.05,0.95,0.8951383590897282,23,4.0,1,4.0,1,4.0,1
2454,min_diffuse,20,20,1,3,0.05,0.95,0.8840220044059895,10,4.0,1,5.0,0,5.0,0
2455,min_diffuse,20,20,1,3,0.05,0.95,0.8450625243249515,11,4.0,1,4.0,1,4.0,1
2456,min_diffuse,20,20,1,3,0.05,0.95,0.8231846076993277,15,4.0,1,4.0,1,4.0,1
2457,min_diffuse,20,20,1,3,0.05,0.95,0.8811899056622722,6,3.0,1,3.0,1,3.0,1
2458,min_diffuse,20,20,1,3,0.05,0.95,0.945639908934678,6,3.0,1,3.0,1,3.0,1
2459,min_diffuse,20,20,1,3,0.05,0.95,0.905732779028603,5,3.0,1,3.0,1,3.0,1
2460,min_diffuse,20,20,1,3,0.05,0.95,0.8924670570140031,20,4.0,1,4.0,1,4.0,1
2461,min_diffuse,20,20,1,3,0.05,0.95,0.902704194135428,59,8.0,1,8.0,1,8.0,1
2462,min_diffuse,20,20,1,3,0.05,0.95,0.9397581577505918,33,6.0,0,5.0,1,5.0,1
2463,min_diffuse,20,20,1,3,0.05,0.95,0.9299750289752748,23,6.0,1,6.0,1,6.0,1
2464,min_diffuse,20,20,1,3,0.05,0.95,0.9038442688855656,15,5.0,1,5.0,1,5.0,1
2465,min_diffuse,20,20,1,3,0.05,0.95,0.7589757061855072,5,3.0,1,3.0,1,3.0,1
2466,min_diffuse,20,20,1,3,0.05,0.95,0.8885760549000122,4,2.0,1,2.0,1,3.0,0
2467,min_diffuse,20,20,1,3,0.05,0.95,0.8938170621219415,8,3.0,1,4.0,0,3.0,1
2468,min_diffuse,20,20,1,3,0.05,0.95,0.9460336784373616,19,4.0,1,4.0,1,4.0,1
2469,min_diffuse,20,20,1,3,0.05,0.95,0.8589348781427057,7,3.0,1,3.0,1,3.0,1
2470,min_diffuse,20,20,1,3,0.05,0.95,0.9196303451820684,12,3.0,1,4.0,0,4.0,0
2471,min_diffuse,20,20,1,3,0.05,0.95,0.8808520335387571,10,4.0,0,4.0,0,3.0,1
2472,min_diffuse,20,20,1,3,0.05,0.95,0.934524105466981,12,5.0,0,4.0,1,4.0,1
2473,min_diffuse,20,20,1,3,0.05,0.95,0.92875303619059,8,3.0,1,4.0,0,3.0,1
2474,min_diffuse,20,20,1,3,0.05,0.95,0.8744818226253305,8,3.0,1,3.0,1,3.0,1
2475,min_diffuse,20,20,1,3,0.05,0.95,0.872057418843386,11,4.0,1,4.0,1,4.0,1
2476,min_diffuse,20,20,1,3,0.05,0.95,0.8281263370636226,9,4.0,1,4.0,1,4.0,1
2477,min_diffuse,20,20,1,3,0.05,0.95,0.949924298313464,10,4.0,1,4.0,1,4.0,1
2478,min_diffuse,20,20,1,3,0.05,0.95,0.8542825198211194,15,4.0,1,4.0,1,4.0,1
2479,min_diffuse,20,20,1,3,0.05,0.95,0.8881409968367995,13,4.0,1,4.0,1,5.0,0
2480,min_diffuse,20,20,1,3,0.05,0.95,0.9320519759490428,9,3.0,1,3.0,1,3.0,1
2481,min_diffuse,20,20,1,3,0.05,0.95,0.8947388473387667,10,4.0,1,4.0,1,4.0,1
2482,min_diffuse,20,20,1,3,0.05,0.95,0.9314737376818746,43,6.0,1,6.0,1,6.0,1
2483,min_diffuse,20,20,1,3,0.05,0.95,0.9381838147890508,29,6.0,1,6.0,1,6.0,1
2484,min_diffuse,20,20,1,3,0.05,0.95,0.9439664702393662,42,5.0,1,5.0,1,5.0,1
2485,min_diffuse,20,20,1,3,0.05,0.95,0.8974255778223503,12,4.0,0,3.0,1,4.0,0
2486,min_diffuse,20,20,1,3,0.05,0.95,0.8880780973095364,11,4.0,1,4.0,1,4.0,1
2487,min_diffuse,20,20,1,3,0.05,0.95,0.8229135315572114,5,3.0,1,3.0,1,3.0,1
2488,min_diffuse,20,20,1,3,0.05,0.95,0.9154092886059044,15,3.0,1,3.0,1,4.0,0
2489,min_diffuse,20,20,1,3,0.05,0.95,0.8463563579972506,5,3.0,1,3.0,1,3.0,1
2490,min_diffuse,20,20,1,3,0.05,0.95,0.9344302893768908,8,3.0,1,3.0,1,4.0,0
2491,min_diffuse,20,20,1,3,0.05,0.95,0.85948964924177,4,3.0,1,3.0,1,3.0,1
2492,min_diffuse,20,20,1,3,0.05,0.95,0.9306314140929624,26,4.0,1,4.0,1,4.0,1
2493,min_diffuse,20,20,1,3,0.05,0.95,0.943042724675603,27,6.0,1,6.0,1,6.0,1
2494,min_diffuse,20,20,1,3,0.05,0.95,0.9424876990522568,53,7.0,0,7.0,0,6.0,1
2495,min_diffuse,20,20,1,3,0.05,0.95,0.9397165088584484,38,5.0,1,5.0,1,5.0,1
2496,min_diffuse,20,20,1,3,0.05,0.95,0.9485763755376172,12,4.0,1,4.0,1,4.0,1
2497,min_diffuse,20,20,1,3,0.05,0.95,0.9087725755622376,14,5.0,1,5.0,1,5.0,1
2498,min_diffuse,20,20,1,3,0.05,0.95,0.9363867674376976,42,6.0,0,6.0,0,5.0,1
2499,min_diffuse,20,20,1,3,0.05,0.95,0.8956547678933023,22,5.0,1,5.0,1,5.0,1
2500,min_diffuse,20,20,1,3,0.05,0.95,0.9224024554552226,15,4.0,1,4.0,1,4.0,1
2501,min_diffuse,20,20,1,3,0.05,0.95,0.9226663847117011,19,5.0,1,5.0,1,5.0,1
2502,min_diffuse,20,20,1,3,0.05,0.95,0.9261839090479348,19,5.0,0,4.0,1,4.0,1
2503,min_diffuse,20,20,1,3,0.05,0.95,0.9440638373487956,34,5.0,0,4.0,1,4.0,1
2504,min_diffuse,20,20,1,3,0.05,0.95,0.9469613039412246,16,5.0,1,5.0,1,5.0,1
2505,min_diffuse,20,20,1,3,0.05,0.95,0.8808017577523515,8,3.0,0,3.0,0,2.0,1
2506,min_diffuse,20,20,1,3,0.05,0.95,0.8911422269539497,6,3.0,1,3.0,1,3.0,1
2507,min_diffuse,20,20,1,3,0.05,0.95,0.9322339397239962,10,3.0,1,4.0,0,4.0,0
2508,min_diffuse,20,20,1,3,0.05,0.95,0.9375411758606268,17,4.0,1,4.0,1,4.0,1
2509,min_diffuse,20,20,1,3,0.05,0.95,0.857421001313921,12,3.0,1,3.0,1,3.0,1
2510,min_diffuse,20,20,1,3,0.05,0.95,0.9367788322379113,8,3.0,1,3.0,1,3.0,1
2511,min_diffuse,20,20,1,3,0.05,0.95,0.9474941117312145,55,6.0,1,6.0,1,6.0,1
2512,min_diffuse,20,20,1,3,0.05,0.95,0.790011876648327,3,2.0,1,2.0,1,2.0,1
2513,min_diffuse,20,20,1,3,0.05,0.95,0.9413152163606328,18,4.0,1,4.0,1,4.0,1
2514,min_diffuse,20,20,1,3,0.05,0.95,0.9497935832187808,38,5.0,0,4.0,1,5.0,0
2515,min_diffuse,20,20,1,3,0.05,0.95,0.8946267841190977,17,5.0,0,4.0,1,4.0,1
2516,min_diffuse,20,20,1,3,0.05,0.95,0.9367318118444768,13,4.0,1,4.0,1,4.0,1
2517,min_diffuse,20,20,1,3,0.05,0.95,0.8758901907436318,4,3.0,1,3.0,1,3.0,1
2518,min_diffuse,20,20,1,3,0.05,0.95,0.9014419642652036,15,5.0,0,4.0,1,4.0,1
2519,min_diffuse,20,20,1,3,0.05,0.95,0.9170736679954076,8,3.0,1,3.0,1,3.0,1
2520,min_diffuse,20,20,1,3,0.05,0.95,0.8682089344337939,34,5.0,1,5.0,1,5.0,1
2521,min_diffuse,20,20,1,3,0.05,0.95,0.9182812742293854,13,3.0,1,3.0,1,3.0,1
2522,min_diffuse,20,20,1,3,0.05,0.95,0.9161157822155508,33,7.0,1,7.0,1,8.0,0
2523,min_diffuse,20,20,1,3,0.05,0.95,0.91841695602838,24,5.0,1,5.0,1,5.0,1
2524,min_diffuse,20,20,1,3,0.05,0.95,0.9125892026620837,11,4.0,1,4.0,1,5.0,0
2525,min_diffuse,20,20,1,3,0.05,0.95,0.907250021413742,10,3.0,1,3.0,1,3.0,1
2526,min_diffuse,20,20,1,3,0.05,0.95,0.8607892312032066,11,3.0,1,3.0,1,3.0,1
2527,min_diffuse,20,20,1,3,0.05,0.95,0.8711840780811976,15,4.0,0,3.0,1,3.0,1
2528,min_diffuse,20,20,1,3,0.05,0.95,0.9179465354234948,9,3.0,1,3.0,1,3.0,1
2529,min_diffuse,20,20,1,3,0.05,0.95,0.9394862908526752,20,5.0,1,5.0,1,5.0,1
2530,min_diffuse,20,20,1,3,0.05,0.95,0.9333020192332,24,4.0,1,4.0,1,5.0,0
2531,min_diffuse,20,20,1,3,0.05,0.95,0.9364922469665932,8,3.0,1,3.0,1,3.0,1
2532,min_diffuse,20,20,1,3,0.05,0.95,0.8605779366157696,6,3.0,1,3.0,1,3.0,1
2533,min_diffuse,20,20,1,3,0.05,0.95,0.8609485946133606,18,4.0,1,4.0,1,4.0,1
2534,min_diffuse,20,20,1,3,0.05,0.95,0.886796443369178,7,3.0,1,3.0,1,3.0,1
2535,min_diffuse,20,20,1,3,0.05,0.95,0.8232859751388801,12,3.0,1,3.0,1,3.0,1
2536,min_diffuse,20,20,1,3,0.05,0.95,0.8207701157985149,8,4.0,1,4.0,1,4.0,1
2537,min_diffuse,20,20,1,3,0.05,0.95,0.8949098492765507,6,3.0,1,3.0,1,3.0,1
2538,min_diffuse,20,20,1,3,0.05,0.95,0.9371355993395358,12,4.0,1,4.0,1,4.0,1
2539,min_diffuse,20,20,1,3,0.05,0.95,0.9358238268150136,11,4.0,1,4.0,1,4.0,1
2540,min_diffuse,20,20,1,3,0.05,0.95,0.9300030633606428,119,10.0,1,10.0,1,10.0,1
2541,min_diffuse,20,20,1,3,0.05,0.95,0.8975478481435986,15,4.0,1,4.0,1,4.0,1
2542,min_diffuse,20,20,1,3,0.05,0.95,0.926379743535492,9,4.0,1,4.0,1,4.0,1
2543,min_diffuse,20,20,1,3,0.05,0.95,0.9303424130756074,26,5.0,1,5.0,1,5.0,1
2544,min_diffuse,20,20,1,3,0.05,0.95,0.948366793465988,29,5.0,0,5.0,0,4.0,1
2545,min_diffuse,20,20,1,3,0.05,0.95,0.8305461782904902,10,3.0,1,3.0,1,3.0,1
2546,min_diffuse,20,20,1,3,0.05,0.95,0.942479479994114,28,4.0,1,4.0,1,4.0,1
2547,min_diffuse,20,20,1,3,0.05,0.95,0.8624125736053261,7,3.0,1,3.0,1,3.0,1
2548,min_diffuse,20,20,1,3,0.05,0.95,0.9496189446313824,24,5.0,1,6.0,0,5.0,1
2549,min_diffuse,20,20,1,3,0.05,0.95,0.937033376635483,13,5.0,1,5.0,1,5.0,1
2550,min_diffuse,20,20,1,3,0.05,0.95,0.9104617281453417,10,3.0,1,3.0,1,3.0,1
2551,min_diffuse,20,20,1,3,0.05,0.95,0.8803292234338663,8,3.0,1,4.0,0,4.0,0
2552,min_diffuse,20,20,1,3,0.05,0.95,0.9486099408584932,7,3.0,1,3.0,1,3.0,1
2553,min_diffuse,20,20,1,3,0.05,0.95,0.9427736289107612,17,5.0,1,6.0,0,6.0,0
2554,min_diffuse,20,20,1,3,0.05,0.95,0.7685237186086255,5,3.0,0,2.0,1,2.0,1
2555,min_diffuse,20,20,1,3,0.05,0.95,0.936769293400434,19,4.0,1,4.0,1,4.0,1
2556,min_diffuse,20,20,1,3,0.05,0.95,0.902033749360211,13,4.0,1,4.0,1,4.0,1
2557,min_diffuse,20,20,1,3,0.05,0.95,0.9226676137022128,14,5.0,0,5.0,0,4.0,1
2558,min_diffuse,20,20,1,3,0.05,0.95,0.9497454727994444,19,4.0,1,4.0,1,5.0,0
2559,min_diffuse,20,20,1,3,0.05,0.95,0.8972777478970965,9,3.0,1,3.0,1,3.0,1
2560,min_diffuse,20,20,1,3,0.05,0.95,0.8633574185536991,2,2.0,1,2.0,1,2.0,1
2561,min_diffuse,20,20,1,3,0.05,0.95,0.9485382464926796,58,10.0,0,9.0,1,9.0,1
2562,min_diffuse,20,20,1,3,0.05,0.95,0.9432460258575568,41,6.0,1,6.0,1,6.0,1
2563,min_diffuse,20,20,1,3,0.05,0.95,0.926303938309766,11,3.0,1,3.0,1,3.0,1
2564,min_diffuse,20,20,1,3,0.05,0.95,0.9164043946598256,16,5.0,1,5.0,1,5.0,1
2565,min_diffuse,20,20,1,3,0.05,0.95,0.9409359616686126,23,4.0,1,4.0,1,4.0,1
2566,min_diffuse,20,20,1,3,0.05,0.95,0.89411621214535,19,5.0,0,4.0,1,5.0,0
2567,min_diffuse,20,20,1,3,0.05,0.95,0.9025869470290536,26,4.0,1,4.0,1,4.0,1
2568,min_diffuse,20,20,1,3,0.05,0.95,0.9380821798343184,10,4.0,1,4.0,1,5.0,0
2569,min_diffuse,20,20,1,3,0.05,0.95,0.895719238822386,4,2.0,1,2.0,1,2.0,1
2570,min_diffuse,20,20,1,3,0.05,0.95,0.8886246661679532,14,4.0,1,4.0,1,4.0,1
2571,min_diffuse,20,20,1,3,0.05,0.95,0.895863793371833,10,4.0,1,4.0,1,4.0,1
2572,min_diffuse,20,20,1,3,0.05,0.95,0.8832731953938194,35,6.0,0,5.0,1,5.0,1
2573,min_diffuse,20,20,1,3,0.05,0.95,0.90944227051472,7,3.0,1,3.0,1,3.0,1
2574,min_diffuse,20,20,1,3,0.05,0.95,0.9309810063879528,11,4.0,0,4.0,0,3.0,1
2575,min_diffuse,20,20,1,3,0.05,0.95,0.9406162303646296,15,4.0,1,4.0,1,4.0,1
2576,min_diffuse,20,20,1,3,0.05,0.95,0.9492877580131674,9,3.0,1,3.0,1,3.0,1
2577,min_diffuse,20,20,1,3,0.05,0.95,0.9140742762431004,11,4.0,1,4.0,1,4.0,1
2578,min_diffuse,20,20,1,3,0.05,0.95,0.8528467537727203,13,4.0,1,4.0,1,4.0,1
2579,min_diffuse,20,20,1,3,0.05,0.95,0.947920714673918,21,6.0,0,6.0,0,5.0,1
2580,min_diffuse,20,20,1,3,0.05,0.95,0.8809714176731003,48,5.0,1,5.0,1,5.0,1
2581,min_diffuse,20,20,1,3,0.05,0.95,0.8872230000598491,18,4.0,1,4.0,1,4.0,1
2582,min_diffuse,20,20,1,3,0.05,0.95,0.8238184393428167,12,3.0,1,3.0,1,3.0,1
2583,min_diffuse,20,20,1,3,0.05,0.95,0.9196652531970878,11,5.0,1,5.0,1,5.0,1
2584,min_diffuse,20,20,1,3,0.05,0.95,0.916003340730081,15,4.0,1,4.0,1,4.0,1
2585,min_diffuse,20,20,1,3,0.05,0.95,0.9215063690545836,16,5.0,1,5.0,1,5.0,1
2586,min_diffuse,20,20,1,3,0.05,0.95,0.9415818511216438,26,5.0,1,5.0,1,5.0,1
2587,min_diffuse,20,20,1,3,0.05,0.95,0.9046538571594264,18,5.0,1,5.0,1,5.0,1
2588,min_diffuse,20,20,1,3,0.05,0.95,0.939799696265892,11,4.0,1,4.0,1,4.0,1
2589,min_diffuse,20,20,1,3,0.05,0.95,0.9312207200556568,11,3.0,1,3.0,1,3.0,1
2590,min_diffuse,20,20,1,3,0.05,0.95,0.9124957954617108,7,3.0,1,3.0,1,3.0,1
2591,min_diffuse,20,20,1,3,0.05,0.95,0.9481570896847396,27,6.0,1,6.0,1,6.0,1
2592,min_diffuse,20,20,1,3,0.05,0.95,0.90938651700793,7,3.0,0,2.0,1,2.0,1
2593,min_diffuse,20,20,1,3,0.05,0.95,0.8809100122924256,9,3.0,1,3.0,1,3.0,1
2594,min_diffuse,20,20,1,3,0.05,0.95,0.8744894126078819,25,4.0,1,4.0,1,4.0,1
2595,min_diffuse,20,20,1,3,0.05,0.95,0.8116094169097295,13,4.0,1,4.0,1,4.0,1
2596,min_diffuse,20,20,1,3,0.05,0.95,0.9343820989815378,20,5.0,1,5.0,1,5.0,1
2597,min_diffuse,20,20,1,3,0.05,0.95,0.9426692013211267,21,5.0,1,5.0,1,5.0,1
2598,min_diffuse,20,20,1,3,0.05,0.95,0.9287985421047078,24,5.0,0,4.0,1,5.0,0
2599,min_diffuse,20,20,1,3,0.05,0.95,0.9042003074048492,5,3.0,1,3.0,1,3.0,1
2600,min_diffuse,20,20,1,3,0.05,0.95,0.9456856549725664,22,5.0,0,4.0,1,4.0,1
2601,min_diffuse,20,20,1,3,0.05,0.95,0.9291605691106836,7,3.0,1,3.0,1,3.0,1
2602,min_diffuse,20,20,1,3,0.05,0.95,0.9476400438970924,23,6.0,1,6.0,1,6.0,1
2603,min_diffuse,20,20,1,3,0.05,0.95,0.9127576920497216,15,4.0,1,4.0,1,4.0,1
2604,min_diffuse,20,20,1,3,0.05,0.95,0.9360852561540524,12,5.0,1,5.0,1,5.0,1
2605,min_diffuse,20,20,1,3,0.05,0.95,0.9137153274193908,14,6.0,1,6.0,1,6.0,1
2606,min_diffuse,20,20,1,3,0.05,0.95,0.92240514040683,17,6.0,0,5.0,1,5.0,1
2607,min_diffuse,20,20,1,3,0.05,0.95,0.9464929922188516,20,6.0,1,7.0,0,6.0,1
2608,min_diffuse,20,20,1,3,0.05,0.95,0.934433338676714,12,5.0,1,5.0,1,5.0,1
2609,min_diffuse,20,20,1,3,0.05,0.95,0.8772542437940587,33,5.0,1,5.0,1,5.0,1
2610,min_diffuse,20,20,1,3,0.05,0.95,0.9386670852144462,16,5.0,1,5.0,1,5.0,1
2611,min_diffuse,20,20,1,3,0.05,0.95,0.9415670876337878,24,7.0,1,7.0,1,8.0,0
2612,min_diffuse,20,20,1,3,0.05,0.95,0.9459810406986804,19,7.0,0,6.0,1,7.0,0
2613,min_diffuse,20,20,1,3,0.05,0.95,0.9320769205967324,26,5.0,1,5.0,1,5.0,1
2614,min_diffuse,20,20,1,3,0.05,0.95,0.941651177491593,7,3.0,1,3.0,1,3.0,1
2615,min_diffuse,20,20,1,3,0.05,0.95,0.9461464488625132,42,6.0,0,6.0,0,5.0,1
2616,min_diffuse,20,20,1,3,0.05,0.95,0.8848895774357031,10,4.0,1,4.0,1,4.0,1
2617,min_diffuse,20,20,1,3,0.05,0.95,0.930249928329958,18,5.0,1,5.0,1,5.0,1
2618,min_diffuse,20,20,1,3,0.05,0.95,0.8829460527342246,9,4.0,1,4.0,1,4.0,1
2619,min_diffuse,20,20,1,3,0.05,0.95,0.9152493037530872,15,4.0,1,4.0,1,4.0,1
2620,min_diffuse,20,20,1,3,0.05,0.95,0.9090523568974012,16,5.0,1,5.0,1,5.0,1
2621,min_diffuse,20,20,1,3,0.05,0.95,0.8851899102084203,8,3.0,1,3.0,1,4.0,0
2622,min_diffuse,20,20,1,3,0.05,0.95,0.8729477922215452,9,4.0,1,4.0,1,4.0,1
2623,min_diffuse,20,20,1,3,0.05,0.95,0.8443277311828541,7,3.0,1,3.0,1,3.0,1
2624,min_diffuse,20,20,1,3,0.05,0.95,0.935287510991928,24,5.0,1,5.0,1,5.0,1
2625,min_diffuse,20,20,1,3,0.05,0.95,0.9267237599041296,13,5.0,0,5.0,0,4.0,1
2626,min_diffuse,20,20,1,3,0.05,0.95,0.8373909558945135,6,3.0,1,3.0,1,3.0,1
2627,min_diffuse,20,20,1,3,0.05,0.95,0.917671367265174,32,5.0,1,5.0,1,5.0,1
2628,min_diffuse,20,20,1,3,0.05,0.95,0.899165762605097,9,4.0,1,4.0,1,4.0,1
2629,min_diffuse,20,20,1,3,0.05,0.95,0.883154174366877,8,4.0,1,4.0,1,4.0,1
2630,min_diffuse,20,20,1,3,0.05,0.95,0.9298399633177372,14,4.0,1,4.0,1,4.0,1
2631,min_diffuse,20,20,1,3,0.05,0.95,0.9365599157803808,14,4.0,1,4.0,1,4.0,1
2632,min_diffuse,20,20,1,3,0.05,0.95,0.6329930848394704,7,3.0,1,3.0,1,3.0,1
2633,min_diffuse,20,20,1,3,0.05,0.95,0.9153672807321092,33,5.0,0,4.0,1,5.0,0
2634,min_diffuse,20,20,1,3,0.05,0.95,0.935132467160244,15,5.0,0,4.0,1,4.0,1
2635,min_diffuse,20,20,1,3,0.05,0.95,0.8387916620475535,4,2.0,1,2.0,1,3.0,0
2636,min_diffuse,20,20,1,3,0.05,0.95,0.9134703256803878,13,4.0,1,4.0,1,4.0,1
2637,min_diffuse,20,20,1,3,0.05,0.95,0.9482208771040224,55,7.0,0,7.0,0,6.0,1
2638,min_diffuse,20,20,1,3,0.05,0.95,0.8516133649755452,4,3.0,1,3.0,1,3.0,1
2639,min_diffuse,20,20,1,3,0.05,0.95,0.9309129145489892,14,5.0,0,4.0,1,5.0,0
2640,min_diffuse,20,20,1,3,0.05,0.95,0.8218654613291564,10,3.0,1,3.0,1,4.0,0
2641,min_diffuse,20,20,1,3,0.05,0.95,0.9094914569128432,29,6.0,1,6.0,1,6.0,1
2642,min_diffuse,20,20,1,3,0.05,0.95,0.945539557938961,9,4.0,1,4.0,1,4.0,1
2643,min_diffuse,20,20,1,3,0.05,0.95,0.8889493204664145,10,4.0,0,4.0,0,3.0,1
2644,min_diffuse,20,20,1,3,0.05,0.95,0.943853014597906,55,8.0,1,8.0,1,8.0,1
2645,min_diffuse,20,20,1,3,0.05,0.95,0.8886245795842369,21,4.0,1,4.0,1,5.0,0
2646,min_diffuse,20,20,1,3,0.05,0.95,0.9347036199348604,15,5.0,0,5.0,0,4.0,1
2647,min_diffuse,20,20,1,3,0.05,0.95,0.9434740692271524,8,3.0,1,3.0,1,3.0,1
2648,min_diffuse,20,20,1,3,0.05,0.95,0.9211728257115622,12,4.0,1,5.0,0,5.0,0
2649,min_diffuse,20,20,1,3,0.05,0.95,0.9496743804175548,5,3.0,1,3.0,1,3.0,1
2650,min_diffuse,20,20,1,3,0.05,0.95,0.910061385476498,20,5.0,1,5.0,1,5.0,1
2651,min_diffuse,20,20,1,3,0.05,0.95,0.9073606026741006,20,5.0,1,5.0,1,5.0,1
2652,min_diffuse,20,20,1,3,0.05,0.95,0.9453308773025249,6,3.0,1,3.0,1,3.0,1
2653,min_diffuse,20,20,1,3,0.05,0.95,0.9445437699811264,9,3.0,1,3.0,1,3.0,1
2654,min_diffuse,20,20,1,3,0.05,0.95,0.904425767424086,19,5.0,1,5.0,1,5.0,1
2655,min_diffuse,20,20,1,3,0.05,0.95,0.9075362632678934,19,5.0,1,5.0,1,5.0,1
2656,min_diffuse,20,20,1,3,0.05,0.95,0.8943311667800146,19,3.0,1,3.0,1,3.0,1
2657,min_diffuse,20,20,1,3,0.05,0.95,0.9470148013453966,13,5.0,1,5.0,1,5.0,1
2658,min_diffuse,20,20,1,3,0.05,0.95,0.918673246142932,47,8.0,1,8.0,1,8.0,1
2659,min_diffuse,20,20,1,3,0.05,0.95,0.8703401214036246,13,4.0,0,4.0,0,3.0,1
2660,min_diffuse,20,20,1,3,0.05,0.95,0.9391513753278948,64,8.0,1,8.0,1,8.0,1
2661,min_diffuse,20,20,1,3,0.05,0.95,0.8721905022815507,11,4.0,1,4.0,1,4.0,1
2662,min_diffuse,20,20,1,3,0.05,0.95,0.9497651989190558,55,6.0,0,5.0,1,5.0,1
2663,min_diffuse,20,20,1,3,0.05,0.95,0.8934164095190377,13,4.0,1,4.0,1,4.0,1
2664,min_diffuse,20,20,1,3,0.05,0.95,0.8219943712554539,6,3.0,1,3.0,1,4.0,0
2665,min_diffuse,20,20,1,3,0.05,0.95,0.9275309210308972,19,5.0,1,5.0,1,5.0,1
2666,min_diffuse,20,20,1,3,0.05,0.95,0.9231264288953334,20,4.0,1,4.0,1,4.0,1
2667,min_diffuse,20,20,1,3,0.05,0.95,0.9468060672332204,8,4.0,0,3.0,1,3.0,1
2668,min_diffuse,20,20,1,3,0.05,0.95,0.9310002913647782,10,4.0,1,4.0,1,4.0,1
2669,min_diffuse,20,20,1,3,0.05,0.95,0.8793292643251022,17,5.0,0,4.0,1,4.0,1
2670,min_diffuse,20,20,1,3,0.05,0.95,0.948451941002947,19,5.0,1,5.0,1,5.0,1
2671,min_diffuse,20,20,1,3,0.05,0.95,0.9357367843249448,22,4.0,1,4.0,1,4.0,1
2672,min_diffuse,20,20,1,3,0.05,0.95,0.9029631641754166,13,3.0,1,3.0,1,3.0,1
2673,min_diffuse,20,20,1,3,0.05,0.95,0.9388914574974552,13,4.0,1,4.0,1,4.0,1
2674,min_diffuse,20,20,1,3,0.05,0.95,0.9488259466781288,15,4.0,0,4.0,0,3.0,1
2675,min_diffuse,20,20,1,3,0.05,0.95,0.9148673491665924,32,6.0,1,6.0,1,6.0,1
2676,min_diffuse,20,20,1,3,0.05,0.95,0.9307100446301606,26,6.0,0,5.0,1,5.0,1
2677,min_diffuse,20,20,1,3,0.05,0.95,0.9372514291243604,15,5.0,0,4.0,1,5.0,0
2678,min_diffuse,20,20,1,3,0.05,0.95,0.9386543611868998,11,4.0,1,4.0,1,4.0,1
2679,min_diffuse,20,20,1,3,0.05,0.95,0.9477053830187582,60,8.0,0,8.0,0,7.0,1
2680,min_diffuse,20,20,1,3,0.05,0.95,0.8586736605740267,6,3.0,1,3.0,1,3.0,1
2681,min_diffuse,20,20,1,3,0.05,0.95,0.9182754187388078,9,4.0,1,4.0,1,4.0,1
2682,min_diffuse,20,20,1,3,0.05,0.95,0.9485927802355408,8,4.0,1,4.0,1,4.0,1
2683,min_diffuse,20,20,1,3,0.05,0.95,0.9472181776780276,5,3.0,1,3.0,1,3.0,1
2684,min_diffuse,20,20,1,3,0.05,0.95,0.9457315487267324,17,4.0,0,3.0,1,4.0,0
2685,min_diffuse,20,20,1,3,0.05,0.95,0.8562112657453614,13,4.0,0,3.0,1,3.0,1
2686,min_diffuse,20,20,1,3,0.05,0.95,0.9450835779974386,25,5.0,1,5.0,1,5.0,1
2687,min_diffuse,20,20,1,3,0.05,0.95,0.947938828943398,14,5.0,1,5.0,1,5.0,1
2688,min_diffuse,20,20,1,3,0.05,0.95,0.9394775210762693,17,4.0,1,4.0,1,4.0,1
2689,min_diffuse,20,20,1,3,0.05,0.95,0.8863682421004394,7,4.0,1,4.0,1,4.0,1
2690,min_diffuse,20,20,1,3,0.05,0.95,0.8475664866280096,4,2.0,1,2.0,1,3.0,0
2691,min_diffuse,20,20,1,3,0.05,0.95,0.9356417122479764,83,7.0,1,7.0,1,7.0,1
2692,min_diffuse,20,20,1,3,0.05,0.95,0.9052456181947016,32,5.0,1,5.0,1,5.0,1
2693,min_diffuse,20,20,1,3,0.05,0.95,0.929126394178588,17,4.0,1,5.0,0,5.0,0
2694,min_diffuse,20,20,1,3,0.05,0.95,0.9293580270090892,25,5.0,1,5.0,1,5.0,1
2695,min_diffuse,20,20,1,3,0.05,0.95,0.92933931334286,11,4.0,1,4.0,1,4.0,1
2696,min_diffuse,20,20,1,3,0.05,0.95,0.941304352149487,9,4.0,1,4.0,1,4.0,1
2697,min_diffuse,20,20,1,3,0.05,0.95,0.9455663581814152,16,3.0,1,3.0,1,3.0,1
2698,min_diffuse,20,20,1,3,0.05,0.95,0.9447434148633526,24,4.0,0,4.0,0,3.0,1
2699,min_diffuse,20,20,1,3,0.05,0.95,0.8690277300031225,5,3.0,1,3.0,1,4.0,0
2700,min_diffuse,20,20,1,3,0.05,0.95,0.8794691408797962,8,4.0,1,4.0,1,4.0,1
2701,min_diffuse,20,20,1,3,0.05,0.95,0.9499312887160782,14,5.0,1,5.0,1,5.0,1
2702,min_diffuse,20,20,1,3,0.05,0.95,0.9086697034863552,20,5.0,0,5.0,0,4.0,1
2703,min_diffuse,20,20,1,3,0.05,0.95,0.8922921126825932,10,3.0,1,3.0,1,3.0,1
2704,min_diffuse,20,20,1,3,0.05,0.95,0.9242039119402206,8,4.0,0,3.0,1,3.0,1
2705,min_diffuse,20,20,1,3,0.05,0.95,0.938251900117726,83,8.0,1,8.0,1,8.0,1
2706,min_diffuse,20,20,1,3,0.05,0.95,0.6491114778311067,7,3.0,1,3.0,1,4.0,0
2707,min_diffuse,20,20,1,3,0.05,0.95,0.9257976894790184,12,3.0,1,3.0,1,4.0,0
2708,min_diffuse,20,20,1,3,0.05,0.95,0.9290572869209454,15,5.0,1,5.0,1,5.0,1
2709,min_diffuse,20,20,1,3,0.05,0.95,0.9486262581248508,10,4.0,1,4.0,1,4.0,1
2710,min_diffuse,20,20,1,3,0.05,0.95,0.8637103069945621,20,5.0,0,4.0,1,4.0,1
2711,min_diffuse,20,20,1,3,0.05,0.95,0.9162365911674948,8,3.0,1,3.0,1,3.0,1
2712,min_diffuse,20,20,1,3,0.05,0.95,0.9379161692987618,52,7.0,1,7.0,1,7.0,1
2713,min_diffuse,20,20,1,3,0.05,0.95,0.9167588234585344,26,5.0,0,4.0,1,4.0,1
2714,min_diffuse,20,20,1,3,0.05,0.95,0.9164865236072012,37,5.0,1,5.0,1,5.0,1
2715,min_diffuse,20,20,1,3,0.05,0.95,0.9448134338873756,7,3.0,1,4.0,0,4.0,0
2716,min_diffuse,20,20,1,3,0.05,0.95,0.9291576915623232,15,4.0,1,4.0,1,4.0,1
2717,min_diffuse,20,20,1,3,0.05,0.95,0.8976251136013416,6,3.0,1,3.0,1,3.0,1
2718,min_diffuse,20,20,1,3,0.05,0.95,0.885019810430317,5,3.0,1,3.0,1,3.0,1
2719,min_diffuse,20,20,1,3,0.05,0.95,0.9447811567675012,32,5.0,1,5.0,1,5.0,1
2720,min_diffuse,20,20,1,3,0.05,0.95,0.9175750326140244,9,4.0,1,4.0,1,4.0,1
2721,min_diffuse,20,20,1,3,0.05,0.95,0.8896353507798723,15,4.0,1,4.0,1,4.0,1
2722,min_diffuse,20,20,1,3,0.05,0.95,0.8963105281488641,24,5.0,1,5.0,1,5.0,1
2723,min_diffuse,20,20,1,3,0.05,0.95,0.9383511352814892,46,9.0,1,9.0,1,9.0,1
2724,min_diffuse,20,20,1,3,0.05,0.95,0.9240181870488204,30,5.0,0,5.0,0,4.0,1
2725,min_diffuse,20,20,1,3,0.05,0.95,0.898193731081848,10,4.0,1,4.0,1,4.0,1
2726,min_diffuse,20,20,1,3,0.05,0.95,0.9417633897487536,9,4.0,1,4.0,1,4.0,1
2727,min_diffuse,20,20,1,3,0.05,0.95,0.91650671573588,22,5.0,1,5.0,1,6.0,0
2728,min_diffuse,20,20,1,3,0.05,0.95,0.9021874826624924,17,5.0,1,5.0,1,5.0,1
2729,min_diffuse,20,20,1,3,0.05,0.95,0.9469301336940384,17,4.0,1,4.0,1,4.0,1
2730,min_diffuse,20,20,1,3,0.05,0.95,0.9377504474431688,10,5.0,1,5.0,1,5.0,1
2731,min_diffuse,20,20,1,3,0.05,0.95,0.8715615700167426,9,3.0,1,3.0,1,3.0,1
2732,min_diffuse,20,20,1,3,0.05,0.95,0.930483345334281,48,6.0,0,6.0,0,5.0,1
2733,min_diffuse,20,20,1,3,0.05,0.95,0.9300105001731822,18,5.0,0,4.0,1,5.0,0
2734,min_diffuse,20,20,1,3,0.05,0.95,0.934750744753622,16,5.0,1,5.0,1,5.0,1
2735,min_diffuse,20,20,1,3,0.05,0.95,0.946984998210958,18,4.0,1,4.0,1,4.0,1
2736,min_diffuse,20,20,1,3,0.05,0.95,0.9254449424914426,10,4.0,1,4.0,1,4.0,1
2737,min_diffuse,20,20,1,3,0.05,0.95,0.9049322281636222,12,4.0,1,4.0,1,4.0,1
2738,min_diffuse,20,20,1,3,0.05,0.95,0.931381617128646,13,4.0,1,4.0,1,4.0,1
2739,min_diffuse,20,20,1,3,0.05,0.95,0.939608567334674,10,4.0,1,4.0,1,4.0,1
2740,min_diffuse,20,20,1,3,0.05,0.95,0.8947368593746404,10,4.0,1,4.0,1,4.0,1
2741,min_diffuse,20,20,1,3,0.05,0.95,0.9194837288879116,38,5.0,1,5.0,1,5.0,1
2742,min_diffuse,20,20,1,3,0.05,0.95,0.9324136431554616,13,5.0,0,4.0,1,5.0,0
2743,min_diffuse,20,20,1,3,0.05,0.95,0.8515901362946765,18,4.0,1,4.0,1,4.0,1
2744,min_diffuse,20,20,1,3,0.05,0.95,0.940692376954998,9,3.0,1,3.0,1,3.0,1
2745,min_diffuse,20,20,1,3,0.05,0.95,0.8807524622763397,7,3.0,1,3.0,1,3.0,1
2746,min_diffuse,20,20,1,3,0.05,0.95,0.9209870581191436,14,5.0,1,5.0,1,5.0,1
2747,min_diffuse,20,20,1,3,0.05,0.95,0.9303449446317708,60,10.0,1,10.0,1,10.0,1
2748,min_diffuse,20,20,1,3,0.05,0.95,0.9331916090987028,6,3.0,1,3.0,1,3.0,1
2749,min_diffuse,20,20,1,3,0.05,0.95,0.93676756747302,11,5.0,1,5.0,1,6.0,0
2750,min_diffuse,20,20,1,3,0.05,0.95,0.9120799080752192,39,5.0,1,5.0,1,6.0,0
2751,min_diffuse,20,20,1,3,0.05,0.95,0.9182791186157482,27,6.0,1,6.0,1,6.0,1
2752,min_diffuse,20,20,1,3,0.05,0.95,0.8791151211474335,14,4.0,1,4.0,1,4.0,1
2753,min_diffuse,20,20,1,3,0.05,0.95,0.9045189688655384,13,4.0,1,4.0,1,5.0,0
2754,min_diffuse,20,20,1,3,0.05,0.95,0.8172270521295666,8,3.0,1,3.0,1,4.0,0
2755,min_diffuse,20,20,1,3,0.05,0.95,0.9461153962576256,32,5.0,0,4.0,1,4.0,1
2756,min_diffuse,20,20,1,3,0.05,0.95,0.9319695233922126,22,6.0,1,6.0,1,6.0,1
2757,min_diffuse,20,20,1,3,0.05,0.95,0.8901666287439753,7,3.0,1,3.0,1,3.0,1
2758,min_diffuse,20,20,1,3,0.05,0.95,0.890405589044765,11,4.0,1,4.0,1,4.0,1
2759,min_diffuse,20,20,1,3,0.05,0.95,0.8564173103273454,24,5.0,1,5.0,1,5.0,1
2760,min_diffuse,20,20,1,3,0.05,0.95,0.8564973752532943,13,3.0,1,3.0,1,3.0,1
2761,min_diffuse,20,20,1,3,0.05,0.95,0.9388282749900562,25,5.0,1,5.0,1,6.0,0
2762,min_diffuse,20,20,1,3,0.05,0.95,0.9146784631404052,32,7.0,1,7.0,1,7.0,1
2763,min_diffuse,20,20,1,3,0.05,0.95,0.919250821549404,33,7.0,1,7.0,1,7.0,1
2764,min_diffuse,20,20,1,3,0.05,0.95,0.9301818640041636,9,4.0,0,4.0,0,3.0,1
2765,min_diffuse,20,20,1,3,0.05,0.95,0.929843591235877,27,6.0,0,5.0,1,5.0,1
2766,min_diffuse,20,20,1,3,0.05,0.95,0.9182979002782036,13,4.0,1,4.0,1,4.0,1
2767,min_diffuse,20,20,1,3,0.05,0.95,0.9423611143003856,24,6.0,1,6.0,1,6.0,1
2768,min_diffuse,20,20,1,3,0.05,0.95,0.9050202964618304,14,4.0,1,4.0,1,4.0,1
2769,min_diffuse,20,20,1,3,0.05,0.95,0.9054778032517596,19,5.0,1,5.0,1,5.0,1
2770,min_diffuse,20,20,1,3,0.05,0.95,0.8888630292402697,10,3.0,1,3.0,1,3.0,1
2771,min_diffuse,20,20,1,3,0.05,0.95,0.8893024573408219,15,4.0,1,4.0,1,4.0,1
2772,min_diffuse,20,20,1,3,0.05,0.95,0.9352789531033072,9,3.0,1,3.0,1,3.0,1
2773,min_diffuse,20,20,1,3,0.05,0.95,0.9261843245998383,36,5.0,1,5.0,1,5.0,1
2774,min_diffuse,20,20,1,3,0.05,0.95,0.8697789548855097,8,4.0,0,3.0,1,4.0,0
2775,min_diffuse,20,20,1,3,0.05,0.95,0.9131743366099412,5,3.0,1,3.0,1,3.0,1
2776,min_diffuse,20,20,1,3,0.05,0.95,0.924228822454293,7,3.0,1,3.0,1,4.0,0
2777,min_diffuse,20,20,1,3,0.05,0.95,0.9489698068448444,10,4.0,0,3.0,1,4.0,0
2778,min_diffuse,20,20,1,3,0.05,0.95,0.8951039701476609,16,5.0,0,5.0,0,4.0,1
2779,min_diffuse,20,20,1,3,0.05,0.95,0.8158548380003365,7,3.0,1,3.0,1,3.0,1
2780,min_diffuse,20,20,1,3,0.05,0.95,0.9447709396284396,15,5.0,1,5.0,1,5.0,1
2781,min_diffuse,20,20,1,3,0.05,0.95,0.9402684553781352,51,5.0,1,5.0,1,5.0,1
2782,min_diffuse,20,20,1,3,0.05,0.95,0.7548756011107748,6,3.0,1,3.0,1,3.0,1
2783,min_diffuse,20,20,1,3,0.05,0.95,0.8799514766440686,12,4.0,1,4.0,1,4.0,1
2784,min_diffuse,20,20,1,3,0.05,0.95,0.9209668036490404,9,4.0,0,3.0,1,3.0,1
2785,min_diffuse,20,20,1,3,0.05,0.95,0.8360012008470031,16,4.0,1,4.0,1,4.0,1
2786,min_diffuse,20,20,1,3,0.05,0.95,0.877486135971137,13,4.0,0,3.0,1,3.0,1
2787,min_diffuse,20,20,1,3,0.05,0.95,0.9205667863658354,17,4.0,0,4.0,0,3.0,1
2788,min_diffuse,20,20,1,3,0.05,0.95,0.9401132801379712,35,8.0,0,8.0,0,7.0,1
2789,min_diffuse,20,20,1,3,0.05,0.95,0.903539318586633,34,6.0,1,6.0,1,6.0,1
2790,min_diffuse,20,20,1,3,0.05,0.95,0.8394342796119628,7,3.0,1,3.0,1,3.0,1
2791,min_diffuse,20,20,1,3,0.05,0.95,0.9147371730552002,13,5.0,1,5.0,1,5.0,1
2792,min_diffuse,20,20,1,3,0.05,0.95,0.9283763329436316,16,3.0,1,3.0,1,3.0,1
2793,min_diffuse,20,20,1,3,0.05,0.95,0.8740975483408526,15,5.0,1,5.0,1,5.0,1
2794,min_diffuse,20,20,1,3,0.05,0.95,0.9063733931846047,12,4.0,0,3.0,1,4.0,0
2795,min_diffuse,20,20,1,3,0.05,0.95,0.8896200899660518,18,5.0,1,5.0,1,5.0,1
2796,min_diffuse,20,20,1,3,0.05,0.95,0.9354740783262144,45,6.0,0,6.0,0,5.0,1
2797,min_diffuse,20,20,1,3,0.05,0.95,0.9045862486306816,39,6.0,1,6.0,1,6.0,1
2798,min_diffuse,20,20,1,3,0.05,0.95,0.7241708749214412,5,3.0,1,3.0,1,3.0,1
2799,min_diffuse,20,20,1,3,0.05,0.95,0.9410596135323448,19,4.0,1,4.0,1,4.0,1
2800,min_diffuse,20,20,1,3,0.05,0.95,0.9277074699800294,8,4.0,1,4.0,1,4.0,1
2801,min_diffuse,20,20,1,3,0.05,0.95,0.8686526618912839,10,3.0,1,3.0,1,3.0,1
2802,min_diffuse,20,20,1,3,0.05,0.95,0.940406389282857,12,4.0,1,5.0,0,5.0,0
2803,min_diffuse,20,20,1,3,0.05,0.95,0.9044140925755516,8,4.0,1,4.0,1,4.0,1
2804,min_diffuse,20,20,1,3,0.05,0.95,0.9445495633058364,32,5.0,1,5.0,1,5.0,1
2805,min_diffuse,20,20,1,3,0.05,0.95,0.9441448151281808,14,5.0,0,5.0,0,4.0,1
2806,min_diffuse,20,20,1,3,0.05,0.95,0.9196474076180434,22,5.0,1,5.0,1,5.0,1
2807,min_diffuse,20,20,1,3,0.05,0.95,0.8540545880927672,7,3.0,1,3.0,1,3.0,1
2808,min_diffuse,20,20,1,3,0.05,0.95,0.9274459716632016,30,5.0,0,5.0,0,4.0,1
2809,min_diffuse,20,20,1,3,0.05,0.95,0.9196737642000417,14,5.0,0,4.0,1,4.0,1
2810,min_diffuse,20,20,1,3,0.05,0.95,0.8259448122570904,7,3.0,1,3.0,1,3.0,1
2811,min_diffuse,20,20,1,3,0.05,0.95,0.8988731672818385,9,3.0,1,3.0,1,3.0,1
2812,min_diffuse,20,20,1,3,0.05,0.95,0.9018936136559064,19,5.0,1,5.0,1,5.0,1
2813,min_diffuse,20,20,1,3,0.05,0.95,0.7864330695843635,11,3.0,1,3.0,1,3.0,1
2814,min_diffuse,20,20,1,3,0.05,0.95,0.9237913426157838,7,3.0,1,3.0,1,3.0,1
2815,min_diffuse,20,20,1,3,0.05,0.95,0.8747465767914984,5,3.0,1,3.0,1,3.0,1
2816,min_diffuse,20,20,1,3,0.05,0.95,0.9191090454094684,6,3.0,1,3.0,1,3.0,1
2817,min_diffuse,20,20,1,3,0.05,0.95,0.9386675129966384,30,5.0,0,4.0,1,4.0,1
2818,min_diffuse,20,20,1,3,0.05,0.95,0.9021303311800124,15,4.0,1,5.0,0,5.0,0
2819,min_diffuse,20,20,1,3,0.05,0.95,0.9235578386930434,34,4.0,1,4.0,1,4.0,1
2820,min_diffuse,20,20,1,3,0.05,0.95,0.9019137746539034,11,5.0,1,5.0,1,5.0,1
2821,min_diffuse,20,20,1,3,0.05,0.95,0.9480433643225968,82,8.0,1,8.0,1,8.0,1
2822,min_diffuse,20,20,1,3,0.05,0.95,0.9371539615010172,13,5.0,1,5.0,1,5.0,1
2823,min_diffuse,20,20,1,3,0.05,0.95,0.8425648755620103,9,4.0,1,4.0,1,4.0,1
2824,min_diffuse,20,20,1,3,0.05,0.95,0.8575451185111113,17,4.0,1,4.0,1,4.0,1
2825,min_diffuse,20,20,1,3,0.05,0.95,0.943381356884485,25,4.0,1,4.0,1,4.0,1
2826,min_diffuse,20,20,1,3,0.05,0.95,0.9214072612582376,16,4.0,1,4.0,1,5.0,0
2827,min_diffuse,20,20,1,3,0.05,0.95,0.8800781617471177,6,3.0,1,3.0,1,3.0,1
2828,min_diffuse,20,20,1,3,0.05,0.95,0.91647515335613,11,4.0,1,4.0,1,4.0,1
2829,min_diffuse,20,20,1,3,0.05,0.95,0.779856221700757,8,3.0,1,3.0,1,3.0,1
2830,min_diffuse,20,20,1,3,0.05,0.95,0.9332271756675906,36,5.0,1,5.0,1,5.0,1
2831,min_diffuse,20,20,1,3,0.05,0.95,0.9273489139307728,12,5.0,1,5.0,1,5.0,1
2832,min_diffuse,20,20,1,3,0.05,0.95,0.8216062029868889,10,3.0,1,3.0,1,3.0,1
2833,min_diffuse,20,20,1,3,0.05,0.95,0.9019184085684244,25,6.0,1,6.0,1,6.0,1
2834,min_diffuse,20,20,1,3,0.05,0.95,0.9472649682425356,16,4.0,1,4.0,1,4.0,1
2835,min_diffuse,20,20,1,3,0.05,0.95,0.8895194391636992,10,3.0,1,3.0,1,3.0,1
2836,min_diffuse,20,20,1,3,0.05,0.95,0.9334424217846377,19,8.0,1,8.0,1,8.0,1
2837,min_diffuse,20,20,1,3,0.05,0.95,0.931262012857306,19,4.0,1,4.0,1,4.0,1
2838,min_diffuse,20,20,1,3,0.05,0.95,0.9453269610627624,15,5.0,1,5.0,1,5.0,1
2839,min_diffuse,20,20,1,3,0.05,0.95,0.8704211555948231,14,4.0,1,4.0,1,4.0,1
2840,min_diffuse,20,20,1,3,0.05,0.95,0.8552325525234307,11,4.0,1,4.0,1,4.0,1
2841,min_diffuse,20,20,1,3,0.05,0.95,0.9028085793392936,20,4.0,0,4.0,0,3.0,1
2842,min_diffuse,20,20,1,3,0.05,0.95,0.8947788580021641,10,3.0,1,3.0,1,3.0,1
2843,min_diffuse,20,20,1,3,0.05,0.95,0.9111546754705104,6,3.0,1,3.0,1,4.0,0
2844,min_diffuse,20,20,1,3,0.05,0.95,0.9034907313168428,11,4.0,1,4.0,1,5.0,0
2845,min_diffuse,20,20,1,3,0.05,0.95,0.9248483950686852,11,3.0,1,3.0,1,3.0,1
2846,min_diffuse,20,20,1,3,0.05,0.95,0.9070501447525102,10,4.0,1,4.0,1,4.0,1
2847,min_diffuse,20,20,1,3,0.05,0.95,0.8969443129221099,15,4.0,1,4.0,1,4.0,1
2848,min_diffuse,20,20,1,3,0.05,0.95,0.9305653132550302,15,4.0,0,4.0,0,3.0,1
2849,min_diffuse,20,20,1,3,0.05,0.95,0.8893136239348205,14,4.0,1,4.0,1,4.0,1
2850,min_diffuse,20,20,1,3,0.05,0.95,0.9472660823115538,25,5.0,1,5.0,1,6.0,0
2851,min_diffuse,20,20,1,3,0.05,0.95,0.9394359307850249,24,7.0,1,7.0,1,7.0,1
2852,min_diffuse,20,20,1,3,0.05,0.95,0.8965547239523514,13,4.0,1,4.0,1,5.0,0
2853,min_diffuse,20,20,1,3,0.05,0.95,0.9147997597219352,22,4.0,1,4.0,1,4.0,1
2854,min_diffuse,20,20,1,3,0.05,0.95,0.8357126406560949,8,4.0,1,4.0,1,4.0,1
2855,min_diffuse,20,20,1,3,0.05,0.95,0.8995419653072861,7,4.0,1,4.0,1,4.0,1
2856,min_diffuse,20,20,1,3,0.05,0.95,0.928519588118033,9,4.0,0,3.0,1,4.0,0
2857,min_diffuse,20,20,1,3,0.05,0.95,0.8465038263065471,13,3.0,1,3.0,1,3.0,1
2858,min_diffuse,20,20,1,3,0.05,0.95,0.9142666629081008,19,4.0,1,4.0,1,4.0,1
2859,min_diffuse,20,20,1,3,0.05,0.95,0.857427069396111,16,4.0,1,4.0,1,4.0,1
2860,min_diffuse,20,20,1,3,0.05,0.95,0.9260259447627344,35,6.0,0,6.0,0,5.0,1
2861,min_diffuse,20,20,1,3,0.05,0.95,0.9042841172295538,12,4.0,1,4.0,1,4.0,1
2862,min_diffuse,20,20,1,3,0.05,0.95,0.8718166496922276,14,4.0,1,4.0,1,4.0,1
2863,min_diffuse,20,20,1,3,0.05,0.95,0.8647183162688011,16,3.0,1,3.0,1,3.0,1
2864,min_diffuse,20,20,1,3,0.05,0.95,0.9448262761104952,33,8.0,1,8.0,1,8.0,1
2865,min_diffuse,20,20,1,3,0.05,0.95,0.89163076661311,25,5.0,0,5.0,0,4.0,1
2866,min_diffuse,20,20,1,3,0.05,0.95,0.8738436814972088,12,4.0,1,4.0,1,4.0,1
2867,min_diffuse,20,20,1,3,0.05,0.95,0.9313924475984608,25,5.0,0,5.0,0,4.0,1
2868,min_diffuse,20,20,1,3,0.05,0.95,0.9228402227932732,12,4.0,1,4.0,1,4.0,1
2869,min_diffuse,20,20,1,3,0.05,0.95,0.9161207860390544,19,4.0,1,4.0,1,4.0,1
2870,min_diffuse,20,20,1,3,0.05,0.95,0.7471167133626333,8,3.0,1,3.0,1,3.0,1
2871,min_diffuse,20,20,1,3,0.05,0.95,0.934027691538622,15,4.0,1,4.0,1,5.0,0
2872,min_diffuse,20,20,1,3,0.05,0.95,0.943062744496335,16,5.0,1,5.0,1,5.0,1
2873,min_diffuse,20,20,1,3,0.05,0.95,0.9058810415029064,15,4.0,0,3.0,1,3.0,1
2874,min_diffuse,20,20,1,3,0.05,0.95,0.9263142579449588,22,5.0,1,5.0,1,5.0,1
2875,min_diffuse,20,20,1,3,0.05,0.95,0.9450927855855036,20,5.0,1,5.0,1,6.0,0
2876,min_diffuse,20,20,1,3,0.05,0.95,0.9388725656488563,28,4.0,1,4.0,1,4.0,1
2877,min_diffuse,20,20,1,3,0.05,0.95,0.9359088093753722,35,7.0,1,7.0,1,7.0,1
2878,min_diffuse,20,20,1,3,0.05,0.95,0.9120682148182958,6,3.0,1,3.0,1,3.0,1
2879,min_diffuse,20,20,1,3,0.05,0.95,0.9412872385681492,30,7.0,1,7.0,1,7.0,1
2880,min_diffuse,20,20,1,3,0.05,0.95,0.8991844418311696,18,4.0,1,4.0,1,4.0,1
2881,min_diffuse,20,20,1,3,0.05,0.95,0.8429400135230648,8,3.0,1,3.0,1,3.0,1
2882,min_diffuse,20,20,1,3,0.05,0.95,0.848261907766019,8,4.0,1,4.0,1,4.0,1
2883,min_diffuse,20,20,1,3,0.05,0.95,0.9487338704740896,10,4.0,1,4.0,1,4.0,1
2884,min_diffuse,20,20,1,3,0.05,0.95,0.907510301008328,21,5.0,0,5.0,0,4.0,1
2885,min_diffuse,20,20,1,3,0.05,0.95,0.8262027934969232,7,3.0,1,3.0,1,3.0,1
2886,min_diffuse,20,20,1,3,0.05,0.95,0.9477372389127716,24,6.0,0,6.0,0,5.0,1
2887,min_diffuse,20,20,1,3,0.05,0.95,0.8584918088563693,11,3.0,1,3.0,1,4.0,0
2888,min_diffuse,20,20,1,3,0.05,0.95,0.8675535642651824,13,4.0,1,4.0,1,4.0,1
2889,min_diffuse,20,20,1,3,0.05,0.95,0.9247642619650336,28,5.0,1,5.0,1,5.0,1
2890,min_diffuse,20,20,1,3,0.05,0.95,0.9237017450203164,34,5.0,1,5.0,1,5.0,1
2891,min_diffuse,20,20,1,3,0.05,0.95,0.9260086172490472,11,3.0,1,3.0,1,3.0,1
2892,min_diffuse,20,20,1,3,0.05,0.95,0.8892297904122299,6,3.0,1,3.0,1,3.0,1
2893,min_diffuse,20,20,1,3,0.05,0.95,0.7862261019908547,5,3.0,1,3.0,1,3.0,1
2894,min_diffuse,20,20,1,3,0.05,0.95,0.8727747793826178,13,4.0,0,4.0,0,3.0,1
2895,min_diffuse,20,20,1,3,0.05,0.95,0.9365136041671812,28,5.0,1,5.0,1,5.0,1
2896,min_diffuse,20,20,1,3,0.05,0.95,0.942473110053852,31,5.0,1,5.0,1,5.0,1
2897,min_diffuse,20,20,1,3,0.05,0.95,0.8623546421955516,19,4.0,1,4.0,1,4.0,1
2898,min_diffuse,20,20,1,3,0.05,0.95,0.90550354797163,40,6.0,0,5.0,1,5.0,1
2899,min_diffuse,20,20,1,3,0.05,0.95,0.9273133077237434,22,5.0,1,5.0,1,5.0,1
2900,min_diffuse,20,20,1,3,0.05,0.95,0.9423648306508536,19,4.0,1,4.0,1,4.0,1
2901,min_diffuse,20,20,1,3,0.05,0.95,0.9201784963276574,6,3.0,1,3.0,1,3.0,1
2902,min_diffuse,20,20,1,3,0.05,0.95,0.9348825617127005,29,4.0,1,4.0,1,4.0,1
2903,min_diffuse,20,20,1,3,0.05,0.95,0.9044001738836244,9,3.0,1,4.0,0,4.0,0
2904,min_diffuse,20,20,1,3,0.05,0.95,0.9353153578158084,14,4.0,1,4.0,1,5.0,0
2905,min_diffuse,20,20,1,3,0.05,0.95,0.9451311701300066,25,4.0,1,4.0,1,5.0,0
2906,min_diffuse,20,20,1,3,0.05,0.95,0.9493823421787042,73,11.0,1,11.0,1,11.0,1
2907,min_diffuse,20,20,1,3,0.05,0.95,0.8796511863219938,24,6.0,1,6.0,1,6.0,1
2908,min_diffuse,20,20,1,3,0.05,0.95,0.9405328022228088,9,4.0,1,4.0,1,4.0,1
2909,min_diffuse,20,20,1,3,0.05,0.95,0.9080748859161364,13,4.0,1,4.0,1,4.0,1
2910,min_diffuse,20,20,1,3,0.05,0.95,0.8633522081264929,7,3.0,1,3.0,1,3.0,1
2911,min_diffuse,20,20,1,3,0.05,0.95,0.933250300320456,14,5.0,0,5.0,0,4.0,1
2912,min_diffuse,20,20,1,3,0.05,0.95,0.9429696977538,8,3.0,1,3.0,1,3.0,1
2913,min_diffuse,20,20,1,3,0.05,0.95,0.8998077725124056,15,4.0,0,4.0,0,3.0,1
2914,min_diffuse,20,20,1,3,0.05,0.95,0.9321544896434664,26,4.0,1,4.0,1,4.0,1
2915,min_diffuse,20,20,1,3,0.05,0.95,0.7838522294473661,5,3.0,1,3.0,1,3.0,1
2916,min_diffuse,20,20,1,3,0.05,0.95,0.9312622611257564,9,4.0,1,4.0,1,4.0,1
2917,min_diffuse,20,20,1,3,0.05,0.95,0.937009237174194,11,3.0,1,3.0,1,4.0,0
2918,min_diffuse,20,20,1,3,0.05,0.95,0.9485287240986652,58,6.0,0,6.0,0,5.0,1
2919,min_diffuse,20,20,1,3,0.05,0.95,0.930604796795898,14,4.0,1,5.0,0,5.0,0
2920,min_diffuse,20,20,1,3,0.05,0.95,0.8626146952894477,17,4.0,1,4.0,1,4.0,1
2921,min_diffuse,20,20,1,3,0.05,0.95,0.9456303973213388,37,5.0,1,5.0,1,5.0,1
2922,min_diffuse,20,20,1,3,0.05,0.95,0.890202050732365,10,4.0,0,4.0,0,3.0,1
2923,min_diffuse,20,20,1,3,0.05,0.95,0.9405682883443968,21,4.0,1,4.0,1,4.0,1
2924,min_diffuse,20,20,1,3,0.05,0.95,0.9115166412470516,7,3.0,0,2.0,1,2.0,1
2925,min_diffuse,20,20,1,3,0.05,0.95,0.9140276885515236,55,7.0,1,7.0,1,7.0,1
2926,min_diffuse,20,20,1,3,0.05,0.95,0.9396990191126274,21,6.0,0,6.0,0,5.0,1
2927,min_diffuse,20,20,1,3,0.05,0.95,0.9474363966379192,25,6.0,1,6.0,1,6.0,1
2928,min_diffuse,20,20,1,3,0.05,0.95,0.8273262391245236,7,3.0,1,3.0,1,3.0,1
2929,min_diffuse,20,20,1,3,0.05,0.95,0.9401487052688302,17,4.0,1,5.0,0,4.0,1
2930,min_diffuse,20,20,1,3,0.05,0.95,0.8825727823454977,11,4.0,1,4.0,1,5.0,0
2931,min_diffuse,20,20,1,3,0.05,0.95,0.8233612837465015,7,3.0,1,3.0,1,3.0,1
2932,min_diffuse,20,20,1,3,0.05,0.95,0.9456577036671432,15,4.0,1,4.0,1,4.0,1
2933,min_diffuse,20,20,1,3,0.05,0.95,0.9408354260969038,27,5.0,1,5.0,1,5.0,1
2934,min_diffuse,20,20,1,3,0.05,0.95,0.921276295200382,8,4.0,1,4.0,1,4.0,1
2935,min_diffuse,20,20,1,3,0.05,0.95,0.8948844961536436,14,4.0,1,4.0,1,4.0,1
2936,min_diffuse,20,20,1,3,0.05,0.95,0.8302439711136913,6,3.0,1,3.0,1,3.0,1
2937,min_diffuse,20,20,1,3,0.05,0.95,0.9061567425543468,13,4.0,1,4.0,1,4.0,1
2938,min_diffuse,20,20,1,3,0.05,0.95,0.9336292604022872,15,5.0,1,5.0,1,5.0,1
2939,min_diffuse,20,20,1,3,0.05,0.95,0.9330494380921992,15,4.0,1,4.0,1,4.0,1
2940,min_diffuse,20,20,1,3,0.05,0.95,0.9421216948162472,42,7.0,1,7.0,1,8.0,0
2941,min_diffuse,20,20,1,3,0.05,0.95,0.9116883345595578,23,5.0,1,5.0,1,5.0,1
2942,min_diffuse,20,20,1,3,0.05,0.95,0.8757571959442954,19,5.0,0,5.0,0,4.0,1
2943,min_diffuse,20,20,1,3,0.05,0.95,0.8981466825140396,11,3.0,1,3.0,1,3.0,1
2944,min_diffuse,20,20,1,3,0.05,0.95,0.9094827053293554,26,4.0,1,4.0,1,4.0,1
2945,min_diffuse,20,20,1,3,0.05,0.95,0.845284552976488,7,3.0,0,2.0,1,2.0,1
2946,min_diffuse,20,20,1,3,0.05,0.95,0.9177317677946872,9,4.0,1,4.0,1,4.0,1
2947,min_diffuse,20,20,1,3,0.05,0.95,0.943139491631514,12,4.0,1,4.0,1,4.0,1
2948,min_diffuse,20,20,1,3,0.05,0.95,0.9490317460210066,21,5.0,1,5.0,1,5.0,1
2949,min_diffuse,20,20,1,3,0.05,0.95,0.9062777081895638,7,3.0,1,3.0,1,4.0,0
2950,min_diffuse,20,20,1,3,0.05,0.95,0.9207122631679904,21,5.0,1,5.0,1,6.0,0
2951,min_diffuse,20,20,1,3,0.05,0.95,0.9328078037741356,34,5.0,1,5.0,1,6.0,0
2952,min_diffuse,20,20,1,3,0.05,0.95,0.9342985363123374,9,3.0,1,3.0,1,3.0,1
2953,min_diffuse,20,20,1,3,0.05,0.95,0.7728095420815766,8,3.0,1,3.0,1,3.0,1
2954,min_diffuse,20,20,1,3,0.05,0.95,0.834094148373735,9,3.0,1,3.0,1,3.0,1
2955,min_diffuse,20,20,1,3,0.05,0.95,0.6089493993657618,3,2.0,1,2.0,1,2.0,1
2956,min_diffuse,20,20,1,3,0.05,0.95,0.923545468838766,18,4.0,1,4.0,1,4.0,1
2957,min_diffuse,20,20,1,3,0.05,0.95,0.9082961316591752,6,3.0,1,3.0,1,3.0,1
2958,min_diffuse,20,20,1,3,0.05,0.95,0.835574436214616,8,4.0,1,4.0,1,4.0,1
2959,min_diffuse,20,20,1,3,0.05,0.95,0.9375102557476628,11,4.0,1,4.0,1,4.0,1
2960,min_diffuse,20,20,1,3,0.05,0.95,0.929576444941884,9,3.0,1,4.0,0,4.0,0
2961,min_diffuse,20,20,1,3,0.05,0.95,0.9489225149534072,27,6.0,1,6.0,1,6.0,1
2962,min_diffuse,20,20,1,3,0.05,0.95,0.9028513456015133,15,4.0,0,3.0,1,3.0,1
2963,min_diffuse,20,20,1,3,0.05,0.95,0.9340220199155812,43,5.0,1,5.0,1,5.0,1
2964,min_diffuse,20,20,1,3,0.05,0.95,0.892505515052978,18,5.0,1,5.0,1,5.0,1
2965,min_diffuse,20,20,1,3,0.05,0.95,0.9470365599905636,47,6.0,1,6.0,1,6.0,1
2966,min_diffuse,20,20,1,3,0.05,0.95,0.77737692749145,8,4.0,0,4.0,0,3.0,1
2967,min_diffuse,20,20,1,3,0.05,0.95,0.9418148874914728,28,7.0,1,7.0,1,7.0,1
2968,min_diffuse,20,20,1,3,0.05,0.95,0.9420933911476128,33,5.0,1,5.0,1,6.0,0
2969,min_diffuse,20,20,1,3,0.05,0.95,0.926935992899777,8,3.0,1,3.0,1,3.0,1
2970,min_diffuse,20,20,1,3,0.05,0.95,0.947005255184308,35,5.0,1,5.0,1,5.0,1
2971,min_diffuse,20,20,1,3,0.05,0.95,0.8753366934239333,11,4.0,1,4.0,1,4.0,1
2972,min_diffuse,20,20,1,3,0.05,0.95,0.9333107046189508,24,5.0,1,5.0,1,5.0,1
2973,min_diffuse,20,20,1,3,0.05,0.95,0.9294047945590398,10,4.0,0,3.0,1,4.0,0
2974,min_diffuse,20,20,1,3,0.05,0.95,0.9194371309329586,60,7.0,1,7.0,1,7.0,1
2975,min_diffuse,20,20,1,3,0.05,0.95,0.9417829443099218,9,3.0,1,3.0,1,3.0,1
2976,min_diffuse,20,20,1,3,0.05,0.95,0.9327634003724324,11,4.0,1,4.0,1,4.0,1
2977,min_diffuse,20,20,1,3,0.05,0.95,0.9485731427343692,15,4.0,1,4.0,1,4.0,1
2978,min_diffuse,20,20,1,3,0.05,0.95,0.8599859375578373,6,3.0,1,3.0,1,3.0,1
2979,min_diffuse,20,20,1,3,0.05,0.95,0.8536837990248582,11,5.0,1,5.0,1,5.0,1
2980,min_diffuse,20,20,1,3,0.05,0.95,0.929996435524592,14,4.0,1,4.0,1,4.0,1
2981,min_diffuse,20,20,1,3,0.05,0.95,0.936239996972069,12,3.0,1,3.0,1,3.0,1
2982,min_diffuse,20,20,1,3,0.05,0.95,0.8199781912739921,8,4.0,1,4.0,1,4.0,1
2983,min_diffuse,20,20,1,3,0.05,0.95,0.9233056411035272,12,4.0,1,4.0,1,4.0,1
2984,min_diffuse,20,20,1,3,0.05,0.95,0.9005076912842176,7,4.0,0,4.0,0,3.0,1
2985,min_diffuse,20,20,1,3,0.05,0.95,0.8156119301881872,12,4.0,1,4.0,1,5.0,0
2986,min_diffuse,20,20,1,3,0.05,0.95,0.9464700803140592,20,5.0,1,6.0,0,5.0,1
2987,min_diffuse,20,20,1,3,0.05,0.95,0.9065277783904266,36,6.0,0,5.0,1,5.0,1
2988,min_diffuse,20,20,1,3,0.05,0.95,0.9364585013925756,52,6.0,0,6.0,0,5.0,1
2989,min_diffuse,20,20,1,3,0.05,0.95,0.7019279723577213,7,3.0,1,3.0,1,3.0,1
2990,min_diffuse,20,20,1,3,0.05,0.95,0.9217228339571748,6,3.0,1,3.0,1,3.0,1
2991,min_diffuse,20,20,1,3,0.05,0.95,0.9413396062747096,13,4.0,1,4.0,1,4.0,1
2992,min_diffuse,20,20,1,3,0.05,0.95,0.8629907717681032,11,4.0,0,4.0,0,3.0,1
2993,min_diffuse,20,20,1,3,0.05,0.95,0.8858403501462463,12,5.0,1,5.0,1,5.0,1
2994,min_diffuse,20,20,1,3,0.05,0.95,0.8902986317631353,16,4.0,0,3.0,1,3.0,1
2995,min_diffuse,20,20,1,3,0.05,0.95,0.9123362075446936,5,3.0,1,3.0,1,3.0,1
2996,min_diffuse,20,20,1,3,0.05,0.95,0.9451658293444054,30,6.0,0,5.0,1,6.0,0
2997,min_diffuse,20,20,1,3,0.05,0.95,0.7943682666713111,5,3.0,1,3.0,1,3.0,1
2998,min_diffuse,20,20,1,3,0.05,0.95,0.935803433102226,17,4.0,1,4.0,1,4.0,1
2999,min_diffuse,20,20,1,3,0.05,0.95,0.937978523909478,11,3.0,1,3.0,1,3.0,1
3000,min_diffuse,20,20,1,3,0.05,0.95,0.7890474178517232,9,3.0,1,3.0,1,3.0,1
3001,min_diffuse,20,20,1,3,0.05,0.95,0.8398679181412132,9,4.0,0,4.0,0,3.0,1
3002,min_diffuse,20,20,1,3,0.05,0.95,0.8743220835210819,16,4.0,1,4.0,1,4.0,1
3003,min_diffuse,20,20,1,3,0.05,0.95,0.9019605022577788,7,3.0,1,3.0,1,3.0,1
3004,min_diffuse,20,20,1,3,0.05,0.95,0.9346854953588382,9,4.0,1,4.0,1,4.0,1
3005,min_diffuse,20,20,1,3,0.05,0.95,0.8748920008129171,11,4.0,1,4.0,1,4.0,1
3006,min_diffuse,20,20,1,3,0.05,0.95,0.927145873392184,24,4.0,1,4.0,1,4.0,1
3007,min_diffuse,20,20,1,3,0.05,0.95,0.9128026881729814,78,7.0,0,7.0,0,6.0,1
3008,min_diffuse,20,20,1,3,0.05,0.95,0.9417734959344402,46,7.0,1,7.0,1,7.0,1
3009,min_diffuse,20,20,1,3,0.05,0.95,0.9248568301627794,50,8.0,0,8.0,0,7.0,1
3010,min_diffuse,20,20,1,3,0.05,0.95,0.7865653828515183,5,3.0,1,3.0,1,3.0,1
3011,min_diffuse,20,20,1,3,0.05,0.95,0.8420919669680239,31,5.0,1,5.0,1,5.0,1
3012,min_diffuse,20,20,1,3,0.05,0.95,0.942190089024808,27,6.0,1,6.0,1,6.0,1
3013,min_diffuse,20,20,1,3,0.05,0.95,0.9329919946532986,22,4.0,1,4.0,1,4.0,1
3014,min_diffuse,20,20,1,3,0.05,0.95,0.8495380692820108,10,4.0,1,4.0,1,4.0,1
3015,min_diffuse,20,20,1,3,0.05,0.95,0.9340443207678872,4,3.0,1,3.0,1,3.0,1
3016,min_diffuse,20,20,1,3,0.05,0.95,0.925910578820453,13,5.0,1,5.0,1,5.0,1
3017,min_diffuse,20,20,1,3,0.05,0.95,0.9370141193429152,11,4.0,1,4.0,1,4.0,1
3018,min_diffuse,20,20,1,3,0.05,0.95,0.923590406352648,49,7.0,1,7.0,1,7.0,1
3019,min_diffuse,20,20,1,3,0.05,0.95,0.9441978959937738,6,3.0,1,3.0,1,3.0,1
3020,min_diffuse,20,20,1,3,0.05,0.95,0.8873161443335684,14,4.0,0,4.0,0,3.0,1
3021,min_diffuse,20,20,1,3,0.05,0.95,0.8363007120710729,23,4.0,1,4.0,1,4.0,1
3022,min_diffuse,20,20,1,3,0.05,0.95,0.8849306500569128,11,5.0,1,5.0,1,5.0,1
3023,min_diffuse,20,20,1,3,0.05,0.95,0.8429678378090809,12,4.0,0,4.0,0,3.0,1
3024,min_diffuse,20,20,1,3,0.05,0.95,0.918048909347472,9,4.0,1,4.0,1,4.0,1
3025,min_diffuse,20,20,1,3,0.05,0.95,0.946433136878948,28,5.0,1,5.0,1,6.0,0
3026,min_diffuse,20,20,1,3,0.05,0.95,0.9052632300578192,25,5.0,1,5.0,1,5.0,1
3027,min_diffuse,20,20,1,3,0.05,0.95,0.9121222805298344,6,3.0,1,3.0,1,3.0,1
3028,min_diffuse,20,20,1,3,0.05,0.95,0.9434577236957868,25,5.0,1,5.0,1,5.0,1
3029,min_diffuse,20,20,1,3,0.05,0.95,0.8134143688714361,20,5.0,1,5.0,1,5.0,1
3030,min_diffuse,20,20,1,3,0.05,0.95,0.8458249556893473,14,4.0,1,4.0,1,4.0,1
3031,min_diffuse,20,20,1,3,0.05,0.95,0.9448162627216444,43,7.0,1,7.0,1,7.0,1
3032,min_diffuse,20,20,1,3,0.05,0.95,0.948002444561922,16,4.0,1,4.0,1,4.0,1
3033,min_diffuse,20,20,1,3,0.05,0.95,0.9480035078844948,9,4.0,1,4.0,1,4.0,1
3034,min_diffuse,20,20,1,3,0.05,0.95,0.9332229509499648,20,4.0,1,4.0,1,4.0,1
3035,min_diffuse,20,20,1,3,0.05,0.95,0.9372383021802432,6,3.0,1,3.0,1,3.0,1
3036,min_diffuse,20,20,1,3,0.05,0.95,0.8319347548369487,8,3.0,1,3.0,1,3.0,1
3037,min_diffuse,20,20,1,3,0.05,0.95,0.949567262535925,28,5.0,1,5.0,1,6.0,0
3038,min_diffuse,20,20,1,3,0.05,0.95,0.9469322880995276,14,4.0,0,3.0,1,3.0,1
3039,min_diffuse,20,20,1,3,0.05,0.95,0.8531218929319315,10,3.0,1,3.0,1,4.0,0
3040,min_diffuse,20,20,1,3,0.05,0.95,0.9232061846331644,13,4.0,1,5.0,0,5.0,0
3041,min_diffuse,20,20,1,3,0.05,0.95,0.8994668896149824,13,4.0,1,4.0,1,4.0,1
3042,min_diffuse,20,20,1,3,0.05,0.95,0.8927891262666177,35,6.0,1,6.0,1,6.0,1
3043,min_diffuse,20,20,1,3,0.05,0.95,0.9327773565567672,14,4.0,1,4.0,1,4.0,1
3044,min_diffuse,20,20,1,3,0.05,0.95,0.8565050670615273,14,5.0,1,5.0,1,5.0,1
3045,min_diffuse,20,20,1,3,0.05,0.95,0.8452462617258318,14,5.0,1,5.0,1,5.0,1
3046,min_diffuse,20,20,1,3,0.05,0.95,0.9417151501711988,39,7.0,1,7.0,1,7.0,1
3047,min_diffuse,20,20,1,3,0.05,0.95,0.7737523375329683,4,3.0,1,3.0,1,3.0,1
3048,min_diffuse,20,20,1,3,0.05,0.95,0.9121366024195752,23,6.0,1,6.0,1,6.0,1
3049,min_diffuse,20,20,1,3,0.05,0.95,0.8997726668550806,10,3.0,0,3.0,0,2.0,1
3050,min_diffuse,20,20,1,3,0.05,0.95,0.943162739907106,12,3.0,1,4.0,0,4.0,0
3051,min_diffuse,20,20,1,3,0.05,0.95,0.9472132553206272,16,4.0,1,4.0,1,4.0,1
3052,min_diffuse,20,20,1,3,0.05,0.95,0.9268712936729258,11,5.0,1,5.0,1,5.0,1
3053,min_diffuse,20,20,1,3,0.05,0.95,0.921754695124394,22,5.0,1,5.0,1,5.0,1
3054,min_diffuse,20,20,1,3,0.05,0.95,0.8422612849120151,6,3.0,1,3.0,1,3.0,1
3055,min_diffuse,20,20,1,3,0.05,0.95,0.8671552949455615,8,3.0,1,3.0,1,3.0,1
3056,min_diffuse,20,20,1,3,0.05,0.95,0.8459531130333059,11,4.0,1,4.0,1,4.0,1
3057,min_diffuse,20,20,1,3,0.05,0.95,0.9481000918154552,19,3.0,1,3.0,1,3.0,1
3058,min_diffuse,20,20,1,3,0.05,0.95,0.9427128396071232,46,5.0,0,4.0,1,4.0,1
3059,min_diffuse,20,20,1,3,0.05,0.95,0.9397121519881368,38,5.0,0,5.0,0,4.0,1
3060,min_diffuse,20,20,1,3,0.05,0.95,0.9139765684881443,13,4.0,1,4.0,1,4.0,1
3061,min_diffuse,20,20,1,3,0.05,0.95,0.9125905830794308,4,2.0,1,2.0,1,3.0,0
3062,min_diffuse,20,20,1,3,0.05,0.95,0.8356133760629452,8,3.0,1,3.0,1,4.0,0
3063,min_diffuse,20,20,1,3,0.05,0.95,0.9262703621111774,40,6.0,0,6.0,0,5.0,1
3064,min_diffuse,20,20,1,3,0.05,0.95,0.9242386014191316,40,8.0,1,8.0,1,8.0,1
3065,min_diffuse,20,20,1,3,0.05,0.95,0.7586036136133124,5,3.0,1,3.0,1,3.0,1
3066,min_diffuse,20,20,1,3,0.05,0.95,0.872619950605664,17,5.0,1,5.0,1,5.0,1
3067,min_diffuse,20,20,1,3,0.05,0.95,0.8533310964413201,6,3.0,1,3.0,1,3.0,1
3068,min_diffuse,20,20,1,3,0.05,0.95,0.8949254440226375,12,4.0,0,4.0,0,3.0,1
3069,min_diffuse,20,20,1,3,0.05,0.95,0.8826918559637819,30,5.0,1,5.0,1,5.0,1
3070,min_diffuse,20,20,1,3,0.05,0.95,0.9402707114659664,77,8.0,1,8.0,1,8.0,1
3071,min_diffuse,20,20,1,3,0.05,0.95,0.9473189732140728,38,6.0,1,6.0,1,6.0,1
3072,min_diffuse,20,20,1,3,0.05,0.95,0.9386092544401108,17,4.0,1,4.0,1,4.0,1
3073,min_diffuse,20,20,1,3,0.05,0.95,0.9195821805623718,26,6.0,1,6.0,1,6.0,1
3074,min_diffuse,20,20,1,3,0.05,0.95,0.8984335705494936,9,4.0,1,4.0,1,4.0,1
3075,min_diffuse,20,20,1,3,0.05,0.95,0.9392426436315932,21,6.0,1,6.0,1,6.0,1
3076,min_diffuse,20,20,1,3,0.05,0.95,0.9019154617398986,11,4.0,1,4.0,1,4.0,1
3077,min_diffuse,20,20,1,3,0.05,0.95,0.9371024841864356,89,7.0,1,7.0,1,7.0,1
3078,min_diffuse,20,20,1,3,0.05,0.95,0.910028921894719,7,3.0,1,3.0,1,3.0,1
3079,min_diffuse,20,20,1,3,0.05,0.95,0.8833665039511153,11,4.0,1,4.0,1,4.0,1
3080,min_diffuse,20,20,1,3,0.05,0.95,0.9079255749262908,13,5.0,0,4.0,1,5.0,0
3081,min_diffuse,20,20,1,3,0.05,0.95,0.9484302964404454,10,4.0,0,3.0,1,4.0,0
3082,min_diffuse,20,20,1,3,0.05,0.95,0.945949238465474,19,4.0,1,4.0,1,5.0,0
3083,min_diffuse,20,20,1,3,0.05,0.95,0.9045994031539428,17,4.0,0,3.0,1,3.0,1
3084,min_diffuse,20,20,1,3,0.05,0.95,0.938943989418624,22,5.0,1,6.0,0,5.0,1
3085,min_diffuse,20,20,1,3,0.05,0.95,0.8717855466712989,8,3.0,1,3.0,1,3.0,1
3086,min_diffuse,20,20,1,3,0.05,0.95,0.8949579043250767,10,4.0,1,4.0,1,4.0,1
3087,min_diffuse,20,20,1,3,0.05,0.95,0.9445700491768876,33,7.0,0,6.0,1,6.0,1
3088,min_diffuse,20,20,1,3,0.05,0.95,0.9173258111639984,19,4.0,1,4.0,1,4.0,1
3089,min_diffuse,20,20,1,3,0.05,0.95,0.9053635384249122,28,5.0,1,5.0,1,5.0,1
3090,min_diffuse,20,20,1,3,0.05,0.95,0.9235684760030346,21,5.0,1,6.0,0,5.0,1
3091,min_diffuse,20,20,1,3,0.05,0.95,0.9403313789240114,61,9.0,0,9.0,0,8.0,1
3092,min_diffuse,20,20,1,3,0.05,0.95,0.9370762425303522,4,3.0,1,3.0,1,3.0,1
3093,min_diffuse,20,20,1,3,0.05,0.95,0.9413386227165124,40,7.0,0,6.0,1,6.0,1
3094,min_diffuse,20,20,1,3,0.05,0.95,0.86579408741761,11,4.0,1,4.0,1,4.0,1
3095,min_diffuse,20,20,1,3,0.05,0.95,0.948804144254596,25,7.0,0,6.0,1,7.0,0
3096,min_diffuse,20,20,1,3,0.05,0.95,0.922898181911656,13,4.0,0,3.0,1,3.0,1
3097,min_diffuse,20,20,1,3,0.05,0.95,0.9357824885410536,29,6.0,1,6.0,1,6.0,1
3098,min_diffuse,20,20,1,3,0.05,0.95,0.850432607988841,5,3.0,1,3.0,1,3.0,1
3099,min_diffuse,20,20,1,3,0.05,0.95,0.9022488551505972,51,5.0,1,5.0,1,5.0,1
3100,min_diffuse,20,20,1,3,0.05,0.95,0.8987307367091272,22,5.0,1,5.0,1,5.0,1
3101,min_diffuse,20,20,1,3,0.05,0.95,0.9481622258672712,37,5.0,0,5.0,0,4.0,1
3102,min_diffuse,20,20,1,3,0.05,0.95,0.8992432101249292,29,5.0,1,5.0,1,5.0,1
3103,min_diffuse,20,20,1,3,0.05,0.95,0.9383771680306476,10,4.0,1,5.0,0,5.0,0
3104,min_diffuse,20,20,1,3,0.05,0.95,0.9456220485304124,47,8.0,1,8.0,1,8.0,1
3105,min_diffuse,20,20,1,3,0.05,0.95,0.8903797997745126,23,7.0,1,7.0,1,8.0,0
3106,min_diffuse,20,20,1,3,0.05,0.95,0.9493421470129932,23,6.0,1,6.0,1,6.0,1
3107,min_diffuse,20,20,1,3,0.05,0.95,0.9473005285594748,32,6.0,1,6.0,1,6.0,1
3108,min_diffuse,20,20,1,3,0.05,0.95,0.9464883673839636,27,5.0,1,5.0,1,5.0,1
3109,min_diffuse,20,20,1,3,0.05,0.95,0.9341119805349244,7,3.0,1,3.0,1,3.0,1
3110,min_diffuse,20,20,1,3,0.05,0.95,0.9494041062183982,19,5.0,1,5.0,1,5.0,1
3111,min_diffuse,20,20,1,3,0.05,0.95,0.8926249275476272,14,4.0,1,4.0,1,4.0,1
3112,min_diffuse,20,20,1,3,0.05,0.95,0.9486416725646082,24,7.0,1,7.0,1,7.0,1
3113,min_diffuse,20,20,1,3,0.05,0.95,0.8982896349012363,4,3.0,1,3.0,1,3.0,1
3114,min_diffuse,20,20,1,3,0.05,0.95,0.9438131319327154,9,4.0,1,4.0,1,4.0,1
3115,min_diffuse,20,20,1,3,0.05,0.95,0.9206070438905204,10,3.0,1,4.0,0,4.0,0
3116,min_diffuse,20,20,1,3,0.05,0.95,0.9260349022110724,33,7.0,1,7.0,1,7.0,1
3117,min_diffuse,20,20,1,3,0.05,0.95,0.9467276495909108,22,5.0,1,5.0,1,5.0,1
3118,min_diffuse,20,20,1,3,0.05,0.95,0.9427330176669022,11,4.0,1,4.0,1,4.0,1
3119,min_diffuse,20,20,1,3,0.05,0.95,0.8280691868478329,8,4.0,1,4.0,1,4.0,1
3120,min_diffuse,20,20,1,3,0.05,0.95,0.930633911073792,90,9.0,1,9.0,1,9.0,1
3121,min_diffuse,20,20,1,3,0.05,0.95,0.9141030950770602,9,4.0,1,4.0,1,4.0,1
3122,min_diffuse,20,20,1,3,0.05,0.95,0.8359943576136711,18,4.0,1,4.0,1,4.0,1
3123,min_diffuse,20,20,1,3,0.05,0.95,0.9444231315638504,42,8.0,1,8.0,1,8.0,1
3124,min_diffuse,20,20,1,3,0.05,0.95,0.8952423203282149,12,4.0,1,4.0,1,4.0,1
3125,min_diffuse,20,20,1,3,0.05,0.95,0.9165739829644136,7,3.0,1,3.0,1,3.0,1
3126,min_diffuse,20,20,1,3,0.05,0.95,0.9332635598265032,20,5.0,1,5.0,1,5.0,1
3127,min_diffuse,20,20,1,3,0.05,0.95,0.9476031966114496,31,6.0,1,6.0,1,6.0,1
3128,min_diffuse,20,20,1,3,0.05,0.95,0.9293408801016356,15,5.0,1,5.0,1,5.0,1
3129,min_diffuse,20,20,1,3,0.05,0.95,0.9419929164267636,14,4.0,1,4.0,1,4.0,1
3130,min_diffuse,20,20,1,3,0.05,0.95,0.913027699828462,14,5.0,1,5.0,1,6.0,0
3131,min_diffuse,20,20,1,3,0.05,0.95,0.9086556268231152,7,3.0,1,3.0,1,3.0,1
3132,min_diffuse,20,20,1,3,0.05,0.95,0.8857186297230312,7,3.0,1,3.0,1,3.0,1
3133,min_diffuse,20,20,1,3,0.05,0.95,0.9312942551082422,18,5.0,1,5.0,1,5.0,1
3134,min_diffuse,20,20,1,3,0.05,0.95,0.8335738072383135,25,4.0,1,4.0,1,4.0,1
3135,min_diffuse,20,20,1,3,0.05,0.95,0.9322971901596177,50,8.0,0,7.0,1,7.0,1
3136,min_diffuse,20,20,1,3,0.05,0.95,0.925648934923332,29,6.0,0,6.0,0,5.0,1
3137,min_diffuse,20,20,1,3,0.05,0.95,0.9213482277144844,23,3.0,1,3.0,1,3.0,1
3138,min_diffuse,20,20,1,3,0.05,0.95,0.9423835271099904,9,3.0,1,3.0,1,4.0,0
3139,min_diffuse,20,20,1,3,0.05,0.95,0.942739312538911,15,4.0,0,4.0,0,3.0,1
3140,min_diffuse,20,20,1,3,0.05,0.95,0.9486582412452172,4,3.0,1,3.0,1,3.0,1
3141,min_diffuse,20,20,1,3,0.05,0.95,0.9385792977488848,48,7.0,0,7.0,0,6.0,1
3142,min_diffuse,20,20,1,3,0.05,0.95,0.8634275257221244,12,4.0,1,4.0,1,4.0,1
3143,min_diffuse,20,20,1,3,0.05,0.95,0.9452168514734288,6,3.0,1,3.0,1,3.0,1
3144,min_diffuse,20,20,1,3,0.05,0.95,0.907854124795996,13,4.0,0,4.0,0,3.0,1
3145,min_diffuse,20,20,1,3,0.05,0.95,0.7954875111863356,9,4.0,1,4.0,1,4.0,1
3146,min_diffuse,20,20,1,3,0.05,0.95,0.9391103227130194,19,5.0,1,5.0,1,5.0,1
3147,min_diffuse,20,20,1,3,0.05,0.95,0.8802657175082131,9,3.0,1,3.0,1,3.0,1
3148,min_diffuse,20,20,1,3,0.05,0.95,0.9488279662808576,31,5.0,0,5.0,0,4.0,1
3149,min_diffuse,20,20,1,3,0.05,0.95,0.9371351800847024,20,5.0,1,5.0,1,5.0,1
3150,min_diffuse,20,20,1,3,0.05,0.95,0.9255859703132584,27,5.0,1,5.0,1,5.0,1
3151,min_diffuse,20,20,1,3,0.05,0.95,0.9168635571884042,28,5.0,0,4.0,1,5.0,0
3152,min_diffuse,20,20,1,3,0.05,0.95,0.8779548061267166,5,2.0,1,2.0,1,3.0,0
3153,min_diffuse,20,20,1,3,0.05,0.95,0.8977395182244137,13,4.0,1,4.0,1,4.0,1
3154,min_diffuse,20,20,1,3,0.05,0.95,0.942727224805588,12,4.0,1,4.0,1,4.0,1
3155,min_diffuse,20,20,1,3,0.05,0.95,0.945519604029994,8,4.0,0,3.0,1,4.0,0
3156,min_diffuse,20,20,1,3,0.05,0.95,0.9385322763991444,45,8.0,1,8.0,1,8.0,1
3157,min_diffuse,20,20,1,3,0.05,0.95,0.9085008057517034,8,3.0,1,3.0,1,3.0,1
3158,min_diffuse,20,20,1,3,0.05,0.95,0.9156414707016832,23,5.0,0,5.0,0,4.0,1
3159,min_diffuse,20,20,1,3,0.05,0.95,0.9314852234192872,9,3.0,1,3.0,1,3.0,1
3160,min_diffuse,20,20,1,3,0.05,0.95,0.8675669844581787,18,4.0,1,4.0,1,4.0,1
3161,min_diffuse,20,20,1,3,0.05,0.95,0.940429708315656,33,6.0,0,6.0,0,5.0,1
3162,min_diffuse,20,20,1,3,0.05,0.95,0.9345936702180604,30,6.0,0,5.0,1,5.0,1
3163,min_diffuse,20,20,1,3,0.05,0.95,0.9058344771147294,11,3.0,1,3.0,1,3.0,1
3164,min_diffuse,20,20,1,3,0.05,0.95,0.9278733110935008,29,4.0,1,4.0,1,4.0,1
3165,min_diffuse,20,20,1,3,0.05,0.95,0.9484809246366858,30,5.0,1,5.0,1,5.0,1
3166,min_diffuse,20,20,1,3,0.05,0.95,0.9365183520666648,65,8.0,0,7.0,1,7.0,1
3167,min_diffuse,20,20,1,3,0.05,0.95,0.8459714663668714,7,3.0,1,3.0,1,3.0,1
3168,min_diffuse,20,20,1,3,0.05,0.95,0.8837519067262877,18,5.0,1,5.0,1,5.0,1
3169,min_diffuse,20,20,1,3,0.05,0.95,0.9236907761976908,5,3.0,1,3.0,1,3.0,1
3170,min_diffuse,20,20,1,3,0.05,0.95,0.94394555489077,6,3.0,1,3.0,1,3.0,1
3171,min_diffuse,20,20,1,3,0.05,0.95,0.947889820092069,15,4.0,1,4.0,1,4.0,1
3172,min_diffuse,20,20,1,3,0.05,0.95,0.931878856741436,31,7.0,0,6.0,1,6.0,1
3173,min_diffuse,20,20,1,3,0.05,0.95,0.9272453267492664,59,7.0,1,7.0,1,7.0,1
3174,min_diffuse,20,20,1,3,0.05,0.95,0.9255291069965678,68,8.0,0,7.0,1,7.0,1
3175,min_diffuse,20,20,1,3,0.05,0.95,0.9466674799456124,8,4.0,1,4.0,1,5.0,0
3176,min_diffuse,20,20,1,3,0.05,0.95,0.9287169330853337,12,3.0,1,3.0,1,3.0,1
3177,min_diffuse,20,20,1,3,0.05,0.95,0.944818987262944,46,5.0,1,5.0,1,5.0,1
3178,min_diffuse,20,20,1,3,0.05,0.95,0.9335713721677026,8,3.0,1,4.0,0,3.0,1
3179,min_diffuse,20,20,1,3,0.05,0.95,0.9404119934735286,5,3.0,1,3.0,1,3.0,1
3180,min_diffuse,20,20,1,3,0.05,0.95,0.9371250628410532,10,4.0,0,3.0,1,3.0,1
3181,min_diffuse,20,20,1,3,0.05,0.95,0.8437237763198843,9,3.0,1,4.0,0,3.0,1
3182,min_diffuse,20,20,1,3,0.05,0.95,0.943339712801644,9,3.0,1,3.0,1,3.0,1
3183,min_diffuse,20,20,1,3,0.05,0.95,0.8609374403333562,12,4.0,1,4.0,1,4.0,1
3184,min_diffuse,20,20,1,3,0.05,0.95,0.8841579478108889,9,4.0,0,3.0,1,4.0,0
3185,min_diffuse,20,20,1,3,0.05,0.95,0.9019106529007748,8,4.0,1,4.0,1,4.0,1
3186,min_diffuse,20,20,1,3,0.05,0.95,0.9002274252969086,11,4.0,1,4.0,1,4.0,1
3187,min_diffuse,20,20,1,3,0.05,0.95,0.8694008451548336,17,5.0,1,5.0,1,5.0,1
3188,min_diffuse,20,20,1,3,0.05,0.95,0.9314397747321118,9,4.0,1,4.0,1,4.0,1
3189,min_diffuse,20,20,1,3,0.05,0.95,0.90980839105849,16,4.0,1,4.0,1,4.0,1
3190,min_diffuse,20,20,1,3,0.05,0.95,0.9121607015584788,7,3.0,1,3.0,1,4.0,0
3191,min_diffuse,20,20,1,3,0.05,0.95,0.9177336796319928,13,5.0,0,4.0,1,4.0,1
3192,min_diffuse,20,20,1,3,0.05,0.95,0.9158577071784112,10,3.0,1,3.0,1,3.0,1
3193,min_diffuse,20,20,1,3,0.05,0.95,0.9198227602558532,19,5.0,0,4.0,1,4.0,1
3194,min_diffuse,20,20,1,3,0.05,0.95,0.9483276337265308,39,6.0,1,6.0,1,6.0,1
3195,min_diffuse,20,20,1,3,0.05,0.95,0.825212737960104,3,2.0,1,2.0,1,3.0,0
3196,min_diffuse,20,20,1,3,0.05,0.95,0.9440868904418188,13,3.0,1,3.0,1,3.0,1
3197,min_diffuse,20,20,1,3,0.05,0.95,0.8815877216186682,13,4.0,1,5.0,0,4.0,1
3198,min_diffuse,20,20,1,3,0.05,0.95,0.9374063263590736,21,7.0,0,6.0,1,7.0,0
3199,min_diffuse,20,20,1,3,0.05,0.95,0.9231650673551938,21,4.0,1,4.0,1,4.0,1
3200,min_diffuse,20,20,1,3,0.05,0.95,0.9236162000863702,13,4.0,1,4.0,1,4.0,1
3201,min_diffuse,20,20,1,3,0.05,0.95,0.9025501550938972,18,5.0,0,4.0,1,4.0,1
3202,min_diffuse,20,20,1,3,0.05,0.95,0.928715437519914,9,4.0,1,4.0,1,4.0,1
3203,min_diffuse,20,20,1,3,0.05,0.95,0.9103928031478504,66,8.0,1,8.0,1,8.0,1
3204,min_diffuse,20,20,1,3,0.05,0.95,0.8877874752992702,18,4.0,0,3.0,1,3.0,1
3205,min_diffuse,20,20,1,3,0.05,0.95,0.9489073506827684,82,10.0,0,9.0,1,10.0,0
3206,min_diffuse,20,20,1,3,0.05,0.95,0.9301749418338088,17,4.0,1,4.0,1,4.0,1
3207,min_diffuse,20,20,1,3,0.05,0.95,0.9410188220154136,36,6.0,1,6.0,1,6.0,1
3208,min_diffuse,20,20,1,3,0.05,0.95,0.9220089313280934,6,3.0,0,2.0,1,2.0,1
3209,min_diffuse,20,20,1,3,0.05,0.95,0.8852754426718761,9,4.0,0,3.0,1,3.0,1
3210,min_diffuse,20,20,1,3,0.05,0.95,0.9192275801316048,25,5.0,1,5.0,1,5.0,1
3211,min_diffuse,20,20,1,3,0.05,0.95,0.8009095218665365,11,3.0,1,3.0,1,3.0,1
3212,min_diffuse,20,20,1,3,0.05,0.95,0.888977316300324,31,6.0,1,6.0,1,6.0,1
3213,min_diffuse,20,20,1,3,0.05,0.95,0.9179871709959792,14,3.0,1,3.0,1,3.0,1
3214,min_diffuse,20,20,1,3,0.05,0.95,0.8853224192020354,9,3.0,1,3.0,1,4.0,0
3215,min_diffuse,20,20,1,3,0.05,0.95,0.8402276566715318,6,3.0,1,3.0,1,3.0,1
3216,min_diffuse,20,20,1,3,0.05,0.95,0.94305373250461,74,10.0,0,10.0,0,9.0,1
3217,min_diffuse,20,20,1,3,0.05,0.95,0.9245130539217148,22,5.0,1,5.0,1,5.0,1
3218,min_diffuse,20,20,1,3,0.05,0.95,0.80398660937518,6,2.0,1,2.0,1,2.0,1
3219,min_diffuse,20,20,1,3,0.05,0.95,0.7501314769876345,6,3.0,1,3.0,1,3.0,1
3220,min_diffuse,20,20,1,3,0.05,0.95,0.9233904247486504,9,4.0,1,4.0,1,4.0,1
3221,min_diffuse,20,20,1,3,0.05,0.95,0.8775072933037947,27,4.0,1,4.0,1,4.0,1
3222,min_diffuse,20,20,1,3,0.05,0.95,0.9287692890111416,10,4.0,1,4.0,1,4.0,1
3223,min_diffuse,20,20,1,3,0.05,0.95,0.9446007735802856,39,6.0,1,6.0,1,6.0,1
3224,min_diffuse,20,20,1,3,0.05,0.95,0.848630070927957,12,5.0,0,4.0,1,5.0,0
3225,min_diffuse,20,20,1,3,0.05,0.95,0.926635062229876,22,7.0,1,7.0,1,7.0,1
3226,min_diffuse,20,20,1,3,0.05,0.95,0.9149363392220063,7,3.0,1,3.0,1,3.0,1
3227,min_diffuse,20,20,1,3,0.05,0.95,0.905381589981463,40,5.0,1,5.0,1,5.0,1
3228,min_diffuse,20,20,1,3,0.05,0.95,0.9066845824287868,5,3.0,1,3.0,1,3.0,1
3229,min_diffuse,20,20,1,3,0.05,0.95,0.8700999373254332,9,4.0,0,3.0,1,4.0,0
3230,min_diffuse,20,20,1,3,0.05,0.95,0.842584898825277,19,5.0,0,4.0,1,4.0,1
3231,min_diffuse,20,20,1,3,0.05,0.95,0.9485731511748794,32,4.0,1,4.0,1,4.0,1
3232,min_diffuse,20,20,1,3,0.05,0.95,0.862885647744709,11,3.0,1,3.0,1,3.0,1
3233,min_diffuse,20,20,1,3,0.05,0.95,0.9021425717429746,23,5.0,1,5.0,1,5.0,1
3234,min_diffuse,20,20,1,3,0.05,0.95,0.9404556557673704,20,3.0,1,3.0,1,3.0,1
3235,min_diffuse,20,20,1,3,0.05,0.95,0.8859566482970228,13,4.0,1,4.0,1,4.0,1
3236,min_diffuse,20,20,1,3,0.05,0.95,0.904959650201844,19,5.0,1,5.0,1,5.0,1
3237,min_diffuse,20,20,1,3,0.05,0.95,0.9053384119183986,7,3.0,1,3.0,1,3.0,1
3238,min_diffuse,20,20,1,3,0.05,0.95,0.8548727343869866,15,4.0,1,5.0,0,4.0,1
3239,min_diffuse,20,20,1,3,0.05,0.95,0.9199540486022372,9,4.0,1,4.0,1,4.0,1
3240,min_diffuse,20,20,1,3,0.05,0.95,0.9277824335771634,9,4.0,1,4.0,1,4.0,1
3241,min_diffuse,20,20,1,3,0.05,0.95,0.8387959687977481,11,4.0,1,4.0,1,4.0,1
3242,min_diffuse,20,20,1,3,0.05,0.95,0.9038690799590806,13,5.0,0,5.0,0,4.0,1
3243,min_diffuse,20,20,1,3,0.05,0.95,0.9223980409358852,13,4.0,1,4.0,1,5.0,0
3244,min_diffuse,20,20,1,3,0.05,0.95,0.9334088000974752,8,4.0,0,3.0,1,4.0,0
3245,min_diffuse,20,20,1,3,0.05,0.95,0.8269022522730556,19,5.0,1,5.0,1,5.0,1
3246,min_diffuse,20,20,1,3,0.05,0.95,0.9222840727560244,12,5.0,1,5.0,1,5.0,1
3247,min_diffuse,20,20,1,3,0.05,0.95,0.908543957464194,6,3.0,1,3.0,1,3.0,1
3248,min_diffuse,20,20,1,3,0.05,0.95,0.8730104806986543,13,4.0,1,4.0,1,4.0,1
3249,min_diffuse,20,20,1,3,0.05,0.95,0.8765415192605852,6,3.0,1,3.0,1,3.0,1
3250,min_diffuse,20,20,1,3,0.05,0.95,0.7195061108213819,4,3.0,1,3.0,1,3.0,1
3251,min_diffuse,20,20,1,3,0.05,0.95,0.9309989965669146,11,3.0,1,4.0,0,4.0,0
3252,min_diffuse,20,20,1,3,0.05,0.95,0.8925475477147903,12,5.0,1,5.0,1,5.0,1
3253,min_diffuse,20,20,1,3,0.05,0.95,0.9105601278141142,5,3.0,1,3.0,1,3.0,1
3254,min_diffuse,20,20,1,3,0.05,0.95,0.9313334300449182,11,4.0,0,3.0,1,3.0,1
3255,min_diffuse,20,20,1,3,0.05,0.95,0.9440432830462018,12,4.0,0,3.0,1,3.0,1
3256,min_diffuse,20,20,1,3,0.05,0.95,0.9176660647359448,12,4.0,0,3.0,1,3.0,1
3257,min_diffuse,20,20,1,3,0.05,0.95,0.8670461323695143,17,5.0,0,5.0,0,4.0,1
3258,min_diffuse,20,20,1,3,0.05,0.95,0.8605124504904086,12,3.0,1,3.0,1,4.0,0
3259,min_diffuse,20,20,1,3,0.05,0.95,0.9225874679479484,9,4.0,1,4.0,1,4.0,1
3260,min_diffuse,20,20,1,3,0.05,0.95,0.9368417190297618,25,5.0,1,5.0,1,5.0,1
3261,min_diffuse,20,20,1,3,0.05,0.95,0.9070618540363484,11,4.0,1,4.0,1,4.0,1
3262,min_diffuse,20,20,1,3,0.05,0.95,0.9064289695514997,4,2.0,1,3.0,0,3.0,0
3263,min_diffuse,20,20,1,3,0.05,0.95,0.9218129445951,10,4.0,1,4.0,1,4.0,1
3264,min_diffuse,20,20,1,3,0.05,0.95,0.9202242658123015,29,6.0,1,6.0,1,6.0,1
3265,min_diffuse,20,20,1,3,0.05,0.95,0.9193680206435636,19,4.0,1,4.0,1,4.0,1
3266,min_diffuse,20,20,1,3,0.05,0.95,0.9450111016822594,11,4.0,1,4.0,1,4.0,1
3267,min_diffuse,20,20,1,3,0.05,0.95,0.8383686790274851,13,4.0,1,4.0,1,4.0,1
3268,min_diffuse,20,20,1,3,0.05,0.95,0.9312199239558416,14,4.0,1,4.0,1,5.0,0
3269,min_diffuse,20,20,1,3,0.05,0.95,0.9079354220539302,11,5.0,0,4.0,1,5.0,0
3270,min_diffuse,20,20,1,3,0.05,0.95,0.9498744149553296,5,3.0,1,3.0,1,3.0,1
3271,min_diffuse,20,20,1,3,0.05,0.95,0.9433208816835764,21,5.0,1,5.0,1,5.0,1
3272,min_diffuse,20,20,1,3,0.05,0.95,0.8837416050776405,33,5.0,1,5.0,1,5.0,1
3273,min_diffuse,20,20,1,3,0.05,0.95,0.9217476792593626,14,5.0,0,4.0,1,4.0,1
3274,min_diffuse,20,20,1,3,0.05,0.95,0.9333993074539686,23,5.0,0,4.0,1,5.0,0
3275,min_diffuse,20,20,1,3,0.05,0.95,0.9235416310560808,18,5.0,1,5.0,1,5.0,1
3276,min_diffuse,20,20,1,3,0.05,0.95,0.9198474729177104,24,4.0,1,4.0,1,4.0,1
3277,min_diffuse,20,20,1,3,0.05,0.95,0.9435037387349025,15,3.0,1,3.0,1,3.0,1
3278,min_diffuse,20,20,1,3,0.05,0.95,0.916274525679248,13,4.0,1,4.0,1,4.0,1
3279,min_diffuse,20,20,1,3,0.05,0.95,0.9343658415331826,23,5.0,1,5.0,1,5.0,1
3280,min_diffuse,20,20,1,3,0.05,0.95,0.9371826686027916,9,4.0,1,4.0,1,5.0,0
3281,min_diffuse,20,20,1,3,0.05,0.95,0.9494934073076792,5,3.0,1,3.0,1,3.0,1
3282,min_diffuse,20,20,1,3,0.05,0.95,0.9369533371186094,7,3.0,1,4.0,0,4.0,0
3283,min_diffuse,20,20,1,3,0.05,0.95,0.8994173623101651,20,5.0,1,5.0,1,5.0,1
3284,min_diffuse,20,20,1,3,0.05,0.95,0.9130415468402416,12,4.0,1,4.0,1,4.0,1
3285,min_diffuse,20,20,1,3,0.05,0.95,0.8200520334417911,13,4.0,1,4.0,1,4.0,1
3286,min_diffuse,20,20,1,3,0.05,0.95,0.8718663231845172,24,3.0,1,3.0,1,4.0,0
3287,min_diffuse,20,20,1,3,0.05,0.95,0.8511513394206125,6,3.0,1,3.0,1,3.0,1
3288,min_diffuse,20,20,1,3,0.05,0.95,0.8162132783621949,6,3.0,0,3.0,0,2.0,1
3289,min_diffuse,20,20,1,3,0.05,0.95,0.9183748374869132,9,3.0,1,3.0,1,3.0,1
3290,min_diffuse,20,20,1,3,0.05,0.95,0.9034694746830632,10,3.0,1,4.0,0,4.0,0
3291,min_diffuse,20,20,1,3,0.05,0.95,0.912971196502684,8,3.0,1,3.0,1,3.0,1
3292,min_diffuse,20,20,1,3,0.05,0.95,0.9003193898252374,12,4.0,1,4.0,1,4.0,1
3293,min_diffuse,20,20,1,3,0.05,0.95,0.8352559933834381,10,4.0,1,4.0,1,4.0,1
3294,min_diffuse,20,20,1,3,0.05,0.95,0.8992926858334128,5,3.0,1,3.0,1,3.0,1
3295,min_diffuse,20,20,1,3,0.05,0.95,0.8653243588474245,29,4.0,1,4.0,1,4.0,1
3296,min_diffuse,20,20,1,3,0.05,0.95,0.9003546438181347,16,5.0,1,5.0,1,5.0,1
3297,min_diffuse,20,20,1,3,0.05,0.95,0.9038081015894324,13,4.0,1,4.0,1,5.0,0
3298,min_diffuse,20,20,1,3,0.05,0.95,0.894020733795683,12,3.0,1,3.0,1,3.0,1
3299,min_diffuse,20,20,1,3,0.05,0.95,0.9145775526745656,16,4.0,1,4.0,1,4.0,1
3300,min_diffuse,20,20,1,3,0.05,0.95,0.83938262059122,9,4.0,0,4.0,0,3.0,1
3301,min_diffuse,20,20,1,3,0.05,0.95,0.8492024873177564,10,3.0,1,3.0,1,3.0,1
3302,min_diffuse,20,20,1,3,0.05,0.95,0.9362625821932826,7,3.0,1,3.0,1,3.0,1
3303,min_diffuse,20,20,1,3,0.05,0.95,0.9273850004300505,7,3.0,1,3.0,1,4.0,0
3304,min_diffuse,20,20,1,3,0.05,0.95,0.903319062291476,7,3.0,1,3.0,1,3.0,1
3305,min_diffuse,20,20,1,3,0.05,0.95,0.8996566037625916,12,3.0,1,3.0,1,3.0,1
3306,min_diffuse,20,20,1,3,0.05,0.95,0.9405997545455782,34,5.0,1,5.0,1,5.0,1
3307,min_diffuse,20,20,1,3,0.05,0.95,0.9094233783311988,12,5.0,1,5.0,1,5.0,1
3308,min_diffuse,20,20,1,3,0.05,0.95,0.9217407642107908,21,5.0,1,5.0,1,5.0,1
3309,min_diffuse,20,20,1,3,0.05,0.95,0.9390981164510342,24,6.0,0,6.0,0,5.0,1
3310,min_diffuse,20,20,1,3,0.05,0.95,0.9379194534415748,37,6.0,0,5.0,1,6.0,0
3311,min_diffuse,20,20,1,3,0.05,0.95,0.8477983430141232,5,3.0,1,3.0,1,3.0,1
3312,min_diffuse,20,20,1,3,0.05,0.95,0.9349286367081782,24,6.0,0,6.0,0,5.0,1
3313,min_diffuse,20,20,1,3,0.05,0.95,0.8858968324248424,16,4.0,1,4.0,1,4.0,1
3314,min_diffuse,20,20,1,3,0.05,0.95,0.9358886263511936,24,4.0,1,4.0,1,4.0,1
3315,min_diffuse,20,20,1,3,0.05,0.95,0.944896427410285,10,4.0,1,4.0,1,4.0,1
3316,min_diffuse,20,20,1,3,0.05,0.95,0.9319590345929628,31,5.0,1,5.0,1,6.0,0
3317,min_diffuse,20,20,1,3,0.05,0.95,0.8708672201684665,10,4.0,0,3.0,1,4.0,0
3318,min_diffuse,20,20,1,3,0.05,0.95,0.9273047394407096,4,3.0,1,3.0,1,3.0,1
3319,min_diffuse,20,20,1,3,0.05,0.95,0.8962792091888667,10,4.0,1,4.0,1,4.0,1
3320,min_diffuse,20,20,1,3,0.05,0.95,0.930556753338921,11,3.0,1,3.0,1,3.0,1
3321,min_diffuse,20,20,1,3,0.05,0.95,0.904242574163156,13,3.0,1,3.0,1,3.0,1
3322,min_diffuse,20,20,1,3,0.05,0.95,0.9249557466763878,18,5.0,1,5.0,1,5.0,1
3323,min_diffuse,20,20,1,3,0.05,0.95,0.9122358373849804,28,5.0,1,5.0,1,5.0,1
3324,min_diffuse,20,20,1,3,0.05,0.95,0.9278743523326536,22,7.0,0,6.0,1,7.0,0
3325,min_diffuse,20,20,1,3,0.05,0.95,0.930754420599886,15,5.0,1,5.0,1,6.0,0
3326,min_diffuse,20,20,1,3,0.05,0.95,0.8648368046814603,13,4.0,1,4.0,1,4.0,1
3327,min_diffuse,20,20,1,3,0.05,0.95,0.9406832253244488,11,4.0,1,4.0,1,4.0,1
3328,min_diffuse,20,20,1,3,0.05,0.95,0.9283997353441966,16,4.0,1,4.0,1,4.0,1
3329,min_diffuse,20,20,1,3,0.05,0.95,0.9447630059939078,30,6.0,0,6.0,0,5.0,1
3330,min_diffuse,20,20,1,3,0.05,0.95,0.9167391921775794,6,3.0,1,3.0,1,3.0,1
3331,min_diffuse,20,20,1,3,0.05,0.95,0.8979684346610469,13,4.0,1,4.0,1,4.0,1
3332,min_diffuse,20,20,1,3,0.05,0.95,0.903321309954754,11,3.0,1,3.0,1,3.0,1
3333,min_diffuse,20,20,1,3,0.05,0.95,0.8898458370258865,15,4.0,1,4.0,1,4.0,1
3334,min_diffuse,20,20,1,3,0.05,0.95,0.9065615323252946,21,4.0,1,4.0,1,5.0,0
3335,min_diffuse,20,20,1,3,0.05,0.95,0.8820795778910213,8,3.0,1,3.0,1,3.0,1
3336,min_diffuse,20,20,1,3,0.05,0.95,0.9275500369485074,19,5.0,0,5.0,0,4.0,1
3337,min_diffuse,20,20,1,3,0.05,0.95,0.915859311391413,22,6.0,0,6.0,0,5.0,1
3338,min_diffuse,20,20,1,3,0.05,0.95,0.9227433020191772,9,3.0,1,3.0,1,3.0,1
3339,min_diffuse,20,20,1,3,0.05,0.95,0.8511805082060655,7,3.0,1,3.0,1,3.0,1
3340,min_diffuse,20,20,1,3,0.05,0.95,0.8949284175888408,14,5.0,0,5.0,0,4.0,1
3341,min_diffuse,20,20,1,3,0.05,0.95,0.930984722384757,22,4.0,1,4.0,1,4.0,1
3342,min_diffuse,20,20,1,3,0.05,0.95,0.9395330318130444,17,5.0,0,4.0,1,4.0,1
3343,min_diffuse,20,20,1,3,0.05,0.95,0.9474482034074818,13,4.0,1,4.0,1,4.0,1
3344,min_diffuse,20,20,1,3,0.05,0.95,0.903651917333054,14,3.0,1,3.0,1,4.0,0
3345,min_diffuse,20,20,1,3,0.05,0.95,0.8897055377194717,17,4.0,0,3.0,1,4.0,0
3346,min_diffuse,20,20,1,3,0.05,0.95,0.800278368522791,7,3.0,1,3.0,1,3.0,1
3347,min_diffuse,20,20,1,3,0.05,0.95,0.9151987269932294,13,5.0,1,5.0,1,5.0,1
3348,min_diffuse,20,20,1,3,0.05,0.95,0.8971694072310988,14,4.0,0,3.0,1,3.0,1
3349,min_diffuse,20,20,1,3,0.05,0.95,0.9056383962423128,3,2.0,1,2.0,1,3.0,0
3350,min_diffuse,20,20,1,3,0.05,0.95,0.9194384452021616,15,4.0,0,3.0,1,4.0,0
3351,min_diffuse,20,20,1,3,0.05,0.95,0.81806198941978,14,3.0,1,3.0,1,3.0,1
3352,min_diffuse,20,20,1,3,0.05,0.95,0.928451964118046,37,6.0,1,6.0,1,6.0,1
3353,min_diffuse,20,20,1,3,0.05,0.95,0.8993577161099544,20,4.0,0,4.0,0,3.0,1
3354,min_diffuse,20,20,1,3,0.05,0.95,0.9138939708761272,22,5.0,1,5.0,1,5.0,1
3355,min_diffuse,20,20,1,3,0.05,0.95,0.9402811394288906,37,5.0,1,5.0,1,5.0,1
3356,min_diffuse,20,20,1,3,0.05,0.95,0.931544643583648,21,4.0,1,4.0,1,4.0,1
3357,min_diffuse,20,20,1,3,0.05,0.95,0.8955996749669328,7,3.0,1,3.0,1,3.0,1
3358,min_diffuse,20,20,1,3,0.05,0.95,0.9108590003189332,19,4.0,0,4.0,0,3.0,1
3359,min_diffuse,20,20,1,3,0.05,0.95,0.9262551684055728,28,4.0,1,4.0,1,5.0,0
3360,min_diffuse,20,20,1,3,0.05,0.95,0.8472243192427723,9,3.0,1,3.0,1,3.0,1
3361,min_diffuse,20,20,1,3,0.05,0.95,0.8657107517893875,11,3.0,1,3.0,1,3.0,1
3362,min_diffuse,20,20,1,3,0.05,0.95,0.8331938299029533,7,3.0,0,3.0,0,2.0,1
3363,min_diffuse,20,20,1,3,0.05,0.95,0.9407290369481404,38,5.0,1,5.0,1,5.0,1
3364,min_diffuse,20,20,1,3,0.05,0.95,0.9392795772643148,33,5.0,1,5.0,1,5.0,1
3365,min_diffuse,20,20,1,3,0.05,0.95,0.9040949124663946,14,4.0,1,4.0,1,4.0,1
3366,min_diffuse,20,20,1,3,0.05,0.95,0.9487699766860948,9,4.0,1,4.0,1,4.0,1
3367,min_diffuse,20,20,1,3,0.05,0.95,0.911448901918404,16,4.0,1,4.0,1,4.0,1
3368,min_diffuse,20,20,1,3,0.05,0.95,0.9334582057575608,10,3.0,1,3.0,1,3.0,1
3369,min_diffuse,20,20,1,3,0.05,0.95,0.7535558209324279,7,4.0,1,4.0,1,4.0,1
3370,min_diffuse,20,20,1,3,0.05,0.95,0.9272508214999357,27,4.0,1,4.0,1,4.0,1
3371,min_diffuse,20,20,1,3,0.05,0.95,0.9369726018491454,41,4.0,1,4.0,1,4.0,1
3372,min_diffuse,20,20,1,3,0.05,0.95,0.9489290332889684,19,4.0,1,4.0,1,4.0,1
3373,min_diffuse,20,20,1,3,0.05,0.95,0.8850458921140754,13,4.0,1,4.0,1,4.0,1
3374,min_diffuse,20,20,1,3,0.05,0.95,0.9457191956345702,31,6.0,1,6.0,1,6.0,1
3375,min_diffuse,20,20,1,3,0.05,0.95,0.8573572676142407,12,4.0,0,3.0,1,3.0,1
3376,min_diffuse,20,20,1,3,0.05,0.95,0.8984692226260567,8,3.0,1,3.0,1,3.0,1
3377,min_diffuse,20,20,1,3,0.05,0.95,0.9077128124343568,24,6.0,0,5.0,1,6.0,0
3378,min_diffuse,20,20,1,3,0.05,0.95,0.6722399879540223,5,3.0,1,3.0,1,3.0,1
3379,min_diffuse,20,20,1,3,0.05,0.95,0.8591435119265054,6,3.0,1,3.0,1,3.0,1
3380,min_diffuse,20,20,1,3,0.05,0.95,0.8826787887652857,12,4.0,1,4.0,1,4.0,1
3381,min_diffuse,20,20,1,3,0.05,0.95,0.9459912952096954,23,6.0,1,6.0,1,6.0,1
3382,min_diffuse,20,20,1,3,0.05,0.95,0.7944121960814382,8,3.0,0,3.0,0,2.0,1
3383,min_diffuse,20,20,1,3,0.05,0.95,0.8678978071197863,18,4.0,1,4.0,1,4.0,1
3384,min_diffuse,20,20,1,3,0.05,0.95,0.8163829818541292,7,3.0,1,4.0,0,4.0,0
3385,min_diffuse,20,20,1,3,0.05,0.95,0.913706386440798,3,2.0,1,2.0,1,3.0,0
3386,min_diffuse,20,20,1,3,0.05,0.95,0.9204822478722156,23,5.0,1,5.0,1,5.0,1
3387,min_diffuse,20,20,1,3,0.05,0.95,0.9100159039041524,38,5.0,0,5.0,0,4.0,1
3388,min_diffuse,20,20,1,3,0.05,0.95,0.9058718187289424,12,4.0,1,4.0,1,4.0,1
3389,min_diffuse,20,20,1,3,0.05,0.95,0.9347577912198308,6,3.0,1,4.0,0,4.0,0
3390,min_diffuse,20,20,1,3,0.05,0.95,0.932575671555868,29,4.0,1,4.0,1,4.0,1
3391,min_diffuse,20,20,1,3,0.05,0.95,0.9113258352387852,14,3.0,1,3.0,1,3.0,1
3392,min_diffuse,20,20,1,3,0.05,0.95,0.7624543511933027,12,4.0,0,3.0,1,3.0,1
3393,min_diffuse,20,20,1,3,0.05,0.95,0.9486976084618048,23,5.0,1,5.0,1,5.0,1
3394,min_diffuse,20,20,1,3,0.05,0.95,0.9041825607402372,13,4.0,1,4.0,1,4.0,1
3395,min_diffuse,20,20,1,3,0.05,0.95,0.9197872999322289,18,5.0,1,5.0,1,5.0,1
3396,min_diffuse,20,20,1,3,0.05,0.95,0.9315082454196908,20,5.0,0,5.0,0,4.0,1
3397,min_diffuse,20,20,1,3,0.05,0.95,0.928381899049412,17,4.0,0,4.0,0,3.0,1
3398,min_diffuse,20,20,1,3,0.05,0.95,0.9372828976070672,25,6.0,1,6.0,1,6.0,1
3399,min_diffuse,20,20,1,3,0.05,0.95,0.948705453077744,60,6.0,0,6.0,0,5.0,1
3400,min_diffuse,20,20,1,3,0.05,0.95,0.9070418715707188,8,3.0,1,4.0,0,3.0,1
3401,min_diffuse,20,20,1,3,0.05,0.95,0.9460702904464372,18,5.0,1,5.0,1,5.0,1
3402,min_diffuse,20,20,1,3,0.05,0.95,0.8579310617302678,16,4.0,0,4.0,0,3.0,1
3403,min_diffuse,20,20,1,3,0.05,0.95,0.9460850399514068,22,6.0,1,6.0,1,6.0,1
3404,min_diffuse,20,20,1,3,0.05,0.95,0.9245700309501448,17,4.0,1,4.0,1,5.0,0
3405,min_diffuse,20,20,1,3,0.05,0.95,0.8759918549191151,7,3.0,1,3.0,1,3.0,1
3406,min_diffuse,20,20,1,3,0.05,0.95,0.8659134124051048,7,3.0,1,3.0,1,3.0,1
3407,min_diffuse,20,20,1,3,0.05,0.95,0.9389962100391024,23,5.0,1,5.0,1,5.0,1
3408,min_diffuse,20,20,1,3,0.05,0.95,0.9440909359306152,13,4.0,1,4.0,1,4.0,1
3409,min_diffuse,20,20,1,3,0.05,0.95,0.9324837901653016,13,4.0,1,4.0,1,4.0,1
3410,min_diffuse,20,20,1,3,0.05,0.95,0.8370733101970769,14,4.0,1,4.0,1,4.0,1
3411,min_diffuse,20,20,1,3,0.05,0.95,0.9372240804173356,28,6.0,1,6.0,1,6.0,1
3412,min_diffuse,20,20,1,3,0.05,0.95,0.9270290007081986,5,3.0,1,3.0,1,3.0,1
3413,min_diffuse,20,20,1,3,0.05,0.95,0.9226731286371216,6,3.0,1,3.0,1,3.0,1
3414,min_diffuse,20,20,1,3,0.05,0.95,0.8792298043911075,22,4.0,1,4.0,1,4.0,1
3415,min_diffuse,20,20,1,3,0.05,0.95,0.9425635909506136,13,5.0,1,5.0,1,6.0,0
3416,min_diffuse,20,20,1,3,0.05,0.95,0.9423308948497024,30,6.0,1,6.0,1,6.0,1
3417,min_diffuse,20,20,1,3,0.05,0.95,0.921374944395702,16,5.0,0,4.0,1,4.0,1
3418,min_diffuse,20,20,1,3,0.05,0.95,0.9461460909052272,20,4.0,1,4.0,1,4.0,1
3419,min_diffuse,20,20,1,3,0.05,0.95,0.9085874461063694,9,4.0,1,4.0,1,4.0,1
3420,min_diffuse,20,20,1,3,0.05,0.95,0.9231510812456328,11,3.0,1,3.0,1,3.0,1
3421,min_diffuse,20,20,1,3,0.05,0.95,0.911368894914597,30,6.0,1,6.0,1,6.0,1
3422,min_diffuse,20,20,1,3,0.05,0.95,0.9380395038837684,16,4.0,1,4.0,1,4.0,1
3423,min_diffuse,20,20,1,3,0.05,0.95,0.8867526039307494,8,3.0,1,3.0,1,3.0,1
3424,min_diffuse,20,20,1,3,0.05,0.95,0.887396838515402,9,4.0,1,4.0,1,4.0,1
3425,min_diffuse,20,20,1,3,0.05,0.95,0.8662788631114514,7,3.0,1,3.0,1,3.0,1
3426,min_diffuse,20,20,1,3,0.05,0.95,0.9449059638916868,8,4.0,1,4.0,1,4.0,1
3427,min_diffuse,20,20,1,3,0.05,0.95,0.8964306739187763,24,4.0,1,4.0,1,4.0,1
3428,min_diffuse,20,20,1,3,0.05,0.95,0.944712796975106,10,4.0,1,4.0,1,4.0,1
3429,min_diffuse,20,20,1,3,0.05,0.95,0.8210985596554715,8,3.0,1,3.0,1,3.0,1
3430,min_diffuse,20,20,1,3,0.05,0.95,0.948294200614621,42,7.0,1,7.0,1,7.0,1
3431,min_diffuse,20,20,1,3,0.05,0.95,0.9040790935433272,13,4.0,1,5.0,0,5.0,0
3432,min_diffuse,20,20,1,3,0.05,0.95,0.9366272758793226,14,4.0,1,4.0,1,4.0,1
3433,min_diffuse,20,20,1,3,0.05,0.95,0.6667192673513732,5,3.0,1,3.0,1,3.0,1
3434,min_diffuse,20,20,1,3,0.05,0.95,0.9412417045659496,24,5.0,1,5.0,1,5.0,1
3435,min_diffuse,20,20,1,3,0.05,0.95,0.8967092934704827,13,4.0,1,4.0,1,4.0,1
3436,min_diffuse,20,20,1,3,0.05,0.95,0.9203433360706303,13,5.0,1,5.0,1,5.0,1
3437,min_diffuse,20,20,1,3,0.05,0.95,0.9328310592897688,6,3.0,1,3.0,1,3.0,1
3438,min_diffuse,20,20,1,3,0.05,0.95,0.9166708997110172,19,5.0,0,4.0,1,4.0,1
3439,min_diffuse,20,20,1,3,0.05,0.95,0.9366925394954452,6,3.0,0,2.0,1,3.0,0
3440,min_diffuse,20,20,1,3,0.05,0.95,0.9296634854156524,28,5.0,1,5.0,1,6.0,0
3441,min_diffuse,20,20,1,3,0.05,0.95,0.8515483784061346,7,3.0,1,3.0,1,3.0,1
3442,min_diffuse,20,20,1,3,0.05,0.95,0.9469779241111574,49,9.0,1,9.0,1,9.0,1
3443,min_diffuse,20,20,1,3,0.05,0.95,0.9244835101882074,14,4.0,1,4.0,1,4.0,1
3444,min_diffuse,20,20,1,3,0.05,0.95,0.8655495947170964,8,3.0,1,3.0,1,3.0,1
3445,min_diffuse,20,20,1,3,0.05,0.95,0.859102321781341,10,4.0,0,3.0,1,3.0,1
3446,min_diffuse,20,20,1,3,0.05,0.95,0.8944821430023032,15,5.0,1,5.0,1,5.0,1
3447,min_diffuse,20,20,1,3,0.05,0.95,0.8600453224834547,6,2.0,1,2.0,1,2.0,1
3448,min_diffuse,20,20,1,3,0.05,0.95,0.9155991180055184,16,4.0,0,4.0,0,3.0,1
3449,min_diffuse,20,20,1,3,0.05,0.95,0.9106729348084024,12,4.0,1,4.0,1,4.0,1
3450,min_diffuse,20,20,1,3,0.05,0.95,0.8988282382723053,25,4.0,1,4.0,1,5.0,0
3451,min_diffuse,20,20,1,3,0.05,0.95,0.9078118625179464,9,4.0,1,4.0,1,4.0,1
3452,min_diffuse,20,20,1,3,0.05,0.95,0.9449714543313704,22,6.0,0,5.0,1,6.0,0
3453,min_diffuse,20,20,1,3,0.05,0.95,0.9242870353928808,9,4.0,1,4.0,1,4.0,1
3454,min_diffuse,20,20,1,3,0.05,0.95,0.9147656213986526,7,3.0,1,3.0,1,3.0,1
3455,min_diffuse,20,20,1,3,0.05,0.95,0.9167878353801474,9,4.0,1,4.0,1,4.0,1
3456,min_diffuse,20,20,1,3,0.05,0.95,0.9117096992138044,14,5.0,0,5.0,0,4.0,1
3457,min_diffuse,20,20,1,3,0.05,0.95,0.9422178405114106,17,4.0,1,4.0,1,4.0,1
3458,min_diffuse,20,20,1,3,0.05,0.95,0.948990396252272,49,8.0,1,8.0,1,8.0,1
3459,min_diffuse,20,20,1,3,0.05,0.95,0.9138593886184404,8,4.0,1,4.0,1,4.0,1
3460,min_diffuse,20,20,1,3,0.05,0.95,0.9194444300373192,51,6.0,1,6.0,1,6.0,1
3461,min_diffuse,20,20,1,3,0.05,0.95,0.9468539411537862,55,7.0,0,7.0,0,6.0,1
3462,min_diffuse,20,20,1,3,0.05,0.95,0.8138370218952513,6,3.0,1,3.0,1,3.0,1
3463,min_diffuse,20,20,1,3,0.05,0.95,0.9355828675664244,31,6.0,1,6.0,1,6.0,1
3464,min_diffuse,20,20,1,3,0.05,0.95,0.9205328001308558,41,7.0,1,7.0,1,7.0,1
3465,min_diffuse,20,20,1,3,0.05,0.95,0.9330054501164976,11,4.0,1,4.0,1,4.0,1
3466,min_diffuse,20,20,1,3,0.05,0.95,0.9421748540255694,15,5.0,1,5.0,1,5.0,1
3467,min_diffuse,20,20,1,3,0.05,0.95,0.8990931312689169,8,4.0,1,4.0,1,4.0,1
3468,min_diffuse,20,20,1,3,0.05,0.95,0.7952829285879087,9,3.0,1,3.0,1,3.0,1
3469,min_diffuse,20,20,1,3,0.05,0.95,0.8364713705334618,7,3.0,1,3.0,1,3.0,1
3470,min_diffuse,20,20,1,3,0.05,0.95,0.8209109984520084,10,4.0,1,4.0,1,4.0,1
3471,min_diffuse,20,20,1,3,0.05,0.95,0.9304850486951516,31,5.0,1,5.0,1,5.0,1
3472,min_diffuse,20,20,1,3,0.05,0.95,0.8032857156375544,21,4.0,1,4.0,1,4.0,1
3473,min_diffuse,20,20,1,3,0.05,0.95,0.9358718115634934,42,7.0,1,7.0,1,7.0,1
3474,min_diffuse,20,20,1,3,0.05,0.95,0.8600914911086057,11,4.0,1,4.0,1,4.0,1
3475,min_diffuse,20,20,1,3,0.05,0.95,0.935034827899298,4,3.0,1,3.0,1,3.0,1
3476,min_diffuse,20,20,1,3,0.05,0.95,0.922832033633562,29,5.0,1,5.0,1,5.0,1
3477,min_diffuse,20,20,1,3,0.05,0.95,0.9349524276572734,16,4.0,1,4.0,1,4.0,1
3478,min_diffuse,20,20,1,3,0.05,0.95,0.943977763369587,23,5.0,0,5.0,0,4.0,1
3479,min_diffuse,20,20,1,3,0.05,0.95,0.9311447782416492,17,5.0,1,5.0,1,5.0,1
3480,min_diffuse,20,20,1,3,0.05,0.95,0.9120572268223812,18,4.0,1,4.0,1,4.0,1
3481,min_diffuse,20,20,1,3,0.05,0.95,0.9366908299697077,10,4.0,0,4.0,0,3.0,1
3482,min_diffuse,20,20,1,3,0.05,0.95,0.8824749471713111,11,3.0,1,3.0,1,4.0,0
3483,min_diffuse,20,20,1,3,0.05,0.95,0.938845938350038,17,4.0,1,4.0,1,4.0,1
3484,min_diffuse,20,20,1,3,0.05,0.95,0.9467183825789006,35,5.0,1,5.0,1,5.0,1
3485,min_diffuse,20,20,1,3,0.05,0.95,0.8939157275358781,11,3.0,1,3.0,1,3.0,1
3486,min_diffuse,20,20,1,3,0.05,0.95,0.9492207229051858,14,5.0,1,5.0,1,5.0,1
3487,min_diffuse,20,20,1,3,0.05,0.95,0.9467015172630646,15,4.0,1,4.0,1,4.0,1
3488,min_diffuse,20,20,1,3,0.05,0.95,0.9315721327457864,11,4.0,1,4.0,1,4.0,1
3489,min_diffuse,20,20,1,3,0.05,0.95,0.9085746667112248,9,4.0,1,4.0,1,4.0,1
3490,min_diffuse,20,20,1,3,0.05,0.95,0.9170964097110298,8,4.0,1,4.0,1,4.0,1
3491,min_diffuse,20,20,1,3,0.05,0.95,0.8293478487731732,11,4.0,1,4.0,1,4.0,1
3492,min_diffuse,20,20,1,3,0.05,0.95,0.8669004914884955,5,3.0,1,3.0,1,3.0,1
3493,min_diffuse,20,20,1,3,0.05,0.95,0.9327406740743046,11,4.0,1,4.0,1,4.0,1
3494,min_diffuse,20,20,1,3,0.05,0.95,0.877797682634386,11,4.0,1,4.0,1,4.0,1
3495,min_diffuse,20,20,1,3,0.05,0.95,0.9255792427243412,13,4.0,1,4.0,1,4.0,1
3496,min_diffuse,20,20,1,3,0.05,0.95,0.923280435060599,13,3.0,1,4.0,0,3.0,1
3497,min_diffuse,20,20,1,3,0.05,0.95,0.9415716987889112,16,5.0,1,5.0,1,5.0,1
3498,min_diffuse,20,20,1,3,0.05,0.95,0.9456796454298656,14,4.0,1,4.0,1,4.0,1
3499,min_diffuse,20,20,1,3,0.05,0.95,0.930567332993964,43,7.0,1,8.0,0,7.0,1
3500,min_diffuse,20,20,1,3,0.05,0.95,0.9017695035294764,21,5.0,1,5.0,1,5.0,1
3501,min_diffuse,20,20,1,3,0.05,0.95,0.9418562472282712,15,5.0,1,5.0,1,5.0,1
3502,min_diffuse,20,20,1,3,0.05,0.95,0.9293184024780864,18,5.0,1,5.0,1,5.0,1
3503,min_diffuse,20,20,1,3,0.05,0.95,0.9262200896194464,18,5.0,1,5.0,1,5.0,1
3504,min_diffuse,20,20,1,3,0.05,0.95,0.9287424960610676,33,5.0,0,5.0,0,4.0,1
3505,min_diffuse,20,20,1,3,0.05,0.95,0.9192376833480024,9,4.0,1,4.0,1,4.0,1
3506,min_diffuse,20,20,1,3,0.05,0.95,0.8811281605050806,8,4.0,0,3.0,1,4.0,0
3507,min_diffuse,20,20,1,3,0.05,0.95,0.9294043672349264,26,4.0,1,4.0,1,4.0,1
3508,min_diffuse,20,20,1,3,0.05,0.95,0.9135145405574536,41,6.0,0,6.0,0,5.0,1
3509,min_diffuse,20,20,1,3,0.05,0.95,0.9109790994908604,18,5.0,0,4.0,1,4.0,1
3510,min_diffuse,20,20,1,3,0.05,0.95,0.9177417401968864,6,3.0,1,3.0,1,3.0,1
3511,min_diffuse,20,20,1,3,0.05,0.95,0.896312231925681,14,4.0,0,4.0,0,3.0,1
3512,min_diffuse,20,20,1,3,0.05,0.95,0.9119313505358256,12,4.0,1,4.0,1,4.0,1
3513,min_diffuse,20,20,1,3,0.05,0.95,0.9475373063651024,15,4.0,1,4.0,1,4.0,1
3514,min_diffuse,20,20,1,3,0.05,0.95,0.8832135346845429,24,4.0,0,4.0,0,3.0,1
3515,min_diffuse,20,20,1,3,0.05,0.95,0.9192032064202028,18,5.0,1,5.0,1,5.0,1
3516,min_diffuse,20,20,1,3,0.05,0.95,0.9375278112366195,65,7.0,1,7.0,1,7.0,1
3517,min_diffuse,20,20,1,3,0.05,0.95,0.9462355298165516,57,10.0,1,10.0,1,10.0,1
3518,min_diffuse,20,20,1,3,0.05,0.95,0.917988378341169,6,3.0,1,3.0,1,3.0,1
3519,min_diffuse,20,20,1,3,0.05,0.95,0.9408139134969418,9,3.0,1,3.0,1,3.0,1
3520,min_diffuse,20,20,1,3,0.05,0.95,0.9442929584655496,12,4.0,1,4.0,1,4.0,1
3521,min_diffuse,20,20,1,3,0.05,0.95,0.9498248306539286,46,7.0,1,7.0,1,7.0,1
3522,min_diffuse,20,20,1,3,0.05,0.95,0.903317437072768,24,5.0,0,4.0,1,4.0,1
3523,min_diffuse,20,20,1,3,0.05,0.95,0.7659304750571628,6,3.0,1,3.0,1,3.0,1
3524,min_diffuse,20,20,1,3,0.05,0.95,0.9220813881610626,27,6.0,1,6.0,1,7.0,0
3525,min_diffuse,20,20,1,3,0.05,0.95,0.8460171028627684,8,4.0,1,4.0,1,4.0,1
3526,min_diffuse,20,20,1,3,0.05,0.95,0.940536370891276,19,5.0,1,5.0,1,5.0,1
3527,min_diffuse,20,20,1,3,0.05,0.95,0.8696441108103063,10,4.0,0,4.0,0,3.0,1
3528,min_diffuse,20,20,1,3,0.05,0.95,0.9093535248855348,34,6.0,1,6.0,1,6.0,1
3529,min_diffuse,20,20,1,3,0.05,0.95,0.93408798448687,15,4.0,1,4.0,1,4.0,1
3530,min_diffuse,20,20,1,3,0.05,0.95,0.9360962409655484,17,5.0,1,5.0,1,5.0,1
3531,min_diffuse,20,20,1,3,0.05,0.95,0.9337388686225429,19,6.0,1,6.0,1,6.0,1
3532,min_diffuse,20,20,1,3,0.05,0.95,0.919209440843904,12,4.0,1,4.0,1,4.0,1
3533,min_diffuse,20,20,1,3,0.05,0.95,0.9404852837847192,22,5.0,1,5.0,1,5.0,1
3534,min_diffuse,20,20,1,3,0.05,0.95,0.9309654989394794,16,5.0,1,5.0,1,5.0,1
3535,min_diffuse,20,20,1,3,0.05,0.95,0.947792818753912,13,4.0,1,4.0,1,4.0,1
3536,min_diffuse,20,20,1,3,0.05,0.95,0.8939324674432688,51,7.0,1,7.0,1,7.0,1
3537,min_diffuse,20,20,1,3,0.05,0.95,0.901622381670758,30,5.0,0,5.0,0,4.0,1
3538,min_diffuse,20,20,1,3,0.05,0.95,0.8930953676784338,9,4.0,1,4.0,1,4.0,1
3539,min_diffuse,20,20,1,3,0.05,0.95,0.8617312221388269,12,5.0,0,4.0,1,5.0,0
3540,min_diffuse,20,20,1,3,0.05,0.95,0.855874199190501,18,4.0,1,4.0,1,4.0,1
3541,min_diffuse,20,20,1,3,0.05,0.95,0.9199277735314096,12,4.0,0,3.0,1,3.0,1
3542,min_diffuse,20,20,1,3,0.05,0.95,0.8238636082477164,3,2.0,1,2.0,1,3.0,0
3543,min_diffuse,20,20,1,3,0.05,0.95,0.8792317241958632,5,2.0,1,3.0,0,3.0,0
3544,min_diffuse,20,20,1,3,0.05,0.95,0.8565346279072731,18,4.0,1,4.0,1,4.0,1
3545,min_diffuse,20,20,1,3,0.05,0.95,0.9204574474932792,15,4.0,1,4.0,1,4.0,1
3546,min_diffuse,20,20,1,3,0.05,0.95,0.9498165934618108,13,4.0,1,4.0,1,5.0,0
3547,min_diffuse,20,20,1,3,0.05,0.95,0.8141040773164596,9,4.0,1,4.0,1,4.0,1
3548,min_diffuse,20,20,1,3,0.05,0.95,0.8098141861076266,9,3.0,1,3.0,1,3.0,1
3549,min_diffuse,20,20,1,3,0.05,0.95,0.9067015949276734,24,7.0,1,7.0,1,7.0,1
3550,min_diffuse,20,20,1,3,0.05,0.95,0.9392885525967114,17,5.0,1,5.0,1,5.0,1
3551,min_diffuse,20,20,1,3,0.05,0.95,0.8981290736148881,22,4.0,1,4.0,1,4.0,1
3552,min_diffuse,20,20,1,3,0.05,0.95,0.942247607010484,25,5.0,0,4.0,1,5.0,0
3553,min_diffuse,20,20,1,3,0.05,0.95,0.9168667526667956,11,4.0,0,3.0,1,4.0,0
3554,min_diffuse,20,20,1,3,0.05,0.95,0.8885210288310792,5,2.0,1,3.0,0,3.0,0
3555,min_diffuse,20,20,1,3,0.05,0.95,0.8776914047678784,14,5.0,1,5.0,1,5.0,1
3556,min_diffuse,20,20,1,3,0.05,0.95,0.9482258525076356,19,5.0,1,5.0,1,5.0,1
3557,min_diffuse,20,20,1,3,0.05,0.95,0.8786003194385321,3,2.0,1,2.0,1,2.0,1
3558,min_diffuse,20,20,1,3,0.05,0.95,0.9467214980177424,8,3.0,1,3.0,1,4.0,0
3559,min_diffuse,20,20,1,3,0.05,0.95,0.9411956042926494,3,2.0,1,2.0,1,3.0,0
3560,min_diffuse,20,20,1,3,0.05,0.95,0.9145771588825056,12,3.0,1,3.0,1,4.0,0
3561,min_diffuse,20,20,1,3,0.05,0.95,0.8723480860830481,7,3.0,1,3.0,1,3.0,1
3562,min_diffuse,20,20,1,3,0.05,0.95,0.945278901403068,13,4.0,1,4.0,1,4.0,1
3563,min_diffuse,20,20,1,3,0.05,0.95,0.9241024643660796,28,6.0,1,6.0,1,6.0,1
3564,min_diffuse,20,20,1,3,0.05,0.95,0.886607747821373,22,5.0,1,5.0,1,5.0,1
3565,min_diffuse,20,20,1,3,0.05,0.95,0.8586236596811249,3,2.0,1,2.0,1,2.0,1
3566,min_diffuse,20,20,1,3,0.05,0.95,0.9410610847515528,23,5.0,0,4.0,1,4.0,1
3567,min_diffuse,20,20,1,3,0.05,0.95,0.7972821825959667,11,3.0,1,3.0,1,3.0,1
3568,min_diffuse,20,20,1,3,0.05,0.95,0.9493065862245302,30,5.0,1,5.0,1,6.0,0
3569,min_diffuse,20,20,1,3,0.05,0.95,0.9348322168495604,7,3.0,1,3.0,1,3.0,1
3570,min_diffuse,20,20,1,3,0.05,0.95,0.9280781488486438,26,5.0,1,5.0,1,5.0,1
3571,min_diffuse,20,20,1,3,0.05,0.95,0.7884653539713208,16,4.0,1,4.0,1,4.0,1
3572,min_diffuse,20,20,1,3,0.05,0.95,0.9354584957771196,27,5.0,1,5.0,1,5.0,1
3573,min_diffuse,20,20,1,3,0.05,0.95,0.9248164347360124,21,6.0,1,6.0,1,6.0,1
3574,min_diffuse,20,20,1,3,0.05,0.95,0.9191093893643596,39,7.0,1,7.0,1,7.0,1
3575,min_diffuse,20,20,1,3,0.05,0.95,0.9494123934455596,10,3.0,1,3.0,1,4.0,0
3576,min_diffuse,20,20,1,3,0.05,0.95,0.8421392668826405,13,3.0,1,3.0,1,3.0,1
3577,min_diffuse,20,20,1,3,0.05,0.95,0.9265523129504168,20,5.0,1,5.0,1,5.0,1
3578,min_diffuse,20,20,1,3,0.05,0.95,0.9448103027044812,9,4.0,1,4.0,1,4.0,1
3579,min_diffuse,20,20,1,3,0.05,0.95,0.9224689976027012,21,5.0,1,5.0,1,5.0,1
3580,min_diffuse,20,20,1,3,0.05,0.95,0.750095697184726,8,4.0,1,4.0,1,4.0,1
3581,min_diffuse,20,20,1,3,0.05,0.95,0.7881512650633266,10,3.0,1,3.0,1,3.0,1
3582,min_diffuse,20,20,1,3,0.05,0.95,0.9443555943724218,9,4.0,1,4.0,1,4.0,1
3583,min_diffuse,20,20,1,3,0.05,0.95,0.9031651746242364,9,4.0,1,4.0,1,4.0,1
3584,min_diffuse,20,20,1,3,0.05,0.95,0.8616498981312596,13,3.0,1,3.0,1,3.0,1
3585,min_diffuse,20,20,1,3,0.05,0.95,0.7715549617023141,7,3.0,1,3.0,1,3.0,1
3586,min_diffuse,20,20,1,3,0.05,0.95,0.898328535292965,15,5.0,1,5.0,1,5.0,1
3587,min_diffuse,20,20,1,3,0.05,0.95,0.918225998836404,6,3.0,1,3.0,1,4.0,0
3588,min_diffuse,20,20,1,3,0.05,0.95,0.93324701692408,14,5.0,1,5.0,1,5.0,1
3589,min_diffuse,20,20,1,3,0.05,0.95,0.9261229487626492,15,5.0,1,5.0,1,5.0,1
3590,min_diffuse,20,20,1,3,0.05,0.95,0.9124900122043051,25,4.0,1,4.0,1,4.0,1
3591,min_diffuse,20,20,1,3,0.05,0.95,0.8623933399756222,14,3.0,1,4.0,0,4.0,0
3592,min_diffuse,20,20,1,3,0.05,0.95,0.9461259267218612,13,3.0,1,3.0,1,4.0,0
3593,min_diffuse,20,20,1,3,0.05,0.95,0.946366593915986,15,4.0,1,4.0,1,4.0,1
3594,min_diffuse,20,20,1,3,0.05,0.95,0.9139061902149698,11,4.0,1,4.0,1,4.0,1
3595,min_diffuse,20,20,1,3,0.05,0.95,0.9440449457605652,55,6.0,0,5.0,1,5.0,1
3596,min_diffuse,20,20,1,3,0.05,0.95,0.905005924224554,28,4.0,1,4.0,1,4.0,1
3597,min_diffuse,20,20,1,3,0.05,0.95,0.9372147471811474,52,8.0,1,8.0,1,8.0,1
3598,min_diffuse,20,20,1,3,0.05,0.95,0.9485430814305508,36,5.0,1,5.0,1,5.0,1
3599,min_diffuse,20,20,1,3,0.05,0.95,0.8355426264425152,9,4.0,1,4.0,1,4.0,1
3600,min_diffuse,20,20,1,3,0.05,0.95,0.8894429477474125,13,4.0,1,4.0,1,4.0,1
3601,min_diffuse,20,20,1,3,0.05,0.95,0.9139357632177704,9,4.0,1,4.0,1,4.0,1
3602,min_diffuse,20,20,1,3,0.05,0.95,0.8416104312496331,6,3.0,1,3.0,1,3.0,1
3603,min_diffuse,20,20,1,3,0.05,0.95,0.8460150124421076,12,4.0,1,4.0,1,4.0,1
3604,min_diffuse,20,20,1,3,0.05,0.95,0.90978182577362,14,5.0,1,5.0,1,5.0,1
3605,min_diffuse,20,20,1,3,0.05,0.95,0.8550924399359778,21,4.0,1,4.0,1,4.0,1
3606,min_diffuse,20,20,1,3,0.05,0.95,0.9419472252576458,67,8.0,0,7.0,1,7.0,1
3607,min_diffuse,20,20,1,3,0.05,0.95,0.8223902053652717,21,5.0,0,5.0,0,4.0,1
3608,min_diffuse,20,20,1,3,0.05,0.95,0.8909121773333077,11,4.0,1,4.0,1,4.0,1
3609,min_diffuse,20,20,1,3,0.05,0.95,0.9090359716244282,9,3.0,1,3.0,1,3.0,1
3610,min_diffuse,20,20,1,3,0.05,0.95,0.9317328434053772,13,5.0,0,5.0,0,4.0,1
3611,min_diffuse,20,20,1,3,0.05,0.95,0.9210432551663122,16,5.0,0,5.0,0,4.0,1
3612,min_diffuse,20,20,1,3,0.05,0.95,0.9418138319759768,24,5.0,1,5.0,1,5.0,1
3613,min_diffuse,20,20,1,3,0.05,0.95,0.9045460164029836,20,4.0,1,4.0,1,4.0,1
3614,min_diffuse,20,20,1,3,0.05,0.95,0.9285522246734326,14,3.0,1,3.0,1,3.0,1
3615,min_diffuse,20,20,1,3,0.05,0.95,0.905691518271952,38,5.0,1,5.0,1,5.0,1
3616,min_diffuse,20,20,1,3,0.05,0.95,0.9178336194057216,13,4.0,1,4.0,1,4.0,1
3617,min_diffuse,20,20,1,3,0.05,0.95,0.9309214818393858,25,7.0,1,7.0,1,7.0,1
3618,min_diffuse,20,20,1,3,0.05,0.95,0.8033866682627115,10,3.0,1,3.0,1,3.0,1
3619,min_diffuse,20,20,1,3,0.05,0.95,0.8816242218392328,8,4.0,0,3.0,1,3.0,1
3620,min_diffuse,20,20,1,3,0.05,0.95,0.8813960695294477,9,3.0,1,3.0,1,3.0,1
3621,min_diffuse,20,20,1,3,0.05,0.95,0.9493123658591154,8,4.0,0,3.0,1,4.0,0
3622,min_diffuse,20,20,1,3,0.05,0.95,0.9156670774016028,11,3.0,1,4.0,0,4.0,0
3623,min_diffuse,20,20,1,3,0.05,0.95,0.9109091540548824,13,4.0,1,5.0,0,4.0,1
3624,min_diffuse,20,20,1,3,0.05,0.95,0.9486636376881488,29,6.0,1,6.0,1,6.0,1
3625,min_diffuse,20,20,1,3,0.05,0.95,0.948494174058555,129,11.0,0,11.0,0,10.0,1
3626,min_diffuse,20,20,1,3,0.05,0.95,0.8314129886485647,7,3.0,1,3.0,1,3.0,1
3627,min_diffuse,20,20,1,3,0.05,0.95,0.8966569444087051,6,3.0,1,3.0,1,3.0,1
3628,min_diffuse,20,20,1,3,0.05,0.95,0.9430967528537364,29,6.0,0,5.0,1,5.0,1
3629,min_diffuse,20,20,1,3,0.05,0.95,0.9407695681839756,11,4.0,1,4.0,1,4.0,1
3630,min_diffuse,20,20,1,3,0.05,0.95,0.9263061179769612,8,3.0,1,3.0,1,4.0,0
3631,min_diffuse,20,20,1,3,0.05,0.95,0.9366159528536376,8,3.0,1,3.0,1,3.0,1
3632,min_diffuse,20,20,1,3,0.05,0.95,0.9079233339564754,7,3.0,1,3.0,1,3.0,1
3633,min_diffuse,20,20,1,3,0.05,0.95,0.9354445908209116,24,4.0,1,4.0,1,4.0,1
3634,min_diffuse,20,20,1,3,0.05,0.95,0.8032300103798169,14,3.0,1,3.0,1,3.0,1
3635,min_diffuse,20,20,1,3,0.05,0.95,0.9422106536931736,12,5.0,1,5.0,1,5.0,1
3636,min_diffuse,20,20,1,3,0.05,0.95,0.8944208798744698,43,6.0,0,5.0,1,5.0,1
3637,min_diffuse,20,20,1,3,0.05,0.95,0.8144281918847992,16,5.0,0,5.0,0,4.0,1
3638,min_diffuse,20,20,1,3,0.05,0.95,0.876271108000684,28,5.0,0,4.0,1,4.0,1
3639,min_diffuse,20,20,1,3,0.05,0.95,0.8640621121340579,17,5.0,0,4.0,1,4.0,1
3640,min_diffuse,20,20,1,3,0.05,0.95,0.935410756074204,19,4.0,1,4.0,1,5.0,0
3641,min_diffuse,20,20,1,3,0.05,0.95,0.905661925144277,9,4.0,1,4.0,1,4.0,1
3642,min_diffuse,20,20,1,3,0.05,0.95,0.9333069053581492,26,5.0,1,5.0,1,5.0,1
3643,min_diffuse,20,20,1,3,0.05,0.95,0.914960178288694,12,3.0,1,3.0,1,3.0,1
3644,min_diffuse,20,20,1,3,0.05,0.95,0.9292371701044756,19,4.0,1,4.0,1,4.0,1
3645,min_diffuse,20,20,1,3,0.05,0.95,0.9137408065673912,7,3.0,1,3.0,1,3.0,1
3646,min_diffuse,20,20,1,3,0.05,0.95,0.8949132652342282,28,5.0,1,5.0,1,6.0,0
3647,min_diffuse,20,20,1,3,0.05,0.95,0.8178228768178321,12,4.0,1,4.0,1,4.0,1
3648,min_diffuse,20,20,1,3,0.05,0.95,0.8794532518734367,10,4.0,1,4.0,1,4.0,1
3649,min_diffuse,20,20,1,3,0.05,0.95,0.8387653996845654,6,3.0,1,3.0,1,3.0,1
3650,min_diffuse,20,20,1,3,0.05,0.95,0.9123903176221616,5,3.0,1,3.0,1,3.0,1
3651,min_diffuse,20,20,1,3,0.05,0.95,0.7956423940727948,18,4.0,1,4.0,1,4.0,1
3652,min_diffuse,20,20,1,3,0.05,0.95,0.8745450433048847,5,3.0,1,3.0,1,3.0,1
3653,min_diffuse,20,20,1,3,0.05,0.95,0.8224310973154703,8,4.0,0,3.0,1,3.0,1
3654,min_diffuse,20,20,1,3,0.05,0.95,0.9220633927908816,49,5.0,1,5.0,1,5.0,1
3655,min_diffuse,20,20,1,3,0.05,0.95,0.9333407855395832,10,4.0,1,4.0,1,4.0,1
3656,min_diffuse,20,20,1,3,0.05,0.95,0.9255098538745802,15,4.0,0,4.0,0,3.0,1
3657,min_diffuse,20,20,1,3,0.05,0.95,0.8748422477409438,10,4.0,0,3.0,1,4.0,0
3658,min_diffuse,20,20,1,3,0.05,0.95,0.9323958130692316,15,5.0,1,5.0,1,5.0,1
3659,min_diffuse,20,20,1,3,0.05,0.95,0.7664921794039931,11,4.0,0,3.0,1,3.0,1
3660,min_diffuse,20,20,1,3,0.05,0.95,0.9067338309162216,20,5.0,1,5.0,1,5.0,1
3661,min_diffuse,20,20,1,3,0.05,0.95,0.9477513408474896,34,5.0,1,5.0,1,5.0,1
3662,min_diffuse,20,20,1,3,0.05,0.95,0.9375558576659438,28,5.0,0,5.0,0,4.0,1
3663,min_diffuse,20,20,1,3,0.05,0.95,0.90502765110641,8,4.0,1,4.0,1,4.0,1
3664,min_diffuse,20,20,1,3,0.05,0.95,0.8504045476527903,9,3.0,1,3.0,1,3.0,1
3665,min_diffuse,20,20,1,3,0.05,0.95,0.9111469942496032,9,3.0,1,3.0,1,3.0,1
3666,min_diffuse,20,20,1,3,0.05,0.95,0.9388120326381888,26,6.0,1,6.0,1,6.0,1
3667,min_diffuse,20,20,1,3,0.05,0.95,0.9134079608723574,38,5.0,1,5.0,1,5.0,1
3668,min_diffuse,20,20,1,3,0.05,0.95,0.9363776755097436,46,6.0,1,6.0,1,7.0,0
3669,min_diffuse,20,20,1,3,0.05,0.95,0.9165556647659002,12,4.0,0,4.0,0,3.0,1
3670,min_diffuse,20,20,1,3,0.05,0.95,0.8669434138331282,9,4.0,1,4.0,1,4.0,1
3671,min_diffuse,20,20,1,3,0.05,0.95,0.9359526880559572,31,6.0,0,6.0,0,5.0,1
3672,min_diffuse,20,20,1,3,0.05,0.95,0.9493407960745828,35,5.0,1,5.0,1,5.0,1
3673,min_diffuse,20,20,1,3,0.05,0.95,0.9346519979505452,17,5.0,1,5.0,1,5.0,1
3674,min_diffuse,20,20,1,3,0.05,0.95,0.8462639601334886,7,3.0,1,3.0,1,3.0,1
3675,min_diffuse,20,20,1,3,0.05,0.95,0.8962380963071307,21,5.0,0,4.0,1,4.0,1
3676,min_diffuse,20,20,1,3,0.05,0.95,0.9173125062383912,14,4.0,0,4.0,0,3.0,1
3677,min_diffuse,20,20,1,3,0.05,0.95,0.9357420304461866,13,4.0,1,4.0,1,4.0,1
3678,min_diffuse,20,20,1,3,0.05,0.95,0.9278997662178188,6,3.0,1,3.0,1,3.0,1
3679,min_diffuse,20,20,1,3,0.05,0.95,0.9015954403842488,14,5.0,1,5.0,1,5.0,1
3680,min_diffuse,20,20,1,3,0.05,0.95,0.9499991683128982,25,5.0,0,5.0,0,4.0,1
3681,min_diffuse,20,20,1,3,0.05,0.95,0.9309818135274373,13,4.0,1,5.0,0,5.0,0
3682,min_diffuse,20,20,1,3,0.05,0.95,0.8433804510084641,22,5.0,1,5.0,1,5.0,1
3683,min_diffuse,20,20,1,3,0.05,0.95,0.906706466370509,10,3.0,1,3.0,1,4.0,0
3684,min_diffuse,20,20,1,3,0.05,0.95,0.923652210032336,6,3.0,1,3.0,1,3.0,1
3685,min_diffuse,20,20,1,3,0.05,0.95,0.9021166168324092,7,3.0,1,3.0,1,3.0,1
3686,min_diffuse,20,20,1,3,0.05,0.95,0.9217145238968952,16,4.0,1,4.0,1,4.0,1
3687,min_diffuse,20,20,1,3,0.05,0.95,0.9106514691531252,7,3.0,1,4.0,0,4.0,0
3688,min_diffuse,20,20,1,3,0.05,0.95,0.9414454096308168,18,6.0,0,5.0,1,6.0,0
3689,min_diffuse,20,20,1,3,0.05,0.95,0.9466610677935684,7,4.0,1,4.0,1,4.0,1
3690,min_diffuse,20,20,1,3,0.05,0.95,0.8029567323283933,5,3.0,1,3.0,1,3.0,1
3691,min_diffuse,20,20,1,3,0.05,0.95,0.9292548994503728,13,4.0,1,4.0,1,4.0,1
3692,min_diffuse,20,20,1,3,0.05,0.95,0.9375531104253354,14,5.0,1,5.0,1,5.0,1
3693,min_diffuse,20,20,1,3,0.05,0.95,0.9161894914451092,41,7.0,1,7.0,1,7.0,1
3694,min_diffuse,20,20,1,3,0.05,0.95,0.9370922831168188,17,5.0,1,5.0,1,5.0,1
3695,min_diffuse,20,20,1,3,0.05,0.95,0.6949006954512545,3,2.0,1,2.0,1,2.0,1
3696,min_diffuse,20,20,1,3,0.05,0.95,0.8432770198877911,6,3.0,1,3.0,1,3.0,1
3697,min_diffuse,20,20,1,3,0.05,0.95,0.931438221196102,29,7.0,1,7.0,1,7.0,1
3698,min_diffuse,20,20,1,3,0.05,0.95,0.8977304201019872,10,3.0,1,4.0,0,4.0,0
3699,min_diffuse,20,20,1,3,0.05,0.95,0.7755667978581978,12,4.0,1,4.0,1,4.0,1
3700,min_diffuse,20,20,1,3,0.05,0.95,0.8666632131744733,45,5.0,1,5.0,1,5.0,1
3701,min_diffuse,20,20,1,3,0.05,0.95,0.9305899287421326,8,4.0,1,4.0,1,4.0,1
3702,min_diffuse,20,20,1,3,0.05,0.95,0.8100818662314992,7,3.0,1,3.0,1,3.0,1
3703,min_diffuse,20,20,1,3,0.05,0.95,0.8263311195690428,9,3.0,1,3.0,1,3.0,1
3704,min_diffuse,20,20,1,3,0.05,0.95,0.8510401672062404,22,5.0,1,5.0,1,5.0,1
3705,min_diffuse,20,20,1,3,0.05,0.95,0.9271491593102764,21,5.0,1,5.0,1,5.0,1
3706,min_diffuse,20,20,1,3,0.05,0.95,0.9307927228016868,6,3.0,1,3.0,1,3.0,1
3707,min_diffuse,20,20,1,3,0.05,0.95,0.8125706876106427,6,4.0,1,4.0,1,4.0,1
3708,min_diffuse,20,20,1,3,0.05,0.95,0.9382180833434912,21,6.0,0,6.0,0,5.0,1
3709,min_diffuse,20,20,1,3,0.05,0.95,0.9447635647096309,53,8.0,1,8.0,1,8.0,1
3710,min_diffuse,20,20,1,3,0.05,0.95,0.9404943307233302,12,5.0,0,5.0,0,4.0,1
3711,min_diffuse,20,20,1,3,0.05,0.95,0.923630320984576,13,4.0,1,4.0,1,4.0,1
3712,min_diffuse,20,20,1,3,0.05,0.95,0.9183459880030956,11,3.0,1,3.0,1,3.0,1
3713,min_diffuse,20,20,1,3,0.05,0.95,0.9439024339938674,56,10.0,1,10.0,1,10.0,1
3714,min_diffuse,20,20,1,3,0.05,0.95,0.9091692739385536,17,4.0,1,4.0,1,4.0,1
3715,min_diffuse,20,20,1,3,0.05,0.95,0.8742922496766256,6,3.0,0,2.0,1,2.0,1
3716,min_diffuse,20,20,1,3,0.05,0.95,0.9392723676147195,11,4.0,1,4.0,1,4.0,1
3717,min_diffuse,20,20,1,3,0.05,0.95,0.949754075692993,17,4.0,1,4.0,1,4.0,1
3718,min_diffuse,20,20,1,3,0.05,0.95,0.8922377699413654,13,4.0,1,4.0,1,4.0,1
3719,min_diffuse,20,20,1,3,0.05,0.95,0.9371439598242288,10,4.0,1,4.0,1,4.0,1
3720,min_diffuse,20,20,1,3,0.05,0.95,0.8605712906526234,5,3.0,1,3.0,1,3.0,1
3721,min_diffuse,20,20,1,3,0.05,0.95,0.8848544985517235,8,4.0,1,4.0,1,4.0,1
3722,min_diffuse,20,20,1,3,0.05,0.95,0.9278715104054814,15,4.0,0,4.0,0,3.0,1
3723,min_diffuse,20,20,1,3,0.05,0.95,0.9458988260772586,33,5.0,1,5.0,1,5.0,1
3724,min_diffuse,20,20,1,3,0.05,0.95,0.9244605060166704,13,4.0,1,4.0,1,4.0,1
3725,min_diffuse,20,20,1,3,0.05,0.95,0.8164370321157005,11,3.0,1,3.0,1,3.0,1
3726,min_diffuse,20,20,1,3,0.05,0.95,0.9428007778175062,51,7.0,0,7.0,0,6.0,1
3727,min_diffuse,20,20,1,3,0.05,0.95,0.9048687080831824,16,5.0,0,4.0,1,4.0,1
3728,min_diffuse,20,20,1,3,0.05,0.95,0.8905725476383252,9,4.0,1,4.0,1,4.0,1
3729,min_diffuse,20,20,1,3,0.05,0.95,0.8928496383624513,32,5.0,1,5.0,1,5.0,1
3730,min_diffuse,20,20,1,3,0.05,0.95,0.9421612173073832,11,4.0,0,4.0,0,3.0,1
3731,min_diffuse,20,20,1,3,0.05,0.95,0.9162784677039404,5,3.0,1,3.0,1,3.0,1
3732,min_diffuse,20,20,1,3,0.05,0.95,0.8975669083266254,26,4.0,0,3.0,1,3.0,1
3733,min_diffuse,20,20,1,3,0.05,0.95,0.9488243446612966,29,5.0,1,5.0,1,5.0,1
3734,min_diffuse,20,20,1,3,0.05,0.95,0.9387281512771052,13,4.0,1,4.0,1,4.0,1
3735,min_diffuse,20,20,1,3,0.05,0.95,0.932414830353808,39,7.0,1,7.0,1,7.0,1
3736,min_diffuse,20,20,1,3,0.05,0.95,0.8997070783959641,13,4.0,1,4.0,1,4.0,1
3737,min_diffuse,20,20,1,3,0.05,0.95,0.9257292002938764,27,5.0,0,5.0,0,4.0,1
3738,min_diffuse,20,20,1,3,0.05,0.95,0.8449162586792358,9,4.0,0,3.0,1,4.0,0
3739,min_diffuse,20,20,1,3,0.05,0.95,0.9481959316276654,24,6.0,0,6.0,0,5.0,1
3740,min_diffuse,20,20,1,3,0.05,0.95,0.9383231807634232,13,4.0,1,4.0,1,5.0,0
3741,min_diffuse,20,20,1,3,0.05,0.95,0.9434693238302986,15,6.0,1,7.0,0,7.0,0
3742,min_diffuse,20,20,1,3,0.05,0.95,0.919403819637952,19,6.0,1,6.0,1,6.0,1
3743,min_diffuse,20,20,1,3,0.05,0.95,0.9068165231073354,11,3.0,1,3.0,1,3.0,1
3744,min_diffuse,20,20,1,3,0.05,0.95,0.8876592099531696,15,4.0,1,4.0,1,4.0,1
3745,min_diffuse,20,20,1,3,0.05,0.95,0.8843098702301625,6,3.0,1,3.0,1,3.0,1
3746,min_diffuse,20,20,1,3,0.05,0.95,0.9096113749807868,4,3.0,1,3.0,1,3.0,1
3747,min_diffuse,20,20,1,3,0.05,0.95,0.9111565178650995,4,2.0,1,2.0,1,3.0,0
3748,min_diffuse,20,20,1,3,0.05,0.95,0.9221071471676352,43,8.0,0,7.0,1,7.0,1
3749,min_diffuse,20,20,1,3,0.05,0.95,0.915037001350044,22,5.0,0,5.0,0,4.0,1
3750,min_diffuse,20,20,1,3,0.05,0.95,0.8816177411570076,42,6.0,1,6.0,1,6.0,1
3751,min_diffuse,20,20,1,3,0.05,0.95,0.9309815741534514,17,5.0,1,5.0,1,5.0,1
3752,min_diffuse,20,20,1,3,0.05,0.95,0.9064318789562552,11,4.0,1,4.0,1,4.0,1
3753,min_diffuse,20,20,1,3,0.05,0.95,0.9351405171145054,15,4.0,0,3.0,1,3.0,1
3754,min_diffuse,20,20,1,3,0.05,0.95,0.9141718959432218,25,5.0,1,5.0,1,6.0,0
3755,min_diffuse,20,20,1,3,0.05,0.95,0.9022500945841287,8,4.0,1,4.0,1,4.0,1
3756,min_diffuse,20,20,1,3,0.05,0.95,0.9181561507041904,26,5.0,1,5.0,1,5.0,1
3757,min_diffuse,20,20,1,3,0.05,0.95,0.8936235111698827,16,4.0,1,4.0,1,4.0,1
3758,min_diffuse,20,20,1,3,0.05,0.95,0.9060619756665133,44,8.0,1,9.0,0,9.0,0
3759,min_diffuse,20,20,1,3,0.05,0.95,0.9349615399107224,8,3.0,1,3.0,1,4.0,0
3760,min_diffuse,20,20,1,3,0.05,0.95,0.9360709305519468,23,5.0,1,5.0,1,5.0,1
3761,min_diffuse,20,20,1,3,0.05,0.95,0.8754800143004592,4,2.0,1,2.0,1,3.0,0
3762,min_diffuse,20,20,1,3,0.05,0.95,0.9186574394876058,37,7.0,0,6.0,1,6.0,1
3763,min_diffuse,20,20,1,3,0.05,0.95,0.8862490842528489,10,4.0,0,4.0,0,3.0,1
3764,min_diffuse,20,20,1,3,0.05,0.95,0.8759014770032068,21,5.0,0,5.0,0,4.0,1
3765,min_diffuse,20,20,1,3,0.05,0.95,0.939881470339372,38,6.0,0,5.0,1,5.0,1
3766,min_diffuse,20,20,1,3,0.05,0.95,0.9434266520760765,22,5.0,1,5.0,1,5.0,1
3767,min_diffuse,20,20,1,3,0.05,0.95,0.9201517184842672,36,5.0,1,5.0,1,5.0,1
3768,min_diffuse,20,20,1,3,0.05,0.95,0.9170013420880284,27,4.0,1,4.0,1,4.0,1
3769,min_diffuse,20,20,1,3,0.05,0.95,0.9339737429185572,9,3.0,1,3.0,1,3.0,1
3770,min_diffuse,20,20,1,3,0.05,0.95,0.9171022415577104,15,5.0,1,5.0,1,5.0,1
3771,min_diffuse,20,20,1,3,0.05,0.95,0.9458974532728484,49,6.0,1,6.0,1,6.0,1
3772,min_diffuse,20,20,1,3,0.05,0.95,0.9290530650855052,30,6.0,1,6.0,1,6.0,1
3773,min_diffuse,20,20,1,3,0.05,0.95,0.9072293755047208,14,4.0,1,4.0,1,4.0,1
3774,min_diffuse,20,20,1,3,0.05,0.95,0.714293527101025,9,3.0,1,3.0,1,3.0,1
3775,min_diffuse,20,20,1,3,0.05,0.95,0.9400995806818656,16,5.0,0,4.0,1,4.0,1
3776,min_diffuse,20,20,1,3,0.05,0.95,0.949721316879068,29,6.0,0,6.0,0,5.0,1
3777,min_diffuse,20,20,1,3,0.05,0.95,0.9346092526919328,25,5.0,1,5.0,1,5.0,1
3778,min_diffuse,20,20,1,3,0.05,0.95,0.9179590033824904,7,3.0,1,4.0,0,4.0,0
3779,min_diffuse,20,20,1,3,0.05,0.95,0.910503355882997,23,6.0,1,6.0,1,6.0,1
3780,min_diffuse,20,20,1,3,0.05,0.95,0.8858135422247341,31,6.0,0,6.0,0,5.0,1
3781,min_diffuse,20,20,1,3,0.05,0.95,0.9454088981734584,12,4.0,1,4.0,1,4.0,1
3782,min_diffuse,20,20,1,3,0.05,0.95,0.8700808395177184,15,5.0,0,4.0,1,4.0,1
3783,min_diffuse,20,20,1,3,0.05,0.95,0.9467013296258558,27,7.0,1,7.0,1,7.0,1
3784,min_diffuse,20,20,1,3,0.05,0.95,0.9026010051881422,24,5.0,1,5.0,1,5.0,1
3785,min_diffuse,20,20,1,3,0.05,0.95,0.94886441098852,13,4.0,0,3.0,1,3.0,1
3786,min_diffuse,20,20,1,3,0.05,0.95,0.884260345232324,15,4.0,0,4.0,0,3.0,1
3787,min_diffuse,20,20,1,3,0.05,0.95,0.94291847859195,12,4.0,0,3.0,1,3.0,1
3788,min_diffuse,20,20,1,3,0.05,0.95,0.9490857286584558,38,5.0,0,5.0,0,4.0,1
3789,min_diffuse,20,20,1,3,0.05,0.95,0.9322555348326574,47,7.0,0,7.0,0,6.0,1
3790,min_diffuse,20,20,1,3,0.05,0.95,0.9335543874055612,9,4.0,1,4.0,1,4.0,1
3791,min_diffuse,20,20,1,3,0.05,0.95,0.948003728355292,17,6.0,0,5.0,1,6.0,0
3792,min_diffuse,20,20,1,3,0.05,0.95,0.9230521226478906,8,3.0,1,3.0,1,4.0,0
3793,min_diffuse,20,20,1,3,0.05,0.95,0.9138754874591756,18,4.0,1,4.0,1,4.0,1
3794,min_diffuse,20,20,1,3,0.05,0.95,0.945677980388564,9,3.0,1,3.0,1,3.0,1
3795,min_diffuse,20,20,1,3,0.05,0.95,0.9414021890529226,31,5.0,1,5.0,1,5.0,1
3796,min_diffuse,20,20,1,3,0.05,0.95,0.884785236712368,11,4.0,1,4.0,1,4.0,1
3797,min_diffuse,20,20,1,3,0.05,0.95,0.9104616004036562,9,4.0,0,3.0,1,4.0,0
3798,min_diffuse,20,20,1,3,0.05,0.95,0.941991733036617,18,4.0,1,4.0,1,4.0,1
3799,min_diffuse,20,20,1,3,0.05,0.95,0.8871153627622277,11,3.0,1,3.0,1,3.0,1
3800,min_diffuse,20,20,1,3,0.05,0.95,0.9488947284731968,27,6.0,1,6.0,1,6.0,1
3801,min_diffuse,20,20,1,3,0.05,0.95,0.9298798084443942,24,5.0,1,5.0,1,5.0,1
3802,min_diffuse,20,20,1,3,0.05,0.95,0.9200093526065009,12,4.0,1,4.0,1,5.0,0
3803,min_diffuse,20,20,1,3,0.05,0.95,0.9425378317072256,12,4.0,1,4.0,1,4.0,1
3804,min_diffuse,20,20,1,3,0.05,0.95,0.9336508346316036,25,4.0,1,4.0,1,4.0,1
3805,min_diffuse,20,20,1,3,0.05,0.95,0.940762949675716,26,5.0,0,4.0,1,5.0,0
3806,min_diffuse,20,20,1,3,0.05,0.95,0.8583209817041214,6,3.0,1,3.0,1,3.0,1
3807,min_diffuse,20,20,1,3,0.05,0.95,0.881158290858347,10,4.0,0,4.0,0,3.0,1
3808,min_diffuse,20,20,1,3,0.05,0.95,0.7902333439296573,6,3.0,1,3.0,1,3.0,1
3809,min_diffuse,20,20,1,3,0.05,0.95,0.8827046338716548,8,4.0,1,4.0,1,4.0,1
3810,min_diffuse,20,20,1,3,0.05,0.95,0.931867192189444,9,3.0,1,3.0,1,4.0,0
3811,min_diffuse,20,20,1,3,0.05,0.95,0.9235332589792336,8,4.0,1,4.0,1,4.0,1
3812,min_diffuse,20,20,1,3,0.05,0.95,0.873034017037061,20,6.0,1,6.0,1,7.0,0
3813,min_diffuse,20,20,1,3,0.05,0.95,0.9496435268566622,26,5.0,1,5.0,1,6.0,0
3814,min_diffuse,20,20,1,3,0.05,0.95,0.9053884158961016,14,4.0,1,4.0,1,4.0,1
3815,min_diffuse,20,20,1,3,0.05,0.95,0.8843662994778179,8,4.0,0,3.0,1,3.0,1
3816,min_diffuse,20,20,1,3,0.05,0.95,0.9398296448015946,29,7.0,1,7.0,1,7.0,1
3817,min_diffuse,20,20,1,3,0.05,0.95,0.8541296255544794,16,4.0,1,4.0,1,4.0,1
3818,min_diffuse,20,20,1,3,0.05,0.95,0.9372773701339392,26,4.0,1,4.0,1,4.0,1
3819,min_diffuse,20,20,1,3,0.05,0.95,0.9277051186153128,5,3.0,1,3.0,1,3.0,1
3820,min_diffuse,20,20,1,3,0.05,0.95,0.8997033230889707,19,4.0,1,4.0,1,4.0,1
3821,min_diffuse,20,20,1,3,0.05,0.95,0.8314125605494965,17,4.0,1,4.0,1,5.0,0
3822,min_diffuse,20,20,1,3,0.05,0.95,0.8845831472978171,11,4.0,1,4.0,1,4.0,1
3823,min_diffuse,20,20,1,3,0.05,0.95,0.8556117890226367,7,3.0,1,3.0,1,3.0,1
3824,min_diffuse,20,20,1,3,0.05,0.95,0.9026562903078448,5,3.0,1,3.0,1,3.0,1
3825,min_diffuse,20,20,1,3,0.05,0.95,0.9442898891439933,18,5.0,0,4.0,1,5.0,0
3826,min_diffuse,20,20,1,3,0.05,0.95,0.9443408496690237,110,9.0,1,9.0,1,9.0,1
3827,min_diffuse,20,20,1,3,0.05,0.95,0.9347282718864122,48,6.0,1,6.0,1,6.0,1
3828,min_diffuse,20,20,1,3,0.05,0.95,0.9217620402518258,21,5.0,0,5.0,0,4.0,1
3829,min_diffuse,20,20,1,3,0.05,0.95,0.8452954898413627,6,3.0,1,3.0,1,3.0,1
3830,min_diffuse,20,20,1,3,0.05,0.95,0.9219425626246216,10,4.0,1,4.0,1,4.0,1
3831,min_diffuse,20,20,1,3,0.05,0.95,0.9217082789259432,26,5.0,1,5.0,1,5.0,1
3832,min_diffuse,20,20,1,3,0.05,0.95,0.9301693342581132,25,4.0,1,4.0,1,4.0,1
3833,min_diffuse,20,20,1,3,0.05,0.95,0.898274565073695,8,3.0,1,3.0,1,3.0,1
3834,min_diffuse,20,20,1,3,0.05,0.95,0.9214527827027372,42,6.0,1,6.0,1,6.0,1
3835,min_diffuse,20,20,1,3,0.05,0.95,0.9460648210386804,35,6.0,1,6.0,1,6.0,1
3836,min_diffuse,20,20,1,3,0.05,0.95,0.8993570484020612,27,5.0,1,5.0,1,5.0,1
3837,min_diffuse,20,20,1,3,0.05,0.95,0.9302280497825494,12,4.0,1,4.0,1,4.0,1
3838,min_diffuse,20,20,1,3,0.05,0.95,0.9435668748933628,20,5.0,1,5.0,1,5.0,1
3839,min_diffuse,20,20,1,3,0.05,0.95,0.9153989997657797,5,3.0,1,3.0,1,3.0,1
3840,min_diffuse,20,20,1,3,0.05,0.95,0.9254547301802752,14,4.0,1,4.0,1,5.0,0
3841,min_diffuse,20,20,1,3,0.05,0.95,0.9420526595413246,10,3.0,1,3.0,1,3.0,1
3842,min_diffuse,20,20,1,3,0.05,0.95,0.859809804072015,10,3.0,1,3.0,1,3.0,1
3843,min_diffuse,20,20,1,3,0.05,0.95,0.8645719754170705,8,3.0,1,3.0,1,3.0,1
3844,min_diffuse,20,20,1,3,0.05,0.95,0.9402064646113958,19,7.0,0,6.0,1,6.0,1
3845,min_diffuse,20,20,1,3,0.05,0.95,0.9080319856852402,19,5.0,0,5.0,0,4.0,1
3846,min_diffuse,20,20,1,3,0.05,0.95,0.8738726876929994,21,5.0,0,5.0,0,4.0,1
3847,min_diffuse,20,20,1,3,0.05,0.95,0.7964193766039143,7,4.0,0,3.0,1,3.0,1
3848,min_diffuse,20,20,1,3,0.05,0.95,0.943957588513454,19,5.0,1,5.0,1,5.0,1
3849,min_diffuse,20,20,1,3,0.05,0.95,0.794908148234893,9,4.0,1,4.0,1,4.0,1
3850,min_diffuse,20,20,1,3,0.05,0.95,0.9498031478597548,21,4.0,1,4.0,1,4.0,1
3851,min_diffuse,20,20,1,3,0.05,0.95,0.9292738575702296,21,5.0,1,5.0,1,5.0,1
3852,min_diffuse,20,20,1,3,0.05,0.95,0.9246033534202897,14,4.0,1,4.0,1,4.0,1
3853,min_diffuse,20,20,1,3,0.05,0.95,0.942572560180902,9,4.0,0,4.0,0,3.0,1
3854,min_diffuse,20,20,1,3,0.05,0.95,0.9258002751469556,10,3.0,1,3.0,1,3.0,1
3855,min_diffuse,20,20,1,3,0.05,0.95,0.947025609756312,25,5.0,1,5.0,1,5.0,1
3856,min_diffuse,20,20,1,3,0.05,0.95,0.9371604267881468,44,7.0,1,7.0,1,7.0,1
3857,min_diffuse,20,20,1,3,0.05,0.95,0.912209845341794,7,3.0,1,3.0,1,3.0,1
3858,min_diffuse,20,20,1,3,0.05,0.95,0.8688255885412929,10,3.0,1,3.0,1,3.0,1
3859,min_diffuse,20,20,1,3,0.05,0.95,0.91143392537912,27,4.0,1,4.0,1,4.0,1
3860,min_diffuse,20,20,1,3,0.05,0.95,0.9327150251387504,26,5.0,1,5.0,1,6.0,0
3861,min_diffuse,20,20,1,3,0.05,0.95,0.874774544458885,8,3.0,1,3.0,1,3.0,1
3862,min_diffuse,20,20,1,3,0.05,0.95,0.943255203079116,46,7.0,1,7.0,1,7.0,1
3863,min_diffuse,20,20,1,3,0.05,0.95,0.9288662402419636,25,5.0,1,5.0,1,5.0,1
3864,min_diffuse,20,20,1,3,0.05,0.95,0.8567144776912704,17,3.0,1,3.0,1,4.0,0
3865,min_diffuse,20,20,1,3,0.05,0.95,0.8540851740190998,16,5.0,0,4.0,1,4.0,1
3866,min_diffuse,20,20,1,3,0.05,0.95,0.8580800006531615,9,3.0,1,4.0,0,4.0,0
3867,min_diffuse,20,20,1,3,0.05,0.95,0.946598642357894,16,5.0,0,4.0,1,5.0,0
3868,min_diffuse,20,20,1,3,0.05,0.95,0.8872268781222087,12,4.0,1,4.0,1,4.0,1
3869,min_diffuse,20,20,1,3,0.05,0.95,0.932936400860687,13,4.0,1,4.0,1,4.0,1
3870,min_diffuse,20,20,1,3,0.05,0.95,0.9009933122058302,9,3.0,1,3.0,1,3.0,1
3871,min_diffuse,20,20,1,3,0.05,0.95,0.9399252898571744,22,5.0,0,5.0,0,4.0,1
3872,min_diffuse,20,20,1,3,0.05,0.95,0.9419255217583924,16,4.0,1,4.0,1,4.0,1
3873,min_diffuse,20,20,1,3,0.05,0.95,0.9452834920802804,9,4.0,1,4.0,1,4.0,1
3874,min_diffuse,20,20,1,3,0.05,0.95,0.927719517323976,22,4.0,0,4.0,0,3.0,1
3875,min_diffuse,20,20,1,3,0.05,0.95,0.856571532895989,19,5.0,0,4.0,1,4.0,1
3876,min_diffuse,20,20,1,3,0.05,0.95,0.9287113297556946,6,3.0,1,3.0,1,4.0,0
3877,min_diffuse,20,20,1,3,0.05,0.95,0.945250650643644,24,5.0,0,5.0,0,4.0,1
3878,min_diffuse,20,20,1,3,0.05,0.95,0.9441951518175716,17,5.0,1,5.0,1,5.0,1
3879,min_diffuse,20,20,1,3,0.05,0.95,0.9044120390686702,18,4.0,1,4.0,1,4.0,1
3880,min_diffuse,20,20,1,3,0.05,0.95,0.9048386265317332,20,6.0,0,6.0,0,5.0,1
3881,min_diffuse,20,20,1,3,0.05,0.95,0.7529420669820164,4,3.0,1,3.0,1,3.0,1
3882,min_diffuse,20,20,1,3,0.05,0.95,0.9308444038268266,9,4.0,1,4.0,1,4.0,1
3883,min_diffuse,20,20,1,3,0.05,0.95,0.9151869642779444,4,2.0,1,3.0,0,3.0,0
3884,min_diffuse,20,20,1,3,0.05,0.95,0.872470818060297,11,3.0,1,3.0,1,3.0,1
3885,min_diffuse,20,20,1,3,0.05,0.95,0.93942896151307,18,4.0,1,4.0,1,4.0,1
3886,min_diffuse,20,20,1,3,0.05,0.95,0.8689008965662717,12,3.0,1,3.0,1,3.0,1
3887,min_diffuse,20,20,1,3,0.05,0.95,0.9494350991879154,86,9.0,0,8.0,1,8.0,1
3888,min_diffuse,20,20,1,3,0.05,0.95,0.813401798803987,8,4.0,1,4.0,1,4.0,1
3889,min_diffuse,20,20,1,3,0.05,0.95,0.802834302023581,24,4.0,1,4.0,1,4.0,1
3890,min_diffuse,20,20,1,3,0.05,0.95,0.9068512662193278,13,5.0,1,5.0,1,5.0,1
3891,min_diffuse,20,20,1,3,0.05,0.95,0.9482160954648076,15,6.0,0,6.0,0,5.0,1
3892,min_diffuse,20,20,1,3,0.05,0.95,0.945000220777596,12,3.0,1,3.0,1,3.0,1
3893,min_diffuse,20,20,1,3,0.05,0.95,0.8691832547255103,15,4.0,1,4.0,1,4.0,1
3894,min_diffuse,20,20,1,3,0.05,0.95,0.9404836858909542,13,5.0,1,5.0,1,5.0,1
3895,min_diffuse,20,20,1,3,0.05,0.95,0.91450723469976,21,6.0,1,6.0,1,6.0,1
3896,min_diffuse,20,20,1,3,0.05,0.95,0.9476768956218888,46,8.0,1,8.0,1,8.0,1
3897,min_diffuse,20,20,1,3,0.05,0.95,0.9427722534439168,25,6.0,1,6.0,1,6.0,1
3898,min_diffuse,20,20,1,3,0.05,0.95,0.8936763726635774,18,3.0,1,3.0,1,3.0,1
3899,min_diffuse,20,20,1,3,0.05,0.95,0.948699844976952,55,7.0,1,7.0,1,7.0,1
3900,min_diffuse,20,20,1,3,0.05,0.95,0.8666740329803808,14,3.0,1,3.0,1,3.0,1
3901,min_diffuse,20,20,1,3,0.05,0.95,0.9489298015810088,22,6.0,1,6.0,1,6.0,1
3902,min_diffuse,20,20,1,3,0.05,0.95,0.887128204372998,10,4.0,1,4.0,1,4.0,1
3903,min_diffuse,20,20,1,3,0.05,0.95,0.941875432871992,12,4.0,1,4.0,1,4.0,1
3904,min_diffuse,20,20,1,3,0.05,0.95,0.9433128187338062,30,7.0,1,7.0,1,7.0,1
3905,min_diffuse,20,20,1,3,0.05,0.95,0.946605802495247,64,7.0,0,7.0,0,6.0,1
3906,min_diffuse,20,20,1,3,0.05,0.95,0.9449806011357608,25,6.0,0,6.0,0,5.0,1
3907,min_diffuse,20,20,1,3,0.05,0.95,0.8923957899306727,7,3.0,1,3.0,1,3.0,1
3908,min_diffuse,20,20,1,3,0.05,0.95,0.8991776136577457,18,4.0,1,4.0,1,4.0,1
3909,min_diffuse,20,20,1,3,0.05,0.95,0.9090369158404312,22,4.0,1,4.0,1,4.0,1
3910,min_diffuse,20,20,1,3,0.05,0.95,0.9232241970263524,46,5.0,1,5.0,1,5.0,1
3911,min_diffuse,20,20,1,3,0.05,0.95,0.8852597131372912,6,3.0,1,3.0,1,3.0,1
3912,min_diffuse,20,20,1,3,0.05,0.95,0.9201006454463247,16,5.0,1,5.0,1,5.0,1
3913,min_diffuse,20,20,1,3,0.05,0.95,0.9429302097691457,16,3.0,1,3.0,1,3.0,1
3914,min_diffuse,20,20,1,3,0.05,0.95,0.8436205104312517,8,3.0,1,3.0,1,3.0,1
3915,min_diffuse,20,20,1,3,0.05,0.95,0.923098267036537,58,9.0,1,9.0,1,9.0,1
3916,min_diffuse,20,20,1,3,0.05,0.95,0.9296908553436868,15,4.0,1,4.0,1,4.0,1
3917,min_diffuse,20,20,1,3,0.05,0.95,0.9016504894648484,13,4.0,1,4.0,1,4.0,1
3918,min_diffuse,20,20,1,3,0.05,0.95,0.9111225094541212,19,5.0,1,5.0,1,5.0,1
3919,min_diffuse,20,20,1,3,0.05,0.95,0.9371534241202858,19,5.0,1,5.0,1,5.0,1
3920,min_diffuse,20,20,1,3,0.05,0.95,0.9261237029927584,18,4.0,1,4.0,1,4.0,1
3921,min_diffuse,20,20,1,3,0.05,0.95,0.903076808997387,14,4.0,0,4.0,0,3.0,1
3922,min_diffuse,20,20,1,3,0.05,0.95,0.8375099152058492,7,3.0,1,3.0,1,3.0,1
3923,min_diffuse,20,20,1,3,0.05,0.95,0.9340837366676932,9,4.0,1,4.0,1,4.0,1
3924,min_diffuse,20,20,1,3,0.05,0.95,0.9454941936041048,42,7.0,0,6.0,1,6.0,1
3925,min_diffuse,20,20,1,3,0.05,0.95,0.87099954292801,15,4.0,1,4.0,1,4.0,1
3926,min_diffuse,20,20,1,3,0.05,0.95,0.8742382857943195,16,3.0,1,3.0,1,3.0,1
3927,min_diffuse,20,20,1,3,0.05,0.95,0.9225324216219573,12,4.0,1,4.0,1,5.0,0
3928,min_diffuse,20,20,1,3,0.05,0.95,0.8984306087833959,44,6.0,1,6.0,1,6.0,1
3929,min_diffuse,20,20,1,3,0.05,0.95,0.947156501210122,14,4.0,1,4.0,1,4.0,1
3930,min_diffuse,20,20,1,3,0.05,0.95,0.9058434893521096,20,5.0,0,4.0,1,4.0,1
3931,min_diffuse,20,20,1,3,0.05,0.95,0.9128862074359132,21,5.0,1,5.0,1,5.0,1
3932,min_diffuse,20,20,1,3,0.05,0.95,0.9160236463478796,17,4.0,1,4.0,1,4.0,1
3933,min_diffuse,20,20,1,3,0.05,0.95,0.93617394574978,48,7.0,1,7.0,1,7.0,1
3934,min_diffuse,20,20,1,3,0.05,0.95,0.9120532612803466,21,5.0,1,5.0,1,5.0,1
3935,min_diffuse,20,20,1,3,0.05,0.95,0.9341963349648834,11,4.0,1,4.0,1,4.0,1
3936,min_diffuse,20,20,1,3,0.05,0.95,0.902821021786207,15,4.0,0,4.0,0,3.0,1
3937,min_diffuse,20,20,1,3,0.05,0.95,0.9392458432925505,19,5.0,1,5.0,1,5.0,1
3938,min_diffuse,20,20,1,3,0.05,0.95,0.9210115012159508,11,4.0,0,3.0,1,4.0,0
3939,min_diffuse,20,20,1,3,0.05,0.95,0.8908531115034257,18,5.0,1,5.0,1,5.0,1
3940,min_diffuse,20,20,1,3,0.05,0.95,0.9323117768540836,22,5.0,0,5.0,0,4.0,1
3941,min_diffuse,20,20,1,3,0.05,0.95,0.94467631111385,14,5.0,1,5.0,1,5.0,1
3942,min_diffuse,20,20,1,3,0.05,0.95,0.8715262352892987,12,4.0,1,4.0,1,4.0,1
3943,min_diffuse,20,20,1,3,0.05,0.95,0.9414781404603888,13,4.0,1,4.0,1,4.0,1
3944,min_diffuse,20,20,1,3,0.05,0.95,0.8451595216978417,19,5.0,1,5.0,1,5.0,1
3945,min_diffuse,20,20,1,3,0.05,0.95,0.9415580549040052,75,7.0,0,7.0,0,6.0,1
3946,min_diffuse,20,20,1,3,0.05,0.95,0.8602260782251252,14,4.0,1,4.0,1,4.0,1
3947,min_diffuse,20,20,1,3,0.05,0.95,0.9023560438882232,19,4.0,1,4.0,1,4.0,1
3948,min_diffuse,20,20,1,3,0.05,0.95,0.928728449384016,12,4.0,1,4.0,1,4.0,1
3949,min_diffuse,20,20,1,3,0.05,0.95,0.9224431440562884,39,5.0,0,5.0,0,4.0,1
3950,min_diffuse,20,20,1,3,0.05,0.95,0.9289531232944016,19,4.0,1,4.0,1,4.0,1
3951,min_diffuse,20,20,1,3,0.05,0.95,0.91862548138384,21,5.0,1,5.0,1,5.0,1
3952,min_diffuse,20,20,1,3,0.05,0.95,0.911039255819693,25,5.0,1,5.0,1,5.0,1
3953,min_diffuse,20,20,1,3,0.05,0.95,0.946915866519175,11,3.0,1,3.0,1,3.0,1
3954,min_diffuse,20,20,1,3,0.05,0.95,0.93365962706186,18,5.0,1,5.0,1,5.0,1
3955,min_diffuse,20,20,1,3,0.05,0.95,0.9116424562187616,15,4.0,1,4.0,1,4.0,1
3956,min_diffuse,20,20,1,3,0.05,0.95,0.9203043269108204,18,5.0,1,5.0,1,5.0,1
3957,min_diffuse,20,20,1,3,0.05,0.95,0.949706758943882,15,4.0,1,4.0,1,4.0,1
3958,min_diffuse,20,20,1,3,0.05,0.95,0.933378982261014,34,5.0,1,5.0,1,5.0,1
3959,min_diffuse,20,20,1,3,0.05,0.95,0.9264957306874504,71,7.0,1,7.0,1,7.0,1
3960,min_diffuse,20,20,1,3,0.05,0.95,0.9161578319821564,11,4.0,0,4.0,0,3.0,1
3961,min_diffuse,20,20,1,3,0.05,0.95,0.8779926965292669,5,3.0,1,3.0,1,3.0,1
3962,min_diffuse,20,20,1,3,0.05,0.95,0.9025704083439602,18,4.0,1,4.0,1,4.0,1
3963,min_diffuse,20,20,1,3,0.05,0.95,0.9422116274213976,24,5.0,1,5.0,1,5.0,1
3964,min_diffuse,20,20,1,3,0.05,0.95,0.934073283804834,45,7.0,1,7.0,1,7.0,1
3965,min_diffuse,20,20,1,3,0.05,0.95,0.9397169013005698,20,5.0,1,5.0,1,5.0,1
3966,min_diffuse,20,20,1,3,0.05,0.95,0.9450653081093632,18,4.0,0,3.0,1,3.0,1
3967,min_diffuse,20,20,1,3,0.05,0.95,0.9079930329251822,17,4.0,1,4.0,1,4.0,1
3968,min_diffuse,20,20,1,3,0.05,0.95,0.9349842995717196,17,5.0,0,4.0,1,5.0,0
3969,min_diffuse,20,20,1,3,0.05,0.95,0.8231593775520161,19,3.0,1,3.0,1,3.0,1
3970,min_diffuse,20,20,1,3,0.05,0.95,0.8876982526193636,19,4.0,1,4.0,1,4.0,1
3971,min_diffuse,20,20,1,3,0.05,0.95,0.9214933480741736,14,5.0,0,4.0,1,4.0,1
3972,min_diffuse,20,20,1,3,0.05,0.95,0.9264175515183116,8,3.0,1,3.0,1,3.0,1
3973,min_diffuse,20,20,1,3,0.05,0.95,0.9300838278926448,13,4.0,1,4.0,1,4.0,1
3974,min_diffuse,20,20,1,3,0.05,0.95,0.9172048717825134,12,4.0,1,4.0,1,4.0,1
3975,min_diffuse,20,20,1,3,0.05,0.95,0.9207612721193436,36,5.0,0,5.0,0,4.0,1
3976,min_diffuse,20,20,1,3,0.05,0.95,0.9445780593017732,15,4.0,1,4.0,1,4.0,1
3977,min_diffuse,20,20,1,3,0.05,0.95,0.8539359052777443,5,3.0,1,3.0,1,3.0,1
3978,min_diffuse,20,20,1,3,0.05,0.95,0.894796799282279,9,4.0,1,4.0,1,4.0,1
3979,min_diffuse,20,20,1,3,0.05,0.95,0.93928699739811,60,7.0,0,7.0,0,6.0,1
3980,min_diffuse,20,20,1,3,0.05,0.95,0.9033827692431404,33,6.0,0,6.0,0,5.0,1
3981,min_diffuse,20,20,1,3,0.05,0.95,0.9068250209518144,19,4.0,1,4.0,1,4.0,1
3982,min_diffuse,20,20,1,3,0.05,0.95,0.9313864458820478,19,5.0,1,5.0,1,6.0,0
3983,min_diffuse,20,20,1,3,0.05,0.95,0.933296250456398,8,4.0,0,4.0,0,3.0,1
3984,min_diffuse,20,20,1,3,0.05,0.95,0.9297519723187856,60,7.0,0,7.0,0,6.0,1
3985,min_diffuse,20,20,1,3,0.05,0.95,0.8876480527735247,15,5.0,1,5.0,1,6.0,0
3986,min_diffuse,20,20,1,3,0.05,0.95,0.9091925576732433,13,4.0,1,4.0,1,4.0,1
3987,min_diffuse,20,20,1,3,0.05,0.95,0.7990164090329538,8,3.0,1,3.0,1,3.0,1
3988,min_diffuse,20,20,1,3,0.05,0.95,0.9243547481486232,13,4.0,0,3.0,1,4.0,0
3989,min_diffuse,20,20,1,3,0.05,0.95,0.9049274649640636,14,4.0,1,4.0,1,4.0,1
3990,min_diffuse,20,20,1,3,0.05,0.95,0.9467586090788946,18,5.0,1,5.0,1,5.0,1
3991,min_diffuse,20,20,1,3,0.05,0.95,0.9280808289553752,44,5.0,1,5.0,1,5.0,1
3992,min_diffuse,20,20,1,3,0.05,0.95,0.8206759760904492,17,4.0,1,4.0,1,4.0,1
3993,min_diffuse,20,20,1,3,0.05,0.95,0.84619119025933,12,4.0,0,4.0,0,3.0,1
3994,min_diffuse,20,20,1,3,0.05,0.95,0.7976150995221161,4,2.0,1,2.0,1,2.0,1
3995,min_diffuse,20,20,1,3,0.05,0.95,0.9058671255068016,17,5.0,1,5.0,1,5.0,1
3996,min_diffuse,20,20,1,3,0.05,0.95,0.9456205890029163,23,4.0,1,4.0,1,4.0,1
3997,min_diffuse,20,20,1,3,0.05,0.95,0.8399640972244197,6,3.0,1,3.0,1,3.0,1
3998,min_diffuse,20,20,1,3,0.05,0.95,0.8681128913791609,14,5.0,0,4.0,1,4.0,1
3999,min_diffuse,20,20,1,3,0.05,0.95,0.90129374502256,13,4.0,1,4.0,1,4.0,1
4000,min_diffuse,20,20,1,3,0.05,0.95,0.9130349213977638,16,5.0,1,5.0,1,5.0,1
4001,min_diffuse,20,20,1,3,0.05,0.95,0.9409203577380272,45,7.0,1,7.0,1,7.0,1
4002,min_diffuse,20,20,1,3,0.05,0.95,0.8268156196842807,9,3.0,1,3.0,1,3.0,1
4003,min_diffuse,20,20,1,3,0.05,0.95,0.9049050045248124,9,4.0,1,4.0,1,4.0,1
4004,min_diffuse,20,20,1,3,0.05,0.95,0.9469954801072454,12,4.0,1,4.0,1,4.0,1
4005,min_diffuse,20,20,1,3,0.05,0.95,0.9031606440000122,7,3.0,1,3.0,1,3.0,1
4006,min_diffuse,20,20,1,3,0.05,0.95,0.9216182507799856,8,3.0,1,3.0,1,3.0,1
4007,min_diffuse,20,20,1,3,0.05,0.95,0.8396119232778058,8,4.0,1,4.0,1,4.0,1
4008,min_diffuse,20,20,1,3,0.05,0.95,0.8810430529389578,9,3.0,1,3.0,1,3.0,1
4009,min_diffuse,20,20,1,3,0.05,0.95,0.9161673740912426,13,4.0,0,4.0,0,3.0,1
4010,min_diffuse,20,20,1,3,0.05,0.95,0.892953283081881,19,5.0,0,5.0,0,4.0,1
4011,min_diffuse,20,20,1,3,0.05,0.95,0.9260634917255974,21,5.0,1,5.0,1,5.0,1
4012,min_diffuse,20,20,1,3,0.05,0.95,0.9059559779448032,9,4.0,0,4.0,0,3.0,1
4013,min_diffuse,20,20,1,3,0.05,0.95,0.920561127485924,54,6.0,1,6.0,1,6.0,1
4014,min_diffuse,20,20,1,3,0.05,0.95,0.927356561289671,13,3.0,1,3.0,1,3.0,1
4015,min_diffuse,20,20,1,3,0.05,0.95,0.9369638660531716,25,5.0,0,4.0,1,4.0,1
4016,min_diffuse,20,20,1,3,0.05,0.95,0.910459504854062,31,6.0,1,6.0,1,6.0,1
4017,min_diffuse,20,20,1,3,0.05,0.95,0.9212170530393584,5,3.0,1,3.0,1,3.0,1
4018,min_diffuse,20,20,1,3,0.05,0.95,0.8542483138755215,4,3.0,1,3.0,1,3.0,1
4019,min_diffuse,20,20,1,3,0.05,0.95,0.8660700321463252,7,3.0,1,3.0,1,3.0,1
4020,min_diffuse,20,20,1,3,0.05,0.95,0.9324878851748022,34,6.0,1,6.0,1,6.0,1
4021,min_diffuse,20,20,1,3,0.05,0.95,0.9488821168725576,43,7.0,1,7.0,1,7.0,1
4022,min_diffuse,20,20,1,3,0.05,0.95,0.9173196387591794,7,3.0,1,3.0,1,3.0,1
4023,min_diffuse,20,20,1,3,0.05,0.95,0.934065082444122,33,6.0,0,5.0,1,5.0,1
4024,min_diffuse,20,20,1,3,0.05,0.95,0.8943156107728117,11,4.0,0,4.0,0,3.0,1
4025,min_diffuse,20,20,1,3,0.05,0.95,0.940958563247036,29,6.0,1,6.0,1,6.0,1
4026,min_diffuse,20,20,1,3,0.05,0.95,0.8849103216086397,30,7.0,1,7.0,1,7.0,1
4027,min_diffuse,20,20,1,3,0.05,0.95,0.9263028098434768,17,5.0,1,5.0,1,5.0,1
4028,min_diffuse,20,20,1,3,0.05,0.95,0.9205907366566782,31,5.0,0,5.0,0,4.0,1
4029,min_diffuse,20,20,1,3,0.05,0.95,0.8677652404457602,3,2.0,1,2.0,1,3.0,0
4030,min_diffuse,20,20,1,3,0.05,0.95,0.9173083319130056,15,4.0,1,4.0,1,4.0,1
4031,min_diffuse,20,20,1,3,0.05,0.95,0.9416893330083702,11,4.0,1,4.0,1,4.0,1
4032,min_diffuse,20,20,1,3,0.05,0.95,0.8673136599768999,12,4.0,1,4.0,1,4.0,1
4033,min_diffuse,20,20,1,3,0.05,0.95,0.9364071013682204,30,5.0,0,4.0,1,5.0,0
4034,min_diffuse,20,20,1,3,0.05,0.95,0.8882228430529228,5,3.0,0,2.0,1,3.0,0
4035,min_diffuse,20,20,1,3,0.05,0.95,0.8215643250756771,6,3.0,1,3.0,1,3.0,1
4036,min_diffuse,20,20,1,3,0.05,0.95,0.936830265621268,7,4.0,1,4.0,1,4.0,1
4037,min_diffuse,20,20,1,3,0.05,0.95,0.8581836346516606,13,4.0,1,4.0,1,4.0,1
4038,min_diffuse,20,20,1,3,0.05,0.95,0.933748051323487,13,4.0,1,4.0,1,4.0,1
4039,min_diffuse,20,20,1,3,0.05,0.95,0.9127360512479936,17,4.0,0,4.0,0,3.0,1
4040,min_diffuse,20,20,1,3,0.05,0.95,0.9190188941427784,37,5.0,1,5.0,1,5.0,1
4041,min_diffuse,20,20,1,3,0.05,0.95,0.8145200906961909,8,4.0,1,4.0,1,4.0,1
4042,min_diffuse,20,20,1,3,0.05,0.95,0.9121306445068532,12,4.0,1,5.0,0,4.0,1
4043,min_diffuse,20,20,1,3,0.05,0.95,0.904884453721984,11,4.0,1,4.0,1,4.0,1
4044,min_diffuse,20,20,1,3,0.05,0.95,0.9250041737023909,17,4.0,1,4.0,1,4.0,1
4045,min_diffuse,20,20,1,3,0.05,0.95,0.8937705620543842,10,4.0,0,3.0,1,3.0,1
4046,min_diffuse,20,20,1,3,0.05,0.95,0.9422830844792994,33,7.0,1,7.0,1,7.0,1
4047,min_diffuse,20,20,1,3,0.05,0.95,0.8384229175374456,5,3.0,1,3.0,1,3.0,1
4048,min_diffuse,20,20,1,3,0.05,0.95,0.8911801468022605,20,5.0,0,4.0,1,4.0,1
4049,min_diffuse,20,20,1,3,0.05,0.95,0.8747596445905248,20,4.0,0,3.0,1,3.0,1
4050,min_diffuse,20,20,1,3,0.05,0.95,0.9323901970553214,30,6.0,0,5.0,1,5.0,1
4051,min_diffuse,20,20,1,3,0.05,0.95,0.9427437268468664,18,5.0,1,5.0,1,5.0,1
4052,min_diffuse,20,20,1,3,0.05,0.95,0.9107823887885332,19,4.0,1,4.0,1,4.0,1
4053,min_diffuse,20,20,1,3,0.05,0.95,0.9213040904463148,16,5.0,1,5.0,1,5.0,1
4054,min_diffuse,20,20,1,3,0.05,0.95,0.9494343958124524,9,4.0,1,4.0,1,4.0,1
4055,min_diffuse,20,20,1,3,0.05,0.95,0.8306936426537669,12,4.0,1,4.0,1,4.0,1
4056,min_diffuse,20,20,1,3,0.05,0.95,0.9148990276330792,10,4.0,1,4.0,1,4.0,1
4057,min_diffuse,20,20,1,3,0.05,0.95,0.9440128945485716,11,3.0,1,3.0,1,4.0,0
4058,min_diffuse,20,20,1,3,0.05,0.95,0.9170546302880704,29,5.0,0,4.0,1,5.0,0
4059,min_diffuse,20,20,1,3,0.05,0.95,0.9468286111425852,51,5.0,1,5.0,1,5.0,1
4060,min_diffuse,20,20,1,3,0.05,0.95,0.9463328327233396,31,6.0,1,6.0,1,6.0,1
4061,min_diffuse,20,20,1,3,0.05,0.95,0.9151126544914034,17,5.0,1,5.0,1,5.0,1
4062,min_diffuse,20,20,1,3,0.05,0.95,0.941694212976972,113,9.0,0,9.0,0,8.0,1
4063,min_diffuse,20,20,1,3,0.05,0.95,0.9334417653557971,10,3.0,1,4.0,0,4.0,0
4064,min_diffuse,20,20,1,3,0.05,0.95,0.9202142321671984,10,4.0,1,4.0,1,4.0,1
4065,min_diffuse,20,20,1,3,0.05,0.95,0.826218827953859,9,4.0,0,4.0,0,3.0,1
4066,min_diffuse,20,20,1,3,0.05,0.95,0.9188210179144608,8,3.0,1,3.0,1,3.0,1
4067,min_diffuse,20,20,1,3,0.05,0.95,0.8904401569969511,12,4.0,0,3.0,1,4.0,0
4068,min_diffuse,20,20,1,3,0.05,0.95,0.9481730989669056,115,12.0,1,12.0,1,13.0,0
4069,min_diffuse,20,20,1,3,0.05,0.95,0.8790458627705507,16,4.0,1,4.0,1,4.0,1
4070,min_diffuse,20,20,1,3,0.05,0.95,0.8925103377993974,7,3.0,1,4.0,0,4.0,0
4071,min_diffuse,20,20,1,3,0.05,0.95,0.915330325300634,22,5.0,0,4.0,1,4.0,1
4072,min_diffuse,20,20,1,3,0.05,0.95,0.8757877217869179,6,3.0,1,3.0,1,3.0,1
4073,min_diffuse,20,20,1,3,0.05,0.95,0.923102511006618,26,5.0,1,5.0,1,5.0,1
4074,min_diffuse,20,20,1,3,0.05,0.95,0.9057954024957998,8,3.0,1,3.0,1,3.0,1
4075,min_diffuse,20,20,1,3,0.05,0.95,0.916918201530844,33,8.0,0,7.0,1,7.0,1
4076,min_diffuse,20,20,1,3,0.05,0.95,0.842801437114749,5,3.0,1,3.0,1,3.0,1
4077,min_diffuse,20,20,1,3,0.05,0.95,0.9446948394621276,12,4.0,1,4.0,1,4.0,1
4078,min_diffuse,20,20,1,3,0.05,0.95,0.8692953862357075,13,4.0,1,4.0,1,4.0,1
4079,min_diffuse,20,20,1,3,0.05,0.95,0.922247168523671,9,3.0,1,3.0,1,3.0,1
4080,min_diffuse,20,20,1,3,0.05,0.95,0.9285450546268794,6,3.0,1,3.0,1,4.0,0
4081,min_diffuse,20,20,1,3,0.05,0.95,0.9278707876056844,57,7.0,1,7.0,1,7.0,1
4082,min_diffuse,20,20,1,3,0.05,0.95,0.9365545160999722,34,5.0,1,5.0,1,5.0,1
4083,min_diffuse,20,20,1,3,0.05,0.95,0.833809816463361,23,5.0,1,5.0,1,5.0,1
4084,min_diffuse,20,20,1,3,0.05,0.95,0.940660953636241,50,7.0,0,7.0,0,6.0,1
4085,min_diffuse,20,20,1,3,0.05,0.95,0.9215645422235592,37,5.0,1,5.0,1,5.0,1
4086,min_diffuse,20,20,1,3,0.05,0.95,0.9165382234236332,16,4.0,1,4.0,1,4.0,1
4087,min_diffuse,20,20,1,3,0.05,0.95,0.7989655545191567,8,4.0,1,4.0,1,4.0,1
4088,min_diffuse,20,20,1,3,0.05,0.95,0.8503452003929785,9,3.0,1,3.0,1,3.0,1
4089,min_diffuse,20,20,1,3,0.05,0.95,0.9473001264276736,38,5.0,0,5.0,0,4.0,1
4090,min_diffuse,20,20,1,3,0.05,0.95,0.8683762380988749,4,2.0,1,2.0,1,3.0,0
4091,min_diffuse,20,20,1,3,0.05,0.95,0.9388151575595785,12,5.0,1,5.0,1,5.0,1
4092,min_diffuse,20,20,1,3,0.05,0.95,0.8933118006722117,31,5.0,0,5.0,0,4.0,1
4093,min_diffuse,20,20,1,3,0.05,0.95,0.9048507944473873,6,3.0,1,3.0,1,3.0,1
4094,min_diffuse,20,20,1,3,0.05,0.95,0.8417095157386352,7,3.0,1,3.0,1,3.0,1
4095,min_diffuse,20,20,1,3,0.05,0.95,0.9398026570465062,7,4.0,1,4.0,1,4.0,1
4096,min_diffuse,20,20,1,3,0.05,0.95,0.9363585583404672,37,5.0,0,5.0,0,4.0,1
4097,min_diffuse,20,20,1,3,0.05,0.95,0.934087334788451,75,7.0,0,7.0,0,6.0,1
4098,min_diffuse,20,20,1,3,0.05,0.95,0.9176087257052568,20,4.0,1,4.0,1,4.0,1
4099,min_diffuse,20,20,1,3,0.05,0.95,0.9289314522357662,45,5.0,1,5.0,1,5.0,1
4100,min_diffuse,20,20,1,3,0.05,0.95,0.9280773371022778,32,6.0,1,6.0,1,6.0,1
4101,min_diffuse,20,20,1,3,0.05,0.95,0.9150543029744928,15,4.0,1,4.0,1,4.0,1
4102,min_diffuse,20,20,1,3,0.05,0.95,0.9128648247754256,28,5.0,1,5.0,1,5.0,1
4103,min_diffuse,20,20,1,3,0.05,0.95,0.9299420208730268,26,6.0,1,6.0,1,6.0,1
4104,min_diffuse,20,20,1,3,0.05,0.95,0.944958656085265,21,5.0,1,5.0,1,5.0,1
4105,min_diffuse,20,20,1,3,0.05,0.95,0.9346928817975536,15,4.0,1,4.0,1,4.0,1
4106,min_diffuse,20,20,1,3,0.05,0.95,0.7999911909657159,15,5.0,0,4.0,1,4.0,1
4107,min_diffuse,20,20,1,3,0.05,0.95,0.9477645328464414,27,5.0,1,5.0,1,5.0,1
4108,min_diffuse,20,20,1,3,0.05,0.95,0.9398812861651306,26,5.0,1,5.0,1,5.0,1
4109,min_diffuse,20,20,1,3,0.05,0.95,0.9246249878773464,21,6.0,1,6.0,1,6.0,1
4110,min_diffuse,20,20,1,3,0.05,0.95,0.9491046824384912,57,6.0,1,6.0,1,6.0,1
4111,min_diffuse,20,20,1,3,0.05,0.95,0.860651445647116,17,4.0,1,4.0,1,4.0,1
4112,min_diffuse,20,20,1,3,0.05,0.95,0.9296860443626432,11,4.0,1,5.0,0,5.0,0
4113,min_diffuse,20,20,1,3,0.05,0.95,0.909378591118116,18,5.0,0,4.0,1,5.0,0
4114,min_diffuse,20,20,1,3,0.05,0.95,0.9254231184031644,7,3.0,1,3.0,1,3.0,1
4115,min_diffuse,20,20,1,3,0.05,0.95,0.931101645090022,24,5.0,0,5.0,0,4.0,1
4116,min_diffuse,20,20,1,3,0.05,0.95,0.8989725314823639,17,4.0,1,4.0,1,4.0,1
4117,min_diffuse,20,20,1,3,0.05,0.95,0.9173256220942836,14,5.0,0,5.0,0,4.0,1
4118,min_diffuse,20,20,1,3,0.05,0.95,0.939095528623738,21,6.0,0,5.0,1,5.0,1
4119,min_diffuse,20,20,1,3,0.05,0.95,0.9332502300779308,8,3.0,1,3.0,1,3.0,1
4120,min_diffuse,20,20,1,3,0.05,0.95,0.6403665529559456,10,3.0,1,3.0,1,3.0,1
4121,min_diffuse,20,20,1,3,0.05,0.95,0.9196341883436658,9,4.0,1,4.0,1,5.0,0
4122,min_diffuse,20,20,1,3,0.05,0.95,0.9498708779967692,30,5.0,1,6.0,0,6.0,0
4123,min_diffuse,20,20,1,3,0.05,0.95,0.9462229109222856,22,4.0,1,4.0,1,4.0,1
4124,min_diffuse,20,20,1,3,0.05,0.95,0.9393601057878092,12,4.0,1,4.0,1,4.0,1
4125,min_diffuse,20,20,1,3,0.05,0.95,0.9052361958227906,8,3.0,1,3.0,1,3.0,1
4126,min_diffuse,20,20,1,3,0.05,0.95,0.910241837440814,8,3.0,1,3.0,1,4.0,0
4127,min_diffuse,20,20,1,3,0.05,0.95,0.9046721796580768,9,4.0,1,4.0,1,4.0,1
4128,min_diffuse,20,20,1,3,0.05,0.95,0.9308316038581484,14,5.0,0,4.0,1,4.0,1
4129,min_diffuse,20,20,1,3,0.05,0.95,0.8411709418476822,9,3.0,1,3.0,1,3.0,1
4130,min_diffuse,20,20,1,3,0.05,0.95,0.8801450462390521,16,4.0,1,4.0,1,4.0,1
4131,min_diffuse,20,20,1,3,0.05,0.95,0.9341881156501876,12,4.0,1,4.0,1,4.0,1
4132,min_diffuse,20,20,1,3,0.05,0.95,0.9321898137130116,25,5.0,1,5.0,1,5.0,1
4133,min_diffuse,20,20,1,3,0.05,0.95,0.918148809194624,35,7.0,1,8.0,0,7.0,1
4134,min_diffuse,20,20,1,3,0.05,0.95,0.9471597509249484,16,4.0,1,4.0,1,5.0,0
4135,min_diffuse,20,20,1,3,0.05,0.95,0.8672408441198439,8,3.0,1,3.0,1,3.0,1
4136,min_diffuse,20,20,1,3,0.05,0.95,0.9491321092296052,27,7.0,1,7.0,1,7.0,1
4137,min_diffuse,20,20,1,3,0.05,0.95,0.9378321894228112,13,4.0,1,4.0,1,4.0,1
4138,min_diffuse,20,20,1,3,0.05,0.95,0.921325406892214,8,3.0,1,3.0,1,4.0,0
4139,min_diffuse,20,20,1,3,0.05,0.95,0.935678697888108,11,4.0,0,3.0,1,4.0,0
4140,min_diffuse,20,20,1,3,0.05,0.95,0.9355698681661622,46,6.0,1,6.0,1,6.0,1
4141,min_diffuse,20,20,1,3,0.05,0.95,0.9276969823918084,27,6.0,1,6.0,1,6.0,1
4142,min_diffuse,20,20,1,3,0.05,0.95,0.913257391563028,8,3.0,1,3.0,1,4.0,0
4143,min_diffuse,20,20,1,3,0.05,0.95,0.9320140023083324,6,4.0,1,4.0,1,4.0,1
4144,min_diffuse,20,20,1,3,0.05,0.95,0.9027176265436212,11,4.0,1,4.0,1,4.0,1
4145,min_diffuse,20,20,1,3,0.05,0.95,0.8555278023316839,9,4.0,1,4.0,1,4.0,1
4146,min_diffuse,20,20,1,3,0.05,0.95,0.9063963943911364,18,5.0,0,5.0,0,4.0,1
4147,min_diffuse,20,20,1,3,0.05,0.95,0.9308361107874906,16,4.0,0,3.0,1,4.0,0
4148,min_diffuse,20,20,1,3,0.05,0.95,0.8989703336275108,14,5.0,1,5.0,1,5.0,1
4149,min_diffuse,20,20,1,3,0.05,0.95,0.9393653232335608,56,7.0,0,7.0,0,6.0,1
4150,min_diffuse,20,20,1,3,0.05,0.95,0.9244260842910292,20,4.0,1,4.0,1,4.0,1
4151,min_diffuse,20,20,1,3,0.05,0.95,0.8145537094116162,4,3.0,1,3.0,1,3.0,1
4152,min_diffuse,20,20,1,3,0.05,0.95,0.8888953382595659,12,3.0,1,3.0,1,3.0,1
4153,min_diffuse,20,20,1,3,0.05,0.95,0.8868689845071765,13,4.0,1,4.0,1,4.0,1
4154,min_diffuse,20,20,1,3,0.05,0.95,0.9338930581578012,13,4.0,1,4.0,1,4.0,1
4155,min_diffuse,20,20,1,3,0.05,0.95,0.9346840209487324,13,4.0,1,4.0,1,4.0,1
4156,min_diffuse,20,20,1,3,0.05,0.95,0.9189538746324138,10,4.0,1,4.0,1,4.0,1
4157,min_diffuse,20,20,1,3,0.05,0.95,0.9284843067377492,9,4.0,1,4.0,1,4.0,1
4158,min_diffuse,20,20,1,3,0.05,0.95,0.9404812851107128,6,4.0,1,4.0,1,4.0,1
4159,min_diffuse,20,20,1,3,0.05,0.95,0.8972694276436065,11,4.0,0,3.0,1,3.0,1
4160,min_diffuse,20,20,1,3,0.05,0.95,0.8941983550531355,14,4.0,1,4.0,1,4.0,1
4161,min_diffuse,20,20,1,3,0.05,0.95,0.9023630166706323,23,4.0,1,4.0,1,4.0,1
4162,min_diffuse,20,20,1,3,0.05,0.95,0.839115200017611,4,3.0,1,3.0,1,3.0,1
4163,min_diffuse,20,20,1,3,0.05,0.95,0.9181998355017132,8,3.0,1,3.0,1,3.0,1
4164,min_diffuse,20,20,1,3,0.05,0.95,0.9146019002538864,7,3.0,1,3.0,1,3.0,1
4165,min_diffuse,20,20,1,3,0.05,0.95,0.9320396290454376,10,4.0,1,4.0,1,4.0,1
4166,min_diffuse,20,20,1,3,0.05,0.95,0.911392800718398,16,5.0,0,4.0,1,4.0,1
4167,min_diffuse,20,20,1,3,0.05,0.95,0.8865439246635598,6,3.0,1,3.0,1,3.0,1
4168,min_diffuse,20,20,1,3,0.05,0.95,0.870023979270481,35,6.0,1,6.0,1,6.0,1
4169,min_diffuse,20,20,1,3,0.05,0.95,0.932480176097871,12,5.0,1,5.0,1,5.0,1
4170,min_diffuse,20,20,1,3,0.05,0.95,0.8952797188166998,7,3.0,1,3.0,1,3.0,1
4171,min_diffuse,20,20,1,3,0.05,0.95,0.8805373336229241,13,4.0,1,4.0,1,4.0,1
4172,min_diffuse,20,20,1,3,0.05,0.95,0.9490440707934964,14,5.0,0,4.0,1,4.0,1
4173,min_diffuse,20,20,1,3,0.05,0.95,0.8868280189752126,15,4.0,0,3.0,1,3.0,1
4174,min_diffuse,20,20,1,3,0.05,0.95,0.9167975313182896,14,5.0,1,5.0,1,5.0,1
4175,min_diffuse,20,20,1,3,0.05,0.95,0.9439810282669576,31,5.0,1,5.0,1,5.0,1
4176,min_diffuse,20,20,1,3,0.05,0.95,0.8749775891321178,8,3.0,1,3.0,1,3.0,1
4177,min_diffuse,20,20,1,3,0.05,0.95,0.9490967115879756,20,3.0,1,3.0,1,3.0,1
4178,min_diffuse,20,20,1,3,0.05,0.95,0.948934996426592,18,6.0,1,6.0,1,6.0,1
4179,min_diffuse,20,20,1,3,0.05,0.95,0.876364826276612,16,5.0,1,5.0,1,6.0,0
4180,min_diffuse,20,20,1,3,0.05,0.95,0.9411575747794156,20,5.0,0,4.0,1,4.0,1
4181,min_diffuse,20,20,1,3,0.05,0.95,0.9392821504809992,21,6.0,1,6.0,1,6.0,1
4182,min_diffuse,20,20,1,3,0.05,0.95,0.8934718818992753,12,5.0,1,5.0,1,5.0,1
4183,min_diffuse,20,20,1,3,0.05,0.95,0.8657198701643269,40,6.0,1,6.0,1,6.0,1
4184,min_diffuse,20,20,1,3,0.05,0.95,0.919834862273788,19,5.0,1,5.0,1,5.0,1
4185,min_diffuse,20,20,1,3,0.05,0.95,0.949374522913628,90,9.0,1,9.0,1,9.0,1
4186,min_diffuse,20,20,1,3,0.05,0.95,0.9402035358675288,15,4.0,1,4.0,1,4.0,1
4187,min_diffuse,20,20,1,3,0.05,0.95,0.8321815277961616,8,4.0,1,4.0,1,4.0,1
4188,min_diffuse,20,20,1,3,0.05,0.95,0.9417421007266416,42,7.0,0,6.0,1,6.0,1
4189,min_diffuse,20,20,1,3,0.05,0.95,0.9152355870204258,7,3.0,1,3.0,1,3.0,1
4190,min_diffuse,20,20,1,3,0.05,0.95,0.8996985594804637,13,5.0,0,4.0,1,4.0,1
4191,min_diffuse,20,20,1,3,0.05,0.95,0.918570621024302,18,4.0,1,4.0,1,4.0,1
4192,min_diffuse,20,20,1,3,0.05,0.95,0.8742585775772724,13,4.0,1,4.0,1,5.0,0
4193,min_diffuse,20,20,1,3,0.05,0.95,0.9482060076677392,17,4.0,1,4.0,1,4.0,1
4194,min_diffuse,20,20,1,3,0.05,0.95,0.915491050200124,6,3.0,1,3.0,1,3.0,1
4195,min_diffuse,20,20,1,3,0.05,0.95,0.8398936730028193,3,2.0,1,2.0,1,2.0,1
4196,min_diffuse,20,20,1,3,0.05,0.95,0.8708300394267982,10,4.0,1,4.0,1,4.0,1
4197,min_diffuse,20,20,1,3,0.05,0.95,0.9120971613815176,22,7.0,1,7.0,1,7.0,1
4198,min_diffuse,20,20,1,3,0.05,0.95,0.8702069591216036,6,3.0,1,4.0,0,4.0,0
4199,min_diffuse,20,20,1,3,0.05,0.95,0.8931862019624917,16,4.0,1,4.0,1,4.0,1
4200,min_diffuse,20,20,1,3,0.05,0.95,0.8272129071149324,10,4.0,1,4.0,1,4.0,1
4201,min_diffuse,20,20,1,3,0.05,0.95,0.9412313320007724,9,3.0,1,4.0,0,4.0,0
4202,min_diffuse,20,20,1,3,0.05,0.95,0.8727364309735234,19,5.0,1,5.0,1,5.0,1
4203,min_diffuse,20,20,1,3,0.05,0.95,0.8691894021432984,4,2.0,1,2.0,1,3.0,0
4204,min_diffuse,20,20,1,3,0.05,0.95,0.9270614576956931,11,4.0,1,4.0,1,4.0,1
4205,min_diffuse,20,20,1,3,0.05,0.95,0.9053735866806932,16,4.0,1,4.0,1,4.0,1
4206,min_diffuse,20,20,1,3,0.05,0.95,0.9296893723440328,44,7.0,1,7.0,1,7.0,1
4207,min_diffuse,20,20,1,3,0.05,0.95,0.9433369391023324,18,4.0,1,4.0,1,5.0,0
4208,min_diffuse,20,20,1,3,0.05,0.95,0.93425300656097,5,3.0,1,3.0,1,3.0,1
4209,min_diffuse,20,20,1,3,0.05,0.95,0.9358933794699354,65,6.0,1,6.0,1,6.0,1
4210,min_diffuse,20,20,1,3,0.05,0.95,0.8988879677906446,15,4.0,1,4.0,1,4.0,1
4211,min_diffuse,20,20,1,3,0.05,0.95,0.9267484373360286,13,4.0,1,4.0,1,4.0,1
4212,min_diffuse,20,20,1,3,0.05,0.95,0.938766588137001,48,7.0,0,7.0,0,6.0,1
4213,min_diffuse,20,20,1,3,0.05,0.95,0.93144897264479,11,4.0,1,4.0,1,5.0,0
4214,min_diffuse,20,20,1,3,0.05,0.95,0.8623457997908854,12,3.0,1,3.0,1,3.0,1
4215,min_diffuse,20,20,1,3,0.05,0.95,0.7640120569471615,10,3.0,1,3.0,1,3.0,1
4216,min_diffuse,20,20,1,3,0.05,0.95,0.9237871845051332,17,4.0,1,4.0,1,4.0,1
4217,min_diffuse,20,20,1,3,0.05,0.95,0.938549173723894,29,7.0,1,7.0,1,7.0,1
4218,min_diffuse,20,20,1,3,0.05,0.95,0.9214043026079796,16,4.0,1,4.0,1,4.0,1
4219,min_diffuse,20,20,1,3,0.05,0.95,0.9473349618596966,7,3.0,1,3.0,1,4.0,0
4220,min_diffuse,20,20,1,3,0.05,0.95,0.9277115749195448,6,4.0,1,4.0,1,4.0,1
4221,min_diffuse,20,20,1,3,0.05,0.95,0.8308178808461948,10,3.0,1,3.0,1,3.0,1
4222,min_diffuse,20,20,1,3,0.05,0.95,0.7482159419106562,6,3.0,1,3.0,1,3.0,1
4223,min_diffuse,20,20,1,3,0.05,0.95,0.946019518792998,18,5.0,1,5.0,1,5.0,1
4224,min_diffuse,20,20,1,3,0.05,0.95,0.9036127281246,37,6.0,1,6.0,1,6.0,1
4225,min_diffuse,20,20,1,3,0.05,0.95,0.9306567052725138,45,8.0,0,7.0,1,8.0,0
4226,min_diffuse,20,20,1,3,0.05,0.95,0.9146829418646872,16,5.0,1,5.0,1,5.0,1
4227,min_diffuse,20,20,1,3,0.05,0.95,0.8916540721856177,18,5.0,1,5.0,1,5.0,1
4228,min_diffuse,20,20,1,3,0.05,0.95,0.9439244776104148,7,3.0,1,3.0,1,3.0,1
4229,min_diffuse,20,20,1,3,0.05,0.95,0.9298282074818912,17,5.0,1,5.0,1,5.0,1
4230,min_diffuse,20,20,1,3,0.05,0.95,0.8834668206738071,8,3.0,1,3.0,1,3.0,1
4231,min_diffuse,20,20,1,3,0.05,0.95,0.9350871220863324,19,4.0,1,4.0,1,5.0,0
4232,min_diffuse,20,20,1,3,0.05,0.95,0.8663421693935182,7,3.0,1,3.0,1,3.0,1
4233,min_diffuse,20,20,1,3,0.05,0.95,0.9000531138664799,20,5.0,0,4.0,1,5.0,0
4234,min_diffuse,20,20,1,3,0.05,0.95,0.9322289792366192,11,4.0,1,4.0,1,4.0,1
4235,min_diffuse,20,20,1,3,0.05,0.95,0.8529303748305715,26,5.0,1,5.0,1,5.0,1
4236,min_diffuse,20,20,1,3,0.05,0.95,0.940088382503702,37,8.0,1,8.0,1,8.0,1
4237,min_diffuse,20,20,1,3,0.05,0.95,0.9059780758444554,12,4.0,0,4.0,0,3.0,1
4238,min_diffuse,20,20,1,3,0.05,0.95,0.8370386750569258,12,4.0,1,4.0,1,4.0,1
4239,min_diffuse,20,20,1,3,0.05,0.95,0.8551357558488786,9,3.0,1,3.0,1,3.0,1
4240,min_diffuse,20,20,1,3,0.05,0.95,0.9313415172700008,11,4.0,1,4.0,1,4.0,1
4241,min_diffuse,20,20,1,3,0.05,0.95,0.9293584013829164,19,5.0,1,5.0,1,5.0,1
4242,min_diffuse,20,20,1,3,0.05,0.95,0.9235176522681128,13,5.0,0,5.0,0,4.0,1
4243,min_diffuse,20,20,1,3,0.05,0.95,0.9102367810470652,19,5.0,1,5.0,1,5.0,1
4244,min_diffuse,20,20,1,3,0.05,0.95,0.7497984291417581,5,3.0,1,3.0,1,3.0,1
4245,min_diffuse,20,20,1,3,0.05,0.95,0.9449427940409104,11,4.0,1,4.0,1,4.0,1
4246,min_diffuse,20,20,1,3,0.05,0.95,0.9175194479843825,9,4.0,1,4.0,1,4.0,1
4247,min_diffuse,20,20,1,3,0.05,0.95,0.9394682186013332,24,6.0,1,6.0,1,6.0,1
4248,min_diffuse,20,20,1,3,0.05,0.95,0.9246100393168668,13,4.0,0,4.0,0,3.0,1
4249,min_diffuse,20,20,1,3,0.05,0.95,0.9400109248172668,43,6.0,1,6.0,1,6.0,1
4250,min_diffuse,20,20,1,3,0.05,0.95,0.847447613110833,11,4.0,1,4.0,1,5.0,0
4251,min_diffuse,20,20,1,3,0.05,0.95,0.9300485898463448,9,4.0,0,3.0,1,3.0,1
4252,min_diffuse,20,20,1,3,0.05,0.95,0.903108145607513,38,5.0,1,5.0,1,5.0,1
4253,min_diffuse,20,20,1,3,0.05,0.95,0.925221211883294,11,4.0,1,4.0,1,4.0,1
4254,min_diffuse,20,20,1,3,0.05,0.95,0.9303782981975374,15,5.0,0,5.0,0,4.0,1
4255,min_diffuse,20,20,1,3,0.05,0.95,0.9336325429832169,38,5.0,0,5.0,0,4.0,1
4256,min_diffuse,20,20,1,3,0.05,0.95,0.9436154805412458,9,4.0,1,4.0,1,5.0,0
4257,min_diffuse,20,20,1,3,0.05,0.95,0.8962578817188249,7,3.0,1,4.0,0,4.0,0
4258,min_diffuse,20,20,1,3,0.05,0.95,0.938495756813588,6,3.0,1,3.0,1,3.0,1
4259,min_diffuse,20,20,1,3,0.05,0.95,0.840815445148279,4,2.0,1,2.0,1,3.0,0
4260,min_diffuse,20,20,1,3,0.05,0.95,0.9404748044277288,20,5.0,1,5.0,1,5.0,1
4261,min_diffuse,20,20,1,3,0.05,0.95,0.9045849590483874,11,4.0,1,4.0,1,4.0,1
4262,min_diffuse,20,20,1,3,0.05,0.95,0.8811081285017264,13,4.0,1,4.0,1,4.0,1
4263,min_diffuse,20,20,1,3,0.05,0.95,0.9305661670037624,16,4.0,0,4.0,0,3.0,1
4264,min_diffuse,20,20,1,3,0.05,0.95,0.9439127639966972,43,6.0,0,6.0,0,5.0,1
4265,min_diffuse,20,20,1,3,0.05,0.95,0.8036685313827158,8,3.0,1,3.0,1,3.0,1
4266,min_diffuse,20,20,1,3,0.05,0.95,0.9414432458797004,15,4.0,0,3.0,1,3.0,1
4267,min_diffuse,20,20,1,3,0.05,0.95,0.8200493155519066,7,3.0,1,3.0,1,3.0,1
4268,min_diffuse,20,20,1,3,0.05,0.95,0.9393461840025504,11,3.0,1,3.0,1,3.0,1
4269,min_diffuse,20,20,1,3,0.05,0.95,0.9148443591832168,18,5.0,1,5.0,1,5.0,1
4270,min_diffuse,20,20,1,3,0.05,0.95,0.9353550286366008,18,5.0,1,5.0,1,5.0,1
4271,min_diffuse,20,20,1,3,0.05,0.95,0.92595497834127,5,3.0,1,3.0,1,3.0,1
4272,min_diffuse,20,20,1,3,0.05,0.95,0.8822442609696863,7,4.0,0,3.0,1,3.0,1
4273,min_diffuse,20,20,1,3,0.05,0.95,0.9056523572593398,12,4.0,1,4.0,1,4.0,1
4274,min_diffuse,20,20,1,3,0.05,0.95,0.8999101370845562,18,4.0,1,4.0,1,4.0,1
4275,min_diffuse,20,20,1,3,0.05,0.95,0.9179290262051628,15,4.0,0,4.0,0,3.0,1
4276,min_diffuse,20,20,1,3,0.05,0.95,0.9487158365244932,30,7.0,0,6.0,1,7.0,0
4277,min_diffuse,20,20,1,3,0.05,0.95,0.9262958121609008,12,4.0,1,4.0,1,5.0,0
4278,min_diffuse,20,20,1,3,0.05,0.95,0.9483700783427318,20,4.0,1,4.0,1,4.0,1
4279,min_diffuse,20,20,1,3,0.05,0.95,0.9154744593559184,4,2.0,1,2.0,1,3.0,0
4280,min_diffuse,20,20,1,3,0.05,0.95,0.8698823555643901,8,4.0,0,3.0,1,3.0,1
4281,min_diffuse,20,20,1,3,0.05,0.95,0.9219196559760684,8,3.0,1,3.0,1,3.0,1
4282,min_diffuse,20,20,1,3,0.05,0.95,0.9202047422818422,31,6.0,1,6.0,1,6.0,1
4283,min_diffuse,20,20,1,3,0.05,0.95,0.9466926790266642,12,4.0,1,4.0,1,4.0,1
4284,min_diffuse,20,20,1,3,0.05,0.95,0.8636300455336496,8,3.0,1,3.0,1,3.0,1
4285,min_diffuse,20,20,1,3,0.05,0.95,0.8879694009405853,8,4.0,1,4.0,1,4.0,1
4286,min_diffuse,20,20,1,3,0.05,0.95,0.9155879019785732,10,3.0,1,3.0,1,3.0,1
4287,min_diffuse,20,20,1,3,0.05,0.95,0.8353384808450431,8,4.0,1,4.0,1,4.0,1
4288,min_diffuse,20,20,1,3,0.05,0.95,0.9254136050801732,20,5.0,1,5.0,1,5.0,1
4289,min_diffuse,20,20,1,3,0.05,0.95,0.9228558746064156,14,4.0,1,4.0,1,4.0,1
4290,min_diffuse,20,20,1,3,0.05,0.95,0.9279276654437248,17,5.0,1,5.0,1,5.0,1
4291,min_diffuse,20,20,1,3,0.05,0.95,0.9475458684833225,15,5.0,1,5.0,1,5.0,1
4292,min_diffuse,20,20,1,3,0.05,0.95,0.9257071459979132,42,6.0,1,6.0,1,6.0,1
4293,min_diffuse,20,20,1,3,0.05,0.95,0.9433689375619344,18,5.0,0,4.0,1,5.0,0
4294,min_diffuse,20,20,1,3,0.05,0.95,0.9371913123385204,40,6.0,0,6.0,0,5.0,1
4295,min_diffuse,20,20,1,3,0.05,0.95,0.8448331366434695,6,3.0,1,3.0,1,3.0,1
4296,min_diffuse,20,20,1,3,0.05,0.95,0.8860434022037376,9,3.0,1,3.0,1,3.0,1
4297,min_diffuse,20,20,1,3,0.05,0.95,0.9435382735072806,4,3.0,1,3.0,1,3.0,1
4298,min_diffuse,20,20,1,3,0.05,0.95,0.9161083773319212,9,4.0,1,4.0,1,5.0,0
4299,min_diffuse,20,20,1,3,0.05,0.95,0.9481724146841451,59,6.0,1,6.0,1,6.0,1
4300,min_diffuse,20,20,1,3,0.05,0.95,0.9078240285646436,8,3.0,1,3.0,1,3.0,1
4301,min_diffuse,20,20,1,3,0.05,0.95,0.8797610813234756,17,5.0,1,5.0,1,5.0,1
4302,min_diffuse,20,20,1,3,0.05,0.95,0.9426963331030124,7,3.0,1,3.0,1,3.0,1
4303,min_diffuse,20,20,1,3,0.05,0.95,0.9211025864692284,11,4.0,1,4.0,1,5.0,0
4304,min_diffuse,20,20,1,3,0.05,0.95,0.8923819964686476,31,5.0,0,5.0,0,4.0,1
4305,min_diffuse,20,20,1,3,0.05,0.95,0.9034001156250556,16,4.0,0,3.0,1,3.0,1
4306,min_diffuse,20,20,1,3,0.05,0.95,0.8667785755830295,13,4.0,1,4.0,1,4.0,1
4307,min_diffuse,20,20,1,3,0.05,0.95,0.8674890899031912,9,3.0,1,3.0,1,3.0,1
4308,min_diffuse,20,20,1,3,0.05,0.95,0.9209591584824104,15,5.0,0,4.0,1,4.0,1
4309,min_diffuse,20,20,1,3,0.05,0.95,0.8578347098548795,25,4.0,1,4.0,1,4.0,1
4310,min_diffuse,20,20,1,3,0.05,0.95,0.9485133423721396,8,3.0,1,3.0,1,4.0,0
4311,min_diffuse,20,20,1,3,0.05,0.95,0.9331406472483076,20,5.0,0,5.0,0,4.0,1
4312,min_diffuse,20,20,1,3,0.05,0.95,0.9144224685804808,12,4.0,1,4.0,1,5.0,0
4313,min_diffuse,20,20,1,3,0.05,0.95,0.944532188439103,18,5.0,0,4.0,1,4.0,1
4314,min_diffuse,20,20,1,3,0.05,0.95,0.9128612308887976,23,6.0,1,6.0,1,6.0,1
4315,min_diffuse,20,20,1,3,0.05,0.95,0.910071207245878,9,4.0,1,4.0,1,4.0,1
4316,min_diffuse,20,20,1,3,0.05,0.95,0.8627833560246256,25,4.0,1,4.0,1,4.0,1
4317,min_diffuse,20,20,1,3,0.05,0.95,0.948581682013713,34,6.0,1,6.0,1,7.0,0
4318,min_diffuse,20,20,1,3,0.05,0.95,0.9242853360628892,6,3.0,1,3.0,1,3.0,1
4319,min_diffuse,20,20,1,3,0.05,0.95,0.942061960179588,6,3.0,0,3.0,0,2.0,1
4320,min_diffuse,20,20,1,3,0.05,0.95,0.921878383309422,23,5.0,1,5.0,1,6.0,0
4321,min_diffuse,20,20,1,3,0.05,0.95,0.6456168104099876,4,2.0,1,2.0,1,2.0,1
4322,min_diffuse,20,20,1,3,0.05,0.95,0.9344218722486056,32,5.0,0,5.0,0,4.0,1
4323,min_diffuse,20,20,1,3,0.05,0.95,0.8789426324837677,21,5.0,1,5.0,1,5.0,1
4324,min_diffuse,20,20,1,3,0.05,0.95,0.9189434730035866,9,4.0,0,3.0,1,3.0,1
4325,min_diffuse,20,20,1,3,0.05,0.95,0.8273526958496215,5,3.0,1,3.0,1,3.0,1
4326,min_diffuse,20,20,1,3,0.05,0.95,0.9327590283553706,34,7.0,1,7.0,1,7.0,1
4327,min_diffuse,20,20,1,3,0.05,0.95,0.9437605657311168,15,5.0,1,5.0,1,5.0,1
4328,min_diffuse,20,20,1,3,0.05,0.95,0.8860632352479714,17,4.0,1,4.0,1,4.0,1
4329,min_diffuse,20,20,1,3,0.05,0.95,0.8268375605658799,9,4.0,1,4.0,1,4.0,1
4330,min_diffuse,20,20,1,3,0.05,0.95,0.9491619369007046,25,6.0,1,6.0,1,6.0,1
4331,min_diffuse,20,20,1,3,0.05,0.95,0.8091656053221349,10,4.0,0,3.0,1,3.0,1
4332,min_diffuse,20,20,1,3,0.05,0.95,0.8353936377793524,10,4.0,1,4.0,1,4.0,1
4333,min_diffuse,20,20,1,3,0.05,0.95,0.8750278191003834,15,3.0,1,3.0,1,3.0,1
4334,min_diffuse,20,20,1,3,0.05,0.95,0.7163172431456665,8,3.0,1,3.0,1,3.0,1
4335,min_diffuse,20,20,1,3,0.05,0.95,0.9456848493802804,26,5.0,1,5.0,1,5.0,1
4336,min_diffuse,20,20,1,3,0.05,0.95,0.8656836214054229,6,3.0,1,3.0,1,3.0,1
4337,min_diffuse,20,20,1,3,0.05,0.95,0.8585641971926781,19,4.0,1,4.0,1,4.0,1
4338,min_diffuse,20,20,1,3,0.05,0.95,0.9426452076488896,62,6.0,1,6.0,1,6.0,1
4339,min_diffuse,20,20,1,3,0.05,0.95,0.9421515297859756,21,4.0,1,4.0,1,4.0,1
4340,min_diffuse,20,20,1,3,0.05,0.95,0.864111470417451,18,4.0,1,4.0,1,4.0,1
4341,min_diffuse,20,20,1,3,0.05,0.95,0.8671956685710931,11,3.0,1,3.0,1,3.0,1
4342,min_diffuse,20,20,1,3,0.05,0.95,0.883901886587988,9,3.0,1,3.0,1,3.0,1
4343,min_diffuse,20,20,1,3,0.05,0.95,0.8956977095251731,6,3.0,1,3.0,1,3.0,1
4344,min_diffuse,20,20,1,3,0.05,0.95,0.9454757504204276,34,7.0,0,7.0,0,6.0,1
4345,min_diffuse,20,20,1,3,0.05,0.95,0.8646164141211358,7,3.0,1,3.0,1,3.0,1
4346,min_diffuse,20,20,1,3,0.05,0.95,0.9273612126009844,10,4.0,1,4.0,1,4.0,1
4347,min_diffuse,20,20,1,3,0.05,0.95,0.8787659624108489,7,3.0,0,3.0,0,2.0,1
4348,min_diffuse,20,20,1,3,0.05,0.95,0.946446171668274,13,4.0,1,4.0,1,4.0,1
4349,min_diffuse,20,20,1,3,0.05,0.95,0.9392841785700284,13,3.0,1,3.0,1,3.0,1
4350,min_diffuse,20,20,1,3,0.05,0.95,0.8732735916953269,22,5.0,1,5.0,1,5.0,1
4351,min_diffuse,20,20,1,3,0.05,0.95,0.9338997954047936,22,6.0,0,6.0,0,5.0,1
4352,min_diffuse,20,20,1,3,0.05,0.95,0.8214313433111919,10,4.0,0,4.0,0,3.0,1
4353,min_diffuse,20,20,1,3,0.05,0.95,0.9265019082010864,22,4.0,1,4.0,1,5.0,0
4354,min_diffuse,20,20,1,3,0.05,0.95,0.9347792199645136,60,8.0,1,9.0,0,9.0,0
4355,min_diffuse,20,20,1,3,0.05,0.95,0.9386277970570586,14,5.0,0,4.0,1,5.0,0
4356,min_diffuse,20,20,1,3,0.05,0.95,0.8739146167705562,6,3.0,1,3.0,1,4.0,0
4357,min_diffuse,20,20,1,3,0.05,0.95,0.9141251251842716,13,5.0,1,5.0,1,5.0,1
4358,min_diffuse,20,20,1,3,0.05,0.95,0.9120971185695884,10,4.0,0,3.0,1,4.0,0
4359,min_diffuse,20,20,1,3,0.05,0.95,0.913630820123307,33,5.0,1,5.0,1,5.0,1
4360,min_diffuse,20,20,1,3,0.05,0.95,0.9277535442548718,16,5.0,1,5.0,1,5.0,1
4361,min_diffuse,20,20,1,3,0.05,0.95,0.945753948162805,9,3.0,1,3.0,1,3.0,1
4362,min_diffuse,20,20,1,3,0.05,0.95,0.8937494107447385,21,5.0,0,5.0,0,4.0,1
4363,min_diffuse,20,20,1,3,0.05,0.95,0.9050723026437826,24,5.0,1,5.0,1,5.0,1
4364,min_diffuse,20,20,1,3,0.05,0.95,0.9327451063807858,6,3.0,1,3.0,1,3.0,1
4365,min_diffuse,20,20,1,3,0.05,0.95,0.9256122130630096,5,3.0,1,3.0,1,3.0,1
4366,min_diffuse,20,20,1,3,0.05,0.95,0.9272002905069958,39,8.0,1,8.0,1,8.0,1
4367,min_diffuse,20,20,1,3,0.05,0.95,0.7837047791889894,9,3.0,1,3.0,1,3.0,1
4368,min_diffuse,20,20,1,3,0.05,0.95,0.7898650884186339,14,3.0,1,3.0,1,3.0,1
4369,min_diffuse,20,20,1,3,0.05,0.95,0.8979912283110788,36,5.0,1,5.0,1,5.0,1
4370,min_diffuse,20,20,1,3,0.05,0.95,0.8815696545431774,14,4.0,1,4.0,1,4.0,1
4371,min_diffuse,20,20,1,3,0.05,0.95,0.932062148608668,110,10.0,1,10.0,1,10.0,1
4372,min_diffuse,20,20,1,3,0.05,0.95,0.9311481491582506,12,4.0,0,3.0,1,4.0,0
4373,min_diffuse,20,20,1,3,0.05,0.95,0.9489697334881152,18,4.0,1,4.0,1,4.0,1
4374,min_diffuse,20,20,1,3,0.05,0.95,0.8827284466561864,23,5.0,0,5.0,0,4.0,1
4375,min_diffuse,20,20,1,3,0.05,0.95,0.8630215350733133,11,4.0,1,4.0,1,5.0,0
4376,min_diffuse,20,20,1,3,0.05,0.95,0.9397142701970844,11,4.0,1,4.0,1,4.0,1
4377,min_diffuse,20,20,1,3,0.05,0.95,0.8945391674247393,14,5.0,0,4.0,1,4.0,1
4378,min_diffuse,20,20,1,3,0.05,0.95,0.933045851579687,9,3.0,1,3.0,1,4.0,0
4379,min_diffuse,20,20,1,3,0.05,0.95,0.8363345425393742,8,4.0,1,4.0,1,4.0,1
4380,min_diffuse,20,20,1,3,0.05,0.95,0.938509305426254,7,4.0,1,4.0,1,4.0,1
4381,min_diffuse,20,20,1,3,0.05,0.95,0.9313623958175292,8,3.0,1,3.0,1,3.0,1
4382,min_diffuse,20,20,1,3,0.05,0.95,0.90071817932464,18,6.0,1,6.0,1,6.0,1
4383,min_diffuse,20,20,1,3,0.05,0.95,0.9493395112194708,20,5.0,1,5.0,1,5.0,1
4384,min_diffuse,20,20,1,3,0.05,0.95,0.9382921093891594,21,7.0,1,7.0,1,7.0,1
4385,min_diffuse,20,20,1,3,0.05,0.95,0.9326227217658044,5,3.0,1,3.0,1,3.0,1
4386,min_diffuse,20,20,1,3,0.05,0.95,0.948751593325378,98,12.0,0,12.0,0,11.0,1
4387,min_diffuse,20,20,1,3,0.05,0.95,0.9267132684493408,11,4.0,1,4.0,1,4.0,1
4388,min_diffuse,20,20,1,3,0.05,0.95,0.9088048174591752,9,4.0,0,3.0,1,4.0,0
4389,min_diffuse,20,20,1,3,0.05,0.95,0.9016029077225566,11,4.0,1,4.0,1,4.0,1
4390,min_diffuse,20,20,1,3,0.05,0.95,0.8906747394933808,12,4.0,0,4.0,0,3.0,1
4391,min_diffuse,20,20,1,3,0.05,0.95,0.9204971728362016,14,4.0,1,4.0,1,4.0,1
4392,min_diffuse,20,20,1,3,0.05,0.95,0.8967531988281034,16,4.0,1,4.0,1,4.0,1
4393,min_diffuse,20,20,1,3,0.05,0.95,0.9287854754522642,32,5.0,1,5.0,1,5.0,1
4394,min_diffuse,20,20,1,3,0.05,0.95,0.6975234525052697,7,3.0,1,3.0,1,3.0,1
4395,min_diffuse,20,20,1,3,0.05,0.95,0.9071407480878856,23,5.0,0,4.0,1,5.0,0
4396,min_diffuse,20,20,1,3,0.05,0.95,0.9295168466227396,8,3.0,1,3.0,1,3.0,1
4397,min_diffuse,20,20,1,3,0.05,0.95,0.9196998383386028,9,4.0,0,3.0,1,4.0,0
4398,min_diffuse,20,20,1,3,0.05,0.95,0.933666879381982,12,5.0,0,4.0,1,5.0,0
4399,min_diffuse,20,20,1,3,0.05,0.95,0.9351016661969084,28,5.0,1,5.0,1,5.0,1
4400,min_diffuse,20,20,1,3,0.05,0.95,0.9121321388759664,9,3.0,1,4.0,0,4.0,0
4401,min_diffuse,20,20,1,3,0.05,0.95,0.9217567803015512,9,3.0,1,3.0,1,4.0,0
4402,min_diffuse,20,20,1,3,0.05,0.95,0.9329611373838078,30,5.0,1,5.0,1,5.0,1
4403,min_diffuse,20,20,1,3,0.05,0.95,0.9355492936100078,5,3.0,1,3.0,1,3.0,1
4404,min_diffuse,20,20,1,3,0.05,0.95,0.900762358989162,16,4.0,1,4.0,1,4.0,1
4405,min_diffuse,20,20,1,3,0.05,0.95,0.8455009834089677,6,3.0,1,3.0,1,3.0,1
4406,min_diffuse,20,20,1,3,0.05,0.95,0.6599942373199349,3,2.0,1,2.0,1,2.0,1
4407,min_diffuse,20,20,1,3,0.05,0.95,0.9318635169179526,25,6.0,1,6.0,1,6.0,1
4408,min_diffuse,20,20,1,3,0.05,0.95,0.9218497073227888,14,5.0,0,4.0,1,4.0,1
4409,min_diffuse,20,20,1,3,0.05,0.95,0.7903955839720579,6,3.0,1,3.0,1,3.0,1
4410,min_diffuse,20,20,1,3,0.05,0.95,0.9099095582466912,8,4.0,1,4.0,1,4.0,1
4411,min_diffuse,20,20,1,3,0.05,0.95,0.885280166473852,40,5.0,1,5.0,1,5.0,1
4412,min_diffuse,20,20,1,3,0.05,0.95,0.9043914943184028,17,6.0,1,6.0,1,6.0,1
4413,min_diffuse,20,20,1,3,0.05,0.95,0.8720714125977693,28,5.0,0,4.0,1,4.0,1
4414,min_diffuse,20,20,1,3,0.05,0.95,0.9394302974242792,40,7.0,1,7.0,1,7.0,1
4415,min_diffuse,20,20,1,3,0.05,0.95,0.8190286914347894,6,3.0,0,3.0,0,2.0,1
4416,min_diffuse,20,20,1,3,0.05,0.95,0.8036610529595559,5,3.0,1,3.0,1,3.0,1
4417,min_diffuse,20,20,1,3,0.05,0.95,0.9390530005076,28,6.0,1,6.0,1,6.0,1
4418,min_diffuse,20,20,1,3,0.05,0.95,0.9426066256379512,12,3.0,1,3.0,1,3.0,1
4419,min_diffuse,20,20,1,3,0.05,0.95,0.873045269560369,24,5.0,1,5.0,1,5.0,1
4420,min_diffuse,20,20,1,3,0.05,0.95,0.873569864041492,22,5.0,1,5.0,1,5.0,1
4421,min_diffuse,20,20,1,3,0.05,0.95,0.8964533211813447,6,3.0,1,3.0,1,3.0,1
4422,min_diffuse,20,20,1,3,0.05,0.95,0.8939503253745573,16,6.0,1,6.0,1,6.0,1
4423,min_diffuse,20,20,1,3,0.05,0.95,0.8905038939308645,23,5.0,0,5.0,0,4.0,1
4424,min_diffuse,20,20,1,3,0.05,0.95,0.9318623846298252,32,7.0,1,7.0,1,7.0,1
4425,min_diffuse,20,20,1,3,0.05,0.95,0.8920377540026357,8,4.0,1,4.0,1,4.0,1
4426,min_diffuse,20,20,1,3,0.05,0.95,0.9378850342643454,20,5.0,1,5.0,1,6.0,0
4427,min_diffuse,20,20,1,3,0.05,0.95,0.9472427502434314,15,3.0,1,3.0,1,3.0,1
4428,min_diffuse,20,20,1,3,0.05,0.95,0.945825054151138,11,3.0,1,3.0,1,4.0,0
4429,min_diffuse,20,20,1,3,0.05,0.95,0.9271479745543114,25,5.0,1,5.0,1,5.0,1
4430,min_diffuse,20,20,1,3,0.05,0.95,0.943372717770038,8,3.0,1,3.0,1,4.0,0
4431,min_diffuse,20,20,1,3,0.05,0.95,0.8910605413937495,7,3.0,1,3.0,1,4.0,0
4432,min_diffuse,20,20,1,3,0.05,0.95,0.929404510062912,17,5.0,1,5.0,1,5.0,1
4433,min_diffuse,20,20,1,3,0.05,0.95,0.7654916468736268,7,3.0,1,3.0,1,3.0,1
4434,min_diffuse,20,20,1,3,0.05,0.95,0.7762530147149617,7,3.0,1,3.0,1,3.0,1
4435,min_diffuse,20,20,1,3,0.05,0.95,0.948043007864624,42,6.0,0,5.0,1,5.0,1
4436,min_diffuse,20,20,1,3,0.05,0.95,0.9154588797282002,19,4.0,1,4.0,1,4.0,1
4437,min_diffuse,20,20,1,3,0.05,0.95,0.927071297846729,24,6.0,1,6.0,1,6.0,1
4438,min_diffuse,20,20,1,3,0.05,0.95,0.9425103306556992,41,6.0,1,6.0,1,6.0,1
4439,min_diffuse,20,20,1,3,0.05,0.95,0.9476231999761704,16,4.0,1,4.0,1,4.0,1
4440,min_diffuse,20,20,1,3,0.05,0.95,0.902098208275595,23,5.0,1,5.0,1,5.0,1
4441,min_diffuse,20,20,1,3,0.05,0.95,0.8989932764869244,20,5.0,1,6.0,0,6.0,0
4442,min_diffuse,20,20,1,3,0.05,0.95,0.927654036116074,18,4.0,1,4.0,1,4.0,1
4443,min_diffuse,20,20,1,3,0.05,0.95,0.8411068656573649,7,3.0,1,3.0,1,3.0,1
4444,min_diffuse,20,20,1,3,0.05,0.95,0.6962082824062704,6,3.0,1,3.0,1,3.0,1
4445,min_diffuse,20,20,1,3,0.05,0.95,0.8849306599779225,7,3.0,1,3.0,1,3.0,1
4446,min_diffuse,20,20,1,3,0.05,0.95,0.9424064594803075,22,6.0,1,6.0,1,6.0,1
4447,min_diffuse,20,20,1,3,0.05,0.95,0.9169971334833064,7,3.0,1,3.0,1,4.0,0
4448,min_diffuse,20,20,1,3,0.05,0.95,0.8872751111361495,8,3.0,1,3.0,1,4.0,0
4449,min_diffuse,20,20,1,3,0.05,0.95,0.9369142825411167,29,5.0,1,5.0,1,5.0,1
4450,min_diffuse,20,20,1,3,0.05,0.95,0.923561135943621,9,3.0,1,4.0,0,4.0,0
4451,min_diffuse,20,20,1,3,0.05,0.95,0.9309912731374786,53,7.0,0,7.0,0,6.0,1
4452,min_diffuse,20,20,1,3,0.05,0.95,0.909208404260586,9,4.0,1,4.0,1,4.0,1
4453,min_diffuse,20,20,1,3,0.05,0.95,0.9451467087586786,8,4.0,1,4.0,1,4.0,1
4454,min_diffuse,20,20,1,3,0.05,0.95,0.9052737251543154,20,6.0,1,6.0,1,6.0,1
4455,min_diffuse,20,20,1,3,0.05,0.95,0.9368001238926992,8,3.0,1,3.0,1,4.0,0
4456,min_diffuse,20,20,1,3,0.05,0.95,0.9498959868906546,37,6.0,1,6.0,1,6.0,1
4457,min_diffuse,20,20,1,3,0.05,0.95,0.9244981227177652,11,4.0,1,4.0,1,4.0,1
4458,min_diffuse,20,20,1,3,0.05,0.95,0.9207417372835728,19,4.0,1,4.0,1,4.0,1
4459,min_diffuse,20,20,1,3,0.05,0.95,0.9424533164037184,36,6.0,1,6.0,1,6.0,1
4460,min_diffuse,20,20,1,3,0.05,0.95,0.9476331883604406,14,4.0,1,4.0,1,4.0,1
4461,min_diffuse,20,20,1,3,0.05,0.95,0.940497868343342,9,3.0,1,3.0,1,4.0,0
4462,min_diffuse,20,20,1,3,0.05,0.95,0.8309777495141961,4,3.0,1,3.0,1,3.0,1
4463,min_diffuse,20,20,1,3,0.05,0.95,0.9281599366860364,7,3.0,1,3.0,1,3.0,1
4464,min_diffuse,20,20,1,3,0.05,0.95,0.9474051282094852,10,5.0,1,5.0,1,5.0,1
4465,min_diffuse,20,20,1,3,0.05,0.95,0.9441344348873176,21,5.0,1,5.0,1,5.0,1
4466,min_diffuse,20,20,1,3,0.05,0.95,0.8806257931918522,7,3.0,1,3.0,1,3.0,1
4467,min_diffuse,20,20,1,3,0.05,0.95,0.9405932846338172,40,6.0,0,6.0,0,5.0,1
4468,min_diffuse,20,20,1,3,0.05,0.95,0.9347611130786646,9,4.0,0,4.0,0,3.0,1
4469,min_diffuse,20,20,1,3,0.05,0.95,0.8414270075617288,11,4.0,1,4.0,1,4.0,1
4470,min_diffuse,20,20,1,3,0.05,0.95,0.8682935251670355,5,3.0,1,3.0,1,3.0,1
4471,min_diffuse,20,20,1,3,0.05,0.95,0.869773448158509,15,5.0,0,4.0,1,4.0,1
4472,min_diffuse,20,20,1,3,0.05,0.95,0.9376684459636964,43,7.0,1,7.0,1,7.0,1
4473,min_diffuse,20,20,1,3,0.05,0.95,0.9254968722956745,9,4.0,1,4.0,1,4.0,1
4474,min_diffuse,20,20,1,3,0.05,0.95,0.9258041895161389,14,4.0,1,4.0,1,4.0,1
4475,min_diffuse,20,20,1,3,0.05,0.95,0.9460567908061872,8,4.0,1,4.0,1,4.0,1
4476,min_diffuse,20,20,1,3,0.05,0.95,0.916914260774418,30,4.0,1,4.0,1,5.0,0
4477,min_diffuse,20,20,1,3,0.05,0.95,0.945298521243898,38,5.0,1,5.0,1,5.0,1
4478,min_diffuse,20,20,1,3,0.05,0.95,0.939321042761208,12,3.0,1,3.0,1,3.0,1
4479,min_diffuse,20,20,1,3,0.05,0.95,0.9079369555249996,18,5.0,0,5.0,0,4.0,1
4480,min_diffuse,20,20,1,3,0.05,0.95,0.9195693145383368,17,5.0,1,5.0,1,5.0,1
4481,min_diffuse,20,20,1,3,0.05,0.95,0.8674432322104186,12,5.0,1,5.0,1,5.0,1
4482,min_diffuse,20,20,1,3,0.05,0.95,0.8623995132057839,14,4.0,1,4.0,1,4.0,1
4483,min_diffuse,20,20,1,3,0.05,0.95,0.948099032126298,36,5.0,1,5.0,1,5.0,1
4484,min_diffuse,20,20,1,3,0.05,0.95,0.9051158196446316,5,3.0,1,3.0,1,3.0,1
4485,min_diffuse,20,20,1,3,0.05,0.95,0.906045492507326,11,4.0,1,4.0,1,4.0,1
4486,min_diffuse,20,20,1,3,0.05,0.95,0.9485060568227686,16,5.0,1,5.0,1,5.0,1
4487,min_diffuse,20,20,1,3,0.05,0.95,0.8107498544161018,8,3.0,1,3.0,1,3.0,1
4488,min_diffuse,20,20,1,3,0.05,0.95,0.8934390911608641,13,4.0,1,4.0,1,4.0,1
4489,min_diffuse,20,20,1,3,0.05,0.95,0.7249431795950745,4,3.0,0,2.0,1,3.0,0
4490,min_diffuse,20,20,1,3,0.05,0.95,0.9049820258293227,27,5.0,1,5.0,1,5.0,1
4491,min_diffuse,20,20,1,3,0.05,0.95,0.937932909191444,19,4.0,1,4.0,1,5.0,0
4492,min_diffuse,20,20,1,3,0.05,0.95,0.919007785994173,9,3.0,1,4.0,0,4.0,0
4493,min_diffuse,20,20,1,3,0.05,0.95,0.9396393453605424,21,4.0,1,4.0,1,4.0,1
4494,min_diffuse,20,20,1,3,0.05,0.95,0.8913887489785954,28,6.0,1,6.0,1,6.0,1
4495,min_diffuse,20,20,1,3,0.05,0.95,0.9471083067915111,30,7.0,0,7.0,0,6.0,1
4496,min_diffuse,20,20,1,3,0.05,0.95,0.9347978746983602,17,4.0,1,4.0,1,5.0,0
4497,min_diffuse,20,20,1,3,0.05,0.95,0.7880880402034859,8,3.0,1,3.0,1,4.0,0
4498,min_diffuse,20,20,1,3,0.05,0.95,0.9365669370295936,13,4.0,0,3.0,1,3.0,1
4499,min_diffuse,20,20,1,3,0.05,0.95,0.7495492653397396,9,4.0,1,4.0,1,4.0,1
4500,min_diffuse,20,20,1,3,0.05,0.95,0.8518453951410659,3,2.0,1,2.0,1,2.0,1
4501,min_diffuse,20,20,1,3,0.05,0.95,0.9154247837265038,20,3.0,1,3.0,1,3.0,1
4502,min_diffuse,20,20,1,3,0.05,0.95,0.945882150764424,26,6.0,1,6.0,1,6.0,1
4503,min_diffuse,20,20,1,3,0.05,0.95,0.9051628989388678,73,7.0,0,6.0,1,6.0,1
4504,min_diffuse,20,20,1,3,0.05,0.95,0.9222203109252508,22,4.0,1,4.0,1,4.0,1
4505,min_diffuse,20,20,1,3,0.05,0.95,0.9067633370958426,12,4.0,1,4.0,1,4.0,1
4506,min_diffuse,20,20,1,3,0.05,0.95,0.9204466942500666,18,5.0,0,4.0,1,4.0,1
4507,min_diffuse,20,20,1,3,0.05,0.95,0.8858629799686285,6,3.0,1,3.0,1,3.0,1
4508,min_diffuse,20,20,1,3,0.05,0.95,0.9241679104474544,8,4.0,1,4.0,1,4.0,1
4509,min_diffuse,20,20,1,3,0.05,0.95,0.9002739579943149,17,4.0,1,4.0,1,4.0,1
4510,min_diffuse,20,20,1,3,0.05,0.95,0.9181621153040064,10,4.0,0,3.0,1,4.0,0
4511,min_diffuse,20,20,1,3,0.05,0.95,0.8230179287961172,11,4.0,0,3.0,1,3.0,1
4512,min_diffuse,20,20,1,3,0.05,0.95,0.9313994491200548,16,4.0,1,4.0,1,4.0,1
4513,min_diffuse,20,20,1,3,0.05,0.95,0.8897216574098786,10,4.0,0,3.0,1,4.0,0
4514,min_diffuse,20,20,1,3,0.05,0.95,0.8836452289451532,18,5.0,1,5.0,1,5.0,1
4515,min_diffuse,20,20,1,3,0.05,0.95,0.9477042742003604,25,5.0,1,5.0,1,5.0,1
4516,min_diffuse,20,20,1,3,0.05,0.95,0.8968444066565899,14,4.0,1,4.0,1,4.0,1
4517,min_diffuse,20,20,1,3,0.05,0.95,0.9496957269487768,26,5.0,0,5.0,0,4.0,1
4518,min_diffuse,20,20,1,3,0.05,0.95,0.9413686997513098,15,4.0,1,4.0,1,4.0,1
4519,min_diffuse,20,20,1,3,0.05,0.95,0.9403863111412488,33,6.0,1,6.0,1,6.0,1
4520,min_diffuse,20,20,1,3,0.05,0.95,0.8053781588627097,5,3.0,0,3.0,0,2.0,1
4521,min_diffuse,20,20,1,3,0.05,0.95,0.92590152254434,5,3.0,1,3.0,1,3.0,1
4522,min_diffuse,20,20,1,3,0.05,0.95,0.8457663893883989,7,3.0,1,3.0,1,4.0,0
4523,min_diffuse,20,20,1,3,0.05,0.95,0.9415023251693958,16,4.0,0,3.0,1,4.0,0
4524,min_diffuse,20,20,1,3,0.05,0.95,0.9451821777255028,49,8.0,0,8.0,0,7.0,1
4525,min_diffuse,20,20,1,3,0.05,0.95,0.9221852061894188,18,5.0,0,4.0,1,4.0,1
4526,min_diffuse,20,20,1,3,0.05,0.95,0.905115812180891,12,4.0,1,4.0,1,4.0,1
4527,min_diffuse,20,20,1,3,0.05,0.95,0.8847228930842999,16,5.0,1,5.0,1,5.0,1
4528,min_diffuse,20,20,1,3,0.05,0.95,0.9128087559778147,14,5.0,1,5.0,1,5.0,1
4529,min_diffuse,20,20,1,3,0.05,0.95,0.9357256124243462,15,4.0,1,4.0,1,4.0,1
4530,min_diffuse,20,20,1,3,0.05,0.95,0.9151971931990964,10,4.0,1,4.0,1,4.0,1
4531,min_diffuse,20,20,1,3,0.05,0.95,0.90389766492747,18,5.0,1,5.0,1,5.0,1
4532,min_diffuse,20,20,1,3,0.05,0.95,0.797128800471476,5,3.0,1,3.0,1,3.0,1
4533,min_diffuse,20,20,1,3,0.05,0.95,0.8809117753806752,10,4.0,0,4.0,0,3.0,1
4534,min_diffuse,20,20,1,3,0.05,0.95,0.8378841958064147,12,3.0,1,3.0,1,3.0,1
4535,min_diffuse,20,20,1,3,0.05,0.95,0.9421540059055982,17,4.0,1,4.0,1,4.0,1
4536,min_diffuse,20,20,1,3,0.05,0.95,0.8617489742818663,10,3.0,1,3.0,1,3.0,1
4537,min_diffuse,20,20,1,3,0.05,0.95,0.8894982034583484,17,4.0,1,4.0,1,4.0,1
4538,min_diffuse,20,20,1,3,0.05,0.95,0.9075036377822232,11,3.0,1,3.0,1,3.0,1
4539,min_diffuse,20,20,1,3,0.05,0.95,0.8916052030955363,12,4.0,1,4.0,1,4.0,1
4540,min_diffuse,20,20,1,3,0.05,0.95,0.9473922360543676,18,5.0,0,4.0,1,5.0,0
4541,min_diffuse,20,20,1,3,0.05,0.95,0.913883062134473,13,4.0,1,4.0,1,4.0,1
4542,min_diffuse,20,20,1,3,0.05,0.95,0.9436721506097188,26,6.0,0,6.0,0,5.0,1
4543,min_diffuse,20,20,1,3,0.05,0.95,0.9275620666315612,34,5.0,1,5.0,1,5.0,1
4544,min_diffuse,20,20,1,3,0.05,0.95,0.9097209790745816,14,5.0,0,4.0,1,5.0,0
4545,min_diffuse,20,20,1,3,0.05,0.95,0.8962399828943541,37,5.0,1,5.0,1,5.0,1
4546,min_diffuse,20,20,1,3,0.05,0.95,0.8687141859538715,6,3.0,1,3.0,1,3.0,1
4547,min_diffuse,20,20,1,3,0.05,0.95,0.890794175652649,12,4.0,1,4.0,1,5.0,0
4548,min_diffuse,20,20,1,3,0.05,0.95,0.8810108079614808,16,5.0,1,5.0,1,6.0,0
4549,min_diffuse,20,20,1,3,0.05,0.95,0.9333217594918454,8,4.0,1,4.0,1,4.0,1
4550,min_diffuse,20,20,1,3,0.05,0.95,0.8907277751850007,6,3.0,0,2.0,1,2.0,1
4551,min_diffuse,20,20,1,3,0.05,0.95,0.92739784754282,35,4.0,1,4.0,1,4.0,1
4552,min_diffuse,20,20,1,3,0.05,0.95,0.8875042060904464,16,4.0,1,4.0,1,4.0,1
4553,min_diffuse,20,20,1,3,0.05,0.95,0.9345258063233188,54,6.0,1,6.0,1,6.0,1
4554,min_diffuse,20,20,1,3,0.05,0.95,0.92115431942588,20,5.0,0,5.0,0,4.0,1
4555,min_diffuse,20,20,1,3,0.05,0.95,0.945638988967822,27,6.0,1,6.0,1,6.0,1
4556,min_diffuse,20,20,1,3,0.05,0.95,0.914364497858728,17,4.0,1,4.0,1,5.0,0
4557,min_diffuse,20,20,1,3,0.05,0.95,0.9282519608357946,8,3.0,1,3.0,1,3.0,1
4558,min_diffuse,20,20,1,3,0.05,0.95,0.8973777410030443,9,4.0,0,3.0,1,3.0,1
4559,min_diffuse,20,20,1,3,0.05,0.95,0.9339544981099424,23,5.0,1,5.0,1,5.0,1
4560,min_diffuse,20,20,1,3,0.05,0.95,0.8492215730473714,12,4.0,0,4.0,0,3.0,1
4561,min_diffuse,20,20,1,3,0.05,0.95,0.9424746193574312,24,5.0,0,5.0,0,4.0,1
4562,min_diffuse,20,20,1,3,0.05,0.95,0.9265976007532052,21,5.0,0,5.0,0,4.0,1
4563,min_diffuse,20,20,1,3,0.05,0.95,0.8525318355948278,6,3.0,1,3.0,1,3.0,1
4564,min_diffuse,20,20,1,3,0.05,0.95,0.9018239998024232,13,4.0,1,4.0,1,4.0,1
4565,min_diffuse,20,20,1,3,0.05,0.95,0.9401602495103516,61,6.0,1,6.0,1,6.0,1
4566,min_diffuse,20,20,1,3,0.05,0.95,0.9001896453879294,8,4.0,1,4.0,1,4.0,1
4567,min_diffuse,20,20,1,3,0.05,0.95,0.946341224667346,7,4.0,1,4.0,1,4.0,1
4568,min_diffuse,20,20,1,3,0.05,0.95,0.9050627079692428,15,4.0,0,4.0,0,3.0,1
4569,min_diffuse,20,20,1,3,0.05,0.95,0.8847470546484332,13,3.0,1,3.0,1,4.0,0
4570,min_diffuse,20,20,1,3,0.05,0.95,0.9185608665609972,48,6.0,0,6.0,0,5.0,1
4571,min_diffuse,20,20,1,3,0.05,0.95,0.9156394364086656,11,4.0,1,4.0,1,4.0,1
4572,min_diffuse,20,20,1,3,0.05,0.95,0.9485367092216518,19,4.0,1,4.0,1,4.0,1
4573,min_diffuse,20,20,1,3,0.05,0.95,0.9479509321528398,15,5.0,1,5.0,1,5.0,1
4574,min_diffuse,20,20,1,3,0.05,0.95,0.914869171556852,9,4.0,1,4.0,1,4.0,1
4575,min_diffuse,20,20,1,3,0.05,0.95,0.8910716819265239,13,5.0,1,5.0,1,5.0,1
4576,min_diffuse,20,20,1,3,0.05,0.95,0.9492948935423338,13,4.0,0,3.0,1,4.0,0
4577,min_diffuse,20,20,1,3,0.05,0.95,0.9304208210896252,13,4.0,1,4.0,1,4.0,1
4578,min_diffuse,20,20,1,3,0.05,0.95,0.8535422953756593,11,4.0,1,4.0,1,4.0,1
4579,min_diffuse,20,20,1,3,0.05,0.95,0.9010523998287608,12,3.0,1,3.0,1,3.0,1
4580,min_diffuse,20,20,1,3,0.05,0.95,0.8925646082943066,15,5.0,1,5.0,1,5.0,1
4581,min_diffuse,20,20,1,3,0.05,0.95,0.8794557956488647,15,5.0,0,4.0,1,5.0,0
4582,min_diffuse,20,20,1,3,0.05,0.95,0.9407022503877756,9,4.0,0,3.0,1,3.0,1
4583,min_diffuse,20,20,1,3,0.05,0.95,0.9432549434545856,40,7.0,1,8.0,0,8.0,0
4584,min_diffuse,20,20,1,3,0.05,0.95,0.8691413943766315,13,4.0,1,4.0,1,4.0,1
4585,min_diffuse,20,20,1,3,0.05,0.95,0.8994017672745243,15,5.0,0,4.0,1,5.0,0
4586,min_diffuse,20,20,1,3,0.05,0.95,0.9340065188425544,11,4.0,1,5.0,0,4.0,1
4587,min_diffuse,20,20,1,3,0.05,0.95,0.9106351501512824,18,4.0,1,4.0,1,4.0,1
4588,min_diffuse,20,20,1,3,0.05,0.95,0.9415087708710058,26,4.0,1,5.0,0,5.0,0
4589,min_diffuse,20,20,1,3,0.05,0.95,0.8990599165622577,27,4.0,1,4.0,1,4.0,1
4590,min_diffuse,20,20,1,3,0.05,0.95,0.9496390769456456,15,4.0,1,4.0,1,4.0,1
4591,min_diffuse,20,20,1,3,0.05,0.95,0.9423475664183404,10,4.0,0,3.0,1,4.0,0
4592,min_diffuse,20,20,1,3,0.05,0.95,0.9005006587130167,21,4.0,1,4.0,1,4.0,1
4593,min_diffuse,20,20,1,3,0.05,0.95,0.9260068118011848,11,4.0,1,4.0,1,4.0,1
4594,min_diffuse,20,20,1,3,0.05,0.95,0.9353127198754052,9,3.0,1,3.0,1,3.0,1
4595,min_diffuse,20,20,1,3,0.05,0.95,0.9241444257632224,38,6.0,1,6.0,1,6.0,1
4596,min_diffuse,20,20,1,3,0.05,0.95,0.8896563772140874,13,3.0,1,3.0,1,3.0,1
4597,min_diffuse,20,20,1,3,0.05,0.95,0.9020829409851506,27,6.0,1,6.0,1,6.0,1
4598,min_diffuse,20,20,1,3,0.05,0.95,0.9338578316498086,5,3.0,1,3.0,1,3.0,1
4599,min_diffuse,20,20,1,3,0.05,0.95,0.9484452402354272,13,4.0,1,4.0,1,4.0,1
4600,min_diffuse,20,20,1,3,0.05,0.95,0.9364344047728652,27,4.0,1,4.0,1,4.0,1
4601,min_diffuse,20,20,1,3,0.05,0.95,0.900885800867353,16,4.0,1,4.0,1,4.0,1
4602,min_diffuse,20,20,1,3,0.05,0.95,0.9242444582792444,15,5.0,1,5.0,1,5.0,1
4603,min_diffuse,20,20,1,3,0.05,0.95,0.9080064264870616,28,5.0,1,5.0,1,5.0,1
4604,min_diffuse,20,20,1,3,0.05,0.95,0.8759165566882546,10,4.0,1,4.0,1,4.0,1
4605,min_diffuse,20,20,1,3,0.05,0.95,0.928934403959326,13,4.0,1,4.0,1,4.0,1
4606,min_diffuse,20,20,1,3,0.05,0.95,0.9409206684098084,22,4.0,1,4.0,1,4.0,1
4607,min_diffuse,20,20,1,3,0.05,0.95,0.9315487303759356,33,5.0,1,5.0,1,5.0,1
4608,min_diffuse,20,20,1,3,0.05,0.95,0.8688080846529683,12,4.0,0,3.0,1,3.0,1
4609,min_diffuse,20,20,1,3,0.05,0.95,0.8859320142058088,8,4.0,1,4.0,1,4.0,1
4610,min_diffuse,20,20,1,3,0.05,0.95,0.9311264719990144,16,4.0,1,4.0,1,4.0,1
4611,min_diffuse,20,20,1,3,0.05,0.95,0.9300508609931246,11,4.0,1,4.0,1,4.0,1
4612,min_diffuse,20,20,1,3,0.05,0.95,0.926227300566399,9,4.0,1,4.0,1,4.0,1
4613,min_diffuse,20,20,1,3,0.05,0.95,0.9204539934915672,10,4.0,1,4.0,1,4.0,1
4614,min_diffuse,20,20,1,3,0.05,0.95,0.9061458520610236,17,4.0,1,4.0,1,4.0,1
4615,min_diffuse,20,20,1,3,0.05,0.95,0.9404502113278004,10,4.0,1,4.0,1,4.0,1
4616,min_diffuse,20,20,1,3,0.05,0.95,0.921843773602571,14,5.0,1,5.0,1,5.0,1
4617,min_diffuse,20,20,1,3,0.05,0.95,0.936503534731196,28,6.0,1,6.0,1,6.0,1
4618,min_diffuse,20,20,1,3,0.05,0.95,0.9178316288256152,11,3.0,1,3.0,1,4.0,0
4619,min_diffuse,20,20,1,3,0.05,0.95,0.9130388469980782,15,4.0,1,4.0,1,4.0,1
4620,min_diffuse,20,20,1,3,0.05,0.95,0.8712389689519665,10,3.0,1,3.0,1,3.0,1
4621,min_diffuse,20,20,1,3,0.05,0.95,0.8923018216801986,11,5.0,0,4.0,1,4.0,1
4622,min_diffuse,20,20,1,3,0.05,0.95,0.9405982936148038,12,3.0,1,3.0,1,3.0,1
4623,min_diffuse,20,20,1,3,0.05,0.95,0.9198811030443096,15,5.0,1,5.0,1,5.0,1
4624,min_diffuse,20,20,1,3,0.05,0.95,0.9469316237638176,20,6.0,0,5.0,1,6.0,0
4625,min_diffuse,20,20,1,3,0.05,0.95,0.9328469627681992,14,4.0,1,4.0,1,4.0,1
4626,min_diffuse,20,20,1,3,0.05,0.95,0.929569761116698,6,3.0,1,3.0,1,3.0,1
4627,min_diffuse,20,20,1,3,0.05,0.95,0.8806050660855896,11,4.0,0,3.0,1,4.0,0
4628,min_diffuse,20,20,1,3,0.05,0.95,0.9117130856445352,29,6.0,0,6.0,0,5.0,1
4629,min_diffuse,20,20,1,3,0.05,0.95,0.939210273986536,18,5.0,0,4.0,1,4.0,1
4630,min_diffuse,20,20,1,3,0.05,0.95,0.8681905425511551,10,4.0,1,4.0,1,5.0,0
4631,min_diffuse,20,20,1,3,0.05,0.95,0.9464329010712615,11,3.0,1,4.0,0,4.0,0
4632,min_diffuse,20,20,1,3,0.05,0.95,0.9135367532357298,20,4.0,1,4.0,1,4.0,1
4633,min_diffuse,20,20,1,3,0.05,0.95,0.9298078723224966,20,4.0,1,4.0,1,4.0,1
4634,min_diffuse,20,20,1,3,0.05,0.95,0.9370495681819871,18,6.0,0,5.0,1,5.0,1
4635,min_diffuse,20,20,1,3,0.05,0.95,0.944970252113034,25,6.0,0,5.0,1,6.0,0
4636,min_diffuse,20,20,1,3,0.05,0.95,0.9176830228787513,28,5.0,0,4.0,1,4.0,1
4637,min_diffuse,20,20,1,3,0.05,0.95,0.8374126426118336,11,4.0,1,4.0,1,4.0,1
4638,min_diffuse,20,20,1,3,0.05,0.95,0.8837025876159625,7,3.0,1,3.0,1,3.0,1
4639,min_diffuse,20,20,1,3,0.05,0.95,0.9340467325693858,16,5.0,1,5.0,1,5.0,1
4640,min_diffuse,20,20,1,3,0.05,0.95,0.9310494411443928,17,6.0,1,6.0,1,6.0,1
4641,min_diffuse,20,20,1,3,0.05,0.95,0.9097702767507466,23,5.0,0,5.0,0,4.0,1
4642,min_diffuse,20,20,1,3,0.05,0.95,0.9483326077825024,80,9.0,0,9.0,0,8.0,1
4643,min_diffuse,20,20,1,3,0.05,0.95,0.8510189352181957,9,4.0,1,4.0,1,4.0,1
4644,min_diffuse,20,20,1,3,0.05,0.95,0.9421084367992224,9,4.0,1,4.0,1,4.0,1
4645,min_diffuse,20,20,1,3,0.05,0.95,0.9315970783416956,19,5.0,0,4.0,1,5.0,0
4646,min_diffuse,20,20,1,3,0.05,0.95,0.8784782650193825,7,3.0,1,3.0,1,3.0,1
4647,min_diffuse,20,20,1,3,0.05,0.95,0.9368935676140232,20,6.0,1,6.0,1,7.0,0
4648,min_diffuse,20,20,1,3,0.05,0.95,0.9457713021856836,7,3.0,1,3.0,1,3.0,1
4649,min_diffuse,20,20,1,3,0.05,0.95,0.9075716914880756,14,4.0,1,4.0,1,4.0,1
4650,min_diffuse,20,20,1,3,0.05,0.95,0.942755375167685,9,4.0,1,4.0,1,4.0,1
4651,min_diffuse,20,20,1,3,0.05,0.95,0.9393651154110246,23,4.0,1,4.0,1,4.0,1
4652,min_diffuse,20,20,1,3,0.05,0.95,0.7541990243860651,8,3.0,1,3.0,1,3.0,1
4653,min_diffuse,20,20,1,3,0.05,0.95,0.8520477592591387,5,3.0,1,3.0,1,3.0,1
4654,min_diffuse,20,20,1,3,0.05,0.95,0.9402406879374684,16,6.0,0,5.0,1,6.0,0
4655,min_diffuse,20,20,1,3,0.05,0.95,0.8233964702767369,7,4.0,1,4.0,1,4.0,1
4656,min_diffuse,20,20,1,3,0.05,0.95,0.8458795968489149,5,3.0,1,3.0,1,3.0,1
4657,min_diffuse,20,20,1,3,0.05,0.95,0.936976598323098,18,4.0,1,5.0,0,5.0,0
4658,min_diffuse,20,20,1,3,0.05,0.95,0.91756983892323,28,5.0,1,5.0,1,5.0,1
4659,min_diffuse,20,20,1,3,0.05,0.95,0.9486059184329828,33,6.0,1,6.0,1,6.0,1
4660,min_diffuse,20,20,1,3,0.05,0.95,0.9492023795514672,20,5.0,0,4.0,1,5.0,0
4661,min_diffuse,20,20,1,3,0.05,0.95,0.8373502032572714,4,3.0,1,3.0,1,3.0,1
4662,min_diffuse,20,20,1,3,0.05,0.95,0.9389354828113234,32,7.0,1,7.0,1,7.0,1
4663,min_diffuse,20,20,1,3,0.05,0.95,0.914850446090794,14,4.0,1,4.0,1,4.0,1
4664,min_diffuse,20,20,1,3,0.05,0.95,0.9403475963400602,18,5.0,1,5.0,1,5.0,1
4665,min_diffuse,20,20,1,3,0.05,0.95,0.9470178400153264,13,5.0,1,5.0,1,5.0,1
4666,min_diffuse,20,20,1,3,0.05,0.95,0.9481363265820072,22,4.0,1,4.0,1,5.0,0
4667,min_diffuse,20,20,1,3,0.05,0.95,0.9139575749359784,40,4.0,1,4.0,1,4.0,1
4668,min_diffuse,20,20,1,3,0.05,0.95,0.8701306375459642,9,3.0,1,3.0,1,3.0,1
4669,min_diffuse,20,20,1,3,0.05,0.95,0.94560274693584,11,4.0,1,4.0,1,4.0,1
4670,min_diffuse,20,20,1,3,0.05,0.95,0.9221016847393853,54,7.0,0,6.0,1,6.0,1
4671,min_diffuse,20,20,1,3,0.05,0.95,0.9442874784502332,39,6.0,0,5.0,1,5.0,1
4672,min_diffuse,20,20,1,3,0.05,0.95,0.9176252631274788,29,6.0,0,5.0,1,5.0,1
4673,min_diffuse,20,20,1,3,0.05,0.95,0.9163994537086572,52,6.0,1,6.0,1,6.0,1
4674,min_diffuse,20,20,1,3,0.05,0.95,0.9423433007079912,54,6.0,0,5.0,1,5.0,1
4675,min_diffuse,20,20,1,3,0.05,0.95,0.929290574265903,8,4.0,1,4.0,1,4.0,1
4676,min_diffuse,20,20,1,3,0.05,0.95,0.922926551006894,12,3.0,1,3.0,1,4.0,0
4677,min_diffuse,20,20,1,3,0.05,0.95,0.9127736432725356,29,6.0,1,6.0,1,6.0,1
4678,min_diffuse,20,20,1,3,0.05,0.95,0.6869734318427313,4,3.0,1,3.0,1,3.0,1
4679,min_diffuse,20,20,1,3,0.05,0.95,0.9462432244052628,8,4.0,1,4.0,1,4.0,1
4680,min_diffuse,20,20,1,3,0.05,0.95,0.8417252917108019,12,4.0,1,4.0,1,4.0,1
4681,min_diffuse,20,20,1,3,0.05,0.95,0.8968351053283374,8,3.0,1,3.0,1,3.0,1
4682,min_diffuse,20,20,1,3,0.05,0.95,0.94518857273293,26,6.0,1,6.0,1,6.0,1
4683,min_diffuse,20,20,1,3,0.05,0.95,0.9265231590634612,34,5.0,1,5.0,1,5.0,1
4684,min_diffuse,20,20,1,3,0.05,0.95,0.9022947982271105,15,5.0,1,5.0,1,5.0,1
4685,min_diffuse,20,20,1,3,0.05,0.95,0.8924756808291163,10,3.0,1,3.0,1,4.0,0
4686,min_diffuse,20,20,1,3,0.05,0.95,0.9135629487624988,22,4.0,1,4.0,1,4.0,1
4687,min_diffuse,20,20,1,3,0.05,0.95,0.9392160735797074,21,3.0,1,4.0,0,3.0,1
4688,min_diffuse,20,20,1,3,0.05,0.95,0.9135696931198584,19,4.0,1,4.0,1,4.0,1
4689,min_diffuse,20,20,1,3,0.05,0.95,0.9028459396327227,26,4.0,1,4.0,1,4.0,1
4690,min_diffuse,20,20,1,3,0.05,0.95,0.9130967079366916,14,3.0,1,3.0,1,3.0,1
4691,min_diffuse,20,20,1,3,0.05,0.95,0.7960229061471412,18,3.0,1,3.0,1,3.0,1
4692,min_diffuse,20,20,1,3,0.05,0.95,0.9112036047333648,10,4.0,1,4.0,1,4.0,1
4693,min_diffuse,20,20,1,3,0.05,0.95,0.9346858069867906,35,5.0,1,6.0,0,5.0,1
4694,min_diffuse,20,20,1,3,0.05,0.95,0.9202935386643256,22,5.0,0,5.0,0,4.0,1
4695,min_diffuse,20,20,1,3,0.05,0.95,0.8005710552548334,3,2.0,1,2.0,1,2.0,1
4696,min_diffuse,20,20,1,3,0.05,0.95,0.841020858216405,10,3.0,1,4.0,0,4.0,0
4697,min_diffuse,20,20,1,3,0.05,0.95,0.930318161805688,20,5.0,1,5.0,1,5.0,1
4698,min_diffuse,20,20,1,3,0.05,0.95,0.9347119842652865,24,5.0,0,4.0,1,4.0,1
4699,min_diffuse,20,20,1,3,0.05,0.95,0.9428073284981654,33,6.0,0,5.0,1,6.0,0
4700,min_diffuse,20,20,1,3,0.05,0.95,0.8913209656967407,3,2.0,1,2.0,1,2.0,1
4701,min_diffuse,20,20,1,3,0.05,0.95,0.9116047209956328,7,3.0,1,3.0,1,3.0,1
4702,min_diffuse,20,20,1,3,0.05,0.95,0.9270514717925996,10,4.0,0,3.0,1,4.0,0
4703,min_diffuse,20,20,1,3,0.05,0.95,0.8184413712508889,7,3.0,1,3.0,1,3.0,1
4704,min_diffuse,20,20,1,3,0.05,0.95,0.9071110797481248,6,3.0,1,3.0,1,3.0,1
4705,min_diffuse,20,20,1,3,0.05,0.95,0.8795296403838584,13,4.0,1,4.0,1,4.0,1
4706,min_diffuse,20,20,1,3,0.05,0.95,0.9422384743970174,15,4.0,1,4.0,1,4.0,1
4707,min_diffuse,20,20,1,3,0.05,0.95,0.8395696482834213,18,5.0,0,4.0,1,5.0,0
4708,min_diffuse,20,20,1,3,0.05,0.95,0.87277310808622,8,4.0,0,4.0,0,3.0,1
4709,min_diffuse,20,20,1,3,0.05,0.95,0.9409910222039268,15,4.0,1,4.0,1,4.0,1
4710,min_diffuse,20,20,1,3,0.05,0.95,0.8607967556374787,22,5.0,0,5.0,0,4.0,1
4711,min_diffuse,20,20,1,3,0.05,0.95,0.9488790502813206,20,5.0,1,5.0,1,5.0,1
4712,min_diffuse,20,20,1,3,0.05,0.95,0.9282889500248166,36,5.0,0,4.0,1,4.0,1
4713,min_diffuse,20,20,1,3,0.05,0.95,0.9379708515061724,9,3.0,1,3.0,1,3.0,1
4714,min_diffuse,20,20,1,3,0.05,0.95,0.8643743074679963,7,4.0,1,4.0,1,4.0,1
4715,min_diffuse,20,20,1,3,0.05,0.95,0.8829030466177965,14,4.0,1,4.0,1,4.0,1
4716,min_diffuse,20,20,1,3,0.05,0.95,0.897191485387144,6,3.0,1,3.0,1,3.0,1
4717,min_diffuse,20,20,1,3,0.05,0.95,0.9474451724727718,25,6.0,1,6.0,1,7.0,0
4718,min_diffuse,20,20,1,3,0.05,0.95,0.8403074108129636,20,5.0,1,5.0,1,5.0,1
4719,min_diffuse,20,20,1,3,0.05,0.95,0.9321302939540902,18,6.0,0,5.0,1,6.0,0
4720,min_diffuse,20,20,1,3,0.05,0.95,0.8148271892615936,16,4.0,1,4.0,1,4.0,1
4721,min_diffuse,20,20,1,3,0.05,0.95,0.9090488949514404,12,4.0,1,4.0,1,4.0,1
4722,min_diffuse,20,20,1,3,0.05,0.95,0.872203108999527,3,2.0,1,2.0,1,2.0,1
4723,min_diffuse,20,20,1,3,0.05,0.95,0.9311333997952131,39,6.0,0,5.0,1,5.0,1
4724,min_diffuse,20,20,1,3,0.05,0.95,0.9346321950616788,10,3.0,1,3.0,1,4.0,0
4725,min_diffuse,20,20,1,3,0.05,0.95,0.9050704269613884,37,5.0,1,5.0,1,5.0,1
4726,min_diffuse,20,20,1,3,0.05,0.95,0.909864650567926,15,4.0,1,4.0,1,4.0,1
4727,min_diffuse,20,20,1,3,0.05,0.95,0.8652737350091011,4,2.0,1,2.0,1,3.0,0
4728,min_diffuse,20,20,1,3,0.05,0.95,0.9489243639484264,17,5.0,0,5.0,0,4.0,1
4729,min_diffuse,20,20,1,3,0.05,0.95,0.8717756152472388,6,3.0,1,3.0,1,3.0,1
4730,min_diffuse,20,20,1,3,0.05,0.95,0.8856649976553251,5,3.0,1,3.0,1,3.0,1
4731,min_diffuse,20,20,1,3,0.05,0.95,0.9482525133478688,14,4.0,1,4.0,1,4.0,1
4732,min_diffuse,20,20,1,3,0.05,0.95,0.7449901455509294,6,3.0,1,3.0,1,3.0,1
4733,min_diffuse,20,20,1,3,0.05,0.95,0.8638313499459889,20,4.0,1,4.0,1,4.0,1
4734,min_diffuse,20,20,1,3,0.05,0.95,0.914973066547686,13,4.0,1,4.0,1,4.0,1
4735,min_diffuse,20,20,1,3,0.05,0.95,0.9233366959582636,14,4.0,1,4.0,1,4.0,1
4736,min_diffuse,20,20,1,3,0.05,0.95,0.9231002694261576,14,6.0,1,6.0,1,6.0,1
4737,min_diffuse,20,20,1,3,0.05,0.95,0.831821265237035,9,4.0,0,4.0,0,3.0,1
4738,min_diffuse,20,20,1,3,0.05,0.95,0.8548913978388306,18,5.0,1,5.0,1,5.0,1
4739,min_diffuse,20,20,1,3,0.05,0.95,0.861839783230408,7,3.0,1,3.0,1,3.0,1
4740,min_diffuse,20,20,1,3,0.05,0.95,0.9288455103318828,13,4.0,1,4.0,1,4.0,1
4741,min_diffuse,20,20,1,3,0.05,0.95,0.8691671157866109,16,4.0,1,4.0,1,4.0,1
4742,min_diffuse,20,20,1,3,0.05,0.95,0.9387104455782084,14,5.0,0,4.0,1,4.0,1
4743,min_diffuse,20,20,1,3,0.05,0.95,0.9400024134516104,15,5.0,1,5.0,1,5.0,1
4744,min_diffuse,20,20,1,3,0.05,0.95,0.925756548356442,21,6.0,1,6.0,1,6.0,1
4745,min_diffuse,20,20,1,3,0.05,0.95,0.8503114575918783,11,4.0,0,4.0,0,3.0,1
4746,min_diffuse,20,20,1,3,0.05,0.95,0.928822887105388,14,4.0,1,4.0,1,4.0,1
4747,min_diffuse,20,20,1,3,0.05,0.95,0.9353391712025318,30,5.0,1,5.0,1,5.0,1
4748,min_diffuse,20,20,1,3,0.05,0.95,0.9069172781152802,31,7.0,0,6.0,1,7.0,0
4749,min_diffuse,20,20,1,3,0.05,0.95,0.9220080542938388,10,3.0,1,3.0,1,3.0,1
4750,min_diffuse,20,20,1,3,0.05,0.95,0.9163220262439202,10,3.0,1,3.0,1,3.0,1
4751,min_diffuse,20,20,1,3,0.05,0.95,0.8672207982533026,8,4.0,0,3.0,1,4.0,0
4752,min_diffuse,20,20,1,3,0.05,0.95,0.908285004611737,38,5.0,1,5.0,1,5.0,1
4753,min_diffuse,20,20,1,3,0.05,0.95,0.8835750570606048,5,3.0,1,3.0,1,3.0,1
4754,min_diffuse,20,20,1,3,0.05,0.95,0.9329964212969232,20,5.0,1,6.0,0,6.0,0
4755,min_diffuse,20,20,1,3,0.05,0.95,0.9439432119426174,22,5.0,1,5.0,1,5.0,1
4756,min_diffuse,20,20,1,3,0.05,0.95,0.9176929945899708,9,4.0,0,4.0,0,3.0,1
4757,min_diffuse,20,20,1,3,0.05,0.95,0.9174041974179268,4,2.0,1,2.0,1,3.0,0
4758,min_diffuse,20,20,1,3,0.05,0.95,0.9396665196878572,7,3.0,1,3.0,1,3.0,1
4759,min_diffuse,20,20,1,3,0.05,0.95,0.9420641393153788,9,4.0,0,4.0,0,3.0,1
4760,min_diffuse,20,20,1,3,0.05,0.95,0.9074305341634747,9,3.0,1,3.0,1,3.0,1
4761,min_diffuse,20,20,1,3,0.05,0.95,0.9343328930060668,30,4.0,1,4.0,1,4.0,1
4762,min_diffuse,20,20,1,3,0.05,0.95,0.9198798240398288,32,7.0,0,6.0,1,7.0,0
4763,min_diffuse,20,20,1,3,0.05,0.95,0.8778086271540316,3,2.0,1,2.0,1,3.0,0
4764,min_diffuse,20,20,1,3,0.05,0.95,0.9467210596048484,24,5.0,1,5.0,1,5.0,1
4765,min_diffuse,20,20,1,3,0.05,0.95,0.9063452046463332,9,3.0,1,4.0,0,4.0,0
4766,min_diffuse,20,20,1,3,0.05,0.95,0.8611257608250922,6,3.0,1,3.0,1,3.0,1
4767,min_diffuse,20,20,1,3,0.05,0.95,0.9438206792396556,13,4.0,1,4.0,1,4.0,1
4768,min_diffuse,20,20,1,3,0.05,0.95,0.9298767784115918,23,5.0,1,5.0,1,6.0,0
4769,min_diffuse,20,20,1,3,0.05,0.95,0.9064937841940004,23,5.0,0,4.0,1,4.0,1
4770,min_diffuse,20,20,1,3,0.05,0.95,0.928704909785922,14,4.0,0,4.0,0,3.0,1
4771,min_diffuse,20,20,1,3,0.05,0.95,0.9185705799673336,12,5.0,0,4.0,1,5.0,0
4772,min_diffuse,20,20,1,3,0.05,0.95,0.9281671012782396,21,6.0,1,6.0,1,6.0,1
4773,min_diffuse,20,20,1,3,0.05,0.95,0.888257624239089,11,3.0,1,3.0,1,3.0,1
4774,min_diffuse,20,20,1,3,0.05,0.95,0.8783523967052411,7,3.0,1,3.0,1,3.0,1
4775,min_diffuse,20,20,1,3,0.05,0.95,0.9133520773961464,13,5.0,1,5.0,1,6.0,0
4776,min_diffuse,20,20,1,3,0.05,0.95,0.931827441537724,23,5.0,1,5.0,1,5.0,1
4777,min_diffuse,20,20,1,3,0.05,0.95,0.941261607867914,21,4.0,1,4.0,1,4.0,1
4778,min_diffuse,20,20,1,3,0.05,0.95,0.935055562590246,21,5.0,0,5.0,0,4.0,1
4779,min_diffuse,20,20,1,3,0.05,0.95,0.8343289386975897,7,4.0,1,4.0,1,4.0,1
4780,min_diffuse,20,20,1,3,0.05,0.95,0.8938663432369324,23,3.0,1,3.0,1,3.0,1
4781,min_diffuse,20,20,1,3,0.05,0.95,0.875058617084476,22,5.0,0,5.0,0,4.0,1
4782,min_diffuse,20,20,1,3,0.05,0.95,0.9390782185865634,27,5.0,1,5.0,1,5.0,1
4783,min_diffuse,20,20,1,3,0.05,0.95,0.9411217296452092,49,8.0,1,8.0,1,8.0,1
4784,min_diffuse,20,20,1,3,0.05,0.95,0.939607009008784,57,6.0,0,6.0,0,5.0,1
4785,min_diffuse,20,20,1,3,0.05,0.95,0.9336359553624236,7,3.0,1,3.0,1,3.0,1
4786,min_diffuse,20,20,1,3,0.05,0.95,0.9198297957906556,12,4.0,1,4.0,1,4.0,1
4787,min_diffuse,20,20,1,3,0.05,0.95,0.943571491608092,24,5.0,0,5.0,0,4.0,1
4788,min_diffuse,20,20,1,3,0.05,0.95,0.9209308293251532,18,3.0,1,3.0,1,3.0,1
4789,min_diffuse,20,20,1,3,0.05,0.95,0.9229327543531118,10,3.0,1,3.0,1,3.0,1
4790,min_diffuse,20,20,1,3,0.05,0.95,0.865408608716255,14,4.0,1,4.0,1,5.0,0
4791,min_diffuse,20,20,1,3,0.05,0.95,0.939326829617652,35,5.0,0,5.0,0,4.0,1
4792,min_diffuse,20,20,1,3,0.05,0.95,0.9320742427665536,11,4.0,0,4.0,0,3.0,1
4793,min_diffuse,20,20,1,3,0.05,0.95,0.9240429538530222,10,4.0,0,3.0,1,4.0,0
4794,min_diffuse,20,20,1,3,0.05,0.95,0.9313450532595798,11,4.0,1,4.0,1,4.0,1
4795,min_diffuse,20,20,1,3,0.05,0.95,0.7625403291891455,15,4.0,0,4.0,0,3.0,1
4796,min_diffuse,20,20,1,3,0.05,0.95,0.9401662264046938,26,7.0,1,7.0,1,7.0,1
4797,min_diffuse,20,20,1,3,0.05,0.95,0.949995284480902,35,8.0,1,8.0,1,8.0,1
4798,min_diffuse,20,20,1,3,0.05,0.95,0.945368975503654,66,10.0,1,10.0,1,10.0,1
4799,min_diffuse,20,20,1,3,0.05,0.95,0.910111913524318,13,4.0,0,3.0,1,4.0,0
4800,min_diffuse,20,20,1,3,0.05,0.95,0.922544893024501,21,4.0,1,4.0,1,4.0,1
4801,min_diffuse,20,20,1,3,0.05,0.95,0.807724415621274,9,3.0,1,3.0,1,3.0,1
4802,min_diffuse,20,20,1,3,0.05,0.95,0.9230064047840087,9,4.0,0,3.0,1,4.0,0
4803,min_diffuse,20,20,1,3,0.05,0.95,0.9494446715532922,28,7.0,0,6.0,1,7.0,0
4804,min_diffuse,20,20,1,3,0.05,0.95,0.9228305757904756,5,3.0,0,2.0,1,2.0,1
4805,min_diffuse,20,20,1,3,0.05,0.95,0.8843030373011649,22,6.0,0,5.0,1,5.0,1
4806,min_diffuse,20,20,1,3,0.05,0.95,0.9348940356516776,9,4.0,0,4.0,0,3.0,1
4807,min_diffuse,20,20,1,3,0.05,0.95,0.9063426493101304,11,5.0,1,5.0,1,5.0,1
4808,min_diffuse,20,20,1,3,0.05,0.95,0.9488986724159366,19,5.0,0,4.0,1,4.0,1
4809,min_diffuse,20,20,1,3,0.05,0.95,0.9199661138905662,20,5.0,1,5.0,1,6.0,0
4810,min_diffuse,20,20,1,3,0.05,0.95,0.9148735407727476,5,3.0,1,3.0,1,3.0,1
4811,min_diffuse,20,20,1,3,0.05,0.95,0.9346842399171688,7,4.0,1,4.0,1,4.0,1
4812,min_diffuse,20,20,1,3,0.05,0.95,0.9298617238704702,22,3.0,1,3.0,1,3.0,1
4813,min_diffuse,20,20,1,3,0.05,0.95,0.909239706007368,24,5.0,1,5.0,1,5.0,1
4814,min_diffuse,20,20,1,3,0.05,0.95,0.8676858823150702,7,3.0,1,3.0,1,3.0,1
4815,min_diffuse,20,20,1,3,0.05,0.95,0.8811622664763732,12,4.0,1,4.0,1,4.0,1
4816,min_diffuse,20,20,1,3,0.05,0.95,0.936783820877676,11,3.0,1,3.0,1,3.0,1
4817,min_diffuse,20,20,1,3,0.05,0.95,0.9028573740823028,13,4.0,1,4.0,1,4.0,1
4818,min_diffuse,20,20,1,3,0.05,0.95,0.8027947408144612,10,3.0,1,3.0,1,3.0,1
4819,min_diffuse,20,20,1,3,0.05,0.95,0.8913605831447722,10,4.0,1,4.0,1,4.0,1
4820,min_diffuse,20,20,1,3,0.05,0.95,0.8871173371090779,16,4.0,0,4.0,0,3.0,1
4821,min_diffuse,20,20,1,3,0.05,0.95,0.917447057699358,26,5.0,1,5.0,1,5.0,1
4822,min_diffuse,20,20,1,3,0.05,0.95,0.9332278339862592,25,5.0,1,5.0,1,5.0,1
4823,min_diffuse,20,20,1,3,0.05,0.95,0.8551959811925531,8,3.0,1,3.0,1,3.0,1
4824,min_diffuse,20,20,1,3,0.05,0.95,0.9342337885359708,29,7.0,1,7.0,1,7.0,1
4825,min_diffuse,20,20,1,3,0.05,0.95,0.7883857883214029,13,4.0,0,3.0,1,3.0,1
4826,min_diffuse,20,20,1,3,0.05,0.95,0.8916843803722552,7,3.0,1,3.0,1,4.0,0
4827,min_diffuse,20,20,1,3,0.05,0.95,0.9397984953028412,21,6.0,1,6.0,1,6.0,1
4828,min_diffuse,20,20,1,3,0.05,0.95,0.9173801445724248,7,3.0,1,3.0,1,3.0,1
4829,min_diffuse,20,20,1,3,0.05,0.95,0.9170260626630866,23,5.0,1,5.0,1,5.0,1
4830,min_diffuse,20,20,1,3,0.05,0.95,0.9497123158859146,9,3.0,1,3.0,1,4.0,0
4831,min_diffuse,20,20,1,3,0.05,0.95,0.9136621530717772,23,4.0,1,4.0,1,4.0,1
4832,min_diffuse,20,20,1,3,0.05,0.95,0.9225426158223398,25,6.0,1,6.0,1,6.0,1
4833,min_diffuse,20,20,1,3,0.05,0.95,0.9422589551833896,7,3.0,1,3.0,1,3.0,1
4834,min_diffuse,20,20,1,3,0.05,0.95,0.9479022729759784,48,6.0,1,6.0,1,6.0,1
4835,min_diffuse,20,20,1,3,0.05,0.95,0.935851013198712,23,4.0,1,4.0,1,4.0,1
4836,min_diffuse,20,20,1,3,0.05,0.95,0.9430461095175432,12,4.0,1,4.0,1,4.0,1
4837,min_diffuse,20,20,1,3,0.05,0.95,0.935399108266182,3,2.0,1,2.0,1,3.0,0
4838,min_diffuse,20,20,1,3,0.05,0.95,0.8701650315046904,10,4.0,1,4.0,1,4.0,1
4839,min_diffuse,20,20,1,3,0.05,0.95,0.9438278127041482,19,4.0,1,4.0,1,4.0,1
4840,min_diffuse,20,20,1,3,0.05,0.95,0.9150911557409488,19,5.0,0,4.0,1,4.0,1
4841,min_diffuse,20,20,1,3,0.05,0.95,0.9304898202696706,13,4.0,1,4.0,1,4.0,1
4842,min_diffuse,20,20,1,3,0.05,0.95,0.9006592694073572,9,3.0,1,3.0,1,3.0,1
4843,min_diffuse,20,20,1,3,0.05,0.95,0.9200386360485489,19,4.0,1,4.0,1,4.0,1
4844,min_diffuse,20,20,1,3,0.05,0.95,0.91813696430523,43,7.0,1,7.0,1,7.0,1
4845,min_diffuse,20,20,1,3,0.05,0.95,0.8926059117552255,8,4.0,1,4.0,1,4.0,1
4846,min_diffuse,20,20,1,3,0.05,0.95,0.9334096641127988,42,7.0,0,7.0,0,6.0,1
4847,min_diffuse,20,20,1,3,0.05,0.95,0.8381189618539143,6,3.0,1,3.0,1,3.0,1
4848,min_diffuse,20,20,1,3,0.05,0.95,0.9417759987653777,17,5.0,1,5.0,1,5.0,1
4849,min_diffuse,20,20,1,3,0.05,0.95,0.879869817515041,22,5.0,0,4.0,1,4.0,1
4850,min_diffuse,20,20,1,3,0.05,0.95,0.8543757275160649,7,3.0,1,3.0,1,4.0,0
4851,min_diffuse,20,20,1,3,0.05,0.95,0.8795708357289094,14,5.0,1,5.0,1,5.0,1
4852,min_diffuse,20,20,1,3,0.05,0.95,0.9396066986818375,12,4.0,0,4.0,0,3.0,1
4853,min_diffuse,20,20,1,3,0.05,0.95,0.9396288419977372,20,5.0,1,5.0,1,6.0,0
4854,min_diffuse,20,20,1,3,0.05,0.95,0.9124936063776814,12,4.0,0,4.0,0,3.0,1
4855,min_diffuse,20,20,1,3,0.05,0.95,0.8334796021241898,6,3.0,1,3.0,1,3.0,1
4856,min_diffuse,20,20,1,3,0.05,0.95,0.9401403349480828,22,5.0,1,5.0,1,5.0,1
4857,min_diffuse,20,20,1,3,0.05,0.95,0.9044944729195276,16,5.0,0,4.0,1,5.0,0
4858,min_diffuse,20,20,1,3,0.05,0.95,0.9470402728448918,23,4.0,1,4.0,1,4.0,1
4859,min_diffuse,20,20,1,3,0.05,0.95,0.9108301481295904,8,3.0,1,3.0,1,3.0,1
4860,min_diffuse,20,20,1,3,0.05,0.95,0.8900030691745467,8,4.0,1,4.0,1,4.0,1
4861,min_diffuse,20,20,1,3,0.05,0.95,0.8500243675410519,8,4.0,0,3.0,1,3.0,1
4862,min_diffuse,20,20,1,3,0.05,0.95,0.91920101440482,28,6.0,0,5.0,1,5.0,1
4863,min_diffuse,20,20,1,3,0.05,0.95,0.9092706050742394,19,3.0,1,3.0,1,3.0,1
4864,min_diffuse,20,20,1,3,0.05,0.95,0.8849163172696173,8,3.0,1,3.0,1,4.0,0
4865,min_diffuse,20,20,1,3,0.05,0.95,0.9494882526920596,42,6.0,1,6.0,1,6.0,1
4866,min_diffuse,20,20,1,3,0.05,0.95,0.9039093565779436,8,3.0,1,4.0,0,3.0,1
4867,min_diffuse,20,20,1,3,0.05,0.95,0.9407165984129056,51,9.0,1,9.0,1,9.0,1
4868,min_diffuse,20,20,1,3,0.05,0.95,0.9472556066319138,10,4.0,1,4.0,1,4.0,1
4869,min_diffuse,20,20,1,3,0.05,0.95,0.862957493519241,11,4.0,0,4.0,0,3.0,1
4870,min_diffuse,20,20,1,3,0.05,0.95,0.912220590438684,20,5.0,1,5.0,1,5.0,1
4871,min_diffuse,20,20,1,3,0.05,0.95,0.9416691529740228,6,3.0,1,3.0,1,3.0,1
4872,min_diffuse,20,20,1,3,0.05,0.95,0.9474086561923134,20,6.0,1,6.0,1,6.0,1
4873,min_diffuse,20,20,1,3,0.05,0.95,0.9472987095532832,19,4.0,0,3.0,1,3.0,1
4874,min_diffuse,20,20,1,3,0.05,0.95,0.9362703957700544,30,4.0,1,4.0,1,4.0,1
4875,min_diffuse,20,20,1,3,0.05,0.95,0.8905586043878889,29,6.0,1,6.0,1,6.0,1
4876,min_diffuse,20,20,1,3,0.05,0.95,0.9083764050471932,10,4.0,1,4.0,1,5.0,0
4877,min_diffuse,20,20,1,3,0.05,0.95,0.940225929112066,27,4.0,1,4.0,1,4.0,1
4878,min_diffuse,20,20,1,3,0.05,0.95,0.9367602084829226,24,4.0,1,4.0,1,4.0,1
4879,min_diffuse,20,20,1,3,0.05,0.95,0.9177077083611992,9,4.0,0,4.0,0,3.0,1
4880,min_diffuse,20,20,1,3,0.05,0.95,0.7900198390417066,6,3.0,1,4.0,0,4.0,0
4881,min_diffuse,20,20,1,3,0.05,0.95,0.9480215955805612,31,4.0,1,4.0,1,4.0,1
4882,min_diffuse,20,20,1,3,0.05,0.95,0.9170634822401624,27,5.0,1,5.0,1,5.0,1
4883,min_diffuse,20,20,1,3,0.05,0.95,0.8671709138108282,23,3.0,1,3.0,1,3.0,1
4884,min_diffuse,20,20,1,3,0.05,0.95,0.9360521926177232,17,5.0,0,5.0,0,4.0,1
4885,min_diffuse,20,20,1,3,0.05,0.95,0.9240675980464848,35,5.0,1,6.0,0,5.0,1
4886,min_diffuse,20,20,1,3,0.05,0.95,0.93890770533988,59,6.0,1,6.0,1,6.0,1
4887,min_diffuse,20,20,1,3,0.05,0.95,0.9406563219777856,23,6.0,1,6.0,1,7.0,0
4888,min_diffuse,20,20,1,3,0.05,0.95,0.9467336608690456,11,4.0,1,4.0,1,4.0,1
4889,min_diffuse,20,20,1,3,0.05,0.95,0.930187209359283,29,6.0,0,5.0,1,6.0,0
4890,min_diffuse,20,20,1,3,0.05,0.95,0.9357170360044887,45,7.0,1,7.0,1,7.0,1
4891,min_diffuse,20,20,1,3,0.05,0.95,0.9221081533448126,20,5.0,1,5.0,1,5.0,1
4892,min_diffuse,20,20,1,3,0.05,0.95,0.9053428808187404,13,5.0,0,5.0,0,4.0,1
4893,min_diffuse,20,20,1,3,0.05,0.95,0.9392420984075946,22,5.0,0,5.0,0,4.0,1
4894,min_diffuse,20,20,1,3,0.05,0.95,0.9457955362649152,5,3.0,1,3.0,1,3.0,1
4895,min_diffuse,20,20,1,3,0.05,0.95,0.8594772164059572,6,3.0,1,3.0,1,3.0,1
4896,min_diffuse,20,20,1,3,0.05,0.95,0.905492186111159,10,3.0,1,3.0,1,3.0,1
4897,min_diffuse,20,20,1,3,0.05,0.95,0.9058721803769568,5,2.0,1,2.0,1,3.0,0
4898,min_diffuse,20,20,1,3,0.05,0.95,0.9348790132539084,24,5.0,1,5.0,1,5.0,1
4899,min_diffuse,20,20,1,3,0.05,0.95,0.9159471735877334,26,5.0,0,4.0,1,4.0,1
4900,min_diffuse,20,20,1,3,0.05,0.95,0.9260581654611044,19,4.0,1,4.0,1,5.0,0
4901,min_diffuse,20,20,1,3,0.05,0.95,0.9234118729910342,19,3.0,1,3.0,1,3.0,1
4902,min_diffuse,20,20,1,3,0.05,0.95,0.9037548539905046,7,3.0,1,3.0,1,3.0,1
4903,min_diffuse,20,20,1,3,0.05,0.95,0.8983027089369785,18,4.0,1,4.0,1,4.0,1
4904,min_diffuse,20,20,1,3,0.05,0.95,0.8952548302816361,13,4.0,0,3.0,1,3.0,1
4905,min_diffuse,20,20,1,3,0.05,0.95,0.9383304862816968,23,4.0,0,4.0,0,3.0,1
4906,min_diffuse,20,20,1,3,0.05,0.95,0.9051917003751766,8,4.0,0,4.0,0,3.0,1
4907,min_diffuse,20,20,1,3,0.05,0.95,0.9106098348872954,9,3.0,1,3.0,1,3.0,1
4908,min_diffuse,20,20,1,3,0.05,0.95,0.9491744271349756,21,5.0,0,4.0,1,4.0,1
4909,min_diffuse,20,20,1,3,0.05,0.95,0.8989835298438887,17,5.0,1,5.0,1,5.0,1
4910,min_diffuse,20,20,1,3,0.05,0.95,0.9181376368951364,59,6.0,0,6.0,0,5.0,1
4911,min_diffuse,20,20,1,3,0.05,0.95,0.8929027492811558,14,3.0,1,3.0,1,3.0,1
4912,min_diffuse,20,20,1,3,0.05,0.95,0.9087515194751804,29,4.0,1,4.0,1,4.0,1
4913,min_diffuse,20,20,1,3,0.05,0.95,0.9297896106365586,19,5.0,1,5.0,1,5.0,1
4914,min_diffuse,20,20,1,3,0.05,0.95,0.893871836682135,11,3.0,1,3.0,1,3.0,1
4915,min_diffuse,20,20,1,3,0.05,0.95,0.9320450948099018,32,6.0,0,5.0,1,6.0,0
4916,min_diffuse,20,20,1,3,0.05,0.95,0.9062922465695732,4,3.0,1,3.0,1,3.0,1
4917,min_diffuse,20,20,1,3,0.05,0.95,0.8835155981818045,6,3.0,1,3.0,1,3.0,1
4918,min_diffuse,20,20,1,3,0.05,0.95,0.9243915368424872,9,4.0,1,4.0,1,4.0,1
4919,min_diffuse,20,20,1,3,0.05,0.95,0.9350445467920014,7,3.0,1,3.0,1,3.0,1
4920,min_diffuse,20,20,1,3,0.05,0.95,0.9436463889995054,118,10.0,0,10.0,0,9.0,1
4921,min_diffuse,20,20,1,3,0.05,0.95,0.866788246364774,9,3.0,1,4.0,0,4.0,0
4922,min_diffuse,20,20,1,3,0.05,0.95,0.929498618223868,22,6.0,1,6.0,1,7.0,0
4923,min_diffuse,20,20,1,3,0.05,0.95,0.949914143610284,20,6.0,1,6.0,1,6.0,1
4924,min_diffuse,20,20,1,3,0.05,0.95,0.9431905839001294,5,3.0,1,3.0,1,3.0,1
4925,min_diffuse,20,20,1,3,0.05,0.95,0.9015833957999936,4,2.0,1,2.0,1,2.0,1
4926,min_diffuse,20,20,1,3,0.05,0.95,0.9461278045310968,9,4.0,1,4.0,1,4.0,1
4927,min_diffuse,20,20,1,3,0.05,0.95,0.8880226434458924,22,4.0,1,4.0,1,4.0,1
4928,min_diffuse,20,20,1,3,0.05,0.95,0.8912841660633366,5,3.0,1,3.0,1,3.0,1
4929,min_diffuse,20,20,1,3,0.05,0.95,0.8565427069799939,21,6.0,1,6.0,1,6.0,1
4930,min_diffuse,20,20,1,3,0.05,0.95,0.9245411933495808,12,3.0,1,4.0,0,4.0,0
4931,min_diffuse,20,20,1,3,0.05,0.95,0.914679726644234,39,5.0,1,5.0,1,5.0,1
4932,min_diffuse,20,20,1,3,0.05,0.95,0.8939270546597906,16,5.0,1,5.0,1,5.0,1
4933,min_diffuse,20,20,1,3,0.05,0.95,0.9447653504189,37,6.0,1,6.0,1,6.0,1
4934,min_diffuse,20,20,1,3,0.05,0.95,0.8498799558825378,26,4.0,1,4.0,1,4.0,1
4935,min_diffuse,20,20,1,3,0.05,0.95,0.8973985741288693,9,4.0,1,4.0,1,4.0,1
4936,min_diffuse,20,20,1,3,0.05,0.95,0.9335052082335048,9,3.0,0,2.0,1,3.0,0
4937,min_diffuse,20,20,1,3,0.05,0.95,0.91364142278358,17,4.0,1,4.0,1,4.0,1
4938,min_diffuse,20,20,1,3,0.05,0.95,0.9082707453249328,22,5.0,0,4.0,1,4.0,1
4939,min_diffuse,20,20,1,3,0.05,0.95,0.905168241836048,23,5.0,0,5.0,0,4.0,1
4940,min_diffuse,20,20,1,3,0.05,0.95,0.9212119477446994,11,5.0,1,5.0,1,5.0,1
4941,min_diffuse,20,20,1,3,0.05,0.95,0.8760168318572157,11,4.0,1,4.0,1,4.0,1
4942,min_diffuse,20,20,1,3,0.05,0.95,0.9023555456495304,7,3.0,1,3.0,1,3.0,1
4943,min_diffuse,20,20,1,3,0.05,0.95,0.935917512204741,31,6.0,1,6.0,1,6.0,1
4944,min_diffuse,20,20,1,3,0.05,0.95,0.8523112056574033,4,2.0,1,2.0,1,2.0,1
4945,min_diffuse,20,20,1,3,0.05,0.95,0.9499200484505166,12,4.0,0,4.0,0,3.0,1
4946,min_diffuse,20,20,1,3,0.05,0.95,0.94581280074956,8,3.0,1,3.0,1,4.0,0
4947,min_diffuse,20,20,1,3,0.05,0.95,0.9478443449075808,31,5.0,1,5.0,1,5.0,1
4948,min_diffuse,20,20,1,3,0.05,0.95,0.947731482647376,23,5.0,1,5.0,1,5.0,1
4949,min_diffuse,20,20,1,3,0.05,0.95,0.8934410507249422,13,4.0,1,4.0,1,4.0,1
4950,min_diffuse,20,20,1,3,0.05,0.95,0.8446901512654308,15,4.0,1,4.0,1,4.0,1
4951,min_diffuse,20,20,1,3,0.05,0.95,0.9194350538804932,26,6.0,1,6.0,1,6.0,1
4952,min_diffuse,20,20,1,3,0.05,0.95,0.9124011476227336,25,6.0,0,6.0,0,5.0,1
4953,min_diffuse,20,20,1,3,0.05,0.95,0.9212153241883708,14,4.0,1,4.0,1,4.0,1
4954,min_diffuse,20,20,1,3,0.05,0.95,0.9104641222614166,8,3.0,1,3.0,1,3.0,1
4955,min_diffuse,20,20,1,3,0.05,0.95,0.9383984499142322,4,3.0,1,3.0,1,3.0,1
4956,min_diffuse,20,20,1,3,0.05,0.95,0.9106447997677182,10,4.0,1,4.0,1,4.0,1
4957,min_diffuse,20,20,1,3,0.05,0.95,0.912441775653576,4,3.0,1,3.0,1,3.0,1
4958,min_diffuse,20,20,1,3,0.05,0.95,0.9250444633365642,18,5.0,0,4.0,1,4.0,1
4959,min_diffuse,20,20,1,3,0.05,0.95,0.935789245947499,28,6.0,0,5.0,1,5.0,1
4960,min_diffuse,20,20,1,3,0.05,0.95,0.9380312960548668,14,4.0,1,4.0,1,4.0,1
4961,min_diffuse,20,20,1,3,0.05,0.95,0.9138593369089688,31,7.0,0,6.0,1,6.0,1
4962,min_diffuse,20,20,1,3,0.05,0.95,0.9432562027132844,13,4.0,1,4.0,1,4.0,1
4963,min_diffuse,20,20,1,3,0.05,0.95,0.9109438196205656,24,5.0,1,5.0,1,5.0,1
4964,min_diffuse,20,20,1,3,0.05,0.95,0.9274105369140416,7,3.0,1,3.0,1,3.0,1
4965,min_diffuse,20,20,1,3,0.05,0.95,0.9108704575123392,21,4.0,1,4.0,1,4.0,1
4966,min_diffuse,20,20,1,3,0.05,0.95,0.943983224745268,46,9.0,1,9.0,1,9.0,1
4967,min_diffuse,20,20,1,3,0.05,0.95,0.8984317869739873,27,4.0,1,4.0,1,4.0,1
4968,min_diffuse,20,20,1,3,0.05,0.95,0.9331035157899736,34,5.0,1,5.0,1,6.0,0
4969,min_diffuse,20,20,1,3,0.05,0.95,0.8142383837220397,7,3.0,1,3.0,1,3.0,1
4970,min_diffuse,20,20,1,3,0.05,0.95,0.8996748631375041,12,4.0,0,4.0,0,3.0,1
4971,min_diffuse,20,20,1,3,0.05,0.95,0.9154223007849616,14,4.0,1,4.0,1,4.0,1
4972,min_diffuse,20,20,1,3,0.05,0.95,0.9244986274026724,79,9.0,1,9.0,1,9.0,1
4973,min_diffuse,20,20,1,3,0.05,0.95,0.8046616738742249,13,3.0,1,3.0,1,4.0,0
4974,min_diffuse,20,20,1,3,0.05,0.95,0.9402954635882316,8,3.0,1,3.0,1,3.0,1
4975,min_diffuse,20,20,1,3,0.05,0.95,0.9395019218250208,13,3.0,1,3.0,1,3.0,1
4976,min_diffuse,20,20,1,3,0.05,0.95,0.9388418747115364,24,6.0,1,6.0,1,7.0,0
4977,min_diffuse,20,20,1,3,0.05,0.95,0.9486476736311786,20,5.0,1,5.0,1,5.0,1
4978,min_diffuse,20,20,1,3,0.05,0.95,0.8375987736339339,8,3.0,1,3.0,1,4.0,0
4979,min_diffuse,20,20,1,3,0.05,0.95,0.8775909969795312,8,3.0,1,3.0,1,3.0,1
4980,min_diffuse,20,20,1,3,0.05,0.95,0.9395772022243578,82,8.0,0,7.0,1,7.0,1
4981,min_diffuse,20,20,1,3,0.05,0.95,0.8648909398916579,5,3.0,1,3.0,1,3.0,1
4982,min_diffuse,20,20,1,3,0.05,0.95,0.8995210254389542,23,5.0,1,5.0,1,5.0,1
4983,min_diffuse,20,20,1,3,0.05,0.95,0.9455013189018686,4,3.0,1,3.0,1,3.0,1
4984,min_diffuse,20,20,1,3,0.05,0.95,0.9493609876136886,24,5.0,1,5.0,1,5.0,1
4985,min_diffuse,20,20,1,3,0.05,0.95,0.9268828023367752,11,4.0,1,4.0,1,4.0,1
4986,min_diffuse,20,20,1,3,0.05,0.95,0.9325094026389914,15,5.0,0,4.0,1,5.0,0
4987,min_diffuse,20,20,1,3,0.05,0.95,0.9486028339904886,20,6.0,1,6.0,1,6.0,1
4988,min_diffuse,20,20,1,3,0.05,0.95,0.8785257225830188,16,5.0,1,5.0,1,5.0,1
4989,min_diffuse,20,20,1,3,0.05,0.95,0.9286473437401722,12,4.0,1,4.0,1,5.0,0
4990,min_diffuse,20,20,1,3,0.05,0.95,0.8802919308325796,5,3.0,1,3.0,1,3.0,1
4991,min_diffuse,20,20,1,3,0.05,0.95,0.8642186839632953,6,3.0,1,3.0,1,4.0,0
4992,min_diffuse,20,20,1,3,0.05,0.95,0.7509629237477747,5,3.0,1,3.0,1,3.0,1
4993,min_diffuse,20,20,1,3,0.05,0.95,0.9158345743713602,6,3.0,0,2.0,1,3.0,0
4994,min_diffuse,20,20,1,3,0.05,0.95,0.9327753237366028,14,3.0,1,3.0,1,3.0,1
4995,min_diffuse,20,20,1,3,0.05,0.95,0.937924413420568,45,4.0,1,4.0,1,4.0,1
4996,min_diffuse,20,20,1,3,0.05,0.95,0.8928125256119687,8,3.0,1,4.0,0,3.0,1
4997,min_diffuse,20,20,1,3,0.05,0.95,0.9397025081442882,19,4.0,1,4.0,1,4.0,1
4998,min_diffuse,20,20,1,3,0.05,0.95,0.9418378700653156,54,7.0,0,6.0,1,6.0,1
4999,min_diffuse,20,20,1,3,0.05,0.95,0.9342296698362796,34,6.0,1,6.0,1,6.0,1
5000,min_diffuse,20,20,1,3,0.05,0.95,0.9497736335685232,18,5.0,1,5.0,1,5.0,1
5001,min_diffuse,20,20,1,3,0.05,0.95,0.9307703041986138,5,3.0,1,3.0,1,3.0,1
5002,min_diffuse,20,20,1,3,0.05,0.95,0.9462649331860205,35,8.0,0,7.0,1,7.0,1
5003,min_diffuse,20,20,1,3,0.05,0.95,0.8611842862481648,4,3.0,1,3.0,1,3.0,1
5004,min_diffuse,20,20,1,3,0.05,0.95,0.9256029575841582,56,7.0,0,6.0,1,6.0,1
5005,min_diffuse,20,20,1,3,0.05,0.95,0.852736541949938,9,4.0,1,4.0,1,4.0,1
5006,min_diffuse,20,20,1,3,0.05,0.95,0.9159866139966212,23,5.0,1,5.0,1,5.0,1
5007,min_diffuse,20,20,1,3,0.05,0.95,0.9152010000777306,48,6.0,1,6.0,1,6.0,1
5008,min_diffuse,20,20,1,3,0.05,0.95,0.9360957650907856,18,4.0,1,4.0,1,4.0,1
5009,min_diffuse,20,20,1,3,0.05,0.95,0.8727944214408571,22,4.0,1,4.0,1,4.0,1
5010,min_diffuse,20,20,1,3,0.05,0.95,0.8316383819832098,11,4.0,1,4.0,1,4.0,1
5011,min_diffuse,20,20,1,3,0.05,0.95,0.948425159988222,17,5.0,1,5.0,1,5.0,1
5012,min_diffuse,20,20,1,3,0.05,0.95,0.8789441161773314,9,5.0,1,5.0,1,5.0,1
5013,min_diffuse,20,20,1,3,0.05,0.95,0.9246118064924564,51,6.0,1,6.0,1,6.0,1
5014,min_diffuse,20,20,1,3,0.05,0.95,0.925738487094422,13,4.0,1,4.0,1,4.0,1
5015,min_diffuse,20,20,1,3,0.05,0.95,0.9378238142520804,26,5.0,0,5.0,0,4.0,1
5016,min_diffuse,20,20,1,3,0.05,0.95,0.9178315481947312,49,6.0,1,7.0,0,6.0,1
5017,min_diffuse,20,20,1,3,0.05,0.95,0.9144078634903238,24,4.0,1,4.0,1,4.0,1
5018,min_diffuse,20,20,1,3,0.05,0.95,0.935317106557541,16,5.0,1,5.0,1,5.0,1
5019,min_diffuse,20,20,1,3,0.05,0.95,0.923130757725068,7,3.0,1,3.0,1,4.0,0
5020,min_diffuse,20,20,1,3,0.05,0.95,0.9359947692556904,12,4.0,1,4.0,1,4.0,1
5021,min_diffuse,20,20,1,3,0.05,0.95,0.9367148987673588,17,4.0,1,5.0,0,5.0,0
5022,min_diffuse,20,20,1,3,0.05,0.95,0.940087903895702,16,5.0,1,6.0,0,6.0,0
5023,min_diffuse,20,20,1,3,0.05,0.95,0.8179808938432174,13,4.0,1,4.0,1,4.0,1
5024,min_diffuse,20,20,1,3,0.05,0.95,0.8669083265464549,7,3.0,1,3.0,1,3.0,1
5025,min_diffuse,20,20,1,3,0.05,0.95,0.940925171013632,13,4.0,0,3.0,1,4.0,0
5026,min_diffuse,20,20,1,3,0.05,0.95,0.9443073444508882,16,4.0,1,4.0,1,4.0,1
5027,min_diffuse,20,20,1,3,0.05,0.95,0.9190278590908796,19,5.0,0,5.0,0,4.0,1
5028,min_diffuse,20,20,1,3,0.05,0.95,0.8526050228303914,15,5.0,0,4.0,1,5.0,0
5029,min_diffuse,20,20,1,3,0.05,0.95,0.9394703000430904,12,4.0,1,4.0,1,4.0,1
5030,min_diffuse,20,20,1,3,0.05,0.95,0.8965209606111122,26,5.0,0,5.0,0,4.0,1
5031,min_diffuse,20,20,1,3,0.05,0.95,0.78408491604424,15,4.0,1,4.0,1,4.0,1
5032,min_diffuse,20,20,1,3,0.05,0.95,0.9355313022295856,33,6.0,1,6.0,1,6.0,1
5033,min_diffuse,20,20,1,3,0.05,0.95,0.9001938668298075,19,4.0,1,4.0,1,4.0,1
5034,min_diffuse,20,20,1,3,0.05,0.95,0.8985901146438193,9,3.0,1,4.0,0,3.0,1
5035,min_diffuse,20,20,1,3,0.05,0.95,0.9019962586079014,21,4.0,1,4.0,1,4.0,1
5036,min_diffuse,20,20,1,3,0.05,0.95,0.9489585479311268,15,4.0,1,5.0,0,5.0,0
5037,min_diffuse,20,20,1,3,0.05,0.95,0.9096091821681164,11,3.0,1,3.0,1,4.0,0
5038,min_diffuse,20,20,1,3,0.05,0.95,0.805389421021361,9,3.0,1,3.0,1,3.0,1
5039,min_diffuse,20,20,1,3,0.05,0.95,0.7860567158343529,6,3.0,1,3.0,1,3.0,1
5040,min_diffuse,20,20,1,3,0.05,0.95,0.8708206776067797,6,3.0,1,3.0,1,3.0,1
5041,min_diffuse,20,20,1,3,0.05,0.95,0.9046738179393312,5,3.0,1,3.0,1,3.0,1
5042,min_diffuse,20,20,1,3,0.05,0.95,0.8899003004685888,11,3.0,1,3.0,1,3.0,1
5043,min_diffuse,20,20,1,3,0.05,0.95,0.8298870896392929,8,3.0,1,3.0,1,4.0,0
5044,min_diffuse,20,20,1,3,0.05,0.95,0.9469092777472878,15,5.0,0,4.0,1,5.0,0
5045,min_diffuse,20,20,1,3,0.05,0.95,0.912671852056453,14,3.0,1,3.0,1,3.0,1
5046,min_diffuse,20,20,1,3,0.05,0.95,0.8888010108703868,11,4.0,1,4.0,1,4.0,1
5047,min_diffuse,20,20,1,3,0.05,0.95,0.8924872711914177,11,3.0,1,3.0,1,3.0,1
5048,min_diffuse,20,20,1,3,0.05,0.95,0.9439803708792728,14,5.0,1,5.0,1,5.0,1
5049,min_diffuse,20,20,1,3,0.05,0.95,0.9488820907489854,11,4.0,1,4.0,1,4.0,1
5050,min_diffuse,20,20,1,3,0.05,0.95,0.9439068968688004,25,4.0,1,4.0,1,4.0,1
5051,min_diffuse,20,20,1,3,0.05,0.95,0.9101614520036654,8,4.0,1,4.0,1,4.0,1
5052,min_diffuse,20,20,1,3,0.05,0.95,0.9293719608914616,41,5.0,1,5.0,1,5.0,1
5053,min_diffuse,20,20,1,3,0.05,0.95,0.9278196048301232,29,5.0,1,5.0,1,5.0,1
5054,min_diffuse,20,20,1,3,0.05,0.95,0.943033210750549,100,8.0,1,8.0,1,8.0,1
5055,min_diffuse,20,20,1,3,0.05,0.95,0.9471008134007252,10,4.0,1,4.0,1,5.0,0
5056,min_diffuse,20,20,1,3,0.05,0.95,0.836718802888469,10,3.0,1,3.0,1,3.0,1
5057,min_diffuse,20,20,1,3,0.05,0.95,0.9101680922154568,40,5.0,0,5.0,0,4.0,1
5058,min_diffuse,20,20,1,3,0.05,0.95,0.93948867010721,38,6.0,1,6.0,1,6.0,1
5059,min_diffuse,20,20,1,3,0.05,0.95,0.94473327477816,3,2.0,1,2.0,1,2.0,1
5060,min_diffuse,20,20,1,3,0.05,0.95,0.9454027026286028,32,4.0,1,4.0,1,4.0,1
5061,min_diffuse,20,20,1,3,0.05,0.95,0.9475546888393866,31,6.0,1,6.0,1,6.0,1
5062,min_diffuse,20,20,1,3,0.05,0.95,0.9410380535277858,17,4.0,1,4.0,1,4.0,1
5063,min_diffuse,20,20,1,3,0.05,0.95,0.8666679962105391,16,4.0,1,4.0,1,4.0,1
5064,min_diffuse,20,20,1,3,0.05,0.95,0.9264838744076416,16,4.0,1,4.0,1,4.0,1
5065,min_diffuse,20,20,1,3,0.05,0.95,0.9495758203574882,80,7.0,1,7.0,1,7.0,1
5066,min_diffuse,20,20,1,3,0.05,0.95,0.9236503243142432,18,5.0,1,5.0,1,5.0,1
5067,min_diffuse,20,20,1,3,0.05,0.95,0.822076965794539,6,3.0,1,3.0,1,3.0,1
5068,min_diffuse,20,20,1,3,0.05,0.95,0.9161377418989352,6,3.0,1,3.0,1,3.0,1
5069,min_diffuse,20,20,1,3,0.05,0.95,0.9392615914007514,11,4.0,1,4.0,1,4.0,1
5070,min_diffuse,20,20,1,3,0.05,0.95,0.9426443408680892,16,3.0,1,3.0,1,3.0,1
5071,min_diffuse,20,20,1,3,0.05,0.95,0.9407435048326336,8,3.0,1,3.0,1,3.0,1
5072,min_diffuse,20,20,1,3,0.05,0.95,0.7693685689452174,3,2.0,1,2.0,1,2.0,1
5073,min_diffuse,20,20,1,3,0.05,0.95,0.8085756953123652,8,4.0,0,3.0,1,3.0,1
5074,min_diffuse,20,20,1,3,0.05,0.95,0.9319402372886214,22,4.0,1,4.0,1,4.0,1
5075,min_diffuse,20,20,1,3,0.05,0.95,0.8767226308881668,5,3.0,1,3.0,1,3.0,1
5076,min_diffuse,20,20,1,3,0.05,0.95,0.8603908946877064,8,3.0,1,3.0,1,3.0,1
5077,min_diffuse,20,20,1,3,0.05,0.95,0.9195669926033768,15,5.0,0,5.0,0,4.0,1
5078,min_diffuse,20,20,1,3,0.05,0.95,0.9380332013132588,16,4.0,1,5.0,0,5.0,0
5079,min_diffuse,20,20,1,3,0.05,0.95,0.8566640215787058,6,3.0,1,3.0,1,3.0,1
5080,min_diffuse,20,20,1,3,0.05,0.95,0.9069925542300664,7,4.0,1,4.0,1,4.0,1
5081,min_diffuse,20,20,1,3,0.05,0.95,0.9153809521417366,11,4.0,1,4.0,1,4.0,1
5082,min_diffuse,20,20,1,3,0.05,0.95,0.9345173137091728,9,3.0,1,3.0,1,3.0,1
5083,min_diffuse,20,20,1,3,0.05,0.95,0.9271669144092116,43,5.0,1,5.0,1,5.0,1
5084,min_diffuse,20,20,1,3,0.05,0.95,0.8972026871698006,22,4.0,1,4.0,1,4.0,1
5085,min_diffuse,20,20,1,3,0.05,0.95,0.9333819309010332,29,5.0,1,5.0,1,5.0,1
5086,min_diffuse,20,20,1,3,0.05,0.95,0.8569233504591733,9,3.0,1,3.0,1,3.0,1
5087,min_diffuse,20,20,1,3,0.05,0.95,0.9038276134205022,7,3.0,1,3.0,1,4.0,0
5088,min_diffuse,20,20,1,3,0.05,0.95,0.9418599227523504,13,4.0,1,4.0,1,4.0,1
5089,min_diffuse,20,20,1,3,0.05,0.95,0.8683232868528619,7,3.0,1,3.0,1,3.0,1
5090,min_diffuse,20,20,1,3,0.05,0.95,0.8691368200273393,16,4.0,1,4.0,1,4.0,1
5091,min_diffuse,20,20,1,3,0.05,0.95,0.9428435805546668,36,6.0,1,7.0,0,6.0,1
5092,min_diffuse,20,20,1,3,0.05,0.95,0.8952397129790131,9,4.0,1,4.0,1,4.0,1
5093,min_diffuse,20,20,1,3,0.05,0.95,0.9496692964727996,18,4.0,0,4.0,0,3.0,1
5094,min_diffuse,20,20,1,3,0.05,0.95,0.9122824633175336,15,4.0,1,4.0,1,4.0,1
5095,min_diffuse,20,20,1,3,0.05,0.95,0.942627234816116,12,5.0,1,5.0,1,5.0,1
5096,min_diffuse,20,20,1,3,0.05,0.95,0.8846330031455517,26,4.0,1,4.0,1,4.0,1
5097,min_diffuse,20,20,1,3,0.05,0.95,0.852357560874369,8,4.0,1,4.0,1,4.0,1
5098,min_diffuse,20,20,1,3,0.05,0.95,0.9443116137606534,13,4.0,1,4.0,1,4.0,1
5099,min_diffuse,20,20,1,3,0.05,0.95,0.897015493775114,12,3.0,1,3.0,1,3.0,1
5100,min_diffuse,20,20,1,3,0.05,0.95,0.925330766914019,40,7.0,0,6.0,1,6.0,1
5101,min_diffuse,20,20,1,3,0.05,0.95,0.938732927043776,8,3.0,1,3.0,1,3.0,1
5102,min_diffuse,20,20,1,3,0.05,0.95,0.8912412161486325,22,5.0,0,5.0,0,4.0,1
5103,min_diffuse,20,20,1,3,0.05,0.95,0.8605729466912979,14,4.0,1,4.0,1,4.0,1
5104,min_diffuse,20,20,1,3,0.05,0.95,0.926297254554927,21,5.0,1,5.0,1,5.0,1
5105,min_diffuse,20,20,1,3,0.05,0.95,0.9454421774489076,45,6.0,0,5.0,1,5.0,1
5106,min_diffuse,20,20,1,3,0.05,0.95,0.9219111422238188,19,4.0,1,4.0,1,5.0,0
5107,min_diffuse,20,20,1,3,0.05,0.95,0.928093364704394,32,5.0,0,4.0,1,5.0,0
5108,min_diffuse,20,20,1,3,0.05,0.95,0.8709586442353288,13,4.0,1,4.0,1,4.0,1
5109,min_diffuse,20,20,1,3,0.05,0.95,0.9136314751617703,5,3.0,1,3.0,1,3.0,1
5110,min_diffuse,20,20,1,3,0.05,0.95,0.9133027151744462,18,6.0,1,6.0,1,6.0,1
5111,min_diffuse,20,20,1,3,0.05,0.95,0.8947192768094712,23,5.0,1,5.0,1,5.0,1
5112,min_diffuse,20,20,1,3,0.05,0.95,0.7964032425963912,11,4.0,1,4.0,1,4.0,1
5113,min_diffuse,20,20,1,3,0.05,0.95,0.916840346238328,6,3.0,1,3.0,1,3.0,1
5114,min_diffuse,20,20,1,3,0.05,0.95,0.8789231631651682,13,4.0,1,4.0,1,4.0,1
5115,min_diffuse,20,20,1,3,0.05,0.95,0.9218985208379789,14,4.0,1,4.0,1,5.0,0
5116,min_diffuse,20,20,1,3,0.05,0.95,0.9191896224396412,11,4.0,1,4.0,1,4.0,1
5117,min_diffuse,20,20,1,3,0.05,0.95,0.8804480118958867,37,5.0,0,4.0,1,4.0,1
5118,min_diffuse,20,20,1,3,0.05,0.95,0.9481852113225234,9,4.0,1,4.0,1,4.0,1
5119,min_diffuse,20,20,1,3,0.05,0.95,0.9324939435452728,13,4.0,1,4.0,1,4.0,1
5120,min_diffuse,20,20,1,3,0.05,0.95,0.8994492151459633,23,5.0,0,5.0,0,4.0,1
5121,min_diffuse,20,20,1,3,0.05,0.95,0.9422092697336494,23,5.0,0,4.0,1,4.0,1
5122,min_diffuse,20,20,1,3,0.05,0.95,0.9208289299536384,12,4.0,1,4.0,1,4.0,1
5123,min_diffuse,20,20,1,3,0.05,0.95,0.9138414808767488,11,4.0,1,4.0,1,4.0,1
5124,min_diffuse,20,20,1,3,0.05,0.95,0.8187308391346385,16,4.0,1,4.0,1,4.0,1
5125,min_diffuse,20,20,1,3,0.05,0.95,0.8807004563005962,6,3.0,1,3.0,1,3.0,1
5126,min_diffuse,20,20,1,3,0.05,0.95,0.9312856794158572,14,4.0,0,4.0,0,3.0,1
5127,min_diffuse,20,20,1,3,0.05,0.95,0.949230676443501,28,6.0,1,6.0,1,6.0,1
5128,min_diffuse,20,20,1,3,0.05,0.95,0.9289082921738986,12,4.0,1,4.0,1,4.0,1
5129,min_diffuse,20,20,1,3,0.05,0.95,0.937649053471573,10,4.0,1,4.0,1,5.0,0
5130,min_diffuse,20,20,1,3,0.05,0.95,0.8539039380873571,8,3.0,1,3.0,1,3.0,1
5131,min_diffuse,20,20,1,3,0.05,0.95,0.9431619997986188,39,6.0,0,5.0,1,5.0,1
5132,min_diffuse,20,20,1,3,0.05,0.95,0.9412837491582072,27,6.0,0,5.0,1,5.0,1
5133,min_diffuse,20,20,1,3,0.05,0.95,0.8624119177590094,4,3.0,1,3.0,1,3.0,1
5134,min_diffuse,20,20,1,3,0.05,0.95,0.9426786362613816,33,8.0,1,8.0,1,8.0,1
5135,min_diffuse,20,20,1,3,0.05,0.95,0.9109265494142248,19,5.0,1,5.0,1,5.0,1
5136,min_diffuse,20,20,1,3,0.05,0.95,0.93290206543969,21,4.0,1,4.0,1,4.0,1
5137,min_diffuse,20,20,1,3,0.05,0.95,0.9125170482956154,26,4.0,1,4.0,1,4.0,1
5138,min_diffuse,20,20,1,3,0.05,0.95,0.9449312620086174,10,4.0,1,4.0,1,4.0,1
5139,min_diffuse,20,20,1,3,0.05,0.95,0.9490247742139272,8,4.0,0,4.0,0,3.0,1
5140,min_diffuse,20,20,1,3,0.05,0.95,0.8684957457625042,6,3.0,0,2.0,1,2.0,1
5141,min_diffuse,20,20,1,3,0.05,0.95,0.918094819746064,17,5.0,1,5.0,1,5.0,1
5142,min_diffuse,20,20,1,3,0.05,0.95,0.928279510902666,22,5.0,1,5.0,1,5.0,1
5143,min_diffuse,20,20,1,3,0.05,0.95,0.945690818157929,55,9.0,0,9.0,0,8.0,1
5144,min_diffuse,20,20,1,3,0.05,0.95,0.8564519010736111,12,4.0,0,3.0,1,3.0,1
5145,min_diffuse,20,20,1,3,0.05,0.95,0.8997113334774176,51,6.0,1,6.0,1,6.0,1
5146,min_diffuse,20,20,1,3,0.05,0.95,0.8079847506246319,20,5.0,0,5.0,0,4.0,1
5147,min_diffuse,20,20,1,3,0.05,0.95,0.7925108050161013,8,3.0,1,3.0,1,3.0,1
5148,min_diffuse,20,20,1,3,0.05,0.95,0.939370804066167,29,5.0,0,4.0,1,5.0,0
5149,min_diffuse,20,20,1,3,0.05,0.95,0.943423881340118,10,3.0,1,3.0,1,3.0,1
5150,min_diffuse,20,20,1,3,0.05,0.95,0.9128608931019188,6,3.0,1,3.0,1,3.0,1
5151,min_diffuse,20,20,1,3,0.05,0.95,0.917947367862278,14,3.0,1,3.0,1,3.0,1
5152,min_diffuse,20,20,1,3,0.05,0.95,0.9114123980285084,38,5.0,0,5.0,0,4.0,1
5153,min_diffuse,20,20,1,3,0.05,0.95,0.8740397752604743,18,4.0,0,4.0,0,3.0,1
5154,min_diffuse,20,20,1,3,0.05,0.95,0.809570860537219,9,3.0,1,3.0,1,3.0,1
5155,min_diffuse,20,20,1,3,0.05,0.95,0.9337991220311436,8,4.0,1,4.0,1,4.0,1
5156,min_diffuse,20,20,1,3,0.05,0.95,0.8506699335085492,14,5.0,0,4.0,1,4.0,1
5157,min_diffuse,20,20,1,3,0.05,0.95,0.8406454585530317,6,3.0,1,3.0,1,3.0,1
5158,min_diffuse,20,20,1,3,0.05,0.95,0.9409521985192896,13,5.0,1,5.0,1,5.0,1
5159,min_diffuse,20,20,1,3,0.05,0.95,0.8845298756496751,20,5.0,0,5.0,0,4.0,1
5160,min_diffuse,20,20,1,3,0.05,0.95,0.9432066735831368,37,5.0,0,5.0,0,4.0,1
5161,min_diffuse,20,20,1,3,0.05,0.95,0.8955145265476989,20,5.0,1,5.0,1,5.0,1
5162,min_diffuse,20,20,1,3,0.05,0.95,0.94142787388675,16,4.0,0,3.0,1,4.0,0
5163,min_diffuse,20,20,1,3,0.05,0.95,0.9473708231943028,35,6.0,1,6.0,1,6.0,1
5164,min_diffuse,20,20,1,3,0.05,0.95,0.94069678840625,43,5.0,1,5.0,1,5.0,1
5165,min_diffuse,20,20,1,3,0.05,0.95,0.9111886845022052,13,4.0,1,4.0,1,4.0,1
5166,min_diffuse,20,20,1,3,0.05,0.95,0.9085892714142698,13,4.0,1,4.0,1,4.0,1
5167,min_diffuse,20,20,1,3,0.05,0.95,0.9097232250762454,14,5.0,1,5.0,1,5.0,1
5168,min_diffuse,20,20,1,3,0.05,0.95,0.933176301415355,28,6.0,0,5.0,1,6.0,0
5169,min_diffuse,20,20,1,3,0.05,0.95,0.9409828789013874,31,6.0,1,6.0,1,6.0,1
5170,min_diffuse,20,20,1,3,0.05,0.95,0.8884005792806772,14,3.0,1,3.0,1,3.0,1
5171,min_diffuse,20,20,1,3,0.05,0.95,0.902112339898772,21,5.0,1,6.0,0,6.0,0
5172,min_diffuse,20,20,1,3,0.05,0.95,0.939678809693903,9,4.0,1,4.0,1,4.0,1
5173,min_diffuse,20,20,1,3,0.05,0.95,0.8527187377137928,5,3.0,1,3.0,1,3.0,1
5174,min_diffuse,20,20,1,3,0.05,0.95,0.8995502712914915,10,4.0,1,4.0,1,4.0,1
5175,min_diffuse,20,20,1,3,0.05,0.95,0.9240548022482232,36,5.0,1,5.0,1,5.0,1
5176,min_diffuse,20,20,1,3,0.05,0.95,0.9306984481458026,14,4.0,1,4.0,1,4.0,1
5177,min_diffuse,20,20,1,3,0.05,0.95,0.900817400235146,15,5.0,1,5.0,1,5.0,1
5178,min_diffuse,20,20,1,3,0.05,0.95,0.9230750551554778,43,6.0,1,6.0,1,6.0,1
5179,min_diffuse,20,20,1,3,0.05,0.95,0.9187400985617185,13,5.0,1,5.0,1,5.0,1
5180,min_diffuse,20,20,1,3,0.05,0.95,0.9113975853558828,22,5.0,0,5.0,0,4.0,1
5181,min_diffuse,20,20,1,3,0.05,0.95,0.929153667978604,17,4.0,1,4.0,1,4.0,1
5182,min_diffuse,20,20,1,3,0.05,0.95,0.9380468082191455,52,7.0,1,7.0,1,7.0,1
5183,min_diffuse,20,20,1,3,0.05,0.95,0.9409889845039578,14,4.0,1,4.0,1,4.0,1
5184,min_diffuse,20,20,1,3,0.05,0.95,0.9466131676021798,37,6.0,1,6.0,1,6.0,1
5185,min_diffuse,20,20,1,3,0.05,0.95,0.9477572415418284,5,3.0,1,3.0,1,3.0,1
5186,min_diffuse,20,20,1,3,0.05,0.95,0.8183168650899313,4,3.0,1,3.0,1,3.0,1
5187,min_diffuse,20,20,1,3,0.05,0.95,0.9426800156719372,13,4.0,1,4.0,1,5.0,0
5188,min_diffuse,20,20,1,3,0.05,0.95,0.9324442744445977,24,6.0,1,6.0,1,6.0,1
5189,min_diffuse,20,20,1,3,0.05,0.95,0.94902351981068,15,4.0,0,3.0,1,4.0,0
5190,min_diffuse,20,20,1,3,0.05,0.95,0.9479162911272836,22,4.0,1,4.0,1,5.0,0
5191,min_diffuse,20,20,1,3,0.05,0.95,0.9433517111834654,23,5.0,0,4.0,1,4.0,1
5192,min_diffuse,20,20,1,3,0.05,0.95,0.9404830045602084,9,3.0,1,3.0,1,4.0,0
5193,min_diffuse,20,20,1,3,0.05,0.95,0.930339058406088,12,4.0,1,4.0,1,4.0,1
5194,min_diffuse,20,20,1,3,0.05,0.95,0.8631712401631739,11,4.0,1,4.0,1,4.0,1
5195,min_diffuse,20,20,1,3,0.05,0.95,0.9321405215693844,19,5.0,1,5.0,1,5.0,1
5196,min_diffuse,20,20,1,3,0.05,0.95,0.9336967248947772,9,4.0,1,4.0,1,4.0,1
5197,min_diffuse,20,20,1,3,0.05,0.95,0.9233052160614608,22,5.0,1,5.0,1,5.0,1
5198,min_diffuse,20,20,1,3,0.05,0.95,0.9164568085673316,18,4.0,1,4.0,1,4.0,1
5199,min_diffuse,20,20,1,3,0.05,0.95,0.8931636012375344,13,5.0,0,5.0,0,4.0,1
5200,min_diffuse,20,20,1,3,0.05,0.95,0.949741980126978,18,4.0,1,4.0,1,4.0,1
5201,min_diffuse,20,20,1,3,0.05,0.95,0.8522997982003083,6,3.0,1,3.0,1,3.0,1
5202,min_diffuse,20,20,1,3,0.05,0.95,0.9298398021774514,15,4.0,1,4.0,1,4.0,1
5203,min_diffuse,20,20,1,3,0.05,0.95,0.938890079285254,12,4.0,1,4.0,1,4.0,1
5204,min_diffuse,20,20,1,3,0.05,0.95,0.8888487419204731,6,3.0,1,3.0,1,3.0,1
5205,min_diffuse,20,20,1,3,0.05,0.95,0.947352329742879,6,3.0,1,3.0,1,3.0,1
5206,min_diffuse,20,20,1,3,0.05,0.95,0.8975014516251791,24,5.0,1,5.0,1,5.0,1
5207,min_diffuse,20,20,1,3,0.05,0.95,0.8268258749066342,8,4.0,1,4.0,1,4.0,1
5208,min_diffuse,20,20,1,3,0.05,0.95,0.9298523531124736,58,7.0,0,7.0,0,6.0,1
5209,min_diffuse,20,20,1,3,0.05,0.95,0.9129497679445384,16,4.0,1,5.0,0,4.0,1
5210,min_diffuse,20,20,1,3,0.05,0.95,0.9431610358439868,13,4.0,1,4.0,1,4.0,1
5211,min_diffuse,20,20,1,3,0.05,0.95,0.8532481166034939,4,2.0,1,2.0,1,3.0,0
5212,min_diffuse,20,20,1,3,0.05,0.95,0.9446497532575908,19,5.0,1,5.0,1,5.0,1
5213,min_diffuse,20,20,1,3,0.05,0.95,0.8070703029724612,10,3.0,1,3.0,1,3.0,1
5214,min_diffuse,20,20,1,3,0.05,0.95,0.865055429373864,4,2.0,1,2.0,1,3.0,0
5215,min_diffuse,20,20,1,3,0.05,0.95,0.9234760966773315,14,4.0,1,4.0,1,4.0,1
5216,min_diffuse,20,20,1,3,0.05,0.95,0.8984872997069477,10,4.0,0,3.0,1,4.0,0
5217,min_diffuse,20,20,1,3,0.05,0.95,0.931393543956044,15,4.0,1,4.0,1,4.0,1
5218,min_diffuse,20,20,1,3,0.05,0.95,0.9440404297342884,19,5.0,1,5.0,1,5.0,1
5219,min_diffuse,20,20,1,3,0.05,0.95,0.9424542706968028,17,5.0,1,5.0,1,5.0,1
5220,min_diffuse,20,20,1,3,0.05,0.95,0.8770522727999132,13,4.0,0,4.0,0,3.0,1
5221,min_diffuse,20,20,1,3,0.05,0.95,0.8971569482660322,10,3.0,1,3.0,1,3.0,1
5222,min_diffuse,20,20,1,3,0.05,0.95,0.9255438029309168,20,6.0,0,5.0,1,6.0,0
5223,min_diffuse,20,20,1,3,0.05,0.95,0.9228930647647136,6,3.0,1,3.0,1,3.0,1
5224,min_diffuse,20,20,1,3,0.05,0.95,0.9225706455918776,13,4.0,1,5.0,0,5.0,0
5225,min_diffuse,20,20,1,3,0.05,0.95,0.9273171106263188,22,4.0,1,4.0,1,4.0,1
5226,min_diffuse,20,20,1,3,0.05,0.95,0.9444767005928328,61,7.0,1,7.0,1,8.0,0
5227,min_diffuse,20,20,1,3,0.05,0.95,0.9378484824749234,43,6.0,1,6.0,1,6.0,1
5228,min_diffuse,20,20,1,3,0.05,0.95,0.945997761501254,18,7.0,1,7.0,1,7.0,1
5229,min_diffuse,20,20,1,3,0.05,0.95,0.9203637137848136,12,4.0,0,3.0,1,4.0,0
5230,min_diffuse,20,20,1,3,0.05,0.95,0.925936421213385,51,5.0,1,5.0,1,5.0,1
5231,min_diffuse,20,20,1,3,0.05,0.95,0.9464470279772588,25,5.0,1,5.0,1,5.0,1
5232,min_diffuse,20,20,1,3,0.05,0.95,0.9371914599994434,18,4.0,1,4.0,1,4.0,1
5233,min_diffuse,20,20,1,3,0.05,0.95,0.920119489786664,15,4.0,1,4.0,1,4.0,1
5234,min_diffuse,20,20,1,3,0.05,0.95,0.9095163528474296,9,3.0,1,3.0,1,3.0,1
5235,min_diffuse,20,20,1,3,0.05,0.95,0.8048481491951311,7,3.0,1,3.0,1,4.0,0
5236,min_diffuse,20,20,1,3,0.05,0.95,0.9468154751537692,36,7.0,1,7.0,1,7.0,1
5237,min_diffuse,20,20,1,3,0.05,0.95,0.9332039042561906,15,4.0,1,4.0,1,4.0,1
5238,min_diffuse,20,20,1,3,0.05,0.95,0.9442095289520474,52,6.0,1,7.0,0,6.0,1
5239,min_diffuse,20,20,1,3,0.05,0.95,0.9188820137083832,19,4.0,1,4.0,1,4.0,1
5240,min_diffuse,20,20,1,3,0.05,0.95,0.9485613897324652,27,5.0,0,5.0,0,4.0,1
5241,min_diffuse,20,20,1,3,0.05,0.95,0.8992230903339367,15,4.0,1,4.0,1,4.0,1
5242,min_diffuse,20,20,1,3,0.05,0.95,0.9410211992638504,35,5.0,1,5.0,1,5.0,1
5243,min_diffuse,20,20,1,3,0.05,0.95,0.8422278245737589,14,4.0,1,4.0,1,4.0,1
5244,min_diffuse,20,20,1,3,0.05,0.95,0.8650183443260094,13,3.0,1,3.0,1,3.0,1
5245,min_diffuse,20,20,1,3,0.05,0.95,0.9265267794028168,5,3.0,1,3.0,1,3.0,1
5246,min_diffuse,20,20,1,3,0.05,0.95,0.9156598207334112,7,3.0,1,3.0,1,3.0,1
5247,min_diffuse,20,20,1,3,0.05,0.95,0.8654221870876121,11,4.0,1,4.0,1,4.0,1
5248,min_diffuse,20,20,1,3,0.05,0.95,0.8581201499369894,8,4.0,1,4.0,1,4.0,1
5249,min_diffuse,20,20,1,3,0.05,0.95,0.8121084714861082,6,3.0,1,3.0,1,3.0,1
5250,min_diffuse,20,20,1,3,0.05,0.95,0.7930300662522356,7,3.0,1,3.0,1,3.0,1
5251,min_diffuse,20,20,1,3,0.05,0.95,0.9351845660187604,21,5.0,0,4.0,1,4.0,1
5252,min_diffuse,20,20,1,3,0.05,0.95,0.8700867339813197,6,3.0,1,3.0,1,3.0,1
5253,min_diffuse,20,20,1,3,0.05,0.95,0.9267412777610032,41,7.0,1,7.0,1,7.0,1
5254,min_diffuse,20,20,1,3,0.05,0.95,0.9285606922430066,40,6.0,1,6.0,1,6.0,1
5255,min_diffuse,20,20,1,3,0.05,0.95,0.9228516530220988,19,5.0,1,5.0,1,5.0,1
5256,min_diffuse,20,20,1,3,0.05,0.95,0.9079981186604716,10,4.0,1,4.0,1,5.0,0
5257,min_diffuse,20,20,1,3,0.05,0.95,0.8473365388384171,6,3.0,1,4.0,0,4.0,0
5258,min_diffuse,20,20,1,3,0.05,0.95,0.9467485048665022,21,5.0,0,4.0,1,4.0,1
5259,min_diffuse,20,20,1,3,0.05,0.95,0.9014992566190668,6,3.0,1,3.0,1,3.0,1
5260,min_diffuse,20,20,1,3,0.05,0.95,0.930780614221406,10,4.0,1,4.0,1,4.0,1
5261,min_diffuse,20,20,1,3,0.05,0.95,0.9286047656387184,13,4.0,1,4.0,1,5.0,0
5262,min_diffuse,20,20,1,3,0.05,0.95,0.7919851102994493,5,3.0,1,3.0,1,3.0,1
5263,min_diffuse,20,20,1,3,0.05,0.95,0.9422273093135212,9,3.0,1,3.0,1,3.0,1
5264,min_diffuse,20,20,1,3,0.05,0.95,0.8932819904009952,10,4.0,1,4.0,1,4.0,1
5265,min_diffuse,20,20,1,3,0.05,0.95,0.9491514470727456,23,7.0,1,7.0,1,7.0,1
5266,min_diffuse,20,20,1,3,0.05,0.95,0.932199884089806,11,4.0,1,4.0,1,4.0,1
5267,min_diffuse,20,20,1,3,0.05,0.95,0.8808028664600454,10,4.0,1,4.0,1,4.0,1
5268,min_diffuse,20,20,1,3,0.05,0.95,0.9422943572421624,7,3.0,1,3.0,1,3.0,1
5269,min_diffuse,20,20,1,3,0.05,0.95,0.8780969400102149,10,3.0,1,3.0,1,3.0,1
5270,min_diffuse,20,20,1,3,0.05,0.95,0.9468921026632124,17,5.0,0,4.0,1,5.0,0
5271,min_diffuse,20,20,1,3,0.05,0.95,0.8854345782796915,17,4.0,1,4.0,1,4.0,1
5272,min_diffuse,20,20,1,3,0.05,0.95,0.9019940220929658,15,4.0,1,4.0,1,4.0,1
5273,min_diffuse,20,20,1,3,0.05,0.95,0.9474596136369016,29,5.0,1,5.0,1,5.0,1
5274,min_diffuse,20,20,1,3,0.05,0.95,0.9363200137311,25,5.0,1,5.0,1,5.0,1
5275,min_diffuse,20,20,1,3,0.05,0.95,0.9350525930013264,10,4.0,1,4.0,1,4.0,1
5276,min_diffuse,20,20,1,3,0.05,0.95,0.9478335714710232,28,5.0,1,5.0,1,5.0,1
5277,min_diffuse,20,20,1,3,0.05,0.95,0.8714740854807912,13,5.0,1,5.0,1,5.0,1
5278,min_diffuse,20,20,1,3,0.05,0.95,0.8888850971385551,22,4.0,1,4.0,1,4.0,1
5279,min_diffuse,20,20,1,3,0.05,0.95,0.6624283843484967,5,3.0,1,3.0,1,3.0,1
5280,min_diffuse,20,20,1,3,0.05,0.95,0.923904126341072,25,6.0,1,6.0,1,6.0,1
5281,min_diffuse,20,20,1,3,0.05,0.95,0.918794158045154,17,4.0,1,4.0,1,4.0,1
5282,min_diffuse,20,20,1,3,0.05,0.95,0.943141243725472,17,6.0,0,5.0,1,5.0,1
5283,min_diffuse,20,20,1,3,0.05,0.95,0.9479632465180142,14,5.0,1,5.0,1,5.0,1
5284,min_diffuse,20,20,1,3,0.05,0.95,0.847275193930869,11,3.0,1,3.0,1,3.0,1
5285,min_diffuse,20,20,1,3,0.05,0.95,0.9249787418116614,6,3.0,1,3.0,1,4.0,0
5286,min_diffuse,20,20,1,3,0.05,0.95,0.913658040414774,8,3.0,1,4.0,0,4.0,0
5287,min_diffuse,20,20,1,3,0.05,0.95,0.9199340716287512,18,5.0,1,5.0,1,5.0,1
5288,min_diffuse,20,20,1,3,0.05,0.95,0.9451306753512976,14,4.0,1,4.0,1,4.0,1
5289,min_diffuse,20,20,1,3,0.05,0.95,0.8134251807565416,6,3.0,1,3.0,1,3.0,1
5290,min_diffuse,20,20,1,3,0.05,0.95,0.9423344235575696,14,4.0,0,4.0,0,3.0,1
5291,min_diffuse,20,20,1,3,0.05,0.95,0.926797308132502,20,4.0,1,4.0,1,4.0,1
5292,min_diffuse,20,20,1,3,0.05,0.95,0.8702786331157487,12,4.0,1,4.0,1,4.0,1
5293,min_diffuse,20,20,1,3,0.05,0.95,0.945632941904544,36,6.0,1,6.0,1,6.0,1
5294,min_diffuse,20,20,1,3,0.05,0.95,0.7762592144375161,11,4.0,0,3.0,1,3.0,1
5295,min_diffuse,20,20,1,3,0.05,0.95,0.9355795237395114,23,6.0,1,6.0,1,6.0,1
5296,min_diffuse,20,20,1,3,0.05,0.95,0.936823370466484,10,3.0,1,3.0,1,3.0,1
5297,min_diffuse,20,20,1,3,0.05,0.95,0.9102567511773776,5,3.0,1,3.0,1,3.0,1
5298,min_diffuse,20,20,1,3,0.05,0.95,0.9470486076148836,6,3.0,1,3.0,1,3.0,1
5299,min_diffuse,20,20,1,3,0.05,0.95,0.9085099131575782,18,3.0,1,3.0,1,3.0,1
5300,min_diffuse,20,20,1,3,0.05,0.95,0.9374380163911992,31,5.0,1,5.0,1,5.0,1
5301,min_diffuse,20,20,1,3,0.05,0.95,0.9258180631248986,14,4.0,1,4.0,1,4.0,1
5302,min_diffuse,20,20,1,3,0.05,0.95,0.9420392285886998,8,3.0,1,3.0,1,3.0,1
5303,min_diffuse,20,20,1,3,0.05,0.95,0.869054943408061,5,3.0,1,3.0,1,3.0,1
5304,min_diffuse,20,20,1,3,0.05,0.95,0.9499929375849352,49,7.0,1,7.0,1,7.0,1
5305,min_diffuse,20,20,1,3,0.05,0.95,0.862851099859154,9,4.0,1,5.0,0,4.0,1
5306,min_diffuse,20,20,1,3,0.05,0.95,0.9486835852328744,23,6.0,1,6.0,1,6.0,1
5307,min_diffuse,20,20,1,3,0.05,0.95,0.8976172579993804,9,4.0,1,4.0,1,4.0,1
5308,min_diffuse,20,20,1,3,0.05,0.95,0.9427357269651732,15,4.0,1,4.0,1,4.0,1
5309,min_diffuse,20,20,1,3,0.05,0.95,0.8333063004732829,5,3.0,1,3.0,1,3.0,1
5310,min_diffuse,20,20,1,3,0.05,0.95,0.9460296975462008,11,4.0,1,4.0,1,4.0,1
5311,min_diffuse,20,20,1,3,0.05,0.95,0.9142945174644914,10,4.0,1,4.0,1,4.0,1
5312,min_diffuse,20,20,1,3,0.05,0.95,0.8348739430988562,13,4.0,1,4.0,1,4.0,1
5313,min_diffuse,20,20,1,3,0.05,0.95,0.9332067532722836,13,4.0,1,4.0,1,4.0,1
5314,min_diffuse,20,20,1,3,0.05,0.95,0.91823315845608,11,4.0,1,4.0,1,4.0,1
5315,min_diffuse,20,20,1,3,0.05,0.95,0.8588227654237544,10,4.0,1,4.0,1,4.0,1
5316,min_diffuse,20,20,1,3,0.05,0.95,0.9283981509086872,34,6.0,1,6.0,1,6.0,1
5317,min_diffuse,20,20,1,3,0.05,0.95,0.8655405046316913,10,4.0,1,4.0,1,4.0,1
5318,min_diffuse,20,20,1,3,0.05,0.95,0.9013238627662552,34,5.0,0,5.0,0,4.0,1
5319,min_diffuse,20,20,1,3,0.05,0.95,0.8435692704080688,8,4.0,1,4.0,1,5.0,0
5320,min_diffuse,20,20,1,3,0.05,0.95,0.9052605541210068,21,5.0,1,5.0,1,5.0,1
5321,min_diffuse,20,20,1,3,0.05,0.95,0.8343271876085763,20,4.0,0,3.0,1,3.0,1
5322,min_diffuse,20,20,1,3,0.05,0.95,0.9381080450551528,17,4.0,1,4.0,1,4.0,1
5323,min_diffuse,20,20,1,3,0.05,0.95,0.9210200187488252,29,6.0,0,5.0,1,6.0,0
5324,min_diffuse,20,20,1,3,0.05,0.95,0.9410752659698318,18,4.0,1,4.0,1,4.0,1
5325,min_diffuse,20,20,1,3,0.05,0.95,0.9481171793728136,28,6.0,1,6.0,1,6.0,1
5326,min_diffuse,20,20,1,3,0.05,0.95,0.9015870801972368,25,5.0,1,5.0,1,5.0,1
5327,min_diffuse,20,20,1,3,0.05,0.95,0.8427483315393244,8,3.0,1,3.0,1,3.0,1
5328,min_diffuse,20,20,1,3,0.05,0.95,0.9492166934327132,34,9.0,1,9.0,1,9.0,1
5329,min_diffuse,20,20,1,3,0.05,0.95,0.8776192223381994,8,3.0,1,3.0,1,3.0,1
5330,min_diffuse,20,20,1,3,0.05,0.95,0.9022533766801468,19,4.0,1,4.0,1,4.0,1
5331,min_diffuse,20,20,1,3,0.05,0.95,0.8777168298198283,14,4.0,0,4.0,0,3.0,1
5332,min_diffuse,20,20,1,3,0.05,0.95,0.9068385170743384,24,6.0,0,6.0,0,5.0,1
5333,min_diffuse,20,20,1,3,0.05,0.95,0.9168877299476548,8,4.0,1,4.0,1,4.0,1
5334,min_diffuse,20,20,1,3,0.05,0.95,0.8839359640944735,26,4.0,1,4.0,1,4.0,1
5335,min_diffuse,20,20,1,3,0.05,0.95,0.9376354363092032,22,5.0,1,5.0,1,5.0,1
5336,min_diffuse,20,20,1,3,0.05,0.95,0.935937578493618,17,5.0,1,5.0,1,5.0,1
5337,min_diffuse,20,20,1,3,0.05,0.95,0.9338864030509711,27,6.0,0,6.0,0,5.0,1
5338,min_diffuse,20,20,1,3,0.05,0.95,0.9412902680776069,35,5.0,1,5.0,1,5.0,1
5339,min_diffuse,20,20,1,3,0.05,0.95,0.9448581313955912,15,5.0,1,5.0,1,5.0,1
5340,min_diffuse,20,20,1,3,0.05,0.95,0.9219270811427892,7,3.0,1,4.0,0,4.0,0
5341,min_diffuse,20,20,1,3,0.05,0.95,0.9176443346941678,11,4.0,1,4.0,1,4.0,1
5342,min_diffuse,20,20,1,3,0.05,0.95,0.9218028416589712,7,3.0,1,3.0,1,3.0,1
5343,min_diffuse,20,20,1,3,0.05,0.95,0.9288365829156976,52,7.0,0,6.0,1,6.0,1
5344,min_diffuse,20,20,1,3,0.05,0.95,0.9129877277164344,16,4.0,1,4.0,1,4.0,1
5345,min_diffuse,20,20,1,3,0.05,0.95,0.857243343000019,11,4.0,1,4.0,1,4.0,1
5346,min_diffuse,20,20,1,3,0.05,0.95,0.8012106645591323,10,4.0,0,4.0,0,3.0,1
5347,min_diffuse,20,20,1,3,0.05,0.95,0.9476662789555224,24,5.0,1,5.0,1,5.0,1
5348,min_diffuse,20,20,1,3,0.05,0.95,0.8819693753235227,7,3.0,1,3.0,1,4.0,0
5349,min_diffuse,20,20,1,3,0.05,0.95,0.9192345891663014,19,5.0,0,4.0,1,5.0,0
5350,min_diffuse,20,20,1,3,0.05,0.95,0.9098616097371928,9,4.0,1,4.0,1,4.0,1
5351,min_diffuse,20,20,1,3,0.05,0.95,0.9426403821586752,31,8.0,1,8.0,1,8.0,1
5352,min_diffuse,20,20,1,3,0.05,0.95,0.8394206834636769,13,5.0,1,5.0,1,5.0,1
5353,min_diffuse,20,20,1,3,0.05,0.95,0.9184514818400216,29,5.0,1,5.0,1,5.0,1
5354,min_diffuse,20,20,1,3,0.05,0.95,0.8578148023172809,7,3.0,1,3.0,1,3.0,1
5355,min_diffuse,20,20,1,3,0.05,0.95,0.8632682767152906,11,4.0,1,4.0,1,4.0,1
5356,min_diffuse,20,20,1,3,0.05,0.95,0.877116573924767,6,3.0,1,3.0,1,3.0,1
5357,min_diffuse,20,20,1,3,0.05,0.95,0.9235494649951448,10,4.0,1,4.0,1,4.0,1
5358,min_diffuse,20,20,1,3,0.05,0.95,0.887301230484994,12,4.0,1,4.0,1,4.0,1
5359,min_diffuse,20,20,1,3,0.05,0.95,0.9074420386963156,11,4.0,0,4.0,0,3.0,1
5360,min_diffuse,20,20,1,3,0.05,0.95,0.946897434434538,17,5.0,1,5.0,1,5.0,1
5361,min_diffuse,20,20,1,3,0.05,0.95,0.9442272296410232,16,5.0,1,5.0,1,5.0,1
5362,min_diffuse,20,20,1,3,0.05,0.95,0.9289603497112496,17,4.0,1,4.0,1,4.0,1
5363,min_diffuse,20,20,1,3,0.05,0.95,0.9352501536081836,10,4.0,1,4.0,1,4.0,1
5364,min_diffuse,20,20,1,3,0.05,0.95,0.9047372261903172,14,4.0,1,4.0,1,4.0,1
5365,min_diffuse,20,20,1,3,0.05,0.95,0.9367163032669618,35,5.0,1,5.0,1,6.0,0
5366,min_diffuse,20,20,1,3,0.05,0.95,0.9286119198919958,9,3.0,1,3.0,1,3.0,1
5367,min_diffuse,20,20,1,3,0.05,0.95,0.9153163680650356,26,4.0,1,4.0,1,4.0,1
5368,min_diffuse,20,20,1,3,0.05,0.95,0.9052442743151368,13,4.0,1,4.0,1,4.0,1
5369,min_diffuse,20,20,1,3,0.05,0.95,0.9067527916793215,8,3.0,1,3.0,1,3.0,1
5370,min_diffuse,20,20,1,3,0.05,0.95,0.9441371004220562,8,3.0,1,3.0,1,3.0,1
5371,min_diffuse,20,20,1,3,0.05,0.95,0.8556828231769058,19,3.0,1,3.0,1,3.0,1
5372,min_diffuse,20,20,1,3,0.05,0.95,0.8896693666523489,20,4.0,0,4.0,0,3.0,1
5373,min_diffuse,20,20,1,3,0.05,0.95,0.937124618186335,24,8.0,1,8.0,1,8.0,1
5374,min_diffuse,20,20,1,3,0.05,0.95,0.9207505844382636,34,7.0,1,7.0,1,7.0,1
5375,min_diffuse,20,20,1,3,0.05,0.95,0.9081089989218256,12,5.0,1,5.0,1,5.0,1
5376,min_diffuse,20,20,1,3,0.05,0.95,0.8724926114524214,5,3.0,1,3.0,1,3.0,1
5377,min_diffuse,20,20,1,3,0.05,0.95,0.9371682139039452,26,4.0,1,4.0,1,4.0,1
5378,min_diffuse,20,20,1,3,0.05,0.95,0.9219402258507484,6,3.0,1,3.0,1,4.0,0
5379,min_diffuse,20,20,1,3,0.05,0.95,0.9370189330969692,12,4.0,1,4.0,1,5.0,0
5380,min_diffuse,20,20,1,3,0.05,0.95,0.9440057767821604,27,4.0,1,4.0,1,4.0,1
5381,min_diffuse,20,20,1,3,0.05,0.95,0.9306299062904384,16,5.0,1,5.0,1,5.0,1
5382,min_diffuse,20,20,1,3,0.05,0.95,0.8724124315980433,14,3.0,1,3.0,1,3.0,1
5383,min_diffuse,20,20,1,3,0.05,0.95,0.9355613975200768,15,4.0,1,4.0,1,5.0,0
5384,min_diffuse,20,20,1,3,0.05,0.95,0.8647725464919672,10,3.0,1,3.0,1,4.0,0
5385,min_diffuse,20,20,1,3,0.05,0.95,0.8544872169799209,5,3.0,1,3.0,1,4.0,0
5386,min_diffuse,20,20,1,3,0.05,0.95,0.7563629660398599,12,4.0,1,4.0,1,4.0,1
5387,min_diffuse,20,20,1,3,0.05,0.95,0.8577791885138725,11,3.0,1,3.0,1,3.0,1
5388,min_diffuse,20,20,1,3,0.05,0.95,0.904483206249329,24,5.0,0,5.0,0,4.0,1
5389,min_diffuse,20,20,1,3,0.05,0.95,0.8964654442220639,15,4.0,1,4.0,1,4.0,1
5390,min_diffuse,20,20,1,3,0.05,0.95,0.8816589785953888,17,5.0,1,5.0,1,5.0,1
5391,min_diffuse,20,20,1,3,0.05,0.95,0.9340489006199532,13,3.0,1,3.0,1,3.0,1
5392,min_diffuse,20,20,1,3,0.05,0.95,0.9181942208742132,17,6.0,1,6.0,1,6.0,1
5393,min_diffuse,20,20,1,3,0.05,0.95,0.9305548586646946,16,4.0,1,4.0,1,4.0,1
5394,min_diffuse,20,20,1,3,0.05,0.95,0.9027698006067328,26,5.0,0,5.0,0,4.0,1
5395,min_diffuse,20,20,1,3,0.05,0.95,0.7598508714885956,6,3.0,1,3.0,1,3.0,1
5396,min_diffuse,20,20,1,3,0.05,0.95,0.9391053943788076,21,4.0,1,4.0,1,4.0,1
5397,min_diffuse,20,20,1,3,0.05,0.95,0.9332872027019764,7,3.0,1,3.0,1,3.0,1
5398,min_diffuse,20,20,1,3,0.05,0.95,0.9409879022741644,30,5.0,0,4.0,1,5.0,0
5399,min_diffuse,20,20,1,3,0.05,0.95,0.9329574537850848,15,4.0,1,4.0,1,4.0,1
5400,min_diffuse,20,20,1,3,0.05,0.95,0.9446340702221456,9,3.0,1,3.0,1,3.0,1
5401,min_diffuse,20,20,1,3,0.05,0.95,0.909714902775376,14,4.0,0,3.0,1,3.0,1
5402,min_diffuse,20,20,1,3,0.05,0.95,0.9491049301577252,13,4.0,1,4.0,1,4.0,1
5403,min_diffuse,20,20,1,3,0.05,0.95,0.9186118756940818,29,5.0,1,5.0,1,5.0,1
5404,min_diffuse,20,20,1,3,0.05,0.95,0.7465143848346539,10,3.0,1,3.0,1,3.0,1
5405,min_diffuse,20,20,1,3,0.05,0.95,0.8832860930941104,12,4.0,0,3.0,1,3.0,1
5406,min_diffuse,20,20,1,3,0.05,0.95,0.9472143458584208,7,3.0,1,3.0,1,3.0,1
5407,min_diffuse,20,20,1,3,0.05,0.95,0.8959769997650857,19,6.0,0,6.0,0,5.0,1
5408,min_diffuse,20,20,1,3,0.05,0.95,0.9356549408574923,20,6.0,1,6.0,1,6.0,1
5409,min_diffuse,20,20,1,3,0.05,0.95,0.919495422322832,13,4.0,0,4.0,0,3.0,1
5410,min_diffuse,20,20,1,3,0.05,0.95,0.9436997926908436,58,7.0,1,7.0,1,7.0,1
5411,min_diffuse,20,20,1,3,0.05,0.95,0.904317830969674,8,4.0,1,4.0,1,4.0,1
5412,min_diffuse,20,20,1,3,0.05,0.95,0.9289873030344836,22,5.0,1,5.0,1,5.0,1
5413,min_diffuse,20,20,1,3,0.05,0.95,0.9339351798284256,22,6.0,1,6.0,1,6.0,1
5414,min_diffuse,20,20,1,3,0.05,0.95,0.9466303579648072,22,6.0,0,5.0,1,6.0,0
5415,min_diffuse,20,20,1,3,0.05,0.95,0.9106356568704268,9,4.0,0,3.0,1,4.0,0
5416,min_diffuse,20,20,1,3,0.05,0.95,0.9232892064182422,30,6.0,0,6.0,0,5.0,1
5417,min_diffuse,20,20,1,3,0.05,0.95,0.9483151578454933,29,5.0,1,5.0,1,5.0,1
5418,min_diffuse,20,20,1,3,0.05,0.95,0.9299136253202628,13,5.0,1,5.0,1,5.0,1
5419,min_diffuse,20,20,1,3,0.05,0.95,0.8969039383909391,16,5.0,1,5.0,1,5.0,1
5420,min_diffuse,20,20,1,3,0.05,0.95,0.949433390916792,26,8.0,1,8.0,1,8.0,1
5421,min_diffuse,20,20,1,3,0.05,0.95,0.9334474459051794,34,6.0,0,5.0,1,5.0,1
5422,min_diffuse,20,20,1,3,0.05,0.95,0.9235485758072808,38,6.0,1,6.0,1,6.0,1
5423,min_diffuse,20,20,1,3,0.05,0.95,0.9330243950076432,31,5.0,1,5.0,1,5.0,1
5424,min_diffuse,20,20,1,3,0.05,0.95,0.8389405045811176,9,4.0,1,4.0,1,4.0,1
5425,min_diffuse,20,20,1,3,0.05,0.95,0.9487522633171632,62,7.0,1,8.0,0,7.0,1
5426,min_diffuse,20,20,1,3,0.05,0.95,0.9349340133338312,17,6.0,1,6.0,1,6.0,1
5427,min_diffuse,20,20,1,3,0.05,0.95,0.9205696064534356,12,5.0,1,5.0,1,5.0,1
5428,min_diffuse,20,20,1,3,0.05,0.95,0.7441700822639896,4,2.0,1,2.0,1,2.0,1
5429,min_diffuse,20,20,1,3,0.05,0.95,0.946804685797018,33,6.0,1,6.0,1,6.0,1
5430,min_diffuse,20,20,1,3,0.05,0.95,0.900809665563862,6,3.0,1,3.0,1,3.0,1
5431,min_diffuse,20,20,1,3,0.05,0.95,0.9494725276519668,23,5.0,1,5.0,1,6.0,0
5432,min_diffuse,20,20,1,3,0.05,0.95,0.9373570893473244,8,4.0,1,4.0,1,4.0,1
5433,min_diffuse,20,20,1,3,0.05,0.95,0.8187342438044629,13,4.0,1,4.0,1,5.0,0
5434,min_diffuse,20,20,1,3,0.05,0.95,0.900880279838112,12,4.0,1,4.0,1,4.0,1
5435,min_diffuse,20,20,1,3,0.05,0.95,0.9469954782050644,41,6.0,1,6.0,1,6.0,1
5436,min_diffuse,20,20,1,3,0.05,0.95,0.9450275598600298,31,7.0,1,7.0,1,7.0,1
5437,min_diffuse,20,20,1,3,0.05,0.95,0.928627647828669,9,4.0,1,4.0,1,4.0,1
5438,min_diffuse,20,20,1,3,0.05,0.95,0.9014290380733416,20,5.0,0,4.0,1,4.0,1
5439,min_diffuse,20,20,1,3,0.05,0.95,0.8476388763213635,8,4.0,1,4.0,1,4.0,1
5440,min_diffuse,20,20,1,3,0.05,0.95,0.9417049475602434,10,4.0,1,4.0,1,4.0,1
5441,min_diffuse,20,20,1,3,0.05,0.95,0.8977640749656969,6,4.0,0,4.0,0,3.0,1
5442,min_diffuse,20,20,1,3,0.05,0.95,0.7699349097049665,10,4.0,0,3.0,1,3.0,1
5443,min_diffuse,20,20,1,3,0.05,0.95,0.7597290065761347,12,4.0,1,4.0,1,4.0,1
5444,min_diffuse,20,20,1,3,0.05,0.95,0.874586089226496,10,4.0,1,4.0,1,5.0,0
5445,min_diffuse,20,20,1,3,0.05,0.95,0.8995945801893428,9,4.0,1,4.0,1,4.0,1
5446,min_diffuse,20,20,1,3,0.05,0.95,0.9240518064650236,10,3.0,1,3.0,1,3.0,1
5447,min_diffuse,20,20,1,3,0.05,0.95,0.9377753744408046,12,4.0,1,4.0,1,4.0,1
5448,min_diffuse,20,20,1,3,0.05,0.95,0.9419097237825604,11,4.0,1,4.0,1,5.0,0
5449,min_diffuse,20,20,1,3,0.05,0.95,0.9494236906185388,24,5.0,1,5.0,1,5.0,1
5450,min_diffuse,20,20,1,3,0.05,0.95,0.9134521741326258,27,5.0,1,5.0,1,5.0,1
5451,min_diffuse,20,20,1,3,0.05,0.95,0.9149549710389304,15,5.0,1,5.0,1,5.0,1
5452,min_diffuse,20,20,1,3,0.05,0.95,0.9330187141778028,45,6.0,1,6.0,1,7.0,0
5453,min_diffuse,20,20,1,3,0.05,0.95,0.9364321300366216,48,6.0,0,6.0,0,5.0,1
5454,min_diffuse,20,20,1,3,0.05,0.95,0.8378794327850682,9,3.0,1,3.0,1,3.0,1
5455,min_diffuse,20,20,1,3,0.05,0.95,0.93543126611948,12,4.0,0,3.0,1,4.0,0
5456,min_diffuse,20,20,1,3,0.05,0.95,0.9321125764924686,14,4.0,1,4.0,1,4.0,1
5457,min_diffuse,20,20,1,3,0.05,0.95,0.9479325789747866,14,6.0,1,6.0,1,6.0,1
5458,min_diffuse,20,20,1,3,0.05,0.95,0.948825227794543,8,4.0,1,4.0,1,4.0,1
5459,min_diffuse,20,20,1,3,0.05,0.95,0.9297824524390936,9,4.0,1,4.0,1,4.0,1
5460,min_diffuse,20,20,1,3,0.05,0.95,0.8338725504561044,7,3.0,1,3.0,1,3.0,1
5461,min_diffuse,20,20,1,3,0.05,0.95,0.8338376446878333,8,3.0,1,3.0,1,4.0,0
5462,min_diffuse,20,20,1,3,0.05,0.95,0.9458891032231252,14,5.0,1,5.0,1,5.0,1
5463,min_diffuse,20,20,1,3,0.05,0.95,0.9022617548174549,35,5.0,1,5.0,1,5.0,1
5464,min_diffuse,20,20,1,3,0.05,0.95,0.9303012063937608,23,5.0,1,6.0,0,5.0,1
5465,min_diffuse,20,20,1,3,0.05,0.95,0.9216553258614196,7,3.0,1,4.0,0,4.0,0
5466,min_diffuse,20,20,1,3,0.05,0.95,0.9236776190417672,7,3.0,1,3.0,1,3.0,1
5467,min_diffuse,20,20,1,3,0.05,0.95,0.9214032544336468,25,5.0,1,5.0,1,5.0,1
5468,min_diffuse,20,20,1,3,0.05,0.95,0.8968541678111079,7,3.0,1,3.0,1,3.0,1
5469,min_diffuse,20,20,1,3,0.05,0.95,0.937834738793017,11,4.0,1,4.0,1,4.0,1
5470,min_diffuse,20,20,1,3,0.05,0.95,0.9297749461951628,35,6.0,1,6.0,1,6.0,1
5471,min_diffuse,20,20,1,3,0.05,0.95,0.942377259116968,8,4.0,1,4.0,1,4.0,1
5472,min_diffuse,20,20,1,3,0.05,0.95,0.9391427671389964,12,5.0,0,5.0,0,4.0,1
5473,min_diffuse,20,20,1,3,0.05,0.95,0.9355956482589172,32,7.0,1,7.0,1,7.0,1
5474,min_diffuse,20,20,1,3,0.05,0.95,0.8742115354693785,9,4.0,0,3.0,1,3.0,1
5475,min_diffuse,20,20,1,3,0.05,0.95,0.9412864517547458,25,4.0,1,4.0,1,4.0,1
5476,min_diffuse,20,20,1,3,0.05,0.95,0.9232808236409844,10,4.0,1,4.0,1,4.0,1
5477,min_diffuse,20,20,1,3,0.05,0.95,0.8532212700236809,4,2.0,1,2.0,1,2.0,1
5478,min_diffuse,20,20,1,3,0.05,0.95,0.8746747529489219,18,4.0,1,4.0,1,4.0,1
5479,min_diffuse,20,20,1,3,0.05,0.95,0.8610174899773658,10,3.0,1,3.0,1,3.0,1
5480,min_diffuse,20,20,1,3,0.05,0.95,0.8435595095080096,13,4.0,1,5.0,0,5.0,0
5481,min_diffuse,20,20,1,3,0.05,0.95,0.8636180352486532,13,4.0,0,4.0,0,3.0,1
5482,min_diffuse,20,20,1,3,0.05,0.95,0.9128503342348916,6,3.0,1,3.0,1,3.0,1
5483,min_diffuse,20,20,1,3,0.05,0.95,0.9143409213132032,13,3.0,1,3.0,1,3.0,1
5484,min_diffuse,20,20,1,3,0.05,0.95,0.8914618984712838,10,3.0,1,3.0,1,3.0,1
5485,min_diffuse,20,20,1,3,0.05,0.95,0.926859652124196,14,5.0,1,5.0,1,5.0,1
5486,min_diffuse,20,20,1,3,0.05,0.95,0.9469285839382418,23,5.0,1,5.0,1,5.0,1
5487,min_diffuse,20,20,1,3,0.05,0.95,0.8710160864387699,16,4.0,1,4.0,1,4.0,1
5488,min_diffuse,20,20,1,3,0.05,0.95,0.8348842707423636,2,2.0,1,2.0,1,2.0,1
5489,min_diffuse,20,20,1,3,0.05,0.95,0.8670341929160376,14,5.0,0,4.0,1,5.0,0
5490,min_diffuse,20,20,1,3,0.05,0.95,0.9135784898762628,6,3.0,1,3.0,1,3.0,1
5491,min_diffuse,20,20,1,3,0.05,0.95,0.9056514430833004,16,3.0,1,3.0,1,3.0,1
5492,min_diffuse,20,20,1,3,0.05,0.95,0.7732022857703774,4,3.0,1,3.0,1,3.0,1
5493,min_diffuse,20,20,1,3,0.05,0.95,0.9490220075325332,19,4.0,1,4.0,1,4.0,1
5494,min_diffuse,20,20,1,3,0.05,0.95,0.9314778455214068,29,6.0,1,6.0,1,7.0,0
5495,min_diffuse,20,20,1,3,0.05,0.95,0.9147411830659488,13,4.0,1,4.0,1,4.0,1
5496,min_diffuse,20,20,1,3,0.05,0.95,0.9175244240769036,12,4.0,1,4.0,1,4.0,1
5497,min_diffuse,20,20,1,3,0.05,0.95,0.9457014520683688,74,6.0,1,6.0,1,6.0,1
5498,min_diffuse,20,20,1,3,0.05,0.95,0.8903360837340512,13,4.0,1,4.0,1,4.0,1
5499,min_diffuse,20,20,1,3,0.05,0.95,0.8377547692961755,7,3.0,1,3.0,1,3.0,1
5500,min_diffuse,20,20,1,3,0.05,0.95,0.9401166640833336,20,5.0,1,5.0,1,5.0,1
5501,min_diffuse,20,20,1,3,0.05,0.95,0.919296975804631,6,3.0,1,3.0,1,3.0,1
5502,min_diffuse,20,20,1,3,0.05,0.95,0.9263182773756724,22,4.0,1,4.0,1,4.0,1
5503,min_diffuse,20,20,1,3,0.05,0.95,0.8164802432615883,7,3.0,1,3.0,1,3.0,1
5504,min_diffuse,20,20,1,3,0.05,0.95,0.8991554534826294,23,4.0,0,4.0,0,3.0,1
5505,min_diffuse,20,20,1,3,0.05,0.95,0.9183218288786608,8,3.0,1,3.0,1,3.0,1
5506,min_diffuse,20,20,1,3,0.05,0.95,0.9468897418317834,15,4.0,1,4.0,1,5.0,0
5507,min_diffuse,20,20,1,3,0.05,0.95,0.9275385357899674,12,3.0,1,3.0,1,3.0,1
5508,min_diffuse,20,20,1,3,0.05,0.95,0.9135429890441544,9,4.0,0,4.0,0,3.0,1
5509,min_diffuse,20,20,1,3,0.05,0.95,0.9470795412375176,12,4.0,1,4.0,1,5.0,0
5510,min_diffuse,20,20,1,3,0.05,0.95,0.9312739827450732,17,4.0,1,4.0,1,4.0,1
5511,min_diffuse,20,20,1,3,0.05,0.95,0.9035772509327424,33,6.0,1,6.0,1,6.0,1
5512,min_diffuse,20,20,1,3,0.05,0.95,0.8584932900989019,14,3.0,1,3.0,1,3.0,1
5513,min_diffuse,20,20,1,3,0.05,0.95,0.7707948258885423,8,3.0,0,3.0,0,2.0,1
5514,min_diffuse,20,20,1,3,0.05,0.95,0.7980883316544106,6,3.0,1,3.0,1,3.0,1
5515,min_diffuse,20,20,1,3,0.05,0.95,0.918457843593398,29,4.0,1,4.0,1,4.0,1
5516,min_diffuse,20,20,1,3,0.05,0.95,0.9144220838047972,8,3.0,1,3.0,1,3.0,1
5517,min_diffuse,20,20,1,3,0.05,0.95,0.9478761877261644,29,7.0,1,7.0,1,8.0,0
5518,min_diffuse,20,20,1,3,0.05,0.95,0.7877095704195064,6,3.0,1,3.0,1,3.0,1
5519,min_diffuse,20,20,1,3,0.05,0.95,0.8113938368862772,4,2.0,1,2.0,1,2.0,1
5520,min_diffuse,20,20,1,3,0.05,0.95,0.8918700469842462,9,3.0,1,3.0,1,4.0,0
5521,min_diffuse,20,20,1,3,0.05,0.95,0.902985067531823,13,4.0,1,4.0,1,4.0,1
5522,min_diffuse,20,20,1,3,0.05,0.95,0.8909955222519174,15,5.0,1,5.0,1,5.0,1
5523,min_diffuse,20,20,1,3,0.05,0.95,0.7913033133325067,5,3.0,1,3.0,1,3.0,1
5524,min_diffuse,20,20,1,3,0.05,0.95,0.944209940844576,20,5.0,0,4.0,1,5.0,0
5525,min_diffuse,20,20,1,3,0.05,0.95,0.9435221721436317,37,5.0,1,5.0,1,5.0,1
5526,min_diffuse,20,20,1,3,0.05,0.95,0.9335080502880632,21,4.0,0,4.0,0,3.0,1
5527,min_diffuse,20,20,1,3,0.05,0.95,0.8783641436967753,14,4.0,1,4.0,1,4.0,1
5528,min_diffuse,20,20,1,3,0.05,0.95,0.922024427490527,20,5.0,0,5.0,0,4.0,1
5529,min_diffuse,20,20,1,3,0.05,0.95,0.9315913688329048,14,5.0,1,5.0,1,5.0,1
5530,min_diffuse,20,20,1,3,0.05,0.95,0.9211249728332812,31,5.0,0,5.0,0,4.0,1
5531,min_diffuse,20,20,1,3,0.05,0.95,0.8888156132922375,18,5.0,1,5.0,1,5.0,1
5532,min_diffuse,20,20,1,3,0.05,0.95,0.8722961852681365,6,3.0,1,3.0,1,3.0,1
5533,min_diffuse,20,20,1,3,0.05,0.95,0.8791599855953741,15,4.0,1,4.0,1,4.0,1
5534,min_diffuse,20,20,1,3,0.05,0.95,0.9496227097302108,34,6.0,1,6.0,1,7.0,0
5535,min_diffuse,20,20,1,3,0.05,0.95,0.939740967979342,12,4.0,1,4.0,1,4.0,1
5536,min_diffuse,20,20,1,3,0.05,0.95,0.9010078095650872,8,5.0,1,5.0,1,5.0,1
5537,min_diffuse,20,20,1,3,0.05,0.95,0.8356978119881099,8,3.0,1,3.0,1,3.0,1
5538,min_diffuse,20,20,1,3,0.05,0.95,0.9239548544832512,13,4.0,1,4.0,1,4.0,1
5539,min_diffuse,20,20,1,3,0.05,0.95,0.9387763193976952,22,4.0,1,4.0,1,5.0,0
5540,min_diffuse,20,20,1,3,0.05,0.95,0.9353751749402645,12,4.0,1,4.0,1,4.0,1
5541,min_diffuse,20,20,1,3,0.05,0.95,0.8227440218497131,8,3.0,1,4.0,0,4.0,0
5542,min_diffuse,20,20,1,3,0.05,0.95,0.9213203704815331,13,5.0,1,5.0,1,5.0,1
5543,min_diffuse,20,20,1,3,0.05,0.95,0.8650558356699228,15,4.0,0,4.0,0,3.0,1
5544,min_diffuse,20,20,1,3,0.05,0.95,0.7794390465721267,5,3.0,1,3.0,1,3.0,1
5545,min_diffuse,20,20,1,3,0.05,0.95,0.9491237264841362,24,5.0,1,5.0,1,5.0,1
5546,min_diffuse,20,20,1,3,0.05,0.95,0.906654995110334,13,3.0,1,4.0,0,4.0,0
5547,min_diffuse,20,20,1,3,0.05,0.95,0.9238234948792362,17,6.0,1,6.0,1,6.0,1
5548,min_diffuse,20,20,1,3,0.05,0.95,0.9426567694532187,23,5.0,1,5.0,1,5.0,1
5549,min_diffuse,20,20,1,3,0.05,0.95,0.908494972753094,20,6.0,1,6.0,1,6.0,1
5550,min_diffuse,20,20,1,3,0.05,0.95,0.9261211586912256,13,4.0,1,4.0,1,5.0,0
5551,min_diffuse,20,20,1,3,0.05,0.95,0.936582944745744,33,5.0,1,5.0,1,5.0,1
5552,min_diffuse,20,20,1,3,0.05,0.95,0.9498874543533404,15,4.0,1,4.0,1,4.0,1
5553,min_diffuse,20,20,1,3,0.05,0.95,0.9095900927035568,12,4.0,1,4.0,1,4.0,1
5554,min_diffuse,20,20,1,3,0.05,0.95,0.9061499272308184,12,3.0,1,3.0,1,3.0,1
5555,min_diffuse,20,20,1,3,0.05,0.95,0.9301476407768756,5,3.0,1,3.0,1,3.0,1
5556,min_diffuse,20,20,1,3,0.05,0.95,0.8489630622918654,17,3.0,1,3.0,1,3.0,1
5557,min_diffuse,20,20,1,3,0.05,0.95,0.934968909604914,52,6.0,0,5.0,1,5.0,1
5558,min_diffuse,20,20,1,3,0.05,0.95,0.9399039458509532,13,5.0,1,5.0,1,5.0,1
5559,min_diffuse,20,20,1,3,0.05,0.95,0.8702802139858062,25,4.0,1,4.0,1,4.0,1
5560,min_diffuse,20,20,1,3,0.05,0.95,0.8953667999477841,24,6.0,1,6.0,1,6.0,1
5561,min_diffuse,20,20,1,3,0.05,0.95,0.8227519217315291,8,3.0,1,3.0,1,3.0,1
5562,min_diffuse,20,20,1,3,0.05,0.95,0.872241536876849,13,3.0,1,3.0,1,3.0,1
5563,min_diffuse,20,20,1,3,0.05,0.95,0.9477518883080116,8,4.0,1,4.0,1,4.0,1
5564,min_diffuse,20,20,1,3,0.05,0.95,0.9233941189581706,16,6.0,1,7.0,0,7.0,0
5565,min_diffuse,20,20,1,3,0.05,0.95,0.8862221912975989,20,4.0,1,5.0,0,4.0,1
5566,min_diffuse,20,20,1,3,0.05,0.95,0.932773669708057,17,5.0,1,5.0,1,5.0,1
5567,min_diffuse,20,20,1,3,0.05,0.95,0.9367892313363751,12,4.0,1,4.0,1,4.0,1
5568,min_diffuse,20,20,1,3,0.05,0.95,0.9347570537784132,17,4.0,1,4.0,1,4.0,1
5569,min_diffuse,20,20,1,3,0.05,0.95,0.9044473672608846,9,3.0,1,4.0,0,4.0,0
5570,min_diffuse,20,20,1,3,0.05,0.95,0.937819844174068,25,5.0,1,5.0,1,5.0,1
5571,min_diffuse,20,20,1,3,0.05,0.95,0.9267993706717884,10,3.0,1,3.0,1,4.0,0
5572,min_diffuse,20,20,1,3,0.05,0.95,0.9338979312378616,19,5.0,0,5.0,0,4.0,1
5573,min_diffuse,20,20,1,3,0.05,0.95,0.908332180817453,11,4.0,0,3.0,1,4.0,0
5574,min_diffuse,20,20,1,3,0.05,0.95,0.941800599736694,17,5.0,1,5.0,1,5.0,1
5575,min_diffuse,20,20,1,3,0.05,0.95,0.9034895029381914,25,4.0,1,4.0,1,4.0,1
5576,min_diffuse,20,20,1,3,0.05,0.95,0.9297294066923446,24,5.0,1,5.0,1,5.0,1
5577,min_diffuse,20,20,1,3,0.05,0.95,0.9436746200626844,15,6.0,1,6.0,1,6.0,1
5578,min_diffuse,20,20,1,3,0.05,0.95,0.8768278497637488,15,4.0,1,4.0,1,4.0,1
5579,min_diffuse,20,20,1,3,0.05,0.95,0.8909899570066655,15,5.0,0,4.0,1,4.0,1
5580,min_diffuse,20,20,1,3,0.05,0.95,0.9135495067528208,42,5.0,1,5.0,1,5.0,1
5581,min_diffuse,20,20,1,3,0.05,0.95,0.9493934221877212,23,7.0,1,7.0,1,7.0,1
5582,min_diffuse,20,20,1,3,0.05,0.95,0.877413738130346,10,4.0,1,4.0,1,4.0,1
5583,min_diffuse,20,20,1,3,0.05,0.95,0.8389769562761484,13,4.0,1,5.0,0,5.0,0
5584,min_diffuse,20,20,1,3,0.05,0.95,0.9198558019331752,39,6.0,0,5.0,1,5.0,1
5585,min_diffuse,20,20,1,3,0.05,0.95,0.9420460883102224,20,6.0,1,6.0,1,6.0,1
5586,min_diffuse,20,20,1,3,0.05,0.95,0.9094400948559604,19,5.0,0,5.0,0,4.0,1
5587,min_diffuse,20,20,1,3,0.05,0.95,0.8823693158371267,10,4.0,1,4.0,1,4.0,1
5588,min_diffuse,20,20,1,3,0.05,0.95,0.9329287957838596,28,7.0,1,7.0,1,7.0,1
5589,min_diffuse,20,20,1,3,0.05,0.95,0.8355846718430648,8,3.0,1,3.0,1,3.0,1
5590,min_diffuse,20,20,1,3,0.05,0.95,0.8841163610994099,8,3.0,1,3.0,1,4.0,0
5591,min_diffuse,20,20,1,3,0.05,0.95,0.9418503671561536,50,7.0,1,7.0,1,7.0,1
5592,min_diffuse,20,20,1,3,0.05,0.95,0.9351340774820154,30,7.0,1,7.0,1,7.0,1
5593,min_diffuse,20,20,1,3,0.05,0.95,0.9433919803546468,24,4.0,1,4.0,1,4.0,1
5594,min_diffuse,20,20,1,3,0.05,0.95,0.9073837570886044,17,4.0,1,4.0,1,4.0,1
5595,min_diffuse,20,20,1,3,0.05,0.95,0.8481819919900963,8,4.0,0,4.0,0,3.0,1
5596,min_diffuse,20,20,1,3,0.05,0.95,0.9148524039113346,4,2.0,1,3.0,0,3.0,0
5597,min_diffuse,20,20,1,3,0.05,0.95,0.9374645714746588,16,5.0,1,5.0,1,5.0,1
5598,min_diffuse,20,20,1,3,0.05,0.95,0.94020098474189,22,4.0,1,4.0,1,4.0,1
5599,min_diffuse,20,20,1,3,0.05,0.95,0.9258905960361548,61,7.0,1,7.0,1,8.0,0
5600,min_diffuse,20,20,1,3,0.05,0.95,0.8567622606340163,25,4.0,1,4.0,1,4.0,1
5601,min_diffuse,20,20,1,3,0.05,0.95,0.9424799990495204,18,5.0,1,5.0,1,5.0,1
5602,min_diffuse,20,20,1,3,0.05,0.95,0.8944529900851589,15,4.0,1,4.0,1,4.0,1
5603,min_diffuse,20,20,1,3,0.05,0.95,0.933543417810923,36,7.0,1,7.0,1,7.0,1
5604,min_diffuse,20,20,1,3,0.05,0.95,0.9216476878868434,11,4.0,1,5.0,0,5.0,0
5605,min_diffuse,20,20,1,3,0.05,0.95,0.9071824704094018,32,5.0,0,5.0,0,4.0,1
5606,min_diffuse,20,20,1,3,0.05,0.95,0.844531840659081,13,4.0,1,4.0,1,4.0,1
5607,min_diffuse,20,20,1,3,0.05,0.95,0.8943515677014169,10,3.0,1,3.0,1,3.0,1
5608,min_diffuse,20,20,1,3,0.05,0.95,0.8648307855984377,25,6.0,1,6.0,1,6.0,1
5609,min_diffuse,20,20,1,3,0.05,0.95,0.9404615935609426,18,4.0,1,4.0,1,4.0,1
5610,min_diffuse,20,20,1,3,0.05,0.95,0.7820006482157825,12,4.0,1,4.0,1,4.0,1
5611,min_diffuse,20,20,1,3,0.05,0.95,0.8941098099982288,14,4.0,1,4.0,1,4.0,1
5612,min_diffuse,20,20,1,3,0.05,0.95,0.9044110255962058,13,4.0,1,4.0,1,4.0,1
5613,min_diffuse,20,20,1,3,0.05,0.95,0.9475054805880018,17,5.0,1,5.0,1,5.0,1
5614,min_diffuse,20,20,1,3,0.05,0.95,0.9286665939023622,41,6.0,1,6.0,1,6.0,1
5615,min_diffuse,20,20,1,3,0.05,0.95,0.9127505127113288,4,2.0,1,2.0,1,2.0,1
5616,min_diffuse,20,20,1,3,0.05,0.95,0.911622583852036,29,5.0,0,5.0,0,4.0,1
5617,min_diffuse,20,20,1,3,0.05,0.95,0.9180712068560132,13,4.0,0,4.0,0,3.0,1
5618,min_diffuse,20,20,1,3,0.05,0.95,0.8963875757123155,34,5.0,1,5.0,1,5.0,1
5619,min_diffuse,20,20,1,3,0.05,0.95,0.8256101794135214,7,4.0,0,4.0,0,3.0,1
5620,min_diffuse,20,20,1,3,0.05,0.95,0.8664199204055515,19,4.0,1,4.0,1,4.0,1
5621,min_diffuse,20,20,1,3,0.05,0.95,0.7995650584651073,8,3.0,1,3.0,1,3.0,1
5622,min_diffuse,20,20,1,3,0.05,0.95,0.9159128263745012,10,4.0,1,4.0,1,5.0,0
5623,min_diffuse,20,20,1,3,0.05,0.95,0.9311836929941132,25,5.0,1,5.0,1,5.0,1
5624,min_diffuse,20,20,1,3,0.05,0.95,0.893571304031728,7,3.0,1,3.0,1,3.0,1
5625,min_diffuse,20,20,1,3,0.05,0.95,0.92745673414607,13,4.0,1,4.0,1,4.0,1
5626,min_diffuse,20,20,1,3,0.05,0.95,0.9176782005350078,13,3.0,1,3.0,1,3.0,1
5627,min_diffuse,20,20,1,3,0.05,0.95,0.9398385845443266,12,4.0,1,4.0,1,4.0,1
5628,min_diffuse,20,20,1,3,0.05,0.95,0.9402906297960096,10,4.0,1,4.0,1,4.0,1
5629,min_diffuse,20,20,1,3,0.05,0.95,0.9244164176756944,5,3.0,1,3.0,1,3.0,1
5630,min_diffuse,20,20,1,3,0.05,0.95,0.8600171201456802,8,3.0,1,3.0,1,3.0,1
5631,min_diffuse,20,20,1,3,0.05,0.95,0.9407089912629528,49,7.0,1,7.0,1,7.0,1
5632,min_diffuse,20,20,1,3,0.05,0.95,0.8953158557057489,19,5.0,0,4.0,1,5.0,0
5633,min_diffuse,20,20,1,3,0.05,0.95,0.928361990044313,12,3.0,1,3.0,1,3.0,1
5634,min_diffuse,20,20,1,3,0.05,0.95,0.902754656906704,9,3.0,1,3.0,1,4.0,0
5635,min_diffuse,20,20,1,3,0.05,0.95,0.9184682204139922,12,3.0,1,3.0,1,3.0,1
5636,min_diffuse,20,20,1,3,0.05,0.95,0.8619775622678294,22,4.0,1,4.0,1,4.0,1
5637,min_diffuse,20,20,1,3,0.05,0.95,0.9390486069446298,24,5.0,1,5.0,1,5.0,1
5638,min_diffuse,20,20,1,3,0.05,0.95,0.9338750153507884,29,7.0,1,7.0,1,7.0,1
5639,min_diffuse,20,20,1,3,0.05,0.95,0.9098704874490204,6,3.0,1,3.0,1,3.0,1
5640,min_diffuse,20,20,1,3,0.05,0.95,0.929643250015577,19,5.0,0,4.0,1,4.0,1
5641,min_diffuse,20,20,1,3,0.05,0.95,0.8774213756445554,6,3.0,1,3.0,1,3.0,1
5642,min_diffuse,20,20,1,3,0.05,0.95,0.8714187533992811,15,4.0,1,4.0,1,4.0,1
5643,min_diffuse,20,20,1,3,0.05,0.95,0.939626175224908,31,7.0,1,7.0,1,7.0,1
5644,min_diffuse,20,20,1,3,0.05,0.95,0.9273199645474484,37,6.0,1,6.0,1,6.0,1
5645,min_diffuse,20,20,1,3,0.05,0.95,0.9419818613435932,27,6.0,0,6.0,0,5.0,1
5646,min_diffuse,20,20,1,3,0.05,0.95,0.947216296298566,11,3.0,1,3.0,1,3.0,1
5647,min_diffuse,20,20,1,3,0.05,0.95,0.9473332520561406,18,6.0,1,6.0,1,6.0,1
5648,min_diffuse,20,20,1,3,0.05,0.95,0.94546967116651,27,6.0,0,5.0,1,6.0,0
5649,min_diffuse,20,20,1,3,0.05,0.95,0.9497552608929029,15,5.0,0,4.0,1,5.0,0
5650,min_diffuse,20,20,1,3,0.05,0.95,0.9494202794493452,5,2.0,1,3.0,0,3.0,0
5651,min_diffuse,20,20,1,3,0.05,0.95,0.8760469216430607,15,4.0,1,4.0,1,4.0,1
5652,min_diffuse,20,20,1,3,0.05,0.95,0.906866962649882,11,4.0,1,4.0,1,4.0,1
5653,min_diffuse,20,20,1,3,0.05,0.95,0.909288565709819,43,5.0,1,5.0,1,5.0,1
5654,min_diffuse,20,20,1,3,0.05,0.95,0.9043532353009056,15,4.0,1,4.0,1,4.0,1
5655,min_diffuse,20,20,1,3,0.05,0.95,0.9112245725765066,4,2.0,1,2.0,1,3.0,0
5656,min_diffuse,20,20,1,3,0.05,0.95,0.8751931221244729,5,3.0,1,3.0,1,3.0,1
5657,min_diffuse,20,20,1,3,0.05,0.95,0.8995077620498416,19,4.0,1,4.0,1,4.0,1
5658,min_diffuse,20,20,1,3,0.05,0.95,0.8723310746567362,8,3.0,1,4.0,0,4.0,0
5659,min_diffuse,20,20,1,3,0.05,0.95,0.9350835297497508,23,4.0,1,4.0,1,4.0,1
5660,min_diffuse,20,20,1,3,0.05,0.95,0.8812305643125578,13,4.0,1,4.0,1,5.0,0
5661,min_diffuse,20,20,1,3,0.05,0.95,0.9379851742181512,9,3.0,1,3.0,1,3.0,1
5662,min_diffuse,20,20,1,3,0.05,0.95,0.9492562913522666,29,5.0,1,5.0,1,5.0,1
5663,min_diffuse,20,20,1,3,0.05,0.95,0.9336988275983332,16,5.0,1,5.0,1,6.0,0
5664,min_diffuse,20,20,1,3,0.05,0.95,0.906547341185394,10,4.0,1,4.0,1,4.0,1
5665,min_diffuse,20,20,1,3,0.05,0.95,0.9417915664721044,10,4.0,1,4.0,1,4.0,1
5666,min_diffuse,20,20,1,3,0.05,0.95,0.906343443925484,12,4.0,1,4.0,1,4.0,1
5667,min_diffuse,20,20,1,3,0.05,0.95,0.9255841123988792,37,6.0,1,6.0,1,6.0,1
5668,min_diffuse,20,20,1,3,0.05,0.95,0.8613328047502621,6,3.0,1,3.0,1,4.0,0
5669,min_diffuse,20,20,1,3,0.05,0.95,0.9477333908293656,9,4.0,1,4.0,1,4.0,1
5670,min_diffuse,20,20,1,3,0.05,0.95,0.8667089844977983,10,4.0,1,4.0,1,4.0,1
5671,min_diffuse,20,20,1,3,0.05,0.95,0.9154061296654524,9,3.0,1,3.0,1,3.0,1
5672,min_diffuse,20,20,1,3,0.05,0.95,0.8907134539198445,5,3.0,1,3.0,1,3.0,1
5673,min_diffuse,20,20,1,3,0.05,0.95,0.7328788602907663,7,3.0,0,3.0,0,2.0,1
5674,min_diffuse,20,20,1,3,0.05,0.95,0.8449858631734672,9,3.0,1,3.0,1,3.0,1
5675,min_diffuse,20,20,1,3,0.05,0.95,0.8610321833025332,10,4.0,1,4.0,1,4.0,1
5676,min_diffuse,20,20,1,3,0.05,0.95,0.9246826698604308,21,4.0,1,4.0,1,4.0,1
5677,min_diffuse,20,20,1,3,0.05,0.95,0.93606762921601,10,4.0,1,4.0,1,4.0,1
5678,min_diffuse,20,20,1,3,0.05,0.95,0.8586636244895552,9,4.0,0,4.0,0,3.0,1
5679,min_diffuse,20,20,1,3,0.05,0.95,0.8781435872215442,6,3.0,1,3.0,1,3.0,1
5680,min_diffuse,20,20,1,3,0.05,0.95,0.7602416777570047,8,3.0,1,3.0,1,3.0,1
5681,min_diffuse,20,20,1,3,0.05,0.95,0.938643751570193,14,6.0,1,6.0,1,6.0,1
5682,min_diffuse,20,20,1,3,0.05,0.95,0.8784166146044452,17,7.0,1,7.0,1,7.0,1
5683,min_diffuse,20,20,1,3,0.05,0.95,0.8654068951669389,11,4.0,0,3.0,1,3.0,1
5684,min_diffuse,20,20,1,3,0.05,0.95,0.8449442257563681,10,4.0,1,4.0,1,4.0,1
5685,min_diffuse,20,20,1,3,0.05,0.95,0.9414635723707688,17,4.0,1,4.0,1,4.0,1
5686,min_diffuse,20,20,1,3,0.05,0.95,0.9414894955754538,14,4.0,1,4.0,1,5.0,0
5687,min_diffuse,20,20,1,3,0.05,0.95,0.9294734319929896,33,5.0,0,4.0,1,4.0,1
5688,min_diffuse,20,20,1,3,0.05,0.95,0.8864043308958403,18,4.0,1,4.0,1,4.0,1
5689,min_diffuse,20,20,1,3,0.05,0.95,0.945171571766868,64,8.0,1,8.0,1,8.0,1
5690,min_diffuse,20,20,1,3,0.05,0.95,0.933866937376502,13,3.0,1,3.0,1,3.0,1
5691,min_diffuse,20,20,1,3,0.05,0.95,0.8298014618013791,26,5.0,0,5.0,0,4.0,1
5692,min_diffuse,20,20,1,3,0.05,0.95,0.9287444872811372,21,7.0,1,7.0,1,7.0,1
5693,min_diffuse,20,20,1,3,0.05,0.95,0.9351540228389243,19,5.0,1,5.0,1,5.0,1
5694,min_diffuse,20,20,1,3,0.05,0.95,0.9269530883981874,36,5.0,1,5.0,1,5.0,1
5695,min_diffuse,20,20,1,3,0.05,0.95,0.9404837898961264,46,5.0,1,5.0,1,5.0,1
5696,min_diffuse,20,20,1,3,0.05,0.95,0.8251869105684978,11,3.0,1,3.0,1,3.0,1
5697,min_diffuse,20,20,1,3,0.05,0.95,0.9146403189851812,41,8.0,1,8.0,1,8.0,1
5698,min_diffuse,20,20,1,3,0.05,0.95,0.949881150790332,24,5.0,1,6.0,0,5.0,1
5699,min_diffuse,20,20,1,3,0.05,0.95,0.9300781785659012,30,6.0,1,6.0,1,6.0,1
5700,min_diffuse,20,20,1,3,0.05,0.95,0.9348208649566924,11,4.0,1,4.0,1,4.0,1
5701,min_diffuse,20,20,1,3,0.05,0.95,0.8950168544554257,43,7.0,0,7.0,0,6.0,1
5702,min_diffuse,20,20,1,3,0.05,0.95,0.8117473745593377,6,3.0,1,3.0,1,3.0,1
5703,min_diffuse,20,20,1,3,0.05,0.95,0.9239995862992524,9,4.0,1,4.0,1,4.0,1
5704,min_diffuse,20,20,1,3,0.05,0.95,0.921525828258288,7,3.0,1,3.0,1,3.0,1
5705,min_diffuse,20,20,1,3,0.05,0.95,0.9101126299644066,14,4.0,0,4.0,0,3.0,1
5706,min_diffuse,20,20,1,3,0.05,0.95,0.8988902990650657,11,4.0,1,4.0,1,4.0,1
5707,min_diffuse,20,20,1,3,0.05,0.95,0.912781700391579,7,3.0,1,3.0,1,4.0,0
5708,min_diffuse,20,20,1,3,0.05,0.95,0.9489977773783336,11,3.0,1,3.0,1,3.0,1
5709,min_diffuse,20,20,1,3,0.05,0.95,0.9401742269084952,22,5.0,1,5.0,1,5.0,1
5710,min_diffuse,20,20,1,3,0.05,0.95,0.9047348454941048,5,3.0,1,3.0,1,3.0,1
5711,min_diffuse,20,20,1,3,0.05,0.95,0.9107093271414468,16,4.0,1,4.0,1,4.0,1
5712,min_diffuse,20,20,1,3,0.05,0.95,0.9436071148278202,13,4.0,1,4.0,1,4.0,1
5713,min_diffuse,20,20,1,3,0.05,0.95,0.923600196284652,16,5.0,1,5.0,1,5.0,1
5714,min_diffuse,20,20,1,3,0.05,0.95,0.9426127680700264,24,7.0,0,6.0,1,7.0,0
5715,min_diffuse,20,20,1,3,0.05,0.95,0.7878605136923781,7,3.0,1,3.0,1,3.0,1
5716,min_diffuse,20,20,1,3,0.05,0.95,0.9334699290714956,29,5.0,0,5.0,0,4.0,1
5717,min_diffuse,20,20,1,3,0.05,0.95,0.8813464305351623,11,5.0,0,4.0,1,4.0,1
5718,min_diffuse,20,20,1,3,0.05,0.95,0.8503249141311993,29,5.0,1,5.0,1,5.0,1
5719,min_diffuse,20,20,1,3,0.05,0.95,0.9413969257428416,32,5.0,1,6.0,0,5.0,1
5720,min_diffuse,20,20,1,3,0.05,0.95,0.8803604166296344,7,4.0,1,4.0,1,4.0,1
5721,min_diffuse,20,20,1,3,0.05,0.95,0.8837864013467395,10,4.0,1,4.0,1,4.0,1
5722,min_diffuse,20,20,1,3,0.05,0.95,0.933005530612347,19,5.0,0,4.0,1,4.0,1
5723,min_diffuse,20,20,1,3,0.05,0.95,0.8563551177098632,9,4.0,1,4.0,1,4.0,1
5724,min_diffuse,20,20,1,3,0.05,0.95,0.9325439702558272,28,7.0,1,7.0,1,8.0,0
5725,min_diffuse,20,20,1,3,0.05,0.95,0.8729193629647366,10,3.0,1,3.0,1,3.0,1
5726,min_diffuse,20,20,1,3,0.05,0.95,0.7900486398898833,3,2.0,1,2.0,1,2.0,1
5727,min_diffuse,20,20,1,3,0.05,0.95,0.9211186881110656,30,5.0,1,5.0,1,5.0,1
5728,min_diffuse,20,20,1,3,0.05,0.95,0.8999499990795966,21,6.0,0,5.0,1,5.0,1
5729,min_diffuse,20,20,1,3,0.05,0.95,0.915247337089547,9,4.0,0,3.0,1,4.0,0
5730,min_diffuse,20,20,1,3,0.05,0.95,0.9241295586121616,15,6.0,1,6.0,1,6.0,1
5731,min_diffuse,20,20,1,3,0.05,0.95,0.8735048279401398,3,2.0,1,2.0,1,2.0,1
5732,min_diffuse,20,20,1,3,0.05,0.95,0.9213230896769716,13,5.0,1,5.0,1,5.0,1
5733,min_diffuse,20,20,1,3,0.05,0.95,0.9420859161677728,24,6.0,0,5.0,1,5.0,1
5734,min_diffuse,20,20,1,3,0.05,0.95,0.8616837564977874,11,3.0,1,3.0,1,3.0,1
5735,min_diffuse,20,20,1,3,0.05,0.95,0.8827343448746356,19,5.0,1,5.0,1,5.0,1
5736,min_diffuse,20,20,1,3,0.05,0.95,0.9113670403497244,6,4.0,1,4.0,1,4.0,1
5737,min_diffuse,20,20,1,3,0.05,0.95,0.9488985858778644,34,7.0,0,7.0,0,6.0,1
5738,min_diffuse,20,20,1,3,0.05,0.95,0.947907259612927,24,5.0,1,5.0,1,5.0,1
5739,min_diffuse,20,20,1,3,0.05,0.95,0.938713286840448,48,7.0,1,7.0,1,7.0,1
5740,min_diffuse,20,20,1,3,0.05,0.95,0.949995389981383,25,5.0,1,5.0,1,5.0,1
5741,min_diffuse,20,20,1,3,0.05,0.95,0.9180417791307108,14,5.0,1,5.0,1,5.0,1
5742,min_diffuse,20,20,1,3,0.05,0.95,0.8772389205044303,9,3.0,1,3.0,1,3.0,1
5743,min_diffuse,20,20,1,3,0.05,0.95,0.9117367149443804,18,4.0,1,4.0,1,4.0,1
5744,min_diffuse,20,20,1,3,0.05,0.95,0.9047053692650286,6,3.0,1,3.0,1,3.0,1
5745,min_diffuse,20,20,1,3,0.05,0.95,0.9131317540642284,19,4.0,1,4.0,1,4.0,1
5746,min_diffuse,20,20,1,3,0.05,0.95,0.935704158376038,14,4.0,1,4.0,1,4.0,1
5747,min_diffuse,20,20,1,3,0.05,0.95,0.8830994208485755,14,4.0,1,4.0,1,4.0,1
5748,min_diffuse,20,20,1,3,0.05,0.95,0.8409054670795084,12,3.0,1,3.0,1,3.0,1
5749,min_diffuse,20,20,1,3,0.05,0.95,0.9190634688198128,23,5.0,1,5.0,1,5.0,1
5750,min_diffuse,20,20,1,3,0.05,0.95,0.9271342403643428,4,2.0,1,2.0,1,2.0,1
5751,min_diffuse,20,20,1,3,0.05,0.95,0.9370441938914008,9,4.0,1,4.0,1,4.0,1
5752,min_diffuse,20,20,1,3,0.05,0.95,0.9172810182070302,16,4.0,0,4.0,0,3.0,1
5753,min_diffuse,20,20,1,3,0.05,0.95,0.9427298195246988,11,4.0,1,4.0,1,4.0,1
5754,min_diffuse,20,20,1,3,0.05,0.95,0.8242201120616753,13,4.0,1,4.0,1,4.0,1
5755,min_diffuse,20,20,1,3,0.05,0.95,0.9225065192505832,20,5.0,1,5.0,1,5.0,1
5756,min_diffuse,20,20,1,3,0.05,0.95,0.9353558646213924,5,2.0,1,2.0,1,2.0,1
5757,min_diffuse,20,20,1,3,0.05,0.95,0.8859386881719804,4,3.0,1,3.0,1,3.0,1
5758,min_diffuse,20,20,1,3,0.05,0.95,0.9477144364281972,68,6.0,1,6.0,1,6.0,1
5759,min_diffuse,20,20,1,3,0.05,0.95,0.927409135969359,18,4.0,1,4.0,1,5.0,0
5760,min_diffuse,20,20,1,3,0.05,0.95,0.8598348025082798,6,3.0,1,4.0,0,4.0,0
5761,min_diffuse,20,20,1,3,0.05,0.95,0.9307508430367928,17,4.0,1,4.0,1,4.0,1
5762,min_diffuse,20,20,1,3,0.05,0.95,0.893371541712759,10,3.0,1,3.0,1,3.0,1
5763,min_diffuse,20,20,1,3,0.05,0.95,0.9255751817253468,56,7.0,1,7.0,1,7.0,1
5764,min_diffuse,20,20,1,3,0.05,0.95,0.9057648906433066,6,3.0,1,3.0,1,4.0,0
5765,min_diffuse,20,20,1,3,0.05,0.95,0.8685449960602464,8,4.0,1,4.0,1,4.0,1
5766,min_diffuse,20,20,1,3,0.05,0.95,0.8708240369065516,9,3.0,1,3.0,1,3.0,1
5767,min_diffuse,20,20,1,3,0.05,0.95,0.9042402209415584,16,4.0,1,4.0,1,4.0,1
5768,min_diffuse,20,20,1,3,0.05,0.95,0.9043181896085156,16,4.0,1,4.0,1,4.0,1
5769,min_diffuse,20,20,1,3,0.05,0.95,0.9499851307016184,91,10.0,1,10.0,1,10.0,1
5770,min_diffuse,20,20,1,3,0.05,0.95,0.948241342699092,21,4.0,1,4.0,1,5.0,0
5771,min_diffuse,20,20,1,3,0.05,0.95,0.9414472171591892,18,4.0,1,4.0,1,5.0,0
5772,min_diffuse,20,20,1,3,0.05,0.95,0.942149182488758,11,3.0,1,4.0,0,4.0,0
5773,min_diffuse,20,20,1,3,0.05,0.95,0.9014978034107471,4,3.0,1,3.0,1,3.0,1
5774,min_diffuse,20,20,1,3,0.05,0.95,0.8708223177420795,6,3.0,1,3.0,1,3.0,1
5775,min_diffuse,20,20,1,3,0.05,0.95,0.8470445555537756,33,5.0,1,5.0,1,5.0,1
5776,min_diffuse,20,20,1,3,0.05,0.95,0.9364909892858562,37,6.0,1,6.0,1,6.0,1
5777,min_diffuse,20,20,1,3,0.05,0.95,0.9272070126277958,11,3.0,1,4.0,0,4.0,0
5778,min_diffuse,20,20,1,3,0.05,0.95,0.9364837232633012,13,4.0,1,4.0,1,4.0,1
5779,min_diffuse,20,20,1,3,0.05,0.95,0.9394956754640952,26,4.0,1,4.0,1,4.0,1
5780,min_diffuse,20,20,1,3,0.05,0.95,0.9314262747041436,14,4.0,1,4.0,1,5.0,0
5781,min_diffuse,20,20,1,3,0.05,0.95,0.875024389767851,4,3.0,1,3.0,1,3.0,1
5782,min_diffuse,20,20,1,3,0.05,0.95,0.9412750538912138,30,7.0,1,7.0,1,7.0,1
5783,min_diffuse,20,20,1,3,0.05,0.95,0.9255764487332404,17,5.0,0,5.0,0,4.0,1
5784,min_diffuse,20,20,1,3,0.05,0.95,0.9208473727250488,18,5.0,0,5.0,0,4.0,1
5785,min_diffuse,20,20,1,3,0.05,0.95,0.9331597301213852,18,5.0,0,4.0,1,4.0,1
5786,min_diffuse,20,20,1,3,0.05,0.95,0.9446029061291356,90,8.0,0,8.0,0,7.0,1
5787,min_diffuse,20,20,1,3,0.05,0.95,0.9218700100377896,47,6.0,1,6.0,1,6.0,1
5788,min_diffuse,20,20,1,3,0.05,0.95,0.9470415867670507,22,6.0,1,6.0,1,6.0,1
5789,min_diffuse,20,20,1,3,0.05,0.95,0.8619865353833481,7,3.0,0,3.0,0,2.0,1
5790,min_diffuse,20,20,1,3,0.05,0.95,0.9254696772629236,12,4.0,0,4.0,0,3.0,1
5791,min_diffuse,20,20,1,3,0.05,0.95,0.944872664367548,11,4.0,1,4.0,1,5.0,0
5792,min_diffuse,20,20,1,3,0.05,0.95,0.8795518087884684,19,5.0,1,5.0,1,5.0,1
5793,min_diffuse,20,20,1,3,0.05,0.95,0.9066976340636772,25,5.0,0,4.0,1,4.0,1
5794,min_diffuse,20,20,1,3,0.05,0.95,0.9336907052943776,19,5.0,0,4.0,1,4.0,1
5795,min_diffuse,20,20,1,3,0.05,0.95,0.9388066575402702,32,6.0,1,6.0,1,6.0,1
5796,min_diffuse,20,20,1,3,0.05,0.95,0.938227229278709,43,5.0,0,5.0,0,4.0,1
5797,min_diffuse,20,20,1,3,0.05,0.95,0.9364106874153464,5,3.0,1,3.0,1,3.0,1
5798,min_diffuse,20,20,1,3,0.05,0.95,0.9408416253505928,23,6.0,0,6.0,0,5.0,1
5799,min_diffuse,20,20,1,3,0.05,0.95,0.9297126385567293,17,4.0,1,4.0,1,4.0,1
5800,min_diffuse,20,20,1,3,0.05,0.95,0.9096182411890869,5,3.0,0,2.0,1,2.0,1
5801,min_diffuse,20,20,1,3,0.05,0.95,0.9256633537274114,13,5.0,1,5.0,1,5.0,1
5802,min_diffuse,20,20,1,3,0.05,0.95,0.9370530541269756,30,5.0,0,5.0,0,4.0,1
5803,min_diffuse,20,20,1,3,0.05,0.95,0.9064262541417528,5,3.0,1,3.0,1,4.0,0
5804,min_diffuse,20,20,1,3,0.05,0.95,0.8676953550361761,17,4.0,1,4.0,1,4.0,1
5805,min_diffuse,20,20,1,3,0.05,0.95,0.9340311094346097,28,6.0,0,6.0,0,5.0,1
5806,min_diffuse,20,20,1,3,0.05,0.95,0.8674475096623682,8,3.0,1,3.0,1,3.0,1
5807,min_diffuse,20,20,1,3,0.05,0.95,0.9256907466357792,4,2.0,1,2.0,1,2.0,1
5808,min_diffuse,20,20,1,3,0.05,0.95,0.9496327232029256,42,5.0,1,5.0,1,5.0,1
5809,min_diffuse,20,20,1,3,0.05,0.95,0.8021985051409084,5,2.0,1,2.0,1,2.0,1
5810,min_diffuse,20,20,1,3,0.05,0.95,0.933551799843648,14,4.0,1,4.0,1,4.0,1
5811,min_diffuse,20,20,1,3,0.05,0.95,0.8856015798237323,14,4.0,1,4.0,1,4.0,1
5812,min_diffuse,20,20,1,3,0.05,0.95,0.9238565609218476,66,9.0,1,9.0,1,9.0,1
5813,min_diffuse,20,20,1,3,0.05,0.95,0.9284900235133722,20,4.0,1,4.0,1,4.0,1
5814,min_diffuse,20,20,1,3,0.05,0.95,0.9473145531779528,20,4.0,1,4.0,1,4.0,1
5815,min_diffuse,20,20,1,3,0.05,0.95,0.9038313327260528,6,3.0,1,3.0,1,3.0,1
5816,min_diffuse,20,20,1,3,0.05,0.95,0.9186124996293844,18,5.0,1,5.0,1,5.0,1
5817,min_diffuse,20,20,1,3,0.05,0.95,0.9142390074062658,14,4.0,1,4.0,1,4.0,1
5818,min_diffuse,20,20,1,3,0.05,0.95,0.9454731485591888,15,4.0,1,5.0,0,5.0,0
5819,min_diffuse,20,20,1,3,0.05,0.95,0.9391638987265885,25,5.0,0,5.0,0,4.0,1
5820,min_diffuse,20,20,1,3,0.05,0.95,0.8728419794961935,6,3.0,1,3.0,1,3.0,1
5821,min_diffuse,20,20,1,3,0.05,0.95,0.8838972167217043,12,4.0,1,4.0,1,4.0,1
5822,min_diffuse,20,20,1,3,0.05,0.95,0.8483634460649836,8,4.0,0,3.0,1,3.0,1
5823,min_diffuse,20,20,1,3,0.05,0.95,0.9495860265416218,32,6.0,1,6.0,1,6.0,1
5824,min_diffuse,20,20,1,3,0.05,0.95,0.9400338372192382,11,4.0,1,4.0,1,4.0,1
5825,min_diffuse,20,20,1,3,0.05,0.95,0.9381099229577208,16,4.0,1,4.0,1,5.0,0
5826,min_diffuse,20,20,1,3,0.05,0.95,0.9418898690838784,28,7.0,1,7.0,1,7.0,1
5827,min_diffuse,20,20,1,3,0.05,0.95,0.8549294476044174,9,3.0,1,3.0,1,3.0,1
5828,min_diffuse,20,20,1,3,0.05,0.95,0.9330796583700992,16,4.0,1,4.0,1,4.0,1
5829,min_diffuse,20,20,1,3,0.05,0.95,0.9102047341072552,29,7.0,0,7.0,0,6.0,1
5830,min_diffuse,20,20,1,3,0.05,0.95,0.918270849356449,10,4.0,1,4.0,1,4.0,1
5831,min_diffuse,20,20,1,3,0.05,0.95,0.9432272049843068,18,6.0,0,6.0,0,5.0,1
5832,min_diffuse,20,20,1,3,0.05,0.95,0.9399094494268556,12,4.0,1,4.0,1,4.0,1
5833,min_diffuse,20,20,1,3,0.05,0.95,0.9287989015741258,48,6.0,0,6.0,0,5.0,1
5834,min_diffuse,20,20,1,3,0.05,0.95,0.8152078081146061,5,3.0,1,3.0,1,3.0,1
5835,min_diffuse,20,20,1,3,0.05,0.95,0.849413102359732,15,4.0,1,5.0,0,4.0,1
5836,min_diffuse,20,20,1,3,0.05,0.95,0.8907932308457492,17,5.0,1,6.0,0,6.0,0
5837,min_diffuse,20,20,1,3,0.05,0.95,0.9337534496763636,9,3.0,1,3.0,1,4.0,0
5838,min_diffuse,20,20,1,3,0.05,0.95,0.9292925050764452,12,5.0,0,4.0,1,5.0,0
5839,min_diffuse,20,20,1,3,0.05,0.95,0.9233996129387836,23,5.0,1,5.0,1,5.0,1
5840,min_diffuse,20,20,1,3,0.05,0.95,0.8919330122572807,8,3.0,1,3.0,1,3.0,1
5841,min_diffuse,20,20,1,3,0.05,0.95,0.9203430477539376,29,5.0,1,5.0,1,5.0,1
5842,min_diffuse,20,20,1,3,0.05,0.95,0.9467250593094424,16,5.0,1,5.0,1,5.0,1
5843,min_diffuse,20,20,1,3,0.05,0.95,0.8921311100233418,22,5.0,1,5.0,1,5.0,1
5844,min_diffuse,20,20,1,3,0.05,0.95,0.9098915908296272,7,3.0,1,4.0,0,4.0,0
5845,min_diffuse,20,20,1,3,0.05,0.95,0.9102940859509192,19,4.0,0,4.0,0,3.0,1
5846,min_diffuse,20,20,1,3,0.05,0.95,0.9268766964984104,11,3.0,1,3.0,1,3.0,1
5847,min_diffuse,20,20,1,3,0.05,0.95,0.949109766692714,8,3.0,1,3.0,1,3.0,1
5848,min_diffuse,20,20,1,3,0.05,0.95,0.8324871872158991,4,2.0,1,3.0,0,3.0,0
5849,min_diffuse,20,20,1,3,0.05,0.95,0.8654447936729236,13,4.0,1,4.0,1,4.0,1
5850,min_diffuse,20,20,1,3,0.05,0.95,0.94871383109997,15,5.0,0,4.0,1,4.0,1
5851,min_diffuse,20,20,1,3,0.05,0.95,0.921949730362282,10,4.0,0,3.0,1,3.0,1
5852,min_diffuse,20,20,1,3,0.05,0.95,0.9044927968057118,15,4.0,1,4.0,1,4.0,1
5853,min_diffuse,20,20,1,3,0.05,0.95,0.9269164326935546,16,4.0,1,4.0,1,4.0,1
5854,min_diffuse,20,20,1,3,0.05,0.95,0.927171748502098,21,3.0,1,3.0,1,3.0,1
5855,min_diffuse,20,20,1,3,0.05,0.95,0.8991193706722151,8,4.0,0,3.0,1,4.0,0
5856,min_diffuse,20,20,1,3,0.05,0.95,0.8770371558369362,23,5.0,1,5.0,1,5.0,1
5857,min_diffuse,20,20,1,3,0.05,0.95,0.9324753453437368,21,6.0,0,5.0,1,5.0,1
5858,min_diffuse,20,20,1,3,0.05,0.95,0.9042130106491229,13,4.0,1,4.0,1,4.0,1
5859,min_diffuse,20,20,1,3,0.05,0.95,0.9129925917082286,14,4.0,1,5.0,0,5.0,0
5860,min_diffuse,20,20,1,3,0.05,0.95,0.8966058173497669,12,4.0,1,4.0,1,4.0,1
5861,min_diffuse,20,20,1,3,0.05,0.95,0.9462979597930232,33,5.0,1,5.0,1,5.0,1
5862,min_diffuse,20,20,1,3,0.05,0.95,0.9366291439254798,14,4.0,1,4.0,1,4.0,1
5863,min_diffuse,20,20,1,3,0.05,0.95,0.9058371992990918,27,4.0,1,4.0,1,4.0,1
5864,min_diffuse,20,20,1,3,0.05,0.95,0.9422842870769448,10,4.0,1,4.0,1,4.0,1
5865,min_diffuse,20,20,1,3,0.05,0.95,0.9300147302817782,22,5.0,0,5.0,0,4.0,1
5866,min_diffuse,20,20,1,3,0.05,0.95,0.8497698063558806,10,4.0,1,4.0,1,4.0,1
5867,min_diffuse,20,20,1,3,0.05,0.95,0.9472255339962896,9,3.0,1,3.0,1,3.0,1
5868,min_diffuse,20,20,1,3,0.05,0.95,0.8820232829328015,13,4.0,1,4.0,1,4.0,1
5869,min_diffuse,20,20,1,3,0.05,0.95,0.9485303978507734,14,5.0,0,5.0,0,4.0,1
5870,min_diffuse,20,20,1,3,0.05,0.95,0.9342993464950174,37,9.0,0,8.0,1,8.0,1
5871,min_diffuse,20,20,1,3,0.05,0.95,0.9472961733241833,26,7.0,1,7.0,1,7.0,1
5872,min_diffuse,20,20,1,3,0.05,0.95,0.934595964675262,28,5.0,1,5.0,1,5.0,1
5873,min_diffuse,20,20,1,3,0.05,0.95,0.9413729543870312,35,6.0,1,6.0,1,6.0,1
5874,min_diffuse,20,20,1,3,0.05,0.95,0.8861687643398428,15,4.0,1,4.0,1,4.0,1
5875,min_diffuse,20,20,1,3,0.05,0.95,0.9102116430116644,11,4.0,1,4.0,1,4.0,1
5876,min_diffuse,20,20,1,3,0.05,0.95,0.9157551670950378,19,6.0,1,6.0,1,6.0,1
5877,min_diffuse,20,20,1,3,0.05,0.95,0.936973230099422,15,3.0,1,3.0,1,3.0,1
5878,min_diffuse,20,20,1,3,0.05,0.95,0.9471318705728344,43,6.0,1,6.0,1,6.0,1
5879,min_diffuse,20,20,1,3,0.05,0.95,0.9256232472019637,9,3.0,1,4.0,0,3.0,1
5880,min_diffuse,20,20,1,3,0.05,0.95,0.8942737130602136,19,5.0,1,5.0,1,5.0,1
5881,min_diffuse,20,20,1,3,0.05,0.95,0.9236423059570972,7,3.0,1,3.0,1,3.0,1
5882,min_diffuse,20,20,1,3,0.05,0.95,0.8346062232815787,3,2.0,1,2.0,1,3.0,0
5883,min_diffuse,20,20,1,3,0.05,0.95,0.9375423106740004,8,3.0,1,3.0,1,3.0,1
5884,min_diffuse,20,20,1,3,0.05,0.95,0.9204602820669932,20,6.0,1,6.0,1,6.0,1
5885,min_diffuse,20,20,1,3,0.05,0.95,0.8985890183341777,14,4.0,1,4.0,1,4.0,1
5886,min_diffuse,20,20,1,3,0.05,0.95,0.939379955170931,36,6.0,1,6.0,1,6.0,1
5887,min_diffuse,20,20,1,3,0.05,0.95,0.876909650306685,7,3.0,1,3.0,1,3.0,1
5888,min_diffuse,20,20,1,3,0.05,0.95,0.9066370076273054,12,5.0,1,5.0,1,5.0,1
5889,min_diffuse,20,20,1,3,0.05,0.95,0.9488057828353992,17,4.0,1,4.0,1,4.0,1
5890,min_diffuse,20,20,1,3,0.05,0.95,0.9248429913086534,10,4.0,0,3.0,1,4.0,0
5891,min_diffuse,20,20,1,3,0.05,0.95,0.9410252630840203,24,6.0,0,6.0,0,5.0,1
5892,min_diffuse,20,20,1,3,0.05,0.95,0.9222067134501032,10,4.0,1,4.0,1,4.0,1
5893,min_diffuse,20,20,1,3,0.05,0.95,0.9326570709654536,11,4.0,1,4.0,1,4.0,1
5894,min_diffuse,20,20,1,3,0.05,0.95,0.8746982623313935,24,5.0,1,5.0,1,5.0,1
5895,min_diffuse,20,20,1,3,0.05,0.95,0.9245808843489928,17,4.0,0,4.0,0,3.0,1
5896,min_diffuse,20,20,1,3,0.05,0.95,0.9350989401719192,9,4.0,1,4.0,1,4.0,1
5897,min_diffuse,20,20,1,3,0.05,0.95,0.9214928328053568,18,3.0,1,3.0,1,3.0,1
5898,min_diffuse,20,20,1,3,0.05,0.95,0.9425585403204952,22,4.0,1,4.0,1,4.0,1
5899,min_diffuse,20,20,1,3,0.05,0.95,0.947965657586304,31,5.0,1,5.0,1,5.0,1
5900,min_diffuse,20,20,1,3,0.05,0.95,0.9495044403907292,34,6.0,1,6.0,1,6.0,1
5901,min_diffuse,20,20,1,3,0.05,0.95,0.9006392513010412,28,4.0,1,4.0,1,4.0,1
5902,min_diffuse,20,20,1,3,0.05,0.95,0.901395297429804,32,6.0,0,6.0,0,5.0,1
5903,min_diffuse,20,20,1,3,0.05,0.95,0.9422810785530714,22,6.0,1,6.0,1,6.0,1
5904,min_diffuse,20,20,1,3,0.05,0.95,0.9387412517823664,21,4.0,1,4.0,1,4.0,1
5905,min_diffuse,20,20,1,3,0.05,0.95,0.9379657171712448,36,6.0,0,5.0,1,5.0,1
5906,min_diffuse,20,20,1,3,0.05,0.95,0.9480203073765004,12,3.0,1,3.0,1,4.0,0
5907,min_diffuse,20,20,1,3,0.05,0.95,0.9483977735331844,14,4.0,1,4.0,1,4.0,1
5908,min_diffuse,20,20,1,3,0.05,0.95,0.9149618284570196,30,5.0,0,4.0,1,4.0,1
5909,min_diffuse,20,20,1,3,0.05,0.95,0.90273913896381,43,6.0,1,6.0,1,6.0,1
5910,min_diffuse,20,20,1,3,0.05,0.95,0.9460486671486292,68,8.0,0,7.0,1,7.0,1
5911,min_diffuse,20,20,1,3,0.05,0.95,0.9486021709481488,28,5.0,1,5.0,1,5.0,1
5912,min_diffuse,20,20,1,3,0.05,0.95,0.902992571276301,15,5.0,1,5.0,1,5.0,1
5913,min_diffuse,20,20,1,3,0.05,0.95,0.8153501520769282,7,3.0,1,3.0,1,3.0,1
5914,min_diffuse,20,20,1,3,0.05,0.95,0.8885528224079178,22,4.0,1,4.0,1,4.0,1
5915,min_diffuse,20,20,1,3,0.05,0.95,0.936108127004148,8,3.0,1,3.0,1,3.0,1
5916,min_diffuse,20,20,1,3,0.05,0.95,0.8970986207709637,5,3.0,1,3.0,1,3.0,1
5917,min_diffuse,20,20,1,3,0.05,0.95,0.9352053913444306,6,3.0,1,3.0,1,4.0,0
5918,min_diffuse,20,20,1,3,0.05,0.95,0.9273860081926076,10,4.0,1,4.0,1,4.0,1
5919,min_diffuse,20,20,1,3,0.05,0.95,0.8954401702278869,35,5.0,1,5.0,1,5.0,1
5920,min_diffuse,20,20,1,3,0.05,0.95,0.8809791385327166,7,3.0,1,3.0,1,4.0,0
5921,min_diffuse,20,20,1,3,0.05,0.95,0.9229067296936369,18,4.0,1,4.0,1,4.0,1
5922,min_diffuse,20,20,1,3,0.05,0.95,0.9480804971460652,20,5.0,0,4.0,1,4.0,1
5923,min_diffuse,20,20,1,3,0.05,0.95,0.9162665242571322,8,4.0,1,4.0,1,4.0,1
5924,min_diffuse,20,20,1,3,0.05,0.95,0.9005587758803121,29,4.0,1,4.0,1,4.0,1
5925,min_diffuse,20,20,1,3,0.05,0.95,0.9228437278286004,11,4.0,1,4.0,1,4.0,1
5926,min_diffuse,20,20,1,3,0.05,0.95,0.9379633218367186,17,5.0,1,5.0,1,5.0,1
5927,min_diffuse,20,20,1,3,0.05,0.95,0.8394261055674671,8,3.0,1,3.0,1,3.0,1
5928,min_diffuse,20,20,1,3,0.05,0.95,0.8164183457671603,8,3.0,1,3.0,1,4.0,0
5929,min_diffuse,20,20,1,3,0.05,0.95,0.930925161152422,11,4.0,1,4.0,1,4.0,1
5930,min_diffuse,20,20,1,3,0.05,0.95,0.9463580098909284,23,5.0,1,5.0,1,5.0,1
5931,min_diffuse,20,20,1,3,0.05,0.95,0.9341670374844973,39,5.0,1,5.0,1,5.0,1
5932,min_diffuse,20,20,1,3,0.05,0.95,0.8021970383519016,9,3.0,1,3.0,1,3.0,1
5933,min_diffuse,20,20,1,3,0.05,0.95,0.9485592022870925,30,6.0,0,6.0,0,5.0,1
5934,min_diffuse,20,20,1,3,0.05,0.95,0.9498570631439625,5,3.0,1,3.0,1,3.0,1
5935,min_diffuse,20,20,1,3,0.05,0.95,0.938957961480916,21,5.0,0,5.0,0,4.0,1
5936,min_diffuse,20,20,1,3,0.05,0.95,0.8571035560020133,6,3.0,1,3.0,1,4.0,0
5937,min_diffuse,20,20,1,3,0.05,0.95,0.902355939804376,10,3.0,1,3.0,1,3.0,1
5938,min_diffuse,20,20,1,3,0.05,0.95,0.9339769945262064,17,5.0,1,5.0,1,5.0,1
5939,min_diffuse,20,20,1,3,0.05,0.95,0.9329153384836284,24,5.0,1,5.0,1,5.0,1
5940,min_diffuse,20,20,1,3,0.05,0.95,0.8743517702688794,6,3.0,1,3.0,1,3.0,1
5941,min_diffuse,20,20,1,3,0.05,0.95,0.9300963347236088,31,7.0,0,6.0,1,6.0,1
5942,min_diffuse,20,20,1,3,0.05,0.95,0.91060603467943,16,4.0,1,5.0,0,4.0,1
5943,min_diffuse,20,20,1,3,0.05,0.95,0.8134980907390399,8,4.0,1,4.0,1,4.0,1
5944,min_diffuse,20,20,1,3,0.05,0.95,0.9401159079557164,26,5.0,1,5.0,1,5.0,1
5945,min_diffuse,20,20,1,3,0.05,0.95,0.9497118703473684,57,8.0,1,8.0,1,8.0,1
5946,min_diffuse,20,20,1,3,0.05,0.95,0.9473214276495038,10,4.0,0,3.0,1,4.0,0
5947,min_diffuse,20,20,1,3,0.05,0.95,0.9180428553858022,19,4.0,0,4.0,0,3.0,1
5948,min_diffuse,20,20,1,3,0.05,0.95,0.9312470333414344,27,5.0,1,5.0,1,5.0,1
5949,min_diffuse,20,20,1,3,0.05,0.95,0.9468686065641994,13,5.0,1,5.0,1,5.0,1
5950,min_diffuse,20,20,1,3,0.05,0.95,0.9208661086571246,19,5.0,0,4.0,1,5.0,0
5951,min_diffuse,20,20,1,3,0.05,0.95,0.8984691541009472,11,4.0,0,3.0,1,4.0,0
5952,min_diffuse,20,20,1,3,0.05,0.95,0.8790024228673434,14,4.0,1,4.0,1,4.0,1
5953,min_diffuse,20,20,1,3,0.05,0.95,0.8034005305787498,9,3.0,1,3.0,1,3.0,1
5954,min_diffuse,20,20,1,3,0.05,0.95,0.9495889968211212,68,8.0,0,8.0,0,7.0,1
5955,min_diffuse,20,20,1,3,0.05,0.95,0.9373824174760692,15,4.0,1,4.0,1,4.0,1
5956,min_diffuse,20,20,1,3,0.05,0.95,0.9053894833387928,12,4.0,1,4.0,1,4.0,1
5957,min_diffuse,20,20,1,3,0.05,0.95,0.907991171682318,21,5.0,0,5.0,0,4.0,1
5958,min_diffuse,20,20,1,3,0.05,0.95,0.9475315464209364,31,5.0,0,5.0,0,4.0,1
5959,min_diffuse,20,20,1,3,0.05,0.95,0.8506559411686615,6,3.0,1,4.0,0,4.0,0
5960,min_diffuse,20,20,1,3,0.05,0.95,0.7200760230447957,7,3.0,1,3.0,1,3.0,1
5961,min_diffuse,20,20,1,3,0.05,0.95,0.9225481457127606,31,5.0,1,5.0,1,5.0,1
5962,min_diffuse,20,20,1,3,0.05,0.95,0.9456019141201908,24,6.0,0,5.0,1,5.0,1
5963,min_diffuse,20,20,1,3,0.05,0.95,0.8974725318473319,9,3.0,1,3.0,1,3.0,1
5964,min_diffuse,20,20,1,3,0.05,0.95,0.9355612390500392,25,7.0,0,6.0,1,7.0,0
5965,min_diffuse,20,20,1,3,0.05,0.95,0.8832178466256367,5,3.0,1,3.0,1,3.0,1
5966,min_diffuse,20,20,1,3,0.05,0.95,0.7880678999196732,15,4.0,1,4.0,1,4.0,1
5967,min_diffuse,20,20,1,3,0.05,0.95,0.9387331896519524,13,5.0,1,5.0,1,5.0,1
5968,min_diffuse,20,20,1,3,0.05,0.95,0.9492259532690236,11,4.0,1,4.0,1,4.0,1
5969,min_diffuse,20,20,1,3,0.05,0.95,0.8726585953950212,11,4.0,1,4.0,1,4.0,1
5970,min_diffuse,20,20,1,3,0.05,0.95,0.948004272749124,62,8.0,1,8.0,1,8.0,1
5971,min_diffuse,20,20,1,3,0.05,0.95,0.9030883701847262,6,3.0,1,3.0,1,3.0,1
5972,min_diffuse,20,20,1,3,0.05,0.95,0.9414355288227064,55,7.0,1,7.0,1,7.0,1
5973,min_diffuse,20,20,1,3,0.05,0.95,0.9020441088196814,22,4.0,1,4.0,1,4.0,1
5974,min_diffuse,20,20,1,3,0.05,0.95,0.9020545094347552,21,4.0,1,4.0,1,4.0,1
5975,min_diffuse,20,20,1,3,0.05,0.95,0.8959674864029715,9,3.0,0,3.0,0,2.0,1
5976,min_diffuse,20,20,1,3,0.05,0.95,0.8899972468784727,9,4.0,0,3.0,1,3.0,1
5977,min_diffuse,20,20,1,3,0.05,0.95,0.9476390469795812,13,5.0,1,5.0,1,5.0,1
5978,min_diffuse,20,20,1,3,0.05,0.95,0.9354970569758712,9,3.0,1,3.0,1,3.0,1
5979,min_diffuse,20,20,1,3,0.05,0.95,0.8260018853998871,9,3.0,1,3.0,1,3.0,1
5980,min_diffuse,20,20,1,3,0.05,0.95,0.8969173009465198,11,3.0,1,3.0,1,3.0,1
5981,min_diffuse,20,20,1,3,0.05,0.95,0.9492505955721294,6,3.0,1,3.0,1,4.0,0
5982,min_diffuse,20,20,1,3,0.05,0.95,0.9296609201828396,17,4.0,0,4.0,0,3.0,1
5983,min_diffuse,20,20,1,3,0.05,0.95,0.878536821617596,8,4.0,0,3.0,1,4.0,0
5984,min_diffuse,20,20,1,3,0.05,0.95,0.935182814387164,11,4.0,0,3.0,1,4.0,0
5985,min_diffuse,20,20,1,3,0.05,0.95,0.9190036192726512,6,3.0,1,3.0,1,4.0,0
5986,min_diffuse,20,20,1,3,0.05,0.95,0.893336497657568,14,5.0,0,4.0,1,5.0,0
5987,min_diffuse,20,20,1,3,0.05,0.95,0.9081020585613936,5,3.0,1,3.0,1,3.0,1
5988,min_diffuse,20,20,1,3,0.05,0.95,0.909063302564711,22,5.0,1,5.0,1,6.0,0
5989,min_diffuse,20,20,1,3,0.05,0.95,0.8911640624861774,8,4.0,1,4.0,1,4.0,1
5990,min_diffuse,20,20,1,3,0.05,0.95,0.921853908423441,8,3.0,1,3.0,1,3.0,1
5991,min_diffuse,20,20,1,3,0.05,0.95,0.8802931124612826,5,3.0,1,4.0,0,3.0,1
5992,min_diffuse,20,20,1,3,0.05,0.95,0.919694564815263,22,5.0,1,5.0,1,5.0,1
5993,min_diffuse,20,20,1,3,0.05,0.95,0.9170746853461416,7,4.0,1,4.0,1,4.0,1
5994,min_diffuse,20,20,1,3,0.05,0.95,0.9418555703271532,9,4.0,1,4.0,1,4.0,1
5995,min_diffuse,20,20,1,3,0.05,0.95,0.8360116670588578,12,4.0,1,4.0,1,4.0,1
5996,min_diffuse,20,20,1,3,0.05,0.95,0.940338918415835,62,8.0,1,8.0,1,8.0,1
5997,min_diffuse,20,20,1,3,0.05,0.95,0.949612087848183,58,8.0,1,8.0,1,8.0,1
5998,min_diffuse,20,20,1,3,0.05,0.95,0.9294297646163592,9,3.0,1,3.0,1,3.0,1
5999,min_diffuse,20,20,1,3,0.05,0.95,0.9169510772616136,14,4.0,1,4.0,1,5.0,0
6000,min_diffuse,20,20,1,3,0.05,0.95,0.836212848559705,7,3.0,1,3.0,1,3.0,1
6001,min_diffuse,20,20,1,3,0.05,0.95,0.9259764951213324,40,6.0,0,5.0,1,5.0,1
6002,min_diffuse,20,20,1,3,0.05,0.95,0.8434229528196409,6,3.0,1,3.0,1,3.0,1
6003,min_diffuse,20,20,1,3,0.05,0.95,0.906286711927844,10,5.0,0,5.0,0,4.0,1
6004,min_diffuse,20,20,1,3,0.05,0.95,0.9094107190138128,12,3.0,1,3.0,1,3.0,1
6005,min_diffuse,20,20,1,3,0.05,0.95,0.948490698197376,6,3.0,1,3.0,1,3.0,1
6006,min_diffuse,20,20,1,3,0.05,0.95,0.9433598380601724,45,5.0,0,4.0,1,4.0,1
6007,min_diffuse,20,20,1,3,0.05,0.95,0.9206465259245016,23,5.0,0,5.0,0,4.0,1
6008,min_diffuse,20,20,1,3,0.05,0.95,0.9341978135076988,24,6.0,0,5.0,1,6.0,0
6009,min_diffuse,20,20,1,3,0.05,0.95,0.9382558406350284,24,6.0,1,6.0,1,6.0,1
6010,min_diffuse,20,20,1,3,0.05,0.95,0.9206041862030055,11,4.0,1,4.0,1,4.0,1
6011,min_diffuse,20,20,1,3,0.05,0.95,0.9317490271461172,46,6.0,1,6.0,1,6.0,1
6012,min_diffuse,20,20,1,3,0.05,0.95,0.9478618857238856,22,6.0,0,5.0,1,5.0,1
6013,min_diffuse,20,20,1,3,0.05,0.95,0.8935438675049522,13,5.0,1,5.0,1,5.0,1
6014,min_diffuse,20,20,1,3,0.05,0.95,0.91515230000807,15,5.0,0,5.0,0,4.0,1
6015,min_diffuse,20,20,1,3,0.05,0.95,0.8851746816456117,4,2.0,1,3.0,0,3.0,0
6016,min_diffuse,20,20,1,3,0.05,0.95,0.9223117244897762,28,4.0,1,4.0,1,4.0,1
6017,min_diffuse,20,20,1,3,0.05,0.95,0.9398360078766844,13,4.0,1,4.0,1,4.0,1
6018,min_diffuse,20,20,1,3,0.05,0.95,0.9498863970601682,24,7.0,0,6.0,1,7.0,0
6019,min_diffuse,20,20,1,3,0.05,0.95,0.939966900960814,17,5.0,1,5.0,1,6.0,0
6020,min_diffuse,20,20,1,3,0.05,0.95,0.9452305796656046,10,4.0,1,4.0,1,4.0,1
6021,min_diffuse,20,20,1,3,0.05,0.95,0.9183266360328576,18,3.0,1,3.0,1,3.0,1
6022,min_diffuse,20,20,1,3,0.05,0.95,0.850153600169301,12,4.0,1,4.0,1,4.0,1
6023,min_diffuse,20,20,1,3,0.05,0.95,0.9317680224917196,25,5.0,1,5.0,1,6.0,0
6024,min_diffuse,20,20,1,3,0.05,0.95,0.9431406303942228,48,7.0,1,7.0,1,7.0,1
6025,min_diffuse,20,20,1,3,0.05,0.95,0.8963029720747199,10,4.0,1,4.0,1,4.0,1
6026,min_diffuse,20,20,1,3,0.05,0.95,0.8966097969552361,7,3.0,1,3.0,1,3.0,1
6027,min_diffuse,20,20,1,3,0.05,0.95,0.8824500568541421,6,3.0,1,3.0,1,4.0,0
6028,min_diffuse,20,20,1,3,0.05,0.95,0.9365601871245172,10,3.0,1,3.0,1,3.0,1
6029,min_diffuse,20,20,1,3,0.05,0.95,0.9459690689192692,12,4.0,1,4.0,1,4.0,1
6030,min_diffuse,20,20,1,3,0.05,0.95,0.9388959536045874,23,6.0,0,6.0,0,5.0,1
6031,min_diffuse,20,20,1,3,0.05,0.95,0.938660721719663,12,4.0,1,4.0,1,4.0,1
6032,min_diffuse,20,20,1,3,0.05,0.95,0.9437046478455552,48,7.0,1,8.0,0,8.0,0
6033,min_diffuse,20,20,1,3,0.05,0.95,0.9462366566565736,43,7.0,0,7.0,0,6.0,1
6034,min_diffuse,20,20,1,3,0.05,0.95,0.7934568633030793,13,3.0,1,3.0,1,3.0,1
6035,min_diffuse,20,20,1,3,0.05,0.95,0.9347006631738812,8,4.0,0,3.0,1,4.0,0
6036,min_diffuse,20,20,1,3,0.05,0.95,0.9127971053601188,27,6.0,0,6.0,0,5.0,1
6037,min_diffuse,20,20,1,3,0.05,0.95,0.9111386881028732,16,4.0,1,4.0,1,4.0,1
6038,min_diffuse,20,20,1,3,0.05,0.95,0.9302294612704,11,4.0,1,4.0,1,4.0,1
6039,min_diffuse,20,20,1,3,0.05,0.95,0.94455288895689,27,6.0,1,6.0,1,6.0,1
6040,min_diffuse,20,20,1,3,0.05,0.95,0.9178684546235232,18,4.0,1,4.0,1,4.0,1
6041,min_diffuse,20,20,1,3,0.05,0.95,0.9403612433510644,5,3.0,1,3.0,1,3.0,1
6042,min_diffuse,20,20,1,3,0.05,0.95,0.9367228223938912,14,5.0,1,6.0,0,6.0,0
6043,min_diffuse,20,20,1,3,0.05,0.95,0.9473139442105089,10,4.0,1,4.0,1,4.0,1
6044,min_diffuse,20,20,1,3,0.05,0.95,0.9491143158790688,5,3.0,1,3.0,1,3.0,1
6045,min_diffuse,20,20,1,3,0.05,0.95,0.9452749981595868,17,5.0,0,4.0,1,5.0,0
6046,min_diffuse,20,20,1,3,0.05,0.95,0.938121635968852,29,6.0,1,6.0,1,6.0,1
6047,min_diffuse,20,20,1,3,0.05,0.95,0.9408251420881149,28,5.0,0,5.0,0,4.0,1
6048,min_diffuse,20,20,1,3,0.05,0.95,0.9369138211138054,35,6.0,1,6.0,1,6.0,1
6049,min_diffuse,20,20,1,3,0.05,0.95,0.8406187273526272,12,3.0,1,3.0,1,3.0,1
6050,min_diffuse,20,20,1,3,0.05,0.95,0.9107437732668748,19,4.0,1,4.0,1,4.0,1
6051,min_diffuse,20,20,1,3,0.05,0.95,0.8111947924096563,7,3.0,1,3.0,1,4.0,0
6052,min_diffuse,20,20,1,3,0.05,0.95,0.8542966206620035,28,4.0,1,4.0,1,4.0,1
6053,min_diffuse,20,20,1,3,0.05,0.95,0.922613912029132,21,4.0,0,3.0,1,4.0,0
6054,min_diffuse,20,20,1,3,0.05,0.95,0.9407676976632132,17,6.0,1,6.0,1,7.0,0
6055,min_diffuse,20,20,1,3,0.05,0.95,0.9352088423972909,30,5.0,1,5.0,1,5.0,1
6056,min_diffuse,20,20,1,3,0.05,0.95,0.8607782776903825,8,3.0,1,4.0,0,4.0,0
6057,min_diffuse,20,20,1,3,0.05,0.95,0.905902506299896,20,4.0,1,4.0,1,4.0,1
6058,min_diffuse,20,20,1,3,0.05,0.95,0.9463460969272968,6,3.0,1,3.0,1,4.0,0
6059,min_diffuse,20,20,1,3,0.05,0.95,0.9215390826690992,17,5.0,1,5.0,1,5.0,1
6060,min_diffuse,20,20,1,3,0.05,0.95,0.9209871022305496,18,5.0,0,4.0,1,4.0,1
6061,min_diffuse,20,20,1,3,0.05,0.95,0.9368160928379076,11,4.0,1,4.0,1,4.0,1
6062,min_diffuse,20,20,1,3,0.05,0.95,0.8143759892573624,11,3.0,1,3.0,1,3.0,1
6063,min_diffuse,20,20,1,3,0.05,0.95,0.8575009119890118,15,4.0,1,4.0,1,4.0,1
6064,min_diffuse,20,20,1,3,0.05,0.95,0.9239798185755752,21,6.0,1,6.0,1,6.0,1
6065,min_diffuse,20,20,1,3,0.05,0.95,0.765103880611843,11,3.0,1,3.0,1,3.0,1
6066,min_diffuse,20,20,1,3,0.05,0.95,0.9468180943410962,24,6.0,1,6.0,1,6.0,1
6067,min_diffuse,20,20,1,3,0.05,0.95,0.901786925232362,22,4.0,1,4.0,1,4.0,1
6068,min_diffuse,20,20,1,3,0.05,0.95,0.873882168563551,7,3.0,1,3.0,1,3.0,1
6069,min_diffuse,20,20,1,3,0.05,0.95,0.9280761419762154,25,4.0,1,4.0,1,5.0,0
6070,min_diffuse,20,20,1,3,0.05,0.95,0.9405870393529032,32,5.0,1,5.0,1,5.0,1
6071,min_diffuse,20,20,1,3,0.05,0.95,0.903257220234864,25,5.0,1,5.0,1,5.0,1
6072,min_diffuse,20,20,1,3,0.05,0.95,0.932036374846981,10,4.0,1,4.0,1,4.0,1
6073,min_diffuse,20,20,1,3,0.05,0.95,0.9185058225215816,15,4.0,1,4.0,1,4.0,1
6074,min_diffuse,20,20,1,3,0.05,0.95,0.917171547388081,24,4.0,1,4.0,1,4.0,1
6075,min_diffuse,20,20,1,3,0.05,0.95,0.8758071444518886,20,4.0,1,4.0,1,4.0,1
6076,min_diffuse,20,20,1,3,0.05,0.95,0.9236655569165388,5,3.0,1,3.0,1,3.0,1
6077,min_diffuse,20,20,1,3,0.05,0.95,0.9366804576739968,17,6.0,0,5.0,1,5.0,1
6078,min_diffuse,20,20,1,3,0.05,0.95,0.9411015215551524,23,6.0,1,6.0,1,6.0,1
6079,min_diffuse,20,20,1,3,0.05,0.95,0.9025725822854,19,4.0,1,4.0,1,4.0,1
6080,min_diffuse,20,20,1,3,0.05,0.95,0.8755976137081192,16,4.0,1,4.0,1,4.0,1
6081,min_diffuse,20,20,1,3,0.05,0.95,0.9257177571886512,19,6.0,0,5.0,1,5.0,1
6082,min_diffuse,20,20,1,3,0.05,0.95,0.94428366527052,16,4.0,1,4.0,1,4.0,1
6083,min_diffuse,20,20,1,3,0.05,0.95,0.93746600130559,42,8.0,0,8.0,0,7.0,1
6084,min_diffuse,20,20,1,3,0.05,0.95,0.9075840144081992,15,4.0,1,4.0,1,4.0,1
6085,min_diffuse,20,20,1,3,0.05,0.95,0.9160333408580588,4,2.0,1,2.0,1,2.0,1
6086,min_diffuse,20,20,1,3,0.05,0.95,0.8421762175278621,18,4.0,1,4.0,1,4.0,1
6087,min_diffuse,20,20,1,3,0.05,0.95,0.9138282400794652,12,4.0,1,4.0,1,4.0,1
6088,min_diffuse,20,20,1,3,0.05,0.95,0.8877918939477608,11,4.0,1,4.0,1,5.0,0
6089,min_diffuse,20,20,1,3,0.05,0.95,0.9443829922309724,9,3.0,1,3.0,1,3.0,1
6090,min_diffuse,20,20,1,3,0.05,0.95,0.9357185461600316,14,5.0,1,5.0,1,5.0,1
6091,min_diffuse,20,20,1,3,0.05,0.95,0.9278963489401082,11,4.0,0,3.0,1,4.0,0
6092,min_diffuse,20,20,1,3,0.05,0.95,0.942275048146985,62,8.0,1,8.0,1,8.0,1
6093,min_diffuse,20,20,1,3,0.05,0.95,0.905919743057441,23,4.0,1,4.0,1,4.0,1
6094,min_diffuse,20,20,1,3,0.05,0.95,0.9216589102133768,11,3.0,1,3.0,1,4.0,0
6095,min_diffuse,20,20,1,3,0.05,0.95,0.9400494941971844,26,6.0,0,5.0,1,6.0,0
6096,min_diffuse,20,20,1,3,0.05,0.95,0.9196370472906008,15,4.0,1,4.0,1,4.0,1
6097,min_diffuse,20,20,1,3,0.05,0.95,0.8552659898045144,12,3.0,1,3.0,1,3.0,1
6098,min_diffuse,20,20,1,3,0.05,0.95,0.9373079523176008,35,5.0,1,5.0,1,5.0,1
6099,min_diffuse,20,20,1,3,0.05,0.95,0.9371156613899798,24,4.0,0,3.0,1,3.0,1
6100,min_diffuse,20,20,1,3,0.05,0.95,0.8466433608268403,15,4.0,0,3.0,1,3.0,1
6101,min_diffuse,20,20,1,3,0.05,0.95,0.7369167052046426,5,2.0,1,2.0,1,2.0,1
6102,min_diffuse,20,20,1,3,0.05,0.95,0.925777236187374,29,5.0,0,5.0,0,4.0,1
6103,min_diffuse,20,20,1,3,0.05,0.95,0.8136645016734702,10,3.0,1,3.0,1,3.0,1
6104,min_diffuse,20,20,1,3,0.05,0.95,0.9391790311735876,31,6.0,1,7.0,0,6.0,1
6105,min_diffuse,20,20,1,3,0.05,0.95,0.8824224577457155,10,4.0,1,4.0,1,4.0,1
6106,min_diffuse,20,20,1,3,0.05,0.95,0.9317686690849916,25,7.0,1,7.0,1,7.0,1
6107,min_diffuse,20,20,1,3,0.05,0.95,0.9274455149717707,28,6.0,0,6.0,0,5.0,1
6108,min_diffuse,20,20,1,3,0.05,0.95,0.9003045675716668,12,3.0,1,3.0,1,3.0,1
6109,min_diffuse,20,20,1,3,0.05,0.95,0.910868908946324,5,3.0,1,3.0,1,3.0,1
6110,min_diffuse,20,20,1,3,0.05,0.95,0.9488111983388902,22,4.0,1,4.0,1,4.0,1
6111,min_diffuse,20,20,1,3,0.05,0.95,0.8993039846951778,7,3.0,1,3.0,1,3.0,1
6112,min_diffuse,20,20,1,3,0.05,0.95,0.9299165758636144,17,4.0,0,4.0,0,3.0,1
6113,min_diffuse,20,20,1,3,0.05,0.95,0.913279520576359,28,6.0,0,5.0,1,6.0,0
6114,min_diffuse,20,20,1,3,0.05,0.95,0.8438162758024649,4,3.0,1,3.0,1,3.0,1
6115,min_diffuse,20,20,1,3,0.05,0.95,0.9397066146963856,24,5.0,1,5.0,1,5.0,1
6116,min_diffuse,20,20,1,3,0.05,0.95,0.9206074347697744,38,5.0,1,5.0,1,5.0,1
6117,min_diffuse,20,20,1,3,0.05,0.95,0.9020257688665534,49,6.0,1,6.0,1,6.0,1
6118,min_diffuse,20,20,1,3,0.05,0.95,0.9037607828260203,4,3.0,1,3.0,1,3.0,1
6119,min_diffuse,20,20,1,3,0.05,0.95,0.946248841607194,29,5.0,1,5.0,1,5.0,1
6120,min_diffuse,20,20,1,3,0.05,0.95,0.9312142547643646,36,5.0,1,5.0,1,5.0,1
6121,min_diffuse,20,20,1,3,0.05,0.95,0.945548802845941,21,4.0,1,4.0,1,4.0,1
6122,min_diffuse,20,20,1,3,0.05,0.95,0.9437504242429516,24,4.0,1,4.0,1,5.0,0
6123,min_diffuse,20,20,1,3,0.05,0.95,0.8869423166100019,9,3.0,1,3.0,1,3.0,1
6124,min_diffuse,20,20,1,3,0.05,0.95,0.903005880572385,17,5.0,0,4.0,1,4.0,1
6125,min_diffuse,20,20,1,3,0.05,0.95,0.9017398427782388,14,3.0,1,4.0,0,4.0,0
6126,min_diffuse,20,20,1,3,0.05,0.95,0.9468277613664788,23,6.0,0,5.0,1,5.0,1
6127,min_diffuse,20,20,1,3,0.05,0.95,0.8344025733591948,16,4.0,1,4.0,1,4.0,1
6128,min_diffuse,20,20,1,3,0.05,0.95,0.945423476158992,62,9.0,1,9.0,1,9.0,1
6129,min_diffuse,20,20,1,3,0.05,0.95,0.9488606685058488,32,7.0,0,6.0,1,7.0,0
6130,min_diffuse,20,20,1,3,0.05,0.95,0.942092666388156,50,7.0,0,7.0,0,6.0,1
6131,min_diffuse,20,20,1,3,0.05,0.95,0.826329376128314,10,4.0,1,4.0,1,4.0,1
6132,min_diffuse,20,20,1,3,0.05,0.95,0.9416651128539812,17,5.0,1,5.0,1,5.0,1
6133,min_diffuse,20,20,1,3,0.05,0.95,0.9274259228418577,15,5.0,1,5.0,1,5.0,1
6134,min_diffuse,20,20,1,3,0.05,0.95,0.917158961640444,25,4.0,1,4.0,1,4.0,1
6135,min_diffuse,20,20,1,3,0.05,0.95,0.8967729011707308,45,5.0,1,5.0,1,5.0,1
6136,min_diffuse,20,20,1,3,0.05,0.95,0.9343385823816656,29,6.0,1,6.0,1,7.0,0
6137,min_diffuse,20,20,1,3,0.05,0.95,0.879025093218725,27,6.0,1,6.0,1,6.0,1
6138,min_diffuse,20,20,1,3,0.05,0.95,0.9460653187760464,6,3.0,1,3.0,1,3.0,1
6139,min_diffuse,20,20,1,3,0.05,0.95,0.9115981517530224,7,3.0,1,3.0,1,3.0,1
6140,min_diffuse,20,20,1,3,0.05,0.95,0.9494128151590217,11,4.0,1,4.0,1,4.0,1
6141,min_diffuse,20,20,1,3,0.05,0.95,0.8570762706215151,5,3.0,1,3.0,1,3.0,1
6142,min_diffuse,20,20,1,3,0.05,0.95,0.9380469161463126,47,7.0,1,7.0,1,7.0,1
6143,min_diffuse,20,20,1,3,0.05,0.95,0.9367743235383668,55,9.0,0,9.0,0,8.0,1
6144,min_diffuse,20,20,1,3,0.05,0.95,0.8734457496395274,17,5.0,1,5.0,1,5.0,1
6145,min_diffuse,20,20,1,3,0.05,0.95,0.8737621806529069,13,4.0,1,4.0,1,4.0,1
6146,min_diffuse,20,20,1,3,0.05,0.95,0.899000239270757,9,4.0,1,4.0,1,4.0,1
6147,min_diffuse,20,20,1,3,0.05,0.95,0.9217057768048136,18,5.0,1,5.0,1,5.0,1
6148,min_diffuse,20,20,1,3,0.05,0.95,0.9233186043112604,51,6.0,0,6.0,0,5.0,1
6149,min_diffuse,20,20,1,3,0.05,0.95,0.9389069403855976,20,6.0,1,6.0,1,6.0,1
6150,min_diffuse,20,20,1,3,0.05,0.95,0.9433391804774424,11,4.0,1,4.0,1,4.0,1
6151,min_diffuse,20,20,1,3,0.05,0.95,0.9243409006658208,24,6.0,1,6.0,1,6.0,1
6152,min_diffuse,20,20,1,3,0.05,0.95,0.948362803652856,59,7.0,1,7.0,1,7.0,1
6153,min_diffuse,20,20,1,3,0.05,0.95,0.8850501024289604,10,3.0,1,3.0,1,4.0,0
6154,min_diffuse,20,20,1,3,0.05,0.95,0.9118336863639036,32,5.0,1,5.0,1,5.0,1
6155,min_diffuse,20,20,1,3,0.05,0.95,0.9277330439474232,28,7.0,1,7.0,1,7.0,1
6156,min_diffuse,20,20,1,3,0.05,0.95,0.9312367158299104,5,3.0,1,3.0,1,3.0,1
6157,min_diffuse,20,20,1,3,0.05,0.95,0.946215146195561,13,4.0,1,4.0,1,4.0,1
6158,min_diffuse,20,20,1,3,0.05,0.95,0.9201092184220878,51,6.0,1,6.0,1,7.0,0
6159,min_diffuse,20,20,1,3,0.05,0.95,0.9332533739537426,13,5.0,0,5.0,0,4.0,1
6160,min_diffuse,20,20,1,3,0.05,0.95,0.9264326559653508,12,4.0,1,4.0,1,4.0,1
6161,min_diffuse,20,20,1,3,0.05,0.95,0.891578442836213,18,4.0,1,4.0,1,4.0,1
6162,min_diffuse,20,20,1,3,0.05,0.95,0.8632989727852528,12,3.0,1,3.0,1,3.0,1
6163,min_diffuse,20,20,1,3,0.05,0.95,0.9491625192281476,15,6.0,1,6.0,1,6.0,1
6164,min_diffuse,20,20,1,3,0.05,0.95,0.9134892061393876,14,3.0,1,3.0,1,3.0,1
6165,min_diffuse,20,20,1,3,0.05,0.95,0.8630860087821212,15,4.0,0,3.0,1,3.0,1
6166,min_diffuse,20,20,1,3,0.05,0.95,0.940928977593298,11,3.0,1,3.0,1,3.0,1
6167,min_diffuse,20,20,1,3,0.05,0.95,0.9073626814958378,8,3.0,1,4.0,0,4.0,0
6168,min_diffuse,20,20,1,3,0.05,0.95,0.8776650389688201,10,3.0,1,3.0,1,3.0,1
6169,min_diffuse,20,20,1,3,0.05,0.95,0.9457775539451828,18,4.0,1,4.0,1,4.0,1
6170,min_diffuse,20,20,1,3,0.05,0.95,0.940199725963704,22,4.0,0,4.0,0,3.0,1
6171,min_diffuse,20,20,1,3,0.05,0.95,0.9417612573205224,21,4.0,1,5.0,0,5.0,0
6172,min_diffuse,20,20,1,3,0.05,0.95,0.9205845293050544,27,6.0,0,5.0,1,6.0,0
6173,min_diffuse,20,20,1,3,0.05,0.95,0.8761252388442782,5,3.0,1,3.0,1,4.0,0
6174,min_diffuse,20,20,1,3,0.05,0.95,0.9219797595754698,54,6.0,1,6.0,1,7.0,0
6175,min_diffuse,20,20,1,3,0.05,0.95,0.9397344456992718,11,4.0,1,4.0,1,4.0,1
6176,min_diffuse,20,20,1,3,0.05,0.95,0.9108553430364116,11,4.0,1,4.0,1,5.0,0
6177,min_diffuse,20,20,1,3,0.05,0.95,0.9072183582437514,7,3.0,1,4.0,0,3.0,1
6178,min_diffuse,20,20,1,3,0.05,0.95,0.9172091706954584,27,5.0,1,5.0,1,5.0,1
6179,min_diffuse,20,20,1,3,0.05,0.95,0.9447231535874114,13,4.0,1,4.0,1,5.0,0
6180,min_diffuse,20,20,1,3,0.05,0.95,0.9347432492305532,25,5.0,0,4.0,1,4.0,1
6181,min_diffuse,20,20,1,3,0.05,0.95,0.8954369022873205,11,4.0,1,4.0,1,4.0,1
6182,min_diffuse,20,20,1,3,0.05,0.95,0.9476902724901168,25,4.0,0,4.0,0,3.0,1
6183,min_diffuse,20,20,1,3,0.05,0.95,0.940581590450813,17,6.0,1,6.0,1,6.0,1
6184,min_diffuse,20,20,1,3,0.05,0.95,0.8775187995874649,14,4.0,1,4.0,1,4.0,1
6185,min_diffuse,20,20,1,3,0.05,0.95,0.8751726069777485,18,4.0,1,4.0,1,4.0,1
6186,min_diffuse,20,20,1,3,0.05,0.95,0.8867505773587816,10,4.0,1,4.0,1,4.0,1
6187,min_diffuse,20,20,1,3,0.05,0.95,0.8601550840459886,9,3.0,1,3.0,1,3.0,1
6188,min_diffuse,20,20,1,3,0.05,0.95,0.8594003027294955,10,4.0,0,3.0,1,3.0,1
6189,min_diffuse,20,20,1,3,0.05,0.95,0.8990775330159894,13,5.0,1,5.0,1,5.0,1
6190,min_diffuse,20,20,1,3,0.05,0.95,0.9198324757980312,53,6.0,1,6.0,1,6.0,1
6191,min_diffuse,20,20,1,3,0.05,0.95,0.9042913109712288,26,5.0,1,5.0,1,5.0,1
6192,min_diffuse,20,20,1,3,0.05,0.95,0.9062764923800616,22,4.0,1,4.0,1,4.0,1
6193,min_diffuse,20,20,1,3,0.05,0.95,0.8926184590669789,10,3.0,1,3.0,1,3.0,1
6194,min_diffuse,20,20,1,3,0.05,0.95,0.9486608707418276,15,4.0,1,4.0,1,4.0,1
6195,min_diffuse,20,20,1,3,0.05,0.95,0.9045509704844412,18,4.0,1,4.0,1,4.0,1
6196,min_diffuse,20,20,1,3,0.05,0.95,0.9406240324932054,11,4.0,1,4.0,1,4.0,1
6197,min_diffuse,20,20,1,3,0.05,0.95,0.8900269003400335,3,2.0,1,2.0,1,2.0,1
6198,min_diffuse,20,20,1,3,0.05,0.95,0.9293305370078064,6,3.0,1,3.0,1,3.0,1
6199,min_diffuse,20,20,1,3,0.05,0.95,0.9086488138686206,11,4.0,0,3.0,1,4.0,0
6200,min_diffuse,20,20,1,3,0.05,0.95,0.7411583896038904,7,3.0,1,3.0,1,3.0,1
6201,min_diffuse,20,20,1,3,0.05,0.95,0.9486628900295724,34,6.0,1,6.0,1,6.0,1
6202,min_diffuse,20,20,1,3,0.05,0.95,0.891277864931904,13,3.0,1,3.0,1,3.0,1
6203,min_diffuse,20,20,1,3,0.05,0.95,0.8972844985310224,9,3.0,1,3.0,1,3.0,1
6204,min_diffuse,20,20,1,3,0.05,0.95,0.9332305831847936,9,4.0,0,3.0,1,3.0,1
6205,min_diffuse,20,20,1,3,0.05,0.95,0.9349452230720594,31,6.0,0,6.0,0,5.0,1
6206,min_diffuse,20,20,1,3,0.05,0.95,0.9006166820529361,6,4.0,1,4.0,1,4.0,1
6207,min_diffuse,20,20,1,3,0.05,0.95,0.9328478036729048,7,3.0,1,3.0,1,4.0,0
6208,min_diffuse,20,20,1,3,0.05,0.95,0.9077023040730564,17,5.0,1,6.0,0,6.0,0
6209,min_diffuse,20,20,1,3,0.05,0.95,0.9451192693424556,26,5.0,1,5.0,1,5.0,1
6210,min_diffuse,20,20,1,3,0.05,0.95,0.945284698608094,37,7.0,0,6.0,1,6.0,1
6211,min_diffuse,20,20,1,3,0.05,0.95,0.9222972767988392,5,3.0,1,3.0,1,3.0,1
6212,min_diffuse,20,20,1,3,0.05,0.95,0.9386667670848864,11,3.0,1,3.0,1,3.0,1
6213,min_diffuse,20,20,1,3,0.05,0.95,0.9418902637848714,12,4.0,1,4.0,1,4.0,1
6214,min_diffuse,20,20,1,3,0.05,0.95,0.8694263153883982,13,4.0,0,4.0,0,3.0,1
6215,min_diffuse,20,20,1,3,0.05,0.95,0.931999607680725,50,7.0,0,7.0,0,6.0,1
6216,min_diffuse,20,20,1,3,0.05,0.95,0.949178127366356,11,4.0,1,4.0,1,4.0,1
6217,min_diffuse,20,20,1,3,0.05,0.95,0.8966561560594026,15,5.0,1,5.0,1,5.0,1
6218,min_diffuse,20,20,1,3,0.05,0.95,0.8623779468080721,11,4.0,1,4.0,1,4.0,1
6219,min_diffuse,20,20,1,3,0.05,0.95,0.905216233338511,45,5.0,1,5.0,1,5.0,1
6220,min_diffuse,20,20,1,3,0.05,0.95,0.9215744327196002,23,5.0,1,5.0,1,5.0,1
6221,min_diffuse,20,20,1,3,0.05,0.95,0.9423459598674706,24,6.0,1,6.0,1,6.0,1
6222,min_diffuse,20,20,1,3,0.05,0.95,0.8586815279266754,12,4.0,1,4.0,1,4.0,1
6223,min_diffuse,20,20,1,3,0.05,0.95,0.9271065914817928,33,7.0,0,7.0,0,6.0,1
6224,min_diffuse,20,20,1,3,0.05,0.95,0.7643794419591149,5,3.0,1,3.0,1,3.0,1
6225,min_diffuse,20,20,1,3,0.05,0.95,0.9498092417774804,33,5.0,1,5.0,1,5.0,1
6226,min_diffuse,20,20,1,3,0.05,0.95,0.8862551478033952,9,3.0,1,3.0,1,4.0,0
6227,min_diffuse,20,20,1,3,0.05,0.95,0.8561642965632342,11,3.0,1,3.0,1,3.0,1
6228,min_diffuse,20,20,1,3,0.05,0.95,0.9225425347946256,28,4.0,1,4.0,1,4.0,1
6229,min_diffuse,20,20,1,3,0.05,0.95,0.935170695616484,17,5.0,1,5.0,1,5.0,1
6230,min_diffuse,20,20,1,3,0.05,0.95,0.8405562925482799,14,4.0,1,4.0,1,4.0,1
6231,min_diffuse,20,20,1,3,0.05,0.95,0.9397488741784604,15,4.0,0,4.0,0,3.0,1
6232,min_diffuse,20,20,1,3,0.05,0.95,0.945274781645612,18,4.0,1,4.0,1,4.0,1
6233,min_diffuse,20,20,1,3,0.05,0.95,0.9377780934936945,34,6.0,1,6.0,1,6.0,1
6234,min_diffuse,20,20,1,3,0.05,0.95,0.9457100248892968,35,8.0,0,7.0,1,7.0,1
6235,min_diffuse,20,20,1,3,0.05,0.95,0.9274176112436056,14,4.0,1,4.0,1,4.0,1
6236,min_diffuse,20,20,1,3,0.05,0.95,0.8946467430892407,31,5.0,1,5.0,1,5.0,1
6237,min_diffuse,20,20,1,3,0.05,0.95,0.8917549271274933,11,4.0,0,4.0,0,3.0,1
6238,min_diffuse,20,20,1,3,0.05,0.95,0.8699993393974443,22,4.0,1,4.0,1,4.0,1
6239,min_diffuse,20,20,1,3,0.05,0.95,0.9274171818962248,8,5.0,1,5.0,1,5.0,1
6240,min_diffuse,20,20,1,3,0.05,0.95,0.9048769762976736,13,4.0,1,4.0,1,4.0,1
6241,min_diffuse,20,20,1,3,0.05,0.95,0.9349779508070256,10,3.0,1,3.0,1,3.0,1
6242,min_diffuse,20,20,1,3,0.05,0.95,0.9271268327351248,53,7.0,1,7.0,1,7.0,1
6243,min_diffuse,20,20,1,3,0.05,0.95,0.9146161313820778,11,4.0,0,3.0,1,3.0,1
6244,min_diffuse,20,20,1,3,0.05,0.95,0.9260608952799212,9,4.0,1,4.0,1,4.0,1
6245,min_diffuse,20,20,1,3,0.05,0.95,0.8570368145951461,19,5.0,1,5.0,1,5.0,1
6246,min_diffuse,20,20,1,3,0.05,0.95,0.8583826752846843,7,3.0,1,3.0,1,3.0,1
6247,min_diffuse,20,20,1,3,0.05,0.95,0.9490733681638092,13,4.0,1,4.0,1,4.0,1
6248,min_diffuse,20,20,1,3,0.05,0.95,0.863880274717702,8,3.0,1,3.0,1,3.0,1
6249,min_diffuse,20,20,1,3,0.05,0.95,0.8984689732094895,10,4.0,1,4.0,1,4.0,1
6250,min_diffuse,20,20,1,3,0.05,0.95,0.936869986718134,14,4.0,1,4.0,1,4.0,1
6251,min_diffuse,20,20,1,3,0.05,0.95,0.8971493366955868,12,4.0,0,3.0,1,4.0,0
6252,min_diffuse,20,20,1,3,0.05,0.95,0.7403349830207993,6,3.0,1,3.0,1,3.0,1
6253,min_diffuse,20,20,1,3,0.05,0.95,0.9143517217004448,17,4.0,1,4.0,1,4.0,1
6254,min_diffuse,20,20,1,3,0.05,0.95,0.8938570660201414,12,4.0,1,4.0,1,4.0,1
6255,min_diffuse,20,20,1,3,0.05,0.95,0.9408164264398122,59,7.0,0,6.0,1,6.0,1
6256,min_diffuse,20,20,1,3,0.05,0.95,0.9193948827558956,9,3.0,1,3.0,1,3.0,1
6257,min_diffuse,20,20,1,3,0.05,0.95,0.9489924265434142,15,4.0,0,3.0,1,4.0,0
6258,min_diffuse,20,20,1,3,0.05,0.95,0.9343553029092886,10,4.0,1,4.0,1,4.0,1
6259,min_diffuse,20,20,1,3,0.05,0.95,0.9454675424744964,15,4.0,1,4.0,1,4.0,1
6260,min_diffuse,20,20,1,3,0.05,0.95,0.9483945836226104,29,7.0,1,7.0,1,7.0,1
6261,min_diffuse,20,20,1,3,0.05,0.95,0.9339058834620484,45,7.0,1,7.0,1,7.0,1
6262,min_diffuse,20,20,1,3,0.05,0.95,0.9256668684712182,8,3.0,1,4.0,0,3.0,1
6263,min_diffuse,20,20,1,3,0.05,0.95,0.8799663973536005,11,4.0,1,4.0,1,4.0,1
6264,min_diffuse,20,20,1,3,0.05,0.95,0.8054519593359138,21,5.0,0,4.0,1,4.0,1
6265,min_diffuse,20,20,1,3,0.05,0.95,0.9330594151817482,29,7.0,1,7.0,1,7.0,1
6266,min_diffuse,20,20,1,3,0.05,0.95,0.9210831411583008,20,5.0,1,5.0,1,5.0,1
6267,min_diffuse,20,20,1,3,0.05,0.95,0.8098220261760252,4,2.0,1,2.0,1,3.0,0
6268,min_diffuse,20,20,1,3,0.05,0.95,0.9125011173636391,25,5.0,0,4.0,1,4.0,1
6269,min_diffuse,20,20,1,3,0.05,0.95,0.8721708803926388,11,5.0,0,4.0,1,5.0,0
6270,min_diffuse,20,20,1,3,0.05,0.95,0.8968841775782456,13,5.0,1,5.0,1,5.0,1
6271,min_diffuse,20,20,1,3,0.05,0.95,0.9265051990976154,10,3.0,1,3.0,1,3.0,1
6272,min_diffuse,20,20,1,3,0.05,0.95,0.8009025018695056,7,3.0,0,3.0,0,2.0,1
6273,min_diffuse,20,20,1,3,0.05,0.95,0.7726132630875375,8,3.0,1,3.0,1,3.0,1
6274,min_diffuse,20,20,1,3,0.05,0.95,0.937654087802328,14,4.0,0,4.0,0,3.0,1
6275,min_diffuse,20,20,1,3,0.05,0.95,0.9272475442755752,24,6.0,0,5.0,1,5.0,1
6276,min_diffuse,20,20,1,3,0.05,0.95,0.8958004128262501,12,4.0,0,3.0,1,3.0,1
6277,min_diffuse,20,20,1,3,0.05,0.95,0.9316220529248628,18,4.0,0,4.0,0,3.0,1
6278,min_diffuse,20,20,1,3,0.05,0.95,0.9442783108948762,75,7.0,1,7.0,1,7.0,1
6279,min_diffuse,20,20,1,3,0.05,0.95,0.8535234460350456,15,5.0,1,5.0,1,5.0,1
6280,min_diffuse,20,20,1,3,0.05,0.95,0.7567997699197122,5,2.0,1,2.0,1,2.0,1
6281,min_diffuse,20,20,1,3,0.05,0.95,0.9319855209142176,12,5.0,1,5.0,1,5.0,1
6282,min_diffuse,20,20,1,3,0.05,0.95,0.9487024702537118,6,3.0,1,3.0,1,3.0,1
6283,min_diffuse,20,20,1,3,0.05,0.95,0.7366098831567733,6,3.0,1,3.0,1,3.0,1
6284,min_diffuse,20,20,1,3,0.05,0.95,0.7374280492011742,4,2.0,1,2.0,1,2.0,1
6285,min_diffuse,20,20,1,3,0.05,0.95,0.9267633857479388,8,3.0,1,3.0,1,3.0,1
6286,min_diffuse,20,20,1,3,0.05,0.95,0.7815535502392278,5,3.0,1,3.0,1,3.0,1
6287,min_diffuse,20,20,1,3,0.05,0.95,0.898569523930423,13,4.0,1,4.0,1,4.0,1
6288,min_diffuse,20,20,1,3,0.05,0.95,0.9467105888538846,24,6.0,0,5.0,1,6.0,0
6289,min_diffuse,20,20,1,3,0.05,0.95,0.9115030155684624,24,6.0,0,6.0,0,5.0,1
6290,min_diffuse,20,20,1,3,0.05,0.95,0.9132748740173776,20,4.0,1,4.0,1,4.0,1
6291,min_diffuse,20,20,1,3,0.05,0.95,0.9459702628001058,28,7.0,0,6.0,1,6.0,1
6292,min_diffuse,20,20,1,3,0.05,0.95,0.8132635904723382,7,3.0,1,3.0,1,3.0,1
6293,min_diffuse,20,20,1,3,0.05,0.95,0.9224118063487324,37,7.0,1,7.0,1,7.0,1
6294,min_diffuse,20,20,1,3,0.05,0.95,0.9197647295505654,46,6.0,1,6.0,1,6.0,1
6295,min_diffuse,20,20,1,3,0.05,0.95,0.8958949747778016,16,4.0,1,4.0,1,4.0,1
6296,min_diffuse,20,20,1,3,0.05,0.95,0.935579369224804,5,3.0,1,3.0,1,3.0,1
6297,min_diffuse,20,20,1,3,0.05,0.95,0.9326104550330866,6,3.0,1,3.0,1,3.0,1
6298,min_diffuse,20,20,1,3,0.05,0.95,0.9335120222462592,29,5.0,0,4.0,1,4.0,1
6299,min_diffuse,20,20,1,3,0.05,0.95,0.9401066462056348,35,5.0,1,5.0,1,5.0,1
6300,min_diffuse,20,20,1,3,0.05,0.95,0.9181206129755308,5,3.0,1,3.0,1,3.0,1
6301,min_diffuse,20,20,1,3,0.05,0.95,0.9474998920691984,31,5.0,1,5.0,1,6.0,0
6302,min_diffuse,20,20,1,3,0.05,0.95,0.8666326257564559,19,5.0,1,5.0,1,5.0,1
6303,min_diffuse,20,20,1,3,0.05,0.95,0.9439491203084848,6,3.0,1,3.0,1,3.0,1
6304,min_diffuse,20,20,1,3,0.05,0.95,0.9063464050213756,29,6.0,1,6.0,1,6.0,1
6305,min_diffuse,20,20,1,3,0.05,0.95,0.9023728659823697,14,4.0,1,4.0,1,4.0,1
6306,min_diffuse,20,20,1,3,0.05,0.95,0.9495122878332488,5,3.0,1,3.0,1,3.0,1
6307,min_diffuse,20,20,1,3,0.05,0.95,0.9452597771567868,87,7.0,1,7.0,1,7.0,1
6308,min_diffuse,20,20,1,3,0.05,0.95,0.9434327376867132,7,3.0,1,3.0,1,4.0,0
6309,min_diffuse,20,20,1,3,0.05,0.95,0.908005343134192,11,4.0,1,4.0,1,4.0,1
6310,min_diffuse,20,20,1,3,0.05,0.95,0.8901701667639531,5,3.0,1,3.0,1,3.0,1
6311,min_diffuse,20,20,1,3,0.05,0.95,0.8667388758718574,5,3.0,1,3.0,1,3.0,1
6312,min_diffuse,20,20,1,3,0.05,0.95,0.9197128121922624,14,4.0,0,4.0,0,3.0,1
6313,min_diffuse,20,20,1,3,0.05,0.95,0.8314239776443856,7,3.0,1,4.0,0,4.0,0
6314,min_diffuse,20,20,1,3,0.05,0.95,0.9114600058433447,20,4.0,0,4.0,0,3.0,1
6315,min_diffuse,20,20,1,3,0.05,0.95,0.9483650333735428,21,5.0,1,5.0,1,5.0,1
6316,min_diffuse,20,20,1,3,0.05,0.95,0.8379465124988112,6,3.0,1,3.0,1,4.0,0
6317,min_diffuse,20,20,1,3,0.05,0.95,0.9402906327656562,24,5.0,1,5.0,1,5.0,1
6318,min_diffuse,20,20,1,3,0.05,0.95,0.9460173401879864,20,5.0,0,5.0,0,4.0,1
6319,min_diffuse,20,20,1,3,0.05,0.95,0.9243024548532622,19,4.0,1,4.0,1,4.0,1
6320,min_diffuse,20,20,1,3,0.05,0.95,0.9286653570239082,17,6.0,1,6.0,1,7.0,0
6321,min_diffuse,20,20,1,3,0.05,0.95,0.8991182592955586,28,5.0,1,5.0,1,5.0,1
6322,min_diffuse,20,20,1,3,0.05,0.95,0.938992850802946,18,5.0,0,5.0,0,4.0,1
6323,min_diffuse,20,20,1,3,0.05,0.95,0.9217738779890212,18,4.0,1,4.0,1,4.0,1
6324,min_diffuse,20,20,1,3,0.05,0.95,0.9298115421591716,19,4.0,1,4.0,1,4.0,1
6325,min_diffuse,20,20,1,3,0.05,0.95,0.8899714839845302,17,4.0,1,4.0,1,4.0,1
6326,min_diffuse,20,20,1,3,0.05,0.95,0.9337092432738868,27,5.0,1,5.0,1,5.0,1
6327,min_diffuse,20,20,1,3,0.05,0.95,0.948814992505331,25,6.0,1,6.0,1,6.0,1
6328,min_diffuse,20,20,1,3,0.05,0.95,0.919718987765539,10,4.0,1,4.0,1,4.0,1
6329,min_diffuse,20,20,1,3,0.05,0.95,0.8890366629540007,7,3.0,1,3.0,1,3.0,1
6330,min_diffuse,20,20,1,3,0.05,0.95,0.7988546381966117,5,3.0,1,3.0,1,3.0,1
6331,min_diffuse,20,20,1,3,0.05,0.95,0.9402660674586164,19,5.0,1,5.0,1,5.0,1
6332,min_diffuse,20,20,1,3,0.05,0.95,0.9382623657699528,14,4.0,0,3.0,1,4.0,0
6333,min_diffuse,20,20,1,3,0.05,0.95,0.9384182133085066,20,5.0,1,5.0,1,5.0,1
6334,min_diffuse,20,20,1,3,0.05,0.95,0.9131457978832284,29,5.0,1,5.0,1,5.0,1
6335,min_diffuse,20,20,1,3,0.05,0.95,0.8774809038650713,7,3.0,1,3.0,1,3.0,1
6336,min_diffuse,20,20,1,3,0.05,0.95,0.9360127706455008,23,4.0,1,4.0,1,4.0,1
6337,min_diffuse,20,20,1,3,0.05,0.95,0.9301819882291475,7,3.0,1,3.0,1,3.0,1
6338,min_diffuse,20,20,1,3,0.05,0.95,0.902712978182491,15,5.0,0,4.0,1,4.0,1
6339,min_diffuse,20,20,1,3,0.05,0.95,0.936243088867889,32,4.0,1,4.0,1,4.0,1
6340,min_diffuse,20,20,1,3,0.05,0.95,0.8631817444877159,12,4.0,1,4.0,1,5.0,0
6341,min_diffuse,20,20,1,3,0.05,0.95,0.9312080628995052,24,6.0,0,6.0,0,5.0,1
6342,min_diffuse,20,20,1,3,0.05,0.95,0.8205441554320994,9,4.0,1,4.0,1,4.0,1
6343,min_diffuse,20,20,1,3,0.05,0.95,0.944136407161653,36,6.0,1,6.0,1,6.0,1
6344,min_diffuse,20,20,1,3,0.05,0.95,0.949140561798734,14,4.0,1,4.0,1,4.0,1
6345,min_diffuse,20,20,1,3,0.05,0.95,0.8885076694052596,15,4.0,1,4.0,1,4.0,1
6346,min_diffuse,20,20,1,3,0.05,0.95,0.8993438678259643,14,5.0,0,4.0,1,4.0,1
6347,min_diffuse,20,20,1,3,0.05,0.95,0.9089460967086206,11,4.0,1,4.0,1,4.0,1
6348,min_diffuse,20,20,1,3,0.05,0.95,0.8944858556593678,31,5.0,1,5.0,1,5.0,1
6349,min_diffuse,20,20,1,3,0.05,0.95,0.92917990281186,35,7.0,0,7.0,0,6.0,1
6350,min_diffuse,20,20,1,3,0.05,0.95,0.8457863358432997,10,4.0,1,4.0,1,4.0,1
6351,min_diffuse,20,20,1,3,0.05,0.95,0.8872249409017934,5,3.0,1,3.0,1,3.0,1
6352,min_diffuse,20,20,1,3,0.05,0.95,0.8875421911445758,14,4.0,1,4.0,1,5.0,0
6353,min_diffuse,20,20,1,3,0.05,0.95,0.8115978810258553,14,4.0,1,4.0,1,4.0,1
6354,min_diffuse,20,20,1,3,0.05,0.95,0.9353125873540348,14,4.0,1,4.0,1,4.0,1
6355,min_diffuse,20,20,1,3,0.05,0.95,0.8625984632847316,13,3.0,1,4.0,0,4.0,0
6356,min_diffuse,20,20,1,3,0.05,0.95,0.8415508428709875,11,4.0,1,4.0,1,4.0,1
6357,min_diffuse,20,20,1,3,0.05,0.95,0.9345416279447092,35,5.0,1,6.0,0,5.0,1
6358,min_diffuse,20,20,1,3,0.05,0.95,0.9430715429366096,34,7.0,1,7.0,1,7.0,1
6359,min_diffuse,20,20,1,3,0.05,0.95,0.9425232654273872,28,5.0,1,5.0,1,5.0,1
6360,min_diffuse,20,20,1,3,0.05,0.95,0.9163437128535848,17,5.0,0,4.0,1,4.0,1
6361,min_diffuse,20,20,1,3,0.05,0.95,0.9201366518863584,11,4.0,1,4.0,1,4.0,1
6362,min_diffuse,20,20,1,3,0.05,0.95,0.8874307867799114,14,3.0,1,3.0,1,3.0,1
6363,min_diffuse,20,20,1,3,0.05,0.95,0.9244486519216016,10,4.0,1,4.0,1,4.0,1
6364,min_diffuse,20,20,1,3,0.05,0.95,0.8856339875738406,7,3.0,1,3.0,1,3.0,1
6365,min_diffuse,20,20,1,3,0.05,0.95,0.8775051495204724,4,2.0,1,2.0,1,3.0,0
6366,min_diffuse,20,20,1,3,0.05,0.95,0.9425054724127232,22,5.0,1,5.0,1,5.0,1
6367,min_diffuse,20,20,1,3,0.05,0.95,0.948224874113889,29,5.0,1,6.0,0,5.0,1
6368,min_diffuse,20,20,1,3,0.05,0.95,0.9430374798428486,15,4.0,1,4.0,1,4.0,1
6369,min_diffuse,20,20,1,3,0.05,0.95,0.8942323163583836,24,5.0,0,4.0,1,5.0,0
6370,min_diffuse,20,20,1,3,0.05,0.95,0.8676305468347525,6,2.0,1,3.0,0,3.0,0
6371,min_diffuse,20,20,1,3,0.05,0.95,0.8808488570175602,16,6.0,1,6.0,1,6.0,1
6372,min_diffuse,20,20,1,3,0.05,0.95,0.920208321202097,15,4.0,0,4.0,0,3.0,1
6373,min_diffuse,20,20,1,3,0.05,0.95,0.9282311520113474,58,6.0,1,6.0,1,6.0,1
6374,min_diffuse,20,20,1,3,0.05,0.95,0.9121610232869594,11,3.0,1,3.0,1,3.0,1
6375,min_diffuse,20,20,1,3,0.05,0.95,0.8239767423946924,11,4.0,1,4.0,1,4.0,1
6376,min_diffuse,20,20,1,3,0.05,0.95,0.938129300543828,22,4.0,1,4.0,1,4.0,1
6377,min_diffuse,20,20,1,3,0.05,0.95,0.9428859522479776,24,4.0,1,4.0,1,4.0,1
6378,min_diffuse,20,20,1,3,0.05,0.95,0.9000114612067552,6,3.0,1,3.0,1,3.0,1
6379,min_diffuse,20,20,1,3,0.05,0.95,0.9264106574744884,16,4.0,1,4.0,1,4.0,1
6380,min_diffuse,20,20,1,3,0.05,0.95,0.8577492881696166,5,3.0,1,3.0,1,3.0,1
6381,min_diffuse,20,20,1,3,0.05,0.95,0.9370788460949456,34,6.0,0,6.0,0,5.0,1
6382,min_diffuse,20,20,1,3,0.05,0.95,0.8758637092178153,20,3.0,1,3.0,1,3.0,1
6383,min_diffuse,20,20,1,3,0.05,0.95,0.933462000622674,15,4.0,1,4.0,1,5.0,0
6384,min_diffuse,20,20,1,3,0.05,0.95,0.8116958454697752,8,4.0,1,4.0,1,4.0,1
6385,min_diffuse,20,20,1,3,0.05,0.95,0.92364548939631,14,4.0,1,4.0,1,4.0,1
6386,min_diffuse,20,20,1,3,0.05,0.95,0.92706478580102,7,3.0,1,3.0,1,3.0,1
6387,min_diffuse,20,20,1,3,0.05,0.95,0.9079376702280586,10,4.0,1,4.0,1,4.0,1
6388,min_diffuse,20,20,1,3,0.05,0.95,0.913237381705623,14,4.0,1,4.0,1,4.0,1
6389,min_diffuse,20,20,1,3,0.05,0.95,0.9018681495737516,11,4.0,1,4.0,1,4.0,1
6390,min_diffuse,20,20,1,3,0.05,0.95,0.8975105848696528,10,4.0,1,4.0,1,4.0,1
6391,min_diffuse,20,20,1,3,0.05,0.95,0.8888391208854953,14,4.0,1,4.0,1,4.0,1
6392,min_diffuse,20,20,1,3,0.05,0.95,0.9475845344312972,30,6.0,1,6.0,1,6.0,1
6393,min_diffuse,20,20,1,3,0.05,0.95,0.8623648971568169,8,4.0,1,4.0,1,4.0,1
6394,min_diffuse,20,20,1,3,0.05,0.95,0.9072068349776438,32,6.0,1,6.0,1,6.0,1
6395,min_diffuse,20,20,1,3,0.05,0.95,0.9409380062840046,25,4.0,1,4.0,1,4.0,1
6396,min_diffuse,20,20,1,3,0.05,0.95,0.8985423680820716,12,3.0,1,3.0,1,3.0,1
6397,min_diffuse,20,20,1,3,0.05,0.95,0.8695826167480398,19,4.0,1,4.0,1,4.0,1
6398,min_diffuse,20,20,1,3,0.05,0.95,0.9408140152597328,14,5.0,1,5.0,1,5.0,1
6399,min_diffuse,20,20,1,3,0.05,0.95,0.8164671186475325,14,4.0,1,4.0,1,4.0,1
6400,min_diffuse,20,20,1,3,0.05,0.95,0.9107441074432368,11,3.0,1,3.0,1,3.0,1
6401,min_diffuse,20,20,1,3,0.05,0.95,0.9480799523049542,28,4.0,1,4.0,1,4.0,1
6402,min_diffuse,20,20,1,3,0.05,0.95,0.9313760989357744,24,6.0,1,7.0,0,7.0,0
6403,min_diffuse,20,20,1,3,0.05,0.95,0.912368360756834,36,6.0,1,6.0,1,6.0,1
6404,min_diffuse,20,20,1,3,0.05,0.95,0.8894328987655226,15,4.0,1,4.0,1,4.0,1
6405,min_diffuse,20,20,1,3,0.05,0.95,0.890866548518376,22,5.0,0,5.0,0,4.0,1
6406,min_diffuse,20,20,1,3,0.05,0.95,0.9215745039737956,6,3.0,1,3.0,1,3.0,1
6407,min_diffuse,20,20,1,3,0.05,0.95,0.9429994290154444,18,4.0,1,4.0,1,4.0,1
6408,min_diffuse,20,20,1,3,0.05,0.95,0.9367461137514718,21,5.0,0,4.0,1,5.0,0
6409,min_diffuse,20,20,1,3,0.05,0.95,0.8690584909366353,22,5.0,1,5.0,1,5.0,1
6410,min_diffuse,20,20,1,3,0.05,0.95,0.9160218824335516,16,5.0,0,5.0,0,4.0,1
6411,min_diffuse,20,20,1,3,0.05,0.95,0.8560301623903778,9,3.0,1,3.0,1,3.0,1
6412,min_diffuse,20,20,1,3,0.05,0.95,0.9289854588276694,45,5.0,1,5.0,1,5.0,1
6413,min_diffuse,20,20,1,3,0.05,0.95,0.911679357558329,13,4.0,1,4.0,1,4.0,1
6414,min_diffuse,20,20,1,3,0.05,0.95,0.9178032440888458,18,5.0,1,5.0,1,5.0,1
6415,min_diffuse,20,20,1,3,0.05,0.95,0.9121209056656712,71,7.0,0,7.0,0,6.0,1
6416,min_diffuse,20,20,1,3,0.05,0.95,0.896839046605338,4,3.0,1,3.0,1,3.0,1
6417,min_diffuse,20,20,1,3,0.05,0.95,0.8683030238104934,19,5.0,0,4.0,1,4.0,1
6418,min_diffuse,20,20,1,3,0.05,0.95,0.917237409796626,30,5.0,0,4.0,1,4.0,1
6419,min_diffuse,20,20,1,3,0.05,0.95,0.930936170091452,49,6.0,0,5.0,1,6.0,0
6420,min_diffuse,20,20,1,3,0.05,0.95,0.8914700960454388,33,5.0,0,4.0,1,4.0,1
6421,min_diffuse,20,20,1,3,0.05,0.95,0.9432538720922672,14,5.0,1,5.0,1,5.0,1
6422,min_diffuse,20,20,1,3,0.05,0.95,0.9300682552438768,13,4.0,1,4.0,1,4.0,1
6423,min_diffuse,20,20,1,3,0.05,0.95,0.9207193586047664,18,6.0,1,6.0,1,6.0,1
6424,min_diffuse,20,20,1,3,0.05,0.95,0.9382866247541902,16,5.0,1,5.0,1,5.0,1
6425,min_diffuse,20,20,1,3,0.05,0.95,0.9338017344077426,15,4.0,1,4.0,1,4.0,1
6426,min_diffuse,20,20,1,3,0.05,0.95,0.9380369469198097,117,9.0,0,8.0,1,8.0,1
6427,min_diffuse,20,20,1,3,0.05,0.95,0.8012807413487332,12,3.0,1,3.0,1,3.0,1
6428,min_diffuse,20,20,1,3,0.05,0.95,0.945770536462643,28,6.0,0,5.0,1,6.0,0
6429,min_diffuse,20,20,1,3,0.05,0.95,0.8981785795517608,11,4.0,1,4.0,1,5.0,0
6430,min_diffuse,20,20,1,3,0.05,0.95,0.9326678964685478,20,5.0,1,5.0,1,5.0,1
6431,min_diffuse,20,20,1,3,0.05,0.95,0.933821750479746,12,4.0,1,4.0,1,4.0,1
6432,min_diffuse,20,20,1,3,0.05,0.95,0.9216042861643418,35,6.0,1,6.0,1,6.0,1
6433,min_diffuse,20,20,1,3,0.05,0.95,0.734043636398947,3,2.0,1,2.0,1,2.0,1
6434,min_diffuse,20,20,1,3,0.05,0.95,0.9350369494369268,30,5.0,1,5.0,1,6.0,0
6435,min_diffuse,20,20,1,3,0.05,0.95,0.9492637603697636,23,4.0,1,4.0,1,4.0,1
6436,min_diffuse,20,20,1,3,0.05,0.95,0.928160968117613,6,3.0,1,3.0,1,4.0,0
6437,min_diffuse,20,20,1,3,0.05,0.95,0.9336501746325834,7,3.0,0,2.0,1,3.0,0
6438,min_diffuse,20,20,1,3,0.05,0.95,0.9261000160557964,18,5.0,1,5.0,1,5.0,1
6439,min_diffuse,20,20,1,3,0.05,0.95,0.922017592149581,30,7.0,0,6.0,1,7.0,0
6440,min_diffuse,20,20,1,3,0.05,0.95,0.9161237900519356,9,4.0,1,4.0,1,4.0,1
6441,min_diffuse,20,20,1,3,0.05,0.95,0.9448419346852708,22,7.0,1,7.0,1,7.0,1
6442,min_diffuse,20,20,1,3,0.05,0.95,0.9075885034625228,19,5.0,1,6.0,0,5.0,1
6443,min_diffuse,20,20,1,3,0.05,0.95,0.9445442130318163,16,4.0,1,4.0,1,4.0,1
6444,min_diffuse,20,20,1,3,0.05,0.95,0.9284505502762532,34,6.0,0,5.0,1,5.0,1
6445,min_diffuse,20,20,1,3,0.05,0.95,0.9400350492101018,20,4.0,1,4.0,1,5.0,0
6446,min_diffuse,20,20,1,3,0.05,0.95,0.9275839028970112,33,6.0,1,6.0,1,7.0,0
6447,min_diffuse,20,20,1,3,0.05,0.95,0.948162055508441,77,8.0,1,8.0,1,8.0,1
6448,min_diffuse,20,20,1,3,0.05,0.95,0.9414547400403884,16,5.0,1,5.0,1,5.0,1
6449,min_diffuse,20,20,1,3,0.05,0.95,0.9018175048175342,52,6.0,1,6.0,1,6.0,1
6450,min_diffuse,20,20,1,3,0.05,0.95,0.90142103316035,5,3.0,1,3.0,1,3.0,1
6451,min_diffuse,20,20,1,3,0.05,0.95,0.9280742657978708,29,5.0,1,5.0,1,6.0,0
6452,min_diffuse,20,20,1,3,0.05,0.95,0.8415188826566465,8,3.0,1,4.0,0,4.0,0
6453,min_diffuse,20,20,1,3,0.05,0.95,0.8875327522053776,12,4.0,1,4.0,1,4.0,1
6454,min_diffuse,20,20,1,3,0.05,0.95,0.8777888215803532,13,4.0,1,4.0,1,4.0,1
6455,min_diffuse,20,20,1,3,0.05,0.95,0.9437637960034478,14,5.0,1,5.0,1,5.0,1
6456,min_diffuse,20,20,1,3,0.05,0.95,0.8974716537041557,20,4.0,1,4.0,1,4.0,1
6457,min_diffuse,20,20,1,3,0.05,0.95,0.9498866335899152,44,6.0,0,5.0,1,5.0,1
6458,min_diffuse,20,20,1,3,0.05,0.95,0.9221443920915422,30,5.0,1,5.0,1,5.0,1
6459,min_diffuse,20,20,1,3,0.05,0.95,0.9403925955099056,23,5.0,0,4.0,1,5.0,0
6460,min_diffuse,20,20,1,3,0.05,0.95,0.9489891948136177,20,4.0,1,4.0,1,4.0,1
6461,min_diffuse,20,20,1,3,0.05,0.95,0.9276108703870104,13,5.0,0,5.0,0,4.0,1
6462,min_diffuse,20,20,1,3,0.05,0.95,0.9091908066950578,16,5.0,0,4.0,1,5.0,0
6463,min_diffuse,20,20,1,3,0.05,0.95,0.9222493872737064,11,4.0,1,4.0,1,4.0,1
6464,min_diffuse,20,20,1,3,0.05,0.95,0.9470924876944165,40,8.0,1,8.0,1,8.0,1
6465,min_diffuse,20,20,1,3,0.05,0.95,0.9289975510432604,13,4.0,0,3.0,1,4.0,0
6466,min_diffuse,20,20,1,3,0.05,0.95,0.9156274989297336,14,4.0,1,4.0,1,4.0,1
6467,min_diffuse,20,20,1,3,0.05,0.95,0.902865005177258,17,4.0,0,4.0,0,3.0,1
6468,min_diffuse,20,20,1,3,0.05,0.95,0.8774228932705558,14,4.0,0,3.0,1,4.0,0
6469,min_diffuse,20,20,1,3,0.05,0.95,0.9401647652301618,19,5.0,1,5.0,1,5.0,1
6470,min_diffuse,20,20,1,3,0.05,0.95,0.8960903490352389,4,3.0,1,3.0,1,3.0,1
6471,min_diffuse,20,20,1,3,0.05,0.95,0.8325658430690902,17,4.0,1,4.0,1,4.0,1
6472,min_diffuse,20,20,1,3,0.05,0.95,0.8911068438547681,16,5.0,1,5.0,1,5.0,1
6473,min_diffuse,20,20,1,3,0.05,0.95,0.9145477646812052,28,5.0,1,5.0,1,6.0,0
6474,min_diffuse,20,20,1,3,0.05,0.95,0.916540920735531,12,5.0,1,5.0,1,5.0,1
6475,min_diffuse,20,20,1,3,0.05,0.95,0.8145606638636085,10,4.0,1,4.0,1,4.0,1
6476,min_diffuse,20,20,1,3,0.05,0.95,0.9290273323068736,39,8.0,1,8.0,1,8.0,1
6477,min_diffuse,20,20,1,3,0.05,0.95,0.9492257028216246,27,4.0,1,5.0,0,4.0,1
6478,min_diffuse,20,20,1,3,0.05,0.95,0.7514174775127229,14,4.0,1,4.0,1,4.0,1
6479,min_diffuse,20,20,1,3,0.05,0.95,0.9151609662651946,12,4.0,1,4.0,1,4.0,1
6480,min_diffuse,20,20,1,3,0.05,0.95,0.8650848847375151,10,4.0,1,4.0,1,4.0,1
6481,min_diffuse,20,20,1,3,0.05,0.95,0.903265006478114,33,5.0,1,5.0,1,5.0,1
6482,min_diffuse,20,20,1,3,0.05,0.95,0.9382709101448288,15,4.0,1,4.0,1,4.0,1
6483,min_diffuse,20,20,1,3,0.05,0.95,0.8559087345829699,8,3.0,1,3.0,1,3.0,1
6484,min_diffuse,20,20,1,3,0.05,0.95,0.796708418205214,14,4.0,1,4.0,1,4.0,1
6485,min_diffuse,20,20,1,3,0.05,0.95,0.8768404303045275,21,5.0,1,5.0,1,5.0,1
6486,min_diffuse,20,20,1,3,0.05,0.95,0.94305783653401,36,6.0,1,6.0,1,6.0,1
6487,min_diffuse,20,20,1,3,0.05,0.95,0.8875904305137954,12,4.0,0,3.0,1,3.0,1
6488,min_diffuse,20,20,1,3,0.05,0.95,0.9204480236385066,43,6.0,1,6.0,1,6.0,1
6489,min_diffuse,20,20,1,3,0.05,0.95,0.9494009476771534,9,4.0,0,3.0,1,3.0,1
6490,min_diffuse,20,20,1,3,0.05,0.95,0.9387811976379198,11,4.0,1,4.0,1,4.0,1
6491,min_diffuse,20,20,1,3,0.05,0.95,0.9386115625639384,8,3.0,1,3.0,1,4.0,0
6492,min_diffuse,20,20,1,3,0.05,0.95,0.8876438143398723,6,3.0,1,3.0,1,3.0,1
6493,min_diffuse,20,20,1,3,0.05,0.95,0.9359453462664946,7,3.0,1,3.0,1,3.0,1
6494,min_diffuse,20,20,1,3,0.05,0.95,0.9205922595477756,5,3.0,1,3.0,1,3.0,1
6495,min_diffuse,20,20,1,3,0.05,0.95,0.8834896923251649,12,4.0,0,3.0,1,3.0,1
6496,min_diffuse,20,20,1,3,0.05,0.95,0.9389881231041334,25,5.0,1,5.0,1,5.0,1
6497,min_diffuse,20,20,1,3,0.05,0.95,0.9057838424158738,14,4.0,1,4.0,1,4.0,1
6498,min_diffuse,20,20,1,3,0.05,0.95,0.9253924008110204,10,4.0,1,4.0,1,4.0,1
6499,min_diffuse,20,20,1,3,0.05,0.95,0.8990165671305557,14,4.0,1,4.0,1,4.0,1
6500,min_diffuse,20,20,1,3,0.05,0.95,0.87966323217291,20,4.0,1,4.0,1,4.0,1
6501,min_diffuse,20,20,1,3,0.05,0.95,0.8504398583479651,9,4.0,1,4.0,1,4.0,1
6502,min_diffuse,20,20,1,3,0.05,0.95,0.9326748564767564,6,3.0,1,3.0,1,3.0,1
6503,min_diffuse,20,20,1,3,0.05,0.95,0.8732757181640595,5,3.0,1,3.0,1,3.0,1
6504,min_diffuse,20,20,1,3,0.05,0.95,0.910882922028384,3,3.0,1,3.0,1,3.0,1
6505,min_diffuse,20,20,1,3,0.05,0.95,0.8995304764396611,14,4.0,1,4.0,1,4.0,1
6506,min_diffuse,20,20,1,3,0.05,0.95,0.9475002806468596,19,5.0,1,5.0,1,5.0,1
6507,min_diffuse,20,20,1,3,0.05,0.95,0.9204063119642532,37,6.0,1,6.0,1,6.0,1
6508,min_diffuse,20,20,1,3,0.05,0.95,0.853674751969347,25,5.0,1,5.0,1,5.0,1
6509,min_diffuse,20,20,1,3,0.05,0.95,0.94173244151294,21,5.0,0,4.0,1,4.0,1
6510,min_diffuse,20,20,1,3,0.05,0.95,0.9160279035050236,12,4.0,1,4.0,1,4.0,1
6511,min_diffuse,20,20,1,3,0.05,0.95,0.9281629117730924,23,4.0,1,4.0,1,4.0,1
6512,min_diffuse,20,20,1,3,0.05,0.95,0.9171513723905,48,8.0,1,8.0,1,8.0,1
6513,min_diffuse,20,20,1,3,0.05,0.95,0.9405852658578756,8,4.0,1,4.0,1,4.0,1
6514,min_diffuse,20,20,1,3,0.05,0.95,0.9326341707768764,7,3.0,1,3.0,1,3.0,1
6515,min_diffuse,20,20,1,3,0.05,0.95,0.9373072556853284,20,5.0,1,5.0,1,5.0,1
6516,min_diffuse,20,20,1,3,0.05,0.95,0.8729188902830984,36,5.0,1,5.0,1,5.0,1
6517,min_diffuse,20,20,1,3,0.05,0.95,0.9147845412428894,14,4.0,1,4.0,1,4.0,1
6518,min_diffuse,20,20,1,3,0.05,0.95,0.8916117085525678,10,3.0,1,3.0,1,3.0,1
6519,min_diffuse,20,20,1,3,0.05,0.95,0.943271481160186,32,9.0,1,9.0,1,9.0,1
6520,min_diffuse,20,20,1,3,0.05,0.95,0.9464747609017948,7,3.0,1,3.0,1,3.0,1
6521,min_diffuse,20,20,1,3,0.05,0.95,0.944815234552445,44,6.0,1,6.0,1,6.0,1
6522,min_diffuse,20,20,1,3,0.05,0.95,0.9278856614667768,19,5.0,1,5.0,1,5.0,1
6523,min_diffuse,20,20,1,3,0.05,0.95,0.8511953112022262,10,4.0,1,4.0,1,4.0,1
6524,min_diffuse,20,20,1,3,0.05,0.95,0.9410883463834888,14,5.0,1,5.0,1,5.0,1
6525,min_diffuse,20,20,1,3,0.05,0.95,0.947442232719428,24,6.0,1,6.0,1,6.0,1
6526,min_diffuse,20,20,1,3,0.05,0.95,0.9224386622648774,25,6.0,1,6.0,1,6.0,1
6527,min_diffuse,20,20,1,3,0.05,0.95,0.8741617133519383,6,3.0,1,3.0,1,3.0,1
6528,min_diffuse,20,20,1,3,0.05,0.95,0.9437478721703682,10,4.0,1,4.0,1,4.0,1
6529,min_diffuse,20,20,1,3,0.05,0.95,0.94648515502168,22,5.0,1,5.0,1,5.0,1
6530,min_diffuse,20,20,1,3,0.05,0.95,0.9329468564801778,13,4.0,1,5.0,0,5.0,0
6531,min_diffuse,20,20,1,3,0.05,0.95,0.8980735729546858,16,4.0,1,4.0,1,4.0,1
6532,min_diffuse,20,20,1,3,0.05,0.95,0.9449449800362972,14,3.0,1,4.0,0,4.0,0
6533,min_diffuse,20,20,1,3,0.05,0.95,0.9281621029387548,60,8.0,1,8.0,1,8.0,1
6534,min_diffuse,20,20,1,3,0.05,0.95,0.9466014907765108,17,4.0,1,4.0,1,4.0,1
6535,min_diffuse,20,20,1,3,0.05,0.95,0.9376631106032868,21,4.0,1,5.0,0,5.0,0
6536,min_diffuse,20,20,1,3,0.05,0.95,0.9099825542420812,39,5.0,1,5.0,1,5.0,1
6537,min_diffuse,20,20,1,3,0.05,0.95,0.93280493482443,23,5.0,1,5.0,1,5.0,1
6538,min_diffuse,20,20,1,3,0.05,0.95,0.8877437117650282,15,4.0,1,4.0,1,4.0,1
6539,min_diffuse,20,20,1,3,0.05,0.95,0.9481058198372396,64,9.0,0,9.0,0,8.0,1
6540,min_diffuse,20,20,1,3,0.05,0.95,0.9129577930918976,19,5.0,1,5.0,1,5.0,1
6541,min_diffuse,20,20,1,3,0.05,0.95,0.8715927810598205,5,3.0,1,3.0,1,3.0,1
6542,min_diffuse,20,20,1,3,0.05,0.95,0.7960684312210816,4,3.0,1,3.0,1,3.0,1
6543,min_diffuse,20,20,1,3,0.05,0.95,0.9228501311525364,11,4.0,1,4.0,1,4.0,1
6544,min_diffuse,20,20,1,3,0.05,0.95,0.9289668183191602,12,4.0,1,4.0,1,4.0,1
6545,min_diffuse,20,20,1,3,0.05,0.95,0.910563741525935,24,6.0,1,6.0,1,6.0,1
6546,min_diffuse,20,20,1,3,0.05,0.95,0.8943501460336358,11,4.0,1,4.0,1,4.0,1
6547,min_diffuse,20,20,1,3,0.05,0.95,0.940516018019738,13,4.0,0,4.0,0,3.0,1
6548,min_diffuse,20,20,1,3,0.05,0.95,0.8798274751807187,6,4.0,1,4.0,1,4.0,1
6549,min_diffuse,20,20,1,3,0.05,0.95,0.913028189282694,7,3.0,1,3.0,1,3.0,1
6550,min_diffuse,20,20,1,3,0.05,0.95,0.8595069474424442,29,4.0,0,4.0,0,3.0,1
6551,min_diffuse,20,20,1,3,0.05,0.95,0.8814258472222789,7,3.0,1,3.0,1,3.0,1
6552,min_diffuse,20,20,1,3,0.05,0.95,0.8540108473776357,7,3.0,1,3.0,1,3.0,1
6553,min_diffuse,20,20,1,3,0.05,0.95,0.89461218285302,10,3.0,1,3.0,1,3.0,1
6554,min_diffuse,20,20,1,3,0.05,0.95,0.935471773661527,23,5.0,1,5.0,1,5.0,1
6555,min_diffuse,20,20,1,3,0.05,0.95,0.9049593650243148,38,8.0,0,8.0,0,7.0,1
6556,min_diffuse,20,20,1,3,0.05,0.95,0.911655044147013,8,4.0,1,4.0,1,4.0,1
6557,min_diffuse,20,20,1,3,0.05,0.95,0.9085941430766854,73,7.0,1,7.0,1,7.0,1
6558,min_diffuse,20,20,1,3,0.05,0.95,0.8908527818298206,20,5.0,0,5.0,0,4.0,1
6559,min_diffuse,20,20,1,3,0.05,0.95,0.8758892179745282,10,3.0,1,3.0,1,3.0,1
6560,min_diffuse,20,20,1,3,0.05,0.95,0.9353386740136912,36,5.0,1,5.0,1,5.0,1
6561,min_diffuse,20,20,1,3,0.05,0.95,0.935554354792255,115,9.0,1,10.0,0,9.0,1
6562,min_diffuse,20,20,1,3,0.05,0.95,0.8522695262695179,31,5.0,1,5.0,1,5.0,1
6563,min_diffuse,20,20,1,3,0.05,0.95,0.8716697853240345,7,3.0,1,3.0,1,3.0,1
6564,min_diffuse,20,20,1,3,0.05,0.95,0.828432726327207,7,3.0,1,4.0,0,3.0,1
6565,min_diffuse,20,20,1,3,0.05,0.95,0.8527939639020115,19,4.0,1,4.0,1,4.0,1
6566,min_diffuse,20,20,1,3,0.05,0.95,0.9427940329598824,24,5.0,1,6.0,0,6.0,0
6567,min_diffuse,20,20,1,3,0.05,0.95,0.926851911153219,30,6.0,0,6.0,0,5.0,1
6568,min_diffuse,20,20,1,3,0.05,0.95,0.9307103788846698,11,3.0,1,4.0,0,4.0,0
6569,min_diffuse,20,20,1,3,0.05,0.95,0.8573041699748272,34,5.0,1,5.0,1,5.0,1
6570,min_diffuse,20,20,1,3,0.05,0.95,0.8897178768910947,10,3.0,1,3.0,1,3.0,1
6571,min_diffuse,20,20,1,3,0.05,0.95,0.9210056946176656,18,4.0,1,4.0,1,4.0,1
6572,min_diffuse,20,20,1,3,0.05,0.95,0.9019585802229738,11,3.0,1,4.0,0,4.0,0
6573,min_diffuse,20,20,1,3,0.05,0.95,0.9472075295637404,11,4.0,1,4.0,1,4.0,1
6574,min_diffuse,20,20,1,3,0.05,0.95,0.8782577789925456,32,5.0,1,6.0,0,5.0,1
6575,min_diffuse,20,20,1,3,0.05,0.95,0.943918977273148,16,4.0,0,3.0,1,4.0,0
6576,min_diffuse,20,20,1,3,0.05,0.95,0.8982810857702005,22,5.0,0,5.0,0,4.0,1
6577,min_diffuse,20,20,1,3,0.05,0.95,0.9459055504077042,26,4.0,1,4.0,1,4.0,1
6578,min_diffuse,20,20,1,3,0.05,0.95,0.9181589967479432,10,3.0,1,3.0,1,3.0,1
6579,min_diffuse,20,20,1,3,0.05,0.95,0.9147484551508316,21,5.0,1,5.0,1,5.0,1
6580,min_diffuse,20,20,1,3,0.05,0.95,0.9402562634922004,7,4.0,1,4.0,1,4.0,1
6581,min_diffuse,20,20,1,3,0.05,0.95,0.944341435917768,28,6.0,1,6.0,1,6.0,1
6582,min_diffuse,20,20,1,3,0.05,0.95,0.938711229995432,18,5.0,1,5.0,1,5.0,1
6583,min_diffuse,20,20,1,3,0.05,0.95,0.9288311055167342,11,3.0,1,3.0,1,3.0,1
6584,min_diffuse,20,20,1,3,0.05,0.95,0.8315862000056864,19,4.0,1,4.0,1,4.0,1
6585,min_diffuse,20,20,1,3,0.05,0.95,0.9405857070570935,5,3.0,0,3.0,0,2.0,1
6586,min_diffuse,20,20,1,3,0.05,0.95,0.938386500887246,10,4.0,1,4.0,1,4.0,1
6587,min_diffuse,20,20,1,3,0.05,0.95,0.8934169954263587,13,4.0,1,4.0,1,5.0,0
6588,min_diffuse,20,20,1,3,0.05,0.95,0.9276345188479976,27,6.0,1,6.0,1,6.0,1
6589,min_diffuse,20,20,1,3,0.05,0.95,0.8973882514333271,49,6.0,1,6.0,1,6.0,1
6590,min_diffuse,20,20,1,3,0.05,0.95,0.9414563435269698,33,6.0,1,6.0,1,6.0,1
6591,min_diffuse,20,20,1,3,0.05,0.95,0.8698579526936829,10,3.0,1,3.0,1,3.0,1
6592,min_diffuse,20,20,1,3,0.05,0.95,0.931976646162954,10,4.0,1,4.0,1,4.0,1
6593,min_diffuse,20,20,1,3,0.05,0.95,0.9293180311095826,27,4.0,1,4.0,1,4.0,1
6594,min_diffuse,20,20,1,3,0.05,0.95,0.9453284485849606,25,6.0,1,6.0,1,6.0,1
6595,min_diffuse,20,20,1,3,0.05,0.95,0.94549509079149,36,5.0,1,5.0,1,5.0,1
6596,min_diffuse,20,20,1,3,0.05,0.95,0.9454809059529344,26,5.0,1,5.0,1,5.0,1
6597,min_diffuse,20,20,1,3,0.05,0.95,0.8233207647544534,6,3.0,1,3.0,1,3.0,1
6598,min_diffuse,20,20,1,3,0.05,0.95,0.9371310446371188,28,5.0,1,5.0,1,5.0,1
6599,min_diffuse,20,20,1,3,0.05,0.95,0.8480528109186919,13,5.0,0,5.0,0,4.0,1
6600,min_diffuse,20,20,1,3,0.05,0.95,0.8827908515629351,7,3.0,1,3.0,1,3.0,1
6601,min_diffuse,20,20,1,3,0.05,0.95,0.840605482595764,9,3.0,1,3.0,1,3.0,1
6602,min_diffuse,20,20,1,3,0.05,0.95,0.7956818066109415,12,3.0,1,3.0,1,3.0,1
6603,min_diffuse,20,20,1,3,0.05,0.95,0.9372938469438216,27,5.0,1,5.0,1,5.0,1
6604,min_diffuse,20,20,1,3,0.05,0.95,0.9402912585196336,21,4.0,1,4.0,1,4.0,1
6605,min_diffuse,20,20,1,3,0.05,0.95,0.8332533195276235,4,3.0,1,3.0,1,3.0,1
6606,min_diffuse,20,20,1,3,0.05,0.95,0.931055693372438,29,6.0,0,6.0,0,5.0,1
6607,min_diffuse,20,20,1,3,0.05,0.95,0.935154615695862,73,7.0,1,8.0,0,7.0,1
6608,min_diffuse,20,20,1,3,0.05,0.95,0.9498392636729864,33,7.0,1,7.0,1,7.0,1
6609,min_diffuse,20,20,1,3,0.05,0.95,0.9499037874752604,37,5.0,1,5.0,1,5.0,1
6610,min_diffuse,20,20,1,3,0.05,0.95,0.9147519158504058,10,4.0,1,4.0,1,4.0,1
6611,min_diffuse,20,20,1,3,0.05,0.95,0.901034179605473,19,5.0,1,5.0,1,5.0,1
6612,min_diffuse,20,20,1,3,0.05,0.95,0.9247784346882992,7,3.0,1,3.0,1,3.0,1
6613,min_diffuse,20,20,1,3,0.05,0.95,0.9229342179855818,11,3.0,1,3.0,1,3.0,1
6614,min_diffuse,20,20,1,3,0.05,0.95,0.922521180562484,35,5.0,1,5.0,1,5.0,1
6615,min_diffuse,20,20,1,3,0.05,0.95,0.9400592775307997,21,5.0,1,5.0,1,5.0,1
6616,min_diffuse,20,20,1,3,0.05,0.95,0.9276572118671048,10,4.0,0,3.0,1,4.0,0
6617,min_diffuse,20,20,1,3,0.05,0.95,0.9359468679787198,7,3.0,1,3.0,1,4.0,0
6618,min_diffuse,20,20,1,3,0.05,0.95,0.9461981775123494,18,4.0,1,4.0,1,4.0,1
6619,min_diffuse,20,20,1,3,0.05,0.95,0.8510023659322531,4,2.0,1,2.0,1,3.0,0
6620,min_diffuse,20,20,1,3,0.05,0.95,0.8545337725423471,8,3.0,1,3.0,1,3.0,1
6621,min_diffuse,20,20,1,3,0.05,0.95,0.9199789773904224,22,6.0,1,6.0,1,6.0,1
6622,min_diffuse,20,20,1,3,0.05,0.95,0.9367181432674572,72,7.0,1,7.0,1,7.0,1
6623,min_diffuse,20,20,1,3,0.05,0.95,0.8722216480602161,6,3.0,1,3.0,1,3.0,1
6624,min_diffuse,20,20,1,3,0.05,0.95,0.9267947517097564,17,4.0,1,4.0,1,4.0,1
6625,min_diffuse,20,20,1,3,0.05,0.95,0.7765853735614082,6,3.0,1,3.0,1,3.0,1
6626,min_diffuse,20,20,1,3,0.05,0.95,0.9488170222054404,27,5.0,1,5.0,1,5.0,1
6627,min_diffuse,20,20,1,3,0.05,0.95,0.9376366577058012,13,4.0,1,4.0,1,4.0,1
6628,min_diffuse,20,20,1,3,0.05,0.95,0.8799320262430553,10,4.0,0,4.0,0,3.0,1
6629,min_diffuse,20,20,1,3,0.05,0.95,0.9100187516345534,12,4.0,1,4.0,1,4.0,1
6630,min_diffuse,20,20,1,3,0.05,0.95,0.7662266550131541,9,3.0,1,3.0,1,3.0,1
6631,min_diffuse,20,20,1,3,0.05,0.95,0.9473613481401422,22,5.0,0,4.0,1,4.0,1
6632,min_diffuse,20,20,1,3,0.05,0.95,0.9384779996543748,20,6.0,0,6.0,0,5.0,1
6633,min_diffuse,20,20,1,3,0.05,0.95,0.8869995167080543,4,3.0,1,3.0,1,3.0,1
6634,min_diffuse,20,20,1,3,0.05,0.95,0.8955251070068269,23,5.0,0,5.0,0,4.0,1
6635,min_diffuse,20,20,1,3,0.05,0.95,0.8854519209630554,10,4.0,1,4.0,1,4.0,1
6636,min_diffuse,20,20,1,3,0.05,0.95,0.9012335911382244,11,4.0,1,4.0,1,4.0,1
6637,min_diffuse,20,20,1,3,0.05,0.95,0.9462370439478632,67,10.0,1,10.0,1,10.0,1
6638,min_diffuse,20,20,1,3,0.05,0.95,0.9488410996579292,12,4.0,1,4.0,1,4.0,1
6639,min_diffuse,20,20,1,3,0.05,0.95,0.917251680571496,23,5.0,1,5.0,1,5.0,1
6640,min_diffuse,20,20,1,3,0.05,0.95,0.8643065997712066,7,3.0,1,3.0,1,3.0,1
6641,min_diffuse,20,20,1,3,0.05,0.95,0.923828804514818,6,3.0,1,3.0,1,3.0,1
6642,min_diffuse,20,20,1,3,0.05,0.95,0.8992959562025908,26,4.0,1,4.0,1,4.0,1
6643,min_diffuse,20,20,1,3,0.05,0.95,0.9403011393675698,29,6.0,1,6.0,1,6.0,1
6644,min_diffuse,20,20,1,3,0.05,0.95,0.9386491226326544,48,7.0,0,7.0,0,6.0,1
6645,min_diffuse,20,20,1,3,0.05,0.95,0.9008373375474156,5,3.0,1,3.0,1,3.0,1
6646,min_diffuse,20,20,1,3,0.05,0.95,0.938246076636225,18,4.0,1,4.0,1,5.0,0
6647,min_diffuse,20,20,1,3,0.05,0.95,0.8967469055022365,10,3.0,1,3.0,1,3.0,1
6648,min_diffuse,20,20,1,3,0.05,0.95,0.9216955037823582,11,5.0,1,5.0,1,5.0,1
6649,min_diffuse,20,20,1,3,0.05,0.95,0.9401570844318176,11,4.0,1,4.0,1,4.0,1
6650,min_diffuse,20,20,1,3,0.05,0.95,0.8397109476443622,7,3.0,1,3.0,1,3.0,1
6651,min_diffuse,20,20,1,3,0.05,0.95,0.9340980953502364,34,7.0,0,6.0,1,7.0,0
6652,min_diffuse,20,20,1,3,0.05,0.95,0.7825964232843563,8,3.0,1,3.0,1,3.0,1
6653,min_diffuse,20,20,1,3,0.05,0.95,0.935399990904535,24,5.0,1,5.0,1,5.0,1
6654,min_diffuse,20,20,1,3,0.05,0.95,0.941420540416225,36,7.0,0,7.0,0,6.0,1
6655,min_diffuse,20,20,1,3,0.05,0.95,0.9000838732319729,5,3.0,1,3.0,1,3.0,1
6656,min_diffuse,20,20,1,3,0.05,0.95,0.8732177550884956,7,3.0,1,3.0,1,3.0,1
6657,min_diffuse,20,20,1,3,0.05,0.95,0.913881470507542,23,6.0,1,6.0,1,6.0,1
6658,min_diffuse,20,20,1,3,0.05,0.95,0.9461068939710996,14,5.0,1,5.0,1,5.0,1
6659,min_diffuse,20,20,1,3,0.05,0.95,0.9453188060148968,14,4.0,1,4.0,1,4.0,1
6660,min_diffuse,20,20,1,3,0.05,0.95,0.9371188393271428,19,5.0,1,5.0,1,5.0,1
6661,min_diffuse,20,20,1,3,0.05,0.95,0.948720407925655,23,5.0,1,5.0,1,5.0,1
6662,min_diffuse,20,20,1,3,0.05,0.95,0.904111824554592,12,4.0,1,4.0,1,4.0,1
6663,min_diffuse,20,20,1,3,0.05,0.95,0.9317861738264224,29,5.0,1,5.0,1,5.0,1
6664,min_diffuse,20,20,1,3,0.05,0.95,0.9435816413424124,6,3.0,1,3.0,1,4.0,0
6665,min_diffuse,20,20,1,3,0.05,0.95,0.942401387491416,34,7.0,1,7.0,1,7.0,1
6666,min_diffuse,20,20,1,3,0.05,0.95,0.8756161092204866,12,3.0,1,3.0,1,3.0,1
6667,min_diffuse,20,20,1,3,0.05,0.95,0.9205272463052584,3,2.0,1,2.0,1,3.0,0
6668,min_diffuse,20,20,1,3,0.05,0.95,0.9479090358923328,12,4.0,1,4.0,1,4.0,1
6669,min_diffuse,20,20,1,3,0.05,0.95,0.8935169255517298,14,4.0,1,4.0,1,5.0,0
6670,min_diffuse,20,20,1,3,0.05,0.95,0.9195656972957822,25,6.0,0,6.0,0,5.0,1
6671,min_diffuse,20,20,1,3,0.05,0.95,0.8638121902178513,18,3.0,1,3.0,1,3.0,1
6672,min_diffuse,20,20,1,3,0.05,0.95,0.9413876364665328,19,5.0,0,4.0,1,5.0,0
6673,min_diffuse,20,20,1,3,0.05,0.95,0.9057317938952096,33,5.0,1,5.0,1,5.0,1
6674,min_diffuse,20,20,1,3,0.05,0.95,0.9234282496383192,13,5.0,1,5.0,1,5.0,1
6675,min_diffuse,20,20,1,3,0.05,0.95,0.8535432111787999,15,3.0,1,3.0,1,3.0,1
6676,min_diffuse,20,20,1,3,0.05,0.95,0.9013479437155438,18,4.0,1,4.0,1,4.0,1
6677,min_diffuse,20,20,1,3,0.05,0.95,0.8226873489166568,8,3.0,1,3.0,1,3.0,1
6678,min_diffuse,20,20,1,3,0.05,0.95,0.8365157041085821,11,4.0,1,4.0,1,4.0,1
6679,min_diffuse,20,20,1,3,0.05,0.95,0.90843423527723,15,4.0,1,4.0,1,4.0,1
6680,min_diffuse,20,20,1,3,0.05,0.95,0.9403543546020562,17,4.0,1,4.0,1,4.0,1
6681,min_diffuse,20,20,1,3,0.05,0.95,0.9365371085469806,10,4.0,0,3.0,1,3.0,1
6682,min_diffuse,20,20,1,3,0.05,0.95,0.9162837609813164,35,6.0,1,6.0,1,6.0,1
6683,min_diffuse,20,20,1,3,0.05,0.95,0.9084173490726818,17,5.0,1,5.0,1,5.0,1
6684,min_diffuse,20,20,1,3,0.05,0.95,0.8881817723537673,14,4.0,1,4.0,1,4.0,1
6685,min_diffuse,20,20,1,3,0.05,0.95,0.8956958537142485,32,6.0,1,6.0,1,6.0,1
6686,min_diffuse,20,20,1,3,0.05,0.95,0.9400775969388652,16,4.0,1,4.0,1,4.0,1
6687,min_diffuse,20,20,1,3,0.05,0.95,0.943260616429832,25,5.0,1,6.0,0,6.0,0
6688,min_diffuse,20,20,1,3,0.05,0.95,0.8874536925525498,6,3.0,1,3.0,1,3.0,1
6689,min_diffuse,20,20,1,3,0.05,0.95,0.9352043150586976,16,5.0,0,5.0,0,4.0,1
6690,min_diffuse,20,20,1,3,0.05,0.95,0.940331592356382,27,6.0,0,6.0,0,5.0,1
6691,min_diffuse,20,20,1,3,0.05,0.95,0.840416195034528,20,3.0,1,3.0,1,3.0,1
6692,min_diffuse,20,20,1,3,0.05,0.95,0.9399292568936566,10,5.0,1,5.0,1,5.0,1
6693,min_diffuse,20,20,1,3,0.05,0.95,0.944419520234894,15,4.0,1,4.0,1,4.0,1
6694,min_diffuse,20,20,1,3,0.05,0.95,0.8795131300043302,23,5.0,1,5.0,1,5.0,1
6695,min_diffuse,20,20,1,3,0.05,0.95,0.9425112899590076,14,4.0,1,4.0,1,4.0,1
6696,min_diffuse,20,20,1,3,0.05,0.95,0.9174534399130356,13,4.0,1,4.0,1,4.0,1
6697,min_diffuse,20,20,1,3,0.05,0.95,0.9484070467240598,39,5.0,0,5.0,0,4.0,1
6698,min_diffuse,20,20,1,3,0.05,0.95,0.8610062366331188,13,5.0,1,5.0,1,5.0,1
6699,min_diffuse,20,20,1,3,0.05,0.95,0.946836411001744,11,4.0,1,4.0,1,4.0,1
6700,min_diffuse,20,20,1,3,0.05,0.95,0.9482303678635096,33,7.0,1,7.0,1,7.0,1
6701,min_diffuse,20,20,1,3,0.05,0.95,0.9348946545187424,31,7.0,1,7.0,1,8.0,0
6702,min_diffuse,20,20,1,3,0.05,0.95,0.8190222188909948,3,2.0,1,2.0,1,2.0,1
6703,min_diffuse,20,20,1,3,0.05,0.95,0.8456083298746501,8,3.0,1,3.0,1,3.0,1
6704,min_diffuse,20,20,1,3,0.05,0.95,0.9370666074819134,20,5.0,0,4.0,1,4.0,1
6705,min_diffuse,20,20,1,3,0.05,0.95,0.9280016771770764,19,4.0,1,4.0,1,4.0,1
6706,min_diffuse,20,20,1,3,0.05,0.95,0.9000690276700023,19,4.0,0,4.0,0,3.0,1
6707,min_diffuse,20,20,1,3,0.05,0.95,0.8743365354150673,7,3.0,1,3.0,1,3.0,1
6708,min_diffuse,20,20,1,3,0.05,0.95,0.9354654900747732,22,4.0,1,4.0,1,4.0,1
6709,min_diffuse,20,20,1,3,0.05,0.95,0.9302270367962068,31,5.0,1,5.0,1,5.0,1
6710,min_diffuse,20,20,1,3,0.05,0.95,0.9321820098359532,17,4.0,1,4.0,1,4.0,1
6711,min_diffuse,20,20,1,3,0.05,0.95,0.898785205468453,13,4.0,1,4.0,1,5.0,0
6712,min_diffuse,20,20,1,3,0.05,0.95,0.9462078820432426,38,6.0,0,5.0,1,5.0,1
6713,min_diffuse,20,20,1,3,0.05,0.95,0.9287918169029916,10,4.0,1,4.0,1,4.0,1
6714,min_diffuse,20,20,1,3,0.05,0.95,0.8979051099734213,37,6.0,0,6.0,0,5.0,1
6715,min_diffuse,20,20,1,3,0.05,0.95,0.8595845625467432,12,4.0,1,4.0,1,4.0,1
6716,min_diffuse,20,20,1,3,0.05,0.95,0.93152881193545,44,6.0,1,6.0,1,6.0,1
6717,min_diffuse,20,20,1,3,0.05,0.95,0.922884497015658,10,5.0,1,5.0,1,5.0,1
6718,min_diffuse,20,20,1,3,0.05,0.95,0.9111330162275928,43,7.0,1,7.0,1,7.0,1
6719,min_diffuse,20,20,1,3,0.05,0.95,0.8770176205932135,16,4.0,0,3.0,1,3.0,1
6720,min_diffuse,20,20,1,3,0.05,0.95,0.9257021322880368,26,5.0,1,5.0,1,5.0,1
6721,min_diffuse,20,20,1,3,0.05,0.95,0.9465578489489443,15,4.0,1,4.0,1,4.0,1
6722,min_diffuse,20,20,1,3,0.05,0.95,0.851548290400676,10,3.0,1,3.0,1,3.0,1
6723,min_diffuse,20,20,1,3,0.05,0.95,0.9209516122051516,10,4.0,1,4.0,1,4.0,1
6724,min_diffuse,20,20,1,3,0.05,0.95,0.9446469837465034,13,5.0,1,5.0,1,5.0,1
6725,min_diffuse,20,20,1,3,0.05,0.95,0.8630681075999982,6,3.0,1,3.0,1,3.0,1
6726,min_diffuse,20,20,1,3,0.05,0.95,0.9337312446896284,23,5.0,0,4.0,1,5.0,0
6727,min_diffuse,20,20,1,3,0.05,0.95,0.9389002838483482,13,5.0,1,5.0,1,5.0,1
6728,min_diffuse,20,20,1,3,0.05,0.95,0.8802645793057114,12,4.0,0,4.0,0,3.0,1
6729,min_diffuse,20,20,1,3,0.05,0.95,0.9361546864303548,7,3.0,1,3.0,1,4.0,0
6730,min_diffuse,20,20,1,3,0.05,0.95,0.9405542520734608,30,6.0,0,6.0,0,5.0,1
6731,min_diffuse,20,20,1,3,0.05,0.95,0.9085749752793048,12,3.0,1,3.0,1,3.0,1
6732,min_diffuse,20,20,1,3,0.05,0.95,0.9140140210112346,38,6.0,0,6.0,0,5.0,1
6733,min_diffuse,20,20,1,3,0.05,0.95,0.925387336674549,29,5.0,1,5.0,1,5.0,1
6734,min_diffuse,20,20,1,3,0.05,0.95,0.8843962682382427,9,4.0,1,4.0,1,4.0,1
6735,min_diffuse,20,20,1,3,0.05,0.95,0.929953201887914,12,4.0,1,4.0,1,4.0,1
6736,min_diffuse,20,20,1,3,0.05,0.95,0.9053875855679484,34,5.0,1,5.0,1,5.0,1
6737,min_diffuse,20,20,1,3,0.05,0.95,0.9439812669174008,34,4.0,1,4.0,1,4.0,1
6738,min_diffuse,20,20,1,3,0.05,0.95,0.9046568520632792,38,6.0,1,6.0,1,6.0,1
6739,min_diffuse,20,20,1,3,0.05,0.95,0.8987280880116434,11,4.0,1,4.0,1,4.0,1
6740,min_diffuse,20,20,1,3,0.05,0.95,0.936669130862756,18,5.0,1,5.0,1,5.0,1
6741,min_diffuse,20,20,1,3,0.05,0.95,0.8888751075799326,14,5.0,0,4.0,1,4.0,1
6742,min_diffuse,20,20,1,3,0.05,0.95,0.9259237079679596,9,3.0,1,3.0,1,3.0,1
6743,min_diffuse,20,20,1,3,0.05,0.95,0.9263901321335516,4,3.0,1,3.0,1,3.0,1
6744,min_diffuse,20,20,1,3,0.05,0.95,0.943601130365708,27,5.0,0,4.0,1,4.0,1
6745,min_diffuse,20,20,1,3,0.05,0.95,0.9473079965888886,19,4.0,1,4.0,1,4.0,1
6746,min_diffuse,20,20,1,3,0.05,0.95,0.8827519329450316,13,4.0,1,4.0,1,5.0,0
6747,min_diffuse,20,20,1,3,0.05,0.95,0.8518794019040923,4,2.0,1,2.0,1,2.0,1
6748,min_diffuse,20,20,1,3,0.05,0.95,0.9391538502967058,15,4.0,1,4.0,1,4.0,1
6749,min_diffuse,20,20,1,3,0.05,0.95,0.9411326997507492,20,5.0,0,4.0,1,5.0,0
6750,min_diffuse,20,20,1,3,0.05,0.95,0.9499551873753158,30,7.0,0,6.0,1,6.0,1
6751,min_diffuse,20,20,1,3,0.05,0.95,0.9371892085962296,17,4.0,1,4.0,1,5.0,0
6752,min_diffuse,20,20,1,3,0.05,0.95,0.9165712180685816,22,5.0,1,5.0,1,5.0,1
6753,min_diffuse,20,20,1,3,0.05,0.95,0.9440838703270747,66,6.0,1,6.0,1,6.0,1
6754,min_diffuse,20,20,1,3,0.05,0.95,0.7928054427064243,4,3.0,1,3.0,1,3.0,1
6755,min_diffuse,20,20,1,3,0.05,0.95,0.8923571401477136,8,3.0,1,3.0,1,4.0,0
6756,min_diffuse,20,20,1,3,0.05,0.95,0.8359041557056693,11,3.0,1,3.0,1,3.0,1
6757,min_diffuse,20,20,1,3,0.05,0.95,0.9438197879473008,42,5.0,1,5.0,1,5.0,1
6758,min_diffuse,20,20,1,3,0.05,0.95,0.8705245406133716,5,3.0,1,3.0,1,3.0,1
6759,min_diffuse,20,20,1,3,0.05,0.95,0.9139939862771184,16,4.0,1,4.0,1,4.0,1
6760,min_diffuse,20,20,1,3,0.05,0.95,0.9008203904293748,16,5.0,0,5.0,0,4.0,1
6761,min_diffuse,20,20,1,3,0.05,0.95,0.9469874950875232,24,5.0,0,5.0,0,4.0,1
6762,min_diffuse,20,20,1,3,0.05,0.95,0.8884065611794832,6,3.0,1,3.0,1,3.0,1
6763,min_diffuse,20,20,1,3,0.05,0.95,0.8631035198854339,6,3.0,1,3.0,1,3.0,1
6764,min_diffuse,20,20,1,3,0.05,0.95,0.9136991401173667,34,6.0,1,6.0,1,6.0,1
6765,min_diffuse,20,20,1,3,0.05,0.95,0.9063822888086236,18,5.0,1,5.0,1,5.0,1
6766,min_diffuse,20,20,1,3,0.05,0.95,0.9289718344339308,11,3.0,1,3.0,1,3.0,1
6767,min_diffuse,20,20,1,3,0.05,0.95,0.9000665492660161,5,3.0,1,3.0,1,3.0,1
6768,min_diffuse,20,20,1,3,0.05,0.95,0.9423520107514772,30,5.0,0,4.0,1,5.0,0
6769,min_diffuse,20,20,1,3,0.05,0.95,0.9152460344761432,13,4.0,1,4.0,1,5.0,0
6770,min_diffuse,20,20,1,3,0.05,0.95,0.8700303335009633,5,3.0,1,3.0,1,3.0,1
6771,min_diffuse,20,20,1,3,0.05,0.95,0.942611410579402,10,3.0,1,3.0,1,4.0,0
6772,min_diffuse,20,20,1,3,0.05,0.95,0.913427081902628,5,2.0,1,2.0,1,2.0,1
6773,min_diffuse,20,20,1,3,0.05,0.95,0.9094509232411394,15,4.0,0,3.0,1,4.0,0
6774,min_diffuse,20,20,1,3,0.05,0.95,0.8069797893084665,14,4.0,1,4.0,1,4.0,1
6775,min_diffuse,20,20,1,3,0.05,0.95,0.9313095648059851,7,4.0,1,4.0,1,4.0,1
6776,min_diffuse,20,20,1,3,0.05,0.95,0.8460204331430936,5,3.0,1,3.0,1,3.0,1
6777,min_diffuse,20,20,1,3,0.05,0.95,0.8460528787786322,7,3.0,1,3.0,1,4.0,0
6778,min_diffuse,20,20,1,3,0.05,0.95,0.8943138194930552,12,4.0,1,4.0,1,4.0,1
6779,min_diffuse,20,20,1,3,0.05,0.95,0.9321529422560276,29,5.0,0,4.0,1,4.0,1
6780,min_diffuse,20,20,1,3,0.05,0.95,0.9322778495920728,16,5.0,0,4.0,1,5.0,0
6781,min_diffuse,20,20,1,3,0.05,0.95,0.7542607395011374,9,3.0,1,3.0,1,3.0,1
6782,min_diffuse,20,20,1,3,0.05,0.95,0.9046442441165734,18,5.0,1,5.0,1,5.0,1
6783,min_diffuse,20,20,1,3,0.05,0.95,0.83025306051349,3,2.0,1,2.0,1,2.0,1
6784,min_diffuse,20,20,1,3,0.05,0.95,0.8777286610336109,7,3.0,1,3.0,1,4.0,0
6785,min_diffuse,20,20,1,3,0.05,0.95,0.9467706029133516,16,4.0,1,4.0,1,4.0,1
6786,min_diffuse,20,20,1,3,0.05,0.95,0.7851591245089622,20,5.0,1,5.0,1,5.0,1
6787,min_diffuse,20,20,1,3,0.05,0.95,0.8202081004920386,3,2.0,1,3.0,0,3.0,0
6788,min_diffuse,20,20,1,3,0.05,0.95,0.8817296174858503,17,5.0,0,5.0,0,4.0,1
6789,min_diffuse,20,20,1,3,0.05,0.95,0.9262074340420704,14,4.0,1,4.0,1,4.0,1
6790,min_diffuse,20,20,1,3,0.05,0.95,0.908272063301436,16,5.0,1,5.0,1,5.0,1
6791,min_diffuse,20,20,1,3,0.05,0.95,0.7950694887966417,6,3.0,1,3.0,1,3.0,1
6792,min_diffuse,20,20,1,3,0.05,0.95,0.9184780867686924,18,4.0,1,4.0,1,5.0,0
6793,min_diffuse,20,20,1,3,0.05,0.95,0.8489856173481379,16,4.0,1,4.0,1,4.0,1
6794,min_diffuse,20,20,1,3,0.05,0.95,0.867733998732152,6,3.0,1,3.0,1,3.0,1
6795,min_diffuse,20,20,1,3,0.05,0.95,0.7713924176458621,5,3.0,1,3.0,1,3.0,1
6796,min_diffuse,20,20,1,3,0.05,0.95,0.9484010737840408,12,4.0,1,4.0,1,4.0,1
6797,min_diffuse,20,20,1,3,0.05,0.95,0.8992733766176572,12,4.0,1,4.0,1,5.0,0
6798,min_diffuse,20,20,1,3,0.05,0.95,0.7742033549573927,9,3.0,1,3.0,1,3.0,1
6799,min_diffuse,20,20,1,3,0.05,0.95,0.9257152206125122,9,4.0,1,4.0,1,5.0,0
6800,min_diffuse,20,20,1,3,0.05,0.95,0.9329602159342206,9,4.0,0,3.0,1,4.0,0
6801,min_diffuse,20,20,1,3,0.05,0.95,0.9340379051227902,35,5.0,1,5.0,1,5.0,1
6802,min_diffuse,20,20,1,3,0.05,0.95,0.9477617828563004,23,5.0,1,5.0,1,5.0,1
6803,min_diffuse,20,20,1,3,0.05,0.95,0.8842186102758847,19,5.0,1,5.0,1,5.0,1
6804,min_diffuse,20,20,1,3,0.05,0.95,0.8770706802063194,27,6.0,1,6.0,1,6.0,1
6805,min_diffuse,20,20,1,3,0.05,0.95,0.910661950113927,24,4.0,1,4.0,1,4.0,1
6806,min_diffuse,20,20,1,3,0.05,0.95,0.9482896193185192,44,5.0,1,5.0,1,5.0,1
6807,min_diffuse,20,20,1,3,0.05,0.95,0.9265726281606932,15,4.0,0,3.0,1,4.0,0
6808,min_diffuse,20,20,1,3,0.05,0.95,0.9251395067532612,10,4.0,0,3.0,1,4.0,0
6809,min_diffuse,20,20,1,3,0.05,0.95,0.9383580085767969,31,6.0,1,6.0,1,6.0,1
6810,min_diffuse,20,20,1,3,0.05,0.95,0.9068705371674765,58,6.0,1,6.0,1,6.0,1
6811,min_diffuse,20,20,1,3,0.05,0.95,0.8336649618307357,8,3.0,1,4.0,0,4.0,0
6812,min_diffuse,20,20,1,3,0.05,0.95,0.917863284363616,13,4.0,1,4.0,1,4.0,1
6813,min_diffuse,20,20,1,3,0.05,0.95,0.9106433604509904,19,4.0,0,4.0,0,3.0,1
6814,min_diffuse,20,20,1,3,0.05,0.95,0.8749930153845696,25,4.0,1,4.0,1,4.0,1
6815,min_diffuse,20,20,1,3,0.05,0.95,0.9196140437651,19,4.0,1,4.0,1,4.0,1
6816,min_diffuse,20,20,1,3,0.05,0.95,0.939945650514284,14,5.0,1,5.0,1,5.0,1
6817,min_diffuse,20,20,1,3,0.05,0.95,0.9449316674827524,15,6.0,1,6.0,1,6.0,1
6818,min_diffuse,20,20,1,3,0.05,0.95,0.8978574583251735,14,4.0,1,4.0,1,5.0,0
6819,min_diffuse,20,20,1,3,0.05,0.95,0.9157874166870248,7,3.0,1,3.0,1,3.0,1
6820,min_diffuse,20,20,1,3,0.05,0.95,0.8997894284452109,8,3.0,1,3.0,1,4.0,0
6821,min_diffuse,20,20,1,3,0.05,0.95,0.8762291251666565,8,3.0,1,3.0,1,3.0,1
6822,min_diffuse,20,20,1,3,0.05,0.95,0.9357399704999044,22,5.0,1,5.0,1,5.0,1
6823,min_diffuse,20,20,1,3,0.05,0.95,0.8573423631574102,14,4.0,1,4.0,1,4.0,1
6824,min_diffuse,20,20,1,3,0.05,0.95,0.9069296502365208,9,4.0,1,4.0,1,4.0,1
6825,min_diffuse,20,20,1,3,0.05,0.95,0.9424424891682917,9,4.0,1,4.0,1,4.0,1
6826,min_diffuse,20,20,1,3,0.05,0.95,0.9384449542854194,24,6.0,0,5.0,1,5.0,1
6827,min_diffuse,20,20,1,3,0.05,0.95,0.9150312156105316,6,3.0,1,3.0,1,3.0,1
6828,min_diffuse,20,20,1,3,0.05,0.95,0.9282433551599047,23,5.0,0,5.0,0,4.0,1
6829,min_diffuse,20,20,1,3,0.05,0.95,0.9318644251366508,8,4.0,0,4.0,0,3.0,1
6830,min_diffuse,20,20,1,3,0.05,0.95,0.9017020473964004,24,5.0,1,5.0,1,5.0,1
6831,min_diffuse,20,20,1,3,0.05,0.95,0.9331196261300372,9,4.0,0,3.0,1,3.0,1
6832,min_diffuse,20,20,1,3,0.05,0.95,0.8652349155575858,7,3.0,0,2.0,1,2.0,1
6833,min_diffuse,20,20,1,3,0.05,0.95,0.910147355760492,16,4.0,1,5.0,0,5.0,0
6834,min_diffuse,20,20,1,3,0.05,0.95,0.8946431881629484,40,6.0,1,6.0,1,6.0,1
6835,min_diffuse,20,20,1,3,0.05,0.95,0.8334857681112323,19,5.0,1,5.0,1,5.0,1
6836,min_diffuse,20,20,1,3,0.05,0.95,0.9457565744520138,27,6.0,1,6.0,1,6.0,1
6837,min_diffuse,20,20,1,3,0.05,0.95,0.9411207775416685,19,5.0,1,5.0,1,5.0,1
6838,min_diffuse,20,20,1,3,0.05,0.95,0.8731547483956102,9,4.0,1,4.0,1,4.0,1
6839,min_diffuse,20,20,1,3,0.05,0.95,0.9060575770920246,11,4.0,1,4.0,1,4.0,1
6840,min_diffuse,20,20,1,3,0.05,0.95,0.9197759135436716,16,4.0,0,3.0,1,4.0,0
6841,min_diffuse,20,20,1,3,0.05,0.95,0.9384028065946146,7,3.0,1,4.0,0,4.0,0
6842,min_diffuse,20,20,1,3,0.05,0.95,0.8870536066570455,9,3.0,0,3.0,0,2.0,1
6843,min_diffuse,20,20,1,3,0.05,0.95,0.948036474529729,31,5.0,1,5.0,1,5.0,1
6844,min_diffuse,20,20,1,3,0.05,0.95,0.9417442346429984,12,4.0,0,3.0,1,4.0,0
6845,min_diffuse,20,20,1,3,0.05,0.95,0.8786681193729585,6,3.0,1,3.0,1,3.0,1
6846,min_diffuse,20,20,1,3,0.05,0.95,0.8893591320552399,27,5.0,0,5.0,0,4.0,1
6847,min_diffuse,20,20,1,3,0.05,0.95,0.9361869169548196,26,5.0,1,5.0,1,5.0,1
6848,min_diffuse,20,20,1,3,0.05,0.95,0.93460085113867,5,3.0,1,3.0,1,3.0,1
6849,min_diffuse,20,20,1,3,0.05,0.95,0.913335566393634,39,7.0,0,7.0,0,6.0,1
6850,min_diffuse,20,20,1,3,0.05,0.95,0.9435768631796196,17,5.0,1,5.0,1,6.0,0
6851,min_diffuse,20,20,1,3,0.05,0.95,0.91751859136398,23,6.0,1,6.0,1,6.0,1
6852,min_diffuse,20,20,1,3,0.05,0.95,0.8737911522417435,10,3.0,1,3.0,1,3.0,1
6853,min_diffuse,20,20,1,3,0.05,0.95,0.9402346740360128,18,4.0,1,4.0,1,4.0,1
6854,min_diffuse,20,20,1,3,0.05,0.95,0.8572920357933256,23,4.0,1,4.0,1,4.0,1
6855,min_diffuse,20,20,1,3,0.05,0.95,0.8804404762721976,20,5.0,0,5.0,0,4.0,1
6856,min_diffuse,20,20,1,3,0.05,0.95,0.9400499775506822,25,5.0,1,5.0,1,5.0,1
6857,min_diffuse,20,20,1,3,0.05,0.95,0.8655004216038623,11,4.0,0,3.0,1,4.0,0
6858,min_diffuse,20,20,1,3,0.05,0.95,0.8303978967421896,18,5.0,0,5.0,0,4.0,1
6859,min_diffuse,20,20,1,3,0.05,0.95,0.9395514736959572,26,5.0,1,5.0,1,5.0,1
6860,min_diffuse,20,20,1,3,0.05,0.95,0.8911525801787388,20,5.0,1,5.0,1,5.0,1
6861,min_diffuse,20,20,1,3,0.05,0.95,0.942267043108874,21,5.0,1,5.0,1,5.0,1
6862,min_diffuse,20,20,1,3,0.05,0.95,0.8749112039089717,14,4.0,0,3.0,1,3.0,1
6863,min_diffuse,20,20,1,3,0.05,0.95,0.9489582955979008,5,3.0,1,3.0,1,3.0,1
6864,min_diffuse,20,20,1,3,0.05,0.95,0.8699759652635392,12,4.0,1,4.0,1,4.0,1
6865,min_diffuse,20,20,1,3,0.05,0.95,0.8898414916960536,12,4.0,0,3.0,1,3.0,1
6866,min_diffuse,20,20,1,3,0.05,0.95,0.89298273049929,11,4.0,1,4.0,1,4.0,1
6867,min_diffuse,20,20,1,3,0.05,0.95,0.8639533601780055,7,3.0,1,3.0,1,3.0,1
6868,min_diffuse,20,20,1,3,0.05,0.95,0.9435560967002524,15,4.0,1,4.0,1,4.0,1
6869,min_diffuse,20,20,1,3,0.05,0.95,0.9309248750112838,12,4.0,0,3.0,1,3.0,1
6870,min_diffuse,20,20,1,3,0.05,0.95,0.9439180173320662,22,5.0,1,5.0,1,5.0,1
6871,min_diffuse,20,20,1,3,0.05,0.95,0.8275314267357226,8,4.0,1,4.0,1,4.0,1
6872,min_diffuse,20,20,1,3,0.05,0.95,0.7423200029453363,4,2.0,1,2.0,1,2.0,1
6873,min_diffuse,20,20,1,3,0.05,0.95,0.7043986525474236,6,3.0,1,3.0,1,3.0,1
6874,min_diffuse,20,20,1,3,0.05,0.95,0.758587816720499,7,3.0,1,3.0,1,3.0,1
6875,min_diffuse,20,20,1,3,0.05,0.95,0.8866788882420537,19,5.0,0,4.0,1,4.0,1
6876,min_diffuse,20,20,1,3,0.05,0.95,0.8546159521020837,9,4.0,0,4.0,0,3.0,1
6877,min_diffuse,20,20,1,3,0.05,0.95,0.8296693742662945,9,4.0,0,3.0,1,3.0,1
6878,min_diffuse,20,20,1,3,0.05,0.95,0.9438906958857588,25,5.0,1,5.0,1,5.0,1
6879,min_diffuse,20,20,1,3,0.05,0.95,0.851229311425736,12,4.0,0,3.0,1,3.0,1
6880,min_diffuse,20,20,1,3,0.05,0.95,0.9203777037720628,13,3.0,1,3.0,1,4.0,0
6881,min_diffuse,20,20,1,3,0.05,0.95,0.8802227143407222,6,3.0,1,3.0,1,3.0,1
6882,min_diffuse,20,20,1,3,0.05,0.95,0.9216136018048076,14,3.0,1,3.0,1,4.0,0
6883,min_diffuse,20,20,1,3,0.05,0.95,0.94735817316007,13,6.0,1,6.0,1,6.0,1
6884,min_diffuse,20,20,1,3,0.05,0.95,0.9290559770595224,9,3.0,1,3.0,1,3.0,1
6885,min_diffuse,20,20,1,3,0.05,0.95,0.9474280473931324,14,4.0,1,4.0,1,4.0,1
6886,min_diffuse,20,20,1,3,0.05,0.95,0.8427656771021118,26,6.0,0,6.0,0,5.0,1
6887,min_diffuse,20,20,1,3,0.05,0.95,0.9134770637893792,28,5.0,0,5.0,0,4.0,1
6888,min_diffuse,20,20,1,3,0.05,0.95,0.94815161863555,25,5.0,0,5.0,0,4.0,1
6889,min_diffuse,20,20,1,3,0.05,0.95,0.9070631561197562,11,3.0,1,3.0,1,3.0,1
6890,min_diffuse,20,20,1,3,0.05,0.95,0.8985542725393939,14,4.0,1,4.0,1,4.0,1
6891,min_diffuse,20,20,1,3,0.05,0.95,0.8787281688195665,4,3.0,1,3.0,1,3.0,1
6892,min_diffuse,20,20,1,3,0.05,0.95,0.9188298737783273,18,4.0,1,4.0,1,4.0,1
6893,min_diffuse,20,20,1,3,0.05,0.95,0.8321135676385414,10,3.0,1,3.0,1,3.0,1
6894,min_diffuse,20,20,1,3,0.05,0.95,0.9161827869687176,16,5.0,1,5.0,1,5.0,1
6895,min_diffuse,20,20,1,3,0.05,0.95,0.911363167780724,8,3.0,1,3.0,1,4.0,0
6896,min_diffuse,20,20,1,3,0.05,0.95,0.9206936304396384,16,5.0,1,5.0,1,5.0,1
6897,min_diffuse,20,20,1,3,0.05,0.95,0.9376720472305208,21,6.0,0,5.0,1,6.0,0
6898,min_diffuse,20,20,1,3,0.05,0.95,0.932566336345766,10,4.0,1,4.0,1,4.0,1
6899,min_diffuse,20,20,1,3,0.05,0.95,0.9480055768168658,45,7.0,1,7.0,1,8.0,0
6900,min_diffuse,20,20,1,3,0.05,0.95,0.9350260921701494,9,3.0,1,3.0,1,4.0,0
6901,min_diffuse,20,20,1,3,0.05,0.95,0.9416305823301384,7,3.0,1,3.0,1,3.0,1
6902,min_diffuse,20,20,1,3,0.05,0.95,0.8812590738903653,9,3.0,1,3.0,1,3.0,1
6903,min_diffuse,20,20,1,3,0.05,0.95,0.9450981512351956,49,6.0,1,6.0,1,6.0,1
6904,min_diffuse,20,20,1,3,0.05,0.95,0.8582790504682427,19,4.0,1,4.0,1,4.0,1
6905,min_diffuse,20,20,1,3,0.05,0.95,0.887930188942617,7,3.0,1,3.0,1,3.0,1
6906,min_diffuse,20,20,1,3,0.05,0.95,0.9239769608959826,8,3.0,1,3.0,1,4.0,0
6907,min_diffuse,20,20,1,3,0.05,0.95,0.8666954972854961,7,3.0,1,3.0,1,4.0,0
6908,min_diffuse,20,20,1,3,0.05,0.95,0.947367989635836,9,4.0,1,5.0,0,5.0,0
6909,min_diffuse,20,20,1,3,0.05,0.95,0.8655731521491203,9,4.0,1,4.0,1,4.0,1
6910,min_diffuse,20,20,1,3,0.05,0.95,0.8506441421568218,9,4.0,0,3.0,1,4.0,0
6911,min_diffuse,20,20,1,3,0.05,0.95,0.939833501163849,18,4.0,1,4.0,1,4.0,1
6912,min_diffuse,20,20,1,3,0.05,0.95,0.9321851339828005,14,5.0,1,5.0,1,5.0,1
6913,min_diffuse,20,20,1,3,0.05,0.95,0.9133288471538336,13,5.0,1,6.0,0,6.0,0
6914,min_diffuse,20,20,1,3,0.05,0.95,0.7459867241952015,6,3.0,1,3.0,1,3.0,1
6915,min_diffuse,20,20,1,3,0.05,0.95,0.82682023721808,10,3.0,0,3.0,0,2.0,1
6916,min_diffuse,20,20,1,3,0.05,0.95,0.9209008749641074,14,5.0,1,5.0,1,5.0,1
6917,min_diffuse,20,20,1,3,0.05,0.95,0.9294894941175028,10,4.0,1,4.0,1,4.0,1
6918,min_diffuse,20,20,1,3,0.05,0.95,0.8846014001836614,10,4.0,0,3.0,1,4.0,0
6919,min_diffuse,20,20,1,3,0.05,0.95,0.843805157333504,9,4.0,1,4.0,1,4.0,1
6920,min_diffuse,20,20,1,3,0.05,0.95,0.8580574941766326,12,4.0,1,4.0,1,4.0,1
6921,min_diffuse,20,20,1,3,0.05,0.95,0.9285049632694984,17,6.0,0,6.0,0,5.0,1
6922,min_diffuse,20,20,1,3,0.05,0.95,0.857283548431744,8,3.0,1,3.0,1,3.0,1
6923,min_diffuse,20,20,1,3,0.05,0.95,0.9017110937160776,31,6.0,1,6.0,1,6.0,1
6924,min_diffuse,20,20,1,3,0.05,0.95,0.9232058119681836,14,4.0,1,4.0,1,4.0,1
6925,min_diffuse,20,20,1,3,0.05,0.95,0.8809245126066413,37,6.0,1,6.0,1,6.0,1
6926,min_diffuse,20,20,1,3,0.05,0.95,0.9393927883293424,27,9.0,1,9.0,1,9.0,1
6927,min_diffuse,20,20,1,3,0.05,0.95,0.9112383048919004,16,4.0,1,4.0,1,4.0,1
6928,min_diffuse,20,20,1,3,0.05,0.95,0.859307366082341,6,3.0,1,3.0,1,3.0,1
6929,min_diffuse,20,20,1,3,0.05,0.95,0.9340942067977892,28,6.0,1,6.0,1,6.0,1
6930,min_diffuse,20,20,1,3,0.05,0.95,0.9014940841083858,41,6.0,0,6.0,0,5.0,1
6931,min_diffuse,20,20,1,3,0.05,0.95,0.939176993200702,14,4.0,0,4.0,0,3.0,1
6932,min_diffuse,20,20,1,3,0.05,0.95,0.944338944747408,24,6.0,1,6.0,1,6.0,1
6933,min_diffuse,20,20,1,3,0.05,0.95,0.9423538407179948,14,4.0,1,4.0,1,4.0,1
6934,min_diffuse,20,20,1,3,0.05,0.95,0.9434783917181416,15,5.0,1,5.0,1,5.0,1
6935,min_diffuse,20,20,1,3,0.05,0.95,0.7641502174302859,7,3.0,1,3.0,1,3.0,1
6936,min_diffuse,20,20,1,3,0.05,0.95,0.9334800191779848,10,3.0,1,4.0,0,4.0,0
6937,min_diffuse,20,20,1,3,0.05,0.95,0.83830866003178,14,4.0,1,4.0,1,4.0,1
6938,min_diffuse,20,20,1,3,0.05,0.95,0.9257497943042432,12,4.0,1,4.0,1,4.0,1
6939,min_diffuse,20,20,1,3,0.05,0.95,0.9365545112368904,20,5.0,1,5.0,1,5.0,1
6940,min_diffuse,20,20,1,3,0.05,0.95,0.9483845492815262,31,6.0,0,5.0,1,5.0,1
6941,min_diffuse,20,20,1,3,0.05,0.95,0.8614062219266955,8,3.0,1,3.0,1,4.0,0
6942,min_diffuse,20,20,1,3,0.05,0.95,0.9316965117117696,26,6.0,1,6.0,1,6.0,1
6943,min_diffuse,20,20,1,3,0.05,0.95,0.9413135689367276,26,6.0,0,6.0,0,5.0,1
6944,min_diffuse,20,20,1,3,0.05,0.95,0.9395696770052872,52,5.0,1,5.0,1,5.0,1
6945,min_diffuse,20,20,1,3,0.05,0.95,0.9278982730672874,58,5.0,1,5.0,1,5.0,1
6946,min_diffuse,20,20,1,3,0.05,0.95,0.9061054474962128,8,3.0,1,3.0,1,3.0,1
6947,min_diffuse,20,20,1,3,0.05,0.95,0.906852261416383,20,4.0,0,3.0,1,3.0,1
6948,min_diffuse,20,20,1,3,0.05,0.95,0.9401221225100814,11,4.0,0,4.0,0,3.0,1
6949,min_diffuse,20,20,1,3,0.05,0.95,0.9471481195332176,10,3.0,1,4.0,0,4.0,0
6950,min_diffuse,20,20,1,3,0.05,0.95,0.8693740718099471,12,3.0,1,3.0,1,3.0,1
6951,min_diffuse,20,20,1,3,0.05,0.95,0.940137573305536,29,5.0,1,5.0,1,5.0,1
6952,min_diffuse,20,20,1,3,0.05,0.95,0.8119253222461594,8,3.0,1,3.0,1,3.0,1
6953,min_diffuse,20,20,1,3,0.05,0.95,0.935708349627268,8,4.0,1,4.0,1,4.0,1
6954,min_diffuse,20,20,1,3,0.05,0.95,0.9427431774501076,16,4.0,1,5.0,0,5.0,0
6955,min_diffuse,20,20,1,3,0.05,0.95,0.9180915965479244,8,3.0,1,3.0,1,3.0,1
6956,min_diffuse,20,20,1,3,0.05,0.95,0.9492329133403894,7,3.0,1,3.0,1,3.0,1
6957,min_diffuse,20,20,1,3,0.05,0.95,0.9492096889421968,47,6.0,0,6.0,0,5.0,1
6958,min_diffuse,20,20,1,3,0.05,0.95,0.9311641464346804,22,4.0,1,4.0,1,4.0,1
6959,min_diffuse,20,20,1,3,0.05,0.95,0.8632888061966306,33,5.0,1,5.0,1,5.0,1
6960,min_diffuse,20,20,1,3,0.05,0.95,0.8544296794481948,7,3.0,1,3.0,1,3.0,1
6961,min_diffuse,20,20,1,3,0.05,0.95,0.8858081096539421,16,5.0,0,5.0,0,4.0,1
6962,min_diffuse,20,20,1,3,0.05,0.95,0.9116552121617616,16,5.0,0,4.0,1,5.0,0
6963,min_diffuse,20,20,1,3,0.05,0.95,0.873205537256139,8,4.0,1,4.0,1,4.0,1
6964,min_diffuse,20,20,1,3,0.05,0.95,0.933171811953301,15,4.0,0,4.0,0,3.0,1
6965,min_diffuse,20,20,1,3,0.05,0.95,0.927399436792392,42,5.0,1,5.0,1,5.0,1
6966,min_diffuse,20,20,1,3,0.05,0.95,0.9187472445847618,39,6.0,0,5.0,1,5.0,1
6967,min_diffuse,20,20,1,3,0.05,0.95,0.9355279392796844,12,4.0,1,4.0,1,4.0,1
6968,min_diffuse,20,20,1,3,0.05,0.95,0.9145099799989088,14,5.0,1,5.0,1,5.0,1
6969,min_diffuse,20,20,1,3,0.05,0.95,0.9407701475375556,25,6.0,1,6.0,1,6.0,1
6970,min_diffuse,20,20,1,3,0.05,0.95,0.8937823173022555,11,4.0,1,4.0,1,4.0,1
6971,min_diffuse,20,20,1,3,0.05,0.95,0.9007363147419336,4,2.0,1,2.0,1,3.0,0
6972,min_diffuse,20,20,1,3,0.05,0.95,0.8975868420065354,7,3.0,1,3.0,1,4.0,0
6973,min_diffuse,20,20,1,3,0.05,0.95,0.8899081431569336,12,4.0,1,4.0,1,4.0,1
6974,min_diffuse,20,20,1,3,0.05,0.95,0.9243902758385012,15,5.0,1,5.0,1,5.0,1
6975,min_diffuse,20,20,1,3,0.05,0.95,0.9113325625425092,17,4.0,1,4.0,1,4.0,1
6976,min_diffuse,20,20,1,3,0.05,0.95,0.9278499325963322,21,4.0,1,4.0,1,4.0,1
6977,min_diffuse,20,20,1,3,0.05,0.95,0.9072603137045744,9,3.0,1,3.0,1,3.0,1
6978,min_diffuse,20,20,1,3,0.05,0.95,0.936028166482434,15,4.0,1,4.0,1,4.0,1
6979,min_diffuse,20,20,1,3,0.05,0.95,0.928902737062147,51,5.0,1,5.0,1,5.0,1
6980,min_diffuse,20,20,1,3,0.05,0.95,0.8743940991658056,6,3.0,1,3.0,1,3.0,1
6981,min_diffuse,20,20,1,3,0.05,0.95,0.8295993563324109,7,4.0,0,3.0,1,4.0,0
6982,min_diffuse,20,20,1,3,0.05,0.95,0.8904401369824174,11,4.0,1,4.0,1,4.0,1
6983,min_diffuse,20,20,1,3,0.05,0.95,0.8687361491101362,12,4.0,1,4.0,1,4.0,1
6984,min_diffuse,20,20,1,3,0.05,0.95,0.9344749640310798,34,5.0,1,5.0,1,5.0,1
6985,min_diffuse,20,20,1,3,0.05,0.95,0.9103177964464756,19,3.0,1,3.0,1,3.0,1
6986,min_diffuse,20,20,1,3,0.05,0.95,0.8767355848126054,15,5.0,1,5.0,1,5.0,1
6987,min_diffuse,20,20,1,3,0.05,0.95,0.8793619881450107,7,3.0,1,3.0,1,3.0,1
6988,min_diffuse,20,20,1,3,0.05,0.95,0.8042972775258975,21,4.0,1,4.0,1,4.0,1
6989,min_diffuse,20,20,1,3,0.05,0.95,0.924136174242233,15,4.0,1,4.0,1,4.0,1
6990,min_diffuse,20,20,1,3,0.05,0.95,0.8906954249964028,17,4.0,1,4.0,1,4.0,1
6991,min_diffuse,20,20,1,3,0.05,0.95,0.9208255688859324,11,4.0,0,4.0,0,3.0,1
6992,min_diffuse,20,20,1,3,0.05,0.95,0.8920146684767437,34,6.0,0,5.0,1,5.0,1
6993,min_diffuse,20,20,1,3,0.05,0.95,0.9313972575450212,28,4.0,1,4.0,1,4.0,1
6994,min_diffuse,20,20,1,3,0.05,0.95,0.9369573406578104,15,5.0,0,4.0,1,4.0,1
6995,min_diffuse,20,20,1,3,0.05,0.95,0.9496205472997056,20,4.0,1,4.0,1,4.0,1
6996,min_diffuse,20,20,1,3,0.05,0.95,0.9412678032374184,9,3.0,1,3.0,1,3.0,1
6997,min_diffuse,20,20,1,3,0.05,0.95,0.9230153710256336,27,4.0,1,4.0,1,4.0,1
6998,min_diffuse,20,20,1,3,0.05,0.95,0.9420455821340272,30,6.0,1,6.0,1,6.0,1
6999,min_diffuse,20,20,1,3,0.05,0.95,0.9277634249746348,4,3.0,1,3.0,1,3.0,1
7000,min_diffuse,20,20,1,3,0.05,0.95,0.9484159296472134,11,4.0,1,4.0,1,4.0,1
7001,min_diffuse,20,20,1,3,0.05,0.95,0.9249214604147724,11,3.0,1,3.0,1,3.0,1
7002,min_diffuse,20,20,1,3,0.05,0.95,0.7555011912546273,3,2.0,1,2.0,1,2.0,1
7003,min_diffuse,20,20,1,3,0.05,0.95,0.830252269719188,5,3.0,0,2.0,1,3.0,0
7004,min_diffuse,20,20,1,3,0.05,0.95,0.8816162457168439,28,5.0,1,5.0,1,5.0,1
7005,min_diffuse,20,20,1,3,0.05,0.95,0.9113657549404748,43,7.0,1,7.0,1,7.0,1
7006,min_diffuse,20,20,1,3,0.05,0.95,0.850018795134817,15,4.0,1,4.0,1,4.0,1
7007,min_diffuse,20,20,1,3,0.05,0.95,0.9171886623116728,16,4.0,1,4.0,1,4.0,1
7008,min_diffuse,20,20,1,3,0.05,0.95,0.9452732859143032,12,4.0,1,4.0,1,4.0,1
7009,min_diffuse,20,20,1,3,0.05,0.95,0.9224809967980868,11,3.0,1,3.0,1,4.0,0
7010,min_diffuse,20,20,1,3,0.05,0.95,0.905683375265934,13,4.0,1,4.0,1,4.0,1
7011,min_diffuse,20,20,1,3,0.05,0.95,0.9397840185887294,14,5.0,1,5.0,1,5.0,1
7012,min_diffuse,20,20,1,3,0.05,0.95,0.876721151113701,17,4.0,1,4.0,1,4.0,1
7013,min_diffuse,20,20,1,3,0.05,0.95,0.8649218557546297,13,4.0,1,4.0,1,4.0,1
7014,min_diffuse,20,20,1,3,0.05,0.95,0.84257362005007,6,3.0,1,3.0,1,3.0,1
7015,min_diffuse,20,20,1,3,0.05,0.95,0.9380881468366709,30,6.0,1,6.0,1,6.0,1
7016,min_diffuse,20,20,1,3,0.05,0.95,0.9434387800682552,12,4.0,1,4.0,1,4.0,1
7017,min_diffuse,20,20,1,3,0.05,0.95,0.9010472716738412,19,5.0,0,4.0,1,4.0,1
7018,min_diffuse,20,20,1,3,0.05,0.95,0.9337223490107516,33,6.0,1,6.0,1,6.0,1
7019,min_diffuse,20,20,1,3,0.05,0.95,0.9325664665350136,15,4.0,1,5.0,0,5.0,0
7020,min_diffuse,20,20,1,3,0.05,0.95,0.9139559934809406,13,4.0,1,4.0,1,4.0,1
7021,min_diffuse,20,20,1,3,0.05,0.95,0.9016407180713798,8,3.0,1,3.0,1,3.0,1
7022,min_diffuse,20,20,1,3,0.05,0.95,0.9326543256771138,25,5.0,0,5.0,0,4.0,1
7023,min_diffuse,20,20,1,3,0.05,0.95,0.9264031379411988,19,4.0,1,4.0,1,4.0,1
7024,min_diffuse,20,20,1,3,0.05,0.95,0.9400746166177942,16,4.0,1,4.0,1,4.0,1
7025,min_diffuse,20,20,1,3,0.05,0.95,0.9038845393459152,29,4.0,1,4.0,1,4.0,1
7026,min_diffuse,20,20,1,3,0.05,0.95,0.9463559865870456,20,5.0,0,4.0,1,4.0,1
7027,min_diffuse,20,20,1,3,0.05,0.95,0.9130849554512837,9,4.0,0,4.0,0,3.0,1
7028,min_diffuse,20,20,1,3,0.05,0.95,0.9479350594689656,15,4.0,1,4.0,1,4.0,1
7029,min_diffuse,20,20,1,3,0.05,0.95,0.8945131547387066,37,5.0,1,5.0,1,5.0,1
7030,min_diffuse,20,20,1,3,0.05,0.95,0.8823044279964618,5,3.0,1,3.0,1,3.0,1
7031,min_diffuse,20,20,1,3,0.05,0.95,0.9423495125837108,41,6.0,0,5.0,1,6.0,0
7032,min_diffuse,20,20,1,3,0.05,0.95,0.8928359400330899,20,4.0,1,4.0,1,4.0,1
7033,min_diffuse,20,20,1,3,0.05,0.95,0.9051917915969184,6,3.0,1,3.0,1,4.0,0
7034,min_diffuse,20,20,1,3,0.05,0.95,0.8819935823178858,25,5.0,0,5.0,0,4.0,1
7035,min_diffuse,20,20,1,3,0.05,0.95,0.8431830427757467,6,3.0,1,3.0,1,3.0,1
7036,min_diffuse,20,20,1,3,0.05,0.95,0.8709615120846935,8,3.0,1,3.0,1,4.0,0
7037,min_diffuse,20,20,1,3,0.05,0.95,0.9353866773023768,16,4.0,1,4.0,1,4.0,1
7038,min_diffuse,20,20,1,3,0.05,0.95,0.942033662080668,17,6.0,1,6.0,1,6.0,1
7039,min_diffuse,20,20,1,3,0.05,0.95,0.8780465354798401,12,4.0,1,4.0,1,4.0,1
7040,min_diffuse,20,20,1,3,0.05,0.95,0.9208347654976972,10,4.0,1,4.0,1,4.0,1
7041,min_diffuse,20,20,1,3,0.05,0.95,0.9285771802275083,24,5.0,1,5.0,1,5.0,1
7042,min_diffuse,20,20,1,3,0.05,0.95,0.8279011420062742,5,3.0,1,3.0,1,3.0,1
7043,min_diffuse,20,20,1,3,0.05,0.95,0.9256677223972102,25,6.0,1,6.0,1,6.0,1
7044,min_diffuse,20,20,1,3,0.05,0.95,0.6778460900320536,7,3.0,1,3.0,1,3.0,1
7045,min_diffuse,20,20,1,3,0.05,0.95,0.9094722646027052,18,4.0,1,4.0,1,4.0,1
7046,min_diffuse,20,20,1,3,0.05,0.95,0.8984268427579315,11,3.0,1,3.0,1,4.0,0
7047,min_diffuse,20,20,1,3,0.05,0.95,0.914136879757496,5,3.0,1,3.0,1,3.0,1
7048,min_diffuse,20,20,1,3,0.05,0.95,0.9053379118560668,11,4.0,0,3.0,1,4.0,0
7049,min_diffuse,20,20,1,3,0.05,0.95,0.916777973103432,9,4.0,1,4.0,1,4.0,1
7050,min_diffuse,20,20,1,3,0.05,0.95,0.9300487156008256,15,4.0,1,4.0,1,4.0,1
7051,min_diffuse,20,20,1,3,0.05,0.95,0.941726785353897,12,5.0,1,5.0,1,5.0,1
7052,min_diffuse,20,20,1,3,0.05,0.95,0.8678907005544878,10,4.0,0,4.0,0,3.0,1
7053,min_diffuse,20,20,1,3,0.05,0.95,0.8878506592193681,21,4.0,1,4.0,1,4.0,1
7054,min_diffuse,20,20,1,3,0.05,0.95,0.904205651830452,9,3.0,1,3.0,1,3.0,1
7055,min_diffuse,20,20,1,3,0.05,0.95,0.9331494203869218,70,7.0,0,6.0,1,6.0,1
7056,min_diffuse,20,20,1,3,0.05,0.95,0.8962695301826262,14,4.0,1,4.0,1,4.0,1
7057,min_diffuse,20,20,1,3,0.05,0.95,0.9037649159978152,10,4.0,0,3.0,1,4.0,0
7058,min_diffuse,20,20,1,3,0.05,0.95,0.9095408674522898,8,3.0,1,3.0,1,3.0,1
7059,min_diffuse,20,20,1,3,0.05,0.95,0.8755909273582253,8,3.0,1,3.0,1,3.0,1
7060,min_diffuse,20,20,1,3,0.05,0.95,0.9357028991080558,59,6.0,1,6.0,1,6.0,1
7061,min_diffuse,20,20,1,3,0.05,0.95,0.8073878483911235,10,3.0,1,3.0,1,3.0,1
7062,min_diffuse,20,20,1,3,0.05,0.95,0.9449021686775726,9,4.0,1,4.0,1,4.0,1
7063,min_diffuse,20,20,1,3,0.05,0.95,0.8931079519672915,8,3.0,1,3.0,1,3.0,1
7064,min_diffuse,20,20,1,3,0.05,0.95,0.8273365473627736,25,4.0,1,4.0,1,4.0,1
7065,min_diffuse,20,20,1,3,0.05,0.95,0.8596893119510984,10,3.0,1,3.0,1,3.0,1
7066,min_diffuse,20,20,1,3,0.05,0.95,0.9435815618507284,63,7.0,1,7.0,1,7.0,1
7067,min_diffuse,20,20,1,3,0.05,0.95,0.9470538568185668,20,5.0,1,5.0,1,5.0,1
7068,min_diffuse,20,20,1,3,0.05,0.95,0.9269304017669922,14,4.0,0,3.0,1,3.0,1
7069,min_diffuse,20,20,1,3,0.05,0.95,0.8397162639003274,21,5.0,1,5.0,1,5.0,1
7070,min_diffuse,20,20,1,3,0.05,0.95,0.9235000184213146,17,5.0,1,5.0,1,5.0,1
7071,min_diffuse,20,20,1,3,0.05,0.95,0.947958348748185,37,8.0,1,8.0,1,8.0,1
7072,min_diffuse,20,20,1,3,0.05,0.95,0.9231875741687257,14,4.0,1,4.0,1,4.0,1
7073,min_diffuse,20,20,1,3,0.05,0.95,0.8914027016688001,10,4.0,1,4.0,1,4.0,1
7074,min_diffuse,20,20,1,3,0.05,0.95,0.9396341645252074,21,6.0,0,5.0,1,6.0,0
7075,min_diffuse,20,20,1,3,0.05,0.95,0.9366965238538923,20,6.0,1,6.0,1,6.0,1
7076,min_diffuse,20,20,1,3,0.05,0.95,0.7420392760798148,3,2.0,1,2.0,1,3.0,0
7077,min_diffuse,20,20,1,3,0.05,0.95,0.9450451342877896,23,6.0,0,5.0,1,6.0,0
7078,min_diffuse,20,20,1,3,0.05,0.95,0.8497581355480253,5,3.0,1,3.0,1,3.0,1
7079,min_diffuse,20,20,1,3,0.05,0.95,0.9334908249163392,15,4.0,1,4.0,1,4.0,1
7080,min_diffuse,20,20,1,3,0.05,0.95,0.9215661288235792,17,5.0,0,4.0,1,4.0,1
7081,min_diffuse,20,20,1,3,0.05,0.95,0.926246673017905,16,4.0,1,4.0,1,4.0,1
7082,min_diffuse,20,20,1,3,0.05,0.95,0.9338598870758652,42,7.0,0,7.0,0,6.0,1
7083,min_diffuse,20,20,1,3,0.05,0.95,0.9479456815490296,30,4.0,1,4.0,1,4.0,1
7084,min_diffuse,20,20,1,3,0.05,0.95,0.9134539056951182,15,6.0,0,5.0,1,5.0,1
7085,min_diffuse,20,20,1,3,0.05,0.95,0.8270514580723847,15,4.0,1,4.0,1,4.0,1
7086,min_diffuse,20,20,1,3,0.05,0.95,0.908328411428393,7,3.0,1,3.0,1,3.0,1
7087,min_diffuse,20,20,1,3,0.05,0.95,0.9244940968115718,29,5.0,1,5.0,1,5.0,1
7088,min_diffuse,20,20,1,3,0.05,0.95,0.9374727102387168,36,5.0,1,5.0,1,6.0,0
7089,min_diffuse,20,20,1,3,0.05,0.95,0.8377865777136361,7,3.0,1,3.0,1,3.0,1
7090,min_diffuse,20,20,1,3,0.05,0.95,0.9236052275843978,13,5.0,1,5.0,1,5.0,1
7091,min_diffuse,20,20,1,3,0.05,0.95,0.8655503032633872,7,3.0,1,3.0,1,3.0,1
7092,min_diffuse,20,20,1,3,0.05,0.95,0.8973015648975571,10,4.0,1,4.0,1,4.0,1
7093,min_diffuse,20,20,1,3,0.05,0.95,0.8523936543870311,7,3.0,1,3.0,1,3.0,1
7094,min_diffuse,20,20,1,3,0.05,0.95,0.9037775955310864,14,4.0,1,4.0,1,4.0,1
7095,min_diffuse,20,20,1,3,0.05,0.95,0.9427527789734546,27,6.0,0,5.0,1,6.0,0
7096,min_diffuse,20,20,1,3,0.05,0.95,0.9467081672679496,6,3.0,1,3.0,1,3.0,1
7097,min_diffuse,20,20,1,3,0.05,0.95,0.9094619845524576,13,4.0,1,4.0,1,4.0,1
7098,min_diffuse,20,20,1,3,0.05,0.95,0.9438011879433847,16,4.0,1,4.0,1,4.0,1
7099,min_diffuse,20,20,1,3,0.05,0.95,0.9234908036453848,21,5.0,0,5.0,0,4.0,1
7100,min_diffuse,20,20,1,3,0.05,0.95,0.8391887477882668,20,4.0,1,4.0,1,4.0,1
7101,min_diffuse,20,20,1,3,0.05,0.95,0.8443599437385779,21,4.0,1,4.0,1,4.0,1
7102,min_diffuse,20,20,1,3,0.05,0.95,0.8844647484912873,5,3.0,0,2.0,1,3.0,0
7103,min_diffuse,20,20,1,3,0.05,0.95,0.8053319472500166,9,4.0,1,4.0,1,4.0,1
7104,min_diffuse,20,20,1,3,0.05,0.95,0.9073336791401758,29,5.0,1,5.0,1,5.0,1
7105,min_diffuse,20,20,1,3,0.05,0.95,0.8822210601182792,12,4.0,1,4.0,1,4.0,1
7106,min_diffuse,20,20,1,3,0.05,0.95,0.9356745516649928,15,5.0,1,5.0,1,5.0,1
7107,min_diffuse,20,20,1,3,0.05,0.95,0.9430039901642056,19,5.0,0,4.0,1,4.0,1
7108,min_diffuse,20,20,1,3,0.05,0.95,0.8878912744805979,9,3.0,1,3.0,1,3.0,1
7109,min_diffuse,20,20,1,3,0.05,0.95,0.946683372052722,22,6.0,0,5.0,1,5.0,1
7110,min_diffuse,20,20,1,3,0.05,0.95,0.830642622806603,17,4.0,1,4.0,1,4.0,1
7111,min_diffuse,20,20,1,3,0.05,0.95,0.941152267431567,15,5.0,0,4.0,1,4.0,1
7112,min_diffuse,20,20,1,3,0.05,0.95,0.9415016873982336,9,3.0,1,3.0,1,4.0,0
7113,min_diffuse,20,20,1,3,0.05,0.95,0.9017968758873424,11,3.0,1,3.0,1,4.0,0
7114,min_diffuse,20,20,1,3,0.05,0.95,0.9334595555483892,22,4.0,0,4.0,0,3.0,1
7115,min_diffuse,20,20,1,3,0.05,0.95,0.945343271205788,16,4.0,1,4.0,1,4.0,1
7116,min_diffuse,20,20,1,3,0.05,0.95,0.7670287291477346,6,3.0,1,3.0,1,3.0,1
7117,min_diffuse,20,20,1,3,0.05,0.95,0.9152606209048776,7,3.0,1,3.0,1,3.0,1
7118,min_diffuse,20,20,1,3,0.05,0.95,0.9205279656416095,16,5.0,1,5.0,1,5.0,1
7119,min_diffuse,20,20,1,3,0.05,0.95,0.932347936656744,44,7.0,1,7.0,1,7.0,1
7120,min_diffuse,20,20,1,3,0.05,0.95,0.9119554725988795,8,4.0,1,4.0,1,4.0,1
7121,min_diffuse,20,20,1,3,0.05,0.95,0.9043739736605046,19,5.0,1,5.0,1,5.0,1
7122,min_diffuse,20,20,1,3,0.05,0.95,0.9106591672233192,23,5.0,1,5.0,1,5.0,1
7123,min_diffuse,20,20,1,3,0.05,0.95,0.935970063535882,20,5.0,1,5.0,1,5.0,1
7124,min_diffuse,20,20,1,3,0.05,0.95,0.84694441408226,8,3.0,1,3.0,1,3.0,1
7125,min_diffuse,20,20,1,3,0.05,0.95,0.8810024704689632,19,5.0,1,5.0,1,5.0,1
7126,min_diffuse,20,20,1,3,0.05,0.95,0.9454197807571644,30,4.0,1,4.0,1,5.0,0
7127,min_diffuse,20,20,1,3,0.05,0.95,0.937780751144491,30,6.0,1,6.0,1,6.0,1
7128,min_diffuse,20,20,1,3,0.05,0.95,0.9433265244837912,20,5.0,1,5.0,1,6.0,0
7129,min_diffuse,20,20,1,3,0.05,0.95,0.904072651611416,26,4.0,1,4.0,1,4.0,1
7130,min_diffuse,20,20,1,3,0.05,0.95,0.8797577268579717,36,4.0,1,4.0,1,4.0,1
7131,min_diffuse,20,20,1,3,0.05,0.95,0.928110418439604,9,3.0,1,3.0,1,4.0,0
7132,min_diffuse,20,20,1,3,0.05,0.95,0.8987983856146344,12,4.0,0,3.0,1,3.0,1
7133,min_diffuse,20,20,1,3,0.05,0.95,0.8507770759714591,7,3.0,1,3.0,1,3.0,1
7134,min_diffuse,20,20,1,3,0.05,0.95,0.8796028276307359,10,3.0,1,3.0,1,3.0,1
7135,min_diffuse,20,20,1,3,0.05,0.95,0.9216960272211872,22,5.0,1,5.0,1,5.0,1
7136,min_diffuse,20,20,1,3,0.05,0.95,0.9047908197884692,7,3.0,1,3.0,1,3.0,1
7137,min_diffuse,20,20,1,3,0.05,0.95,0.9118971910569532,28,5.0,0,5.0,0,4.0,1
7138,min_diffuse,20,20,1,3,0.05,0.95,0.9375000096344472,7,3.0,1,3.0,1,3.0,1
7139,min_diffuse,20,20,1,3,0.05,0.95,0.9489341007279436,12,4.0,1,4.0,1,4.0,1
7140,min_diffuse,20,20,1,3,0.05,0.95,0.9371247215559086,19,5.0,0,4.0,1,4.0,1
7141,min_diffuse,20,20,1,3,0.05,0.95,0.8851143718230586,14,5.0,1,5.0,1,5.0,1
7142,min_diffuse,20,20,1,3,0.05,0.95,0.8089859510427583,5,3.0,1,3.0,1,3.0,1
7143,min_diffuse,20,20,1,3,0.05,0.95,0.8745841735473662,6,3.0,1,3.0,1,3.0,1
7144,min_diffuse,20,20,1,3,0.05,0.95,0.9392715725635624,11,4.0,1,4.0,1,4.0,1
7145,min_diffuse,20,20,1,3,0.05,0.95,0.8209782050082465,10,4.0,1,4.0,1,4.0,1
7146,min_diffuse,20,20,1,3,0.05,0.95,0.9412064392038496,10,3.0,1,3.0,1,3.0,1
7147,min_diffuse,20,20,1,3,0.05,0.95,0.9302869532066892,5,3.0,1,3.0,1,4.0,0
7148,min_diffuse,20,20,1,3,0.05,0.95,0.9453350816996527,10,3.0,1,3.0,1,3.0,1
7149,min_diffuse,20,20,1,3,0.05,0.95,0.8981666037965313,20,6.0,1,6.0,1,6.0,1
7150,min_diffuse,20,20,1,3,0.05,0.95,0.8774476060354649,9,4.0,1,4.0,1,4.0,1
7151,min_diffuse,20,20,1,3,0.05,0.95,0.8870243011213312,9,3.0,1,3.0,1,3.0,1
7152,min_diffuse,20,20,1,3,0.05,0.95,0.9429878354909006,32,7.0,1,7.0,1,7.0,1
7153,min_diffuse,20,20,1,3,0.05,0.95,0.90793045573916,24,6.0,0,5.0,1,6.0,0
7154,min_diffuse,20,20,1,3,0.05,0.95,0.9436806025577146,31,4.0,1,4.0,1,4.0,1
7155,min_diffuse,20,20,1,3,0.05,0.95,0.9232430990484144,19,5.0,1,5.0,1,5.0,1
7156,min_diffuse,20,20,1,3,0.05,0.95,0.9219444053807552,9,5.0,1,5.0,1,5.0,1
7157,min_diffuse,20,20,1,3,0.05,0.95,0.9401389519677548,11,4.0,0,4.0,0,3.0,1
7158,min_diffuse,20,20,1,3,0.05,0.95,0.9377993628138872,36,6.0,0,6.0,0,5.0,1
7159,min_diffuse,20,20,1,3,0.05,0.95,0.8740539536208143,13,3.0,1,3.0,1,3.0,1
7160,min_diffuse,20,20,1,3,0.05,0.95,0.8974351770538279,9,4.0,1,4.0,1,4.0,1
7161,min_diffuse,20,20,1,3,0.05,0.95,0.8701603549640824,12,4.0,1,4.0,1,4.0,1
7162,min_diffuse,20,20,1,3,0.05,0.95,0.9432691226995455,40,8.0,1,8.0,1,8.0,1
7163,min_diffuse,20,20,1,3,0.05,0.95,0.8862346083545872,10,4.0,1,4.0,1,5.0,0
7164,min_diffuse,20,20,1,3,0.05,0.95,0.8710648387898422,8,3.0,1,4.0,0,4.0,0
7165,min_diffuse,20,20,1,3,0.05,0.95,0.9418862103595343,10,3.0,1,3.0,1,3.0,1
7166,min_diffuse,20,20,1,3,0.05,0.95,0.8839352572480375,16,5.0,0,4.0,1,4.0,1
7167,min_diffuse,20,20,1,3,0.05,0.95,0.9240584321364794,12,4.0,1,4.0,1,5.0,0
7168,min_diffuse,20,20,1,3,0.05,0.95,0.8861735436079287,26,5.0,1,5.0,1,5.0,1
7169,min_diffuse,20,20,1,3,0.05,0.95,0.9486734710405288,33,7.0,0,7.0,0,6.0,1
7170,min_diffuse,20,20,1,3,0.05,0.95,0.9154838791669008,22,4.0,1,4.0,1,4.0,1
7171,min_diffuse,20,20,1,3,0.05,0.95,0.8807016062310485,5,3.0,1,3.0,1,3.0,1
7172,min_diffuse,20,20,1,3,0.05,0.95,0.8850669627318188,38,6.0,0,6.0,0,5.0,1
7173,min_diffuse,20,20,1,3,0.05,0.95,0.8908357165247441,18,4.0,1,4.0,1,4.0,1
7174,min_diffuse,20,20,1,3,0.05,0.95,0.9296365204158816,22,4.0,1,4.0,1,4.0,1
7175,min_diffuse,20,20,1,3,0.05,0.95,0.9356405680826272,41,7.0,1,7.0,1,7.0,1
7176,min_diffuse,20,20,1,3,0.05,0.95,0.9171070987552076,12,4.0,1,4.0,1,4.0,1
7177,min_diffuse,20,20,1,3,0.05,0.95,0.8402317936642629,12,3.0,1,3.0,1,4.0,0
7178,min_diffuse,20,20,1,3,0.05,0.95,0.8967494367803326,9,3.0,1,3.0,1,3.0,1
7179,min_diffuse,20,20,1,3,0.05,0.95,0.841772115830106,9,4.0,0,4.0,0,3.0,1
7180,min_diffuse,20,20,1,3,0.05,0.95,0.887411719631077,14,4.0,1,4.0,1,4.0,1
7181,min_diffuse,20,20,1,3,0.05,0.95,0.9480034252156764,20,4.0,1,4.0,1,4.0,1
7182,min_diffuse,20,20,1,3,0.05,0.95,0.9211067762240356,5,3.0,1,3.0,1,3.0,1
7183,min_diffuse,20,20,1,3,0.05,0.95,0.878695079935748,27,6.0,1,6.0,1,6.0,1
7184,min_diffuse,20,20,1,3,0.05,0.95,0.9462588922602784,16,4.0,1,4.0,1,4.0,1
7185,min_diffuse,20,20,1,3,0.05,0.95,0.9152653260429734,14,6.0,1,6.0,1,6.0,1
7186,min_diffuse,20,20,1,3,0.05,0.95,0.8783245999004983,7,3.0,1,4.0,0,4.0,0
7187,min_diffuse,20,20,1,3,0.05,0.95,0.9192563395288696,42,6.0,0,6.0,0,5.0,1
7188,min_diffuse,20,20,1,3,0.05,0.95,0.8818470857723879,15,4.0,1,4.0,1,5.0,0
7189,min_diffuse,20,20,1,3,0.05,0.95,0.8957895769533772,16,5.0,1,5.0,1,5.0,1
7190,min_diffuse,20,20,1,3,0.05,0.95,0.9483503442095704,32,5.0,1,5.0,1,5.0,1
7191,min_diffuse,20,20,1,3,0.05,0.95,0.9350382046046298,10,3.0,1,3.0,1,4.0,0
7192,min_diffuse,20,20,1,3,0.05,0.95,0.9081049025382688,24,4.0,1,4.0,1,4.0,1
7193,min_diffuse,20,20,1,3,0.05,0.95,0.92180990097577,27,5.0,1,5.0,1,5.0,1
7194,min_diffuse,20,20,1,3,0.05,0.95,0.918439297386729,11,3.0,1,3.0,1,3.0,1
7195,min_diffuse,20,20,1,3,0.05,0.95,0.8368209677698761,7,4.0,1,4.0,1,4.0,1
7196,min_diffuse,20,20,1,3,0.05,0.95,0.9208948951049976,7,3.0,1,3.0,1,4.0,0
7197,min_diffuse,20,20,1,3,0.05,0.95,0.9166413699779,29,6.0,1,6.0,1,6.0,1
7198,min_diffuse,20,20,1,3,0.05,0.95,0.8699967753800372,15,4.0,1,4.0,1,4.0,1
7199,min_diffuse,20,20,1,3,0.05,0.95,0.8990604891135825,20,4.0,1,4.0,1,4.0,1
7200,min_diffuse,20,20,1,3,0.05,0.95,0.9209352998215784,15,5.0,1,5.0,1,6.0,0
7201,min_diffuse,20,20,1,3,0.05,0.95,0.9300182612053892,22,5.0,0,4.0,1,4.0,1
7202,min_diffuse,20,20,1,3,0.05,0.95,0.940658476293341,26,4.0,1,4.0,1,4.0,1
7203,min_diffuse,20,20,1,3,0.05,0.95,0.8979522952552446,21,5.0,0,4.0,1,4.0,1
7204,min_diffuse,20,20,1,3,0.05,0.95,0.9391714843638884,19,5.0,1,5.0,1,5.0,1
7205,min_diffuse,20,20,1,3,0.05,0.95,0.8170757540680942,8,3.0,1,3.0,1,3.0,1
7206,min_diffuse,20,20,1,3,0.05,0.95,0.9475165046745548,17,5.0,0,4.0,1,4.0,1
7207,min_diffuse,20,20,1,3,0.05,0.95,0.8557490285330946,13,4.0,0,4.0,0,3.0,1
7208,min_diffuse,20,20,1,3,0.05,0.95,0.9004000680343692,11,3.0,1,3.0,1,4.0,0
7209,min_diffuse,20,20,1,3,0.05,0.95,0.8786734708682837,11,4.0,0,4.0,0,3.0,1
7210,min_diffuse,20,20,1,3,0.05,0.95,0.8922768735622284,11,4.0,1,4.0,1,4.0,1
7211,min_diffuse,20,20,1,3,0.05,0.95,0.9428102060161055,17,5.0,1,5.0,1,5.0,1
7212,min_diffuse,20,20,1,3,0.05,0.95,0.8556234373067956,6,3.0,0,3.0,0,2.0,1
7213,min_diffuse,20,20,1,3,0.05,0.95,0.9408151641025344,15,5.0,1,5.0,1,5.0,1
7214,min_diffuse,20,20,1,3,0.05,0.95,0.9432090605946448,16,4.0,1,4.0,1,4.0,1
7215,min_diffuse,20,20,1,3,0.05,0.95,0.930493251861774,28,5.0,1,5.0,1,5.0,1
7216,min_diffuse,20,20,1,3,0.05,0.95,0.880304791871078,15,4.0,0,4.0,0,3.0,1
7217,min_diffuse,20,20,1,3,0.05,0.95,0.8961093295002905,9,4.0,1,4.0,1,4.0,1
7218,min_diffuse,20,20,1,3,0.05,0.95,0.8947868616110523,12,4.0,1,4.0,1,4.0,1
7219,min_diffuse,20,20,1,3,0.05,0.95,0.927787705620872,16,5.0,1,5.0,1,5.0,1
7220,min_diffuse,20,20,1,3,0.05,0.95,0.8770261493129416,9,3.0,1,3.0,1,3.0,1
7221,min_diffuse,20,20,1,3,0.05,0.95,0.9259748854075406,15,5.0,1,5.0,1,5.0,1
7222,min_diffuse,20,20,1,3,0.05,0.95,0.8996650479248719,18,5.0,1,5.0,1,5.0,1
7223,min_diffuse,20,20,1,3,0.05,0.95,0.947977363884814,13,3.0,1,3.0,1,3.0,1
7224,min_diffuse,20,20,1,3,0.05,0.95,0.923834205321026,8,3.0,1,3.0,1,3.0,1
7225,min_diffuse,20,20,1,3,0.05,0.95,0.8643593667340627,5,3.0,0,2.0,1,2.0,1
7226,min_diffuse,20,20,1,3,0.05,0.95,0.8850425162437692,12,4.0,0,3.0,1,3.0,1
7227,min_diffuse,20,20,1,3,0.05,0.95,0.903358809631684,7,3.0,1,3.0,1,3.0,1
7228,min_diffuse,20,20,1,3,0.05,0.95,0.942899748030859,17,5.0,1,5.0,1,5.0,1
7229,min_diffuse,20,20,1,3,0.05,0.95,0.9212815451461838,8,3.0,1,3.0,1,3.0,1
7230,min_diffuse,20,20,1,3,0.05,0.95,0.9492620292939916,14,4.0,1,5.0,0,5.0,0
7231,min_diffuse,20,20,1,3,0.05,0.95,0.9498164441312068,15,5.0,0,4.0,1,5.0,0
7232,min_diffuse,20,20,1,3,0.05,0.95,0.949805964505874,33,6.0,1,6.0,1,6.0,1
7233,min_diffuse,20,20,1,3,0.05,0.95,0.9316204792293008,16,4.0,1,4.0,1,4.0,1
7234,min_diffuse,20,20,1,3,0.05,0.95,0.9167072901372996,11,3.0,1,3.0,1,3.0,1
7235,min_diffuse,20,20,1,3,0.05,0.95,0.942039468964998,27,5.0,0,4.0,1,5.0,0
7236,min_diffuse,20,20,1,3,0.05,0.95,0.9458377254426216,19,4.0,1,4.0,1,4.0,1
7237,min_diffuse,20,20,1,3,0.05,0.95,0.948905083745822,12,5.0,0,4.0,1,5.0,0
7238,min_diffuse,20,20,1,3,0.05,0.95,0.8915163957236597,4,2.0,1,3.0,0,3.0,0
7239,min_diffuse,20,20,1,3,0.05,0.95,0.9383408634950244,7,3.0,1,3.0,1,3.0,1
7240,min_diffuse,20,20,1,3,0.05,0.95,0.9459518402236832,13,5.0,1,5.0,1,5.0,1
7241,min_diffuse,20,20,1,3,0.05,0.95,0.8601128935382606,20,4.0,1,4.0,1,4.0,1
7242,min_diffuse,20,20,1,3,0.05,0.95,0.8903144639266669,21,5.0,1,5.0,1,5.0,1
7243,min_diffuse,20,20,1,3,0.05,0.95,0.9354980835672754,17,4.0,0,3.0,1,4.0,0
7244,min_diffuse,20,20,1,3,0.05,0.95,0.8452371526773649,5,3.0,1,3.0,1,3.0,1
7245,min_diffuse,20,20,1,3,0.05,0.95,0.8789107323919891,7,3.0,1,3.0,1,3.0,1
7246,min_diffuse,20,20,1,3,0.05,0.95,0.9380961441209948,12,5.0,1,5.0,1,5.0,1
7247,min_diffuse,20,20,1,3,0.05,0.95,0.8500044872813363,12,4.0,1,4.0,1,4.0,1
7248,min_diffuse,20,20,1,3,0.05,0.95,0.9369220486480072,11,4.0,0,3.0,1,3.0,1
7249,min_diffuse,20,20,1,3,0.05,0.95,0.880882259206975,23,5.0,1,5.0,1,5.0,1
7250,min_diffuse,20,20,1,3,0.05,0.95,0.94498398949633,77,8.0,1,8.0,1,8.0,1
7251,min_diffuse,20,20,1,3,0.05,0.95,0.9436845287667092,7,3.0,1,3.0,1,4.0,0
7252,min_diffuse,20,20,1,3,0.05,0.95,0.906415163156434,31,4.0,1,4.0,1,4.0,1
7253,min_diffuse,20,20,1,3,0.05,0.95,0.9491821326053136,16,5.0,1,6.0,0,6.0,0
7254,min_diffuse,20,20,1,3,0.05,0.95,0.9090244547714884,24,5.0,1,5.0,1,5.0,1
7255,min_diffuse,20,20,1,3,0.05,0.95,0.9446420181175303,14,4.0,1,4.0,1,4.0,1
7256,min_diffuse,20,20,1,3,0.05,0.95,0.9316852308834817,22,5.0,0,4.0,1,4.0,1
7257,min_diffuse,20,20,1,3,0.05,0.95,0.926317730985416,7,3.0,1,3.0,1,3.0,1
7258,min_diffuse,20,20,1,3,0.05,0.95,0.9125449469682564,39,5.0,1,5.0,1,5.0,1
7259,min_diffuse,20,20,1,3,0.05,0.95,0.9226875895992026,22,5.0,1,5.0,1,5.0,1
7260,min_diffuse,20,20,1,3,0.05,0.95,0.9421947629585417,47,7.0,1,7.0,1,7.0,1
7261,min_diffuse,20,20,1,3,0.05,0.95,0.9100634750505135,9,4.0,1,4.0,1,4.0,1
7262,min_diffuse,20,20,1,3,0.05,0.95,0.9303100684900258,8,3.0,1,3.0,1,3.0,1
7263,min_diffuse,20,20,1,3,0.05,0.95,0.8505734298163139,11,4.0,1,4.0,1,4.0,1
7264,min_diffuse,20,20,1,3,0.05,0.95,0.8969382196499597,6,3.0,1,3.0,1,3.0,1
7265,min_diffuse,20,20,1,3,0.05,0.95,0.936595438624738,45,7.0,0,6.0,1,6.0,1
7266,min_diffuse,20,20,1,3,0.05,0.95,0.9362295810104156,35,7.0,0,6.0,1,7.0,0
7267,min_diffuse,20,20,1,3,0.05,0.95,0.9023496054507996,7,3.0,1,3.0,1,3.0,1
7268,min_diffuse,20,20,1,3,0.05,0.95,0.9108840775851852,13,4.0,1,4.0,1,4.0,1
7269,min_diffuse,20,20,1,3,0.05,0.95,0.9304073826883992,17,4.0,1,4.0,1,4.0,1
7270,min_diffuse,20,20,1,3,0.05,0.95,0.9495215059393048,24,7.0,1,7.0,1,7.0,1
7271,min_diffuse,20,20,1,3,0.05,0.95,0.9399555708009808,16,5.0,1,5.0,1,5.0,1
7272,min_diffuse,20,20,1,3,0.05,0.95,0.8842787221696431,20,5.0,1,5.0,1,5.0,1
7273,min_diffuse,20,20,1,3,0.05,0.95,0.9102934139560976,19,4.0,1,4.0,1,4.0,1
7274,min_diffuse,20,20,1,3,0.05,0.95,0.9341117685027496,23,5.0,0,5.0,0,4.0,1
7275,min_diffuse,20,20,1,3,0.05,0.95,0.9210159164383602,15,4.0,1,4.0,1,5.0,0
7276,min_diffuse,20,20,1,3,0.05,0.95,0.9313910477954204,10,4.0,1,4.0,1,4.0,1
7277,min_diffuse,20,20,1,3,0.05,0.95,0.909343743733994,10,3.0,1,3.0,1,3.0,1
7278,min_diffuse,20,20,1,3,0.05,0.95,0.9236102706164888,13,4.0,1,4.0,1,4.0,1
7279,min_diffuse,20,20,1,3,0.05,0.95,0.912913217822262,8,3.0,1,3.0,1,3.0,1
7280,min_diffuse,20,20,1,3,0.05,0.95,0.9163629624502576,6,3.0,1,3.0,1,3.0,1
7281,min_diffuse,20,20,1,3,0.05,0.95,0.9425390511376148,9,4.0,1,4.0,1,4.0,1
7282,min_diffuse,20,20,1,3,0.05,0.95,0.9318393424145328,15,5.0,0,5.0,0,4.0,1
7283,min_diffuse,20,20,1,3,0.05,0.95,0.8545328136596684,13,5.0,1,5.0,1,5.0,1
7284,min_diffuse,20,20,1,3,0.05,0.95,0.9237818752028102,8,3.0,1,3.0,1,4.0,0
7285,min_diffuse,20,20,1,3,0.05,0.95,0.8916898113227741,13,4.0,1,4.0,1,4.0,1
7286,min_diffuse,20,20,1,3,0.05,0.95,0.903526844613126,9,3.0,1,3.0,1,3.0,1
7287,min_diffuse,20,20,1,3,0.05,0.95,0.938880903022428,9,3.0,1,3.0,1,3.0,1
7288,min_diffuse,20,20,1,3,0.05,0.95,0.8989402007899475,20,4.0,1,4.0,1,4.0,1
7289,min_diffuse,20,20,1,3,0.05,0.95,0.9403422631443042,8,3.0,1,3.0,1,4.0,0
7290,min_diffuse,20,20,1,3,0.05,0.95,0.9435596039589088,23,5.0,1,5.0,1,5.0,1
7291,min_diffuse,20,20,1,3,0.05,0.95,0.8330925351148062,14,4.0,1,4.0,1,4.0,1
7292,min_diffuse,20,20,1,3,0.05,0.95,0.9379447928735228,6,3.0,1,3.0,1,3.0,1
7293,min_diffuse,20,20,1,3,0.05,0.95,0.9276097004751293,18,4.0,1,4.0,1,4.0,1
7294,min_diffuse,20,20,1,3,0.05,0.95,0.9251858959894604,17,4.0,1,4.0,1,4.0,1
7295,min_diffuse,20,20,1,3,0.05,0.95,0.9474452682656336,29,6.0,0,6.0,0,5.0,1
7296,min_diffuse,20,20,1,3,0.05,0.95,0.9115859411783526,10,3.0,1,4.0,0,4.0,0
7297,min_diffuse,20,20,1,3,0.05,0.95,0.9422431879038036,16,5.0,1,5.0,1,5.0,1
7298,min_diffuse,20,20,1,3,0.05,0.95,0.912455153672136,23,4.0,1,4.0,1,4.0,1
7299,min_diffuse,20,20,1,3,0.05,0.95,0.941461301322452,47,6.0,1,6.0,1,6.0,1
7300,min_diffuse,20,20,1,3,0.05,0.95,0.9351451054296648,57,7.0,1,7.0,1,7.0,1
7301,min_diffuse,20,20,1,3,0.05,0.95,0.9488096706714508,7,3.0,1,3.0,1,4.0,0
7302,min_diffuse,20,20,1,3,0.05,0.95,0.8566065034375073,13,4.0,0,4.0,0,3.0,1
7303,min_diffuse,20,20,1,3,0.05,0.95,0.9489460912606432,13,4.0,1,4.0,1,4.0,1
7304,min_diffuse,20,20,1,3,0.05,0.95,0.8792598199468813,6,3.0,1,3.0,1,3.0,1
7305,min_diffuse,20,20,1,3,0.05,0.95,0.9183035456529862,30,7.0,0,6.0,1,6.0,1
7306,min_diffuse,20,20,1,3,0.05,0.95,0.9243351556985204,12,3.0,1,3.0,1,3.0,1
7307,min_diffuse,20,20,1,3,0.05,0.95,0.8587728113541484,7,3.0,1,3.0,1,3.0,1
7308,min_diffuse,20,20,1,3,0.05,0.95,0.8707761666078726,11,4.0,0,4.0,0,3.0,1
7309,min_diffuse,20,20,1,3,0.05,0.95,0.9200196967427264,14,4.0,1,4.0,1,4.0,1
7310,min_diffuse,20,20,1,3,0.05,0.95,0.938001252878151,61,6.0,1,6.0,1,6.0,1
7311,min_diffuse,20,20,1,3,0.05,0.95,0.9330145043620084,24,4.0,0,4.0,0,3.0,1
7312,min_diffuse,20,20,1,3,0.05,0.95,0.94301113024466,28,7.0,1,7.0,1,7.0,1
7313,min_diffuse,20,20,1,3,0.05,0.95,0.9091952482054562,19,4.0,1,4.0,1,4.0,1
7314,min_diffuse,20,20,1,3,0.05,0.95,0.9422549796373846,16,4.0,1,4.0,1,4.0,1
7315,min_diffuse,20,20,1,3,0.05,0.95,0.9244113673340884,37,5.0,1,5.0,1,5.0,1
7316,min_diffuse,20,20,1,3,0.05,0.95,0.914797134121141,18,4.0,0,3.0,1,3.0,1
7317,min_diffuse,20,20,1,3,0.05,0.95,0.919022081431914,8,3.0,1,3.0,1,3.0,1
7318,min_diffuse,20,20,1,3,0.05,0.95,0.9303959880338304,12,4.0,0,3.0,1,4.0,0
7319,min_diffuse,20,20,1,3,0.05,0.95,0.9370331664990924,35,7.0,1,7.0,1,7.0,1
7320,min_diffuse,20,20,1,3,0.05,0.95,0.9255225333162028,12,4.0,1,4.0,1,4.0,1
7321,min_diffuse,20,20,1,3,0.05,0.95,0.917901377729128,4,3.0,1,3.0,1,3.0,1
7322,min_diffuse,20,20,1,3,0.05,0.95,0.9472865291089692,10,4.0,1,4.0,1,4.0,1
7323,min_diffuse,20,20,1,3,0.05,0.95,0.9163916790794082,17,5.0,1,5.0,1,5.0,1
7324,min_diffuse,20,20,1,3,0.05,0.95,0.8790196520686745,14,4.0,1,4.0,1,4.0,1
7325,min_diffuse,20,20,1,3,0.05,0.95,0.9383041667617418,26,4.0,1,4.0,1,4.0,1
7326,min_diffuse,20,20,1,3,0.05,0.95,0.8311071878468764,14,4.0,1,4.0,1,4.0,1
7327,min_diffuse,20,20,1,3,0.05,0.95,0.9086787303784484,9,4.0,1,4.0,1,4.0,1
7328,min_diffuse,20,20,1,3,0.05,0.95,0.8055998188902979,6,3.0,1,3.0,1,3.0,1
7329,min_diffuse,20,20,1,3,0.05,0.95,0.8851693649258947,6,3.0,1,3.0,1,3.0,1
7330,min_diffuse,20,20,1,3,0.05,0.95,0.8669129044256659,7,3.0,1,3.0,1,3.0,1
7331,min_diffuse,20,20,1,3,0.05,0.95,0.9057148870676668,10,4.0,0,3.0,1,3.0,1
7332,min_diffuse,20,20,1,3,0.05,0.95,0.9454867970878956,49,6.0,1,6.0,1,6.0,1
7333,min_diffuse,20,20,1,3,0.05,0.95,0.8856173597516974,24,5.0,1,5.0,1,5.0,1
7334,min_diffuse,20,20,1,3,0.05,0.95,0.907741902171158,17,4.0,1,4.0,1,4.0,1
7335,min_diffuse,20,20,1,3,0.05,0.95,0.924052047031542,26,4.0,1,4.0,1,4.0,1
7336,min_diffuse,20,20,1,3,0.05,0.95,0.7851888340845772,5,3.0,1,3.0,1,3.0,1
7337,min_diffuse,20,20,1,3,0.05,0.95,0.9087715187467418,21,5.0,1,5.0,1,5.0,1
7338,min_diffuse,20,20,1,3,0.05,0.95,0.9498852267822704,16,5.0,0,4.0,1,4.0,1
7339,min_diffuse,20,20,1,3,0.05,0.95,0.9286667668823272,19,5.0,0,5.0,0,4.0,1
7340,min_diffuse,20,20,1,3,0.05,0.95,0.931752368872424,12,4.0,1,4.0,1,4.0,1
7341,min_diffuse,20,20,1,3,0.05,0.95,0.8575952340936878,6,3.0,1,3.0,1,3.0,1
7342,min_diffuse,20,20,1,3,0.05,0.95,0.8913227648205966,28,5.0,1,5.0,1,5.0,1
7343,min_diffuse,20,20,1,3,0.05,0.95,0.9357334498923064,16,5.0,1,5.0,1,6.0,0
7344,min_diffuse,20,20,1,3,0.05,0.95,0.9496090840117424,17,5.0,1,5.0,1,5.0,1
7345,min_diffuse,20,20,1,3,0.05,0.95,0.8878063708405277,12,4.0,1,4.0,1,4.0,1
7346,min_diffuse,20,20,1,3,0.05,0.95,0.8657485235917113,8,3.0,1,4.0,0,4.0,0
7347,min_diffuse,20,20,1,3,0.05,0.95,0.8720160539022279,24,5.0,1,5.0,1,5.0,1
7348,min_diffuse,20,20,1,3,0.05,0.95,0.9439027621679612,18,6.0,0,5.0,1,6.0,0
7349,min_diffuse,20,20,1,3,0.05,0.95,0.8867079268487827,29,5.0,1,5.0,1,5.0,1
7350,min_diffuse,20,20,1,3,0.05,0.95,0.9208374359195426,11,4.0,1,4.0,1,4.0,1
7351,min_diffuse,20,20,1,3,0.05,0.95,0.9459159899645632,22,5.0,1,5.0,1,5.0,1
7352,min_diffuse,20,20,1,3,0.05,0.95,0.9325657944974024,49,9.0,0,9.0,0,8.0,1
7353,min_diffuse,20,20,1,3,0.05,0.95,0.8856418969628505,22,4.0,0,4.0,0,3.0,1
7354,min_diffuse,20,20,1,3,0.05,0.95,0.8219047871347444,9,4.0,1,4.0,1,4.0,1
7355,min_diffuse,20,20,1,3,0.05,0.95,0.9351394878416892,11,3.0,1,3.0,1,3.0,1
7356,min_diffuse,20,20,1,3,0.05,0.95,0.9222164461267032,16,5.0,0,5.0,0,4.0,1
7357,min_diffuse,20,20,1,3,0.05,0.95,0.8441356824226481,8,3.0,1,3.0,1,3.0,1
7358,min_diffuse,20,20,1,3,0.05,0.95,0.940208571927965,15,5.0,1,5.0,1,6.0,0
7359,min_diffuse,20,20,1,3,0.05,0.95,0.9330349164685996,13,4.0,1,4.0,1,4.0,1
7360,min_diffuse,20,20,1,3,0.05,0.95,0.9483727129168824,32,5.0,0,4.0,1,4.0,1
7361,min_diffuse,20,20,1,3,0.05,0.95,0.9290431131101796,21,5.0,1,5.0,1,5.0,1
7362,min_diffuse,20,20,1,3,0.05,0.95,0.9067852797339218,26,6.0,1,6.0,1,6.0,1
7363,min_diffuse,20,20,1,3,0.05,0.95,0.8984195532510508,12,3.0,1,3.0,1,3.0,1
7364,min_diffuse,20,20,1,3,0.05,0.95,0.9104741062874804,5,3.0,1,3.0,1,3.0,1
7365,min_diffuse,20,20,1,3,0.05,0.95,0.947316924966698,13,4.0,1,4.0,1,5.0,0
7366,min_diffuse,20,20,1,3,0.05,0.95,0.9446810423269846,20,4.0,1,4.0,1,4.0,1
7367,min_diffuse,20,20,1,3,0.05,0.95,0.8222192756942883,9,3.0,1,3.0,1,3.0,1
7368,min_diffuse,20,20,1,3,0.05,0.95,0.932124420048359,15,4.0,1,4.0,1,4.0,1
7369,min_diffuse,20,20,1,3,0.05,0.95,0.9473585455980434,63,9.0,0,8.0,1,8.0,1
7370,min_diffuse,20,20,1,3,0.05,0.95,0.9193935985073562,7,4.0,1,4.0,1,4.0,1
7371,min_diffuse,20,20,1,3,0.05,0.95,0.8692407632347948,10,3.0,1,3.0,1,3.0,1
7372,min_diffuse,20,20,1,3,0.05,0.95,0.9219318808620268,13,4.0,1,4.0,1,4.0,1
7373,min_diffuse,20,20,1,3,0.05,0.95,0.8828578755387817,6,3.0,1,3.0,1,3.0,1
7374,min_diffuse,20,20,1,3,0.05,0.95,0.9402690186856896,11,4.0,1,4.0,1,4.0,1
7375,min_diffuse,20,20,1,3,0.05,0.95,0.9377138501299622,5,3.0,1,3.0,1,3.0,1
7376,min_diffuse,20,20,1,3,0.05,0.95,0.8925168757807074,24,3.0,1,3.0,1,3.0,1
7377,min_diffuse,20,20,1,3,0.05,0.95,0.901790513456773,19,5.0,1,5.0,1,5.0,1
7378,min_diffuse,20,20,1,3,0.05,0.95,0.9252171168525576,22,4.0,1,4.0,1,4.0,1
7379,min_diffuse,20,20,1,3,0.05,0.95,0.8405750266554696,14,4.0,1,4.0,1,4.0,1
7380,min_diffuse,20,20,1,3,0.05,0.95,0.8057325552029622,7,3.0,1,3.0,1,3.0,1
7381,min_diffuse,20,20,1,3,0.05,0.95,0.8113816011699133,10,4.0,1,4.0,1,4.0,1
7382,min_diffuse,20,20,1,3,0.05,0.95,0.9372683626084464,18,4.0,1,4.0,1,4.0,1
7383,min_diffuse,20,20,1,3,0.05,0.95,0.8743631550774112,14,4.0,1,4.0,1,4.0,1
7384,min_diffuse,20,20,1,3,0.05,0.95,0.9151863004288342,38,7.0,0,6.0,1,6.0,1
7385,min_diffuse,20,20,1,3,0.05,0.95,0.929542314108906,43,6.0,1,6.0,1,6.0,1
7386,min_diffuse,20,20,1,3,0.05,0.95,0.947352935596319,18,6.0,1,6.0,1,6.0,1
7387,min_diffuse,20,20,1,3,0.05,0.95,0.8261938535343507,7,3.0,1,3.0,1,3.0,1
7388,min_diffuse,20,20,1,3,0.05,0.95,0.9499727070635704,25,7.0,1,7.0,1,7.0,1
7389,min_diffuse,20,20,1,3,0.05,0.95,0.8464305401180895,18,4.0,1,4.0,1,4.0,1
7390,min_diffuse,20,20,1,3,0.05,0.95,0.912105532756638,9,3.0,1,3.0,1,3.0,1
7391,min_diffuse,20,20,1,3,0.05,0.95,0.943679090849764,26,5.0,0,4.0,1,4.0,1
7392,min_diffuse,20,20,1,3,0.05,0.95,0.9459201477504072,11,4.0,1,4.0,1,4.0,1
7393,min_diffuse,20,20,1,3,0.05,0.95,0.9231648680254624,8,3.0,1,3.0,1,4.0,0
7394,min_diffuse,20,20,1,3,0.05,0.95,0.9358378889127628,35,5.0,1,5.0,1,5.0,1
7395,min_diffuse,20,20,1,3,0.05,0.95,0.8983968422836257,14,4.0,1,4.0,1,4.0,1
7396,min_diffuse,20,20,1,3,0.05,0.95,0.9389960082783918,18,4.0,1,4.0,1,4.0,1
7397,min_diffuse,20,20,1,3,0.05,0.95,0.9056278112376444,19,5.0,1,5.0,1,5.0,1
7398,min_diffuse,20,20,1,3,0.05,0.95,0.907837073550705,29,5.0,1,5.0,1,5.0,1
7399,min_diffuse,20,20,1,3,0.05,0.95,0.9474382031322134,35,6.0,1,6.0,1,6.0,1
7400,min_diffuse,20,20,1,3,0.05,0.95,0.8978517093838384,4,2.0,1,2.0,1,2.0,1
7401,min_diffuse,20,20,1,3,0.05,0.95,0.8412602779257266,10,4.0,1,4.0,1,4.0,1
7402,min_diffuse,20,20,1,3,0.05,0.95,0.9367574568287896,8,3.0,1,3.0,1,3.0,1
7403,min_diffuse,20,20,1,3,0.05,0.95,0.9397510101187104,20,5.0,0,4.0,1,4.0,1
7404,min_diffuse,20,20,1,3,0.05,0.95,0.8309948458315399,6,3.0,1,3.0,1,3.0,1
7405,min_diffuse,20,20,1,3,0.05,0.95,0.942020577054303,110,10.0,0,9.0,1,9.0,1
7406,min_diffuse,20,20,1,3,0.05,0.95,0.8842232127620203,18,4.0,1,5.0,0,5.0,0
7407,min_diffuse,20,20,1,3,0.05,0.95,0.8398150379955993,7,3.0,1,3.0,1,3.0,1
7408,min_diffuse,20,20,1,3,0.05,0.95,0.9096398148531608,31,5.0,1,5.0,1,5.0,1
7409,min_diffuse,20,20,1,3,0.05,0.95,0.9384039436896076,39,5.0,1,5.0,1,5.0,1
7410,min_diffuse,20,20,1,3,0.05,0.95,0.893484043359091,13,4.0,1,4.0,1,4.0,1
7411,min_diffuse,20,20,1,3,0.05,0.95,0.941355894974973,30,7.0,1,7.0,1,7.0,1
7412,min_diffuse,20,20,1,3,0.05,0.95,0.8923036457540071,6,3.0,1,3.0,1,3.0,1
7413,min_diffuse,20,20,1,3,0.05,0.95,0.8409424579954816,6,3.0,1,3.0,1,3.0,1
7414,min_diffuse,20,20,1,3,0.05,0.95,0.9085631392668708,13,4.0,1,4.0,1,4.0,1
7415,min_diffuse,20,20,1,3,0.05,0.95,0.8985057400609674,18,5.0,1,5.0,1,5.0,1
7416,min_diffuse,20,20,1,3,0.05,0.95,0.9490629998506648,33,7.0,1,7.0,1,7.0,1
7417,min_diffuse,20,20,1,3,0.05,0.95,0.8697524187511404,12,5.0,1,5.0,1,5.0,1
7418,min_diffuse,20,20,1,3,0.05,0.95,0.9349196731764404,16,6.0,1,6.0,1,6.0,1
7419,min_diffuse,20,20,1,3,0.05,0.95,0.8870608527201493,23,5.0,1,5.0,1,5.0,1
7420,min_diffuse,20,20,1,3,0.05,0.95,0.926506946453132,36,6.0,0,5.0,1,6.0,0
7421,min_diffuse,20,20,1,3,0.05,0.95,0.9254689658535062,20,5.0,0,4.0,1,5.0,0
7422,min_diffuse,20,20,1,3,0.05,0.95,0.9398034047751598,4,3.0,1,3.0,1,3.0,1
7423,min_diffuse,20,20,1,3,0.05,0.95,0.9457943834280818,14,4.0,1,4.0,1,4.0,1
7424,min_diffuse,20,20,1,3,0.05,0.95,0.947145212858377,12,4.0,0,3.0,1,4.0,0
7425,min_diffuse,20,20,1,3,0.05,0.95,0.8875528793566201,13,5.0,1,5.0,1,5.0,1
7426,min_diffuse,20,20,1,3,0.05,0.95,0.9032583824015604,26,6.0,1,6.0,1,6.0,1
7427,min_diffuse,20,20,1,3,0.05,0.95,0.9124053914125247,10,4.0,1,4.0,1,4.0,1
7428,min_diffuse,20,20,1,3,0.05,0.95,0.8612701801530099,15,4.0,1,4.0,1,4.0,1
7429,min_diffuse,20,20,1,3,0.05,0.95,0.860318990538503,11,3.0,1,4.0,0,3.0,1
7430,min_diffuse,20,20,1,3,0.05,0.95,0.9498305721329182,14,5.0,1,5.0,1,6.0,0
7431,min_diffuse,20,20,1,3,0.05,0.95,0.9072867100065248,3,2.0,1,2.0,1,3.0,0
7432,min_diffuse,20,20,1,3,0.05,0.95,0.9349507661299888,27,5.0,1,6.0,0,6.0,0
7433,min_diffuse,20,20,1,3,0.05,0.95,0.8537773674955923,13,4.0,0,3.0,1,3.0,1
7434,min_diffuse,20,20,1,3,0.05,0.95,0.9130483251821114,33,5.0,0,4.0,1,4.0,1
7435,min_diffuse,20,20,1,3,0.05,0.95,0.8604882882732933,9,3.0,1,3.0,1,3.0,1
7436,min_diffuse,20,20,1,3,0.05,0.95,0.8130569912124597,7,4.0,1,4.0,1,4.0,1
7437,min_diffuse,20,20,1,3,0.05,0.95,0.9391474488933188,27,4.0,1,4.0,1,4.0,1
7438,min_diffuse,20,20,1,3,0.05,0.95,0.8082558813397535,4,2.0,1,2.0,1,2.0,1
7439,min_diffuse,20,20,1,3,0.05,0.95,0.8157579307391104,8,3.0,1,3.0,1,4.0,0
7440,min_diffuse,20,20,1,3,0.05,0.95,0.9106388685997396,35,6.0,0,6.0,0,5.0,1
7441,min_diffuse,20,20,1,3,0.05,0.95,0.9460160620847936,20,4.0,0,4.0,0,3.0,1
7442,min_diffuse,20,20,1,3,0.05,0.95,0.9033020364557576,11,4.0,0,3.0,1,4.0,0
7443,min_diffuse,20,20,1,3,0.05,0.95,0.9302001861396954,32,7.0,1,7.0,1,7.0,1
7444,min_diffuse,20,20,1,3,0.05,0.95,0.9358048893611646,25,5.0,1,5.0,1,5.0,1
7445,min_diffuse,20,20,1,3,0.05,0.95,0.9322130107222988,35,6.0,0,5.0,1,5.0,1
7446,min_diffuse,20,20,1,3,0.05,0.95,0.8383704214146711,4,3.0,1,3.0,1,3.0,1
7447,min_diffuse,20,20,1,3,0.05,0.95,0.9366040161031896,11,4.0,1,4.0,1,4.0,1
7448,min_diffuse,20,20,1,3,0.05,0.95,0.9395120342031588,22,4.0,1,4.0,1,4.0,1
7449,min_diffuse,20,20,1,3,0.05,0.95,0.9151602010809412,14,4.0,1,4.0,1,4.0,1
7450,min_diffuse,20,20,1,3,0.05,0.95,0.8674948394251486,18,4.0,1,4.0,1,4.0,1
7451,min_diffuse,20,20,1,3,0.05,0.95,0.9434998617700588,17,5.0,1,5.0,1,5.0,1
7452,min_diffuse,20,20,1,3,0.05,0.95,0.8112686065203024,10,4.0,0,3.0,1,3.0,1
7453,min_diffuse,20,20,1,3,0.05,0.95,0.9119312575227412,15,6.0,1,6.0,1,6.0,1
7454,min_diffuse,20,20,1,3,0.05,0.95,0.929132836751574,22,5.0,0,4.0,1,5.0,0
7455,min_diffuse,20,20,1,3,0.05,0.95,0.949709287466432,9,3.0,1,3.0,1,4.0,0
7456,min_diffuse,20,20,1,3,0.05,0.95,0.9394138880996208,18,4.0,1,4.0,1,4.0,1
7457,min_diffuse,20,20,1,3,0.05,0.95,0.9362982373999292,15,4.0,1,4.0,1,4.0,1
7458,min_diffuse,20,20,1,3,0.05,0.95,0.9115507227188792,10,4.0,1,4.0,1,4.0,1
7459,min_diffuse,20,20,1,3,0.05,0.95,0.941523086630478,40,6.0,1,6.0,1,6.0,1
7460,min_diffuse,20,20,1,3,0.05,0.95,0.9412066363723476,31,5.0,1,5.0,1,5.0,1
7461,min_diffuse,20,20,1,3,0.05,0.95,0.8018592555569694,11,4.0,1,4.0,1,4.0,1
7462,min_diffuse,20,20,1,3,0.05,0.95,0.9401169387365766,35,5.0,1,5.0,1,5.0,1
7463,min_diffuse,20,20,1,3,0.05,0.95,0.901418352349059,7,3.0,1,3.0,1,3.0,1
7464,min_diffuse,20,20,1,3,0.05,0.95,0.7970416617064292,17,5.0,0,4.0,1,4.0,1
7465,min_diffuse,20,20,1,3,0.05,0.95,0.903407419480519,7,3.0,1,3.0,1,3.0,1
7466,min_diffuse,20,20,1,3,0.05,0.95,0.9398075976694508,7,3.0,1,3.0,1,4.0,0
7467,min_diffuse,20,20,1,3,0.05,0.95,0.9462468178053478,12,4.0,1,4.0,1,5.0,0
7468,min_diffuse,20,20,1,3,0.05,0.95,0.9341559760807564,13,4.0,1,4.0,1,4.0,1
7469,min_diffuse,20,20,1,3,0.05,0.95,0.9339569854860564,9,4.0,1,4.0,1,4.0,1
7470,min_diffuse,20,20,1,3,0.05,0.95,0.9326391088130344,17,6.0,1,6.0,1,7.0,0
7471,min_diffuse,20,20,1,3,0.05,0.95,0.9265238858610052,4,3.0,1,3.0,1,3.0,1
7472,min_diffuse,20,20,1,3,0.05,0.95,0.9129507557847388,21,5.0,0,5.0,0,4.0,1
7473,min_diffuse,20,20,1,3,0.05,0.95,0.933826054004992,47,5.0,1,5.0,1,5.0,1
7474,min_diffuse,20,20,1,3,0.05,0.95,0.8569869969809077,13,4.0,1,4.0,1,4.0,1
7475,min_diffuse,20,20,1,3,0.05,0.95,0.949203947967055,31,7.0,0,7.0,0,6.0,1
7476,min_diffuse,20,20,1,3,0.05,0.95,0.9260781133897888,22,5.0,1,5.0,1,5.0,1
7477,min_diffuse,20,20,1,3,0.05,0.95,0.9425952362302472,11,3.0,1,3.0,1,3.0,1
7478,min_diffuse,20,20,1,3,0.05,0.95,0.9286073967568546,18,5.0,1,5.0,1,5.0,1
7479,min_diffuse,20,20,1,3,0.05,0.95,0.9394533275893184,31,6.0,0,5.0,1,5.0,1
7480,min_diffuse,20,20,1,3,0.05,0.95,0.9485486131791976,12,4.0,1,4.0,1,4.0,1
7481,min_diffuse,20,20,1,3,0.05,0.95,0.8014600305295948,8,3.0,1,3.0,1,3.0,1
7482,min_diffuse,20,20,1,3,0.05,0.95,0.7027090985770714,4,2.0,1,2.0,1,2.0,1
7483,min_diffuse,20,20,1,3,0.05,0.95,0.9159822266413404,7,3.0,1,3.0,1,3.0,1
7484,min_diffuse,20,20,1,3,0.05,0.95,0.874468776250266,9,3.0,1,3.0,1,3.0,1
7485,min_diffuse,20,20,1,3,0.05,0.95,0.934378891711074,61,9.0,0,8.0,1,8.0,1
7486,min_diffuse,20,20,1,3,0.05,0.95,0.8880330242123776,16,5.0,1,5.0,1,5.0,1
7487,min_diffuse,20,20,1,3,0.05,0.95,0.9349744725025928,25,5.0,0,5.0,0,4.0,1
7488,min_diffuse,20,20,1,3,0.05,0.95,0.94425653514602,23,5.0,1,5.0,1,5.0,1
7489,min_diffuse,20,20,1,3,0.05,0.95,0.9491214021922132,28,5.0,1,5.0,1,5.0,1
7490,min_diffuse,20,20,1,3,0.05,0.95,0.9443284901542368,29,7.0,1,7.0,1,7.0,1
7491,min_diffuse,20,20,1,3,0.05,0.95,0.9166621835150948,19,4.0,1,4.0,1,4.0,1
7492,min_diffuse,20,20,1,3,0.05,0.95,0.9443055169093584,28,6.0,0,5.0,1,6.0,0
7493,min_diffuse,20,20,1,3,0.05,0.95,0.9454922992253104,57,8.0,0,7.0,1,7.0,1
7494,min_diffuse,20,20,1,3,0.05,0.95,0.8679205356760593,24,4.0,1,4.0,1,4.0,1
7495,min_diffuse,20,20,1,3,0.05,0.95,0.9203556519078512,3,2.0,1,2.0,1,3.0,0
7496,min_diffuse,20,20,1,3,0.05,0.95,0.8931420097939524,6,3.0,1,3.0,1,3.0,1
7497,min_diffuse,20,20,1,3,0.05,0.95,0.9110757344624526,16,4.0,1,4.0,1,4.0,1
7498,min_diffuse,20,20,1,3,0.05,0.95,0.8849099208419234,25,5.0,1,5.0,1,5.0,1
7499,min_diffuse,20,20,1,3,0.05,0.95,0.8783388060949351,6,3.0,1,3.0,1,3.0,1
7500,min_diffuse,20,20,1,3,0.05,0.95,0.9497372611417284,31,5.0,1,5.0,1,6.0,0
7501,min_diffuse,20,20,1,3,0.05,0.95,0.9433206569601424,12,4.0,1,4.0,1,4.0,1
7502,min_diffuse,20,20,1,3,0.05,0.95,0.8551552405778119,25,5.0,1,5.0,1,5.0,1
7503,min_diffuse,20,20,1,3,0.05,0.95,0.916317046120805,19,4.0,1,4.0,1,4.0,1
7504,min_diffuse,20,20,1,3,0.05,0.95,0.8226832934095728,17,4.0,0,3.0,1,4.0,0
7505,min_diffuse,20,20,1,3,0.05,0.95,0.7529998057647432,8,3.0,1,3.0,1,3.0,1
7506,min_diffuse,20,20,1,3,0.05,0.95,0.8687659487237941,4,2.0,1,2.0,1,2.0,1
7507,min_diffuse,20,20,1,3,0.05,0.95,0.906559324901736,17,4.0,1,4.0,1,4.0,1
7508,min_diffuse,20,20,1,3,0.05,0.95,0.8894707096647455,18,5.0,1,5.0,1,6.0,0
7509,min_diffuse,20,20,1,3,0.05,0.95,0.9060461486098468,17,4.0,1,4.0,1,4.0,1
7510,min_diffuse,20,20,1,3,0.05,0.95,0.9092682578544792,33,6.0,1,6.0,1,6.0,1
7511,min_diffuse,20,20,1,3,0.05,0.95,0.8918325435590782,13,3.0,1,3.0,1,3.0,1
7512,min_diffuse,20,20,1,3,0.05,0.95,0.9377469129202656,11,4.0,0,3.0,1,3.0,1
7513,min_diffuse,20,20,1,3,0.05,0.95,0.8898474011156394,34,6.0,0,6.0,0,5.0,1
7514,min_diffuse,20,20,1,3,0.05,0.95,0.9490812600632652,12,5.0,1,5.0,1,5.0,1
7515,min_diffuse,20,20,1,3,0.05,0.95,0.9298571570701872,18,4.0,1,4.0,1,4.0,1
7516,min_diffuse,20,20,1,3,0.05,0.95,0.9479858806050068,24,5.0,0,4.0,1,5.0,0
7517,min_diffuse,20,20,1,3,0.05,0.95,0.8898440530788699,11,4.0,1,4.0,1,4.0,1
7518,min_diffuse,20,20,1,3,0.05,0.95,0.9044967039723862,4,3.0,1,3.0,1,3.0,1
7519,min_diffuse,20,20,1,3,0.05,0.95,0.9436001509737052,22,5.0,1,5.0,1,5.0,1
7520,min_diffuse,20,20,1,3,0.05,0.95,0.9414628537034144,30,6.0,1,6.0,1,6.0,1
7521,min_diffuse,20,20,1,3,0.05,0.95,0.8634245265697129,12,3.0,1,3.0,1,4.0,0
7522,min_diffuse,20,20,1,3,0.05,0.95,0.9277477451743494,22,4.0,1,4.0,1,4.0,1
7523,min_diffuse,20,20,1,3,0.05,0.95,0.905649120067736,7,4.0,1,4.0,1,4.0,1
7524,min_diffuse,20,20,1,3,0.05,0.95,0.9242782147718857,18,5.0,1,5.0,1,5.0,1
7525,min_diffuse,20,20,1,3,0.05,0.95,0.904239867935656,15,5.0,1,5.0,1,5.0,1
7526,min_diffuse,20,20,1,3,0.05,0.95,0.9395777751040064,76,9.0,1,9.0,1,9.0,1
7527,min_diffuse,20,20,1,3,0.05,0.95,0.8574197297697154,9,3.0,1,3.0,1,3.0,1
7528,min_diffuse,20,20,1,3,0.05,0.95,0.7974997407185159,11,4.0,1,4.0,1,4.0,1
7529,min_diffuse,20,20,1,3,0.05,0.95,0.8923872930499134,20,5.0,0,4.0,1,4.0,1
7530,min_diffuse,20,20,1,3,0.05,0.95,0.907953680706322,11,4.0,1,4.0,1,4.0,1
7531,min_diffuse,20,20,1,3,0.05,0.95,0.7910861362796885,4,2.0,1,2.0,1,3.0,0
7532,min_diffuse,20,20,1,3,0.05,0.95,0.8658250121198606,20,5.0,0,4.0,1,4.0,1
7533,min_diffuse,20,20,1,3,0.05,0.95,0.8876408273021825,9,3.0,1,3.0,1,3.0,1
7534,min_diffuse,20,20,1,3,0.05,0.95,0.9279255031079602,29,6.0,1,6.0,1,6.0,1
7535,min_diffuse,20,20,1,3,0.05,0.95,0.9309302734116092,22,5.0,1,5.0,1,5.0,1
7536,min_diffuse,20,20,1,3,0.05,0.95,0.8420856025844681,13,4.0,1,4.0,1,4.0,1
7537,min_diffuse,20,20,1,3,0.05,0.95,0.9019255756387816,13,4.0,1,4.0,1,4.0,1
7538,min_diffuse,20,20,1,3,0.05,0.95,0.947727395007076,16,4.0,1,4.0,1,4.0,1
7539,min_diffuse,20,20,1,3,0.05,0.95,0.9290633504996788,15,4.0,1,4.0,1,4.0,1
7540,min_diffuse,20,20,1,3,0.05,0.95,0.9279856068788772,24,5.0,1,5.0,1,5.0,1
7541,min_diffuse,20,20,1,3,0.05,0.95,0.9424608904418325,17,4.0,1,4.0,1,4.0,1
7542,min_diffuse,20,20,1,3,0.05,0.95,0.8604620251181776,9,4.0,1,4.0,1,4.0,1
7543,min_diffuse,20,20,1,3,0.05,0.95,0.9193366594320764,9,4.0,0,3.0,1,4.0,0
7544,min_diffuse,20,20,1,3,0.05,0.95,0.9373014263632816,9,4.0,1,4.0,1,4.0,1
7545,min_diffuse,20,20,1,3,0.05,0.95,0.8780861614691758,10,4.0,1,4.0,1,4.0,1
7546,min_diffuse,20,20,1,3,0.05,0.95,0.918247608896772,13,4.0,1,4.0,1,4.0,1
7547,min_diffuse,20,20,1,3,0.05,0.95,0.9024455422866764,8,3.0,1,3.0,1,3.0,1
7548,min_diffuse,20,20,1,3,0.05,0.95,0.9203325870453288,10,4.0,1,4.0,1,5.0,0
7549,min_diffuse,20,20,1,3,0.05,0.95,0.9006053979182959,12,4.0,1,4.0,1,4.0,1
7550,min_diffuse,20,20,1,3,0.05,0.95,0.9449922056880826,16,5.0,0,4.0,1,4.0,1
7551,min_diffuse,20,20,1,3,0.05,0.95,0.8281307510925716,7,3.0,1,3.0,1,3.0,1
7552,min_diffuse,20,20,1,3,0.05,0.95,0.9383845366590762,33,6.0,0,5.0,1,6.0,0
7553,min_diffuse,20,20,1,3,0.05,0.95,0.9123091771699822,8,3.0,1,3.0,1,3.0,1
7554,min_diffuse,20,20,1,3,0.05,0.95,0.9039595883157882,17,5.0,1,5.0,1,6.0,0
7555,min_diffuse,20,20,1,3,0.05,0.95,0.9049054267775816,20,4.0,1,4.0,1,4.0,1
7556,min_diffuse,20,20,1,3,0.05,0.95,0.93028328834463,9,4.0,1,4.0,1,4.0,1
7557,min_diffuse,20,20,1,3,0.05,0.95,0.8626958622426721,15,4.0,1,4.0,1,4.0,1
7558,min_diffuse,20,20,1,3,0.05,0.95,0.851055807390944,13,4.0,1,4.0,1,5.0,0
7559,min_diffuse,20,20,1,3,0.05,0.95,0.853748876189064,20,5.0,1,5.0,1,5.0,1
7560,min_diffuse,20,20,1,3,0.05,0.95,0.9361387032888944,13,4.0,1,4.0,1,4.0,1
7561,min_diffuse,20,20,1,3,0.05,0.95,0.948115578603968,9,3.0,1,3.0,1,4.0,0
7562,min_diffuse,20,20,1,3,0.05,0.95,0.8926468348295421,22,5.0,0,4.0,1,4.0,1
7563,min_diffuse,20,20,1,3,0.05,0.95,0.9484228112781324,29,6.0,0,5.0,1,6.0,0
7564,min_diffuse,20,20,1,3,0.05,0.95,0.8946631761557592,8,3.0,1,3.0,1,4.0,0
7565,min_diffuse,20,20,1,3,0.05,0.95,0.924295689911991,6,3.0,1,3.0,1,3.0,1
7566,min_diffuse,20,20,1,3,0.05,0.95,0.9209037815330436,22,6.0,1,6.0,1,6.0,1
7567,min_diffuse,20,20,1,3,0.05,0.95,0.9409864078973822,27,6.0,1,6.0,1,6.0,1
7568,min_diffuse,20,20,1,3,0.05,0.95,0.8731738311659892,9,3.0,1,3.0,1,3.0,1
7569,min_diffuse,20,20,1,3,0.05,0.95,0.9199038803667156,28,4.0,1,4.0,1,4.0,1
7570,min_diffuse,20,20,1,3,0.05,0.95,0.8240722637984305,10,4.0,0,4.0,0,3.0,1
7571,min_diffuse,20,20,1,3,0.05,0.95,0.947457897488682,11,4.0,1,4.0,1,4.0,1
7572,min_diffuse,20,20,1,3,0.05,0.95,0.8735358919828807,9,4.0,1,4.0,1,5.0,0
7573,min_diffuse,20,20,1,3,0.05,0.95,0.9016030735057452,10,4.0,1,4.0,1,4.0,1
7574,min_diffuse,20,20,1,3,0.05,0.95,0.935176741788646,19,5.0,0,5.0,0,4.0,1
7575,min_diffuse,20,20,1,3,0.05,0.95,0.9244895129216514,26,4.0,1,4.0,1,4.0,1
7576,min_diffuse,20,20,1,3,0.05,0.95,0.9472016427560824,28,6.0,1,6.0,1,6.0,1
7577,min_diffuse,20,20,1,3,0.05,0.95,0.9472474223559632,32,6.0,0,5.0,1,5.0,1
7578,min_diffuse,20,20,1,3,0.05,0.95,0.8831556008910346,10,3.0,1,3.0,1,3.0,1
7579,min_diffuse,20,20,1,3,0.05,0.95,0.948412958898735,24,5.0,1,5.0,1,5.0,1
7580,min_diffuse,20,20,1,3,0.05,0.95,0.7896367615989843,8,3.0,1,3.0,1,3.0,1
7581,min_diffuse,20,20,1,3,0.05,0.95,0.9194047624267152,9,3.0,1,3.0,1,3.0,1
7582,min_diffuse,20,20,1,3,0.05,0.95,0.9133505938255642,21,4.0,1,4.0,1,4.0,1
7583,min_diffuse,20,20,1,3,0.05,0.95,0.9394827723710728,14,4.0,1,4.0,1,4.0,1
7584,min_diffuse,20,20,1,3,0.05,0.95,0.9051366381307064,8,5.0,1,5.0,1,5.0,1
7585,min_diffuse,20,20,1,3,0.05,0.95,0.9040434348772508,20,5.0,1,5.0,1,5.0,1
7586,min_diffuse,20,20,1,3,0.05,0.95,0.9311424601680948,26,5.0,1,5.0,1,5.0,1
7587,min_diffuse,20,20,1,3,0.05,0.95,0.9242875211934282,29,4.0,1,4.0,1,4.0,1
7588,min_diffuse,20,20,1,3,0.05,0.95,0.9490001402230543,13,4.0,1,4.0,1,4.0,1
7589,min_diffuse,20,20,1,3,0.05,0.95,0.942791719438387,13,4.0,0,4.0,0,3.0,1
7590,min_diffuse,20,20,1,3,0.05,0.95,0.9462435675962552,20,6.0,1,6.0,1,6.0,1
7591,min_diffuse,20,20,1,3,0.05,0.95,0.944843961055978,19,5.0,1,5.0,1,5.0,1
7592,min_diffuse,20,20,1,3,0.05,0.95,0.907672192574908,7,4.0,1,4.0,1,4.0,1
7593,min_diffuse,20,20,1,3,0.05,0.95,0.9281159486456402,16,4.0,1,4.0,1,4.0,1
7594,min_diffuse,20,20,1,3,0.05,0.95,0.8010716061290437,4,3.0,1,3.0,1,3.0,1
7595,min_diffuse,20,20,1,3,0.05,0.95,0.946733494057919,9,3.0,1,3.0,1,3.0,1
7596,min_diffuse,20,20,1,3,0.05,0.95,0.9390553300442934,10,4.0,1,4.0,1,4.0,1
7597,min_diffuse,20,20,1,3,0.05,0.95,0.9343649355859984,15,4.0,1,4.0,1,4.0,1
7598,min_diffuse,20,20,1,3,0.05,0.95,0.9162516927361952,4,3.0,1,3.0,1,3.0,1
7599,min_diffuse,20,20,1,3,0.05,0.95,0.905217421623002,28,5.0,0,4.0,1,5.0,0
7600,min_diffuse,20,20,1,3,0.05,0.95,0.8820516494243275,16,5.0,1,5.0,1,5.0,1
7601,min_diffuse,20,20,1,3,0.05,0.95,0.8934798982777052,26,7.0,0,6.0,1,6.0,1
7602,min_diffuse,20,20,1,3,0.05,0.95,0.9084151201869162,10,4.0,1,4.0,1,5.0,0
7603,min_diffuse,20,20,1,3,0.05,0.95,0.923084918368738,23,5.0,0,4.0,1,5.0,0
7604,min_diffuse,20,20,1,3,0.05,0.95,0.9472462062231968,55,8.0,1,8.0,1,8.0,1
7605,min_diffuse,20,20,1,3,0.05,0.95,0.9277275900008582,12,4.0,1,4.0,1,4.0,1
7606,min_diffuse,20,20,1,3,0.05,0.95,0.9324935289506266,12,5.0,1,5.0,1,5.0,1
7607,min_diffuse,20,20,1,3,0.05,0.95,0.7944224275934404,5,3.0,1,3.0,1,3.0,1
7608,min_diffuse,20,20,1,3,0.05,0.95,0.9093740161532428,21,4.0,0,3.0,1,3.0,1
7609,min_diffuse,20,20,1,3,0.05,0.95,0.9144462447106736,12,5.0,1,5.0,1,5.0,1
7610,min_diffuse,20,20,1,3,0.05,0.95,0.9146409251879812,20,6.0,1,6.0,1,6.0,1
7611,min_diffuse,20,20,1,3,0.05,0.95,0.9367747202962736,27,4.0,1,4.0,1,4.0,1
7612,min_diffuse,20,20,1,3,0.05,0.95,0.9467721277048782,10,4.0,1,4.0,1,4.0,1
7613,min_diffuse,20,20,1,3,0.05,0.95,0.9339418536820028,12,5.0,1,5.0,1,5.0,1
7614,min_diffuse,20,20,1,3,0.05,0.95,0.917180839570322,18,6.0,1,6.0,1,6.0,1
7615,min_diffuse,20,20,1,3,0.05,0.95,0.8370334178893252,7,3.0,1,3.0,1,3.0,1
7616,min_diffuse,20,20,1,3,0.05,0.95,0.9226260289246856,8,3.0,1,3.0,1,3.0,1
7617,min_diffuse,20,20,1,3,0.05,0.95,0.928214461090542,88,9.0,1,9.0,1,9.0,1
7618,min_diffuse,20,20,1,3,0.05,0.95,0.9347065292155146,17,5.0,1,5.0,1,5.0,1
7619,min_diffuse,20,20,1,3,0.05,0.95,0.9350356754113822,6,3.0,1,3.0,1,3.0,1
7620,min_diffuse,20,20,1,3,0.05,0.95,0.8310346169208568,15,4.0,1,4.0,1,4.0,1
7621,min_diffuse,20,20,1,3,0.05,0.95,0.9085595933400143,13,4.0,1,4.0,1,5.0,0
7622,min_diffuse,20,20,1,3,0.05,0.95,0.9447610377916068,18,5.0,0,4.0,1,4.0,1
7623,min_diffuse,20,20,1,3,0.05,0.95,0.8785131097844759,14,4.0,1,4.0,1,5.0,0
7624,min_diffuse,20,20,1,3,0.05,0.95,0.9097995552578932,29,5.0,1,5.0,1,5.0,1
7625,min_diffuse,20,20,1,3,0.05,0.95,0.9387210678655566,21,5.0,1,5.0,1,5.0,1
7626,min_diffuse,20,20,1,3,0.05,0.95,0.9261102488698524,9,3.0,1,4.0,0,4.0,0
7627,min_diffuse,20,20,1,3,0.05,0.95,0.9002064777186332,17,5.0,1,5.0,1,6.0,0
7628,min_diffuse,20,20,1,3,0.05,0.95,0.880050092695699,10,4.0,1,4.0,1,4.0,1
7629,min_diffuse,20,20,1,3,0.05,0.95,0.94027516830865,82,8.0,1,8.0,1,8.0,1
7630,min_diffuse,20,20,1,3,0.05,0.95,0.8916803804628243,7,3.0,1,3.0,1,4.0,0
7631,min_diffuse,20,20,1,3,0.05,0.95,0.8984014115639262,13,4.0,1,4.0,1,4.0,1
7632,min_diffuse,20,20,1,3,0.05,0.95,0.9188559062367968,23,4.0,1,4.0,1,4.0,1
7633,min_diffuse,20,20,1,3,0.05,0.95,0.9207772922337636,28,5.0,1,5.0,1,5.0,1
7634,min_diffuse,20,20,1,3,0.05,0.95,0.9361802800365798,22,5.0,1,6.0,0,5.0,1
7635,min_diffuse,20,20,1,3,0.05,0.95,0.94824254385026,23,6.0,0,5.0,1,5.0,1
7636,min_diffuse,20,20,1,3,0.05,0.95,0.9262624608863236,18,4.0,1,4.0,1,4.0,1
7637,min_diffuse,20,20,1,3,0.05,0.95,0.9481665118538036,53,7.0,1,8.0,0,7.0,1
7638,min_diffuse,20,20,1,3,0.05,0.95,0.9468019641002638,37,5.0,0,5.0,0,4.0,1
7639,min_diffuse,20,20,1,3,0.05,0.95,0.9464800553206656,20,5.0,1,5.0,1,5.0,1
7640,min_diffuse,20,20,1,3,0.05,0.95,0.9307940881850292,43,7.0,1,8.0,0,7.0,1
7641,min_diffuse,20,20,1,3,0.05,0.95,0.9122230963674036,15,4.0,1,4.0,1,4.0,1
7642,min_diffuse,20,20,1,3,0.05,0.95,0.8920662599637968,7,3.0,1,3.0,1,3.0,1
7643,min_diffuse,20,20,1,3,0.05,0.95,0.9297968283568118,12,4.0,1,4.0,1,4.0,1
7644,min_diffuse,20,20,1,3,0.05,0.95,0.9388995934641244,62,7.0,1,8.0,0,7.0,1
7645,min_diffuse,20,20,1,3,0.05,0.95,0.8523493980486181,8,3.0,1,3.0,1,3.0,1
7646,min_diffuse,20,20,1,3,0.05,0.95,0.8992364325373051,9,4.0,1,4.0,1,4.0,1
7647,min_diffuse,20,20,1,3,0.05,0.95,0.9481506465373166,14,3.0,1,3.0,1,3.0,1
7648,min_diffuse,20,20,1,3,0.05,0.95,0.9389623548445736,98,9.0,0,9.0,0,8.0,1
7649,min_diffuse,20,20,1,3,0.05,0.95,0.9031446142847523,9,4.0,0,3.0,1,4.0,0
7650,min_diffuse,20,20,1,3,0.05,0.95,0.90738104662951,22,5.0,0,5.0,0,4.0,1
7651,min_diffuse,20,20,1,3,0.05,0.95,0.9404078258103692,40,6.0,1,6.0,1,6.0,1
7652,min_diffuse,20,20,1,3,0.05,0.95,0.9096560620287264,24,5.0,1,5.0,1,5.0,1
7653,min_diffuse,20,20,1,3,0.05,0.95,0.9160193892616304,6,3.0,1,3.0,1,3.0,1
7654,min_diffuse,20,20,1,3,0.05,0.95,0.9218018210259332,28,5.0,1,5.0,1,5.0,1
7655,min_diffuse,20,20,1,3,0.05,0.95,0.9015815817726172,13,5.0,0,4.0,1,5.0,0
7656,min_diffuse,20,20,1,3,0.05,0.95,0.9131077868992984,18,4.0,1,4.0,1,4.0,1
7657,min_diffuse,20,20,1,3,0.05,0.95,0.9267273027809788,6,4.0,1,4.0,1,4.0,1
7658,min_diffuse,20,20,1,3,0.05,0.95,0.7963137133665632,6,3.0,1,3.0,1,3.0,1
7659,min_diffuse,20,20,1,3,0.05,0.95,0.9335843436824472,4,3.0,1,3.0,1,3.0,1
7660,min_diffuse,20,20,1,3,0.05,0.95,0.9489032304049476,44,7.0,1,7.0,1,7.0,1
7661,min_diffuse,20,20,1,3,0.05,0.95,0.9405479034497048,24,6.0,1,6.0,1,6.0,1
7662,min_diffuse,20,20,1,3,0.05,0.95,0.8389052049002569,19,4.0,1,4.0,1,4.0,1
7663,min_diffuse,20,20,1,3,0.05,0.95,0.7887323687870068,10,4.0,1,4.0,1,4.0,1
7664,min_diffuse,20,20,1,3,0.05,0.95,0.9319553875455624,20,5.0,0,4.0,1,5.0,0
7665,min_diffuse,20,20,1,3,0.05,0.95,0.9291815068161304,88,7.0,1,7.0,1,7.0,1
7666,min_diffuse,20,20,1,3,0.05,0.95,0.7821021524137464,3,2.0,1,2.0,1,3.0,0
7667,min_diffuse,20,20,1,3,0.05,0.95,0.9249472144494366,14,4.0,1,4.0,1,4.0,1
7668,min_diffuse,20,20,1,3,0.05,0.95,0.943104041545918,10,5.0,1,5.0,1,5.0,1
7669,min_diffuse,20,20,1,3,0.05,0.95,0.9449069677960868,42,7.0,0,6.0,1,6.0,1
7670,min_diffuse,20,20,1,3,0.05,0.95,0.9495333480651102,20,5.0,1,5.0,1,5.0,1
7671,min_diffuse,20,20,1,3,0.05,0.95,0.9364900324998574,17,5.0,1,5.0,1,5.0,1
7672,min_diffuse,20,20,1,3,0.05,0.95,0.8991329400745965,13,4.0,1,4.0,1,4.0,1
7673,min_diffuse,20,20,1,3,0.05,0.95,0.9022084265789972,10,3.0,1,3.0,1,3.0,1
7674,min_diffuse,20,20,1,3,0.05,0.95,0.9291938704793368,13,4.0,0,4.0,0,3.0,1
7675,min_diffuse,20,20,1,3,0.05,0.95,0.9386704008888718,99,9.0,0,8.0,1,8.0,1
7676,min_diffuse,20,20,1,3,0.05,0.95,0.9425255725142035,25,5.0,1,5.0,1,5.0,1
7677,min_diffuse,20,20,1,3,0.05,0.95,0.9168609667677944,34,6.0,1,6.0,1,6.0,1
7678,min_diffuse,20,20,1,3,0.05,0.95,0.8966286103547205,11,4.0,1,4.0,1,4.0,1
7679,min_diffuse,20,20,1,3,0.05,0.95,0.9398020243195176,8,3.0,1,3.0,1,4.0,0
7680,min_diffuse,20,20,1,3,0.05,0.95,0.9313106126203148,48,6.0,0,6.0,0,5.0,1
7681,min_diffuse,20,20,1,3,0.05,0.95,0.939083003911221,8,4.0,1,4.0,1,5.0,0
7682,min_diffuse,20,20,1,3,0.05,0.95,0.9466751897505308,15,4.0,1,4.0,1,4.0,1
7683,min_diffuse,20,20,1,3,0.05,0.95,0.9250493995750784,18,4.0,0,3.0,1,3.0,1
7684,min_diffuse,20,20,1,3,0.05,0.95,0.9290966031337674,14,5.0,1,5.0,1,5.0,1
7685,min_diffuse,20,20,1,3,0.05,0.95,0.906040098209668,21,5.0,0,4.0,1,4.0,1
7686,min_diffuse,20,20,1,3,0.05,0.95,0.9382111898154456,20,5.0,0,5.0,0,4.0,1
7687,min_diffuse,20,20,1,3,0.05,0.95,0.9147524320538746,27,5.0,1,5.0,1,5.0,1
7688,min_diffuse,20,20,1,3,0.05,0.95,0.9364176644543856,12,3.0,1,3.0,1,3.0,1
7689,min_diffuse,20,20,1,3,0.05,0.95,0.8910225354525013,10,4.0,1,4.0,1,4.0,1
7690,min_diffuse,20,20,1,3,0.05,0.95,0.854542661434462,10,3.0,1,3.0,1,3.0,1
7691,min_diffuse,20,20,1,3,0.05,0.95,0.8677695179386581,9,3.0,1,3.0,1,3.0,1
7692,min_diffuse,20,20,1,3,0.05,0.95,0.8710219398104097,13,4.0,1,4.0,1,4.0,1
7693,min_diffuse,20,20,1,3,0.05,0.95,0.930485205014461,12,4.0,1,4.0,1,4.0,1
7694,min_diffuse,20,20,1,3,0.05,0.95,0.9406857869049352,17,6.0,0,6.0,0,5.0,1
7695,min_diffuse,20,20,1,3,0.05,0.95,0.9343709581815972,8,3.0,1,3.0,1,4.0,0
7696,min_diffuse,20,20,1,3,0.05,0.95,0.9406960253742208,35,7.0,1,7.0,1,7.0,1
7697,min_diffuse,20,20,1,3,0.05,0.95,0.9111251027266674,8,3.0,1,3.0,1,3.0,1
7698,min_diffuse,20,20,1,3,0.05,0.95,0.7370737016989464,9,3.0,1,3.0,1,3.0,1
7699,min_diffuse,20,20,1,3,0.05,0.95,0.9381469499500388,8,3.0,1,4.0,0,3.0,1
7700,min_diffuse,20,20,1,3,0.05,0.95,0.9348653140883824,12,4.0,1,4.0,1,4.0,1
7701,min_diffuse,20,20,1,3,0.05,0.95,0.9432821092346108,11,4.0,1,4.0,1,4.0,1
7702,min_diffuse,20,20,1,3,0.05,0.95,0.9420007636713846,33,5.0,0,5.0,0,4.0,1
7703,min_diffuse,20,20,1,3,0.05,0.95,0.893390424213184,6,3.0,1,3.0,1,4.0,0
7704,min_diffuse,20,20,1,3,0.05,0.95,0.9412600867032496,9,4.0,0,4.0,0,3.0,1
7705,min_diffuse,20,20,1,3,0.05,0.95,0.9141674192094488,35,6.0,1,6.0,1,6.0,1
7706,min_diffuse,20,20,1,3,0.05,0.95,0.9353598807535082,26,4.0,1,4.0,1,5.0,0
7707,min_diffuse,20,20,1,3,0.05,0.95,0.9383116183865208,75,8.0,1,8.0,1,8.0,1
7708,min_diffuse,20,20,1,3,0.05,0.95,0.93793799725815,15,3.0,1,3.0,1,4.0,0
7709,min_diffuse,20,20,1,3,0.05,0.95,0.9377824773461432,11,5.0,0,5.0,0,4.0,1
7710,min_diffuse,20,20,1,3,0.05,0.95,0.9484460721038556,37,6.0,1,6.0,1,6.0,1
7711,min_diffuse,20,20,1,3,0.05,0.95,0.9123184193958148,12,4.0,1,4.0,1,4.0,1
7712,min_diffuse,20,20,1,3,0.05,0.95,0.9495157109569926,10,4.0,1,4.0,1,4.0,1
7713,min_diffuse,20,20,1,3,0.05,0.95,0.947581405358805,77,7.0,1,7.0,1,7.0,1
7714,min_diffuse,20,20,1,3,0.05,0.95,0.8934309572250276,23,5.0,1,6.0,0,5.0,1
7715,min_diffuse,20,20,1,3,0.05,0.95,0.9314335140079844,10,4.0,1,4.0,1,4.0,1
7716,min_diffuse,20,20,1,3,0.05,0.95,0.9086576055782706,15,4.0,0,3.0,1,3.0,1
7717,min_diffuse,20,20,1,3,0.05,0.95,0.9346003759267044,18,5.0,1,5.0,1,5.0,1
7718,min_diffuse,20,20,1,3,0.05,0.95,0.8712132103119822,9,3.0,1,3.0,1,3.0,1
7719,min_diffuse,20,20,1,3,0.05,0.95,0.9260341047785092,11,3.0,1,3.0,1,3.0,1
7720,min_diffuse,20,20,1,3,0.05,0.95,0.9421413873953924,56,8.0,1,8.0,1,8.0,1
7721,min_diffuse,20,20,1,3,0.05,0.95,0.9453301477297604,11,4.0,1,4.0,1,4.0,1
7722,min_diffuse,20,20,1,3,0.05,0.95,0.9484920286173636,126,9.0,0,9.0,0,8.0,1
7723,min_diffuse,20,20,1,3,0.05,0.95,0.927822834872846,28,4.0,1,4.0,1,4.0,1
7724,min_diffuse,20,20,1,3,0.05,0.95,0.8422443828481662,13,4.0,1,4.0,1,4.0,1
7725,min_diffuse,20,20,1,3,0.05,0.95,0.8949731952968297,4,3.0,1,3.0,1,3.0,1
7726,min_diffuse,20,20,1,3,0.05,0.95,0.9184093888920836,9,4.0,0,3.0,1,4.0,0
7727,min_diffuse,20,20,1,3,0.05,0.95,0.9319474689231226,25,5.0,1,5.0,1,5.0,1
7728,min_diffuse,20,20,1,3,0.05,0.95,0.8976735426234325,13,5.0,1,5.0,1,5.0,1
7729,min_diffuse,20,20,1,3,0.05,0.95,0.9483693815867208,14,6.0,0,5.0,1,6.0,0
7730,min_diffuse,20,20,1,3,0.05,0.95,0.9333579620127528,6,3.0,1,3.0,1,3.0,1
7731,min_diffuse,20,20,1,3,0.05,0.95,0.8053732566872726,9,4.0,1,4.0,1,4.0,1
7732,min_diffuse,20,20,1,3,0.05,0.95,0.9335135000974086,17,5.0,1,5.0,1,5.0,1
7733,min_diffuse,20,20,1,3,0.05,0.95,0.9264600838775248,14,4.0,1,4.0,1,4.0,1
7734,min_diffuse,20,20,1,3,0.05,0.95,0.9386411912300036,12,4.0,1,4.0,1,4.0,1
7735,min_diffuse,20,20,1,3,0.05,0.95,0.896216228842069,10,3.0,1,3.0,1,4.0,0
7736,min_diffuse,20,20,1,3,0.05,0.95,0.9446571951876528,20,4.0,1,4.0,1,4.0,1
7737,min_diffuse,20,20,1,3,0.05,0.95,0.9064121450903484,8,3.0,1,3.0,1,4.0,0
7738,min_diffuse,20,20,1,3,0.05,0.95,0.8325027697031965,15,4.0,1,4.0,1,4.0,1
7739,min_diffuse,20,20,1,3,0.05,0.95,0.9025300695709392,28,5.0,0,5.0,0,4.0,1
7740,min_diffuse,20,20,1,3,0.05,0.95,0.9136451289270372,10,3.0,1,3.0,1,4.0,0
7741,min_diffuse,20,20,1,3,0.05,0.95,0.9350134509951568,27,5.0,1,5.0,1,5.0,1
7742,min_diffuse,20,20,1,3,0.05,0.95,0.8842347590544322,17,4.0,1,4.0,1,4.0,1
7743,min_diffuse,20,20,1,3,0.05,0.95,0.9468817196710252,36,4.0,1,4.0,1,4.0,1
7744,min_diffuse,20,20,1,3,0.05,0.95,0.9400162164589494,7,3.0,1,3.0,1,4.0,0
7745,min_diffuse,20,20,1,3,0.05,0.95,0.8760471491841473,15,3.0,1,3.0,1,3.0,1
7746,min_diffuse,20,20,1,3,0.05,0.95,0.9321410445219488,36,6.0,1,6.0,1,6.0,1
7747,min_diffuse,20,20,1,3,0.05,0.95,0.943411450895143,8,3.0,1,3.0,1,3.0,1
7748,min_diffuse,20,20,1,3,0.05,0.95,0.8367873344985071,10,4.0,1,4.0,1,4.0,1
7749,min_diffuse,20,20,1,3,0.05,0.95,0.94524299041337,16,4.0,1,4.0,1,4.0,1
7750,min_diffuse,20,20,1,3,0.05,0.95,0.9056179405717982,9,3.0,1,3.0,1,3.0,1
7751,min_diffuse,20,20,1,3,0.05,0.95,0.8524765246980841,15,4.0,1,4.0,1,4.0,1
7752,min_diffuse,20,20,1,3,0.05,0.95,0.944890474162573,16,5.0,1,5.0,1,5.0,1
7753,min_diffuse,20,20,1,3,0.05,0.95,0.9369463765009408,38,5.0,0,5.0,0,4.0,1
7754,min_diffuse,20,20,1,3,0.05,0.95,0.9325731244005002,29,5.0,1,5.0,1,5.0,1
7755,min_diffuse,20,20,1,3,0.05,0.95,0.9092192441429432,15,4.0,1,4.0,1,4.0,1
7756,min_diffuse,20,20,1,3,0.05,0.95,0.9381925950346433,15,4.0,1,4.0,1,4.0,1
7757,min_diffuse,20,20,1,3,0.05,0.95,0.9134932730113648,32,6.0,1,6.0,1,6.0,1
7758,min_diffuse,20,20,1,3,0.05,0.95,0.9327146104472056,10,5.0,1,5.0,1,5.0,1
7759,min_diffuse,20,20,1,3,0.05,0.95,0.9229243215697276,9,3.0,1,3.0,1,3.0,1
7760,min_diffuse,20,20,1,3,0.05,0.95,0.945871597040928,26,4.0,1,4.0,1,5.0,0
7761,min_diffuse,20,20,1,3,0.05,0.95,0.8160922547306474,9,3.0,1,3.0,1,3.0,1
7762,min_diffuse,20,20,1,3,0.05,0.95,0.903680289186123,16,5.0,1,5.0,1,5.0,1
7763,min_diffuse,20,20,1,3,0.05,0.95,0.942431717786834,15,5.0,1,5.0,1,5.0,1
7764,min_diffuse,20,20,1,3,0.05,0.95,0.9461581384746236,21,7.0,1,7.0,1,7.0,1
7765,min_diffuse,20,20,1,3,0.05,0.95,0.9078826734277322,18,4.0,1,4.0,1,4.0,1
7766,min_diffuse,20,20,1,3,0.05,0.95,0.9355801604704888,17,4.0,1,4.0,1,4.0,1
7767,min_diffuse,20,20,1,3,0.05,0.95,0.9138918706138692,4,3.0,1,3.0,1,3.0,1
7768,min_diffuse,20,20,1,3,0.05,0.95,0.8762695162192632,16,4.0,1,4.0,1,5.0,0
7769,min_diffuse,20,20,1,3,0.05,0.95,0.9443468670607528,11,5.0,0,4.0,1,5.0,0
7770,min_diffuse,20,20,1,3,0.05,0.95,0.9445580065835664,20,5.0,0,4.0,1,5.0,0
7771,min_diffuse,20,20,1,3,0.05,0.95,0.9008418344271818,12,4.0,1,4.0,1,4.0,1
7772,min_diffuse,20,20,1,3,0.05,0.95,0.7264245492829488,5,3.0,1,3.0,1,3.0,1
7773,min_diffuse,20,20,1,3,0.05,0.95,0.9312636056559545,5,3.0,1,3.0,1,3.0,1
7774,min_diffuse,20,20,1,3,0.05,0.95,0.885900542350824,19,4.0,1,4.0,1,4.0,1
7775,min_diffuse,20,20,1,3,0.05,0.95,0.9336616885098212,9,4.0,1,4.0,1,4.0,1
7776,min_diffuse,20,20,1,3,0.05,0.95,0.8772193786824313,12,5.0,1,5.0,1,5.0,1
7777,min_diffuse,20,20,1,3,0.05,0.95,0.9466201886478364,27,5.0,1,5.0,1,5.0,1
7778,min_diffuse,20,20,1,3,0.05,0.95,0.9477856094429016,12,4.0,1,4.0,1,4.0,1
7779,min_diffuse,20,20,1,3,0.05,0.95,0.9044520814275016,7,3.0,1,3.0,1,3.0,1
7780,min_diffuse,20,20,1,3,0.05,0.95,0.928659241268874,13,4.0,1,4.0,1,4.0,1
7781,min_diffuse,20,20,1,3,0.05,0.95,0.9491685895585956,40,6.0,1,6.0,1,6.0,1
7782,min_diffuse,20,20,1,3,0.05,0.95,0.8563546997051705,8,4.0,1,4.0,1,4.0,1
7783,min_diffuse,20,20,1,3,0.05,0.95,0.9264954295861216,21,5.0,1,5.0,1,5.0,1
7784,min_diffuse,20,20,1,3,0.05,0.95,0.9301894521612252,21,6.0,0,5.0,1,5.0,1
7785,min_diffuse,20,20,1,3,0.05,0.95,0.9421906163579716,20,5.0,1,5.0,1,5.0,1
7786,min_diffuse,20,20,1,3,0.05,0.95,0.9433670687520204,15,4.0,1,4.0,1,4.0,1
7787,min_diffuse,20,20,1,3,0.05,0.95,0.738923722646798,7,3.0,0,2.0,1,2.0,1
7788,min_diffuse,20,20,1,3,0.05,0.95,0.8330042594091334,9,3.0,1,3.0,1,3.0,1
7789,min_diffuse,20,20,1,3,0.05,0.95,0.8912277639678605,12,4.0,1,4.0,1,4.0,1
7790,min_diffuse,20,20,1,3,0.05,0.95,0.9144583974765036,54,6.0,1,7.0,0,7.0,0
7791,min_diffuse,20,20,1,3,0.05,0.95,0.9425823180784324,10,4.0,1,4.0,1,4.0,1
7792,min_diffuse,20,20,1,3,0.05,0.95,0.8456314550549956,11,3.0,1,3.0,1,3.0,1
7793,min_diffuse,20,20,1,3,0.05,0.95,0.8815325931288027,19,4.0,1,4.0,1,4.0,1
7794,min_diffuse,20,20,1,3,0.05,0.95,0.8983015689433888,8,3.0,1,3.0,1,3.0,1
7795,min_diffuse,20,20,1,3,0.05,0.95,0.9304499319721556,13,3.0,1,3.0,1,4.0,0
7796,min_diffuse,20,20,1,3,0.05,0.95,0.9134892171621434,21,5.0,1,5.0,1,5.0,1
7797,min_diffuse,20,20,1,3,0.05,0.95,0.8491750247745148,12,4.0,1,4.0,1,4.0,1
7798,min_diffuse,20,20,1,3,0.05,0.95,0.8579966340672477,19,5.0,0,4.0,1,4.0,1
7799,min_diffuse,20,20,1,3,0.05,0.95,0.9388967686184344,52,9.0,0,8.0,1,8.0,1
7800,min_diffuse,20,20,1,3,0.05,0.95,0.8677866023630629,23,5.0,1,5.0,1,5.0,1
7801,min_diffuse,20,20,1,3,0.05,0.95,0.9414516654688172,26,5.0,0,5.0,0,4.0,1
7802,min_diffuse,20,20,1,3,0.05,0.95,0.947914633500951,26,6.0,1,6.0,1,6.0,1
7803,min_diffuse,20,20,1,3,0.05,0.95,0.8951728398693239,19,4.0,1,4.0,1,4.0,1
7804,min_diffuse,20,20,1,3,0.05,0.95,0.9420644158056432,22,5.0,1,6.0,0,6.0,0
7805,min_diffuse,20,20,1,3,0.05,0.95,0.7933646172666847,11,3.0,1,3.0,1,3.0,1
7806,min_diffuse,20,20,1,3,0.05,0.95,0.8918106792050655,24,4.0,1,4.0,1,4.0,1
7807,min_diffuse,20,20,1,3,0.05,0.95,0.8682930918510195,10,5.0,1,5.0,1,5.0,1
7808,min_diffuse,20,20,1,3,0.05,0.95,0.9259689927123758,29,6.0,1,6.0,1,6.0,1
7809,min_diffuse,20,20,1,3,0.05,0.95,0.937600475231218,27,6.0,0,6.0,0,5.0,1
7810,min_diffuse,20,20,1,3,0.05,0.95,0.8736862733617008,10,5.0,0,5.0,0,4.0,1
7811,min_diffuse,20,20,1,3,0.05,0.95,0.9438258118005804,56,6.0,1,6.0,1,6.0,1
7812,min_diffuse,20,20,1,3,0.05,0.95,0.9355531570010855,8,3.0,1,3.0,1,3.0,1
7813,min_diffuse,20,20,1,3,0.05,0.95,0.8730992335080515,20,5.0,1,5.0,1,5.0,1
7814,min_diffuse,20,20,1,3,0.05,0.95,0.8922643757811447,11,4.0,1,4.0,1,4.0,1
7815,min_diffuse,20,20,1,3,0.05,0.95,0.8957020412873287,7,3.0,1,3.0,1,3.0,1
7816,min_diffuse,20,20,1,3,0.05,0.95,0.911904494816085,9,4.0,1,4.0,1,4.0,1
7817,min_diffuse,20,20,1,3,0.05,0.95,0.9218591485126026,7,3.0,1,4.0,0,4.0,0
7818,min_diffuse,20,20,1,3,0.05,0.95,0.9493030950904148,11,3.0,1,3.0,1,4.0,0
7819,min_diffuse,20,20,1,3,0.05,0.95,0.91373770198155,11,3.0,1,3.0,1,4.0,0
7820,min_diffuse,20,20,1,3,0.05,0.95,0.9228077217812298,21,5.0,0,4.0,1,5.0,0
7821,min_diffuse,20,20,1,3,0.05,0.95,0.8646249268164117,23,5.0,0,4.0,1,4.0,1
7822,min_diffuse,20,20,1,3,0.05,0.95,0.9158689915439866,6,3.0,1,3.0,1,3.0,1
7823,min_diffuse,20,20,1,3,0.05,0.95,0.7030976384070837,7,3.0,1,3.0,1,3.0,1
7824,min_diffuse,20,20,1,3,0.05,0.95,0.9343906222291588,30,6.0,1,7.0,0,7.0,0
7825,min_diffuse,20,20,1,3,0.05,0.95,0.8844574788118644,9,3.0,1,3.0,1,3.0,1
7826,min_diffuse,20,20,1,3,0.05,0.95,0.9290388768926212,31,6.0,1,6.0,1,6.0,1
7827,min_diffuse,20,20,1,3,0.05,0.95,0.9292296236527718,28,4.0,1,4.0,1,4.0,1
7828,min_diffuse,20,20,1,3,0.05,0.95,0.9387131747584622,30,5.0,0,4.0,1,4.0,1
7829,min_diffuse,20,20,1,3,0.05,0.95,0.937328571933344,13,4.0,1,4.0,1,4.0,1
7830,min_diffuse,20,20,1,3,0.05,0.95,0.9070453995327632,17,5.0,0,5.0,0,4.0,1
7831,min_diffuse,20,20,1,3,0.05,0.95,0.9405172134661678,12,3.0,1,4.0,0,3.0,1
7832,min_diffuse,20,20,1,3,0.05,0.95,0.9444990081490324,25,6.0,1,6.0,1,6.0,1
7833,min_diffuse,20,20,1,3,0.05,0.95,0.946607028087428,14,4.0,1,4.0,1,4.0,1
7834,min_diffuse,20,20,1,3,0.05,0.95,0.8372334114888447,10,4.0,1,4.0,1,4.0,1
7835,min_diffuse,20,20,1,3,0.05,0.95,0.9070327706256884,21,4.0,1,4.0,1,4.0,1
7836,min_diffuse,20,20,1,3,0.05,0.95,0.9464144894624396,11,4.0,1,4.0,1,4.0,1
7837,min_diffuse,20,20,1,3,0.05,0.95,0.8698499628427363,17,4.0,1,4.0,1,4.0,1
7838,min_diffuse,20,20,1,3,0.05,0.95,0.8972927958719538,8,3.0,1,3.0,1,3.0,1
7839,min_diffuse,20,20,1,3,0.05,0.95,0.8755375221085142,14,4.0,1,4.0,1,4.0,1
7840,min_diffuse,20,20,1,3,0.05,0.95,0.8923303244772193,8,4.0,1,4.0,1,4.0,1
7841,min_diffuse,20,20,1,3,0.05,0.95,0.9126506226630512,13,5.0,1,5.0,1,5.0,1
7842,min_diffuse,20,20,1,3,0.05,0.95,0.8540083217773072,6,3.0,1,3.0,1,3.0,1
7843,min_diffuse,20,20,1,3,0.05,0.95,0.937990525050768,7,3.0,1,3.0,1,3.0,1
7844,min_diffuse,20,20,1,3,0.05,0.95,0.9285337463036172,19,5.0,1,5.0,1,5.0,1
7845,min_diffuse,20,20,1,3,0.05,0.95,0.93480630434379,12,5.0,1,5.0,1,5.0,1
7846,min_diffuse,20,20,1,3,0.05,0.95,0.8917342464412098,15,5.0,1,5.0,1,5.0,1
7847,min_diffuse,20,20,1,3,0.05,0.95,0.9312480983877944,37,5.0,1,5.0,1,5.0,1
7848,min_diffuse,20,20,1,3,0.05,0.95,0.8373387299824415,6,3.0,1,3.0,1,3.0,1
7849,min_diffuse,20,20,1,3,0.05,0.95,0.9292060305859684,7,3.0,1,3.0,1,3.0,1
7850,min_diffuse,20,20,1,3,0.05,0.95,0.9487374531763312,9,4.0,1,4.0,1,4.0,1
7851,min_diffuse,20,20,1,3,0.05,0.95,0.9470499707455508,9,3.0,1,3.0,1,3.0,1
7852,min_diffuse,20,20,1,3,0.05,0.95,0.8661253970977826,15,4.0,0,3.0,1,3.0,1
7853,min_diffuse,20,20,1,3,0.05,0.95,0.932884000022564,15,3.0,1,3.0,1,3.0,1
7854,min_diffuse,20,20,1,3,0.05,0.95,0.9104774020378892,11,4.0,1,4.0,1,4.0,1
7855,min_diffuse,20,20,1,3,0.05,0.95,0.9402180497407108,32,5.0,1,5.0,1,5.0,1
7856,min_diffuse,20,20,1,3,0.05,0.95,0.9003407652453611,24,5.0,1,5.0,1,5.0,1
7857,min_diffuse,20,20,1,3,0.05,0.95,0.9118461910904984,11,4.0,1,4.0,1,4.0,1
7858,min_diffuse,20,20,1,3,0.05,0.95,0.9131956287662786,6,3.0,1,3.0,1,3.0,1
7859,min_diffuse,20,20,1,3,0.05,0.95,0.8842609212181688,19,4.0,1,4.0,1,4.0,1
7860,min_diffuse,20,20,1,3,0.05,0.95,0.9333072470513328,14,5.0,1,5.0,1,5.0,1
7861,min_diffuse,20,20,1,3,0.05,0.95,0.8908771474740219,11,4.0,1,4.0,1,4.0,1
7862,min_diffuse,20,20,1,3,0.05,0.95,0.938000940677522,14,4.0,1,4.0,1,4.0,1
7863,min_diffuse,20,20,1,3,0.05,0.95,0.9309986355310532,9,3.0,1,3.0,1,3.0,1
7864,min_diffuse,20,20,1,3,0.05,0.95,0.9491701002029016,50,8.0,1,8.0,1,8.0,1
7865,min_diffuse,20,20,1,3,0.05,0.95,0.9227340011710138,22,4.0,1,4.0,1,4.0,1
7866,min_diffuse,20,20,1,3,0.05,0.95,0.9155458657004196,6,3.0,0,2.0,1,2.0,1
7867,min_diffuse,20,20,1,3,0.05,0.95,0.947588988078346,21,4.0,1,4.0,1,4.0,1
7868,min_diffuse,20,20,1,3,0.05,0.95,0.9160197532045778,15,4.0,1,4.0,1,4.0,1
7869,min_diffuse,20,20,1,3,0.05,0.95,0.9108829886520212,7,3.0,1,4.0,0,3.0,1
7870,min_diffuse,20,20,1,3,0.05,0.95,0.942082248217428,20,4.0,1,4.0,1,4.0,1
7871,min_diffuse,20,20,1,3,0.05,0.95,0.9487364250072172,12,4.0,1,4.0,1,4.0,1
7872,min_diffuse,20,20,1,3,0.05,0.95,0.9402686269763532,38,7.0,1,7.0,1,7.0,1
7873,min_diffuse,20,20,1,3,0.05,0.95,0.8837665805777334,22,4.0,1,4.0,1,4.0,1
7874,min_diffuse,20,20,1,3,0.05,0.95,0.8725306681887742,12,4.0,1,4.0,1,4.0,1
7875,min_diffuse,20,20,1,3,0.05,0.95,0.9487293874345938,31,7.0,1,7.0,1,7.0,1
7876,min_diffuse,20,20,1,3,0.05,0.95,0.9389058050573048,10,4.0,1,4.0,1,4.0,1
7877,min_diffuse,20,20,1,3,0.05,0.95,0.9446544334383932,23,6.0,1,6.0,1,6.0,1
7878,min_diffuse,20,20,1,3,0.05,0.95,0.9233134181569644,17,4.0,1,4.0,1,4.0,1
7879,min_diffuse,20,20,1,3,0.05,0.95,0.9333379874451232,38,5.0,1,5.0,1,5.0,1
7880,min_diffuse,20,20,1,3,0.05,0.95,0.8682257659502037,22,4.0,1,4.0,1,4.0,1
7881,min_diffuse,20,20,1,3,0.05,0.95,0.9394704763956392,61,6.0,1,6.0,1,6.0,1
7882,min_diffuse,20,20,1,3,0.05,0.95,0.939658096702653,10,5.0,1,5.0,1,5.0,1
7883,min_diffuse,20,20,1,3,0.05,0.95,0.9405520051189188,10,4.0,1,4.0,1,4.0,1
7884,min_diffuse,20,20,1,3,0.05,0.95,0.9477374415501972,15,5.0,0,5.0,0,4.0,1
7885,min_diffuse,20,20,1,3,0.05,0.95,0.947370357516385,19,4.0,1,4.0,1,4.0,1
7886,min_diffuse,20,20,1,3,0.05,0.95,0.8098342349761847,8,4.0,0,3.0,1,3.0,1
7887,min_diffuse,20,20,1,3,0.05,0.95,0.8820540110136293,8,4.0,1,4.0,1,4.0,1
7888,min_diffuse,20,20,1,3,0.05,0.95,0.9040681003307404,36,5.0,1,5.0,1,5.0,1
7889,min_diffuse,20,20,1,3,0.05,0.95,0.9463399480151,48,6.0,1,6.0,1,6.0,1
7890,min_diffuse,20,20,1,3,0.05,0.95,0.9407069978891056,59,8.0,1,8.0,1,8.0,1
7891,min_diffuse,20,20,1,3,0.05,0.95,0.9365927274346932,26,6.0,1,6.0,1,6.0,1
7892,min_diffuse,20,20,1,3,0.05,0.95,0.7608188508189767,5,3.0,1,3.0,1,3.0,1
7893,min_diffuse,20,20,1,3,0.05,0.95,0.8963815827285538,16,3.0,1,3.0,1,3.0,1
7894,min_diffuse,20,20,1,3,0.05,0.95,0.915107296921225,78,8.0,0,8.0,0,7.0,1
7895,min_diffuse,20,20,1,3,0.05,0.95,0.9421314893625804,16,5.0,0,4.0,1,4.0,1
7896,min_diffuse,20,20,1,3,0.05,0.95,0.8820607456664997,12,4.0,1,4.0,1,4.0,1
7897,min_diffuse,20,20,1,3,0.05,0.95,0.9372064595480224,14,5.0,1,5.0,1,5.0,1
7898,min_diffuse,20,20,1,3,0.05,0.95,0.9251073815675896,8,3.0,1,3.0,1,3.0,1
7899,min_diffuse,20,20,1,3,0.05,0.95,0.9204778392005684,10,4.0,1,4.0,1,4.0,1
7900,min_diffuse,20,20,1,3,0.05,0.95,0.7976906096579128,8,3.0,1,3.0,1,3.0,1
7901,min_diffuse,20,20,1,3,0.05,0.95,0.8870051606249718,9,3.0,1,3.0,1,3.0,1
7902,min_diffuse,20,20,1,3,0.05,0.95,0.8910344558737614,27,5.0,1,5.0,1,5.0,1
7903,min_diffuse,20,20,1,3,0.05,0.95,0.899659970355334,10,3.0,1,3.0,1,3.0,1
7904,min_diffuse,20,20,1,3,0.05,0.95,0.8550149947175624,18,4.0,1,5.0,0,4.0,1
7905,min_diffuse,20,20,1,3,0.05,0.95,0.9067749054591736,57,7.0,1,7.0,1,7.0,1
7906,min_diffuse,20,20,1,3,0.05,0.95,0.8927093354731085,15,4.0,0,3.0,1,3.0,1
7907,min_diffuse,20,20,1,3,0.05,0.95,0.9332790061760564,30,5.0,1,5.0,1,5.0,1
7908,min_diffuse,20,20,1,3,0.05,0.95,0.8878373336403361,22,5.0,1,5.0,1,5.0,1
7909,min_diffuse,20,20,1,3,0.05,0.95,0.8818101236106078,12,3.0,1,3.0,1,3.0,1
7910,min_diffuse,20,20,1,3,0.05,0.95,0.8912232402819855,5,3.0,1,3.0,1,3.0,1
7911,min_diffuse,20,20,1,3,0.05,0.95,0.9334498198002112,10,3.0,1,3.0,1,3.0,1
7912,min_diffuse,20,20,1,3,0.05,0.95,0.887269296394584,12,3.0,1,3.0,1,3.0,1
7913,min_diffuse,20,20,1,3,0.05,0.95,0.8852722917050138,17,4.0,1,4.0,1,5.0,0
7914,min_diffuse,20,20,1,3,0.05,0.95,0.9241061135510216,19,5.0,1,5.0,1,5.0,1
7915,min_diffuse,20,20,1,3,0.05,0.95,0.9116114887097676,8,4.0,1,4.0,1,4.0,1
7916,min_diffuse,20,20,1,3,0.05,0.95,0.8258279726966119,8,3.0,1,3.0,1,3.0,1
7917,min_diffuse,20,20,1,3,0.05,0.95,0.940861536246402,42,5.0,1,5.0,1,6.0,0
7918,min_diffuse,20,20,1,3,0.05,0.95,0.8675447447800319,9,3.0,1,3.0,1,3.0,1
7919,min_diffuse,20,20,1,3,0.05,0.95,0.9463848988735906,14,5.0,1,5.0,1,5.0,1
7920,min_diffuse,20,20,1,3,0.05,0.95,0.8842988939611033,10,3.0,1,3.0,1,3.0,1
7921,min_diffuse,20,20,1,3,0.05,0.95,0.9330069320840224,11,4.0,0,3.0,1,4.0,0
7922,min_diffuse,20,20,1,3,0.05,0.95,0.9431814996968336,16,5.0,1,5.0,1,5.0,1
7923,min_diffuse,20,20,1,3,0.05,0.95,0.9126514247768174,8,4.0,1,4.0,1,4.0,1
7924,min_diffuse,20,20,1,3,0.05,0.95,0.7572684067713008,4,3.0,0,2.0,1,2.0,1
7925,min_diffuse,20,20,1,3,0.05,0.95,0.908149278516578,18,4.0,1,4.0,1,4.0,1
7926,min_diffuse,20,20,1,3,0.05,0.95,0.8614502044912765,6,3.0,0,3.0,0,2.0,1
7927,min_diffuse,20,20,1,3,0.05,0.95,0.7833152792667973,7,3.0,1,3.0,1,3.0,1
7928,min_diffuse,20,20,1,3,0.05,0.95,0.8281275703458616,50,6.0,1,6.0,1,6.0,1
7929,min_diffuse,20,20,1,3,0.05,0.95,0.9400722819847528,16,6.0,1,6.0,1,6.0,1
7930,min_diffuse,20,20,1,3,0.05,0.95,0.9373829712120464,11,3.0,1,4.0,0,4.0,0
7931,min_diffuse,20,20,1,3,0.05,0.95,0.8680193639723137,17,5.0,1,5.0,1,5.0,1
7932,min_diffuse,20,20,1,3,0.05,0.95,0.8730672023273102,9,4.0,1,4.0,1,4.0,1
7933,min_diffuse,20,20,1,3,0.05,0.95,0.9076524880483288,19,5.0,1,5.0,1,5.0,1
7934,min_diffuse,20,20,1,3,0.05,0.95,0.7827870047752069,7,3.0,1,3.0,1,3.0,1
7935,min_diffuse,20,20,1,3,0.05,0.95,0.904768201997294,13,4.0,1,4.0,1,4.0,1
7936,min_diffuse,20,20,1,3,0.05,0.95,0.9359028219947252,13,5.0,1,5.0,1,5.0,1
7937,min_diffuse,20,20,1,3,0.05,0.95,0.9424051467847188,20,5.0,0,5.0,0,4.0,1
7938,min_diffuse,20,20,1,3,0.05,0.95,0.9458973286517076,23,5.0,0,4.0,1,5.0,0
7939,min_diffuse,20,20,1,3,0.05,0.95,0.8102445067242527,11,4.0,1,4.0,1,4.0,1
7940,min_diffuse,20,20,1,3,0.05,0.95,0.9486061551241576,8,3.0,1,3.0,1,3.0,1
7941,min_diffuse,20,20,1,3,0.05,0.95,0.9248471813748398,23,6.0,0,5.0,1,5.0,1
7942,min_diffuse,20,20,1,3,0.05,0.95,0.9190644943176046,18,3.0,1,3.0,1,3.0,1
7943,min_diffuse,20,20,1,3,0.05,0.95,0.935905698219514,23,4.0,1,4.0,1,4.0,1
7944,min_diffuse,20,20,1,3,0.05,0.95,0.9415921023976233,68,8.0,1,8.0,1,8.0,1
7945,min_diffuse,20,20,1,3,0.05,0.95,0.94308740019599,19,5.0,1,5.0,1,5.0,1
7946,min_diffuse,20,20,1,3,0.05,0.95,0.9318226230071576,11,4.0,1,4.0,1,4.0,1
7947,min_diffuse,20,20,1,3,0.05,0.95,0.905475745549467,18,4.0,0,3.0,1,4.0,0
7948,min_diffuse,20,20,1,3,0.05,0.95,0.9035181920837956,12,4.0,1,4.0,1,4.0,1
7949,min_diffuse,20,20,1,3,0.05,0.95,0.9291930853501704,16,5.0,1,5.0,1,5.0,1
7950,min_diffuse,20,20,1,3,0.05,0.95,0.92642883290151,30,7.0,0,7.0,0,6.0,1
7951,min_diffuse,20,20,1,3,0.05,0.95,0.9444115933949928,25,6.0,0,5.0,1,5.0,1
7952,min_diffuse,20,20,1,3,0.05,0.95,0.9432283110994693,49,8.0,1,8.0,1,8.0,1
7953,min_diffuse,20,20,1,3,0.05,0.95,0.901617678454886,29,4.0,1,4.0,1,4.0,1
7954,min_diffuse,20,20,1,3,0.05,0.95,0.8964581127290151,12,4.0,1,4.0,1,5.0,0
7955,min_diffuse,20,20,1,3,0.05,0.95,0.8524871937390301,10,4.0,0,4.0,0,3.0,1
7956,min_diffuse,20,20,1,3,0.05,0.95,0.8266815284403004,10,4.0,0,4.0,0,3.0,1
7957,min_diffuse,20,20,1,3,0.05,0.95,0.9351567503236268,15,4.0,1,4.0,1,5.0,0
7958,min_diffuse,20,20,1,3,0.05,0.95,0.9470172463981864,14,4.0,0,3.0,1,3.0,1
7959,min_diffuse,20,20,1,3,0.05,0.95,0.9475660665428666,22,6.0,1,6.0,1,6.0,1
7960,min_diffuse,20,20,1,3,0.05,0.95,0.9446338386309748,16,4.0,1,4.0,1,4.0,1
7961,min_diffuse,20,20,1,3,0.05,0.95,0.9439099110881338,4,3.0,1,3.0,1,3.0,1
7962,min_diffuse,20,20,1,3,0.05,0.95,0.8881853431807679,6,3.0,1,3.0,1,3.0,1
7963,min_diffuse,20,20,1,3,0.05,0.95,0.9481944887334798,34,5.0,1,5.0,1,5.0,1
7964,min_diffuse,20,20,1,3,0.05,0.95,0.9118673345696018,16,4.0,1,4.0,1,4.0,1
7965,min_diffuse,20,20,1,3,0.05,0.95,0.9365692271119728,55,11.0,0,11.0,0,10.0,1
7966,min_diffuse,20,20,1,3,0.05,0.95,0.8186642093900043,9,3.0,1,3.0,1,3.0,1
7967,min_diffuse,20,20,1,3,0.05,0.95,0.90173570171366,10,3.0,1,3.0,1,4.0,0
7968,min_diffuse,20,20,1,3,0.05,0.95,0.9370166357029504,18,6.0,1,6.0,1,6.0,1
7969,min_diffuse,20,20,1,3,0.05,0.95,0.8221200475440554,9,4.0,1,4.0,1,4.0,1
7970,min_diffuse,20,20,1,3,0.05,0.95,0.9316701842804636,18,4.0,1,4.0,1,4.0,1
7971,min_diffuse,20,20,1,3,0.05,0.95,0.894152908195981,22,5.0,1,5.0,1,5.0,1
7972,min_diffuse,20,20,1,3,0.05,0.95,0.9184828494765512,13,5.0,1,5.0,1,5.0,1
7973,min_diffuse,20,20,1,3,0.05,0.95,0.8907053308298816,27,5.0,1,5.0,1,5.0,1
7974,min_diffuse,20,20,1,3,0.05,0.95,0.9425881577126026,43,6.0,1,6.0,1,6.0,1
7975,min_diffuse,20,20,1,3,0.05,0.95,0.9012485127256168,3,2.0,1,2.0,1,2.0,1
7976,min_diffuse,20,20,1,3,0.05,0.95,0.9330699391657908,19,6.0,1,6.0,1,6.0,1
7977,min_diffuse,20,20,1,3,0.05,0.95,0.9153998564013708,22,5.0,0,4.0,1,4.0,1
7978,min_diffuse,20,20,1,3,0.05,0.95,0.9005119564540888,8,3.0,1,3.0,1,4.0,0
7979,min_diffuse,20,20,1,3,0.05,0.95,0.9301501717078722,32,6.0,0,5.0,1,5.0,1
7980,min_diffuse,20,20,1,3,0.05,0.95,0.8747645807486726,30,4.0,1,4.0,1,4.0,1
7981,min_diffuse,20,20,1,3,0.05,0.95,0.8558416294950707,11,3.0,1,3.0,1,3.0,1
7982,min_diffuse,20,20,1,3,0.05,0.95,0.9130796392955524,6,3.0,1,3.0,1,3.0,1
7983,min_diffuse,20,20,1,3,0.05,0.95,0.9255069643927444,12,4.0,1,4.0,1,4.0,1
7984,min_diffuse,20,20,1,3,0.05,0.95,0.939233818268075,7,3.0,1,3.0,1,3.0,1
7985,min_diffuse,20,20,1,3,0.05,0.95,0.929255919878762,17,5.0,1,5.0,1,5.0,1
7986,min_diffuse,20,20,1,3,0.05,0.95,0.8220491651115803,5,3.0,1,3.0,1,3.0,1
7987,min_diffuse,20,20,1,3,0.05,0.95,0.8879596512522758,6,3.0,1,3.0,1,3.0,1
7988,min_diffuse,20,20,1,3,0.05,0.95,0.883830154743442,7,3.0,1,3.0,1,3.0,1
7989,min_diffuse,20,20,1,3,0.05,0.95,0.9498894578182676,32,5.0,1,5.0,1,5.0,1
7990,min_diffuse,20,20,1,3,0.05,0.95,0.9498696510147792,10,4.0,1,4.0,1,4.0,1
7991,min_diffuse,20,20,1,3,0.05,0.95,0.947020957168561,13,4.0,1,4.0,1,4.0,1
7992,min_diffuse,20,20,1,3,0.05,0.95,0.9043171481124628,18,4.0,0,3.0,1,4.0,0
7993,min_diffuse,20,20,1,3,0.05,0.95,0.8920626705534407,9,3.0,1,3.0,1,3.0,1
7994,min_diffuse,20,20,1,3,0.05,0.95,0.9250394602630698,22,6.0,0,5.0,1,6.0,0
7995,min_diffuse,20,20,1,3,0.05,0.95,0.885354962686454,7,3.0,1,3.0,1,3.0,1
7996,min_diffuse,20,20,1,3,0.05,0.95,0.9253601846468196,50,7.0,1,7.0,1,7.0,1
7997,min_diffuse,20,20,1,3,0.05,0.95,0.8182053398932156,4,2.0,1,2.0,1,3.0,0
7998,min_diffuse,20,20,1,3,0.05,0.95,0.9252335009101066,19,4.0,0,3.0,1,4.0,0
7999,min_diffuse,20,20,1,3,0.05,0.95,0.9481989052366157,30,4.0,1,4.0,1,4.0,1
8000,min_diffuse,20,20,1,3,0.05,0.95,0.9311311974214118,9,4.0,1,4.0,1,4.0,1
8001,min_diffuse,20,20,1,3,0.05,0.95,0.947432960423086,11,5.0,1,5.0,1,5.0,1
8002,min_diffuse,20,20,1,3,0.05,0.95,0.9422317877040436,15,5.0,1,6.0,0,6.0,0
8003,min_diffuse,20,20,1,3,0.05,0.95,0.8978009245325043,11,3.0,1,3.0,1,3.0,1
8004,min_diffuse,20,20,1,3,0.05,0.95,0.9382757410753408,21,5.0,1,5.0,1,5.0,1
8005,min_diffuse,20,20,1,3,0.05,0.95,0.865902672714496,4,2.0,1,2.0,1,3.0,0
8006,min_diffuse,20,20,1,3,0.05,0.95,0.9491275591356856,27,5.0,1,5.0,1,5.0,1
8007,min_diffuse,20,20,1,3,0.05,0.95,0.9213590334006674,5,3.0,1,3.0,1,3.0,1
8008,min_diffuse,20,20,1,3,0.05,0.95,0.9457204082690216,16,5.0,0,4.0,1,5.0,0
8009,min_diffuse,20,20,1,3,0.05,0.95,0.9187377507410466,16,5.0,0,5.0,0,4.0,1
8010,min_diffuse,20,20,1,3,0.05,0.95,0.9217686626321936,17,4.0,1,5.0,0,4.0,1
8011,min_diffuse,20,20,1,3,0.05,0.95,0.9265969597256696,18,4.0,1,4.0,1,4.0,1
8012,min_diffuse,20,20,1,3,0.05,0.95,0.8899674578238898,6,4.0,1,4.0,1,4.0,1
8013,min_diffuse,20,20,1,3,0.05,0.95,0.9293146415697734,12,4.0,0,3.0,1,3.0,1
8014,min_diffuse,20,20,1,3,0.05,0.95,0.8975832947670364,6,3.0,1,3.0,1,3.0,1
8015,min_diffuse,20,20,1,3,0.05,0.95,0.9463493915721626,68,7.0,1,7.0,1,7.0,1
8016,min_diffuse,20,20,1,3,0.05,0.95,0.87723397274441,8,4.0,0,3.0,1,3.0,1
8017,min_diffuse,20,20,1,3,0.05,0.95,0.938781783115358,12,4.0,1,4.0,1,4.0,1
8018,min_diffuse,20,20,1,3,0.05,0.95,0.927171066089562,15,4.0,0,4.0,0,3.0,1
8019,min_diffuse,20,20,1,3,0.05,0.95,0.89430211498899,40,6.0,1,6.0,1,6.0,1
8020,min_diffuse,20,20,1,3,0.05,0.95,0.8292352024721621,11,3.0,1,3.0,1,3.0,1
8021,min_diffuse,20,20,1,3,0.05,0.95,0.923736081469594,26,5.0,1,5.0,1,5.0,1
8022,min_diffuse,20,20,1,3,0.05,0.95,0.930715064308064,21,6.0,1,6.0,1,6.0,1
8023,min_diffuse,20,20,1,3,0.05,0.95,0.9330097418383828,37,6.0,1,6.0,1,6.0,1
8024,min_diffuse,20,20,1,3,0.05,0.95,0.925949861175372,15,4.0,1,4.0,1,4.0,1
8025,min_diffuse,20,20,1,3,0.05,0.95,0.8524434338437392,12,3.0,1,3.0,1,3.0,1
8026,min_diffuse,20,20,1,3,0.05,0.95,0.8685283242449555,5,3.0,1,3.0,1,3.0,1
8027,min_diffuse,20,20,1,3,0.05,0.95,0.9322982182228566,16,4.0,1,4.0,1,5.0,0
8028,min_diffuse,20,20,1,3,0.05,0.95,0.9411529280054692,16,4.0,1,4.0,1,4.0,1
8029,min_diffuse,20,20,1,3,0.05,0.95,0.8598147053956007,38,5.0,0,4.0,1,4.0,1
8030,min_diffuse,20,20,1,3,0.05,0.95,0.8985689543806173,9,3.0,1,3.0,1,3.0,1
8031,min_diffuse,20,20,1,3,0.05,0.95,0.9268105221061138,16,5.0,1,5.0,1,5.0,1
8032,min_diffuse,20,20,1,3,0.05,0.95,0.9235421191807808,18,5.0,1,5.0,1,5.0,1
8033,min_diffuse,20,20,1,3,0.05,0.95,0.9366894129476644,9,4.0,0,3.0,1,4.0,0
8034,min_diffuse,20,20,1,3,0.05,0.95,0.9481054114985834,41,4.0,1,4.0,1,4.0,1
8035,min_diffuse,20,20,1,3,0.05,0.95,0.9338816872350776,24,6.0,0,5.0,1,6.0,0
8036,min_diffuse,20,20,1,3,0.05,0.95,0.8963705712882306,35,4.0,1,4.0,1,4.0,1
8037,min_diffuse,20,20,1,3,0.05,0.95,0.6656853768838188,8,3.0,1,3.0,1,3.0,1
8038,min_diffuse,20,20,1,3,0.05,0.95,0.7615638099429076,6,3.0,1,3.0,1,3.0,1
8039,min_diffuse,20,20,1,3,0.05,0.95,0.8440837464665815,9,3.0,1,3.0,1,3.0,1
8040,min_diffuse,20,20,1,3,0.05,0.95,0.8110793372905155,9,3.0,1,3.0,1,3.0,1
8041,min_diffuse,20,20,1,3,0.05,0.95,0.9205829847640798,18,5.0,1,5.0,1,5.0,1
8042,min_diffuse,20,20,1,3,0.05,0.95,0.8251255999247438,9,3.0,1,3.0,1,3.0,1
8043,min_diffuse,20,20,1,3,0.05,0.95,0.8386175860076083,6,3.0,1,3.0,1,3.0,1
8044,min_diffuse,20,20,1,3,0.05,0.95,0.9054771670067764,18,5.0,1,5.0,1,5.0,1
8045,min_diffuse,20,20,1,3,0.05,0.95,0.8699178401633504,10,4.0,1,4.0,1,4.0,1
8046,min_diffuse,20,20,1,3,0.05,0.95,0.9364357664879988,23,4.0,1,4.0,1,5.0,0
8047,min_diffuse,20,20,1,3,0.05,0.95,0.9272010319600056,28,4.0,1,4.0,1,4.0,1
8048,min_diffuse,20,20,1,3,0.05,0.95,0.929404275044032,25,5.0,1,5.0,1,5.0,1
8049,min_diffuse,20,20,1,3,0.05,0.95,0.9149000319113564,11,3.0,1,3.0,1,3.0,1
8050,min_diffuse,20,20,1,3,0.05,0.95,0.9188681895952332,8,4.0,1,4.0,1,4.0,1
8051,min_diffuse,20,20,1,3,0.05,0.95,0.8580609397000243,15,3.0,1,4.0,0,3.0,1
8052,min_diffuse,20,20,1,3,0.05,0.95,0.8922710276524801,15,5.0,0,4.0,1,4.0,1
8053,min_diffuse,20,20,1,3,0.05,0.95,0.9377991402592598,24,5.0,1,5.0,1,5.0,1
8054,min_diffuse,20,20,1,3,0.05,0.95,0.93893023463041,21,5.0,1,5.0,1,5.0,1
8055,min_diffuse,20,20,1,3,0.05,0.95,0.9410025409181038,14,5.0,1,5.0,1,5.0,1
8056,min_diffuse,20,20,1,3,0.05,0.95,0.9052812319685042,8,3.0,1,3.0,1,3.0,1
8057,min_diffuse,20,20,1,3,0.05,0.95,0.9479015444656133,45,7.0,0,6.0,1,7.0,0
8058,min_diffuse,20,20,1,3,0.05,0.95,0.8707515169500429,16,4.0,1,4.0,1,4.0,1
8059,min_diffuse,20,20,1,3,0.05,0.95,0.9402174592877012,11,4.0,1,4.0,1,4.0,1
8060,min_diffuse,20,20,1,3,0.05,0.95,0.9207706225199246,31,8.0,0,8.0,0,7.0,1
8061,min_diffuse,20,20,1,3,0.05,0.95,0.9327817471784524,44,5.0,0,5.0,0,4.0,1
8062,min_diffuse,20,20,1,3,0.05,0.95,0.9472502513933886,30,5.0,1,5.0,1,5.0,1
8063,min_diffuse,20,20,1,3,0.05,0.95,0.7921386883848236,4,3.0,1,3.0,1,3.0,1
8064,min_diffuse,20,20,1,3,0.05,0.95,0.8824812499679048,13,5.0,0,5.0,0,4.0,1
8065,min_diffuse,20,20,1,3,0.05,0.95,0.8897220452819861,15,4.0,1,4.0,1,4.0,1
8066,min_diffuse,20,20,1,3,0.05,0.95,0.8913357244977247,13,4.0,1,4.0,1,4.0,1
8067,min_diffuse,20,20,1,3,0.05,0.95,0.930327012421034,18,5.0,1,5.0,1,5.0,1
8068,min_diffuse,20,20,1,3,0.05,0.95,0.8558364055379056,9,4.0,0,3.0,1,3.0,1
8069,min_diffuse,20,20,1,3,0.05,0.95,0.8601484625924342,12,4.0,1,4.0,1,4.0,1
8070,min_diffuse,20,20,1,3,0.05,0.95,0.917764810956044,15,4.0,0,3.0,1,3.0,1
8071,min_diffuse,20,20,1,3,0.05,0.95,0.8655297498496293,8,4.0,1,4.0,1,4.0,1
8072,min_diffuse,20,20,1,3,0.05,0.95,0.9373736207541103,16,5.0,1,5.0,1,5.0,1
8073,min_diffuse,20,20,1,3,0.05,0.95,0.926156845717824,11,4.0,1,4.0,1,4.0,1
8074,min_diffuse,20,20,1,3,0.05,0.95,0.8467440380523434,18,5.0,1,5.0,1,5.0,1
8075,min_diffuse,20,20,1,3,0.05,0.95,0.876703559769295,9,3.0,1,3.0,1,4.0,0
8076,min_diffuse,20,20,1,3,0.05,0.95,0.9281450325780058,48,5.0,1,5.0,1,5.0,1
8077,min_diffuse,20,20,1,3,0.05,0.95,0.89456862193439,8,4.0,1,4.0,1,4.0,1
8078,min_diffuse,20,20,1,3,0.05,0.95,0.8612053519468311,12,4.0,1,4.0,1,4.0,1
8079,min_diffuse,20,20,1,3,0.05,0.95,0.865522517882782,7,3.0,1,3.0,1,3.0,1
8080,min_diffuse,20,20,1,3,0.05,0.95,0.8099107185759893,9,4.0,1,4.0,1,4.0,1
8081,min_diffuse,20,20,1,3,0.05,0.95,0.9024561215656428,44,5.0,1,5.0,1,5.0,1
8082,min_diffuse,20,20,1,3,0.05,0.95,0.9313024682201652,33,5.0,0,5.0,0,4.0,1
8083,min_diffuse,20,20,1,3,0.05,0.95,0.9394611788532524,12,4.0,1,4.0,1,4.0,1
8084,min_diffuse,20,20,1,3,0.05,0.95,0.9342440254229007,14,4.0,1,4.0,1,4.0,1
8085,min_diffuse,20,20,1,3,0.05,0.95,0.8487852467248774,12,4.0,1,4.0,1,4.0,1
8086,min_diffuse,20,20,1,3,0.05,0.95,0.9391363780650364,33,9.0,1,9.0,1,9.0,1
8087,min_diffuse,20,20,1,3,0.05,0.95,0.939972455505064,14,5.0,1,5.0,1,6.0,0
8088,min_diffuse,20,20,1,3,0.05,0.95,0.9467397373478867,32,7.0,1,7.0,1,7.0,1
8089,min_diffuse,20,20,1,3,0.05,0.95,0.941522297833136,15,5.0,1,5.0,1,5.0,1
8090,min_diffuse,20,20,1,3,0.05,0.95,0.9145120141616224,9,3.0,1,3.0,1,3.0,1
8091,min_diffuse,20,20,1,3,0.05,0.95,0.8809239366353226,22,5.0,1,5.0,1,5.0,1
8092,min_diffuse,20,20,1,3,0.05,0.95,0.9458062087475798,88,10.0,0,10.0,0,9.0,1
8093,min_diffuse,20,20,1,3,0.05,0.95,0.896474081981479,42,7.0,0,6.0,1,6.0,1
8094,min_diffuse,20,20,1,3,0.05,0.95,0.9005230391857071,26,5.0,1,5.0,1,5.0,1
8095,min_diffuse,20,20,1,3,0.05,0.95,0.9172914095951604,20,5.0,1,5.0,1,5.0,1
8096,min_diffuse,20,20,1,3,0.05,0.95,0.8503953608769308,9,3.0,1,3.0,1,3.0,1
8097,min_diffuse,20,20,1,3,0.05,0.95,0.8208687536865865,3,2.0,1,2.0,1,2.0,1
8098,min_diffuse,20,20,1,3,0.05,0.95,0.8363371187998156,5,3.0,1,3.0,1,3.0,1
8099,min_diffuse,20,20,1,3,0.05,0.95,0.8502466224355864,11,4.0,0,4.0,0,3.0,1
8100,min_diffuse,20,20,1,3,0.05,0.95,0.8860976394339962,19,5.0,1,5.0,1,5.0,1
8101,min_diffuse,20,20,1,3,0.05,0.95,0.9443282848692842,16,4.0,1,4.0,1,4.0,1
8102,min_diffuse,20,20,1,3,0.05,0.95,0.9314381840022684,24,6.0,1,6.0,1,6.0,1
8103,min_diffuse,20,20,1,3,0.05,0.95,0.9192501329076346,18,6.0,1,6.0,1,6.0,1
8104,min_diffuse,20,20,1,3,0.05,0.95,0.7881192331658461,6,3.0,1,3.0,1,3.0,1
8105,min_diffuse,20,20,1,3,0.05,0.95,0.9469947491649808,5,3.0,1,3.0,1,3.0,1
8106,min_diffuse,20,20,1,3,0.05,0.95,0.8279174638323826,7,3.0,1,4.0,0,4.0,0
8107,min_diffuse,20,20,1,3,0.05,0.95,0.9467857744794398,22,6.0,1,6.0,1,6.0,1
8108,min_diffuse,20,20,1,3,0.05,0.95,0.8390530976367457,11,4.0,1,4.0,1,4.0,1
8109,min_diffuse,20,20,1,3,0.05,0.95,0.948765624821736,5,3.0,1,3.0,1,3.0,1
8110,min_diffuse,20,20,1,3,0.05,0.95,0.948316698560864,28,7.0,1,7.0,1,7.0,1
8111,min_diffuse,20,20,1,3,0.05,0.95,0.8900478198272891,10,3.0,1,4.0,0,4.0,0
8112,min_diffuse,20,20,1,3,0.05,0.95,0.9081090944891796,12,4.0,1,4.0,1,4.0,1
8113,min_diffuse,20,20,1,3,0.05,0.95,0.8814152976839781,8,3.0,1,3.0,1,3.0,1
8114,min_diffuse,20,20,1,3,0.05,0.95,0.9394598931930068,21,4.0,1,4.0,1,4.0,1
8115,min_diffuse,20,20,1,3,0.05,0.95,0.946380356931926,44,6.0,1,6.0,1,6.0,1
8116,min_diffuse,20,20,1,3,0.05,0.95,0.9357238799755218,25,5.0,1,5.0,1,5.0,1
8117,min_diffuse,20,20,1,3,0.05,0.95,0.949271569179949,74,9.0,1,9.0,1,9.0,1
8118,min_diffuse,20,20,1,3,0.05,0.95,0.906276568542374,19,5.0,1,5.0,1,5.0,1
8119,min_diffuse,20,20,1,3,0.05,0.95,0.9168310365134816,16,4.0,1,4.0,1,4.0,1
8120,min_diffuse,20,20,1,3,0.05,0.95,0.9493941294857412,16,4.0,1,4.0,1,4.0,1
8121,min_diffuse,20,20,1,3,0.05,0.95,0.925245877860712,25,4.0,1,5.0,0,5.0,0
8122,min_diffuse,20,20,1,3,0.05,0.95,0.8477904982201099,9,3.0,1,3.0,1,4.0,0
8123,min_diffuse,20,20,1,3,0.05,0.95,0.949545633227012,8,4.0,1,4.0,1,4.0,1
8124,min_diffuse,20,20,1,3,0.05,0.95,0.8918174459929913,9,4.0,1,4.0,1,4.0,1
8125,min_diffuse,20,20,1,3,0.05,0.95,0.9106008120029264,7,3.0,1,3.0,1,3.0,1
8126,min_diffuse,20,20,1,3,0.05,0.95,0.8487406322397268,18,4.0,1,4.0,1,4.0,1
8127,min_diffuse,20,20,1,3,0.05,0.95,0.9401364301748945,20,5.0,1,5.0,1,5.0,1
8128,min_diffuse,20,20,1,3,0.05,0.95,0.7883606732858107,11,3.0,1,3.0,1,3.0,1
8129,min_diffuse,20,20,1,3,0.05,0.95,0.8586822938536294,4,2.0,1,2.0,1,3.0,0
8130,min_diffuse,20,20,1,3,0.05,0.95,0.9387036638876514,42,6.0,0,5.0,1,5.0,1
8131,min_diffuse,20,20,1,3,0.05,0.95,0.9065550534866548,16,5.0,1,5.0,1,5.0,1
8132,min_diffuse,20,20,1,3,0.05,0.95,0.8686052248577334,12,4.0,1,4.0,1,5.0,0
8133,min_diffuse,20,20,1,3,0.05,0.95,0.8509489018387217,6,3.0,1,3.0,1,3.0,1
8134,min_diffuse,20,20,1,3,0.05,0.95,0.9086155924321708,11,4.0,1,4.0,1,4.0,1
8135,min_diffuse,20,20,1,3,0.05,0.95,0.9484157057746496,22,5.0,1,5.0,1,5.0,1
8136,min_diffuse,20,20,1,3,0.05,0.95,0.8845969208745518,16,4.0,1,4.0,1,4.0,1
8137,min_diffuse,20,20,1,3,0.05,0.95,0.9324212926484676,74,8.0,0,8.0,0,7.0,1
8138,min_diffuse,20,20,1,3,0.05,0.95,0.8906139114014965,16,4.0,1,4.0,1,4.0,1
8139,min_diffuse,20,20,1,3,0.05,0.95,0.922850765210703,29,5.0,1,6.0,0,5.0,1
8140,min_diffuse,20,20,1,3,0.05,0.95,0.8871748680607385,12,4.0,0,3.0,1,3.0,1
8141,min_diffuse,20,20,1,3,0.05,0.95,0.9496456817667444,10,3.0,1,3.0,1,3.0,1
8142,min_diffuse,20,20,1,3,0.05,0.95,0.9029865019406156,8,3.0,1,3.0,1,4.0,0
8143,min_diffuse,20,20,1,3,0.05,0.95,0.9053357320558753,12,4.0,1,4.0,1,4.0,1
8144,min_diffuse,20,20,1,3,0.05,0.95,0.9207023082090526,14,4.0,1,4.0,1,5.0,0
8145,min_diffuse,20,20,1,3,0.05,0.95,0.9292541046992556,7,3.0,1,3.0,1,3.0,1
8146,min_diffuse,20,20,1,3,0.05,0.95,0.9077052439473036,9,3.0,1,3.0,1,3.0,1
8147,min_diffuse,20,20,1,3,0.05,0.95,0.916159989762366,19,3.0,1,3.0,1,3.0,1
8148,min_diffuse,20,20,1,3,0.05,0.95,0.931597377874528,30,6.0,0,5.0,1,5.0,1
8149,min_diffuse,20,20,1,3,0.05,0.95,0.9271170241452192,49,5.0,1,5.0,1,5.0,1
8150,min_diffuse,20,20,1,3,0.05,0.95,0.8978463089168072,12,3.0,1,3.0,1,3.0,1
8151,min_diffuse,20,20,1,3,0.05,0.95,0.8905605422183771,13,4.0,1,4.0,1,4.0,1
8152,min_diffuse,20,20,1,3,0.05,0.95,0.9474343853694396,24,4.0,1,4.0,1,4.0,1
8153,min_diffuse,20,20,1,3,0.05,0.95,0.9250362620517832,16,5.0,1,5.0,1,5.0,1
8154,min_diffuse,20,20,1,3,0.05,0.95,0.9344241519922444,12,5.0,0,4.0,1,5.0,0
8155,min_diffuse,20,20,1,3,0.05,0.95,0.9242838297482489,14,4.0,1,4.0,1,4.0,1
8156,min_diffuse,20,20,1,3,0.05,0.95,0.9489727524089568,21,5.0,1,5.0,1,5.0,1
8157,min_diffuse,20,20,1,3,0.05,0.95,0.926051927664355,15,4.0,0,3.0,1,4.0,0
8158,min_diffuse,20,20,1,3,0.05,0.95,0.7961257095329359,4,2.0,1,2.0,1,2.0,1
8159,min_diffuse,20,20,1,3,0.05,0.95,0.9166698196593958,14,4.0,1,4.0,1,4.0,1
8160,min_diffuse,20,20,1,3,0.05,0.95,0.9477297350847824,58,6.0,1,7.0,0,7.0,0
8161,min_diffuse,20,20,1,3,0.05,0.95,0.9220642577561357,37,5.0,1,5.0,1,5.0,1
8162,min_diffuse,20,20,1,3,0.05,0.95,0.8616313912718325,8,3.0,1,3.0,1,4.0,0
8163,min_diffuse,20,20,1,3,0.05,0.95,0.9331735090026776,14,4.0,1,4.0,1,4.0,1
8164,min_diffuse,20,20,1,3,0.05,0.95,0.873901367627552,12,4.0,1,4.0,1,4.0,1
8165,min_diffuse,20,20,1,3,0.05,0.95,0.9284442398869988,19,5.0,0,4.0,1,5.0,0
8166,min_diffuse,20,20,1,3,0.05,0.95,0.9452031148819212,9,4.0,1,4.0,1,4.0,1
8167,min_diffuse,20,20,1,3,0.05,0.95,0.9078484125662748,20,4.0,1,4.0,1,4.0,1
8168,min_diffuse,20,20,1,3,0.05,0.95,0.9259592031149576,38,6.0,0,5.0,1,5.0,1
8169,min_diffuse,20,20,1,3,0.05,0.95,0.8883492209081664,6,3.0,1,3.0,1,3.0,1
8170,min_diffuse,20,20,1,3,0.05,0.95,0.933435602669592,57,5.0,1,5.0,1,5.0,1
8171,min_diffuse,20,20,1,3,0.05,0.95,0.8909141860356352,11,4.0,1,4.0,1,4.0,1
8172,min_diffuse,20,20,1,3,0.05,0.95,0.879549556248109,6,3.0,1,4.0,0,4.0,0
8173,min_diffuse,20,20,1,3,0.05,0.95,0.9468102199268144,45,8.0,0,8.0,0,7.0,1
8174,min_diffuse,20,20,1,3,0.05,0.95,0.94235504195993,21,5.0,1,5.0,1,5.0,1
8175,min_diffuse,20,20,1,3,0.05,0.95,0.8711275775681983,21,6.0,0,6.0,0,5.0,1
8176,min_diffuse,20,20,1,3,0.05,0.95,0.9359563497010326,5,3.0,1,3.0,1,3.0,1
8177,min_diffuse,20,20,1,3,0.05,0.95,0.9230387138149884,36,6.0,1,6.0,1,6.0,1
8178,min_diffuse,20,20,1,3,0.05,0.95,0.9366189462196056,35,6.0,1,6.0,1,6.0,1
8179,min_diffuse,20,20,1,3,0.05,0.95,0.9351201908027064,18,4.0,1,4.0,1,4.0,1
8180,min_diffuse,20,20,1,3,0.05,0.95,0.9269644776362692,15,4.0,0,4.0,0,3.0,1
8181,min_diffuse,20,20,1,3,0.05,0.95,0.919099744347147,20,4.0,1,4.0,1,4.0,1
8182,min_diffuse,20,20,1,3,0.05,0.95,0.9322624202408504,13,3.0,1,3.0,1,4.0,0
8183,min_diffuse,20,20,1,3,0.05,0.95,0.9496296109852984,6,3.0,1,3.0,1,3.0,1
8184,min_diffuse,20,20,1,3,0.05,0.95,0.9490087476940088,15,5.0,1,5.0,1,5.0,1
8185,min_diffuse,20,20,1,3,0.05,0.95,0.9052821297591018,14,4.0,1,4.0,1,4.0,1
8186,min_diffuse,20,20,1,3,0.05,0.95,0.8935135532409607,36,5.0,0,4.0,1,4.0,1
8187,min_diffuse,20,20,1,3,0.05,0.95,0.9265473958770104,16,4.0,0,3.0,1,4.0,0
8188,min_diffuse,20,20,1,3,0.05,0.95,0.947483378983559,16,4.0,1,4.0,1,4.0,1
8189,min_diffuse,20,20,1,3,0.05,0.95,0.943246300804533,31,6.0,1,6.0,1,6.0,1
8190,min_diffuse,20,20,1,3,0.05,0.95,0.921150068013687,15,4.0,1,4.0,1,4.0,1
8191,min_diffuse,20,20,1,3,0.05,0.95,0.9052772770050026,7,3.0,1,3.0,1,3.0,1
8192,min_diffuse,20,20,1,3,0.05,0.95,0.9376793928216842,31,7.0,1,7.0,1,7.0,1
8193,min_diffuse,20,20,1,3,0.05,0.95,0.8347342820542203,8,3.0,1,3.0,1,3.0,1
8194,min_diffuse,20,20,1,3,0.05,0.95,0.9151273362138032,14,4.0,1,4.0,1,4.0,1
8195,min_diffuse,20,20,1,3,0.05,0.95,0.945481473200432,19,6.0,1,6.0,1,6.0,1
8196,min_diffuse,20,20,1,3,0.05,0.95,0.8695219867765683,15,5.0,0,5.0,0,4.0,1
8197,min_diffuse,20,20,1,3,0.05,0.95,0.9085428604601316,6,3.0,1,3.0,1,3.0,1
8198,min_diffuse,20,20,1,3,0.05,0.95,0.9234478753085328,19,4.0,1,4.0,1,4.0,1
8199,min_diffuse,20,20,1,3,0.05,0.95,0.8701154747581437,16,4.0,1,4.0,1,4.0,1
8200,min_diffuse,20,20,1,3,0.05,0.95,0.935296711836196,20,5.0,1,5.0,1,5.0,1
8201,min_diffuse,20,20,1,3,0.05,0.95,0.8810790767777903,14,5.0,1,5.0,1,5.0,1
8202,min_diffuse,20,20,1,3,0.05,0.95,0.8209285799964295,6,2.0,1,2.0,1,2.0,1
8203,min_diffuse,20,20,1,3,0.05,0.95,0.942824557345762,19,5.0,0,4.0,1,4.0,1
8204,min_diffuse,20,20,1,3,0.05,0.95,0.9468795796641232,27,6.0,1,6.0,1,6.0,1
8205,min_diffuse,20,20,1,3,0.05,0.95,0.8862055849256475,12,4.0,1,4.0,1,4.0,1
8206,min_diffuse,20,20,1,3,0.05,0.95,0.7261842660432307,2,2.0,1,2.0,1,2.0,1
8207,min_diffuse,20,20,1,3,0.05,0.95,0.9495734042711202,22,5.0,0,5.0,0,4.0,1
8208,min_diffuse,20,20,1,3,0.05,0.95,0.8704287051156686,5,3.0,1,3.0,1,3.0,1
8209,min_diffuse,20,20,1,3,0.05,0.95,0.9393792836484556,13,4.0,1,4.0,1,4.0,1
8210,min_diffuse,20,20,1,3,0.05,0.95,0.8038640547296886,7,3.0,1,3.0,1,3.0,1
8211,min_diffuse,20,20,1,3,0.05,0.95,0.8363359523826001,6,3.0,1,3.0,1,3.0,1
8212,min_diffuse,20,20,1,3,0.05,0.95,0.928262690128466,7,4.0,0,3.0,1,4.0,0
8213,min_diffuse,20,20,1,3,0.05,0.95,0.9113842342394298,9,4.0,1,4.0,1,4.0,1
8214,min_diffuse,20,20,1,3,0.05,0.95,0.8655756817719594,5,2.0,1,2.0,1,3.0,0
8215,min_diffuse,20,20,1,3,0.05,0.95,0.9020004369141504,7,3.0,1,3.0,1,3.0,1
8216,min_diffuse,20,20,1,3,0.05,0.95,0.9002705933858871,22,6.0,1,6.0,1,6.0,1
8217,min_diffuse,20,20,1,3,0.05,0.95,0.8606637038138617,15,4.0,1,4.0,1,4.0,1
8218,min_diffuse,20,20,1,3,0.05,0.95,0.8412534841914724,13,4.0,1,4.0,1,4.0,1
8219,min_diffuse,20,20,1,3,0.05,0.95,0.9268211981621552,18,5.0,1,5.0,1,5.0,1
8220,min_diffuse,20,20,1,3,0.05,0.95,0.9145800394953802,14,5.0,1,5.0,1,5.0,1
8221,min_diffuse,20,20,1,3,0.05,0.95,0.9257975343973728,34,6.0,0,6.0,0,5.0,1
8222,min_diffuse,20,20,1,3,0.05,0.95,0.946152121098728,19,5.0,1,5.0,1,5.0,1
8223,min_diffuse,20,20,1,3,0.05,0.95,0.9365517608693628,24,6.0,1,6.0,1,6.0,1
8224,min_diffuse,20,20,1,3,0.05,0.95,0.9248823809927376,13,5.0,1,5.0,1,5.0,1
8225,min_diffuse,20,20,1,3,0.05,0.95,0.9486460978997104,11,3.0,1,3.0,1,4.0,0
8226,min_diffuse,20,20,1,3,0.05,0.95,0.871332693825481,34,5.0,1,5.0,1,5.0,1
8227,min_diffuse,20,20,1,3,0.05,0.95,0.8869986052735342,17,3.0,1,3.0,1,3.0,1
8228,min_diffuse,20,20,1,3,0.05,0.95,0.7656280078091785,14,3.0,1,3.0,1,3.0,1
8229,min_diffuse,20,20,1,3,0.05,0.95,0.9432543694171184,17,5.0,0,4.0,1,4.0,1
8230,min_diffuse,20,20,1,3,0.05,0.95,0.8445999360172532,11,4.0,1,4.0,1,4.0,1
8231,min_diffuse,20,20,1,3,0.05,0.95,0.9477300625440364,25,6.0,0,6.0,0,5.0,1
8232,min_diffuse,20,20,1,3,0.05,0.95,0.9299019429742086,18,4.0,1,4.0,1,4.0,1
8233,min_diffuse,20,20,1,3,0.05,0.95,0.9239756544063434,9,4.0,1,4.0,1,4.0,1
8234,min_diffuse,20,20,1,3,0.05,0.95,0.9111523436223428,10,4.0,1,4.0,1,4.0,1
8235,min_diffuse,20,20,1,3,0.05,0.95,0.9421575796517652,24,5.0,1,5.0,1,5.0,1
8236,min_diffuse,20,20,1,3,0.05,0.95,0.9026979624976084,13,3.0,1,3.0,1,3.0,1
8237,min_diffuse,20,20,1,3,0.05,0.95,0.9377931085922606,11,4.0,1,4.0,1,4.0,1
8238,min_diffuse,20,20,1,3,0.05,0.95,0.9054742233397984,17,5.0,1,6.0,0,6.0,0
8239,min_diffuse,20,20,1,3,0.05,0.95,0.8382461629845032,9,4.0,1,4.0,1,4.0,1
8240,min_diffuse,20,20,1,3,0.05,0.95,0.9216881089189904,15,3.0,1,3.0,1,3.0,1
8241,min_diffuse,20,20,1,3,0.05,0.95,0.9395038927676036,15,5.0,0,5.0,0,4.0,1
8242,min_diffuse,20,20,1,3,0.05,0.95,0.9312333379693936,28,5.0,1,5.0,1,5.0,1
8243,min_diffuse,20,20,1,3,0.05,0.95,0.9254958431342644,12,4.0,1,4.0,1,4.0,1
8244,min_diffuse,20,20,1,3,0.05,0.95,0.9212200695091138,5,3.0,1,3.0,1,3.0,1
8245,min_diffuse,20,20,1,3,0.05,0.95,0.8968151246232108,24,4.0,1,4.0,1,4.0,1
8246,min_diffuse,20,20,1,3,0.05,0.95,0.774761792524153,7,3.0,1,3.0,1,3.0,1
8247,min_diffuse,20,20,1,3,0.05,0.95,0.8391415659850068,5,3.0,1,3.0,1,3.0,1
8248,min_diffuse,20,20,1,3,0.05,0.95,0.8863003563021165,12,4.0,0,3.0,1,3.0,1
8249,min_diffuse,20,20,1,3,0.05,0.95,0.886723695668676,12,4.0,1,4.0,1,4.0,1
8250,min_diffuse,20,20,1,3,0.05,0.95,0.9473192589790594,17,5.0,1,5.0,1,5.0,1
8251,min_diffuse,20,20,1,3,0.05,0.95,0.8448710153989988,4,3.0,1,3.0,1,3.0,1
8252,min_diffuse,20,20,1,3,0.05,0.95,0.9182347813066364,11,4.0,1,4.0,1,4.0,1
8253,min_diffuse,20,20,1,3,0.05,0.95,0.9414261983743888,33,5.0,1,5.0,1,5.0,1
8254,min_diffuse,20,20,1,3,0.05,0.95,0.913678559411687,31,6.0,1,6.0,1,6.0,1
8255,min_diffuse,20,20,1,3,0.05,0.95,0.9426623245282888,29,4.0,1,4.0,1,4.0,1
8256,min_diffuse,20,20,1,3,0.05,0.95,0.8455209200229603,14,4.0,0,3.0,1,3.0,1
8257,min_diffuse,20,20,1,3,0.05,0.95,0.921911541854842,12,3.0,1,3.0,1,4.0,0
8258,min_diffuse,20,20,1,3,0.05,0.95,0.9085683724650908,22,5.0,0,4.0,1,4.0,1
8259,min_diffuse,20,20,1,3,0.05,0.95,0.8415150421347396,11,4.0,0,4.0,0,3.0,1
8260,min_diffuse,20,20,1,3,0.05,0.95,0.9118711912794204,11,4.0,1,4.0,1,4.0,1
8261,min_diffuse,20,20,1,3,0.05,0.95,0.8687927440510141,6,3.0,1,3.0,1,3.0,1
8262,min_diffuse,20,20,1,3,0.05,0.95,0.8477633184034772,6,3.0,1,3.0,1,3.0,1
8263,min_diffuse,20,20,1,3,0.05,0.95,0.94573213275934,7,3.0,1,3.0,1,3.0,1
8264,min_diffuse,20,20,1,3,0.05,0.95,0.936412907763867,16,6.0,1,6.0,1,6.0,1
8265,min_diffuse,20,20,1,3,0.05,0.95,0.940325002704506,24,6.0,0,6.0,0,5.0,1
8266,min_diffuse,20,20,1,3,0.05,0.95,0.8132293873870013,5,3.0,1,3.0,1,3.0,1
8267,min_diffuse,20,20,1,3,0.05,0.95,0.9285433887037025,33,4.0,1,4.0,1,4.0,1
8268,min_diffuse,20,20,1,3,0.05,0.95,0.9271546319859348,71,7.0,1,8.0,0,7.0,1
8269,min_diffuse,20,20,1,3,0.05,0.95,0.9041057550212428,5,3.0,1,3.0,1,3.0,1
8270,min_diffuse,20,20,1,3,0.05,0.95,0.9011419585876504,26,6.0,0,5.0,1,5.0,1
8271,min_diffuse,20,20,1,3,0.05,0.95,0.8383983199201847,5,2.0,1,2.0,1,2.0,1
8272,min_diffuse,20,20,1,3,0.05,0.95,0.9165870741397086,54,6.0,1,6.0,1,6.0,1
8273,min_diffuse,20,20,1,3,0.05,0.95,0.9089562632592386,21,4.0,1,4.0,1,4.0,1
8274,min_diffuse,20,20,1,3,0.05,0.95,0.9417502175122856,23,4.0,1,4.0,1,4.0,1
8275,min_diffuse,20,20,1,3,0.05,0.95,0.9093316812290354,20,3.0,1,3.0,1,3.0,1
8276,min_diffuse,20,20,1,3,0.05,0.95,0.9125260241676028,15,4.0,1,4.0,1,4.0,1
8277,min_diffuse,20,20,1,3,0.05,0.95,0.9106496609196976,12,4.0,1,4.0,1,4.0,1
8278,min_diffuse,20,20,1,3,0.05,0.95,0.8982248986306459,45,7.0,0,6.0,1,6.0,1
8279,min_diffuse,20,20,1,3,0.05,0.95,0.9466515315614328,11,5.0,1,5.0,1,5.0,1
8280,min_diffuse,20,20,1,3,0.05,0.95,0.7501585518886865,6,3.0,1,3.0,1,3.0,1
8281,min_diffuse,20,20,1,3,0.05,0.95,0.8789591684140156,8,4.0,1,4.0,1,4.0,1
8282,min_diffuse,20,20,1,3,0.05,0.95,0.9323687839891388,29,5.0,1,5.0,1,5.0,1
8283,min_diffuse,20,20,1,3,0.05,0.95,0.9139605846062286,19,4.0,1,5.0,0,4.0,1
8284,min_diffuse,20,20,1,3,0.05,0.95,0.91577973937694,38,7.0,1,7.0,1,7.0,1
8285,min_diffuse,20,20,1,3,0.05,0.95,0.9075950898595748,6,3.0,1,3.0,1,3.0,1
8286,min_diffuse,20,20,1,3,0.05,0.95,0.8417428351980312,9,3.0,1,3.0,1,3.0,1
8287,min_diffuse,20,20,1,3,0.05,0.95,0.8391234951848854,13,4.0,1,4.0,1,4.0,1
8288,min_diffuse,20,20,1,3,0.05,0.95,0.920792141682186,49,6.0,1,6.0,1,6.0,1
8289,min_diffuse,20,20,1,3,0.05,0.95,0.9405344725107768,31,7.0,0,6.0,1,7.0,0
8290,min_diffuse,20,20,1,3,0.05,0.95,0.9046404417281102,16,5.0,1,5.0,1,5.0,1
8291,min_diffuse,20,20,1,3,0.05,0.95,0.908586352935406,5,3.0,1,3.0,1,3.0,1
8292,min_diffuse,20,20,1,3,0.05,0.95,0.8830171200414646,9,4.0,1,4.0,1,4.0,1
8293,min_diffuse,20,20,1,3,0.05,0.95,0.9319774879349714,36,5.0,1,5.0,1,5.0,1
8294,min_diffuse,20,20,1,3,0.05,0.95,0.9135178595765464,6,3.0,1,3.0,1,3.0,1
8295,min_diffuse,20,20,1,3,0.05,0.95,0.9400760070028904,23,6.0,1,6.0,1,6.0,1
8296,min_diffuse,20,20,1,3,0.05,0.95,0.9312687211589268,7,3.0,1,3.0,1,3.0,1
8297,min_diffuse,20,20,1,3,0.05,0.95,0.9364128469078816,8,3.0,1,3.0,1,3.0,1
8298,min_diffuse,20,20,1,3,0.05,0.95,0.8765466250286257,8,3.0,1,3.0,1,3.0,1
8299,min_diffuse,20,20,1,3,0.05,0.95,0.9321297820566652,34,4.0,1,4.0,1,4.0,1
8300,min_diffuse,20,20,1,3,0.05,0.95,0.8826970925492018,7,4.0,1,4.0,1,4.0,1
8301,min_diffuse,20,20,1,3,0.05,0.95,0.9483129184171634,6,3.0,1,3.0,1,3.0,1
8302,min_diffuse,20,20,1,3,0.05,0.95,0.9095060527095086,28,4.0,1,4.0,1,4.0,1
8303,min_diffuse,20,20,1,3,0.05,0.95,0.7387080874268902,7,3.0,1,3.0,1,3.0,1
8304,min_diffuse,20,20,1,3,0.05,0.95,0.922309601486918,7,3.0,1,3.0,1,4.0,0
8305,min_diffuse,20,20,1,3,0.05,0.95,0.8666343218496633,31,5.0,1,5.0,1,5.0,1
8306,min_diffuse,20,20,1,3,0.05,0.95,0.8065318599866936,8,3.0,1,4.0,0,4.0,0
8307,min_diffuse,20,20,1,3,0.05,0.95,0.817938469181774,13,5.0,1,5.0,1,5.0,1
8308,min_diffuse,20,20,1,3,0.05,0.95,0.9185481902944026,23,5.0,1,5.0,1,5.0,1
8309,min_diffuse,20,20,1,3,0.05,0.95,0.899607611496175,10,3.0,1,3.0,1,3.0,1
8310,min_diffuse,20,20,1,3,0.05,0.95,0.9070573924104874,25,6.0,1,6.0,1,6.0,1
8311,min_diffuse,20,20,1,3,0.05,0.95,0.9238161350769524,18,4.0,1,5.0,0,4.0,1
8312,min_diffuse,20,20,1,3,0.05,0.95,0.8954090871827156,9,4.0,0,3.0,1,4.0,0
8313,min_diffuse,20,20,1,3,0.05,0.95,0.9419501842013188,19,5.0,1,5.0,1,5.0,1
8314,min_diffuse,20,20,1,3,0.05,0.95,0.9187095181908898,16,4.0,1,4.0,1,4.0,1
8315,min_diffuse,20,20,1,3,0.05,0.95,0.916122797125695,14,3.0,1,3.0,1,3.0,1
8316,min_diffuse,20,20,1,3,0.05,0.95,0.9387234502748244,34,7.0,0,6.0,1,7.0,0
8317,min_diffuse,20,20,1,3,0.05,0.95,0.8503361416086213,20,4.0,1,4.0,1,4.0,1
8318,min_diffuse,20,20,1,3,0.05,0.95,0.936697378807516,15,4.0,1,4.0,1,4.0,1
8319,min_diffuse,20,20,1,3,0.05,0.95,0.9315694026397522,12,5.0,1,5.0,1,5.0,1
8320,min_diffuse,20,20,1,3,0.05,0.95,0.9029433083056942,12,4.0,1,4.0,1,4.0,1
8321,min_diffuse,20,20,1,3,0.05,0.95,0.9114823357415268,9,4.0,0,4.0,0,3.0,1
8322,min_diffuse,20,20,1,3,0.05,0.95,0.944310133346015,11,4.0,1,4.0,1,4.0,1
8323,min_diffuse,20,20,1,3,0.05,0.95,0.9226735690502752,9,4.0,1,4.0,1,4.0,1
8324,min_diffuse,20,20,1,3,0.05,0.95,0.8399557846457552,9,3.0,1,3.0,1,3.0,1
8325,min_diffuse,20,20,1,3,0.05,0.95,0.9394487949437544,14,4.0,1,4.0,1,5.0,0
8326,min_diffuse,20,20,1,3,0.05,0.95,0.8192666911061866,11,3.0,1,3.0,1,3.0,1
8327,min_diffuse,20,20,1,3,0.05,0.95,0.9286467293983204,29,7.0,0,7.0,0,6.0,1
8328,min_diffuse,20,20,1,3,0.05,0.95,0.8458288957489272,11,4.0,1,4.0,1,4.0,1
8329,min_diffuse,20,20,1,3,0.05,0.95,0.9438302857835306,9,4.0,1,4.0,1,4.0,1
8330,min_diffuse,20,20,1,3,0.05,0.95,0.9236105721750786,9,4.0,1,4.0,1,4.0,1
8331,min_diffuse,20,20,1,3,0.05,0.95,0.9171715907866048,15,5.0,1,5.0,1,5.0,1
8332,min_diffuse,20,20,1,3,0.05,0.95,0.8799277678822365,6,3.0,1,3.0,1,3.0,1
8333,min_diffuse,20,20,1,3,0.05,0.95,0.9074323441177198,21,5.0,1,5.0,1,5.0,1
8334,min_diffuse,20,20,1,3,0.05,0.95,0.9458768404894992,6,3.0,1,3.0,1,3.0,1
8335,min_diffuse,20,20,1,3,0.05,0.95,0.9394386544554018,9,3.0,1,3.0,1,3.0,1
8336,min_diffuse,20,20,1,3,0.05,0.95,0.8215648954202828,11,4.0,1,4.0,1,4.0,1
8337,min_diffuse,20,20,1,3,0.05,0.95,0.8721896613321558,7,4.0,1,4.0,1,4.0,1
8338,min_diffuse,20,20,1,3,0.05,0.95,0.9128343285363536,11,4.0,1,4.0,1,4.0,1
8339,min_diffuse,20,20,1,3,0.05,0.95,0.9383260382845432,33,5.0,1,5.0,1,5.0,1
8340,min_diffuse,20,20,1,3,0.05,0.95,0.840265016334918,15,5.0,0,5.0,0,4.0,1
8341,min_diffuse,20,20,1,3,0.05,0.95,0.8387949613900592,5,2.0,1,2.0,1,2.0,1
8342,min_diffuse,20,20,1,3,0.05,0.95,0.9264900268163848,11,5.0,0,4.0,1,5.0,0
8343,min_diffuse,20,20,1,3,0.05,0.95,0.9401996975444264,20,5.0,1,5.0,1,5.0,1
8344,min_diffuse,20,20,1,3,0.05,0.95,0.931077652682501,26,4.0,1,5.0,0,4.0,1
8345,min_diffuse,20,20,1,3,0.05,0.95,0.8661597168762889,7,3.0,1,3.0,1,3.0,1
8346,min_diffuse,20,20,1,3,0.05,0.95,0.8806923641042265,16,4.0,1,4.0,1,4.0,1
8347,min_diffuse,20,20,1,3,0.05,0.95,0.921704385660612,21,5.0,1,5.0,1,5.0,1
8348,min_diffuse,20,20,1,3,0.05,0.95,0.9343724726695202,40,6.0,1,6.0,1,7.0,0
8349,min_diffuse,20,20,1,3,0.05,0.95,0.9266134049842766,9,4.0,0,3.0,1,3.0,1
8350,min_diffuse,20,20,1,3,0.05,0.95,0.88908196987156,5,3.0,1,3.0,1,3.0,1
8351,min_diffuse,20,20,1,3,0.05,0.95,0.9280723772359168,8,4.0,1,4.0,1,4.0,1
8352,min_diffuse,20,20,1,3,0.05,0.95,0.933441789730318,3,2.0,1,2.0,1,2.0,1
8353,min_diffuse,20,20,1,3,0.05,0.95,0.7910454836609709,4,3.0,1,3.0,1,3.0,1
8354,min_diffuse,20,20,1,3,0.05,0.95,0.9462094392369812,7,3.0,1,3.0,1,3.0,1
8355,min_diffuse,20,20,1,3,0.05,0.95,0.935093442476522,16,5.0,1,5.0,1,6.0,0
8356,min_diffuse,20,20,1,3,0.05,0.95,0.9185144737718368,17,5.0,1,5.0,1,5.0,1
8357,min_diffuse,20,20,1,3,0.05,0.95,0.9073702734654644,13,4.0,1,4.0,1,4.0,1
8358,min_diffuse,20,20,1,3,0.05,0.95,0.930723921245836,13,4.0,0,4.0,0,3.0,1
8359,min_diffuse,20,20,1,3,0.05,0.95,0.8212098481179978,9,3.0,1,3.0,1,3.0,1
8360,min_diffuse,20,20,1,3,0.05,0.95,0.9339614443618623,12,4.0,1,4.0,1,4.0,1
8361,min_diffuse,20,20,1,3,0.05,0.95,0.9397857071837014,23,6.0,0,5.0,1,5.0,1
8362,min_diffuse,20,20,1,3,0.05,0.95,0.915487202652776,7,3.0,1,4.0,0,4.0,0
8363,min_diffuse,20,20,1,3,0.05,0.95,0.8598832290897432,15,4.0,1,4.0,1,4.0,1
8364,min_diffuse,20,20,1,3,0.05,0.95,0.8977680751212432,11,4.0,0,4.0,0,3.0,1
8365,min_diffuse,20,20,1,3,0.05,0.95,0.880141843869586,32,5.0,0,4.0,1,4.0,1
8366,min_diffuse,20,20,1,3,0.05,0.95,0.8909449766945544,17,4.0,1,4.0,1,4.0,1
8367,min_diffuse,20,20,1,3,0.05,0.95,0.849172072692557,18,5.0,1,5.0,1,5.0,1
8368,min_diffuse,20,20,1,3,0.05,0.95,0.91919425259748,20,5.0,0,4.0,1,4.0,1
8369,min_diffuse,20,20,1,3,0.05,0.95,0.9367420327841046,17,6.0,1,6.0,1,6.0,1
8370,min_diffuse,20,20,1,3,0.05,0.95,0.8851192608308813,7,3.0,1,3.0,1,3.0,1
8371,min_diffuse,20,20,1,3,0.05,0.95,0.9488951303018932,18,3.0,1,3.0,1,3.0,1
8372,min_diffuse,20,20,1,3,0.05,0.95,0.9094832976000402,12,5.0,0,4.0,1,5.0,0
8373,min_diffuse,20,20,1,3,0.05,0.95,0.867578256313439,7,3.0,1,3.0,1,3.0,1
8374,min_diffuse,20,20,1,3,0.05,0.95,0.9473182382313404,29,6.0,1,6.0,1,7.0,0
8375,min_diffuse,20,20,1,3,0.05,0.95,0.9402586365852096,28,4.0,1,4.0,1,4.0,1
8376,min_diffuse,20,20,1,3,0.05,0.95,0.9095163554215334,11,3.0,1,3.0,1,3.0,1
8377,min_diffuse,20,20,1,3,0.05,0.95,0.844086930585499,8,3.0,1,3.0,1,3.0,1
8378,min_diffuse,20,20,1,3,0.05,0.95,0.9149164735525004,18,4.0,1,4.0,1,4.0,1
8379,min_diffuse,20,20,1,3,0.05,0.95,0.9477823126569914,23,6.0,0,6.0,0,5.0,1
8380,min_diffuse,20,20,1,3,0.05,0.95,0.9241955680450076,17,4.0,1,4.0,1,4.0,1
8381,min_diffuse,20,20,1,3,0.05,0.95,0.8205444244975701,5,3.0,0,2.0,1,2.0,1
8382,min_diffuse,20,20,1,3,0.05,0.95,0.8259202303364661,8,3.0,1,4.0,0,3.0,1
8383,min_diffuse,20,20,1,3,0.05,0.95,0.8973860641128565,9,4.0,1,4.0,1,4.0,1
8384,min_diffuse,20,20,1,3,0.05,0.95,0.8665688788533563,7,3.0,0,3.0,0,2.0,1
8385,min_diffuse,20,20,1,3,0.05,0.95,0.8469360973774109,15,5.0,0,5.0,0,4.0,1
8386,min_diffuse,20,20,1,3,0.05,0.95,0.9166950988641408,35,7.0,1,7.0,1,7.0,1
8387,min_diffuse,20,20,1,3,0.05,0.95,0.9187026376477084,70,6.0,1,6.0,1,6.0,1
8388,min_diffuse,20,20,1,3,0.05,0.95,0.8624544670227103,12,3.0,1,3.0,1,3.0,1
8389,min_diffuse,20,20,1,3,0.05,0.95,0.9277458192609996,19,4.0,1,4.0,1,4.0,1
8390,min_diffuse,20,20,1,3,0.05,0.95,0.8915219746099313,19,5.0,1,5.0,1,5.0,1
8391,min_diffuse,20,20,1,3,0.05,0.95,0.9328807233387936,16,4.0,1,4.0,1,4.0,1
8392,min_diffuse,20,20,1,3,0.05,0.95,0.861821290575245,10,3.0,1,3.0,1,3.0,1
8393,min_diffuse,20,20,1,3,0.05,0.95,0.8648100615557888,45,6.0,1,6.0,1,6.0,1
8394,min_diffuse,20,20,1,3,0.05,0.95,0.9427902990388038,23,6.0,1,7.0,0,6.0,1
8395,min_diffuse,20,20,1,3,0.05,0.95,0.836727470143926,8,3.0,1,3.0,1,3.0,1
8396,min_diffuse,20,20,1,3,0.05,0.95,0.9238270358092384,18,4.0,1,4.0,1,4.0,1
8397,min_diffuse,20,20,1,3,0.05,0.95,0.8598554347055842,3,2.0,1,2.0,1,2.0,1
8398,min_diffuse,20,20,1,3,0.05,0.95,0.8682344171436608,26,4.0,1,4.0,1,4.0,1
8399,min_diffuse,20,20,1,3,0.05,0.95,0.8775313120552553,9,4.0,1,4.0,1,4.0,1
8400,min_diffuse,20,20,1,3,0.05,0.95,0.9270872407980582,28,6.0,1,6.0,1,6.0,1
8401,min_diffuse,20,20,1,3,0.05,0.95,0.939306701525132,10,4.0,1,4.0,1,4.0,1
8402,min_diffuse,20,20,1,3,0.05,0.95,0.8799263255512095,11,3.0,1,3.0,1,3.0,1
8403,min_diffuse,20,20,1,3,0.05,0.95,0.7633249511570639,7,4.0,0,3.0,1,4.0,0
8404,min_diffuse,20,20,1,3,0.05,0.95,0.8942052061066842,31,5.0,0,5.0,0,4.0,1
8405,min_diffuse,20,20,1,3,0.05,0.95,0.7413002757860249,3,2.0,1,2.0,1,2.0,1
8406,min_diffuse,20,20,1,3,0.05,0.95,0.8575284091281257,15,4.0,0,4.0,0,3.0,1
8407,min_diffuse,20,20,1,3,0.05,0.95,0.8453544870764473,10,3.0,1,3.0,1,3.0,1
8408,min_diffuse,20,20,1,3,0.05,0.95,0.915945866862877,12,3.0,1,3.0,1,3.0,1
8409,min_diffuse,20,20,1,3,0.05,0.95,0.9472321299552974,21,5.0,1,5.0,1,5.0,1
8410,min_diffuse,20,20,1,3,0.05,0.95,0.9335499939133268,17,4.0,1,4.0,1,4.0,1
8411,min_diffuse,20,20,1,3,0.05,0.95,0.9474083756570276,34,6.0,1,6.0,1,6.0,1
8412,min_diffuse,20,20,1,3,0.05,0.95,0.894033883419783,20,5.0,0,4.0,1,4.0,1
8413,min_diffuse,20,20,1,3,0.05,0.95,0.8680354097253548,8,4.0,0,4.0,0,3.0,1
8414,min_diffuse,20,20,1,3,0.05,0.95,0.9017579896768289,16,4.0,1,4.0,1,4.0,1
8415,min_diffuse,20,20,1,3,0.05,0.95,0.9458898074524272,38,8.0,1,8.0,1,8.0,1
8416,min_diffuse,20,20,1,3,0.05,0.95,0.8766586194846474,13,4.0,0,4.0,0,3.0,1
8417,min_diffuse,20,20,1,3,0.05,0.95,0.9405919094440908,7,3.0,1,3.0,1,4.0,0
8418,min_diffuse,20,20,1,3,0.05,0.95,0.8863431479561105,10,4.0,0,3.0,1,3.0,1
8419,min_diffuse,20,20,1,3,0.05,0.95,0.9481930478597602,13,4.0,1,4.0,1,4.0,1
8420,min_diffuse,20,20,1,3,0.05,0.95,0.9187114212935538,15,4.0,1,5.0,0,5.0,0
8421,min_diffuse,20,20,1,3,0.05,0.95,0.8830360353087213,22,5.0,0,5.0,0,4.0,1
8422,min_diffuse,20,20,1,3,0.05,0.95,0.9452165875519304,18,4.0,0,3.0,1,3.0,1
8423,min_diffuse,20,20,1,3,0.05,0.95,0.9206410164716684,8,3.0,1,3.0,1,3.0,1
8424,min_diffuse,20,20,1,3,0.05,0.95,0.9341496529659404,63,7.0,1,7.0,1,7.0,1
8425,min_diffuse,20,20,1,3,0.05,0.95,0.9448354508621912,7,3.0,1,3.0,1,3.0,1
8426,min_diffuse,20,20,1,3,0.05,0.95,0.904677392019982,7,3.0,1,3.0,1,4.0,0
8427,min_diffuse,20,20,1,3,0.05,0.95,0.9304693106976856,37,7.0,1,7.0,1,7.0,1
8428,min_diffuse,20,20,1,3,0.05,0.95,0.9014055731772622,19,5.0,1,5.0,1,5.0,1
8429,min_diffuse,20,20,1,3,0.05,0.95,0.943366943507166,13,5.0,1,5.0,1,5.0,1
8430,min_diffuse,20,20,1,3,0.05,0.95,0.8698270986213219,4,2.0,1,2.0,1,2.0,1
8431,min_diffuse,20,20,1,3,0.05,0.95,0.9330641573597368,25,5.0,0,5.0,0,4.0,1
8432,min_diffuse,20,20,1,3,0.05,0.95,0.8913322993759625,19,4.0,1,4.0,1,4.0,1
8433,min_diffuse,20,20,1,3,0.05,0.95,0.8997571249293501,20,5.0,0,4.0,1,4.0,1
8434,min_diffuse,20,20,1,3,0.05,0.95,0.9192656267893125,7,3.0,1,3.0,1,3.0,1
8435,min_diffuse,20,20,1,3,0.05,0.95,0.8837314620293146,11,3.0,1,3.0,1,3.0,1
8436,min_diffuse,20,20,1,3,0.05,0.95,0.9468996466413572,7,4.0,1,4.0,1,4.0,1
8437,min_diffuse,20,20,1,3,0.05,0.95,0.9083630110314834,17,4.0,1,4.0,1,5.0,0
8438,min_diffuse,20,20,1,3,0.05,0.95,0.90078073484482,22,5.0,1,5.0,1,5.0,1
8439,min_diffuse,20,20,1,3,0.05,0.95,0.9161318061289868,8,3.0,1,3.0,1,3.0,1
8440,min_diffuse,20,20,1,3,0.05,0.95,0.8914686953806182,20,6.0,1,6.0,1,7.0,0
8441,min_diffuse,20,20,1,3,0.05,0.95,0.9023969790841946,6,3.0,1,3.0,1,3.0,1
8442,min_diffuse,20,20,1,3,0.05,0.95,0.9157600270236732,11,4.0,1,4.0,1,4.0,1
8443,min_diffuse,20,20,1,3,0.05,0.95,0.9047949691158133,11,4.0,1,4.0,1,5.0,0
8444,min_diffuse,20,20,1,3,0.05,0.95,0.9121283845656232,26,5.0,1,6.0,0,6.0,0
8445,min_diffuse,20,20,1,3,0.05,0.95,0.9464427123554244,11,5.0,1,5.0,1,5.0,1
8446,min_diffuse,20,20,1,3,0.05,0.95,0.9222821120850624,31,4.0,1,4.0,1,4.0,1
8447,min_diffuse,20,20,1,3,0.05,0.95,0.8793681622371361,34,6.0,1,6.0,1,6.0,1
8448,min_diffuse,20,20,1,3,0.05,0.95,0.8746812883572095,9,5.0,1,5.0,1,5.0,1
8449,min_diffuse,20,20,1,3,0.05,0.95,0.9127081836141192,45,5.0,1,5.0,1,5.0,1
8450,min_diffuse,20,20,1,3,0.05,0.95,0.9089200545293864,17,4.0,1,4.0,1,4.0,1
8451,min_diffuse,20,20,1,3,0.05,0.95,0.944422293657252,19,4.0,1,4.0,1,4.0,1
8452,min_diffuse,20,20,1,3,0.05,0.95,0.9394002090620864,14,4.0,1,4.0,1,4.0,1
8453,min_diffuse,20,20,1,3,0.05,0.95,0.8958859145634643,8,3.0,1,3.0,1,3.0,1
8454,min_diffuse,20,20,1,3,0.05,0.95,0.9064265376384604,24,5.0,1,5.0,1,5.0,1
8455,min_diffuse,20,20,1,3,0.05,0.95,0.8636072876689216,5,3.0,1,3.0,1,3.0,1
8456,min_diffuse,20,20,1,3,0.05,0.95,0.9175208034218002,15,4.0,0,4.0,0,3.0,1
8457,min_diffuse,20,20,1,3,0.05,0.95,0.936908210185488,5,3.0,1,3.0,1,3.0,1
8458,min_diffuse,20,20,1,3,0.05,0.95,0.918379497050877,7,3.0,1,3.0,1,3.0,1
8459,min_diffuse,20,20,1,3,0.05,0.95,0.9488098089409328,24,5.0,1,5.0,1,5.0,1
8460,min_diffuse,20,20,1,3,0.05,0.95,0.9456665429271122,17,6.0,1,6.0,1,7.0,0
8461,min_diffuse,20,20,1,3,0.05,0.95,0.948943002847582,77,8.0,0,8.0,0,7.0,1
8462,min_diffuse,20,20,1,3,0.05,0.95,0.9126927433731996,25,6.0,1,6.0,1,6.0,1
8463,min_diffuse,20,20,1,3,0.05,0.95,0.9241000221387862,28,5.0,1,5.0,1,5.0,1
8464,min_diffuse,20,20,1,3,0.05,0.95,0.8425503239478694,10,4.0,1,4.0,1,4.0,1
8465,min_diffuse,20,20,1,3,0.05,0.95,0.8889464547627245,9,3.0,1,4.0,0,4.0,0
8466,min_diffuse,20,20,1,3,0.05,0.95,0.9296130428084936,35,7.0,0,7.0,0,6.0,1
8467,min_diffuse,20,20,1,3,0.05,0.95,0.9041734909998024,24,5.0,1,5.0,1,5.0,1
8468,min_diffuse,20,20,1,3,0.05,0.95,0.9167605530492444,5,3.0,1,3.0,1,3.0,1
8469,min_diffuse,20,20,1,3,0.05,0.95,0.9435526559517966,30,6.0,0,5.0,1,5.0,1
8470,min_diffuse,20,20,1,3,0.05,0.95,0.9073615090424556,13,3.0,1,3.0,1,3.0,1
8471,min_diffuse,20,20,1,3,0.05,0.95,0.8786933170810475,6,3.0,1,3.0,1,3.0,1
8472,min_diffuse,20,20,1,3,0.05,0.95,0.915911166569267,23,6.0,1,6.0,1,6.0,1
8473,min_diffuse,20,20,1,3,0.05,0.95,0.9450166986351934,32,6.0,1,7.0,0,6.0,1
8474,min_diffuse,20,20,1,3,0.05,0.95,0.9408031354247012,5,3.0,1,3.0,1,3.0,1
8475,min_diffuse,20,20,1,3,0.05,0.95,0.948246763642571,31,5.0,1,5.0,1,5.0,1
8476,min_diffuse,20,20,1,3,0.05,0.95,0.9180396953930454,22,6.0,0,6.0,0,5.0,1
8477,min_diffuse,20,20,1,3,0.05,0.95,0.9266841947555108,16,4.0,1,4.0,1,4.0,1
8478,min_diffuse,20,20,1,3,0.05,0.95,0.9210604446454628,18,4.0,1,4.0,1,4.0,1
8479,min_diffuse,20,20,1,3,0.05,0.95,0.9016582546598436,4,3.0,1,3.0,1,3.0,1
8480,min_diffuse,20,20,1,3,0.05,0.95,0.8787187599694601,14,5.0,1,5.0,1,5.0,1
8481,min_diffuse,20,20,1,3,0.05,0.95,0.9457193727161032,19,4.0,0,3.0,1,4.0,0
8482,min_diffuse,20,20,1,3,0.05,0.95,0.8863476386960772,15,4.0,1,4.0,1,4.0,1
8483,min_diffuse,20,20,1,3,0.05,0.95,0.9392577928303784,37,5.0,1,5.0,1,5.0,1
8484,min_diffuse,20,20,1,3,0.05,0.95,0.9080824820604876,21,4.0,1,4.0,1,4.0,1
8485,min_diffuse,20,20,1,3,0.05,0.95,0.9289963167168496,13,4.0,1,4.0,1,4.0,1
8486,min_diffuse,20,20,1,3,0.05,0.95,0.9486667455048952,9,3.0,1,3.0,1,3.0,1
8487,min_diffuse,20,20,1,3,0.05,0.95,0.9207934003793926,9,3.0,1,3.0,1,3.0,1
8488,min_diffuse,20,20,1,3,0.05,0.95,0.9248904454260616,28,5.0,1,5.0,1,5.0,1
8489,min_diffuse,20,20,1,3,0.05,0.95,0.9464865524799364,21,4.0,1,4.0,1,4.0,1
8490,min_diffuse,20,20,1,3,0.05,0.95,0.8866631567211405,10,4.0,1,4.0,1,4.0,1
8491,min_diffuse,20,20,1,3,0.05,0.95,0.9125151338519664,13,4.0,1,4.0,1,5.0,0
8492,min_diffuse,20,20,1,3,0.05,0.95,0.9406359162302182,53,6.0,1,6.0,1,6.0,1
8493,min_diffuse,20,20,1,3,0.05,0.95,0.8669049638491613,8,3.0,1,3.0,1,4.0,0
8494,min_diffuse,20,20,1,3,0.05,0.95,0.9382716134958808,16,4.0,1,4.0,1,4.0,1
8495,min_diffuse,20,20,1,3,0.05,0.95,0.8875288335865953,14,4.0,1,4.0,1,4.0,1
8496,min_diffuse,20,20,1,3,0.05,0.95,0.9153994423827764,9,4.0,1,4.0,1,4.0,1
8497,min_diffuse,20,20,1,3,0.05,0.95,0.8415255368688538,17,4.0,1,4.0,1,4.0,1
8498,min_diffuse,20,20,1,3,0.05,0.95,0.9254452460715912,16,4.0,1,4.0,1,5.0,0
8499,min_diffuse,20,20,1,3,0.05,0.95,0.941137734176276,28,5.0,1,5.0,1,5.0,1
8500,min_diffuse,20,20,1,3,0.05,0.95,0.9348895211574516,32,5.0,1,5.0,1,5.0,1
8501,min_diffuse,20,20,1,3,0.05,0.95,0.9495619147569532,40,7.0,1,7.0,1,7.0,1
8502,min_diffuse,20,20,1,3,0.05,0.95,0.9366237628136757,14,5.0,1,5.0,1,5.0,1
8503,min_diffuse,20,20,1,3,0.05,0.95,0.9264040604033732,30,5.0,1,5.0,1,5.0,1
8504,min_diffuse,20,20,1,3,0.05,0.95,0.9185656543524314,14,6.0,0,5.0,1,5.0,1
8505,min_diffuse,20,20,1,3,0.05,0.95,0.9400256970074208,11,4.0,1,4.0,1,4.0,1
8506,min_diffuse,20,20,1,3,0.05,0.95,0.9330247584579412,9,4.0,1,4.0,1,4.0,1
8507,min_diffuse,20,20,1,3,0.05,0.95,0.890809366072455,13,5.0,0,4.0,1,5.0,0
8508,min_diffuse,20,20,1,3,0.05,0.95,0.9466061188373412,8,3.0,1,4.0,0,3.0,1
8509,min_diffuse,20,20,1,3,0.05,0.95,0.933762654676384,13,4.0,1,4.0,1,4.0,1
8510,min_diffuse,20,20,1,3,0.05,0.95,0.913337385864571,15,4.0,1,4.0,1,4.0,1
8511,min_diffuse,20,20,1,3,0.05,0.95,0.94584308173997,64,7.0,0,7.0,0,6.0,1
8512,min_diffuse,20,20,1,3,0.05,0.95,0.8700449392063658,20,5.0,1,5.0,1,5.0,1
8513,min_diffuse,20,20,1,3,0.05,0.95,0.9387528810718184,43,5.0,1,6.0,0,6.0,0
8514,min_diffuse,20,20,1,3,0.05,0.95,0.886741214659969,6,3.0,1,3.0,1,3.0,1
8515,min_diffuse,20,20,1,3,0.05,0.95,0.9475260119032276,33,6.0,0,5.0,1,5.0,1
8516,min_diffuse,20,20,1,3,0.05,0.95,0.9382163174019312,9,3.0,1,3.0,1,3.0,1
8517,min_diffuse,20,20,1,3,0.05,0.95,0.9432199697171422,22,6.0,1,6.0,1,6.0,1
8518,min_diffuse,20,20,1,3,0.05,0.95,0.9371544048134234,13,4.0,1,4.0,1,4.0,1
8519,min_diffuse,20,20,1,3,0.05,0.95,0.8004830591544717,9,3.0,1,3.0,1,3.0,1
8520,min_diffuse,20,20,1,3,0.05,0.95,0.8622966984953588,6,3.0,1,3.0,1,3.0,1
8521,min_diffuse,20,20,1,3,0.05,0.95,0.923053045271231,16,5.0,1,5.0,1,5.0,1
8522,min_diffuse,20,20,1,3,0.05,0.95,0.866332142122577,10,4.0,1,4.0,1,4.0,1
8523,min_diffuse,20,20,1,3,0.05,0.95,0.8887130965756058,12,4.0,0,4.0,0,3.0,1
8524,min_diffuse,20,20,1,3,0.05,0.95,0.9376704782160932,28,5.0,1,5.0,1,5.0,1
8525,min_diffuse,20,20,1,3,0.05,0.95,0.9496350727892968,80,8.0,1,8.0,1,8.0,1
8526,min_diffuse,20,20,1,3,0.05,0.95,0.842212774158664,25,5.0,0,5.0,0,4.0,1
8527,min_diffuse,20,20,1,3,0.05,0.95,0.9394443863864088,19,4.0,1,4.0,1,4.0,1
8528,min_diffuse,20,20,1,3,0.05,0.95,0.9089037541753054,8,3.0,1,3.0,1,3.0,1
8529,min_diffuse,20,20,1,3,0.05,0.95,0.9332700569163592,10,4.0,1,4.0,1,4.0,1
8530,min_diffuse,20,20,1,3,0.05,0.95,0.93578181426541,38,7.0,1,7.0,1,7.0,1
8531,min_diffuse,20,20,1,3,0.05,0.95,0.9465998985314804,11,5.0,1,5.0,1,5.0,1
8532,min_diffuse,20,20,1,3,0.05,0.95,0.8338391457804792,4,3.0,1,3.0,1,3.0,1
8533,min_diffuse,20,20,1,3,0.05,0.95,0.9398803437683428,12,4.0,1,4.0,1,4.0,1
8534,min_diffuse,20,20,1,3,0.05,0.95,0.8910029779448966,20,6.0,0,5.0,1,5.0,1
8535,min_diffuse,20,20,1,3,0.05,0.95,0.9465743423120022,16,5.0,1,5.0,1,5.0,1
8536,min_diffuse,20,20,1,3,0.05,0.95,0.909523737564207,13,3.0,1,3.0,1,3.0,1
8537,min_diffuse,20,20,1,3,0.05,0.95,0.7994970827921655,11,3.0,1,3.0,1,3.0,1
8538,min_diffuse,20,20,1,3,0.05,0.95,0.928876377042959,11,3.0,1,3.0,1,4.0,0
8539,min_diffuse,20,20,1,3,0.05,0.95,0.874174410995568,25,6.0,0,6.0,0,5.0,1
8540,min_diffuse,20,20,1,3,0.05,0.95,0.9318041416702756,11,4.0,1,4.0,1,4.0,1
8541,min_diffuse,20,20,1,3,0.05,0.95,0.9465275755395364,15,5.0,0,4.0,1,5.0,0
8542,min_diffuse,20,20,1,3,0.05,0.95,0.9362832360113916,9,4.0,1,4.0,1,4.0,1
8543,min_diffuse,20,20,1,3,0.05,0.95,0.9452298474905556,93,8.0,0,8.0,0,7.0,1
8544,min_diffuse,20,20,1,3,0.05,0.95,0.9428210902368712,27,4.0,1,4.0,1,4.0,1
8545,min_diffuse,20,20,1,3,0.05,0.95,0.9491405886990684,18,4.0,1,4.0,1,4.0,1
8546,min_diffuse,20,20,1,3,0.05,0.95,0.9003191384424566,8,3.0,1,3.0,1,3.0,1
8547,min_diffuse,20,20,1,3,0.05,0.95,0.7559579697172648,6,3.0,1,3.0,1,3.0,1
8548,min_diffuse,20,20,1,3,0.05,0.95,0.9484898949234118,14,4.0,1,4.0,1,4.0,1
8549,min_diffuse,20,20,1,3,0.05,0.95,0.8359777255845835,8,3.0,1,3.0,1,4.0,0
8550,min_diffuse,20,20,1,3,0.05,0.95,0.9352083631161384,25,5.0,1,5.0,1,6.0,0
8551,min_diffuse,20,20,1,3,0.05,0.95,0.9305306234232438,5,3.0,1,3.0,1,3.0,1
8552,min_diffuse,20,20,1,3,0.05,0.95,0.8930015912496019,12,4.0,1,4.0,1,4.0,1
8553,min_diffuse,20,20,1,3,0.05,0.95,0.8722944476524604,10,4.0,1,4.0,1,4.0,1
8554,min_diffuse,20,20,1,3,0.05,0.95,0.8739927871208759,22,4.0,1,4.0,1,4.0,1
8555,min_diffuse,20,20,1,3,0.05,0.95,0.860693406083278,11,3.0,1,3.0,1,3.0,1
8556,min_diffuse,20,20,1,3,0.05,0.95,0.9384709081619854,9,3.0,1,3.0,1,3.0,1
8557,min_diffuse,20,20,1,3,0.05,0.95,0.9447757205754116,10,3.0,1,3.0,1,3.0,1
8558,min_diffuse,20,20,1,3,0.05,0.95,0.9384186243617642,38,5.0,1,5.0,1,5.0,1
8559,min_diffuse,20,20,1,3,0.05,0.95,0.9010119785544474,6,3.0,1,3.0,1,3.0,1
8560,min_diffuse,20,20,1,3,0.05,0.95,0.8852549009067824,14,5.0,1,5.0,1,5.0,1
8561,min_diffuse,20,20,1,3,0.05,0.95,0.8957651707357679,13,4.0,1,4.0,1,4.0,1
8562,min_diffuse,20,20,1,3,0.05,0.95,0.9292172351832988,10,4.0,1,4.0,1,4.0,1
8563,min_diffuse,20,20,1,3,0.05,0.95,0.8824298546678072,23,4.0,0,4.0,0,3.0,1
8564,min_diffuse,20,20,1,3,0.05,0.95,0.9236981746307728,12,4.0,1,4.0,1,4.0,1
8565,min_diffuse,20,20,1,3,0.05,0.95,0.9289317167493314,43,8.0,1,8.0,1,8.0,1
8566,min_diffuse,20,20,1,3,0.05,0.95,0.8369311084054767,5,3.0,1,3.0,1,3.0,1
8567,min_diffuse,20,20,1,3,0.05,0.95,0.8742970570991104,20,5.0,1,5.0,1,5.0,1
8568,min_diffuse,20,20,1,3,0.05,0.95,0.929001529766631,9,4.0,0,3.0,1,4.0,0
8569,min_diffuse,20,20,1,3,0.05,0.95,0.9197823607816448,10,4.0,1,4.0,1,4.0,1
8570,min_diffuse,20,20,1,3,0.05,0.95,0.922345671135099,10,3.0,1,3.0,1,3.0,1
8571,min_diffuse,20,20,1,3,0.05,0.95,0.9358601299689948,32,7.0,1,7.0,1,7.0,1
8572,min_diffuse,20,20,1,3,0.05,0.95,0.9264951036573948,13,3.0,1,3.0,1,4.0,0
8573,min_diffuse,20,20,1,3,0.05,0.95,0.8548299417788856,21,5.0,1,5.0,1,5.0,1
8574,min_diffuse,20,20,1,3,0.05,0.95,0.9372759990726292,11,4.0,1,4.0,1,4.0,1
8575,min_diffuse,20,20,1,3,0.05,0.95,0.9178632780015176,40,6.0,1,6.0,1,6.0,1
8576,min_diffuse,20,20,1,3,0.05,0.95,0.9035726196414946,25,7.0,0,6.0,1,7.0,0
8577,min_diffuse,20,20,1,3,0.05,0.95,0.8864783524112457,9,3.0,1,3.0,1,3.0,1
8578,min_diffuse,20,20,1,3,0.05,0.95,0.916555500450824,26,4.0,1,4.0,1,4.0,1
8579,min_diffuse,20,20,1,3,0.05,0.95,0.9117324733294287,44,7.0,0,7.0,0,6.0,1
8580,min_diffuse,20,20,1,3,0.05,0.95,0.8630855815459815,8,3.0,1,3.0,1,3.0,1
8581,min_diffuse,20,20,1,3,0.05,0.95,0.8746957848508911,13,3.0,1,3.0,1,3.0,1
8582,min_diffuse,20,20,1,3,0.05,0.95,0.9345586251196664,11,3.0,1,3.0,1,4.0,0
8583,min_diffuse,20,20,1,3,0.05,0.95,0.9397877179530671,55,7.0,1,7.0,1,7.0,1
8584,min_diffuse,20,20,1,3,0.05,0.95,0.8885218909096566,12,4.0,1,4.0,1,4.0,1
8585,min_diffuse,20,20,1,3,0.05,0.95,0.9400437491581776,33,5.0,1,5.0,1,5.0,1
8586,min_diffuse,20,20,1,3,0.05,0.95,0.9306396433607996,13,5.0,1,5.0,1,5.0,1
8587,min_diffuse,20,20,1,3,0.05,0.95,0.942772094339402,7,4.0,1,4.0,1,4.0,1
8588,min_diffuse,20,20,1,3,0.05,0.95,0.947906944622502,11,4.0,1,4.0,1,4.0,1
8589,min_diffuse,20,20,1,3,0.05,0.95,0.7757407142847902,4,3.0,1,3.0,1,3.0,1
8590,min_diffuse,20,20,1,3,0.05,0.95,0.9270258036727947,10,3.0,1,3.0,1,3.0,1
8591,min_diffuse,20,20,1,3,0.05,0.95,0.939236241525917,28,6.0,1,6.0,1,7.0,0
8592,min_diffuse,20,20,1,3,0.05,0.95,0.8627951711809361,10,4.0,1,4.0,1,4.0,1
8593,min_diffuse,20,20,1,3,0.05,0.95,0.949596661570994,13,4.0,0,4.0,0,3.0,1
8594,min_diffuse,20,20,1,3,0.05,0.95,0.9401823633479864,10,3.0,1,3.0,1,3.0,1
8595,min_diffuse,20,20,1,3,0.05,0.95,0.9305281165406823,10,3.0,1,3.0,1,4.0,0
8596,min_diffuse,20,20,1,3,0.05,0.95,0.902186180116502,19,5.0,0,5.0,0,4.0,1
8597,min_diffuse,20,20,1,3,0.05,0.95,0.9290725117296812,17,4.0,1,4.0,1,4.0,1
8598,min_diffuse,20,20,1,3,0.05,0.95,0.920659625841918,11,4.0,0,3.0,1,4.0,0
8599,min_diffuse,20,20,1,3,0.05,0.95,0.9131735359730784,11,4.0,1,4.0,1,4.0,1
8600,min_diffuse,20,20,1,3,0.05,0.95,0.9101789160578112,6,3.0,1,3.0,1,3.0,1
8601,min_diffuse,20,20,1,3,0.05,0.95,0.9059156231079988,10,3.0,1,3.0,1,3.0,1
8602,min_diffuse,20,20,1,3,0.05,0.95,0.937407382702826,8,4.0,0,3.0,1,4.0,0
8603,min_diffuse,20,20,1,3,0.05,0.95,0.9424642664870716,18,5.0,1,5.0,1,5.0,1
8604,min_diffuse,20,20,1,3,0.05,0.95,0.9113491283625228,5,3.0,0,2.0,1,3.0,0
8605,min_diffuse,20,20,1,3,0.05,0.95,0.9147926772425972,26,4.0,1,4.0,1,4.0,1
8606,min_diffuse,20,20,1,3,0.05,0.95,0.9324007293648288,23,6.0,1,6.0,1,6.0,1
8607,min_diffuse,20,20,1,3,0.05,0.95,0.9052944878617428,27,7.0,0,6.0,1,6.0,1
8608,min_diffuse,20,20,1,3,0.05,0.95,0.9261808230638338,31,4.0,1,4.0,1,4.0,1
8609,min_diffuse,20,20,1,3,0.05,0.95,0.8649366202204146,17,4.0,1,5.0,0,5.0,0
8610,min_diffuse,20,20,1,3,0.05,0.95,0.9388696211434386,8,4.0,0,3.0,1,3.0,1
8611,min_diffuse,20,20,1,3,0.05,0.95,0.8457619353645867,7,3.0,1,3.0,1,3.0,1
8612,min_diffuse,20,20,1,3,0.05,0.95,0.8901619056465189,37,7.0,0,7.0,0,6.0,1
8613,min_diffuse,20,20,1,3,0.05,0.95,0.91540784357913,23,6.0,1,6.0,1,6.0,1
8614,min_diffuse,20,20,1,3,0.05,0.95,0.9456809960129884,24,5.0,1,5.0,1,5.0,1
8615,min_diffuse,20,20,1,3,0.05,0.95,0.8551736232185897,11,4.0,1,4.0,1,4.0,1
8616,min_diffuse,20,20,1,3,0.05,0.95,0.8968048251571719,13,4.0,1,4.0,1,4.0,1
8617,min_diffuse,20,20,1,3,0.05,0.95,0.9403426470966648,19,5.0,0,4.0,1,4.0,1
8618,min_diffuse,20,20,1,3,0.05,0.95,0.8532885697119039,25,6.0,0,6.0,0,5.0,1
8619,min_diffuse,20,20,1,3,0.05,0.95,0.7751975841996567,7,3.0,0,3.0,0,2.0,1
8620,min_diffuse,20,20,1,3,0.05,0.95,0.9406312648636216,9,4.0,1,4.0,1,4.0,1
8621,min_diffuse,20,20,1,3,0.05,0.95,0.9014976482414496,23,5.0,0,4.0,1,4.0,1
8622,min_diffuse,20,20,1,3,0.05,0.95,0.9251421096151744,9,4.0,1,4.0,1,4.0,1
8623,min_diffuse,20,20,1,3,0.05,0.95,0.941431366975596,15,4.0,1,4.0,1,4.0,1
8624,min_diffuse,20,20,1,3,0.05,0.95,0.9092105596875728,16,4.0,1,4.0,1,4.0,1
8625,min_diffuse,20,20,1,3,0.05,0.95,0.9327004535867808,32,8.0,0,8.0,0,7.0,1
8626,min_diffuse,20,20,1,3,0.05,0.95,0.7627830278028682,7,3.0,1,3.0,1,3.0,1
8627,min_diffuse,20,20,1,3,0.05,0.95,0.8923937779936184,16,4.0,1,4.0,1,4.0,1
8628,min_diffuse,20,20,1,3,0.05,0.95,0.9369233431919632,29,4.0,1,4.0,1,5.0,0
8629,min_diffuse,20,20,1,3,0.05,0.95,0.8899697082164455,12,4.0,1,4.0,1,4.0,1
8630,min_diffuse,20,20,1,3,0.05,0.95,0.8928649929237371,22,5.0,1,5.0,1,5.0,1
8631,min_diffuse,20,20,1,3,0.05,0.95,0.909839564106452,47,5.0,1,5.0,1,5.0,1
8632,min_diffuse,20,20,1,3,0.05,0.95,0.9385146447799152,35,5.0,1,5.0,1,5.0,1
8633,min_diffuse,20,20,1,3,0.05,0.95,0.8761979306132819,10,4.0,1,4.0,1,4.0,1
8634,min_diffuse,20,20,1,3,0.05,0.95,0.9246677667863524,46,7.0,1,7.0,1,7.0,1
8635,min_diffuse,20,20,1,3,0.05,0.95,0.9323761161867016,36,5.0,1,5.0,1,5.0,1
8636,min_diffuse,20,20,1,3,0.05,0.95,0.9428239617088708,32,6.0,1,6.0,1,6.0,1
8637,min_diffuse,20,20,1,3,0.05,0.95,0.9497508245550692,17,5.0,1,5.0,1,5.0,1
8638,min_diffuse,20,20,1,3,0.05,0.95,0.9145507714599026,6,4.0,1,4.0,1,4.0,1
8639,min_diffuse,20,20,1,3,0.05,0.95,0.9431728538910322,18,4.0,1,4.0,1,4.0,1
8640,min_diffuse,20,20,1,3,0.05,0.95,0.8086105002283658,3,2.0,1,2.0,1,2.0,1
8641,min_diffuse,20,20,1,3,0.05,0.95,0.9339180183071926,16,4.0,0,3.0,1,3.0,1
8642,min_diffuse,20,20,1,3,0.05,0.95,0.8975108966101235,12,4.0,1,4.0,1,4.0,1
8643,min_diffuse,20,20,1,3,0.05,0.95,0.9012880473428112,26,5.0,1,5.0,1,5.0,1
8644,min_diffuse,20,20,1,3,0.05,0.95,0.9421615881576522,22,5.0,1,5.0,1,5.0,1
8645,min_diffuse,20,20,1,3,0.05,0.95,0.8925488051234217,7,3.0,1,3.0,1,3.0,1
8646,min_diffuse,20,20,1,3,0.05,0.95,0.9227029066960653,19,4.0,1,4.0,1,4.0,1
8647,min_diffuse,20,20,1,3,0.05,0.95,0.9082221053486846,8,3.0,1,3.0,1,3.0,1
8648,min_diffuse,20,20,1,3,0.05,0.95,0.8765835299254314,10,4.0,1,4.0,1,4.0,1
8649,min_diffuse,20,20,1,3,0.05,0.95,0.903054741774657,16,5.0,0,4.0,1,4.0,1
8650,min_diffuse,20,20,1,3,0.05,0.95,0.94013859572787,18,4.0,1,4.0,1,4.0,1
8651,min_diffuse,20,20,1,3,0.05,0.95,0.949323336081332,28,6.0,1,6.0,1,6.0,1
8652,min_diffuse,20,20,1,3,0.05,0.95,0.9279815128154534,24,7.0,1,7.0,1,8.0,0
8653,min_diffuse,20,20,1,3,0.05,0.95,0.9320002936628284,25,6.0,1,6.0,1,6.0,1
8654,min_diffuse,20,20,1,3,0.05,0.95,0.9147767511019236,8,3.0,1,3.0,1,3.0,1
8655,min_diffuse,20,20,1,3,0.05,0.95,0.8743375465407239,14,4.0,0,3.0,1,3.0,1
8656,min_diffuse,20,20,1,3,0.05,0.95,0.9194511716390742,16,4.0,0,3.0,1,3.0,1
8657,min_diffuse,20,20,1,3,0.05,0.95,0.9475065167589976,15,5.0,1,5.0,1,5.0,1
8658,min_diffuse,20,20,1,3,0.05,0.95,0.9424973901682364,45,8.0,0,7.0,1,7.0,1
8659,min_diffuse,20,20,1,3,0.05,0.95,0.8626189151485683,9,4.0,0,4.0,0,3.0,1
8660,min_diffuse,20,20,1,3,0.05,0.95,0.8774158557724818,33,5.0,1,5.0,1,5.0,1
8661,min_diffuse,20,20,1,3,0.05,0.95,0.9012275990672032,8,3.0,1,4.0,0,4.0,0
8662,min_diffuse,20,20,1,3,0.05,0.95,0.7869792544495624,12,3.0,1,3.0,1,3.0,1
8663,min_diffuse,20,20,1,3,0.05,0.95,0.8313640413597371,10,5.0,1,5.0,1,5.0,1
8664,min_diffuse,20,20,1,3,0.05,0.95,0.9433414655992546,24,6.0,1,6.0,1,6.0,1
8665,min_diffuse,20,20,1,3,0.05,0.95,0.9251290518624476,19,5.0,1,5.0,1,5.0,1
8666,min_diffuse,20,20,1,3,0.05,0.95,0.922287832944494,18,4.0,1,4.0,1,4.0,1
8667,min_diffuse,20,20,1,3,0.05,0.95,0.941702036753322,21,5.0,1,5.0,1,5.0,1
8668,min_diffuse,20,20,1,3,0.05,0.95,0.7647171260694021,10,4.0,1,4.0,1,4.0,1
8669,min_diffuse,20,20,1,3,0.05,0.95,0.9354313751663368,20,5.0,1,5.0,1,5.0,1
8670,min_diffuse,20,20,1,3,0.05,0.95,0.9279215011172064,8,3.0,1,3.0,1,4.0,0
8671,min_diffuse,20,20,1,3,0.05,0.95,0.9417437013778313,22,6.0,1,6.0,1,6.0,1
8672,min_diffuse,20,20,1,3,0.05,0.95,0.8755502819943678,13,4.0,0,3.0,1,4.0,0
8673,min_diffuse,20,20,1,3,0.05,0.95,0.7310479114757575,4,3.0,0,2.0,1,3.0,0
8674,min_diffuse,20,20,1,3,0.05,0.95,0.8690273941441539,9,4.0,1,4.0,1,4.0,1
8675,min_diffuse,20,20,1,3,0.05,0.95,0.8954862873915704,10,3.0,1,4.0,0,4.0,0
8676,min_diffuse,20,20,1,3,0.05,0.95,0.9029892892971104,13,5.0,1,5.0,1,5.0,1
8677,min_diffuse,20,20,1,3,0.05,0.95,0.9085065288079276,17,4.0,0,3.0,1,4.0,0
8678,min_diffuse,20,20,1,3,0.05,0.95,0.877300768407828,5,3.0,1,3.0,1,3.0,1
8679,min_diffuse,20,20,1,3,0.05,0.95,0.9349510765064184,32,6.0,1,6.0,1,6.0,1
8680,min_diffuse,20,20,1,3,0.05,0.95,0.8994639567556038,16,4.0,1,4.0,1,4.0,1
8681,min_diffuse,20,20,1,3,0.05,0.95,0.9058407909698484,13,4.0,1,4.0,1,4.0,1
8682,min_diffuse,20,20,1,3,0.05,0.95,0.8889369787869743,12,4.0,1,4.0,1,4.0,1
8683,min_diffuse,20,20,1,3,0.05,0.95,0.8397604890085504,8,3.0,1,3.0,1,3.0,1
8684,min_diffuse,20,20,1,3,0.05,0.95,0.9137709164280774,16,5.0,1,5.0,1,5.0,1
8685,min_diffuse,20,20,1,3,0.05,0.95,0.8750465571290981,15,4.0,1,4.0,1,4.0,1
8686,min_diffuse,20,20,1,3,0.05,0.95,0.8468711536225038,8,3.0,1,3.0,1,3.0,1
8687,min_diffuse,20,20,1,3,0.05,0.95,0.9087267085557108,6,3.0,1,3.0,1,3.0,1
8688,min_diffuse,20,20,1,3,0.05,0.95,0.911010841479727,17,4.0,1,4.0,1,4.0,1
8689,min_diffuse,20,20,1,3,0.05,0.95,0.9446659693093064,38,6.0,1,6.0,1,6.0,1
8690,min_diffuse,20,20,1,3,0.05,0.95,0.937406744364608,10,4.0,1,4.0,1,4.0,1
8691,min_diffuse,20,20,1,3,0.05,0.95,0.9403254410281876,19,5.0,0,4.0,1,5.0,0
8692,min_diffuse,20,20,1,3,0.05,0.95,0.8960083492585148,23,4.0,1,5.0,0,4.0,1
8693,min_diffuse,20,20,1,3,0.05,0.95,0.9343603873072502,19,5.0,0,5.0,0,4.0,1
8694,min_diffuse,20,20,1,3,0.05,0.95,0.8283610509673973,6,3.0,1,3.0,1,3.0,1
8695,min_diffuse,20,20,1,3,0.05,0.95,0.904353206114752,15,5.0,1,5.0,1,5.0,1
8696,min_diffuse,20,20,1,3,0.05,0.95,0.9367841557180232,17,4.0,1,4.0,1,4.0,1
8697,min_diffuse,20,20,1,3,0.05,0.95,0.9198765771870996,19,5.0,0,5.0,0,4.0,1
8698,min_diffuse,20,20,1,3,0.05,0.95,0.94612643240704,28,6.0,1,6.0,1,6.0,1
8699,min_diffuse,20,20,1,3,0.05,0.95,0.8998593191269075,15,4.0,1,4.0,1,4.0,1
8700,min_diffuse,20,20,1,3,0.05,0.95,0.9053924093813964,15,4.0,1,4.0,1,5.0,0
8701,min_diffuse,20,20,1,3,0.05,0.95,0.9369706285407652,28,5.0,1,5.0,1,5.0,1
8702,min_diffuse,20,20,1,3,0.05,0.95,0.8214582166700843,21,4.0,0,4.0,0,3.0,1
8703,min_diffuse,20,20,1,3,0.05,0.95,0.9358793590189348,9,3.0,1,4.0,0,3.0,1
8704,min_diffuse,20,20,1,3,0.05,0.95,0.8964991942521939,24,4.0,1,4.0,1,4.0,1
8705,min_diffuse,20,20,1,3,0.05,0.95,0.8298526747420611,8,3.0,1,3.0,1,3.0,1
8706,min_diffuse,20,20,1,3,0.05,0.95,0.9399963558308486,35,6.0,1,6.0,1,6.0,1
8707,min_diffuse,20,20,1,3,0.05,0.95,0.9191644934626032,34,6.0,1,6.0,1,7.0,0
8708,min_diffuse,20,20,1,3,0.05,0.95,0.782720094581856,7,3.0,1,3.0,1,3.0,1
8709,min_diffuse,20,20,1,3,0.05,0.95,0.9493519069210368,15,5.0,1,5.0,1,5.0,1
8710,min_diffuse,20,20,1,3,0.05,0.95,0.8053880390749742,5,3.0,1,3.0,1,3.0,1
8711,min_diffuse,20,20,1,3,0.05,0.95,0.8760365433217836,11,4.0,1,4.0,1,4.0,1
8712,min_diffuse,20,20,1,3,0.05,0.95,0.9468449919967548,50,8.0,1,8.0,1,8.0,1
8713,min_diffuse,20,20,1,3,0.05,0.95,0.9326598313169132,27,4.0,1,4.0,1,4.0,1
8714,min_diffuse,20,20,1,3,0.05,0.95,0.9105559509246955,44,5.0,0,5.0,0,4.0,1
8715,min_diffuse,20,20,1,3,0.05,0.95,0.9497866072539468,19,5.0,0,4.0,1,5.0,0
8716,min_diffuse,20,20,1,3,0.05,0.95,0.9333176264793992,6,3.0,1,3.0,1,3.0,1
8717,min_diffuse,20,20,1,3,0.05,0.95,0.9221806989987472,26,4.0,1,4.0,1,4.0,1
8718,min_diffuse,20,20,1,3,0.05,0.95,0.932923929002224,10,4.0,1,4.0,1,4.0,1
8719,min_diffuse,20,20,1,3,0.05,0.95,0.923334911376092,17,4.0,1,4.0,1,4.0,1
8720,min_diffuse,20,20,1,3,0.05,0.95,0.9306400350365236,29,4.0,1,4.0,1,5.0,0
8721,min_diffuse,20,20,1,3,0.05,0.95,0.8412978476273489,3,2.0,1,2.0,1,2.0,1
8722,min_diffuse,20,20,1,3,0.05,0.95,0.907147837814988,6,3.0,1,3.0,1,4.0,0
8723,min_diffuse,20,20,1,3,0.05,0.95,0.869250577272715,23,5.0,0,4.0,1,4.0,1
8724,min_diffuse,20,20,1,3,0.05,0.95,0.924955117257448,35,5.0,0,4.0,1,4.0,1
8725,min_diffuse,20,20,1,3,0.05,0.95,0.9373699653416068,17,5.0,0,4.0,1,5.0,0
8726,min_diffuse,20,20,1,3,0.05,0.95,0.799305733844755,7,3.0,1,3.0,1,3.0,1
8727,min_diffuse,20,20,1,3,0.05,0.95,0.889460046094319,8,3.0,1,3.0,1,3.0,1
8728,min_diffuse,20,20,1,3,0.05,0.95,0.9094267106964556,9,4.0,1,4.0,1,4.0,1
8729,min_diffuse,20,20,1,3,0.05,0.95,0.9424317977554546,21,6.0,0,5.0,1,5.0,1
8730,min_diffuse,20,20,1,3,0.05,0.95,0.8787547261424088,11,4.0,1,4.0,1,4.0,1
8731,min_diffuse,20,20,1,3,0.05,0.95,0.9461601906996676,30,6.0,1,6.0,1,6.0,1
8732,min_diffuse,20,20,1,3,0.05,0.95,0.9497407380707064,41,6.0,1,6.0,1,6.0,1
8733,min_diffuse,20,20,1,3,0.05,0.95,0.7880256342821823,10,4.0,1,4.0,1,4.0,1
8734,min_diffuse,20,20,1,3,0.05,0.95,0.9146154177513494,39,5.0,1,5.0,1,5.0,1
8735,min_diffuse,20,20,1,3,0.05,0.95,0.937568777051579,16,5.0,1,5.0,1,5.0,1
8736,min_diffuse,20,20,1,3,0.05,0.95,0.922255183496004,9,3.0,1,3.0,1,4.0,0
8737,min_diffuse,20,20,1,3,0.05,0.95,0.8893687240791498,13,4.0,1,4.0,1,4.0,1
8738,min_diffuse,20,20,1,3,0.05,0.95,0.8890179644122497,7,3.0,1,3.0,1,3.0,1
8739,min_diffuse,20,20,1,3,0.05,0.95,0.8959250332942248,11,4.0,0,4.0,0,3.0,1
8740,min_diffuse,20,20,1,3,0.05,0.95,0.9279372078176245,17,4.0,1,4.0,1,4.0,1
8741,min_diffuse,20,20,1,3,0.05,0.95,0.901441697602226,26,5.0,1,5.0,1,5.0,1
8742,min_diffuse,20,20,1,3,0.05,0.95,0.9321553223951832,15,5.0,1,5.0,1,5.0,1
8743,min_diffuse,20,20,1,3,0.05,0.95,0.8761014237301148,11,4.0,1,4.0,1,5.0,0
8744,min_diffuse,20,20,1,3,0.05,0.95,0.9203083488019986,13,3.0,1,3.0,1,3.0,1
8745,min_diffuse,20,20,1,3,0.05,0.95,0.8705496747862276,11,4.0,1,4.0,1,4.0,1
8746,min_diffuse,20,20,1,3,0.05,0.95,0.929974730675963,29,6.0,0,5.0,1,5.0,1
8747,min_diffuse,20,20,1,3,0.05,0.95,0.9169103034894268,38,6.0,1,6.0,1,6.0,1
8748,min_diffuse,20,20,1,3,0.05,0.95,0.9307365096535414,4,3.0,1,3.0,1,3.0,1
8749,min_diffuse,20,20,1,3,0.05,0.95,0.9006750983876156,11,4.0,0,4.0,0,3.0,1
8750,min_diffuse,20,20,1,3,0.05,0.95,0.8813074809337892,12,4.0,1,4.0,1,4.0,1
8751,min_diffuse,20,20,1,3,0.05,0.95,0.9487087093772,60,6.0,1,6.0,1,6.0,1
8752,min_diffuse,20,20,1,3,0.05,0.95,0.939060692989954,24,6.0,0,5.0,1,6.0,0
8753,min_diffuse,20,20,1,3,0.05,0.95,0.901496675807187,13,4.0,1,4.0,1,4.0,1
8754,min_diffuse,20,20,1,3,0.05,0.95,0.8710263650942199,7,4.0,1,4.0,1,4.0,1
8755,min_diffuse,20,20,1,3,0.05,0.95,0.8907638584228723,14,5.0,1,5.0,1,5.0,1
8756,min_diffuse,20,20,1,3,0.05,0.95,0.9386902988485754,37,6.0,0,5.0,1,5.0,1
8757,min_diffuse,20,20,1,3,0.05,0.95,0.9185271454874844,18,4.0,1,4.0,1,4.0,1
8758,min_diffuse,20,20,1,3,0.05,0.95,0.9453153210793644,26,4.0,1,4.0,1,4.0,1
8759,min_diffuse,20,20,1,3,0.05,0.95,0.8832832414048105,4,2.0,1,2.0,1,2.0,1
8760,min_diffuse,20,20,1,3,0.05,0.95,0.9266831670533064,9,4.0,1,4.0,1,4.0,1
8761,min_diffuse,20,20,1,3,0.05,0.95,0.9248203944515748,18,5.0,0,5.0,0,4.0,1
8762,min_diffuse,20,20,1,3,0.05,0.95,0.9177079655251936,7,3.0,1,3.0,1,3.0,1
8763,min_diffuse,20,20,1,3,0.05,0.95,0.8925762188252098,9,4.0,1,4.0,1,4.0,1
8764,min_diffuse,20,20,1,3,0.05,0.95,0.944753103686254,32,5.0,0,5.0,0,4.0,1
8765,min_diffuse,20,20,1,3,0.05,0.95,0.889183849091999,8,4.0,1,4.0,1,4.0,1
8766,min_diffuse,20,20,1,3,0.05,0.95,0.9368952329605996,33,5.0,0,4.0,1,4.0,1
8767,min_diffuse,20,20,1,3,0.05,0.95,0.9029459002251924,11,5.0,0,4.0,1,4.0,1
8768,min_diffuse,20,20,1,3,0.05,0.95,0.807859257926112,9,3.0,1,3.0,1,3.0,1
8769,min_diffuse,20,20,1,3,0.05,0.95,0.9351574919649002,16,5.0,1,5.0,1,5.0,1
8770,min_diffuse,20,20,1,3,0.05,0.95,0.949003725988198,18,5.0,1,5.0,1,5.0,1
8771,min_diffuse,20,20,1,3,0.05,0.95,0.920223526143415,35,5.0,1,5.0,1,5.0,1
8772,min_diffuse,20,20,1,3,0.05,0.95,0.8424394154399675,16,4.0,1,4.0,1,4.0,1
8773,min_diffuse,20,20,1,3,0.05,0.95,0.9232996074359028,7,3.0,1,3.0,1,3.0,1
8774,min_diffuse,20,20,1,3,0.05,0.95,0.9417026626255895,13,4.0,1,4.0,1,4.0,1
8775,min_diffuse,20,20,1,3,0.05,0.95,0.9416453260823116,14,5.0,1,5.0,1,5.0,1
8776,min_diffuse,20,20,1,3,0.05,0.95,0.8270682221732233,7,3.0,1,3.0,1,3.0,1
8777,min_diffuse,20,20,1,3,0.05,0.95,0.9454094014372972,54,9.0,0,8.0,1,9.0,0
8778,min_diffuse,20,20,1,3,0.05,0.95,0.8785784545252749,11,4.0,0,4.0,0,3.0,1
8779,min_diffuse,20,20,1,3,0.05,0.95,0.9489156563547616,47,7.0,1,7.0,1,7.0,1
8780,min_diffuse,20,20,1,3,0.05,0.95,0.9396189290636504,24,6.0,1,6.0,1,6.0,1
8781,min_diffuse,20,20,1,3,0.05,0.95,0.9297717774730716,17,4.0,1,4.0,1,4.0,1
8782,min_diffuse,20,20,1,3,0.05,0.95,0.9000917217277367,13,4.0,1,4.0,1,4.0,1
8783,min_diffuse,20,20,1,3,0.05,0.95,0.9344541984554766,29,5.0,0,5.0,0,4.0,1
8784,min_diffuse,20,20,1,3,0.05,0.95,0.9002842005559923,19,4.0,1,5.0,0,5.0,0
8785,min_diffuse,20,20,1,3,0.05,0.95,0.949918888405681,13,4.0,0,4.0,0,3.0,1
8786,min_diffuse,20,20,1,3,0.05,0.95,0.8514454601832772,6,3.0,1,3.0,1,3.0,1
8787,min_diffuse,20,20,1,3,0.05,0.95,0.8695522723381759,14,4.0,1,4.0,1,4.0,1
8788,min_diffuse,20,20,1,3,0.05,0.95,0.8450346156858587,16,4.0,1,4.0,1,4.0,1
8789,min_diffuse,20,20,1,3,0.05,0.95,0.9383980507739392,11,4.0,1,4.0,1,4.0,1
8790,min_diffuse,20,20,1,3,0.05,0.95,0.8617560117847577,25,4.0,1,4.0,1,4.0,1
8791,min_diffuse,20,20,1,3,0.05,0.95,0.919845904547398,24,5.0,1,5.0,1,5.0,1
8792,min_diffuse,20,20,1,3,0.05,0.95,0.92419734403627,53,6.0,1,6.0,1,6.0,1
8793,min_diffuse,20,20,1,3,0.05,0.95,0.8385842330618916,11,4.0,0,4.0,0,3.0,1
8794,min_diffuse,20,20,1,3,0.05,0.95,0.9390315852612372,21,5.0,0,5.0,0,4.0,1
8795,min_diffuse,20,20,1,3,0.05,0.95,0.8614192591751794,6,3.0,1,3.0,1,3.0,1
8796,min_diffuse,20,20,1,3,0.05,0.95,0.8642595322349292,12,4.0,1,4.0,1,4.0,1
8797,min_diffuse,20,20,1,3,0.05,0.95,0.926231608013622,26,5.0,0,5.0,0,4.0,1
8798,min_diffuse,20,20,1,3,0.05,0.95,0.9473521448214576,13,4.0,1,4.0,1,4.0,1
8799,min_diffuse,20,20,1,3,0.05,0.95,0.8958675236014408,18,5.0,1,5.0,1,5.0,1
8800,min_diffuse,20,20,1,3,0.05,0.95,0.9479251006706602,25,6.0,1,6.0,1,6.0,1
8801,min_diffuse,20,20,1,3,0.05,0.95,0.9078643472747018,15,4.0,0,4.0,0,3.0,1
8802,min_diffuse,20,20,1,3,0.05,0.95,0.8717368816328318,22,5.0,1,5.0,1,6.0,0
8803,min_diffuse,20,20,1,3,0.05,0.95,0.9449586986167594,12,4.0,1,4.0,1,4.0,1
8804,min_diffuse,20,20,1,3,0.05,0.95,0.9241097068677344,62,6.0,1,6.0,1,6.0,1
8805,min_diffuse,20,20,1,3,0.05,0.95,0.9140058628986828,25,6.0,1,6.0,1,6.0,1
8806,min_diffuse,20,20,1,3,0.05,0.95,0.9393101074394088,33,6.0,1,6.0,1,6.0,1
8807,min_diffuse,20,20,1,3,0.05,0.95,0.945397267714219,15,5.0,1,5.0,1,5.0,1
8808,min_diffuse,20,20,1,3,0.05,0.95,0.8405383938182138,12,4.0,1,4.0,1,4.0,1
8809,min_diffuse,20,20,1,3,0.05,0.95,0.704229603555253,5,3.0,0,2.0,1,2.0,1
8810,min_diffuse,20,20,1,3,0.05,0.95,0.88682230488894,9,3.0,1,3.0,1,3.0,1
8811,min_diffuse,20,20,1,3,0.05,0.95,0.9435981795833488,8,3.0,1,3.0,1,3.0,1
8812,min_diffuse,20,20,1,3,0.05,0.95,0.9182888702202864,13,4.0,1,4.0,1,4.0,1
8813,min_diffuse,20,20,1,3,0.05,0.95,0.8377407158128382,10,4.0,0,3.0,1,3.0,1
8814,min_diffuse,20,20,1,3,0.05,0.95,0.906414042641547,8,3.0,1,3.0,1,3.0,1
8815,min_diffuse,20,20,1,3,0.05,0.95,0.9148232044710412,4,2.0,1,2.0,1,3.0,0
8816,min_diffuse,20,20,1,3,0.05,0.95,0.9153555348324892,15,4.0,1,4.0,1,4.0,1
8817,min_diffuse,20,20,1,3,0.05,0.95,0.9355695585151912,31,6.0,1,6.0,1,6.0,1
8818,min_diffuse,20,20,1,3,0.05,0.95,0.8908365800612464,9,3.0,1,3.0,1,3.0,1
8819,min_diffuse,20,20,1,3,0.05,0.95,0.9323591128414556,22,5.0,1,5.0,1,5.0,1
8820,min_diffuse,20,20,1,3,0.05,0.95,0.9407192684349291,75,8.0,1,8.0,1,8.0,1
8821,min_diffuse,20,20,1,3,0.05,0.95,0.9020350913097022,6,3.0,1,3.0,1,4.0,0
8822,min_diffuse,20,20,1,3,0.05,0.95,0.92204976772385,5,3.0,1,3.0,1,3.0,1
8823,min_diffuse,20,20,1,3,0.05,0.95,0.9479245564371545,33,5.0,1,5.0,1,5.0,1
8824,min_diffuse,20,20,1,3,0.05,0.95,0.8903229155817919,27,5.0,0,5.0,0,4.0,1
8825,min_diffuse,20,20,1,3,0.05,0.95,0.9010240686620112,8,3.0,1,3.0,1,3.0,1
8826,min_diffuse,20,20,1,3,0.05,0.95,0.935506672736414,13,4.0,1,4.0,1,4.0,1
8827,min_diffuse,20,20,1,3,0.05,0.95,0.926077655020593,13,5.0,1,5.0,1,5.0,1
8828,min_diffuse,20,20,1,3,0.05,0.95,0.9493232199988084,61,7.0,0,6.0,1,6.0,1
8829,min_diffuse,20,20,1,3,0.05,0.95,0.911737644989446,18,5.0,1,5.0,1,5.0,1
8830,min_diffuse,20,20,1,3,0.05,0.95,0.8779872652955205,24,4.0,1,4.0,1,4.0,1
8831,min_diffuse,20,20,1,3,0.05,0.95,0.9183627058876254,7,3.0,1,3.0,1,3.0,1
8832,min_diffuse,20,20,1,3,0.05,0.95,0.8845933215819692,20,5.0,0,4.0,1,4.0,1
8833,min_diffuse,20,20,1,3,0.05,0.95,0.8324976481032632,14,5.0,1,5.0,1,5.0,1
8834,min_diffuse,20,20,1,3,0.05,0.95,0.6906744844191706,6,3.0,1,3.0,1,3.0,1
8835,min_diffuse,20,20,1,3,0.05,0.95,0.8296182022208788,13,3.0,1,3.0,1,3.0,1
8836,min_diffuse,20,20,1,3,0.05,0.95,0.9115682489193416,28,6.0,1,6.0,1,6.0,1
8837,min_diffuse,20,20,1,3,0.05,0.95,0.8236802199867905,10,3.0,1,3.0,1,3.0,1
8838,min_diffuse,20,20,1,3,0.05,0.95,0.9213110376806898,23,5.0,1,5.0,1,5.0,1
8839,min_diffuse,20,20,1,3,0.05,0.95,0.8949303005792082,8,3.0,1,3.0,1,3.0,1
8840,min_diffuse,20,20,1,3,0.05,0.95,0.9194929865096164,13,4.0,1,5.0,0,4.0,1
8841,min_diffuse,20,20,1,3,0.05,0.95,0.931217295676705,15,5.0,1,5.0,1,5.0,1
8842,min_diffuse,20,20,1,3,0.05,0.95,0.8816551600243666,7,3.0,1,3.0,1,3.0,1
8843,min_diffuse,20,20,1,3,0.05,0.95,0.8987689556395175,12,4.0,0,4.0,0,3.0,1
8844,min_diffuse,20,20,1,3,0.05,0.95,0.844528927777938,14,5.0,0,5.0,0,4.0,1
8845,min_diffuse,20,20,1,3,0.05,0.95,0.7636218889206066,6,3.0,1,3.0,1,3.0,1
8846,min_diffuse,20,20,1,3,0.05,0.95,0.940872070783964,15,4.0,0,4.0,0,3.0,1
8847,min_diffuse,20,20,1,3,0.05,0.95,0.949847216286361,14,4.0,1,4.0,1,4.0,1
8848,min_diffuse,20,20,1,3,0.05,0.95,0.917335754866895,23,6.0,1,6.0,1,6.0,1
8849,min_diffuse,20,20,1,3,0.05,0.95,0.9337847236473212,23,5.0,1,5.0,1,5.0,1
8850,min_diffuse,20,20,1,3,0.05,0.95,0.930285626712032,41,6.0,0,6.0,0,5.0,1
8851,min_diffuse,20,20,1,3,0.05,0.95,0.8820309343368317,12,4.0,0,4.0,0,3.0,1
8852,min_diffuse,20,20,1,3,0.05,0.95,0.8903441640572484,10,4.0,1,4.0,1,4.0,1
8853,min_diffuse,20,20,1,3,0.05,0.95,0.933910437847714,21,5.0,1,5.0,1,5.0,1
8854,min_diffuse,20,20,1,3,0.05,0.95,0.911369428763368,9,4.0,0,3.0,1,4.0,0
8855,min_diffuse,20,20,1,3,0.05,0.95,0.8480655110861245,13,4.0,0,3.0,1,3.0,1
8856,min_diffuse,20,20,1,3,0.05,0.95,0.9289891017236818,50,6.0,1,6.0,1,6.0,1
8857,min_diffuse,20,20,1,3,0.05,0.95,0.9472689529267184,13,5.0,1,5.0,1,5.0,1
8858,min_diffuse,20,20,1,3,0.05,0.95,0.9088044986085384,18,4.0,1,4.0,1,4.0,1
8859,min_diffuse,20,20,1,3,0.05,0.95,0.937368599491409,17,5.0,1,5.0,1,5.0,1
8860,min_diffuse,20,20,1,3,0.05,0.95,0.948477780220802,22,4.0,1,4.0,1,4.0,1
8861,min_diffuse,20,20,1,3,0.05,0.95,0.8646967368777435,18,4.0,1,4.0,1,4.0,1
8862,min_diffuse,20,20,1,3,0.05,0.95,0.9200263676255114,14,5.0,1,5.0,1,5.0,1
8863,min_diffuse,20,20,1,3,0.05,0.95,0.8973368605543445,8,4.0,1,4.0,1,4.0,1
8864,min_diffuse,20,20,1,3,0.05,0.95,0.8619166797783141,20,5.0,1,5.0,1,5.0,1
8865,min_diffuse,20,20,1,3,0.05,0.95,0.9314979389649264,22,5.0,0,4.0,1,4.0,1
8866,min_diffuse,20,20,1,3,0.05,0.95,0.8470723461593889,8,3.0,1,3.0,1,3.0,1
8867,min_diffuse,20,20,1,3,0.05,0.95,0.9275080067743124,12,4.0,1,4.0,1,4.0,1
8868,min_diffuse,20,20,1,3,0.05,0.95,0.9073274964785544,8,4.0,0,3.0,1,3.0,1
8869,min_diffuse,20,20,1,3,0.05,0.95,0.9325657976175696,14,4.0,1,4.0,1,4.0,1
8870,min_diffuse,20,20,1,3,0.05,0.95,0.8741659254634212,22,4.0,1,4.0,1,4.0,1
8871,min_diffuse,20,20,1,3,0.05,0.95,0.8843129301166375,13,4.0,1,4.0,1,4.0,1
8872,min_diffuse,20,20,1,3,0.05,0.95,0.914270627373698,22,4.0,1,4.0,1,4.0,1
8873,min_diffuse,20,20,1,3,0.05,0.95,0.9430489453804688,16,4.0,0,3.0,1,3.0,1
8874,min_diffuse,20,20,1,3,0.05,0.95,0.8256601530902321,13,4.0,1,4.0,1,4.0,1
8875,min_diffuse,20,20,1,3,0.05,0.95,0.9386156478513332,33,7.0,0,6.0,1,6.0,1
8876,min_diffuse,20,20,1,3,0.05,0.95,0.8763851724849477,7,3.0,1,4.0,0,3.0,1
8877,min_diffuse,20,20,1,3,0.05,0.95,0.8694646786958047,28,5.0,1,5.0,1,5.0,1
8878,min_diffuse,20,20,1,3,0.05,0.95,0.9385190031086964,12,4.0,1,4.0,1,4.0,1
8879,min_diffuse,20,20,1,3,0.05,0.95,0.94287087317323,39,8.0,0,7.0,1,7.0,1
8880,min_diffuse,20,20,1,3,0.05,0.95,0.913550003040368,19,4.0,0,4.0,0,3.0,1
8881,min_diffuse,20,20,1,3,0.05,0.95,0.8745921866716923,8,4.0,1,4.0,1,4.0,1
8882,min_diffuse,20,20,1,3,0.05,0.95,0.9292477451862428,23,5.0,1,5.0,1,5.0,1
8883,min_diffuse,20,20,1,3,0.05,0.95,0.947177654179287,89,8.0,1,8.0,1,8.0,1
8884,min_diffuse,20,20,1,3,0.05,0.95,0.8139990997429867,7,3.0,1,3.0,1,3.0,1
8885,min_diffuse,20,20,1,3,0.05,0.95,0.9308202910770464,44,5.0,0,5.0,0,4.0,1
8886,min_diffuse,20,20,1,3,0.05,0.95,0.9433508846005813,11,3.0,1,3.0,1,4.0,0
8887,min_diffuse,20,20,1,3,0.05,0.95,0.9396724952716732,16,5.0,1,5.0,1,5.0,1
8888,min_diffuse,20,20,1,3,0.05,0.95,0.8292390545628421,11,3.0,1,3.0,1,3.0,1
8889,min_diffuse,20,20,1,3,0.05,0.95,0.9354262791393544,11,4.0,1,4.0,1,4.0,1
8890,min_diffuse,20,20,1,3,0.05,0.95,0.9134506698899622,5,3.0,1,3.0,1,3.0,1
8891,min_diffuse,20,20,1,3,0.05,0.95,0.9431187863231998,28,5.0,1,5.0,1,5.0,1
8892,min_diffuse,20,20,1,3,0.05,0.95,0.869130967704583,16,4.0,1,4.0,1,4.0,1
8893,min_diffuse,20,20,1,3,0.05,0.95,0.9101188371581842,21,6.0,0,6.0,0,5.0,1
8894,min_diffuse,20,20,1,3,0.05,0.95,0.9203258114330772,33,4.0,1,4.0,1,4.0,1
8895,min_diffuse,20,20,1,3,0.05,0.95,0.9456677297411182,13,4.0,1,4.0,1,4.0,1
8896,min_diffuse,20,20,1,3,0.05,0.95,0.8988576624516673,9,4.0,0,3.0,1,3.0,1
8897,min_diffuse,20,20,1,3,0.05,0.95,0.9210122737970788,14,5.0,1,5.0,1,5.0,1
8898,min_diffuse,20,20,1,3,0.05,0.95,0.9428599132924816,16,4.0,1,4.0,1,5.0,0
8899,min_diffuse,20,20,1,3,0.05,0.95,0.9382837661479172,15,5.0,1,5.0,1,5.0,1
8900,min_diffuse,20,20,1,3,0.05,0.95,0.8935309073988009,12,4.0,0,4.0,0,3.0,1
8901,min_diffuse,20,20,1,3,0.05,0.95,0.9212352227258244,23,4.0,1,4.0,1,4.0,1
8902,min_diffuse,20,20,1,3,0.05,0.95,0.9443730240884318,14,4.0,1,4.0,1,5.0,0
8903,min_diffuse,20,20,1,3,0.05,0.95,0.9223807061846252,41,8.0,1,8.0,1,8.0,1
8904,min_diffuse,20,20,1,3,0.05,0.95,0.9358903985487128,44,5.0,1,5.0,1,5.0,1
8905,min_diffuse,20,20,1,3,0.05,0.95,0.916344470458367,21,5.0,1,5.0,1,5.0,1
8906,min_diffuse,20,20,1,3,0.05,0.95,0.91410875372368,14,4.0,1,4.0,1,4.0,1
8907,min_diffuse,20,20,1,3,0.05,0.95,0.9336246072633104,34,5.0,1,5.0,1,5.0,1
8908,min_diffuse,20,20,1,3,0.05,0.95,0.8129932817896595,17,4.0,1,4.0,1,4.0,1
8909,min_diffuse,20,20,1,3,0.05,0.95,0.9471713720261375,25,5.0,1,5.0,1,5.0,1
8910,min_diffuse,20,20,1,3,0.05,0.95,0.9032445810177882,11,4.0,0,3.0,1,3.0,1
8911,min_diffuse,20,20,1,3,0.05,0.95,0.945617042692354,8,4.0,1,4.0,1,4.0,1
8912,min_diffuse,20,20,1,3,0.05,0.95,0.948782829289034,10,3.0,1,3.0,1,3.0,1
8913,min_diffuse,20,20,1,3,0.05,0.95,0.8852867657311685,14,5.0,1,5.0,1,5.0,1
8914,min_diffuse,20,20,1,3,0.05,0.95,0.8911907320180754,12,4.0,0,4.0,0,3.0,1
8915,min_diffuse,20,20,1,3,0.05,0.95,0.9419070882214058,8,3.0,1,3.0,1,4.0,0
8916,min_diffuse,20,20,1,3,0.05,0.95,0.9356702085785348,37,7.0,0,6.0,1,7.0,0
8917,min_diffuse,20,20,1,3,0.05,0.95,0.8395533409720551,8,3.0,1,3.0,1,3.0,1
8918,min_diffuse,20,20,1,3,0.05,0.95,0.8562658784244624,18,3.0,1,3.0,1,3.0,1
8919,min_diffuse,20,20,1,3,0.05,0.95,0.8763170658567333,17,3.0,1,3.0,1,3.0,1
8920,min_diffuse,20,20,1,3,0.05,0.95,0.8685205943961426,8,4.0,1,4.0,1,4.0,1
8921,min_diffuse,20,20,1,3,0.05,0.95,0.8571846963223947,22,4.0,1,4.0,1,4.0,1
8922,min_diffuse,20,20,1,3,0.05,0.95,0.9282776723995848,33,7.0,1,7.0,1,7.0,1
8923,min_diffuse,20,20,1,3,0.05,0.95,0.8938923419345103,29,4.0,1,4.0,1,4.0,1
8924,min_diffuse,20,20,1,3,0.05,0.95,0.8948140984235248,6,3.0,1,3.0,1,3.0,1
8925,min_diffuse,20,20,1,3,0.05,0.95,0.9308695533647494,23,5.0,1,5.0,1,5.0,1
8926,min_diffuse,20,20,1,3,0.05,0.95,0.9267323061701184,15,6.0,0,6.0,0,5.0,1
8927,min_diffuse,20,20,1,3,0.05,0.95,0.930436074402316,23,4.0,1,4.0,1,4.0,1
8928,min_diffuse,20,20,1,3,0.05,0.95,0.9357694914530936,9,4.0,1,4.0,1,5.0,0
8929,min_diffuse,20,20,1,3,0.05,0.95,0.8541798370881578,17,4.0,0,4.0,0,3.0,1
8930,min_diffuse,20,20,1,3,0.05,0.95,0.9084423614210884,11,4.0,1,4.0,1,4.0,1
8931,min_diffuse,20,20,1,3,0.05,0.95,0.8856119487520654,5,2.0,1,2.0,1,2.0,1
8932,min_diffuse,20,20,1,3,0.05,0.95,0.9006155390328424,19,6.0,0,5.0,1,6.0,0
8933,min_diffuse,20,20,1,3,0.05,0.95,0.9410155290693604,19,4.0,1,4.0,1,4.0,1
8934,min_diffuse,20,20,1,3,0.05,0.95,0.9346157566960496,6,3.0,1,3.0,1,3.0,1
8935,min_diffuse,20,20,1,3,0.05,0.95,0.9307548600817134,34,6.0,1,6.0,1,7.0,0
8936,min_diffuse,20,20,1,3,0.05,0.95,0.9438888030261372,14,3.0,1,3.0,1,4.0,0
8937,min_diffuse,20,20,1,3,0.05,0.95,0.8917521857249864,11,4.0,0,3.0,1,3.0,1
8938,min_diffuse,20,20,1,3,0.05,0.95,0.8861220606769868,9,3.0,1,3.0,1,3.0,1
8939,min_diffuse,20,20,1,3,0.05,0.95,0.9447084890675568,42,7.0,0,6.0,1,6.0,1
8940,min_diffuse,20,20,1,3,0.05,0.95,0.8923752974402404,7,3.0,1,3.0,1,3.0,1
8941,min_diffuse,20,20,1,3,0.05,0.95,0.9269994191793182,20,6.0,1,6.0,1,7.0,0
8942,min_diffuse,20,20,1,3,0.05,0.95,0.7971300337098053,6,3.0,1,3.0,1,3.0,1
8943,min_diffuse,20,20,1,3,0.05,0.95,0.9016394879749936,6,3.0,0,2.0,1,2.0,1
8944,min_diffuse,20,20,1,3,0.05,0.95,0.8309209350393154,11,4.0,1,4.0,1,4.0,1
8945,min_diffuse,20,20,1,3,0.05,0.95,0.8958234711768245,20,5.0,1,5.0,1,5.0,1
8946,min_diffuse,20,20,1,3,0.05,0.95,0.8850992663506517,4,3.0,1,3.0,1,3.0,1
8947,min_diffuse,20,20,1,3,0.05,0.95,0.8673616922833404,10,3.0,1,3.0,1,4.0,0
8948,min_diffuse,20,20,1,3,0.05,0.95,0.9209969943489736,16,4.0,1,4.0,1,4.0,1
8949,min_diffuse,20,20,1,3,0.05,0.95,0.9197456352728768,9,4.0,1,4.0,1,4.0,1
8950,min_diffuse,20,20,1,3,0.05,0.95,0.8872092547017835,26,4.0,1,4.0,1,4.0,1
8951,min_diffuse,20,20,1,3,0.05,0.95,0.8473249039475763,8,3.0,1,3.0,1,3.0,1
8952,min_diffuse,20,20,1,3,0.05,0.95,0.9179170403380964,56,7.0,1,7.0,1,7.0,1
8953,min_diffuse,20,20,1,3,0.05,0.95,0.895023122558696,9,4.0,1,4.0,1,4.0,1
8954,min_diffuse,20,20,1,3,0.05,0.95,0.9345127398130916,29,4.0,1,4.0,1,5.0,0
8955,min_diffuse,20,20,1,3,0.05,0.95,0.9309207839740664,20,5.0,0,4.0,1,5.0,0
8956,min_diffuse,20,20,1,3,0.05,0.95,0.9353330442349432,16,4.0,1,4.0,1,4.0,1
8957,min_diffuse,20,20,1,3,0.05,0.95,0.9033289841359976,12,5.0,1,5.0,1,5.0,1
8958,min_diffuse,20,20,1,3,0.05,0.95,0.9477088757875964,19,5.0,0,4.0,1,5.0,0
8959,min_diffuse,20,20,1,3,0.05,0.95,0.9332356731206556,51,8.0,1,8.0,1,8.0,1
8960,min_diffuse,20,20,1,3,0.05,0.95,0.8848109939471772,7,3.0,1,3.0,1,3.0,1
8961,min_diffuse,20,20,1,3,0.05,0.95,0.8442284294854463,12,4.0,0,4.0,0,3.0,1
8962,min_diffuse,20,20,1,3,0.05,0.95,0.8644539013158032,19,4.0,1,4.0,1,4.0,1
8963,min_diffuse,20,20,1,3,0.05,0.95,0.9288878469556632,20,5.0,1,5.0,1,5.0,1
8964,min_diffuse,20,20,1,3,0.05,0.95,0.9405257306103664,17,5.0,1,5.0,1,5.0,1
8965,min_diffuse,20,20,1,3,0.05,0.95,0.73852081253872,5,3.0,1,3.0,1,3.0,1
8966,min_diffuse,20,20,1,3,0.05,0.95,0.9358703574299309,17,4.0,1,4.0,1,4.0,1
8967,min_diffuse,20,20,1,3,0.05,0.95,0.8068892453598171,12,3.0,1,4.0,0,3.0,1
8968,min_diffuse,20,20,1,3,0.05,0.95,0.8952477051773482,10,4.0,1,4.0,1,4.0,1
8969,min_diffuse,20,20,1,3,0.05,0.95,0.9067010961120002,18,5.0,1,5.0,1,5.0,1
8970,min_diffuse,20,20,1,3,0.05,0.95,0.9138742619842422,17,5.0,1,5.0,1,5.0,1
8971,min_diffuse,20,20,1,3,0.05,0.95,0.8784209990793987,35,7.0,0,7.0,0,6.0,1
8972,min_diffuse,20,20,1,3,0.05,0.95,0.8972233242447458,11,4.0,1,5.0,0,4.0,1
8973,min_diffuse,20,20,1,3,0.05,0.95,0.9358147332173674,25,5.0,0,5.0,0,4.0,1
8974,min_diffuse,20,20,1,3,0.05,0.95,0.8001507972317208,16,4.0,1,4.0,1,4.0,1
8975,min_diffuse,20,20,1,3,0.05,0.95,0.8905893848603578,8,4.0,0,4.0,0,3.0,1
8976,min_diffuse,20,20,1,3,0.05,0.95,0.944566235020218,42,6.0,0,6.0,0,5.0,1
8977,min_diffuse,20,20,1,3,0.05,0.95,0.9490402929664982,55,9.0,0,9.0,0,8.0,1
8978,min_diffuse,20,20,1,3,0.05,0.95,0.8339892921810514,11,3.0,1,3.0,1,3.0,1
8979,min_diffuse,20,20,1,3,0.05,0.95,0.8673081696079155,13,5.0,1,5.0,1,5.0,1
8980,min_diffuse,20,20,1,3,0.05,0.95,0.7006462435554182,11,3.0,1,3.0,1,3.0,1
8981,min_diffuse,20,20,1,3,0.05,0.95,0.9435346799622204,28,5.0,1,5.0,1,5.0,1
8982,min_diffuse,20,20,1,3,0.05,0.95,0.9416926883275544,8,4.0,0,4.0,0,3.0,1
8983,min_diffuse,20,20,1,3,0.05,0.95,0.918877806301884,9,3.0,1,3.0,1,3.0,1
8984,min_diffuse,20,20,1,3,0.05,0.95,0.9485434052277246,9,4.0,1,4.0,1,4.0,1
8985,min_diffuse,20,20,1,3,0.05,0.95,0.9276816294710444,27,5.0,1,5.0,1,5.0,1
8986,min_diffuse,20,20,1,3,0.05,0.95,0.9473053887806504,30,7.0,1,7.0,1,7.0,1
8987,min_diffuse,20,20,1,3,0.05,0.95,0.9147963840004958,23,4.0,1,4.0,1,4.0,1
8988,min_diffuse,20,20,1,3,0.05,0.95,0.9063709263065924,21,6.0,1,6.0,1,6.0,1
8989,min_diffuse,20,20,1,3,0.05,0.95,0.8944604450585105,16,5.0,1,5.0,1,5.0,1
8990,min_diffuse,20,20,1,3,0.05,0.95,0.9400237940208394,29,6.0,1,6.0,1,6.0,1
8991,min_diffuse,20,20,1,3,0.05,0.95,0.9309646383025107,10,5.0,1,5.0,1,5.0,1
8992,min_diffuse,20,20,1,3,0.05,0.95,0.9413937803394984,13,4.0,1,4.0,1,4.0,1
8993,min_diffuse,20,20,1,3,0.05,0.95,0.94144207880996,68,6.0,1,6.0,1,6.0,1
8994,min_diffuse,20,20,1,3,0.05,0.95,0.8960321801096847,29,5.0,1,5.0,1,5.0,1
8995,min_diffuse,20,20,1,3,0.05,0.95,0.9103895179391432,8,3.0,1,3.0,1,3.0,1
8996,min_diffuse,20,20,1,3,0.05,0.95,0.91812089900506,10,4.0,1,4.0,1,4.0,1
8997,min_diffuse,20,20,1,3,0.05,0.95,0.942968694490494,25,5.0,1,5.0,1,5.0,1
8998,min_diffuse,20,20,1,3,0.05,0.95,0.8204015385474416,6,3.0,1,3.0,1,3.0,1
8999,min_diffuse,20,20,1,3,0.05,0.95,0.8844244203214663,13,4.0,1,4.0,1,4.0,1
9000,min_diffuse,20,20,1,3,0.05,0.95,0.8857907116567718,8,3.0,1,3.0,1,3.0,1
9001,min_diffuse,20,20,1,3,0.05,0.95,0.9211369563312573,16,4.0,0,4.0,0,3.0,1
9002,min_diffuse,20,20,1,3,0.05,0.95,0.9385246093131128,11,4.0,0,3.0,1,3.0,1
9003,min_diffuse,20,20,1,3,0.05,0.95,0.9267930825153464,66,8.0,0,7.0,1,7.0,1
9004,min_diffuse,20,20,1,3,0.05,0.95,0.9091636085322216,12,4.0,1,4.0,1,4.0,1
9005,min_diffuse,20,20,1,3,0.05,0.95,0.9383807311944344,9,3.0,1,3.0,1,4.0,0
9006,min_diffuse,20,20,1,3,0.05,0.95,0.8492090607890146,9,4.0,0,3.0,1,3.0,1
9007,min_diffuse,20,20,1,3,0.05,0.95,0.946417261220209,8,3.0,1,3.0,1,3.0,1
9008,min_diffuse,20,20,1,3,0.05,0.95,0.8150564979058532,10,4.0,0,4.0,0,3.0,1
9009,min_diffuse,20,20,1,3,0.05,0.95,0.9465969933183908,68,7.0,1,7.0,1,7.0,1
9010,min_diffuse,20,20,1,3,0.05,0.95,0.9232036840129064,36,5.0,1,5.0,1,5.0,1
9011,min_diffuse,20,20,1,3,0.05,0.95,0.8866838419026193,14,4.0,0,4.0,0,3.0,1
9012,min_diffuse,20,20,1,3,0.05,0.95,0.9429177889752188,45,7.0,0,7.0,0,6.0,1
9013,min_diffuse,20,20,1,3,0.05,0.95,0.9082226102966564,8,4.0,1,4.0,1,4.0,1
9014,min_diffuse,20,20,1,3,0.05,0.95,0.9076323808323378,20,5.0,1,5.0,1,5.0,1
9015,min_diffuse,20,20,1,3,0.05,0.95,0.9377635529954907,10,3.0,1,3.0,1,3.0,1
9016,min_diffuse,20,20,1,3,0.05,0.95,0.8907711488193435,14,4.0,0,3.0,1,3.0,1
9017,min_diffuse,20,20,1,3,0.05,0.95,0.9266586479595889,13,5.0,1,5.0,1,5.0,1
9018,min_diffuse,20,20,1,3,0.05,0.95,0.8329479276094338,4,2.0,1,3.0,0,3.0,0
9019,min_diffuse,20,20,1,3,0.05,0.95,0.9445684163403048,19,5.0,1,5.0,1,5.0,1
9020,min_diffuse,20,20,1,3,0.05,0.95,0.9174253854865164,24,5.0,1,5.0,1,5.0,1
9021,min_diffuse,20,20,1,3,0.05,0.95,0.88305987437013,14,4.0,1,4.0,1,4.0,1
9022,min_diffuse,20,20,1,3,0.05,0.95,0.8259686021728665,15,4.0,1,4.0,1,4.0,1
9023,min_diffuse,20,20,1,3,0.05,0.95,0.8711525683066864,12,4.0,1,4.0,1,4.0,1
9024,min_diffuse,20,20,1,3,0.05,0.95,0.941125793527952,8,4.0,1,4.0,1,4.0,1
9025,min_diffuse,20,20,1,3,0.05,0.95,0.9353107858254098,36,7.0,1,7.0,1,7.0,1
9026,min_diffuse,20,20,1,3,0.05,0.95,0.8955258437927274,21,6.0,1,6.0,1,6.0,1
9027,min_diffuse,20,20,1,3,0.05,0.95,0.8919235894790926,9,4.0,1,4.0,1,4.0,1
9028,min_diffuse,20,20,1,3,0.05,0.95,0.8017678598254261,8,3.0,1,4.0,0,4.0,0
9029,min_diffuse,20,20,1,3,0.05,0.95,0.930143784552178,41,5.0,1,5.0,1,5.0,1
9030,min_diffuse,20,20,1,3,0.05,0.95,0.8599464923549894,12,3.0,1,3.0,1,3.0,1
9031,min_diffuse,20,20,1,3,0.05,0.95,0.9113329281098425,12,4.0,1,4.0,1,4.0,1
9032,min_diffuse,20,20,1,3,0.05,0.95,0.8958148256138719,10,4.0,0,3.0,1,4.0,0
9033,min_diffuse,20,20,1,3,0.05,0.95,0.8775262840180083,5,3.0,1,3.0,1,3.0,1
9034,min_diffuse,20,20,1,3,0.05,0.95,0.9180593017902052,51,6.0,1,6.0,1,6.0,1
9035,min_diffuse,20,20,1,3,0.05,0.95,0.9196216986567836,12,4.0,1,4.0,1,4.0,1
9036,min_diffuse,20,20,1,3,0.05,0.95,0.8573564287782187,18,5.0,0,4.0,1,4.0,1
9037,min_diffuse,20,20,1,3,0.05,0.95,0.9417626250508018,22,6.0,1,6.0,1,6.0,1
9038,min_diffuse,20,20,1,3,0.05,0.95,0.94569331652247,42,8.0,1,8.0,1,8.0,1
9039,min_diffuse,20,20,1,3,0.05,0.95,0.8161010636381619,10,4.0,0,3.0,1,3.0,1
9040,min_diffuse,20,20,1,3,0.05,0.95,0.8994305913410084,32,5.0,0,5.0,0,4.0,1
9041,min_diffuse,20,20,1,3,0.05,0.95,0.9349896868199092,21,4.0,0,4.0,0,3.0,1
9042,min_diffuse,20,20,1,3,0.05,0.95,0.948826083845543,41,7.0,1,7.0,1,8.0,0
9043,min_diffuse,20,20,1,3,0.05,0.95,0.9380759407742698,25,4.0,1,4.0,1,4.0,1
9044,min_diffuse,20,20,1,3,0.05,0.95,0.9070336838979624,12,4.0,1,4.0,1,4.0,1
9045,min_diffuse,20,20,1,3,0.05,0.95,0.913140624497116,6,3.0,1,3.0,1,3.0,1
9046,min_diffuse,20,20,1,3,0.05,0.95,0.8910795524900482,5,3.0,1,3.0,1,3.0,1
9047,min_diffuse,20,20,1,3,0.05,0.95,0.9184666019219804,17,4.0,1,4.0,1,4.0,1
9048,min_diffuse,20,20,1,3,0.05,0.95,0.943680634521794,26,5.0,1,5.0,1,5.0,1
9049,min_diffuse,20,20,1,3,0.05,0.95,0.8953332783777112,8,4.0,0,3.0,1,3.0,1
9050,min_diffuse,20,20,1,3,0.05,0.95,0.8747598592570779,19,4.0,0,4.0,0,3.0,1
9051,min_diffuse,20,20,1,3,0.05,0.95,0.9436305253254396,33,5.0,1,5.0,1,5.0,1
9052,min_diffuse,20,20,1,3,0.05,0.95,0.9316243459659124,22,7.0,1,7.0,1,7.0,1
9053,min_diffuse,20,20,1,3,0.05,0.95,0.8700261450105551,10,3.0,1,3.0,1,3.0,1
9054,min_diffuse,20,20,1,3,0.05,0.95,0.9440559665985282,27,5.0,1,5.0,1,5.0,1
9055,min_diffuse,20,20,1,3,0.05,0.95,0.944056608289642,42,7.0,0,6.0,1,6.0,1
9056,min_diffuse,20,20,1,3,0.05,0.95,0.936105831155404,20,5.0,0,5.0,0,4.0,1
9057,min_diffuse,20,20,1,3,0.05,0.95,0.905746093550862,14,3.0,1,3.0,1,3.0,1
9058,min_diffuse,20,20,1,3,0.05,0.95,0.9419484467536036,32,5.0,1,5.0,1,5.0,1
9059,min_diffuse,20,20,1,3,0.05,0.95,0.9095475298248272,6,3.0,1,3.0,1,4.0,0
9060,min_diffuse,20,20,1,3,0.05,0.95,0.9036359504029656,11,3.0,1,3.0,1,3.0,1
9061,min_diffuse,20,20,1,3,0.05,0.95,0.9235298792865936,16,4.0,1,4.0,1,4.0,1
9062,min_diffuse,20,20,1,3,0.05,0.95,0.9263141602327551,33,5.0,1,5.0,1,5.0,1
9063,min_diffuse,20,20,1,3,0.05,0.95,0.9469867139877776,74,12.0,1,12.0,1,12.0,1
9064,min_diffuse,20,20,1,3,0.05,0.95,0.9475324016290309,23,4.0,1,5.0,0,4.0,1
9065,min_diffuse,20,20,1,3,0.05,0.95,0.92710355374507,8,3.0,1,3.0,1,4.0,0
9066,min_diffuse,20,20,1,3,0.05,0.95,0.9460086750751016,11,4.0,1,4.0,1,4.0,1
9067,min_diffuse,20,20,1,3,0.05,0.95,0.9387542656980352,14,5.0,1,5.0,1,5.0,1
9068,min_diffuse,20,20,1,3,0.05,0.95,0.928421379312827,18,6.0,1,6.0,1,6.0,1
9069,min_diffuse,20,20,1,3,0.05,0.95,0.8971111961512708,16,4.0,1,4.0,1,4.0,1
9070,min_diffuse,20,20,1,3,0.05,0.95,0.9465290089266434,25,6.0,0,6.0,0,5.0,1
9071,min_diffuse,20,20,1,3,0.05,0.95,0.9113153052253744,12,4.0,1,4.0,1,4.0,1
9072,min_diffuse,20,20,1,3,0.05,0.95,0.938193817513848,22,5.0,1,5.0,1,5.0,1
9073,min_diffuse,20,20,1,3,0.05,0.95,0.9489035046964978,14,5.0,1,5.0,1,5.0,1
9074,min_diffuse,20,20,1,3,0.05,0.95,0.9063107243484692,11,4.0,1,4.0,1,4.0,1
9075,min_diffuse,20,20,1,3,0.05,0.95,0.943972869191443,64,8.0,0,7.0,1,7.0,1
9076,min_diffuse,20,20,1,3,0.05,0.95,0.9498230659331358,13,5.0,1,5.0,1,6.0,0
9077,min_diffuse,20,20,1,3,0.05,0.95,0.8447564145847218,10,3.0,1,3.0,1,3.0,1
9078,min_diffuse,20,20,1,3,0.05,0.95,0.9244107140640334,47,5.0,1,5.0,1,5.0,1
9079,min_diffuse,20,20,1,3,0.05,0.95,0.943256819948452,55,7.0,1,7.0,1,7.0,1
9080,min_diffuse,20,20,1,3,0.05,0.95,0.9359503515305492,17,5.0,0,5.0,0,4.0,1
9081,min_diffuse,20,20,1,3,0.05,0.95,0.8575743937413135,16,5.0,1,5.0,1,5.0,1
9082,min_diffuse,20,20,1,3,0.05,0.95,0.94077622202921,8,3.0,1,4.0,0,4.0,0
9083,min_diffuse,20,20,1,3,0.05,0.95,0.912660535772048,27,5.0,0,5.0,0,4.0,1
9084,min_diffuse,20,20,1,3,0.05,0.95,0.8933630410040377,10,4.0,1,4.0,1,4.0,1
9085,min_diffuse,20,20,1,3,0.05,0.95,0.9398828213670596,17,6.0,1,6.0,1,6.0,1
9086,min_diffuse,20,20,1,3,0.05,0.95,0.911877826520942,14,5.0,1,5.0,1,5.0,1
9087,min_diffuse,20,20,1,3,0.05,0.95,0.8981830378880266,5,2.0,1,2.0,1,2.0,1
9088,min_diffuse,20,20,1,3,0.05,0.95,0.9108301523183716,9,4.0,1,4.0,1,4.0,1
9089,min_diffuse,20,20,1,3,0.05,0.95,0.949149084493917,19,5.0,1,5.0,1,5.0,1
9090,min_diffuse,20,20,1,3,0.05,0.95,0.8730119379376605,8,4.0,1,4.0,1,4.0,1
9091,min_diffuse,20,20,1,3,0.05,0.95,0.8974068075820145,11,4.0,1,4.0,1,4.0,1
9092,min_diffuse,20,20,1,3,0.05,0.95,0.934410082842018,6,3.0,1,3.0,1,3.0,1
9093,min_diffuse,20,20,1,3,0.05,0.95,0.9429616979006056,34,5.0,0,4.0,1,4.0,1
9094,min_diffuse,20,20,1,3,0.05,0.95,0.9434704997390994,9,3.0,1,3.0,1,4.0,0
9095,min_diffuse,20,20,1,3,0.05,0.95,0.9116386119835522,26,5.0,1,5.0,1,5.0,1
9096,min_diffuse,20,20,1,3,0.05,0.95,0.9302282097821932,11,5.0,1,5.0,1,5.0,1
9097,min_diffuse,20,20,1,3,0.05,0.95,0.9445982614369084,15,5.0,1,5.0,1,5.0,1
9098,min_diffuse,20,20,1,3,0.05,0.95,0.9342814396470462,19,6.0,0,6.0,0,5.0,1
9099,min_diffuse,20,20,1,3,0.05,0.95,0.903218431630036,23,5.0,1,5.0,1,5.0,1
9100,min_diffuse,20,20,1,3,0.05,0.95,0.940969203675859,15,4.0,1,4.0,1,4.0,1
9101,min_diffuse,20,20,1,3,0.05,0.95,0.8151125708899605,8,3.0,1,3.0,1,3.0,1
9102,min_diffuse,20,20,1,3,0.05,0.95,0.9285626293665306,17,4.0,1,4.0,1,4.0,1
9103,min_diffuse,20,20,1,3,0.05,0.95,0.7451440951748673,5,2.0,1,2.0,1,2.0,1
9104,min_diffuse,20,20,1,3,0.05,0.95,0.9317516178977596,17,5.0,1,5.0,1,5.0,1
9105,min_diffuse,20,20,1,3,0.05,0.95,0.9397092028593366,44,6.0,1,6.0,1,6.0,1
9106,min_diffuse,20,20,1,3,0.05,0.95,0.8684869995420829,8,3.0,1,3.0,1,4.0,0
9107,min_diffuse,20,20,1,3,0.05,0.95,0.891523532630988,8,4.0,0,3.0,1,4.0,0
9108,min_diffuse,20,20,1,3,0.05,0.95,0.9234405535698124,59,6.0,1,6.0,1,6.0,1
9109,min_diffuse,20,20,1,3,0.05,0.95,0.81031052581533,5,2.0,1,2.0,1,2.0,1
9110,min_diffuse,20,20,1,3,0.05,0.95,0.9155757312357196,8,3.0,1,3.0,1,3.0,1
9111,min_diffuse,20,20,1,3,0.05,0.95,0.9263072842889148,19,4.0,0,4.0,0,3.0,1
9112,min_diffuse,20,20,1,3,0.05,0.95,0.944850942805,41,7.0,1,7.0,1,7.0,1
9113,min_diffuse,20,20,1,3,0.05,0.95,0.9462422210254932,45,7.0,0,7.0,0,6.0,1
9114,min_diffuse,20,20,1,3,0.05,0.95,0.9179891726201576,10,4.0,1,4.0,1,4.0,1
9115,min_diffuse,20,20,1,3,0.05,0.95,0.9232121572382364,23,4.0,1,4.0,1,4.0,1
9116,min_diffuse,20,20,1,3,0.05,0.95,0.9139653420376974,30,5.0,1,5.0,1,5.0,1
9117,min_diffuse,20,20,1,3,0.05,0.95,0.9064839469725992,13,4.0,1,4.0,1,4.0,1
9118,min_diffuse,20,20,1,3,0.05,0.95,0.9312247843739752,9,4.0,1,4.0,1,4.0,1
9119,min_diffuse,20,20,1,3,0.05,0.95,0.940691228178974,48,5.0,1,5.0,1,5.0,1
9120,min_diffuse,20,20,1,3,0.05,0.95,0.9089418531044752,6,3.0,1,3.0,1,3.0,1
9121,min_diffuse,20,20,1,3,0.05,0.95,0.8313353663725361,6,3.0,1,3.0,1,3.0,1
9122,min_diffuse,20,20,1,3,0.05,0.95,0.9051386803563292,13,5.0,0,4.0,1,5.0,0
9123,min_diffuse,20,20,1,3,0.05,0.95,0.9406053757944762,34,5.0,1,6.0,0,6.0,0
9124,min_diffuse,20,20,1,3,0.05,0.95,0.9217573510939208,22,4.0,1,4.0,1,4.0,1
9125,min_diffuse,20,20,1,3,0.05,0.95,0.9258850793441672,11,4.0,1,4.0,1,4.0,1
9126,min_diffuse,20,20,1,3,0.05,0.95,0.8040511352071202,12,5.0,1,5.0,1,5.0,1
9127,min_diffuse,20,20,1,3,0.05,0.95,0.9384096988778992,12,4.0,0,4.0,0,3.0,1
9128,min_diffuse,20,20,1,3,0.05,0.95,0.9463116362272328,29,5.0,1,5.0,1,5.0,1
9129,min_diffuse,20,20,1,3,0.05,0.95,0.921668936408102,26,5.0,1,5.0,1,5.0,1
9130,min_diffuse,20,20,1,3,0.05,0.95,0.8735682250330252,27,4.0,1,4.0,1,4.0,1
9131,min_diffuse,20,20,1,3,0.05,0.95,0.8976936980546472,14,4.0,1,4.0,1,4.0,1
9132,min_diffuse,20,20,1,3,0.05,0.95,0.929803896713269,60,6.0,1,7.0,0,7.0,0
9133,min_diffuse,20,20,1,3,0.05,0.95,0.8722883255386654,11,4.0,0,3.0,1,4.0,0
9134,min_diffuse,20,20,1,3,0.05,0.95,0.9162088727860892,18,5.0,0,4.0,1,5.0,0
9135,min_diffuse,20,20,1,3,0.05,0.95,0.9238015357773044,12,4.0,1,4.0,1,4.0,1
9136,min_diffuse,20,20,1,3,0.05,0.95,0.9226508361441832,34,5.0,1,5.0,1,5.0,1
9137,min_diffuse,20,20,1,3,0.05,0.95,0.7899398417424259,8,4.0,1,4.0,1,4.0,1
9138,min_diffuse,20,20,1,3,0.05,0.95,0.9083591275170264,11,4.0,1,4.0,1,4.0,1
9139,min_diffuse,20,20,1,3,0.05,0.95,0.9232635101417578,13,4.0,1,4.0,1,4.0,1
9140,min_diffuse,20,20,1,3,0.05,0.95,0.8961747550949289,27,4.0,1,4.0,1,4.0,1
9141,min_diffuse,20,20,1,3,0.05,0.95,0.9343183555991056,32,5.0,1,5.0,1,5.0,1
9142,min_diffuse,20,20,1,3,0.05,0.95,0.8909226166279762,15,5.0,1,5.0,1,5.0,1
9143,min_diffuse,20,20,1,3,0.05,0.95,0.9302744900898928,22,5.0,1,5.0,1,6.0,0
9144,min_diffuse,20,20,1,3,0.05,0.95,0.944257381103467,29,7.0,0,6.0,1,7.0,0
9145,min_diffuse,20,20,1,3,0.05,0.95,0.8683444439256162,13,4.0,1,4.0,1,4.0,1
9146,min_diffuse,20,20,1,3,0.05,0.95,0.8640091079874231,10,4.0,1,4.0,1,4.0,1
9147,min_diffuse,20,20,1,3,0.05,0.95,0.8618192213048104,11,4.0,0,4.0,0,3.0,1
9148,min_diffuse,20,20,1,3,0.05,0.95,0.9376369712904452,29,4.0,1,4.0,1,4.0,1
9149,min_diffuse,20,20,1,3,0.05,0.95,0.919111473240261,11,3.0,1,3.0,1,3.0,1
9150,min_diffuse,20,20,1,3,0.05,0.95,0.906683050548627,12,4.0,1,4.0,1,4.0,1
9151,min_diffuse,20,20,1,3,0.05,0.95,0.8736432159301555,6,3.0,1,3.0,1,3.0,1
9152,min_diffuse,20,20,1,3,0.05,0.95,0.9098995650878656,22,4.0,1,4.0,1,4.0,1
9153,min_diffuse,20,20,1,3,0.05,0.95,0.9077002097882888,10,4.0,1,4.0,1,4.0,1
9154,min_diffuse,20,20,1,3,0.05,0.95,0.946858215761618,17,6.0,1,6.0,1,7.0,0
9155,min_diffuse,20,20,1,3,0.05,0.95,0.9456142069520362,89,8.0,1,8.0,1,8.0,1
9156,min_diffuse,20,20,1,3,0.05,0.95,0.9303093121808572,10,4.0,0,3.0,1,4.0,0
9157,min_diffuse,20,20,1,3,0.05,0.95,0.9163032577746432,5,3.0,1,3.0,1,3.0,1
9158,min_diffuse,20,20,1,3,0.05,0.95,0.8881644614783767,26,4.0,1,4.0,1,4.0,1
9159,min_diffuse,20,20,1,3,0.05,0.95,0.924352533258859,13,3.0,1,3.0,1,4.0,0
9160,min_diffuse,20,20,1,3,0.05,0.95,0.9398387372270772,14,4.0,1,4.0,1,4.0,1
9161,min_diffuse,20,20,1,3,0.05,0.95,0.935368782051151,30,4.0,1,4.0,1,4.0,1
9162,min_diffuse,20,20,1,3,0.05,0.95,0.7947427996800912,8,3.0,1,3.0,1,3.0,1
9163,min_diffuse,20,20,1,3,0.05,0.95,0.9365167180138408,82,8.0,1,8.0,1,8.0,1
9164,min_diffuse,20,20,1,3,0.05,0.95,0.9137770302329794,12,4.0,1,4.0,1,4.0,1
9165,min_diffuse,20,20,1,3,0.05,0.95,0.90070710950974,8,4.0,1,4.0,1,4.0,1
9166,min_diffuse,20,20,1,3,0.05,0.95,0.9474181413670224,44,6.0,0,5.0,1,5.0,1
9167,min_diffuse,20,20,1,3,0.05,0.95,0.8542034397385584,29,4.0,1,4.0,1,4.0,1
9168,min_diffuse,20,20,1,3,0.05,0.95,0.9489554314449656,28,4.0,1,4.0,1,4.0,1
9169,min_diffuse,20,20,1,3,0.05,0.95,0.9425221958352932,17,5.0,1,5.0,1,5.0,1
9170,min_diffuse,20,20,1,3,0.05,0.95,0.9133790169581864,7,3.0,1,4.0,0,4.0,0
9171,min_diffuse,20,20,1,3,0.05,0.95,0.9145816452460956,25,4.0,1,4.0,1,4.0,1
9172,min_diffuse,20,20,1,3,0.05,0.95,0.9223070099894148,62,7.0,1,7.0,1,7.0,1
9173,min_diffuse,20,20,1,3,0.05,0.95,0.8829597251092938,7,3.0,1,3.0,1,3.0,1
9174,min_diffuse,20,20,1,3,0.05,0.95,0.9309253069508164,25,6.0,1,6.0,1,6.0,1
9175,min_diffuse,20,20,1,3,0.05,0.95,0.9174936031578692,5,2.0,1,2.0,1,3.0,0
9176,min_diffuse,20,20,1,3,0.05,0.95,0.9144110648229764,6,3.0,1,3.0,1,3.0,1
9177,min_diffuse,20,20,1,3,0.05,0.95,0.9466978197584952,20,6.0,1,6.0,1,6.0,1
9178,min_diffuse,20,20,1,3,0.05,0.95,0.9493612341418942,11,5.0,1,5.0,1,6.0,0
9179,min_diffuse,20,20,1,3,0.05,0.95,0.8950081318618418,21,4.0,1,4.0,1,4.0,1
9180,min_diffuse,20,20,1,3,0.05,0.95,0.9170913402763576,7,3.0,1,4.0,0,4.0,0
9181,min_diffuse,20,20,1,3,0.05,0.95,0.8725141753635803,15,4.0,1,4.0,1,4.0,1
9182,min_diffuse,20,20,1,3,0.05,0.95,0.9383858630641598,8,4.0,0,3.0,1,4.0,0
9183,min_diffuse,20,20,1,3,0.05,0.95,0.941470144395612,13,5.0,1,5.0,1,5.0,1
9184,min_diffuse,20,20,1,3,0.05,0.95,0.9447645048522544,44,8.0,1,8.0,1,8.0,1
9185,min_diffuse,20,20,1,3,0.05,0.95,0.8938973081317267,11,4.0,1,4.0,1,4.0,1
9186,min_diffuse,20,20,1,3,0.05,0.95,0.9175388447133966,26,5.0,1,5.0,1,5.0,1
9187,min_diffuse,20,20,1,3,0.05,0.95,0.9297157675265342,18,6.0,0,5.0,1,6.0,0
9188,min_diffuse,20,20,1,3,0.05,0.95,0.9102785880060358,12,4.0,1,4.0,1,4.0,1
9189,min_diffuse,20,20,1,3,0.05,0.95,0.9426535364861764,45,5.0,1,5.0,1,5.0,1
9190,min_diffuse,20,20,1,3,0.05,0.95,0.9264463320508102,30,5.0,1,5.0,1,5.0,1
9191,min_diffuse,20,20,1,3,0.05,0.95,0.9410766284565436,21,6.0,0,6.0,0,5.0,1
9192,min_diffuse,20,20,1,3,0.05,0.95,0.8505547579857243,23,4.0,1,4.0,1,4.0,1
9193,min_diffuse,20,20,1,3,0.05,0.95,0.9413038900702972,24,5.0,1,5.0,1,5.0,1
9194,min_diffuse,20,20,1,3,0.05,0.95,0.788627736815286,12,4.0,1,4.0,1,4.0,1
9195,min_diffuse,20,20,1,3,0.05,0.95,0.9328594075451584,6,3.0,1,3.0,1,3.0,1
9196,min_diffuse,20,20,1,3,0.05,0.95,0.8138435397043414,7,3.0,1,3.0,1,3.0,1
9197,min_diffuse,20,20,1,3,0.05,0.95,0.918838873195754,42,6.0,0,6.0,0,5.0,1
9198,min_diffuse,20,20,1,3,0.05,0.95,0.9233274956408468,17,4.0,0,3.0,1,3.0,1
9199,min_diffuse,20,20,1,3,0.05,0.95,0.917745107628968,14,4.0,0,4.0,0,3.0,1
9200,min_diffuse,20,20,1,3,0.05,0.95,0.9449552940746708,6,3.0,1,3.0,1,3.0,1
9201,min_diffuse,20,20,1,3,0.05,0.95,0.8746366012997002,10,3.0,1,3.0,1,3.0,1
9202,min_diffuse,20,20,1,3,0.05,0.95,0.9288155208769792,14,5.0,1,5.0,1,5.0,1
9203,min_diffuse,20,20,1,3,0.05,0.95,0.8873640871769798,18,4.0,1,4.0,1,4.0,1
9204,min_diffuse,20,20,1,3,0.05,0.95,0.9306564574200852,3,2.0,1,2.0,1,3.0,0
9205,min_diffuse,20,20,1,3,0.05,0.95,0.9437802699989358,38,5.0,1,5.0,1,5.0,1
9206,min_diffuse,20,20,1,3,0.05,0.95,0.929992604122059,9,4.0,0,3.0,1,3.0,1
9207,min_diffuse,20,20,1,3,0.05,0.95,0.8463922324240994,8,3.0,1,3.0,1,3.0,1
9208,min_diffuse,20,20,1,3,0.05,0.95,0.919272609388944,18,4.0,1,4.0,1,4.0,1
9209,min_diffuse,20,20,1,3,0.05,0.95,0.9125259149029624,13,4.0,1,4.0,1,4.0,1
9210,min_diffuse,20,20,1,3,0.05,0.95,0.8019655920954131,7,3.0,1,3.0,1,3.0,1
9211,min_diffuse,20,20,1,3,0.05,0.95,0.9465316344799032,10,4.0,1,4.0,1,4.0,1
9212,min_diffuse,20,20,1,3,0.05,0.95,0.945876177315452,7,4.0,1,4.0,1,4.0,1
9213,min_diffuse,20,20,1,3,0.05,0.95,0.9409773416590074,20,5.0,0,4.0,1,4.0,1
9214,min_diffuse,20,20,1,3,0.05,0.95,0.902095351714124,22,5.0,1,5.0,1,5.0,1
9215,min_diffuse,20,20,1,3,0.05,0.95,0.937708538137749,17,4.0,0,4.0,0,3.0,1
9216,min_diffuse,20,20,1,3,0.05,0.95,0.8464498174767755,10,4.0,1,4.0,1,4.0,1
9217,min_diffuse,20,20,1,3,0.05,0.95,0.8777141467693304,12,4.0,1,4.0,1,4.0,1
9218,min_diffuse,20,20,1,3,0.05,0.95,0.9258564720058988,12,4.0,1,4.0,1,4.0,1
9219,min_diffuse,20,20,1,3,0.05,0.95,0.9197066248604872,23,6.0,0,5.0,1,5.0,1
9220,min_diffuse,20,20,1,3,0.05,0.95,0.9061063505596364,6,3.0,1,3.0,1,4.0,0
9221,min_diffuse,20,20,1,3,0.05,0.95,0.8052406782289052,11,4.0,1,4.0,1,4.0,1
9222,min_diffuse,20,20,1,3,0.05,0.95,0.9152192800749562,44,6.0,1,6.0,1,6.0,1
9223,min_diffuse,20,20,1,3,0.05,0.95,0.912030501709764,15,4.0,1,4.0,1,4.0,1
9224,min_diffuse,20,20,1,3,0.05,0.95,0.9426083414069396,28,6.0,1,6.0,1,6.0,1
9225,min_diffuse,20,20,1,3,0.05,0.95,0.8664066396446956,42,5.0,1,5.0,1,5.0,1
9226,min_diffuse,20,20,1,3,0.05,0.95,0.9060065369186028,13,4.0,1,4.0,1,4.0,1
9227,min_diffuse,20,20,1,3,0.05,0.95,0.9479161735038256,15,4.0,1,5.0,0,4.0,1
9228,min_diffuse,20,20,1,3,0.05,0.95,0.7984800404859602,6,3.0,1,3.0,1,3.0,1
9229,min_diffuse,20,20,1,3,0.05,0.95,0.9472187113297768,22,5.0,1,5.0,1,5.0,1
9230,min_diffuse,20,20,1,3,0.05,0.95,0.8562066738713532,30,4.0,1,4.0,1,4.0,1
9231,min_diffuse,20,20,1,3,0.05,0.95,0.9389293157923712,18,4.0,1,4.0,1,5.0,0
9232,min_diffuse,20,20,1,3,0.05,0.95,0.9179655087366267,23,6.0,1,6.0,1,7.0,0
9233,min_diffuse,20,20,1,3,0.05,0.95,0.8830449934332818,13,5.0,1,5.0,1,5.0,1
9234,min_diffuse,20,20,1,3,0.05,0.95,0.9472089882757264,24,5.0,1,5.0,1,5.0,1
9235,min_diffuse,20,20,1,3,0.05,0.95,0.941971799753228,30,6.0,0,6.0,0,5.0,1
9236,min_diffuse,20,20,1,3,0.05,0.95,0.9112249402215208,17,4.0,1,4.0,1,4.0,1
9237,min_diffuse,20,20,1,3,0.05,0.95,0.8452682408580584,24,5.0,1,5.0,1,5.0,1
9238,min_diffuse,20,20,1,3,0.05,0.95,0.9436045312191568,18,5.0,1,5.0,1,5.0,1
9239,min_diffuse,20,20,1,3,0.05,0.95,0.9328895581741647,16,4.0,1,4.0,1,4.0,1
9240,min_diffuse,20,20,1,3,0.05,0.95,0.92871297086345,47,6.0,0,6.0,0,5.0,1
9241,min_diffuse,20,20,1,3,0.05,0.95,0.8787425669615042,9,4.0,1,4.0,1,4.0,1
9242,min_diffuse,20,20,1,3,0.05,0.95,0.9184249014236654,13,4.0,0,3.0,1,4.0,0
9243,min_diffuse,20,20,1,3,0.05,0.95,0.9196338674250456,39,7.0,0,6.0,1,6.0,1
9244,min_diffuse,20,20,1,3,0.05,0.95,0.9384540878682688,25,6.0,0,5.0,1,6.0,0
9245,min_diffuse,20,20,1,3,0.05,0.95,0.9117109436171502,20,5.0,1,5.0,1,5.0,1
9246,min_diffuse,20,20,1,3,0.05,0.95,0.9323211899814152,16,4.0,1,4.0,1,5.0,0
9247,min_diffuse,20,20,1,3,0.05,0.95,0.9339787270092192,25,6.0,0,5.0,1,5.0,1
9248,min_diffuse,20,20,1,3,0.05,0.95,0.9440942831886844,22,6.0,1,6.0,1,6.0,1
9249,min_diffuse,20,20,1,3,0.05,0.95,0.9280975735645408,28,6.0,1,6.0,1,6.0,1
9250,min_diffuse,20,20,1,3,0.05,0.95,0.9469689505214196,11,3.0,1,3.0,1,3.0,1
9251,min_diffuse,20,20,1,3,0.05,0.95,0.8660032357797648,14,5.0,0,5.0,0,4.0,1
9252,min_diffuse,20,20,1,3,0.05,0.95,0.8553047090305811,12,4.0,1,4.0,1,4.0,1
9253,min_diffuse,20,20,1,3,0.05,0.95,0.937048075989677,14,4.0,1,4.0,1,4.0,1
9254,min_diffuse,20,20,1,3,0.05,0.95,0.9461682664660116,21,5.0,1,6.0,0,5.0,1
9255,min_diffuse,20,20,1,3,0.05,0.95,0.939863940406464,13,4.0,1,4.0,1,4.0,1
9256,min_diffuse,20,20,1,3,0.05,0.95,0.920571309335534,16,4.0,1,4.0,1,4.0,1
9257,min_diffuse,20,20,1,3,0.05,0.95,0.9358638883907624,12,4.0,1,4.0,1,4.0,1
9258,min_diffuse,20,20,1,3,0.05,0.95,0.9465288945741896,21,4.0,1,4.0,1,4.0,1
9259,min_diffuse,20,20,1,3,0.05,0.95,0.93792509488431,14,4.0,1,4.0,1,4.0,1
9260,min_diffuse,20,20,1,3,0.05,0.95,0.8921243436455483,9,4.0,0,3.0,1,3.0,1
9261,min_diffuse,20,20,1,3,0.05,0.95,0.8809606499538776,50,6.0,1,6.0,1,6.0,1
9262,min_diffuse,20,20,1,3,0.05,0.95,0.94520117678576,69,8.0,1,8.0,1,8.0,1
9263,min_diffuse,20,20,1,3,0.05,0.95,0.8656510290079944,9,4.0,1,4.0,1,4.0,1
9264,min_diffuse,20,20,1,3,0.05,0.95,0.940799568436709,4,3.0,1,3.0,1,3.0,1
9265,min_diffuse,20,20,1,3,0.05,0.95,0.9022340400930822,20,6.0,1,6.0,1,6.0,1
9266,min_diffuse,20,20,1,3,0.05,0.95,0.8493159193760463,22,5.0,1,5.0,1,5.0,1
9267,min_diffuse,20,20,1,3,0.05,0.95,0.9386826692236354,16,5.0,0,4.0,1,5.0,0
9268,min_diffuse,20,20,1,3,0.05,0.95,0.9309147121025924,7,3.0,1,3.0,1,3.0,1
9269,min_diffuse,20,20,1,3,0.05,0.95,0.9216546141213754,14,5.0,1,5.0,1,5.0,1
9270,min_diffuse,20,20,1,3,0.05,0.95,0.892855991924089,8,3.0,1,3.0,1,3.0,1
9271,min_diffuse,20,20,1,3,0.05,0.95,0.8150642179519947,5,3.0,1,3.0,1,3.0,1
9272,min_diffuse,20,20,1,3,0.05,0.95,0.9340512833525196,68,8.0,1,8.0,1,8.0,1
9273,min_diffuse,20,20,1,3,0.05,0.95,0.8930192753385255,10,4.0,1,4.0,1,4.0,1
9274,min_diffuse,20,20,1,3,0.05,0.95,0.9356309098665172,7,3.0,1,3.0,1,3.0,1
9275,min_diffuse,20,20,1,3,0.05,0.95,0.9412218685662608,21,5.0,1,5.0,1,5.0,1
9276,min_diffuse,20,20,1,3,0.05,0.95,0.9440038303648348,56,8.0,0,8.0,0,7.0,1
9277,min_diffuse,20,20,1,3,0.05,0.95,0.912426899702709,14,4.0,0,3.0,1,3.0,1
9278,min_diffuse,20,20,1,3,0.05,0.95,0.9089187791642168,14,4.0,1,4.0,1,4.0,1
9279,min_diffuse,20,20,1,3,0.05,0.95,0.8803040832244807,13,4.0,1,4.0,1,4.0,1
9280,min_diffuse,20,20,1,3,0.05,0.95,0.8443945303541321,15,4.0,1,4.0,1,4.0,1
9281,min_diffuse,20,20,1,3,0.05,0.95,0.9144123714732718,12,5.0,1,5.0,1,5.0,1
9282,min_diffuse,20,20,1,3,0.05,0.95,0.8025844865100588,9,3.0,1,3.0,1,3.0,1
9283,min_diffuse,20,20,1,3,0.05,0.95,0.9369117462702232,19,5.0,1,5.0,1,5.0,1
9284,min_diffuse,20,20,1,3,0.05,0.95,0.8400065987725257,7,3.0,1,3.0,1,3.0,1
9285,min_diffuse,20,20,1,3,0.05,0.95,0.9478533662524312,36,6.0,0,5.0,1,6.0,0
9286,min_diffuse,20,20,1,3,0.05,0.95,0.9332763149893266,23,4.0,1,4.0,1,4.0,1
9287,min_diffuse,20,20,1,3,0.05,0.95,0.91759480573724,16,4.0,1,4.0,1,4.0,1
9288,min_diffuse,20,20,1,3,0.05,0.95,0.93460127272311,38,6.0,1,6.0,1,6.0,1
9289,min_diffuse,20,20,1,3,0.05,0.95,0.9133798595211524,23,5.0,0,5.0,0,4.0,1
9290,min_diffuse,20,20,1,3,0.05,0.95,0.9201197848085644,16,5.0,0,4.0,1,4.0,1
9291,min_diffuse,20,20,1,3,0.05,0.95,0.9291175012141782,32,6.0,1,6.0,1,6.0,1
9292,min_diffuse,20,20,1,3,0.05,0.95,0.9177848299753152,11,4.0,1,4.0,1,4.0,1
9293,min_diffuse,20,20,1,3,0.05,0.95,0.9144647606054958,6,3.0,1,3.0,1,3.0,1
9294,min_diffuse,20,20,1,3,0.05,0.95,0.862620268618213,11,4.0,1,4.0,1,4.0,1
9295,min_diffuse,20,20,1,3,0.05,0.95,0.865808292132809,13,3.0,1,3.0,1,3.0,1
9296,min_diffuse,20,20,1,3,0.05,0.95,0.9432857713363944,23,6.0,1,6.0,1,6.0,1
9297,min_diffuse,20,20,1,3,0.05,0.95,0.9197018354256322,23,5.0,1,5.0,1,5.0,1
9298,min_diffuse,20,20,1,3,0.05,0.95,0.9479701534676276,15,5.0,1,5.0,1,6.0,0
9299,min_diffuse,20,20,1,3,0.05,0.95,0.8963541262869306,22,4.0,1,4.0,1,4.0,1
9300,min_diffuse,20,20,1,3,0.05,0.95,0.9462264626902024,17,5.0,1,5.0,1,5.0,1
9301,min_diffuse,20,20,1,3,0.05,0.95,0.8419291612185547,11,3.0,1,3.0,1,3.0,1
9302,min_diffuse,20,20,1,3,0.05,0.95,0.9460207232409265,26,5.0,1,5.0,1,6.0,0
9303,min_diffuse,20,20,1,3,0.05,0.95,0.9055393412878684,14,4.0,1,4.0,1,4.0,1
9304,min_diffuse,20,20,1,3,0.05,0.95,0.841995446551728,5,3.0,1,3.0,1,3.0,1
9305,min_diffuse,20,20,1,3,0.05,0.95,0.8711941010316167,14,4.0,1,4.0,1,4.0,1
9306,min_diffuse,20,20,1,3,0.05,0.95,0.9316866123020006,26,4.0,1,4.0,1,4.0,1
9307,min_diffuse,20,20,1,3,0.05,0.95,0.8940818319735281,44,7.0,1,7.0,1,7.0,1
9308,min_diffuse,20,20,1,3,0.05,0.95,0.9381972694901632,14,3.0,1,3.0,1,3.0,1
9309,min_diffuse,20,20,1,3,0.05,0.95,0.94761127011431,30,4.0,1,4.0,1,4.0,1
9310,min_diffuse,20,20,1,3,0.05,0.95,0.9103825608458932,8,3.0,1,3.0,1,3.0,1
9311,min_diffuse,20,20,1,3,0.05,0.95,0.9394374383917744,12,4.0,1,4.0,1,4.0,1
9312,min_diffuse,20,20,1,3,0.05,0.95,0.9254278624389842,22,7.0,1,7.0,1,7.0,1
9313,min_diffuse,20,20,1,3,0.05,0.95,0.8746218676815357,9,3.0,1,3.0,1,3.0,1
9314,min_diffuse,20,20,1,3,0.05,0.95,0.9298268250913826,10,4.0,1,4.0,1,4.0,1
9315,min_diffuse,20,20,1,3,0.05,0.95,0.8771843054341434,16,6.0,0,5.0,1,5.0,1
9316,min_diffuse,20,20,1,3,0.05,0.95,0.8722769645683597,49,6.0,1,6.0,1,6.0,1
9317,min_diffuse,20,20,1,3,0.05,0.95,0.8191914713380498,17,4.0,1,4.0,1,4.0,1
9318,min_diffuse,20,20,1,3,0.05,0.95,0.9178423340465032,29,5.0,0,4.0,1,5.0,0
9319,min_diffuse,20,20,1,3,0.05,0.95,0.9235179655846104,20,5.0,1,5.0,1,6.0,0
9320,min_diffuse,20,20,1,3,0.05,0.95,0.8880713094969483,25,5.0,1,5.0,1,5.0,1
9321,min_diffuse,20,20,1,3,0.05,0.95,0.8913982929785131,12,4.0,1,4.0,1,4.0,1
9322,min_diffuse,20,20,1,3,0.05,0.95,0.8496477196042379,5,3.0,1,3.0,1,3.0,1
9323,min_diffuse,20,20,1,3,0.05,0.95,0.9308105430015836,12,3.0,1,3.0,1,3.0,1
9324,min_diffuse,20,20,1,3,0.05,0.95,0.9464557017224664,17,5.0,1,5.0,1,5.0,1
9325,min_diffuse,20,20,1,3,0.05,0.95,0.845146234250652,13,4.0,1,4.0,1,4.0,1
9326,min_diffuse,20,20,1,3,0.05,0.95,0.9201083061415152,21,5.0,1,5.0,1,5.0,1
9327,min_diffuse,20,20,1,3,0.05,0.95,0.946823043499032,10,3.0,1,3.0,1,4.0,0
9328,min_diffuse,20,20,1,3,0.05,0.95,0.903218485226556,16,4.0,0,3.0,1,3.0,1
9329,min_diffuse,20,20,1,3,0.05,0.95,0.8778221732975492,12,4.0,0,4.0,0,3.0,1
9330,min_diffuse,20,20,1,3,0.05,0.95,0.9374483306389462,29,6.0,0,5.0,1,5.0,1
9331,min_diffuse,20,20,1,3,0.05,0.95,0.8491231215206451,30,5.0,1,5.0,1,5.0,1
9332,min_diffuse,20,20,1,3,0.05,0.95,0.9147535650468523,11,3.0,1,3.0,1,3.0,1
9333,min_diffuse,20,20,1,3,0.05,0.95,0.8897192002554716,15,4.0,1,4.0,1,4.0,1
9334,min_diffuse,20,20,1,3,0.05,0.95,0.8752532343372764,24,4.0,1,4.0,1,4.0,1
9335,min_diffuse,20,20,1,3,0.05,0.95,0.9467283537779998,13,5.0,1,5.0,1,5.0,1
9336,min_diffuse,20,20,1,3,0.05,0.95,0.909742177386134,54,6.0,1,6.0,1,6.0,1
9337,min_diffuse,20,20,1,3,0.05,0.95,0.9441187956792844,42,5.0,1,5.0,1,5.0,1
9338,min_diffuse,20,20,1,3,0.05,0.95,0.9032686013962452,13,4.0,1,4.0,1,4.0,1
9339,min_diffuse,20,20,1,3,0.05,0.95,0.8898598632605785,13,4.0,1,4.0,1,4.0,1
9340,min_diffuse,20,20,1,3,0.05,0.95,0.9057026368293888,8,4.0,1,4.0,1,4.0,1
9341,min_diffuse,20,20,1,3,0.05,0.95,0.901499770435514,35,4.0,1,4.0,1,4.0,1
9342,min_diffuse,20,20,1,3,0.05,0.95,0.8951234410057392,15,4.0,0,4.0,0,3.0,1
9343,min_diffuse,20,20,1,3,0.05,0.95,0.8937273603040293,21,4.0,1,4.0,1,4.0,1
9344,min_diffuse,20,20,1,3,0.05,0.95,0.8383636683429118,13,4.0,1,4.0,1,4.0,1
9345,min_diffuse,20,20,1,3,0.05,0.95,0.9325609170760656,17,4.0,1,4.0,1,4.0,1
9346,min_diffuse,20,20,1,3,0.05,0.95,0.927467036113494,36,5.0,1,5.0,1,6.0,0
9347,min_diffuse,20,20,1,3,0.05,0.95,0.8933806731259705,16,3.0,1,3.0,1,3.0,1
9348,min_diffuse,20,20,1,3,0.05,0.95,0.9350959780391404,25,4.0,1,4.0,1,4.0,1
9349,min_diffuse,20,20,1,3,0.05,0.95,0.912797677267904,18,4.0,0,4.0,0,3.0,1
9350,min_diffuse,20,20,1,3,0.05,0.95,0.8968025366329991,5,3.0,1,3.0,1,3.0,1
9351,min_diffuse,20,20,1,3,0.05,0.95,0.867545939390226,13,4.0,1,4.0,1,4.0,1
9352,min_diffuse,20,20,1,3,0.05,0.95,0.919906393691701,7,3.0,1,3.0,1,4.0,0
9353,min_diffuse,20,20,1,3,0.05,0.95,0.9355112685377256,12,4.0,1,4.0,1,4.0,1
9354,min_diffuse,20,20,1,3,0.05,0.95,0.936228130280221,10,4.0,1,4.0,1,4.0,1
9355,min_diffuse,20,20,1,3,0.05,0.95,0.9081847360878718,33,5.0,1,5.0,1,5.0,1
9356,min_diffuse,20,20,1,3,0.05,0.95,0.9396817142915406,14,5.0,1,5.0,1,5.0,1
9357,min_diffuse,20,20,1,3,0.05,0.95,0.9147796548723122,4,2.0,1,3.0,0,3.0,0
9358,min_diffuse,20,20,1,3,0.05,0.95,0.929397427385486,14,3.0,1,4.0,0,3.0,1
9359,min_diffuse,20,20,1,3,0.05,0.95,0.9026266463334977,15,4.0,1,4.0,1,4.0,1
9360,min_diffuse,20,20,1,3,0.05,0.95,0.9213993965210044,18,5.0,1,5.0,1,5.0,1
9361,min_diffuse,20,20,1,3,0.05,0.95,0.8988555916411182,26,5.0,1,5.0,1,6.0,0
9362,min_diffuse,20,20,1,3,0.05,0.95,0.9386532480570086,15,5.0,1,5.0,1,5.0,1
9363,min_diffuse,20,20,1,3,0.05,0.95,0.9496258972461408,7,3.0,1,3.0,1,3.0,1
9364,min_diffuse,20,20,1,3,0.05,0.95,0.8923295396930804,14,4.0,1,4.0,1,4.0,1
9365,min_diffuse,20,20,1,3,0.05,0.95,0.9052100522737108,20,5.0,0,5.0,0,4.0,1
9366,min_diffuse,20,20,1,3,0.05,0.95,0.8876855701451674,7,3.0,1,3.0,1,3.0,1
9367,min_diffuse,20,20,1,3,0.05,0.95,0.8994145918089145,9,3.0,1,4.0,0,4.0,0
9368,min_diffuse,20,20,1,3,0.05,0.95,0.9349388412162788,41,6.0,1,6.0,1,6.0,1
9369,min_diffuse,20,20,1,3,0.05,0.95,0.8650000652029519,12,3.0,1,3.0,1,3.0,1
9370,min_diffuse,20,20,1,3,0.05,0.95,0.8225452042713779,8,4.0,1,4.0,1,4.0,1
9371,min_diffuse,20,20,1,3,0.05,0.95,0.9466123477098208,53,6.0,1,7.0,0,6.0,1
9372,min_diffuse,20,20,1,3,0.05,0.95,0.8947428994496918,36,5.0,0,5.0,0,4.0,1
9373,min_diffuse,20,20,1,3,0.05,0.95,0.90250496976515,27,4.0,1,4.0,1,4.0,1
9374,min_diffuse,20,20,1,3,0.05,0.95,0.9293027888548486,27,7.0,1,7.0,1,7.0,1
9375,min_diffuse,20,20,1,3,0.05,0.95,0.8988288913873779,17,4.0,1,4.0,1,4.0,1
9376,min_diffuse,20,20,1,3,0.05,0.95,0.9406334044459052,39,6.0,1,6.0,1,6.0,1
9377,min_diffuse,20,20,1,3,0.05,0.95,0.9372191369860806,13,5.0,1,5.0,1,5.0,1
9378,min_diffuse,20,20,1,3,0.05,0.95,0.867102512962272,10,4.0,1,4.0,1,4.0,1
9379,min_diffuse,20,20,1,3,0.05,0.95,0.923773738535064,13,4.0,1,4.0,1,4.0,1
9380,min_diffuse,20,20,1,3,0.05,0.95,0.8819554115472172,29,4.0,1,4.0,1,4.0,1
9381,min_diffuse,20,20,1,3,0.05,0.95,0.9214377805391456,14,5.0,0,4.0,1,4.0,1
9382,min_diffuse,20,20,1,3,0.05,0.95,0.9315449756689048,7,3.0,1,3.0,1,3.0,1
9383,min_diffuse,20,20,1,3,0.05,0.95,0.903487888156582,8,3.0,1,3.0,1,3.0,1
9384,min_diffuse,20,20,1,3,0.05,0.95,0.9055560873127924,8,4.0,0,4.0,0,3.0,1
9385,min_diffuse,20,20,1,3,0.05,0.95,0.7499306192884838,7,3.0,1,3.0,1,3.0,1
9386,min_diffuse,20,20,1,3,0.05,0.95,0.9485622086328392,27,5.0,0,5.0,0,4.0,1
9387,min_diffuse,20,20,1,3,0.05,0.95,0.9361757862542572,8,4.0,0,4.0,0,3.0,1
9388,min_diffuse,20,20,1,3,0.05,0.95,0.9042110379029368,9,4.0,1,4.0,1,4.0,1
9389,min_diffuse,20,20,1,3,0.05,0.95,0.8188649727437904,8,3.0,1,3.0,1,3.0,1
9390,min_diffuse,20,20,1,3,0.05,0.95,0.8039101228192316,9,3.0,1,3.0,1,3.0,1
9391,min_diffuse,20,20,1,3,0.05,0.95,0.9077055294705534,28,6.0,0,6.0,0,5.0,1
9392,min_diffuse,20,20,1,3,0.05,0.95,0.9099709235353096,11,4.0,1,4.0,1,4.0,1
9393,min_diffuse,20,20,1,3,0.05,0.95,0.9436291966134954,19,4.0,1,4.0,1,4.0,1
9394,min_diffuse,20,20,1,3,0.05,0.95,0.9286331784326296,12,4.0,1,4.0,1,4.0,1
9395,min_diffuse,20,20,1,3,0.05,0.95,0.9318464649058856,16,5.0,1,5.0,1,5.0,1
9396,min_diffuse,20,20,1,3,0.05,0.95,0.9332993509148936,6,3.0,1,3.0,1,3.0,1
9397,min_diffuse,20,20,1,3,0.05,0.95,0.9480691753933708,59,7.0,0,6.0,1,6.0,1
9398,min_diffuse,20,20,1,3,0.05,0.95,0.9318955037469702,13,4.0,1,4.0,1,4.0,1
9399,min_diffuse,20,20,1,3,0.05,0.95,0.9442593681074536,25,5.0,0,5.0,0,4.0,1
9400,min_diffuse,20,20,1,3,0.05,0.95,0.8433556517028468,5,3.0,0,2.0,1,2.0,1
9401,min_diffuse,20,20,1,3,0.05,0.95,0.9308070327758456,32,5.0,1,5.0,1,5.0,1
9402,min_diffuse,20,20,1,3,0.05,0.95,0.8660047142759505,12,4.0,0,4.0,0,3.0,1
9403,min_diffuse,20,20,1,3,0.05,0.95,0.9494672130460338,16,4.0,1,4.0,1,4.0,1
9404,min_diffuse,20,20,1,3,0.05,0.95,0.8403417506803843,12,4.0,0,3.0,1,3.0,1
9405,min_diffuse,20,20,1,3,0.05,0.95,0.9442117535811952,18,5.0,1,5.0,1,5.0,1
9406,min_diffuse,20,20,1,3,0.05,0.95,0.9305482690234846,34,5.0,1,5.0,1,6.0,0
9407,min_diffuse,20,20,1,3,0.05,0.95,0.9276815545212496,10,3.0,1,3.0,1,3.0,1
9408,min_diffuse,20,20,1,3,0.05,0.95,0.9268452784030112,15,6.0,0,6.0,0,5.0,1
9409,min_diffuse,20,20,1,3,0.05,0.95,0.8828665108506191,10,4.0,1,4.0,1,4.0,1
9410,min_diffuse,20,20,1,3,0.05,0.95,0.91260019582595,46,5.0,1,5.0,1,5.0,1
9411,min_diffuse,20,20,1,3,0.05,0.95,0.8644859631235341,7,3.0,1,3.0,1,3.0,1
9412,min_diffuse,20,20,1,3,0.05,0.95,0.8386795024077403,6,3.0,1,3.0,1,3.0,1
9413,min_diffuse,20,20,1,3,0.05,0.95,0.7994172261700143,7,3.0,1,3.0,1,3.0,1
9414,min_diffuse,20,20,1,3,0.05,0.95,0.8754338960652519,11,3.0,1,3.0,1,3.0,1
9415,min_diffuse,20,20,1,3,0.05,0.95,0.8690039707199244,18,4.0,1,4.0,1,4.0,1
9416,min_diffuse,20,20,1,3,0.05,0.95,0.9395653070314988,81,6.0,1,6.0,1,6.0,1
9417,min_diffuse,20,20,1,3,0.05,0.95,0.9215815064391756,11,4.0,1,4.0,1,4.0,1
9418,min_diffuse,20,20,1,3,0.05,0.95,0.9196491287142128,19,4.0,1,4.0,1,4.0,1
9419,min_diffuse,20,20,1,3,0.05,0.95,0.931745721529042,10,4.0,1,4.0,1,4.0,1
9420,min_diffuse,20,20,1,3,0.05,0.95,0.7381732903527672,9,3.0,1,3.0,1,3.0,1
9421,min_diffuse,20,20,1,3,0.05,0.95,0.934458179502037,41,6.0,0,5.0,1,6.0,0
9422,min_diffuse,20,20,1,3,0.05,0.95,0.9387221760070202,29,6.0,1,6.0,1,6.0,1
9423,min_diffuse,20,20,1,3,0.05,0.95,0.9277829325316947,17,5.0,0,4.0,1,5.0,0
9424,min_diffuse,20,20,1,3,0.05,0.95,0.8777442392258479,9,4.0,0,4.0,0,3.0,1
9425,min_diffuse,20,20,1,3,0.05,0.95,0.8356243427118589,5,3.0,1,3.0,1,3.0,1
9426,min_diffuse,20,20,1,3,0.05,0.95,0.9082666305263372,9,4.0,0,4.0,0,3.0,1
9427,min_diffuse,20,20,1,3,0.05,0.95,0.9394741457268296,15,4.0,1,4.0,1,4.0,1
9428,min_diffuse,20,20,1,3,0.05,0.95,0.9286770153010486,14,5.0,1,5.0,1,5.0,1
9429,min_diffuse,20,20,1,3,0.05,0.95,0.9326000756812952,39,6.0,1,6.0,1,6.0,1
9430,min_diffuse,20,20,1,3,0.05,0.95,0.9396237109284756,16,5.0,0,4.0,1,5.0,0
9431,min_diffuse,20,20,1,3,0.05,0.95,0.8287188279697166,8,3.0,1,3.0,1,3.0,1
9432,min_diffuse,20,20,1,3,0.05,0.95,0.9348962085036844,17,5.0,1,5.0,1,5.0,1
9433,min_diffuse,20,20,1,3,0.05,0.95,0.8533530163993904,14,3.0,1,3.0,1,3.0,1
9434,min_diffuse,20,20,1,3,0.05,0.95,0.9449080371380728,57,7.0,1,8.0,0,8.0,0
9435,min_diffuse,20,20,1,3,0.05,0.95,0.9116123913720068,17,4.0,0,4.0,0,3.0,1
9436,min_diffuse,20,20,1,3,0.05,0.95,0.8505328151099129,10,4.0,0,4.0,0,3.0,1
9437,min_diffuse,20,20,1,3,0.05,0.95,0.8375340784885146,6,3.0,1,4.0,0,4.0,0
9438,min_diffuse,20,20,1,3,0.05,0.95,0.8858375457696496,7,4.0,1,4.0,1,4.0,1
9439,min_diffuse,20,20,1,3,0.05,0.95,0.9344983978204868,21,5.0,1,5.0,1,5.0,1
9440,min_diffuse,20,20,1,3,0.05,0.95,0.9063607152462396,23,5.0,1,6.0,0,5.0,1
9441,min_diffuse,20,20,1,3,0.05,0.95,0.8594022714209059,8,3.0,1,3.0,1,3.0,1
9442,min_diffuse,20,20,1,3,0.05,0.95,0.9331310770470436,21,5.0,0,5.0,0,4.0,1
9443,min_diffuse,20,20,1,3,0.05,0.95,0.8569845714905965,15,4.0,1,4.0,1,4.0,1
9444,min_diffuse,20,20,1,3,0.05,0.95,0.9386356007006934,39,6.0,0,6.0,0,5.0,1
9445,min_diffuse,20,20,1,3,0.05,0.95,0.8234691431773882,16,4.0,1,4.0,1,4.0,1
9446,min_diffuse,20,20,1,3,0.05,0.95,0.8809088582548893,7,3.0,1,3.0,1,3.0,1
9447,min_diffuse,20,20,1,3,0.05,0.95,0.9200879573835794,12,4.0,0,3.0,1,4.0,0
9448,min_diffuse,20,20,1,3,0.05,0.95,0.843303098970184,13,3.0,1,3.0,1,3.0,1
9449,min_diffuse,20,20,1,3,0.05,0.95,0.946504341406639,10,4.0,1,4.0,1,4.0,1
9450,min_diffuse,20,20,1,3,0.05,0.95,0.9475453451499656,36,5.0,1,5.0,1,5.0,1
9451,min_diffuse,20,20,1,3,0.05,0.95,0.9356057916564784,43,6.0,1,6.0,1,6.0,1
9452,min_diffuse,20,20,1,3,0.05,0.95,0.9361453442929288,11,4.0,1,4.0,1,4.0,1
9453,min_diffuse,20,20,1,3,0.05,0.95,0.9480470961913992,37,7.0,1,7.0,1,7.0,1
9454,min_diffuse,20,20,1,3,0.05,0.95,0.9132188894212774,9,4.0,1,4.0,1,4.0,1
9455,min_diffuse,20,20,1,3,0.05,0.95,0.9351272127023056,43,6.0,0,6.0,0,5.0,1
9456,min_diffuse,20,20,1,3,0.05,0.95,0.9206551943704652,10,4.0,1,4.0,1,4.0,1
9457,min_diffuse,20,20,1,3,0.05,0.95,0.8406013371418312,9,4.0,1,4.0,1,4.0,1
9458,min_diffuse,20,20,1,3,0.05,0.95,0.856256103074578,8,3.0,1,3.0,1,3.0,1
9459,min_diffuse,20,20,1,3,0.05,0.95,0.8969719938598602,21,6.0,0,6.0,0,5.0,1
9460,min_diffuse,20,20,1,3,0.05,0.95,0.916079138189708,9,3.0,0,2.0,1,2.0,1
9461,min_diffuse,20,20,1,3,0.05,0.95,0.9111210359717388,4,3.0,1,3.0,1,3.0,1
9462,min_diffuse,20,20,1,3,0.05,0.95,0.9325224363807396,42,8.0,1,8.0,1,8.0,1
9463,min_diffuse,20,20,1,3,0.05,0.95,0.9312014870428486,14,5.0,1,5.0,1,5.0,1
9464,min_diffuse,20,20,1,3,0.05,0.95,0.8930423469354954,14,5.0,0,4.0,1,5.0,0
9465,min_diffuse,20,20,1,3,0.05,0.95,0.9491551418004028,24,4.0,1,4.0,1,4.0,1
9466,min_diffuse,20,20,1,3,0.05,0.95,0.9229828440409864,76,7.0,1,7.0,1,7.0,1
9467,min_diffuse,20,20,1,3,0.05,0.95,0.9456630755336448,21,5.0,1,5.0,1,5.0,1
9468,min_diffuse,20,20,1,3,0.05,0.95,0.9309087748296964,6,3.0,1,4.0,0,4.0,0
9469,min_diffuse,20,20,1,3,0.05,0.95,0.9327102065299354,43,7.0,1,7.0,1,7.0,1
9470,min_diffuse,20,20,1,3,0.05,0.95,0.8449086327517709,6,3.0,1,3.0,1,3.0,1
9471,min_diffuse,20,20,1,3,0.05,0.95,0.9330833829265842,26,4.0,1,4.0,1,4.0,1
9472,min_diffuse,20,20,1,3,0.05,0.95,0.9113701729041652,11,5.0,1,5.0,1,5.0,1
9473,min_diffuse,20,20,1,3,0.05,0.95,0.8308778259639523,8,3.0,1,3.0,1,3.0,1
9474,min_diffuse,20,20,1,3,0.05,0.95,0.9379244218928624,77,8.0,1,8.0,1,8.0,1
9475,min_diffuse,20,20,1,3,0.05,0.95,0.9047784735734636,9,3.0,1,3.0,1,3.0,1
9476,min_diffuse,20,20,1,3,0.05,0.95,0.8804973121942928,11,4.0,1,4.0,1,4.0,1
9477,min_diffuse,20,20,1,3,0.05,0.95,0.9451392297530802,19,5.0,1,5.0,1,5.0,1
9478,min_diffuse,20,20,1,3,0.05,0.95,0.9475876716576472,20,5.0,0,4.0,1,5.0,0
9479,min_diffuse,20,20,1,3,0.05,0.95,0.9221798811689456,16,5.0,1,5.0,1,5.0,1
9480,min_diffuse,20,20,1,3,0.05,0.95,0.8084877051741625,6,3.0,1,3.0,1,3.0,1
9481,min_diffuse,20,20,1,3,0.05,0.95,0.9264529612199918,25,5.0,1,5.0,1,6.0,0
9482,min_diffuse,20,20,1,3,0.05,0.95,0.9472552511196852,40,8.0,0,8.0,0,7.0,1
9483,min_diffuse,20,20,1,3,0.05,0.95,0.8993501179403568,17,4.0,1,4.0,1,4.0,1
9484,min_diffuse,20,20,1,3,0.05,0.95,0.924493952726696,15,4.0,1,4.0,1,4.0,1
9485,min_diffuse,20,20,1,3,0.05,0.95,0.9454692191006568,29,6.0,0,5.0,1,5.0,1
9486,min_diffuse,20,20,1,3,0.05,0.95,0.9433355714537162,15,4.0,1,4.0,1,4.0,1
9487,min_diffuse,20,20,1,3,0.05,0.95,0.9179437316886304,13,4.0,1,4.0,1,4.0,1
9488,min_diffuse,20,20,1,3,0.05,0.95,0.9150809348817116,26,6.0,0,5.0,1,5.0,1
9489,min_diffuse,20,20,1,3,0.05,0.95,0.9333378755945538,24,4.0,1,4.0,1,4.0,1
9490,min_diffuse,20,20,1,3,0.05,0.95,0.940427483471636,64,7.0,0,7.0,0,6.0,1
9491,min_diffuse,20,20,1,3,0.05,0.95,0.9346985649221868,26,5.0,1,5.0,1,5.0,1
9492,min_diffuse,20,20,1,3,0.05,0.95,0.8893743058783863,13,3.0,1,3.0,1,3.0,1
9493,min_diffuse,20,20,1,3,0.05,0.95,0.909228580464662,11,4.0,1,4.0,1,4.0,1
9494,min_diffuse,20,20,1,3,0.05,0.95,0.9219673377272112,11,4.0,1,4.0,1,4.0,1
9495,min_diffuse,20,20,1,3,0.05,0.95,0.9437220450828994,23,4.0,1,4.0,1,4.0,1
9496,min_diffuse,20,20,1,3,0.05,0.95,0.9180671119322216,24,4.0,1,4.0,1,5.0,0
9497,min_diffuse,20,20,1,3,0.05,0.95,0.8965068984199558,11,4.0,1,4.0,1,4.0,1
9498,min_diffuse,20,20,1,3,0.05,0.95,0.9271402583194296,10,4.0,1,4.0,1,4.0,1
9499,min_diffuse,20,20,1,3,0.05,0.95,0.9294267695483188,33,6.0,1,6.0,1,6.0,1
9500,min_diffuse,20,20,1,3,0.05,0.95,0.8650607695048715,8,3.0,1,4.0,0,4.0,0
9501,min_diffuse,20,20,1,3,0.05,0.95,0.941486604172069,25,7.0,1,7.0,1,7.0,1
9502,min_diffuse,20,20,1,3,0.05,0.95,0.9467279261993774,16,4.0,1,4.0,1,4.0,1
9503,min_diffuse,20,20,1,3,0.05,0.95,0.8471444305133118,15,4.0,0,4.0,0,3.0,1
9504,min_diffuse,20,20,1,3,0.05,0.95,0.9181891750205976,49,6.0,1,6.0,1,6.0,1
9505,min_diffuse,20,20,1,3,0.05,0.95,0.9285827267369774,8,3.0,1,3.0,1,3.0,1
9506,min_diffuse,20,20,1,3,0.05,0.95,0.9247820371393474,25,6.0,0,6.0,0,5.0,1
9507,min_diffuse,20,20,1,3,0.05,0.95,0.9432067637097488,25,6.0,1,6.0,1,6.0,1
9508,min_diffuse,20,20,1,3,0.05,0.95,0.9052280315355106,37,5.0,1,5.0,1,5.0,1
9509,min_diffuse,20,20,1,3,0.05,0.95,0.9382324316434048,12,4.0,1,4.0,1,4.0,1
9510,min_diffuse,20,20,1,3,0.05,0.95,0.9002064204801009,14,4.0,0,4.0,0,3.0,1
9511,min_diffuse,20,20,1,3,0.05,0.95,0.9206161421983488,12,4.0,1,4.0,1,4.0,1
9512,min_diffuse,20,20,1,3,0.05,0.95,0.9472600999851856,29,5.0,1,5.0,1,5.0,1
9513,min_diffuse,20,20,1,3,0.05,0.95,0.8067779680902623,6,3.0,1,3.0,1,3.0,1
9514,min_diffuse,20,20,1,3,0.05,0.95,0.8883029424625273,21,6.0,0,5.0,1,5.0,1
9515,min_diffuse,20,20,1,3,0.05,0.95,0.845327340477904,13,3.0,1,3.0,1,3.0,1
9516,min_diffuse,20,20,1,3,0.05,0.95,0.9312020250061234,25,6.0,1,6.0,1,6.0,1
9517,min_diffuse,20,20,1,3,0.05,0.95,0.9166207567939236,23,5.0,0,4.0,1,5.0,0
9518,min_diffuse,20,20,1,3,0.05,0.95,0.9141351867467544,17,4.0,0,3.0,1,3.0,1
9519,min_diffuse,20,20,1,3,0.05,0.95,0.9238754517487994,24,4.0,1,4.0,1,4.0,1
9520,min_diffuse,20,20,1,3,0.05,0.95,0.94121760998627,14,4.0,1,4.0,1,4.0,1
9521,min_diffuse,20,20,1,3,0.05,0.95,0.9207253113950616,22,6.0,1,6.0,1,6.0,1
9522,min_diffuse,20,20,1,3,0.05,0.95,0.8363889605045773,5,3.0,1,3.0,1,3.0,1
9523,min_diffuse,20,20,1,3,0.05,0.95,0.8402130929363719,5,3.0,1,3.0,1,3.0,1
9524,min_diffuse,20,20,1,3,0.05,0.95,0.934918079252526,27,7.0,1,7.0,1,7.0,1
9525,min_diffuse,20,20,1,3,0.05,0.95,0.9305722394809868,12,5.0,0,4.0,1,5.0,0
9526,min_diffuse,20,20,1,3,0.05,0.95,0.9297996328110636,17,5.0,0,4.0,1,5.0,0
9527,min_diffuse,20,20,1,3,0.05,0.95,0.8913235272130368,8,4.0,0,3.0,1,4.0,0
9528,min_diffuse,20,20,1,3,0.05,0.95,0.9033881943898736,8,3.0,1,3.0,1,3.0,1
9529,min_diffuse,20,20,1,3,0.05,0.95,0.9289831317859992,13,4.0,1,4.0,1,4.0,1
9530,min_diffuse,20,20,1,3,0.05,0.95,0.8667813758015176,10,3.0,1,4.0,0,4.0,0
9531,min_diffuse,20,20,1,3,0.05,0.95,0.9140798815068816,7,3.0,1,3.0,1,3.0,1
9532,min_diffuse,20,20,1,3,0.05,0.95,0.942203891890036,34,4.0,1,4.0,1,4.0,1
9533,min_diffuse,20,20,1,3,0.05,0.95,0.9375303891225668,16,4.0,1,4.0,1,4.0,1
9534,min_diffuse,20,20,1,3,0.05,0.95,0.9279202715190148,8,3.0,1,3.0,1,3.0,1
9535,min_diffuse,20,20,1,3,0.05,0.95,0.9160505539955036,10,4.0,1,4.0,1,4.0,1
9536,min_diffuse,20,20,1,3,0.05,0.95,0.9375693384481004,32,5.0,1,5.0,1,5.0,1
9537,min_diffuse,20,20,1,3,0.05,0.95,0.9185165344119758,9,4.0,0,4.0,0,3.0,1
9538,min_diffuse,20,20,1,3,0.05,0.95,0.8827228574358847,16,4.0,1,4.0,1,4.0,1
9539,min_diffuse,20,20,1,3,0.05,0.95,0.886740616082412,15,4.0,1,4.0,1,4.0,1
9540,min_diffuse,20,20,1,3,0.05,0.95,0.9131854198009272,12,4.0,1,4.0,1,4.0,1
9541,min_diffuse,20,20,1,3,0.05,0.95,0.9394708544460452,7,3.0,1,3.0,1,4.0,0
9542,min_diffuse,20,20,1,3,0.05,0.95,0.922235662423598,19,5.0,1,5.0,1,5.0,1
9543,min_diffuse,20,20,1,3,0.05,0.95,0.9266413469298528,32,6.0,0,5.0,1,5.0,1
9544,min_diffuse,20,20,1,3,0.05,0.95,0.9367926930471796,46,9.0,0,9.0,0,8.0,1
9545,min_diffuse,20,20,1,3,0.05,0.95,0.8860256122708775,11,4.0,1,4.0,1,4.0,1
9546,min_diffuse,20,20,1,3,0.05,0.95,0.900290561743584,7,3.0,1,3.0,1,3.0,1
9547,min_diffuse,20,20,1,3,0.05,0.95,0.835715506971326,9,3.0,1,3.0,1,3.0,1
9548,min_diffuse,20,20,1,3,0.05,0.95,0.8936570497349542,15,5.0,0,5.0,0,4.0,1
9549,min_diffuse,20,20,1,3,0.05,0.95,0.8738134822740176,13,4.0,1,4.0,1,4.0,1
9550,min_diffuse,20,20,1,3,0.05,0.95,0.8561011881045066,6,3.0,1,3.0,1,3.0,1
9551,min_diffuse,20,20,1,3,0.05,0.95,0.9299077267129986,6,3.0,1,3.0,1,3.0,1
9552,min_diffuse,20,20,1,3,0.05,0.95,0.9363997107961568,21,5.0,0,5.0,0,4.0,1
9553,min_diffuse,20,20,1,3,0.05,0.95,0.930703018679541,31,7.0,1,7.0,1,7.0,1
9554,min_diffuse,20,20,1,3,0.05,0.95,0.8961276971078436,12,3.0,1,3.0,1,3.0,1
9555,min_diffuse,20,20,1,3,0.05,0.95,0.9392333818261346,22,6.0,1,6.0,1,6.0,1
9556,min_diffuse,20,20,1,3,0.05,0.95,0.9389337747286168,18,5.0,1,5.0,1,5.0,1
9557,min_diffuse,20,20,1,3,0.05,0.95,0.931729637165904,22,5.0,0,5.0,0,4.0,1
9558,min_diffuse,20,20,1,3,0.05,0.95,0.9451672928977488,21,5.0,1,5.0,1,5.0,1
9559,min_diffuse,20,20,1,3,0.05,0.95,0.8816439284477336,17,5.0,1,5.0,1,5.0,1
9560,min_diffuse,20,20,1,3,0.05,0.95,0.8795324678511072,15,5.0,0,5.0,0,4.0,1
9561,min_diffuse,20,20,1,3,0.05,0.95,0.932205190000091,13,4.0,1,4.0,1,4.0,1
9562,min_diffuse,20,20,1,3,0.05,0.95,0.9424383169544104,64,7.0,1,7.0,1,7.0,1
9563,min_diffuse,20,20,1,3,0.05,0.95,0.9380036129790948,10,4.0,1,4.0,1,4.0,1
9564,min_diffuse,20,20,1,3,0.05,0.95,0.8608069551326989,9,4.0,1,4.0,1,4.0,1
9565,min_diffuse,20,20,1,3,0.05,0.95,0.94802098514255,23,5.0,0,5.0,0,4.0,1
9566,min_diffuse,20,20,1,3,0.05,0.95,0.928444797839988,4,3.0,1,3.0,1,3.0,1
9567,min_diffuse,20,20,1,3,0.05,0.95,0.93584872085008,15,4.0,0,4.0,0,3.0,1
9568,min_diffuse,20,20,1,3,0.05,0.95,0.9282163602452644,17,5.0,1,5.0,1,5.0,1
9569,min_diffuse,20,20,1,3,0.05,0.95,0.8404789688401472,9,3.0,1,3.0,1,3.0,1
9570,min_diffuse,20,20,1,3,0.05,0.95,0.854427818621355,8,3.0,1,3.0,1,3.0,1
9571,min_diffuse,20,20,1,3,0.05,0.95,0.8785131873009956,17,5.0,1,5.0,1,5.0,1
9572,min_diffuse,20,20,1,3,0.05,0.95,0.9283821026834193,21,4.0,1,4.0,1,4.0,1
9573,min_diffuse,20,20,1,3,0.05,0.95,0.9325159809621146,10,3.0,1,3.0,1,3.0,1
9574,min_diffuse,20,20,1,3,0.05,0.95,0.9030760790550504,15,4.0,1,4.0,1,4.0,1
9575,min_diffuse,20,20,1,3,0.05,0.95,0.9107185401692006,23,4.0,0,4.0,0,3.0,1
9576,min_diffuse,20,20,1,3,0.05,0.95,0.9126200419197336,19,4.0,0,4.0,0,3.0,1
9577,min_diffuse,20,20,1,3,0.05,0.95,0.8151449282319684,3,2.0,1,2.0,1,2.0,1
9578,min_diffuse,20,20,1,3,0.05,0.95,0.938174367718462,88,8.0,1,8.0,1,8.0,1
9579,min_diffuse,20,20,1,3,0.05,0.95,0.9178792969316644,8,3.0,1,3.0,1,3.0,1
9580,min_diffuse,20,20,1,3,0.05,0.95,0.8726170684165462,13,4.0,1,4.0,1,4.0,1
9581,min_diffuse,20,20,1,3,0.05,0.95,0.9267109831341456,9,4.0,1,4.0,1,4.0,1
9582,min_diffuse,20,20,1,3,0.05,0.95,0.8461281103719039,3,2.0,1,2.0,1,3.0,0
9583,min_diffuse,20,20,1,3,0.05,0.95,0.9472392467270112,42,7.0,1,7.0,1,8.0,0
9584,min_diffuse,20,20,1,3,0.05,0.95,0.94563680930086,51,8.0,0,8.0,0,7.0,1
9585,min_diffuse,20,20,1,3,0.05,0.95,0.9360546056924623,16,4.0,1,5.0,0,4.0,1
9586,min_diffuse,20,20,1,3,0.05,0.95,0.943904805630626,14,4.0,0,3.0,1,4.0,0
9587,min_diffuse,20,20,1,3,0.05,0.95,0.9326608006746908,19,4.0,1,4.0,1,4.0,1
9588,min_diffuse,20,20,1,3,0.05,0.95,0.9130924377722948,10,4.0,1,4.0,1,4.0,1
9589,min_diffuse,20,20,1,3,0.05,0.95,0.870996155538358,9,3.0,1,3.0,1,3.0,1
9590,min_diffuse,20,20,1,3,0.05,0.95,0.9396093289720544,31,5.0,1,5.0,1,5.0,1
9591,min_diffuse,20,20,1,3,0.05,0.95,0.9344617886639488,60,7.0,0,6.0,1,6.0,1
9592,min_diffuse,20,20,1,3,0.05,0.95,0.9251058000232346,17,4.0,1,4.0,1,4.0,1
9593,min_diffuse,20,20,1,3,0.05,0.95,0.9438410999232146,29,6.0,1,6.0,1,6.0,1
9594,min_diffuse,20,20,1,3,0.05,0.95,0.936384452468023,7,4.0,0,3.0,1,4.0,0
9595,min_diffuse,20,20,1,3,0.05,0.95,0.9281775765045668,27,5.0,1,6.0,0,5.0,1
9596,min_diffuse,20,20,1,3,0.05,0.95,0.8685613663246256,10,4.0,0,3.0,1,3.0,1
9597,min_diffuse,20,20,1,3,0.05,0.95,0.933621672358204,11,4.0,0,3.0,1,3.0,1
9598,min_diffuse,20,20,1,3,0.05,0.95,0.9222862443572568,19,4.0,1,4.0,1,4.0,1
9599,min_diffuse,20,20,1,3,0.05,0.95,0.9047813454307208,10,4.0,1,4.0,1,4.0,1
9600,min_diffuse,20,20,1,3,0.05,0.95,0.8715368635817281,17,4.0,0,3.0,1,3.0,1
9601,min_diffuse,20,20,1,3,0.05,0.95,0.9345901967623518,21,4.0,1,4.0,1,4.0,1
9602,min_diffuse,20,20,1,3,0.05,0.95,0.9194865718605434,7,3.0,1,3.0,1,4.0,0
9603,min_diffuse,20,20,1,3,0.05,0.95,0.8609402277120473,18,4.0,1,4.0,1,4.0,1
9604,min_diffuse,20,20,1,3,0.05,0.95,0.9419147886587576,32,7.0,1,7.0,1,7.0,1
9605,min_diffuse,20,20,1,3,0.05,0.95,0.9389780514841254,53,6.0,0,6.0,0,5.0,1
9606,min_diffuse,20,20,1,3,0.05,0.95,0.7392045233475427,9,4.0,0,3.0,1,3.0,1
9607,min_diffuse,20,20,1,3,0.05,0.95,0.9375511215747914,10,4.0,1,4.0,1,4.0,1
9608,min_diffuse,20,20,1,3,0.05,0.95,0.8431733608723292,18,4.0,1,4.0,1,4.0,1
9609,min_diffuse,20,20,1,3,0.05,0.95,0.92985824287879,13,4.0,1,4.0,1,4.0,1
9610,min_diffuse,20,20,1,3,0.05,0.95,0.9395855753916212,69,8.0,1,8.0,1,8.0,1
9611,min_diffuse,20,20,1,3,0.05,0.95,0.7155049104539212,10,3.0,1,3.0,1,3.0,1
9612,min_diffuse,20,20,1,3,0.05,0.95,0.7860372457075395,12,4.0,1,4.0,1,4.0,1
9613,min_diffuse,20,20,1,3,0.05,0.95,0.8792616734905645,24,4.0,1,4.0,1,5.0,0
9614,min_diffuse,20,20,1,3,0.05,0.95,0.9184497666591166,8,3.0,1,3.0,1,4.0,0
9615,min_diffuse,20,20,1,3,0.05,0.95,0.9165844511459776,6,3.0,1,3.0,1,3.0,1
9616,min_diffuse,20,20,1,3,0.05,0.95,0.8771264847393636,5,3.0,1,3.0,1,3.0,1
9617,min_diffuse,20,20,1,3,0.05,0.95,0.9318284083825792,15,5.0,1,5.0,1,5.0,1
9618,min_diffuse,20,20,1,3,0.05,0.95,0.9161884098785804,44,6.0,1,6.0,1,6.0,1
9619,min_diffuse,20,20,1,3,0.05,0.95,0.8228705314673143,12,4.0,0,4.0,0,3.0,1
9620,min_diffuse,20,20,1,3,0.05,0.95,0.9252457186455472,25,5.0,1,5.0,1,5.0,1
9621,min_diffuse,20,20,1,3,0.05,0.95,0.93348180110366,30,5.0,1,5.0,1,5.0,1
9622,min_diffuse,20,20,1,3,0.05,0.95,0.941501524533612,42,6.0,1,6.0,1,6.0,1
9623,min_diffuse,20,20,1,3,0.05,0.95,0.9377205928352496,7,3.0,1,3.0,1,3.0,1
9624,min_diffuse,20,20,1,3,0.05,0.95,0.9237318178926296,12,4.0,1,4.0,1,4.0,1
9625,min_diffuse,20,20,1,3,0.05,0.95,0.9253166337379664,11,3.0,1,3.0,1,3.0,1
9626,min_diffuse,20,20,1,3,0.05,0.95,0.8887290768067472,9,3.0,0,3.0,0,2.0,1
9627,min_diffuse,20,20,1,3,0.05,0.95,0.8851126255741093,21,6.0,1,6.0,1,6.0,1
9628,min_diffuse,20,20,1,3,0.05,0.95,0.9326276888529588,43,6.0,1,6.0,1,6.0,1
9629,min_diffuse,20,20,1,3,0.05,0.95,0.6611008652163594,4,2.0,1,2.0,1,2.0,1
9630,min_diffuse,20,20,1,3,0.05,0.95,0.9336374052636474,19,5.0,1,5.0,1,5.0,1
9631,min_diffuse,20,20,1,3,0.05,0.95,0.8670648275961036,5,3.0,1,3.0,1,3.0,1
9632,min_diffuse,20,20,1,3,0.05,0.95,0.9066127459247044,32,5.0,1,5.0,1,5.0,1
9633,min_diffuse,20,20,1,3,0.05,0.95,0.9170287403980676,6,3.0,1,3.0,1,3.0,1
9634,min_diffuse,20,20,1,3,0.05,0.95,0.8769596154553295,15,4.0,1,4.0,1,4.0,1
9635,min_diffuse,20,20,1,3,0.05,0.95,0.9323110030155338,7,3.0,1,3.0,1,4.0,0
9636,min_diffuse,20,20,1,3,0.05,0.95,0.9353881827022236,18,5.0,1,5.0,1,5.0,1
9637,min_diffuse,20,20,1,3,0.05,0.95,0.94279811568206,13,5.0,1,5.0,1,5.0,1
9638,min_diffuse,20,20,1,3,0.05,0.95,0.9009676058355418,6,3.0,1,3.0,1,3.0,1
9639,min_diffuse,20,20,1,3,0.05,0.95,0.93975468509086,8,3.0,1,3.0,1,4.0,0
9640,min_diffuse,20,20,1,3,0.05,0.95,0.9464525546732434,20,4.0,1,4.0,1,4.0,1
9641,min_diffuse,20,20,1,3,0.05,0.95,0.92029652246614,4,3.0,1,3.0,1,3.0,1
9642,min_diffuse,20,20,1,3,0.05,0.95,0.914458904689286,14,4.0,1,4.0,1,4.0,1
9643,min_diffuse,20,20,1,3,0.05,0.95,0.9381797724356696,5,3.0,1,3.0,1,3.0,1
9644,min_diffuse,20,20,1,3,0.05,0.95,0.8904867119488079,11,4.0,1,4.0,1,4.0,1
9645,min_diffuse,20,20,1,3,0.05,0.95,0.9110134376551384,12,4.0,1,4.0,1,5.0,0
9646,min_diffuse,20,20,1,3,0.05,0.95,0.8914448655101148,8,3.0,1,3.0,1,3.0,1
9647,min_diffuse,20,20,1,3,0.05,0.95,0.9332157096555193,7,3.0,1,3.0,1,3.0,1
9648,min_diffuse,20,20,1,3,0.05,0.95,0.9405448286268668,62,6.0,1,6.0,1,6.0,1
9649,min_diffuse,20,20,1,3,0.05,0.95,0.9032721855687068,11,4.0,1,5.0,0,5.0,0
9650,min_diffuse,20,20,1,3,0.05,0.95,0.949418240360112,36,8.0,1,8.0,1,8.0,1
9651,min_diffuse,20,20,1,3,0.05,0.95,0.9219317408469424,18,3.0,1,3.0,1,3.0,1
9652,min_diffuse,20,20,1,3,0.05,0.95,0.9408579955624048,15,4.0,1,4.0,1,5.0,0
9653,min_diffuse,20,20,1,3,0.05,0.95,0.9318679999822356,13,4.0,1,4.0,1,5.0,0
9654,min_diffuse,20,20,1,3,0.05,0.95,0.8949061956849693,12,4.0,1,4.0,1,4.0,1
9655,min_diffuse,20,20,1,3,0.05,0.95,0.9183601460085444,8,4.0,1,4.0,1,5.0,0
9656,min_diffuse,20,20,1,3,0.05,0.95,0.9063199472463808,16,4.0,0,4.0,0,3.0,1
9657,min_diffuse,20,20,1,3,0.05,0.95,0.9351050171545748,26,6.0,0,5.0,1,5.0,1
9658,min_diffuse,20,20,1,3,0.05,0.95,0.8681290612561878,20,4.0,1,4.0,1,4.0,1
9659,min_diffuse,20,20,1,3,0.05,0.95,0.8127883129947647,9,4.0,1,4.0,1,4.0,1
9660,min_diffuse,20,20,1,3,0.05,0.95,0.9429152289648136,15,5.0,0,4.0,1,5.0,0
9661,min_diffuse,20,20,1,3,0.05,0.95,0.897651630111008,13,5.0,0,4.0,1,5.0,0
9662,min_diffuse,20,20,1,3,0.05,0.95,0.8677293647752293,12,4.0,1,4.0,1,4.0,1
9663,min_diffuse,20,20,1,3,0.05,0.95,0.8567716241421262,19,5.0,1,5.0,1,5.0,1
9664,min_diffuse,20,20,1,3,0.05,0.95,0.9170184916265404,21,5.0,0,4.0,1,5.0,0
9665,min_diffuse,20,20,1,3,0.05,0.95,0.940441446128448,24,6.0,1,6.0,1,6.0,1
9666,min_diffuse,20,20,1,3,0.05,0.95,0.9492024085936808,14,4.0,1,4.0,1,4.0,1
9667,min_diffuse,20,20,1,3,0.05,0.95,0.903468246088934,20,5.0,0,4.0,1,4.0,1
9668,min_diffuse,20,20,1,3,0.05,0.95,0.8741130599614272,23,4.0,1,4.0,1,4.0,1
9669,min_diffuse,20,20,1,3,0.05,0.95,0.8849835774873706,20,3.0,1,3.0,1,3.0,1
9670,min_diffuse,20,20,1,3,0.05,0.95,0.9328942871230964,13,5.0,1,5.0,1,5.0,1
9671,min_diffuse,20,20,1,3,0.05,0.95,0.9352883149032906,14,4.0,0,3.0,1,3.0,1
9672,min_diffuse,20,20,1,3,0.05,0.95,0.8972599464218901,16,4.0,0,3.0,1,3.0,1
9673,min_diffuse,20,20,1,3,0.05,0.95,0.9448754816817032,10,4.0,1,4.0,1,5.0,0
9674,min_diffuse,20,20,1,3,0.05,0.95,0.8977516459712905,22,5.0,0,5.0,0,4.0,1
9675,min_diffuse,20,20,1,3,0.05,0.95,0.9315560497120168,40,5.0,1,5.0,1,5.0,1
9676,min_diffuse,20,20,1,3,0.05,0.95,0.9378528875584636,6,3.0,1,3.0,1,3.0,1
9677,min_diffuse,20,20,1,3,0.05,0.95,0.8226851723392143,20,5.0,1,5.0,1,5.0,1
9678,min_diffuse,20,20,1,3,0.05,0.95,0.91555423721979,20,5.0,1,5.0,1,5.0,1
9679,min_diffuse,20,20,1,3,0.05,0.95,0.9355010346496936,47,6.0,1,6.0,1,6.0,1
9680,min_diffuse,20,20,1,3,0.05,0.95,0.8591286392278548,10,4.0,1,4.0,1,4.0,1
9681,min_diffuse,20,20,1,3,0.05,0.95,0.8713964881125971,10,3.0,1,3.0,1,3.0,1
9682,min_diffuse,20,20,1,3,0.05,0.95,0.8281201954541685,15,4.0,1,4.0,1,4.0,1
9683,min_diffuse,20,20,1,3,0.05,0.95,0.933035115389886,19,5.0,0,5.0,0,4.0,1
9684,min_diffuse,20,20,1,3,0.05,0.95,0.9000474490722213,13,5.0,1,5.0,1,5.0,1
9685,min_diffuse,20,20,1,3,0.05,0.95,0.9354349665898865,17,4.0,0,3.0,1,3.0,1
9686,min_diffuse,20,20,1,3,0.05,0.95,0.947239204627868,65,6.0,1,6.0,1,6.0,1
9687,min_diffuse,20,20,1,3,0.05,0.95,0.903818664501697,13,4.0,1,4.0,1,4.0,1
9688,min_diffuse,20,20,1,3,0.05,0.95,0.7754758515882186,10,3.0,1,3.0,1,3.0,1
9689,min_diffuse,20,20,1,3,0.05,0.95,0.8822666848154666,6,3.0,1,3.0,1,3.0,1
9690,min_diffuse,20,20,1,3,0.05,0.95,0.9086620785952602,38,6.0,0,6.0,0,5.0,1
9691,min_diffuse,20,20,1,3,0.05,0.95,0.9377571541956824,7,3.0,1,3.0,1,3.0,1
9692,min_diffuse,20,20,1,3,0.05,0.95,0.9421283275760786,9,4.0,1,4.0,1,5.0,0
9693,min_diffuse,20,20,1,3,0.05,0.95,0.875715433641595,17,5.0,1,5.0,1,5.0,1
9694,min_diffuse,20,20,1,3,0.05,0.95,0.8380043202680436,5,3.0,1,3.0,1,3.0,1
9695,min_diffuse,20,20,1,3,0.05,0.95,0.8863050201661812,13,4.0,0,4.0,0,3.0,1
9696,min_diffuse,20,20,1,3,0.05,0.95,0.9155188889849604,22,5.0,0,5.0,0,4.0,1
9697,min_diffuse,20,20,1,3,0.05,0.95,0.9415061186019088,16,6.0,1,6.0,1,6.0,1
9698,min_diffuse,20,20,1,3,0.05,0.95,0.9020886860863688,16,5.0,0,4.0,1,4.0,1
9699,min_diffuse,20,20,1,3,0.05,0.95,0.8745136465829598,8,3.0,1,3.0,1,3.0,1
9700,min_diffuse,20,20,1,3,0.05,0.95,0.9328863984772744,22,6.0,0,5.0,1,6.0,0
9701,min_diffuse,20,20,1,3,0.05,0.95,0.9290165976429328,34,7.0,0,7.0,0,6.0,1
9702,min_diffuse,20,20,1,3,0.05,0.95,0.8733508686177565,5,3.0,0,3.0,0,2.0,1
9703,min_diffuse,20,20,1,3,0.05,0.95,0.9428694586355808,32,6.0,1,6.0,1,6.0,1
9704,min_diffuse,20,20,1,3,0.05,0.95,0.9171370739952752,10,3.0,1,3.0,1,3.0,1
9705,min_diffuse,20,20,1,3,0.05,0.95,0.865332369990157,13,4.0,1,4.0,1,4.0,1
9706,min_diffuse,20,20,1,3,0.05,0.95,0.9127617393912588,11,3.0,1,3.0,1,4.0,0
9707,min_diffuse,20,20,1,3,0.05,0.95,0.9044542109182488,21,5.0,1,5.0,1,5.0,1
9708,min_diffuse,20,20,1,3,0.05,0.95,0.8871139782835508,17,4.0,1,4.0,1,4.0,1
9709,min_diffuse,20,20,1,3,0.05,0.95,0.8995697630749453,10,4.0,1,4.0,1,4.0,1
9710,min_diffuse,20,20,1,3,0.05,0.95,0.9209264232880816,30,5.0,1,5.0,1,5.0,1
9711,min_diffuse,20,20,1,3,0.05,0.95,0.9494083868434724,40,7.0,0,6.0,1,6.0,1
9712,min_diffuse,20,20,1,3,0.05,0.95,0.9456133555077184,18,5.0,1,5.0,1,5.0,1
9713,min_diffuse,20,20,1,3,0.05,0.95,0.9072339549092971,10,3.0,1,3.0,1,3.0,1
9714,min_diffuse,20,20,1,3,0.05,0.95,0.9245862973990172,9,4.0,1,4.0,1,4.0,1
9715,min_diffuse,20,20,1,3,0.05,0.95,0.9431289157067698,8,3.0,1,3.0,1,3.0,1
9716,min_diffuse,20,20,1,3,0.05,0.95,0.780657672817135,4,3.0,1,3.0,1,3.0,1
9717,min_diffuse,20,20,1,3,0.05,0.95,0.9447763367813892,24,6.0,0,5.0,1,6.0,0
9718,min_diffuse,20,20,1,3,0.05,0.95,0.9197872787613158,12,4.0,1,4.0,1,4.0,1
9719,min_diffuse,20,20,1,3,0.05,0.95,0.8899712146028536,20,4.0,0,4.0,0,3.0,1
9720,min_diffuse,20,20,1,3,0.05,0.95,0.9285064384237552,22,6.0,0,5.0,1,6.0,0
9721,min_diffuse,20,20,1,3,0.05,0.95,0.7708903023712915,23,4.0,1,4.0,1,4.0,1
9722,min_diffuse,20,20,1,3,0.05,0.95,0.8976257690032865,13,5.0,1,5.0,1,5.0,1
9723,min_diffuse,20,20,1,3,0.05,0.95,0.9395176159370068,37,6.0,1,6.0,1,6.0,1
9724,min_diffuse,20,20,1,3,0.05,0.95,0.9000880582128049,28,5.0,1,5.0,1,5.0,1
9725,min_diffuse,20,20,1,3,0.05,0.95,0.9232195590872526,14,5.0,0,4.0,1,5.0,0
9726,min_diffuse,20,20,1,3,0.05,0.95,0.9206901542442212,57,6.0,1,6.0,1,6.0,1
9727,min_diffuse,20,20,1,3,0.05,0.95,0.8523340706267111,19,4.0,1,4.0,1,4.0,1
9728,min_diffuse,20,20,1,3,0.05,0.95,0.936140677889052,12,5.0,0,4.0,1,5.0,0
9729,min_diffuse,20,20,1,3,0.05,0.95,0.810934065111181,7,3.0,1,3.0,1,3.0,1
9730,min_diffuse,20,20,1,3,0.05,0.95,0.9406315546705544,58,7.0,1,7.0,1,7.0,1
9731,min_diffuse,20,20,1,3,0.05,0.95,0.9289241019729106,33,6.0,1,6.0,1,6.0,1
9732,min_diffuse,20,20,1,3,0.05,0.95,0.8444362814941841,14,5.0,1,5.0,1,5.0,1
9733,min_diffuse,20,20,1,3,0.05,0.95,0.948251848642033,58,7.0,0,6.0,1,6.0,1
9734,min_diffuse,20,20,1,3,0.05,0.95,0.869951556778604,10,4.0,1,4.0,1,4.0,1
9735,min_diffuse,20,20,1,3,0.05,0.95,0.8607225815737083,20,4.0,1,4.0,1,4.0,1
9736,min_diffuse,20,20,1,3,0.05,0.95,0.779237788249013,14,4.0,1,4.0,1,4.0,1
9737,min_diffuse,20,20,1,3,0.05,0.95,0.9121573698172372,24,4.0,1,4.0,1,4.0,1
9738,min_diffuse,20,20,1,3,0.05,0.95,0.9428141669958678,9,3.0,1,3.0,1,3.0,1
9739,min_diffuse,20,20,1,3,0.05,0.95,0.8984202081759608,9,3.0,1,3.0,1,3.0,1
9740,min_diffuse,20,20,1,3,0.05,0.95,0.8482345140362962,6,3.0,1,3.0,1,3.0,1
9741,min_diffuse,20,20,1,3,0.05,0.95,0.9347892096330896,26,7.0,0,6.0,1,6.0,1
9742,min_diffuse,20,20,1,3,0.05,0.95,0.9140172236506456,9,3.0,1,3.0,1,3.0,1
9743,min_diffuse,20,20,1,3,0.05,0.95,0.9214194418246904,19,4.0,1,4.0,1,4.0,1
9744,min_diffuse,20,20,1,3,0.05,0.95,0.8436819830046801,9,4.0,1,4.0,1,4.0,1
9745,min_diffuse,20,20,1,3,0.05,0.95,0.858814589970599,10,3.0,1,3.0,1,3.0,1
9746,min_diffuse,20,20,1,3,0.05,0.95,0.9360869052549932,41,7.0,0,6.0,1,6.0,1
9747,min_diffuse,20,20,1,3,0.05,0.95,0.9305216506475144,31,6.0,0,6.0,0,5.0,1
9748,min_diffuse,20,20,1,3,0.05,0.95,0.941371386410778,34,5.0,1,5.0,1,5.0,1
9749,min_diffuse,20,20,1,3,0.05,0.95,0.8741443050283465,20,6.0,1,6.0,1,6.0,1
9750,min_diffuse,20,20,1,3,0.05,0.95,0.9449000439740584,44,6.0,0,5.0,1,5.0,1
9751,min_diffuse,20,20,1,3,0.05,0.95,0.938761631400576,59,8.0,1,8.0,1,8.0,1
9752,min_diffuse,20,20,1,3,0.05,0.95,0.8883491039343268,10,4.0,0,3.0,1,4.0,0
9753,min_diffuse,20,20,1,3,0.05,0.95,0.7470583610401583,14,3.0,1,3.0,1,3.0,1
9754,min_diffuse,20,20,1,3,0.05,0.95,0.793905655003148,7,4.0,1,4.0,1,4.0,1
9755,min_diffuse,20,20,1,3,0.05,0.95,0.8548221135888874,19,4.0,1,4.0,1,4.0,1
9756,min_diffuse,20,20,1,3,0.05,0.95,0.9305155776312672,14,4.0,1,4.0,1,4.0,1
9757,min_diffuse,20,20,1,3,0.05,0.95,0.9092870584532342,17,4.0,1,4.0,1,5.0,0
9758,min_diffuse,20,20,1,3,0.05,0.95,0.8723286088108881,18,4.0,1,4.0,1,4.0,1
9759,min_diffuse,20,20,1,3,0.05,0.95,0.9306417525137924,21,5.0,1,5.0,1,6.0,0
9760,min_diffuse,20,20,1,3,0.05,0.95,0.9383674628178884,23,6.0,1,6.0,1,6.0,1
9761,min_diffuse,20,20,1,3,0.05,0.95,0.8775898147812313,24,4.0,0,4.0,0,3.0,1
9762,min_diffuse,20,20,1,3,0.05,0.95,0.8856014138395184,7,3.0,1,3.0,1,3.0,1
9763,min_diffuse,20,20,1,3,0.05,0.95,0.9496682350818691,40,5.0,0,5.0,0,4.0,1
9764,min_diffuse,20,20,1,3,0.05,0.95,0.8763257631672906,9,3.0,1,3.0,1,3.0,1
9765,min_diffuse,20,20,1,3,0.05,0.95,0.9414015531906508,20,5.0,1,5.0,1,5.0,1
9766,min_diffuse,20,20,1,3,0.05,0.95,0.9016174740399092,5,3.0,1,3.0,1,3.0,1
9767,min_diffuse,20,20,1,3,0.05,0.95,0.944829146592464,8,3.0,1,3.0,1,3.0,1
9768,min_diffuse,20,20,1,3,0.05,0.95,0.9474562387141556,26,5.0,1,5.0,1,6.0,0
9769,min_diffuse,20,20,1,3,0.05,0.95,0.9449043234062786,15,4.0,1,4.0,1,4.0,1
9770,min_diffuse,20,20,1,3,0.05,0.95,0.9460729899035718,8,4.0,1,4.0,1,4.0,1
9771,min_diffuse,20,20,1,3,0.05,0.95,0.9184456905229874,22,4.0,1,4.0,1,4.0,1
9772,min_diffuse,20,20,1,3,0.05,0.95,0.9187002926348764,6,3.0,0,2.0,1,2.0,1
9773,min_diffuse,20,20,1,3,0.05,0.95,0.940693792989866,17,4.0,1,5.0,0,4.0,1
9774,min_diffuse,20,20,1,3,0.05,0.95,0.9115789763030544,26,4.0,1,4.0,1,4.0,1
9775,min_diffuse,20,20,1,3,0.05,0.95,0.9114856605170284,8,3.0,1,3.0,1,3.0,1
9776,min_diffuse,20,20,1,3,0.05,0.95,0.9132967120985038,34,4.0,1,4.0,1,4.0,1
9777,min_diffuse,20,20,1,3,0.05,0.95,0.9130720280837352,14,4.0,1,4.0,1,5.0,0
9778,min_diffuse,20,20,1,3,0.05,0.95,0.9231631993344538,22,4.0,1,4.0,1,4.0,1
9779,min_diffuse,20,20,1,3,0.05,0.95,0.8213252261590988,8,3.0,1,4.0,0,4.0,0
9780,min_diffuse,20,20,1,3,0.05,0.95,0.9280732242313918,36,6.0,0,5.0,1,5.0,1
9781,min_diffuse,20,20,1,3,0.05,0.95,0.9466824376880232,11,4.0,1,4.0,1,4.0,1
9782,min_diffuse,20,20,1,3,0.05,0.95,0.84668420701873,16,4.0,1,4.0,1,4.0,1
9783,min_diffuse,20,20,1,3,0.05,0.95,0.9269208235635096,15,4.0,1,4.0,1,5.0,0
9784,min_diffuse,20,20,1,3,0.05,0.95,0.9359051635789384,5,3.0,1,3.0,1,3.0,1
9785,min_diffuse,20,20,1,3,0.05,0.95,0.8602134520749813,16,5.0,1,5.0,1,5.0,1
9786,min_diffuse,20,20,1,3,0.05,0.95,0.8890955638122625,13,4.0,1,4.0,1,4.0,1
9787,min_diffuse,20,20,1,3,0.05,0.95,0.9109255890044612,19,5.0,1,5.0,1,5.0,1
9788,min_diffuse,20,20,1,3,0.05,0.95,0.9397733074521276,40,8.0,0,7.0,1,8.0,0
9789,min_diffuse,20,20,1,3,0.05,0.95,0.925371163926448,7,3.0,1,3.0,1,4.0,0
9790,min_diffuse,20,20,1,3,0.05,0.95,0.9378442177328342,16,5.0,0,5.0,0,4.0,1
9791,min_diffuse,20,20,1,3,0.05,0.95,0.9175241735657176,19,6.0,1,6.0,1,6.0,1
9792,min_diffuse,20,20,1,3,0.05,0.95,0.8132816336322626,16,4.0,0,4.0,0,3.0,1
9793,min_diffuse,20,20,1,3,0.05,0.95,0.9352856790818488,4,3.0,1,3.0,1,3.0,1
9794,min_diffuse,20,20,1,3,0.05,0.95,0.906249962557288,8,3.0,1,3.0,1,4.0,0
9795,min_diffuse,20,20,1,3,0.05,0.95,0.9205036732642268,13,4.0,1,4.0,1,4.0,1
9796,min_diffuse,20,20,1,3,0.05,0.95,0.8907965792735427,5,3.0,1,3.0,1,3.0,1
9797,min_diffuse,20,20,1,3,0.05,0.95,0.9063077425609354,31,5.0,0,4.0,1,4.0,1
9798,min_diffuse,20,20,1,3,0.05,0.95,0.9348994656964488,35,6.0,1,6.0,1,6.0,1
9799,min_diffuse,20,20,1,3,0.05,0.95,0.9179681855315024,12,4.0,0,4.0,0,3.0,1
9800,min_diffuse,20,20,1,3,0.05,0.95,0.8937034860252828,9,4.0,1,4.0,1,4.0,1
9801,min_diffuse,20,20,1,3,0.05,0.95,0.9328367475862904,31,5.0,1,5.0,1,5.0,1
9802,min_diffuse,20,20,1,3,0.05,0.95,0.9228895853838752,10,4.0,1,4.0,1,4.0,1
9803,min_diffuse,20,20,1,3,0.05,0.95,0.8485656443653679,11,4.0,1,4.0,1,4.0,1
9804,min_diffuse,20,20,1,3,0.05,0.95,0.8668933943092483,4,2.0,1,2.0,1,3.0,0
9805,min_diffuse,20,20,1,3,0.05,0.95,0.9471307205364328,39,7.0,1,7.0,1,7.0,1
9806,min_diffuse,20,20,1,3,0.05,0.95,0.9496870083759894,21,6.0,1,6.0,1,6.0,1
9807,min_diffuse,20,20,1,3,0.05,0.95,0.948146429760792,5,3.0,1,3.0,1,3.0,1
9808,min_diffuse,20,20,1,3,0.05,0.95,0.7718669754861519,6,3.0,1,3.0,1,3.0,1
9809,min_diffuse,20,20,1,3,0.05,0.95,0.9327789386492392,21,5.0,1,5.0,1,5.0,1
9810,min_diffuse,20,20,1,3,0.05,0.95,0.931927443777888,23,5.0,0,5.0,0,4.0,1
9811,min_diffuse,20,20,1,3,0.05,0.95,0.9462588843698988,23,4.0,0,4.0,0,3.0,1
9812,min_diffuse,20,20,1,3,0.05,0.95,0.8628124309362694,5,3.0,1,3.0,1,3.0,1
9813,min_diffuse,20,20,1,3,0.05,0.95,0.8595648186941741,28,4.0,1,4.0,1,4.0,1
9814,min_diffuse,20,20,1,3,0.05,0.95,0.910411595827625,8,4.0,1,4.0,1,4.0,1
9815,min_diffuse,20,20,1,3,0.05,0.95,0.8825227616879098,11,3.0,1,3.0,1,3.0,1
9816,min_diffuse,20,20,1,3,0.05,0.95,0.9343608743603582,44,7.0,1,7.0,1,7.0,1
9817,min_diffuse,20,20,1,3,0.05,0.95,0.878635529694989,10,3.0,1,3.0,1,3.0,1
9818,min_diffuse,20,20,1,3,0.05,0.95,0.8596693529625881,32,5.0,1,5.0,1,5.0,1
9819,min_diffuse,20,20,1,3,0.05,0.95,0.9304502094689376,14,4.0,1,4.0,1,4.0,1
9820,min_diffuse,20,20,1,3,0.05,0.95,0.923579234511546,22,6.0,1,6.0,1,6.0,1
9821,min_diffuse,20,20,1,3,0.05,0.95,0.9361990355713498,34,5.0,1,5.0,1,5.0,1
9822,min_diffuse,20,20,1,3,0.05,0.95,0.9127214679967692,7,3.0,1,3.0,1,3.0,1
9823,min_diffuse,20,20,1,3,0.05,0.95,0.90502755710836,14,5.0,0,4.0,1,4.0,1
9824,min_diffuse,20,20,1,3,0.05,0.95,0.9445766983579924,18,4.0,1,4.0,1,4.0,1
9825,min_diffuse,20,20,1,3,0.05,0.95,0.910309879202165,25,5.0,1,5.0,1,5.0,1
9826,min_diffuse,20,20,1,3,0.05,0.95,0.9178974921782138,23,5.0,1,5.0,1,6.0,0
9827,min_diffuse,20,20,1,3,0.05,0.95,0.9224096809763068,14,4.0,1,4.0,1,4.0,1
9828,min_diffuse,20,20,1,3,0.05,0.95,0.8443817841620896,8,3.0,1,4.0,0,4.0,0
9829,min_diffuse,20,20,1,3,0.05,0.95,0.9434628982778962,19,5.0,1,5.0,1,5.0,1
9830,min_diffuse,20,20,1,3,0.05,0.95,0.9489437023556392,50,6.0,0,5.0,1,5.0,1
9831,min_diffuse,20,20,1,3,0.05,0.95,0.9384154447328086,20,5.0,1,5.0,1,5.0,1
9832,min_diffuse,20,20,1,3,0.05,0.95,0.9495395766283043,34,5.0,1,5.0,1,5.0,1
9833,min_diffuse,20,20,1,3,0.05,0.95,0.8818733910369813,24,4.0,1,4.0,1,4.0,1
9834,min_diffuse,20,20,1,3,0.05,0.95,0.9035770695671522,22,5.0,1,5.0,1,5.0,1
9835,min_diffuse,20,20,1,3,0.05,0.95,0.8901735493821581,57,6.0,0,5.0,1,5.0,1
9836,min_diffuse,20,20,1,3,0.05,0.95,0.8897128553332393,4,3.0,1,3.0,1,3.0,1
9837,min_diffuse,20,20,1,3,0.05,0.95,0.6151679153665519,4,2.0,1,2.0,1,2.0,1
9838,min_diffuse,20,20,1,3,0.05,0.95,0.9370641179751976,29,6.0,1,6.0,1,6.0,1
9839,min_diffuse,20,20,1,3,0.05,0.95,0.7838105587788461,11,4.0,1,4.0,1,4.0,1
9840,min_diffuse,20,20,1,3,0.05,0.95,0.8886404442052568,38,6.0,1,6.0,1,6.0,1
9841,min_diffuse,20,20,1,3,0.05,0.95,0.91325379184915,40,6.0,0,5.0,1,5.0,1
9842,min_diffuse,20,20,1,3,0.05,0.95,0.891405542863204,29,6.0,1,6.0,1,6.0,1
9843,min_diffuse,20,20,1,3,0.05,0.95,0.9222502102791132,24,5.0,1,5.0,1,5.0,1
9844,min_diffuse,20,20,1,3,0.05,0.95,0.938313046683406,17,5.0,1,5.0,1,5.0,1
9845,min_diffuse,20,20,1,3,0.05,0.95,0.9453064499223268,17,6.0,1,6.0,1,6.0,1
9846,min_diffuse,20,20,1,3,0.05,0.95,0.9408454752372232,16,4.0,1,4.0,1,4.0,1
9847,min_diffuse,20,20,1,3,0.05,0.95,0.9393340288965966,19,6.0,1,6.0,1,6.0,1
9848,min_diffuse,20,20,1,3,0.05,0.95,0.9158181223063911,29,7.0,1,7.0,1,7.0,1
9849,min_diffuse,20,20,1,3,0.05,0.95,0.9170764605241316,26,5.0,1,5.0,1,5.0,1
9850,min_diffuse,20,20,1,3,0.05,0.95,0.9215581178178468,16,4.0,1,4.0,1,4.0,1
9851,min_diffuse,20,20,1,3,0.05,0.95,0.7341073250552912,4,3.0,1,3.0,1,3.0,1
9852,min_diffuse,20,20,1,3,0.05,0.95,0.8761401049170542,13,4.0,1,4.0,1,4.0,1
9853,min_diffuse,20,20,1,3,0.05,0.95,0.9049967265321192,9,3.0,1,3.0,1,3.0,1
9854,min_diffuse,20,20,1,3,0.05,0.95,0.9491413824043968,40,5.0,1,5.0,1,5.0,1
9855,min_diffuse,20,20,1,3,0.05,0.95,0.9252070128804244,6,3.0,1,3.0,1,3.0,1
9856,min_diffuse,20,20,1,3,0.05,0.95,0.8992971547765558,35,5.0,1,5.0,1,5.0,1
9857,min_diffuse,20,20,1,3,0.05,0.95,0.931515103019312,14,4.0,0,3.0,1,4.0,0
9858,min_diffuse,20,20,1,3,0.05,0.95,0.926573045053777,7,3.0,1,3.0,1,3.0,1
9859,min_diffuse,20,20,1,3,0.05,0.95,0.9172854629449048,8,4.0,1,4.0,1,4.0,1
9860,min_diffuse,20,20,1,3,0.05,0.95,0.9480024883173226,41,5.0,1,5.0,1,5.0,1
9861,min_diffuse,20,20,1,3,0.05,0.95,0.8422010476462997,8,3.0,1,3.0,1,3.0,1
9862,min_diffuse,20,20,1,3,0.05,0.95,0.934286779314332,36,6.0,1,6.0,1,6.0,1
9863,min_diffuse,20,20,1,3,0.05,0.95,0.8648108317249682,9,3.0,1,3.0,1,4.0,0
9864,min_diffuse,20,20,1,3,0.05,0.95,0.9139947822339364,7,3.0,1,3.0,1,3.0,1
9865,min_diffuse,20,20,1,3,0.05,0.95,0.9489486727030488,38,8.0,0,8.0,0,7.0,1
9866,min_diffuse,20,20,1,3,0.05,0.95,0.9450500213726144,55,7.0,1,7.0,1,7.0,1
9867,min_diffuse,20,20,1,3,0.05,0.95,0.8280873539043018,12,4.0,0,3.0,1,3.0,1
9868,min_diffuse,20,20,1,3,0.05,0.95,0.931297398962051,17,4.0,1,4.0,1,4.0,1
9869,min_diffuse,20,20,1,3,0.05,0.95,0.9430260111387428,23,4.0,1,4.0,1,4.0,1
9870,min_diffuse,20,20,1,3,0.05,0.95,0.9366837739343712,34,5.0,1,5.0,1,5.0,1
9871,min_diffuse,20,20,1,3,0.05,0.95,0.8372224240101678,15,5.0,0,4.0,1,4.0,1
9872,min_diffuse,20,20,1,3,0.05,0.95,0.7271039960762768,7,3.0,1,3.0,1,3.0,1
9873,min_diffuse,20,20,1,3,0.05,0.95,0.9082715461274624,6,2.0,1,2.0,1,3.0,0
9874,min_diffuse,20,20,1,3,0.05,0.95,0.9141133480700488,12,4.0,1,4.0,1,5.0,0
9875,min_diffuse,20,20,1,3,0.05,0.95,0.8989777847457829,16,4.0,1,4.0,1,4.0,1
9876,min_diffuse,20,20,1,3,0.05,0.95,0.9424837492019236,22,5.0,0,5.0,0,4.0,1
9877,min_diffuse,20,20,1,3,0.05,0.95,0.9214670347269376,14,4.0,1,5.0,0,5.0,0
9878,min_diffuse,20,20,1,3,0.05,0.95,0.920699722812945,22,6.0,1,6.0,1,6.0,1
9879,min_diffuse,20,20,1,3,0.05,0.95,0.8604070582129753,24,4.0,1,4.0,1,4.0,1
9880,min_diffuse,20,20,1,3,0.05,0.95,0.9476743505080092,31,5.0,1,5.0,1,5.0,1
9881,min_diffuse,20,20,1,3,0.05,0.95,0.9426359560743336,15,4.0,1,4.0,1,4.0,1
9882,min_diffuse,20,20,1,3,0.05,0.95,0.9442116305935224,5,3.0,0,2.0,1,3.0,0
9883,min_diffuse,20,20,1,3,0.05,0.95,0.9278536126947164,32,6.0,1,6.0,1,6.0,1
9884,min_diffuse,20,20,1,3,0.05,0.95,0.9387531662766584,10,4.0,1,4.0,1,4.0,1
9885,min_diffuse,20,20,1,3,0.05,0.95,0.9169109284944068,10,5.0,1,5.0,1,5.0,1
9886,min_diffuse,20,20,1,3,0.05,0.95,0.9435024839732044,9,3.0,1,3.0,1,3.0,1
9887,min_diffuse,20,20,1,3,0.05,0.95,0.9215907248573032,14,5.0,1,5.0,1,5.0,1
9888,min_diffuse,20,20,1,3,0.05,0.95,0.9381756932789964,25,5.0,1,5.0,1,5.0,1
9889,min_diffuse,20,20,1,3,0.05,0.95,0.8656818983797404,10,4.0,1,4.0,1,4.0,1
9890,min_diffuse,20,20,1,3,0.05,0.95,0.9372909828304588,23,5.0,1,5.0,1,5.0,1
9891,min_diffuse,20,20,1,3,0.05,0.95,0.7935106058523409,7,3.0,1,3.0,1,3.0,1
9892,min_diffuse,20,20,1,3,0.05,0.95,0.9076231819279114,15,4.0,1,4.0,1,4.0,1
9893,min_diffuse,20,20,1,3,0.05,0.95,0.8668640146499413,9,4.0,1,4.0,1,4.0,1
9894,min_diffuse,20,20,1,3,0.05,0.95,0.8262350802779836,6,3.0,1,3.0,1,3.0,1
9895,min_diffuse,20,20,1,3,0.05,0.95,0.8202162290925774,3,2.0,1,2.0,1,2.0,1
9896,min_diffuse,20,20,1,3,0.05,0.95,0.9232761369473538,29,7.0,1,7.0,1,7.0,1
9897,min_diffuse,20,20,1,3,0.05,0.95,0.8889511475317338,8,3.0,1,3.0,1,3.0,1
9898,min_diffuse,20,20,1,3,0.05,0.95,0.8946618275492085,20,5.0,1,5.0,1,5.0,1
9899,min_diffuse,20,20,1,3,0.05,0.95,0.8459569747834088,16,4.0,0,4.0,0,3.0,1
9900,min_diffuse,20,20,1,3,0.05,0.95,0.934018568287378,9,4.0,1,4.0,1,4.0,1
9901,min_diffuse,20,20,1,3,0.05,0.95,0.9043372695033532,24,4.0,1,4.0,1,4.0,1
9902,min_diffuse,20,20,1,3,0.05,0.95,0.846832785535473,8,3.0,1,3.0,1,3.0,1
9903,min_diffuse,20,20,1,3,0.05,0.95,0.9161976474290088,17,4.0,1,4.0,1,5.0,0
9904,min_diffuse,20,20,1,3,0.05,0.95,0.9142787717297712,24,5.0,1,5.0,1,5.0,1
9905,min_diffuse,20,20,1,3,0.05,0.95,0.9290439628713416,16,5.0,0,4.0,1,5.0,0
9906,min_diffuse,20,20,1,3,0.05,0.95,0.861643069299899,9,4.0,1,4.0,1,4.0,1
9907,min_diffuse,20,20,1,3,0.05,0.95,0.9213864496398156,16,4.0,1,4.0,1,4.0,1
9908,min_diffuse,20,20,1,3,0.05,0.95,0.8094280371414022,5,3.0,1,3.0,1,3.0,1
9909,min_diffuse,20,20,1,3,0.05,0.95,0.9208884248097606,35,5.0,1,5.0,1,5.0,1
9910,min_diffuse,20,20,1,3,0.05,0.95,0.793580564786761,4,2.0,1,2.0,1,3.0,0
9911,min_diffuse,20,20,1,3,0.05,0.95,0.947248014326956,58,7.0,0,7.0,0,6.0,1
9912,min_diffuse,20,20,1,3,0.05,0.95,0.8597698258184284,9,3.0,1,3.0,1,3.0,1
9913,min_diffuse,20,20,1,3,0.05,0.95,0.9284368886005884,8,3.0,1,3.0,1,4.0,0
9914,min_diffuse,20,20,1,3,0.05,0.95,0.8769498110238285,11,4.0,1,4.0,1,4.0,1
9915,min_diffuse,20,20,1,3,0.05,0.95,0.8842728154914895,9,4.0,1,4.0,1,4.0,1
9916,min_diffuse,20,20,1,3,0.05,0.95,0.8572385354988534,7,3.0,1,3.0,1,4.0,0
9917,min_diffuse,20,20,1,3,0.05,0.95,0.7046281822654826,5,3.0,0,2.0,1,2.0,1
9918,min_diffuse,20,20,1,3,0.05,0.95,0.9165313314301982,20,5.0,1,5.0,1,5.0,1
9919,min_diffuse,20,20,1,3,0.05,0.95,0.9186904106207074,31,5.0,1,5.0,1,5.0,1
9920,min_diffuse,20,20,1,3,0.05,0.95,0.94039861373723,34,6.0,1,6.0,1,6.0,1
9921,min_diffuse,20,20,1,3,0.05,0.95,0.9440533646091676,4,3.0,1,3.0,1,3.0,1
9922,min_diffuse,20,20,1,3,0.05,0.95,0.8755899748277527,13,4.0,1,4.0,1,4.0,1
9923,min_diffuse,20,20,1,3,0.05,0.95,0.9238086494006508,23,4.0,1,4.0,1,4.0,1
9924,min_diffuse,20,20,1,3,0.05,0.95,0.9221819318342028,25,5.0,1,5.0,1,5.0,1
9925,min_diffuse,20,20,1,3,0.05,0.95,0.9047629662492594,11,4.0,1,4.0,1,4.0,1
9926,min_diffuse,20,20,1,3,0.05,0.95,0.9474330757412904,67,9.0,1,9.0,1,9.0,1
9927,min_diffuse,20,20,1,3,0.05,0.95,0.798894649934851,4,2.0,1,2.0,1,3.0,0
9928,min_diffuse,20,20,1,3,0.05,0.95,0.8737333526383971,16,4.0,0,3.0,1,3.0,1
9929,min_diffuse,20,20,1,3,0.05,0.95,0.9231002077817628,12,4.0,1,4.0,1,4.0,1
9930,min_diffuse,20,20,1,3,0.05,0.95,0.9301369407046816,6,3.0,1,3.0,1,3.0,1
9931,min_diffuse,20,20,1,3,0.05,0.95,0.8961806716502622,10,3.0,1,3.0,1,4.0,0
9932,min_diffuse,20,20,1,3,0.05,0.95,0.8598676755151753,6,3.0,1,3.0,1,3.0,1
9933,min_diffuse,20,20,1,3,0.05,0.95,0.860773441208123,14,4.0,1,4.0,1,4.0,1
9934,min_diffuse,20,20,1,3,0.05,0.95,0.9378956307367514,80,7.0,1,7.0,1,7.0,1
9935,min_diffuse,20,20,1,3,0.05,0.95,0.8780306150212159,7,3.0,1,3.0,1,3.0,1
9936,min_diffuse,20,20,1,3,0.05,0.95,0.88862290929677,12,4.0,1,4.0,1,4.0,1
9937,min_diffuse,20,20,1,3,0.05,0.95,0.878499026388653,17,4.0,1,4.0,1,4.0,1
9938,min_diffuse,20,20,1,3,0.05,0.95,0.9430569488192015,16,5.0,1,5.0,1,5.0,1
9939,min_diffuse,20,20,1,3,0.05,0.95,0.8943807425907209,13,3.0,1,3.0,1,3.0,1
9940,min_diffuse,20,20,1,3,0.05,0.95,0.9232070783095772,14,4.0,1,4.0,1,4.0,1
9941,min_diffuse,20,20,1,3,0.05,0.95,0.8990705872135125,8,3.0,1,3.0,1,3.0,1
9942,min_diffuse,20,20,1,3,0.05,0.95,0.9464674431269756,11,4.0,1,4.0,1,4.0,1
9943,min_diffuse,20,20,1,3,0.05,0.95,0.9134259244896428,23,5.0,1,5.0,1,5.0,1
9944,min_diffuse,20,20,1,3,0.05,0.95,0.9265030778502102,9,4.0,1,4.0,1,5.0,0
9945,min_diffuse,20,20,1,3,0.05,0.95,0.917479724710624,7,4.0,0,3.0,1,4.0,0
9946,min_diffuse,20,20,1,3,0.05,0.95,0.817708351118463,8,3.0,1,4.0,0,4.0,0
9947,min_diffuse,20,20,1,3,0.05,0.95,0.8783344107910606,12,4.0,1,4.0,1,4.0,1
9948,min_diffuse,20,20,1,3,0.05,0.95,0.8782197975423052,11,4.0,1,4.0,1,4.0,1
9949,min_diffuse,20,20,1,3,0.05,0.95,0.8476412316248262,7,3.0,1,3.0,1,3.0,1
9950,min_diffuse,20,20,1,3,0.05,0.95,0.9113773404806176,19,6.0,1,6.0,1,6.0,1
9951,min_diffuse,20,20,1,3,0.05,0.95,0.8900403905293184,17,5.0,0,4.0,1,4.0,1
9952,min_diffuse,20,20,1,3,0.05,0.95,0.8214238670282177,12,4.0,1,4.0,1,4.0,1
9953,min_diffuse,20,20,1,3,0.05,0.95,0.9319652503791273,7,4.0,1,4.0,1,4.0,1
9954,min_diffuse,20,20,1,3,0.05,0.95,0.9265737061850694,15,4.0,0,3.0,1,4.0,0
9955,min_diffuse,20,20,1,3,0.05,0.95,0.8728729068339852,24,5.0,1,5.0,1,5.0,1
9956,min_diffuse,20,20,1,3,0.05,0.95,0.9229309962961192,13,4.0,1,4.0,1,4.0,1
9957,min_diffuse,20,20,1,3,0.05,0.95,0.915023957640672,42,5.0,1,5.0,1,5.0,1
9958,min_diffuse,20,20,1,3,0.05,0.95,0.9224242493922374,22,6.0,1,6.0,1,7.0,0
9959,min_diffuse,20,20,1,3,0.05,0.95,0.8828044514787026,10,3.0,1,3.0,1,3.0,1
9960,min_diffuse,20,20,1,3,0.05,0.95,0.7266471583982093,8,3.0,1,3.0,1,3.0,1
9961,min_diffuse,20,20,1,3,0.05,0.95,0.8558925977086459,23,5.0,0,5.0,0,4.0,1
9962,min_diffuse,20,20,1,3,0.05,0.95,0.8848580866395754,20,5.0,1,5.0,1,5.0,1
9963,min_diffuse,20,20,1,3,0.05,0.95,0.9373795395382608,18,5.0,1,5.0,1,5.0,1
9964,min_diffuse,20,20,1,3,0.05,0.95,0.9397841945235592,12,4.0,1,4.0,1,5.0,0
9965,min_diffuse,20,20,1,3,0.05,0.95,0.8739364435963195,13,4.0,1,4.0,1,4.0,1
9966,min_diffuse,20,20,1,3,0.05,0.95,0.902948467717408,9,4.0,1,4.0,1,4.0,1
9967,min_diffuse,20,20,1,3,0.05,0.95,0.8409765965436502,6,3.0,1,3.0,1,3.0,1
9968,min_diffuse,20,20,1,3,0.05,0.95,0.8786704590750806,22,4.0,1,4.0,1,4.0,1
9969,min_diffuse,20,20,1,3,0.05,0.95,0.9191560764040696,14,5.0,1,5.0,1,5.0,1
9970,min_diffuse,20,20,1,3,0.05,0.95,0.9107061117727624,17,5.0,0,5.0,0,4.0,1
9971,min_diffuse,20,20,1,3,0.05,0.95,0.9484048056732574,47,6.0,1,6.0,1,6.0,1
9972,min_diffuse,20,20,1,3,0.05,0.95,0.8889200571648495,7,3.0,1,3.0,1,3.0,1
9973,min_diffuse,20,20,1,3,0.05,0.95,0.9308047340423,11,3.0,1,3.0,1,3.0,1
9974,min_diffuse,20,20,1,3,0.05,0.95,0.8463413087153282,5,3.0,1,3.0,1,3.0,1
9975,min_diffuse,20,20,1,3,0.05,0.95,0.9293003409949292,14,4.0,1,4.0,1,4.0,1
9976,min_diffuse,20,20,1,3,0.05,0.95,0.8701692242382335,13,4.0,1,4.0,1,4.0,1
9977,min_diffuse,20,20,1,3,0.05,0.95,0.910382317570635,28,6.0,0,5.0,1,5.0,1
9978,min_diffuse,20,20,1,3,0.05,0.95,0.9231134355633006,38,6.0,1,6.0,1,6.0,1
9979,min_diffuse,20,20,1,3,0.05,0.95,0.8179211166984208,11,3.0,1,3.0,1,3.0,1
9980,min_diffuse,20,20,1,3,0.05,0.95,0.8021480888874002,7,3.0,1,3.0,1,3.0,1
9981,min_diffuse,20,20,1,3,0.05,0.95,0.9116076172432483,15,5.0,0,4.0,1,4.0,1
9982,min_diffuse,20,20,1,3,0.05,0.95,0.8960727451783803,14,5.0,0,4.0,1,4.0,1
9983,min_diffuse,20,20,1,3,0.05,0.95,0.9482639589933975,8,4.0,1,4.0,1,5.0,0
9984,min_diffuse,20,20,1,3,0.05,0.95,0.9416203898032528,17,5.0,1,5.0,1,5.0,1
9985,min_diffuse,20,20,1,3,0.05,0.95,0.9388644423315784,19,5.0,1,5.0,1,5.0,1
9986,min_diffuse,20,20,1,3,0.05,0.95,0.942037119246148,47,5.0,1,5.0,1,5.0,1
9987,min_diffuse,20,20,1,3,0.05,0.95,0.9085977864428308,24,4.0,1,4.0,1,4.0,1
9988,min_diffuse,20,20,1,3,0.05,0.95,0.9428586152331804,9,4.0,1,4.0,1,4.0,1
9989,min_diffuse,20,20,1,3,0.05,0.95,0.9351067182214148,9,4.0,1,4.0,1,4.0,1
9990,min_diffuse,20,20,1,3,0.05,0.95,0.931585185171056,24,5.0,1,5.0,1,5.0,1
9991,min_diffuse,20,20,1,3,0.05,0.95,0.94747721415908,41,7.0,1,7.0,1,7.0,1
9992,min_diffuse,20,20,1,3,0.05,0.95,0.9319774774666196,11,3.0,1,3.0,1,3.0,1
9993,min_diffuse,20,20,1,3,0.05,0.95,0.92086831337898,6,3.0,1,3.0,1,3.0,1
9994,min_diffuse,20,20,1,3,0.05,0.95,0.8913913548205377,15,4.0,1,4.0,1,4.0,1
9995,min_diffuse,20,20,1,3,0.05,0.95,0.9355697746811656,24,4.0,1,4.0,1,5.0,0
9996,min_diffuse,20,20,1,3,0.05,0.95,0.9365446465037732,50,8.0,1,8.0,1,8.0,1
9997,min_diffuse,20,20,1,3,0.05,0.95,0.7279825788952631,7,3.0,1,3.0,1,3.0,1
9998,min_diffuse,20,20,1,3,0.05,0.95,0.9352912259476888,7,3.0,1,3.0,1,3.0,1
9999,min_diffuse,20,20,1,3,0.05,0.95,0.8312592430436171,4,3.0,1,3.0,1,3.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n20_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,20,40,2,3,0.05,0.95,0.8358963061818623,5,2.0,1,2.0,1,2.0,1
1,min_diffuse,20,40,2,3,0.05,0.95,0.9073772669487838,11,3.0,0,2.0,1,2.0,1
2,min_diffuse,20,40,2,3,0.05,0.95,0.9417052322796076,18,3.0,1,3.0,1,3.0,1
3,min_diffuse,20,40,2,3,0.05,0.95,0.9201162952826152,7,2.0,1,2.0,1,2.0,1
4,min_diffuse,20,40,2,3,0.05,0.95,0.9196190695941634,11,3.0,0,2.0,1,2.0,1
5,min_diffuse,20,40,2,3,0.05,0.95,0.9182779371682166,47,3.0,1,4.0,0,4.0,0
6,min_diffuse,20,40,2,3,0.05,0.95,0.910572774930679,26,3.0,1,3.0,1,3.0,1
7,min_diffuse,20,40,2,3,0.05,0.95,0.9493627330207154,13,3.0,0,2.0,1,2.0,1
8,min_diffuse,20,40,2,3,0.05,0.95,0.8541083259160797,10,3.0,0,2.0,1,3.0,0
9,min_diffuse,20,40,2,3,0.05,0.95,0.9202880845716768,30,3.0,1,3.0,1,3.0,1
10,min_diffuse,20,40,2,3,0.05,0.95,0.8582051619687382,25,3.0,1,3.0,1,3.0,1
11,min_diffuse,20,40,2,3,0.05,0.95,0.9142647938233638,17,3.0,1,3.0,1,3.0,1
12,min_diffuse,20,40,2,3,0.05,0.95,0.9302176664798096,7,3.0,0,2.0,1,2.0,1
13,min_diffuse,20,40,2,3,0.05,0.95,0.947525158004134,39,5.0,1,5.0,1,5.0,1
14,min_diffuse,20,40,2,3,0.05,0.95,0.9403745395191384,17,4.0,1,4.0,1,4.0,1
15,min_diffuse,20,40,2,3,0.05,0.95,0.9120600362564774,22,3.0,1,3.0,1,3.0,1
16,min_diffuse,20,40,2,3,0.05,0.95,0.9373127698181442,12,3.0,1,3.0,1,3.0,1
17,min_diffuse,20,40,2,3,0.05,0.95,0.9186664030594646,24,4.0,0,3.0,1,4.0,0
18,min_diffuse,20,40,2,3,0.05,0.95,0.9441004061781412,8,2.0,1,2.0,1,2.0,1
19,min_diffuse,20,40,2,3,0.05,0.95,0.932793178651061,5,2.0,1,3.0,0,3.0,0
20,min_diffuse,20,40,2,3,0.05,0.95,0.9185423979804488,20,3.0,1,3.0,1,3.0,1
21,min_diffuse,20,40,2,3,0.05,0.95,0.858092863817053,6,2.0,1,2.0,1,2.0,1
22,min_diffuse,20,40,2,3,0.05,0.95,0.9330569020074436,53,4.0,1,4.0,1,4.0,1
23,min_diffuse,20,40,2,3,0.05,0.95,0.929356239510178,21,3.0,1,3.0,1,3.0,1
24,min_diffuse,20,40,2,3,0.05,0.95,0.8573431362578414,30,3.0,1,3.0,1,3.0,1
25,min_diffuse,20,40,2,3,0.05,0.95,0.8282671524384254,11,2.0,1,2.0,1,2.0,1
26,min_diffuse,20,40,2,3,0.05,0.95,0.8042036369227312,13,3.0,0,3.0,0,2.0,1
27,min_diffuse,20,40,2,3,0.05,0.95,0.9145275396452124,12,3.0,0,2.0,1,2.0,1
28,min_diffuse,20,40,2,3,0.05,0.95,0.9334156544195804,30,4.0,0,3.0,1,3.0,1
29,min_diffuse,20,40,2,3,0.05,0.95,0.9410563288737016,5,2.0,1,2.0,1,2.0,1
30,min_diffuse,20,40,2,3,0.05,0.95,0.8708069439300058,8,2.0,1,2.0,1,2.0,1
31,min_diffuse,20,40,2,3,0.05,0.95,0.7481383932160602,6,2.0,1,2.0,1,2.0,1
32,min_diffuse,20,40,2,3,0.05,0.95,0.9270230535871794,5,2.0,1,2.0,1,2.0,1
33,min_diffuse,20,40,2,3,0.05,0.95,0.9212314481393266,12,3.0,1,3.0,1,3.0,1
34,min_diffuse,20,40,2,3,0.05,0.95,0.8812821651294002,9,2.0,1,2.0,1,2.0,1
35,min_diffuse,20,40,2,3,0.05,0.95,0.7882485699170959,5,2.0,1,2.0,1,2.0,1
36,min_diffuse,20,40,2,3,0.05,0.95,0.9446432718491702,16,3.0,1,3.0,1,3.0,1
37,min_diffuse,20,40,2,3,0.05,0.95,0.9256062998794572,10,3.0,1,3.0,1,3.0,1
38,min_diffuse,20,40,2,3,0.05,0.95,0.9416266550307412,69,6.0,0,5.0,1,6.0,0
39,min_diffuse,20,40,2,3,0.05,0.95,0.9438322908914192,7,2.0,1,2.0,1,2.0,1
40,min_diffuse,20,40,2,3,0.05,0.95,0.8598331610637663,6,2.0,1,2.0,1,3.0,0
41,min_diffuse,20,40,2,3,0.05,0.95,0.8024565422184262,9,2.0,1,2.0,1,2.0,1
42,min_diffuse,20,40,2,3,0.05,0.95,0.900731911245853,8,2.0,1,2.0,1,2.0,1
43,min_diffuse,20,40,2,3,0.05,0.95,0.9498973023206986,7,2.0,1,3.0,0,3.0,0
44,min_diffuse,20,40,2,3,0.05,0.95,0.926954226844941,14,3.0,1,3.0,1,3.0,1
45,min_diffuse,20,40,2,3,0.05,0.95,0.924995698186095,18,4.0,1,4.0,1,4.0,1
46,min_diffuse,20,40,2,3,0.05,0.95,0.9419201062892352,9,3.0,1,3.0,1,3.0,1
47,min_diffuse,20,40,2,3,0.05,0.95,0.8455039645891971,13,3.0,1,3.0,1,3.0,1
48,min_diffuse,20,40,2,3,0.05,0.95,0.8571832990761158,16,3.0,1,3.0,1,3.0,1
49,min_diffuse,20,40,2,3,0.05,0.95,0.9413513489413964,24,4.0,1,4.0,1,4.0,1
50,min_diffuse,20,40,2,3,0.05,0.95,0.917920320742486,11,2.0,1,2.0,1,3.0,0
51,min_diffuse,20,40,2,3,0.05,0.95,0.9251833685625154,27,4.0,1,4.0,1,4.0,1
52,min_diffuse,20,40,2,3,0.05,0.95,0.9427287405581908,20,3.0,1,3.0,1,3.0,1
53,min_diffuse,20,40,2,3,0.05,0.95,0.9434049655673892,30,4.0,0,4.0,0,3.0,1
54,min_diffuse,20,40,2,3,0.05,0.95,0.8647647983106096,15,3.0,1,3.0,1,3.0,1
55,min_diffuse,20,40,2,3,0.05,0.95,0.8678550760461492,8,2.0,1,2.0,1,2.0,1
56,min_diffuse,20,40,2,3,0.05,0.95,0.9280219146756052,12,3.0,0,2.0,1,3.0,0
57,min_diffuse,20,40,2,3,0.05,0.95,0.8703461472463555,11,3.0,0,3.0,0,2.0,1
58,min_diffuse,20,40,2,3,0.05,0.95,0.8918436591941438,14,3.0,1,3.0,1,3.0,1
59,min_diffuse,20,40,2,3,0.05,0.95,0.9108644424916474,10,3.0,1,3.0,1,3.0,1
60,min_diffuse,20,40,2,3,0.05,0.95,0.852759480102478,15,3.0,0,3.0,0,2.0,1
61,min_diffuse,20,40,2,3,0.05,0.95,0.847921717185032,16,3.0,0,3.0,0,2.0,1
62,min_diffuse,20,40,2,3,0.05,0.95,0.8844190618009595,18,3.0,0,3.0,0,2.0,1
63,min_diffuse,20,40,2,3,0.05,0.95,0.8571182461184972,6,2.0,1,2.0,1,2.0,1
64,min_diffuse,20,40,2,3,0.05,0.95,0.8731499697729377,10,2.0,1,2.0,1,2.0,1
65,min_diffuse,20,40,2,3,0.05,0.95,0.9268578246670242,13,3.0,1,3.0,1,3.0,1
66,min_diffuse,20,40,2,3,0.05,0.95,0.9000898677020187,26,4.0,0,4.0,0,3.0,1
67,min_diffuse,20,40,2,3,0.05,0.95,0.8808840286684185,10,2.0,1,2.0,1,2.0,1
68,min_diffuse,20,40,2,3,0.05,0.95,0.8214318452002142,8,2.0,1,2.0,1,2.0,1
69,min_diffuse,20,40,2,3,0.05,0.95,0.9257825407792012,31,5.0,0,4.0,1,5.0,0
70,min_diffuse,20,40,2,3,0.05,0.95,0.9305956843387568,15,3.0,1,3.0,1,3.0,1
71,min_diffuse,20,40,2,3,0.05,0.95,0.9348327651958114,7,2.0,1,2.0,1,2.0,1
72,min_diffuse,20,40,2,3,0.05,0.95,0.9283682043524456,23,3.0,1,3.0,1,3.0,1
73,min_diffuse,20,40,2,3,0.05,0.95,0.9201844298078388,27,4.0,1,4.0,1,4.0,1
74,min_diffuse,20,40,2,3,0.05,0.95,0.9084402410450272,39,4.0,1,4.0,1,4.0,1
75,min_diffuse,20,40,2,3,0.05,0.95,0.9427313264339072,10,2.0,1,2.0,1,3.0,0
76,min_diffuse,20,40,2,3,0.05,0.95,0.9005843893258112,23,4.0,0,3.0,1,3.0,1
77,min_diffuse,20,40,2,3,0.05,0.95,0.8886054159445511,19,3.0,1,3.0,1,3.0,1
78,min_diffuse,20,40,2,3,0.05,0.95,0.9306181458166338,14,3.0,1,3.0,1,3.0,1
79,min_diffuse,20,40,2,3,0.05,0.95,0.7941937120378739,7,2.0,1,2.0,1,2.0,1
80,min_diffuse,20,40,2,3,0.05,0.95,0.8968593498860084,20,3.0,0,2.0,1,3.0,0
81,min_diffuse,20,40,2,3,0.05,0.95,0.9208069944584346,20,3.0,1,3.0,1,3.0,1
82,min_diffuse,20,40,2,3,0.05,0.95,0.8849256942770171,17,3.0,1,3.0,1,3.0,1
83,min_diffuse,20,40,2,3,0.05,0.95,0.9066177332290092,20,3.0,1,3.0,1,3.0,1
84,min_diffuse,20,40,2,3,0.05,0.95,0.8402933109795387,4,2.0,1,2.0,1,2.0,1
85,min_diffuse,20,40,2,3,0.05,0.95,0.9334705337408884,15,3.0,1,3.0,1,3.0,1
86,min_diffuse,20,40,2,3,0.05,0.95,0.929542164367252,24,4.0,0,4.0,0,3.0,1
87,min_diffuse,20,40,2,3,0.05,0.95,0.9070077716726892,9,3.0,0,2.0,1,2.0,1
88,min_diffuse,20,40,2,3,0.05,0.95,0.9422314659380766,8,2.0,1,2.0,1,2.0,1
89,min_diffuse,20,40,2,3,0.05,0.95,0.92772942694309,13,3.0,0,2.0,1,2.0,1
90,min_diffuse,20,40,2,3,0.05,0.95,0.8892006861579879,12,3.0,1,3.0,1,3.0,1
91,min_diffuse,20,40,2,3,0.05,0.95,0.9309680977018308,8,2.0,1,2.0,1,2.0,1
92,min_diffuse,20,40,2,3,0.05,0.95,0.8483706213738016,8,2.0,1,2.0,1,3.0,0
93,min_diffuse,20,40,2,3,0.05,0.95,0.9477463836029008,29,4.0,1,4.0,1,4.0,1
94,min_diffuse,20,40,2,3,0.05,0.95,0.8494670423351653,10,3.0,1,3.0,1,3.0,1
95,min_diffuse,20,40,2,3,0.05,0.95,0.9335338343638132,10,2.0,1,2.0,1,2.0,1
96,min_diffuse,20,40,2,3,0.05,0.95,0.8881422132448014,8,3.0,1,3.0,1,3.0,1
97,min_diffuse,20,40,2,3,0.05,0.95,0.9258971111274042,8,3.0,0,2.0,1,2.0,1
98,min_diffuse,20,40,2,3,0.05,0.95,0.9176708007269144,12,3.0,0,2.0,1,2.0,1
99,min_diffuse,20,40,2,3,0.05,0.95,0.9413940853447732,8,2.0,1,2.0,1,2.0,1
100,min_diffuse,20,40,2,3,0.05,0.95,0.9488307597400916,26,4.0,0,4.0,0,3.0,1
101,min_diffuse,20,40,2,3,0.05,0.95,0.91270286212371,13,3.0,1,3.0,1,3.0,1
102,min_diffuse,20,40,2,3,0.05,0.95,0.8658349736451014,7,2.0,1,2.0,1,2.0,1
103,min_diffuse,20,40,2,3,0.05,0.95,0.8521673957247019,10,3.0,0,2.0,1,2.0,1
104,min_diffuse,20,40,2,3,0.05,0.95,0.9405227114959934,33,4.0,1,4.0,1,4.0,1
105,min_diffuse,20,40,2,3,0.05,0.95,0.84747402699217,12,3.0,0,3.0,0,2.0,1
106,min_diffuse,20,40,2,3,0.05,0.95,0.8871306827537844,9,3.0,1,3.0,1,3.0,1
107,min_diffuse,20,40,2,3,0.05,0.95,0.939639415120225,17,3.0,1,3.0,1,3.0,1
108,min_diffuse,20,40,2,3,0.05,0.95,0.8765371367756882,11,2.0,1,2.0,1,2.0,1
109,min_diffuse,20,40,2,3,0.05,0.95,0.9478254900158828,18,3.0,1,3.0,1,3.0,1
110,min_diffuse,20,40,2,3,0.05,0.95,0.8920635443523031,9,3.0,1,3.0,1,3.0,1
111,min_diffuse,20,40,2,3,0.05,0.95,0.936197505788071,22,4.0,0,3.0,1,3.0,1
112,min_diffuse,20,40,2,3,0.05,0.95,0.8637839135627183,18,3.0,0,3.0,0,2.0,1
113,min_diffuse,20,40,2,3,0.05,0.95,0.9379196615867385,31,4.0,0,3.0,1,3.0,1
114,min_diffuse,20,40,2,3,0.05,0.95,0.9464718998968308,5,2.0,1,2.0,1,2.0,1
115,min_diffuse,20,40,2,3,0.05,0.95,0.9029348947649438,7,2.0,1,2.0,1,2.0,1
116,min_diffuse,20,40,2,3,0.05,0.95,0.8560589182034158,11,3.0,0,2.0,1,2.0,1
117,min_diffuse,20,40,2,3,0.05,0.95,0.900309328794936,14,3.0,1,3.0,1,3.0,1
118,min_diffuse,20,40,2,3,0.05,0.95,0.833897078984792,7,2.0,1,2.0,1,2.0,1
119,min_diffuse,20,40,2,3,0.05,0.95,0.9376820444573788,8,2.0,1,2.0,1,2.0,1
120,min_diffuse,20,40,2,3,0.05,0.95,0.9440517856591604,11,3.0,1,3.0,1,3.0,1
121,min_diffuse,20,40,2,3,0.05,0.95,0.8439481155228905,4,2.0,1,2.0,1,2.0,1
122,min_diffuse,20,40,2,3,0.05,0.95,0.9379018164540196,19,3.0,1,3.0,1,3.0,1
123,min_diffuse,20,40,2,3,0.05,0.95,0.9317623885245572,24,4.0,1,5.0,0,4.0,1
124,min_diffuse,20,40,2,3,0.05,0.95,0.9182026804465224,10,2.0,1,3.0,0,3.0,0
125,min_diffuse,20,40,2,3,0.05,0.95,0.9405941468101534,15,3.0,1,3.0,1,3.0,1
126,min_diffuse,20,40,2,3,0.05,0.95,0.9448029431364215,13,2.0,1,2.0,1,2.0,1
127,min_diffuse,20,40,2,3,0.05,0.95,0.916610182192592,17,3.0,1,3.0,1,3.0,1
128,min_diffuse,20,40,2,3,0.05,0.95,0.9397775881976396,18,3.0,1,3.0,1,3.0,1
129,min_diffuse,20,40,2,3,0.05,0.95,0.9433438393027384,28,3.0,1,3.0,1,3.0,1
130,min_diffuse,20,40,2,3,0.05,0.95,0.8847593796294818,8,2.0,1,2.0,1,2.0,1
131,min_diffuse,20,40,2,3,0.05,0.95,0.9384090998613692,21,4.0,0,3.0,1,4.0,0
132,min_diffuse,20,40,2,3,0.05,0.95,0.8377711200853191,6,2.0,1,2.0,1,2.0,1
133,min_diffuse,20,40,2,3,0.05,0.95,0.9487532308623606,12,3.0,1,3.0,1,3.0,1
134,min_diffuse,20,40,2,3,0.05,0.95,0.9202654213524804,8,3.0,1,3.0,1,3.0,1
135,min_diffuse,20,40,2,3,0.05,0.95,0.9344751115947602,12,3.0,1,3.0,1,3.0,1
136,min_diffuse,20,40,2,3,0.05,0.95,0.7705054583762917,6,2.0,1,2.0,1,2.0,1
137,min_diffuse,20,40,2,3,0.05,0.95,0.927073857183396,14,3.0,0,2.0,1,2.0,1
138,min_diffuse,20,40,2,3,0.05,0.95,0.843374969765696,10,3.0,0,2.0,1,2.0,1
139,min_diffuse,20,40,2,3,0.05,0.95,0.930839919687678,12,3.0,1,3.0,1,3.0,1
140,min_diffuse,20,40,2,3,0.05,0.95,0.8892543161713082,14,3.0,0,3.0,0,2.0,1
141,min_diffuse,20,40,2,3,0.05,0.95,0.9402361622469596,23,3.0,1,3.0,1,3.0,1
142,min_diffuse,20,40,2,3,0.05,0.95,0.6969109268660043,8,2.0,1,2.0,1,2.0,1
143,min_diffuse,20,40,2,3,0.05,0.95,0.9352014093975496,9,3.0,1,3.0,1,3.0,1
144,min_diffuse,20,40,2,3,0.05,0.95,0.9423976106753544,8,3.0,0,2.0,1,2.0,1
145,min_diffuse,20,40,2,3,0.05,0.95,0.9229893222174624,4,2.0,1,2.0,1,2.0,1
146,min_diffuse,20,40,2,3,0.05,0.95,0.7302288063485775,8,2.0,1,2.0,1,2.0,1
147,min_diffuse,20,40,2,3,0.05,0.95,0.9203350842474248,41,4.0,1,4.0,1,4.0,1
148,min_diffuse,20,40,2,3,0.05,0.95,0.8988232476245656,13,3.0,0,2.0,1,2.0,1
149,min_diffuse,20,40,2,3,0.05,0.95,0.944945597048294,17,3.0,1,3.0,1,3.0,1
150,min_diffuse,20,40,2,3,0.05,0.95,0.9124341130314432,39,4.0,0,4.0,0,3.0,1
151,min_diffuse,20,40,2,3,0.05,0.95,0.9221541600890248,17,3.0,0,2.0,1,2.0,1
152,min_diffuse,20,40,2,3,0.05,0.95,0.920588116562974,22,3.0,1,3.0,1,3.0,1
153,min_diffuse,20,40,2,3,0.05,0.95,0.876266451915351,10,3.0,0,3.0,0,2.0,1
154,min_diffuse,20,40,2,3,0.05,0.95,0.9329351334096248,63,5.0,0,4.0,1,4.0,1
155,min_diffuse,20,40,2,3,0.05,0.95,0.9366893563521138,10,3.0,1,3.0,1,3.0,1
156,min_diffuse,20,40,2,3,0.05,0.95,0.9359116558733722,23,3.0,1,3.0,1,3.0,1
157,min_diffuse,20,40,2,3,0.05,0.95,0.8471986622997495,9,2.0,1,2.0,1,2.0,1
158,min_diffuse,20,40,2,3,0.05,0.95,0.8102601220577713,11,3.0,0,2.0,1,2.0,1
159,min_diffuse,20,40,2,3,0.05,0.95,0.9042011232208136,8,2.0,1,2.0,1,2.0,1
160,min_diffuse,20,40,2,3,0.05,0.95,0.8877191343743932,13,3.0,1,3.0,1,3.0,1
161,min_diffuse,20,40,2,3,0.05,0.95,0.8591837158756049,8,3.0,0,2.0,1,2.0,1
162,min_diffuse,20,40,2,3,0.05,0.95,0.9419433590834764,61,5.0,0,4.0,1,5.0,0
163,min_diffuse,20,40,2,3,0.05,0.95,0.919364154437913,5,2.0,1,2.0,1,2.0,1
164,min_diffuse,20,40,2,3,0.05,0.95,0.9405892708910516,32,4.0,0,3.0,1,3.0,1
165,min_diffuse,20,40,2,3,0.05,0.95,0.931887089473422,23,4.0,1,4.0,1,4.0,1
166,min_diffuse,20,40,2,3,0.05,0.95,0.871111334383269,6,2.0,1,2.0,1,2.0,1
167,min_diffuse,20,40,2,3,0.05,0.95,0.9098908933698776,11,2.0,1,2.0,1,3.0,0
168,min_diffuse,20,40,2,3,0.05,0.95,0.9158888167184602,24,3.0,1,3.0,1,3.0,1
169,min_diffuse,20,40,2,3,0.05,0.95,0.8937637592644457,15,3.0,0,2.0,1,2.0,1
170,min_diffuse,20,40,2,3,0.05,0.95,0.851956480022203,12,2.0,1,2.0,1,2.0,1
171,min_diffuse,20,40,2,3,0.05,0.95,0.9386576367224015,18,3.0,0,3.0,0,2.0,1
172,min_diffuse,20,40,2,3,0.05,0.95,0.929116623320252,7,2.0,1,3.0,0,3.0,0
173,min_diffuse,20,40,2,3,0.05,0.95,0.9243545782305008,27,4.0,0,4.0,0,3.0,1
174,min_diffuse,20,40,2,3,0.05,0.95,0.9070331691433144,23,4.0,0,3.0,1,3.0,1
175,min_diffuse,20,40,2,3,0.05,0.95,0.9024723665221142,28,3.0,1,3.0,1,3.0,1
176,min_diffuse,20,40,2,3,0.05,0.95,0.9172356028398142,32,3.0,1,3.0,1,3.0,1
177,min_diffuse,20,40,2,3,0.05,0.95,0.9155584022708828,19,3.0,1,3.0,1,3.0,1
178,min_diffuse,20,40,2,3,0.05,0.95,0.9198838159974242,7,2.0,1,2.0,1,2.0,1
179,min_diffuse,20,40,2,3,0.05,0.95,0.948286658681781,26,3.0,1,4.0,0,3.0,1
180,min_diffuse,20,40,2,3,0.05,0.95,0.918664776145461,9,3.0,0,2.0,1,2.0,1
181,min_diffuse,20,40,2,3,0.05,0.95,0.877526323733705,14,3.0,1,3.0,1,3.0,1
182,min_diffuse,20,40,2,3,0.05,0.95,0.9010362933040392,14,3.0,1,3.0,1,3.0,1
183,min_diffuse,20,40,2,3,0.05,0.95,0.9441817206487128,34,4.0,1,4.0,1,4.0,1
184,min_diffuse,20,40,2,3,0.05,0.95,0.9198798518715684,8,2.0,1,2.0,1,2.0,1
185,min_diffuse,20,40,2,3,0.05,0.95,0.9444358169863556,45,4.0,0,4.0,0,3.0,1
186,min_diffuse,20,40,2,3,0.05,0.95,0.9443857094956102,58,4.0,0,3.0,1,3.0,1
187,min_diffuse,20,40,2,3,0.05,0.95,0.9201818155714692,33,4.0,1,4.0,1,4.0,1
188,min_diffuse,20,40,2,3,0.05,0.95,0.87879572257305,9,2.0,1,2.0,1,2.0,1
189,min_diffuse,20,40,2,3,0.05,0.95,0.8578600086238564,8,2.0,1,2.0,1,2.0,1
190,min_diffuse,20,40,2,3,0.05,0.95,0.901562476332244,16,3.0,1,3.0,1,3.0,1
191,min_diffuse,20,40,2,3,0.05,0.95,0.9473925968281864,120,7.0,1,7.0,1,7.0,1
192,min_diffuse,20,40,2,3,0.05,0.95,0.9282012450092162,12,3.0,1,3.0,1,3.0,1
193,min_diffuse,20,40,2,3,0.05,0.95,0.927696931124344,22,3.0,0,2.0,1,3.0,0
194,min_diffuse,20,40,2,3,0.05,0.95,0.9322055389724534,23,3.0,1,3.0,1,3.0,1
195,min_diffuse,20,40,2,3,0.05,0.95,0.8997693380803193,7,2.0,1,2.0,1,2.0,1
196,min_diffuse,20,40,2,3,0.05,0.95,0.917394700692061,9,2.0,1,3.0,0,3.0,0
197,min_diffuse,20,40,2,3,0.05,0.95,0.9482218111612096,43,5.0,0,5.0,0,4.0,1
198,min_diffuse,20,40,2,3,0.05,0.95,0.9142878178259236,20,4.0,1,4.0,1,4.0,1
199,min_diffuse,20,40,2,3,0.05,0.95,0.940845537395582,25,4.0,0,3.0,1,3.0,1
200,min_diffuse,20,40,2,3,0.05,0.95,0.9371384028477692,9,3.0,1,3.0,1,3.0,1
201,min_diffuse,20,40,2,3,0.05,0.95,0.9420577691864482,8,2.0,1,2.0,1,2.0,1
202,min_diffuse,20,40,2,3,0.05,0.95,0.9331999574844988,14,3.0,0,2.0,1,2.0,1
203,min_diffuse,20,40,2,3,0.05,0.95,0.9312368857231954,21,3.0,0,3.0,0,2.0,1
204,min_diffuse,20,40,2,3,0.05,0.95,0.9178280825978034,28,3.0,0,2.0,1,2.0,1
205,min_diffuse,20,40,2,3,0.05,0.95,0.838323981150165,8,3.0,1,3.0,1,3.0,1
206,min_diffuse,20,40,2,3,0.05,0.95,0.9094794336773196,9,2.0,1,3.0,0,3.0,0
207,min_diffuse,20,40,2,3,0.05,0.95,0.7989306864627638,5,2.0,1,2.0,1,2.0,1
208,min_diffuse,20,40,2,3,0.05,0.95,0.8045688254839937,8,2.0,1,2.0,1,2.0,1
209,min_diffuse,20,40,2,3,0.05,0.95,0.9337530039350698,22,3.0,1,3.0,1,3.0,1
210,min_diffuse,20,40,2,3,0.05,0.95,0.9047128476895328,10,2.0,1,2.0,1,2.0,1
211,min_diffuse,20,40,2,3,0.05,0.95,0.9325250879006788,13,3.0,1,3.0,1,3.0,1
212,min_diffuse,20,40,2,3,0.05,0.95,0.9239864316303382,6,2.0,1,2.0,1,2.0,1
213,min_diffuse,20,40,2,3,0.05,0.95,0.8642898204450635,18,2.0,1,2.0,1,2.0,1
214,min_diffuse,20,40,2,3,0.05,0.95,0.9307032632165676,34,5.0,1,5.0,1,5.0,1
215,min_diffuse,20,40,2,3,0.05,0.95,0.9424064853751164,23,3.0,1,3.0,1,3.0,1
216,min_diffuse,20,40,2,3,0.05,0.95,0.8764044825833722,20,3.0,1,3.0,1,3.0,1
217,min_diffuse,20,40,2,3,0.05,0.95,0.9190323498004636,25,3.0,1,3.0,1,3.0,1
218,min_diffuse,20,40,2,3,0.05,0.95,0.9486443146269102,10,2.0,1,2.0,1,2.0,1
219,min_diffuse,20,40,2,3,0.05,0.95,0.9395040461817384,48,3.0,1,3.0,1,3.0,1
220,min_diffuse,20,40,2,3,0.05,0.95,0.8878963089297631,31,3.0,1,3.0,1,3.0,1
221,min_diffuse,20,40,2,3,0.05,0.95,0.9084422983625172,31,3.0,1,3.0,1,3.0,1
222,min_diffuse,20,40,2,3,0.05,0.95,0.9492534133583664,11,3.0,1,3.0,1,3.0,1
223,min_diffuse,20,40,2,3,0.05,0.95,0.9007348225918472,11,3.0,0,2.0,1,2.0,1
224,min_diffuse,20,40,2,3,0.05,0.95,0.9363292342139692,27,3.0,1,3.0,1,3.0,1
225,min_diffuse,20,40,2,3,0.05,0.95,0.9360414952001246,31,5.0,0,4.0,1,4.0,1
226,min_diffuse,20,40,2,3,0.05,0.95,0.921418455444594,23,3.0,0,3.0,0,2.0,1
227,min_diffuse,20,40,2,3,0.05,0.95,0.91957417438794,12,3.0,1,3.0,1,3.0,1
228,min_diffuse,20,40,2,3,0.05,0.95,0.886930206415156,19,3.0,1,3.0,1,3.0,1
229,min_diffuse,20,40,2,3,0.05,0.95,0.8333229587811645,13,3.0,1,3.0,1,3.0,1
230,min_diffuse,20,40,2,3,0.05,0.95,0.9467761289744024,30,4.0,0,3.0,1,4.0,0
231,min_diffuse,20,40,2,3,0.05,0.95,0.917396273469458,9,2.0,1,2.0,1,2.0,1
232,min_diffuse,20,40,2,3,0.05,0.95,0.8810917716100158,25,3.0,1,3.0,1,3.0,1
233,min_diffuse,20,40,2,3,0.05,0.95,0.9463934349319924,4,2.0,1,2.0,1,2.0,1
234,min_diffuse,20,40,2,3,0.05,0.95,0.9002783069761023,9,2.0,1,2.0,1,2.0,1
235,min_diffuse,20,40,2,3,0.05,0.95,0.9138625233636676,23,3.0,0,3.0,0,2.0,1
236,min_diffuse,20,40,2,3,0.05,0.95,0.944879626074092,14,3.0,1,3.0,1,3.0,1
237,min_diffuse,20,40,2,3,0.05,0.95,0.9298717750951936,15,3.0,0,3.0,0,2.0,1
238,min_diffuse,20,40,2,3,0.05,0.95,0.8706340589763855,5,2.0,1,2.0,1,2.0,1
239,min_diffuse,20,40,2,3,0.05,0.95,0.9447761030996796,12,3.0,1,3.0,1,3.0,1
240,min_diffuse,20,40,2,3,0.05,0.95,0.905642389205894,17,3.0,0,3.0,0,2.0,1
241,min_diffuse,20,40,2,3,0.05,0.95,0.9345093288962532,73,4.0,1,4.0,1,4.0,1
242,min_diffuse,20,40,2,3,0.05,0.95,0.899458393097652,20,3.0,0,3.0,0,2.0,1
243,min_diffuse,20,40,2,3,0.05,0.95,0.9444655564123324,19,4.0,1,4.0,1,4.0,1
244,min_diffuse,20,40,2,3,0.05,0.95,0.9384985203736684,11,3.0,1,3.0,1,3.0,1
245,min_diffuse,20,40,2,3,0.05,0.95,0.937780290053733,5,2.0,1,2.0,1,2.0,1
246,min_diffuse,20,40,2,3,0.05,0.95,0.8884570848956882,4,2.0,1,2.0,1,2.0,1
247,min_diffuse,20,40,2,3,0.05,0.95,0.9319214102189158,9,3.0,0,3.0,0,2.0,1
248,min_diffuse,20,40,2,3,0.05,0.95,0.9426868022392276,24,3.0,1,3.0,1,3.0,1
249,min_diffuse,20,40,2,3,0.05,0.95,0.9188957426248242,19,3.0,1,3.0,1,3.0,1
250,min_diffuse,20,40,2,3,0.05,0.95,0.9234493934612508,54,5.0,0,5.0,0,4.0,1
251,min_diffuse,20,40,2,3,0.05,0.95,0.83904582528951,7,2.0,1,2.0,1,2.0,1
252,min_diffuse,20,40,2,3,0.05,0.95,0.9036810486044012,7,2.0,1,3.0,0,3.0,0
253,min_diffuse,20,40,2,3,0.05,0.95,0.8951346960602302,13,3.0,1,3.0,1,3.0,1
254,min_diffuse,20,40,2,3,0.05,0.95,0.9434199788025086,19,3.0,1,3.0,1,3.0,1
255,min_diffuse,20,40,2,3,0.05,0.95,0.9437041648573086,7,3.0,1,3.0,1,3.0,1
256,min_diffuse,20,40,2,3,0.05,0.95,0.9442521425994728,15,3.0,1,3.0,1,3.0,1
257,min_diffuse,20,40,2,3,0.05,0.95,0.8895143946828106,38,3.0,1,3.0,1,3.0,1
258,min_diffuse,20,40,2,3,0.05,0.95,0.9178902296496392,25,3.0,1,3.0,1,3.0,1
259,min_diffuse,20,40,2,3,0.05,0.95,0.9355371077615076,12,3.0,1,3.0,1,3.0,1
260,min_diffuse,20,40,2,3,0.05,0.95,0.801160658031717,4,2.0,1,2.0,1,2.0,1
261,min_diffuse,20,40,2,3,0.05,0.95,0.8866518111194842,25,4.0,1,4.0,1,4.0,1
262,min_diffuse,20,40,2,3,0.05,0.95,0.9104178275208245,5,2.0,1,2.0,1,2.0,1
263,min_diffuse,20,40,2,3,0.05,0.95,0.8981858612447853,22,3.0,1,3.0,1,3.0,1
264,min_diffuse,20,40,2,3,0.05,0.95,0.8752961680483473,11,3.0,1,3.0,1,3.0,1
265,min_diffuse,20,40,2,3,0.05,0.95,0.922365678501237,11,3.0,1,3.0,1,3.0,1
266,min_diffuse,20,40,2,3,0.05,0.95,0.9268719055867524,8,2.0,1,2.0,1,2.0,1
267,min_diffuse,20,40,2,3,0.05,0.95,0.933006033072035,32,4.0,0,3.0,1,3.0,1
268,min_diffuse,20,40,2,3,0.05,0.95,0.9212292715560526,20,4.0,0,3.0,1,3.0,1
269,min_diffuse,20,40,2,3,0.05,0.95,0.8897779622048309,19,3.0,1,3.0,1,3.0,1
270,min_diffuse,20,40,2,3,0.05,0.95,0.9320997041296778,17,3.0,0,2.0,1,2.0,1
271,min_diffuse,20,40,2,3,0.05,0.95,0.9367332468403108,23,3.0,1,3.0,1,3.0,1
272,min_diffuse,20,40,2,3,0.05,0.95,0.9482030925841334,11,2.0,1,2.0,1,2.0,1
273,min_diffuse,20,40,2,3,0.05,0.95,0.9357950706587046,19,3.0,1,3.0,1,3.0,1
274,min_diffuse,20,40,2,3,0.05,0.95,0.8710701493603681,12,3.0,1,3.0,1,3.0,1
275,min_diffuse,20,40,2,3,0.05,0.95,0.8229525518098536,15,3.0,0,3.0,0,2.0,1
276,min_diffuse,20,40,2,3,0.05,0.95,0.9428315225407168,19,3.0,1,3.0,1,3.0,1
277,min_diffuse,20,40,2,3,0.05,0.95,0.935631454102688,11,3.0,1,3.0,1,3.0,1
278,min_diffuse,20,40,2,3,0.05,0.95,0.9101799789166632,24,3.0,1,3.0,1,3.0,1
279,min_diffuse,20,40,2,3,0.05,0.95,0.8040761711394654,5,2.0,1,2.0,1,2.0,1
280,min_diffuse,20,40,2,3,0.05,0.95,0.9282775229768142,20,3.0,1,3.0,1,3.0,1
281,min_diffuse,20,40,2,3,0.05,0.95,0.9020245911055786,20,3.0,1,3.0,1,3.0,1
282,min_diffuse,20,40,2,3,0.05,0.95,0.88999527246575,20,3.0,1,3.0,1,3.0,1
283,min_diffuse,20,40,2,3,0.05,0.95,0.8711367798013359,9,2.0,1,2.0,1,2.0,1
284,min_diffuse,20,40,2,3,0.05,0.95,0.9429912528578516,23,4.0,0,3.0,1,3.0,1
285,min_diffuse,20,40,2,3,0.05,0.95,0.9120578998940748,17,3.0,1,3.0,1,3.0,1
286,min_diffuse,20,40,2,3,0.05,0.95,0.9367891530171114,8,2.0,1,2.0,1,3.0,0
287,min_diffuse,20,40,2,3,0.05,0.95,0.9171849158824612,12,2.0,1,2.0,1,2.0,1
288,min_diffuse,20,40,2,3,0.05,0.95,0.8853680821354946,19,3.0,0,3.0,0,2.0,1
289,min_diffuse,20,40,2,3,0.05,0.95,0.9244850642466214,31,4.0,0,3.0,1,3.0,1
290,min_diffuse,20,40,2,3,0.05,0.95,0.9077219444316516,11,3.0,0,2.0,1,2.0,1
291,min_diffuse,20,40,2,3,0.05,0.95,0.9452467206302296,35,3.0,1,3.0,1,4.0,0
292,min_diffuse,20,40,2,3,0.05,0.95,0.8782775990414751,9,2.0,1,2.0,1,2.0,1
293,min_diffuse,20,40,2,3,0.05,0.95,0.8540022158194348,7,2.0,1,2.0,1,2.0,1
294,min_diffuse,20,40,2,3,0.05,0.95,0.9481980945760782,71,4.0,0,4.0,0,3.0,1
295,min_diffuse,20,40,2,3,0.05,0.95,0.9393962873756968,50,6.0,0,5.0,1,5.0,1
296,min_diffuse,20,40,2,3,0.05,0.95,0.9161706974626124,17,3.0,1,3.0,1,3.0,1
297,min_diffuse,20,40,2,3,0.05,0.95,0.919850427195664,35,4.0,1,4.0,1,4.0,1
298,min_diffuse,20,40,2,3,0.05,0.95,0.9249374924722032,4,2.0,1,2.0,1,2.0,1
299,min_diffuse,20,40,2,3,0.05,0.95,0.9328113876848192,16,3.0,1,3.0,1,3.0,1
300,min_diffuse,20,40,2,3,0.05,0.95,0.9274105058228966,20,3.0,1,3.0,1,3.0,1
301,min_diffuse,20,40,2,3,0.05,0.95,0.926262409802286,31,3.0,1,3.0,1,3.0,1
302,min_diffuse,20,40,2,3,0.05,0.95,0.9345548667034992,44,3.0,1,3.0,1,3.0,1
303,min_diffuse,20,40,2,3,0.05,0.95,0.9180117882530474,31,4.0,0,3.0,1,3.0,1
304,min_diffuse,20,40,2,3,0.05,0.95,0.9420700452213684,18,4.0,0,3.0,1,4.0,0
305,min_diffuse,20,40,2,3,0.05,0.95,0.8856579137594236,19,3.0,1,3.0,1,3.0,1
306,min_diffuse,20,40,2,3,0.05,0.95,0.9335042421018416,67,5.0,0,4.0,1,4.0,1
307,min_diffuse,20,40,2,3,0.05,0.95,0.9319911920162364,8,3.0,0,2.0,1,2.0,1
308,min_diffuse,20,40,2,3,0.05,0.95,0.9365590564574224,52,5.0,0,4.0,1,4.0,1
309,min_diffuse,20,40,2,3,0.05,0.95,0.8969661738459124,21,3.0,1,3.0,1,3.0,1
310,min_diffuse,20,40,2,3,0.05,0.95,0.8823390882516405,19,3.0,1,3.0,1,3.0,1
311,min_diffuse,20,40,2,3,0.05,0.95,0.8695969830812657,14,3.0,1,4.0,0,3.0,1
312,min_diffuse,20,40,2,3,0.05,0.95,0.9161125124586592,8,2.0,1,2.0,1,2.0,1
313,min_diffuse,20,40,2,3,0.05,0.95,0.8847547370584968,10,3.0,1,3.0,1,3.0,1
314,min_diffuse,20,40,2,3,0.05,0.95,0.9273149628362586,53,4.0,1,4.0,1,4.0,1
315,min_diffuse,20,40,2,3,0.05,0.95,0.9243784619597382,13,3.0,1,3.0,1,3.0,1
316,min_diffuse,20,40,2,3,0.05,0.95,0.929478890764892,33,3.0,1,3.0,1,3.0,1
317,min_diffuse,20,40,2,3,0.05,0.95,0.909243327425815,11,3.0,1,3.0,1,3.0,1
318,min_diffuse,20,40,2,3,0.05,0.95,0.9147526759773478,10,3.0,0,2.0,1,3.0,0
319,min_diffuse,20,40,2,3,0.05,0.95,0.92724063935732,22,3.0,1,3.0,1,3.0,1
320,min_diffuse,20,40,2,3,0.05,0.95,0.8937293425784412,6,2.0,1,2.0,1,2.0,1
321,min_diffuse,20,40,2,3,0.05,0.95,0.9418877728281256,29,4.0,0,3.0,1,3.0,1
322,min_diffuse,20,40,2,3,0.05,0.95,0.9268773950105588,13,3.0,1,3.0,1,3.0,1
323,min_diffuse,20,40,2,3,0.05,0.95,0.9174439570502724,19,3.0,0,3.0,0,2.0,1
324,min_diffuse,20,40,2,3,0.05,0.95,0.9223433276646956,6,2.0,1,2.0,1,2.0,1
325,min_diffuse,20,40,2,3,0.05,0.95,0.9227259149156256,10,3.0,0,2.0,1,3.0,0
326,min_diffuse,20,40,2,3,0.05,0.95,0.8755140098603951,6,2.0,1,2.0,1,3.0,0
327,min_diffuse,20,40,2,3,0.05,0.95,0.941168140169213,42,3.0,1,3.0,1,4.0,0
328,min_diffuse,20,40,2,3,0.05,0.95,0.9076912390873824,10,2.0,1,2.0,1,3.0,0
329,min_diffuse,20,40,2,3,0.05,0.95,0.9233082288899138,31,4.0,0,3.0,1,4.0,0
330,min_diffuse,20,40,2,3,0.05,0.95,0.9365454424928692,33,4.0,1,4.0,1,4.0,1
331,min_diffuse,20,40,2,3,0.05,0.95,0.9492282815478228,26,3.0,0,3.0,0,2.0,1
332,min_diffuse,20,40,2,3,0.05,0.95,0.9485257338935336,10,2.0,1,2.0,1,2.0,1
333,min_diffuse,20,40,2,3,0.05,0.95,0.8859004539283019,21,3.0,1,3.0,1,3.0,1
334,min_diffuse,20,40,2,3,0.05,0.95,0.8625765517958884,10,3.0,0,2.0,1,3.0,0
335,min_diffuse,20,40,2,3,0.05,0.95,0.8637602746987454,11,3.0,0,2.0,1,2.0,1
336,min_diffuse,20,40,2,3,0.05,0.95,0.8893470107382595,5,2.0,1,2.0,1,2.0,1
337,min_diffuse,20,40,2,3,0.05,0.95,0.900196211493993,27,3.0,1,3.0,1,3.0,1
338,min_diffuse,20,40,2,3,0.05,0.95,0.9112652691376754,24,3.0,1,3.0,1,3.0,1
339,min_diffuse,20,40,2,3,0.05,0.95,0.9255700269500432,10,2.0,1,2.0,1,2.0,1
340,min_diffuse,20,40,2,3,0.05,0.95,0.9363154393913644,80,5.0,1,5.0,1,5.0,1
341,min_diffuse,20,40,2,3,0.05,0.95,0.9341541990725232,16,3.0,1,3.0,1,3.0,1
342,min_diffuse,20,40,2,3,0.05,0.95,0.9017603392102832,8,3.0,1,3.0,1,3.0,1
343,min_diffuse,20,40,2,3,0.05,0.95,0.8959981817247856,4,2.0,1,2.0,1,2.0,1
344,min_diffuse,20,40,2,3,0.05,0.95,0.9352205970577128,9,3.0,1,3.0,1,3.0,1
345,min_diffuse,20,40,2,3,0.05,0.95,0.922195303236655,12,2.0,1,3.0,0,3.0,0
346,min_diffuse,20,40,2,3,0.05,0.95,0.9199306392608616,14,3.0,1,3.0,1,3.0,1
347,min_diffuse,20,40,2,3,0.05,0.95,0.9460282544774926,16,3.0,1,3.0,1,3.0,1
348,min_diffuse,20,40,2,3,0.05,0.95,0.9335794417675832,64,4.0,1,4.0,1,4.0,1
349,min_diffuse,20,40,2,3,0.05,0.95,0.9496769321614714,10,2.0,1,2.0,1,2.0,1
350,min_diffuse,20,40,2,3,0.05,0.95,0.926615046035155,15,3.0,0,2.0,1,3.0,0
351,min_diffuse,20,40,2,3,0.05,0.95,0.859372833427603,20,3.0,1,3.0,1,3.0,1
352,min_diffuse,20,40,2,3,0.05,0.95,0.9483525725603156,18,3.0,1,3.0,1,3.0,1
353,min_diffuse,20,40,2,3,0.05,0.95,0.9323653198037136,32,4.0,1,4.0,1,4.0,1
354,min_diffuse,20,40,2,3,0.05,0.95,0.9311382058949488,57,4.0,0,3.0,1,3.0,1
355,min_diffuse,20,40,2,3,0.05,0.95,0.9006825197385037,11,3.0,0,3.0,0,2.0,1
356,min_diffuse,20,40,2,3,0.05,0.95,0.9498608417983576,8,3.0,1,3.0,1,3.0,1
357,min_diffuse,20,40,2,3,0.05,0.95,0.9281325977219784,7,2.0,1,2.0,1,2.0,1
358,min_diffuse,20,40,2,3,0.05,0.95,0.9330533314718892,8,2.0,1,2.0,1,2.0,1
359,min_diffuse,20,40,2,3,0.05,0.95,0.9322448515392664,52,4.0,0,4.0,0,3.0,1
360,min_diffuse,20,40,2,3,0.05,0.95,0.9460952472516292,21,4.0,0,3.0,1,4.0,0
361,min_diffuse,20,40,2,3,0.05,0.95,0.9440778032060366,5,2.0,1,2.0,1,2.0,1
362,min_diffuse,20,40,2,3,0.05,0.95,0.8928407318856619,11,3.0,0,2.0,1,2.0,1
363,min_diffuse,20,40,2,3,0.05,0.95,0.9442548896299976,38,4.0,0,4.0,0,3.0,1
364,min_diffuse,20,40,2,3,0.05,0.95,0.936408034092794,12,3.0,0,2.0,1,2.0,1
365,min_diffuse,20,40,2,3,0.05,0.95,0.9383258715954876,24,3.0,1,3.0,1,3.0,1
366,min_diffuse,20,40,2,3,0.05,0.95,0.9055247861882626,6,2.0,1,2.0,1,2.0,1
367,min_diffuse,20,40,2,3,0.05,0.95,0.9311485289740628,25,3.0,1,3.0,1,3.0,1
368,min_diffuse,20,40,2,3,0.05,0.95,0.8808506403711941,8,2.0,1,3.0,0,2.0,1
369,min_diffuse,20,40,2,3,0.05,0.95,0.919169577348723,15,3.0,1,3.0,1,3.0,1
370,min_diffuse,20,40,2,3,0.05,0.95,0.9088211541793924,14,3.0,0,2.0,1,2.0,1
371,min_diffuse,20,40,2,3,0.05,0.95,0.8407901963932254,10,3.0,0,2.0,1,2.0,1
372,min_diffuse,20,40,2,3,0.05,0.95,0.904157858540967,12,2.0,1,2.0,1,3.0,0
373,min_diffuse,20,40,2,3,0.05,0.95,0.9479418709941346,8,2.0,1,3.0,0,3.0,0
374,min_diffuse,20,40,2,3,0.05,0.95,0.944472653947937,29,4.0,1,4.0,1,4.0,1
375,min_diffuse,20,40,2,3,0.05,0.95,0.9310398858747002,9,2.0,1,2.0,1,2.0,1
376,min_diffuse,20,40,2,3,0.05,0.95,0.778229978750858,4,2.0,1,2.0,1,2.0,1
377,min_diffuse,20,40,2,3,0.05,0.95,0.8434687016118734,14,3.0,1,3.0,1,3.0,1
378,min_diffuse,20,40,2,3,0.05,0.95,0.9386279945148072,11,3.0,0,3.0,0,2.0,1
379,min_diffuse,20,40,2,3,0.05,0.95,0.8844226004045348,27,3.0,1,3.0,1,3.0,1
380,min_diffuse,20,40,2,3,0.05,0.95,0.946939920606684,5,2.0,1,2.0,1,2.0,1
381,min_diffuse,20,40,2,3,0.05,0.95,0.8407713030867832,7,2.0,1,2.0,1,2.0,1
382,min_diffuse,20,40,2,3,0.05,0.95,0.8376142079883399,10,2.0,1,2.0,1,2.0,1
383,min_diffuse,20,40,2,3,0.05,0.95,0.9219645331691456,43,3.0,1,3.0,1,3.0,1
384,min_diffuse,20,40,2,3,0.05,0.95,0.937312473802042,8,2.0,1,2.0,1,2.0,1
385,min_diffuse,20,40,2,3,0.05,0.95,0.931067202453328,22,3.0,1,3.0,1,3.0,1
386,min_diffuse,20,40,2,3,0.05,0.95,0.8967289749681147,13,3.0,0,2.0,1,2.0,1
387,min_diffuse,20,40,2,3,0.05,0.95,0.9291204534474788,35,4.0,1,4.0,1,4.0,1
388,min_diffuse,20,40,2,3,0.05,0.95,0.915355989114496,15,3.0,1,3.0,1,3.0,1
389,min_diffuse,20,40,2,3,0.05,0.95,0.9458396140926426,30,4.0,0,3.0,1,3.0,1
390,min_diffuse,20,40,2,3,0.05,0.95,0.947534572603618,15,3.0,1,3.0,1,3.0,1
391,min_diffuse,20,40,2,3,0.05,0.95,0.8689385808377942,8,2.0,1,2.0,1,2.0,1
392,min_diffuse,20,40,2,3,0.05,0.95,0.9406568150816738,78,5.0,0,5.0,0,4.0,1
393,min_diffuse,20,40,2,3,0.05,0.95,0.9272359435559224,38,4.0,1,4.0,1,4.0,1
394,min_diffuse,20,40,2,3,0.05,0.95,0.9451919499051892,38,5.0,0,4.0,1,4.0,1
395,min_diffuse,20,40,2,3,0.05,0.95,0.924064274875622,10,3.0,1,3.0,1,3.0,1
396,min_diffuse,20,40,2,3,0.05,0.95,0.9358501780774988,34,4.0,1,4.0,1,4.0,1
397,min_diffuse,20,40,2,3,0.05,0.95,0.9318645080552148,34,4.0,0,3.0,1,3.0,1
398,min_diffuse,20,40,2,3,0.05,0.95,0.9395919882915374,9,3.0,0,2.0,1,3.0,0
399,min_diffuse,20,40,2,3,0.05,0.95,0.9303069595140564,16,3.0,1,4.0,0,3.0,1
400,min_diffuse,20,40,2,3,0.05,0.95,0.9024034748791414,20,3.0,1,3.0,1,3.0,1
401,min_diffuse,20,40,2,3,0.05,0.95,0.8011155481015266,16,3.0,1,3.0,1,3.0,1
402,min_diffuse,20,40,2,3,0.05,0.95,0.8819343603319557,18,3.0,0,2.0,1,2.0,1
403,min_diffuse,20,40,2,3,0.05,0.95,0.9280656297839338,29,4.0,0,4.0,0,3.0,1
404,min_diffuse,20,40,2,3,0.05,0.95,0.8873890788056892,9,2.0,1,2.0,1,2.0,1
405,min_diffuse,20,40,2,3,0.05,0.95,0.8573920801763465,5,2.0,1,2.0,1,2.0,1
406,min_diffuse,20,40,2,3,0.05,0.95,0.9180197867052288,5,2.0,1,2.0,1,3.0,0
407,min_diffuse,20,40,2,3,0.05,0.95,0.926784839194943,13,3.0,1,3.0,1,3.0,1
408,min_diffuse,20,40,2,3,0.05,0.95,0.8943664430483456,8,2.0,1,2.0,1,2.0,1
409,min_diffuse,20,40,2,3,0.05,0.95,0.8830638956608807,6,2.0,1,2.0,1,2.0,1
410,min_diffuse,20,40,2,3,0.05,0.95,0.8819500571784284,11,2.0,1,2.0,1,2.0,1
411,min_diffuse,20,40,2,3,0.05,0.95,0.9327556960459608,10,3.0,0,2.0,1,2.0,1
412,min_diffuse,20,40,2,3,0.05,0.95,0.9122483812518164,19,3.0,1,3.0,1,3.0,1
413,min_diffuse,20,40,2,3,0.05,0.95,0.8979521937463383,6,2.0,1,2.0,1,2.0,1
414,min_diffuse,20,40,2,3,0.05,0.95,0.948363293608844,35,4.0,0,4.0,0,3.0,1
415,min_diffuse,20,40,2,3,0.05,0.95,0.9209885659508392,13,3.0,0,2.0,1,3.0,0
416,min_diffuse,20,40,2,3,0.05,0.95,0.8712664678074217,18,3.0,1,3.0,1,3.0,1
417,min_diffuse,20,40,2,3,0.05,0.95,0.9344742956875912,21,3.0,1,3.0,1,3.0,1
418,min_diffuse,20,40,2,3,0.05,0.95,0.8043159319952331,6,2.0,1,2.0,1,2.0,1
419,min_diffuse,20,40,2,3,0.05,0.95,0.9180838787633846,9,3.0,1,3.0,1,3.0,1
420,min_diffuse,20,40,2,3,0.05,0.95,0.9245950379714392,14,3.0,0,2.0,1,3.0,0
421,min_diffuse,20,40,2,3,0.05,0.95,0.9210221927136076,8,2.0,1,2.0,1,2.0,1
422,min_diffuse,20,40,2,3,0.05,0.95,0.9266775475867712,36,4.0,1,4.0,1,4.0,1
423,min_diffuse,20,40,2,3,0.05,0.95,0.8450725821393386,10,2.0,1,2.0,1,2.0,1
424,min_diffuse,20,40,2,3,0.05,0.95,0.9207600138398138,27,3.0,0,3.0,0,2.0,1
425,min_diffuse,20,40,2,3,0.05,0.95,0.9013815310901216,23,4.0,1,4.0,1,4.0,1
426,min_diffuse,20,40,2,3,0.05,0.95,0.9006726408043703,10,3.0,0,2.0,1,2.0,1
427,min_diffuse,20,40,2,3,0.05,0.95,0.9366011778448726,17,3.0,1,3.0,1,3.0,1
428,min_diffuse,20,40,2,3,0.05,0.95,0.9099403744449188,5,2.0,1,2.0,1,2.0,1
429,min_diffuse,20,40,2,3,0.05,0.95,0.9402679123043018,78,5.0,1,5.0,1,5.0,1
430,min_diffuse,20,40,2,3,0.05,0.95,0.9487250496310944,43,5.0,0,5.0,0,4.0,1
431,min_diffuse,20,40,2,3,0.05,0.95,0.9095276948838468,30,4.0,0,3.0,1,3.0,1
432,min_diffuse,20,40,2,3,0.05,0.95,0.914116047462052,19,3.0,1,3.0,1,3.0,1
433,min_diffuse,20,40,2,3,0.05,0.95,0.9155818696432124,12,3.0,1,3.0,1,3.0,1
434,min_diffuse,20,40,2,3,0.05,0.95,0.9255231477600258,12,3.0,1,3.0,1,3.0,1
435,min_diffuse,20,40,2,3,0.05,0.95,0.93771438049203,5,2.0,1,2.0,1,2.0,1
436,min_diffuse,20,40,2,3,0.05,0.95,0.9425255829559982,21,3.0,1,3.0,1,4.0,0
437,min_diffuse,20,40,2,3,0.05,0.95,0.8996923936382573,5,2.0,1,2.0,1,2.0,1
438,min_diffuse,20,40,2,3,0.05,0.95,0.9402223075761024,13,3.0,0,2.0,1,3.0,0
439,min_diffuse,20,40,2,3,0.05,0.95,0.9333761377473272,14,3.0,1,3.0,1,3.0,1
440,min_diffuse,20,40,2,3,0.05,0.95,0.9053315977651544,18,3.0,0,2.0,1,2.0,1
441,min_diffuse,20,40,2,3,0.05,0.95,0.9490621153640096,6,2.0,1,2.0,1,2.0,1
442,min_diffuse,20,40,2,3,0.05,0.95,0.810529857512121,10,2.0,1,2.0,1,2.0,1
443,min_diffuse,20,40,2,3,0.05,0.95,0.949276900680098,14,3.0,0,2.0,1,3.0,0
444,min_diffuse,20,40,2,3,0.05,0.95,0.9190685453466602,27,4.0,0,3.0,1,4.0,0
445,min_diffuse,20,40,2,3,0.05,0.95,0.9361087304680484,24,3.0,0,2.0,1,2.0,1
446,min_diffuse,20,40,2,3,0.05,0.95,0.9396804326980732,26,4.0,1,4.0,1,4.0,1
447,min_diffuse,20,40,2,3,0.05,0.95,0.9148883195193508,5,2.0,1,2.0,1,2.0,1
448,min_diffuse,20,40,2,3,0.05,0.95,0.9453394858962254,25,4.0,0,3.0,1,3.0,1
449,min_diffuse,20,40,2,3,0.05,0.95,0.8704968002093768,13,3.0,0,2.0,1,2.0,1
450,min_diffuse,20,40,2,3,0.05,0.95,0.8557612221216487,8,2.0,1,2.0,1,3.0,0
451,min_diffuse,20,40,2,3,0.05,0.95,0.8916241961039825,7,2.0,1,2.0,1,2.0,1
452,min_diffuse,20,40,2,3,0.05,0.95,0.9274695414674368,9,3.0,1,3.0,1,3.0,1
453,min_diffuse,20,40,2,3,0.05,0.95,0.928897979605928,15,3.0,0,2.0,1,2.0,1
454,min_diffuse,20,40,2,3,0.05,0.95,0.8352565239607408,7,2.0,1,2.0,1,2.0,1
455,min_diffuse,20,40,2,3,0.05,0.95,0.7921920852685134,8,2.0,1,2.0,1,3.0,0
456,min_diffuse,20,40,2,3,0.05,0.95,0.9216259794920316,7,2.0,1,2.0,1,2.0,1
457,min_diffuse,20,40,2,3,0.05,0.95,0.8584517076830352,10,2.0,1,2.0,1,2.0,1
458,min_diffuse,20,40,2,3,0.05,0.95,0.917911377448942,14,3.0,1,3.0,1,3.0,1
459,min_diffuse,20,40,2,3,0.05,0.95,0.8563246156801196,14,3.0,1,3.0,1,3.0,1
460,min_diffuse,20,40,2,3,0.05,0.95,0.8143190169062563,5,2.0,1,2.0,1,2.0,1
461,min_diffuse,20,40,2,3,0.05,0.95,0.9453288266209068,28,4.0,0,3.0,1,3.0,1
462,min_diffuse,20,40,2,3,0.05,0.95,0.8841329765094039,7,2.0,1,2.0,1,2.0,1
463,min_diffuse,20,40,2,3,0.05,0.95,0.9496096722020864,44,5.0,0,5.0,0,4.0,1
464,min_diffuse,20,40,2,3,0.05,0.95,0.938358289075476,20,3.0,1,3.0,1,3.0,1
465,min_diffuse,20,40,2,3,0.05,0.95,0.9380316175900796,11,3.0,1,3.0,1,3.0,1
466,min_diffuse,20,40,2,3,0.05,0.95,0.9409817839716962,26,3.0,1,3.0,1,4.0,0
467,min_diffuse,20,40,2,3,0.05,0.95,0.9134297289597136,19,3.0,1,3.0,1,3.0,1
468,min_diffuse,20,40,2,3,0.05,0.95,0.9484242706593692,117,5.0,1,5.0,1,5.0,1
469,min_diffuse,20,40,2,3,0.05,0.95,0.9135363643643596,44,3.0,1,3.0,1,3.0,1
470,min_diffuse,20,40,2,3,0.05,0.95,0.90362647184023,9,2.0,1,2.0,1,3.0,0
471,min_diffuse,20,40,2,3,0.05,0.95,0.9464401030223248,22,3.0,1,3.0,1,3.0,1
472,min_diffuse,20,40,2,3,0.05,0.95,0.9341193037077516,17,3.0,1,3.0,1,3.0,1
473,min_diffuse,20,40,2,3,0.05,0.95,0.9239207793807268,13,3.0,1,3.0,1,3.0,1
474,min_diffuse,20,40,2,3,0.05,0.95,0.9494707770029502,30,3.0,1,3.0,1,3.0,1
475,min_diffuse,20,40,2,3,0.05,0.95,0.9064144894429806,5,2.0,1,2.0,1,2.0,1
476,min_diffuse,20,40,2,3,0.05,0.95,0.9463600415459732,17,3.0,1,3.0,1,3.0,1
477,min_diffuse,20,40,2,3,0.05,0.95,0.920205754465686,12,3.0,1,3.0,1,3.0,1
478,min_diffuse,20,40,2,3,0.05,0.95,0.9216363560125718,25,4.0,0,3.0,1,4.0,0
479,min_diffuse,20,40,2,3,0.05,0.95,0.897252571264201,7,2.0,1,2.0,1,2.0,1
480,min_diffuse,20,40,2,3,0.05,0.95,0.804812051135494,4,2.0,1,2.0,1,2.0,1
481,min_diffuse,20,40,2,3,0.05,0.95,0.9404070152657978,15,3.0,1,3.0,1,3.0,1
482,min_diffuse,20,40,2,3,0.05,0.95,0.93363292215891,10,3.0,0,2.0,1,2.0,1
483,min_diffuse,20,40,2,3,0.05,0.95,0.9302342609827868,12,3.0,0,2.0,1,2.0,1
484,min_diffuse,20,40,2,3,0.05,0.95,0.9425774931899252,14,3.0,1,3.0,1,3.0,1
485,min_diffuse,20,40,2,3,0.05,0.95,0.8770605678738823,12,3.0,1,3.0,1,3.0,1
486,min_diffuse,20,40,2,3,0.05,0.95,0.94903496148289,10,3.0,1,3.0,1,3.0,1
487,min_diffuse,20,40,2,3,0.05,0.95,0.9493217318763824,13,3.0,1,3.0,1,3.0,1
488,min_diffuse,20,40,2,3,0.05,0.95,0.926563717653518,16,3.0,1,3.0,1,3.0,1
489,min_diffuse,20,40,2,3,0.05,0.95,0.9484674798191668,46,3.0,1,3.0,1,3.0,1
490,min_diffuse,20,40,2,3,0.05,0.95,0.9388477378086636,18,3.0,1,3.0,1,3.0,1
491,min_diffuse,20,40,2,3,0.05,0.95,0.8521486553236906,8,2.0,1,2.0,1,2.0,1
492,min_diffuse,20,40,2,3,0.05,0.95,0.935966532123414,16,3.0,1,3.0,1,3.0,1
493,min_diffuse,20,40,2,3,0.05,0.95,0.8893083313737273,19,3.0,1,3.0,1,3.0,1
494,min_diffuse,20,40,2,3,0.05,0.95,0.9491066029458496,21,3.0,1,3.0,1,3.0,1
495,min_diffuse,20,40,2,3,0.05,0.95,0.904066075522516,7,2.0,1,2.0,1,2.0,1
496,min_diffuse,20,40,2,3,0.05,0.95,0.9351992311467556,14,3.0,0,3.0,0,2.0,1
497,min_diffuse,20,40,2,3,0.05,0.95,0.928577046664455,12,3.0,1,3.0,1,3.0,1
498,min_diffuse,20,40,2,3,0.05,0.95,0.9220905496266776,35,3.0,1,3.0,1,3.0,1
499,min_diffuse,20,40,2,3,0.05,0.95,0.897729146084613,24,4.0,0,3.0,1,3.0,1
500,min_diffuse,20,40,2,3,0.05,0.95,0.940703311091564,30,3.0,1,3.0,1,3.0,1
501,min_diffuse,20,40,2,3,0.05,0.95,0.9013242011887372,8,3.0,0,2.0,1,3.0,0
502,min_diffuse,20,40,2,3,0.05,0.95,0.9273546823067808,13,3.0,1,3.0,1,3.0,1
503,min_diffuse,20,40,2,3,0.05,0.95,0.913054351225662,64,4.0,1,4.0,1,4.0,1
504,min_diffuse,20,40,2,3,0.05,0.95,0.9402260531986436,14,3.0,0,2.0,1,2.0,1
505,min_diffuse,20,40,2,3,0.05,0.95,0.8966220740490319,44,5.0,0,4.0,1,4.0,1
506,min_diffuse,20,40,2,3,0.05,0.95,0.8816746696664299,13,3.0,1,3.0,1,3.0,1
507,min_diffuse,20,40,2,3,0.05,0.95,0.9416657109377984,23,3.0,1,3.0,1,3.0,1
508,min_diffuse,20,40,2,3,0.05,0.95,0.8945183005579959,25,3.0,1,3.0,1,3.0,1
509,min_diffuse,20,40,2,3,0.05,0.95,0.946123900133984,46,4.0,1,4.0,1,4.0,1
510,min_diffuse,20,40,2,3,0.05,0.95,0.9458336955580174,25,3.0,1,3.0,1,3.0,1
511,min_diffuse,20,40,2,3,0.05,0.95,0.9465082074354796,15,3.0,1,3.0,1,3.0,1
512,min_diffuse,20,40,2,3,0.05,0.95,0.9052500032159114,9,2.0,1,2.0,1,3.0,0
513,min_diffuse,20,40,2,3,0.05,0.95,0.9009578095213364,26,4.0,1,4.0,1,4.0,1
514,min_diffuse,20,40,2,3,0.05,0.95,0.9252203847606524,16,3.0,1,3.0,1,3.0,1
515,min_diffuse,20,40,2,3,0.05,0.95,0.9419827135948136,28,4.0,1,4.0,1,4.0,1
516,min_diffuse,20,40,2,3,0.05,0.95,0.9479670233295964,54,4.0,1,4.0,1,4.0,1
517,min_diffuse,20,40,2,3,0.05,0.95,0.9209896566293118,24,4.0,0,4.0,0,3.0,1
518,min_diffuse,20,40,2,3,0.05,0.95,0.8952583601266925,11,3.0,0,2.0,1,2.0,1
519,min_diffuse,20,40,2,3,0.05,0.95,0.8541685114017066,12,3.0,1,3.0,1,3.0,1
520,min_diffuse,20,40,2,3,0.05,0.95,0.9456310332084372,29,4.0,0,3.0,1,3.0,1
521,min_diffuse,20,40,2,3,0.05,0.95,0.9322986450708391,15,3.0,0,2.0,1,2.0,1
522,min_diffuse,20,40,2,3,0.05,0.95,0.8746638082404014,6,2.0,1,2.0,1,2.0,1
523,min_diffuse,20,40,2,3,0.05,0.95,0.940641896556433,62,4.0,1,4.0,1,4.0,1
524,min_diffuse,20,40,2,3,0.05,0.95,0.9427602219064264,31,4.0,1,4.0,1,4.0,1
525,min_diffuse,20,40,2,3,0.05,0.95,0.9431315194498822,22,4.0,0,3.0,1,3.0,1
526,min_diffuse,20,40,2,3,0.05,0.95,0.8931455010163251,10,3.0,1,3.0,1,3.0,1
527,min_diffuse,20,40,2,3,0.05,0.95,0.9217849267111417,18,3.0,1,3.0,1,3.0,1
528,min_diffuse,20,40,2,3,0.05,0.95,0.8735660581649084,14,3.0,0,3.0,0,2.0,1
529,min_diffuse,20,40,2,3,0.05,0.95,0.9495295573379732,22,4.0,0,4.0,0,3.0,1
530,min_diffuse,20,40,2,3,0.05,0.95,0.9487293489506092,14,3.0,1,3.0,1,3.0,1
531,min_diffuse,20,40,2,3,0.05,0.95,0.9164266249043042,15,3.0,0,3.0,0,2.0,1
532,min_diffuse,20,40,2,3,0.05,0.95,0.9388023291289738,41,4.0,1,4.0,1,4.0,1
533,min_diffuse,20,40,2,3,0.05,0.95,0.9376478616288496,6,2.0,1,2.0,1,2.0,1
534,min_diffuse,20,40,2,3,0.05,0.95,0.9348677554679724,29,4.0,0,3.0,1,3.0,1
535,min_diffuse,20,40,2,3,0.05,0.95,0.8887093698258797,8,2.0,1,2.0,1,2.0,1
536,min_diffuse,20,40,2,3,0.05,0.95,0.9271554962471238,11,2.0,1,2.0,1,2.0,1
537,min_diffuse,20,40,2,3,0.05,0.95,0.9425844904197442,17,3.0,1,3.0,1,3.0,1
538,min_diffuse,20,40,2,3,0.05,0.95,0.9408033304769158,14,3.0,0,2.0,1,3.0,0
539,min_diffuse,20,40,2,3,0.05,0.95,0.9437271704198488,9,3.0,0,2.0,1,2.0,1
540,min_diffuse,20,40,2,3,0.05,0.95,0.9479330970363224,35,3.0,1,3.0,1,3.0,1
541,min_diffuse,20,40,2,3,0.05,0.95,0.8582827943688064,8,2.0,1,2.0,1,2.0,1
542,min_diffuse,20,40,2,3,0.05,0.95,0.9375705880890732,10,3.0,1,3.0,1,3.0,1
543,min_diffuse,20,40,2,3,0.05,0.95,0.8296807191295454,8,2.0,1,2.0,1,2.0,1
544,min_diffuse,20,40,2,3,0.05,0.95,0.926469763110618,29,4.0,0,4.0,0,3.0,1
545,min_diffuse,20,40,2,3,0.05,0.95,0.9380554964376724,9,2.0,1,2.0,1,2.0,1
546,min_diffuse,20,40,2,3,0.05,0.95,0.8988304439259732,22,3.0,1,3.0,1,3.0,1
547,min_diffuse,20,40,2,3,0.05,0.95,0.8730102645755022,11,3.0,0,2.0,1,2.0,1
548,min_diffuse,20,40,2,3,0.05,0.95,0.94944973416215,10,2.0,1,2.0,1,3.0,0
549,min_diffuse,20,40,2,3,0.05,0.95,0.9498278826478176,53,4.0,0,3.0,1,3.0,1
550,min_diffuse,20,40,2,3,0.05,0.95,0.8830294947565592,7,2.0,1,2.0,1,2.0,1
551,min_diffuse,20,40,2,3,0.05,0.95,0.8317258810261309,13,3.0,0,2.0,1,2.0,1
552,min_diffuse,20,40,2,3,0.05,0.95,0.949126574281526,18,4.0,1,4.0,1,4.0,1
553,min_diffuse,20,40,2,3,0.05,0.95,0.8671728656161514,7,2.0,1,3.0,0,3.0,0
554,min_diffuse,20,40,2,3,0.05,0.95,0.948835195677852,37,4.0,1,4.0,1,4.0,1
555,min_diffuse,20,40,2,3,0.05,0.95,0.9032325645923508,17,3.0,1,3.0,1,3.0,1
556,min_diffuse,20,40,2,3,0.05,0.95,0.8867655440833119,6,2.0,1,2.0,1,2.0,1
557,min_diffuse,20,40,2,3,0.05,0.95,0.9453280170960529,18,3.0,1,3.0,1,3.0,1
558,min_diffuse,20,40,2,3,0.05,0.95,0.911148280226734,11,3.0,1,3.0,1,3.0,1
559,min_diffuse,20,40,2,3,0.05,0.95,0.9326749039819576,8,3.0,1,3.0,1,3.0,1
560,min_diffuse,20,40,2,3,0.05,0.95,0.914812271126106,16,4.0,0,3.0,1,4.0,0
561,min_diffuse,20,40,2,3,0.05,0.95,0.9412645377836786,40,3.0,1,3.0,1,3.0,1
562,min_diffuse,20,40,2,3,0.05,0.95,0.9089532321938874,16,3.0,1,3.0,1,3.0,1
563,min_diffuse,20,40,2,3,0.05,0.95,0.8965535307485907,13,3.0,0,2.0,1,2.0,1
564,min_diffuse,20,40,2,3,0.05,0.95,0.8898611120162745,8,2.0,1,2.0,1,3.0,0
565,min_diffuse,20,40,2,3,0.05,0.95,0.8625901273195677,6,2.0,1,2.0,1,2.0,1
566,min_diffuse,20,40,2,3,0.05,0.95,0.880924712568434,8,2.0,1,2.0,1,2.0,1
567,min_diffuse,20,40,2,3,0.05,0.95,0.9191746870315568,14,3.0,1,3.0,1,3.0,1
568,min_diffuse,20,40,2,3,0.05,0.95,0.92042895944942,9,3.0,0,2.0,1,3.0,0
569,min_diffuse,20,40,2,3,0.05,0.95,0.9301568283736154,15,3.0,1,3.0,1,3.0,1
570,min_diffuse,20,40,2,3,0.05,0.95,0.9153414606311642,72,5.0,0,4.0,1,4.0,1
571,min_diffuse,20,40,2,3,0.05,0.95,0.921010078558551,37,3.0,1,3.0,1,3.0,1
572,min_diffuse,20,40,2,3,0.05,0.95,0.9397962102944526,44,3.0,1,3.0,1,3.0,1
573,min_diffuse,20,40,2,3,0.05,0.95,0.9278921403873716,31,3.0,1,3.0,1,3.0,1
574,min_diffuse,20,40,2,3,0.05,0.95,0.9059838800379768,9,3.0,0,2.0,1,3.0,0
575,min_diffuse,20,40,2,3,0.05,0.95,0.8591236513766634,10,3.0,1,3.0,1,3.0,1
576,min_diffuse,20,40,2,3,0.05,0.95,0.927826391449771,21,3.0,1,3.0,1,3.0,1
577,min_diffuse,20,40,2,3,0.05,0.95,0.90496909159322,23,3.0,1,3.0,1,3.0,1
578,min_diffuse,20,40,2,3,0.05,0.95,0.9302700275106396,17,3.0,1,3.0,1,3.0,1
579,min_diffuse,20,40,2,3,0.05,0.95,0.9303805171972545,33,3.0,1,3.0,1,3.0,1
580,min_diffuse,20,40,2,3,0.05,0.95,0.933204296159818,9,2.0,1,2.0,1,2.0,1
581,min_diffuse,20,40,2,3,0.05,0.95,0.932798351033338,29,3.0,0,2.0,1,3.0,0
582,min_diffuse,20,40,2,3,0.05,0.95,0.9487621291290234,17,3.0,1,3.0,1,3.0,1
583,min_diffuse,20,40,2,3,0.05,0.95,0.9341266693464176,15,3.0,0,2.0,1,3.0,0
584,min_diffuse,20,40,2,3,0.05,0.95,0.935435350231082,45,4.0,0,3.0,1,3.0,1
585,min_diffuse,20,40,2,3,0.05,0.95,0.7580268332179789,4,2.0,1,2.0,1,2.0,1
586,min_diffuse,20,40,2,3,0.05,0.95,0.846068335463864,7,2.0,1,2.0,1,2.0,1
587,min_diffuse,20,40,2,3,0.05,0.95,0.8109604438439246,8,2.0,1,2.0,1,2.0,1
588,min_diffuse,20,40,2,3,0.05,0.95,0.9413204928283208,22,3.0,1,3.0,1,3.0,1
589,min_diffuse,20,40,2,3,0.05,0.95,0.913625656269514,15,3.0,1,3.0,1,3.0,1
590,min_diffuse,20,40,2,3,0.05,0.95,0.9440417580229924,18,3.0,1,4.0,0,3.0,1
591,min_diffuse,20,40,2,3,0.05,0.95,0.9426406754867516,26,2.0,1,2.0,1,2.0,1
592,min_diffuse,20,40,2,3,0.05,0.95,0.922149750168232,8,3.0,1,3.0,1,3.0,1
593,min_diffuse,20,40,2,3,0.05,0.95,0.9429468901698426,24,3.0,1,3.0,1,3.0,1
594,min_diffuse,20,40,2,3,0.05,0.95,0.8509622856333956,11,2.0,1,2.0,1,2.0,1
595,min_diffuse,20,40,2,3,0.05,0.95,0.9490878196004372,26,4.0,1,4.0,1,4.0,1
596,min_diffuse,20,40,2,3,0.05,0.95,0.9022107968786218,15,3.0,1,3.0,1,3.0,1
597,min_diffuse,20,40,2,3,0.05,0.95,0.8964247523868805,24,3.0,1,3.0,1,3.0,1
598,min_diffuse,20,40,2,3,0.05,0.95,0.9284739424455034,25,4.0,0,3.0,1,4.0,0
599,min_diffuse,20,40,2,3,0.05,0.95,0.9425469280408904,51,4.0,1,4.0,1,4.0,1
600,min_diffuse,20,40,2,3,0.05,0.95,0.90548991322669,12,2.0,1,3.0,0,2.0,1
601,min_diffuse,20,40,2,3,0.05,0.95,0.936803514267666,14,3.0,1,3.0,1,3.0,1
602,min_diffuse,20,40,2,3,0.05,0.95,0.9241806293088346,6,2.0,1,2.0,1,2.0,1
603,min_diffuse,20,40,2,3,0.05,0.95,0.9144236356694132,20,4.0,0,3.0,1,4.0,0
604,min_diffuse,20,40,2,3,0.05,0.95,0.912183443211317,16,3.0,1,3.0,1,3.0,1
605,min_diffuse,20,40,2,3,0.05,0.95,0.8705613337926503,17,3.0,1,3.0,1,3.0,1
606,min_diffuse,20,40,2,3,0.05,0.95,0.9407174333730716,17,3.0,1,3.0,1,3.0,1
607,min_diffuse,20,40,2,3,0.05,0.95,0.8915146381967239,13,3.0,0,2.0,1,2.0,1
608,min_diffuse,20,40,2,3,0.05,0.95,0.9487399415287764,22,4.0,0,3.0,1,3.0,1
609,min_diffuse,20,40,2,3,0.05,0.95,0.8801517470827344,38,4.0,1,4.0,1,4.0,1
610,min_diffuse,20,40,2,3,0.05,0.95,0.938443972372423,15,3.0,0,2.0,1,3.0,0
611,min_diffuse,20,40,2,3,0.05,0.95,0.8665578910688063,12,3.0,1,3.0,1,3.0,1
612,min_diffuse,20,40,2,3,0.05,0.95,0.8969721084142661,6,2.0,1,2.0,1,2.0,1
613,min_diffuse,20,40,2,3,0.05,0.95,0.8641186986543167,14,3.0,1,3.0,1,3.0,1
614,min_diffuse,20,40,2,3,0.05,0.95,0.8886584839104466,14,3.0,1,3.0,1,3.0,1
615,min_diffuse,20,40,2,3,0.05,0.95,0.8836221793883831,19,3.0,0,3.0,0,2.0,1
616,min_diffuse,20,40,2,3,0.05,0.95,0.9389310800823628,14,3.0,1,3.0,1,3.0,1
617,min_diffuse,20,40,2,3,0.05,0.95,0.939100373707601,13,2.0,1,2.0,1,2.0,1
618,min_diffuse,20,40,2,3,0.05,0.95,0.7952524441242923,5,2.0,1,2.0,1,2.0,1
619,min_diffuse,20,40,2,3,0.05,0.95,0.933772451373284,26,4.0,1,4.0,1,4.0,1
620,min_diffuse,20,40,2,3,0.05,0.95,0.8714089593288804,7,2.0,1,2.0,1,2.0,1
621,min_diffuse,20,40,2,3,0.05,0.95,0.9340241934650452,17,3.0,1,3.0,1,3.0,1
622,min_diffuse,20,40,2,3,0.05,0.95,0.8363475558529252,5,2.0,1,2.0,1,2.0,1
623,min_diffuse,20,40,2,3,0.05,0.95,0.9312161109271766,10,2.0,1,2.0,1,3.0,0
624,min_diffuse,20,40,2,3,0.05,0.95,0.8796677814193782,18,3.0,0,2.0,1,2.0,1
625,min_diffuse,20,40,2,3,0.05,0.95,0.9391762943375532,44,3.0,1,3.0,1,3.0,1
626,min_diffuse,20,40,2,3,0.05,0.95,0.928245808710554,17,3.0,1,3.0,1,3.0,1
627,min_diffuse,20,40,2,3,0.05,0.95,0.9461832081317624,48,5.0,1,5.0,1,5.0,1
628,min_diffuse,20,40,2,3,0.05,0.95,0.8972118268410443,5,2.0,1,2.0,1,2.0,1
629,min_diffuse,20,40,2,3,0.05,0.95,0.931731246535198,44,3.0,1,3.0,1,3.0,1
630,min_diffuse,20,40,2,3,0.05,0.95,0.938090696843108,17,3.0,0,2.0,1,3.0,0
631,min_diffuse,20,40,2,3,0.05,0.95,0.9479171469859958,78,5.0,0,4.0,1,4.0,1
632,min_diffuse,20,40,2,3,0.05,0.95,0.8475183254467282,20,3.0,1,3.0,1,3.0,1
633,min_diffuse,20,40,2,3,0.05,0.95,0.9156752687810116,10,2.0,1,2.0,1,2.0,1
634,min_diffuse,20,40,2,3,0.05,0.95,0.9363617370732292,12,3.0,0,3.0,0,2.0,1
635,min_diffuse,20,40,2,3,0.05,0.95,0.9440283241137124,31,4.0,0,3.0,1,3.0,1
636,min_diffuse,20,40,2,3,0.05,0.95,0.9288080962024448,17,4.0,0,3.0,1,3.0,1
637,min_diffuse,20,40,2,3,0.05,0.95,0.9344642323652133,8,2.0,1,2.0,1,2.0,1
638,min_diffuse,20,40,2,3,0.05,0.95,0.9478170950004452,16,3.0,0,3.0,0,2.0,1
639,min_diffuse,20,40,2,3,0.05,0.95,0.911740616519474,18,4.0,0,4.0,0,3.0,1
640,min_diffuse,20,40,2,3,0.05,0.95,0.9164658982859872,17,3.0,1,3.0,1,3.0,1
641,min_diffuse,20,40,2,3,0.05,0.95,0.941227897129031,12,3.0,1,3.0,1,3.0,1
642,min_diffuse,20,40,2,3,0.05,0.95,0.903269209904725,22,3.0,1,3.0,1,3.0,1
643,min_diffuse,20,40,2,3,0.05,0.95,0.9223345931207042,21,3.0,0,3.0,0,2.0,1
644,min_diffuse,20,40,2,3,0.05,0.95,0.94554640075084,10,3.0,1,3.0,1,3.0,1
645,min_diffuse,20,40,2,3,0.05,0.95,0.8965553783223411,7,2.0,1,3.0,0,3.0,0
646,min_diffuse,20,40,2,3,0.05,0.95,0.8881596035489459,35,4.0,1,4.0,1,4.0,1
647,min_diffuse,20,40,2,3,0.05,0.95,0.9420923255604152,18,3.0,0,3.0,0,2.0,1
648,min_diffuse,20,40,2,3,0.05,0.95,0.9154527001238256,6,2.0,1,2.0,1,2.0,1
649,min_diffuse,20,40,2,3,0.05,0.95,0.8850989227734768,17,3.0,0,2.0,1,2.0,1
650,min_diffuse,20,40,2,3,0.05,0.95,0.896070591499585,18,3.0,1,3.0,1,3.0,1
651,min_diffuse,20,40,2,3,0.05,0.95,0.8030598562697111,19,3.0,0,3.0,0,2.0,1
652,min_diffuse,20,40,2,3,0.05,0.95,0.8165626705289946,6,2.0,1,2.0,1,2.0,1
653,min_diffuse,20,40,2,3,0.05,0.95,0.9484789349757632,29,4.0,1,4.0,1,4.0,1
654,min_diffuse,20,40,2,3,0.05,0.95,0.9368266677710436,13,2.0,1,3.0,0,3.0,0
655,min_diffuse,20,40,2,3,0.05,0.95,0.9428942269648244,41,5.0,0,4.0,1,5.0,0
656,min_diffuse,20,40,2,3,0.05,0.95,0.8816684434809604,11,3.0,0,2.0,1,2.0,1
657,min_diffuse,20,40,2,3,0.05,0.95,0.8694258385198609,6,2.0,1,2.0,1,2.0,1
658,min_diffuse,20,40,2,3,0.05,0.95,0.8552961051748088,7,3.0,1,3.0,1,3.0,1
659,min_diffuse,20,40,2,3,0.05,0.95,0.9454244507993989,51,3.0,1,3.0,1,3.0,1
660,min_diffuse,20,40,2,3,0.05,0.95,0.885806540054983,6,2.0,1,2.0,1,2.0,1
661,min_diffuse,20,40,2,3,0.05,0.95,0.9267322893290264,36,3.0,1,3.0,1,3.0,1
662,min_diffuse,20,40,2,3,0.05,0.95,0.9218158803982248,15,3.0,1,3.0,1,3.0,1
663,min_diffuse,20,40,2,3,0.05,0.95,0.8814628148753829,7,2.0,1,2.0,1,2.0,1
664,min_diffuse,20,40,2,3,0.05,0.95,0.9262267756783836,41,4.0,0,3.0,1,3.0,1
665,min_diffuse,20,40,2,3,0.05,0.95,0.8712984574693997,16,3.0,1,3.0,1,3.0,1
666,min_diffuse,20,40,2,3,0.05,0.95,0.9393532500045186,14,3.0,1,3.0,1,3.0,1
667,min_diffuse,20,40,2,3,0.05,0.95,0.934262351174544,26,4.0,0,4.0,0,3.0,1
668,min_diffuse,20,40,2,3,0.05,0.95,0.8856634075409339,12,3.0,1,3.0,1,3.0,1
669,min_diffuse,20,40,2,3,0.05,0.95,0.8621467361874838,8,3.0,0,2.0,1,2.0,1
670,min_diffuse,20,40,2,3,0.05,0.95,0.940636222227952,12,3.0,0,2.0,1,3.0,0
671,min_diffuse,20,40,2,3,0.05,0.95,0.9436537030711228,37,5.0,0,5.0,0,4.0,1
672,min_diffuse,20,40,2,3,0.05,0.95,0.929078902010648,11,3.0,1,3.0,1,3.0,1
673,min_diffuse,20,40,2,3,0.05,0.95,0.9478120858493596,9,2.0,1,2.0,1,2.0,1
674,min_diffuse,20,40,2,3,0.05,0.95,0.909697581356088,27,3.0,1,3.0,1,3.0,1
675,min_diffuse,20,40,2,3,0.05,0.95,0.8366025597311056,5,2.0,1,2.0,1,2.0,1
676,min_diffuse,20,40,2,3,0.05,0.95,0.9344919012901982,16,3.0,1,3.0,1,3.0,1
677,min_diffuse,20,40,2,3,0.05,0.95,0.8777096942780656,10,3.0,1,3.0,1,3.0,1
678,min_diffuse,20,40,2,3,0.05,0.95,0.9344952545544551,20,3.0,1,3.0,1,3.0,1
679,min_diffuse,20,40,2,3,0.05,0.95,0.9242760650019792,21,3.0,1,3.0,1,3.0,1
680,min_diffuse,20,40,2,3,0.05,0.95,0.9442570592962596,11,3.0,0,2.0,1,3.0,0
681,min_diffuse,20,40,2,3,0.05,0.95,0.8962807484236817,8,3.0,1,3.0,1,3.0,1
682,min_diffuse,20,40,2,3,0.05,0.95,0.9283546726382615,15,3.0,1,3.0,1,3.0,1
683,min_diffuse,20,40,2,3,0.05,0.95,0.8728836885819071,11,3.0,0,2.0,1,2.0,1
684,min_diffuse,20,40,2,3,0.05,0.95,0.9456931348040164,69,5.0,0,4.0,1,5.0,0
685,min_diffuse,20,40,2,3,0.05,0.95,0.9092047893047092,9,2.0,1,2.0,1,2.0,1
686,min_diffuse,20,40,2,3,0.05,0.95,0.9497823977687176,6,2.0,1,2.0,1,2.0,1
687,min_diffuse,20,40,2,3,0.05,0.95,0.8961682386809577,9,2.0,1,2.0,1,2.0,1
688,min_diffuse,20,40,2,3,0.05,0.95,0.8491828736032915,4,2.0,1,2.0,1,2.0,1
689,min_diffuse,20,40,2,3,0.05,0.95,0.8984843023940674,14,3.0,0,2.0,1,2.0,1
690,min_diffuse,20,40,2,3,0.05,0.95,0.8930804350621012,15,3.0,1,3.0,1,3.0,1
691,min_diffuse,20,40,2,3,0.05,0.95,0.9457664597462816,63,4.0,1,4.0,1,4.0,1
692,min_diffuse,20,40,2,3,0.05,0.95,0.9231588659544362,19,3.0,0,3.0,0,2.0,1
693,min_diffuse,20,40,2,3,0.05,0.95,0.9248443628408808,16,3.0,1,3.0,1,3.0,1
694,min_diffuse,20,40,2,3,0.05,0.95,0.9473459571695142,17,3.0,1,3.0,1,3.0,1
695,min_diffuse,20,40,2,3,0.05,0.95,0.911328736536698,20,3.0,1,3.0,1,3.0,1
696,min_diffuse,20,40,2,3,0.05,0.95,0.9142972804405652,47,4.0,0,4.0,0,3.0,1
697,min_diffuse,20,40,2,3,0.05,0.95,0.9439209873269226,11,3.0,1,3.0,1,3.0,1
698,min_diffuse,20,40,2,3,0.05,0.95,0.9484675910511818,26,3.0,1,3.0,1,3.0,1
699,min_diffuse,20,40,2,3,0.05,0.95,0.9400878636734288,63,5.0,0,4.0,1,4.0,1
700,min_diffuse,20,40,2,3,0.05,0.95,0.9281468464961508,8,3.0,0,2.0,1,2.0,1
701,min_diffuse,20,40,2,3,0.05,0.95,0.9194862927448358,45,4.0,0,3.0,1,3.0,1
702,min_diffuse,20,40,2,3,0.05,0.95,0.9174748962404212,6,2.0,1,2.0,1,3.0,0
703,min_diffuse,20,40,2,3,0.05,0.95,0.9176900473246614,17,3.0,1,3.0,1,3.0,1
704,min_diffuse,20,40,2,3,0.05,0.95,0.8235257531859076,7,2.0,1,2.0,1,3.0,0
705,min_diffuse,20,40,2,3,0.05,0.95,0.9235704131709244,17,3.0,1,3.0,1,3.0,1
706,min_diffuse,20,40,2,3,0.05,0.95,0.8758257975770772,3,2.0,1,2.0,1,2.0,1
707,min_diffuse,20,40,2,3,0.05,0.95,0.947924941519326,26,4.0,1,4.0,1,4.0,1
708,min_diffuse,20,40,2,3,0.05,0.95,0.9195060798322532,13,3.0,0,2.0,1,3.0,0
709,min_diffuse,20,40,2,3,0.05,0.95,0.9434699436645844,85,5.0,0,4.0,1,4.0,1
710,min_diffuse,20,40,2,3,0.05,0.95,0.7273159999291271,6,2.0,1,2.0,1,2.0,1
711,min_diffuse,20,40,2,3,0.05,0.95,0.9261032115018863,14,3.0,1,3.0,1,3.0,1
712,min_diffuse,20,40,2,3,0.05,0.95,0.943551613679798,14,3.0,1,3.0,1,3.0,1
713,min_diffuse,20,40,2,3,0.05,0.95,0.9303943332647996,6,2.0,1,2.0,1,2.0,1
714,min_diffuse,20,40,2,3,0.05,0.95,0.8934067797243482,9,3.0,0,2.0,1,2.0,1
715,min_diffuse,20,40,2,3,0.05,0.95,0.9169020971626292,10,3.0,1,3.0,1,3.0,1
716,min_diffuse,20,40,2,3,0.05,0.95,0.8900800931594999,39,3.0,1,3.0,1,3.0,1
717,min_diffuse,20,40,2,3,0.05,0.95,0.8950398396974657,8,2.0,1,2.0,1,2.0,1
718,min_diffuse,20,40,2,3,0.05,0.95,0.9485757709634542,30,4.0,0,4.0,0,3.0,1
719,min_diffuse,20,40,2,3,0.05,0.95,0.9099427697186586,9,3.0,1,3.0,1,3.0,1
720,min_diffuse,20,40,2,3,0.05,0.95,0.942034200966495,52,4.0,1,4.0,1,4.0,1
721,min_diffuse,20,40,2,3,0.05,0.95,0.9182501918473668,16,3.0,0,2.0,1,2.0,1
722,min_diffuse,20,40,2,3,0.05,0.95,0.949750821780542,19,4.0,0,3.0,1,3.0,1
723,min_diffuse,20,40,2,3,0.05,0.95,0.9336597046373876,13,3.0,1,3.0,1,3.0,1
724,min_diffuse,20,40,2,3,0.05,0.95,0.927872986057844,19,3.0,1,3.0,1,3.0,1
725,min_diffuse,20,40,2,3,0.05,0.95,0.8975034135923246,15,2.0,1,2.0,1,2.0,1
726,min_diffuse,20,40,2,3,0.05,0.95,0.9165552579453364,9,2.0,1,2.0,1,2.0,1
727,min_diffuse,20,40,2,3,0.05,0.95,0.9047212024634204,30,4.0,0,3.0,1,3.0,1
728,min_diffuse,20,40,2,3,0.05,0.95,0.8956483027207803,8,2.0,1,2.0,1,2.0,1
729,min_diffuse,20,40,2,3,0.05,0.95,0.914145825751138,14,3.0,0,3.0,0,2.0,1
730,min_diffuse,20,40,2,3,0.05,0.95,0.9351628055314628,30,4.0,0,4.0,0,3.0,1
731,min_diffuse,20,40,2,3,0.05,0.95,0.8217855818371844,7,2.0,1,2.0,1,2.0,1
732,min_diffuse,20,40,2,3,0.05,0.95,0.8388049638747708,11,2.0,1,2.0,1,3.0,0
733,min_diffuse,20,40,2,3,0.05,0.95,0.9178988911066196,7,2.0,1,2.0,1,2.0,1
734,min_diffuse,20,40,2,3,0.05,0.95,0.945365580199441,11,3.0,1,3.0,1,3.0,1
735,min_diffuse,20,40,2,3,0.05,0.95,0.938769985482144,11,3.0,0,2.0,1,2.0,1
736,min_diffuse,20,40,2,3,0.05,0.95,0.8800364654336138,11,2.0,1,2.0,1,2.0,1
737,min_diffuse,20,40,2,3,0.05,0.95,0.943220202489415,9,3.0,1,3.0,1,3.0,1
738,min_diffuse,20,40,2,3,0.05,0.95,0.815368429139998,6,2.0,1,2.0,1,2.0,1
739,min_diffuse,20,40,2,3,0.05,0.95,0.9066884967328542,14,2.0,1,2.0,1,2.0,1
740,min_diffuse,20,40,2,3,0.05,0.95,0.9005277302320427,25,4.0,0,4.0,0,3.0,1
741,min_diffuse,20,40,2,3,0.05,0.95,0.9256057395678676,13,2.0,1,2.0,1,2.0,1
742,min_diffuse,20,40,2,3,0.05,0.95,0.939408571946107,18,3.0,0,3.0,0,2.0,1
743,min_diffuse,20,40,2,3,0.05,0.95,0.8931209972817232,20,3.0,1,3.0,1,3.0,1
744,min_diffuse,20,40,2,3,0.05,0.95,0.8788162651238044,27,4.0,0,3.0,1,4.0,0
745,min_diffuse,20,40,2,3,0.05,0.95,0.9496693790818276,24,4.0,0,3.0,1,3.0,1
746,min_diffuse,20,40,2,3,0.05,0.95,0.9314383616783408,7,3.0,0,2.0,1,2.0,1
747,min_diffuse,20,40,2,3,0.05,0.95,0.9444951945830132,47,4.0,0,4.0,0,3.0,1
748,min_diffuse,20,40,2,3,0.05,0.95,0.9371408819566144,45,4.0,1,4.0,1,4.0,1
749,min_diffuse,20,40,2,3,0.05,0.95,0.90791886795068,21,4.0,0,3.0,1,3.0,1
750,min_diffuse,20,40,2,3,0.05,0.95,0.8972341867817988,18,4.0,1,4.0,1,4.0,1
751,min_diffuse,20,40,2,3,0.05,0.95,0.9450222654633856,21,3.0,1,3.0,1,3.0,1
752,min_diffuse,20,40,2,3,0.05,0.95,0.9205162006913978,41,4.0,0,3.0,1,3.0,1
753,min_diffuse,20,40,2,3,0.05,0.95,0.8726690363584462,29,3.0,1,3.0,1,3.0,1
754,min_diffuse,20,40,2,3,0.05,0.95,0.9130091919951598,22,3.0,1,3.0,1,3.0,1
755,min_diffuse,20,40,2,3,0.05,0.95,0.9432852147685338,6,2.0,1,2.0,1,2.0,1
756,min_diffuse,20,40,2,3,0.05,0.95,0.9346652460392836,12,3.0,0,2.0,1,2.0,1
757,min_diffuse,20,40,2,3,0.05,0.95,0.9424131891650136,6,2.0,1,2.0,1,2.0,1
758,min_diffuse,20,40,2,3,0.05,0.95,0.8812340601302167,3,2.0,0,1.0,1,2.0,0
759,min_diffuse,20,40,2,3,0.05,0.95,0.9434247628033432,23,3.0,0,3.0,0,2.0,1
760,min_diffuse,20,40,2,3,0.05,0.95,0.8953108787680084,4,2.0,1,2.0,1,2.0,1
761,min_diffuse,20,40,2,3,0.05,0.95,0.8274427343096454,11,3.0,0,2.0,1,3.0,0
762,min_diffuse,20,40,2,3,0.05,0.95,0.9277079659027258,13,3.0,1,3.0,1,3.0,1
763,min_diffuse,20,40,2,3,0.05,0.95,0.9166150654612456,6,2.0,1,2.0,1,2.0,1
764,min_diffuse,20,40,2,3,0.05,0.95,0.910019584718737,27,3.0,1,3.0,1,3.0,1
765,min_diffuse,20,40,2,3,0.05,0.95,0.9397966492079382,27,3.0,1,3.0,1,3.0,1
766,min_diffuse,20,40,2,3,0.05,0.95,0.9481143988529832,33,4.0,1,4.0,1,4.0,1
767,min_diffuse,20,40,2,3,0.05,0.95,0.8663697085741687,7,2.0,1,2.0,1,2.0,1
768,min_diffuse,20,40,2,3,0.05,0.95,0.8958909612898941,8,2.0,1,2.0,1,2.0,1
769,min_diffuse,20,40,2,3,0.05,0.95,0.935772215029738,11,3.0,0,2.0,1,3.0,0
770,min_diffuse,20,40,2,3,0.05,0.95,0.9490279956917836,15,3.0,1,3.0,1,3.0,1
771,min_diffuse,20,40,2,3,0.05,0.95,0.9040700252974322,6,2.0,1,2.0,1,2.0,1
772,min_diffuse,20,40,2,3,0.05,0.95,0.9275922566243942,16,4.0,0,3.0,1,4.0,0
773,min_diffuse,20,40,2,3,0.05,0.95,0.913889156897909,27,4.0,0,3.0,1,3.0,1
774,min_diffuse,20,40,2,3,0.05,0.95,0.8642470296919961,6,2.0,1,2.0,1,2.0,1
775,min_diffuse,20,40,2,3,0.05,0.95,0.9283335976018244,24,4.0,0,3.0,1,3.0,1
776,min_diffuse,20,40,2,3,0.05,0.95,0.9172132114864884,12,3.0,1,3.0,1,3.0,1
777,min_diffuse,20,40,2,3,0.05,0.95,0.9208213868493405,14,3.0,1,3.0,1,3.0,1
778,min_diffuse,20,40,2,3,0.05,0.95,0.9357389240444464,21,3.0,1,3.0,1,3.0,1
779,min_diffuse,20,40,2,3,0.05,0.95,0.7133629703586774,6,2.0,1,2.0,1,2.0,1
780,min_diffuse,20,40,2,3,0.05,0.95,0.8756181215969324,14,3.0,1,3.0,1,3.0,1
781,min_diffuse,20,40,2,3,0.05,0.95,0.7922191881028783,11,2.0,1,2.0,1,2.0,1
782,min_diffuse,20,40,2,3,0.05,0.95,0.9363735211065308,6,2.0,1,2.0,1,2.0,1
783,min_diffuse,20,40,2,3,0.05,0.95,0.9019864883820394,6,2.0,1,2.0,1,2.0,1
784,min_diffuse,20,40,2,3,0.05,0.95,0.8187514318392227,6,2.0,1,2.0,1,2.0,1
785,min_diffuse,20,40,2,3,0.05,0.95,0.88737604702664,9,3.0,1,3.0,1,3.0,1
786,min_diffuse,20,40,2,3,0.05,0.95,0.8698423483481267,14,3.0,1,3.0,1,3.0,1
787,min_diffuse,20,40,2,3,0.05,0.95,0.9408620395765828,45,4.0,0,3.0,1,4.0,0
788,min_diffuse,20,40,2,3,0.05,0.95,0.8530425677321265,6,2.0,1,2.0,1,2.0,1
789,min_diffuse,20,40,2,3,0.05,0.95,0.9088204947343066,11,3.0,0,2.0,1,3.0,0
790,min_diffuse,20,40,2,3,0.05,0.95,0.9361240952144418,15,3.0,1,3.0,1,3.0,1
791,min_diffuse,20,40,2,3,0.05,0.95,0.936542541148474,18,4.0,0,3.0,1,3.0,1
792,min_diffuse,20,40,2,3,0.05,0.95,0.937485176701169,15,3.0,0,2.0,1,2.0,1
793,min_diffuse,20,40,2,3,0.05,0.95,0.7699314588651687,10,2.0,1,2.0,1,2.0,1
794,min_diffuse,20,40,2,3,0.05,0.95,0.9045652418495432,15,3.0,0,2.0,1,3.0,0
795,min_diffuse,20,40,2,3,0.05,0.95,0.9307915958275826,35,4.0,1,4.0,1,4.0,1
796,min_diffuse,20,40,2,3,0.05,0.95,0.9040811758820566,9,3.0,0,2.0,1,2.0,1
797,min_diffuse,20,40,2,3,0.05,0.95,0.9199603354205274,5,2.0,1,2.0,1,2.0,1
798,min_diffuse,20,40,2,3,0.05,0.95,0.9246372170993952,34,4.0,0,3.0,1,3.0,1
799,min_diffuse,20,40,2,3,0.05,0.95,0.7835119737999522,11,2.0,1,2.0,1,2.0,1
800,min_diffuse,20,40,2,3,0.05,0.95,0.942132100438427,26,4.0,1,4.0,1,4.0,1
801,min_diffuse,20,40,2,3,0.05,0.95,0.9342708247255992,9,2.0,1,2.0,1,2.0,1
802,min_diffuse,20,40,2,3,0.05,0.95,0.908480718300531,24,3.0,1,3.0,1,3.0,1
803,min_diffuse,20,40,2,3,0.05,0.95,0.9211089532621176,18,3.0,1,3.0,1,3.0,1
804,min_diffuse,20,40,2,3,0.05,0.95,0.9240603981105616,39,3.0,1,3.0,1,3.0,1
805,min_diffuse,20,40,2,3,0.05,0.95,0.8610470636781778,8,2.0,1,2.0,1,2.0,1
806,min_diffuse,20,40,2,3,0.05,0.95,0.8577709431447766,10,3.0,0,2.0,1,3.0,0
807,min_diffuse,20,40,2,3,0.05,0.95,0.9296038392715532,15,3.0,1,3.0,1,3.0,1
808,min_diffuse,20,40,2,3,0.05,0.95,0.949356496605514,11,3.0,0,2.0,1,3.0,0
809,min_diffuse,20,40,2,3,0.05,0.95,0.9343244275781728,13,3.0,0,2.0,1,2.0,1
810,min_diffuse,20,40,2,3,0.05,0.95,0.8683203028991635,5,2.0,1,2.0,1,2.0,1
811,min_diffuse,20,40,2,3,0.05,0.95,0.9488359261367392,60,5.0,1,5.0,1,5.0,1
812,min_diffuse,20,40,2,3,0.05,0.95,0.9075218844485986,10,3.0,1,3.0,1,3.0,1
813,min_diffuse,20,40,2,3,0.05,0.95,0.8531180839218443,6,2.0,1,2.0,1,2.0,1
814,min_diffuse,20,40,2,3,0.05,0.95,0.8542664994791112,9,3.0,1,3.0,1,3.0,1
815,min_diffuse,20,40,2,3,0.05,0.95,0.8054371287242654,5,2.0,1,2.0,1,2.0,1
816,min_diffuse,20,40,2,3,0.05,0.95,0.929420374334194,15,3.0,0,2.0,1,3.0,0
817,min_diffuse,20,40,2,3,0.05,0.95,0.9100846587966196,27,4.0,1,4.0,1,4.0,1
818,min_diffuse,20,40,2,3,0.05,0.95,0.9316274394009936,28,3.0,1,3.0,1,3.0,1
819,min_diffuse,20,40,2,3,0.05,0.95,0.838296851240613,10,3.0,1,3.0,1,3.0,1
820,min_diffuse,20,40,2,3,0.05,0.95,0.9083157590580024,32,4.0,0,3.0,1,3.0,1
821,min_diffuse,20,40,2,3,0.05,0.95,0.9384054259441064,10,3.0,1,3.0,1,3.0,1
822,min_diffuse,20,40,2,3,0.05,0.95,0.9050481844696548,6,2.0,1,2.0,1,3.0,0
823,min_diffuse,20,40,2,3,0.05,0.95,0.888352645776404,11,3.0,0,2.0,1,2.0,1
824,min_diffuse,20,40,2,3,0.05,0.95,0.92672219907803,11,3.0,0,2.0,1,2.0,1
825,min_diffuse,20,40,2,3,0.05,0.95,0.9108293460351006,8,2.0,1,2.0,1,2.0,1
826,min_diffuse,20,40,2,3,0.05,0.95,0.9118627553592608,14,3.0,1,3.0,1,3.0,1
827,min_diffuse,20,40,2,3,0.05,0.95,0.9158847514104912,9,2.0,1,3.0,0,3.0,0
828,min_diffuse,20,40,2,3,0.05,0.95,0.9269968924868895,15,3.0,1,3.0,1,3.0,1
829,min_diffuse,20,40,2,3,0.05,0.95,0.9450044611396472,11,3.0,1,3.0,1,3.0,1
830,min_diffuse,20,40,2,3,0.05,0.95,0.937050024138214,18,3.0,0,3.0,0,2.0,1
831,min_diffuse,20,40,2,3,0.05,0.95,0.9037103476997832,15,3.0,1,3.0,1,3.0,1
832,min_diffuse,20,40,2,3,0.05,0.95,0.9125036765767656,6,2.0,1,2.0,1,2.0,1
833,min_diffuse,20,40,2,3,0.05,0.95,0.8841318905157135,15,2.0,1,3.0,0,3.0,0
834,min_diffuse,20,40,2,3,0.05,0.95,0.8196755194891892,6,2.0,1,2.0,1,2.0,1
835,min_diffuse,20,40,2,3,0.05,0.95,0.9460019497658996,3,2.0,1,2.0,1,2.0,1
836,min_diffuse,20,40,2,3,0.05,0.95,0.90158165590724,18,3.0,0,2.0,1,2.0,1
837,min_diffuse,20,40,2,3,0.05,0.95,0.9040480208366048,15,3.0,1,3.0,1,3.0,1
838,min_diffuse,20,40,2,3,0.05,0.95,0.8932912051652449,13,3.0,1,3.0,1,3.0,1
839,min_diffuse,20,40,2,3,0.05,0.95,0.9357893905008792,11,3.0,1,3.0,1,3.0,1
840,min_diffuse,20,40,2,3,0.05,0.95,0.924518764532167,21,3.0,1,3.0,1,3.0,1
841,min_diffuse,20,40,2,3,0.05,0.95,0.935768639228896,36,4.0,1,4.0,1,4.0,1
842,min_diffuse,20,40,2,3,0.05,0.95,0.8869195228588319,27,3.0,1,3.0,1,3.0,1
843,min_diffuse,20,40,2,3,0.05,0.95,0.9418750167426454,12,3.0,1,3.0,1,3.0,1
844,min_diffuse,20,40,2,3,0.05,0.95,0.9364873942649048,60,4.0,0,4.0,0,3.0,1
845,min_diffuse,20,40,2,3,0.05,0.95,0.908231505730272,8,2.0,1,2.0,1,2.0,1
846,min_diffuse,20,40,2,3,0.05,0.95,0.8263598270207644,10,2.0,1,2.0,1,2.0,1
847,min_diffuse,20,40,2,3,0.05,0.95,0.9298980940858964,19,3.0,1,3.0,1,3.0,1
848,min_diffuse,20,40,2,3,0.05,0.95,0.86443038164501,8,2.0,1,3.0,0,2.0,1
849,min_diffuse,20,40,2,3,0.05,0.95,0.8686234503975027,10,3.0,0,2.0,1,3.0,0
850,min_diffuse,20,40,2,3,0.05,0.95,0.9483077061636656,13,3.0,0,2.0,1,2.0,1
851,min_diffuse,20,40,2,3,0.05,0.95,0.9482147978944502,39,3.0,1,3.0,1,3.0,1
852,min_diffuse,20,40,2,3,0.05,0.95,0.9351441245304342,36,4.0,1,4.0,1,4.0,1
853,min_diffuse,20,40,2,3,0.05,0.95,0.9489270509711528,28,4.0,0,3.0,1,4.0,0
854,min_diffuse,20,40,2,3,0.05,0.95,0.9318912886283548,21,3.0,1,3.0,1,3.0,1
855,min_diffuse,20,40,2,3,0.05,0.95,0.8927160543760573,18,3.0,1,3.0,1,3.0,1
856,min_diffuse,20,40,2,3,0.05,0.95,0.9115289190024846,10,3.0,1,3.0,1,3.0,1
857,min_diffuse,20,40,2,3,0.05,0.95,0.9366683863657668,30,3.0,1,3.0,1,3.0,1
858,min_diffuse,20,40,2,3,0.05,0.95,0.9141437664698157,14,3.0,1,3.0,1,3.0,1
859,min_diffuse,20,40,2,3,0.05,0.95,0.9476278916988918,43,3.0,1,3.0,1,3.0,1
860,min_diffuse,20,40,2,3,0.05,0.95,0.9308776425141072,14,3.0,1,3.0,1,3.0,1
861,min_diffuse,20,40,2,3,0.05,0.95,0.8780341373069119,6,2.0,1,2.0,1,2.0,1
862,min_diffuse,20,40,2,3,0.05,0.95,0.9369682347736524,20,3.0,1,3.0,1,3.0,1
863,min_diffuse,20,40,2,3,0.05,0.95,0.878711805724997,5,2.0,1,2.0,1,2.0,1
864,min_diffuse,20,40,2,3,0.05,0.95,0.9262145118184923,14,3.0,1,3.0,1,3.0,1
865,min_diffuse,20,40,2,3,0.05,0.95,0.9405654514485428,18,3.0,0,2.0,1,3.0,0
866,min_diffuse,20,40,2,3,0.05,0.95,0.9303023078742668,38,5.0,0,5.0,0,4.0,1
867,min_diffuse,20,40,2,3,0.05,0.95,0.8986691607187619,14,3.0,0,3.0,0,2.0,1
868,min_diffuse,20,40,2,3,0.05,0.95,0.9005379591979098,12,3.0,1,3.0,1,3.0,1
869,min_diffuse,20,40,2,3,0.05,0.95,0.8987687767575188,23,4.0,1,4.0,1,4.0,1
870,min_diffuse,20,40,2,3,0.05,0.95,0.9177123812050898,55,4.0,1,4.0,1,4.0,1
871,min_diffuse,20,40,2,3,0.05,0.95,0.8671364427217588,16,3.0,1,3.0,1,3.0,1
872,min_diffuse,20,40,2,3,0.05,0.95,0.9262854529642988,15,3.0,1,3.0,1,4.0,0
873,min_diffuse,20,40,2,3,0.05,0.95,0.944478679426091,25,4.0,1,4.0,1,4.0,1
874,min_diffuse,20,40,2,3,0.05,0.95,0.9293834076960968,16,3.0,1,3.0,1,3.0,1
875,min_diffuse,20,40,2,3,0.05,0.95,0.9291623393733696,13,3.0,1,3.0,1,3.0,1
876,min_diffuse,20,40,2,3,0.05,0.95,0.924803385262954,33,3.0,1,3.0,1,3.0,1
877,min_diffuse,20,40,2,3,0.05,0.95,0.9317083753825692,15,3.0,0,2.0,1,2.0,1
878,min_diffuse,20,40,2,3,0.05,0.95,0.9479695682769788,51,4.0,0,3.0,1,3.0,1
879,min_diffuse,20,40,2,3,0.05,0.95,0.9058942910666202,11,3.0,1,3.0,1,3.0,1
880,min_diffuse,20,40,2,3,0.05,0.95,0.9111392150743538,5,2.0,1,2.0,1,2.0,1
881,min_diffuse,20,40,2,3,0.05,0.95,0.8813696250049281,9,2.0,1,2.0,1,3.0,0
882,min_diffuse,20,40,2,3,0.05,0.95,0.8935957307110973,25,3.0,1,3.0,1,3.0,1
883,min_diffuse,20,40,2,3,0.05,0.95,0.8842278103034801,5,2.0,1,2.0,1,2.0,1
884,min_diffuse,20,40,2,3,0.05,0.95,0.9102630381675088,7,2.0,1,2.0,1,2.0,1
885,min_diffuse,20,40,2,3,0.05,0.95,0.8892876548297615,8,2.0,1,3.0,0,3.0,0
886,min_diffuse,20,40,2,3,0.05,0.95,0.9337524501053724,32,4.0,1,4.0,1,4.0,1
887,min_diffuse,20,40,2,3,0.05,0.95,0.9219964490135292,31,4.0,0,3.0,1,3.0,1
888,min_diffuse,20,40,2,3,0.05,0.95,0.941164385893399,23,3.0,1,3.0,1,4.0,0
889,min_diffuse,20,40,2,3,0.05,0.95,0.9154401424378232,10,2.0,1,2.0,1,2.0,1
890,min_diffuse,20,40,2,3,0.05,0.95,0.8453801515471833,7,2.0,1,2.0,1,2.0,1
891,min_diffuse,20,40,2,3,0.05,0.95,0.8542106521174734,7,2.0,1,2.0,1,2.0,1
892,min_diffuse,20,40,2,3,0.05,0.95,0.8928818980174406,11,3.0,1,3.0,1,3.0,1
893,min_diffuse,20,40,2,3,0.05,0.95,0.9499773195733816,21,3.0,1,3.0,1,4.0,0
894,min_diffuse,20,40,2,3,0.05,0.95,0.816650130693067,9,2.0,1,2.0,1,2.0,1
895,min_diffuse,20,40,2,3,0.05,0.95,0.9408860363742282,28,3.0,1,3.0,1,3.0,1
896,min_diffuse,20,40,2,3,0.05,0.95,0.9396855271337896,23,3.0,1,3.0,1,3.0,1
897,min_diffuse,20,40,2,3,0.05,0.95,0.9451992282559424,35,4.0,1,4.0,1,4.0,1
898,min_diffuse,20,40,2,3,0.05,0.95,0.9263398527030188,6,2.0,1,2.0,1,2.0,1
899,min_diffuse,20,40,2,3,0.05,0.95,0.9466725371616204,29,4.0,1,4.0,1,4.0,1
900,min_diffuse,20,40,2,3,0.05,0.95,0.7595832563368516,5,2.0,1,2.0,1,2.0,1
901,min_diffuse,20,40,2,3,0.05,0.95,0.9397832759562792,13,3.0,0,3.0,0,2.0,1
902,min_diffuse,20,40,2,3,0.05,0.95,0.9455173954393352,9,2.0,1,2.0,1,2.0,1
903,min_diffuse,20,40,2,3,0.05,0.95,0.9187909429820064,33,3.0,1,3.0,1,3.0,1
904,min_diffuse,20,40,2,3,0.05,0.95,0.8149358484870739,5,2.0,1,2.0,1,2.0,1
905,min_diffuse,20,40,2,3,0.05,0.95,0.9193885717908628,20,3.0,1,3.0,1,3.0,1
906,min_diffuse,20,40,2,3,0.05,0.95,0.9435146904370326,30,4.0,1,4.0,1,4.0,1
907,min_diffuse,20,40,2,3,0.05,0.95,0.9431995596994424,38,3.0,1,3.0,1,3.0,1
908,min_diffuse,20,40,2,3,0.05,0.95,0.923733512296721,24,4.0,0,3.0,1,3.0,1
909,min_diffuse,20,40,2,3,0.05,0.95,0.8762432005137849,21,3.0,1,3.0,1,3.0,1
910,min_diffuse,20,40,2,3,0.05,0.95,0.9367015017203492,27,4.0,0,3.0,1,3.0,1
911,min_diffuse,20,40,2,3,0.05,0.95,0.937997787146813,30,4.0,0,3.0,1,3.0,1
912,min_diffuse,20,40,2,3,0.05,0.95,0.8310211551053227,6,2.0,1,2.0,1,2.0,1
913,min_diffuse,20,40,2,3,0.05,0.95,0.9240867153784282,18,3.0,1,3.0,1,3.0,1
914,min_diffuse,20,40,2,3,0.05,0.95,0.9360311863875332,24,3.0,1,3.0,1,3.0,1
915,min_diffuse,20,40,2,3,0.05,0.95,0.8562092988330707,9,3.0,0,2.0,1,3.0,0
916,min_diffuse,20,40,2,3,0.05,0.95,0.8856735029513018,32,4.0,0,3.0,1,3.0,1
917,min_diffuse,20,40,2,3,0.05,0.95,0.8852272041618409,21,4.0,1,4.0,1,4.0,1
918,min_diffuse,20,40,2,3,0.05,0.95,0.913626867258177,15,3.0,1,3.0,1,3.0,1
919,min_diffuse,20,40,2,3,0.05,0.95,0.91222579583213,8,2.0,1,2.0,1,2.0,1
920,min_diffuse,20,40,2,3,0.05,0.95,0.8945759845977931,9,2.0,1,2.0,1,2.0,1
921,min_diffuse,20,40,2,3,0.05,0.95,0.8127906303128458,5,2.0,1,2.0,1,2.0,1
922,min_diffuse,20,40,2,3,0.05,0.95,0.9062048320397736,5,2.0,1,2.0,1,2.0,1
923,min_diffuse,20,40,2,3,0.05,0.95,0.9111740961116066,28,3.0,1,3.0,1,3.0,1
924,min_diffuse,20,40,2,3,0.05,0.95,0.933698191937007,10,3.0,1,3.0,1,3.0,1
925,min_diffuse,20,40,2,3,0.05,0.95,0.9186444745396012,14,3.0,1,3.0,1,3.0,1
926,min_diffuse,20,40,2,3,0.05,0.95,0.9363074701984896,5,2.0,1,3.0,0,3.0,0
927,min_diffuse,20,40,2,3,0.05,0.95,0.9405183063587031,23,4.0,1,4.0,1,4.0,1
928,min_diffuse,20,40,2,3,0.05,0.95,0.8817301182912067,13,3.0,0,3.0,0,2.0,1
929,min_diffuse,20,40,2,3,0.05,0.95,0.94647432249023,9,2.0,1,2.0,1,3.0,0
930,min_diffuse,20,40,2,3,0.05,0.95,0.9258392775036802,5,2.0,1,2.0,1,2.0,1
931,min_diffuse,20,40,2,3,0.05,0.95,0.9197610775339272,11,3.0,1,3.0,1,3.0,1
932,min_diffuse,20,40,2,3,0.05,0.95,0.9242437306539252,10,2.0,1,2.0,1,3.0,0
933,min_diffuse,20,40,2,3,0.05,0.95,0.9349183058726904,8,3.0,1,3.0,1,3.0,1
934,min_diffuse,20,40,2,3,0.05,0.95,0.9215552133078247,35,3.0,1,3.0,1,3.0,1
935,min_diffuse,20,40,2,3,0.05,0.95,0.8989693193136957,8,2.0,1,2.0,1,3.0,0
936,min_diffuse,20,40,2,3,0.05,0.95,0.9120776018988268,6,2.0,1,3.0,0,3.0,0
937,min_diffuse,20,40,2,3,0.05,0.95,0.9148422822750928,26,3.0,0,3.0,0,2.0,1
938,min_diffuse,20,40,2,3,0.05,0.95,0.9376794259319416,26,3.0,1,3.0,1,3.0,1
939,min_diffuse,20,40,2,3,0.05,0.95,0.8328356149728203,9,2.0,1,3.0,0,2.0,1
940,min_diffuse,20,40,2,3,0.05,0.95,0.9361810533615174,26,4.0,1,4.0,1,4.0,1
941,min_diffuse,20,40,2,3,0.05,0.95,0.895029270038828,11,3.0,1,3.0,1,3.0,1
942,min_diffuse,20,40,2,3,0.05,0.95,0.9334358110242656,4,2.0,1,2.0,1,2.0,1
943,min_diffuse,20,40,2,3,0.05,0.95,0.9417012307553084,9,3.0,0,2.0,1,2.0,1
944,min_diffuse,20,40,2,3,0.05,0.95,0.8777080811445059,11,3.0,1,3.0,1,3.0,1
945,min_diffuse,20,40,2,3,0.05,0.95,0.949569651993153,28,3.0,1,3.0,1,3.0,1
946,min_diffuse,20,40,2,3,0.05,0.95,0.8560334630421195,5,2.0,1,2.0,1,2.0,1
947,min_diffuse,20,40,2,3,0.05,0.95,0.8387680653795504,9,3.0,0,3.0,0,2.0,1
948,min_diffuse,20,40,2,3,0.05,0.95,0.9466836353828948,18,4.0,0,3.0,1,3.0,1
949,min_diffuse,20,40,2,3,0.05,0.95,0.8812647281598794,11,3.0,0,2.0,1,3.0,0
950,min_diffuse,20,40,2,3,0.05,0.95,0.9468450753059224,7,2.0,1,2.0,1,2.0,1
951,min_diffuse,20,40,2,3,0.05,0.95,0.909688575057678,37,4.0,0,4.0,0,3.0,1
952,min_diffuse,20,40,2,3,0.05,0.95,0.8954860744306451,13,3.0,1,3.0,1,3.0,1
953,min_diffuse,20,40,2,3,0.05,0.95,0.9444219322267646,6,2.0,1,2.0,1,3.0,0
954,min_diffuse,20,40,2,3,0.05,0.95,0.9329910530893516,9,3.0,0,2.0,1,3.0,0
955,min_diffuse,20,40,2,3,0.05,0.95,0.9120354783185166,16,4.0,1,4.0,1,4.0,1
956,min_diffuse,20,40,2,3,0.05,0.95,0.924764229601375,14,3.0,0,2.0,1,2.0,1
957,min_diffuse,20,40,2,3,0.05,0.95,0.9249601108440848,13,3.0,0,2.0,1,3.0,0
958,min_diffuse,20,40,2,3,0.05,0.95,0.8576121166154144,10,3.0,1,3.0,1,3.0,1
959,min_diffuse,20,40,2,3,0.05,0.95,0.8516460338968752,6,2.0,1,2.0,1,2.0,1
960,min_diffuse,20,40,2,3,0.05,0.95,0.931926278867319,26,3.0,1,3.0,1,3.0,1
961,min_diffuse,20,40,2,3,0.05,0.95,0.9194810584517912,8,3.0,0,2.0,1,3.0,0
962,min_diffuse,20,40,2,3,0.05,0.95,0.9142146942425402,16,3.0,1,3.0,1,3.0,1
963,min_diffuse,20,40,2,3,0.05,0.95,0.9057097145222844,28,4.0,0,3.0,1,3.0,1
964,min_diffuse,20,40,2,3,0.05,0.95,0.898797234555653,16,3.0,0,2.0,1,2.0,1
965,min_diffuse,20,40,2,3,0.05,0.95,0.8403779293806348,5,2.0,1,2.0,1,2.0,1
966,min_diffuse,20,40,2,3,0.05,0.95,0.9212845579353552,31,4.0,0,3.0,1,4.0,0
967,min_diffuse,20,40,2,3,0.05,0.95,0.9351724104964302,23,3.0,1,3.0,1,3.0,1
968,min_diffuse,20,40,2,3,0.05,0.95,0.9091498445234428,12,3.0,0,2.0,1,3.0,0
969,min_diffuse,20,40,2,3,0.05,0.95,0.9019793793659756,37,4.0,0,3.0,1,3.0,1
970,min_diffuse,20,40,2,3,0.05,0.95,0.9147030534021902,33,3.0,1,3.0,1,3.0,1
971,min_diffuse,20,40,2,3,0.05,0.95,0.9388485794255784,23,3.0,1,3.0,1,3.0,1
972,min_diffuse,20,40,2,3,0.05,0.95,0.9448701998824288,20,4.0,0,4.0,0,3.0,1
973,min_diffuse,20,40,2,3,0.05,0.95,0.8215854745774279,5,2.0,1,2.0,1,2.0,1
974,min_diffuse,20,40,2,3,0.05,0.95,0.942184901260639,7,2.0,1,2.0,1,2.0,1
975,min_diffuse,20,40,2,3,0.05,0.95,0.8446978245326691,8,3.0,0,2.0,1,2.0,1
976,min_diffuse,20,40,2,3,0.05,0.95,0.9109331023959172,14,4.0,1,4.0,1,4.0,1
977,min_diffuse,20,40,2,3,0.05,0.95,0.9309084605661758,12,3.0,0,2.0,1,2.0,1
978,min_diffuse,20,40,2,3,0.05,0.95,0.8127357543076394,7,2.0,1,2.0,1,2.0,1
979,min_diffuse,20,40,2,3,0.05,0.95,0.9480416874612984,15,3.0,1,3.0,1,3.0,1
980,min_diffuse,20,40,2,3,0.05,0.95,0.8804332809241467,18,3.0,0,2.0,1,2.0,1
981,min_diffuse,20,40,2,3,0.05,0.95,0.8536041827511635,11,2.0,1,2.0,1,2.0,1
982,min_diffuse,20,40,2,3,0.05,0.95,0.9444402445312134,47,4.0,1,4.0,1,4.0,1
983,min_diffuse,20,40,2,3,0.05,0.95,0.9494243285244902,44,4.0,1,4.0,1,4.0,1
984,min_diffuse,20,40,2,3,0.05,0.95,0.8077532476895438,8,3.0,0,3.0,0,2.0,1
985,min_diffuse,20,40,2,3,0.05,0.95,0.8638705380499896,4,2.0,1,2.0,1,2.0,1
986,min_diffuse,20,40,2,3,0.05,0.95,0.8931083788337153,9,3.0,1,3.0,1,3.0,1
987,min_diffuse,20,40,2,3,0.05,0.95,0.9198726371887224,21,3.0,1,3.0,1,3.0,1
988,min_diffuse,20,40,2,3,0.05,0.95,0.8988507990549385,12,3.0,1,3.0,1,3.0,1
989,min_diffuse,20,40,2,3,0.05,0.95,0.874631269650081,14,3.0,1,3.0,1,3.0,1
990,min_diffuse,20,40,2,3,0.05,0.95,0.909101945546836,8,2.0,1,2.0,1,2.0,1
991,min_diffuse,20,40,2,3,0.05,0.95,0.9455985847187358,12,3.0,1,3.0,1,3.0,1
992,min_diffuse,20,40,2,3,0.05,0.95,0.9306528491943824,9,2.0,1,2.0,1,2.0,1
993,min_diffuse,20,40,2,3,0.05,0.95,0.9007106805400578,17,3.0,0,3.0,0,2.0,1
994,min_diffuse,20,40,2,3,0.05,0.95,0.9429303427564536,17,3.0,1,3.0,1,3.0,1
995,min_diffuse,20,40,2,3,0.05,0.95,0.9151062309452488,51,3.0,1,3.0,1,3.0,1
996,min_diffuse,20,40,2,3,0.05,0.95,0.8471414325270704,12,3.0,0,3.0,0,2.0,1
997,min_diffuse,20,40,2,3,0.05,0.95,0.947648440133624,62,4.0,1,4.0,1,4.0,1
998,min_diffuse,20,40,2,3,0.05,0.95,0.939506994354852,19,3.0,1,3.0,1,3.0,1
999,min_diffuse,20,40,2,3,0.05,0.95,0.932437812436838,64,5.0,0,5.0,0,4.0,1
1000,min_diffuse,20,40,2,3,0.05,0.95,0.8929383033641887,18,3.0,1,3.0,1,3.0,1
1001,min_diffuse,20,40,2,3,0.05,0.95,0.944667733214731,15,3.0,1,3.0,1,3.0,1
1002,min_diffuse,20,40,2,3,0.05,0.95,0.9292562892154592,28,3.0,0,3.0,0,2.0,1
1003,min_diffuse,20,40,2,3,0.05,0.95,0.9070632772469815,11,2.0,1,2.0,1,2.0,1
1004,min_diffuse,20,40,2,3,0.05,0.95,0.9211096969405478,28,4.0,0,3.0,1,3.0,1
1005,min_diffuse,20,40,2,3,0.05,0.95,0.871411244441031,20,3.0,1,3.0,1,3.0,1
1006,min_diffuse,20,40,2,3,0.05,0.95,0.9330953673193308,27,3.0,1,3.0,1,3.0,1
1007,min_diffuse,20,40,2,3,0.05,0.95,0.8747230745891789,22,3.0,1,3.0,1,3.0,1
1008,min_diffuse,20,40,2,3,0.05,0.95,0.9400357541969844,14,3.0,1,3.0,1,3.0,1
1009,min_diffuse,20,40,2,3,0.05,0.95,0.9093669303041292,26,3.0,1,3.0,1,3.0,1
1010,min_diffuse,20,40,2,3,0.05,0.95,0.9467777434293768,13,3.0,1,3.0,1,3.0,1
1011,min_diffuse,20,40,2,3,0.05,0.95,0.7617215682604002,13,3.0,0,2.0,1,2.0,1
1012,min_diffuse,20,40,2,3,0.05,0.95,0.92955871776174,22,3.0,1,3.0,1,3.0,1
1013,min_diffuse,20,40,2,3,0.05,0.95,0.9179578784466512,9,3.0,0,3.0,0,2.0,1
1014,min_diffuse,20,40,2,3,0.05,0.95,0.9442343386689044,19,3.0,1,3.0,1,3.0,1
1015,min_diffuse,20,40,2,3,0.05,0.95,0.9349246185546276,29,3.0,1,3.0,1,3.0,1
1016,min_diffuse,20,40,2,3,0.05,0.95,0.8747320877665273,32,3.0,1,3.0,1,3.0,1
1017,min_diffuse,20,40,2,3,0.05,0.95,0.9297347982669856,11,3.0,0,2.0,1,2.0,1
1018,min_diffuse,20,40,2,3,0.05,0.95,0.9220266924911878,15,3.0,0,2.0,1,3.0,0
1019,min_diffuse,20,40,2,3,0.05,0.95,0.9178366446722172,17,3.0,1,3.0,1,3.0,1
1020,min_diffuse,20,40,2,3,0.05,0.95,0.8916578818712517,11,3.0,0,2.0,1,2.0,1
1021,min_diffuse,20,40,2,3,0.05,0.95,0.9135780758994048,20,3.0,1,3.0,1,3.0,1
1022,min_diffuse,20,40,2,3,0.05,0.95,0.8827955002937843,22,3.0,1,3.0,1,3.0,1
1023,min_diffuse,20,40,2,3,0.05,0.95,0.9463635022150512,87,5.0,0,5.0,0,4.0,1
1024,min_diffuse,20,40,2,3,0.05,0.95,0.870080063414817,10,3.0,1,3.0,1,3.0,1
1025,min_diffuse,20,40,2,3,0.05,0.95,0.8767677677555045,9,2.0,1,3.0,0,3.0,0
1026,min_diffuse,20,40,2,3,0.05,0.95,0.8764681666356067,18,3.0,0,3.0,0,2.0,1
1027,min_diffuse,20,40,2,3,0.05,0.95,0.9293780712160856,36,3.0,1,3.0,1,3.0,1
1028,min_diffuse,20,40,2,3,0.05,0.95,0.8107807789052165,10,2.0,1,2.0,1,2.0,1
1029,min_diffuse,20,40,2,3,0.05,0.95,0.845952801137801,18,3.0,1,3.0,1,3.0,1
1030,min_diffuse,20,40,2,3,0.05,0.95,0.8273543211085774,7,2.0,1,2.0,1,2.0,1
1031,min_diffuse,20,40,2,3,0.05,0.95,0.881227283345567,11,3.0,0,2.0,1,3.0,0
1032,min_diffuse,20,40,2,3,0.05,0.95,0.8216264258351167,15,3.0,1,3.0,1,3.0,1
1033,min_diffuse,20,40,2,3,0.05,0.95,0.8639932248205652,5,2.0,1,2.0,1,2.0,1
1034,min_diffuse,20,40,2,3,0.05,0.95,0.9424132337324156,9,2.0,1,2.0,1,2.0,1
1035,min_diffuse,20,40,2,3,0.05,0.95,0.8220993554029479,8,2.0,1,2.0,1,2.0,1
1036,min_diffuse,20,40,2,3,0.05,0.95,0.8532767093644297,34,3.0,1,3.0,1,3.0,1
1037,min_diffuse,20,40,2,3,0.05,0.95,0.7578007236632276,3,2.0,1,2.0,1,2.0,1
1038,min_diffuse,20,40,2,3,0.05,0.95,0.850135214385527,7,2.0,1,2.0,1,2.0,1
1039,min_diffuse,20,40,2,3,0.05,0.95,0.9196046076073452,8,2.0,1,2.0,1,2.0,1
1040,min_diffuse,20,40,2,3,0.05,0.95,0.8981807180165958,11,2.0,1,2.0,1,2.0,1
1041,min_diffuse,20,40,2,3,0.05,0.95,0.9020658892814112,52,4.0,1,4.0,1,4.0,1
1042,min_diffuse,20,40,2,3,0.05,0.95,0.9364671111371092,41,3.0,1,3.0,1,3.0,1
1043,min_diffuse,20,40,2,3,0.05,0.95,0.9377361818123632,15,3.0,1,3.0,1,3.0,1
1044,min_diffuse,20,40,2,3,0.05,0.95,0.9124405167277228,6,2.0,1,2.0,1,2.0,1
1045,min_diffuse,20,40,2,3,0.05,0.95,0.9232094897351126,31,3.0,1,3.0,1,3.0,1
1046,min_diffuse,20,40,2,3,0.05,0.95,0.948719631373262,8,2.0,1,3.0,0,2.0,1
1047,min_diffuse,20,40,2,3,0.05,0.95,0.8244152950917693,7,3.0,0,2.0,1,3.0,0
1048,min_diffuse,20,40,2,3,0.05,0.95,0.9091744775593016,11,2.0,1,2.0,1,2.0,1
1049,min_diffuse,20,40,2,3,0.05,0.95,0.9058865034146972,20,3.0,1,3.0,1,3.0,1
1050,min_diffuse,20,40,2,3,0.05,0.95,0.9472323160511208,56,4.0,0,3.0,1,3.0,1
1051,min_diffuse,20,40,2,3,0.05,0.95,0.8828179407429374,11,3.0,1,3.0,1,3.0,1
1052,min_diffuse,20,40,2,3,0.05,0.95,0.9370650930871836,23,3.0,1,3.0,1,3.0,1
1053,min_diffuse,20,40,2,3,0.05,0.95,0.9378700366921034,71,5.0,0,4.0,1,4.0,1
1054,min_diffuse,20,40,2,3,0.05,0.95,0.946823805725226,72,4.0,1,4.0,1,4.0,1
1055,min_diffuse,20,40,2,3,0.05,0.95,0.9446257391000626,87,4.0,1,4.0,1,4.0,1
1056,min_diffuse,20,40,2,3,0.05,0.95,0.8577042186766473,10,3.0,1,3.0,1,3.0,1
1057,min_diffuse,20,40,2,3,0.05,0.95,0.9035915551298752,17,3.0,1,3.0,1,3.0,1
1058,min_diffuse,20,40,2,3,0.05,0.95,0.8981532496253679,9,2.0,1,3.0,0,3.0,0
1059,min_diffuse,20,40,2,3,0.05,0.95,0.9468560269041452,26,4.0,1,4.0,1,4.0,1
1060,min_diffuse,20,40,2,3,0.05,0.95,0.9385764701136696,12,3.0,0,2.0,1,3.0,0
1061,min_diffuse,20,40,2,3,0.05,0.95,0.8871387262982469,7,2.0,1,2.0,1,2.0,1
1062,min_diffuse,20,40,2,3,0.05,0.95,0.9326279993164622,20,3.0,1,3.0,1,3.0,1
1063,min_diffuse,20,40,2,3,0.05,0.95,0.9218300326258932,16,3.0,1,3.0,1,3.0,1
1064,min_diffuse,20,40,2,3,0.05,0.95,0.7775413330779256,7,2.0,1,2.0,1,2.0,1
1065,min_diffuse,20,40,2,3,0.05,0.95,0.9373397225631604,29,4.0,0,4.0,0,3.0,1
1066,min_diffuse,20,40,2,3,0.05,0.95,0.9296539016026812,19,3.0,0,3.0,0,2.0,1
1067,min_diffuse,20,40,2,3,0.05,0.95,0.9056495545413,7,2.0,1,2.0,1,2.0,1
1068,min_diffuse,20,40,2,3,0.05,0.95,0.928889051597926,21,3.0,1,3.0,1,3.0,1
1069,min_diffuse,20,40,2,3,0.05,0.95,0.7620753791976744,5,2.0,1,2.0,1,2.0,1
1070,min_diffuse,20,40,2,3,0.05,0.95,0.9379041265222524,8,2.0,1,2.0,1,2.0,1
1071,min_diffuse,20,40,2,3,0.05,0.95,0.9490121535835454,7,2.0,1,2.0,1,3.0,0
1072,min_diffuse,20,40,2,3,0.05,0.95,0.8945471991087677,7,2.0,1,2.0,1,2.0,1
1073,min_diffuse,20,40,2,3,0.05,0.95,0.9303766257206668,16,3.0,0,3.0,0,2.0,1
1074,min_diffuse,20,40,2,3,0.05,0.95,0.8975972538690143,12,3.0,0,2.0,1,3.0,0
1075,min_diffuse,20,40,2,3,0.05,0.95,0.9451846629994716,8,2.0,1,2.0,1,2.0,1
1076,min_diffuse,20,40,2,3,0.05,0.95,0.9155615485552347,10,2.0,1,2.0,1,2.0,1
1077,min_diffuse,20,40,2,3,0.05,0.95,0.8495223623285952,9,2.0,1,2.0,1,2.0,1
1078,min_diffuse,20,40,2,3,0.05,0.95,0.8973085096948566,10,2.0,1,2.0,1,2.0,1
1079,min_diffuse,20,40,2,3,0.05,0.95,0.8800930257190763,11,3.0,1,3.0,1,3.0,1
1080,min_diffuse,20,40,2,3,0.05,0.95,0.9028830395244832,9,3.0,0,2.0,1,2.0,1
1081,min_diffuse,20,40,2,3,0.05,0.95,0.8713985599120424,10,2.0,1,2.0,1,2.0,1
1082,min_diffuse,20,40,2,3,0.05,0.95,0.9409696943189798,21,3.0,1,3.0,1,3.0,1
1083,min_diffuse,20,40,2,3,0.05,0.95,0.9338157834208692,59,4.0,0,4.0,0,3.0,1
1084,min_diffuse,20,40,2,3,0.05,0.95,0.9177494365359264,14,3.0,0,3.0,0,2.0,1
1085,min_diffuse,20,40,2,3,0.05,0.95,0.8541849280419389,11,3.0,1,3.0,1,3.0,1
1086,min_diffuse,20,40,2,3,0.05,0.95,0.9443073639572592,36,4.0,1,4.0,1,4.0,1
1087,min_diffuse,20,40,2,3,0.05,0.95,0.940665572722678,22,4.0,0,3.0,1,3.0,1
1088,min_diffuse,20,40,2,3,0.05,0.95,0.8201650653482889,7,2.0,1,2.0,1,2.0,1
1089,min_diffuse,20,40,2,3,0.05,0.95,0.949490678180412,32,5.0,1,5.0,1,5.0,1
1090,min_diffuse,20,40,2,3,0.05,0.95,0.8656625591843322,13,3.0,0,2.0,1,2.0,1
1091,min_diffuse,20,40,2,3,0.05,0.95,0.8904910500871429,4,2.0,1,2.0,1,2.0,1
1092,min_diffuse,20,40,2,3,0.05,0.95,0.9403732004919214,7,2.0,1,2.0,1,2.0,1
1093,min_diffuse,20,40,2,3,0.05,0.95,0.9172168943538652,16,3.0,1,3.0,1,4.0,0
1094,min_diffuse,20,40,2,3,0.05,0.95,0.8770232604054167,7,2.0,1,2.0,1,2.0,1
1095,min_diffuse,20,40,2,3,0.05,0.95,0.945095592775904,23,3.0,1,3.0,1,3.0,1
1096,min_diffuse,20,40,2,3,0.05,0.95,0.9497518743135852,18,4.0,0,4.0,0,3.0,1
1097,min_diffuse,20,40,2,3,0.05,0.95,0.9345515090865596,30,3.0,1,3.0,1,3.0,1
1098,min_diffuse,20,40,2,3,0.05,0.95,0.8630480167827977,23,4.0,0,3.0,1,3.0,1
1099,min_diffuse,20,40,2,3,0.05,0.95,0.8300676755032128,4,2.0,1,2.0,1,2.0,1
1100,min_diffuse,20,40,2,3,0.05,0.95,0.9013336066356266,8,2.0,1,2.0,1,2.0,1
1101,min_diffuse,20,40,2,3,0.05,0.95,0.8496775951645223,12,2.0,1,2.0,1,2.0,1
1102,min_diffuse,20,40,2,3,0.05,0.95,0.9240274422167012,12,2.0,1,2.0,1,2.0,1
1103,min_diffuse,20,40,2,3,0.05,0.95,0.9385592130233432,13,3.0,1,3.0,1,3.0,1
1104,min_diffuse,20,40,2,3,0.05,0.95,0.90611914055693,9,3.0,0,2.0,1,2.0,1
1105,min_diffuse,20,40,2,3,0.05,0.95,0.9335269889166816,12,2.0,1,2.0,1,2.0,1
1106,min_diffuse,20,40,2,3,0.05,0.95,0.7243727434163006,6,2.0,1,2.0,1,2.0,1
1107,min_diffuse,20,40,2,3,0.05,0.95,0.891028489851052,15,4.0,0,3.0,1,4.0,0
1108,min_diffuse,20,40,2,3,0.05,0.95,0.8759405048119702,14,3.0,1,3.0,1,3.0,1
1109,min_diffuse,20,40,2,3,0.05,0.95,0.8900416151914258,20,3.0,0,2.0,1,2.0,1
1110,min_diffuse,20,40,2,3,0.05,0.95,0.8712670338722679,13,3.0,1,3.0,1,3.0,1
1111,min_diffuse,20,40,2,3,0.05,0.95,0.907730966301293,10,3.0,0,2.0,1,2.0,1
1112,min_diffuse,20,40,2,3,0.05,0.95,0.9065269767341518,8,2.0,1,2.0,1,2.0,1
1113,min_diffuse,20,40,2,3,0.05,0.95,0.924931576419486,12,3.0,0,2.0,1,3.0,0
1114,min_diffuse,20,40,2,3,0.05,0.95,0.9416977681459414,41,5.0,0,4.0,1,4.0,1
1115,min_diffuse,20,40,2,3,0.05,0.95,0.925608516101042,24,3.0,0,3.0,0,2.0,1
1116,min_diffuse,20,40,2,3,0.05,0.95,0.9482354601491088,45,4.0,0,4.0,0,3.0,1
1117,min_diffuse,20,40,2,3,0.05,0.95,0.8304985954029087,7,2.0,1,2.0,1,2.0,1
1118,min_diffuse,20,40,2,3,0.05,0.95,0.9433736350551112,31,3.0,1,3.0,1,4.0,0
1119,min_diffuse,20,40,2,3,0.05,0.95,0.8896865545610366,29,3.0,1,3.0,1,3.0,1
1120,min_diffuse,20,40,2,3,0.05,0.95,0.8665295576579284,9,3.0,0,3.0,0,2.0,1
1121,min_diffuse,20,40,2,3,0.05,0.95,0.8887705694833002,18,3.0,0,2.0,1,2.0,1
1122,min_diffuse,20,40,2,3,0.05,0.95,0.9354906302667196,57,4.0,1,4.0,1,4.0,1
1123,min_diffuse,20,40,2,3,0.05,0.95,0.9406559339846344,8,2.0,1,2.0,1,2.0,1
1124,min_diffuse,20,40,2,3,0.05,0.95,0.9491110672806008,52,4.0,0,3.0,1,3.0,1
1125,min_diffuse,20,40,2,3,0.05,0.95,0.9030124934985346,8,3.0,1,3.0,1,3.0,1
1126,min_diffuse,20,40,2,3,0.05,0.95,0.9005182615852484,8,2.0,1,2.0,1,2.0,1
1127,min_diffuse,20,40,2,3,0.05,0.95,0.9256481027575284,12,3.0,1,3.0,1,3.0,1
1128,min_diffuse,20,40,2,3,0.05,0.95,0.9478034896883402,18,3.0,1,4.0,0,4.0,0
1129,min_diffuse,20,40,2,3,0.05,0.95,0.9451661909574404,26,4.0,0,3.0,1,4.0,0
1130,min_diffuse,20,40,2,3,0.05,0.95,0.8525373745924726,12,3.0,0,2.0,1,2.0,1
1131,min_diffuse,20,40,2,3,0.05,0.95,0.9430218691307708,12,3.0,1,3.0,1,3.0,1
1132,min_diffuse,20,40,2,3,0.05,0.95,0.9421119154566296,6,2.0,1,2.0,1,3.0,0
1133,min_diffuse,20,40,2,3,0.05,0.95,0.906904192872755,9,2.0,1,2.0,1,2.0,1
1134,min_diffuse,20,40,2,3,0.05,0.95,0.9400880263282444,10,2.0,1,2.0,1,3.0,0
1135,min_diffuse,20,40,2,3,0.05,0.95,0.9458936469963848,15,3.0,1,3.0,1,3.0,1
1136,min_diffuse,20,40,2,3,0.05,0.95,0.9052639876445696,22,3.0,0,3.0,0,2.0,1
1137,min_diffuse,20,40,2,3,0.05,0.95,0.922634066079811,12,3.0,1,3.0,1,4.0,0
1138,min_diffuse,20,40,2,3,0.05,0.95,0.8425984104798417,11,2.0,1,2.0,1,2.0,1
1139,min_diffuse,20,40,2,3,0.05,0.95,0.9333569644426576,15,3.0,1,3.0,1,3.0,1
1140,min_diffuse,20,40,2,3,0.05,0.95,0.9414884147262272,15,3.0,1,3.0,1,3.0,1
1141,min_diffuse,20,40,2,3,0.05,0.95,0.8931980205139615,8,2.0,1,2.0,1,2.0,1
1142,min_diffuse,20,40,2,3,0.05,0.95,0.9407239406517374,45,4.0,1,4.0,1,4.0,1
1143,min_diffuse,20,40,2,3,0.05,0.95,0.9255203447980752,19,3.0,1,3.0,1,3.0,1
1144,min_diffuse,20,40,2,3,0.05,0.95,0.9395238678584822,39,4.0,0,4.0,0,3.0,1
1145,min_diffuse,20,40,2,3,0.05,0.95,0.9447237787386644,12,3.0,1,3.0,1,3.0,1
1146,min_diffuse,20,40,2,3,0.05,0.95,0.9236922773396102,33,3.0,0,3.0,0,2.0,1
1147,min_diffuse,20,40,2,3,0.05,0.95,0.8546857366373029,12,3.0,0,2.0,1,2.0,1
1148,min_diffuse,20,40,2,3,0.05,0.95,0.91502333690795,22,4.0,1,4.0,1,4.0,1
1149,min_diffuse,20,40,2,3,0.05,0.95,0.9003130113748068,5,2.0,1,2.0,1,2.0,1
1150,min_diffuse,20,40,2,3,0.05,0.95,0.9033186081737542,9,3.0,0,2.0,1,3.0,0
1151,min_diffuse,20,40,2,3,0.05,0.95,0.9287109737443928,25,3.0,1,3.0,1,3.0,1
1152,min_diffuse,20,40,2,3,0.05,0.95,0.8891247955037268,13,3.0,1,3.0,1,3.0,1
1153,min_diffuse,20,40,2,3,0.05,0.95,0.8985367023882637,17,3.0,0,2.0,1,3.0,0
1154,min_diffuse,20,40,2,3,0.05,0.95,0.8995700914004008,9,2.0,1,2.0,1,2.0,1
1155,min_diffuse,20,40,2,3,0.05,0.95,0.896995299694325,26,3.0,0,3.0,0,2.0,1
1156,min_diffuse,20,40,2,3,0.05,0.95,0.943611282755168,16,3.0,1,3.0,1,3.0,1
1157,min_diffuse,20,40,2,3,0.05,0.95,0.7541892946303871,5,2.0,1,2.0,1,2.0,1
1158,min_diffuse,20,40,2,3,0.05,0.95,0.9405956084397592,14,3.0,0,2.0,1,2.0,1
1159,min_diffuse,20,40,2,3,0.05,0.95,0.8392945779056122,10,3.0,0,2.0,1,2.0,1
1160,min_diffuse,20,40,2,3,0.05,0.95,0.9463899441551072,20,3.0,1,3.0,1,3.0,1
1161,min_diffuse,20,40,2,3,0.05,0.95,0.8498749696790817,8,3.0,1,3.0,1,3.0,1
1162,min_diffuse,20,40,2,3,0.05,0.95,0.902172959739556,23,3.0,0,2.0,1,2.0,1
1163,min_diffuse,20,40,2,3,0.05,0.95,0.9473156719477668,36,4.0,1,4.0,1,4.0,1
1164,min_diffuse,20,40,2,3,0.05,0.95,0.9432841541897776,19,3.0,0,2.0,1,2.0,1
1165,min_diffuse,20,40,2,3,0.05,0.95,0.9282820689022568,14,3.0,1,3.0,1,3.0,1
1166,min_diffuse,20,40,2,3,0.05,0.95,0.9023833312608502,10,2.0,1,2.0,1,2.0,1
1167,min_diffuse,20,40,2,3,0.05,0.95,0.926516295719786,34,4.0,1,4.0,1,4.0,1
1168,min_diffuse,20,40,2,3,0.05,0.95,0.8821602295636697,16,3.0,1,3.0,1,3.0,1
1169,min_diffuse,20,40,2,3,0.05,0.95,0.8401593203043207,7,2.0,1,2.0,1,2.0,1
1170,min_diffuse,20,40,2,3,0.05,0.95,0.889709927984865,19,3.0,1,3.0,1,3.0,1
1171,min_diffuse,20,40,2,3,0.05,0.95,0.9286447069782626,21,3.0,1,3.0,1,3.0,1
1172,min_diffuse,20,40,2,3,0.05,0.95,0.919804671900486,20,3.0,1,3.0,1,3.0,1
1173,min_diffuse,20,40,2,3,0.05,0.95,0.9290964120125902,19,3.0,1,3.0,1,3.0,1
1174,min_diffuse,20,40,2,3,0.05,0.95,0.9333975429505256,12,3.0,0,3.0,0,2.0,1
1175,min_diffuse,20,40,2,3,0.05,0.95,0.9390854552575474,18,3.0,1,3.0,1,3.0,1
1176,min_diffuse,20,40,2,3,0.05,0.95,0.9123765145838824,18,3.0,1,3.0,1,3.0,1
1177,min_diffuse,20,40,2,3,0.05,0.95,0.918529993174088,13,3.0,0,2.0,1,3.0,0
1178,min_diffuse,20,40,2,3,0.05,0.95,0.8842044476795637,11,3.0,1,3.0,1,3.0,1
1179,min_diffuse,20,40,2,3,0.05,0.95,0.9449250126738514,12,3.0,1,3.0,1,3.0,1
1180,min_diffuse,20,40,2,3,0.05,0.95,0.8832076214742383,9,3.0,0,2.0,1,2.0,1
1181,min_diffuse,20,40,2,3,0.05,0.95,0.9118996822851332,7,2.0,1,2.0,1,2.0,1
1182,min_diffuse,20,40,2,3,0.05,0.95,0.9459908621412336,26,4.0,1,4.0,1,4.0,1
1183,min_diffuse,20,40,2,3,0.05,0.95,0.9005191862225697,12,3.0,1,3.0,1,3.0,1
1184,min_diffuse,20,40,2,3,0.05,0.95,0.8329874971235384,13,3.0,1,3.0,1,3.0,1
1185,min_diffuse,20,40,2,3,0.05,0.95,0.7478780220161682,3,2.0,1,2.0,1,2.0,1
1186,min_diffuse,20,40,2,3,0.05,0.95,0.8867760996568177,9,3.0,0,2.0,1,2.0,1
1187,min_diffuse,20,40,2,3,0.05,0.95,0.8666601012369407,25,3.0,1,3.0,1,3.0,1
1188,min_diffuse,20,40,2,3,0.05,0.95,0.931108807359291,8,2.0,1,2.0,1,2.0,1
1189,min_diffuse,20,40,2,3,0.05,0.95,0.9230626904606402,34,4.0,0,4.0,0,3.0,1
1190,min_diffuse,20,40,2,3,0.05,0.95,0.8865122123566701,7,2.0,1,2.0,1,2.0,1
1191,min_diffuse,20,40,2,3,0.05,0.95,0.9356629922817482,16,3.0,1,3.0,1,3.0,1
1192,min_diffuse,20,40,2,3,0.05,0.95,0.8653906660246667,13,3.0,1,3.0,1,3.0,1
1193,min_diffuse,20,40,2,3,0.05,0.95,0.9246431496550812,12,3.0,1,3.0,1,3.0,1
1194,min_diffuse,20,40,2,3,0.05,0.95,0.9442677966782728,32,4.0,1,4.0,1,4.0,1
1195,min_diffuse,20,40,2,3,0.05,0.95,0.8980478396789375,18,3.0,1,3.0,1,3.0,1
1196,min_diffuse,20,40,2,3,0.05,0.95,0.8533551776272411,24,3.0,0,3.0,0,2.0,1
1197,min_diffuse,20,40,2,3,0.05,0.95,0.9429908920556452,20,3.0,1,3.0,1,4.0,0
1198,min_diffuse,20,40,2,3,0.05,0.95,0.9377570895669658,22,3.0,1,3.0,1,3.0,1
1199,min_diffuse,20,40,2,3,0.05,0.95,0.9366220564381788,17,3.0,1,3.0,1,3.0,1
1200,min_diffuse,20,40,2,3,0.05,0.95,0.9398034792167363,12,4.0,0,3.0,1,4.0,0
1201,min_diffuse,20,40,2,3,0.05,0.95,0.8968815953598164,21,3.0,1,3.0,1,3.0,1
1202,min_diffuse,20,40,2,3,0.05,0.95,0.8549021706914662,7,3.0,1,3.0,1,3.0,1
1203,min_diffuse,20,40,2,3,0.05,0.95,0.9370370329022314,19,3.0,1,3.0,1,3.0,1
1204,min_diffuse,20,40,2,3,0.05,0.95,0.9348546964132262,15,3.0,0,2.0,1,3.0,0
1205,min_diffuse,20,40,2,3,0.05,0.95,0.886362328809919,16,3.0,1,3.0,1,3.0,1
1206,min_diffuse,20,40,2,3,0.05,0.95,0.917637536708788,14,3.0,1,3.0,1,3.0,1
1207,min_diffuse,20,40,2,3,0.05,0.95,0.8891896354571126,18,3.0,1,3.0,1,3.0,1
1208,min_diffuse,20,40,2,3,0.05,0.95,0.9323518855278492,4,2.0,1,2.0,1,2.0,1
1209,min_diffuse,20,40,2,3,0.05,0.95,0.8444404020500885,6,2.0,1,2.0,1,2.0,1
1210,min_diffuse,20,40,2,3,0.05,0.95,0.8677414131068183,11,3.0,0,2.0,1,2.0,1
1211,min_diffuse,20,40,2,3,0.05,0.95,0.945035041221384,20,3.0,1,3.0,1,3.0,1
1212,min_diffuse,20,40,2,3,0.05,0.95,0.9078466127969084,9,2.0,1,2.0,1,2.0,1
1213,min_diffuse,20,40,2,3,0.05,0.95,0.8925716747853447,27,4.0,0,3.0,1,3.0,1
1214,min_diffuse,20,40,2,3,0.05,0.95,0.9166285198283142,9,3.0,1,3.0,1,3.0,1
1215,min_diffuse,20,40,2,3,0.05,0.95,0.918909063353822,13,3.0,1,3.0,1,3.0,1
1216,min_diffuse,20,40,2,3,0.05,0.95,0.830924344508233,7,2.0,1,2.0,1,2.0,1
1217,min_diffuse,20,40,2,3,0.05,0.95,0.9084242715562056,12,3.0,0,2.0,1,3.0,0
1218,min_diffuse,20,40,2,3,0.05,0.95,0.9027578737125754,22,3.0,1,3.0,1,3.0,1
1219,min_diffuse,20,40,2,3,0.05,0.95,0.9449915805128574,8,2.0,1,3.0,0,2.0,1
1220,min_diffuse,20,40,2,3,0.05,0.95,0.9373697704995464,15,3.0,1,3.0,1,3.0,1
1221,min_diffuse,20,40,2,3,0.05,0.95,0.94023941581342,12,3.0,1,3.0,1,3.0,1
1222,min_diffuse,20,40,2,3,0.05,0.95,0.9321455982682458,20,3.0,1,3.0,1,3.0,1
1223,min_diffuse,20,40,2,3,0.05,0.95,0.8875241456582449,20,3.0,1,3.0,1,3.0,1
1224,min_diffuse,20,40,2,3,0.05,0.95,0.9430940024943812,20,3.0,1,3.0,1,3.0,1
1225,min_diffuse,20,40,2,3,0.05,0.95,0.9359379286739062,16,3.0,1,3.0,1,3.0,1
1226,min_diffuse,20,40,2,3,0.05,0.95,0.7404247924134458,7,2.0,1,2.0,1,2.0,1
1227,min_diffuse,20,40,2,3,0.05,0.95,0.9299514361514069,23,3.0,0,3.0,0,2.0,1
1228,min_diffuse,20,40,2,3,0.05,0.95,0.9487389548168002,120,5.0,1,5.0,1,5.0,1
1229,min_diffuse,20,40,2,3,0.05,0.95,0.944389941054278,15,3.0,1,3.0,1,3.0,1
1230,min_diffuse,20,40,2,3,0.05,0.95,0.848832751717547,14,3.0,0,3.0,0,2.0,1
1231,min_diffuse,20,40,2,3,0.05,0.95,0.8634489570559052,15,3.0,1,3.0,1,3.0,1
1232,min_diffuse,20,40,2,3,0.05,0.95,0.904953379273766,21,3.0,1,3.0,1,3.0,1
1233,min_diffuse,20,40,2,3,0.05,0.95,0.94345732170966,27,4.0,0,3.0,1,3.0,1
1234,min_diffuse,20,40,2,3,0.05,0.95,0.940917571160686,47,4.0,1,4.0,1,4.0,1
1235,min_diffuse,20,40,2,3,0.05,0.95,0.9263466455969052,15,3.0,1,3.0,1,3.0,1
1236,min_diffuse,20,40,2,3,0.05,0.95,0.8652821004721872,20,3.0,0,2.0,1,2.0,1
1237,min_diffuse,20,40,2,3,0.05,0.95,0.8901202655865447,20,3.0,1,3.0,1,3.0,1
1238,min_diffuse,20,40,2,3,0.05,0.95,0.9492581103972152,29,4.0,0,3.0,1,4.0,0
1239,min_diffuse,20,40,2,3,0.05,0.95,0.9137901368651412,29,3.0,1,3.0,1,3.0,1
1240,min_diffuse,20,40,2,3,0.05,0.95,0.9354489872029874,22,3.0,0,3.0,0,2.0,1
1241,min_diffuse,20,40,2,3,0.05,0.95,0.9472487654112576,17,3.0,1,3.0,1,3.0,1
1242,min_diffuse,20,40,2,3,0.05,0.95,0.827360814448111,4,2.0,1,2.0,1,2.0,1
1243,min_diffuse,20,40,2,3,0.05,0.95,0.8956190738143331,15,3.0,1,3.0,1,3.0,1
1244,min_diffuse,20,40,2,3,0.05,0.95,0.9435622621101564,17,3.0,1,3.0,1,3.0,1
1245,min_diffuse,20,40,2,3,0.05,0.95,0.947682310314247,32,4.0,0,3.0,1,3.0,1
1246,min_diffuse,20,40,2,3,0.05,0.95,0.9337115678544244,5,2.0,1,2.0,1,2.0,1
1247,min_diffuse,20,40,2,3,0.05,0.95,0.949464598272777,12,3.0,1,3.0,1,3.0,1
1248,min_diffuse,20,40,2,3,0.05,0.95,0.8336321591968002,5,2.0,1,2.0,1,2.0,1
1249,min_diffuse,20,40,2,3,0.05,0.95,0.8046692723990738,6,2.0,1,2.0,1,2.0,1
1250,min_diffuse,20,40,2,3,0.05,0.95,0.8675694416121856,15,2.0,1,2.0,1,2.0,1
1251,min_diffuse,20,40,2,3,0.05,0.95,0.881907597438386,24,3.0,1,3.0,1,3.0,1
1252,min_diffuse,20,40,2,3,0.05,0.95,0.9481082660291114,33,4.0,0,3.0,1,3.0,1
1253,min_diffuse,20,40,2,3,0.05,0.95,0.862485522470284,8,2.0,1,2.0,1,2.0,1
1254,min_diffuse,20,40,2,3,0.05,0.95,0.9348312752660616,8,2.0,1,2.0,1,2.0,1
1255,min_diffuse,20,40,2,3,0.05,0.95,0.8699222712191194,6,2.0,1,2.0,1,2.0,1
1256,min_diffuse,20,40,2,3,0.05,0.95,0.9268685614253124,21,4.0,1,4.0,1,4.0,1
1257,min_diffuse,20,40,2,3,0.05,0.95,0.9136084597692952,10,3.0,0,2.0,1,3.0,0
1258,min_diffuse,20,40,2,3,0.05,0.95,0.9401611835681758,29,3.0,1,3.0,1,3.0,1
1259,min_diffuse,20,40,2,3,0.05,0.95,0.8932212879284263,14,3.0,1,3.0,1,3.0,1
1260,min_diffuse,20,40,2,3,0.05,0.95,0.9327963368321576,7,2.0,1,2.0,1,2.0,1
1261,min_diffuse,20,40,2,3,0.05,0.95,0.8299077467323548,21,3.0,1,3.0,1,3.0,1
1262,min_diffuse,20,40,2,3,0.05,0.95,0.9288987938156448,9,3.0,0,3.0,0,2.0,1
1263,min_diffuse,20,40,2,3,0.05,0.95,0.6772905168751103,5,2.0,1,2.0,1,2.0,1
1264,min_diffuse,20,40,2,3,0.05,0.95,0.925554444895742,13,3.0,0,2.0,1,3.0,0
1265,min_diffuse,20,40,2,3,0.05,0.95,0.8964656420960028,21,3.0,1,3.0,1,3.0,1
1266,min_diffuse,20,40,2,3,0.05,0.95,0.8113354990817575,7,2.0,1,2.0,1,2.0,1
1267,min_diffuse,20,40,2,3,0.05,0.95,0.9485509695856876,14,3.0,1,3.0,1,3.0,1
1268,min_diffuse,20,40,2,3,0.05,0.95,0.9128638198055108,6,2.0,1,2.0,1,2.0,1
1269,min_diffuse,20,40,2,3,0.05,0.95,0.8932836571385637,18,3.0,1,3.0,1,3.0,1
1270,min_diffuse,20,40,2,3,0.05,0.95,0.8681891764066676,7,2.0,1,2.0,1,2.0,1
1271,min_diffuse,20,40,2,3,0.05,0.95,0.9271334055404338,6,2.0,1,2.0,1,3.0,0
1272,min_diffuse,20,40,2,3,0.05,0.95,0.9080583227341352,7,2.0,1,2.0,1,2.0,1
1273,min_diffuse,20,40,2,3,0.05,0.95,0.8822268272049509,16,3.0,1,3.0,1,3.0,1
1274,min_diffuse,20,40,2,3,0.05,0.95,0.8961299739183403,9,2.0,1,2.0,1,2.0,1
1275,min_diffuse,20,40,2,3,0.05,0.95,0.91559566878775,5,2.0,1,2.0,1,2.0,1
1276,min_diffuse,20,40,2,3,0.05,0.95,0.9244693969427056,11,3.0,1,3.0,1,3.0,1
1277,min_diffuse,20,40,2,3,0.05,0.95,0.9449342656875338,25,4.0,1,4.0,1,4.0,1
1278,min_diffuse,20,40,2,3,0.05,0.95,0.9010169742562006,9,2.0,1,2.0,1,2.0,1
1279,min_diffuse,20,40,2,3,0.05,0.95,0.9465648408110616,6,2.0,1,2.0,1,2.0,1
1280,min_diffuse,20,40,2,3,0.05,0.95,0.9419347067003128,23,3.0,1,3.0,1,3.0,1
1281,min_diffuse,20,40,2,3,0.05,0.95,0.932718481816998,28,3.0,1,3.0,1,3.0,1
1282,min_diffuse,20,40,2,3,0.05,0.95,0.9035659801405382,29,4.0,0,3.0,1,3.0,1
1283,min_diffuse,20,40,2,3,0.05,0.95,0.8896688747663775,7,2.0,1,2.0,1,2.0,1
1284,min_diffuse,20,40,2,3,0.05,0.95,0.9445016587104352,15,3.0,0,2.0,1,3.0,0
1285,min_diffuse,20,40,2,3,0.05,0.95,0.9417630403841836,6,2.0,1,2.0,1,2.0,1
1286,min_diffuse,20,40,2,3,0.05,0.95,0.9284307352634132,17,3.0,0,3.0,0,2.0,1
1287,min_diffuse,20,40,2,3,0.05,0.95,0.9257885208022198,56,5.0,0,5.0,0,4.0,1
1288,min_diffuse,20,40,2,3,0.05,0.95,0.887638809931807,11,3.0,1,3.0,1,3.0,1
1289,min_diffuse,20,40,2,3,0.05,0.95,0.9350038172734908,13,3.0,0,3.0,0,2.0,1
1290,min_diffuse,20,40,2,3,0.05,0.95,0.9073220678668366,9,2.0,1,2.0,1,2.0,1
1291,min_diffuse,20,40,2,3,0.05,0.95,0.9343230576847048,13,3.0,1,3.0,1,3.0,1
1292,min_diffuse,20,40,2,3,0.05,0.95,0.923677723925245,6,2.0,1,2.0,1,2.0,1
1293,min_diffuse,20,40,2,3,0.05,0.95,0.8812076455445512,12,3.0,0,2.0,1,2.0,1
1294,min_diffuse,20,40,2,3,0.05,0.95,0.909805449545664,11,3.0,0,2.0,1,2.0,1
1295,min_diffuse,20,40,2,3,0.05,0.95,0.9092145122170868,18,3.0,0,2.0,1,3.0,0
1296,min_diffuse,20,40,2,3,0.05,0.95,0.910689320725498,18,3.0,1,3.0,1,3.0,1
1297,min_diffuse,20,40,2,3,0.05,0.95,0.9101113312899708,21,3.0,1,3.0,1,3.0,1
1298,min_diffuse,20,40,2,3,0.05,0.95,0.8685040487476113,9,3.0,0,2.0,1,2.0,1
1299,min_diffuse,20,40,2,3,0.05,0.95,0.8684091564085691,9,2.0,1,2.0,1,2.0,1
1300,min_diffuse,20,40,2,3,0.05,0.95,0.949836052299525,36,4.0,0,3.0,1,3.0,1
1301,min_diffuse,20,40,2,3,0.05,0.95,0.8612325299649151,6,2.0,1,2.0,1,2.0,1
1302,min_diffuse,20,40,2,3,0.05,0.95,0.9420535082972592,24,3.0,1,3.0,1,3.0,1
1303,min_diffuse,20,40,2,3,0.05,0.95,0.9465574701541652,9,3.0,1,3.0,1,3.0,1
1304,min_diffuse,20,40,2,3,0.05,0.95,0.9223720640310932,17,3.0,1,3.0,1,3.0,1
1305,min_diffuse,20,40,2,3,0.05,0.95,0.7463761251426466,9,2.0,1,2.0,1,2.0,1
1306,min_diffuse,20,40,2,3,0.05,0.95,0.8494865214725686,9,2.0,1,2.0,1,2.0,1
1307,min_diffuse,20,40,2,3,0.05,0.95,0.8092831645599963,11,2.0,1,2.0,1,2.0,1
1308,min_diffuse,20,40,2,3,0.05,0.95,0.9430006090245228,8,2.0,1,2.0,1,2.0,1
1309,min_diffuse,20,40,2,3,0.05,0.95,0.725812104461138,6,2.0,1,2.0,1,2.0,1
1310,min_diffuse,20,40,2,3,0.05,0.95,0.9471201171964394,36,4.0,0,4.0,0,3.0,1
1311,min_diffuse,20,40,2,3,0.05,0.95,0.949661566917698,18,3.0,1,3.0,1,3.0,1
1312,min_diffuse,20,40,2,3,0.05,0.95,0.9425657505855158,11,3.0,1,3.0,1,3.0,1
1313,min_diffuse,20,40,2,3,0.05,0.95,0.9338323971319832,58,4.0,0,3.0,1,3.0,1
1314,min_diffuse,20,40,2,3,0.05,0.95,0.8915342765222918,6,2.0,1,2.0,1,2.0,1
1315,min_diffuse,20,40,2,3,0.05,0.95,0.924226303511102,14,2.0,1,2.0,1,2.0,1
1316,min_diffuse,20,40,2,3,0.05,0.95,0.87608507515429,8,2.0,1,2.0,1,2.0,1
1317,min_diffuse,20,40,2,3,0.05,0.95,0.948366654683717,17,3.0,0,2.0,1,2.0,1
1318,min_diffuse,20,40,2,3,0.05,0.95,0.8900260060047352,17,3.0,1,3.0,1,3.0,1
1319,min_diffuse,20,40,2,3,0.05,0.95,0.9198539724715395,45,3.0,1,3.0,1,3.0,1
1320,min_diffuse,20,40,2,3,0.05,0.95,0.9456549926946544,32,3.0,1,3.0,1,3.0,1
1321,min_diffuse,20,40,2,3,0.05,0.95,0.837156021156808,21,3.0,1,3.0,1,3.0,1
1322,min_diffuse,20,40,2,3,0.05,0.95,0.8694362077529832,19,3.0,1,3.0,1,3.0,1
1323,min_diffuse,20,40,2,3,0.05,0.95,0.9235389349758502,18,3.0,1,3.0,1,3.0,1
1324,min_diffuse,20,40,2,3,0.05,0.95,0.8890467592631374,13,3.0,0,3.0,0,2.0,1
1325,min_diffuse,20,40,2,3,0.05,0.95,0.9480734365289626,112,5.0,1,5.0,1,5.0,1
1326,min_diffuse,20,40,2,3,0.05,0.95,0.93524369805719,23,3.0,1,3.0,1,3.0,1
1327,min_diffuse,20,40,2,3,0.05,0.95,0.9192890142746506,38,4.0,0,4.0,0,3.0,1
1328,min_diffuse,20,40,2,3,0.05,0.95,0.947107012226816,23,3.0,0,3.0,0,2.0,1
1329,min_diffuse,20,40,2,3,0.05,0.95,0.9478717000405352,8,2.0,1,2.0,1,2.0,1
1330,min_diffuse,20,40,2,3,0.05,0.95,0.9482279768998788,9,2.0,1,2.0,1,3.0,0
1331,min_diffuse,20,40,2,3,0.05,0.95,0.8791912685778348,17,3.0,1,3.0,1,3.0,1
1332,min_diffuse,20,40,2,3,0.05,0.95,0.9359784527655564,25,4.0,1,4.0,1,4.0,1
1333,min_diffuse,20,40,2,3,0.05,0.95,0.9004664862101827,12,3.0,1,3.0,1,3.0,1
1334,min_diffuse,20,40,2,3,0.05,0.95,0.9443953631103033,9,2.0,1,2.0,1,2.0,1
1335,min_diffuse,20,40,2,3,0.05,0.95,0.940855643595484,32,5.0,0,4.0,1,4.0,1
1336,min_diffuse,20,40,2,3,0.05,0.95,0.7181792344207949,8,2.0,1,2.0,1,2.0,1
1337,min_diffuse,20,40,2,3,0.05,0.95,0.9344700797959636,11,3.0,1,3.0,1,3.0,1
1338,min_diffuse,20,40,2,3,0.05,0.95,0.9328979468155666,12,3.0,0,2.0,1,3.0,0
1339,min_diffuse,20,40,2,3,0.05,0.95,0.788689579339418,5,2.0,1,2.0,1,2.0,1
1340,min_diffuse,20,40,2,3,0.05,0.95,0.91237995131616,8,2.0,1,2.0,1,2.0,1
1341,min_diffuse,20,40,2,3,0.05,0.95,0.8691751812203818,9,2.0,1,2.0,1,3.0,0
1342,min_diffuse,20,40,2,3,0.05,0.95,0.9277402909395828,29,4.0,1,4.0,1,4.0,1
1343,min_diffuse,20,40,2,3,0.05,0.95,0.8831652911523341,4,2.0,1,2.0,1,2.0,1
1344,min_diffuse,20,40,2,3,0.05,0.95,0.9132807092453716,11,2.0,1,2.0,1,2.0,1
1345,min_diffuse,20,40,2,3,0.05,0.95,0.9444535275624584,17,3.0,0,3.0,0,2.0,1
1346,min_diffuse,20,40,2,3,0.05,0.95,0.9190728061058052,22,3.0,0,2.0,1,2.0,1
1347,min_diffuse,20,40,2,3,0.05,0.95,0.9267821104221228,19,4.0,0,3.0,1,3.0,1
1348,min_diffuse,20,40,2,3,0.05,0.95,0.9464052755705428,33,5.0,0,4.0,1,4.0,1
1349,min_diffuse,20,40,2,3,0.05,0.95,0.9199864454386424,9,2.0,1,2.0,1,2.0,1
1350,min_diffuse,20,40,2,3,0.05,0.95,0.8379940173680301,8,2.0,1,2.0,1,2.0,1
1351,min_diffuse,20,40,2,3,0.05,0.95,0.933627608239123,23,4.0,0,3.0,1,4.0,0
1352,min_diffuse,20,40,2,3,0.05,0.95,0.943914246779958,24,3.0,1,3.0,1,3.0,1
1353,min_diffuse,20,40,2,3,0.05,0.95,0.9400475210012312,15,3.0,1,3.0,1,3.0,1
1354,min_diffuse,20,40,2,3,0.05,0.95,0.8622379220139478,8,3.0,0,2.0,1,2.0,1
1355,min_diffuse,20,40,2,3,0.05,0.95,0.940943982090858,29,4.0,1,4.0,1,4.0,1
1356,min_diffuse,20,40,2,3,0.05,0.95,0.8550562317448192,6,2.0,1,2.0,1,2.0,1
1357,min_diffuse,20,40,2,3,0.05,0.95,0.9464455789367364,21,3.0,1,3.0,1,3.0,1
1358,min_diffuse,20,40,2,3,0.05,0.95,0.9111297649702595,21,3.0,1,3.0,1,3.0,1
1359,min_diffuse,20,40,2,3,0.05,0.95,0.896149654553033,7,2.0,1,2.0,1,3.0,0
1360,min_diffuse,20,40,2,3,0.05,0.95,0.9484172806522492,33,5.0,0,5.0,0,4.0,1
1361,min_diffuse,20,40,2,3,0.05,0.95,0.9238689459294076,24,3.0,1,3.0,1,3.0,1
1362,min_diffuse,20,40,2,3,0.05,0.95,0.9448561321661282,37,4.0,1,4.0,1,4.0,1
1363,min_diffuse,20,40,2,3,0.05,0.95,0.9047998319117152,23,4.0,0,4.0,0,3.0,1
1364,min_diffuse,20,40,2,3,0.05,0.95,0.9369394131044856,13,2.0,1,2.0,1,2.0,1
1365,min_diffuse,20,40,2,3,0.05,0.95,0.8790651456046468,25,4.0,0,3.0,1,3.0,1
1366,min_diffuse,20,40,2,3,0.05,0.95,0.9234576760047036,20,3.0,1,3.0,1,3.0,1
1367,min_diffuse,20,40,2,3,0.05,0.95,0.9158326381798472,30,3.0,1,3.0,1,3.0,1
1368,min_diffuse,20,40,2,3,0.05,0.95,0.9417820889830126,19,3.0,0,2.0,1,2.0,1
1369,min_diffuse,20,40,2,3,0.05,0.95,0.9018295829536064,8,2.0,1,2.0,1,2.0,1
1370,min_diffuse,20,40,2,3,0.05,0.95,0.9444781526146868,7,2.0,1,2.0,1,3.0,0
1371,min_diffuse,20,40,2,3,0.05,0.95,0.9439002419626904,52,5.0,0,4.0,1,5.0,0
1372,min_diffuse,20,40,2,3,0.05,0.95,0.9095860551314348,37,4.0,1,4.0,1,4.0,1
1373,min_diffuse,20,40,2,3,0.05,0.95,0.945582538955586,52,4.0,0,3.0,1,3.0,1
1374,min_diffuse,20,40,2,3,0.05,0.95,0.849991621174317,10,3.0,0,2.0,1,2.0,1
1375,min_diffuse,20,40,2,3,0.05,0.95,0.8975002549664354,9,2.0,1,2.0,1,2.0,1
1376,min_diffuse,20,40,2,3,0.05,0.95,0.9339464079086262,39,3.0,0,3.0,0,2.0,1
1377,min_diffuse,20,40,2,3,0.05,0.95,0.9373605566248284,12,3.0,1,3.0,1,3.0,1
1378,min_diffuse,20,40,2,3,0.05,0.95,0.937780162891616,13,3.0,1,3.0,1,3.0,1
1379,min_diffuse,20,40,2,3,0.05,0.95,0.8936167860471731,17,3.0,1,3.0,1,3.0,1
1380,min_diffuse,20,40,2,3,0.05,0.95,0.910756292308587,14,3.0,0,3.0,0,2.0,1
1381,min_diffuse,20,40,2,3,0.05,0.95,0.8003623262585622,7,2.0,1,2.0,1,2.0,1
1382,min_diffuse,20,40,2,3,0.05,0.95,0.7760635570951805,11,3.0,0,2.0,1,2.0,1
1383,min_diffuse,20,40,2,3,0.05,0.95,0.941653204415444,31,5.0,0,4.0,1,4.0,1
1384,min_diffuse,20,40,2,3,0.05,0.95,0.9441033858285358,162,6.0,1,6.0,1,6.0,1
1385,min_diffuse,20,40,2,3,0.05,0.95,0.90754990772349,13,3.0,1,3.0,1,3.0,1
1386,min_diffuse,20,40,2,3,0.05,0.95,0.9013648818535844,7,2.0,1,2.0,1,2.0,1
1387,min_diffuse,20,40,2,3,0.05,0.95,0.9362472119579244,33,3.0,0,2.0,1,2.0,1
1388,min_diffuse,20,40,2,3,0.05,0.95,0.9409014132108672,43,4.0,0,4.0,0,3.0,1
1389,min_diffuse,20,40,2,3,0.05,0.95,0.9287855974321936,6,2.0,1,2.0,1,2.0,1
1390,min_diffuse,20,40,2,3,0.05,0.95,0.9274815587505408,9,3.0,1,3.0,1,3.0,1
1391,min_diffuse,20,40,2,3,0.05,0.95,0.9117775557785146,16,3.0,1,3.0,1,4.0,0
1392,min_diffuse,20,40,2,3,0.05,0.95,0.9277198793894156,28,3.0,0,2.0,1,2.0,1
1393,min_diffuse,20,40,2,3,0.05,0.95,0.8534579945388996,9,2.0,1,2.0,1,2.0,1
1394,min_diffuse,20,40,2,3,0.05,0.95,0.935190427679356,29,4.0,0,3.0,1,4.0,0
1395,min_diffuse,20,40,2,3,0.05,0.95,0.9389976842461883,41,4.0,1,4.0,1,4.0,1
1396,min_diffuse,20,40,2,3,0.05,0.95,0.8502665645031079,6,2.0,1,2.0,1,2.0,1
1397,min_diffuse,20,40,2,3,0.05,0.95,0.8738411963312258,8,2.0,1,2.0,1,2.0,1
1398,min_diffuse,20,40,2,3,0.05,0.95,0.9336661748527448,10,2.0,1,2.0,1,2.0,1
1399,min_diffuse,20,40,2,3,0.05,0.95,0.8462974037582182,9,3.0,0,2.0,1,2.0,1
1400,min_diffuse,20,40,2,3,0.05,0.95,0.9119785968045676,18,3.0,1,3.0,1,3.0,1
1401,min_diffuse,20,40,2,3,0.05,0.95,0.9463296993458008,14,3.0,1,3.0,1,3.0,1
1402,min_diffuse,20,40,2,3,0.05,0.95,0.833977733160446,8,2.0,1,2.0,1,2.0,1
1403,min_diffuse,20,40,2,3,0.05,0.95,0.944400817846812,20,2.0,1,2.0,1,2.0,1
1404,min_diffuse,20,40,2,3,0.05,0.95,0.870471867165834,15,3.0,1,3.0,1,3.0,1
1405,min_diffuse,20,40,2,3,0.05,0.95,0.8978650701848796,12,3.0,1,3.0,1,3.0,1
1406,min_diffuse,20,40,2,3,0.05,0.95,0.9330479005402768,32,4.0,0,3.0,1,3.0,1
1407,min_diffuse,20,40,2,3,0.05,0.95,0.9463104115114458,91,5.0,1,5.0,1,5.0,1
1408,min_diffuse,20,40,2,3,0.05,0.95,0.9199909820247546,6,2.0,1,2.0,1,2.0,1
1409,min_diffuse,20,40,2,3,0.05,0.95,0.9432360250463158,30,4.0,0,3.0,1,3.0,1
1410,min_diffuse,20,40,2,3,0.05,0.95,0.935402931239227,27,3.0,1,3.0,1,3.0,1
1411,min_diffuse,20,40,2,3,0.05,0.95,0.8993779554826931,7,2.0,1,2.0,1,2.0,1
1412,min_diffuse,20,40,2,3,0.05,0.95,0.9307273732109388,21,3.0,1,3.0,1,3.0,1
1413,min_diffuse,20,40,2,3,0.05,0.95,0.937914930561074,30,4.0,1,4.0,1,4.0,1
1414,min_diffuse,20,40,2,3,0.05,0.95,0.9223648295568384,18,3.0,1,3.0,1,3.0,1
1415,min_diffuse,20,40,2,3,0.05,0.95,0.9405035690111048,31,4.0,0,3.0,1,3.0,1
1416,min_diffuse,20,40,2,3,0.05,0.95,0.9319741326312502,17,3.0,0,2.0,1,2.0,1
1417,min_diffuse,20,40,2,3,0.05,0.95,0.9116806842170678,11,3.0,0,2.0,1,2.0,1
1418,min_diffuse,20,40,2,3,0.05,0.95,0.8855558771641945,3,2.0,1,2.0,1,2.0,1
1419,min_diffuse,20,40,2,3,0.05,0.95,0.9007526735774194,5,2.0,1,2.0,1,2.0,1
1420,min_diffuse,20,40,2,3,0.05,0.95,0.9264668272727232,25,3.0,1,3.0,1,3.0,1
1421,min_diffuse,20,40,2,3,0.05,0.95,0.8868022825833299,4,2.0,1,2.0,1,2.0,1
1422,min_diffuse,20,40,2,3,0.05,0.95,0.9194089787965728,9,2.0,1,2.0,1,2.0,1
1423,min_diffuse,20,40,2,3,0.05,0.95,0.8548677014743827,6,2.0,1,2.0,1,2.0,1
1424,min_diffuse,20,40,2,3,0.05,0.95,0.9053404354926134,7,2.0,1,2.0,1,2.0,1
1425,min_diffuse,20,40,2,3,0.05,0.95,0.946477112867925,15,3.0,1,3.0,1,3.0,1
1426,min_diffuse,20,40,2,3,0.05,0.95,0.9477292711369192,13,3.0,1,3.0,1,3.0,1
1427,min_diffuse,20,40,2,3,0.05,0.95,0.9264501052112386,29,4.0,1,4.0,1,4.0,1
1428,min_diffuse,20,40,2,3,0.05,0.95,0.9487259484089836,11,3.0,0,2.0,1,3.0,0
1429,min_diffuse,20,40,2,3,0.05,0.95,0.9302226029655738,37,5.0,0,5.0,0,4.0,1
1430,min_diffuse,20,40,2,3,0.05,0.95,0.9308078073984848,22,3.0,0,2.0,1,2.0,1
1431,min_diffuse,20,40,2,3,0.05,0.95,0.9123027318675084,25,3.0,0,3.0,0,2.0,1
1432,min_diffuse,20,40,2,3,0.05,0.95,0.933610813914383,12,3.0,1,3.0,1,3.0,1
1433,min_diffuse,20,40,2,3,0.05,0.95,0.9154521658137424,9,3.0,1,3.0,1,3.0,1
1434,min_diffuse,20,40,2,3,0.05,0.95,0.8928422693921146,17,3.0,0,2.0,1,2.0,1
1435,min_diffuse,20,40,2,3,0.05,0.95,0.9492581787420932,25,4.0,0,4.0,0,3.0,1
1436,min_diffuse,20,40,2,3,0.05,0.95,0.8870320608827271,7,2.0,1,2.0,1,3.0,0
1437,min_diffuse,20,40,2,3,0.05,0.95,0.9172972961447678,24,3.0,1,3.0,1,3.0,1
1438,min_diffuse,20,40,2,3,0.05,0.95,0.9463698627712316,38,5.0,1,5.0,1,5.0,1
1439,min_diffuse,20,40,2,3,0.05,0.95,0.9482370150391624,19,3.0,1,3.0,1,3.0,1
1440,min_diffuse,20,40,2,3,0.05,0.95,0.8879689070401836,24,4.0,1,4.0,1,4.0,1
1441,min_diffuse,20,40,2,3,0.05,0.95,0.9445440829903788,5,2.0,1,2.0,1,2.0,1
1442,min_diffuse,20,40,2,3,0.05,0.95,0.9134184322329846,13,2.0,1,2.0,1,2.0,1
1443,min_diffuse,20,40,2,3,0.05,0.95,0.9353458567791828,10,2.0,1,2.0,1,2.0,1
1444,min_diffuse,20,40,2,3,0.05,0.95,0.8845504301451232,12,3.0,0,2.0,1,3.0,0
1445,min_diffuse,20,40,2,3,0.05,0.95,0.9446509715886084,30,4.0,0,3.0,1,3.0,1
1446,min_diffuse,20,40,2,3,0.05,0.95,0.9398659356850462,9,2.0,1,2.0,1,2.0,1
1447,min_diffuse,20,40,2,3,0.05,0.95,0.9447789485404868,37,5.0,0,5.0,0,4.0,1
1448,min_diffuse,20,40,2,3,0.05,0.95,0.8551273327393734,17,3.0,0,2.0,1,2.0,1
1449,min_diffuse,20,40,2,3,0.05,0.95,0.9372145586426788,28,4.0,1,4.0,1,4.0,1
1450,min_diffuse,20,40,2,3,0.05,0.95,0.9034858144518424,4,2.0,1,2.0,1,2.0,1
1451,min_diffuse,20,40,2,3,0.05,0.95,0.8878736212103937,15,3.0,1,3.0,1,3.0,1
1452,min_diffuse,20,40,2,3,0.05,0.95,0.949761079237316,5,2.0,1,2.0,1,2.0,1
1453,min_diffuse,20,40,2,3,0.05,0.95,0.8930603034564891,20,3.0,1,3.0,1,3.0,1
1454,min_diffuse,20,40,2,3,0.05,0.95,0.9218395074266408,10,3.0,0,2.0,1,2.0,1
1455,min_diffuse,20,40,2,3,0.05,0.95,0.9368425771617382,41,4.0,0,4.0,0,3.0,1
1456,min_diffuse,20,40,2,3,0.05,0.95,0.8969684763760473,10,3.0,0,2.0,1,3.0,0
1457,min_diffuse,20,40,2,3,0.05,0.95,0.9110470347400664,9,2.0,1,2.0,1,2.0,1
1458,min_diffuse,20,40,2,3,0.05,0.95,0.925246359902441,53,4.0,1,4.0,1,4.0,1
1459,min_diffuse,20,40,2,3,0.05,0.95,0.9148552912264896,13,3.0,1,3.0,1,3.0,1
1460,min_diffuse,20,40,2,3,0.05,0.95,0.9348473783481962,9,2.0,1,2.0,1,2.0,1
1461,min_diffuse,20,40,2,3,0.05,0.95,0.8865213963777179,9,3.0,1,3.0,1,3.0,1
1462,min_diffuse,20,40,2,3,0.05,0.95,0.9454152377800764,28,3.0,1,3.0,1,3.0,1
1463,min_diffuse,20,40,2,3,0.05,0.95,0.9082795142808044,26,4.0,0,3.0,1,4.0,0
1464,min_diffuse,20,40,2,3,0.05,0.95,0.945290248225748,9,2.0,1,2.0,1,2.0,1
1465,min_diffuse,20,40,2,3,0.05,0.95,0.9402627409076504,39,4.0,1,4.0,1,4.0,1
1466,min_diffuse,20,40,2,3,0.05,0.95,0.9431529325841814,53,4.0,1,4.0,1,4.0,1
1467,min_diffuse,20,40,2,3,0.05,0.95,0.7206644324821624,9,2.0,1,2.0,1,2.0,1
1468,min_diffuse,20,40,2,3,0.05,0.95,0.8938794206739816,10,2.0,1,2.0,1,2.0,1
1469,min_diffuse,20,40,2,3,0.05,0.95,0.8690711037505096,13,3.0,1,3.0,1,3.0,1
1470,min_diffuse,20,40,2,3,0.05,0.95,0.9498340062377074,13,3.0,1,3.0,1,3.0,1
1471,min_diffuse,20,40,2,3,0.05,0.95,0.9183911056359166,28,4.0,1,4.0,1,4.0,1
1472,min_diffuse,20,40,2,3,0.05,0.95,0.8988443917979613,25,3.0,1,3.0,1,3.0,1
1473,min_diffuse,20,40,2,3,0.05,0.95,0.8127714305705024,13,3.0,1,3.0,1,3.0,1
1474,min_diffuse,20,40,2,3,0.05,0.95,0.9451310362756036,54,6.0,0,5.0,1,5.0,1
1475,min_diffuse,20,40,2,3,0.05,0.95,0.8909306275358994,20,3.0,1,3.0,1,3.0,1
1476,min_diffuse,20,40,2,3,0.05,0.95,0.8682551929962077,12,3.0,0,2.0,1,2.0,1
1477,min_diffuse,20,40,2,3,0.05,0.95,0.940025823964004,43,4.0,0,4.0,0,3.0,1
1478,min_diffuse,20,40,2,3,0.05,0.95,0.8451491268581156,17,3.0,1,3.0,1,3.0,1
1479,min_diffuse,20,40,2,3,0.05,0.95,0.9493970306224808,23,4.0,0,3.0,1,4.0,0
1480,min_diffuse,20,40,2,3,0.05,0.95,0.9475848111061274,42,5.0,1,5.0,1,5.0,1
1481,min_diffuse,20,40,2,3,0.05,0.95,0.9275344117289392,28,4.0,1,4.0,1,4.0,1
1482,min_diffuse,20,40,2,3,0.05,0.95,0.9133474160024576,14,3.0,1,3.0,1,3.0,1
1483,min_diffuse,20,40,2,3,0.05,0.95,0.887625016453032,37,3.0,1,3.0,1,3.0,1
1484,min_diffuse,20,40,2,3,0.05,0.95,0.8875100387001487,19,3.0,1,3.0,1,3.0,1
1485,min_diffuse,20,40,2,3,0.05,0.95,0.7924270511768418,10,3.0,1,3.0,1,3.0,1
1486,min_diffuse,20,40,2,3,0.05,0.95,0.9278993323135551,10,3.0,1,3.0,1,3.0,1
1487,min_diffuse,20,40,2,3,0.05,0.95,0.9072437698867168,12,3.0,1,3.0,1,3.0,1
1488,min_diffuse,20,40,2,3,0.05,0.95,0.9029230257886888,13,3.0,1,3.0,1,3.0,1
1489,min_diffuse,20,40,2,3,0.05,0.95,0.9369858603052402,25,3.0,1,3.0,1,3.0,1
1490,min_diffuse,20,40,2,3,0.05,0.95,0.9335769766032508,18,4.0,0,4.0,0,3.0,1
1491,min_diffuse,20,40,2,3,0.05,0.95,0.9019543064281456,13,3.0,0,2.0,1,3.0,0
1492,min_diffuse,20,40,2,3,0.05,0.95,0.9363548016328344,34,4.0,0,3.0,1,3.0,1
1493,min_diffuse,20,40,2,3,0.05,0.95,0.8563107348675103,8,3.0,0,2.0,1,2.0,1
1494,min_diffuse,20,40,2,3,0.05,0.95,0.9251370769319064,7,2.0,1,2.0,1,2.0,1
1495,min_diffuse,20,40,2,3,0.05,0.95,0.9307384858616826,21,3.0,1,3.0,1,3.0,1
1496,min_diffuse,20,40,2,3,0.05,0.95,0.8665342091228802,11,3.0,1,3.0,1,3.0,1
1497,min_diffuse,20,40,2,3,0.05,0.95,0.8943980593082599,6,2.0,1,2.0,1,2.0,1
1498,min_diffuse,20,40,2,3,0.05,0.95,0.7517824154991887,6,2.0,1,2.0,1,2.0,1
1499,min_diffuse,20,40,2,3,0.05,0.95,0.9160477057675408,9,2.0,1,2.0,1,2.0,1
1500,min_diffuse,20,40,2,3,0.05,0.95,0.8950805515765466,45,3.0,1,3.0,1,3.0,1
1501,min_diffuse,20,40,2,3,0.05,0.95,0.9379065325767144,14,3.0,0,2.0,1,3.0,0
1502,min_diffuse,20,40,2,3,0.05,0.95,0.92526190360704,15,3.0,0,2.0,1,2.0,1
1503,min_diffuse,20,40,2,3,0.05,0.95,0.9026766851913488,15,4.0,0,3.0,1,3.0,1
1504,min_diffuse,20,40,2,3,0.05,0.95,0.8504312845986951,6,2.0,1,2.0,1,2.0,1
1505,min_diffuse,20,40,2,3,0.05,0.95,0.930916187493094,24,3.0,1,3.0,1,3.0,1
1506,min_diffuse,20,40,2,3,0.05,0.95,0.8964499310792977,6,2.0,1,2.0,1,2.0,1
1507,min_diffuse,20,40,2,3,0.05,0.95,0.9352591034686396,8,3.0,0,2.0,1,2.0,1
1508,min_diffuse,20,40,2,3,0.05,0.95,0.9253191232544608,28,4.0,0,3.0,1,3.0,1
1509,min_diffuse,20,40,2,3,0.05,0.95,0.9392130911044856,8,2.0,1,2.0,1,2.0,1
1510,min_diffuse,20,40,2,3,0.05,0.95,0.9207823998194636,31,5.0,1,5.0,1,5.0,1
1511,min_diffuse,20,40,2,3,0.05,0.95,0.8233786206904848,8,2.0,1,2.0,1,2.0,1
1512,min_diffuse,20,40,2,3,0.05,0.95,0.9487540702894098,81,5.0,1,5.0,1,5.0,1
1513,min_diffuse,20,40,2,3,0.05,0.95,0.94888453543379,45,4.0,0,3.0,1,4.0,0
1514,min_diffuse,20,40,2,3,0.05,0.95,0.8988713800409469,29,4.0,1,4.0,1,4.0,1
1515,min_diffuse,20,40,2,3,0.05,0.95,0.8964028797699938,10,2.0,1,2.0,1,2.0,1
1516,min_diffuse,20,40,2,3,0.05,0.95,0.9444327683992536,10,3.0,1,3.0,1,3.0,1
1517,min_diffuse,20,40,2,3,0.05,0.95,0.9347524256158212,24,3.0,1,3.0,1,3.0,1
1518,min_diffuse,20,40,2,3,0.05,0.95,0.8129920221527496,9,3.0,1,3.0,1,3.0,1
1519,min_diffuse,20,40,2,3,0.05,0.95,0.8909748570774275,16,3.0,0,3.0,0,2.0,1
1520,min_diffuse,20,40,2,3,0.05,0.95,0.9259028155369228,8,2.0,1,2.0,1,3.0,0
1521,min_diffuse,20,40,2,3,0.05,0.95,0.9309902606601848,36,4.0,1,4.0,1,4.0,1
1522,min_diffuse,20,40,2,3,0.05,0.95,0.9345489733188348,31,3.0,1,3.0,1,3.0,1
1523,min_diffuse,20,40,2,3,0.05,0.95,0.8853732192171566,13,3.0,0,2.0,1,2.0,1
1524,min_diffuse,20,40,2,3,0.05,0.95,0.9174340831467273,14,3.0,0,2.0,1,2.0,1
1525,min_diffuse,20,40,2,3,0.05,0.95,0.9350036857284788,39,4.0,1,4.0,1,4.0,1
1526,min_diffuse,20,40,2,3,0.05,0.95,0.9473202830400366,10,3.0,1,3.0,1,3.0,1
1527,min_diffuse,20,40,2,3,0.05,0.95,0.8544990976541071,9,2.0,1,2.0,1,2.0,1
1528,min_diffuse,20,40,2,3,0.05,0.95,0.8420869980293634,5,2.0,1,2.0,1,2.0,1
1529,min_diffuse,20,40,2,3,0.05,0.95,0.9030968052466584,19,4.0,0,3.0,1,3.0,1
1530,min_diffuse,20,40,2,3,0.05,0.95,0.913272806703848,12,3.0,1,3.0,1,3.0,1
1531,min_diffuse,20,40,2,3,0.05,0.95,0.940119843409252,13,3.0,1,3.0,1,3.0,1
1532,min_diffuse,20,40,2,3,0.05,0.95,0.9320562769488951,26,3.0,1,3.0,1,3.0,1
1533,min_diffuse,20,40,2,3,0.05,0.95,0.9326498589829048,21,3.0,1,3.0,1,3.0,1
1534,min_diffuse,20,40,2,3,0.05,0.95,0.9439632309285014,21,3.0,1,3.0,1,3.0,1
1535,min_diffuse,20,40,2,3,0.05,0.95,0.8340813205533025,8,2.0,1,2.0,1,2.0,1
1536,min_diffuse,20,40,2,3,0.05,0.95,0.9180803930965644,39,4.0,0,4.0,0,3.0,1
1537,min_diffuse,20,40,2,3,0.05,0.95,0.8810228866546099,9,3.0,0,2.0,1,3.0,0
1538,min_diffuse,20,40,2,3,0.05,0.95,0.8994027717845138,22,3.0,1,3.0,1,3.0,1
1539,min_diffuse,20,40,2,3,0.05,0.95,0.9349524843397974,13,3.0,1,3.0,1,3.0,1
1540,min_diffuse,20,40,2,3,0.05,0.95,0.947149501628792,19,3.0,1,3.0,1,3.0,1
1541,min_diffuse,20,40,2,3,0.05,0.95,0.9386265922551404,27,3.0,1,3.0,1,3.0,1
1542,min_diffuse,20,40,2,3,0.05,0.95,0.8688374834827359,12,3.0,0,3.0,0,2.0,1
1543,min_diffuse,20,40,2,3,0.05,0.95,0.8759623632752743,4,2.0,1,2.0,1,2.0,1
1544,min_diffuse,20,40,2,3,0.05,0.95,0.914926262484544,17,3.0,0,3.0,0,2.0,1
1545,min_diffuse,20,40,2,3,0.05,0.95,0.90708408134125,28,3.0,1,3.0,1,3.0,1
1546,min_diffuse,20,40,2,3,0.05,0.95,0.8098230292229386,21,3.0,0,2.0,1,2.0,1
1547,min_diffuse,20,40,2,3,0.05,0.95,0.8980251056782514,5,2.0,1,2.0,1,2.0,1
1548,min_diffuse,20,40,2,3,0.05,0.95,0.9268882803341584,23,4.0,0,3.0,1,3.0,1
1549,min_diffuse,20,40,2,3,0.05,0.95,0.9321892187847126,35,4.0,0,3.0,1,3.0,1
1550,min_diffuse,20,40,2,3,0.05,0.95,0.9479718126465064,48,4.0,1,4.0,1,4.0,1
1551,min_diffuse,20,40,2,3,0.05,0.95,0.86853557824635,9,2.0,1,2.0,1,3.0,0
1552,min_diffuse,20,40,2,3,0.05,0.95,0.9057053709924604,5,2.0,1,2.0,1,2.0,1
1553,min_diffuse,20,40,2,3,0.05,0.95,0.917089175871294,14,3.0,0,2.0,1,2.0,1
1554,min_diffuse,20,40,2,3,0.05,0.95,0.8615355463948212,10,3.0,0,2.0,1,3.0,0
1555,min_diffuse,20,40,2,3,0.05,0.95,0.9418651323677172,21,3.0,1,3.0,1,3.0,1
1556,min_diffuse,20,40,2,3,0.05,0.95,0.8441272995404323,17,3.0,1,3.0,1,3.0,1
1557,min_diffuse,20,40,2,3,0.05,0.95,0.949016435932682,16,4.0,0,3.0,1,4.0,0
1558,min_diffuse,20,40,2,3,0.05,0.95,0.91807097663328,5,2.0,1,2.0,1,2.0,1
1559,min_diffuse,20,40,2,3,0.05,0.95,0.9339254271693171,39,3.0,1,3.0,1,3.0,1
1560,min_diffuse,20,40,2,3,0.05,0.95,0.9453199200998618,19,3.0,1,3.0,1,3.0,1
1561,min_diffuse,20,40,2,3,0.05,0.95,0.904970782271046,8,2.0,1,2.0,1,2.0,1
1562,min_diffuse,20,40,2,3,0.05,0.95,0.9325566711486336,14,3.0,1,3.0,1,3.0,1
1563,min_diffuse,20,40,2,3,0.05,0.95,0.922026283499911,22,4.0,0,3.0,1,3.0,1
1564,min_diffuse,20,40,2,3,0.05,0.95,0.9480174439609113,60,4.0,1,4.0,1,4.0,1
1565,min_diffuse,20,40,2,3,0.05,0.95,0.9405120195798016,27,4.0,1,4.0,1,4.0,1
1566,min_diffuse,20,40,2,3,0.05,0.95,0.924090898116716,28,4.0,0,4.0,0,3.0,1
1567,min_diffuse,20,40,2,3,0.05,0.95,0.9303069495127476,21,3.0,1,3.0,1,3.0,1
1568,min_diffuse,20,40,2,3,0.05,0.95,0.9471835155980056,61,5.0,0,4.0,1,4.0,1
1569,min_diffuse,20,40,2,3,0.05,0.95,0.9169430131437376,34,4.0,1,4.0,1,4.0,1
1570,min_diffuse,20,40,2,3,0.05,0.95,0.919937682767026,18,3.0,0,2.0,1,3.0,0
1571,min_diffuse,20,40,2,3,0.05,0.95,0.8543898785463254,5,2.0,1,2.0,1,2.0,1
1572,min_diffuse,20,40,2,3,0.05,0.95,0.7825799011041034,6,2.0,1,2.0,1,2.0,1
1573,min_diffuse,20,40,2,3,0.05,0.95,0.9430912835366498,21,4.0,0,3.0,1,3.0,1
1574,min_diffuse,20,40,2,3,0.05,0.95,0.9252356323710644,12,3.0,0,3.0,0,2.0,1
1575,min_diffuse,20,40,2,3,0.05,0.95,0.9363688861561144,31,3.0,1,3.0,1,3.0,1
1576,min_diffuse,20,40,2,3,0.05,0.95,0.8630880699850936,7,2.0,1,2.0,1,2.0,1
1577,min_diffuse,20,40,2,3,0.05,0.95,0.9078295232390888,35,4.0,0,3.0,1,3.0,1
1578,min_diffuse,20,40,2,3,0.05,0.95,0.9238926024114918,30,4.0,1,4.0,1,4.0,1
1579,min_diffuse,20,40,2,3,0.05,0.95,0.9097691500612596,24,3.0,1,3.0,1,3.0,1
1580,min_diffuse,20,40,2,3,0.05,0.95,0.8506762724000223,12,3.0,0,2.0,1,3.0,0
1581,min_diffuse,20,40,2,3,0.05,0.95,0.9204820804646352,13,3.0,0,2.0,1,2.0,1
1582,min_diffuse,20,40,2,3,0.05,0.95,0.9011576426368252,17,3.0,1,3.0,1,3.0,1
1583,min_diffuse,20,40,2,3,0.05,0.95,0.9414691991926292,13,3.0,0,2.0,1,3.0,0
1584,min_diffuse,20,40,2,3,0.05,0.95,0.908093087103772,14,3.0,0,2.0,1,2.0,1
1585,min_diffuse,20,40,2,3,0.05,0.95,0.9376915968206108,23,3.0,1,3.0,1,3.0,1
1586,min_diffuse,20,40,2,3,0.05,0.95,0.9383474491314704,38,5.0,0,4.0,1,4.0,1
1587,min_diffuse,20,40,2,3,0.05,0.95,0.945816397384174,40,5.0,0,4.0,1,4.0,1
1588,min_diffuse,20,40,2,3,0.05,0.95,0.924746180564012,11,3.0,1,3.0,1,3.0,1
1589,min_diffuse,20,40,2,3,0.05,0.95,0.904052671962798,41,4.0,0,3.0,1,3.0,1
1590,min_diffuse,20,40,2,3,0.05,0.95,0.8747995552287429,4,2.0,1,2.0,1,2.0,1
1591,min_diffuse,20,40,2,3,0.05,0.95,0.8638933322318024,11,3.0,0,2.0,1,2.0,1
1592,min_diffuse,20,40,2,3,0.05,0.95,0.9426049179571426,26,3.0,0,2.0,1,2.0,1
1593,min_diffuse,20,40,2,3,0.05,0.95,0.8918204928300556,13,3.0,0,3.0,0,2.0,1
1594,min_diffuse,20,40,2,3,0.05,0.95,0.8603484012696921,8,2.0,1,2.0,1,3.0,0
1595,min_diffuse,20,40,2,3,0.05,0.95,0.8999468541605947,16,3.0,0,2.0,1,2.0,1
1596,min_diffuse,20,40,2,3,0.05,0.95,0.8464626894097513,6,2.0,1,2.0,1,2.0,1
1597,min_diffuse,20,40,2,3,0.05,0.95,0.931109139387277,34,4.0,0,4.0,0,3.0,1
1598,min_diffuse,20,40,2,3,0.05,0.95,0.9363065934322596,21,4.0,0,3.0,1,4.0,0
1599,min_diffuse,20,40,2,3,0.05,0.95,0.9355795997920402,6,2.0,1,2.0,1,2.0,1
1600,min_diffuse,20,40,2,3,0.05,0.95,0.9470226544224266,4,2.0,1,2.0,1,2.0,1
1601,min_diffuse,20,40,2,3,0.05,0.95,0.9326474317229128,53,4.0,0,3.0,1,3.0,1
1602,min_diffuse,20,40,2,3,0.05,0.95,0.9465046130713312,18,3.0,1,3.0,1,3.0,1
1603,min_diffuse,20,40,2,3,0.05,0.95,0.926584463191254,15,3.0,0,2.0,1,2.0,1
1604,min_diffuse,20,40,2,3,0.05,0.95,0.8912947354815354,32,4.0,0,3.0,1,3.0,1
1605,min_diffuse,20,40,2,3,0.05,0.95,0.9476483844235218,20,4.0,0,3.0,1,3.0,1
1606,min_diffuse,20,40,2,3,0.05,0.95,0.8311541263139085,12,3.0,1,3.0,1,3.0,1
1607,min_diffuse,20,40,2,3,0.05,0.95,0.8975041243995192,15,3.0,0,2.0,1,2.0,1
1608,min_diffuse,20,40,2,3,0.05,0.95,0.8983981139419176,18,2.0,1,2.0,1,2.0,1
1609,min_diffuse,20,40,2,3,0.05,0.95,0.9193779695497036,17,3.0,0,2.0,1,2.0,1
1610,min_diffuse,20,40,2,3,0.05,0.95,0.9055015208335608,22,3.0,0,3.0,0,2.0,1
1611,min_diffuse,20,40,2,3,0.05,0.95,0.9147983605320098,29,4.0,0,4.0,0,3.0,1
1612,min_diffuse,20,40,2,3,0.05,0.95,0.9439116243346364,11,3.0,1,3.0,1,3.0,1
1613,min_diffuse,20,40,2,3,0.05,0.95,0.9256426285359212,18,4.0,1,4.0,1,4.0,1
1614,min_diffuse,20,40,2,3,0.05,0.95,0.9232780288780912,35,4.0,0,3.0,1,3.0,1
1615,min_diffuse,20,40,2,3,0.05,0.95,0.947526390486408,59,4.0,1,4.0,1,4.0,1
1616,min_diffuse,20,40,2,3,0.05,0.95,0.9151012399845128,18,3.0,1,3.0,1,3.0,1
1617,min_diffuse,20,40,2,3,0.05,0.95,0.8918734739700446,21,3.0,1,3.0,1,3.0,1
1618,min_diffuse,20,40,2,3,0.05,0.95,0.9182957680032346,7,2.0,1,2.0,1,2.0,1
1619,min_diffuse,20,40,2,3,0.05,0.95,0.9420775142383374,9,3.0,1,3.0,1,3.0,1
1620,min_diffuse,20,40,2,3,0.05,0.95,0.9235372459238218,10,2.0,1,2.0,1,2.0,1
1621,min_diffuse,20,40,2,3,0.05,0.95,0.9209951942171034,22,4.0,1,4.0,1,4.0,1
1622,min_diffuse,20,40,2,3,0.05,0.95,0.9328335094640662,18,4.0,1,4.0,1,4.0,1
1623,min_diffuse,20,40,2,3,0.05,0.95,0.9416090603398356,43,4.0,1,4.0,1,4.0,1
1624,min_diffuse,20,40,2,3,0.05,0.95,0.915159678632314,13,3.0,0,2.0,1,3.0,0
1625,min_diffuse,20,40,2,3,0.05,0.95,0.9367040049840124,28,3.0,1,4.0,0,3.0,1
1626,min_diffuse,20,40,2,3,0.05,0.95,0.92312784231306,27,4.0,0,3.0,1,3.0,1
1627,min_diffuse,20,40,2,3,0.05,0.95,0.9402354854905244,21,4.0,0,3.0,1,4.0,0
1628,min_diffuse,20,40,2,3,0.05,0.95,0.8212825927685825,6,2.0,1,2.0,1,2.0,1
1629,min_diffuse,20,40,2,3,0.05,0.95,0.891781622791557,10,2.0,1,2.0,1,2.0,1
1630,min_diffuse,20,40,2,3,0.05,0.95,0.8994029168974562,18,3.0,1,3.0,1,3.0,1
1631,min_diffuse,20,40,2,3,0.05,0.95,0.9497983869674316,21,3.0,1,3.0,1,3.0,1
1632,min_diffuse,20,40,2,3,0.05,0.95,0.8244909840450425,10,3.0,1,3.0,1,3.0,1
1633,min_diffuse,20,40,2,3,0.05,0.95,0.9264868985104232,9,2.0,1,2.0,1,2.0,1
1634,min_diffuse,20,40,2,3,0.05,0.95,0.9308019828231592,21,3.0,1,3.0,1,3.0,1
1635,min_diffuse,20,40,2,3,0.05,0.95,0.9006211008771803,25,4.0,0,3.0,1,3.0,1
1636,min_diffuse,20,40,2,3,0.05,0.95,0.9404081927509153,32,3.0,1,3.0,1,3.0,1
1637,min_diffuse,20,40,2,3,0.05,0.95,0.9038087804424908,11,2.0,1,2.0,1,2.0,1
1638,min_diffuse,20,40,2,3,0.05,0.95,0.930555391148488,27,3.0,1,3.0,1,3.0,1
1639,min_diffuse,20,40,2,3,0.05,0.95,0.9054424219702508,8,2.0,1,3.0,0,3.0,0
1640,min_diffuse,20,40,2,3,0.05,0.95,0.9135916052120996,20,3.0,0,3.0,0,2.0,1
1641,min_diffuse,20,40,2,3,0.05,0.95,0.9220798961530176,19,4.0,0,3.0,1,3.0,1
1642,min_diffuse,20,40,2,3,0.05,0.95,0.9454954658889126,6,2.0,1,2.0,1,2.0,1
1643,min_diffuse,20,40,2,3,0.05,0.95,0.9364636790092146,8,2.0,1,2.0,1,3.0,0
1644,min_diffuse,20,40,2,3,0.05,0.95,0.871316766388303,6,2.0,1,2.0,1,2.0,1
1645,min_diffuse,20,40,2,3,0.05,0.95,0.9241669985372816,41,3.0,1,3.0,1,3.0,1
1646,min_diffuse,20,40,2,3,0.05,0.95,0.9338237110530024,25,4.0,0,3.0,1,3.0,1
1647,min_diffuse,20,40,2,3,0.05,0.95,0.9133741191964104,29,4.0,0,3.0,1,3.0,1
1648,min_diffuse,20,40,2,3,0.05,0.95,0.918946731345198,15,3.0,0,2.0,1,3.0,0
1649,min_diffuse,20,40,2,3,0.05,0.95,0.9479448851927308,23,4.0,1,4.0,1,4.0,1
1650,min_diffuse,20,40,2,3,0.05,0.95,0.8439378714325806,9,3.0,0,2.0,1,2.0,1
1651,min_diffuse,20,40,2,3,0.05,0.95,0.842631976940253,7,2.0,1,2.0,1,2.0,1
1652,min_diffuse,20,40,2,3,0.05,0.95,0.9346639095279572,17,3.0,1,3.0,1,3.0,1
1653,min_diffuse,20,40,2,3,0.05,0.95,0.8419443214792895,9,2.0,1,2.0,1,2.0,1
1654,min_diffuse,20,40,2,3,0.05,0.95,0.8853727129740394,11,3.0,1,3.0,1,3.0,1
1655,min_diffuse,20,40,2,3,0.05,0.95,0.9302368289803234,46,4.0,0,3.0,1,4.0,0
1656,min_diffuse,20,40,2,3,0.05,0.95,0.8750414654230754,21,3.0,1,3.0,1,3.0,1
1657,min_diffuse,20,40,2,3,0.05,0.95,0.8298924867346291,16,3.0,0,3.0,0,2.0,1
1658,min_diffuse,20,40,2,3,0.05,0.95,0.9446207499757592,28,4.0,1,4.0,1,4.0,1
1659,min_diffuse,20,40,2,3,0.05,0.95,0.8313550368255244,10,3.0,1,3.0,1,3.0,1
1660,min_diffuse,20,40,2,3,0.05,0.95,0.924248199815604,25,3.0,1,3.0,1,3.0,1
1661,min_diffuse,20,40,2,3,0.05,0.95,0.9350600766993162,20,3.0,1,3.0,1,3.0,1
1662,min_diffuse,20,40,2,3,0.05,0.95,0.9254947101014837,7,2.0,1,2.0,1,3.0,0
1663,min_diffuse,20,40,2,3,0.05,0.95,0.9297034732930916,22,4.0,0,4.0,0,3.0,1
1664,min_diffuse,20,40,2,3,0.05,0.95,0.9419457512276218,9,2.0,1,2.0,1,2.0,1
1665,min_diffuse,20,40,2,3,0.05,0.95,0.9456611915521104,42,4.0,0,4.0,0,3.0,1
1666,min_diffuse,20,40,2,3,0.05,0.95,0.9341166459846696,21,4.0,1,4.0,1,4.0,1
1667,min_diffuse,20,40,2,3,0.05,0.95,0.9092480161847332,38,3.0,1,3.0,1,3.0,1
1668,min_diffuse,20,40,2,3,0.05,0.95,0.9329533635070348,10,3.0,0,2.0,1,2.0,1
1669,min_diffuse,20,40,2,3,0.05,0.95,0.912460971392952,15,3.0,0,2.0,1,3.0,0
1670,min_diffuse,20,40,2,3,0.05,0.95,0.9293279005889756,40,3.0,1,3.0,1,3.0,1
1671,min_diffuse,20,40,2,3,0.05,0.95,0.8939341113421626,27,4.0,0,3.0,1,3.0,1
1672,min_diffuse,20,40,2,3,0.05,0.95,0.932670856381393,9,3.0,1,3.0,1,3.0,1
1673,min_diffuse,20,40,2,3,0.05,0.95,0.9414344083438252,16,3.0,1,3.0,1,3.0,1
1674,min_diffuse,20,40,2,3,0.05,0.95,0.934522552505582,18,3.0,1,3.0,1,3.0,1
1675,min_diffuse,20,40,2,3,0.05,0.95,0.7916753704644103,5,2.0,1,2.0,1,2.0,1
1676,min_diffuse,20,40,2,3,0.05,0.95,0.9492687654127906,23,3.0,1,3.0,1,3.0,1
1677,min_diffuse,20,40,2,3,0.05,0.95,0.9007837634970152,18,3.0,1,3.0,1,3.0,1
1678,min_diffuse,20,40,2,3,0.05,0.95,0.9069845755838458,11,3.0,0,3.0,0,2.0,1
1679,min_diffuse,20,40,2,3,0.05,0.95,0.8640397489539909,5,2.0,1,2.0,1,2.0,1
1680,min_diffuse,20,40,2,3,0.05,0.95,0.8509465770041332,6,2.0,1,2.0,1,3.0,0
1681,min_diffuse,20,40,2,3,0.05,0.95,0.8448368321091019,6,2.0,1,2.0,1,2.0,1
1682,min_diffuse,20,40,2,3,0.05,0.95,0.7912904228931767,8,2.0,1,2.0,1,2.0,1
1683,min_diffuse,20,40,2,3,0.05,0.95,0.9197841703746336,23,4.0,0,3.0,1,3.0,1
1684,min_diffuse,20,40,2,3,0.05,0.95,0.945902173611066,33,3.0,1,3.0,1,3.0,1
1685,min_diffuse,20,40,2,3,0.05,0.95,0.921832049855968,17,3.0,1,3.0,1,3.0,1
1686,min_diffuse,20,40,2,3,0.05,0.95,0.9103934230012468,10,3.0,0,2.0,1,3.0,0
1687,min_diffuse,20,40,2,3,0.05,0.95,0.7786180326022878,6,2.0,1,2.0,1,2.0,1
1688,min_diffuse,20,40,2,3,0.05,0.95,0.8450909124383558,5,2.0,1,2.0,1,2.0,1
1689,min_diffuse,20,40,2,3,0.05,0.95,0.9195949547884248,12,2.0,1,2.0,1,2.0,1
1690,min_diffuse,20,40,2,3,0.05,0.95,0.9126046865162843,66,4.0,1,4.0,1,4.0,1
1691,min_diffuse,20,40,2,3,0.05,0.95,0.8875742524788189,32,4.0,0,3.0,1,3.0,1
1692,min_diffuse,20,40,2,3,0.05,0.95,0.9427078021278502,17,3.0,1,3.0,1,3.0,1
1693,min_diffuse,20,40,2,3,0.05,0.95,0.9439219081786924,32,4.0,0,3.0,1,4.0,0
1694,min_diffuse,20,40,2,3,0.05,0.95,0.8269072533565555,5,2.0,1,2.0,1,2.0,1
1695,min_diffuse,20,40,2,3,0.05,0.95,0.9279609274108946,6,2.0,1,2.0,1,2.0,1
1696,min_diffuse,20,40,2,3,0.05,0.95,0.9365573085548058,20,3.0,1,3.0,1,3.0,1
1697,min_diffuse,20,40,2,3,0.05,0.95,0.9132647470911428,22,3.0,1,3.0,1,3.0,1
1698,min_diffuse,20,40,2,3,0.05,0.95,0.8615887527638074,14,3.0,1,3.0,1,3.0,1
1699,min_diffuse,20,40,2,3,0.05,0.95,0.934559241742142,21,3.0,1,3.0,1,3.0,1
1700,min_diffuse,20,40,2,3,0.05,0.95,0.9345946755601948,43,4.0,0,3.0,1,3.0,1
1701,min_diffuse,20,40,2,3,0.05,0.95,0.9491485818709966,27,3.0,1,3.0,1,3.0,1
1702,min_diffuse,20,40,2,3,0.05,0.95,0.9205029554935342,5,2.0,1,2.0,1,2.0,1
1703,min_diffuse,20,40,2,3,0.05,0.95,0.929811145466928,7,2.0,1,2.0,1,2.0,1
1704,min_diffuse,20,40,2,3,0.05,0.95,0.8845878469660126,8,2.0,1,2.0,1,2.0,1
1705,min_diffuse,20,40,2,3,0.05,0.95,0.9091628892506112,6,2.0,1,2.0,1,2.0,1
1706,min_diffuse,20,40,2,3,0.05,0.95,0.938522454556843,21,3.0,1,3.0,1,3.0,1
1707,min_diffuse,20,40,2,3,0.05,0.95,0.8907857429785653,18,3.0,0,2.0,1,2.0,1
1708,min_diffuse,20,40,2,3,0.05,0.95,0.8945323675011863,16,3.0,1,3.0,1,3.0,1
1709,min_diffuse,20,40,2,3,0.05,0.95,0.9477520898531124,18,3.0,1,3.0,1,3.0,1
1710,min_diffuse,20,40,2,3,0.05,0.95,0.937922851860394,12,3.0,1,3.0,1,3.0,1
1711,min_diffuse,20,40,2,3,0.05,0.95,0.8902454169391063,8,2.0,1,2.0,1,2.0,1
1712,min_diffuse,20,40,2,3,0.05,0.95,0.8737044251977995,15,3.0,1,3.0,1,3.0,1
1713,min_diffuse,20,40,2,3,0.05,0.95,0.8597311091145506,22,3.0,1,3.0,1,3.0,1
1714,min_diffuse,20,40,2,3,0.05,0.95,0.9372500338059714,24,4.0,1,4.0,1,4.0,1
1715,min_diffuse,20,40,2,3,0.05,0.95,0.9385273301366206,12,3.0,1,3.0,1,3.0,1
1716,min_diffuse,20,40,2,3,0.05,0.95,0.8245782176934385,4,2.0,1,2.0,1,2.0,1
1717,min_diffuse,20,40,2,3,0.05,0.95,0.902565873173006,15,3.0,0,2.0,1,2.0,1
1718,min_diffuse,20,40,2,3,0.05,0.95,0.876611181188629,13,3.0,1,3.0,1,3.0,1
1719,min_diffuse,20,40,2,3,0.05,0.95,0.8450923664078045,27,3.0,1,3.0,1,3.0,1
1720,min_diffuse,20,40,2,3,0.05,0.95,0.899771640248235,31,3.0,1,3.0,1,3.0,1
1721,min_diffuse,20,40,2,3,0.05,0.95,0.9194587231898016,22,3.0,0,3.0,0,2.0,1
1722,min_diffuse,20,40,2,3,0.05,0.95,0.9145289421590084,29,4.0,0,3.0,1,3.0,1
1723,min_diffuse,20,40,2,3,0.05,0.95,0.935384798530496,28,3.0,1,3.0,1,3.0,1
1724,min_diffuse,20,40,2,3,0.05,0.95,0.9247068756360138,6,2.0,1,2.0,1,2.0,1
1725,min_diffuse,20,40,2,3,0.05,0.95,0.8968823562229676,16,3.0,1,3.0,1,3.0,1
1726,min_diffuse,20,40,2,3,0.05,0.95,0.8357036358240788,20,3.0,1,3.0,1,3.0,1
1727,min_diffuse,20,40,2,3,0.05,0.95,0.9451407819962908,14,3.0,0,2.0,1,2.0,1
1728,min_diffuse,20,40,2,3,0.05,0.95,0.895839239726812,9,2.0,1,2.0,1,3.0,0
1729,min_diffuse,20,40,2,3,0.05,0.95,0.943400409582262,29,4.0,1,4.0,1,4.0,1
1730,min_diffuse,20,40,2,3,0.05,0.95,0.9062103897236524,8,2.0,1,2.0,1,3.0,0
1731,min_diffuse,20,40,2,3,0.05,0.95,0.8869249049088231,36,4.0,0,3.0,1,3.0,1
1732,min_diffuse,20,40,2,3,0.05,0.95,0.8910068585631451,16,3.0,1,3.0,1,3.0,1
1733,min_diffuse,20,40,2,3,0.05,0.95,0.9261846863495894,26,3.0,1,3.0,1,3.0,1
1734,min_diffuse,20,40,2,3,0.05,0.95,0.8738018416327471,5,2.0,1,2.0,1,2.0,1
1735,min_diffuse,20,40,2,3,0.05,0.95,0.9001189002721797,17,3.0,1,3.0,1,3.0,1
1736,min_diffuse,20,40,2,3,0.05,0.95,0.9166933218394292,18,3.0,1,3.0,1,3.0,1
1737,min_diffuse,20,40,2,3,0.05,0.95,0.865137726914702,7,2.0,1,2.0,1,2.0,1
1738,min_diffuse,20,40,2,3,0.05,0.95,0.9316041712048776,31,3.0,1,3.0,1,3.0,1
1739,min_diffuse,20,40,2,3,0.05,0.95,0.8151427310356372,7,2.0,1,2.0,1,2.0,1
1740,min_diffuse,20,40,2,3,0.05,0.95,0.9255280486777184,18,2.0,1,2.0,1,2.0,1
1741,min_diffuse,20,40,2,3,0.05,0.95,0.9408920692715124,82,5.0,0,4.0,1,4.0,1
1742,min_diffuse,20,40,2,3,0.05,0.95,0.90419429277126,7,2.0,1,2.0,1,2.0,1
1743,min_diffuse,20,40,2,3,0.05,0.95,0.9221810833339612,9,2.0,1,2.0,1,2.0,1
1744,min_diffuse,20,40,2,3,0.05,0.95,0.946168184950295,20,3.0,1,3.0,1,3.0,1
1745,min_diffuse,20,40,2,3,0.05,0.95,0.9138362653391308,22,4.0,0,3.0,1,4.0,0
1746,min_diffuse,20,40,2,3,0.05,0.95,0.9425330932267572,40,4.0,1,4.0,1,4.0,1
1747,min_diffuse,20,40,2,3,0.05,0.95,0.9142586342214886,29,5.0,0,4.0,1,5.0,0
1748,min_diffuse,20,40,2,3,0.05,0.95,0.8991997322227038,18,3.0,1,3.0,1,3.0,1
1749,min_diffuse,20,40,2,3,0.05,0.95,0.9410070330934804,25,4.0,1,4.0,1,4.0,1
1750,min_diffuse,20,40,2,3,0.05,0.95,0.9398935191707029,40,4.0,1,4.0,1,4.0,1
1751,min_diffuse,20,40,2,3,0.05,0.95,0.9179984388718438,17,3.0,1,3.0,1,3.0,1
1752,min_diffuse,20,40,2,3,0.05,0.95,0.901250036627462,17,3.0,0,3.0,0,2.0,1
1753,min_diffuse,20,40,2,3,0.05,0.95,0.9459690973033036,13,3.0,0,2.0,1,2.0,1
1754,min_diffuse,20,40,2,3,0.05,0.95,0.9280978128810266,4,2.0,1,2.0,1,2.0,1
1755,min_diffuse,20,40,2,3,0.05,0.95,0.9400022548281356,12,3.0,0,2.0,1,3.0,0
1756,min_diffuse,20,40,2,3,0.05,0.95,0.9392643360595944,30,4.0,0,3.0,1,3.0,1
1757,min_diffuse,20,40,2,3,0.05,0.95,0.771449045857024,4,2.0,1,2.0,1,2.0,1
1758,min_diffuse,20,40,2,3,0.05,0.95,0.8559881799203312,12,3.0,0,2.0,1,3.0,0
1759,min_diffuse,20,40,2,3,0.05,0.95,0.8997330771451804,14,3.0,1,3.0,1,3.0,1
1760,min_diffuse,20,40,2,3,0.05,0.95,0.9101224286394716,17,3.0,0,2.0,1,2.0,1
1761,min_diffuse,20,40,2,3,0.05,0.95,0.9375045144139134,13,3.0,1,3.0,1,3.0,1
1762,min_diffuse,20,40,2,3,0.05,0.95,0.9456968156303872,10,3.0,1,3.0,1,3.0,1
1763,min_diffuse,20,40,2,3,0.05,0.95,0.9467282427470932,53,4.0,1,4.0,1,4.0,1
1764,min_diffuse,20,40,2,3,0.05,0.95,0.8778191287308992,8,2.0,1,2.0,1,2.0,1
1765,min_diffuse,20,40,2,3,0.05,0.95,0.9399674679096082,17,4.0,0,3.0,1,3.0,1
1766,min_diffuse,20,40,2,3,0.05,0.95,0.9286499809018554,6,2.0,1,2.0,1,2.0,1
1767,min_diffuse,20,40,2,3,0.05,0.95,0.9124453602783716,9,2.0,1,2.0,1,2.0,1
1768,min_diffuse,20,40,2,3,0.05,0.95,0.9046095712662284,13,4.0,0,4.0,0,3.0,1
1769,min_diffuse,20,40,2,3,0.05,0.95,0.9368265443844088,33,4.0,0,3.0,1,3.0,1
1770,min_diffuse,20,40,2,3,0.05,0.95,0.9175023666394296,20,3.0,1,3.0,1,3.0,1
1771,min_diffuse,20,40,2,3,0.05,0.95,0.920428103211517,24,4.0,1,4.0,1,4.0,1
1772,min_diffuse,20,40,2,3,0.05,0.95,0.9170912964058392,15,3.0,0,2.0,1,2.0,1
1773,min_diffuse,20,40,2,3,0.05,0.95,0.869998761503496,15,3.0,0,3.0,0,2.0,1
1774,min_diffuse,20,40,2,3,0.05,0.95,0.9006688121758831,32,3.0,1,3.0,1,3.0,1
1775,min_diffuse,20,40,2,3,0.05,0.95,0.8270714408341536,5,2.0,1,2.0,1,2.0,1
1776,min_diffuse,20,40,2,3,0.05,0.95,0.9360943628299088,16,3.0,1,3.0,1,3.0,1
1777,min_diffuse,20,40,2,3,0.05,0.95,0.949109507312188,4,2.0,1,2.0,1,2.0,1
1778,min_diffuse,20,40,2,3,0.05,0.95,0.8861041607459983,21,3.0,0,2.0,1,2.0,1
1779,min_diffuse,20,40,2,3,0.05,0.95,0.8624826933040374,26,3.0,1,3.0,1,3.0,1
1780,min_diffuse,20,40,2,3,0.05,0.95,0.9464815460693232,3,2.0,1,2.0,1,2.0,1
1781,min_diffuse,20,40,2,3,0.05,0.95,0.9493775309674164,23,4.0,0,3.0,1,3.0,1
1782,min_diffuse,20,40,2,3,0.05,0.95,0.920115159182181,4,2.0,1,2.0,1,2.0,1
1783,min_diffuse,20,40,2,3,0.05,0.95,0.8231734082907567,7,2.0,1,2.0,1,2.0,1
1784,min_diffuse,20,40,2,3,0.05,0.95,0.8957647638970814,16,3.0,1,3.0,1,3.0,1
1785,min_diffuse,20,40,2,3,0.05,0.95,0.9054954296015828,13,4.0,1,4.0,1,4.0,1
1786,min_diffuse,20,40,2,3,0.05,0.95,0.9391555805654332,17,3.0,1,3.0,1,3.0,1
1787,min_diffuse,20,40,2,3,0.05,0.95,0.860427808408225,11,3.0,0,2.0,1,2.0,1
1788,min_diffuse,20,40,2,3,0.05,0.95,0.9026699010914434,25,3.0,1,3.0,1,3.0,1
1789,min_diffuse,20,40,2,3,0.05,0.95,0.9207736685191626,9,2.0,1,2.0,1,2.0,1
1790,min_diffuse,20,40,2,3,0.05,0.95,0.9498861565810977,13,3.0,1,3.0,1,3.0,1
1791,min_diffuse,20,40,2,3,0.05,0.95,0.9316248464957948,8,2.0,1,2.0,1,2.0,1
1792,min_diffuse,20,40,2,3,0.05,0.95,0.937449560779362,31,3.0,1,3.0,1,3.0,1
1793,min_diffuse,20,40,2,3,0.05,0.95,0.901488134233172,4,2.0,1,2.0,1,2.0,1
1794,min_diffuse,20,40,2,3,0.05,0.95,0.8164738040996565,14,3.0,0,2.0,1,2.0,1
1795,min_diffuse,20,40,2,3,0.05,0.95,0.9382810738679364,14,3.0,1,3.0,1,3.0,1
1796,min_diffuse,20,40,2,3,0.05,0.95,0.9282022867597864,7,2.0,1,2.0,1,2.0,1
1797,min_diffuse,20,40,2,3,0.05,0.95,0.9442335102673176,8,2.0,1,2.0,1,2.0,1
1798,min_diffuse,20,40,2,3,0.05,0.95,0.8186323787667527,7,2.0,1,2.0,1,2.0,1
1799,min_diffuse,20,40,2,3,0.05,0.95,0.9436174261293704,19,3.0,0,3.0,0,2.0,1
1800,min_diffuse,20,40,2,3,0.05,0.95,0.9143631433643504,20,3.0,1,3.0,1,3.0,1
1801,min_diffuse,20,40,2,3,0.05,0.95,0.9187167310889334,17,3.0,1,3.0,1,3.0,1
1802,min_diffuse,20,40,2,3,0.05,0.95,0.949338935246422,44,4.0,0,3.0,1,3.0,1
1803,min_diffuse,20,40,2,3,0.05,0.95,0.9078670852163144,11,3.0,0,2.0,1,3.0,0
1804,min_diffuse,20,40,2,3,0.05,0.95,0.9159137545179816,20,3.0,1,3.0,1,3.0,1
1805,min_diffuse,20,40,2,3,0.05,0.95,0.9042916519823174,12,2.0,1,2.0,1,3.0,0
1806,min_diffuse,20,40,2,3,0.05,0.95,0.881815072180511,21,3.0,1,3.0,1,3.0,1
1807,min_diffuse,20,40,2,3,0.05,0.95,0.8337460627040393,6,2.0,1,2.0,1,2.0,1
1808,min_diffuse,20,40,2,3,0.05,0.95,0.909897332910286,8,2.0,1,2.0,1,2.0,1
1809,min_diffuse,20,40,2,3,0.05,0.95,0.9117177673418836,11,3.0,1,3.0,1,3.0,1
1810,min_diffuse,20,40,2,3,0.05,0.95,0.9260011010968217,45,4.0,1,4.0,1,4.0,1
1811,min_diffuse,20,40,2,3,0.05,0.95,0.883010727520641,14,3.0,0,2.0,1,3.0,0
1812,min_diffuse,20,40,2,3,0.05,0.95,0.937390402727258,24,4.0,1,4.0,1,4.0,1
1813,min_diffuse,20,40,2,3,0.05,0.95,0.8500904261852836,8,2.0,1,2.0,1,2.0,1
1814,min_diffuse,20,40,2,3,0.05,0.95,0.9349066924854872,24,4.0,0,3.0,1,3.0,1
1815,min_diffuse,20,40,2,3,0.05,0.95,0.9109416423301782,26,4.0,0,3.0,1,3.0,1
1816,min_diffuse,20,40,2,3,0.05,0.95,0.8995024661799855,16,3.0,0,3.0,0,2.0,1
1817,min_diffuse,20,40,2,3,0.05,0.95,0.917617543471374,34,4.0,1,4.0,1,4.0,1
1818,min_diffuse,20,40,2,3,0.05,0.95,0.8855888599315815,6,2.0,1,2.0,1,2.0,1
1819,min_diffuse,20,40,2,3,0.05,0.95,0.7730750270398878,5,2.0,1,2.0,1,2.0,1
1820,min_diffuse,20,40,2,3,0.05,0.95,0.93935384423946,20,3.0,1,3.0,1,3.0,1
1821,min_diffuse,20,40,2,3,0.05,0.95,0.9486174203926444,74,5.0,0,4.0,1,4.0,1
1822,min_diffuse,20,40,2,3,0.05,0.95,0.8731615158050562,9,2.0,1,2.0,1,2.0,1
1823,min_diffuse,20,40,2,3,0.05,0.95,0.9409800045424418,19,3.0,0,3.0,0,2.0,1
1824,min_diffuse,20,40,2,3,0.05,0.95,0.9277746470628369,19,3.0,0,3.0,0,2.0,1
1825,min_diffuse,20,40,2,3,0.05,0.95,0.9195451831554008,9,3.0,0,3.0,0,2.0,1
1826,min_diffuse,20,40,2,3,0.05,0.95,0.9397760155208886,19,3.0,1,3.0,1,3.0,1
1827,min_diffuse,20,40,2,3,0.05,0.95,0.895202795890209,8,3.0,0,2.0,1,3.0,0
1828,min_diffuse,20,40,2,3,0.05,0.95,0.9365346139061632,11,3.0,1,3.0,1,3.0,1
1829,min_diffuse,20,40,2,3,0.05,0.95,0.9464019534765924,9,2.0,1,2.0,1,2.0,1
1830,min_diffuse,20,40,2,3,0.05,0.95,0.9193605578895672,41,4.0,0,4.0,0,3.0,1
1831,min_diffuse,20,40,2,3,0.05,0.95,0.9191291658956444,39,4.0,1,4.0,1,4.0,1
1832,min_diffuse,20,40,2,3,0.05,0.95,0.9122400918695142,32,3.0,1,3.0,1,3.0,1
1833,min_diffuse,20,40,2,3,0.05,0.95,0.9450982763256808,19,3.0,1,3.0,1,3.0,1
1834,min_diffuse,20,40,2,3,0.05,0.95,0.9399072914022653,29,3.0,1,3.0,1,3.0,1
1835,min_diffuse,20,40,2,3,0.05,0.95,0.9037480377252628,4,2.0,1,2.0,1,2.0,1
1836,min_diffuse,20,40,2,3,0.05,0.95,0.927592370546034,63,4.0,0,3.0,1,3.0,1
1837,min_diffuse,20,40,2,3,0.05,0.95,0.9353369016352636,45,5.0,0,4.0,1,4.0,1
1838,min_diffuse,20,40,2,3,0.05,0.95,0.8822372148644291,9,3.0,1,3.0,1,3.0,1
1839,min_diffuse,20,40,2,3,0.05,0.95,0.945425299368233,8,2.0,1,2.0,1,3.0,0
1840,min_diffuse,20,40,2,3,0.05,0.95,0.8432051120346502,6,2.0,1,2.0,1,3.0,0
1841,min_diffuse,20,40,2,3,0.05,0.95,0.9345592063865916,19,3.0,1,3.0,1,3.0,1
1842,min_diffuse,20,40,2,3,0.05,0.95,0.9262241861648388,32,4.0,1,4.0,1,4.0,1
1843,min_diffuse,20,40,2,3,0.05,0.95,0.8777391958343493,8,2.0,1,2.0,1,2.0,1
1844,min_diffuse,20,40,2,3,0.05,0.95,0.8874284237967284,4,2.0,1,2.0,1,2.0,1
1845,min_diffuse,20,40,2,3,0.05,0.95,0.9347568557258616,7,2.0,1,2.0,1,2.0,1
1846,min_diffuse,20,40,2,3,0.05,0.95,0.9477930726907984,10,3.0,0,2.0,1,2.0,1
1847,min_diffuse,20,40,2,3,0.05,0.95,0.9405533284884968,13,3.0,1,3.0,1,3.0,1
1848,min_diffuse,20,40,2,3,0.05,0.95,0.9223329796441776,31,3.0,0,3.0,0,2.0,1
1849,min_diffuse,20,40,2,3,0.05,0.95,0.929529448260544,13,3.0,0,3.0,0,2.0,1
1850,min_diffuse,20,40,2,3,0.05,0.95,0.91032149804543,25,4.0,1,4.0,1,4.0,1
1851,min_diffuse,20,40,2,3,0.05,0.95,0.8505496039400546,22,3.0,1,3.0,1,3.0,1
1852,min_diffuse,20,40,2,3,0.05,0.95,0.9055485930394652,9,2.0,1,2.0,1,2.0,1
1853,min_diffuse,20,40,2,3,0.05,0.95,0.9491287562658692,40,4.0,0,3.0,1,4.0,0
1854,min_diffuse,20,40,2,3,0.05,0.95,0.803043415244772,21,3.0,1,3.0,1,3.0,1
1855,min_diffuse,20,40,2,3,0.05,0.95,0.8936598450110897,10,2.0,1,2.0,1,2.0,1
1856,min_diffuse,20,40,2,3,0.05,0.95,0.9204435472791396,7,2.0,1,2.0,1,2.0,1
1857,min_diffuse,20,40,2,3,0.05,0.95,0.9052604121049348,8,2.0,1,2.0,1,2.0,1
1858,min_diffuse,20,40,2,3,0.05,0.95,0.9028691589095564,29,3.0,1,3.0,1,3.0,1
1859,min_diffuse,20,40,2,3,0.05,0.95,0.8645905416991764,8,2.0,1,2.0,1,2.0,1
1860,min_diffuse,20,40,2,3,0.05,0.95,0.8049552494831305,18,3.0,1,3.0,1,3.0,1
1861,min_diffuse,20,40,2,3,0.05,0.95,0.8748332526110753,19,3.0,0,3.0,0,2.0,1
1862,min_diffuse,20,40,2,3,0.05,0.95,0.9037495318434826,8,2.0,1,2.0,1,3.0,0
1863,min_diffuse,20,40,2,3,0.05,0.95,0.8908531002096916,8,3.0,0,2.0,1,2.0,1
1864,min_diffuse,20,40,2,3,0.05,0.95,0.8998546148544806,21,4.0,1,4.0,1,4.0,1
1865,min_diffuse,20,40,2,3,0.05,0.95,0.9007422185030642,9,3.0,1,3.0,1,3.0,1
1866,min_diffuse,20,40,2,3,0.05,0.95,0.9217861928475324,20,3.0,1,3.0,1,3.0,1
1867,min_diffuse,20,40,2,3,0.05,0.95,0.9283944403041896,36,6.0,1,6.0,1,6.0,1
1868,min_diffuse,20,40,2,3,0.05,0.95,0.9125346919218952,15,3.0,0,3.0,0,2.0,1
1869,min_diffuse,20,40,2,3,0.05,0.95,0.8942208470683531,10,3.0,1,3.0,1,3.0,1
1870,min_diffuse,20,40,2,3,0.05,0.95,0.9398164949828448,13,3.0,1,3.0,1,3.0,1
1871,min_diffuse,20,40,2,3,0.05,0.95,0.9201030377230022,7,3.0,0,2.0,1,2.0,1
1872,min_diffuse,20,40,2,3,0.05,0.95,0.9307883532582706,28,4.0,0,3.0,1,3.0,1
1873,min_diffuse,20,40,2,3,0.05,0.95,0.905583016566844,9,3.0,1,3.0,1,3.0,1
1874,min_diffuse,20,40,2,3,0.05,0.95,0.948563383693286,8,2.0,1,2.0,1,3.0,0
1875,min_diffuse,20,40,2,3,0.05,0.95,0.9230701028846056,15,3.0,1,3.0,1,3.0,1
1876,min_diffuse,20,40,2,3,0.05,0.95,0.9055831193520804,34,4.0,0,3.0,1,3.0,1
1877,min_diffuse,20,40,2,3,0.05,0.95,0.9479232825796748,14,3.0,0,2.0,1,3.0,0
1878,min_diffuse,20,40,2,3,0.05,0.95,0.9072845836827116,3,2.0,1,2.0,1,2.0,1
1879,min_diffuse,20,40,2,3,0.05,0.95,0.94450910376365,52,5.0,0,5.0,0,4.0,1
1880,min_diffuse,20,40,2,3,0.05,0.95,0.9065688231228992,19,3.0,1,3.0,1,3.0,1
1881,min_diffuse,20,40,2,3,0.05,0.95,0.8744278781593465,19,3.0,0,2.0,1,2.0,1
1882,min_diffuse,20,40,2,3,0.05,0.95,0.9298236232319396,24,3.0,0,2.0,1,3.0,0
1883,min_diffuse,20,40,2,3,0.05,0.95,0.9484131251247716,20,3.0,1,3.0,1,3.0,1
1884,min_diffuse,20,40,2,3,0.05,0.95,0.9016174751954696,12,3.0,0,2.0,1,3.0,0
1885,min_diffuse,20,40,2,3,0.05,0.95,0.899750316747667,7,2.0,1,2.0,1,2.0,1
1886,min_diffuse,20,40,2,3,0.05,0.95,0.8396156555182293,19,3.0,0,2.0,1,2.0,1
1887,min_diffuse,20,40,2,3,0.05,0.95,0.9155071935623152,11,3.0,0,2.0,1,3.0,0
1888,min_diffuse,20,40,2,3,0.05,0.95,0.9296680743297786,19,3.0,1,3.0,1,3.0,1
1889,min_diffuse,20,40,2,3,0.05,0.95,0.8530632896959981,15,3.0,0,2.0,1,2.0,1
1890,min_diffuse,20,40,2,3,0.05,0.95,0.8016664409795906,5,2.0,1,2.0,1,2.0,1
1891,min_diffuse,20,40,2,3,0.05,0.95,0.9224987174710944,43,4.0,1,4.0,1,4.0,1
1892,min_diffuse,20,40,2,3,0.05,0.95,0.9309036554995804,15,3.0,1,3.0,1,3.0,1
1893,min_diffuse,20,40,2,3,0.05,0.95,0.9265236355331558,21,3.0,1,3.0,1,4.0,0
1894,min_diffuse,20,40,2,3,0.05,0.95,0.676061995209798,5,2.0,1,2.0,1,2.0,1
1895,min_diffuse,20,40,2,3,0.05,0.95,0.9225188122527692,11,2.0,1,2.0,1,2.0,1
1896,min_diffuse,20,40,2,3,0.05,0.95,0.932681273171403,12,2.0,1,2.0,1,2.0,1
1897,min_diffuse,20,40,2,3,0.05,0.95,0.9461960424827992,18,3.0,1,3.0,1,3.0,1
1898,min_diffuse,20,40,2,3,0.05,0.95,0.9466740127285432,15,3.0,0,2.0,1,3.0,0
1899,min_diffuse,20,40,2,3,0.05,0.95,0.9384500367589044,16,2.0,1,2.0,1,2.0,1
1900,min_diffuse,20,40,2,3,0.05,0.95,0.902166354578376,7,2.0,1,2.0,1,2.0,1
1901,min_diffuse,20,40,2,3,0.05,0.95,0.7916293863919025,10,2.0,1,2.0,1,2.0,1
1902,min_diffuse,20,40,2,3,0.05,0.95,0.906155625328625,15,2.0,1,2.0,1,2.0,1
1903,min_diffuse,20,40,2,3,0.05,0.95,0.8390810130660019,23,3.0,0,3.0,0,2.0,1
1904,min_diffuse,20,40,2,3,0.05,0.95,0.9001429470095305,12,3.0,1,3.0,1,3.0,1
1905,min_diffuse,20,40,2,3,0.05,0.95,0.921394093126398,24,4.0,1,4.0,1,4.0,1
1906,min_diffuse,20,40,2,3,0.05,0.95,0.8881838815288063,22,3.0,0,3.0,0,2.0,1
1907,min_diffuse,20,40,2,3,0.05,0.95,0.9439809096188376,23,3.0,1,3.0,1,3.0,1
1908,min_diffuse,20,40,2,3,0.05,0.95,0.9475056155238388,42,4.0,0,3.0,1,4.0,0
1909,min_diffuse,20,40,2,3,0.05,0.95,0.9390091575389582,6,2.0,1,2.0,1,3.0,0
1910,min_diffuse,20,40,2,3,0.05,0.95,0.911167823342829,23,3.0,1,3.0,1,3.0,1
1911,min_diffuse,20,40,2,3,0.05,0.95,0.9451261885101526,13,3.0,0,2.0,1,2.0,1
1912,min_diffuse,20,40,2,3,0.05,0.95,0.9293159341525008,22,3.0,0,3.0,0,2.0,1
1913,min_diffuse,20,40,2,3,0.05,0.95,0.9150079262843342,12,3.0,1,3.0,1,3.0,1
1914,min_diffuse,20,40,2,3,0.05,0.95,0.911285996753382,21,3.0,1,3.0,1,3.0,1
1915,min_diffuse,20,40,2,3,0.05,0.95,0.9493607144861824,14,3.0,1,3.0,1,3.0,1
1916,min_diffuse,20,40,2,3,0.05,0.95,0.9071998526599062,15,3.0,0,2.0,1,2.0,1
1917,min_diffuse,20,40,2,3,0.05,0.95,0.82103527839677,6,2.0,1,2.0,1,2.0,1
1918,min_diffuse,20,40,2,3,0.05,0.95,0.9294970415210329,41,4.0,0,4.0,0,3.0,1
1919,min_diffuse,20,40,2,3,0.05,0.95,0.9145393350832736,22,4.0,0,3.0,1,4.0,0
1920,min_diffuse,20,40,2,3,0.05,0.95,0.908475261282776,12,3.0,0,2.0,1,2.0,1
1921,min_diffuse,20,40,2,3,0.05,0.95,0.9154839717748816,9,3.0,0,2.0,1,2.0,1
1922,min_diffuse,20,40,2,3,0.05,0.95,0.9224773397731508,18,4.0,0,3.0,1,3.0,1
1923,min_diffuse,20,40,2,3,0.05,0.95,0.9411781384890984,20,4.0,0,3.0,1,3.0,1
1924,min_diffuse,20,40,2,3,0.05,0.95,0.9246749437154808,11,3.0,0,2.0,1,3.0,0
1925,min_diffuse,20,40,2,3,0.05,0.95,0.7888856080113644,4,2.0,1,2.0,1,2.0,1
1926,min_diffuse,20,40,2,3,0.05,0.95,0.8908671410021634,23,3.0,0,2.0,1,2.0,1
1927,min_diffuse,20,40,2,3,0.05,0.95,0.9280646609281988,24,4.0,0,3.0,1,4.0,0
1928,min_diffuse,20,40,2,3,0.05,0.95,0.928599779869564,20,3.0,0,2.0,1,3.0,0
1929,min_diffuse,20,40,2,3,0.05,0.95,0.9272373601558032,9,2.0,1,2.0,1,3.0,0
1930,min_diffuse,20,40,2,3,0.05,0.95,0.9296839973626558,17,4.0,0,3.0,1,3.0,1
1931,min_diffuse,20,40,2,3,0.05,0.95,0.8803200563051765,8,2.0,1,2.0,1,2.0,1
1932,min_diffuse,20,40,2,3,0.05,0.95,0.9021057200049304,20,4.0,0,3.0,1,3.0,1
1933,min_diffuse,20,40,2,3,0.05,0.95,0.9429412543562186,47,4.0,1,4.0,1,4.0,1
1934,min_diffuse,20,40,2,3,0.05,0.95,0.8740767448691792,10,2.0,1,2.0,1,3.0,0
1935,min_diffuse,20,40,2,3,0.05,0.95,0.9331152889194329,26,3.0,1,3.0,1,3.0,1
1936,min_diffuse,20,40,2,3,0.05,0.95,0.920670829886116,5,2.0,1,2.0,1,2.0,1
1937,min_diffuse,20,40,2,3,0.05,0.95,0.8728731341250658,16,3.0,1,3.0,1,3.0,1
1938,min_diffuse,20,40,2,3,0.05,0.95,0.8619300243271355,9,3.0,0,3.0,0,2.0,1
1939,min_diffuse,20,40,2,3,0.05,0.95,0.9294645765512848,8,2.0,1,2.0,1,2.0,1
1940,min_diffuse,20,40,2,3,0.05,0.95,0.9257442318261218,25,4.0,0,3.0,1,3.0,1
1941,min_diffuse,20,40,2,3,0.05,0.95,0.8791499896473627,7,2.0,1,2.0,1,2.0,1
1942,min_diffuse,20,40,2,3,0.05,0.95,0.8860905253532423,8,2.0,1,2.0,1,2.0,1
1943,min_diffuse,20,40,2,3,0.05,0.95,0.9479248154414656,6,2.0,1,2.0,1,2.0,1
1944,min_diffuse,20,40,2,3,0.05,0.95,0.6970832698538917,8,2.0,1,2.0,1,2.0,1
1945,min_diffuse,20,40,2,3,0.05,0.95,0.9158597742690724,10,3.0,0,2.0,1,2.0,1
1946,min_diffuse,20,40,2,3,0.05,0.95,0.84929320825439,12,2.0,1,2.0,1,2.0,1
1947,min_diffuse,20,40,2,3,0.05,0.95,0.773155742071621,7,2.0,1,2.0,1,2.0,1
1948,min_diffuse,20,40,2,3,0.05,0.95,0.9447327493931718,13,3.0,1,3.0,1,3.0,1
1949,min_diffuse,20,40,2,3,0.05,0.95,0.9494525848706962,33,4.0,0,3.0,1,3.0,1
1950,min_diffuse,20,40,2,3,0.05,0.95,0.9449574460431917,32,4.0,0,3.0,1,3.0,1
1951,min_diffuse,20,40,2,3,0.05,0.95,0.9397624810445204,91,6.0,0,5.0,1,5.0,1
1952,min_diffuse,20,40,2,3,0.05,0.95,0.9445288678596164,29,3.0,1,3.0,1,3.0,1
1953,min_diffuse,20,40,2,3,0.05,0.95,0.8934886425096007,29,3.0,1,3.0,1,3.0,1
1954,min_diffuse,20,40,2,3,0.05,0.95,0.922321902866324,62,5.0,0,4.0,1,4.0,1
1955,min_diffuse,20,40,2,3,0.05,0.95,0.7720921636926054,9,2.0,1,2.0,1,2.0,1
1956,min_diffuse,20,40,2,3,0.05,0.95,0.9323747190652548,20,3.0,1,3.0,1,3.0,1
1957,min_diffuse,20,40,2,3,0.05,0.95,0.9241106533244394,8,3.0,1,3.0,1,3.0,1
1958,min_diffuse,20,40,2,3,0.05,0.95,0.9445352319072404,14,3.0,1,3.0,1,3.0,1
1959,min_diffuse,20,40,2,3,0.05,0.95,0.762638756975603,4,2.0,1,2.0,1,2.0,1
1960,min_diffuse,20,40,2,3,0.05,0.95,0.8662777032948045,5,2.0,1,2.0,1,2.0,1
1961,min_diffuse,20,40,2,3,0.05,0.95,0.9317033293400828,36,4.0,0,3.0,1,3.0,1
1962,min_diffuse,20,40,2,3,0.05,0.95,0.9446600806303386,42,3.0,1,3.0,1,3.0,1
1963,min_diffuse,20,40,2,3,0.05,0.95,0.7692460196520743,4,2.0,1,2.0,1,2.0,1
1964,min_diffuse,20,40,2,3,0.05,0.95,0.9427945384871924,15,3.0,1,3.0,1,3.0,1
1965,min_diffuse,20,40,2,3,0.05,0.95,0.8593206705586555,8,3.0,1,3.0,1,3.0,1
1966,min_diffuse,20,40,2,3,0.05,0.95,0.9484923319455832,12,3.0,0,2.0,1,3.0,0
1967,min_diffuse,20,40,2,3,0.05,0.95,0.8533475093012339,11,3.0,0,2.0,1,2.0,1
1968,min_diffuse,20,40,2,3,0.05,0.95,0.9465842661551844,9,3.0,0,2.0,1,3.0,0
1969,min_diffuse,20,40,2,3,0.05,0.95,0.9035145665025264,8,3.0,0,2.0,1,3.0,0
1970,min_diffuse,20,40,2,3,0.05,0.95,0.9261487166729844,27,3.0,1,3.0,1,3.0,1
1971,min_diffuse,20,40,2,3,0.05,0.95,0.9463513608704324,11,3.0,0,2.0,1,2.0,1
1972,min_diffuse,20,40,2,3,0.05,0.95,0.8577356582294292,13,3.0,0,3.0,0,2.0,1
1973,min_diffuse,20,40,2,3,0.05,0.95,0.9173706007182834,63,5.0,0,4.0,1,4.0,1
1974,min_diffuse,20,40,2,3,0.05,0.95,0.9255608565328824,60,4.0,1,4.0,1,4.0,1
1975,min_diffuse,20,40,2,3,0.05,0.95,0.9281299092106744,15,4.0,0,3.0,1,3.0,1
1976,min_diffuse,20,40,2,3,0.05,0.95,0.9301001894984852,27,4.0,0,3.0,1,3.0,1
1977,min_diffuse,20,40,2,3,0.05,0.95,0.7675557461233629,5,2.0,1,2.0,1,2.0,1
1978,min_diffuse,20,40,2,3,0.05,0.95,0.9141959587946694,17,3.0,0,2.0,1,3.0,0
1979,min_diffuse,20,40,2,3,0.05,0.95,0.8600650436298074,37,3.0,1,3.0,1,3.0,1
1980,min_diffuse,20,40,2,3,0.05,0.95,0.9456926989402226,11,3.0,0,2.0,1,2.0,1
1981,min_diffuse,20,40,2,3,0.05,0.95,0.9356607049572256,51,5.0,0,5.0,0,4.0,1
1982,min_diffuse,20,40,2,3,0.05,0.95,0.840738730276333,19,3.0,0,2.0,1,2.0,1
1983,min_diffuse,20,40,2,3,0.05,0.95,0.8939238500018313,46,4.0,0,3.0,1,3.0,1
1984,min_diffuse,20,40,2,3,0.05,0.95,0.8951656466582938,16,3.0,1,3.0,1,3.0,1
1985,min_diffuse,20,40,2,3,0.05,0.95,0.8846324416814111,15,3.0,1,3.0,1,3.0,1
1986,min_diffuse,20,40,2,3,0.05,0.95,0.894807630441829,8,2.0,1,2.0,1,2.0,1
1987,min_diffuse,20,40,2,3,0.05,0.95,0.9460081286977212,20,3.0,1,3.0,1,3.0,1
1988,min_diffuse,20,40,2,3,0.05,0.95,0.944360761471262,25,3.0,1,3.0,1,3.0,1
1989,min_diffuse,20,40,2,3,0.05,0.95,0.8896016352632332,13,3.0,1,3.0,1,3.0,1
1990,min_diffuse,20,40,2,3,0.05,0.95,0.8218302113681846,8,2.0,1,2.0,1,2.0,1
1991,min_diffuse,20,40,2,3,0.05,0.95,0.888578441037741,5,2.0,1,2.0,1,2.0,1
1992,min_diffuse,20,40,2,3,0.05,0.95,0.8360463911704864,6,2.0,1,2.0,1,2.0,1
1993,min_diffuse,20,40,2,3,0.05,0.95,0.9039229121033058,22,3.0,1,3.0,1,3.0,1
1994,min_diffuse,20,40,2,3,0.05,0.95,0.9266407680916072,14,3.0,0,2.0,1,2.0,1
1995,min_diffuse,20,40,2,3,0.05,0.95,0.898063839886225,36,4.0,0,3.0,1,3.0,1
1996,min_diffuse,20,40,2,3,0.05,0.95,0.8638790804725128,8,2.0,1,2.0,1,2.0,1
1997,min_diffuse,20,40,2,3,0.05,0.95,0.9410420995776112,13,3.0,1,3.0,1,3.0,1
1998,min_diffuse,20,40,2,3,0.05,0.95,0.942139843043558,35,4.0,0,3.0,1,3.0,1
1999,min_diffuse,20,40,2,3,0.05,0.95,0.7978289920914398,5,2.0,1,2.0,1,2.0,1
2000,min_diffuse,20,40,2,3,0.05,0.95,0.947928139593593,23,3.0,1,3.0,1,3.0,1
2001,min_diffuse,20,40,2,3,0.05,0.95,0.9466685914642246,20,3.0,1,3.0,1,3.0,1
2002,min_diffuse,20,40,2,3,0.05,0.95,0.9299399912411296,12,2.0,1,2.0,1,2.0,1
2003,min_diffuse,20,40,2,3,0.05,0.95,0.8579492820409166,9,3.0,0,2.0,1,3.0,0
2004,min_diffuse,20,40,2,3,0.05,0.95,0.8778557955829945,17,3.0,1,3.0,1,3.0,1
2005,min_diffuse,20,40,2,3,0.05,0.95,0.9112425546202356,22,3.0,1,3.0,1,3.0,1
2006,min_diffuse,20,40,2,3,0.05,0.95,0.9485632355016048,11,3.0,1,3.0,1,3.0,1
2007,min_diffuse,20,40,2,3,0.05,0.95,0.8914656649664329,13,3.0,1,3.0,1,3.0,1
2008,min_diffuse,20,40,2,3,0.05,0.95,0.8979332486883143,16,3.0,1,3.0,1,3.0,1
2009,min_diffuse,20,40,2,3,0.05,0.95,0.9435411088217984,14,3.0,1,3.0,1,3.0,1
2010,min_diffuse,20,40,2,3,0.05,0.95,0.9485896997791162,11,3.0,1,3.0,1,3.0,1
2011,min_diffuse,20,40,2,3,0.05,0.95,0.9260689504885772,12,3.0,1,3.0,1,3.0,1
2012,min_diffuse,20,40,2,3,0.05,0.95,0.9447488964507056,20,3.0,1,3.0,1,3.0,1
2013,min_diffuse,20,40,2,3,0.05,0.95,0.9405159304187664,42,3.0,1,3.0,1,3.0,1
2014,min_diffuse,20,40,2,3,0.05,0.95,0.9221450767876872,9,2.0,1,2.0,1,2.0,1
2015,min_diffuse,20,40,2,3,0.05,0.95,0.8589121620558272,6,2.0,1,2.0,1,2.0,1
2016,min_diffuse,20,40,2,3,0.05,0.95,0.8588322791579659,12,3.0,0,2.0,1,2.0,1
2017,min_diffuse,20,40,2,3,0.05,0.95,0.9453138050072812,30,3.0,1,3.0,1,3.0,1
2018,min_diffuse,20,40,2,3,0.05,0.95,0.8732736512672192,8,2.0,1,2.0,1,3.0,0
2019,min_diffuse,20,40,2,3,0.05,0.95,0.9392251892139,15,3.0,1,3.0,1,3.0,1
2020,min_diffuse,20,40,2,3,0.05,0.95,0.9371655504169892,22,3.0,1,3.0,1,3.0,1
2021,min_diffuse,20,40,2,3,0.05,0.95,0.9190437897864469,27,4.0,1,4.0,1,4.0,1
2022,min_diffuse,20,40,2,3,0.05,0.95,0.941658526753656,17,3.0,1,3.0,1,3.0,1
2023,min_diffuse,20,40,2,3,0.05,0.95,0.9124346650841332,24,4.0,0,4.0,0,3.0,1
2024,min_diffuse,20,40,2,3,0.05,0.95,0.9297903920978948,23,4.0,1,4.0,1,4.0,1
2025,min_diffuse,20,40,2,3,0.05,0.95,0.8740844174443962,6,2.0,1,2.0,1,2.0,1
2026,min_diffuse,20,40,2,3,0.05,0.95,0.9291619092248956,42,4.0,0,3.0,1,3.0,1
2027,min_diffuse,20,40,2,3,0.05,0.95,0.9280767480861816,38,3.0,1,3.0,1,3.0,1
2028,min_diffuse,20,40,2,3,0.05,0.95,0.9428851707417206,10,3.0,1,3.0,1,3.0,1
2029,min_diffuse,20,40,2,3,0.05,0.95,0.8821848187350263,11,3.0,1,3.0,1,3.0,1
2030,min_diffuse,20,40,2,3,0.05,0.95,0.9132339331649174,21,3.0,0,2.0,1,2.0,1
2031,min_diffuse,20,40,2,3,0.05,0.95,0.9484811343557544,75,5.0,0,4.0,1,4.0,1
2032,min_diffuse,20,40,2,3,0.05,0.95,0.8927929048242392,16,3.0,1,3.0,1,3.0,1
2033,min_diffuse,20,40,2,3,0.05,0.95,0.9059905738597164,16,3.0,1,3.0,1,3.0,1
2034,min_diffuse,20,40,2,3,0.05,0.95,0.8144897917156365,46,3.0,1,3.0,1,3.0,1
2035,min_diffuse,20,40,2,3,0.05,0.95,0.9314855498973365,10,3.0,1,3.0,1,3.0,1
2036,min_diffuse,20,40,2,3,0.05,0.95,0.9215583104707716,6,2.0,1,2.0,1,2.0,1
2037,min_diffuse,20,40,2,3,0.05,0.95,0.9444757716387776,30,4.0,1,4.0,1,4.0,1
2038,min_diffuse,20,40,2,3,0.05,0.95,0.9301925416088108,41,3.0,1,3.0,1,3.0,1
2039,min_diffuse,20,40,2,3,0.05,0.95,0.9091302417915752,34,4.0,1,4.0,1,4.0,1
2040,min_diffuse,20,40,2,3,0.05,0.95,0.9200046355798353,26,3.0,1,3.0,1,4.0,0
2041,min_diffuse,20,40,2,3,0.05,0.95,0.8733811129997079,3,2.0,1,2.0,1,2.0,1
2042,min_diffuse,20,40,2,3,0.05,0.95,0.9492602832991324,14,4.0,1,4.0,1,4.0,1
2043,min_diffuse,20,40,2,3,0.05,0.95,0.945597352762904,26,4.0,1,4.0,1,4.0,1
2044,min_diffuse,20,40,2,3,0.05,0.95,0.9468797996913856,15,3.0,0,2.0,1,3.0,0
2045,min_diffuse,20,40,2,3,0.05,0.95,0.9214316317128892,13,3.0,1,3.0,1,3.0,1
2046,min_diffuse,20,40,2,3,0.05,0.95,0.9260798374832614,20,3.0,1,3.0,1,3.0,1
2047,min_diffuse,20,40,2,3,0.05,0.95,0.8790866283517047,10,3.0,0,2.0,1,2.0,1
2048,min_diffuse,20,40,2,3,0.05,0.95,0.8985918845897026,35,4.0,0,3.0,1,3.0,1
2049,min_diffuse,20,40,2,3,0.05,0.95,0.9320839157750896,19,3.0,1,3.0,1,3.0,1
2050,min_diffuse,20,40,2,3,0.05,0.95,0.935336644328691,11,3.0,0,2.0,1,2.0,1
2051,min_diffuse,20,40,2,3,0.05,0.95,0.9213785807033344,22,4.0,0,3.0,1,3.0,1
2052,min_diffuse,20,40,2,3,0.05,0.95,0.8718581803403302,7,2.0,1,2.0,1,2.0,1
2053,min_diffuse,20,40,2,3,0.05,0.95,0.9419533607785482,13,3.0,0,2.0,1,2.0,1
2054,min_diffuse,20,40,2,3,0.05,0.95,0.9274694197705629,6,2.0,1,2.0,1,2.0,1
2055,min_diffuse,20,40,2,3,0.05,0.95,0.9254646638766204,54,4.0,1,4.0,1,4.0,1
2056,min_diffuse,20,40,2,3,0.05,0.95,0.9117575359758864,20,3.0,1,3.0,1,3.0,1
2057,min_diffuse,20,40,2,3,0.05,0.95,0.8209477699220117,11,2.0,1,2.0,1,2.0,1
2058,min_diffuse,20,40,2,3,0.05,0.95,0.9029759736330892,25,3.0,1,3.0,1,3.0,1
2059,min_diffuse,20,40,2,3,0.05,0.95,0.9220209005839776,15,3.0,1,3.0,1,3.0,1
2060,min_diffuse,20,40,2,3,0.05,0.95,0.9411577130748632,20,4.0,0,3.0,1,4.0,0
2061,min_diffuse,20,40,2,3,0.05,0.95,0.8886758529339478,9,3.0,1,3.0,1,3.0,1
2062,min_diffuse,20,40,2,3,0.05,0.95,0.946026000312929,18,3.0,1,3.0,1,3.0,1
2063,min_diffuse,20,40,2,3,0.05,0.95,0.9337075546604652,18,3.0,1,3.0,1,3.0,1
2064,min_diffuse,20,40,2,3,0.05,0.95,0.9314827173708278,19,3.0,1,3.0,1,3.0,1
2065,min_diffuse,20,40,2,3,0.05,0.95,0.937899385146378,31,5.0,0,4.0,1,4.0,1
2066,min_diffuse,20,40,2,3,0.05,0.95,0.8867014496267949,12,3.0,0,3.0,0,2.0,1
2067,min_diffuse,20,40,2,3,0.05,0.95,0.8850684098271807,15,3.0,1,3.0,1,3.0,1
2068,min_diffuse,20,40,2,3,0.05,0.95,0.9357612582482604,39,4.0,1,4.0,1,4.0,1
2069,min_diffuse,20,40,2,3,0.05,0.95,0.9340559888652208,19,3.0,1,3.0,1,3.0,1
2070,min_diffuse,20,40,2,3,0.05,0.95,0.9469178095680688,23,3.0,1,3.0,1,3.0,1
2071,min_diffuse,20,40,2,3,0.05,0.95,0.8881476163410059,13,3.0,1,3.0,1,3.0,1
2072,min_diffuse,20,40,2,3,0.05,0.95,0.9469373967718632,12,3.0,1,3.0,1,3.0,1
2073,min_diffuse,20,40,2,3,0.05,0.95,0.873506770974037,8,2.0,1,2.0,1,2.0,1
2074,min_diffuse,20,40,2,3,0.05,0.95,0.9054195547286676,17,3.0,1,3.0,1,3.0,1
2075,min_diffuse,20,40,2,3,0.05,0.95,0.847968379602108,8,3.0,0,2.0,1,3.0,0
2076,min_diffuse,20,40,2,3,0.05,0.95,0.9386449987283504,19,3.0,1,3.0,1,3.0,1
2077,min_diffuse,20,40,2,3,0.05,0.95,0.8969585292632368,13,3.0,1,3.0,1,3.0,1
2078,min_diffuse,20,40,2,3,0.05,0.95,0.930426345533824,50,4.0,1,4.0,1,4.0,1
2079,min_diffuse,20,40,2,3,0.05,0.95,0.9438946468202328,12,3.0,0,3.0,0,2.0,1
2080,min_diffuse,20,40,2,3,0.05,0.95,0.927911143638079,13,3.0,0,2.0,1,2.0,1
2081,min_diffuse,20,40,2,3,0.05,0.95,0.8701260273170512,6,2.0,1,2.0,1,2.0,1
2082,min_diffuse,20,40,2,3,0.05,0.95,0.8935789814560008,7,2.0,1,2.0,1,2.0,1
2083,min_diffuse,20,40,2,3,0.05,0.95,0.8185897370254702,10,2.0,1,2.0,1,2.0,1
2084,min_diffuse,20,40,2,3,0.05,0.95,0.9340383490667272,47,4.0,0,3.0,1,3.0,1
2085,min_diffuse,20,40,2,3,0.05,0.95,0.932919193038845,44,4.0,0,4.0,0,3.0,1
2086,min_diffuse,20,40,2,3,0.05,0.95,0.8498576349660806,7,2.0,1,2.0,1,2.0,1
2087,min_diffuse,20,40,2,3,0.05,0.95,0.8993368454436071,8,2.0,1,2.0,1,3.0,0
2088,min_diffuse,20,40,2,3,0.05,0.95,0.9404557973318152,11,3.0,0,2.0,1,3.0,0
2089,min_diffuse,20,40,2,3,0.05,0.95,0.9396640946563534,17,4.0,0,3.0,1,3.0,1
2090,min_diffuse,20,40,2,3,0.05,0.95,0.8456905339512014,5,2.0,1,2.0,1,2.0,1
2091,min_diffuse,20,40,2,3,0.05,0.95,0.9251059337500716,11,3.0,0,2.0,1,3.0,0
2092,min_diffuse,20,40,2,3,0.05,0.95,0.9333039044895872,3,2.0,0,1.0,1,2.0,0
2093,min_diffuse,20,40,2,3,0.05,0.95,0.944572225959222,9,3.0,0,2.0,1,3.0,0
2094,min_diffuse,20,40,2,3,0.05,0.95,0.933898539589321,15,3.0,1,3.0,1,4.0,0
2095,min_diffuse,20,40,2,3,0.05,0.95,0.9240088943458242,36,4.0,0,3.0,1,3.0,1
2096,min_diffuse,20,40,2,3,0.05,0.95,0.8867927943851528,17,3.0,0,3.0,0,2.0,1
2097,min_diffuse,20,40,2,3,0.05,0.95,0.9009106171921272,9,3.0,0,2.0,1,2.0,1
2098,min_diffuse,20,40,2,3,0.05,0.95,0.8811414931288769,13,3.0,0,3.0,0,2.0,1
2099,min_diffuse,20,40,2,3,0.05,0.95,0.942177211478819,8,2.0,1,2.0,1,2.0,1
2100,min_diffuse,20,40,2,3,0.05,0.95,0.9297611375729408,52,5.0,1,5.0,1,5.0,1
2101,min_diffuse,20,40,2,3,0.05,0.95,0.9488783792006856,11,3.0,1,3.0,1,3.0,1
2102,min_diffuse,20,40,2,3,0.05,0.95,0.9450097745669224,40,4.0,0,3.0,1,3.0,1
2103,min_diffuse,20,40,2,3,0.05,0.95,0.9416388346404222,29,4.0,0,4.0,0,3.0,1
2104,min_diffuse,20,40,2,3,0.05,0.95,0.9491406942812316,16,3.0,0,2.0,1,3.0,0
2105,min_diffuse,20,40,2,3,0.05,0.95,0.9466578951320224,10,3.0,0,2.0,1,3.0,0
2106,min_diffuse,20,40,2,3,0.05,0.95,0.785394415301196,5,2.0,1,2.0,1,2.0,1
2107,min_diffuse,20,40,2,3,0.05,0.95,0.8579702107509005,4,2.0,1,2.0,1,2.0,1
2108,min_diffuse,20,40,2,3,0.05,0.95,0.82551510093982,7,2.0,1,2.0,1,2.0,1
2109,min_diffuse,20,40,2,3,0.05,0.95,0.8949499565814654,22,3.0,1,3.0,1,3.0,1
2110,min_diffuse,20,40,2,3,0.05,0.95,0.9415838262577616,96,6.0,1,6.0,1,6.0,1
2111,min_diffuse,20,40,2,3,0.05,0.95,0.9205484225176284,20,3.0,1,3.0,1,4.0,0
2112,min_diffuse,20,40,2,3,0.05,0.95,0.9385081577003048,18,3.0,1,3.0,1,3.0,1
2113,min_diffuse,20,40,2,3,0.05,0.95,0.8781121068741865,12,3.0,1,3.0,1,3.0,1
2114,min_diffuse,20,40,2,3,0.05,0.95,0.8326899137680847,8,2.0,1,2.0,1,2.0,1
2115,min_diffuse,20,40,2,3,0.05,0.95,0.8688864278540522,20,3.0,1,3.0,1,3.0,1
2116,min_diffuse,20,40,2,3,0.05,0.95,0.9298254005332908,12,3.0,1,3.0,1,3.0,1
2117,min_diffuse,20,40,2,3,0.05,0.95,0.9404294216850132,20,3.0,1,3.0,1,3.0,1
2118,min_diffuse,20,40,2,3,0.05,0.95,0.9474231081932376,5,2.0,1,2.0,1,2.0,1
2119,min_diffuse,20,40,2,3,0.05,0.95,0.918707666137568,9,3.0,1,3.0,1,3.0,1
2120,min_diffuse,20,40,2,3,0.05,0.95,0.8706822702766116,13,3.0,1,3.0,1,3.0,1
2121,min_diffuse,20,40,2,3,0.05,0.95,0.912493025545673,15,3.0,1,3.0,1,3.0,1
2122,min_diffuse,20,40,2,3,0.05,0.95,0.9216452481225156,20,3.0,1,3.0,1,3.0,1
2123,min_diffuse,20,40,2,3,0.05,0.95,0.9281434742941884,10,3.0,0,2.0,1,2.0,1
2124,min_diffuse,20,40,2,3,0.05,0.95,0.93124714765289,18,3.0,0,2.0,1,2.0,1
2125,min_diffuse,20,40,2,3,0.05,0.95,0.8939048695707758,14,3.0,1,3.0,1,3.0,1
2126,min_diffuse,20,40,2,3,0.05,0.95,0.9160393301166736,28,3.0,1,3.0,1,3.0,1
2127,min_diffuse,20,40,2,3,0.05,0.95,0.8755611937874823,8,2.0,1,2.0,1,2.0,1
2128,min_diffuse,20,40,2,3,0.05,0.95,0.9479024197049772,17,4.0,1,4.0,1,4.0,1
2129,min_diffuse,20,40,2,3,0.05,0.95,0.895864594343148,7,2.0,1,2.0,1,2.0,1
2130,min_diffuse,20,40,2,3,0.05,0.95,0.8901957935566746,8,3.0,1,3.0,1,3.0,1
2131,min_diffuse,20,40,2,3,0.05,0.95,0.9073655941377096,28,3.0,1,3.0,1,3.0,1
2132,min_diffuse,20,40,2,3,0.05,0.95,0.9321265795121528,4,2.0,1,2.0,1,2.0,1
2133,min_diffuse,20,40,2,3,0.05,0.95,0.9152653470084536,10,2.0,1,2.0,1,2.0,1
2134,min_diffuse,20,40,2,3,0.05,0.95,0.9446769066514192,17,3.0,1,3.0,1,3.0,1
2135,min_diffuse,20,40,2,3,0.05,0.95,0.9238476210908484,16,3.0,1,3.0,1,3.0,1
2136,min_diffuse,20,40,2,3,0.05,0.95,0.9335752924172516,25,3.0,1,3.0,1,3.0,1
2137,min_diffuse,20,40,2,3,0.05,0.95,0.9273384792152972,5,2.0,1,2.0,1,2.0,1
2138,min_diffuse,20,40,2,3,0.05,0.95,0.9346973088075424,21,3.0,1,3.0,1,3.0,1
2139,min_diffuse,20,40,2,3,0.05,0.95,0.8582515711369705,8,2.0,1,2.0,1,2.0,1
2140,min_diffuse,20,40,2,3,0.05,0.95,0.9449547567253708,48,4.0,0,4.0,0,3.0,1
2141,min_diffuse,20,40,2,3,0.05,0.95,0.9080749938867998,4,2.0,1,2.0,1,2.0,1
2142,min_diffuse,20,40,2,3,0.05,0.95,0.815098297162717,5,2.0,1,2.0,1,2.0,1
2143,min_diffuse,20,40,2,3,0.05,0.95,0.8345052730499204,9,2.0,1,2.0,1,2.0,1
2144,min_diffuse,20,40,2,3,0.05,0.95,0.935252131919978,35,4.0,1,4.0,1,4.0,1
2145,min_diffuse,20,40,2,3,0.05,0.95,0.9269769592287092,30,4.0,0,3.0,1,3.0,1
2146,min_diffuse,20,40,2,3,0.05,0.95,0.8623367116150537,10,2.0,1,2.0,1,2.0,1
2147,min_diffuse,20,40,2,3,0.05,0.95,0.8827492931781592,24,3.0,0,3.0,0,2.0,1
2148,min_diffuse,20,40,2,3,0.05,0.95,0.9317538825936048,16,3.0,1,3.0,1,3.0,1
2149,min_diffuse,20,40,2,3,0.05,0.95,0.906881512042256,13,3.0,1,3.0,1,3.0,1
2150,min_diffuse,20,40,2,3,0.05,0.95,0.8986323732169302,12,3.0,0,2.0,1,3.0,0
2151,min_diffuse,20,40,2,3,0.05,0.95,0.8728634484798589,5,2.0,1,2.0,1,2.0,1
2152,min_diffuse,20,40,2,3,0.05,0.95,0.9019615553376148,8,2.0,1,2.0,1,2.0,1
2153,min_diffuse,20,40,2,3,0.05,0.95,0.8923563378991315,18,3.0,1,3.0,1,3.0,1
2154,min_diffuse,20,40,2,3,0.05,0.95,0.924032401596474,34,5.0,0,4.0,1,4.0,1
2155,min_diffuse,20,40,2,3,0.05,0.95,0.9172033030567588,12,3.0,1,3.0,1,3.0,1
2156,min_diffuse,20,40,2,3,0.05,0.95,0.9404169304089112,8,2.0,1,2.0,1,2.0,1
2157,min_diffuse,20,40,2,3,0.05,0.95,0.9190261601013568,26,3.0,1,3.0,1,3.0,1
2158,min_diffuse,20,40,2,3,0.05,0.95,0.9271084320423576,6,2.0,1,2.0,1,2.0,1
2159,min_diffuse,20,40,2,3,0.05,0.95,0.9496601554966704,11,3.0,1,3.0,1,3.0,1
2160,min_diffuse,20,40,2,3,0.05,0.95,0.8867860437888914,7,3.0,0,2.0,1,2.0,1
2161,min_diffuse,20,40,2,3,0.05,0.95,0.9049930862390602,14,3.0,1,3.0,1,3.0,1
2162,min_diffuse,20,40,2,3,0.05,0.95,0.920598501052526,13,3.0,1,3.0,1,3.0,1
2163,min_diffuse,20,40,2,3,0.05,0.95,0.9435092560086944,55,4.0,0,3.0,1,4.0,0
2164,min_diffuse,20,40,2,3,0.05,0.95,0.9302512671256014,14,3.0,1,3.0,1,3.0,1
2165,min_diffuse,20,40,2,3,0.05,0.95,0.8755641273473163,11,3.0,1,3.0,1,3.0,1
2166,min_diffuse,20,40,2,3,0.05,0.95,0.94239528169374,12,3.0,1,3.0,1,3.0,1
2167,min_diffuse,20,40,2,3,0.05,0.95,0.9025397767446572,7,2.0,1,2.0,1,3.0,0
2168,min_diffuse,20,40,2,3,0.05,0.95,0.939990841933128,13,3.0,1,3.0,1,3.0,1
2169,min_diffuse,20,40,2,3,0.05,0.95,0.945475084851892,7,2.0,1,2.0,1,2.0,1
2170,min_diffuse,20,40,2,3,0.05,0.95,0.9132811730873917,22,3.0,1,3.0,1,3.0,1
2171,min_diffuse,20,40,2,3,0.05,0.95,0.9368635506868924,24,4.0,1,4.0,1,4.0,1
2172,min_diffuse,20,40,2,3,0.05,0.95,0.8311166354403122,3,2.0,1,2.0,1,2.0,1
2173,min_diffuse,20,40,2,3,0.05,0.95,0.9277807763289292,19,3.0,1,3.0,1,3.0,1
2174,min_diffuse,20,40,2,3,0.05,0.95,0.9346389596587146,7,2.0,1,2.0,1,3.0,0
2175,min_diffuse,20,40,2,3,0.05,0.95,0.9091004390710103,11,3.0,0,2.0,1,2.0,1
2176,min_diffuse,20,40,2,3,0.05,0.95,0.9370419157631092,19,3.0,0,2.0,1,2.0,1
2177,min_diffuse,20,40,2,3,0.05,0.95,0.9351684554849252,43,4.0,0,3.0,1,3.0,1
2178,min_diffuse,20,40,2,3,0.05,0.95,0.912021227656556,14,3.0,1,3.0,1,3.0,1
2179,min_diffuse,20,40,2,3,0.05,0.95,0.8921821776736634,11,2.0,1,2.0,1,2.0,1
2180,min_diffuse,20,40,2,3,0.05,0.95,0.9340083077513932,12,3.0,1,3.0,1,3.0,1
2181,min_diffuse,20,40,2,3,0.05,0.95,0.9440954999513996,20,3.0,1,3.0,1,3.0,1
2182,min_diffuse,20,40,2,3,0.05,0.95,0.9236652884023288,11,3.0,0,2.0,1,3.0,0
2183,min_diffuse,20,40,2,3,0.05,0.95,0.9253923225360332,42,3.0,1,3.0,1,3.0,1
2184,min_diffuse,20,40,2,3,0.05,0.95,0.9475513042619622,9,2.0,1,2.0,1,3.0,0
2185,min_diffuse,20,40,2,3,0.05,0.95,0.9177417451756734,24,3.0,1,3.0,1,3.0,1
2186,min_diffuse,20,40,2,3,0.05,0.95,0.8735084184724666,7,2.0,1,2.0,1,2.0,1
2187,min_diffuse,20,40,2,3,0.05,0.95,0.8825797245250058,21,3.0,0,3.0,0,2.0,1
2188,min_diffuse,20,40,2,3,0.05,0.95,0.9282897694002316,13,3.0,1,3.0,1,3.0,1
2189,min_diffuse,20,40,2,3,0.05,0.95,0.8362187269785909,11,2.0,1,2.0,1,2.0,1
2190,min_diffuse,20,40,2,3,0.05,0.95,0.8453348026409222,7,2.0,1,2.0,1,2.0,1
2191,min_diffuse,20,40,2,3,0.05,0.95,0.8484804124526901,6,2.0,1,2.0,1,2.0,1
2192,min_diffuse,20,40,2,3,0.05,0.95,0.8816463470425886,7,2.0,1,2.0,1,2.0,1
2193,min_diffuse,20,40,2,3,0.05,0.95,0.9403648932241044,23,3.0,1,3.0,1,3.0,1
2194,min_diffuse,20,40,2,3,0.05,0.95,0.9463000437081428,13,3.0,0,2.0,1,3.0,0
2195,min_diffuse,20,40,2,3,0.05,0.95,0.902183763106713,7,2.0,1,3.0,0,2.0,1
2196,min_diffuse,20,40,2,3,0.05,0.95,0.8395989769079866,5,2.0,1,2.0,1,2.0,1
2197,min_diffuse,20,40,2,3,0.05,0.95,0.8979138032474869,19,3.0,1,3.0,1,3.0,1
2198,min_diffuse,20,40,2,3,0.05,0.95,0.9293322250697096,16,3.0,0,2.0,1,2.0,1
2199,min_diffuse,20,40,2,3,0.05,0.95,0.8580687765181361,12,3.0,1,3.0,1,3.0,1
2200,min_diffuse,20,40,2,3,0.05,0.95,0.9358418149111276,17,3.0,1,3.0,1,4.0,0
2201,min_diffuse,20,40,2,3,0.05,0.95,0.9012499439591246,42,3.0,1,3.0,1,3.0,1
2202,min_diffuse,20,40,2,3,0.05,0.95,0.90260577197348,12,3.0,1,3.0,1,3.0,1
2203,min_diffuse,20,40,2,3,0.05,0.95,0.8705776566576441,14,2.0,1,2.0,1,2.0,1
2204,min_diffuse,20,40,2,3,0.05,0.95,0.9497202682608988,26,4.0,0,3.0,1,4.0,0
2205,min_diffuse,20,40,2,3,0.05,0.95,0.9451302131743944,35,4.0,1,4.0,1,4.0,1
2206,min_diffuse,20,40,2,3,0.05,0.95,0.8783118719532488,16,4.0,0,3.0,1,3.0,1
2207,min_diffuse,20,40,2,3,0.05,0.95,0.9305448829369304,10,3.0,0,2.0,1,3.0,0
2208,min_diffuse,20,40,2,3,0.05,0.95,0.8993074519275217,8,2.0,1,3.0,0,3.0,0
2209,min_diffuse,20,40,2,3,0.05,0.95,0.9229982878879368,17,3.0,1,3.0,1,3.0,1
2210,min_diffuse,20,40,2,3,0.05,0.95,0.948950633446791,21,4.0,1,4.0,1,4.0,1
2211,min_diffuse,20,40,2,3,0.05,0.95,0.9191424316940234,25,3.0,1,4.0,0,3.0,1
2212,min_diffuse,20,40,2,3,0.05,0.95,0.8654241827719032,5,2.0,1,2.0,1,2.0,1
2213,min_diffuse,20,40,2,3,0.05,0.95,0.9087291483332028,28,3.0,1,3.0,1,3.0,1
2214,min_diffuse,20,40,2,3,0.05,0.95,0.9082012353283352,12,3.0,0,2.0,1,3.0,0
2215,min_diffuse,20,40,2,3,0.05,0.95,0.9386101217702448,8,2.0,1,2.0,1,2.0,1
2216,min_diffuse,20,40,2,3,0.05,0.95,0.9436327645187642,17,3.0,1,4.0,0,4.0,0
2217,min_diffuse,20,40,2,3,0.05,0.95,0.8045192595628295,4,2.0,1,2.0,1,2.0,1
2218,min_diffuse,20,40,2,3,0.05,0.95,0.9484390392757992,40,4.0,0,3.0,1,3.0,1
2219,min_diffuse,20,40,2,3,0.05,0.95,0.8773683222854285,21,3.0,1,3.0,1,3.0,1
2220,min_diffuse,20,40,2,3,0.05,0.95,0.8401802408432124,7,2.0,1,2.0,1,2.0,1
2221,min_diffuse,20,40,2,3,0.05,0.95,0.9097943889527887,8,2.0,1,2.0,1,2.0,1
2222,min_diffuse,20,40,2,3,0.05,0.95,0.9357061380627352,11,2.0,1,2.0,1,3.0,0
2223,min_diffuse,20,40,2,3,0.05,0.95,0.8517214386895969,16,3.0,1,3.0,1,3.0,1
2224,min_diffuse,20,40,2,3,0.05,0.95,0.8474097026203992,11,2.0,1,2.0,1,2.0,1
2225,min_diffuse,20,40,2,3,0.05,0.95,0.9268901949686402,27,3.0,1,3.0,1,3.0,1
2226,min_diffuse,20,40,2,3,0.05,0.95,0.9478095740298424,8,2.0,1,2.0,1,3.0,0
2227,min_diffuse,20,40,2,3,0.05,0.95,0.9073747960307148,14,2.0,1,2.0,1,2.0,1
2228,min_diffuse,20,40,2,3,0.05,0.95,0.905918655383624,5,2.0,1,2.0,1,2.0,1
2229,min_diffuse,20,40,2,3,0.05,0.95,0.9291063301470474,8,2.0,1,3.0,0,3.0,0
2230,min_diffuse,20,40,2,3,0.05,0.95,0.9444773651135868,11,3.0,1,3.0,1,3.0,1
2231,min_diffuse,20,40,2,3,0.05,0.95,0.9168322442171032,8,2.0,1,2.0,1,2.0,1
2232,min_diffuse,20,40,2,3,0.05,0.95,0.9217735300904312,13,3.0,1,3.0,1,3.0,1
2233,min_diffuse,20,40,2,3,0.05,0.95,0.9444930274905192,12,3.0,1,3.0,1,3.0,1
2234,min_diffuse,20,40,2,3,0.05,0.95,0.9491366712195666,15,3.0,1,3.0,1,3.0,1
2235,min_diffuse,20,40,2,3,0.05,0.95,0.930754185134961,8,2.0,1,2.0,1,3.0,0
2236,min_diffuse,20,40,2,3,0.05,0.95,0.9155595240142184,8,3.0,1,3.0,1,3.0,1
2237,min_diffuse,20,40,2,3,0.05,0.95,0.8362035674831324,5,2.0,1,2.0,1,2.0,1
2238,min_diffuse,20,40,2,3,0.05,0.95,0.9419009967035448,15,3.0,1,3.0,1,3.0,1
2239,min_diffuse,20,40,2,3,0.05,0.95,0.932451671491082,15,4.0,0,3.0,1,4.0,0
2240,min_diffuse,20,40,2,3,0.05,0.95,0.945152247845896,40,4.0,1,5.0,0,4.0,1
2241,min_diffuse,20,40,2,3,0.05,0.95,0.9130015669491726,17,4.0,0,3.0,1,4.0,0
2242,min_diffuse,20,40,2,3,0.05,0.95,0.8549080773804257,15,3.0,0,3.0,0,2.0,1
2243,min_diffuse,20,40,2,3,0.05,0.95,0.9491528895237508,17,3.0,1,3.0,1,3.0,1
2244,min_diffuse,20,40,2,3,0.05,0.95,0.9402343807687678,24,4.0,0,3.0,1,3.0,1
2245,min_diffuse,20,40,2,3,0.05,0.95,0.8939323090262258,18,3.0,1,3.0,1,3.0,1
2246,min_diffuse,20,40,2,3,0.05,0.95,0.8832187567568509,10,2.0,1,2.0,1,2.0,1
2247,min_diffuse,20,40,2,3,0.05,0.95,0.9277734714085768,31,4.0,0,4.0,0,3.0,1
2248,min_diffuse,20,40,2,3,0.05,0.95,0.8825631207200403,9,2.0,1,2.0,1,3.0,0
2249,min_diffuse,20,40,2,3,0.05,0.95,0.9419994221366382,27,4.0,1,4.0,1,4.0,1
2250,min_diffuse,20,40,2,3,0.05,0.95,0.8893698022481411,15,3.0,1,3.0,1,3.0,1
2251,min_diffuse,20,40,2,3,0.05,0.95,0.939468046897606,22,3.0,1,3.0,1,3.0,1
2252,min_diffuse,20,40,2,3,0.05,0.95,0.8932664287075993,9,2.0,1,2.0,1,3.0,0
2253,min_diffuse,20,40,2,3,0.05,0.95,0.8264305681085804,10,3.0,1,3.0,1,3.0,1
2254,min_diffuse,20,40,2,3,0.05,0.95,0.9418979055554514,6,2.0,1,3.0,0,3.0,0
2255,min_diffuse,20,40,2,3,0.05,0.95,0.8028072158581364,15,3.0,1,3.0,1,3.0,1
2256,min_diffuse,20,40,2,3,0.05,0.95,0.9465223640997196,53,5.0,0,4.0,1,4.0,1
2257,min_diffuse,20,40,2,3,0.05,0.95,0.9310183168413514,17,3.0,0,2.0,1,3.0,0
2258,min_diffuse,20,40,2,3,0.05,0.95,0.9445105268148268,20,3.0,1,3.0,1,3.0,1
2259,min_diffuse,20,40,2,3,0.05,0.95,0.8935270091461391,8,2.0,1,2.0,1,3.0,0
2260,min_diffuse,20,40,2,3,0.05,0.95,0.9136104506049164,11,3.0,0,2.0,1,2.0,1
2261,min_diffuse,20,40,2,3,0.05,0.95,0.8774939780154899,20,3.0,1,3.0,1,3.0,1
2262,min_diffuse,20,40,2,3,0.05,0.95,0.812122457487057,6,2.0,1,2.0,1,2.0,1
2263,min_diffuse,20,40,2,3,0.05,0.95,0.8628671771948708,12,3.0,0,2.0,1,3.0,0
2264,min_diffuse,20,40,2,3,0.05,0.95,0.9360302825454462,37,4.0,1,4.0,1,4.0,1
2265,min_diffuse,20,40,2,3,0.05,0.95,0.8863394982907363,19,3.0,0,3.0,0,2.0,1
2266,min_diffuse,20,40,2,3,0.05,0.95,0.9342086994072752,23,3.0,1,3.0,1,3.0,1
2267,min_diffuse,20,40,2,3,0.05,0.95,0.9393684048587648,15,3.0,1,3.0,1,3.0,1
2268,min_diffuse,20,40,2,3,0.05,0.95,0.9081995693532572,32,4.0,0,3.0,1,3.0,1
2269,min_diffuse,20,40,2,3,0.05,0.95,0.9017244853014434,9,2.0,1,2.0,1,2.0,1
2270,min_diffuse,20,40,2,3,0.05,0.95,0.9394931676789052,14,3.0,1,3.0,1,3.0,1
2271,min_diffuse,20,40,2,3,0.05,0.95,0.9386152893094212,34,4.0,1,4.0,1,4.0,1
2272,min_diffuse,20,40,2,3,0.05,0.95,0.8896494709200846,14,3.0,1,3.0,1,3.0,1
2273,min_diffuse,20,40,2,3,0.05,0.95,0.9237931749489432,28,3.0,1,3.0,1,3.0,1
2274,min_diffuse,20,40,2,3,0.05,0.95,0.9341795223622762,15,3.0,1,3.0,1,3.0,1
2275,min_diffuse,20,40,2,3,0.05,0.95,0.9364339759392366,18,3.0,1,3.0,1,3.0,1
2276,min_diffuse,20,40,2,3,0.05,0.95,0.9485481838225492,26,4.0,0,3.0,1,3.0,1
2277,min_diffuse,20,40,2,3,0.05,0.95,0.9217447398265326,23,4.0,0,3.0,1,3.0,1
2278,min_diffuse,20,40,2,3,0.05,0.95,0.9473365642807916,54,4.0,1,4.0,1,4.0,1
2279,min_diffuse,20,40,2,3,0.05,0.95,0.8794282225249265,21,3.0,0,2.0,1,2.0,1
2280,min_diffuse,20,40,2,3,0.05,0.95,0.880403614098635,11,3.0,0,3.0,0,2.0,1
2281,min_diffuse,20,40,2,3,0.05,0.95,0.9015106018554464,16,3.0,1,3.0,1,3.0,1
2282,min_diffuse,20,40,2,3,0.05,0.95,0.908117175428256,32,3.0,1,3.0,1,3.0,1
2283,min_diffuse,20,40,2,3,0.05,0.95,0.9070656979982272,18,3.0,0,2.0,1,2.0,1
2284,min_diffuse,20,40,2,3,0.05,0.95,0.9357355722633128,26,4.0,0,3.0,1,4.0,0
2285,min_diffuse,20,40,2,3,0.05,0.95,0.9394255448129828,23,3.0,0,2.0,1,2.0,1
2286,min_diffuse,20,40,2,3,0.05,0.95,0.9274686474935612,15,3.0,0,3.0,0,2.0,1
2287,min_diffuse,20,40,2,3,0.05,0.95,0.8841332078423115,15,3.0,1,3.0,1,3.0,1
2288,min_diffuse,20,40,2,3,0.05,0.95,0.9257499727656948,31,5.0,0,4.0,1,4.0,1
2289,min_diffuse,20,40,2,3,0.05,0.95,0.917045977669956,17,4.0,0,3.0,1,3.0,1
2290,min_diffuse,20,40,2,3,0.05,0.95,0.8634633575356522,14,3.0,1,3.0,1,3.0,1
2291,min_diffuse,20,40,2,3,0.05,0.95,0.900329698689009,16,3.0,1,3.0,1,3.0,1
2292,min_diffuse,20,40,2,3,0.05,0.95,0.9468917004411754,25,3.0,1,3.0,1,3.0,1
2293,min_diffuse,20,40,2,3,0.05,0.95,0.9249856305536518,25,3.0,1,3.0,1,4.0,0
2294,min_diffuse,20,40,2,3,0.05,0.95,0.9199725931776565,33,4.0,1,4.0,1,4.0,1
2295,min_diffuse,20,40,2,3,0.05,0.95,0.9190805920159212,10,2.0,1,2.0,1,2.0,1
2296,min_diffuse,20,40,2,3,0.05,0.95,0.9094402770070894,16,3.0,1,3.0,1,3.0,1
2297,min_diffuse,20,40,2,3,0.05,0.95,0.803146991620054,9,2.0,1,2.0,1,2.0,1
2298,min_diffuse,20,40,2,3,0.05,0.95,0.8694779897819641,17,3.0,1,3.0,1,3.0,1
2299,min_diffuse,20,40,2,3,0.05,0.95,0.9338820360040176,10,3.0,1,3.0,1,3.0,1
2300,min_diffuse,20,40,2,3,0.05,0.95,0.8905217209417566,26,4.0,0,3.0,1,3.0,1
2301,min_diffuse,20,40,2,3,0.05,0.95,0.9258029566112846,25,4.0,0,3.0,1,3.0,1
2302,min_diffuse,20,40,2,3,0.05,0.95,0.928391737367652,30,4.0,0,3.0,1,3.0,1
2303,min_diffuse,20,40,2,3,0.05,0.95,0.700148308647578,3,2.0,1,2.0,1,2.0,1
2304,min_diffuse,20,40,2,3,0.05,0.95,0.8783121464298863,9,2.0,1,2.0,1,2.0,1
2305,min_diffuse,20,40,2,3,0.05,0.95,0.9083618621068544,10,3.0,0,2.0,1,3.0,0
2306,min_diffuse,20,40,2,3,0.05,0.95,0.9095352015051368,12,3.0,1,3.0,1,3.0,1
2307,min_diffuse,20,40,2,3,0.05,0.95,0.932791952605924,23,4.0,0,4.0,0,3.0,1
2308,min_diffuse,20,40,2,3,0.05,0.95,0.8434970356808497,7,2.0,1,2.0,1,2.0,1
2309,min_diffuse,20,40,2,3,0.05,0.95,0.8913347913138321,24,3.0,1,3.0,1,3.0,1
2310,min_diffuse,20,40,2,3,0.05,0.95,0.8549154680693427,6,2.0,1,2.0,1,3.0,0
2311,min_diffuse,20,40,2,3,0.05,0.95,0.9474660547496154,34,4.0,0,3.0,1,3.0,1
2312,min_diffuse,20,40,2,3,0.05,0.95,0.9415795301908002,10,3.0,0,2.0,1,3.0,0
2313,min_diffuse,20,40,2,3,0.05,0.95,0.9306289182557606,6,2.0,1,2.0,1,2.0,1
2314,min_diffuse,20,40,2,3,0.05,0.95,0.9096518848003338,14,3.0,1,3.0,1,3.0,1
2315,min_diffuse,20,40,2,3,0.05,0.95,0.9441286818395132,24,3.0,1,3.0,1,3.0,1
2316,min_diffuse,20,40,2,3,0.05,0.95,0.9458027346617788,29,5.0,0,4.0,1,5.0,0
2317,min_diffuse,20,40,2,3,0.05,0.95,0.9440480530316424,24,4.0,1,4.0,1,4.0,1
2318,min_diffuse,20,40,2,3,0.05,0.95,0.9435634606603452,6,2.0,1,2.0,1,2.0,1
2319,min_diffuse,20,40,2,3,0.05,0.95,0.8301998051580847,27,3.0,1,3.0,1,3.0,1
2320,min_diffuse,20,40,2,3,0.05,0.95,0.9435014255065156,20,3.0,0,2.0,1,2.0,1
2321,min_diffuse,20,40,2,3,0.05,0.95,0.9472938206172627,40,4.0,1,4.0,1,4.0,1
2322,min_diffuse,20,40,2,3,0.05,0.95,0.918358917836767,19,3.0,1,3.0,1,3.0,1
2323,min_diffuse,20,40,2,3,0.05,0.95,0.9446504440304254,10,3.0,0,2.0,1,2.0,1
2324,min_diffuse,20,40,2,3,0.05,0.95,0.909741164981421,13,2.0,1,2.0,1,2.0,1
2325,min_diffuse,20,40,2,3,0.05,0.95,0.916500105040594,41,4.0,0,4.0,0,3.0,1
2326,min_diffuse,20,40,2,3,0.05,0.95,0.9437065475208916,6,2.0,1,2.0,1,2.0,1
2327,min_diffuse,20,40,2,3,0.05,0.95,0.9453376044569384,25,3.0,1,3.0,1,3.0,1
2328,min_diffuse,20,40,2,3,0.05,0.95,0.9379779324151164,15,3.0,1,3.0,1,3.0,1
2329,min_diffuse,20,40,2,3,0.05,0.95,0.943221881458314,42,3.0,1,3.0,1,3.0,1
2330,min_diffuse,20,40,2,3,0.05,0.95,0.9365453635901236,11,2.0,1,2.0,1,3.0,0
2331,min_diffuse,20,40,2,3,0.05,0.95,0.942484789525648,12,3.0,0,2.0,1,2.0,1
2332,min_diffuse,20,40,2,3,0.05,0.95,0.9419568766312744,35,3.0,1,3.0,1,3.0,1
2333,min_diffuse,20,40,2,3,0.05,0.95,0.8399869841647803,4,2.0,1,2.0,1,2.0,1
2334,min_diffuse,20,40,2,3,0.05,0.95,0.915786538455966,11,3.0,1,3.0,1,3.0,1
2335,min_diffuse,20,40,2,3,0.05,0.95,0.9281104299704632,14,3.0,1,3.0,1,3.0,1
2336,min_diffuse,20,40,2,3,0.05,0.95,0.9376736600853536,33,4.0,1,4.0,1,4.0,1
2337,min_diffuse,20,40,2,3,0.05,0.95,0.9316727012214828,25,4.0,1,4.0,1,4.0,1
2338,min_diffuse,20,40,2,3,0.05,0.95,0.8648193935545695,20,3.0,1,3.0,1,3.0,1
2339,min_diffuse,20,40,2,3,0.05,0.95,0.854498127666546,24,3.0,1,3.0,1,3.0,1
2340,min_diffuse,20,40,2,3,0.05,0.95,0.9465749320058592,28,4.0,1,4.0,1,4.0,1
2341,min_diffuse,20,40,2,3,0.05,0.95,0.9400380201309022,15,4.0,0,3.0,1,4.0,0
2342,min_diffuse,20,40,2,3,0.05,0.95,0.9342663471852748,20,3.0,0,2.0,1,2.0,1
2343,min_diffuse,20,40,2,3,0.05,0.95,0.9358201362625358,15,3.0,1,3.0,1,3.0,1
2344,min_diffuse,20,40,2,3,0.05,0.95,0.813309595318248,11,3.0,0,2.0,1,2.0,1
2345,min_diffuse,20,40,2,3,0.05,0.95,0.94714744534968,33,4.0,0,3.0,1,4.0,0
2346,min_diffuse,20,40,2,3,0.05,0.95,0.91631701210301,8,2.0,1,2.0,1,2.0,1
2347,min_diffuse,20,40,2,3,0.05,0.95,0.9321597874100188,11,3.0,0,2.0,1,2.0,1
2348,min_diffuse,20,40,2,3,0.05,0.95,0.9107028550787012,8,2.0,1,2.0,1,2.0,1
2349,min_diffuse,20,40,2,3,0.05,0.95,0.840444929081634,8,2.0,1,2.0,1,2.0,1
2350,min_diffuse,20,40,2,3,0.05,0.95,0.8998911016219802,14,3.0,0,2.0,1,3.0,0
2351,min_diffuse,20,40,2,3,0.05,0.95,0.919022071678647,27,3.0,1,3.0,1,4.0,0
2352,min_diffuse,20,40,2,3,0.05,0.95,0.9408739320787124,24,3.0,1,3.0,1,3.0,1
2353,min_diffuse,20,40,2,3,0.05,0.95,0.9277687186399596,9,2.0,1,2.0,1,2.0,1
2354,min_diffuse,20,40,2,3,0.05,0.95,0.9340444536628426,17,3.0,1,3.0,1,3.0,1
2355,min_diffuse,20,40,2,3,0.05,0.95,0.9119160273224146,8,3.0,0,3.0,0,2.0,1
2356,min_diffuse,20,40,2,3,0.05,0.95,0.9336179194168974,8,2.0,1,2.0,1,2.0,1
2357,min_diffuse,20,40,2,3,0.05,0.95,0.9485987862544856,15,3.0,1,3.0,1,3.0,1
2358,min_diffuse,20,40,2,3,0.05,0.95,0.9360616658680124,28,4.0,0,4.0,0,3.0,1
2359,min_diffuse,20,40,2,3,0.05,0.95,0.7911343778979688,13,3.0,0,2.0,1,2.0,1
2360,min_diffuse,20,40,2,3,0.05,0.95,0.9014088441046052,10,3.0,0,2.0,1,2.0,1
2361,min_diffuse,20,40,2,3,0.05,0.95,0.87152496871445,24,3.0,1,3.0,1,3.0,1
2362,min_diffuse,20,40,2,3,0.05,0.95,0.9461692305293464,34,4.0,0,4.0,0,3.0,1
2363,min_diffuse,20,40,2,3,0.05,0.95,0.9488427930752856,26,3.0,1,3.0,1,3.0,1
2364,min_diffuse,20,40,2,3,0.05,0.95,0.9358860439183516,12,3.0,0,2.0,1,2.0,1
2365,min_diffuse,20,40,2,3,0.05,0.95,0.868790837710596,10,2.0,1,2.0,1,2.0,1
2366,min_diffuse,20,40,2,3,0.05,0.95,0.900192788387758,8,2.0,1,2.0,1,2.0,1
2367,min_diffuse,20,40,2,3,0.05,0.95,0.9106725413190648,12,3.0,1,3.0,1,3.0,1
2368,min_diffuse,20,40,2,3,0.05,0.95,0.8742175734048104,7,2.0,1,2.0,1,2.0,1
2369,min_diffuse,20,40,2,3,0.05,0.95,0.8762710378820259,33,4.0,0,3.0,1,3.0,1
2370,min_diffuse,20,40,2,3,0.05,0.95,0.8311154712905057,8,3.0,1,3.0,1,3.0,1
2371,min_diffuse,20,40,2,3,0.05,0.95,0.9480520587629384,32,4.0,0,3.0,1,4.0,0
2372,min_diffuse,20,40,2,3,0.05,0.95,0.9337005218668668,13,3.0,1,3.0,1,3.0,1
2373,min_diffuse,20,40,2,3,0.05,0.95,0.9114185027376772,25,3.0,1,4.0,0,4.0,0
2374,min_diffuse,20,40,2,3,0.05,0.95,0.8672547302839535,5,2.0,1,2.0,1,2.0,1
2375,min_diffuse,20,40,2,3,0.05,0.95,0.949808519333506,64,4.0,1,4.0,1,4.0,1
2376,min_diffuse,20,40,2,3,0.05,0.95,0.9492781662629376,25,3.0,0,3.0,0,2.0,1
2377,min_diffuse,20,40,2,3,0.05,0.95,0.8116260433418405,7,2.0,1,2.0,1,2.0,1
2378,min_diffuse,20,40,2,3,0.05,0.95,0.9394560522871592,16,3.0,1,3.0,1,3.0,1
2379,min_diffuse,20,40,2,3,0.05,0.95,0.8976463580358616,15,3.0,1,3.0,1,3.0,1
2380,min_diffuse,20,40,2,3,0.05,0.95,0.93133958848934,20,3.0,1,3.0,1,3.0,1
2381,min_diffuse,20,40,2,3,0.05,0.95,0.8280045455225378,9,3.0,0,2.0,1,2.0,1
2382,min_diffuse,20,40,2,3,0.05,0.95,0.9196673032596886,8,2.0,1,2.0,1,2.0,1
2383,min_diffuse,20,40,2,3,0.05,0.95,0.9137130135089604,18,3.0,1,3.0,1,3.0,1
2384,min_diffuse,20,40,2,3,0.05,0.95,0.8959280175063449,11,2.0,1,2.0,1,2.0,1
2385,min_diffuse,20,40,2,3,0.05,0.95,0.9325166690214888,23,3.0,1,3.0,1,3.0,1
2386,min_diffuse,20,40,2,3,0.05,0.95,0.710048619246464,11,3.0,0,2.0,1,2.0,1
2387,min_diffuse,20,40,2,3,0.05,0.95,0.9345099858234188,9,2.0,1,2.0,1,2.0,1
2388,min_diffuse,20,40,2,3,0.05,0.95,0.820944346195304,9,3.0,0,3.0,0,2.0,1
2389,min_diffuse,20,40,2,3,0.05,0.95,0.9368401377365236,20,3.0,1,3.0,1,3.0,1
2390,min_diffuse,20,40,2,3,0.05,0.95,0.8213984261388578,9,3.0,0,2.0,1,2.0,1
2391,min_diffuse,20,40,2,3,0.05,0.95,0.8906803203182142,7,2.0,1,2.0,1,2.0,1
2392,min_diffuse,20,40,2,3,0.05,0.95,0.9296083469831624,75,5.0,0,5.0,0,4.0,1
2393,min_diffuse,20,40,2,3,0.05,0.95,0.9009945727788884,18,3.0,0,2.0,1,2.0,1
2394,min_diffuse,20,40,2,3,0.05,0.95,0.9337115872050716,8,2.0,1,2.0,1,2.0,1
2395,min_diffuse,20,40,2,3,0.05,0.95,0.9406777448898443,16,3.0,0,3.0,0,2.0,1
2396,min_diffuse,20,40,2,3,0.05,0.95,0.9305665008343936,29,4.0,0,3.0,1,4.0,0
2397,min_diffuse,20,40,2,3,0.05,0.95,0.933779294529316,20,3.0,1,3.0,1,3.0,1
2398,min_diffuse,20,40,2,3,0.05,0.95,0.883799017042693,12,3.0,1,3.0,1,3.0,1
2399,min_diffuse,20,40,2,3,0.05,0.95,0.948270466319436,46,3.0,1,3.0,1,4.0,0
2400,min_diffuse,20,40,2,3,0.05,0.95,0.8532146911460939,13,3.0,1,3.0,1,3.0,1
2401,min_diffuse,20,40,2,3,0.05,0.95,0.9023364091167588,23,4.0,0,3.0,1,3.0,1
2402,min_diffuse,20,40,2,3,0.05,0.95,0.8217144624370607,8,2.0,1,2.0,1,2.0,1
2403,min_diffuse,20,40,2,3,0.05,0.95,0.9402978750804084,26,4.0,0,3.0,1,3.0,1
2404,min_diffuse,20,40,2,3,0.05,0.95,0.9072960791774192,19,3.0,1,3.0,1,3.0,1
2405,min_diffuse,20,40,2,3,0.05,0.95,0.8438030121712061,19,3.0,0,3.0,0,2.0,1
2406,min_diffuse,20,40,2,3,0.05,0.95,0.9319139632819884,19,3.0,1,3.0,1,4.0,0
2407,min_diffuse,20,40,2,3,0.05,0.95,0.905699115117975,16,3.0,1,3.0,1,3.0,1
2408,min_diffuse,20,40,2,3,0.05,0.95,0.9231418230405828,31,4.0,1,4.0,1,4.0,1
2409,min_diffuse,20,40,2,3,0.05,0.95,0.9405940576053304,40,4.0,1,4.0,1,4.0,1
2410,min_diffuse,20,40,2,3,0.05,0.95,0.9345555129605704,17,3.0,0,2.0,1,2.0,1
2411,min_diffuse,20,40,2,3,0.05,0.95,0.917273617921905,21,3.0,1,3.0,1,3.0,1
2412,min_diffuse,20,40,2,3,0.05,0.95,0.870994065474767,30,3.0,1,3.0,1,3.0,1
2413,min_diffuse,20,40,2,3,0.05,0.95,0.874611996507037,17,3.0,1,3.0,1,3.0,1
2414,min_diffuse,20,40,2,3,0.05,0.95,0.8755527938587386,11,3.0,0,2.0,1,3.0,0
2415,min_diffuse,20,40,2,3,0.05,0.95,0.9393532258330785,15,3.0,1,3.0,1,3.0,1
2416,min_diffuse,20,40,2,3,0.05,0.95,0.8922715940272851,7,2.0,1,3.0,0,3.0,0
2417,min_diffuse,20,40,2,3,0.05,0.95,0.8945669853281293,9,2.0,1,2.0,1,2.0,1
2418,min_diffuse,20,40,2,3,0.05,0.95,0.9120665614410064,10,3.0,1,3.0,1,3.0,1
2419,min_diffuse,20,40,2,3,0.05,0.95,0.9308149348612272,10,3.0,1,3.0,1,3.0,1
2420,min_diffuse,20,40,2,3,0.05,0.95,0.8261498301590628,9,2.0,1,2.0,1,2.0,1
2421,min_diffuse,20,40,2,3,0.05,0.95,0.9042191592659068,33,4.0,0,3.0,1,3.0,1
2422,min_diffuse,20,40,2,3,0.05,0.95,0.905665860018431,14,3.0,1,3.0,1,3.0,1
2423,min_diffuse,20,40,2,3,0.05,0.95,0.934533100813548,12,3.0,1,3.0,1,3.0,1
2424,min_diffuse,20,40,2,3,0.05,0.95,0.9250461268161227,24,4.0,0,4.0,0,3.0,1
2425,min_diffuse,20,40,2,3,0.05,0.95,0.9343466922065524,15,3.0,1,3.0,1,3.0,1
2426,min_diffuse,20,40,2,3,0.05,0.95,0.8972080504701535,16,3.0,0,2.0,1,2.0,1
2427,min_diffuse,20,40,2,3,0.05,0.95,0.9381552749233618,13,3.0,0,3.0,0,2.0,1
2428,min_diffuse,20,40,2,3,0.05,0.95,0.9352723287379768,13,3.0,1,3.0,1,3.0,1
2429,min_diffuse,20,40,2,3,0.05,0.95,0.8722515502962269,19,3.0,1,3.0,1,3.0,1
2430,min_diffuse,20,40,2,3,0.05,0.95,0.9365703923355104,20,4.0,0,3.0,1,3.0,1
2431,min_diffuse,20,40,2,3,0.05,0.95,0.9042751621013028,25,4.0,0,3.0,1,3.0,1
2432,min_diffuse,20,40,2,3,0.05,0.95,0.928749006770018,15,3.0,1,3.0,1,3.0,1
2433,min_diffuse,20,40,2,3,0.05,0.95,0.9007312957276488,15,3.0,1,3.0,1,3.0,1
2434,min_diffuse,20,40,2,3,0.05,0.95,0.924281012497506,44,3.0,1,3.0,1,4.0,0
2435,min_diffuse,20,40,2,3,0.05,0.95,0.8472726748397394,10,3.0,0,2.0,1,2.0,1
2436,min_diffuse,20,40,2,3,0.05,0.95,0.9219670561433606,24,3.0,1,3.0,1,3.0,1
2437,min_diffuse,20,40,2,3,0.05,0.95,0.9442932385965448,10,3.0,0,2.0,1,3.0,0
2438,min_diffuse,20,40,2,3,0.05,0.95,0.9005286906364853,9,3.0,0,2.0,1,2.0,1
2439,min_diffuse,20,40,2,3,0.05,0.95,0.9386427068185866,20,3.0,1,3.0,1,3.0,1
2440,min_diffuse,20,40,2,3,0.05,0.95,0.9388163327459969,18,3.0,1,3.0,1,3.0,1
2441,min_diffuse,20,40,2,3,0.05,0.95,0.9277166608216092,19,3.0,1,3.0,1,3.0,1
2442,min_diffuse,20,40,2,3,0.05,0.95,0.8399830127763556,14,3.0,1,3.0,1,3.0,1
2443,min_diffuse,20,40,2,3,0.05,0.95,0.9357471267806916,9,2.0,1,3.0,0,3.0,0
2444,min_diffuse,20,40,2,3,0.05,0.95,0.8563415960842536,4,2.0,1,2.0,1,2.0,1
2445,min_diffuse,20,40,2,3,0.05,0.95,0.8872360950212111,5,2.0,1,2.0,1,2.0,1
2446,min_diffuse,20,40,2,3,0.05,0.95,0.9432312841990562,16,3.0,0,3.0,0,2.0,1
2447,min_diffuse,20,40,2,3,0.05,0.95,0.9154792102237668,10,3.0,0,2.0,1,3.0,0
2448,min_diffuse,20,40,2,3,0.05,0.95,0.9481576911692547,23,4.0,1,4.0,1,4.0,1
2449,min_diffuse,20,40,2,3,0.05,0.95,0.9255953330090484,22,3.0,1,3.0,1,3.0,1
2450,min_diffuse,20,40,2,3,0.05,0.95,0.9440177312611328,31,4.0,1,4.0,1,4.0,1
2451,min_diffuse,20,40,2,3,0.05,0.95,0.9405432801003478,30,4.0,0,3.0,1,3.0,1
2452,min_diffuse,20,40,2,3,0.05,0.95,0.8866858701414216,25,3.0,0,3.0,0,2.0,1
2453,min_diffuse,20,40,2,3,0.05,0.95,0.9263776680117406,27,4.0,0,3.0,1,4.0,0
2454,min_diffuse,20,40,2,3,0.05,0.95,0.880048529621999,6,2.0,1,2.0,1,2.0,1
2455,min_diffuse,20,40,2,3,0.05,0.95,0.9121846458123636,15,3.0,1,3.0,1,3.0,1
2456,min_diffuse,20,40,2,3,0.05,0.95,0.9486139861914856,12,3.0,1,3.0,1,3.0,1
2457,min_diffuse,20,40,2,3,0.05,0.95,0.886805860494388,9,3.0,1,3.0,1,3.0,1
2458,min_diffuse,20,40,2,3,0.05,0.95,0.8937202449606583,11,3.0,0,2.0,1,2.0,1
2459,min_diffuse,20,40,2,3,0.05,0.95,0.9362494007937192,54,4.0,1,4.0,1,4.0,1
2460,min_diffuse,20,40,2,3,0.05,0.95,0.907147576978562,6,2.0,1,2.0,1,2.0,1
2461,min_diffuse,20,40,2,3,0.05,0.95,0.9374766960025596,20,3.0,1,3.0,1,3.0,1
2462,min_diffuse,20,40,2,3,0.05,0.95,0.93830468244223,40,3.0,1,3.0,1,3.0,1
2463,min_diffuse,20,40,2,3,0.05,0.95,0.932700191503968,11,3.0,0,2.0,1,2.0,1
2464,min_diffuse,20,40,2,3,0.05,0.95,0.9129642728892232,17,3.0,1,3.0,1,3.0,1
2465,min_diffuse,20,40,2,3,0.05,0.95,0.9212276095467756,20,3.0,0,3.0,0,2.0,1
2466,min_diffuse,20,40,2,3,0.05,0.95,0.9320653933902994,28,4.0,1,4.0,1,4.0,1
2467,min_diffuse,20,40,2,3,0.05,0.95,0.849997657020846,12,3.0,1,3.0,1,3.0,1
2468,min_diffuse,20,40,2,3,0.05,0.95,0.8858107742042821,25,3.0,1,3.0,1,3.0,1
2469,min_diffuse,20,40,2,3,0.05,0.95,0.94530484818512,25,4.0,1,4.0,1,4.0,1
2470,min_diffuse,20,40,2,3,0.05,0.95,0.9184330470077244,39,3.0,1,3.0,1,3.0,1
2471,min_diffuse,20,40,2,3,0.05,0.95,0.9494612376402982,21,3.0,1,3.0,1,3.0,1
2472,min_diffuse,20,40,2,3,0.05,0.95,0.936507697836393,31,3.0,1,3.0,1,3.0,1
2473,min_diffuse,20,40,2,3,0.05,0.95,0.9328087796612152,7,2.0,1,2.0,1,2.0,1
2474,min_diffuse,20,40,2,3,0.05,0.95,0.9302353510660084,19,3.0,1,3.0,1,3.0,1
2475,min_diffuse,20,40,2,3,0.05,0.95,0.939943297652237,48,5.0,1,5.0,1,5.0,1
2476,min_diffuse,20,40,2,3,0.05,0.95,0.9433582640693888,34,4.0,0,3.0,1,3.0,1
2477,min_diffuse,20,40,2,3,0.05,0.95,0.9346268388908476,10,3.0,1,3.0,1,3.0,1
2478,min_diffuse,20,40,2,3,0.05,0.95,0.9163631908361344,28,3.0,1,3.0,1,3.0,1
2479,min_diffuse,20,40,2,3,0.05,0.95,0.9312669296172256,23,3.0,1,3.0,1,3.0,1
2480,min_diffuse,20,40,2,3,0.05,0.95,0.8336311346396071,11,3.0,0,2.0,1,2.0,1
2481,min_diffuse,20,40,2,3,0.05,0.95,0.8917365509151634,11,3.0,1,3.0,1,3.0,1
2482,min_diffuse,20,40,2,3,0.05,0.95,0.893693195127358,8,2.0,1,2.0,1,2.0,1
2483,min_diffuse,20,40,2,3,0.05,0.95,0.807062130818717,7,3.0,0,3.0,0,2.0,1
2484,min_diffuse,20,40,2,3,0.05,0.95,0.8876581197337677,12,3.0,0,2.0,1,3.0,0
2485,min_diffuse,20,40,2,3,0.05,0.95,0.9429162773765722,33,4.0,0,3.0,1,3.0,1
2486,min_diffuse,20,40,2,3,0.05,0.95,0.912792224532262,38,4.0,0,3.0,1,3.0,1
2487,min_diffuse,20,40,2,3,0.05,0.95,0.8962198773894802,7,2.0,1,2.0,1,2.0,1
2488,min_diffuse,20,40,2,3,0.05,0.95,0.8572155009951127,14,3.0,0,3.0,0,2.0,1
2489,min_diffuse,20,40,2,3,0.05,0.95,0.945591388908066,25,3.0,1,3.0,1,3.0,1
2490,min_diffuse,20,40,2,3,0.05,0.95,0.93101125681719,10,2.0,1,2.0,1,2.0,1
2491,min_diffuse,20,40,2,3,0.05,0.95,0.9467771929714086,13,3.0,1,3.0,1,3.0,1
2492,min_diffuse,20,40,2,3,0.05,0.95,0.921728368907812,11,3.0,1,3.0,1,3.0,1
2493,min_diffuse,20,40,2,3,0.05,0.95,0.9422593217638404,12,3.0,1,3.0,1,3.0,1
2494,min_diffuse,20,40,2,3,0.05,0.95,0.949234277417192,30,4.0,0,3.0,1,3.0,1
2495,min_diffuse,20,40,2,3,0.05,0.95,0.9443645702695872,60,4.0,1,4.0,1,4.0,1
2496,min_diffuse,20,40,2,3,0.05,0.95,0.852791898987526,8,2.0,1,2.0,1,3.0,0
2497,min_diffuse,20,40,2,3,0.05,0.95,0.8932730759022626,12,3.0,0,2.0,1,2.0,1
2498,min_diffuse,20,40,2,3,0.05,0.95,0.9000659680415967,13,3.0,1,3.0,1,3.0,1
2499,min_diffuse,20,40,2,3,0.05,0.95,0.9094011641065648,9,2.0,1,2.0,1,3.0,0
2500,min_diffuse,20,40,2,3,0.05,0.95,0.9323695040507048,8,2.0,1,2.0,1,2.0,1
2501,min_diffuse,20,40,2,3,0.05,0.95,0.9149018846402686,22,3.0,1,3.0,1,3.0,1
2502,min_diffuse,20,40,2,3,0.05,0.95,0.9027593193172364,12,3.0,1,3.0,1,3.0,1
2503,min_diffuse,20,40,2,3,0.05,0.95,0.8919175629709589,14,3.0,1,3.0,1,3.0,1
2504,min_diffuse,20,40,2,3,0.05,0.95,0.9405450784661568,44,5.0,0,4.0,1,4.0,1
2505,min_diffuse,20,40,2,3,0.05,0.95,0.9413955336926064,9,2.0,1,2.0,1,2.0,1
2506,min_diffuse,20,40,2,3,0.05,0.95,0.9003981708885528,9,2.0,1,2.0,1,2.0,1
2507,min_diffuse,20,40,2,3,0.05,0.95,0.8707471423857237,11,3.0,0,2.0,1,2.0,1
2508,min_diffuse,20,40,2,3,0.05,0.95,0.892080923279626,9,2.0,1,3.0,0,3.0,0
2509,min_diffuse,20,40,2,3,0.05,0.95,0.8624588006860322,11,2.0,1,2.0,1,2.0,1
2510,min_diffuse,20,40,2,3,0.05,0.95,0.8698335836314294,11,3.0,0,2.0,1,3.0,0
2511,min_diffuse,20,40,2,3,0.05,0.95,0.908294389006181,17,3.0,1,3.0,1,3.0,1
2512,min_diffuse,20,40,2,3,0.05,0.95,0.9483535288329324,15,3.0,0,2.0,1,3.0,0
2513,min_diffuse,20,40,2,3,0.05,0.95,0.8789777037120601,17,3.0,1,3.0,1,3.0,1
2514,min_diffuse,20,40,2,3,0.05,0.95,0.9433040674502868,9,2.0,1,2.0,1,3.0,0
2515,min_diffuse,20,40,2,3,0.05,0.95,0.8116852883389113,10,3.0,0,2.0,1,3.0,0
2516,min_diffuse,20,40,2,3,0.05,0.95,0.902719018992965,21,3.0,1,3.0,1,3.0,1
2517,min_diffuse,20,40,2,3,0.05,0.95,0.8571048511296366,30,4.0,0,3.0,1,3.0,1
2518,min_diffuse,20,40,2,3,0.05,0.95,0.9473572344865968,10,2.0,1,2.0,1,2.0,1
2519,min_diffuse,20,40,2,3,0.05,0.95,0.9447057219078414,28,3.0,1,3.0,1,3.0,1
2520,min_diffuse,20,40,2,3,0.05,0.95,0.8788935291417274,24,3.0,1,3.0,1,3.0,1
2521,min_diffuse,20,40,2,3,0.05,0.95,0.8733989443209488,6,2.0,1,2.0,1,2.0,1
2522,min_diffuse,20,40,2,3,0.05,0.95,0.9464310909818088,33,4.0,1,4.0,1,4.0,1
2523,min_diffuse,20,40,2,3,0.05,0.95,0.9406970782964909,37,3.0,1,3.0,1,3.0,1
2524,min_diffuse,20,40,2,3,0.05,0.95,0.945358995409382,10,3.0,1,3.0,1,4.0,0
2525,min_diffuse,20,40,2,3,0.05,0.95,0.9162992159321344,9,3.0,0,2.0,1,2.0,1
2526,min_diffuse,20,40,2,3,0.05,0.95,0.9295800904246216,23,3.0,1,3.0,1,3.0,1
2527,min_diffuse,20,40,2,3,0.05,0.95,0.8201241882006377,15,3.0,0,3.0,0,2.0,1
2528,min_diffuse,20,40,2,3,0.05,0.95,0.937110722274811,7,2.0,1,2.0,1,2.0,1
2529,min_diffuse,20,40,2,3,0.05,0.95,0.9376073834246048,21,3.0,1,3.0,1,3.0,1
2530,min_diffuse,20,40,2,3,0.05,0.95,0.9166381470443488,11,3.0,0,2.0,1,3.0,0
2531,min_diffuse,20,40,2,3,0.05,0.95,0.9196978213039864,8,2.0,1,2.0,1,3.0,0
2532,min_diffuse,20,40,2,3,0.05,0.95,0.906116833454968,7,2.0,1,2.0,1,2.0,1
2533,min_diffuse,20,40,2,3,0.05,0.95,0.92815101756879,48,5.0,1,5.0,1,5.0,1
2534,min_diffuse,20,40,2,3,0.05,0.95,0.8849611314302728,9,2.0,1,2.0,1,2.0,1
2535,min_diffuse,20,40,2,3,0.05,0.95,0.9413665234684656,87,4.0,1,4.0,1,4.0,1
2536,min_diffuse,20,40,2,3,0.05,0.95,0.9169959699186566,4,2.0,1,2.0,1,2.0,1
2537,min_diffuse,20,40,2,3,0.05,0.95,0.923462266432749,13,3.0,1,3.0,1,3.0,1
2538,min_diffuse,20,40,2,3,0.05,0.95,0.9376371536134912,32,4.0,0,3.0,1,3.0,1
2539,min_diffuse,20,40,2,3,0.05,0.95,0.9482695703729384,22,3.0,0,2.0,1,2.0,1
2540,min_diffuse,20,40,2,3,0.05,0.95,0.9499716916255008,16,3.0,1,3.0,1,3.0,1
2541,min_diffuse,20,40,2,3,0.05,0.95,0.9394783997933032,18,4.0,0,4.0,0,3.0,1
2542,min_diffuse,20,40,2,3,0.05,0.95,0.9262224285751348,10,3.0,0,2.0,1,2.0,1
2543,min_diffuse,20,40,2,3,0.05,0.95,0.885303010758466,11,3.0,1,3.0,1,3.0,1
2544,min_diffuse,20,40,2,3,0.05,0.95,0.8990293558361381,11,3.0,0,2.0,1,3.0,0
2545,min_diffuse,20,40,2,3,0.05,0.95,0.93397841645517,11,3.0,1,3.0,1,3.0,1
2546,min_diffuse,20,40,2,3,0.05,0.95,0.9341081936208182,45,5.0,0,5.0,0,4.0,1
2547,min_diffuse,20,40,2,3,0.05,0.95,0.8309982612122945,14,3.0,0,3.0,0,2.0,1
2548,min_diffuse,20,40,2,3,0.05,0.95,0.8933991913983848,20,3.0,1,3.0,1,3.0,1
2549,min_diffuse,20,40,2,3,0.05,0.95,0.9326387323398851,37,3.0,1,4.0,0,3.0,1
2550,min_diffuse,20,40,2,3,0.05,0.95,0.927192420352974,102,5.0,1,5.0,1,5.0,1
2551,min_diffuse,20,40,2,3,0.05,0.95,0.8454096196699363,3,2.0,1,2.0,1,2.0,1
2552,min_diffuse,20,40,2,3,0.05,0.95,0.8593000440376651,7,2.0,1,2.0,1,2.0,1
2553,min_diffuse,20,40,2,3,0.05,0.95,0.9180973453868256,9,2.0,1,2.0,1,2.0,1
2554,min_diffuse,20,40,2,3,0.05,0.95,0.8619569129959509,17,3.0,1,3.0,1,3.0,1
2555,min_diffuse,20,40,2,3,0.05,0.95,0.8756728437813022,11,3.0,0,2.0,1,2.0,1
2556,min_diffuse,20,40,2,3,0.05,0.95,0.9321801272170782,15,3.0,1,3.0,1,3.0,1
2557,min_diffuse,20,40,2,3,0.05,0.95,0.914810624656514,21,3.0,1,3.0,1,3.0,1
2558,min_diffuse,20,40,2,3,0.05,0.95,0.9254261920068472,8,2.0,1,2.0,1,2.0,1
2559,min_diffuse,20,40,2,3,0.05,0.95,0.9269467261389752,11,3.0,1,3.0,1,3.0,1
2560,min_diffuse,20,40,2,3,0.05,0.95,0.9411371951033096,18,3.0,1,3.0,1,3.0,1
2561,min_diffuse,20,40,2,3,0.05,0.95,0.8800751771266062,14,3.0,0,3.0,0,2.0,1
2562,min_diffuse,20,40,2,3,0.05,0.95,0.9432647721152368,69,5.0,0,4.0,1,4.0,1
2563,min_diffuse,20,40,2,3,0.05,0.95,0.9324138553348066,43,4.0,0,3.0,1,3.0,1
2564,min_diffuse,20,40,2,3,0.05,0.95,0.930292082724287,51,4.0,0,3.0,1,4.0,0
2565,min_diffuse,20,40,2,3,0.05,0.95,0.9152232775275108,14,3.0,1,3.0,1,3.0,1
2566,min_diffuse,20,40,2,3,0.05,0.95,0.9096304338240632,8,3.0,0,2.0,1,3.0,0
2567,min_diffuse,20,40,2,3,0.05,0.95,0.8945327387548264,6,2.0,1,2.0,1,2.0,1
2568,min_diffuse,20,40,2,3,0.05,0.95,0.9165586858714556,67,5.0,0,4.0,1,4.0,1
2569,min_diffuse,20,40,2,3,0.05,0.95,0.9336386618745663,37,3.0,0,3.0,0,2.0,1
2570,min_diffuse,20,40,2,3,0.05,0.95,0.94764652641101,17,3.0,1,3.0,1,3.0,1
2571,min_diffuse,20,40,2,3,0.05,0.95,0.9162831505758984,7,2.0,1,2.0,1,2.0,1
2572,min_diffuse,20,40,2,3,0.05,0.95,0.884365565162299,6,2.0,1,2.0,1,2.0,1
2573,min_diffuse,20,40,2,3,0.05,0.95,0.8719686718504102,16,3.0,0,3.0,0,2.0,1
2574,min_diffuse,20,40,2,3,0.05,0.95,0.948599830390007,11,3.0,1,3.0,1,3.0,1
2575,min_diffuse,20,40,2,3,0.05,0.95,0.914296409969524,29,4.0,0,3.0,1,3.0,1
2576,min_diffuse,20,40,2,3,0.05,0.95,0.9330158639496297,9,3.0,0,2.0,1,2.0,1
2577,min_diffuse,20,40,2,3,0.05,0.95,0.9411452320072542,26,4.0,0,3.0,1,3.0,1
2578,min_diffuse,20,40,2,3,0.05,0.95,0.8670024978730828,5,2.0,1,2.0,1,2.0,1
2579,min_diffuse,20,40,2,3,0.05,0.95,0.926799964228813,13,3.0,1,3.0,1,3.0,1
2580,min_diffuse,20,40,2,3,0.05,0.95,0.8882013596933451,14,3.0,0,2.0,1,3.0,0
2581,min_diffuse,20,40,2,3,0.05,0.95,0.882072104929003,5,2.0,1,2.0,1,2.0,1
2582,min_diffuse,20,40,2,3,0.05,0.95,0.9281663531194156,14,3.0,1,3.0,1,3.0,1
2583,min_diffuse,20,40,2,3,0.05,0.95,0.8896777122280879,13,3.0,1,3.0,1,3.0,1
2584,min_diffuse,20,40,2,3,0.05,0.95,0.8386320043145407,14,3.0,1,3.0,1,3.0,1
2585,min_diffuse,20,40,2,3,0.05,0.95,0.8950792596658884,18,3.0,1,3.0,1,3.0,1
2586,min_diffuse,20,40,2,3,0.05,0.95,0.8310084531834108,12,2.0,1,2.0,1,2.0,1
2587,min_diffuse,20,40,2,3,0.05,0.95,0.9340587856711716,41,4.0,0,4.0,0,3.0,1
2588,min_diffuse,20,40,2,3,0.05,0.95,0.9042934756797874,29,4.0,1,4.0,1,4.0,1
2589,min_diffuse,20,40,2,3,0.05,0.95,0.9019762363881768,13,3.0,1,3.0,1,3.0,1
2590,min_diffuse,20,40,2,3,0.05,0.95,0.8717343028468945,6,2.0,1,2.0,1,2.0,1
2591,min_diffuse,20,40,2,3,0.05,0.95,0.909275333447098,8,3.0,0,2.0,1,3.0,0
2592,min_diffuse,20,40,2,3,0.05,0.95,0.919221834566858,14,3.0,0,2.0,1,3.0,0
2593,min_diffuse,20,40,2,3,0.05,0.95,0.9085049221328572,31,4.0,0,3.0,1,3.0,1
2594,min_diffuse,20,40,2,3,0.05,0.95,0.94596692372896,12,3.0,1,3.0,1,3.0,1
2595,min_diffuse,20,40,2,3,0.05,0.95,0.8899865900872637,25,3.0,1,3.0,1,3.0,1
2596,min_diffuse,20,40,2,3,0.05,0.95,0.9239086836458804,4,2.0,1,2.0,1,2.0,1
2597,min_diffuse,20,40,2,3,0.05,0.95,0.928555462689413,13,3.0,0,2.0,1,2.0,1
2598,min_diffuse,20,40,2,3,0.05,0.95,0.9254521509357612,14,3.0,1,3.0,1,3.0,1
2599,min_diffuse,20,40,2,3,0.05,0.95,0.8687196782169151,19,3.0,1,3.0,1,3.0,1
2600,min_diffuse,20,40,2,3,0.05,0.95,0.8793594446965305,22,3.0,1,3.0,1,3.0,1
2601,min_diffuse,20,40,2,3,0.05,0.95,0.9030507631513328,25,3.0,1,3.0,1,3.0,1
2602,min_diffuse,20,40,2,3,0.05,0.95,0.8342699205234968,3,2.0,1,2.0,1,2.0,1
2603,min_diffuse,20,40,2,3,0.05,0.95,0.93813814956287,11,3.0,1,3.0,1,3.0,1
2604,min_diffuse,20,40,2,3,0.05,0.95,0.9490733243782572,16,3.0,1,3.0,1,3.0,1
2605,min_diffuse,20,40,2,3,0.05,0.95,0.94704786095952,23,3.0,1,3.0,1,3.0,1
2606,min_diffuse,20,40,2,3,0.05,0.95,0.8860521598010147,5,2.0,1,2.0,1,2.0,1
2607,min_diffuse,20,40,2,3,0.05,0.95,0.8901354679673251,10,3.0,0,2.0,1,2.0,1
2608,min_diffuse,20,40,2,3,0.05,0.95,0.9423886421616784,24,3.0,1,3.0,1,3.0,1
2609,min_diffuse,20,40,2,3,0.05,0.95,0.9094316934029194,17,3.0,1,3.0,1,3.0,1
2610,min_diffuse,20,40,2,3,0.05,0.95,0.8867975930358222,27,4.0,1,4.0,1,4.0,1
2611,min_diffuse,20,40,2,3,0.05,0.95,0.9050110673040664,10,3.0,0,3.0,0,2.0,1
2612,min_diffuse,20,40,2,3,0.05,0.95,0.9187871428153416,14,3.0,1,3.0,1,3.0,1
2613,min_diffuse,20,40,2,3,0.05,0.95,0.9416027745540848,10,3.0,0,2.0,1,2.0,1
2614,min_diffuse,20,40,2,3,0.05,0.95,0.8858052658628892,5,2.0,1,2.0,1,2.0,1
2615,min_diffuse,20,40,2,3,0.05,0.95,0.8272452090642006,13,3.0,0,2.0,1,2.0,1
2616,min_diffuse,20,40,2,3,0.05,0.95,0.9255734211993022,41,6.0,0,5.0,1,5.0,1
2617,min_diffuse,20,40,2,3,0.05,0.95,0.947896825353474,15,3.0,1,3.0,1,3.0,1
2618,min_diffuse,20,40,2,3,0.05,0.95,0.9419712207964748,18,3.0,0,2.0,1,3.0,0
2619,min_diffuse,20,40,2,3,0.05,0.95,0.9265533956009456,24,3.0,1,3.0,1,3.0,1
2620,min_diffuse,20,40,2,3,0.05,0.95,0.8828183952894701,20,3.0,1,3.0,1,3.0,1
2621,min_diffuse,20,40,2,3,0.05,0.95,0.933532556975752,20,4.0,0,3.0,1,4.0,0
2622,min_diffuse,20,40,2,3,0.05,0.95,0.922586959963978,18,3.0,0,3.0,0,2.0,1
2623,min_diffuse,20,40,2,3,0.05,0.95,0.9455855668276482,6,2.0,1,2.0,1,2.0,1
2624,min_diffuse,20,40,2,3,0.05,0.95,0.930080194446386,15,3.0,1,3.0,1,3.0,1
2625,min_diffuse,20,40,2,3,0.05,0.95,0.8984793384517924,9,2.0,1,3.0,0,3.0,0
2626,min_diffuse,20,40,2,3,0.05,0.95,0.941168083930898,8,2.0,1,2.0,1,3.0,0
2627,min_diffuse,20,40,2,3,0.05,0.95,0.910283003681176,26,4.0,0,3.0,1,3.0,1
2628,min_diffuse,20,40,2,3,0.05,0.95,0.8560076874077915,15,3.0,1,3.0,1,3.0,1
2629,min_diffuse,20,40,2,3,0.05,0.95,0.8610139135468723,17,3.0,1,3.0,1,3.0,1
2630,min_diffuse,20,40,2,3,0.05,0.95,0.8792913404151342,18,3.0,0,3.0,0,2.0,1
2631,min_diffuse,20,40,2,3,0.05,0.95,0.9450765317853332,18,3.0,1,3.0,1,3.0,1
2632,min_diffuse,20,40,2,3,0.05,0.95,0.9193431324494822,15,2.0,1,2.0,1,2.0,1
2633,min_diffuse,20,40,2,3,0.05,0.95,0.929889627593653,60,5.0,0,4.0,1,4.0,1
2634,min_diffuse,20,40,2,3,0.05,0.95,0.8981801931239348,24,3.0,1,3.0,1,3.0,1
2635,min_diffuse,20,40,2,3,0.05,0.95,0.9174353883917656,17,3.0,1,3.0,1,3.0,1
2636,min_diffuse,20,40,2,3,0.05,0.95,0.9009920507712286,31,4.0,0,3.0,1,3.0,1
2637,min_diffuse,20,40,2,3,0.05,0.95,0.9045032187986636,11,3.0,0,2.0,1,2.0,1
2638,min_diffuse,20,40,2,3,0.05,0.95,0.9431165739006584,9,3.0,1,3.0,1,3.0,1
2639,min_diffuse,20,40,2,3,0.05,0.95,0.9253605401785155,7,2.0,1,2.0,1,3.0,0
2640,min_diffuse,20,40,2,3,0.05,0.95,0.9429359838195728,35,4.0,0,3.0,1,4.0,0
2641,min_diffuse,20,40,2,3,0.05,0.95,0.9382319684687568,6,2.0,1,2.0,1,2.0,1
2642,min_diffuse,20,40,2,3,0.05,0.95,0.9288293610172512,8,2.0,1,2.0,1,3.0,0
2643,min_diffuse,20,40,2,3,0.05,0.95,0.9270893018703756,6,2.0,1,2.0,1,2.0,1
2644,min_diffuse,20,40,2,3,0.05,0.95,0.8958967086134031,10,3.0,0,2.0,1,3.0,0
2645,min_diffuse,20,40,2,3,0.05,0.95,0.8917504936110965,8,3.0,1,3.0,1,3.0,1
2646,min_diffuse,20,40,2,3,0.05,0.95,0.9238702340264244,15,3.0,1,3.0,1,3.0,1
2647,min_diffuse,20,40,2,3,0.05,0.95,0.8941901382153845,6,2.0,1,2.0,1,2.0,1
2648,min_diffuse,20,40,2,3,0.05,0.95,0.9115878423410828,14,3.0,1,3.0,1,3.0,1
2649,min_diffuse,20,40,2,3,0.05,0.95,0.8789018589131581,4,2.0,1,2.0,1,2.0,1
2650,min_diffuse,20,40,2,3,0.05,0.95,0.9012355721743632,16,3.0,1,3.0,1,3.0,1
2651,min_diffuse,20,40,2,3,0.05,0.95,0.8826070433775435,13,2.0,1,2.0,1,2.0,1
2652,min_diffuse,20,40,2,3,0.05,0.95,0.9464689165541356,28,4.0,1,4.0,1,4.0,1
2653,min_diffuse,20,40,2,3,0.05,0.95,0.916898063603716,29,4.0,0,3.0,1,3.0,1
2654,min_diffuse,20,40,2,3,0.05,0.95,0.9494568903716938,12,3.0,0,2.0,1,3.0,0
2655,min_diffuse,20,40,2,3,0.05,0.95,0.9355832793696792,28,5.0,1,5.0,1,5.0,1
2656,min_diffuse,20,40,2,3,0.05,0.95,0.9317975057065924,35,4.0,0,3.0,1,3.0,1
2657,min_diffuse,20,40,2,3,0.05,0.95,0.9470650822634452,22,5.0,0,5.0,0,4.0,1
2658,min_diffuse,20,40,2,3,0.05,0.95,0.9352417819359548,16,3.0,0,2.0,1,2.0,1
2659,min_diffuse,20,40,2,3,0.05,0.95,0.927227522415575,27,4.0,1,4.0,1,4.0,1
2660,min_diffuse,20,40,2,3,0.05,0.95,0.8419219172659144,12,3.0,0,3.0,0,2.0,1
2661,min_diffuse,20,40,2,3,0.05,0.95,0.932434837725936,14,3.0,1,3.0,1,3.0,1
2662,min_diffuse,20,40,2,3,0.05,0.95,0.9324177097217682,40,5.0,1,5.0,1,5.0,1
2663,min_diffuse,20,40,2,3,0.05,0.95,0.9434439255767658,11,3.0,1,3.0,1,3.0,1
2664,min_diffuse,20,40,2,3,0.05,0.95,0.9278897449343906,23,4.0,0,3.0,1,3.0,1
2665,min_diffuse,20,40,2,3,0.05,0.95,0.9371523928142386,17,3.0,1,3.0,1,3.0,1
2666,min_diffuse,20,40,2,3,0.05,0.95,0.8542188588322772,3,2.0,1,2.0,1,2.0,1
2667,min_diffuse,20,40,2,3,0.05,0.95,0.9307911267134608,36,3.0,1,3.0,1,3.0,1
2668,min_diffuse,20,40,2,3,0.05,0.95,0.881200351761491,14,3.0,0,3.0,0,2.0,1
2669,min_diffuse,20,40,2,3,0.05,0.95,0.9495118432709144,18,3.0,1,3.0,1,3.0,1
2670,min_diffuse,20,40,2,3,0.05,0.95,0.8931550143269235,27,3.0,1,3.0,1,3.0,1
2671,min_diffuse,20,40,2,3,0.05,0.95,0.9023809094003992,16,3.0,1,3.0,1,3.0,1
2672,min_diffuse,20,40,2,3,0.05,0.95,0.937185854393602,12,3.0,1,3.0,1,3.0,1
2673,min_diffuse,20,40,2,3,0.05,0.95,0.9286873964769417,32,4.0,0,3.0,1,3.0,1
2674,min_diffuse,20,40,2,3,0.05,0.95,0.929385352325936,29,4.0,1,4.0,1,4.0,1
2675,min_diffuse,20,40,2,3,0.05,0.95,0.9489746730242729,15,3.0,1,3.0,1,3.0,1
2676,min_diffuse,20,40,2,3,0.05,0.95,0.8645471540433611,6,2.0,1,2.0,1,2.0,1
2677,min_diffuse,20,40,2,3,0.05,0.95,0.9438378714293828,22,4.0,1,4.0,1,4.0,1
2678,min_diffuse,20,40,2,3,0.05,0.95,0.7775042191542695,16,2.0,1,2.0,1,2.0,1
2679,min_diffuse,20,40,2,3,0.05,0.95,0.7932071698598546,5,2.0,1,2.0,1,2.0,1
2680,min_diffuse,20,40,2,3,0.05,0.95,0.9350113809022657,29,4.0,1,4.0,1,4.0,1
2681,min_diffuse,20,40,2,3,0.05,0.95,0.9045778685236824,11,3.0,1,3.0,1,3.0,1
2682,min_diffuse,20,40,2,3,0.05,0.95,0.8333183084903295,7,2.0,1,2.0,1,2.0,1
2683,min_diffuse,20,40,2,3,0.05,0.95,0.9402865335279854,28,4.0,0,4.0,0,3.0,1
2684,min_diffuse,20,40,2,3,0.05,0.95,0.9174359834815006,21,4.0,0,3.0,1,3.0,1
2685,min_diffuse,20,40,2,3,0.05,0.95,0.921715714034311,15,3.0,0,2.0,1,2.0,1
2686,min_diffuse,20,40,2,3,0.05,0.95,0.8827969349638033,34,4.0,0,4.0,0,3.0,1
2687,min_diffuse,20,40,2,3,0.05,0.95,0.8994533924659313,11,3.0,0,2.0,1,2.0,1
2688,min_diffuse,20,40,2,3,0.05,0.95,0.8248477676115235,15,3.0,0,2.0,1,3.0,0
2689,min_diffuse,20,40,2,3,0.05,0.95,0.9306468547613308,26,4.0,0,3.0,1,4.0,0
2690,min_diffuse,20,40,2,3,0.05,0.95,0.944143344986494,8,3.0,0,2.0,1,2.0,1
2691,min_diffuse,20,40,2,3,0.05,0.95,0.9257119546031546,5,2.0,1,2.0,1,2.0,1
2692,min_diffuse,20,40,2,3,0.05,0.95,0.8944246906178072,16,3.0,1,3.0,1,3.0,1
2693,min_diffuse,20,40,2,3,0.05,0.95,0.93649384764707,18,3.0,0,2.0,1,3.0,0
2694,min_diffuse,20,40,2,3,0.05,0.95,0.9373074538839364,14,3.0,1,3.0,1,3.0,1
2695,min_diffuse,20,40,2,3,0.05,0.95,0.9108463126760348,23,4.0,0,3.0,1,4.0,0
2696,min_diffuse,20,40,2,3,0.05,0.95,0.9486700016437604,21,3.0,1,3.0,1,3.0,1
2697,min_diffuse,20,40,2,3,0.05,0.95,0.8677953829223024,6,2.0,1,2.0,1,2.0,1
2698,min_diffuse,20,40,2,3,0.05,0.95,0.8447943418641604,15,3.0,1,3.0,1,3.0,1
2699,min_diffuse,20,40,2,3,0.05,0.95,0.7277596380540869,7,2.0,1,2.0,1,2.0,1
2700,min_diffuse,20,40,2,3,0.05,0.95,0.90147103303959,10,3.0,0,2.0,1,3.0,0
2701,min_diffuse,20,40,2,3,0.05,0.95,0.9265104021163248,22,3.0,1,3.0,1,3.0,1
2702,min_diffuse,20,40,2,3,0.05,0.95,0.9274645814597736,34,4.0,0,4.0,0,3.0,1
2703,min_diffuse,20,40,2,3,0.05,0.95,0.925929559958276,28,4.0,1,4.0,1,4.0,1
2704,min_diffuse,20,40,2,3,0.05,0.95,0.9246487351384668,7,2.0,1,2.0,1,2.0,1
2705,min_diffuse,20,40,2,3,0.05,0.95,0.9279409855470244,18,3.0,0,3.0,0,2.0,1
2706,min_diffuse,20,40,2,3,0.05,0.95,0.9476880204105352,17,3.0,1,3.0,1,3.0,1
2707,min_diffuse,20,40,2,3,0.05,0.95,0.9283058292942358,44,3.0,1,3.0,1,3.0,1
2708,min_diffuse,20,40,2,3,0.05,0.95,0.9126319870974956,13,3.0,1,3.0,1,3.0,1
2709,min_diffuse,20,40,2,3,0.05,0.95,0.9466967980318682,43,3.0,1,3.0,1,3.0,1
2710,min_diffuse,20,40,2,3,0.05,0.95,0.9348076801551872,13,3.0,1,3.0,1,3.0,1
2711,min_diffuse,20,40,2,3,0.05,0.95,0.9165464772106708,13,3.0,1,3.0,1,3.0,1
2712,min_diffuse,20,40,2,3,0.05,0.95,0.9383326680133752,23,3.0,1,3.0,1,3.0,1
2713,min_diffuse,20,40,2,3,0.05,0.95,0.9220682791559296,46,3.0,1,3.0,1,3.0,1
2714,min_diffuse,20,40,2,3,0.05,0.95,0.942622506152956,13,3.0,1,3.0,1,3.0,1
2715,min_diffuse,20,40,2,3,0.05,0.95,0.945933377254839,28,4.0,0,3.0,1,4.0,0
2716,min_diffuse,20,40,2,3,0.05,0.95,0.9424465683221094,28,4.0,0,4.0,0,3.0,1
2717,min_diffuse,20,40,2,3,0.05,0.95,0.9145154977081172,6,2.0,1,2.0,1,2.0,1
2718,min_diffuse,20,40,2,3,0.05,0.95,0.9216123025084048,22,3.0,1,3.0,1,3.0,1
2719,min_diffuse,20,40,2,3,0.05,0.95,0.9423764066769272,31,3.0,1,3.0,1,3.0,1
2720,min_diffuse,20,40,2,3,0.05,0.95,0.9459786373403524,48,4.0,1,4.0,1,4.0,1
2721,min_diffuse,20,40,2,3,0.05,0.95,0.7941537371771714,6,2.0,1,2.0,1,2.0,1
2722,min_diffuse,20,40,2,3,0.05,0.95,0.9219820080836548,16,3.0,1,3.0,1,3.0,1
2723,min_diffuse,20,40,2,3,0.05,0.95,0.94769993547822,45,3.0,1,3.0,1,3.0,1
2724,min_diffuse,20,40,2,3,0.05,0.95,0.8933921710062286,7,2.0,1,2.0,1,2.0,1
2725,min_diffuse,20,40,2,3,0.05,0.95,0.9190816699690952,21,3.0,1,3.0,1,3.0,1
2726,min_diffuse,20,40,2,3,0.05,0.95,0.904215261765038,5,2.0,1,2.0,1,2.0,1
2727,min_diffuse,20,40,2,3,0.05,0.95,0.899212150768718,5,2.0,1,2.0,1,2.0,1
2728,min_diffuse,20,40,2,3,0.05,0.95,0.8763004678352876,16,3.0,0,3.0,0,2.0,1
2729,min_diffuse,20,40,2,3,0.05,0.95,0.7847238530793175,8,2.0,1,2.0,1,2.0,1
2730,min_diffuse,20,40,2,3,0.05,0.95,0.9186271490641668,28,4.0,1,4.0,1,4.0,1
2731,min_diffuse,20,40,2,3,0.05,0.95,0.9097044270331088,29,3.0,0,2.0,1,2.0,1
2732,min_diffuse,20,40,2,3,0.05,0.95,0.9431469432069528,11,3.0,1,3.0,1,3.0,1
2733,min_diffuse,20,40,2,3,0.05,0.95,0.9202792486755038,9,2.0,1,2.0,1,2.0,1
2734,min_diffuse,20,40,2,3,0.05,0.95,0.8477472534713746,7,2.0,1,2.0,1,2.0,1
2735,min_diffuse,20,40,2,3,0.05,0.95,0.9362908541859292,13,3.0,1,3.0,1,3.0,1
2736,min_diffuse,20,40,2,3,0.05,0.95,0.90451385509753,22,3.0,1,3.0,1,3.0,1
2737,min_diffuse,20,40,2,3,0.05,0.95,0.8993717802338218,10,2.0,1,3.0,0,3.0,0
2738,min_diffuse,20,40,2,3,0.05,0.95,0.9209424414249612,9,2.0,1,2.0,1,3.0,0
2739,min_diffuse,20,40,2,3,0.05,0.95,0.9119144633393812,14,3.0,0,2.0,1,2.0,1
2740,min_diffuse,20,40,2,3,0.05,0.95,0.8669516241713295,10,2.0,1,3.0,0,3.0,0
2741,min_diffuse,20,40,2,3,0.05,0.95,0.9461156332133612,48,4.0,1,4.0,1,4.0,1
2742,min_diffuse,20,40,2,3,0.05,0.95,0.8970749659822059,8,2.0,1,2.0,1,2.0,1
2743,min_diffuse,20,40,2,3,0.05,0.95,0.9390170685082706,28,3.0,1,3.0,1,3.0,1
2744,min_diffuse,20,40,2,3,0.05,0.95,0.9029334376586114,23,3.0,1,3.0,1,3.0,1
2745,min_diffuse,20,40,2,3,0.05,0.95,0.9434885614555832,16,3.0,1,3.0,1,3.0,1
2746,min_diffuse,20,40,2,3,0.05,0.95,0.9393888365436528,42,4.0,0,4.0,0,3.0,1
2747,min_diffuse,20,40,2,3,0.05,0.95,0.923995173874718,20,4.0,0,4.0,0,3.0,1
2748,min_diffuse,20,40,2,3,0.05,0.95,0.9499029700170168,21,3.0,1,3.0,1,3.0,1
2749,min_diffuse,20,40,2,3,0.05,0.95,0.9484203965691766,54,4.0,1,4.0,1,4.0,1
2750,min_diffuse,20,40,2,3,0.05,0.95,0.9015376903210812,7,2.0,1,2.0,1,2.0,1
2751,min_diffuse,20,40,2,3,0.05,0.95,0.839053071058898,7,2.0,1,2.0,1,2.0,1
2752,min_diffuse,20,40,2,3,0.05,0.95,0.9123577718369268,6,2.0,1,2.0,1,2.0,1
2753,min_diffuse,20,40,2,3,0.05,0.95,0.933799229716442,13,3.0,0,2.0,1,2.0,1
2754,min_diffuse,20,40,2,3,0.05,0.95,0.9216497320772036,5,2.0,1,2.0,1,3.0,0
2755,min_diffuse,20,40,2,3,0.05,0.95,0.8458401669817132,15,3.0,1,3.0,1,3.0,1
2756,min_diffuse,20,40,2,3,0.05,0.95,0.9377955966303532,14,3.0,0,2.0,1,2.0,1
2757,min_diffuse,20,40,2,3,0.05,0.95,0.93060189715293,21,3.0,1,3.0,1,3.0,1
2758,min_diffuse,20,40,2,3,0.05,0.95,0.9162581413885053,15,3.0,1,3.0,1,3.0,1
2759,min_diffuse,20,40,2,3,0.05,0.95,0.9375207778487962,18,3.0,1,3.0,1,3.0,1
2760,min_diffuse,20,40,2,3,0.05,0.95,0.875497573730667,9,3.0,0,2.0,1,2.0,1
2761,min_diffuse,20,40,2,3,0.05,0.95,0.8981905705494333,25,3.0,1,3.0,1,3.0,1
2762,min_diffuse,20,40,2,3,0.05,0.95,0.9165261498811602,11,3.0,1,3.0,1,3.0,1
2763,min_diffuse,20,40,2,3,0.05,0.95,0.9128940243701872,19,3.0,1,3.0,1,4.0,0
2764,min_diffuse,20,40,2,3,0.05,0.95,0.8964273588033209,11,3.0,0,2.0,1,3.0,0
2765,min_diffuse,20,40,2,3,0.05,0.95,0.9446548958578814,83,5.0,1,5.0,1,5.0,1
2766,min_diffuse,20,40,2,3,0.05,0.95,0.9001714882317347,6,2.0,1,2.0,1,2.0,1
2767,min_diffuse,20,40,2,3,0.05,0.95,0.7981586753319838,8,2.0,1,2.0,1,2.0,1
2768,min_diffuse,20,40,2,3,0.05,0.95,0.8890931250946822,29,4.0,0,3.0,1,3.0,1
2769,min_diffuse,20,40,2,3,0.05,0.95,0.9446223405823536,36,4.0,0,4.0,0,3.0,1
2770,min_diffuse,20,40,2,3,0.05,0.95,0.9050742324904528,15,3.0,1,3.0,1,3.0,1
2771,min_diffuse,20,40,2,3,0.05,0.95,0.9440557426836188,21,3.0,1,3.0,1,3.0,1
2772,min_diffuse,20,40,2,3,0.05,0.95,0.9478948440431978,12,3.0,1,3.0,1,3.0,1
2773,min_diffuse,20,40,2,3,0.05,0.95,0.9301647261349388,18,3.0,1,3.0,1,3.0,1
2774,min_diffuse,20,40,2,3,0.05,0.95,0.8837628636253089,11,2.0,1,2.0,1,2.0,1
2775,min_diffuse,20,40,2,3,0.05,0.95,0.9136507089073044,16,3.0,1,3.0,1,3.0,1
2776,min_diffuse,20,40,2,3,0.05,0.95,0.916281637317717,16,3.0,1,3.0,1,3.0,1
2777,min_diffuse,20,40,2,3,0.05,0.95,0.8602963967419838,35,3.0,0,3.0,0,2.0,1
2778,min_diffuse,20,40,2,3,0.05,0.95,0.8822643064989003,16,3.0,0,2.0,1,2.0,1
2779,min_diffuse,20,40,2,3,0.05,0.95,0.9297085876768308,23,3.0,0,3.0,0,2.0,1
2780,min_diffuse,20,40,2,3,0.05,0.95,0.8650655745413851,6,2.0,1,2.0,1,2.0,1
2781,min_diffuse,20,40,2,3,0.05,0.95,0.9018973284935856,8,2.0,1,2.0,1,2.0,1
2782,min_diffuse,20,40,2,3,0.05,0.95,0.944204602548516,32,4.0,0,3.0,1,3.0,1
2783,min_diffuse,20,40,2,3,0.05,0.95,0.9278255150127634,16,3.0,0,2.0,1,3.0,0
2784,min_diffuse,20,40,2,3,0.05,0.95,0.9471036419190124,29,3.0,1,3.0,1,3.0,1
2785,min_diffuse,20,40,2,3,0.05,0.95,0.9394523372256164,5,2.0,1,2.0,1,2.0,1
2786,min_diffuse,20,40,2,3,0.05,0.95,0.9088017275822738,21,3.0,1,3.0,1,3.0,1
2787,min_diffuse,20,40,2,3,0.05,0.95,0.949177949792534,4,2.0,1,2.0,1,2.0,1
2788,min_diffuse,20,40,2,3,0.05,0.95,0.9188907895694468,7,2.0,1,2.0,1,2.0,1
2789,min_diffuse,20,40,2,3,0.05,0.95,0.940153249037286,11,3.0,1,3.0,1,3.0,1
2790,min_diffuse,20,40,2,3,0.05,0.95,0.9300280409944196,10,3.0,1,3.0,1,3.0,1
2791,min_diffuse,20,40,2,3,0.05,0.95,0.920937072431997,8,2.0,1,2.0,1,2.0,1
2792,min_diffuse,20,40,2,3,0.05,0.95,0.9196944229724024,33,3.0,1,3.0,1,3.0,1
2793,min_diffuse,20,40,2,3,0.05,0.95,0.9199163154889572,8,2.0,1,3.0,0,3.0,0
2794,min_diffuse,20,40,2,3,0.05,0.95,0.9432004980671624,12,3.0,1,3.0,1,3.0,1
2795,min_diffuse,20,40,2,3,0.05,0.95,0.9440632057440752,34,4.0,0,4.0,0,3.0,1
2796,min_diffuse,20,40,2,3,0.05,0.95,0.9471786058230364,15,3.0,1,3.0,1,3.0,1
2797,min_diffuse,20,40,2,3,0.05,0.95,0.909956334597537,12,3.0,0,2.0,1,3.0,0
2798,min_diffuse,20,40,2,3,0.05,0.95,0.8200142602622397,9,2.0,1,2.0,1,2.0,1
2799,min_diffuse,20,40,2,3,0.05,0.95,0.9464883547179758,21,4.0,0,3.0,1,4.0,0
2800,min_diffuse,20,40,2,3,0.05,0.95,0.8658262513635681,14,3.0,1,3.0,1,3.0,1
2801,min_diffuse,20,40,2,3,0.05,0.95,0.9264869901866678,20,3.0,1,3.0,1,3.0,1
2802,min_diffuse,20,40,2,3,0.05,0.95,0.9364369328077142,16,3.0,1,3.0,1,3.0,1
2803,min_diffuse,20,40,2,3,0.05,0.95,0.9383825122035216,26,3.0,1,3.0,1,3.0,1
2804,min_diffuse,20,40,2,3,0.05,0.95,0.9000062358560289,26,3.0,1,3.0,1,3.0,1
2805,min_diffuse,20,40,2,3,0.05,0.95,0.9445722338185376,18,3.0,1,3.0,1,3.0,1
2806,min_diffuse,20,40,2,3,0.05,0.95,0.916335329615504,24,3.0,1,3.0,1,3.0,1
2807,min_diffuse,20,40,2,3,0.05,0.95,0.944366621824135,65,4.0,0,3.0,1,3.0,1
2808,min_diffuse,20,40,2,3,0.05,0.95,0.9268905486546598,18,3.0,1,3.0,1,3.0,1
2809,min_diffuse,20,40,2,3,0.05,0.95,0.9176341361132035,34,3.0,1,3.0,1,3.0,1
2810,min_diffuse,20,40,2,3,0.05,0.95,0.7497244268608254,12,3.0,0,2.0,1,2.0,1
2811,min_diffuse,20,40,2,3,0.05,0.95,0.9250589717615656,22,4.0,1,4.0,1,4.0,1
2812,min_diffuse,20,40,2,3,0.05,0.95,0.9137935363611476,24,4.0,0,3.0,1,4.0,0
2813,min_diffuse,20,40,2,3,0.05,0.95,0.9196103754305188,13,3.0,1,3.0,1,3.0,1
2814,min_diffuse,20,40,2,3,0.05,0.95,0.9400673547838414,10,2.0,1,2.0,1,2.0,1
2815,min_diffuse,20,40,2,3,0.05,0.95,0.8683338814649901,8,3.0,0,2.0,1,2.0,1
2816,min_diffuse,20,40,2,3,0.05,0.95,0.9358342551080604,11,3.0,1,3.0,1,3.0,1
2817,min_diffuse,20,40,2,3,0.05,0.95,0.8557074881533929,20,3.0,1,3.0,1,3.0,1
2818,min_diffuse,20,40,2,3,0.05,0.95,0.888713319148648,7,2.0,1,2.0,1,2.0,1
2819,min_diffuse,20,40,2,3,0.05,0.95,0.9410578115431312,11,3.0,0,2.0,1,2.0,1
2820,min_diffuse,20,40,2,3,0.05,0.95,0.8881827870453445,14,3.0,0,3.0,0,2.0,1
2821,min_diffuse,20,40,2,3,0.05,0.95,0.928525779834157,11,3.0,1,3.0,1,3.0,1
2822,min_diffuse,20,40,2,3,0.05,0.95,0.8556415292344617,13,3.0,0,2.0,1,2.0,1
2823,min_diffuse,20,40,2,3,0.05,0.95,0.9369552849166805,29,4.0,0,3.0,1,3.0,1
2824,min_diffuse,20,40,2,3,0.05,0.95,0.9197198111443842,16,3.0,1,3.0,1,3.0,1
2825,min_diffuse,20,40,2,3,0.05,0.95,0.916565113473588,11,3.0,1,3.0,1,3.0,1
2826,min_diffuse,20,40,2,3,0.05,0.95,0.9474395671222532,90,5.0,0,4.0,1,4.0,1
2827,min_diffuse,20,40,2,3,0.05,0.95,0.9083566363731612,15,3.0,1,3.0,1,3.0,1
2828,min_diffuse,20,40,2,3,0.05,0.95,0.9425448505058708,42,3.0,1,3.0,1,3.0,1
2829,min_diffuse,20,40,2,3,0.05,0.95,0.9428093130185844,37,4.0,1,4.0,1,4.0,1
2830,min_diffuse,20,40,2,3,0.05,0.95,0.8112244122064399,15,3.0,0,2.0,1,2.0,1
2831,min_diffuse,20,40,2,3,0.05,0.95,0.8712725617615491,7,3.0,1,3.0,1,3.0,1
2832,min_diffuse,20,40,2,3,0.05,0.95,0.9466067382469684,22,3.0,0,2.0,1,2.0,1
2833,min_diffuse,20,40,2,3,0.05,0.95,0.9142156392215498,10,3.0,1,3.0,1,3.0,1
2834,min_diffuse,20,40,2,3,0.05,0.95,0.9336188563123944,8,3.0,1,3.0,1,3.0,1
2835,min_diffuse,20,40,2,3,0.05,0.95,0.869546520725318,11,3.0,0,3.0,0,2.0,1
2836,min_diffuse,20,40,2,3,0.05,0.95,0.9226719678946976,38,3.0,0,3.0,0,2.0,1
2837,min_diffuse,20,40,2,3,0.05,0.95,0.9268049698057876,31,3.0,1,3.0,1,3.0,1
2838,min_diffuse,20,40,2,3,0.05,0.95,0.9447808150042172,13,3.0,0,2.0,1,3.0,0
2839,min_diffuse,20,40,2,3,0.05,0.95,0.9436689030529202,9,2.0,1,2.0,1,2.0,1
2840,min_diffuse,20,40,2,3,0.05,0.95,0.9471191228294354,19,4.0,1,4.0,1,4.0,1
2841,min_diffuse,20,40,2,3,0.05,0.95,0.8947751122988435,26,4.0,0,3.0,1,3.0,1
2842,min_diffuse,20,40,2,3,0.05,0.95,0.8054160343544084,9,2.0,1,2.0,1,2.0,1
2843,min_diffuse,20,40,2,3,0.05,0.95,0.8810866784121429,9,2.0,1,2.0,1,2.0,1
2844,min_diffuse,20,40,2,3,0.05,0.95,0.9347970026738271,35,4.0,1,4.0,1,4.0,1
2845,min_diffuse,20,40,2,3,0.05,0.95,0.9261160256686924,5,2.0,1,2.0,1,2.0,1
2846,min_diffuse,20,40,2,3,0.05,0.95,0.9166139286984296,15,3.0,0,2.0,1,3.0,0
2847,min_diffuse,20,40,2,3,0.05,0.95,0.9162142043199129,29,4.0,0,3.0,1,3.0,1
2848,min_diffuse,20,40,2,3,0.05,0.95,0.9433577624559888,8,2.0,1,3.0,0,2.0,1
2849,min_diffuse,20,40,2,3,0.05,0.95,0.8164867290111042,12,3.0,0,3.0,0,2.0,1
2850,min_diffuse,20,40,2,3,0.05,0.95,0.8720744791471288,11,3.0,0,2.0,1,2.0,1
2851,min_diffuse,20,40,2,3,0.05,0.95,0.9106285794143324,17,3.0,0,2.0,1,3.0,0
2852,min_diffuse,20,40,2,3,0.05,0.95,0.9291566115488996,6,2.0,1,2.0,1,2.0,1
2853,min_diffuse,20,40,2,3,0.05,0.95,0.9409418926797798,18,3.0,1,3.0,1,3.0,1
2854,min_diffuse,20,40,2,3,0.05,0.95,0.9164195524211416,27,4.0,1,4.0,1,4.0,1
2855,min_diffuse,20,40,2,3,0.05,0.95,0.9447155976701984,9,3.0,1,3.0,1,3.0,1
2856,min_diffuse,20,40,2,3,0.05,0.95,0.9004429928468473,5,2.0,1,2.0,1,2.0,1
2857,min_diffuse,20,40,2,3,0.05,0.95,0.8877390603059483,9,3.0,0,2.0,1,2.0,1
2858,min_diffuse,20,40,2,3,0.05,0.95,0.9107009326110692,15,3.0,0,2.0,1,3.0,0
2859,min_diffuse,20,40,2,3,0.05,0.95,0.9117488186653244,5,2.0,1,2.0,1,2.0,1
2860,min_diffuse,20,40,2,3,0.05,0.95,0.881863108380883,9,3.0,0,2.0,1,2.0,1
2861,min_diffuse,20,40,2,3,0.05,0.95,0.922884883921929,38,4.0,1,4.0,1,4.0,1
2862,min_diffuse,20,40,2,3,0.05,0.95,0.8945333961108005,10,3.0,1,3.0,1,3.0,1
2863,min_diffuse,20,40,2,3,0.05,0.95,0.8646608263769019,11,3.0,0,2.0,1,2.0,1
2864,min_diffuse,20,40,2,3,0.05,0.95,0.9196902176508248,49,5.0,0,4.0,1,4.0,1
2865,min_diffuse,20,40,2,3,0.05,0.95,0.8164761918443186,15,3.0,1,3.0,1,3.0,1
2866,min_diffuse,20,40,2,3,0.05,0.95,0.8951889750005249,7,2.0,1,2.0,1,2.0,1
2867,min_diffuse,20,40,2,3,0.05,0.95,0.897761076843136,8,2.0,1,2.0,1,2.0,1
2868,min_diffuse,20,40,2,3,0.05,0.95,0.8426755512800841,10,2.0,1,2.0,1,2.0,1
2869,min_diffuse,20,40,2,3,0.05,0.95,0.944998459080742,54,4.0,1,4.0,1,4.0,1
2870,min_diffuse,20,40,2,3,0.05,0.95,0.9296675213768988,4,2.0,1,3.0,0,3.0,0
2871,min_diffuse,20,40,2,3,0.05,0.95,0.8046223972779231,8,2.0,1,2.0,1,2.0,1
2872,min_diffuse,20,40,2,3,0.05,0.95,0.9085200417878796,6,2.0,1,2.0,1,2.0,1
2873,min_diffuse,20,40,2,3,0.05,0.95,0.9463787906666592,56,4.0,1,4.0,1,4.0,1
2874,min_diffuse,20,40,2,3,0.05,0.95,0.8151135052817521,6,2.0,1,2.0,1,2.0,1
2875,min_diffuse,20,40,2,3,0.05,0.95,0.8813409746082489,14,3.0,0,2.0,1,2.0,1
2876,min_diffuse,20,40,2,3,0.05,0.95,0.9447649384348494,39,5.0,0,5.0,0,4.0,1
2877,min_diffuse,20,40,2,3,0.05,0.95,0.7858012571810807,17,3.0,0,2.0,1,2.0,1
2878,min_diffuse,20,40,2,3,0.05,0.95,0.8163217178060436,7,2.0,1,2.0,1,2.0,1
2879,min_diffuse,20,40,2,3,0.05,0.95,0.8996632458269275,7,2.0,1,2.0,1,3.0,0
2880,min_diffuse,20,40,2,3,0.05,0.95,0.8673198265909913,18,3.0,0,2.0,1,2.0,1
2881,min_diffuse,20,40,2,3,0.05,0.95,0.9438617631945112,46,4.0,1,4.0,1,4.0,1
2882,min_diffuse,20,40,2,3,0.05,0.95,0.9478470235887784,12,3.0,1,3.0,1,3.0,1
2883,min_diffuse,20,40,2,3,0.05,0.95,0.923982065015775,18,3.0,1,3.0,1,3.0,1
2884,min_diffuse,20,40,2,3,0.05,0.95,0.908162126510877,14,3.0,1,3.0,1,3.0,1
2885,min_diffuse,20,40,2,3,0.05,0.95,0.9320924585468944,12,2.0,1,2.0,1,2.0,1
2886,min_diffuse,20,40,2,3,0.05,0.95,0.9495350751968742,9,2.0,1,3.0,0,3.0,0
2887,min_diffuse,20,40,2,3,0.05,0.95,0.8464601658533515,13,3.0,0,2.0,1,2.0,1
2888,min_diffuse,20,40,2,3,0.05,0.95,0.9273977874481636,18,3.0,1,3.0,1,3.0,1
2889,min_diffuse,20,40,2,3,0.05,0.95,0.8672266328971044,22,3.0,1,3.0,1,3.0,1
2890,min_diffuse,20,40,2,3,0.05,0.95,0.8994958953385928,11,3.0,0,2.0,1,2.0,1
2891,min_diffuse,20,40,2,3,0.05,0.95,0.9084602783394786,5,2.0,1,2.0,1,2.0,1
2892,min_diffuse,20,40,2,3,0.05,0.95,0.8980056519247536,14,3.0,1,3.0,1,3.0,1
2893,min_diffuse,20,40,2,3,0.05,0.95,0.9291116432064074,59,5.0,1,5.0,1,5.0,1
2894,min_diffuse,20,40,2,3,0.05,0.95,0.933198392340988,12,3.0,0,3.0,0,2.0,1
2895,min_diffuse,20,40,2,3,0.05,0.95,0.9458575080415108,23,3.0,1,3.0,1,3.0,1
2896,min_diffuse,20,40,2,3,0.05,0.95,0.8962792717708342,27,3.0,1,3.0,1,3.0,1
2897,min_diffuse,20,40,2,3,0.05,0.95,0.92401213137979,37,3.0,1,3.0,1,3.0,1
2898,min_diffuse,20,40,2,3,0.05,0.95,0.9294177533098328,8,2.0,1,2.0,1,3.0,0
2899,min_diffuse,20,40,2,3,0.05,0.95,0.9151141076553576,16,3.0,1,3.0,1,3.0,1
2900,min_diffuse,20,40,2,3,0.05,0.95,0.9102547776785768,12,3.0,0,2.0,1,2.0,1
2901,min_diffuse,20,40,2,3,0.05,0.95,0.830271488956205,8,2.0,1,2.0,1,2.0,1
2902,min_diffuse,20,40,2,3,0.05,0.95,0.8819492987532196,10,2.0,1,2.0,1,2.0,1
2903,min_diffuse,20,40,2,3,0.05,0.95,0.9268458019914269,7,2.0,1,2.0,1,2.0,1
2904,min_diffuse,20,40,2,3,0.05,0.95,0.9257728369940864,8,2.0,1,2.0,1,2.0,1
2905,min_diffuse,20,40,2,3,0.05,0.95,0.8939213896480454,8,2.0,1,2.0,1,2.0,1
2906,min_diffuse,20,40,2,3,0.05,0.95,0.7935046047767697,13,3.0,1,3.0,1,3.0,1
2907,min_diffuse,20,40,2,3,0.05,0.95,0.9208928172474632,17,3.0,1,3.0,1,3.0,1
2908,min_diffuse,20,40,2,3,0.05,0.95,0.917300374494011,13,3.0,1,3.0,1,3.0,1
2909,min_diffuse,20,40,2,3,0.05,0.95,0.9285550543691388,21,3.0,1,3.0,1,3.0,1
2910,min_diffuse,20,40,2,3,0.05,0.95,0.9473367807062552,56,5.0,0,5.0,0,4.0,1
2911,min_diffuse,20,40,2,3,0.05,0.95,0.8540835023517126,16,3.0,1,3.0,1,3.0,1
2912,min_diffuse,20,40,2,3,0.05,0.95,0.9087745622666176,16,3.0,0,3.0,0,2.0,1
2913,min_diffuse,20,40,2,3,0.05,0.95,0.9301344414868826,11,3.0,0,3.0,0,2.0,1
2914,min_diffuse,20,40,2,3,0.05,0.95,0.9293888161607958,4,2.0,1,2.0,1,2.0,1
2915,min_diffuse,20,40,2,3,0.05,0.95,0.8790095026764597,23,3.0,0,3.0,0,2.0,1
2916,min_diffuse,20,40,2,3,0.05,0.95,0.9205139655238668,6,2.0,1,2.0,1,2.0,1
2917,min_diffuse,20,40,2,3,0.05,0.95,0.9081567149875852,6,2.0,1,2.0,1,2.0,1
2918,min_diffuse,20,40,2,3,0.05,0.95,0.9364297050283916,26,3.0,1,3.0,1,3.0,1
2919,min_diffuse,20,40,2,3,0.05,0.95,0.8968566201612032,19,3.0,1,3.0,1,3.0,1
2920,min_diffuse,20,40,2,3,0.05,0.95,0.9476046029046546,23,4.0,0,3.0,1,4.0,0
2921,min_diffuse,20,40,2,3,0.05,0.95,0.910455389586534,17,3.0,1,3.0,1,3.0,1
2922,min_diffuse,20,40,2,3,0.05,0.95,0.903507942911987,22,3.0,1,3.0,1,3.0,1
2923,min_diffuse,20,40,2,3,0.05,0.95,0.8586984534615717,28,3.0,1,3.0,1,3.0,1
2924,min_diffuse,20,40,2,3,0.05,0.95,0.9317592208972864,24,3.0,1,3.0,1,3.0,1
2925,min_diffuse,20,40,2,3,0.05,0.95,0.9288009008947816,12,2.0,1,2.0,1,2.0,1
2926,min_diffuse,20,40,2,3,0.05,0.95,0.9262234149297252,17,3.0,0,2.0,1,2.0,1
2927,min_diffuse,20,40,2,3,0.05,0.95,0.9421505450603752,19,3.0,1,3.0,1,4.0,0
2928,min_diffuse,20,40,2,3,0.05,0.95,0.7035467546768003,5,2.0,1,2.0,1,2.0,1
2929,min_diffuse,20,40,2,3,0.05,0.95,0.9371134154173548,18,4.0,0,3.0,1,3.0,1
2930,min_diffuse,20,40,2,3,0.05,0.95,0.9025494174779168,7,2.0,1,2.0,1,2.0,1
2931,min_diffuse,20,40,2,3,0.05,0.95,0.9084508204642696,16,3.0,1,3.0,1,3.0,1
2932,min_diffuse,20,40,2,3,0.05,0.95,0.8953988705175925,32,3.0,1,3.0,1,3.0,1
2933,min_diffuse,20,40,2,3,0.05,0.95,0.9437121402097274,15,3.0,1,3.0,1,3.0,1
2934,min_diffuse,20,40,2,3,0.05,0.95,0.9407065820784686,14,3.0,1,3.0,1,3.0,1
2935,min_diffuse,20,40,2,3,0.05,0.95,0.9101516586539506,8,2.0,1,2.0,1,2.0,1
2936,min_diffuse,20,40,2,3,0.05,0.95,0.9010600100469468,10,3.0,0,2.0,1,2.0,1
2937,min_diffuse,20,40,2,3,0.05,0.95,0.895962270225169,18,3.0,1,3.0,1,3.0,1
2938,min_diffuse,20,40,2,3,0.05,0.95,0.8550052422249595,16,3.0,0,2.0,1,2.0,1
2939,min_diffuse,20,40,2,3,0.05,0.95,0.8143094034839339,26,2.0,1,2.0,1,2.0,1
2940,min_diffuse,20,40,2,3,0.05,0.95,0.8631367843157601,17,4.0,0,3.0,1,3.0,1
2941,min_diffuse,20,40,2,3,0.05,0.95,0.945582898711707,21,4.0,1,4.0,1,4.0,1
2942,min_diffuse,20,40,2,3,0.05,0.95,0.8748022917248474,12,3.0,1,3.0,1,3.0,1
2943,min_diffuse,20,40,2,3,0.05,0.95,0.8924390196919538,28,3.0,1,3.0,1,3.0,1
2944,min_diffuse,20,40,2,3,0.05,0.95,0.8675058489143597,17,3.0,1,3.0,1,3.0,1
2945,min_diffuse,20,40,2,3,0.05,0.95,0.9488905541966736,28,5.0,1,5.0,1,5.0,1
2946,min_diffuse,20,40,2,3,0.05,0.95,0.9397307839697856,11,3.0,0,2.0,1,3.0,0
2947,min_diffuse,20,40,2,3,0.05,0.95,0.8852535652938845,25,3.0,1,3.0,1,3.0,1
2948,min_diffuse,20,40,2,3,0.05,0.95,0.9454718855671352,13,3.0,0,2.0,1,3.0,0
2949,min_diffuse,20,40,2,3,0.05,0.95,0.9222358256775852,23,4.0,0,3.0,1,4.0,0
2950,min_diffuse,20,40,2,3,0.05,0.95,0.8562574190020746,12,3.0,1,3.0,1,3.0,1
2951,min_diffuse,20,40,2,3,0.05,0.95,0.9275676785383804,15,3.0,0,2.0,1,3.0,0
2952,min_diffuse,20,40,2,3,0.05,0.95,0.9091490212582994,21,3.0,1,3.0,1,3.0,1
2953,min_diffuse,20,40,2,3,0.05,0.95,0.9113754972243592,8,2.0,1,2.0,1,2.0,1
2954,min_diffuse,20,40,2,3,0.05,0.95,0.9486364064301672,18,3.0,1,3.0,1,3.0,1
2955,min_diffuse,20,40,2,3,0.05,0.95,0.9484987286210704,11,3.0,1,3.0,1,3.0,1
2956,min_diffuse,20,40,2,3,0.05,0.95,0.8885198219347953,18,2.0,1,2.0,1,2.0,1
2957,min_diffuse,20,40,2,3,0.05,0.95,0.946625685091812,11,3.0,0,2.0,1,2.0,1
2958,min_diffuse,20,40,2,3,0.05,0.95,0.8933042049893338,19,3.0,1,3.0,1,3.0,1
2959,min_diffuse,20,40,2,3,0.05,0.95,0.9443054829832112,12,2.0,1,2.0,1,2.0,1
2960,min_diffuse,20,40,2,3,0.05,0.95,0.8917240634186837,30,4.0,0,3.0,1,3.0,1
2961,min_diffuse,20,40,2,3,0.05,0.95,0.878695241897118,8,2.0,1,2.0,1,2.0,1
2962,min_diffuse,20,40,2,3,0.05,0.95,0.8859882855276409,26,3.0,1,3.0,1,3.0,1
2963,min_diffuse,20,40,2,3,0.05,0.95,0.942467591015141,32,4.0,0,3.0,1,3.0,1
2964,min_diffuse,20,40,2,3,0.05,0.95,0.946123525877635,11,3.0,0,3.0,0,2.0,1
2965,min_diffuse,20,40,2,3,0.05,0.95,0.9255949861408892,17,3.0,0,2.0,1,3.0,0
2966,min_diffuse,20,40,2,3,0.05,0.95,0.8412842300511503,35,3.0,1,3.0,1,3.0,1
2967,min_diffuse,20,40,2,3,0.05,0.95,0.850002111891618,8,2.0,1,3.0,0,3.0,0
2968,min_diffuse,20,40,2,3,0.05,0.95,0.926548608167703,26,4.0,1,4.0,1,4.0,1
2969,min_diffuse,20,40,2,3,0.05,0.95,0.9338635923363796,53,5.0,1,5.0,1,5.0,1
2970,min_diffuse,20,40,2,3,0.05,0.95,0.9405938822121144,8,2.0,1,2.0,1,3.0,0
2971,min_diffuse,20,40,2,3,0.05,0.95,0.9064643052512176,13,3.0,0,2.0,1,3.0,0
2972,min_diffuse,20,40,2,3,0.05,0.95,0.853208917074489,3,2.0,0,1.0,1,2.0,0
2973,min_diffuse,20,40,2,3,0.05,0.95,0.8756781794764247,14,3.0,1,3.0,1,3.0,1
2974,min_diffuse,20,40,2,3,0.05,0.95,0.9041018850139838,11,3.0,0,2.0,1,2.0,1
2975,min_diffuse,20,40,2,3,0.05,0.95,0.9403808115173686,13,3.0,1,3.0,1,3.0,1
2976,min_diffuse,20,40,2,3,0.05,0.95,0.8725419444849575,7,2.0,1,2.0,1,2.0,1
2977,min_diffuse,20,40,2,3,0.05,0.95,0.9196380331905442,17,3.0,0,3.0,0,2.0,1
2978,min_diffuse,20,40,2,3,0.05,0.95,0.8811891572541547,15,3.0,1,3.0,1,3.0,1
2979,min_diffuse,20,40,2,3,0.05,0.95,0.9376667366334368,30,4.0,1,4.0,1,4.0,1
2980,min_diffuse,20,40,2,3,0.05,0.95,0.9177378161751212,17,3.0,1,3.0,1,3.0,1
2981,min_diffuse,20,40,2,3,0.05,0.95,0.8856618722356548,5,2.0,1,2.0,1,2.0,1
2982,min_diffuse,20,40,2,3,0.05,0.95,0.9243455310708084,7,2.0,1,2.0,1,2.0,1
2983,min_diffuse,20,40,2,3,0.05,0.95,0.9413186827291312,25,4.0,1,4.0,1,4.0,1
2984,min_diffuse,20,40,2,3,0.05,0.95,0.8399452249277356,11,2.0,1,2.0,1,2.0,1
2985,min_diffuse,20,40,2,3,0.05,0.95,0.912966134149521,25,3.0,1,3.0,1,3.0,1
2986,min_diffuse,20,40,2,3,0.05,0.95,0.883739884887656,14,3.0,1,3.0,1,3.0,1
2987,min_diffuse,20,40,2,3,0.05,0.95,0.9269379429633976,16,3.0,0,3.0,0,2.0,1
2988,min_diffuse,20,40,2,3,0.05,0.95,0.91668225708331,37,3.0,1,3.0,1,3.0,1
2989,min_diffuse,20,40,2,3,0.05,0.95,0.9444766178474358,25,3.0,1,3.0,1,3.0,1
2990,min_diffuse,20,40,2,3,0.05,0.95,0.9473568330282964,15,3.0,1,3.0,1,3.0,1
2991,min_diffuse,20,40,2,3,0.05,0.95,0.9244075362126316,13,3.0,0,2.0,1,2.0,1
2992,min_diffuse,20,40,2,3,0.05,0.95,0.865311093499282,9,3.0,0,2.0,1,2.0,1
2993,min_diffuse,20,40,2,3,0.05,0.95,0.9345482223772544,14,3.0,0,3.0,0,2.0,1
2994,min_diffuse,20,40,2,3,0.05,0.95,0.850614554270045,14,2.0,1,2.0,1,2.0,1
2995,min_diffuse,20,40,2,3,0.05,0.95,0.9486962735266224,6,2.0,1,2.0,1,3.0,0
2996,min_diffuse,20,40,2,3,0.05,0.95,0.935424932076173,14,3.0,1,3.0,1,3.0,1
2997,min_diffuse,20,40,2,3,0.05,0.95,0.9493974962340532,11,3.0,1,3.0,1,3.0,1
2998,min_diffuse,20,40,2,3,0.05,0.95,0.9368415087706882,37,4.0,1,4.0,1,4.0,1
2999,min_diffuse,20,40,2,3,0.05,0.95,0.9228993408998049,18,3.0,1,3.0,1,3.0,1
3000,min_diffuse,20,40,2,3,0.05,0.95,0.8885635313602194,12,2.0,1,2.0,1,2.0,1
3001,min_diffuse,20,40,2,3,0.05,0.95,0.9029790288625694,20,3.0,0,2.0,1,2.0,1
3002,min_diffuse,20,40,2,3,0.05,0.95,0.9319347732753454,17,3.0,1,3.0,1,3.0,1
3003,min_diffuse,20,40,2,3,0.05,0.95,0.9435610612869146,49,4.0,1,4.0,1,4.0,1
3004,min_diffuse,20,40,2,3,0.05,0.95,0.9309270568920434,26,3.0,1,3.0,1,3.0,1
3005,min_diffuse,20,40,2,3,0.05,0.95,0.9353870547089542,26,3.0,0,3.0,0,2.0,1
3006,min_diffuse,20,40,2,3,0.05,0.95,0.862600322341668,8,2.0,1,2.0,1,2.0,1
3007,min_diffuse,20,40,2,3,0.05,0.95,0.8413294100714629,14,2.0,1,2.0,1,2.0,1
3008,min_diffuse,20,40,2,3,0.05,0.95,0.9347404134102472,17,3.0,1,3.0,1,3.0,1
3009,min_diffuse,20,40,2,3,0.05,0.95,0.9369766942055182,10,3.0,1,3.0,1,3.0,1
3010,min_diffuse,20,40,2,3,0.05,0.95,0.9034053919911046,27,3.0,1,3.0,1,3.0,1
3011,min_diffuse,20,40,2,3,0.05,0.95,0.8781238931872598,8,3.0,1,3.0,1,3.0,1
3012,min_diffuse,20,40,2,3,0.05,0.95,0.8903807475173435,25,3.0,0,2.0,1,2.0,1
3013,min_diffuse,20,40,2,3,0.05,0.95,0.941287595201625,26,4.0,1,4.0,1,4.0,1
3014,min_diffuse,20,40,2,3,0.05,0.95,0.9109358705342688,8,2.0,1,2.0,1,2.0,1
3015,min_diffuse,20,40,2,3,0.05,0.95,0.8833208791886793,17,3.0,1,3.0,1,3.0,1
3016,min_diffuse,20,40,2,3,0.05,0.95,0.8748978075644656,5,2.0,1,2.0,1,2.0,1
3017,min_diffuse,20,40,2,3,0.05,0.95,0.8599433771057945,17,3.0,1,3.0,1,3.0,1
3018,min_diffuse,20,40,2,3,0.05,0.95,0.868095285158133,18,3.0,0,2.0,1,2.0,1
3019,min_diffuse,20,40,2,3,0.05,0.95,0.9244405861071066,31,4.0,0,3.0,1,3.0,1
3020,min_diffuse,20,40,2,3,0.05,0.95,0.942754109910732,77,5.0,0,4.0,1,4.0,1
3021,min_diffuse,20,40,2,3,0.05,0.95,0.9070283940341206,33,4.0,0,3.0,1,3.0,1
3022,min_diffuse,20,40,2,3,0.05,0.95,0.9365291729026622,18,3.0,0,3.0,0,2.0,1
3023,min_diffuse,20,40,2,3,0.05,0.95,0.9004568484674673,34,4.0,0,3.0,1,3.0,1
3024,min_diffuse,20,40,2,3,0.05,0.95,0.946280255315627,27,4.0,0,3.0,1,4.0,0
3025,min_diffuse,20,40,2,3,0.05,0.95,0.9231726863862392,18,3.0,0,3.0,0,2.0,1
3026,min_diffuse,20,40,2,3,0.05,0.95,0.9432667488382106,18,3.0,1,3.0,1,3.0,1
3027,min_diffuse,20,40,2,3,0.05,0.95,0.9306306607787204,56,5.0,1,5.0,1,5.0,1
3028,min_diffuse,20,40,2,3,0.05,0.95,0.9483109220117932,7,2.0,1,2.0,1,2.0,1
3029,min_diffuse,20,40,2,3,0.05,0.95,0.9395795652791048,20,3.0,1,3.0,1,3.0,1
3030,min_diffuse,20,40,2,3,0.05,0.95,0.921599988572938,56,4.0,1,4.0,1,4.0,1
3031,min_diffuse,20,40,2,3,0.05,0.95,0.9459913499146828,77,5.0,1,5.0,1,5.0,1
3032,min_diffuse,20,40,2,3,0.05,0.95,0.9255844633072168,12,2.0,1,2.0,1,2.0,1
3033,min_diffuse,20,40,2,3,0.05,0.95,0.9313893655384988,17,3.0,1,3.0,1,3.0,1
3034,min_diffuse,20,40,2,3,0.05,0.95,0.9445942492707164,24,3.0,1,3.0,1,3.0,1
3035,min_diffuse,20,40,2,3,0.05,0.95,0.9408204140136708,63,5.0,1,5.0,1,5.0,1
3036,min_diffuse,20,40,2,3,0.05,0.95,0.8919954842852726,23,4.0,0,3.0,1,3.0,1
3037,min_diffuse,20,40,2,3,0.05,0.95,0.9410722128934088,12,3.0,1,3.0,1,3.0,1
3038,min_diffuse,20,40,2,3,0.05,0.95,0.8320214600002148,17,3.0,1,3.0,1,3.0,1
3039,min_diffuse,20,40,2,3,0.05,0.95,0.8627002685798127,8,2.0,1,2.0,1,2.0,1
3040,min_diffuse,20,40,2,3,0.05,0.95,0.9130066396365222,28,3.0,1,3.0,1,3.0,1
3041,min_diffuse,20,40,2,3,0.05,0.95,0.9145500172723192,12,3.0,1,3.0,1,3.0,1
3042,min_diffuse,20,40,2,3,0.05,0.95,0.937800945464774,26,3.0,1,3.0,1,3.0,1
3043,min_diffuse,20,40,2,3,0.05,0.95,0.8899726205723301,24,4.0,0,3.0,1,3.0,1
3044,min_diffuse,20,40,2,3,0.05,0.95,0.9189710802886352,15,3.0,1,3.0,1,3.0,1
3045,min_diffuse,20,40,2,3,0.05,0.95,0.9328163153857952,11,3.0,1,3.0,1,3.0,1
3046,min_diffuse,20,40,2,3,0.05,0.95,0.9271993116483356,13,3.0,1,3.0,1,3.0,1
3047,min_diffuse,20,40,2,3,0.05,0.95,0.9171833733582572,26,3.0,0,3.0,0,2.0,1
3048,min_diffuse,20,40,2,3,0.05,0.95,0.940367204856904,76,5.0,0,4.0,1,4.0,1
3049,min_diffuse,20,40,2,3,0.05,0.95,0.8234934736468383,7,2.0,1,2.0,1,2.0,1
3050,min_diffuse,20,40,2,3,0.05,0.95,0.9123507585082428,5,2.0,1,2.0,1,2.0,1
3051,min_diffuse,20,40,2,3,0.05,0.95,0.8935707094013652,17,3.0,1,3.0,1,3.0,1
3052,min_diffuse,20,40,2,3,0.05,0.95,0.8994431709426163,7,2.0,1,2.0,1,2.0,1
3053,min_diffuse,20,40,2,3,0.05,0.95,0.9050592275813736,7,3.0,1,3.0,1,3.0,1
3054,min_diffuse,20,40,2,3,0.05,0.95,0.9040929636899608,4,2.0,1,2.0,1,2.0,1
3055,min_diffuse,20,40,2,3,0.05,0.95,0.9091392705360596,40,4.0,0,4.0,0,3.0,1
3056,min_diffuse,20,40,2,3,0.05,0.95,0.9266949441591742,18,4.0,0,3.0,1,4.0,0
3057,min_diffuse,20,40,2,3,0.05,0.95,0.8270794120221538,21,3.0,0,3.0,0,2.0,1
3058,min_diffuse,20,40,2,3,0.05,0.95,0.9007969492116048,11,3.0,0,2.0,1,3.0,0
3059,min_diffuse,20,40,2,3,0.05,0.95,0.928021293518635,7,2.0,1,2.0,1,3.0,0
3060,min_diffuse,20,40,2,3,0.05,0.95,0.9454869841049964,64,5.0,1,5.0,1,6.0,0
3061,min_diffuse,20,40,2,3,0.05,0.95,0.9140040241954174,18,4.0,1,4.0,1,4.0,1
3062,min_diffuse,20,40,2,3,0.05,0.95,0.8933336436731847,11,3.0,1,3.0,1,3.0,1
3063,min_diffuse,20,40,2,3,0.05,0.95,0.8903440919350248,9,3.0,1,3.0,1,3.0,1
3064,min_diffuse,20,40,2,3,0.05,0.95,0.9226235583323232,14,3.0,1,3.0,1,3.0,1
3065,min_diffuse,20,40,2,3,0.05,0.95,0.9326371319049492,24,3.0,1,3.0,1,3.0,1
3066,min_diffuse,20,40,2,3,0.05,0.95,0.8783375814539803,15,3.0,0,2.0,1,2.0,1
3067,min_diffuse,20,40,2,3,0.05,0.95,0.9436704895657436,15,3.0,1,3.0,1,3.0,1
3068,min_diffuse,20,40,2,3,0.05,0.95,0.9485052168686556,56,4.0,1,4.0,1,4.0,1
3069,min_diffuse,20,40,2,3,0.05,0.95,0.8335764630882363,10,3.0,0,2.0,1,2.0,1
3070,min_diffuse,20,40,2,3,0.05,0.95,0.9329197211640772,14,3.0,1,3.0,1,3.0,1
3071,min_diffuse,20,40,2,3,0.05,0.95,0.9475263555947308,44,5.0,1,5.0,1,5.0,1
3072,min_diffuse,20,40,2,3,0.05,0.95,0.8979423250812963,8,2.0,1,2.0,1,3.0,0
3073,min_diffuse,20,40,2,3,0.05,0.95,0.91059010290398,20,3.0,0,3.0,0,2.0,1
3074,min_diffuse,20,40,2,3,0.05,0.95,0.9390489026101956,15,3.0,1,3.0,1,3.0,1
3075,min_diffuse,20,40,2,3,0.05,0.95,0.8988420266107109,22,3.0,0,3.0,0,2.0,1
3076,min_diffuse,20,40,2,3,0.05,0.95,0.930721918327377,21,3.0,1,3.0,1,3.0,1
3077,min_diffuse,20,40,2,3,0.05,0.95,0.8296534424003534,16,3.0,0,3.0,0,2.0,1
3078,min_diffuse,20,40,2,3,0.05,0.95,0.9113907841079372,23,3.0,1,3.0,1,3.0,1
3079,min_diffuse,20,40,2,3,0.05,0.95,0.94830897419811,36,3.0,1,3.0,1,3.0,1
3080,min_diffuse,20,40,2,3,0.05,0.95,0.7621538058505627,13,3.0,0,3.0,0,2.0,1
3081,min_diffuse,20,40,2,3,0.05,0.95,0.9220543015158212,13,3.0,0,3.0,0,2.0,1
3082,min_diffuse,20,40,2,3,0.05,0.95,0.8862859980821972,23,3.0,1,3.0,1,3.0,1
3083,min_diffuse,20,40,2,3,0.05,0.95,0.9009998514153588,21,3.0,1,3.0,1,3.0,1
3084,min_diffuse,20,40,2,3,0.05,0.95,0.9127881385145749,9,3.0,0,2.0,1,3.0,0
3085,min_diffuse,20,40,2,3,0.05,0.95,0.8685110979053478,9,2.0,1,2.0,1,2.0,1
3086,min_diffuse,20,40,2,3,0.05,0.95,0.9244441471291758,13,3.0,0,3.0,0,2.0,1
3087,min_diffuse,20,40,2,3,0.05,0.95,0.9192462029940224,20,4.0,1,4.0,1,4.0,1
3088,min_diffuse,20,40,2,3,0.05,0.95,0.903715470202208,11,3.0,0,2.0,1,2.0,1
3089,min_diffuse,20,40,2,3,0.05,0.95,0.9290996188227062,11,3.0,1,3.0,1,3.0,1
3090,min_diffuse,20,40,2,3,0.05,0.95,0.9104159265482452,14,3.0,0,3.0,0,2.0,1
3091,min_diffuse,20,40,2,3,0.05,0.95,0.8701103298530155,6,2.0,1,2.0,1,2.0,1
3092,min_diffuse,20,40,2,3,0.05,0.95,0.9393262001477106,30,3.0,1,3.0,1,3.0,1
3093,min_diffuse,20,40,2,3,0.05,0.95,0.9406440869408068,27,3.0,1,3.0,1,3.0,1
3094,min_diffuse,20,40,2,3,0.05,0.95,0.9444887151708818,59,4.0,1,4.0,1,4.0,1
3095,min_diffuse,20,40,2,3,0.05,0.95,0.948632281994376,14,3.0,0,3.0,0,2.0,1
3096,min_diffuse,20,40,2,3,0.05,0.95,0.9340167623630944,28,4.0,1,4.0,1,4.0,1
3097,min_diffuse,20,40,2,3,0.05,0.95,0.919480433025208,27,3.0,1,3.0,1,3.0,1
3098,min_diffuse,20,40,2,3,0.05,0.95,0.9380159566470524,15,3.0,1,3.0,1,3.0,1
3099,min_diffuse,20,40,2,3,0.05,0.95,0.8881240853890263,6,2.0,1,2.0,1,2.0,1
3100,min_diffuse,20,40,2,3,0.05,0.95,0.9131065112813987,12,3.0,0,2.0,1,2.0,1
3101,min_diffuse,20,40,2,3,0.05,0.95,0.9447897175335228,17,3.0,1,3.0,1,3.0,1
3102,min_diffuse,20,40,2,3,0.05,0.95,0.8275099691045642,11,3.0,0,2.0,1,2.0,1
3103,min_diffuse,20,40,2,3,0.05,0.95,0.9055640736451904,15,3.0,0,2.0,1,2.0,1
3104,min_diffuse,20,40,2,3,0.05,0.95,0.9242659398810884,66,5.0,1,5.0,1,5.0,1
3105,min_diffuse,20,40,2,3,0.05,0.95,0.9189986133268526,17,3.0,1,3.0,1,3.0,1
3106,min_diffuse,20,40,2,3,0.05,0.95,0.9193327767910784,6,2.0,1,2.0,1,2.0,1
3107,min_diffuse,20,40,2,3,0.05,0.95,0.9365666130992532,11,3.0,1,3.0,1,3.0,1
3108,min_diffuse,20,40,2,3,0.05,0.95,0.8306532910265834,5,2.0,1,2.0,1,2.0,1
3109,min_diffuse,20,40,2,3,0.05,0.95,0.8704640608702087,5,2.0,1,2.0,1,2.0,1
3110,min_diffuse,20,40,2,3,0.05,0.95,0.923699008817624,11,3.0,1,3.0,1,3.0,1
3111,min_diffuse,20,40,2,3,0.05,0.95,0.9007140539256069,13,3.0,1,3.0,1,3.0,1
3112,min_diffuse,20,40,2,3,0.05,0.95,0.911232996376743,23,3.0,0,3.0,0,2.0,1
3113,min_diffuse,20,40,2,3,0.05,0.95,0.933294849530288,11,3.0,1,3.0,1,3.0,1
3114,min_diffuse,20,40,2,3,0.05,0.95,0.9354104567264482,14,3.0,1,3.0,1,3.0,1
3115,min_diffuse,20,40,2,3,0.05,0.95,0.858219911976881,11,3.0,0,2.0,1,2.0,1
3116,min_diffuse,20,40,2,3,0.05,0.95,0.921172924551919,9,2.0,1,2.0,1,2.0,1
3117,min_diffuse,20,40,2,3,0.05,0.95,0.8663408637974831,5,2.0,1,2.0,1,2.0,1
3118,min_diffuse,20,40,2,3,0.05,0.95,0.7111543813804186,4,2.0,1,2.0,1,2.0,1
3119,min_diffuse,20,40,2,3,0.05,0.95,0.8037141429070145,5,2.0,1,2.0,1,2.0,1
3120,min_diffuse,20,40,2,3,0.05,0.95,0.8661498004867578,10,3.0,0,2.0,1,3.0,0
3121,min_diffuse,20,40,2,3,0.05,0.95,0.929787980459223,5,2.0,1,3.0,0,3.0,0
3122,min_diffuse,20,40,2,3,0.05,0.95,0.8805908787066871,10,2.0,1,2.0,1,2.0,1
3123,min_diffuse,20,40,2,3,0.05,0.95,0.9431712865571186,9,3.0,1,3.0,1,3.0,1
3124,min_diffuse,20,40,2,3,0.05,0.95,0.944973461597738,36,4.0,0,4.0,0,3.0,1
3125,min_diffuse,20,40,2,3,0.05,0.95,0.945233993869748,16,2.0,1,3.0,0,3.0,0
3126,min_diffuse,20,40,2,3,0.05,0.95,0.8336936624451624,4,2.0,1,2.0,1,2.0,1
3127,min_diffuse,20,40,2,3,0.05,0.95,0.8997100471426076,21,3.0,1,3.0,1,3.0,1
3128,min_diffuse,20,40,2,3,0.05,0.95,0.90152112442315,4,2.0,1,2.0,1,2.0,1
3129,min_diffuse,20,40,2,3,0.05,0.95,0.9391605612331052,26,3.0,1,3.0,1,3.0,1
3130,min_diffuse,20,40,2,3,0.05,0.95,0.8446205679837853,14,3.0,1,3.0,1,4.0,0
3131,min_diffuse,20,40,2,3,0.05,0.95,0.8467166173558642,8,2.0,1,2.0,1,2.0,1
3132,min_diffuse,20,40,2,3,0.05,0.95,0.9064764123131724,9,3.0,1,3.0,1,3.0,1
3133,min_diffuse,20,40,2,3,0.05,0.95,0.8992424803284823,24,4.0,0,3.0,1,3.0,1
3134,min_diffuse,20,40,2,3,0.05,0.95,0.9001833652073448,8,2.0,1,2.0,1,2.0,1
3135,min_diffuse,20,40,2,3,0.05,0.95,0.8887541968030531,12,3.0,0,2.0,1,2.0,1
3136,min_diffuse,20,40,2,3,0.05,0.95,0.9042378033795264,12,3.0,1,3.0,1,3.0,1
3137,min_diffuse,20,40,2,3,0.05,0.95,0.9357083580966066,16,3.0,1,3.0,1,3.0,1
3138,min_diffuse,20,40,2,3,0.05,0.95,0.9164663120963548,15,3.0,1,3.0,1,3.0,1
3139,min_diffuse,20,40,2,3,0.05,0.95,0.9360081466857288,11,3.0,1,3.0,1,3.0,1
3140,min_diffuse,20,40,2,3,0.05,0.95,0.8989118200941708,14,2.0,1,2.0,1,2.0,1
3141,min_diffuse,20,40,2,3,0.05,0.95,0.9315039316317916,26,4.0,1,4.0,1,4.0,1
3142,min_diffuse,20,40,2,3,0.05,0.95,0.9168131720721622,12,3.0,1,3.0,1,3.0,1
3143,min_diffuse,20,40,2,3,0.05,0.95,0.889313636554718,15,3.0,0,2.0,1,2.0,1
3144,min_diffuse,20,40,2,3,0.05,0.95,0.9323424018376628,18,4.0,1,4.0,1,4.0,1
3145,min_diffuse,20,40,2,3,0.05,0.95,0.9285136136613538,6,2.0,1,2.0,1,2.0,1
3146,min_diffuse,20,40,2,3,0.05,0.95,0.9479049674368392,23,3.0,1,3.0,1,3.0,1
3147,min_diffuse,20,40,2,3,0.05,0.95,0.9230427048289946,19,3.0,1,3.0,1,3.0,1
3148,min_diffuse,20,40,2,3,0.05,0.95,0.945982001095948,26,4.0,0,4.0,0,3.0,1
3149,min_diffuse,20,40,2,3,0.05,0.95,0.9450069295269052,12,3.0,1,3.0,1,3.0,1
3150,min_diffuse,20,40,2,3,0.05,0.95,0.8799605355431839,20,3.0,0,3.0,0,2.0,1
3151,min_diffuse,20,40,2,3,0.05,0.95,0.93954544373954,9,2.0,1,2.0,1,2.0,1
3152,min_diffuse,20,40,2,3,0.05,0.95,0.7858221847146973,8,2.0,1,2.0,1,2.0,1
3153,min_diffuse,20,40,2,3,0.05,0.95,0.8968279959865803,5,2.0,1,2.0,1,2.0,1
3154,min_diffuse,20,40,2,3,0.05,0.95,0.9441521204028068,35,4.0,1,4.0,1,4.0,1
3155,min_diffuse,20,40,2,3,0.05,0.95,0.9337418023690768,6,2.0,1,2.0,1,2.0,1
3156,min_diffuse,20,40,2,3,0.05,0.95,0.8629979337504647,5,2.0,1,2.0,1,2.0,1
3157,min_diffuse,20,40,2,3,0.05,0.95,0.9161674428451824,32,4.0,1,4.0,1,4.0,1
3158,min_diffuse,20,40,2,3,0.05,0.95,0.9382656934756526,12,2.0,1,2.0,1,2.0,1
3159,min_diffuse,20,40,2,3,0.05,0.95,0.9172434326312146,22,3.0,0,2.0,1,2.0,1
3160,min_diffuse,20,40,2,3,0.05,0.95,0.947214231295803,51,4.0,1,4.0,1,4.0,1
3161,min_diffuse,20,40,2,3,0.05,0.95,0.9342070281835309,8,2.0,1,2.0,1,3.0,0
3162,min_diffuse,20,40,2,3,0.05,0.95,0.8877019041587565,17,3.0,0,2.0,1,2.0,1
3163,min_diffuse,20,40,2,3,0.05,0.95,0.902170873743369,23,3.0,1,3.0,1,3.0,1
3164,min_diffuse,20,40,2,3,0.05,0.95,0.9216256073619092,49,4.0,1,4.0,1,4.0,1
3165,min_diffuse,20,40,2,3,0.05,0.95,0.9435921829358858,25,4.0,0,3.0,1,4.0,0
3166,min_diffuse,20,40,2,3,0.05,0.95,0.931920294546826,27,3.0,1,3.0,1,3.0,1
3167,min_diffuse,20,40,2,3,0.05,0.95,0.9169722121375926,11,3.0,0,2.0,1,2.0,1
3168,min_diffuse,20,40,2,3,0.05,0.95,0.9262652741531432,16,3.0,1,3.0,1,3.0,1
3169,min_diffuse,20,40,2,3,0.05,0.95,0.9108179260447392,12,3.0,1,3.0,1,3.0,1
3170,min_diffuse,20,40,2,3,0.05,0.95,0.9385795142989796,19,4.0,0,3.0,1,4.0,0
3171,min_diffuse,20,40,2,3,0.05,0.95,0.939644211371451,76,5.0,0,4.0,1,4.0,1
3172,min_diffuse,20,40,2,3,0.05,0.95,0.9309330894584537,20,3.0,1,3.0,1,3.0,1
3173,min_diffuse,20,40,2,3,0.05,0.95,0.8598576717496893,9,2.0,1,2.0,1,2.0,1
3174,min_diffuse,20,40,2,3,0.05,0.95,0.9461847520794164,39,4.0,1,5.0,0,4.0,1
3175,min_diffuse,20,40,2,3,0.05,0.95,0.9356008632036128,13,3.0,1,3.0,1,3.0,1
3176,min_diffuse,20,40,2,3,0.05,0.95,0.8924043912198104,9,3.0,1,3.0,1,3.0,1
3177,min_diffuse,20,40,2,3,0.05,0.95,0.8703632981525355,21,3.0,0,3.0,0,2.0,1
3178,min_diffuse,20,40,2,3,0.05,0.95,0.9238438378424786,32,3.0,1,3.0,1,3.0,1
3179,min_diffuse,20,40,2,3,0.05,0.95,0.947024880561574,12,3.0,1,3.0,1,3.0,1
3180,min_diffuse,20,40,2,3,0.05,0.95,0.9009625929514398,20,3.0,1,3.0,1,3.0,1
3181,min_diffuse,20,40,2,3,0.05,0.95,0.9165383035819452,7,3.0,0,2.0,1,3.0,0
3182,min_diffuse,20,40,2,3,0.05,0.95,0.8780637626876581,14,3.0,1,3.0,1,3.0,1
3183,min_diffuse,20,40,2,3,0.05,0.95,0.9230276664653624,35,4.0,0,3.0,1,3.0,1
3184,min_diffuse,20,40,2,3,0.05,0.95,0.9256843698901304,22,3.0,1,3.0,1,3.0,1
3185,min_diffuse,20,40,2,3,0.05,0.95,0.8792946342928661,16,3.0,0,2.0,1,2.0,1
3186,min_diffuse,20,40,2,3,0.05,0.95,0.9496322868779868,38,4.0,0,3.0,1,3.0,1
3187,min_diffuse,20,40,2,3,0.05,0.95,0.9236660021553768,15,3.0,1,3.0,1,3.0,1
3188,min_diffuse,20,40,2,3,0.05,0.95,0.9076337906640948,15,3.0,1,3.0,1,3.0,1
3189,min_diffuse,20,40,2,3,0.05,0.95,0.8863661529892214,14,3.0,0,2.0,1,2.0,1
3190,min_diffuse,20,40,2,3,0.05,0.95,0.9429217828236004,8,2.0,1,2.0,1,3.0,0
3191,min_diffuse,20,40,2,3,0.05,0.95,0.9473972921059688,7,3.0,0,3.0,0,2.0,1
3192,min_diffuse,20,40,2,3,0.05,0.95,0.8903494118700053,36,4.0,1,4.0,1,4.0,1
3193,min_diffuse,20,40,2,3,0.05,0.95,0.8815668103775712,17,3.0,1,3.0,1,3.0,1
3194,min_diffuse,20,40,2,3,0.05,0.95,0.9371856489915208,55,5.0,0,4.0,1,4.0,1
3195,min_diffuse,20,40,2,3,0.05,0.95,0.9464913796778064,42,3.0,1,3.0,1,3.0,1
3196,min_diffuse,20,40,2,3,0.05,0.95,0.9026033097769576,9,2.0,1,2.0,1,2.0,1
3197,min_diffuse,20,40,2,3,0.05,0.95,0.9168423656171824,10,2.0,1,2.0,1,2.0,1
3198,min_diffuse,20,40,2,3,0.05,0.95,0.8980659470396832,19,4.0,0,3.0,1,3.0,1
3199,min_diffuse,20,40,2,3,0.05,0.95,0.9496255135727832,19,4.0,0,3.0,1,4.0,0
3200,min_diffuse,20,40,2,3,0.05,0.95,0.896156530919181,17,3.0,1,3.0,1,3.0,1
3201,min_diffuse,20,40,2,3,0.05,0.95,0.8970444541076673,18,3.0,1,3.0,1,3.0,1
3202,min_diffuse,20,40,2,3,0.05,0.95,0.8376576927980665,16,3.0,1,3.0,1,3.0,1
3203,min_diffuse,20,40,2,3,0.05,0.95,0.8872350547039739,13,3.0,1,3.0,1,3.0,1
3204,min_diffuse,20,40,2,3,0.05,0.95,0.9282822392593624,16,3.0,1,3.0,1,4.0,0
3205,min_diffuse,20,40,2,3,0.05,0.95,0.9412881224921732,20,3.0,1,3.0,1,3.0,1
3206,min_diffuse,20,40,2,3,0.05,0.95,0.8954691862163722,4,2.0,1,2.0,1,2.0,1
3207,min_diffuse,20,40,2,3,0.05,0.95,0.9495191261555296,22,3.0,0,3.0,0,2.0,1
3208,min_diffuse,20,40,2,3,0.05,0.95,0.8363280639609343,24,3.0,1,3.0,1,3.0,1
3209,min_diffuse,20,40,2,3,0.05,0.95,0.7915736485496121,9,2.0,1,2.0,1,2.0,1
3210,min_diffuse,20,40,2,3,0.05,0.95,0.8884050724679979,13,3.0,0,2.0,1,3.0,0
3211,min_diffuse,20,40,2,3,0.05,0.95,0.938389133149568,27,4.0,0,4.0,0,3.0,1
3212,min_diffuse,20,40,2,3,0.05,0.95,0.8777051086144139,8,2.0,1,2.0,1,2.0,1
3213,min_diffuse,20,40,2,3,0.05,0.95,0.926234696823842,8,2.0,1,2.0,1,3.0,0
3214,min_diffuse,20,40,2,3,0.05,0.95,0.8656344552269789,6,2.0,1,2.0,1,2.0,1
3215,min_diffuse,20,40,2,3,0.05,0.95,0.888907712838575,10,3.0,0,2.0,1,2.0,1
3216,min_diffuse,20,40,2,3,0.05,0.95,0.8862030678809362,27,4.0,1,4.0,1,4.0,1
3217,min_diffuse,20,40,2,3,0.05,0.95,0.9456236790274688,59,6.0,0,5.0,1,5.0,1
3218,min_diffuse,20,40,2,3,0.05,0.95,0.903757105211744,13,3.0,0,2.0,1,2.0,1
3219,min_diffuse,20,40,2,3,0.05,0.95,0.9459281527431356,63,4.0,0,4.0,0,3.0,1
3220,min_diffuse,20,40,2,3,0.05,0.95,0.910622170491058,14,3.0,1,3.0,1,3.0,1
3221,min_diffuse,20,40,2,3,0.05,0.95,0.9254029556858794,24,3.0,1,3.0,1,3.0,1
3222,min_diffuse,20,40,2,3,0.05,0.95,0.918138839346446,19,3.0,0,2.0,1,2.0,1
3223,min_diffuse,20,40,2,3,0.05,0.95,0.8975483442125084,30,3.0,1,3.0,1,3.0,1
3224,min_diffuse,20,40,2,3,0.05,0.95,0.9268599836369724,7,2.0,1,2.0,1,2.0,1
3225,min_diffuse,20,40,2,3,0.05,0.95,0.939895928527712,28,3.0,1,3.0,1,3.0,1
3226,min_diffuse,20,40,2,3,0.05,0.95,0.9397000595131256,99,6.0,1,6.0,1,6.0,1
3227,min_diffuse,20,40,2,3,0.05,0.95,0.7454021947555828,5,2.0,1,2.0,1,2.0,1
3228,min_diffuse,20,40,2,3,0.05,0.95,0.9132954011022716,15,3.0,1,3.0,1,3.0,1
3229,min_diffuse,20,40,2,3,0.05,0.95,0.9460732201557108,20,3.0,1,3.0,1,3.0,1
3230,min_diffuse,20,40,2,3,0.05,0.95,0.9058502300101254,10,3.0,1,3.0,1,3.0,1
3231,min_diffuse,20,40,2,3,0.05,0.95,0.941000594529301,19,3.0,1,3.0,1,3.0,1
3232,min_diffuse,20,40,2,3,0.05,0.95,0.9326547752749924,14,3.0,0,2.0,1,3.0,0
3233,min_diffuse,20,40,2,3,0.05,0.95,0.946526699519212,7,2.0,1,2.0,1,2.0,1
3234,min_diffuse,20,40,2,3,0.05,0.95,0.8916910247697051,9,2.0,1,2.0,1,2.0,1
3235,min_diffuse,20,40,2,3,0.05,0.95,0.9146201333849936,4,2.0,1,2.0,1,2.0,1
3236,min_diffuse,20,40,2,3,0.05,0.95,0.9444062893689796,20,3.0,0,2.0,1,3.0,0
3237,min_diffuse,20,40,2,3,0.05,0.95,0.9356655258072978,14,3.0,1,3.0,1,3.0,1
3238,min_diffuse,20,40,2,3,0.05,0.95,0.9273483618933204,17,3.0,1,3.0,1,3.0,1
3239,min_diffuse,20,40,2,3,0.05,0.95,0.9336869201641086,53,4.0,1,4.0,1,4.0,1
3240,min_diffuse,20,40,2,3,0.05,0.95,0.913863280236533,34,3.0,1,3.0,1,3.0,1
3241,min_diffuse,20,40,2,3,0.05,0.95,0.8042258766362105,5,2.0,1,2.0,1,2.0,1
3242,min_diffuse,20,40,2,3,0.05,0.95,0.9493804434217936,39,4.0,1,4.0,1,4.0,1
3243,min_diffuse,20,40,2,3,0.05,0.95,0.9456938909497318,13,3.0,1,3.0,1,3.0,1
3244,min_diffuse,20,40,2,3,0.05,0.95,0.9100180467960772,10,3.0,1,3.0,1,3.0,1
3245,min_diffuse,20,40,2,3,0.05,0.95,0.93816586335282,7,2.0,1,2.0,1,2.0,1
3246,min_diffuse,20,40,2,3,0.05,0.95,0.9438204285441928,14,3.0,1,3.0,1,3.0,1
3247,min_diffuse,20,40,2,3,0.05,0.95,0.9338660731743984,34,4.0,0,3.0,1,4.0,0
3248,min_diffuse,20,40,2,3,0.05,0.95,0.9272536781818904,16,3.0,1,3.0,1,3.0,1
3249,min_diffuse,20,40,2,3,0.05,0.95,0.7890621689954663,9,3.0,0,2.0,1,3.0,0
3250,min_diffuse,20,40,2,3,0.05,0.95,0.9337155021742578,28,3.0,1,3.0,1,3.0,1
3251,min_diffuse,20,40,2,3,0.05,0.95,0.870016877386945,10,3.0,0,2.0,1,3.0,0
3252,min_diffuse,20,40,2,3,0.05,0.95,0.8726001548584035,9,2.0,1,2.0,1,2.0,1
3253,min_diffuse,20,40,2,3,0.05,0.95,0.9444789694730156,25,4.0,0,3.0,1,3.0,1
3254,min_diffuse,20,40,2,3,0.05,0.95,0.8202474452733047,9,2.0,1,2.0,1,2.0,1
3255,min_diffuse,20,40,2,3,0.05,0.95,0.8836348240359769,8,2.0,1,2.0,1,2.0,1
3256,min_diffuse,20,40,2,3,0.05,0.95,0.8850152376564824,35,3.0,1,3.0,1,3.0,1
3257,min_diffuse,20,40,2,3,0.05,0.95,0.8858645396399848,10,3.0,0,3.0,0,2.0,1
3258,min_diffuse,20,40,2,3,0.05,0.95,0.8714750188587103,14,3.0,1,3.0,1,3.0,1
3259,min_diffuse,20,40,2,3,0.05,0.95,0.8996955553655508,20,4.0,1,4.0,1,4.0,1
3260,min_diffuse,20,40,2,3,0.05,0.95,0.773499837150071,6,2.0,1,2.0,1,2.0,1
3261,min_diffuse,20,40,2,3,0.05,0.95,0.9025710373918304,10,2.0,1,2.0,1,2.0,1
3262,min_diffuse,20,40,2,3,0.05,0.95,0.8732118648127095,12,3.0,0,2.0,1,3.0,0
3263,min_diffuse,20,40,2,3,0.05,0.95,0.8289173769001614,10,2.0,1,3.0,0,2.0,1
3264,min_diffuse,20,40,2,3,0.05,0.95,0.919552801947014,11,2.0,1,2.0,1,2.0,1
3265,min_diffuse,20,40,2,3,0.05,0.95,0.934851049009926,18,3.0,0,2.0,1,3.0,0
3266,min_diffuse,20,40,2,3,0.05,0.95,0.9405233932679004,58,4.0,0,4.0,0,3.0,1
3267,min_diffuse,20,40,2,3,0.05,0.95,0.7859377073400499,5,2.0,1,2.0,1,2.0,1
3268,min_diffuse,20,40,2,3,0.05,0.95,0.9215677004994328,17,3.0,1,3.0,1,3.0,1
3269,min_diffuse,20,40,2,3,0.05,0.95,0.900835991832861,8,3.0,0,2.0,1,3.0,0
3270,min_diffuse,20,40,2,3,0.05,0.95,0.9275640750480876,40,4.0,0,3.0,1,4.0,0
3271,min_diffuse,20,40,2,3,0.05,0.95,0.9467434178182657,13,3.0,1,3.0,1,3.0,1
3272,min_diffuse,20,40,2,3,0.05,0.95,0.888690260696728,7,2.0,1,2.0,1,2.0,1
3273,min_diffuse,20,40,2,3,0.05,0.95,0.9494621610319554,20,4.0,0,3.0,1,3.0,1
3274,min_diffuse,20,40,2,3,0.05,0.95,0.9380632647421066,61,4.0,0,3.0,1,3.0,1
3275,min_diffuse,20,40,2,3,0.05,0.95,0.8813325500241532,11,3.0,0,3.0,0,2.0,1
3276,min_diffuse,20,40,2,3,0.05,0.95,0.931950494122627,18,3.0,1,3.0,1,3.0,1
3277,min_diffuse,20,40,2,3,0.05,0.95,0.9358374773982064,5,2.0,1,2.0,1,2.0,1
3278,min_diffuse,20,40,2,3,0.05,0.95,0.9204156780307088,15,3.0,1,3.0,1,3.0,1
3279,min_diffuse,20,40,2,3,0.05,0.95,0.92991051479303,13,3.0,1,3.0,1,3.0,1
3280,min_diffuse,20,40,2,3,0.05,0.95,0.8557899680007196,13,3.0,1,3.0,1,3.0,1
3281,min_diffuse,20,40,2,3,0.05,0.95,0.913517256311587,11,3.0,1,3.0,1,3.0,1
3282,min_diffuse,20,40,2,3,0.05,0.95,0.904770148321097,31,3.0,0,3.0,0,2.0,1
3283,min_diffuse,20,40,2,3,0.05,0.95,0.8945366234899165,24,3.0,1,3.0,1,3.0,1
3284,min_diffuse,20,40,2,3,0.05,0.95,0.8749487863760071,8,3.0,1,3.0,1,3.0,1
3285,min_diffuse,20,40,2,3,0.05,0.95,0.9366699471574572,30,4.0,1,4.0,1,4.0,1
3286,min_diffuse,20,40,2,3,0.05,0.95,0.9263067350966968,8,2.0,1,2.0,1,2.0,1
3287,min_diffuse,20,40,2,3,0.05,0.95,0.9242011794237232,20,3.0,0,3.0,0,2.0,1
3288,min_diffuse,20,40,2,3,0.05,0.95,0.9355235477005562,37,4.0,0,3.0,1,3.0,1
3289,min_diffuse,20,40,2,3,0.05,0.95,0.9449060537150152,30,4.0,0,3.0,1,4.0,0
3290,min_diffuse,20,40,2,3,0.05,0.95,0.9447828794400428,7,2.0,1,2.0,1,2.0,1
3291,min_diffuse,20,40,2,3,0.05,0.95,0.9275303804690908,31,4.0,1,4.0,1,4.0,1
3292,min_diffuse,20,40,2,3,0.05,0.95,0.9142643895995128,17,3.0,0,2.0,1,2.0,1
3293,min_diffuse,20,40,2,3,0.05,0.95,0.8962479256494207,9,2.0,1,2.0,1,2.0,1
3294,min_diffuse,20,40,2,3,0.05,0.95,0.9451330925701076,20,3.0,1,3.0,1,3.0,1
3295,min_diffuse,20,40,2,3,0.05,0.95,0.7723523147972982,12,2.0,1,3.0,0,2.0,1
3296,min_diffuse,20,40,2,3,0.05,0.95,0.9362533891458032,37,4.0,0,4.0,0,3.0,1
3297,min_diffuse,20,40,2,3,0.05,0.95,0.8160768541052377,8,2.0,1,2.0,1,2.0,1
3298,min_diffuse,20,40,2,3,0.05,0.95,0.9401312213929266,42,4.0,0,4.0,0,3.0,1
3299,min_diffuse,20,40,2,3,0.05,0.95,0.8991485567623259,25,3.0,1,3.0,1,3.0,1
3300,min_diffuse,20,40,2,3,0.05,0.95,0.8125449462841623,16,3.0,1,3.0,1,3.0,1
3301,min_diffuse,20,40,2,3,0.05,0.95,0.919470305278864,14,3.0,1,3.0,1,3.0,1
3302,min_diffuse,20,40,2,3,0.05,0.95,0.9471802138544536,37,5.0,1,5.0,1,5.0,1
3303,min_diffuse,20,40,2,3,0.05,0.95,0.9186353771270176,9,3.0,1,3.0,1,3.0,1
3304,min_diffuse,20,40,2,3,0.05,0.95,0.8976317468499075,25,3.0,1,3.0,1,3.0,1
3305,min_diffuse,20,40,2,3,0.05,0.95,0.8690830803613501,13,3.0,1,3.0,1,3.0,1
3306,min_diffuse,20,40,2,3,0.05,0.95,0.9228815989535384,20,3.0,1,3.0,1,3.0,1
3307,min_diffuse,20,40,2,3,0.05,0.95,0.9114607054533262,13,3.0,0,2.0,1,2.0,1
3308,min_diffuse,20,40,2,3,0.05,0.95,0.8888900288724043,12,2.0,1,2.0,1,2.0,1
3309,min_diffuse,20,40,2,3,0.05,0.95,0.9298073456705408,8,2.0,1,2.0,1,3.0,0
3310,min_diffuse,20,40,2,3,0.05,0.95,0.9154607529612068,29,3.0,1,3.0,1,3.0,1
3311,min_diffuse,20,40,2,3,0.05,0.95,0.9334532739798852,12,3.0,1,3.0,1,3.0,1
3312,min_diffuse,20,40,2,3,0.05,0.95,0.9494464774308672,38,4.0,1,4.0,1,5.0,0
3313,min_diffuse,20,40,2,3,0.05,0.95,0.9386283632975468,26,4.0,0,3.0,1,3.0,1
3314,min_diffuse,20,40,2,3,0.05,0.95,0.9358465423002724,10,3.0,1,3.0,1,3.0,1
3315,min_diffuse,20,40,2,3,0.05,0.95,0.9481762537243188,38,4.0,1,4.0,1,4.0,1
3316,min_diffuse,20,40,2,3,0.05,0.95,0.8160468544263091,6,2.0,1,2.0,1,2.0,1
3317,min_diffuse,20,40,2,3,0.05,0.95,0.9436789441367814,10,3.0,1,3.0,1,3.0,1
3318,min_diffuse,20,40,2,3,0.05,0.95,0.833395857128711,8,2.0,1,2.0,1,2.0,1
3319,min_diffuse,20,40,2,3,0.05,0.95,0.923216975685027,9,2.0,1,2.0,1,3.0,0
3320,min_diffuse,20,40,2,3,0.05,0.95,0.9212618394848672,49,5.0,0,4.0,1,4.0,1
3321,min_diffuse,20,40,2,3,0.05,0.95,0.8361924256455299,10,3.0,1,3.0,1,3.0,1
3322,min_diffuse,20,40,2,3,0.05,0.95,0.9155102456840236,31,3.0,1,3.0,1,3.0,1
3323,min_diffuse,20,40,2,3,0.05,0.95,0.929849574818472,13,3.0,0,2.0,1,2.0,1
3324,min_diffuse,20,40,2,3,0.05,0.95,0.9168084038325206,12,3.0,1,3.0,1,3.0,1
3325,min_diffuse,20,40,2,3,0.05,0.95,0.888946216513548,8,2.0,1,2.0,1,3.0,0
3326,min_diffuse,20,40,2,3,0.05,0.95,0.9357988122657876,10,3.0,1,3.0,1,3.0,1
3327,min_diffuse,20,40,2,3,0.05,0.95,0.9372540252051836,33,4.0,0,3.0,1,3.0,1
3328,min_diffuse,20,40,2,3,0.05,0.95,0.9443414995076168,20,3.0,1,3.0,1,3.0,1
3329,min_diffuse,20,40,2,3,0.05,0.95,0.943298588919486,18,3.0,1,3.0,1,3.0,1
3330,min_diffuse,20,40,2,3,0.05,0.95,0.8895932627245914,5,2.0,1,2.0,1,2.0,1
3331,min_diffuse,20,40,2,3,0.05,0.95,0.9388270387336594,21,3.0,0,2.0,1,2.0,1
3332,min_diffuse,20,40,2,3,0.05,0.95,0.8965718019776178,7,2.0,1,2.0,1,2.0,1
3333,min_diffuse,20,40,2,3,0.05,0.95,0.8292944629406853,12,3.0,0,2.0,1,3.0,0
3334,min_diffuse,20,40,2,3,0.05,0.95,0.9093401365273764,7,2.0,1,2.0,1,3.0,0
3335,min_diffuse,20,40,2,3,0.05,0.95,0.9441170460739646,39,4.0,1,4.0,1,4.0,1
3336,min_diffuse,20,40,2,3,0.05,0.95,0.9442724535567116,13,3.0,1,3.0,1,3.0,1
3337,min_diffuse,20,40,2,3,0.05,0.95,0.9348427801898076,70,5.0,0,4.0,1,4.0,1
3338,min_diffuse,20,40,2,3,0.05,0.95,0.931855130675647,15,3.0,1,3.0,1,3.0,1
3339,min_diffuse,20,40,2,3,0.05,0.95,0.9482531827115436,12,3.0,1,3.0,1,3.0,1
3340,min_diffuse,20,40,2,3,0.05,0.95,0.8933897926590582,17,3.0,1,3.0,1,3.0,1
3341,min_diffuse,20,40,2,3,0.05,0.95,0.9103020833377748,23,3.0,0,3.0,0,2.0,1
3342,min_diffuse,20,40,2,3,0.05,0.95,0.941801913365108,12,2.0,1,2.0,1,2.0,1
3343,min_diffuse,20,40,2,3,0.05,0.95,0.9333411682683156,29,4.0,0,3.0,1,3.0,1
3344,min_diffuse,20,40,2,3,0.05,0.95,0.9213709695636496,17,3.0,0,2.0,1,2.0,1
3345,min_diffuse,20,40,2,3,0.05,0.95,0.9406745352950416,10,3.0,0,2.0,1,3.0,0
3346,min_diffuse,20,40,2,3,0.05,0.95,0.94126195279839,10,3.0,0,2.0,1,2.0,1
3347,min_diffuse,20,40,2,3,0.05,0.95,0.915102153976332,21,4.0,1,4.0,1,4.0,1
3348,min_diffuse,20,40,2,3,0.05,0.95,0.9394828767098669,47,3.0,1,3.0,1,3.0,1
3349,min_diffuse,20,40,2,3,0.05,0.95,0.9454952935518626,5,2.0,1,2.0,1,2.0,1
3350,min_diffuse,20,40,2,3,0.05,0.95,0.9221651031466632,45,4.0,1,4.0,1,4.0,1
3351,min_diffuse,20,40,2,3,0.05,0.95,0.9378624584120744,41,4.0,0,3.0,1,3.0,1
3352,min_diffuse,20,40,2,3,0.05,0.95,0.9384660181392795,20,3.0,0,2.0,1,3.0,0
3353,min_diffuse,20,40,2,3,0.05,0.95,0.9169392740217897,20,3.0,1,3.0,1,3.0,1
3354,min_diffuse,20,40,2,3,0.05,0.95,0.9305446956118548,20,3.0,0,3.0,0,2.0,1
3355,min_diffuse,20,40,2,3,0.05,0.95,0.9330352712419472,30,4.0,1,4.0,1,4.0,1
3356,min_diffuse,20,40,2,3,0.05,0.95,0.8304101428885946,10,2.0,1,2.0,1,2.0,1
3357,min_diffuse,20,40,2,3,0.05,0.95,0.9372550451464092,28,4.0,1,4.0,1,4.0,1
3358,min_diffuse,20,40,2,3,0.05,0.95,0.9490674496857974,12,3.0,0,2.0,1,3.0,0
3359,min_diffuse,20,40,2,3,0.05,0.95,0.8676562553706053,17,3.0,1,3.0,1,3.0,1
3360,min_diffuse,20,40,2,3,0.05,0.95,0.8968058218602286,5,2.0,1,2.0,1,3.0,0
3361,min_diffuse,20,40,2,3,0.05,0.95,0.947008566325484,53,4.0,1,4.0,1,5.0,0
3362,min_diffuse,20,40,2,3,0.05,0.95,0.8839701213987302,9,3.0,1,3.0,1,3.0,1
3363,min_diffuse,20,40,2,3,0.05,0.95,0.8569008124946649,4,2.0,1,2.0,1,2.0,1
3364,min_diffuse,20,40,2,3,0.05,0.95,0.9145011174701148,17,3.0,1,3.0,1,3.0,1
3365,min_diffuse,20,40,2,3,0.05,0.95,0.9234923355496956,22,4.0,0,4.0,0,3.0,1
3366,min_diffuse,20,40,2,3,0.05,0.95,0.8658607705870154,10,2.0,1,3.0,0,3.0,0
3367,min_diffuse,20,40,2,3,0.05,0.95,0.9342116016619731,31,4.0,0,4.0,0,3.0,1
3368,min_diffuse,20,40,2,3,0.05,0.95,0.8790571092406235,7,2.0,1,2.0,1,2.0,1
3369,min_diffuse,20,40,2,3,0.05,0.95,0.923572226092729,18,3.0,1,3.0,1,3.0,1
3370,min_diffuse,20,40,2,3,0.05,0.95,0.8650575532421789,8,2.0,1,2.0,1,2.0,1
3371,min_diffuse,20,40,2,3,0.05,0.95,0.9230115455740688,57,4.0,1,4.0,1,4.0,1
3372,min_diffuse,20,40,2,3,0.05,0.95,0.9180573180973344,11,3.0,0,2.0,1,2.0,1
3373,min_diffuse,20,40,2,3,0.05,0.95,0.9383327011834616,14,3.0,0,2.0,1,3.0,0
3374,min_diffuse,20,40,2,3,0.05,0.95,0.9491116556879856,11,3.0,1,3.0,1,3.0,1
3375,min_diffuse,20,40,2,3,0.05,0.95,0.9004059001557573,13,3.0,1,3.0,1,3.0,1
3376,min_diffuse,20,40,2,3,0.05,0.95,0.9417086991063714,23,3.0,0,2.0,1,3.0,0
3377,min_diffuse,20,40,2,3,0.05,0.95,0.8486169543864442,14,3.0,1,3.0,1,3.0,1
3378,min_diffuse,20,40,2,3,0.05,0.95,0.9121120551633332,24,3.0,1,3.0,1,3.0,1
3379,min_diffuse,20,40,2,3,0.05,0.95,0.9451725273039846,22,4.0,0,3.0,1,4.0,0
3380,min_diffuse,20,40,2,3,0.05,0.95,0.9266911401528366,17,3.0,1,3.0,1,3.0,1
3381,min_diffuse,20,40,2,3,0.05,0.95,0.8372198270508832,7,2.0,1,2.0,1,2.0,1
3382,min_diffuse,20,40,2,3,0.05,0.95,0.9448790056917032,19,3.0,1,3.0,1,3.0,1
3383,min_diffuse,20,40,2,3,0.05,0.95,0.9104223941970492,19,2.0,1,2.0,1,2.0,1
3384,min_diffuse,20,40,2,3,0.05,0.95,0.9142675098654106,9,3.0,1,3.0,1,3.0,1
3385,min_diffuse,20,40,2,3,0.05,0.95,0.9059124935420344,10,3.0,1,3.0,1,3.0,1
3386,min_diffuse,20,40,2,3,0.05,0.95,0.915398399593778,9,2.0,1,2.0,1,2.0,1
3387,min_diffuse,20,40,2,3,0.05,0.95,0.9447151062537856,27,4.0,0,3.0,1,4.0,0
3388,min_diffuse,20,40,2,3,0.05,0.95,0.8666359482119349,10,2.0,1,2.0,1,2.0,1
3389,min_diffuse,20,40,2,3,0.05,0.95,0.8719065356730005,11,3.0,0,3.0,0,2.0,1
3390,min_diffuse,20,40,2,3,0.05,0.95,0.90430857003305,8,2.0,1,2.0,1,2.0,1
3391,min_diffuse,20,40,2,3,0.05,0.95,0.902612042434598,10,3.0,0,2.0,1,3.0,0
3392,min_diffuse,20,40,2,3,0.05,0.95,0.8552110948305695,14,3.0,1,3.0,1,3.0,1
3393,min_diffuse,20,40,2,3,0.05,0.95,0.9196469472629828,29,4.0,0,3.0,1,3.0,1
3394,min_diffuse,20,40,2,3,0.05,0.95,0.9115461076207876,40,4.0,1,4.0,1,4.0,1
3395,min_diffuse,20,40,2,3,0.05,0.95,0.9395992038365548,10,2.0,1,3.0,0,2.0,1
3396,min_diffuse,20,40,2,3,0.05,0.95,0.9084294727826084,18,3.0,1,3.0,1,3.0,1
3397,min_diffuse,20,40,2,3,0.05,0.95,0.9254481865248606,26,3.0,1,3.0,1,3.0,1
3398,min_diffuse,20,40,2,3,0.05,0.95,0.7806910720215361,11,3.0,0,2.0,1,2.0,1
3399,min_diffuse,20,40,2,3,0.05,0.95,0.8254867228353466,11,3.0,1,3.0,1,3.0,1
3400,min_diffuse,20,40,2,3,0.05,0.95,0.898698083916343,20,3.0,1,3.0,1,3.0,1
3401,min_diffuse,20,40,2,3,0.05,0.95,0.929677059528773,39,4.0,1,4.0,1,4.0,1
3402,min_diffuse,20,40,2,3,0.05,0.95,0.903364542966129,9,3.0,0,3.0,0,2.0,1
3403,min_diffuse,20,40,2,3,0.05,0.95,0.9144381565013836,19,3.0,0,2.0,1,2.0,1
3404,min_diffuse,20,40,2,3,0.05,0.95,0.9284229828856324,15,3.0,1,3.0,1,3.0,1
3405,min_diffuse,20,40,2,3,0.05,0.95,0.8478418186431078,24,3.0,1,3.0,1,3.0,1
3406,min_diffuse,20,40,2,3,0.05,0.95,0.9161625788802112,11,3.0,0,3.0,0,2.0,1
3407,min_diffuse,20,40,2,3,0.05,0.95,0.9296247618181656,12,3.0,1,3.0,1,3.0,1
3408,min_diffuse,20,40,2,3,0.05,0.95,0.8947644404424123,7,2.0,1,2.0,1,3.0,0
3409,min_diffuse,20,40,2,3,0.05,0.95,0.8551206935226917,8,2.0,1,2.0,1,2.0,1
3410,min_diffuse,20,40,2,3,0.05,0.95,0.9435980388119828,16,3.0,1,3.0,1,3.0,1
3411,min_diffuse,20,40,2,3,0.05,0.95,0.9471496703476672,15,3.0,1,3.0,1,3.0,1
3412,min_diffuse,20,40,2,3,0.05,0.95,0.8649847298842148,15,2.0,1,2.0,1,2.0,1
3413,min_diffuse,20,40,2,3,0.05,0.95,0.9405966427454536,6,2.0,1,2.0,1,2.0,1
3414,min_diffuse,20,40,2,3,0.05,0.95,0.9073548395189096,10,3.0,0,2.0,1,2.0,1
3415,min_diffuse,20,40,2,3,0.05,0.95,0.9410241544235388,20,3.0,1,3.0,1,3.0,1
3416,min_diffuse,20,40,2,3,0.05,0.95,0.9170918503087612,22,3.0,1,3.0,1,3.0,1
3417,min_diffuse,20,40,2,3,0.05,0.95,0.932742154866739,9,3.0,1,3.0,1,3.0,1
3418,min_diffuse,20,40,2,3,0.05,0.95,0.939767388269868,85,4.0,1,4.0,1,4.0,1
3419,min_diffuse,20,40,2,3,0.05,0.95,0.9141492552859248,15,3.0,1,3.0,1,3.0,1
3420,min_diffuse,20,40,2,3,0.05,0.95,0.9366845505637016,32,5.0,1,5.0,1,5.0,1
3421,min_diffuse,20,40,2,3,0.05,0.95,0.935026358628508,18,3.0,1,3.0,1,3.0,1
3422,min_diffuse,20,40,2,3,0.05,0.95,0.926941427752185,33,4.0,0,3.0,1,3.0,1
3423,min_diffuse,20,40,2,3,0.05,0.95,0.9338918739173754,17,3.0,1,3.0,1,3.0,1
3424,min_diffuse,20,40,2,3,0.05,0.95,0.9289709340590484,16,3.0,1,3.0,1,3.0,1
3425,min_diffuse,20,40,2,3,0.05,0.95,0.910733222721942,16,4.0,0,4.0,0,3.0,1
3426,min_diffuse,20,40,2,3,0.05,0.95,0.9345345845536188,16,4.0,1,4.0,1,4.0,1
3427,min_diffuse,20,40,2,3,0.05,0.95,0.9497198734440572,8,2.0,1,3.0,0,3.0,0
3428,min_diffuse,20,40,2,3,0.05,0.95,0.8615968341095989,13,3.0,0,2.0,1,2.0,1
3429,min_diffuse,20,40,2,3,0.05,0.95,0.8771454097829906,46,4.0,0,4.0,0,3.0,1
3430,min_diffuse,20,40,2,3,0.05,0.95,0.921220663213154,24,3.0,1,3.0,1,3.0,1
3431,min_diffuse,20,40,2,3,0.05,0.95,0.9002128169735377,31,4.0,1,4.0,1,4.0,1
3432,min_diffuse,20,40,2,3,0.05,0.95,0.8416858129051594,12,3.0,0,2.0,1,3.0,0
3433,min_diffuse,20,40,2,3,0.05,0.95,0.8781769890658315,18,2.0,1,2.0,1,2.0,1
3434,min_diffuse,20,40,2,3,0.05,0.95,0.9417193216708358,15,2.0,1,3.0,0,3.0,0
3435,min_diffuse,20,40,2,3,0.05,0.95,0.9128127786949796,29,4.0,0,3.0,1,4.0,0
3436,min_diffuse,20,40,2,3,0.05,0.95,0.9436300080756884,15,3.0,1,3.0,1,3.0,1
3437,min_diffuse,20,40,2,3,0.05,0.95,0.9453967496024492,46,4.0,1,4.0,1,4.0,1
3438,min_diffuse,20,40,2,3,0.05,0.95,0.9463334521157776,41,4.0,0,4.0,0,3.0,1
3439,min_diffuse,20,40,2,3,0.05,0.95,0.9104057708700716,42,4.0,0,3.0,1,3.0,1
3440,min_diffuse,20,40,2,3,0.05,0.95,0.938368589700438,10,3.0,0,2.0,1,3.0,0
3441,min_diffuse,20,40,2,3,0.05,0.95,0.9467520215234442,24,3.0,1,3.0,1,3.0,1
3442,min_diffuse,20,40,2,3,0.05,0.95,0.9206553985448622,22,3.0,1,3.0,1,3.0,1
3443,min_diffuse,20,40,2,3,0.05,0.95,0.9305109311016344,21,3.0,1,3.0,1,3.0,1
3444,min_diffuse,20,40,2,3,0.05,0.95,0.9467189060880904,69,4.0,1,4.0,1,4.0,1
3445,min_diffuse,20,40,2,3,0.05,0.95,0.9400997170569771,5,2.0,1,2.0,1,2.0,1
3446,min_diffuse,20,40,2,3,0.05,0.95,0.8406268993556874,10,2.0,1,2.0,1,2.0,1
3447,min_diffuse,20,40,2,3,0.05,0.95,0.9051299325739156,8,3.0,0,2.0,1,2.0,1
3448,min_diffuse,20,40,2,3,0.05,0.95,0.9408576164464908,15,3.0,0,2.0,1,3.0,0
3449,min_diffuse,20,40,2,3,0.05,0.95,0.9396824009101028,13,3.0,0,2.0,1,3.0,0
3450,min_diffuse,20,40,2,3,0.05,0.95,0.9181891118538676,7,2.0,1,2.0,1,2.0,1
3451,min_diffuse,20,40,2,3,0.05,0.95,0.949831594445514,38,4.0,1,4.0,1,4.0,1
3452,min_diffuse,20,40,2,3,0.05,0.95,0.880089277750142,3,2.0,1,2.0,1,2.0,1
3453,min_diffuse,20,40,2,3,0.05,0.95,0.8982419488498832,14,3.0,1,3.0,1,3.0,1
3454,min_diffuse,20,40,2,3,0.05,0.95,0.9331298156405216,27,4.0,0,3.0,1,4.0,0
3455,min_diffuse,20,40,2,3,0.05,0.95,0.8657881365853626,10,3.0,0,2.0,1,2.0,1
3456,min_diffuse,20,40,2,3,0.05,0.95,0.9445315733293732,21,3.0,1,3.0,1,3.0,1
3457,min_diffuse,20,40,2,3,0.05,0.95,0.9260527436622824,18,3.0,1,3.0,1,3.0,1
3458,min_diffuse,20,40,2,3,0.05,0.95,0.9205923499634197,9,3.0,1,3.0,1,3.0,1
3459,min_diffuse,20,40,2,3,0.05,0.95,0.9432490666492528,14,3.0,0,2.0,1,2.0,1
3460,min_diffuse,20,40,2,3,0.05,0.95,0.9321282818142204,13,3.0,1,3.0,1,3.0,1
3461,min_diffuse,20,40,2,3,0.05,0.95,0.8365273289549888,29,3.0,1,3.0,1,3.0,1
3462,min_diffuse,20,40,2,3,0.05,0.95,0.8715787584490629,9,3.0,0,2.0,1,2.0,1
3463,min_diffuse,20,40,2,3,0.05,0.95,0.9134325705976668,11,3.0,0,2.0,1,2.0,1
3464,min_diffuse,20,40,2,3,0.05,0.95,0.9331506919758488,10,3.0,1,3.0,1,3.0,1
3465,min_diffuse,20,40,2,3,0.05,0.95,0.9396589786284024,12,3.0,1,3.0,1,3.0,1
3466,min_diffuse,20,40,2,3,0.05,0.95,0.8559846402145765,16,3.0,0,2.0,1,3.0,0
3467,min_diffuse,20,40,2,3,0.05,0.95,0.9125800929450164,13,3.0,0,2.0,1,2.0,1
3468,min_diffuse,20,40,2,3,0.05,0.95,0.94942991470562,23,4.0,1,4.0,1,4.0,1
3469,min_diffuse,20,40,2,3,0.05,0.95,0.8897118475774802,13,3.0,1,3.0,1,3.0,1
3470,min_diffuse,20,40,2,3,0.05,0.95,0.8712473223886437,10,3.0,1,3.0,1,3.0,1
3471,min_diffuse,20,40,2,3,0.05,0.95,0.929925314892046,23,4.0,0,4.0,0,3.0,1
3472,min_diffuse,20,40,2,3,0.05,0.95,0.9028523251227646,15,3.0,1,3.0,1,3.0,1
3473,min_diffuse,20,40,2,3,0.05,0.95,0.9078174827728976,5,2.0,1,2.0,1,2.0,1
3474,min_diffuse,20,40,2,3,0.05,0.95,0.933375867956827,9,3.0,1,3.0,1,3.0,1
3475,min_diffuse,20,40,2,3,0.05,0.95,0.8953266062322173,8,3.0,1,3.0,1,3.0,1
3476,min_diffuse,20,40,2,3,0.05,0.95,0.9446690642637092,22,3.0,1,3.0,1,3.0,1
3477,min_diffuse,20,40,2,3,0.05,0.95,0.8172100459922408,6,2.0,1,2.0,1,2.0,1
3478,min_diffuse,20,40,2,3,0.05,0.95,0.9451512326111292,20,3.0,1,3.0,1,3.0,1
3479,min_diffuse,20,40,2,3,0.05,0.95,0.9335629216870271,9,3.0,1,3.0,1,3.0,1
3480,min_diffuse,20,40,2,3,0.05,0.95,0.9058697767780602,19,3.0,1,3.0,1,3.0,1
3481,min_diffuse,20,40,2,3,0.05,0.95,0.8443188222820005,14,3.0,1,3.0,1,3.0,1
3482,min_diffuse,20,40,2,3,0.05,0.95,0.905098269776098,27,4.0,1,4.0,1,4.0,1
3483,min_diffuse,20,40,2,3,0.05,0.95,0.92634042175599,25,4.0,0,3.0,1,4.0,0
3484,min_diffuse,20,40,2,3,0.05,0.95,0.9249190758822876,22,3.0,0,2.0,1,2.0,1
3485,min_diffuse,20,40,2,3,0.05,0.95,0.9275993043532128,27,3.0,1,3.0,1,4.0,0
3486,min_diffuse,20,40,2,3,0.05,0.95,0.8676796145647343,17,3.0,1,3.0,1,3.0,1
3487,min_diffuse,20,40,2,3,0.05,0.95,0.9459943005909492,38,4.0,0,3.0,1,3.0,1
3488,min_diffuse,20,40,2,3,0.05,0.95,0.9325032247737628,10,3.0,0,2.0,1,3.0,0
3489,min_diffuse,20,40,2,3,0.05,0.95,0.914286419060484,8,2.0,1,2.0,1,2.0,1
3490,min_diffuse,20,40,2,3,0.05,0.95,0.9286029181369806,46,3.0,1,3.0,1,3.0,1
3491,min_diffuse,20,40,2,3,0.05,0.95,0.891771985058556,6,2.0,1,2.0,1,2.0,1
3492,min_diffuse,20,40,2,3,0.05,0.95,0.938022020763904,16,3.0,1,3.0,1,3.0,1
3493,min_diffuse,20,40,2,3,0.05,0.95,0.8298961163516019,21,3.0,1,3.0,1,3.0,1
3494,min_diffuse,20,40,2,3,0.05,0.95,0.909336120425622,13,3.0,1,3.0,1,3.0,1
3495,min_diffuse,20,40,2,3,0.05,0.95,0.9428008478087476,41,5.0,0,5.0,0,4.0,1
3496,min_diffuse,20,40,2,3,0.05,0.95,0.9483100691052216,37,4.0,0,4.0,0,3.0,1
3497,min_diffuse,20,40,2,3,0.05,0.95,0.933525832880991,17,3.0,0,3.0,0,2.0,1
3498,min_diffuse,20,40,2,3,0.05,0.95,0.8704372024785179,8,2.0,1,2.0,1,2.0,1
3499,min_diffuse,20,40,2,3,0.05,0.95,0.9091157375037052,7,2.0,1,2.0,1,2.0,1
3500,min_diffuse,20,40,2,3,0.05,0.95,0.9114479429208472,14,3.0,1,3.0,1,3.0,1
3501,min_diffuse,20,40,2,3,0.05,0.95,0.9089261475679086,9,3.0,1,3.0,1,3.0,1
3502,min_diffuse,20,40,2,3,0.05,0.95,0.8699535599615574,14,3.0,1,3.0,1,3.0,1
3503,min_diffuse,20,40,2,3,0.05,0.95,0.9294331235593842,17,3.0,1,3.0,1,3.0,1
3504,min_diffuse,20,40,2,3,0.05,0.95,0.9329188123950988,33,3.0,0,3.0,0,2.0,1
3505,min_diffuse,20,40,2,3,0.05,0.95,0.9498213791298908,25,3.0,1,3.0,1,3.0,1
3506,min_diffuse,20,40,2,3,0.05,0.95,0.9242637926813306,30,4.0,0,3.0,1,3.0,1
3507,min_diffuse,20,40,2,3,0.05,0.95,0.9436801483755772,12,3.0,0,2.0,1,2.0,1
3508,min_diffuse,20,40,2,3,0.05,0.95,0.8695114122536746,11,3.0,0,2.0,1,2.0,1
3509,min_diffuse,20,40,2,3,0.05,0.95,0.9410791639721524,9,2.0,1,2.0,1,2.0,1
3510,min_diffuse,20,40,2,3,0.05,0.95,0.9471958190555714,29,4.0,0,3.0,1,3.0,1
3511,min_diffuse,20,40,2,3,0.05,0.95,0.8171219184720632,5,2.0,1,2.0,1,2.0,1
3512,min_diffuse,20,40,2,3,0.05,0.95,0.8841600921826431,26,3.0,1,3.0,1,3.0,1
3513,min_diffuse,20,40,2,3,0.05,0.95,0.8681793197858811,15,3.0,1,3.0,1,3.0,1
3514,min_diffuse,20,40,2,3,0.05,0.95,0.919284721941376,9,2.0,1,2.0,1,2.0,1
3515,min_diffuse,20,40,2,3,0.05,0.95,0.9148132911454672,5,2.0,1,2.0,1,2.0,1
3516,min_diffuse,20,40,2,3,0.05,0.95,0.9468671401000178,14,3.0,1,3.0,1,3.0,1
3517,min_diffuse,20,40,2,3,0.05,0.95,0.9276591150153716,31,4.0,1,4.0,1,4.0,1
3518,min_diffuse,20,40,2,3,0.05,0.95,0.934388859739828,21,3.0,1,3.0,1,3.0,1
3519,min_diffuse,20,40,2,3,0.05,0.95,0.9475462093685476,69,5.0,1,5.0,1,5.0,1
3520,min_diffuse,20,40,2,3,0.05,0.95,0.9292676639854964,5,2.0,1,2.0,1,2.0,1
3521,min_diffuse,20,40,2,3,0.05,0.95,0.9466427147526948,16,3.0,1,3.0,1,3.0,1
3522,min_diffuse,20,40,2,3,0.05,0.95,0.8983552506558735,13,3.0,1,3.0,1,3.0,1
3523,min_diffuse,20,40,2,3,0.05,0.95,0.9448813835061954,37,5.0,0,4.0,1,4.0,1
3524,min_diffuse,20,40,2,3,0.05,0.95,0.9236385270882412,31,3.0,1,3.0,1,3.0,1
3525,min_diffuse,20,40,2,3,0.05,0.95,0.8306344238722264,11,3.0,0,2.0,1,2.0,1
3526,min_diffuse,20,40,2,3,0.05,0.95,0.9131145153935992,10,2.0,1,2.0,1,2.0,1
3527,min_diffuse,20,40,2,3,0.05,0.95,0.9052708640346387,18,3.0,1,3.0,1,3.0,1
3528,min_diffuse,20,40,2,3,0.05,0.95,0.936370458615169,21,3.0,1,3.0,1,3.0,1
3529,min_diffuse,20,40,2,3,0.05,0.95,0.9254264178859442,17,3.0,1,3.0,1,3.0,1
3530,min_diffuse,20,40,2,3,0.05,0.95,0.9441068573340068,39,4.0,1,4.0,1,4.0,1
3531,min_diffuse,20,40,2,3,0.05,0.95,0.9437489250863568,11,3.0,0,2.0,1,3.0,0
3532,min_diffuse,20,40,2,3,0.05,0.95,0.9196283467726656,6,2.0,1,2.0,1,3.0,0
3533,min_diffuse,20,40,2,3,0.05,0.95,0.914149115208147,26,4.0,0,3.0,1,3.0,1
3534,min_diffuse,20,40,2,3,0.05,0.95,0.9148931769890952,16,3.0,1,3.0,1,3.0,1
3535,min_diffuse,20,40,2,3,0.05,0.95,0.9428184010264992,11,3.0,1,3.0,1,3.0,1
3536,min_diffuse,20,40,2,3,0.05,0.95,0.9443455886717578,20,3.0,1,3.0,1,3.0,1
3537,min_diffuse,20,40,2,3,0.05,0.95,0.9407043634318984,26,4.0,0,3.0,1,3.0,1
3538,min_diffuse,20,40,2,3,0.05,0.95,0.8919633878771297,10,3.0,0,2.0,1,3.0,0
3539,min_diffuse,20,40,2,3,0.05,0.95,0.9462785377826926,12,3.0,0,2.0,1,2.0,1
3540,min_diffuse,20,40,2,3,0.05,0.95,0.9213306475717006,18,3.0,1,3.0,1,3.0,1
3541,min_diffuse,20,40,2,3,0.05,0.95,0.9210390435240168,15,3.0,0,2.0,1,2.0,1
3542,min_diffuse,20,40,2,3,0.05,0.95,0.9050922464018684,12,2.0,1,2.0,1,2.0,1
3543,min_diffuse,20,40,2,3,0.05,0.95,0.8816178107650774,17,3.0,0,2.0,1,2.0,1
3544,min_diffuse,20,40,2,3,0.05,0.95,0.843542416190743,7,2.0,1,2.0,1,2.0,1
3545,min_diffuse,20,40,2,3,0.05,0.95,0.8897910478260387,8,2.0,1,2.0,1,3.0,0
3546,min_diffuse,20,40,2,3,0.05,0.95,0.92079225865031,8,2.0,1,2.0,1,2.0,1
3547,min_diffuse,20,40,2,3,0.05,0.95,0.9490379141988956,24,3.0,1,3.0,1,3.0,1
3548,min_diffuse,20,40,2,3,0.05,0.95,0.8981295056868609,23,3.0,1,3.0,1,3.0,1
3549,min_diffuse,20,40,2,3,0.05,0.95,0.9227045981165212,23,4.0,0,3.0,1,3.0,1
3550,min_diffuse,20,40,2,3,0.05,0.95,0.8041302121015234,6,2.0,1,3.0,0,3.0,0
3551,min_diffuse,20,40,2,3,0.05,0.95,0.9226373133993714,9,2.0,1,2.0,1,2.0,1
3552,min_diffuse,20,40,2,3,0.05,0.95,0.9194099265952276,23,3.0,1,3.0,1,3.0,1
3553,min_diffuse,20,40,2,3,0.05,0.95,0.9458655311340456,25,3.0,1,4.0,0,3.0,1
3554,min_diffuse,20,40,2,3,0.05,0.95,0.8845600635576902,23,3.0,1,3.0,1,3.0,1
3555,min_diffuse,20,40,2,3,0.05,0.95,0.8274632521454302,7,2.0,1,2.0,1,3.0,0
3556,min_diffuse,20,40,2,3,0.05,0.95,0.948671034496968,22,3.0,1,3.0,1,3.0,1
3557,min_diffuse,20,40,2,3,0.05,0.95,0.9388249661845426,28,3.0,1,3.0,1,3.0,1
3558,min_diffuse,20,40,2,3,0.05,0.95,0.9449433498708708,6,2.0,1,2.0,1,2.0,1
3559,min_diffuse,20,40,2,3,0.05,0.95,0.8260669423570826,6,2.0,1,2.0,1,2.0,1
3560,min_diffuse,20,40,2,3,0.05,0.95,0.91290312749176,19,3.0,1,3.0,1,3.0,1
3561,min_diffuse,20,40,2,3,0.05,0.95,0.94098492248218,7,2.0,1,2.0,1,2.0,1
3562,min_diffuse,20,40,2,3,0.05,0.95,0.9259252409095462,30,4.0,0,4.0,0,3.0,1
3563,min_diffuse,20,40,2,3,0.05,0.95,0.9370597942487296,35,3.0,1,3.0,1,3.0,1
3564,min_diffuse,20,40,2,3,0.05,0.95,0.8700896947737397,13,3.0,1,3.0,1,3.0,1
3565,min_diffuse,20,40,2,3,0.05,0.95,0.9415067556460398,40,3.0,1,3.0,1,3.0,1
3566,min_diffuse,20,40,2,3,0.05,0.95,0.9424983906185124,20,3.0,1,3.0,1,3.0,1
3567,min_diffuse,20,40,2,3,0.05,0.95,0.9187191601999996,19,3.0,0,3.0,0,2.0,1
3568,min_diffuse,20,40,2,3,0.05,0.95,0.899609509904862,7,2.0,1,2.0,1,2.0,1
3569,min_diffuse,20,40,2,3,0.05,0.95,0.9282644703377404,38,4.0,0,3.0,1,3.0,1
3570,min_diffuse,20,40,2,3,0.05,0.95,0.931722855131193,15,3.0,1,3.0,1,3.0,1
3571,min_diffuse,20,40,2,3,0.05,0.95,0.9394527181856764,15,3.0,0,2.0,1,2.0,1
3572,min_diffuse,20,40,2,3,0.05,0.95,0.916029653041982,23,3.0,1,3.0,1,3.0,1
3573,min_diffuse,20,40,2,3,0.05,0.95,0.8921382432995896,23,3.0,1,3.0,1,3.0,1
3574,min_diffuse,20,40,2,3,0.05,0.95,0.924544836203068,7,2.0,1,2.0,1,2.0,1
3575,min_diffuse,20,40,2,3,0.05,0.95,0.948630733596651,117,5.0,1,5.0,1,5.0,1
3576,min_diffuse,20,40,2,3,0.05,0.95,0.9284765657097972,13,3.0,1,3.0,1,4.0,0
3577,min_diffuse,20,40,2,3,0.05,0.95,0.93742414588397,11,3.0,1,3.0,1,3.0,1
3578,min_diffuse,20,40,2,3,0.05,0.95,0.879667352699923,5,2.0,1,2.0,1,2.0,1
3579,min_diffuse,20,40,2,3,0.05,0.95,0.9105993402278748,28,4.0,0,3.0,1,3.0,1
3580,min_diffuse,20,40,2,3,0.05,0.95,0.9488441972222448,49,3.0,1,4.0,0,4.0,0
3581,min_diffuse,20,40,2,3,0.05,0.95,0.9121764329093556,16,2.0,1,2.0,1,2.0,1
3582,min_diffuse,20,40,2,3,0.05,0.95,0.7963630525081529,4,2.0,1,2.0,1,2.0,1
3583,min_diffuse,20,40,2,3,0.05,0.95,0.9390206766748656,10,2.0,1,2.0,1,3.0,0
3584,min_diffuse,20,40,2,3,0.05,0.95,0.9316545237324916,30,4.0,1,4.0,1,4.0,1
3585,min_diffuse,20,40,2,3,0.05,0.95,0.8695849024095156,7,2.0,1,2.0,1,2.0,1
3586,min_diffuse,20,40,2,3,0.05,0.95,0.8490573702542625,7,2.0,1,2.0,1,2.0,1
3587,min_diffuse,20,40,2,3,0.05,0.95,0.8534033814211693,7,3.0,0,3.0,0,2.0,1
3588,min_diffuse,20,40,2,3,0.05,0.95,0.8905562590851221,14,3.0,1,3.0,1,3.0,1
3589,min_diffuse,20,40,2,3,0.05,0.95,0.9120714080360786,18,3.0,0,3.0,0,2.0,1
3590,min_diffuse,20,40,2,3,0.05,0.95,0.93667909967204,12,3.0,1,3.0,1,3.0,1
3591,min_diffuse,20,40,2,3,0.05,0.95,0.9112237734974096,9,2.0,1,2.0,1,2.0,1
3592,min_diffuse,20,40,2,3,0.05,0.95,0.9273281767350716,4,2.0,1,2.0,1,2.0,1
3593,min_diffuse,20,40,2,3,0.05,0.95,0.9386873434044536,27,4.0,1,4.0,1,4.0,1
3594,min_diffuse,20,40,2,3,0.05,0.95,0.9039193964205464,24,3.0,1,3.0,1,3.0,1
3595,min_diffuse,20,40,2,3,0.05,0.95,0.9441587756987978,29,3.0,1,3.0,1,3.0,1
3596,min_diffuse,20,40,2,3,0.05,0.95,0.8838601881156859,10,3.0,1,3.0,1,3.0,1
3597,min_diffuse,20,40,2,3,0.05,0.95,0.9434838184568384,15,3.0,1,3.0,1,3.0,1
3598,min_diffuse,20,40,2,3,0.05,0.95,0.9290072316604054,42,4.0,1,4.0,1,4.0,1
3599,min_diffuse,20,40,2,3,0.05,0.95,0.9068732621337898,7,2.0,1,2.0,1,2.0,1
3600,min_diffuse,20,40,2,3,0.05,0.95,0.9090697969411594,13,2.0,1,2.0,1,2.0,1
3601,min_diffuse,20,40,2,3,0.05,0.95,0.9450280054778312,18,3.0,1,3.0,1,3.0,1
3602,min_diffuse,20,40,2,3,0.05,0.95,0.949085789622794,105,5.0,1,5.0,1,5.0,1
3603,min_diffuse,20,40,2,3,0.05,0.95,0.9119367159556502,18,3.0,1,3.0,1,3.0,1
3604,min_diffuse,20,40,2,3,0.05,0.95,0.9371838887639584,28,4.0,0,4.0,0,3.0,1
3605,min_diffuse,20,40,2,3,0.05,0.95,0.9456066174078884,20,4.0,0,3.0,1,4.0,0
3606,min_diffuse,20,40,2,3,0.05,0.95,0.921655267951688,25,4.0,1,4.0,1,4.0,1
3607,min_diffuse,20,40,2,3,0.05,0.95,0.8250780140170343,13,3.0,0,3.0,0,2.0,1
3608,min_diffuse,20,40,2,3,0.05,0.95,0.9239089774100734,18,3.0,1,3.0,1,3.0,1
3609,min_diffuse,20,40,2,3,0.05,0.95,0.8471812629853147,5,2.0,1,2.0,1,2.0,1
3610,min_diffuse,20,40,2,3,0.05,0.95,0.8719833577556351,18,3.0,1,3.0,1,3.0,1
3611,min_diffuse,20,40,2,3,0.05,0.95,0.9351591244724432,134,7.0,1,7.0,1,7.0,1
3612,min_diffuse,20,40,2,3,0.05,0.95,0.8391541513041888,7,2.0,1,2.0,1,2.0,1
3613,min_diffuse,20,40,2,3,0.05,0.95,0.9488909615578264,15,3.0,1,3.0,1,3.0,1
3614,min_diffuse,20,40,2,3,0.05,0.95,0.9384385540062654,18,3.0,1,3.0,1,3.0,1
3615,min_diffuse,20,40,2,3,0.05,0.95,0.9477216343754412,23,3.0,1,3.0,1,3.0,1
3616,min_diffuse,20,40,2,3,0.05,0.95,0.9470098886598102,14,3.0,1,3.0,1,3.0,1
3617,min_diffuse,20,40,2,3,0.05,0.95,0.8362409064691854,8,2.0,1,2.0,1,2.0,1
3618,min_diffuse,20,40,2,3,0.05,0.95,0.891008301477869,16,3.0,1,3.0,1,3.0,1
3619,min_diffuse,20,40,2,3,0.05,0.95,0.9274500859914644,11,3.0,0,2.0,1,3.0,0
3620,min_diffuse,20,40,2,3,0.05,0.95,0.925104697342322,20,3.0,1,3.0,1,3.0,1
3621,min_diffuse,20,40,2,3,0.05,0.95,0.9447639126130803,9,3.0,1,3.0,1,3.0,1
3622,min_diffuse,20,40,2,3,0.05,0.95,0.9194374273373204,5,2.0,1,2.0,1,2.0,1
3623,min_diffuse,20,40,2,3,0.05,0.95,0.7564805477690228,7,2.0,1,2.0,1,2.0,1
3624,min_diffuse,20,40,2,3,0.05,0.95,0.9123987711419048,30,4.0,0,3.0,1,3.0,1
3625,min_diffuse,20,40,2,3,0.05,0.95,0.9460893722655164,11,2.0,1,2.0,1,2.0,1
3626,min_diffuse,20,40,2,3,0.05,0.95,0.8351812980154806,9,2.0,1,2.0,1,2.0,1
3627,min_diffuse,20,40,2,3,0.05,0.95,0.942625587294612,70,4.0,1,4.0,1,4.0,1
3628,min_diffuse,20,40,2,3,0.05,0.95,0.942174907506924,24,3.0,1,3.0,1,3.0,1
3629,min_diffuse,20,40,2,3,0.05,0.95,0.9200136709152684,138,6.0,0,6.0,0,5.0,1
3630,min_diffuse,20,40,2,3,0.05,0.95,0.9252110499874258,19,3.0,0,2.0,1,3.0,0
3631,min_diffuse,20,40,2,3,0.05,0.95,0.8378154168744701,11,3.0,1,3.0,1,3.0,1
3632,min_diffuse,20,40,2,3,0.05,0.95,0.9062426180491816,11,3.0,1,3.0,1,3.0,1
3633,min_diffuse,20,40,2,3,0.05,0.95,0.9458307028093494,11,3.0,1,3.0,1,3.0,1
3634,min_diffuse,20,40,2,3,0.05,0.95,0.8833429997904833,14,3.0,1,3.0,1,3.0,1
3635,min_diffuse,20,40,2,3,0.05,0.95,0.9344049960592904,5,2.0,1,2.0,1,2.0,1
3636,min_diffuse,20,40,2,3,0.05,0.95,0.8821818572996178,22,4.0,1,4.0,1,4.0,1
3637,min_diffuse,20,40,2,3,0.05,0.95,0.9064731745797792,16,3.0,1,3.0,1,3.0,1
3638,min_diffuse,20,40,2,3,0.05,0.95,0.941073901217856,12,3.0,1,3.0,1,3.0,1
3639,min_diffuse,20,40,2,3,0.05,0.95,0.9459027650599272,6,2.0,1,2.0,1,2.0,1
3640,min_diffuse,20,40,2,3,0.05,0.95,0.9402178312732942,15,3.0,1,3.0,1,3.0,1
3641,min_diffuse,20,40,2,3,0.05,0.95,0.938178441806552,32,5.0,0,4.0,1,4.0,1
3642,min_diffuse,20,40,2,3,0.05,0.95,0.902145454710736,22,4.0,0,3.0,1,3.0,1
3643,min_diffuse,20,40,2,3,0.05,0.95,0.9069727066193036,14,3.0,0,2.0,1,2.0,1
3644,min_diffuse,20,40,2,3,0.05,0.95,0.9165685135039556,7,2.0,1,2.0,1,2.0,1
3645,min_diffuse,20,40,2,3,0.05,0.95,0.9484558965464914,14,3.0,0,3.0,0,2.0,1
3646,min_diffuse,20,40,2,3,0.05,0.95,0.9370040199170016,16,3.0,1,3.0,1,4.0,0
3647,min_diffuse,20,40,2,3,0.05,0.95,0.9218766014185484,13,3.0,1,3.0,1,3.0,1
3648,min_diffuse,20,40,2,3,0.05,0.95,0.8783663048426038,13,3.0,1,3.0,1,3.0,1
3649,min_diffuse,20,40,2,3,0.05,0.95,0.9396691292641186,19,3.0,1,3.0,1,3.0,1
3650,min_diffuse,20,40,2,3,0.05,0.95,0.9264378066785232,19,3.0,1,3.0,1,3.0,1
3651,min_diffuse,20,40,2,3,0.05,0.95,0.945799108577066,13,3.0,1,3.0,1,3.0,1
3652,min_diffuse,20,40,2,3,0.05,0.95,0.9087503664008624,6,2.0,1,2.0,1,2.0,1
3653,min_diffuse,20,40,2,3,0.05,0.95,0.9455978423689168,32,3.0,1,3.0,1,3.0,1
3654,min_diffuse,20,40,2,3,0.05,0.95,0.8252216833703496,10,3.0,0,2.0,1,2.0,1
3655,min_diffuse,20,40,2,3,0.05,0.95,0.928749154180644,18,3.0,1,3.0,1,3.0,1
3656,min_diffuse,20,40,2,3,0.05,0.95,0.936600634808284,24,3.0,1,3.0,1,3.0,1
3657,min_diffuse,20,40,2,3,0.05,0.95,0.9281203455360536,18,3.0,0,2.0,1,2.0,1
3658,min_diffuse,20,40,2,3,0.05,0.95,0.8796193191809409,9,2.0,1,2.0,1,2.0,1
3659,min_diffuse,20,40,2,3,0.05,0.95,0.9435146867207328,16,3.0,1,3.0,1,3.0,1
3660,min_diffuse,20,40,2,3,0.05,0.95,0.9256347238002082,7,2.0,1,2.0,1,2.0,1
3661,min_diffuse,20,40,2,3,0.05,0.95,0.8352957547205241,5,2.0,1,2.0,1,2.0,1
3662,min_diffuse,20,40,2,3,0.05,0.95,0.8531903175293322,17,3.0,1,3.0,1,3.0,1
3663,min_diffuse,20,40,2,3,0.05,0.95,0.9418413867650148,9,3.0,1,3.0,1,3.0,1
3664,min_diffuse,20,40,2,3,0.05,0.95,0.9449034557126096,59,4.0,0,4.0,0,3.0,1
3665,min_diffuse,20,40,2,3,0.05,0.95,0.925776347852996,24,3.0,0,3.0,0,2.0,1
3666,min_diffuse,20,40,2,3,0.05,0.95,0.8658566424216052,4,2.0,1,2.0,1,2.0,1
3667,min_diffuse,20,40,2,3,0.05,0.95,0.9468150051165628,8,2.0,1,2.0,1,2.0,1
3668,min_diffuse,20,40,2,3,0.05,0.95,0.7229193589463859,5,2.0,1,2.0,1,2.0,1
3669,min_diffuse,20,40,2,3,0.05,0.95,0.896323412723618,8,3.0,1,3.0,1,3.0,1
3670,min_diffuse,20,40,2,3,0.05,0.95,0.9285310000765286,5,2.0,1,2.0,1,2.0,1
3671,min_diffuse,20,40,2,3,0.05,0.95,0.9144805451708964,7,2.0,1,2.0,1,2.0,1
3672,min_diffuse,20,40,2,3,0.05,0.95,0.8745763033469302,5,2.0,1,2.0,1,2.0,1
3673,min_diffuse,20,40,2,3,0.05,0.95,0.8604663461511127,20,3.0,1,3.0,1,3.0,1
3674,min_diffuse,20,40,2,3,0.05,0.95,0.8519899191245925,16,3.0,0,2.0,1,2.0,1
3675,min_diffuse,20,40,2,3,0.05,0.95,0.911455268995734,19,4.0,1,4.0,1,4.0,1
3676,min_diffuse,20,40,2,3,0.05,0.95,0.9337589163747374,43,4.0,0,3.0,1,3.0,1
3677,min_diffuse,20,40,2,3,0.05,0.95,0.8407129922610799,6,2.0,1,2.0,1,2.0,1
3678,min_diffuse,20,40,2,3,0.05,0.95,0.889281526128506,3,2.0,1,2.0,1,2.0,1
3679,min_diffuse,20,40,2,3,0.05,0.95,0.8420842007490981,7,2.0,1,2.0,1,2.0,1
3680,min_diffuse,20,40,2,3,0.05,0.95,0.8983960771019718,10,2.0,1,3.0,0,2.0,1
3681,min_diffuse,20,40,2,3,0.05,0.95,0.9495754596404764,34,4.0,1,4.0,1,4.0,1
3682,min_diffuse,20,40,2,3,0.05,0.95,0.9177138193945914,12,3.0,0,2.0,1,2.0,1
3683,min_diffuse,20,40,2,3,0.05,0.95,0.9367510708801956,6,2.0,1,3.0,0,2.0,1
3684,min_diffuse,20,40,2,3,0.05,0.95,0.9273842771238356,20,3.0,1,3.0,1,3.0,1
3685,min_diffuse,20,40,2,3,0.05,0.95,0.9380741269732644,17,4.0,0,3.0,1,3.0,1
3686,min_diffuse,20,40,2,3,0.05,0.95,0.9494869170739642,9,3.0,0,2.0,1,2.0,1
3687,min_diffuse,20,40,2,3,0.05,0.95,0.8587309114328505,14,3.0,0,2.0,1,2.0,1
3688,min_diffuse,20,40,2,3,0.05,0.95,0.9475667514634052,11,3.0,1,3.0,1,3.0,1
3689,min_diffuse,20,40,2,3,0.05,0.95,0.9328759772948976,22,3.0,1,3.0,1,3.0,1
3690,min_diffuse,20,40,2,3,0.05,0.95,0.9224622325757196,19,3.0,1,3.0,1,3.0,1
3691,min_diffuse,20,40,2,3,0.05,0.95,0.9464370845794384,21,3.0,1,3.0,1,3.0,1
3692,min_diffuse,20,40,2,3,0.05,0.95,0.8658048685369255,5,2.0,1,2.0,1,2.0,1
3693,min_diffuse,20,40,2,3,0.05,0.95,0.9064257995979604,18,4.0,1,4.0,1,4.0,1
3694,min_diffuse,20,40,2,3,0.05,0.95,0.877332096458016,6,2.0,1,2.0,1,2.0,1
3695,min_diffuse,20,40,2,3,0.05,0.95,0.9393783877362432,62,5.0,1,5.0,1,5.0,1
3696,min_diffuse,20,40,2,3,0.05,0.95,0.926347669448803,29,4.0,1,4.0,1,4.0,1
3697,min_diffuse,20,40,2,3,0.05,0.95,0.912293025844726,8,2.0,1,2.0,1,2.0,1
3698,min_diffuse,20,40,2,3,0.05,0.95,0.9095578346424564,28,4.0,0,3.0,1,3.0,1
3699,min_diffuse,20,40,2,3,0.05,0.95,0.9289116796433872,11,2.0,1,2.0,1,2.0,1
3700,min_diffuse,20,40,2,3,0.05,0.95,0.9031522940593368,11,2.0,1,2.0,1,2.0,1
3701,min_diffuse,20,40,2,3,0.05,0.95,0.9134788716357504,12,3.0,0,3.0,0,2.0,1
3702,min_diffuse,20,40,2,3,0.05,0.95,0.9163608482201212,43,4.0,0,4.0,0,3.0,1
3703,min_diffuse,20,40,2,3,0.05,0.95,0.9319907864644336,35,4.0,0,4.0,0,3.0,1
3704,min_diffuse,20,40,2,3,0.05,0.95,0.8495140587890733,39,4.0,1,4.0,1,4.0,1
3705,min_diffuse,20,40,2,3,0.05,0.95,0.9050640572747825,8,2.0,1,2.0,1,3.0,0
3706,min_diffuse,20,40,2,3,0.05,0.95,0.9256930588939876,16,3.0,1,3.0,1,3.0,1
3707,min_diffuse,20,40,2,3,0.05,0.95,0.7840605785082904,8,2.0,1,2.0,1,2.0,1
3708,min_diffuse,20,40,2,3,0.05,0.95,0.8750708481756482,12,2.0,1,2.0,1,2.0,1
3709,min_diffuse,20,40,2,3,0.05,0.95,0.9290427531452632,24,3.0,0,3.0,0,2.0,1
3710,min_diffuse,20,40,2,3,0.05,0.95,0.8036900220830624,9,2.0,1,2.0,1,2.0,1
3711,min_diffuse,20,40,2,3,0.05,0.95,0.9285838856496618,8,2.0,1,2.0,1,2.0,1
3712,min_diffuse,20,40,2,3,0.05,0.95,0.8800168964880875,7,2.0,1,2.0,1,2.0,1
3713,min_diffuse,20,40,2,3,0.05,0.95,0.8596667344221011,16,3.0,1,3.0,1,3.0,1
3714,min_diffuse,20,40,2,3,0.05,0.95,0.9264227600136722,16,3.0,1,3.0,1,3.0,1
3715,min_diffuse,20,40,2,3,0.05,0.95,0.935938425504744,5,2.0,1,2.0,1,2.0,1
3716,min_diffuse,20,40,2,3,0.05,0.95,0.940442791377177,19,3.0,1,3.0,1,3.0,1
3717,min_diffuse,20,40,2,3,0.05,0.95,0.9324234327698244,8,2.0,1,2.0,1,2.0,1
3718,min_diffuse,20,40,2,3,0.05,0.95,0.932435601396754,36,3.0,1,3.0,1,3.0,1
3719,min_diffuse,20,40,2,3,0.05,0.95,0.9286467922661652,10,2.0,1,2.0,1,2.0,1
3720,min_diffuse,20,40,2,3,0.05,0.95,0.9169490709351138,27,3.0,1,3.0,1,3.0,1
3721,min_diffuse,20,40,2,3,0.05,0.95,0.923634699502323,18,3.0,0,3.0,0,2.0,1
3722,min_diffuse,20,40,2,3,0.05,0.95,0.840010849347613,18,3.0,1,3.0,1,3.0,1
3723,min_diffuse,20,40,2,3,0.05,0.95,0.9381200597775908,38,3.0,1,3.0,1,3.0,1
3724,min_diffuse,20,40,2,3,0.05,0.95,0.9239600605282668,5,2.0,1,2.0,1,2.0,1
3725,min_diffuse,20,40,2,3,0.05,0.95,0.9331081654514848,4,2.0,1,2.0,1,2.0,1
3726,min_diffuse,20,40,2,3,0.05,0.95,0.9230888694995236,8,3.0,1,3.0,1,3.0,1
3727,min_diffuse,20,40,2,3,0.05,0.95,0.8626564650083199,5,2.0,1,2.0,1,2.0,1
3728,min_diffuse,20,40,2,3,0.05,0.95,0.9205547386035092,11,3.0,1,3.0,1,3.0,1
3729,min_diffuse,20,40,2,3,0.05,0.95,0.9300862187819928,39,4.0,0,3.0,1,3.0,1
3730,min_diffuse,20,40,2,3,0.05,0.95,0.936453742883583,35,5.0,0,5.0,0,4.0,1
3731,min_diffuse,20,40,2,3,0.05,0.95,0.89046307046646,4,2.0,1,2.0,1,2.0,1
3732,min_diffuse,20,40,2,3,0.05,0.95,0.9453815171951662,22,4.0,0,4.0,0,3.0,1
3733,min_diffuse,20,40,2,3,0.05,0.95,0.8230942693743396,14,3.0,0,2.0,1,3.0,0
3734,min_diffuse,20,40,2,3,0.05,0.95,0.8894895665961351,19,3.0,0,2.0,1,2.0,1
3735,min_diffuse,20,40,2,3,0.05,0.95,0.9428333799459134,11,3.0,0,2.0,1,2.0,1
3736,min_diffuse,20,40,2,3,0.05,0.95,0.9494682151753556,5,2.0,1,2.0,1,2.0,1
3737,min_diffuse,20,40,2,3,0.05,0.95,0.934630360937288,41,4.0,0,3.0,1,3.0,1
3738,min_diffuse,20,40,2,3,0.05,0.95,0.7555944906376287,14,2.0,1,2.0,1,2.0,1
3739,min_diffuse,20,40,2,3,0.05,0.95,0.9123512806227024,21,3.0,1,3.0,1,3.0,1
3740,min_diffuse,20,40,2,3,0.05,0.95,0.7558866845383951,6,2.0,1,2.0,1,2.0,1
3741,min_diffuse,20,40,2,3,0.05,0.95,0.9221287281174212,13,3.0,1,3.0,1,3.0,1
3742,min_diffuse,20,40,2,3,0.05,0.95,0.9461895663023256,25,4.0,0,3.0,1,4.0,0
3743,min_diffuse,20,40,2,3,0.05,0.95,0.9182681725226348,28,3.0,1,3.0,1,3.0,1
3744,min_diffuse,20,40,2,3,0.05,0.95,0.934230775962806,7,2.0,1,2.0,1,2.0,1
3745,min_diffuse,20,40,2,3,0.05,0.95,0.9293770523182526,23,3.0,1,3.0,1,3.0,1
3746,min_diffuse,20,40,2,3,0.05,0.95,0.8254152802331499,8,2.0,1,2.0,1,3.0,0
3747,min_diffuse,20,40,2,3,0.05,0.95,0.9443059130398423,30,3.0,1,3.0,1,3.0,1
3748,min_diffuse,20,40,2,3,0.05,0.95,0.8758124423741007,6,2.0,1,2.0,1,2.0,1
3749,min_diffuse,20,40,2,3,0.05,0.95,0.9260200102206374,16,3.0,1,3.0,1,3.0,1
3750,min_diffuse,20,40,2,3,0.05,0.95,0.8688471163490812,38,4.0,0,3.0,1,3.0,1
3751,min_diffuse,20,40,2,3,0.05,0.95,0.8861260280695377,11,3.0,1,3.0,1,3.0,1
3752,min_diffuse,20,40,2,3,0.05,0.95,0.8851917100151252,7,2.0,1,2.0,1,2.0,1
3753,min_diffuse,20,40,2,3,0.05,0.95,0.8850307500202097,11,3.0,1,3.0,1,3.0,1
3754,min_diffuse,20,40,2,3,0.05,0.95,0.9483699907452708,14,3.0,1,3.0,1,3.0,1
3755,min_diffuse,20,40,2,3,0.05,0.95,0.9392960971508156,28,3.0,1,3.0,1,3.0,1
3756,min_diffuse,20,40,2,3,0.05,0.95,0.8956835413858034,6,2.0,1,2.0,1,2.0,1
3757,min_diffuse,20,40,2,3,0.05,0.95,0.9361985636719732,14,3.0,1,3.0,1,3.0,1
3758,min_diffuse,20,40,2,3,0.05,0.95,0.8568671985712214,20,3.0,1,3.0,1,3.0,1
3759,min_diffuse,20,40,2,3,0.05,0.95,0.9080691054824068,12,3.0,0,2.0,1,2.0,1
3760,min_diffuse,20,40,2,3,0.05,0.95,0.9447212677967894,39,3.0,1,3.0,1,3.0,1
3761,min_diffuse,20,40,2,3,0.05,0.95,0.9234334541802828,12,3.0,1,3.0,1,3.0,1
3762,min_diffuse,20,40,2,3,0.05,0.95,0.9205433222826216,23,3.0,1,3.0,1,3.0,1
3763,min_diffuse,20,40,2,3,0.05,0.95,0.944646031059241,6,2.0,1,2.0,1,2.0,1
3764,min_diffuse,20,40,2,3,0.05,0.95,0.9044921473328652,35,4.0,1,4.0,1,4.0,1
3765,min_diffuse,20,40,2,3,0.05,0.95,0.8581962998999136,16,3.0,0,3.0,0,2.0,1
3766,min_diffuse,20,40,2,3,0.05,0.95,0.8705568825450135,22,3.0,1,3.0,1,3.0,1
3767,min_diffuse,20,40,2,3,0.05,0.95,0.8093386396239648,6,2.0,1,2.0,1,2.0,1
3768,min_diffuse,20,40,2,3,0.05,0.95,0.94504206919138,21,3.0,1,3.0,1,3.0,1
3769,min_diffuse,20,40,2,3,0.05,0.95,0.9136279013746744,34,3.0,1,3.0,1,3.0,1
3770,min_diffuse,20,40,2,3,0.05,0.95,0.8984696117103121,24,3.0,1,3.0,1,3.0,1
3771,min_diffuse,20,40,2,3,0.05,0.95,0.8614814391558747,22,4.0,0,3.0,1,3.0,1
3772,min_diffuse,20,40,2,3,0.05,0.95,0.8526388689964545,9,2.0,1,2.0,1,2.0,1
3773,min_diffuse,20,40,2,3,0.05,0.95,0.9261416041187016,13,2.0,1,2.0,1,3.0,0
3774,min_diffuse,20,40,2,3,0.05,0.95,0.8853792750782593,27,3.0,1,3.0,1,3.0,1
3775,min_diffuse,20,40,2,3,0.05,0.95,0.9488333923490542,10,2.0,1,2.0,1,2.0,1
3776,min_diffuse,20,40,2,3,0.05,0.95,0.8319621445499192,16,3.0,0,2.0,1,2.0,1
3777,min_diffuse,20,40,2,3,0.05,0.95,0.8177755893264333,15,3.0,1,3.0,1,3.0,1
3778,min_diffuse,20,40,2,3,0.05,0.95,0.9434931998375355,11,2.0,1,2.0,1,2.0,1
3779,min_diffuse,20,40,2,3,0.05,0.95,0.942294716437736,24,4.0,0,3.0,1,3.0,1
3780,min_diffuse,20,40,2,3,0.05,0.95,0.9260918838404169,12,3.0,1,3.0,1,3.0,1
3781,min_diffuse,20,40,2,3,0.05,0.95,0.9186516808097326,6,2.0,1,2.0,1,2.0,1
3782,min_diffuse,20,40,2,3,0.05,0.95,0.906758020660072,17,3.0,1,3.0,1,3.0,1
3783,min_diffuse,20,40,2,3,0.05,0.95,0.8945051673414935,8,2.0,1,2.0,1,2.0,1
3784,min_diffuse,20,40,2,3,0.05,0.95,0.9385049605354964,37,4.0,0,3.0,1,3.0,1
3785,min_diffuse,20,40,2,3,0.05,0.95,0.8168402662592533,10,3.0,1,3.0,1,3.0,1
3786,min_diffuse,20,40,2,3,0.05,0.95,0.934305719356505,18,3.0,1,3.0,1,3.0,1
3787,min_diffuse,20,40,2,3,0.05,0.95,0.8954940136556653,7,2.0,1,2.0,1,2.0,1
3788,min_diffuse,20,40,2,3,0.05,0.95,0.8845158568499023,26,3.0,1,3.0,1,3.0,1
3789,min_diffuse,20,40,2,3,0.05,0.95,0.9176174618065888,20,3.0,1,3.0,1,3.0,1
3790,min_diffuse,20,40,2,3,0.05,0.95,0.933390355867988,10,3.0,0,2.0,1,3.0,0
3791,min_diffuse,20,40,2,3,0.05,0.95,0.8781434668731944,10,3.0,1,3.0,1,3.0,1
3792,min_diffuse,20,40,2,3,0.05,0.95,0.8943530696831764,7,2.0,1,2.0,1,2.0,1
3793,min_diffuse,20,40,2,3,0.05,0.95,0.8889725483446982,20,3.0,1,3.0,1,3.0,1
3794,min_diffuse,20,40,2,3,0.05,0.95,0.9420897435937208,8,2.0,1,2.0,1,2.0,1
3795,min_diffuse,20,40,2,3,0.05,0.95,0.8852271616162808,9,3.0,0,3.0,0,2.0,1
3796,min_diffuse,20,40,2,3,0.05,0.95,0.9210959257839664,21,3.0,1,3.0,1,3.0,1
3797,min_diffuse,20,40,2,3,0.05,0.95,0.8288865435727005,10,2.0,1,2.0,1,2.0,1
3798,min_diffuse,20,40,2,3,0.05,0.95,0.9377189940191156,4,2.0,1,2.0,1,2.0,1
3799,min_diffuse,20,40,2,3,0.05,0.95,0.8859046308413143,10,2.0,1,2.0,1,2.0,1
3800,min_diffuse,20,40,2,3,0.05,0.95,0.9462927910179156,26,3.0,0,3.0,0,2.0,1
3801,min_diffuse,20,40,2,3,0.05,0.95,0.923364150414213,48,4.0,0,3.0,1,4.0,0
3802,min_diffuse,20,40,2,3,0.05,0.95,0.9422500538633674,13,3.0,0,2.0,1,3.0,0
3803,min_diffuse,20,40,2,3,0.05,0.95,0.9475011686687512,7,2.0,1,2.0,1,2.0,1
3804,min_diffuse,20,40,2,3,0.05,0.95,0.8191003346792822,7,2.0,1,2.0,1,2.0,1
3805,min_diffuse,20,40,2,3,0.05,0.95,0.9157770402214902,13,3.0,1,3.0,1,3.0,1
3806,min_diffuse,20,40,2,3,0.05,0.95,0.8269011405480166,12,3.0,0,3.0,0,2.0,1
3807,min_diffuse,20,40,2,3,0.05,0.95,0.9093128236529692,17,3.0,0,2.0,1,2.0,1
3808,min_diffuse,20,40,2,3,0.05,0.95,0.8977728259296642,18,3.0,0,3.0,0,2.0,1
3809,min_diffuse,20,40,2,3,0.05,0.95,0.9378115813469374,17,3.0,1,3.0,1,3.0,1
3810,min_diffuse,20,40,2,3,0.05,0.95,0.9090821880053164,11,2.0,1,2.0,1,2.0,1
3811,min_diffuse,20,40,2,3,0.05,0.95,0.913832960172834,5,2.0,1,2.0,1,2.0,1
3812,min_diffuse,20,40,2,3,0.05,0.95,0.901929417461614,9,3.0,0,2.0,1,3.0,0
3813,min_diffuse,20,40,2,3,0.05,0.95,0.8473702615369806,10,3.0,1,3.0,1,3.0,1
3814,min_diffuse,20,40,2,3,0.05,0.95,0.9018169144459258,9,2.0,1,2.0,1,2.0,1
3815,min_diffuse,20,40,2,3,0.05,0.95,0.937423392886716,14,3.0,1,3.0,1,3.0,1
3816,min_diffuse,20,40,2,3,0.05,0.95,0.8944711615980293,20,3.0,0,2.0,1,2.0,1
3817,min_diffuse,20,40,2,3,0.05,0.95,0.9308467371756528,27,3.0,1,3.0,1,3.0,1
3818,min_diffuse,20,40,2,3,0.05,0.95,0.919037833542032,12,3.0,0,2.0,1,3.0,0
3819,min_diffuse,20,40,2,3,0.05,0.95,0.928793709679223,34,3.0,0,3.0,0,2.0,1
3820,min_diffuse,20,40,2,3,0.05,0.95,0.936953021935372,13,3.0,1,3.0,1,3.0,1
3821,min_diffuse,20,40,2,3,0.05,0.95,0.8634304009403545,9,2.0,1,2.0,1,2.0,1
3822,min_diffuse,20,40,2,3,0.05,0.95,0.9365801067084316,16,3.0,1,4.0,0,4.0,0
3823,min_diffuse,20,40,2,3,0.05,0.95,0.9144292252593256,20,3.0,1,3.0,1,3.0,1
3824,min_diffuse,20,40,2,3,0.05,0.95,0.868868127429022,15,2.0,1,2.0,1,2.0,1
3825,min_diffuse,20,40,2,3,0.05,0.95,0.911540139294272,19,3.0,1,3.0,1,3.0,1
3826,min_diffuse,20,40,2,3,0.05,0.95,0.9401250323276814,26,3.0,1,4.0,0,3.0,1
3827,min_diffuse,20,40,2,3,0.05,0.95,0.888349350495085,14,2.0,1,2.0,1,3.0,0
3828,min_diffuse,20,40,2,3,0.05,0.95,0.8869044474230663,26,3.0,1,3.0,1,3.0,1
3829,min_diffuse,20,40,2,3,0.05,0.95,0.9104108279238944,18,3.0,0,2.0,1,2.0,1
3830,min_diffuse,20,40,2,3,0.05,0.95,0.9415480855446418,19,3.0,0,3.0,0,2.0,1
3831,min_diffuse,20,40,2,3,0.05,0.95,0.8757375115642695,11,3.0,1,3.0,1,3.0,1
3832,min_diffuse,20,40,2,3,0.05,0.95,0.9421205311474946,29,4.0,1,4.0,1,4.0,1
3833,min_diffuse,20,40,2,3,0.05,0.95,0.9076272538242875,12,3.0,1,3.0,1,3.0,1
3834,min_diffuse,20,40,2,3,0.05,0.95,0.9455014586189115,10,3.0,1,3.0,1,3.0,1
3835,min_diffuse,20,40,2,3,0.05,0.95,0.936961925099876,18,4.0,1,4.0,1,4.0,1
3836,min_diffuse,20,40,2,3,0.05,0.95,0.9057780450657492,15,3.0,0,3.0,0,2.0,1
3837,min_diffuse,20,40,2,3,0.05,0.95,0.935246194618276,18,3.0,0,3.0,0,2.0,1
3838,min_diffuse,20,40,2,3,0.05,0.95,0.8947629404868384,16,3.0,0,2.0,1,2.0,1
3839,min_diffuse,20,40,2,3,0.05,0.95,0.8999162270538899,8,2.0,1,2.0,1,3.0,0
3840,min_diffuse,20,40,2,3,0.05,0.95,0.9261622537607572,20,3.0,1,3.0,1,3.0,1
3841,min_diffuse,20,40,2,3,0.05,0.95,0.8095130374160328,8,2.0,1,2.0,1,2.0,1
3842,min_diffuse,20,40,2,3,0.05,0.95,0.9398998873965488,10,3.0,0,2.0,1,3.0,0
3843,min_diffuse,20,40,2,3,0.05,0.95,0.9304599288950764,23,4.0,0,3.0,1,3.0,1
3844,min_diffuse,20,40,2,3,0.05,0.95,0.9479893937021332,56,4.0,1,4.0,1,4.0,1
3845,min_diffuse,20,40,2,3,0.05,0.95,0.9418879987730872,27,4.0,0,3.0,1,3.0,1
3846,min_diffuse,20,40,2,3,0.05,0.95,0.9227853656471096,11,3.0,1,3.0,1,3.0,1
3847,min_diffuse,20,40,2,3,0.05,0.95,0.9496517110723264,29,4.0,0,3.0,1,3.0,1
3848,min_diffuse,20,40,2,3,0.05,0.95,0.9496882848289796,72,5.0,1,5.0,1,5.0,1
3849,min_diffuse,20,40,2,3,0.05,0.95,0.9490469531913912,23,3.0,1,3.0,1,3.0,1
3850,min_diffuse,20,40,2,3,0.05,0.95,0.8938885228590947,11,2.0,1,2.0,1,2.0,1
3851,min_diffuse,20,40,2,3,0.05,0.95,0.9403997983018508,41,4.0,0,3.0,1,3.0,1
3852,min_diffuse,20,40,2,3,0.05,0.95,0.9168221262187424,16,3.0,1,3.0,1,3.0,1
3853,min_diffuse,20,40,2,3,0.05,0.95,0.9310905978523694,10,2.0,1,2.0,1,2.0,1
3854,min_diffuse,20,40,2,3,0.05,0.95,0.9285402981848878,12,3.0,0,2.0,1,2.0,1
3855,min_diffuse,20,40,2,3,0.05,0.95,0.9251021867967328,28,3.0,1,3.0,1,3.0,1
3856,min_diffuse,20,40,2,3,0.05,0.95,0.917168384016356,20,3.0,1,3.0,1,3.0,1
3857,min_diffuse,20,40,2,3,0.05,0.95,0.9348518733749592,33,3.0,1,3.0,1,3.0,1
3858,min_diffuse,20,40,2,3,0.05,0.95,0.8335572667406974,7,2.0,1,2.0,1,2.0,1
3859,min_diffuse,20,40,2,3,0.05,0.95,0.8856397921802058,13,3.0,1,3.0,1,3.0,1
3860,min_diffuse,20,40,2,3,0.05,0.95,0.9060612483503752,11,3.0,0,3.0,0,2.0,1
3861,min_diffuse,20,40,2,3,0.05,0.95,0.8750976376898799,8,2.0,1,2.0,1,3.0,0
3862,min_diffuse,20,40,2,3,0.05,0.95,0.8941184918490727,27,4.0,1,4.0,1,4.0,1
3863,min_diffuse,20,40,2,3,0.05,0.95,0.9376556243808803,23,3.0,1,3.0,1,3.0,1
3864,min_diffuse,20,40,2,3,0.05,0.95,0.8884888882312992,14,3.0,0,3.0,0,2.0,1
3865,min_diffuse,20,40,2,3,0.05,0.95,0.9094940794618074,6,2.0,1,2.0,1,2.0,1
3866,min_diffuse,20,40,2,3,0.05,0.95,0.8930859998591514,5,2.0,1,2.0,1,2.0,1
3867,min_diffuse,20,40,2,3,0.05,0.95,0.917551975837364,29,4.0,0,4.0,0,3.0,1
3868,min_diffuse,20,40,2,3,0.05,0.95,0.9075177413800516,18,4.0,0,3.0,1,3.0,1
3869,min_diffuse,20,40,2,3,0.05,0.95,0.878489125734318,15,3.0,1,3.0,1,3.0,1
3870,min_diffuse,20,40,2,3,0.05,0.95,0.9310552238792584,8,3.0,1,3.0,1,3.0,1
3871,min_diffuse,20,40,2,3,0.05,0.95,0.915413787464302,20,3.0,1,3.0,1,3.0,1
3872,min_diffuse,20,40,2,3,0.05,0.95,0.9191669350936088,9,3.0,1,3.0,1,3.0,1
3873,min_diffuse,20,40,2,3,0.05,0.95,0.9453547223195948,5,2.0,1,2.0,1,2.0,1
3874,min_diffuse,20,40,2,3,0.05,0.95,0.9468342801823004,5,2.0,1,2.0,1,2.0,1
3875,min_diffuse,20,40,2,3,0.05,0.95,0.8144298449128089,6,2.0,1,2.0,1,2.0,1
3876,min_diffuse,20,40,2,3,0.05,0.95,0.9473591534640946,12,3.0,0,2.0,1,3.0,0
3877,min_diffuse,20,40,2,3,0.05,0.95,0.924229856504426,19,3.0,1,3.0,1,3.0,1
3878,min_diffuse,20,40,2,3,0.05,0.95,0.9476379884977382,18,3.0,1,3.0,1,3.0,1
3879,min_diffuse,20,40,2,3,0.05,0.95,0.9411363690767136,14,4.0,1,4.0,1,4.0,1
3880,min_diffuse,20,40,2,3,0.05,0.95,0.887864574009796,28,3.0,1,3.0,1,3.0,1
3881,min_diffuse,20,40,2,3,0.05,0.95,0.9365337770198356,17,3.0,1,3.0,1,4.0,0
3882,min_diffuse,20,40,2,3,0.05,0.95,0.8859081585670829,9,2.0,1,2.0,1,2.0,1
3883,min_diffuse,20,40,2,3,0.05,0.95,0.9230342613725758,22,3.0,0,2.0,1,2.0,1
3884,min_diffuse,20,40,2,3,0.05,0.95,0.9163226786283108,25,3.0,0,3.0,0,2.0,1
3885,min_diffuse,20,40,2,3,0.05,0.95,0.9345467622256208,19,3.0,0,2.0,1,2.0,1
3886,min_diffuse,20,40,2,3,0.05,0.95,0.8950527709478301,11,3.0,0,2.0,1,2.0,1
3887,min_diffuse,20,40,2,3,0.05,0.95,0.923599753556039,25,3.0,1,3.0,1,3.0,1
3888,min_diffuse,20,40,2,3,0.05,0.95,0.909386078258304,28,3.0,1,3.0,1,3.0,1
3889,min_diffuse,20,40,2,3,0.05,0.95,0.9433794043135264,33,3.0,1,3.0,1,3.0,1
3890,min_diffuse,20,40,2,3,0.05,0.95,0.9294392589733692,23,3.0,1,3.0,1,3.0,1
3891,min_diffuse,20,40,2,3,0.05,0.95,0.9416622625059412,22,3.0,1,3.0,1,3.0,1
3892,min_diffuse,20,40,2,3,0.05,0.95,0.858824907042156,5,2.0,1,2.0,1,2.0,1
3893,min_diffuse,20,40,2,3,0.05,0.95,0.9183499307640148,46,4.0,1,4.0,1,4.0,1
3894,min_diffuse,20,40,2,3,0.05,0.95,0.9277649716716012,14,3.0,1,3.0,1,3.0,1
3895,min_diffuse,20,40,2,3,0.05,0.95,0.9444729619724744,41,3.0,1,3.0,1,3.0,1
3896,min_diffuse,20,40,2,3,0.05,0.95,0.9203256418854018,12,3.0,0,2.0,1,3.0,0
3897,min_diffuse,20,40,2,3,0.05,0.95,0.9157142240124642,6,2.0,1,2.0,1,2.0,1
3898,min_diffuse,20,40,2,3,0.05,0.95,0.8748464145668539,5,2.0,1,2.0,1,3.0,0
3899,min_diffuse,20,40,2,3,0.05,0.95,0.8833783840073919,12,3.0,0,3.0,0,2.0,1
3900,min_diffuse,20,40,2,3,0.05,0.95,0.927446879485642,9,3.0,1,3.0,1,3.0,1
3901,min_diffuse,20,40,2,3,0.05,0.95,0.8984947698818031,19,3.0,1,3.0,1,4.0,0
3902,min_diffuse,20,40,2,3,0.05,0.95,0.9365668804597446,33,4.0,0,3.0,1,3.0,1
3903,min_diffuse,20,40,2,3,0.05,0.95,0.9038811492930212,10,2.0,1,3.0,0,3.0,0
3904,min_diffuse,20,40,2,3,0.05,0.95,0.8829592422456485,16,3.0,1,3.0,1,3.0,1
3905,min_diffuse,20,40,2,3,0.05,0.95,0.916632993576924,42,4.0,0,3.0,1,3.0,1
3906,min_diffuse,20,40,2,3,0.05,0.95,0.8745918389687044,26,3.0,1,3.0,1,3.0,1
3907,min_diffuse,20,40,2,3,0.05,0.95,0.9284126068695556,13,3.0,1,3.0,1,3.0,1
3908,min_diffuse,20,40,2,3,0.05,0.95,0.8960054771246307,36,5.0,1,5.0,1,5.0,1
3909,min_diffuse,20,40,2,3,0.05,0.95,0.7595078637080025,7,2.0,1,2.0,1,2.0,1
3910,min_diffuse,20,40,2,3,0.05,0.95,0.9326365689990088,23,3.0,1,3.0,1,3.0,1
3911,min_diffuse,20,40,2,3,0.05,0.95,0.9355900041940612,20,3.0,0,3.0,0,2.0,1
3912,min_diffuse,20,40,2,3,0.05,0.95,0.949654392151298,26,4.0,1,4.0,1,4.0,1
3913,min_diffuse,20,40,2,3,0.05,0.95,0.8936062990724271,9,2.0,1,3.0,0,2.0,1
3914,min_diffuse,20,40,2,3,0.05,0.95,0.8840969122190239,6,2.0,1,2.0,1,2.0,1
3915,min_diffuse,20,40,2,3,0.05,0.95,0.949936610995419,39,4.0,0,4.0,0,3.0,1
3916,min_diffuse,20,40,2,3,0.05,0.95,0.8573886469833432,25,3.0,1,3.0,1,3.0,1
3917,min_diffuse,20,40,2,3,0.05,0.95,0.9241778577707516,16,3.0,0,3.0,0,2.0,1
3918,min_diffuse,20,40,2,3,0.05,0.95,0.9226548311580108,9,3.0,1,3.0,1,3.0,1
3919,min_diffuse,20,40,2,3,0.05,0.95,0.9283511173076086,29,3.0,0,3.0,0,2.0,1
3920,min_diffuse,20,40,2,3,0.05,0.95,0.9180309587094092,11,3.0,0,2.0,1,3.0,0
3921,min_diffuse,20,40,2,3,0.05,0.95,0.8174719717923462,14,2.0,1,2.0,1,2.0,1
3922,min_diffuse,20,40,2,3,0.05,0.95,0.9314072940139488,10,3.0,1,3.0,1,3.0,1
3923,min_diffuse,20,40,2,3,0.05,0.95,0.9390616333592324,50,4.0,1,4.0,1,4.0,1
3924,min_diffuse,20,40,2,3,0.05,0.95,0.8933803014734927,11,3.0,0,2.0,1,3.0,0
3925,min_diffuse,20,40,2,3,0.05,0.95,0.8088335521703417,4,2.0,1,2.0,1,2.0,1
3926,min_diffuse,20,40,2,3,0.05,0.95,0.9478927382047272,29,3.0,1,3.0,1,3.0,1
3927,min_diffuse,20,40,2,3,0.05,0.95,0.8164230382341761,3,2.0,1,2.0,1,2.0,1
3928,min_diffuse,20,40,2,3,0.05,0.95,0.7850321790953131,5,2.0,1,2.0,1,2.0,1
3929,min_diffuse,20,40,2,3,0.05,0.95,0.9486117212884912,14,3.0,0,2.0,1,3.0,0
3930,min_diffuse,20,40,2,3,0.05,0.95,0.9473707038738028,4,2.0,1,2.0,1,2.0,1
3931,min_diffuse,20,40,2,3,0.05,0.95,0.8916332212269216,45,4.0,0,4.0,0,3.0,1
3932,min_diffuse,20,40,2,3,0.05,0.95,0.9395633256459274,6,2.0,1,2.0,1,2.0,1
3933,min_diffuse,20,40,2,3,0.05,0.95,0.8740559578102787,20,3.0,1,3.0,1,3.0,1
3934,min_diffuse,20,40,2,3,0.05,0.95,0.7564943254656953,7,2.0,1,2.0,1,2.0,1
3935,min_diffuse,20,40,2,3,0.05,0.95,0.8771147733221383,9,2.0,1,2.0,1,3.0,0
3936,min_diffuse,20,40,2,3,0.05,0.95,0.920735347572294,14,3.0,0,2.0,1,3.0,0
3937,min_diffuse,20,40,2,3,0.05,0.95,0.9134747919909746,10,2.0,1,2.0,1,2.0,1
3938,min_diffuse,20,40,2,3,0.05,0.95,0.8202350758785613,15,3.0,1,3.0,1,3.0,1
3939,min_diffuse,20,40,2,3,0.05,0.95,0.933608648076403,26,3.0,1,3.0,1,3.0,1
3940,min_diffuse,20,40,2,3,0.05,0.95,0.9372781357854572,75,5.0,0,5.0,0,4.0,1
3941,min_diffuse,20,40,2,3,0.05,0.95,0.8400912456270204,12,3.0,0,2.0,1,3.0,0
3942,min_diffuse,20,40,2,3,0.05,0.95,0.9386258141131298,20,3.0,1,3.0,1,3.0,1
3943,min_diffuse,20,40,2,3,0.05,0.95,0.9251054433144206,18,3.0,0,3.0,0,2.0,1
3944,min_diffuse,20,40,2,3,0.05,0.95,0.9110808606267048,16,3.0,1,3.0,1,3.0,1
3945,min_diffuse,20,40,2,3,0.05,0.95,0.9091603376854606,22,4.0,0,3.0,1,3.0,1
3946,min_diffuse,20,40,2,3,0.05,0.95,0.9485595964553672,10,2.0,1,2.0,1,2.0,1
3947,min_diffuse,20,40,2,3,0.05,0.95,0.9245980742805464,8,2.0,1,2.0,1,2.0,1
3948,min_diffuse,20,40,2,3,0.05,0.95,0.9443504850705682,10,2.0,1,3.0,0,3.0,0
3949,min_diffuse,20,40,2,3,0.05,0.95,0.8856859097391436,9,2.0,1,2.0,1,2.0,1
3950,min_diffuse,20,40,2,3,0.05,0.95,0.8494676154760393,14,3.0,0,2.0,1,2.0,1
3951,min_diffuse,20,40,2,3,0.05,0.95,0.9455193099260436,19,4.0,1,4.0,1,4.0,1
3952,min_diffuse,20,40,2,3,0.05,0.95,0.9084463348535498,31,4.0,0,4.0,0,3.0,1
3953,min_diffuse,20,40,2,3,0.05,0.95,0.9319035756020624,47,3.0,1,3.0,1,3.0,1
3954,min_diffuse,20,40,2,3,0.05,0.95,0.941039456438982,38,4.0,0,3.0,1,3.0,1
3955,min_diffuse,20,40,2,3,0.05,0.95,0.9381105648936032,9,3.0,0,2.0,1,3.0,0
3956,min_diffuse,20,40,2,3,0.05,0.95,0.90485114711929,33,3.0,1,3.0,1,3.0,1
3957,min_diffuse,20,40,2,3,0.05,0.95,0.9400188126834832,25,5.0,0,5.0,0,4.0,1
3958,min_diffuse,20,40,2,3,0.05,0.95,0.9478969678105318,25,3.0,1,3.0,1,3.0,1
3959,min_diffuse,20,40,2,3,0.05,0.95,0.949658330260156,102,7.0,0,7.0,0,6.0,1
3960,min_diffuse,20,40,2,3,0.05,0.95,0.9310929023509577,9,3.0,1,3.0,1,3.0,1
3961,min_diffuse,20,40,2,3,0.05,0.95,0.929810067572757,37,4.0,1,4.0,1,4.0,1
3962,min_diffuse,20,40,2,3,0.05,0.95,0.8962905842965752,4,2.0,1,2.0,1,2.0,1
3963,min_diffuse,20,40,2,3,0.05,0.95,0.93220699657573,6,2.0,1,2.0,1,2.0,1
3964,min_diffuse,20,40,2,3,0.05,0.95,0.9302232330048922,15,2.0,1,2.0,1,2.0,1
3965,min_diffuse,20,40,2,3,0.05,0.95,0.9327285659067772,6,2.0,1,2.0,1,2.0,1
3966,min_diffuse,20,40,2,3,0.05,0.95,0.9374701232369872,24,4.0,1,4.0,1,4.0,1
3967,min_diffuse,20,40,2,3,0.05,0.95,0.933325715348946,28,4.0,0,4.0,0,3.0,1
3968,min_diffuse,20,40,2,3,0.05,0.95,0.8987381261299269,10,3.0,0,2.0,1,3.0,0
3969,min_diffuse,20,40,2,3,0.05,0.95,0.9031533833654906,20,3.0,1,3.0,1,3.0,1
3970,min_diffuse,20,40,2,3,0.05,0.95,0.8827551397181848,12,3.0,1,3.0,1,3.0,1
3971,min_diffuse,20,40,2,3,0.05,0.95,0.8853251833626788,18,3.0,0,2.0,1,2.0,1
3972,min_diffuse,20,40,2,3,0.05,0.95,0.9486570281266246,16,3.0,0,2.0,1,2.0,1
3973,min_diffuse,20,40,2,3,0.05,0.95,0.9230658224850332,12,2.0,1,2.0,1,2.0,1
3974,min_diffuse,20,40,2,3,0.05,0.95,0.8693538419245801,10,2.0,1,2.0,1,3.0,0
3975,min_diffuse,20,40,2,3,0.05,0.95,0.9230404240892832,18,2.0,1,2.0,1,2.0,1
3976,min_diffuse,20,40,2,3,0.05,0.95,0.8967622703035524,30,4.0,0,3.0,1,3.0,1
3977,min_diffuse,20,40,2,3,0.05,0.95,0.8405720145160334,8,2.0,1,2.0,1,2.0,1
3978,min_diffuse,20,40,2,3,0.05,0.95,0.8878286493960047,25,3.0,1,3.0,1,3.0,1
3979,min_diffuse,20,40,2,3,0.05,0.95,0.9120764644064372,30,3.0,1,3.0,1,3.0,1
3980,min_diffuse,20,40,2,3,0.05,0.95,0.947800868326525,20,3.0,1,3.0,1,3.0,1
3981,min_diffuse,20,40,2,3,0.05,0.95,0.9296299489837306,32,4.0,1,4.0,1,4.0,1
3982,min_diffuse,20,40,2,3,0.05,0.95,0.9488686210688932,32,3.0,0,3.0,0,2.0,1
3983,min_diffuse,20,40,2,3,0.05,0.95,0.9320658342514484,22,3.0,1,3.0,1,3.0,1
3984,min_diffuse,20,40,2,3,0.05,0.95,0.9088816051800932,8,2.0,1,2.0,1,2.0,1
3985,min_diffuse,20,40,2,3,0.05,0.95,0.941909355513804,20,3.0,1,3.0,1,3.0,1
3986,min_diffuse,20,40,2,3,0.05,0.95,0.947191981561817,7,2.0,1,2.0,1,2.0,1
3987,min_diffuse,20,40,2,3,0.05,0.95,0.90950586668764,9,2.0,1,2.0,1,2.0,1
3988,min_diffuse,20,40,2,3,0.05,0.95,0.9025594661871704,22,3.0,1,3.0,1,3.0,1
3989,min_diffuse,20,40,2,3,0.05,0.95,0.937242318110682,13,3.0,1,3.0,1,3.0,1
3990,min_diffuse,20,40,2,3,0.05,0.95,0.9455521265777616,15,3.0,1,3.0,1,3.0,1
3991,min_diffuse,20,40,2,3,0.05,0.95,0.8249567394713883,9,2.0,1,2.0,1,2.0,1
3992,min_diffuse,20,40,2,3,0.05,0.95,0.924169389494338,22,3.0,1,3.0,1,3.0,1
3993,min_diffuse,20,40,2,3,0.05,0.95,0.9070952427869216,24,3.0,1,3.0,1,3.0,1
3994,min_diffuse,20,40,2,3,0.05,0.95,0.9316403123241952,17,3.0,1,3.0,1,3.0,1
3995,min_diffuse,20,40,2,3,0.05,0.95,0.937537533940898,14,3.0,1,3.0,1,3.0,1
3996,min_diffuse,20,40,2,3,0.05,0.95,0.9458318839628562,28,3.0,1,3.0,1,3.0,1
3997,min_diffuse,20,40,2,3,0.05,0.95,0.8099782699861919,6,2.0,1,2.0,1,2.0,1
3998,min_diffuse,20,40,2,3,0.05,0.95,0.8745992830104183,23,4.0,1,4.0,1,4.0,1
3999,min_diffuse,20,40,2,3,0.05,0.95,0.9236971701779592,23,4.0,0,3.0,1,3.0,1
4000,min_diffuse,20,40,2,3,0.05,0.95,0.92797169308918,23,4.0,0,3.0,1,4.0,0
4001,min_diffuse,20,40,2,3,0.05,0.95,0.9474410282784578,16,3.0,0,2.0,1,3.0,0
4002,min_diffuse,20,40,2,3,0.05,0.95,0.9342984180422318,23,4.0,1,4.0,1,4.0,1
4003,min_diffuse,20,40,2,3,0.05,0.95,0.928760347378862,21,3.0,1,3.0,1,3.0,1
4004,min_diffuse,20,40,2,3,0.05,0.95,0.94960956947845,22,3.0,1,3.0,1,3.0,1
4005,min_diffuse,20,40,2,3,0.05,0.95,0.930649020492506,23,4.0,0,3.0,1,4.0,0
4006,min_diffuse,20,40,2,3,0.05,0.95,0.9426134667604978,20,3.0,1,3.0,1,3.0,1
4007,min_diffuse,20,40,2,3,0.05,0.95,0.9453572905498128,13,3.0,0,2.0,1,2.0,1
4008,min_diffuse,20,40,2,3,0.05,0.95,0.8516221645655462,6,2.0,1,2.0,1,2.0,1
4009,min_diffuse,20,40,2,3,0.05,0.95,0.930366696265654,20,3.0,1,3.0,1,3.0,1
4010,min_diffuse,20,40,2,3,0.05,0.95,0.8936583842794555,13,3.0,1,3.0,1,3.0,1
4011,min_diffuse,20,40,2,3,0.05,0.95,0.9444446167441982,13,3.0,0,2.0,1,2.0,1
4012,min_diffuse,20,40,2,3,0.05,0.95,0.9470487395841716,29,3.0,1,3.0,1,3.0,1
4013,min_diffuse,20,40,2,3,0.05,0.95,0.9350402574306196,36,4.0,1,4.0,1,4.0,1
4014,min_diffuse,20,40,2,3,0.05,0.95,0.8839816799122817,9,3.0,1,3.0,1,3.0,1
4015,min_diffuse,20,40,2,3,0.05,0.95,0.934204617456369,18,3.0,1,3.0,1,3.0,1
4016,min_diffuse,20,40,2,3,0.05,0.95,0.8711220977693154,21,3.0,0,2.0,1,2.0,1
4017,min_diffuse,20,40,2,3,0.05,0.95,0.9195257427393476,24,3.0,1,3.0,1,3.0,1
4018,min_diffuse,20,40,2,3,0.05,0.95,0.9447133670427514,35,4.0,1,4.0,1,4.0,1
4019,min_diffuse,20,40,2,3,0.05,0.95,0.8973889172439456,6,2.0,1,2.0,1,2.0,1
4020,min_diffuse,20,40,2,3,0.05,0.95,0.7769411780950123,9,2.0,1,2.0,1,2.0,1
4021,min_diffuse,20,40,2,3,0.05,0.95,0.7987460888076853,4,2.0,1,2.0,1,2.0,1
4022,min_diffuse,20,40,2,3,0.05,0.95,0.8197333267991325,5,2.0,1,2.0,1,2.0,1
4023,min_diffuse,20,40,2,3,0.05,0.95,0.9204699205153806,22,3.0,0,3.0,0,2.0,1
4024,min_diffuse,20,40,2,3,0.05,0.95,0.9012842850125568,6,2.0,1,2.0,1,2.0,1
4025,min_diffuse,20,40,2,3,0.05,0.95,0.8403947196581918,13,3.0,0,2.0,1,2.0,1
4026,min_diffuse,20,40,2,3,0.05,0.95,0.9477239173355432,45,4.0,1,4.0,1,4.0,1
4027,min_diffuse,20,40,2,3,0.05,0.95,0.946494017537388,25,3.0,1,3.0,1,3.0,1
4028,min_diffuse,20,40,2,3,0.05,0.95,0.9293476843256648,7,3.0,1,3.0,1,3.0,1
4029,min_diffuse,20,40,2,3,0.05,0.95,0.9463872963731442,24,5.0,1,5.0,1,5.0,1
4030,min_diffuse,20,40,2,3,0.05,0.95,0.7957549163152259,12,3.0,0,2.0,1,2.0,1
4031,min_diffuse,20,40,2,3,0.05,0.95,0.928431131874299,6,2.0,1,2.0,1,2.0,1
4032,min_diffuse,20,40,2,3,0.05,0.95,0.9179365291068156,5,2.0,1,2.0,1,2.0,1
4033,min_diffuse,20,40,2,3,0.05,0.95,0.9266021685356348,23,4.0,0,3.0,1,4.0,0
4034,min_diffuse,20,40,2,3,0.05,0.95,0.9033377401952832,30,3.0,0,3.0,0,2.0,1
4035,min_diffuse,20,40,2,3,0.05,0.95,0.8674382601173813,31,3.0,0,3.0,0,2.0,1
4036,min_diffuse,20,40,2,3,0.05,0.95,0.8919502108125483,11,2.0,1,3.0,0,3.0,0
4037,min_diffuse,20,40,2,3,0.05,0.95,0.8943267162041044,5,2.0,1,2.0,1,2.0,1
4038,min_diffuse,20,40,2,3,0.05,0.95,0.9211640094524484,17,3.0,0,2.0,1,2.0,1
4039,min_diffuse,20,40,2,3,0.05,0.95,0.8797090050184475,5,2.0,1,2.0,1,2.0,1
4040,min_diffuse,20,40,2,3,0.05,0.95,0.9479758832197794,11,3.0,1,3.0,1,3.0,1
4041,min_diffuse,20,40,2,3,0.05,0.95,0.7760973557779519,7,2.0,1,2.0,1,2.0,1
4042,min_diffuse,20,40,2,3,0.05,0.95,0.9400970106875384,9,2.0,1,2.0,1,2.0,1
4043,min_diffuse,20,40,2,3,0.05,0.95,0.8445354072233819,9,3.0,0,2.0,1,2.0,1
4044,min_diffuse,20,40,2,3,0.05,0.95,0.8478577286503385,14,3.0,0,3.0,0,2.0,1
4045,min_diffuse,20,40,2,3,0.05,0.95,0.9206232082496112,13,3.0,0,2.0,1,2.0,1
4046,min_diffuse,20,40,2,3,0.05,0.95,0.8217803136834051,13,3.0,0,3.0,0,2.0,1
4047,min_diffuse,20,40,2,3,0.05,0.95,0.9343159482668514,5,2.0,1,2.0,1,2.0,1
4048,min_diffuse,20,40,2,3,0.05,0.95,0.9096217542487236,24,3.0,1,3.0,1,3.0,1
4049,min_diffuse,20,40,2,3,0.05,0.95,0.7885901074407946,8,2.0,1,2.0,1,2.0,1
4050,min_diffuse,20,40,2,3,0.05,0.95,0.9245639157010284,36,4.0,1,4.0,1,4.0,1
4051,min_diffuse,20,40,2,3,0.05,0.95,0.9471739261589112,43,4.0,0,3.0,1,4.0,0
4052,min_diffuse,20,40,2,3,0.05,0.95,0.930481205028106,41,5.0,0,4.0,1,4.0,1
4053,min_diffuse,20,40,2,3,0.05,0.95,0.8955236933217885,4,2.0,1,2.0,1,2.0,1
4054,min_diffuse,20,40,2,3,0.05,0.95,0.9457692640628468,30,4.0,1,4.0,1,4.0,1
4055,min_diffuse,20,40,2,3,0.05,0.95,0.92252416759248,21,3.0,1,3.0,1,3.0,1
4056,min_diffuse,20,40,2,3,0.05,0.95,0.9127809239333704,7,2.0,1,2.0,1,2.0,1
4057,min_diffuse,20,40,2,3,0.05,0.95,0.9165057258874058,8,2.0,1,2.0,1,3.0,0
4058,min_diffuse,20,40,2,3,0.05,0.95,0.8440848668091396,12,3.0,0,2.0,1,2.0,1
4059,min_diffuse,20,40,2,3,0.05,0.95,0.9067385039544408,13,3.0,1,3.0,1,3.0,1
4060,min_diffuse,20,40,2,3,0.05,0.95,0.9135527840921552,8,2.0,1,2.0,1,2.0,1
4061,min_diffuse,20,40,2,3,0.05,0.95,0.8907044752432707,17,3.0,0,2.0,1,2.0,1
4062,min_diffuse,20,40,2,3,0.05,0.95,0.9257030264078492,21,4.0,0,4.0,0,3.0,1
4063,min_diffuse,20,40,2,3,0.05,0.95,0.908562354220451,8,3.0,0,2.0,1,2.0,1
4064,min_diffuse,20,40,2,3,0.05,0.95,0.8512693816684843,8,2.0,1,2.0,1,2.0,1
4065,min_diffuse,20,40,2,3,0.05,0.95,0.9349392301801834,30,4.0,0,3.0,1,3.0,1
4066,min_diffuse,20,40,2,3,0.05,0.95,0.929599861555348,11,3.0,1,3.0,1,3.0,1
4067,min_diffuse,20,40,2,3,0.05,0.95,0.8890146877948544,23,3.0,1,3.0,1,3.0,1
4068,min_diffuse,20,40,2,3,0.05,0.95,0.9223482193793034,5,2.0,1,2.0,1,2.0,1
4069,min_diffuse,20,40,2,3,0.05,0.95,0.8941998635239377,6,2.0,1,2.0,1,2.0,1
4070,min_diffuse,20,40,2,3,0.05,0.95,0.9276777055147224,19,3.0,1,3.0,1,3.0,1
4071,min_diffuse,20,40,2,3,0.05,0.95,0.9393580092883902,18,3.0,0,2.0,1,2.0,1
4072,min_diffuse,20,40,2,3,0.05,0.95,0.9098310767113366,9,2.0,1,2.0,1,2.0,1
4073,min_diffuse,20,40,2,3,0.05,0.95,0.94480383825905,17,3.0,1,3.0,1,3.0,1
4074,min_diffuse,20,40,2,3,0.05,0.95,0.9428783800564052,17,3.0,1,3.0,1,3.0,1
4075,min_diffuse,20,40,2,3,0.05,0.95,0.939467339177233,81,5.0,1,5.0,1,5.0,1
4076,min_diffuse,20,40,2,3,0.05,0.95,0.9391107980885778,16,3.0,1,3.0,1,3.0,1
4077,min_diffuse,20,40,2,3,0.05,0.95,0.9223157252717132,15,3.0,1,3.0,1,3.0,1
4078,min_diffuse,20,40,2,3,0.05,0.95,0.9210171294391564,13,3.0,1,3.0,1,3.0,1
4079,min_diffuse,20,40,2,3,0.05,0.95,0.9084111900082378,20,4.0,0,4.0,0,3.0,1
4080,min_diffuse,20,40,2,3,0.05,0.95,0.9431476212105212,27,3.0,1,3.0,1,3.0,1
4081,min_diffuse,20,40,2,3,0.05,0.95,0.8276253438338332,11,3.0,0,2.0,1,2.0,1
4082,min_diffuse,20,40,2,3,0.05,0.95,0.9257420617842996,9,3.0,0,2.0,1,2.0,1
4083,min_diffuse,20,40,2,3,0.05,0.95,0.8879904137477989,9,3.0,0,2.0,1,3.0,0
4084,min_diffuse,20,40,2,3,0.05,0.95,0.94633973553892,15,3.0,1,3.0,1,3.0,1
4085,min_diffuse,20,40,2,3,0.05,0.95,0.8926600187880397,10,3.0,1,3.0,1,3.0,1
4086,min_diffuse,20,40,2,3,0.05,0.95,0.9427939910553794,34,4.0,0,4.0,0,3.0,1
4087,min_diffuse,20,40,2,3,0.05,0.95,0.9498739532430304,15,3.0,1,3.0,1,3.0,1
4088,min_diffuse,20,40,2,3,0.05,0.95,0.920123581605826,8,2.0,1,2.0,1,2.0,1
4089,min_diffuse,20,40,2,3,0.05,0.95,0.925242352668912,12,3.0,0,2.0,1,3.0,0
4090,min_diffuse,20,40,2,3,0.05,0.95,0.9010245306622544,14,3.0,0,2.0,1,2.0,1
4091,min_diffuse,20,40,2,3,0.05,0.95,0.9432483603619544,11,3.0,1,3.0,1,3.0,1
4092,min_diffuse,20,40,2,3,0.05,0.95,0.9446245562772708,44,4.0,0,4.0,0,3.0,1
4093,min_diffuse,20,40,2,3,0.05,0.95,0.8504009126894733,32,3.0,1,3.0,1,3.0,1
4094,min_diffuse,20,40,2,3,0.05,0.95,0.8664943605171208,8,2.0,1,2.0,1,2.0,1
4095,min_diffuse,20,40,2,3,0.05,0.95,0.9270618384920956,54,4.0,1,4.0,1,4.0,1
4096,min_diffuse,20,40,2,3,0.05,0.95,0.8765606458387757,12,2.0,1,2.0,1,3.0,0
4097,min_diffuse,20,40,2,3,0.05,0.95,0.8970666871401115,9,3.0,0,2.0,1,2.0,1
4098,min_diffuse,20,40,2,3,0.05,0.95,0.9250780708209636,28,3.0,0,2.0,1,2.0,1
4099,min_diffuse,20,40,2,3,0.05,0.95,0.9300209493416278,13,3.0,0,3.0,0,2.0,1
4100,min_diffuse,20,40,2,3,0.05,0.95,0.9178299845931724,34,4.0,0,3.0,1,3.0,1
4101,min_diffuse,20,40,2,3,0.05,0.95,0.8662841497787126,13,3.0,1,3.0,1,3.0,1
4102,min_diffuse,20,40,2,3,0.05,0.95,0.9168622675595144,18,3.0,0,2.0,1,2.0,1
4103,min_diffuse,20,40,2,3,0.05,0.95,0.9266097770244583,8,2.0,1,2.0,1,2.0,1
4104,min_diffuse,20,40,2,3,0.05,0.95,0.9351798863185888,12,3.0,0,2.0,1,3.0,0
4105,min_diffuse,20,40,2,3,0.05,0.95,0.9282987505521968,17,3.0,1,3.0,1,3.0,1
4106,min_diffuse,20,40,2,3,0.05,0.95,0.930204563205036,14,3.0,1,3.0,1,3.0,1
4107,min_diffuse,20,40,2,3,0.05,0.95,0.938944628962614,15,3.0,1,3.0,1,3.0,1
4108,min_diffuse,20,40,2,3,0.05,0.95,0.8922048900959708,9,3.0,1,3.0,1,3.0,1
4109,min_diffuse,20,40,2,3,0.05,0.95,0.9455288412581176,22,3.0,1,3.0,1,3.0,1
4110,min_diffuse,20,40,2,3,0.05,0.95,0.9114665365967398,26,3.0,1,3.0,1,3.0,1
4111,min_diffuse,20,40,2,3,0.05,0.95,0.905364044305986,10,2.0,1,2.0,1,2.0,1
4112,min_diffuse,20,40,2,3,0.05,0.95,0.9003381943116321,11,3.0,0,2.0,1,2.0,1
4113,min_diffuse,20,40,2,3,0.05,0.95,0.92465013116308,5,2.0,1,2.0,1,2.0,1
4114,min_diffuse,20,40,2,3,0.05,0.95,0.9469963150275964,20,4.0,0,3.0,1,3.0,1
4115,min_diffuse,20,40,2,3,0.05,0.95,0.8986511054319316,10,3.0,1,3.0,1,3.0,1
4116,min_diffuse,20,40,2,3,0.05,0.95,0.8984557519910514,14,3.0,1,3.0,1,3.0,1
4117,min_diffuse,20,40,2,3,0.05,0.95,0.9446062912010136,13,3.0,1,3.0,1,3.0,1
4118,min_diffuse,20,40,2,3,0.05,0.95,0.9220858321350004,23,3.0,1,3.0,1,3.0,1
4119,min_diffuse,20,40,2,3,0.05,0.95,0.94346628943742,13,3.0,1,3.0,1,3.0,1
4120,min_diffuse,20,40,2,3,0.05,0.95,0.9355558977973356,22,3.0,1,3.0,1,3.0,1
4121,min_diffuse,20,40,2,3,0.05,0.95,0.8992551325767615,6,2.0,1,2.0,1,2.0,1
4122,min_diffuse,20,40,2,3,0.05,0.95,0.9182933449497708,14,3.0,1,3.0,1,3.0,1
4123,min_diffuse,20,40,2,3,0.05,0.95,0.9084305452322876,27,4.0,0,3.0,1,3.0,1
4124,min_diffuse,20,40,2,3,0.05,0.95,0.9082980462925802,16,3.0,1,3.0,1,3.0,1
4125,min_diffuse,20,40,2,3,0.05,0.95,0.9356295680456608,7,2.0,1,3.0,0,3.0,0
4126,min_diffuse,20,40,2,3,0.05,0.95,0.9298708154647012,12,3.0,1,3.0,1,3.0,1
4127,min_diffuse,20,40,2,3,0.05,0.95,0.9160186267234736,17,3.0,0,3.0,0,2.0,1
4128,min_diffuse,20,40,2,3,0.05,0.95,0.924052593859978,24,3.0,1,3.0,1,3.0,1
4129,min_diffuse,20,40,2,3,0.05,0.95,0.8751727854434246,7,2.0,1,2.0,1,2.0,1
4130,min_diffuse,20,40,2,3,0.05,0.95,0.9429306821983022,38,4.0,0,3.0,1,3.0,1
4131,min_diffuse,20,40,2,3,0.05,0.95,0.9000137045179384,16,3.0,1,3.0,1,3.0,1
4132,min_diffuse,20,40,2,3,0.05,0.95,0.919097868375741,20,3.0,1,4.0,0,4.0,0
4133,min_diffuse,20,40,2,3,0.05,0.95,0.9373036298414694,39,4.0,1,4.0,1,4.0,1
4134,min_diffuse,20,40,2,3,0.05,0.95,0.9031837427786328,12,3.0,0,3.0,0,2.0,1
4135,min_diffuse,20,40,2,3,0.05,0.95,0.9416468571544256,7,2.0,1,2.0,1,3.0,0
4136,min_diffuse,20,40,2,3,0.05,0.95,0.8901050344740922,20,3.0,1,3.0,1,3.0,1
4137,min_diffuse,20,40,2,3,0.05,0.95,0.93320343296348,11,3.0,1,3.0,1,3.0,1
4138,min_diffuse,20,40,2,3,0.05,0.95,0.9447340748968448,32,4.0,1,4.0,1,4.0,1
4139,min_diffuse,20,40,2,3,0.05,0.95,0.9338272133950892,13,3.0,1,3.0,1,3.0,1
4140,min_diffuse,20,40,2,3,0.05,0.95,0.9073687413355268,21,3.0,1,3.0,1,3.0,1
4141,min_diffuse,20,40,2,3,0.05,0.95,0.9077826324578616,14,2.0,1,2.0,1,2.0,1
4142,min_diffuse,20,40,2,3,0.05,0.95,0.9230893498662182,16,3.0,1,3.0,1,3.0,1
4143,min_diffuse,20,40,2,3,0.05,0.95,0.923534542811318,15,3.0,1,3.0,1,3.0,1
4144,min_diffuse,20,40,2,3,0.05,0.95,0.9352924906977595,49,4.0,0,3.0,1,4.0,0
4145,min_diffuse,20,40,2,3,0.05,0.95,0.9467558447886372,60,4.0,1,4.0,1,4.0,1
4146,min_diffuse,20,40,2,3,0.05,0.95,0.8382992836323961,12,2.0,1,2.0,1,2.0,1
4147,min_diffuse,20,40,2,3,0.05,0.95,0.891341504403358,9,2.0,1,2.0,1,2.0,1
4148,min_diffuse,20,40,2,3,0.05,0.95,0.8920374188245386,13,3.0,1,3.0,1,3.0,1
4149,min_diffuse,20,40,2,3,0.05,0.95,0.9111639796257052,18,3.0,1,3.0,1,3.0,1
4150,min_diffuse,20,40,2,3,0.05,0.95,0.9346046119254235,5,2.0,1,2.0,1,2.0,1
4151,min_diffuse,20,40,2,3,0.05,0.95,0.9434814747029004,19,3.0,1,3.0,1,3.0,1
4152,min_diffuse,20,40,2,3,0.05,0.95,0.9229464281254732,7,2.0,1,2.0,1,2.0,1
4153,min_diffuse,20,40,2,3,0.05,0.95,0.8765814723456201,15,3.0,0,2.0,1,2.0,1
4154,min_diffuse,20,40,2,3,0.05,0.95,0.9147225492442896,23,3.0,1,3.0,1,3.0,1
4155,min_diffuse,20,40,2,3,0.05,0.95,0.931587691130654,14,3.0,1,3.0,1,3.0,1
4156,min_diffuse,20,40,2,3,0.05,0.95,0.9113638831498032,28,3.0,1,3.0,1,3.0,1
4157,min_diffuse,20,40,2,3,0.05,0.95,0.9049001992836002,8,3.0,1,3.0,1,3.0,1
4158,min_diffuse,20,40,2,3,0.05,0.95,0.8550469997913596,13,3.0,0,2.0,1,3.0,0
4159,min_diffuse,20,40,2,3,0.05,0.95,0.9392498271205372,11,3.0,0,2.0,1,3.0,0
4160,min_diffuse,20,40,2,3,0.05,0.95,0.9384681803413176,37,4.0,0,3.0,1,3.0,1
4161,min_diffuse,20,40,2,3,0.05,0.95,0.9275730905995018,21,3.0,1,3.0,1,4.0,0
4162,min_diffuse,20,40,2,3,0.05,0.95,0.8669284081644151,8,2.0,1,3.0,0,3.0,0
4163,min_diffuse,20,40,2,3,0.05,0.95,0.9255645514343952,16,4.0,1,4.0,1,4.0,1
4164,min_diffuse,20,40,2,3,0.05,0.95,0.8878017258469405,12,3.0,1,3.0,1,3.0,1
4165,min_diffuse,20,40,2,3,0.05,0.95,0.8712393032155423,7,2.0,1,2.0,1,2.0,1
4166,min_diffuse,20,40,2,3,0.05,0.95,0.832030744557264,13,3.0,1,3.0,1,3.0,1
4167,min_diffuse,20,40,2,3,0.05,0.95,0.9401192686816084,24,3.0,1,3.0,1,3.0,1
4168,min_diffuse,20,40,2,3,0.05,0.95,0.9336712078302706,31,4.0,1,4.0,1,4.0,1
4169,min_diffuse,20,40,2,3,0.05,0.95,0.907953255887082,8,2.0,1,2.0,1,2.0,1
4170,min_diffuse,20,40,2,3,0.05,0.95,0.9255902486039888,16,3.0,1,3.0,1,3.0,1
4171,min_diffuse,20,40,2,3,0.05,0.95,0.9339882878691714,40,4.0,0,3.0,1,4.0,0
4172,min_diffuse,20,40,2,3,0.05,0.95,0.9138852050099576,33,4.0,0,3.0,1,3.0,1
4173,min_diffuse,20,40,2,3,0.05,0.95,0.88213936476745,9,2.0,1,2.0,1,2.0,1
4174,min_diffuse,20,40,2,3,0.05,0.95,0.8938029892037833,6,2.0,1,3.0,0,3.0,0
4175,min_diffuse,20,40,2,3,0.05,0.95,0.949998884636266,21,3.0,1,3.0,1,3.0,1
4176,min_diffuse,20,40,2,3,0.05,0.95,0.8834800498575108,6,2.0,1,2.0,1,2.0,1
4177,min_diffuse,20,40,2,3,0.05,0.95,0.9274137556931772,43,5.0,0,4.0,1,4.0,1
4178,min_diffuse,20,40,2,3,0.05,0.95,0.7690062421591927,14,3.0,0,2.0,1,2.0,1
4179,min_diffuse,20,40,2,3,0.05,0.95,0.9232117683132288,28,4.0,0,3.0,1,3.0,1
4180,min_diffuse,20,40,2,3,0.05,0.95,0.9006014437870439,16,3.0,0,2.0,1,2.0,1
4181,min_diffuse,20,40,2,3,0.05,0.95,0.9047684507096048,25,3.0,0,2.0,1,2.0,1
4182,min_diffuse,20,40,2,3,0.05,0.95,0.9400624625220908,10,3.0,1,3.0,1,3.0,1
4183,min_diffuse,20,40,2,3,0.05,0.95,0.9234172557170532,55,4.0,0,3.0,1,3.0,1
4184,min_diffuse,20,40,2,3,0.05,0.95,0.8936287738260583,6,2.0,1,2.0,1,2.0,1
4185,min_diffuse,20,40,2,3,0.05,0.95,0.8974895339754922,13,3.0,0,2.0,1,2.0,1
4186,min_diffuse,20,40,2,3,0.05,0.95,0.8774936301039694,10,3.0,1,3.0,1,3.0,1
4187,min_diffuse,20,40,2,3,0.05,0.95,0.9391130341793394,15,3.0,1,3.0,1,3.0,1
4188,min_diffuse,20,40,2,3,0.05,0.95,0.8789550112921598,5,2.0,1,2.0,1,2.0,1
4189,min_diffuse,20,40,2,3,0.05,0.95,0.9123987437550656,7,2.0,1,2.0,1,2.0,1
4190,min_diffuse,20,40,2,3,0.05,0.95,0.908669580637826,11,3.0,0,2.0,1,2.0,1
4191,min_diffuse,20,40,2,3,0.05,0.95,0.9435007918906658,17,3.0,1,3.0,1,3.0,1
4192,min_diffuse,20,40,2,3,0.05,0.95,0.9245609548024508,10,2.0,1,2.0,1,3.0,0
4193,min_diffuse,20,40,2,3,0.05,0.95,0.9445988030564866,25,4.0,0,3.0,1,4.0,0
4194,min_diffuse,20,40,2,3,0.05,0.95,0.9383347645754382,16,3.0,1,3.0,1,4.0,0
4195,min_diffuse,20,40,2,3,0.05,0.95,0.8962009957662705,14,3.0,0,2.0,1,2.0,1
4196,min_diffuse,20,40,2,3,0.05,0.95,0.918698307347098,17,3.0,0,3.0,0,2.0,1
4197,min_diffuse,20,40,2,3,0.05,0.95,0.9217118440448688,18,4.0,0,4.0,0,3.0,1
4198,min_diffuse,20,40,2,3,0.05,0.95,0.9460191389396384,32,4.0,0,3.0,1,3.0,1
4199,min_diffuse,20,40,2,3,0.05,0.95,0.8328450400912987,4,2.0,1,2.0,1,2.0,1
4200,min_diffuse,20,40,2,3,0.05,0.95,0.8952573841897087,23,4.0,1,4.0,1,4.0,1
4201,min_diffuse,20,40,2,3,0.05,0.95,0.8850910385298398,21,3.0,1,3.0,1,3.0,1
4202,min_diffuse,20,40,2,3,0.05,0.95,0.8881627639449899,22,3.0,1,3.0,1,3.0,1
4203,min_diffuse,20,40,2,3,0.05,0.95,0.7235316353321638,4,2.0,1,2.0,1,2.0,1
4204,min_diffuse,20,40,2,3,0.05,0.95,0.9355860378822124,21,4.0,1,4.0,1,4.0,1
4205,min_diffuse,20,40,2,3,0.05,0.95,0.938293035981712,25,4.0,0,4.0,0,3.0,1
4206,min_diffuse,20,40,2,3,0.05,0.95,0.9007741052637632,19,3.0,0,3.0,0,2.0,1
4207,min_diffuse,20,40,2,3,0.05,0.95,0.9443367468414712,22,3.0,1,3.0,1,3.0,1
4208,min_diffuse,20,40,2,3,0.05,0.95,0.9428480000769436,23,3.0,1,3.0,1,3.0,1
4209,min_diffuse,20,40,2,3,0.05,0.95,0.9453877584474776,11,2.0,1,3.0,0,3.0,0
4210,min_diffuse,20,40,2,3,0.05,0.95,0.9040784245175544,9,3.0,1,3.0,1,3.0,1
4211,min_diffuse,20,40,2,3,0.05,0.95,0.9265145724056192,15,3.0,1,3.0,1,3.0,1
4212,min_diffuse,20,40,2,3,0.05,0.95,0.9078393865429908,15,3.0,1,3.0,1,3.0,1
4213,min_diffuse,20,40,2,3,0.05,0.95,0.9431331790974674,13,3.0,1,3.0,1,3.0,1
4214,min_diffuse,20,40,2,3,0.05,0.95,0.8287743624841012,11,2.0,1,2.0,1,2.0,1
4215,min_diffuse,20,40,2,3,0.05,0.95,0.8695743432383619,9,3.0,1,3.0,1,3.0,1
4216,min_diffuse,20,40,2,3,0.05,0.95,0.8769802429197671,10,2.0,1,2.0,1,2.0,1
4217,min_diffuse,20,40,2,3,0.05,0.95,0.8362640093701798,8,2.0,1,2.0,1,2.0,1
4218,min_diffuse,20,40,2,3,0.05,0.95,0.9008768138508856,13,3.0,1,3.0,1,3.0,1
4219,min_diffuse,20,40,2,3,0.05,0.95,0.8182408558699912,7,2.0,1,2.0,1,2.0,1
4220,min_diffuse,20,40,2,3,0.05,0.95,0.9484629039157448,22,3.0,1,3.0,1,3.0,1
4221,min_diffuse,20,40,2,3,0.05,0.95,0.9377136181293464,28,4.0,0,4.0,0,3.0,1
4222,min_diffuse,20,40,2,3,0.05,0.95,0.932074483628944,39,3.0,1,3.0,1,3.0,1
4223,min_diffuse,20,40,2,3,0.05,0.95,0.8818751118203559,13,3.0,0,2.0,1,2.0,1
4224,min_diffuse,20,40,2,3,0.05,0.95,0.8968457502411732,22,3.0,1,3.0,1,3.0,1
4225,min_diffuse,20,40,2,3,0.05,0.95,0.9417046141510104,38,4.0,0,4.0,0,3.0,1
4226,min_diffuse,20,40,2,3,0.05,0.95,0.8998672662097599,10,3.0,1,3.0,1,3.0,1
4227,min_diffuse,20,40,2,3,0.05,0.95,0.9467205547189848,9,2.0,1,2.0,1,2.0,1
4228,min_diffuse,20,40,2,3,0.05,0.95,0.89587369095408,32,4.0,0,4.0,0,3.0,1
4229,min_diffuse,20,40,2,3,0.05,0.95,0.8436016187284053,10,2.0,1,2.0,1,2.0,1
4230,min_diffuse,20,40,2,3,0.05,0.95,0.9282678977228952,10,3.0,1,3.0,1,3.0,1
4231,min_diffuse,20,40,2,3,0.05,0.95,0.9447701841185792,33,4.0,1,4.0,1,5.0,0
4232,min_diffuse,20,40,2,3,0.05,0.95,0.9479032185926112,8,2.0,1,2.0,1,3.0,0
4233,min_diffuse,20,40,2,3,0.05,0.95,0.9391020313615688,18,3.0,1,3.0,1,3.0,1
4234,min_diffuse,20,40,2,3,0.05,0.95,0.8777237625384325,16,3.0,1,3.0,1,3.0,1
4235,min_diffuse,20,40,2,3,0.05,0.95,0.8645141769371542,8,2.0,1,2.0,1,3.0,0
4236,min_diffuse,20,40,2,3,0.05,0.95,0.7760132736169,10,2.0,1,2.0,1,2.0,1
4237,min_diffuse,20,40,2,3,0.05,0.95,0.943506447290941,83,5.0,0,5.0,0,4.0,1
4238,min_diffuse,20,40,2,3,0.05,0.95,0.939951955993101,34,4.0,1,4.0,1,4.0,1
4239,min_diffuse,20,40,2,3,0.05,0.95,0.9440656092748394,9,2.0,1,2.0,1,2.0,1
4240,min_diffuse,20,40,2,3,0.05,0.95,0.930650216879618,15,3.0,1,3.0,1,3.0,1
4241,min_diffuse,20,40,2,3,0.05,0.95,0.9230334911612116,9,2.0,1,3.0,0,2.0,1
4242,min_diffuse,20,40,2,3,0.05,0.95,0.926607333117898,28,4.0,1,4.0,1,4.0,1
4243,min_diffuse,20,40,2,3,0.05,0.95,0.9497456611122332,9,2.0,1,2.0,1,2.0,1
4244,min_diffuse,20,40,2,3,0.05,0.95,0.93570226312411,17,4.0,0,4.0,0,3.0,1
4245,min_diffuse,20,40,2,3,0.05,0.95,0.8956955157511799,5,2.0,1,2.0,1,2.0,1
4246,min_diffuse,20,40,2,3,0.05,0.95,0.9137163386815208,13,3.0,1,3.0,1,3.0,1
4247,min_diffuse,20,40,2,3,0.05,0.95,0.9344423097586652,40,3.0,1,3.0,1,3.0,1
4248,min_diffuse,20,40,2,3,0.05,0.95,0.9288134055712272,15,4.0,1,4.0,1,4.0,1
4249,min_diffuse,20,40,2,3,0.05,0.95,0.8809425012315486,4,2.0,1,2.0,1,2.0,1
4250,min_diffuse,20,40,2,3,0.05,0.95,0.9249562886757012,32,3.0,1,3.0,1,3.0,1
4251,min_diffuse,20,40,2,3,0.05,0.95,0.8361242554192104,9,2.0,1,2.0,1,2.0,1
4252,min_diffuse,20,40,2,3,0.05,0.95,0.8957215465978403,8,2.0,1,2.0,1,2.0,1
4253,min_diffuse,20,40,2,3,0.05,0.95,0.8993495088698906,9,2.0,1,2.0,1,2.0,1
4254,min_diffuse,20,40,2,3,0.05,0.95,0.8836934015608847,8,2.0,1,2.0,1,2.0,1
4255,min_diffuse,20,40,2,3,0.05,0.95,0.9460530088643572,15,3.0,0,2.0,1,3.0,0
4256,min_diffuse,20,40,2,3,0.05,0.95,0.8895703755121317,17,4.0,0,3.0,1,3.0,1
4257,min_diffuse,20,40,2,3,0.05,0.95,0.8823154191094204,21,3.0,1,3.0,1,3.0,1
4258,min_diffuse,20,40,2,3,0.05,0.95,0.9011941402335456,19,3.0,0,3.0,0,2.0,1
4259,min_diffuse,20,40,2,3,0.05,0.95,0.9036803350486384,10,3.0,0,2.0,1,2.0,1
4260,min_diffuse,20,40,2,3,0.05,0.95,0.9417059974754374,6,2.0,1,2.0,1,3.0,0
4261,min_diffuse,20,40,2,3,0.05,0.95,0.9394765034322,8,3.0,1,3.0,1,3.0,1
4262,min_diffuse,20,40,2,3,0.05,0.95,0.904733977420738,12,2.0,1,2.0,1,2.0,1
4263,min_diffuse,20,40,2,3,0.05,0.95,0.8481949913364245,9,3.0,0,2.0,1,2.0,1
4264,min_diffuse,20,40,2,3,0.05,0.95,0.8854149403549686,10,3.0,0,2.0,1,2.0,1
4265,min_diffuse,20,40,2,3,0.05,0.95,0.8219986396725112,15,3.0,0,3.0,0,2.0,1
4266,min_diffuse,20,40,2,3,0.05,0.95,0.9288346071030597,18,3.0,1,3.0,1,3.0,1
4267,min_diffuse,20,40,2,3,0.05,0.95,0.8447933214195843,6,2.0,1,2.0,1,2.0,1
4268,min_diffuse,20,40,2,3,0.05,0.95,0.947947964786201,17,3.0,1,3.0,1,3.0,1
4269,min_diffuse,20,40,2,3,0.05,0.95,0.9480724886936608,47,4.0,1,4.0,1,4.0,1
4270,min_diffuse,20,40,2,3,0.05,0.95,0.9395762098301694,12,3.0,1,3.0,1,3.0,1
4271,min_diffuse,20,40,2,3,0.05,0.95,0.9100354974185229,8,2.0,1,2.0,1,2.0,1
4272,min_diffuse,20,40,2,3,0.05,0.95,0.8633560787895982,11,3.0,0,2.0,1,2.0,1
4273,min_diffuse,20,40,2,3,0.05,0.95,0.9174178764888186,23,4.0,0,3.0,1,3.0,1
4274,min_diffuse,20,40,2,3,0.05,0.95,0.7942120678349213,14,3.0,1,3.0,1,3.0,1
4275,min_diffuse,20,40,2,3,0.05,0.95,0.945732575920354,30,4.0,1,4.0,1,4.0,1
4276,min_diffuse,20,40,2,3,0.05,0.95,0.9386362154155016,15,3.0,1,3.0,1,3.0,1
4277,min_diffuse,20,40,2,3,0.05,0.95,0.9425670340025892,9,2.0,1,2.0,1,2.0,1
4278,min_diffuse,20,40,2,3,0.05,0.95,0.9341039370873108,6,2.0,1,2.0,1,3.0,0
4279,min_diffuse,20,40,2,3,0.05,0.95,0.9394399310968926,53,4.0,0,3.0,1,3.0,1
4280,min_diffuse,20,40,2,3,0.05,0.95,0.8996364625593317,5,2.0,1,2.0,1,2.0,1
4281,min_diffuse,20,40,2,3,0.05,0.95,0.9239289444590107,12,2.0,1,2.0,1,2.0,1
4282,min_diffuse,20,40,2,3,0.05,0.95,0.9497485955695898,62,4.0,1,4.0,1,4.0,1
4283,min_diffuse,20,40,2,3,0.05,0.95,0.9448506011743618,34,4.0,0,4.0,0,3.0,1
4284,min_diffuse,20,40,2,3,0.05,0.95,0.8567408114535174,12,3.0,0,2.0,1,2.0,1
4285,min_diffuse,20,40,2,3,0.05,0.95,0.935460572826203,20,3.0,1,3.0,1,3.0,1
4286,min_diffuse,20,40,2,3,0.05,0.95,0.93283952800631,25,4.0,1,4.0,1,4.0,1
4287,min_diffuse,20,40,2,3,0.05,0.95,0.9031764493884624,17,3.0,1,3.0,1,3.0,1
4288,min_diffuse,20,40,2,3,0.05,0.95,0.9296969713354836,25,4.0,0,3.0,1,3.0,1
4289,min_diffuse,20,40,2,3,0.05,0.95,0.923873915839046,11,3.0,0,2.0,1,3.0,0
4290,min_diffuse,20,40,2,3,0.05,0.95,0.9159742994243816,30,3.0,1,3.0,1,3.0,1
4291,min_diffuse,20,40,2,3,0.05,0.95,0.9462308104121842,27,4.0,0,3.0,1,4.0,0
4292,min_diffuse,20,40,2,3,0.05,0.95,0.8889394800026966,4,2.0,1,2.0,1,2.0,1
4293,min_diffuse,20,40,2,3,0.05,0.95,0.937425181994602,50,4.0,1,4.0,1,4.0,1
4294,min_diffuse,20,40,2,3,0.05,0.95,0.937471884449064,8,2.0,1,2.0,1,2.0,1
4295,min_diffuse,20,40,2,3,0.05,0.95,0.9283017563378426,35,3.0,1,3.0,1,3.0,1
4296,min_diffuse,20,40,2,3,0.05,0.95,0.9315027801931132,73,5.0,1,5.0,1,5.0,1
4297,min_diffuse,20,40,2,3,0.05,0.95,0.8731760700922779,13,3.0,1,3.0,1,3.0,1
4298,min_diffuse,20,40,2,3,0.05,0.95,0.9077236242112344,6,2.0,1,2.0,1,2.0,1
4299,min_diffuse,20,40,2,3,0.05,0.95,0.8770558436348679,6,2.0,1,2.0,1,2.0,1
4300,min_diffuse,20,40,2,3,0.05,0.95,0.8071665156805379,9,2.0,1,2.0,1,2.0,1
4301,min_diffuse,20,40,2,3,0.05,0.95,0.8477350233024203,11,3.0,1,3.0,1,3.0,1
4302,min_diffuse,20,40,2,3,0.05,0.95,0.8693583884860162,20,3.0,1,3.0,1,3.0,1
4303,min_diffuse,20,40,2,3,0.05,0.95,0.8040958045445825,14,3.0,1,3.0,1,3.0,1
4304,min_diffuse,20,40,2,3,0.05,0.95,0.8882969692526514,21,3.0,1,3.0,1,3.0,1
4305,min_diffuse,20,40,2,3,0.05,0.95,0.9265763633547272,36,4.0,0,4.0,0,3.0,1
4306,min_diffuse,20,40,2,3,0.05,0.95,0.779643156935675,15,3.0,0,2.0,1,2.0,1
4307,min_diffuse,20,40,2,3,0.05,0.95,0.8765143222655342,15,3.0,1,3.0,1,3.0,1
4308,min_diffuse,20,40,2,3,0.05,0.95,0.9437870189635632,8,2.0,1,2.0,1,2.0,1
4309,min_diffuse,20,40,2,3,0.05,0.95,0.9258228929925796,7,3.0,0,2.0,1,2.0,1
4310,min_diffuse,20,40,2,3,0.05,0.95,0.9376792546245286,30,4.0,1,4.0,1,4.0,1
4311,min_diffuse,20,40,2,3,0.05,0.95,0.9298258188296034,8,2.0,1,2.0,1,2.0,1
4312,min_diffuse,20,40,2,3,0.05,0.95,0.915041513423412,42,3.0,1,3.0,1,4.0,0
4313,min_diffuse,20,40,2,3,0.05,0.95,0.938798173799913,13,3.0,1,3.0,1,3.0,1
4314,min_diffuse,20,40,2,3,0.05,0.95,0.9086747412225696,11,3.0,0,2.0,1,2.0,1
4315,min_diffuse,20,40,2,3,0.05,0.95,0.9372783425882952,9,2.0,1,2.0,1,2.0,1
4316,min_diffuse,20,40,2,3,0.05,0.95,0.939190067326491,21,4.0,0,3.0,1,3.0,1
4317,min_diffuse,20,40,2,3,0.05,0.95,0.9031748724013492,25,4.0,0,3.0,1,3.0,1
4318,min_diffuse,20,40,2,3,0.05,0.95,0.9499263852342688,25,3.0,1,3.0,1,3.0,1
4319,min_diffuse,20,40,2,3,0.05,0.95,0.869145956059647,20,3.0,0,3.0,0,2.0,1
4320,min_diffuse,20,40,2,3,0.05,0.95,0.937451887573805,54,4.0,1,4.0,1,4.0,1
4321,min_diffuse,20,40,2,3,0.05,0.95,0.892839187439231,9,2.0,1,2.0,1,2.0,1
4322,min_diffuse,20,40,2,3,0.05,0.95,0.9249142576956264,15,3.0,1,3.0,1,3.0,1
4323,min_diffuse,20,40,2,3,0.05,0.95,0.9362412796979508,24,3.0,1,3.0,1,3.0,1
4324,min_diffuse,20,40,2,3,0.05,0.95,0.8921389864761353,31,4.0,0,3.0,1,3.0,1
4325,min_diffuse,20,40,2,3,0.05,0.95,0.871043179438585,34,4.0,0,3.0,1,3.0,1
4326,min_diffuse,20,40,2,3,0.05,0.95,0.9348319430229082,34,4.0,0,4.0,0,3.0,1
4327,min_diffuse,20,40,2,3,0.05,0.95,0.9487922463163386,32,4.0,1,4.0,1,4.0,1
4328,min_diffuse,20,40,2,3,0.05,0.95,0.9288326724648446,10,2.0,1,2.0,1,2.0,1
4329,min_diffuse,20,40,2,3,0.05,0.95,0.9334192757902716,10,3.0,1,3.0,1,3.0,1
4330,min_diffuse,20,40,2,3,0.05,0.95,0.893087170668324,9,3.0,0,2.0,1,3.0,0
4331,min_diffuse,20,40,2,3,0.05,0.95,0.8960650901825785,11,3.0,1,3.0,1,3.0,1
4332,min_diffuse,20,40,2,3,0.05,0.95,0.9299416154512504,27,3.0,1,3.0,1,3.0,1
4333,min_diffuse,20,40,2,3,0.05,0.95,0.936970371946588,17,3.0,1,3.0,1,3.0,1
4334,min_diffuse,20,40,2,3,0.05,0.95,0.9331122009191,57,4.0,0,4.0,0,3.0,1
4335,min_diffuse,20,40,2,3,0.05,0.95,0.9134371705276116,25,3.0,1,3.0,1,3.0,1
4336,min_diffuse,20,40,2,3,0.05,0.95,0.9273722191135152,27,4.0,0,3.0,1,3.0,1
4337,min_diffuse,20,40,2,3,0.05,0.95,0.903900350253238,8,2.0,1,2.0,1,2.0,1
4338,min_diffuse,20,40,2,3,0.05,0.95,0.9442243925223064,40,5.0,0,4.0,1,4.0,1
4339,min_diffuse,20,40,2,3,0.05,0.95,0.8931578564145791,4,2.0,1,2.0,1,2.0,1
4340,min_diffuse,20,40,2,3,0.05,0.95,0.7745031675709466,5,2.0,1,2.0,1,2.0,1
4341,min_diffuse,20,40,2,3,0.05,0.95,0.942961901504906,11,3.0,0,2.0,1,3.0,0
4342,min_diffuse,20,40,2,3,0.05,0.95,0.8399415903939625,22,3.0,1,3.0,1,3.0,1
4343,min_diffuse,20,40,2,3,0.05,0.95,0.8907182396538749,20,3.0,1,3.0,1,3.0,1
4344,min_diffuse,20,40,2,3,0.05,0.95,0.8604623285003999,5,2.0,1,2.0,1,2.0,1
4345,min_diffuse,20,40,2,3,0.05,0.95,0.9134688849217522,9,2.0,1,2.0,1,2.0,1
4346,min_diffuse,20,40,2,3,0.05,0.95,0.9165126896141802,17,3.0,0,2.0,1,2.0,1
4347,min_diffuse,20,40,2,3,0.05,0.95,0.8537939063242342,6,2.0,1,2.0,1,2.0,1
4348,min_diffuse,20,40,2,3,0.05,0.95,0.9028253963605491,21,4.0,0,3.0,1,3.0,1
4349,min_diffuse,20,40,2,3,0.05,0.95,0.8859723433810597,39,4.0,0,3.0,1,4.0,0
4350,min_diffuse,20,40,2,3,0.05,0.95,0.9458047666020696,11,3.0,1,3.0,1,3.0,1
4351,min_diffuse,20,40,2,3,0.05,0.95,0.940786228340684,25,3.0,1,3.0,1,3.0,1
4352,min_diffuse,20,40,2,3,0.05,0.95,0.8762176177719473,14,3.0,0,3.0,0,2.0,1
4353,min_diffuse,20,40,2,3,0.05,0.95,0.8930426022101284,4,2.0,1,2.0,1,2.0,1
4354,min_diffuse,20,40,2,3,0.05,0.95,0.9428709371259842,30,3.0,1,3.0,1,3.0,1
4355,min_diffuse,20,40,2,3,0.05,0.95,0.9442480610331636,11,3.0,0,2.0,1,2.0,1
4356,min_diffuse,20,40,2,3,0.05,0.95,0.9439317422935404,7,2.0,1,2.0,1,2.0,1
4357,min_diffuse,20,40,2,3,0.05,0.95,0.8224947572698241,10,2.0,1,2.0,1,2.0,1
4358,min_diffuse,20,40,2,3,0.05,0.95,0.9256663424903888,15,3.0,0,2.0,1,3.0,0
4359,min_diffuse,20,40,2,3,0.05,0.95,0.9456657919724076,37,4.0,0,3.0,1,3.0,1
4360,min_diffuse,20,40,2,3,0.05,0.95,0.9320988754283356,16,3.0,1,3.0,1,3.0,1
4361,min_diffuse,20,40,2,3,0.05,0.95,0.8975018215184887,15,3.0,1,3.0,1,3.0,1
4362,min_diffuse,20,40,2,3,0.05,0.95,0.9156788905956572,25,4.0,0,3.0,1,3.0,1
4363,min_diffuse,20,40,2,3,0.05,0.95,0.857103179294562,11,3.0,1,3.0,1,3.0,1
4364,min_diffuse,20,40,2,3,0.05,0.95,0.9229581897467892,10,3.0,1,3.0,1,3.0,1
4365,min_diffuse,20,40,2,3,0.05,0.95,0.9374192551919024,11,3.0,0,2.0,1,2.0,1
4366,min_diffuse,20,40,2,3,0.05,0.95,0.9100725348956714,34,3.0,1,3.0,1,3.0,1
4367,min_diffuse,20,40,2,3,0.05,0.95,0.8761843482561673,5,2.0,1,2.0,1,2.0,1
4368,min_diffuse,20,40,2,3,0.05,0.95,0.8033298242254922,11,2.0,1,2.0,1,2.0,1
4369,min_diffuse,20,40,2,3,0.05,0.95,0.8639351555587331,18,3.0,0,3.0,0,2.0,1
4370,min_diffuse,20,40,2,3,0.05,0.95,0.8931397443217549,9,2.0,1,2.0,1,2.0,1
4371,min_diffuse,20,40,2,3,0.05,0.95,0.9454370245764924,49,4.0,1,4.0,1,4.0,1
4372,min_diffuse,20,40,2,3,0.05,0.95,0.8864985241168799,25,3.0,1,3.0,1,3.0,1
4373,min_diffuse,20,40,2,3,0.05,0.95,0.9252603367136072,16,3.0,1,3.0,1,3.0,1
4374,min_diffuse,20,40,2,3,0.05,0.95,0.9353356363782744,25,4.0,1,4.0,1,4.0,1
4375,min_diffuse,20,40,2,3,0.05,0.95,0.8828667139275739,21,3.0,1,3.0,1,3.0,1
4376,min_diffuse,20,40,2,3,0.05,0.95,0.8897224790885749,31,3.0,1,3.0,1,3.0,1
4377,min_diffuse,20,40,2,3,0.05,0.95,0.9390349855175734,72,5.0,1,5.0,1,5.0,1
4378,min_diffuse,20,40,2,3,0.05,0.95,0.9407392578998904,10,3.0,1,3.0,1,3.0,1
4379,min_diffuse,20,40,2,3,0.05,0.95,0.8571987984852761,17,3.0,1,3.0,1,3.0,1
4380,min_diffuse,20,40,2,3,0.05,0.95,0.9090249148224512,20,3.0,0,3.0,0,2.0,1
4381,min_diffuse,20,40,2,3,0.05,0.95,0.7451751758712787,4,2.0,1,2.0,1,2.0,1
4382,min_diffuse,20,40,2,3,0.05,0.95,0.9334468524133334,14,3.0,1,3.0,1,3.0,1
4383,min_diffuse,20,40,2,3,0.05,0.95,0.926167723203852,14,3.0,0,2.0,1,2.0,1
4384,min_diffuse,20,40,2,3,0.05,0.95,0.897629880503494,28,4.0,1,4.0,1,4.0,1
4385,min_diffuse,20,40,2,3,0.05,0.95,0.9087400625595854,13,2.0,0,2.0,0,1.0,1
4386,min_diffuse,20,40,2,3,0.05,0.95,0.9206368663503152,5,2.0,1,2.0,1,2.0,1
4387,min_diffuse,20,40,2,3,0.05,0.95,0.8572376792035443,8,2.0,1,2.0,1,2.0,1
4388,min_diffuse,20,40,2,3,0.05,0.95,0.8728299637649196,21,3.0,0,3.0,0,2.0,1
4389,min_diffuse,20,40,2,3,0.05,0.95,0.9115163746932016,35,4.0,0,4.0,0,3.0,1
4390,min_diffuse,20,40,2,3,0.05,0.95,0.8971216143439283,28,4.0,0,3.0,1,4.0,0
4391,min_diffuse,20,40,2,3,0.05,0.95,0.8919981788933156,11,3.0,1,3.0,1,3.0,1
4392,min_diffuse,20,40,2,3,0.05,0.95,0.8849613115904414,8,2.0,1,2.0,1,2.0,1
4393,min_diffuse,20,40,2,3,0.05,0.95,0.9229372695412676,20,4.0,0,3.0,1,3.0,1
4394,min_diffuse,20,40,2,3,0.05,0.95,0.9452199543597728,10,3.0,1,3.0,1,3.0,1
4395,min_diffuse,20,40,2,3,0.05,0.95,0.936581772625544,13,3.0,1,3.0,1,3.0,1
4396,min_diffuse,20,40,2,3,0.05,0.95,0.9137318606942574,19,2.0,1,2.0,1,2.0,1
4397,min_diffuse,20,40,2,3,0.05,0.95,0.9417770517323206,9,2.0,1,2.0,1,2.0,1
4398,min_diffuse,20,40,2,3,0.05,0.95,0.800219675206467,4,2.0,1,2.0,1,2.0,1
4399,min_diffuse,20,40,2,3,0.05,0.95,0.9248272142478108,12,3.0,0,2.0,1,2.0,1
4400,min_diffuse,20,40,2,3,0.05,0.95,0.855982504219995,5,2.0,1,2.0,1,2.0,1
4401,min_diffuse,20,40,2,3,0.05,0.95,0.9475136971383032,17,3.0,1,3.0,1,3.0,1
4402,min_diffuse,20,40,2,3,0.05,0.95,0.9060024791242716,15,3.0,1,3.0,1,3.0,1
4403,min_diffuse,20,40,2,3,0.05,0.95,0.878401522929844,22,3.0,0,3.0,0,2.0,1
4404,min_diffuse,20,40,2,3,0.05,0.95,0.8875353639252593,10,3.0,0,2.0,1,2.0,1
4405,min_diffuse,20,40,2,3,0.05,0.95,0.9269953257317516,18,4.0,0,3.0,1,4.0,0
4406,min_diffuse,20,40,2,3,0.05,0.95,0.8810862452252558,39,4.0,0,3.0,1,3.0,1
4407,min_diffuse,20,40,2,3,0.05,0.95,0.9248125206490516,43,5.0,0,4.0,0,3.0,1
4408,min_diffuse,20,40,2,3,0.05,0.95,0.8217660964578458,7,2.0,1,2.0,1,2.0,1
4409,min_diffuse,20,40,2,3,0.05,0.95,0.9134589196314106,8,3.0,1,3.0,1,3.0,1
4410,min_diffuse,20,40,2,3,0.05,0.95,0.8532157868643996,21,3.0,0,3.0,0,2.0,1
4411,min_diffuse,20,40,2,3,0.05,0.95,0.9340768616086844,11,3.0,0,2.0,1,3.0,0
4412,min_diffuse,20,40,2,3,0.05,0.95,0.9302079477170384,8,2.0,1,2.0,1,2.0,1
4413,min_diffuse,20,40,2,3,0.05,0.95,0.9155267667181248,27,3.0,0,2.0,1,2.0,1
4414,min_diffuse,20,40,2,3,0.05,0.95,0.93797207763709,8,2.0,1,2.0,1,2.0,1
4415,min_diffuse,20,40,2,3,0.05,0.95,0.9179280999957564,19,3.0,1,3.0,1,3.0,1
4416,min_diffuse,20,40,2,3,0.05,0.95,0.9381437625522432,18,3.0,1,3.0,1,3.0,1
4417,min_diffuse,20,40,2,3,0.05,0.95,0.9477663101674184,15,3.0,1,3.0,1,3.0,1
4418,min_diffuse,20,40,2,3,0.05,0.95,0.9310195023145782,9,2.0,1,2.0,1,2.0,1
4419,min_diffuse,20,40,2,3,0.05,0.95,0.8334514887504725,4,2.0,1,2.0,1,2.0,1
4420,min_diffuse,20,40,2,3,0.05,0.95,0.862978111795036,13,3.0,0,2.0,1,2.0,1
4421,min_diffuse,20,40,2,3,0.05,0.95,0.8389973483255895,4,2.0,1,2.0,1,2.0,1
4422,min_diffuse,20,40,2,3,0.05,0.95,0.8562046044324237,8,3.0,0,2.0,1,2.0,1
4423,min_diffuse,20,40,2,3,0.05,0.95,0.9419773254081972,18,3.0,1,3.0,1,3.0,1
4424,min_diffuse,20,40,2,3,0.05,0.95,0.8867930492816999,13,3.0,0,2.0,1,2.0,1
4425,min_diffuse,20,40,2,3,0.05,0.95,0.7976768916992567,9,2.0,1,2.0,1,2.0,1
4426,min_diffuse,20,40,2,3,0.05,0.95,0.9290903488247156,10,3.0,0,2.0,1,3.0,0
4427,min_diffuse,20,40,2,3,0.05,0.95,0.92711858102496,17,3.0,1,3.0,1,3.0,1
4428,min_diffuse,20,40,2,3,0.05,0.95,0.938934608565804,23,3.0,1,3.0,1,3.0,1
4429,min_diffuse,20,40,2,3,0.05,0.95,0.7991585534792138,3,2.0,1,2.0,1,2.0,1
4430,min_diffuse,20,40,2,3,0.05,0.95,0.9108736613188252,20,4.0,0,4.0,0,3.0,1
4431,min_diffuse,20,40,2,3,0.05,0.95,0.8302528023490023,14,3.0,0,2.0,1,2.0,1
4432,min_diffuse,20,40,2,3,0.05,0.95,0.9394504244418652,14,3.0,1,3.0,1,3.0,1
4433,min_diffuse,20,40,2,3,0.05,0.95,0.9408137172018352,30,3.0,1,3.0,1,3.0,1
4434,min_diffuse,20,40,2,3,0.05,0.95,0.9453382291787032,28,3.0,0,2.0,1,3.0,0
4435,min_diffuse,20,40,2,3,0.05,0.95,0.9216901364810756,20,3.0,1,3.0,1,3.0,1
4436,min_diffuse,20,40,2,3,0.05,0.95,0.9392936083519284,14,3.0,1,3.0,1,3.0,1
4437,min_diffuse,20,40,2,3,0.05,0.95,0.894182375524292,10,3.0,0,2.0,1,3.0,0
4438,min_diffuse,20,40,2,3,0.05,0.95,0.9439116592464932,6,2.0,1,2.0,1,2.0,1
4439,min_diffuse,20,40,2,3,0.05,0.95,0.9277258290235852,9,3.0,0,2.0,1,2.0,1
4440,min_diffuse,20,40,2,3,0.05,0.95,0.9170950058630368,9,2.0,1,2.0,1,2.0,1
4441,min_diffuse,20,40,2,3,0.05,0.95,0.9332338028607036,19,4.0,0,3.0,1,4.0,0
4442,min_diffuse,20,40,2,3,0.05,0.95,0.8944046663023008,15,3.0,0,3.0,0,2.0,1
4443,min_diffuse,20,40,2,3,0.05,0.95,0.9266411988706232,12,3.0,1,3.0,1,3.0,1
4444,min_diffuse,20,40,2,3,0.05,0.95,0.8695076663910649,18,3.0,1,3.0,1,3.0,1
4445,min_diffuse,20,40,2,3,0.05,0.95,0.9431078012622892,41,4.0,1,4.0,1,4.0,1
4446,min_diffuse,20,40,2,3,0.05,0.95,0.9481511780005094,17,3.0,1,3.0,1,4.0,0
4447,min_diffuse,20,40,2,3,0.05,0.95,0.9363663591561036,40,3.0,1,3.0,1,3.0,1
4448,min_diffuse,20,40,2,3,0.05,0.95,0.938601287696564,30,4.0,0,3.0,1,3.0,1
4449,min_diffuse,20,40,2,3,0.05,0.95,0.9476890904641364,11,3.0,0,2.0,1,3.0,0
4450,min_diffuse,20,40,2,3,0.05,0.95,0.947486448320892,19,3.0,1,3.0,1,3.0,1
4451,min_diffuse,20,40,2,3,0.05,0.95,0.8927302059471244,27,3.0,1,3.0,1,3.0,1
4452,min_diffuse,20,40,2,3,0.05,0.95,0.9358820867632756,17,3.0,1,3.0,1,3.0,1
4453,min_diffuse,20,40,2,3,0.05,0.95,0.9175990228008228,32,3.0,1,3.0,1,3.0,1
4454,min_diffuse,20,40,2,3,0.05,0.95,0.7822642113185747,11,3.0,0,2.0,1,2.0,1
4455,min_diffuse,20,40,2,3,0.05,0.95,0.855617585252419,8,2.0,1,2.0,1,2.0,1
4456,min_diffuse,20,40,2,3,0.05,0.95,0.9383271554092452,48,4.0,1,4.0,1,4.0,1
4457,min_diffuse,20,40,2,3,0.05,0.95,0.9073029140287932,12,2.0,1,2.0,1,3.0,0
4458,min_diffuse,20,40,2,3,0.05,0.95,0.9245039992253156,36,4.0,0,4.0,0,3.0,1
4459,min_diffuse,20,40,2,3,0.05,0.95,0.8309598349188584,8,2.0,1,2.0,1,2.0,1
4460,min_diffuse,20,40,2,3,0.05,0.95,0.9450378895458296,86,6.0,0,6.0,0,5.0,1
4461,min_diffuse,20,40,2,3,0.05,0.95,0.9345378180644393,19,3.0,0,2.0,1,2.0,1
4462,min_diffuse,20,40,2,3,0.05,0.95,0.8433324935014724,5,2.0,1,2.0,1,2.0,1
4463,min_diffuse,20,40,2,3,0.05,0.95,0.9147181051763718,23,4.0,1,4.0,1,4.0,1
4464,min_diffuse,20,40,2,3,0.05,0.95,0.9250710527641643,13,3.0,0,3.0,0,2.0,1
4465,min_diffuse,20,40,2,3,0.05,0.95,0.9312527589862458,52,4.0,0,4.0,0,3.0,1
4466,min_diffuse,20,40,2,3,0.05,0.95,0.9360170487630736,31,4.0,0,3.0,1,3.0,1
4467,min_diffuse,20,40,2,3,0.05,0.95,0.932783509772748,23,4.0,0,3.0,1,3.0,1
4468,min_diffuse,20,40,2,3,0.05,0.95,0.9424146923974784,37,4.0,0,3.0,1,3.0,1
4469,min_diffuse,20,40,2,3,0.05,0.95,0.9313298181055576,79,5.0,1,5.0,1,5.0,1
4470,min_diffuse,20,40,2,3,0.05,0.95,0.9445177539497476,39,4.0,0,3.0,1,3.0,1
4471,min_diffuse,20,40,2,3,0.05,0.95,0.9311551445913316,27,3.0,1,3.0,1,3.0,1
4472,min_diffuse,20,40,2,3,0.05,0.95,0.9375350265036856,21,3.0,1,3.0,1,3.0,1
4473,min_diffuse,20,40,2,3,0.05,0.95,0.9197254043697404,20,3.0,0,3.0,0,2.0,1
4474,min_diffuse,20,40,2,3,0.05,0.95,0.9120554361114268,13,3.0,1,3.0,1,3.0,1
4475,min_diffuse,20,40,2,3,0.05,0.95,0.9154148870683751,19,3.0,1,3.0,1,3.0,1
4476,min_diffuse,20,40,2,3,0.05,0.95,0.8558713587955117,8,2.0,1,2.0,1,2.0,1
4477,min_diffuse,20,40,2,3,0.05,0.95,0.9353959430939712,12,2.0,1,2.0,1,2.0,1
4478,min_diffuse,20,40,2,3,0.05,0.95,0.859439345671708,19,4.0,0,3.0,1,3.0,1
4479,min_diffuse,20,40,2,3,0.05,0.95,0.8592195077520339,18,3.0,1,3.0,1,3.0,1
4480,min_diffuse,20,40,2,3,0.05,0.95,0.945359650245415,12,2.0,1,2.0,1,2.0,1
4481,min_diffuse,20,40,2,3,0.05,0.95,0.9254738557130252,27,3.0,1,3.0,1,3.0,1
4482,min_diffuse,20,40,2,3,0.05,0.95,0.8679400965339586,14,3.0,1,3.0,1,3.0,1
4483,min_diffuse,20,40,2,3,0.05,0.95,0.9277280458979162,11,3.0,1,3.0,1,3.0,1
4484,min_diffuse,20,40,2,3,0.05,0.95,0.9119951937106054,9,2.0,1,2.0,1,2.0,1
4485,min_diffuse,20,40,2,3,0.05,0.95,0.9468744612254304,11,3.0,0,2.0,1,3.0,0
4486,min_diffuse,20,40,2,3,0.05,0.95,0.9317811507595312,8,2.0,1,2.0,1,3.0,0
4487,min_diffuse,20,40,2,3,0.05,0.95,0.8915947615773978,13,3.0,1,3.0,1,3.0,1
4488,min_diffuse,20,40,2,3,0.05,0.95,0.8907901198969835,22,3.0,1,3.0,1,3.0,1
4489,min_diffuse,20,40,2,3,0.05,0.95,0.8980065938868003,51,4.0,1,4.0,1,5.0,0
4490,min_diffuse,20,40,2,3,0.05,0.95,0.9262612707783908,20,3.0,1,3.0,1,3.0,1
4491,min_diffuse,20,40,2,3,0.05,0.95,0.8872607536696449,29,3.0,1,3.0,1,3.0,1
4492,min_diffuse,20,40,2,3,0.05,0.95,0.9279662341910084,9,2.0,1,2.0,1,2.0,1
4493,min_diffuse,20,40,2,3,0.05,0.95,0.9247628078241358,17,3.0,1,3.0,1,3.0,1
4494,min_diffuse,20,40,2,3,0.05,0.95,0.8729244990295857,17,3.0,1,3.0,1,3.0,1
4495,min_diffuse,20,40,2,3,0.05,0.95,0.92220907045103,7,2.0,1,2.0,1,2.0,1
4496,min_diffuse,20,40,2,3,0.05,0.95,0.8529663948970011,8,2.0,1,2.0,1,2.0,1
4497,min_diffuse,20,40,2,3,0.05,0.95,0.920706996948158,17,3.0,1,3.0,1,3.0,1
4498,min_diffuse,20,40,2,3,0.05,0.95,0.9484169705851196,31,4.0,1,4.0,1,4.0,1
4499,min_diffuse,20,40,2,3,0.05,0.95,0.8980075002788077,6,2.0,1,2.0,1,2.0,1
4500,min_diffuse,20,40,2,3,0.05,0.95,0.930988874525664,8,2.0,1,2.0,1,2.0,1
4501,min_diffuse,20,40,2,3,0.05,0.95,0.9389177486182622,44,5.0,0,4.0,1,5.0,0
4502,min_diffuse,20,40,2,3,0.05,0.95,0.9003576098021678,12,2.0,1,2.0,1,2.0,1
4503,min_diffuse,20,40,2,3,0.05,0.95,0.8574866951237903,15,3.0,0,2.0,1,2.0,1
4504,min_diffuse,20,40,2,3,0.05,0.95,0.9495718844597868,24,3.0,1,3.0,1,3.0,1
4505,min_diffuse,20,40,2,3,0.05,0.95,0.9485696082773022,18,3.0,0,2.0,1,3.0,0
4506,min_diffuse,20,40,2,3,0.05,0.95,0.9466064770747644,25,4.0,0,3.0,1,4.0,0
4507,min_diffuse,20,40,2,3,0.05,0.95,0.894249430512328,13,3.0,1,3.0,1,3.0,1
4508,min_diffuse,20,40,2,3,0.05,0.95,0.9084125037444932,19,3.0,1,3.0,1,3.0,1
4509,min_diffuse,20,40,2,3,0.05,0.95,0.9443919545162228,25,3.0,1,3.0,1,3.0,1
4510,min_diffuse,20,40,2,3,0.05,0.95,0.9496502421537693,76,6.0,1,6.0,1,6.0,1
4511,min_diffuse,20,40,2,3,0.05,0.95,0.9469933761505388,19,3.0,1,3.0,1,3.0,1
4512,min_diffuse,20,40,2,3,0.05,0.95,0.9228836228315396,10,3.0,1,3.0,1,3.0,1
4513,min_diffuse,20,40,2,3,0.05,0.95,0.857859680883729,11,3.0,1,3.0,1,3.0,1
4514,min_diffuse,20,40,2,3,0.05,0.95,0.8582367115202014,6,2.0,1,2.0,1,2.0,1
4515,min_diffuse,20,40,2,3,0.05,0.95,0.851165689788361,23,3.0,1,3.0,1,3.0,1
4516,min_diffuse,20,40,2,3,0.05,0.95,0.9285740427657132,24,3.0,1,3.0,1,3.0,1
4517,min_diffuse,20,40,2,3,0.05,0.95,0.8740312010579089,11,2.0,1,2.0,1,2.0,1
4518,min_diffuse,20,40,2,3,0.05,0.95,0.9221365484969444,10,3.0,0,2.0,1,3.0,0
4519,min_diffuse,20,40,2,3,0.05,0.95,0.9294176696790404,21,3.0,0,3.0,0,2.0,1
4520,min_diffuse,20,40,2,3,0.05,0.95,0.8780906196621356,10,3.0,0,2.0,1,3.0,0
4521,min_diffuse,20,40,2,3,0.05,0.95,0.9368398581818104,22,4.0,1,4.0,1,4.0,1
4522,min_diffuse,20,40,2,3,0.05,0.95,0.911053711289618,21,3.0,1,3.0,1,3.0,1
4523,min_diffuse,20,40,2,3,0.05,0.95,0.8659954651780507,15,3.0,1,3.0,1,3.0,1
4524,min_diffuse,20,40,2,3,0.05,0.95,0.9444321206685043,11,3.0,0,2.0,1,2.0,1
4525,min_diffuse,20,40,2,3,0.05,0.95,0.9028539377041472,9,3.0,1,3.0,1,3.0,1
4526,min_diffuse,20,40,2,3,0.05,0.95,0.9157674967127294,12,2.0,1,3.0,0,3.0,0
4527,min_diffuse,20,40,2,3,0.05,0.95,0.9140842927759208,13,3.0,0,2.0,1,3.0,0
4528,min_diffuse,20,40,2,3,0.05,0.95,0.8988417156006706,10,2.0,1,2.0,1,2.0,1
4529,min_diffuse,20,40,2,3,0.05,0.95,0.8924741833987576,11,3.0,1,3.0,1,3.0,1
4530,min_diffuse,20,40,2,3,0.05,0.95,0.8271154908400757,9,3.0,0,2.0,1,2.0,1
4531,min_diffuse,20,40,2,3,0.05,0.95,0.9292663915496736,10,2.0,1,2.0,1,2.0,1
4532,min_diffuse,20,40,2,3,0.05,0.95,0.8612145492333735,16,3.0,1,3.0,1,3.0,1
4533,min_diffuse,20,40,2,3,0.05,0.95,0.9454579089152898,34,4.0,1,4.0,1,4.0,1
4534,min_diffuse,20,40,2,3,0.05,0.95,0.9494656632979908,10,3.0,0,2.0,1,3.0,0
4535,min_diffuse,20,40,2,3,0.05,0.95,0.949256391675252,24,4.0,1,4.0,1,4.0,1
4536,min_diffuse,20,40,2,3,0.05,0.95,0.9082344778222294,10,2.0,1,2.0,1,2.0,1
4537,min_diffuse,20,40,2,3,0.05,0.95,0.9168340498427996,24,3.0,1,3.0,1,3.0,1
4538,min_diffuse,20,40,2,3,0.05,0.95,0.8990244585211844,50,4.0,0,3.0,1,3.0,1
4539,min_diffuse,20,40,2,3,0.05,0.95,0.9359838413371196,22,3.0,1,3.0,1,3.0,1
4540,min_diffuse,20,40,2,3,0.05,0.95,0.9495491740544733,15,3.0,0,2.0,1,3.0,0
4541,min_diffuse,20,40,2,3,0.05,0.95,0.9132313390340594,9,3.0,1,3.0,1,3.0,1
4542,min_diffuse,20,40,2,3,0.05,0.95,0.8936279566486902,30,4.0,1,4.0,1,4.0,1
4543,min_diffuse,20,40,2,3,0.05,0.95,0.9106023804861968,11,3.0,0,3.0,0,2.0,1
4544,min_diffuse,20,40,2,3,0.05,0.95,0.9484283844258378,28,4.0,1,4.0,1,4.0,1
4545,min_diffuse,20,40,2,3,0.05,0.95,0.9471360410644488,38,4.0,0,3.0,1,3.0,1
4546,min_diffuse,20,40,2,3,0.05,0.95,0.9115596836939768,5,2.0,1,2.0,1,2.0,1
4547,min_diffuse,20,40,2,3,0.05,0.95,0.8888036867488226,6,2.0,1,2.0,1,2.0,1
4548,min_diffuse,20,40,2,3,0.05,0.95,0.8713185762714586,12,3.0,1,3.0,1,3.0,1
4549,min_diffuse,20,40,2,3,0.05,0.95,0.944377456795216,8,2.0,1,2.0,1,2.0,1
4550,min_diffuse,20,40,2,3,0.05,0.95,0.8823798828406455,18,3.0,1,3.0,1,3.0,1
4551,min_diffuse,20,40,2,3,0.05,0.95,0.906544493980829,36,4.0,1,4.0,1,4.0,1
4552,min_diffuse,20,40,2,3,0.05,0.95,0.9437038351559924,18,3.0,0,2.0,1,3.0,0
4553,min_diffuse,20,40,2,3,0.05,0.95,0.9383263446468944,8,2.0,1,2.0,1,2.0,1
4554,min_diffuse,20,40,2,3,0.05,0.95,0.8785923136552019,14,3.0,0,2.0,1,2.0,1
4555,min_diffuse,20,40,2,3,0.05,0.95,0.7997955844549376,6,2.0,1,2.0,1,2.0,1
4556,min_diffuse,20,40,2,3,0.05,0.95,0.8965841731765127,13,2.0,1,2.0,1,2.0,1
4557,min_diffuse,20,40,2,3,0.05,0.95,0.9489769681309176,48,4.0,0,3.0,1,3.0,1
4558,min_diffuse,20,40,2,3,0.05,0.95,0.946912556077918,11,3.0,1,3.0,1,3.0,1
4559,min_diffuse,20,40,2,3,0.05,0.95,0.9275449351846612,22,2.0,1,2.0,1,2.0,1
4560,min_diffuse,20,40,2,3,0.05,0.95,0.8752543633399112,23,4.0,0,4.0,0,3.0,1
4561,min_diffuse,20,40,2,3,0.05,0.95,0.925749630979676,14,3.0,1,3.0,1,3.0,1
4562,min_diffuse,20,40,2,3,0.05,0.95,0.9462328096752524,13,3.0,1,3.0,1,3.0,1
4563,min_diffuse,20,40,2,3,0.05,0.95,0.9437465904048292,10,3.0,0,2.0,1,2.0,1
4564,min_diffuse,20,40,2,3,0.05,0.95,0.9327222966799514,45,4.0,0,4.0,0,3.0,1
4565,min_diffuse,20,40,2,3,0.05,0.95,0.9201508228078636,41,3.0,1,3.0,1,3.0,1
4566,min_diffuse,20,40,2,3,0.05,0.95,0.8926005093790186,14,3.0,1,3.0,1,3.0,1
4567,min_diffuse,20,40,2,3,0.05,0.95,0.9481724315896936,24,4.0,0,3.0,1,3.0,1
4568,min_diffuse,20,40,2,3,0.05,0.95,0.9467630662644996,11,3.0,0,2.0,1,2.0,1
4569,min_diffuse,20,40,2,3,0.05,0.95,0.9145458689570088,10,3.0,0,2.0,1,2.0,1
4570,min_diffuse,20,40,2,3,0.05,0.95,0.9143290709831742,16,3.0,0,2.0,1,2.0,1
4571,min_diffuse,20,40,2,3,0.05,0.95,0.9105337693851124,9,3.0,0,2.0,1,2.0,1
4572,min_diffuse,20,40,2,3,0.05,0.95,0.8713848919406041,6,2.0,1,2.0,1,2.0,1
4573,min_diffuse,20,40,2,3,0.05,0.95,0.944220023296192,44,3.0,1,3.0,1,3.0,1
4574,min_diffuse,20,40,2,3,0.05,0.95,0.9253253570417188,21,3.0,1,3.0,1,3.0,1
4575,min_diffuse,20,40,2,3,0.05,0.95,0.9315138565405516,14,3.0,0,3.0,0,2.0,1
4576,min_diffuse,20,40,2,3,0.05,0.95,0.9459278822277768,8,2.0,1,2.0,1,2.0,1
4577,min_diffuse,20,40,2,3,0.05,0.95,0.8718029237500948,5,2.0,1,2.0,1,2.0,1
4578,min_diffuse,20,40,2,3,0.05,0.95,0.9075957030698516,16,3.0,1,3.0,1,3.0,1
4579,min_diffuse,20,40,2,3,0.05,0.95,0.9146064747675764,11,3.0,0,2.0,1,2.0,1
4580,min_diffuse,20,40,2,3,0.05,0.95,0.9202477128857102,17,3.0,1,3.0,1,3.0,1
4581,min_diffuse,20,40,2,3,0.05,0.95,0.919334806001762,19,4.0,0,3.0,1,4.0,0
4582,min_diffuse,20,40,2,3,0.05,0.95,0.8713941505173607,7,2.0,1,2.0,1,2.0,1
4583,min_diffuse,20,40,2,3,0.05,0.95,0.891233045791893,15,3.0,0,2.0,1,2.0,1
4584,min_diffuse,20,40,2,3,0.05,0.95,0.9008371239766936,14,3.0,0,3.0,0,2.0,1
4585,min_diffuse,20,40,2,3,0.05,0.95,0.8317724565021095,8,2.0,1,2.0,1,2.0,1
4586,min_diffuse,20,40,2,3,0.05,0.95,0.9385690025496752,7,2.0,1,2.0,1,2.0,1
4587,min_diffuse,20,40,2,3,0.05,0.95,0.8297662353625316,13,3.0,0,3.0,0,2.0,1
4588,min_diffuse,20,40,2,3,0.05,0.95,0.8705282150612774,10,2.0,1,2.0,1,2.0,1
4589,min_diffuse,20,40,2,3,0.05,0.95,0.944979052876772,40,4.0,1,4.0,1,4.0,1
4590,min_diffuse,20,40,2,3,0.05,0.95,0.8805168986701065,46,4.0,1,4.0,1,4.0,1
4591,min_diffuse,20,40,2,3,0.05,0.95,0.8150865780500325,24,3.0,1,3.0,1,3.0,1
4592,min_diffuse,20,40,2,3,0.05,0.95,0.8601203589547414,9,3.0,0,2.0,1,2.0,1
4593,min_diffuse,20,40,2,3,0.05,0.95,0.9057898728914308,9,3.0,0,2.0,1,3.0,0
4594,min_diffuse,20,40,2,3,0.05,0.95,0.9196478048862158,24,3.0,1,3.0,1,3.0,1
4595,min_diffuse,20,40,2,3,0.05,0.95,0.9467788447651584,10,3.0,1,3.0,1,3.0,1
4596,min_diffuse,20,40,2,3,0.05,0.95,0.831231997304139,12,3.0,0,2.0,1,2.0,1
4597,min_diffuse,20,40,2,3,0.05,0.95,0.8430415261094436,4,2.0,1,2.0,1,2.0,1
4598,min_diffuse,20,40,2,3,0.05,0.95,0.9360975306135576,47,4.0,1,4.0,1,4.0,1
4599,min_diffuse,20,40,2,3,0.05,0.95,0.9130549217293774,14,3.0,0,2.0,1,2.0,1
4600,min_diffuse,20,40,2,3,0.05,0.95,0.9072364052660146,10,3.0,0,2.0,1,3.0,0
4601,min_diffuse,20,40,2,3,0.05,0.95,0.9282973046672454,17,3.0,1,3.0,1,3.0,1
4602,min_diffuse,20,40,2,3,0.05,0.95,0.9166817009046824,10,3.0,0,2.0,1,3.0,0
4603,min_diffuse,20,40,2,3,0.05,0.95,0.8769492364752306,11,3.0,1,3.0,1,3.0,1
4604,min_diffuse,20,40,2,3,0.05,0.95,0.9002786639517172,18,3.0,0,3.0,0,2.0,1
4605,min_diffuse,20,40,2,3,0.05,0.95,0.8442350551700638,21,3.0,1,3.0,1,3.0,1
4606,min_diffuse,20,40,2,3,0.05,0.95,0.9495432298392804,36,4.0,1,4.0,1,4.0,1
4607,min_diffuse,20,40,2,3,0.05,0.95,0.9075760811637746,23,4.0,0,4.0,0,3.0,1
4608,min_diffuse,20,40,2,3,0.05,0.95,0.9217195194419588,64,4.0,1,4.0,1,4.0,1
4609,min_diffuse,20,40,2,3,0.05,0.95,0.9035079814077164,13,3.0,1,3.0,1,3.0,1
4610,min_diffuse,20,40,2,3,0.05,0.95,0.9155304998957088,10,3.0,1,3.0,1,3.0,1
4611,min_diffuse,20,40,2,3,0.05,0.95,0.9459273353490578,27,4.0,1,4.0,1,4.0,1
4612,min_diffuse,20,40,2,3,0.05,0.95,0.9172556749929832,26,3.0,1,3.0,1,3.0,1
4613,min_diffuse,20,40,2,3,0.05,0.95,0.7895770599325054,7,2.0,1,2.0,1,2.0,1
4614,min_diffuse,20,40,2,3,0.05,0.95,0.9042788967843568,6,2.0,1,2.0,1,3.0,0
4615,min_diffuse,20,40,2,3,0.05,0.95,0.8161041361972214,9,3.0,0,2.0,1,2.0,1
4616,min_diffuse,20,40,2,3,0.05,0.95,0.9315889715156144,14,3.0,1,3.0,1,4.0,0
4617,min_diffuse,20,40,2,3,0.05,0.95,0.9454802858628768,19,3.0,1,3.0,1,3.0,1
4618,min_diffuse,20,40,2,3,0.05,0.95,0.8333042096721114,12,2.0,1,2.0,1,3.0,0
4619,min_diffuse,20,40,2,3,0.05,0.95,0.9174988503434022,11,3.0,1,3.0,1,3.0,1
4620,min_diffuse,20,40,2,3,0.05,0.95,0.8762390453793077,9,2.0,1,2.0,1,2.0,1
4621,min_diffuse,20,40,2,3,0.05,0.95,0.9160837324230352,13,3.0,0,2.0,1,3.0,0
4622,min_diffuse,20,40,2,3,0.05,0.95,0.9313349666084778,10,3.0,1,3.0,1,3.0,1
4623,min_diffuse,20,40,2,3,0.05,0.95,0.9338727605588512,18,3.0,1,3.0,1,3.0,1
4624,min_diffuse,20,40,2,3,0.05,0.95,0.8999066980396118,15,3.0,0,2.0,1,2.0,1
4625,min_diffuse,20,40,2,3,0.05,0.95,0.930985568596947,18,3.0,1,3.0,1,3.0,1
4626,min_diffuse,20,40,2,3,0.05,0.95,0.939625270707145,21,3.0,1,3.0,1,4.0,0
4627,min_diffuse,20,40,2,3,0.05,0.95,0.9196762268828966,13,3.0,0,3.0,0,2.0,1
4628,min_diffuse,20,40,2,3,0.05,0.95,0.9172048054994288,6,2.0,1,2.0,1,2.0,1
4629,min_diffuse,20,40,2,3,0.05,0.95,0.8654198774474481,19,3.0,0,3.0,0,2.0,1
4630,min_diffuse,20,40,2,3,0.05,0.95,0.8990826466125399,16,2.0,1,2.0,1,3.0,0
4631,min_diffuse,20,40,2,3,0.05,0.95,0.8700589649091803,6,2.0,1,2.0,1,2.0,1
4632,min_diffuse,20,40,2,3,0.05,0.95,0.9347079824702208,21,3.0,1,3.0,1,4.0,0
4633,min_diffuse,20,40,2,3,0.05,0.95,0.9261885070043548,32,4.0,1,4.0,1,4.0,1
4634,min_diffuse,20,40,2,3,0.05,0.95,0.8726471443646956,15,3.0,1,3.0,1,3.0,1
4635,min_diffuse,20,40,2,3,0.05,0.95,0.8541427862578518,15,3.0,1,3.0,1,3.0,1
4636,min_diffuse,20,40,2,3,0.05,0.95,0.8994099880895631,17,3.0,1,3.0,1,3.0,1
4637,min_diffuse,20,40,2,3,0.05,0.95,0.9491281932629604,4,2.0,1,2.0,1,2.0,1
4638,min_diffuse,20,40,2,3,0.05,0.95,0.9095618137422116,12,3.0,0,2.0,1,3.0,0
4639,min_diffuse,20,40,2,3,0.05,0.95,0.9055197847263822,12,2.0,1,2.0,1,2.0,1
4640,min_diffuse,20,40,2,3,0.05,0.95,0.9417872405826232,18,4.0,0,3.0,1,3.0,1
4641,min_diffuse,20,40,2,3,0.05,0.95,0.909079717630179,19,3.0,1,3.0,1,3.0,1
4642,min_diffuse,20,40,2,3,0.05,0.95,0.9049625248696456,15,3.0,0,2.0,1,2.0,1
4643,min_diffuse,20,40,2,3,0.05,0.95,0.9422480109914592,11,3.0,1,3.0,1,3.0,1
4644,min_diffuse,20,40,2,3,0.05,0.95,0.8746156234141123,4,2.0,1,2.0,1,2.0,1
4645,min_diffuse,20,40,2,3,0.05,0.95,0.8687481795023819,15,3.0,0,2.0,1,2.0,1
4646,min_diffuse,20,40,2,3,0.05,0.95,0.9097943991268806,18,4.0,0,3.0,1,4.0,0
4647,min_diffuse,20,40,2,3,0.05,0.95,0.9313951423256376,8,2.0,1,2.0,1,2.0,1
4648,min_diffuse,20,40,2,3,0.05,0.95,0.910616485582547,6,2.0,1,2.0,1,2.0,1
4649,min_diffuse,20,40,2,3,0.05,0.95,0.9043220760012954,14,2.0,1,2.0,1,2.0,1
4650,min_diffuse,20,40,2,3,0.05,0.95,0.9212356358357368,21,3.0,0,3.0,0,2.0,1
4651,min_diffuse,20,40,2,3,0.05,0.95,0.9401437343422993,12,3.0,1,3.0,1,3.0,1
4652,min_diffuse,20,40,2,3,0.05,0.95,0.9208091063886976,20,3.0,1,3.0,1,3.0,1
4653,min_diffuse,20,40,2,3,0.05,0.95,0.8891842807266217,16,3.0,1,3.0,1,3.0,1
4654,min_diffuse,20,40,2,3,0.05,0.95,0.9397599026185596,14,3.0,0,3.0,0,2.0,1
4655,min_diffuse,20,40,2,3,0.05,0.95,0.8438903081792931,12,3.0,0,3.0,0,2.0,1
4656,min_diffuse,20,40,2,3,0.05,0.95,0.90403873857173,8,2.0,1,2.0,1,2.0,1
4657,min_diffuse,20,40,2,3,0.05,0.95,0.9191969248348036,14,3.0,1,3.0,1,3.0,1
4658,min_diffuse,20,40,2,3,0.05,0.95,0.8705176907278818,21,3.0,1,3.0,1,3.0,1
4659,min_diffuse,20,40,2,3,0.05,0.95,0.8706632899810819,10,2.0,1,2.0,1,2.0,1
4660,min_diffuse,20,40,2,3,0.05,0.95,0.7271737660160771,6,2.0,1,2.0,1,2.0,1
4661,min_diffuse,20,40,2,3,0.05,0.95,0.9352996886634432,26,3.0,1,3.0,1,3.0,1
4662,min_diffuse,20,40,2,3,0.05,0.95,0.9158762364966524,25,5.0,0,5.0,0,4.0,1
4663,min_diffuse,20,40,2,3,0.05,0.95,0.7898748162269766,5,2.0,1,2.0,1,2.0,1
4664,min_diffuse,20,40,2,3,0.05,0.95,0.925142738105118,33,4.0,0,3.0,1,3.0,1
4665,min_diffuse,20,40,2,3,0.05,0.95,0.9318022506151586,22,4.0,0,3.0,1,3.0,1
4666,min_diffuse,20,40,2,3,0.05,0.95,0.9229663483718183,11,3.0,1,3.0,1,3.0,1
4667,min_diffuse,20,40,2,3,0.05,0.95,0.905272959955778,13,3.0,1,3.0,1,3.0,1
4668,min_diffuse,20,40,2,3,0.05,0.95,0.903510601393932,10,3.0,0,2.0,1,2.0,1
4669,min_diffuse,20,40,2,3,0.05,0.95,0.9472202808809352,20,4.0,0,3.0,1,4.0,0
4670,min_diffuse,20,40,2,3,0.05,0.95,0.8497209304948357,9,3.0,0,2.0,1,3.0,0
4671,min_diffuse,20,40,2,3,0.05,0.95,0.931878691274031,9,2.0,1,2.0,1,2.0,1
4672,min_diffuse,20,40,2,3,0.05,0.95,0.9188360499791404,21,4.0,1,4.0,1,4.0,1
4673,min_diffuse,20,40,2,3,0.05,0.95,0.9297467949822668,12,3.0,0,2.0,1,3.0,0
4674,min_diffuse,20,40,2,3,0.05,0.95,0.932449659986156,11,3.0,1,3.0,1,3.0,1
4675,min_diffuse,20,40,2,3,0.05,0.95,0.9320890172101928,6,2.0,1,2.0,1,3.0,0
4676,min_diffuse,20,40,2,3,0.05,0.95,0.9055466711184792,11,3.0,0,2.0,1,2.0,1
4677,min_diffuse,20,40,2,3,0.05,0.95,0.808476703988717,5,2.0,1,2.0,1,2.0,1
4678,min_diffuse,20,40,2,3,0.05,0.95,0.939339574341764,6,2.0,1,2.0,1,2.0,1
4679,min_diffuse,20,40,2,3,0.05,0.95,0.9475873030402971,83,6.0,1,6.0,1,6.0,1
4680,min_diffuse,20,40,2,3,0.05,0.95,0.9314952784773876,8,3.0,0,2.0,1,2.0,1
4681,min_diffuse,20,40,2,3,0.05,0.95,0.8753662642659722,15,3.0,1,3.0,1,3.0,1
4682,min_diffuse,20,40,2,3,0.05,0.95,0.9416195229031258,26,3.0,1,3.0,1,3.0,1
4683,min_diffuse,20,40,2,3,0.05,0.95,0.8912227898732271,19,4.0,0,3.0,1,4.0,0
4684,min_diffuse,20,40,2,3,0.05,0.95,0.9495564693421596,21,3.0,1,3.0,1,3.0,1
4685,min_diffuse,20,40,2,3,0.05,0.95,0.9214008033020816,14,3.0,1,3.0,1,3.0,1
4686,min_diffuse,20,40,2,3,0.05,0.95,0.9252137547459044,27,3.0,0,3.0,0,2.0,1
4687,min_diffuse,20,40,2,3,0.05,0.95,0.943433005311046,18,3.0,1,3.0,1,3.0,1
4688,min_diffuse,20,40,2,3,0.05,0.95,0.9228403438362552,9,3.0,0,2.0,1,2.0,1
4689,min_diffuse,20,40,2,3,0.05,0.95,0.8921572843101343,8,2.0,1,2.0,1,2.0,1
4690,min_diffuse,20,40,2,3,0.05,0.95,0.9272914689052366,29,4.0,0,3.0,1,3.0,1
4691,min_diffuse,20,40,2,3,0.05,0.95,0.9482402028867224,43,3.0,1,3.0,1,3.0,1
4692,min_diffuse,20,40,2,3,0.05,0.95,0.8249597585097216,8,2.0,1,2.0,1,2.0,1
4693,min_diffuse,20,40,2,3,0.05,0.95,0.8797983730367015,12,3.0,0,2.0,1,2.0,1
4694,min_diffuse,20,40,2,3,0.05,0.95,0.8239058506480488,6,2.0,1,2.0,1,2.0,1
4695,min_diffuse,20,40,2,3,0.05,0.95,0.9055030789420913,12,2.0,1,2.0,1,2.0,1
4696,min_diffuse,20,40,2,3,0.05,0.95,0.8374238034641022,4,2.0,1,2.0,1,2.0,1
4697,min_diffuse,20,40,2,3,0.05,0.95,0.9499690516884616,17,3.0,1,3.0,1,3.0,1
4698,min_diffuse,20,40,2,3,0.05,0.95,0.8559311523437936,9,3.0,1,3.0,1,3.0,1
4699,min_diffuse,20,40,2,3,0.05,0.95,0.9223291232502012,15,3.0,0,2.0,1,2.0,1
4700,min_diffuse,20,40,2,3,0.05,0.95,0.9482922648484776,26,3.0,1,3.0,1,4.0,0
4701,min_diffuse,20,40,2,3,0.05,0.95,0.8697631918676237,15,3.0,0,3.0,0,2.0,1
4702,min_diffuse,20,40,2,3,0.05,0.95,0.8341044300833781,20,3.0,0,2.0,1,2.0,1
4703,min_diffuse,20,40,2,3,0.05,0.95,0.91436551873829,18,3.0,1,3.0,1,3.0,1
4704,min_diffuse,20,40,2,3,0.05,0.95,0.8819336349863984,19,3.0,1,3.0,1,3.0,1
4705,min_diffuse,20,40,2,3,0.05,0.95,0.8122467369560138,7,2.0,1,3.0,0,2.0,1
4706,min_diffuse,20,40,2,3,0.05,0.95,0.9218987668705712,64,7.0,0,6.0,1,6.0,1
4707,min_diffuse,20,40,2,3,0.05,0.95,0.9266046621466052,18,3.0,1,3.0,1,3.0,1
4708,min_diffuse,20,40,2,3,0.05,0.95,0.9295925864944375,6,2.0,1,2.0,1,2.0,1
4709,min_diffuse,20,40,2,3,0.05,0.95,0.9004742495762593,14,3.0,0,3.0,0,2.0,1
4710,min_diffuse,20,40,2,3,0.05,0.95,0.9478868012771874,22,4.0,0,4.0,0,3.0,1
4711,min_diffuse,20,40,2,3,0.05,0.95,0.8501023560717038,22,3.0,1,3.0,1,3.0,1
4712,min_diffuse,20,40,2,3,0.05,0.95,0.9441371473553126,38,3.0,1,3.0,1,3.0,1
4713,min_diffuse,20,40,2,3,0.05,0.95,0.7706097663868334,6,2.0,1,2.0,1,2.0,1
4714,min_diffuse,20,40,2,3,0.05,0.95,0.9478915473774304,21,3.0,1,3.0,1,3.0,1
4715,min_diffuse,20,40,2,3,0.05,0.95,0.9443186831123352,26,3.0,1,3.0,1,3.0,1
4716,min_diffuse,20,40,2,3,0.05,0.95,0.9185901445876192,9,2.0,1,2.0,1,2.0,1
4717,min_diffuse,20,40,2,3,0.05,0.95,0.9251796417173233,20,3.0,1,3.0,1,3.0,1
4718,min_diffuse,20,40,2,3,0.05,0.95,0.9392142512395726,18,4.0,0,4.0,0,3.0,1
4719,min_diffuse,20,40,2,3,0.05,0.95,0.9036765752453628,12,3.0,1,3.0,1,3.0,1
4720,min_diffuse,20,40,2,3,0.05,0.95,0.9360867519557132,21,3.0,1,3.0,1,3.0,1
4721,min_diffuse,20,40,2,3,0.05,0.95,0.8569429377343853,8,2.0,1,2.0,1,2.0,1
4722,min_diffuse,20,40,2,3,0.05,0.95,0.926776408913819,16,3.0,1,3.0,1,3.0,1
4723,min_diffuse,20,40,2,3,0.05,0.95,0.883478335714388,7,2.0,1,2.0,1,2.0,1
4724,min_diffuse,20,40,2,3,0.05,0.95,0.9195492351523816,22,3.0,1,3.0,1,3.0,1
4725,min_diffuse,20,40,2,3,0.05,0.95,0.9282756123854818,27,4.0,1,4.0,1,4.0,1
4726,min_diffuse,20,40,2,3,0.05,0.95,0.9258686155997864,18,3.0,1,3.0,1,3.0,1
4727,min_diffuse,20,40,2,3,0.05,0.95,0.8459637903030289,6,2.0,1,2.0,1,2.0,1
4728,min_diffuse,20,40,2,3,0.05,0.95,0.8897986230202155,9,3.0,0,2.0,1,2.0,1
4729,min_diffuse,20,40,2,3,0.05,0.95,0.8074967919601495,6,2.0,1,2.0,1,2.0,1
4730,min_diffuse,20,40,2,3,0.05,0.95,0.9307208072385612,50,4.0,1,4.0,1,4.0,1
4731,min_diffuse,20,40,2,3,0.05,0.95,0.8305484572037749,5,2.0,1,2.0,1,2.0,1
4732,min_diffuse,20,40,2,3,0.05,0.95,0.9266993014696214,11,3.0,0,2.0,1,3.0,0
4733,min_diffuse,20,40,2,3,0.05,0.95,0.94953211955022,15,3.0,1,3.0,1,3.0,1
4734,min_diffuse,20,40,2,3,0.05,0.95,0.9228305476365448,10,3.0,0,3.0,0,2.0,1
4735,min_diffuse,20,40,2,3,0.05,0.95,0.9499718728314612,66,4.0,1,4.0,1,4.0,1
4736,min_diffuse,20,40,2,3,0.05,0.95,0.9478501810971668,25,3.0,1,3.0,1,3.0,1
4737,min_diffuse,20,40,2,3,0.05,0.95,0.856901244852749,20,3.0,0,3.0,0,2.0,1
4738,min_diffuse,20,40,2,3,0.05,0.95,0.8754171615317051,20,3.0,1,3.0,1,3.0,1
4739,min_diffuse,20,40,2,3,0.05,0.95,0.9369897750856692,18,3.0,1,3.0,1,3.0,1
4740,min_diffuse,20,40,2,3,0.05,0.95,0.945406175832397,36,3.0,1,3.0,1,3.0,1
4741,min_diffuse,20,40,2,3,0.05,0.95,0.902816949721416,19,3.0,0,3.0,0,2.0,1
4742,min_diffuse,20,40,2,3,0.05,0.95,0.9437997558430504,15,3.0,1,3.0,1,3.0,1
4743,min_diffuse,20,40,2,3,0.05,0.95,0.9321103931707952,15,3.0,1,3.0,1,3.0,1
4744,min_diffuse,20,40,2,3,0.05,0.95,0.9329131247246129,32,4.0,1,4.0,1,4.0,1
4745,min_diffuse,20,40,2,3,0.05,0.95,0.9307292921984276,17,4.0,1,4.0,1,4.0,1
4746,min_diffuse,20,40,2,3,0.05,0.95,0.8855840851061788,4,2.0,1,2.0,1,2.0,1
4747,min_diffuse,20,40,2,3,0.05,0.95,0.9078584417193616,36,3.0,1,3.0,1,3.0,1
4748,min_diffuse,20,40,2,3,0.05,0.95,0.913352405554388,5,2.0,1,2.0,1,2.0,1
4749,min_diffuse,20,40,2,3,0.05,0.95,0.6228722289155578,4,2.0,1,2.0,1,2.0,1
4750,min_diffuse,20,40,2,3,0.05,0.95,0.9174032647924932,14,3.0,1,3.0,1,3.0,1
4751,min_diffuse,20,40,2,3,0.05,0.95,0.8212039215086719,12,2.0,1,2.0,1,2.0,1
4752,min_diffuse,20,40,2,3,0.05,0.95,0.9407595620264528,19,3.0,1,3.0,1,3.0,1
4753,min_diffuse,20,40,2,3,0.05,0.95,0.9233782897083956,16,3.0,1,3.0,1,3.0,1
4754,min_diffuse,20,40,2,3,0.05,0.95,0.9368477840992256,11,3.0,0,2.0,1,3.0,0
4755,min_diffuse,20,40,2,3,0.05,0.95,0.9424893631838752,40,3.0,1,3.0,1,3.0,1
4756,min_diffuse,20,40,2,3,0.05,0.95,0.9462692716086474,7,2.0,1,2.0,1,2.0,1
4757,min_diffuse,20,40,2,3,0.05,0.95,0.9480817850864794,10,3.0,1,3.0,1,3.0,1
4758,min_diffuse,20,40,2,3,0.05,0.95,0.9040339233092266,19,4.0,1,4.0,1,4.0,1
4759,min_diffuse,20,40,2,3,0.05,0.95,0.927987025729004,22,3.0,1,3.0,1,3.0,1
4760,min_diffuse,20,40,2,3,0.05,0.95,0.9338728208041978,13,3.0,1,3.0,1,3.0,1
4761,min_diffuse,20,40,2,3,0.05,0.95,0.9308127524381288,76,5.0,1,5.0,1,5.0,1
4762,min_diffuse,20,40,2,3,0.05,0.95,0.9218997463159602,18,3.0,1,3.0,1,3.0,1
4763,min_diffuse,20,40,2,3,0.05,0.95,0.9076078961644728,13,3.0,1,3.0,1,3.0,1
4764,min_diffuse,20,40,2,3,0.05,0.95,0.924803130581527,16,3.0,1,3.0,1,3.0,1
4765,min_diffuse,20,40,2,3,0.05,0.95,0.835398574095829,5,2.0,1,2.0,1,2.0,1
4766,min_diffuse,20,40,2,3,0.05,0.95,0.945252820600376,11,3.0,1,3.0,1,3.0,1
4767,min_diffuse,20,40,2,3,0.05,0.95,0.7936298944724146,11,2.0,1,2.0,1,2.0,1
4768,min_diffuse,20,40,2,3,0.05,0.95,0.9118335192428358,17,3.0,1,3.0,1,3.0,1
4769,min_diffuse,20,40,2,3,0.05,0.95,0.9346170767898238,8,2.0,1,2.0,1,2.0,1
4770,min_diffuse,20,40,2,3,0.05,0.95,0.9449567672314652,23,4.0,0,3.0,1,3.0,1
4771,min_diffuse,20,40,2,3,0.05,0.95,0.9214658614914172,26,3.0,1,3.0,1,3.0,1
4772,min_diffuse,20,40,2,3,0.05,0.95,0.8560859561587015,6,2.0,1,2.0,1,2.0,1
4773,min_diffuse,20,40,2,3,0.05,0.95,0.9147066900344124,10,3.0,1,3.0,1,3.0,1
4774,min_diffuse,20,40,2,3,0.05,0.95,0.916668865951674,28,3.0,1,3.0,1,3.0,1
4775,min_diffuse,20,40,2,3,0.05,0.95,0.9262824769380388,29,3.0,1,3.0,1,3.0,1
4776,min_diffuse,20,40,2,3,0.05,0.95,0.8749623129798153,9,3.0,0,2.0,1,3.0,0
4777,min_diffuse,20,40,2,3,0.05,0.95,0.810059321889699,7,2.0,1,2.0,1,2.0,1
4778,min_diffuse,20,40,2,3,0.05,0.95,0.8433193649368352,10,2.0,1,2.0,1,2.0,1
4779,min_diffuse,20,40,2,3,0.05,0.95,0.9483423623971112,26,4.0,0,3.0,1,4.0,0
4780,min_diffuse,20,40,2,3,0.05,0.95,0.9422467439434278,6,2.0,1,2.0,1,2.0,1
4781,min_diffuse,20,40,2,3,0.05,0.95,0.9461990400646436,15,3.0,1,3.0,1,3.0,1
4782,min_diffuse,20,40,2,3,0.05,0.95,0.8496548098274953,22,3.0,1,3.0,1,3.0,1
4783,min_diffuse,20,40,2,3,0.05,0.95,0.8055555526973153,6,2.0,1,2.0,1,3.0,0
4784,min_diffuse,20,40,2,3,0.05,0.95,0.944324865004222,29,3.0,1,3.0,1,3.0,1
4785,min_diffuse,20,40,2,3,0.05,0.95,0.9312071730472504,12,3.0,1,3.0,1,3.0,1
4786,min_diffuse,20,40,2,3,0.05,0.95,0.9122112871556446,7,2.0,1,2.0,1,2.0,1
4787,min_diffuse,20,40,2,3,0.05,0.95,0.9292302192404956,12,3.0,0,2.0,1,3.0,0
4788,min_diffuse,20,40,2,3,0.05,0.95,0.8770625216429345,8,2.0,1,2.0,1,2.0,1
4789,min_diffuse,20,40,2,3,0.05,0.95,0.9389913131230412,39,4.0,1,4.0,1,4.0,1
4790,min_diffuse,20,40,2,3,0.05,0.95,0.8916826453731327,14,3.0,1,3.0,1,3.0,1
4791,min_diffuse,20,40,2,3,0.05,0.95,0.8682513443745405,19,3.0,0,3.0,0,2.0,1
4792,min_diffuse,20,40,2,3,0.05,0.95,0.9209847217704782,9,2.0,1,2.0,1,2.0,1
4793,min_diffuse,20,40,2,3,0.05,0.95,0.9217717700350044,12,3.0,0,3.0,0,2.0,1
4794,min_diffuse,20,40,2,3,0.05,0.95,0.939536656398256,9,3.0,1,3.0,1,3.0,1
4795,min_diffuse,20,40,2,3,0.05,0.95,0.9228419939745692,13,3.0,1,3.0,1,3.0,1
4796,min_diffuse,20,40,2,3,0.05,0.95,0.9488660915134348,21,4.0,0,3.0,1,4.0,0
4797,min_diffuse,20,40,2,3,0.05,0.95,0.8844091732783211,17,3.0,1,3.0,1,3.0,1
4798,min_diffuse,20,40,2,3,0.05,0.95,0.8418585017121485,11,2.0,1,2.0,1,2.0,1
4799,min_diffuse,20,40,2,3,0.05,0.95,0.9299935328045243,24,5.0,0,4.0,1,4.0,1
4800,min_diffuse,20,40,2,3,0.05,0.95,0.9148443478545182,26,4.0,0,3.0,1,4.0,0
4801,min_diffuse,20,40,2,3,0.05,0.95,0.922900979497888,13,3.0,1,3.0,1,4.0,0
4802,min_diffuse,20,40,2,3,0.05,0.95,0.9232241859812576,20,3.0,1,3.0,1,3.0,1
4803,min_diffuse,20,40,2,3,0.05,0.95,0.9457950218072328,14,3.0,1,3.0,1,3.0,1
4804,min_diffuse,20,40,2,3,0.05,0.95,0.913369911846066,19,3.0,0,3.0,0,2.0,1
4805,min_diffuse,20,40,2,3,0.05,0.95,0.8983879533467043,9,2.0,1,2.0,1,2.0,1
4806,min_diffuse,20,40,2,3,0.05,0.95,0.917142658443876,9,2.0,1,2.0,1,2.0,1
4807,min_diffuse,20,40,2,3,0.05,0.95,0.7994789796952463,13,3.0,1,3.0,1,3.0,1
4808,min_diffuse,20,40,2,3,0.05,0.95,0.8965896037312648,14,3.0,1,3.0,1,3.0,1
4809,min_diffuse,20,40,2,3,0.05,0.95,0.9387580748183963,22,3.0,1,3.0,1,3.0,1
4810,min_diffuse,20,40,2,3,0.05,0.95,0.8888023177968792,10,2.0,1,2.0,1,2.0,1
4811,min_diffuse,20,40,2,3,0.05,0.95,0.9298903660526104,15,3.0,1,3.0,1,4.0,0
4812,min_diffuse,20,40,2,3,0.05,0.95,0.8585056615685928,11,3.0,0,2.0,1,2.0,1
4813,min_diffuse,20,40,2,3,0.05,0.95,0.9435063080802998,53,5.0,0,5.0,0,4.0,1
4814,min_diffuse,20,40,2,3,0.05,0.95,0.9174565565155816,35,4.0,0,3.0,1,3.0,1
4815,min_diffuse,20,40,2,3,0.05,0.95,0.9014702480429984,14,3.0,0,2.0,1,3.0,0
4816,min_diffuse,20,40,2,3,0.05,0.95,0.9162259434451526,11,2.0,1,2.0,1,2.0,1
4817,min_diffuse,20,40,2,3,0.05,0.95,0.9163645700332465,15,3.0,1,3.0,1,3.0,1
4818,min_diffuse,20,40,2,3,0.05,0.95,0.922044380429854,12,3.0,1,3.0,1,3.0,1
4819,min_diffuse,20,40,2,3,0.05,0.95,0.8588078195149206,12,2.0,1,2.0,1,2.0,1
4820,min_diffuse,20,40,2,3,0.05,0.95,0.7896999889344428,7,2.0,1,2.0,1,2.0,1
4821,min_diffuse,20,40,2,3,0.05,0.95,0.9424270900691198,28,4.0,1,4.0,1,4.0,1
4822,min_diffuse,20,40,2,3,0.05,0.95,0.896803671635872,9,2.0,1,2.0,1,2.0,1
4823,min_diffuse,20,40,2,3,0.05,0.95,0.9122562433220252,7,2.0,1,2.0,1,2.0,1
4824,min_diffuse,20,40,2,3,0.05,0.95,0.889525283214352,18,3.0,1,3.0,1,3.0,1
4825,min_diffuse,20,40,2,3,0.05,0.95,0.9435300803844402,10,2.0,1,2.0,1,2.0,1
4826,min_diffuse,20,40,2,3,0.05,0.95,0.949465284711521,18,4.0,1,4.0,1,4.0,1
4827,min_diffuse,20,40,2,3,0.05,0.95,0.9136502839636232,7,2.0,1,2.0,1,3.0,0
4828,min_diffuse,20,40,2,3,0.05,0.95,0.8792415583608464,10,2.0,1,2.0,1,2.0,1
4829,min_diffuse,20,40,2,3,0.05,0.95,0.8647463598683175,13,3.0,0,2.0,1,2.0,1
4830,min_diffuse,20,40,2,3,0.05,0.95,0.9044673757471337,21,3.0,1,3.0,1,3.0,1
4831,min_diffuse,20,40,2,3,0.05,0.95,0.8371903071225597,8,2.0,1,3.0,0,3.0,0
4832,min_diffuse,20,40,2,3,0.05,0.95,0.8988703782222008,38,4.0,0,4.0,0,3.0,1
4833,min_diffuse,20,40,2,3,0.05,0.95,0.9354812106393756,17,3.0,1,3.0,1,3.0,1
4834,min_diffuse,20,40,2,3,0.05,0.95,0.9275410159603672,50,4.0,1,4.0,1,4.0,1
4835,min_diffuse,20,40,2,3,0.05,0.95,0.8770743492718365,10,3.0,0,2.0,1,2.0,1
4836,min_diffuse,20,40,2,3,0.05,0.95,0.89077041587344,11,3.0,1,3.0,1,3.0,1
4837,min_diffuse,20,40,2,3,0.05,0.95,0.9152305257015488,13,3.0,1,3.0,1,3.0,1
4838,min_diffuse,20,40,2,3,0.05,0.95,0.8371402798902352,12,2.0,1,2.0,1,2.0,1
4839,min_diffuse,20,40,2,3,0.05,0.95,0.9481601341179544,23,3.0,1,3.0,1,3.0,1
4840,min_diffuse,20,40,2,3,0.05,0.95,0.9388282116406006,9,3.0,0,2.0,1,3.0,0
4841,min_diffuse,20,40,2,3,0.05,0.95,0.8803089450176282,12,2.0,1,2.0,1,2.0,1
4842,min_diffuse,20,40,2,3,0.05,0.95,0.9254912259632864,17,3.0,0,3.0,0,2.0,1
4843,min_diffuse,20,40,2,3,0.05,0.95,0.9402496991032568,18,3.0,1,3.0,1,3.0,1
4844,min_diffuse,20,40,2,3,0.05,0.95,0.9058912538274112,27,4.0,1,4.0,1,4.0,1
4845,min_diffuse,20,40,2,3,0.05,0.95,0.8538523695193362,6,2.0,1,2.0,1,2.0,1
4846,min_diffuse,20,40,2,3,0.05,0.95,0.9414168566216116,63,5.0,0,5.0,0,4.0,1
4847,min_diffuse,20,40,2,3,0.05,0.95,0.9219397232256028,16,3.0,1,3.0,1,3.0,1
4848,min_diffuse,20,40,2,3,0.05,0.95,0.8402687439739289,7,2.0,1,2.0,1,2.0,1
4849,min_diffuse,20,40,2,3,0.05,0.95,0.7226652549931084,3,2.0,1,2.0,1,2.0,1
4850,min_diffuse,20,40,2,3,0.05,0.95,0.9428164013668172,62,5.0,0,4.0,1,4.0,1
4851,min_diffuse,20,40,2,3,0.05,0.95,0.9368748913538923,32,4.0,0,3.0,1,3.0,1
4852,min_diffuse,20,40,2,3,0.05,0.95,0.9248994664931076,16,4.0,1,4.0,1,4.0,1
4853,min_diffuse,20,40,2,3,0.05,0.95,0.7321128818147155,5,2.0,1,2.0,1,2.0,1
4854,min_diffuse,20,40,2,3,0.05,0.95,0.9098278044539502,14,3.0,1,3.0,1,3.0,1
4855,min_diffuse,20,40,2,3,0.05,0.95,0.8114968673717113,8,2.0,1,3.0,0,3.0,0
4856,min_diffuse,20,40,2,3,0.05,0.95,0.92278172904767,13,3.0,1,3.0,1,3.0,1
4857,min_diffuse,20,40,2,3,0.05,0.95,0.9306913887388198,11,3.0,1,3.0,1,3.0,1
4858,min_diffuse,20,40,2,3,0.05,0.95,0.9395636568986055,43,4.0,1,4.0,1,4.0,1
4859,min_diffuse,20,40,2,3,0.05,0.95,0.8969596004207068,6,2.0,1,2.0,1,2.0,1
4860,min_diffuse,20,40,2,3,0.05,0.95,0.9229894643561016,19,3.0,1,3.0,1,3.0,1
4861,min_diffuse,20,40,2,3,0.05,0.95,0.8797106362396135,15,3.0,1,3.0,1,3.0,1
4862,min_diffuse,20,40,2,3,0.05,0.95,0.8970445175394323,21,3.0,0,3.0,0,2.0,1
4863,min_diffuse,20,40,2,3,0.05,0.95,0.8646488063063773,36,4.0,0,4.0,0,3.0,1
4864,min_diffuse,20,40,2,3,0.05,0.95,0.9127397104195256,6,2.0,1,2.0,1,2.0,1
4865,min_diffuse,20,40,2,3,0.05,0.95,0.8312992521083956,15,3.0,1,3.0,1,3.0,1
4866,min_diffuse,20,40,2,3,0.05,0.95,0.9257774805830592,9,3.0,1,3.0,1,3.0,1
4867,min_diffuse,20,40,2,3,0.05,0.95,0.9376090600393616,39,4.0,0,4.0,0,3.0,1
4868,min_diffuse,20,40,2,3,0.05,0.95,0.902817666687051,11,3.0,1,3.0,1,3.0,1
4869,min_diffuse,20,40,2,3,0.05,0.95,0.8742939462596097,17,3.0,0,3.0,0,2.0,1
4870,min_diffuse,20,40,2,3,0.05,0.95,0.9345464838566466,24,3.0,1,3.0,1,3.0,1
4871,min_diffuse,20,40,2,3,0.05,0.95,0.905709989823368,4,2.0,1,2.0,1,2.0,1
4872,min_diffuse,20,40,2,3,0.05,0.95,0.8049246627216492,20,3.0,0,2.0,1,2.0,1
4873,min_diffuse,20,40,2,3,0.05,0.95,0.912238927787394,24,4.0,0,4.0,0,3.0,1
4874,min_diffuse,20,40,2,3,0.05,0.95,0.8969166794997776,4,2.0,1,2.0,1,2.0,1
4875,min_diffuse,20,40,2,3,0.05,0.95,0.885879200834745,8,2.0,1,2.0,1,2.0,1
4876,min_diffuse,20,40,2,3,0.05,0.95,0.941424399313586,13,3.0,1,3.0,1,3.0,1
4877,min_diffuse,20,40,2,3,0.05,0.95,0.7571474272650968,8,2.0,1,2.0,1,2.0,1
4878,min_diffuse,20,40,2,3,0.05,0.95,0.9498124005119406,52,5.0,0,5.0,0,4.0,1
4879,min_diffuse,20,40,2,3,0.05,0.95,0.9482303221104368,21,3.0,1,3.0,1,3.0,1
4880,min_diffuse,20,40,2,3,0.05,0.95,0.8943936443907937,5,2.0,1,2.0,1,2.0,1
4881,min_diffuse,20,40,2,3,0.05,0.95,0.9427666601831556,15,3.0,1,3.0,1,3.0,1
4882,min_diffuse,20,40,2,3,0.05,0.95,0.9424632965885338,8,2.0,1,3.0,0,3.0,0
4883,min_diffuse,20,40,2,3,0.05,0.95,0.8260780472160941,17,3.0,1,3.0,1,3.0,1
4884,min_diffuse,20,40,2,3,0.05,0.95,0.928604945205955,41,3.0,1,3.0,1,3.0,1
4885,min_diffuse,20,40,2,3,0.05,0.95,0.9199463055654123,18,3.0,0,3.0,0,2.0,1
4886,min_diffuse,20,40,2,3,0.05,0.95,0.8424687261144603,15,3.0,1,3.0,1,3.0,1
4887,min_diffuse,20,40,2,3,0.05,0.95,0.8353950240314789,5,2.0,1,2.0,1,2.0,1
4888,min_diffuse,20,40,2,3,0.05,0.95,0.9292038203761728,58,4.0,0,3.0,1,3.0,1
4889,min_diffuse,20,40,2,3,0.05,0.95,0.8453140813525957,5,2.0,1,2.0,1,2.0,1
4890,min_diffuse,20,40,2,3,0.05,0.95,0.8728229047969979,8,3.0,1,3.0,1,3.0,1
4891,min_diffuse,20,40,2,3,0.05,0.95,0.9158835018268622,6,2.0,1,2.0,1,2.0,1
4892,min_diffuse,20,40,2,3,0.05,0.95,0.8954813301980628,13,3.0,0,3.0,0,2.0,1
4893,min_diffuse,20,40,2,3,0.05,0.95,0.8582101540231203,12,3.0,0,3.0,0,2.0,1
4894,min_diffuse,20,40,2,3,0.05,0.95,0.9183910041963635,15,4.0,1,4.0,1,4.0,1
4895,min_diffuse,20,40,2,3,0.05,0.95,0.8801065273923747,8,2.0,1,2.0,1,2.0,1
4896,min_diffuse,20,40,2,3,0.05,0.95,0.8983314794191387,9,3.0,1,3.0,1,3.0,1
4897,min_diffuse,20,40,2,3,0.05,0.95,0.8594125607639335,14,3.0,1,3.0,1,3.0,1
4898,min_diffuse,20,40,2,3,0.05,0.95,0.9089385669331874,10,3.0,0,2.0,1,2.0,1
4899,min_diffuse,20,40,2,3,0.05,0.95,0.8730267912070244,16,3.0,1,3.0,1,3.0,1
4900,min_diffuse,20,40,2,3,0.05,0.95,0.9135733376120916,14,3.0,1,3.0,1,3.0,1
4901,min_diffuse,20,40,2,3,0.05,0.95,0.9127875945746776,11,3.0,0,3.0,0,2.0,1
4902,min_diffuse,20,40,2,3,0.05,0.95,0.8926616416223478,30,4.0,1,4.0,1,4.0,1
4903,min_diffuse,20,40,2,3,0.05,0.95,0.9278025789343958,36,4.0,0,3.0,1,3.0,1
4904,min_diffuse,20,40,2,3,0.05,0.95,0.8514254861021155,8,2.0,1,2.0,1,2.0,1
4905,min_diffuse,20,40,2,3,0.05,0.95,0.8084619981282742,6,2.0,1,2.0,1,2.0,1
4906,min_diffuse,20,40,2,3,0.05,0.95,0.9429687154957036,10,3.0,0,2.0,1,2.0,1
4907,min_diffuse,20,40,2,3,0.05,0.95,0.863491165329418,10,3.0,0,2.0,1,2.0,1
4908,min_diffuse,20,40,2,3,0.05,0.95,0.7748861088820157,19,3.0,1,3.0,1,3.0,1
4909,min_diffuse,20,40,2,3,0.05,0.95,0.9113086887468574,16,3.0,1,3.0,1,3.0,1
4910,min_diffuse,20,40,2,3,0.05,0.95,0.8849599279113854,9,3.0,0,3.0,0,2.0,1
4911,min_diffuse,20,40,2,3,0.05,0.95,0.9417150320154296,22,3.0,1,3.0,1,3.0,1
4912,min_diffuse,20,40,2,3,0.05,0.95,0.9383094865880705,20,3.0,1,3.0,1,3.0,1
4913,min_diffuse,20,40,2,3,0.05,0.95,0.9048852794736504,39,4.0,0,3.0,1,3.0,1
4914,min_diffuse,20,40,2,3,0.05,0.95,0.7388521741082602,6,2.0,1,2.0,1,2.0,1
4915,min_diffuse,20,40,2,3,0.05,0.95,0.8874643762403709,4,2.0,1,2.0,1,2.0,1
4916,min_diffuse,20,40,2,3,0.05,0.95,0.9435264840464368,30,4.0,0,3.0,1,3.0,1
4917,min_diffuse,20,40,2,3,0.05,0.95,0.8093500276137428,32,3.0,1,3.0,1,3.0,1
4918,min_diffuse,20,40,2,3,0.05,0.95,0.9218247838366296,7,2.0,1,2.0,1,2.0,1
4919,min_diffuse,20,40,2,3,0.05,0.95,0.9121358758109464,5,2.0,1,2.0,1,2.0,1
4920,min_diffuse,20,40,2,3,0.05,0.95,0.9078229543010669,25,4.0,0,3.0,1,3.0,1
4921,min_diffuse,20,40,2,3,0.05,0.95,0.9419688773068724,10,3.0,0,2.0,1,2.0,1
4922,min_diffuse,20,40,2,3,0.05,0.95,0.9390092053517896,24,4.0,0,3.0,1,4.0,0
4923,min_diffuse,20,40,2,3,0.05,0.95,0.9446460718562676,9,3.0,1,3.0,1,3.0,1
4924,min_diffuse,20,40,2,3,0.05,0.95,0.9403300656577626,21,3.0,1,3.0,1,3.0,1
4925,min_diffuse,20,40,2,3,0.05,0.95,0.9387093868579796,9,3.0,0,2.0,1,3.0,0
4926,min_diffuse,20,40,2,3,0.05,0.95,0.9286008667747908,19,3.0,0,3.0,0,2.0,1
4927,min_diffuse,20,40,2,3,0.05,0.95,0.9486384787609236,39,4.0,1,4.0,1,4.0,1
4928,min_diffuse,20,40,2,3,0.05,0.95,0.9240821437710788,15,3.0,1,3.0,1,3.0,1
4929,min_diffuse,20,40,2,3,0.05,0.95,0.8515920899975539,19,3.0,0,3.0,0,2.0,1
4930,min_diffuse,20,40,2,3,0.05,0.95,0.945584539371426,13,3.0,0,3.0,0,2.0,1
4931,min_diffuse,20,40,2,3,0.05,0.95,0.9301153689543614,13,3.0,1,4.0,0,4.0,0
4932,min_diffuse,20,40,2,3,0.05,0.95,0.937561128986812,19,3.0,1,3.0,1,3.0,1
4933,min_diffuse,20,40,2,3,0.05,0.95,0.9258144214991244,31,4.0,0,3.0,1,3.0,1
4934,min_diffuse,20,40,2,3,0.05,0.95,0.8084612079084412,7,2.0,1,3.0,0,3.0,0
4935,min_diffuse,20,40,2,3,0.05,0.95,0.9068516915973858,26,3.0,0,3.0,0,2.0,1
4936,min_diffuse,20,40,2,3,0.05,0.95,0.90435715992296,5,2.0,1,2.0,1,2.0,1
4937,min_diffuse,20,40,2,3,0.05,0.95,0.9192244875231036,12,3.0,1,3.0,1,3.0,1
4938,min_diffuse,20,40,2,3,0.05,0.95,0.940726007968838,38,4.0,0,3.0,1,3.0,1
4939,min_diffuse,20,40,2,3,0.05,0.95,0.916788731331834,8,2.0,1,2.0,1,2.0,1
4940,min_diffuse,20,40,2,3,0.05,0.95,0.90081599310126,9,2.0,1,2.0,1,2.0,1
4941,min_diffuse,20,40,2,3,0.05,0.95,0.9465864374989492,46,4.0,0,3.0,1,3.0,1
4942,min_diffuse,20,40,2,3,0.05,0.95,0.9121410768358856,13,2.0,1,2.0,1,2.0,1
4943,min_diffuse,20,40,2,3,0.05,0.95,0.9485453435083736,30,4.0,0,4.0,0,3.0,1
4944,min_diffuse,20,40,2,3,0.05,0.95,0.8667469786139027,6,2.0,1,2.0,1,2.0,1
4945,min_diffuse,20,40,2,3,0.05,0.95,0.9369892932212668,27,4.0,1,4.0,1,4.0,1
4946,min_diffuse,20,40,2,3,0.05,0.95,0.9385334819436834,16,3.0,0,2.0,1,2.0,1
4947,min_diffuse,20,40,2,3,0.05,0.95,0.9397954160849972,12,3.0,1,3.0,1,3.0,1
4948,min_diffuse,20,40,2,3,0.05,0.95,0.8603635268091725,23,3.0,1,3.0,1,3.0,1
4949,min_diffuse,20,40,2,3,0.05,0.95,0.944005494902717,24,3.0,1,3.0,1,3.0,1
4950,min_diffuse,20,40,2,3,0.05,0.95,0.9305537079605236,5,2.0,1,2.0,1,2.0,1
4951,min_diffuse,20,40,2,3,0.05,0.95,0.82472036412892,6,2.0,1,2.0,1,2.0,1
4952,min_diffuse,20,40,2,3,0.05,0.95,0.934929542785362,18,3.0,1,4.0,0,4.0,0
4953,min_diffuse,20,40,2,3,0.05,0.95,0.9485045079538724,31,4.0,0,3.0,1,3.0,1
4954,min_diffuse,20,40,2,3,0.05,0.95,0.779199786878289,10,3.0,1,3.0,1,3.0,1
4955,min_diffuse,20,40,2,3,0.05,0.95,0.9386004797262952,15,3.0,1,3.0,1,3.0,1
4956,min_diffuse,20,40,2,3,0.05,0.95,0.7561508065570183,14,3.0,0,2.0,1,2.0,1
4957,min_diffuse,20,40,2,3,0.05,0.95,0.919391272732335,6,2.0,1,2.0,1,2.0,1
4958,min_diffuse,20,40,2,3,0.05,0.95,0.9382674175810404,42,5.0,1,5.0,1,5.0,1
4959,min_diffuse,20,40,2,3,0.05,0.95,0.7728631770215344,6,2.0,1,2.0,1,2.0,1
4960,min_diffuse,20,40,2,3,0.05,0.95,0.901841673022658,21,3.0,0,3.0,0,2.0,1
4961,min_diffuse,20,40,2,3,0.05,0.95,0.8548571950785565,7,2.0,1,2.0,1,2.0,1
4962,min_diffuse,20,40,2,3,0.05,0.95,0.9362203508401472,32,4.0,0,3.0,1,3.0,1
4963,min_diffuse,20,40,2,3,0.05,0.95,0.9284704079219251,29,3.0,1,3.0,1,3.0,1
4964,min_diffuse,20,40,2,3,0.05,0.95,0.8878315253256654,14,3.0,1,4.0,0,4.0,0
4965,min_diffuse,20,40,2,3,0.05,0.95,0.8804920235410124,13,3.0,0,2.0,1,2.0,1
4966,min_diffuse,20,40,2,3,0.05,0.95,0.858862709183409,16,3.0,1,3.0,1,3.0,1
4967,min_diffuse,20,40,2,3,0.05,0.95,0.9379169350953054,21,3.0,1,3.0,1,3.0,1
4968,min_diffuse,20,40,2,3,0.05,0.95,0.9409505786097204,8,2.0,1,2.0,1,2.0,1
4969,min_diffuse,20,40,2,3,0.05,0.95,0.9178027899464942,12,3.0,0,2.0,1,2.0,1
4970,min_diffuse,20,40,2,3,0.05,0.95,0.92574920447436,10,3.0,1,3.0,1,3.0,1
4971,min_diffuse,20,40,2,3,0.05,0.95,0.9254736663066636,7,2.0,1,2.0,1,2.0,1
4972,min_diffuse,20,40,2,3,0.05,0.95,0.9365278919398572,21,4.0,0,3.0,1,4.0,0
4973,min_diffuse,20,40,2,3,0.05,0.95,0.925181077474656,28,3.0,0,3.0,0,2.0,1
4974,min_diffuse,20,40,2,3,0.05,0.95,0.8827377088491222,9,2.0,1,2.0,1,2.0,1
4975,min_diffuse,20,40,2,3,0.05,0.95,0.9000362268243188,29,4.0,0,4.0,0,3.0,1
4976,min_diffuse,20,40,2,3,0.05,0.95,0.9189767393103168,8,2.0,1,2.0,1,2.0,1
4977,min_diffuse,20,40,2,3,0.05,0.95,0.9480746500338542,8,2.0,1,2.0,1,2.0,1
4978,min_diffuse,20,40,2,3,0.05,0.95,0.9186587923202196,49,3.0,1,3.0,1,3.0,1
4979,min_diffuse,20,40,2,3,0.05,0.95,0.9157367032191188,15,3.0,0,2.0,1,3.0,0
4980,min_diffuse,20,40,2,3,0.05,0.95,0.941530258739084,25,3.0,1,3.0,1,3.0,1
4981,min_diffuse,20,40,2,3,0.05,0.95,0.9056985478383454,22,4.0,1,4.0,1,4.0,1
4982,min_diffuse,20,40,2,3,0.05,0.95,0.8879966135824063,12,2.0,1,2.0,1,2.0,1
4983,min_diffuse,20,40,2,3,0.05,0.95,0.9237104495713548,10,2.0,1,2.0,1,2.0,1
4984,min_diffuse,20,40,2,3,0.05,0.95,0.9478764887775252,7,2.0,1,2.0,1,2.0,1
4985,min_diffuse,20,40,2,3,0.05,0.95,0.9323063437977168,14,3.0,1,3.0,1,3.0,1
4986,min_diffuse,20,40,2,3,0.05,0.95,0.9256379303585854,35,3.0,1,3.0,1,3.0,1
4987,min_diffuse,20,40,2,3,0.05,0.95,0.8979842518887344,10,3.0,1,3.0,1,3.0,1
4988,min_diffuse,20,40,2,3,0.05,0.95,0.9004111753769265,10,2.0,1,2.0,1,2.0,1
4989,min_diffuse,20,40,2,3,0.05,0.95,0.8940821896230321,8,2.0,1,2.0,1,2.0,1
4990,min_diffuse,20,40,2,3,0.05,0.95,0.9412697734692742,66,4.0,0,4.0,0,3.0,1
4991,min_diffuse,20,40,2,3,0.05,0.95,0.9394767922764398,10,3.0,1,3.0,1,3.0,1
4992,min_diffuse,20,40,2,3,0.05,0.95,0.8873574433853231,6,2.0,1,2.0,1,2.0,1
4993,min_diffuse,20,40,2,3,0.05,0.95,0.8258778936013583,16,2.0,1,2.0,1,2.0,1
4994,min_diffuse,20,40,2,3,0.05,0.95,0.8729821740647661,15,3.0,0,3.0,0,2.0,1
4995,min_diffuse,20,40,2,3,0.05,0.95,0.9474701477365556,38,5.0,0,4.0,1,4.0,1
4996,min_diffuse,20,40,2,3,0.05,0.95,0.9354242098136236,28,3.0,1,3.0,1,4.0,0
4997,min_diffuse,20,40,2,3,0.05,0.95,0.9392976026215276,13,3.0,0,3.0,0,2.0,1
4998,min_diffuse,20,40,2,3,0.05,0.95,0.925330553189622,17,4.0,0,3.0,1,3.0,1
4999,min_diffuse,20,40,2,3,0.05,0.95,0.8942119663124398,16,3.0,1,3.0,1,3.0,1
5000,min_diffuse,20,40,2,3,0.05,0.95,0.8247743759618077,10,3.0,0,2.0,1,2.0,1
5001,min_diffuse,20,40,2,3,0.05,0.95,0.9316065768595726,15,3.0,1,3.0,1,3.0,1
5002,min_diffuse,20,40,2,3,0.05,0.95,0.9390165911174764,26,3.0,1,3.0,1,3.0,1
5003,min_diffuse,20,40,2,3,0.05,0.95,0.9323663983393322,20,4.0,1,4.0,1,4.0,1
5004,min_diffuse,20,40,2,3,0.05,0.95,0.9406942830139704,60,4.0,1,4.0,1,4.0,1
5005,min_diffuse,20,40,2,3,0.05,0.95,0.9481678604904666,10,3.0,1,3.0,1,3.0,1
5006,min_diffuse,20,40,2,3,0.05,0.95,0.9071164435496264,7,2.0,1,2.0,1,2.0,1
5007,min_diffuse,20,40,2,3,0.05,0.95,0.8416361720215254,9,2.0,1,2.0,1,2.0,1
5008,min_diffuse,20,40,2,3,0.05,0.95,0.9184889186380188,17,3.0,1,3.0,1,3.0,1
5009,min_diffuse,20,40,2,3,0.05,0.95,0.8713124739313244,9,3.0,0,2.0,1,3.0,0
5010,min_diffuse,20,40,2,3,0.05,0.95,0.9254278806286586,22,3.0,1,3.0,1,3.0,1
5011,min_diffuse,20,40,2,3,0.05,0.95,0.9110719250563912,29,3.0,0,3.0,0,2.0,1
5012,min_diffuse,20,40,2,3,0.05,0.95,0.877777960615071,7,2.0,1,2.0,1,3.0,0
5013,min_diffuse,20,40,2,3,0.05,0.95,0.8966280351183485,13,3.0,0,2.0,1,2.0,1
5014,min_diffuse,20,40,2,3,0.05,0.95,0.942921707067846,122,6.0,0,5.0,1,5.0,1
5015,min_diffuse,20,40,2,3,0.05,0.95,0.9233867599432524,6,2.0,1,2.0,1,2.0,1
5016,min_diffuse,20,40,2,3,0.05,0.95,0.9457119400172898,12,3.0,1,3.0,1,3.0,1
5017,min_diffuse,20,40,2,3,0.05,0.95,0.9468795267475432,81,5.0,0,5.0,0,4.0,1
5018,min_diffuse,20,40,2,3,0.05,0.95,0.9415808259760388,6,2.0,1,2.0,1,2.0,1
5019,min_diffuse,20,40,2,3,0.05,0.95,0.903316921254504,12,3.0,0,3.0,0,2.0,1
5020,min_diffuse,20,40,2,3,0.05,0.95,0.8837801119458387,14,3.0,1,3.0,1,3.0,1
5021,min_diffuse,20,40,2,3,0.05,0.95,0.9038262628865902,14,3.0,1,3.0,1,3.0,1
5022,min_diffuse,20,40,2,3,0.05,0.95,0.7636370166670851,9,3.0,1,3.0,1,3.0,1
5023,min_diffuse,20,40,2,3,0.05,0.95,0.9355650697535942,5,2.0,1,2.0,1,2.0,1
5024,min_diffuse,20,40,2,3,0.05,0.95,0.9242997834067572,9,2.0,1,2.0,1,3.0,0
5025,min_diffuse,20,40,2,3,0.05,0.95,0.8431483122765806,23,3.0,1,3.0,1,3.0,1
5026,min_diffuse,20,40,2,3,0.05,0.95,0.8138036830395378,7,2.0,1,2.0,1,2.0,1
5027,min_diffuse,20,40,2,3,0.05,0.95,0.8953380555049174,26,3.0,1,3.0,1,3.0,1
5028,min_diffuse,20,40,2,3,0.05,0.95,0.9189813538363628,15,3.0,1,3.0,1,3.0,1
5029,min_diffuse,20,40,2,3,0.05,0.95,0.8971381300552009,10,2.0,1,2.0,1,2.0,1
5030,min_diffuse,20,40,2,3,0.05,0.95,0.8045387041924217,10,2.0,1,2.0,1,2.0,1
5031,min_diffuse,20,40,2,3,0.05,0.95,0.9075748266538952,18,3.0,1,3.0,1,3.0,1
5032,min_diffuse,20,40,2,3,0.05,0.95,0.9237162795820238,24,3.0,1,3.0,1,3.0,1
5033,min_diffuse,20,40,2,3,0.05,0.95,0.9227829615351528,62,4.0,1,4.0,1,4.0,1
5034,min_diffuse,20,40,2,3,0.05,0.95,0.9445165312647346,37,4.0,0,3.0,1,3.0,1
5035,min_diffuse,20,40,2,3,0.05,0.95,0.6612976852607756,3,2.0,1,2.0,1,2.0,1
5036,min_diffuse,20,40,2,3,0.05,0.95,0.9210803666267308,16,3.0,1,3.0,1,3.0,1
5037,min_diffuse,20,40,2,3,0.05,0.95,0.8322663765256261,5,2.0,1,2.0,1,2.0,1
5038,min_diffuse,20,40,2,3,0.05,0.95,0.9239222434155648,39,5.0,0,4.0,1,4.0,1
5039,min_diffuse,20,40,2,3,0.05,0.95,0.9467523674973374,33,3.0,1,3.0,1,3.0,1
5040,min_diffuse,20,40,2,3,0.05,0.95,0.9393406139148844,11,3.0,0,2.0,1,3.0,0
5041,min_diffuse,20,40,2,3,0.05,0.95,0.8533680654615309,18,3.0,1,3.0,1,3.0,1
5042,min_diffuse,20,40,2,3,0.05,0.95,0.9068270615138112,14,2.0,1,2.0,1,2.0,1
5043,min_diffuse,20,40,2,3,0.05,0.95,0.923584323370718,10,3.0,0,2.0,1,2.0,1
5044,min_diffuse,20,40,2,3,0.05,0.95,0.9259264071363656,39,4.0,1,4.0,1,4.0,1
5045,min_diffuse,20,40,2,3,0.05,0.95,0.932343088636199,17,3.0,0,2.0,1,3.0,0
5046,min_diffuse,20,40,2,3,0.05,0.95,0.9493891568955456,8,2.0,1,2.0,1,2.0,1
5047,min_diffuse,20,40,2,3,0.05,0.95,0.8968031655892974,26,4.0,0,3.0,1,3.0,1
5048,min_diffuse,20,40,2,3,0.05,0.95,0.9235216535326628,12,3.0,0,2.0,1,2.0,1
5049,min_diffuse,20,40,2,3,0.05,0.95,0.9221034047605732,19,3.0,1,3.0,1,3.0,1
5050,min_diffuse,20,40,2,3,0.05,0.95,0.9390170053314202,18,4.0,0,3.0,1,4.0,0
5051,min_diffuse,20,40,2,3,0.05,0.95,0.9087811492537752,25,4.0,0,4.0,0,3.0,1
5052,min_diffuse,20,40,2,3,0.05,0.95,0.8263087615525183,10,3.0,0,2.0,1,2.0,1
5053,min_diffuse,20,40,2,3,0.05,0.95,0.9354300572628028,18,3.0,1,3.0,1,3.0,1
5054,min_diffuse,20,40,2,3,0.05,0.95,0.9455553664073688,18,3.0,1,3.0,1,3.0,1
5055,min_diffuse,20,40,2,3,0.05,0.95,0.848519158135832,10,2.0,1,2.0,1,2.0,1
5056,min_diffuse,20,40,2,3,0.05,0.95,0.8404337863253614,9,3.0,0,2.0,1,2.0,1
5057,min_diffuse,20,40,2,3,0.05,0.95,0.9325090365866572,14,3.0,1,3.0,1,3.0,1
5058,min_diffuse,20,40,2,3,0.05,0.95,0.8921371911750569,12,3.0,0,2.0,1,2.0,1
5059,min_diffuse,20,40,2,3,0.05,0.95,0.8982210604648395,23,4.0,0,3.0,1,3.0,1
5060,min_diffuse,20,40,2,3,0.05,0.95,0.9330451495711048,10,2.0,1,2.0,1,2.0,1
5061,min_diffuse,20,40,2,3,0.05,0.95,0.9147496078525889,12,3.0,1,3.0,1,3.0,1
5062,min_diffuse,20,40,2,3,0.05,0.95,0.9499414561874824,20,3.0,1,3.0,1,3.0,1
5063,min_diffuse,20,40,2,3,0.05,0.95,0.924642042515684,17,3.0,1,3.0,1,3.0,1
5064,min_diffuse,20,40,2,3,0.05,0.95,0.9499521501580528,131,6.0,0,5.0,1,5.0,1
5065,min_diffuse,20,40,2,3,0.05,0.95,0.9224821661249204,18,3.0,1,3.0,1,3.0,1
5066,min_diffuse,20,40,2,3,0.05,0.95,0.94258133698497,14,3.0,1,3.0,1,3.0,1
5067,min_diffuse,20,40,2,3,0.05,0.95,0.8683288152185366,25,3.0,1,3.0,1,3.0,1
5068,min_diffuse,20,40,2,3,0.05,0.95,0.9011008264561168,21,4.0,1,4.0,1,4.0,1
5069,min_diffuse,20,40,2,3,0.05,0.95,0.908851401592055,9,3.0,1,3.0,1,3.0,1
5070,min_diffuse,20,40,2,3,0.05,0.95,0.9342065726736728,29,4.0,1,4.0,1,4.0,1
5071,min_diffuse,20,40,2,3,0.05,0.95,0.9458104434147496,17,3.0,0,2.0,1,2.0,1
5072,min_diffuse,20,40,2,3,0.05,0.95,0.9488023265515036,23,4.0,1,4.0,1,4.0,1
5073,min_diffuse,20,40,2,3,0.05,0.95,0.916473481505546,8,2.0,1,2.0,1,2.0,1
5074,min_diffuse,20,40,2,3,0.05,0.95,0.9172090923620232,33,4.0,1,4.0,1,4.0,1
5075,min_diffuse,20,40,2,3,0.05,0.95,0.94792876051511,42,5.0,0,4.0,1,4.0,1
5076,min_diffuse,20,40,2,3,0.05,0.95,0.9083965505597394,8,2.0,1,2.0,1,2.0,1
5077,min_diffuse,20,40,2,3,0.05,0.95,0.912159771005664,16,3.0,0,3.0,0,2.0,1
5078,min_diffuse,20,40,2,3,0.05,0.95,0.9497360252933132,11,3.0,0,2.0,1,2.0,1
5079,min_diffuse,20,40,2,3,0.05,0.95,0.9461475409486249,18,3.0,1,3.0,1,3.0,1
5080,min_diffuse,20,40,2,3,0.05,0.95,0.8563865646640122,6,2.0,1,2.0,1,3.0,0
5081,min_diffuse,20,40,2,3,0.05,0.95,0.87433213924027,10,3.0,0,3.0,0,2.0,1
5082,min_diffuse,20,40,2,3,0.05,0.95,0.8820213692938166,11,3.0,0,3.0,0,2.0,1
5083,min_diffuse,20,40,2,3,0.05,0.95,0.9165311478164658,15,3.0,1,3.0,1,3.0,1
5084,min_diffuse,20,40,2,3,0.05,0.95,0.8985186679388805,12,3.0,1,3.0,1,3.0,1
5085,min_diffuse,20,40,2,3,0.05,0.95,0.897017106081398,8,2.0,1,2.0,1,2.0,1
5086,min_diffuse,20,40,2,3,0.05,0.95,0.9345539541619032,13,3.0,1,3.0,1,3.0,1
5087,min_diffuse,20,40,2,3,0.05,0.95,0.9357934116429466,22,3.0,1,3.0,1,3.0,1
5088,min_diffuse,20,40,2,3,0.05,0.95,0.929639481832724,37,3.0,1,3.0,1,3.0,1
5089,min_diffuse,20,40,2,3,0.05,0.95,0.8665529902413079,11,3.0,0,2.0,1,2.0,1
5090,min_diffuse,20,40,2,3,0.05,0.95,0.8427923733846726,10,3.0,0,2.0,1,2.0,1
5091,min_diffuse,20,40,2,3,0.05,0.95,0.9178297987822208,14,3.0,1,3.0,1,3.0,1
5092,min_diffuse,20,40,2,3,0.05,0.95,0.9072951817319638,34,4.0,0,4.0,0,3.0,1
5093,min_diffuse,20,40,2,3,0.05,0.95,0.822541051803942,10,3.0,1,3.0,1,3.0,1
5094,min_diffuse,20,40,2,3,0.05,0.95,0.9224272019141636,5,2.0,1,2.0,1,2.0,1
5095,min_diffuse,20,40,2,3,0.05,0.95,0.9464761015982692,46,3.0,1,3.0,1,3.0,1
5096,min_diffuse,20,40,2,3,0.05,0.95,0.9340776352470056,32,3.0,1,3.0,1,3.0,1
5097,min_diffuse,20,40,2,3,0.05,0.95,0.8380398643753252,7,2.0,1,2.0,1,2.0,1
5098,min_diffuse,20,40,2,3,0.05,0.95,0.918554318717369,30,4.0,1,4.0,1,4.0,1
5099,min_diffuse,20,40,2,3,0.05,0.95,0.913903083655754,24,4.0,0,3.0,1,3.0,1
5100,min_diffuse,20,40,2,3,0.05,0.95,0.9168243789842112,17,4.0,0,3.0,1,4.0,0
5101,min_diffuse,20,40,2,3,0.05,0.95,0.901931294811616,12,3.0,1,3.0,1,3.0,1
5102,min_diffuse,20,40,2,3,0.05,0.95,0.9304877272645126,8,2.0,1,2.0,1,2.0,1
5103,min_diffuse,20,40,2,3,0.05,0.95,0.9244063777726382,28,4.0,0,3.0,1,4.0,0
5104,min_diffuse,20,40,2,3,0.05,0.95,0.9373756075636211,16,3.0,1,3.0,1,3.0,1
5105,min_diffuse,20,40,2,3,0.05,0.95,0.9425313697405112,8,2.0,1,2.0,1,2.0,1
5106,min_diffuse,20,40,2,3,0.05,0.95,0.9101363824247656,13,3.0,0,2.0,1,2.0,1
5107,min_diffuse,20,40,2,3,0.05,0.95,0.948760252996742,12,3.0,1,3.0,1,3.0,1
5108,min_diffuse,20,40,2,3,0.05,0.95,0.8297588314881369,18,2.0,1,2.0,1,2.0,1
5109,min_diffuse,20,40,2,3,0.05,0.95,0.942305020799244,18,3.0,1,3.0,1,3.0,1
5110,min_diffuse,20,40,2,3,0.05,0.95,0.9422482698112408,10,3.0,0,2.0,1,2.0,1
5111,min_diffuse,20,40,2,3,0.05,0.95,0.916058988845214,10,3.0,0,3.0,0,2.0,1
5112,min_diffuse,20,40,2,3,0.05,0.95,0.9288330570535308,10,2.0,1,2.0,1,2.0,1
5113,min_diffuse,20,40,2,3,0.05,0.95,0.8975677349427514,31,4.0,0,3.0,1,3.0,1
5114,min_diffuse,20,40,2,3,0.05,0.95,0.9356858416258474,25,3.0,1,3.0,1,3.0,1
5115,min_diffuse,20,40,2,3,0.05,0.95,0.9292061345572512,13,3.0,0,2.0,1,3.0,0
5116,min_diffuse,20,40,2,3,0.05,0.95,0.949366422030111,13,3.0,1,3.0,1,3.0,1
5117,min_diffuse,20,40,2,3,0.05,0.95,0.8812990196791687,14,2.0,1,2.0,1,2.0,1
5118,min_diffuse,20,40,2,3,0.05,0.95,0.9312161382300468,21,3.0,1,3.0,1,3.0,1
5119,min_diffuse,20,40,2,3,0.05,0.95,0.8872540504641876,9,2.0,1,2.0,1,2.0,1
5120,min_diffuse,20,40,2,3,0.05,0.95,0.9272750294686856,17,3.0,0,2.0,1,2.0,1
5121,min_diffuse,20,40,2,3,0.05,0.95,0.9377133667116566,33,4.0,1,4.0,1,4.0,1
5122,min_diffuse,20,40,2,3,0.05,0.95,0.9022717676964784,7,2.0,1,2.0,1,2.0,1
5123,min_diffuse,20,40,2,3,0.05,0.95,0.8652022279180016,12,2.0,1,2.0,1,2.0,1
5124,min_diffuse,20,40,2,3,0.05,0.95,0.9372521003428568,9,3.0,0,3.0,0,2.0,1
5125,min_diffuse,20,40,2,3,0.05,0.95,0.888856444125883,8,2.0,1,2.0,1,3.0,0
5126,min_diffuse,20,40,2,3,0.05,0.95,0.8380752375666314,15,3.0,1,3.0,1,3.0,1
5127,min_diffuse,20,40,2,3,0.05,0.95,0.9412200428322316,85,5.0,0,5.0,0,4.0,1
5128,min_diffuse,20,40,2,3,0.05,0.95,0.903743774449763,12,3.0,1,3.0,1,3.0,1
5129,min_diffuse,20,40,2,3,0.05,0.95,0.9128416361148703,20,3.0,1,3.0,1,3.0,1
5130,min_diffuse,20,40,2,3,0.05,0.95,0.9496726968185952,49,5.0,0,4.0,1,4.0,1
5131,min_diffuse,20,40,2,3,0.05,0.95,0.913357551449458,12,3.0,1,3.0,1,3.0,1
5132,min_diffuse,20,40,2,3,0.05,0.95,0.9175312700835746,17,3.0,1,3.0,1,3.0,1
5133,min_diffuse,20,40,2,3,0.05,0.95,0.9325111273122804,14,3.0,1,3.0,1,3.0,1
5134,min_diffuse,20,40,2,3,0.05,0.95,0.9446385768929536,29,3.0,0,3.0,0,2.0,1
5135,min_diffuse,20,40,2,3,0.05,0.95,0.9491683503737348,62,5.0,0,4.0,1,4.0,1
5136,min_diffuse,20,40,2,3,0.05,0.95,0.8936469874950865,6,2.0,1,2.0,1,2.0,1
5137,min_diffuse,20,40,2,3,0.05,0.95,0.8978724689248283,8,2.0,1,2.0,1,3.0,0
5138,min_diffuse,20,40,2,3,0.05,0.95,0.9103106698547444,10,3.0,0,2.0,1,3.0,0
5139,min_diffuse,20,40,2,3,0.05,0.95,0.9234810489001208,28,4.0,1,4.0,1,4.0,1
5140,min_diffuse,20,40,2,3,0.05,0.95,0.9088945909242414,7,2.0,1,2.0,1,2.0,1
5141,min_diffuse,20,40,2,3,0.05,0.95,0.9056960990750808,17,3.0,1,3.0,1,3.0,1
5142,min_diffuse,20,40,2,3,0.05,0.95,0.9468743533257274,43,5.0,0,4.0,1,4.0,1
5143,min_diffuse,20,40,2,3,0.05,0.95,0.866492876860261,11,3.0,0,3.0,0,2.0,1
5144,min_diffuse,20,40,2,3,0.05,0.95,0.9053258824960936,7,2.0,1,2.0,1,2.0,1
5145,min_diffuse,20,40,2,3,0.05,0.95,0.9379146830868936,23,4.0,1,4.0,1,4.0,1
5146,min_diffuse,20,40,2,3,0.05,0.95,0.9167198383706,26,4.0,1,4.0,1,4.0,1
5147,min_diffuse,20,40,2,3,0.05,0.95,0.8478784535796345,10,2.0,1,2.0,1,2.0,1
5148,min_diffuse,20,40,2,3,0.05,0.95,0.9400371835250588,41,4.0,1,4.0,1,4.0,1
5149,min_diffuse,20,40,2,3,0.05,0.95,0.8903342500105936,15,3.0,0,2.0,1,2.0,1
5150,min_diffuse,20,40,2,3,0.05,0.95,0.8765882994096936,10,2.0,1,2.0,1,2.0,1
5151,min_diffuse,20,40,2,3,0.05,0.95,0.835059948493367,13,3.0,1,3.0,1,3.0,1
5152,min_diffuse,20,40,2,3,0.05,0.95,0.9207624023184124,9,3.0,0,2.0,1,2.0,1
5153,min_diffuse,20,40,2,3,0.05,0.95,0.7660538098458783,8,2.0,1,2.0,1,2.0,1
5154,min_diffuse,20,40,2,3,0.05,0.95,0.8680117759215666,9,2.0,1,2.0,1,2.0,1
5155,min_diffuse,20,40,2,3,0.05,0.95,0.910743431611413,25,3.0,1,3.0,1,3.0,1
5156,min_diffuse,20,40,2,3,0.05,0.95,0.8914318676193135,6,2.0,1,2.0,1,2.0,1
5157,min_diffuse,20,40,2,3,0.05,0.95,0.9333226543453224,15,3.0,1,3.0,1,3.0,1
5158,min_diffuse,20,40,2,3,0.05,0.95,0.929264532338825,9,2.0,1,3.0,0,2.0,1
5159,min_diffuse,20,40,2,3,0.05,0.95,0.9444988150002734,12,3.0,0,2.0,1,3.0,0
5160,min_diffuse,20,40,2,3,0.05,0.95,0.909409883791103,5,2.0,1,2.0,1,2.0,1
5161,min_diffuse,20,40,2,3,0.05,0.95,0.9138725536813666,20,3.0,1,3.0,1,3.0,1
5162,min_diffuse,20,40,2,3,0.05,0.95,0.9031283854841408,9,2.0,1,2.0,1,2.0,1
5163,min_diffuse,20,40,2,3,0.05,0.95,0.9456368432832002,20,4.0,1,4.0,1,4.0,1
5164,min_diffuse,20,40,2,3,0.05,0.95,0.903913543869925,18,3.0,1,3.0,1,3.0,1
5165,min_diffuse,20,40,2,3,0.05,0.95,0.7535612263950717,5,2.0,1,2.0,1,2.0,1
5166,min_diffuse,20,40,2,3,0.05,0.95,0.947160480185544,19,3.0,1,3.0,1,3.0,1
5167,min_diffuse,20,40,2,3,0.05,0.95,0.811174632186209,9,2.0,1,2.0,1,2.0,1
5168,min_diffuse,20,40,2,3,0.05,0.95,0.9123388311975564,21,3.0,0,2.0,1,3.0,0
5169,min_diffuse,20,40,2,3,0.05,0.95,0.9351992197378984,10,3.0,1,3.0,1,3.0,1
5170,min_diffuse,20,40,2,3,0.05,0.95,0.9301004009843452,16,2.0,1,2.0,1,2.0,1
5171,min_diffuse,20,40,2,3,0.05,0.95,0.9124292853197272,16,3.0,1,3.0,1,3.0,1
5172,min_diffuse,20,40,2,3,0.05,0.95,0.9098541485472804,16,3.0,1,3.0,1,3.0,1
5173,min_diffuse,20,40,2,3,0.05,0.95,0.907534339460884,25,4.0,0,3.0,1,3.0,1
5174,min_diffuse,20,40,2,3,0.05,0.95,0.9479731237938536,25,4.0,0,3.0,1,3.0,1
5175,min_diffuse,20,40,2,3,0.05,0.95,0.9268795858991592,17,3.0,1,3.0,1,3.0,1
5176,min_diffuse,20,40,2,3,0.05,0.95,0.8980628047677148,23,3.0,0,3.0,0,2.0,1
5177,min_diffuse,20,40,2,3,0.05,0.95,0.8866447495439773,13,3.0,1,3.0,1,3.0,1
5178,min_diffuse,20,40,2,3,0.05,0.95,0.8397020684027608,18,3.0,1,3.0,1,3.0,1
5179,min_diffuse,20,40,2,3,0.05,0.95,0.8902898432946041,9,2.0,1,2.0,1,2.0,1
5180,min_diffuse,20,40,2,3,0.05,0.95,0.9408214766541032,19,3.0,1,3.0,1,4.0,0
5181,min_diffuse,20,40,2,3,0.05,0.95,0.8859459306308488,12,3.0,1,3.0,1,3.0,1
5182,min_diffuse,20,40,2,3,0.05,0.95,0.9150473390934524,16,3.0,0,2.0,1,3.0,0
5183,min_diffuse,20,40,2,3,0.05,0.95,0.9057498646899076,9,2.0,1,2.0,1,2.0,1
5184,min_diffuse,20,40,2,3,0.05,0.95,0.9385240856063284,10,3.0,1,3.0,1,3.0,1
5185,min_diffuse,20,40,2,3,0.05,0.95,0.9285745267232596,16,3.0,1,3.0,1,3.0,1
5186,min_diffuse,20,40,2,3,0.05,0.95,0.8590774108222061,9,3.0,1,3.0,1,3.0,1
5187,min_diffuse,20,40,2,3,0.05,0.95,0.9040078314459056,12,3.0,0,3.0,0,2.0,1
5188,min_diffuse,20,40,2,3,0.05,0.95,0.8382176469346602,9,2.0,1,2.0,1,2.0,1
5189,min_diffuse,20,40,2,3,0.05,0.95,0.9494375750668712,13,3.0,1,3.0,1,3.0,1
5190,min_diffuse,20,40,2,3,0.05,0.95,0.939838405060017,23,3.0,1,3.0,1,3.0,1
5191,min_diffuse,20,40,2,3,0.05,0.95,0.936652219588462,11,3.0,1,3.0,1,3.0,1
5192,min_diffuse,20,40,2,3,0.05,0.95,0.924976037940755,25,4.0,1,4.0,1,4.0,1
5193,min_diffuse,20,40,2,3,0.05,0.95,0.8635900567836188,13,3.0,1,3.0,1,3.0,1
5194,min_diffuse,20,40,2,3,0.05,0.95,0.94796890942108,41,3.0,1,3.0,1,3.0,1
5195,min_diffuse,20,40,2,3,0.05,0.95,0.8835207028068044,16,3.0,1,3.0,1,3.0,1
5196,min_diffuse,20,40,2,3,0.05,0.95,0.9393158720295504,14,3.0,1,3.0,1,3.0,1
5197,min_diffuse,20,40,2,3,0.05,0.95,0.9316404312955296,21,3.0,1,3.0,1,3.0,1
5198,min_diffuse,20,40,2,3,0.05,0.95,0.9073536877048596,15,3.0,0,2.0,1,3.0,0
5199,min_diffuse,20,40,2,3,0.05,0.95,0.9080538738331446,19,3.0,1,3.0,1,3.0,1
5200,min_diffuse,20,40,2,3,0.05,0.95,0.8842435356909314,24,3.0,1,3.0,1,3.0,1
5201,min_diffuse,20,40,2,3,0.05,0.95,0.7614397721037991,5,2.0,1,2.0,1,2.0,1
5202,min_diffuse,20,40,2,3,0.05,0.95,0.934343252294429,16,3.0,1,3.0,1,3.0,1
5203,min_diffuse,20,40,2,3,0.05,0.95,0.9336568982232688,16,3.0,1,3.0,1,3.0,1
5204,min_diffuse,20,40,2,3,0.05,0.95,0.8665845162799003,7,2.0,1,2.0,1,2.0,1
5205,min_diffuse,20,40,2,3,0.05,0.95,0.8807361743599427,14,3.0,1,3.0,1,3.0,1
5206,min_diffuse,20,40,2,3,0.05,0.95,0.921779551604902,14,2.0,1,2.0,1,2.0,1
5207,min_diffuse,20,40,2,3,0.05,0.95,0.9316236237181588,7,2.0,1,2.0,1,2.0,1
5208,min_diffuse,20,40,2,3,0.05,0.95,0.8454387988222876,12,3.0,0,2.0,1,2.0,1
5209,min_diffuse,20,40,2,3,0.05,0.95,0.8845820304989703,9,2.0,1,2.0,1,3.0,0
5210,min_diffuse,20,40,2,3,0.05,0.95,0.9376021934113742,47,5.0,0,4.0,1,4.0,1
5211,min_diffuse,20,40,2,3,0.05,0.95,0.9480581045504904,16,4.0,0,3.0,1,3.0,1
5212,min_diffuse,20,40,2,3,0.05,0.95,0.8161802577330308,4,2.0,1,2.0,1,2.0,1
5213,min_diffuse,20,40,2,3,0.05,0.95,0.9082012319878368,12,3.0,1,3.0,1,3.0,1
5214,min_diffuse,20,40,2,3,0.05,0.95,0.8311836473600346,7,2.0,1,2.0,1,2.0,1
5215,min_diffuse,20,40,2,3,0.05,0.95,0.9344379730718472,10,3.0,0,2.0,1,2.0,1
5216,min_diffuse,20,40,2,3,0.05,0.95,0.935137161648626,15,4.0,0,4.0,0,3.0,1
5217,min_diffuse,20,40,2,3,0.05,0.95,0.8926625437315051,23,4.0,1,4.0,1,4.0,1
5218,min_diffuse,20,40,2,3,0.05,0.95,0.924016539583386,9,3.0,1,3.0,1,3.0,1
5219,min_diffuse,20,40,2,3,0.05,0.95,0.910130394578606,25,3.0,1,3.0,1,3.0,1
5220,min_diffuse,20,40,2,3,0.05,0.95,0.8544155932623904,36,3.0,1,3.0,1,3.0,1
5221,min_diffuse,20,40,2,3,0.05,0.95,0.9477745950098924,13,3.0,1,3.0,1,3.0,1
5222,min_diffuse,20,40,2,3,0.05,0.95,0.8924521907070769,41,4.0,0,3.0,1,3.0,1
5223,min_diffuse,20,40,2,3,0.05,0.95,0.8963382171251563,30,3.0,1,3.0,1,3.0,1
5224,min_diffuse,20,40,2,3,0.05,0.95,0.9467947696348776,14,3.0,1,3.0,1,3.0,1
5225,min_diffuse,20,40,2,3,0.05,0.95,0.8530041326363308,13,3.0,1,3.0,1,3.0,1
5226,min_diffuse,20,40,2,3,0.05,0.95,0.8592757257572092,6,2.0,1,2.0,1,2.0,1
5227,min_diffuse,20,40,2,3,0.05,0.95,0.9398776920626246,21,3.0,1,3.0,1,3.0,1
5228,min_diffuse,20,40,2,3,0.05,0.95,0.8907771497393134,11,3.0,0,2.0,1,2.0,1
5229,min_diffuse,20,40,2,3,0.05,0.95,0.9093031617647692,6,2.0,1,2.0,1,2.0,1
5230,min_diffuse,20,40,2,3,0.05,0.95,0.9140039819419156,20,3.0,1,3.0,1,3.0,1
5231,min_diffuse,20,40,2,3,0.05,0.95,0.9373196167268478,13,3.0,1,3.0,1,3.0,1
5232,min_diffuse,20,40,2,3,0.05,0.95,0.9086410664264698,14,3.0,0,2.0,1,3.0,0
5233,min_diffuse,20,40,2,3,0.05,0.95,0.9259072135070412,32,4.0,0,3.0,1,3.0,1
5234,min_diffuse,20,40,2,3,0.05,0.95,0.8782921235899761,13,3.0,1,3.0,1,3.0,1
5235,min_diffuse,20,40,2,3,0.05,0.95,0.9000884483228303,9,2.0,1,2.0,1,2.0,1
5236,min_diffuse,20,40,2,3,0.05,0.95,0.9203730288865032,16,3.0,1,3.0,1,3.0,1
5237,min_diffuse,20,40,2,3,0.05,0.95,0.919757534556382,30,3.0,1,4.0,0,4.0,0
5238,min_diffuse,20,40,2,3,0.05,0.95,0.9158804664939216,28,4.0,0,3.0,1,4.0,0
5239,min_diffuse,20,40,2,3,0.05,0.95,0.9292815695975074,14,3.0,1,3.0,1,3.0,1
5240,min_diffuse,20,40,2,3,0.05,0.95,0.9247918131216488,29,5.0,0,4.0,1,4.0,1
5241,min_diffuse,20,40,2,3,0.05,0.95,0.9287735324448864,14,3.0,1,3.0,1,3.0,1
5242,min_diffuse,20,40,2,3,0.05,0.95,0.9493932810423196,50,4.0,1,4.0,1,4.0,1
5243,min_diffuse,20,40,2,3,0.05,0.95,0.9034849530852628,25,3.0,1,3.0,1,3.0,1
5244,min_diffuse,20,40,2,3,0.05,0.95,0.9460834051925404,16,3.0,0,2.0,1,3.0,0
5245,min_diffuse,20,40,2,3,0.05,0.95,0.9139001633550272,16,3.0,1,3.0,1,3.0,1
5246,min_diffuse,20,40,2,3,0.05,0.95,0.9116637528776348,33,3.0,1,3.0,1,3.0,1
5247,min_diffuse,20,40,2,3,0.05,0.95,0.8381392403776402,5,2.0,1,2.0,1,2.0,1
5248,min_diffuse,20,40,2,3,0.05,0.95,0.91803745110482,10,2.0,1,2.0,1,2.0,1
5249,min_diffuse,20,40,2,3,0.05,0.95,0.9050945394928084,7,2.0,1,2.0,1,2.0,1
5250,min_diffuse,20,40,2,3,0.05,0.95,0.9487286572257728,12,3.0,1,3.0,1,3.0,1
5251,min_diffuse,20,40,2,3,0.05,0.95,0.929846875344304,13,3.0,1,3.0,1,3.0,1
5252,min_diffuse,20,40,2,3,0.05,0.95,0.945811817492137,15,3.0,1,3.0,1,3.0,1
5253,min_diffuse,20,40,2,3,0.05,0.95,0.9226156594737096,30,4.0,1,4.0,1,4.0,1
5254,min_diffuse,20,40,2,3,0.05,0.95,0.9103820638889786,7,2.0,1,2.0,1,2.0,1
5255,min_diffuse,20,40,2,3,0.05,0.95,0.9142783814465844,13,3.0,1,3.0,1,3.0,1
5256,min_diffuse,20,40,2,3,0.05,0.95,0.9389541195018004,16,3.0,1,3.0,1,3.0,1
5257,min_diffuse,20,40,2,3,0.05,0.95,0.9392796302075284,15,3.0,1,3.0,1,3.0,1
5258,min_diffuse,20,40,2,3,0.05,0.95,0.9145411769246556,15,3.0,1,3.0,1,3.0,1
5259,min_diffuse,20,40,2,3,0.05,0.95,0.8681428019553055,6,2.0,1,2.0,1,2.0,1
5260,min_diffuse,20,40,2,3,0.05,0.95,0.9319570108831662,27,4.0,0,3.0,1,3.0,1
5261,min_diffuse,20,40,2,3,0.05,0.95,0.9263945783430608,6,2.0,1,2.0,1,2.0,1
5262,min_diffuse,20,40,2,3,0.05,0.95,0.9333754824206684,19,4.0,1,4.0,1,4.0,1
5263,min_diffuse,20,40,2,3,0.05,0.95,0.9154038530662892,9,2.0,1,2.0,1,2.0,1
5264,min_diffuse,20,40,2,3,0.05,0.95,0.9470682572837104,14,3.0,1,3.0,1,3.0,1
5265,min_diffuse,20,40,2,3,0.05,0.95,0.8931533277311715,47,4.0,0,4.0,0,3.0,1
5266,min_diffuse,20,40,2,3,0.05,0.95,0.9474163204738612,72,5.0,0,4.0,1,4.0,1
5267,min_diffuse,20,40,2,3,0.05,0.95,0.8984067027773914,26,4.0,0,4.0,0,3.0,1
5268,min_diffuse,20,40,2,3,0.05,0.95,0.930333866209692,20,3.0,0,3.0,0,2.0,1
5269,min_diffuse,20,40,2,3,0.05,0.95,0.9219136494389362,29,4.0,0,4.0,0,3.0,1
5270,min_diffuse,20,40,2,3,0.05,0.95,0.8567000924827592,20,3.0,1,3.0,1,3.0,1
5271,min_diffuse,20,40,2,3,0.05,0.95,0.9081198365464214,10,3.0,0,2.0,1,2.0,1
5272,min_diffuse,20,40,2,3,0.05,0.95,0.9325469485466104,42,4.0,1,4.0,1,4.0,1
5273,min_diffuse,20,40,2,3,0.05,0.95,0.9245821781674932,14,3.0,1,3.0,1,3.0,1
5274,min_diffuse,20,40,2,3,0.05,0.95,0.949474577173496,12,3.0,1,3.0,1,3.0,1
5275,min_diffuse,20,40,2,3,0.05,0.95,0.855923119863905,5,2.0,1,2.0,1,2.0,1
5276,min_diffuse,20,40,2,3,0.05,0.95,0.9381446801873942,47,4.0,1,4.0,1,4.0,1
5277,min_diffuse,20,40,2,3,0.05,0.95,0.9308700487028226,8,3.0,0,2.0,1,3.0,0
5278,min_diffuse,20,40,2,3,0.05,0.95,0.8528325497008145,7,2.0,1,2.0,1,2.0,1
5279,min_diffuse,20,40,2,3,0.05,0.95,0.8976437977401462,9,2.0,1,2.0,1,2.0,1
5280,min_diffuse,20,40,2,3,0.05,0.95,0.8531936976166562,7,2.0,1,2.0,1,3.0,0
5281,min_diffuse,20,40,2,3,0.05,0.95,0.9297052313830692,21,4.0,1,4.0,1,4.0,1
5282,min_diffuse,20,40,2,3,0.05,0.95,0.9263260676476672,21,4.0,1,4.0,1,4.0,1
5283,min_diffuse,20,40,2,3,0.05,0.95,0.9333551486148997,24,3.0,1,3.0,1,3.0,1
5284,min_diffuse,20,40,2,3,0.05,0.95,0.9110427917365996,20,3.0,1,3.0,1,3.0,1
5285,min_diffuse,20,40,2,3,0.05,0.95,0.8623677839713781,9,3.0,1,3.0,1,3.0,1
5286,min_diffuse,20,40,2,3,0.05,0.95,0.9275312891352576,52,4.0,1,4.0,1,4.0,1
5287,min_diffuse,20,40,2,3,0.05,0.95,0.9303257835751592,19,4.0,1,4.0,1,4.0,1
5288,min_diffuse,20,40,2,3,0.05,0.95,0.903568650556186,17,3.0,1,3.0,1,3.0,1
5289,min_diffuse,20,40,2,3,0.05,0.95,0.9101705627461268,10,2.0,1,2.0,1,2.0,1
5290,min_diffuse,20,40,2,3,0.05,0.95,0.9275574941481092,10,3.0,0,2.0,1,3.0,0
5291,min_diffuse,20,40,2,3,0.05,0.95,0.9070368490265596,5,2.0,1,2.0,1,2.0,1
5292,min_diffuse,20,40,2,3,0.05,0.95,0.8706998236871633,23,3.0,1,3.0,1,3.0,1
5293,min_diffuse,20,40,2,3,0.05,0.95,0.9167377260844716,26,3.0,1,3.0,1,3.0,1
5294,min_diffuse,20,40,2,3,0.05,0.95,0.9313040916033636,15,3.0,0,3.0,0,2.0,1
5295,min_diffuse,20,40,2,3,0.05,0.95,0.9164646826178822,4,2.0,1,2.0,1,2.0,1
5296,min_diffuse,20,40,2,3,0.05,0.95,0.9197166751756708,18,3.0,1,3.0,1,3.0,1
5297,min_diffuse,20,40,2,3,0.05,0.95,0.8805890855170037,9,2.0,1,2.0,1,2.0,1
5298,min_diffuse,20,40,2,3,0.05,0.95,0.8644369444121388,4,2.0,1,2.0,1,2.0,1
5299,min_diffuse,20,40,2,3,0.05,0.95,0.9381865485627572,20,3.0,0,2.0,1,2.0,1
5300,min_diffuse,20,40,2,3,0.05,0.95,0.9271813810319756,10,3.0,0,2.0,1,3.0,0
5301,min_diffuse,20,40,2,3,0.05,0.95,0.935057197449928,26,4.0,1,4.0,1,4.0,1
5302,min_diffuse,20,40,2,3,0.05,0.95,0.8352559568608999,13,3.0,0,2.0,1,2.0,1
5303,min_diffuse,20,40,2,3,0.05,0.95,0.7820471132000375,7,2.0,1,2.0,1,2.0,1
5304,min_diffuse,20,40,2,3,0.05,0.95,0.8802713105818224,5,2.0,1,2.0,1,2.0,1
5305,min_diffuse,20,40,2,3,0.05,0.95,0.9455762686422924,32,4.0,0,3.0,1,3.0,1
5306,min_diffuse,20,40,2,3,0.05,0.95,0.9120146762312956,24,3.0,0,3.0,0,2.0,1
5307,min_diffuse,20,40,2,3,0.05,0.95,0.8579097170461966,12,3.0,0,2.0,1,2.0,1
5308,min_diffuse,20,40,2,3,0.05,0.95,0.9254459712804824,18,3.0,1,3.0,1,3.0,1
5309,min_diffuse,20,40,2,3,0.05,0.95,0.9141035944701392,25,4.0,1,4.0,1,4.0,1
5310,min_diffuse,20,40,2,3,0.05,0.95,0.882975486582982,14,3.0,1,3.0,1,3.0,1
5311,min_diffuse,20,40,2,3,0.05,0.95,0.9026980952860618,16,3.0,1,3.0,1,3.0,1
5312,min_diffuse,20,40,2,3,0.05,0.95,0.8815918475177228,6,2.0,1,2.0,1,2.0,1
5313,min_diffuse,20,40,2,3,0.05,0.95,0.8602385405572972,16,3.0,1,3.0,1,3.0,1
5314,min_diffuse,20,40,2,3,0.05,0.95,0.8909505614852037,5,2.0,1,2.0,1,2.0,1
5315,min_diffuse,20,40,2,3,0.05,0.95,0.886701508530067,12,3.0,0,2.0,1,2.0,1
5316,min_diffuse,20,40,2,3,0.05,0.95,0.9451594876624504,21,4.0,1,4.0,1,4.0,1
5317,min_diffuse,20,40,2,3,0.05,0.95,0.941125082689927,15,3.0,1,3.0,1,3.0,1
5318,min_diffuse,20,40,2,3,0.05,0.95,0.909780546785842,33,4.0,1,4.0,1,4.0,1
5319,min_diffuse,20,40,2,3,0.05,0.95,0.8327676341875064,9,2.0,1,3.0,0,3.0,0
5320,min_diffuse,20,40,2,3,0.05,0.95,0.8919282229808356,8,2.0,1,2.0,1,3.0,0
5321,min_diffuse,20,40,2,3,0.05,0.95,0.9044945544217692,15,3.0,1,3.0,1,3.0,1
5322,min_diffuse,20,40,2,3,0.05,0.95,0.9371324756673244,9,2.0,1,2.0,1,3.0,0
5323,min_diffuse,20,40,2,3,0.05,0.95,0.9499687071186248,13,3.0,1,3.0,1,3.0,1
5324,min_diffuse,20,40,2,3,0.05,0.95,0.9455382531023429,32,4.0,1,4.0,1,4.0,1
5325,min_diffuse,20,40,2,3,0.05,0.95,0.8583782575352967,18,3.0,1,3.0,1,3.0,1
5326,min_diffuse,20,40,2,3,0.05,0.95,0.9381548228054388,10,3.0,1,3.0,1,3.0,1
5327,min_diffuse,20,40,2,3,0.05,0.95,0.9251984837947266,7,2.0,1,2.0,1,2.0,1
5328,min_diffuse,20,40,2,3,0.05,0.95,0.9496780709542284,16,3.0,1,3.0,1,3.0,1
5329,min_diffuse,20,40,2,3,0.05,0.95,0.9318777539437249,39,3.0,1,3.0,1,3.0,1
5330,min_diffuse,20,40,2,3,0.05,0.95,0.9305149914851204,9,2.0,1,2.0,1,2.0,1
5331,min_diffuse,20,40,2,3,0.05,0.95,0.9396710704672252,32,5.0,0,4.0,1,4.0,1
5332,min_diffuse,20,40,2,3,0.05,0.95,0.9161481593817864,15,4.0,0,3.0,1,3.0,1
5333,min_diffuse,20,40,2,3,0.05,0.95,0.9183292213519424,80,4.0,1,4.0,1,4.0,1
5334,min_diffuse,20,40,2,3,0.05,0.95,0.949991950212372,7,2.0,1,2.0,1,3.0,0
5335,min_diffuse,20,40,2,3,0.05,0.95,0.9433916291761444,11,3.0,1,3.0,1,3.0,1
5336,min_diffuse,20,40,2,3,0.05,0.95,0.9116873361199084,8,2.0,1,2.0,1,2.0,1
5337,min_diffuse,20,40,2,3,0.05,0.95,0.9101704108382458,11,2.0,1,2.0,1,3.0,0
5338,min_diffuse,20,40,2,3,0.05,0.95,0.7703898652292129,20,3.0,1,3.0,1,3.0,1
5339,min_diffuse,20,40,2,3,0.05,0.95,0.9196780231479608,14,3.0,1,3.0,1,3.0,1
5340,min_diffuse,20,40,2,3,0.05,0.95,0.8382166632789112,12,2.0,1,3.0,0,3.0,0
5341,min_diffuse,20,40,2,3,0.05,0.95,0.8727344090827504,27,3.0,0,2.0,1,2.0,1
5342,min_diffuse,20,40,2,3,0.05,0.95,0.8678914580418216,8,2.0,1,2.0,1,2.0,1
5343,min_diffuse,20,40,2,3,0.05,0.95,0.905892818182063,19,4.0,0,3.0,1,3.0,1
5344,min_diffuse,20,40,2,3,0.05,0.95,0.9174494245048984,15,3.0,1,3.0,1,3.0,1
5345,min_diffuse,20,40,2,3,0.05,0.95,0.9308316490050909,26,3.0,1,3.0,1,3.0,1
5346,min_diffuse,20,40,2,3,0.05,0.95,0.9298554037559882,15,3.0,1,3.0,1,3.0,1
5347,min_diffuse,20,40,2,3,0.05,0.95,0.9482149105520604,20,3.0,1,3.0,1,4.0,0
5348,min_diffuse,20,40,2,3,0.05,0.95,0.9410154147999548,39,5.0,1,5.0,1,5.0,1
5349,min_diffuse,20,40,2,3,0.05,0.95,0.840584992438624,10,3.0,1,3.0,1,3.0,1
5350,min_diffuse,20,40,2,3,0.05,0.95,0.9269283986601864,57,4.0,1,4.0,1,4.0,1
5351,min_diffuse,20,40,2,3,0.05,0.95,0.8932311109786313,13,3.0,0,2.0,1,2.0,1
5352,min_diffuse,20,40,2,3,0.05,0.95,0.947808603814376,16,3.0,1,3.0,1,3.0,1
5353,min_diffuse,20,40,2,3,0.05,0.95,0.7627968083786654,9,2.0,1,2.0,1,2.0,1
5354,min_diffuse,20,40,2,3,0.05,0.95,0.9279910227278028,23,3.0,1,3.0,1,3.0,1
5355,min_diffuse,20,40,2,3,0.05,0.95,0.922529860343594,11,3.0,0,2.0,1,2.0,1
5356,min_diffuse,20,40,2,3,0.05,0.95,0.91718175638561,13,3.0,0,3.0,0,2.0,1
5357,min_diffuse,20,40,2,3,0.05,0.95,0.8783940745085933,8,2.0,1,2.0,1,2.0,1
5358,min_diffuse,20,40,2,3,0.05,0.95,0.8254893245461614,4,2.0,1,2.0,1,2.0,1
5359,min_diffuse,20,40,2,3,0.05,0.95,0.9495784575878328,12,3.0,0,2.0,1,3.0,0
5360,min_diffuse,20,40,2,3,0.05,0.95,0.90706753799643,14,3.0,1,3.0,1,3.0,1
5361,min_diffuse,20,40,2,3,0.05,0.95,0.8244275368728008,3,2.0,1,2.0,1,2.0,1
5362,min_diffuse,20,40,2,3,0.05,0.95,0.8741617189400686,6,2.0,1,2.0,1,2.0,1
5363,min_diffuse,20,40,2,3,0.05,0.95,0.9455316529971132,29,4.0,1,4.0,1,4.0,1
5364,min_diffuse,20,40,2,3,0.05,0.95,0.7858803399650547,7,2.0,1,2.0,1,2.0,1
5365,min_diffuse,20,40,2,3,0.05,0.95,0.9315540205371828,29,4.0,0,3.0,1,3.0,1
5366,min_diffuse,20,40,2,3,0.05,0.95,0.94384919163562,26,4.0,0,3.0,1,4.0,0
5367,min_diffuse,20,40,2,3,0.05,0.95,0.9075072733233877,14,3.0,1,3.0,1,3.0,1
5368,min_diffuse,20,40,2,3,0.05,0.95,0.9356478509465193,58,5.0,0,4.0,1,4.0,1
5369,min_diffuse,20,40,2,3,0.05,0.95,0.858148032547978,18,3.0,0,2.0,1,2.0,1
5370,min_diffuse,20,40,2,3,0.05,0.95,0.9470268290058677,13,3.0,0,2.0,1,3.0,0
5371,min_diffuse,20,40,2,3,0.05,0.95,0.9104840933246144,7,2.0,1,2.0,1,2.0,1
5372,min_diffuse,20,40,2,3,0.05,0.95,0.8943208981663101,10,3.0,0,2.0,1,2.0,1
5373,min_diffuse,20,40,2,3,0.05,0.95,0.8366805911678931,5,2.0,1,2.0,1,2.0,1
5374,min_diffuse,20,40,2,3,0.05,0.95,0.8419936417922093,12,2.0,1,2.0,1,2.0,1
5375,min_diffuse,20,40,2,3,0.05,0.95,0.9339498222799056,12,3.0,1,3.0,1,3.0,1
5376,min_diffuse,20,40,2,3,0.05,0.95,0.9130482615337197,29,3.0,1,3.0,1,3.0,1
5377,min_diffuse,20,40,2,3,0.05,0.95,0.9254681470644216,35,4.0,0,4.0,0,3.0,1
5378,min_diffuse,20,40,2,3,0.05,0.95,0.8058149486301814,22,3.0,1,3.0,1,3.0,1
5379,min_diffuse,20,40,2,3,0.05,0.95,0.9275330316306004,12,3.0,1,3.0,1,4.0,0
5380,min_diffuse,20,40,2,3,0.05,0.95,0.9360209849720794,53,4.0,1,4.0,1,4.0,1
5381,min_diffuse,20,40,2,3,0.05,0.95,0.8606388054081273,21,3.0,0,2.0,1,2.0,1
5382,min_diffuse,20,40,2,3,0.05,0.95,0.9363574125351688,35,3.0,0,3.0,0,2.0,1
5383,min_diffuse,20,40,2,3,0.05,0.95,0.9283380371880824,12,3.0,0,2.0,1,3.0,0
5384,min_diffuse,20,40,2,3,0.05,0.95,0.923142860386324,11,3.0,1,3.0,1,3.0,1
5385,min_diffuse,20,40,2,3,0.05,0.95,0.9430386522999936,11,3.0,1,3.0,1,3.0,1
5386,min_diffuse,20,40,2,3,0.05,0.95,0.9221331445375922,33,4.0,0,4.0,0,3.0,1
5387,min_diffuse,20,40,2,3,0.05,0.95,0.9448120434642362,12,3.0,0,2.0,1,2.0,1
5388,min_diffuse,20,40,2,3,0.05,0.95,0.9098496054587016,18,3.0,1,3.0,1,3.0,1
5389,min_diffuse,20,40,2,3,0.05,0.95,0.9058795450540515,14,3.0,1,3.0,1,3.0,1
5390,min_diffuse,20,40,2,3,0.05,0.95,0.9353660006248704,49,4.0,0,3.0,1,4.0,0
5391,min_diffuse,20,40,2,3,0.05,0.95,0.8950403183781055,14,3.0,1,3.0,1,3.0,1
5392,min_diffuse,20,40,2,3,0.05,0.95,0.9442728038583484,20,3.0,0,2.0,1,3.0,0
5393,min_diffuse,20,40,2,3,0.05,0.95,0.9043423961933024,42,3.0,1,3.0,1,3.0,1
5394,min_diffuse,20,40,2,3,0.05,0.95,0.9398950202705064,47,4.0,0,3.0,1,4.0,0
5395,min_diffuse,20,40,2,3,0.05,0.95,0.9417818468435184,11,3.0,0,2.0,1,2.0,1
5396,min_diffuse,20,40,2,3,0.05,0.95,0.91954770177758,9,3.0,0,2.0,1,2.0,1
5397,min_diffuse,20,40,2,3,0.05,0.95,0.9451458263153524,9,3.0,1,3.0,1,3.0,1
5398,min_diffuse,20,40,2,3,0.05,0.95,0.9049337115729598,19,4.0,0,3.0,1,4.0,0
5399,min_diffuse,20,40,2,3,0.05,0.95,0.899943473299371,11,2.0,1,2.0,1,2.0,1
5400,min_diffuse,20,40,2,3,0.05,0.95,0.8296713748095703,5,2.0,1,2.0,1,2.0,1
5401,min_diffuse,20,40,2,3,0.05,0.95,0.8631909257655267,8,2.0,1,2.0,1,2.0,1
5402,min_diffuse,20,40,2,3,0.05,0.95,0.8192616129901209,8,2.0,1,2.0,1,2.0,1
5403,min_diffuse,20,40,2,3,0.05,0.95,0.9273867677285716,14,2.0,1,2.0,1,2.0,1
5404,min_diffuse,20,40,2,3,0.05,0.95,0.7949030471710938,11,3.0,0,2.0,1,2.0,1
5405,min_diffuse,20,40,2,3,0.05,0.95,0.9429836479541476,91,6.0,1,6.0,1,6.0,1
5406,min_diffuse,20,40,2,3,0.05,0.95,0.9496011129926544,51,6.0,0,5.0,1,6.0,0
5407,min_diffuse,20,40,2,3,0.05,0.95,0.9102935021433214,13,3.0,0,2.0,1,2.0,1
5408,min_diffuse,20,40,2,3,0.05,0.95,0.7841187302559425,3,2.0,1,2.0,1,2.0,1
5409,min_diffuse,20,40,2,3,0.05,0.95,0.8685171002342016,6,2.0,1,2.0,1,2.0,1
5410,min_diffuse,20,40,2,3,0.05,0.95,0.9439441194868814,11,3.0,1,3.0,1,4.0,0
5411,min_diffuse,20,40,2,3,0.05,0.95,0.934292446359444,13,3.0,1,3.0,1,3.0,1
5412,min_diffuse,20,40,2,3,0.05,0.95,0.946288433650316,61,5.0,1,5.0,1,5.0,1
5413,min_diffuse,20,40,2,3,0.05,0.95,0.8946688705184135,13,3.0,1,3.0,1,3.0,1
5414,min_diffuse,20,40,2,3,0.05,0.95,0.9158205717657112,36,4.0,1,5.0,0,4.0,1
5415,min_diffuse,20,40,2,3,0.05,0.95,0.935627763139455,22,4.0,0,3.0,1,4.0,0
5416,min_diffuse,20,40,2,3,0.05,0.95,0.8646981075581701,8,3.0,1,3.0,1,3.0,1
5417,min_diffuse,20,40,2,3,0.05,0.95,0.9407589485691435,50,5.0,0,4.0,1,4.0,1
5418,min_diffuse,20,40,2,3,0.05,0.95,0.9223391929087976,5,2.0,1,2.0,1,2.0,1
5419,min_diffuse,20,40,2,3,0.05,0.95,0.8879059986778453,22,4.0,0,3.0,1,4.0,0
5420,min_diffuse,20,40,2,3,0.05,0.95,0.8369694014685427,8,2.0,1,2.0,1,2.0,1
5421,min_diffuse,20,40,2,3,0.05,0.95,0.9028079886113244,29,3.0,1,3.0,1,3.0,1
5422,min_diffuse,20,40,2,3,0.05,0.95,0.9490182849799084,45,4.0,1,4.0,1,4.0,1
5423,min_diffuse,20,40,2,3,0.05,0.95,0.9021851901888318,26,4.0,0,3.0,1,3.0,1
5424,min_diffuse,20,40,2,3,0.05,0.95,0.9051126165344712,27,3.0,1,3.0,1,3.0,1
5425,min_diffuse,20,40,2,3,0.05,0.95,0.92914500765359,24,3.0,1,3.0,1,3.0,1
5426,min_diffuse,20,40,2,3,0.05,0.95,0.946340041699588,5,2.0,1,2.0,1,3.0,0
5427,min_diffuse,20,40,2,3,0.05,0.95,0.9289884936035504,23,3.0,0,3.0,0,2.0,1
5428,min_diffuse,20,40,2,3,0.05,0.95,0.9431685629487112,19,3.0,1,3.0,1,3.0,1
5429,min_diffuse,20,40,2,3,0.05,0.95,0.8032331478407596,10,3.0,0,2.0,1,2.0,1
5430,min_diffuse,20,40,2,3,0.05,0.95,0.9325288622216084,15,3.0,1,3.0,1,3.0,1
5431,min_diffuse,20,40,2,3,0.05,0.95,0.9280670823412892,13,3.0,0,2.0,1,2.0,1
5432,min_diffuse,20,40,2,3,0.05,0.95,0.9171973808639564,11,3.0,0,2.0,1,2.0,1
5433,min_diffuse,20,40,2,3,0.05,0.95,0.9373531587357924,7,2.0,1,2.0,1,2.0,1
5434,min_diffuse,20,40,2,3,0.05,0.95,0.9313715188460528,13,3.0,1,3.0,1,3.0,1
5435,min_diffuse,20,40,2,3,0.05,0.95,0.9340909694430276,15,3.0,1,3.0,1,3.0,1
5436,min_diffuse,20,40,2,3,0.05,0.95,0.940225512287458,21,4.0,1,4.0,1,4.0,1
5437,min_diffuse,20,40,2,3,0.05,0.95,0.9095553673532746,10,2.0,1,2.0,1,2.0,1
5438,min_diffuse,20,40,2,3,0.05,0.95,0.9463691603156356,54,5.0,0,4.0,1,4.0,1
5439,min_diffuse,20,40,2,3,0.05,0.95,0.8408740745823473,6,2.0,1,2.0,1,2.0,1
5440,min_diffuse,20,40,2,3,0.05,0.95,0.928654147985462,3,2.0,1,2.0,1,2.0,1
5441,min_diffuse,20,40,2,3,0.05,0.95,0.9390563805425368,15,3.0,1,3.0,1,3.0,1
5442,min_diffuse,20,40,2,3,0.05,0.95,0.9190542445999628,16,4.0,0,3.0,1,3.0,1
5443,min_diffuse,20,40,2,3,0.05,0.95,0.8633711945699126,16,3.0,1,3.0,1,3.0,1
5444,min_diffuse,20,40,2,3,0.05,0.95,0.92485687246313,9,2.0,1,2.0,1,3.0,0
5445,min_diffuse,20,40,2,3,0.05,0.95,0.8745920299957153,11,3.0,1,3.0,1,3.0,1
5446,min_diffuse,20,40,2,3,0.05,0.95,0.8849454235440186,11,3.0,1,3.0,1,3.0,1
5447,min_diffuse,20,40,2,3,0.05,0.95,0.9345898675059856,19,3.0,1,3.0,1,3.0,1
5448,min_diffuse,20,40,2,3,0.05,0.95,0.9439130282568288,19,4.0,0,3.0,1,3.0,1
5449,min_diffuse,20,40,2,3,0.05,0.95,0.8675375003373004,7,2.0,1,2.0,1,2.0,1
5450,min_diffuse,20,40,2,3,0.05,0.95,0.9019644972584526,14,3.0,1,3.0,1,3.0,1
5451,min_diffuse,20,40,2,3,0.05,0.95,0.8900923902945099,21,3.0,0,3.0,0,2.0,1
5452,min_diffuse,20,40,2,3,0.05,0.95,0.9345650803385848,19,3.0,0,2.0,1,3.0,0
5453,min_diffuse,20,40,2,3,0.05,0.95,0.7892389707274281,5,2.0,1,2.0,1,2.0,1
5454,min_diffuse,20,40,2,3,0.05,0.95,0.9316848576316688,82,5.0,0,5.0,0,4.0,1
5455,min_diffuse,20,40,2,3,0.05,0.95,0.87116686684028,21,3.0,1,3.0,1,3.0,1
5456,min_diffuse,20,40,2,3,0.05,0.95,0.9260351791386126,9,2.0,1,2.0,1,2.0,1
5457,min_diffuse,20,40,2,3,0.05,0.95,0.9476474781922004,11,3.0,1,3.0,1,3.0,1
5458,min_diffuse,20,40,2,3,0.05,0.95,0.901957283517422,9,3.0,0,2.0,1,3.0,0
5459,min_diffuse,20,40,2,3,0.05,0.95,0.9425371513266074,11,3.0,1,3.0,1,3.0,1
5460,min_diffuse,20,40,2,3,0.05,0.95,0.9486826353649987,53,4.0,1,4.0,1,4.0,1
5461,min_diffuse,20,40,2,3,0.05,0.95,0.9321125179162854,4,2.0,1,2.0,1,2.0,1
5462,min_diffuse,20,40,2,3,0.05,0.95,0.8918134908036026,16,3.0,1,3.0,1,3.0,1
5463,min_diffuse,20,40,2,3,0.05,0.95,0.9400635398376068,31,4.0,1,4.0,1,4.0,1
5464,min_diffuse,20,40,2,3,0.05,0.95,0.9283225301784052,7,2.0,1,2.0,1,2.0,1
5465,min_diffuse,20,40,2,3,0.05,0.95,0.92610060019456,26,3.0,1,3.0,1,3.0,1
5466,min_diffuse,20,40,2,3,0.05,0.95,0.9441846598978488,7,2.0,1,2.0,1,2.0,1
5467,min_diffuse,20,40,2,3,0.05,0.95,0.8999240520008372,19,3.0,1,3.0,1,3.0,1
5468,min_diffuse,20,40,2,3,0.05,0.95,0.8863336981118074,4,2.0,1,2.0,1,2.0,1
5469,min_diffuse,20,40,2,3,0.05,0.95,0.9303273203784568,22,3.0,1,3.0,1,3.0,1
5470,min_diffuse,20,40,2,3,0.05,0.95,0.916313066568833,23,4.0,0,3.0,1,4.0,0
5471,min_diffuse,20,40,2,3,0.05,0.95,0.8604403861505046,40,4.0,0,4.0,0,3.0,1
5472,min_diffuse,20,40,2,3,0.05,0.95,0.9047117786226888,10,3.0,0,2.0,1,2.0,1
5473,min_diffuse,20,40,2,3,0.05,0.95,0.8937185487538525,13,3.0,0,2.0,1,3.0,0
5474,min_diffuse,20,40,2,3,0.05,0.95,0.7515541982682835,4,2.0,1,2.0,1,2.0,1
5475,min_diffuse,20,40,2,3,0.05,0.95,0.925541407543369,16,3.0,1,3.0,1,3.0,1
5476,min_diffuse,20,40,2,3,0.05,0.95,0.8947665749658913,11,3.0,1,3.0,1,3.0,1
5477,min_diffuse,20,40,2,3,0.05,0.95,0.9420719779023038,10,2.0,1,2.0,1,2.0,1
5478,min_diffuse,20,40,2,3,0.05,0.95,0.9350432274869612,5,2.0,1,2.0,1,2.0,1
5479,min_diffuse,20,40,2,3,0.05,0.95,0.9371635889091132,18,2.0,1,2.0,1,2.0,1
5480,min_diffuse,20,40,2,3,0.05,0.95,0.9157058458616336,11,3.0,0,2.0,1,3.0,0
5481,min_diffuse,20,40,2,3,0.05,0.95,0.9286985846394692,8,2.0,1,2.0,1,2.0,1
5482,min_diffuse,20,40,2,3,0.05,0.95,0.945250203263364,92,6.0,0,6.0,0,5.0,1
5483,min_diffuse,20,40,2,3,0.05,0.95,0.9015577866203544,9,3.0,1,3.0,1,3.0,1
5484,min_diffuse,20,40,2,3,0.05,0.95,0.9203276716475896,16,3.0,1,3.0,1,3.0,1
5485,min_diffuse,20,40,2,3,0.05,0.95,0.7910080212680776,9,3.0,1,3.0,1,3.0,1
5486,min_diffuse,20,40,2,3,0.05,0.95,0.9454613542599816,12,2.0,1,2.0,1,2.0,1
5487,min_diffuse,20,40,2,3,0.05,0.95,0.9247746585919764,21,3.0,1,3.0,1,4.0,0
5488,min_diffuse,20,40,2,3,0.05,0.95,0.823945114236308,3,2.0,0,1.0,1,1.0,1
5489,min_diffuse,20,40,2,3,0.05,0.95,0.9302587221318798,9,2.0,1,2.0,1,2.0,1
5490,min_diffuse,20,40,2,3,0.05,0.95,0.8593285552525682,5,2.0,1,2.0,1,2.0,1
5491,min_diffuse,20,40,2,3,0.05,0.95,0.8390004794699318,12,3.0,1,3.0,1,3.0,1
5492,min_diffuse,20,40,2,3,0.05,0.95,0.9064533772937596,9,3.0,1,3.0,1,3.0,1
5493,min_diffuse,20,40,2,3,0.05,0.95,0.9145776870977624,39,4.0,1,4.0,1,4.0,1
5494,min_diffuse,20,40,2,3,0.05,0.95,0.9441530941069164,56,5.0,0,4.0,1,5.0,0
5495,min_diffuse,20,40,2,3,0.05,0.95,0.9076985373258568,17,3.0,1,3.0,1,3.0,1
5496,min_diffuse,20,40,2,3,0.05,0.95,0.9001560608657834,24,3.0,1,3.0,1,3.0,1
5497,min_diffuse,20,40,2,3,0.05,0.95,0.9478209918761094,28,4.0,1,4.0,1,4.0,1
5498,min_diffuse,20,40,2,3,0.05,0.95,0.910596796334393,5,2.0,1,2.0,1,2.0,1
5499,min_diffuse,20,40,2,3,0.05,0.95,0.9304749279539108,16,3.0,1,3.0,1,3.0,1
5500,min_diffuse,20,40,2,3,0.05,0.95,0.8950974573128229,9,2.0,1,2.0,1,2.0,1
5501,min_diffuse,20,40,2,3,0.05,0.95,0.8730059095555387,19,4.0,0,3.0,1,4.0,0
5502,min_diffuse,20,40,2,3,0.05,0.95,0.9296254282449664,22,4.0,1,4.0,1,4.0,1
5503,min_diffuse,20,40,2,3,0.05,0.95,0.8962947016546063,17,3.0,1,3.0,1,3.0,1
5504,min_diffuse,20,40,2,3,0.05,0.95,0.9429009857970364,16,3.0,0,3.0,0,2.0,1
5505,min_diffuse,20,40,2,3,0.05,0.95,0.9340864872601168,18,3.0,0,2.0,1,2.0,1
5506,min_diffuse,20,40,2,3,0.05,0.95,0.940896536611405,31,4.0,0,4.0,0,3.0,1
5507,min_diffuse,20,40,2,3,0.05,0.95,0.9193015619986812,12,3.0,0,2.0,1,2.0,1
5508,min_diffuse,20,40,2,3,0.05,0.95,0.9276495708873728,72,5.0,0,4.0,1,4.0,1
5509,min_diffuse,20,40,2,3,0.05,0.95,0.9283199798467352,10,3.0,0,2.0,1,2.0,1
5510,min_diffuse,20,40,2,3,0.05,0.95,0.8890638910017787,9,2.0,1,3.0,0,2.0,1
5511,min_diffuse,20,40,2,3,0.05,0.95,0.9430812532183398,4,2.0,1,2.0,1,2.0,1
5512,min_diffuse,20,40,2,3,0.05,0.95,0.8675392527355791,26,3.0,1,3.0,1,3.0,1
5513,min_diffuse,20,40,2,3,0.05,0.95,0.9048506957412512,14,3.0,1,3.0,1,3.0,1
5514,min_diffuse,20,40,2,3,0.05,0.95,0.9434468842524846,36,4.0,0,4.0,0,3.0,1
5515,min_diffuse,20,40,2,3,0.05,0.95,0.9177714551535404,13,3.0,1,3.0,1,3.0,1
5516,min_diffuse,20,40,2,3,0.05,0.95,0.943475942418576,19,4.0,0,3.0,1,3.0,1
5517,min_diffuse,20,40,2,3,0.05,0.95,0.9057591053222884,34,4.0,0,4.0,0,3.0,1
5518,min_diffuse,20,40,2,3,0.05,0.95,0.892016529678618,19,3.0,0,3.0,0,2.0,1
5519,min_diffuse,20,40,2,3,0.05,0.95,0.9146072823446888,17,3.0,1,3.0,1,3.0,1
5520,min_diffuse,20,40,2,3,0.05,0.95,0.73989364953067,4,2.0,1,2.0,1,2.0,1
5521,min_diffuse,20,40,2,3,0.05,0.95,0.9433733961369056,45,4.0,1,4.0,1,4.0,1
5522,min_diffuse,20,40,2,3,0.05,0.95,0.8625547079006385,14,3.0,0,3.0,0,2.0,1
5523,min_diffuse,20,40,2,3,0.05,0.95,0.8027861812559863,7,2.0,1,2.0,1,2.0,1
5524,min_diffuse,20,40,2,3,0.05,0.95,0.939109150620164,12,3.0,1,3.0,1,3.0,1
5525,min_diffuse,20,40,2,3,0.05,0.95,0.8277120789128167,17,3.0,0,3.0,0,2.0,1
5526,min_diffuse,20,40,2,3,0.05,0.95,0.8259441697068716,9,3.0,0,2.0,1,2.0,1
5527,min_diffuse,20,40,2,3,0.05,0.95,0.943011472508528,35,4.0,1,4.0,1,4.0,1
5528,min_diffuse,20,40,2,3,0.05,0.95,0.9471801756289424,38,3.0,1,3.0,1,3.0,1
5529,min_diffuse,20,40,2,3,0.05,0.95,0.9391289326746034,10,3.0,1,3.0,1,3.0,1
5530,min_diffuse,20,40,2,3,0.05,0.95,0.8847007220467676,5,2.0,1,2.0,1,2.0,1
5531,min_diffuse,20,40,2,3,0.05,0.95,0.8977324921216132,39,3.0,1,3.0,1,3.0,1
5532,min_diffuse,20,40,2,3,0.05,0.95,0.9497766730377504,32,3.0,1,3.0,1,3.0,1
5533,min_diffuse,20,40,2,3,0.05,0.95,0.9344110438697882,33,4.0,0,3.0,1,3.0,1
5534,min_diffuse,20,40,2,3,0.05,0.95,0.809438588421474,9,2.0,1,2.0,1,2.0,1
5535,min_diffuse,20,40,2,3,0.05,0.95,0.8897390849535546,16,3.0,1,3.0,1,3.0,1
5536,min_diffuse,20,40,2,3,0.05,0.95,0.9193874430954636,9,2.0,1,2.0,1,2.0,1
5537,min_diffuse,20,40,2,3,0.05,0.95,0.9419136053971204,35,4.0,0,3.0,1,3.0,1
5538,min_diffuse,20,40,2,3,0.05,0.95,0.9393266377522534,11,3.0,1,3.0,1,3.0,1
5539,min_diffuse,20,40,2,3,0.05,0.95,0.8760601077941246,10,3.0,0,2.0,1,3.0,0
5540,min_diffuse,20,40,2,3,0.05,0.95,0.93311118762554,29,3.0,1,3.0,1,3.0,1
5541,min_diffuse,20,40,2,3,0.05,0.95,0.9325855841055312,25,3.0,0,3.0,0,2.0,1
5542,min_diffuse,20,40,2,3,0.05,0.95,0.8979095794309061,14,3.0,1,3.0,1,3.0,1
5543,min_diffuse,20,40,2,3,0.05,0.95,0.9084712016454584,38,5.0,0,4.0,1,4.0,1
5544,min_diffuse,20,40,2,3,0.05,0.95,0.8880080760019194,9,2.0,1,2.0,1,2.0,1
5545,min_diffuse,20,40,2,3,0.05,0.95,0.8343503152647525,8,2.0,1,2.0,1,2.0,1
5546,min_diffuse,20,40,2,3,0.05,0.95,0.9107523830595048,22,3.0,1,3.0,1,3.0,1
5547,min_diffuse,20,40,2,3,0.05,0.95,0.9151888180010704,19,3.0,1,3.0,1,3.0,1
5548,min_diffuse,20,40,2,3,0.05,0.95,0.9435410007186008,45,3.0,1,3.0,1,3.0,1
5549,min_diffuse,20,40,2,3,0.05,0.95,0.897201142203958,13,3.0,0,2.0,1,2.0,1
5550,min_diffuse,20,40,2,3,0.05,0.95,0.9299012761430956,7,2.0,1,2.0,1,2.0,1
5551,min_diffuse,20,40,2,3,0.05,0.95,0.8632872003958006,17,4.0,0,3.0,1,4.0,0
5552,min_diffuse,20,40,2,3,0.05,0.95,0.9274229226137376,14,3.0,0,2.0,1,2.0,1
5553,min_diffuse,20,40,2,3,0.05,0.95,0.9419630191118904,11,3.0,0,2.0,1,3.0,0
5554,min_diffuse,20,40,2,3,0.05,0.95,0.9369585815206748,9,2.0,1,2.0,1,2.0,1
5555,min_diffuse,20,40,2,3,0.05,0.95,0.940538649906277,14,3.0,0,2.0,1,3.0,0
5556,min_diffuse,20,40,2,3,0.05,0.95,0.914169760464266,5,2.0,1,2.0,1,2.0,1
5557,min_diffuse,20,40,2,3,0.05,0.95,0.8788175603329814,7,2.0,1,2.0,1,2.0,1
5558,min_diffuse,20,40,2,3,0.05,0.95,0.85393534688947,7,2.0,1,2.0,1,2.0,1
5559,min_diffuse,20,40,2,3,0.05,0.95,0.9352585044458972,6,2.0,1,2.0,1,2.0,1
5560,min_diffuse,20,40,2,3,0.05,0.95,0.925782496402474,27,4.0,1,4.0,1,4.0,1
5561,min_diffuse,20,40,2,3,0.05,0.95,0.9032219130950916,31,4.0,1,4.0,1,4.0,1
5562,min_diffuse,20,40,2,3,0.05,0.95,0.932574160016394,37,5.0,0,4.0,1,4.0,1
5563,min_diffuse,20,40,2,3,0.05,0.95,0.9262002399354212,9,2.0,1,2.0,1,2.0,1
5564,min_diffuse,20,40,2,3,0.05,0.95,0.9459315705687468,9,2.0,1,2.0,1,3.0,0
5565,min_diffuse,20,40,2,3,0.05,0.95,0.9067602681581176,7,2.0,1,2.0,1,2.0,1
5566,min_diffuse,20,40,2,3,0.05,0.95,0.8870771328417172,23,3.0,1,3.0,1,3.0,1
5567,min_diffuse,20,40,2,3,0.05,0.95,0.9433654028074736,13,3.0,0,3.0,0,2.0,1
5568,min_diffuse,20,40,2,3,0.05,0.95,0.8702915813449462,8,2.0,1,2.0,1,2.0,1
5569,min_diffuse,20,40,2,3,0.05,0.95,0.8836416502634011,9,2.0,1,2.0,1,2.0,1
5570,min_diffuse,20,40,2,3,0.05,0.95,0.7925801271902108,8,2.0,1,2.0,1,2.0,1
5571,min_diffuse,20,40,2,3,0.05,0.95,0.8722539395438939,5,2.0,1,2.0,1,2.0,1
5572,min_diffuse,20,40,2,3,0.05,0.95,0.8997044300457679,13,3.0,0,2.0,1,2.0,1
5573,min_diffuse,20,40,2,3,0.05,0.95,0.8597467342668689,7,2.0,1,3.0,0,3.0,0
5574,min_diffuse,20,40,2,3,0.05,0.95,0.9301083760596596,11,3.0,0,2.0,1,2.0,1
5575,min_diffuse,20,40,2,3,0.05,0.95,0.8799539868923588,11,3.0,1,3.0,1,3.0,1
5576,min_diffuse,20,40,2,3,0.05,0.95,0.7012737079396193,4,2.0,1,2.0,1,2.0,1
5577,min_diffuse,20,40,2,3,0.05,0.95,0.9361224464699616,8,2.0,1,2.0,1,2.0,1
5578,min_diffuse,20,40,2,3,0.05,0.95,0.9323513059820452,14,3.0,1,3.0,1,3.0,1
5579,min_diffuse,20,40,2,3,0.05,0.95,0.8494582112262753,5,2.0,1,2.0,1,2.0,1
5580,min_diffuse,20,40,2,3,0.05,0.95,0.9090161680741252,8,2.0,1,2.0,1,2.0,1
5581,min_diffuse,20,40,2,3,0.05,0.95,0.93070379799549,17,3.0,1,3.0,1,3.0,1
5582,min_diffuse,20,40,2,3,0.05,0.95,0.9410392194549908,24,3.0,0,3.0,0,2.0,1
5583,min_diffuse,20,40,2,3,0.05,0.95,0.905570583349622,9,2.0,1,2.0,1,2.0,1
5584,min_diffuse,20,40,2,3,0.05,0.95,0.94656660440185,21,3.0,1,3.0,1,3.0,1
5585,min_diffuse,20,40,2,3,0.05,0.95,0.9278893373788962,43,4.0,0,3.0,1,3.0,1
5586,min_diffuse,20,40,2,3,0.05,0.95,0.9456316182848764,27,3.0,1,3.0,1,3.0,1
5587,min_diffuse,20,40,2,3,0.05,0.95,0.9351347265443108,9,3.0,0,2.0,1,3.0,0
5588,min_diffuse,20,40,2,3,0.05,0.95,0.947957717212479,19,3.0,1,3.0,1,3.0,1
5589,min_diffuse,20,40,2,3,0.05,0.95,0.9208371998791444,8,2.0,1,2.0,1,2.0,1
5590,min_diffuse,20,40,2,3,0.05,0.95,0.9089041033825516,21,3.0,1,3.0,1,3.0,1
5591,min_diffuse,20,40,2,3,0.05,0.95,0.9496673959196702,35,4.0,0,3.0,1,3.0,1
5592,min_diffuse,20,40,2,3,0.05,0.95,0.9475007450173102,17,4.0,0,3.0,1,4.0,0
5593,min_diffuse,20,40,2,3,0.05,0.95,0.9099966528604756,10,3.0,0,2.0,1,2.0,1
5594,min_diffuse,20,40,2,3,0.05,0.95,0.8885649674465758,22,3.0,1,3.0,1,3.0,1
5595,min_diffuse,20,40,2,3,0.05,0.95,0.91062204827156,29,3.0,1,3.0,1,3.0,1
5596,min_diffuse,20,40,2,3,0.05,0.95,0.9034168224217348,5,2.0,1,2.0,1,2.0,1
5597,min_diffuse,20,40,2,3,0.05,0.95,0.8933175199750719,9,3.0,1,3.0,1,3.0,1
5598,min_diffuse,20,40,2,3,0.05,0.95,0.9124523246822408,28,3.0,1,3.0,1,3.0,1
5599,min_diffuse,20,40,2,3,0.05,0.95,0.9431948374750724,39,3.0,1,3.0,1,3.0,1
5600,min_diffuse,20,40,2,3,0.05,0.95,0.9264503260386084,4,2.0,1,2.0,1,2.0,1
5601,min_diffuse,20,40,2,3,0.05,0.95,0.9382231823553644,40,5.0,1,5.0,1,5.0,1
5602,min_diffuse,20,40,2,3,0.05,0.95,0.9148499536978808,8,2.0,1,2.0,1,3.0,0
5603,min_diffuse,20,40,2,3,0.05,0.95,0.9385332654233012,24,4.0,0,4.0,0,3.0,1
5604,min_diffuse,20,40,2,3,0.05,0.95,0.9419312957791884,34,3.0,1,3.0,1,3.0,1
5605,min_diffuse,20,40,2,3,0.05,0.95,0.9371322847227052,36,4.0,1,4.0,1,4.0,1
5606,min_diffuse,20,40,2,3,0.05,0.95,0.874067923499761,9,2.0,1,2.0,1,2.0,1
5607,min_diffuse,20,40,2,3,0.05,0.95,0.9493458422300004,55,4.0,1,4.0,1,4.0,1
5608,min_diffuse,20,40,2,3,0.05,0.95,0.8743800336428121,27,3.0,1,3.0,1,3.0,1
5609,min_diffuse,20,40,2,3,0.05,0.95,0.9046229712812296,18,3.0,1,3.0,1,3.0,1
5610,min_diffuse,20,40,2,3,0.05,0.95,0.9356560419936384,16,3.0,0,2.0,1,3.0,0
5611,min_diffuse,20,40,2,3,0.05,0.95,0.8390068696680255,7,2.0,1,2.0,1,2.0,1
5612,min_diffuse,20,40,2,3,0.05,0.95,0.9129381835406896,18,3.0,0,3.0,0,2.0,1
5613,min_diffuse,20,40,2,3,0.05,0.95,0.911325515533736,23,4.0,0,3.0,1,3.0,1
5614,min_diffuse,20,40,2,3,0.05,0.95,0.9382522479865112,15,3.0,1,3.0,1,3.0,1
5615,min_diffuse,20,40,2,3,0.05,0.95,0.9311805487675444,45,3.0,1,3.0,1,3.0,1
5616,min_diffuse,20,40,2,3,0.05,0.95,0.9042769511840144,12,2.0,1,2.0,1,2.0,1
5617,min_diffuse,20,40,2,3,0.05,0.95,0.9337522669066348,7,2.0,1,3.0,0,3.0,0
5618,min_diffuse,20,40,2,3,0.05,0.95,0.9210685838615692,28,3.0,1,3.0,1,3.0,1
5619,min_diffuse,20,40,2,3,0.05,0.95,0.8877394420340008,29,4.0,0,4.0,0,3.0,1
5620,min_diffuse,20,40,2,3,0.05,0.95,0.9129255500413744,6,2.0,1,2.0,1,2.0,1
5621,min_diffuse,20,40,2,3,0.05,0.95,0.8739271674541016,8,2.0,1,2.0,1,2.0,1
5622,min_diffuse,20,40,2,3,0.05,0.95,0.8376568329889023,10,2.0,1,2.0,1,2.0,1
5623,min_diffuse,20,40,2,3,0.05,0.95,0.8852672141066305,8,2.0,1,2.0,1,2.0,1
5624,min_diffuse,20,40,2,3,0.05,0.95,0.9407750386881516,16,3.0,0,2.0,1,3.0,0
5625,min_diffuse,20,40,2,3,0.05,0.95,0.9442493181257924,25,4.0,0,3.0,1,3.0,1
5626,min_diffuse,20,40,2,3,0.05,0.95,0.9312142308321572,27,3.0,1,3.0,1,4.0,0
5627,min_diffuse,20,40,2,3,0.05,0.95,0.920793738149527,6,2.0,1,2.0,1,3.0,0
5628,min_diffuse,20,40,2,3,0.05,0.95,0.8965983590321763,4,2.0,1,2.0,1,2.0,1
5629,min_diffuse,20,40,2,3,0.05,0.95,0.917725753527642,14,3.0,1,4.0,0,4.0,0
5630,min_diffuse,20,40,2,3,0.05,0.95,0.9255859038456852,18,3.0,1,3.0,1,3.0,1
5631,min_diffuse,20,40,2,3,0.05,0.95,0.9369850464002298,38,4.0,1,4.0,1,4.0,1
5632,min_diffuse,20,40,2,3,0.05,0.95,0.9427908981354788,11,3.0,1,3.0,1,3.0,1
5633,min_diffuse,20,40,2,3,0.05,0.95,0.9418153746143992,32,4.0,0,3.0,1,3.0,1
5634,min_diffuse,20,40,2,3,0.05,0.95,0.921138679002709,12,3.0,0,2.0,1,3.0,0
5635,min_diffuse,20,40,2,3,0.05,0.95,0.8478613938162204,13,3.0,0,2.0,1,2.0,1
5636,min_diffuse,20,40,2,3,0.05,0.95,0.8691749960377985,10,2.0,1,2.0,1,2.0,1
5637,min_diffuse,20,40,2,3,0.05,0.95,0.9411015551926462,18,3.0,1,3.0,1,3.0,1
5638,min_diffuse,20,40,2,3,0.05,0.95,0.9101398476667412,13,3.0,0,3.0,0,2.0,1
5639,min_diffuse,20,40,2,3,0.05,0.95,0.8477847679565199,9,2.0,1,2.0,1,2.0,1
5640,min_diffuse,20,40,2,3,0.05,0.95,0.9429408802245453,20,3.0,0,2.0,1,3.0,0
5641,min_diffuse,20,40,2,3,0.05,0.95,0.9451893270819364,32,5.0,0,4.0,1,4.0,1
5642,min_diffuse,20,40,2,3,0.05,0.95,0.9376253224564663,60,6.0,1,6.0,1,6.0,1
5643,min_diffuse,20,40,2,3,0.05,0.95,0.8821234285295544,21,3.0,1,3.0,1,3.0,1
5644,min_diffuse,20,40,2,3,0.05,0.95,0.9380068534027182,25,4.0,0,3.0,1,3.0,1
5645,min_diffuse,20,40,2,3,0.05,0.95,0.811807882531338,4,2.0,1,2.0,1,2.0,1
5646,min_diffuse,20,40,2,3,0.05,0.95,0.9312716924923636,22,4.0,1,4.0,1,4.0,1
5647,min_diffuse,20,40,2,3,0.05,0.95,0.8999502834779285,5,2.0,1,2.0,1,2.0,1
5648,min_diffuse,20,40,2,3,0.05,0.95,0.9424891523392586,40,5.0,0,5.0,0,4.0,1
5649,min_diffuse,20,40,2,3,0.05,0.95,0.9089671273717812,11,2.0,1,2.0,1,2.0,1
5650,min_diffuse,20,40,2,3,0.05,0.95,0.9432348020058422,16,3.0,1,3.0,1,3.0,1
5651,min_diffuse,20,40,2,3,0.05,0.95,0.9361520221471546,33,5.0,0,5.0,0,4.0,1
5652,min_diffuse,20,40,2,3,0.05,0.95,0.872081440366169,17,3.0,0,3.0,0,2.0,1
5653,min_diffuse,20,40,2,3,0.05,0.95,0.8953221408077398,18,3.0,1,3.0,1,4.0,0
5654,min_diffuse,20,40,2,3,0.05,0.95,0.8803828856214039,8,2.0,1,2.0,1,3.0,0
5655,min_diffuse,20,40,2,3,0.05,0.95,0.882177515175807,5,2.0,1,2.0,1,2.0,1
5656,min_diffuse,20,40,2,3,0.05,0.95,0.9385024519380816,24,3.0,1,3.0,1,3.0,1
5657,min_diffuse,20,40,2,3,0.05,0.95,0.886381761345003,43,3.0,1,3.0,1,3.0,1
5658,min_diffuse,20,40,2,3,0.05,0.95,0.9168630136990767,29,4.0,0,3.0,1,3.0,1
5659,min_diffuse,20,40,2,3,0.05,0.95,0.9390259917349302,48,4.0,0,4.0,0,3.0,1
5660,min_diffuse,20,40,2,3,0.05,0.95,0.9397734935530876,35,4.0,0,3.0,1,3.0,1
5661,min_diffuse,20,40,2,3,0.05,0.95,0.9056434780197148,10,3.0,1,3.0,1,3.0,1
5662,min_diffuse,20,40,2,3,0.05,0.95,0.8673682393205102,6,2.0,1,2.0,1,2.0,1
5663,min_diffuse,20,40,2,3,0.05,0.95,0.937585357953818,18,3.0,1,3.0,1,3.0,1
5664,min_diffuse,20,40,2,3,0.05,0.95,0.9143113910540468,20,3.0,1,3.0,1,3.0,1
5665,min_diffuse,20,40,2,3,0.05,0.95,0.925019511730384,16,3.0,1,3.0,1,3.0,1
5666,min_diffuse,20,40,2,3,0.05,0.95,0.9366683539281426,34,4.0,0,4.0,0,3.0,1
5667,min_diffuse,20,40,2,3,0.05,0.95,0.8914545970418368,32,4.0,1,4.0,1,4.0,1
5668,min_diffuse,20,40,2,3,0.05,0.95,0.8685177299193118,7,2.0,1,2.0,1,2.0,1
5669,min_diffuse,20,40,2,3,0.05,0.95,0.8097527625095428,6,2.0,1,2.0,1,2.0,1
5670,min_diffuse,20,40,2,3,0.05,0.95,0.8403498848241441,8,2.0,1,2.0,1,2.0,1
5671,min_diffuse,20,40,2,3,0.05,0.95,0.8400956056003862,8,2.0,1,2.0,1,2.0,1
5672,min_diffuse,20,40,2,3,0.05,0.95,0.9240253386607316,12,3.0,1,3.0,1,3.0,1
5673,min_diffuse,20,40,2,3,0.05,0.95,0.9219970758878864,16,3.0,0,2.0,1,3.0,0
5674,min_diffuse,20,40,2,3,0.05,0.95,0.947822944493556,56,4.0,0,3.0,1,3.0,1
5675,min_diffuse,20,40,2,3,0.05,0.95,0.9122767927963872,9,2.0,1,2.0,1,2.0,1
5676,min_diffuse,20,40,2,3,0.05,0.95,0.9431541255220204,38,4.0,1,4.0,1,4.0,1
5677,min_diffuse,20,40,2,3,0.05,0.95,0.8323904903342438,13,3.0,1,3.0,1,3.0,1
5678,min_diffuse,20,40,2,3,0.05,0.95,0.8872366436481965,12,3.0,1,3.0,1,3.0,1
5679,min_diffuse,20,40,2,3,0.05,0.95,0.9233446009222388,26,3.0,1,3.0,1,3.0,1
5680,min_diffuse,20,40,2,3,0.05,0.95,0.9246542555269732,14,3.0,1,3.0,1,3.0,1
5681,min_diffuse,20,40,2,3,0.05,0.95,0.9165228480335016,24,4.0,0,3.0,1,3.0,1
5682,min_diffuse,20,40,2,3,0.05,0.95,0.9443590540395548,46,4.0,1,4.0,1,4.0,1
5683,min_diffuse,20,40,2,3,0.05,0.95,0.9299767242709484,30,3.0,1,3.0,1,3.0,1
5684,min_diffuse,20,40,2,3,0.05,0.95,0.9041330645269888,36,3.0,1,3.0,1,3.0,1
5685,min_diffuse,20,40,2,3,0.05,0.95,0.9209987407549108,12,3.0,0,2.0,1,3.0,0
5686,min_diffuse,20,40,2,3,0.05,0.95,0.938697217527263,29,3.0,0,3.0,0,2.0,1
5687,min_diffuse,20,40,2,3,0.05,0.95,0.927313301890453,7,2.0,1,2.0,1,2.0,1
5688,min_diffuse,20,40,2,3,0.05,0.95,0.9097254149059028,14,2.0,1,2.0,1,2.0,1
5689,min_diffuse,20,40,2,3,0.05,0.95,0.9490581088264428,19,4.0,0,3.0,1,3.0,1
5690,min_diffuse,20,40,2,3,0.05,0.95,0.9337725932304252,13,3.0,1,3.0,1,3.0,1
5691,min_diffuse,20,40,2,3,0.05,0.95,0.8954351664846351,6,2.0,1,2.0,1,2.0,1
5692,min_diffuse,20,40,2,3,0.05,0.95,0.8531021256600685,18,3.0,1,3.0,1,3.0,1
5693,min_diffuse,20,40,2,3,0.05,0.95,0.93282636874532,12,2.0,1,2.0,1,2.0,1
5694,min_diffuse,20,40,2,3,0.05,0.95,0.8790578504295883,10,2.0,1,2.0,1,2.0,1
5695,min_diffuse,20,40,2,3,0.05,0.95,0.9151061984059764,16,3.0,1,3.0,1,3.0,1
5696,min_diffuse,20,40,2,3,0.05,0.95,0.9127095865147417,12,3.0,0,2.0,1,2.0,1
5697,min_diffuse,20,40,2,3,0.05,0.95,0.9426973781932588,39,3.0,1,3.0,1,4.0,0
5698,min_diffuse,20,40,2,3,0.05,0.95,0.8701598765198078,5,2.0,1,2.0,1,2.0,1
5699,min_diffuse,20,40,2,3,0.05,0.95,0.937133919644216,25,3.0,1,3.0,1,3.0,1
5700,min_diffuse,20,40,2,3,0.05,0.95,0.9035919900491578,31,4.0,0,3.0,1,3.0,1
5701,min_diffuse,20,40,2,3,0.05,0.95,0.9351879356713528,11,3.0,0,2.0,1,2.0,1
5702,min_diffuse,20,40,2,3,0.05,0.95,0.9473162652579814,25,4.0,1,4.0,1,4.0,1
5703,min_diffuse,20,40,2,3,0.05,0.95,0.928937450172705,18,2.0,1,2.0,1,2.0,1
5704,min_diffuse,20,40,2,3,0.05,0.95,0.9376442491956312,42,4.0,0,4.0,0,3.0,1
5705,min_diffuse,20,40,2,3,0.05,0.95,0.9256245655050304,22,3.0,1,3.0,1,3.0,1
5706,min_diffuse,20,40,2,3,0.05,0.95,0.8939457215100327,8,2.0,1,2.0,1,2.0,1
5707,min_diffuse,20,40,2,3,0.05,0.95,0.9098722481419348,10,3.0,1,3.0,1,3.0,1
5708,min_diffuse,20,40,2,3,0.05,0.95,0.9343548078329448,20,4.0,0,3.0,1,4.0,0
5709,min_diffuse,20,40,2,3,0.05,0.95,0.9265122462045786,6,2.0,1,2.0,1,2.0,1
5710,min_diffuse,20,40,2,3,0.05,0.95,0.8980150281400748,21,3.0,0,2.0,1,2.0,1
5711,min_diffuse,20,40,2,3,0.05,0.95,0.8887261665178311,8,2.0,1,2.0,1,2.0,1
5712,min_diffuse,20,40,2,3,0.05,0.95,0.8815089311015775,22,3.0,1,3.0,1,3.0,1
5713,min_diffuse,20,40,2,3,0.05,0.95,0.8978697577012815,26,4.0,0,4.0,0,3.0,1
5714,min_diffuse,20,40,2,3,0.05,0.95,0.917341834894451,15,3.0,1,3.0,1,3.0,1
5715,min_diffuse,20,40,2,3,0.05,0.95,0.9305858719244776,22,4.0,0,3.0,1,3.0,1
5716,min_diffuse,20,40,2,3,0.05,0.95,0.8859124462021286,4,2.0,1,2.0,1,2.0,1
5717,min_diffuse,20,40,2,3,0.05,0.95,0.8816859147774286,7,2.0,1,2.0,1,2.0,1
5718,min_diffuse,20,40,2,3,0.05,0.95,0.939204088962224,22,3.0,1,3.0,1,3.0,1
5719,min_diffuse,20,40,2,3,0.05,0.95,0.8575847836364915,9,2.0,1,2.0,1,2.0,1
5720,min_diffuse,20,40,2,3,0.05,0.95,0.9018087338869144,9,2.0,1,2.0,1,2.0,1
5721,min_diffuse,20,40,2,3,0.05,0.95,0.9088684722421908,13,3.0,1,3.0,1,3.0,1
5722,min_diffuse,20,40,2,3,0.05,0.95,0.873894181655712,2,1.0,1,2.0,0,2.0,0
5723,min_diffuse,20,40,2,3,0.05,0.95,0.9230170829806696,9,3.0,1,3.0,1,3.0,1
5724,min_diffuse,20,40,2,3,0.05,0.95,0.8098838869916674,8,2.0,1,2.0,1,2.0,1
5725,min_diffuse,20,40,2,3,0.05,0.95,0.948823769780638,17,3.0,0,2.0,1,2.0,1
5726,min_diffuse,20,40,2,3,0.05,0.95,0.8885794674716977,14,3.0,1,3.0,1,3.0,1
5727,min_diffuse,20,40,2,3,0.05,0.95,0.9422592323844508,6,2.0,1,2.0,1,2.0,1
5728,min_diffuse,20,40,2,3,0.05,0.95,0.9454682449058508,20,3.0,1,3.0,1,3.0,1
5729,min_diffuse,20,40,2,3,0.05,0.95,0.8807241644287895,15,3.0,0,2.0,1,2.0,1
5730,min_diffuse,20,40,2,3,0.05,0.95,0.865536850413497,14,3.0,0,3.0,0,2.0,1
5731,min_diffuse,20,40,2,3,0.05,0.95,0.8848425074358752,7,2.0,1,2.0,1,2.0,1
5732,min_diffuse,20,40,2,3,0.05,0.95,0.9216377530097848,45,4.0,0,3.0,1,4.0,0
5733,min_diffuse,20,40,2,3,0.05,0.95,0.8826302583650985,9,3.0,1,3.0,1,3.0,1
5734,min_diffuse,20,40,2,3,0.05,0.95,0.9026766934832758,17,3.0,1,3.0,1,3.0,1
5735,min_diffuse,20,40,2,3,0.05,0.95,0.8263021479416446,7,2.0,1,2.0,1,2.0,1
5736,min_diffuse,20,40,2,3,0.05,0.95,0.922315561208776,15,3.0,0,2.0,1,2.0,1
5737,min_diffuse,20,40,2,3,0.05,0.95,0.9233221527627254,19,3.0,1,3.0,1,3.0,1
5738,min_diffuse,20,40,2,3,0.05,0.95,0.8750893677208016,13,3.0,1,3.0,1,3.0,1
5739,min_diffuse,20,40,2,3,0.05,0.95,0.9457627539862934,12,3.0,0,3.0,0,2.0,1
5740,min_diffuse,20,40,2,3,0.05,0.95,0.9125882941953914,28,3.0,1,3.0,1,3.0,1
5741,min_diffuse,20,40,2,3,0.05,0.95,0.9144280547433264,9,3.0,1,3.0,1,3.0,1
5742,min_diffuse,20,40,2,3,0.05,0.95,0.94653094349875,21,4.0,1,4.0,1,4.0,1
5743,min_diffuse,20,40,2,3,0.05,0.95,0.948747337560633,34,3.0,1,3.0,1,3.0,1
5744,min_diffuse,20,40,2,3,0.05,0.95,0.8974435445319789,7,2.0,1,2.0,1,3.0,0
5745,min_diffuse,20,40,2,3,0.05,0.95,0.9314084946671622,16,3.0,0,2.0,1,2.0,1
5746,min_diffuse,20,40,2,3,0.05,0.95,0.8582878918805077,14,3.0,0,2.0,1,2.0,1
5747,min_diffuse,20,40,2,3,0.05,0.95,0.9139971741547188,25,3.0,1,3.0,1,3.0,1
5748,min_diffuse,20,40,2,3,0.05,0.95,0.9145888170819628,7,2.0,1,2.0,1,3.0,0
5749,min_diffuse,20,40,2,3,0.05,0.95,0.9416553140860268,5,2.0,1,2.0,1,2.0,1
5750,min_diffuse,20,40,2,3,0.05,0.95,0.8744181335759615,5,2.0,1,2.0,1,2.0,1
5751,min_diffuse,20,40,2,3,0.05,0.95,0.923125404016358,32,3.0,0,3.0,0,2.0,1
5752,min_diffuse,20,40,2,3,0.05,0.95,0.911966104967782,18,3.0,1,3.0,1,3.0,1
5753,min_diffuse,20,40,2,3,0.05,0.95,0.9448602620555894,28,3.0,1,3.0,1,3.0,1
5754,min_diffuse,20,40,2,3,0.05,0.95,0.9349795160332534,6,2.0,1,2.0,1,2.0,1
5755,min_diffuse,20,40,2,3,0.05,0.95,0.9354260414128291,4,2.0,1,2.0,1,2.0,1
5756,min_diffuse,20,40,2,3,0.05,0.95,0.949064638555246,45,4.0,0,4.0,0,3.0,1
5757,min_diffuse,20,40,2,3,0.05,0.95,0.9372434115521812,18,3.0,1,3.0,1,3.0,1
5758,min_diffuse,20,40,2,3,0.05,0.95,0.888586786667752,15,3.0,0,2.0,1,2.0,1
5759,min_diffuse,20,40,2,3,0.05,0.95,0.9420367017253732,22,4.0,1,4.0,1,4.0,1
5760,min_diffuse,20,40,2,3,0.05,0.95,0.948425425837175,25,3.0,1,3.0,1,3.0,1
5761,min_diffuse,20,40,2,3,0.05,0.95,0.7126026102043574,7,2.0,1,2.0,1,2.0,1
5762,min_diffuse,20,40,2,3,0.05,0.95,0.8973014250753758,24,4.0,0,4.0,0,3.0,1
5763,min_diffuse,20,40,2,3,0.05,0.95,0.8856360520285663,12,2.0,1,2.0,1,2.0,1
5764,min_diffuse,20,40,2,3,0.05,0.95,0.9146293664400906,15,3.0,1,3.0,1,3.0,1
5765,min_diffuse,20,40,2,3,0.05,0.95,0.9475579325054466,18,3.0,1,3.0,1,3.0,1
5766,min_diffuse,20,40,2,3,0.05,0.95,0.9483053073459112,35,4.0,0,3.0,1,3.0,1
5767,min_diffuse,20,40,2,3,0.05,0.95,0.9470309037252712,18,3.0,1,3.0,1,3.0,1
5768,min_diffuse,20,40,2,3,0.05,0.95,0.8389538984941397,8,2.0,1,2.0,1,2.0,1
5769,min_diffuse,20,40,2,3,0.05,0.95,0.8397132735487713,8,2.0,1,2.0,1,2.0,1
5770,min_diffuse,20,40,2,3,0.05,0.95,0.9416860665137587,12,3.0,0,2.0,1,3.0,0
5771,min_diffuse,20,40,2,3,0.05,0.95,0.9408914793313842,22,3.0,1,3.0,1,4.0,0
5772,min_diffuse,20,40,2,3,0.05,0.95,0.9397926596915592,11,3.0,0,2.0,1,3.0,0
5773,min_diffuse,20,40,2,3,0.05,0.95,0.922443929156972,25,4.0,0,3.0,1,4.0,0
5774,min_diffuse,20,40,2,3,0.05,0.95,0.9341564867785112,20,3.0,1,3.0,1,3.0,1
5775,min_diffuse,20,40,2,3,0.05,0.95,0.8995890859090802,9,3.0,1,3.0,1,3.0,1
5776,min_diffuse,20,40,2,3,0.05,0.95,0.9183397577217476,11,3.0,0,2.0,1,2.0,1
5777,min_diffuse,20,40,2,3,0.05,0.95,0.9155671976137448,17,3.0,1,3.0,1,3.0,1
5778,min_diffuse,20,40,2,3,0.05,0.95,0.9451988817532214,22,3.0,1,3.0,1,3.0,1
5779,min_diffuse,20,40,2,3,0.05,0.95,0.9319454456857854,24,3.0,1,3.0,1,3.0,1
5780,min_diffuse,20,40,2,3,0.05,0.95,0.8086372692035031,12,2.0,1,2.0,1,2.0,1
5781,min_diffuse,20,40,2,3,0.05,0.95,0.9462892861347812,10,2.0,1,3.0,0,3.0,0
5782,min_diffuse,20,40,2,3,0.05,0.95,0.946426912111174,14,3.0,1,3.0,1,3.0,1
5783,min_diffuse,20,40,2,3,0.05,0.95,0.9163431233529988,8,3.0,0,2.0,1,2.0,1
5784,min_diffuse,20,40,2,3,0.05,0.95,0.8658062721199389,8,2.0,1,2.0,1,2.0,1
5785,min_diffuse,20,40,2,3,0.05,0.95,0.9265682570451268,13,3.0,1,3.0,1,3.0,1
5786,min_diffuse,20,40,2,3,0.05,0.95,0.9109156962182292,8,3.0,0,2.0,1,2.0,1
5787,min_diffuse,20,40,2,3,0.05,0.95,0.9129542320337232,19,3.0,0,2.0,1,2.0,1
5788,min_diffuse,20,40,2,3,0.05,0.95,0.8132329026687397,9,3.0,0,2.0,1,2.0,1
5789,min_diffuse,20,40,2,3,0.05,0.95,0.8682922987093716,8,2.0,1,2.0,1,2.0,1
5790,min_diffuse,20,40,2,3,0.05,0.95,0.8129735376178814,7,2.0,1,2.0,1,2.0,1
5791,min_diffuse,20,40,2,3,0.05,0.95,0.9082671410901274,37,4.0,1,4.0,1,4.0,1
5792,min_diffuse,20,40,2,3,0.05,0.95,0.9416156425262469,19,3.0,1,3.0,1,3.0,1
5793,min_diffuse,20,40,2,3,0.05,0.95,0.9360950178174764,18,3.0,1,3.0,1,3.0,1
5794,min_diffuse,20,40,2,3,0.05,0.95,0.9432025090467276,42,5.0,0,5.0,0,4.0,1
5795,min_diffuse,20,40,2,3,0.05,0.95,0.930407305609416,14,3.0,0,3.0,0,2.0,1
5796,min_diffuse,20,40,2,3,0.05,0.95,0.9413397717189452,42,4.0,0,4.0,0,3.0,1
5797,min_diffuse,20,40,2,3,0.05,0.95,0.9483976104049484,29,3.0,1,3.0,1,3.0,1
5798,min_diffuse,20,40,2,3,0.05,0.95,0.8611420608488582,13,3.0,1,3.0,1,3.0,1
5799,min_diffuse,20,40,2,3,0.05,0.95,0.9093623295935156,10,3.0,0,2.0,1,3.0,0
5800,min_diffuse,20,40,2,3,0.05,0.95,0.9203617050983642,34,4.0,0,3.0,1,3.0,1
5801,min_diffuse,20,40,2,3,0.05,0.95,0.9305457900187488,20,3.0,1,3.0,1,3.0,1
5802,min_diffuse,20,40,2,3,0.05,0.95,0.9446792940924208,68,4.0,1,4.0,1,4.0,1
5803,min_diffuse,20,40,2,3,0.05,0.95,0.9304986781296702,15,3.0,1,3.0,1,3.0,1
5804,min_diffuse,20,40,2,3,0.05,0.95,0.9471409985558108,11,3.0,0,2.0,1,2.0,1
5805,min_diffuse,20,40,2,3,0.05,0.95,0.9213432613073472,9,2.0,1,2.0,1,3.0,0
5806,min_diffuse,20,40,2,3,0.05,0.95,0.9416567878582942,9,2.0,1,2.0,1,2.0,1
5807,min_diffuse,20,40,2,3,0.05,0.95,0.9291547903755236,6,2.0,1,2.0,1,2.0,1
5808,min_diffuse,20,40,2,3,0.05,0.95,0.8690925300552114,14,3.0,1,3.0,1,3.0,1
5809,min_diffuse,20,40,2,3,0.05,0.95,0.920599996954452,35,4.0,0,3.0,1,3.0,1
5810,min_diffuse,20,40,2,3,0.05,0.95,0.8216586642880832,11,3.0,1,3.0,1,3.0,1
5811,min_diffuse,20,40,2,3,0.05,0.95,0.9380899007986544,19,3.0,0,3.0,0,2.0,1
5812,min_diffuse,20,40,2,3,0.05,0.95,0.8995673816150305,45,3.0,1,3.0,1,3.0,1
5813,min_diffuse,20,40,2,3,0.05,0.95,0.9309248992318968,6,2.0,1,2.0,1,2.0,1
5814,min_diffuse,20,40,2,3,0.05,0.95,0.8328181341509068,12,3.0,1,3.0,1,3.0,1
5815,min_diffuse,20,40,2,3,0.05,0.95,0.8482563577274336,27,3.0,1,3.0,1,3.0,1
5816,min_diffuse,20,40,2,3,0.05,0.95,0.9253656601677424,48,4.0,0,4.0,0,3.0,1
5817,min_diffuse,20,40,2,3,0.05,0.95,0.9074609443859946,8,2.0,1,2.0,1,2.0,1
5818,min_diffuse,20,40,2,3,0.05,0.95,0.8497715155832665,6,2.0,1,2.0,1,2.0,1
5819,min_diffuse,20,40,2,3,0.05,0.95,0.9130580973109425,7,2.0,1,2.0,1,2.0,1
5820,min_diffuse,20,40,2,3,0.05,0.95,0.9155039831408552,9,3.0,0,2.0,1,3.0,0
5821,min_diffuse,20,40,2,3,0.05,0.95,0.902451368619547,29,4.0,0,3.0,1,3.0,1
5822,min_diffuse,20,40,2,3,0.05,0.95,0.8662475033531022,13,2.0,1,2.0,1,2.0,1
5823,min_diffuse,20,40,2,3,0.05,0.95,0.935543856708664,9,2.0,1,2.0,1,2.0,1
5824,min_diffuse,20,40,2,3,0.05,0.95,0.945452303331162,12,3.0,1,3.0,1,3.0,1
5825,min_diffuse,20,40,2,3,0.05,0.95,0.9161274307661408,25,4.0,0,3.0,1,3.0,1
5826,min_diffuse,20,40,2,3,0.05,0.95,0.9165967166760988,11,3.0,0,3.0,0,2.0,1
5827,min_diffuse,20,40,2,3,0.05,0.95,0.9281817550450978,30,3.0,1,3.0,1,3.0,1
5828,min_diffuse,20,40,2,3,0.05,0.95,0.9467293485859348,31,3.0,1,3.0,1,3.0,1
5829,min_diffuse,20,40,2,3,0.05,0.95,0.946197453307552,42,4.0,0,4.0,0,3.0,1
5830,min_diffuse,20,40,2,3,0.05,0.95,0.913619579010226,12,3.0,1,3.0,1,3.0,1
5831,min_diffuse,20,40,2,3,0.05,0.95,0.9313882094453506,9,2.0,1,2.0,1,2.0,1
5832,min_diffuse,20,40,2,3,0.05,0.95,0.9428724566803324,24,4.0,0,4.0,0,3.0,1
5833,min_diffuse,20,40,2,3,0.05,0.95,0.9184033297195509,8,2.0,1,2.0,1,2.0,1
5834,min_diffuse,20,40,2,3,0.05,0.95,0.944889383693226,51,4.0,0,3.0,1,3.0,1
5835,min_diffuse,20,40,2,3,0.05,0.95,0.9432236410279624,49,5.0,0,4.0,1,5.0,0
5836,min_diffuse,20,40,2,3,0.05,0.95,0.9333944703664256,8,3.0,1,3.0,1,3.0,1
5837,min_diffuse,20,40,2,3,0.05,0.95,0.7379616475923921,6,2.0,1,2.0,1,2.0,1
5838,min_diffuse,20,40,2,3,0.05,0.95,0.8359159784826671,12,3.0,1,3.0,1,3.0,1
5839,min_diffuse,20,40,2,3,0.05,0.95,0.9342133534164324,44,3.0,1,3.0,1,3.0,1
5840,min_diffuse,20,40,2,3,0.05,0.95,0.9121811945804924,15,3.0,1,3.0,1,3.0,1
5841,min_diffuse,20,40,2,3,0.05,0.95,0.9270768138523564,41,4.0,1,4.0,1,4.0,1
5842,min_diffuse,20,40,2,3,0.05,0.95,0.9131057633074886,11,3.0,0,2.0,1,3.0,0
5843,min_diffuse,20,40,2,3,0.05,0.95,0.8967989821382187,8,2.0,1,2.0,1,2.0,1
5844,min_diffuse,20,40,2,3,0.05,0.95,0.9492254534092098,37,4.0,1,5.0,0,4.0,1
5845,min_diffuse,20,40,2,3,0.05,0.95,0.9058898869008633,29,3.0,1,3.0,1,3.0,1
5846,min_diffuse,20,40,2,3,0.05,0.95,0.9463932215525936,42,5.0,0,5.0,0,4.0,1
5847,min_diffuse,20,40,2,3,0.05,0.95,0.8989385430708117,24,3.0,1,4.0,0,3.0,1
5848,min_diffuse,20,40,2,3,0.05,0.95,0.899933182410667,14,3.0,0,3.0,0,2.0,1
5849,min_diffuse,20,40,2,3,0.05,0.95,0.9403930518242668,8,2.0,1,2.0,1,2.0,1
5850,min_diffuse,20,40,2,3,0.05,0.95,0.9496684838472348,38,4.0,1,4.0,1,4.0,1
5851,min_diffuse,20,40,2,3,0.05,0.95,0.9225542955761692,7,2.0,1,2.0,1,2.0,1
5852,min_diffuse,20,40,2,3,0.05,0.95,0.9275643201973236,12,3.0,1,3.0,1,3.0,1
5853,min_diffuse,20,40,2,3,0.05,0.95,0.9259182586255292,28,4.0,1,4.0,1,4.0,1
5854,min_diffuse,20,40,2,3,0.05,0.95,0.9277336149762858,17,3.0,0,2.0,1,2.0,1
5855,min_diffuse,20,40,2,3,0.05,0.95,0.9260541051581496,19,3.0,1,3.0,1,3.0,1
5856,min_diffuse,20,40,2,3,0.05,0.95,0.8745691990837174,10,3.0,0,2.0,1,2.0,1
5857,min_diffuse,20,40,2,3,0.05,0.95,0.9369679329881012,20,4.0,1,4.0,1,4.0,1
5858,min_diffuse,20,40,2,3,0.05,0.95,0.9467796804265592,26,3.0,1,3.0,1,3.0,1
5859,min_diffuse,20,40,2,3,0.05,0.95,0.910098857374702,53,4.0,0,3.0,1,3.0,1
5860,min_diffuse,20,40,2,3,0.05,0.95,0.9359397512600928,10,3.0,1,3.0,1,3.0,1
5861,min_diffuse,20,40,2,3,0.05,0.95,0.9285333152887332,13,3.0,1,3.0,1,3.0,1
5862,min_diffuse,20,40,2,3,0.05,0.95,0.9276452806354716,17,3.0,1,3.0,1,3.0,1
5863,min_diffuse,20,40,2,3,0.05,0.95,0.92711082858394,30,4.0,1,4.0,1,4.0,1
5864,min_diffuse,20,40,2,3,0.05,0.95,0.9461428168882808,22,3.0,1,3.0,1,4.0,0
5865,min_diffuse,20,40,2,3,0.05,0.95,0.7944092235054906,16,3.0,0,2.0,1,2.0,1
5866,min_diffuse,20,40,2,3,0.05,0.95,0.895795141108445,23,3.0,1,3.0,1,3.0,1
5867,min_diffuse,20,40,2,3,0.05,0.95,0.934906385127802,29,4.0,0,3.0,1,3.0,1
5868,min_diffuse,20,40,2,3,0.05,0.95,0.9303175308578476,14,3.0,1,3.0,1,3.0,1
5869,min_diffuse,20,40,2,3,0.05,0.95,0.9129778614974988,42,4.0,0,3.0,1,3.0,1
5870,min_diffuse,20,40,2,3,0.05,0.95,0.9251529593348746,56,5.0,0,4.0,1,4.0,1
5871,min_diffuse,20,40,2,3,0.05,0.95,0.9263686085618952,14,3.0,1,3.0,1,3.0,1
5872,min_diffuse,20,40,2,3,0.05,0.95,0.9037417588529464,24,4.0,1,4.0,1,4.0,1
5873,min_diffuse,20,40,2,3,0.05,0.95,0.9300581656826612,28,3.0,1,3.0,1,3.0,1
5874,min_diffuse,20,40,2,3,0.05,0.95,0.8414011668330084,5,2.0,1,2.0,1,2.0,1
5875,min_diffuse,20,40,2,3,0.05,0.95,0.7686965705639794,10,2.0,1,2.0,1,2.0,1
5876,min_diffuse,20,40,2,3,0.05,0.95,0.9082598577722848,24,3.0,1,3.0,1,3.0,1
5877,min_diffuse,20,40,2,3,0.05,0.95,0.8960210532033027,20,3.0,1,3.0,1,3.0,1
5878,min_diffuse,20,40,2,3,0.05,0.95,0.9226178997333004,32,4.0,1,4.0,1,4.0,1
5879,min_diffuse,20,40,2,3,0.05,0.95,0.9343027463140194,23,4.0,1,4.0,1,4.0,1
5880,min_diffuse,20,40,2,3,0.05,0.95,0.900108060946732,11,3.0,0,2.0,1,2.0,1
5881,min_diffuse,20,40,2,3,0.05,0.95,0.912606415460592,13,3.0,1,3.0,1,3.0,1
5882,min_diffuse,20,40,2,3,0.05,0.95,0.9397989300314794,26,4.0,0,3.0,1,4.0,0
5883,min_diffuse,20,40,2,3,0.05,0.95,0.9432730328942722,11,3.0,0,2.0,1,2.0,1
5884,min_diffuse,20,40,2,3,0.05,0.95,0.9074327907944232,14,3.0,1,3.0,1,3.0,1
5885,min_diffuse,20,40,2,3,0.05,0.95,0.9358859600914512,10,3.0,0,2.0,1,2.0,1
5886,min_diffuse,20,40,2,3,0.05,0.95,0.9181970638339308,25,3.0,0,3.0,0,2.0,1
5887,min_diffuse,20,40,2,3,0.05,0.95,0.8745863271780755,7,2.0,1,2.0,1,2.0,1
5888,min_diffuse,20,40,2,3,0.05,0.95,0.9498374582045478,45,3.0,1,3.0,1,3.0,1
5889,min_diffuse,20,40,2,3,0.05,0.95,0.9103267392708588,23,4.0,0,3.0,1,3.0,1
5890,min_diffuse,20,40,2,3,0.05,0.95,0.9352488320046344,29,4.0,1,4.0,1,4.0,1
5891,min_diffuse,20,40,2,3,0.05,0.95,0.8857727592815217,11,3.0,0,2.0,1,2.0,1
5892,min_diffuse,20,40,2,3,0.05,0.95,0.947214054965718,37,4.0,0,4.0,0,3.0,1
5893,min_diffuse,20,40,2,3,0.05,0.95,0.9412519132355562,12,3.0,1,3.0,1,3.0,1
5894,min_diffuse,20,40,2,3,0.05,0.95,0.9411643821463485,12,3.0,1,3.0,1,3.0,1
5895,min_diffuse,20,40,2,3,0.05,0.95,0.9492145504482952,9,2.0,1,2.0,1,2.0,1
5896,min_diffuse,20,40,2,3,0.05,0.95,0.9153776220165978,26,3.0,1,3.0,1,3.0,1
5897,min_diffuse,20,40,2,3,0.05,0.95,0.9306464895517572,35,4.0,0,3.0,1,4.0,0
5898,min_diffuse,20,40,2,3,0.05,0.95,0.8780787762094255,9,3.0,0,2.0,1,2.0,1
5899,min_diffuse,20,40,2,3,0.05,0.95,0.9482049423375988,26,4.0,1,4.0,1,4.0,1
5900,min_diffuse,20,40,2,3,0.05,0.95,0.9243770967710534,55,4.0,0,3.0,1,3.0,1
5901,min_diffuse,20,40,2,3,0.05,0.95,0.9286402138369528,13,3.0,0,2.0,1,3.0,0
5902,min_diffuse,20,40,2,3,0.05,0.95,0.9338954808477828,58,4.0,1,4.0,1,4.0,1
5903,min_diffuse,20,40,2,3,0.05,0.95,0.918860899580902,12,3.0,1,3.0,1,3.0,1
5904,min_diffuse,20,40,2,3,0.05,0.95,0.946040869771961,44,5.0,0,4.0,1,4.0,1
5905,min_diffuse,20,40,2,3,0.05,0.95,0.9262947000417028,8,3.0,1,3.0,1,3.0,1
5906,min_diffuse,20,40,2,3,0.05,0.95,0.9394739099965702,27,3.0,1,3.0,1,3.0,1
5907,min_diffuse,20,40,2,3,0.05,0.95,0.9318124369350976,36,4.0,1,4.0,1,4.0,1
5908,min_diffuse,20,40,2,3,0.05,0.95,0.8666213275482022,12,3.0,0,2.0,1,2.0,1
5909,min_diffuse,20,40,2,3,0.05,0.95,0.9158212391061464,44,3.0,1,3.0,1,3.0,1
5910,min_diffuse,20,40,2,3,0.05,0.95,0.9176715765186988,6,2.0,1,2.0,1,2.0,1
5911,min_diffuse,20,40,2,3,0.05,0.95,0.9046399311846332,21,3.0,1,3.0,1,3.0,1
5912,min_diffuse,20,40,2,3,0.05,0.95,0.9410387521804632,11,2.0,1,2.0,1,2.0,1
5913,min_diffuse,20,40,2,3,0.05,0.95,0.9266458769914968,32,4.0,0,3.0,1,3.0,1
5914,min_diffuse,20,40,2,3,0.05,0.95,0.9363878522520338,25,4.0,1,4.0,1,4.0,1
5915,min_diffuse,20,40,2,3,0.05,0.95,0.9085303811485228,30,4.0,0,3.0,1,3.0,1
5916,min_diffuse,20,40,2,3,0.05,0.95,0.9209642831052628,22,3.0,1,3.0,1,3.0,1
5917,min_diffuse,20,40,2,3,0.05,0.95,0.8362440430135751,7,2.0,1,2.0,1,2.0,1
5918,min_diffuse,20,40,2,3,0.05,0.95,0.9477054727580004,25,3.0,0,3.0,0,2.0,1
5919,min_diffuse,20,40,2,3,0.05,0.95,0.9147558499172634,28,3.0,0,2.0,1,2.0,1
5920,min_diffuse,20,40,2,3,0.05,0.95,0.9230475623199406,11,3.0,1,3.0,1,3.0,1
5921,min_diffuse,20,40,2,3,0.05,0.95,0.8755533595784994,41,3.0,1,3.0,1,3.0,1
5922,min_diffuse,20,40,2,3,0.05,0.95,0.8898571403891643,12,3.0,1,3.0,1,3.0,1
5923,min_diffuse,20,40,2,3,0.05,0.95,0.8531070401497763,7,2.0,1,2.0,1,3.0,0
5924,min_diffuse,20,40,2,3,0.05,0.95,0.8608486905973428,12,3.0,1,3.0,1,3.0,1
5925,min_diffuse,20,40,2,3,0.05,0.95,0.93186269872994,25,4.0,0,3.0,1,4.0,0
5926,min_diffuse,20,40,2,3,0.05,0.95,0.8549300290224862,7,2.0,1,2.0,1,3.0,0
5927,min_diffuse,20,40,2,3,0.05,0.95,0.9207277454992784,14,3.0,0,2.0,1,3.0,0
5928,min_diffuse,20,40,2,3,0.05,0.95,0.9466543053776104,25,3.0,0,3.0,0,2.0,1
5929,min_diffuse,20,40,2,3,0.05,0.95,0.9429374974717714,12,3.0,1,3.0,1,3.0,1
5930,min_diffuse,20,40,2,3,0.05,0.95,0.9393705570468168,13,3.0,1,3.0,1,3.0,1
5931,min_diffuse,20,40,2,3,0.05,0.95,0.9469133225198408,5,2.0,1,2.0,1,2.0,1
5932,min_diffuse,20,40,2,3,0.05,0.95,0.9063660851680851,23,3.0,1,3.0,1,3.0,1
5933,min_diffuse,20,40,2,3,0.05,0.95,0.9363572434398764,25,3.0,1,3.0,1,3.0,1
5934,min_diffuse,20,40,2,3,0.05,0.95,0.8413288072045143,9,2.0,1,2.0,1,2.0,1
5935,min_diffuse,20,40,2,3,0.05,0.95,0.9073225640602212,35,4.0,1,4.0,1,4.0,1
5936,min_diffuse,20,40,2,3,0.05,0.95,0.906163110553816,6,2.0,1,2.0,1,2.0,1
5937,min_diffuse,20,40,2,3,0.05,0.95,0.9401415776939684,44,4.0,1,4.0,1,4.0,1
5938,min_diffuse,20,40,2,3,0.05,0.95,0.9452724584976676,37,5.0,0,5.0,0,4.0,1
5939,min_diffuse,20,40,2,3,0.05,0.95,0.901690404712288,10,3.0,0,2.0,1,2.0,1
5940,min_diffuse,20,40,2,3,0.05,0.95,0.9430855497255674,23,4.0,0,3.0,1,3.0,1
5941,min_diffuse,20,40,2,3,0.05,0.95,0.9334177424159904,24,4.0,0,3.0,1,4.0,0
5942,min_diffuse,20,40,2,3,0.05,0.95,0.8524354553032213,8,2.0,1,2.0,1,2.0,1
5943,min_diffuse,20,40,2,3,0.05,0.95,0.937964231997404,21,3.0,1,3.0,1,3.0,1
5944,min_diffuse,20,40,2,3,0.05,0.95,0.884150614837883,27,3.0,1,3.0,1,3.0,1
5945,min_diffuse,20,40,2,3,0.05,0.95,0.8988880439666148,7,2.0,1,2.0,1,2.0,1
5946,min_diffuse,20,40,2,3,0.05,0.95,0.9263450134030152,18,3.0,1,3.0,1,3.0,1
5947,min_diffuse,20,40,2,3,0.05,0.95,0.8371048068990317,8,2.0,1,2.0,1,2.0,1
5948,min_diffuse,20,40,2,3,0.05,0.95,0.9363138190337912,27,4.0,0,3.0,1,3.0,1
5949,min_diffuse,20,40,2,3,0.05,0.95,0.9115404468325444,16,3.0,1,3.0,1,3.0,1
5950,min_diffuse,20,40,2,3,0.05,0.95,0.948173840585322,18,3.0,1,3.0,1,3.0,1
5951,min_diffuse,20,40,2,3,0.05,0.95,0.9228844895369696,15,4.0,0,3.0,1,4.0,0
5952,min_diffuse,20,40,2,3,0.05,0.95,0.8573131898897361,16,3.0,1,3.0,1,3.0,1
5953,min_diffuse,20,40,2,3,0.05,0.95,0.944188427361532,6,2.0,1,2.0,1,2.0,1
5954,min_diffuse,20,40,2,3,0.05,0.95,0.9346500976582672,34,5.0,1,5.0,1,5.0,1
5955,min_diffuse,20,40,2,3,0.05,0.95,0.9191122657087964,22,3.0,0,3.0,0,2.0,1
5956,min_diffuse,20,40,2,3,0.05,0.95,0.9406926358572638,8,3.0,1,3.0,1,3.0,1
5957,min_diffuse,20,40,2,3,0.05,0.95,0.8320841374608474,12,3.0,0,2.0,1,2.0,1
5958,min_diffuse,20,40,2,3,0.05,0.95,0.93667061284753,25,3.0,0,3.0,0,2.0,1
5959,min_diffuse,20,40,2,3,0.05,0.95,0.9334443293066697,22,3.0,1,3.0,1,4.0,0
5960,min_diffuse,20,40,2,3,0.05,0.95,0.907927537196207,24,4.0,1,4.0,1,4.0,1
5961,min_diffuse,20,40,2,3,0.05,0.95,0.9192297300447012,6,2.0,1,2.0,1,2.0,1
5962,min_diffuse,20,40,2,3,0.05,0.95,0.9030974566908412,13,3.0,1,3.0,1,3.0,1
5963,min_diffuse,20,40,2,3,0.05,0.95,0.8903932883412801,5,2.0,1,2.0,1,2.0,1
5964,min_diffuse,20,40,2,3,0.05,0.95,0.9393577453948604,25,3.0,1,3.0,1,3.0,1
5965,min_diffuse,20,40,2,3,0.05,0.95,0.9496914036298276,16,4.0,0,3.0,1,3.0,1
5966,min_diffuse,20,40,2,3,0.05,0.95,0.9304413934455628,5,2.0,1,2.0,1,2.0,1
5967,min_diffuse,20,40,2,3,0.05,0.95,0.9283086189299026,19,3.0,1,3.0,1,3.0,1
5968,min_diffuse,20,40,2,3,0.05,0.95,0.7952040202125862,6,2.0,1,2.0,1,2.0,1
5969,min_diffuse,20,40,2,3,0.05,0.95,0.9478016203071796,35,4.0,1,4.0,1,4.0,1
5970,min_diffuse,20,40,2,3,0.05,0.95,0.9382354251539624,5,2.0,1,2.0,1,2.0,1
5971,min_diffuse,20,40,2,3,0.05,0.95,0.9471133884850738,12,2.0,1,2.0,1,2.0,1
5972,min_diffuse,20,40,2,3,0.05,0.95,0.8996285334088122,17,3.0,1,3.0,1,3.0,1
5973,min_diffuse,20,40,2,3,0.05,0.95,0.8709566701648291,15,3.0,1,3.0,1,3.0,1
5974,min_diffuse,20,40,2,3,0.05,0.95,0.9276490935411776,19,4.0,1,4.0,1,4.0,1
5975,min_diffuse,20,40,2,3,0.05,0.95,0.8664575980070156,5,2.0,1,2.0,1,2.0,1
5976,min_diffuse,20,40,2,3,0.05,0.95,0.8945731424246065,31,3.0,1,3.0,1,3.0,1
5977,min_diffuse,20,40,2,3,0.05,0.95,0.7928829361367156,12,2.0,1,2.0,1,2.0,1
5978,min_diffuse,20,40,2,3,0.05,0.95,0.8582387945431337,8,2.0,1,2.0,1,2.0,1
5979,min_diffuse,20,40,2,3,0.05,0.95,0.8597057160541636,8,2.0,1,2.0,1,2.0,1
5980,min_diffuse,20,40,2,3,0.05,0.95,0.9431390671834348,39,4.0,1,4.0,1,4.0,1
5981,min_diffuse,20,40,2,3,0.05,0.95,0.9111309135193892,13,3.0,0,2.0,1,3.0,0
5982,min_diffuse,20,40,2,3,0.05,0.95,0.93946039065698,28,4.0,0,3.0,1,3.0,1
5983,min_diffuse,20,40,2,3,0.05,0.95,0.8984638796866217,14,3.0,1,3.0,1,3.0,1
5984,min_diffuse,20,40,2,3,0.05,0.95,0.8345476151145534,16,3.0,1,3.0,1,3.0,1
5985,min_diffuse,20,40,2,3,0.05,0.95,0.8957772295495946,8,3.0,0,2.0,1,2.0,1
5986,min_diffuse,20,40,2,3,0.05,0.95,0.9297586623470387,51,4.0,0,4.0,0,3.0,1
5987,min_diffuse,20,40,2,3,0.05,0.95,0.7842226190299861,10,2.0,1,2.0,1,2.0,1
5988,min_diffuse,20,40,2,3,0.05,0.95,0.930836478279954,10,3.0,0,3.0,0,2.0,1
5989,min_diffuse,20,40,2,3,0.05,0.95,0.9469624526598496,18,3.0,1,3.0,1,3.0,1
5990,min_diffuse,20,40,2,3,0.05,0.95,0.9203816651117428,9,3.0,1,3.0,1,3.0,1
5991,min_diffuse,20,40,2,3,0.05,0.95,0.904807105202344,60,5.0,0,4.0,1,4.0,1
5992,min_diffuse,20,40,2,3,0.05,0.95,0.8163372953699524,19,3.0,0,2.0,1,2.0,1
5993,min_diffuse,20,40,2,3,0.05,0.95,0.9135442922597332,13,3.0,1,3.0,1,3.0,1
5994,min_diffuse,20,40,2,3,0.05,0.95,0.8799675581700487,10,3.0,0,3.0,0,2.0,1
5995,min_diffuse,20,40,2,3,0.05,0.95,0.9359103244182444,15,2.0,1,2.0,1,2.0,1
5996,min_diffuse,20,40,2,3,0.05,0.95,0.910970645186034,8,2.0,1,2.0,1,2.0,1
5997,min_diffuse,20,40,2,3,0.05,0.95,0.942160502913384,104,5.0,0,5.0,0,4.0,1
5998,min_diffuse,20,40,2,3,0.05,0.95,0.907620644474462,11,3.0,0,2.0,1,2.0,1
5999,min_diffuse,20,40,2,3,0.05,0.95,0.9054505439318372,10,3.0,0,2.0,1,3.0,0
6000,min_diffuse,20,40,2,3,0.05,0.95,0.8918622791603388,10,3.0,1,3.0,1,3.0,1
6001,min_diffuse,20,40,2,3,0.05,0.95,0.919251461999075,23,3.0,1,3.0,1,3.0,1
6002,min_diffuse,20,40,2,3,0.05,0.95,0.92507258095786,13,3.0,0,2.0,1,2.0,1
6003,min_diffuse,20,40,2,3,0.05,0.95,0.941791211749714,18,3.0,0,3.0,0,2.0,1
6004,min_diffuse,20,40,2,3,0.05,0.95,0.8923456595681971,4,2.0,1,2.0,1,2.0,1
6005,min_diffuse,20,40,2,3,0.05,0.95,0.8285849676640907,6,2.0,1,2.0,1,3.0,0
6006,min_diffuse,20,40,2,3,0.05,0.95,0.947821866327704,26,4.0,0,4.0,0,3.0,1
6007,min_diffuse,20,40,2,3,0.05,0.95,0.9492806142000496,18,3.0,1,3.0,1,3.0,1
6008,min_diffuse,20,40,2,3,0.05,0.95,0.8888918740824612,16,3.0,0,3.0,0,2.0,1
6009,min_diffuse,20,40,2,3,0.05,0.95,0.8966288368766339,11,3.0,1,3.0,1,3.0,1
6010,min_diffuse,20,40,2,3,0.05,0.95,0.9372005303981804,26,3.0,1,3.0,1,3.0,1
6011,min_diffuse,20,40,2,3,0.05,0.95,0.9352865106564878,7,2.0,1,2.0,1,3.0,0
6012,min_diffuse,20,40,2,3,0.05,0.95,0.9242328934812862,38,5.0,0,5.0,0,4.0,1
6013,min_diffuse,20,40,2,3,0.05,0.95,0.9204261940230348,25,3.0,1,3.0,1,3.0,1
6014,min_diffuse,20,40,2,3,0.05,0.95,0.9370134457092372,31,4.0,0,3.0,1,3.0,1
6015,min_diffuse,20,40,2,3,0.05,0.95,0.9496646615474436,19,3.0,1,3.0,1,3.0,1
6016,min_diffuse,20,40,2,3,0.05,0.95,0.9383701345105716,77,5.0,1,5.0,1,5.0,1
6017,min_diffuse,20,40,2,3,0.05,0.95,0.9443749139055644,13,3.0,1,3.0,1,3.0,1
6018,min_diffuse,20,40,2,3,0.05,0.95,0.9342173469131162,15,3.0,1,3.0,1,3.0,1
6019,min_diffuse,20,40,2,3,0.05,0.95,0.9191440261017102,35,5.0,0,4.0,1,4.0,1
6020,min_diffuse,20,40,2,3,0.05,0.95,0.9382848965138596,8,2.0,1,2.0,1,2.0,1
6021,min_diffuse,20,40,2,3,0.05,0.95,0.9083497254440724,14,3.0,1,3.0,1,3.0,1
6022,min_diffuse,20,40,2,3,0.05,0.95,0.8860469045966735,11,3.0,0,2.0,1,2.0,1
6023,min_diffuse,20,40,2,3,0.05,0.95,0.8978113641764831,14,3.0,1,3.0,1,3.0,1
6024,min_diffuse,20,40,2,3,0.05,0.95,0.9080459926938556,32,4.0,0,3.0,1,3.0,1
6025,min_diffuse,20,40,2,3,0.05,0.95,0.948424738105416,22,3.0,1,3.0,1,3.0,1
6026,min_diffuse,20,40,2,3,0.05,0.95,0.9431504701743992,13,3.0,0,2.0,1,3.0,0
6027,min_diffuse,20,40,2,3,0.05,0.95,0.928808233681738,28,3.0,1,3.0,1,3.0,1
6028,min_diffuse,20,40,2,3,0.05,0.95,0.9484209042990078,21,3.0,1,3.0,1,3.0,1
6029,min_diffuse,20,40,2,3,0.05,0.95,0.8206636457938653,10,2.0,1,2.0,1,2.0,1
6030,min_diffuse,20,40,2,3,0.05,0.95,0.9453614261029996,39,6.0,0,5.0,1,6.0,0
6031,min_diffuse,20,40,2,3,0.05,0.95,0.872481306306837,11,2.0,1,2.0,1,2.0,1
6032,min_diffuse,20,40,2,3,0.05,0.95,0.8855723765669706,6,2.0,1,2.0,1,2.0,1
6033,min_diffuse,20,40,2,3,0.05,0.95,0.9252715830926636,40,3.0,1,3.0,1,3.0,1
6034,min_diffuse,20,40,2,3,0.05,0.95,0.9429009859388172,32,4.0,1,4.0,1,4.0,1
6035,min_diffuse,20,40,2,3,0.05,0.95,0.8411566638394401,11,3.0,0,3.0,0,2.0,1
6036,min_diffuse,20,40,2,3,0.05,0.95,0.8722534352675954,11,3.0,1,3.0,1,3.0,1
6037,min_diffuse,20,40,2,3,0.05,0.95,0.8620103119411465,11,3.0,1,3.0,1,3.0,1
6038,min_diffuse,20,40,2,3,0.05,0.95,0.8898222328440588,9,2.0,1,2.0,1,2.0,1
6039,min_diffuse,20,40,2,3,0.05,0.95,0.9121014131589874,35,3.0,1,3.0,1,3.0,1
6040,min_diffuse,20,40,2,3,0.05,0.95,0.8681188169683763,8,3.0,0,2.0,1,3.0,0
6041,min_diffuse,20,40,2,3,0.05,0.95,0.9478707685295732,18,3.0,1,4.0,0,4.0,0
6042,min_diffuse,20,40,2,3,0.05,0.95,0.9079909534174656,19,3.0,1,3.0,1,3.0,1
6043,min_diffuse,20,40,2,3,0.05,0.95,0.8302588880659924,6,2.0,1,2.0,1,2.0,1
6044,min_diffuse,20,40,2,3,0.05,0.95,0.9427039677595151,23,3.0,1,3.0,1,3.0,1
6045,min_diffuse,20,40,2,3,0.05,0.95,0.9436963493896242,7,2.0,1,2.0,1,2.0,1
6046,min_diffuse,20,40,2,3,0.05,0.95,0.7800938499900479,8,3.0,1,3.0,1,3.0,1
6047,min_diffuse,20,40,2,3,0.05,0.95,0.9136240614227848,18,3.0,1,3.0,1,3.0,1
6048,min_diffuse,20,40,2,3,0.05,0.95,0.9448095434450816,10,2.0,1,2.0,1,2.0,1
6049,min_diffuse,20,40,2,3,0.05,0.95,0.9270510917744004,21,4.0,0,3.0,1,4.0,0
6050,min_diffuse,20,40,2,3,0.05,0.95,0.7608999809292021,6,2.0,1,2.0,1,2.0,1
6051,min_diffuse,20,40,2,3,0.05,0.95,0.9337114804738076,20,4.0,0,3.0,1,3.0,1
6052,min_diffuse,20,40,2,3,0.05,0.95,0.9326086173746612,35,3.0,0,3.0,0,2.0,1
6053,min_diffuse,20,40,2,3,0.05,0.95,0.9294570784386526,25,3.0,1,3.0,1,3.0,1
6054,min_diffuse,20,40,2,3,0.05,0.95,0.9455675338183646,24,4.0,1,4.0,1,4.0,1
6055,min_diffuse,20,40,2,3,0.05,0.95,0.9169354317801678,14,3.0,1,3.0,1,3.0,1
6056,min_diffuse,20,40,2,3,0.05,0.95,0.9392345662620816,22,4.0,0,3.0,1,3.0,1
6057,min_diffuse,20,40,2,3,0.05,0.95,0.9403392593981572,41,4.0,0,3.0,1,3.0,1
6058,min_diffuse,20,40,2,3,0.05,0.95,0.8983717419002661,11,3.0,0,3.0,0,2.0,1
6059,min_diffuse,20,40,2,3,0.05,0.95,0.9142871795859836,15,3.0,1,3.0,1,3.0,1
6060,min_diffuse,20,40,2,3,0.05,0.95,0.9348293068582426,19,3.0,1,3.0,1,3.0,1
6061,min_diffuse,20,40,2,3,0.05,0.95,0.9409473454356057,5,2.0,1,2.0,1,2.0,1
6062,min_diffuse,20,40,2,3,0.05,0.95,0.937192366696685,9,2.0,1,2.0,1,2.0,1
6063,min_diffuse,20,40,2,3,0.05,0.95,0.9330062933213252,28,4.0,0,4.0,0,3.0,1
6064,min_diffuse,20,40,2,3,0.05,0.95,0.9318821635117548,5,2.0,1,2.0,1,2.0,1
6065,min_diffuse,20,40,2,3,0.05,0.95,0.9399157163120962,25,4.0,0,3.0,1,3.0,1
6066,min_diffuse,20,40,2,3,0.05,0.95,0.9249455529632404,52,5.0,0,5.0,0,4.0,1
6067,min_diffuse,20,40,2,3,0.05,0.95,0.9336060291117764,27,3.0,1,3.0,1,3.0,1
6068,min_diffuse,20,40,2,3,0.05,0.95,0.9339009371143404,9,3.0,0,2.0,1,2.0,1
6069,min_diffuse,20,40,2,3,0.05,0.95,0.928540722374964,31,3.0,1,3.0,1,4.0,0
6070,min_diffuse,20,40,2,3,0.05,0.95,0.9269434971386764,11,3.0,0,2.0,1,2.0,1
6071,min_diffuse,20,40,2,3,0.05,0.95,0.9072749361263508,12,3.0,0,2.0,1,3.0,0
6072,min_diffuse,20,40,2,3,0.05,0.95,0.9297924054699112,11,3.0,0,3.0,0,2.0,1
6073,min_diffuse,20,40,2,3,0.05,0.95,0.9253145565759662,17,3.0,0,2.0,1,2.0,1
6074,min_diffuse,20,40,2,3,0.05,0.95,0.9341754279778424,23,3.0,1,3.0,1,3.0,1
6075,min_diffuse,20,40,2,3,0.05,0.95,0.8897081460781343,27,3.0,1,3.0,1,3.0,1
6076,min_diffuse,20,40,2,3,0.05,0.95,0.9353933409952584,38,5.0,1,5.0,1,5.0,1
6077,min_diffuse,20,40,2,3,0.05,0.95,0.8174347682631034,8,2.0,1,2.0,1,2.0,1
6078,min_diffuse,20,40,2,3,0.05,0.95,0.8738679871346625,13,3.0,0,3.0,0,2.0,1
6079,min_diffuse,20,40,2,3,0.05,0.95,0.9276093357523668,12,3.0,1,3.0,1,3.0,1
6080,min_diffuse,20,40,2,3,0.05,0.95,0.9415671716403496,10,2.0,1,2.0,1,2.0,1
6081,min_diffuse,20,40,2,3,0.05,0.95,0.9371526963202006,25,4.0,1,4.0,1,4.0,1
6082,min_diffuse,20,40,2,3,0.05,0.95,0.9004881754972226,28,5.0,1,5.0,1,5.0,1
6083,min_diffuse,20,40,2,3,0.05,0.95,0.8983772316156275,16,3.0,1,3.0,1,3.0,1
6084,min_diffuse,20,40,2,3,0.05,0.95,0.9368216712339056,11,2.0,1,2.0,1,2.0,1
6085,min_diffuse,20,40,2,3,0.05,0.95,0.8966677863559448,12,3.0,1,3.0,1,3.0,1
6086,min_diffuse,20,40,2,3,0.05,0.95,0.935820980672438,8,2.0,1,2.0,1,3.0,0
6087,min_diffuse,20,40,2,3,0.05,0.95,0.9194029562769954,16,3.0,1,3.0,1,3.0,1
6088,min_diffuse,20,40,2,3,0.05,0.95,0.6954103516019725,7,2.0,1,2.0,1,2.0,1
6089,min_diffuse,20,40,2,3,0.05,0.95,0.914277884513742,25,3.0,1,3.0,1,3.0,1
6090,min_diffuse,20,40,2,3,0.05,0.95,0.9467829432410916,32,4.0,1,4.0,1,4.0,1
6091,min_diffuse,20,40,2,3,0.05,0.95,0.9467703412257154,10,2.0,1,3.0,0,3.0,0
6092,min_diffuse,20,40,2,3,0.05,0.95,0.9425442018152508,70,5.0,1,5.0,1,5.0,1
6093,min_diffuse,20,40,2,3,0.05,0.95,0.8936979578648717,21,3.0,1,3.0,1,3.0,1
6094,min_diffuse,20,40,2,3,0.05,0.95,0.9067928504454148,8,2.0,1,2.0,1,2.0,1
6095,min_diffuse,20,40,2,3,0.05,0.95,0.8863789807498906,21,3.0,1,3.0,1,3.0,1
6096,min_diffuse,20,40,2,3,0.05,0.95,0.946038131365274,16,3.0,1,3.0,1,3.0,1
6097,min_diffuse,20,40,2,3,0.05,0.95,0.904212562348784,7,2.0,1,2.0,1,2.0,1
6098,min_diffuse,20,40,2,3,0.05,0.95,0.9121558085479552,12,3.0,0,2.0,1,2.0,1
6099,min_diffuse,20,40,2,3,0.05,0.95,0.8205895718936307,7,2.0,1,2.0,1,2.0,1
6100,min_diffuse,20,40,2,3,0.05,0.95,0.8076320272787904,7,2.0,1,2.0,1,2.0,1
6101,min_diffuse,20,40,2,3,0.05,0.95,0.8776742553346886,7,2.0,1,2.0,1,2.0,1
6102,min_diffuse,20,40,2,3,0.05,0.95,0.9427823730756292,19,3.0,1,3.0,1,3.0,1
6103,min_diffuse,20,40,2,3,0.05,0.95,0.881590331703108,25,3.0,0,2.0,1,2.0,1
6104,min_diffuse,20,40,2,3,0.05,0.95,0.915386615276016,8,2.0,1,2.0,1,2.0,1
6105,min_diffuse,20,40,2,3,0.05,0.95,0.9051006717401264,22,4.0,1,4.0,1,4.0,1
6106,min_diffuse,20,40,2,3,0.05,0.95,0.8899610573822875,6,2.0,1,2.0,1,2.0,1
6107,min_diffuse,20,40,2,3,0.05,0.95,0.904300583002699,12,2.0,1,2.0,1,2.0,1
6108,min_diffuse,20,40,2,3,0.05,0.95,0.9452761985039176,18,4.0,1,4.0,1,4.0,1
6109,min_diffuse,20,40,2,3,0.05,0.95,0.8236320442965948,6,2.0,1,2.0,1,3.0,0
6110,min_diffuse,20,40,2,3,0.05,0.95,0.9377593872415856,29,3.0,1,3.0,1,3.0,1
6111,min_diffuse,20,40,2,3,0.05,0.95,0.9329549801620656,10,3.0,0,2.0,1,2.0,1
6112,min_diffuse,20,40,2,3,0.05,0.95,0.8750816714772439,19,4.0,0,3.0,1,3.0,1
6113,min_diffuse,20,40,2,3,0.05,0.95,0.8547264473789161,14,3.0,1,3.0,1,3.0,1
6114,min_diffuse,20,40,2,3,0.05,0.95,0.8961049968869902,17,3.0,0,3.0,0,2.0,1
6115,min_diffuse,20,40,2,3,0.05,0.95,0.9237340141453936,8,2.0,1,2.0,1,3.0,0
6116,min_diffuse,20,40,2,3,0.05,0.95,0.9431747705615724,18,3.0,1,3.0,1,3.0,1
6117,min_diffuse,20,40,2,3,0.05,0.95,0.9435661330346312,17,4.0,0,3.0,1,3.0,1
6118,min_diffuse,20,40,2,3,0.05,0.95,0.9414921349858828,10,3.0,0,3.0,0,2.0,1
6119,min_diffuse,20,40,2,3,0.05,0.95,0.9362827385669208,24,3.0,1,3.0,1,3.0,1
6120,min_diffuse,20,40,2,3,0.05,0.95,0.886297570355317,14,3.0,0,3.0,0,2.0,1
6121,min_diffuse,20,40,2,3,0.05,0.95,0.8500854235351663,15,3.0,0,2.0,1,2.0,1
6122,min_diffuse,20,40,2,3,0.05,0.95,0.9457412272027104,17,3.0,1,3.0,1,3.0,1
6123,min_diffuse,20,40,2,3,0.05,0.95,0.90009442300061,14,3.0,0,3.0,0,2.0,1
6124,min_diffuse,20,40,2,3,0.05,0.95,0.9074884291430876,11,2.0,1,2.0,1,2.0,1
6125,min_diffuse,20,40,2,3,0.05,0.95,0.9458935732203592,27,4.0,1,4.0,1,4.0,1
6126,min_diffuse,20,40,2,3,0.05,0.95,0.9381597890856708,24,3.0,1,3.0,1,3.0,1
6127,min_diffuse,20,40,2,3,0.05,0.95,0.8582802828402296,14,3.0,0,2.0,1,3.0,0
6128,min_diffuse,20,40,2,3,0.05,0.95,0.8944071755862444,25,4.0,0,3.0,1,3.0,1
6129,min_diffuse,20,40,2,3,0.05,0.95,0.9388719763043872,17,3.0,1,3.0,1,3.0,1
6130,min_diffuse,20,40,2,3,0.05,0.95,0.9222231772262276,13,3.0,1,3.0,1,3.0,1
6131,min_diffuse,20,40,2,3,0.05,0.95,0.9424126292882185,23,4.0,0,3.0,1,3.0,1
6132,min_diffuse,20,40,2,3,0.05,0.95,0.9173596507386038,27,3.0,1,3.0,1,3.0,1
6133,min_diffuse,20,40,2,3,0.05,0.95,0.943778670943665,27,4.0,0,3.0,1,4.0,0
6134,min_diffuse,20,40,2,3,0.05,0.95,0.943281288317396,13,3.0,1,3.0,1,3.0,1
6135,min_diffuse,20,40,2,3,0.05,0.95,0.90257258450437,7,2.0,1,2.0,1,2.0,1
6136,min_diffuse,20,40,2,3,0.05,0.95,0.9459748774480944,85,4.0,1,4.0,1,4.0,1
6137,min_diffuse,20,40,2,3,0.05,0.95,0.9366965327667794,30,3.0,1,3.0,1,3.0,1
6138,min_diffuse,20,40,2,3,0.05,0.95,0.9321182295235058,20,3.0,0,2.0,1,3.0,0
6139,min_diffuse,20,40,2,3,0.05,0.95,0.8922632735507753,12,2.0,1,2.0,1,2.0,1
6140,min_diffuse,20,40,2,3,0.05,0.95,0.8796635145934978,13,3.0,0,2.0,1,2.0,1
6141,min_diffuse,20,40,2,3,0.05,0.95,0.8960300366673845,14,3.0,0,2.0,1,3.0,0
6142,min_diffuse,20,40,2,3,0.05,0.95,0.8969041979596694,16,3.0,1,3.0,1,3.0,1
6143,min_diffuse,20,40,2,3,0.05,0.95,0.8380715895771647,7,2.0,1,2.0,1,2.0,1
6144,min_diffuse,20,40,2,3,0.05,0.95,0.8920790910681003,13,3.0,0,2.0,1,2.0,1
6145,min_diffuse,20,40,2,3,0.05,0.95,0.905611568624064,15,3.0,1,3.0,1,3.0,1
6146,min_diffuse,20,40,2,3,0.05,0.95,0.9317518309589168,18,3.0,1,3.0,1,3.0,1
6147,min_diffuse,20,40,2,3,0.05,0.95,0.9471579827233952,27,3.0,1,3.0,1,3.0,1
6148,min_diffuse,20,40,2,3,0.05,0.95,0.9161779305112636,17,3.0,0,2.0,1,3.0,0
6149,min_diffuse,20,40,2,3,0.05,0.95,0.9472305378253952,15,3.0,1,3.0,1,3.0,1
6150,min_diffuse,20,40,2,3,0.05,0.95,0.8918442669639753,6,2.0,1,2.0,1,2.0,1
6151,min_diffuse,20,40,2,3,0.05,0.95,0.9328756273672036,26,4.0,0,3.0,1,3.0,1
6152,min_diffuse,20,40,2,3,0.05,0.95,0.8520591880604507,7,2.0,1,2.0,1,3.0,0
6153,min_diffuse,20,40,2,3,0.05,0.95,0.9201828121197908,10,3.0,1,3.0,1,3.0,1
6154,min_diffuse,20,40,2,3,0.05,0.95,0.9476211698795064,31,4.0,1,4.0,1,4.0,1
6155,min_diffuse,20,40,2,3,0.05,0.95,0.8937666288370711,9,2.0,1,2.0,1,2.0,1
6156,min_diffuse,20,40,2,3,0.05,0.95,0.93008972274351,46,4.0,1,4.0,1,4.0,1
6157,min_diffuse,20,40,2,3,0.05,0.95,0.948420301139557,22,3.0,1,3.0,1,3.0,1
6158,min_diffuse,20,40,2,3,0.05,0.95,0.8789148573836076,27,3.0,1,3.0,1,3.0,1
6159,min_diffuse,20,40,2,3,0.05,0.95,0.9328622126837804,39,4.0,0,3.0,1,3.0,1
6160,min_diffuse,20,40,2,3,0.05,0.95,0.8984905168895853,25,3.0,0,2.0,1,2.0,1
6161,min_diffuse,20,40,2,3,0.05,0.95,0.9478486104659885,40,3.0,1,3.0,1,3.0,1
6162,min_diffuse,20,40,2,3,0.05,0.95,0.9175712118988808,11,3.0,1,3.0,1,3.0,1
6163,min_diffuse,20,40,2,3,0.05,0.95,0.8249218109763674,8,2.0,1,2.0,1,2.0,1
6164,min_diffuse,20,40,2,3,0.05,0.95,0.9287972743079768,35,4.0,0,4.0,0,3.0,1
6165,min_diffuse,20,40,2,3,0.05,0.95,0.9433495255468332,19,3.0,1,3.0,1,3.0,1
6166,min_diffuse,20,40,2,3,0.05,0.95,0.9317620168613208,21,3.0,0,2.0,1,2.0,1
6167,min_diffuse,20,40,2,3,0.05,0.95,0.9304342062154008,8,3.0,1,3.0,1,3.0,1
6168,min_diffuse,20,40,2,3,0.05,0.95,0.9117640520850104,9,3.0,0,2.0,1,3.0,0
6169,min_diffuse,20,40,2,3,0.05,0.95,0.8309982093705083,7,2.0,1,2.0,1,2.0,1
6170,min_diffuse,20,40,2,3,0.05,0.95,0.9083145012799178,11,2.0,1,2.0,1,2.0,1
6171,min_diffuse,20,40,2,3,0.05,0.95,0.8883213148252966,4,2.0,1,2.0,1,2.0,1
6172,min_diffuse,20,40,2,3,0.05,0.95,0.9133444911456404,14,3.0,1,3.0,1,3.0,1
6173,min_diffuse,20,40,2,3,0.05,0.95,0.922801335330505,13,3.0,0,2.0,1,3.0,0
6174,min_diffuse,20,40,2,3,0.05,0.95,0.944526595215474,30,4.0,1,4.0,1,4.0,1
6175,min_diffuse,20,40,2,3,0.05,0.95,0.9290142241810004,25,3.0,1,3.0,1,3.0,1
6176,min_diffuse,20,40,2,3,0.05,0.95,0.9457145985676828,31,3.0,1,3.0,1,3.0,1
6177,min_diffuse,20,40,2,3,0.05,0.95,0.8727704854377791,13,3.0,0,3.0,0,2.0,1
6178,min_diffuse,20,40,2,3,0.05,0.95,0.9229296327528718,53,4.0,1,4.0,1,4.0,1
6179,min_diffuse,20,40,2,3,0.05,0.95,0.9085818785592644,16,3.0,1,3.0,1,3.0,1
6180,min_diffuse,20,40,2,3,0.05,0.95,0.9415366013689596,15,3.0,1,3.0,1,3.0,1
6181,min_diffuse,20,40,2,3,0.05,0.95,0.9251322975088712,38,4.0,0,4.0,0,3.0,1
6182,min_diffuse,20,40,2,3,0.05,0.95,0.8446954605028891,12,3.0,1,3.0,1,3.0,1
6183,min_diffuse,20,40,2,3,0.05,0.95,0.912428417063064,7,2.0,1,2.0,1,2.0,1
6184,min_diffuse,20,40,2,3,0.05,0.95,0.934020111992096,6,2.0,1,2.0,1,2.0,1
6185,min_diffuse,20,40,2,3,0.05,0.95,0.8317552236596831,17,3.0,0,2.0,1,2.0,1
6186,min_diffuse,20,40,2,3,0.05,0.95,0.9292778606644356,27,4.0,0,4.0,0,3.0,1
6187,min_diffuse,20,40,2,3,0.05,0.95,0.9125551147997704,13,3.0,1,3.0,1,3.0,1
6188,min_diffuse,20,40,2,3,0.05,0.95,0.9348123182220718,13,3.0,0,2.0,1,2.0,1
6189,min_diffuse,20,40,2,3,0.05,0.95,0.9376495227363276,25,4.0,0,4.0,0,3.0,1
6190,min_diffuse,20,40,2,3,0.05,0.95,0.9437073382626968,48,3.0,1,3.0,1,3.0,1
6191,min_diffuse,20,40,2,3,0.05,0.95,0.9206545597811672,20,3.0,0,3.0,0,2.0,1
6192,min_diffuse,20,40,2,3,0.05,0.95,0.9482486353695432,28,4.0,0,3.0,1,3.0,1
6193,min_diffuse,20,40,2,3,0.05,0.95,0.9416337062833268,39,4.0,1,4.0,1,4.0,1
6194,min_diffuse,20,40,2,3,0.05,0.95,0.913319065807692,16,2.0,1,2.0,1,2.0,1
6195,min_diffuse,20,40,2,3,0.05,0.95,0.8791672010501858,5,2.0,1,2.0,1,2.0,1
6196,min_diffuse,20,40,2,3,0.05,0.95,0.8967775702710563,11,3.0,1,3.0,1,3.0,1
6197,min_diffuse,20,40,2,3,0.05,0.95,0.9066472804379374,12,2.0,1,2.0,1,2.0,1
6198,min_diffuse,20,40,2,3,0.05,0.95,0.903183455162378,18,3.0,1,3.0,1,3.0,1
6199,min_diffuse,20,40,2,3,0.05,0.95,0.9412493119180187,10,3.0,0,2.0,1,2.0,1
6200,min_diffuse,20,40,2,3,0.05,0.95,0.9364595149102184,37,4.0,1,4.0,1,4.0,1
6201,min_diffuse,20,40,2,3,0.05,0.95,0.9302417466019556,30,3.0,0,3.0,0,2.0,1
6202,min_diffuse,20,40,2,3,0.05,0.95,0.8997986569804491,15,3.0,1,3.0,1,3.0,1
6203,min_diffuse,20,40,2,3,0.05,0.95,0.9006523835776264,20,3.0,1,3.0,1,3.0,1
6204,min_diffuse,20,40,2,3,0.05,0.95,0.9007877726612762,10,3.0,0,2.0,1,3.0,0
6205,min_diffuse,20,40,2,3,0.05,0.95,0.909260231872366,33,4.0,0,3.0,1,3.0,1
6206,min_diffuse,20,40,2,3,0.05,0.95,0.9414042597779896,47,4.0,1,4.0,1,4.0,1
6207,min_diffuse,20,40,2,3,0.05,0.95,0.9224908162410144,56,4.0,1,4.0,1,4.0,1
6208,min_diffuse,20,40,2,3,0.05,0.95,0.9466474718421832,26,4.0,1,4.0,1,4.0,1
6209,min_diffuse,20,40,2,3,0.05,0.95,0.945513486870644,32,3.0,1,3.0,1,3.0,1
6210,min_diffuse,20,40,2,3,0.05,0.95,0.9205053191138342,10,2.0,1,2.0,1,3.0,0
6211,min_diffuse,20,40,2,3,0.05,0.95,0.938276151414983,42,4.0,1,4.0,1,4.0,1
6212,min_diffuse,20,40,2,3,0.05,0.95,0.9456982874338816,10,2.0,1,2.0,1,2.0,1
6213,min_diffuse,20,40,2,3,0.05,0.95,0.945601012522394,58,4.0,0,4.0,0,3.0,1
6214,min_diffuse,20,40,2,3,0.05,0.95,0.8765809278764427,16,3.0,1,3.0,1,3.0,1
6215,min_diffuse,20,40,2,3,0.05,0.95,0.9069804421284164,35,3.0,1,3.0,1,3.0,1
6216,min_diffuse,20,40,2,3,0.05,0.95,0.9018266704965826,4,2.0,1,2.0,1,2.0,1
6217,min_diffuse,20,40,2,3,0.05,0.95,0.930557181360204,30,3.0,1,3.0,1,3.0,1
6218,min_diffuse,20,40,2,3,0.05,0.95,0.9218777368575196,17,3.0,0,3.0,0,2.0,1
6219,min_diffuse,20,40,2,3,0.05,0.95,0.9055322513408728,6,2.0,1,2.0,1,3.0,0
6220,min_diffuse,20,40,2,3,0.05,0.95,0.9474914444857512,12,3.0,1,3.0,1,3.0,1
6221,min_diffuse,20,40,2,3,0.05,0.95,0.9122915280809548,12,3.0,1,3.0,1,3.0,1
6222,min_diffuse,20,40,2,3,0.05,0.95,0.8661143866010801,4,2.0,1,2.0,1,2.0,1
6223,min_diffuse,20,40,2,3,0.05,0.95,0.9400091318941362,30,4.0,1,4.0,1,4.0,1
6224,min_diffuse,20,40,2,3,0.05,0.95,0.8903653495599144,24,3.0,0,3.0,0,2.0,1
6225,min_diffuse,20,40,2,3,0.05,0.95,0.8916349465517044,4,2.0,1,2.0,1,2.0,1
6226,min_diffuse,20,40,2,3,0.05,0.95,0.9459139814208214,23,4.0,0,3.0,1,3.0,1
6227,min_diffuse,20,40,2,3,0.05,0.95,0.9293147884934704,11,3.0,1,3.0,1,3.0,1
6228,min_diffuse,20,40,2,3,0.05,0.95,0.9152890615977938,18,4.0,0,3.0,1,3.0,1
6229,min_diffuse,20,40,2,3,0.05,0.95,0.9122978758733518,42,3.0,1,3.0,1,3.0,1
6230,min_diffuse,20,40,2,3,0.05,0.95,0.8298532268766128,29,3.0,1,3.0,1,3.0,1
6231,min_diffuse,20,40,2,3,0.05,0.95,0.9023664715497428,12,3.0,1,3.0,1,3.0,1
6232,min_diffuse,20,40,2,3,0.05,0.95,0.9472667185318632,17,3.0,1,3.0,1,3.0,1
6233,min_diffuse,20,40,2,3,0.05,0.95,0.8927177811534421,9,2.0,1,2.0,1,2.0,1
6234,min_diffuse,20,40,2,3,0.05,0.95,0.916465777795831,47,4.0,1,4.0,1,4.0,1
6235,min_diffuse,20,40,2,3,0.05,0.95,0.939864766538818,33,4.0,0,3.0,1,3.0,1
6236,min_diffuse,20,40,2,3,0.05,0.95,0.8315125902079616,14,2.0,1,2.0,1,2.0,1
6237,min_diffuse,20,40,2,3,0.05,0.95,0.9262185908404044,67,4.0,1,4.0,1,4.0,1
6238,min_diffuse,20,40,2,3,0.05,0.95,0.7929926489153933,24,3.0,1,3.0,1,3.0,1
6239,min_diffuse,20,40,2,3,0.05,0.95,0.916328741898201,14,3.0,1,3.0,1,3.0,1
6240,min_diffuse,20,40,2,3,0.05,0.95,0.8839711511570365,56,4.0,0,4.0,0,3.0,1
6241,min_diffuse,20,40,2,3,0.05,0.95,0.9067986567834764,6,2.0,1,2.0,1,2.0,1
6242,min_diffuse,20,40,2,3,0.05,0.95,0.9430204016380642,63,4.0,1,4.0,1,4.0,1
6243,min_diffuse,20,40,2,3,0.05,0.95,0.9108315904581376,9,2.0,1,3.0,0,3.0,0
6244,min_diffuse,20,40,2,3,0.05,0.95,0.9307403596371804,33,3.0,1,3.0,1,3.0,1
6245,min_diffuse,20,40,2,3,0.05,0.95,0.9144968848471252,27,3.0,1,3.0,1,3.0,1
6246,min_diffuse,20,40,2,3,0.05,0.95,0.943252963725262,21,3.0,1,3.0,1,3.0,1
6247,min_diffuse,20,40,2,3,0.05,0.95,0.934169396947238,17,3.0,1,3.0,1,3.0,1
6248,min_diffuse,20,40,2,3,0.05,0.95,0.8921013421789182,11,2.0,1,2.0,1,3.0,0
6249,min_diffuse,20,40,2,3,0.05,0.95,0.9223683429244296,14,3.0,1,3.0,1,3.0,1
6250,min_diffuse,20,40,2,3,0.05,0.95,0.9478214465570624,10,3.0,0,3.0,0,2.0,1
6251,min_diffuse,20,40,2,3,0.05,0.95,0.9476382677412823,22,4.0,1,4.0,1,4.0,1
6252,min_diffuse,20,40,2,3,0.05,0.95,0.9191705055243228,17,3.0,1,3.0,1,3.0,1
6253,min_diffuse,20,40,2,3,0.05,0.95,0.8720940925286974,8,2.0,1,3.0,0,3.0,0
6254,min_diffuse,20,40,2,3,0.05,0.95,0.9478116672701736,43,4.0,1,4.0,1,4.0,1
6255,min_diffuse,20,40,2,3,0.05,0.95,0.886462732766675,8,2.0,1,2.0,1,2.0,1
6256,min_diffuse,20,40,2,3,0.05,0.95,0.9258149491463246,13,3.0,1,3.0,1,3.0,1
6257,min_diffuse,20,40,2,3,0.05,0.95,0.9476073111303362,26,3.0,1,3.0,1,3.0,1
6258,min_diffuse,20,40,2,3,0.05,0.95,0.8225994417585583,10,3.0,0,2.0,1,2.0,1
6259,min_diffuse,20,40,2,3,0.05,0.95,0.8483362122214438,6,2.0,1,2.0,1,2.0,1
6260,min_diffuse,20,40,2,3,0.05,0.95,0.9149616584906008,18,3.0,0,2.0,1,2.0,1
6261,min_diffuse,20,40,2,3,0.05,0.95,0.9444291491136118,27,3.0,1,3.0,1,3.0,1
6262,min_diffuse,20,40,2,3,0.05,0.95,0.9437861158709406,48,3.0,1,3.0,1,4.0,0
6263,min_diffuse,20,40,2,3,0.05,0.95,0.8835366014582151,10,3.0,0,2.0,1,3.0,0
6264,min_diffuse,20,40,2,3,0.05,0.95,0.8746874889029164,10,3.0,1,3.0,1,3.0,1
6265,min_diffuse,20,40,2,3,0.05,0.95,0.7490286640309414,9,2.0,1,2.0,1,2.0,1
6266,min_diffuse,20,40,2,3,0.05,0.95,0.9292170451861228,21,3.0,1,3.0,1,3.0,1
6267,min_diffuse,20,40,2,3,0.05,0.95,0.8074761605405217,10,2.0,1,2.0,1,2.0,1
6268,min_diffuse,20,40,2,3,0.05,0.95,0.9299165327178632,9,2.0,1,2.0,1,2.0,1
6269,min_diffuse,20,40,2,3,0.05,0.95,0.8707023137669672,20,3.0,0,3.0,0,2.0,1
6270,min_diffuse,20,40,2,3,0.05,0.95,0.9441809702764674,10,2.0,1,2.0,1,2.0,1
6271,min_diffuse,20,40,2,3,0.05,0.95,0.9411394311387652,14,3.0,0,2.0,1,2.0,1
6272,min_diffuse,20,40,2,3,0.05,0.95,0.9101511661303412,10,2.0,1,2.0,1,2.0,1
6273,min_diffuse,20,40,2,3,0.05,0.95,0.9361510624206124,20,3.0,1,3.0,1,3.0,1
6274,min_diffuse,20,40,2,3,0.05,0.95,0.8667274967375679,21,3.0,0,2.0,1,2.0,1
6275,min_diffuse,20,40,2,3,0.05,0.95,0.8622068208362564,16,3.0,0,2.0,1,2.0,1
6276,min_diffuse,20,40,2,3,0.05,0.95,0.9409192783050646,10,3.0,0,2.0,1,3.0,0
6277,min_diffuse,20,40,2,3,0.05,0.95,0.8937627827422084,11,2.0,1,2.0,1,3.0,0
6278,min_diffuse,20,40,2,3,0.05,0.95,0.8932632918709188,11,3.0,0,2.0,1,3.0,0
6279,min_diffuse,20,40,2,3,0.05,0.95,0.922984583491638,24,3.0,1,3.0,1,3.0,1
6280,min_diffuse,20,40,2,3,0.05,0.95,0.949283109679172,7,2.0,1,2.0,1,2.0,1
6281,min_diffuse,20,40,2,3,0.05,0.95,0.9176436985874892,19,3.0,1,3.0,1,3.0,1
6282,min_diffuse,20,40,2,3,0.05,0.95,0.8908647928143695,25,3.0,1,3.0,1,3.0,1
6283,min_diffuse,20,40,2,3,0.05,0.95,0.9044472360554732,25,3.0,1,3.0,1,3.0,1
6284,min_diffuse,20,40,2,3,0.05,0.95,0.9089096747341652,21,3.0,0,3.0,0,2.0,1
6285,min_diffuse,20,40,2,3,0.05,0.95,0.8988039002484275,11,2.0,1,3.0,0,2.0,1
6286,min_diffuse,20,40,2,3,0.05,0.95,0.8976227120400837,35,4.0,1,4.0,1,4.0,1
6287,min_diffuse,20,40,2,3,0.05,0.95,0.9234243119267406,32,4.0,0,3.0,1,3.0,1
6288,min_diffuse,20,40,2,3,0.05,0.95,0.9152369394857162,17,3.0,1,3.0,1,3.0,1
6289,min_diffuse,20,40,2,3,0.05,0.95,0.9202194607503332,20,3.0,1,3.0,1,3.0,1
6290,min_diffuse,20,40,2,3,0.05,0.95,0.9220216326796296,44,4.0,1,4.0,1,4.0,1
6291,min_diffuse,20,40,2,3,0.05,0.95,0.9184707092649796,17,3.0,1,3.0,1,3.0,1
6292,min_diffuse,20,40,2,3,0.05,0.95,0.8591710844708098,14,3.0,0,2.0,1,2.0,1
6293,min_diffuse,20,40,2,3,0.05,0.95,0.9278758580215314,10,3.0,0,2.0,1,3.0,0
6294,min_diffuse,20,40,2,3,0.05,0.95,0.935416542997973,9,2.0,1,2.0,1,3.0,0
6295,min_diffuse,20,40,2,3,0.05,0.95,0.9382312483807144,39,3.0,1,3.0,1,3.0,1
6296,min_diffuse,20,40,2,3,0.05,0.95,0.9462395774451304,8,2.0,1,2.0,1,2.0,1
6297,min_diffuse,20,40,2,3,0.05,0.95,0.8526112996456798,12,3.0,0,2.0,1,3.0,0
6298,min_diffuse,20,40,2,3,0.05,0.95,0.923486200915172,22,4.0,0,4.0,0,3.0,1
6299,min_diffuse,20,40,2,3,0.05,0.95,0.920864388582981,13,3.0,1,3.0,1,3.0,1
6300,min_diffuse,20,40,2,3,0.05,0.95,0.8711054625672899,10,3.0,1,3.0,1,3.0,1
6301,min_diffuse,20,40,2,3,0.05,0.95,0.9271045946379144,7,2.0,1,2.0,1,2.0,1
6302,min_diffuse,20,40,2,3,0.05,0.95,0.9146963063768938,25,4.0,1,4.0,1,4.0,1
6303,min_diffuse,20,40,2,3,0.05,0.95,0.9288687731728388,12,3.0,0,2.0,1,3.0,0
6304,min_diffuse,20,40,2,3,0.05,0.95,0.909307234398922,5,2.0,1,2.0,1,2.0,1
6305,min_diffuse,20,40,2,3,0.05,0.95,0.9050531106740908,6,2.0,1,2.0,1,2.0,1
6306,min_diffuse,20,40,2,3,0.05,0.95,0.9458553271839256,44,4.0,1,4.0,1,4.0,1
6307,min_diffuse,20,40,2,3,0.05,0.95,0.9198058576605336,9,2.0,1,2.0,1,2.0,1
6308,min_diffuse,20,40,2,3,0.05,0.95,0.8361936110419328,14,3.0,0,3.0,0,2.0,1
6309,min_diffuse,20,40,2,3,0.05,0.95,0.9343413769644204,33,4.0,0,3.0,1,3.0,1
6310,min_diffuse,20,40,2,3,0.05,0.95,0.9128287496629978,30,3.0,1,3.0,1,3.0,1
6311,min_diffuse,20,40,2,3,0.05,0.95,0.8941783411001205,6,2.0,1,2.0,1,2.0,1
6312,min_diffuse,20,40,2,3,0.05,0.95,0.8181640741996584,11,3.0,1,3.0,1,3.0,1
6313,min_diffuse,20,40,2,3,0.05,0.95,0.9101947731623332,33,3.0,0,3.0,0,2.0,1
6314,min_diffuse,20,40,2,3,0.05,0.95,0.9419811428863172,17,3.0,1,3.0,1,3.0,1
6315,min_diffuse,20,40,2,3,0.05,0.95,0.858675637500655,21,3.0,0,3.0,0,2.0,1
6316,min_diffuse,20,40,2,3,0.05,0.95,0.8280017998121468,4,2.0,1,2.0,1,2.0,1
6317,min_diffuse,20,40,2,3,0.05,0.95,0.9216804434127864,8,2.0,1,2.0,1,2.0,1
6318,min_diffuse,20,40,2,3,0.05,0.95,0.9434781472911832,20,3.0,1,3.0,1,3.0,1
6319,min_diffuse,20,40,2,3,0.05,0.95,0.8569410079242484,4,2.0,1,2.0,1,2.0,1
6320,min_diffuse,20,40,2,3,0.05,0.95,0.91880042167034,12,3.0,1,3.0,1,3.0,1
6321,min_diffuse,20,40,2,3,0.05,0.95,0.9268928368573586,15,3.0,1,3.0,1,3.0,1
6322,min_diffuse,20,40,2,3,0.05,0.95,0.9356078534369162,27,4.0,1,4.0,1,4.0,1
6323,min_diffuse,20,40,2,3,0.05,0.95,0.9303381193104052,11,3.0,0,3.0,0,2.0,1
6324,min_diffuse,20,40,2,3,0.05,0.95,0.8436175706742016,12,3.0,1,3.0,1,3.0,1
6325,min_diffuse,20,40,2,3,0.05,0.95,0.902282937292382,18,3.0,1,3.0,1,3.0,1
6326,min_diffuse,20,40,2,3,0.05,0.95,0.9097108905283688,12,3.0,0,2.0,1,2.0,1
6327,min_diffuse,20,40,2,3,0.05,0.95,0.8358842703061766,20,3.0,0,3.0,0,2.0,1
6328,min_diffuse,20,40,2,3,0.05,0.95,0.9327845353345822,11,3.0,1,3.0,1,3.0,1
6329,min_diffuse,20,40,2,3,0.05,0.95,0.9124932067280752,17,3.0,1,3.0,1,3.0,1
6330,min_diffuse,20,40,2,3,0.05,0.95,0.9434530260613136,55,4.0,0,4.0,0,3.0,1
6331,min_diffuse,20,40,2,3,0.05,0.95,0.8369752410184786,8,2.0,1,2.0,1,2.0,1
6332,min_diffuse,20,40,2,3,0.05,0.95,0.9468295970828092,12,3.0,0,2.0,1,3.0,0
6333,min_diffuse,20,40,2,3,0.05,0.95,0.9303893975726996,15,3.0,1,3.0,1,3.0,1
6334,min_diffuse,20,40,2,3,0.05,0.95,0.9319410378719184,21,4.0,0,3.0,1,3.0,1
6335,min_diffuse,20,40,2,3,0.05,0.95,0.9439964507784826,47,4.0,1,4.0,1,4.0,1
6336,min_diffuse,20,40,2,3,0.05,0.95,0.8528643618744091,6,2.0,1,2.0,1,2.0,1
6337,min_diffuse,20,40,2,3,0.05,0.95,0.8599256464227698,10,3.0,0,2.0,1,2.0,1
6338,min_diffuse,20,40,2,3,0.05,0.95,0.9430024720917726,26,3.0,1,3.0,1,3.0,1
6339,min_diffuse,20,40,2,3,0.05,0.95,0.9215991468054988,44,4.0,0,4.0,0,3.0,1
6340,min_diffuse,20,40,2,3,0.05,0.95,0.9192974876470904,35,4.0,0,3.0,1,3.0,1
6341,min_diffuse,20,40,2,3,0.05,0.95,0.8879413178324546,32,3.0,1,3.0,1,3.0,1
6342,min_diffuse,20,40,2,3,0.05,0.95,0.9142334435865512,12,3.0,1,3.0,1,3.0,1
6343,min_diffuse,20,40,2,3,0.05,0.95,0.9354066970001208,23,3.0,1,3.0,1,3.0,1
6344,min_diffuse,20,40,2,3,0.05,0.95,0.9310275383537088,5,2.0,1,2.0,1,2.0,1
6345,min_diffuse,20,40,2,3,0.05,0.95,0.9211631904713984,63,5.0,0,4.0,1,4.0,1
6346,min_diffuse,20,40,2,3,0.05,0.95,0.8978013499707085,37,4.0,0,3.0,1,3.0,1
6347,min_diffuse,20,40,2,3,0.05,0.95,0.8895238413007344,12,3.0,1,3.0,1,3.0,1
6348,min_diffuse,20,40,2,3,0.05,0.95,0.9296183654377976,15,3.0,1,3.0,1,3.0,1
6349,min_diffuse,20,40,2,3,0.05,0.95,0.947334196192698,40,4.0,1,4.0,1,4.0,1
6350,min_diffuse,20,40,2,3,0.05,0.95,0.9311059579039538,32,4.0,0,4.0,0,3.0,1
6351,min_diffuse,20,40,2,3,0.05,0.95,0.8551746926821974,8,2.0,1,2.0,1,2.0,1
6352,min_diffuse,20,40,2,3,0.05,0.95,0.939959778888386,46,4.0,0,4.0,0,3.0,1
6353,min_diffuse,20,40,2,3,0.05,0.95,0.9387475488311048,28,4.0,1,4.0,1,4.0,1
6354,min_diffuse,20,40,2,3,0.05,0.95,0.9175248746703284,24,3.0,1,3.0,1,3.0,1
6355,min_diffuse,20,40,2,3,0.05,0.95,0.938138387612934,20,3.0,1,3.0,1,3.0,1
6356,min_diffuse,20,40,2,3,0.05,0.95,0.9270816102956866,30,4.0,0,4.0,0,3.0,1
6357,min_diffuse,20,40,2,3,0.05,0.95,0.9410653984778352,18,3.0,1,3.0,1,3.0,1
6358,min_diffuse,20,40,2,3,0.05,0.95,0.8657914338168237,4,2.0,1,2.0,1,2.0,1
6359,min_diffuse,20,40,2,3,0.05,0.95,0.8900665161983718,11,2.0,1,2.0,1,2.0,1
6360,min_diffuse,20,40,2,3,0.05,0.95,0.9436819775231032,25,4.0,0,4.0,0,3.0,1
6361,min_diffuse,20,40,2,3,0.05,0.95,0.918004745150058,17,3.0,1,3.0,1,3.0,1
6362,min_diffuse,20,40,2,3,0.05,0.95,0.8500237111700498,9,2.0,1,2.0,1,2.0,1
6363,min_diffuse,20,40,2,3,0.05,0.95,0.9458837404637046,36,4.0,0,4.0,0,3.0,1
6364,min_diffuse,20,40,2,3,0.05,0.95,0.9376405921709636,19,3.0,1,3.0,1,3.0,1
6365,min_diffuse,20,40,2,3,0.05,0.95,0.8467589373688855,9,3.0,1,3.0,1,3.0,1
6366,min_diffuse,20,40,2,3,0.05,0.95,0.8644994888188055,7,2.0,1,2.0,1,2.0,1
6367,min_diffuse,20,40,2,3,0.05,0.95,0.8411642588338465,6,2.0,1,2.0,1,2.0,1
6368,min_diffuse,20,40,2,3,0.05,0.95,0.9472588964267008,18,4.0,0,3.0,1,4.0,0
6369,min_diffuse,20,40,2,3,0.05,0.95,0.916082709548262,16,3.0,1,3.0,1,4.0,0
6370,min_diffuse,20,40,2,3,0.05,0.95,0.9297252803715854,27,4.0,1,5.0,0,4.0,1
6371,min_diffuse,20,40,2,3,0.05,0.95,0.8249904494176556,6,2.0,1,2.0,1,2.0,1
6372,min_diffuse,20,40,2,3,0.05,0.95,0.8669594530028782,10,3.0,1,3.0,1,3.0,1
6373,min_diffuse,20,40,2,3,0.05,0.95,0.932279804216987,30,4.0,0,3.0,1,3.0,1
6374,min_diffuse,20,40,2,3,0.05,0.95,0.9331036175011016,13,3.0,1,3.0,1,3.0,1
6375,min_diffuse,20,40,2,3,0.05,0.95,0.9102911530687788,37,4.0,1,4.0,1,4.0,1
6376,min_diffuse,20,40,2,3,0.05,0.95,0.7723793377187592,10,3.0,0,2.0,1,2.0,1
6377,min_diffuse,20,40,2,3,0.05,0.95,0.9070525736895868,21,3.0,1,3.0,1,3.0,1
6378,min_diffuse,20,40,2,3,0.05,0.95,0.8339392655634771,6,2.0,1,2.0,1,2.0,1
6379,min_diffuse,20,40,2,3,0.05,0.95,0.9324935102202652,9,3.0,1,3.0,1,3.0,1
6380,min_diffuse,20,40,2,3,0.05,0.95,0.9292932611970836,16,3.0,1,3.0,1,3.0,1
6381,min_diffuse,20,40,2,3,0.05,0.95,0.928050734043918,21,3.0,1,3.0,1,3.0,1
6382,min_diffuse,20,40,2,3,0.05,0.95,0.9200718542580528,29,3.0,1,3.0,1,3.0,1
6383,min_diffuse,20,40,2,3,0.05,0.95,0.9046496609369602,18,3.0,1,3.0,1,3.0,1
6384,min_diffuse,20,40,2,3,0.05,0.95,0.8732651665821747,22,3.0,1,3.0,1,3.0,1
6385,min_diffuse,20,40,2,3,0.05,0.95,0.8773917024863149,14,3.0,0,2.0,1,2.0,1
6386,min_diffuse,20,40,2,3,0.05,0.95,0.8045805966371375,6,2.0,1,2.0,1,2.0,1
6387,min_diffuse,20,40,2,3,0.05,0.95,0.8799515949084105,9,2.0,1,2.0,1,2.0,1
6388,min_diffuse,20,40,2,3,0.05,0.95,0.8716457756548014,13,3.0,0,2.0,1,2.0,1
6389,min_diffuse,20,40,2,3,0.05,0.95,0.9415382199458284,33,4.0,0,3.0,1,3.0,1
6390,min_diffuse,20,40,2,3,0.05,0.95,0.91152495786232,12,3.0,1,3.0,1,3.0,1
6391,min_diffuse,20,40,2,3,0.05,0.95,0.9332180117904684,21,3.0,1,3.0,1,3.0,1
6392,min_diffuse,20,40,2,3,0.05,0.95,0.9470918036678024,30,3.0,0,3.0,0,2.0,1
6393,min_diffuse,20,40,2,3,0.05,0.95,0.8007963123249481,8,2.0,1,2.0,1,2.0,1
6394,min_diffuse,20,40,2,3,0.05,0.95,0.8609438393210296,6,2.0,1,2.0,1,2.0,1
6395,min_diffuse,20,40,2,3,0.05,0.95,0.9478297755816794,12,3.0,0,2.0,1,3.0,0
6396,min_diffuse,20,40,2,3,0.05,0.95,0.9372720835395364,29,4.0,0,3.0,1,3.0,1
6397,min_diffuse,20,40,2,3,0.05,0.95,0.9372914440189738,12,3.0,0,2.0,1,2.0,1
6398,min_diffuse,20,40,2,3,0.05,0.95,0.9286967782255892,26,3.0,1,3.0,1,3.0,1
6399,min_diffuse,20,40,2,3,0.05,0.95,0.9085752193768694,33,4.0,0,3.0,1,3.0,1
6400,min_diffuse,20,40,2,3,0.05,0.95,0.9189646188912224,7,2.0,1,2.0,1,3.0,0
6401,min_diffuse,20,40,2,3,0.05,0.95,0.9479319883665682,33,4.0,1,4.0,1,4.0,1
6402,min_diffuse,20,40,2,3,0.05,0.95,0.8990694265665433,9,3.0,1,3.0,1,3.0,1
6403,min_diffuse,20,40,2,3,0.05,0.95,0.9102714253129424,16,3.0,1,3.0,1,3.0,1
6404,min_diffuse,20,40,2,3,0.05,0.95,0.9230292972465182,25,4.0,0,3.0,1,3.0,1
6405,min_diffuse,20,40,2,3,0.05,0.95,0.9318540066879354,55,4.0,1,4.0,1,4.0,1
6406,min_diffuse,20,40,2,3,0.05,0.95,0.91728157403385,29,4.0,1,4.0,1,4.0,1
6407,min_diffuse,20,40,2,3,0.05,0.95,0.9400280037099964,23,3.0,0,2.0,1,3.0,0
6408,min_diffuse,20,40,2,3,0.05,0.95,0.8238176626477662,22,3.0,1,3.0,1,3.0,1
6409,min_diffuse,20,40,2,3,0.05,0.95,0.9250483255748404,18,3.0,1,3.0,1,3.0,1
6410,min_diffuse,20,40,2,3,0.05,0.95,0.9458541281522844,11,3.0,1,3.0,1,3.0,1
6411,min_diffuse,20,40,2,3,0.05,0.95,0.851572179548851,19,3.0,1,3.0,1,3.0,1
6412,min_diffuse,20,40,2,3,0.05,0.95,0.8994474674280699,7,2.0,1,2.0,1,2.0,1
6413,min_diffuse,20,40,2,3,0.05,0.95,0.8330115242339342,12,3.0,1,3.0,1,3.0,1
6414,min_diffuse,20,40,2,3,0.05,0.95,0.9415600850093484,14,3.0,1,3.0,1,3.0,1
6415,min_diffuse,20,40,2,3,0.05,0.95,0.9471282730908154,33,3.0,1,3.0,1,3.0,1
6416,min_diffuse,20,40,2,3,0.05,0.95,0.8733693677215801,17,3.0,0,2.0,1,2.0,1
6417,min_diffuse,20,40,2,3,0.05,0.95,0.943595631745011,21,4.0,1,4.0,1,4.0,1
6418,min_diffuse,20,40,2,3,0.05,0.95,0.784387014811492,6,2.0,1,2.0,1,2.0,1
6419,min_diffuse,20,40,2,3,0.05,0.95,0.9337196493361768,14,3.0,1,3.0,1,3.0,1
6420,min_diffuse,20,40,2,3,0.05,0.95,0.9427353576307352,27,4.0,0,3.0,1,4.0,0
6421,min_diffuse,20,40,2,3,0.05,0.95,0.864253568611427,15,2.0,1,2.0,1,2.0,1
6422,min_diffuse,20,40,2,3,0.05,0.95,0.9029313507586808,7,2.0,1,2.0,1,2.0,1
6423,min_diffuse,20,40,2,3,0.05,0.95,0.8895625902468522,12,3.0,0,3.0,0,2.0,1
6424,min_diffuse,20,40,2,3,0.05,0.95,0.9321470470336284,23,3.0,0,3.0,0,2.0,1
6425,min_diffuse,20,40,2,3,0.05,0.95,0.8888285313032662,7,2.0,1,2.0,1,2.0,1
6426,min_diffuse,20,40,2,3,0.05,0.95,0.8326578140129899,24,3.0,1,3.0,1,3.0,1
6427,min_diffuse,20,40,2,3,0.05,0.95,0.9436787829638374,10,3.0,0,2.0,1,3.0,0
6428,min_diffuse,20,40,2,3,0.05,0.95,0.944820213218908,30,4.0,0,4.0,0,3.0,1
6429,min_diffuse,20,40,2,3,0.05,0.95,0.9006285074568714,8,3.0,0,2.0,1,2.0,1
6430,min_diffuse,20,40,2,3,0.05,0.95,0.9364405061413676,29,4.0,0,3.0,1,4.0,0
6431,min_diffuse,20,40,2,3,0.05,0.95,0.9122620683668068,13,3.0,1,3.0,1,3.0,1
6432,min_diffuse,20,40,2,3,0.05,0.95,0.8391681428154306,8,2.0,1,2.0,1,2.0,1
6433,min_diffuse,20,40,2,3,0.05,0.95,0.8734782934932678,28,4.0,0,3.0,1,3.0,1
6434,min_diffuse,20,40,2,3,0.05,0.95,0.9236232138258784,17,3.0,1,3.0,1,3.0,1
6435,min_diffuse,20,40,2,3,0.05,0.95,0.9361408000769648,26,4.0,1,4.0,1,4.0,1
6436,min_diffuse,20,40,2,3,0.05,0.95,0.8937903513320157,14,3.0,1,3.0,1,3.0,1
6437,min_diffuse,20,40,2,3,0.05,0.95,0.9467647113494024,12,3.0,1,3.0,1,3.0,1
6438,min_diffuse,20,40,2,3,0.05,0.95,0.9479557910905686,13,3.0,0,2.0,1,2.0,1
6439,min_diffuse,20,40,2,3,0.05,0.95,0.9488795699312566,74,6.0,0,5.0,1,5.0,1
6440,min_diffuse,20,40,2,3,0.05,0.95,0.8225808967830249,18,3.0,0,2.0,1,2.0,1
6441,min_diffuse,20,40,2,3,0.05,0.95,0.900894618857075,13,3.0,1,3.0,1,3.0,1
6442,min_diffuse,20,40,2,3,0.05,0.95,0.9473746102933136,75,4.0,0,4.0,0,3.0,1
6443,min_diffuse,20,40,2,3,0.05,0.95,0.936724904355962,33,4.0,0,3.0,1,3.0,1
6444,min_diffuse,20,40,2,3,0.05,0.95,0.9483182728082508,7,2.0,1,2.0,1,2.0,1
6445,min_diffuse,20,40,2,3,0.05,0.95,0.9004134344050381,9,2.0,1,2.0,1,2.0,1
6446,min_diffuse,20,40,2,3,0.05,0.95,0.8704671854801143,11,3.0,0,3.0,0,2.0,1
6447,min_diffuse,20,40,2,3,0.05,0.95,0.9313948185861476,24,3.0,1,3.0,1,3.0,1
6448,min_diffuse,20,40,2,3,0.05,0.95,0.9414011760479006,15,3.0,1,3.0,1,3.0,1
6449,min_diffuse,20,40,2,3,0.05,0.95,0.7923395151145547,10,3.0,0,2.0,1,2.0,1
6450,min_diffuse,20,40,2,3,0.05,0.95,0.9162390050097152,4,2.0,1,2.0,1,2.0,1
6451,min_diffuse,20,40,2,3,0.05,0.95,0.8985145202788526,22,3.0,1,3.0,1,3.0,1
6452,min_diffuse,20,40,2,3,0.05,0.95,0.911584270324081,9,2.0,1,2.0,1,2.0,1
6453,min_diffuse,20,40,2,3,0.05,0.95,0.9472430067582036,12,3.0,1,3.0,1,3.0,1
6454,min_diffuse,20,40,2,3,0.05,0.95,0.9446367985879092,11,3.0,0,2.0,1,2.0,1
6455,min_diffuse,20,40,2,3,0.05,0.95,0.9114650038550868,8,2.0,1,2.0,1,2.0,1
6456,min_diffuse,20,40,2,3,0.05,0.95,0.9353264842380292,14,3.0,1,4.0,0,3.0,1
6457,min_diffuse,20,40,2,3,0.05,0.95,0.8701990970155788,16,3.0,1,3.0,1,3.0,1
6458,min_diffuse,20,40,2,3,0.05,0.95,0.8825848957890408,16,3.0,1,3.0,1,3.0,1
6459,min_diffuse,20,40,2,3,0.05,0.95,0.834083479448488,9,2.0,1,2.0,1,3.0,0
6460,min_diffuse,20,40,2,3,0.05,0.95,0.8923301253287909,6,2.0,1,2.0,1,2.0,1
6461,min_diffuse,20,40,2,3,0.05,0.95,0.931634332257297,15,3.0,1,3.0,1,3.0,1
6462,min_diffuse,20,40,2,3,0.05,0.95,0.9361495097219946,39,4.0,1,4.0,1,4.0,1
6463,min_diffuse,20,40,2,3,0.05,0.95,0.9232206406690638,23,4.0,0,3.0,1,3.0,1
6464,min_diffuse,20,40,2,3,0.05,0.95,0.8475126456733751,10,3.0,0,2.0,1,2.0,1
6465,min_diffuse,20,40,2,3,0.05,0.95,0.9288099310398572,13,3.0,0,2.0,1,2.0,1
6466,min_diffuse,20,40,2,3,0.05,0.95,0.9222411678805212,10,3.0,0,2.0,1,3.0,0
6467,min_diffuse,20,40,2,3,0.05,0.95,0.8979727189983758,33,4.0,0,4.0,0,3.0,1
6468,min_diffuse,20,40,2,3,0.05,0.95,0.9467160941439474,35,4.0,1,4.0,1,4.0,1
6469,min_diffuse,20,40,2,3,0.05,0.95,0.8776255436253552,6,2.0,1,2.0,1,2.0,1
6470,min_diffuse,20,40,2,3,0.05,0.95,0.8780785708388488,4,2.0,1,2.0,1,2.0,1
6471,min_diffuse,20,40,2,3,0.05,0.95,0.862042407735284,7,2.0,1,2.0,1,2.0,1
6472,min_diffuse,20,40,2,3,0.05,0.95,0.9313829821316224,26,3.0,0,2.0,1,2.0,1
6473,min_diffuse,20,40,2,3,0.05,0.95,0.9363007488723624,8,2.0,1,2.0,1,2.0,1
6474,min_diffuse,20,40,2,3,0.05,0.95,0.902080002509944,11,3.0,1,3.0,1,3.0,1
6475,min_diffuse,20,40,2,3,0.05,0.95,0.9152726228988955,18,3.0,1,4.0,0,3.0,1
6476,min_diffuse,20,40,2,3,0.05,0.95,0.8927275316201838,8,2.0,1,3.0,0,3.0,0
6477,min_diffuse,20,40,2,3,0.05,0.95,0.9049839923741166,19,3.0,0,3.0,0,2.0,1
6478,min_diffuse,20,40,2,3,0.05,0.95,0.9276885234275946,14,3.0,1,3.0,1,3.0,1
6479,min_diffuse,20,40,2,3,0.05,0.95,0.9352691052571074,14,3.0,1,3.0,1,3.0,1
6480,min_diffuse,20,40,2,3,0.05,0.95,0.8168984396333491,9,2.0,1,2.0,1,2.0,1
6481,min_diffuse,20,40,2,3,0.05,0.95,0.9110552278054171,17,3.0,1,3.0,1,3.0,1
6482,min_diffuse,20,40,2,3,0.05,0.95,0.9286843020546374,36,3.0,1,3.0,1,3.0,1
6483,min_diffuse,20,40,2,3,0.05,0.95,0.9113177563000376,17,3.0,1,3.0,1,3.0,1
6484,min_diffuse,20,40,2,3,0.05,0.95,0.838193571973635,11,3.0,1,3.0,1,3.0,1
6485,min_diffuse,20,40,2,3,0.05,0.95,0.8696580371500159,11,2.0,1,2.0,1,2.0,1
6486,min_diffuse,20,40,2,3,0.05,0.95,0.946668804147268,69,5.0,0,4.0,1,4.0,1
6487,min_diffuse,20,40,2,3,0.05,0.95,0.9287200741757904,4,2.0,1,2.0,1,2.0,1
6488,min_diffuse,20,40,2,3,0.05,0.95,0.8252693504962626,9,2.0,1,2.0,1,2.0,1
6489,min_diffuse,20,40,2,3,0.05,0.95,0.8783032437715544,5,2.0,1,2.0,1,2.0,1
6490,min_diffuse,20,40,2,3,0.05,0.95,0.9111480220142236,8,2.0,1,2.0,1,3.0,0
6491,min_diffuse,20,40,2,3,0.05,0.95,0.9173342477081808,19,3.0,1,3.0,1,3.0,1
6492,min_diffuse,20,40,2,3,0.05,0.95,0.9384821000030396,101,5.0,1,5.0,1,5.0,1
6493,min_diffuse,20,40,2,3,0.05,0.95,0.9490845617962088,17,3.0,1,3.0,1,3.0,1
6494,min_diffuse,20,40,2,3,0.05,0.95,0.9116167883816646,20,4.0,0,3.0,1,4.0,0
6495,min_diffuse,20,40,2,3,0.05,0.95,0.7884348894330917,6,2.0,1,2.0,1,2.0,1
6496,min_diffuse,20,40,2,3,0.05,0.95,0.940226228542497,30,4.0,0,4.0,0,3.0,1
6497,min_diffuse,20,40,2,3,0.05,0.95,0.9362568236772926,21,3.0,1,3.0,1,3.0,1
6498,min_diffuse,20,40,2,3,0.05,0.95,0.9423701625999272,27,3.0,1,3.0,1,3.0,1
6499,min_diffuse,20,40,2,3,0.05,0.95,0.845787856933601,6,2.0,1,2.0,1,2.0,1
6500,min_diffuse,20,40,2,3,0.05,0.95,0.8683018866036284,14,3.0,0,3.0,0,2.0,1
6501,min_diffuse,20,40,2,3,0.05,0.95,0.9476859709019998,23,4.0,0,4.0,0,3.0,1
6502,min_diffuse,20,40,2,3,0.05,0.95,0.9452898102914044,25,3.0,1,3.0,1,3.0,1
6503,min_diffuse,20,40,2,3,0.05,0.95,0.9113035981618648,24,4.0,1,4.0,1,4.0,1
6504,min_diffuse,20,40,2,3,0.05,0.95,0.8731773352759808,11,2.0,1,2.0,1,2.0,1
6505,min_diffuse,20,40,2,3,0.05,0.95,0.8586006501683964,17,3.0,1,3.0,1,3.0,1
6506,min_diffuse,20,40,2,3,0.05,0.95,0.9281847066438365,32,4.0,0,3.0,1,3.0,1
6507,min_diffuse,20,40,2,3,0.05,0.95,0.9458324249758672,29,4.0,0,3.0,1,3.0,1
6508,min_diffuse,20,40,2,3,0.05,0.95,0.9165089184123334,5,2.0,1,2.0,1,2.0,1
6509,min_diffuse,20,40,2,3,0.05,0.95,0.8976368704826191,19,3.0,0,3.0,0,2.0,1
6510,min_diffuse,20,40,2,3,0.05,0.95,0.9107981072970248,9,2.0,1,2.0,1,2.0,1
6511,min_diffuse,20,40,2,3,0.05,0.95,0.8298149099933676,10,2.0,1,2.0,1,2.0,1
6512,min_diffuse,20,40,2,3,0.05,0.95,0.9303306430144762,19,3.0,0,2.0,1,3.0,0
6513,min_diffuse,20,40,2,3,0.05,0.95,0.8333443187345607,17,3.0,0,3.0,0,2.0,1
6514,min_diffuse,20,40,2,3,0.05,0.95,0.9318096883877562,20,3.0,1,3.0,1,3.0,1
6515,min_diffuse,20,40,2,3,0.05,0.95,0.931162142521628,17,3.0,1,4.0,0,3.0,1
6516,min_diffuse,20,40,2,3,0.05,0.95,0.9357286302467032,32,3.0,1,3.0,1,3.0,1
6517,min_diffuse,20,40,2,3,0.05,0.95,0.9053033207656412,9,2.0,1,2.0,1,2.0,1
6518,min_diffuse,20,40,2,3,0.05,0.95,0.8341657188260018,5,2.0,1,2.0,1,2.0,1
6519,min_diffuse,20,40,2,3,0.05,0.95,0.8325552529878025,9,2.0,1,2.0,1,2.0,1
6520,min_diffuse,20,40,2,3,0.05,0.95,0.8973810373088666,21,4.0,0,4.0,0,3.0,1
6521,min_diffuse,20,40,2,3,0.05,0.95,0.945711987561704,15,3.0,0,3.0,0,2.0,1
6522,min_diffuse,20,40,2,3,0.05,0.95,0.9394601448862888,7,2.0,1,2.0,1,2.0,1
6523,min_diffuse,20,40,2,3,0.05,0.95,0.9191213261739788,16,3.0,1,3.0,1,3.0,1
6524,min_diffuse,20,40,2,3,0.05,0.95,0.9258170097072228,6,2.0,1,2.0,1,2.0,1
6525,min_diffuse,20,40,2,3,0.05,0.95,0.9140256413970588,15,3.0,1,3.0,1,3.0,1
6526,min_diffuse,20,40,2,3,0.05,0.95,0.9211723557660296,60,4.0,1,4.0,1,4.0,1
6527,min_diffuse,20,40,2,3,0.05,0.95,0.9396534995736062,56,4.0,1,4.0,1,4.0,1
6528,min_diffuse,20,40,2,3,0.05,0.95,0.9407555683896762,34,4.0,0,3.0,1,3.0,1
6529,min_diffuse,20,40,2,3,0.05,0.95,0.91161491421916,26,3.0,1,3.0,1,3.0,1
6530,min_diffuse,20,40,2,3,0.05,0.95,0.9103495541572616,13,3.0,1,3.0,1,3.0,1
6531,min_diffuse,20,40,2,3,0.05,0.95,0.921218132786104,5,2.0,1,2.0,1,2.0,1
6532,min_diffuse,20,40,2,3,0.05,0.95,0.9166384297706118,18,3.0,1,3.0,1,3.0,1
6533,min_diffuse,20,40,2,3,0.05,0.95,0.9486097815663318,8,2.0,1,2.0,1,2.0,1
6534,min_diffuse,20,40,2,3,0.05,0.95,0.9434415735559836,16,3.0,1,3.0,1,3.0,1
6535,min_diffuse,20,40,2,3,0.05,0.95,0.8966451118601532,31,4.0,0,4.0,0,3.0,1
6536,min_diffuse,20,40,2,3,0.05,0.95,0.9362417089540974,25,3.0,1,3.0,1,3.0,1
6537,min_diffuse,20,40,2,3,0.05,0.95,0.9048237501717128,10,3.0,1,3.0,1,3.0,1
6538,min_diffuse,20,40,2,3,0.05,0.95,0.7770002802735956,8,2.0,1,2.0,1,2.0,1
6539,min_diffuse,20,40,2,3,0.05,0.95,0.9448740424031896,33,4.0,0,4.0,0,3.0,1
6540,min_diffuse,20,40,2,3,0.05,0.95,0.9478247353581658,22,3.0,1,3.0,1,3.0,1
6541,min_diffuse,20,40,2,3,0.05,0.95,0.8485166071516559,7,2.0,1,2.0,1,2.0,1
6542,min_diffuse,20,40,2,3,0.05,0.95,0.939304607836219,9,2.0,1,2.0,1,2.0,1
6543,min_diffuse,20,40,2,3,0.05,0.95,0.9486022435646267,61,4.0,1,4.0,1,4.0,1
6544,min_diffuse,20,40,2,3,0.05,0.95,0.9258795197968056,23,4.0,0,3.0,1,3.0,1
6545,min_diffuse,20,40,2,3,0.05,0.95,0.926752405291409,24,4.0,0,3.0,1,3.0,1
6546,min_diffuse,20,40,2,3,0.05,0.95,0.9376222503140434,9,2.0,1,2.0,1,2.0,1
6547,min_diffuse,20,40,2,3,0.05,0.95,0.9491466035810348,7,2.0,1,2.0,1,3.0,0
6548,min_diffuse,20,40,2,3,0.05,0.95,0.9305427607736936,13,3.0,1,3.0,1,3.0,1
6549,min_diffuse,20,40,2,3,0.05,0.95,0.9369503853222586,13,3.0,1,3.0,1,3.0,1
6550,min_diffuse,20,40,2,3,0.05,0.95,0.856603052040765,11,3.0,0,2.0,1,2.0,1
6551,min_diffuse,20,40,2,3,0.05,0.95,0.8677317704046615,10,3.0,0,2.0,1,2.0,1
6552,min_diffuse,20,40,2,3,0.05,0.95,0.9330301057729642,83,5.0,1,5.0,1,5.0,1
6553,min_diffuse,20,40,2,3,0.05,0.95,0.8803746094605608,8,2.0,1,2.0,1,2.0,1
6554,min_diffuse,20,40,2,3,0.05,0.95,0.874623533253196,11,2.0,1,2.0,1,2.0,1
6555,min_diffuse,20,40,2,3,0.05,0.95,0.9275468633595212,9,2.0,1,2.0,1,2.0,1
6556,min_diffuse,20,40,2,3,0.05,0.95,0.9474180816597518,41,4.0,0,4.0,0,3.0,1
6557,min_diffuse,20,40,2,3,0.05,0.95,0.903335187134275,17,4.0,1,4.0,1,4.0,1
6558,min_diffuse,20,40,2,3,0.05,0.95,0.9160858957412672,9,3.0,0,2.0,1,3.0,0
6559,min_diffuse,20,40,2,3,0.05,0.95,0.8819085173967108,9,2.0,1,2.0,1,2.0,1
6560,min_diffuse,20,40,2,3,0.05,0.95,0.9078066281046686,12,3.0,0,2.0,1,3.0,0
6561,min_diffuse,20,40,2,3,0.05,0.95,0.9311314244932772,49,3.0,1,3.0,1,3.0,1
6562,min_diffuse,20,40,2,3,0.05,0.95,0.8740946920372301,13,3.0,0,2.0,1,2.0,1
6563,min_diffuse,20,40,2,3,0.05,0.95,0.9337430807000564,24,3.0,1,3.0,1,3.0,1
6564,min_diffuse,20,40,2,3,0.05,0.95,0.9357914196387104,35,3.0,1,3.0,1,3.0,1
6565,min_diffuse,20,40,2,3,0.05,0.95,0.9196179792468644,16,3.0,0,2.0,1,2.0,1
6566,min_diffuse,20,40,2,3,0.05,0.95,0.9273297095185382,25,4.0,1,4.0,1,4.0,1
6567,min_diffuse,20,40,2,3,0.05,0.95,0.9482487370816504,7,2.0,1,2.0,1,2.0,1
6568,min_diffuse,20,40,2,3,0.05,0.95,0.9300269558160694,15,3.0,1,3.0,1,3.0,1
6569,min_diffuse,20,40,2,3,0.05,0.95,0.8870142992524284,20,3.0,1,3.0,1,3.0,1
6570,min_diffuse,20,40,2,3,0.05,0.95,0.9440788579328766,19,4.0,0,3.0,1,3.0,1
6571,min_diffuse,20,40,2,3,0.05,0.95,0.936752711636661,15,3.0,0,3.0,0,2.0,1
6572,min_diffuse,20,40,2,3,0.05,0.95,0.7812956147059393,8,2.0,1,2.0,1,2.0,1
6573,min_diffuse,20,40,2,3,0.05,0.95,0.892053297106515,6,2.0,1,2.0,1,2.0,1
6574,min_diffuse,20,40,2,3,0.05,0.95,0.923042897814784,35,4.0,1,4.0,1,4.0,1
6575,min_diffuse,20,40,2,3,0.05,0.95,0.9376615022948248,6,2.0,1,2.0,1,2.0,1
6576,min_diffuse,20,40,2,3,0.05,0.95,0.8970503826643927,9,2.0,1,2.0,1,2.0,1
6577,min_diffuse,20,40,2,3,0.05,0.95,0.8758076719671076,8,2.0,1,2.0,1,2.0,1
6578,min_diffuse,20,40,2,3,0.05,0.95,0.9121392707811457,6,2.0,1,2.0,1,2.0,1
6579,min_diffuse,20,40,2,3,0.05,0.95,0.919755381629302,14,3.0,0,3.0,0,2.0,1
6580,min_diffuse,20,40,2,3,0.05,0.95,0.9101384148101652,10,3.0,1,3.0,1,3.0,1
6581,min_diffuse,20,40,2,3,0.05,0.95,0.9373804736927512,10,3.0,1,3.0,1,3.0,1
6582,min_diffuse,20,40,2,3,0.05,0.95,0.8341060399941154,5,2.0,1,2.0,1,2.0,1
6583,min_diffuse,20,40,2,3,0.05,0.95,0.913488317035131,9,3.0,1,3.0,1,3.0,1
6584,min_diffuse,20,40,2,3,0.05,0.95,0.8659677756409587,8,2.0,1,2.0,1,2.0,1
6585,min_diffuse,20,40,2,3,0.05,0.95,0.9366549916774902,10,2.0,1,2.0,1,2.0,1
6586,min_diffuse,20,40,2,3,0.05,0.95,0.8558735468691558,14,3.0,1,3.0,1,3.0,1
6587,min_diffuse,20,40,2,3,0.05,0.95,0.9188874194811796,19,3.0,1,3.0,1,3.0,1
6588,min_diffuse,20,40,2,3,0.05,0.95,0.8955928793797414,14,3.0,0,2.0,1,2.0,1
6589,min_diffuse,20,40,2,3,0.05,0.95,0.9304087286684825,45,5.0,0,4.0,1,4.0,1
6590,min_diffuse,20,40,2,3,0.05,0.95,0.9304672307885664,15,3.0,0,2.0,1,2.0,1
6591,min_diffuse,20,40,2,3,0.05,0.95,0.9153786988426648,8,3.0,1,3.0,1,3.0,1
6592,min_diffuse,20,40,2,3,0.05,0.95,0.8462025991558988,11,3.0,0,2.0,1,2.0,1
6593,min_diffuse,20,40,2,3,0.05,0.95,0.8440437487259012,16,3.0,0,3.0,0,2.0,1
6594,min_diffuse,20,40,2,3,0.05,0.95,0.932953935140346,43,5.0,1,5.0,1,5.0,1
6595,min_diffuse,20,40,2,3,0.05,0.95,0.9499674065697684,25,4.0,1,4.0,1,4.0,1
6596,min_diffuse,20,40,2,3,0.05,0.95,0.8989904778486386,15,2.0,1,3.0,0,3.0,0
6597,min_diffuse,20,40,2,3,0.05,0.95,0.837909107089094,9,3.0,0,2.0,1,3.0,0
6598,min_diffuse,20,40,2,3,0.05,0.95,0.9388735849157396,33,5.0,0,4.0,1,4.0,1
6599,min_diffuse,20,40,2,3,0.05,0.95,0.9467279117026104,15,3.0,1,3.0,1,3.0,1
6600,min_diffuse,20,40,2,3,0.05,0.95,0.9182300485085604,10,3.0,1,3.0,1,3.0,1
6601,min_diffuse,20,40,2,3,0.05,0.95,0.927243641302056,6,2.0,1,2.0,1,2.0,1
6602,min_diffuse,20,40,2,3,0.05,0.95,0.9292433480310288,18,4.0,0,3.0,1,3.0,1
6603,min_diffuse,20,40,2,3,0.05,0.95,0.906923366674757,15,3.0,1,3.0,1,3.0,1
6604,min_diffuse,20,40,2,3,0.05,0.95,0.9226031177944024,22,4.0,0,4.0,0,3.0,1
6605,min_diffuse,20,40,2,3,0.05,0.95,0.9062639399467683,26,3.0,1,3.0,1,3.0,1
6606,min_diffuse,20,40,2,3,0.05,0.95,0.915184282444734,7,2.0,1,2.0,1,2.0,1
6607,min_diffuse,20,40,2,3,0.05,0.95,0.9430966145424964,22,3.0,1,3.0,1,3.0,1
6608,min_diffuse,20,40,2,3,0.05,0.95,0.8849054245137257,18,3.0,0,2.0,1,2.0,1
6609,min_diffuse,20,40,2,3,0.05,0.95,0.949161103477268,10,3.0,0,3.0,0,2.0,1
6610,min_diffuse,20,40,2,3,0.05,0.95,0.9441074430098866,21,3.0,1,3.0,1,3.0,1
6611,min_diffuse,20,40,2,3,0.05,0.95,0.8844085770620383,13,3.0,1,3.0,1,3.0,1
6612,min_diffuse,20,40,2,3,0.05,0.95,0.9350510620684536,20,3.0,1,3.0,1,3.0,1
6613,min_diffuse,20,40,2,3,0.05,0.95,0.9308792313868496,27,4.0,0,3.0,1,3.0,1
6614,min_diffuse,20,40,2,3,0.05,0.95,0.9489942497432652,15,3.0,1,3.0,1,3.0,1
6615,min_diffuse,20,40,2,3,0.05,0.95,0.8411251836125018,16,3.0,1,3.0,1,3.0,1
6616,min_diffuse,20,40,2,3,0.05,0.95,0.9375574651665538,9,3.0,0,2.0,1,3.0,0
6617,min_diffuse,20,40,2,3,0.05,0.95,0.9365690338908093,15,3.0,1,3.0,1,3.0,1
6618,min_diffuse,20,40,2,3,0.05,0.95,0.7554795148759843,8,2.0,1,2.0,1,2.0,1
6619,min_diffuse,20,40,2,3,0.05,0.95,0.9272602025798988,12,2.0,1,2.0,1,3.0,0
6620,min_diffuse,20,40,2,3,0.05,0.95,0.9498259237532656,31,4.0,1,4.0,1,4.0,1
6621,min_diffuse,20,40,2,3,0.05,0.95,0.8439642229056472,12,3.0,1,3.0,1,3.0,1
6622,min_diffuse,20,40,2,3,0.05,0.95,0.803406951107098,4,2.0,1,2.0,1,2.0,1
6623,min_diffuse,20,40,2,3,0.05,0.95,0.8835565479473482,12,3.0,0,2.0,1,3.0,0
6624,min_diffuse,20,40,2,3,0.05,0.95,0.7624842348290403,10,2.0,1,2.0,1,2.0,1
6625,min_diffuse,20,40,2,3,0.05,0.95,0.8839402946675323,16,3.0,1,3.0,1,3.0,1
6626,min_diffuse,20,40,2,3,0.05,0.95,0.9430210373745732,15,3.0,0,2.0,1,3.0,0
6627,min_diffuse,20,40,2,3,0.05,0.95,0.9200728706323744,23,3.0,1,3.0,1,3.0,1
6628,min_diffuse,20,40,2,3,0.05,0.95,0.9319290666299288,24,4.0,1,4.0,1,4.0,1
6629,min_diffuse,20,40,2,3,0.05,0.95,0.8583091952673603,10,3.0,0,3.0,0,2.0,1
6630,min_diffuse,20,40,2,3,0.05,0.95,0.9116073881753052,9,2.0,1,2.0,1,2.0,1
6631,min_diffuse,20,40,2,3,0.05,0.95,0.946395146584136,33,4.0,0,3.0,1,3.0,1
6632,min_diffuse,20,40,2,3,0.05,0.95,0.7814871203020393,8,2.0,1,2.0,1,2.0,1
6633,min_diffuse,20,40,2,3,0.05,0.95,0.9034444628043607,4,2.0,1,2.0,1,2.0,1
6634,min_diffuse,20,40,2,3,0.05,0.95,0.8796465338058839,11,3.0,0,2.0,1,2.0,1
6635,min_diffuse,20,40,2,3,0.05,0.95,0.936960703838125,46,4.0,0,3.0,1,3.0,1
6636,min_diffuse,20,40,2,3,0.05,0.95,0.930777661201084,22,3.0,1,3.0,1,3.0,1
6637,min_diffuse,20,40,2,3,0.05,0.95,0.9269859594195204,15,3.0,1,3.0,1,3.0,1
6638,min_diffuse,20,40,2,3,0.05,0.95,0.8828327812018171,10,3.0,0,2.0,1,2.0,1
6639,min_diffuse,20,40,2,3,0.05,0.95,0.9312342878636812,40,3.0,1,3.0,1,3.0,1
6640,min_diffuse,20,40,2,3,0.05,0.95,0.9232473635043869,10,2.0,1,2.0,1,2.0,1
6641,min_diffuse,20,40,2,3,0.05,0.95,0.9202221198363008,43,3.0,1,3.0,1,3.0,1
6642,min_diffuse,20,40,2,3,0.05,0.95,0.7905089757186458,10,3.0,0,2.0,1,2.0,1
6643,min_diffuse,20,40,2,3,0.05,0.95,0.9268733476499016,7,2.0,1,2.0,1,2.0,1
6644,min_diffuse,20,40,2,3,0.05,0.95,0.9322415990593812,36,4.0,1,4.0,1,4.0,1
6645,min_diffuse,20,40,2,3,0.05,0.95,0.909407958038024,13,3.0,1,3.0,1,3.0,1
6646,min_diffuse,20,40,2,3,0.05,0.95,0.9239902497597252,16,2.0,1,2.0,1,2.0,1
6647,min_diffuse,20,40,2,3,0.05,0.95,0.9160802423605472,53,5.0,1,5.0,1,5.0,1
6648,min_diffuse,20,40,2,3,0.05,0.95,0.8919162468225479,11,3.0,0,2.0,1,2.0,1
6649,min_diffuse,20,40,2,3,0.05,0.95,0.8453374814838384,10,3.0,1,3.0,1,3.0,1
6650,min_diffuse,20,40,2,3,0.05,0.95,0.9440889171357658,28,4.0,1,4.0,1,4.0,1
6651,min_diffuse,20,40,2,3,0.05,0.95,0.8983022571784811,11,3.0,1,3.0,1,3.0,1
6652,min_diffuse,20,40,2,3,0.05,0.95,0.9491287164856406,10,2.0,1,2.0,1,2.0,1
6653,min_diffuse,20,40,2,3,0.05,0.95,0.9070972813541314,12,3.0,1,3.0,1,3.0,1
6654,min_diffuse,20,40,2,3,0.05,0.95,0.9487128275003852,23,4.0,0,3.0,1,3.0,1
6655,min_diffuse,20,40,2,3,0.05,0.95,0.8938517500880866,8,2.0,1,2.0,1,2.0,1
6656,min_diffuse,20,40,2,3,0.05,0.95,0.9393809725653643,33,5.0,0,5.0,0,4.0,1
6657,min_diffuse,20,40,2,3,0.05,0.95,0.8312795209341589,23,3.0,0,3.0,0,2.0,1
6658,min_diffuse,20,40,2,3,0.05,0.95,0.9402552007305712,30,5.0,1,5.0,1,5.0,1
6659,min_diffuse,20,40,2,3,0.05,0.95,0.9326951827538642,16,3.0,1,3.0,1,3.0,1
6660,min_diffuse,20,40,2,3,0.05,0.95,0.9287617142358192,10,3.0,0,3.0,0,2.0,1
6661,min_diffuse,20,40,2,3,0.05,0.95,0.8713344746423024,11,3.0,0,2.0,1,2.0,1
6662,min_diffuse,20,40,2,3,0.05,0.95,0.8626810512727271,20,3.0,1,3.0,1,3.0,1
6663,min_diffuse,20,40,2,3,0.05,0.95,0.9365650750601006,13,3.0,0,2.0,1,2.0,1
6664,min_diffuse,20,40,2,3,0.05,0.95,0.9400709638303532,15,3.0,1,3.0,1,3.0,1
6665,min_diffuse,20,40,2,3,0.05,0.95,0.928920727287864,30,3.0,1,3.0,1,3.0,1
6666,min_diffuse,20,40,2,3,0.05,0.95,0.9365088730580172,15,3.0,1,3.0,1,3.0,1
6667,min_diffuse,20,40,2,3,0.05,0.95,0.9257160515289844,23,4.0,0,4.0,0,3.0,1
6668,min_diffuse,20,40,2,3,0.05,0.95,0.9012503317939992,16,3.0,1,3.0,1,3.0,1
6669,min_diffuse,20,40,2,3,0.05,0.95,0.9432770697976608,17,3.0,1,3.0,1,3.0,1
6670,min_diffuse,20,40,2,3,0.05,0.95,0.886039699635331,7,2.0,1,2.0,1,2.0,1
6671,min_diffuse,20,40,2,3,0.05,0.95,0.9398819228249604,25,3.0,1,3.0,1,3.0,1
6672,min_diffuse,20,40,2,3,0.05,0.95,0.7842261804831494,15,2.0,1,2.0,1,2.0,1
6673,min_diffuse,20,40,2,3,0.05,0.95,0.8499853817827231,12,3.0,0,2.0,1,2.0,1
6674,min_diffuse,20,40,2,3,0.05,0.95,0.9220984359171744,20,3.0,0,3.0,0,2.0,1
6675,min_diffuse,20,40,2,3,0.05,0.95,0.8903761623949772,7,2.0,1,2.0,1,2.0,1
6676,min_diffuse,20,40,2,3,0.05,0.95,0.9214327004625776,9,2.0,1,2.0,1,2.0,1
6677,min_diffuse,20,40,2,3,0.05,0.95,0.9381204155484092,49,4.0,1,4.0,1,4.0,1
6678,min_diffuse,20,40,2,3,0.05,0.95,0.869281042207173,9,2.0,1,3.0,0,3.0,0
6679,min_diffuse,20,40,2,3,0.05,0.95,0.865347634536255,13,3.0,0,2.0,1,2.0,1
6680,min_diffuse,20,40,2,3,0.05,0.95,0.906524729713872,17,3.0,1,3.0,1,3.0,1
6681,min_diffuse,20,40,2,3,0.05,0.95,0.9448843346851344,19,3.0,1,3.0,1,3.0,1
6682,min_diffuse,20,40,2,3,0.05,0.95,0.93175358818974,27,4.0,0,4.0,0,3.0,1
6683,min_diffuse,20,40,2,3,0.05,0.95,0.895106207803679,8,3.0,0,2.0,1,2.0,1
6684,min_diffuse,20,40,2,3,0.05,0.95,0.8859779848991879,19,3.0,0,3.0,0,2.0,1
6685,min_diffuse,20,40,2,3,0.05,0.95,0.9155251702553512,6,2.0,1,2.0,1,2.0,1
6686,min_diffuse,20,40,2,3,0.05,0.95,0.9065790864166532,13,3.0,1,3.0,1,3.0,1
6687,min_diffuse,20,40,2,3,0.05,0.95,0.9304458454536084,45,5.0,1,5.0,1,5.0,1
6688,min_diffuse,20,40,2,3,0.05,0.95,0.9330793363059618,19,3.0,1,3.0,1,3.0,1
6689,min_diffuse,20,40,2,3,0.05,0.95,0.9469711456921828,108,6.0,0,5.0,1,5.0,1
6690,min_diffuse,20,40,2,3,0.05,0.95,0.9226621954532944,15,3.0,1,3.0,1,3.0,1
6691,min_diffuse,20,40,2,3,0.05,0.95,0.8973956075470434,4,2.0,1,2.0,1,2.0,1
6692,min_diffuse,20,40,2,3,0.05,0.95,0.9414565144029527,14,3.0,0,2.0,1,3.0,0
6693,min_diffuse,20,40,2,3,0.05,0.95,0.9483187134853912,31,4.0,1,4.0,1,4.0,1
6694,min_diffuse,20,40,2,3,0.05,0.95,0.8561813809567432,15,3.0,0,2.0,1,2.0,1
6695,min_diffuse,20,40,2,3,0.05,0.95,0.9434582876860692,3,2.0,1,2.0,1,2.0,1
6696,min_diffuse,20,40,2,3,0.05,0.95,0.8516902939799,23,3.0,1,3.0,1,3.0,1
6697,min_diffuse,20,40,2,3,0.05,0.95,0.9284315207404504,11,2.0,1,2.0,1,2.0,1
6698,min_diffuse,20,40,2,3,0.05,0.95,0.9187584577899338,7,2.0,1,2.0,1,2.0,1
6699,min_diffuse,20,40,2,3,0.05,0.95,0.9497204650290294,25,4.0,1,4.0,1,4.0,1
6700,min_diffuse,20,40,2,3,0.05,0.95,0.949531679174898,19,4.0,0,3.0,1,3.0,1
6701,min_diffuse,20,40,2,3,0.05,0.95,0.9487946542141066,39,4.0,1,4.0,1,4.0,1
6702,min_diffuse,20,40,2,3,0.05,0.95,0.9482816593493442,12,3.0,0,2.0,1,3.0,0
6703,min_diffuse,20,40,2,3,0.05,0.95,0.8875152608079677,14,2.0,1,3.0,0,3.0,0
6704,min_diffuse,20,40,2,3,0.05,0.95,0.9338797539404956,11,3.0,0,2.0,1,3.0,0
6705,min_diffuse,20,40,2,3,0.05,0.95,0.9402769832848926,25,4.0,0,3.0,1,4.0,0
6706,min_diffuse,20,40,2,3,0.05,0.95,0.9476034068441732,20,3.0,1,3.0,1,3.0,1
6707,min_diffuse,20,40,2,3,0.05,0.95,0.928677058938974,11,3.0,0,2.0,1,2.0,1
6708,min_diffuse,20,40,2,3,0.05,0.95,0.7338987134111865,6,2.0,1,2.0,1,2.0,1
6709,min_diffuse,20,40,2,3,0.05,0.95,0.9440980455811356,35,4.0,1,4.0,1,4.0,1
6710,min_diffuse,20,40,2,3,0.05,0.95,0.8965594258142832,4,2.0,1,2.0,1,2.0,1
6711,min_diffuse,20,40,2,3,0.05,0.95,0.8975107497012712,17,2.0,1,3.0,0,3.0,0
6712,min_diffuse,20,40,2,3,0.05,0.95,0.9348366762081624,8,2.0,1,2.0,1,2.0,1
6713,min_diffuse,20,40,2,3,0.05,0.95,0.9350561567545724,10,3.0,1,3.0,1,3.0,1
6714,min_diffuse,20,40,2,3,0.05,0.95,0.8933738788626431,21,3.0,1,3.0,1,3.0,1
6715,min_diffuse,20,40,2,3,0.05,0.95,0.872951135764541,14,2.0,1,2.0,1,2.0,1
6716,min_diffuse,20,40,2,3,0.05,0.95,0.8883492234707162,6,2.0,1,2.0,1,2.0,1
6717,min_diffuse,20,40,2,3,0.05,0.95,0.9044418871518374,8,2.0,1,2.0,1,2.0,1
6718,min_diffuse,20,40,2,3,0.05,0.95,0.9234912222760138,22,3.0,0,3.0,0,2.0,1
6719,min_diffuse,20,40,2,3,0.05,0.95,0.9305213021045178,10,2.0,1,2.0,1,3.0,0
6720,min_diffuse,20,40,2,3,0.05,0.95,0.9163267549438368,5,2.0,1,2.0,1,2.0,1
6721,min_diffuse,20,40,2,3,0.05,0.95,0.8580033361593428,16,3.0,0,2.0,1,3.0,0
6722,min_diffuse,20,40,2,3,0.05,0.95,0.8966489857860069,7,2.0,1,2.0,1,2.0,1
6723,min_diffuse,20,40,2,3,0.05,0.95,0.914330102605916,12,2.0,1,2.0,1,2.0,1
6724,min_diffuse,20,40,2,3,0.05,0.95,0.8113101654635319,6,2.0,1,2.0,1,2.0,1
6725,min_diffuse,20,40,2,3,0.05,0.95,0.9452326172055548,14,3.0,1,3.0,1,3.0,1
6726,min_diffuse,20,40,2,3,0.05,0.95,0.9281052662093692,12,3.0,0,2.0,1,2.0,1
6727,min_diffuse,20,40,2,3,0.05,0.95,0.9042850860080256,14,3.0,1,3.0,1,3.0,1
6728,min_diffuse,20,40,2,3,0.05,0.95,0.9401075400372916,22,3.0,1,3.0,1,3.0,1
6729,min_diffuse,20,40,2,3,0.05,0.95,0.9202584036845678,12,3.0,1,3.0,1,3.0,1
6730,min_diffuse,20,40,2,3,0.05,0.95,0.9415577740107228,27,4.0,0,4.0,0,3.0,1
6731,min_diffuse,20,40,2,3,0.05,0.95,0.8501174792923631,6,2.0,1,2.0,1,2.0,1
6732,min_diffuse,20,40,2,3,0.05,0.95,0.8863272749986171,11,3.0,1,3.0,1,3.0,1
6733,min_diffuse,20,40,2,3,0.05,0.95,0.9444504547373124,26,3.0,1,3.0,1,3.0,1
6734,min_diffuse,20,40,2,3,0.05,0.95,0.92282317034113,36,3.0,1,3.0,1,3.0,1
6735,min_diffuse,20,40,2,3,0.05,0.95,0.8617416004158874,21,3.0,1,3.0,1,3.0,1
6736,min_diffuse,20,40,2,3,0.05,0.95,0.9050922546742716,16,4.0,0,3.0,1,3.0,1
6737,min_diffuse,20,40,2,3,0.05,0.95,0.9208241859595122,4,2.0,1,2.0,1,2.0,1
6738,min_diffuse,20,40,2,3,0.05,0.95,0.9262233873136532,20,3.0,1,3.0,1,3.0,1
6739,min_diffuse,20,40,2,3,0.05,0.95,0.9442712331374707,14,3.0,0,2.0,1,2.0,1
6740,min_diffuse,20,40,2,3,0.05,0.95,0.9289479847073844,26,3.0,1,3.0,1,3.0,1
6741,min_diffuse,20,40,2,3,0.05,0.95,0.9439029905191588,30,4.0,0,3.0,1,4.0,0
6742,min_diffuse,20,40,2,3,0.05,0.95,0.86132206456173,9,2.0,1,2.0,1,3.0,0
6743,min_diffuse,20,40,2,3,0.05,0.95,0.9492486745356062,42,4.0,1,4.0,1,4.0,1
6744,min_diffuse,20,40,2,3,0.05,0.95,0.90557909691809,34,4.0,0,4.0,0,3.0,1
6745,min_diffuse,20,40,2,3,0.05,0.95,0.9034054867223792,21,3.0,1,3.0,1,3.0,1
6746,min_diffuse,20,40,2,3,0.05,0.95,0.879631681541848,11,3.0,0,3.0,0,2.0,1
6747,min_diffuse,20,40,2,3,0.05,0.95,0.8976600725761085,12,3.0,0,3.0,0,2.0,1
6748,min_diffuse,20,40,2,3,0.05,0.95,0.9351254578045208,25,3.0,1,3.0,1,3.0,1
6749,min_diffuse,20,40,2,3,0.05,0.95,0.940094736881526,24,3.0,0,3.0,0,2.0,1
6750,min_diffuse,20,40,2,3,0.05,0.95,0.9336716708389304,45,4.0,0,3.0,1,3.0,1
6751,min_diffuse,20,40,2,3,0.05,0.95,0.735978524055221,6,2.0,1,2.0,1,2.0,1
6752,min_diffuse,20,40,2,3,0.05,0.95,0.9017319639259246,46,4.0,1,4.0,1,4.0,1
6753,min_diffuse,20,40,2,3,0.05,0.95,0.9307702435332436,10,3.0,0,3.0,0,2.0,1
6754,min_diffuse,20,40,2,3,0.05,0.95,0.945490468582713,12,3.0,1,3.0,1,3.0,1
6755,min_diffuse,20,40,2,3,0.05,0.95,0.9236437077728368,14,3.0,0,2.0,1,2.0,1
6756,min_diffuse,20,40,2,3,0.05,0.95,0.9466896564658444,45,4.0,1,4.0,1,4.0,1
6757,min_diffuse,20,40,2,3,0.05,0.95,0.9183327637114358,13,3.0,1,3.0,1,3.0,1
6758,min_diffuse,20,40,2,3,0.05,0.95,0.8325772049610917,9,2.0,1,2.0,1,2.0,1
6759,min_diffuse,20,40,2,3,0.05,0.95,0.9345920350775616,14,3.0,1,3.0,1,3.0,1
6760,min_diffuse,20,40,2,3,0.05,0.95,0.9051915743054622,49,5.0,0,5.0,0,4.0,1
6761,min_diffuse,20,40,2,3,0.05,0.95,0.8770059833219878,5,2.0,1,2.0,1,2.0,1
6762,min_diffuse,20,40,2,3,0.05,0.95,0.9285817052247834,36,5.0,0,4.0,1,4.0,1
6763,min_diffuse,20,40,2,3,0.05,0.95,0.9250334967063568,16,3.0,1,3.0,1,3.0,1
6764,min_diffuse,20,40,2,3,0.05,0.95,0.8903206697214348,13,3.0,1,3.0,1,3.0,1
6765,min_diffuse,20,40,2,3,0.05,0.95,0.8926908161907032,14,3.0,0,2.0,1,2.0,1
6766,min_diffuse,20,40,2,3,0.05,0.95,0.9310966585404544,13,3.0,1,3.0,1,3.0,1
6767,min_diffuse,20,40,2,3,0.05,0.95,0.9452522533043723,7,2.0,1,2.0,1,2.0,1
6768,min_diffuse,20,40,2,3,0.05,0.95,0.9155879000107228,22,3.0,1,3.0,1,3.0,1
6769,min_diffuse,20,40,2,3,0.05,0.95,0.9062952838022286,15,3.0,0,3.0,0,2.0,1
6770,min_diffuse,20,40,2,3,0.05,0.95,0.908290227064806,19,3.0,0,3.0,0,2.0,1
6771,min_diffuse,20,40,2,3,0.05,0.95,0.9065755525156496,18,3.0,1,3.0,1,3.0,1
6772,min_diffuse,20,40,2,3,0.05,0.95,0.8190190349897216,13,2.0,1,2.0,1,2.0,1
6773,min_diffuse,20,40,2,3,0.05,0.95,0.8590962565472048,4,2.0,1,2.0,1,2.0,1
6774,min_diffuse,20,40,2,3,0.05,0.95,0.917497765673426,14,3.0,1,3.0,1,3.0,1
6775,min_diffuse,20,40,2,3,0.05,0.95,0.865441898080534,10,3.0,0,2.0,1,2.0,1
6776,min_diffuse,20,40,2,3,0.05,0.95,0.861282911070976,12,3.0,1,3.0,1,3.0,1
6777,min_diffuse,20,40,2,3,0.05,0.95,0.9438120580963693,18,3.0,1,3.0,1,3.0,1
6778,min_diffuse,20,40,2,3,0.05,0.95,0.933650671797483,26,4.0,0,3.0,1,3.0,1
6779,min_diffuse,20,40,2,3,0.05,0.95,0.9473678020868564,24,4.0,1,4.0,1,4.0,1
6780,min_diffuse,20,40,2,3,0.05,0.95,0.9487930836371352,42,4.0,0,3.0,1,3.0,1
6781,min_diffuse,20,40,2,3,0.05,0.95,0.9346736824511584,8,2.0,1,2.0,1,3.0,0
6782,min_diffuse,20,40,2,3,0.05,0.95,0.8985212937044874,13,3.0,1,3.0,1,3.0,1
6783,min_diffuse,20,40,2,3,0.05,0.95,0.9117035965227278,33,3.0,1,3.0,1,3.0,1
6784,min_diffuse,20,40,2,3,0.05,0.95,0.911274734972656,5,2.0,1,2.0,1,2.0,1
6785,min_diffuse,20,40,2,3,0.05,0.95,0.9164016949880596,30,4.0,0,4.0,0,3.0,1
6786,min_diffuse,20,40,2,3,0.05,0.95,0.9306169831541514,29,4.0,0,4.0,0,3.0,1
6787,min_diffuse,20,40,2,3,0.05,0.95,0.9221529192482536,8,2.0,1,2.0,1,2.0,1
6788,min_diffuse,20,40,2,3,0.05,0.95,0.938159609479048,45,4.0,1,4.0,1,4.0,1
6789,min_diffuse,20,40,2,3,0.05,0.95,0.9451333320570424,23,4.0,1,4.0,1,4.0,1
6790,min_diffuse,20,40,2,3,0.05,0.95,0.9226998261781272,24,3.0,1,3.0,1,3.0,1
6791,min_diffuse,20,40,2,3,0.05,0.95,0.902200677557521,9,3.0,0,3.0,0,2.0,1
6792,min_diffuse,20,40,2,3,0.05,0.95,0.9238518292028332,12,3.0,0,2.0,1,3.0,0
6793,min_diffuse,20,40,2,3,0.05,0.95,0.8213951222047302,16,2.0,1,2.0,1,2.0,1
6794,min_diffuse,20,40,2,3,0.05,0.95,0.9023632633046637,6,2.0,1,2.0,1,2.0,1
6795,min_diffuse,20,40,2,3,0.05,0.95,0.875784573357196,28,4.0,0,3.0,1,3.0,1
6796,min_diffuse,20,40,2,3,0.05,0.95,0.7925666285430778,10,2.0,1,2.0,1,2.0,1
6797,min_diffuse,20,40,2,3,0.05,0.95,0.9442173243701484,36,5.0,1,5.0,1,5.0,1
6798,min_diffuse,20,40,2,3,0.05,0.95,0.9383777272201724,5,2.0,1,2.0,1,2.0,1
6799,min_diffuse,20,40,2,3,0.05,0.95,0.9150931437305582,36,3.0,1,3.0,1,3.0,1
6800,min_diffuse,20,40,2,3,0.05,0.95,0.8925867655007872,14,3.0,1,3.0,1,3.0,1
6801,min_diffuse,20,40,2,3,0.05,0.95,0.9172306170087616,17,4.0,1,4.0,1,4.0,1
6802,min_diffuse,20,40,2,3,0.05,0.95,0.9023045861086776,10,3.0,0,2.0,1,2.0,1
6803,min_diffuse,20,40,2,3,0.05,0.95,0.8922455659619801,13,3.0,1,3.0,1,3.0,1
6804,min_diffuse,20,40,2,3,0.05,0.95,0.9330592020954356,7,2.0,1,2.0,1,2.0,1
6805,min_diffuse,20,40,2,3,0.05,0.95,0.9040155604021862,18,3.0,1,3.0,1,3.0,1
6806,min_diffuse,20,40,2,3,0.05,0.95,0.9258078520140216,24,3.0,1,3.0,1,3.0,1
6807,min_diffuse,20,40,2,3,0.05,0.95,0.8690230084078874,8,2.0,1,2.0,1,2.0,1
6808,min_diffuse,20,40,2,3,0.05,0.95,0.8972147983127343,11,2.0,1,2.0,1,2.0,1
6809,min_diffuse,20,40,2,3,0.05,0.95,0.8846013370834989,13,3.0,1,3.0,1,3.0,1
6810,min_diffuse,20,40,2,3,0.05,0.95,0.9343403233373933,9,2.0,1,2.0,1,2.0,1
6811,min_diffuse,20,40,2,3,0.05,0.95,0.948979458922636,46,3.0,1,3.0,1,3.0,1
6812,min_diffuse,20,40,2,3,0.05,0.95,0.9318279739974384,12,3.0,1,3.0,1,3.0,1
6813,min_diffuse,20,40,2,3,0.05,0.95,0.9346152350204088,34,3.0,1,3.0,1,3.0,1
6814,min_diffuse,20,40,2,3,0.05,0.95,0.9373891680587442,30,4.0,0,3.0,1,4.0,0
6815,min_diffuse,20,40,2,3,0.05,0.95,0.9341670302941693,10,2.0,1,2.0,1,2.0,1
6816,min_diffuse,20,40,2,3,0.05,0.95,0.9370914620392844,18,3.0,0,3.0,0,2.0,1
6817,min_diffuse,20,40,2,3,0.05,0.95,0.9206868278535174,18,3.0,1,3.0,1,3.0,1
6818,min_diffuse,20,40,2,3,0.05,0.95,0.8895417722011171,9,2.0,1,2.0,1,3.0,0
6819,min_diffuse,20,40,2,3,0.05,0.95,0.9482647904213078,13,3.0,1,3.0,1,3.0,1
6820,min_diffuse,20,40,2,3,0.05,0.95,0.924360706624179,59,6.0,0,5.0,1,5.0,1
6821,min_diffuse,20,40,2,3,0.05,0.95,0.8520116523592985,5,2.0,1,2.0,1,2.0,1
6822,min_diffuse,20,40,2,3,0.05,0.95,0.8452652043060016,10,2.0,1,2.0,1,2.0,1
6823,min_diffuse,20,40,2,3,0.05,0.95,0.939042809564824,8,3.0,0,2.0,1,3.0,0
6824,min_diffuse,20,40,2,3,0.05,0.95,0.9218363865671138,7,2.0,1,3.0,0,3.0,0
6825,min_diffuse,20,40,2,3,0.05,0.95,0.8675141872506997,19,3.0,0,3.0,0,2.0,1
6826,min_diffuse,20,40,2,3,0.05,0.95,0.8549377476687551,32,4.0,1,4.0,1,4.0,1
6827,min_diffuse,20,40,2,3,0.05,0.95,0.8183468325994767,14,3.0,0,3.0,0,2.0,1
6828,min_diffuse,20,40,2,3,0.05,0.95,0.9353532896662076,13,3.0,1,3.0,1,3.0,1
6829,min_diffuse,20,40,2,3,0.05,0.95,0.9419747204237922,98,7.0,0,6.0,1,6.0,1
6830,min_diffuse,20,40,2,3,0.05,0.95,0.9457373220290624,43,4.0,0,4.0,0,3.0,1
6831,min_diffuse,20,40,2,3,0.05,0.95,0.9422226868487468,13,3.0,0,2.0,1,3.0,0
6832,min_diffuse,20,40,2,3,0.05,0.95,0.8868187322593855,11,3.0,1,3.0,1,3.0,1
6833,min_diffuse,20,40,2,3,0.05,0.95,0.9480262778179458,27,3.0,1,3.0,1,3.0,1
6834,min_diffuse,20,40,2,3,0.05,0.95,0.8973637392158984,22,4.0,0,3.0,1,3.0,1
6835,min_diffuse,20,40,2,3,0.05,0.95,0.9366721494438068,12,2.0,1,2.0,1,2.0,1
6836,min_diffuse,20,40,2,3,0.05,0.95,0.913198237680292,36,4.0,1,4.0,1,4.0,1
6837,min_diffuse,20,40,2,3,0.05,0.95,0.8757855555391356,13,3.0,1,3.0,1,3.0,1
6838,min_diffuse,20,40,2,3,0.05,0.95,0.8755066556343433,9,3.0,1,3.0,1,3.0,1
6839,min_diffuse,20,40,2,3,0.05,0.95,0.9036348447684468,22,3.0,0,3.0,0,2.0,1
6840,min_diffuse,20,40,2,3,0.05,0.95,0.8063309585527586,12,2.0,1,2.0,1,2.0,1
6841,min_diffuse,20,40,2,3,0.05,0.95,0.8178418446128506,8,2.0,1,2.0,1,2.0,1
6842,min_diffuse,20,40,2,3,0.05,0.95,0.9452246680830924,36,4.0,0,4.0,0,3.0,1
6843,min_diffuse,20,40,2,3,0.05,0.95,0.8043307612723704,5,2.0,1,2.0,1,2.0,1
6844,min_diffuse,20,40,2,3,0.05,0.95,0.8825678994352996,12,3.0,0,2.0,1,3.0,0
6845,min_diffuse,20,40,2,3,0.05,0.95,0.8472583951237317,10,2.0,1,2.0,1,2.0,1
6846,min_diffuse,20,40,2,3,0.05,0.95,0.9334325643004486,26,4.0,0,3.0,1,3.0,1
6847,min_diffuse,20,40,2,3,0.05,0.95,0.91313843908335,23,4.0,1,4.0,1,4.0,1
6848,min_diffuse,20,40,2,3,0.05,0.95,0.9254547522323592,17,3.0,1,3.0,1,3.0,1
6849,min_diffuse,20,40,2,3,0.05,0.95,0.9163499323506076,17,3.0,1,3.0,1,3.0,1
6850,min_diffuse,20,40,2,3,0.05,0.95,0.91280289723963,9,3.0,0,2.0,1,2.0,1
6851,min_diffuse,20,40,2,3,0.05,0.95,0.9269644997596144,10,3.0,1,3.0,1,3.0,1
6852,min_diffuse,20,40,2,3,0.05,0.95,0.911839258369896,9,3.0,1,3.0,1,3.0,1
6853,min_diffuse,20,40,2,3,0.05,0.95,0.7955527812971506,17,2.0,1,2.0,1,2.0,1
6854,min_diffuse,20,40,2,3,0.05,0.95,0.8544722357853783,9,2.0,1,2.0,1,2.0,1
6855,min_diffuse,20,40,2,3,0.05,0.95,0.9298616528592782,17,3.0,1,3.0,1,3.0,1
6856,min_diffuse,20,40,2,3,0.05,0.95,0.933445821079829,18,4.0,0,3.0,1,3.0,1
6857,min_diffuse,20,40,2,3,0.05,0.95,0.8539757909511082,12,2.0,1,2.0,1,2.0,1
6858,min_diffuse,20,40,2,3,0.05,0.95,0.9270663994059382,19,3.0,1,3.0,1,3.0,1
6859,min_diffuse,20,40,2,3,0.05,0.95,0.934837223867208,7,2.0,1,2.0,1,2.0,1
6860,min_diffuse,20,40,2,3,0.05,0.95,0.9415181255507272,40,3.0,1,3.0,1,3.0,1
6861,min_diffuse,20,40,2,3,0.05,0.95,0.9397541158597328,3,2.0,1,2.0,1,2.0,1
6862,min_diffuse,20,40,2,3,0.05,0.95,0.949413121642215,10,3.0,1,3.0,1,3.0,1
6863,min_diffuse,20,40,2,3,0.05,0.95,0.9256315791813684,28,3.0,1,3.0,1,3.0,1
6864,min_diffuse,20,40,2,3,0.05,0.95,0.9103267078580454,25,3.0,0,3.0,0,2.0,1
6865,min_diffuse,20,40,2,3,0.05,0.95,0.9486371140101094,25,3.0,1,3.0,1,3.0,1
6866,min_diffuse,20,40,2,3,0.05,0.95,0.9446102567733484,50,5.0,0,4.0,1,4.0,1
6867,min_diffuse,20,40,2,3,0.05,0.95,0.8104565856922452,10,2.0,1,2.0,1,2.0,1
6868,min_diffuse,20,40,2,3,0.05,0.95,0.9391229675581776,6,2.0,1,2.0,1,2.0,1
6869,min_diffuse,20,40,2,3,0.05,0.95,0.936573352636687,52,4.0,0,3.0,1,3.0,1
6870,min_diffuse,20,40,2,3,0.05,0.95,0.9486371292061344,20,3.0,1,3.0,1,3.0,1
6871,min_diffuse,20,40,2,3,0.05,0.95,0.9329885270429809,10,2.0,1,2.0,1,2.0,1
6872,min_diffuse,20,40,2,3,0.05,0.95,0.9436438213716924,34,4.0,1,4.0,1,4.0,1
6873,min_diffuse,20,40,2,3,0.05,0.95,0.9328398464532308,15,3.0,1,3.0,1,3.0,1
6874,min_diffuse,20,40,2,3,0.05,0.95,0.9021760089563148,14,3.0,1,3.0,1,3.0,1
6875,min_diffuse,20,40,2,3,0.05,0.95,0.8771639413742935,11,3.0,0,2.0,1,2.0,1
6876,min_diffuse,20,40,2,3,0.05,0.95,0.8907220972540172,17,3.0,1,3.0,1,3.0,1
6877,min_diffuse,20,40,2,3,0.05,0.95,0.9048087377378452,5,2.0,1,2.0,1,2.0,1
6878,min_diffuse,20,40,2,3,0.05,0.95,0.9443128263894062,23,4.0,0,3.0,1,3.0,1
6879,min_diffuse,20,40,2,3,0.05,0.95,0.9448779714078398,31,5.0,1,5.0,1,5.0,1
6880,min_diffuse,20,40,2,3,0.05,0.95,0.8915891118030642,8,2.0,1,2.0,1,2.0,1
6881,min_diffuse,20,40,2,3,0.05,0.95,0.900725492554524,31,4.0,1,4.0,1,4.0,1
6882,min_diffuse,20,40,2,3,0.05,0.95,0.9432320643521108,30,4.0,0,3.0,1,4.0,0
6883,min_diffuse,20,40,2,3,0.05,0.95,0.8646615855883731,11,3.0,0,2.0,1,2.0,1
6884,min_diffuse,20,40,2,3,0.05,0.95,0.9475420625995234,20,4.0,0,3.0,1,3.0,1
6885,min_diffuse,20,40,2,3,0.05,0.95,0.870213366172495,10,3.0,0,2.0,1,2.0,1
6886,min_diffuse,20,40,2,3,0.05,0.95,0.9063465724839156,18,3.0,1,3.0,1,3.0,1
6887,min_diffuse,20,40,2,3,0.05,0.95,0.8989402638661353,19,2.0,1,2.0,1,2.0,1
6888,min_diffuse,20,40,2,3,0.05,0.95,0.8688312577737172,9,3.0,0,2.0,1,3.0,0
6889,min_diffuse,20,40,2,3,0.05,0.95,0.947158112008577,18,3.0,1,3.0,1,3.0,1
6890,min_diffuse,20,40,2,3,0.05,0.95,0.7407877614129952,12,2.0,1,2.0,1,2.0,1
6891,min_diffuse,20,40,2,3,0.05,0.95,0.898778846873059,10,2.0,1,2.0,1,2.0,1
6892,min_diffuse,20,40,2,3,0.05,0.95,0.941565046910774,19,3.0,1,4.0,0,3.0,1
6893,min_diffuse,20,40,2,3,0.05,0.95,0.9022531831631918,14,3.0,1,3.0,1,3.0,1
6894,min_diffuse,20,40,2,3,0.05,0.95,0.860297133972228,7,2.0,1,2.0,1,2.0,1
6895,min_diffuse,20,40,2,3,0.05,0.95,0.9212336060811064,13,3.0,1,3.0,1,4.0,0
6896,min_diffuse,20,40,2,3,0.05,0.95,0.9437662616149404,11,3.0,1,3.0,1,3.0,1
6897,min_diffuse,20,40,2,3,0.05,0.95,0.9235487176673144,31,4.0,0,4.0,0,3.0,1
6898,min_diffuse,20,40,2,3,0.05,0.95,0.9323556639943352,22,4.0,0,3.0,1,4.0,0
6899,min_diffuse,20,40,2,3,0.05,0.95,0.94001419332249,35,4.0,1,4.0,1,4.0,1
6900,min_diffuse,20,40,2,3,0.05,0.95,0.941223105921876,16,3.0,1,3.0,1,3.0,1
6901,min_diffuse,20,40,2,3,0.05,0.95,0.9140833050057998,19,3.0,1,3.0,1,3.0,1
6902,min_diffuse,20,40,2,3,0.05,0.95,0.8955627856011227,5,2.0,1,2.0,1,2.0,1
6903,min_diffuse,20,40,2,3,0.05,0.95,0.913165580015526,19,3.0,1,3.0,1,3.0,1
6904,min_diffuse,20,40,2,3,0.05,0.95,0.9139961359840908,10,3.0,1,3.0,1,3.0,1
6905,min_diffuse,20,40,2,3,0.05,0.95,0.9264697110641832,13,3.0,1,3.0,1,3.0,1
6906,min_diffuse,20,40,2,3,0.05,0.95,0.8910167029362743,11,3.0,0,2.0,1,3.0,0
6907,min_diffuse,20,40,2,3,0.05,0.95,0.93308541537456,65,4.0,1,4.0,1,4.0,1
6908,min_diffuse,20,40,2,3,0.05,0.95,0.9435553859157246,15,3.0,1,3.0,1,3.0,1
6909,min_diffuse,20,40,2,3,0.05,0.95,0.894969109903186,13,3.0,1,3.0,1,3.0,1
6910,min_diffuse,20,40,2,3,0.05,0.95,0.9350791743534044,19,3.0,1,3.0,1,3.0,1
6911,min_diffuse,20,40,2,3,0.05,0.95,0.9098677201558204,22,4.0,1,4.0,1,4.0,1
6912,min_diffuse,20,40,2,3,0.05,0.95,0.9305186035049244,12,3.0,1,3.0,1,3.0,1
6913,min_diffuse,20,40,2,3,0.05,0.95,0.8815561976714805,17,3.0,1,3.0,1,3.0,1
6914,min_diffuse,20,40,2,3,0.05,0.95,0.949489007127594,15,3.0,1,3.0,1,3.0,1
6915,min_diffuse,20,40,2,3,0.05,0.95,0.9390928201695332,6,2.0,1,2.0,1,2.0,1
6916,min_diffuse,20,40,2,3,0.05,0.95,0.8099012709275236,6,2.0,1,2.0,1,2.0,1
6917,min_diffuse,20,40,2,3,0.05,0.95,0.8189919365778408,7,2.0,1,2.0,1,2.0,1
6918,min_diffuse,20,40,2,3,0.05,0.95,0.9167519750021904,15,3.0,0,2.0,1,3.0,0
6919,min_diffuse,20,40,2,3,0.05,0.95,0.9462509742801988,64,4.0,1,4.0,1,4.0,1
6920,min_diffuse,20,40,2,3,0.05,0.95,0.9187668620823124,18,3.0,1,3.0,1,3.0,1
6921,min_diffuse,20,40,2,3,0.05,0.95,0.8669948332283397,4,2.0,1,2.0,1,2.0,1
6922,min_diffuse,20,40,2,3,0.05,0.95,0.9116329723085492,19,3.0,1,3.0,1,3.0,1
6923,min_diffuse,20,40,2,3,0.05,0.95,0.8277448932421365,8,2.0,1,2.0,1,2.0,1
6924,min_diffuse,20,40,2,3,0.05,0.95,0.9100220421281572,14,3.0,1,3.0,1,3.0,1
6925,min_diffuse,20,40,2,3,0.05,0.95,0.930873630556955,52,3.0,1,3.0,1,3.0,1
6926,min_diffuse,20,40,2,3,0.05,0.95,0.8837110050508256,24,3.0,0,2.0,1,2.0,1
6927,min_diffuse,20,40,2,3,0.05,0.95,0.9403899267222848,50,5.0,1,5.0,1,5.0,1
6928,min_diffuse,20,40,2,3,0.05,0.95,0.919159639055979,12,3.0,0,2.0,1,3.0,0
6929,min_diffuse,20,40,2,3,0.05,0.95,0.9482641387933478,16,3.0,1,3.0,1,3.0,1
6930,min_diffuse,20,40,2,3,0.05,0.95,0.931684001390634,68,4.0,1,4.0,1,4.0,1
6931,min_diffuse,20,40,2,3,0.05,0.95,0.9382578503499832,52,4.0,0,4.0,0,3.0,1
6932,min_diffuse,20,40,2,3,0.05,0.95,0.8806057780351817,8,2.0,1,2.0,1,2.0,1
6933,min_diffuse,20,40,2,3,0.05,0.95,0.9250128733984476,30,4.0,0,3.0,1,3.0,1
6934,min_diffuse,20,40,2,3,0.05,0.95,0.9360234789508824,16,3.0,1,3.0,1,3.0,1
6935,min_diffuse,20,40,2,3,0.05,0.95,0.937479724212742,9,3.0,0,2.0,1,3.0,0
6936,min_diffuse,20,40,2,3,0.05,0.95,0.8454535504900027,12,2.0,1,2.0,1,2.0,1
6937,min_diffuse,20,40,2,3,0.05,0.95,0.9146426501770778,13,3.0,1,3.0,1,3.0,1
6938,min_diffuse,20,40,2,3,0.05,0.95,0.9432443786873888,16,3.0,1,3.0,1,3.0,1
6939,min_diffuse,20,40,2,3,0.05,0.95,0.8985456895953275,22,3.0,1,3.0,1,3.0,1
6940,min_diffuse,20,40,2,3,0.05,0.95,0.869157350501343,12,3.0,0,3.0,0,2.0,1
6941,min_diffuse,20,40,2,3,0.05,0.95,0.9001917108978238,21,3.0,1,3.0,1,3.0,1
6942,min_diffuse,20,40,2,3,0.05,0.95,0.9376627676834756,11,3.0,1,3.0,1,3.0,1
6943,min_diffuse,20,40,2,3,0.05,0.95,0.930783610520069,27,4.0,0,3.0,1,4.0,0
6944,min_diffuse,20,40,2,3,0.05,0.95,0.902007106927878,6,2.0,1,2.0,1,2.0,1
6945,min_diffuse,20,40,2,3,0.05,0.95,0.9464278208847045,13,3.0,1,4.0,0,4.0,0
6946,min_diffuse,20,40,2,3,0.05,0.95,0.8924041928267493,13,3.0,1,3.0,1,3.0,1
6947,min_diffuse,20,40,2,3,0.05,0.95,0.8892771587140049,6,2.0,1,2.0,1,2.0,1
6948,min_diffuse,20,40,2,3,0.05,0.95,0.941498963573134,18,3.0,1,3.0,1,4.0,0
6949,min_diffuse,20,40,2,3,0.05,0.95,0.84834889358845,11,3.0,1,3.0,1,3.0,1
6950,min_diffuse,20,40,2,3,0.05,0.95,0.8716580927869869,11,2.0,1,2.0,1,2.0,1
6951,min_diffuse,20,40,2,3,0.05,0.95,0.9225885851287086,21,4.0,1,4.0,1,4.0,1
6952,min_diffuse,20,40,2,3,0.05,0.95,0.9273441819367912,11,2.0,1,2.0,1,3.0,0
6953,min_diffuse,20,40,2,3,0.05,0.95,0.893979629070953,5,2.0,1,2.0,1,2.0,1
6954,min_diffuse,20,40,2,3,0.05,0.95,0.8637514664147459,21,3.0,1,3.0,1,3.0,1
6955,min_diffuse,20,40,2,3,0.05,0.95,0.932286062667764,9,2.0,1,2.0,1,2.0,1
6956,min_diffuse,20,40,2,3,0.05,0.95,0.936566866805034,35,4.0,0,4.0,0,3.0,1
6957,min_diffuse,20,40,2,3,0.05,0.95,0.9346296600051468,28,4.0,0,3.0,1,4.0,0
6958,min_diffuse,20,40,2,3,0.05,0.95,0.9038779333651998,24,4.0,0,3.0,1,3.0,1
6959,min_diffuse,20,40,2,3,0.05,0.95,0.9445721783895972,24,4.0,0,4.0,0,3.0,1
6960,min_diffuse,20,40,2,3,0.05,0.95,0.7744419258956545,5,2.0,1,2.0,1,2.0,1
6961,min_diffuse,20,40,2,3,0.05,0.95,0.9351368830220892,17,3.0,1,3.0,1,3.0,1
6962,min_diffuse,20,40,2,3,0.05,0.95,0.9309155988336082,24,4.0,0,4.0,0,3.0,1
6963,min_diffuse,20,40,2,3,0.05,0.95,0.9424766128969012,49,4.0,1,4.0,1,4.0,1
6964,min_diffuse,20,40,2,3,0.05,0.95,0.9449870766314384,21,4.0,0,3.0,1,3.0,1
6965,min_diffuse,20,40,2,3,0.05,0.95,0.9446360718440838,16,3.0,1,3.0,1,3.0,1
6966,min_diffuse,20,40,2,3,0.05,0.95,0.9141531994331188,19,2.0,1,2.0,1,2.0,1
6967,min_diffuse,20,40,2,3,0.05,0.95,0.9219067916704228,9,2.0,1,2.0,1,2.0,1
6968,min_diffuse,20,40,2,3,0.05,0.95,0.932047886225734,23,3.0,1,3.0,1,3.0,1
6969,min_diffuse,20,40,2,3,0.05,0.95,0.9016515241649278,16,3.0,1,3.0,1,3.0,1
6970,min_diffuse,20,40,2,3,0.05,0.95,0.8648756637268168,11,2.0,1,2.0,1,3.0,0
6971,min_diffuse,20,40,2,3,0.05,0.95,0.9294049787773054,7,2.0,1,2.0,1,2.0,1
6972,min_diffuse,20,40,2,3,0.05,0.95,0.930320231729621,23,3.0,1,3.0,1,3.0,1
6973,min_diffuse,20,40,2,3,0.05,0.95,0.9364384263745432,14,3.0,0,2.0,1,3.0,0
6974,min_diffuse,20,40,2,3,0.05,0.95,0.9318222124837884,37,4.0,1,4.0,1,4.0,1
6975,min_diffuse,20,40,2,3,0.05,0.95,0.9052921916117012,35,3.0,1,3.0,1,3.0,1
6976,min_diffuse,20,40,2,3,0.05,0.95,0.9239835313339776,11,3.0,1,3.0,1,3.0,1
6977,min_diffuse,20,40,2,3,0.05,0.95,0.835342107760902,7,2.0,1,2.0,1,2.0,1
6978,min_diffuse,20,40,2,3,0.05,0.95,0.8636655288789719,10,2.0,1,2.0,1,2.0,1
6979,min_diffuse,20,40,2,3,0.05,0.95,0.924920568489956,13,3.0,1,3.0,1,3.0,1
6980,min_diffuse,20,40,2,3,0.05,0.95,0.9061815966569882,17,4.0,0,3.0,1,4.0,0
6981,min_diffuse,20,40,2,3,0.05,0.95,0.9160623745302148,19,3.0,1,3.0,1,3.0,1
6982,min_diffuse,20,40,2,3,0.05,0.95,0.8980344774465243,26,4.0,0,4.0,0,3.0,1
6983,min_diffuse,20,40,2,3,0.05,0.95,0.9019959706696042,7,2.0,1,2.0,1,2.0,1
6984,min_diffuse,20,40,2,3,0.05,0.95,0.9203951664624146,5,2.0,1,2.0,1,2.0,1
6985,min_diffuse,20,40,2,3,0.05,0.95,0.888558021943764,9,2.0,1,2.0,1,2.0,1
6986,min_diffuse,20,40,2,3,0.05,0.95,0.9456051159576953,16,3.0,1,3.0,1,3.0,1
6987,min_diffuse,20,40,2,3,0.05,0.95,0.9399168853141038,12,3.0,1,3.0,1,3.0,1
6988,min_diffuse,20,40,2,3,0.05,0.95,0.9477734901379222,8,2.0,1,2.0,1,2.0,1
6989,min_diffuse,20,40,2,3,0.05,0.95,0.9423517978571762,20,3.0,1,3.0,1,3.0,1
6990,min_diffuse,20,40,2,3,0.05,0.95,0.8775637212727824,10,3.0,1,3.0,1,3.0,1
6991,min_diffuse,20,40,2,3,0.05,0.95,0.9063561882022464,23,3.0,1,3.0,1,3.0,1
6992,min_diffuse,20,40,2,3,0.05,0.95,0.8553234560010329,9,2.0,1,2.0,1,2.0,1
6993,min_diffuse,20,40,2,3,0.05,0.95,0.931605135353899,8,2.0,1,2.0,1,2.0,1
6994,min_diffuse,20,40,2,3,0.05,0.95,0.8391287946713375,6,2.0,1,2.0,1,2.0,1
6995,min_diffuse,20,40,2,3,0.05,0.95,0.9329336967715064,10,3.0,0,2.0,1,3.0,0
6996,min_diffuse,20,40,2,3,0.05,0.95,0.9118303297555652,45,4.0,0,4.0,0,3.0,1
6997,min_diffuse,20,40,2,3,0.05,0.95,0.8804100165563443,11,2.0,1,2.0,1,2.0,1
6998,min_diffuse,20,40,2,3,0.05,0.95,0.9472728356553612,38,4.0,0,3.0,1,3.0,1
6999,min_diffuse,20,40,2,3,0.05,0.95,0.9293053243518692,29,4.0,0,3.0,1,3.0,1
7000,min_diffuse,20,40,2,3,0.05,0.95,0.9323321172936918,48,5.0,0,4.0,1,5.0,0
7001,min_diffuse,20,40,2,3,0.05,0.95,0.91444279502106,25,4.0,0,3.0,1,3.0,1
7002,min_diffuse,20,40,2,3,0.05,0.95,0.9407573799904434,18,3.0,1,3.0,1,3.0,1
7003,min_diffuse,20,40,2,3,0.05,0.95,0.902249657566363,19,3.0,0,2.0,1,2.0,1
7004,min_diffuse,20,40,2,3,0.05,0.95,0.8668001185458007,7,2.0,1,2.0,1,2.0,1
7005,min_diffuse,20,40,2,3,0.05,0.95,0.928826164125606,17,3.0,1,3.0,1,3.0,1
7006,min_diffuse,20,40,2,3,0.05,0.95,0.9367609133063064,59,6.0,0,6.0,0,5.0,1
7007,min_diffuse,20,40,2,3,0.05,0.95,0.8880941168518419,26,3.0,1,3.0,1,3.0,1
7008,min_diffuse,20,40,2,3,0.05,0.95,0.938108814924507,33,4.0,1,4.0,1,4.0,1
7009,min_diffuse,20,40,2,3,0.05,0.95,0.9072370648056364,3,2.0,1,2.0,1,2.0,1
7010,min_diffuse,20,40,2,3,0.05,0.95,0.9447957244849294,16,4.0,1,4.0,1,4.0,1
7011,min_diffuse,20,40,2,3,0.05,0.95,0.9483183200089844,28,3.0,1,3.0,1,3.0,1
7012,min_diffuse,20,40,2,3,0.05,0.95,0.9385540922683692,10,3.0,0,2.0,1,2.0,1
7013,min_diffuse,20,40,2,3,0.05,0.95,0.9427604861843406,14,3.0,1,3.0,1,3.0,1
7014,min_diffuse,20,40,2,3,0.05,0.95,0.8577857034333665,28,3.0,1,3.0,1,3.0,1
7015,min_diffuse,20,40,2,3,0.05,0.95,0.9063676219312876,14,3.0,0,2.0,1,2.0,1
7016,min_diffuse,20,40,2,3,0.05,0.95,0.941677867138718,40,5.0,0,5.0,0,4.0,1
7017,min_diffuse,20,40,2,3,0.05,0.95,0.931216918194194,16,3.0,1,3.0,1,3.0,1
7018,min_diffuse,20,40,2,3,0.05,0.95,0.9177311342100803,10,2.0,1,2.0,1,2.0,1
7019,min_diffuse,20,40,2,3,0.05,0.95,0.9467029252375112,24,4.0,0,3.0,1,3.0,1
7020,min_diffuse,20,40,2,3,0.05,0.95,0.8199517452908601,4,2.0,1,2.0,1,2.0,1
7021,min_diffuse,20,40,2,3,0.05,0.95,0.9310435177450808,16,4.0,0,3.0,1,4.0,0
7022,min_diffuse,20,40,2,3,0.05,0.95,0.9136144493867224,13,3.0,1,3.0,1,3.0,1
7023,min_diffuse,20,40,2,3,0.05,0.95,0.9301160857581072,16,3.0,0,2.0,1,3.0,0
7024,min_diffuse,20,40,2,3,0.05,0.95,0.9093970901453968,20,3.0,0,2.0,1,2.0,1
7025,min_diffuse,20,40,2,3,0.05,0.95,0.921798790114408,22,3.0,1,3.0,1,3.0,1
7026,min_diffuse,20,40,2,3,0.05,0.95,0.9426261437347004,33,4.0,0,4.0,0,3.0,1
7027,min_diffuse,20,40,2,3,0.05,0.95,0.9487241984979244,21,3.0,0,2.0,1,2.0,1
7028,min_diffuse,20,40,2,3,0.05,0.95,0.8983339756589438,66,4.0,1,4.0,1,4.0,1
7029,min_diffuse,20,40,2,3,0.05,0.95,0.921434145007606,16,3.0,1,3.0,1,3.0,1
7030,min_diffuse,20,40,2,3,0.05,0.95,0.8896991497813689,8,2.0,1,2.0,1,2.0,1
7031,min_diffuse,20,40,2,3,0.05,0.95,0.8992177378423767,16,3.0,0,3.0,0,2.0,1
7032,min_diffuse,20,40,2,3,0.05,0.95,0.9421339868797322,40,4.0,0,3.0,1,3.0,1
7033,min_diffuse,20,40,2,3,0.05,0.95,0.92424162862152,13,3.0,0,2.0,1,3.0,0
7034,min_diffuse,20,40,2,3,0.05,0.95,0.8973919871236339,14,3.0,0,2.0,1,3.0,0
7035,min_diffuse,20,40,2,3,0.05,0.95,0.8508269946820982,8,2.0,1,2.0,1,2.0,1
7036,min_diffuse,20,40,2,3,0.05,0.95,0.9126228192183012,12,3.0,0,3.0,0,2.0,1
7037,min_diffuse,20,40,2,3,0.05,0.95,0.835014998118904,4,2.0,1,2.0,1,2.0,1
7038,min_diffuse,20,40,2,3,0.05,0.95,0.9495309494482403,55,7.0,0,6.0,1,6.0,1
7039,min_diffuse,20,40,2,3,0.05,0.95,0.920144453634926,13,2.0,1,2.0,1,2.0,1
7040,min_diffuse,20,40,2,3,0.05,0.95,0.9249912010754048,9,3.0,1,3.0,1,3.0,1
7041,min_diffuse,20,40,2,3,0.05,0.95,0.8841981387294129,24,3.0,1,3.0,1,3.0,1
7042,min_diffuse,20,40,2,3,0.05,0.95,0.9031274903631156,15,3.0,1,3.0,1,3.0,1
7043,min_diffuse,20,40,2,3,0.05,0.95,0.8015768057209905,11,3.0,1,3.0,1,3.0,1
7044,min_diffuse,20,40,2,3,0.05,0.95,0.8816621514235654,12,3.0,1,3.0,1,3.0,1
7045,min_diffuse,20,40,2,3,0.05,0.95,0.8830251700888125,8,2.0,1,2.0,1,2.0,1
7046,min_diffuse,20,40,2,3,0.05,0.95,0.929008015718892,7,2.0,1,3.0,0,3.0,0
7047,min_diffuse,20,40,2,3,0.05,0.95,0.9081582534482064,8,3.0,1,3.0,1,3.0,1
7048,min_diffuse,20,40,2,3,0.05,0.95,0.9288103225955467,26,4.0,0,3.0,1,3.0,1
7049,min_diffuse,20,40,2,3,0.05,0.95,0.947599340755405,18,3.0,1,4.0,0,3.0,1
7050,min_diffuse,20,40,2,3,0.05,0.95,0.9438078051692158,24,3.0,1,3.0,1,3.0,1
7051,min_diffuse,20,40,2,3,0.05,0.95,0.9138416657706936,11,3.0,0,2.0,1,3.0,0
7052,min_diffuse,20,40,2,3,0.05,0.95,0.9208529863767576,18,3.0,1,3.0,1,3.0,1
7053,min_diffuse,20,40,2,3,0.05,0.95,0.8781986612971804,23,3.0,1,3.0,1,3.0,1
7054,min_diffuse,20,40,2,3,0.05,0.95,0.93453903571727,30,3.0,1,3.0,1,3.0,1
7055,min_diffuse,20,40,2,3,0.05,0.95,0.9215831970476004,10,3.0,0,2.0,1,2.0,1
7056,min_diffuse,20,40,2,3,0.05,0.95,0.9388605244789588,8,2.0,1,2.0,1,2.0,1
7057,min_diffuse,20,40,2,3,0.05,0.95,0.9211736515331732,7,2.0,1,2.0,1,2.0,1
7058,min_diffuse,20,40,2,3,0.05,0.95,0.9138576963649444,22,4.0,1,4.0,1,4.0,1
7059,min_diffuse,20,40,2,3,0.05,0.95,0.9490156005870858,14,3.0,1,3.0,1,3.0,1
7060,min_diffuse,20,40,2,3,0.05,0.95,0.944166911849216,17,3.0,1,3.0,1,3.0,1
7061,min_diffuse,20,40,2,3,0.05,0.95,0.9432382974294666,27,4.0,0,3.0,1,3.0,1
7062,min_diffuse,20,40,2,3,0.05,0.95,0.9327070973658684,22,4.0,0,4.0,0,3.0,1
7063,min_diffuse,20,40,2,3,0.05,0.95,0.9412697297134258,53,5.0,1,5.0,1,6.0,0
7064,min_diffuse,20,40,2,3,0.05,0.95,0.9266924254596016,9,2.0,1,2.0,1,2.0,1
7065,min_diffuse,20,40,2,3,0.05,0.95,0.9096264199348554,56,4.0,1,4.0,1,4.0,1
7066,min_diffuse,20,40,2,3,0.05,0.95,0.8562552731825154,7,2.0,1,2.0,1,2.0,1
7067,min_diffuse,20,40,2,3,0.05,0.95,0.9018853582563984,15,3.0,1,3.0,1,3.0,1
7068,min_diffuse,20,40,2,3,0.05,0.95,0.8486630107341101,14,3.0,1,3.0,1,3.0,1
7069,min_diffuse,20,40,2,3,0.05,0.95,0.9408077931018338,22,3.0,1,3.0,1,3.0,1
7070,min_diffuse,20,40,2,3,0.05,0.95,0.9269072568531544,14,3.0,1,3.0,1,3.0,1
7071,min_diffuse,20,40,2,3,0.05,0.95,0.9306719751581384,19,3.0,0,3.0,0,2.0,1
7072,min_diffuse,20,40,2,3,0.05,0.95,0.8872071067219489,19,3.0,1,3.0,1,3.0,1
7073,min_diffuse,20,40,2,3,0.05,0.95,0.937699400540184,11,3.0,0,2.0,1,3.0,0
7074,min_diffuse,20,40,2,3,0.05,0.95,0.9429016920928396,60,4.0,1,4.0,1,4.0,1
7075,min_diffuse,20,40,2,3,0.05,0.95,0.9166324693212168,26,3.0,1,3.0,1,3.0,1
7076,min_diffuse,20,40,2,3,0.05,0.95,0.9111590955240636,10,2.0,1,2.0,1,2.0,1
7077,min_diffuse,20,40,2,3,0.05,0.95,0.7728706152628451,9,3.0,0,2.0,1,3.0,0
7078,min_diffuse,20,40,2,3,0.05,0.95,0.9068397246738172,14,3.0,1,3.0,1,3.0,1
7079,min_diffuse,20,40,2,3,0.05,0.95,0.9230599107274334,26,4.0,1,4.0,1,4.0,1
7080,min_diffuse,20,40,2,3,0.05,0.95,0.8800126749993277,22,3.0,1,3.0,1,3.0,1
7081,min_diffuse,20,40,2,3,0.05,0.95,0.9301209610030838,11,3.0,0,3.0,0,2.0,1
7082,min_diffuse,20,40,2,3,0.05,0.95,0.8501206486532589,6,2.0,1,2.0,1,2.0,1
7083,min_diffuse,20,40,2,3,0.05,0.95,0.91385696051201,11,3.0,0,2.0,1,2.0,1
7084,min_diffuse,20,40,2,3,0.05,0.95,0.9186822719626976,23,3.0,1,3.0,1,3.0,1
7085,min_diffuse,20,40,2,3,0.05,0.95,0.9419140382841024,31,4.0,0,3.0,1,4.0,0
7086,min_diffuse,20,40,2,3,0.05,0.95,0.8834961029237126,14,3.0,0,3.0,0,2.0,1
7087,min_diffuse,20,40,2,3,0.05,0.95,0.9173693766533556,14,3.0,1,3.0,1,3.0,1
7088,min_diffuse,20,40,2,3,0.05,0.95,0.942110586043552,9,2.0,1,2.0,1,2.0,1
7089,min_diffuse,20,40,2,3,0.05,0.95,0.9449851145531136,9,2.0,1,2.0,1,2.0,1
7090,min_diffuse,20,40,2,3,0.05,0.95,0.9018757408967693,26,3.0,1,3.0,1,3.0,1
7091,min_diffuse,20,40,2,3,0.05,0.95,0.833078781753541,11,3.0,0,2.0,1,2.0,1
7092,min_diffuse,20,40,2,3,0.05,0.95,0.939947529503792,35,4.0,0,4.0,0,3.0,1
7093,min_diffuse,20,40,2,3,0.05,0.95,0.9309553204018126,49,4.0,0,4.0,0,3.0,1
7094,min_diffuse,20,40,2,3,0.05,0.95,0.943032112846611,17,3.0,1,3.0,1,3.0,1
7095,min_diffuse,20,40,2,3,0.05,0.95,0.9236019459693976,22,4.0,0,3.0,1,3.0,1
7096,min_diffuse,20,40,2,3,0.05,0.95,0.943435863024974,40,3.0,1,3.0,1,3.0,1
7097,min_diffuse,20,40,2,3,0.05,0.95,0.9464942164710723,16,3.0,1,3.0,1,3.0,1
7098,min_diffuse,20,40,2,3,0.05,0.95,0.9265539678251932,8,2.0,1,2.0,1,2.0,1
7099,min_diffuse,20,40,2,3,0.05,0.95,0.8962309262402878,10,2.0,1,2.0,1,3.0,0
7100,min_diffuse,20,40,2,3,0.05,0.95,0.8017040849156541,8,2.0,1,2.0,1,2.0,1
7101,min_diffuse,20,40,2,3,0.05,0.95,0.9167216422134988,12,3.0,1,3.0,1,3.0,1
7102,min_diffuse,20,40,2,3,0.05,0.95,0.8821494118282683,7,2.0,1,2.0,1,2.0,1
7103,min_diffuse,20,40,2,3,0.05,0.95,0.8756736948082563,11,3.0,1,3.0,1,3.0,1
7104,min_diffuse,20,40,2,3,0.05,0.95,0.9441762304803496,27,4.0,0,3.0,1,3.0,1
7105,min_diffuse,20,40,2,3,0.05,0.95,0.8169792292240803,9,2.0,1,2.0,1,2.0,1
7106,min_diffuse,20,40,2,3,0.05,0.95,0.8929937524509166,26,3.0,1,3.0,1,3.0,1
7107,min_diffuse,20,40,2,3,0.05,0.95,0.9119036815564888,7,2.0,1,2.0,1,3.0,0
7108,min_diffuse,20,40,2,3,0.05,0.95,0.8425102114115522,8,2.0,1,2.0,1,2.0,1
7109,min_diffuse,20,40,2,3,0.05,0.95,0.8488043520183688,19,3.0,1,3.0,1,3.0,1
7110,min_diffuse,20,40,2,3,0.05,0.95,0.9412674249423882,27,4.0,0,4.0,0,3.0,1
7111,min_diffuse,20,40,2,3,0.05,0.95,0.8915948832236309,11,3.0,0,2.0,1,3.0,0
7112,min_diffuse,20,40,2,3,0.05,0.95,0.9207995756560208,9,2.0,1,2.0,1,2.0,1
7113,min_diffuse,20,40,2,3,0.05,0.95,0.946702386353222,18,3.0,1,3.0,1,3.0,1
7114,min_diffuse,20,40,2,3,0.05,0.95,0.9478905666444536,15,4.0,0,3.0,1,4.0,0
7115,min_diffuse,20,40,2,3,0.05,0.95,0.8116670257906344,4,2.0,1,2.0,1,2.0,1
7116,min_diffuse,20,40,2,3,0.05,0.95,0.9292397871716256,33,3.0,1,3.0,1,3.0,1
7117,min_diffuse,20,40,2,3,0.05,0.95,0.8945307128227692,34,3.0,1,3.0,1,3.0,1
7118,min_diffuse,20,40,2,3,0.05,0.95,0.9174404642679134,34,4.0,1,4.0,1,4.0,1
7119,min_diffuse,20,40,2,3,0.05,0.95,0.9470986928353172,20,3.0,1,3.0,1,3.0,1
7120,min_diffuse,20,40,2,3,0.05,0.95,0.9470798462457276,21,3.0,1,3.0,1,3.0,1
7121,min_diffuse,20,40,2,3,0.05,0.95,0.9441052450920452,51,4.0,1,4.0,1,4.0,1
7122,min_diffuse,20,40,2,3,0.05,0.95,0.8879889320515946,8,2.0,1,2.0,1,2.0,1
7123,min_diffuse,20,40,2,3,0.05,0.95,0.9496157794179492,28,4.0,0,4.0,0,3.0,1
7124,min_diffuse,20,40,2,3,0.05,0.95,0.9029743945261504,5,2.0,1,2.0,1,2.0,1
7125,min_diffuse,20,40,2,3,0.05,0.95,0.9492834789780448,35,4.0,1,4.0,1,4.0,1
7126,min_diffuse,20,40,2,3,0.05,0.95,0.8742902266120227,17,3.0,1,3.0,1,3.0,1
7127,min_diffuse,20,40,2,3,0.05,0.95,0.9295349109397966,4,2.0,1,2.0,1,2.0,1
7128,min_diffuse,20,40,2,3,0.05,0.95,0.947838548626379,24,4.0,1,4.0,1,4.0,1
7129,min_diffuse,20,40,2,3,0.05,0.95,0.8920811260550293,18,3.0,0,3.0,0,2.0,1
7130,min_diffuse,20,40,2,3,0.05,0.95,0.8806070727257558,9,3.0,0,2.0,1,3.0,0
7131,min_diffuse,20,40,2,3,0.05,0.95,0.9396087951115364,24,3.0,1,3.0,1,3.0,1
7132,min_diffuse,20,40,2,3,0.05,0.95,0.9172448184644412,17,3.0,0,2.0,1,2.0,1
7133,min_diffuse,20,40,2,3,0.05,0.95,0.8079356058098579,8,2.0,1,2.0,1,2.0,1
7134,min_diffuse,20,40,2,3,0.05,0.95,0.8078934415707048,10,2.0,1,2.0,1,2.0,1
7135,min_diffuse,20,40,2,3,0.05,0.95,0.8737772561920408,19,3.0,1,3.0,1,3.0,1
7136,min_diffuse,20,40,2,3,0.05,0.95,0.9487752809324728,42,3.0,1,3.0,1,3.0,1
7137,min_diffuse,20,40,2,3,0.05,0.95,0.8789262258567272,7,2.0,1,2.0,1,2.0,1
7138,min_diffuse,20,40,2,3,0.05,0.95,0.8641972873581545,5,2.0,1,2.0,1,2.0,1
7139,min_diffuse,20,40,2,3,0.05,0.95,0.9364716878716982,36,4.0,1,4.0,1,4.0,1
7140,min_diffuse,20,40,2,3,0.05,0.95,0.9012286460751144,5,2.0,1,2.0,1,2.0,1
7141,min_diffuse,20,40,2,3,0.05,0.95,0.9249470634552732,61,5.0,0,5.0,0,4.0,1
7142,min_diffuse,20,40,2,3,0.05,0.95,0.9242884264890466,32,4.0,1,4.0,1,4.0,1
7143,min_diffuse,20,40,2,3,0.05,0.95,0.932929035210734,7,2.0,1,2.0,1,2.0,1
7144,min_diffuse,20,40,2,3,0.05,0.95,0.9291497549078132,11,3.0,0,3.0,0,2.0,1
7145,min_diffuse,20,40,2,3,0.05,0.95,0.8941825557692702,12,3.0,0,2.0,1,3.0,0
7146,min_diffuse,20,40,2,3,0.05,0.95,0.9255630764775856,31,3.0,1,3.0,1,3.0,1
7147,min_diffuse,20,40,2,3,0.05,0.95,0.9135870487375805,13,3.0,0,2.0,1,2.0,1
7148,min_diffuse,20,40,2,3,0.05,0.95,0.937965528026566,28,4.0,1,4.0,1,4.0,1
7149,min_diffuse,20,40,2,3,0.05,0.95,0.939757023496129,9,2.0,1,3.0,0,3.0,0
7150,min_diffuse,20,40,2,3,0.05,0.95,0.9324939634424808,18,4.0,1,4.0,1,4.0,1
7151,min_diffuse,20,40,2,3,0.05,0.95,0.947191400486749,21,3.0,1,3.0,1,3.0,1
7152,min_diffuse,20,40,2,3,0.05,0.95,0.9421352722023087,33,4.0,1,4.0,1,4.0,1
7153,min_diffuse,20,40,2,3,0.05,0.95,0.8932052602426218,17,3.0,1,3.0,1,3.0,1
7154,min_diffuse,20,40,2,3,0.05,0.95,0.9455168825830782,13,3.0,1,3.0,1,3.0,1
7155,min_diffuse,20,40,2,3,0.05,0.95,0.9437039049292067,24,3.0,1,3.0,1,3.0,1
7156,min_diffuse,20,40,2,3,0.05,0.95,0.8469236956769782,13,3.0,0,2.0,1,2.0,1
7157,min_diffuse,20,40,2,3,0.05,0.95,0.9415600409722846,21,3.0,1,3.0,1,3.0,1
7158,min_diffuse,20,40,2,3,0.05,0.95,0.8835387149242184,7,2.0,1,2.0,1,3.0,0
7159,min_diffuse,20,40,2,3,0.05,0.95,0.7818443974994367,6,2.0,1,2.0,1,2.0,1
7160,min_diffuse,20,40,2,3,0.05,0.95,0.9052195623331616,15,3.0,1,3.0,1,3.0,1
7161,min_diffuse,20,40,2,3,0.05,0.95,0.918180655024421,8,2.0,1,2.0,1,2.0,1
7162,min_diffuse,20,40,2,3,0.05,0.95,0.9132784665117908,21,3.0,1,3.0,1,3.0,1
7163,min_diffuse,20,40,2,3,0.05,0.95,0.9361067250021976,7,2.0,1,2.0,1,3.0,0
7164,min_diffuse,20,40,2,3,0.05,0.95,0.8832048476981105,5,2.0,1,2.0,1,2.0,1
7165,min_diffuse,20,40,2,3,0.05,0.95,0.9397137779372912,34,4.0,1,4.0,1,4.0,1
7166,min_diffuse,20,40,2,3,0.05,0.95,0.9271476670384592,10,3.0,0,2.0,1,3.0,0
7167,min_diffuse,20,40,2,3,0.05,0.95,0.9262227401984816,15,3.0,1,3.0,1,3.0,1
7168,min_diffuse,20,40,2,3,0.05,0.95,0.8791292598705851,16,3.0,1,3.0,1,3.0,1
7169,min_diffuse,20,40,2,3,0.05,0.95,0.9335362229570984,16,3.0,1,3.0,1,3.0,1
7170,min_diffuse,20,40,2,3,0.05,0.95,0.947868517028666,17,3.0,1,3.0,1,3.0,1
7171,min_diffuse,20,40,2,3,0.05,0.95,0.937338401752818,15,3.0,1,3.0,1,3.0,1
7172,min_diffuse,20,40,2,3,0.05,0.95,0.91961824591788,14,4.0,0,3.0,1,3.0,1
7173,min_diffuse,20,40,2,3,0.05,0.95,0.9271686897644136,65,4.0,0,3.0,1,3.0,1
7174,min_diffuse,20,40,2,3,0.05,0.95,0.9401337875050356,29,4.0,1,4.0,1,4.0,1
7175,min_diffuse,20,40,2,3,0.05,0.95,0.9192306450641547,40,4.0,0,3.0,1,3.0,1
7176,min_diffuse,20,40,2,3,0.05,0.95,0.8926090868091011,12,2.0,1,2.0,1,3.0,0
7177,min_diffuse,20,40,2,3,0.05,0.95,0.8954104632601021,12,3.0,1,3.0,1,3.0,1
7178,min_diffuse,20,40,2,3,0.05,0.95,0.9264551572364887,11,3.0,1,3.0,1,3.0,1
7179,min_diffuse,20,40,2,3,0.05,0.95,0.9197910839812448,20,3.0,1,3.0,1,3.0,1
7180,min_diffuse,20,40,2,3,0.05,0.95,0.8447962468927962,10,3.0,0,2.0,1,3.0,0
7181,min_diffuse,20,40,2,3,0.05,0.95,0.9208055805367168,5,2.0,1,2.0,1,2.0,1
7182,min_diffuse,20,40,2,3,0.05,0.95,0.8520354335045892,11,3.0,0,2.0,1,2.0,1
7183,min_diffuse,20,40,2,3,0.05,0.95,0.9449202478952168,10,2.0,1,2.0,1,2.0,1
7184,min_diffuse,20,40,2,3,0.05,0.95,0.904046682142745,19,3.0,1,3.0,1,3.0,1
7185,min_diffuse,20,40,2,3,0.05,0.95,0.9306748842150412,61,5.0,0,4.0,1,4.0,1
7186,min_diffuse,20,40,2,3,0.05,0.95,0.9268071721530228,23,3.0,1,3.0,1,3.0,1
7187,min_diffuse,20,40,2,3,0.05,0.95,0.8930926512723062,14,3.0,1,3.0,1,3.0,1
7188,min_diffuse,20,40,2,3,0.05,0.95,0.9402753655201892,24,3.0,1,3.0,1,3.0,1
7189,min_diffuse,20,40,2,3,0.05,0.95,0.8697358816501731,3,2.0,1,2.0,1,2.0,1
7190,min_diffuse,20,40,2,3,0.05,0.95,0.8809638968430511,11,3.0,0,2.0,1,3.0,0
7191,min_diffuse,20,40,2,3,0.05,0.95,0.8829553836659357,13,3.0,0,2.0,1,2.0,1
7192,min_diffuse,20,40,2,3,0.05,0.95,0.9106312273732736,10,3.0,0,2.0,1,3.0,0
7193,min_diffuse,20,40,2,3,0.05,0.95,0.929599130192966,28,3.0,1,3.0,1,3.0,1
7194,min_diffuse,20,40,2,3,0.05,0.95,0.929601127503952,47,4.0,0,3.0,1,3.0,1
7195,min_diffuse,20,40,2,3,0.05,0.95,0.94214083549018,35,5.0,0,4.0,1,5.0,0
7196,min_diffuse,20,40,2,3,0.05,0.95,0.8797331513243452,13,3.0,1,3.0,1,3.0,1
7197,min_diffuse,20,40,2,3,0.05,0.95,0.9375301259715784,17,4.0,0,3.0,1,3.0,1
7198,min_diffuse,20,40,2,3,0.05,0.95,0.849929804806307,18,3.0,0,2.0,1,2.0,1
7199,min_diffuse,20,40,2,3,0.05,0.95,0.9004144533906896,35,3.0,1,3.0,1,3.0,1
7200,min_diffuse,20,40,2,3,0.05,0.95,0.925712613842494,33,3.0,1,3.0,1,3.0,1
7201,min_diffuse,20,40,2,3,0.05,0.95,0.9101776902643074,5,2.0,1,2.0,1,2.0,1
7202,min_diffuse,20,40,2,3,0.05,0.95,0.902831338180202,8,2.0,1,2.0,1,2.0,1
7203,min_diffuse,20,40,2,3,0.05,0.95,0.8929691928347311,12,3.0,0,2.0,1,3.0,0
7204,min_diffuse,20,40,2,3,0.05,0.95,0.9312969834181094,15,3.0,1,3.0,1,3.0,1
7205,min_diffuse,20,40,2,3,0.05,0.95,0.8993148698873346,14,3.0,0,3.0,0,2.0,1
7206,min_diffuse,20,40,2,3,0.05,0.95,0.7354164396596097,6,2.0,1,2.0,1,2.0,1
7207,min_diffuse,20,40,2,3,0.05,0.95,0.8350415549907454,15,3.0,1,3.0,1,3.0,1
7208,min_diffuse,20,40,2,3,0.05,0.95,0.9252667429503932,8,2.0,1,2.0,1,2.0,1
7209,min_diffuse,20,40,2,3,0.05,0.95,0.8960062420479442,21,3.0,1,3.0,1,3.0,1
7210,min_diffuse,20,40,2,3,0.05,0.95,0.8391146947000393,5,2.0,1,2.0,1,2.0,1
7211,min_diffuse,20,40,2,3,0.05,0.95,0.8774523695804568,7,2.0,1,2.0,1,2.0,1
7212,min_diffuse,20,40,2,3,0.05,0.95,0.9353426254813028,10,3.0,1,3.0,1,3.0,1
7213,min_diffuse,20,40,2,3,0.05,0.95,0.9400263649809614,6,2.0,1,2.0,1,2.0,1
7214,min_diffuse,20,40,2,3,0.05,0.95,0.9085790473295228,11,3.0,1,3.0,1,3.0,1
7215,min_diffuse,20,40,2,3,0.05,0.95,0.9451823799894732,39,5.0,1,5.0,1,5.0,1
7216,min_diffuse,20,40,2,3,0.05,0.95,0.9285062779267712,10,3.0,1,3.0,1,3.0,1
7217,min_diffuse,20,40,2,3,0.05,0.95,0.9378143902340004,19,3.0,1,3.0,1,3.0,1
7218,min_diffuse,20,40,2,3,0.05,0.95,0.9426923194404244,14,3.0,1,3.0,1,3.0,1
7219,min_diffuse,20,40,2,3,0.05,0.95,0.9451701907893784,31,3.0,1,3.0,1,3.0,1
7220,min_diffuse,20,40,2,3,0.05,0.95,0.9004521033796834,15,3.0,1,3.0,1,3.0,1
7221,min_diffuse,20,40,2,3,0.05,0.95,0.9267832208976678,21,3.0,1,3.0,1,3.0,1
7222,min_diffuse,20,40,2,3,0.05,0.95,0.9200189313630436,24,4.0,0,4.0,0,3.0,1
7223,min_diffuse,20,40,2,3,0.05,0.95,0.9255805048318172,28,3.0,1,3.0,1,3.0,1
7224,min_diffuse,20,40,2,3,0.05,0.95,0.8908903184994607,10,3.0,0,3.0,0,2.0,1
7225,min_diffuse,20,40,2,3,0.05,0.95,0.9368640749404482,41,3.0,1,3.0,1,3.0,1
7226,min_diffuse,20,40,2,3,0.05,0.95,0.947524547448356,13,3.0,0,2.0,1,2.0,1
7227,min_diffuse,20,40,2,3,0.05,0.95,0.903878955585008,3,2.0,1,2.0,1,2.0,1
7228,min_diffuse,20,40,2,3,0.05,0.95,0.918178351399837,20,3.0,1,3.0,1,3.0,1
7229,min_diffuse,20,40,2,3,0.05,0.95,0.9449471059399184,50,3.0,1,3.0,1,3.0,1
7230,min_diffuse,20,40,2,3,0.05,0.95,0.9346819262802863,43,4.0,0,3.0,1,3.0,1
7231,min_diffuse,20,40,2,3,0.05,0.95,0.9480960455185872,16,3.0,1,3.0,1,3.0,1
7232,min_diffuse,20,40,2,3,0.05,0.95,0.929583973934366,23,4.0,0,3.0,1,4.0,0
7233,min_diffuse,20,40,2,3,0.05,0.95,0.9493695245722112,16,3.0,1,3.0,1,4.0,0
7234,min_diffuse,20,40,2,3,0.05,0.95,0.9267332206624952,41,5.0,0,4.0,1,4.0,1
7235,min_diffuse,20,40,2,3,0.05,0.95,0.8773571363276473,9,2.0,1,2.0,1,2.0,1
7236,min_diffuse,20,40,2,3,0.05,0.95,0.9124838048938336,9,2.0,1,2.0,1,3.0,0
7237,min_diffuse,20,40,2,3,0.05,0.95,0.8482974963648093,5,2.0,1,2.0,1,2.0,1
7238,min_diffuse,20,40,2,3,0.05,0.95,0.9145100794023492,24,3.0,0,2.0,1,2.0,1
7239,min_diffuse,20,40,2,3,0.05,0.95,0.9325933025799508,16,3.0,1,3.0,1,3.0,1
7240,min_diffuse,20,40,2,3,0.05,0.95,0.9317015917168674,11,3.0,0,2.0,1,2.0,1
7241,min_diffuse,20,40,2,3,0.05,0.95,0.9318449190493596,22,3.0,1,3.0,1,3.0,1
7242,min_diffuse,20,40,2,3,0.05,0.95,0.9239885285865233,35,3.0,1,3.0,1,3.0,1
7243,min_diffuse,20,40,2,3,0.05,0.95,0.8306043191333112,7,2.0,1,2.0,1,2.0,1
7244,min_diffuse,20,40,2,3,0.05,0.95,0.9295301241336906,16,3.0,0,2.0,1,2.0,1
7245,min_diffuse,20,40,2,3,0.05,0.95,0.946396011568256,93,5.0,1,5.0,1,5.0,1
7246,min_diffuse,20,40,2,3,0.05,0.95,0.934787338279904,12,2.0,1,2.0,1,2.0,1
7247,min_diffuse,20,40,2,3,0.05,0.95,0.9433052596567728,15,3.0,1,3.0,1,3.0,1
7248,min_diffuse,20,40,2,3,0.05,0.95,0.8995146187646805,8,2.0,1,2.0,1,3.0,0
7249,min_diffuse,20,40,2,3,0.05,0.95,0.9315733010101672,15,2.0,1,3.0,0,3.0,0
7250,min_diffuse,20,40,2,3,0.05,0.95,0.8786496625840625,9,3.0,1,3.0,1,3.0,1
7251,min_diffuse,20,40,2,3,0.05,0.95,0.9352067890754188,35,4.0,1,4.0,1,4.0,1
7252,min_diffuse,20,40,2,3,0.05,0.95,0.9314969320196662,11,2.0,1,2.0,1,2.0,1
7253,min_diffuse,20,40,2,3,0.05,0.95,0.8526354030069829,9,2.0,1,2.0,1,2.0,1
7254,min_diffuse,20,40,2,3,0.05,0.95,0.7815851737019595,12,3.0,0,2.0,1,2.0,1
7255,min_diffuse,20,40,2,3,0.05,0.95,0.908201458985718,10,3.0,0,2.0,1,2.0,1
7256,min_diffuse,20,40,2,3,0.05,0.95,0.9368898560285474,59,4.0,0,3.0,1,3.0,1
7257,min_diffuse,20,40,2,3,0.05,0.95,0.8412511311381996,6,2.0,1,2.0,1,2.0,1
7258,min_diffuse,20,40,2,3,0.05,0.95,0.940440786208724,10,3.0,1,3.0,1,3.0,1
7259,min_diffuse,20,40,2,3,0.05,0.95,0.9127195821956716,18,3.0,1,3.0,1,3.0,1
7260,min_diffuse,20,40,2,3,0.05,0.95,0.932885802022248,20,4.0,0,4.0,0,3.0,1
7261,min_diffuse,20,40,2,3,0.05,0.95,0.949848315597948,20,3.0,1,3.0,1,3.0,1
7262,min_diffuse,20,40,2,3,0.05,0.95,0.9484671888530514,25,4.0,0,3.0,1,4.0,0
7263,min_diffuse,20,40,2,3,0.05,0.95,0.832309701117606,9,3.0,0,2.0,1,2.0,1
7264,min_diffuse,20,40,2,3,0.05,0.95,0.9093064479425944,19,3.0,0,2.0,1,2.0,1
7265,min_diffuse,20,40,2,3,0.05,0.95,0.948311403458875,10,3.0,1,3.0,1,3.0,1
7266,min_diffuse,20,40,2,3,0.05,0.95,0.8849967137713199,11,3.0,1,3.0,1,3.0,1
7267,min_diffuse,20,40,2,3,0.05,0.95,0.9456230192530116,28,3.0,1,3.0,1,3.0,1
7268,min_diffuse,20,40,2,3,0.05,0.95,0.8898903998245739,7,2.0,1,2.0,1,2.0,1
7269,min_diffuse,20,40,2,3,0.05,0.95,0.8952775964521238,7,2.0,1,2.0,1,2.0,1
7270,min_diffuse,20,40,2,3,0.05,0.95,0.811009003763298,13,2.0,1,2.0,1,2.0,1
7271,min_diffuse,20,40,2,3,0.05,0.95,0.9411295022063212,52,5.0,0,4.0,1,4.0,1
7272,min_diffuse,20,40,2,3,0.05,0.95,0.9476313732954152,31,3.0,1,3.0,1,3.0,1
7273,min_diffuse,20,40,2,3,0.05,0.95,0.945796012089794,14,2.0,1,2.0,1,2.0,1
7274,min_diffuse,20,40,2,3,0.05,0.95,0.9053652102798234,9,2.0,1,2.0,1,2.0,1
7275,min_diffuse,20,40,2,3,0.05,0.95,0.9135091120773684,13,3.0,0,2.0,1,2.0,1
7276,min_diffuse,20,40,2,3,0.05,0.95,0.9025869998991556,28,4.0,1,4.0,1,4.0,1
7277,min_diffuse,20,40,2,3,0.05,0.95,0.9368621637546604,9,2.0,1,2.0,1,3.0,0
7278,min_diffuse,20,40,2,3,0.05,0.95,0.9053248261170006,9,3.0,0,2.0,1,2.0,1
7279,min_diffuse,20,40,2,3,0.05,0.95,0.9232364122547552,41,4.0,1,4.0,1,4.0,1
7280,min_diffuse,20,40,2,3,0.05,0.95,0.9067867456029328,16,3.0,0,2.0,1,2.0,1
7281,min_diffuse,20,40,2,3,0.05,0.95,0.9343571204852368,9,2.0,1,3.0,0,3.0,0
7282,min_diffuse,20,40,2,3,0.05,0.95,0.8759422471664499,7,2.0,1,2.0,1,2.0,1
7283,min_diffuse,20,40,2,3,0.05,0.95,0.8133089294326841,17,3.0,1,3.0,1,3.0,1
7284,min_diffuse,20,40,2,3,0.05,0.95,0.9251152865403388,7,2.0,1,2.0,1,2.0,1
7285,min_diffuse,20,40,2,3,0.05,0.95,0.8833149829224033,12,2.0,1,2.0,1,2.0,1
7286,min_diffuse,20,40,2,3,0.05,0.95,0.9421728293177056,16,3.0,1,3.0,1,3.0,1
7287,min_diffuse,20,40,2,3,0.05,0.95,0.923741923067897,43,3.0,1,3.0,1,3.0,1
7288,min_diffuse,20,40,2,3,0.05,0.95,0.9385134979305848,13,3.0,1,3.0,1,3.0,1
7289,min_diffuse,20,40,2,3,0.05,0.95,0.9148006915829257,12,3.0,0,2.0,1,2.0,1
7290,min_diffuse,20,40,2,3,0.05,0.95,0.9404974152296012,10,3.0,1,3.0,1,3.0,1
7291,min_diffuse,20,40,2,3,0.05,0.95,0.877948778157168,15,3.0,0,3.0,0,2.0,1
7292,min_diffuse,20,40,2,3,0.05,0.95,0.9003528563023504,11,2.0,1,2.0,1,2.0,1
7293,min_diffuse,20,40,2,3,0.05,0.95,0.9101954262022393,35,3.0,1,3.0,1,3.0,1
7294,min_diffuse,20,40,2,3,0.05,0.95,0.942173156754564,9,2.0,1,2.0,1,3.0,0
7295,min_diffuse,20,40,2,3,0.05,0.95,0.9341015106139056,35,4.0,1,4.0,1,4.0,1
7296,min_diffuse,20,40,2,3,0.05,0.95,0.9096530008918248,27,3.0,1,3.0,1,3.0,1
7297,min_diffuse,20,40,2,3,0.05,0.95,0.9371788320413128,9,3.0,0,2.0,1,3.0,0
7298,min_diffuse,20,40,2,3,0.05,0.95,0.9368246467207452,16,3.0,1,3.0,1,3.0,1
7299,min_diffuse,20,40,2,3,0.05,0.95,0.9455674054500588,18,3.0,1,3.0,1,3.0,1
7300,min_diffuse,20,40,2,3,0.05,0.95,0.8333670658903007,5,2.0,1,2.0,1,2.0,1
7301,min_diffuse,20,40,2,3,0.05,0.95,0.9410832386912004,14,3.0,1,3.0,1,3.0,1
7302,min_diffuse,20,40,2,3,0.05,0.95,0.9399445804740816,12,3.0,1,3.0,1,3.0,1
7303,min_diffuse,20,40,2,3,0.05,0.95,0.949941766189872,47,4.0,0,4.0,0,3.0,1
7304,min_diffuse,20,40,2,3,0.05,0.95,0.9255438301845677,28,4.0,1,4.0,1,4.0,1
7305,min_diffuse,20,40,2,3,0.05,0.95,0.947944882515062,17,3.0,1,3.0,1,3.0,1
7306,min_diffuse,20,40,2,3,0.05,0.95,0.7727768769642571,5,2.0,1,2.0,1,2.0,1
7307,min_diffuse,20,40,2,3,0.05,0.95,0.9393412594604212,8,2.0,1,2.0,1,2.0,1
7308,min_diffuse,20,40,2,3,0.05,0.95,0.9251965972648752,7,2.0,1,2.0,1,2.0,1
7309,min_diffuse,20,40,2,3,0.05,0.95,0.931251567241477,28,4.0,1,4.0,1,4.0,1
7310,min_diffuse,20,40,2,3,0.05,0.95,0.8753178618318044,10,3.0,1,3.0,1,3.0,1
7311,min_diffuse,20,40,2,3,0.05,0.95,0.9190734991619952,38,3.0,1,3.0,1,3.0,1
7312,min_diffuse,20,40,2,3,0.05,0.95,0.8848210623648655,28,4.0,0,3.0,1,3.0,1
7313,min_diffuse,20,40,2,3,0.05,0.95,0.9266484961263054,24,3.0,1,3.0,1,3.0,1
7314,min_diffuse,20,40,2,3,0.05,0.95,0.8951199391247077,6,2.0,1,2.0,1,2.0,1
7315,min_diffuse,20,40,2,3,0.05,0.95,0.9424430243065972,51,5.0,1,5.0,1,5.0,1
7316,min_diffuse,20,40,2,3,0.05,0.95,0.7833100440209606,10,2.0,1,2.0,1,2.0,1
7317,min_diffuse,20,40,2,3,0.05,0.95,0.9362995605931422,23,3.0,1,3.0,1,3.0,1
7318,min_diffuse,20,40,2,3,0.05,0.95,0.9188793606920558,11,3.0,0,2.0,1,3.0,0
7319,min_diffuse,20,40,2,3,0.05,0.95,0.9406140963208935,28,5.0,0,4.0,1,5.0,0
7320,min_diffuse,20,40,2,3,0.05,0.95,0.8758433031633373,17,3.0,0,2.0,1,3.0,0
7321,min_diffuse,20,40,2,3,0.05,0.95,0.8660859782773981,10,2.0,1,2.0,1,3.0,0
7322,min_diffuse,20,40,2,3,0.05,0.95,0.9316485411758244,9,3.0,0,2.0,1,3.0,0
7323,min_diffuse,20,40,2,3,0.05,0.95,0.8599515671157054,9,2.0,1,2.0,1,2.0,1
7324,min_diffuse,20,40,2,3,0.05,0.95,0.7648684964691403,5,2.0,1,2.0,1,2.0,1
7325,min_diffuse,20,40,2,3,0.05,0.95,0.9454548554579982,14,3.0,1,3.0,1,3.0,1
7326,min_diffuse,20,40,2,3,0.05,0.95,0.9404568158589448,8,2.0,1,2.0,1,2.0,1
7327,min_diffuse,20,40,2,3,0.05,0.95,0.8092242394242273,9,3.0,0,2.0,1,3.0,0
7328,min_diffuse,20,40,2,3,0.05,0.95,0.896965183367563,10,3.0,1,3.0,1,3.0,1
7329,min_diffuse,20,40,2,3,0.05,0.95,0.9394495755789456,21,3.0,1,3.0,1,3.0,1
7330,min_diffuse,20,40,2,3,0.05,0.95,0.944484459835906,65,5.0,0,4.0,1,4.0,1
7331,min_diffuse,20,40,2,3,0.05,0.95,0.8480229137884668,6,2.0,1,2.0,1,2.0,1
7332,min_diffuse,20,40,2,3,0.05,0.95,0.9314712394736994,15,3.0,1,3.0,1,3.0,1
7333,min_diffuse,20,40,2,3,0.05,0.95,0.8219110392389237,7,2.0,1,2.0,1,2.0,1
7334,min_diffuse,20,40,2,3,0.05,0.95,0.9238182664487538,30,3.0,0,3.0,0,2.0,1
7335,min_diffuse,20,40,2,3,0.05,0.95,0.918354682850818,14,3.0,1,3.0,1,3.0,1
7336,min_diffuse,20,40,2,3,0.05,0.95,0.9491818257581556,73,5.0,0,5.0,0,4.0,1
7337,min_diffuse,20,40,2,3,0.05,0.95,0.934536101755118,19,3.0,0,2.0,1,2.0,1
7338,min_diffuse,20,40,2,3,0.05,0.95,0.9461607243637092,7,2.0,1,2.0,1,2.0,1
7339,min_diffuse,20,40,2,3,0.05,0.95,0.9229536110854428,22,4.0,0,3.0,1,3.0,1
7340,min_diffuse,20,40,2,3,0.05,0.95,0.9312102594626798,39,5.0,1,5.0,1,6.0,0
7341,min_diffuse,20,40,2,3,0.05,0.95,0.926458623014724,23,3.0,1,3.0,1,3.0,1
7342,min_diffuse,20,40,2,3,0.05,0.95,0.935953538681723,11,3.0,0,2.0,1,3.0,0
7343,min_diffuse,20,40,2,3,0.05,0.95,0.799138003644458,10,2.0,1,2.0,1,2.0,1
7344,min_diffuse,20,40,2,3,0.05,0.95,0.934111537684824,14,3.0,1,3.0,1,3.0,1
7345,min_diffuse,20,40,2,3,0.05,0.95,0.8287449867031136,9,2.0,1,2.0,1,2.0,1
7346,min_diffuse,20,40,2,3,0.05,0.95,0.9296144060442384,15,3.0,1,4.0,0,3.0,1
7347,min_diffuse,20,40,2,3,0.05,0.95,0.9349196083366086,61,4.0,1,4.0,1,4.0,1
7348,min_diffuse,20,40,2,3,0.05,0.95,0.902207035386768,40,4.0,1,4.0,1,4.0,1
7349,min_diffuse,20,40,2,3,0.05,0.95,0.9382611301548902,5,2.0,1,2.0,1,2.0,1
7350,min_diffuse,20,40,2,3,0.05,0.95,0.9051206639495132,13,3.0,0,3.0,0,2.0,1
7351,min_diffuse,20,40,2,3,0.05,0.95,0.949992093936179,18,4.0,0,3.0,1,3.0,1
7352,min_diffuse,20,40,2,3,0.05,0.95,0.917359361060481,33,4.0,1,4.0,1,4.0,1
7353,min_diffuse,20,40,2,3,0.05,0.95,0.8975142342591735,23,3.0,1,3.0,1,3.0,1
7354,min_diffuse,20,40,2,3,0.05,0.95,0.918542059189753,8,2.0,1,2.0,1,2.0,1
7355,min_diffuse,20,40,2,3,0.05,0.95,0.9456284577986528,21,3.0,1,3.0,1,3.0,1
7356,min_diffuse,20,40,2,3,0.05,0.95,0.948267969621066,24,3.0,0,2.0,1,2.0,1
7357,min_diffuse,20,40,2,3,0.05,0.95,0.8654496980516403,18,3.0,0,3.0,0,2.0,1
7358,min_diffuse,20,40,2,3,0.05,0.95,0.8565068439090128,10,2.0,1,2.0,1,2.0,1
7359,min_diffuse,20,40,2,3,0.05,0.95,0.9263065099429294,8,2.0,1,2.0,1,3.0,0
7360,min_diffuse,20,40,2,3,0.05,0.95,0.938630644600616,11,3.0,1,3.0,1,3.0,1
7361,min_diffuse,20,40,2,3,0.05,0.95,0.8629238851520269,18,3.0,1,3.0,1,3.0,1
7362,min_diffuse,20,40,2,3,0.05,0.95,0.9174121222380892,13,3.0,1,3.0,1,3.0,1
7363,min_diffuse,20,40,2,3,0.05,0.95,0.8780750980126536,10,2.0,1,2.0,1,2.0,1
7364,min_diffuse,20,40,2,3,0.05,0.95,0.897321223735949,10,3.0,1,3.0,1,3.0,1
7365,min_diffuse,20,40,2,3,0.05,0.95,0.8312819136569148,10,3.0,0,2.0,1,2.0,1
7366,min_diffuse,20,40,2,3,0.05,0.95,0.94873311309973,33,4.0,0,3.0,1,3.0,1
7367,min_diffuse,20,40,2,3,0.05,0.95,0.8488995421423288,24,3.0,1,3.0,1,3.0,1
7368,min_diffuse,20,40,2,3,0.05,0.95,0.915179630829955,30,3.0,1,3.0,1,3.0,1
7369,min_diffuse,20,40,2,3,0.05,0.95,0.9475104274011672,48,4.0,1,4.0,1,4.0,1
7370,min_diffuse,20,40,2,3,0.05,0.95,0.9399437488729164,20,3.0,1,4.0,0,3.0,1
7371,min_diffuse,20,40,2,3,0.05,0.95,0.9272195795543928,17,3.0,1,3.0,1,3.0,1
7372,min_diffuse,20,40,2,3,0.05,0.95,0.9499240242805472,21,4.0,0,3.0,1,3.0,1
7373,min_diffuse,20,40,2,3,0.05,0.95,0.9368645546940806,39,5.0,0,4.0,1,5.0,0
7374,min_diffuse,20,40,2,3,0.05,0.95,0.9494885957563758,15,3.0,1,3.0,1,3.0,1
7375,min_diffuse,20,40,2,3,0.05,0.95,0.9139093042119696,12,3.0,1,3.0,1,3.0,1
7376,min_diffuse,20,40,2,3,0.05,0.95,0.8813496909273056,7,2.0,1,2.0,1,2.0,1
7377,min_diffuse,20,40,2,3,0.05,0.95,0.8933253462054507,16,3.0,1,3.0,1,3.0,1
7378,min_diffuse,20,40,2,3,0.05,0.95,0.9479978576532502,14,3.0,1,3.0,1,3.0,1
7379,min_diffuse,20,40,2,3,0.05,0.95,0.9349704208662332,50,4.0,1,4.0,1,4.0,1
7380,min_diffuse,20,40,2,3,0.05,0.95,0.9275189667668966,8,2.0,1,3.0,0,3.0,0
7381,min_diffuse,20,40,2,3,0.05,0.95,0.9128664423802608,19,3.0,1,3.0,1,3.0,1
7382,min_diffuse,20,40,2,3,0.05,0.95,0.8793739824001375,10,3.0,1,3.0,1,3.0,1
7383,min_diffuse,20,40,2,3,0.05,0.95,0.9406784079742893,34,4.0,0,3.0,1,3.0,1
7384,min_diffuse,20,40,2,3,0.05,0.95,0.936183503224884,70,5.0,0,4.0,1,4.0,1
7385,min_diffuse,20,40,2,3,0.05,0.95,0.9322778732932072,55,4.0,1,4.0,1,4.0,1
7386,min_diffuse,20,40,2,3,0.05,0.95,0.877212157183576,8,2.0,1,2.0,1,2.0,1
7387,min_diffuse,20,40,2,3,0.05,0.95,0.8887096658484188,16,3.0,1,3.0,1,3.0,1
7388,min_diffuse,20,40,2,3,0.05,0.95,0.9002501002531328,13,3.0,1,3.0,1,3.0,1
7389,min_diffuse,20,40,2,3,0.05,0.95,0.9297745710021664,13,3.0,1,3.0,1,3.0,1
7390,min_diffuse,20,40,2,3,0.05,0.95,0.9387308149527084,36,4.0,0,3.0,1,3.0,1
7391,min_diffuse,20,40,2,3,0.05,0.95,0.8957174694307829,20,3.0,1,3.0,1,3.0,1
7392,min_diffuse,20,40,2,3,0.05,0.95,0.9431688553418972,11,3.0,1,3.0,1,3.0,1
7393,min_diffuse,20,40,2,3,0.05,0.95,0.9050110664916096,23,3.0,1,3.0,1,3.0,1
7394,min_diffuse,20,40,2,3,0.05,0.95,0.7909234070937489,5,2.0,1,2.0,1,2.0,1
7395,min_diffuse,20,40,2,3,0.05,0.95,0.944136606032158,8,2.0,1,2.0,1,2.0,1
7396,min_diffuse,20,40,2,3,0.05,0.95,0.8681929534049151,13,3.0,1,3.0,1,3.0,1
7397,min_diffuse,20,40,2,3,0.05,0.95,0.9343181042130544,25,3.0,1,3.0,1,3.0,1
7398,min_diffuse,20,40,2,3,0.05,0.95,0.918530163545383,14,3.0,0,2.0,1,2.0,1
7399,min_diffuse,20,40,2,3,0.05,0.95,0.8897558617898663,24,4.0,0,3.0,1,3.0,1
7400,min_diffuse,20,40,2,3,0.05,0.95,0.9320176641351552,48,3.0,1,3.0,1,3.0,1
7401,min_diffuse,20,40,2,3,0.05,0.95,0.8885449252392011,4,2.0,1,2.0,1,2.0,1
7402,min_diffuse,20,40,2,3,0.05,0.95,0.9093176406229936,48,3.0,1,3.0,1,3.0,1
7403,min_diffuse,20,40,2,3,0.05,0.95,0.9434564738224792,14,3.0,1,3.0,1,3.0,1
7404,min_diffuse,20,40,2,3,0.05,0.95,0.8977393521556093,12,3.0,0,3.0,0,2.0,1
7405,min_diffuse,20,40,2,3,0.05,0.95,0.9333601817790262,9,3.0,0,2.0,1,2.0,1
7406,min_diffuse,20,40,2,3,0.05,0.95,0.9335034059382068,32,4.0,0,4.0,0,3.0,1
7407,min_diffuse,20,40,2,3,0.05,0.95,0.932187413790304,24,4.0,1,4.0,1,4.0,1
7408,min_diffuse,20,40,2,3,0.05,0.95,0.9011248018602578,26,4.0,1,4.0,1,4.0,1
7409,min_diffuse,20,40,2,3,0.05,0.95,0.945360020102142,35,4.0,0,4.0,0,3.0,1
7410,min_diffuse,20,40,2,3,0.05,0.95,0.937240132571496,12,2.0,1,2.0,1,3.0,0
7411,min_diffuse,20,40,2,3,0.05,0.95,0.94565540878253,31,4.0,1,4.0,1,4.0,1
7412,min_diffuse,20,40,2,3,0.05,0.95,0.8877952175548286,12,3.0,0,2.0,1,2.0,1
7413,min_diffuse,20,40,2,3,0.05,0.95,0.9315543667573442,66,4.0,1,4.0,1,4.0,1
7414,min_diffuse,20,40,2,3,0.05,0.95,0.9142037730393828,12,3.0,0,2.0,1,2.0,1
7415,min_diffuse,20,40,2,3,0.05,0.95,0.938978330933547,14,3.0,1,3.0,1,3.0,1
7416,min_diffuse,20,40,2,3,0.05,0.95,0.9161221795543324,24,3.0,1,3.0,1,3.0,1
7417,min_diffuse,20,40,2,3,0.05,0.95,0.9239192243757466,37,4.0,0,3.0,1,3.0,1
7418,min_diffuse,20,40,2,3,0.05,0.95,0.9371599938669162,28,4.0,0,4.0,0,3.0,1
7419,min_diffuse,20,40,2,3,0.05,0.95,0.9472453968453174,16,3.0,1,3.0,1,3.0,1
7420,min_diffuse,20,40,2,3,0.05,0.95,0.909301691232192,22,4.0,0,3.0,1,3.0,1
7421,min_diffuse,20,40,2,3,0.05,0.95,0.91463109928795,9,2.0,1,3.0,0,3.0,0
7422,min_diffuse,20,40,2,3,0.05,0.95,0.9016943761152852,14,3.0,1,3.0,1,3.0,1
7423,min_diffuse,20,40,2,3,0.05,0.95,0.9103355978757516,32,4.0,0,3.0,1,3.0,1
7424,min_diffuse,20,40,2,3,0.05,0.95,0.9321591268203356,9,2.0,1,2.0,1,2.0,1
7425,min_diffuse,20,40,2,3,0.05,0.95,0.904644278617134,29,4.0,0,4.0,0,3.0,1
7426,min_diffuse,20,40,2,3,0.05,0.95,0.9467008856238404,34,5.0,1,5.0,1,5.0,1
7427,min_diffuse,20,40,2,3,0.05,0.95,0.9245087076551493,19,3.0,1,3.0,1,3.0,1
7428,min_diffuse,20,40,2,3,0.05,0.95,0.9054687431303882,14,3.0,1,3.0,1,3.0,1
7429,min_diffuse,20,40,2,3,0.05,0.95,0.9151645140563546,14,3.0,1,3.0,1,3.0,1
7430,min_diffuse,20,40,2,3,0.05,0.95,0.8423381479885659,21,3.0,1,3.0,1,3.0,1
7431,min_diffuse,20,40,2,3,0.05,0.95,0.949609906730846,24,4.0,1,4.0,1,4.0,1
7432,min_diffuse,20,40,2,3,0.05,0.95,0.8981021167890613,10,3.0,0,2.0,1,2.0,1
7433,min_diffuse,20,40,2,3,0.05,0.95,0.8174991915258444,12,3.0,1,3.0,1,3.0,1
7434,min_diffuse,20,40,2,3,0.05,0.95,0.9345993256677668,11,3.0,0,2.0,1,3.0,0
7435,min_diffuse,20,40,2,3,0.05,0.95,0.923405141962119,7,2.0,1,2.0,1,2.0,1
7436,min_diffuse,20,40,2,3,0.05,0.95,0.8879161683656692,7,2.0,1,2.0,1,2.0,1
7437,min_diffuse,20,40,2,3,0.05,0.95,0.9396376223550896,16,3.0,1,3.0,1,3.0,1
7438,min_diffuse,20,40,2,3,0.05,0.95,0.9262248490929904,12,3.0,0,2.0,1,2.0,1
7439,min_diffuse,20,40,2,3,0.05,0.95,0.9312865948994132,43,4.0,1,4.0,1,4.0,1
7440,min_diffuse,20,40,2,3,0.05,0.95,0.9489519797869232,34,4.0,0,3.0,1,3.0,1
7441,min_diffuse,20,40,2,3,0.05,0.95,0.9287432441283674,16,3.0,0,3.0,0,2.0,1
7442,min_diffuse,20,40,2,3,0.05,0.95,0.9258427417644722,57,4.0,1,4.0,1,4.0,1
7443,min_diffuse,20,40,2,3,0.05,0.95,0.87998678655552,8,2.0,1,2.0,1,2.0,1
7444,min_diffuse,20,40,2,3,0.05,0.95,0.8724037127201699,30,5.0,0,5.0,0,4.0,1
7445,min_diffuse,20,40,2,3,0.05,0.95,0.8914191095462897,30,4.0,0,3.0,1,3.0,1
7446,min_diffuse,20,40,2,3,0.05,0.95,0.8076170404059994,35,3.0,1,3.0,1,3.0,1
7447,min_diffuse,20,40,2,3,0.05,0.95,0.9405455706024924,19,3.0,1,3.0,1,3.0,1
7448,min_diffuse,20,40,2,3,0.05,0.95,0.9133427826235968,9,2.0,1,2.0,1,2.0,1
7449,min_diffuse,20,40,2,3,0.05,0.95,0.949017289279057,15,3.0,1,3.0,1,3.0,1
7450,min_diffuse,20,40,2,3,0.05,0.95,0.8129384603222064,12,3.0,0,3.0,0,2.0,1
7451,min_diffuse,20,40,2,3,0.05,0.95,0.8966156252529857,8,2.0,1,2.0,1,2.0,1
7452,min_diffuse,20,40,2,3,0.05,0.95,0.9453549226690592,11,3.0,0,2.0,1,3.0,0
7453,min_diffuse,20,40,2,3,0.05,0.95,0.9393248462376368,52,6.0,1,6.0,1,6.0,1
7454,min_diffuse,20,40,2,3,0.05,0.95,0.9070396966631616,11,2.0,1,2.0,1,2.0,1
7455,min_diffuse,20,40,2,3,0.05,0.95,0.8268209676971111,11,3.0,1,3.0,1,3.0,1
7456,min_diffuse,20,40,2,3,0.05,0.95,0.8808805709166297,36,3.0,1,3.0,1,3.0,1
7457,min_diffuse,20,40,2,3,0.05,0.95,0.942277978844834,10,3.0,0,2.0,1,3.0,0
7458,min_diffuse,20,40,2,3,0.05,0.95,0.9440446498581856,41,4.0,1,4.0,1,4.0,1
7459,min_diffuse,20,40,2,3,0.05,0.95,0.9341284132429408,28,3.0,1,3.0,1,3.0,1
7460,min_diffuse,20,40,2,3,0.05,0.95,0.7949152821961872,3,2.0,1,2.0,1,2.0,1
7461,min_diffuse,20,40,2,3,0.05,0.95,0.8436199153117966,13,3.0,1,3.0,1,3.0,1
7462,min_diffuse,20,40,2,3,0.05,0.95,0.9329460632145236,60,5.0,1,5.0,1,5.0,1
7463,min_diffuse,20,40,2,3,0.05,0.95,0.9126097507017616,20,3.0,1,3.0,1,3.0,1
7464,min_diffuse,20,40,2,3,0.05,0.95,0.9483621174681048,48,6.0,0,6.0,0,5.0,1
7465,min_diffuse,20,40,2,3,0.05,0.95,0.9050623392112428,22,3.0,1,3.0,1,3.0,1
7466,min_diffuse,20,40,2,3,0.05,0.95,0.9048797576140152,14,3.0,1,3.0,1,3.0,1
7467,min_diffuse,20,40,2,3,0.05,0.95,0.9393956308108709,21,3.0,0,3.0,0,2.0,1
7468,min_diffuse,20,40,2,3,0.05,0.95,0.8788239409495399,10,3.0,0,2.0,1,2.0,1
7469,min_diffuse,20,40,2,3,0.05,0.95,0.9002674895551994,11,3.0,1,3.0,1,3.0,1
7470,min_diffuse,20,40,2,3,0.05,0.95,0.9136277778183896,12,3.0,1,3.0,1,3.0,1
7471,min_diffuse,20,40,2,3,0.05,0.95,0.9465351216142124,19,3.0,0,2.0,1,2.0,1
7472,min_diffuse,20,40,2,3,0.05,0.95,0.9459810895093488,11,3.0,0,2.0,1,2.0,1
7473,min_diffuse,20,40,2,3,0.05,0.95,0.8590159114450214,17,3.0,1,3.0,1,3.0,1
7474,min_diffuse,20,40,2,3,0.05,0.95,0.9188933526737462,27,3.0,0,3.0,0,2.0,1
7475,min_diffuse,20,40,2,3,0.05,0.95,0.9399839341426596,30,3.0,1,3.0,1,3.0,1
7476,min_diffuse,20,40,2,3,0.05,0.95,0.9368464244752694,14,3.0,1,3.0,1,4.0,0
7477,min_diffuse,20,40,2,3,0.05,0.95,0.9174278833761712,9,3.0,1,3.0,1,3.0,1
7478,min_diffuse,20,40,2,3,0.05,0.95,0.9278968062569868,34,4.0,0,3.0,1,3.0,1
7479,min_diffuse,20,40,2,3,0.05,0.95,0.9163812256473092,21,3.0,1,3.0,1,3.0,1
7480,min_diffuse,20,40,2,3,0.05,0.95,0.925607423785434,22,3.0,0,3.0,0,2.0,1
7481,min_diffuse,20,40,2,3,0.05,0.95,0.925239358094953,19,3.0,1,3.0,1,3.0,1
7482,min_diffuse,20,40,2,3,0.05,0.95,0.7712379991771937,3,2.0,1,2.0,1,2.0,1
7483,min_diffuse,20,40,2,3,0.05,0.95,0.9266356388899232,14,3.0,1,3.0,1,3.0,1
7484,min_diffuse,20,40,2,3,0.05,0.95,0.923584419255424,9,3.0,1,3.0,1,3.0,1
7485,min_diffuse,20,40,2,3,0.05,0.95,0.8671490940822264,14,3.0,1,3.0,1,3.0,1
7486,min_diffuse,20,40,2,3,0.05,0.95,0.9382053870532456,29,3.0,1,3.0,1,3.0,1
7487,min_diffuse,20,40,2,3,0.05,0.95,0.9250283379883556,28,3.0,1,3.0,1,3.0,1
7488,min_diffuse,20,40,2,3,0.05,0.95,0.9295693918717218,22,4.0,0,3.0,1,4.0,0
7489,min_diffuse,20,40,2,3,0.05,0.95,0.9098075956062864,14,3.0,0,2.0,1,3.0,0
7490,min_diffuse,20,40,2,3,0.05,0.95,0.948400172131188,11,3.0,0,2.0,1,2.0,1
7491,min_diffuse,20,40,2,3,0.05,0.95,0.7443211700394843,7,2.0,1,2.0,1,2.0,1
7492,min_diffuse,20,40,2,3,0.05,0.95,0.9435398643670584,14,3.0,1,3.0,1,3.0,1
7493,min_diffuse,20,40,2,3,0.05,0.95,0.935924836740366,12,3.0,1,3.0,1,3.0,1
7494,min_diffuse,20,40,2,3,0.05,0.95,0.9374918768555038,28,3.0,1,3.0,1,3.0,1
7495,min_diffuse,20,40,2,3,0.05,0.95,0.901777843001006,23,3.0,1,3.0,1,3.0,1
7496,min_diffuse,20,40,2,3,0.05,0.95,0.929466151844726,11,3.0,0,3.0,0,2.0,1
7497,min_diffuse,20,40,2,3,0.05,0.95,0.9494563894559166,7,2.0,1,2.0,1,3.0,0
7498,min_diffuse,20,40,2,3,0.05,0.95,0.7699712824718202,6,2.0,1,2.0,1,2.0,1
7499,min_diffuse,20,40,2,3,0.05,0.95,0.9482109096922589,3,2.0,1,2.0,1,2.0,1
7500,min_diffuse,20,40,2,3,0.05,0.95,0.9457298825941493,14,3.0,0,2.0,1,3.0,0
7501,min_diffuse,20,40,2,3,0.05,0.95,0.8753382225140816,12,2.0,1,2.0,1,2.0,1
7502,min_diffuse,20,40,2,3,0.05,0.95,0.9395754883206824,16,3.0,0,3.0,0,2.0,1
7503,min_diffuse,20,40,2,3,0.05,0.95,0.942718207464188,26,4.0,0,3.0,1,4.0,0
7504,min_diffuse,20,40,2,3,0.05,0.95,0.9358683052302056,30,4.0,1,4.0,1,4.0,1
7505,min_diffuse,20,40,2,3,0.05,0.95,0.8432904002127535,7,2.0,1,2.0,1,2.0,1
7506,min_diffuse,20,40,2,3,0.05,0.95,0.8914317897667756,9,3.0,1,3.0,1,3.0,1
7507,min_diffuse,20,40,2,3,0.05,0.95,0.8913311146170111,18,3.0,1,3.0,1,3.0,1
7508,min_diffuse,20,40,2,3,0.05,0.95,0.9342727655145688,20,3.0,1,3.0,1,3.0,1
7509,min_diffuse,20,40,2,3,0.05,0.95,0.9459881155071632,33,3.0,1,3.0,1,3.0,1
7510,min_diffuse,20,40,2,3,0.05,0.95,0.8973041181877119,13,3.0,0,2.0,1,3.0,0
7511,min_diffuse,20,40,2,3,0.05,0.95,0.877462216252088,25,4.0,1,4.0,1,4.0,1
7512,min_diffuse,20,40,2,3,0.05,0.95,0.9469304787693962,39,5.0,0,4.0,1,4.0,1
7513,min_diffuse,20,40,2,3,0.05,0.95,0.944082355895872,12,3.0,1,3.0,1,3.0,1
7514,min_diffuse,20,40,2,3,0.05,0.95,0.9454632702036916,32,5.0,0,4.0,1,4.0,1
7515,min_diffuse,20,40,2,3,0.05,0.95,0.9152891398259838,16,3.0,0,3.0,0,2.0,1
7516,min_diffuse,20,40,2,3,0.05,0.95,0.948335139642606,19,4.0,0,3.0,1,3.0,1
7517,min_diffuse,20,40,2,3,0.05,0.95,0.8611287709900569,5,2.0,1,2.0,1,2.0,1
7518,min_diffuse,20,40,2,3,0.05,0.95,0.9432915575047344,40,3.0,1,3.0,1,3.0,1
7519,min_diffuse,20,40,2,3,0.05,0.95,0.9139423143471916,38,4.0,1,4.0,1,4.0,1
7520,min_diffuse,20,40,2,3,0.05,0.95,0.9352727697681116,19,3.0,1,3.0,1,3.0,1
7521,min_diffuse,20,40,2,3,0.05,0.95,0.9010011890059052,14,3.0,0,2.0,1,3.0,0
7522,min_diffuse,20,40,2,3,0.05,0.95,0.8655194882707826,6,2.0,1,2.0,1,2.0,1
7523,min_diffuse,20,40,2,3,0.05,0.95,0.7387079259977193,4,2.0,1,2.0,1,2.0,1
7524,min_diffuse,20,40,2,3,0.05,0.95,0.9174880312491964,26,3.0,1,3.0,1,3.0,1
7525,min_diffuse,20,40,2,3,0.05,0.95,0.9075140682648976,6,2.0,1,2.0,1,2.0,1
7526,min_diffuse,20,40,2,3,0.05,0.95,0.9437900746593608,10,3.0,0,2.0,1,2.0,1
7527,min_diffuse,20,40,2,3,0.05,0.95,0.9369975862925704,15,2.0,1,3.0,0,3.0,0
7528,min_diffuse,20,40,2,3,0.05,0.95,0.9307991050409709,24,3.0,1,3.0,1,3.0,1
7529,min_diffuse,20,40,2,3,0.05,0.95,0.8621176524702648,5,2.0,1,2.0,1,2.0,1
7530,min_diffuse,20,40,2,3,0.05,0.95,0.9337327237980428,28,4.0,0,3.0,1,4.0,0
7531,min_diffuse,20,40,2,3,0.05,0.95,0.925949139891846,16,3.0,1,3.0,1,3.0,1
7532,min_diffuse,20,40,2,3,0.05,0.95,0.8273333187177013,10,2.0,1,2.0,1,2.0,1
7533,min_diffuse,20,40,2,3,0.05,0.95,0.8501501094013828,7,2.0,1,2.0,1,2.0,1
7534,min_diffuse,20,40,2,3,0.05,0.95,0.9058835405841884,15,3.0,0,2.0,1,3.0,0
7535,min_diffuse,20,40,2,3,0.05,0.95,0.9086059623425056,21,3.0,1,3.0,1,3.0,1
7536,min_diffuse,20,40,2,3,0.05,0.95,0.8223589886797792,11,3.0,1,3.0,1,3.0,1
7537,min_diffuse,20,40,2,3,0.05,0.95,0.8851471487135454,9,2.0,1,2.0,1,2.0,1
7538,min_diffuse,20,40,2,3,0.05,0.95,0.9176253377889504,33,4.0,0,3.0,1,3.0,1
7539,min_diffuse,20,40,2,3,0.05,0.95,0.9398320654351692,35,4.0,0,3.0,1,3.0,1
7540,min_diffuse,20,40,2,3,0.05,0.95,0.91399719950798,27,4.0,0,4.0,0,3.0,1
7541,min_diffuse,20,40,2,3,0.05,0.95,0.9394303590547504,52,4.0,0,3.0,1,3.0,1
7542,min_diffuse,20,40,2,3,0.05,0.95,0.8559790734305148,9,3.0,1,3.0,1,3.0,1
7543,min_diffuse,20,40,2,3,0.05,0.95,0.7966905172620663,7,2.0,1,2.0,1,2.0,1
7544,min_diffuse,20,40,2,3,0.05,0.95,0.8307913317917209,12,3.0,0,2.0,1,2.0,1
7545,min_diffuse,20,40,2,3,0.05,0.95,0.922268789529869,9,2.0,1,2.0,1,2.0,1
7546,min_diffuse,20,40,2,3,0.05,0.95,0.9358831898481288,13,3.0,1,3.0,1,3.0,1
7547,min_diffuse,20,40,2,3,0.05,0.95,0.9252402383028974,7,2.0,1,2.0,1,3.0,0
7548,min_diffuse,20,40,2,3,0.05,0.95,0.8771532613665629,14,3.0,0,2.0,1,2.0,1
7549,min_diffuse,20,40,2,3,0.05,0.95,0.9369434291563548,31,4.0,0,3.0,1,3.0,1
7550,min_diffuse,20,40,2,3,0.05,0.95,0.8942820024344196,5,2.0,1,2.0,1,2.0,1
7551,min_diffuse,20,40,2,3,0.05,0.95,0.924135413920508,46,3.0,1,3.0,1,3.0,1
7552,min_diffuse,20,40,2,3,0.05,0.95,0.9136619411781242,17,3.0,1,3.0,1,3.0,1
7553,min_diffuse,20,40,2,3,0.05,0.95,0.8859538675585873,16,3.0,0,2.0,1,2.0,1
7554,min_diffuse,20,40,2,3,0.05,0.95,0.8326483841619852,10,3.0,0,2.0,1,2.0,1
7555,min_diffuse,20,40,2,3,0.05,0.95,0.8697047234992255,15,3.0,1,3.0,1,4.0,0
7556,min_diffuse,20,40,2,3,0.05,0.95,0.8488481784633141,7,2.0,1,2.0,1,2.0,1
7557,min_diffuse,20,40,2,3,0.05,0.95,0.903552320326161,12,3.0,1,3.0,1,3.0,1
7558,min_diffuse,20,40,2,3,0.05,0.95,0.946393256430077,28,4.0,1,4.0,1,4.0,1
7559,min_diffuse,20,40,2,3,0.05,0.95,0.9312010384788748,4,2.0,1,2.0,1,2.0,1
7560,min_diffuse,20,40,2,3,0.05,0.95,0.9080462666462842,14,3.0,0,3.0,0,2.0,1
7561,min_diffuse,20,40,2,3,0.05,0.95,0.8615347592141335,9,3.0,1,3.0,1,3.0,1
7562,min_diffuse,20,40,2,3,0.05,0.95,0.8167809873000522,11,3.0,1,3.0,1,3.0,1
7563,min_diffuse,20,40,2,3,0.05,0.95,0.892100395053323,33,4.0,0,3.0,1,3.0,1
7564,min_diffuse,20,40,2,3,0.05,0.95,0.9333994370822782,18,3.0,1,3.0,1,3.0,1
7565,min_diffuse,20,40,2,3,0.05,0.95,0.9150355363303988,6,2.0,1,2.0,1,2.0,1
7566,min_diffuse,20,40,2,3,0.05,0.95,0.9043863003116492,9,3.0,1,3.0,1,3.0,1
7567,min_diffuse,20,40,2,3,0.05,0.95,0.9332187040383084,15,3.0,1,3.0,1,3.0,1
7568,min_diffuse,20,40,2,3,0.05,0.95,0.9452494278940188,12,3.0,1,3.0,1,3.0,1
7569,min_diffuse,20,40,2,3,0.05,0.95,0.8296656343904949,6,2.0,1,2.0,1,2.0,1
7570,min_diffuse,20,40,2,3,0.05,0.95,0.8454766227503282,3,2.0,1,2.0,1,2.0,1
7571,min_diffuse,20,40,2,3,0.05,0.95,0.9248286773583462,17,3.0,1,3.0,1,3.0,1
7572,min_diffuse,20,40,2,3,0.05,0.95,0.8694763342267146,12,3.0,1,3.0,1,3.0,1
7573,min_diffuse,20,40,2,3,0.05,0.95,0.893865377724295,13,3.0,1,3.0,1,3.0,1
7574,min_diffuse,20,40,2,3,0.05,0.95,0.9408251695646488,17,3.0,1,3.0,1,3.0,1
7575,min_diffuse,20,40,2,3,0.05,0.95,0.9024192983913816,21,4.0,0,3.0,1,4.0,0
7576,min_diffuse,20,40,2,3,0.05,0.95,0.9307919612332112,23,4.0,0,3.0,1,4.0,0
7577,min_diffuse,20,40,2,3,0.05,0.95,0.9016742428118129,14,3.0,1,3.0,1,3.0,1
7578,min_diffuse,20,40,2,3,0.05,0.95,0.8943429319114955,19,3.0,0,2.0,1,3.0,0
7579,min_diffuse,20,40,2,3,0.05,0.95,0.945069747059616,17,3.0,1,3.0,1,3.0,1
7580,min_diffuse,20,40,2,3,0.05,0.95,0.9408879084457408,22,3.0,1,3.0,1,3.0,1
7581,min_diffuse,20,40,2,3,0.05,0.95,0.9475075284879404,94,6.0,0,5.0,1,5.0,1
7582,min_diffuse,20,40,2,3,0.05,0.95,0.9357596111531584,30,4.0,1,4.0,1,4.0,1
7583,min_diffuse,20,40,2,3,0.05,0.95,0.93609137580595,24,3.0,1,3.0,1,3.0,1
7584,min_diffuse,20,40,2,3,0.05,0.95,0.8491454471616146,14,2.0,1,2.0,1,2.0,1
7585,min_diffuse,20,40,2,3,0.05,0.95,0.9419537757878538,39,4.0,1,4.0,1,4.0,1
7586,min_diffuse,20,40,2,3,0.05,0.95,0.8932948776257883,16,3.0,1,3.0,1,3.0,1
7587,min_diffuse,20,40,2,3,0.05,0.95,0.9117004390004944,4,2.0,1,2.0,1,2.0,1
7588,min_diffuse,20,40,2,3,0.05,0.95,0.9098533825495724,16,3.0,1,3.0,1,3.0,1
7589,min_diffuse,20,40,2,3,0.05,0.95,0.925293934310194,16,3.0,1,3.0,1,3.0,1
7590,min_diffuse,20,40,2,3,0.05,0.95,0.8729030028791828,10,3.0,0,2.0,1,3.0,0
7591,min_diffuse,20,40,2,3,0.05,0.95,0.9088203675582304,12,3.0,1,3.0,1,3.0,1
7592,min_diffuse,20,40,2,3,0.05,0.95,0.9359907415640112,22,3.0,1,3.0,1,3.0,1
7593,min_diffuse,20,40,2,3,0.05,0.95,0.854915381944667,13,3.0,1,3.0,1,3.0,1
7594,min_diffuse,20,40,2,3,0.05,0.95,0.9245827499596244,12,3.0,1,3.0,1,3.0,1
7595,min_diffuse,20,40,2,3,0.05,0.95,0.9254289705745152,6,2.0,1,2.0,1,2.0,1
7596,min_diffuse,20,40,2,3,0.05,0.95,0.9359942390020672,20,3.0,0,2.0,1,2.0,1
7597,min_diffuse,20,40,2,3,0.05,0.95,0.938738346724701,49,3.0,1,3.0,1,3.0,1
7598,min_diffuse,20,40,2,3,0.05,0.95,0.8659848492117073,22,3.0,0,3.0,0,2.0,1
7599,min_diffuse,20,40,2,3,0.05,0.95,0.9220209338884404,5,2.0,1,2.0,1,2.0,1
7600,min_diffuse,20,40,2,3,0.05,0.95,0.9189641376199074,4,2.0,1,2.0,1,2.0,1
7601,min_diffuse,20,40,2,3,0.05,0.95,0.9116600337297532,6,2.0,1,2.0,1,2.0,1
7602,min_diffuse,20,40,2,3,0.05,0.95,0.9226646538463078,50,5.0,0,4.0,1,4.0,1
7603,min_diffuse,20,40,2,3,0.05,0.95,0.9467388763467016,49,5.0,1,5.0,1,5.0,1
7604,min_diffuse,20,40,2,3,0.05,0.95,0.9010262897052704,6,2.0,1,3.0,0,3.0,0
7605,min_diffuse,20,40,2,3,0.05,0.95,0.7901097269602444,3,2.0,1,2.0,1,2.0,1
7606,min_diffuse,20,40,2,3,0.05,0.95,0.8484529492806647,10,3.0,1,3.0,1,3.0,1
7607,min_diffuse,20,40,2,3,0.05,0.95,0.9352694459837422,32,4.0,0,3.0,1,3.0,1
7608,min_diffuse,20,40,2,3,0.05,0.95,0.9216567588952388,36,4.0,0,4.0,0,3.0,1
7609,min_diffuse,20,40,2,3,0.05,0.95,0.8246208571755728,21,3.0,1,3.0,1,3.0,1
7610,min_diffuse,20,40,2,3,0.05,0.95,0.9382191961120124,14,3.0,1,3.0,1,3.0,1
7611,min_diffuse,20,40,2,3,0.05,0.95,0.8626160465660729,6,2.0,1,2.0,1,2.0,1
7612,min_diffuse,20,40,2,3,0.05,0.95,0.8261899486553261,20,3.0,1,3.0,1,3.0,1
7613,min_diffuse,20,40,2,3,0.05,0.95,0.9126158038334108,7,3.0,1,3.0,1,3.0,1
7614,min_diffuse,20,40,2,3,0.05,0.95,0.9053822275708264,12,3.0,1,3.0,1,3.0,1
7615,min_diffuse,20,40,2,3,0.05,0.95,0.9408742360657372,35,4.0,1,4.0,1,4.0,1
7616,min_diffuse,20,40,2,3,0.05,0.95,0.893226796414122,14,3.0,1,3.0,1,3.0,1
7617,min_diffuse,20,40,2,3,0.05,0.95,0.941127023326323,7,2.0,1,2.0,1,2.0,1
7618,min_diffuse,20,40,2,3,0.05,0.95,0.8981179687858832,11,3.0,0,2.0,1,3.0,0
7619,min_diffuse,20,40,2,3,0.05,0.95,0.8518841484013763,16,3.0,1,3.0,1,3.0,1
7620,min_diffuse,20,40,2,3,0.05,0.95,0.9062195054056856,8,2.0,1,2.0,1,2.0,1
7621,min_diffuse,20,40,2,3,0.05,0.95,0.9416989678080442,8,3.0,0,3.0,0,2.0,1
7622,min_diffuse,20,40,2,3,0.05,0.95,0.9488850210231008,24,4.0,0,4.0,0,3.0,1
7623,min_diffuse,20,40,2,3,0.05,0.95,0.9279459819865165,43,3.0,1,3.0,1,3.0,1
7624,min_diffuse,20,40,2,3,0.05,0.95,0.9106997468641296,30,3.0,1,3.0,1,3.0,1
7625,min_diffuse,20,40,2,3,0.05,0.95,0.9128739196333238,17,4.0,0,3.0,1,3.0,1
7626,min_diffuse,20,40,2,3,0.05,0.95,0.935962871054541,9,2.0,1,3.0,0,3.0,0
7627,min_diffuse,20,40,2,3,0.05,0.95,0.8951750879626043,41,4.0,0,3.0,1,3.0,1
7628,min_diffuse,20,40,2,3,0.05,0.95,0.9385281827198428,94,7.0,0,7.0,0,6.0,1
7629,min_diffuse,20,40,2,3,0.05,0.95,0.8181875420804925,7,2.0,1,2.0,1,2.0,1
7630,min_diffuse,20,40,2,3,0.05,0.95,0.8744660346438027,5,2.0,1,2.0,1,2.0,1
7631,min_diffuse,20,40,2,3,0.05,0.95,0.934518352570639,18,3.0,1,3.0,1,3.0,1
7632,min_diffuse,20,40,2,3,0.05,0.95,0.9087618003331948,16,3.0,1,3.0,1,3.0,1
7633,min_diffuse,20,40,2,3,0.05,0.95,0.909083144271929,17,3.0,1,3.0,1,3.0,1
7634,min_diffuse,20,40,2,3,0.05,0.95,0.9016340195402168,28,4.0,0,3.0,1,3.0,1
7635,min_diffuse,20,40,2,3,0.05,0.95,0.9152398870403567,12,3.0,1,3.0,1,3.0,1
7636,min_diffuse,20,40,2,3,0.05,0.95,0.8980543144271667,11,3.0,0,3.0,0,2.0,1
7637,min_diffuse,20,40,2,3,0.05,0.95,0.7785821509440071,7,2.0,1,2.0,1,2.0,1
7638,min_diffuse,20,40,2,3,0.05,0.95,0.9371433359327324,5,2.0,1,2.0,1,2.0,1
7639,min_diffuse,20,40,2,3,0.05,0.95,0.9284216604296404,16,3.0,1,3.0,1,3.0,1
7640,min_diffuse,20,40,2,3,0.05,0.95,0.9490073125675544,20,3.0,1,3.0,1,3.0,1
7641,min_diffuse,20,40,2,3,0.05,0.95,0.9360633927612771,49,4.0,0,3.0,1,3.0,1
7642,min_diffuse,20,40,2,3,0.05,0.95,0.947227380588642,7,3.0,1,3.0,1,3.0,1
7643,min_diffuse,20,40,2,3,0.05,0.95,0.8520297354278189,16,3.0,0,2.0,1,3.0,0
7644,min_diffuse,20,40,2,3,0.05,0.95,0.9338257796181414,30,4.0,0,3.0,1,3.0,1
7645,min_diffuse,20,40,2,3,0.05,0.95,0.8875263509738057,7,2.0,1,2.0,1,2.0,1
7646,min_diffuse,20,40,2,3,0.05,0.95,0.9142879975467432,8,3.0,1,3.0,1,3.0,1
7647,min_diffuse,20,40,2,3,0.05,0.95,0.9441746095251168,8,3.0,0,2.0,1,3.0,0
7648,min_diffuse,20,40,2,3,0.05,0.95,0.9327562712393666,7,2.0,1,2.0,1,2.0,1
7649,min_diffuse,20,40,2,3,0.05,0.95,0.9489384695868718,21,3.0,1,3.0,1,3.0,1
7650,min_diffuse,20,40,2,3,0.05,0.95,0.9108320272186284,17,3.0,1,3.0,1,3.0,1
7651,min_diffuse,20,40,2,3,0.05,0.95,0.8147887827635303,3,2.0,1,2.0,1,2.0,1
7652,min_diffuse,20,40,2,3,0.05,0.95,0.9429665726953842,19,3.0,0,3.0,0,2.0,1
7653,min_diffuse,20,40,2,3,0.05,0.95,0.8884572781600243,11,2.0,1,2.0,1,2.0,1
7654,min_diffuse,20,40,2,3,0.05,0.95,0.8161248377203021,7,2.0,1,2.0,1,2.0,1
7655,min_diffuse,20,40,2,3,0.05,0.95,0.9314408372729251,13,3.0,0,2.0,1,3.0,0
7656,min_diffuse,20,40,2,3,0.05,0.95,0.9173024277765116,11,3.0,1,3.0,1,3.0,1
7657,min_diffuse,20,40,2,3,0.05,0.95,0.8887023010606695,17,3.0,1,3.0,1,3.0,1
7658,min_diffuse,20,40,2,3,0.05,0.95,0.8524965518604477,10,2.0,1,2.0,1,3.0,0
7659,min_diffuse,20,40,2,3,0.05,0.95,0.8738954296171216,11,3.0,1,3.0,1,3.0,1
7660,min_diffuse,20,40,2,3,0.05,0.95,0.7920495042851329,9,3.0,1,3.0,1,3.0,1
7661,min_diffuse,20,40,2,3,0.05,0.95,0.941658266230466,52,5.0,1,5.0,1,5.0,1
7662,min_diffuse,20,40,2,3,0.05,0.95,0.9012198800582352,12,3.0,0,2.0,1,2.0,1
7663,min_diffuse,20,40,2,3,0.05,0.95,0.9426603425137932,33,4.0,1,4.0,1,4.0,1
7664,min_diffuse,20,40,2,3,0.05,0.95,0.9344740205994836,12,3.0,1,3.0,1,3.0,1
7665,min_diffuse,20,40,2,3,0.05,0.95,0.9100414820645998,10,3.0,1,3.0,1,3.0,1
7666,min_diffuse,20,40,2,3,0.05,0.95,0.8534491510049981,11,3.0,0,2.0,1,2.0,1
7667,min_diffuse,20,40,2,3,0.05,0.95,0.9469517506831416,57,5.0,1,5.0,1,5.0,1
7668,min_diffuse,20,40,2,3,0.05,0.95,0.9494972605699754,41,4.0,1,4.0,1,4.0,1
7669,min_diffuse,20,40,2,3,0.05,0.95,0.9129794640763018,28,3.0,1,3.0,1,3.0,1
7670,min_diffuse,20,40,2,3,0.05,0.95,0.903875663591242,17,3.0,1,3.0,1,3.0,1
7671,min_diffuse,20,40,2,3,0.05,0.95,0.9378441566384628,12,3.0,0,2.0,1,2.0,1
7672,min_diffuse,20,40,2,3,0.05,0.95,0.9479662247134828,25,4.0,1,4.0,1,4.0,1
7673,min_diffuse,20,40,2,3,0.05,0.95,0.9340815117463732,10,3.0,1,3.0,1,3.0,1
7674,min_diffuse,20,40,2,3,0.05,0.95,0.9430587404848788,17,3.0,1,3.0,1,3.0,1
7675,min_diffuse,20,40,2,3,0.05,0.95,0.9175287469953518,6,2.0,1,2.0,1,2.0,1
7676,min_diffuse,20,40,2,3,0.05,0.95,0.949425733253044,13,3.0,0,2.0,1,3.0,0
7677,min_diffuse,20,40,2,3,0.05,0.95,0.9366032084344664,10,3.0,0,2.0,1,2.0,1
7678,min_diffuse,20,40,2,3,0.05,0.95,0.929501401174142,20,3.0,1,3.0,1,3.0,1
7679,min_diffuse,20,40,2,3,0.05,0.95,0.9435309109130692,15,3.0,1,3.0,1,3.0,1
7680,min_diffuse,20,40,2,3,0.05,0.95,0.9135502859764826,7,2.0,1,2.0,1,2.0,1
7681,min_diffuse,20,40,2,3,0.05,0.95,0.8880762985369726,5,2.0,1,2.0,1,2.0,1
7682,min_diffuse,20,40,2,3,0.05,0.95,0.9233554118140784,25,4.0,0,3.0,1,3.0,1
7683,min_diffuse,20,40,2,3,0.05,0.95,0.9393464997553824,8,2.0,1,2.0,1,2.0,1
7684,min_diffuse,20,40,2,3,0.05,0.95,0.9375889328409815,46,3.0,1,3.0,1,3.0,1
7685,min_diffuse,20,40,2,3,0.05,0.95,0.8673955675247151,9,2.0,1,2.0,1,2.0,1
7686,min_diffuse,20,40,2,3,0.05,0.95,0.870713218297143,7,2.0,1,2.0,1,2.0,1
7687,min_diffuse,20,40,2,3,0.05,0.95,0.9172865463871652,9,2.0,1,2.0,1,2.0,1
7688,min_diffuse,20,40,2,3,0.05,0.95,0.8814393670553565,11,3.0,1,3.0,1,3.0,1
7689,min_diffuse,20,40,2,3,0.05,0.95,0.927666471361583,30,4.0,1,4.0,1,4.0,1
7690,min_diffuse,20,40,2,3,0.05,0.95,0.8764485741059755,15,3.0,0,3.0,0,2.0,1
7691,min_diffuse,20,40,2,3,0.05,0.95,0.9439486517467258,64,6.0,0,5.0,1,5.0,1
7692,min_diffuse,20,40,2,3,0.05,0.95,0.9234666146229448,24,3.0,1,3.0,1,3.0,1
7693,min_diffuse,20,40,2,3,0.05,0.95,0.932909753694773,27,3.0,0,3.0,0,2.0,1
7694,min_diffuse,20,40,2,3,0.05,0.95,0.9437122626008844,30,4.0,0,3.0,1,3.0,1
7695,min_diffuse,20,40,2,3,0.05,0.95,0.9184735809422236,7,2.0,1,2.0,1,2.0,1
7696,min_diffuse,20,40,2,3,0.05,0.95,0.9116486403666842,17,4.0,0,3.0,1,3.0,1
7697,min_diffuse,20,40,2,3,0.05,0.95,0.940531882234058,10,3.0,1,3.0,1,3.0,1
7698,min_diffuse,20,40,2,3,0.05,0.95,0.8465396061727439,4,2.0,1,2.0,1,2.0,1
7699,min_diffuse,20,40,2,3,0.05,0.95,0.946068742381898,30,4.0,1,4.0,1,4.0,1
7700,min_diffuse,20,40,2,3,0.05,0.95,0.9484492792574748,34,5.0,0,5.0,0,4.0,1
7701,min_diffuse,20,40,2,3,0.05,0.95,0.8949610460141284,14,3.0,1,3.0,1,3.0,1
7702,min_diffuse,20,40,2,3,0.05,0.95,0.9268575970765554,27,3.0,1,3.0,1,3.0,1
7703,min_diffuse,20,40,2,3,0.05,0.95,0.9392959813162473,23,3.0,1,3.0,1,3.0,1
7704,min_diffuse,20,40,2,3,0.05,0.95,0.9453918310209204,9,2.0,1,2.0,1,2.0,1
7705,min_diffuse,20,40,2,3,0.05,0.95,0.9101087709105798,14,3.0,1,3.0,1,3.0,1
7706,min_diffuse,20,40,2,3,0.05,0.95,0.8849001294412423,15,3.0,1,3.0,1,3.0,1
7707,min_diffuse,20,40,2,3,0.05,0.95,0.8931460931631248,4,2.0,1,2.0,1,2.0,1
7708,min_diffuse,20,40,2,3,0.05,0.95,0.9271695067479108,18,3.0,1,3.0,1,3.0,1
7709,min_diffuse,20,40,2,3,0.05,0.95,0.8743568589946362,5,2.0,1,2.0,1,2.0,1
7710,min_diffuse,20,40,2,3,0.05,0.95,0.8882543101823035,5,2.0,1,2.0,1,2.0,1
7711,min_diffuse,20,40,2,3,0.05,0.95,0.9330303398421362,75,4.0,1,4.0,1,4.0,1
7712,min_diffuse,20,40,2,3,0.05,0.95,0.9478040532572032,12,3.0,1,3.0,1,3.0,1
7713,min_diffuse,20,40,2,3,0.05,0.95,0.8787299185258336,19,3.0,0,3.0,0,2.0,1
7714,min_diffuse,20,40,2,3,0.05,0.95,0.9477472641846288,20,3.0,1,3.0,1,3.0,1
7715,min_diffuse,20,40,2,3,0.05,0.95,0.9240316010335972,17,3.0,0,3.0,0,2.0,1
7716,min_diffuse,20,40,2,3,0.05,0.95,0.8960739976256866,7,2.0,1,2.0,1,2.0,1
7717,min_diffuse,20,40,2,3,0.05,0.95,0.8928084053029791,25,4.0,0,3.0,1,3.0,1
7718,min_diffuse,20,40,2,3,0.05,0.95,0.8783059219292827,10,2.0,1,2.0,1,2.0,1
7719,min_diffuse,20,40,2,3,0.05,0.95,0.9167191398309265,30,3.0,1,3.0,1,3.0,1
7720,min_diffuse,20,40,2,3,0.05,0.95,0.910677975413115,47,3.0,1,3.0,1,3.0,1
7721,min_diffuse,20,40,2,3,0.05,0.95,0.9208677518021344,24,4.0,1,4.0,1,4.0,1
7722,min_diffuse,20,40,2,3,0.05,0.95,0.8540178506932626,11,3.0,1,3.0,1,3.0,1
7723,min_diffuse,20,40,2,3,0.05,0.95,0.8658713517656002,14,3.0,1,3.0,1,3.0,1
7724,min_diffuse,20,40,2,3,0.05,0.95,0.8418476485976287,13,3.0,1,3.0,1,3.0,1
7725,min_diffuse,20,40,2,3,0.05,0.95,0.9464737221535178,13,3.0,0,2.0,1,2.0,1
7726,min_diffuse,20,40,2,3,0.05,0.95,0.934819476036206,30,4.0,0,3.0,1,3.0,1
7727,min_diffuse,20,40,2,3,0.05,0.95,0.8887744261754523,15,3.0,0,2.0,1,3.0,0
7728,min_diffuse,20,40,2,3,0.05,0.95,0.8927327100499615,34,4.0,0,3.0,1,3.0,1
7729,min_diffuse,20,40,2,3,0.05,0.95,0.840596037353905,10,2.0,1,2.0,1,3.0,0
7730,min_diffuse,20,40,2,3,0.05,0.95,0.9439460966970644,52,3.0,1,3.0,1,3.0,1
7731,min_diffuse,20,40,2,3,0.05,0.95,0.9194609171235782,11,2.0,1,2.0,1,2.0,1
7732,min_diffuse,20,40,2,3,0.05,0.95,0.9027548147647986,5,2.0,1,2.0,1,2.0,1
7733,min_diffuse,20,40,2,3,0.05,0.95,0.9377035939162184,9,3.0,0,2.0,1,2.0,1
7734,min_diffuse,20,40,2,3,0.05,0.95,0.9073599493068828,18,3.0,0,2.0,1,2.0,1
7735,min_diffuse,20,40,2,3,0.05,0.95,0.9082196781874584,10,2.0,1,2.0,1,2.0,1
7736,min_diffuse,20,40,2,3,0.05,0.95,0.942823851630852,60,6.0,0,5.0,1,5.0,1
7737,min_diffuse,20,40,2,3,0.05,0.95,0.939010358809107,25,3.0,1,3.0,1,3.0,1
7738,min_diffuse,20,40,2,3,0.05,0.95,0.8463465013077736,13,3.0,0,2.0,1,3.0,0
7739,min_diffuse,20,40,2,3,0.05,0.95,0.9046837212701484,13,3.0,1,3.0,1,3.0,1
7740,min_diffuse,20,40,2,3,0.05,0.95,0.8795644103566619,4,2.0,1,2.0,1,2.0,1
7741,min_diffuse,20,40,2,3,0.05,0.95,0.9248233822080406,10,3.0,1,3.0,1,3.0,1
7742,min_diffuse,20,40,2,3,0.05,0.95,0.8710703766883406,11,3.0,0,2.0,1,2.0,1
7743,min_diffuse,20,40,2,3,0.05,0.95,0.9449074643229912,18,4.0,0,3.0,1,3.0,1
7744,min_diffuse,20,40,2,3,0.05,0.95,0.9324225834404216,11,3.0,0,3.0,0,2.0,1
7745,min_diffuse,20,40,2,3,0.05,0.95,0.843546206395297,8,2.0,1,2.0,1,2.0,1
7746,min_diffuse,20,40,2,3,0.05,0.95,0.9124333663399348,12,3.0,1,3.0,1,3.0,1
7747,min_diffuse,20,40,2,3,0.05,0.95,0.9205823145578308,7,2.0,1,2.0,1,2.0,1
7748,min_diffuse,20,40,2,3,0.05,0.95,0.8157204595098763,12,3.0,0,2.0,1,2.0,1
7749,min_diffuse,20,40,2,3,0.05,0.95,0.9347790577510836,50,4.0,0,4.0,0,3.0,1
7750,min_diffuse,20,40,2,3,0.05,0.95,0.7966271309681291,14,3.0,0,3.0,0,2.0,1
7751,min_diffuse,20,40,2,3,0.05,0.95,0.9158073482232842,14,3.0,0,2.0,1,3.0,0
7752,min_diffuse,20,40,2,3,0.05,0.95,0.8874911117377201,16,3.0,1,3.0,1,3.0,1
7753,min_diffuse,20,40,2,3,0.05,0.95,0.9190048513137988,16,4.0,0,3.0,1,4.0,0
7754,min_diffuse,20,40,2,3,0.05,0.95,0.9431161737084396,12,3.0,1,3.0,1,3.0,1
7755,min_diffuse,20,40,2,3,0.05,0.95,0.890156338560217,7,2.0,1,2.0,1,2.0,1
7756,min_diffuse,20,40,2,3,0.05,0.95,0.9353998203648772,14,3.0,1,3.0,1,3.0,1
7757,min_diffuse,20,40,2,3,0.05,0.95,0.9355375151286698,24,4.0,0,3.0,1,3.0,1
7758,min_diffuse,20,40,2,3,0.05,0.95,0.9287927266535912,31,4.0,0,3.0,1,4.0,0
7759,min_diffuse,20,40,2,3,0.05,0.95,0.927882967586932,26,4.0,0,3.0,1,3.0,1
7760,min_diffuse,20,40,2,3,0.05,0.95,0.8373476683836033,6,2.0,1,2.0,1,2.0,1
7761,min_diffuse,20,40,2,3,0.05,0.95,0.9325772326554808,23,3.0,1,3.0,1,3.0,1
7762,min_diffuse,20,40,2,3,0.05,0.95,0.9064305159124472,13,3.0,1,3.0,1,3.0,1
7763,min_diffuse,20,40,2,3,0.05,0.95,0.9427203245479344,33,4.0,0,4.0,0,3.0,1
7764,min_diffuse,20,40,2,3,0.05,0.95,0.9404633550105496,14,3.0,0,2.0,1,2.0,1
7765,min_diffuse,20,40,2,3,0.05,0.95,0.9305133118603306,12,3.0,0,2.0,1,2.0,1
7766,min_diffuse,20,40,2,3,0.05,0.95,0.8231689542004369,7,2.0,1,2.0,1,2.0,1
7767,min_diffuse,20,40,2,3,0.05,0.95,0.946186858709203,14,3.0,1,3.0,1,3.0,1
7768,min_diffuse,20,40,2,3,0.05,0.95,0.9267150561927494,14,3.0,1,3.0,1,3.0,1
7769,min_diffuse,20,40,2,3,0.05,0.95,0.8689495510519355,18,3.0,0,2.0,1,2.0,1
7770,min_diffuse,20,40,2,3,0.05,0.95,0.8123027079684493,15,3.0,0,2.0,1,2.0,1
7771,min_diffuse,20,40,2,3,0.05,0.95,0.8806365418484324,8,2.0,1,2.0,1,2.0,1
7772,min_diffuse,20,40,2,3,0.05,0.95,0.8334961790299136,7,2.0,1,2.0,1,2.0,1
7773,min_diffuse,20,40,2,3,0.05,0.95,0.9449961288123668,15,3.0,1,3.0,1,3.0,1
7774,min_diffuse,20,40,2,3,0.05,0.95,0.91087429813039,23,3.0,1,3.0,1,3.0,1
7775,min_diffuse,20,40,2,3,0.05,0.95,0.9333242283634008,7,2.0,1,2.0,1,2.0,1
7776,min_diffuse,20,40,2,3,0.05,0.95,0.9481474765468884,19,4.0,1,4.0,1,4.0,1
7777,min_diffuse,20,40,2,3,0.05,0.95,0.9278245086975188,6,2.0,1,3.0,0,3.0,0
7778,min_diffuse,20,40,2,3,0.05,0.95,0.9227223207394734,28,3.0,1,3.0,1,3.0,1
7779,min_diffuse,20,40,2,3,0.05,0.95,0.8709160885096479,9,3.0,0,2.0,1,2.0,1
7780,min_diffuse,20,40,2,3,0.05,0.95,0.8673930421418734,12,3.0,0,2.0,1,3.0,0
7781,min_diffuse,20,40,2,3,0.05,0.95,0.935202683678547,27,4.0,1,4.0,1,4.0,1
7782,min_diffuse,20,40,2,3,0.05,0.95,0.9229194697523916,25,3.0,1,3.0,1,3.0,1
7783,min_diffuse,20,40,2,3,0.05,0.95,0.8399555387955274,5,2.0,1,2.0,1,2.0,1
7784,min_diffuse,20,40,2,3,0.05,0.95,0.8024526337634775,8,2.0,1,2.0,1,2.0,1
7785,min_diffuse,20,40,2,3,0.05,0.95,0.8217179594156736,12,3.0,0,3.0,0,2.0,1
7786,min_diffuse,20,40,2,3,0.05,0.95,0.9486704490795572,12,3.0,1,3.0,1,3.0,1
7787,min_diffuse,20,40,2,3,0.05,0.95,0.935169625073788,52,5.0,1,5.0,1,5.0,1
7788,min_diffuse,20,40,2,3,0.05,0.95,0.9406857854828402,25,4.0,1,4.0,1,4.0,1
7789,min_diffuse,20,40,2,3,0.05,0.95,0.9141911541842296,18,3.0,1,3.0,1,3.0,1
7790,min_diffuse,20,40,2,3,0.05,0.95,0.8553206678426702,10,2.0,1,2.0,1,2.0,1
7791,min_diffuse,20,40,2,3,0.05,0.95,0.8739041896203773,7,2.0,1,2.0,1,2.0,1
7792,min_diffuse,20,40,2,3,0.05,0.95,0.905479233915348,11,3.0,1,3.0,1,3.0,1
7793,min_diffuse,20,40,2,3,0.05,0.95,0.9015120364985196,18,3.0,0,3.0,0,2.0,1
7794,min_diffuse,20,40,2,3,0.05,0.95,0.8914408719949066,13,3.0,0,3.0,0,2.0,1
7795,min_diffuse,20,40,2,3,0.05,0.95,0.8846712533028507,8,3.0,1,3.0,1,3.0,1
7796,min_diffuse,20,40,2,3,0.05,0.95,0.9327721729602176,18,4.0,0,3.0,1,3.0,1
7797,min_diffuse,20,40,2,3,0.05,0.95,0.7872509270075705,12,2.0,1,2.0,1,2.0,1
7798,min_diffuse,20,40,2,3,0.05,0.95,0.870401619765791,10,3.0,0,2.0,1,3.0,0
7799,min_diffuse,20,40,2,3,0.05,0.95,0.8549967968988499,9,3.0,0,2.0,1,2.0,1
7800,min_diffuse,20,40,2,3,0.05,0.95,0.9475913480876252,32,3.0,1,3.0,1,3.0,1
7801,min_diffuse,20,40,2,3,0.05,0.95,0.7522708241340283,3,2.0,1,2.0,1,2.0,1
7802,min_diffuse,20,40,2,3,0.05,0.95,0.9233862085658354,16,3.0,1,3.0,1,3.0,1
7803,min_diffuse,20,40,2,3,0.05,0.95,0.90814097064664,13,3.0,0,2.0,1,2.0,1
7804,min_diffuse,20,40,2,3,0.05,0.95,0.8912238797791217,31,4.0,1,4.0,1,4.0,1
7805,min_diffuse,20,40,2,3,0.05,0.95,0.8410327435300435,6,2.0,1,2.0,1,2.0,1
7806,min_diffuse,20,40,2,3,0.05,0.95,0.9135430219906993,10,3.0,1,3.0,1,3.0,1
7807,min_diffuse,20,40,2,3,0.05,0.95,0.8547085584339734,35,3.0,1,3.0,1,3.0,1
7808,min_diffuse,20,40,2,3,0.05,0.95,0.9158678359642312,12,3.0,0,2.0,1,2.0,1
7809,min_diffuse,20,40,2,3,0.05,0.95,0.9351793846522988,43,4.0,1,4.0,1,4.0,1
7810,min_diffuse,20,40,2,3,0.05,0.95,0.9358749919142524,15,2.0,1,3.0,0,3.0,0
7811,min_diffuse,20,40,2,3,0.05,0.95,0.9371063880977734,13,3.0,0,2.0,1,3.0,0
7812,min_diffuse,20,40,2,3,0.05,0.95,0.7587492915887296,3,2.0,1,2.0,1,2.0,1
7813,min_diffuse,20,40,2,3,0.05,0.95,0.9098935238505366,25,3.0,1,3.0,1,3.0,1
7814,min_diffuse,20,40,2,3,0.05,0.95,0.935163609933401,44,3.0,1,3.0,1,3.0,1
7815,min_diffuse,20,40,2,3,0.05,0.95,0.7673089035256164,3,2.0,1,2.0,1,2.0,1
7816,min_diffuse,20,40,2,3,0.05,0.95,0.7819380078911363,8,2.0,1,2.0,1,2.0,1
7817,min_diffuse,20,40,2,3,0.05,0.95,0.9090612726444428,13,3.0,1,3.0,1,3.0,1
7818,min_diffuse,20,40,2,3,0.05,0.95,0.8954824794147676,10,2.0,1,2.0,1,2.0,1
7819,min_diffuse,20,40,2,3,0.05,0.95,0.9279368557496772,14,3.0,1,3.0,1,3.0,1
7820,min_diffuse,20,40,2,3,0.05,0.95,0.9490831944371956,6,2.0,1,2.0,1,2.0,1
7821,min_diffuse,20,40,2,3,0.05,0.95,0.892685105449389,7,2.0,1,2.0,1,2.0,1
7822,min_diffuse,20,40,2,3,0.05,0.95,0.9016444447270628,6,2.0,1,2.0,1,2.0,1
7823,min_diffuse,20,40,2,3,0.05,0.95,0.7891859940324126,8,2.0,1,2.0,1,2.0,1
7824,min_diffuse,20,40,2,3,0.05,0.95,0.8964130731963221,9,2.0,1,2.0,1,2.0,1
7825,min_diffuse,20,40,2,3,0.05,0.95,0.9399619874432174,48,5.0,0,5.0,0,4.0,1
7826,min_diffuse,20,40,2,3,0.05,0.95,0.8788534514549338,7,2.0,1,2.0,1,2.0,1
7827,min_diffuse,20,40,2,3,0.05,0.95,0.9472282072171994,14,3.0,1,3.0,1,3.0,1
7828,min_diffuse,20,40,2,3,0.05,0.95,0.9246001752933616,28,4.0,0,3.0,1,4.0,0
7829,min_diffuse,20,40,2,3,0.05,0.95,0.915164415574613,10,2.0,1,2.0,1,3.0,0
7830,min_diffuse,20,40,2,3,0.05,0.95,0.9005137819785645,12,3.0,0,2.0,1,3.0,0
7831,min_diffuse,20,40,2,3,0.05,0.95,0.9492954665613996,11,3.0,1,3.0,1,3.0,1
7832,min_diffuse,20,40,2,3,0.05,0.95,0.916243272775806,8,2.0,1,2.0,1,2.0,1
7833,min_diffuse,20,40,2,3,0.05,0.95,0.8368777480427178,5,2.0,1,2.0,1,2.0,1
7834,min_diffuse,20,40,2,3,0.05,0.95,0.7930008855316528,8,2.0,1,2.0,1,2.0,1
7835,min_diffuse,20,40,2,3,0.05,0.95,0.8049777333043181,10,2.0,1,2.0,1,2.0,1
7836,min_diffuse,20,40,2,3,0.05,0.95,0.917725478889214,18,3.0,1,3.0,1,3.0,1
7837,min_diffuse,20,40,2,3,0.05,0.95,0.8940716078903005,15,3.0,0,2.0,1,2.0,1
7838,min_diffuse,20,40,2,3,0.05,0.95,0.9415647083552038,9,3.0,1,3.0,1,3.0,1
7839,min_diffuse,20,40,2,3,0.05,0.95,0.7550294668052966,10,2.0,1,2.0,1,2.0,1
7840,min_diffuse,20,40,2,3,0.05,0.95,0.9422869336039692,35,4.0,1,4.0,1,4.0,1
7841,min_diffuse,20,40,2,3,0.05,0.95,0.8384255747969271,26,3.0,1,3.0,1,3.0,1
7842,min_diffuse,20,40,2,3,0.05,0.95,0.9469299863831656,19,3.0,1,3.0,1,3.0,1
7843,min_diffuse,20,40,2,3,0.05,0.95,0.9094261434485574,3,2.0,0,1.0,1,1.0,1
7844,min_diffuse,20,40,2,3,0.05,0.95,0.9011961955981848,12,3.0,1,3.0,1,3.0,1
7845,min_diffuse,20,40,2,3,0.05,0.95,0.9403456939241036,77,5.0,0,5.0,0,4.0,1
7846,min_diffuse,20,40,2,3,0.05,0.95,0.9399505756836372,55,4.0,1,4.0,1,4.0,1
7847,min_diffuse,20,40,2,3,0.05,0.95,0.9349740332257972,38,4.0,0,3.0,1,4.0,0
7848,min_diffuse,20,40,2,3,0.05,0.95,0.8810488862176798,8,3.0,0,2.0,1,2.0,1
7849,min_diffuse,20,40,2,3,0.05,0.95,0.9467033771562812,19,3.0,1,3.0,1,3.0,1
7850,min_diffuse,20,40,2,3,0.05,0.95,0.9193402587252408,11,3.0,0,3.0,0,2.0,1
7851,min_diffuse,20,40,2,3,0.05,0.95,0.9492088100576598,28,4.0,0,3.0,1,3.0,1
7852,min_diffuse,20,40,2,3,0.05,0.95,0.9463831396912687,42,4.0,0,3.0,1,3.0,1
7853,min_diffuse,20,40,2,3,0.05,0.95,0.9477166504865352,15,3.0,1,3.0,1,3.0,1
7854,min_diffuse,20,40,2,3,0.05,0.95,0.9477609592018026,35,4.0,0,3.0,1,3.0,1
7855,min_diffuse,20,40,2,3,0.05,0.95,0.9494839141073436,11,3.0,0,2.0,1,2.0,1
7856,min_diffuse,20,40,2,3,0.05,0.95,0.91842651030831,11,2.0,1,2.0,1,3.0,0
7857,min_diffuse,20,40,2,3,0.05,0.95,0.9043755303202884,14,3.0,1,3.0,1,3.0,1
7858,min_diffuse,20,40,2,3,0.05,0.95,0.9355330630248514,34,3.0,1,3.0,1,3.0,1
7859,min_diffuse,20,40,2,3,0.05,0.95,0.9159740413271754,7,2.0,1,2.0,1,2.0,1
7860,min_diffuse,20,40,2,3,0.05,0.95,0.9242632366392196,22,4.0,0,3.0,1,4.0,0
7861,min_diffuse,20,40,2,3,0.05,0.95,0.930057387875067,9,3.0,0,3.0,0,2.0,1
7862,min_diffuse,20,40,2,3,0.05,0.95,0.948721852970262,35,5.0,0,4.0,1,5.0,0
7863,min_diffuse,20,40,2,3,0.05,0.95,0.9213601312737992,14,3.0,1,3.0,1,3.0,1
7864,min_diffuse,20,40,2,3,0.05,0.95,0.93864286420891,12,3.0,0,2.0,1,3.0,0
7865,min_diffuse,20,40,2,3,0.05,0.95,0.8922413795039098,14,3.0,0,3.0,0,2.0,1
7866,min_diffuse,20,40,2,3,0.05,0.95,0.946242406266142,31,4.0,0,3.0,1,3.0,1
7867,min_diffuse,20,40,2,3,0.05,0.95,0.8365392766586633,6,2.0,1,2.0,1,2.0,1
7868,min_diffuse,20,40,2,3,0.05,0.95,0.941205994231,28,3.0,1,3.0,1,3.0,1
7869,min_diffuse,20,40,2,3,0.05,0.95,0.8293887092371123,17,3.0,0,2.0,1,2.0,1
7870,min_diffuse,20,40,2,3,0.05,0.95,0.9353182495125816,6,2.0,1,2.0,1,3.0,0
7871,min_diffuse,20,40,2,3,0.05,0.95,0.9040433241198436,12,3.0,1,3.0,1,3.0,1
7872,min_diffuse,20,40,2,3,0.05,0.95,0.8608066985360174,7,2.0,1,2.0,1,2.0,1
7873,min_diffuse,20,40,2,3,0.05,0.95,0.9365847405761568,25,4.0,0,4.0,0,3.0,1
7874,min_diffuse,20,40,2,3,0.05,0.95,0.8943922811787988,5,2.0,1,2.0,1,2.0,1
7875,min_diffuse,20,40,2,3,0.05,0.95,0.8551940134788976,18,3.0,1,3.0,1,3.0,1
7876,min_diffuse,20,40,2,3,0.05,0.95,0.9318033885791176,7,2.0,1,2.0,1,2.0,1
7877,min_diffuse,20,40,2,3,0.05,0.95,0.946446330487964,21,3.0,1,3.0,1,3.0,1
7878,min_diffuse,20,40,2,3,0.05,0.95,0.8544357683488512,8,2.0,1,2.0,1,2.0,1
7879,min_diffuse,20,40,2,3,0.05,0.95,0.8352166744567556,13,3.0,0,3.0,0,2.0,1
7880,min_diffuse,20,40,2,3,0.05,0.95,0.920330927954658,12,3.0,1,3.0,1,3.0,1
7881,min_diffuse,20,40,2,3,0.05,0.95,0.8426304898985714,12,3.0,0,2.0,1,2.0,1
7882,min_diffuse,20,40,2,3,0.05,0.95,0.939763795918116,19,3.0,1,3.0,1,3.0,1
7883,min_diffuse,20,40,2,3,0.05,0.95,0.9305684159515968,20,4.0,1,4.0,1,4.0,1
7884,min_diffuse,20,40,2,3,0.05,0.95,0.9007799615340684,22,3.0,1,3.0,1,3.0,1
7885,min_diffuse,20,40,2,3,0.05,0.95,0.906516232580495,10,3.0,0,2.0,1,2.0,1
7886,min_diffuse,20,40,2,3,0.05,0.95,0.9443653624715664,13,3.0,1,3.0,1,3.0,1
7887,min_diffuse,20,40,2,3,0.05,0.95,0.9060792063251882,15,3.0,1,3.0,1,3.0,1
7888,min_diffuse,20,40,2,3,0.05,0.95,0.9228802511991387,28,4.0,1,4.0,1,4.0,1
7889,min_diffuse,20,40,2,3,0.05,0.95,0.9029629155970288,24,3.0,1,3.0,1,3.0,1
7890,min_diffuse,20,40,2,3,0.05,0.95,0.920053478521455,9,3.0,0,2.0,1,3.0,0
7891,min_diffuse,20,40,2,3,0.05,0.95,0.8350386418835845,11,3.0,0,3.0,0,2.0,1
7892,min_diffuse,20,40,2,3,0.05,0.95,0.8662517424857277,5,2.0,1,2.0,1,2.0,1
7893,min_diffuse,20,40,2,3,0.05,0.95,0.9387255354043562,84,5.0,0,5.0,0,4.0,1
7894,min_diffuse,20,40,2,3,0.05,0.95,0.8912750773481931,22,3.0,1,3.0,1,3.0,1
7895,min_diffuse,20,40,2,3,0.05,0.95,0.9465700854155016,91,5.0,1,5.0,1,5.0,1
7896,min_diffuse,20,40,2,3,0.05,0.95,0.9469855565071,9,3.0,1,3.0,1,3.0,1
7897,min_diffuse,20,40,2,3,0.05,0.95,0.9208107900450768,29,4.0,0,4.0,0,3.0,1
7898,min_diffuse,20,40,2,3,0.05,0.95,0.9156119372737742,7,2.0,1,2.0,1,2.0,1
7899,min_diffuse,20,40,2,3,0.05,0.95,0.8571358951841017,10,3.0,0,2.0,1,3.0,0
7900,min_diffuse,20,40,2,3,0.05,0.95,0.9092634376380734,12,3.0,0,2.0,1,3.0,0
7901,min_diffuse,20,40,2,3,0.05,0.95,0.9122927350631757,16,3.0,0,2.0,1,2.0,1
7902,min_diffuse,20,40,2,3,0.05,0.95,0.9404056141378366,14,3.0,0,3.0,0,2.0,1
7903,min_diffuse,20,40,2,3,0.05,0.95,0.9165041323421208,9,2.0,1,2.0,1,3.0,0
7904,min_diffuse,20,40,2,3,0.05,0.95,0.7514747481768502,3,2.0,1,2.0,1,2.0,1
7905,min_diffuse,20,40,2,3,0.05,0.95,0.8903107097614241,16,3.0,0,3.0,0,2.0,1
7906,min_diffuse,20,40,2,3,0.05,0.95,0.9199599765626546,14,3.0,1,3.0,1,3.0,1
7907,min_diffuse,20,40,2,3,0.05,0.95,0.8076348059794864,18,3.0,1,3.0,1,3.0,1
7908,min_diffuse,20,40,2,3,0.05,0.95,0.9422685436288202,42,3.0,1,3.0,1,3.0,1
7909,min_diffuse,20,40,2,3,0.05,0.95,0.9231903098710956,20,3.0,1,3.0,1,3.0,1
7910,min_diffuse,20,40,2,3,0.05,0.95,0.934311210265118,2,1.0,1,2.0,0,2.0,0
7911,min_diffuse,20,40,2,3,0.05,0.95,0.8836840844625267,6,2.0,1,2.0,1,2.0,1
7912,min_diffuse,20,40,2,3,0.05,0.95,0.932155324146469,44,5.0,1,5.0,1,5.0,1
7913,min_diffuse,20,40,2,3,0.05,0.95,0.9471493072428018,52,4.0,0,4.0,0,3.0,1
7914,min_diffuse,20,40,2,3,0.05,0.95,0.9215378563186024,20,3.0,1,3.0,1,3.0,1
7915,min_diffuse,20,40,2,3,0.05,0.95,0.9314292458635416,4,2.0,1,2.0,1,2.0,1
7916,min_diffuse,20,40,2,3,0.05,0.95,0.9455984290125886,9,2.0,1,2.0,1,2.0,1
7917,min_diffuse,20,40,2,3,0.05,0.95,0.8638416767443966,14,3.0,0,2.0,1,3.0,0
7918,min_diffuse,20,40,2,3,0.05,0.95,0.8842655424398649,9,3.0,1,3.0,1,3.0,1
7919,min_diffuse,20,40,2,3,0.05,0.95,0.8854946326274964,17,3.0,0,2.0,1,2.0,1
7920,min_diffuse,20,40,2,3,0.05,0.95,0.9368280918154376,13,3.0,1,3.0,1,3.0,1
7921,min_diffuse,20,40,2,3,0.05,0.95,0.8798904936244432,14,3.0,0,2.0,1,2.0,1
7922,min_diffuse,20,40,2,3,0.05,0.95,0.9101087537356508,12,2.0,1,2.0,1,2.0,1
7923,min_diffuse,20,40,2,3,0.05,0.95,0.943656605980216,12,3.0,1,3.0,1,3.0,1
7924,min_diffuse,20,40,2,3,0.05,0.95,0.8981676989041099,11,3.0,1,3.0,1,3.0,1
7925,min_diffuse,20,40,2,3,0.05,0.95,0.9151065261598802,18,3.0,0,2.0,1,3.0,0
7926,min_diffuse,20,40,2,3,0.05,0.95,0.9460238954636891,16,3.0,1,3.0,1,3.0,1
7927,min_diffuse,20,40,2,3,0.05,0.95,0.9108495268753624,7,2.0,1,2.0,1,2.0,1
7928,min_diffuse,20,40,2,3,0.05,0.95,0.9265578314398188,16,3.0,1,3.0,1,3.0,1
7929,min_diffuse,20,40,2,3,0.05,0.95,0.9381849735802652,16,3.0,1,3.0,1,3.0,1
7930,min_diffuse,20,40,2,3,0.05,0.95,0.9152366975271474,10,2.0,1,2.0,1,3.0,0
7931,min_diffuse,20,40,2,3,0.05,0.95,0.9339661022843354,52,4.0,0,3.0,1,3.0,1
7932,min_diffuse,20,40,2,3,0.05,0.95,0.9474416885357028,30,4.0,0,3.0,1,4.0,0
7933,min_diffuse,20,40,2,3,0.05,0.95,0.9202555662762066,8,3.0,0,2.0,1,2.0,1
7934,min_diffuse,20,40,2,3,0.05,0.95,0.9252272127596886,16,3.0,1,3.0,1,3.0,1
7935,min_diffuse,20,40,2,3,0.05,0.95,0.9272008007107512,26,4.0,0,3.0,1,3.0,1
7936,min_diffuse,20,40,2,3,0.05,0.95,0.9198122926267948,19,3.0,1,3.0,1,3.0,1
7937,min_diffuse,20,40,2,3,0.05,0.95,0.9224914309942722,5,2.0,1,2.0,1,2.0,1
7938,min_diffuse,20,40,2,3,0.05,0.95,0.8912714731517655,18,3.0,1,3.0,1,3.0,1
7939,min_diffuse,20,40,2,3,0.05,0.95,0.922189357724949,5,2.0,1,2.0,1,2.0,1
7940,min_diffuse,20,40,2,3,0.05,0.95,0.9229994951125038,47,5.0,0,5.0,0,4.0,1
7941,min_diffuse,20,40,2,3,0.05,0.95,0.9092569544557748,16,3.0,0,3.0,0,2.0,1
7942,min_diffuse,20,40,2,3,0.05,0.95,0.9399217315156498,10,3.0,0,2.0,1,2.0,1
7943,min_diffuse,20,40,2,3,0.05,0.95,0.8076480233986892,5,2.0,1,2.0,1,2.0,1
7944,min_diffuse,20,40,2,3,0.05,0.95,0.9442537100602632,13,3.0,0,2.0,1,3.0,0
7945,min_diffuse,20,40,2,3,0.05,0.95,0.9042742636917058,11,3.0,0,2.0,1,2.0,1
7946,min_diffuse,20,40,2,3,0.05,0.95,0.9332661712404596,15,3.0,0,2.0,1,2.0,1
7947,min_diffuse,20,40,2,3,0.05,0.95,0.8983477785034668,5,2.0,1,2.0,1,2.0,1
7948,min_diffuse,20,40,2,3,0.05,0.95,0.9335715903845012,8,3.0,0,2.0,1,3.0,0
7949,min_diffuse,20,40,2,3,0.05,0.95,0.9138460513094218,6,2.0,1,2.0,1,2.0,1
7950,min_diffuse,20,40,2,3,0.05,0.95,0.9332505070531558,11,3.0,0,2.0,1,3.0,0
7951,min_diffuse,20,40,2,3,0.05,0.95,0.9299653663937024,6,2.0,1,2.0,1,2.0,1
7952,min_diffuse,20,40,2,3,0.05,0.95,0.9146040153596264,39,3.0,1,3.0,1,3.0,1
7953,min_diffuse,20,40,2,3,0.05,0.95,0.912059056599986,11,3.0,1,3.0,1,3.0,1
7954,min_diffuse,20,40,2,3,0.05,0.95,0.7695454866252167,5,2.0,1,2.0,1,2.0,1
7955,min_diffuse,20,40,2,3,0.05,0.95,0.9366708390093994,6,2.0,1,3.0,0,3.0,0
7956,min_diffuse,20,40,2,3,0.05,0.95,0.8707252865588484,9,3.0,0,2.0,1,2.0,1
7957,min_diffuse,20,40,2,3,0.05,0.95,0.8906511881296066,10,2.0,1,2.0,1,2.0,1
7958,min_diffuse,20,40,2,3,0.05,0.95,0.9414809528907512,8,2.0,1,2.0,1,2.0,1
7959,min_diffuse,20,40,2,3,0.05,0.95,0.917079175998125,11,3.0,0,2.0,1,2.0,1
7960,min_diffuse,20,40,2,3,0.05,0.95,0.9345370925780782,12,2.0,1,3.0,0,3.0,0
7961,min_diffuse,20,40,2,3,0.05,0.95,0.9448751715792176,21,3.0,1,3.0,1,3.0,1
7962,min_diffuse,20,40,2,3,0.05,0.95,0.9402999128040108,54,4.0,1,4.0,1,4.0,1
7963,min_diffuse,20,40,2,3,0.05,0.95,0.9045089561388788,33,4.0,0,3.0,1,3.0,1
7964,min_diffuse,20,40,2,3,0.05,0.95,0.8809014650582069,11,3.0,1,3.0,1,3.0,1
7965,min_diffuse,20,40,2,3,0.05,0.95,0.9399427727092547,31,4.0,0,3.0,1,3.0,1
7966,min_diffuse,20,40,2,3,0.05,0.95,0.939446532068024,18,3.0,1,3.0,1,3.0,1
7967,min_diffuse,20,40,2,3,0.05,0.95,0.9254800491447416,9,3.0,1,3.0,1,3.0,1
7968,min_diffuse,20,40,2,3,0.05,0.95,0.9366635524337648,23,3.0,0,3.0,0,2.0,1
7969,min_diffuse,20,40,2,3,0.05,0.95,0.8942122088290054,14,3.0,0,2.0,1,2.0,1
7970,min_diffuse,20,40,2,3,0.05,0.95,0.9279045627928356,19,3.0,1,3.0,1,3.0,1
7971,min_diffuse,20,40,2,3,0.05,0.95,0.9446804134234296,28,3.0,1,4.0,0,3.0,1
7972,min_diffuse,20,40,2,3,0.05,0.95,0.9256194479737924,7,2.0,1,2.0,1,2.0,1
7973,min_diffuse,20,40,2,3,0.05,0.95,0.9057879487288032,11,3.0,0,2.0,1,2.0,1
7974,min_diffuse,20,40,2,3,0.05,0.95,0.8403545012567594,12,3.0,1,3.0,1,3.0,1
7975,min_diffuse,20,40,2,3,0.05,0.95,0.9145537659560832,7,2.0,1,2.0,1,2.0,1
7976,min_diffuse,20,40,2,3,0.05,0.95,0.9084560935510418,41,4.0,1,4.0,1,4.0,1
7977,min_diffuse,20,40,2,3,0.05,0.95,0.851331839212528,8,2.0,1,2.0,1,2.0,1
7978,min_diffuse,20,40,2,3,0.05,0.95,0.8670006256719355,11,3.0,0,2.0,1,2.0,1
7979,min_diffuse,20,40,2,3,0.05,0.95,0.9258639535955128,30,4.0,0,3.0,1,3.0,1
7980,min_diffuse,20,40,2,3,0.05,0.95,0.9104521132695416,27,3.0,1,3.0,1,3.0,1
7981,min_diffuse,20,40,2,3,0.05,0.95,0.9271441283856612,30,4.0,0,3.0,1,3.0,1
7982,min_diffuse,20,40,2,3,0.05,0.95,0.9274849532555997,15,2.0,1,2.0,1,2.0,1
7983,min_diffuse,20,40,2,3,0.05,0.95,0.9155108541467047,25,3.0,1,3.0,1,3.0,1
7984,min_diffuse,20,40,2,3,0.05,0.95,0.9364713555237856,18,3.0,1,3.0,1,3.0,1
7985,min_diffuse,20,40,2,3,0.05,0.95,0.9340237791976668,29,3.0,1,3.0,1,3.0,1
7986,min_diffuse,20,40,2,3,0.05,0.95,0.8892052957636314,12,3.0,1,3.0,1,3.0,1
7987,min_diffuse,20,40,2,3,0.05,0.95,0.9084281945211568,22,3.0,1,3.0,1,3.0,1
7988,min_diffuse,20,40,2,3,0.05,0.95,0.8989176943466396,11,3.0,0,2.0,1,3.0,0
7989,min_diffuse,20,40,2,3,0.05,0.95,0.943127032215371,17,3.0,1,3.0,1,3.0,1
7990,min_diffuse,20,40,2,3,0.05,0.95,0.945200941976396,6,2.0,1,2.0,1,2.0,1
7991,min_diffuse,20,40,2,3,0.05,0.95,0.8773950042565255,15,2.0,1,2.0,1,2.0,1
7992,min_diffuse,20,40,2,3,0.05,0.95,0.9399775107211938,8,2.0,1,2.0,1,2.0,1
7993,min_diffuse,20,40,2,3,0.05,0.95,0.9491110853055692,38,5.0,0,5.0,0,4.0,1
7994,min_diffuse,20,40,2,3,0.05,0.95,0.915662942217964,17,3.0,1,3.0,1,3.0,1
7995,min_diffuse,20,40,2,3,0.05,0.95,0.8975654175801102,20,4.0,0,3.0,1,3.0,1
7996,min_diffuse,20,40,2,3,0.05,0.95,0.9161523862148042,14,3.0,1,3.0,1,3.0,1
7997,min_diffuse,20,40,2,3,0.05,0.95,0.9385491888476232,11,3.0,1,3.0,1,3.0,1
7998,min_diffuse,20,40,2,3,0.05,0.95,0.9332226137556898,19,3.0,0,3.0,0,2.0,1
7999,min_diffuse,20,40,2,3,0.05,0.95,0.937757046939655,48,3.0,1,3.0,1,3.0,1
8000,min_diffuse,20,40,2,3,0.05,0.95,0.9162120696102288,13,3.0,0,2.0,1,2.0,1
8001,min_diffuse,20,40,2,3,0.05,0.95,0.9467869519029852,15,3.0,1,3.0,1,3.0,1
8002,min_diffuse,20,40,2,3,0.05,0.95,0.7969954024967023,10,3.0,1,3.0,1,3.0,1
8003,min_diffuse,20,40,2,3,0.05,0.95,0.92889781732388,56,4.0,1,4.0,1,4.0,1
8004,min_diffuse,20,40,2,3,0.05,0.95,0.8103299727290234,17,3.0,0,3.0,0,2.0,1
8005,min_diffuse,20,40,2,3,0.05,0.95,0.9378913997182624,67,4.0,1,4.0,1,4.0,1
8006,min_diffuse,20,40,2,3,0.05,0.95,0.9229039242793952,22,3.0,1,3.0,1,3.0,1
8007,min_diffuse,20,40,2,3,0.05,0.95,0.918567825201878,9,2.0,1,2.0,1,2.0,1
8008,min_diffuse,20,40,2,3,0.05,0.95,0.910729734624093,16,4.0,1,4.0,1,4.0,1
8009,min_diffuse,20,40,2,3,0.05,0.95,0.923360181688748,13,3.0,0,2.0,1,3.0,0
8010,min_diffuse,20,40,2,3,0.05,0.95,0.9393051544584028,40,4.0,0,4.0,0,3.0,1
8011,min_diffuse,20,40,2,3,0.05,0.95,0.9200142328396844,4,2.0,1,2.0,1,2.0,1
8012,min_diffuse,20,40,2,3,0.05,0.95,0.8905656209211017,6,2.0,1,2.0,1,2.0,1
8013,min_diffuse,20,40,2,3,0.05,0.95,0.9400916119668978,26,4.0,1,4.0,1,4.0,1
8014,min_diffuse,20,40,2,3,0.05,0.95,0.8772438236085651,16,3.0,0,3.0,0,2.0,1
8015,min_diffuse,20,40,2,3,0.05,0.95,0.9030915804734866,11,2.0,1,2.0,1,2.0,1
8016,min_diffuse,20,40,2,3,0.05,0.95,0.9112318339293192,18,3.0,0,3.0,0,2.0,1
8017,min_diffuse,20,40,2,3,0.05,0.95,0.8789667929847579,15,3.0,1,3.0,1,3.0,1
8018,min_diffuse,20,40,2,3,0.05,0.95,0.9384732064655044,25,3.0,0,2.0,1,3.0,0
8019,min_diffuse,20,40,2,3,0.05,0.95,0.9435296735154672,15,3.0,1,3.0,1,3.0,1
8020,min_diffuse,20,40,2,3,0.05,0.95,0.8736112440853575,12,3.0,1,3.0,1,3.0,1
8021,min_diffuse,20,40,2,3,0.05,0.95,0.8639025727813514,6,2.0,1,2.0,1,2.0,1
8022,min_diffuse,20,40,2,3,0.05,0.95,0.9240570353755576,5,2.0,1,2.0,1,2.0,1
8023,min_diffuse,20,40,2,3,0.05,0.95,0.9480396541253802,39,4.0,0,3.0,1,3.0,1
8024,min_diffuse,20,40,2,3,0.05,0.95,0.933296002993757,17,3.0,1,3.0,1,3.0,1
8025,min_diffuse,20,40,2,3,0.05,0.95,0.7780196513854103,12,2.0,1,2.0,1,2.0,1
8026,min_diffuse,20,40,2,3,0.05,0.95,0.9074714488141404,7,2.0,1,2.0,1,2.0,1
8027,min_diffuse,20,40,2,3,0.05,0.95,0.928155103618514,6,2.0,1,2.0,1,2.0,1
8028,min_diffuse,20,40,2,3,0.05,0.95,0.9496358564864792,9,3.0,1,3.0,1,3.0,1
8029,min_diffuse,20,40,2,3,0.05,0.95,0.922147019114914,23,3.0,1,3.0,1,3.0,1
8030,min_diffuse,20,40,2,3,0.05,0.95,0.9326453987841856,11,3.0,0,2.0,1,3.0,0
8031,min_diffuse,20,40,2,3,0.05,0.95,0.93829369780178,16,3.0,0,3.0,0,2.0,1
8032,min_diffuse,20,40,2,3,0.05,0.95,0.926153712682958,9,2.0,1,2.0,1,2.0,1
8033,min_diffuse,20,40,2,3,0.05,0.95,0.935792005607451,9,2.0,1,2.0,1,2.0,1
8034,min_diffuse,20,40,2,3,0.05,0.95,0.9128765888155042,6,2.0,1,2.0,1,2.0,1
8035,min_diffuse,20,40,2,3,0.05,0.95,0.945011881109212,12,3.0,0,2.0,1,2.0,1
8036,min_diffuse,20,40,2,3,0.05,0.95,0.9397915244505544,10,3.0,1,3.0,1,3.0,1
8037,min_diffuse,20,40,2,3,0.05,0.95,0.9332420723859984,73,5.0,0,4.0,1,4.0,1
8038,min_diffuse,20,40,2,3,0.05,0.95,0.8684245272136256,5,2.0,1,2.0,1,2.0,1
8039,min_diffuse,20,40,2,3,0.05,0.95,0.9006695376367359,11,2.0,1,2.0,1,3.0,0
8040,min_diffuse,20,40,2,3,0.05,0.95,0.8170165244208768,20,3.0,1,3.0,1,3.0,1
8041,min_diffuse,20,40,2,3,0.05,0.95,0.9128889027601168,6,2.0,1,2.0,1,2.0,1
8042,min_diffuse,20,40,2,3,0.05,0.95,0.8848743603575111,39,4.0,0,3.0,1,3.0,1
8043,min_diffuse,20,40,2,3,0.05,0.95,0.9411454199754214,27,4.0,0,3.0,1,4.0,0
8044,min_diffuse,20,40,2,3,0.05,0.95,0.9163143176313056,18,3.0,1,3.0,1,3.0,1
8045,min_diffuse,20,40,2,3,0.05,0.95,0.9446729307587264,19,4.0,0,3.0,1,4.0,0
8046,min_diffuse,20,40,2,3,0.05,0.95,0.8689689426180407,18,3.0,0,2.0,1,2.0,1
8047,min_diffuse,20,40,2,3,0.05,0.95,0.9452135858668906,35,4.0,0,3.0,1,3.0,1
8048,min_diffuse,20,40,2,3,0.05,0.95,0.910387061908304,7,2.0,1,3.0,0,2.0,1
8049,min_diffuse,20,40,2,3,0.05,0.95,0.8909327021592149,10,3.0,0,2.0,1,2.0,1
8050,min_diffuse,20,40,2,3,0.05,0.95,0.8652474912652077,17,3.0,1,3.0,1,3.0,1
8051,min_diffuse,20,40,2,3,0.05,0.95,0.9012504952219218,3,2.0,1,2.0,1,2.0,1
8052,min_diffuse,20,40,2,3,0.05,0.95,0.9047895399557876,8,2.0,1,3.0,0,3.0,0
8053,min_diffuse,20,40,2,3,0.05,0.95,0.8818589696638853,12,3.0,0,2.0,1,3.0,0
8054,min_diffuse,20,40,2,3,0.05,0.95,0.796005115335237,11,3.0,0,3.0,0,2.0,1
8055,min_diffuse,20,40,2,3,0.05,0.95,0.7882355521253425,5,2.0,1,2.0,1,2.0,1
8056,min_diffuse,20,40,2,3,0.05,0.95,0.9090798179182386,7,2.0,1,2.0,1,2.0,1
8057,min_diffuse,20,40,2,3,0.05,0.95,0.904441671594536,15,3.0,0,3.0,0,2.0,1
8058,min_diffuse,20,40,2,3,0.05,0.95,0.9342250762100288,29,4.0,0,3.0,1,3.0,1
8059,min_diffuse,20,40,2,3,0.05,0.95,0.9282185683427824,13,3.0,1,3.0,1,3.0,1
8060,min_diffuse,20,40,2,3,0.05,0.95,0.9331856278974128,12,3.0,0,2.0,1,3.0,0
8061,min_diffuse,20,40,2,3,0.05,0.95,0.9300859768826386,16,3.0,0,3.0,0,2.0,1
8062,min_diffuse,20,40,2,3,0.05,0.95,0.864394317111372,7,2.0,1,2.0,1,2.0,1
8063,min_diffuse,20,40,2,3,0.05,0.95,0.9292337519866852,58,4.0,0,3.0,1,3.0,1
8064,min_diffuse,20,40,2,3,0.05,0.95,0.9031166704957404,9,2.0,1,2.0,1,2.0,1
8065,min_diffuse,20,40,2,3,0.05,0.95,0.908238944954111,8,2.0,1,2.0,1,2.0,1
8066,min_diffuse,20,40,2,3,0.05,0.95,0.8684250748006532,22,3.0,1,3.0,1,3.0,1
8067,min_diffuse,20,40,2,3,0.05,0.95,0.874570122781128,16,3.0,0,2.0,1,2.0,1
8068,min_diffuse,20,40,2,3,0.05,0.95,0.9366435201837298,9,2.0,1,2.0,1,3.0,0
8069,min_diffuse,20,40,2,3,0.05,0.95,0.9442250693291816,10,3.0,0,2.0,1,2.0,1
8070,min_diffuse,20,40,2,3,0.05,0.95,0.9486764017616626,8,2.0,1,2.0,1,2.0,1
8071,min_diffuse,20,40,2,3,0.05,0.95,0.9362613697293686,27,3.0,0,3.0,0,2.0,1
8072,min_diffuse,20,40,2,3,0.05,0.95,0.8858308999781035,8,3.0,0,2.0,1,3.0,0
8073,min_diffuse,20,40,2,3,0.05,0.95,0.8846693634472896,8,2.0,1,2.0,1,2.0,1
8074,min_diffuse,20,40,2,3,0.05,0.95,0.9046311631535998,10,3.0,0,3.0,0,2.0,1
8075,min_diffuse,20,40,2,3,0.05,0.95,0.9016561960657926,10,2.0,1,2.0,1,2.0,1
8076,min_diffuse,20,40,2,3,0.05,0.95,0.9415980660483608,13,3.0,1,3.0,1,3.0,1
8077,min_diffuse,20,40,2,3,0.05,0.95,0.9422049011472547,22,3.0,1,3.0,1,3.0,1
8078,min_diffuse,20,40,2,3,0.05,0.95,0.8470730302013247,14,3.0,0,2.0,1,2.0,1
8079,min_diffuse,20,40,2,3,0.05,0.95,0.941745049210547,30,4.0,1,4.0,1,4.0,1
8080,min_diffuse,20,40,2,3,0.05,0.95,0.9442980132000036,11,3.0,1,3.0,1,3.0,1
8081,min_diffuse,20,40,2,3,0.05,0.95,0.8971867912772211,13,3.0,1,3.0,1,3.0,1
8082,min_diffuse,20,40,2,3,0.05,0.95,0.9349723627011326,23,4.0,1,4.0,1,4.0,1
8083,min_diffuse,20,40,2,3,0.05,0.95,0.9365254236967752,18,3.0,1,3.0,1,3.0,1
8084,min_diffuse,20,40,2,3,0.05,0.95,0.9444095699948928,26,3.0,1,3.0,1,3.0,1
8085,min_diffuse,20,40,2,3,0.05,0.95,0.9277914077404272,21,3.0,1,3.0,1,3.0,1
8086,min_diffuse,20,40,2,3,0.05,0.95,0.8897470722788215,9,2.0,1,2.0,1,2.0,1
8087,min_diffuse,20,40,2,3,0.05,0.95,0.9283267467135444,40,4.0,0,3.0,1,3.0,1
8088,min_diffuse,20,40,2,3,0.05,0.95,0.9416684463288062,11,3.0,1,3.0,1,3.0,1
8089,min_diffuse,20,40,2,3,0.05,0.95,0.9234877368828056,22,3.0,1,3.0,1,3.0,1
8090,min_diffuse,20,40,2,3,0.05,0.95,0.791971063882059,4,2.0,1,2.0,1,2.0,1
8091,min_diffuse,20,40,2,3,0.05,0.95,0.9484945593950498,9,3.0,1,3.0,1,3.0,1
8092,min_diffuse,20,40,2,3,0.05,0.95,0.7709756645040233,9,2.0,1,2.0,1,2.0,1
8093,min_diffuse,20,40,2,3,0.05,0.95,0.897484869936894,22,3.0,1,3.0,1,3.0,1
8094,min_diffuse,20,40,2,3,0.05,0.95,0.902716515821779,22,3.0,1,3.0,1,3.0,1
8095,min_diffuse,20,40,2,3,0.05,0.95,0.8761892141932107,13,3.0,0,2.0,1,2.0,1
8096,min_diffuse,20,40,2,3,0.05,0.95,0.9394368407999936,23,3.0,1,3.0,1,3.0,1
8097,min_diffuse,20,40,2,3,0.05,0.95,0.909675305827945,8,2.0,1,2.0,1,2.0,1
8098,min_diffuse,20,40,2,3,0.05,0.95,0.8999028778793076,11,3.0,0,2.0,1,2.0,1
8099,min_diffuse,20,40,2,3,0.05,0.95,0.904998525919025,23,3.0,1,3.0,1,3.0,1
8100,min_diffuse,20,40,2,3,0.05,0.95,0.9479377011993998,22,3.0,1,3.0,1,3.0,1
8101,min_diffuse,20,40,2,3,0.05,0.95,0.917246230834088,14,3.0,1,3.0,1,3.0,1
8102,min_diffuse,20,40,2,3,0.05,0.95,0.9006085284395792,29,4.0,0,4.0,0,3.0,1
8103,min_diffuse,20,40,2,3,0.05,0.95,0.8203758218550454,16,3.0,0,3.0,0,2.0,1
8104,min_diffuse,20,40,2,3,0.05,0.95,0.9333663990848527,13,2.0,1,2.0,1,2.0,1
8105,min_diffuse,20,40,2,3,0.05,0.95,0.9118923575619312,19,3.0,1,3.0,1,3.0,1
8106,min_diffuse,20,40,2,3,0.05,0.95,0.887666893164292,18,3.0,1,3.0,1,3.0,1
8107,min_diffuse,20,40,2,3,0.05,0.95,0.9373703169467386,14,3.0,1,3.0,1,3.0,1
8108,min_diffuse,20,40,2,3,0.05,0.95,0.9289282152313004,41,4.0,0,4.0,0,3.0,1
8109,min_diffuse,20,40,2,3,0.05,0.95,0.9445562695291824,6,2.0,1,2.0,1,2.0,1
8110,min_diffuse,20,40,2,3,0.05,0.95,0.9205034604898146,12,2.0,1,2.0,1,2.0,1
8111,min_diffuse,20,40,2,3,0.05,0.95,0.9344135698660412,24,4.0,0,4.0,0,3.0,1
8112,min_diffuse,20,40,2,3,0.05,0.95,0.9016873990918568,12,3.0,0,2.0,1,2.0,1
8113,min_diffuse,20,40,2,3,0.05,0.95,0.8564391673608875,9,2.0,1,2.0,1,2.0,1
8114,min_diffuse,20,40,2,3,0.05,0.95,0.8826399462983657,19,3.0,0,3.0,0,2.0,1
8115,min_diffuse,20,40,2,3,0.05,0.95,0.8749527938295707,18,3.0,0,2.0,1,2.0,1
8116,min_diffuse,20,40,2,3,0.05,0.95,0.8609932865099611,6,2.0,1,2.0,1,2.0,1
8117,min_diffuse,20,40,2,3,0.05,0.95,0.8511852167710737,9,2.0,1,2.0,1,2.0,1
8118,min_diffuse,20,40,2,3,0.05,0.95,0.9181273305224754,20,4.0,0,3.0,1,3.0,1
8119,min_diffuse,20,40,2,3,0.05,0.95,0.9221184591114278,21,4.0,0,3.0,1,3.0,1
8120,min_diffuse,20,40,2,3,0.05,0.95,0.9466678240883476,16,3.0,1,3.0,1,3.0,1
8121,min_diffuse,20,40,2,3,0.05,0.95,0.8241156511455288,11,3.0,0,2.0,1,2.0,1
8122,min_diffuse,20,40,2,3,0.05,0.95,0.8875553912715186,7,2.0,1,2.0,1,2.0,1
8123,min_diffuse,20,40,2,3,0.05,0.95,0.8895308446206914,33,4.0,1,4.0,1,4.0,1
8124,min_diffuse,20,40,2,3,0.05,0.95,0.9345677627356116,48,4.0,1,4.0,1,4.0,1
8125,min_diffuse,20,40,2,3,0.05,0.95,0.9243404384974828,7,2.0,1,2.0,1,3.0,0
8126,min_diffuse,20,40,2,3,0.05,0.95,0.8272417389749455,12,3.0,1,3.0,1,3.0,1
8127,min_diffuse,20,40,2,3,0.05,0.95,0.8990323720792962,9,3.0,0,2.0,1,3.0,0
8128,min_diffuse,20,40,2,3,0.05,0.95,0.9438712342925458,13,3.0,1,3.0,1,3.0,1
8129,min_diffuse,20,40,2,3,0.05,0.95,0.8182090005932902,7,2.0,1,2.0,1,2.0,1
8130,min_diffuse,20,40,2,3,0.05,0.95,0.9393402314763089,32,4.0,1,4.0,1,4.0,1
8131,min_diffuse,20,40,2,3,0.05,0.95,0.6754079201919366,4,2.0,1,2.0,1,2.0,1
8132,min_diffuse,20,40,2,3,0.05,0.95,0.9028261048117324,18,3.0,0,3.0,0,2.0,1
8133,min_diffuse,20,40,2,3,0.05,0.95,0.9103219421125726,10,3.0,1,3.0,1,3.0,1
8134,min_diffuse,20,40,2,3,0.05,0.95,0.9448185822638496,13,3.0,0,2.0,1,2.0,1
8135,min_diffuse,20,40,2,3,0.05,0.95,0.9459641398388964,18,3.0,1,3.0,1,3.0,1
8136,min_diffuse,20,40,2,3,0.05,0.95,0.9353297841157748,20,4.0,1,4.0,1,4.0,1
8137,min_diffuse,20,40,2,3,0.05,0.95,0.9090226952869404,8,2.0,1,2.0,1,2.0,1
8138,min_diffuse,20,40,2,3,0.05,0.95,0.9400678925076256,22,3.0,1,3.0,1,3.0,1
8139,min_diffuse,20,40,2,3,0.05,0.95,0.9299682550920922,16,3.0,0,3.0,0,2.0,1
8140,min_diffuse,20,40,2,3,0.05,0.95,0.937864442980232,14,3.0,0,2.0,1,2.0,1
8141,min_diffuse,20,40,2,3,0.05,0.95,0.9386054154213191,4,2.0,1,2.0,1,2.0,1
8142,min_diffuse,20,40,2,3,0.05,0.95,0.787724634212232,6,2.0,1,2.0,1,2.0,1
8143,min_diffuse,20,40,2,3,0.05,0.95,0.9145720428018564,10,2.0,1,2.0,1,2.0,1
8144,min_diffuse,20,40,2,3,0.05,0.95,0.9405804767610664,24,3.0,0,3.0,0,2.0,1
8145,min_diffuse,20,40,2,3,0.05,0.95,0.8927349558181472,13,3.0,0,3.0,0,2.0,1
8146,min_diffuse,20,40,2,3,0.05,0.95,0.8492832736387292,15,2.0,1,2.0,1,2.0,1
8147,min_diffuse,20,40,2,3,0.05,0.95,0.8843935820350519,12,3.0,1,3.0,1,3.0,1
8148,min_diffuse,20,40,2,3,0.05,0.95,0.9100470140795788,8,2.0,1,2.0,1,3.0,0
8149,min_diffuse,20,40,2,3,0.05,0.95,0.7831968585721728,17,3.0,1,3.0,1,3.0,1
8150,min_diffuse,20,40,2,3,0.05,0.95,0.9257832968441634,6,2.0,1,2.0,1,2.0,1
8151,min_diffuse,20,40,2,3,0.05,0.95,0.9457349457684576,8,2.0,1,2.0,1,2.0,1
8152,min_diffuse,20,40,2,3,0.05,0.95,0.8234928759100765,9,2.0,1,2.0,1,2.0,1
8153,min_diffuse,20,40,2,3,0.05,0.95,0.8814320563879148,13,3.0,1,3.0,1,3.0,1
8154,min_diffuse,20,40,2,3,0.05,0.95,0.9239235755980332,18,3.0,1,3.0,1,3.0,1
8155,min_diffuse,20,40,2,3,0.05,0.95,0.8863008293627925,28,4.0,0,4.0,0,3.0,1
8156,min_diffuse,20,40,2,3,0.05,0.95,0.872537821911931,7,2.0,1,2.0,1,2.0,1
8157,min_diffuse,20,40,2,3,0.05,0.95,0.9383371471047064,8,2.0,1,2.0,1,3.0,0
8158,min_diffuse,20,40,2,3,0.05,0.95,0.9223820176038884,20,4.0,0,3.0,1,3.0,1
8159,min_diffuse,20,40,2,3,0.05,0.95,0.911138844757898,22,3.0,1,3.0,1,3.0,1
8160,min_diffuse,20,40,2,3,0.05,0.95,0.886337439640022,14,3.0,0,2.0,1,2.0,1
8161,min_diffuse,20,40,2,3,0.05,0.95,0.933032216974354,17,4.0,0,3.0,1,3.0,1
8162,min_diffuse,20,40,2,3,0.05,0.95,0.8994153621975768,35,4.0,1,4.0,1,4.0,1
8163,min_diffuse,20,40,2,3,0.05,0.95,0.8324666589577158,4,2.0,1,2.0,1,2.0,1
8164,min_diffuse,20,40,2,3,0.05,0.95,0.9009827438138768,6,2.0,1,2.0,1,2.0,1
8165,min_diffuse,20,40,2,3,0.05,0.95,0.935978091575542,23,4.0,0,4.0,0,3.0,1
8166,min_diffuse,20,40,2,3,0.05,0.95,0.8332326648049192,11,2.0,1,2.0,1,2.0,1
8167,min_diffuse,20,40,2,3,0.05,0.95,0.8446531208781415,5,2.0,1,2.0,1,2.0,1
8168,min_diffuse,20,40,2,3,0.05,0.95,0.8944950501040146,18,3.0,1,3.0,1,3.0,1
8169,min_diffuse,20,40,2,3,0.05,0.95,0.9496650072035492,21,3.0,1,3.0,1,3.0,1
8170,min_diffuse,20,40,2,3,0.05,0.95,0.9180387223577072,15,3.0,0,2.0,1,2.0,1
8171,min_diffuse,20,40,2,3,0.05,0.95,0.8784546709030338,8,2.0,1,2.0,1,3.0,0
8172,min_diffuse,20,40,2,3,0.05,0.95,0.8486166813623744,5,2.0,1,2.0,1,2.0,1
8173,min_diffuse,20,40,2,3,0.05,0.95,0.8063537360996867,7,2.0,1,2.0,1,2.0,1
8174,min_diffuse,20,40,2,3,0.05,0.95,0.9056691750977872,14,3.0,1,3.0,1,3.0,1
8175,min_diffuse,20,40,2,3,0.05,0.95,0.9465975943816676,26,3.0,1,3.0,1,3.0,1
8176,min_diffuse,20,40,2,3,0.05,0.95,0.9087844302486114,11,3.0,0,2.0,1,3.0,0
8177,min_diffuse,20,40,2,3,0.05,0.95,0.9366943089178222,9,2.0,1,2.0,1,2.0,1
8178,min_diffuse,20,40,2,3,0.05,0.95,0.9125965761275704,12,3.0,0,3.0,0,2.0,1
8179,min_diffuse,20,40,2,3,0.05,0.95,0.786588774855857,5,2.0,1,2.0,1,2.0,1
8180,min_diffuse,20,40,2,3,0.05,0.95,0.8507850710295903,5,2.0,1,2.0,1,2.0,1
8181,min_diffuse,20,40,2,3,0.05,0.95,0.8951040528256919,24,4.0,0,3.0,1,3.0,1
8182,min_diffuse,20,40,2,3,0.05,0.95,0.9419801996660148,79,5.0,0,4.0,1,4.0,1
8183,min_diffuse,20,40,2,3,0.05,0.95,0.949537126809713,12,3.0,1,3.0,1,3.0,1
8184,min_diffuse,20,40,2,3,0.05,0.95,0.9161990295265224,6,2.0,1,2.0,1,2.0,1
8185,min_diffuse,20,40,2,3,0.05,0.95,0.943697840455464,22,3.0,0,2.0,1,2.0,1
8186,min_diffuse,20,40,2,3,0.05,0.95,0.9300703541525708,18,3.0,1,3.0,1,3.0,1
8187,min_diffuse,20,40,2,3,0.05,0.95,0.940521576901898,6,2.0,1,2.0,1,2.0,1
8188,min_diffuse,20,40,2,3,0.05,0.95,0.9045856242583028,7,2.0,1,2.0,1,2.0,1
8189,min_diffuse,20,40,2,3,0.05,0.95,0.9245812934861088,15,3.0,0,3.0,0,2.0,1
8190,min_diffuse,20,40,2,3,0.05,0.95,0.9409704254368936,28,3.0,1,3.0,1,3.0,1
8191,min_diffuse,20,40,2,3,0.05,0.95,0.8695433587171448,17,3.0,0,2.0,1,2.0,1
8192,min_diffuse,20,40,2,3,0.05,0.95,0.9178980410800832,12,3.0,0,2.0,1,3.0,0
8193,min_diffuse,20,40,2,3,0.05,0.95,0.866159522052769,11,3.0,1,3.0,1,3.0,1
8194,min_diffuse,20,40,2,3,0.05,0.95,0.9382085785782494,37,4.0,1,4.0,1,4.0,1
8195,min_diffuse,20,40,2,3,0.05,0.95,0.82802448355726,7,2.0,1,2.0,1,2.0,1
8196,min_diffuse,20,40,2,3,0.05,0.95,0.8873199086781605,15,3.0,1,3.0,1,3.0,1
8197,min_diffuse,20,40,2,3,0.05,0.95,0.8912333849280055,22,3.0,1,3.0,1,3.0,1
8198,min_diffuse,20,40,2,3,0.05,0.95,0.9403201245308808,8,2.0,1,2.0,1,2.0,1
8199,min_diffuse,20,40,2,3,0.05,0.95,0.8826388558068005,7,2.0,1,2.0,1,2.0,1
8200,min_diffuse,20,40,2,3,0.05,0.95,0.935639064058544,11,3.0,0,2.0,1,2.0,1
8201,min_diffuse,20,40,2,3,0.05,0.95,0.9115100629277744,26,3.0,1,3.0,1,3.0,1
8202,min_diffuse,20,40,2,3,0.05,0.95,0.9079799829686876,12,3.0,1,3.0,1,3.0,1
8203,min_diffuse,20,40,2,3,0.05,0.95,0.9258570763570144,15,3.0,0,2.0,1,3.0,0
8204,min_diffuse,20,40,2,3,0.05,0.95,0.9383921988830682,34,4.0,1,4.0,1,4.0,1
8205,min_diffuse,20,40,2,3,0.05,0.95,0.8766394267090518,12,3.0,0,2.0,1,2.0,1
8206,min_diffuse,20,40,2,3,0.05,0.95,0.8984337002564577,16,3.0,1,3.0,1,3.0,1
8207,min_diffuse,20,40,2,3,0.05,0.95,0.8665249760348134,25,3.0,1,3.0,1,3.0,1
8208,min_diffuse,20,40,2,3,0.05,0.95,0.8280709338760606,3,2.0,1,2.0,1,2.0,1
8209,min_diffuse,20,40,2,3,0.05,0.95,0.9269987341735618,24,4.0,0,3.0,1,4.0,0
8210,min_diffuse,20,40,2,3,0.05,0.95,0.8665017448067066,6,2.0,1,2.0,1,3.0,0
8211,min_diffuse,20,40,2,3,0.05,0.95,0.9256477384648588,15,3.0,0,2.0,1,3.0,0
8212,min_diffuse,20,40,2,3,0.05,0.95,0.778085946424767,9,2.0,1,2.0,1,2.0,1
8213,min_diffuse,20,40,2,3,0.05,0.95,0.9447388375247948,17,3.0,1,3.0,1,3.0,1
8214,min_diffuse,20,40,2,3,0.05,0.95,0.7582257276574803,4,2.0,1,2.0,1,2.0,1
8215,min_diffuse,20,40,2,3,0.05,0.95,0.902693853236118,10,3.0,1,3.0,1,3.0,1
8216,min_diffuse,20,40,2,3,0.05,0.95,0.9060692586807336,8,2.0,1,3.0,0,2.0,1
8217,min_diffuse,20,40,2,3,0.05,0.95,0.9088608869514404,45,4.0,0,4.0,0,3.0,1
8218,min_diffuse,20,40,2,3,0.05,0.95,0.93516554023631,35,3.0,1,3.0,1,4.0,0
8219,min_diffuse,20,40,2,3,0.05,0.95,0.925765925132922,29,3.0,1,3.0,1,3.0,1
8220,min_diffuse,20,40,2,3,0.05,0.95,0.9341792640674872,25,4.0,1,4.0,1,4.0,1
8221,min_diffuse,20,40,2,3,0.05,0.95,0.9482334792721272,8,2.0,1,2.0,1,2.0,1
8222,min_diffuse,20,40,2,3,0.05,0.95,0.9291656303058968,13,3.0,0,2.0,1,3.0,0
8223,min_diffuse,20,40,2,3,0.05,0.95,0.9446230772095406,13,3.0,1,3.0,1,3.0,1
8224,min_diffuse,20,40,2,3,0.05,0.95,0.8905424067156124,11,3.0,0,2.0,1,3.0,0
8225,min_diffuse,20,40,2,3,0.05,0.95,0.9096357198218284,13,3.0,0,2.0,1,2.0,1
8226,min_diffuse,20,40,2,3,0.05,0.95,0.9414778156198194,25,4.0,1,4.0,1,4.0,1
8227,min_diffuse,20,40,2,3,0.05,0.95,0.9326044627067656,8,3.0,0,2.0,1,3.0,0
8228,min_diffuse,20,40,2,3,0.05,0.95,0.9391322389011224,37,4.0,0,4.0,0,3.0,1
8229,min_diffuse,20,40,2,3,0.05,0.95,0.8971166395142773,6,2.0,1,2.0,1,2.0,1
8230,min_diffuse,20,40,2,3,0.05,0.95,0.9428915902865468,45,3.0,1,3.0,1,3.0,1
8231,min_diffuse,20,40,2,3,0.05,0.95,0.8518456106771564,22,3.0,1,3.0,1,3.0,1
8232,min_diffuse,20,40,2,3,0.05,0.95,0.9202913397148405,24,3.0,1,3.0,1,3.0,1
8233,min_diffuse,20,40,2,3,0.05,0.95,0.9003217425342737,3,2.0,1,2.0,1,2.0,1
8234,min_diffuse,20,40,2,3,0.05,0.95,0.9138906898300952,13,3.0,1,3.0,1,3.0,1
8235,min_diffuse,20,40,2,3,0.05,0.95,0.9396963529664004,38,3.0,1,3.0,1,3.0,1
8236,min_diffuse,20,40,2,3,0.05,0.95,0.9350804516623532,56,4.0,0,3.0,1,3.0,1
8237,min_diffuse,20,40,2,3,0.05,0.95,0.9232252508037933,21,3.0,1,3.0,1,3.0,1
8238,min_diffuse,20,40,2,3,0.05,0.95,0.8926008169658923,24,3.0,1,3.0,1,3.0,1
8239,min_diffuse,20,40,2,3,0.05,0.95,0.9266201880902808,9,2.0,1,2.0,1,2.0,1
8240,min_diffuse,20,40,2,3,0.05,0.95,0.7502572765270316,9,2.0,1,2.0,1,2.0,1
8241,min_diffuse,20,40,2,3,0.05,0.95,0.8619761940480565,8,2.0,1,3.0,0,3.0,0
8242,min_diffuse,20,40,2,3,0.05,0.95,0.9260276822817995,8,2.0,1,2.0,1,2.0,1
8243,min_diffuse,20,40,2,3,0.05,0.95,0.9114955373491836,20,4.0,0,3.0,1,3.0,1
8244,min_diffuse,20,40,2,3,0.05,0.95,0.8932704501269846,5,2.0,1,2.0,1,2.0,1
8245,min_diffuse,20,40,2,3,0.05,0.95,0.944546666035877,13,3.0,1,3.0,1,3.0,1
8246,min_diffuse,20,40,2,3,0.05,0.95,0.918637515098278,11,3.0,1,3.0,1,3.0,1
8247,min_diffuse,20,40,2,3,0.05,0.95,0.9269777866751148,24,4.0,0,4.0,0,3.0,1
8248,min_diffuse,20,40,2,3,0.05,0.95,0.9440037963090974,9,2.0,1,2.0,1,2.0,1
8249,min_diffuse,20,40,2,3,0.05,0.95,0.8917816647062362,22,3.0,1,3.0,1,3.0,1
8250,min_diffuse,20,40,2,3,0.05,0.95,0.8567841032377066,31,3.0,1,3.0,1,3.0,1
8251,min_diffuse,20,40,2,3,0.05,0.95,0.897090911244216,4,2.0,1,2.0,1,2.0,1
8252,min_diffuse,20,40,2,3,0.05,0.95,0.9382839215124402,17,3.0,1,3.0,1,3.0,1
8253,min_diffuse,20,40,2,3,0.05,0.95,0.9376359345193632,44,4.0,1,4.0,1,4.0,1
8254,min_diffuse,20,40,2,3,0.05,0.95,0.9110961922715684,21,3.0,1,3.0,1,3.0,1
8255,min_diffuse,20,40,2,3,0.05,0.95,0.9481243060104664,17,4.0,0,3.0,1,4.0,0
8256,min_diffuse,20,40,2,3,0.05,0.95,0.9470224931528118,18,4.0,0,3.0,1,3.0,1
8257,min_diffuse,20,40,2,3,0.05,0.95,0.9415528023017408,34,4.0,0,3.0,1,3.0,1
8258,min_diffuse,20,40,2,3,0.05,0.95,0.8528520777721273,7,2.0,1,2.0,1,2.0,1
8259,min_diffuse,20,40,2,3,0.05,0.95,0.9007028350144795,7,2.0,1,2.0,1,2.0,1
8260,min_diffuse,20,40,2,3,0.05,0.95,0.8957839684848928,16,3.0,1,3.0,1,3.0,1
8261,min_diffuse,20,40,2,3,0.05,0.95,0.9227776519807132,29,4.0,0,3.0,1,3.0,1
8262,min_diffuse,20,40,2,3,0.05,0.95,0.919255724214687,21,3.0,1,3.0,1,3.0,1
8263,min_diffuse,20,40,2,3,0.05,0.95,0.9436772428443144,13,3.0,0,2.0,1,2.0,1
8264,min_diffuse,20,40,2,3,0.05,0.95,0.8947058895400358,10,2.0,1,2.0,1,3.0,0
8265,min_diffuse,20,40,2,3,0.05,0.95,0.866254736674467,8,2.0,1,2.0,1,3.0,0
8266,min_diffuse,20,40,2,3,0.05,0.95,0.8755475703494802,15,3.0,0,3.0,0,2.0,1
8267,min_diffuse,20,40,2,3,0.05,0.95,0.9176103520399334,40,5.0,0,4.0,1,4.0,1
8268,min_diffuse,20,40,2,3,0.05,0.95,0.9333847715724372,43,3.0,1,3.0,1,3.0,1
8269,min_diffuse,20,40,2,3,0.05,0.95,0.9477334165296386,25,3.0,1,3.0,1,3.0,1
8270,min_diffuse,20,40,2,3,0.05,0.95,0.9205380953382118,8,3.0,0,2.0,1,3.0,0
8271,min_diffuse,20,40,2,3,0.05,0.95,0.9256381738912124,56,4.0,1,4.0,1,4.0,1
8272,min_diffuse,20,40,2,3,0.05,0.95,0.8708484776066436,6,2.0,1,2.0,1,2.0,1
8273,min_diffuse,20,40,2,3,0.05,0.95,0.9146953842201953,22,3.0,0,3.0,0,2.0,1
8274,min_diffuse,20,40,2,3,0.05,0.95,0.8747360667333179,15,3.0,1,3.0,1,3.0,1
8275,min_diffuse,20,40,2,3,0.05,0.95,0.9470720933771832,31,4.0,1,4.0,1,4.0,1
8276,min_diffuse,20,40,2,3,0.05,0.95,0.9475458436697676,31,3.0,1,3.0,1,3.0,1
8277,min_diffuse,20,40,2,3,0.05,0.95,0.9331468455821232,7,2.0,1,2.0,1,2.0,1
8278,min_diffuse,20,40,2,3,0.05,0.95,0.9275121286657868,13,3.0,1,3.0,1,3.0,1
8279,min_diffuse,20,40,2,3,0.05,0.95,0.8740391676506977,9,3.0,1,3.0,1,3.0,1
8280,min_diffuse,20,40,2,3,0.05,0.95,0.8893323633089488,17,3.0,0,2.0,1,2.0,1
8281,min_diffuse,20,40,2,3,0.05,0.95,0.9424537359433772,23,4.0,0,3.0,1,3.0,1
8282,min_diffuse,20,40,2,3,0.05,0.95,0.923404073574775,24,4.0,1,4.0,1,4.0,1
8283,min_diffuse,20,40,2,3,0.05,0.95,0.9100890231785022,23,3.0,0,2.0,1,2.0,1
8284,min_diffuse,20,40,2,3,0.05,0.95,0.9238376190157204,6,2.0,1,2.0,1,2.0,1
8285,min_diffuse,20,40,2,3,0.05,0.95,0.9235612413473296,4,2.0,1,2.0,1,2.0,1
8286,min_diffuse,20,40,2,3,0.05,0.95,0.9337609048361716,13,3.0,0,2.0,1,2.0,1
8287,min_diffuse,20,40,2,3,0.05,0.95,0.9464107118702676,16,3.0,1,3.0,1,3.0,1
8288,min_diffuse,20,40,2,3,0.05,0.95,0.8221251434702059,8,2.0,1,2.0,1,2.0,1
8289,min_diffuse,20,40,2,3,0.05,0.95,0.9228989570595774,27,4.0,0,3.0,1,3.0,1
8290,min_diffuse,20,40,2,3,0.05,0.95,0.9105760123082836,9,2.0,1,2.0,1,2.0,1
8291,min_diffuse,20,40,2,3,0.05,0.95,0.9242720015764524,50,4.0,1,4.0,1,4.0,1
8292,min_diffuse,20,40,2,3,0.05,0.95,0.9425553993744747,73,5.0,0,4.0,1,4.0,1
8293,min_diffuse,20,40,2,3,0.05,0.95,0.926811262770294,17,3.0,1,3.0,1,3.0,1
8294,min_diffuse,20,40,2,3,0.05,0.95,0.9364493786673084,11,3.0,0,2.0,1,3.0,0
8295,min_diffuse,20,40,2,3,0.05,0.95,0.9286082584946116,26,4.0,0,4.0,0,3.0,1
8296,min_diffuse,20,40,2,3,0.05,0.95,0.9196882877717598,11,3.0,1,3.0,1,3.0,1
8297,min_diffuse,20,40,2,3,0.05,0.95,0.8388455254295005,6,2.0,1,2.0,1,2.0,1
8298,min_diffuse,20,40,2,3,0.05,0.95,0.785755409799545,7,2.0,1,2.0,1,3.0,0
8299,min_diffuse,20,40,2,3,0.05,0.95,0.9433331554221388,13,3.0,0,2.0,1,2.0,1
8300,min_diffuse,20,40,2,3,0.05,0.95,0.9434138962919985,15,3.0,1,3.0,1,3.0,1
8301,min_diffuse,20,40,2,3,0.05,0.95,0.7969488898525536,12,3.0,1,3.0,1,3.0,1
8302,min_diffuse,20,40,2,3,0.05,0.95,0.945487832422238,10,3.0,1,3.0,1,3.0,1
8303,min_diffuse,20,40,2,3,0.05,0.95,0.9186268760832847,22,3.0,1,3.0,1,3.0,1
8304,min_diffuse,20,40,2,3,0.05,0.95,0.8723132853891279,8,2.0,1,3.0,0,3.0,0
8305,min_diffuse,20,40,2,3,0.05,0.95,0.7900225285947559,4,2.0,1,2.0,1,2.0,1
8306,min_diffuse,20,40,2,3,0.05,0.95,0.923274762931739,6,2.0,1,2.0,1,2.0,1
8307,min_diffuse,20,40,2,3,0.05,0.95,0.902875867147894,6,2.0,1,2.0,1,2.0,1
8308,min_diffuse,20,40,2,3,0.05,0.95,0.9404122510842864,11,3.0,1,3.0,1,3.0,1
8309,min_diffuse,20,40,2,3,0.05,0.95,0.8783298340851513,10,3.0,1,3.0,1,3.0,1
8310,min_diffuse,20,40,2,3,0.05,0.95,0.9111576786187812,17,3.0,1,3.0,1,3.0,1
8311,min_diffuse,20,40,2,3,0.05,0.95,0.8544419538527706,12,2.0,1,2.0,1,2.0,1
8312,min_diffuse,20,40,2,3,0.05,0.95,0.9050185578504252,14,3.0,0,2.0,1,2.0,1
8313,min_diffuse,20,40,2,3,0.05,0.95,0.8960782626659156,6,2.0,1,2.0,1,2.0,1
8314,min_diffuse,20,40,2,3,0.05,0.95,0.9258104513175786,33,4.0,1,4.0,1,4.0,1
8315,min_diffuse,20,40,2,3,0.05,0.95,0.8894833473478688,5,2.0,1,2.0,1,2.0,1
8316,min_diffuse,20,40,2,3,0.05,0.95,0.9441203417515528,16,3.0,0,2.0,1,3.0,0
8317,min_diffuse,20,40,2,3,0.05,0.95,0.9467162409323008,10,2.0,1,2.0,1,2.0,1
8318,min_diffuse,20,40,2,3,0.05,0.95,0.8921634792130338,33,4.0,0,3.0,1,3.0,1
8319,min_diffuse,20,40,2,3,0.05,0.95,0.9164031469507382,26,3.0,1,3.0,1,3.0,1
8320,min_diffuse,20,40,2,3,0.05,0.95,0.941747075947681,18,3.0,1,3.0,1,3.0,1
8321,min_diffuse,20,40,2,3,0.05,0.95,0.8845436508395527,31,3.0,1,3.0,1,3.0,1
8322,min_diffuse,20,40,2,3,0.05,0.95,0.9247189330436172,34,4.0,0,3.0,1,3.0,1
8323,min_diffuse,20,40,2,3,0.05,0.95,0.919279935624892,28,3.0,1,3.0,1,3.0,1
8324,min_diffuse,20,40,2,3,0.05,0.95,0.9263603310232766,8,2.0,1,2.0,1,2.0,1
8325,min_diffuse,20,40,2,3,0.05,0.95,0.9435029442505728,15,3.0,1,3.0,1,3.0,1
8326,min_diffuse,20,40,2,3,0.05,0.95,0.8983818259970173,25,3.0,1,3.0,1,3.0,1
8327,min_diffuse,20,40,2,3,0.05,0.95,0.9498586134083988,12,3.0,0,2.0,1,2.0,1
8328,min_diffuse,20,40,2,3,0.05,0.95,0.9210416564898628,12,3.0,1,3.0,1,3.0,1
8329,min_diffuse,20,40,2,3,0.05,0.95,0.9023238986492388,5,2.0,1,2.0,1,2.0,1
8330,min_diffuse,20,40,2,3,0.05,0.95,0.922883970320051,20,3.0,1,3.0,1,3.0,1
8331,min_diffuse,20,40,2,3,0.05,0.95,0.8928320550178812,7,2.0,1,2.0,1,2.0,1
8332,min_diffuse,20,40,2,3,0.05,0.95,0.8834460247591067,18,3.0,1,3.0,1,3.0,1
8333,min_diffuse,20,40,2,3,0.05,0.95,0.948918762759398,32,4.0,1,4.0,1,4.0,1
8334,min_diffuse,20,40,2,3,0.05,0.95,0.8743117805097849,12,3.0,1,3.0,1,3.0,1
8335,min_diffuse,20,40,2,3,0.05,0.95,0.8828387268230703,7,2.0,1,2.0,1,2.0,1
8336,min_diffuse,20,40,2,3,0.05,0.95,0.8233549918191347,11,3.0,0,2.0,1,3.0,0
8337,min_diffuse,20,40,2,3,0.05,0.95,0.8503580265621432,8,2.0,1,2.0,1,2.0,1
8338,min_diffuse,20,40,2,3,0.05,0.95,0.9051769017051662,10,2.0,1,2.0,1,2.0,1
8339,min_diffuse,20,40,2,3,0.05,0.95,0.8813874052928791,14,3.0,0,2.0,1,2.0,1
8340,min_diffuse,20,40,2,3,0.05,0.95,0.9426570117036144,10,3.0,1,3.0,1,3.0,1
8341,min_diffuse,20,40,2,3,0.05,0.95,0.8862521596403842,19,3.0,0,3.0,0,2.0,1
8342,min_diffuse,20,40,2,3,0.05,0.95,0.9274416777897756,11,3.0,0,2.0,1,3.0,0
8343,min_diffuse,20,40,2,3,0.05,0.95,0.9353069182697464,36,4.0,1,5.0,0,4.0,1
8344,min_diffuse,20,40,2,3,0.05,0.95,0.9482901182766434,37,3.0,1,3.0,1,3.0,1
8345,min_diffuse,20,40,2,3,0.05,0.95,0.9388153630300238,61,4.0,0,4.0,0,3.0,1
8346,min_diffuse,20,40,2,3,0.05,0.95,0.8997686338248498,8,2.0,1,2.0,1,2.0,1
8347,min_diffuse,20,40,2,3,0.05,0.95,0.8503187003230208,6,2.0,1,2.0,1,2.0,1
8348,min_diffuse,20,40,2,3,0.05,0.95,0.8254289407148473,3,2.0,1,2.0,1,2.0,1
8349,min_diffuse,20,40,2,3,0.05,0.95,0.9200833365377064,13,3.0,1,3.0,1,4.0,0
8350,min_diffuse,20,40,2,3,0.05,0.95,0.9384012018527128,12,3.0,1,3.0,1,3.0,1
8351,min_diffuse,20,40,2,3,0.05,0.95,0.9391622519513618,11,3.0,1,3.0,1,3.0,1
8352,min_diffuse,20,40,2,3,0.05,0.95,0.9487898338294088,100,5.0,1,5.0,1,5.0,1
8353,min_diffuse,20,40,2,3,0.05,0.95,0.945285631234365,39,4.0,1,4.0,1,4.0,1
8354,min_diffuse,20,40,2,3,0.05,0.95,0.906049331807836,13,3.0,0,2.0,1,2.0,1
8355,min_diffuse,20,40,2,3,0.05,0.95,0.8039309411423763,15,2.0,1,2.0,1,2.0,1
8356,min_diffuse,20,40,2,3,0.05,0.95,0.7970077739109387,5,2.0,1,2.0,1,2.0,1
8357,min_diffuse,20,40,2,3,0.05,0.95,0.9146580940631068,10,3.0,0,2.0,1,2.0,1
8358,min_diffuse,20,40,2,3,0.05,0.95,0.8731652336410676,24,3.0,1,3.0,1,3.0,1
8359,min_diffuse,20,40,2,3,0.05,0.95,0.8847363072533997,13,2.0,1,2.0,1,2.0,1
8360,min_diffuse,20,40,2,3,0.05,0.95,0.9282328307374416,19,3.0,0,3.0,0,2.0,1
8361,min_diffuse,20,40,2,3,0.05,0.95,0.937132643545868,29,4.0,1,4.0,1,4.0,1
8362,min_diffuse,20,40,2,3,0.05,0.95,0.8585847771770143,9,3.0,0,3.0,0,2.0,1
8363,min_diffuse,20,40,2,3,0.05,0.95,0.835742058400292,7,2.0,1,2.0,1,2.0,1
8364,min_diffuse,20,40,2,3,0.05,0.95,0.8771658159193363,16,3.0,0,2.0,1,2.0,1
8365,min_diffuse,20,40,2,3,0.05,0.95,0.9242882563621982,40,4.0,0,3.0,1,3.0,1
8366,min_diffuse,20,40,2,3,0.05,0.95,0.926553336275219,20,3.0,1,3.0,1,3.0,1
8367,min_diffuse,20,40,2,3,0.05,0.95,0.9356650289715192,36,3.0,1,3.0,1,3.0,1
8368,min_diffuse,20,40,2,3,0.05,0.95,0.8081610017343394,14,3.0,1,3.0,1,3.0,1
8369,min_diffuse,20,40,2,3,0.05,0.95,0.9254881027567896,55,4.0,1,4.0,1,4.0,1
8370,min_diffuse,20,40,2,3,0.05,0.95,0.9404472360984868,24,4.0,0,4.0,0,3.0,1
8371,min_diffuse,20,40,2,3,0.05,0.95,0.8874346226956221,20,3.0,1,3.0,1,3.0,1
8372,min_diffuse,20,40,2,3,0.05,0.95,0.9231543483112098,15,4.0,0,3.0,1,3.0,1
8373,min_diffuse,20,40,2,3,0.05,0.95,0.909346882667292,16,3.0,1,3.0,1,3.0,1
8374,min_diffuse,20,40,2,3,0.05,0.95,0.9399197973852688,19,3.0,1,3.0,1,3.0,1
8375,min_diffuse,20,40,2,3,0.05,0.95,0.9377557108638744,24,4.0,1,4.0,1,4.0,1
8376,min_diffuse,20,40,2,3,0.05,0.95,0.8809517237232615,23,3.0,1,3.0,1,3.0,1
8377,min_diffuse,20,40,2,3,0.05,0.95,0.9406557438894794,9,2.0,1,2.0,1,2.0,1
8378,min_diffuse,20,40,2,3,0.05,0.95,0.94875301819354,21,3.0,1,3.0,1,3.0,1
8379,min_diffuse,20,40,2,3,0.05,0.95,0.873735860288658,9,3.0,1,3.0,1,3.0,1
8380,min_diffuse,20,40,2,3,0.05,0.95,0.8953284851128213,25,4.0,1,4.0,1,4.0,1
8381,min_diffuse,20,40,2,3,0.05,0.95,0.9498524988622268,21,3.0,1,3.0,1,3.0,1
8382,min_diffuse,20,40,2,3,0.05,0.95,0.8957330083251477,18,3.0,1,3.0,1,3.0,1
8383,min_diffuse,20,40,2,3,0.05,0.95,0.9422398029648624,55,4.0,1,4.0,1,4.0,1
8384,min_diffuse,20,40,2,3,0.05,0.95,0.8786814896213162,18,3.0,1,3.0,1,3.0,1
8385,min_diffuse,20,40,2,3,0.05,0.95,0.926290205007986,8,3.0,0,2.0,1,2.0,1
8386,min_diffuse,20,40,2,3,0.05,0.95,0.8947059190988244,13,3.0,1,3.0,1,3.0,1
8387,min_diffuse,20,40,2,3,0.05,0.95,0.9063702771830632,22,4.0,0,3.0,1,4.0,0
8388,min_diffuse,20,40,2,3,0.05,0.95,0.846200805991152,17,3.0,0,3.0,0,2.0,1
8389,min_diffuse,20,40,2,3,0.05,0.95,0.9372545137836638,7,2.0,1,2.0,1,2.0,1
8390,min_diffuse,20,40,2,3,0.05,0.95,0.826344494588894,6,2.0,1,2.0,1,2.0,1
8391,min_diffuse,20,40,2,3,0.05,0.95,0.8830847704224074,8,2.0,1,2.0,1,2.0,1
8392,min_diffuse,20,40,2,3,0.05,0.95,0.9461894506107128,49,4.0,0,3.0,1,3.0,1
8393,min_diffuse,20,40,2,3,0.05,0.95,0.9259329999439904,10,3.0,0,3.0,0,2.0,1
8394,min_diffuse,20,40,2,3,0.05,0.95,0.9381192531456763,15,3.0,1,3.0,1,3.0,1
8395,min_diffuse,20,40,2,3,0.05,0.95,0.8130348003419742,25,3.0,1,3.0,1,3.0,1
8396,min_diffuse,20,40,2,3,0.05,0.95,0.8611890718753886,19,3.0,1,3.0,1,3.0,1
8397,min_diffuse,20,40,2,3,0.05,0.95,0.86852872009829,14,3.0,0,3.0,0,2.0,1
8398,min_diffuse,20,40,2,3,0.05,0.95,0.8495426737554865,15,3.0,1,4.0,0,3.0,1
8399,min_diffuse,20,40,2,3,0.05,0.95,0.9269556710602932,26,4.0,0,3.0,1,3.0,1
8400,min_diffuse,20,40,2,3,0.05,0.95,0.9272415833260956,19,4.0,1,4.0,1,4.0,1
8401,min_diffuse,20,40,2,3,0.05,0.95,0.7454367354798345,9,2.0,1,2.0,1,2.0,1
8402,min_diffuse,20,40,2,3,0.05,0.95,0.9467259990437328,46,4.0,1,4.0,1,4.0,1
8403,min_diffuse,20,40,2,3,0.05,0.95,0.8560043644352847,11,2.0,1,2.0,1,2.0,1
8404,min_diffuse,20,40,2,3,0.05,0.95,0.9412420199255452,19,2.0,1,2.0,1,2.0,1
8405,min_diffuse,20,40,2,3,0.05,0.95,0.9037595307915288,4,2.0,1,2.0,1,2.0,1
8406,min_diffuse,20,40,2,3,0.05,0.95,0.9081821034426912,21,3.0,0,3.0,0,2.0,1
8407,min_diffuse,20,40,2,3,0.05,0.95,0.8799355742012817,4,2.0,1,2.0,1,2.0,1
8408,min_diffuse,20,40,2,3,0.05,0.95,0.9033095489559806,7,2.0,1,2.0,1,2.0,1
8409,min_diffuse,20,40,2,3,0.05,0.95,0.8977890352392844,47,3.0,1,3.0,1,3.0,1
8410,min_diffuse,20,40,2,3,0.05,0.95,0.9115492182616224,33,3.0,1,3.0,1,3.0,1
8411,min_diffuse,20,40,2,3,0.05,0.95,0.9245663288771424,9,3.0,0,2.0,1,3.0,0
8412,min_diffuse,20,40,2,3,0.05,0.95,0.8451573853343773,12,3.0,0,2.0,1,2.0,1
8413,min_diffuse,20,40,2,3,0.05,0.95,0.9154520959220764,12,3.0,1,3.0,1,3.0,1
8414,min_diffuse,20,40,2,3,0.05,0.95,0.904161810588088,19,3.0,0,3.0,0,2.0,1
8415,min_diffuse,20,40,2,3,0.05,0.95,0.8964199277608198,20,3.0,1,3.0,1,3.0,1
8416,min_diffuse,20,40,2,3,0.05,0.95,0.9349826429207292,17,3.0,0,2.0,1,2.0,1
8417,min_diffuse,20,40,2,3,0.05,0.95,0.94560378897181,8,3.0,0,2.0,1,3.0,0
8418,min_diffuse,20,40,2,3,0.05,0.95,0.9239060828169098,5,2.0,1,2.0,1,2.0,1
8419,min_diffuse,20,40,2,3,0.05,0.95,0.8927824571376785,18,3.0,0,2.0,1,3.0,0
8420,min_diffuse,20,40,2,3,0.05,0.95,0.9053189598143287,8,3.0,0,2.0,1,2.0,1
8421,min_diffuse,20,40,2,3,0.05,0.95,0.9463806199041946,41,3.0,1,3.0,1,3.0,1
8422,min_diffuse,20,40,2,3,0.05,0.95,0.907311130507736,11,3.0,0,3.0,0,2.0,1
8423,min_diffuse,20,40,2,3,0.05,0.95,0.920736440644722,12,3.0,1,3.0,1,3.0,1
8424,min_diffuse,20,40,2,3,0.05,0.95,0.9492054139231524,22,4.0,0,3.0,1,4.0,0
8425,min_diffuse,20,40,2,3,0.05,0.95,0.9291771519621652,26,3.0,1,3.0,1,3.0,1
8426,min_diffuse,20,40,2,3,0.05,0.95,0.9348455793919344,13,3.0,1,3.0,1,3.0,1
8427,min_diffuse,20,40,2,3,0.05,0.95,0.9102102123175444,15,3.0,1,3.0,1,3.0,1
8428,min_diffuse,20,40,2,3,0.05,0.95,0.937459303656718,16,3.0,1,3.0,1,3.0,1
8429,min_diffuse,20,40,2,3,0.05,0.95,0.870401288865622,7,2.0,1,2.0,1,2.0,1
8430,min_diffuse,20,40,2,3,0.05,0.95,0.928909165304596,8,2.0,1,2.0,1,2.0,1
8431,min_diffuse,20,40,2,3,0.05,0.95,0.8075887007250654,8,2.0,1,3.0,0,3.0,0
8432,min_diffuse,20,40,2,3,0.05,0.95,0.8935610798014697,14,3.0,0,3.0,0,2.0,1
8433,min_diffuse,20,40,2,3,0.05,0.95,0.8894809278173146,18,3.0,0,3.0,0,2.0,1
8434,min_diffuse,20,40,2,3,0.05,0.95,0.9176851075388124,18,3.0,1,3.0,1,4.0,0
8435,min_diffuse,20,40,2,3,0.05,0.95,0.9231001532893778,37,4.0,0,4.0,0,3.0,1
8436,min_diffuse,20,40,2,3,0.05,0.95,0.8863771458510706,12,3.0,0,2.0,1,2.0,1
8437,min_diffuse,20,40,2,3,0.05,0.95,0.8533025036179891,5,2.0,1,2.0,1,2.0,1
8438,min_diffuse,20,40,2,3,0.05,0.95,0.9142504337908176,21,3.0,1,3.0,1,3.0,1
8439,min_diffuse,20,40,2,3,0.05,0.95,0.9379130398729246,5,2.0,1,2.0,1,2.0,1
8440,min_diffuse,20,40,2,3,0.05,0.95,0.921651045053422,20,3.0,0,3.0,0,2.0,1
8441,min_diffuse,20,40,2,3,0.05,0.95,0.9242309842152802,23,3.0,1,3.0,1,3.0,1
8442,min_diffuse,20,40,2,3,0.05,0.95,0.91862148688486,17,3.0,0,3.0,0,2.0,1
8443,min_diffuse,20,40,2,3,0.05,0.95,0.6400893235230357,6,2.0,1,2.0,1,2.0,1
8444,min_diffuse,20,40,2,3,0.05,0.95,0.914042969200706,16,4.0,0,3.0,1,3.0,1
8445,min_diffuse,20,40,2,3,0.05,0.95,0.8755852493628014,25,4.0,0,3.0,1,3.0,1
8446,min_diffuse,20,40,2,3,0.05,0.95,0.9453412259620227,22,3.0,1,3.0,1,3.0,1
8447,min_diffuse,20,40,2,3,0.05,0.95,0.8843901113714688,7,2.0,1,2.0,1,2.0,1
8448,min_diffuse,20,40,2,3,0.05,0.95,0.8054818249496735,24,3.0,1,3.0,1,3.0,1
8449,min_diffuse,20,40,2,3,0.05,0.95,0.8963148547075505,9,2.0,1,2.0,1,2.0,1
8450,min_diffuse,20,40,2,3,0.05,0.95,0.8833469848936347,14,3.0,1,3.0,1,3.0,1
8451,min_diffuse,20,40,2,3,0.05,0.95,0.8708765346766403,11,3.0,1,3.0,1,3.0,1
8452,min_diffuse,20,40,2,3,0.05,0.95,0.9468941784829352,34,3.0,1,3.0,1,3.0,1
8453,min_diffuse,20,40,2,3,0.05,0.95,0.9271220445352316,25,4.0,0,3.0,1,3.0,1
8454,min_diffuse,20,40,2,3,0.05,0.95,0.9246250482026052,43,4.0,0,3.0,1,3.0,1
8455,min_diffuse,20,40,2,3,0.05,0.95,0.8842280340057266,11,3.0,0,2.0,1,2.0,1
8456,min_diffuse,20,40,2,3,0.05,0.95,0.8828031898900977,8,2.0,1,2.0,1,2.0,1
8457,min_diffuse,20,40,2,3,0.05,0.95,0.934657893145816,61,4.0,1,4.0,1,4.0,1
8458,min_diffuse,20,40,2,3,0.05,0.95,0.900312391799768,13,3.0,1,3.0,1,3.0,1
8459,min_diffuse,20,40,2,3,0.05,0.95,0.931313132463036,18,3.0,1,3.0,1,3.0,1
8460,min_diffuse,20,40,2,3,0.05,0.95,0.9136065858294335,17,3.0,1,3.0,1,3.0,1
8461,min_diffuse,20,40,2,3,0.05,0.95,0.944684498967376,86,4.0,1,4.0,1,4.0,1
8462,min_diffuse,20,40,2,3,0.05,0.95,0.9159396200317432,22,3.0,1,3.0,1,3.0,1
8463,min_diffuse,20,40,2,3,0.05,0.95,0.9456381578825326,30,3.0,1,3.0,1,3.0,1
8464,min_diffuse,20,40,2,3,0.05,0.95,0.9377487339975628,11,3.0,1,3.0,1,3.0,1
8465,min_diffuse,20,40,2,3,0.05,0.95,0.8910797649793438,14,3.0,0,2.0,1,2.0,1
8466,min_diffuse,20,40,2,3,0.05,0.95,0.8537675412992793,4,2.0,1,2.0,1,2.0,1
8467,min_diffuse,20,40,2,3,0.05,0.95,0.9015297680457264,12,3.0,1,3.0,1,3.0,1
8468,min_diffuse,20,40,2,3,0.05,0.95,0.9029289203775278,14,3.0,0,2.0,1,3.0,0
8469,min_diffuse,20,40,2,3,0.05,0.95,0.9042368993593438,8,2.0,1,2.0,1,2.0,1
8470,min_diffuse,20,40,2,3,0.05,0.95,0.9299823084385442,5,2.0,1,2.0,1,2.0,1
8471,min_diffuse,20,40,2,3,0.05,0.95,0.8618594089655915,20,3.0,1,3.0,1,3.0,1
8472,min_diffuse,20,40,2,3,0.05,0.95,0.9194774532151208,27,4.0,1,5.0,0,4.0,1
8473,min_diffuse,20,40,2,3,0.05,0.95,0.934683393494296,8,2.0,1,2.0,1,2.0,1
8474,min_diffuse,20,40,2,3,0.05,0.95,0.911696690801868,19,3.0,1,3.0,1,3.0,1
8475,min_diffuse,20,40,2,3,0.05,0.95,0.9475153006494542,91,4.0,1,4.0,1,4.0,1
8476,min_diffuse,20,40,2,3,0.05,0.95,0.9496215790288032,8,2.0,1,2.0,1,2.0,1
8477,min_diffuse,20,40,2,3,0.05,0.95,0.8722708291823259,18,3.0,0,2.0,1,2.0,1
8478,min_diffuse,20,40,2,3,0.05,0.95,0.947274300950864,14,3.0,0,3.0,0,2.0,1
8479,min_diffuse,20,40,2,3,0.05,0.95,0.9023058829675982,25,3.0,1,3.0,1,3.0,1
8480,min_diffuse,20,40,2,3,0.05,0.95,0.916135597525992,6,2.0,1,2.0,1,2.0,1
8481,min_diffuse,20,40,2,3,0.05,0.95,0.9495970277734146,36,4.0,1,5.0,0,4.0,1
8482,min_diffuse,20,40,2,3,0.05,0.95,0.9103629466322224,20,3.0,1,3.0,1,3.0,1
8483,min_diffuse,20,40,2,3,0.05,0.95,0.9419782700256903,26,3.0,1,3.0,1,3.0,1
8484,min_diffuse,20,40,2,3,0.05,0.95,0.8830159130504288,10,2.0,1,2.0,1,2.0,1
8485,min_diffuse,20,40,2,3,0.05,0.95,0.90328062268803,27,4.0,0,4.0,0,3.0,1
8486,min_diffuse,20,40,2,3,0.05,0.95,0.9127024636196434,21,3.0,1,3.0,1,3.0,1
8487,min_diffuse,20,40,2,3,0.05,0.95,0.8923800563357055,9,2.0,1,2.0,1,2.0,1
8488,min_diffuse,20,40,2,3,0.05,0.95,0.9387470165666356,35,4.0,1,4.0,1,4.0,1
8489,min_diffuse,20,40,2,3,0.05,0.95,0.8845042619229704,10,3.0,1,3.0,1,3.0,1
8490,min_diffuse,20,40,2,3,0.05,0.95,0.9166577045313103,53,5.0,0,4.0,1,4.0,1
8491,min_diffuse,20,40,2,3,0.05,0.95,0.9455431748719902,18,3.0,1,3.0,1,3.0,1
8492,min_diffuse,20,40,2,3,0.05,0.95,0.944959352040596,28,4.0,1,4.0,1,4.0,1
8493,min_diffuse,20,40,2,3,0.05,0.95,0.9149173217110133,16,3.0,1,3.0,1,3.0,1
8494,min_diffuse,20,40,2,3,0.05,0.95,0.9443478254838472,22,3.0,1,3.0,1,3.0,1
8495,min_diffuse,20,40,2,3,0.05,0.95,0.9016866024150209,4,2.0,1,2.0,1,2.0,1
8496,min_diffuse,20,40,2,3,0.05,0.95,0.939231016100892,8,2.0,1,2.0,1,3.0,0
8497,min_diffuse,20,40,2,3,0.05,0.95,0.9230692984251506,9,3.0,1,3.0,1,3.0,1
8498,min_diffuse,20,40,2,3,0.05,0.95,0.9160697691635812,13,3.0,0,3.0,0,2.0,1
8499,min_diffuse,20,40,2,3,0.05,0.95,0.937525630104878,51,4.0,1,4.0,1,4.0,1
8500,min_diffuse,20,40,2,3,0.05,0.95,0.8987042108506673,13,3.0,1,3.0,1,3.0,1
8501,min_diffuse,20,40,2,3,0.05,0.95,0.9274368766321274,26,3.0,1,3.0,1,3.0,1
8502,min_diffuse,20,40,2,3,0.05,0.95,0.8892421761490323,13,3.0,1,3.0,1,3.0,1
8503,min_diffuse,20,40,2,3,0.05,0.95,0.9376036901090212,19,3.0,1,3.0,1,3.0,1
8504,min_diffuse,20,40,2,3,0.05,0.95,0.9366228548174962,17,3.0,1,3.0,1,3.0,1
8505,min_diffuse,20,40,2,3,0.05,0.95,0.8882542035509793,29,4.0,0,4.0,0,3.0,1
8506,min_diffuse,20,40,2,3,0.05,0.95,0.920080509966846,22,3.0,1,3.0,1,3.0,1
8507,min_diffuse,20,40,2,3,0.05,0.95,0.9398083610634332,13,3.0,1,3.0,1,3.0,1
8508,min_diffuse,20,40,2,3,0.05,0.95,0.9388123105352753,14,3.0,1,3.0,1,3.0,1
8509,min_diffuse,20,40,2,3,0.05,0.95,0.945760898748665,13,3.0,0,2.0,1,3.0,0
8510,min_diffuse,20,40,2,3,0.05,0.95,0.9421560936152806,34,4.0,0,4.0,0,3.0,1
8511,min_diffuse,20,40,2,3,0.05,0.95,0.7230514875997036,10,2.0,1,2.0,1,2.0,1
8512,min_diffuse,20,40,2,3,0.05,0.95,0.938389953206338,24,4.0,0,3.0,1,3.0,1
8513,min_diffuse,20,40,2,3,0.05,0.95,0.9408934463394962,14,3.0,1,3.0,1,3.0,1
8514,min_diffuse,20,40,2,3,0.05,0.95,0.9090282309440992,8,2.0,1,2.0,1,2.0,1
8515,min_diffuse,20,40,2,3,0.05,0.95,0.925701601485934,6,2.0,1,2.0,1,2.0,1
8516,min_diffuse,20,40,2,3,0.05,0.95,0.8905574580745548,11,3.0,0,2.0,1,2.0,1
8517,min_diffuse,20,40,2,3,0.05,0.95,0.9225493498296388,25,4.0,0,3.0,1,3.0,1
8518,min_diffuse,20,40,2,3,0.05,0.95,0.9423716347951138,19,3.0,1,3.0,1,3.0,1
8519,min_diffuse,20,40,2,3,0.05,0.95,0.7486773524408612,16,2.0,1,2.0,1,2.0,1
8520,min_diffuse,20,40,2,3,0.05,0.95,0.9332630623113132,17,3.0,1,3.0,1,3.0,1
8521,min_diffuse,20,40,2,3,0.05,0.95,0.8569729246855304,29,3.0,0,3.0,0,2.0,1
8522,min_diffuse,20,40,2,3,0.05,0.95,0.9027784543140625,32,4.0,1,4.0,1,4.0,1
8523,min_diffuse,20,40,2,3,0.05,0.95,0.8937121466170623,7,2.0,1,2.0,1,2.0,1
8524,min_diffuse,20,40,2,3,0.05,0.95,0.9228143285392284,19,3.0,1,3.0,1,3.0,1
8525,min_diffuse,20,40,2,3,0.05,0.95,0.9257778228773424,10,3.0,1,3.0,1,3.0,1
8526,min_diffuse,20,40,2,3,0.05,0.95,0.8628827046276369,6,2.0,1,2.0,1,2.0,1
8527,min_diffuse,20,40,2,3,0.05,0.95,0.9134615237064748,15,3.0,0,2.0,1,2.0,1
8528,min_diffuse,20,40,2,3,0.05,0.95,0.9100220442441278,19,3.0,1,3.0,1,3.0,1
8529,min_diffuse,20,40,2,3,0.05,0.95,0.785566808495341,6,2.0,1,2.0,1,2.0,1
8530,min_diffuse,20,40,2,3,0.05,0.95,0.9205064080705896,27,4.0,0,3.0,1,3.0,1
8531,min_diffuse,20,40,2,3,0.05,0.95,0.929202927791991,11,3.0,1,3.0,1,3.0,1
8532,min_diffuse,20,40,2,3,0.05,0.95,0.920320405799716,12,3.0,1,3.0,1,3.0,1
8533,min_diffuse,20,40,2,3,0.05,0.95,0.949832404621288,27,4.0,1,4.0,1,4.0,1
8534,min_diffuse,20,40,2,3,0.05,0.95,0.8568497116129734,17,3.0,0,2.0,1,2.0,1
8535,min_diffuse,20,40,2,3,0.05,0.95,0.9093141987194092,9,3.0,0,2.0,1,2.0,1
8536,min_diffuse,20,40,2,3,0.05,0.95,0.880124459481158,21,3.0,1,3.0,1,3.0,1
8537,min_diffuse,20,40,2,3,0.05,0.95,0.806467176591839,6,2.0,1,2.0,1,2.0,1
8538,min_diffuse,20,40,2,3,0.05,0.95,0.8985909886400932,9,2.0,1,2.0,1,2.0,1
8539,min_diffuse,20,40,2,3,0.05,0.95,0.9354234137285286,15,3.0,1,3.0,1,3.0,1
8540,min_diffuse,20,40,2,3,0.05,0.95,0.9222148312640291,9,3.0,1,3.0,1,3.0,1
8541,min_diffuse,20,40,2,3,0.05,0.95,0.9298932958279402,12,3.0,1,3.0,1,3.0,1
8542,min_diffuse,20,40,2,3,0.05,0.95,0.9207722286279656,10,3.0,1,3.0,1,3.0,1
8543,min_diffuse,20,40,2,3,0.05,0.95,0.8972543849879351,17,3.0,1,3.0,1,3.0,1
8544,min_diffuse,20,40,2,3,0.05,0.95,0.9119729800968834,26,3.0,1,3.0,1,3.0,1
8545,min_diffuse,20,40,2,3,0.05,0.95,0.9443965565501086,31,4.0,0,3.0,1,3.0,1
8546,min_diffuse,20,40,2,3,0.05,0.95,0.9358864941828252,56,5.0,1,5.0,1,5.0,1
8547,min_diffuse,20,40,2,3,0.05,0.95,0.928272508906297,4,2.0,1,2.0,1,2.0,1
8548,min_diffuse,20,40,2,3,0.05,0.95,0.9296429440802546,9,3.0,0,2.0,1,2.0,1
8549,min_diffuse,20,40,2,3,0.05,0.95,0.9462745177491236,22,4.0,1,4.0,1,4.0,1
8550,min_diffuse,20,40,2,3,0.05,0.95,0.9172173860046114,12,2.0,1,2.0,1,2.0,1
8551,min_diffuse,20,40,2,3,0.05,0.95,0.9300610065305132,10,3.0,1,3.0,1,3.0,1
8552,min_diffuse,20,40,2,3,0.05,0.95,0.932010793802752,24,4.0,1,4.0,1,4.0,1
8553,min_diffuse,20,40,2,3,0.05,0.95,0.910376451644147,21,3.0,1,3.0,1,3.0,1
8554,min_diffuse,20,40,2,3,0.05,0.95,0.856050989902405,15,3.0,0,2.0,1,2.0,1
8555,min_diffuse,20,40,2,3,0.05,0.95,0.9382355842901268,14,3.0,1,3.0,1,3.0,1
8556,min_diffuse,20,40,2,3,0.05,0.95,0.9420881795176368,12,3.0,0,2.0,1,3.0,0
8557,min_diffuse,20,40,2,3,0.05,0.95,0.8902883590983913,22,3.0,1,3.0,1,3.0,1
8558,min_diffuse,20,40,2,3,0.05,0.95,0.9110141294842272,17,3.0,1,3.0,1,4.0,0
8559,min_diffuse,20,40,2,3,0.05,0.95,0.9445554172835297,37,4.0,0,3.0,1,3.0,1
8560,min_diffuse,20,40,2,3,0.05,0.95,0.7853450443506603,12,2.0,1,2.0,1,2.0,1
8561,min_diffuse,20,40,2,3,0.05,0.95,0.9141308344234466,48,4.0,1,4.0,1,4.0,1
8562,min_diffuse,20,40,2,3,0.05,0.95,0.9244307503956714,10,3.0,1,3.0,1,3.0,1
8563,min_diffuse,20,40,2,3,0.05,0.95,0.949994790666338,53,5.0,1,5.0,1,5.0,1
8564,min_diffuse,20,40,2,3,0.05,0.95,0.7783421243320083,5,2.0,1,2.0,1,2.0,1
8565,min_diffuse,20,40,2,3,0.05,0.95,0.9431278818647624,19,3.0,1,3.0,1,3.0,1
8566,min_diffuse,20,40,2,3,0.05,0.95,0.9155983159659914,4,2.0,1,2.0,1,2.0,1
8567,min_diffuse,20,40,2,3,0.05,0.95,0.9464157939427504,29,4.0,1,4.0,1,4.0,1
8568,min_diffuse,20,40,2,3,0.05,0.95,0.9486124811958084,15,3.0,1,3.0,1,3.0,1
8569,min_diffuse,20,40,2,3,0.05,0.95,0.932339019900828,8,2.0,1,2.0,1,2.0,1
8570,min_diffuse,20,40,2,3,0.05,0.95,0.9141620995239744,10,3.0,1,3.0,1,3.0,1
8571,min_diffuse,20,40,2,3,0.05,0.95,0.9046406251298232,10,2.0,1,2.0,1,2.0,1
8572,min_diffuse,20,40,2,3,0.05,0.95,0.9228593990686988,24,3.0,1,4.0,0,3.0,1
8573,min_diffuse,20,40,2,3,0.05,0.95,0.9177790622749832,33,4.0,0,4.0,0,3.0,1
8574,min_diffuse,20,40,2,3,0.05,0.95,0.9134404443139496,24,4.0,0,3.0,1,3.0,1
8575,min_diffuse,20,40,2,3,0.05,0.95,0.9473742444208112,30,3.0,1,3.0,1,3.0,1
8576,min_diffuse,20,40,2,3,0.05,0.95,0.9036781134836476,7,2.0,1,2.0,1,2.0,1
8577,min_diffuse,20,40,2,3,0.05,0.95,0.9311627935611724,4,2.0,1,2.0,1,2.0,1
8578,min_diffuse,20,40,2,3,0.05,0.95,0.890123034150535,21,3.0,1,3.0,1,3.0,1
8579,min_diffuse,20,40,2,3,0.05,0.95,0.9250375715269368,39,4.0,1,4.0,1,4.0,1
8580,min_diffuse,20,40,2,3,0.05,0.95,0.947509657968562,11,3.0,0,2.0,1,3.0,0
8581,min_diffuse,20,40,2,3,0.05,0.95,0.8723562890316258,5,2.0,1,2.0,1,2.0,1
8582,min_diffuse,20,40,2,3,0.05,0.95,0.831505035096754,6,2.0,1,2.0,1,2.0,1
8583,min_diffuse,20,40,2,3,0.05,0.95,0.917469334815478,11,3.0,0,2.0,1,3.0,0
8584,min_diffuse,20,40,2,3,0.05,0.95,0.9054101579936998,18,3.0,1,3.0,1,3.0,1
8585,min_diffuse,20,40,2,3,0.05,0.95,0.905379947016242,20,4.0,0,3.0,1,3.0,1
8586,min_diffuse,20,40,2,3,0.05,0.95,0.90990809607447,11,2.0,1,2.0,1,2.0,1
8587,min_diffuse,20,40,2,3,0.05,0.95,0.9242052304216666,14,3.0,1,3.0,1,3.0,1
8588,min_diffuse,20,40,2,3,0.05,0.95,0.8954853707863177,6,2.0,1,2.0,1,2.0,1
8589,min_diffuse,20,40,2,3,0.05,0.95,0.9362313367985392,58,5.0,0,4.0,1,4.0,1
8590,min_diffuse,20,40,2,3,0.05,0.95,0.9237270317510916,14,3.0,1,3.0,1,3.0,1
8591,min_diffuse,20,40,2,3,0.05,0.95,0.945177355202309,30,4.0,1,4.0,1,4.0,1
8592,min_diffuse,20,40,2,3,0.05,0.95,0.9453992194910912,6,2.0,1,2.0,1,2.0,1
8593,min_diffuse,20,40,2,3,0.05,0.95,0.9459939880841935,44,4.0,1,4.0,1,4.0,1
8594,min_diffuse,20,40,2,3,0.05,0.95,0.9184453153118168,32,4.0,0,3.0,1,3.0,1
8595,min_diffuse,20,40,2,3,0.05,0.95,0.915335067343592,23,3.0,1,3.0,1,3.0,1
8596,min_diffuse,20,40,2,3,0.05,0.95,0.9031689039720402,16,3.0,1,3.0,1,3.0,1
8597,min_diffuse,20,40,2,3,0.05,0.95,0.9400356592054528,10,3.0,0,2.0,1,3.0,0
8598,min_diffuse,20,40,2,3,0.05,0.95,0.9374299386804722,6,2.0,1,2.0,1,2.0,1
8599,min_diffuse,20,40,2,3,0.05,0.95,0.9388549266824444,19,3.0,0,2.0,1,2.0,1
8600,min_diffuse,20,40,2,3,0.05,0.95,0.929965752588097,22,3.0,1,3.0,1,3.0,1
8601,min_diffuse,20,40,2,3,0.05,0.95,0.9078094307982426,20,4.0,0,3.0,1,4.0,0
8602,min_diffuse,20,40,2,3,0.05,0.95,0.9414370596188296,13,3.0,1,3.0,1,3.0,1
8603,min_diffuse,20,40,2,3,0.05,0.95,0.8596609052383896,4,2.0,1,2.0,1,2.0,1
8604,min_diffuse,20,40,2,3,0.05,0.95,0.8262122052567957,7,2.0,1,2.0,1,2.0,1
8605,min_diffuse,20,40,2,3,0.05,0.95,0.917100950089312,26,4.0,0,4.0,0,3.0,1
8606,min_diffuse,20,40,2,3,0.05,0.95,0.9352131051280512,27,5.0,1,5.0,1,5.0,1
8607,min_diffuse,20,40,2,3,0.05,0.95,0.9276563620850226,18,3.0,0,2.0,1,2.0,1
8608,min_diffuse,20,40,2,3,0.05,0.95,0.8699371606701958,10,2.0,1,2.0,1,2.0,1
8609,min_diffuse,20,40,2,3,0.05,0.95,0.9432761995845806,31,3.0,1,3.0,1,3.0,1
8610,min_diffuse,20,40,2,3,0.05,0.95,0.94248583978102,20,3.0,1,3.0,1,3.0,1
8611,min_diffuse,20,40,2,3,0.05,0.95,0.943637121327271,17,4.0,0,3.0,1,3.0,1
8612,min_diffuse,20,40,2,3,0.05,0.95,0.9039546328461364,22,3.0,1,3.0,1,3.0,1
8613,min_diffuse,20,40,2,3,0.05,0.95,0.9321041066822494,53,5.0,0,5.0,0,4.0,1
8614,min_diffuse,20,40,2,3,0.05,0.95,0.9171270372384208,7,2.0,1,2.0,1,3.0,0
8615,min_diffuse,20,40,2,3,0.05,0.95,0.9406002176304544,64,4.0,1,4.0,1,4.0,1
8616,min_diffuse,20,40,2,3,0.05,0.95,0.9344764843985256,48,5.0,1,5.0,1,5.0,1
8617,min_diffuse,20,40,2,3,0.05,0.95,0.9385182927532264,20,3.0,0,2.0,1,2.0,1
8618,min_diffuse,20,40,2,3,0.05,0.95,0.9124616943863596,13,3.0,1,3.0,1,3.0,1
8619,min_diffuse,20,40,2,3,0.05,0.95,0.8597454053243562,23,3.0,1,3.0,1,3.0,1
8620,min_diffuse,20,40,2,3,0.05,0.95,0.910444758680278,5,2.0,1,2.0,1,2.0,1
8621,min_diffuse,20,40,2,3,0.05,0.95,0.914980945564606,24,4.0,0,3.0,1,3.0,1
8622,min_diffuse,20,40,2,3,0.05,0.95,0.9406700772857772,8,2.0,1,2.0,1,2.0,1
8623,min_diffuse,20,40,2,3,0.05,0.95,0.8926429149965462,8,2.0,1,2.0,1,2.0,1
8624,min_diffuse,20,40,2,3,0.05,0.95,0.9130689790415526,10,3.0,0,3.0,0,2.0,1
8625,min_diffuse,20,40,2,3,0.05,0.95,0.9267162516142536,39,4.0,1,4.0,1,4.0,1
8626,min_diffuse,20,40,2,3,0.05,0.95,0.8793157999145657,10,2.0,1,2.0,1,3.0,0
8627,min_diffuse,20,40,2,3,0.05,0.95,0.7309986841587213,13,3.0,0,2.0,1,2.0,1
8628,min_diffuse,20,40,2,3,0.05,0.95,0.8966982461072329,5,2.0,1,2.0,1,2.0,1
8629,min_diffuse,20,40,2,3,0.05,0.95,0.8724962268704112,11,3.0,0,2.0,1,3.0,0
8630,min_diffuse,20,40,2,3,0.05,0.95,0.938703887107814,31,3.0,1,3.0,1,3.0,1
8631,min_diffuse,20,40,2,3,0.05,0.95,0.91912774041101,29,4.0,0,4.0,0,3.0,1
8632,min_diffuse,20,40,2,3,0.05,0.95,0.944564305285416,15,3.0,1,3.0,1,3.0,1
8633,min_diffuse,20,40,2,3,0.05,0.95,0.8539744908804447,10,3.0,0,2.0,1,2.0,1
8634,min_diffuse,20,40,2,3,0.05,0.95,0.9106205181491324,11,3.0,1,3.0,1,3.0,1
8635,min_diffuse,20,40,2,3,0.05,0.95,0.887329922932147,18,3.0,1,3.0,1,3.0,1
8636,min_diffuse,20,40,2,3,0.05,0.95,0.8630156670856269,4,2.0,1,2.0,1,2.0,1
8637,min_diffuse,20,40,2,3,0.05,0.95,0.8932462299100642,14,3.0,1,3.0,1,3.0,1
8638,min_diffuse,20,40,2,3,0.05,0.95,0.9093261692412176,26,3.0,1,3.0,1,3.0,1
8639,min_diffuse,20,40,2,3,0.05,0.95,0.9090027819247416,11,2.0,1,2.0,1,2.0,1
8640,min_diffuse,20,40,2,3,0.05,0.95,0.9017128324889652,9,3.0,1,3.0,1,3.0,1
8641,min_diffuse,20,40,2,3,0.05,0.95,0.949962140707918,6,2.0,1,2.0,1,2.0,1
8642,min_diffuse,20,40,2,3,0.05,0.95,0.9086229338848496,13,3.0,0,2.0,1,3.0,0
8643,min_diffuse,20,40,2,3,0.05,0.95,0.9075194672536164,21,4.0,1,4.0,1,4.0,1
8644,min_diffuse,20,40,2,3,0.05,0.95,0.9423350428055742,26,5.0,0,4.0,1,4.0,1
8645,min_diffuse,20,40,2,3,0.05,0.95,0.948575990637854,38,3.0,1,3.0,1,3.0,1
8646,min_diffuse,20,40,2,3,0.05,0.95,0.9492254975074772,14,3.0,0,2.0,1,3.0,0
8647,min_diffuse,20,40,2,3,0.05,0.95,0.7920123392334565,7,2.0,1,2.0,1,2.0,1
8648,min_diffuse,20,40,2,3,0.05,0.95,0.9357347381378108,21,3.0,1,3.0,1,3.0,1
8649,min_diffuse,20,40,2,3,0.05,0.95,0.908566049542229,21,3.0,1,3.0,1,4.0,0
8650,min_diffuse,20,40,2,3,0.05,0.95,0.8936809303389682,12,3.0,1,3.0,1,3.0,1
8651,min_diffuse,20,40,2,3,0.05,0.95,0.8288448901011868,10,2.0,1,2.0,1,2.0,1
8652,min_diffuse,20,40,2,3,0.05,0.95,0.8421146082212605,4,2.0,1,2.0,1,2.0,1
8653,min_diffuse,20,40,2,3,0.05,0.95,0.8202599923242428,8,3.0,0,2.0,1,3.0,0
8654,min_diffuse,20,40,2,3,0.05,0.95,0.907835067310904,28,3.0,1,3.0,1,3.0,1
8655,min_diffuse,20,40,2,3,0.05,0.95,0.92696630368781,24,3.0,1,3.0,1,3.0,1
8656,min_diffuse,20,40,2,3,0.05,0.95,0.9211979472761608,19,3.0,1,3.0,1,3.0,1
8657,min_diffuse,20,40,2,3,0.05,0.95,0.9250261706667544,9,2.0,1,2.0,1,2.0,1
8658,min_diffuse,20,40,2,3,0.05,0.95,0.9400057481150071,39,4.0,0,3.0,1,3.0,1
8659,min_diffuse,20,40,2,3,0.05,0.95,0.8788494318793695,18,3.0,0,3.0,0,2.0,1
8660,min_diffuse,20,40,2,3,0.05,0.95,0.9285389623438316,14,3.0,1,3.0,1,3.0,1
8661,min_diffuse,20,40,2,3,0.05,0.95,0.9351644841094712,19,3.0,1,3.0,1,3.0,1
8662,min_diffuse,20,40,2,3,0.05,0.95,0.9443425545822204,33,4.0,1,4.0,1,5.0,0
8663,min_diffuse,20,40,2,3,0.05,0.95,0.8959272436059769,11,2.0,1,3.0,0,3.0,0
8664,min_diffuse,20,40,2,3,0.05,0.95,0.8425300762233567,18,3.0,0,3.0,0,2.0,1
8665,min_diffuse,20,40,2,3,0.05,0.95,0.9466458397025274,12,3.0,0,3.0,0,2.0,1
8666,min_diffuse,20,40,2,3,0.05,0.95,0.9286017763188812,35,3.0,1,3.0,1,3.0,1
8667,min_diffuse,20,40,2,3,0.05,0.95,0.8885935579631423,8,2.0,1,2.0,1,2.0,1
8668,min_diffuse,20,40,2,3,0.05,0.95,0.8365848720835392,10,2.0,1,2.0,1,2.0,1
8669,min_diffuse,20,40,2,3,0.05,0.95,0.9278990244263056,27,3.0,0,3.0,0,2.0,1
8670,min_diffuse,20,40,2,3,0.05,0.95,0.8524181111436556,36,4.0,0,4.0,0,3.0,1
8671,min_diffuse,20,40,2,3,0.05,0.95,0.9355879282813386,10,3.0,1,3.0,1,3.0,1
8672,min_diffuse,20,40,2,3,0.05,0.95,0.8683147523915787,15,4.0,1,4.0,1,4.0,1
8673,min_diffuse,20,40,2,3,0.05,0.95,0.9424691485911236,33,3.0,1,3.0,1,3.0,1
8674,min_diffuse,20,40,2,3,0.05,0.95,0.9335221169092454,31,4.0,0,3.0,1,3.0,1
8675,min_diffuse,20,40,2,3,0.05,0.95,0.8774420419101212,7,2.0,1,2.0,1,2.0,1
8676,min_diffuse,20,40,2,3,0.05,0.95,0.9454692151758712,10,2.0,1,2.0,1,2.0,1
8677,min_diffuse,20,40,2,3,0.05,0.95,0.8985673975755543,13,3.0,1,3.0,1,3.0,1
8678,min_diffuse,20,40,2,3,0.05,0.95,0.945940125090493,27,3.0,1,3.0,1,4.0,0
8679,min_diffuse,20,40,2,3,0.05,0.95,0.8817326291629344,9,3.0,1,3.0,1,3.0,1
8680,min_diffuse,20,40,2,3,0.05,0.95,0.9380462890051516,27,5.0,0,4.0,1,4.0,1
8681,min_diffuse,20,40,2,3,0.05,0.95,0.8759636511517912,6,2.0,1,2.0,1,3.0,0
8682,min_diffuse,20,40,2,3,0.05,0.95,0.9453559242843022,64,5.0,0,4.0,1,4.0,1
8683,min_diffuse,20,40,2,3,0.05,0.95,0.9409201087066844,37,3.0,1,3.0,1,3.0,1
8684,min_diffuse,20,40,2,3,0.05,0.95,0.9391673287475556,22,3.0,1,3.0,1,3.0,1
8685,min_diffuse,20,40,2,3,0.05,0.95,0.9467642537297858,21,4.0,0,4.0,0,3.0,1
8686,min_diffuse,20,40,2,3,0.05,0.95,0.9096820561260436,35,4.0,0,3.0,1,3.0,1
8687,min_diffuse,20,40,2,3,0.05,0.95,0.9352019516096706,19,3.0,1,3.0,1,3.0,1
8688,min_diffuse,20,40,2,3,0.05,0.95,0.8748138017629782,7,2.0,1,2.0,1,2.0,1
8689,min_diffuse,20,40,2,3,0.05,0.95,0.9087718102893688,25,4.0,0,3.0,1,3.0,1
8690,min_diffuse,20,40,2,3,0.05,0.95,0.9166287611841588,43,3.0,1,3.0,1,3.0,1
8691,min_diffuse,20,40,2,3,0.05,0.95,0.9177543913546384,7,2.0,1,2.0,1,2.0,1
8692,min_diffuse,20,40,2,3,0.05,0.95,0.9360366402396296,32,3.0,0,3.0,0,2.0,1
8693,min_diffuse,20,40,2,3,0.05,0.95,0.9459434180389592,16,3.0,0,2.0,1,2.0,1
8694,min_diffuse,20,40,2,3,0.05,0.95,0.8312750043224246,13,3.0,0,2.0,1,2.0,1
8695,min_diffuse,20,40,2,3,0.05,0.95,0.9474620254411772,44,4.0,1,4.0,1,4.0,1
8696,min_diffuse,20,40,2,3,0.05,0.95,0.8364832043028059,6,2.0,1,2.0,1,3.0,0
8697,min_diffuse,20,40,2,3,0.05,0.95,0.9303189615977264,40,5.0,0,4.0,1,4.0,1
8698,min_diffuse,20,40,2,3,0.05,0.95,0.9382090721452836,9,2.0,1,2.0,1,2.0,1
8699,min_diffuse,20,40,2,3,0.05,0.95,0.901263090751704,17,3.0,1,3.0,1,3.0,1
8700,min_diffuse,20,40,2,3,0.05,0.95,0.9249458779490316,30,3.0,0,3.0,0,2.0,1
8701,min_diffuse,20,40,2,3,0.05,0.95,0.851887126377004,8,3.0,1,3.0,1,3.0,1
8702,min_diffuse,20,40,2,3,0.05,0.95,0.8756912737263656,14,3.0,1,3.0,1,3.0,1
8703,min_diffuse,20,40,2,3,0.05,0.95,0.9311136653324372,7,2.0,1,2.0,1,2.0,1
8704,min_diffuse,20,40,2,3,0.05,0.95,0.933434446060908,7,2.0,1,2.0,1,2.0,1
8705,min_diffuse,20,40,2,3,0.05,0.95,0.9367160938654664,31,4.0,0,3.0,1,3.0,1
8706,min_diffuse,20,40,2,3,0.05,0.95,0.8763405265678491,7,2.0,1,2.0,1,2.0,1
8707,min_diffuse,20,40,2,3,0.05,0.95,0.9493393317938578,14,3.0,1,3.0,1,3.0,1
8708,min_diffuse,20,40,2,3,0.05,0.95,0.9389854614222892,61,6.0,0,5.0,1,5.0,1
8709,min_diffuse,20,40,2,3,0.05,0.95,0.9122594261120636,7,2.0,1,2.0,1,2.0,1
8710,min_diffuse,20,40,2,3,0.05,0.95,0.9337344867446548,56,5.0,0,4.0,1,4.0,1
8711,min_diffuse,20,40,2,3,0.05,0.95,0.9472401815733568,23,3.0,1,4.0,0,4.0,0
8712,min_diffuse,20,40,2,3,0.05,0.95,0.8940362185132753,7,2.0,1,2.0,1,2.0,1
8713,min_diffuse,20,40,2,3,0.05,0.95,0.9462546434816568,12,3.0,0,2.0,1,3.0,0
8714,min_diffuse,20,40,2,3,0.05,0.95,0.9429297840938448,27,3.0,1,3.0,1,3.0,1
8715,min_diffuse,20,40,2,3,0.05,0.95,0.9476186320882102,9,2.0,1,3.0,0,3.0,0
8716,min_diffuse,20,40,2,3,0.05,0.95,0.8821865506126181,15,3.0,1,3.0,1,3.0,1
8717,min_diffuse,20,40,2,3,0.05,0.95,0.9124353603656516,14,3.0,1,3.0,1,3.0,1
8718,min_diffuse,20,40,2,3,0.05,0.95,0.9487101918761246,22,3.0,1,3.0,1,3.0,1
8719,min_diffuse,20,40,2,3,0.05,0.95,0.9444093985696274,8,3.0,1,3.0,1,3.0,1
8720,min_diffuse,20,40,2,3,0.05,0.95,0.8487159045631342,7,2.0,1,2.0,1,2.0,1
8721,min_diffuse,20,40,2,3,0.05,0.95,0.8525288255626555,11,3.0,1,3.0,1,3.0,1
8722,min_diffuse,20,40,2,3,0.05,0.95,0.9180246279490002,25,3.0,1,3.0,1,3.0,1
8723,min_diffuse,20,40,2,3,0.05,0.95,0.7855665470640104,7,2.0,1,2.0,1,2.0,1
8724,min_diffuse,20,40,2,3,0.05,0.95,0.8516251697247768,5,2.0,1,2.0,1,2.0,1
8725,min_diffuse,20,40,2,3,0.05,0.95,0.8831053719175896,12,3.0,1,3.0,1,3.0,1
8726,min_diffuse,20,40,2,3,0.05,0.95,0.8680319497126887,14,3.0,1,3.0,1,3.0,1
8727,min_diffuse,20,40,2,3,0.05,0.95,0.9137097305842808,11,3.0,1,3.0,1,3.0,1
8728,min_diffuse,20,40,2,3,0.05,0.95,0.8025408274497813,11,3.0,0,2.0,1,2.0,1
8729,min_diffuse,20,40,2,3,0.05,0.95,0.8951464912394914,7,2.0,1,2.0,1,2.0,1
8730,min_diffuse,20,40,2,3,0.05,0.95,0.861957935068173,10,3.0,0,2.0,1,2.0,1
8731,min_diffuse,20,40,2,3,0.05,0.95,0.9470475439179474,16,3.0,1,3.0,1,3.0,1
8732,min_diffuse,20,40,2,3,0.05,0.95,0.9356042525590064,69,5.0,1,5.0,1,5.0,1
8733,min_diffuse,20,40,2,3,0.05,0.95,0.9364895145533084,11,3.0,0,2.0,1,3.0,0
8734,min_diffuse,20,40,2,3,0.05,0.95,0.8952931190186801,10,3.0,0,2.0,1,2.0,1
8735,min_diffuse,20,40,2,3,0.05,0.95,0.9222665560150952,31,3.0,1,3.0,1,3.0,1
8736,min_diffuse,20,40,2,3,0.05,0.95,0.9078531379508474,16,4.0,0,3.0,1,4.0,0
8737,min_diffuse,20,40,2,3,0.05,0.95,0.9363580274945764,5,2.0,1,2.0,1,2.0,1
8738,min_diffuse,20,40,2,3,0.05,0.95,0.934825114642482,7,2.0,1,2.0,1,2.0,1
8739,min_diffuse,20,40,2,3,0.05,0.95,0.9098634681718298,9,2.0,1,2.0,1,2.0,1
8740,min_diffuse,20,40,2,3,0.05,0.95,0.9278093059256024,44,4.0,0,4.0,0,3.0,1
8741,min_diffuse,20,40,2,3,0.05,0.95,0.8681262294257689,5,2.0,1,2.0,1,2.0,1
8742,min_diffuse,20,40,2,3,0.05,0.95,0.8783370020206693,11,3.0,0,2.0,1,2.0,1
8743,min_diffuse,20,40,2,3,0.05,0.95,0.9432010167849382,80,5.0,1,5.0,1,5.0,1
8744,min_diffuse,20,40,2,3,0.05,0.95,0.8967580326339345,16,3.0,0,3.0,0,2.0,1
8745,min_diffuse,20,40,2,3,0.05,0.95,0.908863716359254,5,2.0,1,2.0,1,2.0,1
8746,min_diffuse,20,40,2,3,0.05,0.95,0.8602374206060158,12,3.0,1,3.0,1,3.0,1
8747,min_diffuse,20,40,2,3,0.05,0.95,0.943126253625317,12,3.0,1,3.0,1,3.0,1
8748,min_diffuse,20,40,2,3,0.05,0.95,0.9487910763235186,22,4.0,1,4.0,1,4.0,1
8749,min_diffuse,20,40,2,3,0.05,0.95,0.7931977072690344,9,2.0,1,2.0,1,2.0,1
8750,min_diffuse,20,40,2,3,0.05,0.95,0.9480905349196436,17,3.0,1,3.0,1,3.0,1
8751,min_diffuse,20,40,2,3,0.05,0.95,0.885789913252276,9,2.0,1,2.0,1,2.0,1
8752,min_diffuse,20,40,2,3,0.05,0.95,0.9297747688312286,21,3.0,1,3.0,1,3.0,1
8753,min_diffuse,20,40,2,3,0.05,0.95,0.9441148663345482,32,3.0,1,3.0,1,3.0,1
8754,min_diffuse,20,40,2,3,0.05,0.95,0.9452088224200924,21,3.0,1,3.0,1,3.0,1
8755,min_diffuse,20,40,2,3,0.05,0.95,0.9192495375537344,12,3.0,0,2.0,1,2.0,1
8756,min_diffuse,20,40,2,3,0.05,0.95,0.910443157679493,22,3.0,1,3.0,1,3.0,1
8757,min_diffuse,20,40,2,3,0.05,0.95,0.7638899243704185,6,2.0,1,2.0,1,3.0,0
8758,min_diffuse,20,40,2,3,0.05,0.95,0.9206441362738178,17,3.0,1,3.0,1,3.0,1
8759,min_diffuse,20,40,2,3,0.05,0.95,0.8711934181470635,9,3.0,1,3.0,1,3.0,1
8760,min_diffuse,20,40,2,3,0.05,0.95,0.9326611457805484,7,2.0,1,2.0,1,2.0,1
8761,min_diffuse,20,40,2,3,0.05,0.95,0.9263884074520928,50,5.0,0,4.0,1,4.0,1
8762,min_diffuse,20,40,2,3,0.05,0.95,0.9143329654676176,8,2.0,1,2.0,1,2.0,1
8763,min_diffuse,20,40,2,3,0.05,0.95,0.9498202849215868,59,6.0,1,6.0,1,6.0,1
8764,min_diffuse,20,40,2,3,0.05,0.95,0.9428822924594538,16,3.0,0,2.0,1,3.0,0
8765,min_diffuse,20,40,2,3,0.05,0.95,0.9312648989079652,26,3.0,1,3.0,1,3.0,1
8766,min_diffuse,20,40,2,3,0.05,0.95,0.9020668861746308,17,3.0,1,3.0,1,3.0,1
8767,min_diffuse,20,40,2,3,0.05,0.95,0.9399240899751012,11,3.0,1,3.0,1,3.0,1
8768,min_diffuse,20,40,2,3,0.05,0.95,0.930363875705514,26,3.0,1,3.0,1,3.0,1
8769,min_diffuse,20,40,2,3,0.05,0.95,0.8989652271106299,8,2.0,1,3.0,0,3.0,0
8770,min_diffuse,20,40,2,3,0.05,0.95,0.9492815937316031,16,3.0,1,3.0,1,3.0,1
8771,min_diffuse,20,40,2,3,0.05,0.95,0.8751049743653794,4,2.0,1,2.0,1,2.0,1
8772,min_diffuse,20,40,2,3,0.05,0.95,0.8872152525032261,9,3.0,0,2.0,1,3.0,0
8773,min_diffuse,20,40,2,3,0.05,0.95,0.942814346305589,24,3.0,1,3.0,1,3.0,1
8774,min_diffuse,20,40,2,3,0.05,0.95,0.9451392514145208,19,3.0,1,3.0,1,3.0,1
8775,min_diffuse,20,40,2,3,0.05,0.95,0.8447742834600578,13,2.0,1,2.0,1,2.0,1
8776,min_diffuse,20,40,2,3,0.05,0.95,0.940280582643589,20,4.0,1,4.0,1,4.0,1
8777,min_diffuse,20,40,2,3,0.05,0.95,0.9148357285957328,14,3.0,1,3.0,1,3.0,1
8778,min_diffuse,20,40,2,3,0.05,0.95,0.8757447910713942,11,3.0,1,3.0,1,3.0,1
8779,min_diffuse,20,40,2,3,0.05,0.95,0.944623207030661,20,3.0,1,3.0,1,3.0,1
8780,min_diffuse,20,40,2,3,0.05,0.95,0.9335538515977424,8,2.0,1,2.0,1,2.0,1
8781,min_diffuse,20,40,2,3,0.05,0.95,0.8572256768406484,17,3.0,1,3.0,1,3.0,1
8782,min_diffuse,20,40,2,3,0.05,0.95,0.8404447103746266,11,2.0,1,2.0,1,2.0,1
8783,min_diffuse,20,40,2,3,0.05,0.95,0.911311385638128,27,3.0,1,4.0,0,3.0,1
8784,min_diffuse,20,40,2,3,0.05,0.95,0.891456797361056,8,2.0,1,2.0,1,2.0,1
8785,min_diffuse,20,40,2,3,0.05,0.95,0.9301866108393364,44,4.0,1,4.0,1,4.0,1
8786,min_diffuse,20,40,2,3,0.05,0.95,0.9423058728962278,12,2.0,1,2.0,1,2.0,1
8787,min_diffuse,20,40,2,3,0.05,0.95,0.9232692579362832,43,3.0,1,3.0,1,3.0,1
8788,min_diffuse,20,40,2,3,0.05,0.95,0.9264357922241236,20,3.0,0,2.0,1,2.0,1
8789,min_diffuse,20,40,2,3,0.05,0.95,0.9107378373835392,13,3.0,1,3.0,1,3.0,1
8790,min_diffuse,20,40,2,3,0.05,0.95,0.7069829834870186,10,2.0,1,2.0,1,2.0,1
8791,min_diffuse,20,40,2,3,0.05,0.95,0.9367332390327032,23,3.0,1,3.0,1,3.0,1
8792,min_diffuse,20,40,2,3,0.05,0.95,0.9207059798379852,26,3.0,1,3.0,1,3.0,1
8793,min_diffuse,20,40,2,3,0.05,0.95,0.913020589901515,35,4.0,0,3.0,1,3.0,1
8794,min_diffuse,20,40,2,3,0.05,0.95,0.9287763258327544,61,4.0,1,4.0,1,4.0,1
8795,min_diffuse,20,40,2,3,0.05,0.95,0.931089889552099,15,3.0,0,2.0,1,3.0,0
8796,min_diffuse,20,40,2,3,0.05,0.95,0.842992150975235,10,3.0,0,2.0,1,2.0,1
8797,min_diffuse,20,40,2,3,0.05,0.95,0.9359043715195656,51,4.0,0,4.0,0,3.0,1
8798,min_diffuse,20,40,2,3,0.05,0.95,0.9067333489428524,30,3.0,1,3.0,1,3.0,1
8799,min_diffuse,20,40,2,3,0.05,0.95,0.84014090702358,9,2.0,1,2.0,1,2.0,1
8800,min_diffuse,20,40,2,3,0.05,0.95,0.921756024179338,22,3.0,1,3.0,1,3.0,1
8801,min_diffuse,20,40,2,3,0.05,0.95,0.8551195585379765,12,3.0,0,2.0,1,3.0,0
8802,min_diffuse,20,40,2,3,0.05,0.95,0.9311328756103078,5,2.0,1,2.0,1,2.0,1
8803,min_diffuse,20,40,2,3,0.05,0.95,0.9044840177188256,15,3.0,1,3.0,1,3.0,1
8804,min_diffuse,20,40,2,3,0.05,0.95,0.8797807363846933,10,2.0,1,2.0,1,2.0,1
8805,min_diffuse,20,40,2,3,0.05,0.95,0.9359713565949768,24,4.0,0,4.0,0,3.0,1
8806,min_diffuse,20,40,2,3,0.05,0.95,0.9229341918989894,22,4.0,0,3.0,1,3.0,1
8807,min_diffuse,20,40,2,3,0.05,0.95,0.9238449729155822,8,2.0,1,2.0,1,2.0,1
8808,min_diffuse,20,40,2,3,0.05,0.95,0.8110933347847203,8,2.0,1,2.0,1,2.0,1
8809,min_diffuse,20,40,2,3,0.05,0.95,0.9366794757034168,16,3.0,1,3.0,1,3.0,1
8810,min_diffuse,20,40,2,3,0.05,0.95,0.9010449389435022,9,2.0,1,2.0,1,2.0,1
8811,min_diffuse,20,40,2,3,0.05,0.95,0.9374741205118376,16,3.0,1,3.0,1,3.0,1
8812,min_diffuse,20,40,2,3,0.05,0.95,0.8269790922275444,8,2.0,1,2.0,1,2.0,1
8813,min_diffuse,20,40,2,3,0.05,0.95,0.930043482993961,15,3.0,1,3.0,1,3.0,1
8814,min_diffuse,20,40,2,3,0.05,0.95,0.9394793896525871,31,4.0,1,4.0,1,4.0,1
8815,min_diffuse,20,40,2,3,0.05,0.95,0.9383088790510254,31,4.0,1,4.0,1,4.0,1
8816,min_diffuse,20,40,2,3,0.05,0.95,0.9254979672944632,19,3.0,0,2.0,1,3.0,0
8817,min_diffuse,20,40,2,3,0.05,0.95,0.9462231633228412,29,3.0,0,3.0,0,2.0,1
8818,min_diffuse,20,40,2,3,0.05,0.95,0.8995575427051004,7,2.0,1,2.0,1,2.0,1
8819,min_diffuse,20,40,2,3,0.05,0.95,0.9346391495205804,22,3.0,1,3.0,1,3.0,1
8820,min_diffuse,20,40,2,3,0.05,0.95,0.9389176371345356,20,3.0,1,3.0,1,3.0,1
8821,min_diffuse,20,40,2,3,0.05,0.95,0.9471791711695112,29,3.0,1,3.0,1,3.0,1
8822,min_diffuse,20,40,2,3,0.05,0.95,0.8115576858304245,16,3.0,1,3.0,1,3.0,1
8823,min_diffuse,20,40,2,3,0.05,0.95,0.7305165590915116,2,1.0,1,1.0,1,2.0,0
8824,min_diffuse,20,40,2,3,0.05,0.95,0.94476092816749,15,3.0,1,3.0,1,3.0,1
8825,min_diffuse,20,40,2,3,0.05,0.95,0.8270798052589552,18,3.0,1,3.0,1,3.0,1
8826,min_diffuse,20,40,2,3,0.05,0.95,0.9303869726888576,13,3.0,1,3.0,1,3.0,1
8827,min_diffuse,20,40,2,3,0.05,0.95,0.930061375410329,9,3.0,1,3.0,1,3.0,1
8828,min_diffuse,20,40,2,3,0.05,0.95,0.870927718656919,8,2.0,1,2.0,1,2.0,1
8829,min_diffuse,20,40,2,3,0.05,0.95,0.847988833602303,9,3.0,0,2.0,1,2.0,1
8830,min_diffuse,20,40,2,3,0.05,0.95,0.9078306496351634,6,2.0,1,2.0,1,2.0,1
8831,min_diffuse,20,40,2,3,0.05,0.95,0.9418601801954204,28,4.0,0,3.0,1,3.0,1
8832,min_diffuse,20,40,2,3,0.05,0.95,0.9357548987763448,37,3.0,1,3.0,1,3.0,1
8833,min_diffuse,20,40,2,3,0.05,0.95,0.9225885603206224,13,3.0,0,2.0,1,2.0,1
8834,min_diffuse,20,40,2,3,0.05,0.95,0.9110544885885776,8,2.0,1,2.0,1,2.0,1
8835,min_diffuse,20,40,2,3,0.05,0.95,0.9222859321213246,22,3.0,0,3.0,0,2.0,1
8836,min_diffuse,20,40,2,3,0.05,0.95,0.9257502549739676,26,3.0,1,3.0,1,3.0,1
8837,min_diffuse,20,40,2,3,0.05,0.95,0.9344876006822532,25,3.0,1,3.0,1,3.0,1
8838,min_diffuse,20,40,2,3,0.05,0.95,0.9445422056956018,14,3.0,1,3.0,1,3.0,1
8839,min_diffuse,20,40,2,3,0.05,0.95,0.8954035761874187,16,3.0,1,3.0,1,3.0,1
8840,min_diffuse,20,40,2,3,0.05,0.95,0.9449311501617697,13,3.0,1,3.0,1,3.0,1
8841,min_diffuse,20,40,2,3,0.05,0.95,0.9499927931387976,19,3.0,1,3.0,1,3.0,1
8842,min_diffuse,20,40,2,3,0.05,0.95,0.9243378659446704,15,3.0,0,3.0,0,2.0,1
8843,min_diffuse,20,40,2,3,0.05,0.95,0.9033748703695144,19,3.0,1,3.0,1,3.0,1
8844,min_diffuse,20,40,2,3,0.05,0.95,0.8460701519035523,11,3.0,0,2.0,1,2.0,1
8845,min_diffuse,20,40,2,3,0.05,0.95,0.9390436292013832,60,5.0,1,5.0,1,5.0,1
8846,min_diffuse,20,40,2,3,0.05,0.95,0.9275213923643556,8,3.0,1,3.0,1,3.0,1
8847,min_diffuse,20,40,2,3,0.05,0.95,0.9023574834600844,9,2.0,1,3.0,0,3.0,0
8848,min_diffuse,20,40,2,3,0.05,0.95,0.9460464623844898,55,7.0,0,6.0,1,6.0,1
8849,min_diffuse,20,40,2,3,0.05,0.95,0.9319453896403052,28,3.0,1,3.0,1,3.0,1
8850,min_diffuse,20,40,2,3,0.05,0.95,0.8346261282591183,7,2.0,1,3.0,0,3.0,0
8851,min_diffuse,20,40,2,3,0.05,0.95,0.937361844132358,13,3.0,1,3.0,1,3.0,1
8852,min_diffuse,20,40,2,3,0.05,0.95,0.7948453835411099,5,2.0,1,2.0,1,2.0,1
8853,min_diffuse,20,40,2,3,0.05,0.95,0.8648946431289298,16,3.0,1,3.0,1,3.0,1
8854,min_diffuse,20,40,2,3,0.05,0.95,0.9154860204142418,8,3.0,1,3.0,1,3.0,1
8855,min_diffuse,20,40,2,3,0.05,0.95,0.9301520545518231,20,2.0,1,2.0,1,2.0,1
8856,min_diffuse,20,40,2,3,0.05,0.95,0.8843750537093132,6,2.0,1,2.0,1,2.0,1
8857,min_diffuse,20,40,2,3,0.05,0.95,0.922977526726758,29,3.0,1,3.0,1,3.0,1
8858,min_diffuse,20,40,2,3,0.05,0.95,0.9481275755439174,18,4.0,1,4.0,1,4.0,1
8859,min_diffuse,20,40,2,3,0.05,0.95,0.8796392564204039,19,3.0,0,3.0,0,2.0,1
8860,min_diffuse,20,40,2,3,0.05,0.95,0.899308494064262,5,2.0,1,2.0,1,2.0,1
8861,min_diffuse,20,40,2,3,0.05,0.95,0.882580849858568,17,3.0,1,3.0,1,3.0,1
8862,min_diffuse,20,40,2,3,0.05,0.95,0.8712343755720169,21,3.0,1,3.0,1,3.0,1
8863,min_diffuse,20,40,2,3,0.05,0.95,0.9472188505436664,5,2.0,1,2.0,1,2.0,1
8864,min_diffuse,20,40,2,3,0.05,0.95,0.9436177440173736,15,3.0,0,2.0,1,2.0,1
8865,min_diffuse,20,40,2,3,0.05,0.95,0.905446278713022,11,2.0,1,2.0,1,2.0,1
8866,min_diffuse,20,40,2,3,0.05,0.95,0.9285326186961494,20,3.0,1,3.0,1,3.0,1
8867,min_diffuse,20,40,2,3,0.05,0.95,0.8906519054608033,15,3.0,1,3.0,1,3.0,1
8868,min_diffuse,20,40,2,3,0.05,0.95,0.9171334741779852,28,3.0,1,3.0,1,3.0,1
8869,min_diffuse,20,40,2,3,0.05,0.95,0.9193591917249828,15,4.0,0,3.0,1,3.0,1
8870,min_diffuse,20,40,2,3,0.05,0.95,0.9326932446386548,9,2.0,1,2.0,1,2.0,1
8871,min_diffuse,20,40,2,3,0.05,0.95,0.8799147458363481,3,2.0,1,2.0,1,2.0,1
8872,min_diffuse,20,40,2,3,0.05,0.95,0.9162872868997892,23,4.0,0,4.0,0,3.0,1
8873,min_diffuse,20,40,2,3,0.05,0.95,0.9425618699322394,24,4.0,0,4.0,0,3.0,1
8874,min_diffuse,20,40,2,3,0.05,0.95,0.803006566370372,6,2.0,1,2.0,1,2.0,1
8875,min_diffuse,20,40,2,3,0.05,0.95,0.8986227342286617,8,2.0,1,2.0,1,3.0,0
8876,min_diffuse,20,40,2,3,0.05,0.95,0.8700319499688538,11,3.0,0,3.0,0,2.0,1
8877,min_diffuse,20,40,2,3,0.05,0.95,0.912619345170122,17,4.0,1,4.0,1,4.0,1
8878,min_diffuse,20,40,2,3,0.05,0.95,0.9412956413626554,20,3.0,1,3.0,1,3.0,1
8879,min_diffuse,20,40,2,3,0.05,0.95,0.9470859155217124,6,2.0,1,2.0,1,2.0,1
8880,min_diffuse,20,40,2,3,0.05,0.95,0.9304929983818168,14,3.0,1,4.0,0,4.0,0
8881,min_diffuse,20,40,2,3,0.05,0.95,0.9426210934268824,11,3.0,0,2.0,1,2.0,1
8882,min_diffuse,20,40,2,3,0.05,0.95,0.8923113556039293,8,3.0,0,2.0,1,3.0,0
8883,min_diffuse,20,40,2,3,0.05,0.95,0.8655719282681019,14,3.0,1,3.0,1,3.0,1
8884,min_diffuse,20,40,2,3,0.05,0.95,0.7647973844658882,10,3.0,0,3.0,0,2.0,1
8885,min_diffuse,20,40,2,3,0.05,0.95,0.9314763762384866,25,4.0,1,4.0,1,4.0,1
8886,min_diffuse,20,40,2,3,0.05,0.95,0.9054384535391496,5,2.0,1,2.0,1,2.0,1
8887,min_diffuse,20,40,2,3,0.05,0.95,0.941043425848058,52,4.0,1,4.0,1,4.0,1
8888,min_diffuse,20,40,2,3,0.05,0.95,0.9080495739405487,31,4.0,0,4.0,0,3.0,1
8889,min_diffuse,20,40,2,3,0.05,0.95,0.93605398222242,14,3.0,1,3.0,1,3.0,1
8890,min_diffuse,20,40,2,3,0.05,0.95,0.908896802048086,11,3.0,0,2.0,1,3.0,0
8891,min_diffuse,20,40,2,3,0.05,0.95,0.9453009700918946,19,3.0,1,3.0,1,3.0,1
8892,min_diffuse,20,40,2,3,0.05,0.95,0.8005230488487636,7,2.0,1,2.0,1,2.0,1
8893,min_diffuse,20,40,2,3,0.05,0.95,0.9026690998236312,14,2.0,1,2.0,1,3.0,0
8894,min_diffuse,20,40,2,3,0.05,0.95,0.9327292978247936,15,3.0,0,2.0,1,2.0,1
8895,min_diffuse,20,40,2,3,0.05,0.95,0.9273317245737588,9,2.0,1,2.0,1,2.0,1
8896,min_diffuse,20,40,2,3,0.05,0.95,0.928640820458842,29,4.0,1,4.0,1,4.0,1
8897,min_diffuse,20,40,2,3,0.05,0.95,0.9055019702597722,13,3.0,1,3.0,1,3.0,1
8898,min_diffuse,20,40,2,3,0.05,0.95,0.9256670559300764,20,3.0,1,3.0,1,3.0,1
8899,min_diffuse,20,40,2,3,0.05,0.95,0.9319647070340964,18,3.0,1,3.0,1,3.0,1
8900,min_diffuse,20,40,2,3,0.05,0.95,0.9469114037974176,16,3.0,1,3.0,1,3.0,1
8901,min_diffuse,20,40,2,3,0.05,0.95,0.9259316485032846,32,3.0,1,3.0,1,3.0,1
8902,min_diffuse,20,40,2,3,0.05,0.95,0.838836035506232,18,3.0,1,3.0,1,3.0,1
8903,min_diffuse,20,40,2,3,0.05,0.95,0.8354184516582811,7,2.0,1,2.0,1,2.0,1
8904,min_diffuse,20,40,2,3,0.05,0.95,0.9469564769121536,13,3.0,1,3.0,1,3.0,1
8905,min_diffuse,20,40,2,3,0.05,0.95,0.933961803817951,17,3.0,0,3.0,0,2.0,1
8906,min_diffuse,20,40,2,3,0.05,0.95,0.8035549721742093,16,3.0,1,3.0,1,3.0,1
8907,min_diffuse,20,40,2,3,0.05,0.95,0.8968988139085173,15,3.0,1,3.0,1,3.0,1
8908,min_diffuse,20,40,2,3,0.05,0.95,0.9259736164718664,14,3.0,1,3.0,1,3.0,1
8909,min_diffuse,20,40,2,3,0.05,0.95,0.9457216898402988,20,4.0,0,3.0,1,3.0,1
8910,min_diffuse,20,40,2,3,0.05,0.95,0.8918190980827556,10,2.0,1,2.0,1,2.0,1
8911,min_diffuse,20,40,2,3,0.05,0.95,0.907091503035972,33,3.0,1,3.0,1,3.0,1
8912,min_diffuse,20,40,2,3,0.05,0.95,0.901519937340626,8,2.0,1,3.0,0,2.0,1
8913,min_diffuse,20,40,2,3,0.05,0.95,0.9225849000992056,21,3.0,1,3.0,1,3.0,1
8914,min_diffuse,20,40,2,3,0.05,0.95,0.9495949189779732,31,4.0,1,4.0,1,4.0,1
8915,min_diffuse,20,40,2,3,0.05,0.95,0.9369604149588424,17,3.0,1,3.0,1,3.0,1
8916,min_diffuse,20,40,2,3,0.05,0.95,0.8508730638217397,22,4.0,0,3.0,1,3.0,1
8917,min_diffuse,20,40,2,3,0.05,0.95,0.8347622422579821,14,2.0,1,2.0,1,2.0,1
8918,min_diffuse,20,40,2,3,0.05,0.95,0.7438733122651726,8,2.0,1,2.0,1,2.0,1
8919,min_diffuse,20,40,2,3,0.05,0.95,0.8986767864027254,7,2.0,1,2.0,1,2.0,1
8920,min_diffuse,20,40,2,3,0.05,0.95,0.9300404208713604,12,2.0,1,2.0,1,2.0,1
8921,min_diffuse,20,40,2,3,0.05,0.95,0.8488558380626097,8,2.0,1,2.0,1,2.0,1
8922,min_diffuse,20,40,2,3,0.05,0.95,0.8307550853073601,18,3.0,0,2.0,1,2.0,1
8923,min_diffuse,20,40,2,3,0.05,0.95,0.9055638675611424,23,4.0,1,4.0,1,4.0,1
8924,min_diffuse,20,40,2,3,0.05,0.95,0.8470712378023001,6,2.0,1,2.0,1,2.0,1
8925,min_diffuse,20,40,2,3,0.05,0.95,0.9002988860134836,4,2.0,1,2.0,1,2.0,1
8926,min_diffuse,20,40,2,3,0.05,0.95,0.8913580935713312,5,2.0,1,2.0,1,2.0,1
8927,min_diffuse,20,40,2,3,0.05,0.95,0.9320662116345028,13,3.0,1,3.0,1,3.0,1
8928,min_diffuse,20,40,2,3,0.05,0.95,0.9432339491818889,34,4.0,0,3.0,1,3.0,1
8929,min_diffuse,20,40,2,3,0.05,0.95,0.9436022456222616,17,3.0,0,2.0,1,3.0,0
8930,min_diffuse,20,40,2,3,0.05,0.95,0.8855589761610786,17,3.0,0,3.0,0,2.0,1
8931,min_diffuse,20,40,2,3,0.05,0.95,0.9097721553556146,11,3.0,1,3.0,1,3.0,1
8932,min_diffuse,20,40,2,3,0.05,0.95,0.9263819143360532,12,3.0,0,2.0,1,2.0,1
8933,min_diffuse,20,40,2,3,0.05,0.95,0.9373852769436566,25,3.0,1,3.0,1,3.0,1
8934,min_diffuse,20,40,2,3,0.05,0.95,0.9239482553611652,20,3.0,1,3.0,1,3.0,1
8935,min_diffuse,20,40,2,3,0.05,0.95,0.9329099919934644,42,3.0,1,3.0,1,3.0,1
8936,min_diffuse,20,40,2,3,0.05,0.95,0.944736499978333,28,4.0,0,3.0,1,4.0,0
8937,min_diffuse,20,40,2,3,0.05,0.95,0.8987330158340012,14,3.0,1,3.0,1,3.0,1
8938,min_diffuse,20,40,2,3,0.05,0.95,0.8323239460322069,6,2.0,1,2.0,1,2.0,1
8939,min_diffuse,20,40,2,3,0.05,0.95,0.8874730863197913,6,2.0,1,2.0,1,2.0,1
8940,min_diffuse,20,40,2,3,0.05,0.95,0.8539968123718789,9,3.0,1,3.0,1,3.0,1
8941,min_diffuse,20,40,2,3,0.05,0.95,0.8864630931619556,20,3.0,1,3.0,1,3.0,1
8942,min_diffuse,20,40,2,3,0.05,0.95,0.8077421962551763,13,3.0,0,2.0,1,2.0,1
8943,min_diffuse,20,40,2,3,0.05,0.95,0.8224306811000037,11,2.0,1,2.0,1,2.0,1
8944,min_diffuse,20,40,2,3,0.05,0.95,0.9409141356266444,49,3.0,1,3.0,1,3.0,1
8945,min_diffuse,20,40,2,3,0.05,0.95,0.92192817290622,11,3.0,1,3.0,1,3.0,1
8946,min_diffuse,20,40,2,3,0.05,0.95,0.8691945192779963,4,2.0,1,2.0,1,2.0,1
8947,min_diffuse,20,40,2,3,0.05,0.95,0.9359848412302768,12,3.0,1,3.0,1,3.0,1
8948,min_diffuse,20,40,2,3,0.05,0.95,0.9279245211632822,7,2.0,1,2.0,1,2.0,1
8949,min_diffuse,20,40,2,3,0.05,0.95,0.7958197251407151,6,2.0,1,2.0,1,2.0,1
8950,min_diffuse,20,40,2,3,0.05,0.95,0.9034559687524258,15,3.0,1,3.0,1,3.0,1
8951,min_diffuse,20,40,2,3,0.05,0.95,0.9223398681256268,12,3.0,0,2.0,1,3.0,0
8952,min_diffuse,20,40,2,3,0.05,0.95,0.9071234891421152,24,3.0,1,3.0,1,3.0,1
8953,min_diffuse,20,40,2,3,0.05,0.95,0.9189760180331022,12,3.0,0,2.0,1,3.0,0
8954,min_diffuse,20,40,2,3,0.05,0.95,0.9377777709525597,32,4.0,0,3.0,1,3.0,1
8955,min_diffuse,20,40,2,3,0.05,0.95,0.9007737813679216,12,3.0,0,2.0,1,2.0,1
8956,min_diffuse,20,40,2,3,0.05,0.95,0.9286670804650063,56,4.0,0,3.0,1,3.0,1
8957,min_diffuse,20,40,2,3,0.05,0.95,0.8860719529347044,8,2.0,1,2.0,1,2.0,1
8958,min_diffuse,20,40,2,3,0.05,0.95,0.878172668371881,6,2.0,1,2.0,1,2.0,1
8959,min_diffuse,20,40,2,3,0.05,0.95,0.9233580400899098,42,4.0,0,4.0,0,3.0,1
8960,min_diffuse,20,40,2,3,0.05,0.95,0.8624542172215705,6,2.0,1,2.0,1,2.0,1
8961,min_diffuse,20,40,2,3,0.05,0.95,0.9277695142249002,6,2.0,1,2.0,1,2.0,1
8962,min_diffuse,20,40,2,3,0.05,0.95,0.9157564396246096,9,3.0,0,2.0,1,3.0,0
8963,min_diffuse,20,40,2,3,0.05,0.95,0.7546963414632738,5,2.0,1,2.0,1,2.0,1
8964,min_diffuse,20,40,2,3,0.05,0.95,0.8996055882913806,14,3.0,0,2.0,1,2.0,1
8965,min_diffuse,20,40,2,3,0.05,0.95,0.9018500437333564,26,3.0,1,3.0,1,3.0,1
8966,min_diffuse,20,40,2,3,0.05,0.95,0.7849196422783513,10,3.0,0,2.0,1,2.0,1
8967,min_diffuse,20,40,2,3,0.05,0.95,0.9014835649455164,12,3.0,1,3.0,1,3.0,1
8968,min_diffuse,20,40,2,3,0.05,0.95,0.9389104586658464,10,2.0,1,2.0,1,2.0,1
8969,min_diffuse,20,40,2,3,0.05,0.95,0.8826401986523414,19,3.0,1,3.0,1,4.0,0
8970,min_diffuse,20,40,2,3,0.05,0.95,0.9417203597058844,23,3.0,1,3.0,1,3.0,1
8971,min_diffuse,20,40,2,3,0.05,0.95,0.8770595135626718,14,3.0,0,3.0,0,2.0,1
8972,min_diffuse,20,40,2,3,0.05,0.95,0.885015778936132,14,3.0,1,3.0,1,3.0,1
8973,min_diffuse,20,40,2,3,0.05,0.95,0.936028312785274,53,4.0,1,4.0,1,4.0,1
8974,min_diffuse,20,40,2,3,0.05,0.95,0.911375997710815,11,2.0,1,3.0,0,3.0,0
8975,min_diffuse,20,40,2,3,0.05,0.95,0.9478218476023093,36,4.0,0,3.0,1,4.0,0
8976,min_diffuse,20,40,2,3,0.05,0.95,0.9301750692675284,15,3.0,1,3.0,1,3.0,1
8977,min_diffuse,20,40,2,3,0.05,0.95,0.9183709374072868,9,2.0,1,2.0,1,2.0,1
8978,min_diffuse,20,40,2,3,0.05,0.95,0.8744439511925088,10,3.0,0,2.0,1,2.0,1
8979,min_diffuse,20,40,2,3,0.05,0.95,0.8504280854703097,12,3.0,0,2.0,1,2.0,1
8980,min_diffuse,20,40,2,3,0.05,0.95,0.9433651965125688,11,3.0,1,3.0,1,4.0,0
8981,min_diffuse,20,40,2,3,0.05,0.95,0.9098872884815296,21,3.0,0,3.0,0,2.0,1
8982,min_diffuse,20,40,2,3,0.05,0.95,0.9398989981161984,12,2.0,1,2.0,1,2.0,1
8983,min_diffuse,20,40,2,3,0.05,0.95,0.9389415249624968,11,3.0,0,2.0,1,2.0,1
8984,min_diffuse,20,40,2,3,0.05,0.95,0.9473868489519366,59,4.0,1,4.0,1,4.0,1
8985,min_diffuse,20,40,2,3,0.05,0.95,0.9160423317772238,39,3.0,1,3.0,1,3.0,1
8986,min_diffuse,20,40,2,3,0.05,0.95,0.8968955707847724,13,3.0,0,2.0,1,3.0,0
8987,min_diffuse,20,40,2,3,0.05,0.95,0.7144361385462483,4,2.0,1,2.0,1,2.0,1
8988,min_diffuse,20,40,2,3,0.05,0.95,0.8982574828249865,8,2.0,1,2.0,1,3.0,0
8989,min_diffuse,20,40,2,3,0.05,0.95,0.944257178157392,27,3.0,1,3.0,1,3.0,1
8990,min_diffuse,20,40,2,3,0.05,0.95,0.903562392469434,5,2.0,1,2.0,1,3.0,0
8991,min_diffuse,20,40,2,3,0.05,0.95,0.9217985980677376,10,3.0,0,2.0,1,2.0,1
8992,min_diffuse,20,40,2,3,0.05,0.95,0.9341520946803596,14,3.0,1,3.0,1,3.0,1
8993,min_diffuse,20,40,2,3,0.05,0.95,0.8870805550396915,14,3.0,1,3.0,1,3.0,1
8994,min_diffuse,20,40,2,3,0.05,0.95,0.8274917244945494,6,2.0,1,2.0,1,2.0,1
8995,min_diffuse,20,40,2,3,0.05,0.95,0.9457866586123008,16,3.0,1,3.0,1,3.0,1
8996,min_diffuse,20,40,2,3,0.05,0.95,0.9389335440039316,26,3.0,1,3.0,1,3.0,1
8997,min_diffuse,20,40,2,3,0.05,0.95,0.8544017162021088,9,2.0,1,2.0,1,2.0,1
8998,min_diffuse,20,40,2,3,0.05,0.95,0.9206199488582216,35,4.0,1,4.0,1,4.0,1
8999,min_diffuse,20,40,2,3,0.05,0.95,0.9327802300911292,14,3.0,1,3.0,1,3.0,1
9000,min_diffuse,20,40,2,3,0.05,0.95,0.9417733117670036,9,2.0,1,2.0,1,2.0,1
9001,min_diffuse,20,40,2,3,0.05,0.95,0.921367816884066,6,2.0,1,2.0,1,2.0,1
9002,min_diffuse,20,40,2,3,0.05,0.95,0.9174103823867616,9,3.0,0,2.0,1,2.0,1
9003,min_diffuse,20,40,2,3,0.05,0.95,0.9301314195769824,37,4.0,1,4.0,1,5.0,0
9004,min_diffuse,20,40,2,3,0.05,0.95,0.9307906769195414,19,3.0,1,3.0,1,3.0,1
9005,min_diffuse,20,40,2,3,0.05,0.95,0.9220033303774526,23,4.0,0,4.0,0,3.0,1
9006,min_diffuse,20,40,2,3,0.05,0.95,0.8737065286729424,6,2.0,1,2.0,1,2.0,1
9007,min_diffuse,20,40,2,3,0.05,0.95,0.9413366924890912,90,5.0,1,5.0,1,5.0,1
9008,min_diffuse,20,40,2,3,0.05,0.95,0.9444452253351344,19,3.0,1,3.0,1,3.0,1
9009,min_diffuse,20,40,2,3,0.05,0.95,0.940444200369938,33,3.0,1,3.0,1,3.0,1
9010,min_diffuse,20,40,2,3,0.05,0.95,0.8709329567937449,35,3.0,1,3.0,1,3.0,1
9011,min_diffuse,20,40,2,3,0.05,0.95,0.8768815637215547,5,2.0,1,2.0,1,2.0,1
9012,min_diffuse,20,40,2,3,0.05,0.95,0.9347837765740558,16,3.0,1,3.0,1,3.0,1
9013,min_diffuse,20,40,2,3,0.05,0.95,0.9381079659528172,13,2.0,1,2.0,1,2.0,1
9014,min_diffuse,20,40,2,3,0.05,0.95,0.9248528047976898,29,4.0,0,3.0,1,3.0,1
9015,min_diffuse,20,40,2,3,0.05,0.95,0.8863446644754025,14,3.0,0,2.0,1,3.0,0
9016,min_diffuse,20,40,2,3,0.05,0.95,0.9052768395551696,18,3.0,0,2.0,1,3.0,0
9017,min_diffuse,20,40,2,3,0.05,0.95,0.9481325683308324,25,4.0,1,4.0,1,4.0,1
9018,min_diffuse,20,40,2,3,0.05,0.95,0.938847399302044,35,3.0,1,3.0,1,3.0,1
9019,min_diffuse,20,40,2,3,0.05,0.95,0.942253226442816,16,3.0,1,3.0,1,3.0,1
9020,min_diffuse,20,40,2,3,0.05,0.95,0.8707817888890453,16,4.0,0,3.0,1,3.0,1
9021,min_diffuse,20,40,2,3,0.05,0.95,0.916012323862072,17,3.0,1,3.0,1,3.0,1
9022,min_diffuse,20,40,2,3,0.05,0.95,0.8695065283516487,9,2.0,1,2.0,1,2.0,1
9023,min_diffuse,20,40,2,3,0.05,0.95,0.9033621582922732,10,2.0,1,2.0,1,2.0,1
9024,min_diffuse,20,40,2,3,0.05,0.95,0.8826076770268771,7,2.0,1,2.0,1,2.0,1
9025,min_diffuse,20,40,2,3,0.05,0.95,0.8982767817030751,10,3.0,1,3.0,1,3.0,1
9026,min_diffuse,20,40,2,3,0.05,0.95,0.912148145954634,15,3.0,1,3.0,1,3.0,1
9027,min_diffuse,20,40,2,3,0.05,0.95,0.940815865696097,18,4.0,1,4.0,1,4.0,1
9028,min_diffuse,20,40,2,3,0.05,0.95,0.8392393688750235,23,3.0,1,3.0,1,3.0,1
9029,min_diffuse,20,40,2,3,0.05,0.95,0.9116726616537,37,4.0,1,4.0,1,4.0,1
9030,min_diffuse,20,40,2,3,0.05,0.95,0.8647513996220972,7,2.0,1,2.0,1,2.0,1
9031,min_diffuse,20,40,2,3,0.05,0.95,0.8743129689237181,21,3.0,1,3.0,1,3.0,1
9032,min_diffuse,20,40,2,3,0.05,0.95,0.9275016771492408,11,3.0,1,3.0,1,3.0,1
9033,min_diffuse,20,40,2,3,0.05,0.95,0.9189223694301576,23,3.0,0,3.0,0,2.0,1
9034,min_diffuse,20,40,2,3,0.05,0.95,0.9199008518207632,36,3.0,0,2.0,1,2.0,1
9035,min_diffuse,20,40,2,3,0.05,0.95,0.8509916760861307,11,2.0,1,2.0,1,2.0,1
9036,min_diffuse,20,40,2,3,0.05,0.95,0.9190813303782795,23,3.0,1,3.0,1,3.0,1
9037,min_diffuse,20,40,2,3,0.05,0.95,0.9182653561733192,55,4.0,1,4.0,1,4.0,1
9038,min_diffuse,20,40,2,3,0.05,0.95,0.9458072171079952,16,3.0,1,3.0,1,3.0,1
9039,min_diffuse,20,40,2,3,0.05,0.95,0.9486021074962886,26,4.0,0,3.0,1,3.0,1
9040,min_diffuse,20,40,2,3,0.05,0.95,0.8868238680180307,15,3.0,1,3.0,1,3.0,1
9041,min_diffuse,20,40,2,3,0.05,0.95,0.9190904208814248,11,3.0,1,3.0,1,3.0,1
9042,min_diffuse,20,40,2,3,0.05,0.95,0.9399261466098476,11,3.0,0,3.0,0,2.0,1
9043,min_diffuse,20,40,2,3,0.05,0.95,0.9331176802950344,21,3.0,1,3.0,1,3.0,1
9044,min_diffuse,20,40,2,3,0.05,0.95,0.8939401311731291,14,3.0,0,2.0,1,2.0,1
9045,min_diffuse,20,40,2,3,0.05,0.95,0.9402078815381448,8,3.0,0,2.0,1,2.0,1
9046,min_diffuse,20,40,2,3,0.05,0.95,0.7636412850070587,6,2.0,1,2.0,1,2.0,1
9047,min_diffuse,20,40,2,3,0.05,0.95,0.9108422271177072,15,3.0,0,2.0,1,3.0,0
9048,min_diffuse,20,40,2,3,0.05,0.95,0.9029689272150028,10,2.0,1,2.0,1,2.0,1
9049,min_diffuse,20,40,2,3,0.05,0.95,0.9466859342522174,35,4.0,0,3.0,1,3.0,1
9050,min_diffuse,20,40,2,3,0.05,0.95,0.8934031254104554,16,2.0,1,2.0,1,3.0,0
9051,min_diffuse,20,40,2,3,0.05,0.95,0.7844594957252733,6,2.0,1,2.0,1,2.0,1
9052,min_diffuse,20,40,2,3,0.05,0.95,0.9459397403303704,7,2.0,1,2.0,1,2.0,1
9053,min_diffuse,20,40,2,3,0.05,0.95,0.8332772213910591,9,2.0,1,2.0,1,2.0,1
9054,min_diffuse,20,40,2,3,0.05,0.95,0.8296492794298258,11,3.0,0,2.0,1,2.0,1
9055,min_diffuse,20,40,2,3,0.05,0.95,0.91711035169945,13,3.0,1,3.0,1,3.0,1
9056,min_diffuse,20,40,2,3,0.05,0.95,0.907574337514494,17,3.0,0,2.0,1,2.0,1
9057,min_diffuse,20,40,2,3,0.05,0.95,0.935226669273533,18,3.0,1,3.0,1,3.0,1
9058,min_diffuse,20,40,2,3,0.05,0.95,0.9174871650112552,8,3.0,0,2.0,1,2.0,1
9059,min_diffuse,20,40,2,3,0.05,0.95,0.91748603417341,30,3.0,1,4.0,0,4.0,0
9060,min_diffuse,20,40,2,3,0.05,0.95,0.9440925148272654,47,4.0,1,4.0,1,4.0,1
9061,min_diffuse,20,40,2,3,0.05,0.95,0.9333631694628762,12,3.0,1,3.0,1,3.0,1
9062,min_diffuse,20,40,2,3,0.05,0.95,0.9447894728194984,25,3.0,0,3.0,0,2.0,1
9063,min_diffuse,20,40,2,3,0.05,0.95,0.9354676735924572,13,3.0,1,3.0,1,3.0,1
9064,min_diffuse,20,40,2,3,0.05,0.95,0.8061301331402841,11,3.0,0,2.0,1,2.0,1
9065,min_diffuse,20,40,2,3,0.05,0.95,0.924087446558583,15,3.0,1,3.0,1,3.0,1
9066,min_diffuse,20,40,2,3,0.05,0.95,0.9324205505462836,33,4.0,0,3.0,1,3.0,1
9067,min_diffuse,20,40,2,3,0.05,0.95,0.914454488791416,9,3.0,0,3.0,0,2.0,1
9068,min_diffuse,20,40,2,3,0.05,0.95,0.9201397917767244,11,2.0,1,2.0,1,2.0,1
9069,min_diffuse,20,40,2,3,0.05,0.95,0.925228831114186,42,4.0,1,4.0,1,4.0,1
9070,min_diffuse,20,40,2,3,0.05,0.95,0.9065873829166136,5,2.0,1,2.0,1,2.0,1
9071,min_diffuse,20,40,2,3,0.05,0.95,0.7099331993278675,9,2.0,1,2.0,1,2.0,1
9072,min_diffuse,20,40,2,3,0.05,0.95,0.9022757398266196,9,3.0,1,3.0,1,3.0,1
9073,min_diffuse,20,40,2,3,0.05,0.95,0.7748046801556931,7,2.0,1,2.0,1,2.0,1
9074,min_diffuse,20,40,2,3,0.05,0.95,0.909888388878681,11,3.0,0,2.0,1,2.0,1
9075,min_diffuse,20,40,2,3,0.05,0.95,0.9344888324316728,13,3.0,1,3.0,1,3.0,1
9076,min_diffuse,20,40,2,3,0.05,0.95,0.885552014447354,8,3.0,1,3.0,1,3.0,1
9077,min_diffuse,20,40,2,3,0.05,0.95,0.9480326884559656,21,3.0,0,3.0,0,2.0,1
9078,min_diffuse,20,40,2,3,0.05,0.95,0.922590105511522,64,5.0,1,5.0,1,5.0,1
9079,min_diffuse,20,40,2,3,0.05,0.95,0.9402315507503324,12,3.0,1,3.0,1,3.0,1
9080,min_diffuse,20,40,2,3,0.05,0.95,0.8574603055264917,9,2.0,1,2.0,1,2.0,1
9081,min_diffuse,20,40,2,3,0.05,0.95,0.9025846326074086,11,3.0,1,3.0,1,3.0,1
9082,min_diffuse,20,40,2,3,0.05,0.95,0.8718331995424725,15,3.0,1,3.0,1,3.0,1
9083,min_diffuse,20,40,2,3,0.05,0.95,0.911546398331752,27,3.0,1,3.0,1,3.0,1
9084,min_diffuse,20,40,2,3,0.05,0.95,0.9118437117306432,30,3.0,1,3.0,1,3.0,1
9085,min_diffuse,20,40,2,3,0.05,0.95,0.9133496830034372,9,3.0,1,3.0,1,3.0,1
9086,min_diffuse,20,40,2,3,0.05,0.95,0.9063157336925995,5,2.0,1,2.0,1,2.0,1
9087,min_diffuse,20,40,2,3,0.05,0.95,0.9198947570970932,24,3.0,1,3.0,1,3.0,1
9088,min_diffuse,20,40,2,3,0.05,0.95,0.935748250088078,57,4.0,1,4.0,1,4.0,1
9089,min_diffuse,20,40,2,3,0.05,0.95,0.913902430363354,14,3.0,1,3.0,1,3.0,1
9090,min_diffuse,20,40,2,3,0.05,0.95,0.9454457217199276,6,2.0,1,2.0,1,2.0,1
9091,min_diffuse,20,40,2,3,0.05,0.95,0.9255681978174212,14,3.0,1,3.0,1,3.0,1
9092,min_diffuse,20,40,2,3,0.05,0.95,0.941665189215814,4,2.0,1,2.0,1,2.0,1
9093,min_diffuse,20,40,2,3,0.05,0.95,0.9491600020132605,47,4.0,1,4.0,1,4.0,1
9094,min_diffuse,20,40,2,3,0.05,0.95,0.918257345656912,22,3.0,1,3.0,1,3.0,1
9095,min_diffuse,20,40,2,3,0.05,0.95,0.8728800801412604,16,3.0,1,3.0,1,3.0,1
9096,min_diffuse,20,40,2,3,0.05,0.95,0.921488432816936,8,2.0,1,2.0,1,3.0,0
9097,min_diffuse,20,40,2,3,0.05,0.95,0.854934308281281,5,2.0,1,2.0,1,2.0,1
9098,min_diffuse,20,40,2,3,0.05,0.95,0.9300478763004828,25,3.0,0,2.0,1,3.0,0
9099,min_diffuse,20,40,2,3,0.05,0.95,0.9423637588397016,25,4.0,1,4.0,1,4.0,1
9100,min_diffuse,20,40,2,3,0.05,0.95,0.8272325244922227,15,3.0,1,3.0,1,3.0,1
9101,min_diffuse,20,40,2,3,0.05,0.95,0.9487281548938936,18,3.0,1,3.0,1,3.0,1
9102,min_diffuse,20,40,2,3,0.05,0.95,0.8499160713613414,8,2.0,1,2.0,1,2.0,1
9103,min_diffuse,20,40,2,3,0.05,0.95,0.9239749249013032,51,5.0,0,5.0,0,4.0,1
9104,min_diffuse,20,40,2,3,0.05,0.95,0.8346191624128203,9,3.0,1,3.0,1,3.0,1
9105,min_diffuse,20,40,2,3,0.05,0.95,0.8268362752176316,12,3.0,1,3.0,1,3.0,1
9106,min_diffuse,20,40,2,3,0.05,0.95,0.934502101172258,9,2.0,1,2.0,1,2.0,1
9107,min_diffuse,20,40,2,3,0.05,0.95,0.9231245800306498,15,3.0,1,3.0,1,3.0,1
9108,min_diffuse,20,40,2,3,0.05,0.95,0.9433759197245968,39,4.0,0,4.0,0,3.0,1
9109,min_diffuse,20,40,2,3,0.05,0.95,0.7958050443417146,10,3.0,0,2.0,1,2.0,1
9110,min_diffuse,20,40,2,3,0.05,0.95,0.9405674674519574,9,2.0,1,2.0,1,2.0,1
9111,min_diffuse,20,40,2,3,0.05,0.95,0.919866078810295,5,2.0,1,2.0,1,2.0,1
9112,min_diffuse,20,40,2,3,0.05,0.95,0.9478101948091816,46,4.0,1,4.0,1,4.0,1
9113,min_diffuse,20,40,2,3,0.05,0.95,0.918245286083086,22,4.0,0,3.0,1,3.0,1
9114,min_diffuse,20,40,2,3,0.05,0.95,0.9419177189320294,9,3.0,0,2.0,1,3.0,0
9115,min_diffuse,20,40,2,3,0.05,0.95,0.8355116191613494,12,3.0,0,3.0,0,2.0,1
9116,min_diffuse,20,40,2,3,0.05,0.95,0.9169817049677635,12,3.0,0,2.0,1,2.0,1
9117,min_diffuse,20,40,2,3,0.05,0.95,0.914330935613108,33,4.0,1,4.0,1,4.0,1
9118,min_diffuse,20,40,2,3,0.05,0.95,0.929696179048738,34,4.0,1,4.0,1,4.0,1
9119,min_diffuse,20,40,2,3,0.05,0.95,0.9412964253575468,4,2.0,1,2.0,1,2.0,1
9120,min_diffuse,20,40,2,3,0.05,0.95,0.9172113393921512,11,3.0,0,2.0,1,3.0,0
9121,min_diffuse,20,40,2,3,0.05,0.95,0.909580529682743,38,4.0,1,4.0,1,4.0,1
9122,min_diffuse,20,40,2,3,0.05,0.95,0.9089251722267612,7,3.0,1,3.0,1,3.0,1
9123,min_diffuse,20,40,2,3,0.05,0.95,0.8970597015939773,18,3.0,1,3.0,1,3.0,1
9124,min_diffuse,20,40,2,3,0.05,0.95,0.9494913938356871,14,3.0,1,3.0,1,3.0,1
9125,min_diffuse,20,40,2,3,0.05,0.95,0.9339898975800066,14,3.0,1,3.0,1,3.0,1
9126,min_diffuse,20,40,2,3,0.05,0.95,0.874322085488313,4,2.0,1,2.0,1,2.0,1
9127,min_diffuse,20,40,2,3,0.05,0.95,0.9493004314399012,6,2.0,1,2.0,1,2.0,1
9128,min_diffuse,20,40,2,3,0.05,0.95,0.9468011384015562,22,3.0,1,3.0,1,3.0,1
9129,min_diffuse,20,40,2,3,0.05,0.95,0.9397096445226708,7,2.0,1,2.0,1,2.0,1
9130,min_diffuse,20,40,2,3,0.05,0.95,0.8030674790326374,4,2.0,1,2.0,1,2.0,1
9131,min_diffuse,20,40,2,3,0.05,0.95,0.8838878183276714,12,3.0,1,3.0,1,3.0,1
9132,min_diffuse,20,40,2,3,0.05,0.95,0.8902238074210529,9,3.0,1,3.0,1,3.0,1
9133,min_diffuse,20,40,2,3,0.05,0.95,0.8375097809225045,13,3.0,0,2.0,1,2.0,1
9134,min_diffuse,20,40,2,3,0.05,0.95,0.8829495490690892,7,2.0,1,2.0,1,2.0,1
9135,min_diffuse,20,40,2,3,0.05,0.95,0.9494044080811728,39,3.0,1,3.0,1,3.0,1
9136,min_diffuse,20,40,2,3,0.05,0.95,0.9499362357820672,23,3.0,0,3.0,0,2.0,1
9137,min_diffuse,20,40,2,3,0.05,0.95,0.8930791976986319,6,2.0,1,2.0,1,2.0,1
9138,min_diffuse,20,40,2,3,0.05,0.95,0.8983978142030812,16,3.0,0,2.0,1,2.0,1
9139,min_diffuse,20,40,2,3,0.05,0.95,0.9400918336878932,19,3.0,1,3.0,1,3.0,1
9140,min_diffuse,20,40,2,3,0.05,0.95,0.8802923771992108,28,3.0,1,3.0,1,3.0,1
9141,min_diffuse,20,40,2,3,0.05,0.95,0.9499187864825526,5,2.0,1,2.0,1,2.0,1
9142,min_diffuse,20,40,2,3,0.05,0.95,0.927799152169677,11,2.0,1,2.0,1,2.0,1
9143,min_diffuse,20,40,2,3,0.05,0.95,0.9295327155155264,9,2.0,1,2.0,1,2.0,1
9144,min_diffuse,20,40,2,3,0.05,0.95,0.9475957735382043,19,4.0,0,3.0,1,3.0,1
9145,min_diffuse,20,40,2,3,0.05,0.95,0.9463972630255402,13,3.0,0,2.0,1,3.0,0
9146,min_diffuse,20,40,2,3,0.05,0.95,0.9237784556525008,45,5.0,1,5.0,1,5.0,1
9147,min_diffuse,20,40,2,3,0.05,0.95,0.94394885598042,43,4.0,0,3.0,1,3.0,1
9148,min_diffuse,20,40,2,3,0.05,0.95,0.8078224902726587,6,2.0,1,2.0,1,2.0,1
9149,min_diffuse,20,40,2,3,0.05,0.95,0.9238453386459368,37,3.0,1,3.0,1,3.0,1
9150,min_diffuse,20,40,2,3,0.05,0.95,0.9493047144706572,82,5.0,0,4.0,1,5.0,0
9151,min_diffuse,20,40,2,3,0.05,0.95,0.9480574790148608,22,4.0,0,3.0,1,3.0,1
9152,min_diffuse,20,40,2,3,0.05,0.95,0.9493612637728376,12,3.0,1,3.0,1,3.0,1
9153,min_diffuse,20,40,2,3,0.05,0.95,0.9482051372925756,26,4.0,0,3.0,1,3.0,1
9154,min_diffuse,20,40,2,3,0.05,0.95,0.9354220114402568,7,2.0,1,3.0,0,3.0,0
9155,min_diffuse,20,40,2,3,0.05,0.95,0.9381373144960372,54,4.0,1,4.0,1,4.0,1
9156,min_diffuse,20,40,2,3,0.05,0.95,0.9435128055447212,52,4.0,1,4.0,1,4.0,1
9157,min_diffuse,20,40,2,3,0.05,0.95,0.8493365941173272,8,2.0,1,2.0,1,2.0,1
9158,min_diffuse,20,40,2,3,0.05,0.95,0.922867749356378,15,4.0,0,4.0,0,3.0,1
9159,min_diffuse,20,40,2,3,0.05,0.95,0.9154309591889056,34,4.0,1,4.0,1,4.0,1
9160,min_diffuse,20,40,2,3,0.05,0.95,0.9045977708909873,27,3.0,1,3.0,1,3.0,1
9161,min_diffuse,20,40,2,3,0.05,0.95,0.9454616445118758,19,3.0,1,3.0,1,3.0,1
9162,min_diffuse,20,40,2,3,0.05,0.95,0.9278373116754446,8,2.0,1,2.0,1,2.0,1
9163,min_diffuse,20,40,2,3,0.05,0.95,0.9028815182090042,18,3.0,1,3.0,1,3.0,1
9164,min_diffuse,20,40,2,3,0.05,0.95,0.9283558808612082,43,4.0,0,4.0,0,3.0,1
9165,min_diffuse,20,40,2,3,0.05,0.95,0.881801421037308,11,3.0,1,3.0,1,3.0,1
9166,min_diffuse,20,40,2,3,0.05,0.95,0.9226205173374632,10,2.0,1,2.0,1,2.0,1
9167,min_diffuse,20,40,2,3,0.05,0.95,0.9367574869298556,12,3.0,1,3.0,1,3.0,1
9168,min_diffuse,20,40,2,3,0.05,0.95,0.8506349375777157,10,2.0,1,2.0,1,2.0,1
9169,min_diffuse,20,40,2,3,0.05,0.95,0.9114086122600704,11,2.0,1,2.0,1,2.0,1
9170,min_diffuse,20,40,2,3,0.05,0.95,0.9188551759099486,12,2.0,1,2.0,1,2.0,1
9171,min_diffuse,20,40,2,3,0.05,0.95,0.9192965314792466,38,3.0,1,3.0,1,3.0,1
9172,min_diffuse,20,40,2,3,0.05,0.95,0.8750635307116706,22,3.0,1,3.0,1,3.0,1
9173,min_diffuse,20,40,2,3,0.05,0.95,0.9431018400771364,14,3.0,0,2.0,1,3.0,0
9174,min_diffuse,20,40,2,3,0.05,0.95,0.8924245688919062,7,2.0,1,2.0,1,2.0,1
9175,min_diffuse,20,40,2,3,0.05,0.95,0.8764521511632735,25,3.0,0,3.0,0,2.0,1
9176,min_diffuse,20,40,2,3,0.05,0.95,0.8700484877429283,11,3.0,0,2.0,1,2.0,1
9177,min_diffuse,20,40,2,3,0.05,0.95,0.9072012304875968,21,3.0,0,3.0,0,2.0,1
9178,min_diffuse,20,40,2,3,0.05,0.95,0.888919246843037,10,3.0,0,3.0,0,2.0,1
9179,min_diffuse,20,40,2,3,0.05,0.95,0.9361752273913206,25,4.0,0,3.0,1,3.0,1
9180,min_diffuse,20,40,2,3,0.05,0.95,0.7879896913473532,11,2.0,1,2.0,1,2.0,1
9181,min_diffuse,20,40,2,3,0.05,0.95,0.9341747585155636,21,4.0,1,4.0,1,4.0,1
9182,min_diffuse,20,40,2,3,0.05,0.95,0.9154170747796144,3,2.0,1,2.0,1,2.0,1
9183,min_diffuse,20,40,2,3,0.05,0.95,0.9488442034025496,14,3.0,1,3.0,1,3.0,1
9184,min_diffuse,20,40,2,3,0.05,0.95,0.9431894320595612,13,3.0,1,3.0,1,3.0,1
9185,min_diffuse,20,40,2,3,0.05,0.95,0.913580562142453,7,2.0,1,2.0,1,2.0,1
9186,min_diffuse,20,40,2,3,0.05,0.95,0.945635333807722,19,3.0,1,3.0,1,3.0,1
9187,min_diffuse,20,40,2,3,0.05,0.95,0.9394955801317036,22,3.0,0,2.0,1,3.0,0
9188,min_diffuse,20,40,2,3,0.05,0.95,0.9299475078834392,13,3.0,1,3.0,1,3.0,1
9189,min_diffuse,20,40,2,3,0.05,0.95,0.872605072380048,13,3.0,1,3.0,1,3.0,1
9190,min_diffuse,20,40,2,3,0.05,0.95,0.9293034028482584,16,3.0,0,2.0,1,3.0,0
9191,min_diffuse,20,40,2,3,0.05,0.95,0.8783324367707642,6,2.0,1,2.0,1,2.0,1
9192,min_diffuse,20,40,2,3,0.05,0.95,0.8962812995572768,8,3.0,1,3.0,1,3.0,1
9193,min_diffuse,20,40,2,3,0.05,0.95,0.9063205360761882,31,3.0,1,4.0,0,3.0,1
9194,min_diffuse,20,40,2,3,0.05,0.95,0.9180167537202756,14,3.0,1,3.0,1,3.0,1
9195,min_diffuse,20,40,2,3,0.05,0.95,0.8915507267444164,11,3.0,1,3.0,1,3.0,1
9196,min_diffuse,20,40,2,3,0.05,0.95,0.8554964456096416,3,2.0,1,2.0,1,2.0,1
9197,min_diffuse,20,40,2,3,0.05,0.95,0.9195843062547684,31,3.0,1,3.0,1,3.0,1
9198,min_diffuse,20,40,2,3,0.05,0.95,0.8995974194459647,14,3.0,1,3.0,1,3.0,1
9199,min_diffuse,20,40,2,3,0.05,0.95,0.9048390159066808,30,3.0,1,3.0,1,3.0,1
9200,min_diffuse,20,40,2,3,0.05,0.95,0.8453495219379005,38,4.0,0,3.0,1,3.0,1
9201,min_diffuse,20,40,2,3,0.05,0.95,0.9368525936726888,17,3.0,1,3.0,1,3.0,1
9202,min_diffuse,20,40,2,3,0.05,0.95,0.8645608401147793,15,3.0,1,3.0,1,3.0,1
9203,min_diffuse,20,40,2,3,0.05,0.95,0.8710999756742756,12,3.0,1,3.0,1,3.0,1
9204,min_diffuse,20,40,2,3,0.05,0.95,0.924210275233153,19,3.0,1,3.0,1,3.0,1
9205,min_diffuse,20,40,2,3,0.05,0.95,0.9244828744269228,18,3.0,0,2.0,1,2.0,1
9206,min_diffuse,20,40,2,3,0.05,0.95,0.9386952477137294,12,3.0,0,2.0,1,3.0,0
9207,min_diffuse,20,40,2,3,0.05,0.95,0.9458445858078584,32,3.0,1,3.0,1,3.0,1
9208,min_diffuse,20,40,2,3,0.05,0.95,0.9118537320815786,29,4.0,1,4.0,1,4.0,1
9209,min_diffuse,20,40,2,3,0.05,0.95,0.9293262321271996,23,3.0,1,3.0,1,3.0,1
9210,min_diffuse,20,40,2,3,0.05,0.95,0.9387189996339744,28,4.0,0,4.0,0,3.0,1
9211,min_diffuse,20,40,2,3,0.05,0.95,0.928848144089396,13,3.0,1,3.0,1,3.0,1
9212,min_diffuse,20,40,2,3,0.05,0.95,0.9393077186208016,6,2.0,1,2.0,1,2.0,1
9213,min_diffuse,20,40,2,3,0.05,0.95,0.9431722384938092,26,4.0,0,4.0,0,3.0,1
9214,min_diffuse,20,40,2,3,0.05,0.95,0.9343042511942612,5,2.0,1,2.0,1,3.0,0
9215,min_diffuse,20,40,2,3,0.05,0.95,0.9021070444646292,10,3.0,0,2.0,1,3.0,0
9216,min_diffuse,20,40,2,3,0.05,0.95,0.9456784801691556,10,3.0,0,2.0,1,2.0,1
9217,min_diffuse,20,40,2,3,0.05,0.95,0.9344909822133672,32,4.0,0,3.0,1,3.0,1
9218,min_diffuse,20,40,2,3,0.05,0.95,0.8845918416673684,10,3.0,1,3.0,1,3.0,1
9219,min_diffuse,20,40,2,3,0.05,0.95,0.9168070183607748,26,3.0,1,3.0,1,4.0,0
9220,min_diffuse,20,40,2,3,0.05,0.95,0.9183783908556112,11,3.0,1,3.0,1,3.0,1
9221,min_diffuse,20,40,2,3,0.05,0.95,0.9039411650121624,15,3.0,1,3.0,1,3.0,1
9222,min_diffuse,20,40,2,3,0.05,0.95,0.9333813632706656,12,3.0,1,3.0,1,3.0,1
9223,min_diffuse,20,40,2,3,0.05,0.95,0.8888950657094707,13,3.0,0,2.0,1,3.0,0
9224,min_diffuse,20,40,2,3,0.05,0.95,0.9471336278306404,34,4.0,1,4.0,1,4.0,1
9225,min_diffuse,20,40,2,3,0.05,0.95,0.9451704482293524,70,4.0,1,4.0,1,4.0,1
9226,min_diffuse,20,40,2,3,0.05,0.95,0.9440631327675568,20,4.0,0,4.0,0,3.0,1
9227,min_diffuse,20,40,2,3,0.05,0.95,0.9463150840858182,26,4.0,1,4.0,1,4.0,1
9228,min_diffuse,20,40,2,3,0.05,0.95,0.8983766530580268,32,3.0,1,3.0,1,3.0,1
9229,min_diffuse,20,40,2,3,0.05,0.95,0.8466343244134819,15,3.0,1,3.0,1,3.0,1
9230,min_diffuse,20,40,2,3,0.05,0.95,0.9355241866791476,16,3.0,0,2.0,1,2.0,1
9231,min_diffuse,20,40,2,3,0.05,0.95,0.939059805236785,24,4.0,1,4.0,1,4.0,1
9232,min_diffuse,20,40,2,3,0.05,0.95,0.947475565257269,12,3.0,1,3.0,1,3.0,1
9233,min_diffuse,20,40,2,3,0.05,0.95,0.9022601547009732,11,2.0,1,2.0,1,2.0,1
9234,min_diffuse,20,40,2,3,0.05,0.95,0.9471672407017212,22,4.0,0,3.0,1,3.0,1
9235,min_diffuse,20,40,2,3,0.05,0.95,0.913258717887664,8,2.0,1,2.0,1,2.0,1
9236,min_diffuse,20,40,2,3,0.05,0.95,0.9154891599478492,10,3.0,1,3.0,1,3.0,1
9237,min_diffuse,20,40,2,3,0.05,0.95,0.9489677860998588,21,3.0,1,3.0,1,3.0,1
9238,min_diffuse,20,40,2,3,0.05,0.95,0.8590305363269667,33,4.0,0,3.0,1,3.0,1
9239,min_diffuse,20,40,2,3,0.05,0.95,0.942188758912933,29,3.0,1,3.0,1,3.0,1
9240,min_diffuse,20,40,2,3,0.05,0.95,0.9430379851400272,13,3.0,0,2.0,1,3.0,0
9241,min_diffuse,20,40,2,3,0.05,0.95,0.9119444847487248,6,2.0,1,2.0,1,3.0,0
9242,min_diffuse,20,40,2,3,0.05,0.95,0.8441512782019075,14,3.0,1,3.0,1,3.0,1
9243,min_diffuse,20,40,2,3,0.05,0.95,0.9411645075822386,22,3.0,1,3.0,1,3.0,1
9244,min_diffuse,20,40,2,3,0.05,0.95,0.8240618971318322,15,3.0,0,3.0,0,2.0,1
9245,min_diffuse,20,40,2,3,0.05,0.95,0.8889763018270178,15,3.0,1,3.0,1,3.0,1
9246,min_diffuse,20,40,2,3,0.05,0.95,0.9311284771452448,12,3.0,0,3.0,0,2.0,1
9247,min_diffuse,20,40,2,3,0.05,0.95,0.9060390717856142,6,2.0,1,2.0,1,2.0,1
9248,min_diffuse,20,40,2,3,0.05,0.95,0.925979301813635,34,4.0,0,4.0,0,3.0,1
9249,min_diffuse,20,40,2,3,0.05,0.95,0.8121914476381774,7,2.0,1,2.0,1,2.0,1
9250,min_diffuse,20,40,2,3,0.05,0.95,0.8876320395748075,9,3.0,0,2.0,1,3.0,0
9251,min_diffuse,20,40,2,3,0.05,0.95,0.9449707163492684,7,2.0,1,2.0,1,2.0,1
9252,min_diffuse,20,40,2,3,0.05,0.95,0.9224446616828038,8,2.0,1,2.0,1,2.0,1
9253,min_diffuse,20,40,2,3,0.05,0.95,0.8962858436650689,19,3.0,0,3.0,0,2.0,1
9254,min_diffuse,20,40,2,3,0.05,0.95,0.932339634742824,14,3.0,1,3.0,1,3.0,1
9255,min_diffuse,20,40,2,3,0.05,0.95,0.945288201998072,49,5.0,0,4.0,1,4.0,1
9256,min_diffuse,20,40,2,3,0.05,0.95,0.9033609919040254,29,4.0,1,4.0,1,4.0,1
9257,min_diffuse,20,40,2,3,0.05,0.95,0.9045025253061916,8,2.0,1,2.0,1,2.0,1
9258,min_diffuse,20,40,2,3,0.05,0.95,0.8923151430250281,5,2.0,1,2.0,1,2.0,1
9259,min_diffuse,20,40,2,3,0.05,0.95,0.9295479216211592,21,3.0,1,3.0,1,4.0,0
9260,min_diffuse,20,40,2,3,0.05,0.95,0.8864383887004142,15,3.0,1,3.0,1,3.0,1
9261,min_diffuse,20,40,2,3,0.05,0.95,0.8837567012527401,5,2.0,1,2.0,1,2.0,1
9262,min_diffuse,20,40,2,3,0.05,0.95,0.9006851344794158,16,3.0,1,3.0,1,3.0,1
9263,min_diffuse,20,40,2,3,0.05,0.95,0.9298838826520756,20,3.0,0,3.0,0,2.0,1
9264,min_diffuse,20,40,2,3,0.05,0.95,0.9304862663520184,24,3.0,1,3.0,1,3.0,1
9265,min_diffuse,20,40,2,3,0.05,0.95,0.945713474994334,28,4.0,1,4.0,1,4.0,1
9266,min_diffuse,20,40,2,3,0.05,0.95,0.9493836964295772,12,2.0,1,2.0,1,2.0,1
9267,min_diffuse,20,40,2,3,0.05,0.95,0.9092940198907676,14,3.0,1,3.0,1,3.0,1
9268,min_diffuse,20,40,2,3,0.05,0.95,0.9469964910601992,16,3.0,0,2.0,1,2.0,1
9269,min_diffuse,20,40,2,3,0.05,0.95,0.8612777180560713,8,2.0,1,2.0,1,2.0,1
9270,min_diffuse,20,40,2,3,0.05,0.95,0.9096237265773934,29,4.0,1,4.0,1,4.0,1
9271,min_diffuse,20,40,2,3,0.05,0.95,0.897045792939033,19,3.0,0,2.0,1,2.0,1
9272,min_diffuse,20,40,2,3,0.05,0.95,0.8808440288733078,20,3.0,1,3.0,1,3.0,1
9273,min_diffuse,20,40,2,3,0.05,0.95,0.8424691622790035,7,2.0,1,2.0,1,2.0,1
9274,min_diffuse,20,40,2,3,0.05,0.95,0.825752976852015,14,3.0,0,3.0,0,2.0,1
9275,min_diffuse,20,40,2,3,0.05,0.95,0.9391536887601316,32,4.0,0,3.0,1,3.0,1
9276,min_diffuse,20,40,2,3,0.05,0.95,0.857769754410915,7,2.0,1,2.0,1,2.0,1
9277,min_diffuse,20,40,2,3,0.05,0.95,0.8432963499134463,12,3.0,0,2.0,1,2.0,1
9278,min_diffuse,20,40,2,3,0.05,0.95,0.9456455318950432,37,4.0,0,3.0,1,3.0,1
9279,min_diffuse,20,40,2,3,0.05,0.95,0.9058734884420712,9,2.0,1,2.0,1,3.0,0
9280,min_diffuse,20,40,2,3,0.05,0.95,0.9435153949429392,9,3.0,1,3.0,1,3.0,1
9281,min_diffuse,20,40,2,3,0.05,0.95,0.8923154166427322,19,3.0,1,3.0,1,3.0,1
9282,min_diffuse,20,40,2,3,0.05,0.95,0.915180072698717,21,3.0,1,3.0,1,3.0,1
9283,min_diffuse,20,40,2,3,0.05,0.95,0.8498172510285952,20,3.0,1,3.0,1,3.0,1
9284,min_diffuse,20,40,2,3,0.05,0.95,0.9112515563846364,24,3.0,1,3.0,1,3.0,1
9285,min_diffuse,20,40,2,3,0.05,0.95,0.912896816226049,36,4.0,1,4.0,1,4.0,1
9286,min_diffuse,20,40,2,3,0.05,0.95,0.9488706965587184,21,3.0,1,3.0,1,3.0,1
9287,min_diffuse,20,40,2,3,0.05,0.95,0.9353275783868098,8,2.0,1,2.0,1,3.0,0
9288,min_diffuse,20,40,2,3,0.05,0.95,0.9499016755772344,30,4.0,1,4.0,1,4.0,1
9289,min_diffuse,20,40,2,3,0.05,0.95,0.9122930639517506,10,3.0,0,2.0,1,3.0,0
9290,min_diffuse,20,40,2,3,0.05,0.95,0.8866157961885641,8,2.0,1,2.0,1,2.0,1
9291,min_diffuse,20,40,2,3,0.05,0.95,0.9283211022825816,11,3.0,1,3.0,1,3.0,1
9292,min_diffuse,20,40,2,3,0.05,0.95,0.8625818551677701,28,3.0,1,3.0,1,3.0,1
9293,min_diffuse,20,40,2,3,0.05,0.95,0.9285939212839563,20,4.0,1,4.0,1,4.0,1
9294,min_diffuse,20,40,2,3,0.05,0.95,0.933989787469046,14,3.0,1,3.0,1,3.0,1
9295,min_diffuse,20,40,2,3,0.05,0.95,0.8480361882380859,8,2.0,1,2.0,1,2.0,1
9296,min_diffuse,20,40,2,3,0.05,0.95,0.7960287832121197,24,3.0,0,3.0,0,2.0,1
9297,min_diffuse,20,40,2,3,0.05,0.95,0.945379526126778,29,3.0,1,3.0,1,3.0,1
9298,min_diffuse,20,40,2,3,0.05,0.95,0.8140376464741067,14,3.0,0,2.0,1,2.0,1
9299,min_diffuse,20,40,2,3,0.05,0.95,0.8856925624518726,12,3.0,1,3.0,1,3.0,1
9300,min_diffuse,20,40,2,3,0.05,0.95,0.9376371044018073,17,3.0,1,3.0,1,3.0,1
9301,min_diffuse,20,40,2,3,0.05,0.95,0.8875997668329144,6,2.0,1,3.0,0,3.0,0
9302,min_diffuse,20,40,2,3,0.05,0.95,0.9475084853882738,34,4.0,1,4.0,1,4.0,1
9303,min_diffuse,20,40,2,3,0.05,0.95,0.9296129787585576,16,4.0,1,4.0,1,4.0,1
9304,min_diffuse,20,40,2,3,0.05,0.95,0.8947365630870685,21,3.0,1,3.0,1,3.0,1
9305,min_diffuse,20,40,2,3,0.05,0.95,0.9191887196979728,26,4.0,1,4.0,1,4.0,1
9306,min_diffuse,20,40,2,3,0.05,0.95,0.9366882057779377,50,4.0,0,4.0,0,3.0,1
9307,min_diffuse,20,40,2,3,0.05,0.95,0.8600721538665854,17,3.0,0,3.0,0,2.0,1
9308,min_diffuse,20,40,2,3,0.05,0.95,0.8114704864058124,6,2.0,1,2.0,1,2.0,1
9309,min_diffuse,20,40,2,3,0.05,0.95,0.9128238123465892,24,4.0,1,4.0,1,4.0,1
9310,min_diffuse,20,40,2,3,0.05,0.95,0.9460292578583523,9,3.0,1,3.0,1,3.0,1
9311,min_diffuse,20,40,2,3,0.05,0.95,0.9357029748306,25,3.0,1,3.0,1,3.0,1
9312,min_diffuse,20,40,2,3,0.05,0.95,0.8803615357369011,10,3.0,0,3.0,0,2.0,1
9313,min_diffuse,20,40,2,3,0.05,0.95,0.9113638386653844,12,3.0,1,3.0,1,3.0,1
9314,min_diffuse,20,40,2,3,0.05,0.95,0.9229598554926846,19,3.0,1,3.0,1,3.0,1
9315,min_diffuse,20,40,2,3,0.05,0.95,0.8573001084153039,10,3.0,0,2.0,1,2.0,1
9316,min_diffuse,20,40,2,3,0.05,0.95,0.8310230629549504,7,2.0,1,2.0,1,2.0,1
9317,min_diffuse,20,40,2,3,0.05,0.95,0.935122275610433,12,3.0,1,3.0,1,3.0,1
9318,min_diffuse,20,40,2,3,0.05,0.95,0.9439380343055352,47,5.0,1,5.0,1,5.0,1
9319,min_diffuse,20,40,2,3,0.05,0.95,0.9418926488185834,52,3.0,1,3.0,1,3.0,1
9320,min_diffuse,20,40,2,3,0.05,0.95,0.9313929520498768,6,2.0,1,2.0,1,2.0,1
9321,min_diffuse,20,40,2,3,0.05,0.95,0.9039586332024256,8,2.0,1,2.0,1,2.0,1
9322,min_diffuse,20,40,2,3,0.05,0.95,0.880173131198231,11,3.0,1,3.0,1,3.0,1
9323,min_diffuse,20,40,2,3,0.05,0.95,0.9432295102312088,37,4.0,1,4.0,1,4.0,1
9324,min_diffuse,20,40,2,3,0.05,0.95,0.9345337903820792,83,5.0,1,5.0,1,5.0,1
9325,min_diffuse,20,40,2,3,0.05,0.95,0.888203748772888,9,2.0,1,2.0,1,2.0,1
9326,min_diffuse,20,40,2,3,0.05,0.95,0.947192272831458,62,4.0,1,4.0,1,4.0,1
9327,min_diffuse,20,40,2,3,0.05,0.95,0.8368505861887673,7,2.0,1,2.0,1,2.0,1
9328,min_diffuse,20,40,2,3,0.05,0.95,0.9326397049316644,7,2.0,1,2.0,1,2.0,1
9329,min_diffuse,20,40,2,3,0.05,0.95,0.88824397087978,14,3.0,1,3.0,1,3.0,1
9330,min_diffuse,20,40,2,3,0.05,0.95,0.8882511407568666,31,4.0,0,3.0,1,3.0,1
9331,min_diffuse,20,40,2,3,0.05,0.95,0.9494111260148308,35,4.0,0,3.0,1,3.0,1
9332,min_diffuse,20,40,2,3,0.05,0.95,0.8690465275482642,14,3.0,1,3.0,1,3.0,1
9333,min_diffuse,20,40,2,3,0.05,0.95,0.8502387210164564,4,2.0,1,2.0,1,2.0,1
9334,min_diffuse,20,40,2,3,0.05,0.95,0.8704296217737765,15,3.0,1,3.0,1,3.0,1
9335,min_diffuse,20,40,2,3,0.05,0.95,0.8252977381551029,9,2.0,1,2.0,1,2.0,1
9336,min_diffuse,20,40,2,3,0.05,0.95,0.9427454020519016,17,3.0,1,3.0,1,3.0,1
9337,min_diffuse,20,40,2,3,0.05,0.95,0.9499679180417248,35,4.0,1,4.0,1,4.0,1
9338,min_diffuse,20,40,2,3,0.05,0.95,0.9303413901627906,39,5.0,0,4.0,1,4.0,1
9339,min_diffuse,20,40,2,3,0.05,0.95,0.8983340817357677,16,3.0,1,3.0,1,3.0,1
9340,min_diffuse,20,40,2,3,0.05,0.95,0.939436821519496,14,3.0,1,3.0,1,3.0,1
9341,min_diffuse,20,40,2,3,0.05,0.95,0.9320230599394582,20,3.0,0,2.0,1,2.0,1
9342,min_diffuse,20,40,2,3,0.05,0.95,0.9234567380844968,29,3.0,1,3.0,1,3.0,1
9343,min_diffuse,20,40,2,3,0.05,0.95,0.929843737148796,10,3.0,0,2.0,1,2.0,1
9344,min_diffuse,20,40,2,3,0.05,0.95,0.9491316674797888,19,3.0,1,3.0,1,3.0,1
9345,min_diffuse,20,40,2,3,0.05,0.95,0.9299187815372952,29,4.0,0,4.0,0,3.0,1
9346,min_diffuse,20,40,2,3,0.05,0.95,0.7975585107137309,8,2.0,1,2.0,1,2.0,1
9347,min_diffuse,20,40,2,3,0.05,0.95,0.9462101877027576,42,4.0,1,4.0,1,4.0,1
9348,min_diffuse,20,40,2,3,0.05,0.95,0.9017326220218104,7,2.0,1,2.0,1,2.0,1
9349,min_diffuse,20,40,2,3,0.05,0.95,0.9153816943098232,16,3.0,0,3.0,0,2.0,1
9350,min_diffuse,20,40,2,3,0.05,0.95,0.8667061122994166,12,3.0,1,3.0,1,3.0,1
9351,min_diffuse,20,40,2,3,0.05,0.95,0.9430651096829328,8,2.0,1,2.0,1,2.0,1
9352,min_diffuse,20,40,2,3,0.05,0.95,0.9075257001904552,30,4.0,0,4.0,0,3.0,1
9353,min_diffuse,20,40,2,3,0.05,0.95,0.9376747079753628,44,4.0,1,4.0,1,4.0,1
9354,min_diffuse,20,40,2,3,0.05,0.95,0.8203051601330539,10,2.0,1,2.0,1,2.0,1
9355,min_diffuse,20,40,2,3,0.05,0.95,0.8995714159747739,16,3.0,0,3.0,0,2.0,1
9356,min_diffuse,20,40,2,3,0.05,0.95,0.941368565515418,16,3.0,1,3.0,1,3.0,1
9357,min_diffuse,20,40,2,3,0.05,0.95,0.903659511341946,13,3.0,1,3.0,1,3.0,1
9358,min_diffuse,20,40,2,3,0.05,0.95,0.8764386650460387,5,2.0,1,2.0,1,2.0,1
9359,min_diffuse,20,40,2,3,0.05,0.95,0.8986541460326858,11,3.0,0,2.0,1,2.0,1
9360,min_diffuse,20,40,2,3,0.05,0.95,0.9161186334641568,8,2.0,1,3.0,0,3.0,0
9361,min_diffuse,20,40,2,3,0.05,0.95,0.9263569860914458,13,3.0,0,2.0,1,2.0,1
9362,min_diffuse,20,40,2,3,0.05,0.95,0.9430674905762684,47,4.0,0,4.0,0,3.0,1
9363,min_diffuse,20,40,2,3,0.05,0.95,0.9028347356362822,17,3.0,1,3.0,1,3.0,1
9364,min_diffuse,20,40,2,3,0.05,0.95,0.9122314948265788,20,3.0,1,3.0,1,3.0,1
9365,min_diffuse,20,40,2,3,0.05,0.95,0.9288099224823008,39,4.0,1,4.0,1,4.0,1
9366,min_diffuse,20,40,2,3,0.05,0.95,0.941024147734597,21,3.0,1,3.0,1,3.0,1
9367,min_diffuse,20,40,2,3,0.05,0.95,0.8945774550677509,9,3.0,1,3.0,1,3.0,1
9368,min_diffuse,20,40,2,3,0.05,0.95,0.935523396697448,13,3.0,1,3.0,1,3.0,1
9369,min_diffuse,20,40,2,3,0.05,0.95,0.8146569873766,9,2.0,1,2.0,1,2.0,1
9370,min_diffuse,20,40,2,3,0.05,0.95,0.9390668501492886,89,5.0,1,5.0,1,5.0,1
9371,min_diffuse,20,40,2,3,0.05,0.95,0.8914092876511205,16,3.0,1,3.0,1,3.0,1
9372,min_diffuse,20,40,2,3,0.05,0.95,0.8854165428450137,12,3.0,1,3.0,1,3.0,1
9373,min_diffuse,20,40,2,3,0.05,0.95,0.850044208643202,9,3.0,0,2.0,1,3.0,0
9374,min_diffuse,20,40,2,3,0.05,0.95,0.9455828948617157,36,3.0,0,3.0,0,2.0,1
9375,min_diffuse,20,40,2,3,0.05,0.95,0.9120525800917708,16,3.0,1,3.0,1,3.0,1
9376,min_diffuse,20,40,2,3,0.05,0.95,0.9138455728346644,9,3.0,1,3.0,1,3.0,1
9377,min_diffuse,20,40,2,3,0.05,0.95,0.9176819597957624,16,3.0,1,3.0,1,3.0,1
9378,min_diffuse,20,40,2,3,0.05,0.95,0.8708700897648783,11,3.0,1,3.0,1,3.0,1
9379,min_diffuse,20,40,2,3,0.05,0.95,0.93287089896273,13,3.0,1,3.0,1,3.0,1
9380,min_diffuse,20,40,2,3,0.05,0.95,0.880125530610909,14,2.0,1,2.0,1,2.0,1
9381,min_diffuse,20,40,2,3,0.05,0.95,0.9486176253535816,14,3.0,0,2.0,1,3.0,0
9382,min_diffuse,20,40,2,3,0.05,0.95,0.9472679521877984,67,5.0,1,5.0,1,5.0,1
9383,min_diffuse,20,40,2,3,0.05,0.95,0.8219915105639759,5,2.0,1,2.0,1,2.0,1
9384,min_diffuse,20,40,2,3,0.05,0.95,0.9397097333383178,17,3.0,1,4.0,0,3.0,1
9385,min_diffuse,20,40,2,3,0.05,0.95,0.8269254707869144,7,2.0,1,2.0,1,2.0,1
9386,min_diffuse,20,40,2,3,0.05,0.95,0.9497623332999772,23,3.0,1,3.0,1,3.0,1
9387,min_diffuse,20,40,2,3,0.05,0.95,0.9189219637636666,21,3.0,0,2.0,1,2.0,1
9388,min_diffuse,20,40,2,3,0.05,0.95,0.935657263629415,36,4.0,1,4.0,1,4.0,1
9389,min_diffuse,20,40,2,3,0.05,0.95,0.9121519920377164,14,3.0,1,3.0,1,3.0,1
9390,min_diffuse,20,40,2,3,0.05,0.95,0.8500380991294826,14,3.0,1,3.0,1,3.0,1
9391,min_diffuse,20,40,2,3,0.05,0.95,0.9472662938995232,5,2.0,1,2.0,1,2.0,1
9392,min_diffuse,20,40,2,3,0.05,0.95,0.9396968573608996,24,3.0,1,3.0,1,3.0,1
9393,min_diffuse,20,40,2,3,0.05,0.95,0.9410797266744678,6,2.0,1,2.0,1,2.0,1
9394,min_diffuse,20,40,2,3,0.05,0.95,0.9312056249947696,12,3.0,0,2.0,1,2.0,1
9395,min_diffuse,20,40,2,3,0.05,0.95,0.8819444021058873,19,3.0,1,3.0,1,3.0,1
9396,min_diffuse,20,40,2,3,0.05,0.95,0.9267764328918884,8,3.0,1,3.0,1,3.0,1
9397,min_diffuse,20,40,2,3,0.05,0.95,0.9424000993013304,24,3.0,1,3.0,1,4.0,0
9398,min_diffuse,20,40,2,3,0.05,0.95,0.9103268026177648,13,3.0,0,2.0,1,2.0,1
9399,min_diffuse,20,40,2,3,0.05,0.95,0.9279892088753796,7,2.0,1,2.0,1,2.0,1
9400,min_diffuse,20,40,2,3,0.05,0.95,0.9017231731437596,14,3.0,1,3.0,1,3.0,1
9401,min_diffuse,20,40,2,3,0.05,0.95,0.936908552171058,23,3.0,0,2.0,1,2.0,1
9402,min_diffuse,20,40,2,3,0.05,0.95,0.948779912455732,14,3.0,1,3.0,1,3.0,1
9403,min_diffuse,20,40,2,3,0.05,0.95,0.938220470643088,16,3.0,1,3.0,1,3.0,1
9404,min_diffuse,20,40,2,3,0.05,0.95,0.9473582455184903,17,3.0,1,3.0,1,3.0,1
9405,min_diffuse,20,40,2,3,0.05,0.95,0.949969032878838,19,3.0,1,3.0,1,3.0,1
9406,min_diffuse,20,40,2,3,0.05,0.95,0.9290528727719756,18,3.0,1,3.0,1,3.0,1
9407,min_diffuse,20,40,2,3,0.05,0.95,0.9063145407395008,21,3.0,1,3.0,1,3.0,1
9408,min_diffuse,20,40,2,3,0.05,0.95,0.8614251122923487,14,3.0,0,3.0,0,2.0,1
9409,min_diffuse,20,40,2,3,0.05,0.95,0.8089861450995164,8,2.0,1,2.0,1,2.0,1
9410,min_diffuse,20,40,2,3,0.05,0.95,0.9470352602816704,18,3.0,1,3.0,1,3.0,1
9411,min_diffuse,20,40,2,3,0.05,0.95,0.7945822785089244,10,2.0,1,2.0,1,2.0,1
9412,min_diffuse,20,40,2,3,0.05,0.95,0.8630365130670424,47,3.0,1,3.0,1,3.0,1
9413,min_diffuse,20,40,2,3,0.05,0.95,0.9014452030826056,15,3.0,1,3.0,1,3.0,1
9414,min_diffuse,20,40,2,3,0.05,0.95,0.9222999796500078,27,3.0,1,3.0,1,3.0,1
9415,min_diffuse,20,40,2,3,0.05,0.95,0.9108250319201904,26,3.0,1,3.0,1,3.0,1
9416,min_diffuse,20,40,2,3,0.05,0.95,0.941778247587776,39,4.0,0,4.0,0,3.0,1
9417,min_diffuse,20,40,2,3,0.05,0.95,0.9000147368435792,21,4.0,1,4.0,1,4.0,1
9418,min_diffuse,20,40,2,3,0.05,0.95,0.885522366045844,6,2.0,1,2.0,1,2.0,1
9419,min_diffuse,20,40,2,3,0.05,0.95,0.9464201106354782,22,3.0,1,3.0,1,3.0,1
9420,min_diffuse,20,40,2,3,0.05,0.95,0.9188248211124512,11,3.0,1,3.0,1,3.0,1
9421,min_diffuse,20,40,2,3,0.05,0.95,0.9022963484420936,10,3.0,0,2.0,1,3.0,0
9422,min_diffuse,20,40,2,3,0.05,0.95,0.7771828315287126,8,2.0,1,2.0,1,2.0,1
9423,min_diffuse,20,40,2,3,0.05,0.95,0.8984190714214898,18,4.0,0,3.0,1,3.0,1
9424,min_diffuse,20,40,2,3,0.05,0.95,0.934874908218721,15,3.0,1,3.0,1,3.0,1
9425,min_diffuse,20,40,2,3,0.05,0.95,0.9086141460220104,9,3.0,1,3.0,1,3.0,1
9426,min_diffuse,20,40,2,3,0.05,0.95,0.8864473876120599,6,2.0,1,2.0,1,2.0,1
9427,min_diffuse,20,40,2,3,0.05,0.95,0.9325221265785668,24,3.0,1,3.0,1,3.0,1
9428,min_diffuse,20,40,2,3,0.05,0.95,0.9039468119540782,14,3.0,1,3.0,1,3.0,1
9429,min_diffuse,20,40,2,3,0.05,0.95,0.9428752652061282,6,2.0,1,2.0,1,2.0,1
9430,min_diffuse,20,40,2,3,0.05,0.95,0.9085595102625924,16,3.0,0,2.0,1,2.0,1
9431,min_diffuse,20,40,2,3,0.05,0.95,0.932996018783422,24,3.0,1,3.0,1,3.0,1
9432,min_diffuse,20,40,2,3,0.05,0.95,0.8507547241459906,29,3.0,1,3.0,1,4.0,0
9433,min_diffuse,20,40,2,3,0.05,0.95,0.8385243562853832,20,3.0,1,3.0,1,3.0,1
9434,min_diffuse,20,40,2,3,0.05,0.95,0.9079449961579962,7,2.0,1,2.0,1,2.0,1
9435,min_diffuse,20,40,2,3,0.05,0.95,0.9216363790753344,15,3.0,0,2.0,1,2.0,1
9436,min_diffuse,20,40,2,3,0.05,0.95,0.8262679436966762,17,3.0,1,3.0,1,3.0,1
9437,min_diffuse,20,40,2,3,0.05,0.95,0.9483357754920688,9,2.0,1,2.0,1,2.0,1
9438,min_diffuse,20,40,2,3,0.05,0.95,0.8719666590338858,4,2.0,1,2.0,1,2.0,1
9439,min_diffuse,20,40,2,3,0.05,0.95,0.9145695559296204,12,3.0,0,2.0,1,2.0,1
9440,min_diffuse,20,40,2,3,0.05,0.95,0.9084392199516288,13,4.0,0,3.0,1,4.0,0
9441,min_diffuse,20,40,2,3,0.05,0.95,0.9379318204350992,3,2.0,1,2.0,1,2.0,1
9442,min_diffuse,20,40,2,3,0.05,0.95,0.8006801853914738,14,3.0,1,3.0,1,3.0,1
9443,min_diffuse,20,40,2,3,0.05,0.95,0.8373296248739803,7,2.0,1,2.0,1,2.0,1
9444,min_diffuse,20,40,2,3,0.05,0.95,0.9278687929669828,69,5.0,0,4.0,1,5.0,0
9445,min_diffuse,20,40,2,3,0.05,0.95,0.9310690246447596,13,3.0,1,3.0,1,3.0,1
9446,min_diffuse,20,40,2,3,0.05,0.95,0.8979393323017589,14,3.0,0,2.0,1,2.0,1
9447,min_diffuse,20,40,2,3,0.05,0.95,0.9169199841136244,5,2.0,1,2.0,1,2.0,1
9448,min_diffuse,20,40,2,3,0.05,0.95,0.9043102458473444,12,3.0,0,2.0,1,2.0,1
9449,min_diffuse,20,40,2,3,0.05,0.95,0.8622992173889309,14,2.0,1,2.0,1,2.0,1
9450,min_diffuse,20,40,2,3,0.05,0.95,0.938917019535132,8,2.0,1,2.0,1,3.0,0
9451,min_diffuse,20,40,2,3,0.05,0.95,0.9438095006358505,9,2.0,1,2.0,1,2.0,1
9452,min_diffuse,20,40,2,3,0.05,0.95,0.7388758282176359,9,2.0,1,3.0,0,3.0,0
9453,min_diffuse,20,40,2,3,0.05,0.95,0.9360961324084404,9,3.0,0,2.0,1,3.0,0
9454,min_diffuse,20,40,2,3,0.05,0.95,0.8722779666476257,22,3.0,1,3.0,1,3.0,1
9455,min_diffuse,20,40,2,3,0.05,0.95,0.7741607280264947,8,2.0,1,2.0,1,2.0,1
9456,min_diffuse,20,40,2,3,0.05,0.95,0.915117502434266,24,4.0,0,3.0,1,3.0,1
9457,min_diffuse,20,40,2,3,0.05,0.95,0.934265676983592,7,2.0,1,2.0,1,3.0,0
9458,min_diffuse,20,40,2,3,0.05,0.95,0.811643200695243,31,3.0,1,3.0,1,3.0,1
9459,min_diffuse,20,40,2,3,0.05,0.95,0.9298403827610986,20,3.0,0,3.0,0,2.0,1
9460,min_diffuse,20,40,2,3,0.05,0.95,0.9382840907276508,22,3.0,1,3.0,1,4.0,0
9461,min_diffuse,20,40,2,3,0.05,0.95,0.9300152664246883,48,4.0,0,4.0,0,3.0,1
9462,min_diffuse,20,40,2,3,0.05,0.95,0.906924020797602,5,2.0,1,2.0,1,2.0,1
9463,min_diffuse,20,40,2,3,0.05,0.95,0.889007787138178,23,3.0,1,3.0,1,3.0,1
9464,min_diffuse,20,40,2,3,0.05,0.95,0.9283552276793272,14,3.0,0,2.0,1,2.0,1
9465,min_diffuse,20,40,2,3,0.05,0.95,0.93225390076818,26,3.0,1,3.0,1,3.0,1
9466,min_diffuse,20,40,2,3,0.05,0.95,0.948963739491166,34,4.0,0,4.0,0,3.0,1
9467,min_diffuse,20,40,2,3,0.05,0.95,0.7997780592834377,10,2.0,1,2.0,1,2.0,1
9468,min_diffuse,20,40,2,3,0.05,0.95,0.8740247964540866,24,3.0,1,3.0,1,3.0,1
9469,min_diffuse,20,40,2,3,0.05,0.95,0.8534336144636336,6,2.0,1,2.0,1,2.0,1
9470,min_diffuse,20,40,2,3,0.05,0.95,0.93528536410519,15,3.0,1,3.0,1,3.0,1
9471,min_diffuse,20,40,2,3,0.05,0.95,0.924274851545759,10,2.0,1,2.0,1,2.0,1
9472,min_diffuse,20,40,2,3,0.05,0.95,0.8995930161466537,8,2.0,1,2.0,1,2.0,1
9473,min_diffuse,20,40,2,3,0.05,0.95,0.9491940161674092,15,2.0,1,2.0,1,3.0,0
9474,min_diffuse,20,40,2,3,0.05,0.95,0.8613021929914624,7,2.0,1,2.0,1,2.0,1
9475,min_diffuse,20,40,2,3,0.05,0.95,0.7460753011096688,11,2.0,1,2.0,1,2.0,1
9476,min_diffuse,20,40,2,3,0.05,0.95,0.9050388766116938,17,3.0,0,2.0,1,2.0,1
9477,min_diffuse,20,40,2,3,0.05,0.95,0.9094542523885925,9,2.0,1,2.0,1,2.0,1
9478,min_diffuse,20,40,2,3,0.05,0.95,0.9421766388610144,75,5.0,0,5.0,0,4.0,1
9479,min_diffuse,20,40,2,3,0.05,0.95,0.911793981255009,14,3.0,0,3.0,0,2.0,1
9480,min_diffuse,20,40,2,3,0.05,0.95,0.9280920364041886,17,3.0,0,2.0,1,2.0,1
9481,min_diffuse,20,40,2,3,0.05,0.95,0.92786605043602,66,5.0,1,5.0,1,5.0,1
9482,min_diffuse,20,40,2,3,0.05,0.95,0.9439976453755752,11,3.0,1,3.0,1,3.0,1
9483,min_diffuse,20,40,2,3,0.05,0.95,0.9225141170825408,20,4.0,1,4.0,1,4.0,1
9484,min_diffuse,20,40,2,3,0.05,0.95,0.9438536562658372,37,5.0,0,4.0,1,4.0,1
9485,min_diffuse,20,40,2,3,0.05,0.95,0.9272313793149064,13,3.0,1,3.0,1,3.0,1
9486,min_diffuse,20,40,2,3,0.05,0.95,0.92061460277761,56,4.0,0,3.0,1,3.0,1
9487,min_diffuse,20,40,2,3,0.05,0.95,0.8718636469054917,7,2.0,1,2.0,1,2.0,1
9488,min_diffuse,20,40,2,3,0.05,0.95,0.9184753380845814,9,3.0,1,3.0,1,3.0,1
9489,min_diffuse,20,40,2,3,0.05,0.95,0.91749121257544,14,3.0,1,3.0,1,3.0,1
9490,min_diffuse,20,40,2,3,0.05,0.95,0.8445549268535997,17,3.0,0,2.0,1,2.0,1
9491,min_diffuse,20,40,2,3,0.05,0.95,0.9010194157674054,10,2.0,1,2.0,1,2.0,1
9492,min_diffuse,20,40,2,3,0.05,0.95,0.8702280660356086,13,3.0,1,3.0,1,3.0,1
9493,min_diffuse,20,40,2,3,0.05,0.95,0.8561927287175898,6,2.0,1,2.0,1,2.0,1
9494,min_diffuse,20,40,2,3,0.05,0.95,0.941553941095532,15,3.0,1,3.0,1,3.0,1
9495,min_diffuse,20,40,2,3,0.05,0.95,0.893654377738651,7,2.0,1,3.0,0,2.0,1
9496,min_diffuse,20,40,2,3,0.05,0.95,0.7903285173776294,9,2.0,1,2.0,1,2.0,1
9497,min_diffuse,20,40,2,3,0.05,0.95,0.8636595346303737,11,3.0,0,2.0,1,2.0,1
9498,min_diffuse,20,40,2,3,0.05,0.95,0.9468963268048284,25,4.0,1,4.0,1,4.0,1
9499,min_diffuse,20,40,2,3,0.05,0.95,0.8565400942037498,12,3.0,0,2.0,1,2.0,1
9500,min_diffuse,20,40,2,3,0.05,0.95,0.903231633984134,6,2.0,1,2.0,1,2.0,1
9501,min_diffuse,20,40,2,3,0.05,0.95,0.8946243897763017,6,2.0,1,2.0,1,2.0,1
9502,min_diffuse,20,40,2,3,0.05,0.95,0.908921665544754,9,2.0,1,2.0,1,2.0,1
9503,min_diffuse,20,40,2,3,0.05,0.95,0.8610100825143772,11,2.0,1,2.0,1,2.0,1
9504,min_diffuse,20,40,2,3,0.05,0.95,0.9195373231352688,25,4.0,0,3.0,1,3.0,1
9505,min_diffuse,20,40,2,3,0.05,0.95,0.9175342794097472,10,3.0,0,2.0,1,3.0,0
9506,min_diffuse,20,40,2,3,0.05,0.95,0.8919764174274735,16,3.0,1,3.0,1,3.0,1
9507,min_diffuse,20,40,2,3,0.05,0.95,0.8814179944742284,18,3.0,1,3.0,1,3.0,1
9508,min_diffuse,20,40,2,3,0.05,0.95,0.9392081124225172,9,3.0,0,2.0,1,3.0,0
9509,min_diffuse,20,40,2,3,0.05,0.95,0.9021213656215596,10,2.0,1,2.0,1,3.0,0
9510,min_diffuse,20,40,2,3,0.05,0.95,0.9281650713492836,15,3.0,1,3.0,1,3.0,1
9511,min_diffuse,20,40,2,3,0.05,0.95,0.8160310431942757,23,4.0,0,4.0,0,3.0,1
9512,min_diffuse,20,40,2,3,0.05,0.95,0.867162879744517,15,3.0,1,3.0,1,3.0,1
9513,min_diffuse,20,40,2,3,0.05,0.95,0.9400061832120415,19,3.0,1,3.0,1,3.0,1
9514,min_diffuse,20,40,2,3,0.05,0.95,0.9443714145071652,16,3.0,1,3.0,1,3.0,1
9515,min_diffuse,20,40,2,3,0.05,0.95,0.8527553330859553,36,4.0,0,3.0,1,3.0,1
9516,min_diffuse,20,40,2,3,0.05,0.95,0.92010103490047,22,3.0,1,3.0,1,3.0,1
9517,min_diffuse,20,40,2,3,0.05,0.95,0.9352082326372262,29,4.0,0,3.0,1,4.0,0
9518,min_diffuse,20,40,2,3,0.05,0.95,0.9336070954682768,25,4.0,0,4.0,0,3.0,1
9519,min_diffuse,20,40,2,3,0.05,0.95,0.9335843776764567,35,4.0,1,4.0,1,4.0,1
9520,min_diffuse,20,40,2,3,0.05,0.95,0.9429822970443162,21,4.0,0,3.0,1,4.0,0
9521,min_diffuse,20,40,2,3,0.05,0.95,0.930915481961683,5,2.0,1,3.0,0,3.0,0
9522,min_diffuse,20,40,2,3,0.05,0.95,0.9020829298490124,18,3.0,1,3.0,1,3.0,1
9523,min_diffuse,20,40,2,3,0.05,0.95,0.8928675287929049,6,2.0,1,2.0,1,2.0,1
9524,min_diffuse,20,40,2,3,0.05,0.95,0.9225436065032766,52,3.0,1,3.0,1,3.0,1
9525,min_diffuse,20,40,2,3,0.05,0.95,0.8193802826884754,16,3.0,0,2.0,1,2.0,1
9526,min_diffuse,20,40,2,3,0.05,0.95,0.7550307007993498,8,2.0,1,2.0,1,2.0,1
9527,min_diffuse,20,40,2,3,0.05,0.95,0.9336614473807504,16,3.0,1,3.0,1,3.0,1
9528,min_diffuse,20,40,2,3,0.05,0.95,0.8562091657918507,5,2.0,1,2.0,1,2.0,1
9529,min_diffuse,20,40,2,3,0.05,0.95,0.9154084281562797,8,2.0,1,2.0,1,3.0,0
9530,min_diffuse,20,40,2,3,0.05,0.95,0.9024654480736763,7,2.0,1,2.0,1,2.0,1
9531,min_diffuse,20,40,2,3,0.05,0.95,0.9303439680176334,36,4.0,1,5.0,0,4.0,1
9532,min_diffuse,20,40,2,3,0.05,0.95,0.8845295276758075,12,3.0,0,2.0,1,2.0,1
9533,min_diffuse,20,40,2,3,0.05,0.95,0.8901868511929005,27,3.0,0,2.0,1,2.0,1
9534,min_diffuse,20,40,2,3,0.05,0.95,0.9124070539396064,17,3.0,1,3.0,1,3.0,1
9535,min_diffuse,20,40,2,3,0.05,0.95,0.9383631810859682,44,5.0,0,4.0,1,4.0,1
9536,min_diffuse,20,40,2,3,0.05,0.95,0.9077459060498771,11,3.0,0,2.0,1,3.0,0
9537,min_diffuse,20,40,2,3,0.05,0.95,0.9286278514329608,34,4.0,0,3.0,1,3.0,1
9538,min_diffuse,20,40,2,3,0.05,0.95,0.9268470427567996,22,3.0,1,3.0,1,3.0,1
9539,min_diffuse,20,40,2,3,0.05,0.95,0.9327212543043408,33,3.0,0,3.0,0,2.0,1
9540,min_diffuse,20,40,2,3,0.05,0.95,0.8819779230319151,16,3.0,1,3.0,1,3.0,1
9541,min_diffuse,20,40,2,3,0.05,0.95,0.901185589895506,6,2.0,1,2.0,1,2.0,1
9542,min_diffuse,20,40,2,3,0.05,0.95,0.9134315105296352,21,3.0,1,3.0,1,3.0,1
9543,min_diffuse,20,40,2,3,0.05,0.95,0.8959533715939237,9,2.0,1,2.0,1,2.0,1
9544,min_diffuse,20,40,2,3,0.05,0.95,0.8052781018524627,13,3.0,0,2.0,1,3.0,0
9545,min_diffuse,20,40,2,3,0.05,0.95,0.8545831779352189,7,2.0,1,2.0,1,2.0,1
9546,min_diffuse,20,40,2,3,0.05,0.95,0.8990386366380104,4,2.0,1,2.0,1,2.0,1
9547,min_diffuse,20,40,2,3,0.05,0.95,0.9346475571315463,15,3.0,1,3.0,1,3.0,1
9548,min_diffuse,20,40,2,3,0.05,0.95,0.9354637257076888,29,4.0,1,4.0,1,4.0,1
9549,min_diffuse,20,40,2,3,0.05,0.95,0.8821666692795715,13,3.0,1,3.0,1,3.0,1
9550,min_diffuse,20,40,2,3,0.05,0.95,0.94929303215844,6,2.0,1,2.0,1,2.0,1
9551,min_diffuse,20,40,2,3,0.05,0.95,0.9028224087677756,11,3.0,0,2.0,1,2.0,1
9552,min_diffuse,20,40,2,3,0.05,0.95,0.9485967959584236,45,3.0,1,3.0,1,3.0,1
9553,min_diffuse,20,40,2,3,0.05,0.95,0.9400781449092688,37,4.0,0,3.0,1,3.0,1
9554,min_diffuse,20,40,2,3,0.05,0.95,0.939960516963059,11,3.0,1,3.0,1,3.0,1
9555,min_diffuse,20,40,2,3,0.05,0.95,0.94367110252728,21,3.0,1,3.0,1,3.0,1
9556,min_diffuse,20,40,2,3,0.05,0.95,0.9077455563767406,10,3.0,0,2.0,1,2.0,1
9557,min_diffuse,20,40,2,3,0.05,0.95,0.9382999799910832,29,4.0,0,3.0,1,3.0,1
9558,min_diffuse,20,40,2,3,0.05,0.95,0.8504314126157423,6,2.0,1,2.0,1,2.0,1
9559,min_diffuse,20,40,2,3,0.05,0.95,0.8965255852524345,35,4.0,0,3.0,1,3.0,1
9560,min_diffuse,20,40,2,3,0.05,0.95,0.9337306849315772,44,4.0,0,4.0,0,3.0,1
9561,min_diffuse,20,40,2,3,0.05,0.95,0.8366072547201245,17,3.0,1,3.0,1,3.0,1
9562,min_diffuse,20,40,2,3,0.05,0.95,0.946012531171772,43,4.0,1,4.0,1,4.0,1
9563,min_diffuse,20,40,2,3,0.05,0.95,0.9244018087581704,22,4.0,1,4.0,1,4.0,1
9564,min_diffuse,20,40,2,3,0.05,0.95,0.9466293906625228,35,4.0,1,4.0,1,4.0,1
9565,min_diffuse,20,40,2,3,0.05,0.95,0.9244468083849136,30,4.0,1,4.0,1,4.0,1
9566,min_diffuse,20,40,2,3,0.05,0.95,0.8970923441882849,17,3.0,1,3.0,1,3.0,1
9567,min_diffuse,20,40,2,3,0.05,0.95,0.9200390632562664,17,3.0,1,3.0,1,3.0,1
9568,min_diffuse,20,40,2,3,0.05,0.95,0.94817319761297,50,5.0,1,5.0,1,5.0,1
9569,min_diffuse,20,40,2,3,0.05,0.95,0.9443329336501748,14,3.0,0,2.0,1,2.0,1
9570,min_diffuse,20,40,2,3,0.05,0.95,0.9012018624878312,22,3.0,1,3.0,1,3.0,1
9571,min_diffuse,20,40,2,3,0.05,0.95,0.9355605021153028,14,3.0,1,3.0,1,3.0,1
9572,min_diffuse,20,40,2,3,0.05,0.95,0.909158692716866,16,3.0,1,3.0,1,3.0,1
9573,min_diffuse,20,40,2,3,0.05,0.95,0.8646382154245386,11,3.0,0,2.0,1,2.0,1
9574,min_diffuse,20,40,2,3,0.05,0.95,0.9454496310343028,17,3.0,0,2.0,1,2.0,1
9575,min_diffuse,20,40,2,3,0.05,0.95,0.9361380227046456,11,3.0,1,3.0,1,3.0,1
9576,min_diffuse,20,40,2,3,0.05,0.95,0.9209596339098446,27,4.0,1,4.0,1,4.0,1
9577,min_diffuse,20,40,2,3,0.05,0.95,0.9338824218125132,34,4.0,0,4.0,0,3.0,1
9578,min_diffuse,20,40,2,3,0.05,0.95,0.9312486117828124,22,4.0,0,3.0,1,3.0,1
9579,min_diffuse,20,40,2,3,0.05,0.95,0.8762911827770031,9,2.0,1,2.0,1,2.0,1
9580,min_diffuse,20,40,2,3,0.05,0.95,0.8848860210438619,12,2.0,1,2.0,1,2.0,1
9581,min_diffuse,20,40,2,3,0.05,0.95,0.8228055172569636,11,3.0,1,3.0,1,3.0,1
9582,min_diffuse,20,40,2,3,0.05,0.95,0.9457070432646438,23,3.0,1,3.0,1,3.0,1
9583,min_diffuse,20,40,2,3,0.05,0.95,0.9262103872765074,33,4.0,0,3.0,1,3.0,1
9584,min_diffuse,20,40,2,3,0.05,0.95,0.8860485775657699,7,2.0,1,2.0,1,2.0,1
9585,min_diffuse,20,40,2,3,0.05,0.95,0.9404703445016542,68,6.0,0,5.0,1,5.0,1
9586,min_diffuse,20,40,2,3,0.05,0.95,0.8966656047229937,8,2.0,1,2.0,1,2.0,1
9587,min_diffuse,20,40,2,3,0.05,0.95,0.8881571951524808,50,4.0,1,4.0,1,4.0,1
9588,min_diffuse,20,40,2,3,0.05,0.95,0.920229206293667,48,4.0,1,4.0,1,4.0,1
9589,min_diffuse,20,40,2,3,0.05,0.95,0.9193352956439518,43,5.0,0,5.0,0,4.0,1
9590,min_diffuse,20,40,2,3,0.05,0.95,0.947459336977838,70,5.0,1,5.0,1,5.0,1
9591,min_diffuse,20,40,2,3,0.05,0.95,0.9335628113884756,13,3.0,1,3.0,1,3.0,1
9592,min_diffuse,20,40,2,3,0.05,0.95,0.9140413706612912,6,2.0,1,2.0,1,2.0,1
9593,min_diffuse,20,40,2,3,0.05,0.95,0.9131017609158342,20,4.0,1,4.0,1,4.0,1
9594,min_diffuse,20,40,2,3,0.05,0.95,0.9253946217513978,66,5.0,1,5.0,1,5.0,1
9595,min_diffuse,20,40,2,3,0.05,0.95,0.9323991818994782,28,3.0,1,3.0,1,3.0,1
9596,min_diffuse,20,40,2,3,0.05,0.95,0.943557273579778,25,3.0,1,3.0,1,3.0,1
9597,min_diffuse,20,40,2,3,0.05,0.95,0.9439643050188918,51,6.0,1,6.0,1,6.0,1
9598,min_diffuse,20,40,2,3,0.05,0.95,0.9411348941580732,44,4.0,1,4.0,1,4.0,1
9599,min_diffuse,20,40,2,3,0.05,0.95,0.9132234561104136,18,3.0,0,2.0,1,3.0,0
9600,min_diffuse,20,40,2,3,0.05,0.95,0.947280942879176,6,2.0,1,2.0,1,3.0,0
9601,min_diffuse,20,40,2,3,0.05,0.95,0.8871661296101753,6,2.0,1,2.0,1,2.0,1
9602,min_diffuse,20,40,2,3,0.05,0.95,0.8642674288835831,7,2.0,1,2.0,1,2.0,1
9603,min_diffuse,20,40,2,3,0.05,0.95,0.9095958398993363,6,2.0,1,2.0,1,2.0,1
9604,min_diffuse,20,40,2,3,0.05,0.95,0.9358140353690684,21,3.0,1,3.0,1,3.0,1
9605,min_diffuse,20,40,2,3,0.05,0.95,0.9026027507820304,9,2.0,1,2.0,1,2.0,1
9606,min_diffuse,20,40,2,3,0.05,0.95,0.9283685600480877,14,3.0,0,2.0,1,2.0,1
9607,min_diffuse,20,40,2,3,0.05,0.95,0.9172209475741336,43,3.0,1,3.0,1,3.0,1
9608,min_diffuse,20,40,2,3,0.05,0.95,0.9150692463536696,8,3.0,1,3.0,1,3.0,1
9609,min_diffuse,20,40,2,3,0.05,0.95,0.8502601248715823,6,2.0,1,2.0,1,2.0,1
9610,min_diffuse,20,40,2,3,0.05,0.95,0.9267508597756952,8,2.0,1,2.0,1,2.0,1
9611,min_diffuse,20,40,2,3,0.05,0.95,0.9357867168688389,21,3.0,0,2.0,1,3.0,0
9612,min_diffuse,20,40,2,3,0.05,0.95,0.942825785111824,23,3.0,1,3.0,1,3.0,1
9613,min_diffuse,20,40,2,3,0.05,0.95,0.9009126224182166,14,3.0,0,2.0,1,2.0,1
9614,min_diffuse,20,40,2,3,0.05,0.95,0.8884999321683235,10,3.0,0,2.0,1,2.0,1
9615,min_diffuse,20,40,2,3,0.05,0.95,0.9382670362250484,30,4.0,0,3.0,1,3.0,1
9616,min_diffuse,20,40,2,3,0.05,0.95,0.8820815391453005,14,3.0,1,3.0,1,3.0,1
9617,min_diffuse,20,40,2,3,0.05,0.95,0.9132662952337048,11,2.0,1,2.0,1,2.0,1
9618,min_diffuse,20,40,2,3,0.05,0.95,0.9378621035321968,21,4.0,1,4.0,1,4.0,1
9619,min_diffuse,20,40,2,3,0.05,0.95,0.945942046757514,22,3.0,1,3.0,1,3.0,1
9620,min_diffuse,20,40,2,3,0.05,0.95,0.9303377316265616,21,3.0,1,3.0,1,3.0,1
9621,min_diffuse,20,40,2,3,0.05,0.95,0.8442584939981945,6,2.0,1,2.0,1,2.0,1
9622,min_diffuse,20,40,2,3,0.05,0.95,0.9106715321256832,22,3.0,1,3.0,1,3.0,1
9623,min_diffuse,20,40,2,3,0.05,0.95,0.9048521408677828,13,3.0,1,3.0,1,3.0,1
9624,min_diffuse,20,40,2,3,0.05,0.95,0.8251353306783875,6,2.0,1,2.0,1,2.0,1
9625,min_diffuse,20,40,2,3,0.05,0.95,0.7597162098742127,7,2.0,1,2.0,1,2.0,1
9626,min_diffuse,20,40,2,3,0.05,0.95,0.8649562696286381,10,3.0,1,3.0,1,3.0,1
9627,min_diffuse,20,40,2,3,0.05,0.95,0.9441658892933984,7,2.0,1,2.0,1,2.0,1
9628,min_diffuse,20,40,2,3,0.05,0.95,0.9174022446403984,12,3.0,1,3.0,1,3.0,1
9629,min_diffuse,20,40,2,3,0.05,0.95,0.8370318984786967,9,2.0,1,2.0,1,2.0,1
9630,min_diffuse,20,40,2,3,0.05,0.95,0.8909436622633292,30,3.0,1,3.0,1,3.0,1
9631,min_diffuse,20,40,2,3,0.05,0.95,0.9235393179917047,21,4.0,0,3.0,1,4.0,0
9632,min_diffuse,20,40,2,3,0.05,0.95,0.9046701011537436,13,3.0,1,3.0,1,3.0,1
9633,min_diffuse,20,40,2,3,0.05,0.95,0.9065681100047466,7,2.0,1,2.0,1,2.0,1
9634,min_diffuse,20,40,2,3,0.05,0.95,0.9383944872339618,7,2.0,1,2.0,1,2.0,1
9635,min_diffuse,20,40,2,3,0.05,0.95,0.9215360783491072,12,3.0,1,3.0,1,3.0,1
9636,min_diffuse,20,40,2,3,0.05,0.95,0.906020136415644,10,2.0,1,2.0,1,2.0,1
9637,min_diffuse,20,40,2,3,0.05,0.95,0.9336468212015352,31,3.0,1,3.0,1,3.0,1
9638,min_diffuse,20,40,2,3,0.05,0.95,0.8732330026387068,9,2.0,1,2.0,1,2.0,1
9639,min_diffuse,20,40,2,3,0.05,0.95,0.943414318146109,68,4.0,1,4.0,1,4.0,1
9640,min_diffuse,20,40,2,3,0.05,0.95,0.9302826192413696,12,2.0,1,2.0,1,3.0,0
9641,min_diffuse,20,40,2,3,0.05,0.95,0.9251842974924992,8,3.0,0,2.0,1,2.0,1
9642,min_diffuse,20,40,2,3,0.05,0.95,0.9366539794433772,8,2.0,1,2.0,1,2.0,1
9643,min_diffuse,20,40,2,3,0.05,0.95,0.9166788047135822,14,3.0,0,2.0,1,2.0,1
9644,min_diffuse,20,40,2,3,0.05,0.95,0.9488335151804068,36,4.0,1,4.0,1,4.0,1
9645,min_diffuse,20,40,2,3,0.05,0.95,0.9404918487297672,7,2.0,1,2.0,1,2.0,1
9646,min_diffuse,20,40,2,3,0.05,0.95,0.9259656296867608,5,2.0,1,2.0,1,2.0,1
9647,min_diffuse,20,40,2,3,0.05,0.95,0.8845292660765158,3,2.0,0,1.0,1,2.0,0
9648,min_diffuse,20,40,2,3,0.05,0.95,0.8971640847765746,5,2.0,1,2.0,1,2.0,1
9649,min_diffuse,20,40,2,3,0.05,0.95,0.9477781263658202,4,2.0,1,2.0,1,2.0,1
9650,min_diffuse,20,40,2,3,0.05,0.95,0.9217997342725416,20,3.0,1,3.0,1,3.0,1
9651,min_diffuse,20,40,2,3,0.05,0.95,0.9442952563316762,39,4.0,0,4.0,0,3.0,1
9652,min_diffuse,20,40,2,3,0.05,0.95,0.9488542528893428,52,5.0,0,5.0,0,4.0,1
9653,min_diffuse,20,40,2,3,0.05,0.95,0.8875849168193045,10,2.0,1,2.0,1,2.0,1
9654,min_diffuse,20,40,2,3,0.05,0.95,0.947633690884382,13,3.0,0,2.0,1,2.0,1
9655,min_diffuse,20,40,2,3,0.05,0.95,0.9470934124155832,21,3.0,1,3.0,1,3.0,1
9656,min_diffuse,20,40,2,3,0.05,0.95,0.7847437524722152,11,2.0,1,2.0,1,2.0,1
9657,min_diffuse,20,40,2,3,0.05,0.95,0.9389958598400832,50,5.0,0,5.0,0,4.0,1
9658,min_diffuse,20,40,2,3,0.05,0.95,0.8897283839450694,14,3.0,0,2.0,1,2.0,1
9659,min_diffuse,20,40,2,3,0.05,0.95,0.9440655711165334,65,4.0,1,4.0,1,4.0,1
9660,min_diffuse,20,40,2,3,0.05,0.95,0.9450754059274912,34,3.0,0,3.0,0,2.0,1
9661,min_diffuse,20,40,2,3,0.05,0.95,0.8760183583568188,7,2.0,1,2.0,1,3.0,0
9662,min_diffuse,20,40,2,3,0.05,0.95,0.9340212660577394,17,4.0,0,3.0,1,4.0,0
9663,min_diffuse,20,40,2,3,0.05,0.95,0.8856139499454101,7,2.0,1,2.0,1,2.0,1
9664,min_diffuse,20,40,2,3,0.05,0.95,0.9461751822152896,29,4.0,0,3.0,1,3.0,1
9665,min_diffuse,20,40,2,3,0.05,0.95,0.8257058309939487,5,2.0,1,2.0,1,2.0,1
9666,min_diffuse,20,40,2,3,0.05,0.95,0.938478841330453,23,3.0,1,3.0,1,3.0,1
9667,min_diffuse,20,40,2,3,0.05,0.95,0.8217127397132302,11,3.0,0,2.0,1,3.0,0
9668,min_diffuse,20,40,2,3,0.05,0.95,0.937129743138804,43,5.0,0,4.0,1,5.0,0
9669,min_diffuse,20,40,2,3,0.05,0.95,0.939284783683518,20,3.0,0,3.0,0,2.0,1
9670,min_diffuse,20,40,2,3,0.05,0.95,0.919328421643189,11,3.0,1,3.0,1,3.0,1
9671,min_diffuse,20,40,2,3,0.05,0.95,0.9461476084324802,11,2.0,1,2.0,1,3.0,0
9672,min_diffuse,20,40,2,3,0.05,0.95,0.7463798014762278,4,2.0,1,2.0,1,2.0,1
9673,min_diffuse,20,40,2,3,0.05,0.95,0.8779568529086803,14,3.0,1,3.0,1,3.0,1
9674,min_diffuse,20,40,2,3,0.05,0.95,0.8888101996109279,14,3.0,0,3.0,0,2.0,1
9675,min_diffuse,20,40,2,3,0.05,0.95,0.9354720648292006,14,3.0,0,2.0,1,2.0,1
9676,min_diffuse,20,40,2,3,0.05,0.95,0.889178623471363,13,3.0,1,3.0,1,3.0,1
9677,min_diffuse,20,40,2,3,0.05,0.95,0.8870175918840241,16,3.0,1,3.0,1,3.0,1
9678,min_diffuse,20,40,2,3,0.05,0.95,0.8250466972675898,13,3.0,0,3.0,0,2.0,1
9679,min_diffuse,20,40,2,3,0.05,0.95,0.913251482966679,15,3.0,0,2.0,1,3.0,0
9680,min_diffuse,20,40,2,3,0.05,0.95,0.857612291363855,12,3.0,1,3.0,1,3.0,1
9681,min_diffuse,20,40,2,3,0.05,0.95,0.9327396126707804,13,3.0,1,3.0,1,3.0,1
9682,min_diffuse,20,40,2,3,0.05,0.95,0.9362544509180724,39,4.0,0,4.0,0,3.0,1
9683,min_diffuse,20,40,2,3,0.05,0.95,0.9018513756131942,29,4.0,1,4.0,1,4.0,1
9684,min_diffuse,20,40,2,3,0.05,0.95,0.9379623476271332,13,3.0,1,3.0,1,3.0,1
9685,min_diffuse,20,40,2,3,0.05,0.95,0.9308207077147688,19,3.0,1,3.0,1,3.0,1
9686,min_diffuse,20,40,2,3,0.05,0.95,0.9308669743434628,28,4.0,0,3.0,1,4.0,0
9687,min_diffuse,20,40,2,3,0.05,0.95,0.9204098395822132,6,2.0,1,2.0,1,2.0,1
9688,min_diffuse,20,40,2,3,0.05,0.95,0.948397921161224,75,5.0,1,5.0,1,5.0,1
9689,min_diffuse,20,40,2,3,0.05,0.95,0.8065722714264683,7,2.0,1,2.0,1,2.0,1
9690,min_diffuse,20,40,2,3,0.05,0.95,0.948608123861622,16,3.0,1,3.0,1,3.0,1
9691,min_diffuse,20,40,2,3,0.05,0.95,0.9291652078045488,12,3.0,0,2.0,1,3.0,0
9692,min_diffuse,20,40,2,3,0.05,0.95,0.9138437092446546,7,2.0,1,2.0,1,2.0,1
9693,min_diffuse,20,40,2,3,0.05,0.95,0.8489073317525653,8,3.0,0,2.0,1,3.0,0
9694,min_diffuse,20,40,2,3,0.05,0.95,0.8506716825403112,5,2.0,1,2.0,1,2.0,1
9695,min_diffuse,20,40,2,3,0.05,0.95,0.9268578190735534,14,3.0,1,3.0,1,3.0,1
9696,min_diffuse,20,40,2,3,0.05,0.95,0.8439623179024356,16,3.0,0,2.0,1,2.0,1
9697,min_diffuse,20,40,2,3,0.05,0.95,0.930344793597964,81,5.0,0,4.0,1,4.0,1
9698,min_diffuse,20,40,2,3,0.05,0.95,0.8580135432160002,7,2.0,1,2.0,1,2.0,1
9699,min_diffuse,20,40,2,3,0.05,0.95,0.927029092079619,6,2.0,1,2.0,1,2.0,1
9700,min_diffuse,20,40,2,3,0.05,0.95,0.8695802554592441,17,3.0,1,3.0,1,3.0,1
9701,min_diffuse,20,40,2,3,0.05,0.95,0.8904827235607992,15,3.0,1,3.0,1,3.0,1
9702,min_diffuse,20,40,2,3,0.05,0.95,0.92673728755383,15,4.0,0,3.0,1,3.0,1
9703,min_diffuse,20,40,2,3,0.05,0.95,0.9212097630165736,16,3.0,1,3.0,1,3.0,1
9704,min_diffuse,20,40,2,3,0.05,0.95,0.790353835428775,6,2.0,1,2.0,1,2.0,1
9705,min_diffuse,20,40,2,3,0.05,0.95,0.8959910610452904,9,2.0,1,2.0,1,3.0,0
9706,min_diffuse,20,40,2,3,0.05,0.95,0.9042386824948584,18,3.0,1,3.0,1,3.0,1
9707,min_diffuse,20,40,2,3,0.05,0.95,0.9247561032456272,10,3.0,0,2.0,1,3.0,0
9708,min_diffuse,20,40,2,3,0.05,0.95,0.9176915355238354,16,3.0,1,3.0,1,3.0,1
9709,min_diffuse,20,40,2,3,0.05,0.95,0.6964486125408048,5,2.0,1,2.0,1,2.0,1
9710,min_diffuse,20,40,2,3,0.05,0.95,0.798804827516849,13,3.0,0,3.0,0,2.0,1
9711,min_diffuse,20,40,2,3,0.05,0.95,0.9463966249914054,31,4.0,1,4.0,1,4.0,1
9712,min_diffuse,20,40,2,3,0.05,0.95,0.9227514353145628,16,3.0,0,2.0,1,2.0,1
9713,min_diffuse,20,40,2,3,0.05,0.95,0.9271183568781032,23,3.0,1,3.0,1,4.0,0
9714,min_diffuse,20,40,2,3,0.05,0.95,0.8516244244311604,7,2.0,1,2.0,1,2.0,1
9715,min_diffuse,20,40,2,3,0.05,0.95,0.903945008774254,23,3.0,1,3.0,1,3.0,1
9716,min_diffuse,20,40,2,3,0.05,0.95,0.7628982644843048,15,2.0,1,2.0,1,2.0,1
9717,min_diffuse,20,40,2,3,0.05,0.95,0.9458696293569488,51,4.0,0,3.0,1,3.0,1
9718,min_diffuse,20,40,2,3,0.05,0.95,0.8425810359763294,18,3.0,0,3.0,0,2.0,1
9719,min_diffuse,20,40,2,3,0.05,0.95,0.9449849238170024,29,3.0,1,3.0,1,3.0,1
9720,min_diffuse,20,40,2,3,0.05,0.95,0.9156854300792596,14,3.0,0,2.0,1,3.0,0
9721,min_diffuse,20,40,2,3,0.05,0.95,0.8762164586701269,7,2.0,1,2.0,1,2.0,1
9722,min_diffuse,20,40,2,3,0.05,0.95,0.929710944492184,61,6.0,0,5.0,1,5.0,1
9723,min_diffuse,20,40,2,3,0.05,0.95,0.9286022920566476,31,4.0,0,3.0,1,3.0,1
9724,min_diffuse,20,40,2,3,0.05,0.95,0.8525617537919657,18,2.0,1,2.0,1,2.0,1
9725,min_diffuse,20,40,2,3,0.05,0.95,0.9085171911959932,8,2.0,1,3.0,0,3.0,0
9726,min_diffuse,20,40,2,3,0.05,0.95,0.9292595399506106,21,3.0,1,3.0,1,3.0,1
9727,min_diffuse,20,40,2,3,0.05,0.95,0.9343763146600954,9,2.0,1,2.0,1,3.0,0
9728,min_diffuse,20,40,2,3,0.05,0.95,0.8679431386127332,4,2.0,1,2.0,1,2.0,1
9729,min_diffuse,20,40,2,3,0.05,0.95,0.8649375699436578,8,2.0,1,2.0,1,2.0,1
9730,min_diffuse,20,40,2,3,0.05,0.95,0.9215651225990288,16,3.0,1,3.0,1,3.0,1
9731,min_diffuse,20,40,2,3,0.05,0.95,0.929731183036368,14,3.0,0,2.0,1,2.0,1
9732,min_diffuse,20,40,2,3,0.05,0.95,0.9251642963200576,18,3.0,1,3.0,1,3.0,1
9733,min_diffuse,20,40,2,3,0.05,0.95,0.9414661331407232,31,4.0,0,3.0,1,3.0,1
9734,min_diffuse,20,40,2,3,0.05,0.95,0.8850474186371574,6,2.0,1,2.0,1,2.0,1
9735,min_diffuse,20,40,2,3,0.05,0.95,0.905461022591941,18,3.0,1,3.0,1,3.0,1
9736,min_diffuse,20,40,2,3,0.05,0.95,0.8873923318373992,16,3.0,0,2.0,1,2.0,1
9737,min_diffuse,20,40,2,3,0.05,0.95,0.8714815924961716,15,3.0,1,3.0,1,3.0,1
9738,min_diffuse,20,40,2,3,0.05,0.95,0.9314330773324512,9,3.0,1,3.0,1,3.0,1
9739,min_diffuse,20,40,2,3,0.05,0.95,0.9174887843049812,13,3.0,0,3.0,0,2.0,1
9740,min_diffuse,20,40,2,3,0.05,0.95,0.87349087905675,10,3.0,0,2.0,1,2.0,1
9741,min_diffuse,20,40,2,3,0.05,0.95,0.8977563863064446,12,3.0,0,2.0,1,2.0,1
9742,min_diffuse,20,40,2,3,0.05,0.95,0.9401820126774084,15,3.0,0,3.0,0,2.0,1
9743,min_diffuse,20,40,2,3,0.05,0.95,0.7071040096912421,8,2.0,1,2.0,1,2.0,1
9744,min_diffuse,20,40,2,3,0.05,0.95,0.9386021860730916,41,4.0,0,4.0,0,3.0,1
9745,min_diffuse,20,40,2,3,0.05,0.95,0.9456379423141452,9,2.0,1,3.0,0,3.0,0
9746,min_diffuse,20,40,2,3,0.05,0.95,0.9439054736035818,18,3.0,1,3.0,1,3.0,1
9747,min_diffuse,20,40,2,3,0.05,0.95,0.9428571485284706,50,3.0,1,3.0,1,3.0,1
9748,min_diffuse,20,40,2,3,0.05,0.95,0.9478285059740924,19,3.0,1,3.0,1,3.0,1
9749,min_diffuse,20,40,2,3,0.05,0.95,0.8867147124779097,21,3.0,1,3.0,1,3.0,1
9750,min_diffuse,20,40,2,3,0.05,0.95,0.8700813076048122,7,2.0,1,2.0,1,3.0,0
9751,min_diffuse,20,40,2,3,0.05,0.95,0.9156979154406234,9,3.0,0,2.0,1,3.0,0
9752,min_diffuse,20,40,2,3,0.05,0.95,0.931424965255042,44,3.0,1,3.0,1,3.0,1
9753,min_diffuse,20,40,2,3,0.05,0.95,0.8523058345497838,6,2.0,1,2.0,1,2.0,1
9754,min_diffuse,20,40,2,3,0.05,0.95,0.9304292027946736,26,3.0,1,3.0,1,3.0,1
9755,min_diffuse,20,40,2,3,0.05,0.95,0.9329873367281984,9,2.0,1,2.0,1,2.0,1
9756,min_diffuse,20,40,2,3,0.05,0.95,0.8220917407616115,4,2.0,0,1.0,1,2.0,0
9757,min_diffuse,20,40,2,3,0.05,0.95,0.9431836484288963,14,3.0,1,3.0,1,3.0,1
9758,min_diffuse,20,40,2,3,0.05,0.95,0.8989780406799778,8,2.0,1,2.0,1,2.0,1
9759,min_diffuse,20,40,2,3,0.05,0.95,0.8924407578743395,8,3.0,0,2.0,1,2.0,1
9760,min_diffuse,20,40,2,3,0.05,0.95,0.8484242293754921,6,2.0,1,2.0,1,2.0,1
9761,min_diffuse,20,40,2,3,0.05,0.95,0.7808220419151862,10,3.0,0,2.0,1,2.0,1
9762,min_diffuse,20,40,2,3,0.05,0.95,0.9073021095358615,11,3.0,0,2.0,1,3.0,0
9763,min_diffuse,20,40,2,3,0.05,0.95,0.9128006461978904,10,3.0,1,3.0,1,3.0,1
9764,min_diffuse,20,40,2,3,0.05,0.95,0.8981624576754179,7,2.0,1,2.0,1,3.0,0
9765,min_diffuse,20,40,2,3,0.05,0.95,0.8554054394022019,11,3.0,0,2.0,1,2.0,1
9766,min_diffuse,20,40,2,3,0.05,0.95,0.9164292578511888,19,3.0,1,3.0,1,3.0,1
9767,min_diffuse,20,40,2,3,0.05,0.95,0.9323751171523182,16,3.0,1,3.0,1,3.0,1
9768,min_diffuse,20,40,2,3,0.05,0.95,0.9360108741167578,7,2.0,1,2.0,1,2.0,1
9769,min_diffuse,20,40,2,3,0.05,0.95,0.9484485828546886,19,4.0,1,4.0,1,4.0,1
9770,min_diffuse,20,40,2,3,0.05,0.95,0.8943286456435265,17,4.0,1,4.0,1,4.0,1
9771,min_diffuse,20,40,2,3,0.05,0.95,0.9486506322734156,16,3.0,1,3.0,1,3.0,1
9772,min_diffuse,20,40,2,3,0.05,0.95,0.8644231136552462,9,3.0,0,2.0,1,3.0,0
9773,min_diffuse,20,40,2,3,0.05,0.95,0.7475046207832905,4,2.0,1,2.0,1,2.0,1
9774,min_diffuse,20,40,2,3,0.05,0.95,0.8583498442625727,21,3.0,1,3.0,1,3.0,1
9775,min_diffuse,20,40,2,3,0.05,0.95,0.9139398924950172,10,2.0,1,2.0,1,3.0,0
9776,min_diffuse,20,40,2,3,0.05,0.95,0.9262748303959458,21,4.0,0,4.0,0,3.0,1
9777,min_diffuse,20,40,2,3,0.05,0.95,0.9266478943883172,7,2.0,1,2.0,1,2.0,1
9778,min_diffuse,20,40,2,3,0.05,0.95,0.944470351042313,59,4.0,1,5.0,0,4.0,1
9779,min_diffuse,20,40,2,3,0.05,0.95,0.9434598184729313,18,3.0,1,3.0,1,3.0,1
9780,min_diffuse,20,40,2,3,0.05,0.95,0.9405417606394342,23,3.0,1,3.0,1,3.0,1
9781,min_diffuse,20,40,2,3,0.05,0.95,0.941597902966248,15,3.0,1,3.0,1,3.0,1
9782,min_diffuse,20,40,2,3,0.05,0.95,0.9396693948534152,33,4.0,1,4.0,1,4.0,1
9783,min_diffuse,20,40,2,3,0.05,0.95,0.9160775137759778,17,3.0,0,3.0,0,2.0,1
9784,min_diffuse,20,40,2,3,0.05,0.95,0.8411352602026586,11,2.0,1,2.0,1,2.0,1
9785,min_diffuse,20,40,2,3,0.05,0.95,0.9327284948832582,47,5.0,0,4.0,1,4.0,1
9786,min_diffuse,20,40,2,3,0.05,0.95,0.9139563032369464,10,2.0,1,2.0,1,2.0,1
9787,min_diffuse,20,40,2,3,0.05,0.95,0.9012351801231722,7,2.0,1,2.0,1,2.0,1
9788,min_diffuse,20,40,2,3,0.05,0.95,0.8882689231490569,9,2.0,1,2.0,1,2.0,1
9789,min_diffuse,20,40,2,3,0.05,0.95,0.9121328214079972,27,3.0,1,4.0,0,4.0,0
9790,min_diffuse,20,40,2,3,0.05,0.95,0.9475899678043362,19,4.0,0,4.0,0,3.0,1
9791,min_diffuse,20,40,2,3,0.05,0.95,0.9486791250583916,31,4.0,1,4.0,1,4.0,1
9792,min_diffuse,20,40,2,3,0.05,0.95,0.9449392947065756,27,3.0,1,3.0,1,3.0,1
9793,min_diffuse,20,40,2,3,0.05,0.95,0.8780999315132678,11,2.0,1,2.0,1,2.0,1
9794,min_diffuse,20,40,2,3,0.05,0.95,0.8882042722197728,8,2.0,1,2.0,1,2.0,1
9795,min_diffuse,20,40,2,3,0.05,0.95,0.938706855709444,29,4.0,1,4.0,1,4.0,1
9796,min_diffuse,20,40,2,3,0.05,0.95,0.938897198064436,7,2.0,1,2.0,1,2.0,1
9797,min_diffuse,20,40,2,3,0.05,0.95,0.9333342926389744,38,4.0,0,3.0,1,3.0,1
9798,min_diffuse,20,40,2,3,0.05,0.95,0.9011151174028964,12,2.0,1,2.0,1,2.0,1
9799,min_diffuse,20,40,2,3,0.05,0.95,0.8386011609609832,9,3.0,0,3.0,0,2.0,1
9800,min_diffuse,20,40,2,3,0.05,0.95,0.933522137694064,26,4.0,0,4.0,0,3.0,1
9801,min_diffuse,20,40,2,3,0.05,0.95,0.9416991577986674,34,3.0,1,3.0,1,3.0,1
9802,min_diffuse,20,40,2,3,0.05,0.95,0.913627860967954,9,3.0,0,2.0,1,3.0,0
9803,min_diffuse,20,40,2,3,0.05,0.95,0.94133315978256,33,4.0,0,3.0,1,4.0,0
9804,min_diffuse,20,40,2,3,0.05,0.95,0.9053503015974677,5,2.0,1,2.0,1,2.0,1
9805,min_diffuse,20,40,2,3,0.05,0.95,0.9377835364710482,31,4.0,0,3.0,1,3.0,1
9806,min_diffuse,20,40,2,3,0.05,0.95,0.9277758354430294,6,2.0,1,2.0,1,3.0,0
9807,min_diffuse,20,40,2,3,0.05,0.95,0.9411784935329908,57,4.0,1,4.0,1,4.0,1
9808,min_diffuse,20,40,2,3,0.05,0.95,0.9381813635625804,48,4.0,0,4.0,0,3.0,1
9809,min_diffuse,20,40,2,3,0.05,0.95,0.9374166788135222,41,4.0,1,4.0,1,4.0,1
9810,min_diffuse,20,40,2,3,0.05,0.95,0.9184594837444996,16,3.0,1,3.0,1,3.0,1
9811,min_diffuse,20,40,2,3,0.05,0.95,0.929440782774996,46,5.0,1,5.0,1,5.0,1
9812,min_diffuse,20,40,2,3,0.05,0.95,0.9469945277489032,7,2.0,1,2.0,1,2.0,1
9813,min_diffuse,20,40,2,3,0.05,0.95,0.9308151212033036,17,3.0,1,3.0,1,3.0,1
9814,min_diffuse,20,40,2,3,0.05,0.95,0.9418711025884298,12,3.0,0,2.0,1,3.0,0
9815,min_diffuse,20,40,2,3,0.05,0.95,0.8566816671241954,15,3.0,1,3.0,1,3.0,1
9816,min_diffuse,20,40,2,3,0.05,0.95,0.8887015216090617,20,3.0,0,2.0,1,2.0,1
9817,min_diffuse,20,40,2,3,0.05,0.95,0.945143314958022,24,4.0,1,4.0,1,5.0,0
9818,min_diffuse,20,40,2,3,0.05,0.95,0.9496399833648038,26,3.0,1,3.0,1,3.0,1
9819,min_diffuse,20,40,2,3,0.05,0.95,0.916889557866818,13,3.0,1,3.0,1,3.0,1
9820,min_diffuse,20,40,2,3,0.05,0.95,0.8888295151844932,27,3.0,1,3.0,1,3.0,1
9821,min_diffuse,20,40,2,3,0.05,0.95,0.9258196157643636,26,4.0,1,4.0,1,4.0,1
9822,min_diffuse,20,40,2,3,0.05,0.95,0.865332056693415,13,3.0,1,3.0,1,3.0,1
9823,min_diffuse,20,40,2,3,0.05,0.95,0.897598489996432,13,3.0,1,3.0,1,3.0,1
9824,min_diffuse,20,40,2,3,0.05,0.95,0.781160523922573,9,3.0,0,2.0,1,3.0,0
9825,min_diffuse,20,40,2,3,0.05,0.95,0.8824198974965843,6,2.0,1,2.0,1,2.0,1
9826,min_diffuse,20,40,2,3,0.05,0.95,0.8182459057282527,11,3.0,1,3.0,1,3.0,1
9827,min_diffuse,20,40,2,3,0.05,0.95,0.9048570167595604,35,3.0,1,3.0,1,3.0,1
9828,min_diffuse,20,40,2,3,0.05,0.95,0.937542825024441,15,3.0,1,3.0,1,3.0,1
9829,min_diffuse,20,40,2,3,0.05,0.95,0.8998175213845996,10,2.0,1,3.0,0,3.0,0
9830,min_diffuse,20,40,2,3,0.05,0.95,0.7725373193605104,7,2.0,1,2.0,1,2.0,1
9831,min_diffuse,20,40,2,3,0.05,0.95,0.9332904576772468,15,3.0,1,3.0,1,3.0,1
9832,min_diffuse,20,40,2,3,0.05,0.95,0.9431926596688758,57,6.0,0,6.0,0,5.0,1
9833,min_diffuse,20,40,2,3,0.05,0.95,0.9255764481806606,21,3.0,0,3.0,0,2.0,1
9834,min_diffuse,20,40,2,3,0.05,0.95,0.8276099213012735,4,2.0,1,2.0,1,2.0,1
9835,min_diffuse,20,40,2,3,0.05,0.95,0.8524262510958487,13,3.0,1,3.0,1,3.0,1
9836,min_diffuse,20,40,2,3,0.05,0.95,0.9014848053312198,19,4.0,1,4.0,1,4.0,1
9837,min_diffuse,20,40,2,3,0.05,0.95,0.9415661743070364,35,4.0,1,4.0,1,4.0,1
9838,min_diffuse,20,40,2,3,0.05,0.95,0.8638716635410297,7,2.0,1,2.0,1,2.0,1
9839,min_diffuse,20,40,2,3,0.05,0.95,0.9274141055338924,13,2.0,1,2.0,1,2.0,1
9840,min_diffuse,20,40,2,3,0.05,0.95,0.9497808109411532,11,3.0,0,2.0,1,3.0,0
9841,min_diffuse,20,40,2,3,0.05,0.95,0.946971996617899,19,4.0,0,4.0,0,3.0,1
9842,min_diffuse,20,40,2,3,0.05,0.95,0.8653945545036749,10,3.0,1,3.0,1,3.0,1
9843,min_diffuse,20,40,2,3,0.05,0.95,0.9449734916697916,27,3.0,1,3.0,1,3.0,1
9844,min_diffuse,20,40,2,3,0.05,0.95,0.9280513276944684,20,3.0,1,3.0,1,3.0,1
9845,min_diffuse,20,40,2,3,0.05,0.95,0.8931479429735174,5,2.0,1,2.0,1,2.0,1
9846,min_diffuse,20,40,2,3,0.05,0.95,0.925519443265284,41,4.0,0,3.0,1,3.0,1
9847,min_diffuse,20,40,2,3,0.05,0.95,0.941014499799402,18,3.0,0,2.0,1,2.0,1
9848,min_diffuse,20,40,2,3,0.05,0.95,0.9045770081787664,9,2.0,1,2.0,1,2.0,1
9849,min_diffuse,20,40,2,3,0.05,0.95,0.9155875581923124,7,2.0,1,2.0,1,3.0,0
9850,min_diffuse,20,40,2,3,0.05,0.95,0.9398050440553506,21,3.0,1,3.0,1,3.0,1
9851,min_diffuse,20,40,2,3,0.05,0.95,0.8283620812232537,8,2.0,1,2.0,1,2.0,1
9852,min_diffuse,20,40,2,3,0.05,0.95,0.8691185002544316,12,3.0,1,3.0,1,3.0,1
9853,min_diffuse,20,40,2,3,0.05,0.95,0.8070836632858084,8,2.0,1,2.0,1,2.0,1
9854,min_diffuse,20,40,2,3,0.05,0.95,0.8593498556361375,15,3.0,1,3.0,1,3.0,1
9855,min_diffuse,20,40,2,3,0.05,0.95,0.8404214266599577,15,3.0,1,3.0,1,3.0,1
9856,min_diffuse,20,40,2,3,0.05,0.95,0.910556352039676,12,3.0,0,2.0,1,2.0,1
9857,min_diffuse,20,40,2,3,0.05,0.95,0.9401218066262064,7,2.0,1,2.0,1,2.0,1
9858,min_diffuse,20,40,2,3,0.05,0.95,0.8966062715892765,18,3.0,0,2.0,1,2.0,1
9859,min_diffuse,20,40,2,3,0.05,0.95,0.8750566495200416,10,2.0,1,2.0,1,2.0,1
9860,min_diffuse,20,40,2,3,0.05,0.95,0.9499068025558176,28,4.0,1,4.0,1,4.0,1
9861,min_diffuse,20,40,2,3,0.05,0.95,0.8677905661048131,4,2.0,1,2.0,1,2.0,1
9862,min_diffuse,20,40,2,3,0.05,0.95,0.8635735933695484,33,4.0,0,4.0,0,3.0,1
9863,min_diffuse,20,40,2,3,0.05,0.95,0.9454432315768496,17,3.0,1,3.0,1,3.0,1
9864,min_diffuse,20,40,2,3,0.05,0.95,0.9132521386918712,24,4.0,1,4.0,1,4.0,1
9865,min_diffuse,20,40,2,3,0.05,0.95,0.9228150040752234,38,4.0,1,4.0,1,4.0,1
9866,min_diffuse,20,40,2,3,0.05,0.95,0.874438851847599,17,3.0,1,3.0,1,3.0,1
9867,min_diffuse,20,40,2,3,0.05,0.95,0.9395536015436272,17,3.0,1,3.0,1,3.0,1
9868,min_diffuse,20,40,2,3,0.05,0.95,0.947055218326492,35,5.0,0,5.0,0,4.0,1
9869,min_diffuse,20,40,2,3,0.05,0.95,0.8374081684558863,13,3.0,1,3.0,1,3.0,1
9870,min_diffuse,20,40,2,3,0.05,0.95,0.8947598522186573,21,3.0,0,3.0,0,2.0,1
9871,min_diffuse,20,40,2,3,0.05,0.95,0.9417827388308804,86,6.0,0,5.0,1,5.0,1
9872,min_diffuse,20,40,2,3,0.05,0.95,0.913936371224299,12,2.0,1,2.0,1,2.0,1
9873,min_diffuse,20,40,2,3,0.05,0.95,0.906475725823492,19,3.0,1,3.0,1,3.0,1
9874,min_diffuse,20,40,2,3,0.05,0.95,0.915417080376182,10,3.0,0,2.0,1,3.0,0
9875,min_diffuse,20,40,2,3,0.05,0.95,0.9443526900516797,43,4.0,1,4.0,1,4.0,1
9876,min_diffuse,20,40,2,3,0.05,0.95,0.9478259474815508,15,3.0,1,3.0,1,3.0,1
9877,min_diffuse,20,40,2,3,0.05,0.95,0.902007274321381,23,3.0,1,3.0,1,3.0,1
9878,min_diffuse,20,40,2,3,0.05,0.95,0.9186960776442752,30,3.0,1,3.0,1,3.0,1
9879,min_diffuse,20,40,2,3,0.05,0.95,0.8610725217530008,9,3.0,0,2.0,1,2.0,1
9880,min_diffuse,20,40,2,3,0.05,0.95,0.8324016580795601,13,3.0,1,3.0,1,3.0,1
9881,min_diffuse,20,40,2,3,0.05,0.95,0.9461953075372792,54,4.0,1,4.0,1,4.0,1
9882,min_diffuse,20,40,2,3,0.05,0.95,0.949379335655446,22,3.0,1,3.0,1,3.0,1
9883,min_diffuse,20,40,2,3,0.05,0.95,0.9225365569992974,6,2.0,1,2.0,1,2.0,1
9884,min_diffuse,20,40,2,3,0.05,0.95,0.8887263367854936,17,3.0,1,3.0,1,3.0,1
9885,min_diffuse,20,40,2,3,0.05,0.95,0.933590850593566,47,4.0,1,4.0,1,4.0,1
9886,min_diffuse,20,40,2,3,0.05,0.95,0.9080258490463918,10,3.0,0,2.0,1,2.0,1
9887,min_diffuse,20,40,2,3,0.05,0.95,0.8325840748082596,13,3.0,1,3.0,1,3.0,1
9888,min_diffuse,20,40,2,3,0.05,0.95,0.922504775479321,41,4.0,0,3.0,1,3.0,1
9889,min_diffuse,20,40,2,3,0.05,0.95,0.9273266246546148,19,3.0,0,3.0,0,2.0,1
9890,min_diffuse,20,40,2,3,0.05,0.95,0.9410352277446998,15,3.0,1,3.0,1,3.0,1
9891,min_diffuse,20,40,2,3,0.05,0.95,0.9125765090269856,25,3.0,0,3.0,0,2.0,1
9892,min_diffuse,20,40,2,3,0.05,0.95,0.9026102552768186,14,3.0,0,3.0,0,2.0,1
9893,min_diffuse,20,40,2,3,0.05,0.95,0.9292909662507198,36,5.0,0,4.0,1,4.0,1
9894,min_diffuse,20,40,2,3,0.05,0.95,0.8974471616704396,11,3.0,0,2.0,1,2.0,1
9895,min_diffuse,20,40,2,3,0.05,0.95,0.9446269156076784,11,3.0,1,3.0,1,3.0,1
9896,min_diffuse,20,40,2,3,0.05,0.95,0.9082250669475002,46,3.0,1,4.0,0,3.0,1
9897,min_diffuse,20,40,2,3,0.05,0.95,0.9359910656522228,31,4.0,1,4.0,1,4.0,1
9898,min_diffuse,20,40,2,3,0.05,0.95,0.940906297341884,23,4.0,0,3.0,1,4.0,0
9899,min_diffuse,20,40,2,3,0.05,0.95,0.8979303615790588,19,3.0,1,3.0,1,3.0,1
9900,min_diffuse,20,40,2,3,0.05,0.95,0.9489072586192336,44,5.0,0,5.0,0,4.0,1
9901,min_diffuse,20,40,2,3,0.05,0.95,0.938661861618738,40,3.0,1,3.0,1,3.0,1
9902,min_diffuse,20,40,2,3,0.05,0.95,0.8919768759780079,11,3.0,0,2.0,1,2.0,1
9903,min_diffuse,20,40,2,3,0.05,0.95,0.9332716171719752,16,3.0,0,2.0,1,3.0,0
9904,min_diffuse,20,40,2,3,0.05,0.95,0.9477718315546588,29,4.0,0,3.0,1,3.0,1
9905,min_diffuse,20,40,2,3,0.05,0.95,0.917145504060426,40,3.0,1,3.0,1,3.0,1
9906,min_diffuse,20,40,2,3,0.05,0.95,0.9195805679361028,16,3.0,1,3.0,1,3.0,1
9907,min_diffuse,20,40,2,3,0.05,0.95,0.9211485406808002,20,3.0,1,3.0,1,3.0,1
9908,min_diffuse,20,40,2,3,0.05,0.95,0.8831030209759307,15,3.0,1,3.0,1,3.0,1
9909,min_diffuse,20,40,2,3,0.05,0.95,0.9224396266948838,10,2.0,1,3.0,0,3.0,0
9910,min_diffuse,20,40,2,3,0.05,0.95,0.9339647085078172,15,3.0,1,3.0,1,3.0,1
9911,min_diffuse,20,40,2,3,0.05,0.95,0.9399354804740644,19,3.0,1,3.0,1,3.0,1
9912,min_diffuse,20,40,2,3,0.05,0.95,0.8575673653496203,11,3.0,0,2.0,1,3.0,0
9913,min_diffuse,20,40,2,3,0.05,0.95,0.93315789187812,17,3.0,1,3.0,1,3.0,1
9914,min_diffuse,20,40,2,3,0.05,0.95,0.9135600868264214,6,2.0,1,3.0,0,3.0,0
9915,min_diffuse,20,40,2,3,0.05,0.95,0.9288075024327672,26,3.0,1,3.0,1,3.0,1
9916,min_diffuse,20,40,2,3,0.05,0.95,0.8732359248991504,8,2.0,1,2.0,1,2.0,1
9917,min_diffuse,20,40,2,3,0.05,0.95,0.932250732641886,8,2.0,1,2.0,1,2.0,1
9918,min_diffuse,20,40,2,3,0.05,0.95,0.8709656777468913,6,2.0,1,3.0,0,3.0,0
9919,min_diffuse,20,40,2,3,0.05,0.95,0.8717977678454687,4,2.0,1,2.0,1,2.0,1
9920,min_diffuse,20,40,2,3,0.05,0.95,0.8727662299520286,31,4.0,0,3.0,1,3.0,1
9921,min_diffuse,20,40,2,3,0.05,0.95,0.8259869740135437,6,2.0,1,2.0,1,3.0,0
9922,min_diffuse,20,40,2,3,0.05,0.95,0.9107208337986488,23,3.0,1,3.0,1,3.0,1
9923,min_diffuse,20,40,2,3,0.05,0.95,0.8869305161888946,15,3.0,1,3.0,1,3.0,1
9924,min_diffuse,20,40,2,3,0.05,0.95,0.9136261752961474,31,3.0,1,3.0,1,3.0,1
9925,min_diffuse,20,40,2,3,0.05,0.95,0.8800314585714342,8,2.0,1,2.0,1,2.0,1
9926,min_diffuse,20,40,2,3,0.05,0.95,0.9350423715760164,8,2.0,1,2.0,1,3.0,0
9927,min_diffuse,20,40,2,3,0.05,0.95,0.9185291900402068,35,3.0,1,3.0,1,4.0,0
9928,min_diffuse,20,40,2,3,0.05,0.95,0.8529751953961745,7,2.0,1,2.0,1,3.0,0
9929,min_diffuse,20,40,2,3,0.05,0.95,0.8303239793925908,7,2.0,1,2.0,1,3.0,0
9930,min_diffuse,20,40,2,3,0.05,0.95,0.938797040417386,13,3.0,1,3.0,1,3.0,1
9931,min_diffuse,20,40,2,3,0.05,0.95,0.918909512564802,14,3.0,0,2.0,1,2.0,1
9932,min_diffuse,20,40,2,3,0.05,0.95,0.9141032826624854,23,3.0,0,2.0,1,3.0,0
9933,min_diffuse,20,40,2,3,0.05,0.95,0.9474541082697326,26,3.0,1,3.0,1,4.0,0
9934,min_diffuse,20,40,2,3,0.05,0.95,0.7697132588829495,5,2.0,1,2.0,1,2.0,1
9935,min_diffuse,20,40,2,3,0.05,0.95,0.8458452839388111,17,3.0,1,3.0,1,3.0,1
9936,min_diffuse,20,40,2,3,0.05,0.95,0.9212376389919078,20,3.0,0,2.0,1,2.0,1
9937,min_diffuse,20,40,2,3,0.05,0.95,0.9370419786746568,10,3.0,0,3.0,0,2.0,1
9938,min_diffuse,20,40,2,3,0.05,0.95,0.8530540524390813,9,3.0,1,3.0,1,3.0,1
9939,min_diffuse,20,40,2,3,0.05,0.95,0.8479952673207807,13,3.0,1,3.0,1,3.0,1
9940,min_diffuse,20,40,2,3,0.05,0.95,0.944940453198244,46,3.0,1,3.0,1,3.0,1
9941,min_diffuse,20,40,2,3,0.05,0.95,0.8976861466310108,30,4.0,0,4.0,0,3.0,1
9942,min_diffuse,20,40,2,3,0.05,0.95,0.937545801214964,39,5.0,0,4.0,1,5.0,0
9943,min_diffuse,20,40,2,3,0.05,0.95,0.894877836802815,14,3.0,0,2.0,1,2.0,1
9944,min_diffuse,20,40,2,3,0.05,0.95,0.852557189471733,11,3.0,0,2.0,1,2.0,1
9945,min_diffuse,20,40,2,3,0.05,0.95,0.9091688735657616,16,3.0,0,2.0,1,2.0,1
9946,min_diffuse,20,40,2,3,0.05,0.95,0.8991880908801206,9,3.0,0,2.0,1,3.0,0
9947,min_diffuse,20,40,2,3,0.05,0.95,0.934673675087088,14,3.0,1,3.0,1,3.0,1
9948,min_diffuse,20,40,2,3,0.05,0.95,0.8356030008420969,14,3.0,0,2.0,1,2.0,1
9949,min_diffuse,20,40,2,3,0.05,0.95,0.874951380983156,30,3.0,1,3.0,1,3.0,1
9950,min_diffuse,20,40,2,3,0.05,0.95,0.911070347654632,22,3.0,1,3.0,1,3.0,1
9951,min_diffuse,20,40,2,3,0.05,0.95,0.8910932847759232,23,3.0,1,3.0,1,3.0,1
9952,min_diffuse,20,40,2,3,0.05,0.95,0.9081308071239678,16,3.0,0,2.0,1,2.0,1
9953,min_diffuse,20,40,2,3,0.05,0.95,0.9036521679078092,18,3.0,0,3.0,0,2.0,1
9954,min_diffuse,20,40,2,3,0.05,0.95,0.9179450954631304,16,3.0,0,3.0,0,2.0,1
9955,min_diffuse,20,40,2,3,0.05,0.95,0.861708371408543,8,2.0,1,2.0,1,2.0,1
9956,min_diffuse,20,40,2,3,0.05,0.95,0.94925788825849,110,6.0,0,5.0,1,5.0,1
9957,min_diffuse,20,40,2,3,0.05,0.95,0.94551046416442,17,3.0,1,3.0,1,3.0,1
9958,min_diffuse,20,40,2,3,0.05,0.95,0.9280638695527444,10,2.0,1,2.0,1,2.0,1
9959,min_diffuse,20,40,2,3,0.05,0.95,0.8140346167991171,8,3.0,0,2.0,1,2.0,1
9960,min_diffuse,20,40,2,3,0.05,0.95,0.92360032807264,7,2.0,1,2.0,1,2.0,1
9961,min_diffuse,20,40,2,3,0.05,0.95,0.9459229089914476,22,3.0,1,3.0,1,3.0,1
9962,min_diffuse,20,40,2,3,0.05,0.95,0.932188897506804,24,4.0,0,3.0,1,3.0,1
9963,min_diffuse,20,40,2,3,0.05,0.95,0.9447581049775452,43,4.0,1,4.0,1,4.0,1
9964,min_diffuse,20,40,2,3,0.05,0.95,0.9363122829296232,21,3.0,1,3.0,1,3.0,1
9965,min_diffuse,20,40,2,3,0.05,0.95,0.7898992889747011,5,2.0,1,2.0,1,2.0,1
9966,min_diffuse,20,40,2,3,0.05,0.95,0.9208410978302318,18,3.0,1,3.0,1,3.0,1
9967,min_diffuse,20,40,2,3,0.05,0.95,0.8997803241951028,30,3.0,1,3.0,1,3.0,1
9968,min_diffuse,20,40,2,3,0.05,0.95,0.9173587046485884,16,4.0,0,3.0,1,3.0,1
9969,min_diffuse,20,40,2,3,0.05,0.95,0.9366984456719716,14,3.0,1,3.0,1,3.0,1
9970,min_diffuse,20,40,2,3,0.05,0.95,0.9351444760369676,10,3.0,0,2.0,1,3.0,0
9971,min_diffuse,20,40,2,3,0.05,0.95,0.8343331076038351,9,3.0,0,2.0,1,3.0,0
9972,min_diffuse,20,40,2,3,0.05,0.95,0.9187883166451032,23,4.0,1,4.0,1,4.0,1
9973,min_diffuse,20,40,2,3,0.05,0.95,0.840716183029956,11,3.0,1,3.0,1,3.0,1
9974,min_diffuse,20,40,2,3,0.05,0.95,0.9155950305841152,17,3.0,1,3.0,1,3.0,1
9975,min_diffuse,20,40,2,3,0.05,0.95,0.916672196552752,51,3.0,1,3.0,1,3.0,1
9976,min_diffuse,20,40,2,3,0.05,0.95,0.9382708033373908,10,3.0,0,2.0,1,2.0,1
9977,min_diffuse,20,40,2,3,0.05,0.95,0.9284716842949808,44,4.0,0,4.0,0,3.0,1
9978,min_diffuse,20,40,2,3,0.05,0.95,0.941967287028308,7,2.0,1,2.0,1,2.0,1
9979,min_diffuse,20,40,2,3,0.05,0.95,0.9382035400883084,13,3.0,1,3.0,1,3.0,1
9980,min_diffuse,20,40,2,3,0.05,0.95,0.9177115584633704,29,3.0,1,3.0,1,3.0,1
9981,min_diffuse,20,40,2,3,0.05,0.95,0.9130885029554472,7,2.0,1,2.0,1,3.0,0
9982,min_diffuse,20,40,2,3,0.05,0.95,0.9441009433481956,5,2.0,1,2.0,1,2.0,1
9983,min_diffuse,20,40,2,3,0.05,0.95,0.9127222381467324,18,3.0,0,3.0,0,2.0,1
9984,min_diffuse,20,40,2,3,0.05,0.95,0.926739446502709,18,3.0,1,3.0,1,3.0,1
9985,min_diffuse,20,40,2,3,0.05,0.95,0.9346387186871368,21,3.0,1,3.0,1,3.0,1
9986,min_diffuse,20,40,2,3,0.05,0.95,0.9172188410315854,31,4.0,0,3.0,1,3.0,1
9987,min_diffuse,20,40,2,3,0.05,0.95,0.943808757637248,25,3.0,1,3.0,1,3.0,1
9988,min_diffuse,20,40,2,3,0.05,0.95,0.9294077189580334,30,4.0,0,3.0,1,3.0,1
9989,min_diffuse,20,40,2,3,0.05,0.95,0.8139163374229336,12,3.0,0,2.0,1,2.0,1
9990,min_diffuse,20,40,2,3,0.05,0.95,0.8985342337226929,7,2.0,1,2.0,1,3.0,0
9991,min_diffuse,20,40,2,3,0.05,0.95,0.9317223080914848,32,4.0,0,3.0,1,3.0,1
9992,min_diffuse,20,40,2,3,0.05,0.95,0.9280791795335324,30,4.0,0,4.0,0,3.0,1
9993,min_diffuse,20,40,2,3,0.05,0.95,0.7963079914573081,13,3.0,1,3.0,1,3.0,1
9994,min_diffuse,20,40,2,3,0.05,0.95,0.7607878595532143,8,2.0,1,2.0,1,2.0,1
9995,min_diffuse,20,40,2,3,0.05,0.95,0.9357736976193364,26,4.0,1,4.0,1,4.0,1
9996,min_diffuse,20,40,2,3,0.05,0.95,0.9192095710947984,9,2.0,1,2.0,1,2.0,1
9997,min_diffuse,20,40,2,3,0.05,0.95,0.9205550392404744,17,3.0,0,2.0,1,3.0,0
9998,min_diffuse,20,40,2,3,0.05,0.95,0.9369927170240302,49,5.0,0,4.0,1,4.0,1
9999,min_diffuse,20,40,2,3,0.05,0.95,0.9120427004655366,16,3.0,0,3.0,0,2.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n20_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,20,60,3,3,0.05,0.95,0.9303695181365816,19,2.0,1,2.0,1,2.0,1
1,min_diffuse,20,60,3,3,0.05,0.95,0.9190251588903195,10,2.0,1,2.0,1,2.0,1
2,min_diffuse,20,60,3,3,0.05,0.95,0.901663680036176,8,2.0,1,2.0,1,2.0,1
3,min_diffuse,20,60,3,3,0.05,0.95,0.8972531068967169,16,3.0,0,2.0,1,2.0,1
4,min_diffuse,20,60,3,3,0.05,0.95,0.830890921979027,8,2.0,1,2.0,1,2.0,1
5,min_diffuse,20,60,3,3,0.05,0.95,0.8316502017379824,11,2.0,1,2.0,1,2.0,1
6,min_diffuse,20,60,3,3,0.05,0.95,0.946581163012204,17,3.0,0,2.0,1,2.0,1
7,min_diffuse,20,60,3,3,0.05,0.95,0.8742770527367997,15,2.0,1,3.0,0,3.0,0
8,min_diffuse,20,60,3,3,0.05,0.95,0.7884064392430529,12,2.0,1,2.0,1,2.0,1
9,min_diffuse,20,60,3,3,0.05,0.95,0.940776500722106,7,2.0,1,2.0,1,2.0,1
10,min_diffuse,20,60,3,3,0.05,0.95,0.9413716939485184,20,3.0,0,2.0,1,2.0,1
11,min_diffuse,20,60,3,3,0.05,0.95,0.8783129343934731,5,2.0,1,2.0,1,2.0,1
12,min_diffuse,20,60,3,3,0.05,0.95,0.8827774567306496,7,2.0,1,2.0,1,2.0,1
13,min_diffuse,20,60,3,3,0.05,0.95,0.9381293875930868,21,3.0,0,2.0,1,3.0,0
14,min_diffuse,20,60,3,3,0.05,0.95,0.941737343788583,16,3.0,0,2.0,1,3.0,0
15,min_diffuse,20,60,3,3,0.05,0.95,0.914953500600424,6,2.0,1,2.0,1,2.0,1
16,min_diffuse,20,60,3,3,0.05,0.95,0.8803260629117231,11,2.0,1,2.0,1,2.0,1
17,min_diffuse,20,60,3,3,0.05,0.95,0.9186687399932418,31,3.0,0,2.0,1,2.0,1
18,min_diffuse,20,60,3,3,0.05,0.95,0.940238534950904,11,2.0,1,2.0,1,2.0,1
19,min_diffuse,20,60,3,3,0.05,0.95,0.9300442234939352,9,2.0,1,2.0,1,2.0,1
20,min_diffuse,20,60,3,3,0.05,0.95,0.9260327876804888,12,2.0,1,2.0,1,2.0,1
21,min_diffuse,20,60,3,3,0.05,0.95,0.9332886932309008,16,3.0,1,3.0,1,3.0,1
22,min_diffuse,20,60,3,3,0.05,0.95,0.9416395315369138,9,2.0,1,2.0,1,2.0,1
23,min_diffuse,20,60,3,3,0.05,0.95,0.9082271451163078,17,2.0,1,2.0,1,2.0,1
24,min_diffuse,20,60,3,3,0.05,0.95,0.8697769215911666,6,2.0,1,2.0,1,2.0,1
25,min_diffuse,20,60,3,3,0.05,0.95,0.9426460402907696,8,2.0,1,2.0,1,2.0,1
26,min_diffuse,20,60,3,3,0.05,0.95,0.9467536932321562,33,4.0,1,4.0,1,4.0,1
27,min_diffuse,20,60,3,3,0.05,0.95,0.9009385098224256,6,2.0,1,2.0,1,2.0,1
28,min_diffuse,20,60,3,3,0.05,0.95,0.9338274854000708,46,4.0,0,3.0,1,3.0,1
29,min_diffuse,20,60,3,3,0.05,0.95,0.9414857372829588,14,2.0,1,2.0,1,2.0,1
30,min_diffuse,20,60,3,3,0.05,0.95,0.9249369744572086,13,3.0,0,2.0,1,2.0,1
31,min_diffuse,20,60,3,3,0.05,0.95,0.8972171604604933,6,2.0,1,2.0,1,2.0,1
32,min_diffuse,20,60,3,3,0.05,0.95,0.9221933535600314,27,3.0,1,3.0,1,3.0,1
33,min_diffuse,20,60,3,3,0.05,0.95,0.8591586534218191,7,2.0,1,2.0,1,2.0,1
34,min_diffuse,20,60,3,3,0.05,0.95,0.8846017086187589,13,3.0,1,3.0,1,3.0,1
35,min_diffuse,20,60,3,3,0.05,0.95,0.9097279960429134,24,3.0,0,2.0,1,2.0,1
36,min_diffuse,20,60,3,3,0.05,0.95,0.8886373788217404,9,2.0,1,2.0,1,2.0,1
37,min_diffuse,20,60,3,3,0.05,0.95,0.8976970312280987,11,2.0,1,2.0,1,2.0,1
38,min_diffuse,20,60,3,3,0.05,0.95,0.9323409584938422,10,2.0,1,2.0,1,2.0,1
39,min_diffuse,20,60,3,3,0.05,0.95,0.9371438652266332,22,3.0,0,2.0,1,3.0,0
40,min_diffuse,20,60,3,3,0.05,0.95,0.9479175835232208,24,2.0,1,2.0,1,2.0,1
41,min_diffuse,20,60,3,3,0.05,0.95,0.845393223404522,19,3.0,0,2.0,1,2.0,1
42,min_diffuse,20,60,3,3,0.05,0.95,0.9384526427086723,52,3.0,1,3.0,1,3.0,1
43,min_diffuse,20,60,3,3,0.05,0.95,0.9237717633256316,14,2.0,1,2.0,1,2.0,1
44,min_diffuse,20,60,3,3,0.05,0.95,0.9486416880565086,26,3.0,0,2.0,1,3.0,0
45,min_diffuse,20,60,3,3,0.05,0.95,0.9026142135938112,20,3.0,1,3.0,1,3.0,1
46,min_diffuse,20,60,3,3,0.05,0.95,0.8933106814504898,32,3.0,0,2.0,1,2.0,1
47,min_diffuse,20,60,3,3,0.05,0.95,0.7659300791793163,8,2.0,1,2.0,1,2.0,1
48,min_diffuse,20,60,3,3,0.05,0.95,0.9104169156067002,17,2.0,1,2.0,1,2.0,1
49,min_diffuse,20,60,3,3,0.05,0.95,0.9176198057337548,7,2.0,1,2.0,1,2.0,1
50,min_diffuse,20,60,3,3,0.05,0.95,0.936212054948666,41,2.0,1,2.0,1,2.0,1
51,min_diffuse,20,60,3,3,0.05,0.95,0.9377071082330124,24,3.0,0,3.0,0,2.0,1
52,min_diffuse,20,60,3,3,0.05,0.95,0.8971794221519535,13,2.0,1,2.0,1,2.0,1
53,min_diffuse,20,60,3,3,0.05,0.95,0.881184395368694,14,2.0,1,2.0,1,2.0,1
54,min_diffuse,20,60,3,3,0.05,0.95,0.8846946778135529,26,3.0,1,3.0,1,3.0,1
55,min_diffuse,20,60,3,3,0.05,0.95,0.927690382111256,8,2.0,1,2.0,1,2.0,1
56,min_diffuse,20,60,3,3,0.05,0.95,0.8548202281239313,12,2.0,1,2.0,1,2.0,1
57,min_diffuse,20,60,3,3,0.05,0.95,0.9351580526550728,28,3.0,0,2.0,1,2.0,1
58,min_diffuse,20,60,3,3,0.05,0.95,0.83935295755265,7,2.0,1,2.0,1,2.0,1
59,min_diffuse,20,60,3,3,0.05,0.95,0.8818346513487627,24,3.0,1,3.0,1,3.0,1
60,min_diffuse,20,60,3,3,0.05,0.95,0.9372630625819112,55,3.0,1,3.0,1,3.0,1
61,min_diffuse,20,60,3,3,0.05,0.95,0.885602319416706,5,2.0,0,2.0,0,1.0,1
62,min_diffuse,20,60,3,3,0.05,0.95,0.9110540612909626,20,3.0,0,2.0,1,2.0,1
63,min_diffuse,20,60,3,3,0.05,0.95,0.8937143270234196,14,2.0,1,2.0,1,2.0,1
64,min_diffuse,20,60,3,3,0.05,0.95,0.9357338408938654,20,2.0,1,2.0,1,2.0,1
65,min_diffuse,20,60,3,3,0.05,0.95,0.8856639206280578,15,2.0,1,2.0,1,2.0,1
66,min_diffuse,20,60,3,3,0.05,0.95,0.9486141905882638,37,3.0,1,3.0,1,3.0,1
67,min_diffuse,20,60,3,3,0.05,0.95,0.8654914191788151,5,2.0,1,2.0,1,2.0,1
68,min_diffuse,20,60,3,3,0.05,0.95,0.9461781882230208,27,3.0,1,3.0,1,3.0,1
69,min_diffuse,20,60,3,3,0.05,0.95,0.9486435127033984,15,2.0,1,3.0,0,3.0,0
70,min_diffuse,20,60,3,3,0.05,0.95,0.9400576959081822,7,2.0,1,2.0,1,2.0,1
71,min_diffuse,20,60,3,3,0.05,0.95,0.9484807523062584,8,2.0,1,2.0,1,2.0,1
72,min_diffuse,20,60,3,3,0.05,0.95,0.8950553733387282,9,2.0,1,2.0,1,2.0,1
73,min_diffuse,20,60,3,3,0.05,0.95,0.8197169058655163,8,2.0,1,2.0,1,2.0,1
74,min_diffuse,20,60,3,3,0.05,0.95,0.9376020355356712,20,3.0,0,2.0,1,3.0,0
75,min_diffuse,20,60,3,3,0.05,0.95,0.8998404744938335,22,3.0,0,2.0,1,2.0,1
76,min_diffuse,20,60,3,3,0.05,0.95,0.9329946327929746,30,3.0,0,3.0,0,2.0,1
77,min_diffuse,20,60,3,3,0.05,0.95,0.945367612239872,71,4.0,0,4.0,0,3.0,1
78,min_diffuse,20,60,3,3,0.05,0.95,0.944379404105799,28,3.0,0,3.0,0,2.0,1
79,min_diffuse,20,60,3,3,0.05,0.95,0.9322343775756872,27,3.0,0,3.0,0,2.0,1
80,min_diffuse,20,60,3,3,0.05,0.95,0.9494064940017956,20,3.0,0,2.0,1,2.0,1
81,min_diffuse,20,60,3,3,0.05,0.95,0.9108326827266376,16,2.0,1,2.0,1,2.0,1
82,min_diffuse,20,60,3,3,0.05,0.95,0.942002695707488,17,3.0,1,3.0,1,3.0,1
83,min_diffuse,20,60,3,3,0.05,0.95,0.9094610653562112,6,2.0,1,2.0,1,2.0,1
84,min_diffuse,20,60,3,3,0.05,0.95,0.8284691232249908,21,3.0,1,3.0,1,3.0,1
85,min_diffuse,20,60,3,3,0.05,0.95,0.9348196967935908,15,2.0,1,3.0,0,2.0,1
86,min_diffuse,20,60,3,3,0.05,0.95,0.943822597958257,33,4.0,1,4.0,1,4.0,1
87,min_diffuse,20,60,3,3,0.05,0.95,0.8973270170307673,43,3.0,1,3.0,1,3.0,1
88,min_diffuse,20,60,3,3,0.05,0.95,0.8058638910876721,8,2.0,1,2.0,1,2.0,1
89,min_diffuse,20,60,3,3,0.05,0.95,0.9427888120479894,13,2.0,1,2.0,1,2.0,1
90,min_diffuse,20,60,3,3,0.05,0.95,0.7261576986245363,5,2.0,1,2.0,1,2.0,1
91,min_diffuse,20,60,3,3,0.05,0.95,0.9490477154683308,48,3.0,1,3.0,1,3.0,1
92,min_diffuse,20,60,3,3,0.05,0.95,0.8668841355427187,4,2.0,0,1.0,1,1.0,1
93,min_diffuse,20,60,3,3,0.05,0.95,0.9435966210518676,27,3.0,0,2.0,1,2.0,1
94,min_diffuse,20,60,3,3,0.05,0.95,0.9409598304933624,24,4.0,1,4.0,1,4.0,1
95,min_diffuse,20,60,3,3,0.05,0.95,0.8653449041434658,7,2.0,1,2.0,1,2.0,1
96,min_diffuse,20,60,3,3,0.05,0.95,0.8332442927153063,19,3.0,0,2.0,1,2.0,1
97,min_diffuse,20,60,3,3,0.05,0.95,0.941073947254868,23,2.0,1,2.0,1,2.0,1
98,min_diffuse,20,60,3,3,0.05,0.95,0.9463656028027836,28,3.0,1,3.0,1,3.0,1
99,min_diffuse,20,60,3,3,0.05,0.95,0.9341960404379104,42,3.0,1,3.0,1,4.0,0
100,min_diffuse,20,60,3,3,0.05,0.95,0.908159896789624,32,3.0,0,3.0,0,2.0,1
101,min_diffuse,20,60,3,3,0.05,0.95,0.9470398068229432,6,2.0,1,2.0,1,2.0,1
102,min_diffuse,20,60,3,3,0.05,0.95,0.9458035632892672,56,4.0,1,4.0,1,4.0,1
103,min_diffuse,20,60,3,3,0.05,0.95,0.933793150863494,12,2.0,1,2.0,1,2.0,1
104,min_diffuse,20,60,3,3,0.05,0.95,0.9129994405725066,19,3.0,0,2.0,1,2.0,1
105,min_diffuse,20,60,3,3,0.05,0.95,0.9151351768684364,23,2.0,1,2.0,1,2.0,1
106,min_diffuse,20,60,3,3,0.05,0.95,0.8791912854530204,16,2.0,1,2.0,1,2.0,1
107,min_diffuse,20,60,3,3,0.05,0.95,0.9390805481420552,29,3.0,1,3.0,1,3.0,1
108,min_diffuse,20,60,3,3,0.05,0.95,0.9453100393030456,12,2.0,1,2.0,1,2.0,1
109,min_diffuse,20,60,3,3,0.05,0.95,0.9214407004410174,10,2.0,1,2.0,1,2.0,1
110,min_diffuse,20,60,3,3,0.05,0.95,0.9413524870451948,34,3.0,1,3.0,1,3.0,1
111,min_diffuse,20,60,3,3,0.05,0.95,0.9464980173270447,25,3.0,0,2.0,1,2.0,1
112,min_diffuse,20,60,3,3,0.05,0.95,0.9035230732186066,12,2.0,1,2.0,1,2.0,1
113,min_diffuse,20,60,3,3,0.05,0.95,0.9399702914649012,21,3.0,0,2.0,1,2.0,1
114,min_diffuse,20,60,3,3,0.05,0.95,0.8509479581787157,12,2.0,1,2.0,1,2.0,1
115,min_diffuse,20,60,3,3,0.05,0.95,0.8955153901338015,14,2.0,1,2.0,1,2.0,1
116,min_diffuse,20,60,3,3,0.05,0.95,0.932066357056438,18,3.0,0,2.0,1,2.0,1
117,min_diffuse,20,60,3,3,0.05,0.95,0.9486823908509469,20,3.0,1,3.0,1,3.0,1
118,min_diffuse,20,60,3,3,0.05,0.95,0.9290094814136416,23,3.0,0,2.0,1,2.0,1
119,min_diffuse,20,60,3,3,0.05,0.95,0.9138555955710684,9,2.0,1,2.0,1,2.0,1
120,min_diffuse,20,60,3,3,0.05,0.95,0.913379528993082,9,2.0,1,2.0,1,2.0,1
121,min_diffuse,20,60,3,3,0.05,0.95,0.9463141473180418,21,3.0,1,3.0,1,3.0,1
122,min_diffuse,20,60,3,3,0.05,0.95,0.9271357058679812,34,3.0,1,3.0,1,3.0,1
123,min_diffuse,20,60,3,3,0.05,0.95,0.9304457697366992,33,3.0,1,3.0,1,3.0,1
124,min_diffuse,20,60,3,3,0.05,0.95,0.7932659141460358,5,2.0,0,1.0,1,2.0,0
125,min_diffuse,20,60,3,3,0.05,0.95,0.9041642239542792,11,2.0,1,2.0,1,2.0,1
126,min_diffuse,20,60,3,3,0.05,0.95,0.8217003769459061,21,3.0,0,2.0,1,2.0,1
127,min_diffuse,20,60,3,3,0.05,0.95,0.8763469603583158,5,2.0,1,2.0,1,2.0,1
128,min_diffuse,20,60,3,3,0.05,0.95,0.927008376853962,16,3.0,1,3.0,1,3.0,1
129,min_diffuse,20,60,3,3,0.05,0.95,0.9490671660236916,12,2.0,1,2.0,1,3.0,0
130,min_diffuse,20,60,3,3,0.05,0.95,0.9376897543208984,32,3.0,1,3.0,1,3.0,1
131,min_diffuse,20,60,3,3,0.05,0.95,0.9373968107256684,28,3.0,1,3.0,1,3.0,1
132,min_diffuse,20,60,3,3,0.05,0.95,0.896114019896259,8,2.0,1,2.0,1,2.0,1
133,min_diffuse,20,60,3,3,0.05,0.95,0.939948158331292,27,3.0,1,3.0,1,3.0,1
134,min_diffuse,20,60,3,3,0.05,0.95,0.8943762633724297,7,2.0,1,2.0,1,2.0,1
135,min_diffuse,20,60,3,3,0.05,0.95,0.9497013691382328,22,2.0,1,2.0,1,2.0,1
136,min_diffuse,20,60,3,3,0.05,0.95,0.8911136044966124,3,1.0,1,1.0,1,2.0,0
137,min_diffuse,20,60,3,3,0.05,0.95,0.9429375071462984,28,3.0,1,3.0,1,3.0,1
138,min_diffuse,20,60,3,3,0.05,0.95,0.8854741984781109,14,3.0,0,2.0,1,2.0,1
139,min_diffuse,20,60,3,3,0.05,0.95,0.8306594535321902,15,2.0,1,2.0,1,2.0,1
140,min_diffuse,20,60,3,3,0.05,0.95,0.9255967551987986,24,3.0,0,2.0,1,2.0,1
141,min_diffuse,20,60,3,3,0.05,0.95,0.8849583250973747,8,2.0,1,2.0,1,2.0,1
142,min_diffuse,20,60,3,3,0.05,0.95,0.9452601398668202,25,3.0,0,3.0,0,2.0,1
143,min_diffuse,20,60,3,3,0.05,0.95,0.8260632754331287,9,2.0,1,2.0,1,2.0,1
144,min_diffuse,20,60,3,3,0.05,0.95,0.9322099655189244,13,2.0,1,3.0,0,2.0,1
145,min_diffuse,20,60,3,3,0.05,0.95,0.9386121089484032,27,3.0,0,2.0,1,3.0,0
146,min_diffuse,20,60,3,3,0.05,0.95,0.7586794195769537,5,2.0,0,1.0,1,2.0,0
147,min_diffuse,20,60,3,3,0.05,0.95,0.9082664261131764,30,3.0,1,3.0,1,3.0,1
148,min_diffuse,20,60,3,3,0.05,0.95,0.890508083739718,26,3.0,0,3.0,0,2.0,1
149,min_diffuse,20,60,3,3,0.05,0.95,0.8697244370003772,13,3.0,0,2.0,1,2.0,1
150,min_diffuse,20,60,3,3,0.05,0.95,0.918270715271508,10,2.0,1,3.0,0,3.0,0
151,min_diffuse,20,60,3,3,0.05,0.95,0.90447794204816,13,2.0,1,2.0,1,2.0,1
152,min_diffuse,20,60,3,3,0.05,0.95,0.9429997970419454,13,2.0,1,2.0,1,2.0,1
153,min_diffuse,20,60,3,3,0.05,0.95,0.9012100551077936,15,3.0,0,2.0,1,3.0,0
154,min_diffuse,20,60,3,3,0.05,0.95,0.93382143005343,14,2.0,1,2.0,1,2.0,1
155,min_diffuse,20,60,3,3,0.05,0.95,0.9406034985842404,13,2.0,1,3.0,0,3.0,0
156,min_diffuse,20,60,3,3,0.05,0.95,0.931795142338298,15,2.0,1,2.0,1,2.0,1
157,min_diffuse,20,60,3,3,0.05,0.95,0.9367911475899388,3,1.0,1,2.0,0,2.0,0
158,min_diffuse,20,60,3,3,0.05,0.95,0.8930955238750761,14,3.0,1,3.0,1,3.0,1
159,min_diffuse,20,60,3,3,0.05,0.95,0.8121193451424952,10,2.0,1,2.0,1,2.0,1
160,min_diffuse,20,60,3,3,0.05,0.95,0.9226661707292676,13,2.0,1,2.0,1,2.0,1
161,min_diffuse,20,60,3,3,0.05,0.95,0.924102857599362,32,3.0,1,3.0,1,3.0,1
162,min_diffuse,20,60,3,3,0.05,0.95,0.91735891159593,6,2.0,1,2.0,1,2.0,1
163,min_diffuse,20,60,3,3,0.05,0.95,0.8754426147186717,8,2.0,1,2.0,1,2.0,1
164,min_diffuse,20,60,3,3,0.05,0.95,0.9445200135186888,4,2.0,1,2.0,1,2.0,1
165,min_diffuse,20,60,3,3,0.05,0.95,0.93375236223159,14,2.0,1,2.0,1,2.0,1
166,min_diffuse,20,60,3,3,0.05,0.95,0.922682596017701,21,3.0,0,2.0,1,2.0,1
167,min_diffuse,20,60,3,3,0.05,0.95,0.9200751917423232,4,2.0,1,2.0,1,2.0,1
168,min_diffuse,20,60,3,3,0.05,0.95,0.933565611713324,17,3.0,0,2.0,1,2.0,1
169,min_diffuse,20,60,3,3,0.05,0.95,0.9487688731131388,42,3.0,0,3.0,0,2.0,1
170,min_diffuse,20,60,3,3,0.05,0.95,0.9216145020026576,9,2.0,1,2.0,1,2.0,1
171,min_diffuse,20,60,3,3,0.05,0.95,0.8108037497838924,4,2.0,0,1.0,1,2.0,0
172,min_diffuse,20,60,3,3,0.05,0.95,0.9433956889698164,10,2.0,1,2.0,1,2.0,1
173,min_diffuse,20,60,3,3,0.05,0.95,0.9489627241650396,16,3.0,0,2.0,1,2.0,1
174,min_diffuse,20,60,3,3,0.05,0.95,0.8031730341426899,6,2.0,1,2.0,1,2.0,1
175,min_diffuse,20,60,3,3,0.05,0.95,0.917975632737684,25,2.0,1,2.0,1,2.0,1
176,min_diffuse,20,60,3,3,0.05,0.95,0.9413944848388146,13,2.0,1,2.0,1,2.0,1
177,min_diffuse,20,60,3,3,0.05,0.95,0.8944957165212382,14,3.0,0,2.0,1,2.0,1
178,min_diffuse,20,60,3,3,0.05,0.95,0.917834317772701,27,3.0,1,3.0,1,3.0,1
179,min_diffuse,20,60,3,3,0.05,0.95,0.8875720337294492,12,2.0,1,2.0,1,3.0,0
180,min_diffuse,20,60,3,3,0.05,0.95,0.9036846735471326,10,2.0,1,2.0,1,3.0,0
181,min_diffuse,20,60,3,3,0.05,0.95,0.8865055813106225,17,3.0,0,2.0,1,2.0,1
182,min_diffuse,20,60,3,3,0.05,0.95,0.8530122647159993,5,2.0,1,2.0,1,2.0,1
183,min_diffuse,20,60,3,3,0.05,0.95,0.919149359138664,19,3.0,0,2.0,1,3.0,0
184,min_diffuse,20,60,3,3,0.05,0.95,0.9408008351491014,21,3.0,1,3.0,1,3.0,1
185,min_diffuse,20,60,3,3,0.05,0.95,0.8143167405493914,7,2.0,0,2.0,0,1.0,1
186,min_diffuse,20,60,3,3,0.05,0.95,0.939883047804805,9,2.0,1,2.0,1,2.0,1
187,min_diffuse,20,60,3,3,0.05,0.95,0.8901258117288818,60,3.0,1,3.0,1,3.0,1
188,min_diffuse,20,60,3,3,0.05,0.95,0.7724840562921209,4,2.0,1,2.0,1,2.0,1
189,min_diffuse,20,60,3,3,0.05,0.95,0.9278061540346464,12,2.0,1,2.0,1,2.0,1
190,min_diffuse,20,60,3,3,0.05,0.95,0.935045713525512,18,2.0,1,2.0,1,2.0,1
191,min_diffuse,20,60,3,3,0.05,0.95,0.9415647729000436,12,2.0,1,2.0,1,2.0,1
192,min_diffuse,20,60,3,3,0.05,0.95,0.922207325682898,8,2.0,1,2.0,1,2.0,1
193,min_diffuse,20,60,3,3,0.05,0.95,0.781401785580021,10,2.0,1,2.0,1,2.0,1
194,min_diffuse,20,60,3,3,0.05,0.95,0.9357557379062126,11,2.0,1,2.0,1,2.0,1
195,min_diffuse,20,60,3,3,0.05,0.95,0.9496922810207864,13,3.0,0,2.0,1,2.0,1
196,min_diffuse,20,60,3,3,0.05,0.95,0.9339542487654968,20,3.0,0,2.0,1,2.0,1
197,min_diffuse,20,60,3,3,0.05,0.95,0.9025171344234044,8,2.0,1,2.0,1,2.0,1
198,min_diffuse,20,60,3,3,0.05,0.95,0.8796186971752487,11,2.0,1,2.0,1,2.0,1
199,min_diffuse,20,60,3,3,0.05,0.95,0.9385022251421424,42,3.0,1,3.0,1,3.0,1
200,min_diffuse,20,60,3,3,0.05,0.95,0.8508038710413657,33,3.0,1,3.0,1,3.0,1
201,min_diffuse,20,60,3,3,0.05,0.95,0.8880153607123121,6,2.0,1,2.0,1,2.0,1
202,min_diffuse,20,60,3,3,0.05,0.95,0.9285606990747532,14,2.0,1,3.0,0,2.0,1
203,min_diffuse,20,60,3,3,0.05,0.95,0.9279172595401146,16,2.0,1,2.0,1,2.0,1
204,min_diffuse,20,60,3,3,0.05,0.95,0.9344627858777372,29,3.0,0,2.0,1,2.0,1
205,min_diffuse,20,60,3,3,0.05,0.95,0.947500594801134,21,3.0,1,3.0,1,3.0,1
206,min_diffuse,20,60,3,3,0.05,0.95,0.9154740220002616,18,2.0,1,2.0,1,2.0,1
207,min_diffuse,20,60,3,3,0.05,0.95,0.9302490685486282,13,2.0,1,2.0,1,2.0,1
208,min_diffuse,20,60,3,3,0.05,0.95,0.7020548086230781,7,2.0,1,2.0,1,2.0,1
209,min_diffuse,20,60,3,3,0.05,0.95,0.9371389963716232,6,2.0,1,2.0,1,2.0,1
210,min_diffuse,20,60,3,3,0.05,0.95,0.7735607233692524,5,2.0,1,2.0,1,2.0,1
211,min_diffuse,20,60,3,3,0.05,0.95,0.8495745277098645,19,2.0,1,2.0,1,2.0,1
212,min_diffuse,20,60,3,3,0.05,0.95,0.8547697500278925,7,2.0,1,2.0,1,2.0,1
213,min_diffuse,20,60,3,3,0.05,0.95,0.8060765006672372,7,2.0,1,2.0,1,2.0,1
214,min_diffuse,20,60,3,3,0.05,0.95,0.9206711318921088,9,2.0,1,2.0,1,2.0,1
215,min_diffuse,20,60,3,3,0.05,0.95,0.9038131310331377,10,2.0,1,2.0,1,2.0,1
216,min_diffuse,20,60,3,3,0.05,0.95,0.9406023366898042,11,2.0,1,2.0,1,2.0,1
217,min_diffuse,20,60,3,3,0.05,0.95,0.9058449883336112,16,2.0,1,2.0,1,3.0,0
218,min_diffuse,20,60,3,3,0.05,0.95,0.9338194597349228,17,3.0,0,2.0,1,3.0,0
219,min_diffuse,20,60,3,3,0.05,0.95,0.908976231586966,4,2.0,0,1.0,1,2.0,0
220,min_diffuse,20,60,3,3,0.05,0.95,0.9449014488451036,18,2.0,1,2.0,1,2.0,1
221,min_diffuse,20,60,3,3,0.05,0.95,0.8688787745834272,9,2.0,1,2.0,1,2.0,1
222,min_diffuse,20,60,3,3,0.05,0.95,0.9049412788504798,7,2.0,1,2.0,1,2.0,1
223,min_diffuse,20,60,3,3,0.05,0.95,0.895618726481931,6,2.0,1,2.0,1,2.0,1
224,min_diffuse,20,60,3,3,0.05,0.95,0.8886188611323453,7,2.0,1,2.0,1,2.0,1
225,min_diffuse,20,60,3,3,0.05,0.95,0.9024595952148656,8,2.0,1,2.0,1,2.0,1
226,min_diffuse,20,60,3,3,0.05,0.95,0.9206129284014228,36,3.0,1,3.0,1,3.0,1
227,min_diffuse,20,60,3,3,0.05,0.95,0.8975951190849345,9,2.0,1,2.0,1,2.0,1
228,min_diffuse,20,60,3,3,0.05,0.95,0.902236909327098,11,2.0,1,2.0,1,2.0,1
229,min_diffuse,20,60,3,3,0.05,0.95,0.9355132211490288,16,2.0,1,2.0,1,2.0,1
230,min_diffuse,20,60,3,3,0.05,0.95,0.9118408385378226,6,2.0,1,2.0,1,2.0,1
231,min_diffuse,20,60,3,3,0.05,0.95,0.923480718481362,9,2.0,1,2.0,1,2.0,1
232,min_diffuse,20,60,3,3,0.05,0.95,0.8907690506138762,10,2.0,1,2.0,1,2.0,1
233,min_diffuse,20,60,3,3,0.05,0.95,0.8682849812155444,12,2.0,1,2.0,1,2.0,1
234,min_diffuse,20,60,3,3,0.05,0.95,0.8837286698346818,22,3.0,0,2.0,1,3.0,0
235,min_diffuse,20,60,3,3,0.05,0.95,0.9129835594606012,7,2.0,1,2.0,1,2.0,1
236,min_diffuse,20,60,3,3,0.05,0.95,0.932765523146784,19,3.0,0,2.0,1,2.0,1
237,min_diffuse,20,60,3,3,0.05,0.95,0.9050334678600492,14,2.0,1,2.0,1,2.0,1
238,min_diffuse,20,60,3,3,0.05,0.95,0.9016228681233408,9,2.0,1,2.0,1,2.0,1
239,min_diffuse,20,60,3,3,0.05,0.95,0.9031936283710484,12,2.0,1,2.0,1,2.0,1
240,min_diffuse,20,60,3,3,0.05,0.95,0.9499195621969349,7,2.0,1,2.0,1,2.0,1
241,min_diffuse,20,60,3,3,0.05,0.95,0.937381908604187,25,3.0,0,2.0,1,2.0,1
242,min_diffuse,20,60,3,3,0.05,0.95,0.8151995401264948,16,3.0,0,2.0,1,2.0,1
243,min_diffuse,20,60,3,3,0.05,0.95,0.9284997123929264,19,3.0,0,2.0,1,3.0,0
244,min_diffuse,20,60,3,3,0.05,0.95,0.8979605343564359,9,2.0,1,2.0,1,2.0,1
245,min_diffuse,20,60,3,3,0.05,0.95,0.8824357947049933,16,3.0,0,2.0,1,2.0,1
246,min_diffuse,20,60,3,3,0.05,0.95,0.9486192595848676,41,4.0,0,4.0,0,3.0,1
247,min_diffuse,20,60,3,3,0.05,0.95,0.934194019894424,5,2.0,1,2.0,1,2.0,1
248,min_diffuse,20,60,3,3,0.05,0.95,0.94799333630476,9,2.0,1,2.0,1,2.0,1
249,min_diffuse,20,60,3,3,0.05,0.95,0.920648455737489,14,3.0,0,2.0,1,2.0,1
250,min_diffuse,20,60,3,3,0.05,0.95,0.8743816944312853,5,2.0,1,2.0,1,2.0,1
251,min_diffuse,20,60,3,3,0.05,0.95,0.9124549487278992,12,2.0,1,2.0,1,2.0,1
252,min_diffuse,20,60,3,3,0.05,0.95,0.9226437395521822,7,2.0,1,2.0,1,2.0,1
253,min_diffuse,20,60,3,3,0.05,0.95,0.9350469680914696,41,4.0,1,4.0,1,4.0,1
254,min_diffuse,20,60,3,3,0.05,0.95,0.9449035340937654,26,3.0,0,2.0,1,3.0,0
255,min_diffuse,20,60,3,3,0.05,0.95,0.9312881840075824,7,2.0,1,2.0,1,2.0,1
256,min_diffuse,20,60,3,3,0.05,0.95,0.8737108573492374,6,2.0,1,2.0,1,2.0,1
257,min_diffuse,20,60,3,3,0.05,0.95,0.846097994624607,10,2.0,1,2.0,1,2.0,1
258,min_diffuse,20,60,3,3,0.05,0.95,0.8610574357183542,11,2.0,1,2.0,1,2.0,1
259,min_diffuse,20,60,3,3,0.05,0.95,0.938569290982618,10,2.0,1,2.0,1,2.0,1
260,min_diffuse,20,60,3,3,0.05,0.95,0.9173813379655642,17,2.0,1,2.0,1,2.0,1
261,min_diffuse,20,60,3,3,0.05,0.95,0.925115562706484,11,2.0,1,2.0,1,2.0,1
262,min_diffuse,20,60,3,3,0.05,0.95,0.8798591614403807,11,2.0,1,2.0,1,2.0,1
263,min_diffuse,20,60,3,3,0.05,0.95,0.9260496987340464,20,3.0,1,3.0,1,3.0,1
264,min_diffuse,20,60,3,3,0.05,0.95,0.8923194906254658,34,3.0,1,3.0,1,3.0,1
265,min_diffuse,20,60,3,3,0.05,0.95,0.8124128435159932,5,2.0,1,2.0,1,2.0,1
266,min_diffuse,20,60,3,3,0.05,0.95,0.9328665616910016,12,2.0,1,2.0,1,2.0,1
267,min_diffuse,20,60,3,3,0.05,0.95,0.8994076713089109,19,3.0,0,2.0,1,2.0,1
268,min_diffuse,20,60,3,3,0.05,0.95,0.9357485404639552,11,2.0,1,2.0,1,2.0,1
269,min_diffuse,20,60,3,3,0.05,0.95,0.8517602030785657,10,2.0,1,2.0,1,2.0,1
270,min_diffuse,20,60,3,3,0.05,0.95,0.8294885295772466,11,2.0,1,2.0,1,2.0,1
271,min_diffuse,20,60,3,3,0.05,0.95,0.8646805116034464,6,2.0,1,2.0,1,2.0,1
272,min_diffuse,20,60,3,3,0.05,0.95,0.7717105106994124,5,2.0,1,2.0,1,2.0,1
273,min_diffuse,20,60,3,3,0.05,0.95,0.9255069289475432,6,2.0,1,2.0,1,2.0,1
274,min_diffuse,20,60,3,3,0.05,0.95,0.9323110184834646,22,3.0,0,2.0,1,2.0,1
275,min_diffuse,20,60,3,3,0.05,0.95,0.9470896361599668,41,3.0,1,3.0,1,3.0,1
276,min_diffuse,20,60,3,3,0.05,0.95,0.9085822183579824,28,3.0,1,3.0,1,3.0,1
277,min_diffuse,20,60,3,3,0.05,0.95,0.9472454320049069,32,3.0,1,3.0,1,3.0,1
278,min_diffuse,20,60,3,3,0.05,0.95,0.9458664043493324,19,3.0,0,2.0,1,3.0,0
279,min_diffuse,20,60,3,3,0.05,0.95,0.9355131541938184,10,2.0,1,2.0,1,2.0,1
280,min_diffuse,20,60,3,3,0.05,0.95,0.9089362600874484,9,2.0,1,2.0,1,2.0,1
281,min_diffuse,20,60,3,3,0.05,0.95,0.93042759742528,8,2.0,1,2.0,1,2.0,1
282,min_diffuse,20,60,3,3,0.05,0.95,0.921379401732932,14,2.0,1,2.0,1,2.0,1
283,min_diffuse,20,60,3,3,0.05,0.95,0.8297128870464513,10,2.0,1,2.0,1,2.0,1
284,min_diffuse,20,60,3,3,0.05,0.95,0.928556602667064,14,2.0,1,2.0,1,2.0,1
285,min_diffuse,20,60,3,3,0.05,0.95,0.9463164530035088,33,3.0,1,3.0,1,3.0,1
286,min_diffuse,20,60,3,3,0.05,0.95,0.8995515692368192,19,3.0,1,3.0,1,3.0,1
287,min_diffuse,20,60,3,3,0.05,0.95,0.9054693525943116,15,2.0,1,2.0,1,2.0,1
288,min_diffuse,20,60,3,3,0.05,0.95,0.936405297334978,18,3.0,1,3.0,1,3.0,1
289,min_diffuse,20,60,3,3,0.05,0.95,0.9460441359267968,30,3.0,1,3.0,1,3.0,1
290,min_diffuse,20,60,3,3,0.05,0.95,0.8860835175311663,14,3.0,1,3.0,1,3.0,1
291,min_diffuse,20,60,3,3,0.05,0.95,0.9192772525443637,6,2.0,0,1.0,1,2.0,0
292,min_diffuse,20,60,3,3,0.05,0.95,0.9318295939610528,7,2.0,1,2.0,1,2.0,1
293,min_diffuse,20,60,3,3,0.05,0.95,0.9444424795062244,11,2.0,1,2.0,1,2.0,1
294,min_diffuse,20,60,3,3,0.05,0.95,0.9316241749171494,8,2.0,1,2.0,1,2.0,1
295,min_diffuse,20,60,3,3,0.05,0.95,0.8948407545668318,7,2.0,1,2.0,1,2.0,1
296,min_diffuse,20,60,3,3,0.05,0.95,0.9434558659846802,9,2.0,1,2.0,1,2.0,1
297,min_diffuse,20,60,3,3,0.05,0.95,0.9364517477661896,31,3.0,1,3.0,1,3.0,1
298,min_diffuse,20,60,3,3,0.05,0.95,0.8939719981226133,12,2.0,1,2.0,1,2.0,1
299,min_diffuse,20,60,3,3,0.05,0.95,0.8895299596090701,7,2.0,1,2.0,1,2.0,1
300,min_diffuse,20,60,3,3,0.05,0.95,0.9441235309246064,46,3.0,0,3.0,0,2.0,1
301,min_diffuse,20,60,3,3,0.05,0.95,0.9184377563881496,21,3.0,0,2.0,1,2.0,1
302,min_diffuse,20,60,3,3,0.05,0.95,0.9487720970415648,41,3.0,1,3.0,1,3.0,1
303,min_diffuse,20,60,3,3,0.05,0.95,0.8512408225345685,17,3.0,0,2.0,1,2.0,1
304,min_diffuse,20,60,3,3,0.05,0.95,0.8983057559957679,11,3.0,0,2.0,1,2.0,1
305,min_diffuse,20,60,3,3,0.05,0.95,0.8913783540344571,7,2.0,1,2.0,1,2.0,1
306,min_diffuse,20,60,3,3,0.05,0.95,0.9321546109399612,26,2.0,1,2.0,1,2.0,1
307,min_diffuse,20,60,3,3,0.05,0.95,0.938499500082986,8,2.0,1,2.0,1,2.0,1
308,min_diffuse,20,60,3,3,0.05,0.95,0.8954687496475539,19,3.0,1,3.0,1,3.0,1
309,min_diffuse,20,60,3,3,0.05,0.95,0.9193486113765618,6,2.0,1,2.0,1,2.0,1
310,min_diffuse,20,60,3,3,0.05,0.95,0.8258467123602747,8,2.0,1,2.0,1,2.0,1
311,min_diffuse,20,60,3,3,0.05,0.95,0.914490742318438,31,3.0,1,3.0,1,3.0,1
312,min_diffuse,20,60,3,3,0.05,0.95,0.925873925995945,53,4.0,0,4.0,0,3.0,1
313,min_diffuse,20,60,3,3,0.05,0.95,0.881428218807265,9,2.0,1,2.0,1,2.0,1
314,min_diffuse,20,60,3,3,0.05,0.95,0.9328240565583604,11,2.0,1,2.0,1,3.0,0
315,min_diffuse,20,60,3,3,0.05,0.95,0.9196101060545004,9,2.0,1,2.0,1,2.0,1
316,min_diffuse,20,60,3,3,0.05,0.95,0.9383183097870232,31,3.0,1,3.0,1,3.0,1
317,min_diffuse,20,60,3,3,0.05,0.95,0.8850529002082625,6,2.0,0,1.0,1,1.0,1
318,min_diffuse,20,60,3,3,0.05,0.95,0.8098395665546851,9,2.0,1,2.0,1,2.0,1
319,min_diffuse,20,60,3,3,0.05,0.95,0.9223446174353052,17,3.0,0,2.0,1,2.0,1
320,min_diffuse,20,60,3,3,0.05,0.95,0.9422201552787514,41,3.0,1,3.0,1,3.0,1
321,min_diffuse,20,60,3,3,0.05,0.95,0.9380607819413008,9,2.0,1,2.0,1,2.0,1
322,min_diffuse,20,60,3,3,0.05,0.95,0.8540981677154088,9,2.0,1,2.0,1,2.0,1
323,min_diffuse,20,60,3,3,0.05,0.95,0.948182844268136,8,2.0,1,2.0,1,2.0,1
324,min_diffuse,20,60,3,3,0.05,0.95,0.8968196388970173,18,2.0,1,2.0,1,2.0,1
325,min_diffuse,20,60,3,3,0.05,0.95,0.9272271909761804,9,2.0,1,2.0,1,2.0,1
326,min_diffuse,20,60,3,3,0.05,0.95,0.938589441766382,35,3.0,1,3.0,1,3.0,1
327,min_diffuse,20,60,3,3,0.05,0.95,0.9348839231491236,62,3.0,1,3.0,1,4.0,0
328,min_diffuse,20,60,3,3,0.05,0.95,0.8822326743605978,11,3.0,0,2.0,1,2.0,1
329,min_diffuse,20,60,3,3,0.05,0.95,0.9121621103896926,36,3.0,0,3.0,0,2.0,1
330,min_diffuse,20,60,3,3,0.05,0.95,0.941709413146641,25,3.0,0,3.0,0,2.0,1
331,min_diffuse,20,60,3,3,0.05,0.95,0.9303255463981196,18,2.0,1,2.0,1,2.0,1
332,min_diffuse,20,60,3,3,0.05,0.95,0.9351262778039664,29,4.0,1,4.0,1,4.0,1
333,min_diffuse,20,60,3,3,0.05,0.95,0.9355744017710262,14,2.0,1,2.0,1,2.0,1
334,min_diffuse,20,60,3,3,0.05,0.95,0.9017863246115868,4,2.0,1,2.0,1,2.0,1
335,min_diffuse,20,60,3,3,0.05,0.95,0.8467385338532107,16,3.0,0,2.0,1,3.0,0
336,min_diffuse,20,60,3,3,0.05,0.95,0.8117598159788741,7,2.0,1,2.0,1,2.0,1
337,min_diffuse,20,60,3,3,0.05,0.95,0.8856839926024516,21,3.0,0,2.0,1,3.0,0
338,min_diffuse,20,60,3,3,0.05,0.95,0.9441326793989918,35,3.0,1,3.0,1,3.0,1
339,min_diffuse,20,60,3,3,0.05,0.95,0.9465522241465264,20,3.0,1,3.0,1,3.0,1
340,min_diffuse,20,60,3,3,0.05,0.95,0.7486042258882171,6,2.0,1,2.0,1,2.0,1
341,min_diffuse,20,60,3,3,0.05,0.95,0.920352014231412,28,3.0,1,3.0,1,3.0,1
342,min_diffuse,20,60,3,3,0.05,0.95,0.91056703755296,12,2.0,1,2.0,1,2.0,1
343,min_diffuse,20,60,3,3,0.05,0.95,0.9180072053406432,24,3.0,0,3.0,0,2.0,1
344,min_diffuse,20,60,3,3,0.05,0.95,0.9177431312409804,15,2.0,1,2.0,1,2.0,1
345,min_diffuse,20,60,3,3,0.05,0.95,0.9380006032243074,21,3.0,0,2.0,1,2.0,1
346,min_diffuse,20,60,3,3,0.05,0.95,0.8554278039975074,12,2.0,1,2.0,1,2.0,1
347,min_diffuse,20,60,3,3,0.05,0.95,0.9456288404959272,45,4.0,0,3.0,1,3.0,1
348,min_diffuse,20,60,3,3,0.05,0.95,0.8955327401496492,10,2.0,1,2.0,1,2.0,1
349,min_diffuse,20,60,3,3,0.05,0.95,0.934626399323042,21,3.0,1,3.0,1,3.0,1
350,min_diffuse,20,60,3,3,0.05,0.95,0.8829106746371603,7,2.0,1,2.0,1,2.0,1
351,min_diffuse,20,60,3,3,0.05,0.95,0.9416065167296782,7,2.0,1,2.0,1,2.0,1
352,min_diffuse,20,60,3,3,0.05,0.95,0.9009447903185684,16,3.0,1,3.0,1,3.0,1
353,min_diffuse,20,60,3,3,0.05,0.95,0.939287485005858,18,2.0,1,2.0,1,2.0,1
354,min_diffuse,20,60,3,3,0.05,0.95,0.9326958832887924,33,4.0,0,3.0,1,4.0,0
355,min_diffuse,20,60,3,3,0.05,0.95,0.9122744768946917,15,2.0,1,2.0,1,2.0,1
356,min_diffuse,20,60,3,3,0.05,0.95,0.8708680123907663,11,2.0,1,2.0,1,2.0,1
357,min_diffuse,20,60,3,3,0.05,0.95,0.8445859233021095,10,2.0,1,2.0,1,2.0,1
358,min_diffuse,20,60,3,3,0.05,0.95,0.8355301822871507,18,2.0,1,2.0,1,2.0,1
359,min_diffuse,20,60,3,3,0.05,0.95,0.9319889353908914,21,3.0,0,2.0,1,2.0,1
360,min_diffuse,20,60,3,3,0.05,0.95,0.9057482060776866,19,3.0,0,2.0,1,2.0,1
361,min_diffuse,20,60,3,3,0.05,0.95,0.9015482203223506,9,2.0,1,2.0,1,2.0,1
362,min_diffuse,20,60,3,3,0.05,0.95,0.9330198168931017,31,3.0,1,3.0,1,3.0,1
363,min_diffuse,20,60,3,3,0.05,0.95,0.919912441312575,32,3.0,1,3.0,1,3.0,1
364,min_diffuse,20,60,3,3,0.05,0.95,0.927025749276075,13,2.0,1,2.0,1,2.0,1
365,min_diffuse,20,60,3,3,0.05,0.95,0.9444107427808344,37,3.0,1,3.0,1,3.0,1
366,min_diffuse,20,60,3,3,0.05,0.95,0.9229776261129524,4,2.0,1,2.0,1,2.0,1
367,min_diffuse,20,60,3,3,0.05,0.95,0.9469780183088392,10,2.0,1,2.0,1,2.0,1
368,min_diffuse,20,60,3,3,0.05,0.95,0.7650614067142905,14,2.0,1,2.0,1,2.0,1
369,min_diffuse,20,60,3,3,0.05,0.95,0.928583131200442,6,2.0,1,2.0,1,2.0,1
370,min_diffuse,20,60,3,3,0.05,0.95,0.8897321390013883,13,3.0,1,3.0,1,3.0,1
371,min_diffuse,20,60,3,3,0.05,0.95,0.8188586407920345,13,2.0,1,2.0,1,2.0,1
372,min_diffuse,20,60,3,3,0.05,0.95,0.8965076163055196,32,3.0,0,3.0,0,2.0,1
373,min_diffuse,20,60,3,3,0.05,0.95,0.933599903294326,16,3.0,0,2.0,1,3.0,0
374,min_diffuse,20,60,3,3,0.05,0.95,0.9496764141295836,9,2.0,1,2.0,1,2.0,1
375,min_diffuse,20,60,3,3,0.05,0.95,0.9409532436252342,24,3.0,1,3.0,1,3.0,1
376,min_diffuse,20,60,3,3,0.05,0.95,0.9426455665807444,7,2.0,1,2.0,1,2.0,1
377,min_diffuse,20,60,3,3,0.05,0.95,0.9044101377177506,8,2.0,1,2.0,1,2.0,1
378,min_diffuse,20,60,3,3,0.05,0.95,0.906525920214615,7,2.0,1,2.0,1,2.0,1
379,min_diffuse,20,60,3,3,0.05,0.95,0.9288295082202336,23,3.0,0,2.0,1,2.0,1
380,min_diffuse,20,60,3,3,0.05,0.95,0.940030819975338,11,2.0,1,2.0,1,2.0,1
381,min_diffuse,20,60,3,3,0.05,0.95,0.8652276903043882,4,2.0,1,2.0,1,2.0,1
382,min_diffuse,20,60,3,3,0.05,0.95,0.9044416780133484,11,2.0,1,2.0,1,2.0,1
383,min_diffuse,20,60,3,3,0.05,0.95,0.8965400773954335,14,2.0,1,2.0,1,2.0,1
384,min_diffuse,20,60,3,3,0.05,0.95,0.8719693664678757,5,2.0,1,2.0,1,2.0,1
385,min_diffuse,20,60,3,3,0.05,0.95,0.8619591213441189,6,2.0,1,2.0,1,2.0,1
386,min_diffuse,20,60,3,3,0.05,0.95,0.925433860691807,13,2.0,1,2.0,1,2.0,1
387,min_diffuse,20,60,3,3,0.05,0.95,0.9204180214458124,15,2.0,1,2.0,1,2.0,1
388,min_diffuse,20,60,3,3,0.05,0.95,0.9341479884871612,28,3.0,0,2.0,1,2.0,1
389,min_diffuse,20,60,3,3,0.05,0.95,0.9138995498113752,37,3.0,1,3.0,1,3.0,1
390,min_diffuse,20,60,3,3,0.05,0.95,0.9460364232775348,82,4.0,0,4.0,0,3.0,1
391,min_diffuse,20,60,3,3,0.05,0.95,0.9321003623010968,11,2.0,1,2.0,1,2.0,1
392,min_diffuse,20,60,3,3,0.05,0.95,0.8996203001449334,8,2.0,1,2.0,1,2.0,1
393,min_diffuse,20,60,3,3,0.05,0.95,0.9368899413977068,18,3.0,0,2.0,1,2.0,1
394,min_diffuse,20,60,3,3,0.05,0.95,0.8923603006949167,24,3.0,0,3.0,0,2.0,1
395,min_diffuse,20,60,3,3,0.05,0.95,0.8376430979435543,4,2.0,1,2.0,1,2.0,1
396,min_diffuse,20,60,3,3,0.05,0.95,0.7846257519765488,5,2.0,1,2.0,1,2.0,1
397,min_diffuse,20,60,3,3,0.05,0.95,0.870986136171374,11,2.0,1,2.0,1,2.0,1
398,min_diffuse,20,60,3,3,0.05,0.95,0.8795561933685044,15,3.0,0,2.0,1,2.0,1
399,min_diffuse,20,60,3,3,0.05,0.95,0.907185387880842,20,3.0,1,3.0,1,3.0,1
400,min_diffuse,20,60,3,3,0.05,0.95,0.9304757593510198,10,2.0,1,2.0,1,2.0,1
401,min_diffuse,20,60,3,3,0.05,0.95,0.9476911250558092,48,4.0,0,4.0,0,3.0,1
402,min_diffuse,20,60,3,3,0.05,0.95,0.9401316384899632,11,2.0,1,2.0,1,3.0,0
403,min_diffuse,20,60,3,3,0.05,0.95,0.9004076799148768,6,2.0,1,2.0,1,2.0,1
404,min_diffuse,20,60,3,3,0.05,0.95,0.8396283043962294,9,2.0,1,2.0,1,2.0,1
405,min_diffuse,20,60,3,3,0.05,0.95,0.8643033593116535,9,2.0,1,2.0,1,2.0,1
406,min_diffuse,20,60,3,3,0.05,0.95,0.9274223323967544,45,3.0,0,2.0,1,2.0,1
407,min_diffuse,20,60,3,3,0.05,0.95,0.8394299943259707,11,2.0,1,2.0,1,2.0,1
408,min_diffuse,20,60,3,3,0.05,0.95,0.8394833237368313,5,2.0,1,2.0,1,2.0,1
409,min_diffuse,20,60,3,3,0.05,0.95,0.9276704864123682,13,2.0,1,2.0,1,2.0,1
410,min_diffuse,20,60,3,3,0.05,0.95,0.9240870549005696,20,3.0,0,2.0,1,2.0,1
411,min_diffuse,20,60,3,3,0.05,0.95,0.946512185152666,14,3.0,1,3.0,1,3.0,1
412,min_diffuse,20,60,3,3,0.05,0.95,0.9327153285883618,25,3.0,0,2.0,1,2.0,1
413,min_diffuse,20,60,3,3,0.05,0.95,0.8636895939221303,7,2.0,1,2.0,1,2.0,1
414,min_diffuse,20,60,3,3,0.05,0.95,0.9344016848419924,37,4.0,1,4.0,1,4.0,1
415,min_diffuse,20,60,3,3,0.05,0.95,0.9396535302448964,15,3.0,1,3.0,1,3.0,1
416,min_diffuse,20,60,3,3,0.05,0.95,0.9329802765728328,17,2.0,1,3.0,0,3.0,0
417,min_diffuse,20,60,3,3,0.05,0.95,0.9374048280757412,55,3.0,1,3.0,1,3.0,1
418,min_diffuse,20,60,3,3,0.05,0.95,0.9332417567321551,8,2.0,1,2.0,1,2.0,1
419,min_diffuse,20,60,3,3,0.05,0.95,0.949191181355647,15,3.0,1,3.0,1,3.0,1
420,min_diffuse,20,60,3,3,0.05,0.95,0.916382947422213,14,2.0,1,2.0,1,2.0,1
421,min_diffuse,20,60,3,3,0.05,0.95,0.8959771802732399,18,3.0,1,3.0,1,3.0,1
422,min_diffuse,20,60,3,3,0.05,0.95,0.9454795268137568,47,3.0,1,3.0,1,3.0,1
423,min_diffuse,20,60,3,3,0.05,0.95,0.9090193492535086,17,2.0,1,2.0,1,2.0,1
424,min_diffuse,20,60,3,3,0.05,0.95,0.8370566990663365,11,2.0,1,2.0,1,3.0,0
425,min_diffuse,20,60,3,3,0.05,0.95,0.858988414648197,10,2.0,1,2.0,1,2.0,1
426,min_diffuse,20,60,3,3,0.05,0.95,0.9307072291491996,27,3.0,0,3.0,0,2.0,1
427,min_diffuse,20,60,3,3,0.05,0.95,0.9482539833113832,30,3.0,1,3.0,1,3.0,1
428,min_diffuse,20,60,3,3,0.05,0.95,0.8466280067331343,16,3.0,0,2.0,1,2.0,1
429,min_diffuse,20,60,3,3,0.05,0.95,0.9269763298314604,23,3.0,0,2.0,1,2.0,1
430,min_diffuse,20,60,3,3,0.05,0.95,0.9385793586263974,8,2.0,1,2.0,1,2.0,1
431,min_diffuse,20,60,3,3,0.05,0.95,0.914060393714318,18,3.0,0,2.0,1,2.0,1
432,min_diffuse,20,60,3,3,0.05,0.95,0.9015134369465736,18,2.0,1,2.0,1,2.0,1
433,min_diffuse,20,60,3,3,0.05,0.95,0.89912277622531,15,2.0,1,2.0,1,2.0,1
434,min_diffuse,20,60,3,3,0.05,0.95,0.8865987720655049,10,2.0,1,2.0,1,2.0,1
435,min_diffuse,20,60,3,3,0.05,0.95,0.9456035996475266,15,2.0,1,2.0,1,3.0,0
436,min_diffuse,20,60,3,3,0.05,0.95,0.9278473501632312,14,2.0,1,2.0,1,2.0,1
437,min_diffuse,20,60,3,3,0.05,0.95,0.9380671132452164,21,3.0,1,3.0,1,3.0,1
438,min_diffuse,20,60,3,3,0.05,0.95,0.9307747284618862,14,3.0,0,2.0,1,2.0,1
439,min_diffuse,20,60,3,3,0.05,0.95,0.93779692094602,12,2.0,1,3.0,0,3.0,0
440,min_diffuse,20,60,3,3,0.05,0.95,0.9366537110337776,11,2.0,1,2.0,1,2.0,1
441,min_diffuse,20,60,3,3,0.05,0.95,0.945382913632168,31,3.0,0,2.0,1,2.0,1
442,min_diffuse,20,60,3,3,0.05,0.95,0.8974117135760865,11,2.0,1,2.0,1,2.0,1
443,min_diffuse,20,60,3,3,0.05,0.95,0.9256193011429336,34,3.0,0,3.0,0,2.0,1
444,min_diffuse,20,60,3,3,0.05,0.95,0.9058941922711744,9,2.0,1,2.0,1,2.0,1
445,min_diffuse,20,60,3,3,0.05,0.95,0.9476143297671236,13,2.0,1,3.0,0,3.0,0
446,min_diffuse,20,60,3,3,0.05,0.95,0.875938282878564,16,2.0,1,3.0,0,2.0,1
447,min_diffuse,20,60,3,3,0.05,0.95,0.9215286298328048,46,3.0,0,3.0,0,2.0,1
448,min_diffuse,20,60,3,3,0.05,0.95,0.9155142899923407,8,2.0,1,2.0,1,2.0,1
449,min_diffuse,20,60,3,3,0.05,0.95,0.8994248788435281,20,3.0,1,3.0,1,3.0,1
450,min_diffuse,20,60,3,3,0.05,0.95,0.948792020863605,43,4.0,0,3.0,1,3.0,1
451,min_diffuse,20,60,3,3,0.05,0.95,0.9199100035895256,15,2.0,1,2.0,1,2.0,1
452,min_diffuse,20,60,3,3,0.05,0.95,0.8822525574738467,11,2.0,1,2.0,1,2.0,1
453,min_diffuse,20,60,3,3,0.05,0.95,0.8947719321598875,14,2.0,1,2.0,1,2.0,1
454,min_diffuse,20,60,3,3,0.05,0.95,0.9380844990674232,36,3.0,1,3.0,1,3.0,1
455,min_diffuse,20,60,3,3,0.05,0.95,0.944314509718416,15,2.0,1,2.0,1,2.0,1
456,min_diffuse,20,60,3,3,0.05,0.95,0.8639940190882174,13,2.0,1,2.0,1,2.0,1
457,min_diffuse,20,60,3,3,0.05,0.95,0.8770000082464695,8,2.0,1,2.0,1,2.0,1
458,min_diffuse,20,60,3,3,0.05,0.95,0.8963704924963887,20,3.0,0,2.0,1,3.0,0
459,min_diffuse,20,60,3,3,0.05,0.95,0.93421476746412,21,3.0,0,3.0,0,2.0,1
460,min_diffuse,20,60,3,3,0.05,0.95,0.9282735294848156,13,3.0,0,2.0,1,2.0,1
461,min_diffuse,20,60,3,3,0.05,0.95,0.921155859335984,18,2.0,1,2.0,1,2.0,1
462,min_diffuse,20,60,3,3,0.05,0.95,0.93866426780042,8,2.0,1,2.0,1,2.0,1
463,min_diffuse,20,60,3,3,0.05,0.95,0.869319724387152,6,2.0,1,2.0,1,2.0,1
464,min_diffuse,20,60,3,3,0.05,0.95,0.9369322796669112,9,2.0,1,2.0,1,2.0,1
465,min_diffuse,20,60,3,3,0.05,0.95,0.9172236618732618,19,3.0,0,3.0,0,2.0,1
466,min_diffuse,20,60,3,3,0.05,0.95,0.8640439767407826,5,2.0,1,2.0,1,2.0,1
467,min_diffuse,20,60,3,3,0.05,0.95,0.886545632152877,15,3.0,0,3.0,0,2.0,1
468,min_diffuse,20,60,3,3,0.05,0.95,0.8748394179875688,10,2.0,1,2.0,1,2.0,1
469,min_diffuse,20,60,3,3,0.05,0.95,0.9087737824309564,35,3.0,0,2.0,1,2.0,1
470,min_diffuse,20,60,3,3,0.05,0.95,0.8842636781637403,16,2.0,1,2.0,1,2.0,1
471,min_diffuse,20,60,3,3,0.05,0.95,0.8666148444513224,12,3.0,0,2.0,1,2.0,1
472,min_diffuse,20,60,3,3,0.05,0.95,0.8372346872846913,7,2.0,1,2.0,1,2.0,1
473,min_diffuse,20,60,3,3,0.05,0.95,0.9343022901955426,33,3.0,1,3.0,1,3.0,1
474,min_diffuse,20,60,3,3,0.05,0.95,0.9111970024863412,9,2.0,1,2.0,1,2.0,1
475,min_diffuse,20,60,3,3,0.05,0.95,0.9001162626572602,14,2.0,1,2.0,1,2.0,1
476,min_diffuse,20,60,3,3,0.05,0.95,0.9390098373121945,34,3.0,0,2.0,1,2.0,1
477,min_diffuse,20,60,3,3,0.05,0.95,0.9287243006732656,10,2.0,1,2.0,1,2.0,1
478,min_diffuse,20,60,3,3,0.05,0.95,0.8713637705396966,12,2.0,1,2.0,1,2.0,1
479,min_diffuse,20,60,3,3,0.05,0.95,0.8574326897915766,10,2.0,1,2.0,1,2.0,1
480,min_diffuse,20,60,3,3,0.05,0.95,0.8826411011156892,9,2.0,1,2.0,1,2.0,1
481,min_diffuse,20,60,3,3,0.05,0.95,0.9469912042259552,8,2.0,1,2.0,1,2.0,1
482,min_diffuse,20,60,3,3,0.05,0.95,0.924405773773352,11,2.0,1,2.0,1,2.0,1
483,min_diffuse,20,60,3,3,0.05,0.95,0.8786387930285392,10,2.0,1,2.0,1,2.0,1
484,min_diffuse,20,60,3,3,0.05,0.95,0.9321305424424592,7,2.0,1,2.0,1,2.0,1
485,min_diffuse,20,60,3,3,0.05,0.95,0.9370192113951434,11,2.0,1,2.0,1,2.0,1
486,min_diffuse,20,60,3,3,0.05,0.95,0.9060179328392496,13,2.0,1,2.0,1,2.0,1
487,min_diffuse,20,60,3,3,0.05,0.95,0.8828610686491942,18,3.0,0,2.0,1,3.0,0
488,min_diffuse,20,60,3,3,0.05,0.95,0.9468372645134152,39,3.0,0,3.0,0,2.0,1
489,min_diffuse,20,60,3,3,0.05,0.95,0.9123695986023408,33,3.0,1,3.0,1,3.0,1
490,min_diffuse,20,60,3,3,0.05,0.95,0.9195227918080088,10,2.0,1,2.0,1,2.0,1
491,min_diffuse,20,60,3,3,0.05,0.95,0.8736177687338057,5,2.0,1,2.0,1,2.0,1
492,min_diffuse,20,60,3,3,0.05,0.95,0.9112987301901284,12,2.0,1,2.0,1,2.0,1
493,min_diffuse,20,60,3,3,0.05,0.95,0.9379069427821656,34,3.0,0,2.0,1,2.0,1
494,min_diffuse,20,60,3,3,0.05,0.95,0.9498737800887576,19,3.0,0,2.0,1,3.0,0
495,min_diffuse,20,60,3,3,0.05,0.95,0.940565485797866,22,3.0,1,3.0,1,3.0,1
496,min_diffuse,20,60,3,3,0.05,0.95,0.945489572008646,27,3.0,1,3.0,1,3.0,1
497,min_diffuse,20,60,3,3,0.05,0.95,0.916618145617202,7,2.0,1,2.0,1,2.0,1
498,min_diffuse,20,60,3,3,0.05,0.95,0.9359101402377736,13,2.0,1,2.0,1,2.0,1
499,min_diffuse,20,60,3,3,0.05,0.95,0.9175298386863484,14,2.0,1,2.0,1,2.0,1
500,min_diffuse,20,60,3,3,0.05,0.95,0.9377272893401468,53,4.0,0,3.0,1,3.0,1
501,min_diffuse,20,60,3,3,0.05,0.95,0.9492021484441064,7,2.0,1,2.0,1,2.0,1
502,min_diffuse,20,60,3,3,0.05,0.95,0.8722562139035521,6,2.0,1,2.0,1,2.0,1
503,min_diffuse,20,60,3,3,0.05,0.95,0.9269541324372524,29,3.0,0,3.0,0,2.0,1
504,min_diffuse,20,60,3,3,0.05,0.95,0.9453329099799588,8,2.0,1,2.0,1,2.0,1
505,min_diffuse,20,60,3,3,0.05,0.95,0.8367691188401696,31,3.0,1,3.0,1,3.0,1
506,min_diffuse,20,60,3,3,0.05,0.95,0.9266761422369644,39,3.0,0,2.0,1,2.0,1
507,min_diffuse,20,60,3,3,0.05,0.95,0.8242443481587892,11,2.0,1,2.0,1,2.0,1
508,min_diffuse,20,60,3,3,0.05,0.95,0.94579668342892,16,3.0,1,3.0,1,3.0,1
509,min_diffuse,20,60,3,3,0.05,0.95,0.8659285941360688,6,2.0,1,2.0,1,2.0,1
510,min_diffuse,20,60,3,3,0.05,0.95,0.8990937084908158,9,2.0,1,2.0,1,2.0,1
511,min_diffuse,20,60,3,3,0.05,0.95,0.9152543376637746,5,2.0,1,2.0,1,2.0,1
512,min_diffuse,20,60,3,3,0.05,0.95,0.8502525858976127,16,2.0,1,2.0,1,2.0,1
513,min_diffuse,20,60,3,3,0.05,0.95,0.8303529618405768,11,2.0,1,2.0,1,2.0,1
514,min_diffuse,20,60,3,3,0.05,0.95,0.9322621415529228,45,3.0,1,3.0,1,3.0,1
515,min_diffuse,20,60,3,3,0.05,0.95,0.9150941232184896,13,3.0,0,2.0,1,3.0,0
516,min_diffuse,20,60,3,3,0.05,0.95,0.9426269096212057,14,2.0,1,2.0,1,2.0,1
517,min_diffuse,20,60,3,3,0.05,0.95,0.9457096587481114,36,3.0,0,3.0,0,2.0,1
518,min_diffuse,20,60,3,3,0.05,0.95,0.9377958446571374,30,3.0,0,2.0,1,3.0,0
519,min_diffuse,20,60,3,3,0.05,0.95,0.9002398432001228,24,2.0,1,2.0,1,2.0,1
520,min_diffuse,20,60,3,3,0.05,0.95,0.9302575946293234,18,3.0,0,2.0,1,2.0,1
521,min_diffuse,20,60,3,3,0.05,0.95,0.8877064634007705,16,2.0,1,2.0,1,2.0,1
522,min_diffuse,20,60,3,3,0.05,0.95,0.7790752903957866,7,2.0,1,2.0,1,2.0,1
523,min_diffuse,20,60,3,3,0.05,0.95,0.9450449135741064,6,2.0,1,2.0,1,2.0,1
524,min_diffuse,20,60,3,3,0.05,0.95,0.9462008431565582,7,2.0,1,2.0,1,2.0,1
525,min_diffuse,20,60,3,3,0.05,0.95,0.8443809117823444,6,2.0,1,2.0,1,2.0,1
526,min_diffuse,20,60,3,3,0.05,0.95,0.9445225896282368,27,3.0,0,2.0,1,2.0,1
527,min_diffuse,20,60,3,3,0.05,0.95,0.920829950059624,19,3.0,0,2.0,1,3.0,0
528,min_diffuse,20,60,3,3,0.05,0.95,0.8691432950572294,11,2.0,1,2.0,1,2.0,1
529,min_diffuse,20,60,3,3,0.05,0.95,0.9456103004935966,29,3.0,1,3.0,1,3.0,1
530,min_diffuse,20,60,3,3,0.05,0.95,0.8869094774047223,4,2.0,1,2.0,1,2.0,1
531,min_diffuse,20,60,3,3,0.05,0.95,0.9073467079858332,24,3.0,1,3.0,1,3.0,1
532,min_diffuse,20,60,3,3,0.05,0.95,0.9462501083273396,12,2.0,1,2.0,1,2.0,1
533,min_diffuse,20,60,3,3,0.05,0.95,0.8818348104107328,30,3.0,1,3.0,1,3.0,1
534,min_diffuse,20,60,3,3,0.05,0.95,0.9293133176565396,25,3.0,0,2.0,1,2.0,1
535,min_diffuse,20,60,3,3,0.05,0.95,0.93365716384015,16,3.0,0,2.0,1,2.0,1
536,min_diffuse,20,60,3,3,0.05,0.95,0.9489482317330352,87,4.0,0,3.0,1,3.0,1
537,min_diffuse,20,60,3,3,0.05,0.95,0.8413876557597025,7,2.0,1,2.0,1,2.0,1
538,min_diffuse,20,60,3,3,0.05,0.95,0.8819814472628774,20,3.0,0,2.0,1,2.0,1
539,min_diffuse,20,60,3,3,0.05,0.95,0.9437262527420484,20,3.0,0,2.0,1,3.0,0
540,min_diffuse,20,60,3,3,0.05,0.95,0.9078521539183548,13,2.0,1,2.0,1,2.0,1
541,min_diffuse,20,60,3,3,0.05,0.95,0.9181251823256328,33,3.0,1,3.0,1,3.0,1
542,min_diffuse,20,60,3,3,0.05,0.95,0.8787107680836947,10,2.0,1,2.0,1,2.0,1
543,min_diffuse,20,60,3,3,0.05,0.95,0.9341035090026546,49,3.0,1,3.0,1,3.0,1
544,min_diffuse,20,60,3,3,0.05,0.95,0.9025631478289275,29,3.0,1,3.0,1,3.0,1
545,min_diffuse,20,60,3,3,0.05,0.95,0.8973637656960644,4,2.0,1,2.0,1,2.0,1
546,min_diffuse,20,60,3,3,0.05,0.95,0.8935433376562143,9,2.0,1,2.0,1,2.0,1
547,min_diffuse,20,60,3,3,0.05,0.95,0.8216168983965538,11,2.0,1,2.0,1,2.0,1
548,min_diffuse,20,60,3,3,0.05,0.95,0.913221310172758,49,3.0,1,3.0,1,3.0,1
549,min_diffuse,20,60,3,3,0.05,0.95,0.9403984128336916,33,3.0,0,3.0,0,2.0,1
550,min_diffuse,20,60,3,3,0.05,0.95,0.9424659461340902,17,2.0,1,3.0,0,3.0,0
551,min_diffuse,20,60,3,3,0.05,0.95,0.9057707009033282,14,3.0,0,2.0,1,2.0,1
552,min_diffuse,20,60,3,3,0.05,0.95,0.7739671705050293,6,2.0,1,2.0,1,2.0,1
553,min_diffuse,20,60,3,3,0.05,0.95,0.9162476522214258,6,2.0,1,2.0,1,2.0,1
554,min_diffuse,20,60,3,3,0.05,0.95,0.9076437969262792,14,3.0,0,2.0,1,2.0,1
555,min_diffuse,20,60,3,3,0.05,0.95,0.8477028185847832,17,3.0,0,2.0,1,2.0,1
556,min_diffuse,20,60,3,3,0.05,0.95,0.9360734231938824,30,3.0,1,3.0,1,3.0,1
557,min_diffuse,20,60,3,3,0.05,0.95,0.9235287741644156,24,3.0,1,3.0,1,3.0,1
558,min_diffuse,20,60,3,3,0.05,0.95,0.8789188831435356,19,3.0,0,2.0,1,2.0,1
559,min_diffuse,20,60,3,3,0.05,0.95,0.9347064548359876,14,2.0,1,2.0,1,2.0,1
560,min_diffuse,20,60,3,3,0.05,0.95,0.9236837648479582,5,2.0,0,1.0,1,2.0,0
561,min_diffuse,20,60,3,3,0.05,0.95,0.8514375905252369,35,3.0,1,3.0,1,3.0,1
562,min_diffuse,20,60,3,3,0.05,0.95,0.8596601547054734,13,3.0,0,2.0,1,2.0,1
563,min_diffuse,20,60,3,3,0.05,0.95,0.8574501674015875,10,2.0,1,2.0,1,2.0,1
564,min_diffuse,20,60,3,3,0.05,0.95,0.855435118234976,42,3.0,0,2.0,1,2.0,1
565,min_diffuse,20,60,3,3,0.05,0.95,0.946594744567207,32,3.0,1,3.0,1,3.0,1
566,min_diffuse,20,60,3,3,0.05,0.95,0.9451854294803186,13,2.0,1,2.0,1,2.0,1
567,min_diffuse,20,60,3,3,0.05,0.95,0.8839127031707462,6,2.0,1,2.0,1,2.0,1
568,min_diffuse,20,60,3,3,0.05,0.95,0.8404184868414827,8,2.0,1,2.0,1,2.0,1
569,min_diffuse,20,60,3,3,0.05,0.95,0.9386911306608728,33,4.0,0,4.0,0,3.0,1
570,min_diffuse,20,60,3,3,0.05,0.95,0.9438855848315176,19,3.0,0,2.0,1,3.0,0
571,min_diffuse,20,60,3,3,0.05,0.95,0.8739401355320398,27,3.0,1,3.0,1,3.0,1
572,min_diffuse,20,60,3,3,0.05,0.95,0.925654940423646,28,3.0,1,3.0,1,3.0,1
573,min_diffuse,20,60,3,3,0.05,0.95,0.9210391212833702,36,3.0,1,3.0,1,3.0,1
574,min_diffuse,20,60,3,3,0.05,0.95,0.9466993302468728,60,3.0,1,3.0,1,3.0,1
575,min_diffuse,20,60,3,3,0.05,0.95,0.8577240835128026,5,2.0,1,2.0,1,2.0,1
576,min_diffuse,20,60,3,3,0.05,0.95,0.9371840193531588,15,2.0,1,2.0,1,3.0,0
577,min_diffuse,20,60,3,3,0.05,0.95,0.9353950082015078,18,3.0,0,2.0,1,2.0,1
578,min_diffuse,20,60,3,3,0.05,0.95,0.9300177944011327,9,2.0,1,2.0,1,2.0,1
579,min_diffuse,20,60,3,3,0.05,0.95,0.9496091579049204,44,4.0,1,4.0,1,4.0,1
580,min_diffuse,20,60,3,3,0.05,0.95,0.9231366557316402,21,3.0,1,3.0,1,3.0,1
581,min_diffuse,20,60,3,3,0.05,0.95,0.935468924840304,18,3.0,1,3.0,1,3.0,1
582,min_diffuse,20,60,3,3,0.05,0.95,0.8602953407558469,5,2.0,1,2.0,1,2.0,1
583,min_diffuse,20,60,3,3,0.05,0.95,0.9490298934500224,35,2.0,1,2.0,1,2.0,1
584,min_diffuse,20,60,3,3,0.05,0.95,0.9226557278801044,22,3.0,1,3.0,1,3.0,1
585,min_diffuse,20,60,3,3,0.05,0.95,0.8587398987857623,8,2.0,1,2.0,1,2.0,1
586,min_diffuse,20,60,3,3,0.05,0.95,0.9322600620277608,17,3.0,0,2.0,1,2.0,1
587,min_diffuse,20,60,3,3,0.05,0.95,0.8741814494324405,5,2.0,1,2.0,1,2.0,1
588,min_diffuse,20,60,3,3,0.05,0.95,0.9252161628598016,17,3.0,0,2.0,1,2.0,1
589,min_diffuse,20,60,3,3,0.05,0.95,0.92329135491069,7,2.0,1,2.0,1,2.0,1
590,min_diffuse,20,60,3,3,0.05,0.95,0.922239360064029,9,2.0,1,2.0,1,2.0,1
591,min_diffuse,20,60,3,3,0.05,0.95,0.9470004508896408,11,2.0,1,2.0,1,2.0,1
592,min_diffuse,20,60,3,3,0.05,0.95,0.8504891874418544,6,2.0,1,2.0,1,2.0,1
593,min_diffuse,20,60,3,3,0.05,0.95,0.8777176262633684,7,2.0,1,2.0,1,2.0,1
594,min_diffuse,20,60,3,3,0.05,0.95,0.9072348547804888,8,2.0,1,2.0,1,2.0,1
595,min_diffuse,20,60,3,3,0.05,0.95,0.9154592814361808,18,2.0,1,2.0,1,2.0,1
596,min_diffuse,20,60,3,3,0.05,0.95,0.9028508643115616,5,2.0,1,2.0,1,2.0,1
597,min_diffuse,20,60,3,3,0.05,0.95,0.914523462258161,3,1.0,1,2.0,0,2.0,0
598,min_diffuse,20,60,3,3,0.05,0.95,0.919463531530187,29,3.0,1,3.0,1,3.0,1
599,min_diffuse,20,60,3,3,0.05,0.95,0.9022380118295352,13,2.0,1,2.0,1,2.0,1
600,min_diffuse,20,60,3,3,0.05,0.95,0.9335327118201036,20,3.0,1,3.0,1,3.0,1
601,min_diffuse,20,60,3,3,0.05,0.95,0.7998440837012046,9,2.0,1,2.0,1,2.0,1
602,min_diffuse,20,60,3,3,0.05,0.95,0.8341115765661101,5,2.0,1,2.0,1,2.0,1
603,min_diffuse,20,60,3,3,0.05,0.95,0.8426830014883631,7,2.0,1,2.0,1,2.0,1
604,min_diffuse,20,60,3,3,0.05,0.95,0.8956951065695085,22,3.0,0,2.0,1,2.0,1
605,min_diffuse,20,60,3,3,0.05,0.95,0.9445592949806468,23,3.0,1,3.0,1,3.0,1
606,min_diffuse,20,60,3,3,0.05,0.95,0.9394904708165656,8,2.0,1,2.0,1,2.0,1
607,min_diffuse,20,60,3,3,0.05,0.95,0.8568652614341662,19,2.0,1,2.0,1,2.0,1
608,min_diffuse,20,60,3,3,0.05,0.95,0.9199457358025812,11,2.0,1,2.0,1,2.0,1
609,min_diffuse,20,60,3,3,0.05,0.95,0.938739104641908,15,3.0,0,2.0,1,3.0,0
610,min_diffuse,20,60,3,3,0.05,0.95,0.8551080475109217,12,3.0,0,2.0,1,2.0,1
611,min_diffuse,20,60,3,3,0.05,0.95,0.8991176219102789,11,2.0,1,2.0,1,3.0,0
612,min_diffuse,20,60,3,3,0.05,0.95,0.9418042825902752,31,2.0,1,2.0,1,2.0,1
613,min_diffuse,20,60,3,3,0.05,0.95,0.9478940412504608,60,4.0,0,4.0,0,3.0,1
614,min_diffuse,20,60,3,3,0.05,0.95,0.9490060318255518,61,3.0,0,3.0,0,2.0,1
615,min_diffuse,20,60,3,3,0.05,0.95,0.9188617295942356,13,3.0,1,3.0,1,3.0,1
616,min_diffuse,20,60,3,3,0.05,0.95,0.9390544671063686,26,3.0,1,3.0,1,3.0,1
617,min_diffuse,20,60,3,3,0.05,0.95,0.9242271991205516,16,2.0,1,2.0,1,2.0,1
618,min_diffuse,20,60,3,3,0.05,0.95,0.9494191939729528,10,2.0,1,2.0,1,2.0,1
619,min_diffuse,20,60,3,3,0.05,0.95,0.8932760770593957,9,2.0,1,2.0,1,2.0,1
620,min_diffuse,20,60,3,3,0.05,0.95,0.948276457584412,37,3.0,1,3.0,1,3.0,1
621,min_diffuse,20,60,3,3,0.05,0.95,0.9129768091774176,14,2.0,1,2.0,1,2.0,1
622,min_diffuse,20,60,3,3,0.05,0.95,0.898205439281379,15,2.0,1,2.0,1,2.0,1
623,min_diffuse,20,60,3,3,0.05,0.95,0.8114587979309,5,2.0,1,2.0,1,2.0,1
624,min_diffuse,20,60,3,3,0.05,0.95,0.941295124587592,26,3.0,1,3.0,1,3.0,1
625,min_diffuse,20,60,3,3,0.05,0.95,0.8960847438783381,15,2.0,1,2.0,1,2.0,1
626,min_diffuse,20,60,3,3,0.05,0.95,0.93341875738137,7,2.0,1,2.0,1,2.0,1
627,min_diffuse,20,60,3,3,0.05,0.95,0.9304096902096776,11,2.0,1,2.0,1,2.0,1
628,min_diffuse,20,60,3,3,0.05,0.95,0.9424608151010356,9,2.0,1,2.0,1,2.0,1
629,min_diffuse,20,60,3,3,0.05,0.95,0.8721928014894333,6,2.0,1,2.0,1,2.0,1
630,min_diffuse,20,60,3,3,0.05,0.95,0.8511398041240322,6,2.0,1,2.0,1,2.0,1
631,min_diffuse,20,60,3,3,0.05,0.95,0.8871521053814586,14,3.0,0,2.0,1,2.0,1
632,min_diffuse,20,60,3,3,0.05,0.95,0.8823656858019553,18,3.0,1,3.0,1,3.0,1
633,min_diffuse,20,60,3,3,0.05,0.95,0.8196464694823632,4,2.0,0,1.0,1,1.0,1
634,min_diffuse,20,60,3,3,0.05,0.95,0.8992944429791576,16,2.0,1,2.0,1,2.0,1
635,min_diffuse,20,60,3,3,0.05,0.95,0.9391677319341096,12,2.0,1,2.0,1,2.0,1
636,min_diffuse,20,60,3,3,0.05,0.95,0.9099371985537988,17,2.0,1,2.0,1,2.0,1
637,min_diffuse,20,60,3,3,0.05,0.95,0.8210487156598438,15,2.0,1,2.0,1,2.0,1
638,min_diffuse,20,60,3,3,0.05,0.95,0.7307961756146631,5,2.0,1,2.0,1,2.0,1
639,min_diffuse,20,60,3,3,0.05,0.95,0.9368690776010156,41,3.0,1,3.0,1,3.0,1
640,min_diffuse,20,60,3,3,0.05,0.95,0.908592563235464,30,3.0,0,2.0,1,2.0,1
641,min_diffuse,20,60,3,3,0.05,0.95,0.8995560478091151,23,3.0,1,3.0,1,3.0,1
642,min_diffuse,20,60,3,3,0.05,0.95,0.9062892814690808,25,3.0,0,2.0,1,2.0,1
643,min_diffuse,20,60,3,3,0.05,0.95,0.8763523431539807,8,2.0,1,2.0,1,2.0,1
644,min_diffuse,20,60,3,3,0.05,0.95,0.936832457674452,6,2.0,1,2.0,1,2.0,1
645,min_diffuse,20,60,3,3,0.05,0.95,0.9054975739580334,22,2.0,1,3.0,0,2.0,1
646,min_diffuse,20,60,3,3,0.05,0.95,0.94739812666543,25,3.0,0,2.0,1,3.0,0
647,min_diffuse,20,60,3,3,0.05,0.95,0.8964012753899061,6,2.0,1,2.0,1,2.0,1
648,min_diffuse,20,60,3,3,0.05,0.95,0.8655280901171731,13,2.0,1,2.0,1,2.0,1
649,min_diffuse,20,60,3,3,0.05,0.95,0.92135576496322,14,2.0,1,2.0,1,2.0,1
650,min_diffuse,20,60,3,3,0.05,0.95,0.9351813783473952,16,3.0,0,2.0,1,2.0,1
651,min_diffuse,20,60,3,3,0.05,0.95,0.8005920662226577,11,2.0,1,2.0,1,2.0,1
652,min_diffuse,20,60,3,3,0.05,0.95,0.8992901234104008,10,2.0,1,2.0,1,2.0,1
653,min_diffuse,20,60,3,3,0.05,0.95,0.9222671194975632,8,2.0,1,2.0,1,2.0,1
654,min_diffuse,20,60,3,3,0.05,0.95,0.8725500993349427,14,2.0,1,2.0,1,2.0,1
655,min_diffuse,20,60,3,3,0.05,0.95,0.9466378939453978,13,2.0,1,2.0,1,2.0,1
656,min_diffuse,20,60,3,3,0.05,0.95,0.9457147302279616,23,3.0,0,2.0,1,2.0,1
657,min_diffuse,20,60,3,3,0.05,0.95,0.9219333540025392,11,2.0,1,2.0,1,2.0,1
658,min_diffuse,20,60,3,3,0.05,0.95,0.9291309073314786,17,2.0,1,2.0,1,2.0,1
659,min_diffuse,20,60,3,3,0.05,0.95,0.8640161670474217,5,2.0,1,2.0,1,2.0,1
660,min_diffuse,20,60,3,3,0.05,0.95,0.9257574121940216,8,2.0,1,2.0,1,2.0,1
661,min_diffuse,20,60,3,3,0.05,0.95,0.9433949633336804,27,3.0,0,2.0,1,2.0,1
662,min_diffuse,20,60,3,3,0.05,0.95,0.9211346378440416,19,2.0,1,2.0,1,2.0,1
663,min_diffuse,20,60,3,3,0.05,0.95,0.9468196062429474,15,2.0,1,2.0,1,2.0,1
664,min_diffuse,20,60,3,3,0.05,0.95,0.8417534804490069,5,2.0,1,2.0,1,2.0,1
665,min_diffuse,20,60,3,3,0.05,0.95,0.9400814029560896,80,4.0,0,4.0,0,3.0,1
666,min_diffuse,20,60,3,3,0.05,0.95,0.9175946483758224,19,3.0,1,3.0,1,3.0,1
667,min_diffuse,20,60,3,3,0.05,0.95,0.8937526683977642,14,2.0,1,2.0,1,2.0,1
668,min_diffuse,20,60,3,3,0.05,0.95,0.9470977863986004,15,2.0,1,2.0,1,2.0,1
669,min_diffuse,20,60,3,3,0.05,0.95,0.9362888819770672,8,2.0,1,2.0,1,3.0,0
670,min_diffuse,20,60,3,3,0.05,0.95,0.9390189462568198,8,2.0,1,2.0,1,2.0,1
671,min_diffuse,20,60,3,3,0.05,0.95,0.949656398627561,8,2.0,1,2.0,1,2.0,1
672,min_diffuse,20,60,3,3,0.05,0.95,0.941089060799001,30,3.0,1,3.0,1,3.0,1
673,min_diffuse,20,60,3,3,0.05,0.95,0.8736617032723302,32,3.0,1,3.0,1,3.0,1
674,min_diffuse,20,60,3,3,0.05,0.95,0.9436082107917376,4,2.0,1,2.0,1,2.0,1
675,min_diffuse,20,60,3,3,0.05,0.95,0.9340622290625956,31,3.0,0,3.0,0,2.0,1
676,min_diffuse,20,60,3,3,0.05,0.95,0.9351688224021496,22,2.0,1,2.0,1,2.0,1
677,min_diffuse,20,60,3,3,0.05,0.95,0.9137850614265848,7,2.0,1,2.0,1,2.0,1
678,min_diffuse,20,60,3,3,0.05,0.95,0.8896955981609396,16,3.0,1,3.0,1,3.0,1
679,min_diffuse,20,60,3,3,0.05,0.95,0.8460970813875527,6,2.0,1,2.0,1,2.0,1
680,min_diffuse,20,60,3,3,0.05,0.95,0.944776083899836,22,3.0,1,3.0,1,3.0,1
681,min_diffuse,20,60,3,3,0.05,0.95,0.924180942209348,19,3.0,0,2.0,1,2.0,1
682,min_diffuse,20,60,3,3,0.05,0.95,0.8596456320066791,10,2.0,0,2.0,0,1.0,1
683,min_diffuse,20,60,3,3,0.05,0.95,0.9467532120159616,26,3.0,0,2.0,1,3.0,0
684,min_diffuse,20,60,3,3,0.05,0.95,0.9196150243105924,20,2.0,1,2.0,1,2.0,1
685,min_diffuse,20,60,3,3,0.05,0.95,0.752832179673888,9,2.0,1,2.0,1,2.0,1
686,min_diffuse,20,60,3,3,0.05,0.95,0.7792391748336731,13,2.0,1,2.0,1,2.0,1
687,min_diffuse,20,60,3,3,0.05,0.95,0.897684448159557,8,2.0,1,2.0,1,2.0,1
688,min_diffuse,20,60,3,3,0.05,0.95,0.8849731643154928,8,2.0,1,2.0,1,2.0,1
689,min_diffuse,20,60,3,3,0.05,0.95,0.8989955726436859,7,2.0,1,2.0,1,2.0,1
690,min_diffuse,20,60,3,3,0.05,0.95,0.843908059281007,9,2.0,1,2.0,1,2.0,1
691,min_diffuse,20,60,3,3,0.05,0.95,0.9490425592052628,20,3.0,0,2.0,1,2.0,1
692,min_diffuse,20,60,3,3,0.05,0.95,0.9401471203513272,23,3.0,1,3.0,1,3.0,1
693,min_diffuse,20,60,3,3,0.05,0.95,0.9230089825814276,21,3.0,1,3.0,1,3.0,1
694,min_diffuse,20,60,3,3,0.05,0.95,0.875519391743541,10,2.0,1,2.0,1,2.0,1
695,min_diffuse,20,60,3,3,0.05,0.95,0.931090628671608,17,3.0,0,2.0,1,2.0,1
696,min_diffuse,20,60,3,3,0.05,0.95,0.935545191152866,12,2.0,1,2.0,1,2.0,1
697,min_diffuse,20,60,3,3,0.05,0.95,0.925836591427804,8,2.0,1,2.0,1,2.0,1
698,min_diffuse,20,60,3,3,0.05,0.95,0.8192225314133926,5,2.0,1,2.0,1,2.0,1
699,min_diffuse,20,60,3,3,0.05,0.95,0.913937372028825,7,2.0,1,2.0,1,2.0,1
700,min_diffuse,20,60,3,3,0.05,0.95,0.9012196918665916,12,2.0,1,2.0,1,2.0,1
701,min_diffuse,20,60,3,3,0.05,0.95,0.9160204478153624,15,2.0,1,2.0,1,2.0,1
702,min_diffuse,20,60,3,3,0.05,0.95,0.9199921129098824,33,3.0,0,3.0,0,2.0,1
703,min_diffuse,20,60,3,3,0.05,0.95,0.9446784164482278,27,3.0,1,3.0,1,3.0,1
704,min_diffuse,20,60,3,3,0.05,0.95,0.9353771169406278,15,2.0,1,2.0,1,2.0,1
705,min_diffuse,20,60,3,3,0.05,0.95,0.8727666534362538,20,3.0,1,3.0,1,3.0,1
706,min_diffuse,20,60,3,3,0.05,0.95,0.9431323153214992,6,2.0,1,2.0,1,2.0,1
707,min_diffuse,20,60,3,3,0.05,0.95,0.912075740760988,11,2.0,1,2.0,1,2.0,1
708,min_diffuse,20,60,3,3,0.05,0.95,0.8559251851475344,12,2.0,1,2.0,1,2.0,1
709,min_diffuse,20,60,3,3,0.05,0.95,0.9098106005714808,13,2.0,1,2.0,1,2.0,1
710,min_diffuse,20,60,3,3,0.05,0.95,0.9493063726216852,26,3.0,0,2.0,1,2.0,1
711,min_diffuse,20,60,3,3,0.05,0.95,0.947236239971343,18,3.0,0,2.0,1,2.0,1
712,min_diffuse,20,60,3,3,0.05,0.95,0.9333759244044052,15,2.0,1,2.0,1,2.0,1
713,min_diffuse,20,60,3,3,0.05,0.95,0.9142251689868484,12,2.0,1,2.0,1,2.0,1
714,min_diffuse,20,60,3,3,0.05,0.95,0.9426115202491616,26,3.0,0,2.0,1,3.0,0
715,min_diffuse,20,60,3,3,0.05,0.95,0.943280406291768,16,3.0,1,3.0,1,3.0,1
716,min_diffuse,20,60,3,3,0.05,0.95,0.8712886322151923,6,2.0,1,2.0,1,2.0,1
717,min_diffuse,20,60,3,3,0.05,0.95,0.868060998882495,5,2.0,1,2.0,1,2.0,1
718,min_diffuse,20,60,3,3,0.05,0.95,0.8691467235645266,7,2.0,1,2.0,1,2.0,1
719,min_diffuse,20,60,3,3,0.05,0.95,0.9452046600588144,20,3.0,1,3.0,1,3.0,1
720,min_diffuse,20,60,3,3,0.05,0.95,0.9491596472791454,7,2.0,0,1.0,1,2.0,0
721,min_diffuse,20,60,3,3,0.05,0.95,0.8158631342123449,12,2.0,1,2.0,1,2.0,1
722,min_diffuse,20,60,3,3,0.05,0.95,0.8796402574866662,9,2.0,1,2.0,1,2.0,1
723,min_diffuse,20,60,3,3,0.05,0.95,0.8834177518309437,9,2.0,1,2.0,1,2.0,1
724,min_diffuse,20,60,3,3,0.05,0.95,0.9486919849328204,26,4.0,0,3.0,1,3.0,1
725,min_diffuse,20,60,3,3,0.05,0.95,0.8809400149282117,8,2.0,1,2.0,1,2.0,1
726,min_diffuse,20,60,3,3,0.05,0.95,0.941005140200636,29,3.0,1,3.0,1,3.0,1
727,min_diffuse,20,60,3,3,0.05,0.95,0.9124744180251352,14,2.0,1,2.0,1,2.0,1
728,min_diffuse,20,60,3,3,0.05,0.95,0.7671755462476583,5,2.0,1,2.0,1,2.0,1
729,min_diffuse,20,60,3,3,0.05,0.95,0.9309342356628288,10,2.0,1,2.0,1,3.0,0
730,min_diffuse,20,60,3,3,0.05,0.95,0.949334125344528,36,3.0,1,3.0,1,3.0,1
731,min_diffuse,20,60,3,3,0.05,0.95,0.8914441024913543,10,2.0,1,2.0,1,2.0,1
732,min_diffuse,20,60,3,3,0.05,0.95,0.8673490460329482,19,2.0,1,2.0,1,2.0,1
733,min_diffuse,20,60,3,3,0.05,0.95,0.905994341591272,5,2.0,1,2.0,1,2.0,1
734,min_diffuse,20,60,3,3,0.05,0.95,0.9257261184619292,23,3.0,1,3.0,1,3.0,1
735,min_diffuse,20,60,3,3,0.05,0.95,0.9341252345048704,24,3.0,0,2.0,1,2.0,1
736,min_diffuse,20,60,3,3,0.05,0.95,0.9078023809537156,16,3.0,0,2.0,1,2.0,1
737,min_diffuse,20,60,3,3,0.05,0.95,0.9387275354244696,32,3.0,1,3.0,1,3.0,1
738,min_diffuse,20,60,3,3,0.05,0.95,0.9216060059460686,20,2.0,1,2.0,1,2.0,1
739,min_diffuse,20,60,3,3,0.05,0.95,0.8647663615883637,5,2.0,1,2.0,1,2.0,1
740,min_diffuse,20,60,3,3,0.05,0.95,0.9442345446382022,36,3.0,1,3.0,1,3.0,1
741,min_diffuse,20,60,3,3,0.05,0.95,0.930775222903944,54,4.0,0,3.0,1,3.0,1
742,min_diffuse,20,60,3,3,0.05,0.95,0.9183052116466548,7,2.0,1,2.0,1,2.0,1
743,min_diffuse,20,60,3,3,0.05,0.95,0.9240827619728444,13,2.0,1,2.0,1,2.0,1
744,min_diffuse,20,60,3,3,0.05,0.95,0.8631116570087695,6,2.0,1,2.0,1,2.0,1
745,min_diffuse,20,60,3,3,0.05,0.95,0.8658108573068366,21,3.0,0,3.0,0,2.0,1
746,min_diffuse,20,60,3,3,0.05,0.95,0.9468824705042928,24,3.0,1,3.0,1,3.0,1
747,min_diffuse,20,60,3,3,0.05,0.95,0.9479718185109288,35,4.0,1,4.0,1,4.0,1
748,min_diffuse,20,60,3,3,0.05,0.95,0.8980824883134968,9,2.0,1,2.0,1,2.0,1
749,min_diffuse,20,60,3,3,0.05,0.95,0.8947111201547646,23,3.0,1,3.0,1,3.0,1
750,min_diffuse,20,60,3,3,0.05,0.95,0.9418655241815704,19,3.0,0,2.0,1,2.0,1
751,min_diffuse,20,60,3,3,0.05,0.95,0.917044750820694,21,3.0,0,2.0,1,2.0,1
752,min_diffuse,20,60,3,3,0.05,0.95,0.8728549928408946,2,1.0,1,1.0,1,1.0,1
753,min_diffuse,20,60,3,3,0.05,0.95,0.9155099768894313,30,3.0,0,3.0,0,2.0,1
754,min_diffuse,20,60,3,3,0.05,0.95,0.9294371286386108,11,2.0,1,2.0,1,2.0,1
755,min_diffuse,20,60,3,3,0.05,0.95,0.9226300282650078,12,2.0,1,2.0,1,2.0,1
756,min_diffuse,20,60,3,3,0.05,0.95,0.8770251320764129,14,2.0,1,2.0,1,2.0,1
757,min_diffuse,20,60,3,3,0.05,0.95,0.934349875224722,26,3.0,1,3.0,1,3.0,1
758,min_diffuse,20,60,3,3,0.05,0.95,0.8972939401036952,4,2.0,1,2.0,1,2.0,1
759,min_diffuse,20,60,3,3,0.05,0.95,0.9375028565784512,13,2.0,1,2.0,1,2.0,1
760,min_diffuse,20,60,3,3,0.05,0.95,0.9082504024745548,27,3.0,0,2.0,1,2.0,1
761,min_diffuse,20,60,3,3,0.05,0.95,0.8929106450471257,8,2.0,1,2.0,1,2.0,1
762,min_diffuse,20,60,3,3,0.05,0.95,0.9381350029670232,26,3.0,1,3.0,1,3.0,1
763,min_diffuse,20,60,3,3,0.05,0.95,0.9392811844984892,56,4.0,0,4.0,0,3.0,1
764,min_diffuse,20,60,3,3,0.05,0.95,0.890744845054454,11,2.0,1,2.0,1,2.0,1
765,min_diffuse,20,60,3,3,0.05,0.95,0.84853457327587,21,3.0,0,2.0,1,2.0,1
766,min_diffuse,20,60,3,3,0.05,0.95,0.8327777272243584,8,2.0,1,2.0,1,2.0,1
767,min_diffuse,20,60,3,3,0.05,0.95,0.914169471648946,15,2.0,1,2.0,1,2.0,1
768,min_diffuse,20,60,3,3,0.05,0.95,0.8996628077944996,10,2.0,1,2.0,1,2.0,1
769,min_diffuse,20,60,3,3,0.05,0.95,0.8799229693729721,10,2.0,1,2.0,1,2.0,1
770,min_diffuse,20,60,3,3,0.05,0.95,0.909096926050903,3,1.0,1,1.0,1,2.0,0
771,min_diffuse,20,60,3,3,0.05,0.95,0.9451347567993964,14,2.0,1,2.0,1,2.0,1
772,min_diffuse,20,60,3,3,0.05,0.95,0.799492109796484,19,3.0,0,2.0,1,2.0,1
773,min_diffuse,20,60,3,3,0.05,0.95,0.80679922741712,26,3.0,0,3.0,0,2.0,1
774,min_diffuse,20,60,3,3,0.05,0.95,0.9483146210795153,23,3.0,0,3.0,0,2.0,1
775,min_diffuse,20,60,3,3,0.05,0.95,0.9429458426375033,16,3.0,0,2.0,1,2.0,1
776,min_diffuse,20,60,3,3,0.05,0.95,0.8802154522056359,10,2.0,1,2.0,1,2.0,1
777,min_diffuse,20,60,3,3,0.05,0.95,0.9413282660099186,10,2.0,1,2.0,1,2.0,1
778,min_diffuse,20,60,3,3,0.05,0.95,0.9359894094011382,15,2.0,1,2.0,1,2.0,1
779,min_diffuse,20,60,3,3,0.05,0.95,0.9136462569903472,8,2.0,1,2.0,1,2.0,1
780,min_diffuse,20,60,3,3,0.05,0.95,0.9429084729807335,25,3.0,0,2.0,1,3.0,0
781,min_diffuse,20,60,3,3,0.05,0.95,0.8989300799416775,31,3.0,0,2.0,1,2.0,1
782,min_diffuse,20,60,3,3,0.05,0.95,0.949824114259897,17,3.0,1,3.0,1,3.0,1
783,min_diffuse,20,60,3,3,0.05,0.95,0.8505517858717316,6,2.0,1,2.0,1,2.0,1
784,min_diffuse,20,60,3,3,0.05,0.95,0.8583964111772724,19,3.0,1,3.0,1,3.0,1
785,min_diffuse,20,60,3,3,0.05,0.95,0.9063764494401828,6,2.0,1,2.0,1,2.0,1
786,min_diffuse,20,60,3,3,0.05,0.95,0.9307812135236624,8,2.0,1,2.0,1,2.0,1
787,min_diffuse,20,60,3,3,0.05,0.95,0.9137625093682752,10,2.0,1,3.0,0,3.0,0
788,min_diffuse,20,60,3,3,0.05,0.95,0.9172259531779766,8,2.0,1,2.0,1,2.0,1
789,min_diffuse,20,60,3,3,0.05,0.95,0.9426446359234032,28,3.0,0,3.0,0,2.0,1
790,min_diffuse,20,60,3,3,0.05,0.95,0.9286118546917882,9,2.0,1,2.0,1,2.0,1
791,min_diffuse,20,60,3,3,0.05,0.95,0.9480889920084116,20,3.0,0,3.0,0,2.0,1
792,min_diffuse,20,60,3,3,0.05,0.95,0.8155838835836426,17,2.0,1,2.0,1,2.0,1
793,min_diffuse,20,60,3,3,0.05,0.95,0.9220155891018378,24,3.0,0,2.0,1,3.0,0
794,min_diffuse,20,60,3,3,0.05,0.95,0.9496449339726508,43,3.0,0,2.0,1,2.0,1
795,min_diffuse,20,60,3,3,0.05,0.95,0.9249378741568896,46,4.0,0,3.0,1,3.0,1
796,min_diffuse,20,60,3,3,0.05,0.95,0.9492164001649536,46,3.0,1,3.0,1,3.0,1
797,min_diffuse,20,60,3,3,0.05,0.95,0.9270346289820246,9,2.0,1,2.0,1,2.0,1
798,min_diffuse,20,60,3,3,0.05,0.95,0.9173115921588856,12,2.0,1,2.0,1,2.0,1
799,min_diffuse,20,60,3,3,0.05,0.95,0.9411115725823548,9,2.0,1,2.0,1,2.0,1
800,min_diffuse,20,60,3,3,0.05,0.95,0.8940492087735753,19,3.0,0,3.0,0,2.0,1
801,min_diffuse,20,60,3,3,0.05,0.95,0.877540117941287,19,3.0,0,2.0,1,2.0,1
802,min_diffuse,20,60,3,3,0.05,0.95,0.9017548519728212,7,2.0,1,2.0,1,2.0,1
803,min_diffuse,20,60,3,3,0.05,0.95,0.8630424089303538,19,2.0,1,2.0,1,2.0,1
804,min_diffuse,20,60,3,3,0.05,0.95,0.9327359962748496,16,2.0,1,2.0,1,2.0,1
805,min_diffuse,20,60,3,3,0.05,0.95,0.9293839131734856,8,2.0,1,2.0,1,2.0,1
806,min_diffuse,20,60,3,3,0.05,0.95,0.9012397536476308,8,2.0,1,2.0,1,2.0,1
807,min_diffuse,20,60,3,3,0.05,0.95,0.9185500986415543,11,2.0,1,2.0,1,2.0,1
808,min_diffuse,20,60,3,3,0.05,0.95,0.8425101228825482,22,3.0,0,2.0,1,2.0,1
809,min_diffuse,20,60,3,3,0.05,0.95,0.941417971692171,24,3.0,1,3.0,1,3.0,1
810,min_diffuse,20,60,3,3,0.05,0.95,0.8698488389210037,12,2.0,1,2.0,1,2.0,1
811,min_diffuse,20,60,3,3,0.05,0.95,0.9470586442881964,17,3.0,0,2.0,1,2.0,1
812,min_diffuse,20,60,3,3,0.05,0.95,0.8925474920419191,29,3.0,0,3.0,0,2.0,1
813,min_diffuse,20,60,3,3,0.05,0.95,0.9272554255816152,10,2.0,1,2.0,1,2.0,1
814,min_diffuse,20,60,3,3,0.05,0.95,0.919109103931548,21,3.0,0,2.0,1,2.0,1
815,min_diffuse,20,60,3,3,0.05,0.95,0.7710872087807457,6,2.0,1,2.0,1,2.0,1
816,min_diffuse,20,60,3,3,0.05,0.95,0.945595441446588,8,2.0,1,2.0,1,2.0,1
817,min_diffuse,20,60,3,3,0.05,0.95,0.8516307572942872,10,2.0,1,2.0,1,2.0,1
818,min_diffuse,20,60,3,3,0.05,0.95,0.916387354540562,8,2.0,1,2.0,1,2.0,1
819,min_diffuse,20,60,3,3,0.05,0.95,0.9383437508437824,8,2.0,1,2.0,1,2.0,1
820,min_diffuse,20,60,3,3,0.05,0.95,0.92400474551583,23,3.0,0,2.0,1,2.0,1
821,min_diffuse,20,60,3,3,0.05,0.95,0.905898172437644,7,2.0,1,2.0,1,2.0,1
822,min_diffuse,20,60,3,3,0.05,0.95,0.9422164155220948,27,3.0,0,2.0,1,2.0,1
823,min_diffuse,20,60,3,3,0.05,0.95,0.9197261292979092,16,3.0,0,2.0,1,2.0,1
824,min_diffuse,20,60,3,3,0.05,0.95,0.9069144769107288,13,2.0,1,2.0,1,2.0,1
825,min_diffuse,20,60,3,3,0.05,0.95,0.9484369973200736,22,3.0,1,3.0,1,3.0,1
826,min_diffuse,20,60,3,3,0.05,0.95,0.9363414851201082,15,3.0,0,2.0,1,3.0,0
827,min_diffuse,20,60,3,3,0.05,0.95,0.9108384479833608,29,3.0,1,3.0,1,3.0,1
828,min_diffuse,20,60,3,3,0.05,0.95,0.932731861074232,7,2.0,1,2.0,1,2.0,1
829,min_diffuse,20,60,3,3,0.05,0.95,0.9231771867488926,16,3.0,0,2.0,1,2.0,1
830,min_diffuse,20,60,3,3,0.05,0.95,0.9218134109403504,14,2.0,1,2.0,1,2.0,1
831,min_diffuse,20,60,3,3,0.05,0.95,0.9074084239044412,12,2.0,1,2.0,1,2.0,1
832,min_diffuse,20,60,3,3,0.05,0.95,0.7607217801135285,6,2.0,1,2.0,1,2.0,1
833,min_diffuse,20,60,3,3,0.05,0.95,0.9401559905987428,12,2.0,1,2.0,1,2.0,1
834,min_diffuse,20,60,3,3,0.05,0.95,0.9043419982026136,10,2.0,1,2.0,1,2.0,1
835,min_diffuse,20,60,3,3,0.05,0.95,0.928239067321306,16,2.0,1,2.0,1,2.0,1
836,min_diffuse,20,60,3,3,0.05,0.95,0.9312811754138206,25,2.0,1,2.0,1,2.0,1
837,min_diffuse,20,60,3,3,0.05,0.95,0.9456416084983552,59,4.0,1,4.0,1,4.0,1
838,min_diffuse,20,60,3,3,0.05,0.95,0.9434065254967212,7,2.0,1,2.0,1,2.0,1
839,min_diffuse,20,60,3,3,0.05,0.95,0.8943305544284736,27,3.0,0,2.0,1,2.0,1
840,min_diffuse,20,60,3,3,0.05,0.95,0.9313320399171574,19,2.0,1,2.0,1,2.0,1
841,min_diffuse,20,60,3,3,0.05,0.95,0.921729612472464,6,2.0,1,2.0,1,2.0,1
842,min_diffuse,20,60,3,3,0.05,0.95,0.8803843920525822,6,2.0,1,2.0,1,2.0,1
843,min_diffuse,20,60,3,3,0.05,0.95,0.9208755747579174,43,3.0,1,3.0,1,3.0,1
844,min_diffuse,20,60,3,3,0.05,0.95,0.8713375458629062,7,2.0,1,2.0,1,2.0,1
845,min_diffuse,20,60,3,3,0.05,0.95,0.9218355965805798,75,3.0,1,3.0,1,3.0,1
846,min_diffuse,20,60,3,3,0.05,0.95,0.9492888004556298,24,3.0,0,2.0,1,2.0,1
847,min_diffuse,20,60,3,3,0.05,0.95,0.9099637423108502,11,2.0,1,2.0,1,2.0,1
848,min_diffuse,20,60,3,3,0.05,0.95,0.805501174054978,9,2.0,1,2.0,1,2.0,1
849,min_diffuse,20,60,3,3,0.05,0.95,0.88984102171834,7,2.0,1,2.0,1,2.0,1
850,min_diffuse,20,60,3,3,0.05,0.95,0.9404867515237868,11,2.0,1,2.0,1,2.0,1
851,min_diffuse,20,60,3,3,0.05,0.95,0.8798557021425857,16,2.0,1,2.0,1,2.0,1
852,min_diffuse,20,60,3,3,0.05,0.95,0.9440514105597728,11,2.0,1,2.0,1,3.0,0
853,min_diffuse,20,60,3,3,0.05,0.95,0.8616065522317434,31,3.0,0,2.0,1,2.0,1
854,min_diffuse,20,60,3,3,0.05,0.95,0.8861301875022043,14,2.0,1,2.0,1,2.0,1
855,min_diffuse,20,60,3,3,0.05,0.95,0.7253430569947896,6,2.0,1,2.0,1,2.0,1
856,min_diffuse,20,60,3,3,0.05,0.95,0.8798470776104732,28,3.0,1,3.0,1,3.0,1
857,min_diffuse,20,60,3,3,0.05,0.95,0.943554479758852,6,2.0,1,2.0,1,2.0,1
858,min_diffuse,20,60,3,3,0.05,0.95,0.921861869930024,8,2.0,1,2.0,1,2.0,1
859,min_diffuse,20,60,3,3,0.05,0.95,0.949618159073171,32,3.0,0,2.0,1,3.0,0
860,min_diffuse,20,60,3,3,0.05,0.95,0.8697057422006934,23,3.0,0,2.0,1,2.0,1
861,min_diffuse,20,60,3,3,0.05,0.95,0.8515447633000759,7,2.0,1,2.0,1,2.0,1
862,min_diffuse,20,60,3,3,0.05,0.95,0.8788375688420617,9,2.0,1,2.0,1,2.0,1
863,min_diffuse,20,60,3,3,0.05,0.95,0.9167351364755691,14,3.0,0,2.0,1,2.0,1
864,min_diffuse,20,60,3,3,0.05,0.95,0.8520411031525116,9,2.0,1,2.0,1,2.0,1
865,min_diffuse,20,60,3,3,0.05,0.95,0.914659706429637,21,3.0,0,2.0,1,2.0,1
866,min_diffuse,20,60,3,3,0.05,0.95,0.9097689315528564,27,3.0,0,2.0,1,2.0,1
867,min_diffuse,20,60,3,3,0.05,0.95,0.9332977608893626,20,2.0,1,2.0,1,2.0,1
868,min_diffuse,20,60,3,3,0.05,0.95,0.8379653436265662,9,2.0,1,2.0,1,2.0,1
869,min_diffuse,20,60,3,3,0.05,0.95,0.8658970789434245,9,2.0,1,2.0,1,2.0,1
870,min_diffuse,20,60,3,3,0.05,0.95,0.9409047802539154,14,2.0,1,2.0,1,2.0,1
871,min_diffuse,20,60,3,3,0.05,0.95,0.8772030437697195,9,2.0,1,2.0,1,2.0,1
872,min_diffuse,20,60,3,3,0.05,0.95,0.934258395385542,11,2.0,1,2.0,1,2.0,1
873,min_diffuse,20,60,3,3,0.05,0.95,0.9012407374229764,13,2.0,1,2.0,1,2.0,1
874,min_diffuse,20,60,3,3,0.05,0.95,0.8574464440912243,9,2.0,1,2.0,1,2.0,1
875,min_diffuse,20,60,3,3,0.05,0.95,0.9337641066212738,17,3.0,0,2.0,1,3.0,0
876,min_diffuse,20,60,3,3,0.05,0.95,0.94832184512307,21,3.0,0,2.0,1,2.0,1
877,min_diffuse,20,60,3,3,0.05,0.95,0.8662985645008198,12,2.0,1,2.0,1,3.0,0
878,min_diffuse,20,60,3,3,0.05,0.95,0.9416559617858292,11,2.0,1,2.0,1,2.0,1
879,min_diffuse,20,60,3,3,0.05,0.95,0.9405735545596924,27,3.0,0,2.0,1,2.0,1
880,min_diffuse,20,60,3,3,0.05,0.95,0.9269625188417256,16,2.0,1,2.0,1,2.0,1
881,min_diffuse,20,60,3,3,0.05,0.95,0.8900062317989907,16,2.0,1,2.0,1,2.0,1
882,min_diffuse,20,60,3,3,0.05,0.95,0.8605261849279722,29,3.0,1,3.0,1,3.0,1
883,min_diffuse,20,60,3,3,0.05,0.95,0.9199797300848848,36,3.0,0,2.0,1,2.0,1
884,min_diffuse,20,60,3,3,0.05,0.95,0.9368595129630444,13,2.0,1,2.0,1,2.0,1
885,min_diffuse,20,60,3,3,0.05,0.95,0.9285230178396784,6,2.0,1,2.0,1,2.0,1
886,min_diffuse,20,60,3,3,0.05,0.95,0.9432227232096624,13,3.0,0,2.0,1,3.0,0
887,min_diffuse,20,60,3,3,0.05,0.95,0.9424095352572588,50,3.0,0,3.0,0,2.0,1
888,min_diffuse,20,60,3,3,0.05,0.95,0.9345446228936446,11,2.0,1,2.0,1,2.0,1
889,min_diffuse,20,60,3,3,0.05,0.95,0.9193234701244146,45,4.0,0,4.0,0,3.0,1
890,min_diffuse,20,60,3,3,0.05,0.95,0.913378068022155,7,2.0,1,2.0,1,2.0,1
891,min_diffuse,20,60,3,3,0.05,0.95,0.9189929676699894,30,3.0,1,3.0,1,3.0,1
892,min_diffuse,20,60,3,3,0.05,0.95,0.9187387920555272,12,2.0,1,2.0,1,2.0,1
893,min_diffuse,20,60,3,3,0.05,0.95,0.8752741393255926,8,2.0,1,2.0,1,2.0,1
894,min_diffuse,20,60,3,3,0.05,0.95,0.9204881536323116,16,2.0,1,2.0,1,2.0,1
895,min_diffuse,20,60,3,3,0.05,0.95,0.9018317793567272,13,2.0,1,2.0,1,2.0,1
896,min_diffuse,20,60,3,3,0.05,0.95,0.9294150548645664,26,3.0,0,3.0,0,2.0,1
897,min_diffuse,20,60,3,3,0.05,0.95,0.8694805941642452,15,2.0,1,2.0,1,2.0,1
898,min_diffuse,20,60,3,3,0.05,0.95,0.8347507628633623,10,2.0,1,2.0,1,2.0,1
899,min_diffuse,20,60,3,3,0.05,0.95,0.8786766720029779,7,2.0,0,2.0,0,1.0,1
900,min_diffuse,20,60,3,3,0.05,0.95,0.8959224078381618,11,2.0,1,2.0,1,2.0,1
901,min_diffuse,20,60,3,3,0.05,0.95,0.9110604034369691,13,2.0,1,2.0,1,2.0,1
902,min_diffuse,20,60,3,3,0.05,0.95,0.9093541633946948,25,3.0,0,2.0,1,2.0,1
903,min_diffuse,20,60,3,3,0.05,0.95,0.8786534290325377,18,2.0,1,2.0,1,2.0,1
904,min_diffuse,20,60,3,3,0.05,0.95,0.9473281302186828,15,2.0,1,2.0,1,2.0,1
905,min_diffuse,20,60,3,3,0.05,0.95,0.928647128045303,15,3.0,1,3.0,1,3.0,1
906,min_diffuse,20,60,3,3,0.05,0.95,0.925456161467396,23,3.0,0,2.0,1,3.0,0
907,min_diffuse,20,60,3,3,0.05,0.95,0.8964960001111738,13,3.0,0,2.0,1,2.0,1
908,min_diffuse,20,60,3,3,0.05,0.95,0.9132011229980216,30,3.0,1,3.0,1,3.0,1
909,min_diffuse,20,60,3,3,0.05,0.95,0.8789575192277455,4,2.0,1,2.0,1,2.0,1
910,min_diffuse,20,60,3,3,0.05,0.95,0.8684592740493453,27,3.0,1,3.0,1,3.0,1
911,min_diffuse,20,60,3,3,0.05,0.95,0.8890216094312988,11,2.0,1,2.0,1,2.0,1
912,min_diffuse,20,60,3,3,0.05,0.95,0.902303649435356,12,2.0,1,2.0,1,2.0,1
913,min_diffuse,20,60,3,3,0.05,0.95,0.9469839600825126,44,4.0,1,4.0,1,4.0,1
914,min_diffuse,20,60,3,3,0.05,0.95,0.8376450434206956,18,2.0,1,2.0,1,2.0,1
915,min_diffuse,20,60,3,3,0.05,0.95,0.9327881893649292,27,3.0,0,2.0,1,3.0,0
916,min_diffuse,20,60,3,3,0.05,0.95,0.8393725853494708,10,2.0,1,2.0,1,2.0,1
917,min_diffuse,20,60,3,3,0.05,0.95,0.9050942048786512,11,2.0,1,2.0,1,2.0,1
918,min_diffuse,20,60,3,3,0.05,0.95,0.9373945441850874,19,3.0,0,2.0,1,2.0,1
919,min_diffuse,20,60,3,3,0.05,0.95,0.9338270695661184,28,3.0,1,3.0,1,3.0,1
920,min_diffuse,20,60,3,3,0.05,0.95,0.911649982261635,16,2.0,1,2.0,1,2.0,1
921,min_diffuse,20,60,3,3,0.05,0.95,0.9027869442969256,7,2.0,1,2.0,1,2.0,1
922,min_diffuse,20,60,3,3,0.05,0.95,0.9403651859456033,7,2.0,1,2.0,1,2.0,1
923,min_diffuse,20,60,3,3,0.05,0.95,0.8911068240732177,10,2.0,1,2.0,1,2.0,1
924,min_diffuse,20,60,3,3,0.05,0.95,0.9206780700072592,25,2.0,1,2.0,1,2.0,1
925,min_diffuse,20,60,3,3,0.05,0.95,0.937675824907431,19,3.0,0,2.0,1,3.0,0
926,min_diffuse,20,60,3,3,0.05,0.95,0.9245058483445526,15,2.0,1,2.0,1,2.0,1
927,min_diffuse,20,60,3,3,0.05,0.95,0.7683969038177487,29,3.0,1,3.0,1,3.0,1
928,min_diffuse,20,60,3,3,0.05,0.95,0.8879181910735185,21,3.0,0,2.0,1,3.0,0
929,min_diffuse,20,60,3,3,0.05,0.95,0.9232820675562088,58,3.0,0,3.0,0,2.0,1
930,min_diffuse,20,60,3,3,0.05,0.95,0.9485507188492552,16,3.0,0,2.0,1,2.0,1
931,min_diffuse,20,60,3,3,0.05,0.95,0.9450005591178636,25,3.0,0,2.0,1,2.0,1
932,min_diffuse,20,60,3,3,0.05,0.95,0.9290836127346742,32,2.0,1,2.0,1,2.0,1
933,min_diffuse,20,60,3,3,0.05,0.95,0.9266927105169912,18,2.0,1,2.0,1,2.0,1
934,min_diffuse,20,60,3,3,0.05,0.95,0.935697316144988,12,2.0,1,2.0,1,3.0,0
935,min_diffuse,20,60,3,3,0.05,0.95,0.884927266780073,20,3.0,0,2.0,1,2.0,1
936,min_diffuse,20,60,3,3,0.05,0.95,0.8760651515646006,5,2.0,1,2.0,1,2.0,1
937,min_diffuse,20,60,3,3,0.05,0.95,0.949818640985086,51,4.0,0,3.0,1,3.0,1
938,min_diffuse,20,60,3,3,0.05,0.95,0.9437631471545171,13,3.0,0,3.0,0,2.0,1
939,min_diffuse,20,60,3,3,0.05,0.95,0.915560488315902,12,2.0,1,2.0,1,2.0,1
940,min_diffuse,20,60,3,3,0.05,0.95,0.8758163322631561,9,2.0,1,2.0,1,2.0,1
941,min_diffuse,20,60,3,3,0.05,0.95,0.9182994573952092,18,2.0,1,2.0,1,2.0,1
942,min_diffuse,20,60,3,3,0.05,0.95,0.8757236634211248,11,2.0,1,2.0,1,2.0,1
943,min_diffuse,20,60,3,3,0.05,0.95,0.9419613798517076,19,3.0,0,3.0,0,2.0,1
944,min_diffuse,20,60,3,3,0.05,0.95,0.9445023546612132,17,2.0,1,2.0,1,2.0,1
945,min_diffuse,20,60,3,3,0.05,0.95,0.8573897721664776,6,2.0,1,2.0,1,2.0,1
946,min_diffuse,20,60,3,3,0.05,0.95,0.9443612566528842,13,2.0,1,2.0,1,2.0,1
947,min_diffuse,20,60,3,3,0.05,0.95,0.9307578735293596,36,3.0,1,3.0,1,3.0,1
948,min_diffuse,20,60,3,3,0.05,0.95,0.8972639978220331,34,3.0,1,3.0,1,3.0,1
949,min_diffuse,20,60,3,3,0.05,0.95,0.9403298704883568,13,2.0,1,2.0,1,2.0,1
950,min_diffuse,20,60,3,3,0.05,0.95,0.946681338980686,8,2.0,1,2.0,1,2.0,1
951,min_diffuse,20,60,3,3,0.05,0.95,0.8445584742702925,19,2.0,1,2.0,1,2.0,1
952,min_diffuse,20,60,3,3,0.05,0.95,0.8497950006579972,5,2.0,1,2.0,1,2.0,1
953,min_diffuse,20,60,3,3,0.05,0.95,0.8616506679936151,9,2.0,1,2.0,1,2.0,1
954,min_diffuse,20,60,3,3,0.05,0.95,0.94759884317425,15,2.0,1,2.0,1,2.0,1
955,min_diffuse,20,60,3,3,0.05,0.95,0.8753427899636683,13,2.0,1,2.0,1,2.0,1
956,min_diffuse,20,60,3,3,0.05,0.95,0.9335366177651312,12,2.0,1,2.0,1,2.0,1
957,min_diffuse,20,60,3,3,0.05,0.95,0.9305486018323474,13,2.0,1,2.0,1,2.0,1
958,min_diffuse,20,60,3,3,0.05,0.95,0.9163909039442584,12,2.0,1,2.0,1,2.0,1
959,min_diffuse,20,60,3,3,0.05,0.95,0.8503564309099984,5,2.0,1,2.0,1,2.0,1
960,min_diffuse,20,60,3,3,0.05,0.95,0.9453446831280636,15,3.0,0,2.0,1,2.0,1
961,min_diffuse,20,60,3,3,0.05,0.95,0.8979162163897582,4,2.0,0,1.0,1,2.0,0
962,min_diffuse,20,60,3,3,0.05,0.95,0.93661084608294,30,3.0,0,2.0,1,2.0,1
963,min_diffuse,20,60,3,3,0.05,0.95,0.9484953250072282,16,2.0,1,2.0,1,2.0,1
964,min_diffuse,20,60,3,3,0.05,0.95,0.921396930082238,15,2.0,1,2.0,1,2.0,1
965,min_diffuse,20,60,3,3,0.05,0.95,0.9165630912698336,6,2.0,1,2.0,1,2.0,1
966,min_diffuse,20,60,3,3,0.05,0.95,0.9369696355788704,35,3.0,0,3.0,0,2.0,1
967,min_diffuse,20,60,3,3,0.05,0.95,0.8655588862595761,13,2.0,1,2.0,1,2.0,1
968,min_diffuse,20,60,3,3,0.05,0.95,0.9396376787072244,29,3.0,0,3.0,0,2.0,1
969,min_diffuse,20,60,3,3,0.05,0.95,0.922575069942252,9,2.0,1,2.0,1,2.0,1
970,min_diffuse,20,60,3,3,0.05,0.95,0.6792057319072642,8,2.0,1,2.0,1,2.0,1
971,min_diffuse,20,60,3,3,0.05,0.95,0.9057349613808672,6,2.0,1,2.0,1,2.0,1
972,min_diffuse,20,60,3,3,0.05,0.95,0.9395623269956432,43,4.0,0,3.0,1,3.0,1
973,min_diffuse,20,60,3,3,0.05,0.95,0.9487618482255484,21,3.0,0,2.0,1,3.0,0
974,min_diffuse,20,60,3,3,0.05,0.95,0.9444479448909848,23,3.0,0,2.0,1,3.0,0
975,min_diffuse,20,60,3,3,0.05,0.95,0.8996508988378047,14,2.0,1,3.0,0,3.0,0
976,min_diffuse,20,60,3,3,0.05,0.95,0.8713188536335749,27,3.0,1,3.0,1,3.0,1
977,min_diffuse,20,60,3,3,0.05,0.95,0.8762705705622126,7,2.0,1,2.0,1,2.0,1
978,min_diffuse,20,60,3,3,0.05,0.95,0.947044964840122,11,2.0,1,2.0,1,2.0,1
979,min_diffuse,20,60,3,3,0.05,0.95,0.8960646039413604,11,2.0,1,2.0,1,2.0,1
980,min_diffuse,20,60,3,3,0.05,0.95,0.943636089121274,29,3.0,0,2.0,1,2.0,1
981,min_diffuse,20,60,3,3,0.05,0.95,0.7914702441101702,5,2.0,1,2.0,1,2.0,1
982,min_diffuse,20,60,3,3,0.05,0.95,0.8920356737092292,10,2.0,1,2.0,1,2.0,1
983,min_diffuse,20,60,3,3,0.05,0.95,0.873869121443704,5,2.0,1,2.0,1,2.0,1
984,min_diffuse,20,60,3,3,0.05,0.95,0.9287642850002852,50,4.0,0,3.0,1,3.0,1
985,min_diffuse,20,60,3,3,0.05,0.95,0.861558398348658,8,2.0,1,2.0,1,2.0,1
986,min_diffuse,20,60,3,3,0.05,0.95,0.9363929852950056,53,3.0,0,2.0,1,2.0,1
987,min_diffuse,20,60,3,3,0.05,0.95,0.9389153764012392,13,2.0,1,2.0,1,2.0,1
988,min_diffuse,20,60,3,3,0.05,0.95,0.9024992365831608,6,2.0,1,2.0,1,2.0,1
989,min_diffuse,20,60,3,3,0.05,0.95,0.9442154630661346,17,3.0,0,2.0,1,3.0,0
990,min_diffuse,20,60,3,3,0.05,0.95,0.8690369629092942,11,2.0,1,2.0,1,2.0,1
991,min_diffuse,20,60,3,3,0.05,0.95,0.9422049693047398,22,3.0,1,3.0,1,3.0,1
992,min_diffuse,20,60,3,3,0.05,0.95,0.926401877304562,10,2.0,1,2.0,1,2.0,1
993,min_diffuse,20,60,3,3,0.05,0.95,0.940707213696766,13,2.0,1,2.0,1,2.0,1
994,min_diffuse,20,60,3,3,0.05,0.95,0.941657494461425,16,2.0,1,2.0,1,2.0,1
995,min_diffuse,20,60,3,3,0.05,0.95,0.8994366581495091,20,2.0,1,2.0,1,2.0,1
996,min_diffuse,20,60,3,3,0.05,0.95,0.91157199396543,9,2.0,1,2.0,1,2.0,1
997,min_diffuse,20,60,3,3,0.05,0.95,0.9488355311404116,75,4.0,0,3.0,1,3.0,1
998,min_diffuse,20,60,3,3,0.05,0.95,0.926970807878853,7,2.0,1,2.0,1,2.0,1
999,min_diffuse,20,60,3,3,0.05,0.95,0.8973064491197925,8,2.0,1,2.0,1,2.0,1
1000,min_diffuse,20,60,3,3,0.05,0.95,0.921759703145543,19,3.0,1,3.0,1,3.0,1
1001,min_diffuse,20,60,3,3,0.05,0.95,0.8823329347697788,9,2.0,1,2.0,1,2.0,1
1002,min_diffuse,20,60,3,3,0.05,0.95,0.9312180967241344,21,3.0,1,3.0,1,3.0,1
1003,min_diffuse,20,60,3,3,0.05,0.95,0.9298379344410722,12,2.0,1,2.0,1,2.0,1
1004,min_diffuse,20,60,3,3,0.05,0.95,0.916091376150044,34,3.0,0,3.0,0,2.0,1
1005,min_diffuse,20,60,3,3,0.05,0.95,0.9455793200556684,17,2.0,1,2.0,1,2.0,1
1006,min_diffuse,20,60,3,3,0.05,0.95,0.9433067184394228,11,2.0,1,2.0,1,2.0,1
1007,min_diffuse,20,60,3,3,0.05,0.95,0.9452747827886646,9,2.0,1,2.0,1,2.0,1
1008,min_diffuse,20,60,3,3,0.05,0.95,0.922140998473804,13,2.0,1,2.0,1,2.0,1
1009,min_diffuse,20,60,3,3,0.05,0.95,0.8610518834930351,8,2.0,1,2.0,1,2.0,1
1010,min_diffuse,20,60,3,3,0.05,0.95,0.9134203947426004,28,3.0,0,2.0,1,2.0,1
1011,min_diffuse,20,60,3,3,0.05,0.95,0.9107546804662734,14,2.0,1,2.0,1,2.0,1
1012,min_diffuse,20,60,3,3,0.05,0.95,0.9120063029183654,19,3.0,0,2.0,1,2.0,1
1013,min_diffuse,20,60,3,3,0.05,0.95,0.863377057192836,22,2.0,1,2.0,1,2.0,1
1014,min_diffuse,20,60,3,3,0.05,0.95,0.940838232265634,104,4.0,1,4.0,1,4.0,1
1015,min_diffuse,20,60,3,3,0.05,0.95,0.9390677844974034,9,2.0,1,2.0,1,2.0,1
1016,min_diffuse,20,60,3,3,0.05,0.95,0.9380772609661344,37,3.0,0,3.0,0,2.0,1
1017,min_diffuse,20,60,3,3,0.05,0.95,0.9356797783758029,6,2.0,1,2.0,1,2.0,1
1018,min_diffuse,20,60,3,3,0.05,0.95,0.9349252498708734,6,2.0,1,2.0,1,2.0,1
1019,min_diffuse,20,60,3,3,0.05,0.95,0.9289946561722418,19,3.0,0,2.0,1,2.0,1
1020,min_diffuse,20,60,3,3,0.05,0.95,0.9001606066880925,14,2.0,1,2.0,1,3.0,0
1021,min_diffuse,20,60,3,3,0.05,0.95,0.9376181441395574,88,4.0,0,3.0,1,3.0,1
1022,min_diffuse,20,60,3,3,0.05,0.95,0.9385884703201536,27,3.0,0,2.0,1,2.0,1
1023,min_diffuse,20,60,3,3,0.05,0.95,0.8967843585388903,18,3.0,0,2.0,1,2.0,1
1024,min_diffuse,20,60,3,3,0.05,0.95,0.8385002445250451,8,2.0,1,2.0,1,2.0,1
1025,min_diffuse,20,60,3,3,0.05,0.95,0.8476456299937528,7,2.0,1,2.0,1,2.0,1
1026,min_diffuse,20,60,3,3,0.05,0.95,0.8874000946947153,13,3.0,0,2.0,1,3.0,0
1027,min_diffuse,20,60,3,3,0.05,0.95,0.94454129706394,12,2.0,1,2.0,1,2.0,1
1028,min_diffuse,20,60,3,3,0.05,0.95,0.8983716835052722,10,2.0,1,2.0,1,2.0,1
1029,min_diffuse,20,60,3,3,0.05,0.95,0.9498360101270368,10,2.0,1,2.0,1,2.0,1
1030,min_diffuse,20,60,3,3,0.05,0.95,0.9202188238027744,25,3.0,0,2.0,1,2.0,1
1031,min_diffuse,20,60,3,3,0.05,0.95,0.7410628232248838,5,2.0,1,2.0,1,2.0,1
1032,min_diffuse,20,60,3,3,0.05,0.95,0.878822608288898,28,3.0,1,3.0,1,3.0,1
1033,min_diffuse,20,60,3,3,0.05,0.95,0.9212260938946782,38,4.0,0,3.0,1,3.0,1
1034,min_diffuse,20,60,3,3,0.05,0.95,0.8969194888820275,29,3.0,0,2.0,1,2.0,1
1035,min_diffuse,20,60,3,3,0.05,0.95,0.932372362268004,14,2.0,1,2.0,1,2.0,1
1036,min_diffuse,20,60,3,3,0.05,0.95,0.932607975598434,30,3.0,1,3.0,1,3.0,1
1037,min_diffuse,20,60,3,3,0.05,0.95,0.883408710120298,4,2.0,1,2.0,1,2.0,1
1038,min_diffuse,20,60,3,3,0.05,0.95,0.9265532204455276,11,2.0,1,2.0,1,2.0,1
1039,min_diffuse,20,60,3,3,0.05,0.95,0.93748215030307,15,3.0,0,2.0,1,2.0,1
1040,min_diffuse,20,60,3,3,0.05,0.95,0.9128935984036426,5,2.0,1,2.0,1,2.0,1
1041,min_diffuse,20,60,3,3,0.05,0.95,0.8980662264800154,12,2.0,1,2.0,1,2.0,1
1042,min_diffuse,20,60,3,3,0.05,0.95,0.9108966786255804,23,2.0,1,2.0,1,2.0,1
1043,min_diffuse,20,60,3,3,0.05,0.95,0.9496775110926252,84,4.0,1,4.0,1,4.0,1
1044,min_diffuse,20,60,3,3,0.05,0.95,0.8811010212396412,10,2.0,1,2.0,1,2.0,1
1045,min_diffuse,20,60,3,3,0.05,0.95,0.9411288075622588,7,2.0,1,2.0,1,2.0,1
1046,min_diffuse,20,60,3,3,0.05,0.95,0.9469253014348706,24,3.0,1,3.0,1,3.0,1
1047,min_diffuse,20,60,3,3,0.05,0.95,0.9491657293030696,12,2.0,1,2.0,1,2.0,1
1048,min_diffuse,20,60,3,3,0.05,0.95,0.8855587939318061,7,2.0,1,2.0,1,2.0,1
1049,min_diffuse,20,60,3,3,0.05,0.95,0.8823957427598372,10,2.0,1,3.0,0,2.0,1
1050,min_diffuse,20,60,3,3,0.05,0.95,0.932270157648505,23,3.0,0,2.0,1,2.0,1
1051,min_diffuse,20,60,3,3,0.05,0.95,0.9234335605668176,54,4.0,0,3.0,1,3.0,1
1052,min_diffuse,20,60,3,3,0.05,0.95,0.9384528340419344,15,3.0,0,2.0,1,2.0,1
1053,min_diffuse,20,60,3,3,0.05,0.95,0.949374877090057,77,3.0,1,3.0,1,3.0,1
1054,min_diffuse,20,60,3,3,0.05,0.95,0.9328557251784474,20,2.0,1,2.0,1,2.0,1
1055,min_diffuse,20,60,3,3,0.05,0.95,0.9268545307184828,19,3.0,1,3.0,1,3.0,1
1056,min_diffuse,20,60,3,3,0.05,0.95,0.9341105324622376,24,3.0,1,3.0,1,3.0,1
1057,min_diffuse,20,60,3,3,0.05,0.95,0.9019558292718962,10,2.0,1,2.0,1,2.0,1
1058,min_diffuse,20,60,3,3,0.05,0.95,0.9419091353611037,19,3.0,0,2.0,1,2.0,1
1059,min_diffuse,20,60,3,3,0.05,0.95,0.915752647833735,13,2.0,1,2.0,1,3.0,0
1060,min_diffuse,20,60,3,3,0.05,0.95,0.9270609795591808,6,2.0,1,2.0,1,2.0,1
1061,min_diffuse,20,60,3,3,0.05,0.95,0.93511478493978,32,3.0,0,2.0,1,2.0,1
1062,min_diffuse,20,60,3,3,0.05,0.95,0.9308240413850538,18,2.0,1,2.0,1,2.0,1
1063,min_diffuse,20,60,3,3,0.05,0.95,0.9461837880018388,6,2.0,1,2.0,1,2.0,1
1064,min_diffuse,20,60,3,3,0.05,0.95,0.918975540425588,25,3.0,1,3.0,1,3.0,1
1065,min_diffuse,20,60,3,3,0.05,0.95,0.9206138504532576,12,2.0,1,2.0,1,2.0,1
1066,min_diffuse,20,60,3,3,0.05,0.95,0.8889547465101034,14,2.0,1,2.0,1,2.0,1
1067,min_diffuse,20,60,3,3,0.05,0.95,0.8866979331603744,8,2.0,1,2.0,1,2.0,1
1068,min_diffuse,20,60,3,3,0.05,0.95,0.9133034157224535,46,4.0,0,4.0,0,3.0,1
1069,min_diffuse,20,60,3,3,0.05,0.95,0.824715699137197,17,2.0,1,2.0,1,2.0,1
1070,min_diffuse,20,60,3,3,0.05,0.95,0.9237824435895976,12,3.0,1,3.0,1,3.0,1
1071,min_diffuse,20,60,3,3,0.05,0.95,0.9133921934527328,6,2.0,1,2.0,1,2.0,1
1072,min_diffuse,20,60,3,3,0.05,0.95,0.9302391638058674,18,2.0,1,2.0,1,2.0,1
1073,min_diffuse,20,60,3,3,0.05,0.95,0.9468406867353018,14,3.0,0,2.0,1,2.0,1
1074,min_diffuse,20,60,3,3,0.05,0.95,0.8585834417686625,13,2.0,1,2.0,1,2.0,1
1075,min_diffuse,20,60,3,3,0.05,0.95,0.8626920380716315,14,2.0,1,2.0,1,2.0,1
1076,min_diffuse,20,60,3,3,0.05,0.95,0.912309893752051,12,2.0,1,2.0,1,2.0,1
1077,min_diffuse,20,60,3,3,0.05,0.95,0.9171932538816574,33,3.0,1,3.0,1,3.0,1
1078,min_diffuse,20,60,3,3,0.05,0.95,0.8675488942329682,13,2.0,1,2.0,1,2.0,1
1079,min_diffuse,20,60,3,3,0.05,0.95,0.9407245216956576,12,2.0,1,2.0,1,2.0,1
1080,min_diffuse,20,60,3,3,0.05,0.95,0.9088102474365124,21,3.0,0,2.0,1,2.0,1
1081,min_diffuse,20,60,3,3,0.05,0.95,0.7953926834900191,8,2.0,1,2.0,1,2.0,1
1082,min_diffuse,20,60,3,3,0.05,0.95,0.8734202624445147,14,2.0,1,2.0,1,2.0,1
1083,min_diffuse,20,60,3,3,0.05,0.95,0.9067855590701072,14,3.0,0,2.0,1,3.0,0
1084,min_diffuse,20,60,3,3,0.05,0.95,0.9345579136071884,20,3.0,1,3.0,1,3.0,1
1085,min_diffuse,20,60,3,3,0.05,0.95,0.8578323275484032,13,2.0,1,2.0,1,2.0,1
1086,min_diffuse,20,60,3,3,0.05,0.95,0.9378789716192328,35,4.0,0,3.0,1,4.0,0
1087,min_diffuse,20,60,3,3,0.05,0.95,0.92049616801824,7,2.0,1,2.0,1,2.0,1
1088,min_diffuse,20,60,3,3,0.05,0.95,0.9408468424073702,25,3.0,1,3.0,1,3.0,1
1089,min_diffuse,20,60,3,3,0.05,0.95,0.8544379047494333,5,2.0,1,2.0,1,2.0,1
1090,min_diffuse,20,60,3,3,0.05,0.95,0.8811172269190061,13,2.0,1,2.0,1,2.0,1
1091,min_diffuse,20,60,3,3,0.05,0.95,0.9167905243849188,7,2.0,1,2.0,1,2.0,1
1092,min_diffuse,20,60,3,3,0.05,0.95,0.9195283850183572,8,2.0,1,2.0,1,2.0,1
1093,min_diffuse,20,60,3,3,0.05,0.95,0.9344831615051534,36,3.0,1,3.0,1,3.0,1
1094,min_diffuse,20,60,3,3,0.05,0.95,0.906269861436558,10,2.0,1,2.0,1,2.0,1
1095,min_diffuse,20,60,3,3,0.05,0.95,0.9420998481048892,36,3.0,1,3.0,1,3.0,1
1096,min_diffuse,20,60,3,3,0.05,0.95,0.8702968667995414,12,2.0,1,2.0,1,2.0,1
1097,min_diffuse,20,60,3,3,0.05,0.95,0.9355833382957904,27,3.0,0,2.0,1,2.0,1
1098,min_diffuse,20,60,3,3,0.05,0.95,0.8878506895720383,5,2.0,1,2.0,1,2.0,1
1099,min_diffuse,20,60,3,3,0.05,0.95,0.8782282243449435,11,2.0,1,2.0,1,2.0,1
1100,min_diffuse,20,60,3,3,0.05,0.95,0.8939767775791045,22,2.0,1,2.0,1,2.0,1
1101,min_diffuse,20,60,3,3,0.05,0.95,0.9436356084308666,11,2.0,1,2.0,1,2.0,1
1102,min_diffuse,20,60,3,3,0.05,0.95,0.942293456310094,54,3.0,1,3.0,1,3.0,1
1103,min_diffuse,20,60,3,3,0.05,0.95,0.9408903528620166,8,2.0,1,2.0,1,2.0,1
1104,min_diffuse,20,60,3,3,0.05,0.95,0.9202041447249032,15,3.0,1,3.0,1,3.0,1
1105,min_diffuse,20,60,3,3,0.05,0.95,0.9227828964891358,23,3.0,1,3.0,1,3.0,1
1106,min_diffuse,20,60,3,3,0.05,0.95,0.9101403226507186,10,2.0,1,2.0,1,2.0,1
1107,min_diffuse,20,60,3,3,0.05,0.95,0.7862617217188257,8,2.0,1,2.0,1,2.0,1
1108,min_diffuse,20,60,3,3,0.05,0.95,0.9460302243942316,19,2.0,1,2.0,1,2.0,1
1109,min_diffuse,20,60,3,3,0.05,0.95,0.9012379410251302,16,3.0,1,3.0,1,3.0,1
1110,min_diffuse,20,60,3,3,0.05,0.95,0.8201352852550641,12,2.0,1,2.0,1,2.0,1
1111,min_diffuse,20,60,3,3,0.05,0.95,0.9200314206212932,24,3.0,1,3.0,1,3.0,1
1112,min_diffuse,20,60,3,3,0.05,0.95,0.9240194270502878,33,3.0,0,2.0,1,2.0,1
1113,min_diffuse,20,60,3,3,0.05,0.95,0.9041490492625852,7,2.0,1,2.0,1,2.0,1
1114,min_diffuse,20,60,3,3,0.05,0.95,0.9251500097625218,32,2.0,1,2.0,1,2.0,1
1115,min_diffuse,20,60,3,3,0.05,0.95,0.9396567864316956,20,3.0,0,3.0,0,2.0,1
1116,min_diffuse,20,60,3,3,0.05,0.95,0.8610275834789625,8,2.0,1,2.0,1,2.0,1
1117,min_diffuse,20,60,3,3,0.05,0.95,0.9334761954556728,22,2.0,1,2.0,1,2.0,1
1118,min_diffuse,20,60,3,3,0.05,0.95,0.9267292549179936,15,3.0,1,3.0,1,3.0,1
1119,min_diffuse,20,60,3,3,0.05,0.95,0.949163486659296,34,3.0,0,3.0,0,2.0,1
1120,min_diffuse,20,60,3,3,0.05,0.95,0.943182629225112,27,3.0,0,3.0,0,2.0,1
1121,min_diffuse,20,60,3,3,0.05,0.95,0.9413817930379778,27,3.0,1,3.0,1,3.0,1
1122,min_diffuse,20,60,3,3,0.05,0.95,0.9221624878010306,9,2.0,1,2.0,1,2.0,1
1123,min_diffuse,20,60,3,3,0.05,0.95,0.8773261581082875,6,2.0,1,2.0,1,2.0,1
1124,min_diffuse,20,60,3,3,0.05,0.95,0.938772208920488,7,2.0,1,2.0,1,2.0,1
1125,min_diffuse,20,60,3,3,0.05,0.95,0.9482269174315406,14,2.0,1,2.0,1,3.0,0
1126,min_diffuse,20,60,3,3,0.05,0.95,0.8891700800700757,5,2.0,1,2.0,1,2.0,1
1127,min_diffuse,20,60,3,3,0.05,0.95,0.8969021382362847,19,3.0,1,3.0,1,3.0,1
1128,min_diffuse,20,60,3,3,0.05,0.95,0.8710382340672937,11,2.0,1,2.0,1,2.0,1
1129,min_diffuse,20,60,3,3,0.05,0.95,0.8578378173013002,8,2.0,1,2.0,1,2.0,1
1130,min_diffuse,20,60,3,3,0.05,0.95,0.9464580677756494,36,3.0,1,3.0,1,3.0,1
1131,min_diffuse,20,60,3,3,0.05,0.95,0.8991844601451436,20,3.0,0,2.0,1,3.0,0
1132,min_diffuse,20,60,3,3,0.05,0.95,0.9369596642490045,20,3.0,0,2.0,1,2.0,1
1133,min_diffuse,20,60,3,3,0.05,0.95,0.9226271550353252,13,2.0,1,2.0,1,2.0,1
1134,min_diffuse,20,60,3,3,0.05,0.95,0.9102206496215998,17,2.0,1,2.0,1,2.0,1
1135,min_diffuse,20,60,3,3,0.05,0.95,0.9436629861674104,51,3.0,1,3.0,1,3.0,1
1136,min_diffuse,20,60,3,3,0.05,0.95,0.9018005076382184,14,2.0,1,2.0,1,2.0,1
1137,min_diffuse,20,60,3,3,0.05,0.95,0.9418966809055042,79,4.0,0,3.0,1,3.0,1
1138,min_diffuse,20,60,3,3,0.05,0.95,0.9447082752409452,17,2.0,1,2.0,1,2.0,1
1139,min_diffuse,20,60,3,3,0.05,0.95,0.8726553673369175,17,3.0,0,2.0,1,2.0,1
1140,min_diffuse,20,60,3,3,0.05,0.95,0.9299027306963288,25,3.0,0,2.0,1,3.0,0
1141,min_diffuse,20,60,3,3,0.05,0.95,0.9210633615367904,12,2.0,1,3.0,0,3.0,0
1142,min_diffuse,20,60,3,3,0.05,0.95,0.9333460582865694,5,2.0,1,2.0,1,2.0,1
1143,min_diffuse,20,60,3,3,0.05,0.95,0.9488595690103048,8,2.0,1,2.0,1,2.0,1
1144,min_diffuse,20,60,3,3,0.05,0.95,0.9396031462061862,19,3.0,1,3.0,1,3.0,1
1145,min_diffuse,20,60,3,3,0.05,0.95,0.9495774573539898,22,3.0,1,3.0,1,3.0,1
1146,min_diffuse,20,60,3,3,0.05,0.95,0.9100104576973944,5,2.0,1,2.0,1,2.0,1
1147,min_diffuse,20,60,3,3,0.05,0.95,0.8880731815888258,21,3.0,1,3.0,1,3.0,1
1148,min_diffuse,20,60,3,3,0.05,0.95,0.7741904440240325,7,2.0,1,2.0,1,2.0,1
1149,min_diffuse,20,60,3,3,0.05,0.95,0.8975038936654602,6,2.0,1,2.0,1,2.0,1
1150,min_diffuse,20,60,3,3,0.05,0.95,0.929105219207454,9,2.0,1,2.0,1,2.0,1
1151,min_diffuse,20,60,3,3,0.05,0.95,0.8870215372791875,8,2.0,1,2.0,1,2.0,1
1152,min_diffuse,20,60,3,3,0.05,0.95,0.8879409904611233,5,2.0,1,2.0,1,2.0,1
1153,min_diffuse,20,60,3,3,0.05,0.95,0.9329335847523484,9,2.0,1,2.0,1,2.0,1
1154,min_diffuse,20,60,3,3,0.05,0.95,0.942881869172234,13,2.0,1,2.0,1,2.0,1
1155,min_diffuse,20,60,3,3,0.05,0.95,0.8742626862878113,5,2.0,1,2.0,1,2.0,1
1156,min_diffuse,20,60,3,3,0.05,0.95,0.907480215426856,10,2.0,1,2.0,1,2.0,1
1157,min_diffuse,20,60,3,3,0.05,0.95,0.9019347097694276,15,2.0,1,2.0,1,2.0,1
1158,min_diffuse,20,60,3,3,0.05,0.95,0.934655697392316,11,2.0,1,2.0,1,2.0,1
1159,min_diffuse,20,60,3,3,0.05,0.95,0.9445440308744136,9,2.0,1,2.0,1,2.0,1
1160,min_diffuse,20,60,3,3,0.05,0.95,0.9222204140480088,17,3.0,0,2.0,1,2.0,1
1161,min_diffuse,20,60,3,3,0.05,0.95,0.93207525247518,42,4.0,0,4.0,0,3.0,1
1162,min_diffuse,20,60,3,3,0.05,0.95,0.9369270001930284,13,2.0,1,2.0,1,2.0,1
1163,min_diffuse,20,60,3,3,0.05,0.95,0.9357036060184164,15,2.0,1,2.0,1,2.0,1
1164,min_diffuse,20,60,3,3,0.05,0.95,0.923204361873492,18,3.0,1,3.0,1,3.0,1
1165,min_diffuse,20,60,3,3,0.05,0.95,0.9388579959025256,10,2.0,1,2.0,1,2.0,1
1166,min_diffuse,20,60,3,3,0.05,0.95,0.948265501159606,59,3.0,1,3.0,1,3.0,1
1167,min_diffuse,20,60,3,3,0.05,0.95,0.9404718702599436,8,2.0,1,2.0,1,2.0,1
1168,min_diffuse,20,60,3,3,0.05,0.95,0.905749643679799,8,2.0,1,2.0,1,2.0,1
1169,min_diffuse,20,60,3,3,0.05,0.95,0.8227227287317257,5,2.0,1,2.0,1,2.0,1
1170,min_diffuse,20,60,3,3,0.05,0.95,0.9386146346773327,22,3.0,1,3.0,1,3.0,1
1171,min_diffuse,20,60,3,3,0.05,0.95,0.8838136473878218,12,2.0,1,2.0,1,2.0,1
1172,min_diffuse,20,60,3,3,0.05,0.95,0.9285956346673988,26,3.0,1,3.0,1,3.0,1
1173,min_diffuse,20,60,3,3,0.05,0.95,0.8166949016469087,10,2.0,1,2.0,1,2.0,1
1174,min_diffuse,20,60,3,3,0.05,0.95,0.9318711822558582,24,3.0,0,2.0,1,2.0,1
1175,min_diffuse,20,60,3,3,0.05,0.95,0.8461336680787981,6,2.0,1,2.0,1,2.0,1
1176,min_diffuse,20,60,3,3,0.05,0.95,0.9308029399742102,3,1.0,1,1.0,1,2.0,0
1177,min_diffuse,20,60,3,3,0.05,0.95,0.8891153336153217,19,3.0,1,3.0,1,3.0,1
1178,min_diffuse,20,60,3,3,0.05,0.95,0.9289514493812948,24,3.0,0,2.0,1,2.0,1
1179,min_diffuse,20,60,3,3,0.05,0.95,0.8872330441437422,55,3.0,1,3.0,1,3.0,1
1180,min_diffuse,20,60,3,3,0.05,0.95,0.8622116880093547,6,2.0,1,2.0,1,2.0,1
1181,min_diffuse,20,60,3,3,0.05,0.95,0.906529097981414,15,3.0,0,2.0,1,2.0,1
1182,min_diffuse,20,60,3,3,0.05,0.95,0.7851938296263627,7,2.0,1,2.0,1,2.0,1
1183,min_diffuse,20,60,3,3,0.05,0.95,0.9421828781515472,5,2.0,1,2.0,1,2.0,1
1184,min_diffuse,20,60,3,3,0.05,0.95,0.9349935441372684,10,2.0,1,2.0,1,2.0,1
1185,min_diffuse,20,60,3,3,0.05,0.95,0.9278885352106,68,4.0,1,4.0,1,4.0,1
1186,min_diffuse,20,60,3,3,0.05,0.95,0.8765010907046337,24,3.0,0,2.0,1,2.0,1
1187,min_diffuse,20,60,3,3,0.05,0.95,0.9245517193277136,8,2.0,1,2.0,1,2.0,1
1188,min_diffuse,20,60,3,3,0.05,0.95,0.9242075827603926,11,2.0,1,2.0,1,2.0,1
1189,min_diffuse,20,60,3,3,0.05,0.95,0.8807590614087772,7,2.0,1,2.0,1,2.0,1
1190,min_diffuse,20,60,3,3,0.05,0.95,0.8934462462362683,10,2.0,1,2.0,1,2.0,1
1191,min_diffuse,20,60,3,3,0.05,0.95,0.9331185537416052,15,3.0,0,2.0,1,2.0,1
1192,min_diffuse,20,60,3,3,0.05,0.95,0.8144862398510013,5,2.0,0,1.0,1,1.0,1
1193,min_diffuse,20,60,3,3,0.05,0.95,0.927708984643593,26,3.0,0,3.0,0,2.0,1
1194,min_diffuse,20,60,3,3,0.05,0.95,0.9200748369727546,14,2.0,1,2.0,1,2.0,1
1195,min_diffuse,20,60,3,3,0.05,0.95,0.941666312517844,10,2.0,1,2.0,1,2.0,1
1196,min_diffuse,20,60,3,3,0.05,0.95,0.941927802770877,40,3.0,1,3.0,1,3.0,1
1197,min_diffuse,20,60,3,3,0.05,0.95,0.922072414256366,6,2.0,1,2.0,1,2.0,1
1198,min_diffuse,20,60,3,3,0.05,0.95,0.930080390192772,6,2.0,1,2.0,1,2.0,1
1199,min_diffuse,20,60,3,3,0.05,0.95,0.902067936167708,12,2.0,1,2.0,1,2.0,1
1200,min_diffuse,20,60,3,3,0.05,0.95,0.9121745519503788,12,2.0,1,2.0,1,2.0,1
1201,min_diffuse,20,60,3,3,0.05,0.95,0.9172388996017792,14,2.0,1,3.0,0,3.0,0
1202,min_diffuse,20,60,3,3,0.05,0.95,0.949520825939031,27,3.0,0,2.0,1,2.0,1
1203,min_diffuse,20,60,3,3,0.05,0.95,0.9258012939462998,19,3.0,0,2.0,1,2.0,1
1204,min_diffuse,20,60,3,3,0.05,0.95,0.9021313819175388,21,3.0,0,2.0,1,2.0,1
1205,min_diffuse,20,60,3,3,0.05,0.95,0.9474294887824338,25,3.0,0,2.0,1,3.0,0
1206,min_diffuse,20,60,3,3,0.05,0.95,0.9238252741622264,23,3.0,0,2.0,1,3.0,0
1207,min_diffuse,20,60,3,3,0.05,0.95,0.8933400395379403,11,2.0,1,2.0,1,2.0,1
1208,min_diffuse,20,60,3,3,0.05,0.95,0.943362450546398,64,3.0,1,3.0,1,3.0,1
1209,min_diffuse,20,60,3,3,0.05,0.95,0.914164423084094,25,3.0,0,2.0,1,2.0,1
1210,min_diffuse,20,60,3,3,0.05,0.95,0.9319294376624652,26,3.0,1,3.0,1,3.0,1
1211,min_diffuse,20,60,3,3,0.05,0.95,0.943948265861306,21,2.0,1,2.0,1,2.0,1
1212,min_diffuse,20,60,3,3,0.05,0.95,0.8748008914388771,16,2.0,1,2.0,1,2.0,1
1213,min_diffuse,20,60,3,3,0.05,0.95,0.894716997819235,51,3.0,1,3.0,1,3.0,1
1214,min_diffuse,20,60,3,3,0.05,0.95,0.9338417499556824,10,2.0,1,2.0,1,2.0,1
1215,min_diffuse,20,60,3,3,0.05,0.95,0.9397684095978872,29,3.0,1,3.0,1,3.0,1
1216,min_diffuse,20,60,3,3,0.05,0.95,0.9207318901874398,6,2.0,1,2.0,1,2.0,1
1217,min_diffuse,20,60,3,3,0.05,0.95,0.8754048690139097,17,3.0,0,2.0,1,2.0,1
1218,min_diffuse,20,60,3,3,0.05,0.95,0.929086209461742,35,4.0,0,3.0,1,4.0,0
1219,min_diffuse,20,60,3,3,0.05,0.95,0.912754467269874,52,3.0,1,3.0,1,3.0,1
1220,min_diffuse,20,60,3,3,0.05,0.95,0.9332867978020924,8,2.0,1,2.0,1,2.0,1
1221,min_diffuse,20,60,3,3,0.05,0.95,0.8023633635015711,21,3.0,1,3.0,1,3.0,1
1222,min_diffuse,20,60,3,3,0.05,0.95,0.9259952126584504,6,2.0,1,2.0,1,2.0,1
1223,min_diffuse,20,60,3,3,0.05,0.95,0.8717318632030076,5,2.0,1,2.0,1,2.0,1
1224,min_diffuse,20,60,3,3,0.05,0.95,0.9349784449176148,10,2.0,1,2.0,1,2.0,1
1225,min_diffuse,20,60,3,3,0.05,0.95,0.9269736257729164,27,3.0,0,3.0,0,2.0,1
1226,min_diffuse,20,60,3,3,0.05,0.95,0.9423038170078056,13,3.0,1,3.0,1,3.0,1
1227,min_diffuse,20,60,3,3,0.05,0.95,0.8725872765407069,30,3.0,1,3.0,1,3.0,1
1228,min_diffuse,20,60,3,3,0.05,0.95,0.936506649599272,41,3.0,1,3.0,1,3.0,1
1229,min_diffuse,20,60,3,3,0.05,0.95,0.9105791757617834,21,3.0,0,2.0,1,2.0,1
1230,min_diffuse,20,60,3,3,0.05,0.95,0.8797807838523412,10,2.0,1,2.0,1,2.0,1
1231,min_diffuse,20,60,3,3,0.05,0.95,0.9347109472074728,26,3.0,0,3.0,0,2.0,1
1232,min_diffuse,20,60,3,3,0.05,0.95,0.9324756300639224,30,3.0,0,3.0,0,2.0,1
1233,min_diffuse,20,60,3,3,0.05,0.95,0.91621547091463,18,2.0,1,2.0,1,2.0,1
1234,min_diffuse,20,60,3,3,0.05,0.95,0.9383117284318252,46,3.0,1,3.0,1,3.0,1
1235,min_diffuse,20,60,3,3,0.05,0.95,0.8740777089595062,56,3.0,1,3.0,1,3.0,1
1236,min_diffuse,20,60,3,3,0.05,0.95,0.9093206953368892,17,3.0,1,3.0,1,3.0,1
1237,min_diffuse,20,60,3,3,0.05,0.95,0.9060646757017804,19,3.0,1,3.0,1,3.0,1
1238,min_diffuse,20,60,3,3,0.05,0.95,0.9092105320921844,6,2.0,1,2.0,1,2.0,1
1239,min_diffuse,20,60,3,3,0.05,0.95,0.8867220623784956,4,2.0,1,2.0,1,2.0,1
1240,min_diffuse,20,60,3,3,0.05,0.95,0.9349885585496978,44,3.0,0,3.0,0,2.0,1
1241,min_diffuse,20,60,3,3,0.05,0.95,0.8919842716692759,14,3.0,0,2.0,1,2.0,1
1242,min_diffuse,20,60,3,3,0.05,0.95,0.9138638798773788,19,3.0,0,2.0,1,2.0,1
1243,min_diffuse,20,60,3,3,0.05,0.95,0.9218716801399316,20,2.0,1,2.0,1,2.0,1
1244,min_diffuse,20,60,3,3,0.05,0.95,0.9297326369520312,20,3.0,1,3.0,1,3.0,1
1245,min_diffuse,20,60,3,3,0.05,0.95,0.9117815364746898,17,2.0,1,2.0,1,2.0,1
1246,min_diffuse,20,60,3,3,0.05,0.95,0.9359676683863456,13,2.0,1,3.0,0,2.0,1
1247,min_diffuse,20,60,3,3,0.05,0.95,0.9354301978264752,47,4.0,0,3.0,1,3.0,1
1248,min_diffuse,20,60,3,3,0.05,0.95,0.9405494846614548,27,3.0,0,3.0,0,2.0,1
1249,min_diffuse,20,60,3,3,0.05,0.95,0.9445316322080952,15,2.0,1,3.0,0,3.0,0
1250,min_diffuse,20,60,3,3,0.05,0.95,0.9210992068047996,15,3.0,1,3.0,1,3.0,1
1251,min_diffuse,20,60,3,3,0.05,0.95,0.913533651682721,8,2.0,1,2.0,1,2.0,1
1252,min_diffuse,20,60,3,3,0.05,0.95,0.865874730784561,7,2.0,1,2.0,1,2.0,1
1253,min_diffuse,20,60,3,3,0.05,0.95,0.9033634170913468,11,2.0,1,2.0,1,2.0,1
1254,min_diffuse,20,60,3,3,0.05,0.95,0.9382496506503925,8,2.0,1,2.0,1,2.0,1
1255,min_diffuse,20,60,3,3,0.05,0.95,0.9270215949648992,10,2.0,1,2.0,1,2.0,1
1256,min_diffuse,20,60,3,3,0.05,0.95,0.9041016814761528,17,3.0,1,3.0,1,3.0,1
1257,min_diffuse,20,60,3,3,0.05,0.95,0.9376772076049976,24,3.0,1,3.0,1,3.0,1
1258,min_diffuse,20,60,3,3,0.05,0.95,0.9402499554732464,6,2.0,1,2.0,1,2.0,1
1259,min_diffuse,20,60,3,3,0.05,0.95,0.9461016871926214,49,4.0,0,3.0,1,3.0,1
1260,min_diffuse,20,60,3,3,0.05,0.95,0.8961939549833378,5,2.0,1,2.0,1,2.0,1
1261,min_diffuse,20,60,3,3,0.05,0.95,0.9084619118444288,22,3.0,0,2.0,1,2.0,1
1262,min_diffuse,20,60,3,3,0.05,0.95,0.8999544168047644,10,2.0,1,2.0,1,2.0,1
1263,min_diffuse,20,60,3,3,0.05,0.95,0.8600003817698562,18,2.0,1,2.0,1,2.0,1
1264,min_diffuse,20,60,3,3,0.05,0.95,0.9133049946346734,17,2.0,1,2.0,1,2.0,1
1265,min_diffuse,20,60,3,3,0.05,0.95,0.9212686260411096,6,2.0,1,2.0,1,2.0,1
1266,min_diffuse,20,60,3,3,0.05,0.95,0.9089065848257376,21,3.0,0,2.0,1,2.0,1
1267,min_diffuse,20,60,3,3,0.05,0.95,0.7970196822674341,15,2.0,1,2.0,1,2.0,1
1268,min_diffuse,20,60,3,3,0.05,0.95,0.8266009961123452,6,2.0,1,2.0,1,2.0,1
1269,min_diffuse,20,60,3,3,0.05,0.95,0.9449634312507124,10,2.0,1,2.0,1,2.0,1
1270,min_diffuse,20,60,3,3,0.05,0.95,0.9278960461758352,6,2.0,1,2.0,1,2.0,1
1271,min_diffuse,20,60,3,3,0.05,0.95,0.8814042728485515,30,3.0,0,2.0,1,2.0,1
1272,min_diffuse,20,60,3,3,0.05,0.95,0.8623773517089284,18,3.0,0,2.0,1,3.0,0
1273,min_diffuse,20,60,3,3,0.05,0.95,0.8790981769009337,7,2.0,1,2.0,1,2.0,1
1274,min_diffuse,20,60,3,3,0.05,0.95,0.7065154673950842,5,2.0,1,2.0,1,2.0,1
1275,min_diffuse,20,60,3,3,0.05,0.95,0.9061151135188068,23,3.0,0,2.0,1,2.0,1
1276,min_diffuse,20,60,3,3,0.05,0.95,0.9408260392257712,36,4.0,0,3.0,1,4.0,0
1277,min_diffuse,20,60,3,3,0.05,0.95,0.9200642244937264,14,2.0,1,2.0,1,3.0,0
1278,min_diffuse,20,60,3,3,0.05,0.95,0.9023074041292396,7,2.0,1,2.0,1,2.0,1
1279,min_diffuse,20,60,3,3,0.05,0.95,0.9396465563728702,27,3.0,0,2.0,1,3.0,0
1280,min_diffuse,20,60,3,3,0.05,0.95,0.9136598407923502,24,3.0,0,2.0,1,2.0,1
1281,min_diffuse,20,60,3,3,0.05,0.95,0.910357084131496,14,3.0,1,3.0,1,3.0,1
1282,min_diffuse,20,60,3,3,0.05,0.95,0.9445353710313776,18,2.0,1,3.0,0,3.0,0
1283,min_diffuse,20,60,3,3,0.05,0.95,0.816131201906757,11,2.0,1,2.0,1,2.0,1
1284,min_diffuse,20,60,3,3,0.05,0.95,0.9493959646489378,25,3.0,0,2.0,1,3.0,0
1285,min_diffuse,20,60,3,3,0.05,0.95,0.8885648345152694,6,2.0,1,2.0,1,2.0,1
1286,min_diffuse,20,60,3,3,0.05,0.95,0.85795907161704,12,2.0,1,2.0,1,2.0,1
1287,min_diffuse,20,60,3,3,0.05,0.95,0.8891774643076921,9,2.0,1,2.0,1,2.0,1
1288,min_diffuse,20,60,3,3,0.05,0.95,0.9379880171586272,9,2.0,1,2.0,1,2.0,1
1289,min_diffuse,20,60,3,3,0.05,0.95,0.8177174513932124,12,2.0,1,2.0,1,2.0,1
1290,min_diffuse,20,60,3,3,0.05,0.95,0.9481378730045772,31,3.0,1,3.0,1,3.0,1
1291,min_diffuse,20,60,3,3,0.05,0.95,0.9278721581025332,29,3.0,0,2.0,1,3.0,0
1292,min_diffuse,20,60,3,3,0.05,0.95,0.7709518739123336,14,2.0,1,2.0,1,2.0,1
1293,min_diffuse,20,60,3,3,0.05,0.95,0.9413251593223364,10,2.0,1,3.0,0,2.0,1
1294,min_diffuse,20,60,3,3,0.05,0.95,0.9142408865521208,20,3.0,0,2.0,1,2.0,1
1295,min_diffuse,20,60,3,3,0.05,0.95,0.9452797283678268,12,2.0,1,2.0,1,2.0,1
1296,min_diffuse,20,60,3,3,0.05,0.95,0.9369324662638452,15,3.0,0,2.0,1,2.0,1
1297,min_diffuse,20,60,3,3,0.05,0.95,0.8488781242284316,19,2.0,1,2.0,1,2.0,1
1298,min_diffuse,20,60,3,3,0.05,0.95,0.8737338369833145,20,3.0,1,3.0,1,3.0,1
1299,min_diffuse,20,60,3,3,0.05,0.95,0.9144267835400804,16,2.0,1,2.0,1,2.0,1
1300,min_diffuse,20,60,3,3,0.05,0.95,0.933880328793602,48,3.0,1,3.0,1,3.0,1
1301,min_diffuse,20,60,3,3,0.05,0.95,0.879314268662841,23,2.0,1,2.0,1,2.0,1
1302,min_diffuse,20,60,3,3,0.05,0.95,0.860188254410806,6,2.0,1,2.0,1,2.0,1
1303,min_diffuse,20,60,3,3,0.05,0.95,0.9220213200179236,22,3.0,0,2.0,1,3.0,0
1304,min_diffuse,20,60,3,3,0.05,0.95,0.8844777108603898,23,2.0,1,2.0,1,2.0,1
1305,min_diffuse,20,60,3,3,0.05,0.95,0.8930811393558882,12,2.0,1,2.0,1,2.0,1
1306,min_diffuse,20,60,3,3,0.05,0.95,0.924143032866483,8,2.0,1,2.0,1,2.0,1
1307,min_diffuse,20,60,3,3,0.05,0.95,0.9186548660112884,8,2.0,1,2.0,1,2.0,1
1308,min_diffuse,20,60,3,3,0.05,0.95,0.9491813372872172,55,3.0,0,2.0,1,2.0,1
1309,min_diffuse,20,60,3,3,0.05,0.95,0.9071524441270366,12,3.0,1,3.0,1,3.0,1
1310,min_diffuse,20,60,3,3,0.05,0.95,0.9173335821870466,13,2.0,1,2.0,1,2.0,1
1311,min_diffuse,20,60,3,3,0.05,0.95,0.8863539597809232,10,2.0,1,2.0,1,2.0,1
1312,min_diffuse,20,60,3,3,0.05,0.95,0.9151876809239416,16,3.0,0,2.0,1,2.0,1
1313,min_diffuse,20,60,3,3,0.05,0.95,0.9493896973663783,17,3.0,0,2.0,1,2.0,1
1314,min_diffuse,20,60,3,3,0.05,0.95,0.74885357358049,6,2.0,1,2.0,1,2.0,1
1315,min_diffuse,20,60,3,3,0.05,0.95,0.876901082485506,10,2.0,1,2.0,1,2.0,1
1316,min_diffuse,20,60,3,3,0.05,0.95,0.945761477400744,7,2.0,1,2.0,1,2.0,1
1317,min_diffuse,20,60,3,3,0.05,0.95,0.9393574703610436,18,3.0,1,3.0,1,3.0,1
1318,min_diffuse,20,60,3,3,0.05,0.95,0.9475330831531468,13,3.0,0,2.0,1,2.0,1
1319,min_diffuse,20,60,3,3,0.05,0.95,0.9038796347188588,20,3.0,0,2.0,1,2.0,1
1320,min_diffuse,20,60,3,3,0.05,0.95,0.9375046293152588,30,3.0,0,2.0,1,2.0,1
1321,min_diffuse,20,60,3,3,0.05,0.95,0.948736123323978,82,4.0,1,4.0,1,4.0,1
1322,min_diffuse,20,60,3,3,0.05,0.95,0.8793676014424888,6,2.0,1,2.0,1,2.0,1
1323,min_diffuse,20,60,3,3,0.05,0.95,0.9473166067295328,13,2.0,1,2.0,1,2.0,1
1324,min_diffuse,20,60,3,3,0.05,0.95,0.9284786888465776,18,2.0,1,2.0,1,2.0,1
1325,min_diffuse,20,60,3,3,0.05,0.95,0.9462326532879726,31,3.0,0,2.0,1,2.0,1
1326,min_diffuse,20,60,3,3,0.05,0.95,0.8764095266554933,7,2.0,1,2.0,1,2.0,1
1327,min_diffuse,20,60,3,3,0.05,0.95,0.93045954903623,26,3.0,0,2.0,1,2.0,1
1328,min_diffuse,20,60,3,3,0.05,0.95,0.9284211482519464,10,2.0,1,2.0,1,2.0,1
1329,min_diffuse,20,60,3,3,0.05,0.95,0.9337765561776225,29,3.0,0,3.0,0,2.0,1
1330,min_diffuse,20,60,3,3,0.05,0.95,0.904541882328424,45,3.0,0,2.0,1,2.0,1
1331,min_diffuse,20,60,3,3,0.05,0.95,0.9024817953460584,12,2.0,1,2.0,1,2.0,1
1332,min_diffuse,20,60,3,3,0.05,0.95,0.947675923867196,94,4.0,0,3.0,1,3.0,1
1333,min_diffuse,20,60,3,3,0.05,0.95,0.9454834706604796,10,2.0,1,2.0,1,2.0,1
1334,min_diffuse,20,60,3,3,0.05,0.95,0.938911572550826,9,2.0,1,2.0,1,2.0,1
1335,min_diffuse,20,60,3,3,0.05,0.95,0.9072823930524276,10,2.0,1,2.0,1,2.0,1
1336,min_diffuse,20,60,3,3,0.05,0.95,0.8972294962416593,27,3.0,1,3.0,1,3.0,1
1337,min_diffuse,20,60,3,3,0.05,0.95,0.9171307048541189,6,2.0,1,2.0,1,2.0,1
1338,min_diffuse,20,60,3,3,0.05,0.95,0.9329267101429748,31,3.0,1,3.0,1,3.0,1
1339,min_diffuse,20,60,3,3,0.05,0.95,0.8326895530324135,7,2.0,1,2.0,1,2.0,1
1340,min_diffuse,20,60,3,3,0.05,0.95,0.934224272788716,11,2.0,1,2.0,1,2.0,1
1341,min_diffuse,20,60,3,3,0.05,0.95,0.9371302791764328,50,3.0,1,3.0,1,3.0,1
1342,min_diffuse,20,60,3,3,0.05,0.95,0.884891605059368,13,2.0,1,2.0,1,2.0,1
1343,min_diffuse,20,60,3,3,0.05,0.95,0.9438139998391082,5,2.0,0,1.0,1,2.0,0
1344,min_diffuse,20,60,3,3,0.05,0.95,0.88969131414106,20,2.0,1,2.0,1,2.0,1
1345,min_diffuse,20,60,3,3,0.05,0.95,0.9468204398274588,15,2.0,1,2.0,1,2.0,1
1346,min_diffuse,20,60,3,3,0.05,0.95,0.9368441876550816,13,2.0,1,2.0,1,2.0,1
1347,min_diffuse,20,60,3,3,0.05,0.95,0.9492210644922202,23,3.0,0,2.0,1,3.0,0
1348,min_diffuse,20,60,3,3,0.05,0.95,0.9001580397056137,19,3.0,0,2.0,1,2.0,1
1349,min_diffuse,20,60,3,3,0.05,0.95,0.8088686567381584,10,2.0,1,2.0,1,2.0,1
1350,min_diffuse,20,60,3,3,0.05,0.95,0.8981525071344787,17,2.0,1,2.0,1,2.0,1
1351,min_diffuse,20,60,3,3,0.05,0.95,0.93095431911527,12,2.0,1,2.0,1,2.0,1
1352,min_diffuse,20,60,3,3,0.05,0.95,0.7954828513057846,5,2.0,1,2.0,1,2.0,1
1353,min_diffuse,20,60,3,3,0.05,0.95,0.9116952733864524,9,2.0,1,2.0,1,2.0,1
1354,min_diffuse,20,60,3,3,0.05,0.95,0.9188130189216436,11,2.0,1,2.0,1,2.0,1
1355,min_diffuse,20,60,3,3,0.05,0.95,0.9432910275617816,20,4.0,1,4.0,1,4.0,1
1356,min_diffuse,20,60,3,3,0.05,0.95,0.9379282641080796,29,3.0,0,2.0,1,2.0,1
1357,min_diffuse,20,60,3,3,0.05,0.95,0.9444846327664688,7,2.0,1,2.0,1,2.0,1
1358,min_diffuse,20,60,3,3,0.05,0.95,0.9407716357851514,35,3.0,0,2.0,1,2.0,1
1359,min_diffuse,20,60,3,3,0.05,0.95,0.931935683013727,12,2.0,1,2.0,1,3.0,0
1360,min_diffuse,20,60,3,3,0.05,0.95,0.943057076674285,32,3.0,1,3.0,1,4.0,0
1361,min_diffuse,20,60,3,3,0.05,0.95,0.9208123599494686,39,3.0,1,3.0,1,3.0,1
1362,min_diffuse,20,60,3,3,0.05,0.95,0.8155610343273025,5,2.0,1,2.0,1,2.0,1
1363,min_diffuse,20,60,3,3,0.05,0.95,0.9185020160109628,15,2.0,1,2.0,1,2.0,1
1364,min_diffuse,20,60,3,3,0.05,0.95,0.9002193094997648,10,2.0,1,2.0,1,2.0,1
1365,min_diffuse,20,60,3,3,0.05,0.95,0.8774876714375641,16,3.0,0,3.0,0,2.0,1
1366,min_diffuse,20,60,3,3,0.05,0.95,0.8901371337626778,7,2.0,1,2.0,1,2.0,1
1367,min_diffuse,20,60,3,3,0.05,0.95,0.947186779577177,21,2.0,1,2.0,1,2.0,1
1368,min_diffuse,20,60,3,3,0.05,0.95,0.9385397899029796,25,3.0,0,2.0,1,3.0,0
1369,min_diffuse,20,60,3,3,0.05,0.95,0.9379606583646972,56,4.0,0,3.0,1,3.0,1
1370,min_diffuse,20,60,3,3,0.05,0.95,0.92358845380411,10,2.0,1,2.0,1,2.0,1
1371,min_diffuse,20,60,3,3,0.05,0.95,0.7673475517524654,6,2.0,1,2.0,1,2.0,1
1372,min_diffuse,20,60,3,3,0.05,0.95,0.8910782658106581,8,2.0,1,2.0,1,2.0,1
1373,min_diffuse,20,60,3,3,0.05,0.95,0.9254927188167724,8,2.0,1,2.0,1,2.0,1
1374,min_diffuse,20,60,3,3,0.05,0.95,0.9387343036400378,19,3.0,0,2.0,1,2.0,1
1375,min_diffuse,20,60,3,3,0.05,0.95,0.948202718064614,70,3.0,1,3.0,1,3.0,1
1376,min_diffuse,20,60,3,3,0.05,0.95,0.8486637929668391,9,2.0,1,2.0,1,2.0,1
1377,min_diffuse,20,60,3,3,0.05,0.95,0.840535811088523,5,2.0,1,2.0,1,2.0,1
1378,min_diffuse,20,60,3,3,0.05,0.95,0.8705480518225083,20,3.0,0,2.0,1,2.0,1
1379,min_diffuse,20,60,3,3,0.05,0.95,0.9204376225805132,17,2.0,1,2.0,1,2.0,1
1380,min_diffuse,20,60,3,3,0.05,0.95,0.9448535383098748,7,2.0,1,2.0,1,2.0,1
1381,min_diffuse,20,60,3,3,0.05,0.95,0.9195145501130932,15,3.0,1,3.0,1,3.0,1
1382,min_diffuse,20,60,3,3,0.05,0.95,0.8931018315590269,18,3.0,0,2.0,1,2.0,1
1383,min_diffuse,20,60,3,3,0.05,0.95,0.9370433777894498,6,2.0,1,2.0,1,2.0,1
1384,min_diffuse,20,60,3,3,0.05,0.95,0.9221454894552312,8,2.0,1,2.0,1,2.0,1
1385,min_diffuse,20,60,3,3,0.05,0.95,0.9301812396175,3,1.0,1,1.0,1,2.0,0
1386,min_diffuse,20,60,3,3,0.05,0.95,0.9335862315445232,15,2.0,1,2.0,1,2.0,1
1387,min_diffuse,20,60,3,3,0.05,0.95,0.753142987206615,10,2.0,1,2.0,1,2.0,1
1388,min_diffuse,20,60,3,3,0.05,0.95,0.9192838315570828,8,2.0,1,2.0,1,2.0,1
1389,min_diffuse,20,60,3,3,0.05,0.95,0.9473467504949064,56,3.0,1,3.0,1,3.0,1
1390,min_diffuse,20,60,3,3,0.05,0.95,0.9335562302872956,6,2.0,1,2.0,1,2.0,1
1391,min_diffuse,20,60,3,3,0.05,0.95,0.9409002161235348,10,2.0,1,2.0,1,3.0,0
1392,min_diffuse,20,60,3,3,0.05,0.95,0.9308036237795068,7,2.0,1,2.0,1,2.0,1
1393,min_diffuse,20,60,3,3,0.05,0.95,0.8776158829726229,9,2.0,1,2.0,1,2.0,1
1394,min_diffuse,20,60,3,3,0.05,0.95,0.8599862915811167,4,2.0,1,2.0,1,2.0,1
1395,min_diffuse,20,60,3,3,0.05,0.95,0.9465483849720348,33,3.0,1,3.0,1,3.0,1
1396,min_diffuse,20,60,3,3,0.05,0.95,0.8412912489396752,13,2.0,1,2.0,1,2.0,1
1397,min_diffuse,20,60,3,3,0.05,0.95,0.921349756038218,21,3.0,1,3.0,1,3.0,1
1398,min_diffuse,20,60,3,3,0.05,0.95,0.9345995490784472,43,4.0,1,4.0,1,4.0,1
1399,min_diffuse,20,60,3,3,0.05,0.95,0.9458436015298614,41,3.0,0,3.0,0,2.0,1
1400,min_diffuse,20,60,3,3,0.05,0.95,0.8523655641996466,12,2.0,1,2.0,1,2.0,1
1401,min_diffuse,20,60,3,3,0.05,0.95,0.929111412870828,59,4.0,0,3.0,1,3.0,1
1402,min_diffuse,20,60,3,3,0.05,0.95,0.9415079406100906,21,3.0,0,2.0,1,2.0,1
1403,min_diffuse,20,60,3,3,0.05,0.95,0.9436634405925854,17,3.0,0,3.0,0,2.0,1
1404,min_diffuse,20,60,3,3,0.05,0.95,0.9265858929576792,10,2.0,1,2.0,1,2.0,1
1405,min_diffuse,20,60,3,3,0.05,0.95,0.8763828212462065,24,3.0,0,2.0,1,2.0,1
1406,min_diffuse,20,60,3,3,0.05,0.95,0.9314733177939958,22,3.0,0,2.0,1,2.0,1
1407,min_diffuse,20,60,3,3,0.05,0.95,0.8670439768556765,11,2.0,1,2.0,1,2.0,1
1408,min_diffuse,20,60,3,3,0.05,0.95,0.8665938323895379,12,2.0,1,2.0,1,2.0,1
1409,min_diffuse,20,60,3,3,0.05,0.95,0.8706045200747287,16,2.0,1,2.0,1,2.0,1
1410,min_diffuse,20,60,3,3,0.05,0.95,0.901162788779311,14,3.0,0,2.0,1,2.0,1
1411,min_diffuse,20,60,3,3,0.05,0.95,0.8985981213537934,12,2.0,1,2.0,1,2.0,1
1412,min_diffuse,20,60,3,3,0.05,0.95,0.9263542310514012,10,2.0,1,2.0,1,2.0,1
1413,min_diffuse,20,60,3,3,0.05,0.95,0.9411059477534708,22,3.0,1,3.0,1,3.0,1
1414,min_diffuse,20,60,3,3,0.05,0.95,0.8501018756968054,15,2.0,1,2.0,1,2.0,1
1415,min_diffuse,20,60,3,3,0.05,0.95,0.9447970226219616,32,4.0,0,3.0,1,3.0,1
1416,min_diffuse,20,60,3,3,0.05,0.95,0.888959799277653,11,2.0,1,2.0,1,2.0,1
1417,min_diffuse,20,60,3,3,0.05,0.95,0.9492669164753618,20,3.0,0,2.0,1,3.0,0
1418,min_diffuse,20,60,3,3,0.05,0.95,0.944540662028686,58,4.0,0,3.0,1,3.0,1
1419,min_diffuse,20,60,3,3,0.05,0.95,0.8743922683331521,11,2.0,1,2.0,1,2.0,1
1420,min_diffuse,20,60,3,3,0.05,0.95,0.9446693782774764,24,3.0,0,2.0,1,2.0,1
1421,min_diffuse,20,60,3,3,0.05,0.95,0.9491720138039592,10,2.0,1,2.0,1,2.0,1
1422,min_diffuse,20,60,3,3,0.05,0.95,0.899801627624008,20,3.0,0,2.0,1,3.0,0
1423,min_diffuse,20,60,3,3,0.05,0.95,0.9389088277771382,23,3.0,0,2.0,1,3.0,0
1424,min_diffuse,20,60,3,3,0.05,0.95,0.854122723270971,9,2.0,1,2.0,1,2.0,1
1425,min_diffuse,20,60,3,3,0.05,0.95,0.868915933013718,10,2.0,1,2.0,1,2.0,1
1426,min_diffuse,20,60,3,3,0.05,0.95,0.9325768290937826,7,2.0,1,2.0,1,2.0,1
1427,min_diffuse,20,60,3,3,0.05,0.95,0.8432679313190149,28,3.0,0,2.0,1,2.0,1
1428,min_diffuse,20,60,3,3,0.05,0.95,0.9070763585575524,30,3.0,1,3.0,1,3.0,1
1429,min_diffuse,20,60,3,3,0.05,0.95,0.9478668296296602,15,3.0,0,2.0,1,2.0,1
1430,min_diffuse,20,60,3,3,0.05,0.95,0.9356934685940396,57,3.0,0,2.0,1,2.0,1
1431,min_diffuse,20,60,3,3,0.05,0.95,0.8913760317318372,18,2.0,1,2.0,1,2.0,1
1432,min_diffuse,20,60,3,3,0.05,0.95,0.944468500514232,35,4.0,1,4.0,1,4.0,1
1433,min_diffuse,20,60,3,3,0.05,0.95,0.8442621559481303,8,2.0,1,2.0,1,2.0,1
1434,min_diffuse,20,60,3,3,0.05,0.95,0.9418603882563203,31,3.0,0,3.0,0,2.0,1
1435,min_diffuse,20,60,3,3,0.05,0.95,0.8871190295252579,19,3.0,0,2.0,1,2.0,1
1436,min_diffuse,20,60,3,3,0.05,0.95,0.9125375657716052,16,3.0,0,2.0,1,2.0,1
1437,min_diffuse,20,60,3,3,0.05,0.95,0.9150150642503834,10,2.0,1,2.0,1,2.0,1
1438,min_diffuse,20,60,3,3,0.05,0.95,0.929116584306506,13,2.0,1,2.0,1,2.0,1
1439,min_diffuse,20,60,3,3,0.05,0.95,0.8671227894561412,7,2.0,1,2.0,1,2.0,1
1440,min_diffuse,20,60,3,3,0.05,0.95,0.9138585428850172,11,2.0,1,2.0,1,2.0,1
1441,min_diffuse,20,60,3,3,0.05,0.95,0.905949413073834,13,2.0,1,2.0,1,2.0,1
1442,min_diffuse,20,60,3,3,0.05,0.95,0.919425498321063,12,2.0,1,2.0,1,2.0,1
1443,min_diffuse,20,60,3,3,0.05,0.95,0.93784898764,19,3.0,0,3.0,0,2.0,1
1444,min_diffuse,20,60,3,3,0.05,0.95,0.943802872267798,15,2.0,1,2.0,1,2.0,1
1445,min_diffuse,20,60,3,3,0.05,0.95,0.927457373766128,6,2.0,1,2.0,1,2.0,1
1446,min_diffuse,20,60,3,3,0.05,0.95,0.9344360981198306,23,3.0,0,2.0,1,2.0,1
1447,min_diffuse,20,60,3,3,0.05,0.95,0.9162788359635388,9,2.0,1,2.0,1,2.0,1
1448,min_diffuse,20,60,3,3,0.05,0.95,0.8663394894070046,9,2.0,1,2.0,1,2.0,1
1449,min_diffuse,20,60,3,3,0.05,0.95,0.8616485777549674,9,2.0,1,2.0,1,2.0,1
1450,min_diffuse,20,60,3,3,0.05,0.95,0.9444493774496622,19,3.0,0,2.0,1,2.0,1
1451,min_diffuse,20,60,3,3,0.05,0.95,0.8858089601051421,26,3.0,0,2.0,1,2.0,1
1452,min_diffuse,20,60,3,3,0.05,0.95,0.915201744976702,19,3.0,0,2.0,1,2.0,1
1453,min_diffuse,20,60,3,3,0.05,0.95,0.9445835078902703,12,2.0,1,2.0,1,3.0,0
1454,min_diffuse,20,60,3,3,0.05,0.95,0.7595340329441163,6,2.0,1,2.0,1,2.0,1
1455,min_diffuse,20,60,3,3,0.05,0.95,0.8812727195694748,10,2.0,1,2.0,1,2.0,1
1456,min_diffuse,20,60,3,3,0.05,0.95,0.9198335164870574,37,4.0,1,4.0,1,4.0,1
1457,min_diffuse,20,60,3,3,0.05,0.95,0.8970078639180704,31,3.0,0,3.0,0,2.0,1
1458,min_diffuse,20,60,3,3,0.05,0.95,0.9472198835630232,24,2.0,1,2.0,1,3.0,0
1459,min_diffuse,20,60,3,3,0.05,0.95,0.9485561967827694,11,2.0,1,2.0,1,2.0,1
1460,min_diffuse,20,60,3,3,0.05,0.95,0.9491074729264862,11,2.0,1,2.0,1,2.0,1
1461,min_diffuse,20,60,3,3,0.05,0.95,0.9249514819784536,7,2.0,1,2.0,1,2.0,1
1462,min_diffuse,20,60,3,3,0.05,0.95,0.8515896775129953,39,3.0,0,2.0,1,2.0,1
1463,min_diffuse,20,60,3,3,0.05,0.95,0.9382959449008892,10,2.0,1,2.0,1,2.0,1
1464,min_diffuse,20,60,3,3,0.05,0.95,0.9467441744033556,59,3.0,1,3.0,1,3.0,1
1465,min_diffuse,20,60,3,3,0.05,0.95,0.9386529235182304,70,4.0,1,4.0,1,4.0,1
1466,min_diffuse,20,60,3,3,0.05,0.95,0.9061785424288832,32,3.0,0,3.0,0,2.0,1
1467,min_diffuse,20,60,3,3,0.05,0.95,0.8875051790321583,11,2.0,1,2.0,1,2.0,1
1468,min_diffuse,20,60,3,3,0.05,0.95,0.900589238291868,7,2.0,1,2.0,1,2.0,1
1469,min_diffuse,20,60,3,3,0.05,0.95,0.927760962434269,56,3.0,1,3.0,1,3.0,1
1470,min_diffuse,20,60,3,3,0.05,0.95,0.9226031978574848,11,2.0,1,2.0,1,2.0,1
1471,min_diffuse,20,60,3,3,0.05,0.95,0.949354856335456,18,2.0,1,2.0,1,2.0,1
1472,min_diffuse,20,60,3,3,0.05,0.95,0.9239975381151732,16,2.0,1,2.0,1,2.0,1
1473,min_diffuse,20,60,3,3,0.05,0.95,0.9253347262288244,29,3.0,1,3.0,1,3.0,1
1474,min_diffuse,20,60,3,3,0.05,0.95,0.922480465464537,30,3.0,1,3.0,1,3.0,1
1475,min_diffuse,20,60,3,3,0.05,0.95,0.9389076578196828,36,4.0,0,3.0,1,3.0,1
1476,min_diffuse,20,60,3,3,0.05,0.95,0.9441773398562304,9,2.0,1,2.0,1,2.0,1
1477,min_diffuse,20,60,3,3,0.05,0.95,0.914851248280573,22,2.0,1,2.0,1,2.0,1
1478,min_diffuse,20,60,3,3,0.05,0.95,0.9103448778745532,11,2.0,1,2.0,1,2.0,1
1479,min_diffuse,20,60,3,3,0.05,0.95,0.8552061925437507,6,2.0,1,2.0,1,2.0,1
1480,min_diffuse,20,60,3,3,0.05,0.95,0.93896250202054,10,2.0,1,2.0,1,2.0,1
1481,min_diffuse,20,60,3,3,0.05,0.95,0.9162563533860896,9,2.0,1,2.0,1,2.0,1
1482,min_diffuse,20,60,3,3,0.05,0.95,0.9285713186779664,10,2.0,1,2.0,1,2.0,1
1483,min_diffuse,20,60,3,3,0.05,0.95,0.8869822154738887,8,2.0,1,2.0,1,2.0,1
1484,min_diffuse,20,60,3,3,0.05,0.95,0.9469436994701456,16,2.0,1,2.0,1,2.0,1
1485,min_diffuse,20,60,3,3,0.05,0.95,0.9435187922247096,43,3.0,1,3.0,1,3.0,1
1486,min_diffuse,20,60,3,3,0.05,0.95,0.8908566201891104,30,3.0,0,2.0,1,2.0,1
1487,min_diffuse,20,60,3,3,0.05,0.95,0.9356409700911392,6,2.0,1,2.0,1,2.0,1
1488,min_diffuse,20,60,3,3,0.05,0.95,0.9186345098433456,38,3.0,1,3.0,1,3.0,1
1489,min_diffuse,20,60,3,3,0.05,0.95,0.9336457133937488,22,3.0,1,3.0,1,3.0,1
1490,min_diffuse,20,60,3,3,0.05,0.95,0.9034352316743322,9,2.0,1,2.0,1,2.0,1
1491,min_diffuse,20,60,3,3,0.05,0.95,0.935464062507991,7,2.0,1,2.0,1,2.0,1
1492,min_diffuse,20,60,3,3,0.05,0.95,0.948556116024068,39,3.0,0,3.0,0,2.0,1
1493,min_diffuse,20,60,3,3,0.05,0.95,0.9400448467719048,9,2.0,1,2.0,1,2.0,1
1494,min_diffuse,20,60,3,3,0.05,0.95,0.8993944726649707,12,3.0,0,2.0,1,2.0,1
1495,min_diffuse,20,60,3,3,0.05,0.95,0.946300197132452,43,3.0,1,3.0,1,3.0,1
1496,min_diffuse,20,60,3,3,0.05,0.95,0.93502711677266,11,2.0,1,2.0,1,2.0,1
1497,min_diffuse,20,60,3,3,0.05,0.95,0.836781182787979,9,2.0,1,2.0,1,2.0,1
1498,min_diffuse,20,60,3,3,0.05,0.95,0.942576448753454,33,2.0,1,2.0,1,2.0,1
1499,min_diffuse,20,60,3,3,0.05,0.95,0.924299183770087,25,3.0,1,3.0,1,3.0,1
1500,min_diffuse,20,60,3,3,0.05,0.95,0.8877946909996776,19,3.0,0,2.0,1,3.0,0
1501,min_diffuse,20,60,3,3,0.05,0.95,0.9422703426233692,39,3.0,1,3.0,1,3.0,1
1502,min_diffuse,20,60,3,3,0.05,0.95,0.8966453820628593,28,3.0,0,2.0,1,2.0,1
1503,min_diffuse,20,60,3,3,0.05,0.95,0.940330005394934,13,2.0,1,2.0,1,2.0,1
1504,min_diffuse,20,60,3,3,0.05,0.95,0.928402763389855,21,3.0,0,2.0,1,3.0,0
1505,min_diffuse,20,60,3,3,0.05,0.95,0.9438112479993062,28,3.0,0,3.0,0,2.0,1
1506,min_diffuse,20,60,3,3,0.05,0.95,0.9423791058280132,7,2.0,1,2.0,1,2.0,1
1507,min_diffuse,20,60,3,3,0.05,0.95,0.9347564565245516,15,2.0,1,2.0,1,2.0,1
1508,min_diffuse,20,60,3,3,0.05,0.95,0.9440320845097891,29,3.0,1,3.0,1,3.0,1
1509,min_diffuse,20,60,3,3,0.05,0.95,0.9443277109487784,17,3.0,0,2.0,1,2.0,1
1510,min_diffuse,20,60,3,3,0.05,0.95,0.9040880350402892,17,2.0,1,2.0,1,2.0,1
1511,min_diffuse,20,60,3,3,0.05,0.95,0.9480730932606268,15,3.0,0,2.0,1,2.0,1
1512,min_diffuse,20,60,3,3,0.05,0.95,0.9089347004251738,11,2.0,1,2.0,1,2.0,1
1513,min_diffuse,20,60,3,3,0.05,0.95,0.87676097324854,16,2.0,1,2.0,1,2.0,1
1514,min_diffuse,20,60,3,3,0.05,0.95,0.942963558432326,36,3.0,1,3.0,1,3.0,1
1515,min_diffuse,20,60,3,3,0.05,0.95,0.9485392887867912,63,4.0,0,3.0,1,3.0,1
1516,min_diffuse,20,60,3,3,0.05,0.95,0.9366381496090384,27,3.0,1,3.0,1,3.0,1
1517,min_diffuse,20,60,3,3,0.05,0.95,0.9384952244752082,86,4.0,1,4.0,1,4.0,1
1518,min_diffuse,20,60,3,3,0.05,0.95,0.811626420780929,16,2.0,1,2.0,1,2.0,1
1519,min_diffuse,20,60,3,3,0.05,0.95,0.8687481646944004,5,2.0,1,2.0,1,2.0,1
1520,min_diffuse,20,60,3,3,0.05,0.95,0.9037669780510404,20,2.0,1,2.0,1,2.0,1
1521,min_diffuse,20,60,3,3,0.05,0.95,0.8978014420194932,15,2.0,1,2.0,1,2.0,1
1522,min_diffuse,20,60,3,3,0.05,0.95,0.9437312849765302,19,3.0,0,2.0,1,3.0,0
1523,min_diffuse,20,60,3,3,0.05,0.95,0.9355484959326368,36,3.0,0,2.0,1,2.0,1
1524,min_diffuse,20,60,3,3,0.05,0.95,0.8448297048493754,3,1.0,1,1.0,1,2.0,0
1525,min_diffuse,20,60,3,3,0.05,0.95,0.7662713831953005,8,2.0,1,2.0,1,2.0,1
1526,min_diffuse,20,60,3,3,0.05,0.95,0.934284648588542,13,2.0,1,2.0,1,2.0,1
1527,min_diffuse,20,60,3,3,0.05,0.95,0.7980136927210708,8,2.0,1,2.0,1,2.0,1
1528,min_diffuse,20,60,3,3,0.05,0.95,0.8875743202032338,27,3.0,0,3.0,0,2.0,1
1529,min_diffuse,20,60,3,3,0.05,0.95,0.8645595029011469,9,2.0,1,2.0,1,2.0,1
1530,min_diffuse,20,60,3,3,0.05,0.95,0.939019697571766,29,3.0,0,2.0,1,2.0,1
1531,min_diffuse,20,60,3,3,0.05,0.95,0.9353050270073484,21,3.0,0,2.0,1,2.0,1
1532,min_diffuse,20,60,3,3,0.05,0.95,0.9472407249226872,39,3.0,0,3.0,0,2.0,1
1533,min_diffuse,20,60,3,3,0.05,0.95,0.9377940141529691,36,3.0,0,2.0,1,2.0,1
1534,min_diffuse,20,60,3,3,0.05,0.95,0.8798681844294687,28,4.0,0,3.0,1,3.0,1
1535,min_diffuse,20,60,3,3,0.05,0.95,0.9111702117669468,13,2.0,1,2.0,1,2.0,1
1536,min_diffuse,20,60,3,3,0.05,0.95,0.9400107593450648,29,3.0,1,3.0,1,3.0,1
1537,min_diffuse,20,60,3,3,0.05,0.95,0.8665188872217612,9,2.0,1,2.0,1,2.0,1
1538,min_diffuse,20,60,3,3,0.05,0.95,0.946854129321368,21,3.0,0,2.0,1,3.0,0
1539,min_diffuse,20,60,3,3,0.05,0.95,0.8987036528863294,6,2.0,1,2.0,1,2.0,1
1540,min_diffuse,20,60,3,3,0.05,0.95,0.9215594833267134,9,2.0,1,2.0,1,2.0,1
1541,min_diffuse,20,60,3,3,0.05,0.95,0.936485480867294,34,3.0,1,3.0,1,3.0,1
1542,min_diffuse,20,60,3,3,0.05,0.95,0.907995973086252,5,2.0,1,2.0,1,2.0,1
1543,min_diffuse,20,60,3,3,0.05,0.95,0.910758769686328,15,3.0,0,2.0,1,3.0,0
1544,min_diffuse,20,60,3,3,0.05,0.95,0.9102882876469376,43,3.0,1,3.0,1,3.0,1
1545,min_diffuse,20,60,3,3,0.05,0.95,0.8054791044357531,7,2.0,1,2.0,1,2.0,1
1546,min_diffuse,20,60,3,3,0.05,0.95,0.8749590042713574,10,2.0,1,2.0,1,2.0,1
1547,min_diffuse,20,60,3,3,0.05,0.95,0.8515733631827541,6,2.0,0,1.0,1,1.0,1
1548,min_diffuse,20,60,3,3,0.05,0.95,0.9326818646068228,6,2.0,1,2.0,1,2.0,1
1549,min_diffuse,20,60,3,3,0.05,0.95,0.929409825486783,27,3.0,1,3.0,1,3.0,1
1550,min_diffuse,20,60,3,3,0.05,0.95,0.9454515511481688,40,3.0,1,3.0,1,3.0,1
1551,min_diffuse,20,60,3,3,0.05,0.95,0.9233108377183862,8,2.0,1,2.0,1,3.0,0
1552,min_diffuse,20,60,3,3,0.05,0.95,0.9245214480105692,45,4.0,0,3.0,1,3.0,1
1553,min_diffuse,20,60,3,3,0.05,0.95,0.8643086245799717,7,2.0,1,2.0,1,2.0,1
1554,min_diffuse,20,60,3,3,0.05,0.95,0.8757756440449536,9,2.0,1,2.0,1,2.0,1
1555,min_diffuse,20,60,3,3,0.05,0.95,0.9493755042710572,53,4.0,0,4.0,0,3.0,1
1556,min_diffuse,20,60,3,3,0.05,0.95,0.9357988418652377,3,1.0,1,1.0,1,2.0,0
1557,min_diffuse,20,60,3,3,0.05,0.95,0.9280407297752942,10,2.0,1,2.0,1,2.0,1
1558,min_diffuse,20,60,3,3,0.05,0.95,0.9280885283388368,27,3.0,0,2.0,1,2.0,1
1559,min_diffuse,20,60,3,3,0.05,0.95,0.9493663452126444,17,3.0,1,3.0,1,3.0,1
1560,min_diffuse,20,60,3,3,0.05,0.95,0.9192545007024346,12,2.0,1,2.0,1,2.0,1
1561,min_diffuse,20,60,3,3,0.05,0.95,0.9363547028365824,10,2.0,1,2.0,1,2.0,1
1562,min_diffuse,20,60,3,3,0.05,0.95,0.9263935999619644,11,3.0,0,2.0,1,3.0,0
1563,min_diffuse,20,60,3,3,0.05,0.95,0.9377217287875486,23,2.0,1,2.0,1,2.0,1
1564,min_diffuse,20,60,3,3,0.05,0.95,0.9252885779927928,36,3.0,0,2.0,1,2.0,1
1565,min_diffuse,20,60,3,3,0.05,0.95,0.8694413866066645,10,2.0,1,2.0,1,2.0,1
1566,min_diffuse,20,60,3,3,0.05,0.95,0.9107184706011774,20,3.0,1,3.0,1,3.0,1
1567,min_diffuse,20,60,3,3,0.05,0.95,0.7920978088178998,17,2.0,1,2.0,1,2.0,1
1568,min_diffuse,20,60,3,3,0.05,0.95,0.9423009015717811,45,4.0,0,3.0,1,3.0,1
1569,min_diffuse,20,60,3,3,0.05,0.95,0.945626371679098,35,3.0,1,3.0,1,3.0,1
1570,min_diffuse,20,60,3,3,0.05,0.95,0.93824545127693,19,2.0,1,2.0,1,2.0,1
1571,min_diffuse,20,60,3,3,0.05,0.95,0.8660659322240741,10,2.0,1,2.0,1,2.0,1
1572,min_diffuse,20,60,3,3,0.05,0.95,0.9229874198028168,27,3.0,0,2.0,1,2.0,1
1573,min_diffuse,20,60,3,3,0.05,0.95,0.8924090696668794,14,2.0,1,2.0,1,2.0,1
1574,min_diffuse,20,60,3,3,0.05,0.95,0.8412392525494545,10,2.0,1,2.0,1,2.0,1
1575,min_diffuse,20,60,3,3,0.05,0.95,0.7936398175758326,9,2.0,1,2.0,1,2.0,1
1576,min_diffuse,20,60,3,3,0.05,0.95,0.93121688999451,26,3.0,1,3.0,1,3.0,1
1577,min_diffuse,20,60,3,3,0.05,0.95,0.9476575196729248,14,3.0,0,2.0,1,3.0,0
1578,min_diffuse,20,60,3,3,0.05,0.95,0.860799591569816,11,2.0,1,2.0,1,2.0,1
1579,min_diffuse,20,60,3,3,0.05,0.95,0.866858469405972,12,2.0,1,2.0,1,2.0,1
1580,min_diffuse,20,60,3,3,0.05,0.95,0.9282357273051468,30,3.0,0,2.0,1,2.0,1
1581,min_diffuse,20,60,3,3,0.05,0.95,0.9038961078642584,39,3.0,0,2.0,1,3.0,0
1582,min_diffuse,20,60,3,3,0.05,0.95,0.94387965368781,49,3.0,1,3.0,1,3.0,1
1583,min_diffuse,20,60,3,3,0.05,0.95,0.9321833624077898,23,3.0,0,2.0,1,2.0,1
1584,min_diffuse,20,60,3,3,0.05,0.95,0.9251893574364092,19,2.0,1,2.0,1,2.0,1
1585,min_diffuse,20,60,3,3,0.05,0.95,0.9021100652433388,19,2.0,1,2.0,1,2.0,1
1586,min_diffuse,20,60,3,3,0.05,0.95,0.9071294725738848,6,2.0,1,2.0,1,2.0,1
1587,min_diffuse,20,60,3,3,0.05,0.95,0.9161607202924724,13,2.0,1,2.0,1,2.0,1
1588,min_diffuse,20,60,3,3,0.05,0.95,0.9132408427100024,17,3.0,0,2.0,1,2.0,1
1589,min_diffuse,20,60,3,3,0.05,0.95,0.8539045245372743,11,3.0,0,2.0,1,3.0,0
1590,min_diffuse,20,60,3,3,0.05,0.95,0.914610072053379,14,2.0,1,2.0,1,3.0,0
1591,min_diffuse,20,60,3,3,0.05,0.95,0.8594189263587795,8,2.0,1,2.0,1,2.0,1
1592,min_diffuse,20,60,3,3,0.05,0.95,0.9447204937789456,10,2.0,1,2.0,1,2.0,1
1593,min_diffuse,20,60,3,3,0.05,0.95,0.9128282118133928,17,3.0,0,2.0,1,2.0,1
1594,min_diffuse,20,60,3,3,0.05,0.95,0.944062764533452,15,2.0,1,2.0,1,2.0,1
1595,min_diffuse,20,60,3,3,0.05,0.95,0.8907882240802818,17,3.0,0,2.0,1,2.0,1
1596,min_diffuse,20,60,3,3,0.05,0.95,0.8317228079288543,5,2.0,1,2.0,1,2.0,1
1597,min_diffuse,20,60,3,3,0.05,0.95,0.9192102889097729,9,2.0,1,2.0,1,2.0,1
1598,min_diffuse,20,60,3,3,0.05,0.95,0.9349118028145986,15,2.0,1,2.0,1,2.0,1
1599,min_diffuse,20,60,3,3,0.05,0.95,0.8208717839156466,16,3.0,0,2.0,1,2.0,1
1600,min_diffuse,20,60,3,3,0.05,0.95,0.9056759653079628,10,2.0,1,2.0,1,2.0,1
1601,min_diffuse,20,60,3,3,0.05,0.95,0.9244741881375754,11,2.0,1,2.0,1,2.0,1
1602,min_diffuse,20,60,3,3,0.05,0.95,0.9496869652339206,77,3.0,1,3.0,1,3.0,1
1603,min_diffuse,20,60,3,3,0.05,0.95,0.9039718728225246,7,2.0,1,2.0,1,2.0,1
1604,min_diffuse,20,60,3,3,0.05,0.95,0.9157013828620876,25,3.0,0,2.0,1,3.0,0
1605,min_diffuse,20,60,3,3,0.05,0.95,0.8037844999275293,11,2.0,1,2.0,1,2.0,1
1606,min_diffuse,20,60,3,3,0.05,0.95,0.9432512431934807,6,2.0,1,2.0,1,2.0,1
1607,min_diffuse,20,60,3,3,0.05,0.95,0.937584882347092,7,2.0,1,2.0,1,2.0,1
1608,min_diffuse,20,60,3,3,0.05,0.95,0.9478376308763036,15,2.0,1,2.0,1,2.0,1
1609,min_diffuse,20,60,3,3,0.05,0.95,0.939679258572558,27,3.0,1,3.0,1,3.0,1
1610,min_diffuse,20,60,3,3,0.05,0.95,0.9150233265293336,20,3.0,0,2.0,1,2.0,1
1611,min_diffuse,20,60,3,3,0.05,0.95,0.8720054664732013,18,3.0,0,2.0,1,2.0,1
1612,min_diffuse,20,60,3,3,0.05,0.95,0.944508183952008,54,3.0,1,3.0,1,3.0,1
1613,min_diffuse,20,60,3,3,0.05,0.95,0.9069122322854436,7,2.0,1,2.0,1,2.0,1
1614,min_diffuse,20,60,3,3,0.05,0.95,0.941735442694852,24,3.0,1,3.0,1,3.0,1
1615,min_diffuse,20,60,3,3,0.05,0.95,0.9464778492223708,45,3.0,1,3.0,1,3.0,1
1616,min_diffuse,20,60,3,3,0.05,0.95,0.946475725097061,24,3.0,0,2.0,1,2.0,1
1617,min_diffuse,20,60,3,3,0.05,0.95,0.9494794732754516,12,2.0,1,2.0,1,2.0,1
1618,min_diffuse,20,60,3,3,0.05,0.95,0.8402865647032995,15,3.0,0,2.0,1,2.0,1
1619,min_diffuse,20,60,3,3,0.05,0.95,0.8973705855226025,11,2.0,1,2.0,1,2.0,1
1620,min_diffuse,20,60,3,3,0.05,0.95,0.9420510072155056,20,3.0,0,2.0,1,3.0,0
1621,min_diffuse,20,60,3,3,0.05,0.95,0.8452594935731874,11,2.0,1,2.0,1,2.0,1
1622,min_diffuse,20,60,3,3,0.05,0.95,0.9147674048290382,7,2.0,1,2.0,1,2.0,1
1623,min_diffuse,20,60,3,3,0.05,0.95,0.948101652095088,24,3.0,0,3.0,0,2.0,1
1624,min_diffuse,20,60,3,3,0.05,0.95,0.9086959148122268,13,3.0,0,2.0,1,2.0,1
1625,min_diffuse,20,60,3,3,0.05,0.95,0.8830935084730043,12,2.0,1,2.0,1,2.0,1
1626,min_diffuse,20,60,3,3,0.05,0.95,0.8865695253529767,17,3.0,1,3.0,1,3.0,1
1627,min_diffuse,20,60,3,3,0.05,0.95,0.932880749344268,19,2.0,1,2.0,1,2.0,1
1628,min_diffuse,20,60,3,3,0.05,0.95,0.923321503556421,10,2.0,1,2.0,1,2.0,1
1629,min_diffuse,20,60,3,3,0.05,0.95,0.9265650236669056,14,2.0,1,2.0,1,2.0,1
1630,min_diffuse,20,60,3,3,0.05,0.95,0.9020708439644428,6,2.0,0,1.0,1,1.0,1
1631,min_diffuse,20,60,3,3,0.05,0.95,0.9023067904485498,18,2.0,1,2.0,1,2.0,1
1632,min_diffuse,20,60,3,3,0.05,0.95,0.9275012552748424,15,3.0,0,2.0,1,2.0,1
1633,min_diffuse,20,60,3,3,0.05,0.95,0.8863749121084794,15,2.0,1,2.0,1,2.0,1
1634,min_diffuse,20,60,3,3,0.05,0.95,0.887783264230585,7,2.0,1,2.0,1,2.0,1
1635,min_diffuse,20,60,3,3,0.05,0.95,0.9179667801555984,20,3.0,0,2.0,1,2.0,1
1636,min_diffuse,20,60,3,3,0.05,0.95,0.9084873700114784,6,2.0,1,2.0,1,2.0,1
1637,min_diffuse,20,60,3,3,0.05,0.95,0.870333743358473,15,2.0,1,2.0,1,2.0,1
1638,min_diffuse,20,60,3,3,0.05,0.95,0.9123762980861674,38,3.0,0,2.0,1,2.0,1
1639,min_diffuse,20,60,3,3,0.05,0.95,0.8732862777758242,15,2.0,1,2.0,1,2.0,1
1640,min_diffuse,20,60,3,3,0.05,0.95,0.9440554498418188,18,3.0,1,3.0,1,3.0,1
1641,min_diffuse,20,60,3,3,0.05,0.95,0.9464203966299984,11,2.0,1,2.0,1,2.0,1
1642,min_diffuse,20,60,3,3,0.05,0.95,0.931876064754286,13,2.0,1,2.0,1,2.0,1
1643,min_diffuse,20,60,3,3,0.05,0.95,0.8720146859591379,32,3.0,1,3.0,1,3.0,1
1644,min_diffuse,20,60,3,3,0.05,0.95,0.9148328154908164,14,2.0,1,2.0,1,2.0,1
1645,min_diffuse,20,60,3,3,0.05,0.95,0.896720753022333,26,3.0,1,3.0,1,3.0,1
1646,min_diffuse,20,60,3,3,0.05,0.95,0.9222200288184303,8,2.0,1,2.0,1,2.0,1
1647,min_diffuse,20,60,3,3,0.05,0.95,0.9238699157286716,36,3.0,0,3.0,0,2.0,1
1648,min_diffuse,20,60,3,3,0.05,0.95,0.8168469778539612,8,2.0,1,2.0,1,2.0,1
1649,min_diffuse,20,60,3,3,0.05,0.95,0.8749283177376035,19,3.0,1,3.0,1,3.0,1
1650,min_diffuse,20,60,3,3,0.05,0.95,0.938823940940515,70,3.0,0,3.0,0,2.0,1
1651,min_diffuse,20,60,3,3,0.05,0.95,0.9422865590975162,15,2.0,1,2.0,1,2.0,1
1652,min_diffuse,20,60,3,3,0.05,0.95,0.9004628921925664,15,3.0,0,2.0,1,2.0,1
1653,min_diffuse,20,60,3,3,0.05,0.95,0.9325611637532286,15,3.0,1,3.0,1,3.0,1
1654,min_diffuse,20,60,3,3,0.05,0.95,0.9204791530921788,5,2.0,0,1.0,1,1.0,1
1655,min_diffuse,20,60,3,3,0.05,0.95,0.9470953396963864,19,3.0,1,3.0,1,3.0,1
1656,min_diffuse,20,60,3,3,0.05,0.95,0.8983323972284625,23,3.0,0,3.0,0,2.0,1
1657,min_diffuse,20,60,3,3,0.05,0.95,0.8660194704315237,7,2.0,1,2.0,1,2.0,1
1658,min_diffuse,20,60,3,3,0.05,0.95,0.897567428567085,8,2.0,1,2.0,1,2.0,1
1659,min_diffuse,20,60,3,3,0.05,0.95,0.9407198203297502,10,2.0,1,2.0,1,2.0,1
1660,min_diffuse,20,60,3,3,0.05,0.95,0.9366649417843425,21,3.0,0,2.0,1,2.0,1
1661,min_diffuse,20,60,3,3,0.05,0.95,0.8649043198641595,15,3.0,0,2.0,1,2.0,1
1662,min_diffuse,20,60,3,3,0.05,0.95,0.9349076755445184,30,3.0,0,2.0,1,2.0,1
1663,min_diffuse,20,60,3,3,0.05,0.95,0.872782399336049,8,2.0,1,2.0,1,2.0,1
1664,min_diffuse,20,60,3,3,0.05,0.95,0.9217404086175244,10,2.0,1,2.0,1,2.0,1
1665,min_diffuse,20,60,3,3,0.05,0.95,0.9210782895572684,6,2.0,1,2.0,1,2.0,1
1666,min_diffuse,20,60,3,3,0.05,0.95,0.942844990895081,39,4.0,0,4.0,0,3.0,1
1667,min_diffuse,20,60,3,3,0.05,0.95,0.933720186996367,10,2.0,1,2.0,1,2.0,1
1668,min_diffuse,20,60,3,3,0.05,0.95,0.9259835201642252,16,2.0,1,2.0,1,2.0,1
1669,min_diffuse,20,60,3,3,0.05,0.95,0.9486477149964158,11,2.0,1,2.0,1,2.0,1
1670,min_diffuse,20,60,3,3,0.05,0.95,0.9351522235655878,11,2.0,1,2.0,1,2.0,1
1671,min_diffuse,20,60,3,3,0.05,0.95,0.8546894143160203,14,3.0,0,2.0,1,2.0,1
1672,min_diffuse,20,60,3,3,0.05,0.95,0.9313806604237568,19,3.0,0,2.0,1,2.0,1
1673,min_diffuse,20,60,3,3,0.05,0.95,0.8681011638367521,16,3.0,0,2.0,1,2.0,1
1674,min_diffuse,20,60,3,3,0.05,0.95,0.8906246075373966,18,3.0,0,2.0,1,2.0,1
1675,min_diffuse,20,60,3,3,0.05,0.95,0.9331468546551622,35,3.0,1,3.0,1,3.0,1
1676,min_diffuse,20,60,3,3,0.05,0.95,0.93912042219152,13,2.0,1,2.0,1,2.0,1
1677,min_diffuse,20,60,3,3,0.05,0.95,0.9241878901936906,6,2.0,1,2.0,1,2.0,1
1678,min_diffuse,20,60,3,3,0.05,0.95,0.9282656238360364,16,3.0,0,2.0,1,2.0,1
1679,min_diffuse,20,60,3,3,0.05,0.95,0.946493636597976,15,2.0,1,2.0,1,2.0,1
1680,min_diffuse,20,60,3,3,0.05,0.95,0.916832452607443,37,3.0,1,3.0,1,3.0,1
1681,min_diffuse,20,60,3,3,0.05,0.95,0.8970771295511889,13,2.0,1,2.0,1,2.0,1
1682,min_diffuse,20,60,3,3,0.05,0.95,0.9102163155303938,9,2.0,1,2.0,1,2.0,1
1683,min_diffuse,20,60,3,3,0.05,0.95,0.9333614975807334,16,2.0,1,2.0,1,2.0,1
1684,min_diffuse,20,60,3,3,0.05,0.95,0.8442371262444363,11,2.0,1,2.0,1,2.0,1
1685,min_diffuse,20,60,3,3,0.05,0.95,0.8737097977620716,7,2.0,1,2.0,1,2.0,1
1686,min_diffuse,20,60,3,3,0.05,0.95,0.9413282787525532,12,2.0,1,2.0,1,2.0,1
1687,min_diffuse,20,60,3,3,0.05,0.95,0.9478897812106682,25,3.0,1,3.0,1,3.0,1
1688,min_diffuse,20,60,3,3,0.05,0.95,0.9280564150327868,7,2.0,1,2.0,1,2.0,1
1689,min_diffuse,20,60,3,3,0.05,0.95,0.9451034397457024,20,3.0,1,3.0,1,3.0,1
1690,min_diffuse,20,60,3,3,0.05,0.95,0.9080970108610577,39,4.0,0,3.0,1,3.0,1
1691,min_diffuse,20,60,3,3,0.05,0.95,0.9172910542875994,9,2.0,1,2.0,1,2.0,1
1692,min_diffuse,20,60,3,3,0.05,0.95,0.7477616871184944,11,2.0,1,2.0,1,2.0,1
1693,min_diffuse,20,60,3,3,0.05,0.95,0.9180182561930732,13,2.0,1,2.0,1,2.0,1
1694,min_diffuse,20,60,3,3,0.05,0.95,0.8528509405991191,9,2.0,1,2.0,1,2.0,1
1695,min_diffuse,20,60,3,3,0.05,0.95,0.8907990080980918,34,3.0,1,3.0,1,3.0,1
1696,min_diffuse,20,60,3,3,0.05,0.95,0.9143297937759388,19,3.0,0,2.0,1,2.0,1
1697,min_diffuse,20,60,3,3,0.05,0.95,0.8339089004101025,13,2.0,1,2.0,1,2.0,1
1698,min_diffuse,20,60,3,3,0.05,0.95,0.9126611232209172,49,3.0,1,3.0,1,3.0,1
1699,min_diffuse,20,60,3,3,0.05,0.95,0.9395402487527484,8,2.0,1,2.0,1,2.0,1
1700,min_diffuse,20,60,3,3,0.05,0.95,0.887036687620385,17,3.0,0,2.0,1,2.0,1
1701,min_diffuse,20,60,3,3,0.05,0.95,0.882439734165193,12,3.0,0,2.0,1,2.0,1
1702,min_diffuse,20,60,3,3,0.05,0.95,0.9200942833473922,12,2.0,1,2.0,1,2.0,1
1703,min_diffuse,20,60,3,3,0.05,0.95,0.9112480038879052,4,2.0,1,2.0,1,2.0,1
1704,min_diffuse,20,60,3,3,0.05,0.95,0.8883912352124743,20,2.0,1,2.0,1,2.0,1
1705,min_diffuse,20,60,3,3,0.05,0.95,0.8988647035871785,27,3.0,1,3.0,1,3.0,1
1706,min_diffuse,20,60,3,3,0.05,0.95,0.949297209592168,16,3.0,1,3.0,1,3.0,1
1707,min_diffuse,20,60,3,3,0.05,0.95,0.8463482620474757,8,2.0,1,2.0,1,2.0,1
1708,min_diffuse,20,60,3,3,0.05,0.95,0.9475630174694716,26,3.0,0,2.0,1,2.0,1
1709,min_diffuse,20,60,3,3,0.05,0.95,0.9229533333456188,78,4.0,0,3.0,1,4.0,0
1710,min_diffuse,20,60,3,3,0.05,0.95,0.8751354117536301,18,3.0,0,2.0,1,2.0,1
1711,min_diffuse,20,60,3,3,0.05,0.95,0.9497957705347124,33,3.0,1,3.0,1,3.0,1
1712,min_diffuse,20,60,3,3,0.05,0.95,0.8740738266428709,22,2.0,1,2.0,1,2.0,1
1713,min_diffuse,20,60,3,3,0.05,0.95,0.9322817065597768,17,3.0,0,2.0,1,2.0,1
1714,min_diffuse,20,60,3,3,0.05,0.95,0.849396208068598,9,2.0,1,2.0,1,2.0,1
1715,min_diffuse,20,60,3,3,0.05,0.95,0.9342163400919168,12,2.0,1,2.0,1,2.0,1
1716,min_diffuse,20,60,3,3,0.05,0.95,0.863210570767662,10,2.0,1,2.0,1,2.0,1
1717,min_diffuse,20,60,3,3,0.05,0.95,0.9374662306690958,17,3.0,0,2.0,1,2.0,1
1718,min_diffuse,20,60,3,3,0.05,0.95,0.7672577543684831,8,2.0,1,2.0,1,2.0,1
1719,min_diffuse,20,60,3,3,0.05,0.95,0.8999618976942305,38,3.0,1,3.0,1,3.0,1
1720,min_diffuse,20,60,3,3,0.05,0.95,0.94994518332205,10,2.0,1,2.0,1,2.0,1
1721,min_diffuse,20,60,3,3,0.05,0.95,0.9276165423841884,24,3.0,0,2.0,1,2.0,1
1722,min_diffuse,20,60,3,3,0.05,0.95,0.8245501385598331,10,2.0,1,2.0,1,2.0,1
1723,min_diffuse,20,60,3,3,0.05,0.95,0.8675176271784723,7,2.0,1,2.0,1,2.0,1
1724,min_diffuse,20,60,3,3,0.05,0.95,0.9476091422966204,25,3.0,0,3.0,0,2.0,1
1725,min_diffuse,20,60,3,3,0.05,0.95,0.8578083957337559,14,2.0,1,2.0,1,2.0,1
1726,min_diffuse,20,60,3,3,0.05,0.95,0.933448752202148,19,3.0,0,2.0,1,3.0,0
1727,min_diffuse,20,60,3,3,0.05,0.95,0.9320450695412053,25,3.0,1,3.0,1,3.0,1
1728,min_diffuse,20,60,3,3,0.05,0.95,0.8945574529376583,42,3.0,1,3.0,1,3.0,1
1729,min_diffuse,20,60,3,3,0.05,0.95,0.9288054782309784,34,3.0,0,2.0,1,2.0,1
1730,min_diffuse,20,60,3,3,0.05,0.95,0.946173504092885,15,3.0,0,2.0,1,2.0,1
1731,min_diffuse,20,60,3,3,0.05,0.95,0.8702228165057172,17,3.0,0,2.0,1,2.0,1
1732,min_diffuse,20,60,3,3,0.05,0.95,0.9168620976618654,8,2.0,1,2.0,1,2.0,1
1733,min_diffuse,20,60,3,3,0.05,0.95,0.8995473953365768,9,2.0,0,2.0,0,1.0,1
1734,min_diffuse,20,60,3,3,0.05,0.95,0.9439354530754398,23,3.0,0,2.0,1,2.0,1
1735,min_diffuse,20,60,3,3,0.05,0.95,0.8882761523073156,7,2.0,1,2.0,1,2.0,1
1736,min_diffuse,20,60,3,3,0.05,0.95,0.9364956683812586,107,4.0,0,3.0,1,3.0,1
1737,min_diffuse,20,60,3,3,0.05,0.95,0.9154834914263492,15,3.0,1,3.0,1,3.0,1
1738,min_diffuse,20,60,3,3,0.05,0.95,0.8227430612781409,14,2.0,1,2.0,1,2.0,1
1739,min_diffuse,20,60,3,3,0.05,0.95,0.8598259428965106,4,2.0,1,2.0,1,2.0,1
1740,min_diffuse,20,60,3,3,0.05,0.95,0.8969452079962749,14,3.0,0,2.0,1,2.0,1
1741,min_diffuse,20,60,3,3,0.05,0.95,0.936718913944408,29,3.0,0,2.0,1,2.0,1
1742,min_diffuse,20,60,3,3,0.05,0.95,0.9168748855411548,17,2.0,1,2.0,1,2.0,1
1743,min_diffuse,20,60,3,3,0.05,0.95,0.8800650536521294,11,2.0,1,2.0,1,2.0,1
1744,min_diffuse,20,60,3,3,0.05,0.95,0.9191364363289816,38,4.0,0,3.0,1,4.0,0
1745,min_diffuse,20,60,3,3,0.05,0.95,0.9415598013116068,34,3.0,1,3.0,1,3.0,1
1746,min_diffuse,20,60,3,3,0.05,0.95,0.9217021241990652,87,4.0,0,3.0,1,3.0,1
1747,min_diffuse,20,60,3,3,0.05,0.95,0.9156631240316156,16,3.0,0,2.0,1,2.0,1
1748,min_diffuse,20,60,3,3,0.05,0.95,0.7553791459666637,3,1.0,1,1.0,1,1.0,1
1749,min_diffuse,20,60,3,3,0.05,0.95,0.9362529096040412,20,2.0,1,2.0,1,2.0,1
1750,min_diffuse,20,60,3,3,0.05,0.95,0.9156420672664236,8,2.0,1,2.0,1,2.0,1
1751,min_diffuse,20,60,3,3,0.05,0.95,0.8230541149279706,10,2.0,1,2.0,1,2.0,1
1752,min_diffuse,20,60,3,3,0.05,0.95,0.7783191486388209,11,2.0,1,2.0,1,2.0,1
1753,min_diffuse,20,60,3,3,0.05,0.95,0.8998877212364759,20,3.0,0,2.0,1,2.0,1
1754,min_diffuse,20,60,3,3,0.05,0.95,0.9273764115343026,8,2.0,1,2.0,1,2.0,1
1755,min_diffuse,20,60,3,3,0.05,0.95,0.944036940943104,15,2.0,1,2.0,1,3.0,0
1756,min_diffuse,20,60,3,3,0.05,0.95,0.9343763156325544,13,2.0,1,2.0,1,2.0,1
1757,min_diffuse,20,60,3,3,0.05,0.95,0.9300908327404483,54,4.0,1,4.0,1,4.0,1
1758,min_diffuse,20,60,3,3,0.05,0.95,0.9004791127496437,16,2.0,1,2.0,1,2.0,1
1759,min_diffuse,20,60,3,3,0.05,0.95,0.9308330297522188,17,3.0,0,2.0,1,2.0,1
1760,min_diffuse,20,60,3,3,0.05,0.95,0.8975826526747125,22,3.0,0,2.0,1,2.0,1
1761,min_diffuse,20,60,3,3,0.05,0.95,0.8905340764671157,5,2.0,1,2.0,1,2.0,1
1762,min_diffuse,20,60,3,3,0.05,0.95,0.9239878142835758,12,2.0,1,2.0,1,2.0,1
1763,min_diffuse,20,60,3,3,0.05,0.95,0.9487088403634024,22,3.0,0,2.0,1,2.0,1
1764,min_diffuse,20,60,3,3,0.05,0.95,0.9071555043522458,12,2.0,1,2.0,1,2.0,1
1765,min_diffuse,20,60,3,3,0.05,0.95,0.9048712428268856,6,2.0,1,2.0,1,2.0,1
1766,min_diffuse,20,60,3,3,0.05,0.95,0.9316724413008848,11,2.0,1,2.0,1,2.0,1
1767,min_diffuse,20,60,3,3,0.05,0.95,0.8932897550941491,5,2.0,1,2.0,1,2.0,1
1768,min_diffuse,20,60,3,3,0.05,0.95,0.9420353952178788,20,3.0,1,3.0,1,3.0,1
1769,min_diffuse,20,60,3,3,0.05,0.95,0.9405812952992024,27,3.0,1,3.0,1,3.0,1
1770,min_diffuse,20,60,3,3,0.05,0.95,0.918134320171016,13,2.0,1,2.0,1,2.0,1
1771,min_diffuse,20,60,3,3,0.05,0.95,0.9115826891353888,9,2.0,1,2.0,1,2.0,1
1772,min_diffuse,20,60,3,3,0.05,0.95,0.9259485805503128,27,3.0,0,2.0,1,3.0,0
1773,min_diffuse,20,60,3,3,0.05,0.95,0.9312368132221058,17,2.0,1,2.0,1,2.0,1
1774,min_diffuse,20,60,3,3,0.05,0.95,0.9400152717934692,22,4.0,1,4.0,1,4.0,1
1775,min_diffuse,20,60,3,3,0.05,0.95,0.9401474862452474,7,2.0,1,2.0,1,2.0,1
1776,min_diffuse,20,60,3,3,0.05,0.95,0.945247562971938,10,2.0,1,2.0,1,2.0,1
1777,min_diffuse,20,60,3,3,0.05,0.95,0.892679362770808,9,2.0,1,2.0,1,2.0,1
1778,min_diffuse,20,60,3,3,0.05,0.95,0.9053507350915349,12,3.0,0,2.0,1,2.0,1
1779,min_diffuse,20,60,3,3,0.05,0.95,0.8351367467406892,5,2.0,0,2.0,0,1.0,1
1780,min_diffuse,20,60,3,3,0.05,0.95,0.9200546940044672,11,2.0,1,2.0,1,2.0,1
1781,min_diffuse,20,60,3,3,0.05,0.95,0.9318887643995064,7,2.0,1,2.0,1,2.0,1
1782,min_diffuse,20,60,3,3,0.05,0.95,0.921731731191502,14,2.0,1,2.0,1,2.0,1
1783,min_diffuse,20,60,3,3,0.05,0.95,0.9022718212708256,23,2.0,1,2.0,1,2.0,1
1784,min_diffuse,20,60,3,3,0.05,0.95,0.947779809228292,21,3.0,1,3.0,1,3.0,1
1785,min_diffuse,20,60,3,3,0.05,0.95,0.9460431673558376,7,2.0,1,2.0,1,2.0,1
1786,min_diffuse,20,60,3,3,0.05,0.95,0.9432244499489147,60,4.0,0,3.0,1,3.0,1
1787,min_diffuse,20,60,3,3,0.05,0.95,0.8989509584384625,8,2.0,1,2.0,1,2.0,1
1788,min_diffuse,20,60,3,3,0.05,0.95,0.9466004182915724,15,2.0,1,2.0,1,2.0,1
1789,min_diffuse,20,60,3,3,0.05,0.95,0.9026480485166586,14,2.0,1,2.0,1,2.0,1
1790,min_diffuse,20,60,3,3,0.05,0.95,0.8542197045870036,14,2.0,1,2.0,1,2.0,1
1791,min_diffuse,20,60,3,3,0.05,0.95,0.9283820455586584,16,2.0,1,2.0,1,2.0,1
1792,min_diffuse,20,60,3,3,0.05,0.95,0.9095600799001872,13,2.0,1,2.0,1,2.0,1
1793,min_diffuse,20,60,3,3,0.05,0.95,0.8265973664470593,4,2.0,1,2.0,1,2.0,1
1794,min_diffuse,20,60,3,3,0.05,0.95,0.9389326309922288,11,2.0,1,2.0,1,2.0,1
1795,min_diffuse,20,60,3,3,0.05,0.95,0.935896651198492,2,1.0,1,1.0,1,1.0,1
1796,min_diffuse,20,60,3,3,0.05,0.95,0.8565115248531686,9,2.0,1,2.0,1,2.0,1
1797,min_diffuse,20,60,3,3,0.05,0.95,0.8915743039689681,10,2.0,1,2.0,1,2.0,1
1798,min_diffuse,20,60,3,3,0.05,0.95,0.9199316508490208,10,2.0,1,2.0,1,3.0,0
1799,min_diffuse,20,60,3,3,0.05,0.95,0.9132073978794918,59,3.0,1,3.0,1,3.0,1
1800,min_diffuse,20,60,3,3,0.05,0.95,0.9407385335119228,12,2.0,1,2.0,1,2.0,1
1801,min_diffuse,20,60,3,3,0.05,0.95,0.9483874240695624,17,3.0,0,2.0,1,3.0,0
1802,min_diffuse,20,60,3,3,0.05,0.95,0.93453338343139,19,2.0,1,3.0,0,3.0,0
1803,min_diffuse,20,60,3,3,0.05,0.95,0.941890124478642,11,2.0,1,2.0,1,2.0,1
1804,min_diffuse,20,60,3,3,0.05,0.95,0.93692466158498,22,3.0,0,2.0,1,2.0,1
1805,min_diffuse,20,60,3,3,0.05,0.95,0.8089900832237586,11,2.0,1,2.0,1,2.0,1
1806,min_diffuse,20,60,3,3,0.05,0.95,0.9474140207718452,22,3.0,0,2.0,1,3.0,0
1807,min_diffuse,20,60,3,3,0.05,0.95,0.9475238771963976,39,3.0,1,3.0,1,3.0,1
1808,min_diffuse,20,60,3,3,0.05,0.95,0.8905700828067377,8,2.0,1,2.0,1,2.0,1
1809,min_diffuse,20,60,3,3,0.05,0.95,0.8803098436679687,24,3.0,0,2.0,1,2.0,1
1810,min_diffuse,20,60,3,3,0.05,0.95,0.8822543088290684,14,2.0,1,2.0,1,2.0,1
1811,min_diffuse,20,60,3,3,0.05,0.95,0.8632320360735743,6,2.0,1,2.0,1,2.0,1
1812,min_diffuse,20,60,3,3,0.05,0.95,0.938046188749071,35,3.0,0,2.0,1,3.0,0
1813,min_diffuse,20,60,3,3,0.05,0.95,0.8973121952386954,12,2.0,1,2.0,1,2.0,1
1814,min_diffuse,20,60,3,3,0.05,0.95,0.9028611695061934,10,2.0,1,2.0,1,2.0,1
1815,min_diffuse,20,60,3,3,0.05,0.95,0.8980735936208544,24,3.0,0,3.0,0,2.0,1
1816,min_diffuse,20,60,3,3,0.05,0.95,0.9062961350778964,16,2.0,1,2.0,1,2.0,1
1817,min_diffuse,20,60,3,3,0.05,0.95,0.9046781668173012,17,2.0,1,2.0,1,2.0,1
1818,min_diffuse,20,60,3,3,0.05,0.95,0.8701130295761303,8,2.0,1,2.0,1,2.0,1
1819,min_diffuse,20,60,3,3,0.05,0.95,0.9331209584261672,9,2.0,1,2.0,1,2.0,1
1820,min_diffuse,20,60,3,3,0.05,0.95,0.9374360752049126,22,3.0,0,3.0,0,2.0,1
1821,min_diffuse,20,60,3,3,0.05,0.95,0.9265693601843236,26,3.0,0,3.0,0,2.0,1
1822,min_diffuse,20,60,3,3,0.05,0.95,0.841833867744455,11,2.0,1,2.0,1,2.0,1
1823,min_diffuse,20,60,3,3,0.05,0.95,0.9237013410262204,11,2.0,1,2.0,1,2.0,1
1824,min_diffuse,20,60,3,3,0.05,0.95,0.902094813533721,26,3.0,1,3.0,1,3.0,1
1825,min_diffuse,20,60,3,3,0.05,0.95,0.8429032112902497,18,2.0,1,2.0,1,2.0,1
1826,min_diffuse,20,60,3,3,0.05,0.95,0.9256610009222472,21,3.0,1,3.0,1,3.0,1
1827,min_diffuse,20,60,3,3,0.05,0.95,0.8939271152684897,23,3.0,0,2.0,1,2.0,1
1828,min_diffuse,20,60,3,3,0.05,0.95,0.94479410061934,55,4.0,0,4.0,0,3.0,1
1829,min_diffuse,20,60,3,3,0.05,0.95,0.8671185580015623,30,2.0,1,2.0,1,2.0,1
1830,min_diffuse,20,60,3,3,0.05,0.95,0.8921894611305915,20,3.0,1,3.0,1,3.0,1
1831,min_diffuse,20,60,3,3,0.05,0.95,0.9352369344611364,15,2.0,1,2.0,1,2.0,1
1832,min_diffuse,20,60,3,3,0.05,0.95,0.9212148776417683,25,3.0,1,3.0,1,3.0,1
1833,min_diffuse,20,60,3,3,0.05,0.95,0.8962069288501155,10,2.0,1,2.0,1,2.0,1
1834,min_diffuse,20,60,3,3,0.05,0.95,0.9385981436619,49,3.0,0,2.0,1,2.0,1
1835,min_diffuse,20,60,3,3,0.05,0.95,0.92939143979925,15,2.0,1,2.0,1,2.0,1
1836,min_diffuse,20,60,3,3,0.05,0.95,0.9456813326188622,21,3.0,0,2.0,1,3.0,0
1837,min_diffuse,20,60,3,3,0.05,0.95,0.9174455967775804,12,2.0,1,2.0,1,2.0,1
1838,min_diffuse,20,60,3,3,0.05,0.95,0.9486347914119356,24,3.0,1,3.0,1,3.0,1
1839,min_diffuse,20,60,3,3,0.05,0.95,0.890312535894653,13,2.0,1,2.0,1,2.0,1
1840,min_diffuse,20,60,3,3,0.05,0.95,0.8986223818603877,22,2.0,1,2.0,1,2.0,1
1841,min_diffuse,20,60,3,3,0.05,0.95,0.891190914206982,7,2.0,0,1.0,1,2.0,0
1842,min_diffuse,20,60,3,3,0.05,0.95,0.9431963414478824,32,3.0,0,2.0,1,2.0,1
1843,min_diffuse,20,60,3,3,0.05,0.95,0.9442670915810436,13,3.0,1,3.0,1,3.0,1
1844,min_diffuse,20,60,3,3,0.05,0.95,0.924287191219302,37,4.0,0,3.0,1,3.0,1
1845,min_diffuse,20,60,3,3,0.05,0.95,0.7625981924603745,10,2.0,1,2.0,1,2.0,1
1846,min_diffuse,20,60,3,3,0.05,0.95,0.9377451297291818,12,2.0,1,2.0,1,3.0,0
1847,min_diffuse,20,60,3,3,0.05,0.95,0.8784381303611054,10,2.0,1,2.0,1,2.0,1
1848,min_diffuse,20,60,3,3,0.05,0.95,0.9267840471052632,34,3.0,0,2.0,1,2.0,1
1849,min_diffuse,20,60,3,3,0.05,0.95,0.9239509270601388,24,3.0,1,3.0,1,3.0,1
1850,min_diffuse,20,60,3,3,0.05,0.95,0.8954372910265398,40,3.0,1,3.0,1,3.0,1
1851,min_diffuse,20,60,3,3,0.05,0.95,0.9427231317913546,12,2.0,1,2.0,1,2.0,1
1852,min_diffuse,20,60,3,3,0.05,0.95,0.9030639961768502,12,2.0,1,2.0,1,3.0,0
1853,min_diffuse,20,60,3,3,0.05,0.95,0.9161623430279798,14,2.0,1,2.0,1,2.0,1
1854,min_diffuse,20,60,3,3,0.05,0.95,0.912684821301414,8,2.0,1,2.0,1,2.0,1
1855,min_diffuse,20,60,3,3,0.05,0.95,0.8757598222181489,7,2.0,1,2.0,1,2.0,1
1856,min_diffuse,20,60,3,3,0.05,0.95,0.8644797809861121,4,2.0,1,2.0,1,2.0,1
1857,min_diffuse,20,60,3,3,0.05,0.95,0.8981843191975958,18,3.0,0,2.0,1,2.0,1
1858,min_diffuse,20,60,3,3,0.05,0.95,0.9499030563782092,58,3.0,1,3.0,1,3.0,1
1859,min_diffuse,20,60,3,3,0.05,0.95,0.7588303073364676,7,2.0,1,2.0,1,2.0,1
1860,min_diffuse,20,60,3,3,0.05,0.95,0.8703853526728862,5,2.0,1,2.0,1,2.0,1
1861,min_diffuse,20,60,3,3,0.05,0.95,0.939488350536678,12,2.0,1,2.0,1,2.0,1
1862,min_diffuse,20,60,3,3,0.05,0.95,0.9393949019668824,19,3.0,1,3.0,1,3.0,1
1863,min_diffuse,20,60,3,3,0.05,0.95,0.8255539229484788,17,3.0,0,2.0,1,2.0,1
1864,min_diffuse,20,60,3,3,0.05,0.95,0.9384465971338108,17,2.0,1,2.0,1,2.0,1
1865,min_diffuse,20,60,3,3,0.05,0.95,0.9235467113450916,10,2.0,1,2.0,1,2.0,1
1866,min_diffuse,20,60,3,3,0.05,0.95,0.9440814029949552,64,4.0,0,4.0,0,3.0,1
1867,min_diffuse,20,60,3,3,0.05,0.95,0.8595942181419494,17,2.0,1,2.0,1,2.0,1
1868,min_diffuse,20,60,3,3,0.05,0.95,0.8546170787332099,5,2.0,1,2.0,1,2.0,1
1869,min_diffuse,20,60,3,3,0.05,0.95,0.8859563770575483,19,2.0,1,2.0,1,2.0,1
1870,min_diffuse,20,60,3,3,0.05,0.95,0.9269309995002248,25,3.0,0,2.0,1,2.0,1
1871,min_diffuse,20,60,3,3,0.05,0.95,0.9253566578644088,12,2.0,1,2.0,1,2.0,1
1872,min_diffuse,20,60,3,3,0.05,0.95,0.9342915143950076,12,2.0,1,2.0,1,3.0,0
1873,min_diffuse,20,60,3,3,0.05,0.95,0.8877458605527627,16,2.0,1,2.0,1,2.0,1
1874,min_diffuse,20,60,3,3,0.05,0.95,0.9001385818328892,20,3.0,0,2.0,1,2.0,1
1875,min_diffuse,20,60,3,3,0.05,0.95,0.9023415889192689,12,2.0,1,2.0,1,2.0,1
1876,min_diffuse,20,60,3,3,0.05,0.95,0.8367288383184295,10,2.0,1,2.0,1,2.0,1
1877,min_diffuse,20,60,3,3,0.05,0.95,0.9029703056172774,7,2.0,1,2.0,1,2.0,1
1878,min_diffuse,20,60,3,3,0.05,0.95,0.9234955907537656,12,2.0,1,3.0,0,2.0,1
1879,min_diffuse,20,60,3,3,0.05,0.95,0.9394815451325408,12,2.0,1,2.0,1,2.0,1
1880,min_diffuse,20,60,3,3,0.05,0.95,0.9411758188541252,15,3.0,0,2.0,1,2.0,1
1881,min_diffuse,20,60,3,3,0.05,0.95,0.9265737619192934,18,2.0,1,3.0,0,3.0,0
1882,min_diffuse,20,60,3,3,0.05,0.95,0.912344694837925,46,4.0,0,3.0,1,3.0,1
1883,min_diffuse,20,60,3,3,0.05,0.95,0.9173189108709032,42,3.0,1,3.0,1,3.0,1
1884,min_diffuse,20,60,3,3,0.05,0.95,0.9436606307619768,8,2.0,1,2.0,1,2.0,1
1885,min_diffuse,20,60,3,3,0.05,0.95,0.9338644860631142,18,2.0,1,2.0,1,2.0,1
1886,min_diffuse,20,60,3,3,0.05,0.95,0.9267489403250768,16,2.0,1,2.0,1,2.0,1
1887,min_diffuse,20,60,3,3,0.05,0.95,0.9487265713071996,22,3.0,1,3.0,1,3.0,1
1888,min_diffuse,20,60,3,3,0.05,0.95,0.9200294841199744,35,2.0,1,2.0,1,2.0,1
1889,min_diffuse,20,60,3,3,0.05,0.95,0.8581700741782479,15,3.0,0,3.0,0,2.0,1
1890,min_diffuse,20,60,3,3,0.05,0.95,0.9333866808020872,25,3.0,1,3.0,1,3.0,1
1891,min_diffuse,20,60,3,3,0.05,0.95,0.9149866254774536,37,3.0,1,3.0,1,3.0,1
1892,min_diffuse,20,60,3,3,0.05,0.95,0.9271896163946284,19,3.0,0,2.0,1,2.0,1
1893,min_diffuse,20,60,3,3,0.05,0.95,0.9411667284175126,18,3.0,0,2.0,1,3.0,0
1894,min_diffuse,20,60,3,3,0.05,0.95,0.9375586584440402,12,2.0,1,2.0,1,2.0,1
1895,min_diffuse,20,60,3,3,0.05,0.95,0.8569670066881904,3,1.0,1,1.0,1,2.0,0
1896,min_diffuse,20,60,3,3,0.05,0.95,0.9173557522209088,28,3.0,0,3.0,0,2.0,1
1897,min_diffuse,20,60,3,3,0.05,0.95,0.929523210736302,18,3.0,0,3.0,0,2.0,1
1898,min_diffuse,20,60,3,3,0.05,0.95,0.9230675096668928,22,3.0,0,2.0,1,2.0,1
1899,min_diffuse,20,60,3,3,0.05,0.95,0.8934569257220376,11,2.0,1,2.0,1,2.0,1
1900,min_diffuse,20,60,3,3,0.05,0.95,0.9059022497820242,10,2.0,1,2.0,1,2.0,1
1901,min_diffuse,20,60,3,3,0.05,0.95,0.8723607451574777,10,2.0,1,2.0,1,2.0,1
1902,min_diffuse,20,60,3,3,0.05,0.95,0.909320410688455,30,3.0,1,3.0,1,3.0,1
1903,min_diffuse,20,60,3,3,0.05,0.95,0.9362128699295008,12,2.0,1,2.0,1,3.0,0
1904,min_diffuse,20,60,3,3,0.05,0.95,0.8977747107060543,31,3.0,1,3.0,1,3.0,1
1905,min_diffuse,20,60,3,3,0.05,0.95,0.8926994615242874,7,2.0,1,2.0,1,2.0,1
1906,min_diffuse,20,60,3,3,0.05,0.95,0.9115433690422317,8,2.0,0,1.0,1,1.0,1
1907,min_diffuse,20,60,3,3,0.05,0.95,0.8739690941636298,32,3.0,0,2.0,1,2.0,1
1908,min_diffuse,20,60,3,3,0.05,0.95,0.9396157408954364,16,3.0,0,2.0,1,3.0,0
1909,min_diffuse,20,60,3,3,0.05,0.95,0.9267356340264228,19,3.0,0,2.0,1,2.0,1
1910,min_diffuse,20,60,3,3,0.05,0.95,0.9236506000500958,23,3.0,1,3.0,1,3.0,1
1911,min_diffuse,20,60,3,3,0.05,0.95,0.8583024650687687,11,2.0,1,2.0,1,2.0,1
1912,min_diffuse,20,60,3,3,0.05,0.95,0.9434826177429388,9,2.0,1,2.0,1,3.0,0
1913,min_diffuse,20,60,3,3,0.05,0.95,0.9437165840888556,39,4.0,0,3.0,1,3.0,1
1914,min_diffuse,20,60,3,3,0.05,0.95,0.9297122656599158,8,2.0,1,2.0,1,2.0,1
1915,min_diffuse,20,60,3,3,0.05,0.95,0.908931340535878,20,3.0,0,2.0,1,2.0,1
1916,min_diffuse,20,60,3,3,0.05,0.95,0.9403141857136528,25,3.0,0,2.0,1,2.0,1
1917,min_diffuse,20,60,3,3,0.05,0.95,0.9444114375995558,32,3.0,0,2.0,1,3.0,0
1918,min_diffuse,20,60,3,3,0.05,0.95,0.8511370349078394,11,2.0,1,2.0,1,2.0,1
1919,min_diffuse,20,60,3,3,0.05,0.95,0.8365289945952126,7,2.0,1,2.0,1,2.0,1
1920,min_diffuse,20,60,3,3,0.05,0.95,0.940610019261838,80,4.0,0,3.0,1,3.0,1
1921,min_diffuse,20,60,3,3,0.05,0.95,0.9467435387609424,11,2.0,1,2.0,1,2.0,1
1922,min_diffuse,20,60,3,3,0.05,0.95,0.908599096322737,33,4.0,0,3.0,1,3.0,1
1923,min_diffuse,20,60,3,3,0.05,0.95,0.8192081108090858,13,3.0,0,2.0,1,2.0,1
1924,min_diffuse,20,60,3,3,0.05,0.95,0.9298230102735954,31,4.0,1,4.0,1,4.0,1
1925,min_diffuse,20,60,3,3,0.05,0.95,0.8209112063287133,8,2.0,0,2.0,0,1.0,1
1926,min_diffuse,20,60,3,3,0.05,0.95,0.9061462496195278,11,2.0,0,2.0,0,1.0,1
1927,min_diffuse,20,60,3,3,0.05,0.95,0.926666384177412,6,2.0,1,2.0,1,2.0,1
1928,min_diffuse,20,60,3,3,0.05,0.95,0.9102965830023352,13,3.0,0,2.0,1,2.0,1
1929,min_diffuse,20,60,3,3,0.05,0.95,0.909380286472841,15,2.0,1,2.0,1,2.0,1
1930,min_diffuse,20,60,3,3,0.05,0.95,0.9010613833096726,28,3.0,1,3.0,1,3.0,1
1931,min_diffuse,20,60,3,3,0.05,0.95,0.9302610379664268,6,2.0,1,2.0,1,2.0,1
1932,min_diffuse,20,60,3,3,0.05,0.95,0.8882927683903072,10,2.0,1,2.0,1,2.0,1
1933,min_diffuse,20,60,3,3,0.05,0.95,0.8909595651199489,8,2.0,1,2.0,1,2.0,1
1934,min_diffuse,20,60,3,3,0.05,0.95,0.9011251447556546,5,2.0,0,1.0,1,2.0,0
1935,min_diffuse,20,60,3,3,0.05,0.95,0.8538087718937711,11,2.0,1,2.0,1,2.0,1
1936,min_diffuse,20,60,3,3,0.05,0.95,0.888212700673743,29,3.0,0,3.0,0,2.0,1
1937,min_diffuse,20,60,3,3,0.05,0.95,0.9498145633562808,13,2.0,1,2.0,1,2.0,1
1938,min_diffuse,20,60,3,3,0.05,0.95,0.9182818285073912,11,2.0,1,2.0,1,2.0,1
1939,min_diffuse,20,60,3,3,0.05,0.95,0.9480078876436686,27,2.0,1,2.0,1,2.0,1
1940,min_diffuse,20,60,3,3,0.05,0.95,0.9082163793760868,18,2.0,1,2.0,1,2.0,1
1941,min_diffuse,20,60,3,3,0.05,0.95,0.933227117485171,11,2.0,1,2.0,1,2.0,1
1942,min_diffuse,20,60,3,3,0.05,0.95,0.9310842483181055,8,2.0,1,2.0,1,2.0,1
1943,min_diffuse,20,60,3,3,0.05,0.95,0.9498587018790174,13,3.0,0,2.0,1,2.0,1
1944,min_diffuse,20,60,3,3,0.05,0.95,0.9421753915153174,24,3.0,1,3.0,1,3.0,1
1945,min_diffuse,20,60,3,3,0.05,0.95,0.9460770449152676,29,3.0,1,3.0,1,3.0,1
1946,min_diffuse,20,60,3,3,0.05,0.95,0.8404607360020088,11,2.0,1,2.0,1,2.0,1
1947,min_diffuse,20,60,3,3,0.05,0.95,0.9468285026242876,11,2.0,1,2.0,1,2.0,1
1948,min_diffuse,20,60,3,3,0.05,0.95,0.9360434253715654,16,2.0,1,2.0,1,2.0,1
1949,min_diffuse,20,60,3,3,0.05,0.95,0.926011039457652,12,2.0,1,2.0,1,2.0,1
1950,min_diffuse,20,60,3,3,0.05,0.95,0.9493199745378952,32,3.0,1,3.0,1,3.0,1
1951,min_diffuse,20,60,3,3,0.05,0.95,0.9309579642861044,8,2.0,1,2.0,1,2.0,1
1952,min_diffuse,20,60,3,3,0.05,0.95,0.9388779483825946,21,3.0,1,3.0,1,3.0,1
1953,min_diffuse,20,60,3,3,0.05,0.95,0.9064680415540752,14,2.0,1,2.0,1,2.0,1
1954,min_diffuse,20,60,3,3,0.05,0.95,0.8928101547183899,10,2.0,1,2.0,1,2.0,1
1955,min_diffuse,20,60,3,3,0.05,0.95,0.9499707278807216,15,2.0,1,2.0,1,2.0,1
1956,min_diffuse,20,60,3,3,0.05,0.95,0.9220994304827336,33,3.0,0,2.0,1,2.0,1
1957,min_diffuse,20,60,3,3,0.05,0.95,0.91260818885315,11,2.0,1,2.0,1,3.0,0
1958,min_diffuse,20,60,3,3,0.05,0.95,0.8595467936013831,6,2.0,1,2.0,1,2.0,1
1959,min_diffuse,20,60,3,3,0.05,0.95,0.9451612930138468,28,3.0,0,2.0,1,2.0,1
1960,min_diffuse,20,60,3,3,0.05,0.95,0.9401467071378576,28,3.0,0,3.0,0,2.0,1
1961,min_diffuse,20,60,3,3,0.05,0.95,0.9451792798837472,45,4.0,0,3.0,1,3.0,1
1962,min_diffuse,20,60,3,3,0.05,0.95,0.9278892700064204,28,4.0,0,3.0,1,3.0,1
1963,min_diffuse,20,60,3,3,0.05,0.95,0.944190636330566,28,3.0,1,3.0,1,3.0,1
1964,min_diffuse,20,60,3,3,0.05,0.95,0.9384816854545882,7,2.0,1,2.0,1,2.0,1
1965,min_diffuse,20,60,3,3,0.05,0.95,0.9441614385332048,13,2.0,1,2.0,1,2.0,1
1966,min_diffuse,20,60,3,3,0.05,0.95,0.9192483784050626,29,3.0,1,3.0,1,3.0,1
1967,min_diffuse,20,60,3,3,0.05,0.95,0.8186582726915178,8,2.0,1,2.0,1,2.0,1
1968,min_diffuse,20,60,3,3,0.05,0.95,0.91434663207917,4,2.0,0,1.0,1,2.0,0
1969,min_diffuse,20,60,3,3,0.05,0.95,0.9464010710767784,7,2.0,1,2.0,1,2.0,1
1970,min_diffuse,20,60,3,3,0.05,0.95,0.929290625224617,27,3.0,0,3.0,0,2.0,1
1971,min_diffuse,20,60,3,3,0.05,0.95,0.8518158165308147,5,2.0,1,2.0,1,2.0,1
1972,min_diffuse,20,60,3,3,0.05,0.95,0.709284023702317,5,2.0,1,2.0,1,2.0,1
1973,min_diffuse,20,60,3,3,0.05,0.95,0.9176096088561392,33,3.0,1,3.0,1,3.0,1
1974,min_diffuse,20,60,3,3,0.05,0.95,0.9312537930352914,35,3.0,0,2.0,1,3.0,0
1975,min_diffuse,20,60,3,3,0.05,0.95,0.9198039181898908,13,3.0,0,2.0,1,3.0,0
1976,min_diffuse,20,60,3,3,0.05,0.95,0.9086194059606532,17,3.0,0,2.0,1,2.0,1
1977,min_diffuse,20,60,3,3,0.05,0.95,0.9422083973750798,22,3.0,1,3.0,1,3.0,1
1978,min_diffuse,20,60,3,3,0.05,0.95,0.8960462609712841,6,2.0,1,2.0,1,2.0,1
1979,min_diffuse,20,60,3,3,0.05,0.95,0.9148482215225284,8,2.0,1,2.0,1,2.0,1
1980,min_diffuse,20,60,3,3,0.05,0.95,0.9252901081951556,24,2.0,1,2.0,1,2.0,1
1981,min_diffuse,20,60,3,3,0.05,0.95,0.9068187141680484,11,2.0,1,2.0,1,2.0,1
1982,min_diffuse,20,60,3,3,0.05,0.95,0.8790866221116616,13,2.0,1,2.0,1,2.0,1
1983,min_diffuse,20,60,3,3,0.05,0.95,0.9348255427416756,20,2.0,1,2.0,1,2.0,1
1984,min_diffuse,20,60,3,3,0.05,0.95,0.8204142718822797,12,2.0,1,2.0,1,2.0,1
1985,min_diffuse,20,60,3,3,0.05,0.95,0.8927058739863741,37,3.0,0,2.0,1,2.0,1
1986,min_diffuse,20,60,3,3,0.05,0.95,0.9310289115282424,22,2.0,1,2.0,1,2.0,1
1987,min_diffuse,20,60,3,3,0.05,0.95,0.8855024970742968,18,2.0,1,2.0,1,2.0,1
1988,min_diffuse,20,60,3,3,0.05,0.95,0.8908172035404945,8,2.0,1,2.0,1,2.0,1
1989,min_diffuse,20,60,3,3,0.05,0.95,0.864095183284486,7,2.0,1,2.0,1,2.0,1
1990,min_diffuse,20,60,3,3,0.05,0.95,0.9460524890291914,22,3.0,0,2.0,1,3.0,0
1991,min_diffuse,20,60,3,3,0.05,0.95,0.774143844221834,8,2.0,1,2.0,1,2.0,1
1992,min_diffuse,20,60,3,3,0.05,0.95,0.9120970016286029,13,2.0,1,2.0,1,2.0,1
1993,min_diffuse,20,60,3,3,0.05,0.95,0.9483820013727008,14,2.0,1,2.0,1,2.0,1
1994,min_diffuse,20,60,3,3,0.05,0.95,0.8865327538390934,23,3.0,0,2.0,1,2.0,1
1995,min_diffuse,20,60,3,3,0.05,0.95,0.9244699874825834,28,3.0,1,3.0,1,3.0,1
1996,min_diffuse,20,60,3,3,0.05,0.95,0.9450527896472336,34,4.0,0,3.0,1,4.0,0
1997,min_diffuse,20,60,3,3,0.05,0.95,0.9296847040323176,11,2.0,1,2.0,1,2.0,1
1998,min_diffuse,20,60,3,3,0.05,0.95,0.9445207260832574,14,3.0,0,3.0,0,2.0,1
1999,min_diffuse,20,60,3,3,0.05,0.95,0.9271265604320946,6,2.0,1,2.0,1,2.0,1
2000,min_diffuse,20,60,3,3,0.05,0.95,0.9463989330032976,39,3.0,1,3.0,1,3.0,1
2001,min_diffuse,20,60,3,3,0.05,0.95,0.9439397107963357,66,3.0,1,3.0,1,3.0,1
2002,min_diffuse,20,60,3,3,0.05,0.95,0.8950746109636694,31,3.0,1,3.0,1,3.0,1
2003,min_diffuse,20,60,3,3,0.05,0.95,0.9141640680895352,54,3.0,1,3.0,1,3.0,1
2004,min_diffuse,20,60,3,3,0.05,0.95,0.7788204025360358,8,2.0,1,2.0,1,2.0,1
2005,min_diffuse,20,60,3,3,0.05,0.95,0.9223392952278562,21,3.0,1,3.0,1,3.0,1
2006,min_diffuse,20,60,3,3,0.05,0.95,0.7844695655049809,11,2.0,1,2.0,1,2.0,1
2007,min_diffuse,20,60,3,3,0.05,0.95,0.933683083636261,24,3.0,1,3.0,1,3.0,1
2008,min_diffuse,20,60,3,3,0.05,0.95,0.8789124936727557,11,2.0,1,2.0,1,2.0,1
2009,min_diffuse,20,60,3,3,0.05,0.95,0.8659965660943909,20,3.0,0,2.0,1,2.0,1
2010,min_diffuse,20,60,3,3,0.05,0.95,0.9074151090444416,8,2.0,1,2.0,1,2.0,1
2011,min_diffuse,20,60,3,3,0.05,0.95,0.9407735278407912,41,4.0,0,3.0,1,3.0,1
2012,min_diffuse,20,60,3,3,0.05,0.95,0.9210728341281672,33,3.0,0,3.0,0,2.0,1
2013,min_diffuse,20,60,3,3,0.05,0.95,0.8061203805230959,5,2.0,1,2.0,1,2.0,1
2014,min_diffuse,20,60,3,3,0.05,0.95,0.822021078178832,6,2.0,1,2.0,1,2.0,1
2015,min_diffuse,20,60,3,3,0.05,0.95,0.9184308689201433,17,3.0,1,3.0,1,3.0,1
2016,min_diffuse,20,60,3,3,0.05,0.95,0.8855093483421661,7,2.0,1,2.0,1,2.0,1
2017,min_diffuse,20,60,3,3,0.05,0.95,0.939758271152792,12,2.0,1,2.0,1,2.0,1
2018,min_diffuse,20,60,3,3,0.05,0.95,0.9328400740523576,15,3.0,0,3.0,0,2.0,1
2019,min_diffuse,20,60,3,3,0.05,0.95,0.9328185265125968,27,3.0,1,3.0,1,3.0,1
2020,min_diffuse,20,60,3,3,0.05,0.95,0.9057826765316952,9,2.0,1,2.0,1,2.0,1
2021,min_diffuse,20,60,3,3,0.05,0.95,0.9425935869283631,22,3.0,0,2.0,1,2.0,1
2022,min_diffuse,20,60,3,3,0.05,0.95,0.8683694680084227,11,2.0,1,2.0,1,2.0,1
2023,min_diffuse,20,60,3,3,0.05,0.95,0.8844261100704912,14,3.0,0,2.0,1,2.0,1
2024,min_diffuse,20,60,3,3,0.05,0.95,0.937854527578979,12,2.0,1,2.0,1,2.0,1
2025,min_diffuse,20,60,3,3,0.05,0.95,0.8451704645890847,8,2.0,1,2.0,1,2.0,1
2026,min_diffuse,20,60,3,3,0.05,0.95,0.943394733906468,11,2.0,1,2.0,1,2.0,1
2027,min_diffuse,20,60,3,3,0.05,0.95,0.7700152975039256,19,2.0,1,2.0,1,2.0,1
2028,min_diffuse,20,60,3,3,0.05,0.95,0.9144138263273816,5,2.0,1,2.0,1,2.0,1
2029,min_diffuse,20,60,3,3,0.05,0.95,0.8420470282694582,9,2.0,1,2.0,1,2.0,1
2030,min_diffuse,20,60,3,3,0.05,0.95,0.9215455096185226,13,2.0,1,2.0,1,2.0,1
2031,min_diffuse,20,60,3,3,0.05,0.95,0.9292162607194656,12,2.0,1,2.0,1,2.0,1
2032,min_diffuse,20,60,3,3,0.05,0.95,0.9470782056891104,69,3.0,1,3.0,1,3.0,1
2033,min_diffuse,20,60,3,3,0.05,0.95,0.9290705308516444,22,3.0,1,3.0,1,3.0,1
2034,min_diffuse,20,60,3,3,0.05,0.95,0.8850770630797665,32,3.0,0,3.0,0,2.0,1
2035,min_diffuse,20,60,3,3,0.05,0.95,0.8793444347342757,13,2.0,1,2.0,1,2.0,1
2036,min_diffuse,20,60,3,3,0.05,0.95,0.904107036652348,10,2.0,1,2.0,1,2.0,1
2037,min_diffuse,20,60,3,3,0.05,0.95,0.9093800010635436,21,3.0,1,3.0,1,3.0,1
2038,min_diffuse,20,60,3,3,0.05,0.95,0.8819247969561921,17,2.0,1,2.0,1,2.0,1
2039,min_diffuse,20,60,3,3,0.05,0.95,0.8681312810530034,18,2.0,1,2.0,1,2.0,1
2040,min_diffuse,20,60,3,3,0.05,0.95,0.927881621146498,27,3.0,0,2.0,1,2.0,1
2041,min_diffuse,20,60,3,3,0.05,0.95,0.8706118134104093,19,3.0,0,2.0,1,3.0,0
2042,min_diffuse,20,60,3,3,0.05,0.95,0.8856095061442484,5,2.0,1,2.0,1,2.0,1
2043,min_diffuse,20,60,3,3,0.05,0.95,0.9135715045938658,15,2.0,1,2.0,1,2.0,1
2044,min_diffuse,20,60,3,3,0.05,0.95,0.878354737370037,5,2.0,0,1.0,1,2.0,0
2045,min_diffuse,20,60,3,3,0.05,0.95,0.9286944690982488,15,3.0,1,3.0,1,3.0,1
2046,min_diffuse,20,60,3,3,0.05,0.95,0.8780101530323953,13,2.0,1,2.0,1,2.0,1
2047,min_diffuse,20,60,3,3,0.05,0.95,0.926153207347897,10,2.0,1,2.0,1,2.0,1
2048,min_diffuse,20,60,3,3,0.05,0.95,0.8304523817652406,4,2.0,0,1.0,1,1.0,1
2049,min_diffuse,20,60,3,3,0.05,0.95,0.912013785534816,13,3.0,0,2.0,1,2.0,1
2050,min_diffuse,20,60,3,3,0.05,0.95,0.8637082378127379,7,2.0,1,2.0,1,2.0,1
2051,min_diffuse,20,60,3,3,0.05,0.95,0.8352742448020978,12,2.0,1,2.0,1,2.0,1
2052,min_diffuse,20,60,3,3,0.05,0.95,0.8552502669401619,8,2.0,1,2.0,1,2.0,1
2053,min_diffuse,20,60,3,3,0.05,0.95,0.8873406593896922,8,2.0,1,2.0,1,2.0,1
2054,min_diffuse,20,60,3,3,0.05,0.95,0.93443690485497,39,3.0,1,3.0,1,3.0,1
2055,min_diffuse,20,60,3,3,0.05,0.95,0.8046485384969656,11,2.0,1,2.0,1,2.0,1
2056,min_diffuse,20,60,3,3,0.05,0.95,0.8032647529309185,14,2.0,1,2.0,1,2.0,1
2057,min_diffuse,20,60,3,3,0.05,0.95,0.9464079035063004,7,2.0,1,2.0,1,3.0,0
2058,min_diffuse,20,60,3,3,0.05,0.95,0.9198308090834776,5,2.0,1,2.0,1,2.0,1
2059,min_diffuse,20,60,3,3,0.05,0.95,0.8599352640735131,12,2.0,0,2.0,0,1.0,1
2060,min_diffuse,20,60,3,3,0.05,0.95,0.9150832356403538,12,2.0,1,2.0,1,2.0,1
2061,min_diffuse,20,60,3,3,0.05,0.95,0.856975724084606,10,2.0,1,2.0,1,2.0,1
2062,min_diffuse,20,60,3,3,0.05,0.95,0.9255505302640308,18,3.0,1,3.0,1,3.0,1
2063,min_diffuse,20,60,3,3,0.05,0.95,0.921131226480726,15,3.0,0,2.0,1,2.0,1
2064,min_diffuse,20,60,3,3,0.05,0.95,0.8580369587951696,15,2.0,1,2.0,1,2.0,1
2065,min_diffuse,20,60,3,3,0.05,0.95,0.9229807173179344,8,2.0,1,2.0,1,2.0,1
2066,min_diffuse,20,60,3,3,0.05,0.95,0.8580937999877551,7,2.0,1,2.0,1,2.0,1
2067,min_diffuse,20,60,3,3,0.05,0.95,0.9235513357561276,14,2.0,1,2.0,1,2.0,1
2068,min_diffuse,20,60,3,3,0.05,0.95,0.7472457610256376,6,2.0,1,2.0,1,2.0,1
2069,min_diffuse,20,60,3,3,0.05,0.95,0.9286995038099092,12,2.0,1,2.0,1,2.0,1
2070,min_diffuse,20,60,3,3,0.05,0.95,0.9271972730742444,13,2.0,1,2.0,1,2.0,1
2071,min_diffuse,20,60,3,3,0.05,0.95,0.9151710459285252,12,2.0,1,2.0,1,2.0,1
2072,min_diffuse,20,60,3,3,0.05,0.95,0.8873670173302396,6,2.0,1,2.0,1,2.0,1
2073,min_diffuse,20,60,3,3,0.05,0.95,0.8589792758358521,13,2.0,1,2.0,1,2.0,1
2074,min_diffuse,20,60,3,3,0.05,0.95,0.944384880358028,25,3.0,1,3.0,1,3.0,1
2075,min_diffuse,20,60,3,3,0.05,0.95,0.8826822518347441,28,3.0,0,2.0,1,2.0,1
2076,min_diffuse,20,60,3,3,0.05,0.95,0.8683950469443921,6,2.0,1,2.0,1,2.0,1
2077,min_diffuse,20,60,3,3,0.05,0.95,0.9332286209007932,23,3.0,0,3.0,0,2.0,1
2078,min_diffuse,20,60,3,3,0.05,0.95,0.871321022029764,12,2.0,1,2.0,1,2.0,1
2079,min_diffuse,20,60,3,3,0.05,0.95,0.9024377937532894,18,3.0,1,3.0,1,3.0,1
2080,min_diffuse,20,60,3,3,0.05,0.95,0.9337204973025828,7,2.0,1,2.0,1,2.0,1
2081,min_diffuse,20,60,3,3,0.05,0.95,0.9175075043094832,8,2.0,1,2.0,1,2.0,1
2082,min_diffuse,20,60,3,3,0.05,0.95,0.8159233129547857,10,2.0,1,2.0,1,2.0,1
2083,min_diffuse,20,60,3,3,0.05,0.95,0.9067978287091222,23,3.0,0,2.0,1,2.0,1
2084,min_diffuse,20,60,3,3,0.05,0.95,0.923062614794764,28,3.0,1,3.0,1,3.0,1
2085,min_diffuse,20,60,3,3,0.05,0.95,0.8634752844423217,15,2.0,1,2.0,1,2.0,1
2086,min_diffuse,20,60,3,3,0.05,0.95,0.9411111576470292,79,3.0,1,3.0,1,3.0,1
2087,min_diffuse,20,60,3,3,0.05,0.95,0.9214227951195508,9,2.0,1,2.0,1,2.0,1
2088,min_diffuse,20,60,3,3,0.05,0.95,0.918390214496156,22,2.0,1,2.0,1,2.0,1
2089,min_diffuse,20,60,3,3,0.05,0.95,0.9129076109186955,16,3.0,0,2.0,1,2.0,1
2090,min_diffuse,20,60,3,3,0.05,0.95,0.9437837660987588,22,3.0,0,2.0,1,3.0,0
2091,min_diffuse,20,60,3,3,0.05,0.95,0.9468399785323222,36,3.0,0,2.0,1,2.0,1
2092,min_diffuse,20,60,3,3,0.05,0.95,0.8983538478295181,12,2.0,1,2.0,1,2.0,1
2093,min_diffuse,20,60,3,3,0.05,0.95,0.8475226332049485,7,2.0,1,2.0,1,2.0,1
2094,min_diffuse,20,60,3,3,0.05,0.95,0.931312495058884,17,3.0,0,2.0,1,2.0,1
2095,min_diffuse,20,60,3,3,0.05,0.95,0.8778109724022128,22,3.0,1,3.0,1,3.0,1
2096,min_diffuse,20,60,3,3,0.05,0.95,0.9493810409103322,34,3.0,1,3.0,1,3.0,1
2097,min_diffuse,20,60,3,3,0.05,0.95,0.9087050214817012,19,3.0,0,2.0,1,2.0,1
2098,min_diffuse,20,60,3,3,0.05,0.95,0.8436371590402459,9,2.0,1,2.0,1,2.0,1
2099,min_diffuse,20,60,3,3,0.05,0.95,0.9204761732587164,31,3.0,0,2.0,1,2.0,1
2100,min_diffuse,20,60,3,3,0.05,0.95,0.9335431862281708,27,3.0,0,3.0,0,2.0,1
2101,min_diffuse,20,60,3,3,0.05,0.95,0.949229632813222,8,2.0,1,2.0,1,2.0,1
2102,min_diffuse,20,60,3,3,0.05,0.95,0.9441983103789482,6,2.0,1,2.0,1,2.0,1
2103,min_diffuse,20,60,3,3,0.05,0.95,0.948286690691587,24,3.0,1,3.0,1,3.0,1
2104,min_diffuse,20,60,3,3,0.05,0.95,0.8823210480518426,16,3.0,0,2.0,1,2.0,1
2105,min_diffuse,20,60,3,3,0.05,0.95,0.948677258473784,46,4.0,0,3.0,1,3.0,1
2106,min_diffuse,20,60,3,3,0.05,0.95,0.9468484954724968,21,2.0,1,2.0,1,2.0,1
2107,min_diffuse,20,60,3,3,0.05,0.95,0.9136423972777384,11,2.0,1,2.0,1,2.0,1
2108,min_diffuse,20,60,3,3,0.05,0.95,0.920979676271097,7,2.0,1,2.0,1,2.0,1
2109,min_diffuse,20,60,3,3,0.05,0.95,0.9222882996929658,8,2.0,1,2.0,1,2.0,1
2110,min_diffuse,20,60,3,3,0.05,0.95,0.9423347526682904,43,4.0,1,4.0,1,4.0,1
2111,min_diffuse,20,60,3,3,0.05,0.95,0.946486337321155,39,3.0,1,3.0,1,3.0,1
2112,min_diffuse,20,60,3,3,0.05,0.95,0.9340135988238834,6,2.0,1,2.0,1,2.0,1
2113,min_diffuse,20,60,3,3,0.05,0.95,0.9350902543476748,16,3.0,1,3.0,1,3.0,1
2114,min_diffuse,20,60,3,3,0.05,0.95,0.9048636564258528,22,3.0,0,2.0,1,2.0,1
2115,min_diffuse,20,60,3,3,0.05,0.95,0.912222269547354,9,2.0,1,2.0,1,2.0,1
2116,min_diffuse,20,60,3,3,0.05,0.95,0.9131321870519852,31,3.0,0,2.0,1,2.0,1
2117,min_diffuse,20,60,3,3,0.05,0.95,0.9023323297176752,14,3.0,0,3.0,0,2.0,1
2118,min_diffuse,20,60,3,3,0.05,0.95,0.9366475313277274,19,3.0,0,2.0,1,3.0,0
2119,min_diffuse,20,60,3,3,0.05,0.95,0.8843854702227207,17,3.0,1,3.0,1,3.0,1
2120,min_diffuse,20,60,3,3,0.05,0.95,0.9230185155618889,5,2.0,1,2.0,1,2.0,1
2121,min_diffuse,20,60,3,3,0.05,0.95,0.91889854911957,23,3.0,1,3.0,1,3.0,1
2122,min_diffuse,20,60,3,3,0.05,0.95,0.8702701721812142,5,2.0,1,2.0,1,2.0,1
2123,min_diffuse,20,60,3,3,0.05,0.95,0.9478600053879784,11,2.0,1,2.0,1,2.0,1
2124,min_diffuse,20,60,3,3,0.05,0.95,0.9106622709270668,17,3.0,0,2.0,1,2.0,1
2125,min_diffuse,20,60,3,3,0.05,0.95,0.9473538254031012,13,2.0,1,2.0,1,2.0,1
2126,min_diffuse,20,60,3,3,0.05,0.95,0.9106245476193956,11,2.0,1,2.0,1,2.0,1
2127,min_diffuse,20,60,3,3,0.05,0.95,0.8857150686029146,11,2.0,1,2.0,1,3.0,0
2128,min_diffuse,20,60,3,3,0.05,0.95,0.9451920500221992,35,3.0,1,3.0,1,3.0,1
2129,min_diffuse,20,60,3,3,0.05,0.95,0.842480284674968,5,2.0,1,2.0,1,2.0,1
2130,min_diffuse,20,60,3,3,0.05,0.95,0.9379817090586624,5,2.0,1,2.0,1,2.0,1
2131,min_diffuse,20,60,3,3,0.05,0.95,0.726595251906223,6,2.0,1,2.0,1,2.0,1
2132,min_diffuse,20,60,3,3,0.05,0.95,0.9400526851963776,24,3.0,1,3.0,1,3.0,1
2133,min_diffuse,20,60,3,3,0.05,0.95,0.9033501436859206,7,2.0,1,2.0,1,2.0,1
2134,min_diffuse,20,60,3,3,0.05,0.95,0.8544215667422126,5,2.0,1,2.0,1,2.0,1
2135,min_diffuse,20,60,3,3,0.05,0.95,0.9386235578622214,10,2.0,1,2.0,1,2.0,1
2136,min_diffuse,20,60,3,3,0.05,0.95,0.9185072744938324,7,2.0,1,2.0,1,2.0,1
2137,min_diffuse,20,60,3,3,0.05,0.95,0.916564693556136,14,2.0,1,2.0,1,2.0,1
2138,min_diffuse,20,60,3,3,0.05,0.95,0.9395881349349128,25,3.0,0,3.0,0,2.0,1
2139,min_diffuse,20,60,3,3,0.05,0.95,0.910527247957775,12,2.0,1,2.0,1,2.0,1
2140,min_diffuse,20,60,3,3,0.05,0.95,0.9438497127588888,21,2.0,1,2.0,1,2.0,1
2141,min_diffuse,20,60,3,3,0.05,0.95,0.7985652346447547,4,2.0,1,2.0,1,2.0,1
2142,min_diffuse,20,60,3,3,0.05,0.95,0.9239107859885276,39,3.0,1,3.0,1,3.0,1
2143,min_diffuse,20,60,3,3,0.05,0.95,0.9343896611146542,13,2.0,1,2.0,1,2.0,1
2144,min_diffuse,20,60,3,3,0.05,0.95,0.9479560159820072,22,3.0,1,3.0,1,3.0,1
2145,min_diffuse,20,60,3,3,0.05,0.95,0.9363459937543656,16,2.0,1,2.0,1,2.0,1
2146,min_diffuse,20,60,3,3,0.05,0.95,0.9159179676700868,7,2.0,1,2.0,1,2.0,1
2147,min_diffuse,20,60,3,3,0.05,0.95,0.9011828807349422,22,2.0,1,2.0,1,2.0,1
2148,min_diffuse,20,60,3,3,0.05,0.95,0.8800417121090025,18,2.0,1,2.0,1,2.0,1
2149,min_diffuse,20,60,3,3,0.05,0.95,0.8478679420856042,9,2.0,1,2.0,1,2.0,1
2150,min_diffuse,20,60,3,3,0.05,0.95,0.9471487939598056,14,2.0,1,2.0,1,2.0,1
2151,min_diffuse,20,60,3,3,0.05,0.95,0.9454350383671616,13,2.0,1,2.0,1,2.0,1
2152,min_diffuse,20,60,3,3,0.05,0.95,0.9341619750428708,46,3.0,1,3.0,1,4.0,0
2153,min_diffuse,20,60,3,3,0.05,0.95,0.839867275336911,11,2.0,1,2.0,1,2.0,1
2154,min_diffuse,20,60,3,3,0.05,0.95,0.8207628355815928,15,2.0,1,2.0,1,2.0,1
2155,min_diffuse,20,60,3,3,0.05,0.95,0.9164616096665604,15,2.0,1,2.0,1,3.0,0
2156,min_diffuse,20,60,3,3,0.05,0.95,0.9440111379785958,48,3.0,1,3.0,1,3.0,1
2157,min_diffuse,20,60,3,3,0.05,0.95,0.8624726044547721,12,2.0,1,2.0,1,2.0,1
2158,min_diffuse,20,60,3,3,0.05,0.95,0.9469256610905916,46,3.0,1,3.0,1,3.0,1
2159,min_diffuse,20,60,3,3,0.05,0.95,0.9495986828934816,13,3.0,1,3.0,1,3.0,1
2160,min_diffuse,20,60,3,3,0.05,0.95,0.9327741948323388,19,3.0,1,3.0,1,3.0,1
2161,min_diffuse,20,60,3,3,0.05,0.95,0.8660726898955824,10,2.0,1,2.0,1,2.0,1
2162,min_diffuse,20,60,3,3,0.05,0.95,0.9236419830327836,13,3.0,1,3.0,1,3.0,1
2163,min_diffuse,20,60,3,3,0.05,0.95,0.92736789476802,17,3.0,0,2.0,1,2.0,1
2164,min_diffuse,20,60,3,3,0.05,0.95,0.9298402213045128,21,3.0,0,2.0,1,2.0,1
2165,min_diffuse,20,60,3,3,0.05,0.95,0.9200465121591818,7,2.0,1,2.0,1,2.0,1
2166,min_diffuse,20,60,3,3,0.05,0.95,0.8520475465615734,10,2.0,1,2.0,1,2.0,1
2167,min_diffuse,20,60,3,3,0.05,0.95,0.8079546878014013,14,2.0,1,2.0,1,2.0,1
2168,min_diffuse,20,60,3,3,0.05,0.95,0.9338012284505302,41,3.0,0,2.0,1,2.0,1
2169,min_diffuse,20,60,3,3,0.05,0.95,0.9108952840033784,6,2.0,1,2.0,1,2.0,1
2170,min_diffuse,20,60,3,3,0.05,0.95,0.9480758138720972,50,4.0,1,4.0,1,4.0,1
2171,min_diffuse,20,60,3,3,0.05,0.95,0.8579424171254175,7,2.0,1,2.0,1,2.0,1
2172,min_diffuse,20,60,3,3,0.05,0.95,0.8593616312574051,8,2.0,1,2.0,1,2.0,1
2173,min_diffuse,20,60,3,3,0.05,0.95,0.9179269669747088,7,2.0,1,2.0,1,2.0,1
2174,min_diffuse,20,60,3,3,0.05,0.95,0.926136088743062,15,3.0,1,3.0,1,3.0,1
2175,min_diffuse,20,60,3,3,0.05,0.95,0.940289775322156,31,3.0,0,2.0,1,2.0,1
2176,min_diffuse,20,60,3,3,0.05,0.95,0.9222691689100734,25,3.0,1,3.0,1,3.0,1
2177,min_diffuse,20,60,3,3,0.05,0.95,0.9461163759033778,11,2.0,1,2.0,1,2.0,1
2178,min_diffuse,20,60,3,3,0.05,0.95,0.92802891464732,35,3.0,0,2.0,1,2.0,1
2179,min_diffuse,20,60,3,3,0.05,0.95,0.9249504586899778,20,3.0,0,2.0,1,2.0,1
2180,min_diffuse,20,60,3,3,0.05,0.95,0.913012581557162,10,2.0,1,2.0,1,2.0,1
2181,min_diffuse,20,60,3,3,0.05,0.95,0.8452264998702312,11,2.0,1,2.0,1,2.0,1
2182,min_diffuse,20,60,3,3,0.05,0.95,0.9359866872395112,11,2.0,1,2.0,1,2.0,1
2183,min_diffuse,20,60,3,3,0.05,0.95,0.8423837555757591,6,2.0,1,2.0,1,2.0,1
2184,min_diffuse,20,60,3,3,0.05,0.95,0.9345779051334456,8,2.0,1,2.0,1,2.0,1
2185,min_diffuse,20,60,3,3,0.05,0.95,0.8916697710659791,16,3.0,0,2.0,1,2.0,1
2186,min_diffuse,20,60,3,3,0.05,0.95,0.8725609511463669,9,2.0,1,2.0,1,2.0,1
2187,min_diffuse,20,60,3,3,0.05,0.95,0.8372388603455396,9,2.0,1,2.0,1,2.0,1
2188,min_diffuse,20,60,3,3,0.05,0.95,0.8779549030719114,19,3.0,0,2.0,1,2.0,1
2189,min_diffuse,20,60,3,3,0.05,0.95,0.9462054616880708,76,5.0,0,4.0,1,4.0,1
2190,min_diffuse,20,60,3,3,0.05,0.95,0.9323001290208216,17,3.0,0,2.0,1,3.0,0
2191,min_diffuse,20,60,3,3,0.05,0.95,0.9132359319675364,14,2.0,1,2.0,1,2.0,1
2192,min_diffuse,20,60,3,3,0.05,0.95,0.8521609000837043,10,2.0,1,2.0,1,2.0,1
2193,min_diffuse,20,60,3,3,0.05,0.95,0.9411873230949658,22,3.0,1,3.0,1,3.0,1
2194,min_diffuse,20,60,3,3,0.05,0.95,0.9232219116114554,25,3.0,1,3.0,1,3.0,1
2195,min_diffuse,20,60,3,3,0.05,0.95,0.9265126411421876,23,3.0,1,3.0,1,3.0,1
2196,min_diffuse,20,60,3,3,0.05,0.95,0.9419142895937628,23,3.0,0,2.0,1,2.0,1
2197,min_diffuse,20,60,3,3,0.05,0.95,0.8376190113931489,20,3.0,0,2.0,1,2.0,1
2198,min_diffuse,20,60,3,3,0.05,0.95,0.9490514074287092,39,4.0,0,3.0,1,3.0,1
2199,min_diffuse,20,60,3,3,0.05,0.95,0.9244089479791152,22,3.0,0,2.0,1,2.0,1
2200,min_diffuse,20,60,3,3,0.05,0.95,0.946437892728582,26,3.0,0,2.0,1,2.0,1
2201,min_diffuse,20,60,3,3,0.05,0.95,0.9406721854291812,39,3.0,1,3.0,1,3.0,1
2202,min_diffuse,20,60,3,3,0.05,0.95,0.9457644103445696,30,3.0,1,3.0,1,4.0,0
2203,min_diffuse,20,60,3,3,0.05,0.95,0.9255936672062964,21,3.0,0,2.0,1,3.0,0
2204,min_diffuse,20,60,3,3,0.05,0.95,0.8772301742319748,17,2.0,1,2.0,1,2.0,1
2205,min_diffuse,20,60,3,3,0.05,0.95,0.9477889157299956,44,3.0,1,3.0,1,3.0,1
2206,min_diffuse,20,60,3,3,0.05,0.95,0.9474881771848142,26,3.0,1,3.0,1,3.0,1
2207,min_diffuse,20,60,3,3,0.05,0.95,0.9239014766857688,9,2.0,1,2.0,1,2.0,1
2208,min_diffuse,20,60,3,3,0.05,0.95,0.94715511297713,22,3.0,1,3.0,1,3.0,1
2209,min_diffuse,20,60,3,3,0.05,0.95,0.8485062046913344,16,3.0,1,3.0,1,3.0,1
2210,min_diffuse,20,60,3,3,0.05,0.95,0.9234602668238968,12,2.0,1,2.0,1,2.0,1
2211,min_diffuse,20,60,3,3,0.05,0.95,0.9315989978151596,24,3.0,0,2.0,1,2.0,1
2212,min_diffuse,20,60,3,3,0.05,0.95,0.9478028155085448,37,3.0,0,3.0,0,2.0,1
2213,min_diffuse,20,60,3,3,0.05,0.95,0.9385711674878742,56,4.0,1,4.0,1,4.0,1
2214,min_diffuse,20,60,3,3,0.05,0.95,0.9004278304401027,17,2.0,1,2.0,1,2.0,1
2215,min_diffuse,20,60,3,3,0.05,0.95,0.9398166976073564,15,2.0,1,2.0,1,3.0,0
2216,min_diffuse,20,60,3,3,0.05,0.95,0.941175919958009,17,3.0,1,3.0,1,3.0,1
2217,min_diffuse,20,60,3,3,0.05,0.95,0.9302680264823276,8,2.0,1,2.0,1,2.0,1
2218,min_diffuse,20,60,3,3,0.05,0.95,0.9203271990019768,12,2.0,1,2.0,1,2.0,1
2219,min_diffuse,20,60,3,3,0.05,0.95,0.9444999098042264,32,3.0,1,3.0,1,3.0,1
2220,min_diffuse,20,60,3,3,0.05,0.95,0.85100722155599,12,2.0,1,2.0,1,2.0,1
2221,min_diffuse,20,60,3,3,0.05,0.95,0.9131778680630392,9,2.0,1,2.0,1,2.0,1
2222,min_diffuse,20,60,3,3,0.05,0.95,0.9412487578457271,14,2.0,1,2.0,1,2.0,1
2223,min_diffuse,20,60,3,3,0.05,0.95,0.9434427855594506,33,3.0,1,3.0,1,3.0,1
2224,min_diffuse,20,60,3,3,0.05,0.95,0.9174518865207236,18,3.0,0,2.0,1,2.0,1
2225,min_diffuse,20,60,3,3,0.05,0.95,0.934528480743128,30,3.0,1,3.0,1,3.0,1
2226,min_diffuse,20,60,3,3,0.05,0.95,0.8670898596558057,19,3.0,0,2.0,1,2.0,1
2227,min_diffuse,20,60,3,3,0.05,0.95,0.8558126352862174,10,2.0,1,2.0,1,2.0,1
2228,min_diffuse,20,60,3,3,0.05,0.95,0.9273579704825607,16,2.0,1,2.0,1,2.0,1
2229,min_diffuse,20,60,3,3,0.05,0.95,0.9373421633826784,7,2.0,1,2.0,1,2.0,1
2230,min_diffuse,20,60,3,3,0.05,0.95,0.9050661527234236,14,3.0,0,2.0,1,2.0,1
2231,min_diffuse,20,60,3,3,0.05,0.95,0.8959090193867694,6,2.0,1,2.0,1,2.0,1
2232,min_diffuse,20,60,3,3,0.05,0.95,0.9488782092809852,19,3.0,0,2.0,1,3.0,0
2233,min_diffuse,20,60,3,3,0.05,0.95,0.9341370919855676,22,3.0,0,2.0,1,3.0,0
2234,min_diffuse,20,60,3,3,0.05,0.95,0.9382085944616548,85,4.0,0,3.0,1,3.0,1
2235,min_diffuse,20,60,3,3,0.05,0.95,0.922816627721146,29,3.0,0,3.0,0,2.0,1
2236,min_diffuse,20,60,3,3,0.05,0.95,0.8473366005414861,24,3.0,0,2.0,1,2.0,1
2237,min_diffuse,20,60,3,3,0.05,0.95,0.8982945455299509,31,3.0,1,3.0,1,3.0,1
2238,min_diffuse,20,60,3,3,0.05,0.95,0.9468639379362592,33,3.0,1,3.0,1,3.0,1
2239,min_diffuse,20,60,3,3,0.05,0.95,0.9284842039231532,13,2.0,1,2.0,1,2.0,1
2240,min_diffuse,20,60,3,3,0.05,0.95,0.9385619532818984,31,2.0,1,3.0,0,2.0,1
2241,min_diffuse,20,60,3,3,0.05,0.95,0.93371966554941,37,3.0,0,2.0,1,2.0,1
2242,min_diffuse,20,60,3,3,0.05,0.95,0.8690468689975209,18,2.0,1,2.0,1,2.0,1
2243,min_diffuse,20,60,3,3,0.05,0.95,0.9310409409540616,8,2.0,1,2.0,1,2.0,1
2244,min_diffuse,20,60,3,3,0.05,0.95,0.8431488066022026,11,2.0,1,2.0,1,2.0,1
2245,min_diffuse,20,60,3,3,0.05,0.95,0.9324643251219084,5,2.0,1,2.0,1,2.0,1
2246,min_diffuse,20,60,3,3,0.05,0.95,0.925123799426324,43,3.0,1,3.0,1,3.0,1
2247,min_diffuse,20,60,3,3,0.05,0.95,0.9283014745101772,17,3.0,0,2.0,1,2.0,1
2248,min_diffuse,20,60,3,3,0.05,0.95,0.8997857637042644,18,3.0,0,2.0,1,2.0,1
2249,min_diffuse,20,60,3,3,0.05,0.95,0.9028743133816404,6,2.0,1,2.0,1,2.0,1
2250,min_diffuse,20,60,3,3,0.05,0.95,0.8828383174225878,12,2.0,1,2.0,1,2.0,1
2251,min_diffuse,20,60,3,3,0.05,0.95,0.935978980441482,11,2.0,1,2.0,1,2.0,1
2252,min_diffuse,20,60,3,3,0.05,0.95,0.9378454977002728,18,3.0,0,2.0,1,2.0,1
2253,min_diffuse,20,60,3,3,0.05,0.95,0.9359065627972724,32,3.0,1,3.0,1,3.0,1
2254,min_diffuse,20,60,3,3,0.05,0.95,0.8501115261401749,5,2.0,1,2.0,1,2.0,1
2255,min_diffuse,20,60,3,3,0.05,0.95,0.943012657269398,43,3.0,1,3.0,1,3.0,1
2256,min_diffuse,20,60,3,3,0.05,0.95,0.9241043739835676,12,2.0,1,2.0,1,2.0,1
2257,min_diffuse,20,60,3,3,0.05,0.95,0.9190005178360752,32,3.0,0,2.0,1,2.0,1
2258,min_diffuse,20,60,3,3,0.05,0.95,0.9443540721609698,17,2.0,1,2.0,1,2.0,1
2259,min_diffuse,20,60,3,3,0.05,0.95,0.9060677498413428,10,2.0,1,2.0,1,2.0,1
2260,min_diffuse,20,60,3,3,0.05,0.95,0.9405337816812258,27,4.0,0,3.0,1,3.0,1
2261,min_diffuse,20,60,3,3,0.05,0.95,0.9167674072290602,10,2.0,1,2.0,1,2.0,1
2262,min_diffuse,20,60,3,3,0.05,0.95,0.915358783025684,27,3.0,0,2.0,1,2.0,1
2263,min_diffuse,20,60,3,3,0.05,0.95,0.9236031371455378,21,3.0,1,3.0,1,3.0,1
2264,min_diffuse,20,60,3,3,0.05,0.95,0.8621375830871202,14,2.0,1,2.0,1,2.0,1
2265,min_diffuse,20,60,3,3,0.05,0.95,0.9057059993539708,8,2.0,1,2.0,1,2.0,1
2266,min_diffuse,20,60,3,3,0.05,0.95,0.9170905951756724,31,3.0,1,3.0,1,3.0,1
2267,min_diffuse,20,60,3,3,0.05,0.95,0.9491246389217708,19,3.0,1,3.0,1,3.0,1
2268,min_diffuse,20,60,3,3,0.05,0.95,0.8334275167005313,16,2.0,1,2.0,1,2.0,1
2269,min_diffuse,20,60,3,3,0.05,0.95,0.9376271812344192,18,2.0,1,3.0,0,2.0,1
2270,min_diffuse,20,60,3,3,0.05,0.95,0.9046015864913596,19,2.0,1,2.0,1,2.0,1
2271,min_diffuse,20,60,3,3,0.05,0.95,0.9085936795959813,16,3.0,1,3.0,1,3.0,1
2272,min_diffuse,20,60,3,3,0.05,0.95,0.9198819171740402,13,3.0,0,2.0,1,3.0,0
2273,min_diffuse,20,60,3,3,0.05,0.95,0.9345441516348114,7,2.0,1,2.0,1,2.0,1
2274,min_diffuse,20,60,3,3,0.05,0.95,0.891904048441501,47,3.0,1,3.0,1,3.0,1
2275,min_diffuse,20,60,3,3,0.05,0.95,0.942220703728373,16,3.0,0,2.0,1,3.0,0
2276,min_diffuse,20,60,3,3,0.05,0.95,0.8747003480418761,4,2.0,1,2.0,1,2.0,1
2277,min_diffuse,20,60,3,3,0.05,0.95,0.942994143943434,20,3.0,1,3.0,1,3.0,1
2278,min_diffuse,20,60,3,3,0.05,0.95,0.93534951225921,16,3.0,0,3.0,0,2.0,1
2279,min_diffuse,20,60,3,3,0.05,0.95,0.9361616546891556,54,3.0,1,3.0,1,3.0,1
2280,min_diffuse,20,60,3,3,0.05,0.95,0.9044506508116428,19,3.0,0,2.0,1,2.0,1
2281,min_diffuse,20,60,3,3,0.05,0.95,0.8978115206214367,27,3.0,1,3.0,1,3.0,1
2282,min_diffuse,20,60,3,3,0.05,0.95,0.9164735356198744,12,2.0,1,2.0,1,2.0,1
2283,min_diffuse,20,60,3,3,0.05,0.95,0.9174776999727996,17,3.0,0,3.0,0,2.0,1
2284,min_diffuse,20,60,3,3,0.05,0.95,0.94018153773648,22,3.0,1,3.0,1,3.0,1
2285,min_diffuse,20,60,3,3,0.05,0.95,0.9284419260064094,12,2.0,1,2.0,1,2.0,1
2286,min_diffuse,20,60,3,3,0.05,0.95,0.9361925891580472,35,3.0,0,2.0,1,2.0,1
2287,min_diffuse,20,60,3,3,0.05,0.95,0.9213656272835508,20,2.0,1,2.0,1,3.0,0
2288,min_diffuse,20,60,3,3,0.05,0.95,0.9448615319190546,12,2.0,1,2.0,1,2.0,1
2289,min_diffuse,20,60,3,3,0.05,0.95,0.8811781675388803,6,2.0,1,2.0,1,2.0,1
2290,min_diffuse,20,60,3,3,0.05,0.95,0.925997822135726,15,2.0,1,2.0,1,2.0,1
2291,min_diffuse,20,60,3,3,0.05,0.95,0.9319988015833802,10,2.0,1,2.0,1,2.0,1
2292,min_diffuse,20,60,3,3,0.05,0.95,0.942773188244172,61,2.0,1,2.0,1,2.0,1
2293,min_diffuse,20,60,3,3,0.05,0.95,0.946338115490944,60,4.0,0,3.0,1,3.0,1
2294,min_diffuse,20,60,3,3,0.05,0.95,0.9099463822102076,20,3.0,0,2.0,1,2.0,1
2295,min_diffuse,20,60,3,3,0.05,0.95,0.9397489262015036,9,2.0,1,2.0,1,2.0,1
2296,min_diffuse,20,60,3,3,0.05,0.95,0.9161640104591066,12,2.0,1,2.0,1,2.0,1
2297,min_diffuse,20,60,3,3,0.05,0.95,0.942389552094554,13,2.0,1,3.0,0,2.0,1
2298,min_diffuse,20,60,3,3,0.05,0.95,0.905698909352302,10,2.0,1,2.0,1,2.0,1
2299,min_diffuse,20,60,3,3,0.05,0.95,0.9218862843838584,17,3.0,0,2.0,1,2.0,1
2300,min_diffuse,20,60,3,3,0.05,0.95,0.8951586972029102,12,2.0,1,2.0,1,2.0,1
2301,min_diffuse,20,60,3,3,0.05,0.95,0.9252971919557084,31,3.0,1,3.0,1,3.0,1
2302,min_diffuse,20,60,3,3,0.05,0.95,0.8763693903218093,5,2.0,1,2.0,1,2.0,1
2303,min_diffuse,20,60,3,3,0.05,0.95,0.8710356382410593,8,2.0,1,2.0,1,2.0,1
2304,min_diffuse,20,60,3,3,0.05,0.95,0.922487273124329,11,2.0,1,2.0,1,3.0,0
2305,min_diffuse,20,60,3,3,0.05,0.95,0.9266319981013564,9,2.0,1,2.0,1,2.0,1
2306,min_diffuse,20,60,3,3,0.05,0.95,0.8872018808873423,17,2.0,1,2.0,1,2.0,1
2307,min_diffuse,20,60,3,3,0.05,0.95,0.9498758059964104,12,2.0,1,2.0,1,2.0,1
2308,min_diffuse,20,60,3,3,0.05,0.95,0.9214255768981762,21,3.0,1,3.0,1,3.0,1
2309,min_diffuse,20,60,3,3,0.05,0.95,0.9356916358812064,5,2.0,1,2.0,1,2.0,1
2310,min_diffuse,20,60,3,3,0.05,0.95,0.933512482541059,22,2.0,1,2.0,1,2.0,1
2311,min_diffuse,20,60,3,3,0.05,0.95,0.923590463246842,30,3.0,0,2.0,1,3.0,0
2312,min_diffuse,20,60,3,3,0.05,0.95,0.929329029841342,26,3.0,0,2.0,1,2.0,1
2313,min_diffuse,20,60,3,3,0.05,0.95,0.9385263177698652,21,3.0,0,2.0,1,3.0,0
2314,min_diffuse,20,60,3,3,0.05,0.95,0.9066975854926752,23,3.0,0,3.0,0,2.0,1
2315,min_diffuse,20,60,3,3,0.05,0.95,0.9292975978928107,12,3.0,1,3.0,1,3.0,1
2316,min_diffuse,20,60,3,3,0.05,0.95,0.9468408725294924,27,3.0,1,3.0,1,3.0,1
2317,min_diffuse,20,60,3,3,0.05,0.95,0.8036636658528798,8,2.0,1,2.0,1,2.0,1
2318,min_diffuse,20,60,3,3,0.05,0.95,0.9139255369516266,11,2.0,1,2.0,1,2.0,1
2319,min_diffuse,20,60,3,3,0.05,0.95,0.9403374833800568,21,3.0,1,3.0,1,3.0,1
2320,min_diffuse,20,60,3,3,0.05,0.95,0.894901174152734,8,2.0,0,2.0,0,1.0,1
2321,min_diffuse,20,60,3,3,0.05,0.95,0.8571681495384111,14,2.0,1,2.0,1,2.0,1
2322,min_diffuse,20,60,3,3,0.05,0.95,0.9310227823231582,35,3.0,0,3.0,0,2.0,1
2323,min_diffuse,20,60,3,3,0.05,0.95,0.849442778932803,6,2.0,1,2.0,1,2.0,1
2324,min_diffuse,20,60,3,3,0.05,0.95,0.9322995268344773,17,3.0,1,3.0,1,3.0,1
2325,min_diffuse,20,60,3,3,0.05,0.95,0.9347420679839956,32,3.0,0,3.0,0,2.0,1
2326,min_diffuse,20,60,3,3,0.05,0.95,0.8850460722945593,20,3.0,0,2.0,1,2.0,1
2327,min_diffuse,20,60,3,3,0.05,0.95,0.9339762174379508,15,3.0,0,2.0,1,2.0,1
2328,min_diffuse,20,60,3,3,0.05,0.95,0.9394468748635556,19,3.0,1,3.0,1,3.0,1
2329,min_diffuse,20,60,3,3,0.05,0.95,0.9067087614820756,14,2.0,1,2.0,1,2.0,1
2330,min_diffuse,20,60,3,3,0.05,0.95,0.933297107329532,12,2.0,1,2.0,1,2.0,1
2331,min_diffuse,20,60,3,3,0.05,0.95,0.9258420240860348,14,3.0,1,3.0,1,3.0,1
2332,min_diffuse,20,60,3,3,0.05,0.95,0.922246471102512,48,4.0,0,4.0,0,3.0,1
2333,min_diffuse,20,60,3,3,0.05,0.95,0.9499988480569096,13,2.0,1,2.0,1,2.0,1
2334,min_diffuse,20,60,3,3,0.05,0.95,0.8836784511561014,20,2.0,1,2.0,1,2.0,1
2335,min_diffuse,20,60,3,3,0.05,0.95,0.920557901516656,6,2.0,1,2.0,1,2.0,1
2336,min_diffuse,20,60,3,3,0.05,0.95,0.8899668187872375,12,3.0,1,3.0,1,3.0,1
2337,min_diffuse,20,60,3,3,0.05,0.95,0.9270344011192444,23,3.0,0,2.0,1,2.0,1
2338,min_diffuse,20,60,3,3,0.05,0.95,0.946157668855307,35,3.0,1,3.0,1,3.0,1
2339,min_diffuse,20,60,3,3,0.05,0.95,0.9190116928268816,11,2.0,1,2.0,1,2.0,1
2340,min_diffuse,20,60,3,3,0.05,0.95,0.9158405339325472,12,2.0,1,2.0,1,2.0,1
2341,min_diffuse,20,60,3,3,0.05,0.95,0.941072451659226,16,3.0,0,2.0,1,2.0,1
2342,min_diffuse,20,60,3,3,0.05,0.95,0.9237356597947848,6,2.0,1,2.0,1,2.0,1
2343,min_diffuse,20,60,3,3,0.05,0.95,0.9231571228645792,20,3.0,0,2.0,1,3.0,0
2344,min_diffuse,20,60,3,3,0.05,0.95,0.917669478548528,10,2.0,1,2.0,1,2.0,1
2345,min_diffuse,20,60,3,3,0.05,0.95,0.863324750183267,7,2.0,1,2.0,1,2.0,1
2346,min_diffuse,20,60,3,3,0.05,0.95,0.849687636746634,11,2.0,1,2.0,1,2.0,1
2347,min_diffuse,20,60,3,3,0.05,0.95,0.9213261059638048,10,2.0,1,2.0,1,2.0,1
2348,min_diffuse,20,60,3,3,0.05,0.95,0.93560899520088,92,4.0,0,3.0,1,3.0,1
2349,min_diffuse,20,60,3,3,0.05,0.95,0.8558148358831111,4,2.0,1,2.0,1,2.0,1
2350,min_diffuse,20,60,3,3,0.05,0.95,0.9228035253302402,12,2.0,1,2.0,1,2.0,1
2351,min_diffuse,20,60,3,3,0.05,0.95,0.9008658306031428,7,2.0,1,2.0,1,2.0,1
2352,min_diffuse,20,60,3,3,0.05,0.95,0.9318081507569572,17,3.0,0,2.0,1,3.0,0
2353,min_diffuse,20,60,3,3,0.05,0.95,0.9288337072455982,10,2.0,1,2.0,1,2.0,1
2354,min_diffuse,20,60,3,3,0.05,0.95,0.8970331498103578,34,3.0,1,3.0,1,3.0,1
2355,min_diffuse,20,60,3,3,0.05,0.95,0.9013583735793348,25,3.0,0,3.0,0,2.0,1
2356,min_diffuse,20,60,3,3,0.05,0.95,0.8999891179042654,7,2.0,1,2.0,1,2.0,1
2357,min_diffuse,20,60,3,3,0.05,0.95,0.9274119110416804,11,2.0,1,2.0,1,2.0,1
2358,min_diffuse,20,60,3,3,0.05,0.95,0.8707379440923373,50,3.0,1,3.0,1,3.0,1
2359,min_diffuse,20,60,3,3,0.05,0.95,0.9109646392603972,20,3.0,0,2.0,1,2.0,1
2360,min_diffuse,20,60,3,3,0.05,0.95,0.9332751240923696,15,2.0,1,2.0,1,2.0,1
2361,min_diffuse,20,60,3,3,0.05,0.95,0.9398200177217332,13,2.0,1,2.0,1,2.0,1
2362,min_diffuse,20,60,3,3,0.05,0.95,0.8879070163791163,24,3.0,0,2.0,1,2.0,1
2363,min_diffuse,20,60,3,3,0.05,0.95,0.935512320647678,8,2.0,1,2.0,1,2.0,1
2364,min_diffuse,20,60,3,3,0.05,0.95,0.8196919972003989,8,2.0,1,2.0,1,2.0,1
2365,min_diffuse,20,60,3,3,0.05,0.95,0.8814530144606754,9,2.0,1,2.0,1,2.0,1
2366,min_diffuse,20,60,3,3,0.05,0.95,0.9469997068270464,54,4.0,0,4.0,0,3.0,1
2367,min_diffuse,20,60,3,3,0.05,0.95,0.9294098522958129,10,2.0,1,2.0,1,2.0,1
2368,min_diffuse,20,60,3,3,0.05,0.95,0.9064861026694891,13,3.0,0,2.0,1,2.0,1
2369,min_diffuse,20,60,3,3,0.05,0.95,0.9238348877556524,37,3.0,0,2.0,1,2.0,1
2370,min_diffuse,20,60,3,3,0.05,0.95,0.9242842882461187,27,3.0,0,2.0,1,2.0,1
2371,min_diffuse,20,60,3,3,0.05,0.95,0.8608260272131388,10,2.0,1,2.0,1,2.0,1
2372,min_diffuse,20,60,3,3,0.05,0.95,0.8738919884361989,62,4.0,0,4.0,0,3.0,1
2373,min_diffuse,20,60,3,3,0.05,0.95,0.8948602057225762,29,2.0,1,2.0,1,2.0,1
2374,min_diffuse,20,60,3,3,0.05,0.95,0.9231547698881568,21,3.0,0,2.0,1,3.0,0
2375,min_diffuse,20,60,3,3,0.05,0.95,0.9357115589113972,14,3.0,0,2.0,1,2.0,1
2376,min_diffuse,20,60,3,3,0.05,0.95,0.9030959306152458,9,2.0,1,2.0,1,2.0,1
2377,min_diffuse,20,60,3,3,0.05,0.95,0.9064248162331092,8,2.0,1,2.0,1,2.0,1
2378,min_diffuse,20,60,3,3,0.05,0.95,0.9128922082771712,4,2.0,1,2.0,1,2.0,1
2379,min_diffuse,20,60,3,3,0.05,0.95,0.8617684354562105,7,2.0,1,2.0,1,2.0,1
2380,min_diffuse,20,60,3,3,0.05,0.95,0.9300615294939204,9,2.0,1,2.0,1,2.0,1
2381,min_diffuse,20,60,3,3,0.05,0.95,0.9104778233378468,18,3.0,0,2.0,1,2.0,1
2382,min_diffuse,20,60,3,3,0.05,0.95,0.9439478973063568,13,2.0,1,2.0,1,2.0,1
2383,min_diffuse,20,60,3,3,0.05,0.95,0.9362816569817248,10,2.0,1,2.0,1,2.0,1
2384,min_diffuse,20,60,3,3,0.05,0.95,0.940507731064505,37,3.0,1,3.0,1,3.0,1
2385,min_diffuse,20,60,3,3,0.05,0.95,0.8886367825009363,5,2.0,1,2.0,1,2.0,1
2386,min_diffuse,20,60,3,3,0.05,0.95,0.9144894862419536,24,3.0,1,3.0,1,3.0,1
2387,min_diffuse,20,60,3,3,0.05,0.95,0.944121426209869,11,2.0,1,2.0,1,2.0,1
2388,min_diffuse,20,60,3,3,0.05,0.95,0.9338405388296162,26,3.0,0,3.0,0,2.0,1
2389,min_diffuse,20,60,3,3,0.05,0.95,0.8801899552403297,6,2.0,1,2.0,1,2.0,1
2390,min_diffuse,20,60,3,3,0.05,0.95,0.9297012163605796,9,2.0,1,2.0,1,2.0,1
2391,min_diffuse,20,60,3,3,0.05,0.95,0.9136278982487968,13,2.0,1,3.0,0,3.0,0
2392,min_diffuse,20,60,3,3,0.05,0.95,0.9317114317062194,26,3.0,1,3.0,1,3.0,1
2393,min_diffuse,20,60,3,3,0.05,0.95,0.8366870345857375,14,3.0,0,2.0,1,2.0,1
2394,min_diffuse,20,60,3,3,0.05,0.95,0.8869312252645029,23,3.0,0,2.0,1,2.0,1
2395,min_diffuse,20,60,3,3,0.05,0.95,0.8283823170473286,8,2.0,1,2.0,1,2.0,1
2396,min_diffuse,20,60,3,3,0.05,0.95,0.9294969048583956,7,2.0,1,2.0,1,2.0,1
2397,min_diffuse,20,60,3,3,0.05,0.95,0.9338978496225788,14,2.0,1,2.0,1,2.0,1
2398,min_diffuse,20,60,3,3,0.05,0.95,0.9382142153749224,19,2.0,1,2.0,1,2.0,1
2399,min_diffuse,20,60,3,3,0.05,0.95,0.935629873035752,18,2.0,1,2.0,1,2.0,1
2400,min_diffuse,20,60,3,3,0.05,0.95,0.9314659444415644,43,4.0,0,3.0,1,3.0,1
2401,min_diffuse,20,60,3,3,0.05,0.95,0.9057542156040568,18,2.0,1,2.0,1,2.0,1
2402,min_diffuse,20,60,3,3,0.05,0.95,0.9037925500698288,7,2.0,1,2.0,1,2.0,1
2403,min_diffuse,20,60,3,3,0.05,0.95,0.8526960938000332,7,2.0,1,2.0,1,2.0,1
2404,min_diffuse,20,60,3,3,0.05,0.95,0.9202110881338162,17,2.0,1,2.0,1,2.0,1
2405,min_diffuse,20,60,3,3,0.05,0.95,0.9136916874373354,11,2.0,1,2.0,1,2.0,1
2406,min_diffuse,20,60,3,3,0.05,0.95,0.9093241549934548,21,3.0,0,2.0,1,2.0,1
2407,min_diffuse,20,60,3,3,0.05,0.95,0.8934773598630315,15,2.0,1,2.0,1,2.0,1
2408,min_diffuse,20,60,3,3,0.05,0.95,0.9227867727912776,10,2.0,1,2.0,1,2.0,1
2409,min_diffuse,20,60,3,3,0.05,0.95,0.816944132330462,8,2.0,1,2.0,1,2.0,1
2410,min_diffuse,20,60,3,3,0.05,0.95,0.9071814724752276,3,1.0,1,2.0,0,2.0,0
2411,min_diffuse,20,60,3,3,0.05,0.95,0.92357643747095,7,2.0,1,2.0,1,2.0,1
2412,min_diffuse,20,60,3,3,0.05,0.95,0.9017424006659074,9,2.0,1,2.0,1,2.0,1
2413,min_diffuse,20,60,3,3,0.05,0.95,0.9363123096302516,14,2.0,1,2.0,1,2.0,1
2414,min_diffuse,20,60,3,3,0.05,0.95,0.9006814824477701,5,2.0,1,2.0,1,2.0,1
2415,min_diffuse,20,60,3,3,0.05,0.95,0.9412451694413352,26,3.0,1,3.0,1,3.0,1
2416,min_diffuse,20,60,3,3,0.05,0.95,0.9386966924043298,7,2.0,1,2.0,1,2.0,1
2417,min_diffuse,20,60,3,3,0.05,0.95,0.9188473142704444,26,3.0,0,2.0,1,2.0,1
2418,min_diffuse,20,60,3,3,0.05,0.95,0.9374491589025692,9,2.0,1,2.0,1,3.0,0
2419,min_diffuse,20,60,3,3,0.05,0.95,0.9083126786214152,26,3.0,1,3.0,1,3.0,1
2420,min_diffuse,20,60,3,3,0.05,0.95,0.9308177404369894,33,3.0,1,3.0,1,3.0,1
2421,min_diffuse,20,60,3,3,0.05,0.95,0.9427218504098124,60,4.0,1,4.0,1,4.0,1
2422,min_diffuse,20,60,3,3,0.05,0.95,0.9474181523156132,20,3.0,1,3.0,1,3.0,1
2423,min_diffuse,20,60,3,3,0.05,0.95,0.9397204311165188,7,2.0,1,2.0,1,2.0,1
2424,min_diffuse,20,60,3,3,0.05,0.95,0.8811930777093733,7,2.0,1,2.0,1,2.0,1
2425,min_diffuse,20,60,3,3,0.05,0.95,0.8252005600579604,11,2.0,1,2.0,1,2.0,1
2426,min_diffuse,20,60,3,3,0.05,0.95,0.8796707746887207,16,2.0,1,2.0,1,2.0,1
2427,min_diffuse,20,60,3,3,0.05,0.95,0.8910762704811444,7,2.0,1,2.0,1,2.0,1
2428,min_diffuse,20,60,3,3,0.05,0.95,0.8987618887869406,12,2.0,1,2.0,1,2.0,1
2429,min_diffuse,20,60,3,3,0.05,0.95,0.896253957693196,10,2.0,1,2.0,1,2.0,1
2430,min_diffuse,20,60,3,3,0.05,0.95,0.9371651688997978,7,2.0,1,2.0,1,2.0,1
2431,min_diffuse,20,60,3,3,0.05,0.95,0.9246892701891156,8,2.0,1,2.0,1,2.0,1
2432,min_diffuse,20,60,3,3,0.05,0.95,0.8959553662327752,9,2.0,1,2.0,1,2.0,1
2433,min_diffuse,20,60,3,3,0.05,0.95,0.8580308503939773,15,2.0,1,2.0,1,2.0,1
2434,min_diffuse,20,60,3,3,0.05,0.95,0.9346499738154136,14,2.0,1,2.0,1,2.0,1
2435,min_diffuse,20,60,3,3,0.05,0.95,0.9367110964279608,15,2.0,1,2.0,1,2.0,1
2436,min_diffuse,20,60,3,3,0.05,0.95,0.9382409304960706,9,2.0,1,2.0,1,2.0,1
2437,min_diffuse,20,60,3,3,0.05,0.95,0.7865892448415829,3,1.0,1,1.0,1,2.0,0
2438,min_diffuse,20,60,3,3,0.05,0.95,0.889849810548803,17,2.0,1,2.0,1,2.0,1
2439,min_diffuse,20,60,3,3,0.05,0.95,0.900980816783262,15,2.0,1,2.0,1,2.0,1
2440,min_diffuse,20,60,3,3,0.05,0.95,0.8930685755128035,6,2.0,1,2.0,1,2.0,1
2441,min_diffuse,20,60,3,3,0.05,0.95,0.914019686318452,41,3.0,1,3.0,1,3.0,1
2442,min_diffuse,20,60,3,3,0.05,0.95,0.9429995538604296,36,4.0,0,3.0,1,3.0,1
2443,min_diffuse,20,60,3,3,0.05,0.95,0.9495237170972308,28,3.0,1,3.0,1,3.0,1
2444,min_diffuse,20,60,3,3,0.05,0.95,0.9411460809708566,29,3.0,0,2.0,1,2.0,1
2445,min_diffuse,20,60,3,3,0.05,0.95,0.9088923156633456,8,2.0,1,2.0,1,2.0,1
2446,min_diffuse,20,60,3,3,0.05,0.95,0.947521692305085,12,2.0,1,2.0,1,2.0,1
2447,min_diffuse,20,60,3,3,0.05,0.95,0.8572949830338878,10,2.0,1,2.0,1,2.0,1
2448,min_diffuse,20,60,3,3,0.05,0.95,0.9474916484302318,29,3.0,0,2.0,1,3.0,0
2449,min_diffuse,20,60,3,3,0.05,0.95,0.9070481930178376,8,2.0,1,2.0,1,2.0,1
2450,min_diffuse,20,60,3,3,0.05,0.95,0.8983645260080566,32,3.0,0,3.0,0,2.0,1
2451,min_diffuse,20,60,3,3,0.05,0.95,0.9457541804799828,17,3.0,0,2.0,1,3.0,0
2452,min_diffuse,20,60,3,3,0.05,0.95,0.913596635629283,40,3.0,0,2.0,1,2.0,1
2453,min_diffuse,20,60,3,3,0.05,0.95,0.7595518159133265,5,2.0,1,2.0,1,2.0,1
2454,min_diffuse,20,60,3,3,0.05,0.95,0.9089803603382616,10,2.0,1,2.0,1,2.0,1
2455,min_diffuse,20,60,3,3,0.05,0.95,0.9428937145682806,42,4.0,0,3.0,1,3.0,1
2456,min_diffuse,20,60,3,3,0.05,0.95,0.9163770606175656,18,3.0,1,3.0,1,3.0,1
2457,min_diffuse,20,60,3,3,0.05,0.95,0.9111927723939988,47,4.0,0,4.0,0,3.0,1
2458,min_diffuse,20,60,3,3,0.05,0.95,0.8149207456708457,18,3.0,0,2.0,1,2.0,1
2459,min_diffuse,20,60,3,3,0.05,0.95,0.9359544146821812,20,2.0,1,2.0,1,2.0,1
2460,min_diffuse,20,60,3,3,0.05,0.95,0.9391193159919092,22,3.0,0,2.0,1,2.0,1
2461,min_diffuse,20,60,3,3,0.05,0.95,0.8631623125603798,7,2.0,1,2.0,1,2.0,1
2462,min_diffuse,20,60,3,3,0.05,0.95,0.9136254093932398,13,2.0,1,2.0,1,2.0,1
2463,min_diffuse,20,60,3,3,0.05,0.95,0.9455209580692572,20,2.0,1,2.0,1,2.0,1
2464,min_diffuse,20,60,3,3,0.05,0.95,0.819203512407389,5,2.0,1,2.0,1,2.0,1
2465,min_diffuse,20,60,3,3,0.05,0.95,0.9415905428490384,13,2.0,1,2.0,1,2.0,1
2466,min_diffuse,20,60,3,3,0.05,0.95,0.8657440326955056,9,2.0,1,2.0,1,2.0,1
2467,min_diffuse,20,60,3,3,0.05,0.95,0.9467721364456416,41,3.0,1,3.0,1,3.0,1
2468,min_diffuse,20,60,3,3,0.05,0.95,0.9374945041091116,16,3.0,0,2.0,1,2.0,1
2469,min_diffuse,20,60,3,3,0.05,0.95,0.8862036377055015,10,2.0,1,2.0,1,2.0,1
2470,min_diffuse,20,60,3,3,0.05,0.95,0.901159094166116,24,3.0,0,3.0,0,2.0,1
2471,min_diffuse,20,60,3,3,0.05,0.95,0.8228980432895694,14,2.0,1,2.0,1,2.0,1
2472,min_diffuse,20,60,3,3,0.05,0.95,0.9175185241604776,9,2.0,1,2.0,1,3.0,0
2473,min_diffuse,20,60,3,3,0.05,0.95,0.9238615791719516,15,2.0,1,2.0,1,2.0,1
2474,min_diffuse,20,60,3,3,0.05,0.95,0.9241614320261098,23,3.0,1,3.0,1,3.0,1
2475,min_diffuse,20,60,3,3,0.05,0.95,0.9352660475875954,36,3.0,1,3.0,1,3.0,1
2476,min_diffuse,20,60,3,3,0.05,0.95,0.8993326363317997,24,3.0,0,2.0,1,2.0,1
2477,min_diffuse,20,60,3,3,0.05,0.95,0.8506236184983386,9,2.0,1,2.0,1,2.0,1
2478,min_diffuse,20,60,3,3,0.05,0.95,0.9395262531287883,50,3.0,1,3.0,1,3.0,1
2479,min_diffuse,20,60,3,3,0.05,0.95,0.9473809806200983,50,3.0,1,3.0,1,3.0,1
2480,min_diffuse,20,60,3,3,0.05,0.95,0.8968528005254004,16,2.0,1,2.0,1,2.0,1
2481,min_diffuse,20,60,3,3,0.05,0.95,0.8895025548287298,7,2.0,1,2.0,1,2.0,1
2482,min_diffuse,20,60,3,3,0.05,0.95,0.8770249784526739,9,2.0,1,2.0,1,2.0,1
2483,min_diffuse,20,60,3,3,0.05,0.95,0.8655357742212396,13,2.0,1,2.0,1,2.0,1
2484,min_diffuse,20,60,3,3,0.05,0.95,0.9034832747646948,9,2.0,1,2.0,1,2.0,1
2485,min_diffuse,20,60,3,3,0.05,0.95,0.7959730031418579,15,2.0,1,2.0,1,2.0,1
2486,min_diffuse,20,60,3,3,0.05,0.95,0.8994743399201145,10,2.0,1,2.0,1,2.0,1
2487,min_diffuse,20,60,3,3,0.05,0.95,0.9104049449020336,26,3.0,0,2.0,1,2.0,1
2488,min_diffuse,20,60,3,3,0.05,0.95,0.76182177703197,8,2.0,1,2.0,1,2.0,1
2489,min_diffuse,20,60,3,3,0.05,0.95,0.9152845454763308,8,2.0,1,2.0,1,2.0,1
2490,min_diffuse,20,60,3,3,0.05,0.95,0.916425175112167,20,3.0,0,2.0,1,2.0,1
2491,min_diffuse,20,60,3,3,0.05,0.95,0.9012535635311724,13,2.0,1,2.0,1,2.0,1
2492,min_diffuse,20,60,3,3,0.05,0.95,0.9294089130248424,9,2.0,1,2.0,1,2.0,1
2493,min_diffuse,20,60,3,3,0.05,0.95,0.8672112666922923,11,2.0,1,2.0,1,2.0,1
2494,min_diffuse,20,60,3,3,0.05,0.95,0.937659469288296,17,3.0,1,3.0,1,3.0,1
2495,min_diffuse,20,60,3,3,0.05,0.95,0.941960805109615,41,3.0,0,3.0,0,2.0,1
2496,min_diffuse,20,60,3,3,0.05,0.95,0.9298158516492744,14,3.0,0,2.0,1,2.0,1
2497,min_diffuse,20,60,3,3,0.05,0.95,0.9355605823362436,9,2.0,0,1.0,1,2.0,0
2498,min_diffuse,20,60,3,3,0.05,0.95,0.9394970040395998,25,3.0,0,2.0,1,2.0,1
2499,min_diffuse,20,60,3,3,0.05,0.95,0.942892918576796,46,4.0,1,4.0,1,4.0,1
2500,min_diffuse,20,60,3,3,0.05,0.95,0.9088965005320756,47,3.0,1,3.0,1,3.0,1
2501,min_diffuse,20,60,3,3,0.05,0.95,0.9210955606720987,14,2.0,1,2.0,1,2.0,1
2502,min_diffuse,20,60,3,3,0.05,0.95,0.8889960817768456,30,3.0,0,3.0,0,2.0,1
2503,min_diffuse,20,60,3,3,0.05,0.95,0.9264764907885176,6,2.0,1,2.0,1,2.0,1
2504,min_diffuse,20,60,3,3,0.05,0.95,0.9298462215054448,18,3.0,1,3.0,1,3.0,1
2505,min_diffuse,20,60,3,3,0.05,0.95,0.8169992033672848,6,2.0,1,2.0,1,2.0,1
2506,min_diffuse,20,60,3,3,0.05,0.95,0.9288552984669952,9,2.0,1,2.0,1,2.0,1
2507,min_diffuse,20,60,3,3,0.05,0.95,0.9242459585068884,17,3.0,0,2.0,1,2.0,1
2508,min_diffuse,20,60,3,3,0.05,0.95,0.9096174119823308,9,2.0,1,2.0,1,2.0,1
2509,min_diffuse,20,60,3,3,0.05,0.95,0.9348507759433852,15,3.0,1,3.0,1,3.0,1
2510,min_diffuse,20,60,3,3,0.05,0.95,0.7584629583855906,7,2.0,1,2.0,1,2.0,1
2511,min_diffuse,20,60,3,3,0.05,0.95,0.9024210346587416,16,2.0,1,2.0,1,2.0,1
2512,min_diffuse,20,60,3,3,0.05,0.95,0.8813993514240014,8,2.0,1,2.0,1,2.0,1
2513,min_diffuse,20,60,3,3,0.05,0.95,0.7891020970342078,6,2.0,1,2.0,1,2.0,1
2514,min_diffuse,20,60,3,3,0.05,0.95,0.9454192147901274,30,3.0,1,3.0,1,3.0,1
2515,min_diffuse,20,60,3,3,0.05,0.95,0.9439347517496454,11,2.0,1,2.0,1,2.0,1
2516,min_diffuse,20,60,3,3,0.05,0.95,0.939164952523111,26,3.0,1,3.0,1,3.0,1
2517,min_diffuse,20,60,3,3,0.05,0.95,0.8869384797133384,7,2.0,1,2.0,1,2.0,1
2518,min_diffuse,20,60,3,3,0.05,0.95,0.7818954735689377,7,2.0,1,2.0,1,2.0,1
2519,min_diffuse,20,60,3,3,0.05,0.95,0.887874990972295,18,3.0,0,2.0,1,2.0,1
2520,min_diffuse,20,60,3,3,0.05,0.95,0.8997721338251697,9,2.0,1,2.0,1,2.0,1
2521,min_diffuse,20,60,3,3,0.05,0.95,0.8748734340605852,11,2.0,1,2.0,1,2.0,1
2522,min_diffuse,20,60,3,3,0.05,0.95,0.920335177774063,15,3.0,1,3.0,1,3.0,1
2523,min_diffuse,20,60,3,3,0.05,0.95,0.8654567385714879,9,2.0,1,2.0,1,2.0,1
2524,min_diffuse,20,60,3,3,0.05,0.95,0.9309345162767126,6,2.0,1,2.0,1,2.0,1
2525,min_diffuse,20,60,3,3,0.05,0.95,0.9395996538504798,44,4.0,1,4.0,1,4.0,1
2526,min_diffuse,20,60,3,3,0.05,0.95,0.9373571498036288,52,3.0,1,3.0,1,3.0,1
2527,min_diffuse,20,60,3,3,0.05,0.95,0.7861973968928628,6,2.0,1,2.0,1,2.0,1
2528,min_diffuse,20,60,3,3,0.05,0.95,0.9182396483124128,66,5.0,0,5.0,0,4.0,1
2529,min_diffuse,20,60,3,3,0.05,0.95,0.8962029146027294,8,2.0,1,2.0,1,2.0,1
2530,min_diffuse,20,60,3,3,0.05,0.95,0.9144097880603904,13,2.0,1,3.0,0,2.0,1
2531,min_diffuse,20,60,3,3,0.05,0.95,0.9410748851555094,17,3.0,0,2.0,1,2.0,1
2532,min_diffuse,20,60,3,3,0.05,0.95,0.8560121660638539,4,2.0,0,1.0,1,1.0,1
2533,min_diffuse,20,60,3,3,0.05,0.95,0.9442158387681536,9,2.0,1,2.0,1,2.0,1
2534,min_diffuse,20,60,3,3,0.05,0.95,0.9356127276378936,9,2.0,1,3.0,0,3.0,0
2535,min_diffuse,20,60,3,3,0.05,0.95,0.9237539243813484,6,2.0,1,2.0,1,2.0,1
2536,min_diffuse,20,60,3,3,0.05,0.95,0.8515329892251403,19,2.0,1,2.0,1,2.0,1
2537,min_diffuse,20,60,3,3,0.05,0.95,0.9294532941254016,8,2.0,0,1.0,1,2.0,0
2538,min_diffuse,20,60,3,3,0.05,0.95,0.942693381465163,17,3.0,0,2.0,1,2.0,1
2539,min_diffuse,20,60,3,3,0.05,0.95,0.9001029218834666,21,3.0,0,2.0,1,2.0,1
2540,min_diffuse,20,60,3,3,0.05,0.95,0.9371678541880406,13,3.0,0,2.0,1,2.0,1
2541,min_diffuse,20,60,3,3,0.05,0.95,0.8706985381926121,3,1.0,1,1.0,1,2.0,0
2542,min_diffuse,20,60,3,3,0.05,0.95,0.9467567874043652,24,3.0,1,3.0,1,3.0,1
2543,min_diffuse,20,60,3,3,0.05,0.95,0.8828847185021428,14,2.0,1,2.0,1,2.0,1
2544,min_diffuse,20,60,3,3,0.05,0.95,0.8781689308467674,12,2.0,1,2.0,1,2.0,1
2545,min_diffuse,20,60,3,3,0.05,0.95,0.8888838078027673,12,2.0,1,2.0,1,2.0,1
2546,min_diffuse,20,60,3,3,0.05,0.95,0.9260375492408474,23,3.0,0,2.0,1,2.0,1
2547,min_diffuse,20,60,3,3,0.05,0.95,0.9024346392993318,34,3.0,0,3.0,0,2.0,1
2548,min_diffuse,20,60,3,3,0.05,0.95,0.9432972224734728,48,3.0,1,3.0,1,3.0,1
2549,min_diffuse,20,60,3,3,0.05,0.95,0.8678714247469077,29,2.0,1,2.0,1,2.0,1
2550,min_diffuse,20,60,3,3,0.05,0.95,0.9098480673912316,35,3.0,1,3.0,1,3.0,1
2551,min_diffuse,20,60,3,3,0.05,0.95,0.9490860818221464,39,3.0,1,3.0,1,3.0,1
2552,min_diffuse,20,60,3,3,0.05,0.95,0.9007491624692898,8,2.0,1,2.0,1,2.0,1
2553,min_diffuse,20,60,3,3,0.05,0.95,0.938793524017941,9,2.0,1,2.0,1,2.0,1
2554,min_diffuse,20,60,3,3,0.05,0.95,0.9352256610203858,64,4.0,1,4.0,1,4.0,1
2555,min_diffuse,20,60,3,3,0.05,0.95,0.8316954265881429,4,2.0,1,2.0,1,2.0,1
2556,min_diffuse,20,60,3,3,0.05,0.95,0.942094182510478,17,2.0,1,2.0,1,3.0,0
2557,min_diffuse,20,60,3,3,0.05,0.95,0.8741467093474632,13,2.0,1,2.0,1,2.0,1
2558,min_diffuse,20,60,3,3,0.05,0.95,0.8807278883297821,9,2.0,1,2.0,1,2.0,1
2559,min_diffuse,20,60,3,3,0.05,0.95,0.7869162517333005,11,2.0,1,2.0,1,2.0,1
2560,min_diffuse,20,60,3,3,0.05,0.95,0.944194244007622,25,3.0,0,2.0,1,2.0,1
2561,min_diffuse,20,60,3,3,0.05,0.95,0.8615150021320609,7,2.0,1,2.0,1,2.0,1
2562,min_diffuse,20,60,3,3,0.05,0.95,0.9254363961715676,10,2.0,1,2.0,1,2.0,1
2563,min_diffuse,20,60,3,3,0.05,0.95,0.9496611617794426,38,4.0,0,3.0,1,3.0,1
2564,min_diffuse,20,60,3,3,0.05,0.95,0.8116798869809386,12,2.0,1,2.0,1,2.0,1
2565,min_diffuse,20,60,3,3,0.05,0.95,0.9018503366033414,22,2.0,1,2.0,1,2.0,1
2566,min_diffuse,20,60,3,3,0.05,0.95,0.9067263709593342,13,3.0,0,2.0,1,2.0,1
2567,min_diffuse,20,60,3,3,0.05,0.95,0.915016135778149,12,2.0,1,2.0,1,2.0,1
2568,min_diffuse,20,60,3,3,0.05,0.95,0.8580745248302624,3,1.0,1,2.0,0,2.0,0
2569,min_diffuse,20,60,3,3,0.05,0.95,0.8716718091315004,8,2.0,1,2.0,1,2.0,1
2570,min_diffuse,20,60,3,3,0.05,0.95,0.9443710698160772,31,3.0,0,3.0,0,2.0,1
2571,min_diffuse,20,60,3,3,0.05,0.95,0.8036124429136529,21,3.0,0,3.0,0,2.0,1
2572,min_diffuse,20,60,3,3,0.05,0.95,0.9398484875961678,11,2.0,1,2.0,1,2.0,1
2573,min_diffuse,20,60,3,3,0.05,0.95,0.9476058387364168,21,3.0,0,2.0,1,2.0,1
2574,min_diffuse,20,60,3,3,0.05,0.95,0.9035188908684556,14,2.0,1,2.0,1,2.0,1
2575,min_diffuse,20,60,3,3,0.05,0.95,0.8446295041597409,13,2.0,1,2.0,1,2.0,1
2576,min_diffuse,20,60,3,3,0.05,0.95,0.9123209750987964,16,2.0,1,2.0,1,2.0,1
2577,min_diffuse,20,60,3,3,0.05,0.95,0.9219626471668686,10,2.0,1,2.0,1,2.0,1
2578,min_diffuse,20,60,3,3,0.05,0.95,0.9168403074629652,13,2.0,1,2.0,1,3.0,0
2579,min_diffuse,20,60,3,3,0.05,0.95,0.949820489557234,10,2.0,1,2.0,1,2.0,1
2580,min_diffuse,20,60,3,3,0.05,0.95,0.906739562535693,10,2.0,1,2.0,1,2.0,1
2581,min_diffuse,20,60,3,3,0.05,0.95,0.8803387000427695,6,2.0,1,2.0,1,2.0,1
2582,min_diffuse,20,60,3,3,0.05,0.95,0.8739621561544574,30,3.0,0,2.0,1,2.0,1
2583,min_diffuse,20,60,3,3,0.05,0.95,0.8327989015826638,20,3.0,0,2.0,1,2.0,1
2584,min_diffuse,20,60,3,3,0.05,0.95,0.943767346956141,41,3.0,1,3.0,1,3.0,1
2585,min_diffuse,20,60,3,3,0.05,0.95,0.9260483155738842,7,2.0,1,2.0,1,2.0,1
2586,min_diffuse,20,60,3,3,0.05,0.95,0.9345507063804622,9,2.0,1,2.0,1,2.0,1
2587,min_diffuse,20,60,3,3,0.05,0.95,0.9340291970681516,13,2.0,1,2.0,1,2.0,1
2588,min_diffuse,20,60,3,3,0.05,0.95,0.9288917271364636,34,3.0,0,2.0,1,3.0,0
2589,min_diffuse,20,60,3,3,0.05,0.95,0.9449356301207577,6,2.0,1,2.0,1,2.0,1
2590,min_diffuse,20,60,3,3,0.05,0.95,0.8727982734305223,10,2.0,1,2.0,1,2.0,1
2591,min_diffuse,20,60,3,3,0.05,0.95,0.8408429246374468,9,2.0,1,2.0,1,2.0,1
2592,min_diffuse,20,60,3,3,0.05,0.95,0.9133726340556786,25,3.0,1,3.0,1,3.0,1
2593,min_diffuse,20,60,3,3,0.05,0.95,0.9367379172493192,14,3.0,1,3.0,1,3.0,1
2594,min_diffuse,20,60,3,3,0.05,0.95,0.9123580650854988,9,2.0,1,2.0,1,2.0,1
2595,min_diffuse,20,60,3,3,0.05,0.95,0.8620017408917818,11,2.0,1,2.0,1,2.0,1
2596,min_diffuse,20,60,3,3,0.05,0.95,0.9480760801666216,44,4.0,0,3.0,1,3.0,1
2597,min_diffuse,20,60,3,3,0.05,0.95,0.9056334193418812,21,3.0,0,2.0,1,2.0,1
2598,min_diffuse,20,60,3,3,0.05,0.95,0.9146918554680392,14,2.0,1,2.0,1,3.0,0
2599,min_diffuse,20,60,3,3,0.05,0.95,0.8852430226704331,16,2.0,1,2.0,1,2.0,1
2600,min_diffuse,20,60,3,3,0.05,0.95,0.9222306705135064,17,3.0,0,2.0,1,2.0,1
2601,min_diffuse,20,60,3,3,0.05,0.95,0.934871327440264,10,2.0,1,2.0,1,2.0,1
2602,min_diffuse,20,60,3,3,0.05,0.95,0.850681275774603,15,2.0,1,2.0,1,2.0,1
2603,min_diffuse,20,60,3,3,0.05,0.95,0.9336958891825342,13,2.0,1,2.0,1,2.0,1
2604,min_diffuse,20,60,3,3,0.05,0.95,0.9257002097092988,8,2.0,1,2.0,1,2.0,1
2605,min_diffuse,20,60,3,3,0.05,0.95,0.9023008866560926,12,2.0,1,2.0,1,2.0,1
2606,min_diffuse,20,60,3,3,0.05,0.95,0.918006038708822,15,3.0,0,2.0,1,3.0,0
2607,min_diffuse,20,60,3,3,0.05,0.95,0.9173089247860866,41,3.0,1,3.0,1,3.0,1
2608,min_diffuse,20,60,3,3,0.05,0.95,0.8698272447101492,19,3.0,1,3.0,1,3.0,1
2609,min_diffuse,20,60,3,3,0.05,0.95,0.9484137011487184,29,3.0,1,3.0,1,3.0,1
2610,min_diffuse,20,60,3,3,0.05,0.95,0.93808380148506,30,3.0,1,3.0,1,3.0,1
2611,min_diffuse,20,60,3,3,0.05,0.95,0.94384332667639,33,3.0,1,3.0,1,3.0,1
2612,min_diffuse,20,60,3,3,0.05,0.95,0.932411240872132,21,3.0,0,2.0,1,2.0,1
2613,min_diffuse,20,60,3,3,0.05,0.95,0.9351908250546996,30,3.0,0,3.0,0,2.0,1
2614,min_diffuse,20,60,3,3,0.05,0.95,0.9025540966039776,42,3.0,0,2.0,1,2.0,1
2615,min_diffuse,20,60,3,3,0.05,0.95,0.934569727477735,10,2.0,1,2.0,1,2.0,1
2616,min_diffuse,20,60,3,3,0.05,0.95,0.919948363603988,40,4.0,0,3.0,1,3.0,1
2617,min_diffuse,20,60,3,3,0.05,0.95,0.9282728357107805,20,3.0,0,3.0,0,2.0,1
2618,min_diffuse,20,60,3,3,0.05,0.95,0.8230076623810056,12,2.0,1,2.0,1,2.0,1
2619,min_diffuse,20,60,3,3,0.05,0.95,0.9426229614214684,29,3.0,1,3.0,1,3.0,1
2620,min_diffuse,20,60,3,3,0.05,0.95,0.9005343284150903,7,2.0,1,2.0,1,2.0,1
2621,min_diffuse,20,60,3,3,0.05,0.95,0.9174243717167238,15,2.0,1,2.0,1,2.0,1
2622,min_diffuse,20,60,3,3,0.05,0.95,0.9417987492722544,19,3.0,0,2.0,1,2.0,1
2623,min_diffuse,20,60,3,3,0.05,0.95,0.9363982102989366,16,3.0,0,2.0,1,2.0,1
2624,min_diffuse,20,60,3,3,0.05,0.95,0.9222397965272804,12,2.0,1,2.0,1,2.0,1
2625,min_diffuse,20,60,3,3,0.05,0.95,0.9164468203570394,12,2.0,1,2.0,1,2.0,1
2626,min_diffuse,20,60,3,3,0.05,0.95,0.9119859579190218,12,2.0,1,2.0,1,2.0,1
2627,min_diffuse,20,60,3,3,0.05,0.95,0.9349674153053829,20,3.0,0,2.0,1,2.0,1
2628,min_diffuse,20,60,3,3,0.05,0.95,0.8862064465712232,6,2.0,1,2.0,1,2.0,1
2629,min_diffuse,20,60,3,3,0.05,0.95,0.934641865335369,12,2.0,1,2.0,1,3.0,0
2630,min_diffuse,20,60,3,3,0.05,0.95,0.8977935282256353,7,2.0,1,2.0,1,2.0,1
2631,min_diffuse,20,60,3,3,0.05,0.95,0.8976056079535145,6,2.0,0,1.0,1,1.0,1
2632,min_diffuse,20,60,3,3,0.05,0.95,0.911214811089512,87,4.0,0,3.0,1,3.0,1
2633,min_diffuse,20,60,3,3,0.05,0.95,0.9124742429725518,8,2.0,1,2.0,1,2.0,1
2634,min_diffuse,20,60,3,3,0.05,0.95,0.9191022289835776,9,2.0,1,2.0,1,2.0,1
2635,min_diffuse,20,60,3,3,0.05,0.95,0.9498590141256428,15,3.0,1,3.0,1,3.0,1
2636,min_diffuse,20,60,3,3,0.05,0.95,0.9484915232482908,49,4.0,0,3.0,1,3.0,1
2637,min_diffuse,20,60,3,3,0.05,0.95,0.9434983586196164,5,2.0,1,2.0,1,2.0,1
2638,min_diffuse,20,60,3,3,0.05,0.95,0.924441743854616,19,3.0,0,3.0,0,2.0,1
2639,min_diffuse,20,60,3,3,0.05,0.95,0.8933590051745375,24,3.0,0,2.0,1,3.0,0
2640,min_diffuse,20,60,3,3,0.05,0.95,0.9358994366151788,4,2.0,0,1.0,1,1.0,1
2641,min_diffuse,20,60,3,3,0.05,0.95,0.8649721732924915,18,2.0,1,2.0,1,2.0,1
2642,min_diffuse,20,60,3,3,0.05,0.95,0.9000955539457123,15,2.0,1,2.0,1,2.0,1
2643,min_diffuse,20,60,3,3,0.05,0.95,0.8687698262138985,5,2.0,1,2.0,1,2.0,1
2644,min_diffuse,20,60,3,3,0.05,0.95,0.8355758204934363,13,2.0,1,2.0,1,2.0,1
2645,min_diffuse,20,60,3,3,0.05,0.95,0.8747195071822347,23,3.0,0,3.0,0,2.0,1
2646,min_diffuse,20,60,3,3,0.05,0.95,0.8593976966347994,13,2.0,1,2.0,1,2.0,1
2647,min_diffuse,20,60,3,3,0.05,0.95,0.8450814935278927,10,2.0,1,2.0,1,2.0,1
2648,min_diffuse,20,60,3,3,0.05,0.95,0.9142152990131848,23,3.0,0,2.0,1,2.0,1
2649,min_diffuse,20,60,3,3,0.05,0.95,0.859734068517638,13,2.0,1,2.0,1,2.0,1
2650,min_diffuse,20,60,3,3,0.05,0.95,0.8201395254653104,9,2.0,1,2.0,1,2.0,1
2651,min_diffuse,20,60,3,3,0.05,0.95,0.8978490633351511,13,2.0,1,2.0,1,2.0,1
2652,min_diffuse,20,60,3,3,0.05,0.95,0.9234608303134024,6,2.0,1,2.0,1,2.0,1
2653,min_diffuse,20,60,3,3,0.05,0.95,0.8833096602511742,35,3.0,1,3.0,1,3.0,1
2654,min_diffuse,20,60,3,3,0.05,0.95,0.9223470276207784,20,3.0,0,3.0,0,2.0,1
2655,min_diffuse,20,60,3,3,0.05,0.95,0.9434132593828396,29,3.0,0,2.0,1,2.0,1
2656,min_diffuse,20,60,3,3,0.05,0.95,0.9446431149058626,31,3.0,1,3.0,1,3.0,1
2657,min_diffuse,20,60,3,3,0.05,0.95,0.8217411317917259,8,2.0,1,2.0,1,2.0,1
2658,min_diffuse,20,60,3,3,0.05,0.95,0.83487566072713,9,2.0,0,2.0,0,1.0,1
2659,min_diffuse,20,60,3,3,0.05,0.95,0.8896059204727146,37,3.0,1,3.0,1,3.0,1
2660,min_diffuse,20,60,3,3,0.05,0.95,0.9173739031339844,29,3.0,0,2.0,1,2.0,1
2661,min_diffuse,20,60,3,3,0.05,0.95,0.9489804929429668,31,3.0,1,3.0,1,3.0,1
2662,min_diffuse,20,60,3,3,0.05,0.95,0.9482561903742708,28,3.0,0,2.0,1,3.0,0
2663,min_diffuse,20,60,3,3,0.05,0.95,0.8862618957457586,7,2.0,1,2.0,1,2.0,1
2664,min_diffuse,20,60,3,3,0.05,0.95,0.9395346376597354,16,2.0,1,2.0,1,3.0,0
2665,min_diffuse,20,60,3,3,0.05,0.95,0.9248214963522354,19,3.0,0,2.0,1,2.0,1
2666,min_diffuse,20,60,3,3,0.05,0.95,0.8419011182903399,15,2.0,1,2.0,1,2.0,1
2667,min_diffuse,20,60,3,3,0.05,0.95,0.9199218308650928,20,3.0,0,2.0,1,2.0,1
2668,min_diffuse,20,60,3,3,0.05,0.95,0.9269139424801052,7,2.0,1,2.0,1,2.0,1
2669,min_diffuse,20,60,3,3,0.05,0.95,0.8502561577530952,10,2.0,1,2.0,1,2.0,1
2670,min_diffuse,20,60,3,3,0.05,0.95,0.8651562399532032,7,2.0,1,2.0,1,2.0,1
2671,min_diffuse,20,60,3,3,0.05,0.95,0.9456744028836984,6,2.0,1,2.0,1,2.0,1
2672,min_diffuse,20,60,3,3,0.05,0.95,0.907053979836829,21,3.0,0,2.0,1,2.0,1
2673,min_diffuse,20,60,3,3,0.05,0.95,0.9444412111094652,59,4.0,0,3.0,1,3.0,1
2674,min_diffuse,20,60,3,3,0.05,0.95,0.9379648031871888,43,3.0,1,3.0,1,3.0,1
2675,min_diffuse,20,60,3,3,0.05,0.95,0.9426524454612152,14,2.0,1,2.0,1,2.0,1
2676,min_diffuse,20,60,3,3,0.05,0.95,0.8917039588891845,17,3.0,1,3.0,1,3.0,1
2677,min_diffuse,20,60,3,3,0.05,0.95,0.897860191756881,9,2.0,1,2.0,1,2.0,1
2678,min_diffuse,20,60,3,3,0.05,0.95,0.8645635227164414,16,3.0,0,2.0,1,2.0,1
2679,min_diffuse,20,60,3,3,0.05,0.95,0.9325275108140806,27,3.0,0,2.0,1,2.0,1
2680,min_diffuse,20,60,3,3,0.05,0.95,0.9321915846776174,11,2.0,1,2.0,1,2.0,1
2681,min_diffuse,20,60,3,3,0.05,0.95,0.9177859227019942,20,3.0,1,3.0,1,3.0,1
2682,min_diffuse,20,60,3,3,0.05,0.95,0.8709644945649075,10,2.0,1,2.0,1,2.0,1
2683,min_diffuse,20,60,3,3,0.05,0.95,0.8468048386907877,8,2.0,1,2.0,1,2.0,1
2684,min_diffuse,20,60,3,3,0.05,0.95,0.8953313410152764,6,2.0,1,2.0,1,2.0,1
2685,min_diffuse,20,60,3,3,0.05,0.95,0.9425322985380594,11,2.0,1,2.0,1,2.0,1
2686,min_diffuse,20,60,3,3,0.05,0.95,0.9413933460273264,31,3.0,1,3.0,1,3.0,1
2687,min_diffuse,20,60,3,3,0.05,0.95,0.9161979402614564,20,3.0,0,2.0,1,3.0,0
2688,min_diffuse,20,60,3,3,0.05,0.95,0.8928388004659736,7,2.0,1,2.0,1,2.0,1
2689,min_diffuse,20,60,3,3,0.05,0.95,0.9449390103819368,13,2.0,1,2.0,1,2.0,1
2690,min_diffuse,20,60,3,3,0.05,0.95,0.9283169834344576,14,2.0,1,2.0,1,2.0,1
2691,min_diffuse,20,60,3,3,0.05,0.95,0.8217290748729376,22,2.0,1,2.0,1,2.0,1
2692,min_diffuse,20,60,3,3,0.05,0.95,0.9078574666776016,20,3.0,0,2.0,1,2.0,1
2693,min_diffuse,20,60,3,3,0.05,0.95,0.94241308958379,10,2.0,1,2.0,1,2.0,1
2694,min_diffuse,20,60,3,3,0.05,0.95,0.8846978295603853,21,3.0,0,2.0,1,2.0,1
2695,min_diffuse,20,60,3,3,0.05,0.95,0.9312446573732134,48,4.0,0,3.0,1,3.0,1
2696,min_diffuse,20,60,3,3,0.05,0.95,0.9357971189109356,12,2.0,1,2.0,1,2.0,1
2697,min_diffuse,20,60,3,3,0.05,0.95,0.8792590298663492,18,3.0,0,2.0,1,2.0,1
2698,min_diffuse,20,60,3,3,0.05,0.95,0.9314773263145864,14,3.0,0,2.0,1,2.0,1
2699,min_diffuse,20,60,3,3,0.05,0.95,0.8971849042316946,7,2.0,1,2.0,1,2.0,1
2700,min_diffuse,20,60,3,3,0.05,0.95,0.9315485933816192,27,3.0,0,3.0,0,2.0,1
2701,min_diffuse,20,60,3,3,0.05,0.95,0.946207064687481,7,2.0,1,2.0,1,2.0,1
2702,min_diffuse,20,60,3,3,0.05,0.95,0.9493274490222804,54,3.0,1,3.0,1,3.0,1
2703,min_diffuse,20,60,3,3,0.05,0.95,0.9350174825270277,24,2.0,1,2.0,1,2.0,1
2704,min_diffuse,20,60,3,3,0.05,0.95,0.8979188055621862,11,2.0,1,2.0,1,2.0,1
2705,min_diffuse,20,60,3,3,0.05,0.95,0.9322740872020996,20,2.0,1,2.0,1,3.0,0
2706,min_diffuse,20,60,3,3,0.05,0.95,0.902882206066893,11,2.0,1,2.0,1,2.0,1
2707,min_diffuse,20,60,3,3,0.05,0.95,0.9044563941343248,24,3.0,1,3.0,1,3.0,1
2708,min_diffuse,20,60,3,3,0.05,0.95,0.896257811825983,44,3.0,0,3.0,0,2.0,1
2709,min_diffuse,20,60,3,3,0.05,0.95,0.8711739135655686,5,2.0,1,2.0,1,2.0,1
2710,min_diffuse,20,60,3,3,0.05,0.95,0.8413305514357313,6,2.0,1,2.0,1,2.0,1
2711,min_diffuse,20,60,3,3,0.05,0.95,0.948501733811182,20,3.0,0,2.0,1,3.0,0
2712,min_diffuse,20,60,3,3,0.05,0.95,0.9395177099215608,44,3.0,1,3.0,1,3.0,1
2713,min_diffuse,20,60,3,3,0.05,0.95,0.9052476637128962,43,3.0,0,2.0,1,2.0,1
2714,min_diffuse,20,60,3,3,0.05,0.95,0.937432078367735,36,3.0,1,3.0,1,3.0,1
2715,min_diffuse,20,60,3,3,0.05,0.95,0.9384747459535212,50,4.0,1,4.0,1,4.0,1
2716,min_diffuse,20,60,3,3,0.05,0.95,0.9207356674827594,22,2.0,1,2.0,1,2.0,1
2717,min_diffuse,20,60,3,3,0.05,0.95,0.9011258257941844,7,2.0,1,2.0,1,2.0,1
2718,min_diffuse,20,60,3,3,0.05,0.95,0.8769707588757137,11,2.0,1,2.0,1,2.0,1
2719,min_diffuse,20,60,3,3,0.05,0.95,0.8938614636598473,12,2.0,1,2.0,1,2.0,1
2720,min_diffuse,20,60,3,3,0.05,0.95,0.9213323348502838,18,3.0,0,2.0,1,3.0,0
2721,min_diffuse,20,60,3,3,0.05,0.95,0.9267658166130568,22,3.0,1,3.0,1,3.0,1
2722,min_diffuse,20,60,3,3,0.05,0.95,0.8943898185521788,13,2.0,1,2.0,1,2.0,1
2723,min_diffuse,20,60,3,3,0.05,0.95,0.934087717370429,16,3.0,0,2.0,1,2.0,1
2724,min_diffuse,20,60,3,3,0.05,0.95,0.8956255957290707,13,2.0,1,2.0,1,2.0,1
2725,min_diffuse,20,60,3,3,0.05,0.95,0.8831341748000364,13,2.0,1,2.0,1,2.0,1
2726,min_diffuse,20,60,3,3,0.05,0.95,0.928785518353992,11,2.0,1,3.0,0,2.0,1
2727,min_diffuse,20,60,3,3,0.05,0.95,0.900745702686128,20,3.0,0,2.0,1,2.0,1
2728,min_diffuse,20,60,3,3,0.05,0.95,0.9153413076601912,10,2.0,1,2.0,1,2.0,1
2729,min_diffuse,20,60,3,3,0.05,0.95,0.8664683893587531,8,2.0,1,2.0,1,2.0,1
2730,min_diffuse,20,60,3,3,0.05,0.95,0.9211493644075582,15,2.0,1,2.0,1,2.0,1
2731,min_diffuse,20,60,3,3,0.05,0.95,0.9365145214348082,27,3.0,0,2.0,1,3.0,0
2732,min_diffuse,20,60,3,3,0.05,0.95,0.9278680816717496,25,3.0,0,2.0,1,2.0,1
2733,min_diffuse,20,60,3,3,0.05,0.95,0.880289868382719,11,2.0,1,2.0,1,2.0,1
2734,min_diffuse,20,60,3,3,0.05,0.95,0.8936707244807556,6,2.0,1,2.0,1,2.0,1
2735,min_diffuse,20,60,3,3,0.05,0.95,0.8803511973222695,7,2.0,1,2.0,1,2.0,1
2736,min_diffuse,20,60,3,3,0.05,0.95,0.8549467971012497,12,2.0,1,3.0,0,3.0,0
2737,min_diffuse,20,60,3,3,0.05,0.95,0.941314977255518,21,3.0,1,3.0,1,3.0,1
2738,min_diffuse,20,60,3,3,0.05,0.95,0.9005718965454891,20,3.0,0,2.0,1,2.0,1
2739,min_diffuse,20,60,3,3,0.05,0.95,0.9367926457750788,6,2.0,1,2.0,1,2.0,1
2740,min_diffuse,20,60,3,3,0.05,0.95,0.9125022658970506,4,2.0,0,1.0,1,1.0,1
2741,min_diffuse,20,60,3,3,0.05,0.95,0.851704282783753,9,2.0,1,2.0,1,2.0,1
2742,min_diffuse,20,60,3,3,0.05,0.95,0.8933199565521984,12,2.0,1,2.0,1,2.0,1
2743,min_diffuse,20,60,3,3,0.05,0.95,0.9176942139615354,31,3.0,1,3.0,1,3.0,1
2744,min_diffuse,20,60,3,3,0.05,0.95,0.8634696946042515,12,2.0,1,2.0,1,2.0,1
2745,min_diffuse,20,60,3,3,0.05,0.95,0.8634246375062926,8,2.0,1,2.0,1,2.0,1
2746,min_diffuse,20,60,3,3,0.05,0.95,0.9457901868563536,28,3.0,1,3.0,1,3.0,1
2747,min_diffuse,20,60,3,3,0.05,0.95,0.92888106362514,19,2.0,1,2.0,1,2.0,1
2748,min_diffuse,20,60,3,3,0.05,0.95,0.8908970070791562,9,2.0,1,2.0,1,2.0,1
2749,min_diffuse,20,60,3,3,0.05,0.95,0.886316064152934,7,2.0,1,2.0,1,2.0,1
2750,min_diffuse,20,60,3,3,0.05,0.95,0.845333066335073,5,2.0,1,2.0,1,2.0,1
2751,min_diffuse,20,60,3,3,0.05,0.95,0.9236507199613616,14,2.0,1,2.0,1,2.0,1
2752,min_diffuse,20,60,3,3,0.05,0.95,0.9113915140194035,25,3.0,0,3.0,0,2.0,1
2753,min_diffuse,20,60,3,3,0.05,0.95,0.9127838044335448,15,2.0,1,2.0,1,2.0,1
2754,min_diffuse,20,60,3,3,0.05,0.95,0.9108318759012084,15,2.0,1,3.0,0,3.0,0
2755,min_diffuse,20,60,3,3,0.05,0.95,0.9102757173181412,45,3.0,1,3.0,1,3.0,1
2756,min_diffuse,20,60,3,3,0.05,0.95,0.9441125670814806,33,3.0,0,2.0,1,2.0,1
2757,min_diffuse,20,60,3,3,0.05,0.95,0.9491370910205748,10,2.0,1,2.0,1,2.0,1
2758,min_diffuse,20,60,3,3,0.05,0.95,0.9322206910608122,29,3.0,1,3.0,1,3.0,1
2759,min_diffuse,20,60,3,3,0.05,0.95,0.9343585247652126,10,2.0,1,2.0,1,2.0,1
2760,min_diffuse,20,60,3,3,0.05,0.95,0.8837440099230317,8,2.0,1,2.0,1,2.0,1
2761,min_diffuse,20,60,3,3,0.05,0.95,0.9342359856031534,34,3.0,1,3.0,1,3.0,1
2762,min_diffuse,20,60,3,3,0.05,0.95,0.8849346166737772,9,2.0,1,2.0,1,2.0,1
2763,min_diffuse,20,60,3,3,0.05,0.95,0.9265294438203728,17,3.0,0,2.0,1,2.0,1
2764,min_diffuse,20,60,3,3,0.05,0.95,0.8606654658371402,9,2.0,1,2.0,1,2.0,1
2765,min_diffuse,20,60,3,3,0.05,0.95,0.9221060870352262,14,2.0,1,2.0,1,3.0,0
2766,min_diffuse,20,60,3,3,0.05,0.95,0.947288898072268,27,3.0,1,3.0,1,3.0,1
2767,min_diffuse,20,60,3,3,0.05,0.95,0.9383885631558896,24,3.0,1,3.0,1,3.0,1
2768,min_diffuse,20,60,3,3,0.05,0.95,0.9314781298200724,14,3.0,0,2.0,1,2.0,1
2769,min_diffuse,20,60,3,3,0.05,0.95,0.8372686124773412,14,2.0,1,2.0,1,2.0,1
2770,min_diffuse,20,60,3,3,0.05,0.95,0.8719579082828476,7,2.0,1,2.0,1,2.0,1
2771,min_diffuse,20,60,3,3,0.05,0.95,0.8688152579006935,16,2.0,1,2.0,1,2.0,1
2772,min_diffuse,20,60,3,3,0.05,0.95,0.907231361385047,17,3.0,0,2.0,1,2.0,1
2773,min_diffuse,20,60,3,3,0.05,0.95,0.8928751910348466,16,2.0,1,2.0,1,2.0,1
2774,min_diffuse,20,60,3,3,0.05,0.95,0.9045614511365976,13,3.0,1,3.0,1,3.0,1
2775,min_diffuse,20,60,3,3,0.05,0.95,0.8419845276069742,19,3.0,0,2.0,1,2.0,1
2776,min_diffuse,20,60,3,3,0.05,0.95,0.945019019101796,14,3.0,0,2.0,1,3.0,0
2777,min_diffuse,20,60,3,3,0.05,0.95,0.7753500500250488,5,2.0,1,2.0,1,2.0,1
2778,min_diffuse,20,60,3,3,0.05,0.95,0.9193533549845304,18,3.0,0,2.0,1,2.0,1
2779,min_diffuse,20,60,3,3,0.05,0.95,0.9378693794429956,12,2.0,1,2.0,1,2.0,1
2780,min_diffuse,20,60,3,3,0.05,0.95,0.8867034653252598,15,2.0,1,2.0,1,2.0,1
2781,min_diffuse,20,60,3,3,0.05,0.95,0.9340138871520818,37,3.0,1,3.0,1,3.0,1
2782,min_diffuse,20,60,3,3,0.05,0.95,0.9150960404548067,8,2.0,1,2.0,1,3.0,0
2783,min_diffuse,20,60,3,3,0.05,0.95,0.9073878076062823,7,2.0,1,2.0,1,2.0,1
2784,min_diffuse,20,60,3,3,0.05,0.95,0.9389138043286416,29,2.0,1,2.0,1,2.0,1
2785,min_diffuse,20,60,3,3,0.05,0.95,0.8700207030192986,8,2.0,1,2.0,1,2.0,1
2786,min_diffuse,20,60,3,3,0.05,0.95,0.9148769927107506,27,3.0,0,2.0,1,2.0,1
2787,min_diffuse,20,60,3,3,0.05,0.95,0.8412796740389019,5,2.0,1,2.0,1,2.0,1
2788,min_diffuse,20,60,3,3,0.05,0.95,0.8990016117735867,9,2.0,1,2.0,1,2.0,1
2789,min_diffuse,20,60,3,3,0.05,0.95,0.8983057772848696,16,2.0,1,2.0,1,2.0,1
2790,min_diffuse,20,60,3,3,0.05,0.95,0.9260531876149946,16,3.0,0,2.0,1,3.0,0
2791,min_diffuse,20,60,3,3,0.05,0.95,0.9467713776075471,24,3.0,0,2.0,1,3.0,0
2792,min_diffuse,20,60,3,3,0.05,0.95,0.9298229567898364,26,2.0,1,2.0,1,2.0,1
2793,min_diffuse,20,60,3,3,0.05,0.95,0.9316883800567952,18,3.0,0,2.0,1,2.0,1
2794,min_diffuse,20,60,3,3,0.05,0.95,0.9030962469864672,11,2.0,1,2.0,1,2.0,1
2795,min_diffuse,20,60,3,3,0.05,0.95,0.8839744835080208,11,2.0,1,2.0,1,2.0,1
2796,min_diffuse,20,60,3,3,0.05,0.95,0.9466540612089226,29,3.0,1,3.0,1,3.0,1
2797,min_diffuse,20,60,3,3,0.05,0.95,0.9209892570186832,4,2.0,1,2.0,1,2.0,1
2798,min_diffuse,20,60,3,3,0.05,0.95,0.8860037271123928,33,4.0,0,3.0,1,3.0,1
2799,min_diffuse,20,60,3,3,0.05,0.95,0.9224951638491324,8,2.0,1,2.0,1,2.0,1
2800,min_diffuse,20,60,3,3,0.05,0.95,0.917857911185788,12,2.0,1,2.0,1,3.0,0
2801,min_diffuse,20,60,3,3,0.05,0.95,0.8770773575082021,8,2.0,1,2.0,1,2.0,1
2802,min_diffuse,20,60,3,3,0.05,0.95,0.9340682447430696,23,3.0,1,3.0,1,3.0,1
2803,min_diffuse,20,60,3,3,0.05,0.95,0.9262101012330384,39,3.0,0,3.0,0,2.0,1
2804,min_diffuse,20,60,3,3,0.05,0.95,0.9283464794657444,13,2.0,1,2.0,1,3.0,0
2805,min_diffuse,20,60,3,3,0.05,0.95,0.9329144083611282,24,3.0,0,2.0,1,2.0,1
2806,min_diffuse,20,60,3,3,0.05,0.95,0.9226159915962204,43,3.0,1,3.0,1,3.0,1
2807,min_diffuse,20,60,3,3,0.05,0.95,0.9403628447759816,36,3.0,1,3.0,1,3.0,1
2808,min_diffuse,20,60,3,3,0.05,0.95,0.8405375342485762,16,3.0,0,2.0,1,2.0,1
2809,min_diffuse,20,60,3,3,0.05,0.95,0.8776598605796535,15,2.0,1,2.0,1,2.0,1
2810,min_diffuse,20,60,3,3,0.05,0.95,0.8812041820864666,13,2.0,1,2.0,1,2.0,1
2811,min_diffuse,20,60,3,3,0.05,0.95,0.935796448216866,28,3.0,1,3.0,1,3.0,1
2812,min_diffuse,20,60,3,3,0.05,0.95,0.9319712566531622,13,3.0,1,3.0,1,3.0,1
2813,min_diffuse,20,60,3,3,0.05,0.95,0.9343586571376704,33,2.0,1,2.0,1,2.0,1
2814,min_diffuse,20,60,3,3,0.05,0.95,0.935329323074708,12,2.0,1,2.0,1,2.0,1
2815,min_diffuse,20,60,3,3,0.05,0.95,0.9291745419581876,8,2.0,1,2.0,1,2.0,1
2816,min_diffuse,20,60,3,3,0.05,0.95,0.9300685499933138,4,2.0,1,2.0,1,2.0,1
2817,min_diffuse,20,60,3,3,0.05,0.95,0.9355754111821116,7,2.0,1,2.0,1,2.0,1
2818,min_diffuse,20,60,3,3,0.05,0.95,0.9392322276651056,36,3.0,0,3.0,0,2.0,1
2819,min_diffuse,20,60,3,3,0.05,0.95,0.8444799597166524,11,2.0,1,2.0,1,2.0,1
2820,min_diffuse,20,60,3,3,0.05,0.95,0.9218787998863698,24,3.0,0,2.0,1,2.0,1
2821,min_diffuse,20,60,3,3,0.05,0.95,0.9176817925898996,10,2.0,1,2.0,1,2.0,1
2822,min_diffuse,20,60,3,3,0.05,0.95,0.9396545545670144,9,2.0,1,2.0,1,2.0,1
2823,min_diffuse,20,60,3,3,0.05,0.95,0.9300861142563512,45,3.0,1,3.0,1,3.0,1
2824,min_diffuse,20,60,3,3,0.05,0.95,0.877452110630739,21,3.0,0,2.0,1,2.0,1
2825,min_diffuse,20,60,3,3,0.05,0.95,0.9340978228306684,9,2.0,1,2.0,1,2.0,1
2826,min_diffuse,20,60,3,3,0.05,0.95,0.8760214990945032,14,2.0,1,2.0,1,2.0,1
2827,min_diffuse,20,60,3,3,0.05,0.95,0.9336129684440329,13,3.0,0,2.0,1,2.0,1
2828,min_diffuse,20,60,3,3,0.05,0.95,0.909841049957861,4,2.0,1,2.0,1,2.0,1
2829,min_diffuse,20,60,3,3,0.05,0.95,0.9255197233108806,11,2.0,1,2.0,1,2.0,1
2830,min_diffuse,20,60,3,3,0.05,0.95,0.899574951974204,9,2.0,1,2.0,1,2.0,1
2831,min_diffuse,20,60,3,3,0.05,0.95,0.8602879204211512,18,3.0,0,2.0,1,2.0,1
2832,min_diffuse,20,60,3,3,0.05,0.95,0.9166179875543836,19,3.0,0,2.0,1,2.0,1
2833,min_diffuse,20,60,3,3,0.05,0.95,0.8343030470151456,5,2.0,1,2.0,1,2.0,1
2834,min_diffuse,20,60,3,3,0.05,0.95,0.9382621582877712,8,2.0,1,2.0,1,2.0,1
2835,min_diffuse,20,60,3,3,0.05,0.95,0.9142083069684472,11,2.0,1,2.0,1,2.0,1
2836,min_diffuse,20,60,3,3,0.05,0.95,0.9319199312023828,9,2.0,1,2.0,1,2.0,1
2837,min_diffuse,20,60,3,3,0.05,0.95,0.9412684166259506,30,3.0,0,2.0,1,2.0,1
2838,min_diffuse,20,60,3,3,0.05,0.95,0.930674104678199,18,3.0,0,3.0,0,2.0,1
2839,min_diffuse,20,60,3,3,0.05,0.95,0.9372060976964316,33,4.0,0,3.0,1,4.0,0
2840,min_diffuse,20,60,3,3,0.05,0.95,0.9344299052051358,10,2.0,1,2.0,1,2.0,1
2841,min_diffuse,20,60,3,3,0.05,0.95,0.9071359038894456,27,3.0,1,3.0,1,3.0,1
2842,min_diffuse,20,60,3,3,0.05,0.95,0.9317926947264472,13,3.0,1,3.0,1,3.0,1
2843,min_diffuse,20,60,3,3,0.05,0.95,0.9456917437819004,12,2.0,1,3.0,0,3.0,0
2844,min_diffuse,20,60,3,3,0.05,0.95,0.8864722317104484,19,3.0,0,2.0,1,2.0,1
2845,min_diffuse,20,60,3,3,0.05,0.95,0.9050487628627452,15,2.0,1,2.0,1,2.0,1
2846,min_diffuse,20,60,3,3,0.05,0.95,0.9203469547078352,23,3.0,0,3.0,0,2.0,1
2847,min_diffuse,20,60,3,3,0.05,0.95,0.8175174150954685,9,2.0,1,2.0,1,2.0,1
2848,min_diffuse,20,60,3,3,0.05,0.95,0.8734298010566861,10,2.0,1,2.0,1,2.0,1
2849,min_diffuse,20,60,3,3,0.05,0.95,0.876641646700951,22,3.0,0,3.0,0,2.0,1
2850,min_diffuse,20,60,3,3,0.05,0.95,0.8663348375712334,8,2.0,1,2.0,1,2.0,1
2851,min_diffuse,20,60,3,3,0.05,0.95,0.9300804038940466,16,3.0,0,2.0,1,2.0,1
2852,min_diffuse,20,60,3,3,0.05,0.95,0.9277028140374324,10,2.0,1,3.0,0,3.0,0
2853,min_diffuse,20,60,3,3,0.05,0.95,0.8267880019687149,4,2.0,1,2.0,1,2.0,1
2854,min_diffuse,20,60,3,3,0.05,0.95,0.8724692499708052,6,2.0,1,2.0,1,2.0,1
2855,min_diffuse,20,60,3,3,0.05,0.95,0.9341746929973522,8,2.0,1,2.0,1,2.0,1
2856,min_diffuse,20,60,3,3,0.05,0.95,0.9306201882013196,20,3.0,0,2.0,1,2.0,1
2857,min_diffuse,20,60,3,3,0.05,0.95,0.930131015381336,7,2.0,1,2.0,1,2.0,1
2858,min_diffuse,20,60,3,3,0.05,0.95,0.9431612491425496,11,2.0,1,2.0,1,2.0,1
2859,min_diffuse,20,60,3,3,0.05,0.95,0.8810122411353174,13,2.0,1,2.0,1,2.0,1
2860,min_diffuse,20,60,3,3,0.05,0.95,0.9040021973431882,26,3.0,1,3.0,1,3.0,1
2861,min_diffuse,20,60,3,3,0.05,0.95,0.9121897456779722,13,2.0,1,2.0,1,2.0,1
2862,min_diffuse,20,60,3,3,0.05,0.95,0.8748489573614512,6,2.0,1,2.0,1,2.0,1
2863,min_diffuse,20,60,3,3,0.05,0.95,0.9059089868233786,26,3.0,0,2.0,1,2.0,1
2864,min_diffuse,20,60,3,3,0.05,0.95,0.8493835574056999,27,3.0,0,2.0,1,2.0,1
2865,min_diffuse,20,60,3,3,0.05,0.95,0.92731908316247,11,2.0,1,2.0,1,2.0,1
2866,min_diffuse,20,60,3,3,0.05,0.95,0.9495848750701232,22,3.0,0,2.0,1,3.0,0
2867,min_diffuse,20,60,3,3,0.05,0.95,0.911913804352968,17,3.0,0,2.0,1,3.0,0
2868,min_diffuse,20,60,3,3,0.05,0.95,0.9202235205012984,7,2.0,1,2.0,1,2.0,1
2869,min_diffuse,20,60,3,3,0.05,0.95,0.8987874927740125,10,2.0,1,2.0,1,2.0,1
2870,min_diffuse,20,60,3,3,0.05,0.95,0.9078146463348552,23,2.0,1,2.0,1,2.0,1
2871,min_diffuse,20,60,3,3,0.05,0.95,0.9380171244098982,17,3.0,0,2.0,1,3.0,0
2872,min_diffuse,20,60,3,3,0.05,0.95,0.911006886924267,10,2.0,1,2.0,1,2.0,1
2873,min_diffuse,20,60,3,3,0.05,0.95,0.940370058905465,35,3.0,1,3.0,1,3.0,1
2874,min_diffuse,20,60,3,3,0.05,0.95,0.9477815330183011,10,2.0,1,2.0,1,2.0,1
2875,min_diffuse,20,60,3,3,0.05,0.95,0.9076697075449432,24,3.0,0,3.0,0,2.0,1
2876,min_diffuse,20,60,3,3,0.05,0.95,0.8390272318675835,18,2.0,1,2.0,1,2.0,1
2877,min_diffuse,20,60,3,3,0.05,0.95,0.9218691504595488,18,2.0,1,2.0,1,2.0,1
2878,min_diffuse,20,60,3,3,0.05,0.95,0.9454033331148184,16,3.0,0,2.0,1,3.0,0
2879,min_diffuse,20,60,3,3,0.05,0.95,0.8664494024363901,7,2.0,1,2.0,1,2.0,1
2880,min_diffuse,20,60,3,3,0.05,0.95,0.9237703734264684,27,3.0,0,3.0,0,2.0,1
2881,min_diffuse,20,60,3,3,0.05,0.95,0.9388873791668296,32,3.0,1,3.0,1,3.0,1
2882,min_diffuse,20,60,3,3,0.05,0.95,0.9330746529532736,7,2.0,1,2.0,1,2.0,1
2883,min_diffuse,20,60,3,3,0.05,0.95,0.9493984723945306,37,3.0,0,3.0,0,2.0,1
2884,min_diffuse,20,60,3,3,0.05,0.95,0.9162467355229792,17,3.0,0,2.0,1,2.0,1
2885,min_diffuse,20,60,3,3,0.05,0.95,0.9335911416384788,10,2.0,1,2.0,1,2.0,1
2886,min_diffuse,20,60,3,3,0.05,0.95,0.8993402528214284,18,3.0,0,2.0,1,2.0,1
2887,min_diffuse,20,60,3,3,0.05,0.95,0.8913011134010835,22,2.0,1,2.0,1,2.0,1
2888,min_diffuse,20,60,3,3,0.05,0.95,0.9201167030284836,27,3.0,0,2.0,1,2.0,1
2889,min_diffuse,20,60,3,3,0.05,0.95,0.9342481505550668,28,3.0,0,2.0,1,3.0,0
2890,min_diffuse,20,60,3,3,0.05,0.95,0.9141060833007764,11,2.0,1,2.0,1,2.0,1
2891,min_diffuse,20,60,3,3,0.05,0.95,0.9450758236547252,30,3.0,1,3.0,1,3.0,1
2892,min_diffuse,20,60,3,3,0.05,0.95,0.8890781014485315,16,2.0,1,2.0,1,2.0,1
2893,min_diffuse,20,60,3,3,0.05,0.95,0.8972225523008767,11,2.0,1,2.0,1,2.0,1
2894,min_diffuse,20,60,3,3,0.05,0.95,0.8821782494470176,16,2.0,1,2.0,1,2.0,1
2895,min_diffuse,20,60,3,3,0.05,0.95,0.9114959483543272,16,3.0,0,2.0,1,2.0,1
2896,min_diffuse,20,60,3,3,0.05,0.95,0.8788299595257268,22,3.0,1,3.0,1,3.0,1
2897,min_diffuse,20,60,3,3,0.05,0.95,0.8990776823331098,7,2.0,1,2.0,1,2.0,1
2898,min_diffuse,20,60,3,3,0.05,0.95,0.8984972872923184,17,3.0,0,2.0,1,2.0,1
2899,min_diffuse,20,60,3,3,0.05,0.95,0.8904378716282109,16,3.0,0,2.0,1,3.0,0
2900,min_diffuse,20,60,3,3,0.05,0.95,0.8748901935287131,15,2.0,1,2.0,1,2.0,1
2901,min_diffuse,20,60,3,3,0.05,0.95,0.932176726678154,27,3.0,0,2.0,1,2.0,1
2902,min_diffuse,20,60,3,3,0.05,0.95,0.948208704462034,59,4.0,0,3.0,1,4.0,0
2903,min_diffuse,20,60,3,3,0.05,0.95,0.9348090587369288,15,2.0,1,2.0,1,2.0,1
2904,min_diffuse,20,60,3,3,0.05,0.95,0.9354051570333568,16,2.0,1,2.0,1,2.0,1
2905,min_diffuse,20,60,3,3,0.05,0.95,0.934135125076754,45,4.0,0,3.0,1,3.0,1
2906,min_diffuse,20,60,3,3,0.05,0.95,0.9350002145843596,12,2.0,1,2.0,1,2.0,1
2907,min_diffuse,20,60,3,3,0.05,0.95,0.9316398818025454,36,4.0,0,4.0,0,3.0,1
2908,min_diffuse,20,60,3,3,0.05,0.95,0.9491948538843802,25,3.0,0,2.0,1,3.0,0
2909,min_diffuse,20,60,3,3,0.05,0.95,0.9300244419834728,30,4.0,0,4.0,0,3.0,1
2910,min_diffuse,20,60,3,3,0.05,0.95,0.9240665961855762,26,3.0,1,3.0,1,3.0,1
2911,min_diffuse,20,60,3,3,0.05,0.95,0.9401600525306149,22,3.0,1,3.0,1,3.0,1
2912,min_diffuse,20,60,3,3,0.05,0.95,0.93780446426514,13,2.0,1,2.0,1,2.0,1
2913,min_diffuse,20,60,3,3,0.05,0.95,0.8659933289129695,4,2.0,1,2.0,1,2.0,1
2914,min_diffuse,20,60,3,3,0.05,0.95,0.9046804017767704,10,2.0,1,2.0,1,2.0,1
2915,min_diffuse,20,60,3,3,0.05,0.95,0.9032649348647316,11,2.0,1,2.0,1,2.0,1
2916,min_diffuse,20,60,3,3,0.05,0.95,0.9278591391114148,13,2.0,1,2.0,1,2.0,1
2917,min_diffuse,20,60,3,3,0.05,0.95,0.9224517896873332,23,2.0,1,2.0,1,2.0,1
2918,min_diffuse,20,60,3,3,0.05,0.95,0.9155851501826916,24,3.0,0,3.0,0,2.0,1
2919,min_diffuse,20,60,3,3,0.05,0.95,0.8876748106299377,16,3.0,0,3.0,0,2.0,1
2920,min_diffuse,20,60,3,3,0.05,0.95,0.9217864587717866,15,3.0,1,3.0,1,3.0,1
2921,min_diffuse,20,60,3,3,0.05,0.95,0.9486985554973228,8,2.0,1,2.0,1,2.0,1
2922,min_diffuse,20,60,3,3,0.05,0.95,0.8821864725742382,9,2.0,1,2.0,1,2.0,1
2923,min_diffuse,20,60,3,3,0.05,0.95,0.946069696874384,26,3.0,1,3.0,1,3.0,1
2924,min_diffuse,20,60,3,3,0.05,0.95,0.8583919007719857,9,2.0,1,2.0,1,2.0,1
2925,min_diffuse,20,60,3,3,0.05,0.95,0.9475476526303072,24,2.0,1,2.0,1,2.0,1
2926,min_diffuse,20,60,3,3,0.05,0.95,0.9323202171656196,6,2.0,1,2.0,1,2.0,1
2927,min_diffuse,20,60,3,3,0.05,0.95,0.9452082029692668,23,3.0,1,3.0,1,3.0,1
2928,min_diffuse,20,60,3,3,0.05,0.95,0.9333007390760142,14,3.0,0,2.0,1,2.0,1
2929,min_diffuse,20,60,3,3,0.05,0.95,0.9338819966595822,15,2.0,1,2.0,1,2.0,1
2930,min_diffuse,20,60,3,3,0.05,0.95,0.9061017466875873,6,2.0,1,2.0,1,2.0,1
2931,min_diffuse,20,60,3,3,0.05,0.95,0.9490973491262192,18,3.0,0,2.0,1,3.0,0
2932,min_diffuse,20,60,3,3,0.05,0.95,0.8738023028998912,5,2.0,1,2.0,1,2.0,1
2933,min_diffuse,20,60,3,3,0.05,0.95,0.8910829392821181,35,3.0,0,2.0,1,2.0,1
2934,min_diffuse,20,60,3,3,0.05,0.95,0.8700252220869349,5,2.0,1,2.0,1,2.0,1
2935,min_diffuse,20,60,3,3,0.05,0.95,0.9255404541574248,29,3.0,1,3.0,1,3.0,1
2936,min_diffuse,20,60,3,3,0.05,0.95,0.7537410187386402,13,2.0,1,2.0,1,2.0,1
2937,min_diffuse,20,60,3,3,0.05,0.95,0.8533558057593935,9,2.0,1,2.0,1,2.0,1
2938,min_diffuse,20,60,3,3,0.05,0.95,0.7788401390767624,5,2.0,1,2.0,1,2.0,1
2939,min_diffuse,20,60,3,3,0.05,0.95,0.9052025294705928,20,3.0,1,3.0,1,3.0,1
2940,min_diffuse,20,60,3,3,0.05,0.95,0.9377269101568528,55,4.0,0,3.0,1,3.0,1
2941,min_diffuse,20,60,3,3,0.05,0.95,0.9474367527708104,81,4.0,0,3.0,1,3.0,1
2942,min_diffuse,20,60,3,3,0.05,0.95,0.9358025872603472,25,3.0,1,3.0,1,3.0,1
2943,min_diffuse,20,60,3,3,0.05,0.95,0.802788572286904,10,2.0,1,2.0,1,2.0,1
2944,min_diffuse,20,60,3,3,0.05,0.95,0.8973851288646562,9,2.0,1,2.0,1,2.0,1
2945,min_diffuse,20,60,3,3,0.05,0.95,0.9476357063842225,31,3.0,1,3.0,1,3.0,1
2946,min_diffuse,20,60,3,3,0.05,0.95,0.899172665211692,30,3.0,0,3.0,0,2.0,1
2947,min_diffuse,20,60,3,3,0.05,0.95,0.8746963603549156,6,2.0,1,2.0,1,2.0,1
2948,min_diffuse,20,60,3,3,0.05,0.95,0.9473011238315232,19,3.0,0,2.0,1,2.0,1
2949,min_diffuse,20,60,3,3,0.05,0.95,0.8859424926755562,19,3.0,0,2.0,1,2.0,1
2950,min_diffuse,20,60,3,3,0.05,0.95,0.8824037362756524,10,2.0,1,2.0,1,2.0,1
2951,min_diffuse,20,60,3,3,0.05,0.95,0.9028422021949464,7,2.0,1,2.0,1,2.0,1
2952,min_diffuse,20,60,3,3,0.05,0.95,0.8347008885454907,14,2.0,1,2.0,1,2.0,1
2953,min_diffuse,20,60,3,3,0.05,0.95,0.8848365903593289,15,2.0,1,2.0,1,2.0,1
2954,min_diffuse,20,60,3,3,0.05,0.95,0.8842952110494984,10,2.0,1,2.0,1,2.0,1
2955,min_diffuse,20,60,3,3,0.05,0.95,0.9186255111892376,17,3.0,0,2.0,1,3.0,0
2956,min_diffuse,20,60,3,3,0.05,0.95,0.8737607657853644,14,2.0,1,2.0,1,2.0,1
2957,min_diffuse,20,60,3,3,0.05,0.95,0.9430435275335672,22,2.0,1,2.0,1,2.0,1
2958,min_diffuse,20,60,3,3,0.05,0.95,0.9169230011397044,5,2.0,0,1.0,1,1.0,1
2959,min_diffuse,20,60,3,3,0.05,0.95,0.9160219390556292,12,2.0,1,2.0,1,2.0,1
2960,min_diffuse,20,60,3,3,0.05,0.95,0.8548755412535858,3,1.0,1,1.0,1,2.0,0
2961,min_diffuse,20,60,3,3,0.05,0.95,0.9480208296493532,21,3.0,0,3.0,0,2.0,1
2962,min_diffuse,20,60,3,3,0.05,0.95,0.9397397401941422,39,3.0,0,2.0,1,2.0,1
2963,min_diffuse,20,60,3,3,0.05,0.95,0.8041522748882103,12,2.0,1,2.0,1,2.0,1
2964,min_diffuse,20,60,3,3,0.05,0.95,0.8206467154442831,7,2.0,1,2.0,1,2.0,1
2965,min_diffuse,20,60,3,3,0.05,0.95,0.920147021352194,12,2.0,1,2.0,1,2.0,1
2966,min_diffuse,20,60,3,3,0.05,0.95,0.9413707180704484,13,3.0,0,2.0,1,3.0,0
2967,min_diffuse,20,60,3,3,0.05,0.95,0.9246982558331388,13,2.0,1,2.0,1,2.0,1
2968,min_diffuse,20,60,3,3,0.05,0.95,0.92018098066892,13,2.0,1,2.0,1,2.0,1
2969,min_diffuse,20,60,3,3,0.05,0.95,0.923656825454968,8,2.0,1,2.0,1,2.0,1
2970,min_diffuse,20,60,3,3,0.05,0.95,0.893805372961595,5,2.0,1,2.0,1,2.0,1
2971,min_diffuse,20,60,3,3,0.05,0.95,0.949253076626552,27,3.0,1,3.0,1,3.0,1
2972,min_diffuse,20,60,3,3,0.05,0.95,0.8935551024034758,18,3.0,1,3.0,1,3.0,1
2973,min_diffuse,20,60,3,3,0.05,0.95,0.8603704834019028,13,3.0,0,2.0,1,3.0,0
2974,min_diffuse,20,60,3,3,0.05,0.95,0.9167038999343048,8,2.0,1,2.0,1,2.0,1
2975,min_diffuse,20,60,3,3,0.05,0.95,0.935234125901732,21,3.0,1,3.0,1,3.0,1
2976,min_diffuse,20,60,3,3,0.05,0.95,0.8771327841612011,19,3.0,0,2.0,1,2.0,1
2977,min_diffuse,20,60,3,3,0.05,0.95,0.889439299056545,21,3.0,0,2.0,1,2.0,1
2978,min_diffuse,20,60,3,3,0.05,0.95,0.9153846883514206,14,3.0,0,2.0,1,2.0,1
2979,min_diffuse,20,60,3,3,0.05,0.95,0.9046626567447486,13,2.0,1,2.0,1,2.0,1
2980,min_diffuse,20,60,3,3,0.05,0.95,0.9471554021023906,74,4.0,1,4.0,1,4.0,1
2981,min_diffuse,20,60,3,3,0.05,0.95,0.9414147027405276,9,2.0,1,2.0,1,3.0,0
2982,min_diffuse,20,60,3,3,0.05,0.95,0.9331161964153896,35,4.0,0,4.0,0,3.0,1
2983,min_diffuse,20,60,3,3,0.05,0.95,0.8867368143864962,13,2.0,1,2.0,1,2.0,1
2984,min_diffuse,20,60,3,3,0.05,0.95,0.9443937551927524,71,5.0,0,4.0,1,4.0,1
2985,min_diffuse,20,60,3,3,0.05,0.95,0.94503975643787,22,3.0,0,3.0,0,2.0,1
2986,min_diffuse,20,60,3,3,0.05,0.95,0.9170089603963646,7,2.0,1,2.0,1,2.0,1
2987,min_diffuse,20,60,3,3,0.05,0.95,0.9239486359226026,17,3.0,1,3.0,1,3.0,1
2988,min_diffuse,20,60,3,3,0.05,0.95,0.8584419931395333,4,2.0,0,1.0,1,2.0,0
2989,min_diffuse,20,60,3,3,0.05,0.95,0.944446713616964,16,2.0,1,2.0,1,2.0,1
2990,min_diffuse,20,60,3,3,0.05,0.95,0.9255424970837296,25,3.0,1,3.0,1,3.0,1
2991,min_diffuse,20,60,3,3,0.05,0.95,0.8589041952357931,10,2.0,1,2.0,1,2.0,1
2992,min_diffuse,20,60,3,3,0.05,0.95,0.915637230564986,22,2.0,1,2.0,1,2.0,1
2993,min_diffuse,20,60,3,3,0.05,0.95,0.9243642426872056,31,3.0,0,2.0,1,2.0,1
2994,min_diffuse,20,60,3,3,0.05,0.95,0.9439596240162156,42,4.0,1,4.0,1,4.0,1
2995,min_diffuse,20,60,3,3,0.05,0.95,0.918816671868197,7,2.0,1,2.0,1,2.0,1
2996,min_diffuse,20,60,3,3,0.05,0.95,0.9208352390456728,11,2.0,1,2.0,1,2.0,1
2997,min_diffuse,20,60,3,3,0.05,0.95,0.9488135585992922,64,3.0,1,3.0,1,3.0,1
2998,min_diffuse,20,60,3,3,0.05,0.95,0.926341558652212,11,2.0,1,2.0,1,2.0,1
2999,min_diffuse,20,60,3,3,0.05,0.95,0.8831160404202867,12,2.0,1,2.0,1,2.0,1
3000,min_diffuse,20,60,3,3,0.05,0.95,0.8625780143542042,13,3.0,0,2.0,1,2.0,1
3001,min_diffuse,20,60,3,3,0.05,0.95,0.931018651485392,20,3.0,0,2.0,1,3.0,0
3002,min_diffuse,20,60,3,3,0.05,0.95,0.898271767423429,22,3.0,0,2.0,1,2.0,1
3003,min_diffuse,20,60,3,3,0.05,0.95,0.9158924133803472,8,2.0,1,2.0,1,2.0,1
3004,min_diffuse,20,60,3,3,0.05,0.95,0.9077388149163146,20,3.0,0,2.0,1,3.0,0
3005,min_diffuse,20,60,3,3,0.05,0.95,0.8887938978302128,4,2.0,0,1.0,1,2.0,0
3006,min_diffuse,20,60,3,3,0.05,0.95,0.8939045401241865,12,2.0,1,2.0,1,2.0,1
3007,min_diffuse,20,60,3,3,0.05,0.95,0.8227344260808865,11,2.0,1,2.0,1,2.0,1
3008,min_diffuse,20,60,3,3,0.05,0.95,0.9408605610098906,38,3.0,1,3.0,1,3.0,1
3009,min_diffuse,20,60,3,3,0.05,0.95,0.9439482570246576,29,3.0,1,3.0,1,3.0,1
3010,min_diffuse,20,60,3,3,0.05,0.95,0.9290877303863226,49,4.0,0,3.0,1,3.0,1
3011,min_diffuse,20,60,3,3,0.05,0.95,0.9483461522324876,55,4.0,0,4.0,0,3.0,1
3012,min_diffuse,20,60,3,3,0.05,0.95,0.9482619224372614,23,3.0,1,3.0,1,3.0,1
3013,min_diffuse,20,60,3,3,0.05,0.95,0.9247137694552844,17,2.0,1,2.0,1,2.0,1
3014,min_diffuse,20,60,3,3,0.05,0.95,0.942522796422574,31,3.0,0,2.0,1,2.0,1
3015,min_diffuse,20,60,3,3,0.05,0.95,0.9423029491988342,26,3.0,1,3.0,1,3.0,1
3016,min_diffuse,20,60,3,3,0.05,0.95,0.937805361471141,20,3.0,1,3.0,1,4.0,0
3017,min_diffuse,20,60,3,3,0.05,0.95,0.918198113642932,23,3.0,1,3.0,1,3.0,1
3018,min_diffuse,20,60,3,3,0.05,0.95,0.839022235963576,12,2.0,1,2.0,1,2.0,1
3019,min_diffuse,20,60,3,3,0.05,0.95,0.9433390357126714,26,3.0,1,3.0,1,4.0,0
3020,min_diffuse,20,60,3,3,0.05,0.95,0.8806063569767579,20,3.0,0,2.0,1,2.0,1
3021,min_diffuse,20,60,3,3,0.05,0.95,0.9410606582848704,50,4.0,0,4.0,0,3.0,1
3022,min_diffuse,20,60,3,3,0.05,0.95,0.9105218052167764,13,3.0,0,2.0,1,3.0,0
3023,min_diffuse,20,60,3,3,0.05,0.95,0.915880247514236,17,3.0,0,2.0,1,2.0,1
3024,min_diffuse,20,60,3,3,0.05,0.95,0.7756088578004271,11,2.0,1,2.0,1,2.0,1
3025,min_diffuse,20,60,3,3,0.05,0.95,0.9430459905837304,25,3.0,0,2.0,1,2.0,1
3026,min_diffuse,20,60,3,3,0.05,0.95,0.8446924518654441,10,2.0,1,2.0,1,2.0,1
3027,min_diffuse,20,60,3,3,0.05,0.95,0.9216464746106824,22,3.0,1,3.0,1,3.0,1
3028,min_diffuse,20,60,3,3,0.05,0.95,0.933992803789903,20,3.0,0,2.0,1,3.0,0
3029,min_diffuse,20,60,3,3,0.05,0.95,0.8783527813549904,6,2.0,1,2.0,1,2.0,1
3030,min_diffuse,20,60,3,3,0.05,0.95,0.9376539754503748,25,3.0,0,2.0,1,2.0,1
3031,min_diffuse,20,60,3,3,0.05,0.95,0.9346642822620416,63,2.0,1,3.0,0,3.0,0
3032,min_diffuse,20,60,3,3,0.05,0.95,0.925994312918892,15,2.0,1,2.0,1,2.0,1
3033,min_diffuse,20,60,3,3,0.05,0.95,0.761678243136717,15,2.0,1,2.0,1,2.0,1
3034,min_diffuse,20,60,3,3,0.05,0.95,0.9133769021106356,6,2.0,1,2.0,1,2.0,1
3035,min_diffuse,20,60,3,3,0.05,0.95,0.8902770739290653,29,3.0,0,3.0,0,2.0,1
3036,min_diffuse,20,60,3,3,0.05,0.95,0.7798905392245313,7,2.0,0,2.0,0,1.0,1
3037,min_diffuse,20,60,3,3,0.05,0.95,0.9363552628718104,5,2.0,0,1.0,1,2.0,0
3038,min_diffuse,20,60,3,3,0.05,0.95,0.9294263577541814,15,3.0,0,2.0,1,3.0,0
3039,min_diffuse,20,60,3,3,0.05,0.95,0.930042489036752,15,2.0,1,2.0,1,2.0,1
3040,min_diffuse,20,60,3,3,0.05,0.95,0.904450085536534,9,2.0,1,2.0,1,2.0,1
3041,min_diffuse,20,60,3,3,0.05,0.95,0.93199374826819,11,2.0,1,2.0,1,2.0,1
3042,min_diffuse,20,60,3,3,0.05,0.95,0.8796316879319763,20,2.0,1,2.0,1,2.0,1
3043,min_diffuse,20,60,3,3,0.05,0.95,0.827862064594377,8,2.0,1,2.0,1,2.0,1
3044,min_diffuse,20,60,3,3,0.05,0.95,0.9470755360356292,5,2.0,0,1.0,1,1.0,1
3045,min_diffuse,20,60,3,3,0.05,0.95,0.8199137858729597,10,2.0,1,2.0,1,2.0,1
3046,min_diffuse,20,60,3,3,0.05,0.95,0.8827309292000354,12,2.0,1,2.0,1,2.0,1
3047,min_diffuse,20,60,3,3,0.05,0.95,0.917975333336066,13,2.0,1,2.0,1,2.0,1
3048,min_diffuse,20,60,3,3,0.05,0.95,0.921749902465408,13,3.0,1,3.0,1,3.0,1
3049,min_diffuse,20,60,3,3,0.05,0.95,0.9142839376921644,21,3.0,1,3.0,1,3.0,1
3050,min_diffuse,20,60,3,3,0.05,0.95,0.9474148326944768,62,4.0,0,4.0,0,3.0,1
3051,min_diffuse,20,60,3,3,0.05,0.95,0.9466246875777884,15,2.0,1,2.0,1,2.0,1
3052,min_diffuse,20,60,3,3,0.05,0.95,0.926127145603764,7,2.0,1,2.0,1,2.0,1
3053,min_diffuse,20,60,3,3,0.05,0.95,0.9195908461159438,12,2.0,1,2.0,1,3.0,0
3054,min_diffuse,20,60,3,3,0.05,0.95,0.8739363648864439,15,2.0,1,2.0,1,2.0,1
3055,min_diffuse,20,60,3,3,0.05,0.95,0.7772369417173698,17,2.0,1,3.0,0,3.0,0
3056,min_diffuse,20,60,3,3,0.05,0.95,0.89737445122282,11,2.0,1,2.0,1,2.0,1
3057,min_diffuse,20,60,3,3,0.05,0.95,0.9157966747997504,9,2.0,1,2.0,1,2.0,1
3058,min_diffuse,20,60,3,3,0.05,0.95,0.9224237216844764,22,3.0,1,3.0,1,3.0,1
3059,min_diffuse,20,60,3,3,0.05,0.95,0.949016330207496,12,2.0,1,2.0,1,2.0,1
3060,min_diffuse,20,60,3,3,0.05,0.95,0.7595604490522572,9,2.0,1,2.0,1,2.0,1
3061,min_diffuse,20,60,3,3,0.05,0.95,0.8826937922688376,6,2.0,1,2.0,1,2.0,1
3062,min_diffuse,20,60,3,3,0.05,0.95,0.947966209855492,14,3.0,0,2.0,1,3.0,0
3063,min_diffuse,20,60,3,3,0.05,0.95,0.8329614759789067,7,2.0,0,1.0,1,1.0,1
3064,min_diffuse,20,60,3,3,0.05,0.95,0.8680431737737849,4,2.0,1,2.0,1,2.0,1
3065,min_diffuse,20,60,3,3,0.05,0.95,0.9426215771069598,35,3.0,1,3.0,1,3.0,1
3066,min_diffuse,20,60,3,3,0.05,0.95,0.7697730925740742,8,2.0,1,2.0,1,2.0,1
3067,min_diffuse,20,60,3,3,0.05,0.95,0.93714270822384,24,3.0,1,3.0,1,3.0,1
3068,min_diffuse,20,60,3,3,0.05,0.95,0.864918354073083,11,2.0,1,2.0,1,2.0,1
3069,min_diffuse,20,60,3,3,0.05,0.95,0.8768128556828766,16,3.0,0,2.0,1,2.0,1
3070,min_diffuse,20,60,3,3,0.05,0.95,0.9270993758626156,21,3.0,0,2.0,1,2.0,1
3071,min_diffuse,20,60,3,3,0.05,0.95,0.9267719037693796,14,3.0,0,3.0,0,2.0,1
3072,min_diffuse,20,60,3,3,0.05,0.95,0.9458682283859344,24,3.0,1,3.0,1,3.0,1
3073,min_diffuse,20,60,3,3,0.05,0.95,0.9432825920544088,9,2.0,1,2.0,1,2.0,1
3074,min_diffuse,20,60,3,3,0.05,0.95,0.9184739557265746,16,2.0,1,2.0,1,2.0,1
3075,min_diffuse,20,60,3,3,0.05,0.95,0.9271710522868124,9,2.0,1,2.0,1,2.0,1
3076,min_diffuse,20,60,3,3,0.05,0.95,0.7859378558218569,5,2.0,0,1.0,1,1.0,1
3077,min_diffuse,20,60,3,3,0.05,0.95,0.9249841328144538,15,2.0,1,2.0,1,2.0,1
3078,min_diffuse,20,60,3,3,0.05,0.95,0.8336976042959298,6,2.0,1,2.0,1,2.0,1
3079,min_diffuse,20,60,3,3,0.05,0.95,0.9337917462391736,27,3.0,1,3.0,1,3.0,1
3080,min_diffuse,20,60,3,3,0.05,0.95,0.8601765881143436,5,2.0,1,2.0,1,2.0,1
3081,min_diffuse,20,60,3,3,0.05,0.95,0.9162751470946504,15,2.0,1,2.0,1,2.0,1
3082,min_diffuse,20,60,3,3,0.05,0.95,0.941587376596769,31,3.0,1,3.0,1,3.0,1
3083,min_diffuse,20,60,3,3,0.05,0.95,0.9083326202236348,13,2.0,1,2.0,1,2.0,1
3084,min_diffuse,20,60,3,3,0.05,0.95,0.9139683530584212,15,2.0,1,2.0,1,2.0,1
3085,min_diffuse,20,60,3,3,0.05,0.95,0.9254721116077668,13,3.0,0,2.0,1,2.0,1
3086,min_diffuse,20,60,3,3,0.05,0.95,0.9287479194125,9,2.0,1,2.0,1,2.0,1
3087,min_diffuse,20,60,3,3,0.05,0.95,0.9026685965272832,11,2.0,1,2.0,1,2.0,1
3088,min_diffuse,20,60,3,3,0.05,0.95,0.8750925567694913,5,2.0,1,2.0,1,2.0,1
3089,min_diffuse,20,60,3,3,0.05,0.95,0.9225276295472652,16,3.0,0,2.0,1,3.0,0
3090,min_diffuse,20,60,3,3,0.05,0.95,0.9417515641393308,16,3.0,0,2.0,1,2.0,1
3091,min_diffuse,20,60,3,3,0.05,0.95,0.8263025565377011,10,2.0,1,2.0,1,2.0,1
3092,min_diffuse,20,60,3,3,0.05,0.95,0.8665758962363821,16,2.0,1,2.0,1,2.0,1
3093,min_diffuse,20,60,3,3,0.05,0.95,0.8707688548842696,24,3.0,0,2.0,1,2.0,1
3094,min_diffuse,20,60,3,3,0.05,0.95,0.9297117034988142,55,4.0,0,4.0,0,3.0,1
3095,min_diffuse,20,60,3,3,0.05,0.95,0.8640345083714918,22,2.0,1,2.0,1,2.0,1
3096,min_diffuse,20,60,3,3,0.05,0.95,0.9373708623486772,15,2.0,1,2.0,1,2.0,1
3097,min_diffuse,20,60,3,3,0.05,0.95,0.941984922154564,6,2.0,1,2.0,1,2.0,1
3098,min_diffuse,20,60,3,3,0.05,0.95,0.9485728549836998,18,3.0,1,3.0,1,3.0,1
3099,min_diffuse,20,60,3,3,0.05,0.95,0.9132718360539968,16,3.0,0,2.0,1,2.0,1
3100,min_diffuse,20,60,3,3,0.05,0.95,0.9428029150778304,31,2.0,1,3.0,0,3.0,0
3101,min_diffuse,20,60,3,3,0.05,0.95,0.9475879809218288,24,3.0,0,2.0,1,2.0,1
3102,min_diffuse,20,60,3,3,0.05,0.95,0.9117994032268602,25,3.0,1,3.0,1,3.0,1
3103,min_diffuse,20,60,3,3,0.05,0.95,0.8689253265723171,8,2.0,1,2.0,1,2.0,1
3104,min_diffuse,20,60,3,3,0.05,0.95,0.9483766697877374,61,4.0,0,4.0,0,3.0,1
3105,min_diffuse,20,60,3,3,0.05,0.95,0.9096303495145824,6,2.0,1,2.0,1,2.0,1
3106,min_diffuse,20,60,3,3,0.05,0.95,0.9333638381015656,15,2.0,1,2.0,1,3.0,0
3107,min_diffuse,20,60,3,3,0.05,0.95,0.925210937116131,17,2.0,1,2.0,1,2.0,1
3108,min_diffuse,20,60,3,3,0.05,0.95,0.9085634598423856,7,2.0,1,2.0,1,2.0,1
3109,min_diffuse,20,60,3,3,0.05,0.95,0.9018595126098792,15,3.0,1,3.0,1,3.0,1
3110,min_diffuse,20,60,3,3,0.05,0.95,0.9220056890048351,9,2.0,1,2.0,1,2.0,1
3111,min_diffuse,20,60,3,3,0.05,0.95,0.8131123267553687,13,2.0,1,2.0,1,2.0,1
3112,min_diffuse,20,60,3,3,0.05,0.95,0.8515962028518641,10,2.0,1,2.0,1,2.0,1
3113,min_diffuse,20,60,3,3,0.05,0.95,0.9462023478518868,20,3.0,1,3.0,1,3.0,1
3114,min_diffuse,20,60,3,3,0.05,0.95,0.93829108246882,77,4.0,0,4.0,0,3.0,1
3115,min_diffuse,20,60,3,3,0.05,0.95,0.9458361735309494,29,3.0,1,3.0,1,3.0,1
3116,min_diffuse,20,60,3,3,0.05,0.95,0.947156629172164,26,3.0,0,3.0,0,2.0,1
3117,min_diffuse,20,60,3,3,0.05,0.95,0.9461601545381826,29,3.0,1,3.0,1,3.0,1
3118,min_diffuse,20,60,3,3,0.05,0.95,0.904739597694296,10,2.0,1,2.0,1,2.0,1
3119,min_diffuse,20,60,3,3,0.05,0.95,0.8947120074653322,19,3.0,0,2.0,1,2.0,1
3120,min_diffuse,20,60,3,3,0.05,0.95,0.9475514909415632,10,2.0,1,2.0,1,2.0,1
3121,min_diffuse,20,60,3,3,0.05,0.95,0.9204174394173772,18,2.0,1,2.0,1,2.0,1
3122,min_diffuse,20,60,3,3,0.05,0.95,0.7022728249138374,8,2.0,1,2.0,1,2.0,1
3123,min_diffuse,20,60,3,3,0.05,0.95,0.9410718492614932,19,3.0,0,2.0,1,2.0,1
3124,min_diffuse,20,60,3,3,0.05,0.95,0.9192239646269812,36,3.0,0,3.0,0,2.0,1
3125,min_diffuse,20,60,3,3,0.05,0.95,0.9424350193624368,39,3.0,0,3.0,0,2.0,1
3126,min_diffuse,20,60,3,3,0.05,0.95,0.866083740364245,8,2.0,1,2.0,1,2.0,1
3127,min_diffuse,20,60,3,3,0.05,0.95,0.8383381417382152,7,2.0,1,2.0,1,2.0,1
3128,min_diffuse,20,60,3,3,0.05,0.95,0.9424415404980012,19,3.0,1,3.0,1,3.0,1
3129,min_diffuse,20,60,3,3,0.05,0.95,0.9034591258752864,16,2.0,1,2.0,1,2.0,1
3130,min_diffuse,20,60,3,3,0.05,0.95,0.7836316711527662,5,2.0,0,1.0,1,2.0,0
3131,min_diffuse,20,60,3,3,0.05,0.95,0.8849064480491822,12,2.0,1,2.0,1,2.0,1
3132,min_diffuse,20,60,3,3,0.05,0.95,0.9037550624291194,15,2.0,1,2.0,1,2.0,1
3133,min_diffuse,20,60,3,3,0.05,0.95,0.8993569505704513,14,3.0,0,2.0,1,2.0,1
3134,min_diffuse,20,60,3,3,0.05,0.95,0.9084255961232014,8,2.0,1,2.0,1,2.0,1
3135,min_diffuse,20,60,3,3,0.05,0.95,0.8927355268638723,22,3.0,0,2.0,1,2.0,1
3136,min_diffuse,20,60,3,3,0.05,0.95,0.9418092908270196,14,2.0,1,2.0,1,2.0,1
3137,min_diffuse,20,60,3,3,0.05,0.95,0.944690825331302,23,3.0,0,2.0,1,2.0,1
3138,min_diffuse,20,60,3,3,0.05,0.95,0.7996961606388643,16,2.0,1,2.0,1,3.0,0
3139,min_diffuse,20,60,3,3,0.05,0.95,0.8670363633020675,13,2.0,1,2.0,1,2.0,1
3140,min_diffuse,20,60,3,3,0.05,0.95,0.9444922410153184,14,2.0,1,2.0,1,2.0,1
3141,min_diffuse,20,60,3,3,0.05,0.95,0.8004600725550771,7,2.0,1,2.0,1,2.0,1
3142,min_diffuse,20,60,3,3,0.05,0.95,0.913628001502682,14,3.0,0,2.0,1,2.0,1
3143,min_diffuse,20,60,3,3,0.05,0.95,0.9144938819270486,9,2.0,1,2.0,1,2.0,1
3144,min_diffuse,20,60,3,3,0.05,0.95,0.939778671707486,22,3.0,0,2.0,1,2.0,1
3145,min_diffuse,20,60,3,3,0.05,0.95,0.9490403123960292,42,3.0,1,3.0,1,3.0,1
3146,min_diffuse,20,60,3,3,0.05,0.95,0.8543166186898626,11,2.0,1,2.0,1,2.0,1
3147,min_diffuse,20,60,3,3,0.05,0.95,0.82650622910763,9,2.0,1,2.0,1,2.0,1
3148,min_diffuse,20,60,3,3,0.05,0.95,0.9416282414092924,28,3.0,1,3.0,1,3.0,1
3149,min_diffuse,20,60,3,3,0.05,0.95,0.8827679474458827,8,2.0,1,2.0,1,2.0,1
3150,min_diffuse,20,60,3,3,0.05,0.95,0.8426646125965027,20,2.0,1,2.0,1,2.0,1
3151,min_diffuse,20,60,3,3,0.05,0.95,0.9056355582222514,4,2.0,1,2.0,1,2.0,1
3152,min_diffuse,20,60,3,3,0.05,0.95,0.9300417770439238,8,2.0,1,2.0,1,2.0,1
3153,min_diffuse,20,60,3,3,0.05,0.95,0.9397910204226632,12,2.0,1,2.0,1,2.0,1
3154,min_diffuse,20,60,3,3,0.05,0.95,0.9490630010945496,13,2.0,1,2.0,1,3.0,0
3155,min_diffuse,20,60,3,3,0.05,0.95,0.9345725023657808,11,2.0,1,2.0,1,2.0,1
3156,min_diffuse,20,60,3,3,0.05,0.95,0.931896942194522,23,3.0,1,3.0,1,3.0,1
3157,min_diffuse,20,60,3,3,0.05,0.95,0.937081471378392,16,3.0,0,2.0,1,2.0,1
3158,min_diffuse,20,60,3,3,0.05,0.95,0.8805625259492987,8,2.0,1,2.0,1,2.0,1
3159,min_diffuse,20,60,3,3,0.05,0.95,0.9454562785437852,15,3.0,0,2.0,1,2.0,1
3160,min_diffuse,20,60,3,3,0.05,0.95,0.9202930047996108,10,2.0,1,2.0,1,2.0,1
3161,min_diffuse,20,60,3,3,0.05,0.95,0.913728330150105,25,3.0,0,2.0,1,2.0,1
3162,min_diffuse,20,60,3,3,0.05,0.95,0.9253988190473058,17,3.0,1,3.0,1,3.0,1
3163,min_diffuse,20,60,3,3,0.05,0.95,0.9103985411327306,7,2.0,1,2.0,1,2.0,1
3164,min_diffuse,20,60,3,3,0.05,0.95,0.9290369247616114,10,2.0,1,2.0,1,2.0,1
3165,min_diffuse,20,60,3,3,0.05,0.95,0.9470334319861656,16,2.0,1,2.0,1,2.0,1
3166,min_diffuse,20,60,3,3,0.05,0.95,0.932724537542515,49,3.0,0,3.0,0,2.0,1
3167,min_diffuse,20,60,3,3,0.05,0.95,0.9394502519302544,23,2.0,1,2.0,1,2.0,1
3168,min_diffuse,20,60,3,3,0.05,0.95,0.9086973246839168,43,3.0,0,2.0,1,2.0,1
3169,min_diffuse,20,60,3,3,0.05,0.95,0.8839396070458554,10,2.0,1,2.0,1,2.0,1
3170,min_diffuse,20,60,3,3,0.05,0.95,0.8542985733899428,9,2.0,1,2.0,1,2.0,1
3171,min_diffuse,20,60,3,3,0.05,0.95,0.9006484953768039,11,2.0,1,2.0,1,2.0,1
3172,min_diffuse,20,60,3,3,0.05,0.95,0.9497580357974152,25,3.0,1,3.0,1,3.0,1
3173,min_diffuse,20,60,3,3,0.05,0.95,0.914043770332698,11,2.0,1,2.0,1,2.0,1
3174,min_diffuse,20,60,3,3,0.05,0.95,0.9287983650108914,9,2.0,1,2.0,1,2.0,1
3175,min_diffuse,20,60,3,3,0.05,0.95,0.9332921212915116,17,2.0,1,2.0,1,2.0,1
3176,min_diffuse,20,60,3,3,0.05,0.95,0.9317694954591464,11,2.0,1,2.0,1,2.0,1
3177,min_diffuse,20,60,3,3,0.05,0.95,0.8633023721912791,13,2.0,1,2.0,1,3.0,0
3178,min_diffuse,20,60,3,3,0.05,0.95,0.9329331544031572,10,2.0,1,2.0,1,2.0,1
3179,min_diffuse,20,60,3,3,0.05,0.95,0.9430472927255514,94,4.0,0,3.0,1,3.0,1
3180,min_diffuse,20,60,3,3,0.05,0.95,0.945968495263646,20,3.0,0,3.0,0,2.0,1
3181,min_diffuse,20,60,3,3,0.05,0.95,0.9385827111955692,20,3.0,0,3.0,0,2.0,1
3182,min_diffuse,20,60,3,3,0.05,0.95,0.7617615886296583,14,2.0,1,2.0,1,2.0,1
3183,min_diffuse,20,60,3,3,0.05,0.95,0.936209359600088,39,4.0,0,3.0,1,3.0,1
3184,min_diffuse,20,60,3,3,0.05,0.95,0.8386530968153916,18,2.0,1,2.0,1,2.0,1
3185,min_diffuse,20,60,3,3,0.05,0.95,0.945475214552743,32,3.0,0,3.0,0,2.0,1
3186,min_diffuse,20,60,3,3,0.05,0.95,0.9432783572201168,10,2.0,1,2.0,1,2.0,1
3187,min_diffuse,20,60,3,3,0.05,0.95,0.931256344768062,33,3.0,0,2.0,1,3.0,0
3188,min_diffuse,20,60,3,3,0.05,0.95,0.9402640672938885,44,4.0,0,4.0,0,3.0,1
3189,min_diffuse,20,60,3,3,0.05,0.95,0.8825017750344849,7,2.0,1,2.0,1,2.0,1
3190,min_diffuse,20,60,3,3,0.05,0.95,0.942411944554054,32,3.0,1,3.0,1,3.0,1
3191,min_diffuse,20,60,3,3,0.05,0.95,0.8819397867955424,17,2.0,1,2.0,1,2.0,1
3192,min_diffuse,20,60,3,3,0.05,0.95,0.946826961666744,24,3.0,1,3.0,1,3.0,1
3193,min_diffuse,20,60,3,3,0.05,0.95,0.8932180761457824,7,2.0,1,2.0,1,2.0,1
3194,min_diffuse,20,60,3,3,0.05,0.95,0.9086575532748564,12,2.0,1,2.0,1,2.0,1
3195,min_diffuse,20,60,3,3,0.05,0.95,0.9169665107699174,13,3.0,1,3.0,1,3.0,1
3196,min_diffuse,20,60,3,3,0.05,0.95,0.9469836011032564,26,3.0,1,3.0,1,3.0,1
3197,min_diffuse,20,60,3,3,0.05,0.95,0.9470808487843982,37,3.0,0,3.0,0,2.0,1
3198,min_diffuse,20,60,3,3,0.05,0.95,0.7774355274772853,15,2.0,1,2.0,1,2.0,1
3199,min_diffuse,20,60,3,3,0.05,0.95,0.9264601726538876,16,2.0,1,2.0,1,2.0,1
3200,min_diffuse,20,60,3,3,0.05,0.95,0.9209699582298676,8,2.0,1,2.0,1,2.0,1
3201,min_diffuse,20,60,3,3,0.05,0.95,0.93801075771417,19,3.0,0,2.0,1,2.0,1
3202,min_diffuse,20,60,3,3,0.05,0.95,0.8886688603453229,11,2.0,1,2.0,1,2.0,1
3203,min_diffuse,20,60,3,3,0.05,0.95,0.886654140475812,15,2.0,1,2.0,1,2.0,1
3204,min_diffuse,20,60,3,3,0.05,0.95,0.943184289263902,17,3.0,0,2.0,1,3.0,0
3205,min_diffuse,20,60,3,3,0.05,0.95,0.948170988001774,10,2.0,1,2.0,1,2.0,1
3206,min_diffuse,20,60,3,3,0.05,0.95,0.926060514451283,34,3.0,1,3.0,1,3.0,1
3207,min_diffuse,20,60,3,3,0.05,0.95,0.9447053493209768,10,2.0,1,2.0,1,2.0,1
3208,min_diffuse,20,60,3,3,0.05,0.95,0.9087319815124576,14,2.0,1,2.0,1,2.0,1
3209,min_diffuse,20,60,3,3,0.05,0.95,0.9303255431720346,11,2.0,1,2.0,1,2.0,1
3210,min_diffuse,20,60,3,3,0.05,0.95,0.946478121325371,27,3.0,1,3.0,1,3.0,1
3211,min_diffuse,20,60,3,3,0.05,0.95,0.927375710011622,65,4.0,0,4.0,0,3.0,1
3212,min_diffuse,20,60,3,3,0.05,0.95,0.9103217826723464,9,2.0,1,2.0,1,2.0,1
3213,min_diffuse,20,60,3,3,0.05,0.95,0.9335273244215084,9,2.0,1,2.0,1,2.0,1
3214,min_diffuse,20,60,3,3,0.05,0.95,0.8715266654682013,9,2.0,1,2.0,1,2.0,1
3215,min_diffuse,20,60,3,3,0.05,0.95,0.9248403069056034,37,3.0,1,3.0,1,3.0,1
3216,min_diffuse,20,60,3,3,0.05,0.95,0.9312404818114868,44,3.0,1,3.0,1,3.0,1
3217,min_diffuse,20,60,3,3,0.05,0.95,0.9421773465380908,23,2.0,1,2.0,1,2.0,1
3218,min_diffuse,20,60,3,3,0.05,0.95,0.9319742056956822,32,3.0,1,3.0,1,3.0,1
3219,min_diffuse,20,60,3,3,0.05,0.95,0.9018975973367332,19,3.0,0,2.0,1,2.0,1
3220,min_diffuse,20,60,3,3,0.05,0.95,0.9364884237394204,11,2.0,1,2.0,1,2.0,1
3221,min_diffuse,20,60,3,3,0.05,0.95,0.9424793123628058,29,3.0,1,3.0,1,3.0,1
3222,min_diffuse,20,60,3,3,0.05,0.95,0.8847259549261629,30,3.0,1,3.0,1,3.0,1
3223,min_diffuse,20,60,3,3,0.05,0.95,0.8965482850139225,19,3.0,0,3.0,0,2.0,1
3224,min_diffuse,20,60,3,3,0.05,0.95,0.949184372299202,20,3.0,0,2.0,1,2.0,1
3225,min_diffuse,20,60,3,3,0.05,0.95,0.8564492721432474,20,3.0,0,3.0,0,2.0,1
3226,min_diffuse,20,60,3,3,0.05,0.95,0.8097918904868038,8,2.0,1,2.0,1,2.0,1
3227,min_diffuse,20,60,3,3,0.05,0.95,0.93621583993438,22,3.0,1,3.0,1,3.0,1
3228,min_diffuse,20,60,3,3,0.05,0.95,0.8402438756953136,16,2.0,1,2.0,1,2.0,1
3229,min_diffuse,20,60,3,3,0.05,0.95,0.8679526195999493,12,2.0,1,2.0,1,2.0,1
3230,min_diffuse,20,60,3,3,0.05,0.95,0.9370777930290074,11,2.0,1,2.0,1,2.0,1
3231,min_diffuse,20,60,3,3,0.05,0.95,0.945120505053088,5,2.0,0,1.0,1,2.0,0
3232,min_diffuse,20,60,3,3,0.05,0.95,0.949943218839161,19,3.0,0,2.0,1,3.0,0
3233,min_diffuse,20,60,3,3,0.05,0.95,0.8821991830478825,13,3.0,0,2.0,1,3.0,0
3234,min_diffuse,20,60,3,3,0.05,0.95,0.8523821969197776,9,2.0,1,2.0,1,2.0,1
3235,min_diffuse,20,60,3,3,0.05,0.95,0.8759930531705519,9,2.0,1,2.0,1,2.0,1
3236,min_diffuse,20,60,3,3,0.05,0.95,0.9335051806513864,6,2.0,1,2.0,1,2.0,1
3237,min_diffuse,20,60,3,3,0.05,0.95,0.8927529565597064,36,4.0,0,3.0,1,3.0,1
3238,min_diffuse,20,60,3,3,0.05,0.95,0.9184539651327528,11,2.0,1,2.0,1,2.0,1
3239,min_diffuse,20,60,3,3,0.05,0.95,0.9457793595499514,3,1.0,1,1.0,1,2.0,0
3240,min_diffuse,20,60,3,3,0.05,0.95,0.9281557226279796,18,3.0,0,2.0,1,2.0,1
3241,min_diffuse,20,60,3,3,0.05,0.95,0.9292451298434752,15,2.0,1,2.0,1,2.0,1
3242,min_diffuse,20,60,3,3,0.05,0.95,0.8985762994686758,11,2.0,1,2.0,1,3.0,0
3243,min_diffuse,20,60,3,3,0.05,0.95,0.934214608781453,32,3.0,1,3.0,1,3.0,1
3244,min_diffuse,20,60,3,3,0.05,0.95,0.8898417849362916,32,3.0,0,3.0,0,2.0,1
3245,min_diffuse,20,60,3,3,0.05,0.95,0.8406281832991427,28,3.0,0,3.0,0,2.0,1
3246,min_diffuse,20,60,3,3,0.05,0.95,0.9315738441156984,14,3.0,0,2.0,1,2.0,1
3247,min_diffuse,20,60,3,3,0.05,0.95,0.82747695451139,6,2.0,1,2.0,1,2.0,1
3248,min_diffuse,20,60,3,3,0.05,0.95,0.9352236323932296,13,2.0,1,2.0,1,3.0,0
3249,min_diffuse,20,60,3,3,0.05,0.95,0.9133611354560504,27,3.0,1,3.0,1,4.0,0
3250,min_diffuse,20,60,3,3,0.05,0.95,0.9361202626081868,36,3.0,1,3.0,1,3.0,1
3251,min_diffuse,20,60,3,3,0.05,0.95,0.8874297838216385,5,2.0,1,2.0,1,2.0,1
3252,min_diffuse,20,60,3,3,0.05,0.95,0.9116363652305358,28,3.0,0,2.0,1,2.0,1
3253,min_diffuse,20,60,3,3,0.05,0.95,0.9380691631029044,41,4.0,0,3.0,1,3.0,1
3254,min_diffuse,20,60,3,3,0.05,0.95,0.9394538276682444,29,3.0,1,3.0,1,3.0,1
3255,min_diffuse,20,60,3,3,0.05,0.95,0.9201422803022372,10,2.0,1,2.0,1,2.0,1
3256,min_diffuse,20,60,3,3,0.05,0.95,0.8706961211810808,11,2.0,1,2.0,1,2.0,1
3257,min_diffuse,20,60,3,3,0.05,0.95,0.8410324770901636,9,2.0,1,2.0,1,2.0,1
3258,min_diffuse,20,60,3,3,0.05,0.95,0.9309959676158274,27,3.0,1,3.0,1,3.0,1
3259,min_diffuse,20,60,3,3,0.05,0.95,0.8882740983019363,13,2.0,1,2.0,1,2.0,1
3260,min_diffuse,20,60,3,3,0.05,0.95,0.9339035105852947,14,2.0,1,3.0,0,3.0,0
3261,min_diffuse,20,60,3,3,0.05,0.95,0.9291349432977548,14,2.0,1,2.0,1,2.0,1
3262,min_diffuse,20,60,3,3,0.05,0.95,0.890277695809807,8,2.0,1,2.0,1,2.0,1
3263,min_diffuse,20,60,3,3,0.05,0.95,0.848932205808724,10,2.0,1,2.0,1,3.0,0
3264,min_diffuse,20,60,3,3,0.05,0.95,0.9240934651637286,37,3.0,0,2.0,1,2.0,1
3265,min_diffuse,20,60,3,3,0.05,0.95,0.8591959547409155,8,2.0,1,2.0,1,2.0,1
3266,min_diffuse,20,60,3,3,0.05,0.95,0.9427875472480236,8,2.0,1,2.0,1,2.0,1
3267,min_diffuse,20,60,3,3,0.05,0.95,0.8407387930156714,21,3.0,0,2.0,1,2.0,1
3268,min_diffuse,20,60,3,3,0.05,0.95,0.8192276025196026,12,2.0,1,2.0,1,2.0,1
3269,min_diffuse,20,60,3,3,0.05,0.95,0.9454412388356234,42,4.0,0,4.0,0,3.0,1
3270,min_diffuse,20,60,3,3,0.05,0.95,0.9428081988618012,30,3.0,1,3.0,1,3.0,1
3271,min_diffuse,20,60,3,3,0.05,0.95,0.9084338104890654,28,3.0,0,2.0,1,2.0,1
3272,min_diffuse,20,60,3,3,0.05,0.95,0.9189806358800722,8,2.0,1,2.0,1,2.0,1
3273,min_diffuse,20,60,3,3,0.05,0.95,0.8695099425509123,10,2.0,1,2.0,1,2.0,1
3274,min_diffuse,20,60,3,3,0.05,0.95,0.9201949796474332,62,4.0,0,3.0,1,3.0,1
3275,min_diffuse,20,60,3,3,0.05,0.95,0.8925103124689726,15,2.0,1,2.0,1,2.0,1
3276,min_diffuse,20,60,3,3,0.05,0.95,0.9233944087402244,10,2.0,1,2.0,1,2.0,1
3277,min_diffuse,20,60,3,3,0.05,0.95,0.9108879220993182,29,3.0,0,2.0,1,2.0,1
3278,min_diffuse,20,60,3,3,0.05,0.95,0.9203456490781164,44,3.0,0,3.0,0,2.0,1
3279,min_diffuse,20,60,3,3,0.05,0.95,0.8006894982512774,7,2.0,1,2.0,1,2.0,1
3280,min_diffuse,20,60,3,3,0.05,0.95,0.9301525247101512,10,2.0,1,2.0,1,2.0,1
3281,min_diffuse,20,60,3,3,0.05,0.95,0.9346849473272424,5,2.0,1,2.0,1,2.0,1
3282,min_diffuse,20,60,3,3,0.05,0.95,0.9338267414595852,53,4.0,0,3.0,1,3.0,1
3283,min_diffuse,20,60,3,3,0.05,0.95,0.9434111144783566,46,3.0,1,3.0,1,3.0,1
3284,min_diffuse,20,60,3,3,0.05,0.95,0.9267342815246165,7,2.0,1,2.0,1,2.0,1
3285,min_diffuse,20,60,3,3,0.05,0.95,0.8854113214080656,9,2.0,1,2.0,1,2.0,1
3286,min_diffuse,20,60,3,3,0.05,0.95,0.8091489593997595,9,2.0,1,2.0,1,2.0,1
3287,min_diffuse,20,60,3,3,0.05,0.95,0.8778852064525148,10,2.0,1,2.0,1,2.0,1
3288,min_diffuse,20,60,3,3,0.05,0.95,0.939618002266877,45,3.0,1,3.0,1,3.0,1
3289,min_diffuse,20,60,3,3,0.05,0.95,0.8776487809564069,7,2.0,1,2.0,1,2.0,1
3290,min_diffuse,20,60,3,3,0.05,0.95,0.9448346743060042,24,3.0,1,3.0,1,3.0,1
3291,min_diffuse,20,60,3,3,0.05,0.95,0.8941094417188896,5,2.0,1,2.0,1,2.0,1
3292,min_diffuse,20,60,3,3,0.05,0.95,0.8111779990707143,2,1.0,1,1.0,1,1.0,1
3293,min_diffuse,20,60,3,3,0.05,0.95,0.8989189429847682,5,2.0,1,2.0,1,2.0,1
3294,min_diffuse,20,60,3,3,0.05,0.95,0.9432776220346376,26,3.0,0,2.0,1,2.0,1
3295,min_diffuse,20,60,3,3,0.05,0.95,0.9357625015755996,20,3.0,1,3.0,1,3.0,1
3296,min_diffuse,20,60,3,3,0.05,0.95,0.848681258166762,23,2.0,1,2.0,1,2.0,1
3297,min_diffuse,20,60,3,3,0.05,0.95,0.94465605410274,17,3.0,1,3.0,1,3.0,1
3298,min_diffuse,20,60,3,3,0.05,0.95,0.9428505620747027,37,3.0,1,3.0,1,3.0,1
3299,min_diffuse,20,60,3,3,0.05,0.95,0.9466229861082522,8,2.0,1,2.0,1,2.0,1
3300,min_diffuse,20,60,3,3,0.05,0.95,0.9430226321210264,60,4.0,1,4.0,1,4.0,1
3301,min_diffuse,20,60,3,3,0.05,0.95,0.85580118093003,17,3.0,0,3.0,0,2.0,1
3302,min_diffuse,20,60,3,3,0.05,0.95,0.9129394257051684,21,2.0,1,2.0,1,2.0,1
3303,min_diffuse,20,60,3,3,0.05,0.95,0.8525995451403562,12,2.0,1,2.0,1,2.0,1
3304,min_diffuse,20,60,3,3,0.05,0.95,0.9400227483952198,24,3.0,1,3.0,1,3.0,1
3305,min_diffuse,20,60,3,3,0.05,0.95,0.9344927368076806,15,3.0,0,2.0,1,2.0,1
3306,min_diffuse,20,60,3,3,0.05,0.95,0.9480517585702304,12,2.0,1,3.0,0,2.0,1
3307,min_diffuse,20,60,3,3,0.05,0.95,0.9308023991598366,16,3.0,0,2.0,1,3.0,0
3308,min_diffuse,20,60,3,3,0.05,0.95,0.9325512213670676,16,3.0,0,2.0,1,2.0,1
3309,min_diffuse,20,60,3,3,0.05,0.95,0.8809983561942386,6,2.0,1,2.0,1,2.0,1
3310,min_diffuse,20,60,3,3,0.05,0.95,0.9294122497676536,11,2.0,1,2.0,1,3.0,0
3311,min_diffuse,20,60,3,3,0.05,0.95,0.9480162987040772,5,2.0,0,1.0,1,2.0,0
3312,min_diffuse,20,60,3,3,0.05,0.95,0.9003128695187719,16,3.0,0,2.0,1,2.0,1
3313,min_diffuse,20,60,3,3,0.05,0.95,0.9150281365202544,23,3.0,0,2.0,1,2.0,1
3314,min_diffuse,20,60,3,3,0.05,0.95,0.8377762346393837,9,2.0,1,2.0,1,2.0,1
3315,min_diffuse,20,60,3,3,0.05,0.95,0.9253433055221144,25,3.0,0,2.0,1,2.0,1
3316,min_diffuse,20,60,3,3,0.05,0.95,0.7761429410807946,6,2.0,1,2.0,1,2.0,1
3317,min_diffuse,20,60,3,3,0.05,0.95,0.9437733422121604,26,3.0,0,2.0,1,2.0,1
3318,min_diffuse,20,60,3,3,0.05,0.95,0.9397834974035972,30,3.0,0,3.0,0,2.0,1
3319,min_diffuse,20,60,3,3,0.05,0.95,0.9392656837338658,23,3.0,0,2.0,1,2.0,1
3320,min_diffuse,20,60,3,3,0.05,0.95,0.9235696334653356,7,2.0,1,2.0,1,2.0,1
3321,min_diffuse,20,60,3,3,0.05,0.95,0.8673405828259684,15,2.0,1,2.0,1,2.0,1
3322,min_diffuse,20,60,3,3,0.05,0.95,0.922108735486894,21,3.0,0,3.0,0,2.0,1
3323,min_diffuse,20,60,3,3,0.05,0.95,0.8931552125923552,18,2.0,1,2.0,1,2.0,1
3324,min_diffuse,20,60,3,3,0.05,0.95,0.9237745166948736,20,3.0,0,2.0,1,2.0,1
3325,min_diffuse,20,60,3,3,0.05,0.95,0.8461891159979568,8,2.0,1,2.0,1,2.0,1
3326,min_diffuse,20,60,3,3,0.05,0.95,0.852034672911965,9,2.0,1,2.0,1,2.0,1
3327,min_diffuse,20,60,3,3,0.05,0.95,0.9446220069210572,8,2.0,1,2.0,1,3.0,0
3328,min_diffuse,20,60,3,3,0.05,0.95,0.9377914866469144,21,3.0,0,2.0,1,3.0,0
3329,min_diffuse,20,60,3,3,0.05,0.95,0.9184817535524084,8,2.0,1,2.0,1,2.0,1
3330,min_diffuse,20,60,3,3,0.05,0.95,0.9469217747078238,18,2.0,1,2.0,1,2.0,1
3331,min_diffuse,20,60,3,3,0.05,0.95,0.9016809274774976,18,3.0,0,2.0,1,3.0,0
3332,min_diffuse,20,60,3,3,0.05,0.95,0.9456532492224204,73,3.0,1,3.0,1,3.0,1
3333,min_diffuse,20,60,3,3,0.05,0.95,0.8471714529478973,8,2.0,1,2.0,1,2.0,1
3334,min_diffuse,20,60,3,3,0.05,0.95,0.9300952540262324,38,3.0,1,3.0,1,3.0,1
3335,min_diffuse,20,60,3,3,0.05,0.95,0.942942494865828,42,3.0,1,3.0,1,3.0,1
3336,min_diffuse,20,60,3,3,0.05,0.95,0.761994056466751,5,2.0,1,2.0,1,2.0,1
3337,min_diffuse,20,60,3,3,0.05,0.95,0.921221474747474,12,2.0,1,2.0,1,2.0,1
3338,min_diffuse,20,60,3,3,0.05,0.95,0.8592036673715797,39,2.0,1,2.0,1,2.0,1
3339,min_diffuse,20,60,3,3,0.05,0.95,0.942175229965414,21,3.0,0,2.0,1,2.0,1
3340,min_diffuse,20,60,3,3,0.05,0.95,0.8805448772360193,10,2.0,1,2.0,1,2.0,1
3341,min_diffuse,20,60,3,3,0.05,0.95,0.906662394977307,9,2.0,1,2.0,1,2.0,1
3342,min_diffuse,20,60,3,3,0.05,0.95,0.83264340532761,22,2.0,1,2.0,1,2.0,1
3343,min_diffuse,20,60,3,3,0.05,0.95,0.9390313348594752,6,2.0,1,2.0,1,2.0,1
3344,min_diffuse,20,60,3,3,0.05,0.95,0.8486095490125644,19,3.0,0,3.0,0,2.0,1
3345,min_diffuse,20,60,3,3,0.05,0.95,0.9433235498165442,45,3.0,1,3.0,1,3.0,1
3346,min_diffuse,20,60,3,3,0.05,0.95,0.941153958838216,28,3.0,0,2.0,1,2.0,1
3347,min_diffuse,20,60,3,3,0.05,0.95,0.9321320298276612,56,4.0,1,4.0,1,4.0,1
3348,min_diffuse,20,60,3,3,0.05,0.95,0.7845764947636795,6,2.0,1,2.0,1,2.0,1
3349,min_diffuse,20,60,3,3,0.05,0.95,0.9265758943294218,59,3.0,1,3.0,1,3.0,1
3350,min_diffuse,20,60,3,3,0.05,0.95,0.9271195237650286,15,2.0,1,2.0,1,2.0,1
3351,min_diffuse,20,60,3,3,0.05,0.95,0.9213643093713836,9,2.0,1,2.0,1,2.0,1
3352,min_diffuse,20,60,3,3,0.05,0.95,0.922333383553792,11,2.0,1,2.0,1,3.0,0
3353,min_diffuse,20,60,3,3,0.05,0.95,0.8528868694193268,11,2.0,1,2.0,1,2.0,1
3354,min_diffuse,20,60,3,3,0.05,0.95,0.9370862829516596,9,2.0,1,2.0,1,2.0,1
3355,min_diffuse,20,60,3,3,0.05,0.95,0.9498323217684834,15,3.0,1,3.0,1,3.0,1
3356,min_diffuse,20,60,3,3,0.05,0.95,0.9340052763115806,7,2.0,1,2.0,1,2.0,1
3357,min_diffuse,20,60,3,3,0.05,0.95,0.9116285993267336,5,2.0,1,2.0,1,2.0,1
3358,min_diffuse,20,60,3,3,0.05,0.95,0.8977623103425536,12,2.0,1,2.0,1,2.0,1
3359,min_diffuse,20,60,3,3,0.05,0.95,0.8251375831761015,5,2.0,1,2.0,1,2.0,1
3360,min_diffuse,20,60,3,3,0.05,0.95,0.9353572549385304,48,3.0,1,3.0,1,3.0,1
3361,min_diffuse,20,60,3,3,0.05,0.95,0.9243369556871924,17,3.0,1,3.0,1,3.0,1
3362,min_diffuse,20,60,3,3,0.05,0.95,0.8986221053780158,13,2.0,1,2.0,1,2.0,1
3363,min_diffuse,20,60,3,3,0.05,0.95,0.9423108421032584,28,2.0,1,2.0,1,2.0,1
3364,min_diffuse,20,60,3,3,0.05,0.95,0.8618363493184055,22,3.0,0,2.0,1,2.0,1
3365,min_diffuse,20,60,3,3,0.05,0.95,0.8787264357540697,9,2.0,0,2.0,0,1.0,1
3366,min_diffuse,20,60,3,3,0.05,0.95,0.8947605337870931,8,2.0,1,2.0,1,2.0,1
3367,min_diffuse,20,60,3,3,0.05,0.95,0.943120891960348,35,3.0,1,3.0,1,3.0,1
3368,min_diffuse,20,60,3,3,0.05,0.95,0.892879765017725,16,2.0,1,2.0,1,2.0,1
3369,min_diffuse,20,60,3,3,0.05,0.95,0.9357889781180604,15,2.0,1,2.0,1,2.0,1
3370,min_diffuse,20,60,3,3,0.05,0.95,0.9015861460784972,26,3.0,1,3.0,1,3.0,1
3371,min_diffuse,20,60,3,3,0.05,0.95,0.9211208903942916,23,3.0,0,2.0,1,2.0,1
3372,min_diffuse,20,60,3,3,0.05,0.95,0.9319208530575886,10,2.0,1,3.0,0,2.0,1
3373,min_diffuse,20,60,3,3,0.05,0.95,0.920320519044952,7,2.0,1,2.0,1,2.0,1
3374,min_diffuse,20,60,3,3,0.05,0.95,0.8982970787890244,6,2.0,1,2.0,1,2.0,1
3375,min_diffuse,20,60,3,3,0.05,0.95,0.8938147917013073,13,2.0,1,2.0,1,2.0,1
3376,min_diffuse,20,60,3,3,0.05,0.95,0.9473611422943632,9,2.0,1,2.0,1,2.0,1
3377,min_diffuse,20,60,3,3,0.05,0.95,0.929007427357769,23,3.0,0,3.0,0,2.0,1
3378,min_diffuse,20,60,3,3,0.05,0.95,0.9187988048364364,9,2.0,1,2.0,1,2.0,1
3379,min_diffuse,20,60,3,3,0.05,0.95,0.7011915608834032,5,2.0,0,2.0,0,1.0,1
3380,min_diffuse,20,60,3,3,0.05,0.95,0.8612894219618745,8,2.0,1,2.0,1,2.0,1
3381,min_diffuse,20,60,3,3,0.05,0.95,0.8824368760638779,14,2.0,1,2.0,1,2.0,1
3382,min_diffuse,20,60,3,3,0.05,0.95,0.9465541157529976,16,3.0,0,2.0,1,2.0,1
3383,min_diffuse,20,60,3,3,0.05,0.95,0.9275761819361218,18,3.0,0,2.0,1,2.0,1
3384,min_diffuse,20,60,3,3,0.05,0.95,0.9428824597523398,4,2.0,0,1.0,1,2.0,0
3385,min_diffuse,20,60,3,3,0.05,0.95,0.9074254225143384,6,2.0,1,2.0,1,2.0,1
3386,min_diffuse,20,60,3,3,0.05,0.95,0.94922507472915,27,3.0,1,3.0,1,3.0,1
3387,min_diffuse,20,60,3,3,0.05,0.95,0.9367742820031746,24,3.0,0,2.0,1,2.0,1
3388,min_diffuse,20,60,3,3,0.05,0.95,0.9022721369203802,19,2.0,1,2.0,1,2.0,1
3389,min_diffuse,20,60,3,3,0.05,0.95,0.9353047529151568,7,2.0,1,2.0,1,2.0,1
3390,min_diffuse,20,60,3,3,0.05,0.95,0.9220958259848164,9,2.0,1,2.0,1,2.0,1
3391,min_diffuse,20,60,3,3,0.05,0.95,0.9279748797834612,42,3.0,0,2.0,1,2.0,1
3392,min_diffuse,20,60,3,3,0.05,0.95,0.9091338956396064,20,3.0,0,2.0,1,3.0,0
3393,min_diffuse,20,60,3,3,0.05,0.95,0.8959570056465274,7,2.0,1,2.0,1,2.0,1
3394,min_diffuse,20,60,3,3,0.05,0.95,0.8463091204376202,10,2.0,1,2.0,1,2.0,1
3395,min_diffuse,20,60,3,3,0.05,0.95,0.911378446596221,4,2.0,1,2.0,1,2.0,1
3396,min_diffuse,20,60,3,3,0.05,0.95,0.9094500101264756,14,2.0,1,2.0,1,2.0,1
3397,min_diffuse,20,60,3,3,0.05,0.95,0.8908809415402474,11,3.0,0,2.0,1,3.0,0
3398,min_diffuse,20,60,3,3,0.05,0.95,0.9493597030520352,19,3.0,0,2.0,1,3.0,0
3399,min_diffuse,20,60,3,3,0.05,0.95,0.9262449204204568,74,4.0,1,4.0,1,4.0,1
3400,min_diffuse,20,60,3,3,0.05,0.95,0.9471357264113068,15,2.0,1,2.0,1,2.0,1
3401,min_diffuse,20,60,3,3,0.05,0.95,0.945851713384824,14,2.0,1,2.0,1,2.0,1
3402,min_diffuse,20,60,3,3,0.05,0.95,0.9464821465813984,34,4.0,0,3.0,1,3.0,1
3403,min_diffuse,20,60,3,3,0.05,0.95,0.91597022073573,47,3.0,0,3.0,0,2.0,1
3404,min_diffuse,20,60,3,3,0.05,0.95,0.7341294962201946,9,2.0,1,2.0,1,2.0,1
3405,min_diffuse,20,60,3,3,0.05,0.95,0.8937393592629322,7,2.0,1,2.0,1,2.0,1
3406,min_diffuse,20,60,3,3,0.05,0.95,0.894275378184283,11,2.0,1,2.0,1,2.0,1
3407,min_diffuse,20,60,3,3,0.05,0.95,0.9027726792841748,9,2.0,1,2.0,1,2.0,1
3408,min_diffuse,20,60,3,3,0.05,0.95,0.8809076163196832,14,2.0,1,2.0,1,2.0,1
3409,min_diffuse,20,60,3,3,0.05,0.95,0.9347304157597908,14,2.0,1,2.0,1,2.0,1
3410,min_diffuse,20,60,3,3,0.05,0.95,0.9491196676393664,50,3.0,1,3.0,1,3.0,1
3411,min_diffuse,20,60,3,3,0.05,0.95,0.8954243445391673,18,3.0,0,2.0,1,2.0,1
3412,min_diffuse,20,60,3,3,0.05,0.95,0.934908032599045,15,2.0,1,2.0,1,2.0,1
3413,min_diffuse,20,60,3,3,0.05,0.95,0.9210194257994916,29,3.0,1,3.0,1,3.0,1
3414,min_diffuse,20,60,3,3,0.05,0.95,0.9356237325470276,23,3.0,0,3.0,0,2.0,1
3415,min_diffuse,20,60,3,3,0.05,0.95,0.9403769940093109,75,4.0,0,3.0,1,3.0,1
3416,min_diffuse,20,60,3,3,0.05,0.95,0.9352736415359084,13,2.0,1,2.0,1,2.0,1
3417,min_diffuse,20,60,3,3,0.05,0.95,0.9123221305180084,14,2.0,1,2.0,1,2.0,1
3418,min_diffuse,20,60,3,3,0.05,0.95,0.9181982760864704,8,2.0,1,2.0,1,2.0,1
3419,min_diffuse,20,60,3,3,0.05,0.95,0.9321468780864096,8,2.0,1,2.0,1,2.0,1
3420,min_diffuse,20,60,3,3,0.05,0.95,0.9003769412195033,16,3.0,1,3.0,1,3.0,1
3421,min_diffuse,20,60,3,3,0.05,0.95,0.916293874555428,11,2.0,1,2.0,1,3.0,0
3422,min_diffuse,20,60,3,3,0.05,0.95,0.937371558356698,14,3.0,1,3.0,1,3.0,1
3423,min_diffuse,20,60,3,3,0.05,0.95,0.9274198367527476,7,2.0,1,2.0,1,2.0,1
3424,min_diffuse,20,60,3,3,0.05,0.95,0.9440842143424788,54,3.0,0,3.0,0,2.0,1
3425,min_diffuse,20,60,3,3,0.05,0.95,0.937705441370704,41,4.0,0,3.0,1,3.0,1
3426,min_diffuse,20,60,3,3,0.05,0.95,0.9078244027953912,22,3.0,1,3.0,1,3.0,1
3427,min_diffuse,20,60,3,3,0.05,0.95,0.9470794685369524,7,2.0,1,2.0,1,2.0,1
3428,min_diffuse,20,60,3,3,0.05,0.95,0.9175032883593272,5,2.0,0,1.0,1,1.0,1
3429,min_diffuse,20,60,3,3,0.05,0.95,0.8926941277317465,15,3.0,0,2.0,1,2.0,1
3430,min_diffuse,20,60,3,3,0.05,0.95,0.94032309725888,7,2.0,1,2.0,1,2.0,1
3431,min_diffuse,20,60,3,3,0.05,0.95,0.944194173970722,18,3.0,1,3.0,1,3.0,1
3432,min_diffuse,20,60,3,3,0.05,0.95,0.9234358044089724,48,4.0,0,3.0,1,3.0,1
3433,min_diffuse,20,60,3,3,0.05,0.95,0.9421120564333794,16,2.0,1,2.0,1,2.0,1
3434,min_diffuse,20,60,3,3,0.05,0.95,0.9211081762881128,20,3.0,1,3.0,1,3.0,1
3435,min_diffuse,20,60,3,3,0.05,0.95,0.9213962145541909,106,4.0,0,3.0,1,3.0,1
3436,min_diffuse,20,60,3,3,0.05,0.95,0.9012228112445418,28,3.0,0,2.0,1,2.0,1
3437,min_diffuse,20,60,3,3,0.05,0.95,0.9460466407708492,18,3.0,0,2.0,1,2.0,1
3438,min_diffuse,20,60,3,3,0.05,0.95,0.9282405312882226,62,3.0,1,3.0,1,3.0,1
3439,min_diffuse,20,60,3,3,0.05,0.95,0.945758478159032,35,3.0,1,3.0,1,3.0,1
3440,min_diffuse,20,60,3,3,0.05,0.95,0.9279879874481386,23,3.0,1,3.0,1,3.0,1
3441,min_diffuse,20,60,3,3,0.05,0.95,0.9270542848108004,11,2.0,1,2.0,1,2.0,1
3442,min_diffuse,20,60,3,3,0.05,0.95,0.934065984960417,47,3.0,1,3.0,1,3.0,1
3443,min_diffuse,20,60,3,3,0.05,0.95,0.9285868712443875,9,2.0,1,2.0,1,2.0,1
3444,min_diffuse,20,60,3,3,0.05,0.95,0.91548454115955,8,2.0,1,2.0,1,2.0,1
3445,min_diffuse,20,60,3,3,0.05,0.95,0.9314162851701828,9,2.0,1,2.0,1,2.0,1
3446,min_diffuse,20,60,3,3,0.05,0.95,0.9436940023359236,17,3.0,0,2.0,1,3.0,0
3447,min_diffuse,20,60,3,3,0.05,0.95,0.935641924282997,25,3.0,0,2.0,1,2.0,1
3448,min_diffuse,20,60,3,3,0.05,0.95,0.8929272318045183,7,2.0,1,2.0,1,2.0,1
3449,min_diffuse,20,60,3,3,0.05,0.95,0.9295574945885696,4,2.0,1,2.0,1,2.0,1
3450,min_diffuse,20,60,3,3,0.05,0.95,0.9046583766183924,24,2.0,1,2.0,1,2.0,1
3451,min_diffuse,20,60,3,3,0.05,0.95,0.9069520741428656,7,2.0,1,2.0,1,2.0,1
3452,min_diffuse,20,60,3,3,0.05,0.95,0.9171260460130454,16,2.0,1,2.0,1,2.0,1
3453,min_diffuse,20,60,3,3,0.05,0.95,0.795228731493628,5,2.0,1,2.0,1,2.0,1
3454,min_diffuse,20,60,3,3,0.05,0.95,0.8766767956496653,6,2.0,1,2.0,1,2.0,1
3455,min_diffuse,20,60,3,3,0.05,0.95,0.9032538436537844,8,2.0,1,2.0,1,2.0,1
3456,min_diffuse,20,60,3,3,0.05,0.95,0.902323912648462,13,2.0,1,2.0,1,2.0,1
3457,min_diffuse,20,60,3,3,0.05,0.95,0.9350591392690624,10,2.0,1,2.0,1,2.0,1
3458,min_diffuse,20,60,3,3,0.05,0.95,0.9344366100843928,15,2.0,1,2.0,1,3.0,0
3459,min_diffuse,20,60,3,3,0.05,0.95,0.9268706256960266,14,3.0,0,2.0,1,3.0,0
3460,min_diffuse,20,60,3,3,0.05,0.95,0.9465956223656448,49,3.0,1,3.0,1,3.0,1
3461,min_diffuse,20,60,3,3,0.05,0.95,0.8953531843401678,21,3.0,0,2.0,1,2.0,1
3462,min_diffuse,20,60,3,3,0.05,0.95,0.800250355084914,7,2.0,1,2.0,1,2.0,1
3463,min_diffuse,20,60,3,3,0.05,0.95,0.8529260717372421,9,2.0,1,2.0,1,2.0,1
3464,min_diffuse,20,60,3,3,0.05,0.95,0.9445089274568106,21,3.0,0,2.0,1,3.0,0
3465,min_diffuse,20,60,3,3,0.05,0.95,0.8820164200742113,7,2.0,1,2.0,1,2.0,1
3466,min_diffuse,20,60,3,3,0.05,0.95,0.9478788789946015,49,3.0,1,3.0,1,3.0,1
3467,min_diffuse,20,60,3,3,0.05,0.95,0.922153431260392,15,2.0,1,2.0,1,2.0,1
3468,min_diffuse,20,60,3,3,0.05,0.95,0.9002427741939726,19,3.0,0,2.0,1,2.0,1
3469,min_diffuse,20,60,3,3,0.05,0.95,0.9000744011050806,13,2.0,1,2.0,1,2.0,1
3470,min_diffuse,20,60,3,3,0.05,0.95,0.8697648917657931,12,2.0,1,2.0,1,2.0,1
3471,min_diffuse,20,60,3,3,0.05,0.95,0.9130485338733064,19,3.0,0,2.0,1,3.0,0
3472,min_diffuse,20,60,3,3,0.05,0.95,0.8787251827715624,12,2.0,1,2.0,1,2.0,1
3473,min_diffuse,20,60,3,3,0.05,0.95,0.938090939179316,41,3.0,1,3.0,1,3.0,1
3474,min_diffuse,20,60,3,3,0.05,0.95,0.934934878127828,22,3.0,0,3.0,0,2.0,1
3475,min_diffuse,20,60,3,3,0.05,0.95,0.7869043078316674,28,3.0,0,2.0,1,2.0,1
3476,min_diffuse,20,60,3,3,0.05,0.95,0.9241889403328002,21,2.0,1,2.0,1,2.0,1
3477,min_diffuse,20,60,3,3,0.05,0.95,0.9217771829100564,52,4.0,0,3.0,1,3.0,1
3478,min_diffuse,20,60,3,3,0.05,0.95,0.9369747025917056,15,2.0,1,2.0,1,2.0,1
3479,min_diffuse,20,60,3,3,0.05,0.95,0.9370068418422292,26,3.0,1,3.0,1,3.0,1
3480,min_diffuse,20,60,3,3,0.05,0.95,0.9284940532011824,19,3.0,0,2.0,1,2.0,1
3481,min_diffuse,20,60,3,3,0.05,0.95,0.9268059750883464,9,2.0,1,2.0,1,2.0,1
3482,min_diffuse,20,60,3,3,0.05,0.95,0.902038260831305,6,2.0,1,2.0,1,2.0,1
3483,min_diffuse,20,60,3,3,0.05,0.95,0.9351645377781742,7,2.0,0,1.0,1,2.0,0
3484,min_diffuse,20,60,3,3,0.05,0.95,0.8722378471515106,7,2.0,1,2.0,1,2.0,1
3485,min_diffuse,20,60,3,3,0.05,0.95,0.929198814825044,3,1.0,1,2.0,0,2.0,0
3486,min_diffuse,20,60,3,3,0.05,0.95,0.92443672297785,10,2.0,1,2.0,1,2.0,1
3487,min_diffuse,20,60,3,3,0.05,0.95,0.8410794191746216,5,2.0,1,2.0,1,2.0,1
3488,min_diffuse,20,60,3,3,0.05,0.95,0.8911577879397066,8,2.0,1,2.0,1,2.0,1
3489,min_diffuse,20,60,3,3,0.05,0.95,0.8778247112144351,14,3.0,0,2.0,1,2.0,1
3490,min_diffuse,20,60,3,3,0.05,0.95,0.9302394318116922,11,2.0,1,2.0,1,2.0,1
3491,min_diffuse,20,60,3,3,0.05,0.95,0.9372851245421432,28,4.0,0,3.0,1,3.0,1
3492,min_diffuse,20,60,3,3,0.05,0.95,0.9220544260505756,17,3.0,0,2.0,1,3.0,0
3493,min_diffuse,20,60,3,3,0.05,0.95,0.925985760396165,16,3.0,0,2.0,1,2.0,1
3494,min_diffuse,20,60,3,3,0.05,0.95,0.800309929391713,8,2.0,1,2.0,1,2.0,1
3495,min_diffuse,20,60,3,3,0.05,0.95,0.9326901514465576,21,3.0,1,3.0,1,3.0,1
3496,min_diffuse,20,60,3,3,0.05,0.95,0.9132863211615848,9,2.0,1,2.0,1,2.0,1
3497,min_diffuse,20,60,3,3,0.05,0.95,0.945994377258172,30,3.0,1,3.0,1,3.0,1
3498,min_diffuse,20,60,3,3,0.05,0.95,0.9317003205454336,7,2.0,1,2.0,1,2.0,1
3499,min_diffuse,20,60,3,3,0.05,0.95,0.8632587235493406,7,2.0,1,2.0,1,2.0,1
3500,min_diffuse,20,60,3,3,0.05,0.95,0.923581699182849,11,2.0,1,2.0,1,2.0,1
3501,min_diffuse,20,60,3,3,0.05,0.95,0.9434445264185484,16,2.0,1,2.0,1,2.0,1
3502,min_diffuse,20,60,3,3,0.05,0.95,0.8487770561869888,11,2.0,1,2.0,1,2.0,1
3503,min_diffuse,20,60,3,3,0.05,0.95,0.914204047350236,19,2.0,1,2.0,1,2.0,1
3504,min_diffuse,20,60,3,3,0.05,0.95,0.9245945332002355,15,2.0,1,3.0,0,3.0,0
3505,min_diffuse,20,60,3,3,0.05,0.95,0.9229475074706248,18,3.0,1,3.0,1,3.0,1
3506,min_diffuse,20,60,3,3,0.05,0.95,0.8548933035928707,11,2.0,1,2.0,1,2.0,1
3507,min_diffuse,20,60,3,3,0.05,0.95,0.9116402150823638,8,2.0,1,2.0,1,2.0,1
3508,min_diffuse,20,60,3,3,0.05,0.95,0.9334066768096404,14,2.0,1,2.0,1,2.0,1
3509,min_diffuse,20,60,3,3,0.05,0.95,0.927949446442716,28,3.0,1,3.0,1,3.0,1
3510,min_diffuse,20,60,3,3,0.05,0.95,0.8438998002763376,8,2.0,1,2.0,1,2.0,1
3511,min_diffuse,20,60,3,3,0.05,0.95,0.9123703706060644,9,2.0,1,2.0,1,2.0,1
3512,min_diffuse,20,60,3,3,0.05,0.95,0.9482544832957348,51,4.0,0,3.0,1,3.0,1
3513,min_diffuse,20,60,3,3,0.05,0.95,0.9154542191405556,21,3.0,0,3.0,0,2.0,1
3514,min_diffuse,20,60,3,3,0.05,0.95,0.939285636536166,16,2.0,1,2.0,1,2.0,1
3515,min_diffuse,20,60,3,3,0.05,0.95,0.931120569820165,36,3.0,1,3.0,1,3.0,1
3516,min_diffuse,20,60,3,3,0.05,0.95,0.9300858947309144,60,3.0,1,3.0,1,3.0,1
3517,min_diffuse,20,60,3,3,0.05,0.95,0.8771811454336162,12,2.0,1,2.0,1,2.0,1
3518,min_diffuse,20,60,3,3,0.05,0.95,0.8922917624138281,14,2.0,1,2.0,1,2.0,1
3519,min_diffuse,20,60,3,3,0.05,0.95,0.91932322869228,17,3.0,0,2.0,1,2.0,1
3520,min_diffuse,20,60,3,3,0.05,0.95,0.9229059643178126,5,2.0,1,2.0,1,2.0,1
3521,min_diffuse,20,60,3,3,0.05,0.95,0.9394976075359244,42,4.0,0,4.0,0,3.0,1
3522,min_diffuse,20,60,3,3,0.05,0.95,0.9342883090564263,6,2.0,1,2.0,1,2.0,1
3523,min_diffuse,20,60,3,3,0.05,0.95,0.8914078598480915,20,3.0,1,3.0,1,3.0,1
3524,min_diffuse,20,60,3,3,0.05,0.95,0.7888858775421271,5,2.0,1,2.0,1,2.0,1
3525,min_diffuse,20,60,3,3,0.05,0.95,0.8833528915736201,23,3.0,1,3.0,1,3.0,1
3526,min_diffuse,20,60,3,3,0.05,0.95,0.8985836860159561,6,2.0,1,2.0,1,2.0,1
3527,min_diffuse,20,60,3,3,0.05,0.95,0.9248973347652688,16,3.0,0,2.0,1,2.0,1
3528,min_diffuse,20,60,3,3,0.05,0.95,0.9443584707770742,14,3.0,0,2.0,1,3.0,0
3529,min_diffuse,20,60,3,3,0.05,0.95,0.8689993378503862,23,3.0,0,2.0,1,2.0,1
3530,min_diffuse,20,60,3,3,0.05,0.95,0.9466455999485188,23,3.0,1,3.0,1,3.0,1
3531,min_diffuse,20,60,3,3,0.05,0.95,0.9406199551282208,18,3.0,1,3.0,1,3.0,1
3532,min_diffuse,20,60,3,3,0.05,0.95,0.9149817806003776,11,2.0,1,2.0,1,2.0,1
3533,min_diffuse,20,60,3,3,0.05,0.95,0.8769677173506654,12,2.0,1,2.0,1,2.0,1
3534,min_diffuse,20,60,3,3,0.05,0.95,0.8519273918550941,5,2.0,1,2.0,1,2.0,1
3535,min_diffuse,20,60,3,3,0.05,0.95,0.8545269898772236,7,2.0,1,2.0,1,2.0,1
3536,min_diffuse,20,60,3,3,0.05,0.95,0.9495542008711116,15,3.0,1,3.0,1,3.0,1
3537,min_diffuse,20,60,3,3,0.05,0.95,0.8633844942180637,22,2.0,1,2.0,1,2.0,1
3538,min_diffuse,20,60,3,3,0.05,0.95,0.9102019999248112,8,2.0,1,2.0,1,2.0,1
3539,min_diffuse,20,60,3,3,0.05,0.95,0.938761361985289,29,3.0,1,3.0,1,3.0,1
3540,min_diffuse,20,60,3,3,0.05,0.95,0.9137396151512486,16,2.0,1,2.0,1,2.0,1
3541,min_diffuse,20,60,3,3,0.05,0.95,0.9439473676077836,16,3.0,1,3.0,1,3.0,1
3542,min_diffuse,20,60,3,3,0.05,0.95,0.9423004398260418,8,2.0,1,2.0,1,2.0,1
3543,min_diffuse,20,60,3,3,0.05,0.95,0.9090350532189112,10,2.0,1,2.0,1,2.0,1
3544,min_diffuse,20,60,3,3,0.05,0.95,0.8585482006197525,11,2.0,1,2.0,1,2.0,1
3545,min_diffuse,20,60,3,3,0.05,0.95,0.896636487078437,10,2.0,1,2.0,1,2.0,1
3546,min_diffuse,20,60,3,3,0.05,0.95,0.894143093973539,14,3.0,0,2.0,1,2.0,1
3547,min_diffuse,20,60,3,3,0.05,0.95,0.9091988174437864,22,2.0,1,2.0,1,2.0,1
3548,min_diffuse,20,60,3,3,0.05,0.95,0.9371808556607396,25,3.0,1,3.0,1,3.0,1
3549,min_diffuse,20,60,3,3,0.05,0.95,0.9477285769475298,14,2.0,1,2.0,1,2.0,1
3550,min_diffuse,20,60,3,3,0.05,0.95,0.9314518402951456,16,2.0,1,2.0,1,2.0,1
3551,min_diffuse,20,60,3,3,0.05,0.95,0.9284235783357848,38,3.0,1,3.0,1,3.0,1
3552,min_diffuse,20,60,3,3,0.05,0.95,0.9441972424569094,14,2.0,1,2.0,1,2.0,1
3553,min_diffuse,20,60,3,3,0.05,0.95,0.7105644201530714,5,2.0,1,2.0,1,2.0,1
3554,min_diffuse,20,60,3,3,0.05,0.95,0.8810589216798693,12,2.0,1,2.0,1,2.0,1
3555,min_diffuse,20,60,3,3,0.05,0.95,0.9147603755841636,32,3.0,1,3.0,1,3.0,1
3556,min_diffuse,20,60,3,3,0.05,0.95,0.8749928304533062,10,2.0,1,2.0,1,2.0,1
3557,min_diffuse,20,60,3,3,0.05,0.95,0.9165468477816135,7,2.0,1,2.0,1,2.0,1
3558,min_diffuse,20,60,3,3,0.05,0.95,0.8735284298547527,8,2.0,1,2.0,1,2.0,1
3559,min_diffuse,20,60,3,3,0.05,0.95,0.8982893578572088,7,2.0,1,2.0,1,2.0,1
3560,min_diffuse,20,60,3,3,0.05,0.95,0.869116829603945,3,1.0,1,2.0,0,2.0,0
3561,min_diffuse,20,60,3,3,0.05,0.95,0.931348098912394,20,3.0,0,2.0,1,2.0,1
3562,min_diffuse,20,60,3,3,0.05,0.95,0.9373610713828204,25,3.0,0,2.0,1,2.0,1
3563,min_diffuse,20,60,3,3,0.05,0.95,0.8308529932197187,5,2.0,1,2.0,1,2.0,1
3564,min_diffuse,20,60,3,3,0.05,0.95,0.8911314223263443,7,2.0,1,2.0,1,2.0,1
3565,min_diffuse,20,60,3,3,0.05,0.95,0.9276295188036892,13,2.0,1,2.0,1,2.0,1
3566,min_diffuse,20,60,3,3,0.05,0.95,0.9340921176755684,7,2.0,1,2.0,1,2.0,1
3567,min_diffuse,20,60,3,3,0.05,0.95,0.933316857666848,26,3.0,0,3.0,0,2.0,1
3568,min_diffuse,20,60,3,3,0.05,0.95,0.8707375840702269,9,2.0,1,2.0,1,2.0,1
3569,min_diffuse,20,60,3,3,0.05,0.95,0.9274415288386084,36,3.0,1,3.0,1,3.0,1
3570,min_diffuse,20,60,3,3,0.05,0.95,0.896448381839683,13,2.0,1,2.0,1,2.0,1
3571,min_diffuse,20,60,3,3,0.05,0.95,0.8217493973101138,6,2.0,1,2.0,1,2.0,1
3572,min_diffuse,20,60,3,3,0.05,0.95,0.9461914644082622,25,3.0,1,3.0,1,3.0,1
3573,min_diffuse,20,60,3,3,0.05,0.95,0.8763607313036507,16,2.0,1,2.0,1,2.0,1
3574,min_diffuse,20,60,3,3,0.05,0.95,0.9384810512477076,20,3.0,0,2.0,1,3.0,0
3575,min_diffuse,20,60,3,3,0.05,0.95,0.9103691162519472,4,2.0,1,2.0,1,2.0,1
3576,min_diffuse,20,60,3,3,0.05,0.95,0.8979945963743955,17,2.0,1,2.0,1,2.0,1
3577,min_diffuse,20,60,3,3,0.05,0.95,0.7889527635917567,10,2.0,1,2.0,1,2.0,1
3578,min_diffuse,20,60,3,3,0.05,0.95,0.9466034966605272,48,4.0,0,3.0,1,3.0,1
3579,min_diffuse,20,60,3,3,0.05,0.95,0.8864795727204458,26,2.0,1,2.0,1,2.0,1
3580,min_diffuse,20,60,3,3,0.05,0.95,0.9332139494012264,7,2.0,1,2.0,1,2.0,1
3581,min_diffuse,20,60,3,3,0.05,0.95,0.9225623567498962,17,2.0,1,2.0,1,2.0,1
3582,min_diffuse,20,60,3,3,0.05,0.95,0.8759757004460256,10,2.0,1,2.0,1,2.0,1
3583,min_diffuse,20,60,3,3,0.05,0.95,0.9394656858897013,7,2.0,1,2.0,1,2.0,1
3584,min_diffuse,20,60,3,3,0.05,0.95,0.892249461739506,20,3.0,1,3.0,1,3.0,1
3585,min_diffuse,20,60,3,3,0.05,0.95,0.9124591641407888,26,3.0,0,3.0,0,2.0,1
3586,min_diffuse,20,60,3,3,0.05,0.95,0.9379844974548366,26,3.0,1,3.0,1,3.0,1
3587,min_diffuse,20,60,3,3,0.05,0.95,0.8720027542997915,8,2.0,1,2.0,1,2.0,1
3588,min_diffuse,20,60,3,3,0.05,0.95,0.885781495888628,38,3.0,1,3.0,1,3.0,1
3589,min_diffuse,20,60,3,3,0.05,0.95,0.9433778203291464,14,2.0,1,2.0,1,2.0,1
3590,min_diffuse,20,60,3,3,0.05,0.95,0.87451124702548,19,3.0,0,2.0,1,2.0,1
3591,min_diffuse,20,60,3,3,0.05,0.95,0.9406218417651844,6,2.0,1,2.0,1,2.0,1
3592,min_diffuse,20,60,3,3,0.05,0.95,0.9152146943900608,17,3.0,1,3.0,1,3.0,1
3593,min_diffuse,20,60,3,3,0.05,0.95,0.8596606679823248,7,2.0,1,2.0,1,2.0,1
3594,min_diffuse,20,60,3,3,0.05,0.95,0.9096351563078738,14,2.0,1,2.0,1,2.0,1
3595,min_diffuse,20,60,3,3,0.05,0.95,0.8999445229985606,9,2.0,1,2.0,1,2.0,1
3596,min_diffuse,20,60,3,3,0.05,0.95,0.9249809745984698,25,3.0,0,2.0,1,2.0,1
3597,min_diffuse,20,60,3,3,0.05,0.95,0.9328321625058767,23,3.0,1,3.0,1,3.0,1
3598,min_diffuse,20,60,3,3,0.05,0.95,0.8545151948454366,6,2.0,1,2.0,1,2.0,1
3599,min_diffuse,20,60,3,3,0.05,0.95,0.9067310344721784,53,3.0,1,3.0,1,3.0,1
3600,min_diffuse,20,60,3,3,0.05,0.95,0.9495314254845034,17,2.0,1,2.0,1,3.0,0
3601,min_diffuse,20,60,3,3,0.05,0.95,0.9287580582270624,19,3.0,0,2.0,1,2.0,1
3602,min_diffuse,20,60,3,3,0.05,0.95,0.9364416447744331,18,3.0,0,2.0,1,3.0,0
3603,min_diffuse,20,60,3,3,0.05,0.95,0.8055973937791772,5,2.0,1,2.0,1,2.0,1
3604,min_diffuse,20,60,3,3,0.05,0.95,0.946954548917714,17,2.0,1,2.0,1,2.0,1
3605,min_diffuse,20,60,3,3,0.05,0.95,0.8492311482914902,5,2.0,1,2.0,1,2.0,1
3606,min_diffuse,20,60,3,3,0.05,0.95,0.924165214379891,14,2.0,1,2.0,1,2.0,1
3607,min_diffuse,20,60,3,3,0.05,0.95,0.9446930998726012,15,3.0,0,3.0,0,2.0,1
3608,min_diffuse,20,60,3,3,0.05,0.95,0.8571715529781672,27,3.0,0,2.0,1,2.0,1
3609,min_diffuse,20,60,3,3,0.05,0.95,0.9024799264257828,24,3.0,1,3.0,1,3.0,1
3610,min_diffuse,20,60,3,3,0.05,0.95,0.9308694858217076,31,3.0,0,3.0,0,2.0,1
3611,min_diffuse,20,60,3,3,0.05,0.95,0.8706551271328368,8,2.0,1,2.0,1,2.0,1
3612,min_diffuse,20,60,3,3,0.05,0.95,0.9124898693974158,7,2.0,1,2.0,1,2.0,1
3613,min_diffuse,20,60,3,3,0.05,0.95,0.9455362441933268,13,2.0,1,2.0,1,2.0,1
3614,min_diffuse,20,60,3,3,0.05,0.95,0.8367201662246405,13,2.0,1,2.0,1,2.0,1
3615,min_diffuse,20,60,3,3,0.05,0.95,0.9232681293731902,9,2.0,1,2.0,1,2.0,1
3616,min_diffuse,20,60,3,3,0.05,0.95,0.9439114896659482,21,3.0,0,2.0,1,3.0,0
3617,min_diffuse,20,60,3,3,0.05,0.95,0.917553759023676,14,3.0,0,2.0,1,3.0,0
3618,min_diffuse,20,60,3,3,0.05,0.95,0.8106438240065603,8,2.0,1,2.0,1,2.0,1
3619,min_diffuse,20,60,3,3,0.05,0.95,0.912302652514345,27,3.0,1,3.0,1,3.0,1
3620,min_diffuse,20,60,3,3,0.05,0.95,0.9216899637192124,12,2.0,1,2.0,1,2.0,1
3621,min_diffuse,20,60,3,3,0.05,0.95,0.9440011765336552,31,3.0,1,4.0,0,3.0,1
3622,min_diffuse,20,60,3,3,0.05,0.95,0.9225318671251622,12,2.0,1,2.0,1,2.0,1
3623,min_diffuse,20,60,3,3,0.05,0.95,0.7089762809658009,2,1.0,1,1.0,1,1.0,1
3624,min_diffuse,20,60,3,3,0.05,0.95,0.924953187231498,12,2.0,1,2.0,1,2.0,1
3625,min_diffuse,20,60,3,3,0.05,0.95,0.941382147906182,12,3.0,0,2.0,1,3.0,0
3626,min_diffuse,20,60,3,3,0.05,0.95,0.9265634891713576,26,3.0,1,4.0,0,3.0,1
3627,min_diffuse,20,60,3,3,0.05,0.95,0.7697396849726907,8,2.0,1,2.0,1,2.0,1
3628,min_diffuse,20,60,3,3,0.05,0.95,0.9469921551830244,17,2.0,1,2.0,1,3.0,0
3629,min_diffuse,20,60,3,3,0.05,0.95,0.8976873231580347,7,2.0,1,2.0,1,2.0,1
3630,min_diffuse,20,60,3,3,0.05,0.95,0.9422307005801636,29,3.0,1,3.0,1,3.0,1
3631,min_diffuse,20,60,3,3,0.05,0.95,0.893242144730011,14,2.0,1,2.0,1,3.0,0
3632,min_diffuse,20,60,3,3,0.05,0.95,0.9446829595306002,10,2.0,1,2.0,1,2.0,1
3633,min_diffuse,20,60,3,3,0.05,0.95,0.9216264080045928,36,3.0,0,2.0,1,2.0,1
3634,min_diffuse,20,60,3,3,0.05,0.95,0.893329792801799,4,2.0,1,2.0,1,2.0,1
3635,min_diffuse,20,60,3,3,0.05,0.95,0.9168416105041728,9,2.0,1,2.0,1,2.0,1
3636,min_diffuse,20,60,3,3,0.05,0.95,0.8912778716167139,12,2.0,1,2.0,1,2.0,1
3637,min_diffuse,20,60,3,3,0.05,0.95,0.946805175802632,15,2.0,1,2.0,1,2.0,1
3638,min_diffuse,20,60,3,3,0.05,0.95,0.912613958562761,12,2.0,1,2.0,1,2.0,1
3639,min_diffuse,20,60,3,3,0.05,0.95,0.8518899074951279,12,2.0,1,2.0,1,2.0,1
3640,min_diffuse,20,60,3,3,0.05,0.95,0.9487258500938988,12,2.0,1,2.0,1,2.0,1
3641,min_diffuse,20,60,3,3,0.05,0.95,0.9492798751749824,54,4.0,0,3.0,1,3.0,1
3642,min_diffuse,20,60,3,3,0.05,0.95,0.9199051374138928,21,3.0,0,3.0,0,2.0,1
3643,min_diffuse,20,60,3,3,0.05,0.95,0.9486529058349156,12,2.0,1,2.0,1,2.0,1
3644,min_diffuse,20,60,3,3,0.05,0.95,0.8230977403831227,23,3.0,0,3.0,0,2.0,1
3645,min_diffuse,20,60,3,3,0.05,0.95,0.939926350330962,7,2.0,1,2.0,1,2.0,1
3646,min_diffuse,20,60,3,3,0.05,0.95,0.9355748269694556,11,2.0,1,2.0,1,2.0,1
3647,min_diffuse,20,60,3,3,0.05,0.95,0.9397857221688554,13,2.0,1,2.0,1,2.0,1
3648,min_diffuse,20,60,3,3,0.05,0.95,0.9223032598335724,27,3.0,0,2.0,1,2.0,1
3649,min_diffuse,20,60,3,3,0.05,0.95,0.8364009353417062,7,2.0,1,2.0,1,2.0,1
3650,min_diffuse,20,60,3,3,0.05,0.95,0.9271331891517212,20,2.0,1,2.0,1,2.0,1
3651,min_diffuse,20,60,3,3,0.05,0.95,0.9420221551958672,35,3.0,0,2.0,1,2.0,1
3652,min_diffuse,20,60,3,3,0.05,0.95,0.8567906756505954,10,2.0,1,2.0,1,2.0,1
3653,min_diffuse,20,60,3,3,0.05,0.95,0.9353559607541524,9,2.0,1,2.0,1,2.0,1
3654,min_diffuse,20,60,3,3,0.05,0.95,0.9013700427845898,15,2.0,1,2.0,1,2.0,1
3655,min_diffuse,20,60,3,3,0.05,0.95,0.92797931515064,11,2.0,1,2.0,1,2.0,1
3656,min_diffuse,20,60,3,3,0.05,0.95,0.922739234182796,18,3.0,1,3.0,1,3.0,1
3657,min_diffuse,20,60,3,3,0.05,0.95,0.9428930399292568,82,4.0,0,3.0,1,3.0,1
3658,min_diffuse,20,60,3,3,0.05,0.95,0.9401586629794608,10,2.0,1,2.0,1,2.0,1
3659,min_diffuse,20,60,3,3,0.05,0.95,0.854477630559624,12,2.0,1,2.0,1,2.0,1
3660,min_diffuse,20,60,3,3,0.05,0.95,0.920030117727488,9,2.0,1,2.0,1,3.0,0
3661,min_diffuse,20,60,3,3,0.05,0.95,0.8706757875365315,10,2.0,1,2.0,1,2.0,1
3662,min_diffuse,20,60,3,3,0.05,0.95,0.9307697285879156,18,3.0,0,2.0,1,3.0,0
3663,min_diffuse,20,60,3,3,0.05,0.95,0.9360399980741904,9,2.0,1,2.0,1,2.0,1
3664,min_diffuse,20,60,3,3,0.05,0.95,0.9449842418522248,19,3.0,0,2.0,1,2.0,1
3665,min_diffuse,20,60,3,3,0.05,0.95,0.9268912598537924,20,3.0,1,3.0,1,3.0,1
3666,min_diffuse,20,60,3,3,0.05,0.95,0.9486048874559656,12,2.0,1,2.0,1,2.0,1
3667,min_diffuse,20,60,3,3,0.05,0.95,0.9200939516809398,15,2.0,1,2.0,1,2.0,1
3668,min_diffuse,20,60,3,3,0.05,0.95,0.9235547641944686,32,3.0,0,2.0,1,2.0,1
3669,min_diffuse,20,60,3,3,0.05,0.95,0.847709522552607,4,2.0,0,1.0,1,2.0,0
3670,min_diffuse,20,60,3,3,0.05,0.95,0.9152344621158056,13,2.0,1,2.0,1,2.0,1
3671,min_diffuse,20,60,3,3,0.05,0.95,0.8724512115210096,17,2.0,1,2.0,1,2.0,1
3672,min_diffuse,20,60,3,3,0.05,0.95,0.8430494158251527,7,2.0,1,2.0,1,2.0,1
3673,min_diffuse,20,60,3,3,0.05,0.95,0.8781232677985028,31,3.0,0,2.0,1,2.0,1
3674,min_diffuse,20,60,3,3,0.05,0.95,0.8768132981386665,5,2.0,1,2.0,1,2.0,1
3675,min_diffuse,20,60,3,3,0.05,0.95,0.910693331082896,20,2.0,1,2.0,1,2.0,1
3676,min_diffuse,20,60,3,3,0.05,0.95,0.9147412944180946,15,3.0,0,2.0,1,2.0,1
3677,min_diffuse,20,60,3,3,0.05,0.95,0.9463805288956002,11,2.0,1,2.0,1,2.0,1
3678,min_diffuse,20,60,3,3,0.05,0.95,0.9379899575791844,23,3.0,0,2.0,1,3.0,0
3679,min_diffuse,20,60,3,3,0.05,0.95,0.8423411085374771,6,2.0,1,2.0,1,2.0,1
3680,min_diffuse,20,60,3,3,0.05,0.95,0.93156837274598,27,3.0,0,2.0,1,2.0,1
3681,min_diffuse,20,60,3,3,0.05,0.95,0.8978731627821499,13,3.0,1,3.0,1,3.0,1
3682,min_diffuse,20,60,3,3,0.05,0.95,0.9356837590764564,48,3.0,1,3.0,1,3.0,1
3683,min_diffuse,20,60,3,3,0.05,0.95,0.9369874241725824,33,3.0,0,3.0,0,2.0,1
3684,min_diffuse,20,60,3,3,0.05,0.95,0.7568719441037136,19,3.0,0,2.0,1,2.0,1
3685,min_diffuse,20,60,3,3,0.05,0.95,0.9148416440395016,22,3.0,0,2.0,1,3.0,0
3686,min_diffuse,20,60,3,3,0.05,0.95,0.9298148776720904,61,3.0,1,3.0,1,3.0,1
3687,min_diffuse,20,60,3,3,0.05,0.95,0.941234832216465,51,4.0,0,3.0,1,3.0,1
3688,min_diffuse,20,60,3,3,0.05,0.95,0.9236177484974608,19,3.0,0,2.0,1,2.0,1
3689,min_diffuse,20,60,3,3,0.05,0.95,0.8018934260992658,4,2.0,1,2.0,1,2.0,1
3690,min_diffuse,20,60,3,3,0.05,0.95,0.9437901311258,19,3.0,1,3.0,1,3.0,1
3691,min_diffuse,20,60,3,3,0.05,0.95,0.9482266479746444,16,3.0,1,3.0,1,3.0,1
3692,min_diffuse,20,60,3,3,0.05,0.95,0.8699012280313132,15,2.0,1,2.0,1,2.0,1
3693,min_diffuse,20,60,3,3,0.05,0.95,0.8556922079073266,11,2.0,1,2.0,1,2.0,1
3694,min_diffuse,20,60,3,3,0.05,0.95,0.9413209953059724,48,4.0,0,3.0,1,3.0,1
3695,min_diffuse,20,60,3,3,0.05,0.95,0.9370259789611792,9,2.0,1,2.0,1,2.0,1
3696,min_diffuse,20,60,3,3,0.05,0.95,0.8783211634007322,6,2.0,1,2.0,1,2.0,1
3697,min_diffuse,20,60,3,3,0.05,0.95,0.9485535586489096,23,3.0,1,3.0,1,3.0,1
3698,min_diffuse,20,60,3,3,0.05,0.95,0.9440086526797168,21,3.0,1,3.0,1,3.0,1
3699,min_diffuse,20,60,3,3,0.05,0.95,0.94405998009893,13,2.0,1,2.0,1,2.0,1
3700,min_diffuse,20,60,3,3,0.05,0.95,0.9451906348443312,16,2.0,1,2.0,1,2.0,1
3701,min_diffuse,20,60,3,3,0.05,0.95,0.8744832504764184,6,2.0,1,2.0,1,2.0,1
3702,min_diffuse,20,60,3,3,0.05,0.95,0.9099387887683238,12,2.0,1,2.0,1,2.0,1
3703,min_diffuse,20,60,3,3,0.05,0.95,0.8912905509464332,16,3.0,0,2.0,1,2.0,1
3704,min_diffuse,20,60,3,3,0.05,0.95,0.9285625708845128,14,2.0,1,2.0,1,2.0,1
3705,min_diffuse,20,60,3,3,0.05,0.95,0.8935505760011822,6,2.0,0,2.0,0,1.0,1
3706,min_diffuse,20,60,3,3,0.05,0.95,0.9498460838452818,27,3.0,1,3.0,1,3.0,1
3707,min_diffuse,20,60,3,3,0.05,0.95,0.918113137384462,28,2.0,1,2.0,1,2.0,1
3708,min_diffuse,20,60,3,3,0.05,0.95,0.8403923005044298,6,2.0,1,2.0,1,2.0,1
3709,min_diffuse,20,60,3,3,0.05,0.95,0.9384574315428502,7,2.0,1,2.0,1,2.0,1
3710,min_diffuse,20,60,3,3,0.05,0.95,0.9410724318582264,12,2.0,1,2.0,1,2.0,1
3711,min_diffuse,20,60,3,3,0.05,0.95,0.9103923962584596,24,3.0,1,3.0,1,3.0,1
3712,min_diffuse,20,60,3,3,0.05,0.95,0.8620172444041505,4,2.0,0,1.0,1,2.0,0
3713,min_diffuse,20,60,3,3,0.05,0.95,0.8959741561714331,15,2.0,1,2.0,1,2.0,1
3714,min_diffuse,20,60,3,3,0.05,0.95,0.9363468625038456,18,2.0,1,2.0,1,2.0,1
3715,min_diffuse,20,60,3,3,0.05,0.95,0.896308772706314,17,3.0,0,2.0,1,2.0,1
3716,min_diffuse,20,60,3,3,0.05,0.95,0.9469484837223724,33,3.0,0,2.0,1,2.0,1
3717,min_diffuse,20,60,3,3,0.05,0.95,0.903628229826521,14,2.0,1,2.0,1,2.0,1
3718,min_diffuse,20,60,3,3,0.05,0.95,0.8026140251897649,11,2.0,1,2.0,1,2.0,1
3719,min_diffuse,20,60,3,3,0.05,0.95,0.9279436439354858,28,3.0,0,2.0,1,2.0,1
3720,min_diffuse,20,60,3,3,0.05,0.95,0.8651749388854201,7,2.0,1,2.0,1,2.0,1
3721,min_diffuse,20,60,3,3,0.05,0.95,0.9491345024721708,51,3.0,1,3.0,1,3.0,1
3722,min_diffuse,20,60,3,3,0.05,0.95,0.883452209802963,12,2.0,1,2.0,1,2.0,1
3723,min_diffuse,20,60,3,3,0.05,0.95,0.9060004320144276,7,2.0,1,2.0,1,2.0,1
3724,min_diffuse,20,60,3,3,0.05,0.95,0.851119700347134,10,2.0,1,2.0,1,2.0,1
3725,min_diffuse,20,60,3,3,0.05,0.95,0.9397865911355798,21,3.0,0,2.0,1,3.0,0
3726,min_diffuse,20,60,3,3,0.05,0.95,0.9448858487738152,9,2.0,1,2.0,1,2.0,1
3727,min_diffuse,20,60,3,3,0.05,0.95,0.937105299973526,18,2.0,1,2.0,1,3.0,0
3728,min_diffuse,20,60,3,3,0.05,0.95,0.9436481175899892,37,3.0,1,3.0,1,3.0,1
3729,min_diffuse,20,60,3,3,0.05,0.95,0.9369723338380092,15,2.0,1,2.0,1,2.0,1
3730,min_diffuse,20,60,3,3,0.05,0.95,0.9144965495544584,23,3.0,1,3.0,1,3.0,1
3731,min_diffuse,20,60,3,3,0.05,0.95,0.87067004112153,11,2.0,1,2.0,1,2.0,1
3732,min_diffuse,20,60,3,3,0.05,0.95,0.948145907456934,12,2.0,1,2.0,1,2.0,1
3733,min_diffuse,20,60,3,3,0.05,0.95,0.930618777589348,26,3.0,0,2.0,1,3.0,0
3734,min_diffuse,20,60,3,3,0.05,0.95,0.9412782007100988,7,2.0,1,2.0,1,2.0,1
3735,min_diffuse,20,60,3,3,0.05,0.95,0.9234854253794512,21,3.0,0,2.0,1,3.0,0
3736,min_diffuse,20,60,3,3,0.05,0.95,0.9491950759579596,15,2.0,1,2.0,1,2.0,1
3737,min_diffuse,20,60,3,3,0.05,0.95,0.8997602017408187,10,2.0,1,2.0,1,2.0,1
3738,min_diffuse,20,60,3,3,0.05,0.95,0.907543002161175,20,3.0,1,3.0,1,3.0,1
3739,min_diffuse,20,60,3,3,0.05,0.95,0.7841193665115697,3,1.0,1,1.0,1,1.0,1
3740,min_diffuse,20,60,3,3,0.05,0.95,0.9068281023941877,20,2.0,1,2.0,1,2.0,1
3741,min_diffuse,20,60,3,3,0.05,0.95,0.9499425635936984,6,2.0,1,2.0,1,2.0,1
3742,min_diffuse,20,60,3,3,0.05,0.95,0.8697493363373738,11,2.0,1,2.0,1,2.0,1
3743,min_diffuse,20,60,3,3,0.05,0.95,0.887154512659206,3,1.0,1,1.0,1,1.0,1
3744,min_diffuse,20,60,3,3,0.05,0.95,0.8277153227653752,17,3.0,0,3.0,0,2.0,1
3745,min_diffuse,20,60,3,3,0.05,0.95,0.92989295588587,36,3.0,0,3.0,0,2.0,1
3746,min_diffuse,20,60,3,3,0.05,0.95,0.9160586702267464,17,3.0,0,2.0,1,3.0,0
3747,min_diffuse,20,60,3,3,0.05,0.95,0.852248073991186,15,2.0,1,2.0,1,2.0,1
3748,min_diffuse,20,60,3,3,0.05,0.95,0.7728339984299237,10,2.0,1,2.0,1,2.0,1
3749,min_diffuse,20,60,3,3,0.05,0.95,0.9245593953939364,45,4.0,0,4.0,0,3.0,1
3750,min_diffuse,20,60,3,3,0.05,0.95,0.8468794197248453,4,2.0,1,2.0,1,2.0,1
3751,min_diffuse,20,60,3,3,0.05,0.95,0.749131315568592,4,2.0,0,1.0,1,1.0,1
3752,min_diffuse,20,60,3,3,0.05,0.95,0.9230280004863348,18,2.0,1,2.0,1,2.0,1
3753,min_diffuse,20,60,3,3,0.05,0.95,0.9220597861996188,10,2.0,1,2.0,1,2.0,1
3754,min_diffuse,20,60,3,3,0.05,0.95,0.8962252104369404,8,2.0,1,2.0,1,2.0,1
3755,min_diffuse,20,60,3,3,0.05,0.95,0.8220836146506965,13,2.0,1,2.0,1,2.0,1
3756,min_diffuse,20,60,3,3,0.05,0.95,0.8272021803878165,3,1.0,1,1.0,1,1.0,1
3757,min_diffuse,20,60,3,3,0.05,0.95,0.9256538323020116,19,3.0,0,2.0,1,2.0,1
3758,min_diffuse,20,60,3,3,0.05,0.95,0.7727134646940297,8,2.0,1,2.0,1,2.0,1
3759,min_diffuse,20,60,3,3,0.05,0.95,0.9405296912833484,32,3.0,1,3.0,1,3.0,1
3760,min_diffuse,20,60,3,3,0.05,0.95,0.8272085878219814,14,2.0,1,2.0,1,2.0,1
3761,min_diffuse,20,60,3,3,0.05,0.95,0.9143596919023546,16,2.0,1,3.0,0,3.0,0
3762,min_diffuse,20,60,3,3,0.05,0.95,0.8945886786348015,17,2.0,1,2.0,1,2.0,1
3763,min_diffuse,20,60,3,3,0.05,0.95,0.91720403661502,35,3.0,1,3.0,1,3.0,1
3764,min_diffuse,20,60,3,3,0.05,0.95,0.9317947225596552,10,2.0,1,2.0,1,2.0,1
3765,min_diffuse,20,60,3,3,0.05,0.95,0.9264246297938816,13,2.0,1,2.0,1,2.0,1
3766,min_diffuse,20,60,3,3,0.05,0.95,0.9228048845882324,7,2.0,1,2.0,1,2.0,1
3767,min_diffuse,20,60,3,3,0.05,0.95,0.9264050589394552,7,2.0,1,2.0,1,2.0,1
3768,min_diffuse,20,60,3,3,0.05,0.95,0.9221001248892068,53,4.0,0,3.0,1,3.0,1
3769,min_diffuse,20,60,3,3,0.05,0.95,0.9443720340406456,58,3.0,1,3.0,1,3.0,1
3770,min_diffuse,20,60,3,3,0.05,0.95,0.8815093485165629,8,2.0,1,2.0,1,2.0,1
3771,min_diffuse,20,60,3,3,0.05,0.95,0.9448650464499164,11,2.0,1,2.0,1,2.0,1
3772,min_diffuse,20,60,3,3,0.05,0.95,0.9409602237318726,36,3.0,0,3.0,0,2.0,1
3773,min_diffuse,20,60,3,3,0.05,0.95,0.9273758314323202,11,2.0,1,2.0,1,2.0,1
3774,min_diffuse,20,60,3,3,0.05,0.95,0.9373090097491416,12,2.0,1,2.0,1,2.0,1
3775,min_diffuse,20,60,3,3,0.05,0.95,0.890805957152665,10,2.0,1,2.0,1,2.0,1
3776,min_diffuse,20,60,3,3,0.05,0.95,0.9431266958684136,35,3.0,1,3.0,1,3.0,1
3777,min_diffuse,20,60,3,3,0.05,0.95,0.9299512357897648,12,2.0,1,2.0,1,2.0,1
3778,min_diffuse,20,60,3,3,0.05,0.95,0.7762494696913481,5,2.0,1,2.0,1,2.0,1
3779,min_diffuse,20,60,3,3,0.05,0.95,0.9395753855995904,38,3.0,0,2.0,1,2.0,1
3780,min_diffuse,20,60,3,3,0.05,0.95,0.9094336581606788,6,2.0,0,1.0,1,2.0,0
3781,min_diffuse,20,60,3,3,0.05,0.95,0.9405561492220692,31,3.0,0,2.0,1,2.0,1
3782,min_diffuse,20,60,3,3,0.05,0.95,0.8742205394976231,11,2.0,0,2.0,0,1.0,1
3783,min_diffuse,20,60,3,3,0.05,0.95,0.8587657775403588,12,2.0,1,2.0,1,2.0,1
3784,min_diffuse,20,60,3,3,0.05,0.95,0.8995489037753417,5,2.0,1,2.0,1,2.0,1
3785,min_diffuse,20,60,3,3,0.05,0.95,0.9390018105660418,24,3.0,0,2.0,1,2.0,1
3786,min_diffuse,20,60,3,3,0.05,0.95,0.941951249359356,21,3.0,0,2.0,1,3.0,0
3787,min_diffuse,20,60,3,3,0.05,0.95,0.8814333085984816,17,2.0,1,2.0,1,3.0,0
3788,min_diffuse,20,60,3,3,0.05,0.95,0.9024591419200187,26,3.0,1,3.0,1,3.0,1
3789,min_diffuse,20,60,3,3,0.05,0.95,0.8889440503809951,7,2.0,0,1.0,1,2.0,0
3790,min_diffuse,20,60,3,3,0.05,0.95,0.929732575670441,15,3.0,0,2.0,1,2.0,1
3791,min_diffuse,20,60,3,3,0.05,0.95,0.9250308569667316,30,3.0,0,3.0,0,2.0,1
3792,min_diffuse,20,60,3,3,0.05,0.95,0.940493927617771,42,3.0,1,3.0,1,3.0,1
3793,min_diffuse,20,60,3,3,0.05,0.95,0.8623195112847831,24,3.0,0,2.0,1,2.0,1
3794,min_diffuse,20,60,3,3,0.05,0.95,0.8961847330443562,20,2.0,1,2.0,1,2.0,1
3795,min_diffuse,20,60,3,3,0.05,0.95,0.9101575130682767,35,3.0,1,3.0,1,3.0,1
3796,min_diffuse,20,60,3,3,0.05,0.95,0.8524405429731369,16,3.0,0,2.0,1,3.0,0
3797,min_diffuse,20,60,3,3,0.05,0.95,0.9004572138408851,10,2.0,1,2.0,1,2.0,1
3798,min_diffuse,20,60,3,3,0.05,0.95,0.9294730848153594,35,3.0,1,3.0,1,3.0,1
3799,min_diffuse,20,60,3,3,0.05,0.95,0.912406677736594,25,3.0,0,2.0,1,2.0,1
3800,min_diffuse,20,60,3,3,0.05,0.95,0.9289095926509418,9,2.0,1,2.0,1,2.0,1
3801,min_diffuse,20,60,3,3,0.05,0.95,0.8200090826082292,13,2.0,1,2.0,1,2.0,1
3802,min_diffuse,20,60,3,3,0.05,0.95,0.9431564825373516,11,2.0,1,2.0,1,2.0,1
3803,min_diffuse,20,60,3,3,0.05,0.95,0.933303512872442,12,2.0,1,2.0,1,2.0,1
3804,min_diffuse,20,60,3,3,0.05,0.95,0.91067167182905,8,2.0,1,2.0,1,2.0,1
3805,min_diffuse,20,60,3,3,0.05,0.95,0.9319507988467124,15,3.0,0,2.0,1,3.0,0
3806,min_diffuse,20,60,3,3,0.05,0.95,0.9311713391263368,24,3.0,1,3.0,1,3.0,1
3807,min_diffuse,20,60,3,3,0.05,0.95,0.9107737150049104,17,3.0,1,3.0,1,3.0,1
3808,min_diffuse,20,60,3,3,0.05,0.95,0.896003012289858,42,3.0,0,3.0,0,2.0,1
3809,min_diffuse,20,60,3,3,0.05,0.95,0.8872608092147922,20,2.0,1,2.0,1,2.0,1
3810,min_diffuse,20,60,3,3,0.05,0.95,0.9083460379717552,43,3.0,1,3.0,1,3.0,1
3811,min_diffuse,20,60,3,3,0.05,0.95,0.8837805972763587,11,2.0,1,2.0,1,2.0,1
3812,min_diffuse,20,60,3,3,0.05,0.95,0.9243341450650994,6,2.0,1,2.0,1,2.0,1
3813,min_diffuse,20,60,3,3,0.05,0.95,0.91649784274691,17,2.0,1,2.0,1,2.0,1
3814,min_diffuse,20,60,3,3,0.05,0.95,0.939166083168238,19,3.0,1,3.0,1,3.0,1
3815,min_diffuse,20,60,3,3,0.05,0.95,0.941239000197668,33,3.0,1,3.0,1,3.0,1
3816,min_diffuse,20,60,3,3,0.05,0.95,0.8680511135134473,14,2.0,1,2.0,1,2.0,1
3817,min_diffuse,20,60,3,3,0.05,0.95,0.8033409514666587,6,2.0,1,2.0,1,2.0,1
3818,min_diffuse,20,60,3,3,0.05,0.95,0.8830222052112217,8,2.0,1,2.0,1,2.0,1
3819,min_diffuse,20,60,3,3,0.05,0.95,0.9334197340928247,9,2.0,1,2.0,1,2.0,1
3820,min_diffuse,20,60,3,3,0.05,0.95,0.9331102517638872,25,3.0,0,3.0,0,2.0,1
3821,min_diffuse,20,60,3,3,0.05,0.95,0.9496107067967192,57,4.0,1,4.0,1,4.0,1
3822,min_diffuse,20,60,3,3,0.05,0.95,0.8233970101856068,6,2.0,1,2.0,1,2.0,1
3823,min_diffuse,20,60,3,3,0.05,0.95,0.8086358066289108,10,2.0,1,2.0,1,2.0,1
3824,min_diffuse,20,60,3,3,0.05,0.95,0.8888361776110595,13,2.0,1,2.0,1,2.0,1
3825,min_diffuse,20,60,3,3,0.05,0.95,0.9474162072440236,18,3.0,1,3.0,1,3.0,1
3826,min_diffuse,20,60,3,3,0.05,0.95,0.943037593038268,14,2.0,1,2.0,1,2.0,1
3827,min_diffuse,20,60,3,3,0.05,0.95,0.9471274626801612,15,3.0,1,3.0,1,3.0,1
3828,min_diffuse,20,60,3,3,0.05,0.95,0.928905520460464,15,2.0,1,2.0,1,2.0,1
3829,min_diffuse,20,60,3,3,0.05,0.95,0.8648570486578614,19,3.0,0,2.0,1,2.0,1
3830,min_diffuse,20,60,3,3,0.05,0.95,0.9226878315844144,15,3.0,1,3.0,1,3.0,1
3831,min_diffuse,20,60,3,3,0.05,0.95,0.8573840773289431,8,2.0,1,2.0,1,2.0,1
3832,min_diffuse,20,60,3,3,0.05,0.95,0.6855059321700062,11,2.0,1,2.0,1,2.0,1
3833,min_diffuse,20,60,3,3,0.05,0.95,0.9378152231563908,16,2.0,1,2.0,1,2.0,1
3834,min_diffuse,20,60,3,3,0.05,0.95,0.9377011039755744,6,2.0,1,2.0,1,2.0,1
3835,min_diffuse,20,60,3,3,0.05,0.95,0.9053589036346872,12,3.0,0,2.0,1,2.0,1
3836,min_diffuse,20,60,3,3,0.05,0.95,0.9414001226305548,7,2.0,1,2.0,1,2.0,1
3837,min_diffuse,20,60,3,3,0.05,0.95,0.9126735089543436,15,2.0,1,2.0,1,2.0,1
3838,min_diffuse,20,60,3,3,0.05,0.95,0.8820454911245054,15,3.0,0,3.0,0,2.0,1
3839,min_diffuse,20,60,3,3,0.05,0.95,0.8844078488233561,18,2.0,1,2.0,1,2.0,1
3840,min_diffuse,20,60,3,3,0.05,0.95,0.9304239305966308,7,2.0,1,2.0,1,2.0,1
3841,min_diffuse,20,60,3,3,0.05,0.95,0.8984154308034789,24,3.0,0,3.0,0,2.0,1
3842,min_diffuse,20,60,3,3,0.05,0.95,0.8773304611955222,24,3.0,0,2.0,1,2.0,1
3843,min_diffuse,20,60,3,3,0.05,0.95,0.9044078656544208,9,2.0,1,2.0,1,2.0,1
3844,min_diffuse,20,60,3,3,0.05,0.95,0.9321146819251508,22,3.0,0,2.0,1,2.0,1
3845,min_diffuse,20,60,3,3,0.05,0.95,0.9362870733342789,15,2.0,1,2.0,1,2.0,1
3846,min_diffuse,20,60,3,3,0.05,0.95,0.9349590445519655,6,2.0,1,2.0,1,2.0,1
3847,min_diffuse,20,60,3,3,0.05,0.95,0.8842421637042062,14,3.0,0,2.0,1,2.0,1
3848,min_diffuse,20,60,3,3,0.05,0.95,0.923571096366322,7,2.0,1,2.0,1,2.0,1
3849,min_diffuse,20,60,3,3,0.05,0.95,0.9442661819618986,12,2.0,1,3.0,0,3.0,0
3850,min_diffuse,20,60,3,3,0.05,0.95,0.9328630066133716,8,2.0,1,2.0,1,2.0,1
3851,min_diffuse,20,60,3,3,0.05,0.95,0.8996840535278917,17,2.0,1,2.0,1,2.0,1
3852,min_diffuse,20,60,3,3,0.05,0.95,0.940791014106335,17,3.0,0,2.0,1,2.0,1
3853,min_diffuse,20,60,3,3,0.05,0.95,0.8787518603999341,11,2.0,1,2.0,1,2.0,1
3854,min_diffuse,20,60,3,3,0.05,0.95,0.9352564341516352,22,3.0,0,2.0,1,2.0,1
3855,min_diffuse,20,60,3,3,0.05,0.95,0.9086143273838312,8,2.0,1,2.0,1,2.0,1
3856,min_diffuse,20,60,3,3,0.05,0.95,0.9484359214983064,15,3.0,0,2.0,1,3.0,0
3857,min_diffuse,20,60,3,3,0.05,0.95,0.9481131179672238,39,3.0,1,3.0,1,4.0,0
3858,min_diffuse,20,60,3,3,0.05,0.95,0.9345862065572106,18,2.0,1,3.0,0,3.0,0
3859,min_diffuse,20,60,3,3,0.05,0.95,0.8781247705520747,10,2.0,1,2.0,1,2.0,1
3860,min_diffuse,20,60,3,3,0.05,0.95,0.8894243363474831,8,2.0,1,2.0,1,2.0,1
3861,min_diffuse,20,60,3,3,0.05,0.95,0.9221880044156936,16,2.0,1,2.0,1,2.0,1
3862,min_diffuse,20,60,3,3,0.05,0.95,0.7891444089101494,7,2.0,1,2.0,1,2.0,1
3863,min_diffuse,20,60,3,3,0.05,0.95,0.9239773130379128,9,2.0,1,2.0,1,2.0,1
3864,min_diffuse,20,60,3,3,0.05,0.95,0.9320173556722464,9,2.0,1,2.0,1,2.0,1
3865,min_diffuse,20,60,3,3,0.05,0.95,0.946382641797586,19,2.0,1,2.0,1,2.0,1
3866,min_diffuse,20,60,3,3,0.05,0.95,0.8432605622919105,13,2.0,1,2.0,1,2.0,1
3867,min_diffuse,20,60,3,3,0.05,0.95,0.9416928545048135,27,3.0,0,2.0,1,3.0,0
3868,min_diffuse,20,60,3,3,0.05,0.95,0.9401786452454302,19,3.0,0,2.0,1,3.0,0
3869,min_diffuse,20,60,3,3,0.05,0.95,0.9297288345503408,19,3.0,1,3.0,1,3.0,1
3870,min_diffuse,20,60,3,3,0.05,0.95,0.8438753019969856,18,2.0,1,2.0,1,2.0,1
3871,min_diffuse,20,60,3,3,0.05,0.95,0.911736089170836,8,2.0,1,2.0,1,2.0,1
3872,min_diffuse,20,60,3,3,0.05,0.95,0.9467408791889788,14,3.0,1,3.0,1,3.0,1
3873,min_diffuse,20,60,3,3,0.05,0.95,0.8269090085292289,19,2.0,1,2.0,1,2.0,1
3874,min_diffuse,20,60,3,3,0.05,0.95,0.9487358058292186,12,3.0,1,3.0,1,3.0,1
3875,min_diffuse,20,60,3,3,0.05,0.95,0.9452348968647702,26,3.0,0,2.0,1,2.0,1
3876,min_diffuse,20,60,3,3,0.05,0.95,0.9483186630045112,16,3.0,0,2.0,1,2.0,1
3877,min_diffuse,20,60,3,3,0.05,0.95,0.9431374791447676,74,4.0,0,3.0,1,3.0,1
3878,min_diffuse,20,60,3,3,0.05,0.95,0.8420645382030998,10,2.0,1,2.0,1,2.0,1
3879,min_diffuse,20,60,3,3,0.05,0.95,0.931581065647935,5,2.0,1,2.0,1,2.0,1
3880,min_diffuse,20,60,3,3,0.05,0.95,0.9331147737745362,18,3.0,0,2.0,1,3.0,0
3881,min_diffuse,20,60,3,3,0.05,0.95,0.9227021355861236,9,2.0,1,2.0,1,2.0,1
3882,min_diffuse,20,60,3,3,0.05,0.95,0.9273295685267094,55,3.0,1,3.0,1,3.0,1
3883,min_diffuse,20,60,3,3,0.05,0.95,0.9372798775724276,31,3.0,0,2.0,1,2.0,1
3884,min_diffuse,20,60,3,3,0.05,0.95,0.92689062386878,15,2.0,1,2.0,1,2.0,1
3885,min_diffuse,20,60,3,3,0.05,0.95,0.9077418234205332,23,3.0,0,2.0,1,2.0,1
3886,min_diffuse,20,60,3,3,0.05,0.95,0.8681424899751031,30,3.0,0,2.0,1,3.0,0
3887,min_diffuse,20,60,3,3,0.05,0.95,0.9134282087940956,17,3.0,0,2.0,1,2.0,1
3888,min_diffuse,20,60,3,3,0.05,0.95,0.8543193022611327,10,2.0,1,2.0,1,2.0,1
3889,min_diffuse,20,60,3,3,0.05,0.95,0.929924970389281,27,3.0,0,2.0,1,2.0,1
3890,min_diffuse,20,60,3,3,0.05,0.95,0.9211040759607508,21,3.0,0,2.0,1,2.0,1
3891,min_diffuse,20,60,3,3,0.05,0.95,0.9466772759274412,18,3.0,0,2.0,1,2.0,1
3892,min_diffuse,20,60,3,3,0.05,0.95,0.9251965124945454,22,3.0,0,2.0,1,3.0,0
3893,min_diffuse,20,60,3,3,0.05,0.95,0.9452709933498958,7,2.0,1,2.0,1,2.0,1
3894,min_diffuse,20,60,3,3,0.05,0.95,0.9233643154560004,27,3.0,0,3.0,0,2.0,1
3895,min_diffuse,20,60,3,3,0.05,0.95,0.8678084661625264,11,2.0,1,2.0,1,2.0,1
3896,min_diffuse,20,60,3,3,0.05,0.95,0.9425197622440844,12,2.0,1,2.0,1,2.0,1
3897,min_diffuse,20,60,3,3,0.05,0.95,0.924702167911554,7,2.0,1,2.0,1,2.0,1
3898,min_diffuse,20,60,3,3,0.05,0.95,0.9334755571095542,25,3.0,0,2.0,1,2.0,1
3899,min_diffuse,20,60,3,3,0.05,0.95,0.9468987850150286,48,3.0,1,3.0,1,3.0,1
3900,min_diffuse,20,60,3,3,0.05,0.95,0.9403325766648404,60,3.0,1,3.0,1,3.0,1
3901,min_diffuse,20,60,3,3,0.05,0.95,0.9091623940479162,14,2.0,1,2.0,1,3.0,0
3902,min_diffuse,20,60,3,3,0.05,0.95,0.8943864999291493,12,2.0,1,2.0,1,2.0,1
3903,min_diffuse,20,60,3,3,0.05,0.95,0.9398553123375888,31,3.0,1,3.0,1,3.0,1
3904,min_diffuse,20,60,3,3,0.05,0.95,0.9236198859448626,20,2.0,1,2.0,1,2.0,1
3905,min_diffuse,20,60,3,3,0.05,0.95,0.9227796529596464,13,2.0,1,2.0,1,2.0,1
3906,min_diffuse,20,60,3,3,0.05,0.95,0.8976711724948987,7,2.0,1,2.0,1,2.0,1
3907,min_diffuse,20,60,3,3,0.05,0.95,0.9268958273116144,38,3.0,1,3.0,1,3.0,1
3908,min_diffuse,20,60,3,3,0.05,0.95,0.8926041711394805,12,2.0,1,2.0,1,2.0,1
3909,min_diffuse,20,60,3,3,0.05,0.95,0.9427471725068872,22,2.0,1,2.0,1,2.0,1
3910,min_diffuse,20,60,3,3,0.05,0.95,0.924488141315354,16,3.0,0,2.0,1,3.0,0
3911,min_diffuse,20,60,3,3,0.05,0.95,0.944185293840362,20,3.0,0,2.0,1,3.0,0
3912,min_diffuse,20,60,3,3,0.05,0.95,0.89879681044008,34,3.0,0,2.0,1,2.0,1
3913,min_diffuse,20,60,3,3,0.05,0.95,0.8891617163768321,7,2.0,1,2.0,1,2.0,1
3914,min_diffuse,20,60,3,3,0.05,0.95,0.9473399714750176,63,3.0,1,3.0,1,3.0,1
3915,min_diffuse,20,60,3,3,0.05,0.95,0.916269195353246,18,3.0,1,3.0,1,3.0,1
3916,min_diffuse,20,60,3,3,0.05,0.95,0.8865586132079465,24,3.0,0,2.0,1,2.0,1
3917,min_diffuse,20,60,3,3,0.05,0.95,0.8394685664689054,23,3.0,0,2.0,1,2.0,1
3918,min_diffuse,20,60,3,3,0.05,0.95,0.8975757985794087,14,2.0,1,2.0,1,2.0,1
3919,min_diffuse,20,60,3,3,0.05,0.95,0.9358651832623308,19,3.0,0,2.0,1,3.0,0
3920,min_diffuse,20,60,3,3,0.05,0.95,0.8816630997472522,12,2.0,1,2.0,1,2.0,1
3921,min_diffuse,20,60,3,3,0.05,0.95,0.9490468508476834,11,2.0,1,2.0,1,2.0,1
3922,min_diffuse,20,60,3,3,0.05,0.95,0.949204530635566,12,2.0,1,2.0,1,2.0,1
3923,min_diffuse,20,60,3,3,0.05,0.95,0.9317229779703828,44,3.0,0,3.0,0,2.0,1
3924,min_diffuse,20,60,3,3,0.05,0.95,0.7903116516396163,21,3.0,0,2.0,1,2.0,1
3925,min_diffuse,20,60,3,3,0.05,0.95,0.9050218493656732,15,2.0,1,2.0,1,2.0,1
3926,min_diffuse,20,60,3,3,0.05,0.95,0.9021001410600692,22,3.0,1,3.0,1,3.0,1
3927,min_diffuse,20,60,3,3,0.05,0.95,0.9218103895896668,13,3.0,0,2.0,1,3.0,0
3928,min_diffuse,20,60,3,3,0.05,0.95,0.8562414161217924,8,2.0,1,2.0,1,2.0,1
3929,min_diffuse,20,60,3,3,0.05,0.95,0.9211723677579362,16,3.0,0,2.0,1,2.0,1
3930,min_diffuse,20,60,3,3,0.05,0.95,0.9151101218970776,15,3.0,0,2.0,1,3.0,0
3931,min_diffuse,20,60,3,3,0.05,0.95,0.857074200974095,5,2.0,1,2.0,1,2.0,1
3932,min_diffuse,20,60,3,3,0.05,0.95,0.91204161074339,17,3.0,1,3.0,1,3.0,1
3933,min_diffuse,20,60,3,3,0.05,0.95,0.9107620777092336,8,2.0,1,2.0,1,2.0,1
3934,min_diffuse,20,60,3,3,0.05,0.95,0.9027797318444176,6,2.0,1,2.0,1,2.0,1
3935,min_diffuse,20,60,3,3,0.05,0.95,0.922058301460056,10,2.0,1,2.0,1,2.0,1
3936,min_diffuse,20,60,3,3,0.05,0.95,0.8843656734605579,8,2.0,1,2.0,1,2.0,1
3937,min_diffuse,20,60,3,3,0.05,0.95,0.8446560351144125,18,2.0,1,2.0,1,2.0,1
3938,min_diffuse,20,60,3,3,0.05,0.95,0.898884522367279,10,2.0,1,2.0,1,2.0,1
3939,min_diffuse,20,60,3,3,0.05,0.95,0.8815859309691786,17,2.0,1,2.0,1,2.0,1
3940,min_diffuse,20,60,3,3,0.05,0.95,0.8985285109736068,12,2.0,1,2.0,1,2.0,1
3941,min_diffuse,20,60,3,3,0.05,0.95,0.9455717367011114,35,3.0,1,3.0,1,3.0,1
3942,min_diffuse,20,60,3,3,0.05,0.95,0.9241893069103804,34,3.0,0,3.0,0,2.0,1
3943,min_diffuse,20,60,3,3,0.05,0.95,0.8468227940783389,5,2.0,1,2.0,1,2.0,1
3944,min_diffuse,20,60,3,3,0.05,0.95,0.9327142810035612,16,3.0,0,2.0,1,2.0,1
3945,min_diffuse,20,60,3,3,0.05,0.95,0.8692491762191796,9,2.0,1,2.0,1,2.0,1
3946,min_diffuse,20,60,3,3,0.05,0.95,0.932153740072226,3,1.0,1,1.0,1,2.0,0
3947,min_diffuse,20,60,3,3,0.05,0.95,0.943292480936616,18,2.0,1,2.0,1,2.0,1
3948,min_diffuse,20,60,3,3,0.05,0.95,0.9138713364608424,19,3.0,1,3.0,1,3.0,1
3949,min_diffuse,20,60,3,3,0.05,0.95,0.887404299998861,15,2.0,1,2.0,1,2.0,1
3950,min_diffuse,20,60,3,3,0.05,0.95,0.9152659943987396,17,3.0,0,2.0,1,2.0,1
3951,min_diffuse,20,60,3,3,0.05,0.95,0.8614054128077381,7,2.0,1,2.0,1,2.0,1
3952,min_diffuse,20,60,3,3,0.05,0.95,0.8970191608886648,34,3.0,1,3.0,1,3.0,1
3953,min_diffuse,20,60,3,3,0.05,0.95,0.8834933992536367,6,2.0,1,2.0,1,2.0,1
3954,min_diffuse,20,60,3,3,0.05,0.95,0.9319592351005216,44,4.0,0,3.0,1,3.0,1
3955,min_diffuse,20,60,3,3,0.05,0.95,0.948006525663658,20,3.0,0,2.0,1,2.0,1
3956,min_diffuse,20,60,3,3,0.05,0.95,0.935370057263193,9,2.0,1,2.0,1,2.0,1
3957,min_diffuse,20,60,3,3,0.05,0.95,0.9298025407420838,18,3.0,0,2.0,1,2.0,1
3958,min_diffuse,20,60,3,3,0.05,0.95,0.9056228714222342,10,2.0,1,2.0,1,2.0,1
3959,min_diffuse,20,60,3,3,0.05,0.95,0.93472964047972,23,3.0,0,2.0,1,2.0,1
3960,min_diffuse,20,60,3,3,0.05,0.95,0.8957434787070053,13,2.0,1,2.0,1,2.0,1
3961,min_diffuse,20,60,3,3,0.05,0.95,0.947952852262747,12,2.0,1,2.0,1,2.0,1
3962,min_diffuse,20,60,3,3,0.05,0.95,0.924312712053887,23,3.0,0,2.0,1,2.0,1
3963,min_diffuse,20,60,3,3,0.05,0.95,0.8785250535404343,17,2.0,1,2.0,1,2.0,1
3964,min_diffuse,20,60,3,3,0.05,0.95,0.940235200714404,23,3.0,0,2.0,1,3.0,0
3965,min_diffuse,20,60,3,3,0.05,0.95,0.9491749699225586,21,3.0,0,3.0,0,2.0,1
3966,min_diffuse,20,60,3,3,0.05,0.95,0.946432691386151,16,2.0,1,2.0,1,2.0,1
3967,min_diffuse,20,60,3,3,0.05,0.95,0.9163868225344156,11,2.0,1,2.0,1,2.0,1
3968,min_diffuse,20,60,3,3,0.05,0.95,0.9313452461175368,14,3.0,0,2.0,1,2.0,1
3969,min_diffuse,20,60,3,3,0.05,0.95,0.8691329858720854,16,3.0,0,2.0,1,2.0,1
3970,min_diffuse,20,60,3,3,0.05,0.95,0.8320722932935755,11,2.0,1,2.0,1,2.0,1
3971,min_diffuse,20,60,3,3,0.05,0.95,0.886317571615776,6,2.0,1,2.0,1,2.0,1
3972,min_diffuse,20,60,3,3,0.05,0.95,0.7936671381429931,5,2.0,1,2.0,1,2.0,1
3973,min_diffuse,20,60,3,3,0.05,0.95,0.9481057477986808,25,3.0,0,2.0,1,3.0,0
3974,min_diffuse,20,60,3,3,0.05,0.95,0.9441641265765184,20,3.0,0,2.0,1,2.0,1
3975,min_diffuse,20,60,3,3,0.05,0.95,0.8531784364556979,22,2.0,1,2.0,1,2.0,1
3976,min_diffuse,20,60,3,3,0.05,0.95,0.9297627297768996,75,4.0,0,3.0,1,3.0,1
3977,min_diffuse,20,60,3,3,0.05,0.95,0.8461777105609478,24,3.0,0,2.0,1,2.0,1
3978,min_diffuse,20,60,3,3,0.05,0.95,0.9039515898156572,12,2.0,1,2.0,1,2.0,1
3979,min_diffuse,20,60,3,3,0.05,0.95,0.8850815866377898,44,3.0,1,3.0,1,3.0,1
3980,min_diffuse,20,60,3,3,0.05,0.95,0.9063428549743848,7,2.0,1,2.0,1,2.0,1
3981,min_diffuse,20,60,3,3,0.05,0.95,0.8843987836255236,14,2.0,1,2.0,1,3.0,0
3982,min_diffuse,20,60,3,3,0.05,0.95,0.9419964695569985,15,2.0,1,2.0,1,2.0,1
3983,min_diffuse,20,60,3,3,0.05,0.95,0.9234061857534004,6,2.0,1,2.0,1,2.0,1
3984,min_diffuse,20,60,3,3,0.05,0.95,0.9389591466725652,32,3.0,0,3.0,0,2.0,1
3985,min_diffuse,20,60,3,3,0.05,0.95,0.8824682214124853,9,2.0,1,2.0,1,2.0,1
3986,min_diffuse,20,60,3,3,0.05,0.95,0.9403207777411672,32,3.0,1,3.0,1,3.0,1
3987,min_diffuse,20,60,3,3,0.05,0.95,0.9408496824261736,12,2.0,1,2.0,1,2.0,1
3988,min_diffuse,20,60,3,3,0.05,0.95,0.9479084017642122,14,3.0,0,2.0,1,2.0,1
3989,min_diffuse,20,60,3,3,0.05,0.95,0.9487279284524356,25,3.0,0,2.0,1,3.0,0
3990,min_diffuse,20,60,3,3,0.05,0.95,0.933819065906884,22,2.0,1,2.0,1,2.0,1
3991,min_diffuse,20,60,3,3,0.05,0.95,0.832699683272919,8,2.0,1,2.0,1,2.0,1
3992,min_diffuse,20,60,3,3,0.05,0.95,0.9476148756871268,37,3.0,0,3.0,0,2.0,1
3993,min_diffuse,20,60,3,3,0.05,0.95,0.9342213987980872,36,3.0,0,2.0,1,3.0,0
3994,min_diffuse,20,60,3,3,0.05,0.95,0.9212298666976227,21,3.0,0,2.0,1,2.0,1
3995,min_diffuse,20,60,3,3,0.05,0.95,0.906151630074303,11,2.0,1,2.0,1,3.0,0
3996,min_diffuse,20,60,3,3,0.05,0.95,0.9261533567113626,43,3.0,1,3.0,1,4.0,0
3997,min_diffuse,20,60,3,3,0.05,0.95,0.8124546805337662,19,2.0,1,2.0,1,2.0,1
3998,min_diffuse,20,60,3,3,0.05,0.95,0.9441004906428264,8,2.0,1,2.0,1,2.0,1
3999,min_diffuse,20,60,3,3,0.05,0.95,0.9007956023105675,11,2.0,1,2.0,1,2.0,1
4000,min_diffuse,20,60,3,3,0.05,0.95,0.9047058606787935,14,2.0,1,2.0,1,2.0,1
4001,min_diffuse,20,60,3,3,0.05,0.95,0.8995113860167658,11,2.0,1,2.0,1,2.0,1
4002,min_diffuse,20,60,3,3,0.05,0.95,0.8438665305792163,7,2.0,1,2.0,1,2.0,1
4003,min_diffuse,20,60,3,3,0.05,0.95,0.9016617130712472,20,3.0,1,3.0,1,3.0,1
4004,min_diffuse,20,60,3,3,0.05,0.95,0.9233203815137112,11,2.0,1,2.0,1,2.0,1
4005,min_diffuse,20,60,3,3,0.05,0.95,0.9440913782805554,16,3.0,0,2.0,1,2.0,1
4006,min_diffuse,20,60,3,3,0.05,0.95,0.8876278626897679,58,3.0,1,3.0,1,3.0,1
4007,min_diffuse,20,60,3,3,0.05,0.95,0.7961594159686115,12,2.0,1,2.0,1,2.0,1
4008,min_diffuse,20,60,3,3,0.05,0.95,0.9016640816854276,11,2.0,1,2.0,1,2.0,1
4009,min_diffuse,20,60,3,3,0.05,0.95,0.9280144302400756,17,3.0,0,2.0,1,2.0,1
4010,min_diffuse,20,60,3,3,0.05,0.95,0.9090501723887976,12,2.0,1,2.0,1,3.0,0
4011,min_diffuse,20,60,3,3,0.05,0.95,0.9122647490967984,8,2.0,1,2.0,1,2.0,1
4012,min_diffuse,20,60,3,3,0.05,0.95,0.8955917080477138,17,3.0,0,2.0,1,2.0,1
4013,min_diffuse,20,60,3,3,0.05,0.95,0.9095601935960718,10,2.0,1,2.0,1,2.0,1
4014,min_diffuse,20,60,3,3,0.05,0.95,0.9236781547079932,11,2.0,1,2.0,1,2.0,1
4015,min_diffuse,20,60,3,3,0.05,0.95,0.9345616049556432,7,2.0,1,2.0,1,2.0,1
4016,min_diffuse,20,60,3,3,0.05,0.95,0.9036273841870902,19,3.0,0,2.0,1,2.0,1
4017,min_diffuse,20,60,3,3,0.05,0.95,0.8555078779751435,8,2.0,1,2.0,1,2.0,1
4018,min_diffuse,20,60,3,3,0.05,0.95,0.9405131236328492,34,3.0,0,2.0,1,2.0,1
4019,min_diffuse,20,60,3,3,0.05,0.95,0.9238960335860296,18,3.0,1,3.0,1,3.0,1
4020,min_diffuse,20,60,3,3,0.05,0.95,0.9134192305232316,16,3.0,1,3.0,1,3.0,1
4021,min_diffuse,20,60,3,3,0.05,0.95,0.9044104139958417,12,2.0,1,2.0,1,3.0,0
4022,min_diffuse,20,60,3,3,0.05,0.95,0.93781151255262,6,2.0,1,2.0,1,2.0,1
4023,min_diffuse,20,60,3,3,0.05,0.95,0.9422393418423968,17,3.0,0,2.0,1,3.0,0
4024,min_diffuse,20,60,3,3,0.05,0.95,0.9233270094810292,8,2.0,1,2.0,1,2.0,1
4025,min_diffuse,20,60,3,3,0.05,0.95,0.935226230012842,15,3.0,1,3.0,1,3.0,1
4026,min_diffuse,20,60,3,3,0.05,0.95,0.9386959138141818,37,3.0,0,2.0,1,2.0,1
4027,min_diffuse,20,60,3,3,0.05,0.95,0.8684038862925174,7,2.0,1,2.0,1,2.0,1
4028,min_diffuse,20,60,3,3,0.05,0.95,0.910847317334074,15,3.0,1,3.0,1,3.0,1
4029,min_diffuse,20,60,3,3,0.05,0.95,0.898187252992825,8,2.0,1,2.0,1,2.0,1
4030,min_diffuse,20,60,3,3,0.05,0.95,0.8382103229573437,12,2.0,1,2.0,1,2.0,1
4031,min_diffuse,20,60,3,3,0.05,0.95,0.9439571524963852,40,3.0,1,3.0,1,3.0,1
4032,min_diffuse,20,60,3,3,0.05,0.95,0.9067565455029476,9,2.0,1,2.0,1,2.0,1
4033,min_diffuse,20,60,3,3,0.05,0.95,0.9482549097232262,10,2.0,1,2.0,1,2.0,1
4034,min_diffuse,20,60,3,3,0.05,0.95,0.912671388681038,9,2.0,1,2.0,1,2.0,1
4035,min_diffuse,20,60,3,3,0.05,0.95,0.8424874327007401,12,2.0,1,2.0,1,2.0,1
4036,min_diffuse,20,60,3,3,0.05,0.95,0.9029098828944276,7,2.0,1,2.0,1,2.0,1
4037,min_diffuse,20,60,3,3,0.05,0.95,0.915305082368972,33,3.0,1,3.0,1,3.0,1
4038,min_diffuse,20,60,3,3,0.05,0.95,0.9472259085021056,22,3.0,0,2.0,1,2.0,1
4039,min_diffuse,20,60,3,3,0.05,0.95,0.9444986501123666,15,2.0,1,2.0,1,2.0,1
4040,min_diffuse,20,60,3,3,0.05,0.95,0.8392594702095253,9,2.0,1,2.0,1,2.0,1
4041,min_diffuse,20,60,3,3,0.05,0.95,0.907883373866674,20,3.0,1,3.0,1,3.0,1
4042,min_diffuse,20,60,3,3,0.05,0.95,0.8856261334269754,9,2.0,1,2.0,1,2.0,1
4043,min_diffuse,20,60,3,3,0.05,0.95,0.9390311014231016,15,3.0,0,2.0,1,2.0,1
4044,min_diffuse,20,60,3,3,0.05,0.95,0.8901581111027245,5,2.0,1,2.0,1,2.0,1
4045,min_diffuse,20,60,3,3,0.05,0.95,0.8720622654165535,16,2.0,1,2.0,1,2.0,1
4046,min_diffuse,20,60,3,3,0.05,0.95,0.9139825315243932,8,2.0,1,2.0,1,2.0,1
4047,min_diffuse,20,60,3,3,0.05,0.95,0.8965397300332367,18,3.0,0,2.0,1,3.0,0
4048,min_diffuse,20,60,3,3,0.05,0.95,0.9257708763810872,35,3.0,1,3.0,1,3.0,1
4049,min_diffuse,20,60,3,3,0.05,0.95,0.9404223711635348,32,3.0,1,3.0,1,3.0,1
4050,min_diffuse,20,60,3,3,0.05,0.95,0.8734211540413824,17,2.0,1,2.0,1,2.0,1
4051,min_diffuse,20,60,3,3,0.05,0.95,0.9329610954534122,57,3.0,1,3.0,1,3.0,1
4052,min_diffuse,20,60,3,3,0.05,0.95,0.9245792646164448,6,2.0,1,2.0,1,2.0,1
4053,min_diffuse,20,60,3,3,0.05,0.95,0.924981748515602,9,2.0,1,2.0,1,2.0,1
4054,min_diffuse,20,60,3,3,0.05,0.95,0.9274427209990528,33,3.0,0,2.0,1,2.0,1
4055,min_diffuse,20,60,3,3,0.05,0.95,0.9358220731024052,11,2.0,1,2.0,1,2.0,1
4056,min_diffuse,20,60,3,3,0.05,0.95,0.9116638253114434,8,2.0,1,2.0,1,2.0,1
4057,min_diffuse,20,60,3,3,0.05,0.95,0.9252442499387186,19,2.0,1,2.0,1,2.0,1
4058,min_diffuse,20,60,3,3,0.05,0.95,0.845905825388489,17,3.0,0,3.0,0,2.0,1
4059,min_diffuse,20,60,3,3,0.05,0.95,0.920680191444118,6,2.0,1,2.0,1,2.0,1
4060,min_diffuse,20,60,3,3,0.05,0.95,0.9463072885167902,26,3.0,0,2.0,1,2.0,1
4061,min_diffuse,20,60,3,3,0.05,0.95,0.9033453508806404,25,3.0,1,3.0,1,3.0,1
4062,min_diffuse,20,60,3,3,0.05,0.95,0.9314565652042676,40,3.0,0,2.0,1,2.0,1
4063,min_diffuse,20,60,3,3,0.05,0.95,0.9123079635028376,12,2.0,1,2.0,1,2.0,1
4064,min_diffuse,20,60,3,3,0.05,0.95,0.933038813378852,15,3.0,1,3.0,1,3.0,1
4065,min_diffuse,20,60,3,3,0.05,0.95,0.9424779361178433,9,2.0,1,2.0,1,2.0,1
4066,min_diffuse,20,60,3,3,0.05,0.95,0.914697443716032,22,3.0,1,3.0,1,3.0,1
4067,min_diffuse,20,60,3,3,0.05,0.95,0.8610556439262739,10,2.0,1,2.0,1,2.0,1
4068,min_diffuse,20,60,3,3,0.05,0.95,0.8400130070471202,11,2.0,1,2.0,1,2.0,1
4069,min_diffuse,20,60,3,3,0.05,0.95,0.9305415948433772,12,2.0,1,2.0,1,2.0,1
4070,min_diffuse,20,60,3,3,0.05,0.95,0.9357111168680308,9,2.0,1,2.0,1,2.0,1
4071,min_diffuse,20,60,3,3,0.05,0.95,0.930516125409896,6,2.0,1,2.0,1,2.0,1
4072,min_diffuse,20,60,3,3,0.05,0.95,0.9334643308123016,48,3.0,1,3.0,1,3.0,1
4073,min_diffuse,20,60,3,3,0.05,0.95,0.9478121609850846,15,2.0,1,2.0,1,2.0,1
4074,min_diffuse,20,60,3,3,0.05,0.95,0.8560975504304243,7,2.0,1,2.0,1,2.0,1
4075,min_diffuse,20,60,3,3,0.05,0.95,0.935381313449006,34,3.0,1,3.0,1,3.0,1
4076,min_diffuse,20,60,3,3,0.05,0.95,0.8679665004209681,5,2.0,1,2.0,1,2.0,1
4077,min_diffuse,20,60,3,3,0.05,0.95,0.9044753360356276,14,2.0,1,2.0,1,2.0,1
4078,min_diffuse,20,60,3,3,0.05,0.95,0.8607033033252753,8,2.0,1,2.0,1,2.0,1
4079,min_diffuse,20,60,3,3,0.05,0.95,0.854103617268443,17,3.0,1,3.0,1,3.0,1
4080,min_diffuse,20,60,3,3,0.05,0.95,0.9305737205797128,21,3.0,0,2.0,1,2.0,1
4081,min_diffuse,20,60,3,3,0.05,0.95,0.7895027383864783,3,1.0,1,1.0,1,1.0,1
4082,min_diffuse,20,60,3,3,0.05,0.95,0.9466882793201208,30,3.0,0,2.0,1,3.0,0
4083,min_diffuse,20,60,3,3,0.05,0.95,0.9268587385233568,23,3.0,1,3.0,1,3.0,1
4084,min_diffuse,20,60,3,3,0.05,0.95,0.8363677900352946,14,2.0,1,2.0,1,3.0,0
4085,min_diffuse,20,60,3,3,0.05,0.95,0.8965538662699826,12,2.0,1,2.0,1,2.0,1
4086,min_diffuse,20,60,3,3,0.05,0.95,0.9396362923441304,32,3.0,0,2.0,1,2.0,1
4087,min_diffuse,20,60,3,3,0.05,0.95,0.8098725466232037,10,2.0,1,2.0,1,2.0,1
4088,min_diffuse,20,60,3,3,0.05,0.95,0.9077833930325744,11,2.0,1,2.0,1,2.0,1
4089,min_diffuse,20,60,3,3,0.05,0.95,0.9371733624643952,7,2.0,1,2.0,1,2.0,1
4090,min_diffuse,20,60,3,3,0.05,0.95,0.8948901832882166,12,2.0,1,2.0,1,2.0,1
4091,min_diffuse,20,60,3,3,0.05,0.95,0.9025187772243578,12,2.0,1,2.0,1,2.0,1
4092,min_diffuse,20,60,3,3,0.05,0.95,0.9416320414868198,12,2.0,1,2.0,1,3.0,0
4093,min_diffuse,20,60,3,3,0.05,0.95,0.9401691647408577,11,2.0,1,2.0,1,2.0,1
4094,min_diffuse,20,60,3,3,0.05,0.95,0.9393049300720836,13,2.0,1,2.0,1,2.0,1
4095,min_diffuse,20,60,3,3,0.05,0.95,0.9422701817360604,4,2.0,1,2.0,1,2.0,1
4096,min_diffuse,20,60,3,3,0.05,0.95,0.918978935844152,10,2.0,1,2.0,1,2.0,1
4097,min_diffuse,20,60,3,3,0.05,0.95,0.9294479008457536,16,3.0,0,2.0,1,2.0,1
4098,min_diffuse,20,60,3,3,0.05,0.95,0.902353942613225,30,3.0,0,3.0,0,2.0,1
4099,min_diffuse,20,60,3,3,0.05,0.95,0.9282930754727058,40,3.0,0,3.0,0,2.0,1
4100,min_diffuse,20,60,3,3,0.05,0.95,0.923232661287124,8,2.0,1,2.0,1,2.0,1
4101,min_diffuse,20,60,3,3,0.05,0.95,0.8853411527160324,12,2.0,1,2.0,1,2.0,1
4102,min_diffuse,20,60,3,3,0.05,0.95,0.940935782274956,17,3.0,0,2.0,1,2.0,1
4103,min_diffuse,20,60,3,3,0.05,0.95,0.9024040510920184,18,3.0,0,3.0,0,2.0,1
4104,min_diffuse,20,60,3,3,0.05,0.95,0.8423694577433435,4,2.0,1,2.0,1,2.0,1
4105,min_diffuse,20,60,3,3,0.05,0.95,0.9428139201476362,5,2.0,1,2.0,1,2.0,1
4106,min_diffuse,20,60,3,3,0.05,0.95,0.8734570570811331,26,3.0,0,3.0,0,2.0,1
4107,min_diffuse,20,60,3,3,0.05,0.95,0.9133800538370724,35,4.0,0,3.0,1,3.0,1
4108,min_diffuse,20,60,3,3,0.05,0.95,0.8989713163042645,12,2.0,0,2.0,0,1.0,1
4109,min_diffuse,20,60,3,3,0.05,0.95,0.9358151890574232,17,3.0,0,2.0,1,2.0,1
4110,min_diffuse,20,60,3,3,0.05,0.95,0.9323801208651428,24,3.0,0,2.0,1,2.0,1
4111,min_diffuse,20,60,3,3,0.05,0.95,0.8224951872338426,12,2.0,1,2.0,1,2.0,1
4112,min_diffuse,20,60,3,3,0.05,0.95,0.9461144067849504,24,3.0,1,3.0,1,3.0,1
4113,min_diffuse,20,60,3,3,0.05,0.95,0.8814852632240895,11,2.0,1,2.0,1,2.0,1
4114,min_diffuse,20,60,3,3,0.05,0.95,0.861268996571171,10,2.0,1,2.0,1,2.0,1
4115,min_diffuse,20,60,3,3,0.05,0.95,0.9322871103468529,62,3.0,1,3.0,1,3.0,1
4116,min_diffuse,20,60,3,3,0.05,0.95,0.8001349187045269,9,2.0,1,2.0,1,2.0,1
4117,min_diffuse,20,60,3,3,0.05,0.95,0.9440008782309952,28,3.0,0,2.0,1,3.0,0
4118,min_diffuse,20,60,3,3,0.05,0.95,0.943904529244604,55,3.0,0,2.0,1,2.0,1
4119,min_diffuse,20,60,3,3,0.05,0.95,0.9401788878915344,14,3.0,0,2.0,1,3.0,0
4120,min_diffuse,20,60,3,3,0.05,0.95,0.8731499032235072,13,2.0,1,2.0,1,2.0,1
4121,min_diffuse,20,60,3,3,0.05,0.95,0.8672195447793081,18,2.0,1,2.0,1,2.0,1
4122,min_diffuse,20,60,3,3,0.05,0.95,0.9366006521116452,26,3.0,0,2.0,1,2.0,1
4123,min_diffuse,20,60,3,3,0.05,0.95,0.9204479395379316,27,2.0,1,2.0,1,2.0,1
4124,min_diffuse,20,60,3,3,0.05,0.95,0.9366405565092176,10,2.0,1,2.0,1,2.0,1
4125,min_diffuse,20,60,3,3,0.05,0.95,0.8790414313176472,20,3.0,0,2.0,1,2.0,1
4126,min_diffuse,20,60,3,3,0.05,0.95,0.9365559789252322,8,2.0,1,2.0,1,2.0,1
4127,min_diffuse,20,60,3,3,0.05,0.95,0.8875697203024703,12,2.0,1,2.0,1,2.0,1
4128,min_diffuse,20,60,3,3,0.05,0.95,0.9294309138191932,11,3.0,0,2.0,1,2.0,1
4129,min_diffuse,20,60,3,3,0.05,0.95,0.8546543345256805,5,2.0,1,2.0,1,2.0,1
4130,min_diffuse,20,60,3,3,0.05,0.95,0.8937154641876245,6,2.0,1,2.0,1,2.0,1
4131,min_diffuse,20,60,3,3,0.05,0.95,0.9076384123135324,40,3.0,0,2.0,1,2.0,1
4132,min_diffuse,20,60,3,3,0.05,0.95,0.9398880861832942,20,3.0,1,3.0,1,3.0,1
4133,min_diffuse,20,60,3,3,0.05,0.95,0.9083770815716152,9,2.0,1,2.0,1,3.0,0
4134,min_diffuse,20,60,3,3,0.05,0.95,0.9404939508016568,13,2.0,1,2.0,1,2.0,1
4135,min_diffuse,20,60,3,3,0.05,0.95,0.9392921415153466,52,4.0,0,3.0,1,3.0,1
4136,min_diffuse,20,60,3,3,0.05,0.95,0.8741437379527798,8,2.0,1,2.0,1,2.0,1
4137,min_diffuse,20,60,3,3,0.05,0.95,0.9394698594190276,22,2.0,1,2.0,1,2.0,1
4138,min_diffuse,20,60,3,3,0.05,0.95,0.856789219732194,9,2.0,1,2.0,1,2.0,1
4139,min_diffuse,20,60,3,3,0.05,0.95,0.8829770740885671,9,2.0,1,2.0,1,2.0,1
4140,min_diffuse,20,60,3,3,0.05,0.95,0.879334592548087,9,2.0,1,2.0,1,2.0,1
4141,min_diffuse,20,60,3,3,0.05,0.95,0.9053546420281152,19,3.0,0,2.0,1,2.0,1
4142,min_diffuse,20,60,3,3,0.05,0.95,0.8777955621652911,12,2.0,1,2.0,1,2.0,1
4143,min_diffuse,20,60,3,3,0.05,0.95,0.911766894035439,33,4.0,0,3.0,1,3.0,1
4144,min_diffuse,20,60,3,3,0.05,0.95,0.9145095494356266,5,2.0,1,2.0,1,2.0,1
4145,min_diffuse,20,60,3,3,0.05,0.95,0.9420704059657375,13,2.0,1,2.0,1,2.0,1
4146,min_diffuse,20,60,3,3,0.05,0.95,0.9281217486234768,15,3.0,0,2.0,1,3.0,0
4147,min_diffuse,20,60,3,3,0.05,0.95,0.937391454525414,20,3.0,0,3.0,0,2.0,1
4148,min_diffuse,20,60,3,3,0.05,0.95,0.8893323925781352,14,2.0,1,2.0,1,2.0,1
4149,min_diffuse,20,60,3,3,0.05,0.95,0.940362664891254,9,2.0,1,2.0,1,2.0,1
4150,min_diffuse,20,60,3,3,0.05,0.95,0.9498871695555166,22,3.0,0,2.0,1,2.0,1
4151,min_diffuse,20,60,3,3,0.05,0.95,0.9474466858017186,83,4.0,0,4.0,0,3.0,1
4152,min_diffuse,20,60,3,3,0.05,0.95,0.8137856363843395,12,2.0,1,2.0,1,2.0,1
4153,min_diffuse,20,60,3,3,0.05,0.95,0.90690643481345,19,3.0,0,2.0,1,3.0,0
4154,min_diffuse,20,60,3,3,0.05,0.95,0.8019259498263133,11,2.0,1,2.0,1,2.0,1
4155,min_diffuse,20,60,3,3,0.05,0.95,0.930914311476598,37,4.0,0,3.0,1,3.0,1
4156,min_diffuse,20,60,3,3,0.05,0.95,0.9479064648543372,61,4.0,0,3.0,1,3.0,1
4157,min_diffuse,20,60,3,3,0.05,0.95,0.8635159951529974,7,2.0,1,2.0,1,2.0,1
4158,min_diffuse,20,60,3,3,0.05,0.95,0.9266540915826116,15,2.0,1,2.0,1,2.0,1
4159,min_diffuse,20,60,3,3,0.05,0.95,0.8881971566138565,5,2.0,1,2.0,1,2.0,1
4160,min_diffuse,20,60,3,3,0.05,0.95,0.9044186927180796,22,3.0,0,2.0,1,2.0,1
4161,min_diffuse,20,60,3,3,0.05,0.95,0.9445442055815196,10,2.0,1,2.0,1,2.0,1
4162,min_diffuse,20,60,3,3,0.05,0.95,0.9025574863317002,21,3.0,0,2.0,1,2.0,1
4163,min_diffuse,20,60,3,3,0.05,0.95,0.932902805409874,8,2.0,1,2.0,1,2.0,1
4164,min_diffuse,20,60,3,3,0.05,0.95,0.9376734771722144,21,3.0,0,2.0,1,2.0,1
4165,min_diffuse,20,60,3,3,0.05,0.95,0.80855276966274,13,2.0,1,2.0,1,2.0,1
4166,min_diffuse,20,60,3,3,0.05,0.95,0.876139448357708,8,2.0,1,2.0,1,2.0,1
4167,min_diffuse,20,60,3,3,0.05,0.95,0.8439101774250626,7,2.0,1,2.0,1,2.0,1
4168,min_diffuse,20,60,3,3,0.05,0.95,0.940114639112598,9,2.0,1,2.0,1,2.0,1
4169,min_diffuse,20,60,3,3,0.05,0.95,0.8970423390691153,17,3.0,0,2.0,1,2.0,1
4170,min_diffuse,20,60,3,3,0.05,0.95,0.9059916185942186,25,3.0,0,2.0,1,2.0,1
4171,min_diffuse,20,60,3,3,0.05,0.95,0.949862474922707,39,3.0,1,3.0,1,3.0,1
4172,min_diffuse,20,60,3,3,0.05,0.95,0.917703275239964,25,3.0,0,2.0,1,2.0,1
4173,min_diffuse,20,60,3,3,0.05,0.95,0.9047908708954768,8,2.0,1,2.0,1,2.0,1
4174,min_diffuse,20,60,3,3,0.05,0.95,0.9357971783793012,24,3.0,1,3.0,1,3.0,1
4175,min_diffuse,20,60,3,3,0.05,0.95,0.8747092424694812,6,2.0,1,2.0,1,2.0,1
4176,min_diffuse,20,60,3,3,0.05,0.95,0.8583028924923416,17,3.0,1,3.0,1,3.0,1
4177,min_diffuse,20,60,3,3,0.05,0.95,0.9131275058347684,8,2.0,1,2.0,1,2.0,1
4178,min_diffuse,20,60,3,3,0.05,0.95,0.9413046485203884,34,3.0,1,3.0,1,3.0,1
4179,min_diffuse,20,60,3,3,0.05,0.95,0.9493979955962164,54,3.0,1,3.0,1,3.0,1
4180,min_diffuse,20,60,3,3,0.05,0.95,0.9205729068651876,22,3.0,0,2.0,1,2.0,1
4181,min_diffuse,20,60,3,3,0.05,0.95,0.93816751946616,16,3.0,0,2.0,1,3.0,0
4182,min_diffuse,20,60,3,3,0.05,0.95,0.93531955392778,26,3.0,0,2.0,1,2.0,1
4183,min_diffuse,20,60,3,3,0.05,0.95,0.9358046288147048,26,2.0,1,2.0,1,2.0,1
4184,min_diffuse,20,60,3,3,0.05,0.95,0.8352213604731112,8,2.0,1,2.0,1,2.0,1
4185,min_diffuse,20,60,3,3,0.05,0.95,0.9017779598163752,13,2.0,1,2.0,1,2.0,1
4186,min_diffuse,20,60,3,3,0.05,0.95,0.9225039558027628,3,1.0,1,1.0,1,1.0,1
4187,min_diffuse,20,60,3,3,0.05,0.95,0.7424798383538372,4,2.0,1,2.0,1,2.0,1
4188,min_diffuse,20,60,3,3,0.05,0.95,0.9386214753149932,16,3.0,0,2.0,1,3.0,0
4189,min_diffuse,20,60,3,3,0.05,0.95,0.8744831316516822,6,2.0,1,2.0,1,2.0,1
4190,min_diffuse,20,60,3,3,0.05,0.95,0.9424729035032487,24,3.0,0,2.0,1,2.0,1
4191,min_diffuse,20,60,3,3,0.05,0.95,0.9311090686001494,82,4.0,1,4.0,1,4.0,1
4192,min_diffuse,20,60,3,3,0.05,0.95,0.8992295096373425,20,3.0,0,2.0,1,2.0,1
4193,min_diffuse,20,60,3,3,0.05,0.95,0.9334472501635874,17,3.0,0,2.0,1,2.0,1
4194,min_diffuse,20,60,3,3,0.05,0.95,0.8521314514547297,7,2.0,1,2.0,1,2.0,1
4195,min_diffuse,20,60,3,3,0.05,0.95,0.89452734354341,55,3.0,1,3.0,1,3.0,1
4196,min_diffuse,20,60,3,3,0.05,0.95,0.92629480598889,29,4.0,0,4.0,0,3.0,1
4197,min_diffuse,20,60,3,3,0.05,0.95,0.9258050059523684,34,3.0,1,3.0,1,3.0,1
4198,min_diffuse,20,60,3,3,0.05,0.95,0.8853201582251251,6,2.0,1,2.0,1,2.0,1
4199,min_diffuse,20,60,3,3,0.05,0.95,0.8882785138719543,8,2.0,1,2.0,1,2.0,1
4200,min_diffuse,20,60,3,3,0.05,0.95,0.8717610298896812,11,2.0,1,2.0,1,2.0,1
4201,min_diffuse,20,60,3,3,0.05,0.95,0.8989406244011136,14,2.0,1,2.0,1,2.0,1
4202,min_diffuse,20,60,3,3,0.05,0.95,0.921057726606362,12,2.0,1,2.0,1,2.0,1
4203,min_diffuse,20,60,3,3,0.05,0.95,0.8972417366816939,9,2.0,1,2.0,1,2.0,1
4204,min_diffuse,20,60,3,3,0.05,0.95,0.9464583201236736,11,2.0,1,2.0,1,2.0,1
4205,min_diffuse,20,60,3,3,0.05,0.95,0.9327956167631212,7,2.0,1,2.0,1,2.0,1
4206,min_diffuse,20,60,3,3,0.05,0.95,0.9321688627603928,18,2.0,1,2.0,1,2.0,1
4207,min_diffuse,20,60,3,3,0.05,0.95,0.9138325845301436,9,2.0,1,2.0,1,2.0,1
4208,min_diffuse,20,60,3,3,0.05,0.95,0.945580725758294,10,2.0,1,2.0,1,2.0,1
4209,min_diffuse,20,60,3,3,0.05,0.95,0.9130506941080464,13,2.0,1,3.0,0,3.0,0
4210,min_diffuse,20,60,3,3,0.05,0.95,0.921130343059525,10,2.0,1,2.0,1,2.0,1
4211,min_diffuse,20,60,3,3,0.05,0.95,0.940221401253114,8,2.0,1,2.0,1,2.0,1
4212,min_diffuse,20,60,3,3,0.05,0.95,0.9059974444958488,28,3.0,0,2.0,1,2.0,1
4213,min_diffuse,20,60,3,3,0.05,0.95,0.8859353167570355,8,2.0,1,2.0,1,2.0,1
4214,min_diffuse,20,60,3,3,0.05,0.95,0.9219237696024772,22,3.0,1,3.0,1,3.0,1
4215,min_diffuse,20,60,3,3,0.05,0.95,0.8825333899609071,16,2.0,1,2.0,1,2.0,1
4216,min_diffuse,20,60,3,3,0.05,0.95,0.9164090137355142,9,2.0,1,2.0,1,2.0,1
4217,min_diffuse,20,60,3,3,0.05,0.95,0.8015311954560524,14,2.0,1,2.0,1,2.0,1
4218,min_diffuse,20,60,3,3,0.05,0.95,0.9338341391090872,37,3.0,0,3.0,0,2.0,1
4219,min_diffuse,20,60,3,3,0.05,0.95,0.896983880484962,14,2.0,1,2.0,1,2.0,1
4220,min_diffuse,20,60,3,3,0.05,0.95,0.914036655597027,26,3.0,0,2.0,1,2.0,1
4221,min_diffuse,20,60,3,3,0.05,0.95,0.9062480074446022,11,2.0,1,2.0,1,2.0,1
4222,min_diffuse,20,60,3,3,0.05,0.95,0.8321919522118354,8,2.0,1,2.0,1,2.0,1
4223,min_diffuse,20,60,3,3,0.05,0.95,0.8760476051566185,15,3.0,0,2.0,1,2.0,1
4224,min_diffuse,20,60,3,3,0.05,0.95,0.9364527602190382,18,3.0,0,2.0,1,2.0,1
4225,min_diffuse,20,60,3,3,0.05,0.95,0.8745530110610154,10,2.0,1,2.0,1,2.0,1
4226,min_diffuse,20,60,3,3,0.05,0.95,0.917026922384385,35,3.0,1,3.0,1,3.0,1
4227,min_diffuse,20,60,3,3,0.05,0.95,0.8671749915692394,12,2.0,1,2.0,1,2.0,1
4228,min_diffuse,20,60,3,3,0.05,0.95,0.9177427296581064,25,3.0,1,3.0,1,3.0,1
4229,min_diffuse,20,60,3,3,0.05,0.95,0.9270360124709356,10,2.0,1,2.0,1,2.0,1
4230,min_diffuse,20,60,3,3,0.05,0.95,0.9354136766375272,12,2.0,1,2.0,1,2.0,1
4231,min_diffuse,20,60,3,3,0.05,0.95,0.9248218737633376,20,3.0,0,2.0,1,2.0,1
4232,min_diffuse,20,60,3,3,0.05,0.95,0.948387325611915,60,3.0,1,3.0,1,3.0,1
4233,min_diffuse,20,60,3,3,0.05,0.95,0.8216849666041802,11,2.0,1,2.0,1,2.0,1
4234,min_diffuse,20,60,3,3,0.05,0.95,0.9440276996041628,18,3.0,0,3.0,0,2.0,1
4235,min_diffuse,20,60,3,3,0.05,0.95,0.8387431195329668,7,2.0,1,2.0,1,2.0,1
4236,min_diffuse,20,60,3,3,0.05,0.95,0.8962658188200633,17,2.0,1,2.0,1,2.0,1
4237,min_diffuse,20,60,3,3,0.05,0.95,0.9126710802888456,33,3.0,0,3.0,0,2.0,1
4238,min_diffuse,20,60,3,3,0.05,0.95,0.9271705254908682,30,4.0,0,3.0,1,3.0,1
4239,min_diffuse,20,60,3,3,0.05,0.95,0.948168053280446,19,3.0,0,2.0,1,3.0,0
4240,min_diffuse,20,60,3,3,0.05,0.95,0.8635941712633783,7,2.0,1,2.0,1,2.0,1
4241,min_diffuse,20,60,3,3,0.05,0.95,0.9014003968302092,26,3.0,0,3.0,0,2.0,1
4242,min_diffuse,20,60,3,3,0.05,0.95,0.9176332214048928,10,2.0,1,2.0,1,2.0,1
4243,min_diffuse,20,60,3,3,0.05,0.95,0.8563725033591959,7,2.0,1,2.0,1,2.0,1
4244,min_diffuse,20,60,3,3,0.05,0.95,0.9465939700954578,37,3.0,0,2.0,1,3.0,0
4245,min_diffuse,20,60,3,3,0.05,0.95,0.942741249691546,29,3.0,0,2.0,1,2.0,1
4246,min_diffuse,20,60,3,3,0.05,0.95,0.8569757389403806,7,2.0,1,2.0,1,2.0,1
4247,min_diffuse,20,60,3,3,0.05,0.95,0.8587129824288311,6,2.0,1,2.0,1,2.0,1
4248,min_diffuse,20,60,3,3,0.05,0.95,0.9123343498126716,18,3.0,1,3.0,1,3.0,1
4249,min_diffuse,20,60,3,3,0.05,0.95,0.9481075561667668,24,2.0,1,3.0,0,3.0,0
4250,min_diffuse,20,60,3,3,0.05,0.95,0.9445180495342256,21,3.0,1,3.0,1,3.0,1
4251,min_diffuse,20,60,3,3,0.05,0.95,0.8824657744255973,13,3.0,0,2.0,1,2.0,1
4252,min_diffuse,20,60,3,3,0.05,0.95,0.8627483188474802,11,2.0,1,2.0,1,2.0,1
4253,min_diffuse,20,60,3,3,0.05,0.95,0.9391446690540852,20,3.0,0,2.0,1,2.0,1
4254,min_diffuse,20,60,3,3,0.05,0.95,0.9115115631158972,31,3.0,1,3.0,1,3.0,1
4255,min_diffuse,20,60,3,3,0.05,0.95,0.9179404662307498,8,2.0,1,2.0,1,2.0,1
4256,min_diffuse,20,60,3,3,0.05,0.95,0.9449329845162452,30,3.0,1,3.0,1,3.0,1
4257,min_diffuse,20,60,3,3,0.05,0.95,0.9382834630564862,34,3.0,0,2.0,1,2.0,1
4258,min_diffuse,20,60,3,3,0.05,0.95,0.8709296938318233,13,2.0,1,2.0,1,2.0,1
4259,min_diffuse,20,60,3,3,0.05,0.95,0.8991428233011212,13,2.0,1,2.0,1,2.0,1
4260,min_diffuse,20,60,3,3,0.05,0.95,0.8869163570736196,10,2.0,1,3.0,0,3.0,0
4261,min_diffuse,20,60,3,3,0.05,0.95,0.943388932504956,12,2.0,1,3.0,0,2.0,1
4262,min_diffuse,20,60,3,3,0.05,0.95,0.9206396102605562,13,2.0,1,2.0,1,2.0,1
4263,min_diffuse,20,60,3,3,0.05,0.95,0.941854180688574,21,3.0,0,2.0,1,3.0,0
4264,min_diffuse,20,60,3,3,0.05,0.95,0.933833170051088,30,3.0,1,3.0,1,3.0,1
4265,min_diffuse,20,60,3,3,0.05,0.95,0.9035916603620592,7,2.0,1,2.0,1,2.0,1
4266,min_diffuse,20,60,3,3,0.05,0.95,0.914231055184956,12,2.0,1,3.0,0,2.0,1
4267,min_diffuse,20,60,3,3,0.05,0.95,0.9481328750488536,72,4.0,1,4.0,1,4.0,1
4268,min_diffuse,20,60,3,3,0.05,0.95,0.9317940596172324,20,3.0,1,3.0,1,3.0,1
4269,min_diffuse,20,60,3,3,0.05,0.95,0.8954301348814983,23,3.0,1,3.0,1,3.0,1
4270,min_diffuse,20,60,3,3,0.05,0.95,0.9173500275102028,30,3.0,1,3.0,1,3.0,1
4271,min_diffuse,20,60,3,3,0.05,0.95,0.902704280025264,6,2.0,1,2.0,1,2.0,1
4272,min_diffuse,20,60,3,3,0.05,0.95,0.902235728602239,10,2.0,1,2.0,1,2.0,1
4273,min_diffuse,20,60,3,3,0.05,0.95,0.9361321489004528,9,2.0,1,2.0,1,2.0,1
4274,min_diffuse,20,60,3,3,0.05,0.95,0.9462530845157464,30,3.0,0,2.0,1,3.0,0
4275,min_diffuse,20,60,3,3,0.05,0.95,0.9160957688713596,13,2.0,1,2.0,1,2.0,1
4276,min_diffuse,20,60,3,3,0.05,0.95,0.939754483165446,59,4.0,1,4.0,1,4.0,1
4277,min_diffuse,20,60,3,3,0.05,0.95,0.9368828515292852,18,3.0,1,3.0,1,3.0,1
4278,min_diffuse,20,60,3,3,0.05,0.95,0.8911279907322104,13,2.0,1,2.0,1,2.0,1
4279,min_diffuse,20,60,3,3,0.05,0.95,0.8907161338343285,20,3.0,0,2.0,1,2.0,1
4280,min_diffuse,20,60,3,3,0.05,0.95,0.9066536635777772,16,3.0,0,3.0,0,2.0,1
4281,min_diffuse,20,60,3,3,0.05,0.95,0.9400318605305494,33,3.0,1,3.0,1,3.0,1
4282,min_diffuse,20,60,3,3,0.05,0.95,0.9290802200247884,11,2.0,1,2.0,1,2.0,1
4283,min_diffuse,20,60,3,3,0.05,0.95,0.9477550222178498,23,3.0,1,3.0,1,3.0,1
4284,min_diffuse,20,60,3,3,0.05,0.95,0.947775089985404,12,2.0,1,2.0,1,3.0,0
4285,min_diffuse,20,60,3,3,0.05,0.95,0.8872237869940907,24,3.0,1,3.0,1,3.0,1
4286,min_diffuse,20,60,3,3,0.05,0.95,0.9489819105916516,92,4.0,0,3.0,1,3.0,1
4287,min_diffuse,20,60,3,3,0.05,0.95,0.9142471243825788,12,2.0,1,2.0,1,2.0,1
4288,min_diffuse,20,60,3,3,0.05,0.95,0.8944851149472588,9,2.0,1,2.0,1,2.0,1
4289,min_diffuse,20,60,3,3,0.05,0.95,0.7416400769365342,11,2.0,1,2.0,1,2.0,1
4290,min_diffuse,20,60,3,3,0.05,0.95,0.8995436556977542,16,2.0,1,2.0,1,2.0,1
4291,min_diffuse,20,60,3,3,0.05,0.95,0.9364045415945702,25,3.0,0,3.0,0,2.0,1
4292,min_diffuse,20,60,3,3,0.05,0.95,0.906563061979866,6,2.0,1,2.0,1,2.0,1
4293,min_diffuse,20,60,3,3,0.05,0.95,0.947737308729071,10,2.0,1,2.0,1,2.0,1
4294,min_diffuse,20,60,3,3,0.05,0.95,0.9369406564294646,54,3.0,1,3.0,1,3.0,1
4295,min_diffuse,20,60,3,3,0.05,0.95,0.9343177652078716,41,4.0,0,4.0,0,3.0,1
4296,min_diffuse,20,60,3,3,0.05,0.95,0.9479061729463928,29,3.0,1,3.0,1,3.0,1
4297,min_diffuse,20,60,3,3,0.05,0.95,0.912814163389966,17,3.0,0,2.0,1,2.0,1
4298,min_diffuse,20,60,3,3,0.05,0.95,0.9385312596544,19,3.0,1,3.0,1,3.0,1
4299,min_diffuse,20,60,3,3,0.05,0.95,0.8790663568487689,25,3.0,1,3.0,1,3.0,1
4300,min_diffuse,20,60,3,3,0.05,0.95,0.947860704265027,16,2.0,1,2.0,1,3.0,0
4301,min_diffuse,20,60,3,3,0.05,0.95,0.8861342340242674,16,3.0,1,3.0,1,3.0,1
4302,min_diffuse,20,60,3,3,0.05,0.95,0.8748024065883675,4,2.0,1,2.0,1,2.0,1
4303,min_diffuse,20,60,3,3,0.05,0.95,0.9471200516319902,21,3.0,1,3.0,1,3.0,1
4304,min_diffuse,20,60,3,3,0.05,0.95,0.8129455440390077,9,2.0,1,2.0,1,2.0,1
4305,min_diffuse,20,60,3,3,0.05,0.95,0.911252495594436,12,2.0,1,2.0,1,2.0,1
4306,min_diffuse,20,60,3,3,0.05,0.95,0.9303415266852848,58,5.0,0,4.0,1,4.0,1
4307,min_diffuse,20,60,3,3,0.05,0.95,0.9232986146248522,61,3.0,1,3.0,1,3.0,1
4308,min_diffuse,20,60,3,3,0.05,0.95,0.9482145779237248,10,2.0,1,2.0,1,2.0,1
4309,min_diffuse,20,60,3,3,0.05,0.95,0.8771993484989576,7,2.0,1,2.0,1,2.0,1
4310,min_diffuse,20,60,3,3,0.05,0.95,0.7617590170786672,8,2.0,1,2.0,1,2.0,1
4311,min_diffuse,20,60,3,3,0.05,0.95,0.8966332401891447,7,2.0,1,2.0,1,2.0,1
4312,min_diffuse,20,60,3,3,0.05,0.95,0.9233056409005096,26,3.0,0,2.0,1,2.0,1
4313,min_diffuse,20,60,3,3,0.05,0.95,0.9437822756523984,14,2.0,1,2.0,1,2.0,1
4314,min_diffuse,20,60,3,3,0.05,0.95,0.9288028883081952,32,3.0,0,2.0,1,2.0,1
4315,min_diffuse,20,60,3,3,0.05,0.95,0.9385649467061328,17,2.0,1,2.0,1,2.0,1
4316,min_diffuse,20,60,3,3,0.05,0.95,0.8996760750547658,8,2.0,1,2.0,1,2.0,1
4317,min_diffuse,20,60,3,3,0.05,0.95,0.8979411140939404,11,2.0,1,2.0,1,2.0,1
4318,min_diffuse,20,60,3,3,0.05,0.95,0.8803634481417559,12,2.0,1,2.0,1,2.0,1
4319,min_diffuse,20,60,3,3,0.05,0.95,0.9441617901348326,25,3.0,1,3.0,1,3.0,1
4320,min_diffuse,20,60,3,3,0.05,0.95,0.9250381117182784,27,3.0,0,2.0,1,3.0,0
4321,min_diffuse,20,60,3,3,0.05,0.95,0.9497519456381082,26,3.0,1,3.0,1,3.0,1
4322,min_diffuse,20,60,3,3,0.05,0.95,0.9485215636117312,26,3.0,1,3.0,1,3.0,1
4323,min_diffuse,20,60,3,3,0.05,0.95,0.9280841788982552,10,2.0,1,2.0,1,2.0,1
4324,min_diffuse,20,60,3,3,0.05,0.95,0.9440788398993616,21,3.0,1,3.0,1,3.0,1
4325,min_diffuse,20,60,3,3,0.05,0.95,0.9175649737364888,18,3.0,0,2.0,1,3.0,0
4326,min_diffuse,20,60,3,3,0.05,0.95,0.9288798066307512,19,3.0,0,2.0,1,3.0,0
4327,min_diffuse,20,60,3,3,0.05,0.95,0.876609718037838,12,2.0,1,2.0,1,2.0,1
4328,min_diffuse,20,60,3,3,0.05,0.95,0.8484334646740311,4,2.0,1,2.0,1,2.0,1
4329,min_diffuse,20,60,3,3,0.05,0.95,0.8891224219230726,9,2.0,1,2.0,1,2.0,1
4330,min_diffuse,20,60,3,3,0.05,0.95,0.9452316128347864,68,3.0,1,3.0,1,3.0,1
4331,min_diffuse,20,60,3,3,0.05,0.95,0.9439847466484872,93,4.0,1,4.0,1,4.0,1
4332,min_diffuse,20,60,3,3,0.05,0.95,0.9236632228668646,24,3.0,1,3.0,1,3.0,1
4333,min_diffuse,20,60,3,3,0.05,0.95,0.9431170989978354,8,2.0,1,2.0,1,2.0,1
4334,min_diffuse,20,60,3,3,0.05,0.95,0.8937826900503006,18,2.0,1,2.0,1,2.0,1
4335,min_diffuse,20,60,3,3,0.05,0.95,0.9425759489845388,49,4.0,0,3.0,1,3.0,1
4336,min_diffuse,20,60,3,3,0.05,0.95,0.9243256162882556,19,3.0,1,3.0,1,3.0,1
4337,min_diffuse,20,60,3,3,0.05,0.95,0.9409692610883575,8,2.0,1,2.0,1,2.0,1
4338,min_diffuse,20,60,3,3,0.05,0.95,0.9071634561573244,33,3.0,1,3.0,1,3.0,1
4339,min_diffuse,20,60,3,3,0.05,0.95,0.7617682272822843,7,2.0,1,2.0,1,2.0,1
4340,min_diffuse,20,60,3,3,0.05,0.95,0.9211775693121336,20,3.0,1,3.0,1,3.0,1
4341,min_diffuse,20,60,3,3,0.05,0.95,0.8190170374003223,5,2.0,0,1.0,1,1.0,1
4342,min_diffuse,20,60,3,3,0.05,0.95,0.8218489083852679,8,2.0,1,2.0,1,2.0,1
4343,min_diffuse,20,60,3,3,0.05,0.95,0.9389616889231508,7,2.0,1,2.0,1,2.0,1
4344,min_diffuse,20,60,3,3,0.05,0.95,0.8855606029771482,15,2.0,1,2.0,1,2.0,1
4345,min_diffuse,20,60,3,3,0.05,0.95,0.9364182369806692,24,3.0,0,2.0,1,2.0,1
4346,min_diffuse,20,60,3,3,0.05,0.95,0.8988759677966379,21,3.0,0,3.0,0,2.0,1
4347,min_diffuse,20,60,3,3,0.05,0.95,0.8418260957578917,9,2.0,1,2.0,1,2.0,1
4348,min_diffuse,20,60,3,3,0.05,0.95,0.9212922135001856,4,2.0,1,2.0,1,2.0,1
4349,min_diffuse,20,60,3,3,0.05,0.95,0.9005190088236374,9,2.0,1,2.0,1,2.0,1
4350,min_diffuse,20,60,3,3,0.05,0.95,0.9465045965571962,24,2.0,1,2.0,1,2.0,1
4351,min_diffuse,20,60,3,3,0.05,0.95,0.9026844380538924,11,2.0,1,2.0,1,2.0,1
4352,min_diffuse,20,60,3,3,0.05,0.95,0.8298904352749477,6,2.0,1,2.0,1,2.0,1
4353,min_diffuse,20,60,3,3,0.05,0.95,0.938562884389564,23,2.0,1,2.0,1,3.0,0
4354,min_diffuse,20,60,3,3,0.05,0.95,0.9303406434281708,45,3.0,1,3.0,1,3.0,1
4355,min_diffuse,20,60,3,3,0.05,0.95,0.9442728403344692,20,3.0,1,3.0,1,3.0,1
4356,min_diffuse,20,60,3,3,0.05,0.95,0.8962534198722387,9,2.0,1,2.0,1,2.0,1
4357,min_diffuse,20,60,3,3,0.05,0.95,0.9176276560988372,13,2.0,1,2.0,1,2.0,1
4358,min_diffuse,20,60,3,3,0.05,0.95,0.9342794960413284,42,4.0,0,3.0,1,3.0,1
4359,min_diffuse,20,60,3,3,0.05,0.95,0.9388323415529556,14,2.0,1,2.0,1,2.0,1
4360,min_diffuse,20,60,3,3,0.05,0.95,0.9400655541081944,22,3.0,0,2.0,1,3.0,0
4361,min_diffuse,20,60,3,3,0.05,0.95,0.8485209226543938,10,2.0,1,2.0,1,2.0,1
4362,min_diffuse,20,60,3,3,0.05,0.95,0.8982967219902838,11,2.0,1,2.0,1,2.0,1
4363,min_diffuse,20,60,3,3,0.05,0.95,0.9453102705298424,5,2.0,1,2.0,1,2.0,1
4364,min_diffuse,20,60,3,3,0.05,0.95,0.9363555928220372,11,2.0,1,2.0,1,2.0,1
4365,min_diffuse,20,60,3,3,0.05,0.95,0.9418667118128156,52,3.0,0,2.0,1,2.0,1
4366,min_diffuse,20,60,3,3,0.05,0.95,0.9116237071980872,30,3.0,1,3.0,1,3.0,1
4367,min_diffuse,20,60,3,3,0.05,0.95,0.8838483057941107,4,2.0,1,2.0,1,2.0,1
4368,min_diffuse,20,60,3,3,0.05,0.95,0.8244721732536019,4,2.0,1,2.0,1,2.0,1
4369,min_diffuse,20,60,3,3,0.05,0.95,0.9129836059604288,8,2.0,1,2.0,1,2.0,1
4370,min_diffuse,20,60,3,3,0.05,0.95,0.9363784205660484,8,2.0,1,2.0,1,2.0,1
4371,min_diffuse,20,60,3,3,0.05,0.95,0.9274681235398998,36,4.0,1,4.0,1,4.0,1
4372,min_diffuse,20,60,3,3,0.05,0.95,0.8319987553424962,4,2.0,1,2.0,1,2.0,1
4373,min_diffuse,20,60,3,3,0.05,0.95,0.934531268491612,24,3.0,1,3.0,1,3.0,1
4374,min_diffuse,20,60,3,3,0.05,0.95,0.6943370995307317,5,2.0,1,2.0,1,2.0,1
4375,min_diffuse,20,60,3,3,0.05,0.95,0.9153056885208586,54,5.0,0,4.0,1,4.0,1
4376,min_diffuse,20,60,3,3,0.05,0.95,0.9324462827547414,17,2.0,1,2.0,1,2.0,1
4377,min_diffuse,20,60,3,3,0.05,0.95,0.9475545389391103,17,2.0,1,2.0,1,2.0,1
4378,min_diffuse,20,60,3,3,0.05,0.95,0.8951175395456614,21,3.0,0,2.0,1,2.0,1
4379,min_diffuse,20,60,3,3,0.05,0.95,0.8682303765604393,11,2.0,1,2.0,1,2.0,1
4380,min_diffuse,20,60,3,3,0.05,0.95,0.886378237929909,21,3.0,0,3.0,0,2.0,1
4381,min_diffuse,20,60,3,3,0.05,0.95,0.948681844432728,30,3.0,1,3.0,1,3.0,1
4382,min_diffuse,20,60,3,3,0.05,0.95,0.9452577377166832,72,3.0,1,3.0,1,3.0,1
4383,min_diffuse,20,60,3,3,0.05,0.95,0.942273728893476,9,2.0,1,2.0,1,2.0,1
4384,min_diffuse,20,60,3,3,0.05,0.95,0.9165840861565624,8,2.0,1,2.0,1,2.0,1
4385,min_diffuse,20,60,3,3,0.05,0.95,0.8928974104653821,8,2.0,1,2.0,1,2.0,1
4386,min_diffuse,20,60,3,3,0.05,0.95,0.9361590008920314,32,3.0,0,2.0,1,2.0,1
4387,min_diffuse,20,60,3,3,0.05,0.95,0.8584407181132632,23,3.0,1,3.0,1,3.0,1
4388,min_diffuse,20,60,3,3,0.05,0.95,0.908278753077268,23,3.0,0,2.0,1,2.0,1
4389,min_diffuse,20,60,3,3,0.05,0.95,0.9360432051501048,3,1.0,1,1.0,1,2.0,0
4390,min_diffuse,20,60,3,3,0.05,0.95,0.9147651567438984,13,2.0,1,2.0,1,2.0,1
4391,min_diffuse,20,60,3,3,0.05,0.95,0.8855044145209234,18,2.0,1,2.0,1,3.0,0
4392,min_diffuse,20,60,3,3,0.05,0.95,0.8680866727136658,6,2.0,1,2.0,1,2.0,1
4393,min_diffuse,20,60,3,3,0.05,0.95,0.8587183099597737,10,2.0,1,2.0,1,2.0,1
4394,min_diffuse,20,60,3,3,0.05,0.95,0.9419453791070116,5,2.0,1,2.0,1,2.0,1
4395,min_diffuse,20,60,3,3,0.05,0.95,0.8999432554692525,9,2.0,1,2.0,1,2.0,1
4396,min_diffuse,20,60,3,3,0.05,0.95,0.917070665385828,13,2.0,1,2.0,1,2.0,1
4397,min_diffuse,20,60,3,3,0.05,0.95,0.929244620972917,7,2.0,1,2.0,1,2.0,1
4398,min_diffuse,20,60,3,3,0.05,0.95,0.925482830417703,18,2.0,1,2.0,1,2.0,1
4399,min_diffuse,20,60,3,3,0.05,0.95,0.7402001311933343,5,2.0,1,2.0,1,2.0,1
4400,min_diffuse,20,60,3,3,0.05,0.95,0.9485661231493314,35,4.0,0,3.0,1,3.0,1
4401,min_diffuse,20,60,3,3,0.05,0.95,0.8682181188424546,13,2.0,1,2.0,1,2.0,1
4402,min_diffuse,20,60,3,3,0.05,0.95,0.9324626289045652,9,2.0,1,2.0,1,2.0,1
4403,min_diffuse,20,60,3,3,0.05,0.95,0.8839140981502523,19,3.0,0,2.0,1,2.0,1
4404,min_diffuse,20,60,3,3,0.05,0.95,0.8852885643123136,9,2.0,1,2.0,1,2.0,1
4405,min_diffuse,20,60,3,3,0.05,0.95,0.9101117919460082,16,2.0,1,2.0,1,2.0,1
4406,min_diffuse,20,60,3,3,0.05,0.95,0.9053329492493852,3,1.0,1,1.0,1,1.0,1
4407,min_diffuse,20,60,3,3,0.05,0.95,0.9345204801866996,11,2.0,1,2.0,1,2.0,1
4408,min_diffuse,20,60,3,3,0.05,0.95,0.9465290010271322,31,3.0,0,2.0,1,3.0,0
4409,min_diffuse,20,60,3,3,0.05,0.95,0.9433104384480424,42,3.0,0,2.0,1,3.0,0
4410,min_diffuse,20,60,3,3,0.05,0.95,0.9490457863620344,17,3.0,0,2.0,1,3.0,0
4411,min_diffuse,20,60,3,3,0.05,0.95,0.9146069011638086,11,2.0,1,2.0,1,2.0,1
4412,min_diffuse,20,60,3,3,0.05,0.95,0.8882251829539475,4,2.0,1,2.0,1,2.0,1
4413,min_diffuse,20,60,3,3,0.05,0.95,0.9136372908991328,12,2.0,1,2.0,1,2.0,1
4414,min_diffuse,20,60,3,3,0.05,0.95,0.9320686788871074,9,2.0,1,2.0,1,2.0,1
4415,min_diffuse,20,60,3,3,0.05,0.95,0.9253672314382966,27,3.0,1,3.0,1,3.0,1
4416,min_diffuse,20,60,3,3,0.05,0.95,0.9347469554286943,22,3.0,0,2.0,1,3.0,0
4417,min_diffuse,20,60,3,3,0.05,0.95,0.7762421107510314,5,2.0,1,2.0,1,2.0,1
4418,min_diffuse,20,60,3,3,0.05,0.95,0.9030044738845244,13,2.0,1,2.0,1,2.0,1
4419,min_diffuse,20,60,3,3,0.05,0.95,0.9227950174759522,11,2.0,1,2.0,1,2.0,1
4420,min_diffuse,20,60,3,3,0.05,0.95,0.933651574358075,7,2.0,1,2.0,1,2.0,1
4421,min_diffuse,20,60,3,3,0.05,0.95,0.9010519621374592,9,2.0,1,2.0,1,3.0,0
4422,min_diffuse,20,60,3,3,0.05,0.95,0.8924360617469461,17,3.0,1,3.0,1,3.0,1
4423,min_diffuse,20,60,3,3,0.05,0.95,0.8886544792426853,13,2.0,1,2.0,1,2.0,1
4424,min_diffuse,20,60,3,3,0.05,0.95,0.8348817597151365,14,2.0,1,2.0,1,2.0,1
4425,min_diffuse,20,60,3,3,0.05,0.95,0.8897325854103727,13,2.0,1,2.0,1,2.0,1
4426,min_diffuse,20,60,3,3,0.05,0.95,0.9364057701422632,9,2.0,1,2.0,1,2.0,1
4427,min_diffuse,20,60,3,3,0.05,0.95,0.9261724939382407,21,3.0,0,2.0,1,2.0,1
4428,min_diffuse,20,60,3,3,0.05,0.95,0.8911229243927298,8,2.0,1,2.0,1,2.0,1
4429,min_diffuse,20,60,3,3,0.05,0.95,0.8984793972526567,8,2.0,1,2.0,1,2.0,1
4430,min_diffuse,20,60,3,3,0.05,0.95,0.8797260090632458,11,2.0,1,2.0,1,2.0,1
4431,min_diffuse,20,60,3,3,0.05,0.95,0.8904944429511255,17,3.0,0,2.0,1,2.0,1
4432,min_diffuse,20,60,3,3,0.05,0.95,0.8776313812851693,26,3.0,1,3.0,1,3.0,1
4433,min_diffuse,20,60,3,3,0.05,0.95,0.8672359189429235,7,2.0,1,2.0,1,2.0,1
4434,min_diffuse,20,60,3,3,0.05,0.95,0.940579378987376,15,2.0,1,2.0,1,2.0,1
4435,min_diffuse,20,60,3,3,0.05,0.95,0.9416368876867311,13,2.0,1,2.0,1,2.0,1
4436,min_diffuse,20,60,3,3,0.05,0.95,0.9449438454808552,29,3.0,1,3.0,1,3.0,1
4437,min_diffuse,20,60,3,3,0.05,0.95,0.9372796542003156,10,2.0,1,2.0,1,2.0,1
4438,min_diffuse,20,60,3,3,0.05,0.95,0.9482524408109037,43,3.0,1,3.0,1,3.0,1
4439,min_diffuse,20,60,3,3,0.05,0.95,0.9468164731935218,12,2.0,1,2.0,1,2.0,1
4440,min_diffuse,20,60,3,3,0.05,0.95,0.883623671750234,6,2.0,1,2.0,1,2.0,1
4441,min_diffuse,20,60,3,3,0.05,0.95,0.8959740339807066,13,2.0,1,2.0,1,2.0,1
4442,min_diffuse,20,60,3,3,0.05,0.95,0.928869148302642,14,2.0,1,2.0,1,2.0,1
4443,min_diffuse,20,60,3,3,0.05,0.95,0.9156242470964476,13,2.0,1,2.0,1,2.0,1
4444,min_diffuse,20,60,3,3,0.05,0.95,0.9398584688062196,12,3.0,1,3.0,1,3.0,1
4445,min_diffuse,20,60,3,3,0.05,0.95,0.874377368451486,8,2.0,1,2.0,1,2.0,1
4446,min_diffuse,20,60,3,3,0.05,0.95,0.9264116391653096,18,3.0,1,3.0,1,3.0,1
4447,min_diffuse,20,60,3,3,0.05,0.95,0.944249731731264,13,2.0,1,2.0,1,2.0,1
4448,min_diffuse,20,60,3,3,0.05,0.95,0.912005953117822,8,2.0,1,2.0,1,2.0,1
4449,min_diffuse,20,60,3,3,0.05,0.95,0.8580436290779773,7,2.0,1,2.0,1,2.0,1
4450,min_diffuse,20,60,3,3,0.05,0.95,0.9387672542826482,7,2.0,1,2.0,1,2.0,1
4451,min_diffuse,20,60,3,3,0.05,0.95,0.9487636921948148,25,2.0,1,2.0,1,2.0,1
4452,min_diffuse,20,60,3,3,0.05,0.95,0.7672148512010211,5,2.0,1,2.0,1,2.0,1
4453,min_diffuse,20,60,3,3,0.05,0.95,0.9028250918590376,40,4.0,0,3.0,1,3.0,1
4454,min_diffuse,20,60,3,3,0.05,0.95,0.8922964390149974,10,2.0,1,2.0,1,2.0,1
4455,min_diffuse,20,60,3,3,0.05,0.95,0.865726025859838,14,3.0,0,2.0,1,2.0,1
4456,min_diffuse,20,60,3,3,0.05,0.95,0.8935105852766432,24,3.0,0,2.0,1,2.0,1
4457,min_diffuse,20,60,3,3,0.05,0.95,0.8605168126786036,13,2.0,1,2.0,1,2.0,1
4458,min_diffuse,20,60,3,3,0.05,0.95,0.9394023604775162,18,3.0,0,2.0,1,2.0,1
4459,min_diffuse,20,60,3,3,0.05,0.95,0.9352220629272746,31,3.0,0,3.0,0,2.0,1
4460,min_diffuse,20,60,3,3,0.05,0.95,0.9406290078325832,37,3.0,0,3.0,0,2.0,1
4461,min_diffuse,20,60,3,3,0.05,0.95,0.8850536657865734,19,2.0,1,2.0,1,2.0,1
4462,min_diffuse,20,60,3,3,0.05,0.95,0.9116351697233074,20,3.0,1,3.0,1,3.0,1
4463,min_diffuse,20,60,3,3,0.05,0.95,0.8812316901984029,11,2.0,1,2.0,1,2.0,1
4464,min_diffuse,20,60,3,3,0.05,0.95,0.8869627545628519,14,2.0,1,2.0,1,2.0,1
4465,min_diffuse,20,60,3,3,0.05,0.95,0.9193998543708142,10,2.0,1,2.0,1,3.0,0
4466,min_diffuse,20,60,3,3,0.05,0.95,0.9306043679582,10,2.0,1,2.0,1,2.0,1
4467,min_diffuse,20,60,3,3,0.05,0.95,0.949176505642348,28,3.0,1,3.0,1,3.0,1
4468,min_diffuse,20,60,3,3,0.05,0.95,0.92780096797768,24,3.0,1,3.0,1,3.0,1
4469,min_diffuse,20,60,3,3,0.05,0.95,0.9422609818185836,34,3.0,1,3.0,1,3.0,1
4470,min_diffuse,20,60,3,3,0.05,0.95,0.9332491226191628,22,3.0,0,3.0,0,2.0,1
4471,min_diffuse,20,60,3,3,0.05,0.95,0.8336661285232263,19,3.0,0,2.0,1,2.0,1
4472,min_diffuse,20,60,3,3,0.05,0.95,0.9468307869967983,23,3.0,0,2.0,1,2.0,1
4473,min_diffuse,20,60,3,3,0.05,0.95,0.9282662715319574,39,4.0,0,3.0,1,3.0,1
4474,min_diffuse,20,60,3,3,0.05,0.95,0.9417986758027048,20,3.0,0,2.0,1,2.0,1
4475,min_diffuse,20,60,3,3,0.05,0.95,0.8937034441977801,7,2.0,1,2.0,1,2.0,1
4476,min_diffuse,20,60,3,3,0.05,0.95,0.9188635978242926,16,3.0,0,2.0,1,2.0,1
4477,min_diffuse,20,60,3,3,0.05,0.95,0.945068180211036,22,3.0,1,3.0,1,3.0,1
4478,min_diffuse,20,60,3,3,0.05,0.95,0.9066165914906742,16,3.0,0,2.0,1,3.0,0
4479,min_diffuse,20,60,3,3,0.05,0.95,0.7978861139872161,11,2.0,1,2.0,1,2.0,1
4480,min_diffuse,20,60,3,3,0.05,0.95,0.9270017032422558,10,2.0,1,2.0,1,2.0,1
4481,min_diffuse,20,60,3,3,0.05,0.95,0.9112218821955564,31,3.0,1,3.0,1,3.0,1
4482,min_diffuse,20,60,3,3,0.05,0.95,0.9124111818609112,14,2.0,1,2.0,1,2.0,1
4483,min_diffuse,20,60,3,3,0.05,0.95,0.945590277296361,39,4.0,0,3.0,1,3.0,1
4484,min_diffuse,20,60,3,3,0.05,0.95,0.913057746460058,16,2.0,1,2.0,1,2.0,1
4485,min_diffuse,20,60,3,3,0.05,0.95,0.9437495665966548,23,3.0,1,3.0,1,3.0,1
4486,min_diffuse,20,60,3,3,0.05,0.95,0.9331649489157646,22,3.0,0,2.0,1,3.0,0
4487,min_diffuse,20,60,3,3,0.05,0.95,0.917546576121888,10,2.0,1,2.0,1,2.0,1
4488,min_diffuse,20,60,3,3,0.05,0.95,0.8402329473512135,18,2.0,1,2.0,1,2.0,1
4489,min_diffuse,20,60,3,3,0.05,0.95,0.8775105364877618,7,2.0,1,2.0,1,2.0,1
4490,min_diffuse,20,60,3,3,0.05,0.95,0.945261973151318,45,4.0,0,3.0,1,3.0,1
4491,min_diffuse,20,60,3,3,0.05,0.95,0.9448608659117872,37,3.0,1,3.0,1,4.0,0
4492,min_diffuse,20,60,3,3,0.05,0.95,0.912313159522844,7,2.0,1,2.0,1,2.0,1
4493,min_diffuse,20,60,3,3,0.05,0.95,0.9190730780240434,14,2.0,1,2.0,1,2.0,1
4494,min_diffuse,20,60,3,3,0.05,0.95,0.9175070131797052,17,2.0,1,2.0,1,2.0,1
4495,min_diffuse,20,60,3,3,0.05,0.95,0.8785543649998786,9,2.0,1,2.0,1,2.0,1
4496,min_diffuse,20,60,3,3,0.05,0.95,0.9184903225670272,12,2.0,1,2.0,1,2.0,1
4497,min_diffuse,20,60,3,3,0.05,0.95,0.947048393460792,28,3.0,1,3.0,1,3.0,1
4498,min_diffuse,20,60,3,3,0.05,0.95,0.8768236866640677,7,2.0,1,2.0,1,2.0,1
4499,min_diffuse,20,60,3,3,0.05,0.95,0.9279094199252989,34,3.0,1,3.0,1,3.0,1
4500,min_diffuse,20,60,3,3,0.05,0.95,0.883286453846798,5,2.0,1,2.0,1,2.0,1
4501,min_diffuse,20,60,3,3,0.05,0.95,0.907974323872929,28,3.0,0,3.0,0,2.0,1
4502,min_diffuse,20,60,3,3,0.05,0.95,0.9452993574498608,13,2.0,1,2.0,1,2.0,1
4503,min_diffuse,20,60,3,3,0.05,0.95,0.9316966055038056,5,2.0,1,2.0,1,2.0,1
4504,min_diffuse,20,60,3,3,0.05,0.95,0.9434909291252076,24,3.0,0,2.0,1,2.0,1
4505,min_diffuse,20,60,3,3,0.05,0.95,0.8017456791879578,7,2.0,1,2.0,1,2.0,1
4506,min_diffuse,20,60,3,3,0.05,0.95,0.8793181487410432,14,2.0,1,2.0,1,2.0,1
4507,min_diffuse,20,60,3,3,0.05,0.95,0.8761978290030369,9,2.0,1,2.0,1,2.0,1
4508,min_diffuse,20,60,3,3,0.05,0.95,0.9332922774741056,17,2.0,1,2.0,1,2.0,1
4509,min_diffuse,20,60,3,3,0.05,0.95,0.8555387481838436,4,2.0,1,2.0,1,2.0,1
4510,min_diffuse,20,60,3,3,0.05,0.95,0.8679248762079692,6,2.0,1,2.0,1,2.0,1
4511,min_diffuse,20,60,3,3,0.05,0.95,0.9256964167248511,27,3.0,0,2.0,1,2.0,1
4512,min_diffuse,20,60,3,3,0.05,0.95,0.88708825025062,33,2.0,1,2.0,1,2.0,1
4513,min_diffuse,20,60,3,3,0.05,0.95,0.923738148572756,17,3.0,0,2.0,1,2.0,1
4514,min_diffuse,20,60,3,3,0.05,0.95,0.8789861197816883,13,2.0,1,2.0,1,2.0,1
4515,min_diffuse,20,60,3,3,0.05,0.95,0.8873798053641786,21,3.0,0,3.0,0,2.0,1
4516,min_diffuse,20,60,3,3,0.05,0.95,0.8964176503175049,24,3.0,0,2.0,1,2.0,1
4517,min_diffuse,20,60,3,3,0.05,0.95,0.9199990303768664,19,3.0,0,2.0,1,2.0,1
4518,min_diffuse,20,60,3,3,0.05,0.95,0.8710630075781147,7,2.0,1,2.0,1,2.0,1
4519,min_diffuse,20,60,3,3,0.05,0.95,0.8939165761508728,7,2.0,1,2.0,1,2.0,1
4520,min_diffuse,20,60,3,3,0.05,0.95,0.9222295623267384,11,2.0,1,2.0,1,2.0,1
4521,min_diffuse,20,60,3,3,0.05,0.95,0.9482800954641788,25,3.0,1,3.0,1,3.0,1
4522,min_diffuse,20,60,3,3,0.05,0.95,0.9477527411257456,15,3.0,0,2.0,1,2.0,1
4523,min_diffuse,20,60,3,3,0.05,0.95,0.7905299767621928,5,2.0,0,1.0,1,1.0,1
4524,min_diffuse,20,60,3,3,0.05,0.95,0.9024969784319782,21,3.0,0,2.0,1,3.0,0
4525,min_diffuse,20,60,3,3,0.05,0.95,0.8679828689021767,6,2.0,1,2.0,1,2.0,1
4526,min_diffuse,20,60,3,3,0.05,0.95,0.8999127979936886,11,2.0,1,2.0,1,2.0,1
4527,min_diffuse,20,60,3,3,0.05,0.95,0.8917427840294504,13,2.0,1,2.0,1,2.0,1
4528,min_diffuse,20,60,3,3,0.05,0.95,0.89306854418983,6,2.0,1,2.0,1,2.0,1
4529,min_diffuse,20,60,3,3,0.05,0.95,0.8840915489127995,9,2.0,1,2.0,1,2.0,1
4530,min_diffuse,20,60,3,3,0.05,0.95,0.9314863862962126,11,2.0,1,2.0,1,2.0,1
4531,min_diffuse,20,60,3,3,0.05,0.95,0.919289601741326,9,2.0,1,2.0,1,2.0,1
4532,min_diffuse,20,60,3,3,0.05,0.95,0.9193306396821976,19,2.0,1,2.0,1,2.0,1
4533,min_diffuse,20,60,3,3,0.05,0.95,0.9418804276551486,15,2.0,1,2.0,1,2.0,1
4534,min_diffuse,20,60,3,3,0.05,0.95,0.9390253503691518,21,3.0,0,2.0,1,2.0,1
4535,min_diffuse,20,60,3,3,0.05,0.95,0.944016221137534,15,2.0,1,2.0,1,3.0,0
4536,min_diffuse,20,60,3,3,0.05,0.95,0.935545429081664,32,3.0,1,3.0,1,3.0,1
4537,min_diffuse,20,60,3,3,0.05,0.95,0.9462272552819564,58,4.0,0,3.0,1,3.0,1
4538,min_diffuse,20,60,3,3,0.05,0.95,0.9202451200249412,18,2.0,1,2.0,1,2.0,1
4539,min_diffuse,20,60,3,3,0.05,0.95,0.9283917206073172,12,2.0,1,2.0,1,2.0,1
4540,min_diffuse,20,60,3,3,0.05,0.95,0.9150773949310084,34,3.0,1,3.0,1,3.0,1
4541,min_diffuse,20,60,3,3,0.05,0.95,0.8918998451831003,7,2.0,1,2.0,1,2.0,1
4542,min_diffuse,20,60,3,3,0.05,0.95,0.9448596896414412,27,3.0,0,2.0,1,2.0,1
4543,min_diffuse,20,60,3,3,0.05,0.95,0.8924365634149632,8,2.0,1,2.0,1,2.0,1
4544,min_diffuse,20,60,3,3,0.05,0.95,0.9288021507455856,26,3.0,0,3.0,0,2.0,1
4545,min_diffuse,20,60,3,3,0.05,0.95,0.9347459024860504,6,2.0,1,2.0,1,2.0,1
4546,min_diffuse,20,60,3,3,0.05,0.95,0.9183331549305932,12,2.0,1,2.0,1,2.0,1
4547,min_diffuse,20,60,3,3,0.05,0.95,0.9326640961944864,15,2.0,1,2.0,1,2.0,1
4548,min_diffuse,20,60,3,3,0.05,0.95,0.8075464950779988,10,2.0,1,2.0,1,2.0,1
4549,min_diffuse,20,60,3,3,0.05,0.95,0.9096449546585154,45,4.0,0,3.0,1,3.0,1
4550,min_diffuse,20,60,3,3,0.05,0.95,0.9387771419851006,61,4.0,0,3.0,1,3.0,1
4551,min_diffuse,20,60,3,3,0.05,0.95,0.8591629669588905,14,3.0,0,2.0,1,2.0,1
4552,min_diffuse,20,60,3,3,0.05,0.95,0.8729390972955411,17,2.0,1,2.0,1,2.0,1
4553,min_diffuse,20,60,3,3,0.05,0.95,0.8935202718838166,14,2.0,1,2.0,1,2.0,1
4554,min_diffuse,20,60,3,3,0.05,0.95,0.9139008197777676,9,2.0,1,2.0,1,2.0,1
4555,min_diffuse,20,60,3,3,0.05,0.95,0.8876225616963226,7,2.0,1,2.0,1,2.0,1
4556,min_diffuse,20,60,3,3,0.05,0.95,0.8718095307196203,20,3.0,0,2.0,1,2.0,1
4557,min_diffuse,20,60,3,3,0.05,0.95,0.9258975398385766,28,3.0,1,3.0,1,3.0,1
4558,min_diffuse,20,60,3,3,0.05,0.95,0.9111878695559144,11,2.0,1,2.0,1,2.0,1
4559,min_diffuse,20,60,3,3,0.05,0.95,0.8119321177202512,5,2.0,1,2.0,1,2.0,1
4560,min_diffuse,20,60,3,3,0.05,0.95,0.9411288613998116,14,2.0,1,2.0,1,2.0,1
4561,min_diffuse,20,60,3,3,0.05,0.95,0.9329774934450612,25,3.0,1,3.0,1,3.0,1
4562,min_diffuse,20,60,3,3,0.05,0.95,0.9358610788517404,19,3.0,0,2.0,1,3.0,0
4563,min_diffuse,20,60,3,3,0.05,0.95,0.920444854861456,13,2.0,1,2.0,1,2.0,1
4564,min_diffuse,20,60,3,3,0.05,0.95,0.9104549841135604,13,2.0,1,2.0,1,2.0,1
4565,min_diffuse,20,60,3,3,0.05,0.95,0.947064349009367,8,2.0,1,2.0,1,2.0,1
4566,min_diffuse,20,60,3,3,0.05,0.95,0.9448812940336032,26,2.0,1,2.0,1,2.0,1
4567,min_diffuse,20,60,3,3,0.05,0.95,0.930335556466293,38,3.0,1,3.0,1,3.0,1
4568,min_diffuse,20,60,3,3,0.05,0.95,0.8982845646049156,20,3.0,0,2.0,1,2.0,1
4569,min_diffuse,20,60,3,3,0.05,0.95,0.7965289598255698,7,2.0,1,2.0,1,2.0,1
4570,min_diffuse,20,60,3,3,0.05,0.95,0.930921435463962,18,3.0,1,3.0,1,3.0,1
4571,min_diffuse,20,60,3,3,0.05,0.95,0.938205681769239,13,2.0,1,2.0,1,2.0,1
4572,min_diffuse,20,60,3,3,0.05,0.95,0.8922437309067057,7,2.0,1,2.0,1,2.0,1
4573,min_diffuse,20,60,3,3,0.05,0.95,0.8736157580755305,7,2.0,1,2.0,1,2.0,1
4574,min_diffuse,20,60,3,3,0.05,0.95,0.8836055224177083,20,3.0,0,2.0,1,2.0,1
4575,min_diffuse,20,60,3,3,0.05,0.95,0.9155787496184306,13,2.0,1,2.0,1,2.0,1
4576,min_diffuse,20,60,3,3,0.05,0.95,0.9118522753681116,19,3.0,0,2.0,1,2.0,1
4577,min_diffuse,20,60,3,3,0.05,0.95,0.9221773638050774,24,3.0,1,3.0,1,3.0,1
4578,min_diffuse,20,60,3,3,0.05,0.95,0.9114701911596644,4,2.0,1,2.0,1,2.0,1
4579,min_diffuse,20,60,3,3,0.05,0.95,0.8922720635955056,10,2.0,1,2.0,1,2.0,1
4580,min_diffuse,20,60,3,3,0.05,0.95,0.9258682926731872,23,2.0,1,2.0,1,2.0,1
4581,min_diffuse,20,60,3,3,0.05,0.95,0.949623559979964,33,3.0,0,2.0,1,2.0,1
4582,min_diffuse,20,60,3,3,0.05,0.95,0.8658332444504576,10,2.0,1,2.0,1,2.0,1
4583,min_diffuse,20,60,3,3,0.05,0.95,0.9459709239936236,16,2.0,1,2.0,1,2.0,1
4584,min_diffuse,20,60,3,3,0.05,0.95,0.9408076231828848,24,3.0,1,3.0,1,3.0,1
4585,min_diffuse,20,60,3,3,0.05,0.95,0.8446189656424468,15,2.0,1,2.0,1,2.0,1
4586,min_diffuse,20,60,3,3,0.05,0.95,0.9017227457633664,5,2.0,0,1.0,1,2.0,0
4587,min_diffuse,20,60,3,3,0.05,0.95,0.888593353222395,6,2.0,1,2.0,1,2.0,1
4588,min_diffuse,20,60,3,3,0.05,0.95,0.9196956954573146,16,3.0,0,2.0,1,2.0,1
4589,min_diffuse,20,60,3,3,0.05,0.95,0.912213797375502,8,2.0,1,2.0,1,2.0,1
4590,min_diffuse,20,60,3,3,0.05,0.95,0.9482518668238682,5,2.0,1,2.0,1,2.0,1
4591,min_diffuse,20,60,3,3,0.05,0.95,0.9129471246123116,26,3.0,0,2.0,1,2.0,1
4592,min_diffuse,20,60,3,3,0.05,0.95,0.8448441751613027,13,2.0,1,2.0,1,2.0,1
4593,min_diffuse,20,60,3,3,0.05,0.95,0.880602812154955,5,2.0,1,2.0,1,2.0,1
4594,min_diffuse,20,60,3,3,0.05,0.95,0.8101362582602538,9,2.0,1,2.0,1,2.0,1
4595,min_diffuse,20,60,3,3,0.05,0.95,0.8433524673564504,10,2.0,1,2.0,1,2.0,1
4596,min_diffuse,20,60,3,3,0.05,0.95,0.9383127647534718,25,3.0,0,2.0,1,3.0,0
4597,min_diffuse,20,60,3,3,0.05,0.95,0.8150447366178077,8,2.0,1,2.0,1,2.0,1
4598,min_diffuse,20,60,3,3,0.05,0.95,0.8617638453881145,6,2.0,1,2.0,1,2.0,1
4599,min_diffuse,20,60,3,3,0.05,0.95,0.8922868223387737,9,2.0,1,2.0,1,2.0,1
4600,min_diffuse,20,60,3,3,0.05,0.95,0.8511074266985177,9,2.0,1,2.0,1,2.0,1
4601,min_diffuse,20,60,3,3,0.05,0.95,0.9086109712879128,14,2.0,1,2.0,1,2.0,1
4602,min_diffuse,20,60,3,3,0.05,0.95,0.8924094073530614,17,2.0,1,2.0,1,2.0,1
4603,min_diffuse,20,60,3,3,0.05,0.95,0.9477566443349136,30,3.0,1,3.0,1,3.0,1
4604,min_diffuse,20,60,3,3,0.05,0.95,0.9034574999432982,21,3.0,0,2.0,1,2.0,1
4605,min_diffuse,20,60,3,3,0.05,0.95,0.909228579822079,10,2.0,1,2.0,1,2.0,1
4606,min_diffuse,20,60,3,3,0.05,0.95,0.8492907780646044,7,2.0,1,2.0,1,2.0,1
4607,min_diffuse,20,60,3,3,0.05,0.95,0.9463341032450148,50,4.0,0,3.0,1,3.0,1
4608,min_diffuse,20,60,3,3,0.05,0.95,0.8909971950499693,9,2.0,1,2.0,1,2.0,1
4609,min_diffuse,20,60,3,3,0.05,0.95,0.93994000633771,7,2.0,1,2.0,1,2.0,1
4610,min_diffuse,20,60,3,3,0.05,0.95,0.7871379690167825,19,3.0,0,2.0,1,2.0,1
4611,min_diffuse,20,60,3,3,0.05,0.95,0.8386194965041611,4,2.0,0,1.0,1,1.0,1
4612,min_diffuse,20,60,3,3,0.05,0.95,0.8708382667542258,7,2.0,1,2.0,1,2.0,1
4613,min_diffuse,20,60,3,3,0.05,0.95,0.9014525823215092,16,2.0,1,2.0,1,2.0,1
4614,min_diffuse,20,60,3,3,0.05,0.95,0.8880676948186097,50,3.0,1,3.0,1,3.0,1
4615,min_diffuse,20,60,3,3,0.05,0.95,0.9103066786563648,17,3.0,0,2.0,1,2.0,1
4616,min_diffuse,20,60,3,3,0.05,0.95,0.9148840254184276,18,3.0,0,2.0,1,2.0,1
4617,min_diffuse,20,60,3,3,0.05,0.95,0.9366947969366528,16,2.0,1,2.0,1,2.0,1
4618,min_diffuse,20,60,3,3,0.05,0.95,0.830059635303218,9,2.0,1,2.0,1,2.0,1
4619,min_diffuse,20,60,3,3,0.05,0.95,0.7780140739604566,10,2.0,1,2.0,1,2.0,1
4620,min_diffuse,20,60,3,3,0.05,0.95,0.9265395645066724,31,3.0,0,2.0,1,2.0,1
4621,min_diffuse,20,60,3,3,0.05,0.95,0.8888615951088826,6,2.0,1,2.0,1,2.0,1
4622,min_diffuse,20,60,3,3,0.05,0.95,0.9458710638696972,7,2.0,1,2.0,1,2.0,1
4623,min_diffuse,20,60,3,3,0.05,0.95,0.9485264790453456,45,3.0,0,2.0,1,2.0,1
4624,min_diffuse,20,60,3,3,0.05,0.95,0.8918727911736726,5,2.0,0,1.0,1,1.0,1
4625,min_diffuse,20,60,3,3,0.05,0.95,0.9339164019458795,6,2.0,1,2.0,1,2.0,1
4626,min_diffuse,20,60,3,3,0.05,0.95,0.8762716175695023,13,2.0,1,3.0,0,3.0,0
4627,min_diffuse,20,60,3,3,0.05,0.95,0.9398064166912984,18,3.0,0,2.0,1,3.0,0
4628,min_diffuse,20,60,3,3,0.05,0.95,0.9498327400735006,23,3.0,0,2.0,1,2.0,1
4629,min_diffuse,20,60,3,3,0.05,0.95,0.8044895062500478,12,2.0,1,2.0,1,2.0,1
4630,min_diffuse,20,60,3,3,0.05,0.95,0.9271205850387664,25,3.0,0,3.0,0,2.0,1
4631,min_diffuse,20,60,3,3,0.05,0.95,0.9373600324232656,20,3.0,0,2.0,1,2.0,1
4632,min_diffuse,20,60,3,3,0.05,0.95,0.9263064868453648,16,3.0,0,2.0,1,2.0,1
4633,min_diffuse,20,60,3,3,0.05,0.95,0.8711682966170168,8,2.0,1,2.0,1,2.0,1
4634,min_diffuse,20,60,3,3,0.05,0.95,0.8922375792489192,14,2.0,1,2.0,1,3.0,0
4635,min_diffuse,20,60,3,3,0.05,0.95,0.9472004382535194,14,3.0,0,2.0,1,2.0,1
4636,min_diffuse,20,60,3,3,0.05,0.95,0.8724947293512754,5,2.0,1,2.0,1,2.0,1
4637,min_diffuse,20,60,3,3,0.05,0.95,0.9174383702099138,43,3.0,0,3.0,0,2.0,1
4638,min_diffuse,20,60,3,3,0.05,0.95,0.8077533802957205,5,2.0,1,2.0,1,2.0,1
4639,min_diffuse,20,60,3,3,0.05,0.95,0.910961329384636,8,2.0,1,2.0,1,2.0,1
4640,min_diffuse,20,60,3,3,0.05,0.95,0.8731564558663274,27,3.0,0,2.0,1,2.0,1
4641,min_diffuse,20,60,3,3,0.05,0.95,0.9427285358646582,16,3.0,0,2.0,1,3.0,0
4642,min_diffuse,20,60,3,3,0.05,0.95,0.919015159901647,13,2.0,1,2.0,1,2.0,1
4643,min_diffuse,20,60,3,3,0.05,0.95,0.8476808576938102,6,2.0,1,2.0,1,2.0,1
4644,min_diffuse,20,60,3,3,0.05,0.95,0.9053438575998956,9,2.0,1,3.0,0,3.0,0
4645,min_diffuse,20,60,3,3,0.05,0.95,0.9261125900730244,5,2.0,0,1.0,1,2.0,0
4646,min_diffuse,20,60,3,3,0.05,0.95,0.93189205124633,32,3.0,1,3.0,1,3.0,1
4647,min_diffuse,20,60,3,3,0.05,0.95,0.948542277823307,56,4.0,0,4.0,0,3.0,1
4648,min_diffuse,20,60,3,3,0.05,0.95,0.9492865190302467,25,3.0,0,2.0,1,2.0,1
4649,min_diffuse,20,60,3,3,0.05,0.95,0.9484770647596634,27,3.0,0,2.0,1,2.0,1
4650,min_diffuse,20,60,3,3,0.05,0.95,0.9360439173712504,39,4.0,0,3.0,1,4.0,0
4651,min_diffuse,20,60,3,3,0.05,0.95,0.9275681434583568,20,3.0,0,2.0,1,2.0,1
4652,min_diffuse,20,60,3,3,0.05,0.95,0.9001398737579791,16,2.0,1,2.0,1,2.0,1
4653,min_diffuse,20,60,3,3,0.05,0.95,0.9446051594763224,25,3.0,0,3.0,0,2.0,1
4654,min_diffuse,20,60,3,3,0.05,0.95,0.922818646436212,8,2.0,1,2.0,1,2.0,1
4655,min_diffuse,20,60,3,3,0.05,0.95,0.8386634209553157,11,2.0,1,2.0,1,2.0,1
4656,min_diffuse,20,60,3,3,0.05,0.95,0.933034638208074,16,2.0,1,2.0,1,2.0,1
4657,min_diffuse,20,60,3,3,0.05,0.95,0.9320146781311416,10,2.0,1,2.0,1,2.0,1
4658,min_diffuse,20,60,3,3,0.05,0.95,0.9297608653531608,13,2.0,1,2.0,1,3.0,0
4659,min_diffuse,20,60,3,3,0.05,0.95,0.8650344822255277,9,2.0,1,2.0,1,2.0,1
4660,min_diffuse,20,60,3,3,0.05,0.95,0.9261212187942088,7,2.0,1,2.0,1,2.0,1
4661,min_diffuse,20,60,3,3,0.05,0.95,0.9215385178080008,7,2.0,1,2.0,1,2.0,1
4662,min_diffuse,20,60,3,3,0.05,0.95,0.9474676806574012,20,3.0,1,3.0,1,3.0,1
4663,min_diffuse,20,60,3,3,0.05,0.95,0.9195201551766942,24,3.0,0,2.0,1,2.0,1
4664,min_diffuse,20,60,3,3,0.05,0.95,0.8539539812949709,13,2.0,1,2.0,1,2.0,1
4665,min_diffuse,20,60,3,3,0.05,0.95,0.9396541038237328,22,3.0,0,3.0,0,2.0,1
4666,min_diffuse,20,60,3,3,0.05,0.95,0.9169362244664664,52,4.0,0,3.0,1,3.0,1
4667,min_diffuse,20,60,3,3,0.05,0.95,0.938817694848206,46,3.0,1,3.0,1,3.0,1
4668,min_diffuse,20,60,3,3,0.05,0.95,0.8897717690984261,10,2.0,1,2.0,1,2.0,1
4669,min_diffuse,20,60,3,3,0.05,0.95,0.9430714672642893,20,3.0,0,2.0,1,3.0,0
4670,min_diffuse,20,60,3,3,0.05,0.95,0.8454042009542773,11,2.0,1,2.0,1,2.0,1
4671,min_diffuse,20,60,3,3,0.05,0.95,0.9293175665385752,15,2.0,1,2.0,1,2.0,1
4672,min_diffuse,20,60,3,3,0.05,0.95,0.8999489673936983,11,2.0,1,2.0,1,2.0,1
4673,min_diffuse,20,60,3,3,0.05,0.95,0.9170009094204828,39,3.0,1,3.0,1,3.0,1
4674,min_diffuse,20,60,3,3,0.05,0.95,0.8586807491376666,10,2.0,1,2.0,1,2.0,1
4675,min_diffuse,20,60,3,3,0.05,0.95,0.9143015814559644,41,3.0,0,3.0,0,2.0,1
4676,min_diffuse,20,60,3,3,0.05,0.95,0.9259368724475466,21,3.0,0,2.0,1,2.0,1
4677,min_diffuse,20,60,3,3,0.05,0.95,0.928737244101141,49,3.0,0,3.0,0,2.0,1
4678,min_diffuse,20,60,3,3,0.05,0.95,0.8868531207762367,13,2.0,1,2.0,1,2.0,1
4679,min_diffuse,20,60,3,3,0.05,0.95,0.9316131369462268,20,3.0,0,2.0,1,3.0,0
4680,min_diffuse,20,60,3,3,0.05,0.95,0.933852005694564,12,3.0,0,2.0,1,2.0,1
4681,min_diffuse,20,60,3,3,0.05,0.95,0.8916681034726711,15,3.0,0,2.0,1,3.0,0
4682,min_diffuse,20,60,3,3,0.05,0.95,0.851227918013187,11,2.0,1,2.0,1,2.0,1
4683,min_diffuse,20,60,3,3,0.05,0.95,0.9059768333040452,24,3.0,0,3.0,0,2.0,1
4684,min_diffuse,20,60,3,3,0.05,0.95,0.8442048018665288,9,2.0,1,2.0,1,2.0,1
4685,min_diffuse,20,60,3,3,0.05,0.95,0.9248528667987428,11,2.0,1,2.0,1,2.0,1
4686,min_diffuse,20,60,3,3,0.05,0.95,0.8757660493960507,19,3.0,0,2.0,1,2.0,1
4687,min_diffuse,20,60,3,3,0.05,0.95,0.9382786787067618,26,3.0,1,3.0,1,3.0,1
4688,min_diffuse,20,60,3,3,0.05,0.95,0.9357979371500006,28,3.0,0,2.0,1,2.0,1
4689,min_diffuse,20,60,3,3,0.05,0.95,0.9390008100422802,15,2.0,1,2.0,1,2.0,1
4690,min_diffuse,20,60,3,3,0.05,0.95,0.9376183748036956,10,2.0,1,2.0,1,2.0,1
4691,min_diffuse,20,60,3,3,0.05,0.95,0.8946682922770093,21,3.0,0,2.0,1,2.0,1
4692,min_diffuse,20,60,3,3,0.05,0.95,0.8897855920827072,9,2.0,1,2.0,1,2.0,1
4693,min_diffuse,20,60,3,3,0.05,0.95,0.8539068631780298,18,2.0,1,2.0,1,2.0,1
4694,min_diffuse,20,60,3,3,0.05,0.95,0.9312755567231784,11,2.0,1,2.0,1,2.0,1
4695,min_diffuse,20,60,3,3,0.05,0.95,0.9357616991455372,14,2.0,1,2.0,1,2.0,1
4696,min_diffuse,20,60,3,3,0.05,0.95,0.9084754485554783,31,3.0,0,2.0,1,2.0,1
4697,min_diffuse,20,60,3,3,0.05,0.95,0.9212585708194668,50,3.0,1,3.0,1,3.0,1
4698,min_diffuse,20,60,3,3,0.05,0.95,0.9265632056206994,30,3.0,0,3.0,0,2.0,1
4699,min_diffuse,20,60,3,3,0.05,0.95,0.9247462928231348,12,2.0,1,2.0,1,2.0,1
4700,min_diffuse,20,60,3,3,0.05,0.95,0.9072910572282282,15,3.0,0,2.0,1,2.0,1
4701,min_diffuse,20,60,3,3,0.05,0.95,0.9403830438501783,21,3.0,0,2.0,1,2.0,1
4702,min_diffuse,20,60,3,3,0.05,0.95,0.9387251762508544,18,2.0,1,2.0,1,2.0,1
4703,min_diffuse,20,60,3,3,0.05,0.95,0.9087037749052184,17,2.0,1,2.0,1,2.0,1
4704,min_diffuse,20,60,3,3,0.05,0.95,0.8663734917643761,19,3.0,1,3.0,1,3.0,1
4705,min_diffuse,20,60,3,3,0.05,0.95,0.9444121972083052,23,3.0,0,3.0,0,2.0,1
4706,min_diffuse,20,60,3,3,0.05,0.95,0.757769691661997,6,2.0,1,2.0,1,2.0,1
4707,min_diffuse,20,60,3,3,0.05,0.95,0.9421930383759236,16,2.0,1,2.0,1,2.0,1
4708,min_diffuse,20,60,3,3,0.05,0.95,0.8994944238865973,15,2.0,1,2.0,1,2.0,1
4709,min_diffuse,20,60,3,3,0.05,0.95,0.8320238379082052,6,2.0,0,1.0,1,2.0,0
4710,min_diffuse,20,60,3,3,0.05,0.95,0.9083436244729212,15,2.0,1,2.0,1,2.0,1
4711,min_diffuse,20,60,3,3,0.05,0.95,0.8822935722011277,10,2.0,1,2.0,1,2.0,1
4712,min_diffuse,20,60,3,3,0.05,0.95,0.9034371745265248,9,2.0,1,2.0,1,2.0,1
4713,min_diffuse,20,60,3,3,0.05,0.95,0.9405985129555736,28,3.0,1,3.0,1,3.0,1
4714,min_diffuse,20,60,3,3,0.05,0.95,0.7419352542659938,9,2.0,1,2.0,1,2.0,1
4715,min_diffuse,20,60,3,3,0.05,0.95,0.9031273128795996,14,3.0,1,3.0,1,3.0,1
4716,min_diffuse,20,60,3,3,0.05,0.95,0.948110796026237,17,3.0,1,3.0,1,3.0,1
4717,min_diffuse,20,60,3,3,0.05,0.95,0.939179951741974,21,3.0,1,3.0,1,3.0,1
4718,min_diffuse,20,60,3,3,0.05,0.95,0.9209342149535557,62,3.0,1,3.0,1,3.0,1
4719,min_diffuse,20,60,3,3,0.05,0.95,0.8987060060789807,21,3.0,0,2.0,1,2.0,1
4720,min_diffuse,20,60,3,3,0.05,0.95,0.9391930726799148,19,3.0,0,2.0,1,2.0,1
4721,min_diffuse,20,60,3,3,0.05,0.95,0.8481866435424914,10,2.0,1,2.0,1,3.0,0
4722,min_diffuse,20,60,3,3,0.05,0.95,0.9484685006959556,24,3.0,0,2.0,1,3.0,0
4723,min_diffuse,20,60,3,3,0.05,0.95,0.9149016073034678,12,2.0,1,2.0,1,2.0,1
4724,min_diffuse,20,60,3,3,0.05,0.95,0.8971569140592963,11,2.0,1,2.0,1,2.0,1
4725,min_diffuse,20,60,3,3,0.05,0.95,0.9439199593548924,15,2.0,1,2.0,1,3.0,0
4726,min_diffuse,20,60,3,3,0.05,0.95,0.8858417473874135,11,2.0,1,2.0,1,2.0,1
4727,min_diffuse,20,60,3,3,0.05,0.95,0.948184284364193,55,3.0,1,3.0,1,3.0,1
4728,min_diffuse,20,60,3,3,0.05,0.95,0.9415650606028202,26,3.0,0,2.0,1,2.0,1
4729,min_diffuse,20,60,3,3,0.05,0.95,0.916726974714838,16,3.0,0,2.0,1,2.0,1
4730,min_diffuse,20,60,3,3,0.05,0.95,0.8270632345167641,5,2.0,1,2.0,1,2.0,1
4731,min_diffuse,20,60,3,3,0.05,0.95,0.8937320785017109,23,3.0,0,2.0,1,2.0,1
4732,min_diffuse,20,60,3,3,0.05,0.95,0.9413825743835526,69,3.0,1,3.0,1,3.0,1
4733,min_diffuse,20,60,3,3,0.05,0.95,0.9436348487148836,29,3.0,1,3.0,1,3.0,1
4734,min_diffuse,20,60,3,3,0.05,0.95,0.946924399597076,16,3.0,0,2.0,1,2.0,1
4735,min_diffuse,20,60,3,3,0.05,0.95,0.8783578896077568,33,3.0,0,2.0,1,2.0,1
4736,min_diffuse,20,60,3,3,0.05,0.95,0.9418508174495482,12,2.0,1,2.0,1,2.0,1
4737,min_diffuse,20,60,3,3,0.05,0.95,0.9136412530624278,28,3.0,0,2.0,1,2.0,1
4738,min_diffuse,20,60,3,3,0.05,0.95,0.8359914861519536,7,2.0,1,2.0,1,2.0,1
4739,min_diffuse,20,60,3,3,0.05,0.95,0.9263634482058672,14,2.0,1,2.0,1,2.0,1
4740,min_diffuse,20,60,3,3,0.05,0.95,0.9375951430856708,33,3.0,1,3.0,1,3.0,1
4741,min_diffuse,20,60,3,3,0.05,0.95,0.8814606555486085,19,3.0,0,2.0,1,2.0,1
4742,min_diffuse,20,60,3,3,0.05,0.95,0.8582338788365402,23,3.0,0,2.0,1,2.0,1
4743,min_diffuse,20,60,3,3,0.05,0.95,0.8576796330936234,8,2.0,1,2.0,1,2.0,1
4744,min_diffuse,20,60,3,3,0.05,0.95,0.8415134093306326,29,2.0,1,2.0,1,2.0,1
4745,min_diffuse,20,60,3,3,0.05,0.95,0.9200517259180946,38,3.0,1,3.0,1,3.0,1
4746,min_diffuse,20,60,3,3,0.05,0.95,0.8447897760134927,7,2.0,1,2.0,1,2.0,1
4747,min_diffuse,20,60,3,3,0.05,0.95,0.9348619120847796,17,3.0,0,2.0,1,3.0,0
4748,min_diffuse,20,60,3,3,0.05,0.95,0.9183741839511148,9,2.0,1,2.0,1,2.0,1
4749,min_diffuse,20,60,3,3,0.05,0.95,0.91826073451815,9,2.0,1,2.0,1,2.0,1
4750,min_diffuse,20,60,3,3,0.05,0.95,0.8618266304317198,4,2.0,0,1.0,1,2.0,0
4751,min_diffuse,20,60,3,3,0.05,0.95,0.8957345255574313,37,3.0,1,3.0,1,3.0,1
4752,min_diffuse,20,60,3,3,0.05,0.95,0.9313271552469146,44,3.0,0,3.0,0,2.0,1
4753,min_diffuse,20,60,3,3,0.05,0.95,0.936654415830748,23,3.0,1,3.0,1,3.0,1
4754,min_diffuse,20,60,3,3,0.05,0.95,0.9281792594793796,21,3.0,0,2.0,1,2.0,1
4755,min_diffuse,20,60,3,3,0.05,0.95,0.940827505675802,53,4.0,0,3.0,1,3.0,1
4756,min_diffuse,20,60,3,3,0.05,0.95,0.9455985741158984,24,3.0,1,3.0,1,3.0,1
4757,min_diffuse,20,60,3,3,0.05,0.95,0.8552061012506892,15,3.0,0,2.0,1,3.0,0
4758,min_diffuse,20,60,3,3,0.05,0.95,0.9222750860747704,18,3.0,0,2.0,1,2.0,1
4759,min_diffuse,20,60,3,3,0.05,0.95,0.9423036386913302,23,3.0,1,3.0,1,3.0,1
4760,min_diffuse,20,60,3,3,0.05,0.95,0.936716687646167,7,2.0,1,2.0,1,2.0,1
4761,min_diffuse,20,60,3,3,0.05,0.95,0.9340587146044792,12,2.0,1,2.0,1,2.0,1
4762,min_diffuse,20,60,3,3,0.05,0.95,0.8871634787398847,11,2.0,1,2.0,1,2.0,1
4763,min_diffuse,20,60,3,3,0.05,0.95,0.8961590859265706,11,2.0,1,2.0,1,2.0,1
4764,min_diffuse,20,60,3,3,0.05,0.95,0.9450951103708914,14,3.0,0,3.0,0,2.0,1
4765,min_diffuse,20,60,3,3,0.05,0.95,0.9488998427838142,19,3.0,1,3.0,1,3.0,1
4766,min_diffuse,20,60,3,3,0.05,0.95,0.8240004195586131,6,2.0,1,2.0,1,2.0,1
4767,min_diffuse,20,60,3,3,0.05,0.95,0.9123313421633434,5,2.0,1,2.0,1,2.0,1
4768,min_diffuse,20,60,3,3,0.05,0.95,0.8842629806035109,20,3.0,0,3.0,0,2.0,1
4769,min_diffuse,20,60,3,3,0.05,0.95,0.9323178397990312,10,2.0,1,2.0,1,2.0,1
4770,min_diffuse,20,60,3,3,0.05,0.95,0.93559267161508,14,2.0,1,2.0,1,2.0,1
4771,min_diffuse,20,60,3,3,0.05,0.95,0.9029073271453844,13,2.0,1,2.0,1,3.0,0
4772,min_diffuse,20,60,3,3,0.05,0.95,0.9215743385448008,30,3.0,1,3.0,1,3.0,1
4773,min_diffuse,20,60,3,3,0.05,0.95,0.923168108807348,12,2.0,1,2.0,1,2.0,1
4774,min_diffuse,20,60,3,3,0.05,0.95,0.8781034822841443,6,2.0,1,2.0,1,2.0,1
4775,min_diffuse,20,60,3,3,0.05,0.95,0.9398898861935372,7,2.0,1,2.0,1,2.0,1
4776,min_diffuse,20,60,3,3,0.05,0.95,0.9390858882547214,9,2.0,1,2.0,1,2.0,1
4777,min_diffuse,20,60,3,3,0.05,0.95,0.9190222680470904,6,2.0,1,2.0,1,2.0,1
4778,min_diffuse,20,60,3,3,0.05,0.95,0.8874317514217398,17,2.0,1,2.0,1,2.0,1
4779,min_diffuse,20,60,3,3,0.05,0.95,0.90125978002524,19,3.0,0,2.0,1,2.0,1
4780,min_diffuse,20,60,3,3,0.05,0.95,0.8355650096591437,19,3.0,0,2.0,1,3.0,0
4781,min_diffuse,20,60,3,3,0.05,0.95,0.8897410931008585,14,2.0,1,2.0,1,2.0,1
4782,min_diffuse,20,60,3,3,0.05,0.95,0.9394968724130044,10,2.0,1,2.0,1,2.0,1
4783,min_diffuse,20,60,3,3,0.05,0.95,0.8809095521963745,4,2.0,1,2.0,1,2.0,1
4784,min_diffuse,20,60,3,3,0.05,0.95,0.9292232963659316,32,3.0,1,3.0,1,3.0,1
4785,min_diffuse,20,60,3,3,0.05,0.95,0.840900769232745,14,2.0,1,2.0,1,2.0,1
4786,min_diffuse,20,60,3,3,0.05,0.95,0.9376359616740072,5,2.0,1,2.0,1,2.0,1
4787,min_diffuse,20,60,3,3,0.05,0.95,0.8395665680107607,11,2.0,1,2.0,1,2.0,1
4788,min_diffuse,20,60,3,3,0.05,0.95,0.8356198163687444,3,1.0,1,2.0,0,2.0,0
4789,min_diffuse,20,60,3,3,0.05,0.95,0.9111417419731542,13,3.0,0,2.0,1,3.0,0
4790,min_diffuse,20,60,3,3,0.05,0.95,0.948659340921864,15,3.0,0,2.0,1,3.0,0
4791,min_diffuse,20,60,3,3,0.05,0.95,0.9443113247672322,8,2.0,1,2.0,1,2.0,1
4792,min_diffuse,20,60,3,3,0.05,0.95,0.9122165962771632,30,3.0,1,3.0,1,3.0,1
4793,min_diffuse,20,60,3,3,0.05,0.95,0.9177290362649946,6,2.0,1,2.0,1,2.0,1
4794,min_diffuse,20,60,3,3,0.05,0.95,0.9420245097514076,48,3.0,1,3.0,1,3.0,1
4795,min_diffuse,20,60,3,3,0.05,0.95,0.8705589029030878,5,2.0,0,1.0,1,2.0,0
4796,min_diffuse,20,60,3,3,0.05,0.95,0.8198353199007788,4,2.0,0,1.0,1,1.0,1
4797,min_diffuse,20,60,3,3,0.05,0.95,0.920557619254874,31,3.0,0,2.0,1,2.0,1
4798,min_diffuse,20,60,3,3,0.05,0.95,0.9203250902547656,15,2.0,1,2.0,1,2.0,1
4799,min_diffuse,20,60,3,3,0.05,0.95,0.9481514883616992,64,4.0,0,4.0,0,3.0,1
4800,min_diffuse,20,60,3,3,0.05,0.95,0.8683768684241583,22,3.0,0,3.0,0,2.0,1
4801,min_diffuse,20,60,3,3,0.05,0.95,0.8679262106210678,7,2.0,1,2.0,1,2.0,1
4802,min_diffuse,20,60,3,3,0.05,0.95,0.9469489346442668,5,2.0,1,2.0,1,2.0,1
4803,min_diffuse,20,60,3,3,0.05,0.95,0.9410419531322994,10,2.0,1,2.0,1,2.0,1
4804,min_diffuse,20,60,3,3,0.05,0.95,0.9486416128575768,14,2.0,1,2.0,1,2.0,1
4805,min_diffuse,20,60,3,3,0.05,0.95,0.9324343673626128,12,2.0,1,2.0,1,2.0,1
4806,min_diffuse,20,60,3,3,0.05,0.95,0.9444613740952932,61,4.0,0,3.0,1,3.0,1
4807,min_diffuse,20,60,3,3,0.05,0.95,0.913952604232932,14,2.0,1,2.0,1,2.0,1
4808,min_diffuse,20,60,3,3,0.05,0.95,0.9186087016438284,23,3.0,1,3.0,1,3.0,1
4809,min_diffuse,20,60,3,3,0.05,0.95,0.9360247121523468,29,3.0,1,3.0,1,3.0,1
4810,min_diffuse,20,60,3,3,0.05,0.95,0.8985291859172436,5,2.0,1,2.0,1,2.0,1
4811,min_diffuse,20,60,3,3,0.05,0.95,0.9026528230144324,19,3.0,0,2.0,1,2.0,1
4812,min_diffuse,20,60,3,3,0.05,0.95,0.9170007204698076,11,2.0,1,2.0,1,2.0,1
4813,min_diffuse,20,60,3,3,0.05,0.95,0.9001216619624989,5,2.0,1,2.0,1,2.0,1
4814,min_diffuse,20,60,3,3,0.05,0.95,0.8381547123511169,10,2.0,1,2.0,1,2.0,1
4815,min_diffuse,20,60,3,3,0.05,0.95,0.9054526789206516,11,2.0,1,2.0,1,2.0,1
4816,min_diffuse,20,60,3,3,0.05,0.95,0.9241518061233804,10,2.0,1,2.0,1,2.0,1
4817,min_diffuse,20,60,3,3,0.05,0.95,0.9096539288239875,21,3.0,1,3.0,1,3.0,1
4818,min_diffuse,20,60,3,3,0.05,0.95,0.9212542202848024,36,4.0,0,3.0,1,4.0,0
4819,min_diffuse,20,60,3,3,0.05,0.95,0.9372634565148776,9,2.0,1,2.0,1,2.0,1
4820,min_diffuse,20,60,3,3,0.05,0.95,0.7730394566745196,6,2.0,1,2.0,1,2.0,1
4821,min_diffuse,20,60,3,3,0.05,0.95,0.9372027504312658,10,2.0,1,2.0,1,2.0,1
4822,min_diffuse,20,60,3,3,0.05,0.95,0.9409632160534858,16,3.0,1,3.0,1,3.0,1
4823,min_diffuse,20,60,3,3,0.05,0.95,0.9489030920428942,33,3.0,1,3.0,1,3.0,1
4824,min_diffuse,20,60,3,3,0.05,0.95,0.9334171775457416,7,2.0,1,2.0,1,2.0,1
4825,min_diffuse,20,60,3,3,0.05,0.95,0.9350107033847728,18,3.0,1,3.0,1,3.0,1
4826,min_diffuse,20,60,3,3,0.05,0.95,0.9177701415210094,17,2.0,1,2.0,1,2.0,1
4827,min_diffuse,20,60,3,3,0.05,0.95,0.9455801608780774,13,2.0,1,2.0,1,2.0,1
4828,min_diffuse,20,60,3,3,0.05,0.95,0.8751362547559751,7,2.0,1,2.0,1,2.0,1
4829,min_diffuse,20,60,3,3,0.05,0.95,0.9463875203555848,43,3.0,0,2.0,1,2.0,1
4830,min_diffuse,20,60,3,3,0.05,0.95,0.916841700619022,13,2.0,1,2.0,1,2.0,1
4831,min_diffuse,20,60,3,3,0.05,0.95,0.9096626292912712,10,2.0,1,2.0,1,2.0,1
4832,min_diffuse,20,60,3,3,0.05,0.95,0.8906123686879225,13,3.0,0,3.0,0,2.0,1
4833,min_diffuse,20,60,3,3,0.05,0.95,0.9493033619466436,33,3.0,0,2.0,1,2.0,1
4834,min_diffuse,20,60,3,3,0.05,0.95,0.9240134920818678,19,3.0,0,2.0,1,2.0,1
4835,min_diffuse,20,60,3,3,0.05,0.95,0.8904419057214128,15,2.0,1,2.0,1,2.0,1
4836,min_diffuse,20,60,3,3,0.05,0.95,0.9496684048969738,32,3.0,0,2.0,1,2.0,1
4837,min_diffuse,20,60,3,3,0.05,0.95,0.879760462440405,14,2.0,1,2.0,1,2.0,1
4838,min_diffuse,20,60,3,3,0.05,0.95,0.9334698309295372,17,2.0,1,3.0,0,2.0,1
4839,min_diffuse,20,60,3,3,0.05,0.95,0.9418423513794176,25,3.0,1,3.0,1,3.0,1
4840,min_diffuse,20,60,3,3,0.05,0.95,0.8084141863516061,7,2.0,0,2.0,0,1.0,1
4841,min_diffuse,20,60,3,3,0.05,0.95,0.9358049119431584,10,2.0,1,2.0,1,2.0,1
4842,min_diffuse,20,60,3,3,0.05,0.95,0.8992170378358263,6,2.0,1,2.0,1,2.0,1
4843,min_diffuse,20,60,3,3,0.05,0.95,0.9393671558200676,16,3.0,1,3.0,1,3.0,1
4844,min_diffuse,20,60,3,3,0.05,0.95,0.9419449814851768,11,3.0,1,3.0,1,3.0,1
4845,min_diffuse,20,60,3,3,0.05,0.95,0.9455051597985232,18,3.0,1,3.0,1,3.0,1
4846,min_diffuse,20,60,3,3,0.05,0.95,0.9366393831710732,56,4.0,1,4.0,1,4.0,1
4847,min_diffuse,20,60,3,3,0.05,0.95,0.9041874585369776,4,2.0,1,2.0,1,2.0,1
4848,min_diffuse,20,60,3,3,0.05,0.95,0.8810246218301926,16,2.0,1,2.0,1,2.0,1
4849,min_diffuse,20,60,3,3,0.05,0.95,0.9030881758224688,5,2.0,1,2.0,1,2.0,1
4850,min_diffuse,20,60,3,3,0.05,0.95,0.8668362331402125,13,2.0,1,2.0,1,2.0,1
4851,min_diffuse,20,60,3,3,0.05,0.95,0.94460491992116,15,3.0,0,3.0,0,2.0,1
4852,min_diffuse,20,60,3,3,0.05,0.95,0.944566046379734,9,2.0,1,2.0,1,2.0,1
4853,min_diffuse,20,60,3,3,0.05,0.95,0.8878342813639779,16,2.0,1,2.0,1,2.0,1
4854,min_diffuse,20,60,3,3,0.05,0.95,0.8564734037250623,50,3.0,1,3.0,1,3.0,1
4855,min_diffuse,20,60,3,3,0.05,0.95,0.946988675481558,10,2.0,1,2.0,1,2.0,1
4856,min_diffuse,20,60,3,3,0.05,0.95,0.8243986499311734,25,3.0,0,2.0,1,2.0,1
4857,min_diffuse,20,60,3,3,0.05,0.95,0.9114569462333884,11,2.0,1,2.0,1,2.0,1
4858,min_diffuse,20,60,3,3,0.05,0.95,0.9411926085533592,38,3.0,1,3.0,1,3.0,1
4859,min_diffuse,20,60,3,3,0.05,0.95,0.8998986547920412,8,2.0,1,2.0,1,2.0,1
4860,min_diffuse,20,60,3,3,0.05,0.95,0.8682664664170908,12,2.0,1,2.0,1,3.0,0
4861,min_diffuse,20,60,3,3,0.05,0.95,0.900730510877037,28,3.0,0,3.0,0,2.0,1
4862,min_diffuse,20,60,3,3,0.05,0.95,0.9008577512657168,9,2.0,1,2.0,1,2.0,1
4863,min_diffuse,20,60,3,3,0.05,0.95,0.8453866744212843,10,2.0,1,2.0,1,2.0,1
4864,min_diffuse,20,60,3,3,0.05,0.95,0.906729676206502,13,3.0,0,2.0,1,2.0,1
4865,min_diffuse,20,60,3,3,0.05,0.95,0.9379165043515332,12,2.0,1,2.0,1,2.0,1
4866,min_diffuse,20,60,3,3,0.05,0.95,0.8894861737589014,11,2.0,1,2.0,1,2.0,1
4867,min_diffuse,20,60,3,3,0.05,0.95,0.9301764728121265,15,3.0,1,3.0,1,3.0,1
4868,min_diffuse,20,60,3,3,0.05,0.95,0.9076467397342082,25,3.0,1,3.0,1,3.0,1
4869,min_diffuse,20,60,3,3,0.05,0.95,0.9480397333989804,23,2.0,1,3.0,0,2.0,1
4870,min_diffuse,20,60,3,3,0.05,0.95,0.8387554472341117,6,2.0,1,2.0,1,2.0,1
4871,min_diffuse,20,60,3,3,0.05,0.95,0.9273748486281824,8,2.0,1,2.0,1,2.0,1
4872,min_diffuse,20,60,3,3,0.05,0.95,0.9125519776700864,24,3.0,0,3.0,0,2.0,1
4873,min_diffuse,20,60,3,3,0.05,0.95,0.7711323318653311,9,2.0,1,2.0,1,2.0,1
4874,min_diffuse,20,60,3,3,0.05,0.95,0.844246817687333,6,2.0,1,2.0,1,2.0,1
4875,min_diffuse,20,60,3,3,0.05,0.95,0.8857798423097124,4,2.0,1,2.0,1,2.0,1
4876,min_diffuse,20,60,3,3,0.05,0.95,0.7776650398412551,7,2.0,1,2.0,1,2.0,1
4877,min_diffuse,20,60,3,3,0.05,0.95,0.9399849103281646,36,3.0,1,3.0,1,3.0,1
4878,min_diffuse,20,60,3,3,0.05,0.95,0.8622209973062606,24,3.0,1,3.0,1,3.0,1
4879,min_diffuse,20,60,3,3,0.05,0.95,0.9372072788704224,7,2.0,1,2.0,1,2.0,1
4880,min_diffuse,20,60,3,3,0.05,0.95,0.91617836419487,59,4.0,0,4.0,0,3.0,1
4881,min_diffuse,20,60,3,3,0.05,0.95,0.9165970563699768,13,2.0,1,2.0,1,2.0,1
4882,min_diffuse,20,60,3,3,0.05,0.95,0.9177104492366476,11,2.0,1,2.0,1,2.0,1
4883,min_diffuse,20,60,3,3,0.05,0.95,0.9389985975537528,122,5.0,0,4.0,1,4.0,1
4884,min_diffuse,20,60,3,3,0.05,0.95,0.9448367753911155,31,3.0,1,3.0,1,3.0,1
4885,min_diffuse,20,60,3,3,0.05,0.95,0.927000651371982,23,3.0,0,2.0,1,2.0,1
4886,min_diffuse,20,60,3,3,0.05,0.95,0.8635614451352452,7,2.0,1,2.0,1,2.0,1
4887,min_diffuse,20,60,3,3,0.05,0.95,0.9419025922517444,25,3.0,1,3.0,1,3.0,1
4888,min_diffuse,20,60,3,3,0.05,0.95,0.8916942531237643,9,2.0,1,2.0,1,2.0,1
4889,min_diffuse,20,60,3,3,0.05,0.95,0.9111642191954994,10,2.0,1,2.0,1,2.0,1
4890,min_diffuse,20,60,3,3,0.05,0.95,0.9274532303286503,9,2.0,1,2.0,1,2.0,1
4891,min_diffuse,20,60,3,3,0.05,0.95,0.8662903018930689,15,2.0,1,2.0,1,2.0,1
4892,min_diffuse,20,60,3,3,0.05,0.95,0.9379883572289164,32,3.0,1,3.0,1,3.0,1
4893,min_diffuse,20,60,3,3,0.05,0.95,0.9128709421796972,11,2.0,1,2.0,1,2.0,1
4894,min_diffuse,20,60,3,3,0.05,0.95,0.8761108009169841,11,2.0,1,2.0,1,2.0,1
4895,min_diffuse,20,60,3,3,0.05,0.95,0.9416759940098932,20,3.0,1,3.0,1,3.0,1
4896,min_diffuse,20,60,3,3,0.05,0.95,0.8923666040709117,6,2.0,1,2.0,1,2.0,1
4897,min_diffuse,20,60,3,3,0.05,0.95,0.9398815102590774,12,2.0,1,2.0,1,2.0,1
4898,min_diffuse,20,60,3,3,0.05,0.95,0.9037215087254798,18,2.0,1,2.0,1,2.0,1
4899,min_diffuse,20,60,3,3,0.05,0.95,0.9449445568718275,10,2.0,1,2.0,1,2.0,1
4900,min_diffuse,20,60,3,3,0.05,0.95,0.9382451893130256,32,3.0,1,3.0,1,3.0,1
4901,min_diffuse,20,60,3,3,0.05,0.95,0.8460692757768834,27,3.0,0,3.0,0,2.0,1
4902,min_diffuse,20,60,3,3,0.05,0.95,0.9465181298014164,10,2.0,1,2.0,1,2.0,1
4903,min_diffuse,20,60,3,3,0.05,0.95,0.947601362797326,20,3.0,0,2.0,1,3.0,0
4904,min_diffuse,20,60,3,3,0.05,0.95,0.9340258545779756,31,3.0,1,3.0,1,3.0,1
4905,min_diffuse,20,60,3,3,0.05,0.95,0.948125433607054,21,3.0,1,3.0,1,3.0,1
4906,min_diffuse,20,60,3,3,0.05,0.95,0.8998050528407323,25,3.0,0,2.0,1,3.0,0
4907,min_diffuse,20,60,3,3,0.05,0.95,0.9258838542146208,25,3.0,1,3.0,1,3.0,1
4908,min_diffuse,20,60,3,3,0.05,0.95,0.9286029836880556,14,3.0,0,2.0,1,2.0,1
4909,min_diffuse,20,60,3,3,0.05,0.95,0.8589645994777394,13,3.0,1,3.0,1,3.0,1
4910,min_diffuse,20,60,3,3,0.05,0.95,0.9433726856203818,8,2.0,1,2.0,1,2.0,1
4911,min_diffuse,20,60,3,3,0.05,0.95,0.8946480485336729,20,3.0,0,2.0,1,2.0,1
4912,min_diffuse,20,60,3,3,0.05,0.95,0.8496479322220788,5,2.0,0,1.0,1,2.0,0
4913,min_diffuse,20,60,3,3,0.05,0.95,0.9499302306993852,26,3.0,0,3.0,0,2.0,1
4914,min_diffuse,20,60,3,3,0.05,0.95,0.9207928675293044,9,2.0,1,2.0,1,2.0,1
4915,min_diffuse,20,60,3,3,0.05,0.95,0.938184196053744,12,2.0,1,2.0,1,2.0,1
4916,min_diffuse,20,60,3,3,0.05,0.95,0.9165643792269892,13,3.0,1,3.0,1,3.0,1
4917,min_diffuse,20,60,3,3,0.05,0.95,0.8638713040211161,20,3.0,1,3.0,1,3.0,1
4918,min_diffuse,20,60,3,3,0.05,0.95,0.9424749761377644,21,3.0,1,3.0,1,3.0,1
4919,min_diffuse,20,60,3,3,0.05,0.95,0.9099943264384616,20,2.0,1,2.0,1,2.0,1
4920,min_diffuse,20,60,3,3,0.05,0.95,0.886059118169004,16,3.0,0,2.0,1,2.0,1
4921,min_diffuse,20,60,3,3,0.05,0.95,0.9470343866626152,12,2.0,1,2.0,1,2.0,1
4922,min_diffuse,20,60,3,3,0.05,0.95,0.828641200397936,8,2.0,1,2.0,1,2.0,1
4923,min_diffuse,20,60,3,3,0.05,0.95,0.9154486052334696,25,3.0,1,3.0,1,3.0,1
4924,min_diffuse,20,60,3,3,0.05,0.95,0.944654344917746,19,3.0,0,2.0,1,2.0,1
4925,min_diffuse,20,60,3,3,0.05,0.95,0.8257611368928368,6,2.0,1,2.0,1,2.0,1
4926,min_diffuse,20,60,3,3,0.05,0.95,0.8884685775179629,15,2.0,1,2.0,1,2.0,1
4927,min_diffuse,20,60,3,3,0.05,0.95,0.8351695860217792,7,2.0,1,2.0,1,2.0,1
4928,min_diffuse,20,60,3,3,0.05,0.95,0.889795056357684,6,2.0,1,2.0,1,2.0,1
4929,min_diffuse,20,60,3,3,0.05,0.95,0.9260240939227744,15,2.0,1,2.0,1,3.0,0
4930,min_diffuse,20,60,3,3,0.05,0.95,0.7380613736342696,3,1.0,1,1.0,1,1.0,1
4931,min_diffuse,20,60,3,3,0.05,0.95,0.9460830207659428,23,3.0,1,3.0,1,3.0,1
4932,min_diffuse,20,60,3,3,0.05,0.95,0.9155372244728148,5,2.0,0,1.0,1,2.0,0
4933,min_diffuse,20,60,3,3,0.05,0.95,0.887094132665968,18,3.0,1,3.0,1,3.0,1
4934,min_diffuse,20,60,3,3,0.05,0.95,0.9121667572241606,21,3.0,0,2.0,1,2.0,1
4935,min_diffuse,20,60,3,3,0.05,0.95,0.8909699795690278,12,2.0,1,2.0,1,2.0,1
4936,min_diffuse,20,60,3,3,0.05,0.95,0.8915390515571738,19,3.0,1,3.0,1,3.0,1
4937,min_diffuse,20,60,3,3,0.05,0.95,0.9461547723082048,40,3.0,1,3.0,1,3.0,1
4938,min_diffuse,20,60,3,3,0.05,0.95,0.931400169228892,16,2.0,1,2.0,1,2.0,1
4939,min_diffuse,20,60,3,3,0.05,0.95,0.8687030517501606,9,2.0,1,2.0,1,2.0,1
4940,min_diffuse,20,60,3,3,0.05,0.95,0.920143087027686,11,2.0,1,2.0,1,2.0,1
4941,min_diffuse,20,60,3,3,0.05,0.95,0.9382535498862782,32,3.0,1,3.0,1,3.0,1
4942,min_diffuse,20,60,3,3,0.05,0.95,0.9425610314016124,26,3.0,1,3.0,1,3.0,1
4943,min_diffuse,20,60,3,3,0.05,0.95,0.9496477869806256,11,2.0,1,2.0,1,2.0,1
4944,min_diffuse,20,60,3,3,0.05,0.95,0.757902460545414,5,2.0,1,2.0,1,2.0,1
4945,min_diffuse,20,60,3,3,0.05,0.95,0.9485410041099008,17,3.0,1,3.0,1,3.0,1
4946,min_diffuse,20,60,3,3,0.05,0.95,0.9030247800603292,27,3.0,1,3.0,1,3.0,1
4947,min_diffuse,20,60,3,3,0.05,0.95,0.9450219631017563,11,2.0,1,3.0,0,3.0,0
4948,min_diffuse,20,60,3,3,0.05,0.95,0.9275095981871428,11,2.0,1,2.0,1,2.0,1
4949,min_diffuse,20,60,3,3,0.05,0.95,0.922843628769782,36,4.0,0,3.0,1,3.0,1
4950,min_diffuse,20,60,3,3,0.05,0.95,0.9115408539735556,26,3.0,1,3.0,1,3.0,1
4951,min_diffuse,20,60,3,3,0.05,0.95,0.939578679349598,18,3.0,0,2.0,1,2.0,1
4952,min_diffuse,20,60,3,3,0.05,0.95,0.9222728541079837,16,2.0,1,2.0,1,2.0,1
4953,min_diffuse,20,60,3,3,0.05,0.95,0.889019685769153,10,2.0,1,2.0,1,2.0,1
4954,min_diffuse,20,60,3,3,0.05,0.95,0.7571136768355607,5,2.0,1,2.0,1,2.0,1
4955,min_diffuse,20,60,3,3,0.05,0.95,0.9205741169259845,29,3.0,0,3.0,0,2.0,1
4956,min_diffuse,20,60,3,3,0.05,0.95,0.9106777307773822,8,2.0,1,2.0,1,2.0,1
4957,min_diffuse,20,60,3,3,0.05,0.95,0.933116378175725,17,3.0,1,3.0,1,3.0,1
4958,min_diffuse,20,60,3,3,0.05,0.95,0.91671647187126,20,3.0,0,2.0,1,3.0,0
4959,min_diffuse,20,60,3,3,0.05,0.95,0.9398399378437592,55,4.0,0,3.0,1,4.0,0
4960,min_diffuse,20,60,3,3,0.05,0.95,0.8364390232469067,11,2.0,1,2.0,1,2.0,1
4961,min_diffuse,20,60,3,3,0.05,0.95,0.8631343054717994,7,2.0,1,2.0,1,2.0,1
4962,min_diffuse,20,60,3,3,0.05,0.95,0.8767615545057529,4,2.0,0,1.0,1,2.0,0
4963,min_diffuse,20,60,3,3,0.05,0.95,0.9404137191906496,15,2.0,1,2.0,1,2.0,1
4964,min_diffuse,20,60,3,3,0.05,0.95,0.9015416863546108,24,3.0,0,3.0,0,2.0,1
4965,min_diffuse,20,60,3,3,0.05,0.95,0.918745430962072,23,3.0,0,2.0,1,3.0,0
4966,min_diffuse,20,60,3,3,0.05,0.95,0.9380518177351024,9,2.0,1,2.0,1,2.0,1
4967,min_diffuse,20,60,3,3,0.05,0.95,0.9295145714198104,9,2.0,1,2.0,1,2.0,1
4968,min_diffuse,20,60,3,3,0.05,0.95,0.8893559768251935,15,2.0,1,2.0,1,3.0,0
4969,min_diffuse,20,60,3,3,0.05,0.95,0.9113803185319054,18,3.0,1,3.0,1,3.0,1
4970,min_diffuse,20,60,3,3,0.05,0.95,0.9107792457239248,37,3.0,1,3.0,1,3.0,1
4971,min_diffuse,20,60,3,3,0.05,0.95,0.9039347772758184,12,2.0,1,2.0,1,2.0,1
4972,min_diffuse,20,60,3,3,0.05,0.95,0.9461699825306964,7,2.0,1,2.0,1,2.0,1
4973,min_diffuse,20,60,3,3,0.05,0.95,0.9109495217150112,21,3.0,1,3.0,1,3.0,1
4974,min_diffuse,20,60,3,3,0.05,0.95,0.9112561833005114,18,2.0,1,2.0,1,2.0,1
4975,min_diffuse,20,60,3,3,0.05,0.95,0.8523477277942098,15,3.0,0,2.0,1,2.0,1
4976,min_diffuse,20,60,3,3,0.05,0.95,0.9441869390688792,7,2.0,0,1.0,1,1.0,1
4977,min_diffuse,20,60,3,3,0.05,0.95,0.9204268401396644,8,2.0,1,2.0,1,2.0,1
4978,min_diffuse,20,60,3,3,0.05,0.95,0.8955302888333155,18,3.0,0,2.0,1,2.0,1
4979,min_diffuse,20,60,3,3,0.05,0.95,0.9373811713617828,29,2.0,1,2.0,1,2.0,1
4980,min_diffuse,20,60,3,3,0.05,0.95,0.9259868751980422,15,2.0,1,3.0,0,3.0,0
4981,min_diffuse,20,60,3,3,0.05,0.95,0.8658237746392023,7,2.0,1,2.0,1,2.0,1
4982,min_diffuse,20,60,3,3,0.05,0.95,0.8291935567540857,5,2.0,1,2.0,1,2.0,1
4983,min_diffuse,20,60,3,3,0.05,0.95,0.9115159478551484,19,3.0,1,3.0,1,3.0,1
4984,min_diffuse,20,60,3,3,0.05,0.95,0.9071437029394812,19,2.0,1,2.0,1,2.0,1
4985,min_diffuse,20,60,3,3,0.05,0.95,0.9013396876195292,8,2.0,1,2.0,1,2.0,1
4986,min_diffuse,20,60,3,3,0.05,0.95,0.905299904630648,17,2.0,1,2.0,1,2.0,1
4987,min_diffuse,20,60,3,3,0.05,0.95,0.9330724439514329,34,3.0,0,3.0,0,2.0,1
4988,min_diffuse,20,60,3,3,0.05,0.95,0.903345514294134,21,3.0,0,2.0,1,3.0,0
4989,min_diffuse,20,60,3,3,0.05,0.95,0.9424464692103462,44,4.0,0,3.0,1,3.0,1
4990,min_diffuse,20,60,3,3,0.05,0.95,0.9395972618509584,25,3.0,0,2.0,1,3.0,0
4991,min_diffuse,20,60,3,3,0.05,0.95,0.9162150180466316,19,2.0,1,2.0,1,2.0,1
4992,min_diffuse,20,60,3,3,0.05,0.95,0.925278382129816,41,3.0,1,3.0,1,3.0,1
4993,min_diffuse,20,60,3,3,0.05,0.95,0.942909051690655,20,3.0,0,2.0,1,2.0,1
4994,min_diffuse,20,60,3,3,0.05,0.95,0.9474569334621532,15,2.0,1,2.0,1,2.0,1
4995,min_diffuse,20,60,3,3,0.05,0.95,0.8838264750867265,10,2.0,1,2.0,1,2.0,1
4996,min_diffuse,20,60,3,3,0.05,0.95,0.9465588386720362,7,2.0,1,2.0,1,2.0,1
4997,min_diffuse,20,60,3,3,0.05,0.95,0.8998770508040509,9,2.0,0,2.0,0,1.0,1
4998,min_diffuse,20,60,3,3,0.05,0.95,0.9220787154011226,16,2.0,1,2.0,1,2.0,1
4999,min_diffuse,20,60,3,3,0.05,0.95,0.9246407497213802,11,2.0,1,2.0,1,2.0,1
5000,min_diffuse,20,60,3,3,0.05,0.95,0.8512924230497556,8,2.0,1,2.0,1,2.0,1
5001,min_diffuse,20,60,3,3,0.05,0.95,0.9290809057821592,13,2.0,1,2.0,1,3.0,0
5002,min_diffuse,20,60,3,3,0.05,0.95,0.9296560731723584,48,3.0,1,3.0,1,3.0,1
5003,min_diffuse,20,60,3,3,0.05,0.95,0.842907910795604,14,2.0,1,2.0,1,2.0,1
5004,min_diffuse,20,60,3,3,0.05,0.95,0.841163552613204,9,2.0,1,2.0,1,2.0,1
5005,min_diffuse,20,60,3,3,0.05,0.95,0.8979516599863858,34,3.0,1,3.0,1,3.0,1
5006,min_diffuse,20,60,3,3,0.05,0.95,0.9275359416337636,6,2.0,1,2.0,1,2.0,1
5007,min_diffuse,20,60,3,3,0.05,0.95,0.9120464086568164,16,3.0,0,2.0,1,2.0,1
5008,min_diffuse,20,60,3,3,0.05,0.95,0.9197704693816388,14,2.0,1,3.0,0,3.0,0
5009,min_diffuse,20,60,3,3,0.05,0.95,0.946856300785117,63,3.0,1,3.0,1,3.0,1
5010,min_diffuse,20,60,3,3,0.05,0.95,0.9358166271281664,29,3.0,1,3.0,1,3.0,1
5011,min_diffuse,20,60,3,3,0.05,0.95,0.8607839612372578,12,2.0,1,2.0,1,2.0,1
5012,min_diffuse,20,60,3,3,0.05,0.95,0.9492327890475912,11,2.0,1,2.0,1,2.0,1
5013,min_diffuse,20,60,3,3,0.05,0.95,0.9105446568958594,25,3.0,1,3.0,1,3.0,1
5014,min_diffuse,20,60,3,3,0.05,0.95,0.9206947685187552,14,2.0,1,2.0,1,3.0,0
5015,min_diffuse,20,60,3,3,0.05,0.95,0.8773185403320279,10,2.0,1,2.0,1,2.0,1
5016,min_diffuse,20,60,3,3,0.05,0.95,0.9432553628291968,10,2.0,1,2.0,1,2.0,1
5017,min_diffuse,20,60,3,3,0.05,0.95,0.9001151180580598,13,2.0,1,2.0,1,2.0,1
5018,min_diffuse,20,60,3,3,0.05,0.95,0.9171174399176384,39,3.0,1,4.0,0,3.0,1
5019,min_diffuse,20,60,3,3,0.05,0.95,0.9376146301779432,23,3.0,1,3.0,1,3.0,1
5020,min_diffuse,20,60,3,3,0.05,0.95,0.8836286892610056,15,2.0,1,2.0,1,2.0,1
5021,min_diffuse,20,60,3,3,0.05,0.95,0.9273160242575008,18,2.0,1,2.0,1,2.0,1
5022,min_diffuse,20,60,3,3,0.05,0.95,0.8432373446575032,7,2.0,1,2.0,1,2.0,1
5023,min_diffuse,20,60,3,3,0.05,0.95,0.9346445877220924,17,3.0,0,2.0,1,2.0,1
5024,min_diffuse,20,60,3,3,0.05,0.95,0.8849800737934362,8,2.0,1,2.0,1,2.0,1
5025,min_diffuse,20,60,3,3,0.05,0.95,0.8466051176140024,6,2.0,1,2.0,1,2.0,1
5026,min_diffuse,20,60,3,3,0.05,0.95,0.9060207088066082,21,2.0,1,2.0,1,2.0,1
5027,min_diffuse,20,60,3,3,0.05,0.95,0.9323941085317324,24,3.0,0,2.0,1,3.0,0
5028,min_diffuse,20,60,3,3,0.05,0.95,0.9319292779227042,22,3.0,1,3.0,1,3.0,1
5029,min_diffuse,20,60,3,3,0.05,0.95,0.9064610695443032,17,2.0,1,2.0,1,2.0,1
5030,min_diffuse,20,60,3,3,0.05,0.95,0.9483595410656336,13,2.0,1,2.0,1,2.0,1
5031,min_diffuse,20,60,3,3,0.05,0.95,0.9181235963913276,15,3.0,0,2.0,1,2.0,1
5032,min_diffuse,20,60,3,3,0.05,0.95,0.8934856184530761,18,3.0,1,3.0,1,3.0,1
5033,min_diffuse,20,60,3,3,0.05,0.95,0.9100796490337192,18,2.0,1,2.0,1,2.0,1
5034,min_diffuse,20,60,3,3,0.05,0.95,0.8839312290395603,5,2.0,0,1.0,1,1.0,1
5035,min_diffuse,20,60,3,3,0.05,0.95,0.923298534741302,12,3.0,0,2.0,1,2.0,1
5036,min_diffuse,20,60,3,3,0.05,0.95,0.9254853863679924,31,3.0,0,3.0,0,2.0,1
5037,min_diffuse,20,60,3,3,0.05,0.95,0.9021691659399368,27,3.0,0,3.0,0,2.0,1
5038,min_diffuse,20,60,3,3,0.05,0.95,0.9098460483310702,15,2.0,1,2.0,1,2.0,1
5039,min_diffuse,20,60,3,3,0.05,0.95,0.8998804700610742,6,2.0,0,1.0,1,1.0,1
5040,min_diffuse,20,60,3,3,0.05,0.95,0.8608750012491919,21,3.0,1,3.0,1,3.0,1
5041,min_diffuse,20,60,3,3,0.05,0.95,0.945897939864415,22,3.0,1,3.0,1,3.0,1
5042,min_diffuse,20,60,3,3,0.05,0.95,0.935603210674876,26,3.0,0,3.0,0,2.0,1
5043,min_diffuse,20,60,3,3,0.05,0.95,0.9213792400414104,10,2.0,1,2.0,1,2.0,1
5044,min_diffuse,20,60,3,3,0.05,0.95,0.8693126720410336,9,2.0,1,2.0,1,2.0,1
5045,min_diffuse,20,60,3,3,0.05,0.95,0.930872669591415,14,3.0,0,2.0,1,2.0,1
5046,min_diffuse,20,60,3,3,0.05,0.95,0.915790060201106,13,2.0,1,2.0,1,2.0,1
5047,min_diffuse,20,60,3,3,0.05,0.95,0.9262972220575046,4,2.0,1,2.0,1,2.0,1
5048,min_diffuse,20,60,3,3,0.05,0.95,0.8899383522559935,15,2.0,1,2.0,1,2.0,1
5049,min_diffuse,20,60,3,3,0.05,0.95,0.9246746049568972,12,2.0,1,2.0,1,2.0,1
5050,min_diffuse,20,60,3,3,0.05,0.95,0.8974284374616307,12,2.0,1,2.0,1,2.0,1
5051,min_diffuse,20,60,3,3,0.05,0.95,0.910699374246976,33,3.0,1,3.0,1,3.0,1
5052,min_diffuse,20,60,3,3,0.05,0.95,0.9426129083120574,45,4.0,0,3.0,1,3.0,1
5053,min_diffuse,20,60,3,3,0.05,0.95,0.9464927906622238,9,2.0,1,2.0,1,2.0,1
5054,min_diffuse,20,60,3,3,0.05,0.95,0.8457693075732977,8,2.0,1,2.0,1,2.0,1
5055,min_diffuse,20,60,3,3,0.05,0.95,0.8927351658944263,12,2.0,1,2.0,1,2.0,1
5056,min_diffuse,20,60,3,3,0.05,0.95,0.9119261324124184,24,3.0,0,2.0,1,2.0,1
5057,min_diffuse,20,60,3,3,0.05,0.95,0.9295059350895372,24,3.0,0,2.0,1,2.0,1
5058,min_diffuse,20,60,3,3,0.05,0.95,0.9470572902130604,11,2.0,1,2.0,1,2.0,1
5059,min_diffuse,20,60,3,3,0.05,0.95,0.93994785897681,10,2.0,1,2.0,1,2.0,1
5060,min_diffuse,20,60,3,3,0.05,0.95,0.926333073272261,12,2.0,1,2.0,1,2.0,1
5061,min_diffuse,20,60,3,3,0.05,0.95,0.944223241591964,9,2.0,1,2.0,1,2.0,1
5062,min_diffuse,20,60,3,3,0.05,0.95,0.9329953655844596,47,3.0,0,3.0,0,2.0,1
5063,min_diffuse,20,60,3,3,0.05,0.95,0.946503980530864,13,2.0,1,2.0,1,2.0,1
5064,min_diffuse,20,60,3,3,0.05,0.95,0.949111143719824,27,3.0,1,3.0,1,3.0,1
5065,min_diffuse,20,60,3,3,0.05,0.95,0.9256647429049184,5,2.0,1,2.0,1,2.0,1
5066,min_diffuse,20,60,3,3,0.05,0.95,0.9098456079493518,41,3.0,0,2.0,1,2.0,1
5067,min_diffuse,20,60,3,3,0.05,0.95,0.943269100353148,12,2.0,1,2.0,1,2.0,1
5068,min_diffuse,20,60,3,3,0.05,0.95,0.9221639568698404,77,4.0,1,4.0,1,4.0,1
5069,min_diffuse,20,60,3,3,0.05,0.95,0.9026065321964842,5,2.0,1,2.0,1,2.0,1
5070,min_diffuse,20,60,3,3,0.05,0.95,0.949261768191283,42,3.0,1,3.0,1,3.0,1
5071,min_diffuse,20,60,3,3,0.05,0.95,0.9294745923500972,35,3.0,1,3.0,1,3.0,1
5072,min_diffuse,20,60,3,3,0.05,0.95,0.9375162239742066,17,2.0,1,2.0,1,2.0,1
5073,min_diffuse,20,60,3,3,0.05,0.95,0.9359778521866672,9,2.0,1,2.0,1,2.0,1
5074,min_diffuse,20,60,3,3,0.05,0.95,0.9369452145237548,44,4.0,1,4.0,1,4.0,1
5075,min_diffuse,20,60,3,3,0.05,0.95,0.9468548892164248,23,3.0,1,3.0,1,3.0,1
5076,min_diffuse,20,60,3,3,0.05,0.95,0.9419269744661616,16,2.0,1,2.0,1,2.0,1
5077,min_diffuse,20,60,3,3,0.05,0.95,0.93801261301714,26,3.0,0,2.0,1,2.0,1
5078,min_diffuse,20,60,3,3,0.05,0.95,0.9329664197805504,29,2.0,1,2.0,1,2.0,1
5079,min_diffuse,20,60,3,3,0.05,0.95,0.8892383460137842,13,2.0,1,2.0,1,2.0,1
5080,min_diffuse,20,60,3,3,0.05,0.95,0.914058640594003,8,2.0,1,2.0,1,2.0,1
5081,min_diffuse,20,60,3,3,0.05,0.95,0.9235579366200196,26,3.0,1,3.0,1,3.0,1
5082,min_diffuse,20,60,3,3,0.05,0.95,0.814383589975432,8,2.0,0,2.0,0,1.0,1
5083,min_diffuse,20,60,3,3,0.05,0.95,0.791599215187278,8,2.0,1,2.0,1,2.0,1
5084,min_diffuse,20,60,3,3,0.05,0.95,0.8794493803955268,11,2.0,1,2.0,1,2.0,1
5085,min_diffuse,20,60,3,3,0.05,0.95,0.9449737089398176,15,2.0,1,2.0,1,3.0,0
5086,min_diffuse,20,60,3,3,0.05,0.95,0.8469125460711254,7,2.0,1,2.0,1,2.0,1
5087,min_diffuse,20,60,3,3,0.05,0.95,0.8305403401083712,17,3.0,1,3.0,1,3.0,1
5088,min_diffuse,20,60,3,3,0.05,0.95,0.907259573449114,16,3.0,1,3.0,1,3.0,1
5089,min_diffuse,20,60,3,3,0.05,0.95,0.9291096242201112,9,2.0,1,2.0,1,2.0,1
5090,min_diffuse,20,60,3,3,0.05,0.95,0.9205220194100512,21,3.0,0,2.0,1,2.0,1
5091,min_diffuse,20,60,3,3,0.05,0.95,0.9410045040106272,17,2.0,1,2.0,1,2.0,1
5092,min_diffuse,20,60,3,3,0.05,0.95,0.8892035392324478,13,2.0,1,2.0,1,3.0,0
5093,min_diffuse,20,60,3,3,0.05,0.95,0.8842009904996596,7,2.0,1,2.0,1,2.0,1
5094,min_diffuse,20,60,3,3,0.05,0.95,0.7846773173269017,6,2.0,1,2.0,1,2.0,1
5095,min_diffuse,20,60,3,3,0.05,0.95,0.8811987652603462,10,2.0,1,2.0,1,2.0,1
5096,min_diffuse,20,60,3,3,0.05,0.95,0.8791864752468729,11,2.0,1,2.0,1,2.0,1
5097,min_diffuse,20,60,3,3,0.05,0.95,0.867211600521187,7,2.0,1,2.0,1,2.0,1
5098,min_diffuse,20,60,3,3,0.05,0.95,0.7936511073819917,12,2.0,1,2.0,1,2.0,1
5099,min_diffuse,20,60,3,3,0.05,0.95,0.9477666150538993,64,5.0,0,4.0,1,4.0,1
5100,min_diffuse,20,60,3,3,0.05,0.95,0.8199545971851833,10,2.0,1,2.0,1,2.0,1
5101,min_diffuse,20,60,3,3,0.05,0.95,0.8887991179051488,16,3.0,0,2.0,1,2.0,1
5102,min_diffuse,20,60,3,3,0.05,0.95,0.9456006632050302,9,2.0,1,3.0,0,3.0,0
5103,min_diffuse,20,60,3,3,0.05,0.95,0.9348830675725288,9,2.0,1,2.0,1,3.0,0
5104,min_diffuse,20,60,3,3,0.05,0.95,0.9280836100795066,17,2.0,1,2.0,1,3.0,0
5105,min_diffuse,20,60,3,3,0.05,0.95,0.9206719052697762,6,2.0,1,2.0,1,2.0,1
5106,min_diffuse,20,60,3,3,0.05,0.95,0.8787492707365955,21,2.0,1,2.0,1,2.0,1
5107,min_diffuse,20,60,3,3,0.05,0.95,0.855409408169212,7,2.0,1,2.0,1,2.0,1
5108,min_diffuse,20,60,3,3,0.05,0.95,0.8589147327123658,18,3.0,0,2.0,1,2.0,1
5109,min_diffuse,20,60,3,3,0.05,0.95,0.9150362333987964,10,2.0,1,2.0,1,2.0,1
5110,min_diffuse,20,60,3,3,0.05,0.95,0.9450596831704862,18,3.0,1,3.0,1,3.0,1
5111,min_diffuse,20,60,3,3,0.05,0.95,0.9316581825274556,20,3.0,0,2.0,1,3.0,0
5112,min_diffuse,20,60,3,3,0.05,0.95,0.9052419755856884,22,2.0,1,2.0,1,2.0,1
5113,min_diffuse,20,60,3,3,0.05,0.95,0.9184328262469476,8,2.0,1,2.0,1,2.0,1
5114,min_diffuse,20,60,3,3,0.05,0.95,0.8746476502225696,11,2.0,1,2.0,1,2.0,1
5115,min_diffuse,20,60,3,3,0.05,0.95,0.8943583196004972,6,2.0,1,2.0,1,2.0,1
5116,min_diffuse,20,60,3,3,0.05,0.95,0.9259385203258172,20,3.0,0,2.0,1,3.0,0
5117,min_diffuse,20,60,3,3,0.05,0.95,0.919938710483302,45,3.0,1,3.0,1,3.0,1
5118,min_diffuse,20,60,3,3,0.05,0.95,0.9456718664439084,32,3.0,1,3.0,1,3.0,1
5119,min_diffuse,20,60,3,3,0.05,0.95,0.9269404600381188,15,2.0,1,2.0,1,2.0,1
5120,min_diffuse,20,60,3,3,0.05,0.95,0.8993949432748601,14,2.0,1,2.0,1,2.0,1
5121,min_diffuse,20,60,3,3,0.05,0.95,0.905457804047831,11,2.0,1,2.0,1,2.0,1
5122,min_diffuse,20,60,3,3,0.05,0.95,0.9437568087104564,37,4.0,1,4.0,1,4.0,1
5123,min_diffuse,20,60,3,3,0.05,0.95,0.8870806014283623,17,3.0,0,2.0,1,2.0,1
5124,min_diffuse,20,60,3,3,0.05,0.95,0.8614571076404232,11,2.0,1,2.0,1,2.0,1
5125,min_diffuse,20,60,3,3,0.05,0.95,0.7996278174070064,4,2.0,1,2.0,1,2.0,1
5126,min_diffuse,20,60,3,3,0.05,0.95,0.9374840461360122,21,3.0,1,3.0,1,3.0,1
5127,min_diffuse,20,60,3,3,0.05,0.95,0.933160300408818,12,2.0,1,2.0,1,2.0,1
5128,min_diffuse,20,60,3,3,0.05,0.95,0.9174149169771484,4,2.0,1,2.0,1,2.0,1
5129,min_diffuse,20,60,3,3,0.05,0.95,0.8938737901430686,18,2.0,1,2.0,1,2.0,1
5130,min_diffuse,20,60,3,3,0.05,0.95,0.8305216008246421,10,2.0,1,2.0,1,2.0,1
5131,min_diffuse,20,60,3,3,0.05,0.95,0.925643123569006,12,2.0,1,2.0,1,2.0,1
5132,min_diffuse,20,60,3,3,0.05,0.95,0.9467278724897884,9,2.0,1,2.0,1,2.0,1
5133,min_diffuse,20,60,3,3,0.05,0.95,0.8778149253437733,12,2.0,1,2.0,1,2.0,1
5134,min_diffuse,20,60,3,3,0.05,0.95,0.938436146023904,14,3.0,0,2.0,1,2.0,1
5135,min_diffuse,20,60,3,3,0.05,0.95,0.8355938853935398,8,2.0,1,2.0,1,2.0,1
5136,min_diffuse,20,60,3,3,0.05,0.95,0.875735192909431,5,2.0,1,2.0,1,2.0,1
5137,min_diffuse,20,60,3,3,0.05,0.95,0.9325249905792614,7,2.0,1,2.0,1,2.0,1
5138,min_diffuse,20,60,3,3,0.05,0.95,0.9497097336003022,15,2.0,1,2.0,1,2.0,1
5139,min_diffuse,20,60,3,3,0.05,0.95,0.8425232624265857,5,2.0,1,2.0,1,2.0,1
5140,min_diffuse,20,60,3,3,0.05,0.95,0.949289063609075,33,3.0,1,3.0,1,3.0,1
5141,min_diffuse,20,60,3,3,0.05,0.95,0.9355636327851716,39,3.0,0,3.0,0,2.0,1
5142,min_diffuse,20,60,3,3,0.05,0.95,0.7244249788592917,6,2.0,1,2.0,1,2.0,1
5143,min_diffuse,20,60,3,3,0.05,0.95,0.919984785180994,28,2.0,1,2.0,1,2.0,1
5144,min_diffuse,20,60,3,3,0.05,0.95,0.9008887681835708,13,3.0,0,2.0,1,3.0,0
5145,min_diffuse,20,60,3,3,0.05,0.95,0.8741414967538077,8,2.0,1,2.0,1,2.0,1
5146,min_diffuse,20,60,3,3,0.05,0.95,0.9365099234381024,32,3.0,1,3.0,1,3.0,1
5147,min_diffuse,20,60,3,3,0.05,0.95,0.93220359913542,16,3.0,0,2.0,1,3.0,0
5148,min_diffuse,20,60,3,3,0.05,0.95,0.9402366211607852,33,3.0,0,3.0,0,2.0,1
5149,min_diffuse,20,60,3,3,0.05,0.95,0.887456811009759,29,3.0,0,3.0,0,2.0,1
5150,min_diffuse,20,60,3,3,0.05,0.95,0.916944627265332,23,3.0,0,2.0,1,2.0,1
5151,min_diffuse,20,60,3,3,0.05,0.95,0.8754802789927056,9,2.0,1,2.0,1,2.0,1
5152,min_diffuse,20,60,3,3,0.05,0.95,0.9141901340158424,9,2.0,1,2.0,1,2.0,1
5153,min_diffuse,20,60,3,3,0.05,0.95,0.9463781345782166,14,2.0,1,2.0,1,2.0,1
5154,min_diffuse,20,60,3,3,0.05,0.95,0.9378393694710958,7,2.0,1,2.0,1,2.0,1
5155,min_diffuse,20,60,3,3,0.05,0.95,0.9274786548885952,9,2.0,1,2.0,1,2.0,1
5156,min_diffuse,20,60,3,3,0.05,0.95,0.9326455038819256,16,3.0,0,2.0,1,3.0,0
5157,min_diffuse,20,60,3,3,0.05,0.95,0.9097529471463456,20,2.0,1,2.0,1,2.0,1
5158,min_diffuse,20,60,3,3,0.05,0.95,0.9389594394422812,57,4.0,0,3.0,1,3.0,1
5159,min_diffuse,20,60,3,3,0.05,0.95,0.9045548705250548,21,3.0,0,3.0,0,2.0,1
5160,min_diffuse,20,60,3,3,0.05,0.95,0.7889336467545037,6,2.0,1,2.0,1,2.0,1
5161,min_diffuse,20,60,3,3,0.05,0.95,0.9289933084571016,9,2.0,1,2.0,1,2.0,1
5162,min_diffuse,20,60,3,3,0.05,0.95,0.9183649085822472,12,2.0,1,2.0,1,2.0,1
5163,min_diffuse,20,60,3,3,0.05,0.95,0.922631557316444,12,2.0,1,2.0,1,2.0,1
5164,min_diffuse,20,60,3,3,0.05,0.95,0.9237509775668552,9,2.0,1,2.0,1,2.0,1
5165,min_diffuse,20,60,3,3,0.05,0.95,0.945137874125604,11,2.0,1,2.0,1,2.0,1
5166,min_diffuse,20,60,3,3,0.05,0.95,0.8733836512115182,18,3.0,1,3.0,1,3.0,1
5167,min_diffuse,20,60,3,3,0.05,0.95,0.9444970691065204,45,3.0,0,3.0,0,2.0,1
5168,min_diffuse,20,60,3,3,0.05,0.95,0.8762941658987696,15,2.0,1,2.0,1,2.0,1
5169,min_diffuse,20,60,3,3,0.05,0.95,0.925493784657348,7,2.0,1,2.0,1,2.0,1
5170,min_diffuse,20,60,3,3,0.05,0.95,0.9466450893280448,9,2.0,1,2.0,1,2.0,1
5171,min_diffuse,20,60,3,3,0.05,0.95,0.8280631812284753,5,2.0,1,2.0,1,2.0,1
5172,min_diffuse,20,60,3,3,0.05,0.95,0.9453848682898656,16,3.0,0,2.0,1,3.0,0
5173,min_diffuse,20,60,3,3,0.05,0.95,0.9378903389874296,17,3.0,0,2.0,1,2.0,1
5174,min_diffuse,20,60,3,3,0.05,0.95,0.8934442126282719,18,3.0,0,2.0,1,3.0,0
5175,min_diffuse,20,60,3,3,0.05,0.95,0.9416085285422026,16,3.0,0,3.0,0,2.0,1
5176,min_diffuse,20,60,3,3,0.05,0.95,0.9333717171588513,14,3.0,0,2.0,1,3.0,0
5177,min_diffuse,20,60,3,3,0.05,0.95,0.910522918385848,34,3.0,1,3.0,1,3.0,1
5178,min_diffuse,20,60,3,3,0.05,0.95,0.9453675115379124,10,2.0,1,2.0,1,3.0,0
5179,min_diffuse,20,60,3,3,0.05,0.95,0.9489738920473824,37,4.0,0,3.0,1,3.0,1
5180,min_diffuse,20,60,3,3,0.05,0.95,0.9126323249108632,5,2.0,1,2.0,1,2.0,1
5181,min_diffuse,20,60,3,3,0.05,0.95,0.9423160080167958,24,3.0,0,2.0,1,2.0,1
5182,min_diffuse,20,60,3,3,0.05,0.95,0.8847781585663956,13,2.0,1,2.0,1,2.0,1
5183,min_diffuse,20,60,3,3,0.05,0.95,0.945437292009084,10,2.0,1,2.0,1,2.0,1
5184,min_diffuse,20,60,3,3,0.05,0.95,0.9322055066023442,6,2.0,1,2.0,1,2.0,1
5185,min_diffuse,20,60,3,3,0.05,0.95,0.9228238311580744,50,3.0,1,3.0,1,3.0,1
5186,min_diffuse,20,60,3,3,0.05,0.95,0.9366128891662914,18,3.0,1,3.0,1,3.0,1
5187,min_diffuse,20,60,3,3,0.05,0.95,0.9423661428299168,10,2.0,1,3.0,0,2.0,1
5188,min_diffuse,20,60,3,3,0.05,0.95,0.940821459918478,26,3.0,1,3.0,1,3.0,1
5189,min_diffuse,20,60,3,3,0.05,0.95,0.9177050120993177,10,2.0,1,2.0,1,2.0,1
5190,min_diffuse,20,60,3,3,0.05,0.95,0.9200772761838794,41,4.0,0,3.0,1,3.0,1
5191,min_diffuse,20,60,3,3,0.05,0.95,0.8255728237154801,7,2.0,1,2.0,1,2.0,1
5192,min_diffuse,20,60,3,3,0.05,0.95,0.9208801223984798,16,2.0,1,2.0,1,2.0,1
5193,min_diffuse,20,60,3,3,0.05,0.95,0.9342448023511812,57,3.0,1,3.0,1,3.0,1
5194,min_diffuse,20,60,3,3,0.05,0.95,0.9278871278566068,14,3.0,1,3.0,1,3.0,1
5195,min_diffuse,20,60,3,3,0.05,0.95,0.8239421601607543,3,1.0,1,1.0,1,2.0,0
5196,min_diffuse,20,60,3,3,0.05,0.95,0.9456526120066844,39,3.0,1,3.0,1,3.0,1
5197,min_diffuse,20,60,3,3,0.05,0.95,0.8704518665336086,17,3.0,0,3.0,0,2.0,1
5198,min_diffuse,20,60,3,3,0.05,0.95,0.9489762925906386,49,4.0,0,3.0,1,3.0,1
5199,min_diffuse,20,60,3,3,0.05,0.95,0.9184729076183412,16,3.0,1,3.0,1,3.0,1
5200,min_diffuse,20,60,3,3,0.05,0.95,0.8880376933582758,14,2.0,1,2.0,1,2.0,1
5201,min_diffuse,20,60,3,3,0.05,0.95,0.8696800464539178,16,3.0,0,2.0,1,2.0,1
5202,min_diffuse,20,60,3,3,0.05,0.95,0.8804005657250545,20,3.0,0,3.0,0,2.0,1
5203,min_diffuse,20,60,3,3,0.05,0.95,0.9145722116662338,9,2.0,1,2.0,1,2.0,1
5204,min_diffuse,20,60,3,3,0.05,0.95,0.8173349488181139,13,2.0,1,2.0,1,2.0,1
5205,min_diffuse,20,60,3,3,0.05,0.95,0.9391442906554388,35,3.0,1,3.0,1,3.0,1
5206,min_diffuse,20,60,3,3,0.05,0.95,0.7980101559555565,4,2.0,1,2.0,1,2.0,1
5207,min_diffuse,20,60,3,3,0.05,0.95,0.9436136876582024,18,2.0,1,2.0,1,2.0,1
5208,min_diffuse,20,60,3,3,0.05,0.95,0.8999598757122178,16,2.0,1,2.0,1,2.0,1
5209,min_diffuse,20,60,3,3,0.05,0.95,0.9362659361936032,45,4.0,0,3.0,1,3.0,1
5210,min_diffuse,20,60,3,3,0.05,0.95,0.9025726073216784,27,3.0,0,2.0,1,2.0,1
5211,min_diffuse,20,60,3,3,0.05,0.95,0.9430056136751273,18,3.0,0,2.0,1,3.0,0
5212,min_diffuse,20,60,3,3,0.05,0.95,0.8189695849843248,8,2.0,1,2.0,1,2.0,1
5213,min_diffuse,20,60,3,3,0.05,0.95,0.8783383461242085,8,2.0,1,2.0,1,2.0,1
5214,min_diffuse,20,60,3,3,0.05,0.95,0.9474568064254896,12,2.0,1,2.0,1,2.0,1
5215,min_diffuse,20,60,3,3,0.05,0.95,0.9047675097170096,5,2.0,1,2.0,1,2.0,1
5216,min_diffuse,20,60,3,3,0.05,0.95,0.900090211109913,8,2.0,1,2.0,1,2.0,1
5217,min_diffuse,20,60,3,3,0.05,0.95,0.90425143720479,6,2.0,1,2.0,1,2.0,1
5218,min_diffuse,20,60,3,3,0.05,0.95,0.9237993485472435,10,2.0,1,2.0,1,2.0,1
5219,min_diffuse,20,60,3,3,0.05,0.95,0.903089897118744,23,2.0,1,2.0,1,2.0,1
5220,min_diffuse,20,60,3,3,0.05,0.95,0.9487932588866363,16,3.0,0,2.0,1,2.0,1
5221,min_diffuse,20,60,3,3,0.05,0.95,0.9430919634807048,27,3.0,0,2.0,1,2.0,1
5222,min_diffuse,20,60,3,3,0.05,0.95,0.9393762543240828,35,3.0,0,3.0,0,2.0,1
5223,min_diffuse,20,60,3,3,0.05,0.95,0.8694860051373132,8,2.0,1,2.0,1,2.0,1
5224,min_diffuse,20,60,3,3,0.05,0.95,0.9371560415550384,14,2.0,1,2.0,1,2.0,1
5225,min_diffuse,20,60,3,3,0.05,0.95,0.8540025577255246,22,2.0,1,2.0,1,2.0,1
5226,min_diffuse,20,60,3,3,0.05,0.95,0.908036095776433,8,2.0,1,2.0,1,2.0,1
5227,min_diffuse,20,60,3,3,0.05,0.95,0.9144139613612076,13,2.0,1,2.0,1,2.0,1
5228,min_diffuse,20,60,3,3,0.05,0.95,0.9451855896321998,8,2.0,1,2.0,1,2.0,1
5229,min_diffuse,20,60,3,3,0.05,0.95,0.9228836080683775,10,2.0,1,2.0,1,2.0,1
5230,min_diffuse,20,60,3,3,0.05,0.95,0.9275400448369508,22,3.0,1,3.0,1,3.0,1
5231,min_diffuse,20,60,3,3,0.05,0.95,0.8249826613238391,11,2.0,1,2.0,1,2.0,1
5232,min_diffuse,20,60,3,3,0.05,0.95,0.8555507607549039,26,3.0,0,2.0,1,2.0,1
5233,min_diffuse,20,60,3,3,0.05,0.95,0.7636036116174336,13,2.0,1,2.0,1,2.0,1
5234,min_diffuse,20,60,3,3,0.05,0.95,0.9201926776610792,18,3.0,1,3.0,1,3.0,1
5235,min_diffuse,20,60,3,3,0.05,0.95,0.8973312038056065,12,2.0,1,2.0,1,2.0,1
5236,min_diffuse,20,60,3,3,0.05,0.95,0.9080974153852004,45,3.0,0,3.0,0,2.0,1
5237,min_diffuse,20,60,3,3,0.05,0.95,0.9379504196555544,8,2.0,1,2.0,1,2.0,1
5238,min_diffuse,20,60,3,3,0.05,0.95,0.9472688760065924,6,2.0,1,2.0,1,2.0,1
5239,min_diffuse,20,60,3,3,0.05,0.95,0.913218522058798,17,2.0,1,2.0,1,2.0,1
5240,min_diffuse,20,60,3,3,0.05,0.95,0.8430721248272208,10,2.0,1,2.0,1,2.0,1
5241,min_diffuse,20,60,3,3,0.05,0.95,0.9402930892668788,18,2.0,1,2.0,1,2.0,1
5242,min_diffuse,20,60,3,3,0.05,0.95,0.8278926036649833,18,3.0,1,3.0,1,3.0,1
5243,min_diffuse,20,60,3,3,0.05,0.95,0.9497331460863794,18,3.0,1,3.0,1,3.0,1
5244,min_diffuse,20,60,3,3,0.05,0.95,0.8544694321517807,7,2.0,1,2.0,1,2.0,1
5245,min_diffuse,20,60,3,3,0.05,0.95,0.8926893507012539,12,2.0,1,2.0,1,2.0,1
5246,min_diffuse,20,60,3,3,0.05,0.95,0.9463828506087408,5,2.0,1,2.0,1,2.0,1
5247,min_diffuse,20,60,3,3,0.05,0.95,0.9182716854532348,13,3.0,0,2.0,1,3.0,0
5248,min_diffuse,20,60,3,3,0.05,0.95,0.8280795920824915,10,2.0,1,2.0,1,2.0,1
5249,min_diffuse,20,60,3,3,0.05,0.95,0.8449515961791756,17,2.0,1,2.0,1,2.0,1
5250,min_diffuse,20,60,3,3,0.05,0.95,0.9449055060692964,16,3.0,0,2.0,1,2.0,1
5251,min_diffuse,20,60,3,3,0.05,0.95,0.8905530566016405,18,3.0,0,2.0,1,2.0,1
5252,min_diffuse,20,60,3,3,0.05,0.95,0.9160179677647168,8,2.0,1,2.0,1,2.0,1
5253,min_diffuse,20,60,3,3,0.05,0.95,0.8938998621361718,18,3.0,0,2.0,1,2.0,1
5254,min_diffuse,20,60,3,3,0.05,0.95,0.9157040880703328,18,2.0,1,2.0,1,2.0,1
5255,min_diffuse,20,60,3,3,0.05,0.95,0.9404922010659712,20,3.0,0,2.0,1,2.0,1
5256,min_diffuse,20,60,3,3,0.05,0.95,0.9454639547703204,82,4.0,0,3.0,1,3.0,1
5257,min_diffuse,20,60,3,3,0.05,0.95,0.9491071240925232,15,3.0,0,2.0,1,2.0,1
5258,min_diffuse,20,60,3,3,0.05,0.95,0.9446478725319654,40,3.0,1,3.0,1,3.0,1
5259,min_diffuse,20,60,3,3,0.05,0.95,0.9245187728754796,36,3.0,0,3.0,0,2.0,1
5260,min_diffuse,20,60,3,3,0.05,0.95,0.8548351682136316,12,2.0,1,2.0,1,2.0,1
5261,min_diffuse,20,60,3,3,0.05,0.95,0.8534703651869634,7,2.0,1,2.0,1,2.0,1
5262,min_diffuse,20,60,3,3,0.05,0.95,0.9334340030915192,39,4.0,0,3.0,1,3.0,1
5263,min_diffuse,20,60,3,3,0.05,0.95,0.949942487748886,19,3.0,1,3.0,1,3.0,1
5264,min_diffuse,20,60,3,3,0.05,0.95,0.9265325499267903,16,3.0,0,2.0,1,3.0,0
5265,min_diffuse,20,60,3,3,0.05,0.95,0.9000255757146517,16,2.0,1,2.0,1,2.0,1
5266,min_diffuse,20,60,3,3,0.05,0.95,0.9411601536566828,17,2.0,0,2.0,0,1.0,1
5267,min_diffuse,20,60,3,3,0.05,0.95,0.9407835839721966,20,3.0,1,3.0,1,3.0,1
5268,min_diffuse,20,60,3,3,0.05,0.95,0.9399492102745248,19,3.0,0,2.0,1,2.0,1
5269,min_diffuse,20,60,3,3,0.05,0.95,0.9474505361200376,16,3.0,0,2.0,1,2.0,1
5270,min_diffuse,20,60,3,3,0.05,0.95,0.8388648305147126,10,2.0,0,2.0,0,1.0,1
5271,min_diffuse,20,60,3,3,0.05,0.95,0.9311129777359352,10,2.0,1,2.0,1,2.0,1
5272,min_diffuse,20,60,3,3,0.05,0.95,0.9237913100263424,15,2.0,1,2.0,1,2.0,1
5273,min_diffuse,20,60,3,3,0.05,0.95,0.9080435562444048,14,2.0,1,2.0,1,2.0,1
5274,min_diffuse,20,60,3,3,0.05,0.95,0.91733928142439,29,3.0,0,3.0,0,2.0,1
5275,min_diffuse,20,60,3,3,0.05,0.95,0.8995185303952267,11,2.0,1,2.0,1,2.0,1
5276,min_diffuse,20,60,3,3,0.05,0.95,0.9048601873044408,24,3.0,0,2.0,1,2.0,1
5277,min_diffuse,20,60,3,3,0.05,0.95,0.928793260910452,11,2.0,1,2.0,1,2.0,1
5278,min_diffuse,20,60,3,3,0.05,0.95,0.8987275337930904,7,2.0,1,2.0,1,2.0,1
5279,min_diffuse,20,60,3,3,0.05,0.95,0.940468258510343,46,3.0,1,3.0,1,3.0,1
5280,min_diffuse,20,60,3,3,0.05,0.95,0.9237828456199112,26,3.0,0,2.0,1,3.0,0
5281,min_diffuse,20,60,3,3,0.05,0.95,0.9365438531667551,10,2.0,1,2.0,1,2.0,1
5282,min_diffuse,20,60,3,3,0.05,0.95,0.9455860183120944,26,3.0,0,2.0,1,3.0,0
5283,min_diffuse,20,60,3,3,0.05,0.95,0.9445070007026938,52,3.0,1,3.0,1,3.0,1
5284,min_diffuse,20,60,3,3,0.05,0.95,0.939130020572974,30,4.0,0,3.0,1,3.0,1
5285,min_diffuse,20,60,3,3,0.05,0.95,0.9013694807946312,29,3.0,0,2.0,1,2.0,1
5286,min_diffuse,20,60,3,3,0.05,0.95,0.9286730031139258,17,2.0,1,2.0,1,2.0,1
5287,min_diffuse,20,60,3,3,0.05,0.95,0.877499138410329,12,2.0,1,2.0,1,2.0,1
5288,min_diffuse,20,60,3,3,0.05,0.95,0.8782140595020317,17,3.0,1,3.0,1,3.0,1
5289,min_diffuse,20,60,3,3,0.05,0.95,0.9342617183878044,26,3.0,1,3.0,1,3.0,1
5290,min_diffuse,20,60,3,3,0.05,0.95,0.9319656430883636,12,2.0,1,2.0,1,3.0,0
5291,min_diffuse,20,60,3,3,0.05,0.95,0.8617129596651614,9,2.0,1,2.0,1,2.0,1
5292,min_diffuse,20,60,3,3,0.05,0.95,0.9136143768104564,10,2.0,1,3.0,0,3.0,0
5293,min_diffuse,20,60,3,3,0.05,0.95,0.8601791552866513,18,3.0,1,3.0,1,3.0,1
5294,min_diffuse,20,60,3,3,0.05,0.95,0.9298014869531638,17,3.0,0,2.0,1,2.0,1
5295,min_diffuse,20,60,3,3,0.05,0.95,0.8510405778969027,9,2.0,1,2.0,1,2.0,1
5296,min_diffuse,20,60,3,3,0.05,0.95,0.9190981945097256,30,3.0,0,2.0,1,2.0,1
5297,min_diffuse,20,60,3,3,0.05,0.95,0.9096274088858572,23,3.0,1,3.0,1,3.0,1
5298,min_diffuse,20,60,3,3,0.05,0.95,0.9174495501122604,7,2.0,1,2.0,1,2.0,1
5299,min_diffuse,20,60,3,3,0.05,0.95,0.9446482907872936,21,3.0,1,3.0,1,3.0,1
5300,min_diffuse,20,60,3,3,0.05,0.95,0.9421192932730008,16,3.0,0,2.0,1,2.0,1
5301,min_diffuse,20,60,3,3,0.05,0.95,0.9371839223778434,19,3.0,0,2.0,1,2.0,1
5302,min_diffuse,20,60,3,3,0.05,0.95,0.8551977690883658,7,2.0,1,2.0,1,2.0,1
5303,min_diffuse,20,60,3,3,0.05,0.95,0.9450452903474792,36,3.0,0,2.0,1,3.0,0
5304,min_diffuse,20,60,3,3,0.05,0.95,0.8723690388458964,20,3.0,0,2.0,1,2.0,1
5305,min_diffuse,20,60,3,3,0.05,0.95,0.8940155109840728,23,2.0,1,2.0,1,3.0,0
5306,min_diffuse,20,60,3,3,0.05,0.95,0.9168832794015146,5,2.0,1,2.0,1,2.0,1
5307,min_diffuse,20,60,3,3,0.05,0.95,0.911802045191538,11,2.0,1,2.0,1,2.0,1
5308,min_diffuse,20,60,3,3,0.05,0.95,0.9435059087231584,30,3.0,1,3.0,1,3.0,1
5309,min_diffuse,20,60,3,3,0.05,0.95,0.8859660462158638,8,2.0,1,2.0,1,2.0,1
5310,min_diffuse,20,60,3,3,0.05,0.95,0.8573779698355063,9,2.0,1,2.0,1,2.0,1
5311,min_diffuse,20,60,3,3,0.05,0.95,0.9023006443324773,10,2.0,1,2.0,1,2.0,1
5312,min_diffuse,20,60,3,3,0.05,0.95,0.9199456239548652,19,2.0,1,2.0,1,2.0,1
5313,min_diffuse,20,60,3,3,0.05,0.95,0.9371564950101942,13,2.0,1,2.0,1,2.0,1
5314,min_diffuse,20,60,3,3,0.05,0.95,0.8340328941581432,9,2.0,1,2.0,1,2.0,1
5315,min_diffuse,20,60,3,3,0.05,0.95,0.920248646297438,18,2.0,1,2.0,1,3.0,0
5316,min_diffuse,20,60,3,3,0.05,0.95,0.9426736151226344,18,3.0,1,3.0,1,3.0,1
5317,min_diffuse,20,60,3,3,0.05,0.95,0.9084702426323576,18,2.0,1,2.0,1,2.0,1
5318,min_diffuse,20,60,3,3,0.05,0.95,0.9258471337852712,7,2.0,1,2.0,1,2.0,1
5319,min_diffuse,20,60,3,3,0.05,0.95,0.8935457690530136,19,2.0,1,2.0,1,2.0,1
5320,min_diffuse,20,60,3,3,0.05,0.95,0.9049402432762332,9,2.0,1,2.0,1,2.0,1
5321,min_diffuse,20,60,3,3,0.05,0.95,0.9467826377194762,26,3.0,0,2.0,1,3.0,0
5322,min_diffuse,20,60,3,3,0.05,0.95,0.8389662309680929,24,3.0,0,2.0,1,2.0,1
5323,min_diffuse,20,60,3,3,0.05,0.95,0.9324152952272244,19,2.0,1,2.0,1,2.0,1
5324,min_diffuse,20,60,3,3,0.05,0.95,0.9026165401363456,22,2.0,1,2.0,1,2.0,1
5325,min_diffuse,20,60,3,3,0.05,0.95,0.9483087969577576,29,3.0,1,3.0,1,3.0,1
5326,min_diffuse,20,60,3,3,0.05,0.95,0.8668378303700727,16,2.0,1,2.0,1,2.0,1
5327,min_diffuse,20,60,3,3,0.05,0.95,0.9173539593169164,15,2.0,1,2.0,1,2.0,1
5328,min_diffuse,20,60,3,3,0.05,0.95,0.9354868332956744,12,2.0,1,2.0,1,2.0,1
5329,min_diffuse,20,60,3,3,0.05,0.95,0.9010227127981524,11,2.0,1,2.0,1,2.0,1
5330,min_diffuse,20,60,3,3,0.05,0.95,0.9075250669033637,27,3.0,0,3.0,0,2.0,1
5331,min_diffuse,20,60,3,3,0.05,0.95,0.902651344680356,7,2.0,1,2.0,1,2.0,1
5332,min_diffuse,20,60,3,3,0.05,0.95,0.8879411542569097,11,2.0,1,2.0,1,2.0,1
5333,min_diffuse,20,60,3,3,0.05,0.95,0.9288100565991384,12,2.0,1,2.0,1,2.0,1
5334,min_diffuse,20,60,3,3,0.05,0.95,0.9423526177908372,12,2.0,1,2.0,1,2.0,1
5335,min_diffuse,20,60,3,3,0.05,0.95,0.8258188791531546,11,2.0,1,2.0,1,2.0,1
5336,min_diffuse,20,60,3,3,0.05,0.95,0.8834066345931508,27,3.0,0,3.0,0,2.0,1
5337,min_diffuse,20,60,3,3,0.05,0.95,0.9262705213343598,15,3.0,0,2.0,1,2.0,1
5338,min_diffuse,20,60,3,3,0.05,0.95,0.860899851057431,9,2.0,1,2.0,1,2.0,1
5339,min_diffuse,20,60,3,3,0.05,0.95,0.8600590249091868,12,2.0,1,2.0,1,2.0,1
5340,min_diffuse,20,60,3,3,0.05,0.95,0.9431348041399232,27,3.0,0,2.0,1,2.0,1
5341,min_diffuse,20,60,3,3,0.05,0.95,0.9428113495574322,16,2.0,1,2.0,1,2.0,1
5342,min_diffuse,20,60,3,3,0.05,0.95,0.7576979575717723,5,2.0,1,2.0,1,2.0,1
5343,min_diffuse,20,60,3,3,0.05,0.95,0.9117665842471516,11,2.0,1,2.0,1,2.0,1
5344,min_diffuse,20,60,3,3,0.05,0.95,0.9383847216085816,21,3.0,1,3.0,1,3.0,1
5345,min_diffuse,20,60,3,3,0.05,0.95,0.9260522638702472,18,3.0,0,2.0,1,2.0,1
5346,min_diffuse,20,60,3,3,0.05,0.95,0.9474078589658556,23,3.0,0,2.0,1,3.0,0
5347,min_diffuse,20,60,3,3,0.05,0.95,0.8448309666331395,10,2.0,1,2.0,1,2.0,1
5348,min_diffuse,20,60,3,3,0.05,0.95,0.8749757343481342,9,2.0,1,2.0,1,2.0,1
5349,min_diffuse,20,60,3,3,0.05,0.95,0.929591100509259,10,2.0,1,2.0,1,2.0,1
5350,min_diffuse,20,60,3,3,0.05,0.95,0.9024423715606466,7,2.0,1,2.0,1,2.0,1
5351,min_diffuse,20,60,3,3,0.05,0.95,0.9182425922396168,31,3.0,0,3.0,0,2.0,1
5352,min_diffuse,20,60,3,3,0.05,0.95,0.8541405310541736,5,2.0,0,1.0,1,1.0,1
5353,min_diffuse,20,60,3,3,0.05,0.95,0.9457822217665512,24,3.0,0,2.0,1,3.0,0
5354,min_diffuse,20,60,3,3,0.05,0.95,0.8544997995061968,7,2.0,1,2.0,1,2.0,1
5355,min_diffuse,20,60,3,3,0.05,0.95,0.8924381678388563,7,2.0,1,2.0,1,2.0,1
5356,min_diffuse,20,60,3,3,0.05,0.95,0.9290465315836904,13,2.0,1,2.0,1,2.0,1
5357,min_diffuse,20,60,3,3,0.05,0.95,0.938946173040119,62,3.0,0,3.0,0,2.0,1
5358,min_diffuse,20,60,3,3,0.05,0.95,0.9375117404118412,15,2.0,1,3.0,0,2.0,1
5359,min_diffuse,20,60,3,3,0.05,0.95,0.8681984891590643,13,3.0,0,2.0,1,2.0,1
5360,min_diffuse,20,60,3,3,0.05,0.95,0.9217152492318398,21,3.0,1,3.0,1,3.0,1
5361,min_diffuse,20,60,3,3,0.05,0.95,0.9000323632658073,32,3.0,0,2.0,1,3.0,0
5362,min_diffuse,20,60,3,3,0.05,0.95,0.9174136492787776,19,3.0,0,2.0,1,2.0,1
5363,min_diffuse,20,60,3,3,0.05,0.95,0.9368034979361788,15,3.0,0,2.0,1,3.0,0
5364,min_diffuse,20,60,3,3,0.05,0.95,0.9277892349768436,34,3.0,0,2.0,1,2.0,1
5365,min_diffuse,20,60,3,3,0.05,0.95,0.9283295101176908,15,3.0,1,3.0,1,3.0,1
5366,min_diffuse,20,60,3,3,0.05,0.95,0.9098677130290728,8,2.0,1,2.0,1,2.0,1
5367,min_diffuse,20,60,3,3,0.05,0.95,0.9460986354407684,44,3.0,1,3.0,1,4.0,0
5368,min_diffuse,20,60,3,3,0.05,0.95,0.8830926942383223,7,2.0,1,2.0,1,2.0,1
5369,min_diffuse,20,60,3,3,0.05,0.95,0.8954054237541789,7,2.0,1,2.0,1,2.0,1
5370,min_diffuse,20,60,3,3,0.05,0.95,0.9285395709420164,30,3.0,0,2.0,1,2.0,1
5371,min_diffuse,20,60,3,3,0.05,0.95,0.9148021405013574,13,2.0,1,2.0,1,2.0,1
5372,min_diffuse,20,60,3,3,0.05,0.95,0.9031181027622722,20,3.0,0,2.0,1,2.0,1
5373,min_diffuse,20,60,3,3,0.05,0.95,0.9259081614772208,10,2.0,1,2.0,1,2.0,1
5374,min_diffuse,20,60,3,3,0.05,0.95,0.8727520900617521,11,2.0,1,2.0,1,2.0,1
5375,min_diffuse,20,60,3,3,0.05,0.95,0.9233124704708604,26,4.0,0,3.0,1,4.0,0
5376,min_diffuse,20,60,3,3,0.05,0.95,0.9276197630762422,27,3.0,0,2.0,1,2.0,1
5377,min_diffuse,20,60,3,3,0.05,0.95,0.8938904130895398,7,2.0,1,2.0,1,2.0,1
5378,min_diffuse,20,60,3,3,0.05,0.95,0.8132975914572065,13,2.0,1,2.0,1,2.0,1
5379,min_diffuse,20,60,3,3,0.05,0.95,0.7426923592385469,9,2.0,1,2.0,1,2.0,1
5380,min_diffuse,20,60,3,3,0.05,0.95,0.9274169378696402,20,3.0,0,3.0,0,2.0,1
5381,min_diffuse,20,60,3,3,0.05,0.95,0.9223922292506228,18,2.0,1,3.0,0,2.0,1
5382,min_diffuse,20,60,3,3,0.05,0.95,0.9299392241075216,34,3.0,1,3.0,1,3.0,1
5383,min_diffuse,20,60,3,3,0.05,0.95,0.9319547114529808,18,2.0,1,2.0,1,2.0,1
5384,min_diffuse,20,60,3,3,0.05,0.95,0.9255919411269188,25,3.0,1,3.0,1,3.0,1
5385,min_diffuse,20,60,3,3,0.05,0.95,0.912029461181906,23,2.0,1,2.0,1,2.0,1
5386,min_diffuse,20,60,3,3,0.05,0.95,0.9317210975219188,13,2.0,1,2.0,1,2.0,1
5387,min_diffuse,20,60,3,3,0.05,0.95,0.8812277940272674,8,2.0,1,2.0,1,2.0,1
5388,min_diffuse,20,60,3,3,0.05,0.95,0.9096785845095208,11,2.0,1,2.0,1,2.0,1
5389,min_diffuse,20,60,3,3,0.05,0.95,0.9165194438927916,12,2.0,1,2.0,1,2.0,1
5390,min_diffuse,20,60,3,3,0.05,0.95,0.946399377791441,19,3.0,0,2.0,1,3.0,0
5391,min_diffuse,20,60,3,3,0.05,0.95,0.8064531531209981,8,2.0,1,2.0,1,2.0,1
5392,min_diffuse,20,60,3,3,0.05,0.95,0.9248628507586536,29,3.0,0,3.0,0,2.0,1
5393,min_diffuse,20,60,3,3,0.05,0.95,0.9082360952967428,32,3.0,0,2.0,1,2.0,1
5394,min_diffuse,20,60,3,3,0.05,0.95,0.836049881053704,20,2.0,1,2.0,1,2.0,1
5395,min_diffuse,20,60,3,3,0.05,0.95,0.8744647323370501,16,2.0,1,2.0,1,2.0,1
5396,min_diffuse,20,60,3,3,0.05,0.95,0.9161412802273288,15,2.0,1,2.0,1,2.0,1
5397,min_diffuse,20,60,3,3,0.05,0.95,0.9441538949163336,15,3.0,0,3.0,0,2.0,1
5398,min_diffuse,20,60,3,3,0.05,0.95,0.9079165510605436,22,3.0,0,2.0,1,2.0,1
5399,min_diffuse,20,60,3,3,0.05,0.95,0.9332160519931229,38,4.0,1,4.0,1,4.0,1
5400,min_diffuse,20,60,3,3,0.05,0.95,0.9209501248963838,23,3.0,0,2.0,1,2.0,1
5401,min_diffuse,20,60,3,3,0.05,0.95,0.9110823330510543,20,3.0,0,2.0,1,2.0,1
5402,min_diffuse,20,60,3,3,0.05,0.95,0.9087449484006442,9,2.0,1,2.0,1,2.0,1
5403,min_diffuse,20,60,3,3,0.05,0.95,0.931112433715272,13,2.0,1,2.0,1,2.0,1
5404,min_diffuse,20,60,3,3,0.05,0.95,0.883016359412175,6,2.0,1,2.0,1,2.0,1
5405,min_diffuse,20,60,3,3,0.05,0.95,0.9489149189246956,10,2.0,1,2.0,1,2.0,1
5406,min_diffuse,20,60,3,3,0.05,0.95,0.946983880531204,15,2.0,1,2.0,1,2.0,1
5407,min_diffuse,20,60,3,3,0.05,0.95,0.946065334712972,22,3.0,1,3.0,1,3.0,1
5408,min_diffuse,20,60,3,3,0.05,0.95,0.925999348385478,10,2.0,1,2.0,1,2.0,1
5409,min_diffuse,20,60,3,3,0.05,0.95,0.9128649514756336,8,2.0,1,2.0,1,2.0,1
5410,min_diffuse,20,60,3,3,0.05,0.95,0.947413609170296,16,3.0,0,3.0,0,2.0,1
5411,min_diffuse,20,60,3,3,0.05,0.95,0.8849530656387846,11,2.0,1,2.0,1,2.0,1
5412,min_diffuse,20,60,3,3,0.05,0.95,0.8140134275497153,9,2.0,1,2.0,1,2.0,1
5413,min_diffuse,20,60,3,3,0.05,0.95,0.8878898417717667,19,3.0,0,2.0,1,2.0,1
5414,min_diffuse,20,60,3,3,0.05,0.95,0.9487501786430173,31,3.0,0,2.0,1,3.0,0
5415,min_diffuse,20,60,3,3,0.05,0.95,0.8583226257916116,13,2.0,1,2.0,1,2.0,1
5416,min_diffuse,20,60,3,3,0.05,0.95,0.9413700688930694,32,3.0,1,3.0,1,3.0,1
5417,min_diffuse,20,60,3,3,0.05,0.95,0.9494551427122878,15,3.0,0,2.0,1,3.0,0
5418,min_diffuse,20,60,3,3,0.05,0.95,0.9452346096405064,18,3.0,0,2.0,1,2.0,1
5419,min_diffuse,20,60,3,3,0.05,0.95,0.9366628747904708,32,4.0,0,3.0,1,4.0,0
5420,min_diffuse,20,60,3,3,0.05,0.95,0.9065316119785624,14,2.0,1,2.0,1,2.0,1
5421,min_diffuse,20,60,3,3,0.05,0.95,0.9238350928845256,11,2.0,1,2.0,1,2.0,1
5422,min_diffuse,20,60,3,3,0.05,0.95,0.9104630853950034,9,2.0,1,2.0,1,2.0,1
5423,min_diffuse,20,60,3,3,0.05,0.95,0.9173617017020932,19,3.0,0,2.0,1,2.0,1
5424,min_diffuse,20,60,3,3,0.05,0.95,0.921570079638254,5,2.0,1,2.0,1,2.0,1
5425,min_diffuse,20,60,3,3,0.05,0.95,0.9381821165548664,8,2.0,1,2.0,1,2.0,1
5426,min_diffuse,20,60,3,3,0.05,0.95,0.874997972269179,9,2.0,1,2.0,1,2.0,1
5427,min_diffuse,20,60,3,3,0.05,0.95,0.8412638292230636,22,3.0,0,2.0,1,2.0,1
5428,min_diffuse,20,60,3,3,0.05,0.95,0.9486587227300006,61,4.0,0,3.0,1,3.0,1
5429,min_diffuse,20,60,3,3,0.05,0.95,0.9123436948739898,10,2.0,1,3.0,0,3.0,0
5430,min_diffuse,20,60,3,3,0.05,0.95,0.8838056704560423,10,2.0,1,2.0,1,2.0,1
5431,min_diffuse,20,60,3,3,0.05,0.95,0.8073029611700999,7,2.0,1,2.0,1,2.0,1
5432,min_diffuse,20,60,3,3,0.05,0.95,0.8605939988480922,5,2.0,1,2.0,1,2.0,1
5433,min_diffuse,20,60,3,3,0.05,0.95,0.8875760517153616,6,2.0,1,2.0,1,2.0,1
5434,min_diffuse,20,60,3,3,0.05,0.95,0.8434565579080555,8,2.0,1,2.0,1,2.0,1
5435,min_diffuse,20,60,3,3,0.05,0.95,0.9284440207630849,18,3.0,1,3.0,1,3.0,1
5436,min_diffuse,20,60,3,3,0.05,0.95,0.9214436922012496,11,2.0,1,2.0,1,2.0,1
5437,min_diffuse,20,60,3,3,0.05,0.95,0.8991038806459694,14,2.0,1,2.0,1,3.0,0
5438,min_diffuse,20,60,3,3,0.05,0.95,0.91043352669171,13,3.0,1,3.0,1,3.0,1
5439,min_diffuse,20,60,3,3,0.05,0.95,0.8548817240327534,15,2.0,1,2.0,1,2.0,1
5440,min_diffuse,20,60,3,3,0.05,0.95,0.9153686499056732,13,2.0,1,2.0,1,2.0,1
5441,min_diffuse,20,60,3,3,0.05,0.95,0.9254638792540668,14,2.0,1,2.0,1,2.0,1
5442,min_diffuse,20,60,3,3,0.05,0.95,0.9467766229342716,11,2.0,1,2.0,1,2.0,1
5443,min_diffuse,20,60,3,3,0.05,0.95,0.913716344949221,13,2.0,1,2.0,1,2.0,1
5444,min_diffuse,20,60,3,3,0.05,0.95,0.8339486846547192,9,2.0,1,2.0,1,2.0,1
5445,min_diffuse,20,60,3,3,0.05,0.95,0.9153033996838,7,2.0,1,2.0,1,2.0,1
5446,min_diffuse,20,60,3,3,0.05,0.95,0.9002679525672544,4,2.0,1,2.0,1,2.0,1
5447,min_diffuse,20,60,3,3,0.05,0.95,0.8774429680514821,12,2.0,0,2.0,0,1.0,1
5448,min_diffuse,20,60,3,3,0.05,0.95,0.9415927086619542,11,2.0,1,2.0,1,2.0,1
5449,min_diffuse,20,60,3,3,0.05,0.95,0.895856774260503,11,2.0,1,2.0,1,2.0,1
5450,min_diffuse,20,60,3,3,0.05,0.95,0.9205671908975438,9,2.0,1,2.0,1,2.0,1
5451,min_diffuse,20,60,3,3,0.05,0.95,0.9279397194346812,30,3.0,1,3.0,1,3.0,1
5452,min_diffuse,20,60,3,3,0.05,0.95,0.9243472946677532,13,2.0,1,2.0,1,2.0,1
5453,min_diffuse,20,60,3,3,0.05,0.95,0.9093516465610472,9,2.0,1,2.0,1,2.0,1
5454,min_diffuse,20,60,3,3,0.05,0.95,0.916568691094408,28,3.0,1,3.0,1,3.0,1
5455,min_diffuse,20,60,3,3,0.05,0.95,0.9459999929677322,17,3.0,0,2.0,1,2.0,1
5456,min_diffuse,20,60,3,3,0.05,0.95,0.9180764602506036,8,2.0,1,2.0,1,2.0,1
5457,min_diffuse,20,60,3,3,0.05,0.95,0.8830888103199823,6,2.0,1,2.0,1,2.0,1
5458,min_diffuse,20,60,3,3,0.05,0.95,0.935009319144266,23,3.0,0,2.0,1,2.0,1
5459,min_diffuse,20,60,3,3,0.05,0.95,0.8523188400209614,17,2.0,1,2.0,1,2.0,1
5460,min_diffuse,20,60,3,3,0.05,0.95,0.9327106666207646,33,3.0,0,2.0,1,2.0,1
5461,min_diffuse,20,60,3,3,0.05,0.95,0.9366784459286928,9,2.0,1,2.0,1,2.0,1
5462,min_diffuse,20,60,3,3,0.05,0.95,0.8892668401865776,18,3.0,0,2.0,1,2.0,1
5463,min_diffuse,20,60,3,3,0.05,0.95,0.7797449982837543,6,2.0,1,2.0,1,2.0,1
5464,min_diffuse,20,60,3,3,0.05,0.95,0.8946803671947222,35,3.0,0,3.0,0,2.0,1
5465,min_diffuse,20,60,3,3,0.05,0.95,0.9385874287382824,14,2.0,1,2.0,1,2.0,1
5466,min_diffuse,20,60,3,3,0.05,0.95,0.9304811306339318,17,3.0,0,2.0,1,2.0,1
5467,min_diffuse,20,60,3,3,0.05,0.95,0.9456472978875172,26,3.0,1,3.0,1,3.0,1
5468,min_diffuse,20,60,3,3,0.05,0.95,0.8360876159135835,14,3.0,0,2.0,1,2.0,1
5469,min_diffuse,20,60,3,3,0.05,0.95,0.9480708094988106,44,3.0,0,2.0,1,2.0,1
5470,min_diffuse,20,60,3,3,0.05,0.95,0.9389244371821088,43,3.0,1,3.0,1,3.0,1
5471,min_diffuse,20,60,3,3,0.05,0.95,0.8949694990009736,12,2.0,1,2.0,1,2.0,1
5472,min_diffuse,20,60,3,3,0.05,0.95,0.8935182700333065,8,2.0,1,2.0,1,2.0,1
5473,min_diffuse,20,60,3,3,0.05,0.95,0.8785726561188991,19,3.0,0,2.0,1,2.0,1
5474,min_diffuse,20,60,3,3,0.05,0.95,0.9412126131407792,8,2.0,1,2.0,1,2.0,1
5475,min_diffuse,20,60,3,3,0.05,0.95,0.9379162070377066,10,2.0,1,2.0,1,2.0,1
5476,min_diffuse,20,60,3,3,0.05,0.95,0.9255623959068942,48,4.0,0,3.0,1,3.0,1
5477,min_diffuse,20,60,3,3,0.05,0.95,0.8797592366758022,17,2.0,1,2.0,1,3.0,0
5478,min_diffuse,20,60,3,3,0.05,0.95,0.9192912377431632,13,2.0,1,2.0,1,3.0,0
5479,min_diffuse,20,60,3,3,0.05,0.95,0.9338490779553732,23,3.0,0,3.0,0,2.0,1
5480,min_diffuse,20,60,3,3,0.05,0.95,0.9111157434726336,7,2.0,1,2.0,1,2.0,1
5481,min_diffuse,20,60,3,3,0.05,0.95,0.9291029689561664,15,2.0,1,2.0,1,2.0,1
5482,min_diffuse,20,60,3,3,0.05,0.95,0.900133335877846,15,2.0,1,2.0,1,2.0,1
5483,min_diffuse,20,60,3,3,0.05,0.95,0.9026731994727176,12,2.0,1,2.0,1,2.0,1
5484,min_diffuse,20,60,3,3,0.05,0.95,0.8642253167414051,6,2.0,1,2.0,1,2.0,1
5485,min_diffuse,20,60,3,3,0.05,0.95,0.94671952206984,23,3.0,1,3.0,1,3.0,1
5486,min_diffuse,20,60,3,3,0.05,0.95,0.9409274815835712,14,2.0,1,2.0,1,2.0,1
5487,min_diffuse,20,60,3,3,0.05,0.95,0.9118958125624196,12,2.0,1,2.0,1,2.0,1
5488,min_diffuse,20,60,3,3,0.05,0.95,0.9340308988125686,54,3.0,1,3.0,1,3.0,1
5489,min_diffuse,20,60,3,3,0.05,0.95,0.9468395869409552,25,2.0,1,2.0,1,2.0,1
5490,min_diffuse,20,60,3,3,0.05,0.95,0.9494537854912504,50,3.0,0,2.0,1,2.0,1
5491,min_diffuse,20,60,3,3,0.05,0.95,0.944322708674367,26,3.0,1,3.0,1,3.0,1
5492,min_diffuse,20,60,3,3,0.05,0.95,0.8798052803071928,10,2.0,1,2.0,1,2.0,1
5493,min_diffuse,20,60,3,3,0.05,0.95,0.9107337352439548,14,3.0,0,2.0,1,3.0,0
5494,min_diffuse,20,60,3,3,0.05,0.95,0.9107101904475492,14,2.0,1,2.0,1,2.0,1
5495,min_diffuse,20,60,3,3,0.05,0.95,0.929523249642998,32,3.0,1,3.0,1,3.0,1
5496,min_diffuse,20,60,3,3,0.05,0.95,0.944606772759596,19,3.0,0,2.0,1,3.0,0
5497,min_diffuse,20,60,3,3,0.05,0.95,0.93984679736001,13,2.0,1,2.0,1,2.0,1
5498,min_diffuse,20,60,3,3,0.05,0.95,0.9375894107341336,31,3.0,1,3.0,1,3.0,1
5499,min_diffuse,20,60,3,3,0.05,0.95,0.8748662180211026,5,2.0,1,2.0,1,2.0,1
5500,min_diffuse,20,60,3,3,0.05,0.95,0.8893820632931853,10,2.0,1,2.0,1,2.0,1
5501,min_diffuse,20,60,3,3,0.05,0.95,0.8522037933517472,9,2.0,1,2.0,1,2.0,1
5502,min_diffuse,20,60,3,3,0.05,0.95,0.9211523660812092,20,3.0,1,3.0,1,3.0,1
5503,min_diffuse,20,60,3,3,0.05,0.95,0.9385444987282024,15,2.0,1,2.0,1,2.0,1
5504,min_diffuse,20,60,3,3,0.05,0.95,0.9495685170201048,17,3.0,0,2.0,1,2.0,1
5505,min_diffuse,20,60,3,3,0.05,0.95,0.9102292244585488,7,2.0,1,2.0,1,2.0,1
5506,min_diffuse,20,60,3,3,0.05,0.95,0.92171488929753,30,3.0,0,3.0,0,2.0,1
5507,min_diffuse,20,60,3,3,0.05,0.95,0.9279084707462704,22,3.0,0,2.0,1,2.0,1
5508,min_diffuse,20,60,3,3,0.05,0.95,0.9123567304403885,10,2.0,1,2.0,1,2.0,1
5509,min_diffuse,20,60,3,3,0.05,0.95,0.7932246710509265,11,2.0,1,2.0,1,2.0,1
5510,min_diffuse,20,60,3,3,0.05,0.95,0.9055576360977258,15,3.0,0,2.0,1,2.0,1
5511,min_diffuse,20,60,3,3,0.05,0.95,0.840745695459187,8,2.0,1,2.0,1,2.0,1
5512,min_diffuse,20,60,3,3,0.05,0.95,0.9196664115342033,11,2.0,1,2.0,1,2.0,1
5513,min_diffuse,20,60,3,3,0.05,0.95,0.9481627077110862,19,3.0,1,3.0,1,3.0,1
5514,min_diffuse,20,60,3,3,0.05,0.95,0.9164554102069136,10,2.0,1,2.0,1,2.0,1
5515,min_diffuse,20,60,3,3,0.05,0.95,0.8190625439847224,5,2.0,1,2.0,1,2.0,1
5516,min_diffuse,20,60,3,3,0.05,0.95,0.9225627287735716,26,3.0,1,3.0,1,3.0,1
5517,min_diffuse,20,60,3,3,0.05,0.95,0.8633559995290406,12,2.0,1,2.0,1,2.0,1
5518,min_diffuse,20,60,3,3,0.05,0.95,0.9389995384947416,22,3.0,0,2.0,1,2.0,1
5519,min_diffuse,20,60,3,3,0.05,0.95,0.8602526694509374,4,2.0,0,1.0,1,2.0,0
5520,min_diffuse,20,60,3,3,0.05,0.95,0.7760930636168506,5,2.0,1,2.0,1,2.0,1
5521,min_diffuse,20,60,3,3,0.05,0.95,0.8943453053353404,12,2.0,1,2.0,1,2.0,1
5522,min_diffuse,20,60,3,3,0.05,0.95,0.9082667523752528,34,3.0,0,3.0,0,2.0,1
5523,min_diffuse,20,60,3,3,0.05,0.95,0.903868428177528,7,2.0,1,2.0,1,2.0,1
5524,min_diffuse,20,60,3,3,0.05,0.95,0.905930050014016,13,2.0,1,2.0,1,2.0,1
5525,min_diffuse,20,60,3,3,0.05,0.95,0.9238754044035812,11,2.0,1,2.0,1,2.0,1
5526,min_diffuse,20,60,3,3,0.05,0.95,0.90961408228483,14,2.0,1,2.0,1,2.0,1
5527,min_diffuse,20,60,3,3,0.05,0.95,0.9139831699685412,8,2.0,1,2.0,1,2.0,1
5528,min_diffuse,20,60,3,3,0.05,0.95,0.9427953856747668,19,2.0,1,2.0,1,2.0,1
5529,min_diffuse,20,60,3,3,0.05,0.95,0.9413203507167522,30,2.0,1,2.0,1,2.0,1
5530,min_diffuse,20,60,3,3,0.05,0.95,0.9097114972334877,18,3.0,1,3.0,1,3.0,1
5531,min_diffuse,20,60,3,3,0.05,0.95,0.9388657439467556,23,3.0,0,2.0,1,2.0,1
5532,min_diffuse,20,60,3,3,0.05,0.95,0.7306008605695653,12,2.0,1,2.0,1,2.0,1
5533,min_diffuse,20,60,3,3,0.05,0.95,0.876954113914801,17,2.0,1,2.0,1,2.0,1
5534,min_diffuse,20,60,3,3,0.05,0.95,0.9307015411748044,19,2.0,1,2.0,1,2.0,1
5535,min_diffuse,20,60,3,3,0.05,0.95,0.8423222165608545,7,2.0,1,2.0,1,2.0,1
5536,min_diffuse,20,60,3,3,0.05,0.95,0.9087701892970748,23,3.0,0,3.0,0,2.0,1
5537,min_diffuse,20,60,3,3,0.05,0.95,0.901906161076852,10,2.0,1,2.0,1,2.0,1
5538,min_diffuse,20,60,3,3,0.05,0.95,0.9213766711388284,20,3.0,0,2.0,1,2.0,1
5539,min_diffuse,20,60,3,3,0.05,0.95,0.8855324762821172,30,3.0,1,3.0,1,3.0,1
5540,min_diffuse,20,60,3,3,0.05,0.95,0.9360395296636284,15,2.0,1,2.0,1,2.0,1
5541,min_diffuse,20,60,3,3,0.05,0.95,0.922137486627108,20,2.0,1,2.0,1,2.0,1
5542,min_diffuse,20,60,3,3,0.05,0.95,0.9366066496698348,4,2.0,1,2.0,1,2.0,1
5543,min_diffuse,20,60,3,3,0.05,0.95,0.8284010099093987,10,2.0,1,2.0,1,2.0,1
5544,min_diffuse,20,60,3,3,0.05,0.95,0.9186417926086156,38,3.0,1,3.0,1,3.0,1
5545,min_diffuse,20,60,3,3,0.05,0.95,0.8828656214229565,8,2.0,1,2.0,1,2.0,1
5546,min_diffuse,20,60,3,3,0.05,0.95,0.9459877154701788,17,3.0,1,3.0,1,3.0,1
5547,min_diffuse,20,60,3,3,0.05,0.95,0.8645678731323039,20,3.0,1,3.0,1,3.0,1
5548,min_diffuse,20,60,3,3,0.05,0.95,0.9490082414429792,16,2.0,1,2.0,1,2.0,1
5549,min_diffuse,20,60,3,3,0.05,0.95,0.9458193259459144,36,4.0,0,3.0,1,3.0,1
5550,min_diffuse,20,60,3,3,0.05,0.95,0.9085733632388754,25,3.0,0,2.0,1,2.0,1
5551,min_diffuse,20,60,3,3,0.05,0.95,0.9485098726378576,8,2.0,1,2.0,1,2.0,1
5552,min_diffuse,20,60,3,3,0.05,0.95,0.9065136231362104,22,2.0,1,2.0,1,2.0,1
5553,min_diffuse,20,60,3,3,0.05,0.95,0.7911052401979025,6,2.0,0,1.0,1,2.0,0
5554,min_diffuse,20,60,3,3,0.05,0.95,0.9392924572197124,9,2.0,1,2.0,1,2.0,1
5555,min_diffuse,20,60,3,3,0.05,0.95,0.9437802361884576,45,3.0,0,2.0,1,2.0,1
5556,min_diffuse,20,60,3,3,0.05,0.95,0.9300747918258382,14,2.0,1,2.0,1,2.0,1
5557,min_diffuse,20,60,3,3,0.05,0.95,0.9308054464398688,17,2.0,1,2.0,1,2.0,1
5558,min_diffuse,20,60,3,3,0.05,0.95,0.9358305798188272,33,3.0,1,3.0,1,3.0,1
5559,min_diffuse,20,60,3,3,0.05,0.95,0.9441786018671824,8,2.0,1,3.0,0,2.0,1
5560,min_diffuse,20,60,3,3,0.05,0.95,0.9349901386022322,24,3.0,0,3.0,0,2.0,1
5561,min_diffuse,20,60,3,3,0.05,0.95,0.8982041362019297,7,2.0,1,2.0,1,2.0,1
5562,min_diffuse,20,60,3,3,0.05,0.95,0.8634047736566522,4,2.0,1,2.0,1,2.0,1
5563,min_diffuse,20,60,3,3,0.05,0.95,0.9301488874413102,19,3.0,1,3.0,1,3.0,1
5564,min_diffuse,20,60,3,3,0.05,0.95,0.94463320015147,42,3.0,1,3.0,1,3.0,1
5565,min_diffuse,20,60,3,3,0.05,0.95,0.9252138592673584,20,3.0,0,2.0,1,2.0,1
5566,min_diffuse,20,60,3,3,0.05,0.95,0.8959631987372113,13,2.0,1,2.0,1,3.0,0
5567,min_diffuse,20,60,3,3,0.05,0.95,0.9350823515163764,24,3.0,0,2.0,1,3.0,0
5568,min_diffuse,20,60,3,3,0.05,0.95,0.9220362000248692,9,2.0,1,2.0,1,2.0,1
5569,min_diffuse,20,60,3,3,0.05,0.95,0.911379154552915,17,2.0,1,2.0,1,2.0,1
5570,min_diffuse,20,60,3,3,0.05,0.95,0.8987681800808716,12,2.0,1,2.0,1,2.0,1
5571,min_diffuse,20,60,3,3,0.05,0.95,0.9014852941609128,11,2.0,1,2.0,1,2.0,1
5572,min_diffuse,20,60,3,3,0.05,0.95,0.9306278387886155,14,2.0,1,2.0,1,3.0,0
5573,min_diffuse,20,60,3,3,0.05,0.95,0.9176760111657898,38,3.0,0,2.0,1,2.0,1
5574,min_diffuse,20,60,3,3,0.05,0.95,0.937106973411316,54,3.0,1,3.0,1,3.0,1
5575,min_diffuse,20,60,3,3,0.05,0.95,0.9241905199529846,27,3.0,0,2.0,1,2.0,1
5576,min_diffuse,20,60,3,3,0.05,0.95,0.8875766733913625,25,3.0,0,2.0,1,2.0,1
5577,min_diffuse,20,60,3,3,0.05,0.95,0.9403524149573228,17,3.0,0,2.0,1,3.0,0
5578,min_diffuse,20,60,3,3,0.05,0.95,0.9416689339697296,19,3.0,0,2.0,1,3.0,0
5579,min_diffuse,20,60,3,3,0.05,0.95,0.9418790407254816,46,3.0,1,3.0,1,3.0,1
5580,min_diffuse,20,60,3,3,0.05,0.95,0.936931048088446,12,2.0,1,2.0,1,2.0,1
5581,min_diffuse,20,60,3,3,0.05,0.95,0.928050820223594,59,3.0,1,3.0,1,3.0,1
5582,min_diffuse,20,60,3,3,0.05,0.95,0.910060694128073,10,2.0,0,2.0,0,1.0,1
5583,min_diffuse,20,60,3,3,0.05,0.95,0.8558191070100063,7,2.0,1,2.0,1,2.0,1
5584,min_diffuse,20,60,3,3,0.05,0.95,0.9022581730882908,17,2.0,1,2.0,1,2.0,1
5585,min_diffuse,20,60,3,3,0.05,0.95,0.9203750136857926,16,3.0,0,2.0,1,2.0,1
5586,min_diffuse,20,60,3,3,0.05,0.95,0.9317230881621104,21,3.0,1,3.0,1,3.0,1
5587,min_diffuse,20,60,3,3,0.05,0.95,0.907564937493014,32,3.0,0,2.0,1,2.0,1
5588,min_diffuse,20,60,3,3,0.05,0.95,0.9369386528780697,21,3.0,0,3.0,0,2.0,1
5589,min_diffuse,20,60,3,3,0.05,0.95,0.8686185134977982,17,3.0,0,2.0,1,2.0,1
5590,min_diffuse,20,60,3,3,0.05,0.95,0.9307924004246392,33,2.0,1,2.0,1,3.0,0
5591,min_diffuse,20,60,3,3,0.05,0.95,0.8335306795214403,4,2.0,0,1.0,1,1.0,1
5592,min_diffuse,20,60,3,3,0.05,0.95,0.8788287007856322,25,3.0,1,3.0,1,3.0,1
5593,min_diffuse,20,60,3,3,0.05,0.95,0.931682071382622,30,3.0,1,3.0,1,3.0,1
5594,min_diffuse,20,60,3,3,0.05,0.95,0.8608677411494218,9,2.0,1,2.0,1,2.0,1
5595,min_diffuse,20,60,3,3,0.05,0.95,0.819864979434195,10,2.0,1,2.0,1,2.0,1
5596,min_diffuse,20,60,3,3,0.05,0.95,0.8941259527615728,13,2.0,1,2.0,1,2.0,1
5597,min_diffuse,20,60,3,3,0.05,0.95,0.8782509057914489,11,2.0,1,2.0,1,2.0,1
5598,min_diffuse,20,60,3,3,0.05,0.95,0.928730035709286,12,2.0,1,2.0,1,2.0,1
5599,min_diffuse,20,60,3,3,0.05,0.95,0.8993790739636852,7,2.0,1,2.0,1,2.0,1
5600,min_diffuse,20,60,3,3,0.05,0.95,0.9092749508076932,16,3.0,1,3.0,1,3.0,1
5601,min_diffuse,20,60,3,3,0.05,0.95,0.9200046894829668,43,3.0,0,2.0,1,2.0,1
5602,min_diffuse,20,60,3,3,0.05,0.95,0.8734524973587284,13,2.0,1,2.0,1,2.0,1
5603,min_diffuse,20,60,3,3,0.05,0.95,0.911629853829535,12,2.0,1,2.0,1,2.0,1
5604,min_diffuse,20,60,3,3,0.05,0.95,0.8086738412861801,11,2.0,1,2.0,1,2.0,1
5605,min_diffuse,20,60,3,3,0.05,0.95,0.9344866928443096,40,3.0,1,3.0,1,3.0,1
5606,min_diffuse,20,60,3,3,0.05,0.95,0.9284893224047857,32,3.0,0,2.0,1,2.0,1
5607,min_diffuse,20,60,3,3,0.05,0.95,0.9454236761080383,12,2.0,1,2.0,1,2.0,1
5608,min_diffuse,20,60,3,3,0.05,0.95,0.919067479812747,37,3.0,1,3.0,1,3.0,1
5609,min_diffuse,20,60,3,3,0.05,0.95,0.8438766877493604,17,2.0,1,2.0,1,2.0,1
5610,min_diffuse,20,60,3,3,0.05,0.95,0.9384938996734716,26,3.0,1,3.0,1,3.0,1
5611,min_diffuse,20,60,3,3,0.05,0.95,0.9487648775255042,20,2.0,1,2.0,1,2.0,1
5612,min_diffuse,20,60,3,3,0.05,0.95,0.9490568390433683,33,3.0,0,2.0,1,3.0,0
5613,min_diffuse,20,60,3,3,0.05,0.95,0.9156500908063748,17,3.0,0,3.0,0,2.0,1
5614,min_diffuse,20,60,3,3,0.05,0.95,0.9134443031728008,32,3.0,0,2.0,1,3.0,0
5615,min_diffuse,20,60,3,3,0.05,0.95,0.9071919350839632,17,3.0,0,2.0,1,2.0,1
5616,min_diffuse,20,60,3,3,0.05,0.95,0.9170560196471622,15,2.0,1,2.0,1,2.0,1
5617,min_diffuse,20,60,3,3,0.05,0.95,0.949429624001097,60,4.0,0,3.0,1,3.0,1
5618,min_diffuse,20,60,3,3,0.05,0.95,0.944944512618448,17,3.0,1,3.0,1,3.0,1
5619,min_diffuse,20,60,3,3,0.05,0.95,0.94318074421288,9,2.0,1,2.0,1,2.0,1
5620,min_diffuse,20,60,3,3,0.05,0.95,0.9366920006600592,10,2.0,1,2.0,1,2.0,1
5621,min_diffuse,20,60,3,3,0.05,0.95,0.9289310808561542,24,3.0,1,3.0,1,3.0,1
5622,min_diffuse,20,60,3,3,0.05,0.95,0.8924264645508392,8,2.0,1,2.0,1,2.0,1
5623,min_diffuse,20,60,3,3,0.05,0.95,0.839705784545397,11,2.0,1,2.0,1,2.0,1
5624,min_diffuse,20,60,3,3,0.05,0.95,0.9178000151603892,16,3.0,0,2.0,1,3.0,0
5625,min_diffuse,20,60,3,3,0.05,0.95,0.915588175748362,14,2.0,1,2.0,1,2.0,1
5626,min_diffuse,20,60,3,3,0.05,0.95,0.917606649292928,7,2.0,1,2.0,1,2.0,1
5627,min_diffuse,20,60,3,3,0.05,0.95,0.910229770921369,9,2.0,1,2.0,1,3.0,0
5628,min_diffuse,20,60,3,3,0.05,0.95,0.9031612857032816,21,3.0,0,2.0,1,2.0,1
5629,min_diffuse,20,60,3,3,0.05,0.95,0.8983663644031271,43,3.0,1,3.0,1,3.0,1
5630,min_diffuse,20,60,3,3,0.05,0.95,0.8856279806961843,27,3.0,1,3.0,1,3.0,1
5631,min_diffuse,20,60,3,3,0.05,0.95,0.8777780841855051,13,2.0,1,2.0,1,2.0,1
5632,min_diffuse,20,60,3,3,0.05,0.95,0.942769888313741,8,2.0,1,2.0,1,2.0,1
5633,min_diffuse,20,60,3,3,0.05,0.95,0.9063495032344844,15,2.0,1,2.0,1,2.0,1
5634,min_diffuse,20,60,3,3,0.05,0.95,0.9491264379718088,23,3.0,1,3.0,1,3.0,1
5635,min_diffuse,20,60,3,3,0.05,0.95,0.9233086180223532,15,2.0,1,2.0,1,2.0,1
5636,min_diffuse,20,60,3,3,0.05,0.95,0.948857740569212,13,2.0,1,2.0,1,2.0,1
5637,min_diffuse,20,60,3,3,0.05,0.95,0.8989391316471325,8,2.0,1,2.0,1,2.0,1
5638,min_diffuse,20,60,3,3,0.05,0.95,0.9494083636450772,15,2.0,1,2.0,1,2.0,1
5639,min_diffuse,20,60,3,3,0.05,0.95,0.9251348692391944,59,3.0,1,3.0,1,3.0,1
5640,min_diffuse,20,60,3,3,0.05,0.95,0.9323573076053732,6,2.0,1,2.0,1,2.0,1
5641,min_diffuse,20,60,3,3,0.05,0.95,0.9485615489986068,13,2.0,1,2.0,1,2.0,1
5642,min_diffuse,20,60,3,3,0.05,0.95,0.8835024872103489,9,2.0,1,2.0,1,2.0,1
5643,min_diffuse,20,60,3,3,0.05,0.95,0.9137185627482838,11,2.0,1,2.0,1,2.0,1
5644,min_diffuse,20,60,3,3,0.05,0.95,0.934763070160632,23,3.0,0,2.0,1,2.0,1
5645,min_diffuse,20,60,3,3,0.05,0.95,0.8646245857556116,13,2.0,1,2.0,1,2.0,1
5646,min_diffuse,20,60,3,3,0.05,0.95,0.939143053074091,13,2.0,1,2.0,1,2.0,1
5647,min_diffuse,20,60,3,3,0.05,0.95,0.8398164992288359,5,2.0,1,2.0,1,2.0,1
5648,min_diffuse,20,60,3,3,0.05,0.95,0.9030350368878752,9,2.0,1,2.0,1,2.0,1
5649,min_diffuse,20,60,3,3,0.05,0.95,0.8990841950249179,6,2.0,1,2.0,1,2.0,1
5650,min_diffuse,20,60,3,3,0.05,0.95,0.8509572626023727,27,3.0,1,3.0,1,3.0,1
5651,min_diffuse,20,60,3,3,0.05,0.95,0.9229291450000372,7,2.0,1,2.0,1,2.0,1
5652,min_diffuse,20,60,3,3,0.05,0.95,0.9010927953705172,46,4.0,0,3.0,1,3.0,1
5653,min_diffuse,20,60,3,3,0.05,0.95,0.9121396522032984,28,3.0,1,3.0,1,3.0,1
5654,min_diffuse,20,60,3,3,0.05,0.95,0.9250435473727104,9,2.0,1,2.0,1,2.0,1
5655,min_diffuse,20,60,3,3,0.05,0.95,0.9469075203693224,22,3.0,1,3.0,1,3.0,1
5656,min_diffuse,20,60,3,3,0.05,0.95,0.9476711968769038,36,3.0,1,3.0,1,3.0,1
5657,min_diffuse,20,60,3,3,0.05,0.95,0.8850773641213985,6,2.0,1,2.0,1,2.0,1
5658,min_diffuse,20,60,3,3,0.05,0.95,0.9251956070422022,9,2.0,1,2.0,1,2.0,1
5659,min_diffuse,20,60,3,3,0.05,0.95,0.9463831789252858,47,4.0,0,3.0,1,3.0,1
5660,min_diffuse,20,60,3,3,0.05,0.95,0.936737126148959,17,3.0,1,3.0,1,3.0,1
5661,min_diffuse,20,60,3,3,0.05,0.95,0.8848379328881117,17,2.0,1,2.0,1,2.0,1
5662,min_diffuse,20,60,3,3,0.05,0.95,0.8638727329020884,7,2.0,1,2.0,1,2.0,1
5663,min_diffuse,20,60,3,3,0.05,0.95,0.8730199432572275,11,2.0,1,2.0,1,2.0,1
5664,min_diffuse,20,60,3,3,0.05,0.95,0.9083025112008905,9,2.0,1,2.0,1,2.0,1
5665,min_diffuse,20,60,3,3,0.05,0.95,0.9442052260660108,18,3.0,0,2.0,1,3.0,0
5666,min_diffuse,20,60,3,3,0.05,0.95,0.9107441650356196,6,2.0,1,2.0,1,2.0,1
5667,min_diffuse,20,60,3,3,0.05,0.95,0.9439838759060292,6,2.0,1,2.0,1,2.0,1
5668,min_diffuse,20,60,3,3,0.05,0.95,0.9336746784278128,33,3.0,1,3.0,1,3.0,1
5669,min_diffuse,20,60,3,3,0.05,0.95,0.8887882908873888,15,3.0,1,3.0,1,3.0,1
5670,min_diffuse,20,60,3,3,0.05,0.95,0.9362751997633832,56,4.0,0,3.0,1,4.0,0
5671,min_diffuse,20,60,3,3,0.05,0.95,0.8705631433460606,24,3.0,1,3.0,1,3.0,1
5672,min_diffuse,20,60,3,3,0.05,0.95,0.8540306700605953,8,2.0,1,2.0,1,2.0,1
5673,min_diffuse,20,60,3,3,0.05,0.95,0.9402717683071532,22,2.0,1,2.0,1,2.0,1
5674,min_diffuse,20,60,3,3,0.05,0.95,0.8900423412379803,6,2.0,1,2.0,1,2.0,1
5675,min_diffuse,20,60,3,3,0.05,0.95,0.93841007747623,35,3.0,1,3.0,1,3.0,1
5676,min_diffuse,20,60,3,3,0.05,0.95,0.941297275625099,15,2.0,1,2.0,1,2.0,1
5677,min_diffuse,20,60,3,3,0.05,0.95,0.9265321521523666,26,3.0,1,3.0,1,3.0,1
5678,min_diffuse,20,60,3,3,0.05,0.95,0.851706047250976,5,2.0,1,2.0,1,2.0,1
5679,min_diffuse,20,60,3,3,0.05,0.95,0.9472004508628687,19,3.0,1,3.0,1,3.0,1
5680,min_diffuse,20,60,3,3,0.05,0.95,0.9361753977369718,17,2.0,1,2.0,1,2.0,1
5681,min_diffuse,20,60,3,3,0.05,0.95,0.9011073807463252,13,2.0,1,2.0,1,2.0,1
5682,min_diffuse,20,60,3,3,0.05,0.95,0.9127997160542888,13,2.0,1,2.0,1,2.0,1
5683,min_diffuse,20,60,3,3,0.05,0.95,0.9340654642862296,13,2.0,1,2.0,1,2.0,1
5684,min_diffuse,20,60,3,3,0.05,0.95,0.8332542281955121,7,2.0,1,2.0,1,2.0,1
5685,min_diffuse,20,60,3,3,0.05,0.95,0.8507310920330501,8,2.0,1,2.0,1,2.0,1
5686,min_diffuse,20,60,3,3,0.05,0.95,0.9232799193147524,6,2.0,1,2.0,1,2.0,1
5687,min_diffuse,20,60,3,3,0.05,0.95,0.944272276249716,24,4.0,0,3.0,1,3.0,1
5688,min_diffuse,20,60,3,3,0.05,0.95,0.8701503066536846,18,2.0,1,2.0,1,2.0,1
5689,min_diffuse,20,60,3,3,0.05,0.95,0.8005082980890796,4,2.0,0,1.0,1,1.0,1
5690,min_diffuse,20,60,3,3,0.05,0.95,0.943105126838527,14,3.0,0,2.0,1,3.0,0
5691,min_diffuse,20,60,3,3,0.05,0.95,0.8897045177694218,8,2.0,1,2.0,1,2.0,1
5692,min_diffuse,20,60,3,3,0.05,0.95,0.9372715302529574,20,3.0,0,2.0,1,2.0,1
5693,min_diffuse,20,60,3,3,0.05,0.95,0.9436308115607558,19,3.0,1,3.0,1,3.0,1
5694,min_diffuse,20,60,3,3,0.05,0.95,0.9272327384378324,10,2.0,1,2.0,1,2.0,1
5695,min_diffuse,20,60,3,3,0.05,0.95,0.8774943505186806,12,3.0,0,2.0,1,2.0,1
5696,min_diffuse,20,60,3,3,0.05,0.95,0.9409204236252818,18,2.0,1,2.0,1,3.0,0
5697,min_diffuse,20,60,3,3,0.05,0.95,0.8652586031572999,14,2.0,1,2.0,1,2.0,1
5698,min_diffuse,20,60,3,3,0.05,0.95,0.9308911444178952,13,2.0,1,2.0,1,2.0,1
5699,min_diffuse,20,60,3,3,0.05,0.95,0.936633228931829,17,3.0,0,2.0,1,2.0,1
5700,min_diffuse,20,60,3,3,0.05,0.95,0.8892685700027053,10,2.0,1,2.0,1,2.0,1
5701,min_diffuse,20,60,3,3,0.05,0.95,0.9048683782518578,14,3.0,0,2.0,1,3.0,0
5702,min_diffuse,20,60,3,3,0.05,0.95,0.8434698431716893,6,2.0,1,2.0,1,2.0,1
5703,min_diffuse,20,60,3,3,0.05,0.95,0.9442555829778626,78,4.0,0,3.0,1,3.0,1
5704,min_diffuse,20,60,3,3,0.05,0.95,0.9419820700255508,5,2.0,1,2.0,1,2.0,1
5705,min_diffuse,20,60,3,3,0.05,0.95,0.93184502564449,12,2.0,1,2.0,1,2.0,1
5706,min_diffuse,20,60,3,3,0.05,0.95,0.9178016129222026,11,2.0,1,2.0,1,2.0,1
5707,min_diffuse,20,60,3,3,0.05,0.95,0.9193530710818836,12,2.0,1,2.0,1,2.0,1
5708,min_diffuse,20,60,3,3,0.05,0.95,0.9287511668290444,26,3.0,1,3.0,1,3.0,1
5709,min_diffuse,20,60,3,3,0.05,0.95,0.9393218947401848,45,4.0,0,3.0,1,3.0,1
5710,min_diffuse,20,60,3,3,0.05,0.95,0.9400529216306978,33,3.0,1,3.0,1,3.0,1
5711,min_diffuse,20,60,3,3,0.05,0.95,0.9131999270258332,10,2.0,1,2.0,1,2.0,1
5712,min_diffuse,20,60,3,3,0.05,0.95,0.9287839224332226,13,2.0,1,2.0,1,2.0,1
5713,min_diffuse,20,60,3,3,0.05,0.95,0.9325194539897348,9,2.0,1,2.0,1,2.0,1
5714,min_diffuse,20,60,3,3,0.05,0.95,0.9298504684664138,28,3.0,0,2.0,1,2.0,1
5715,min_diffuse,20,60,3,3,0.05,0.95,0.9159008371971504,11,3.0,0,3.0,0,2.0,1
5716,min_diffuse,20,60,3,3,0.05,0.95,0.9008097725037084,9,2.0,1,2.0,1,2.0,1
5717,min_diffuse,20,60,3,3,0.05,0.95,0.9157371318575008,12,3.0,0,2.0,1,3.0,0
5718,min_diffuse,20,60,3,3,0.05,0.95,0.8386560495127973,10,2.0,1,2.0,1,2.0,1
5719,min_diffuse,20,60,3,3,0.05,0.95,0.8900051614747369,10,2.0,1,2.0,1,2.0,1
5720,min_diffuse,20,60,3,3,0.05,0.95,0.7989652709829699,14,2.0,1,2.0,1,2.0,1
5721,min_diffuse,20,60,3,3,0.05,0.95,0.6360035376098473,4,2.0,0,1.0,1,1.0,1
5722,min_diffuse,20,60,3,3,0.05,0.95,0.8337430409880603,7,2.0,1,2.0,1,2.0,1
5723,min_diffuse,20,60,3,3,0.05,0.95,0.8336056470789073,6,2.0,1,2.0,1,2.0,1
5724,min_diffuse,20,60,3,3,0.05,0.95,0.8859468890277654,7,2.0,1,2.0,1,2.0,1
5725,min_diffuse,20,60,3,3,0.05,0.95,0.9409267653772844,8,2.0,1,2.0,1,2.0,1
5726,min_diffuse,20,60,3,3,0.05,0.95,0.8776992722506836,10,2.0,1,2.0,1,2.0,1
5727,min_diffuse,20,60,3,3,0.05,0.95,0.8600994938891303,13,2.0,1,2.0,1,2.0,1
5728,min_diffuse,20,60,3,3,0.05,0.95,0.8442605500642754,22,2.0,1,2.0,1,2.0,1
5729,min_diffuse,20,60,3,3,0.05,0.95,0.919745096306398,14,3.0,1,3.0,1,3.0,1
5730,min_diffuse,20,60,3,3,0.05,0.95,0.8906615675075458,26,3.0,0,3.0,0,2.0,1
5731,min_diffuse,20,60,3,3,0.05,0.95,0.9096910413631856,28,3.0,1,3.0,1,3.0,1
5732,min_diffuse,20,60,3,3,0.05,0.95,0.9165382631913992,17,2.0,1,2.0,1,2.0,1
5733,min_diffuse,20,60,3,3,0.05,0.95,0.9487230302417208,12,2.0,1,2.0,1,2.0,1
5734,min_diffuse,20,60,3,3,0.05,0.95,0.8217382637808438,19,2.0,1,2.0,1,2.0,1
5735,min_diffuse,20,60,3,3,0.05,0.95,0.9236225317498123,9,2.0,1,2.0,1,2.0,1
5736,min_diffuse,20,60,3,3,0.05,0.95,0.8912653291278533,13,2.0,1,2.0,1,2.0,1
5737,min_diffuse,20,60,3,3,0.05,0.95,0.9035300824016548,36,3.0,0,3.0,0,2.0,1
5738,min_diffuse,20,60,3,3,0.05,0.95,0.9065534200743656,13,2.0,1,2.0,1,2.0,1
5739,min_diffuse,20,60,3,3,0.05,0.95,0.940347445947065,26,3.0,0,2.0,1,3.0,0
5740,min_diffuse,20,60,3,3,0.05,0.95,0.9462811326587794,21,2.0,1,2.0,1,2.0,1
5741,min_diffuse,20,60,3,3,0.05,0.95,0.8976654536717957,9,2.0,1,2.0,1,2.0,1
5742,min_diffuse,20,60,3,3,0.05,0.95,0.9377123807204288,18,3.0,1,3.0,1,3.0,1
5743,min_diffuse,20,60,3,3,0.05,0.95,0.8956613797239762,13,2.0,1,2.0,1,2.0,1
5744,min_diffuse,20,60,3,3,0.05,0.95,0.8978470810815584,28,3.0,1,3.0,1,3.0,1
5745,min_diffuse,20,60,3,3,0.05,0.95,0.8838413534872679,8,2.0,1,2.0,1,2.0,1
5746,min_diffuse,20,60,3,3,0.05,0.95,0.8874705840450501,11,2.0,1,2.0,1,2.0,1
5747,min_diffuse,20,60,3,3,0.05,0.95,0.9477724265767404,9,2.0,1,2.0,1,2.0,1
5748,min_diffuse,20,60,3,3,0.05,0.95,0.9267385749305042,8,2.0,1,2.0,1,2.0,1
5749,min_diffuse,20,60,3,3,0.05,0.95,0.9169575691884247,17,2.0,1,2.0,1,2.0,1
5750,min_diffuse,20,60,3,3,0.05,0.95,0.948938616875864,31,3.0,1,3.0,1,3.0,1
5751,min_diffuse,20,60,3,3,0.05,0.95,0.9298998413199406,26,3.0,1,3.0,1,3.0,1
5752,min_diffuse,20,60,3,3,0.05,0.95,0.8893426243557633,8,2.0,1,2.0,1,2.0,1
5753,min_diffuse,20,60,3,3,0.05,0.95,0.9387098228345642,12,2.0,1,2.0,1,2.0,1
5754,min_diffuse,20,60,3,3,0.05,0.95,0.8784040795603841,15,2.0,1,2.0,1,2.0,1
5755,min_diffuse,20,60,3,3,0.05,0.95,0.8490190725795235,13,2.0,1,2.0,1,2.0,1
5756,min_diffuse,20,60,3,3,0.05,0.95,0.9034767887986052,20,3.0,0,2.0,1,2.0,1
5757,min_diffuse,20,60,3,3,0.05,0.95,0.949409722583776,62,5.0,0,4.0,1,4.0,1
5758,min_diffuse,20,60,3,3,0.05,0.95,0.8384712787667967,9,2.0,1,2.0,1,2.0,1
5759,min_diffuse,20,60,3,3,0.05,0.95,0.9168725256194388,14,2.0,1,2.0,1,3.0,0
5760,min_diffuse,20,60,3,3,0.05,0.95,0.9459019751609798,23,3.0,0,2.0,1,2.0,1
5761,min_diffuse,20,60,3,3,0.05,0.95,0.926129158241599,14,2.0,1,2.0,1,2.0,1
5762,min_diffuse,20,60,3,3,0.05,0.95,0.9456746250418916,50,4.0,0,3.0,1,3.0,1
5763,min_diffuse,20,60,3,3,0.05,0.95,0.9183317973405228,46,3.0,1,3.0,1,3.0,1
5764,min_diffuse,20,60,3,3,0.05,0.95,0.9198946408816048,18,3.0,1,3.0,1,3.0,1
5765,min_diffuse,20,60,3,3,0.05,0.95,0.913526841262912,12,2.0,1,2.0,1,2.0,1
5766,min_diffuse,20,60,3,3,0.05,0.95,0.9423159181197852,36,4.0,0,4.0,0,3.0,1
5767,min_diffuse,20,60,3,3,0.05,0.95,0.9318891368313106,28,3.0,1,3.0,1,3.0,1
5768,min_diffuse,20,60,3,3,0.05,0.95,0.915252937951574,8,2.0,1,2.0,1,2.0,1
5769,min_diffuse,20,60,3,3,0.05,0.95,0.8946760399815432,12,2.0,1,2.0,1,2.0,1
5770,min_diffuse,20,60,3,3,0.05,0.95,0.93752056681889,31,3.0,0,2.0,1,2.0,1
5771,min_diffuse,20,60,3,3,0.05,0.95,0.91257415114126,12,2.0,1,3.0,0,2.0,1
5772,min_diffuse,20,60,3,3,0.05,0.95,0.8389595419762457,3,1.0,1,1.0,1,1.0,1
5773,min_diffuse,20,60,3,3,0.05,0.95,0.941339764002498,18,3.0,0,2.0,1,2.0,1
5774,min_diffuse,20,60,3,3,0.05,0.95,0.905746672257938,9,2.0,1,2.0,1,2.0,1
5775,min_diffuse,20,60,3,3,0.05,0.95,0.8357430231385351,13,2.0,1,2.0,1,2.0,1
5776,min_diffuse,20,60,3,3,0.05,0.95,0.9313576317814072,16,3.0,0,2.0,1,2.0,1
5777,min_diffuse,20,60,3,3,0.05,0.95,0.9183203928926312,9,2.0,1,2.0,1,2.0,1
5778,min_diffuse,20,60,3,3,0.05,0.95,0.8443146196536488,11,2.0,1,2.0,1,2.0,1
5779,min_diffuse,20,60,3,3,0.05,0.95,0.84562837938464,7,2.0,1,2.0,1,2.0,1
5780,min_diffuse,20,60,3,3,0.05,0.95,0.9423950514928412,51,3.0,1,3.0,1,3.0,1
5781,min_diffuse,20,60,3,3,0.05,0.95,0.9383945777237978,16,3.0,1,3.0,1,3.0,1
5782,min_diffuse,20,60,3,3,0.05,0.95,0.8298392965411682,4,2.0,0,1.0,1,2.0,0
5783,min_diffuse,20,60,3,3,0.05,0.95,0.8679009751817007,13,2.0,1,2.0,1,2.0,1
5784,min_diffuse,20,60,3,3,0.05,0.95,0.9173934899550718,13,2.0,1,2.0,1,2.0,1
5785,min_diffuse,20,60,3,3,0.05,0.95,0.8769035960211571,6,2.0,1,2.0,1,2.0,1
5786,min_diffuse,20,60,3,3,0.05,0.95,0.9454703434407256,15,3.0,1,3.0,1,3.0,1
5787,min_diffuse,20,60,3,3,0.05,0.95,0.934961220338398,44,4.0,0,4.0,0,3.0,1
5788,min_diffuse,20,60,3,3,0.05,0.95,0.9411231981061662,43,3.0,1,3.0,1,3.0,1
5789,min_diffuse,20,60,3,3,0.05,0.95,0.8650290163142375,5,2.0,1,2.0,1,2.0,1
5790,min_diffuse,20,60,3,3,0.05,0.95,0.9420959509975596,15,3.0,1,3.0,1,3.0,1
5791,min_diffuse,20,60,3,3,0.05,0.95,0.8608665267513246,14,3.0,0,3.0,0,2.0,1
5792,min_diffuse,20,60,3,3,0.05,0.95,0.9178002515481348,15,2.0,1,2.0,1,3.0,0
5793,min_diffuse,20,60,3,3,0.05,0.95,0.9292164153540398,43,3.0,1,3.0,1,3.0,1
5794,min_diffuse,20,60,3,3,0.05,0.95,0.9393279109436248,24,3.0,0,2.0,1,2.0,1
5795,min_diffuse,20,60,3,3,0.05,0.95,0.9491846301720838,47,4.0,0,3.0,1,3.0,1
5796,min_diffuse,20,60,3,3,0.05,0.95,0.9465648761987916,15,2.0,1,2.0,1,2.0,1
5797,min_diffuse,20,60,3,3,0.05,0.95,0.872260335865643,9,2.0,1,2.0,1,2.0,1
5798,min_diffuse,20,60,3,3,0.05,0.95,0.9116759438584208,17,3.0,0,2.0,1,2.0,1
5799,min_diffuse,20,60,3,3,0.05,0.95,0.8510497099200998,6,2.0,1,2.0,1,2.0,1
5800,min_diffuse,20,60,3,3,0.05,0.95,0.9087003169772389,18,2.0,1,2.0,1,2.0,1
5801,min_diffuse,20,60,3,3,0.05,0.95,0.8073750759329551,8,2.0,1,2.0,1,2.0,1
5802,min_diffuse,20,60,3,3,0.05,0.95,0.9002096369571445,44,3.0,1,3.0,1,3.0,1
5803,min_diffuse,20,60,3,3,0.05,0.95,0.7793366473980559,11,2.0,1,2.0,1,2.0,1
5804,min_diffuse,20,60,3,3,0.05,0.95,0.9466909006925752,26,2.0,1,2.0,1,2.0,1
5805,min_diffuse,20,60,3,3,0.05,0.95,0.9436100288664868,7,2.0,1,2.0,1,2.0,1
5806,min_diffuse,20,60,3,3,0.05,0.95,0.9163360007007934,19,3.0,1,3.0,1,3.0,1
5807,min_diffuse,20,60,3,3,0.05,0.95,0.9431102090095188,12,2.0,1,2.0,1,2.0,1
5808,min_diffuse,20,60,3,3,0.05,0.95,0.9359227377973736,20,3.0,0,2.0,1,3.0,0
5809,min_diffuse,20,60,3,3,0.05,0.95,0.9387771143366368,66,3.0,1,3.0,1,3.0,1
5810,min_diffuse,20,60,3,3,0.05,0.95,0.9274528950705976,11,2.0,1,2.0,1,2.0,1
5811,min_diffuse,20,60,3,3,0.05,0.95,0.8854121956024399,16,3.0,0,2.0,1,2.0,1
5812,min_diffuse,20,60,3,3,0.05,0.95,0.9023964144403882,24,3.0,0,2.0,1,2.0,1
5813,min_diffuse,20,60,3,3,0.05,0.95,0.8913127200417171,13,3.0,0,2.0,1,2.0,1
5814,min_diffuse,20,60,3,3,0.05,0.95,0.908938277853173,15,3.0,0,2.0,1,2.0,1
5815,min_diffuse,20,60,3,3,0.05,0.95,0.9427957904921812,5,2.0,1,2.0,1,2.0,1
5816,min_diffuse,20,60,3,3,0.05,0.95,0.927782484855004,6,2.0,1,2.0,1,2.0,1
5817,min_diffuse,20,60,3,3,0.05,0.95,0.9451638480475456,7,2.0,1,2.0,1,2.0,1
5818,min_diffuse,20,60,3,3,0.05,0.95,0.9347465057494392,16,2.0,1,2.0,1,2.0,1
5819,min_diffuse,20,60,3,3,0.05,0.95,0.9497777032608136,21,3.0,0,2.0,1,3.0,0
5820,min_diffuse,20,60,3,3,0.05,0.95,0.9372691510588668,13,2.0,1,2.0,1,2.0,1
5821,min_diffuse,20,60,3,3,0.05,0.95,0.94708407891846,61,3.0,1,3.0,1,3.0,1
5822,min_diffuse,20,60,3,3,0.05,0.95,0.904987520791849,20,2.0,1,2.0,1,2.0,1
5823,min_diffuse,20,60,3,3,0.05,0.95,0.8907840879487645,13,2.0,1,2.0,1,2.0,1
5824,min_diffuse,20,60,3,3,0.05,0.95,0.8901808985976174,20,3.0,0,2.0,1,2.0,1
5825,min_diffuse,20,60,3,3,0.05,0.95,0.9441645978193206,18,3.0,1,3.0,1,3.0,1
5826,min_diffuse,20,60,3,3,0.05,0.95,0.9105888368501164,8,2.0,1,2.0,1,2.0,1
5827,min_diffuse,20,60,3,3,0.05,0.95,0.9181548910310818,21,3.0,0,2.0,1,2.0,1
5828,min_diffuse,20,60,3,3,0.05,0.95,0.944790717996803,23,3.0,0,2.0,1,3.0,0
5829,min_diffuse,20,60,3,3,0.05,0.95,0.8859943888473591,17,2.0,1,2.0,1,2.0,1
5830,min_diffuse,20,60,3,3,0.05,0.95,0.8998178328045776,4,2.0,1,2.0,1,2.0,1
5831,min_diffuse,20,60,3,3,0.05,0.95,0.8557139867189869,8,2.0,1,2.0,1,2.0,1
5832,min_diffuse,20,60,3,3,0.05,0.95,0.9343104768519684,8,2.0,1,2.0,1,2.0,1
5833,min_diffuse,20,60,3,3,0.05,0.95,0.9033419646878016,11,2.0,1,2.0,1,2.0,1
5834,min_diffuse,20,60,3,3,0.05,0.95,0.9396223168863947,25,3.0,1,3.0,1,3.0,1
5835,min_diffuse,20,60,3,3,0.05,0.95,0.948120257566843,15,3.0,1,3.0,1,3.0,1
5836,min_diffuse,20,60,3,3,0.05,0.95,0.8636488081392768,15,2.0,1,2.0,1,2.0,1
5837,min_diffuse,20,60,3,3,0.05,0.95,0.87369237366888,12,2.0,1,2.0,1,2.0,1
5838,min_diffuse,20,60,3,3,0.05,0.95,0.9484648382374158,52,3.0,0,3.0,0,2.0,1
5839,min_diffuse,20,60,3,3,0.05,0.95,0.8636155197928767,5,2.0,1,2.0,1,2.0,1
5840,min_diffuse,20,60,3,3,0.05,0.95,0.8764208913315792,14,2.0,1,2.0,1,2.0,1
5841,min_diffuse,20,60,3,3,0.05,0.95,0.8980725416069913,7,2.0,1,2.0,1,2.0,1
5842,min_diffuse,20,60,3,3,0.05,0.95,0.8424890492253013,8,2.0,1,2.0,1,2.0,1
5843,min_diffuse,20,60,3,3,0.05,0.95,0.9449843839403612,97,4.0,0,4.0,0,3.0,1
5844,min_diffuse,20,60,3,3,0.05,0.95,0.8003122293859807,4,2.0,0,1.0,1,2.0,0
5845,min_diffuse,20,60,3,3,0.05,0.95,0.9075671092705188,24,3.0,0,2.0,1,2.0,1
5846,min_diffuse,20,60,3,3,0.05,0.95,0.9137961028058929,8,2.0,1,2.0,1,2.0,1
5847,min_diffuse,20,60,3,3,0.05,0.95,0.9444845963696182,5,2.0,1,2.0,1,2.0,1
5848,min_diffuse,20,60,3,3,0.05,0.95,0.8461007546905731,6,2.0,1,2.0,1,2.0,1
5849,min_diffuse,20,60,3,3,0.05,0.95,0.8653409046408581,10,2.0,1,2.0,1,2.0,1
5850,min_diffuse,20,60,3,3,0.05,0.95,0.9232152549681304,54,4.0,1,4.0,1,4.0,1
5851,min_diffuse,20,60,3,3,0.05,0.95,0.8779092576317189,23,3.0,0,3.0,0,2.0,1
5852,min_diffuse,20,60,3,3,0.05,0.95,0.851927086482163,5,2.0,1,2.0,1,2.0,1
5853,min_diffuse,20,60,3,3,0.05,0.95,0.9163151663412756,6,2.0,1,2.0,1,2.0,1
5854,min_diffuse,20,60,3,3,0.05,0.95,0.949262335234093,12,2.0,1,2.0,1,2.0,1
5855,min_diffuse,20,60,3,3,0.05,0.95,0.9462176227299204,27,3.0,0,3.0,0,2.0,1
5856,min_diffuse,20,60,3,3,0.05,0.95,0.923865046830993,12,2.0,1,2.0,1,2.0,1
5857,min_diffuse,20,60,3,3,0.05,0.95,0.9223264677490624,14,3.0,0,2.0,1,3.0,0
5858,min_diffuse,20,60,3,3,0.05,0.95,0.9492489759764902,14,2.0,1,2.0,1,2.0,1
5859,min_diffuse,20,60,3,3,0.05,0.95,0.8771313412355551,13,3.0,0,2.0,1,3.0,0
5860,min_diffuse,20,60,3,3,0.05,0.95,0.8820189600793683,12,2.0,1,2.0,1,2.0,1
5861,min_diffuse,20,60,3,3,0.05,0.95,0.8737200694125568,11,2.0,1,2.0,1,2.0,1
5862,min_diffuse,20,60,3,3,0.05,0.95,0.9463846850684776,21,3.0,0,2.0,1,2.0,1
5863,min_diffuse,20,60,3,3,0.05,0.95,0.9026354527144956,8,2.0,1,2.0,1,2.0,1
5864,min_diffuse,20,60,3,3,0.05,0.95,0.9483993794698328,78,4.0,0,3.0,1,3.0,1
5865,min_diffuse,20,60,3,3,0.05,0.95,0.9379862554067876,44,4.0,0,3.0,1,3.0,1
5866,min_diffuse,20,60,3,3,0.05,0.95,0.8143950973512312,5,2.0,1,2.0,1,2.0,1
5867,min_diffuse,20,60,3,3,0.05,0.95,0.9153534485631116,8,2.0,1,2.0,1,2.0,1
5868,min_diffuse,20,60,3,3,0.05,0.95,0.9102465450116012,23,3.0,1,3.0,1,3.0,1
5869,min_diffuse,20,60,3,3,0.05,0.95,0.9017311437862268,9,2.0,1,2.0,1,2.0,1
5870,min_diffuse,20,60,3,3,0.05,0.95,0.9385408050137864,16,2.0,1,2.0,1,3.0,0
5871,min_diffuse,20,60,3,3,0.05,0.95,0.9451749658693438,27,4.0,0,3.0,1,4.0,0
5872,min_diffuse,20,60,3,3,0.05,0.95,0.9368162282023008,34,3.0,0,3.0,0,2.0,1
5873,min_diffuse,20,60,3,3,0.05,0.95,0.9138393812563927,11,2.0,1,2.0,1,2.0,1
5874,min_diffuse,20,60,3,3,0.05,0.95,0.8851675426889631,3,1.0,1,2.0,0,2.0,0
5875,min_diffuse,20,60,3,3,0.05,0.95,0.9472171351435948,41,4.0,0,4.0,0,3.0,1
5876,min_diffuse,20,60,3,3,0.05,0.95,0.9058060293881812,10,2.0,1,2.0,1,2.0,1
5877,min_diffuse,20,60,3,3,0.05,0.95,0.896871873473688,14,2.0,1,2.0,1,3.0,0
5878,min_diffuse,20,60,3,3,0.05,0.95,0.8662622703003273,8,2.0,1,2.0,1,2.0,1
5879,min_diffuse,20,60,3,3,0.05,0.95,0.938269909862034,20,3.0,1,3.0,1,3.0,1
5880,min_diffuse,20,60,3,3,0.05,0.95,0.7956258101572298,4,2.0,0,1.0,1,2.0,0
5881,min_diffuse,20,60,3,3,0.05,0.95,0.8647902879020934,9,2.0,1,2.0,1,2.0,1
5882,min_diffuse,20,60,3,3,0.05,0.95,0.917308749565752,16,2.0,1,2.0,1,2.0,1
5883,min_diffuse,20,60,3,3,0.05,0.95,0.9191505284915724,24,3.0,0,2.0,1,2.0,1
5884,min_diffuse,20,60,3,3,0.05,0.95,0.9352893438341796,9,2.0,1,2.0,1,2.0,1
5885,min_diffuse,20,60,3,3,0.05,0.95,0.9383510554555096,9,2.0,1,2.0,1,2.0,1
5886,min_diffuse,20,60,3,3,0.05,0.95,0.9481899518820772,16,3.0,1,3.0,1,3.0,1
5887,min_diffuse,20,60,3,3,0.05,0.95,0.9074074386716738,12,2.0,1,2.0,1,2.0,1
5888,min_diffuse,20,60,3,3,0.05,0.95,0.8967393438968165,22,2.0,1,2.0,1,2.0,1
5889,min_diffuse,20,60,3,3,0.05,0.95,0.9310973601027348,11,2.0,1,2.0,1,2.0,1
5890,min_diffuse,20,60,3,3,0.05,0.95,0.9332040399121446,14,3.0,0,2.0,1,2.0,1
5891,min_diffuse,20,60,3,3,0.05,0.95,0.7738544045054251,7,2.0,1,2.0,1,2.0,1
5892,min_diffuse,20,60,3,3,0.05,0.95,0.7994400033227124,7,2.0,1,2.0,1,2.0,1
5893,min_diffuse,20,60,3,3,0.05,0.95,0.932483322525915,19,2.0,1,2.0,1,2.0,1
5894,min_diffuse,20,60,3,3,0.05,0.95,0.93127055289744,12,2.0,1,2.0,1,2.0,1
5895,min_diffuse,20,60,3,3,0.05,0.95,0.8772806433716206,11,2.0,1,2.0,1,2.0,1
5896,min_diffuse,20,60,3,3,0.05,0.95,0.9418919977043892,12,3.0,0,2.0,1,3.0,0
5897,min_diffuse,20,60,3,3,0.05,0.95,0.8348686162508616,19,3.0,1,3.0,1,3.0,1
5898,min_diffuse,20,60,3,3,0.05,0.95,0.8437591893744899,13,2.0,1,2.0,1,2.0,1
5899,min_diffuse,20,60,3,3,0.05,0.95,0.9165914265389684,16,2.0,1,2.0,1,2.0,1
5900,min_diffuse,20,60,3,3,0.05,0.95,0.8611517050225082,14,2.0,1,2.0,1,2.0,1
5901,min_diffuse,20,60,3,3,0.05,0.95,0.9406131160728388,12,2.0,1,2.0,1,2.0,1
5902,min_diffuse,20,60,3,3,0.05,0.95,0.9132764134886536,32,3.0,1,3.0,1,3.0,1
5903,min_diffuse,20,60,3,3,0.05,0.95,0.9313419626363096,15,2.0,1,2.0,1,2.0,1
5904,min_diffuse,20,60,3,3,0.05,0.95,0.856456164502069,11,2.0,1,2.0,1,2.0,1
5905,min_diffuse,20,60,3,3,0.05,0.95,0.890267319177057,8,2.0,1,2.0,1,2.0,1
5906,min_diffuse,20,60,3,3,0.05,0.95,0.7574027752605972,9,2.0,1,2.0,1,2.0,1
5907,min_diffuse,20,60,3,3,0.05,0.95,0.7481170168183724,13,2.0,1,2.0,1,2.0,1
5908,min_diffuse,20,60,3,3,0.05,0.95,0.9477730084178454,9,2.0,1,2.0,1,2.0,1
5909,min_diffuse,20,60,3,3,0.05,0.95,0.9360226715656704,7,2.0,1,2.0,1,2.0,1
5910,min_diffuse,20,60,3,3,0.05,0.95,0.915754560965175,14,3.0,0,2.0,1,2.0,1
5911,min_diffuse,20,60,3,3,0.05,0.95,0.945755516506095,13,3.0,0,2.0,1,2.0,1
5912,min_diffuse,20,60,3,3,0.05,0.95,0.8294233984696266,29,3.0,1,3.0,1,3.0,1
5913,min_diffuse,20,60,3,3,0.05,0.95,0.9453224670294584,11,2.0,1,2.0,1,2.0,1
5914,min_diffuse,20,60,3,3,0.05,0.95,0.8338993379010493,6,2.0,0,1.0,1,2.0,0
5915,min_diffuse,20,60,3,3,0.05,0.95,0.9436923971853494,21,3.0,1,3.0,1,3.0,1
5916,min_diffuse,20,60,3,3,0.05,0.95,0.8408074603752651,8,2.0,1,2.0,1,2.0,1
5917,min_diffuse,20,60,3,3,0.05,0.95,0.947064694393462,32,3.0,1,3.0,1,3.0,1
5918,min_diffuse,20,60,3,3,0.05,0.95,0.8750350868327162,6,2.0,1,2.0,1,2.0,1
5919,min_diffuse,20,60,3,3,0.05,0.95,0.91127632345383,3,1.0,1,1.0,1,2.0,0
5920,min_diffuse,20,60,3,3,0.05,0.95,0.9113976039097852,33,3.0,1,3.0,1,3.0,1
5921,min_diffuse,20,60,3,3,0.05,0.95,0.9460231306525994,46,4.0,1,4.0,1,4.0,1
5922,min_diffuse,20,60,3,3,0.05,0.95,0.9096329464239938,17,2.0,1,2.0,1,2.0,1
5923,min_diffuse,20,60,3,3,0.05,0.95,0.9407378726497791,12,2.0,1,2.0,1,2.0,1
5924,min_diffuse,20,60,3,3,0.05,0.95,0.8479175000616409,4,2.0,0,1.0,1,2.0,0
5925,min_diffuse,20,60,3,3,0.05,0.95,0.9413028725214344,24,3.0,1,3.0,1,3.0,1
5926,min_diffuse,20,60,3,3,0.05,0.95,0.915346977225302,12,2.0,1,3.0,0,3.0,0
5927,min_diffuse,20,60,3,3,0.05,0.95,0.9216000797550068,8,2.0,1,2.0,1,2.0,1
5928,min_diffuse,20,60,3,3,0.05,0.95,0.937234282306216,18,2.0,1,2.0,1,2.0,1
5929,min_diffuse,20,60,3,3,0.05,0.95,0.9361576227678956,14,3.0,1,3.0,1,3.0,1
5930,min_diffuse,20,60,3,3,0.05,0.95,0.9445336644598072,18,3.0,1,3.0,1,3.0,1
5931,min_diffuse,20,60,3,3,0.05,0.95,0.9454584009676236,22,3.0,0,2.0,1,2.0,1
5932,min_diffuse,20,60,3,3,0.05,0.95,0.8130517429515632,5,2.0,1,2.0,1,2.0,1
5933,min_diffuse,20,60,3,3,0.05,0.95,0.8621630956493708,11,2.0,1,2.0,1,2.0,1
5934,min_diffuse,20,60,3,3,0.05,0.95,0.8727067184179931,11,2.0,1,2.0,1,2.0,1
5935,min_diffuse,20,60,3,3,0.05,0.95,0.9307349806942378,24,3.0,1,3.0,1,3.0,1
5936,min_diffuse,20,60,3,3,0.05,0.95,0.9424916973888636,9,2.0,1,2.0,1,2.0,1
5937,min_diffuse,20,60,3,3,0.05,0.95,0.9198021327924496,20,3.0,0,2.0,1,2.0,1
5938,min_diffuse,20,60,3,3,0.05,0.95,0.9178059550352952,15,2.0,1,2.0,1,2.0,1
5939,min_diffuse,20,60,3,3,0.05,0.95,0.9206799923000304,11,2.0,1,2.0,1,2.0,1
5940,min_diffuse,20,60,3,3,0.05,0.95,0.9171649154629404,10,2.0,1,2.0,1,2.0,1
5941,min_diffuse,20,60,3,3,0.05,0.95,0.9276420182556744,26,3.0,0,2.0,1,2.0,1
5942,min_diffuse,20,60,3,3,0.05,0.95,0.9067324686737612,8,2.0,1,2.0,1,2.0,1
5943,min_diffuse,20,60,3,3,0.05,0.95,0.9409994411523874,19,3.0,1,3.0,1,3.0,1
5944,min_diffuse,20,60,3,3,0.05,0.95,0.9333012026046944,17,3.0,1,3.0,1,3.0,1
5945,min_diffuse,20,60,3,3,0.05,0.95,0.9478111341728088,11,2.0,1,2.0,1,2.0,1
5946,min_diffuse,20,60,3,3,0.05,0.95,0.9187014351387696,17,3.0,0,2.0,1,3.0,0
5947,min_diffuse,20,60,3,3,0.05,0.95,0.8437958749023717,11,2.0,1,2.0,1,2.0,1
5948,min_diffuse,20,60,3,3,0.05,0.95,0.9149231115672132,26,3.0,0,2.0,1,2.0,1
5949,min_diffuse,20,60,3,3,0.05,0.95,0.9391661321092752,36,3.0,1,3.0,1,3.0,1
5950,min_diffuse,20,60,3,3,0.05,0.95,0.9303459742218304,47,3.0,0,3.0,0,2.0,1
5951,min_diffuse,20,60,3,3,0.05,0.95,0.9161515602940544,21,3.0,0,2.0,1,3.0,0
5952,min_diffuse,20,60,3,3,0.05,0.95,0.9252502267218096,23,3.0,0,2.0,1,2.0,1
5953,min_diffuse,20,60,3,3,0.05,0.95,0.8987048769757894,8,2.0,1,2.0,1,2.0,1
5954,min_diffuse,20,60,3,3,0.05,0.95,0.9359326579138312,7,2.0,1,2.0,1,2.0,1
5955,min_diffuse,20,60,3,3,0.05,0.95,0.8885292689700901,9,2.0,1,2.0,1,2.0,1
5956,min_diffuse,20,60,3,3,0.05,0.95,0.9412447311488686,40,4.0,1,4.0,1,4.0,1
5957,min_diffuse,20,60,3,3,0.05,0.95,0.8852617482338432,8,2.0,1,2.0,1,2.0,1
5958,min_diffuse,20,60,3,3,0.05,0.95,0.9245582825290048,8,2.0,1,2.0,1,2.0,1
5959,min_diffuse,20,60,3,3,0.05,0.95,0.9242429684849036,29,3.0,1,3.0,1,3.0,1
5960,min_diffuse,20,60,3,3,0.05,0.95,0.915710199394734,29,3.0,1,3.0,1,3.0,1
5961,min_diffuse,20,60,3,3,0.05,0.95,0.8710121261831532,6,2.0,1,2.0,1,2.0,1
5962,min_diffuse,20,60,3,3,0.05,0.95,0.9074652773052652,23,3.0,0,2.0,1,2.0,1
5963,min_diffuse,20,60,3,3,0.05,0.95,0.8960606347507941,10,2.0,1,2.0,1,2.0,1
5964,min_diffuse,20,60,3,3,0.05,0.95,0.8838576499521061,17,3.0,0,2.0,1,2.0,1
5965,min_diffuse,20,60,3,3,0.05,0.95,0.9223285487295548,11,3.0,1,3.0,1,3.0,1
5966,min_diffuse,20,60,3,3,0.05,0.95,0.9411383317110984,22,3.0,1,3.0,1,3.0,1
5967,min_diffuse,20,60,3,3,0.05,0.95,0.9486170604995644,92,4.0,0,4.0,0,3.0,1
5968,min_diffuse,20,60,3,3,0.05,0.95,0.8356999654655684,15,3.0,0,2.0,1,2.0,1
5969,min_diffuse,20,60,3,3,0.05,0.95,0.9018715123218568,6,2.0,1,2.0,1,2.0,1
5970,min_diffuse,20,60,3,3,0.05,0.95,0.9152181935936508,17,2.0,1,3.0,0,3.0,0
5971,min_diffuse,20,60,3,3,0.05,0.95,0.8556769836213246,15,2.0,1,2.0,1,2.0,1
5972,min_diffuse,20,60,3,3,0.05,0.95,0.9368634614129614,27,3.0,0,2.0,1,3.0,0
5973,min_diffuse,20,60,3,3,0.05,0.95,0.8754359639866844,6,2.0,1,2.0,1,2.0,1
5974,min_diffuse,20,60,3,3,0.05,0.95,0.9458958382287056,26,3.0,1,3.0,1,3.0,1
5975,min_diffuse,20,60,3,3,0.05,0.95,0.911034731051906,6,2.0,1,2.0,1,2.0,1
5976,min_diffuse,20,60,3,3,0.05,0.95,0.9012449638109972,28,3.0,1,3.0,1,3.0,1
5977,min_diffuse,20,60,3,3,0.05,0.95,0.9200633914826004,55,3.0,1,3.0,1,3.0,1
5978,min_diffuse,20,60,3,3,0.05,0.95,0.8577310586837812,9,2.0,1,2.0,1,2.0,1
5979,min_diffuse,20,60,3,3,0.05,0.95,0.9313888731416174,17,3.0,1,3.0,1,3.0,1
5980,min_diffuse,20,60,3,3,0.05,0.95,0.9483700220174718,60,4.0,1,4.0,1,5.0,0
5981,min_diffuse,20,60,3,3,0.05,0.95,0.941590977144495,8,2.0,1,2.0,1,2.0,1
5982,min_diffuse,20,60,3,3,0.05,0.95,0.8992970832967078,18,3.0,0,2.0,1,2.0,1
5983,min_diffuse,20,60,3,3,0.05,0.95,0.8062673320717212,8,2.0,1,2.0,1,2.0,1
5984,min_diffuse,20,60,3,3,0.05,0.95,0.9209240714514486,13,2.0,1,2.0,1,2.0,1
5985,min_diffuse,20,60,3,3,0.05,0.95,0.9332892350683628,13,2.0,1,2.0,1,2.0,1
5986,min_diffuse,20,60,3,3,0.05,0.95,0.9237192935941844,15,2.0,1,2.0,1,2.0,1
5987,min_diffuse,20,60,3,3,0.05,0.95,0.9182895860458528,21,3.0,0,2.0,1,2.0,1
5988,min_diffuse,20,60,3,3,0.05,0.95,0.9267859417714054,38,3.0,0,2.0,1,2.0,1
5989,min_diffuse,20,60,3,3,0.05,0.95,0.9249110283156736,33,3.0,1,3.0,1,3.0,1
5990,min_diffuse,20,60,3,3,0.05,0.95,0.921433301857448,21,2.0,1,2.0,1,2.0,1
5991,min_diffuse,20,60,3,3,0.05,0.95,0.9486478979671912,99,4.0,0,4.0,0,3.0,1
5992,min_diffuse,20,60,3,3,0.05,0.95,0.8557005220911486,10,2.0,1,2.0,1,2.0,1
5993,min_diffuse,20,60,3,3,0.05,0.95,0.9373152235934696,39,3.0,1,3.0,1,3.0,1
5994,min_diffuse,20,60,3,3,0.05,0.95,0.9297949870010792,18,2.0,1,2.0,1,2.0,1
5995,min_diffuse,20,60,3,3,0.05,0.95,0.8408418747565808,16,3.0,0,2.0,1,2.0,1
5996,min_diffuse,20,60,3,3,0.05,0.95,0.8743552924531744,10,2.0,1,2.0,1,2.0,1
5997,min_diffuse,20,60,3,3,0.05,0.95,0.9316786183273696,19,3.0,0,2.0,1,2.0,1
5998,min_diffuse,20,60,3,3,0.05,0.95,0.9175183981603467,19,3.0,0,2.0,1,2.0,1
5999,min_diffuse,20,60,3,3,0.05,0.95,0.929740930941104,11,2.0,1,2.0,1,2.0,1
6000,min_diffuse,20,60,3,3,0.05,0.95,0.9415822101299468,14,3.0,0,2.0,1,2.0,1
6001,min_diffuse,20,60,3,3,0.05,0.95,0.9031083646159972,11,2.0,1,2.0,1,2.0,1
6002,min_diffuse,20,60,3,3,0.05,0.95,0.9484557100821136,49,4.0,0,3.0,1,3.0,1
6003,min_diffuse,20,60,3,3,0.05,0.95,0.8125784831106561,9,2.0,0,2.0,0,1.0,1
6004,min_diffuse,20,60,3,3,0.05,0.95,0.9468915370237504,20,3.0,0,2.0,1,2.0,1
6005,min_diffuse,20,60,3,3,0.05,0.95,0.9379685409665546,23,3.0,0,2.0,1,2.0,1
6006,min_diffuse,20,60,3,3,0.05,0.95,0.904799434824088,6,2.0,1,2.0,1,2.0,1
6007,min_diffuse,20,60,3,3,0.05,0.95,0.8359342258832869,4,2.0,1,2.0,1,2.0,1
6008,min_diffuse,20,60,3,3,0.05,0.95,0.9456214018285394,35,3.0,1,3.0,1,3.0,1
6009,min_diffuse,20,60,3,3,0.05,0.95,0.8880180925617661,17,3.0,0,2.0,1,2.0,1
6010,min_diffuse,20,60,3,3,0.05,0.95,0.9497181615260488,15,2.0,1,2.0,1,2.0,1
6011,min_diffuse,20,60,3,3,0.05,0.95,0.8818432632395604,11,2.0,1,2.0,1,2.0,1
6012,min_diffuse,20,60,3,3,0.05,0.95,0.9117219578519636,30,3.0,1,3.0,1,3.0,1
6013,min_diffuse,20,60,3,3,0.05,0.95,0.8296789234603593,9,2.0,1,2.0,1,2.0,1
6014,min_diffuse,20,60,3,3,0.05,0.95,0.8873082553974962,8,2.0,1,2.0,1,2.0,1
6015,min_diffuse,20,60,3,3,0.05,0.95,0.9488944485847298,23,3.0,1,3.0,1,3.0,1
6016,min_diffuse,20,60,3,3,0.05,0.95,0.9398839311465912,7,2.0,1,2.0,1,2.0,1
6017,min_diffuse,20,60,3,3,0.05,0.95,0.7644197812598162,28,2.0,1,2.0,1,2.0,1
6018,min_diffuse,20,60,3,3,0.05,0.95,0.9362748770380468,44,3.0,1,3.0,1,3.0,1
6019,min_diffuse,20,60,3,3,0.05,0.95,0.9428397703683912,7,2.0,1,2.0,1,2.0,1
6020,min_diffuse,20,60,3,3,0.05,0.95,0.7975888210271064,8,2.0,1,2.0,1,2.0,1
6021,min_diffuse,20,60,3,3,0.05,0.95,0.7575651084266599,15,2.0,1,2.0,1,2.0,1
6022,min_diffuse,20,60,3,3,0.05,0.95,0.9254905110534762,18,3.0,1,3.0,1,3.0,1
6023,min_diffuse,20,60,3,3,0.05,0.95,0.9361212041015508,25,3.0,1,3.0,1,3.0,1
6024,min_diffuse,20,60,3,3,0.05,0.95,0.899501357776986,5,2.0,1,2.0,1,2.0,1
6025,min_diffuse,20,60,3,3,0.05,0.95,0.9407116510491892,12,2.0,1,2.0,1,2.0,1
6026,min_diffuse,20,60,3,3,0.05,0.95,0.9296977259485952,52,4.0,0,3.0,1,3.0,1
6027,min_diffuse,20,60,3,3,0.05,0.95,0.9398698481793089,16,3.0,0,2.0,1,2.0,1
6028,min_diffuse,20,60,3,3,0.05,0.95,0.9275141407367602,20,3.0,0,2.0,1,2.0,1
6029,min_diffuse,20,60,3,3,0.05,0.95,0.8724061775025829,6,2.0,1,2.0,1,2.0,1
6030,min_diffuse,20,60,3,3,0.05,0.95,0.8332364465226648,14,2.0,1,2.0,1,2.0,1
6031,min_diffuse,20,60,3,3,0.05,0.95,0.9203006305630036,19,2.0,1,2.0,1,2.0,1
6032,min_diffuse,20,60,3,3,0.05,0.95,0.9118279401321864,10,2.0,1,2.0,1,2.0,1
6033,min_diffuse,20,60,3,3,0.05,0.95,0.9205846522672008,7,2.0,1,2.0,1,2.0,1
6034,min_diffuse,20,60,3,3,0.05,0.95,0.9482612402091372,14,2.0,1,2.0,1,3.0,0
6035,min_diffuse,20,60,3,3,0.05,0.95,0.8766620917964009,40,3.0,0,3.0,0,2.0,1
6036,min_diffuse,20,60,3,3,0.05,0.95,0.8774226436173586,16,3.0,0,2.0,1,2.0,1
6037,min_diffuse,20,60,3,3,0.05,0.95,0.892845273275899,19,3.0,0,2.0,1,3.0,0
6038,min_diffuse,20,60,3,3,0.05,0.95,0.9191522696981717,61,3.0,1,3.0,1,3.0,1
6039,min_diffuse,20,60,3,3,0.05,0.95,0.9326247996908992,20,3.0,0,2.0,1,3.0,0
6040,min_diffuse,20,60,3,3,0.05,0.95,0.841548239118569,9,2.0,1,2.0,1,2.0,1
6041,min_diffuse,20,60,3,3,0.05,0.95,0.8110348530855495,14,2.0,1,2.0,1,2.0,1
6042,min_diffuse,20,60,3,3,0.05,0.95,0.9224600472601376,11,2.0,1,2.0,1,2.0,1
6043,min_diffuse,20,60,3,3,0.05,0.95,0.9485125192112698,47,4.0,0,3.0,1,3.0,1
6044,min_diffuse,20,60,3,3,0.05,0.95,0.8734924806360677,42,3.0,1,3.0,1,3.0,1
6045,min_diffuse,20,60,3,3,0.05,0.95,0.66540854508536,5,2.0,1,2.0,1,2.0,1
6046,min_diffuse,20,60,3,3,0.05,0.95,0.9222994946181376,9,2.0,1,2.0,1,2.0,1
6047,min_diffuse,20,60,3,3,0.05,0.95,0.929660870491903,18,3.0,0,2.0,1,2.0,1
6048,min_diffuse,20,60,3,3,0.05,0.95,0.9288646127991396,15,2.0,1,2.0,1,2.0,1
6049,min_diffuse,20,60,3,3,0.05,0.95,0.9313926439295168,24,3.0,1,3.0,1,3.0,1
6050,min_diffuse,20,60,3,3,0.05,0.95,0.9179283211951018,9,2.0,1,2.0,1,2.0,1
6051,min_diffuse,20,60,3,3,0.05,0.95,0.8906927354222435,14,2.0,1,2.0,1,2.0,1
6052,min_diffuse,20,60,3,3,0.05,0.95,0.9451319095795736,22,3.0,0,2.0,1,2.0,1
6053,min_diffuse,20,60,3,3,0.05,0.95,0.7893332767748245,6,2.0,1,2.0,1,2.0,1
6054,min_diffuse,20,60,3,3,0.05,0.95,0.9440010601796384,17,3.0,1,3.0,1,3.0,1
6055,min_diffuse,20,60,3,3,0.05,0.95,0.9403926632951948,20,3.0,0,2.0,1,2.0,1
6056,min_diffuse,20,60,3,3,0.05,0.95,0.9218796831438149,22,2.0,1,2.0,1,2.0,1
6057,min_diffuse,20,60,3,3,0.05,0.95,0.9286929737988068,13,2.0,1,2.0,1,2.0,1
6058,min_diffuse,20,60,3,3,0.05,0.95,0.9355252681421228,31,3.0,1,3.0,1,3.0,1
6059,min_diffuse,20,60,3,3,0.05,0.95,0.8649838470934191,11,2.0,1,2.0,1,2.0,1
6060,min_diffuse,20,60,3,3,0.05,0.95,0.911514933129394,33,3.0,0,3.0,0,2.0,1
6061,min_diffuse,20,60,3,3,0.05,0.95,0.926742574097308,25,3.0,0,2.0,1,3.0,0
6062,min_diffuse,20,60,3,3,0.05,0.95,0.8066782397110683,6,2.0,1,2.0,1,2.0,1
6063,min_diffuse,20,60,3,3,0.05,0.95,0.931983785201241,5,2.0,1,2.0,1,2.0,1
6064,min_diffuse,20,60,3,3,0.05,0.95,0.9277572569961038,14,2.0,1,2.0,1,2.0,1
6065,min_diffuse,20,60,3,3,0.05,0.95,0.8805642519355515,8,2.0,1,2.0,1,2.0,1
6066,min_diffuse,20,60,3,3,0.05,0.95,0.9421461018213366,7,2.0,1,2.0,1,2.0,1
6067,min_diffuse,20,60,3,3,0.05,0.95,0.9269406754033264,19,3.0,1,3.0,1,3.0,1
6068,min_diffuse,20,60,3,3,0.05,0.95,0.8662626048869064,6,2.0,1,2.0,1,2.0,1
6069,min_diffuse,20,60,3,3,0.05,0.95,0.8818240822212808,7,2.0,1,2.0,1,2.0,1
6070,min_diffuse,20,60,3,3,0.05,0.95,0.875468983701704,5,2.0,1,2.0,1,2.0,1
6071,min_diffuse,20,60,3,3,0.05,0.95,0.828143223383001,8,2.0,1,2.0,1,2.0,1
6072,min_diffuse,20,60,3,3,0.05,0.95,0.856351736128622,7,2.0,1,2.0,1,2.0,1
6073,min_diffuse,20,60,3,3,0.05,0.95,0.9120752033771338,7,2.0,1,2.0,1,2.0,1
6074,min_diffuse,20,60,3,3,0.05,0.95,0.8644243635177365,23,3.0,1,3.0,1,3.0,1
6075,min_diffuse,20,60,3,3,0.05,0.95,0.9294790403943656,7,2.0,1,2.0,1,2.0,1
6076,min_diffuse,20,60,3,3,0.05,0.95,0.9109947416000516,6,2.0,1,2.0,1,2.0,1
6077,min_diffuse,20,60,3,3,0.05,0.95,0.9120662755318196,8,2.0,1,2.0,1,2.0,1
6078,min_diffuse,20,60,3,3,0.05,0.95,0.8497076998210147,28,3.0,0,2.0,1,2.0,1
6079,min_diffuse,20,60,3,3,0.05,0.95,0.8088709716825337,4,2.0,0,1.0,1,1.0,1
6080,min_diffuse,20,60,3,3,0.05,0.95,0.9478240812280618,9,2.0,1,2.0,1,2.0,1
6081,min_diffuse,20,60,3,3,0.05,0.95,0.9212834844050596,20,3.0,0,2.0,1,3.0,0
6082,min_diffuse,20,60,3,3,0.05,0.95,0.869622205640065,18,3.0,1,3.0,1,3.0,1
6083,min_diffuse,20,60,3,3,0.05,0.95,0.948642995724492,20,3.0,0,2.0,1,2.0,1
6084,min_diffuse,20,60,3,3,0.05,0.95,0.920276485118404,35,3.0,0,2.0,1,2.0,1
6085,min_diffuse,20,60,3,3,0.05,0.95,0.9264814497684918,19,3.0,0,2.0,1,2.0,1
6086,min_diffuse,20,60,3,3,0.05,0.95,0.9322371592601358,22,3.0,0,2.0,1,2.0,1
6087,min_diffuse,20,60,3,3,0.05,0.95,0.9292519041735676,7,2.0,1,2.0,1,2.0,1
6088,min_diffuse,20,60,3,3,0.05,0.95,0.932378593140187,7,2.0,1,2.0,1,2.0,1
6089,min_diffuse,20,60,3,3,0.05,0.95,0.9420672109228462,14,2.0,1,2.0,1,2.0,1
6090,min_diffuse,20,60,3,3,0.05,0.95,0.8817168971640462,4,2.0,1,2.0,1,2.0,1
6091,min_diffuse,20,60,3,3,0.05,0.95,0.8920555200873558,17,2.0,1,2.0,1,2.0,1
6092,min_diffuse,20,60,3,3,0.05,0.95,0.8206705144451363,7,2.0,1,2.0,1,2.0,1
6093,min_diffuse,20,60,3,3,0.05,0.95,0.9074367384271896,6,2.0,0,1.0,1,2.0,0
6094,min_diffuse,20,60,3,3,0.05,0.95,0.94659295249178,25,3.0,1,3.0,1,3.0,1
6095,min_diffuse,20,60,3,3,0.05,0.95,0.9070166342383884,19,3.0,1,3.0,1,3.0,1
6096,min_diffuse,20,60,3,3,0.05,0.95,0.898068128743446,15,3.0,0,2.0,1,2.0,1
6097,min_diffuse,20,60,3,3,0.05,0.95,0.905804594488632,16,3.0,0,2.0,1,2.0,1
6098,min_diffuse,20,60,3,3,0.05,0.95,0.8859774105113537,17,3.0,0,2.0,1,2.0,1
6099,min_diffuse,20,60,3,3,0.05,0.95,0.8873548274569735,7,2.0,1,2.0,1,2.0,1
6100,min_diffuse,20,60,3,3,0.05,0.95,0.9256596319174047,24,3.0,0,2.0,1,2.0,1
6101,min_diffuse,20,60,3,3,0.05,0.95,0.9334426704874276,15,2.0,1,2.0,1,2.0,1
6102,min_diffuse,20,60,3,3,0.05,0.95,0.9102789676385208,9,2.0,1,2.0,1,2.0,1
6103,min_diffuse,20,60,3,3,0.05,0.95,0.9439382256162404,59,3.0,1,3.0,1,3.0,1
6104,min_diffuse,20,60,3,3,0.05,0.95,0.8987761750575899,10,2.0,1,2.0,1,2.0,1
6105,min_diffuse,20,60,3,3,0.05,0.95,0.9315350226818788,17,3.0,1,3.0,1,3.0,1
6106,min_diffuse,20,60,3,3,0.05,0.95,0.9483701065462704,9,2.0,1,2.0,1,2.0,1
6107,min_diffuse,20,60,3,3,0.05,0.95,0.9133389463274614,14,2.0,1,2.0,1,2.0,1
6108,min_diffuse,20,60,3,3,0.05,0.95,0.8442360075660467,6,2.0,1,2.0,1,2.0,1
6109,min_diffuse,20,60,3,3,0.05,0.95,0.9193956267818484,18,2.0,1,2.0,1,2.0,1
6110,min_diffuse,20,60,3,3,0.05,0.95,0.9415232457787304,27,3.0,0,2.0,1,3.0,0
6111,min_diffuse,20,60,3,3,0.05,0.95,0.9135280563490648,8,2.0,1,2.0,1,2.0,1
6112,min_diffuse,20,60,3,3,0.05,0.95,0.9154074260280112,37,3.0,1,3.0,1,3.0,1
6113,min_diffuse,20,60,3,3,0.05,0.95,0.9013833320598144,21,3.0,1,3.0,1,3.0,1
6114,min_diffuse,20,60,3,3,0.05,0.95,0.8660778626151135,14,2.0,1,2.0,1,2.0,1
6115,min_diffuse,20,60,3,3,0.05,0.95,0.9314267642279016,18,2.0,1,2.0,1,3.0,0
6116,min_diffuse,20,60,3,3,0.05,0.95,0.8909652741771403,18,2.0,1,2.0,1,2.0,1
6117,min_diffuse,20,60,3,3,0.05,0.95,0.9137456846849916,40,3.0,0,2.0,1,2.0,1
6118,min_diffuse,20,60,3,3,0.05,0.95,0.9325717489505568,6,2.0,1,2.0,1,2.0,1
6119,min_diffuse,20,60,3,3,0.05,0.95,0.8927495904846099,22,2.0,1,2.0,1,2.0,1
6120,min_diffuse,20,60,3,3,0.05,0.95,0.8974768330146285,18,3.0,0,2.0,1,3.0,0
6121,min_diffuse,20,60,3,3,0.05,0.95,0.9455781781455244,11,2.0,1,2.0,1,2.0,1
6122,min_diffuse,20,60,3,3,0.05,0.95,0.836663905464938,27,3.0,1,3.0,1,3.0,1
6123,min_diffuse,20,60,3,3,0.05,0.95,0.925879811390904,35,3.0,0,3.0,0,2.0,1
6124,min_diffuse,20,60,3,3,0.05,0.95,0.8957517636476603,19,3.0,1,3.0,1,3.0,1
6125,min_diffuse,20,60,3,3,0.05,0.95,0.8788595721316433,15,3.0,0,2.0,1,2.0,1
6126,min_diffuse,20,60,3,3,0.05,0.95,0.9133506113375358,8,2.0,1,2.0,1,2.0,1
6127,min_diffuse,20,60,3,3,0.05,0.95,0.9138649083828284,32,3.0,1,3.0,1,3.0,1
6128,min_diffuse,20,60,3,3,0.05,0.95,0.9115500483466428,25,2.0,1,2.0,1,2.0,1
6129,min_diffuse,20,60,3,3,0.05,0.95,0.9281984956981684,22,2.0,1,2.0,1,2.0,1
6130,min_diffuse,20,60,3,3,0.05,0.95,0.9150923995223612,13,3.0,0,2.0,1,2.0,1
6131,min_diffuse,20,60,3,3,0.05,0.95,0.9148882336464678,14,2.0,1,2.0,1,2.0,1
6132,min_diffuse,20,60,3,3,0.05,0.95,0.9425438306299088,38,3.0,0,2.0,1,3.0,0
6133,min_diffuse,20,60,3,3,0.05,0.95,0.8810487496070764,24,3.0,0,2.0,1,2.0,1
6134,min_diffuse,20,60,3,3,0.05,0.95,0.9370091136614468,32,3.0,1,3.0,1,3.0,1
6135,min_diffuse,20,60,3,3,0.05,0.95,0.8984943608616118,8,2.0,1,2.0,1,2.0,1
6136,min_diffuse,20,60,3,3,0.05,0.95,0.9052067739889832,9,2.0,1,2.0,1,2.0,1
6137,min_diffuse,20,60,3,3,0.05,0.95,0.9201650176465768,22,3.0,0,2.0,1,3.0,0
6138,min_diffuse,20,60,3,3,0.05,0.95,0.9340594899911298,37,3.0,0,2.0,1,2.0,1
6139,min_diffuse,20,60,3,3,0.05,0.95,0.920177712148827,26,3.0,1,3.0,1,3.0,1
6140,min_diffuse,20,60,3,3,0.05,0.95,0.9104289369305176,12,2.0,1,2.0,1,2.0,1
6141,min_diffuse,20,60,3,3,0.05,0.95,0.9261245524512228,88,4.0,0,4.0,0,3.0,1
6142,min_diffuse,20,60,3,3,0.05,0.95,0.8768884279459743,27,3.0,0,2.0,1,2.0,1
6143,min_diffuse,20,60,3,3,0.05,0.95,0.9486373399728864,16,3.0,0,2.0,1,2.0,1
6144,min_diffuse,20,60,3,3,0.05,0.95,0.9208733957788816,19,2.0,1,2.0,1,2.0,1
6145,min_diffuse,20,60,3,3,0.05,0.95,0.8728240998965974,14,3.0,1,3.0,1,3.0,1
6146,min_diffuse,20,60,3,3,0.05,0.95,0.9296205636499,10,2.0,1,2.0,1,2.0,1
6147,min_diffuse,20,60,3,3,0.05,0.95,0.9343824472024728,46,3.0,1,3.0,1,3.0,1
6148,min_diffuse,20,60,3,3,0.05,0.95,0.8940986488534913,15,2.0,1,2.0,1,2.0,1
6149,min_diffuse,20,60,3,3,0.05,0.95,0.8220140059800228,16,2.0,1,2.0,1,2.0,1
6150,min_diffuse,20,60,3,3,0.05,0.95,0.945587901150713,26,3.0,0,2.0,1,3.0,0
6151,min_diffuse,20,60,3,3,0.05,0.95,0.9367006914463938,17,3.0,0,2.0,1,3.0,0
6152,min_diffuse,20,60,3,3,0.05,0.95,0.9224972902838317,8,2.0,1,2.0,1,2.0,1
6153,min_diffuse,20,60,3,3,0.05,0.95,0.9435644064549598,19,3.0,1,3.0,1,3.0,1
6154,min_diffuse,20,60,3,3,0.05,0.95,0.910904256562536,31,3.0,0,3.0,0,2.0,1
6155,min_diffuse,20,60,3,3,0.05,0.95,0.8945776538350565,17,2.0,1,2.0,1,2.0,1
6156,min_diffuse,20,60,3,3,0.05,0.95,0.920516310871374,14,3.0,0,2.0,1,2.0,1
6157,min_diffuse,20,60,3,3,0.05,0.95,0.9182270501863032,21,3.0,1,3.0,1,3.0,1
6158,min_diffuse,20,60,3,3,0.05,0.95,0.863815074864527,10,2.0,1,2.0,1,2.0,1
6159,min_diffuse,20,60,3,3,0.05,0.95,0.8863551248804937,45,3.0,1,3.0,1,3.0,1
6160,min_diffuse,20,60,3,3,0.05,0.95,0.9404369523727614,19,3.0,0,2.0,1,2.0,1
6161,min_diffuse,20,60,3,3,0.05,0.95,0.9197708767603908,12,2.0,1,2.0,1,2.0,1
6162,min_diffuse,20,60,3,3,0.05,0.95,0.9370667279254792,19,3.0,0,2.0,1,2.0,1
6163,min_diffuse,20,60,3,3,0.05,0.95,0.9469379241382576,10,2.0,1,2.0,1,2.0,1
6164,min_diffuse,20,60,3,3,0.05,0.95,0.9390434628201264,25,3.0,0,3.0,0,2.0,1
6165,min_diffuse,20,60,3,3,0.05,0.95,0.9127259097869684,5,2.0,1,2.0,1,2.0,1
6166,min_diffuse,20,60,3,3,0.05,0.95,0.9414447909643068,17,2.0,1,3.0,0,3.0,0
6167,min_diffuse,20,60,3,3,0.05,0.95,0.9159769695903024,19,3.0,0,2.0,1,2.0,1
6168,min_diffuse,20,60,3,3,0.05,0.95,0.925322200049584,16,2.0,1,2.0,1,2.0,1
6169,min_diffuse,20,60,3,3,0.05,0.95,0.9477326736720542,23,3.0,1,3.0,1,3.0,1
6170,min_diffuse,20,60,3,3,0.05,0.95,0.8853089826911297,10,2.0,1,2.0,1,2.0,1
6171,min_diffuse,20,60,3,3,0.05,0.95,0.9164587181165142,13,2.0,1,2.0,1,2.0,1
6172,min_diffuse,20,60,3,3,0.05,0.95,0.9287396207810266,18,3.0,0,2.0,1,2.0,1
6173,min_diffuse,20,60,3,3,0.05,0.95,0.9493939401334356,8,2.0,1,2.0,1,2.0,1
6174,min_diffuse,20,60,3,3,0.05,0.95,0.922841922061556,56,3.0,1,3.0,1,3.0,1
6175,min_diffuse,20,60,3,3,0.05,0.95,0.9426599924905866,14,2.0,1,2.0,1,2.0,1
6176,min_diffuse,20,60,3,3,0.05,0.95,0.7863161025787102,6,2.0,1,2.0,1,2.0,1
6177,min_diffuse,20,60,3,3,0.05,0.95,0.937869958309503,13,2.0,1,2.0,1,2.0,1
6178,min_diffuse,20,60,3,3,0.05,0.95,0.8628139511448708,8,2.0,1,2.0,1,3.0,0
6179,min_diffuse,20,60,3,3,0.05,0.95,0.9492226023063488,16,2.0,1,2.0,1,2.0,1
6180,min_diffuse,20,60,3,3,0.05,0.95,0.9299970402179596,7,2.0,1,2.0,1,2.0,1
6181,min_diffuse,20,60,3,3,0.05,0.95,0.8820635200161459,4,2.0,1,2.0,1,2.0,1
6182,min_diffuse,20,60,3,3,0.05,0.95,0.8731951488437764,14,2.0,1,2.0,1,2.0,1
6183,min_diffuse,20,60,3,3,0.05,0.95,0.9371733663565748,16,2.0,1,2.0,1,2.0,1
6184,min_diffuse,20,60,3,3,0.05,0.95,0.9214942378150696,35,3.0,1,3.0,1,3.0,1
6185,min_diffuse,20,60,3,3,0.05,0.95,0.7730458942212632,7,2.0,1,2.0,1,2.0,1
6186,min_diffuse,20,60,3,3,0.05,0.95,0.90331654083735,7,2.0,1,2.0,1,2.0,1
6187,min_diffuse,20,60,3,3,0.05,0.95,0.9495304207116728,26,3.0,1,3.0,1,3.0,1
6188,min_diffuse,20,60,3,3,0.05,0.95,0.8971717366291145,7,2.0,1,2.0,1,2.0,1
6189,min_diffuse,20,60,3,3,0.05,0.95,0.9243439807924434,13,2.0,1,2.0,1,2.0,1
6190,min_diffuse,20,60,3,3,0.05,0.95,0.8015223495677991,11,2.0,1,2.0,1,2.0,1
6191,min_diffuse,20,60,3,3,0.05,0.95,0.948749887769036,27,3.0,1,3.0,1,3.0,1
6192,min_diffuse,20,60,3,3,0.05,0.95,0.9355649180870912,15,2.0,1,2.0,1,2.0,1
6193,min_diffuse,20,60,3,3,0.05,0.95,0.9358739426368214,8,2.0,1,2.0,1,2.0,1
6194,min_diffuse,20,60,3,3,0.05,0.95,0.8857003202157621,30,3.0,0,3.0,0,2.0,1
6195,min_diffuse,20,60,3,3,0.05,0.95,0.8963321508759154,23,3.0,0,2.0,1,2.0,1
6196,min_diffuse,20,60,3,3,0.05,0.95,0.9288472601153044,19,2.0,1,2.0,1,2.0,1
6197,min_diffuse,20,60,3,3,0.05,0.95,0.9365641852443828,28,3.0,1,3.0,1,3.0,1
6198,min_diffuse,20,60,3,3,0.05,0.95,0.9443476938560368,23,3.0,0,2.0,1,3.0,0
6199,min_diffuse,20,60,3,3,0.05,0.95,0.8998501462958276,11,2.0,1,2.0,1,2.0,1
6200,min_diffuse,20,60,3,3,0.05,0.95,0.9184204587668412,16,2.0,1,2.0,1,2.0,1
6201,min_diffuse,20,60,3,3,0.05,0.95,0.9121421632106932,10,2.0,1,2.0,1,2.0,1
6202,min_diffuse,20,60,3,3,0.05,0.95,0.949152724225135,35,4.0,0,3.0,1,3.0,1
6203,min_diffuse,20,60,3,3,0.05,0.95,0.9329440210728746,29,3.0,1,3.0,1,3.0,1
6204,min_diffuse,20,60,3,3,0.05,0.95,0.929490422046102,12,2.0,1,2.0,1,2.0,1
6205,min_diffuse,20,60,3,3,0.05,0.95,0.9094866831110162,23,2.0,1,2.0,1,2.0,1
6206,min_diffuse,20,60,3,3,0.05,0.95,0.8879591643007304,24,3.0,0,2.0,1,2.0,1
6207,min_diffuse,20,60,3,3,0.05,0.95,0.8526903810259195,9,2.0,1,2.0,1,2.0,1
6208,min_diffuse,20,60,3,3,0.05,0.95,0.9396453196839498,24,3.0,1,3.0,1,3.0,1
6209,min_diffuse,20,60,3,3,0.05,0.95,0.8178507732337396,12,2.0,1,2.0,1,2.0,1
6210,min_diffuse,20,60,3,3,0.05,0.95,0.9264898703249193,22,2.0,1,2.0,1,2.0,1
6211,min_diffuse,20,60,3,3,0.05,0.95,0.946524606099809,10,2.0,1,2.0,1,3.0,0
6212,min_diffuse,20,60,3,3,0.05,0.95,0.9173267843025266,13,2.0,1,2.0,1,2.0,1
6213,min_diffuse,20,60,3,3,0.05,0.95,0.9115222072353504,23,3.0,0,2.0,1,2.0,1
6214,min_diffuse,20,60,3,3,0.05,0.95,0.8413487316429515,3,1.0,1,1.0,1,2.0,0
6215,min_diffuse,20,60,3,3,0.05,0.95,0.8950354600223487,15,3.0,0,2.0,1,2.0,1
6216,min_diffuse,20,60,3,3,0.05,0.95,0.7771778618239531,3,1.0,1,1.0,1,2.0,0
6217,min_diffuse,20,60,3,3,0.05,0.95,0.9117658855056916,7,2.0,1,2.0,1,2.0,1
6218,min_diffuse,20,60,3,3,0.05,0.95,0.9458927024096028,13,3.0,0,2.0,1,2.0,1
6219,min_diffuse,20,60,3,3,0.05,0.95,0.9270782734642482,29,3.0,1,3.0,1,3.0,1
6220,min_diffuse,20,60,3,3,0.05,0.95,0.947912498954158,55,4.0,0,3.0,1,3.0,1
6221,min_diffuse,20,60,3,3,0.05,0.95,0.9341272546333044,9,2.0,1,2.0,1,2.0,1
6222,min_diffuse,20,60,3,3,0.05,0.95,0.9227501438700888,24,3.0,0,3.0,0,2.0,1
6223,min_diffuse,20,60,3,3,0.05,0.95,0.89773849250631,15,2.0,1,2.0,1,2.0,1
6224,min_diffuse,20,60,3,3,0.05,0.95,0.8690812456069844,23,2.0,1,2.0,1,2.0,1
6225,min_diffuse,20,60,3,3,0.05,0.95,0.9348421694298606,12,2.0,1,2.0,1,2.0,1
6226,min_diffuse,20,60,3,3,0.05,0.95,0.9491217090976632,17,3.0,0,2.0,1,2.0,1
6227,min_diffuse,20,60,3,3,0.05,0.95,0.9455899096051864,28,3.0,1,3.0,1,3.0,1
6228,min_diffuse,20,60,3,3,0.05,0.95,0.9460679773466534,12,2.0,1,2.0,1,2.0,1
6229,min_diffuse,20,60,3,3,0.05,0.95,0.9408455341106416,10,2.0,1,2.0,1,2.0,1
6230,min_diffuse,20,60,3,3,0.05,0.95,0.9306926224821108,15,3.0,0,2.0,1,3.0,0
6231,min_diffuse,20,60,3,3,0.05,0.95,0.9114812430504914,18,3.0,0,2.0,1,2.0,1
6232,min_diffuse,20,60,3,3,0.05,0.95,0.8410353545651552,6,2.0,1,2.0,1,2.0,1
6233,min_diffuse,20,60,3,3,0.05,0.95,0.9017879217143518,8,2.0,1,2.0,1,2.0,1
6234,min_diffuse,20,60,3,3,0.05,0.95,0.802956175295529,7,2.0,1,2.0,1,2.0,1
6235,min_diffuse,20,60,3,3,0.05,0.95,0.9061946786353284,20,3.0,1,3.0,1,3.0,1
6236,min_diffuse,20,60,3,3,0.05,0.95,0.8686297937183055,30,2.0,1,2.0,1,2.0,1
6237,min_diffuse,20,60,3,3,0.05,0.95,0.9222981798290534,13,3.0,0,2.0,1,2.0,1
6238,min_diffuse,20,60,3,3,0.05,0.95,0.92871212682958,33,3.0,1,3.0,1,3.0,1
6239,min_diffuse,20,60,3,3,0.05,0.95,0.8972679654160827,8,2.0,1,2.0,1,2.0,1
6240,min_diffuse,20,60,3,3,0.05,0.95,0.9280957108420386,13,2.0,1,2.0,1,3.0,0
6241,min_diffuse,20,60,3,3,0.05,0.95,0.9220051470337316,11,2.0,1,2.0,1,2.0,1
6242,min_diffuse,20,60,3,3,0.05,0.95,0.888815264771046,7,2.0,1,2.0,1,2.0,1
6243,min_diffuse,20,60,3,3,0.05,0.95,0.9392868417416844,15,2.0,1,2.0,1,2.0,1
6244,min_diffuse,20,60,3,3,0.05,0.95,0.9452527632712512,29,3.0,1,3.0,1,3.0,1
6245,min_diffuse,20,60,3,3,0.05,0.95,0.9397555469799712,16,2.0,1,2.0,1,2.0,1
6246,min_diffuse,20,60,3,3,0.05,0.95,0.8619801204032213,5,2.0,1,2.0,1,2.0,1
6247,min_diffuse,20,60,3,3,0.05,0.95,0.9268344059158252,11,2.0,1,2.0,1,2.0,1
6248,min_diffuse,20,60,3,3,0.05,0.95,0.9471579251499792,13,2.0,1,2.0,1,2.0,1
6249,min_diffuse,20,60,3,3,0.05,0.95,0.9200073513794488,17,2.0,1,2.0,1,2.0,1
6250,min_diffuse,20,60,3,3,0.05,0.95,0.9358149263020824,30,3.0,1,3.0,1,3.0,1
6251,min_diffuse,20,60,3,3,0.05,0.95,0.8742655512659188,5,2.0,1,2.0,1,2.0,1
6252,min_diffuse,20,60,3,3,0.05,0.95,0.901753444200366,28,3.0,1,3.0,1,3.0,1
6253,min_diffuse,20,60,3,3,0.05,0.95,0.9210816958120206,17,2.0,1,2.0,1,2.0,1
6254,min_diffuse,20,60,3,3,0.05,0.95,0.948992219859172,49,3.0,0,3.0,0,2.0,1
6255,min_diffuse,20,60,3,3,0.05,0.95,0.8351828842628697,12,2.0,1,3.0,0,3.0,0
6256,min_diffuse,20,60,3,3,0.05,0.95,0.8318875292993133,3,1.0,1,2.0,0,2.0,0
6257,min_diffuse,20,60,3,3,0.05,0.95,0.927838630402272,42,3.0,1,3.0,1,3.0,1
6258,min_diffuse,20,60,3,3,0.05,0.95,0.9213484480665018,48,4.0,1,4.0,1,4.0,1
6259,min_diffuse,20,60,3,3,0.05,0.95,0.8843138970914048,12,2.0,1,2.0,1,2.0,1
6260,min_diffuse,20,60,3,3,0.05,0.95,0.92513285911511,41,3.0,0,3.0,0,2.0,1
6261,min_diffuse,20,60,3,3,0.05,0.95,0.8852656270823693,12,2.0,1,2.0,1,2.0,1
6262,min_diffuse,20,60,3,3,0.05,0.95,0.8454321465186169,7,2.0,1,2.0,1,2.0,1
6263,min_diffuse,20,60,3,3,0.05,0.95,0.868380371189954,14,2.0,1,2.0,1,2.0,1
6264,min_diffuse,20,60,3,3,0.05,0.95,0.9295155867680568,9,2.0,1,2.0,1,2.0,1
6265,min_diffuse,20,60,3,3,0.05,0.95,0.9492480316840352,15,2.0,1,2.0,1,2.0,1
6266,min_diffuse,20,60,3,3,0.05,0.95,0.8129410030356695,7,2.0,1,2.0,1,2.0,1
6267,min_diffuse,20,60,3,3,0.05,0.95,0.9312034300199274,14,2.0,1,2.0,1,2.0,1
6268,min_diffuse,20,60,3,3,0.05,0.95,0.9488983757724372,15,2.0,1,2.0,1,2.0,1
6269,min_diffuse,20,60,3,3,0.05,0.95,0.9489644310058752,17,3.0,0,2.0,1,3.0,0
6270,min_diffuse,20,60,3,3,0.05,0.95,0.9364674170459542,9,2.0,1,2.0,1,2.0,1
6271,min_diffuse,20,60,3,3,0.05,0.95,0.9353122750444098,26,2.0,1,2.0,1,2.0,1
6272,min_diffuse,20,60,3,3,0.05,0.95,0.930384085586309,28,3.0,1,3.0,1,3.0,1
6273,min_diffuse,20,60,3,3,0.05,0.95,0.9208375729354992,27,3.0,0,2.0,1,2.0,1
6274,min_diffuse,20,60,3,3,0.05,0.95,0.9296798172693544,6,2.0,1,2.0,1,2.0,1
6275,min_diffuse,20,60,3,3,0.05,0.95,0.8195542671046426,8,2.0,1,2.0,1,2.0,1
6276,min_diffuse,20,60,3,3,0.05,0.95,0.919199359307106,12,2.0,1,2.0,1,2.0,1
6277,min_diffuse,20,60,3,3,0.05,0.95,0.9453048720331508,8,2.0,1,2.0,1,2.0,1
6278,min_diffuse,20,60,3,3,0.05,0.95,0.9393893240826984,36,3.0,1,3.0,1,3.0,1
6279,min_diffuse,20,60,3,3,0.05,0.95,0.927295428325114,60,4.0,0,3.0,1,3.0,1
6280,min_diffuse,20,60,3,3,0.05,0.95,0.8767499939894622,11,2.0,1,2.0,1,2.0,1
6281,min_diffuse,20,60,3,3,0.05,0.95,0.8496766258259885,15,2.0,1,2.0,1,2.0,1
6282,min_diffuse,20,60,3,3,0.05,0.95,0.9356345815526088,27,3.0,0,2.0,1,2.0,1
6283,min_diffuse,20,60,3,3,0.05,0.95,0.8914650990574623,25,3.0,0,2.0,1,2.0,1
6284,min_diffuse,20,60,3,3,0.05,0.95,0.9497737865653506,58,3.0,1,3.0,1,3.0,1
6285,min_diffuse,20,60,3,3,0.05,0.95,0.8768641463078325,18,2.0,1,2.0,1,2.0,1
6286,min_diffuse,20,60,3,3,0.05,0.95,0.8903540064356317,14,3.0,0,3.0,0,2.0,1
6287,min_diffuse,20,60,3,3,0.05,0.95,0.747104866616457,9,2.0,1,2.0,1,2.0,1
6288,min_diffuse,20,60,3,3,0.05,0.95,0.9420157243928812,21,3.0,0,2.0,1,3.0,0
6289,min_diffuse,20,60,3,3,0.05,0.95,0.9327205786699472,13,2.0,1,2.0,1,2.0,1
6290,min_diffuse,20,60,3,3,0.05,0.95,0.8924721273653177,16,2.0,1,2.0,1,2.0,1
6291,min_diffuse,20,60,3,3,0.05,0.95,0.9449164063227316,8,2.0,1,2.0,1,2.0,1
6292,min_diffuse,20,60,3,3,0.05,0.95,0.9307043582851198,8,2.0,1,2.0,1,2.0,1
6293,min_diffuse,20,60,3,3,0.05,0.95,0.9128852772138428,7,2.0,1,2.0,1,2.0,1
6294,min_diffuse,20,60,3,3,0.05,0.95,0.9365067232747504,3,1.0,1,1.0,1,2.0,0
6295,min_diffuse,20,60,3,3,0.05,0.95,0.8531277957290493,34,3.0,1,3.0,1,3.0,1
6296,min_diffuse,20,60,3,3,0.05,0.95,0.871499987529852,7,2.0,1,2.0,1,2.0,1
6297,min_diffuse,20,60,3,3,0.05,0.95,0.8600484164692811,8,2.0,1,2.0,1,2.0,1
6298,min_diffuse,20,60,3,3,0.05,0.95,0.7821797565038925,7,2.0,1,2.0,1,2.0,1
6299,min_diffuse,20,60,3,3,0.05,0.95,0.9464287717452856,35,3.0,0,3.0,0,2.0,1
6300,min_diffuse,20,60,3,3,0.05,0.95,0.9276488490121764,44,3.0,0,2.0,1,2.0,1
6301,min_diffuse,20,60,3,3,0.05,0.95,0.9455145485641732,73,3.0,1,3.0,1,3.0,1
6302,min_diffuse,20,60,3,3,0.05,0.95,0.9350395537698506,19,3.0,0,2.0,1,2.0,1
6303,min_diffuse,20,60,3,3,0.05,0.95,0.9253410387811752,5,2.0,1,2.0,1,2.0,1
6304,min_diffuse,20,60,3,3,0.05,0.95,0.9261840431286807,19,3.0,0,2.0,1,2.0,1
6305,min_diffuse,20,60,3,3,0.05,0.95,0.8771757021807043,12,2.0,1,2.0,1,2.0,1
6306,min_diffuse,20,60,3,3,0.05,0.95,0.9441830096959518,10,2.0,1,2.0,1,2.0,1
6307,min_diffuse,20,60,3,3,0.05,0.95,0.9000786218781411,11,2.0,1,2.0,1,2.0,1
6308,min_diffuse,20,60,3,3,0.05,0.95,0.9164154293257905,11,2.0,1,2.0,1,2.0,1
6309,min_diffuse,20,60,3,3,0.05,0.95,0.8095216113225332,8,2.0,1,2.0,1,2.0,1
6310,min_diffuse,20,60,3,3,0.05,0.95,0.9167095431034,52,4.0,1,4.0,1,4.0,1
6311,min_diffuse,20,60,3,3,0.05,0.95,0.8604322755649978,4,2.0,1,2.0,1,2.0,1
6312,min_diffuse,20,60,3,3,0.05,0.95,0.8449656946394689,17,3.0,0,2.0,1,2.0,1
6313,min_diffuse,20,60,3,3,0.05,0.95,0.9138024667258438,10,2.0,1,2.0,1,2.0,1
6314,min_diffuse,20,60,3,3,0.05,0.95,0.9220463811593408,37,3.0,0,3.0,0,2.0,1
6315,min_diffuse,20,60,3,3,0.05,0.95,0.926062173293646,26,3.0,0,2.0,1,2.0,1
6316,min_diffuse,20,60,3,3,0.05,0.95,0.873810024635899,6,2.0,0,2.0,0,1.0,1
6317,min_diffuse,20,60,3,3,0.05,0.95,0.931661603992551,15,2.0,1,2.0,1,2.0,1
6318,min_diffuse,20,60,3,3,0.05,0.95,0.8521563664217151,7,2.0,1,2.0,1,2.0,1
6319,min_diffuse,20,60,3,3,0.05,0.95,0.9024288966750074,16,2.0,1,2.0,1,2.0,1
6320,min_diffuse,20,60,3,3,0.05,0.95,0.9440494748010696,23,3.0,1,3.0,1,3.0,1
6321,min_diffuse,20,60,3,3,0.05,0.95,0.9229375032150152,23,3.0,0,2.0,1,2.0,1
6322,min_diffuse,20,60,3,3,0.05,0.95,0.8815213225468068,18,3.0,0,3.0,0,2.0,1
6323,min_diffuse,20,60,3,3,0.05,0.95,0.929299797376126,35,3.0,1,3.0,1,3.0,1
6324,min_diffuse,20,60,3,3,0.05,0.95,0.9492440205886306,34,3.0,1,3.0,1,3.0,1
6325,min_diffuse,20,60,3,3,0.05,0.95,0.8609050356931982,25,3.0,0,2.0,1,2.0,1
6326,min_diffuse,20,60,3,3,0.05,0.95,0.91127998328231,34,3.0,0,3.0,0,2.0,1
6327,min_diffuse,20,60,3,3,0.05,0.95,0.8182578206924654,3,1.0,1,1.0,1,1.0,1
6328,min_diffuse,20,60,3,3,0.05,0.95,0.9356270852729656,46,4.0,0,3.0,1,4.0,0
6329,min_diffuse,20,60,3,3,0.05,0.95,0.9273017120136386,14,3.0,0,2.0,1,2.0,1
6330,min_diffuse,20,60,3,3,0.05,0.95,0.9101819994370992,27,3.0,0,2.0,1,2.0,1
6331,min_diffuse,20,60,3,3,0.05,0.95,0.8770268950383359,8,2.0,1,2.0,1,2.0,1
6332,min_diffuse,20,60,3,3,0.05,0.95,0.8752592015732439,13,2.0,1,2.0,1,2.0,1
6333,min_diffuse,20,60,3,3,0.05,0.95,0.9358163082366256,5,2.0,1,2.0,1,2.0,1
6334,min_diffuse,20,60,3,3,0.05,0.95,0.9419014618867294,63,4.0,0,3.0,1,3.0,1
6335,min_diffuse,20,60,3,3,0.05,0.95,0.871679717801743,4,2.0,0,1.0,1,2.0,0
6336,min_diffuse,20,60,3,3,0.05,0.95,0.8840818053140631,32,3.0,0,2.0,1,2.0,1
6337,min_diffuse,20,60,3,3,0.05,0.95,0.9384381563339664,16,3.0,0,2.0,1,2.0,1
6338,min_diffuse,20,60,3,3,0.05,0.95,0.8667066018764901,10,2.0,1,2.0,1,2.0,1
6339,min_diffuse,20,60,3,3,0.05,0.95,0.9346338307396806,16,2.0,1,2.0,1,2.0,1
6340,min_diffuse,20,60,3,3,0.05,0.95,0.8944185933081258,13,2.0,1,2.0,1,2.0,1
6341,min_diffuse,20,60,3,3,0.05,0.95,0.8978936490149105,12,2.0,1,2.0,1,3.0,0
6342,min_diffuse,20,60,3,3,0.05,0.95,0.9086792402908448,28,3.0,1,3.0,1,3.0,1
6343,min_diffuse,20,60,3,3,0.05,0.95,0.8962683881109651,11,2.0,1,2.0,1,2.0,1
6344,min_diffuse,20,60,3,3,0.05,0.95,0.9427191548345644,21,3.0,1,3.0,1,3.0,1
6345,min_diffuse,20,60,3,3,0.05,0.95,0.8858806877804991,6,2.0,1,2.0,1,2.0,1
6346,min_diffuse,20,60,3,3,0.05,0.95,0.9410492975007428,13,2.0,1,2.0,1,3.0,0
6347,min_diffuse,20,60,3,3,0.05,0.95,0.8784607589131209,23,3.0,1,3.0,1,3.0,1
6348,min_diffuse,20,60,3,3,0.05,0.95,0.9036484829607804,10,2.0,1,2.0,1,2.0,1
6349,min_diffuse,20,60,3,3,0.05,0.95,0.937501220579592,10,2.0,1,2.0,1,2.0,1
6350,min_diffuse,20,60,3,3,0.05,0.95,0.9454667526848112,13,2.0,1,2.0,1,2.0,1
6351,min_diffuse,20,60,3,3,0.05,0.95,0.7122868388673318,5,2.0,1,2.0,1,2.0,1
6352,min_diffuse,20,60,3,3,0.05,0.95,0.9269939916948596,14,2.0,1,2.0,1,2.0,1
6353,min_diffuse,20,60,3,3,0.05,0.95,0.9486715466513038,29,3.0,0,2.0,1,2.0,1
6354,min_diffuse,20,60,3,3,0.05,0.95,0.9387300704791356,16,2.0,1,2.0,1,2.0,1
6355,min_diffuse,20,60,3,3,0.05,0.95,0.8693209083204401,27,3.0,0,2.0,1,2.0,1
6356,min_diffuse,20,60,3,3,0.05,0.95,0.9361112575816638,12,2.0,1,2.0,1,2.0,1
6357,min_diffuse,20,60,3,3,0.05,0.95,0.902184006965193,12,2.0,1,2.0,1,2.0,1
6358,min_diffuse,20,60,3,3,0.05,0.95,0.8933325482140279,12,2.0,1,2.0,1,2.0,1
6359,min_diffuse,20,60,3,3,0.05,0.95,0.8773847299498791,21,2.0,1,2.0,1,2.0,1
6360,min_diffuse,20,60,3,3,0.05,0.95,0.9082482592212168,6,2.0,1,2.0,1,2.0,1
6361,min_diffuse,20,60,3,3,0.05,0.95,0.7570173868224076,5,2.0,1,2.0,1,2.0,1
6362,min_diffuse,20,60,3,3,0.05,0.95,0.8831690167828676,16,2.0,1,2.0,1,2.0,1
6363,min_diffuse,20,60,3,3,0.05,0.95,0.8832763279668813,13,2.0,1,2.0,1,2.0,1
6364,min_diffuse,20,60,3,3,0.05,0.95,0.9281180564074996,6,2.0,1,2.0,1,2.0,1
6365,min_diffuse,20,60,3,3,0.05,0.95,0.8359189533989451,17,2.0,1,2.0,1,2.0,1
6366,min_diffuse,20,60,3,3,0.05,0.95,0.9286713493387132,18,2.0,1,2.0,1,2.0,1
6367,min_diffuse,20,60,3,3,0.05,0.95,0.8961362608525528,12,2.0,1,2.0,1,2.0,1
6368,min_diffuse,20,60,3,3,0.05,0.95,0.9480912800064292,9,2.0,1,2.0,1,2.0,1
6369,min_diffuse,20,60,3,3,0.05,0.95,0.8961474712564188,12,2.0,1,2.0,1,2.0,1
6370,min_diffuse,20,60,3,3,0.05,0.95,0.888047364796729,7,2.0,1,2.0,1,2.0,1
6371,min_diffuse,20,60,3,3,0.05,0.95,0.9450162478724417,40,3.0,1,3.0,1,3.0,1
6372,min_diffuse,20,60,3,3,0.05,0.95,0.9257643831084412,15,3.0,0,2.0,1,2.0,1
6373,min_diffuse,20,60,3,3,0.05,0.95,0.9435107804692748,20,2.0,1,2.0,1,2.0,1
6374,min_diffuse,20,60,3,3,0.05,0.95,0.9441225285723112,11,2.0,1,2.0,1,2.0,1
6375,min_diffuse,20,60,3,3,0.05,0.95,0.9235503362177137,11,2.0,1,2.0,1,2.0,1
6376,min_diffuse,20,60,3,3,0.05,0.95,0.9456164476858798,27,3.0,0,2.0,1,2.0,1
6377,min_diffuse,20,60,3,3,0.05,0.95,0.9446274483170474,11,3.0,1,3.0,1,3.0,1
6378,min_diffuse,20,60,3,3,0.05,0.95,0.8813069904537444,35,3.0,0,3.0,0,2.0,1
6379,min_diffuse,20,60,3,3,0.05,0.95,0.9191865016563338,40,3.0,0,3.0,0,2.0,1
6380,min_diffuse,20,60,3,3,0.05,0.95,0.925185391163121,16,2.0,1,2.0,1,2.0,1
6381,min_diffuse,20,60,3,3,0.05,0.95,0.9365157808708634,19,3.0,0,2.0,1,3.0,0
6382,min_diffuse,20,60,3,3,0.05,0.95,0.9490421344434328,34,3.0,1,3.0,1,3.0,1
6383,min_diffuse,20,60,3,3,0.05,0.95,0.9028318410070332,8,2.0,1,2.0,1,2.0,1
6384,min_diffuse,20,60,3,3,0.05,0.95,0.91336998587882,13,2.0,1,2.0,1,2.0,1
6385,min_diffuse,20,60,3,3,0.05,0.95,0.9474252562460008,32,3.0,0,3.0,0,2.0,1
6386,min_diffuse,20,60,3,3,0.05,0.95,0.9159560700726804,19,3.0,0,2.0,1,2.0,1
6387,min_diffuse,20,60,3,3,0.05,0.95,0.9350086674764516,11,2.0,1,2.0,1,2.0,1
6388,min_diffuse,20,60,3,3,0.05,0.95,0.9130638769956604,12,2.0,1,2.0,1,2.0,1
6389,min_diffuse,20,60,3,3,0.05,0.95,0.9144154046614122,14,3.0,0,2.0,1,2.0,1
6390,min_diffuse,20,60,3,3,0.05,0.95,0.8687438829014053,15,2.0,1,2.0,1,2.0,1
6391,min_diffuse,20,60,3,3,0.05,0.95,0.9325504047546914,11,2.0,1,2.0,1,2.0,1
6392,min_diffuse,20,60,3,3,0.05,0.95,0.9222565973099264,18,3.0,0,2.0,1,2.0,1
6393,min_diffuse,20,60,3,3,0.05,0.95,0.926507592287349,43,4.0,0,3.0,1,3.0,1
6394,min_diffuse,20,60,3,3,0.05,0.95,0.9475524653266952,11,2.0,1,2.0,1,2.0,1
6395,min_diffuse,20,60,3,3,0.05,0.95,0.9202616587597272,6,2.0,1,2.0,1,2.0,1
6396,min_diffuse,20,60,3,3,0.05,0.95,0.8797627184692025,20,3.0,1,3.0,1,3.0,1
6397,min_diffuse,20,60,3,3,0.05,0.95,0.9479216432132328,32,3.0,0,3.0,0,2.0,1
6398,min_diffuse,20,60,3,3,0.05,0.95,0.8348744118633861,14,2.0,1,2.0,1,2.0,1
6399,min_diffuse,20,60,3,3,0.05,0.95,0.932081755633471,31,3.0,0,2.0,1,2.0,1
6400,min_diffuse,20,60,3,3,0.05,0.95,0.8677760427666287,8,2.0,1,2.0,1,2.0,1
6401,min_diffuse,20,60,3,3,0.05,0.95,0.9309921288298108,32,3.0,0,3.0,0,2.0,1
6402,min_diffuse,20,60,3,3,0.05,0.95,0.902913584624492,11,2.0,1,2.0,1,2.0,1
6403,min_diffuse,20,60,3,3,0.05,0.95,0.9143164033066143,13,2.0,1,2.0,1,3.0,0
6404,min_diffuse,20,60,3,3,0.05,0.95,0.8974306251750116,19,3.0,0,2.0,1,2.0,1
6405,min_diffuse,20,60,3,3,0.05,0.95,0.9350015004095515,52,4.0,0,3.0,1,3.0,1
6406,min_diffuse,20,60,3,3,0.05,0.95,0.939434365728411,12,2.0,1,2.0,1,3.0,0
6407,min_diffuse,20,60,3,3,0.05,0.95,0.7702530919738413,10,2.0,1,2.0,1,2.0,1
6408,min_diffuse,20,60,3,3,0.05,0.95,0.937235355329709,36,3.0,0,3.0,0,2.0,1
6409,min_diffuse,20,60,3,3,0.05,0.95,0.9241071045798084,37,3.0,1,3.0,1,3.0,1
6410,min_diffuse,20,60,3,3,0.05,0.95,0.9048465583476272,7,2.0,1,2.0,1,2.0,1
6411,min_diffuse,20,60,3,3,0.05,0.95,0.9404249853081196,33,3.0,1,3.0,1,3.0,1
6412,min_diffuse,20,60,3,3,0.05,0.95,0.9419820661981184,18,3.0,0,2.0,1,2.0,1
6413,min_diffuse,20,60,3,3,0.05,0.95,0.9405205907822788,9,2.0,1,2.0,1,2.0,1
6414,min_diffuse,20,60,3,3,0.05,0.95,0.9421246761016197,28,3.0,0,2.0,1,2.0,1
6415,min_diffuse,20,60,3,3,0.05,0.95,0.8996748229046649,14,2.0,1,2.0,1,2.0,1
6416,min_diffuse,20,60,3,3,0.05,0.95,0.9404115046517902,14,2.0,1,2.0,1,2.0,1
6417,min_diffuse,20,60,3,3,0.05,0.95,0.9228898418132798,5,2.0,1,2.0,1,2.0,1
6418,min_diffuse,20,60,3,3,0.05,0.95,0.9471647794160116,6,2.0,1,2.0,1,2.0,1
6419,min_diffuse,20,60,3,3,0.05,0.95,0.8962333339943889,14,2.0,1,2.0,1,2.0,1
6420,min_diffuse,20,60,3,3,0.05,0.95,0.9244793158813034,28,2.0,1,2.0,1,2.0,1
6421,min_diffuse,20,60,3,3,0.05,0.95,0.8566219954653556,8,2.0,1,2.0,1,2.0,1
6422,min_diffuse,20,60,3,3,0.05,0.95,0.8846475343185151,7,2.0,1,2.0,1,2.0,1
6423,min_diffuse,20,60,3,3,0.05,0.95,0.9104199744557804,15,3.0,0,2.0,1,2.0,1
6424,min_diffuse,20,60,3,3,0.05,0.95,0.9144925705437532,8,2.0,1,2.0,1,2.0,1
6425,min_diffuse,20,60,3,3,0.05,0.95,0.8877795719424016,15,2.0,1,2.0,1,2.0,1
6426,min_diffuse,20,60,3,3,0.05,0.95,0.8790847123639423,7,2.0,1,2.0,1,2.0,1
6427,min_diffuse,20,60,3,3,0.05,0.95,0.8274228428183642,3,1.0,1,1.0,1,1.0,1
6428,min_diffuse,20,60,3,3,0.05,0.95,0.901249906703901,10,2.0,1,2.0,1,2.0,1
6429,min_diffuse,20,60,3,3,0.05,0.95,0.9494989275857068,25,3.0,1,3.0,1,3.0,1
6430,min_diffuse,20,60,3,3,0.05,0.95,0.9115956504642008,7,2.0,1,2.0,1,2.0,1
6431,min_diffuse,20,60,3,3,0.05,0.95,0.8263808417942957,20,3.0,0,2.0,1,2.0,1
6432,min_diffuse,20,60,3,3,0.05,0.95,0.9129904777759054,16,3.0,0,2.0,1,2.0,1
6433,min_diffuse,20,60,3,3,0.05,0.95,0.8648145391906875,4,2.0,1,2.0,1,2.0,1
6434,min_diffuse,20,60,3,3,0.05,0.95,0.9031860013917774,16,2.0,1,2.0,1,2.0,1
6435,min_diffuse,20,60,3,3,0.05,0.95,0.9394488259074304,10,2.0,1,2.0,1,2.0,1
6436,min_diffuse,20,60,3,3,0.05,0.95,0.9317723383985566,7,2.0,0,1.0,1,2.0,0
6437,min_diffuse,20,60,3,3,0.05,0.95,0.9303136053211298,13,2.0,1,2.0,1,2.0,1
6438,min_diffuse,20,60,3,3,0.05,0.95,0.925922471235018,13,3.0,1,3.0,1,3.0,1
6439,min_diffuse,20,60,3,3,0.05,0.95,0.8797129411732136,12,2.0,1,2.0,1,2.0,1
6440,min_diffuse,20,60,3,3,0.05,0.95,0.817573180824483,8,2.0,1,2.0,1,2.0,1
6441,min_diffuse,20,60,3,3,0.05,0.95,0.9490344931999316,111,4.0,1,4.0,1,4.0,1
6442,min_diffuse,20,60,3,3,0.05,0.95,0.9272173627035972,18,3.0,0,2.0,1,2.0,1
6443,min_diffuse,20,60,3,3,0.05,0.95,0.9308276826821296,38,3.0,1,3.0,1,3.0,1
6444,min_diffuse,20,60,3,3,0.05,0.95,0.916097146142426,7,2.0,1,2.0,1,2.0,1
6445,min_diffuse,20,60,3,3,0.05,0.95,0.9204591120647866,36,3.0,0,2.0,1,2.0,1
6446,min_diffuse,20,60,3,3,0.05,0.95,0.7795710160687604,5,2.0,1,2.0,1,2.0,1
6447,min_diffuse,20,60,3,3,0.05,0.95,0.9439281258755234,6,2.0,1,2.0,1,2.0,1
6448,min_diffuse,20,60,3,3,0.05,0.95,0.8853815547244492,27,3.0,0,3.0,0,2.0,1
6449,min_diffuse,20,60,3,3,0.05,0.95,0.9135357600367348,10,2.0,1,2.0,1,2.0,1
6450,min_diffuse,20,60,3,3,0.05,0.95,0.849040856640082,12,2.0,1,2.0,1,2.0,1
6451,min_diffuse,20,60,3,3,0.05,0.95,0.8006584000770526,11,2.0,1,2.0,1,2.0,1
6452,min_diffuse,20,60,3,3,0.05,0.95,0.842841392947852,5,2.0,1,2.0,1,2.0,1
6453,min_diffuse,20,60,3,3,0.05,0.95,0.856419649272374,6,2.0,1,2.0,1,2.0,1
6454,min_diffuse,20,60,3,3,0.05,0.95,0.9154338642261488,21,3.0,0,2.0,1,2.0,1
6455,min_diffuse,20,60,3,3,0.05,0.95,0.9145185009302724,20,3.0,1,3.0,1,3.0,1
6456,min_diffuse,20,60,3,3,0.05,0.95,0.8730679964978595,11,2.0,1,2.0,1,2.0,1
6457,min_diffuse,20,60,3,3,0.05,0.95,0.91577369478001,27,3.0,0,3.0,0,2.0,1
6458,min_diffuse,20,60,3,3,0.05,0.95,0.9335951757907412,9,2.0,1,2.0,1,2.0,1
6459,min_diffuse,20,60,3,3,0.05,0.95,0.8870858733052327,8,2.0,1,2.0,1,2.0,1
6460,min_diffuse,20,60,3,3,0.05,0.95,0.9358636763374012,11,2.0,1,2.0,1,2.0,1
6461,min_diffuse,20,60,3,3,0.05,0.95,0.8990725835523032,8,2.0,1,2.0,1,2.0,1
6462,min_diffuse,20,60,3,3,0.05,0.95,0.9291418764953728,5,2.0,1,2.0,1,2.0,1
6463,min_diffuse,20,60,3,3,0.05,0.95,0.9342452011740056,38,3.0,1,3.0,1,3.0,1
6464,min_diffuse,20,60,3,3,0.05,0.95,0.9268967232857324,12,3.0,0,2.0,1,3.0,0
6465,min_diffuse,20,60,3,3,0.05,0.95,0.9425813484408482,17,3.0,0,2.0,1,2.0,1
6466,min_diffuse,20,60,3,3,0.05,0.95,0.9335881216387798,18,3.0,0,2.0,1,3.0,0
6467,min_diffuse,20,60,3,3,0.05,0.95,0.9397989618611834,19,2.0,1,2.0,1,2.0,1
6468,min_diffuse,20,60,3,3,0.05,0.95,0.9334771510989748,20,3.0,0,2.0,1,2.0,1
6469,min_diffuse,20,60,3,3,0.05,0.95,0.8771430345939681,8,2.0,1,2.0,1,2.0,1
6470,min_diffuse,20,60,3,3,0.05,0.95,0.9311828646671788,17,3.0,0,2.0,1,2.0,1
6471,min_diffuse,20,60,3,3,0.05,0.95,0.9271703627272742,24,3.0,0,2.0,1,2.0,1
6472,min_diffuse,20,60,3,3,0.05,0.95,0.9326161453225864,15,2.0,1,2.0,1,2.0,1
6473,min_diffuse,20,60,3,3,0.05,0.95,0.9420251175855612,21,3.0,0,2.0,1,3.0,0
6474,min_diffuse,20,60,3,3,0.05,0.95,0.919612322521384,8,2.0,1,2.0,1,2.0,1
6475,min_diffuse,20,60,3,3,0.05,0.95,0.8743275267066902,7,2.0,1,2.0,1,2.0,1
6476,min_diffuse,20,60,3,3,0.05,0.95,0.9208003140385292,23,3.0,1,3.0,1,3.0,1
6477,min_diffuse,20,60,3,3,0.05,0.95,0.8829374109342278,22,3.0,0,2.0,1,2.0,1
6478,min_diffuse,20,60,3,3,0.05,0.95,0.8407109020338954,8,2.0,1,2.0,1,2.0,1
6479,min_diffuse,20,60,3,3,0.05,0.95,0.9220528761877216,6,2.0,1,2.0,1,2.0,1
6480,min_diffuse,20,60,3,3,0.05,0.95,0.9259909184431088,12,2.0,1,2.0,1,2.0,1
6481,min_diffuse,20,60,3,3,0.05,0.95,0.9382213924216348,65,3.0,0,3.0,0,2.0,1
6482,min_diffuse,20,60,3,3,0.05,0.95,0.7757512970688418,9,2.0,1,2.0,1,2.0,1
6483,min_diffuse,20,60,3,3,0.05,0.95,0.8805895580168234,9,2.0,1,2.0,1,3.0,0
6484,min_diffuse,20,60,3,3,0.05,0.95,0.9152002958910034,10,2.0,1,2.0,1,3.0,0
6485,min_diffuse,20,60,3,3,0.05,0.95,0.9113798705800996,11,2.0,1,2.0,1,2.0,1
6486,min_diffuse,20,60,3,3,0.05,0.95,0.9486425563548724,37,3.0,1,3.0,1,3.0,1
6487,min_diffuse,20,60,3,3,0.05,0.95,0.9002512383620588,11,2.0,1,2.0,1,2.0,1
6488,min_diffuse,20,60,3,3,0.05,0.95,0.9048867547430828,7,2.0,1,2.0,1,2.0,1
6489,min_diffuse,20,60,3,3,0.05,0.95,0.9445520538887728,51,3.0,1,3.0,1,3.0,1
6490,min_diffuse,20,60,3,3,0.05,0.95,0.9133194846163342,14,2.0,1,2.0,1,2.0,1
6491,min_diffuse,20,60,3,3,0.05,0.95,0.9435298934169144,37,4.0,0,4.0,0,3.0,1
6492,min_diffuse,20,60,3,3,0.05,0.95,0.8487237184614541,28,3.0,0,3.0,0,2.0,1
6493,min_diffuse,20,60,3,3,0.05,0.95,0.9074263489288136,6,2.0,1,2.0,1,2.0,1
6494,min_diffuse,20,60,3,3,0.05,0.95,0.9498945368442298,33,3.0,1,3.0,1,3.0,1
6495,min_diffuse,20,60,3,3,0.05,0.95,0.7741315544947446,6,2.0,1,2.0,1,2.0,1
6496,min_diffuse,20,60,3,3,0.05,0.95,0.8530286539970728,4,2.0,1,2.0,1,2.0,1
6497,min_diffuse,20,60,3,3,0.05,0.95,0.8889433077057595,19,3.0,0,2.0,1,2.0,1
6498,min_diffuse,20,60,3,3,0.05,0.95,0.8789054230605453,20,3.0,0,2.0,1,2.0,1
6499,min_diffuse,20,60,3,3,0.05,0.95,0.9367092913948236,10,2.0,1,2.0,1,2.0,1
6500,min_diffuse,20,60,3,3,0.05,0.95,0.9484483914315908,7,2.0,1,2.0,1,2.0,1
6501,min_diffuse,20,60,3,3,0.05,0.95,0.9124081468613398,29,3.0,1,3.0,1,3.0,1
6502,min_diffuse,20,60,3,3,0.05,0.95,0.8840257250120226,5,2.0,1,2.0,1,2.0,1
6503,min_diffuse,20,60,3,3,0.05,0.95,0.9195186076682256,18,3.0,0,2.0,1,2.0,1
6504,min_diffuse,20,60,3,3,0.05,0.95,0.9268777517102568,7,2.0,1,2.0,1,2.0,1
6505,min_diffuse,20,60,3,3,0.05,0.95,0.9351249008776824,24,3.0,0,2.0,1,3.0,0
6506,min_diffuse,20,60,3,3,0.05,0.95,0.9040183527913276,13,3.0,1,3.0,1,3.0,1
6507,min_diffuse,20,60,3,3,0.05,0.95,0.9120675145213752,18,2.0,1,2.0,1,3.0,0
6508,min_diffuse,20,60,3,3,0.05,0.95,0.949280746976072,51,4.0,0,3.0,1,3.0,1
6509,min_diffuse,20,60,3,3,0.05,0.95,0.849572996134664,5,2.0,0,1.0,1,2.0,0
6510,min_diffuse,20,60,3,3,0.05,0.95,0.9386119456365084,34,4.0,0,4.0,0,3.0,1
6511,min_diffuse,20,60,3,3,0.05,0.95,0.9328580851821704,55,3.0,1,3.0,1,3.0,1
6512,min_diffuse,20,60,3,3,0.05,0.95,0.9256956483309084,23,3.0,0,2.0,1,3.0,0
6513,min_diffuse,20,60,3,3,0.05,0.95,0.8781417586906595,6,2.0,1,2.0,1,2.0,1
6514,min_diffuse,20,60,3,3,0.05,0.95,0.9312566300023332,43,3.0,0,2.0,1,2.0,1
6515,min_diffuse,20,60,3,3,0.05,0.95,0.893461839267037,7,2.0,0,1.0,1,2.0,0
6516,min_diffuse,20,60,3,3,0.05,0.95,0.9369105654255584,11,2.0,1,2.0,1,2.0,1
6517,min_diffuse,20,60,3,3,0.05,0.95,0.8986443147938261,29,3.0,0,2.0,1,2.0,1
6518,min_diffuse,20,60,3,3,0.05,0.95,0.9486894779699196,7,2.0,1,2.0,1,2.0,1
6519,min_diffuse,20,60,3,3,0.05,0.95,0.9426256357905196,28,3.0,0,2.0,1,2.0,1
6520,min_diffuse,20,60,3,3,0.05,0.95,0.9240385058357072,50,4.0,0,3.0,1,3.0,1
6521,min_diffuse,20,60,3,3,0.05,0.95,0.9166780806405282,8,2.0,1,2.0,1,2.0,1
6522,min_diffuse,20,60,3,3,0.05,0.95,0.9437213860817936,9,2.0,1,2.0,1,2.0,1
6523,min_diffuse,20,60,3,3,0.05,0.95,0.9053983182144032,11,2.0,1,2.0,1,2.0,1
6524,min_diffuse,20,60,3,3,0.05,0.95,0.8877195824454993,25,2.0,1,2.0,1,2.0,1
6525,min_diffuse,20,60,3,3,0.05,0.95,0.8791526189646847,9,2.0,1,2.0,1,2.0,1
6526,min_diffuse,20,60,3,3,0.05,0.95,0.9330119816502928,6,2.0,1,2.0,1,2.0,1
6527,min_diffuse,20,60,3,3,0.05,0.95,0.908093267036718,25,3.0,0,2.0,1,2.0,1
6528,min_diffuse,20,60,3,3,0.05,0.95,0.9003516962410786,7,2.0,1,2.0,1,2.0,1
6529,min_diffuse,20,60,3,3,0.05,0.95,0.9189862111025876,18,3.0,0,2.0,1,3.0,0
6530,min_diffuse,20,60,3,3,0.05,0.95,0.9433305951739124,24,3.0,0,2.0,1,2.0,1
6531,min_diffuse,20,60,3,3,0.05,0.95,0.9241448465397264,20,3.0,0,2.0,1,2.0,1
6532,min_diffuse,20,60,3,3,0.05,0.95,0.9382799106059118,23,3.0,1,3.0,1,3.0,1
6533,min_diffuse,20,60,3,3,0.05,0.95,0.9056931384651812,14,2.0,1,2.0,1,2.0,1
6534,min_diffuse,20,60,3,3,0.05,0.95,0.9344769592477324,12,2.0,1,2.0,1,2.0,1
6535,min_diffuse,20,60,3,3,0.05,0.95,0.9444681116274356,31,3.0,0,3.0,0,2.0,1
6536,min_diffuse,20,60,3,3,0.05,0.95,0.9035527646753236,13,2.0,1,2.0,1,2.0,1
6537,min_diffuse,20,60,3,3,0.05,0.95,0.917240632234954,6,2.0,1,2.0,1,2.0,1
6538,min_diffuse,20,60,3,3,0.05,0.95,0.8302229153991066,10,2.0,1,2.0,1,2.0,1
6539,min_diffuse,20,60,3,3,0.05,0.95,0.9473633660491136,20,3.0,0,3.0,0,2.0,1
6540,min_diffuse,20,60,3,3,0.05,0.95,0.920878655431134,30,3.0,1,3.0,1,3.0,1
6541,min_diffuse,20,60,3,3,0.05,0.95,0.887153875926681,25,3.0,1,3.0,1,3.0,1
6542,min_diffuse,20,60,3,3,0.05,0.95,0.9465641487408316,33,4.0,0,4.0,0,3.0,1
6543,min_diffuse,20,60,3,3,0.05,0.95,0.8512620307337102,16,2.0,1,2.0,1,2.0,1
6544,min_diffuse,20,60,3,3,0.05,0.95,0.8937562249101991,46,3.0,1,3.0,1,3.0,1
6545,min_diffuse,20,60,3,3,0.05,0.95,0.9251215615321116,35,3.0,0,3.0,0,2.0,1
6546,min_diffuse,20,60,3,3,0.05,0.95,0.9397130981483348,21,3.0,1,3.0,1,3.0,1
6547,min_diffuse,20,60,3,3,0.05,0.95,0.924498746812411,17,3.0,0,2.0,1,2.0,1
6548,min_diffuse,20,60,3,3,0.05,0.95,0.9483361082347954,6,2.0,1,2.0,1,2.0,1
6549,min_diffuse,20,60,3,3,0.05,0.95,0.947269398352695,12,2.0,1,2.0,1,2.0,1
6550,min_diffuse,20,60,3,3,0.05,0.95,0.944026397849506,37,3.0,1,3.0,1,3.0,1
6551,min_diffuse,20,60,3,3,0.05,0.95,0.9369351158928724,26,3.0,1,3.0,1,3.0,1
6552,min_diffuse,20,60,3,3,0.05,0.95,0.8843532465289026,17,2.0,1,2.0,1,2.0,1
6553,min_diffuse,20,60,3,3,0.05,0.95,0.743286385441393,5,2.0,1,2.0,1,2.0,1
6554,min_diffuse,20,60,3,3,0.05,0.95,0.8823202176108517,10,2.0,1,2.0,1,2.0,1
6555,min_diffuse,20,60,3,3,0.05,0.95,0.9210174747650552,39,3.0,1,3.0,1,3.0,1
6556,min_diffuse,20,60,3,3,0.05,0.95,0.9275243510352288,19,3.0,0,2.0,1,2.0,1
6557,min_diffuse,20,60,3,3,0.05,0.95,0.9480038798194672,62,5.0,0,5.0,0,4.0,1
6558,min_diffuse,20,60,3,3,0.05,0.95,0.9170533786127494,18,3.0,0,2.0,1,2.0,1
6559,min_diffuse,20,60,3,3,0.05,0.95,0.949223626074683,12,2.0,1,2.0,1,2.0,1
6560,min_diffuse,20,60,3,3,0.05,0.95,0.8825990705800062,11,2.0,1,2.0,1,2.0,1
6561,min_diffuse,20,60,3,3,0.05,0.95,0.9455414918288438,11,2.0,1,2.0,1,2.0,1
6562,min_diffuse,20,60,3,3,0.05,0.95,0.9440693400521684,20,2.0,1,2.0,1,2.0,1
6563,min_diffuse,20,60,3,3,0.05,0.95,0.9044354866550288,9,2.0,1,2.0,1,2.0,1
6564,min_diffuse,20,60,3,3,0.05,0.95,0.8800207601233543,5,2.0,0,1.0,1,1.0,1
6565,min_diffuse,20,60,3,3,0.05,0.95,0.9103797242858244,23,2.0,1,2.0,1,2.0,1
6566,min_diffuse,20,60,3,3,0.05,0.95,0.949800561270862,48,4.0,0,4.0,0,3.0,1
6567,min_diffuse,20,60,3,3,0.05,0.95,0.910236693033388,11,2.0,1,3.0,0,2.0,1
6568,min_diffuse,20,60,3,3,0.05,0.95,0.7902785141711215,6,2.0,1,2.0,1,2.0,1
6569,min_diffuse,20,60,3,3,0.05,0.95,0.852885464994696,14,2.0,1,2.0,1,2.0,1
6570,min_diffuse,20,60,3,3,0.05,0.95,0.9375596662890588,7,2.0,1,2.0,1,2.0,1
6571,min_diffuse,20,60,3,3,0.05,0.95,0.906531043674297,26,3.0,1,3.0,1,3.0,1
6572,min_diffuse,20,60,3,3,0.05,0.95,0.8984517478187187,9,2.0,1,2.0,1,3.0,0
6573,min_diffuse,20,60,3,3,0.05,0.95,0.9333976497709976,10,2.0,1,2.0,1,2.0,1
6574,min_diffuse,20,60,3,3,0.05,0.95,0.9400366173177122,43,4.0,0,3.0,1,3.0,1
6575,min_diffuse,20,60,3,3,0.05,0.95,0.8517889906768362,5,2.0,1,2.0,1,2.0,1
6576,min_diffuse,20,60,3,3,0.05,0.95,0.8257819074278145,8,2.0,0,2.0,0,1.0,1
6577,min_diffuse,20,60,3,3,0.05,0.95,0.946606100072782,20,3.0,0,2.0,1,2.0,1
6578,min_diffuse,20,60,3,3,0.05,0.95,0.9087387453133694,8,2.0,1,2.0,1,2.0,1
6579,min_diffuse,20,60,3,3,0.05,0.95,0.9094847316605918,14,2.0,1,2.0,1,2.0,1
6580,min_diffuse,20,60,3,3,0.05,0.95,0.9367337998176712,24,3.0,1,3.0,1,3.0,1
6581,min_diffuse,20,60,3,3,0.05,0.95,0.9047265561718189,13,2.0,1,2.0,1,2.0,1
6582,min_diffuse,20,60,3,3,0.05,0.95,0.9153284437837854,9,2.0,1,2.0,1,2.0,1
6583,min_diffuse,20,60,3,3,0.05,0.95,0.9127141197615276,28,3.0,0,3.0,0,2.0,1
6584,min_diffuse,20,60,3,3,0.05,0.95,0.9485269053575452,19,3.0,0,2.0,1,2.0,1
6585,min_diffuse,20,60,3,3,0.05,0.95,0.9268026519522772,8,2.0,1,2.0,1,2.0,1
6586,min_diffuse,20,60,3,3,0.05,0.95,0.935431478642962,14,3.0,1,3.0,1,3.0,1
6587,min_diffuse,20,60,3,3,0.05,0.95,0.9381353326681974,13,2.0,1,3.0,0,3.0,0
6588,min_diffuse,20,60,3,3,0.05,0.95,0.9369452210164746,9,2.0,1,2.0,1,2.0,1
6589,min_diffuse,20,60,3,3,0.05,0.95,0.9153735064559548,6,2.0,1,2.0,1,2.0,1
6590,min_diffuse,20,60,3,3,0.05,0.95,0.8366487811689902,11,2.0,1,2.0,1,2.0,1
6591,min_diffuse,20,60,3,3,0.05,0.95,0.9415888074326588,24,3.0,1,3.0,1,3.0,1
6592,min_diffuse,20,60,3,3,0.05,0.95,0.9414903476789772,23,3.0,0,2.0,1,2.0,1
6593,min_diffuse,20,60,3,3,0.05,0.95,0.9256444227626198,11,2.0,1,2.0,1,2.0,1
6594,min_diffuse,20,60,3,3,0.05,0.95,0.94945120429173,18,2.0,1,2.0,1,2.0,1
6595,min_diffuse,20,60,3,3,0.05,0.95,0.895912018850348,14,3.0,1,3.0,1,3.0,1
6596,min_diffuse,20,60,3,3,0.05,0.95,0.9340611603806008,4,2.0,0,1.0,1,2.0,0
6597,min_diffuse,20,60,3,3,0.05,0.95,0.9232565864992058,16,3.0,1,3.0,1,3.0,1
6598,min_diffuse,20,60,3,3,0.05,0.95,0.9334737331014912,11,2.0,1,2.0,1,2.0,1
6599,min_diffuse,20,60,3,3,0.05,0.95,0.8996344039394484,21,3.0,1,3.0,1,3.0,1
6600,min_diffuse,20,60,3,3,0.05,0.95,0.9490729176224024,15,3.0,1,3.0,1,3.0,1
6601,min_diffuse,20,60,3,3,0.05,0.95,0.8573194309229832,10,2.0,1,2.0,1,2.0,1
6602,min_diffuse,20,60,3,3,0.05,0.95,0.940133505775251,15,3.0,0,2.0,1,2.0,1
6603,min_diffuse,20,60,3,3,0.05,0.95,0.949196083431016,40,3.0,0,2.0,1,3.0,0
6604,min_diffuse,20,60,3,3,0.05,0.95,0.900313298882878,21,3.0,1,3.0,1,3.0,1
6605,min_diffuse,20,60,3,3,0.05,0.95,0.8969507747285325,34,3.0,1,3.0,1,3.0,1
6606,min_diffuse,20,60,3,3,0.05,0.95,0.8983007050790287,16,2.0,1,2.0,1,2.0,1
6607,min_diffuse,20,60,3,3,0.05,0.95,0.9124957419720254,8,2.0,1,2.0,1,2.0,1
6608,min_diffuse,20,60,3,3,0.05,0.95,0.9410528884038728,11,2.0,1,2.0,1,2.0,1
6609,min_diffuse,20,60,3,3,0.05,0.95,0.803747896538264,8,2.0,1,2.0,1,2.0,1
6610,min_diffuse,20,60,3,3,0.05,0.95,0.9252176154883336,18,2.0,1,2.0,1,2.0,1
6611,min_diffuse,20,60,3,3,0.05,0.95,0.8937678927197443,18,2.0,1,2.0,1,2.0,1
6612,min_diffuse,20,60,3,3,0.05,0.95,0.9217775342436028,13,3.0,0,2.0,1,2.0,1
6613,min_diffuse,20,60,3,3,0.05,0.95,0.9326113473760882,15,2.0,1,2.0,1,2.0,1
6614,min_diffuse,20,60,3,3,0.05,0.95,0.9014883021736276,6,2.0,1,2.0,1,2.0,1
6615,min_diffuse,20,60,3,3,0.05,0.95,0.9239680398589704,7,2.0,1,2.0,1,2.0,1
6616,min_diffuse,20,60,3,3,0.05,0.95,0.9338482526996864,19,3.0,0,2.0,1,2.0,1
6617,min_diffuse,20,60,3,3,0.05,0.95,0.9045281989712995,12,2.0,1,2.0,1,2.0,1
6618,min_diffuse,20,60,3,3,0.05,0.95,0.8881888363646261,5,2.0,1,2.0,1,2.0,1
6619,min_diffuse,20,60,3,3,0.05,0.95,0.9040143228072328,19,2.0,1,2.0,1,2.0,1
6620,min_diffuse,20,60,3,3,0.05,0.95,0.9308125555080472,31,4.0,0,4.0,0,3.0,1
6621,min_diffuse,20,60,3,3,0.05,0.95,0.9370272787730616,33,3.0,1,3.0,1,3.0,1
6622,min_diffuse,20,60,3,3,0.05,0.95,0.9298297822423116,14,2.0,1,2.0,1,2.0,1
6623,min_diffuse,20,60,3,3,0.05,0.95,0.9309971187311848,25,3.0,1,3.0,1,3.0,1
6624,min_diffuse,20,60,3,3,0.05,0.95,0.8241066110846728,10,2.0,1,2.0,1,2.0,1
6625,min_diffuse,20,60,3,3,0.05,0.95,0.787827213376196,7,2.0,1,2.0,1,2.0,1
6626,min_diffuse,20,60,3,3,0.05,0.95,0.9355145791086956,12,2.0,1,2.0,1,2.0,1
6627,min_diffuse,20,60,3,3,0.05,0.95,0.9446115828850162,28,3.0,0,2.0,1,2.0,1
6628,min_diffuse,20,60,3,3,0.05,0.95,0.9233037020270608,17,2.0,1,2.0,1,2.0,1
6629,min_diffuse,20,60,3,3,0.05,0.95,0.9211946815268492,24,3.0,0,3.0,0,2.0,1
6630,min_diffuse,20,60,3,3,0.05,0.95,0.9348439723686758,98,4.0,1,4.0,1,4.0,1
6631,min_diffuse,20,60,3,3,0.05,0.95,0.945349823126687,8,2.0,1,2.0,1,2.0,1
6632,min_diffuse,20,60,3,3,0.05,0.95,0.6924002960719237,6,2.0,1,2.0,1,2.0,1
6633,min_diffuse,20,60,3,3,0.05,0.95,0.9477505814106544,17,3.0,1,3.0,1,3.0,1
6634,min_diffuse,20,60,3,3,0.05,0.95,0.9066772338468052,13,3.0,0,2.0,1,3.0,0
6635,min_diffuse,20,60,3,3,0.05,0.95,0.9390999333442048,6,2.0,1,2.0,1,2.0,1
6636,min_diffuse,20,60,3,3,0.05,0.95,0.8895445337137732,7,2.0,1,2.0,1,2.0,1
6637,min_diffuse,20,60,3,3,0.05,0.95,0.8223744551329442,8,2.0,1,2.0,1,2.0,1
6638,min_diffuse,20,60,3,3,0.05,0.95,0.9278310684152544,19,3.0,0,2.0,1,2.0,1
6639,min_diffuse,20,60,3,3,0.05,0.95,0.9144050057962204,14,2.0,1,2.0,1,2.0,1
6640,min_diffuse,20,60,3,3,0.05,0.95,0.8999919685683527,10,2.0,1,2.0,1,2.0,1
6641,min_diffuse,20,60,3,3,0.05,0.95,0.9418688983656964,55,4.0,0,4.0,0,3.0,1
6642,min_diffuse,20,60,3,3,0.05,0.95,0.8928625970647955,8,2.0,1,2.0,1,2.0,1
6643,min_diffuse,20,60,3,3,0.05,0.95,0.9080373335645692,10,2.0,1,2.0,1,2.0,1
6644,min_diffuse,20,60,3,3,0.05,0.95,0.9172463352554348,14,3.0,0,2.0,1,2.0,1
6645,min_diffuse,20,60,3,3,0.05,0.95,0.9471315010487156,14,2.0,1,2.0,1,2.0,1
6646,min_diffuse,20,60,3,3,0.05,0.95,0.8657431416335284,18,2.0,1,2.0,1,2.0,1
6647,min_diffuse,20,60,3,3,0.05,0.95,0.9426764595773724,16,3.0,0,2.0,1,2.0,1
6648,min_diffuse,20,60,3,3,0.05,0.95,0.887961836833314,7,2.0,1,2.0,1,2.0,1
6649,min_diffuse,20,60,3,3,0.05,0.95,0.9330278716711607,8,2.0,1,2.0,1,2.0,1
6650,min_diffuse,20,60,3,3,0.05,0.95,0.9254605242885046,12,2.0,1,2.0,1,2.0,1
6651,min_diffuse,20,60,3,3,0.05,0.95,0.94255841121975,17,2.0,1,2.0,1,2.0,1
6652,min_diffuse,20,60,3,3,0.05,0.95,0.938251606321306,18,3.0,0,2.0,1,3.0,0
6653,min_diffuse,20,60,3,3,0.05,0.95,0.9224751315718808,11,2.0,1,2.0,1,3.0,0
6654,min_diffuse,20,60,3,3,0.05,0.95,0.8644704607198292,10,2.0,1,2.0,1,2.0,1
6655,min_diffuse,20,60,3,3,0.05,0.95,0.9381580624286676,15,3.0,1,3.0,1,3.0,1
6656,min_diffuse,20,60,3,3,0.05,0.95,0.8738705027904665,23,3.0,0,2.0,1,2.0,1
6657,min_diffuse,20,60,3,3,0.05,0.95,0.9421065331260756,47,4.0,0,3.0,1,3.0,1
6658,min_diffuse,20,60,3,3,0.05,0.95,0.9134045073329008,24,3.0,1,3.0,1,3.0,1
6659,min_diffuse,20,60,3,3,0.05,0.95,0.9460427587032044,10,2.0,1,2.0,1,2.0,1
6660,min_diffuse,20,60,3,3,0.05,0.95,0.9432572066356508,13,2.0,1,2.0,1,3.0,0
6661,min_diffuse,20,60,3,3,0.05,0.95,0.936312754493286,30,3.0,1,3.0,1,3.0,1
6662,min_diffuse,20,60,3,3,0.05,0.95,0.9413283420703352,23,2.0,1,3.0,0,3.0,0
6663,min_diffuse,20,60,3,3,0.05,0.95,0.9063015334696902,9,2.0,1,2.0,1,2.0,1
6664,min_diffuse,20,60,3,3,0.05,0.95,0.9373182484553172,13,2.0,1,2.0,1,2.0,1
6665,min_diffuse,20,60,3,3,0.05,0.95,0.8405824118922991,8,2.0,1,2.0,1,2.0,1
6666,min_diffuse,20,60,3,3,0.05,0.95,0.926027327723284,13,3.0,0,2.0,1,3.0,0
6667,min_diffuse,20,60,3,3,0.05,0.95,0.9431330401481096,27,3.0,1,3.0,1,3.0,1
6668,min_diffuse,20,60,3,3,0.05,0.95,0.9053014319103366,14,2.0,1,2.0,1,2.0,1
6669,min_diffuse,20,60,3,3,0.05,0.95,0.9390967929145808,15,2.0,1,2.0,1,2.0,1
6670,min_diffuse,20,60,3,3,0.05,0.95,0.936454543849385,13,2.0,1,2.0,1,2.0,1
6671,min_diffuse,20,60,3,3,0.05,0.95,0.7694981409461943,10,2.0,1,2.0,1,2.0,1
6672,min_diffuse,20,60,3,3,0.05,0.95,0.8659315993776875,12,2.0,1,2.0,1,2.0,1
6673,min_diffuse,20,60,3,3,0.05,0.95,0.8828589538017878,25,3.0,1,3.0,1,3.0,1
6674,min_diffuse,20,60,3,3,0.05,0.95,0.8561185199257658,12,2.0,1,2.0,1,2.0,1
6675,min_diffuse,20,60,3,3,0.05,0.95,0.902841528933762,8,2.0,1,2.0,1,2.0,1
6676,min_diffuse,20,60,3,3,0.05,0.95,0.9471038118881058,23,3.0,0,2.0,1,3.0,0
6677,min_diffuse,20,60,3,3,0.05,0.95,0.9243297880573276,14,2.0,1,2.0,1,2.0,1
6678,min_diffuse,20,60,3,3,0.05,0.95,0.905582580596098,6,2.0,1,2.0,1,2.0,1
6679,min_diffuse,20,60,3,3,0.05,0.95,0.925273370506116,22,2.0,1,2.0,1,2.0,1
6680,min_diffuse,20,60,3,3,0.05,0.95,0.838108346671305,31,3.0,1,3.0,1,3.0,1
6681,min_diffuse,20,60,3,3,0.05,0.95,0.7765454977091752,9,2.0,1,2.0,1,2.0,1
6682,min_diffuse,20,60,3,3,0.05,0.95,0.9499454062875976,13,2.0,1,2.0,1,2.0,1
6683,min_diffuse,20,60,3,3,0.05,0.95,0.803310033275683,4,2.0,1,2.0,1,2.0,1
6684,min_diffuse,20,60,3,3,0.05,0.95,0.9455160424713784,14,3.0,0,3.0,0,2.0,1
6685,min_diffuse,20,60,3,3,0.05,0.95,0.92489615971042,35,3.0,1,3.0,1,3.0,1
6686,min_diffuse,20,60,3,3,0.05,0.95,0.92979910317016,14,2.0,1,2.0,1,2.0,1
6687,min_diffuse,20,60,3,3,0.05,0.95,0.9168778940857694,26,3.0,0,2.0,1,2.0,1
6688,min_diffuse,20,60,3,3,0.05,0.95,0.940636958444156,9,2.0,1,2.0,1,2.0,1
6689,min_diffuse,20,60,3,3,0.05,0.95,0.8306397162849,12,2.0,1,2.0,1,2.0,1
6690,min_diffuse,20,60,3,3,0.05,0.95,0.8643707220528662,14,2.0,1,2.0,1,2.0,1
6691,min_diffuse,20,60,3,3,0.05,0.95,0.9325723330464925,16,2.0,1,2.0,1,2.0,1
6692,min_diffuse,20,60,3,3,0.05,0.95,0.9489815641509386,34,3.0,1,3.0,1,3.0,1
6693,min_diffuse,20,60,3,3,0.05,0.95,0.8811765452998664,31,3.0,0,2.0,1,2.0,1
6694,min_diffuse,20,60,3,3,0.05,0.95,0.9319340308240806,18,3.0,0,2.0,1,2.0,1
6695,min_diffuse,20,60,3,3,0.05,0.95,0.9455015905237896,38,3.0,0,2.0,1,2.0,1
6696,min_diffuse,20,60,3,3,0.05,0.95,0.9292463911210452,9,2.0,1,2.0,1,2.0,1
6697,min_diffuse,20,60,3,3,0.05,0.95,0.9200617637889684,19,3.0,0,2.0,1,2.0,1
6698,min_diffuse,20,60,3,3,0.05,0.95,0.9399298564791682,12,2.0,1,2.0,1,2.0,1
6699,min_diffuse,20,60,3,3,0.05,0.95,0.9381501223018864,22,2.0,1,2.0,1,2.0,1
6700,min_diffuse,20,60,3,3,0.05,0.95,0.9203021629058872,14,2.0,1,2.0,1,2.0,1
6701,min_diffuse,20,60,3,3,0.05,0.95,0.935810865888137,64,3.0,1,3.0,1,3.0,1
6702,min_diffuse,20,60,3,3,0.05,0.95,0.934920558454822,9,2.0,1,2.0,1,2.0,1
6703,min_diffuse,20,60,3,3,0.05,0.95,0.9095992012790788,8,2.0,1,2.0,1,2.0,1
6704,min_diffuse,20,60,3,3,0.05,0.95,0.9181888417352086,15,2.0,1,2.0,1,2.0,1
6705,min_diffuse,20,60,3,3,0.05,0.95,0.8813397006449815,12,2.0,1,2.0,1,2.0,1
6706,min_diffuse,20,60,3,3,0.05,0.95,0.916786511639811,23,3.0,0,2.0,1,2.0,1
6707,min_diffuse,20,60,3,3,0.05,0.95,0.9145238113739832,22,3.0,0,3.0,0,2.0,1
6708,min_diffuse,20,60,3,3,0.05,0.95,0.9375579607722944,19,3.0,1,3.0,1,3.0,1
6709,min_diffuse,20,60,3,3,0.05,0.95,0.9406614571099212,95,4.0,1,4.0,1,4.0,1
6710,min_diffuse,20,60,3,3,0.05,0.95,0.8757415019804028,60,3.0,1,3.0,1,3.0,1
6711,min_diffuse,20,60,3,3,0.05,0.95,0.9496644524226796,6,2.0,1,2.0,1,2.0,1
6712,min_diffuse,20,60,3,3,0.05,0.95,0.9321098348425096,14,3.0,1,3.0,1,3.0,1
6713,min_diffuse,20,60,3,3,0.05,0.95,0.9459892021777908,16,2.0,1,2.0,1,2.0,1
6714,min_diffuse,20,60,3,3,0.05,0.95,0.8640567826086678,5,2.0,1,2.0,1,2.0,1
6715,min_diffuse,20,60,3,3,0.05,0.95,0.9351675468478514,22,3.0,0,2.0,1,2.0,1
6716,min_diffuse,20,60,3,3,0.05,0.95,0.8845767038436921,12,2.0,1,2.0,1,2.0,1
6717,min_diffuse,20,60,3,3,0.05,0.95,0.9444250753050064,13,3.0,0,2.0,1,3.0,0
6718,min_diffuse,20,60,3,3,0.05,0.95,0.9320226882454616,51,4.0,0,3.0,1,3.0,1
6719,min_diffuse,20,60,3,3,0.05,0.95,0.9297384984566672,16,3.0,0,2.0,1,2.0,1
6720,min_diffuse,20,60,3,3,0.05,0.95,0.8593008127833722,16,2.0,1,2.0,1,2.0,1
6721,min_diffuse,20,60,3,3,0.05,0.95,0.8742246275408951,25,3.0,0,2.0,1,2.0,1
6722,min_diffuse,20,60,3,3,0.05,0.95,0.8981667263066099,13,2.0,1,2.0,1,2.0,1
6723,min_diffuse,20,60,3,3,0.05,0.95,0.946939645725276,4,2.0,0,1.0,1,2.0,0
6724,min_diffuse,20,60,3,3,0.05,0.95,0.945839314307241,65,4.0,0,3.0,1,3.0,1
6725,min_diffuse,20,60,3,3,0.05,0.95,0.9341249273986212,10,2.0,1,2.0,1,2.0,1
6726,min_diffuse,20,60,3,3,0.05,0.95,0.9369203557063468,13,2.0,1,2.0,1,3.0,0
6727,min_diffuse,20,60,3,3,0.05,0.95,0.8610989962119739,12,2.0,1,3.0,0,3.0,0
6728,min_diffuse,20,60,3,3,0.05,0.95,0.910732989494898,10,2.0,1,2.0,1,2.0,1
6729,min_diffuse,20,60,3,3,0.05,0.95,0.8518779121084176,29,3.0,1,3.0,1,3.0,1
6730,min_diffuse,20,60,3,3,0.05,0.95,0.9481884440134856,24,3.0,1,3.0,1,3.0,1
6731,min_diffuse,20,60,3,3,0.05,0.95,0.918141735959649,9,2.0,1,2.0,1,2.0,1
6732,min_diffuse,20,60,3,3,0.05,0.95,0.8989126260359922,9,2.0,1,2.0,1,2.0,1
6733,min_diffuse,20,60,3,3,0.05,0.95,0.8839017664217736,11,3.0,0,2.0,1,2.0,1
6734,min_diffuse,20,60,3,3,0.05,0.95,0.9473227543048456,30,3.0,1,3.0,1,3.0,1
6735,min_diffuse,20,60,3,3,0.05,0.95,0.9344879085654796,22,2.0,1,2.0,1,2.0,1
6736,min_diffuse,20,60,3,3,0.05,0.95,0.9276482696166842,14,3.0,1,3.0,1,3.0,1
6737,min_diffuse,20,60,3,3,0.05,0.95,0.9443035629602842,26,2.0,1,2.0,1,2.0,1
6738,min_diffuse,20,60,3,3,0.05,0.95,0.91780143749359,17,3.0,1,3.0,1,3.0,1
6739,min_diffuse,20,60,3,3,0.05,0.95,0.94584827222989,25,2.0,1,2.0,1,2.0,1
6740,min_diffuse,20,60,3,3,0.05,0.95,0.8702957002399753,17,2.0,1,2.0,1,2.0,1
6741,min_diffuse,20,60,3,3,0.05,0.95,0.9157956462976158,15,2.0,1,2.0,1,2.0,1
6742,min_diffuse,20,60,3,3,0.05,0.95,0.9194878067369364,15,2.0,1,2.0,1,2.0,1
6743,min_diffuse,20,60,3,3,0.05,0.95,0.9452035897267916,46,4.0,0,3.0,1,4.0,0
6744,min_diffuse,20,60,3,3,0.05,0.95,0.8926300533189461,9,2.0,1,2.0,1,2.0,1
6745,min_diffuse,20,60,3,3,0.05,0.95,0.9250448153279792,21,2.0,1,2.0,1,2.0,1
6746,min_diffuse,20,60,3,3,0.05,0.95,0.8559716442380791,13,2.0,1,3.0,0,3.0,0
6747,min_diffuse,20,60,3,3,0.05,0.95,0.9284557999732864,4,2.0,1,2.0,1,2.0,1
6748,min_diffuse,20,60,3,3,0.05,0.95,0.9410375676589616,17,3.0,0,2.0,1,2.0,1
6749,min_diffuse,20,60,3,3,0.05,0.95,0.9284078937821838,19,3.0,0,3.0,0,2.0,1
6750,min_diffuse,20,60,3,3,0.05,0.95,0.8151669423411747,3,1.0,1,1.0,1,2.0,0
6751,min_diffuse,20,60,3,3,0.05,0.95,0.9373784832613806,39,3.0,1,3.0,1,3.0,1
6752,min_diffuse,20,60,3,3,0.05,0.95,0.9227911340242636,13,2.0,1,2.0,1,2.0,1
6753,min_diffuse,20,60,3,3,0.05,0.95,0.9184733904541104,15,2.0,1,2.0,1,3.0,0
6754,min_diffuse,20,60,3,3,0.05,0.95,0.9326609389905138,31,3.0,1,3.0,1,3.0,1
6755,min_diffuse,20,60,3,3,0.05,0.95,0.8706812811210292,15,3.0,0,2.0,1,2.0,1
6756,min_diffuse,20,60,3,3,0.05,0.95,0.9257592628750798,44,3.0,1,3.0,1,3.0,1
6757,min_diffuse,20,60,3,3,0.05,0.95,0.9314102783605818,9,2.0,1,2.0,1,2.0,1
6758,min_diffuse,20,60,3,3,0.05,0.95,0.9298205889299688,27,3.0,0,2.0,1,2.0,1
6759,min_diffuse,20,60,3,3,0.05,0.95,0.7982677136567761,6,2.0,0,2.0,0,1.0,1
6760,min_diffuse,20,60,3,3,0.05,0.95,0.9106947776740836,25,2.0,1,2.0,1,2.0,1
6761,min_diffuse,20,60,3,3,0.05,0.95,0.9429314737715296,33,3.0,1,3.0,1,3.0,1
6762,min_diffuse,20,60,3,3,0.05,0.95,0.9454991483727008,10,2.0,1,2.0,1,2.0,1
6763,min_diffuse,20,60,3,3,0.05,0.95,0.9381911564491764,25,3.0,1,3.0,1,3.0,1
6764,min_diffuse,20,60,3,3,0.05,0.95,0.925874240828038,17,3.0,0,2.0,1,2.0,1
6765,min_diffuse,20,60,3,3,0.05,0.95,0.9410261004081272,10,2.0,1,2.0,1,2.0,1
6766,min_diffuse,20,60,3,3,0.05,0.95,0.922335662571612,12,3.0,1,3.0,1,3.0,1
6767,min_diffuse,20,60,3,3,0.05,0.95,0.8853425708089284,11,2.0,1,2.0,1,2.0,1
6768,min_diffuse,20,60,3,3,0.05,0.95,0.949688375778353,25,3.0,1,3.0,1,3.0,1
6769,min_diffuse,20,60,3,3,0.05,0.95,0.8860666627066431,38,3.0,0,3.0,0,2.0,1
6770,min_diffuse,20,60,3,3,0.05,0.95,0.9351558542590408,24,3.0,0,3.0,0,2.0,1
6771,min_diffuse,20,60,3,3,0.05,0.95,0.783370799687737,7,2.0,0,2.0,0,1.0,1
6772,min_diffuse,20,60,3,3,0.05,0.95,0.8545549977607163,9,2.0,1,2.0,1,2.0,1
6773,min_diffuse,20,60,3,3,0.05,0.95,0.9100250809902865,9,2.0,1,2.0,1,3.0,0
6774,min_diffuse,20,60,3,3,0.05,0.95,0.9495059231639222,20,3.0,0,2.0,1,2.0,1
6775,min_diffuse,20,60,3,3,0.05,0.95,0.9075678381266976,38,3.0,1,3.0,1,3.0,1
6776,min_diffuse,20,60,3,3,0.05,0.95,0.8311255019412742,5,2.0,0,1.0,1,1.0,1
6777,min_diffuse,20,60,3,3,0.05,0.95,0.937847514399595,50,3.0,1,3.0,1,3.0,1
6778,min_diffuse,20,60,3,3,0.05,0.95,0.9173189091129416,9,2.0,0,2.0,0,1.0,1
6779,min_diffuse,20,60,3,3,0.05,0.95,0.9422649949470446,10,2.0,1,2.0,1,2.0,1
6780,min_diffuse,20,60,3,3,0.05,0.95,0.8744156780661938,14,2.0,1,2.0,1,2.0,1
6781,min_diffuse,20,60,3,3,0.05,0.95,0.9487457131871624,57,5.0,0,4.0,1,4.0,1
6782,min_diffuse,20,60,3,3,0.05,0.95,0.9398376354142378,26,3.0,1,3.0,1,3.0,1
6783,min_diffuse,20,60,3,3,0.05,0.95,0.9448563350334196,8,2.0,1,2.0,1,2.0,1
6784,min_diffuse,20,60,3,3,0.05,0.95,0.9142321981010708,17,3.0,0,3.0,0,2.0,1
6785,min_diffuse,20,60,3,3,0.05,0.95,0.8740060025409728,13,2.0,1,2.0,1,2.0,1
6786,min_diffuse,20,60,3,3,0.05,0.95,0.9079386545884176,6,2.0,1,2.0,1,2.0,1
6787,min_diffuse,20,60,3,3,0.05,0.95,0.8769339232577689,14,3.0,0,2.0,1,2.0,1
6788,min_diffuse,20,60,3,3,0.05,0.95,0.91648231672197,24,3.0,0,2.0,1,2.0,1
6789,min_diffuse,20,60,3,3,0.05,0.95,0.8831845600592828,13,3.0,1,3.0,1,3.0,1
6790,min_diffuse,20,60,3,3,0.05,0.95,0.9195728527465126,53,3.0,0,3.0,0,2.0,1
6791,min_diffuse,20,60,3,3,0.05,0.95,0.7945747290424726,9,2.0,1,2.0,1,2.0,1
6792,min_diffuse,20,60,3,3,0.05,0.95,0.9236066551656488,79,4.0,0,3.0,1,3.0,1
6793,min_diffuse,20,60,3,3,0.05,0.95,0.94898787785983,9,2.0,1,2.0,1,2.0,1
6794,min_diffuse,20,60,3,3,0.05,0.95,0.8834719629210928,28,3.0,0,2.0,1,2.0,1
6795,min_diffuse,20,60,3,3,0.05,0.95,0.9099856884299268,11,2.0,1,2.0,1,2.0,1
6796,min_diffuse,20,60,3,3,0.05,0.95,0.914637037839285,14,2.0,1,2.0,1,3.0,0
6797,min_diffuse,20,60,3,3,0.05,0.95,0.9408348202624116,7,2.0,1,2.0,1,2.0,1
6798,min_diffuse,20,60,3,3,0.05,0.95,0.8730427964646925,7,2.0,1,2.0,1,2.0,1
6799,min_diffuse,20,60,3,3,0.05,0.95,0.9362175696733108,13,2.0,1,2.0,1,2.0,1
6800,min_diffuse,20,60,3,3,0.05,0.95,0.929914029830782,17,3.0,0,2.0,1,2.0,1
6801,min_diffuse,20,60,3,3,0.05,0.95,0.8916793054804842,15,2.0,1,2.0,1,2.0,1
6802,min_diffuse,20,60,3,3,0.05,0.95,0.9291291562836662,14,2.0,1,2.0,1,2.0,1
6803,min_diffuse,20,60,3,3,0.05,0.95,0.8327517861763147,14,2.0,1,2.0,1,2.0,1
6804,min_diffuse,20,60,3,3,0.05,0.95,0.9332740177778072,15,2.0,1,2.0,1,2.0,1
6805,min_diffuse,20,60,3,3,0.05,0.95,0.9004347948043449,16,2.0,1,2.0,1,2.0,1
6806,min_diffuse,20,60,3,3,0.05,0.95,0.8743190745552265,13,2.0,1,2.0,1,2.0,1
6807,min_diffuse,20,60,3,3,0.05,0.95,0.9250006947826948,29,3.0,1,3.0,1,3.0,1
6808,min_diffuse,20,60,3,3,0.05,0.95,0.8792722316500357,6,2.0,1,2.0,1,2.0,1
6809,min_diffuse,20,60,3,3,0.05,0.95,0.8851929004003632,5,2.0,0,1.0,1,1.0,1
6810,min_diffuse,20,60,3,3,0.05,0.95,0.9150480427759752,24,3.0,0,2.0,1,2.0,1
6811,min_diffuse,20,60,3,3,0.05,0.95,0.9495294215233409,13,2.0,1,2.0,1,2.0,1
6812,min_diffuse,20,60,3,3,0.05,0.95,0.9014872880307686,14,2.0,1,2.0,1,2.0,1
6813,min_diffuse,20,60,3,3,0.05,0.95,0.9444802047440471,7,2.0,1,2.0,1,2.0,1
6814,min_diffuse,20,60,3,3,0.05,0.95,0.9396346755160896,30,3.0,0,3.0,0,2.0,1
6815,min_diffuse,20,60,3,3,0.05,0.95,0.9425096139250664,20,3.0,0,3.0,0,2.0,1
6816,min_diffuse,20,60,3,3,0.05,0.95,0.9396806801360688,37,3.0,1,3.0,1,3.0,1
6817,min_diffuse,20,60,3,3,0.05,0.95,0.8680926441056128,6,2.0,1,2.0,1,2.0,1
6818,min_diffuse,20,60,3,3,0.05,0.95,0.9496333591920496,29,3.0,0,3.0,0,2.0,1
6819,min_diffuse,20,60,3,3,0.05,0.95,0.9341829406001356,50,3.0,1,3.0,1,3.0,1
6820,min_diffuse,20,60,3,3,0.05,0.95,0.9194415389995718,24,3.0,1,3.0,1,3.0,1
6821,min_diffuse,20,60,3,3,0.05,0.95,0.9330638831534084,16,2.0,1,2.0,1,2.0,1
6822,min_diffuse,20,60,3,3,0.05,0.95,0.9342700347556956,20,3.0,0,3.0,0,2.0,1
6823,min_diffuse,20,60,3,3,0.05,0.95,0.9260185288766056,16,3.0,1,3.0,1,3.0,1
6824,min_diffuse,20,60,3,3,0.05,0.95,0.9231213892960703,19,3.0,1,3.0,1,3.0,1
6825,min_diffuse,20,60,3,3,0.05,0.95,0.9427705148457776,25,3.0,0,2.0,1,3.0,0
6826,min_diffuse,20,60,3,3,0.05,0.95,0.9314558733341372,26,3.0,1,3.0,1,3.0,1
6827,min_diffuse,20,60,3,3,0.05,0.95,0.828953362069594,9,2.0,1,2.0,1,2.0,1
6828,min_diffuse,20,60,3,3,0.05,0.95,0.946827951606416,27,3.0,0,3.0,0,2.0,1
6829,min_diffuse,20,60,3,3,0.05,0.95,0.9047660533668443,13,2.0,1,2.0,1,2.0,1
6830,min_diffuse,20,60,3,3,0.05,0.95,0.939970269381446,13,3.0,0,2.0,1,2.0,1
6831,min_diffuse,20,60,3,3,0.05,0.95,0.9357297188236728,27,3.0,0,2.0,1,2.0,1
6832,min_diffuse,20,60,3,3,0.05,0.95,0.938463602612127,17,2.0,1,2.0,1,2.0,1
6833,min_diffuse,20,60,3,3,0.05,0.95,0.7500827428041359,10,2.0,1,2.0,1,2.0,1
6834,min_diffuse,20,60,3,3,0.05,0.95,0.920600368351218,19,3.0,0,3.0,0,2.0,1
6835,min_diffuse,20,60,3,3,0.05,0.95,0.8986083970885181,23,3.0,1,3.0,1,3.0,1
6836,min_diffuse,20,60,3,3,0.05,0.95,0.8844967610540954,6,2.0,1,2.0,1,2.0,1
6837,min_diffuse,20,60,3,3,0.05,0.95,0.8735540732602445,10,2.0,1,2.0,1,2.0,1
6838,min_diffuse,20,60,3,3,0.05,0.95,0.9023635615560742,6,2.0,1,2.0,1,2.0,1
6839,min_diffuse,20,60,3,3,0.05,0.95,0.9271984343224045,11,2.0,1,2.0,1,2.0,1
6840,min_diffuse,20,60,3,3,0.05,0.95,0.8358857167820739,15,2.0,1,2.0,1,2.0,1
6841,min_diffuse,20,60,3,3,0.05,0.95,0.8606443719539733,7,2.0,1,2.0,1,2.0,1
6842,min_diffuse,20,60,3,3,0.05,0.95,0.9347017661371811,3,1.0,1,2.0,0,2.0,0
6843,min_diffuse,20,60,3,3,0.05,0.95,0.932896273240329,8,2.0,1,2.0,1,2.0,1
6844,min_diffuse,20,60,3,3,0.05,0.95,0.9056651786218084,25,3.0,0,2.0,1,2.0,1
6845,min_diffuse,20,60,3,3,0.05,0.95,0.9368855193826084,17,3.0,0,3.0,0,2.0,1
6846,min_diffuse,20,60,3,3,0.05,0.95,0.9010182693790314,8,2.0,1,2.0,1,2.0,1
6847,min_diffuse,20,60,3,3,0.05,0.95,0.8483721942373141,10,2.0,1,2.0,1,2.0,1
6848,min_diffuse,20,60,3,3,0.05,0.95,0.8572396803355217,9,2.0,0,2.0,0,1.0,1
6849,min_diffuse,20,60,3,3,0.05,0.95,0.8971415388097252,11,2.0,1,2.0,1,2.0,1
6850,min_diffuse,20,60,3,3,0.05,0.95,0.9361524055520588,70,3.0,1,3.0,1,3.0,1
6851,min_diffuse,20,60,3,3,0.05,0.95,0.9416824370012108,9,2.0,1,2.0,1,2.0,1
6852,min_diffuse,20,60,3,3,0.05,0.95,0.9326593291833148,45,4.0,0,3.0,1,3.0,1
6853,min_diffuse,20,60,3,3,0.05,0.95,0.924037270514014,15,2.0,1,2.0,1,2.0,1
6854,min_diffuse,20,60,3,3,0.05,0.95,0.938804255671992,7,2.0,1,2.0,1,2.0,1
6855,min_diffuse,20,60,3,3,0.05,0.95,0.9353737652732468,13,2.0,1,2.0,1,2.0,1
6856,min_diffuse,20,60,3,3,0.05,0.95,0.9045411786532612,21,3.0,1,3.0,1,3.0,1
6857,min_diffuse,20,60,3,3,0.05,0.95,0.9470908706841542,50,4.0,0,3.0,1,3.0,1
6858,min_diffuse,20,60,3,3,0.05,0.95,0.8798268391080214,8,2.0,1,2.0,1,2.0,1
6859,min_diffuse,20,60,3,3,0.05,0.95,0.893965107366087,10,2.0,1,2.0,1,2.0,1
6860,min_diffuse,20,60,3,3,0.05,0.95,0.9428667230590734,23,2.0,1,2.0,1,2.0,1
6861,min_diffuse,20,60,3,3,0.05,0.95,0.923684564734387,23,3.0,0,2.0,1,2.0,1
6862,min_diffuse,20,60,3,3,0.05,0.95,0.9339741673180472,29,3.0,1,3.0,1,3.0,1
6863,min_diffuse,20,60,3,3,0.05,0.95,0.947480453835929,17,2.0,1,2.0,1,2.0,1
6864,min_diffuse,20,60,3,3,0.05,0.95,0.9412635134282964,48,4.0,0,3.0,1,3.0,1
6865,min_diffuse,20,60,3,3,0.05,0.95,0.8604912678458863,5,2.0,1,2.0,1,2.0,1
6866,min_diffuse,20,60,3,3,0.05,0.95,0.914555993871182,10,2.0,1,3.0,0,3.0,0
6867,min_diffuse,20,60,3,3,0.05,0.95,0.828155538085043,11,2.0,1,2.0,1,2.0,1
6868,min_diffuse,20,60,3,3,0.05,0.95,0.9382362444342576,21,3.0,0,2.0,1,2.0,1
6869,min_diffuse,20,60,3,3,0.05,0.95,0.949512294129033,25,3.0,0,2.0,1,2.0,1
6870,min_diffuse,20,60,3,3,0.05,0.95,0.9468874218918364,41,3.0,1,3.0,1,3.0,1
6871,min_diffuse,20,60,3,3,0.05,0.95,0.8536108319665192,7,2.0,1,2.0,1,2.0,1
6872,min_diffuse,20,60,3,3,0.05,0.95,0.8851014432993035,22,3.0,0,2.0,1,2.0,1
6873,min_diffuse,20,60,3,3,0.05,0.95,0.8898478525075414,9,2.0,1,2.0,1,2.0,1
6874,min_diffuse,20,60,3,3,0.05,0.95,0.9199302442548636,33,3.0,0,2.0,1,2.0,1
6875,min_diffuse,20,60,3,3,0.05,0.95,0.9499478750508296,31,2.0,1,2.0,1,2.0,1
6876,min_diffuse,20,60,3,3,0.05,0.95,0.8651030109890074,7,2.0,1,2.0,1,2.0,1
6877,min_diffuse,20,60,3,3,0.05,0.95,0.8653189006411343,12,2.0,1,2.0,1,2.0,1
6878,min_diffuse,20,60,3,3,0.05,0.95,0.9253773763187124,15,2.0,1,2.0,1,2.0,1
6879,min_diffuse,20,60,3,3,0.05,0.95,0.9214501903586974,21,2.0,1,2.0,1,2.0,1
6880,min_diffuse,20,60,3,3,0.05,0.95,0.9008900021960564,21,3.0,0,3.0,0,2.0,1
6881,min_diffuse,20,60,3,3,0.05,0.95,0.9164087348504738,8,2.0,1,2.0,1,2.0,1
6882,min_diffuse,20,60,3,3,0.05,0.95,0.9313775944830012,16,3.0,0,2.0,1,2.0,1
6883,min_diffuse,20,60,3,3,0.05,0.95,0.9235067167938203,8,2.0,1,2.0,1,2.0,1
6884,min_diffuse,20,60,3,3,0.05,0.95,0.9325961010753052,15,2.0,1,2.0,1,2.0,1
6885,min_diffuse,20,60,3,3,0.05,0.95,0.8922116942849119,6,2.0,1,2.0,1,2.0,1
6886,min_diffuse,20,60,3,3,0.05,0.95,0.9251508701620188,10,2.0,1,2.0,1,2.0,1
6887,min_diffuse,20,60,3,3,0.05,0.95,0.9085074460490008,32,3.0,1,3.0,1,3.0,1
6888,min_diffuse,20,60,3,3,0.05,0.95,0.8449739761928738,6,2.0,1,2.0,1,2.0,1
6889,min_diffuse,20,60,3,3,0.05,0.95,0.93678458821498,64,4.0,0,4.0,0,3.0,1
6890,min_diffuse,20,60,3,3,0.05,0.95,0.8961490646829249,6,2.0,1,2.0,1,2.0,1
6891,min_diffuse,20,60,3,3,0.05,0.95,0.9463972657551096,35,3.0,1,3.0,1,3.0,1
6892,min_diffuse,20,60,3,3,0.05,0.95,0.9095665138125067,23,3.0,1,3.0,1,3.0,1
6893,min_diffuse,20,60,3,3,0.05,0.95,0.9304648121578584,22,3.0,1,3.0,1,3.0,1
6894,min_diffuse,20,60,3,3,0.05,0.95,0.9144262238035434,19,3.0,1,3.0,1,3.0,1
6895,min_diffuse,20,60,3,3,0.05,0.95,0.9084875002367816,15,2.0,1,2.0,1,3.0,0
6896,min_diffuse,20,60,3,3,0.05,0.95,0.7841825953286226,10,2.0,1,2.0,1,2.0,1
6897,min_diffuse,20,60,3,3,0.05,0.95,0.9258113331609674,8,2.0,1,2.0,1,2.0,1
6898,min_diffuse,20,60,3,3,0.05,0.95,0.9306677609635612,8,2.0,1,2.0,1,2.0,1
6899,min_diffuse,20,60,3,3,0.05,0.95,0.9318603660218374,24,3.0,1,3.0,1,3.0,1
6900,min_diffuse,20,60,3,3,0.05,0.95,0.866613760074782,4,2.0,1,2.0,1,2.0,1
6901,min_diffuse,20,60,3,3,0.05,0.95,0.8361474077251233,13,2.0,1,2.0,1,2.0,1
6902,min_diffuse,20,60,3,3,0.05,0.95,0.8519469959635755,12,2.0,1,2.0,1,2.0,1
6903,min_diffuse,20,60,3,3,0.05,0.95,0.9062905070152272,7,2.0,0,1.0,1,1.0,1
6904,min_diffuse,20,60,3,3,0.05,0.95,0.8832021717037146,11,2.0,1,2.0,1,2.0,1
6905,min_diffuse,20,60,3,3,0.05,0.95,0.9449557247937104,66,5.0,0,4.0,1,4.0,1
6906,min_diffuse,20,60,3,3,0.05,0.95,0.938163727457834,7,2.0,1,2.0,1,2.0,1
6907,min_diffuse,20,60,3,3,0.05,0.95,0.939442146011933,30,3.0,1,3.0,1,3.0,1
6908,min_diffuse,20,60,3,3,0.05,0.95,0.934492084336742,27,3.0,0,3.0,0,2.0,1
6909,min_diffuse,20,60,3,3,0.05,0.95,0.8887732496737772,8,2.0,1,2.0,1,2.0,1
6910,min_diffuse,20,60,3,3,0.05,0.95,0.8164882628780414,23,2.0,1,2.0,1,2.0,1
6911,min_diffuse,20,60,3,3,0.05,0.95,0.8890724041154539,8,2.0,1,2.0,1,2.0,1
6912,min_diffuse,20,60,3,3,0.05,0.95,0.9056096537342084,8,2.0,1,2.0,1,2.0,1
6913,min_diffuse,20,60,3,3,0.05,0.95,0.944688933059396,18,3.0,1,3.0,1,3.0,1
6914,min_diffuse,20,60,3,3,0.05,0.95,0.9080206334711788,7,2.0,1,2.0,1,2.0,1
6915,min_diffuse,20,60,3,3,0.05,0.95,0.943919828669388,7,2.0,1,2.0,1,2.0,1
6916,min_diffuse,20,60,3,3,0.05,0.95,0.8744178410343786,28,2.0,1,2.0,1,2.0,1
6917,min_diffuse,20,60,3,3,0.05,0.95,0.8968792038250816,19,3.0,0,2.0,1,3.0,0
6918,min_diffuse,20,60,3,3,0.05,0.95,0.8427942412576371,10,2.0,1,2.0,1,2.0,1
6919,min_diffuse,20,60,3,3,0.05,0.95,0.9335469366681194,29,3.0,1,3.0,1,3.0,1
6920,min_diffuse,20,60,3,3,0.05,0.95,0.9291759577536206,14,3.0,0,2.0,1,2.0,1
6921,min_diffuse,20,60,3,3,0.05,0.95,0.8985055228503728,7,2.0,1,2.0,1,2.0,1
6922,min_diffuse,20,60,3,3,0.05,0.95,0.9292013060997656,26,3.0,0,2.0,1,2.0,1
6923,min_diffuse,20,60,3,3,0.05,0.95,0.9482101566897926,8,2.0,1,2.0,1,2.0,1
6924,min_diffuse,20,60,3,3,0.05,0.95,0.7970899291278183,4,2.0,1,2.0,1,2.0,1
6925,min_diffuse,20,60,3,3,0.05,0.95,0.9099418957830508,17,3.0,1,3.0,1,3.0,1
6926,min_diffuse,20,60,3,3,0.05,0.95,0.9143156712108664,13,2.0,1,2.0,1,2.0,1
6927,min_diffuse,20,60,3,3,0.05,0.95,0.912679028018774,20,3.0,0,2.0,1,2.0,1
6928,min_diffuse,20,60,3,3,0.05,0.95,0.9021901173377344,15,2.0,1,2.0,1,2.0,1
6929,min_diffuse,20,60,3,3,0.05,0.95,0.9249879263858892,57,4.0,0,3.0,1,3.0,1
6930,min_diffuse,20,60,3,3,0.05,0.95,0.9311208482543244,22,3.0,1,3.0,1,3.0,1
6931,min_diffuse,20,60,3,3,0.05,0.95,0.9013283600611288,27,3.0,0,2.0,1,3.0,0
6932,min_diffuse,20,60,3,3,0.05,0.95,0.9313866125158408,21,3.0,0,2.0,1,3.0,0
6933,min_diffuse,20,60,3,3,0.05,0.95,0.8929843596838442,19,2.0,1,2.0,1,2.0,1
6934,min_diffuse,20,60,3,3,0.05,0.95,0.940428650172621,12,2.0,1,2.0,1,2.0,1
6935,min_diffuse,20,60,3,3,0.05,0.95,0.9351031420330366,29,3.0,0,2.0,1,3.0,0
6936,min_diffuse,20,60,3,3,0.05,0.95,0.913645170139453,14,2.0,1,2.0,1,2.0,1
6937,min_diffuse,20,60,3,3,0.05,0.95,0.8364209249567431,17,2.0,1,2.0,1,2.0,1
6938,min_diffuse,20,60,3,3,0.05,0.95,0.9153978897078024,9,2.0,1,2.0,1,3.0,0
6939,min_diffuse,20,60,3,3,0.05,0.95,0.9178865388641264,17,3.0,0,2.0,1,2.0,1
6940,min_diffuse,20,60,3,3,0.05,0.95,0.926979115698836,55,3.0,0,2.0,1,3.0,0
6941,min_diffuse,20,60,3,3,0.05,0.95,0.9289487076801486,18,2.0,1,2.0,1,2.0,1
6942,min_diffuse,20,60,3,3,0.05,0.95,0.946045912223776,12,2.0,1,2.0,1,2.0,1
6943,min_diffuse,20,60,3,3,0.05,0.95,0.844448840674159,12,2.0,1,2.0,1,2.0,1
6944,min_diffuse,20,60,3,3,0.05,0.95,0.913332761761722,25,2.0,1,2.0,1,2.0,1
6945,min_diffuse,20,60,3,3,0.05,0.95,0.8882335953651622,4,2.0,0,1.0,1,1.0,1
6946,min_diffuse,20,60,3,3,0.05,0.95,0.8861041447090863,12,2.0,1,2.0,1,2.0,1
6947,min_diffuse,20,60,3,3,0.05,0.95,0.9432317545369002,22,3.0,0,3.0,0,2.0,1
6948,min_diffuse,20,60,3,3,0.05,0.95,0.8905596077737499,9,2.0,1,2.0,1,2.0,1
6949,min_diffuse,20,60,3,3,0.05,0.95,0.8847839590804344,7,2.0,0,2.0,0,1.0,1
6950,min_diffuse,20,60,3,3,0.05,0.95,0.9202212991021528,27,3.0,1,3.0,1,3.0,1
6951,min_diffuse,20,60,3,3,0.05,0.95,0.7644508168282004,5,2.0,0,1.0,1,1.0,1
6952,min_diffuse,20,60,3,3,0.05,0.95,0.9003586688304285,32,3.0,1,3.0,1,3.0,1
6953,min_diffuse,20,60,3,3,0.05,0.95,0.9363838055525284,22,3.0,0,2.0,1,2.0,1
6954,min_diffuse,20,60,3,3,0.05,0.95,0.8794848744713099,20,3.0,0,2.0,1,2.0,1
6955,min_diffuse,20,60,3,3,0.05,0.95,0.9220183767650322,9,2.0,1,2.0,1,2.0,1
6956,min_diffuse,20,60,3,3,0.05,0.95,0.9482742419068888,9,2.0,1,2.0,1,2.0,1
6957,min_diffuse,20,60,3,3,0.05,0.95,0.8736420858184559,7,2.0,1,2.0,1,2.0,1
6958,min_diffuse,20,60,3,3,0.05,0.95,0.9148149307752028,22,3.0,0,2.0,1,2.0,1
6959,min_diffuse,20,60,3,3,0.05,0.95,0.91673050654003,24,3.0,0,2.0,1,2.0,1
6960,min_diffuse,20,60,3,3,0.05,0.95,0.9415868160062368,21,3.0,1,3.0,1,3.0,1
6961,min_diffuse,20,60,3,3,0.05,0.95,0.9050720945952284,10,2.0,1,2.0,1,2.0,1
6962,min_diffuse,20,60,3,3,0.05,0.95,0.929990976921694,41,3.0,0,2.0,1,2.0,1
6963,min_diffuse,20,60,3,3,0.05,0.95,0.8657021283386637,7,2.0,1,2.0,1,2.0,1
6964,min_diffuse,20,60,3,3,0.05,0.95,0.9455037488232876,32,3.0,0,2.0,1,2.0,1
6965,min_diffuse,20,60,3,3,0.05,0.95,0.89603046220571,7,2.0,1,2.0,1,2.0,1
6966,min_diffuse,20,60,3,3,0.05,0.95,0.9170631422405008,18,3.0,0,2.0,1,2.0,1
6967,min_diffuse,20,60,3,3,0.05,0.95,0.9295399925219172,7,2.0,1,2.0,1,2.0,1
6968,min_diffuse,20,60,3,3,0.05,0.95,0.94100040192608,25,3.0,0,2.0,1,2.0,1
6969,min_diffuse,20,60,3,3,0.05,0.95,0.9152509518286992,30,3.0,0,2.0,1,2.0,1
6970,min_diffuse,20,60,3,3,0.05,0.95,0.9424277574858236,9,2.0,1,2.0,1,2.0,1
6971,min_diffuse,20,60,3,3,0.05,0.95,0.9152654846000392,7,2.0,1,2.0,1,2.0,1
6972,min_diffuse,20,60,3,3,0.05,0.95,0.945570339685338,21,2.0,1,2.0,1,3.0,0
6973,min_diffuse,20,60,3,3,0.05,0.95,0.9392882187666096,18,3.0,1,3.0,1,3.0,1
6974,min_diffuse,20,60,3,3,0.05,0.95,0.9109771553513132,9,2.0,1,2.0,1,2.0,1
6975,min_diffuse,20,60,3,3,0.05,0.95,0.9458844611063358,5,2.0,1,2.0,1,2.0,1
6976,min_diffuse,20,60,3,3,0.05,0.95,0.9252734781076116,9,2.0,1,2.0,1,2.0,1
6977,min_diffuse,20,60,3,3,0.05,0.95,0.9347436424819016,23,3.0,0,2.0,1,2.0,1
6978,min_diffuse,20,60,3,3,0.05,0.95,0.9269018617334852,15,3.0,0,2.0,1,2.0,1
6979,min_diffuse,20,60,3,3,0.05,0.95,0.91416354519469,11,2.0,1,2.0,1,2.0,1
6980,min_diffuse,20,60,3,3,0.05,0.95,0.8931184063630164,12,2.0,1,2.0,1,2.0,1
6981,min_diffuse,20,60,3,3,0.05,0.95,0.9378457511729856,14,3.0,0,2.0,1,2.0,1
6982,min_diffuse,20,60,3,3,0.05,0.95,0.949503427277324,36,3.0,1,3.0,1,3.0,1
6983,min_diffuse,20,60,3,3,0.05,0.95,0.9103695312373664,31,3.0,0,3.0,0,2.0,1
6984,min_diffuse,20,60,3,3,0.05,0.95,0.8924756340397196,21,3.0,0,3.0,0,2.0,1
6985,min_diffuse,20,60,3,3,0.05,0.95,0.9458172358299172,15,2.0,1,2.0,1,2.0,1
6986,min_diffuse,20,60,3,3,0.05,0.95,0.9229391160789188,13,2.0,1,2.0,1,2.0,1
6987,min_diffuse,20,60,3,3,0.05,0.95,0.9416031919657128,24,3.0,0,2.0,1,2.0,1
6988,min_diffuse,20,60,3,3,0.05,0.95,0.9402110265928344,38,3.0,0,3.0,0,2.0,1
6989,min_diffuse,20,60,3,3,0.05,0.95,0.9159750206809848,10,2.0,1,2.0,1,2.0,1
6990,min_diffuse,20,60,3,3,0.05,0.95,0.9154655059407496,12,2.0,1,2.0,1,2.0,1
6991,min_diffuse,20,60,3,3,0.05,0.95,0.9042471527130944,36,3.0,0,3.0,0,2.0,1
6992,min_diffuse,20,60,3,3,0.05,0.95,0.9328588050701736,18,3.0,0,2.0,1,3.0,0
6993,min_diffuse,20,60,3,3,0.05,0.95,0.9367781485808084,16,2.0,1,2.0,1,2.0,1
6994,min_diffuse,20,60,3,3,0.05,0.95,0.933799302179373,8,2.0,1,2.0,1,2.0,1
6995,min_diffuse,20,60,3,3,0.05,0.95,0.8238176282492327,7,2.0,1,2.0,1,2.0,1
6996,min_diffuse,20,60,3,3,0.05,0.95,0.9005298463282713,15,3.0,0,2.0,1,2.0,1
6997,min_diffuse,20,60,3,3,0.05,0.95,0.8245394732593961,5,2.0,1,2.0,1,2.0,1
6998,min_diffuse,20,60,3,3,0.05,0.95,0.9485812930636296,16,3.0,0,2.0,1,2.0,1
6999,min_diffuse,20,60,3,3,0.05,0.95,0.94572222220716,13,2.0,1,2.0,1,2.0,1
7000,min_diffuse,20,60,3,3,0.05,0.95,0.9445221070759806,84,4.0,0,3.0,1,3.0,1
7001,min_diffuse,20,60,3,3,0.05,0.95,0.8537611632307225,11,2.0,1,2.0,1,3.0,0
7002,min_diffuse,20,60,3,3,0.05,0.95,0.94448578763809,45,3.0,1,3.0,1,3.0,1
7003,min_diffuse,20,60,3,3,0.05,0.95,0.9434596937091192,38,3.0,1,3.0,1,3.0,1
7004,min_diffuse,20,60,3,3,0.05,0.95,0.9438046401673618,31,3.0,0,3.0,0,2.0,1
7005,min_diffuse,20,60,3,3,0.05,0.95,0.9455084807813596,25,3.0,1,3.0,1,3.0,1
7006,min_diffuse,20,60,3,3,0.05,0.95,0.9154994796257756,4,2.0,1,2.0,1,2.0,1
7007,min_diffuse,20,60,3,3,0.05,0.95,0.9391015369760006,23,3.0,0,2.0,1,2.0,1
7008,min_diffuse,20,60,3,3,0.05,0.95,0.9463201236876592,40,3.0,0,2.0,1,2.0,1
7009,min_diffuse,20,60,3,3,0.05,0.95,0.9471153846564032,31,3.0,1,3.0,1,3.0,1
7010,min_diffuse,20,60,3,3,0.05,0.95,0.916629044155122,25,3.0,1,3.0,1,3.0,1
7011,min_diffuse,20,60,3,3,0.05,0.95,0.8562887471971864,10,2.0,1,2.0,1,2.0,1
7012,min_diffuse,20,60,3,3,0.05,0.95,0.9289169146307428,8,2.0,1,2.0,1,2.0,1
7013,min_diffuse,20,60,3,3,0.05,0.95,0.8805357279386797,8,2.0,1,2.0,1,2.0,1
7014,min_diffuse,20,60,3,3,0.05,0.95,0.867495773856453,8,2.0,1,2.0,1,2.0,1
7015,min_diffuse,20,60,3,3,0.05,0.95,0.8861758570307184,14,3.0,1,3.0,1,3.0,1
7016,min_diffuse,20,60,3,3,0.05,0.95,0.816130123060751,11,2.0,1,2.0,1,2.0,1
7017,min_diffuse,20,60,3,3,0.05,0.95,0.8648021225735916,10,2.0,1,2.0,1,2.0,1
7018,min_diffuse,20,60,3,3,0.05,0.95,0.8686321225366391,14,2.0,1,2.0,1,2.0,1
7019,min_diffuse,20,60,3,3,0.05,0.95,0.9332388751835916,8,2.0,1,2.0,1,2.0,1
7020,min_diffuse,20,60,3,3,0.05,0.95,0.9066016335825156,6,2.0,1,2.0,1,2.0,1
7021,min_diffuse,20,60,3,3,0.05,0.95,0.8962733059079575,8,2.0,1,2.0,1,2.0,1
7022,min_diffuse,20,60,3,3,0.05,0.95,0.8931524561698676,10,2.0,1,2.0,1,3.0,0
7023,min_diffuse,20,60,3,3,0.05,0.95,0.946536137120038,13,3.0,0,2.0,1,2.0,1
7024,min_diffuse,20,60,3,3,0.05,0.95,0.9078355338825644,35,3.0,1,3.0,1,3.0,1
7025,min_diffuse,20,60,3,3,0.05,0.95,0.7914931029883812,7,2.0,1,2.0,1,2.0,1
7026,min_diffuse,20,60,3,3,0.05,0.95,0.9128183144882368,18,2.0,1,2.0,1,2.0,1
7027,min_diffuse,20,60,3,3,0.05,0.95,0.9397822044848771,36,4.0,0,3.0,1,3.0,1
7028,min_diffuse,20,60,3,3,0.05,0.95,0.7628685945566274,9,2.0,1,2.0,1,2.0,1
7029,min_diffuse,20,60,3,3,0.05,0.95,0.9192346764540557,50,3.0,1,3.0,1,3.0,1
7030,min_diffuse,20,60,3,3,0.05,0.95,0.9006703547373671,26,3.0,1,3.0,1,3.0,1
7031,min_diffuse,20,60,3,3,0.05,0.95,0.9482695095005004,27,3.0,0,2.0,1,2.0,1
7032,min_diffuse,20,60,3,3,0.05,0.95,0.9320773381015228,22,3.0,1,3.0,1,3.0,1
7033,min_diffuse,20,60,3,3,0.05,0.95,0.9353014286160044,9,2.0,1,2.0,1,2.0,1
7034,min_diffuse,20,60,3,3,0.05,0.95,0.9124231153654364,8,2.0,1,2.0,1,2.0,1
7035,min_diffuse,20,60,3,3,0.05,0.95,0.901479952095261,14,2.0,1,2.0,1,2.0,1
7036,min_diffuse,20,60,3,3,0.05,0.95,0.9251643208252232,5,2.0,1,2.0,1,2.0,1
7037,min_diffuse,20,60,3,3,0.05,0.95,0.944118581103346,8,2.0,1,2.0,1,2.0,1
7038,min_diffuse,20,60,3,3,0.05,0.95,0.9418537103858612,12,2.0,1,2.0,1,2.0,1
7039,min_diffuse,20,60,3,3,0.05,0.95,0.9303185919895062,15,2.0,1,2.0,1,2.0,1
7040,min_diffuse,20,60,3,3,0.05,0.95,0.8221017252358133,8,2.0,1,2.0,1,2.0,1
7041,min_diffuse,20,60,3,3,0.05,0.95,0.9354375261629376,27,2.0,1,2.0,1,2.0,1
7042,min_diffuse,20,60,3,3,0.05,0.95,0.9296300092923232,18,3.0,0,3.0,0,2.0,1
7043,min_diffuse,20,60,3,3,0.05,0.95,0.8904149549488292,17,3.0,0,2.0,1,3.0,0
7044,min_diffuse,20,60,3,3,0.05,0.95,0.8812940576307282,16,2.0,1,2.0,1,2.0,1
7045,min_diffuse,20,60,3,3,0.05,0.95,0.9255028269199844,31,3.0,1,3.0,1,3.0,1
7046,min_diffuse,20,60,3,3,0.05,0.95,0.9361627772027122,45,3.0,1,3.0,1,3.0,1
7047,min_diffuse,20,60,3,3,0.05,0.95,0.8405581836792553,11,2.0,1,2.0,1,2.0,1
7048,min_diffuse,20,60,3,3,0.05,0.95,0.9136538481305728,17,2.0,1,2.0,1,2.0,1
7049,min_diffuse,20,60,3,3,0.05,0.95,0.945775846852906,15,3.0,0,2.0,1,2.0,1
7050,min_diffuse,20,60,3,3,0.05,0.95,0.9332596676257944,10,2.0,1,2.0,1,2.0,1
7051,min_diffuse,20,60,3,3,0.05,0.95,0.8615224735037529,17,3.0,0,2.0,1,2.0,1
7052,min_diffuse,20,60,3,3,0.05,0.95,0.9440327327879005,22,3.0,1,3.0,1,3.0,1
7053,min_diffuse,20,60,3,3,0.05,0.95,0.9277180128093636,40,3.0,1,3.0,1,3.0,1
7054,min_diffuse,20,60,3,3,0.05,0.95,0.9244188548512796,19,3.0,0,2.0,1,2.0,1
7055,min_diffuse,20,60,3,3,0.05,0.95,0.9153997559414822,5,2.0,1,2.0,1,2.0,1
7056,min_diffuse,20,60,3,3,0.05,0.95,0.9154233346619448,26,3.0,1,3.0,1,3.0,1
7057,min_diffuse,20,60,3,3,0.05,0.95,0.89553641952708,10,2.0,1,2.0,1,2.0,1
7058,min_diffuse,20,60,3,3,0.05,0.95,0.9340642391867386,27,3.0,1,3.0,1,3.0,1
7059,min_diffuse,20,60,3,3,0.05,0.95,0.9440286222156424,22,3.0,0,2.0,1,3.0,0
7060,min_diffuse,20,60,3,3,0.05,0.95,0.9231004539029348,26,3.0,1,3.0,1,3.0,1
7061,min_diffuse,20,60,3,3,0.05,0.95,0.945507706755552,15,2.0,1,2.0,1,2.0,1
7062,min_diffuse,20,60,3,3,0.05,0.95,0.8650793482766638,4,2.0,1,2.0,1,2.0,1
7063,min_diffuse,20,60,3,3,0.05,0.95,0.8137849049491133,14,2.0,1,2.0,1,2.0,1
7064,min_diffuse,20,60,3,3,0.05,0.95,0.9379271841333306,11,2.0,1,3.0,0,3.0,0
7065,min_diffuse,20,60,3,3,0.05,0.95,0.933546481537676,6,2.0,1,2.0,1,2.0,1
7066,min_diffuse,20,60,3,3,0.05,0.95,0.9334510458094952,43,3.0,0,2.0,1,2.0,1
7067,min_diffuse,20,60,3,3,0.05,0.95,0.9378672927699628,22,3.0,0,2.0,1,2.0,1
7068,min_diffuse,20,60,3,3,0.05,0.95,0.9260433726636652,22,3.0,1,3.0,1,3.0,1
7069,min_diffuse,20,60,3,3,0.05,0.95,0.6933675772578992,5,2.0,0,2.0,0,1.0,1
7070,min_diffuse,20,60,3,3,0.05,0.95,0.942365975324387,21,3.0,1,3.0,1,3.0,1
7071,min_diffuse,20,60,3,3,0.05,0.95,0.8618789545607222,12,2.0,1,2.0,1,2.0,1
7072,min_diffuse,20,60,3,3,0.05,0.95,0.9201180080563628,14,3.0,0,2.0,1,3.0,0
7073,min_diffuse,20,60,3,3,0.05,0.95,0.8963266710113484,7,2.0,1,2.0,1,2.0,1
7074,min_diffuse,20,60,3,3,0.05,0.95,0.9005707905199846,14,2.0,1,2.0,1,3.0,0
7075,min_diffuse,20,60,3,3,0.05,0.95,0.9311512399439374,10,2.0,1,2.0,1,2.0,1
7076,min_diffuse,20,60,3,3,0.05,0.95,0.7732517721981758,6,2.0,1,2.0,1,2.0,1
7077,min_diffuse,20,60,3,3,0.05,0.95,0.8904752910307275,22,3.0,0,2.0,1,2.0,1
7078,min_diffuse,20,60,3,3,0.05,0.95,0.8568777934593446,11,2.0,1,2.0,1,2.0,1
7079,min_diffuse,20,60,3,3,0.05,0.95,0.8599155783451872,12,2.0,1,2.0,1,2.0,1
7080,min_diffuse,20,60,3,3,0.05,0.95,0.8791225260158756,9,2.0,1,2.0,1,2.0,1
7081,min_diffuse,20,60,3,3,0.05,0.95,0.9061383856914996,7,2.0,1,2.0,1,2.0,1
7082,min_diffuse,20,60,3,3,0.05,0.95,0.9483921323571232,7,2.0,1,2.0,1,2.0,1
7083,min_diffuse,20,60,3,3,0.05,0.95,0.924139580020836,14,2.0,1,2.0,1,2.0,1
7084,min_diffuse,20,60,3,3,0.05,0.95,0.9484511198878794,48,4.0,1,4.0,1,4.0,1
7085,min_diffuse,20,60,3,3,0.05,0.95,0.936769315501425,29,3.0,0,2.0,1,3.0,0
7086,min_diffuse,20,60,3,3,0.05,0.95,0.9350435170095728,37,3.0,0,2.0,1,3.0,0
7087,min_diffuse,20,60,3,3,0.05,0.95,0.8632017238950453,10,2.0,1,2.0,1,2.0,1
7088,min_diffuse,20,60,3,3,0.05,0.95,0.9389050460893432,40,3.0,1,3.0,1,3.0,1
7089,min_diffuse,20,60,3,3,0.05,0.95,0.9066331307657378,41,3.0,1,3.0,1,3.0,1
7090,min_diffuse,20,60,3,3,0.05,0.95,0.9312037970070006,12,2.0,1,2.0,1,2.0,1
7091,min_diffuse,20,60,3,3,0.05,0.95,0.906366847676638,15,3.0,0,2.0,1,2.0,1
7092,min_diffuse,20,60,3,3,0.05,0.95,0.8843409712988922,14,2.0,1,2.0,1,2.0,1
7093,min_diffuse,20,60,3,3,0.05,0.95,0.924446251970976,31,3.0,1,3.0,1,3.0,1
7094,min_diffuse,20,60,3,3,0.05,0.95,0.9431863286011156,5,2.0,1,2.0,1,2.0,1
7095,min_diffuse,20,60,3,3,0.05,0.95,0.7732020922539123,5,2.0,1,2.0,1,2.0,1
7096,min_diffuse,20,60,3,3,0.05,0.95,0.937822651089782,17,3.0,1,3.0,1,3.0,1
7097,min_diffuse,20,60,3,3,0.05,0.95,0.9254709818828416,17,2.0,1,2.0,1,2.0,1
7098,min_diffuse,20,60,3,3,0.05,0.95,0.9336907171005896,20,3.0,0,2.0,1,2.0,1
7099,min_diffuse,20,60,3,3,0.05,0.95,0.7578971454103891,8,2.0,1,2.0,1,2.0,1
7100,min_diffuse,20,60,3,3,0.05,0.95,0.9011651515445708,13,2.0,1,2.0,1,2.0,1
7101,min_diffuse,20,60,3,3,0.05,0.95,0.8485399534585186,7,2.0,1,2.0,1,2.0,1
7102,min_diffuse,20,60,3,3,0.05,0.95,0.8560345194836151,36,3.0,0,3.0,0,2.0,1
7103,min_diffuse,20,60,3,3,0.05,0.95,0.8443033113008185,8,2.0,1,2.0,1,2.0,1
7104,min_diffuse,20,60,3,3,0.05,0.95,0.8667447690235247,6,2.0,1,2.0,1,2.0,1
7105,min_diffuse,20,60,3,3,0.05,0.95,0.9381075521420732,6,2.0,0,1.0,1,2.0,0
7106,min_diffuse,20,60,3,3,0.05,0.95,0.832771127374583,9,2.0,1,2.0,1,2.0,1
7107,min_diffuse,20,60,3,3,0.05,0.95,0.9313648186393234,9,2.0,1,2.0,1,2.0,1
7108,min_diffuse,20,60,3,3,0.05,0.95,0.893119186025395,9,2.0,1,2.0,1,2.0,1
7109,min_diffuse,20,60,3,3,0.05,0.95,0.9440290346149274,7,2.0,1,2.0,1,2.0,1
7110,min_diffuse,20,60,3,3,0.05,0.95,0.8173003022672698,6,2.0,1,2.0,1,2.0,1
7111,min_diffuse,20,60,3,3,0.05,0.95,0.905282527337459,11,2.0,1,2.0,1,2.0,1
7112,min_diffuse,20,60,3,3,0.05,0.95,0.9075068082255192,22,3.0,1,3.0,1,3.0,1
7113,min_diffuse,20,60,3,3,0.05,0.95,0.945076066857978,21,3.0,1,3.0,1,3.0,1
7114,min_diffuse,20,60,3,3,0.05,0.95,0.9316874394784108,18,3.0,0,2.0,1,2.0,1
7115,min_diffuse,20,60,3,3,0.05,0.95,0.9226883118443814,6,2.0,1,2.0,1,2.0,1
7116,min_diffuse,20,60,3,3,0.05,0.95,0.9429390205865066,20,3.0,1,3.0,1,3.0,1
7117,min_diffuse,20,60,3,3,0.05,0.95,0.93589826901803,6,2.0,1,2.0,1,2.0,1
7118,min_diffuse,20,60,3,3,0.05,0.95,0.9302572334319456,16,2.0,1,2.0,1,2.0,1
7119,min_diffuse,20,60,3,3,0.05,0.95,0.8821326233593606,10,2.0,1,2.0,1,2.0,1
7120,min_diffuse,20,60,3,3,0.05,0.95,0.8159777043002719,15,2.0,1,2.0,1,2.0,1
7121,min_diffuse,20,60,3,3,0.05,0.95,0.9375014924535426,18,3.0,0,3.0,0,2.0,1
7122,min_diffuse,20,60,3,3,0.05,0.95,0.9147176700488356,6,2.0,1,2.0,1,2.0,1
7123,min_diffuse,20,60,3,3,0.05,0.95,0.9192270329657856,16,3.0,1,3.0,1,3.0,1
7124,min_diffuse,20,60,3,3,0.05,0.95,0.923340980290037,16,3.0,1,3.0,1,3.0,1
7125,min_diffuse,20,60,3,3,0.05,0.95,0.914950099263841,11,2.0,1,2.0,1,2.0,1
7126,min_diffuse,20,60,3,3,0.05,0.95,0.883136005889649,14,3.0,0,2.0,1,2.0,1
7127,min_diffuse,20,60,3,3,0.05,0.95,0.9416186692761358,20,3.0,1,3.0,1,3.0,1
7128,min_diffuse,20,60,3,3,0.05,0.95,0.9427420485221693,4,2.0,1,2.0,1,2.0,1
7129,min_diffuse,20,60,3,3,0.05,0.95,0.9079856552340494,19,3.0,1,3.0,1,3.0,1
7130,min_diffuse,20,60,3,3,0.05,0.95,0.9185951627841964,10,2.0,1,2.0,1,2.0,1
7131,min_diffuse,20,60,3,3,0.05,0.95,0.923951499906112,37,3.0,1,3.0,1,3.0,1
7132,min_diffuse,20,60,3,3,0.05,0.95,0.9341024877121216,39,4.0,0,3.0,1,3.0,1
7133,min_diffuse,20,60,3,3,0.05,0.95,0.908463109159567,12,2.0,1,2.0,1,2.0,1
7134,min_diffuse,20,60,3,3,0.05,0.95,0.8588572753148093,9,2.0,1,2.0,1,2.0,1
7135,min_diffuse,20,60,3,3,0.05,0.95,0.9433086296258228,56,4.0,0,3.0,1,4.0,0
7136,min_diffuse,20,60,3,3,0.05,0.95,0.9140629295675216,7,2.0,1,2.0,1,2.0,1
7137,min_diffuse,20,60,3,3,0.05,0.95,0.9414004090199224,18,3.0,0,2.0,1,3.0,0
7138,min_diffuse,20,60,3,3,0.05,0.95,0.9266953211882896,9,2.0,1,2.0,1,2.0,1
7139,min_diffuse,20,60,3,3,0.05,0.95,0.8957886432426848,5,2.0,0,1.0,1,1.0,1
7140,min_diffuse,20,60,3,3,0.05,0.95,0.9079630113017038,19,2.0,1,2.0,1,2.0,1
7141,min_diffuse,20,60,3,3,0.05,0.95,0.9120934296510936,10,2.0,1,2.0,1,2.0,1
7142,min_diffuse,20,60,3,3,0.05,0.95,0.9305008138138948,17,2.0,1,2.0,1,2.0,1
7143,min_diffuse,20,60,3,3,0.05,0.95,0.9126055271940012,19,3.0,0,2.0,1,2.0,1
7144,min_diffuse,20,60,3,3,0.05,0.95,0.9462768849973148,12,2.0,1,2.0,1,2.0,1
7145,min_diffuse,20,60,3,3,0.05,0.95,0.9360373667911664,5,2.0,1,2.0,1,2.0,1
7146,min_diffuse,20,60,3,3,0.05,0.95,0.92503952954376,24,3.0,1,3.0,1,3.0,1
7147,min_diffuse,20,60,3,3,0.05,0.95,0.9058962375918836,10,2.0,1,2.0,1,2.0,1
7148,min_diffuse,20,60,3,3,0.05,0.95,0.8613628004882096,5,2.0,0,1.0,1,2.0,0
7149,min_diffuse,20,60,3,3,0.05,0.95,0.9332758974154516,23,3.0,1,3.0,1,3.0,1
7150,min_diffuse,20,60,3,3,0.05,0.95,0.9377169822418688,14,3.0,1,3.0,1,3.0,1
7151,min_diffuse,20,60,3,3,0.05,0.95,0.8903080012486455,8,2.0,1,2.0,1,2.0,1
7152,min_diffuse,20,60,3,3,0.05,0.95,0.9413768575960608,24,3.0,0,2.0,1,2.0,1
7153,min_diffuse,20,60,3,3,0.05,0.95,0.9494138924416684,43,3.0,0,3.0,0,2.0,1
7154,min_diffuse,20,60,3,3,0.05,0.95,0.9276080321102272,25,3.0,1,3.0,1,3.0,1
7155,min_diffuse,20,60,3,3,0.05,0.95,0.9292944927209688,11,2.0,1,2.0,1,2.0,1
7156,min_diffuse,20,60,3,3,0.05,0.95,0.8876433259709882,14,3.0,1,3.0,1,3.0,1
7157,min_diffuse,20,60,3,3,0.05,0.95,0.9366938349111824,15,2.0,1,3.0,0,3.0,0
7158,min_diffuse,20,60,3,3,0.05,0.95,0.9089754135895152,12,2.0,1,2.0,1,2.0,1
7159,min_diffuse,20,60,3,3,0.05,0.95,0.8848979388676999,15,3.0,0,2.0,1,3.0,0
7160,min_diffuse,20,60,3,3,0.05,0.95,0.9004218530004451,15,3.0,1,3.0,1,3.0,1
7161,min_diffuse,20,60,3,3,0.05,0.95,0.8969634167741797,23,2.0,1,2.0,1,2.0,1
7162,min_diffuse,20,60,3,3,0.05,0.95,0.9296170676654468,14,3.0,0,2.0,1,2.0,1
7163,min_diffuse,20,60,3,3,0.05,0.95,0.9404445842641213,31,3.0,1,3.0,1,3.0,1
7164,min_diffuse,20,60,3,3,0.05,0.95,0.8882305793322365,6,2.0,1,2.0,1,2.0,1
7165,min_diffuse,20,60,3,3,0.05,0.95,0.89305647865351,36,3.0,1,3.0,1,3.0,1
7166,min_diffuse,20,60,3,3,0.05,0.95,0.9261747189860292,21,3.0,1,3.0,1,3.0,1
7167,min_diffuse,20,60,3,3,0.05,0.95,0.9373417388935148,47,4.0,0,3.0,1,3.0,1
7168,min_diffuse,20,60,3,3,0.05,0.95,0.8824833668295259,13,2.0,1,2.0,1,2.0,1
7169,min_diffuse,20,60,3,3,0.05,0.95,0.9210623936025576,57,3.0,1,3.0,1,3.0,1
7170,min_diffuse,20,60,3,3,0.05,0.95,0.9376155745933116,16,3.0,0,2.0,1,3.0,0
7171,min_diffuse,20,60,3,3,0.05,0.95,0.8512963667039803,6,2.0,1,2.0,1,2.0,1
7172,min_diffuse,20,60,3,3,0.05,0.95,0.9402380397005846,11,2.0,1,2.0,1,2.0,1
7173,min_diffuse,20,60,3,3,0.05,0.95,0.8466363673975383,6,2.0,1,2.0,1,2.0,1
7174,min_diffuse,20,60,3,3,0.05,0.95,0.9248727901449026,12,2.0,1,2.0,1,2.0,1
7175,min_diffuse,20,60,3,3,0.05,0.95,0.912408227285499,26,3.0,0,2.0,1,2.0,1
7176,min_diffuse,20,60,3,3,0.05,0.95,0.920157681887502,3,1.0,1,1.0,1,2.0,0
7177,min_diffuse,20,60,3,3,0.05,0.95,0.903277478879286,9,2.0,1,2.0,1,2.0,1
7178,min_diffuse,20,60,3,3,0.05,0.95,0.9442120298985652,25,3.0,0,2.0,1,2.0,1
7179,min_diffuse,20,60,3,3,0.05,0.95,0.934036820232186,11,2.0,1,2.0,1,2.0,1
7180,min_diffuse,20,60,3,3,0.05,0.95,0.912909401156172,11,2.0,1,2.0,1,2.0,1
7181,min_diffuse,20,60,3,3,0.05,0.95,0.9424001985189416,30,3.0,0,2.0,1,2.0,1
7182,min_diffuse,20,60,3,3,0.05,0.95,0.7817914081532602,17,2.0,1,2.0,1,2.0,1
7183,min_diffuse,20,60,3,3,0.05,0.95,0.9332223977477072,29,3.0,0,2.0,1,2.0,1
7184,min_diffuse,20,60,3,3,0.05,0.95,0.8785805769266308,15,3.0,1,3.0,1,3.0,1
7185,min_diffuse,20,60,3,3,0.05,0.95,0.9318808403330752,60,3.0,1,3.0,1,3.0,1
7186,min_diffuse,20,60,3,3,0.05,0.95,0.9227683547543404,13,2.0,1,2.0,1,2.0,1
7187,min_diffuse,20,60,3,3,0.05,0.95,0.936074535147568,50,4.0,0,3.0,1,3.0,1
7188,min_diffuse,20,60,3,3,0.05,0.95,0.9454428608570382,18,3.0,1,3.0,1,3.0,1
7189,min_diffuse,20,60,3,3,0.05,0.95,0.9484830955413164,30,3.0,0,2.0,1,2.0,1
7190,min_diffuse,20,60,3,3,0.05,0.95,0.901631876678614,7,2.0,1,2.0,1,2.0,1
7191,min_diffuse,20,60,3,3,0.05,0.95,0.908690960452852,6,2.0,1,2.0,1,2.0,1
7192,min_diffuse,20,60,3,3,0.05,0.95,0.92247992172629,38,3.0,0,2.0,1,2.0,1
7193,min_diffuse,20,60,3,3,0.05,0.95,0.9402307499049706,16,3.0,0,2.0,1,2.0,1
7194,min_diffuse,20,60,3,3,0.05,0.95,0.920391631357334,14,2.0,1,2.0,1,2.0,1
7195,min_diffuse,20,60,3,3,0.05,0.95,0.9154194094007068,8,2.0,1,2.0,1,2.0,1
7196,min_diffuse,20,60,3,3,0.05,0.95,0.8952906062602222,25,3.0,0,2.0,1,2.0,1
7197,min_diffuse,20,60,3,3,0.05,0.95,0.9478932567221736,24,3.0,1,3.0,1,3.0,1
7198,min_diffuse,20,60,3,3,0.05,0.95,0.9182050216970724,14,2.0,1,2.0,1,2.0,1
7199,min_diffuse,20,60,3,3,0.05,0.95,0.9495720264214408,63,5.0,0,4.0,1,4.0,1
7200,min_diffuse,20,60,3,3,0.05,0.95,0.941228270054642,30,3.0,0,3.0,0,2.0,1
7201,min_diffuse,20,60,3,3,0.05,0.95,0.9457240505793806,22,3.0,0,2.0,1,2.0,1
7202,min_diffuse,20,60,3,3,0.05,0.95,0.94620149241424,25,3.0,0,2.0,1,2.0,1
7203,min_diffuse,20,60,3,3,0.05,0.95,0.9029473536211474,27,3.0,0,2.0,1,2.0,1
7204,min_diffuse,20,60,3,3,0.05,0.95,0.8489909205218709,6,2.0,1,2.0,1,2.0,1
7205,min_diffuse,20,60,3,3,0.05,0.95,0.9342100258712152,18,3.0,0,2.0,1,3.0,0
7206,min_diffuse,20,60,3,3,0.05,0.95,0.9163070982647228,5,2.0,1,2.0,1,2.0,1
7207,min_diffuse,20,60,3,3,0.05,0.95,0.9161916538149908,18,2.0,1,2.0,1,2.0,1
7208,min_diffuse,20,60,3,3,0.05,0.95,0.949913533320546,40,4.0,1,4.0,1,4.0,1
7209,min_diffuse,20,60,3,3,0.05,0.95,0.9069565787070624,12,2.0,1,2.0,1,2.0,1
7210,min_diffuse,20,60,3,3,0.05,0.95,0.9344897429544244,36,2.0,1,2.0,1,2.0,1
7211,min_diffuse,20,60,3,3,0.05,0.95,0.9470174721813815,33,3.0,1,3.0,1,3.0,1
7212,min_diffuse,20,60,3,3,0.05,0.95,0.8609217137676233,6,2.0,1,2.0,1,2.0,1
7213,min_diffuse,20,60,3,3,0.05,0.95,0.8423533479941966,7,2.0,1,2.0,1,2.0,1
7214,min_diffuse,20,60,3,3,0.05,0.95,0.8419345561754698,4,2.0,0,1.0,1,2.0,0
7215,min_diffuse,20,60,3,3,0.05,0.95,0.9488244999798182,16,3.0,0,3.0,0,2.0,1
7216,min_diffuse,20,60,3,3,0.05,0.95,0.9304942999319548,16,3.0,0,2.0,1,3.0,0
7217,min_diffuse,20,60,3,3,0.05,0.95,0.9348048769420432,7,2.0,1,2.0,1,2.0,1
7218,min_diffuse,20,60,3,3,0.05,0.95,0.9370547006464246,25,3.0,0,2.0,1,2.0,1
7219,min_diffuse,20,60,3,3,0.05,0.95,0.9326920083276204,28,3.0,0,2.0,1,2.0,1
7220,min_diffuse,20,60,3,3,0.05,0.95,0.8982450964845345,16,3.0,0,2.0,1,3.0,0
7221,min_diffuse,20,60,3,3,0.05,0.95,0.9367919080260702,30,3.0,0,3.0,0,2.0,1
7222,min_diffuse,20,60,3,3,0.05,0.95,0.9222011549273592,22,3.0,1,3.0,1,3.0,1
7223,min_diffuse,20,60,3,3,0.05,0.95,0.9414230491785236,15,2.0,1,2.0,1,2.0,1
7224,min_diffuse,20,60,3,3,0.05,0.95,0.9418866568335502,44,4.0,0,3.0,1,3.0,1
7225,min_diffuse,20,60,3,3,0.05,0.95,0.8823850848256324,9,2.0,1,2.0,1,2.0,1
7226,min_diffuse,20,60,3,3,0.05,0.95,0.9222770727279792,27,3.0,0,2.0,1,2.0,1
7227,min_diffuse,20,60,3,3,0.05,0.95,0.932414981915068,9,2.0,1,2.0,1,2.0,1
7228,min_diffuse,20,60,3,3,0.05,0.95,0.9447902822826724,16,2.0,1,2.0,1,2.0,1
7229,min_diffuse,20,60,3,3,0.05,0.95,0.9434273145726438,17,2.0,1,2.0,1,2.0,1
7230,min_diffuse,20,60,3,3,0.05,0.95,0.9383622032376774,20,2.0,1,2.0,1,2.0,1
7231,min_diffuse,20,60,3,3,0.05,0.95,0.9460484701453236,7,2.0,1,2.0,1,2.0,1
7232,min_diffuse,20,60,3,3,0.05,0.95,0.8758136516701611,21,3.0,1,3.0,1,3.0,1
7233,min_diffuse,20,60,3,3,0.05,0.95,0.946342371558188,46,3.0,1,3.0,1,3.0,1
7234,min_diffuse,20,60,3,3,0.05,0.95,0.8730399851661782,6,2.0,1,2.0,1,2.0,1
7235,min_diffuse,20,60,3,3,0.05,0.95,0.8721116169689129,15,2.0,1,2.0,1,2.0,1
7236,min_diffuse,20,60,3,3,0.05,0.95,0.8650317279663564,9,2.0,1,2.0,1,2.0,1
7237,min_diffuse,20,60,3,3,0.05,0.95,0.936837295039856,15,3.0,0,2.0,1,2.0,1
7238,min_diffuse,20,60,3,3,0.05,0.95,0.9266407942236844,18,3.0,0,2.0,1,2.0,1
7239,min_diffuse,20,60,3,3,0.05,0.95,0.8192057166788307,15,2.0,1,2.0,1,2.0,1
7240,min_diffuse,20,60,3,3,0.05,0.95,0.9075732873919128,40,3.0,0,3.0,0,2.0,1
7241,min_diffuse,20,60,3,3,0.05,0.95,0.9426156586754636,22,3.0,1,3.0,1,3.0,1
7242,min_diffuse,20,60,3,3,0.05,0.95,0.9481160244222993,20,3.0,0,2.0,1,3.0,0
7243,min_diffuse,20,60,3,3,0.05,0.95,0.9300119039568924,15,2.0,1,2.0,1,2.0,1
7244,min_diffuse,20,60,3,3,0.05,0.95,0.9343054803140792,15,2.0,1,2.0,1,2.0,1
7245,min_diffuse,20,60,3,3,0.05,0.95,0.9479565165850988,30,3.0,1,3.0,1,3.0,1
7246,min_diffuse,20,60,3,3,0.05,0.95,0.9365329861387904,17,3.0,1,3.0,1,3.0,1
7247,min_diffuse,20,60,3,3,0.05,0.95,0.8647144728887337,9,2.0,1,2.0,1,2.0,1
7248,min_diffuse,20,60,3,3,0.05,0.95,0.9458740425578992,23,2.0,1,2.0,1,2.0,1
7249,min_diffuse,20,60,3,3,0.05,0.95,0.9053748716539468,12,2.0,1,2.0,1,2.0,1
7250,min_diffuse,20,60,3,3,0.05,0.95,0.9025077961508968,12,2.0,1,2.0,1,2.0,1
7251,min_diffuse,20,60,3,3,0.05,0.95,0.9488073245517148,11,2.0,1,2.0,1,2.0,1
7252,min_diffuse,20,60,3,3,0.05,0.95,0.8853218469128253,14,2.0,1,2.0,1,2.0,1
7253,min_diffuse,20,60,3,3,0.05,0.95,0.8555980402849883,20,2.0,1,2.0,1,2.0,1
7254,min_diffuse,20,60,3,3,0.05,0.95,0.8893340922312183,15,2.0,1,3.0,0,2.0,1
7255,min_diffuse,20,60,3,3,0.05,0.95,0.8335522351787882,6,2.0,1,2.0,1,2.0,1
7256,min_diffuse,20,60,3,3,0.05,0.95,0.8575914532735823,8,2.0,1,2.0,1,2.0,1
7257,min_diffuse,20,60,3,3,0.05,0.95,0.91762675466732,12,2.0,1,2.0,1,2.0,1
7258,min_diffuse,20,60,3,3,0.05,0.95,0.9468453429833664,29,3.0,1,3.0,1,4.0,0
7259,min_diffuse,20,60,3,3,0.05,0.95,0.9003155466714539,11,2.0,1,2.0,1,2.0,1
7260,min_diffuse,20,60,3,3,0.05,0.95,0.930471083447706,5,2.0,1,2.0,1,2.0,1
7261,min_diffuse,20,60,3,3,0.05,0.95,0.9283920921339908,57,3.0,0,2.0,1,2.0,1
7262,min_diffuse,20,60,3,3,0.05,0.95,0.9369849402636328,27,3.0,1,3.0,1,3.0,1
7263,min_diffuse,20,60,3,3,0.05,0.95,0.9129263396171096,5,2.0,0,1.0,1,2.0,0
7264,min_diffuse,20,60,3,3,0.05,0.95,0.815455827275119,13,2.0,1,2.0,1,2.0,1
7265,min_diffuse,20,60,3,3,0.05,0.95,0.9492532394264224,19,3.0,1,3.0,1,3.0,1
7266,min_diffuse,20,60,3,3,0.05,0.95,0.9357381446744756,10,2.0,1,2.0,1,2.0,1
7267,min_diffuse,20,60,3,3,0.05,0.95,0.925224447192228,16,3.0,1,3.0,1,3.0,1
7268,min_diffuse,20,60,3,3,0.05,0.95,0.8988083664685977,20,3.0,0,2.0,1,2.0,1
7269,min_diffuse,20,60,3,3,0.05,0.95,0.9231493103144556,13,3.0,0,2.0,1,2.0,1
7270,min_diffuse,20,60,3,3,0.05,0.95,0.9044821745389128,14,2.0,1,2.0,1,2.0,1
7271,min_diffuse,20,60,3,3,0.05,0.95,0.9457030971776308,15,2.0,1,2.0,1,2.0,1
7272,min_diffuse,20,60,3,3,0.05,0.95,0.9482701850333474,11,2.0,1,2.0,1,2.0,1
7273,min_diffuse,20,60,3,3,0.05,0.95,0.9416581957617424,22,3.0,1,3.0,1,3.0,1
7274,min_diffuse,20,60,3,3,0.05,0.95,0.9237294657245244,26,3.0,0,2.0,1,2.0,1
7275,min_diffuse,20,60,3,3,0.05,0.95,0.8745249299401893,9,2.0,1,2.0,1,2.0,1
7276,min_diffuse,20,60,3,3,0.05,0.95,0.9337287286654744,31,3.0,1,3.0,1,3.0,1
7277,min_diffuse,20,60,3,3,0.05,0.95,0.9470667458800042,17,2.0,1,2.0,1,3.0,0
7278,min_diffuse,20,60,3,3,0.05,0.95,0.935835106801453,10,2.0,1,2.0,1,2.0,1
7279,min_diffuse,20,60,3,3,0.05,0.95,0.9152727566126944,7,2.0,1,2.0,1,2.0,1
7280,min_diffuse,20,60,3,3,0.05,0.95,0.9398909460570888,59,4.0,1,4.0,1,4.0,1
7281,min_diffuse,20,60,3,3,0.05,0.95,0.935888145329736,52,3.0,1,3.0,1,3.0,1
7282,min_diffuse,20,60,3,3,0.05,0.95,0.8877362661746662,9,2.0,1,2.0,1,2.0,1
7283,min_diffuse,20,60,3,3,0.05,0.95,0.9034345599855804,6,2.0,1,2.0,1,2.0,1
7284,min_diffuse,20,60,3,3,0.05,0.95,0.8929364120130729,14,2.0,1,2.0,1,2.0,1
7285,min_diffuse,20,60,3,3,0.05,0.95,0.935844543972218,59,3.0,1,3.0,1,3.0,1
7286,min_diffuse,20,60,3,3,0.05,0.95,0.9293626463903972,10,2.0,1,2.0,1,2.0,1
7287,min_diffuse,20,60,3,3,0.05,0.95,0.9355656104549004,16,3.0,0,2.0,1,3.0,0
7288,min_diffuse,20,60,3,3,0.05,0.95,0.8834121371056104,22,3.0,0,2.0,1,2.0,1
7289,min_diffuse,20,60,3,3,0.05,0.95,0.9374177908804048,23,3.0,1,3.0,1,3.0,1
7290,min_diffuse,20,60,3,3,0.05,0.95,0.836451826046307,11,2.0,1,2.0,1,2.0,1
7291,min_diffuse,20,60,3,3,0.05,0.95,0.94859639596057,10,2.0,1,2.0,1,2.0,1
7292,min_diffuse,20,60,3,3,0.05,0.95,0.9018033790861624,5,2.0,1,2.0,1,2.0,1
7293,min_diffuse,20,60,3,3,0.05,0.95,0.8825278102007269,11,2.0,1,2.0,1,2.0,1
7294,min_diffuse,20,60,3,3,0.05,0.95,0.9403572139831792,13,2.0,1,2.0,1,2.0,1
7295,min_diffuse,20,60,3,3,0.05,0.95,0.936304895691137,13,2.0,1,2.0,1,2.0,1
7296,min_diffuse,20,60,3,3,0.05,0.95,0.9458479601192898,20,3.0,0,3.0,0,2.0,1
7297,min_diffuse,20,60,3,3,0.05,0.95,0.9248607456804052,22,3.0,0,2.0,1,3.0,0
7298,min_diffuse,20,60,3,3,0.05,0.95,0.944651858624704,30,4.0,1,4.0,1,4.0,1
7299,min_diffuse,20,60,3,3,0.05,0.95,0.918882441645872,19,2.0,1,2.0,1,2.0,1
7300,min_diffuse,20,60,3,3,0.05,0.95,0.9491146656696052,29,3.0,0,2.0,1,2.0,1
7301,min_diffuse,20,60,3,3,0.05,0.95,0.9130534945421332,13,2.0,1,2.0,1,2.0,1
7302,min_diffuse,20,60,3,3,0.05,0.95,0.9031089438978468,5,2.0,1,2.0,1,2.0,1
7303,min_diffuse,20,60,3,3,0.05,0.95,0.927859446198173,16,3.0,0,2.0,1,2.0,1
7304,min_diffuse,20,60,3,3,0.05,0.95,0.9182276729056886,8,2.0,1,2.0,1,2.0,1
7305,min_diffuse,20,60,3,3,0.05,0.95,0.9416106151092796,12,2.0,1,2.0,1,2.0,1
7306,min_diffuse,20,60,3,3,0.05,0.95,0.930470432378978,15,3.0,1,3.0,1,3.0,1
7307,min_diffuse,20,60,3,3,0.05,0.95,0.9363366027924968,21,3.0,1,3.0,1,3.0,1
7308,min_diffuse,20,60,3,3,0.05,0.95,0.8648131656029584,8,2.0,1,2.0,1,2.0,1
7309,min_diffuse,20,60,3,3,0.05,0.95,0.9173102723138096,7,2.0,1,2.0,1,2.0,1
7310,min_diffuse,20,60,3,3,0.05,0.95,0.8953002892195068,6,2.0,1,2.0,1,2.0,1
7311,min_diffuse,20,60,3,3,0.05,0.95,0.927957489776818,5,2.0,1,2.0,1,2.0,1
7312,min_diffuse,20,60,3,3,0.05,0.95,0.8612450690580304,7,2.0,1,2.0,1,2.0,1
7313,min_diffuse,20,60,3,3,0.05,0.95,0.9452870011721062,28,3.0,0,2.0,1,2.0,1
7314,min_diffuse,20,60,3,3,0.05,0.95,0.9385401996350948,32,3.0,1,3.0,1,3.0,1
7315,min_diffuse,20,60,3,3,0.05,0.95,0.8704234899140808,9,2.0,1,2.0,1,2.0,1
7316,min_diffuse,20,60,3,3,0.05,0.95,0.9029539168662458,12,2.0,1,2.0,1,2.0,1
7317,min_diffuse,20,60,3,3,0.05,0.95,0.7457012033263722,6,2.0,1,2.0,1,2.0,1
7318,min_diffuse,20,60,3,3,0.05,0.95,0.9479605646734236,40,3.0,1,3.0,1,3.0,1
7319,min_diffuse,20,60,3,3,0.05,0.95,0.8994103644069945,6,2.0,1,2.0,1,2.0,1
7320,min_diffuse,20,60,3,3,0.05,0.95,0.868478394921746,7,2.0,1,2.0,1,2.0,1
7321,min_diffuse,20,60,3,3,0.05,0.95,0.8879808681776347,12,2.0,1,2.0,1,2.0,1
7322,min_diffuse,20,60,3,3,0.05,0.95,0.8344303491339518,11,2.0,1,2.0,1,2.0,1
7323,min_diffuse,20,60,3,3,0.05,0.95,0.888360852449422,17,3.0,0,2.0,1,2.0,1
7324,min_diffuse,20,60,3,3,0.05,0.95,0.9403692642667332,21,2.0,1,2.0,1,2.0,1
7325,min_diffuse,20,60,3,3,0.05,0.95,0.8640496834575921,5,2.0,1,2.0,1,2.0,1
7326,min_diffuse,20,60,3,3,0.05,0.95,0.9436926550123031,41,3.0,1,3.0,1,3.0,1
7327,min_diffuse,20,60,3,3,0.05,0.95,0.8882892406270186,26,3.0,1,3.0,1,3.0,1
7328,min_diffuse,20,60,3,3,0.05,0.95,0.8163830813479913,12,2.0,1,2.0,1,2.0,1
7329,min_diffuse,20,60,3,3,0.05,0.95,0.929844242151918,18,2.0,1,2.0,1,2.0,1
7330,min_diffuse,20,60,3,3,0.05,0.95,0.9151949406277312,16,3.0,0,2.0,1,3.0,0
7331,min_diffuse,20,60,3,3,0.05,0.95,0.8450141490413976,11,2.0,1,2.0,1,2.0,1
7332,min_diffuse,20,60,3,3,0.05,0.95,0.8727880374879624,9,2.0,1,2.0,1,2.0,1
7333,min_diffuse,20,60,3,3,0.05,0.95,0.8598511665896734,13,2.0,1,2.0,1,2.0,1
7334,min_diffuse,20,60,3,3,0.05,0.95,0.8938713566700383,11,2.0,1,2.0,1,2.0,1
7335,min_diffuse,20,60,3,3,0.05,0.95,0.9417714397049204,29,3.0,1,3.0,1,3.0,1
7336,min_diffuse,20,60,3,3,0.05,0.95,0.9383761613526184,11,2.0,1,2.0,1,2.0,1
7337,min_diffuse,20,60,3,3,0.05,0.95,0.9375956414634276,11,2.0,1,2.0,1,3.0,0
7338,min_diffuse,20,60,3,3,0.05,0.95,0.8993930690370766,5,2.0,1,2.0,1,2.0,1
7339,min_diffuse,20,60,3,3,0.05,0.95,0.927333109788987,23,2.0,1,2.0,1,2.0,1
7340,min_diffuse,20,60,3,3,0.05,0.95,0.8984783636667844,19,2.0,1,2.0,1,2.0,1
7341,min_diffuse,20,60,3,3,0.05,0.95,0.9016326736365924,6,2.0,1,2.0,1,2.0,1
7342,min_diffuse,20,60,3,3,0.05,0.95,0.9325614421054575,29,3.0,0,2.0,1,2.0,1
7343,min_diffuse,20,60,3,3,0.05,0.95,0.9356451001708512,16,3.0,1,3.0,1,3.0,1
7344,min_diffuse,20,60,3,3,0.05,0.95,0.9412854782668006,19,2.0,1,2.0,1,2.0,1
7345,min_diffuse,20,60,3,3,0.05,0.95,0.9163031572008656,9,2.0,1,2.0,1,2.0,1
7346,min_diffuse,20,60,3,3,0.05,0.95,0.9139962307628884,6,2.0,1,2.0,1,2.0,1
7347,min_diffuse,20,60,3,3,0.05,0.95,0.881116494963254,19,2.0,1,2.0,1,2.0,1
7348,min_diffuse,20,60,3,3,0.05,0.95,0.923496966447772,12,2.0,1,2.0,1,2.0,1
7349,min_diffuse,20,60,3,3,0.05,0.95,0.9422991583118808,15,2.0,1,2.0,1,2.0,1
7350,min_diffuse,20,60,3,3,0.05,0.95,0.9304661998884506,53,3.0,0,2.0,1,2.0,1
7351,min_diffuse,20,60,3,3,0.05,0.95,0.939116284990228,62,3.0,1,3.0,1,3.0,1
7352,min_diffuse,20,60,3,3,0.05,0.95,0.9134370420391336,27,3.0,0,2.0,1,2.0,1
7353,min_diffuse,20,60,3,3,0.05,0.95,0.9369484816550142,22,3.0,1,3.0,1,3.0,1
7354,min_diffuse,20,60,3,3,0.05,0.95,0.9117944930091672,16,3.0,1,3.0,1,3.0,1
7355,min_diffuse,20,60,3,3,0.05,0.95,0.8492580323430314,12,3.0,0,3.0,0,2.0,1
7356,min_diffuse,20,60,3,3,0.05,0.95,0.9370280618729254,29,3.0,1,3.0,1,3.0,1
7357,min_diffuse,20,60,3,3,0.05,0.95,0.8708077122133221,14,2.0,1,2.0,1,2.0,1
7358,min_diffuse,20,60,3,3,0.05,0.95,0.8871750478294119,13,3.0,0,2.0,1,2.0,1
7359,min_diffuse,20,60,3,3,0.05,0.95,0.9196418548541856,47,4.0,0,3.0,1,3.0,1
7360,min_diffuse,20,60,3,3,0.05,0.95,0.9083028934801516,31,3.0,0,3.0,0,2.0,1
7361,min_diffuse,20,60,3,3,0.05,0.95,0.9427963835154558,19,3.0,0,2.0,1,2.0,1
7362,min_diffuse,20,60,3,3,0.05,0.95,0.933441694321239,14,2.0,1,2.0,1,2.0,1
7363,min_diffuse,20,60,3,3,0.05,0.95,0.9196118837658088,68,3.0,1,3.0,1,3.0,1
7364,min_diffuse,20,60,3,3,0.05,0.95,0.9327171889439336,9,2.0,1,2.0,1,2.0,1
7365,min_diffuse,20,60,3,3,0.05,0.95,0.9074520186924306,8,2.0,1,2.0,1,2.0,1
7366,min_diffuse,20,60,3,3,0.05,0.95,0.9239589300766776,13,2.0,1,2.0,1,2.0,1
7367,min_diffuse,20,60,3,3,0.05,0.95,0.8264220675353845,9,2.0,1,2.0,1,2.0,1
7368,min_diffuse,20,60,3,3,0.05,0.95,0.9364701913955514,13,2.0,1,2.0,1,2.0,1
7369,min_diffuse,20,60,3,3,0.05,0.95,0.9190916163825392,10,2.0,1,2.0,1,2.0,1
7370,min_diffuse,20,60,3,3,0.05,0.95,0.931880405116154,28,3.0,1,3.0,1,3.0,1
7371,min_diffuse,20,60,3,3,0.05,0.95,0.8795499652644364,14,3.0,0,2.0,1,3.0,0
7372,min_diffuse,20,60,3,3,0.05,0.95,0.9218257030238308,15,2.0,1,2.0,1,2.0,1
7373,min_diffuse,20,60,3,3,0.05,0.95,0.9105426014435816,15,2.0,1,2.0,1,2.0,1
7374,min_diffuse,20,60,3,3,0.05,0.95,0.8790888979226892,11,2.0,1,2.0,1,2.0,1
7375,min_diffuse,20,60,3,3,0.05,0.95,0.8933808433803884,7,2.0,1,2.0,1,2.0,1
7376,min_diffuse,20,60,3,3,0.05,0.95,0.936812263673028,83,4.0,0,3.0,1,3.0,1
7377,min_diffuse,20,60,3,3,0.05,0.95,0.8806923792515905,10,2.0,1,2.0,1,2.0,1
7378,min_diffuse,20,60,3,3,0.05,0.95,0.9423007668303104,11,2.0,1,2.0,1,3.0,0
7379,min_diffuse,20,60,3,3,0.05,0.95,0.9217368198678488,11,2.0,1,2.0,1,2.0,1
7380,min_diffuse,20,60,3,3,0.05,0.95,0.949519193474552,46,4.0,0,3.0,1,3.0,1
7381,min_diffuse,20,60,3,3,0.05,0.95,0.9055480241757088,8,2.0,1,2.0,1,2.0,1
7382,min_diffuse,20,60,3,3,0.05,0.95,0.9409867091656288,27,3.0,1,3.0,1,3.0,1
7383,min_diffuse,20,60,3,3,0.05,0.95,0.9006808493113574,29,3.0,0,2.0,1,2.0,1
7384,min_diffuse,20,60,3,3,0.05,0.95,0.932900132497772,7,2.0,1,2.0,1,2.0,1
7385,min_diffuse,20,60,3,3,0.05,0.95,0.9309768097639424,13,2.0,1,2.0,1,2.0,1
7386,min_diffuse,20,60,3,3,0.05,0.95,0.9399558195600808,35,3.0,1,3.0,1,3.0,1
7387,min_diffuse,20,60,3,3,0.05,0.95,0.9260835353241172,23,3.0,0,2.0,1,3.0,0
7388,min_diffuse,20,60,3,3,0.05,0.95,0.946254495799529,18,3.0,0,2.0,1,3.0,0
7389,min_diffuse,20,60,3,3,0.05,0.95,0.8447560074323114,10,2.0,1,2.0,1,2.0,1
7390,min_diffuse,20,60,3,3,0.05,0.95,0.9458910184522852,40,3.0,1,3.0,1,3.0,1
7391,min_diffuse,20,60,3,3,0.05,0.95,0.9270274559479688,17,3.0,1,3.0,1,3.0,1
7392,min_diffuse,20,60,3,3,0.05,0.95,0.9439922787413862,68,3.0,1,3.0,1,3.0,1
7393,min_diffuse,20,60,3,3,0.05,0.95,0.9411304701226264,25,3.0,0,2.0,1,2.0,1
7394,min_diffuse,20,60,3,3,0.05,0.95,0.933064829286543,6,2.0,1,2.0,1,2.0,1
7395,min_diffuse,20,60,3,3,0.05,0.95,0.9413347421286254,8,2.0,1,2.0,1,2.0,1
7396,min_diffuse,20,60,3,3,0.05,0.95,0.8437101992667645,12,2.0,1,2.0,1,2.0,1
7397,min_diffuse,20,60,3,3,0.05,0.95,0.8685139544148319,6,2.0,0,1.0,1,2.0,0
7398,min_diffuse,20,60,3,3,0.05,0.95,0.9445727395371408,15,2.0,1,2.0,1,2.0,1
7399,min_diffuse,20,60,3,3,0.05,0.95,0.8290850170791608,6,2.0,1,2.0,1,2.0,1
7400,min_diffuse,20,60,3,3,0.05,0.95,0.8937964370479027,15,2.0,1,2.0,1,2.0,1
7401,min_diffuse,20,60,3,3,0.05,0.95,0.8737041503181723,14,2.0,1,2.0,1,2.0,1
7402,min_diffuse,20,60,3,3,0.05,0.95,0.9295754517854756,7,2.0,1,2.0,1,2.0,1
7403,min_diffuse,20,60,3,3,0.05,0.95,0.908504269488378,16,3.0,0,2.0,1,3.0,0
7404,min_diffuse,20,60,3,3,0.05,0.95,0.8891335029232139,21,3.0,0,2.0,1,2.0,1
7405,min_diffuse,20,60,3,3,0.05,0.95,0.886205261753991,18,3.0,0,2.0,1,2.0,1
7406,min_diffuse,20,60,3,3,0.05,0.95,0.8535223517354379,7,2.0,1,2.0,1,2.0,1
7407,min_diffuse,20,60,3,3,0.05,0.95,0.9416529957175638,18,3.0,0,2.0,1,3.0,0
7408,min_diffuse,20,60,3,3,0.05,0.95,0.9029295542607368,12,2.0,1,2.0,1,2.0,1
7409,min_diffuse,20,60,3,3,0.05,0.95,0.9264279290235432,10,2.0,1,2.0,1,3.0,0
7410,min_diffuse,20,60,3,3,0.05,0.95,0.786707169978381,4,2.0,1,2.0,1,2.0,1
7411,min_diffuse,20,60,3,3,0.05,0.95,0.8886773398637562,13,2.0,1,2.0,1,2.0,1
7412,min_diffuse,20,60,3,3,0.05,0.95,0.8917213301179259,14,2.0,1,2.0,1,2.0,1
7413,min_diffuse,20,60,3,3,0.05,0.95,0.9360337460676597,28,3.0,0,3.0,0,2.0,1
7414,min_diffuse,20,60,3,3,0.05,0.95,0.9244540968953044,17,3.0,0,2.0,1,2.0,1
7415,min_diffuse,20,60,3,3,0.05,0.95,0.9293381755778386,18,3.0,0,3.0,0,2.0,1
7416,min_diffuse,20,60,3,3,0.05,0.95,0.9050381529465013,27,3.0,0,3.0,0,2.0,1
7417,min_diffuse,20,60,3,3,0.05,0.95,0.8698119294548167,21,3.0,0,2.0,1,3.0,0
7418,min_diffuse,20,60,3,3,0.05,0.95,0.9490345326021256,14,3.0,0,2.0,1,2.0,1
7419,min_diffuse,20,60,3,3,0.05,0.95,0.8913135400496958,6,2.0,1,2.0,1,2.0,1
7420,min_diffuse,20,60,3,3,0.05,0.95,0.9011706075229944,12,2.0,1,2.0,1,3.0,0
7421,min_diffuse,20,60,3,3,0.05,0.95,0.8953932877465735,20,2.0,1,2.0,1,2.0,1
7422,min_diffuse,20,60,3,3,0.05,0.95,0.8151036710807148,5,2.0,1,2.0,1,2.0,1
7423,min_diffuse,20,60,3,3,0.05,0.95,0.8168583921899709,5,2.0,1,2.0,1,2.0,1
7424,min_diffuse,20,60,3,3,0.05,0.95,0.9219025249740936,26,2.0,1,2.0,1,2.0,1
7425,min_diffuse,20,60,3,3,0.05,0.95,0.9434341633167718,29,3.0,1,3.0,1,3.0,1
7426,min_diffuse,20,60,3,3,0.05,0.95,0.932048675188242,9,2.0,1,2.0,1,2.0,1
7427,min_diffuse,20,60,3,3,0.05,0.95,0.8891971152513629,11,2.0,1,2.0,1,2.0,1
7428,min_diffuse,20,60,3,3,0.05,0.95,0.94454271385239,54,3.0,0,3.0,0,2.0,1
7429,min_diffuse,20,60,3,3,0.05,0.95,0.8879577798120283,6,2.0,1,2.0,1,2.0,1
7430,min_diffuse,20,60,3,3,0.05,0.95,0.904299752442948,8,2.0,1,2.0,1,2.0,1
7431,min_diffuse,20,60,3,3,0.05,0.95,0.9348707401493794,20,2.0,1,2.0,1,2.0,1
7432,min_diffuse,20,60,3,3,0.05,0.95,0.9411221340426562,20,3.0,1,3.0,1,3.0,1
7433,min_diffuse,20,60,3,3,0.05,0.95,0.94187210114216,13,2.0,1,3.0,0,3.0,0
7434,min_diffuse,20,60,3,3,0.05,0.95,0.8757951020778378,8,2.0,1,2.0,1,2.0,1
7435,min_diffuse,20,60,3,3,0.05,0.95,0.8857500087365598,12,2.0,1,2.0,1,2.0,1
7436,min_diffuse,20,60,3,3,0.05,0.95,0.8535657964468663,11,2.0,1,2.0,1,2.0,1
7437,min_diffuse,20,60,3,3,0.05,0.95,0.8321530765844681,12,2.0,1,2.0,1,2.0,1
7438,min_diffuse,20,60,3,3,0.05,0.95,0.94373405866244,19,3.0,0,2.0,1,2.0,1
7439,min_diffuse,20,60,3,3,0.05,0.95,0.7519498847047767,7,2.0,1,2.0,1,2.0,1
7440,min_diffuse,20,60,3,3,0.05,0.95,0.9262688091734124,9,2.0,1,2.0,1,2.0,1
7441,min_diffuse,20,60,3,3,0.05,0.95,0.9334253624267376,6,2.0,1,2.0,1,2.0,1
7442,min_diffuse,20,60,3,3,0.05,0.95,0.945512347023857,37,3.0,0,3.0,0,2.0,1
7443,min_diffuse,20,60,3,3,0.05,0.95,0.9498638091429442,67,5.0,1,5.0,1,5.0,1
7444,min_diffuse,20,60,3,3,0.05,0.95,0.8512431734614038,7,2.0,1,2.0,1,2.0,1
7445,min_diffuse,20,60,3,3,0.05,0.95,0.907858881148262,16,2.0,1,2.0,1,2.0,1
7446,min_diffuse,20,60,3,3,0.05,0.95,0.8815797907905711,23,3.0,0,3.0,0,2.0,1
7447,min_diffuse,20,60,3,3,0.05,0.95,0.9222984157348556,14,3.0,1,3.0,1,3.0,1
7448,min_diffuse,20,60,3,3,0.05,0.95,0.9308305846508153,8,2.0,1,2.0,1,2.0,1
7449,min_diffuse,20,60,3,3,0.05,0.95,0.9466303830439216,15,3.0,0,2.0,1,3.0,0
7450,min_diffuse,20,60,3,3,0.05,0.95,0.8878526948283435,6,2.0,1,2.0,1,2.0,1
7451,min_diffuse,20,60,3,3,0.05,0.95,0.9408264567131674,45,4.0,0,3.0,1,3.0,1
7452,min_diffuse,20,60,3,3,0.05,0.95,0.9168168916080486,4,2.0,0,1.0,1,2.0,0
7453,min_diffuse,20,60,3,3,0.05,0.95,0.9001731999430452,12,2.0,1,2.0,1,2.0,1
7454,min_diffuse,20,60,3,3,0.05,0.95,0.9288859969778548,35,3.0,0,3.0,0,2.0,1
7455,min_diffuse,20,60,3,3,0.05,0.95,0.9037037713949978,10,2.0,1,2.0,1,2.0,1
7456,min_diffuse,20,60,3,3,0.05,0.95,0.8990024972763864,13,2.0,1,2.0,1,2.0,1
7457,min_diffuse,20,60,3,3,0.05,0.95,0.8002987799385606,5,2.0,1,2.0,1,2.0,1
7458,min_diffuse,20,60,3,3,0.05,0.95,0.9448240445797343,13,2.0,1,2.0,1,2.0,1
7459,min_diffuse,20,60,3,3,0.05,0.95,0.853470600329107,13,2.0,1,2.0,1,2.0,1
7460,min_diffuse,20,60,3,3,0.05,0.95,0.9312921152113304,29,3.0,1,3.0,1,3.0,1
7461,min_diffuse,20,60,3,3,0.05,0.95,0.9414974156363508,76,4.0,1,4.0,1,4.0,1
7462,min_diffuse,20,60,3,3,0.05,0.95,0.9200974076758236,11,2.0,1,3.0,0,3.0,0
7463,min_diffuse,20,60,3,3,0.05,0.95,0.9379734344278676,7,2.0,1,2.0,1,2.0,1
7464,min_diffuse,20,60,3,3,0.05,0.95,0.9022389946753412,19,3.0,0,2.0,1,2.0,1
7465,min_diffuse,20,60,3,3,0.05,0.95,0.8826741095118649,5,2.0,0,1.0,1,2.0,0
7466,min_diffuse,20,60,3,3,0.05,0.95,0.9373940755289568,8,2.0,1,2.0,1,2.0,1
7467,min_diffuse,20,60,3,3,0.05,0.95,0.7105619082815761,7,2.0,1,2.0,1,2.0,1
7468,min_diffuse,20,60,3,3,0.05,0.95,0.926605688661046,32,3.0,1,3.0,1,3.0,1
7469,min_diffuse,20,60,3,3,0.05,0.95,0.9375213912091346,52,3.0,1,3.0,1,3.0,1
7470,min_diffuse,20,60,3,3,0.05,0.95,0.9483905135764016,42,3.0,1,3.0,1,3.0,1
7471,min_diffuse,20,60,3,3,0.05,0.95,0.8706897083664258,10,2.0,1,2.0,1,2.0,1
7472,min_diffuse,20,60,3,3,0.05,0.95,0.8368753408748967,9,2.0,1,2.0,1,2.0,1
7473,min_diffuse,20,60,3,3,0.05,0.95,0.8959759847990277,13,2.0,1,2.0,1,2.0,1
7474,min_diffuse,20,60,3,3,0.05,0.95,0.937893855374657,9,2.0,1,2.0,1,2.0,1
7475,min_diffuse,20,60,3,3,0.05,0.95,0.9438295041034978,51,4.0,0,3.0,1,3.0,1
7476,min_diffuse,20,60,3,3,0.05,0.95,0.8478226338875144,6,2.0,1,2.0,1,2.0,1
7477,min_diffuse,20,60,3,3,0.05,0.95,0.942086861610236,9,2.0,1,2.0,1,2.0,1
7478,min_diffuse,20,60,3,3,0.05,0.95,0.9445251684834034,49,3.0,0,3.0,0,2.0,1
7479,min_diffuse,20,60,3,3,0.05,0.95,0.8750425700856174,13,2.0,1,2.0,1,2.0,1
7480,min_diffuse,20,60,3,3,0.05,0.95,0.9454173637838008,12,2.0,1,2.0,1,2.0,1
7481,min_diffuse,20,60,3,3,0.05,0.95,0.9089210403773528,42,3.0,0,3.0,0,2.0,1
7482,min_diffuse,20,60,3,3,0.05,0.95,0.8989679326782486,12,3.0,0,2.0,1,2.0,1
7483,min_diffuse,20,60,3,3,0.05,0.95,0.9439814974272004,34,3.0,1,3.0,1,3.0,1
7484,min_diffuse,20,60,3,3,0.05,0.95,0.9242341756082167,14,2.0,1,2.0,1,2.0,1
7485,min_diffuse,20,60,3,3,0.05,0.95,0.9351235733431188,21,3.0,0,3.0,0,2.0,1
7486,min_diffuse,20,60,3,3,0.05,0.95,0.8607102253029939,3,1.0,1,1.0,1,1.0,1
7487,min_diffuse,20,60,3,3,0.05,0.95,0.8153727601840295,9,2.0,1,2.0,1,2.0,1
7488,min_diffuse,20,60,3,3,0.05,0.95,0.93773478062505,43,3.0,1,3.0,1,3.0,1
7489,min_diffuse,20,60,3,3,0.05,0.95,0.917703354037768,11,2.0,1,2.0,1,2.0,1
7490,min_diffuse,20,60,3,3,0.05,0.95,0.925913902937725,9,2.0,1,2.0,1,3.0,0
7491,min_diffuse,20,60,3,3,0.05,0.95,0.929742700388208,17,2.0,1,2.0,1,2.0,1
7492,min_diffuse,20,60,3,3,0.05,0.95,0.8708364942888769,20,2.0,1,2.0,1,2.0,1
7493,min_diffuse,20,60,3,3,0.05,0.95,0.9374767078067096,4,2.0,0,1.0,1,2.0,0
7494,min_diffuse,20,60,3,3,0.05,0.95,0.9142231958582208,35,3.0,0,2.0,1,3.0,0
7495,min_diffuse,20,60,3,3,0.05,0.95,0.7344480817005454,5,2.0,1,2.0,1,2.0,1
7496,min_diffuse,20,60,3,3,0.05,0.95,0.930845925607786,17,3.0,0,2.0,1,2.0,1
7497,min_diffuse,20,60,3,3,0.05,0.95,0.9117003438630864,17,2.0,1,2.0,1,2.0,1
7498,min_diffuse,20,60,3,3,0.05,0.95,0.8955763447102274,12,2.0,1,2.0,1,2.0,1
7499,min_diffuse,20,60,3,3,0.05,0.95,0.9390668516880856,32,3.0,1,3.0,1,3.0,1
7500,min_diffuse,20,60,3,3,0.05,0.95,0.9299781044061084,12,2.0,1,2.0,1,2.0,1
7501,min_diffuse,20,60,3,3,0.05,0.95,0.9062024778278076,12,2.0,1,2.0,1,2.0,1
7502,min_diffuse,20,60,3,3,0.05,0.95,0.8005238767645666,7,2.0,1,2.0,1,2.0,1
7503,min_diffuse,20,60,3,3,0.05,0.95,0.8804571029947963,6,2.0,1,2.0,1,2.0,1
7504,min_diffuse,20,60,3,3,0.05,0.95,0.9435732464990504,13,2.0,1,2.0,1,2.0,1
7505,min_diffuse,20,60,3,3,0.05,0.95,0.8301684292768686,7,2.0,1,2.0,1,2.0,1
7506,min_diffuse,20,60,3,3,0.05,0.95,0.8863558505628074,17,3.0,0,2.0,1,2.0,1
7507,min_diffuse,20,60,3,3,0.05,0.95,0.9419644061221424,38,3.0,1,3.0,1,3.0,1
7508,min_diffuse,20,60,3,3,0.05,0.95,0.9185070897135152,13,3.0,0,3.0,0,2.0,1
7509,min_diffuse,20,60,3,3,0.05,0.95,0.9338828009731668,34,3.0,0,2.0,1,2.0,1
7510,min_diffuse,20,60,3,3,0.05,0.95,0.8783392745176868,6,2.0,1,2.0,1,2.0,1
7511,min_diffuse,20,60,3,3,0.05,0.95,0.8926314683762412,14,2.0,1,2.0,1,2.0,1
7512,min_diffuse,20,60,3,3,0.05,0.95,0.9368604612543092,17,3.0,0,2.0,1,3.0,0
7513,min_diffuse,20,60,3,3,0.05,0.95,0.7796466643900205,15,2.0,1,2.0,1,2.0,1
7514,min_diffuse,20,60,3,3,0.05,0.95,0.8873040166387155,20,3.0,1,3.0,1,3.0,1
7515,min_diffuse,20,60,3,3,0.05,0.95,0.9490621430877414,7,2.0,1,2.0,1,2.0,1
7516,min_diffuse,20,60,3,3,0.05,0.95,0.9476942418004056,31,2.0,1,2.0,1,2.0,1
7517,min_diffuse,20,60,3,3,0.05,0.95,0.9359483220119056,22,3.0,1,3.0,1,3.0,1
7518,min_diffuse,20,60,3,3,0.05,0.95,0.9336706762562602,7,2.0,1,2.0,1,2.0,1
7519,min_diffuse,20,60,3,3,0.05,0.95,0.9251836709687884,15,3.0,0,2.0,1,2.0,1
7520,min_diffuse,20,60,3,3,0.05,0.95,0.8927038293455754,5,2.0,1,2.0,1,2.0,1
7521,min_diffuse,20,60,3,3,0.05,0.95,0.94260852465116,25,3.0,1,3.0,1,3.0,1
7522,min_diffuse,20,60,3,3,0.05,0.95,0.932513725692936,21,3.0,1,3.0,1,3.0,1
7523,min_diffuse,20,60,3,3,0.05,0.95,0.9408853527583374,13,2.0,1,2.0,1,2.0,1
7524,min_diffuse,20,60,3,3,0.05,0.95,0.906519055348168,22,3.0,1,3.0,1,3.0,1
7525,min_diffuse,20,60,3,3,0.05,0.95,0.9419428122062032,16,3.0,1,3.0,1,3.0,1
7526,min_diffuse,20,60,3,3,0.05,0.95,0.911104166130148,9,2.0,1,2.0,1,2.0,1
7527,min_diffuse,20,60,3,3,0.05,0.95,0.8696462497140419,8,2.0,1,2.0,1,2.0,1
7528,min_diffuse,20,60,3,3,0.05,0.95,0.9399824067841004,18,3.0,0,2.0,1,3.0,0
7529,min_diffuse,20,60,3,3,0.05,0.95,0.8042150896112145,7,2.0,1,2.0,1,2.0,1
7530,min_diffuse,20,60,3,3,0.05,0.95,0.9305330550757132,11,2.0,1,2.0,1,2.0,1
7531,min_diffuse,20,60,3,3,0.05,0.95,0.93931270517168,28,4.0,0,3.0,1,3.0,1
7532,min_diffuse,20,60,3,3,0.05,0.95,0.9416911613662436,25,3.0,1,3.0,1,3.0,1
7533,min_diffuse,20,60,3,3,0.05,0.95,0.9397416692902874,37,3.0,1,3.0,1,3.0,1
7534,min_diffuse,20,60,3,3,0.05,0.95,0.9194030021488746,20,2.0,1,2.0,1,2.0,1
7535,min_diffuse,20,60,3,3,0.05,0.95,0.8168379741243712,13,2.0,1,2.0,1,2.0,1
7536,min_diffuse,20,60,3,3,0.05,0.95,0.8788052927306783,12,2.0,1,2.0,1,2.0,1
7537,min_diffuse,20,60,3,3,0.05,0.95,0.9184801585256356,20,2.0,1,2.0,1,2.0,1
7538,min_diffuse,20,60,3,3,0.05,0.95,0.934265771921356,7,2.0,1,2.0,1,2.0,1
7539,min_diffuse,20,60,3,3,0.05,0.95,0.9366555137803484,28,3.0,0,2.0,1,3.0,0
7540,min_diffuse,20,60,3,3,0.05,0.95,0.9487482226424973,22,3.0,1,3.0,1,3.0,1
7541,min_diffuse,20,60,3,3,0.05,0.95,0.9447825620780042,73,5.0,1,5.0,1,5.0,1
7542,min_diffuse,20,60,3,3,0.05,0.95,0.9469328967937424,10,2.0,1,2.0,1,2.0,1
7543,min_diffuse,20,60,3,3,0.05,0.95,0.9295517479773048,29,3.0,0,2.0,1,2.0,1
7544,min_diffuse,20,60,3,3,0.05,0.95,0.9465601599886984,64,4.0,1,4.0,1,4.0,1
7545,min_diffuse,20,60,3,3,0.05,0.95,0.8828181667169744,15,2.0,1,2.0,1,2.0,1
7546,min_diffuse,20,60,3,3,0.05,0.95,0.9388636670881644,44,4.0,0,4.0,0,3.0,1
7547,min_diffuse,20,60,3,3,0.05,0.95,0.9325032764209072,19,3.0,1,3.0,1,3.0,1
7548,min_diffuse,20,60,3,3,0.05,0.95,0.9479767934016609,10,2.0,1,2.0,1,2.0,1
7549,min_diffuse,20,60,3,3,0.05,0.95,0.9476090280038746,18,3.0,1,3.0,1,3.0,1
7550,min_diffuse,20,60,3,3,0.05,0.95,0.947645986953858,11,2.0,1,2.0,1,2.0,1
7551,min_diffuse,20,60,3,3,0.05,0.95,0.9346217062404844,37,3.0,0,3.0,0,2.0,1
7552,min_diffuse,20,60,3,3,0.05,0.95,0.9390220021371108,15,3.0,1,3.0,1,3.0,1
7553,min_diffuse,20,60,3,3,0.05,0.95,0.6434581999109208,3,1.0,1,1.0,1,1.0,1
7554,min_diffuse,20,60,3,3,0.05,0.95,0.9424479749744032,19,3.0,0,2.0,1,2.0,1
7555,min_diffuse,20,60,3,3,0.05,0.95,0.9006610656208925,9,2.0,1,2.0,1,2.0,1
7556,min_diffuse,20,60,3,3,0.05,0.95,0.9180878344907902,21,3.0,0,2.0,1,2.0,1
7557,min_diffuse,20,60,3,3,0.05,0.95,0.9039534851535324,39,3.0,0,3.0,0,2.0,1
7558,min_diffuse,20,60,3,3,0.05,0.95,0.914134993352779,11,2.0,1,2.0,1,3.0,0
7559,min_diffuse,20,60,3,3,0.05,0.95,0.8950193070150565,16,2.0,1,2.0,1,2.0,1
7560,min_diffuse,20,60,3,3,0.05,0.95,0.9366231712196316,9,2.0,1,2.0,1,2.0,1
7561,min_diffuse,20,60,3,3,0.05,0.95,0.9315342263989724,11,2.0,1,2.0,1,3.0,0
7562,min_diffuse,20,60,3,3,0.05,0.95,0.9032931938022496,23,3.0,1,3.0,1,3.0,1
7563,min_diffuse,20,60,3,3,0.05,0.95,0.8095803527513684,8,2.0,0,2.0,0,1.0,1
7564,min_diffuse,20,60,3,3,0.05,0.95,0.942988481426878,14,3.0,0,3.0,0,2.0,1
7565,min_diffuse,20,60,3,3,0.05,0.95,0.8152940414705896,7,2.0,1,2.0,1,2.0,1
7566,min_diffuse,20,60,3,3,0.05,0.95,0.908179043342436,15,3.0,0,2.0,1,2.0,1
7567,min_diffuse,20,60,3,3,0.05,0.95,0.9478105673686265,18,3.0,1,3.0,1,3.0,1
7568,min_diffuse,20,60,3,3,0.05,0.95,0.9120981330022812,35,3.0,1,3.0,1,3.0,1
7569,min_diffuse,20,60,3,3,0.05,0.95,0.9415460332535996,8,2.0,0,1.0,1,1.0,1
7570,min_diffuse,20,60,3,3,0.05,0.95,0.938574022215688,33,3.0,0,3.0,0,2.0,1
7571,min_diffuse,20,60,3,3,0.05,0.95,0.9008745892116492,5,2.0,1,2.0,1,2.0,1
7572,min_diffuse,20,60,3,3,0.05,0.95,0.894364759124793,11,2.0,1,2.0,1,2.0,1
7573,min_diffuse,20,60,3,3,0.05,0.95,0.9399623813337142,9,2.0,1,2.0,1,2.0,1
7574,min_diffuse,20,60,3,3,0.05,0.95,0.9394586647897428,42,3.0,1,3.0,1,3.0,1
7575,min_diffuse,20,60,3,3,0.05,0.95,0.8599628258677319,24,3.0,0,2.0,1,2.0,1
7576,min_diffuse,20,60,3,3,0.05,0.95,0.8788172804292488,12,2.0,1,2.0,1,2.0,1
7577,min_diffuse,20,60,3,3,0.05,0.95,0.94133895217536,10,2.0,1,2.0,1,2.0,1
7578,min_diffuse,20,60,3,3,0.05,0.95,0.9423106078767612,13,2.0,1,2.0,1,2.0,1
7579,min_diffuse,20,60,3,3,0.05,0.95,0.8306484789849694,6,2.0,1,2.0,1,2.0,1
7580,min_diffuse,20,60,3,3,0.05,0.95,0.9306824073462434,7,2.0,1,2.0,1,2.0,1
7581,min_diffuse,20,60,3,3,0.05,0.95,0.949543560061184,54,3.0,1,3.0,1,3.0,1
7582,min_diffuse,20,60,3,3,0.05,0.95,0.9364322673713944,19,2.0,1,2.0,1,2.0,1
7583,min_diffuse,20,60,3,3,0.05,0.95,0.9413031874140012,36,3.0,1,3.0,1,3.0,1
7584,min_diffuse,20,60,3,3,0.05,0.95,0.8443979626846956,8,2.0,1,2.0,1,2.0,1
7585,min_diffuse,20,60,3,3,0.05,0.95,0.9208861926849016,32,3.0,0,3.0,0,2.0,1
7586,min_diffuse,20,60,3,3,0.05,0.95,0.9273509363912829,29,3.0,0,2.0,1,2.0,1
7587,min_diffuse,20,60,3,3,0.05,0.95,0.9433874462492852,36,3.0,0,3.0,0,2.0,1
7588,min_diffuse,20,60,3,3,0.05,0.95,0.8953890057387112,16,2.0,1,2.0,1,2.0,1
7589,min_diffuse,20,60,3,3,0.05,0.95,0.858211692402261,27,3.0,1,3.0,1,3.0,1
7590,min_diffuse,20,60,3,3,0.05,0.95,0.9261441749429326,18,3.0,1,3.0,1,3.0,1
7591,min_diffuse,20,60,3,3,0.05,0.95,0.9009436268637052,16,3.0,0,2.0,1,3.0,0
7592,min_diffuse,20,60,3,3,0.05,0.95,0.9021777505740904,26,3.0,0,2.0,1,2.0,1
7593,min_diffuse,20,60,3,3,0.05,0.95,0.9169995324070084,14,3.0,0,2.0,1,3.0,0
7594,min_diffuse,20,60,3,3,0.05,0.95,0.8616971769415313,6,2.0,1,2.0,1,2.0,1
7595,min_diffuse,20,60,3,3,0.05,0.95,0.8593722609697491,13,2.0,1,2.0,1,2.0,1
7596,min_diffuse,20,60,3,3,0.05,0.95,0.8991666914897105,4,2.0,0,1.0,1,2.0,0
7597,min_diffuse,20,60,3,3,0.05,0.95,0.8998865495392201,9,2.0,1,2.0,1,2.0,1
7598,min_diffuse,20,60,3,3,0.05,0.95,0.7556566576954795,5,2.0,1,2.0,1,2.0,1
7599,min_diffuse,20,60,3,3,0.05,0.95,0.9219143205863212,6,2.0,1,2.0,1,2.0,1
7600,min_diffuse,20,60,3,3,0.05,0.95,0.9455199277041612,18,3.0,0,2.0,1,2.0,1
7601,min_diffuse,20,60,3,3,0.05,0.95,0.9227415693531186,7,2.0,0,2.0,0,1.0,1
7602,min_diffuse,20,60,3,3,0.05,0.95,0.9293283738245802,7,2.0,1,2.0,1,2.0,1
7603,min_diffuse,20,60,3,3,0.05,0.95,0.8690439530936356,9,2.0,1,2.0,1,2.0,1
7604,min_diffuse,20,60,3,3,0.05,0.95,0.9315307721992544,14,2.0,1,2.0,1,2.0,1
7605,min_diffuse,20,60,3,3,0.05,0.95,0.7271810248878998,7,2.0,0,2.0,0,1.0,1
7606,min_diffuse,20,60,3,3,0.05,0.95,0.908921622657646,19,2.0,1,2.0,1,2.0,1
7607,min_diffuse,20,60,3,3,0.05,0.95,0.9371538611393628,25,3.0,1,3.0,1,3.0,1
7608,min_diffuse,20,60,3,3,0.05,0.95,0.9316671668623878,24,3.0,0,2.0,1,2.0,1
7609,min_diffuse,20,60,3,3,0.05,0.95,0.9222775818635488,21,3.0,0,2.0,1,2.0,1
7610,min_diffuse,20,60,3,3,0.05,0.95,0.87258806832991,7,2.0,1,2.0,1,2.0,1
7611,min_diffuse,20,60,3,3,0.05,0.95,0.9447790093994832,19,3.0,0,2.0,1,2.0,1
7612,min_diffuse,20,60,3,3,0.05,0.95,0.9309459139206856,29,3.0,0,2.0,1,2.0,1
7613,min_diffuse,20,60,3,3,0.05,0.95,0.9309939056820372,11,2.0,1,2.0,1,2.0,1
7614,min_diffuse,20,60,3,3,0.05,0.95,0.9040801432272356,11,2.0,1,2.0,1,2.0,1
7615,min_diffuse,20,60,3,3,0.05,0.95,0.9445676601670356,41,3.0,1,3.0,1,3.0,1
7616,min_diffuse,20,60,3,3,0.05,0.95,0.8998282294074431,21,3.0,0,2.0,1,2.0,1
7617,min_diffuse,20,60,3,3,0.05,0.95,0.9457886989866006,35,3.0,0,3.0,0,2.0,1
7618,min_diffuse,20,60,3,3,0.05,0.95,0.8980483956983993,16,3.0,1,3.0,1,3.0,1
7619,min_diffuse,20,60,3,3,0.05,0.95,0.9453493116230904,46,3.0,1,3.0,1,3.0,1
7620,min_diffuse,20,60,3,3,0.05,0.95,0.940892046167464,7,2.0,1,2.0,1,2.0,1
7621,min_diffuse,20,60,3,3,0.05,0.95,0.8620609895476257,9,2.0,1,2.0,1,2.0,1
7622,min_diffuse,20,60,3,3,0.05,0.95,0.9268690175448274,15,3.0,1,3.0,1,3.0,1
7623,min_diffuse,20,60,3,3,0.05,0.95,0.8749706306499758,17,3.0,1,3.0,1,3.0,1
7624,min_diffuse,20,60,3,3,0.05,0.95,0.8943260183104614,17,2.0,1,2.0,1,2.0,1
7625,min_diffuse,20,60,3,3,0.05,0.95,0.8841379580731747,18,2.0,1,2.0,1,2.0,1
7626,min_diffuse,20,60,3,3,0.05,0.95,0.946581261221771,6,2.0,1,2.0,1,2.0,1
7627,min_diffuse,20,60,3,3,0.05,0.95,0.943887610441308,7,2.0,1,2.0,1,2.0,1
7628,min_diffuse,20,60,3,3,0.05,0.95,0.9336353745040612,8,2.0,1,2.0,1,2.0,1
7629,min_diffuse,20,60,3,3,0.05,0.95,0.9087928292145644,18,3.0,1,3.0,1,3.0,1
7630,min_diffuse,20,60,3,3,0.05,0.95,0.8911240835960168,16,3.0,0,2.0,1,2.0,1
7631,min_diffuse,20,60,3,3,0.05,0.95,0.9268232344337975,10,2.0,1,2.0,1,2.0,1
7632,min_diffuse,20,60,3,3,0.05,0.95,0.923037515157514,4,2.0,0,1.0,1,2.0,0
7633,min_diffuse,20,60,3,3,0.05,0.95,0.9396351008209006,31,3.0,1,3.0,1,3.0,1
7634,min_diffuse,20,60,3,3,0.05,0.95,0.8955740661378248,23,3.0,0,2.0,1,2.0,1
7635,min_diffuse,20,60,3,3,0.05,0.95,0.869104938237581,4,2.0,1,2.0,1,2.0,1
7636,min_diffuse,20,60,3,3,0.05,0.95,0.9122424945678724,21,2.0,1,2.0,1,2.0,1
7637,min_diffuse,20,60,3,3,0.05,0.95,0.9433747737407436,41,3.0,1,3.0,1,3.0,1
7638,min_diffuse,20,60,3,3,0.05,0.95,0.8502986544839678,16,2.0,1,2.0,1,2.0,1
7639,min_diffuse,20,60,3,3,0.05,0.95,0.8641867597979298,5,2.0,1,2.0,1,2.0,1
7640,min_diffuse,20,60,3,3,0.05,0.95,0.936235872433675,8,2.0,1,2.0,1,2.0,1
7641,min_diffuse,20,60,3,3,0.05,0.95,0.8628107634949691,6,2.0,1,2.0,1,2.0,1
7642,min_diffuse,20,60,3,3,0.05,0.95,0.9313939746760628,5,2.0,1,2.0,1,2.0,1
7643,min_diffuse,20,60,3,3,0.05,0.95,0.9171831298695916,21,3.0,0,3.0,0,2.0,1
7644,min_diffuse,20,60,3,3,0.05,0.95,0.8567720599417017,12,3.0,1,3.0,1,3.0,1
7645,min_diffuse,20,60,3,3,0.05,0.95,0.930284904925322,17,3.0,0,2.0,1,2.0,1
7646,min_diffuse,20,60,3,3,0.05,0.95,0.918923856045334,15,3.0,1,3.0,1,3.0,1
7647,min_diffuse,20,60,3,3,0.05,0.95,0.9447683870060624,17,3.0,0,2.0,1,2.0,1
7648,min_diffuse,20,60,3,3,0.05,0.95,0.7888571616902128,6,2.0,1,2.0,1,2.0,1
7649,min_diffuse,20,60,3,3,0.05,0.95,0.917656858981074,41,3.0,0,3.0,0,2.0,1
7650,min_diffuse,20,60,3,3,0.05,0.95,0.9377935569304546,10,2.0,1,2.0,1,2.0,1
7651,min_diffuse,20,60,3,3,0.05,0.95,0.9343649065369836,7,2.0,1,2.0,1,2.0,1
7652,min_diffuse,20,60,3,3,0.05,0.95,0.8842041661044256,17,3.0,0,2.0,1,2.0,1
7653,min_diffuse,20,60,3,3,0.05,0.95,0.8909817400556531,5,2.0,1,2.0,1,2.0,1
7654,min_diffuse,20,60,3,3,0.05,0.95,0.943809167697532,14,2.0,1,2.0,1,3.0,0
7655,min_diffuse,20,60,3,3,0.05,0.95,0.936731956959588,19,3.0,1,3.0,1,3.0,1
7656,min_diffuse,20,60,3,3,0.05,0.95,0.8714474512251391,15,2.0,1,2.0,1,2.0,1
7657,min_diffuse,20,60,3,3,0.05,0.95,0.9412278318948976,24,3.0,1,3.0,1,3.0,1
7658,min_diffuse,20,60,3,3,0.05,0.95,0.8830923047249152,5,2.0,1,2.0,1,2.0,1
7659,min_diffuse,20,60,3,3,0.05,0.95,0.8454888921924102,9,2.0,1,2.0,1,2.0,1
7660,min_diffuse,20,60,3,3,0.05,0.95,0.9209162051993112,15,3.0,0,2.0,1,3.0,0
7661,min_diffuse,20,60,3,3,0.05,0.95,0.9498622215033918,38,3.0,1,3.0,1,3.0,1
7662,min_diffuse,20,60,3,3,0.05,0.95,0.9193968062775404,18,3.0,1,3.0,1,3.0,1
7663,min_diffuse,20,60,3,3,0.05,0.95,0.9167687546979604,54,4.0,0,3.0,1,3.0,1
7664,min_diffuse,20,60,3,3,0.05,0.95,0.9064181294875132,10,2.0,1,2.0,1,2.0,1
7665,min_diffuse,20,60,3,3,0.05,0.95,0.8922371078984265,12,2.0,1,2.0,1,2.0,1
7666,min_diffuse,20,60,3,3,0.05,0.95,0.9426424849171736,12,2.0,1,2.0,1,2.0,1
7667,min_diffuse,20,60,3,3,0.05,0.95,0.9318833352416354,20,3.0,0,3.0,0,2.0,1
7668,min_diffuse,20,60,3,3,0.05,0.95,0.9020820750336592,37,3.0,1,3.0,1,3.0,1
7669,min_diffuse,20,60,3,3,0.05,0.95,0.922228037022526,14,2.0,1,2.0,1,2.0,1
7670,min_diffuse,20,60,3,3,0.05,0.95,0.8996647947919703,34,3.0,0,2.0,1,2.0,1
7671,min_diffuse,20,60,3,3,0.05,0.95,0.877058681641733,11,2.0,1,2.0,1,2.0,1
7672,min_diffuse,20,60,3,3,0.05,0.95,0.8719120753563863,24,3.0,0,2.0,1,2.0,1
7673,min_diffuse,20,60,3,3,0.05,0.95,0.8944825364632553,10,2.0,1,2.0,1,2.0,1
7674,min_diffuse,20,60,3,3,0.05,0.95,0.9320460521523634,10,2.0,1,3.0,0,3.0,0
7675,min_diffuse,20,60,3,3,0.05,0.95,0.7950995378587877,7,2.0,1,2.0,1,2.0,1
7676,min_diffuse,20,60,3,3,0.05,0.95,0.8776137693040613,16,2.0,1,2.0,1,2.0,1
7677,min_diffuse,20,60,3,3,0.05,0.95,0.8561252542523478,13,2.0,1,2.0,1,2.0,1
7678,min_diffuse,20,60,3,3,0.05,0.95,0.9218987409774329,13,2.0,1,2.0,1,2.0,1
7679,min_diffuse,20,60,3,3,0.05,0.95,0.8453208926507352,6,2.0,1,2.0,1,2.0,1
7680,min_diffuse,20,60,3,3,0.05,0.95,0.9498538447036964,8,2.0,1,2.0,1,2.0,1
7681,min_diffuse,20,60,3,3,0.05,0.95,0.925405090408415,11,2.0,1,2.0,1,2.0,1
7682,min_diffuse,20,60,3,3,0.05,0.95,0.9343798662729118,38,4.0,1,4.0,1,4.0,1
7683,min_diffuse,20,60,3,3,0.05,0.95,0.9186813116106332,16,3.0,1,3.0,1,3.0,1
7684,min_diffuse,20,60,3,3,0.05,0.95,0.948826169077041,37,3.0,1,3.0,1,3.0,1
7685,min_diffuse,20,60,3,3,0.05,0.95,0.8441163951298042,6,2.0,1,2.0,1,2.0,1
7686,min_diffuse,20,60,3,3,0.05,0.95,0.90840557247136,9,2.0,1,2.0,1,2.0,1
7687,min_diffuse,20,60,3,3,0.05,0.95,0.9301250891900078,13,3.0,0,2.0,1,2.0,1
7688,min_diffuse,20,60,3,3,0.05,0.95,0.8988293282335192,10,2.0,1,2.0,1,2.0,1
7689,min_diffuse,20,60,3,3,0.05,0.95,0.7507532437415164,4,2.0,0,1.0,1,1.0,1
7690,min_diffuse,20,60,3,3,0.05,0.95,0.933313425983538,36,3.0,0,2.0,1,2.0,1
7691,min_diffuse,20,60,3,3,0.05,0.95,0.9054925473053698,9,2.0,1,2.0,1,2.0,1
7692,min_diffuse,20,60,3,3,0.05,0.95,0.8471717549124121,6,2.0,1,2.0,1,2.0,1
7693,min_diffuse,20,60,3,3,0.05,0.95,0.932190387193956,14,2.0,1,2.0,1,2.0,1
7694,min_diffuse,20,60,3,3,0.05,0.95,0.9188831920219208,16,2.0,1,2.0,1,2.0,1
7695,min_diffuse,20,60,3,3,0.05,0.95,0.9497301704649684,8,2.0,1,2.0,1,2.0,1
7696,min_diffuse,20,60,3,3,0.05,0.95,0.9467500965171132,7,2.0,1,2.0,1,2.0,1
7697,min_diffuse,20,60,3,3,0.05,0.95,0.9158168239700128,65,4.0,0,3.0,1,3.0,1
7698,min_diffuse,20,60,3,3,0.05,0.95,0.9252945538301848,23,3.0,0,2.0,1,3.0,0
7699,min_diffuse,20,60,3,3,0.05,0.95,0.949798562500036,45,3.0,1,3.0,1,3.0,1
7700,min_diffuse,20,60,3,3,0.05,0.95,0.9155628876121038,16,3.0,1,3.0,1,3.0,1
7701,min_diffuse,20,60,3,3,0.05,0.95,0.8092897103142149,9,2.0,1,2.0,1,2.0,1
7702,min_diffuse,20,60,3,3,0.05,0.95,0.9331019340472496,10,2.0,1,3.0,0,2.0,1
7703,min_diffuse,20,60,3,3,0.05,0.95,0.9389394128253205,11,2.0,1,2.0,1,2.0,1
7704,min_diffuse,20,60,3,3,0.05,0.95,0.906368488153395,52,3.0,1,3.0,1,3.0,1
7705,min_diffuse,20,60,3,3,0.05,0.95,0.9494418736683472,31,3.0,0,3.0,0,2.0,1
7706,min_diffuse,20,60,3,3,0.05,0.95,0.9370576297451968,40,3.0,0,2.0,1,2.0,1
7707,min_diffuse,20,60,3,3,0.05,0.95,0.8556750986542805,11,2.0,1,2.0,1,2.0,1
7708,min_diffuse,20,60,3,3,0.05,0.95,0.902798538841246,14,2.0,1,2.0,1,2.0,1
7709,min_diffuse,20,60,3,3,0.05,0.95,0.8710925563315242,13,2.0,1,2.0,1,2.0,1
7710,min_diffuse,20,60,3,3,0.05,0.95,0.9395635248356434,8,2.0,1,2.0,1,2.0,1
7711,min_diffuse,20,60,3,3,0.05,0.95,0.9325821490124476,11,2.0,1,2.0,1,2.0,1
7712,min_diffuse,20,60,3,3,0.05,0.95,0.9442678402196047,15,3.0,0,2.0,1,2.0,1
7713,min_diffuse,20,60,3,3,0.05,0.95,0.8350190704741924,8,2.0,0,2.0,0,1.0,1
7714,min_diffuse,20,60,3,3,0.05,0.95,0.9155728590386684,28,3.0,1,3.0,1,3.0,1
7715,min_diffuse,20,60,3,3,0.05,0.95,0.9214063955634004,15,2.0,1,2.0,1,2.0,1
7716,min_diffuse,20,60,3,3,0.05,0.95,0.915662337425304,32,3.0,1,3.0,1,3.0,1
7717,min_diffuse,20,60,3,3,0.05,0.95,0.9431179648162132,5,2.0,1,2.0,1,2.0,1
7718,min_diffuse,20,60,3,3,0.05,0.95,0.8501593233508636,4,2.0,0,1.0,1,1.0,1
7719,min_diffuse,20,60,3,3,0.05,0.95,0.948214660625543,18,2.0,1,2.0,1,2.0,1
7720,min_diffuse,20,60,3,3,0.05,0.95,0.9090927126898364,23,3.0,0,2.0,1,2.0,1
7721,min_diffuse,20,60,3,3,0.05,0.95,0.929003804950727,22,3.0,0,2.0,1,2.0,1
7722,min_diffuse,20,60,3,3,0.05,0.95,0.8689235854910099,11,2.0,1,2.0,1,2.0,1
7723,min_diffuse,20,60,3,3,0.05,0.95,0.887593822422368,14,2.0,1,2.0,1,2.0,1
7724,min_diffuse,20,60,3,3,0.05,0.95,0.926859993427885,23,2.0,1,2.0,1,2.0,1
7725,min_diffuse,20,60,3,3,0.05,0.95,0.9441134674601644,25,3.0,1,3.0,1,3.0,1
7726,min_diffuse,20,60,3,3,0.05,0.95,0.9125233620562988,21,3.0,0,2.0,1,3.0,0
7727,min_diffuse,20,60,3,3,0.05,0.95,0.9176651602591324,9,2.0,1,2.0,1,2.0,1
7728,min_diffuse,20,60,3,3,0.05,0.95,0.8771046345609825,15,2.0,1,2.0,1,2.0,1
7729,min_diffuse,20,60,3,3,0.05,0.95,0.9478523623300849,39,3.0,1,3.0,1,3.0,1
7730,min_diffuse,20,60,3,3,0.05,0.95,0.9098007929978478,13,2.0,1,2.0,1,2.0,1
7731,min_diffuse,20,60,3,3,0.05,0.95,0.8446932806722084,6,2.0,1,2.0,1,2.0,1
7732,min_diffuse,20,60,3,3,0.05,0.95,0.876882784614793,18,2.0,1,2.0,1,2.0,1
7733,min_diffuse,20,60,3,3,0.05,0.95,0.9225936914882092,12,3.0,1,3.0,1,3.0,1
7734,min_diffuse,20,60,3,3,0.05,0.95,0.94029720786864,8,2.0,1,2.0,1,2.0,1
7735,min_diffuse,20,60,3,3,0.05,0.95,0.8110998505421635,6,2.0,1,2.0,1,2.0,1
7736,min_diffuse,20,60,3,3,0.05,0.95,0.9419197067494602,27,4.0,0,4.0,0,3.0,1
7737,min_diffuse,20,60,3,3,0.05,0.95,0.8236488795208236,24,3.0,0,2.0,1,2.0,1
7738,min_diffuse,20,60,3,3,0.05,0.95,0.8098192694536315,13,2.0,1,3.0,0,3.0,0
7739,min_diffuse,20,60,3,3,0.05,0.95,0.9495272462539364,17,2.0,1,2.0,1,2.0,1
7740,min_diffuse,20,60,3,3,0.05,0.95,0.9196662094551064,11,2.0,1,2.0,1,2.0,1
7741,min_diffuse,20,60,3,3,0.05,0.95,0.8864615830530712,17,2.0,1,2.0,1,2.0,1
7742,min_diffuse,20,60,3,3,0.05,0.95,0.94750334373862,8,2.0,1,2.0,1,2.0,1
7743,min_diffuse,20,60,3,3,0.05,0.95,0.8712776418290841,49,3.0,0,2.0,1,2.0,1
7744,min_diffuse,20,60,3,3,0.05,0.95,0.8462200008638249,16,3.0,0,3.0,0,2.0,1
7745,min_diffuse,20,60,3,3,0.05,0.95,0.8874765715906031,19,3.0,0,2.0,1,2.0,1
7746,min_diffuse,20,60,3,3,0.05,0.95,0.918001669005729,15,2.0,1,2.0,1,2.0,1
7747,min_diffuse,20,60,3,3,0.05,0.95,0.8109475551980999,6,2.0,1,2.0,1,2.0,1
7748,min_diffuse,20,60,3,3,0.05,0.95,0.9348175580184972,49,4.0,0,3.0,1,3.0,1
7749,min_diffuse,20,60,3,3,0.05,0.95,0.9335121696242554,10,2.0,1,2.0,1,2.0,1
7750,min_diffuse,20,60,3,3,0.05,0.95,0.949892728388636,29,3.0,1,3.0,1,3.0,1
7751,min_diffuse,20,60,3,3,0.05,0.95,0.9401150859175972,12,2.0,1,2.0,1,2.0,1
7752,min_diffuse,20,60,3,3,0.05,0.95,0.9375587832908732,21,3.0,0,2.0,1,2.0,1
7753,min_diffuse,20,60,3,3,0.05,0.95,0.9067505717368302,16,3.0,1,3.0,1,3.0,1
7754,min_diffuse,20,60,3,3,0.05,0.95,0.9252332049228796,26,3.0,0,2.0,1,2.0,1
7755,min_diffuse,20,60,3,3,0.05,0.95,0.9377866059212624,9,2.0,1,2.0,1,2.0,1
7756,min_diffuse,20,60,3,3,0.05,0.95,0.948284476741998,41,3.0,0,3.0,0,2.0,1
7757,min_diffuse,20,60,3,3,0.05,0.95,0.8575012320774363,15,2.0,1,2.0,1,2.0,1
7758,min_diffuse,20,60,3,3,0.05,0.95,0.8660736187295889,8,2.0,1,2.0,1,2.0,1
7759,min_diffuse,20,60,3,3,0.05,0.95,0.8218635352109888,5,2.0,1,2.0,1,2.0,1
7760,min_diffuse,20,60,3,3,0.05,0.95,0.8874334513799711,23,3.0,1,3.0,1,3.0,1
7761,min_diffuse,20,60,3,3,0.05,0.95,0.930578140471,9,2.0,1,2.0,1,2.0,1
7762,min_diffuse,20,60,3,3,0.05,0.95,0.9381098593552316,66,3.0,1,3.0,1,3.0,1
7763,min_diffuse,20,60,3,3,0.05,0.95,0.9453372700038144,57,4.0,0,4.0,0,3.0,1
7764,min_diffuse,20,60,3,3,0.05,0.95,0.936344134773232,51,4.0,1,4.0,1,4.0,1
7765,min_diffuse,20,60,3,3,0.05,0.95,0.9452683044898086,11,2.0,1,2.0,1,2.0,1
7766,min_diffuse,20,60,3,3,0.05,0.95,0.9473674611537488,16,3.0,0,2.0,1,2.0,1
7767,min_diffuse,20,60,3,3,0.05,0.95,0.9498135945572204,28,3.0,0,3.0,0,2.0,1
7768,min_diffuse,20,60,3,3,0.05,0.95,0.9000175357571535,19,3.0,1,3.0,1,3.0,1
7769,min_diffuse,20,60,3,3,0.05,0.95,0.9428461423508828,19,2.0,1,2.0,1,2.0,1
7770,min_diffuse,20,60,3,3,0.05,0.95,0.9373259176949844,41,3.0,1,3.0,1,3.0,1
7771,min_diffuse,20,60,3,3,0.05,0.95,0.9313831737815026,19,2.0,1,2.0,1,2.0,1
7772,min_diffuse,20,60,3,3,0.05,0.95,0.9050477230304028,12,2.0,1,2.0,1,2.0,1
7773,min_diffuse,20,60,3,3,0.05,0.95,0.8802918518690056,17,2.0,1,2.0,1,2.0,1
7774,min_diffuse,20,60,3,3,0.05,0.95,0.9264683029213402,22,3.0,0,3.0,0,2.0,1
7775,min_diffuse,20,60,3,3,0.05,0.95,0.9233909857653316,8,2.0,1,2.0,1,2.0,1
7776,min_diffuse,20,60,3,3,0.05,0.95,0.8735092900499115,15,2.0,1,2.0,1,2.0,1
7777,min_diffuse,20,60,3,3,0.05,0.95,0.8728696264277799,12,2.0,1,2.0,1,2.0,1
7778,min_diffuse,20,60,3,3,0.05,0.95,0.943094827427985,16,2.0,1,2.0,1,2.0,1
7779,min_diffuse,20,60,3,3,0.05,0.95,0.8267088054643125,13,2.0,1,2.0,1,2.0,1
7780,min_diffuse,20,60,3,3,0.05,0.95,0.9214867069547852,12,2.0,1,2.0,1,2.0,1
7781,min_diffuse,20,60,3,3,0.05,0.95,0.8855729705414929,16,2.0,1,2.0,1,2.0,1
7782,min_diffuse,20,60,3,3,0.05,0.95,0.8808962892897734,6,2.0,1,2.0,1,2.0,1
7783,min_diffuse,20,60,3,3,0.05,0.95,0.930708779365634,24,3.0,1,3.0,1,3.0,1
7784,min_diffuse,20,60,3,3,0.05,0.95,0.9091191053008224,9,2.0,1,2.0,1,2.0,1
7785,min_diffuse,20,60,3,3,0.05,0.95,0.9469065424951684,88,5.0,1,5.0,1,5.0,1
7786,min_diffuse,20,60,3,3,0.05,0.95,0.9209767498796272,28,3.0,0,3.0,0,2.0,1
7787,min_diffuse,20,60,3,3,0.05,0.95,0.9414981723023104,24,3.0,0,2.0,1,2.0,1
7788,min_diffuse,20,60,3,3,0.05,0.95,0.9324520108505652,52,3.0,1,3.0,1,3.0,1
7789,min_diffuse,20,60,3,3,0.05,0.95,0.8793272079291367,10,2.0,1,2.0,1,2.0,1
7790,min_diffuse,20,60,3,3,0.05,0.95,0.933388734387902,14,3.0,0,2.0,1,2.0,1
7791,min_diffuse,20,60,3,3,0.05,0.95,0.9427434755533776,23,3.0,0,3.0,0,2.0,1
7792,min_diffuse,20,60,3,3,0.05,0.95,0.8677776756861428,5,2.0,1,2.0,1,2.0,1
7793,min_diffuse,20,60,3,3,0.05,0.95,0.9283345813656284,30,4.0,0,4.0,0,3.0,1
7794,min_diffuse,20,60,3,3,0.05,0.95,0.9429394519696508,46,4.0,0,3.0,1,3.0,1
7795,min_diffuse,20,60,3,3,0.05,0.95,0.907724460991252,7,2.0,1,2.0,1,2.0,1
7796,min_diffuse,20,60,3,3,0.05,0.95,0.8957068859702209,6,2.0,1,2.0,1,2.0,1
7797,min_diffuse,20,60,3,3,0.05,0.95,0.9426547527297926,9,2.0,1,2.0,1,2.0,1
7798,min_diffuse,20,60,3,3,0.05,0.95,0.8610002608975054,32,3.0,0,3.0,0,2.0,1
7799,min_diffuse,20,60,3,3,0.05,0.95,0.9344082628443888,29,3.0,0,3.0,0,2.0,1
7800,min_diffuse,20,60,3,3,0.05,0.95,0.9263552668079198,14,2.0,1,2.0,1,2.0,1
7801,min_diffuse,20,60,3,3,0.05,0.95,0.8695115125878681,21,3.0,0,2.0,1,3.0,0
7802,min_diffuse,20,60,3,3,0.05,0.95,0.9400606126092974,51,3.0,1,3.0,1,3.0,1
7803,min_diffuse,20,60,3,3,0.05,0.95,0.9293140868048592,10,2.0,1,2.0,1,3.0,0
7804,min_diffuse,20,60,3,3,0.05,0.95,0.910238359304673,22,3.0,1,3.0,1,3.0,1
7805,min_diffuse,20,60,3,3,0.05,0.95,0.9293118591942384,12,2.0,1,2.0,1,2.0,1
7806,min_diffuse,20,60,3,3,0.05,0.95,0.873540192852154,15,2.0,1,2.0,1,2.0,1
7807,min_diffuse,20,60,3,3,0.05,0.95,0.6866066062892079,9,2.0,1,2.0,1,2.0,1
7808,min_diffuse,20,60,3,3,0.05,0.95,0.9146160100623238,17,2.0,1,2.0,1,2.0,1
7809,min_diffuse,20,60,3,3,0.05,0.95,0.838696256376806,9,2.0,1,2.0,1,2.0,1
7810,min_diffuse,20,60,3,3,0.05,0.95,0.8616592413150712,12,2.0,1,2.0,1,2.0,1
7811,min_diffuse,20,60,3,3,0.05,0.95,0.9365503530283704,50,3.0,1,3.0,1,3.0,1
7812,min_diffuse,20,60,3,3,0.05,0.95,0.9249004301598678,19,3.0,0,2.0,1,3.0,0
7813,min_diffuse,20,60,3,3,0.05,0.95,0.9048651042114666,12,2.0,1,2.0,1,2.0,1
7814,min_diffuse,20,60,3,3,0.05,0.95,0.9310227021198282,6,2.0,1,2.0,1,2.0,1
7815,min_diffuse,20,60,3,3,0.05,0.95,0.8902087304128238,11,2.0,1,2.0,1,2.0,1
7816,min_diffuse,20,60,3,3,0.05,0.95,0.9299740497578152,28,3.0,1,3.0,1,3.0,1
7817,min_diffuse,20,60,3,3,0.05,0.95,0.8877560519155301,10,2.0,1,2.0,1,2.0,1
7818,min_diffuse,20,60,3,3,0.05,0.95,0.9223422890361292,11,2.0,1,2.0,1,3.0,0
7819,min_diffuse,20,60,3,3,0.05,0.95,0.9432982717770326,4,2.0,0,1.0,1,2.0,0
7820,min_diffuse,20,60,3,3,0.05,0.95,0.9107274712818764,12,2.0,1,2.0,1,2.0,1
7821,min_diffuse,20,60,3,3,0.05,0.95,0.8989806239741244,22,2.0,1,2.0,1,2.0,1
7822,min_diffuse,20,60,3,3,0.05,0.95,0.8713043740392891,6,2.0,1,2.0,1,2.0,1
7823,min_diffuse,20,60,3,3,0.05,0.95,0.878413725479511,35,3.0,0,2.0,1,2.0,1
7824,min_diffuse,20,60,3,3,0.05,0.95,0.7778416819377705,18,2.0,1,2.0,1,2.0,1
7825,min_diffuse,20,60,3,3,0.05,0.95,0.9359119617876162,11,2.0,1,2.0,1,2.0,1
7826,min_diffuse,20,60,3,3,0.05,0.95,0.9413713923053189,15,3.0,0,2.0,1,3.0,0
7827,min_diffuse,20,60,3,3,0.05,0.95,0.871823883198783,9,2.0,1,2.0,1,2.0,1
7828,min_diffuse,20,60,3,3,0.05,0.95,0.9053531986866776,8,2.0,1,2.0,1,2.0,1
7829,min_diffuse,20,60,3,3,0.05,0.95,0.9323676979078608,51,4.0,0,4.0,0,3.0,1
7830,min_diffuse,20,60,3,3,0.05,0.95,0.943265085413202,12,2.0,1,2.0,1,2.0,1
7831,min_diffuse,20,60,3,3,0.05,0.95,0.9495319076826064,60,4.0,1,4.0,1,5.0,0
7832,min_diffuse,20,60,3,3,0.05,0.95,0.810557796036876,6,2.0,1,2.0,1,2.0,1
7833,min_diffuse,20,60,3,3,0.05,0.95,0.932755944186442,18,3.0,0,2.0,1,2.0,1
7834,min_diffuse,20,60,3,3,0.05,0.95,0.8862840630391683,13,2.0,1,2.0,1,2.0,1
7835,min_diffuse,20,60,3,3,0.05,0.95,0.9251614991474242,26,3.0,1,3.0,1,3.0,1
7836,min_diffuse,20,60,3,3,0.05,0.95,0.933493802354352,19,3.0,0,2.0,1,3.0,0
7837,min_diffuse,20,60,3,3,0.05,0.95,0.9301848668940772,39,3.0,1,3.0,1,3.0,1
7838,min_diffuse,20,60,3,3,0.05,0.95,0.9322266655815452,17,3.0,0,2.0,1,2.0,1
7839,min_diffuse,20,60,3,3,0.05,0.95,0.9207841760085588,9,2.0,1,2.0,1,2.0,1
7840,min_diffuse,20,60,3,3,0.05,0.95,0.9328808082351364,38,3.0,1,3.0,1,3.0,1
7841,min_diffuse,20,60,3,3,0.05,0.95,0.9429985877922326,9,2.0,1,2.0,1,2.0,1
7842,min_diffuse,20,60,3,3,0.05,0.95,0.8458253673444212,4,2.0,1,2.0,1,2.0,1
7843,min_diffuse,20,60,3,3,0.05,0.95,0.9406319562131172,31,3.0,1,3.0,1,3.0,1
7844,min_diffuse,20,60,3,3,0.05,0.95,0.9062907888015104,6,2.0,1,2.0,1,2.0,1
7845,min_diffuse,20,60,3,3,0.05,0.95,0.9458971292706404,39,3.0,1,3.0,1,3.0,1
7846,min_diffuse,20,60,3,3,0.05,0.95,0.8709467582563897,18,3.0,0,2.0,1,2.0,1
7847,min_diffuse,20,60,3,3,0.05,0.95,0.8934418836699015,13,2.0,1,2.0,1,2.0,1
7848,min_diffuse,20,60,3,3,0.05,0.95,0.9293118967081596,14,3.0,0,2.0,1,2.0,1
7849,min_diffuse,20,60,3,3,0.05,0.95,0.9432237088699684,24,3.0,1,3.0,1,3.0,1
7850,min_diffuse,20,60,3,3,0.05,0.95,0.9231500603493472,19,3.0,0,3.0,0,2.0,1
7851,min_diffuse,20,60,3,3,0.05,0.95,0.9381665246803894,14,2.0,1,2.0,1,2.0,1
7852,min_diffuse,20,60,3,3,0.05,0.95,0.8016643576162492,10,2.0,1,2.0,1,2.0,1
7853,min_diffuse,20,60,3,3,0.05,0.95,0.8071774320012027,21,2.0,1,2.0,1,2.0,1
7854,min_diffuse,20,60,3,3,0.05,0.95,0.8547073420709554,7,2.0,1,2.0,1,2.0,1
7855,min_diffuse,20,60,3,3,0.05,0.95,0.938958970666158,7,2.0,1,2.0,1,2.0,1
7856,min_diffuse,20,60,3,3,0.05,0.95,0.9469700618295288,15,2.0,1,2.0,1,2.0,1
7857,min_diffuse,20,60,3,3,0.05,0.95,0.924348779150418,39,3.0,1,3.0,1,3.0,1
7858,min_diffuse,20,60,3,3,0.05,0.95,0.8339198683458807,7,2.0,1,2.0,1,2.0,1
7859,min_diffuse,20,60,3,3,0.05,0.95,0.8859487137270186,40,3.0,1,3.0,1,3.0,1
7860,min_diffuse,20,60,3,3,0.05,0.95,0.9447357669673148,32,4.0,0,3.0,1,3.0,1
7861,min_diffuse,20,60,3,3,0.05,0.95,0.837461811631623,11,2.0,1,2.0,1,2.0,1
7862,min_diffuse,20,60,3,3,0.05,0.95,0.9162283513246768,19,3.0,1,3.0,1,3.0,1
7863,min_diffuse,20,60,3,3,0.05,0.95,0.9329198869649816,8,2.0,1,2.0,1,2.0,1
7864,min_diffuse,20,60,3,3,0.05,0.95,0.8923125606284524,17,3.0,0,2.0,1,2.0,1
7865,min_diffuse,20,60,3,3,0.05,0.95,0.8892424233144003,9,2.0,1,2.0,1,2.0,1
7866,min_diffuse,20,60,3,3,0.05,0.95,0.7870144930469132,20,3.0,0,2.0,1,2.0,1
7867,min_diffuse,20,60,3,3,0.05,0.95,0.924451607739342,18,3.0,0,2.0,1,2.0,1
7868,min_diffuse,20,60,3,3,0.05,0.95,0.9052748672978198,10,2.0,1,2.0,1,2.0,1
7869,min_diffuse,20,60,3,3,0.05,0.95,0.8855462669649385,8,2.0,1,2.0,1,2.0,1
7870,min_diffuse,20,60,3,3,0.05,0.95,0.8882464017273546,10,2.0,1,2.0,1,2.0,1
7871,min_diffuse,20,60,3,3,0.05,0.95,0.9477222036314248,11,2.0,1,2.0,1,2.0,1
7872,min_diffuse,20,60,3,3,0.05,0.95,0.8961970848255446,20,3.0,0,2.0,1,2.0,1
7873,min_diffuse,20,60,3,3,0.05,0.95,0.8692272249236942,14,2.0,1,2.0,1,2.0,1
7874,min_diffuse,20,60,3,3,0.05,0.95,0.9276286436548772,23,2.0,1,2.0,1,2.0,1
7875,min_diffuse,20,60,3,3,0.05,0.95,0.9213894313632884,16,3.0,0,2.0,1,2.0,1
7876,min_diffuse,20,60,3,3,0.05,0.95,0.9359937631656292,52,3.0,1,3.0,1,3.0,1
7877,min_diffuse,20,60,3,3,0.05,0.95,0.9231046978836712,13,2.0,1,3.0,0,3.0,0
7878,min_diffuse,20,60,3,3,0.05,0.95,0.9324187201764148,19,3.0,0,2.0,1,2.0,1
7879,min_diffuse,20,60,3,3,0.05,0.95,0.907099476130235,6,2.0,1,2.0,1,2.0,1
7880,min_diffuse,20,60,3,3,0.05,0.95,0.9108343937504356,13,2.0,1,2.0,1,3.0,0
7881,min_diffuse,20,60,3,3,0.05,0.95,0.916827331882592,28,3.0,0,2.0,1,2.0,1
7882,min_diffuse,20,60,3,3,0.05,0.95,0.8392582876901088,9,2.0,1,2.0,1,2.0,1
7883,min_diffuse,20,60,3,3,0.05,0.95,0.827404518102258,6,2.0,0,1.0,1,2.0,0
7884,min_diffuse,20,60,3,3,0.05,0.95,0.8974914274445884,12,2.0,1,2.0,1,2.0,1
7885,min_diffuse,20,60,3,3,0.05,0.95,0.9089668334814064,19,2.0,1,2.0,1,2.0,1
7886,min_diffuse,20,60,3,3,0.05,0.95,0.9260134672216735,15,2.0,1,2.0,1,2.0,1
7887,min_diffuse,20,60,3,3,0.05,0.95,0.8341255677423057,13,2.0,1,2.0,1,2.0,1
7888,min_diffuse,20,60,3,3,0.05,0.95,0.9455114010967156,30,3.0,1,3.0,1,3.0,1
7889,min_diffuse,20,60,3,3,0.05,0.95,0.9480027314864822,32,3.0,1,3.0,1,3.0,1
7890,min_diffuse,20,60,3,3,0.05,0.95,0.8697996317802431,10,2.0,1,2.0,1,2.0,1
7891,min_diffuse,20,60,3,3,0.05,0.95,0.9453187671582652,66,3.0,1,3.0,1,3.0,1
7892,min_diffuse,20,60,3,3,0.05,0.95,0.8469943402217222,4,2.0,1,2.0,1,2.0,1
7893,min_diffuse,20,60,3,3,0.05,0.95,0.9199241558418948,12,2.0,1,2.0,1,2.0,1
7894,min_diffuse,20,60,3,3,0.05,0.95,0.9054055636064744,15,2.0,1,2.0,1,2.0,1
7895,min_diffuse,20,60,3,3,0.05,0.95,0.8331699133468284,10,2.0,1,2.0,1,2.0,1
7896,min_diffuse,20,60,3,3,0.05,0.95,0.9438419410048412,14,3.0,0,2.0,1,3.0,0
7897,min_diffuse,20,60,3,3,0.05,0.95,0.916862752536597,29,3.0,0,2.0,1,2.0,1
7898,min_diffuse,20,60,3,3,0.05,0.95,0.8392222100029849,3,1.0,1,2.0,0,2.0,0
7899,min_diffuse,20,60,3,3,0.05,0.95,0.9424589350683866,5,2.0,1,2.0,1,2.0,1
7900,min_diffuse,20,60,3,3,0.05,0.95,0.8609991547160649,13,2.0,1,2.0,1,2.0,1
7901,min_diffuse,20,60,3,3,0.05,0.95,0.8999533899775595,8,2.0,1,2.0,1,2.0,1
7902,min_diffuse,20,60,3,3,0.05,0.95,0.9255057383440196,12,2.0,1,2.0,1,2.0,1
7903,min_diffuse,20,60,3,3,0.05,0.95,0.927025262847794,19,3.0,0,2.0,1,3.0,0
7904,min_diffuse,20,60,3,3,0.05,0.95,0.8776210500194268,10,2.0,1,2.0,1,2.0,1
7905,min_diffuse,20,60,3,3,0.05,0.95,0.9110659531022888,49,3.0,0,3.0,0,2.0,1
7906,min_diffuse,20,60,3,3,0.05,0.95,0.8508375102834509,6,2.0,1,2.0,1,2.0,1
7907,min_diffuse,20,60,3,3,0.05,0.95,0.906035310025984,8,2.0,1,2.0,1,2.0,1
7908,min_diffuse,20,60,3,3,0.05,0.95,0.938694707700251,14,2.0,1,2.0,1,2.0,1
7909,min_diffuse,20,60,3,3,0.05,0.95,0.9421182446865064,24,3.0,1,3.0,1,3.0,1
7910,min_diffuse,20,60,3,3,0.05,0.95,0.9324840805885624,9,2.0,1,2.0,1,2.0,1
7911,min_diffuse,20,60,3,3,0.05,0.95,0.872555433255849,12,2.0,1,2.0,1,2.0,1
7912,min_diffuse,20,60,3,3,0.05,0.95,0.907338868305113,14,2.0,1,2.0,1,2.0,1
7913,min_diffuse,20,60,3,3,0.05,0.95,0.9059080425336488,16,3.0,1,3.0,1,3.0,1
7914,min_diffuse,20,60,3,3,0.05,0.95,0.9048451458452422,11,2.0,1,2.0,1,3.0,0
7915,min_diffuse,20,60,3,3,0.05,0.95,0.9210851657823508,9,2.0,1,2.0,1,2.0,1
7916,min_diffuse,20,60,3,3,0.05,0.95,0.8865692195321118,10,2.0,1,2.0,1,2.0,1
7917,min_diffuse,20,60,3,3,0.05,0.95,0.919115740290495,11,2.0,1,2.0,1,2.0,1
7918,min_diffuse,20,60,3,3,0.05,0.95,0.894372548034414,17,2.0,1,3.0,0,2.0,1
7919,min_diffuse,20,60,3,3,0.05,0.95,0.9338716832088976,64,3.0,1,3.0,1,3.0,1
7920,min_diffuse,20,60,3,3,0.05,0.95,0.9472304262653014,6,2.0,1,2.0,1,2.0,1
7921,min_diffuse,20,60,3,3,0.05,0.95,0.93081787464942,7,2.0,1,2.0,1,2.0,1
7922,min_diffuse,20,60,3,3,0.05,0.95,0.8763012113638449,9,2.0,1,2.0,1,2.0,1
7923,min_diffuse,20,60,3,3,0.05,0.95,0.9470948717664316,17,2.0,1,2.0,1,2.0,1
7924,min_diffuse,20,60,3,3,0.05,0.95,0.9458692539652216,27,3.0,1,3.0,1,3.0,1
7925,min_diffuse,20,60,3,3,0.05,0.95,0.9465386795168652,11,2.0,1,2.0,1,2.0,1
7926,min_diffuse,20,60,3,3,0.05,0.95,0.9302742662826738,24,3.0,1,3.0,1,3.0,1
7927,min_diffuse,20,60,3,3,0.05,0.95,0.9232427159777784,15,2.0,1,2.0,1,2.0,1
7928,min_diffuse,20,60,3,3,0.05,0.95,0.923573115876388,14,2.0,1,2.0,1,2.0,1
7929,min_diffuse,20,60,3,3,0.05,0.95,0.820300839691133,6,2.0,1,2.0,1,2.0,1
7930,min_diffuse,20,60,3,3,0.05,0.95,0.929693858297464,32,3.0,1,3.0,1,3.0,1
7931,min_diffuse,20,60,3,3,0.05,0.95,0.9344734758005137,20,3.0,0,2.0,1,2.0,1
7932,min_diffuse,20,60,3,3,0.05,0.95,0.9194748138272836,9,2.0,1,2.0,1,2.0,1
7933,min_diffuse,20,60,3,3,0.05,0.95,0.8607038298014269,7,2.0,1,2.0,1,2.0,1
7934,min_diffuse,20,60,3,3,0.05,0.95,0.8750820729002983,11,2.0,1,2.0,1,2.0,1
7935,min_diffuse,20,60,3,3,0.05,0.95,0.8718372513128421,10,2.0,1,2.0,1,2.0,1
7936,min_diffuse,20,60,3,3,0.05,0.95,0.8731258564374619,8,2.0,1,2.0,1,2.0,1
7937,min_diffuse,20,60,3,3,0.05,0.95,0.9393123805012196,30,3.0,0,3.0,0,2.0,1
7938,min_diffuse,20,60,3,3,0.05,0.95,0.9351343473483684,27,3.0,0,2.0,1,2.0,1
7939,min_diffuse,20,60,3,3,0.05,0.95,0.9089816730344789,10,2.0,1,2.0,1,2.0,1
7940,min_diffuse,20,60,3,3,0.05,0.95,0.9064638691003852,20,3.0,0,2.0,1,2.0,1
7941,min_diffuse,20,60,3,3,0.05,0.95,0.8024292308933969,9,2.0,1,2.0,1,2.0,1
7942,min_diffuse,20,60,3,3,0.05,0.95,0.9440475401770206,15,2.0,1,2.0,1,3.0,0
7943,min_diffuse,20,60,3,3,0.05,0.95,0.9402404383659152,9,2.0,1,2.0,1,2.0,1
7944,min_diffuse,20,60,3,3,0.05,0.95,0.7941570912981671,8,2.0,1,2.0,1,2.0,1
7945,min_diffuse,20,60,3,3,0.05,0.95,0.9437878410218368,31,3.0,0,2.0,1,3.0,0
7946,min_diffuse,20,60,3,3,0.05,0.95,0.8869213091654956,6,2.0,1,2.0,1,2.0,1
7947,min_diffuse,20,60,3,3,0.05,0.95,0.9386435286878588,17,2.0,1,2.0,1,2.0,1
7948,min_diffuse,20,60,3,3,0.05,0.95,0.9213674015904026,10,2.0,1,2.0,1,2.0,1
7949,min_diffuse,20,60,3,3,0.05,0.95,0.8708138201131228,12,2.0,1,2.0,1,2.0,1
7950,min_diffuse,20,60,3,3,0.05,0.95,0.9274886516124424,20,3.0,0,2.0,1,2.0,1
7951,min_diffuse,20,60,3,3,0.05,0.95,0.9050425850688716,17,2.0,1,2.0,1,2.0,1
7952,min_diffuse,20,60,3,3,0.05,0.95,0.9396257382497264,10,2.0,1,2.0,1,2.0,1
7953,min_diffuse,20,60,3,3,0.05,0.95,0.920087224146337,7,2.0,1,2.0,1,2.0,1
7954,min_diffuse,20,60,3,3,0.05,0.95,0.9268019950125138,48,4.0,1,4.0,1,4.0,1
7955,min_diffuse,20,60,3,3,0.05,0.95,0.9308223947376274,20,2.0,1,2.0,1,2.0,1
7956,min_diffuse,20,60,3,3,0.05,0.95,0.9441934015185564,17,2.0,1,2.0,1,2.0,1
7957,min_diffuse,20,60,3,3,0.05,0.95,0.8931576386600836,18,3.0,1,3.0,1,3.0,1
7958,min_diffuse,20,60,3,3,0.05,0.95,0.938656983245692,22,3.0,0,3.0,0,2.0,1
7959,min_diffuse,20,60,3,3,0.05,0.95,0.8918378032145057,10,2.0,1,2.0,1,2.0,1
7960,min_diffuse,20,60,3,3,0.05,0.95,0.869552801597637,7,2.0,1,2.0,1,2.0,1
7961,min_diffuse,20,60,3,3,0.05,0.95,0.8669529050890301,13,2.0,1,2.0,1,2.0,1
7962,min_diffuse,20,60,3,3,0.05,0.95,0.9205363282546056,20,3.0,0,3.0,0,2.0,1
7963,min_diffuse,20,60,3,3,0.05,0.95,0.9422589665490562,14,2.0,1,2.0,1,2.0,1
7964,min_diffuse,20,60,3,3,0.05,0.95,0.948681967134173,41,3.0,0,3.0,0,2.0,1
7965,min_diffuse,20,60,3,3,0.05,0.95,0.9139364338191696,30,3.0,0,2.0,1,2.0,1
7966,min_diffuse,20,60,3,3,0.05,0.95,0.9234145479760762,18,2.0,1,2.0,1,2.0,1
7967,min_diffuse,20,60,3,3,0.05,0.95,0.9420801387700708,14,3.0,0,2.0,1,3.0,0
7968,min_diffuse,20,60,3,3,0.05,0.95,0.9373952771153758,13,2.0,1,2.0,1,2.0,1
7969,min_diffuse,20,60,3,3,0.05,0.95,0.9480015429412648,40,4.0,0,4.0,0,3.0,1
7970,min_diffuse,20,60,3,3,0.05,0.95,0.949956740719643,31,3.0,0,2.0,1,2.0,1
7971,min_diffuse,20,60,3,3,0.05,0.95,0.9470847343516876,7,2.0,1,2.0,1,2.0,1
7972,min_diffuse,20,60,3,3,0.05,0.95,0.9452098313385228,63,3.0,1,3.0,1,3.0,1
7973,min_diffuse,20,60,3,3,0.05,0.95,0.9047730362277516,12,2.0,1,2.0,1,2.0,1
7974,min_diffuse,20,60,3,3,0.05,0.95,0.9334205446748932,17,2.0,1,2.0,1,2.0,1
7975,min_diffuse,20,60,3,3,0.05,0.95,0.9295084526112766,11,2.0,1,2.0,1,2.0,1
7976,min_diffuse,20,60,3,3,0.05,0.95,0.8882105997408279,13,2.0,1,2.0,1,2.0,1
7977,min_diffuse,20,60,3,3,0.05,0.95,0.9484163565109128,19,3.0,1,3.0,1,3.0,1
7978,min_diffuse,20,60,3,3,0.05,0.95,0.9157288625782396,10,2.0,1,2.0,1,2.0,1
7979,min_diffuse,20,60,3,3,0.05,0.95,0.9272293583822812,24,3.0,0,2.0,1,3.0,0
7980,min_diffuse,20,60,3,3,0.05,0.95,0.9303764961315804,13,3.0,0,2.0,1,3.0,0
7981,min_diffuse,20,60,3,3,0.05,0.95,0.9389953404090292,16,3.0,0,2.0,1,3.0,0
7982,min_diffuse,20,60,3,3,0.05,0.95,0.9148096477018364,33,3.0,1,3.0,1,3.0,1
7983,min_diffuse,20,60,3,3,0.05,0.95,0.9493049323533852,73,3.0,1,3.0,1,3.0,1
7984,min_diffuse,20,60,3,3,0.05,0.95,0.858742289163487,15,2.0,1,2.0,1,2.0,1
7985,min_diffuse,20,60,3,3,0.05,0.95,0.9390959349435324,43,3.0,1,3.0,1,3.0,1
7986,min_diffuse,20,60,3,3,0.05,0.95,0.940999349778354,26,3.0,1,3.0,1,3.0,1
7987,min_diffuse,20,60,3,3,0.05,0.95,0.91783730907921,22,3.0,1,3.0,1,3.0,1
7988,min_diffuse,20,60,3,3,0.05,0.95,0.8438630816516678,4,2.0,0,1.0,1,2.0,0
7989,min_diffuse,20,60,3,3,0.05,0.95,0.917785743748974,18,2.0,1,2.0,1,2.0,1
7990,min_diffuse,20,60,3,3,0.05,0.95,0.9298025140356694,25,2.0,1,2.0,1,2.0,1
7991,min_diffuse,20,60,3,3,0.05,0.95,0.7711586551641308,6,2.0,1,2.0,1,2.0,1
7992,min_diffuse,20,60,3,3,0.05,0.95,0.8460562067120083,10,2.0,1,2.0,1,2.0,1
7993,min_diffuse,20,60,3,3,0.05,0.95,0.9107025394017028,22,3.0,0,2.0,1,3.0,0
7994,min_diffuse,20,60,3,3,0.05,0.95,0.8746202605982221,8,2.0,1,2.0,1,2.0,1
7995,min_diffuse,20,60,3,3,0.05,0.95,0.8608206939472405,11,2.0,1,2.0,1,2.0,1
7996,min_diffuse,20,60,3,3,0.05,0.95,0.9405725220813742,21,3.0,0,2.0,1,3.0,0
7997,min_diffuse,20,60,3,3,0.05,0.95,0.9278915040322432,5,2.0,1,2.0,1,2.0,1
7998,min_diffuse,20,60,3,3,0.05,0.95,0.9231352933561896,12,2.0,1,3.0,0,2.0,1
7999,min_diffuse,20,60,3,3,0.05,0.95,0.9282521541564214,16,2.0,1,2.0,1,2.0,1
8000,min_diffuse,20,60,3,3,0.05,0.95,0.9394719250298612,9,2.0,1,2.0,1,2.0,1
8001,min_diffuse,20,60,3,3,0.05,0.95,0.9404126496511614,8,2.0,1,2.0,1,2.0,1
8002,min_diffuse,20,60,3,3,0.05,0.95,0.889758663295304,16,3.0,0,2.0,1,3.0,0
8003,min_diffuse,20,60,3,3,0.05,0.95,0.9270689347699352,25,3.0,0,3.0,0,2.0,1
8004,min_diffuse,20,60,3,3,0.05,0.95,0.9461200249933748,16,3.0,0,2.0,1,2.0,1
8005,min_diffuse,20,60,3,3,0.05,0.95,0.9422285821933716,27,3.0,0,2.0,1,3.0,0
8006,min_diffuse,20,60,3,3,0.05,0.95,0.8820922049266182,11,3.0,0,2.0,1,2.0,1
8007,min_diffuse,20,60,3,3,0.05,0.95,0.9133079402431044,58,3.0,1,3.0,1,3.0,1
8008,min_diffuse,20,60,3,3,0.05,0.95,0.693350271819305,3,1.0,1,1.0,1,1.0,1
8009,min_diffuse,20,60,3,3,0.05,0.95,0.91320903812129,10,2.0,1,2.0,1,2.0,1
8010,min_diffuse,20,60,3,3,0.05,0.95,0.9476961838611718,18,3.0,1,3.0,1,3.0,1
8011,min_diffuse,20,60,3,3,0.05,0.95,0.929983100796174,69,3.0,1,3.0,1,3.0,1
8012,min_diffuse,20,60,3,3,0.05,0.95,0.864061509622524,12,3.0,0,2.0,1,2.0,1
8013,min_diffuse,20,60,3,3,0.05,0.95,0.8855727951093071,5,2.0,1,2.0,1,2.0,1
8014,min_diffuse,20,60,3,3,0.05,0.95,0.8600623476301941,8,2.0,1,2.0,1,2.0,1
8015,min_diffuse,20,60,3,3,0.05,0.95,0.9467435260123662,10,2.0,1,2.0,1,2.0,1
8016,min_diffuse,20,60,3,3,0.05,0.95,0.9460668463741728,16,2.0,1,2.0,1,2.0,1
8017,min_diffuse,20,60,3,3,0.05,0.95,0.9202429089061804,15,3.0,0,2.0,1,2.0,1
8018,min_diffuse,20,60,3,3,0.05,0.95,0.9498425966020332,11,2.0,1,2.0,1,2.0,1
8019,min_diffuse,20,60,3,3,0.05,0.95,0.9450930109000062,15,2.0,1,2.0,1,2.0,1
8020,min_diffuse,20,60,3,3,0.05,0.95,0.935230851381062,13,3.0,0,2.0,1,2.0,1
8021,min_diffuse,20,60,3,3,0.05,0.95,0.9105635981463678,41,3.0,0,2.0,1,3.0,0
8022,min_diffuse,20,60,3,3,0.05,0.95,0.9349768983995672,13,3.0,0,2.0,1,2.0,1
8023,min_diffuse,20,60,3,3,0.05,0.95,0.8777455938459243,7,2.0,1,2.0,1,2.0,1
8024,min_diffuse,20,60,3,3,0.05,0.95,0.9443769857961178,59,3.0,1,3.0,1,3.0,1
8025,min_diffuse,20,60,3,3,0.05,0.95,0.9310686901806292,13,2.0,1,2.0,1,2.0,1
8026,min_diffuse,20,60,3,3,0.05,0.95,0.9408743637826588,14,2.0,1,2.0,1,3.0,0
8027,min_diffuse,20,60,3,3,0.05,0.95,0.9334801620439476,10,2.0,1,2.0,1,2.0,1
8028,min_diffuse,20,60,3,3,0.05,0.95,0.9424462432124358,3,1.0,1,2.0,0,2.0,0
8029,min_diffuse,20,60,3,3,0.05,0.95,0.923487864231762,10,2.0,1,2.0,1,2.0,1
8030,min_diffuse,20,60,3,3,0.05,0.95,0.9324520587576496,9,2.0,1,2.0,1,2.0,1
8031,min_diffuse,20,60,3,3,0.05,0.95,0.8453617041177702,21,3.0,1,3.0,1,3.0,1
8032,min_diffuse,20,60,3,3,0.05,0.95,0.8850055637383186,18,2.0,1,3.0,0,2.0,1
8033,min_diffuse,20,60,3,3,0.05,0.95,0.8817452621497386,12,2.0,1,2.0,1,2.0,1
8034,min_diffuse,20,60,3,3,0.05,0.95,0.8683408193083075,13,2.0,1,2.0,1,2.0,1
8035,min_diffuse,20,60,3,3,0.05,0.95,0.8539487237720005,8,2.0,1,2.0,1,2.0,1
8036,min_diffuse,20,60,3,3,0.05,0.95,0.9289834086717312,15,2.0,1,2.0,1,3.0,0
8037,min_diffuse,20,60,3,3,0.05,0.95,0.9226539787357928,5,2.0,1,2.0,1,2.0,1
8038,min_diffuse,20,60,3,3,0.05,0.95,0.9242198950634528,20,3.0,0,2.0,1,2.0,1
8039,min_diffuse,20,60,3,3,0.05,0.95,0.9166012344020544,24,3.0,0,2.0,1,3.0,0
8040,min_diffuse,20,60,3,3,0.05,0.95,0.9247150634763674,14,2.0,1,2.0,1,2.0,1
8041,min_diffuse,20,60,3,3,0.05,0.95,0.8373876769470676,4,2.0,0,1.0,1,2.0,0
8042,min_diffuse,20,60,3,3,0.05,0.95,0.8175692774987001,15,2.0,1,2.0,1,2.0,1
8043,min_diffuse,20,60,3,3,0.05,0.95,0.8824310750430465,5,2.0,1,2.0,1,2.0,1
8044,min_diffuse,20,60,3,3,0.05,0.95,0.9083032074244592,9,2.0,1,2.0,1,2.0,1
8045,min_diffuse,20,60,3,3,0.05,0.95,0.8706222589376854,19,3.0,0,2.0,1,2.0,1
8046,min_diffuse,20,60,3,3,0.05,0.95,0.9327258137678236,20,3.0,1,3.0,1,3.0,1
8047,min_diffuse,20,60,3,3,0.05,0.95,0.8561957987316178,15,2.0,1,2.0,1,2.0,1
8048,min_diffuse,20,60,3,3,0.05,0.95,0.9498074132617276,12,2.0,1,2.0,1,2.0,1
8049,min_diffuse,20,60,3,3,0.05,0.95,0.9292771227063704,36,3.0,0,3.0,0,2.0,1
8050,min_diffuse,20,60,3,3,0.05,0.95,0.8457852611218226,9,2.0,1,2.0,1,2.0,1
8051,min_diffuse,20,60,3,3,0.05,0.95,0.8242831225006851,7,2.0,1,2.0,1,2.0,1
8052,min_diffuse,20,60,3,3,0.05,0.95,0.9092233948720834,6,2.0,1,2.0,1,2.0,1
8053,min_diffuse,20,60,3,3,0.05,0.95,0.9336246304161772,8,2.0,1,2.0,1,2.0,1
8054,min_diffuse,20,60,3,3,0.05,0.95,0.780172528283127,8,2.0,1,2.0,1,2.0,1
8055,min_diffuse,20,60,3,3,0.05,0.95,0.8547718541161496,9,2.0,1,2.0,1,2.0,1
8056,min_diffuse,20,60,3,3,0.05,0.95,0.9209806270017474,7,2.0,1,2.0,1,2.0,1
8057,min_diffuse,20,60,3,3,0.05,0.95,0.9161191726478112,19,3.0,0,2.0,1,3.0,0
8058,min_diffuse,20,60,3,3,0.05,0.95,0.9149371800209872,18,3.0,0,2.0,1,3.0,0
8059,min_diffuse,20,60,3,3,0.05,0.95,0.9489749882620772,21,3.0,1,3.0,1,3.0,1
8060,min_diffuse,20,60,3,3,0.05,0.95,0.9021057931042902,12,2.0,1,2.0,1,2.0,1
8061,min_diffuse,20,60,3,3,0.05,0.95,0.8907329710514217,12,2.0,1,2.0,1,2.0,1
8062,min_diffuse,20,60,3,3,0.05,0.95,0.9017550642379788,10,2.0,1,2.0,1,2.0,1
8063,min_diffuse,20,60,3,3,0.05,0.95,0.9431248352570718,29,3.0,0,2.0,1,2.0,1
8064,min_diffuse,20,60,3,3,0.05,0.95,0.93854479540665,10,2.0,1,2.0,1,2.0,1
8065,min_diffuse,20,60,3,3,0.05,0.95,0.9079919866393408,17,3.0,0,2.0,1,3.0,0
8066,min_diffuse,20,60,3,3,0.05,0.95,0.8748238442659183,9,2.0,1,2.0,1,2.0,1
8067,min_diffuse,20,60,3,3,0.05,0.95,0.9041140787965072,6,2.0,1,2.0,1,2.0,1
8068,min_diffuse,20,60,3,3,0.05,0.95,0.8910551431311726,14,2.0,1,2.0,1,2.0,1
8069,min_diffuse,20,60,3,3,0.05,0.95,0.910384583139801,3,1.0,1,1.0,1,2.0,0
8070,min_diffuse,20,60,3,3,0.05,0.95,0.9472832123394218,6,2.0,1,2.0,1,2.0,1
8071,min_diffuse,20,60,3,3,0.05,0.95,0.897853411268168,7,2.0,1,2.0,1,2.0,1
8072,min_diffuse,20,60,3,3,0.05,0.95,0.9188446916285292,44,4.0,0,3.0,1,3.0,1
8073,min_diffuse,20,60,3,3,0.05,0.95,0.945448421148276,44,3.0,0,3.0,0,2.0,1
8074,min_diffuse,20,60,3,3,0.05,0.95,0.9488933420849772,61,3.0,0,3.0,0,2.0,1
8075,min_diffuse,20,60,3,3,0.05,0.95,0.9440952664913476,8,2.0,1,2.0,1,2.0,1
8076,min_diffuse,20,60,3,3,0.05,0.95,0.9069993245188556,19,3.0,0,2.0,1,2.0,1
8077,min_diffuse,20,60,3,3,0.05,0.95,0.8647552457572042,13,2.0,1,2.0,1,2.0,1
8078,min_diffuse,20,60,3,3,0.05,0.95,0.9155303387488656,15,2.0,1,2.0,1,2.0,1
8079,min_diffuse,20,60,3,3,0.05,0.95,0.9465491289633404,14,2.0,1,2.0,1,2.0,1
8080,min_diffuse,20,60,3,3,0.05,0.95,0.91368576068733,20,3.0,0,3.0,0,2.0,1
8081,min_diffuse,20,60,3,3,0.05,0.95,0.9229652886745062,13,2.0,1,2.0,1,2.0,1
8082,min_diffuse,20,60,3,3,0.05,0.95,0.934327816875833,14,3.0,0,2.0,1,2.0,1
8083,min_diffuse,20,60,3,3,0.05,0.95,0.8876679691533405,10,2.0,1,2.0,1,2.0,1
8084,min_diffuse,20,60,3,3,0.05,0.95,0.8833612342418983,33,3.0,0,3.0,0,2.0,1
8085,min_diffuse,20,60,3,3,0.05,0.95,0.8968258035112908,10,2.0,1,2.0,1,2.0,1
8086,min_diffuse,20,60,3,3,0.05,0.95,0.9412435710175404,23,3.0,1,3.0,1,3.0,1
8087,min_diffuse,20,60,3,3,0.05,0.95,0.883462349712881,24,3.0,0,2.0,1,2.0,1
8088,min_diffuse,20,60,3,3,0.05,0.95,0.7660871741973764,3,1.0,1,1.0,1,2.0,0
8089,min_diffuse,20,60,3,3,0.05,0.95,0.8841266687619136,11,2.0,1,2.0,1,2.0,1
8090,min_diffuse,20,60,3,3,0.05,0.95,0.8980393780600513,4,2.0,1,2.0,1,2.0,1
8091,min_diffuse,20,60,3,3,0.05,0.95,0.9308262280711626,13,2.0,1,2.0,1,2.0,1
8092,min_diffuse,20,60,3,3,0.05,0.95,0.9497260693305212,55,4.0,0,3.0,1,3.0,1
8093,min_diffuse,20,60,3,3,0.05,0.95,0.9360524291275896,20,2.0,1,2.0,1,2.0,1
8094,min_diffuse,20,60,3,3,0.05,0.95,0.9237303545477789,13,2.0,1,2.0,1,2.0,1
8095,min_diffuse,20,60,3,3,0.05,0.95,0.9248778291780616,32,3.0,1,3.0,1,3.0,1
8096,min_diffuse,20,60,3,3,0.05,0.95,0.9383129194795956,10,2.0,1,2.0,1,2.0,1
8097,min_diffuse,20,60,3,3,0.05,0.95,0.8572834136769807,10,2.0,1,2.0,1,2.0,1
8098,min_diffuse,20,60,3,3,0.05,0.95,0.9124318903071617,8,2.0,1,2.0,1,2.0,1
8099,min_diffuse,20,60,3,3,0.05,0.95,0.8785358004909977,14,2.0,1,2.0,1,2.0,1
8100,min_diffuse,20,60,3,3,0.05,0.95,0.9354074075197314,38,3.0,1,3.0,1,3.0,1
8101,min_diffuse,20,60,3,3,0.05,0.95,0.914025173337864,24,3.0,0,2.0,1,3.0,0
8102,min_diffuse,20,60,3,3,0.05,0.95,0.9177486571905608,18,2.0,1,2.0,1,2.0,1
8103,min_diffuse,20,60,3,3,0.05,0.95,0.94125618793202,18,2.0,1,2.0,1,2.0,1
8104,min_diffuse,20,60,3,3,0.05,0.95,0.939049555223992,21,2.0,1,2.0,1,2.0,1
8105,min_diffuse,20,60,3,3,0.05,0.95,0.7948659754159453,7,2.0,1,2.0,1,2.0,1
8106,min_diffuse,20,60,3,3,0.05,0.95,0.9301752395730808,19,3.0,0,2.0,1,2.0,1
8107,min_diffuse,20,60,3,3,0.05,0.95,0.912748793388145,12,2.0,1,2.0,1,2.0,1
8108,min_diffuse,20,60,3,3,0.05,0.95,0.8974986764705796,4,2.0,1,2.0,1,2.0,1
8109,min_diffuse,20,60,3,3,0.05,0.95,0.9460275092420412,31,3.0,1,3.0,1,3.0,1
8110,min_diffuse,20,60,3,3,0.05,0.95,0.94609597291855,38,3.0,1,3.0,1,3.0,1
8111,min_diffuse,20,60,3,3,0.05,0.95,0.8704012907239553,14,2.0,1,2.0,1,2.0,1
8112,min_diffuse,20,60,3,3,0.05,0.95,0.9440089602233988,8,2.0,1,2.0,1,2.0,1
8113,min_diffuse,20,60,3,3,0.05,0.95,0.8933053740589526,40,3.0,1,3.0,1,3.0,1
8114,min_diffuse,20,60,3,3,0.05,0.95,0.9476274949517778,3,1.0,1,1.0,1,2.0,0
8115,min_diffuse,20,60,3,3,0.05,0.95,0.9307729309726,26,3.0,0,3.0,0,2.0,1
8116,min_diffuse,20,60,3,3,0.05,0.95,0.914061990790188,18,3.0,1,3.0,1,3.0,1
8117,min_diffuse,20,60,3,3,0.05,0.95,0.8843530305341571,9,2.0,1,2.0,1,2.0,1
8118,min_diffuse,20,60,3,3,0.05,0.95,0.7117707472761734,5,2.0,1,2.0,1,2.0,1
8119,min_diffuse,20,60,3,3,0.05,0.95,0.9053379254763324,7,2.0,1,2.0,1,2.0,1
8120,min_diffuse,20,60,3,3,0.05,0.95,0.9412839739551232,29,3.0,1,3.0,1,3.0,1
8121,min_diffuse,20,60,3,3,0.05,0.95,0.8805317921995118,9,2.0,1,2.0,1,2.0,1
8122,min_diffuse,20,60,3,3,0.05,0.95,0.8726925067434375,31,3.0,0,2.0,1,2.0,1
8123,min_diffuse,20,60,3,3,0.05,0.95,0.9212590797347802,8,2.0,1,2.0,1,2.0,1
8124,min_diffuse,20,60,3,3,0.05,0.95,0.8701999691578924,4,2.0,1,2.0,1,2.0,1
8125,min_diffuse,20,60,3,3,0.05,0.95,0.9371956641461592,20,3.0,0,2.0,1,2.0,1
8126,min_diffuse,20,60,3,3,0.05,0.95,0.9263712724642588,5,2.0,1,2.0,1,2.0,1
8127,min_diffuse,20,60,3,3,0.05,0.95,0.9483466258397264,72,5.0,0,5.0,0,4.0,1
8128,min_diffuse,20,60,3,3,0.05,0.95,0.946158213991892,12,2.0,1,2.0,1,2.0,1
8129,min_diffuse,20,60,3,3,0.05,0.95,0.8711994128116765,6,2.0,1,2.0,1,2.0,1
8130,min_diffuse,20,60,3,3,0.05,0.95,0.8985680717625145,11,2.0,1,2.0,1,2.0,1
8131,min_diffuse,20,60,3,3,0.05,0.95,0.9463934589738372,10,2.0,1,2.0,1,2.0,1
8132,min_diffuse,20,60,3,3,0.05,0.95,0.9445298040495618,8,2.0,1,2.0,1,2.0,1
8133,min_diffuse,20,60,3,3,0.05,0.95,0.9010947755676304,12,2.0,1,2.0,1,2.0,1
8134,min_diffuse,20,60,3,3,0.05,0.95,0.8807247478931339,13,2.0,1,2.0,1,2.0,1
8135,min_diffuse,20,60,3,3,0.05,0.95,0.947516311376695,27,3.0,1,3.0,1,3.0,1
8136,min_diffuse,20,60,3,3,0.05,0.95,0.8348213990777901,6,2.0,0,1.0,1,1.0,1
8137,min_diffuse,20,60,3,3,0.05,0.95,0.9029075557351376,10,2.0,1,2.0,1,2.0,1
8138,min_diffuse,20,60,3,3,0.05,0.95,0.9232485377511396,14,3.0,0,2.0,1,3.0,0
8139,min_diffuse,20,60,3,3,0.05,0.95,0.8717205402835476,18,3.0,0,2.0,1,2.0,1
8140,min_diffuse,20,60,3,3,0.05,0.95,0.9339640872133022,25,3.0,0,2.0,1,2.0,1
8141,min_diffuse,20,60,3,3,0.05,0.95,0.8823667417948053,7,2.0,1,2.0,1,2.0,1
8142,min_diffuse,20,60,3,3,0.05,0.95,0.8964350255502902,9,2.0,1,2.0,1,2.0,1
8143,min_diffuse,20,60,3,3,0.05,0.95,0.926793274833258,23,3.0,0,2.0,1,3.0,0
8144,min_diffuse,20,60,3,3,0.05,0.95,0.7353591466190704,5,2.0,1,2.0,1,2.0,1
8145,min_diffuse,20,60,3,3,0.05,0.95,0.9364331307464082,7,2.0,1,2.0,1,2.0,1
8146,min_diffuse,20,60,3,3,0.05,0.95,0.9404963035356788,41,3.0,1,3.0,1,3.0,1
8147,min_diffuse,20,60,3,3,0.05,0.95,0.9033827381330284,10,2.0,1,2.0,1,2.0,1
8148,min_diffuse,20,60,3,3,0.05,0.95,0.8259227992142424,7,2.0,1,2.0,1,2.0,1
8149,min_diffuse,20,60,3,3,0.05,0.95,0.906040766221476,15,3.0,0,2.0,1,2.0,1
8150,min_diffuse,20,60,3,3,0.05,0.95,0.9143844075306372,32,3.0,0,3.0,0,2.0,1
8151,min_diffuse,20,60,3,3,0.05,0.95,0.8782868303712431,16,3.0,0,2.0,1,2.0,1
8152,min_diffuse,20,60,3,3,0.05,0.95,0.9324983090237638,44,3.0,0,2.0,1,2.0,1
8153,min_diffuse,20,60,3,3,0.05,0.95,0.9287665197333728,14,3.0,0,2.0,1,3.0,0
8154,min_diffuse,20,60,3,3,0.05,0.95,0.9015485681182008,26,3.0,0,2.0,1,2.0,1
8155,min_diffuse,20,60,3,3,0.05,0.95,0.8813132154884562,12,2.0,1,2.0,1,2.0,1
8156,min_diffuse,20,60,3,3,0.05,0.95,0.940560593188996,25,2.0,1,2.0,1,2.0,1
8157,min_diffuse,20,60,3,3,0.05,0.95,0.9361455148781052,33,2.0,1,2.0,1,2.0,1
8158,min_diffuse,20,60,3,3,0.05,0.95,0.9151333735560302,16,3.0,0,2.0,1,2.0,1
8159,min_diffuse,20,60,3,3,0.05,0.95,0.912384268938916,11,2.0,1,2.0,1,2.0,1
8160,min_diffuse,20,60,3,3,0.05,0.95,0.9388098721785744,44,3.0,0,3.0,0,2.0,1
8161,min_diffuse,20,60,3,3,0.05,0.95,0.910735297398233,9,2.0,1,2.0,1,2.0,1
8162,min_diffuse,20,60,3,3,0.05,0.95,0.8637150172880356,6,2.0,1,2.0,1,2.0,1
8163,min_diffuse,20,60,3,3,0.05,0.95,0.9178103687910916,18,3.0,1,3.0,1,3.0,1
8164,min_diffuse,20,60,3,3,0.05,0.95,0.9371954478413648,15,3.0,0,2.0,1,3.0,0
8165,min_diffuse,20,60,3,3,0.05,0.95,0.9390348664150834,22,3.0,1,3.0,1,3.0,1
8166,min_diffuse,20,60,3,3,0.05,0.95,0.821277658583305,17,3.0,0,2.0,1,2.0,1
8167,min_diffuse,20,60,3,3,0.05,0.95,0.9496068247991306,17,2.0,1,2.0,1,2.0,1
8168,min_diffuse,20,60,3,3,0.05,0.95,0.8819912874569718,25,3.0,0,2.0,1,3.0,0
8169,min_diffuse,20,60,3,3,0.05,0.95,0.9386585360776812,32,3.0,1,3.0,1,3.0,1
8170,min_diffuse,20,60,3,3,0.05,0.95,0.9060897776586908,5,2.0,1,2.0,1,2.0,1
8171,min_diffuse,20,60,3,3,0.05,0.95,0.9400989636165112,18,2.0,1,2.0,1,2.0,1
8172,min_diffuse,20,60,3,3,0.05,0.95,0.9376733326493262,28,3.0,1,3.0,1,4.0,0
8173,min_diffuse,20,60,3,3,0.05,0.95,0.884992437429775,70,4.0,0,3.0,1,3.0,1
8174,min_diffuse,20,60,3,3,0.05,0.95,0.877990360291885,8,2.0,1,2.0,1,2.0,1
8175,min_diffuse,20,60,3,3,0.05,0.95,0.8877602567610736,13,2.0,1,2.0,1,3.0,0
8176,min_diffuse,20,60,3,3,0.05,0.95,0.8788233976397681,18,3.0,0,2.0,1,2.0,1
8177,min_diffuse,20,60,3,3,0.05,0.95,0.906952951217836,5,2.0,0,1.0,1,2.0,0
8178,min_diffuse,20,60,3,3,0.05,0.95,0.8541217643772252,5,2.0,1,2.0,1,2.0,1
8179,min_diffuse,20,60,3,3,0.05,0.95,0.8446477082055116,5,2.0,1,2.0,1,2.0,1
8180,min_diffuse,20,60,3,3,0.05,0.95,0.9435598472521456,32,3.0,1,3.0,1,3.0,1
8181,min_diffuse,20,60,3,3,0.05,0.95,0.8428751074827522,4,2.0,1,2.0,1,2.0,1
8182,min_diffuse,20,60,3,3,0.05,0.95,0.9298237359072008,17,3.0,0,2.0,1,2.0,1
8183,min_diffuse,20,60,3,3,0.05,0.95,0.9060670492791952,8,2.0,1,2.0,1,2.0,1
8184,min_diffuse,20,60,3,3,0.05,0.95,0.9194921269176884,26,3.0,1,3.0,1,3.0,1
8185,min_diffuse,20,60,3,3,0.05,0.95,0.945778474540234,40,3.0,1,3.0,1,3.0,1
8186,min_diffuse,20,60,3,3,0.05,0.95,0.9101966186886702,16,3.0,0,2.0,1,2.0,1
8187,min_diffuse,20,60,3,3,0.05,0.95,0.9341068408967524,13,2.0,1,2.0,1,2.0,1
8188,min_diffuse,20,60,3,3,0.05,0.95,0.8748775861302465,25,2.0,1,2.0,1,2.0,1
8189,min_diffuse,20,60,3,3,0.05,0.95,0.875645757084045,31,3.0,1,3.0,1,3.0,1
8190,min_diffuse,20,60,3,3,0.05,0.95,0.9136087128126806,7,2.0,1,2.0,1,2.0,1
8191,min_diffuse,20,60,3,3,0.05,0.95,0.9403327135419746,12,2.0,1,2.0,1,2.0,1
8192,min_diffuse,20,60,3,3,0.05,0.95,0.8964532236425837,12,2.0,1,2.0,1,2.0,1
8193,min_diffuse,20,60,3,3,0.05,0.95,0.9103332313262578,11,2.0,1,2.0,1,2.0,1
8194,min_diffuse,20,60,3,3,0.05,0.95,0.9151124310097032,9,2.0,1,2.0,1,2.0,1
8195,min_diffuse,20,60,3,3,0.05,0.95,0.9448543119927288,61,4.0,1,4.0,1,4.0,1
8196,min_diffuse,20,60,3,3,0.05,0.95,0.8416285867721448,7,2.0,1,2.0,1,2.0,1
8197,min_diffuse,20,60,3,3,0.05,0.95,0.9028007823231676,23,3.0,0,3.0,0,2.0,1
8198,min_diffuse,20,60,3,3,0.05,0.95,0.9470081887843304,51,3.0,1,3.0,1,3.0,1
8199,min_diffuse,20,60,3,3,0.05,0.95,0.9196592465692496,16,2.0,1,2.0,1,2.0,1
8200,min_diffuse,20,60,3,3,0.05,0.95,0.8666678896991822,19,3.0,0,2.0,1,2.0,1
8201,min_diffuse,20,60,3,3,0.05,0.95,0.9099731398045184,19,3.0,0,2.0,1,3.0,0
8202,min_diffuse,20,60,3,3,0.05,0.95,0.9191868484258486,11,2.0,1,2.0,1,2.0,1
8203,min_diffuse,20,60,3,3,0.05,0.95,0.8867268517260687,17,3.0,0,2.0,1,3.0,0
8204,min_diffuse,20,60,3,3,0.05,0.95,0.8448810582138767,20,3.0,1,3.0,1,3.0,1
8205,min_diffuse,20,60,3,3,0.05,0.95,0.8218016312426722,5,2.0,1,2.0,1,2.0,1
8206,min_diffuse,20,60,3,3,0.05,0.95,0.9206230678576526,8,2.0,1,2.0,1,2.0,1
8207,min_diffuse,20,60,3,3,0.05,0.95,0.8916747812701151,27,3.0,0,2.0,1,2.0,1
8208,min_diffuse,20,60,3,3,0.05,0.95,0.8383701570550802,6,2.0,1,2.0,1,2.0,1
8209,min_diffuse,20,60,3,3,0.05,0.95,0.9121918757466508,24,3.0,0,2.0,1,2.0,1
8210,min_diffuse,20,60,3,3,0.05,0.95,0.9439698069062118,16,3.0,0,2.0,1,3.0,0
8211,min_diffuse,20,60,3,3,0.05,0.95,0.9305234775731376,7,2.0,1,2.0,1,2.0,1
8212,min_diffuse,20,60,3,3,0.05,0.95,0.8551856667246124,11,2.0,1,2.0,1,2.0,1
8213,min_diffuse,20,60,3,3,0.05,0.95,0.9316306772284852,9,2.0,1,2.0,1,2.0,1
8214,min_diffuse,20,60,3,3,0.05,0.95,0.9326942765803312,15,2.0,1,2.0,1,2.0,1
8215,min_diffuse,20,60,3,3,0.05,0.95,0.9237733652646496,21,3.0,0,2.0,1,2.0,1
8216,min_diffuse,20,60,3,3,0.05,0.95,0.9381974245941876,19,3.0,0,2.0,1,3.0,0
8217,min_diffuse,20,60,3,3,0.05,0.95,0.9490897087942866,32,3.0,0,2.0,1,2.0,1
8218,min_diffuse,20,60,3,3,0.05,0.95,0.93323719715914,15,3.0,1,3.0,1,3.0,1
8219,min_diffuse,20,60,3,3,0.05,0.95,0.905596478844112,14,3.0,1,3.0,1,3.0,1
8220,min_diffuse,20,60,3,3,0.05,0.95,0.8628081208435224,15,2.0,1,2.0,1,2.0,1
8221,min_diffuse,20,60,3,3,0.05,0.95,0.946164485115746,6,2.0,1,2.0,1,2.0,1
8222,min_diffuse,20,60,3,3,0.05,0.95,0.9456202910702006,21,3.0,1,3.0,1,3.0,1
8223,min_diffuse,20,60,3,3,0.05,0.95,0.9274190777850972,24,3.0,0,2.0,1,2.0,1
8224,min_diffuse,20,60,3,3,0.05,0.95,0.94704770245598,9,2.0,1,2.0,1,2.0,1
8225,min_diffuse,20,60,3,3,0.05,0.95,0.8620911285559995,6,2.0,1,2.0,1,2.0,1
8226,min_diffuse,20,60,3,3,0.05,0.95,0.922352525483719,11,2.0,1,2.0,1,2.0,1
8227,min_diffuse,20,60,3,3,0.05,0.95,0.8379925482731536,11,2.0,1,2.0,1,2.0,1
8228,min_diffuse,20,60,3,3,0.05,0.95,0.94322045208038,42,3.0,1,3.0,1,3.0,1
8229,min_diffuse,20,60,3,3,0.05,0.95,0.9329687650266664,53,3.0,1,3.0,1,3.0,1
8230,min_diffuse,20,60,3,3,0.05,0.95,0.9178829062956182,17,2.0,1,2.0,1,2.0,1
8231,min_diffuse,20,60,3,3,0.05,0.95,0.8945478729730906,12,2.0,0,2.0,0,1.0,1
8232,min_diffuse,20,60,3,3,0.05,0.95,0.8665784102287043,4,2.0,1,2.0,1,2.0,1
8233,min_diffuse,20,60,3,3,0.05,0.95,0.9194176222094392,20,3.0,0,3.0,0,2.0,1
8234,min_diffuse,20,60,3,3,0.05,0.95,0.936044933841016,9,2.0,1,2.0,1,2.0,1
8235,min_diffuse,20,60,3,3,0.05,0.95,0.9370118781548123,31,3.0,0,3.0,0,2.0,1
8236,min_diffuse,20,60,3,3,0.05,0.95,0.9287160810866352,5,2.0,1,2.0,1,2.0,1
8237,min_diffuse,20,60,3,3,0.05,0.95,0.9220556335865536,9,2.0,1,2.0,1,2.0,1
8238,min_diffuse,20,60,3,3,0.05,0.95,0.8206311040372548,10,2.0,1,2.0,1,2.0,1
8239,min_diffuse,20,60,3,3,0.05,0.95,0.9085259171646896,12,2.0,1,3.0,0,3.0,0
8240,min_diffuse,20,60,3,3,0.05,0.95,0.8526217792954967,5,2.0,1,2.0,1,2.0,1
8241,min_diffuse,20,60,3,3,0.05,0.95,0.9218264183838518,13,2.0,1,2.0,1,2.0,1
8242,min_diffuse,20,60,3,3,0.05,0.95,0.9317496033026988,4,2.0,1,2.0,1,2.0,1
8243,min_diffuse,20,60,3,3,0.05,0.95,0.906514692167867,15,2.0,1,2.0,1,2.0,1
8244,min_diffuse,20,60,3,3,0.05,0.95,0.8592252427719181,10,2.0,1,2.0,1,2.0,1
8245,min_diffuse,20,60,3,3,0.05,0.95,0.9442309084352438,29,3.0,0,2.0,1,2.0,1
8246,min_diffuse,20,60,3,3,0.05,0.95,0.9026875508400644,14,2.0,1,2.0,1,2.0,1
8247,min_diffuse,20,60,3,3,0.05,0.95,0.941365704729288,21,3.0,0,2.0,1,3.0,0
8248,min_diffuse,20,60,3,3,0.05,0.95,0.9376865738309036,57,4.0,0,3.0,1,3.0,1
8249,min_diffuse,20,60,3,3,0.05,0.95,0.9492239212546352,108,4.0,1,4.0,1,4.0,1
8250,min_diffuse,20,60,3,3,0.05,0.95,0.8819258528716734,7,2.0,1,2.0,1,2.0,1
8251,min_diffuse,20,60,3,3,0.05,0.95,0.864391142439713,17,2.0,1,2.0,1,2.0,1
8252,min_diffuse,20,60,3,3,0.05,0.95,0.9233196309892946,28,3.0,1,3.0,1,3.0,1
8253,min_diffuse,20,60,3,3,0.05,0.95,0.8752844711489837,8,2.0,1,2.0,1,2.0,1
8254,min_diffuse,20,60,3,3,0.05,0.95,0.9332623630449158,26,3.0,1,3.0,1,3.0,1
8255,min_diffuse,20,60,3,3,0.05,0.95,0.9250161179733596,13,2.0,1,2.0,1,2.0,1
8256,min_diffuse,20,60,3,3,0.05,0.95,0.8887017499813535,10,2.0,1,3.0,0,3.0,0
8257,min_diffuse,20,60,3,3,0.05,0.95,0.9185549636556072,17,3.0,0,2.0,1,2.0,1
8258,min_diffuse,20,60,3,3,0.05,0.95,0.9237862386064496,43,4.0,0,3.0,1,3.0,1
8259,min_diffuse,20,60,3,3,0.05,0.95,0.9394804427233006,21,2.0,1,3.0,0,2.0,1
8260,min_diffuse,20,60,3,3,0.05,0.95,0.9462517156484634,11,2.0,1,2.0,1,2.0,1
8261,min_diffuse,20,60,3,3,0.05,0.95,0.9228713289307636,12,2.0,1,2.0,1,2.0,1
8262,min_diffuse,20,60,3,3,0.05,0.95,0.9337926040910582,20,3.0,1,3.0,1,3.0,1
8263,min_diffuse,20,60,3,3,0.05,0.95,0.8657330060912656,19,3.0,0,2.0,1,2.0,1
8264,min_diffuse,20,60,3,3,0.05,0.95,0.9495983169760734,21,3.0,0,2.0,1,2.0,1
8265,min_diffuse,20,60,3,3,0.05,0.95,0.9295294720699132,23,3.0,0,2.0,1,3.0,0
8266,min_diffuse,20,60,3,3,0.05,0.95,0.8990749841881639,32,3.0,0,3.0,0,2.0,1
8267,min_diffuse,20,60,3,3,0.05,0.95,0.8991344156803692,25,4.0,0,3.0,1,4.0,0
8268,min_diffuse,20,60,3,3,0.05,0.95,0.9185588786882596,80,4.0,0,3.0,1,3.0,1
8269,min_diffuse,20,60,3,3,0.05,0.95,0.902744943786116,8,2.0,1,2.0,1,2.0,1
8270,min_diffuse,20,60,3,3,0.05,0.95,0.855433046120273,8,2.0,1,2.0,1,2.0,1
8271,min_diffuse,20,60,3,3,0.05,0.95,0.911610716347531,7,2.0,1,2.0,1,2.0,1
8272,min_diffuse,20,60,3,3,0.05,0.95,0.942837314267774,9,2.0,1,2.0,1,2.0,1
8273,min_diffuse,20,60,3,3,0.05,0.95,0.910949300890754,8,2.0,1,2.0,1,2.0,1
8274,min_diffuse,20,60,3,3,0.05,0.95,0.9315385327481052,17,3.0,1,3.0,1,3.0,1
8275,min_diffuse,20,60,3,3,0.05,0.95,0.9031282778817096,39,3.0,1,3.0,1,3.0,1
8276,min_diffuse,20,60,3,3,0.05,0.95,0.906942970145732,14,2.0,1,2.0,1,2.0,1
8277,min_diffuse,20,60,3,3,0.05,0.95,0.9039141330133366,13,2.0,1,2.0,1,2.0,1
8278,min_diffuse,20,60,3,3,0.05,0.95,0.8139884183323135,8,2.0,1,2.0,1,2.0,1
8279,min_diffuse,20,60,3,3,0.05,0.95,0.9325354734380636,10,2.0,1,2.0,1,2.0,1
8280,min_diffuse,20,60,3,3,0.05,0.95,0.9289266644550072,12,2.0,1,2.0,1,2.0,1
8281,min_diffuse,20,60,3,3,0.05,0.95,0.9040553934261758,8,2.0,1,2.0,1,2.0,1
8282,min_diffuse,20,60,3,3,0.05,0.95,0.9421953777588,45,4.0,1,4.0,1,4.0,1
8283,min_diffuse,20,60,3,3,0.05,0.95,0.8898689066204813,15,2.0,1,2.0,1,2.0,1
8284,min_diffuse,20,60,3,3,0.05,0.95,0.8786592885752796,16,3.0,0,2.0,1,2.0,1
8285,min_diffuse,20,60,3,3,0.05,0.95,0.9355131751069468,29,3.0,1,3.0,1,3.0,1
8286,min_diffuse,20,60,3,3,0.05,0.95,0.944249326720756,15,2.0,1,2.0,1,2.0,1
8287,min_diffuse,20,60,3,3,0.05,0.95,0.9234559566490632,19,3.0,0,3.0,0,2.0,1
8288,min_diffuse,20,60,3,3,0.05,0.95,0.9198524050797672,24,3.0,1,3.0,1,3.0,1
8289,min_diffuse,20,60,3,3,0.05,0.95,0.9302211873414684,25,3.0,0,2.0,1,2.0,1
8290,min_diffuse,20,60,3,3,0.05,0.95,0.900011314571055,8,2.0,1,2.0,1,2.0,1
8291,min_diffuse,20,60,3,3,0.05,0.95,0.9499041222217132,20,3.0,0,2.0,1,2.0,1
8292,min_diffuse,20,60,3,3,0.05,0.95,0.9016669620611326,18,2.0,1,2.0,1,2.0,1
8293,min_diffuse,20,60,3,3,0.05,0.95,0.9353906514137712,14,2.0,1,2.0,1,2.0,1
8294,min_diffuse,20,60,3,3,0.05,0.95,0.8888335470132283,10,2.0,1,2.0,1,2.0,1
8295,min_diffuse,20,60,3,3,0.05,0.95,0.8619030819873587,6,2.0,1,2.0,1,2.0,1
8296,min_diffuse,20,60,3,3,0.05,0.95,0.8700127888586987,13,2.0,1,2.0,1,2.0,1
8297,min_diffuse,20,60,3,3,0.05,0.95,0.8969984035614632,11,2.0,1,2.0,1,2.0,1
8298,min_diffuse,20,60,3,3,0.05,0.95,0.9148858501109488,19,2.0,1,2.0,1,2.0,1
8299,min_diffuse,20,60,3,3,0.05,0.95,0.91600280840144,9,2.0,1,2.0,1,2.0,1
8300,min_diffuse,20,60,3,3,0.05,0.95,0.9402178760954354,51,4.0,0,3.0,1,3.0,1
8301,min_diffuse,20,60,3,3,0.05,0.95,0.936787872019164,11,2.0,1,2.0,1,2.0,1
8302,min_diffuse,20,60,3,3,0.05,0.95,0.940400528375624,37,3.0,1,3.0,1,3.0,1
8303,min_diffuse,20,60,3,3,0.05,0.95,0.9061243408691876,25,3.0,1,3.0,1,3.0,1
8304,min_diffuse,20,60,3,3,0.05,0.95,0.9272329009761816,40,3.0,1,3.0,1,3.0,1
8305,min_diffuse,20,60,3,3,0.05,0.95,0.9172207395698718,30,3.0,1,3.0,1,3.0,1
8306,min_diffuse,20,60,3,3,0.05,0.95,0.9293940693063312,31,3.0,0,2.0,1,2.0,1
8307,min_diffuse,20,60,3,3,0.05,0.95,0.9059760793895166,6,2.0,1,2.0,1,2.0,1
8308,min_diffuse,20,60,3,3,0.05,0.95,0.9059704314394768,17,3.0,0,2.0,1,2.0,1
8309,min_diffuse,20,60,3,3,0.05,0.95,0.9203156534837637,27,3.0,1,3.0,1,3.0,1
8310,min_diffuse,20,60,3,3,0.05,0.95,0.9328583495124244,27,3.0,1,3.0,1,3.0,1
8311,min_diffuse,20,60,3,3,0.05,0.95,0.9011360965088052,15,3.0,0,2.0,1,2.0,1
8312,min_diffuse,20,60,3,3,0.05,0.95,0.944952743266137,25,3.0,1,3.0,1,3.0,1
8313,min_diffuse,20,60,3,3,0.05,0.95,0.94792563879092,12,2.0,1,2.0,1,2.0,1
8314,min_diffuse,20,60,3,3,0.05,0.95,0.9013539505668642,16,3.0,0,2.0,1,2.0,1
8315,min_diffuse,20,60,3,3,0.05,0.95,0.9332744344835516,9,2.0,1,2.0,1,2.0,1
8316,min_diffuse,20,60,3,3,0.05,0.95,0.8646829106403937,4,2.0,0,1.0,1,2.0,0
8317,min_diffuse,20,60,3,3,0.05,0.95,0.9214437395776328,12,2.0,1,2.0,1,2.0,1
8318,min_diffuse,20,60,3,3,0.05,0.95,0.9043384521309058,14,3.0,0,2.0,1,2.0,1
8319,min_diffuse,20,60,3,3,0.05,0.95,0.946891685662562,23,2.0,1,3.0,0,2.0,1
8320,min_diffuse,20,60,3,3,0.05,0.95,0.9281141084122668,97,4.0,0,4.0,0,3.0,1
8321,min_diffuse,20,60,3,3,0.05,0.95,0.892077352501009,5,2.0,1,2.0,1,2.0,1
8322,min_diffuse,20,60,3,3,0.05,0.95,0.9318970172777012,15,3.0,0,2.0,1,2.0,1
8323,min_diffuse,20,60,3,3,0.05,0.95,0.9160458167104748,14,2.0,1,2.0,1,2.0,1
8324,min_diffuse,20,60,3,3,0.05,0.95,0.895098836475549,10,2.0,1,2.0,1,2.0,1
8325,min_diffuse,20,60,3,3,0.05,0.95,0.8709110202581749,12,2.0,1,2.0,1,2.0,1
8326,min_diffuse,20,60,3,3,0.05,0.95,0.90530680633866,24,3.0,0,3.0,0,2.0,1
8327,min_diffuse,20,60,3,3,0.05,0.95,0.9424529222721556,31,3.0,0,2.0,1,3.0,0
8328,min_diffuse,20,60,3,3,0.05,0.95,0.8720987610639885,10,2.0,1,2.0,1,2.0,1
8329,min_diffuse,20,60,3,3,0.05,0.95,0.868477818649594,5,2.0,1,2.0,1,2.0,1
8330,min_diffuse,20,60,3,3,0.05,0.95,0.9064457485289538,29,3.0,1,3.0,1,3.0,1
8331,min_diffuse,20,60,3,3,0.05,0.95,0.9042342094588652,28,3.0,0,2.0,1,2.0,1
8332,min_diffuse,20,60,3,3,0.05,0.95,0.930522127464632,9,2.0,1,2.0,1,2.0,1
8333,min_diffuse,20,60,3,3,0.05,0.95,0.9400847035131428,6,2.0,1,2.0,1,2.0,1
8334,min_diffuse,20,60,3,3,0.05,0.95,0.9461273864195132,97,4.0,1,4.0,1,4.0,1
8335,min_diffuse,20,60,3,3,0.05,0.95,0.9427993167208591,10,2.0,1,2.0,1,2.0,1
8336,min_diffuse,20,60,3,3,0.05,0.95,0.9264142509319916,19,3.0,0,2.0,1,3.0,0
8337,min_diffuse,20,60,3,3,0.05,0.95,0.919960044501714,17,2.0,1,2.0,1,2.0,1
8338,min_diffuse,20,60,3,3,0.05,0.95,0.9494996818862091,39,3.0,1,3.0,1,3.0,1
8339,min_diffuse,20,60,3,3,0.05,0.95,0.8259544493040765,6,2.0,1,2.0,1,2.0,1
8340,min_diffuse,20,60,3,3,0.05,0.95,0.9162801156107409,9,2.0,1,2.0,1,2.0,1
8341,min_diffuse,20,60,3,3,0.05,0.95,0.8696149069145631,16,3.0,0,2.0,1,2.0,1
8342,min_diffuse,20,60,3,3,0.05,0.95,0.9099377179938728,16,3.0,0,2.0,1,3.0,0
8343,min_diffuse,20,60,3,3,0.05,0.95,0.8839544173182797,7,2.0,1,2.0,1,2.0,1
8344,min_diffuse,20,60,3,3,0.05,0.95,0.9231514061773884,27,3.0,0,2.0,1,2.0,1
8345,min_diffuse,20,60,3,3,0.05,0.95,0.8845349597145165,19,3.0,0,2.0,1,3.0,0
8346,min_diffuse,20,60,3,3,0.05,0.95,0.8913790794673785,10,2.0,1,2.0,1,2.0,1
8347,min_diffuse,20,60,3,3,0.05,0.95,0.9058886263669356,12,2.0,1,2.0,1,2.0,1
8348,min_diffuse,20,60,3,3,0.05,0.95,0.9260975074356526,13,2.0,1,2.0,1,2.0,1
8349,min_diffuse,20,60,3,3,0.05,0.95,0.9014152572676044,27,3.0,0,3.0,0,2.0,1
8350,min_diffuse,20,60,3,3,0.05,0.95,0.8917251496655566,11,2.0,1,2.0,1,2.0,1
8351,min_diffuse,20,60,3,3,0.05,0.95,0.9187218981039864,18,2.0,1,2.0,1,2.0,1
8352,min_diffuse,20,60,3,3,0.05,0.95,0.9422472108524936,12,2.0,1,2.0,1,2.0,1
8353,min_diffuse,20,60,3,3,0.05,0.95,0.8558150321957249,6,2.0,1,2.0,1,2.0,1
8354,min_diffuse,20,60,3,3,0.05,0.95,0.7930143604065317,6,2.0,1,2.0,1,2.0,1
8355,min_diffuse,20,60,3,3,0.05,0.95,0.8447053636779958,8,2.0,1,2.0,1,2.0,1
8356,min_diffuse,20,60,3,3,0.05,0.95,0.9387322024068558,14,3.0,0,2.0,1,2.0,1
8357,min_diffuse,20,60,3,3,0.05,0.95,0.9321639171051876,9,2.0,1,2.0,1,2.0,1
8358,min_diffuse,20,60,3,3,0.05,0.95,0.9244613746329357,38,3.0,0,3.0,0,2.0,1
8359,min_diffuse,20,60,3,3,0.05,0.95,0.889610024808039,7,2.0,1,2.0,1,2.0,1
8360,min_diffuse,20,60,3,3,0.05,0.95,0.9335786323405212,23,3.0,0,3.0,0,2.0,1
8361,min_diffuse,20,60,3,3,0.05,0.95,0.914560033668896,13,2.0,1,2.0,1,3.0,0
8362,min_diffuse,20,60,3,3,0.05,0.95,0.9115292178186948,9,2.0,1,2.0,1,2.0,1
8363,min_diffuse,20,60,3,3,0.05,0.95,0.8996211625179794,18,2.0,1,2.0,1,2.0,1
8364,min_diffuse,20,60,3,3,0.05,0.95,0.9154391367244326,6,2.0,1,2.0,1,2.0,1
8365,min_diffuse,20,60,3,3,0.05,0.95,0.9127448326454202,16,2.0,1,2.0,1,2.0,1
8366,min_diffuse,20,60,3,3,0.05,0.95,0.9442818288455092,24,3.0,0,3.0,0,2.0,1
8367,min_diffuse,20,60,3,3,0.05,0.95,0.8700539706200398,8,2.0,1,2.0,1,2.0,1
8368,min_diffuse,20,60,3,3,0.05,0.95,0.92877424218332,16,3.0,0,2.0,1,2.0,1
8369,min_diffuse,20,60,3,3,0.05,0.95,0.9433183614929452,41,3.0,1,3.0,1,3.0,1
8370,min_diffuse,20,60,3,3,0.05,0.95,0.9151541849539312,18,3.0,1,3.0,1,3.0,1
8371,min_diffuse,20,60,3,3,0.05,0.95,0.9313144897162916,24,3.0,0,3.0,0,2.0,1
8372,min_diffuse,20,60,3,3,0.05,0.95,0.9340270278368604,20,3.0,0,2.0,1,3.0,0
8373,min_diffuse,20,60,3,3,0.05,0.95,0.9494589630170928,12,2.0,1,2.0,1,2.0,1
8374,min_diffuse,20,60,3,3,0.05,0.95,0.9257986092403114,17,2.0,1,2.0,1,2.0,1
8375,min_diffuse,20,60,3,3,0.05,0.95,0.9168226451684424,16,2.0,1,2.0,1,2.0,1
8376,min_diffuse,20,60,3,3,0.05,0.95,0.9120508924811144,12,2.0,1,2.0,1,2.0,1
8377,min_diffuse,20,60,3,3,0.05,0.95,0.9384723578053468,52,4.0,0,3.0,1,3.0,1
8378,min_diffuse,20,60,3,3,0.05,0.95,0.7975868017383938,8,2.0,1,2.0,1,2.0,1
8379,min_diffuse,20,60,3,3,0.05,0.95,0.9123296739860788,6,2.0,1,2.0,1,2.0,1
8380,min_diffuse,20,60,3,3,0.05,0.95,0.9044770931952024,10,2.0,1,2.0,1,2.0,1
8381,min_diffuse,20,60,3,3,0.05,0.95,0.9319843087572776,23,3.0,0,2.0,1,2.0,1
8382,min_diffuse,20,60,3,3,0.05,0.95,0.9378823918243776,6,2.0,1,2.0,1,2.0,1
8383,min_diffuse,20,60,3,3,0.05,0.95,0.9249340566744936,10,2.0,1,2.0,1,2.0,1
8384,min_diffuse,20,60,3,3,0.05,0.95,0.8322762558579004,12,2.0,1,2.0,1,2.0,1
8385,min_diffuse,20,60,3,3,0.05,0.95,0.9491094901123576,30,3.0,1,4.0,0,3.0,1
8386,min_diffuse,20,60,3,3,0.05,0.95,0.9152351782175604,18,2.0,1,2.0,1,2.0,1
8387,min_diffuse,20,60,3,3,0.05,0.95,0.9399194145181152,28,3.0,0,2.0,1,3.0,0
8388,min_diffuse,20,60,3,3,0.05,0.95,0.9384688235289824,26,3.0,0,2.0,1,2.0,1
8389,min_diffuse,20,60,3,3,0.05,0.95,0.9160738113851684,12,2.0,1,2.0,1,2.0,1
8390,min_diffuse,20,60,3,3,0.05,0.95,0.9193488880714162,16,3.0,0,2.0,1,2.0,1
8391,min_diffuse,20,60,3,3,0.05,0.95,0.9366020241441648,24,2.0,1,2.0,1,2.0,1
8392,min_diffuse,20,60,3,3,0.05,0.95,0.940621649709002,24,3.0,0,2.0,1,2.0,1
8393,min_diffuse,20,60,3,3,0.05,0.95,0.8702634786289393,24,3.0,0,2.0,1,2.0,1
8394,min_diffuse,20,60,3,3,0.05,0.95,0.8559028272774302,12,2.0,1,2.0,1,2.0,1
8395,min_diffuse,20,60,3,3,0.05,0.95,0.8628113721317505,26,3.0,0,2.0,1,2.0,1
8396,min_diffuse,20,60,3,3,0.05,0.95,0.9003675562743602,4,2.0,1,2.0,1,2.0,1
8397,min_diffuse,20,60,3,3,0.05,0.95,0.7679407327572983,15,2.0,1,2.0,1,2.0,1
8398,min_diffuse,20,60,3,3,0.05,0.95,0.930189273293618,19,3.0,0,2.0,1,2.0,1
8399,min_diffuse,20,60,3,3,0.05,0.95,0.9475585657891902,10,2.0,1,2.0,1,2.0,1
8400,min_diffuse,20,60,3,3,0.05,0.95,0.8774155673108712,15,3.0,0,2.0,1,3.0,0
8401,min_diffuse,20,60,3,3,0.05,0.95,0.9244265181475452,39,3.0,1,3.0,1,3.0,1
8402,min_diffuse,20,60,3,3,0.05,0.95,0.946573969594786,30,3.0,0,2.0,1,3.0,0
8403,min_diffuse,20,60,3,3,0.05,0.95,0.929515791512114,41,4.0,1,4.0,1,4.0,1
8404,min_diffuse,20,60,3,3,0.05,0.95,0.9100019353166912,22,3.0,1,3.0,1,3.0,1
8405,min_diffuse,20,60,3,3,0.05,0.95,0.9139449141091608,10,2.0,1,2.0,1,2.0,1
8406,min_diffuse,20,60,3,3,0.05,0.95,0.9034923864568912,25,3.0,1,3.0,1,3.0,1
8407,min_diffuse,20,60,3,3,0.05,0.95,0.9223464605286602,25,2.0,1,2.0,1,2.0,1
8408,min_diffuse,20,60,3,3,0.05,0.95,0.9190315922340108,8,2.0,1,2.0,1,2.0,1
8409,min_diffuse,20,60,3,3,0.05,0.95,0.9317221364455964,5,2.0,1,2.0,1,2.0,1
8410,min_diffuse,20,60,3,3,0.05,0.95,0.861249928346072,22,3.0,1,3.0,1,3.0,1
8411,min_diffuse,20,60,3,3,0.05,0.95,0.8961200735603387,5,2.0,1,2.0,1,2.0,1
8412,min_diffuse,20,60,3,3,0.05,0.95,0.9206377372706296,41,3.0,1,3.0,1,3.0,1
8413,min_diffuse,20,60,3,3,0.05,0.95,0.9346560251086158,19,3.0,1,3.0,1,3.0,1
8414,min_diffuse,20,60,3,3,0.05,0.95,0.8175932464942536,3,1.0,1,2.0,0,2.0,0
8415,min_diffuse,20,60,3,3,0.05,0.95,0.873248057076895,16,2.0,1,2.0,1,2.0,1
8416,min_diffuse,20,60,3,3,0.05,0.95,0.935529607031376,9,2.0,1,2.0,1,2.0,1
8417,min_diffuse,20,60,3,3,0.05,0.95,0.9182383364782596,22,3.0,0,2.0,1,2.0,1
8418,min_diffuse,20,60,3,3,0.05,0.95,0.9335828673432648,26,3.0,0,2.0,1,2.0,1
8419,min_diffuse,20,60,3,3,0.05,0.95,0.86204295806974,12,2.0,1,2.0,1,2.0,1
8420,min_diffuse,20,60,3,3,0.05,0.95,0.9324466411313485,41,3.0,1,3.0,1,3.0,1
8421,min_diffuse,20,60,3,3,0.05,0.95,0.9016142015881196,24,3.0,0,3.0,0,2.0,1
8422,min_diffuse,20,60,3,3,0.05,0.95,0.9122142876674414,18,3.0,1,3.0,1,3.0,1
8423,min_diffuse,20,60,3,3,0.05,0.95,0.8368247827325237,14,2.0,1,2.0,1,2.0,1
8424,min_diffuse,20,60,3,3,0.05,0.95,0.9443332998628332,16,3.0,1,3.0,1,3.0,1
8425,min_diffuse,20,60,3,3,0.05,0.95,0.9343129655838706,21,2.0,1,2.0,1,2.0,1
8426,min_diffuse,20,60,3,3,0.05,0.95,0.870151497702736,14,2.0,1,2.0,1,2.0,1
8427,min_diffuse,20,60,3,3,0.05,0.95,0.9496447850285435,16,3.0,0,2.0,1,2.0,1
8428,min_diffuse,20,60,3,3,0.05,0.95,0.9204404735888893,4,2.0,1,2.0,1,2.0,1
8429,min_diffuse,20,60,3,3,0.05,0.95,0.9290435787546368,14,2.0,1,2.0,1,2.0,1
8430,min_diffuse,20,60,3,3,0.05,0.95,0.938225333309955,11,2.0,1,2.0,1,2.0,1
8431,min_diffuse,20,60,3,3,0.05,0.95,0.9418589245940432,12,2.0,1,2.0,1,3.0,0
8432,min_diffuse,20,60,3,3,0.05,0.95,0.8846142518185448,14,2.0,1,3.0,0,3.0,0
8433,min_diffuse,20,60,3,3,0.05,0.95,0.8841418282308977,10,2.0,1,2.0,1,2.0,1
8434,min_diffuse,20,60,3,3,0.05,0.95,0.9174564743077068,43,3.0,0,2.0,1,2.0,1
8435,min_diffuse,20,60,3,3,0.05,0.95,0.889164107482684,19,2.0,1,2.0,1,2.0,1
8436,min_diffuse,20,60,3,3,0.05,0.95,0.846959115819578,10,2.0,1,2.0,1,2.0,1
8437,min_diffuse,20,60,3,3,0.05,0.95,0.9388710352413012,11,2.0,1,2.0,1,2.0,1
8438,min_diffuse,20,60,3,3,0.05,0.95,0.8207663002026674,6,2.0,1,2.0,1,2.0,1
8439,min_diffuse,20,60,3,3,0.05,0.95,0.8892161246433339,10,2.0,1,2.0,1,2.0,1
8440,min_diffuse,20,60,3,3,0.05,0.95,0.915039040015974,18,2.0,1,2.0,1,2.0,1
8441,min_diffuse,20,60,3,3,0.05,0.95,0.8465013401579307,10,2.0,1,2.0,1,2.0,1
8442,min_diffuse,20,60,3,3,0.05,0.95,0.9244931226400382,21,3.0,1,3.0,1,3.0,1
8443,min_diffuse,20,60,3,3,0.05,0.95,0.8968043884792964,16,2.0,1,2.0,1,2.0,1
8444,min_diffuse,20,60,3,3,0.05,0.95,0.9163530952335274,42,3.0,1,3.0,1,3.0,1
8445,min_diffuse,20,60,3,3,0.05,0.95,0.9062732104184996,10,2.0,1,2.0,1,2.0,1
8446,min_diffuse,20,60,3,3,0.05,0.95,0.9428260117974696,16,3.0,0,2.0,1,3.0,0
8447,min_diffuse,20,60,3,3,0.05,0.95,0.8612762008226961,3,1.0,1,1.0,1,2.0,0
8448,min_diffuse,20,60,3,3,0.05,0.95,0.945560120717959,34,4.0,0,3.0,1,3.0,1
8449,min_diffuse,20,60,3,3,0.05,0.95,0.903810891716132,11,2.0,1,3.0,0,3.0,0
8450,min_diffuse,20,60,3,3,0.05,0.95,0.9311987897737408,47,3.0,1,3.0,1,3.0,1
8451,min_diffuse,20,60,3,3,0.05,0.95,0.8531137987440781,13,2.0,1,2.0,1,2.0,1
8452,min_diffuse,20,60,3,3,0.05,0.95,0.9285629181938408,19,3.0,1,3.0,1,3.0,1
8453,min_diffuse,20,60,3,3,0.05,0.95,0.8810472642273247,9,2.0,1,2.0,1,2.0,1
8454,min_diffuse,20,60,3,3,0.05,0.95,0.8704952397524607,23,2.0,1,2.0,1,2.0,1
8455,min_diffuse,20,60,3,3,0.05,0.95,0.8973257738659918,6,2.0,1,2.0,1,2.0,1
8456,min_diffuse,20,60,3,3,0.05,0.95,0.8715252781257073,18,2.0,1,2.0,1,2.0,1
8457,min_diffuse,20,60,3,3,0.05,0.95,0.9438968868734212,28,3.0,1,3.0,1,3.0,1
8458,min_diffuse,20,60,3,3,0.05,0.95,0.9025011121228956,33,3.0,1,3.0,1,3.0,1
8459,min_diffuse,20,60,3,3,0.05,0.95,0.9275292323148904,18,2.0,1,2.0,1,2.0,1
8460,min_diffuse,20,60,3,3,0.05,0.95,0.8694227080685206,13,2.0,1,2.0,1,2.0,1
8461,min_diffuse,20,60,3,3,0.05,0.95,0.8395505276749154,3,1.0,1,1.0,1,2.0,0
8462,min_diffuse,20,60,3,3,0.05,0.95,0.881197520369818,16,2.0,1,2.0,1,2.0,1
8463,min_diffuse,20,60,3,3,0.05,0.95,0.8718809268231232,10,2.0,1,2.0,1,2.0,1
8464,min_diffuse,20,60,3,3,0.05,0.95,0.8819555341637584,7,2.0,1,2.0,1,2.0,1
8465,min_diffuse,20,60,3,3,0.05,0.95,0.9308105373487396,11,2.0,1,2.0,1,2.0,1
8466,min_diffuse,20,60,3,3,0.05,0.95,0.8814452709199032,16,3.0,0,2.0,1,2.0,1
8467,min_diffuse,20,60,3,3,0.05,0.95,0.903376827937727,48,4.0,0,3.0,1,3.0,1
8468,min_diffuse,20,60,3,3,0.05,0.95,0.825783252386946,4,2.0,0,1.0,1,2.0,0
8469,min_diffuse,20,60,3,3,0.05,0.95,0.8788511611352838,16,3.0,0,3.0,0,2.0,1
8470,min_diffuse,20,60,3,3,0.05,0.95,0.9103727069152447,7,2.0,1,2.0,1,2.0,1
8471,min_diffuse,20,60,3,3,0.05,0.95,0.9032002715751004,10,2.0,1,2.0,1,2.0,1
8472,min_diffuse,20,60,3,3,0.05,0.95,0.8321078772338628,5,2.0,1,2.0,1,2.0,1
8473,min_diffuse,20,60,3,3,0.05,0.95,0.926802590268488,47,3.0,0,3.0,0,2.0,1
8474,min_diffuse,20,60,3,3,0.05,0.95,0.8720858849273657,17,2.0,1,2.0,1,2.0,1
8475,min_diffuse,20,60,3,3,0.05,0.95,0.9461846886726848,29,3.0,1,3.0,1,3.0,1
8476,min_diffuse,20,60,3,3,0.05,0.95,0.9228404819428196,14,2.0,1,2.0,1,2.0,1
8477,min_diffuse,20,60,3,3,0.05,0.95,0.9413000990941958,19,3.0,1,3.0,1,3.0,1
8478,min_diffuse,20,60,3,3,0.05,0.95,0.8889933042816328,12,2.0,1,2.0,1,2.0,1
8479,min_diffuse,20,60,3,3,0.05,0.95,0.9293476768834492,24,3.0,0,2.0,1,2.0,1
8480,min_diffuse,20,60,3,3,0.05,0.95,0.945344541344862,18,3.0,1,3.0,1,3.0,1
8481,min_diffuse,20,60,3,3,0.05,0.95,0.8682595260521302,9,2.0,1,2.0,1,2.0,1
8482,min_diffuse,20,60,3,3,0.05,0.95,0.8999360892187,5,2.0,1,2.0,1,2.0,1
8483,min_diffuse,20,60,3,3,0.05,0.95,0.9095946854654686,18,3.0,0,2.0,1,2.0,1
8484,min_diffuse,20,60,3,3,0.05,0.95,0.9308536222109232,27,3.0,0,2.0,1,2.0,1
8485,min_diffuse,20,60,3,3,0.05,0.95,0.923093437398516,34,3.0,1,3.0,1,3.0,1
8486,min_diffuse,20,60,3,3,0.05,0.95,0.9400203556850318,25,3.0,1,3.0,1,3.0,1
8487,min_diffuse,20,60,3,3,0.05,0.95,0.9245404729853068,9,2.0,1,2.0,1,2.0,1
8488,min_diffuse,20,60,3,3,0.05,0.95,0.9252813975360812,8,2.0,0,2.0,0,1.0,1
8489,min_diffuse,20,60,3,3,0.05,0.95,0.9285372331937988,23,3.0,0,2.0,1,2.0,1
8490,min_diffuse,20,60,3,3,0.05,0.95,0.9475048090920056,12,2.0,1,2.0,1,2.0,1
8491,min_diffuse,20,60,3,3,0.05,0.95,0.9339792695876966,37,3.0,1,3.0,1,3.0,1
8492,min_diffuse,20,60,3,3,0.05,0.95,0.8886054561831191,10,2.0,1,2.0,1,2.0,1
8493,min_diffuse,20,60,3,3,0.05,0.95,0.723743970834494,8,2.0,1,2.0,1,2.0,1
8494,min_diffuse,20,60,3,3,0.05,0.95,0.8592923145775099,8,2.0,1,2.0,1,2.0,1
8495,min_diffuse,20,60,3,3,0.05,0.95,0.8899386039893459,13,2.0,1,2.0,1,2.0,1
8496,min_diffuse,20,60,3,3,0.05,0.95,0.9006260303107093,6,2.0,1,2.0,1,2.0,1
8497,min_diffuse,20,60,3,3,0.05,0.95,0.7602843218048226,8,2.0,1,2.0,1,2.0,1
8498,min_diffuse,20,60,3,3,0.05,0.95,0.8836366722899649,20,3.0,0,2.0,1,2.0,1
8499,min_diffuse,20,60,3,3,0.05,0.95,0.9066256827972256,9,2.0,1,2.0,1,2.0,1
8500,min_diffuse,20,60,3,3,0.05,0.95,0.8052433975397221,11,2.0,1,2.0,1,2.0,1
8501,min_diffuse,20,60,3,3,0.05,0.95,0.9487311770831984,21,2.0,1,2.0,1,2.0,1
8502,min_diffuse,20,60,3,3,0.05,0.95,0.8935804712249846,33,3.0,0,3.0,0,2.0,1
8503,min_diffuse,20,60,3,3,0.05,0.95,0.8963572104436819,21,3.0,0,2.0,1,2.0,1
8504,min_diffuse,20,60,3,3,0.05,0.95,0.916439719355853,22,2.0,1,2.0,1,2.0,1
8505,min_diffuse,20,60,3,3,0.05,0.95,0.9413656519985338,13,2.0,1,2.0,1,2.0,1
8506,min_diffuse,20,60,3,3,0.05,0.95,0.90275272660527,23,3.0,1,3.0,1,3.0,1
8507,min_diffuse,20,60,3,3,0.05,0.95,0.9341012141254836,11,2.0,1,2.0,1,2.0,1
8508,min_diffuse,20,60,3,3,0.05,0.95,0.8304032426989308,7,2.0,0,2.0,0,1.0,1
8509,min_diffuse,20,60,3,3,0.05,0.95,0.8820499542885714,10,2.0,1,2.0,1,2.0,1
8510,min_diffuse,20,60,3,3,0.05,0.95,0.8484984353578373,11,2.0,1,2.0,1,2.0,1
8511,min_diffuse,20,60,3,3,0.05,0.95,0.9037896270547416,32,2.0,1,2.0,1,2.0,1
8512,min_diffuse,20,60,3,3,0.05,0.95,0.926913496539101,16,3.0,1,3.0,1,3.0,1
8513,min_diffuse,20,60,3,3,0.05,0.95,0.8101523181293273,7,2.0,1,2.0,1,2.0,1
8514,min_diffuse,20,60,3,3,0.05,0.95,0.9115754823285928,7,2.0,1,2.0,1,2.0,1
8515,min_diffuse,20,60,3,3,0.05,0.95,0.8736427880401696,11,2.0,1,2.0,1,2.0,1
8516,min_diffuse,20,60,3,3,0.05,0.95,0.9256020739101088,11,2.0,1,2.0,1,2.0,1
8517,min_diffuse,20,60,3,3,0.05,0.95,0.8999761689739213,10,2.0,1,2.0,1,2.0,1
8518,min_diffuse,20,60,3,3,0.05,0.95,0.90240240961766,31,3.0,1,3.0,1,3.0,1
8519,min_diffuse,20,60,3,3,0.05,0.95,0.9312250974504066,17,3.0,0,3.0,0,2.0,1
8520,min_diffuse,20,60,3,3,0.05,0.95,0.9099140775110228,11,2.0,1,2.0,1,2.0,1
8521,min_diffuse,20,60,3,3,0.05,0.95,0.9216096395775548,43,3.0,1,3.0,1,3.0,1
8522,min_diffuse,20,60,3,3,0.05,0.95,0.8894021880313,15,3.0,0,2.0,1,2.0,1
8523,min_diffuse,20,60,3,3,0.05,0.95,0.8766816937784684,33,3.0,0,2.0,1,2.0,1
8524,min_diffuse,20,60,3,3,0.05,0.95,0.933606086482729,13,3.0,0,2.0,1,2.0,1
8525,min_diffuse,20,60,3,3,0.05,0.95,0.9106228634302416,9,2.0,1,2.0,1,2.0,1
8526,min_diffuse,20,60,3,3,0.05,0.95,0.9132712851880318,19,3.0,0,2.0,1,3.0,0
8527,min_diffuse,20,60,3,3,0.05,0.95,0.942302054206034,20,2.0,1,2.0,1,2.0,1
8528,min_diffuse,20,60,3,3,0.05,0.95,0.9056086141497108,15,2.0,1,2.0,1,2.0,1
8529,min_diffuse,20,60,3,3,0.05,0.95,0.9455924941807649,45,3.0,1,3.0,1,3.0,1
8530,min_diffuse,20,60,3,3,0.05,0.95,0.8935280039639498,22,3.0,1,3.0,1,3.0,1
8531,min_diffuse,20,60,3,3,0.05,0.95,0.9437629005556176,75,4.0,1,4.0,1,4.0,1
8532,min_diffuse,20,60,3,3,0.05,0.95,0.8556147867389773,26,3.0,1,3.0,1,3.0,1
8533,min_diffuse,20,60,3,3,0.05,0.95,0.8904366913800205,12,2.0,1,2.0,1,2.0,1
8534,min_diffuse,20,60,3,3,0.05,0.95,0.920862744630472,8,2.0,1,2.0,1,2.0,1
8535,min_diffuse,20,60,3,3,0.05,0.95,0.9418493042144712,30,3.0,0,2.0,1,2.0,1
8536,min_diffuse,20,60,3,3,0.05,0.95,0.8853539475725983,3,1.0,1,1.0,1,1.0,1
8537,min_diffuse,20,60,3,3,0.05,0.95,0.918775272702684,7,2.0,1,2.0,1,2.0,1
8538,min_diffuse,20,60,3,3,0.05,0.95,0.8657418069273949,10,2.0,1,2.0,1,2.0,1
8539,min_diffuse,20,60,3,3,0.05,0.95,0.8813990990397828,13,2.0,1,2.0,1,2.0,1
8540,min_diffuse,20,60,3,3,0.05,0.95,0.9484932819897084,9,2.0,1,2.0,1,2.0,1
8541,min_diffuse,20,60,3,3,0.05,0.95,0.9420451332729128,19,3.0,0,2.0,1,3.0,0
8542,min_diffuse,20,60,3,3,0.05,0.95,0.9441893279630093,19,3.0,0,2.0,1,2.0,1
8543,min_diffuse,20,60,3,3,0.05,0.95,0.9222680559960412,25,3.0,0,2.0,1,2.0,1
8544,min_diffuse,20,60,3,3,0.05,0.95,0.915864881199011,8,2.0,1,2.0,1,2.0,1
8545,min_diffuse,20,60,3,3,0.05,0.95,0.8857188507476312,8,2.0,1,2.0,1,2.0,1
8546,min_diffuse,20,60,3,3,0.05,0.95,0.927005042436476,35,3.0,1,3.0,1,3.0,1
8547,min_diffuse,20,60,3,3,0.05,0.95,0.9474012903256598,64,3.0,1,3.0,1,3.0,1
8548,min_diffuse,20,60,3,3,0.05,0.95,0.9256508179830316,10,2.0,1,2.0,1,2.0,1
8549,min_diffuse,20,60,3,3,0.05,0.95,0.948235668531218,22,3.0,0,2.0,1,2.0,1
8550,min_diffuse,20,60,3,3,0.05,0.95,0.8932009792786458,13,2.0,1,2.0,1,2.0,1
8551,min_diffuse,20,60,3,3,0.05,0.95,0.8680650248133293,8,2.0,1,2.0,1,2.0,1
8552,min_diffuse,20,60,3,3,0.05,0.95,0.9012652489412808,9,2.0,1,2.0,1,2.0,1
8553,min_diffuse,20,60,3,3,0.05,0.95,0.8887387585022112,17,2.0,1,2.0,1,2.0,1
8554,min_diffuse,20,60,3,3,0.05,0.95,0.9460843158997416,52,4.0,0,3.0,1,3.0,1
8555,min_diffuse,20,60,3,3,0.05,0.95,0.9011296709838444,9,2.0,1,2.0,1,2.0,1
8556,min_diffuse,20,60,3,3,0.05,0.95,0.9313199560243368,15,3.0,1,3.0,1,3.0,1
8557,min_diffuse,20,60,3,3,0.05,0.95,0.9293931901619727,12,2.0,1,2.0,1,2.0,1
8558,min_diffuse,20,60,3,3,0.05,0.95,0.9344847613334332,28,3.0,0,2.0,1,2.0,1
8559,min_diffuse,20,60,3,3,0.05,0.95,0.9038104181958224,29,3.0,0,2.0,1,2.0,1
8560,min_diffuse,20,60,3,3,0.05,0.95,0.9435253281459204,12,2.0,1,2.0,1,2.0,1
8561,min_diffuse,20,60,3,3,0.05,0.95,0.9079429272295554,14,2.0,1,2.0,1,2.0,1
8562,min_diffuse,20,60,3,3,0.05,0.95,0.8307422745254538,9,2.0,0,2.0,0,1.0,1
8563,min_diffuse,20,60,3,3,0.05,0.95,0.798907692257445,4,2.0,1,2.0,1,2.0,1
8564,min_diffuse,20,60,3,3,0.05,0.95,0.930359229940976,37,3.0,1,3.0,1,3.0,1
8565,min_diffuse,20,60,3,3,0.05,0.95,0.9168261829765048,23,3.0,0,2.0,1,3.0,0
8566,min_diffuse,20,60,3,3,0.05,0.95,0.8304050186353783,5,2.0,1,2.0,1,2.0,1
8567,min_diffuse,20,60,3,3,0.05,0.95,0.8118216501776978,5,2.0,0,1.0,1,2.0,0
8568,min_diffuse,20,60,3,3,0.05,0.95,0.94587279335721,23,2.0,1,2.0,1,3.0,0
8569,min_diffuse,20,60,3,3,0.05,0.95,0.9332022353975216,20,3.0,0,2.0,1,3.0,0
8570,min_diffuse,20,60,3,3,0.05,0.95,0.9238921319816994,19,3.0,0,2.0,1,2.0,1
8571,min_diffuse,20,60,3,3,0.05,0.95,0.9345308781290949,11,2.0,1,2.0,1,2.0,1
8572,min_diffuse,20,60,3,3,0.05,0.95,0.945155519874686,16,3.0,0,2.0,1,2.0,1
8573,min_diffuse,20,60,3,3,0.05,0.95,0.9470081054559604,31,3.0,1,3.0,1,3.0,1
8574,min_diffuse,20,60,3,3,0.05,0.95,0.796448998597944,7,2.0,1,2.0,1,2.0,1
8575,min_diffuse,20,60,3,3,0.05,0.95,0.9042340132752132,18,2.0,1,3.0,0,2.0,1
8576,min_diffuse,20,60,3,3,0.05,0.95,0.9352423465958228,30,3.0,1,3.0,1,3.0,1
8577,min_diffuse,20,60,3,3,0.05,0.95,0.936157105513025,19,3.0,0,2.0,1,2.0,1
8578,min_diffuse,20,60,3,3,0.05,0.95,0.914123117083658,66,4.0,1,4.0,1,4.0,1
8579,min_diffuse,20,60,3,3,0.05,0.95,0.901412508832941,12,2.0,1,2.0,1,2.0,1
8580,min_diffuse,20,60,3,3,0.05,0.95,0.9399879520348356,29,3.0,0,2.0,1,2.0,1
8581,min_diffuse,20,60,3,3,0.05,0.95,0.8722122021925534,8,2.0,1,2.0,1,2.0,1
8582,min_diffuse,20,60,3,3,0.05,0.95,0.90324275030082,12,2.0,1,2.0,1,2.0,1
8583,min_diffuse,20,60,3,3,0.05,0.95,0.9396801187675202,12,2.0,1,2.0,1,2.0,1
8584,min_diffuse,20,60,3,3,0.05,0.95,0.9301201244146616,8,2.0,1,2.0,1,2.0,1
8585,min_diffuse,20,60,3,3,0.05,0.95,0.9030545926985504,12,2.0,1,2.0,1,2.0,1
8586,min_diffuse,20,60,3,3,0.05,0.95,0.920586624601237,13,2.0,1,2.0,1,2.0,1
8587,min_diffuse,20,60,3,3,0.05,0.95,0.9191212478026296,16,2.0,1,2.0,1,2.0,1
8588,min_diffuse,20,60,3,3,0.05,0.95,0.8805173404089524,10,2.0,1,2.0,1,2.0,1
8589,min_diffuse,20,60,3,3,0.05,0.95,0.9437316456614973,7,2.0,1,2.0,1,2.0,1
8590,min_diffuse,20,60,3,3,0.05,0.95,0.9447649381902782,11,2.0,1,2.0,1,2.0,1
8591,min_diffuse,20,60,3,3,0.05,0.95,0.9315021974253022,15,3.0,1,3.0,1,3.0,1
8592,min_diffuse,20,60,3,3,0.05,0.95,0.9437865527471262,13,3.0,1,3.0,1,3.0,1
8593,min_diffuse,20,60,3,3,0.05,0.95,0.8824928137242153,25,3.0,1,3.0,1,3.0,1
8594,min_diffuse,20,60,3,3,0.05,0.95,0.947871947896044,22,3.0,1,3.0,1,3.0,1
8595,min_diffuse,20,60,3,3,0.05,0.95,0.9425146221267668,12,2.0,1,2.0,1,2.0,1
8596,min_diffuse,20,60,3,3,0.05,0.95,0.8944757733028299,30,3.0,1,3.0,1,3.0,1
8597,min_diffuse,20,60,3,3,0.05,0.95,0.8807720134103407,5,2.0,1,2.0,1,2.0,1
8598,min_diffuse,20,60,3,3,0.05,0.95,0.9423718573436148,6,2.0,1,2.0,1,2.0,1
8599,min_diffuse,20,60,3,3,0.05,0.95,0.9169879437764542,46,3.0,1,3.0,1,3.0,1
8600,min_diffuse,20,60,3,3,0.05,0.95,0.9097255422190544,18,2.0,1,2.0,1,2.0,1
8601,min_diffuse,20,60,3,3,0.05,0.95,0.9318098440085356,41,3.0,1,3.0,1,3.0,1
8602,min_diffuse,20,60,3,3,0.05,0.95,0.862893969179457,21,2.0,1,2.0,1,2.0,1
8603,min_diffuse,20,60,3,3,0.05,0.95,0.904301923192833,21,2.0,1,2.0,1,2.0,1
8604,min_diffuse,20,60,3,3,0.05,0.95,0.836241566836813,6,2.0,1,2.0,1,2.0,1
8605,min_diffuse,20,60,3,3,0.05,0.95,0.9222124979819646,24,3.0,0,2.0,1,2.0,1
8606,min_diffuse,20,60,3,3,0.05,0.95,0.9221911838234124,10,2.0,1,2.0,1,2.0,1
8607,min_diffuse,20,60,3,3,0.05,0.95,0.9009570640798372,18,3.0,1,3.0,1,3.0,1
8608,min_diffuse,20,60,3,3,0.05,0.95,0.9007646882791286,25,3.0,0,2.0,1,2.0,1
8609,min_diffuse,20,60,3,3,0.05,0.95,0.9327510732802878,10,2.0,1,2.0,1,2.0,1
8610,min_diffuse,20,60,3,3,0.05,0.95,0.9215955343181867,6,2.0,1,2.0,1,2.0,1
8611,min_diffuse,20,60,3,3,0.05,0.95,0.9338311114833246,13,3.0,1,3.0,1,3.0,1
8612,min_diffuse,20,60,3,3,0.05,0.95,0.8370619097994817,9,2.0,1,2.0,1,2.0,1
8613,min_diffuse,20,60,3,3,0.05,0.95,0.908088596472482,13,2.0,1,3.0,0,3.0,0
8614,min_diffuse,20,60,3,3,0.05,0.95,0.922668378262974,14,2.0,1,2.0,1,2.0,1
8615,min_diffuse,20,60,3,3,0.05,0.95,0.9181783319758388,15,3.0,0,2.0,1,2.0,1
8616,min_diffuse,20,60,3,3,0.05,0.95,0.8419115943574724,7,2.0,1,2.0,1,2.0,1
8617,min_diffuse,20,60,3,3,0.05,0.95,0.905646629757358,14,2.0,1,2.0,1,2.0,1
8618,min_diffuse,20,60,3,3,0.05,0.95,0.9300063591252457,17,2.0,1,2.0,1,2.0,1
8619,min_diffuse,20,60,3,3,0.05,0.95,0.9274581081115822,15,2.0,1,2.0,1,2.0,1
8620,min_diffuse,20,60,3,3,0.05,0.95,0.9495012602779794,3,1.0,1,2.0,0,2.0,0
8621,min_diffuse,20,60,3,3,0.05,0.95,0.854586966226817,6,2.0,1,2.0,1,2.0,1
8622,min_diffuse,20,60,3,3,0.05,0.95,0.9392339552033648,41,3.0,1,3.0,1,3.0,1
8623,min_diffuse,20,60,3,3,0.05,0.95,0.9066868168663662,22,3.0,1,3.0,1,3.0,1
8624,min_diffuse,20,60,3,3,0.05,0.95,0.9431072607070834,29,3.0,0,3.0,0,2.0,1
8625,min_diffuse,20,60,3,3,0.05,0.95,0.9066281871509064,7,2.0,1,2.0,1,2.0,1
8626,min_diffuse,20,60,3,3,0.05,0.95,0.9339851496371732,19,3.0,1,3.0,1,3.0,1
8627,min_diffuse,20,60,3,3,0.05,0.95,0.9499282138823252,31,3.0,1,3.0,1,3.0,1
8628,min_diffuse,20,60,3,3,0.05,0.95,0.851669498925853,5,2.0,1,2.0,1,2.0,1
8629,min_diffuse,20,60,3,3,0.05,0.95,0.9420845255215492,25,3.0,1,3.0,1,3.0,1
8630,min_diffuse,20,60,3,3,0.05,0.95,0.944738224092688,15,3.0,0,2.0,1,3.0,0
8631,min_diffuse,20,60,3,3,0.05,0.95,0.9418013664638952,60,3.0,1,3.0,1,3.0,1
8632,min_diffuse,20,60,3,3,0.05,0.95,0.946848274696424,51,4.0,0,4.0,0,3.0,1
8633,min_diffuse,20,60,3,3,0.05,0.95,0.8209053276321958,6,2.0,1,2.0,1,2.0,1
8634,min_diffuse,20,60,3,3,0.05,0.95,0.8793412586905829,10,2.0,1,2.0,1,2.0,1
8635,min_diffuse,20,60,3,3,0.05,0.95,0.9274644678276092,70,4.0,0,4.0,0,3.0,1
8636,min_diffuse,20,60,3,3,0.05,0.95,0.9193726165853462,7,2.0,1,2.0,1,2.0,1
8637,min_diffuse,20,60,3,3,0.05,0.95,0.8194041612132488,17,3.0,0,2.0,1,2.0,1
8638,min_diffuse,20,60,3,3,0.05,0.95,0.92682468771455,23,2.0,1,2.0,1,3.0,0
8639,min_diffuse,20,60,3,3,0.05,0.95,0.9048898331106724,14,2.0,1,2.0,1,2.0,1
8640,min_diffuse,20,60,3,3,0.05,0.95,0.9355408622245586,55,4.0,1,4.0,1,4.0,1
8641,min_diffuse,20,60,3,3,0.05,0.95,0.9368535641157516,29,3.0,0,2.0,1,2.0,1
8642,min_diffuse,20,60,3,3,0.05,0.95,0.9411055363931484,26,3.0,0,2.0,1,2.0,1
8643,min_diffuse,20,60,3,3,0.05,0.95,0.8585589152681166,28,3.0,0,2.0,1,2.0,1
8644,min_diffuse,20,60,3,3,0.05,0.95,0.9439838582098496,20,3.0,0,2.0,1,2.0,1
8645,min_diffuse,20,60,3,3,0.05,0.95,0.9383475722308732,20,3.0,0,2.0,1,3.0,0
8646,min_diffuse,20,60,3,3,0.05,0.95,0.8425539937197029,5,2.0,1,2.0,1,2.0,1
8647,min_diffuse,20,60,3,3,0.05,0.95,0.9331666049805224,21,3.0,0,2.0,1,2.0,1
8648,min_diffuse,20,60,3,3,0.05,0.95,0.9167085230947476,6,2.0,1,2.0,1,2.0,1
8649,min_diffuse,20,60,3,3,0.05,0.95,0.9251912174225492,9,2.0,1,2.0,1,2.0,1
8650,min_diffuse,20,60,3,3,0.05,0.95,0.8798258562730459,46,3.0,0,2.0,1,2.0,1
8651,min_diffuse,20,60,3,3,0.05,0.95,0.9146553576587154,6,2.0,1,2.0,1,2.0,1
8652,min_diffuse,20,60,3,3,0.05,0.95,0.9440120784022424,4,2.0,0,1.0,1,2.0,0
8653,min_diffuse,20,60,3,3,0.05,0.95,0.93837443412321,8,2.0,1,2.0,1,2.0,1
8654,min_diffuse,20,60,3,3,0.05,0.95,0.8240422358443396,6,2.0,1,2.0,1,2.0,1
8655,min_diffuse,20,60,3,3,0.05,0.95,0.8719742225077356,44,3.0,1,3.0,1,3.0,1
8656,min_diffuse,20,60,3,3,0.05,0.95,0.917735632567986,22,3.0,1,3.0,1,3.0,1
8657,min_diffuse,20,60,3,3,0.05,0.95,0.8476537525137423,11,2.0,1,2.0,1,2.0,1
8658,min_diffuse,20,60,3,3,0.05,0.95,0.8919827953378223,18,2.0,1,2.0,1,2.0,1
8659,min_diffuse,20,60,3,3,0.05,0.95,0.9435671541141528,12,2.0,1,2.0,1,2.0,1
8660,min_diffuse,20,60,3,3,0.05,0.95,0.913836804258542,18,3.0,0,2.0,1,2.0,1
8661,min_diffuse,20,60,3,3,0.05,0.95,0.9485717533848262,59,3.0,0,2.0,1,2.0,1
8662,min_diffuse,20,60,3,3,0.05,0.95,0.929177681234006,6,2.0,1,2.0,1,2.0,1
8663,min_diffuse,20,60,3,3,0.05,0.95,0.8614709785118257,8,2.0,1,2.0,1,2.0,1
8664,min_diffuse,20,60,3,3,0.05,0.95,0.9467289829411084,24,3.0,0,2.0,1,3.0,0
8665,min_diffuse,20,60,3,3,0.05,0.95,0.9336578186988151,13,3.0,0,2.0,1,2.0,1
8666,min_diffuse,20,60,3,3,0.05,0.95,0.916469802770441,37,3.0,0,3.0,0,2.0,1
8667,min_diffuse,20,60,3,3,0.05,0.95,0.927918922699394,16,3.0,1,3.0,1,3.0,1
8668,min_diffuse,20,60,3,3,0.05,0.95,0.870020488696075,54,3.0,1,3.0,1,3.0,1
8669,min_diffuse,20,60,3,3,0.05,0.95,0.9121768808978024,10,2.0,1,2.0,1,2.0,1
8670,min_diffuse,20,60,3,3,0.05,0.95,0.8410538281801019,15,2.0,1,2.0,1,2.0,1
8671,min_diffuse,20,60,3,3,0.05,0.95,0.94461021252445,42,4.0,0,3.0,1,3.0,1
8672,min_diffuse,20,60,3,3,0.05,0.95,0.8870080589946341,12,2.0,1,2.0,1,2.0,1
8673,min_diffuse,20,60,3,3,0.05,0.95,0.9476696099161864,42,4.0,0,3.0,1,3.0,1
8674,min_diffuse,20,60,3,3,0.05,0.95,0.9267235153739476,26,3.0,1,3.0,1,3.0,1
8675,min_diffuse,20,60,3,3,0.05,0.95,0.9360542684691586,30,3.0,0,2.0,1,2.0,1
8676,min_diffuse,20,60,3,3,0.05,0.95,0.9139887583658052,7,2.0,1,2.0,1,2.0,1
8677,min_diffuse,20,60,3,3,0.05,0.95,0.9240440076819996,37,3.0,0,3.0,0,2.0,1
8678,min_diffuse,20,60,3,3,0.05,0.95,0.9113097570831208,27,3.0,1,3.0,1,3.0,1
8679,min_diffuse,20,60,3,3,0.05,0.95,0.8231433993917969,16,2.0,1,2.0,1,2.0,1
8680,min_diffuse,20,60,3,3,0.05,0.95,0.9136577181836004,14,3.0,0,2.0,1,3.0,0
8681,min_diffuse,20,60,3,3,0.05,0.95,0.878586052151216,15,2.0,1,2.0,1,2.0,1
8682,min_diffuse,20,60,3,3,0.05,0.95,0.9190527363531296,11,2.0,1,2.0,1,2.0,1
8683,min_diffuse,20,60,3,3,0.05,0.95,0.9206662986893364,11,2.0,1,2.0,1,2.0,1
8684,min_diffuse,20,60,3,3,0.05,0.95,0.9382645652150524,19,3.0,0,2.0,1,3.0,0
8685,min_diffuse,20,60,3,3,0.05,0.95,0.9307756849752464,27,3.0,0,2.0,1,3.0,0
8686,min_diffuse,20,60,3,3,0.05,0.95,0.8932004462755314,9,2.0,1,2.0,1,2.0,1
8687,min_diffuse,20,60,3,3,0.05,0.95,0.9299563591104142,17,3.0,0,2.0,1,2.0,1
8688,min_diffuse,20,60,3,3,0.05,0.95,0.8466285655152279,10,2.0,1,2.0,1,2.0,1
8689,min_diffuse,20,60,3,3,0.05,0.95,0.9464930117424823,21,2.0,1,2.0,1,2.0,1
8690,min_diffuse,20,60,3,3,0.05,0.95,0.9326396176314282,16,2.0,1,2.0,1,2.0,1
8691,min_diffuse,20,60,3,3,0.05,0.95,0.942441477261772,25,3.0,0,3.0,0,2.0,1
8692,min_diffuse,20,60,3,3,0.05,0.95,0.8260491592988528,6,2.0,1,2.0,1,2.0,1
8693,min_diffuse,20,60,3,3,0.05,0.95,0.8802223028826615,8,2.0,1,2.0,1,2.0,1
8694,min_diffuse,20,60,3,3,0.05,0.95,0.9280995236494296,14,2.0,1,3.0,0,3.0,0
8695,min_diffuse,20,60,3,3,0.05,0.95,0.9095176849185762,8,2.0,1,3.0,0,3.0,0
8696,min_diffuse,20,60,3,3,0.05,0.95,0.9265549875774968,28,3.0,0,2.0,1,2.0,1
8697,min_diffuse,20,60,3,3,0.05,0.95,0.9021040972806454,11,2.0,1,2.0,1,2.0,1
8698,min_diffuse,20,60,3,3,0.05,0.95,0.9133592762607452,21,3.0,0,2.0,1,3.0,0
8699,min_diffuse,20,60,3,3,0.05,0.95,0.8766476051894533,14,2.0,1,2.0,1,2.0,1
8700,min_diffuse,20,60,3,3,0.05,0.95,0.924459927513836,13,3.0,1,3.0,1,3.0,1
8701,min_diffuse,20,60,3,3,0.05,0.95,0.9139092246014656,12,2.0,1,2.0,1,3.0,0
8702,min_diffuse,20,60,3,3,0.05,0.95,0.9065258150033428,13,2.0,1,2.0,1,3.0,0
8703,min_diffuse,20,60,3,3,0.05,0.95,0.9012787988187072,7,2.0,1,2.0,1,2.0,1
8704,min_diffuse,20,60,3,3,0.05,0.95,0.8529235174206189,13,2.0,1,2.0,1,2.0,1
8705,min_diffuse,20,60,3,3,0.05,0.95,0.8798280485825659,14,3.0,0,2.0,1,2.0,1
8706,min_diffuse,20,60,3,3,0.05,0.95,0.9156082525494994,5,2.0,1,2.0,1,2.0,1
8707,min_diffuse,20,60,3,3,0.05,0.95,0.9494557988630398,5,2.0,1,2.0,1,2.0,1
8708,min_diffuse,20,60,3,3,0.05,0.95,0.9444406731260112,23,3.0,1,3.0,1,3.0,1
8709,min_diffuse,20,60,3,3,0.05,0.95,0.8972874094201765,6,2.0,1,2.0,1,2.0,1
8710,min_diffuse,20,60,3,3,0.05,0.95,0.9220832934342696,15,2.0,1,2.0,1,2.0,1
8711,min_diffuse,20,60,3,3,0.05,0.95,0.927216799565177,20,3.0,0,2.0,1,3.0,0
8712,min_diffuse,20,60,3,3,0.05,0.95,0.8550963115958129,5,2.0,1,2.0,1,2.0,1
8713,min_diffuse,20,60,3,3,0.05,0.95,0.934882056606596,12,3.0,0,2.0,1,2.0,1
8714,min_diffuse,20,60,3,3,0.05,0.95,0.8474153502360399,21,3.0,0,2.0,1,2.0,1
8715,min_diffuse,20,60,3,3,0.05,0.95,0.8712825744003311,8,2.0,1,2.0,1,2.0,1
8716,min_diffuse,20,60,3,3,0.05,0.95,0.8522511787827053,16,2.0,1,2.0,1,2.0,1
8717,min_diffuse,20,60,3,3,0.05,0.95,0.9491919525208838,26,2.0,1,2.0,1,2.0,1
8718,min_diffuse,20,60,3,3,0.05,0.95,0.9394127557730106,9,2.0,1,2.0,1,2.0,1
8719,min_diffuse,20,60,3,3,0.05,0.95,0.868081746226237,26,3.0,0,3.0,0,2.0,1
8720,min_diffuse,20,60,3,3,0.05,0.95,0.9226550585421894,6,2.0,1,2.0,1,2.0,1
8721,min_diffuse,20,60,3,3,0.05,0.95,0.9164709321096594,17,3.0,0,2.0,1,3.0,0
8722,min_diffuse,20,60,3,3,0.05,0.95,0.7833522797330414,8,2.0,1,2.0,1,2.0,1
8723,min_diffuse,20,60,3,3,0.05,0.95,0.9389224864759996,15,2.0,1,2.0,1,2.0,1
8724,min_diffuse,20,60,3,3,0.05,0.95,0.893614265454174,14,3.0,0,2.0,1,2.0,1
8725,min_diffuse,20,60,3,3,0.05,0.95,0.8787241340544069,18,2.0,1,2.0,1,2.0,1
8726,min_diffuse,20,60,3,3,0.05,0.95,0.7944417403822354,4,2.0,1,2.0,1,2.0,1
8727,min_diffuse,20,60,3,3,0.05,0.95,0.9366719435062464,10,2.0,1,2.0,1,2.0,1
8728,min_diffuse,20,60,3,3,0.05,0.95,0.8873932948331601,16,3.0,0,2.0,1,2.0,1
8729,min_diffuse,20,60,3,3,0.05,0.95,0.9252439052556124,7,2.0,1,2.0,1,2.0,1
8730,min_diffuse,20,60,3,3,0.05,0.95,0.8892305021713854,52,3.0,1,3.0,1,3.0,1
8731,min_diffuse,20,60,3,3,0.05,0.95,0.8894861325931468,5,2.0,1,2.0,1,2.0,1
8732,min_diffuse,20,60,3,3,0.05,0.95,0.8400292668900581,9,2.0,1,2.0,1,2.0,1
8733,min_diffuse,20,60,3,3,0.05,0.95,0.9262170907800428,12,2.0,1,2.0,1,2.0,1
8734,min_diffuse,20,60,3,3,0.05,0.95,0.8881661055240013,6,2.0,1,2.0,1,2.0,1
8735,min_diffuse,20,60,3,3,0.05,0.95,0.9044564115686028,17,2.0,1,2.0,1,3.0,0
8736,min_diffuse,20,60,3,3,0.05,0.95,0.8014154155187608,9,2.0,1,2.0,1,2.0,1
8737,min_diffuse,20,60,3,3,0.05,0.95,0.9488996144363268,10,2.0,1,2.0,1,2.0,1
8738,min_diffuse,20,60,3,3,0.05,0.95,0.9400500434797152,24,3.0,0,2.0,1,2.0,1
8739,min_diffuse,20,60,3,3,0.05,0.95,0.874995769067124,10,2.0,1,2.0,1,2.0,1
8740,min_diffuse,20,60,3,3,0.05,0.95,0.9422041390541958,28,3.0,1,3.0,1,3.0,1
8741,min_diffuse,20,60,3,3,0.05,0.95,0.7893561563954318,7,2.0,1,2.0,1,2.0,1
8742,min_diffuse,20,60,3,3,0.05,0.95,0.8141055313184505,8,2.0,1,2.0,1,2.0,1
8743,min_diffuse,20,60,3,3,0.05,0.95,0.8780530667664819,23,3.0,1,3.0,1,3.0,1
8744,min_diffuse,20,60,3,3,0.05,0.95,0.9360829159433536,12,2.0,1,2.0,1,2.0,1
8745,min_diffuse,20,60,3,3,0.05,0.95,0.9007336863135488,9,2.0,1,2.0,1,2.0,1
8746,min_diffuse,20,60,3,3,0.05,0.95,0.9438904623714812,22,3.0,1,3.0,1,3.0,1
8747,min_diffuse,20,60,3,3,0.05,0.95,0.8907084957923913,5,2.0,1,2.0,1,2.0,1
8748,min_diffuse,20,60,3,3,0.05,0.95,0.9356560551520976,9,2.0,1,2.0,1,2.0,1
8749,min_diffuse,20,60,3,3,0.05,0.95,0.931172649885215,9,2.0,1,2.0,1,2.0,1
8750,min_diffuse,20,60,3,3,0.05,0.95,0.8704956636694289,9,2.0,1,2.0,1,2.0,1
8751,min_diffuse,20,60,3,3,0.05,0.95,0.92503455138654,8,2.0,1,2.0,1,2.0,1
8752,min_diffuse,20,60,3,3,0.05,0.95,0.932020820659213,40,3.0,0,3.0,0,2.0,1
8753,min_diffuse,20,60,3,3,0.05,0.95,0.8529233929703892,7,2.0,1,2.0,1,2.0,1
8754,min_diffuse,20,60,3,3,0.05,0.95,0.9240214575745714,14,3.0,0,2.0,1,2.0,1
8755,min_diffuse,20,60,3,3,0.05,0.95,0.8822262245324837,12,2.0,1,2.0,1,2.0,1
8756,min_diffuse,20,60,3,3,0.05,0.95,0.9497679476370388,44,3.0,1,3.0,1,3.0,1
8757,min_diffuse,20,60,3,3,0.05,0.95,0.891269784612165,8,2.0,1,2.0,1,2.0,1
8758,min_diffuse,20,60,3,3,0.05,0.95,0.943582216190311,10,2.0,1,2.0,1,2.0,1
8759,min_diffuse,20,60,3,3,0.05,0.95,0.9054442810971371,6,2.0,1,2.0,1,2.0,1
8760,min_diffuse,20,60,3,3,0.05,0.95,0.9425025236218154,16,3.0,0,2.0,1,2.0,1
8761,min_diffuse,20,60,3,3,0.05,0.95,0.8960012724203082,11,2.0,1,2.0,1,2.0,1
8762,min_diffuse,20,60,3,3,0.05,0.95,0.8840346705153326,15,3.0,0,2.0,1,2.0,1
8763,min_diffuse,20,60,3,3,0.05,0.95,0.933203408663329,11,2.0,1,2.0,1,2.0,1
8764,min_diffuse,20,60,3,3,0.05,0.95,0.8868378566951208,6,2.0,1,2.0,1,2.0,1
8765,min_diffuse,20,60,3,3,0.05,0.95,0.9234690978601552,10,2.0,1,2.0,1,2.0,1
8766,min_diffuse,20,60,3,3,0.05,0.95,0.8409141708071223,9,2.0,1,2.0,1,2.0,1
8767,min_diffuse,20,60,3,3,0.05,0.95,0.8564410055703269,13,2.0,1,2.0,1,2.0,1
8768,min_diffuse,20,60,3,3,0.05,0.95,0.9250681136535828,24,3.0,1,3.0,1,3.0,1
8769,min_diffuse,20,60,3,3,0.05,0.95,0.8861776358199853,17,2.0,1,2.0,1,2.0,1
8770,min_diffuse,20,60,3,3,0.05,0.95,0.9446290312532968,26,3.0,0,2.0,1,2.0,1
8771,min_diffuse,20,60,3,3,0.05,0.95,0.9184278091605248,26,3.0,1,3.0,1,3.0,1
8772,min_diffuse,20,60,3,3,0.05,0.95,0.920625680229502,11,2.0,1,2.0,1,2.0,1
8773,min_diffuse,20,60,3,3,0.05,0.95,0.8089654488095431,6,2.0,0,2.0,0,1.0,1
8774,min_diffuse,20,60,3,3,0.05,0.95,0.9229247711543034,33,3.0,1,3.0,1,3.0,1
8775,min_diffuse,20,60,3,3,0.05,0.95,0.9288103316930796,17,3.0,0,2.0,1,2.0,1
8776,min_diffuse,20,60,3,3,0.05,0.95,0.9470039366688152,8,2.0,1,2.0,1,2.0,1
8777,min_diffuse,20,60,3,3,0.05,0.95,0.9200098704657972,20,3.0,0,2.0,1,2.0,1
8778,min_diffuse,20,60,3,3,0.05,0.95,0.911895323450335,7,2.0,1,2.0,1,2.0,1
8779,min_diffuse,20,60,3,3,0.05,0.95,0.9401790514981128,11,2.0,1,2.0,1,2.0,1
8780,min_diffuse,20,60,3,3,0.05,0.95,0.8990973984636932,15,2.0,1,2.0,1,2.0,1
8781,min_diffuse,20,60,3,3,0.05,0.95,0.9484257018475508,11,2.0,1,2.0,1,2.0,1
8782,min_diffuse,20,60,3,3,0.05,0.95,0.9021228085227444,12,2.0,1,2.0,1,2.0,1
8783,min_diffuse,20,60,3,3,0.05,0.95,0.9192119879626632,15,2.0,1,2.0,1,2.0,1
8784,min_diffuse,20,60,3,3,0.05,0.95,0.9498124600915158,33,3.0,0,2.0,1,2.0,1
8785,min_diffuse,20,60,3,3,0.05,0.95,0.9317623413733546,4,2.0,1,2.0,1,2.0,1
8786,min_diffuse,20,60,3,3,0.05,0.95,0.8080533545509394,3,1.0,1,1.0,1,2.0,0
8787,min_diffuse,20,60,3,3,0.05,0.95,0.8903034562882355,6,2.0,1,2.0,1,2.0,1
8788,min_diffuse,20,60,3,3,0.05,0.95,0.917787724336656,53,4.0,0,3.0,1,3.0,1
8789,min_diffuse,20,60,3,3,0.05,0.95,0.8741940937840221,9,2.0,1,2.0,1,2.0,1
8790,min_diffuse,20,60,3,3,0.05,0.95,0.9449293110131644,19,3.0,1,3.0,1,3.0,1
8791,min_diffuse,20,60,3,3,0.05,0.95,0.9263034715064468,45,3.0,1,3.0,1,3.0,1
8792,min_diffuse,20,60,3,3,0.05,0.95,0.920887644480596,15,2.0,1,2.0,1,2.0,1
8793,min_diffuse,20,60,3,3,0.05,0.95,0.8964214863217048,6,2.0,1,2.0,1,2.0,1
8794,min_diffuse,20,60,3,3,0.05,0.95,0.9465745974428544,27,3.0,0,3.0,0,2.0,1
8795,min_diffuse,20,60,3,3,0.05,0.95,0.9398171720587836,38,4.0,0,3.0,1,3.0,1
8796,min_diffuse,20,60,3,3,0.05,0.95,0.8081751798472948,13,2.0,1,2.0,1,2.0,1
8797,min_diffuse,20,60,3,3,0.05,0.95,0.8774377034358589,17,2.0,1,2.0,1,2.0,1
8798,min_diffuse,20,60,3,3,0.05,0.95,0.9414201416842708,8,2.0,1,2.0,1,2.0,1
8799,min_diffuse,20,60,3,3,0.05,0.95,0.9185865588613306,60,4.0,0,3.0,1,3.0,1
8800,min_diffuse,20,60,3,3,0.05,0.95,0.9401523901084776,21,3.0,1,3.0,1,3.0,1
8801,min_diffuse,20,60,3,3,0.05,0.95,0.8844399832762987,36,3.0,1,3.0,1,3.0,1
8802,min_diffuse,20,60,3,3,0.05,0.95,0.910984555277463,9,2.0,1,2.0,1,2.0,1
8803,min_diffuse,20,60,3,3,0.05,0.95,0.805312646149184,7,2.0,1,2.0,1,2.0,1
8804,min_diffuse,20,60,3,3,0.05,0.95,0.8920368503003381,9,2.0,1,2.0,1,2.0,1
8805,min_diffuse,20,60,3,3,0.05,0.95,0.8856762993462829,10,2.0,1,2.0,1,2.0,1
8806,min_diffuse,20,60,3,3,0.05,0.95,0.9482051124215294,7,2.0,1,2.0,1,2.0,1
8807,min_diffuse,20,60,3,3,0.05,0.95,0.8700220006899523,10,2.0,1,2.0,1,2.0,1
8808,min_diffuse,20,60,3,3,0.05,0.95,0.9239485178898826,18,3.0,1,3.0,1,3.0,1
8809,min_diffuse,20,60,3,3,0.05,0.95,0.9141287248727512,13,2.0,1,2.0,1,2.0,1
8810,min_diffuse,20,60,3,3,0.05,0.95,0.8295140943792558,5,2.0,0,1.0,1,1.0,1
8811,min_diffuse,20,60,3,3,0.05,0.95,0.8627224534977983,9,2.0,1,2.0,1,2.0,1
8812,min_diffuse,20,60,3,3,0.05,0.95,0.9444985931632311,11,2.0,1,2.0,1,2.0,1
8813,min_diffuse,20,60,3,3,0.05,0.95,0.9465154960768406,12,2.0,1,2.0,1,2.0,1
8814,min_diffuse,20,60,3,3,0.05,0.95,0.9383856574897884,24,3.0,0,2.0,1,2.0,1
8815,min_diffuse,20,60,3,3,0.05,0.95,0.9427195501803124,30,3.0,0,2.0,1,2.0,1
8816,min_diffuse,20,60,3,3,0.05,0.95,0.9444759090230364,7,2.0,1,2.0,1,2.0,1
8817,min_diffuse,20,60,3,3,0.05,0.95,0.9141784268059726,18,3.0,0,2.0,1,2.0,1
8818,min_diffuse,20,60,3,3,0.05,0.95,0.9230922463565696,8,2.0,1,2.0,1,2.0,1
8819,min_diffuse,20,60,3,3,0.05,0.95,0.9362007297943656,16,3.0,0,3.0,0,2.0,1
8820,min_diffuse,20,60,3,3,0.05,0.95,0.9467945660495908,15,2.0,1,2.0,1,2.0,1
8821,min_diffuse,20,60,3,3,0.05,0.95,0.9333198356877924,7,2.0,1,2.0,1,2.0,1
8822,min_diffuse,20,60,3,3,0.05,0.95,0.9077968076346528,46,3.0,0,3.0,0,2.0,1
8823,min_diffuse,20,60,3,3,0.05,0.95,0.8742968102267217,16,2.0,1,2.0,1,2.0,1
8824,min_diffuse,20,60,3,3,0.05,0.95,0.9425917160852084,38,3.0,0,3.0,0,2.0,1
8825,min_diffuse,20,60,3,3,0.05,0.95,0.9496113672671508,22,3.0,0,2.0,1,2.0,1
8826,min_diffuse,20,60,3,3,0.05,0.95,0.9402295070133032,10,2.0,1,2.0,1,2.0,1
8827,min_diffuse,20,60,3,3,0.05,0.95,0.9450425090502412,28,3.0,0,3.0,0,2.0,1
8828,min_diffuse,20,60,3,3,0.05,0.95,0.8538519885130789,5,2.0,1,2.0,1,2.0,1
8829,min_diffuse,20,60,3,3,0.05,0.95,0.9418594829299684,52,4.0,0,3.0,1,4.0,0
8830,min_diffuse,20,60,3,3,0.05,0.95,0.9199277978012538,17,2.0,1,2.0,1,2.0,1
8831,min_diffuse,20,60,3,3,0.05,0.95,0.8477880212932721,8,2.0,1,2.0,1,2.0,1
8832,min_diffuse,20,60,3,3,0.05,0.95,0.8433769878065122,9,2.0,1,2.0,1,2.0,1
8833,min_diffuse,20,60,3,3,0.05,0.95,0.8807149492862167,9,2.0,1,2.0,1,2.0,1
8834,min_diffuse,20,60,3,3,0.05,0.95,0.9349983189486064,25,3.0,0,2.0,1,2.0,1
8835,min_diffuse,20,60,3,3,0.05,0.95,0.8918535346147844,11,2.0,1,2.0,1,2.0,1
8836,min_diffuse,20,60,3,3,0.05,0.95,0.8589498933401059,12,2.0,1,2.0,1,2.0,1
8837,min_diffuse,20,60,3,3,0.05,0.95,0.9267033213563785,26,3.0,1,3.0,1,3.0,1
8838,min_diffuse,20,60,3,3,0.05,0.95,0.9275967790173294,8,2.0,1,2.0,1,2.0,1
8839,min_diffuse,20,60,3,3,0.05,0.95,0.9173072850002142,14,2.0,1,2.0,1,2.0,1
8840,min_diffuse,20,60,3,3,0.05,0.95,0.9099019255995598,6,2.0,0,1.0,1,2.0,0
8841,min_diffuse,20,60,3,3,0.05,0.95,0.8658356552939478,9,2.0,1,2.0,1,2.0,1
8842,min_diffuse,20,60,3,3,0.05,0.95,0.8968691722021501,29,3.0,0,3.0,0,2.0,1
8843,min_diffuse,20,60,3,3,0.05,0.95,0.8966416192470379,21,3.0,1,3.0,1,3.0,1
8844,min_diffuse,20,60,3,3,0.05,0.95,0.9014755755737732,9,2.0,1,2.0,1,2.0,1
8845,min_diffuse,20,60,3,3,0.05,0.95,0.9393592705024884,8,2.0,1,2.0,1,2.0,1
8846,min_diffuse,20,60,3,3,0.05,0.95,0.9126202471729744,11,2.0,1,2.0,1,2.0,1
8847,min_diffuse,20,60,3,3,0.05,0.95,0.9300128067516764,11,2.0,1,2.0,1,2.0,1
8848,min_diffuse,20,60,3,3,0.05,0.95,0.855803403791971,11,2.0,1,2.0,1,2.0,1
8849,min_diffuse,20,60,3,3,0.05,0.95,0.933961082532608,6,2.0,1,2.0,1,2.0,1
8850,min_diffuse,20,60,3,3,0.05,0.95,0.892640475796148,13,2.0,1,2.0,1,2.0,1
8851,min_diffuse,20,60,3,3,0.05,0.95,0.88150159588605,14,3.0,1,3.0,1,3.0,1
8852,min_diffuse,20,60,3,3,0.05,0.95,0.935085159481176,15,2.0,1,2.0,1,2.0,1
8853,min_diffuse,20,60,3,3,0.05,0.95,0.9421045831345566,46,4.0,0,3.0,1,3.0,1
8854,min_diffuse,20,60,3,3,0.05,0.95,0.8731205527727373,14,2.0,1,2.0,1,2.0,1
8855,min_diffuse,20,60,3,3,0.05,0.95,0.8876952954939462,11,2.0,1,2.0,1,2.0,1
8856,min_diffuse,20,60,3,3,0.05,0.95,0.9080176510804514,15,2.0,1,2.0,1,2.0,1
8857,min_diffuse,20,60,3,3,0.05,0.95,0.9045587749227388,18,2.0,1,2.0,1,2.0,1
8858,min_diffuse,20,60,3,3,0.05,0.95,0.94162558777504,17,3.0,0,2.0,1,3.0,0
8859,min_diffuse,20,60,3,3,0.05,0.95,0.9434021528287824,27,3.0,0,3.0,0,2.0,1
8860,min_diffuse,20,60,3,3,0.05,0.95,0.8926896295488175,11,2.0,1,2.0,1,2.0,1
8861,min_diffuse,20,60,3,3,0.05,0.95,0.8984007728613026,11,2.0,1,2.0,1,2.0,1
8862,min_diffuse,20,60,3,3,0.05,0.95,0.94924591926088,12,2.0,1,2.0,1,2.0,1
8863,min_diffuse,20,60,3,3,0.05,0.95,0.8525583097519136,13,2.0,1,2.0,1,2.0,1
8864,min_diffuse,20,60,3,3,0.05,0.95,0.941796503996494,12,2.0,1,2.0,1,2.0,1
8865,min_diffuse,20,60,3,3,0.05,0.95,0.922884118101803,12,2.0,1,2.0,1,2.0,1
8866,min_diffuse,20,60,3,3,0.05,0.95,0.8747546710857385,7,2.0,1,2.0,1,2.0,1
8867,min_diffuse,20,60,3,3,0.05,0.95,0.8557722971536823,13,2.0,1,2.0,1,2.0,1
8868,min_diffuse,20,60,3,3,0.05,0.95,0.9485796076089208,17,2.0,1,2.0,1,2.0,1
8869,min_diffuse,20,60,3,3,0.05,0.95,0.9061917313534308,14,2.0,1,2.0,1,2.0,1
8870,min_diffuse,20,60,3,3,0.05,0.95,0.8502307514402194,8,2.0,1,2.0,1,2.0,1
8871,min_diffuse,20,60,3,3,0.05,0.95,0.9270041480958614,15,2.0,1,2.0,1,2.0,1
8872,min_diffuse,20,60,3,3,0.05,0.95,0.9006618087222504,9,2.0,1,2.0,1,3.0,0
8873,min_diffuse,20,60,3,3,0.05,0.95,0.9212885420796412,17,2.0,1,2.0,1,2.0,1
8874,min_diffuse,20,60,3,3,0.05,0.95,0.9425694659991404,15,3.0,0,2.0,1,2.0,1
8875,min_diffuse,20,60,3,3,0.05,0.95,0.8775386678601491,14,3.0,0,2.0,1,2.0,1
8876,min_diffuse,20,60,3,3,0.05,0.95,0.9302977018056195,47,4.0,0,3.0,1,3.0,1
8877,min_diffuse,20,60,3,3,0.05,0.95,0.8758990069402716,11,2.0,1,2.0,1,2.0,1
8878,min_diffuse,20,60,3,3,0.05,0.95,0.8826821815531177,18,3.0,0,3.0,0,2.0,1
8879,min_diffuse,20,60,3,3,0.05,0.95,0.9460201952504176,34,3.0,0,2.0,1,2.0,1
8880,min_diffuse,20,60,3,3,0.05,0.95,0.920602410607836,8,2.0,1,2.0,1,2.0,1
8881,min_diffuse,20,60,3,3,0.05,0.95,0.8372637687271508,9,2.0,1,2.0,1,2.0,1
8882,min_diffuse,20,60,3,3,0.05,0.95,0.907223352789022,23,3.0,0,2.0,1,2.0,1
8883,min_diffuse,20,60,3,3,0.05,0.95,0.9220762778680678,37,3.0,1,3.0,1,3.0,1
8884,min_diffuse,20,60,3,3,0.05,0.95,0.8594522783506989,7,2.0,1,2.0,1,2.0,1
8885,min_diffuse,20,60,3,3,0.05,0.95,0.9464682011124752,78,3.0,1,3.0,1,3.0,1
8886,min_diffuse,20,60,3,3,0.05,0.95,0.9231508394790278,21,2.0,1,2.0,1,2.0,1
8887,min_diffuse,20,60,3,3,0.05,0.95,0.9360477001493264,39,3.0,0,3.0,0,2.0,1
8888,min_diffuse,20,60,3,3,0.05,0.95,0.9234512098095936,10,2.0,1,2.0,1,2.0,1
8889,min_diffuse,20,60,3,3,0.05,0.95,0.8931756150161897,23,2.0,1,2.0,1,2.0,1
8890,min_diffuse,20,60,3,3,0.05,0.95,0.8624356929477938,5,2.0,1,2.0,1,2.0,1
8891,min_diffuse,20,60,3,3,0.05,0.95,0.8710104712840526,11,2.0,1,2.0,1,2.0,1
8892,min_diffuse,20,60,3,3,0.05,0.95,0.908122824159742,13,2.0,1,2.0,1,2.0,1
8893,min_diffuse,20,60,3,3,0.05,0.95,0.9382559285723048,14,3.0,0,2.0,1,3.0,0
8894,min_diffuse,20,60,3,3,0.05,0.95,0.8423424751271833,10,2.0,1,2.0,1,2.0,1
8895,min_diffuse,20,60,3,3,0.05,0.95,0.949469759849694,7,2.0,1,2.0,1,2.0,1
8896,min_diffuse,20,60,3,3,0.05,0.95,0.9206227291954336,16,2.0,1,2.0,1,2.0,1
8897,min_diffuse,20,60,3,3,0.05,0.95,0.8945757140244566,13,2.0,1,2.0,1,2.0,1
8898,min_diffuse,20,60,3,3,0.05,0.95,0.9188842367501752,17,2.0,1,2.0,1,2.0,1
8899,min_diffuse,20,60,3,3,0.05,0.95,0.8525510781717772,10,2.0,1,2.0,1,2.0,1
8900,min_diffuse,20,60,3,3,0.05,0.95,0.862492190303826,12,2.0,1,2.0,1,2.0,1
8901,min_diffuse,20,60,3,3,0.05,0.95,0.9367298637970036,20,2.0,1,2.0,1,2.0,1
8902,min_diffuse,20,60,3,3,0.05,0.95,0.9323739700205902,24,3.0,1,3.0,1,3.0,1
8903,min_diffuse,20,60,3,3,0.05,0.95,0.9139503684788444,10,2.0,1,2.0,1,2.0,1
8904,min_diffuse,20,60,3,3,0.05,0.95,0.9395257147511412,29,2.0,1,2.0,1,2.0,1
8905,min_diffuse,20,60,3,3,0.05,0.95,0.8732567758142888,12,2.0,1,2.0,1,2.0,1
8906,min_diffuse,20,60,3,3,0.05,0.95,0.9430551478906356,24,3.0,1,3.0,1,3.0,1
8907,min_diffuse,20,60,3,3,0.05,0.95,0.934946843056669,34,3.0,0,3.0,0,2.0,1
8908,min_diffuse,20,60,3,3,0.05,0.95,0.8756091077950784,11,2.0,1,2.0,1,2.0,1
8909,min_diffuse,20,60,3,3,0.05,0.95,0.8897704205361715,11,2.0,1,3.0,0,3.0,0
8910,min_diffuse,20,60,3,3,0.05,0.95,0.919050958657854,9,2.0,1,3.0,0,3.0,0
8911,min_diffuse,20,60,3,3,0.05,0.95,0.893137737265113,28,3.0,0,3.0,0,2.0,1
8912,min_diffuse,20,60,3,3,0.05,0.95,0.9125200638061026,6,2.0,1,2.0,1,2.0,1
8913,min_diffuse,20,60,3,3,0.05,0.95,0.9399485824904544,22,3.0,0,2.0,1,2.0,1
8914,min_diffuse,20,60,3,3,0.05,0.95,0.9400963118599104,24,3.0,0,2.0,1,2.0,1
8915,min_diffuse,20,60,3,3,0.05,0.95,0.9071626521059702,34,3.0,1,3.0,1,3.0,1
8916,min_diffuse,20,60,3,3,0.05,0.95,0.9388547478023488,14,2.0,1,2.0,1,2.0,1
8917,min_diffuse,20,60,3,3,0.05,0.95,0.9117102602150786,9,2.0,1,2.0,1,2.0,1
8918,min_diffuse,20,60,3,3,0.05,0.95,0.9197678027116633,38,3.0,1,3.0,1,3.0,1
8919,min_diffuse,20,60,3,3,0.05,0.95,0.934304069623584,19,3.0,1,3.0,1,3.0,1
8920,min_diffuse,20,60,3,3,0.05,0.95,0.8895932611682911,5,2.0,1,2.0,1,2.0,1
8921,min_diffuse,20,60,3,3,0.05,0.95,0.8594290030949319,6,2.0,1,2.0,1,2.0,1
8922,min_diffuse,20,60,3,3,0.05,0.95,0.9331883747701276,48,4.0,0,3.0,1,3.0,1
8923,min_diffuse,20,60,3,3,0.05,0.95,0.9350808011793788,13,2.0,1,2.0,1,2.0,1
8924,min_diffuse,20,60,3,3,0.05,0.95,0.9348632701236518,72,3.0,1,3.0,1,3.0,1
8925,min_diffuse,20,60,3,3,0.05,0.95,0.9208342889494472,18,3.0,0,2.0,1,3.0,0
8926,min_diffuse,20,60,3,3,0.05,0.95,0.8786612601511329,13,2.0,1,2.0,1,2.0,1
8927,min_diffuse,20,60,3,3,0.05,0.95,0.9173408049305168,15,3.0,1,3.0,1,3.0,1
8928,min_diffuse,20,60,3,3,0.05,0.95,0.9489865229058652,79,4.0,1,4.0,1,4.0,1
8929,min_diffuse,20,60,3,3,0.05,0.95,0.9265274870199924,26,3.0,0,2.0,1,2.0,1
8930,min_diffuse,20,60,3,3,0.05,0.95,0.933995768749578,35,3.0,1,3.0,1,3.0,1
8931,min_diffuse,20,60,3,3,0.05,0.95,0.9430286751815384,14,3.0,0,2.0,1,3.0,0
8932,min_diffuse,20,60,3,3,0.05,0.95,0.9369243547919356,13,2.0,1,3.0,0,2.0,1
8933,min_diffuse,20,60,3,3,0.05,0.95,0.9415755334635576,25,3.0,0,2.0,1,3.0,0
8934,min_diffuse,20,60,3,3,0.05,0.95,0.9304381748844636,20,3.0,0,2.0,1,2.0,1
8935,min_diffuse,20,60,3,3,0.05,0.95,0.945314066085592,22,3.0,1,3.0,1,3.0,1
8936,min_diffuse,20,60,3,3,0.05,0.95,0.8471529137263586,16,3.0,0,2.0,1,2.0,1
8937,min_diffuse,20,60,3,3,0.05,0.95,0.8585542798697999,9,2.0,1,2.0,1,2.0,1
8938,min_diffuse,20,60,3,3,0.05,0.95,0.9460686296906112,25,3.0,0,3.0,0,2.0,1
8939,min_diffuse,20,60,3,3,0.05,0.95,0.909643230973438,29,3.0,0,2.0,1,2.0,1
8940,min_diffuse,20,60,3,3,0.05,0.95,0.9440957094148196,6,2.0,1,2.0,1,2.0,1
8941,min_diffuse,20,60,3,3,0.05,0.95,0.9479370793565148,20,3.0,0,2.0,1,3.0,0
8942,min_diffuse,20,60,3,3,0.05,0.95,0.9167245046426238,7,2.0,1,2.0,1,2.0,1
8943,min_diffuse,20,60,3,3,0.05,0.95,0.9281714423999928,9,2.0,1,2.0,1,2.0,1
8944,min_diffuse,20,60,3,3,0.05,0.95,0.8230161840644824,10,2.0,1,2.0,1,2.0,1
8945,min_diffuse,20,60,3,3,0.05,0.95,0.8634208614561754,5,2.0,1,2.0,1,2.0,1
8946,min_diffuse,20,60,3,3,0.05,0.95,0.92424416603313,7,2.0,1,2.0,1,2.0,1
8947,min_diffuse,20,60,3,3,0.05,0.95,0.9313315682530396,11,2.0,1,2.0,1,2.0,1
8948,min_diffuse,20,60,3,3,0.05,0.95,0.8990976496506796,13,2.0,1,2.0,1,2.0,1
8949,min_diffuse,20,60,3,3,0.05,0.95,0.9297375736615098,6,2.0,1,2.0,1,2.0,1
8950,min_diffuse,20,60,3,3,0.05,0.95,0.9078726685843032,38,3.0,1,3.0,1,3.0,1
8951,min_diffuse,20,60,3,3,0.05,0.95,0.9467003180886993,30,2.0,1,2.0,1,3.0,0
8952,min_diffuse,20,60,3,3,0.05,0.95,0.911749876445219,7,2.0,1,2.0,1,2.0,1
8953,min_diffuse,20,60,3,3,0.05,0.95,0.7641809604126605,12,2.0,1,2.0,1,2.0,1
8954,min_diffuse,20,60,3,3,0.05,0.95,0.7060449546410397,7,2.0,1,2.0,1,2.0,1
8955,min_diffuse,20,60,3,3,0.05,0.95,0.8682668662429202,36,3.0,0,3.0,0,2.0,1
8956,min_diffuse,20,60,3,3,0.05,0.95,0.9427987822505204,17,3.0,0,2.0,1,2.0,1
8957,min_diffuse,20,60,3,3,0.05,0.95,0.8960878058105033,16,3.0,0,2.0,1,2.0,1
8958,min_diffuse,20,60,3,3,0.05,0.95,0.892370673164943,6,2.0,1,2.0,1,2.0,1
8959,min_diffuse,20,60,3,3,0.05,0.95,0.9347987040862829,26,3.0,0,3.0,0,2.0,1
8960,min_diffuse,20,60,3,3,0.05,0.95,0.9403752057889084,12,2.0,1,2.0,1,2.0,1
8961,min_diffuse,20,60,3,3,0.05,0.95,0.9417372769852668,15,3.0,0,2.0,1,3.0,0
8962,min_diffuse,20,60,3,3,0.05,0.95,0.9373476601232992,25,3.0,0,2.0,1,2.0,1
8963,min_diffuse,20,60,3,3,0.05,0.95,0.9186565663992158,15,2.0,1,2.0,1,2.0,1
8964,min_diffuse,20,60,3,3,0.05,0.95,0.9104455305438296,8,2.0,1,2.0,1,2.0,1
8965,min_diffuse,20,60,3,3,0.05,0.95,0.9099142719897844,5,2.0,1,2.0,1,2.0,1
8966,min_diffuse,20,60,3,3,0.05,0.95,0.9199277083537446,19,3.0,1,3.0,1,3.0,1
8967,min_diffuse,20,60,3,3,0.05,0.95,0.9061368472893404,36,3.0,0,3.0,0,2.0,1
8968,min_diffuse,20,60,3,3,0.05,0.95,0.8962664216724453,11,2.0,1,2.0,1,2.0,1
8969,min_diffuse,20,60,3,3,0.05,0.95,0.9159449825313548,9,2.0,1,2.0,1,2.0,1
8970,min_diffuse,20,60,3,3,0.05,0.95,0.9134434450917226,20,3.0,0,2.0,1,2.0,1
8971,min_diffuse,20,60,3,3,0.05,0.95,0.9002960912051539,38,4.0,0,3.0,1,3.0,1
8972,min_diffuse,20,60,3,3,0.05,0.95,0.9399024793928616,46,4.0,0,3.0,1,3.0,1
8973,min_diffuse,20,60,3,3,0.05,0.95,0.932295586001028,40,3.0,1,3.0,1,3.0,1
8974,min_diffuse,20,60,3,3,0.05,0.95,0.9429713656745428,25,3.0,1,3.0,1,3.0,1
8975,min_diffuse,20,60,3,3,0.05,0.95,0.9194783992236208,13,3.0,0,2.0,1,2.0,1
8976,min_diffuse,20,60,3,3,0.05,0.95,0.9333941308432488,43,3.0,0,2.0,1,2.0,1
8977,min_diffuse,20,60,3,3,0.05,0.95,0.8915960533952746,27,3.0,0,3.0,0,2.0,1
8978,min_diffuse,20,60,3,3,0.05,0.95,0.8972784767797746,7,2.0,1,2.0,1,2.0,1
8979,min_diffuse,20,60,3,3,0.05,0.95,0.9266772391783736,16,2.0,1,2.0,1,2.0,1
8980,min_diffuse,20,60,3,3,0.05,0.95,0.9319822643520982,20,3.0,1,3.0,1,3.0,1
8981,min_diffuse,20,60,3,3,0.05,0.95,0.9458202906426728,21,3.0,0,2.0,1,3.0,0
8982,min_diffuse,20,60,3,3,0.05,0.95,0.9473670924058948,35,4.0,0,3.0,1,3.0,1
8983,min_diffuse,20,60,3,3,0.05,0.95,0.942170614967678,25,3.0,0,2.0,1,2.0,1
8984,min_diffuse,20,60,3,3,0.05,0.95,0.9383865418643642,21,3.0,1,3.0,1,3.0,1
8985,min_diffuse,20,60,3,3,0.05,0.95,0.9014369280109752,5,2.0,1,2.0,1,2.0,1
8986,min_diffuse,20,60,3,3,0.05,0.95,0.8800500399340568,4,2.0,1,2.0,1,2.0,1
8987,min_diffuse,20,60,3,3,0.05,0.95,0.8259372129862385,5,2.0,1,2.0,1,2.0,1
8988,min_diffuse,20,60,3,3,0.05,0.95,0.8792593007824927,5,2.0,1,2.0,1,2.0,1
8989,min_diffuse,20,60,3,3,0.05,0.95,0.8785152815894455,14,2.0,1,2.0,1,2.0,1
8990,min_diffuse,20,60,3,3,0.05,0.95,0.8894946174801394,7,2.0,1,2.0,1,2.0,1
8991,min_diffuse,20,60,3,3,0.05,0.95,0.9409513578046989,34,3.0,0,2.0,1,2.0,1
8992,min_diffuse,20,60,3,3,0.05,0.95,0.901719646600548,9,2.0,1,2.0,1,2.0,1
8993,min_diffuse,20,60,3,3,0.05,0.95,0.9208333550292636,12,2.0,1,2.0,1,2.0,1
8994,min_diffuse,20,60,3,3,0.05,0.95,0.9321988211113376,32,3.0,0,3.0,0,2.0,1
8995,min_diffuse,20,60,3,3,0.05,0.95,0.890644789841322,8,2.0,1,2.0,1,2.0,1
8996,min_diffuse,20,60,3,3,0.05,0.95,0.9465833271514754,16,3.0,0,2.0,1,2.0,1
8997,min_diffuse,20,60,3,3,0.05,0.95,0.9006364080697631,16,3.0,0,2.0,1,2.0,1
8998,min_diffuse,20,60,3,3,0.05,0.95,0.9476552830153928,22,3.0,1,3.0,1,3.0,1
8999,min_diffuse,20,60,3,3,0.05,0.95,0.9260093433500134,9,2.0,1,2.0,1,2.0,1
9000,min_diffuse,20,60,3,3,0.05,0.95,0.915422700363348,16,3.0,1,3.0,1,3.0,1
9001,min_diffuse,20,60,3,3,0.05,0.95,0.9246660582403226,22,2.0,1,2.0,1,2.0,1
9002,min_diffuse,20,60,3,3,0.05,0.95,0.8877870976713698,17,3.0,0,2.0,1,2.0,1
9003,min_diffuse,20,60,3,3,0.05,0.95,0.9285788367566576,8,2.0,1,2.0,1,2.0,1
9004,min_diffuse,20,60,3,3,0.05,0.95,0.9451967629204884,30,3.0,1,3.0,1,3.0,1
9005,min_diffuse,20,60,3,3,0.05,0.95,0.9275763422304688,14,2.0,1,2.0,1,3.0,0
9006,min_diffuse,20,60,3,3,0.05,0.95,0.8658811519078707,20,3.0,1,3.0,1,3.0,1
9007,min_diffuse,20,60,3,3,0.05,0.95,0.8775474030931449,8,2.0,1,2.0,1,2.0,1
9008,min_diffuse,20,60,3,3,0.05,0.95,0.9479156666297692,11,2.0,1,2.0,1,2.0,1
9009,min_diffuse,20,60,3,3,0.05,0.95,0.9476767447854636,22,3.0,1,3.0,1,3.0,1
9010,min_diffuse,20,60,3,3,0.05,0.95,0.9428940020057474,45,3.0,0,3.0,0,2.0,1
9011,min_diffuse,20,60,3,3,0.05,0.95,0.9416884796966376,23,3.0,1,3.0,1,3.0,1
9012,min_diffuse,20,60,3,3,0.05,0.95,0.9408647771187192,21,2.0,1,2.0,1,2.0,1
9013,min_diffuse,20,60,3,3,0.05,0.95,0.9109230997263,9,2.0,1,2.0,1,2.0,1
9014,min_diffuse,20,60,3,3,0.05,0.95,0.9121681395233684,5,2.0,1,2.0,1,2.0,1
9015,min_diffuse,20,60,3,3,0.05,0.95,0.907035038623029,13,2.0,1,2.0,1,2.0,1
9016,min_diffuse,20,60,3,3,0.05,0.95,0.87470549992851,24,3.0,1,3.0,1,3.0,1
9017,min_diffuse,20,60,3,3,0.05,0.95,0.924101217210864,22,2.0,1,2.0,1,2.0,1
9018,min_diffuse,20,60,3,3,0.05,0.95,0.9024249825266928,13,2.0,1,2.0,1,2.0,1
9019,min_diffuse,20,60,3,3,0.05,0.95,0.8680914825197058,11,2.0,1,2.0,1,2.0,1
9020,min_diffuse,20,60,3,3,0.05,0.95,0.8704158655524472,10,2.0,1,2.0,1,2.0,1
9021,min_diffuse,20,60,3,3,0.05,0.95,0.9426606139169432,24,3.0,0,2.0,1,2.0,1
9022,min_diffuse,20,60,3,3,0.05,0.95,0.918829466144216,8,2.0,1,2.0,1,2.0,1
9023,min_diffuse,20,60,3,3,0.05,0.95,0.9310452028092306,17,3.0,0,2.0,1,3.0,0
9024,min_diffuse,20,60,3,3,0.05,0.95,0.9175033623057424,9,2.0,1,2.0,1,2.0,1
9025,min_diffuse,20,60,3,3,0.05,0.95,0.9318997045534082,9,2.0,1,2.0,1,2.0,1
9026,min_diffuse,20,60,3,3,0.05,0.95,0.81649232015133,8,2.0,1,2.0,1,2.0,1
9027,min_diffuse,20,60,3,3,0.05,0.95,0.9459118479925374,10,2.0,1,2.0,1,2.0,1
9028,min_diffuse,20,60,3,3,0.05,0.95,0.8832503436214825,5,2.0,0,1.0,1,2.0,0
9029,min_diffuse,20,60,3,3,0.05,0.95,0.9252971094401526,10,2.0,1,2.0,1,2.0,1
9030,min_diffuse,20,60,3,3,0.05,0.95,0.8069140929948715,7,2.0,1,2.0,1,2.0,1
9031,min_diffuse,20,60,3,3,0.05,0.95,0.9187157001665754,9,2.0,1,2.0,1,2.0,1
9032,min_diffuse,20,60,3,3,0.05,0.95,0.9282006395519417,18,3.0,0,2.0,1,2.0,1
9033,min_diffuse,20,60,3,3,0.05,0.95,0.9328770857894934,11,2.0,1,2.0,1,2.0,1
9034,min_diffuse,20,60,3,3,0.05,0.95,0.8897904452204495,23,3.0,0,2.0,1,2.0,1
9035,min_diffuse,20,60,3,3,0.05,0.95,0.9261890671034644,13,2.0,1,2.0,1,2.0,1
9036,min_diffuse,20,60,3,3,0.05,0.95,0.9216159017029478,25,3.0,0,2.0,1,2.0,1
9037,min_diffuse,20,60,3,3,0.05,0.95,0.9454078569501878,38,3.0,0,2.0,1,2.0,1
9038,min_diffuse,20,60,3,3,0.05,0.95,0.8160692086222818,21,3.0,0,2.0,1,2.0,1
9039,min_diffuse,20,60,3,3,0.05,0.95,0.8361294917518395,12,2.0,1,2.0,1,2.0,1
9040,min_diffuse,20,60,3,3,0.05,0.95,0.9092034270330854,16,3.0,0,2.0,1,2.0,1
9041,min_diffuse,20,60,3,3,0.05,0.95,0.8512681918953745,10,2.0,1,2.0,1,2.0,1
9042,min_diffuse,20,60,3,3,0.05,0.95,0.8755454179866596,18,2.0,1,2.0,1,2.0,1
9043,min_diffuse,20,60,3,3,0.05,0.95,0.8244501312186674,3,1.0,1,1.0,1,2.0,0
9044,min_diffuse,20,60,3,3,0.05,0.95,0.9300813738368678,17,2.0,1,2.0,1,2.0,1
9045,min_diffuse,20,60,3,3,0.05,0.95,0.9248696507522548,14,2.0,1,2.0,1,2.0,1
9046,min_diffuse,20,60,3,3,0.05,0.95,0.930735448008494,7,2.0,1,2.0,1,2.0,1
9047,min_diffuse,20,60,3,3,0.05,0.95,0.9338391232385692,7,2.0,1,2.0,1,2.0,1
9048,min_diffuse,20,60,3,3,0.05,0.95,0.9308378273117772,4,2.0,1,2.0,1,2.0,1
9049,min_diffuse,20,60,3,3,0.05,0.95,0.8955935029150468,14,2.0,1,2.0,1,2.0,1
9050,min_diffuse,20,60,3,3,0.05,0.95,0.8639869244027926,7,2.0,1,2.0,1,2.0,1
9051,min_diffuse,20,60,3,3,0.05,0.95,0.9110221450348258,6,2.0,1,2.0,1,2.0,1
9052,min_diffuse,20,60,3,3,0.05,0.95,0.9134256974191792,10,2.0,1,2.0,1,2.0,1
9053,min_diffuse,20,60,3,3,0.05,0.95,0.7980624070981981,13,2.0,1,2.0,1,2.0,1
9054,min_diffuse,20,60,3,3,0.05,0.95,0.924080337771764,24,3.0,1,3.0,1,3.0,1
9055,min_diffuse,20,60,3,3,0.05,0.95,0.8891468609386247,7,2.0,1,2.0,1,2.0,1
9056,min_diffuse,20,60,3,3,0.05,0.95,0.9373700032046822,22,3.0,0,2.0,1,2.0,1
9057,min_diffuse,20,60,3,3,0.05,0.95,0.9483107598752444,55,4.0,0,3.0,1,3.0,1
9058,min_diffuse,20,60,3,3,0.05,0.95,0.879862054213957,6,2.0,1,2.0,1,2.0,1
9059,min_diffuse,20,60,3,3,0.05,0.95,0.8892065872831509,8,2.0,1,2.0,1,2.0,1
9060,min_diffuse,20,60,3,3,0.05,0.95,0.9497769059620594,41,2.0,1,2.0,1,2.0,1
9061,min_diffuse,20,60,3,3,0.05,0.95,0.9387629610609424,14,3.0,0,2.0,1,2.0,1
9062,min_diffuse,20,60,3,3,0.05,0.95,0.9483973471586028,23,3.0,1,3.0,1,3.0,1
9063,min_diffuse,20,60,3,3,0.05,0.95,0.8037626325032259,9,2.0,1,2.0,1,2.0,1
9064,min_diffuse,20,60,3,3,0.05,0.95,0.9415596868368684,39,4.0,0,3.0,1,3.0,1
9065,min_diffuse,20,60,3,3,0.05,0.95,0.8811468195079148,15,2.0,1,2.0,1,2.0,1
9066,min_diffuse,20,60,3,3,0.05,0.95,0.9298793593981076,14,2.0,1,2.0,1,3.0,0
9067,min_diffuse,20,60,3,3,0.05,0.95,0.9026825448997348,9,2.0,1,2.0,1,2.0,1
9068,min_diffuse,20,60,3,3,0.05,0.95,0.8140391578360896,6,2.0,1,2.0,1,2.0,1
9069,min_diffuse,20,60,3,3,0.05,0.95,0.913494317037274,9,2.0,1,2.0,1,2.0,1
9070,min_diffuse,20,60,3,3,0.05,0.95,0.7430775754525994,16,2.0,1,2.0,1,2.0,1
9071,min_diffuse,20,60,3,3,0.05,0.95,0.9323240754712848,31,3.0,0,3.0,0,2.0,1
9072,min_diffuse,20,60,3,3,0.05,0.95,0.9030166531001564,20,3.0,0,2.0,1,2.0,1
9073,min_diffuse,20,60,3,3,0.05,0.95,0.8571576299684163,10,2.0,1,2.0,1,2.0,1
9074,min_diffuse,20,60,3,3,0.05,0.95,0.9076299865902494,25,3.0,1,3.0,1,3.0,1
9075,min_diffuse,20,60,3,3,0.05,0.95,0.9488021719518348,47,4.0,1,4.0,1,4.0,1
9076,min_diffuse,20,60,3,3,0.05,0.95,0.9373623827429513,39,3.0,0,3.0,0,2.0,1
9077,min_diffuse,20,60,3,3,0.05,0.95,0.8046177671134042,5,2.0,1,2.0,1,2.0,1
9078,min_diffuse,20,60,3,3,0.05,0.95,0.9456691621414136,12,3.0,0,2.0,1,3.0,0
9079,min_diffuse,20,60,3,3,0.05,0.95,0.9103974447592628,18,2.0,1,2.0,1,2.0,1
9080,min_diffuse,20,60,3,3,0.05,0.95,0.8714663553178007,6,2.0,1,2.0,1,2.0,1
9081,min_diffuse,20,60,3,3,0.05,0.95,0.8563837305169166,11,2.0,1,2.0,1,2.0,1
9082,min_diffuse,20,60,3,3,0.05,0.95,0.9430362363457268,20,3.0,0,2.0,1,2.0,1
9083,min_diffuse,20,60,3,3,0.05,0.95,0.9116631091786576,24,3.0,0,2.0,1,2.0,1
9084,min_diffuse,20,60,3,3,0.05,0.95,0.9164283634081022,30,3.0,1,3.0,1,3.0,1
9085,min_diffuse,20,60,3,3,0.05,0.95,0.9225551598573184,19,3.0,1,3.0,1,3.0,1
9086,min_diffuse,20,60,3,3,0.05,0.95,0.9491841923604876,36,3.0,0,2.0,1,3.0,0
9087,min_diffuse,20,60,3,3,0.05,0.95,0.9210004117608954,18,3.0,1,3.0,1,3.0,1
9088,min_diffuse,20,60,3,3,0.05,0.95,0.9288763092266072,25,3.0,1,3.0,1,3.0,1
9089,min_diffuse,20,60,3,3,0.05,0.95,0.84179143620853,16,2.0,1,2.0,1,2.0,1
9090,min_diffuse,20,60,3,3,0.05,0.95,0.9334206729479296,19,3.0,0,2.0,1,2.0,1
9091,min_diffuse,20,60,3,3,0.05,0.95,0.9446398082514124,16,3.0,0,2.0,1,3.0,0
9092,min_diffuse,20,60,3,3,0.05,0.95,0.940282366785512,38,3.0,0,3.0,0,2.0,1
9093,min_diffuse,20,60,3,3,0.05,0.95,0.8196942439233126,10,2.0,1,2.0,1,2.0,1
9094,min_diffuse,20,60,3,3,0.05,0.95,0.9348525646117094,16,3.0,0,3.0,0,2.0,1
9095,min_diffuse,20,60,3,3,0.05,0.95,0.8495183257086314,8,2.0,1,2.0,1,2.0,1
9096,min_diffuse,20,60,3,3,0.05,0.95,0.8922510401411538,12,2.0,1,2.0,1,2.0,1
9097,min_diffuse,20,60,3,3,0.05,0.95,0.947719815884696,20,3.0,0,2.0,1,2.0,1
9098,min_diffuse,20,60,3,3,0.05,0.95,0.937577049903511,6,2.0,1,2.0,1,2.0,1
9099,min_diffuse,20,60,3,3,0.05,0.95,0.8926605620317186,26,3.0,1,3.0,1,3.0,1
9100,min_diffuse,20,60,3,3,0.05,0.95,0.9284834712778592,28,3.0,1,3.0,1,3.0,1
9101,min_diffuse,20,60,3,3,0.05,0.95,0.8945355935268545,17,3.0,0,2.0,1,3.0,0
9102,min_diffuse,20,60,3,3,0.05,0.95,0.834643927690218,10,2.0,1,2.0,1,2.0,1
9103,min_diffuse,20,60,3,3,0.05,0.95,0.9128740730301168,16,3.0,0,2.0,1,2.0,1
9104,min_diffuse,20,60,3,3,0.05,0.95,0.8946169979518556,14,3.0,0,2.0,1,2.0,1
9105,min_diffuse,20,60,3,3,0.05,0.95,0.8953440169374618,15,2.0,1,2.0,1,2.0,1
9106,min_diffuse,20,60,3,3,0.05,0.95,0.8539834912138012,16,2.0,1,2.0,1,2.0,1
9107,min_diffuse,20,60,3,3,0.05,0.95,0.9173900018894474,12,2.0,1,2.0,1,2.0,1
9108,min_diffuse,20,60,3,3,0.05,0.95,0.927449170272382,9,2.0,1,2.0,1,2.0,1
9109,min_diffuse,20,60,3,3,0.05,0.95,0.8833436005821377,9,2.0,1,2.0,1,2.0,1
9110,min_diffuse,20,60,3,3,0.05,0.95,0.9188034675029212,32,3.0,0,3.0,0,2.0,1
9111,min_diffuse,20,60,3,3,0.05,0.95,0.6855958663802674,5,2.0,1,2.0,1,2.0,1
9112,min_diffuse,20,60,3,3,0.05,0.95,0.9434250248901838,32,3.0,1,3.0,1,3.0,1
9113,min_diffuse,20,60,3,3,0.05,0.95,0.8467715081536442,11,2.0,1,2.0,1,2.0,1
9114,min_diffuse,20,60,3,3,0.05,0.95,0.941026787445969,16,3.0,0,2.0,1,3.0,0
9115,min_diffuse,20,60,3,3,0.05,0.95,0.8972345237361711,6,2.0,1,2.0,1,2.0,1
9116,min_diffuse,20,60,3,3,0.05,0.95,0.922145586965633,18,3.0,1,3.0,1,3.0,1
9117,min_diffuse,20,60,3,3,0.05,0.95,0.9371221199292076,12,2.0,1,2.0,1,2.0,1
9118,min_diffuse,20,60,3,3,0.05,0.95,0.7759692140765427,7,2.0,1,2.0,1,2.0,1
9119,min_diffuse,20,60,3,3,0.05,0.95,0.9100501027577544,31,3.0,1,3.0,1,3.0,1
9120,min_diffuse,20,60,3,3,0.05,0.95,0.9390836183264014,36,3.0,1,3.0,1,3.0,1
9121,min_diffuse,20,60,3,3,0.05,0.95,0.946914708008885,41,3.0,1,3.0,1,3.0,1
9122,min_diffuse,20,60,3,3,0.05,0.95,0.9485906981848158,37,3.0,0,2.0,1,3.0,0
9123,min_diffuse,20,60,3,3,0.05,0.95,0.921652186185378,4,2.0,1,2.0,1,2.0,1
9124,min_diffuse,20,60,3,3,0.05,0.95,0.8790945572187303,35,3.0,0,2.0,1,2.0,1
9125,min_diffuse,20,60,3,3,0.05,0.95,0.9212648698329112,24,3.0,0,3.0,0,2.0,1
9126,min_diffuse,20,60,3,3,0.05,0.95,0.9212532126236784,9,2.0,1,2.0,1,2.0,1
9127,min_diffuse,20,60,3,3,0.05,0.95,0.9051216413707208,9,2.0,1,2.0,1,2.0,1
9128,min_diffuse,20,60,3,3,0.05,0.95,0.9382567166676072,25,3.0,1,3.0,1,3.0,1
9129,min_diffuse,20,60,3,3,0.05,0.95,0.871113943242049,18,3.0,0,2.0,1,2.0,1
9130,min_diffuse,20,60,3,3,0.05,0.95,0.9443186239861676,61,3.0,1,3.0,1,3.0,1
9131,min_diffuse,20,60,3,3,0.05,0.95,0.9428838464246094,48,3.0,1,3.0,1,3.0,1
9132,min_diffuse,20,60,3,3,0.05,0.95,0.9076673850716892,12,2.0,1,2.0,1,2.0,1
9133,min_diffuse,20,60,3,3,0.05,0.95,0.9053546371954572,9,2.0,1,2.0,1,2.0,1
9134,min_diffuse,20,60,3,3,0.05,0.95,0.9343999986250212,12,3.0,0,2.0,1,3.0,0
9135,min_diffuse,20,60,3,3,0.05,0.95,0.9337344554180778,39,3.0,1,3.0,1,3.0,1
9136,min_diffuse,20,60,3,3,0.05,0.95,0.9425165198392956,9,2.0,1,2.0,1,2.0,1
9137,min_diffuse,20,60,3,3,0.05,0.95,0.8746209851607806,6,2.0,1,2.0,1,2.0,1
9138,min_diffuse,20,60,3,3,0.05,0.95,0.9313705733979653,20,2.0,1,2.0,1,2.0,1
9139,min_diffuse,20,60,3,3,0.05,0.95,0.8679448851311289,7,2.0,1,2.0,1,2.0,1
9140,min_diffuse,20,60,3,3,0.05,0.95,0.9483543737524356,22,3.0,0,2.0,1,3.0,0
9141,min_diffuse,20,60,3,3,0.05,0.95,0.9283436304193196,15,2.0,1,2.0,1,3.0,0
9142,min_diffuse,20,60,3,3,0.05,0.95,0.9243917486059255,11,2.0,1,2.0,1,2.0,1
9143,min_diffuse,20,60,3,3,0.05,0.95,0.9345333585042988,13,2.0,1,2.0,1,2.0,1
9144,min_diffuse,20,60,3,3,0.05,0.95,0.946385770905775,14,2.0,1,2.0,1,2.0,1
9145,min_diffuse,20,60,3,3,0.05,0.95,0.850613170249613,13,2.0,1,2.0,1,2.0,1
9146,min_diffuse,20,60,3,3,0.05,0.95,0.8761156534546454,9,2.0,1,2.0,1,2.0,1
9147,min_diffuse,20,60,3,3,0.05,0.95,0.9241078301038946,18,3.0,1,3.0,1,3.0,1
9148,min_diffuse,20,60,3,3,0.05,0.95,0.8938922457415291,31,3.0,0,3.0,0,2.0,1
9149,min_diffuse,20,60,3,3,0.05,0.95,0.9474445911421616,36,3.0,0,2.0,1,2.0,1
9150,min_diffuse,20,60,3,3,0.05,0.95,0.9260795241907592,19,2.0,1,2.0,1,2.0,1
9151,min_diffuse,20,60,3,3,0.05,0.95,0.9162832201776596,27,3.0,0,2.0,1,2.0,1
9152,min_diffuse,20,60,3,3,0.05,0.95,0.9181269897256434,25,3.0,0,3.0,0,2.0,1
9153,min_diffuse,20,60,3,3,0.05,0.95,0.9152378778059552,39,3.0,0,2.0,1,2.0,1
9154,min_diffuse,20,60,3,3,0.05,0.95,0.9235376026355232,13,3.0,0,2.0,1,2.0,1
9155,min_diffuse,20,60,3,3,0.05,0.95,0.8758569133216497,8,2.0,1,2.0,1,2.0,1
9156,min_diffuse,20,60,3,3,0.05,0.95,0.8088860863646921,5,2.0,1,2.0,1,2.0,1
9157,min_diffuse,20,60,3,3,0.05,0.95,0.9103433876415472,5,2.0,1,2.0,1,2.0,1
9158,min_diffuse,20,60,3,3,0.05,0.95,0.9388879198347082,45,3.0,1,3.0,1,3.0,1
9159,min_diffuse,20,60,3,3,0.05,0.95,0.9487658038629008,85,4.0,0,3.0,1,4.0,0
9160,min_diffuse,20,60,3,3,0.05,0.95,0.9342721035272996,6,2.0,1,2.0,1,2.0,1
9161,min_diffuse,20,60,3,3,0.05,0.95,0.9411246616951362,26,3.0,0,2.0,1,2.0,1
9162,min_diffuse,20,60,3,3,0.05,0.95,0.891210119919647,17,2.0,1,2.0,1,2.0,1
9163,min_diffuse,20,60,3,3,0.05,0.95,0.9404228542851688,8,2.0,1,2.0,1,2.0,1
9164,min_diffuse,20,60,3,3,0.05,0.95,0.8307042619673993,5,2.0,1,2.0,1,2.0,1
9165,min_diffuse,20,60,3,3,0.05,0.95,0.8621609876383506,9,2.0,1,2.0,1,2.0,1
9166,min_diffuse,20,60,3,3,0.05,0.95,0.9092259657036128,15,3.0,1,3.0,1,3.0,1
9167,min_diffuse,20,60,3,3,0.05,0.95,0.9232650086940848,36,3.0,0,2.0,1,2.0,1
9168,min_diffuse,20,60,3,3,0.05,0.95,0.9317574306704794,54,3.0,1,3.0,1,3.0,1
9169,min_diffuse,20,60,3,3,0.05,0.95,0.9232007007707802,8,2.0,1,2.0,1,2.0,1
9170,min_diffuse,20,60,3,3,0.05,0.95,0.933275185235326,45,4.0,0,3.0,1,3.0,1
9171,min_diffuse,20,60,3,3,0.05,0.95,0.9236908090329085,11,2.0,1,2.0,1,2.0,1
9172,min_diffuse,20,60,3,3,0.05,0.95,0.93473231908591,29,3.0,1,3.0,1,3.0,1
9173,min_diffuse,20,60,3,3,0.05,0.95,0.8834309939757619,7,2.0,1,2.0,1,2.0,1
9174,min_diffuse,20,60,3,3,0.05,0.95,0.8533367376793511,21,3.0,0,2.0,1,2.0,1
9175,min_diffuse,20,60,3,3,0.05,0.95,0.8278380618833302,10,2.0,1,2.0,1,2.0,1
9176,min_diffuse,20,60,3,3,0.05,0.95,0.8801392824048464,5,2.0,1,2.0,1,2.0,1
9177,min_diffuse,20,60,3,3,0.05,0.95,0.879932716497744,20,3.0,0,2.0,1,2.0,1
9178,min_diffuse,20,60,3,3,0.05,0.95,0.9393480940176744,9,2.0,1,2.0,1,2.0,1
9179,min_diffuse,20,60,3,3,0.05,0.95,0.8827447621865459,13,2.0,1,2.0,1,2.0,1
9180,min_diffuse,20,60,3,3,0.05,0.95,0.8941587138985286,17,3.0,1,3.0,1,3.0,1
9181,min_diffuse,20,60,3,3,0.05,0.95,0.8720446788692473,8,2.0,1,2.0,1,2.0,1
9182,min_diffuse,20,60,3,3,0.05,0.95,0.9471706073234822,31,3.0,1,3.0,1,3.0,1
9183,min_diffuse,20,60,3,3,0.05,0.95,0.8123505809938365,10,2.0,1,2.0,1,2.0,1
9184,min_diffuse,20,60,3,3,0.05,0.95,0.9351818474956678,16,3.0,0,2.0,1,3.0,0
9185,min_diffuse,20,60,3,3,0.05,0.95,0.9423058070571998,20,3.0,0,2.0,1,3.0,0
9186,min_diffuse,20,60,3,3,0.05,0.95,0.8860702818273815,6,2.0,1,2.0,1,2.0,1
9187,min_diffuse,20,60,3,3,0.05,0.95,0.9050348467983186,7,2.0,1,2.0,1,2.0,1
9188,min_diffuse,20,60,3,3,0.05,0.95,0.8958357570957,18,2.0,1,2.0,1,2.0,1
9189,min_diffuse,20,60,3,3,0.05,0.95,0.8889436505598246,30,3.0,0,2.0,1,2.0,1
9190,min_diffuse,20,60,3,3,0.05,0.95,0.8988805651394551,22,3.0,0,2.0,1,2.0,1
9191,min_diffuse,20,60,3,3,0.05,0.95,0.93862182377492,8,2.0,1,2.0,1,2.0,1
9192,min_diffuse,20,60,3,3,0.05,0.95,0.9433710288135028,10,2.0,1,2.0,1,2.0,1
9193,min_diffuse,20,60,3,3,0.05,0.95,0.9162099460347172,19,3.0,1,3.0,1,3.0,1
9194,min_diffuse,20,60,3,3,0.05,0.95,0.8837792231503748,17,3.0,0,2.0,1,2.0,1
9195,min_diffuse,20,60,3,3,0.05,0.95,0.9320863785001414,9,2.0,1,2.0,1,2.0,1
9196,min_diffuse,20,60,3,3,0.05,0.95,0.8806956403125471,37,3.0,1,3.0,1,3.0,1
9197,min_diffuse,20,60,3,3,0.05,0.95,0.9238813101517366,11,2.0,1,2.0,1,2.0,1
9198,min_diffuse,20,60,3,3,0.05,0.95,0.9453025633085792,18,3.0,0,2.0,1,2.0,1
9199,min_diffuse,20,60,3,3,0.05,0.95,0.881514396250887,6,2.0,1,2.0,1,2.0,1
9200,min_diffuse,20,60,3,3,0.05,0.95,0.9287878825347946,49,3.0,0,3.0,0,2.0,1
9201,min_diffuse,20,60,3,3,0.05,0.95,0.8907921467719312,22,2.0,1,3.0,0,3.0,0
9202,min_diffuse,20,60,3,3,0.05,0.95,0.9377645356858706,33,4.0,1,4.0,1,4.0,1
9203,min_diffuse,20,60,3,3,0.05,0.95,0.8784610544506536,10,2.0,1,2.0,1,2.0,1
9204,min_diffuse,20,60,3,3,0.05,0.95,0.9294932128848158,30,3.0,0,2.0,1,2.0,1
9205,min_diffuse,20,60,3,3,0.05,0.95,0.9227530545437822,25,3.0,0,3.0,0,2.0,1
9206,min_diffuse,20,60,3,3,0.05,0.95,0.931526761259013,19,3.0,1,3.0,1,3.0,1
9207,min_diffuse,20,60,3,3,0.05,0.95,0.9348442225649528,24,3.0,1,3.0,1,3.0,1
9208,min_diffuse,20,60,3,3,0.05,0.95,0.865295905460105,7,2.0,1,2.0,1,2.0,1
9209,min_diffuse,20,60,3,3,0.05,0.95,0.8934385428546413,11,2.0,1,2.0,1,2.0,1
9210,min_diffuse,20,60,3,3,0.05,0.95,0.9097204440788108,22,3.0,0,2.0,1,2.0,1
9211,min_diffuse,20,60,3,3,0.05,0.95,0.8077281053031327,7,2.0,1,2.0,1,2.0,1
9212,min_diffuse,20,60,3,3,0.05,0.95,0.8004999266466991,7,2.0,1,2.0,1,2.0,1
9213,min_diffuse,20,60,3,3,0.05,0.95,0.9058754762565852,5,2.0,1,2.0,1,2.0,1
9214,min_diffuse,20,60,3,3,0.05,0.95,0.8614814689228733,6,2.0,0,1.0,1,1.0,1
9215,min_diffuse,20,60,3,3,0.05,0.95,0.8651767497277167,10,2.0,1,2.0,1,2.0,1
9216,min_diffuse,20,60,3,3,0.05,0.95,0.8632568222228724,22,3.0,0,2.0,1,2.0,1
9217,min_diffuse,20,60,3,3,0.05,0.95,0.9136917153312832,14,3.0,0,2.0,1,2.0,1
9218,min_diffuse,20,60,3,3,0.05,0.95,0.9443324005496532,24,3.0,0,2.0,1,2.0,1
9219,min_diffuse,20,60,3,3,0.05,0.95,0.9327760892677566,19,3.0,0,3.0,0,2.0,1
9220,min_diffuse,20,60,3,3,0.05,0.95,0.9115960776913912,7,2.0,1,2.0,1,2.0,1
9221,min_diffuse,20,60,3,3,0.05,0.95,0.8217327885694818,10,2.0,1,2.0,1,2.0,1
9222,min_diffuse,20,60,3,3,0.05,0.95,0.9198869663108002,18,2.0,1,2.0,1,2.0,1
9223,min_diffuse,20,60,3,3,0.05,0.95,0.8658834962455801,10,2.0,1,2.0,1,2.0,1
9224,min_diffuse,20,60,3,3,0.05,0.95,0.9360970764554086,21,3.0,0,2.0,1,2.0,1
9225,min_diffuse,20,60,3,3,0.05,0.95,0.9299464764468456,9,2.0,1,2.0,1,2.0,1
9226,min_diffuse,20,60,3,3,0.05,0.95,0.9159646993488544,15,2.0,1,2.0,1,2.0,1
9227,min_diffuse,20,60,3,3,0.05,0.95,0.948812917267402,9,2.0,1,2.0,1,2.0,1
9228,min_diffuse,20,60,3,3,0.05,0.95,0.8902985146995832,17,2.0,1,2.0,1,2.0,1
9229,min_diffuse,20,60,3,3,0.05,0.95,0.9388253916138996,12,2.0,1,2.0,1,3.0,0
9230,min_diffuse,20,60,3,3,0.05,0.95,0.9435005674373323,10,2.0,1,2.0,1,2.0,1
9231,min_diffuse,20,60,3,3,0.05,0.95,0.9463262239266764,32,3.0,1,3.0,1,3.0,1
9232,min_diffuse,20,60,3,3,0.05,0.95,0.8792241707531108,13,3.0,0,2.0,1,3.0,0
9233,min_diffuse,20,60,3,3,0.05,0.95,0.947919942235516,27,3.0,0,2.0,1,2.0,1
9234,min_diffuse,20,60,3,3,0.05,0.95,0.9493478337062368,19,3.0,1,3.0,1,3.0,1
9235,min_diffuse,20,60,3,3,0.05,0.95,0.9364426703229388,17,3.0,0,2.0,1,2.0,1
9236,min_diffuse,20,60,3,3,0.05,0.95,0.9471925844324848,17,2.0,1,2.0,1,2.0,1
9237,min_diffuse,20,60,3,3,0.05,0.95,0.9286787615901648,33,3.0,0,2.0,1,2.0,1
9238,min_diffuse,20,60,3,3,0.05,0.95,0.8768359424109302,22,3.0,0,2.0,1,2.0,1
9239,min_diffuse,20,60,3,3,0.05,0.95,0.9391999272637128,20,3.0,0,3.0,0,2.0,1
9240,min_diffuse,20,60,3,3,0.05,0.95,0.9162771533435048,15,3.0,0,2.0,1,2.0,1
9241,min_diffuse,20,60,3,3,0.05,0.95,0.9183495323309604,40,3.0,0,3.0,0,2.0,1
9242,min_diffuse,20,60,3,3,0.05,0.95,0.902448809004446,34,3.0,0,2.0,1,2.0,1
9243,min_diffuse,20,60,3,3,0.05,0.95,0.9138977079817344,18,3.0,0,2.0,1,2.0,1
9244,min_diffuse,20,60,3,3,0.05,0.95,0.793413533722317,10,2.0,1,2.0,1,2.0,1
9245,min_diffuse,20,60,3,3,0.05,0.95,0.8690912059391592,14,2.0,1,2.0,1,2.0,1
9246,min_diffuse,20,60,3,3,0.05,0.95,0.9322773894524506,56,3.0,1,3.0,1,3.0,1
9247,min_diffuse,20,60,3,3,0.05,0.95,0.9111305394785196,32,3.0,0,3.0,0,2.0,1
9248,min_diffuse,20,60,3,3,0.05,0.95,0.9429532543935688,8,2.0,1,2.0,1,2.0,1
9249,min_diffuse,20,60,3,3,0.05,0.95,0.9127343724826842,11,2.0,1,2.0,1,2.0,1
9250,min_diffuse,20,60,3,3,0.05,0.95,0.9257285420444288,38,3.0,1,3.0,1,3.0,1
9251,min_diffuse,20,60,3,3,0.05,0.95,0.8542376531264547,9,2.0,1,2.0,1,2.0,1
9252,min_diffuse,20,60,3,3,0.05,0.95,0.9345887675918816,34,3.0,1,3.0,1,3.0,1
9253,min_diffuse,20,60,3,3,0.05,0.95,0.914333594919224,12,2.0,1,2.0,1,2.0,1
9254,min_diffuse,20,60,3,3,0.05,0.95,0.9237936919398678,11,2.0,1,2.0,1,2.0,1
9255,min_diffuse,20,60,3,3,0.05,0.95,0.8008503835441781,10,2.0,1,2.0,1,2.0,1
9256,min_diffuse,20,60,3,3,0.05,0.95,0.9049972417574128,18,2.0,1,2.0,1,2.0,1
9257,min_diffuse,20,60,3,3,0.05,0.95,0.8593021914926041,6,2.0,1,2.0,1,2.0,1
9258,min_diffuse,20,60,3,3,0.05,0.95,0.9370423802112428,15,2.0,1,2.0,1,2.0,1
9259,min_diffuse,20,60,3,3,0.05,0.95,0.9267418494673356,10,2.0,1,2.0,1,2.0,1
9260,min_diffuse,20,60,3,3,0.05,0.95,0.940030350066498,87,4.0,1,4.0,1,4.0,1
9261,min_diffuse,20,60,3,3,0.05,0.95,0.9376443338674144,24,3.0,1,3.0,1,3.0,1
9262,min_diffuse,20,60,3,3,0.05,0.95,0.9485506433172516,56,4.0,0,3.0,1,3.0,1
9263,min_diffuse,20,60,3,3,0.05,0.95,0.911371883760885,12,3.0,0,3.0,0,2.0,1
9264,min_diffuse,20,60,3,3,0.05,0.95,0.8924611297410732,15,2.0,1,2.0,1,2.0,1
9265,min_diffuse,20,60,3,3,0.05,0.95,0.929039617296702,18,3.0,0,2.0,1,3.0,0
9266,min_diffuse,20,60,3,3,0.05,0.95,0.9083638144586524,9,2.0,1,2.0,1,2.0,1
9267,min_diffuse,20,60,3,3,0.05,0.95,0.9331736060633798,26,3.0,1,3.0,1,3.0,1
9268,min_diffuse,20,60,3,3,0.05,0.95,0.8720053829582972,12,2.0,1,2.0,1,2.0,1
9269,min_diffuse,20,60,3,3,0.05,0.95,0.9426569028329166,26,3.0,0,2.0,1,2.0,1
9270,min_diffuse,20,60,3,3,0.05,0.95,0.8582132091716401,11,3.0,0,3.0,0,2.0,1
9271,min_diffuse,20,60,3,3,0.05,0.95,0.9389540390432142,15,2.0,1,2.0,1,2.0,1
9272,min_diffuse,20,60,3,3,0.05,0.95,0.9302759104080972,24,3.0,0,2.0,1,2.0,1
9273,min_diffuse,20,60,3,3,0.05,0.95,0.9226504893664724,15,2.0,1,2.0,1,2.0,1
9274,min_diffuse,20,60,3,3,0.05,0.95,0.8741266631631176,10,2.0,1,2.0,1,2.0,1
9275,min_diffuse,20,60,3,3,0.05,0.95,0.9409556296235402,11,2.0,1,2.0,1,2.0,1
9276,min_diffuse,20,60,3,3,0.05,0.95,0.93434022263677,27,3.0,0,3.0,0,2.0,1
9277,min_diffuse,20,60,3,3,0.05,0.95,0.936082241938282,15,2.0,1,2.0,1,2.0,1
9278,min_diffuse,20,60,3,3,0.05,0.95,0.9447838319203647,13,2.0,1,2.0,1,2.0,1
9279,min_diffuse,20,60,3,3,0.05,0.95,0.9487482945220218,39,3.0,1,3.0,1,3.0,1
9280,min_diffuse,20,60,3,3,0.05,0.95,0.913035734292233,21,3.0,0,2.0,1,3.0,0
9281,min_diffuse,20,60,3,3,0.05,0.95,0.9049738575901836,15,2.0,1,2.0,1,2.0,1
9282,min_diffuse,20,60,3,3,0.05,0.95,0.9497883256783124,20,2.0,1,2.0,1,2.0,1
9283,min_diffuse,20,60,3,3,0.05,0.95,0.9131858481461272,15,3.0,1,3.0,1,3.0,1
9284,min_diffuse,20,60,3,3,0.05,0.95,0.9325688429039788,16,3.0,0,2.0,1,2.0,1
9285,min_diffuse,20,60,3,3,0.05,0.95,0.8461985106101011,6,2.0,0,2.0,0,1.0,1
9286,min_diffuse,20,60,3,3,0.05,0.95,0.8685028986040267,23,3.0,1,3.0,1,3.0,1
9287,min_diffuse,20,60,3,3,0.05,0.95,0.9015103203566992,16,3.0,0,2.0,1,2.0,1
9288,min_diffuse,20,60,3,3,0.05,0.95,0.9255676628081144,15,3.0,0,2.0,1,3.0,0
9289,min_diffuse,20,60,3,3,0.05,0.95,0.9157226732775172,16,2.0,1,2.0,1,2.0,1
9290,min_diffuse,20,60,3,3,0.05,0.95,0.8075325772846477,4,2.0,1,2.0,1,2.0,1
9291,min_diffuse,20,60,3,3,0.05,0.95,0.919288100958344,8,2.0,1,2.0,1,2.0,1
9292,min_diffuse,20,60,3,3,0.05,0.95,0.9020589457612204,8,2.0,1,2.0,1,2.0,1
9293,min_diffuse,20,60,3,3,0.05,0.95,0.9337835477113474,10,2.0,1,2.0,1,2.0,1
9294,min_diffuse,20,60,3,3,0.05,0.95,0.902218973325356,16,3.0,0,3.0,0,2.0,1
9295,min_diffuse,20,60,3,3,0.05,0.95,0.8468060176464575,16,2.0,1,2.0,1,2.0,1
9296,min_diffuse,20,60,3,3,0.05,0.95,0.8894144597942466,11,2.0,1,2.0,1,2.0,1
9297,min_diffuse,20,60,3,3,0.05,0.95,0.9034518307993314,13,2.0,1,2.0,1,2.0,1
9298,min_diffuse,20,60,3,3,0.05,0.95,0.865354971060197,17,2.0,1,2.0,1,2.0,1
9299,min_diffuse,20,60,3,3,0.05,0.95,0.8852891672124266,7,2.0,1,2.0,1,2.0,1
9300,min_diffuse,20,60,3,3,0.05,0.95,0.9356791801445612,7,2.0,1,2.0,1,2.0,1
9301,min_diffuse,20,60,3,3,0.05,0.95,0.9016166879559122,17,3.0,1,3.0,1,3.0,1
9302,min_diffuse,20,60,3,3,0.05,0.95,0.9409214579009594,19,3.0,0,3.0,0,2.0,1
9303,min_diffuse,20,60,3,3,0.05,0.95,0.9381861811143348,51,4.0,0,3.0,1,3.0,1
9304,min_diffuse,20,60,3,3,0.05,0.95,0.9478126598811016,14,3.0,1,3.0,1,3.0,1
9305,min_diffuse,20,60,3,3,0.05,0.95,0.8710099420073183,9,2.0,1,2.0,1,2.0,1
9306,min_diffuse,20,60,3,3,0.05,0.95,0.885103169470581,17,3.0,0,2.0,1,3.0,0
9307,min_diffuse,20,60,3,3,0.05,0.95,0.8781754585788727,5,2.0,1,2.0,1,2.0,1
9308,min_diffuse,20,60,3,3,0.05,0.95,0.947178622769391,13,2.0,1,2.0,1,2.0,1
9309,min_diffuse,20,60,3,3,0.05,0.95,0.922151551231889,11,2.0,1,2.0,1,2.0,1
9310,min_diffuse,20,60,3,3,0.05,0.95,0.9107138538641416,5,2.0,1,2.0,1,2.0,1
9311,min_diffuse,20,60,3,3,0.05,0.95,0.8877870595234891,20,3.0,0,2.0,1,2.0,1
9312,min_diffuse,20,60,3,3,0.05,0.95,0.9329835923440358,22,3.0,1,3.0,1,3.0,1
9313,min_diffuse,20,60,3,3,0.05,0.95,0.8373210688312994,19,3.0,0,2.0,1,2.0,1
9314,min_diffuse,20,60,3,3,0.05,0.95,0.8867891663310966,3,1.0,1,1.0,1,2.0,0
9315,min_diffuse,20,60,3,3,0.05,0.95,0.8652422051594059,11,2.0,1,2.0,1,2.0,1
9316,min_diffuse,20,60,3,3,0.05,0.95,0.9417522689983412,16,2.0,1,2.0,1,2.0,1
9317,min_diffuse,20,60,3,3,0.05,0.95,0.8930871403363978,9,2.0,1,2.0,1,2.0,1
9318,min_diffuse,20,60,3,3,0.05,0.95,0.914152678616308,12,2.0,1,2.0,1,2.0,1
9319,min_diffuse,20,60,3,3,0.05,0.95,0.9462127110688824,23,3.0,0,3.0,0,2.0,1
9320,min_diffuse,20,60,3,3,0.05,0.95,0.8828246632277397,17,2.0,1,2.0,1,2.0,1
9321,min_diffuse,20,60,3,3,0.05,0.95,0.9381908165430304,32,3.0,1,3.0,1,3.0,1
9322,min_diffuse,20,60,3,3,0.05,0.95,0.765793173833798,8,2.0,1,2.0,1,2.0,1
9323,min_diffuse,20,60,3,3,0.05,0.95,0.9312515753647224,62,3.0,1,3.0,1,3.0,1
9324,min_diffuse,20,60,3,3,0.05,0.95,0.9110863307281504,5,2.0,1,2.0,1,2.0,1
9325,min_diffuse,20,60,3,3,0.05,0.95,0.9074403743484802,4,2.0,1,2.0,1,2.0,1
9326,min_diffuse,20,60,3,3,0.05,0.95,0.9405593889895156,4,2.0,1,2.0,1,2.0,1
9327,min_diffuse,20,60,3,3,0.05,0.95,0.9479742620095648,22,3.0,1,3.0,1,3.0,1
9328,min_diffuse,20,60,3,3,0.05,0.95,0.9322148227357446,30,3.0,1,3.0,1,3.0,1
9329,min_diffuse,20,60,3,3,0.05,0.95,0.9341252488606424,31,3.0,1,3.0,1,3.0,1
9330,min_diffuse,20,60,3,3,0.05,0.95,0.9207302969448072,12,2.0,1,2.0,1,3.0,0
9331,min_diffuse,20,60,3,3,0.05,0.95,0.9010989885731636,25,3.0,1,3.0,1,3.0,1
9332,min_diffuse,20,60,3,3,0.05,0.95,0.9413821534025372,10,2.0,1,2.0,1,2.0,1
9333,min_diffuse,20,60,3,3,0.05,0.95,0.8829072573532264,18,3.0,0,2.0,1,3.0,0
9334,min_diffuse,20,60,3,3,0.05,0.95,0.8878419579025411,15,2.0,1,2.0,1,2.0,1
9335,min_diffuse,20,60,3,3,0.05,0.95,0.932249429674998,8,2.0,1,2.0,1,2.0,1
9336,min_diffuse,20,60,3,3,0.05,0.95,0.9340975171079696,9,2.0,1,2.0,1,2.0,1
9337,min_diffuse,20,60,3,3,0.05,0.95,0.9088487279112883,19,3.0,0,2.0,1,2.0,1
9338,min_diffuse,20,60,3,3,0.05,0.95,0.8109597578943145,12,2.0,1,2.0,1,2.0,1
9339,min_diffuse,20,60,3,3,0.05,0.95,0.9397858843483092,15,2.0,1,2.0,1,2.0,1
9340,min_diffuse,20,60,3,3,0.05,0.95,0.8920929775307428,5,2.0,1,2.0,1,2.0,1
9341,min_diffuse,20,60,3,3,0.05,0.95,0.9250445877571712,17,2.0,1,2.0,1,2.0,1
9342,min_diffuse,20,60,3,3,0.05,0.95,0.9086146940418768,32,3.0,1,3.0,1,3.0,1
9343,min_diffuse,20,60,3,3,0.05,0.95,0.9038926604212536,13,2.0,1,2.0,1,2.0,1
9344,min_diffuse,20,60,3,3,0.05,0.95,0.9186330696494096,9,2.0,1,2.0,1,2.0,1
9345,min_diffuse,20,60,3,3,0.05,0.95,0.903382071989469,38,4.0,0,3.0,1,3.0,1
9346,min_diffuse,20,60,3,3,0.05,0.95,0.9200991501297444,27,3.0,1,3.0,1,3.0,1
9347,min_diffuse,20,60,3,3,0.05,0.95,0.9380285037334534,7,2.0,1,2.0,1,2.0,1
9348,min_diffuse,20,60,3,3,0.05,0.95,0.8470981999299103,21,3.0,1,3.0,1,3.0,1
9349,min_diffuse,20,60,3,3,0.05,0.95,0.9069531195728276,10,2.0,1,2.0,1,2.0,1
9350,min_diffuse,20,60,3,3,0.05,0.95,0.9307049937286184,12,2.0,1,2.0,1,2.0,1
9351,min_diffuse,20,60,3,3,0.05,0.95,0.9479538390947256,15,2.0,1,2.0,1,2.0,1
9352,min_diffuse,20,60,3,3,0.05,0.95,0.931042998890613,19,3.0,0,3.0,0,2.0,1
9353,min_diffuse,20,60,3,3,0.05,0.95,0.9272469863627364,12,2.0,1,2.0,1,2.0,1
9354,min_diffuse,20,60,3,3,0.05,0.95,0.9221184057596932,15,2.0,1,2.0,1,2.0,1
9355,min_diffuse,20,60,3,3,0.05,0.95,0.8784198949517809,7,2.0,1,2.0,1,2.0,1
9356,min_diffuse,20,60,3,3,0.05,0.95,0.9413230025881184,7,2.0,1,2.0,1,2.0,1
9357,min_diffuse,20,60,3,3,0.05,0.95,0.890578123300432,11,2.0,1,2.0,1,2.0,1
9358,min_diffuse,20,60,3,3,0.05,0.95,0.9391077070637875,66,4.0,0,4.0,0,3.0,1
9359,min_diffuse,20,60,3,3,0.05,0.95,0.9308580143298444,11,2.0,1,2.0,1,2.0,1
9360,min_diffuse,20,60,3,3,0.05,0.95,0.8840452482083434,8,2.0,1,2.0,1,2.0,1
9361,min_diffuse,20,60,3,3,0.05,0.95,0.915174435089617,6,2.0,1,2.0,1,2.0,1
9362,min_diffuse,20,60,3,3,0.05,0.95,0.8855187804461189,14,2.0,1,2.0,1,2.0,1
9363,min_diffuse,20,60,3,3,0.05,0.95,0.902904203234538,14,3.0,0,2.0,1,2.0,1
9364,min_diffuse,20,60,3,3,0.05,0.95,0.944121490580202,17,3.0,1,3.0,1,3.0,1
9365,min_diffuse,20,60,3,3,0.05,0.95,0.9307440017898788,16,3.0,1,3.0,1,3.0,1
9366,min_diffuse,20,60,3,3,0.05,0.95,0.9484142354645028,21,3.0,0,2.0,1,2.0,1
9367,min_diffuse,20,60,3,3,0.05,0.95,0.8992531093844569,15,3.0,0,2.0,1,2.0,1
9368,min_diffuse,20,60,3,3,0.05,0.95,0.9138042173987242,8,2.0,1,2.0,1,2.0,1
9369,min_diffuse,20,60,3,3,0.05,0.95,0.9204880398611256,9,2.0,1,2.0,1,2.0,1
9370,min_diffuse,20,60,3,3,0.05,0.95,0.8957126164660997,15,3.0,0,2.0,1,3.0,0
9371,min_diffuse,20,60,3,3,0.05,0.95,0.9008233667340656,12,2.0,1,2.0,1,2.0,1
9372,min_diffuse,20,60,3,3,0.05,0.95,0.8952189656080642,10,2.0,1,2.0,1,2.0,1
9373,min_diffuse,20,60,3,3,0.05,0.95,0.8086713076842731,15,2.0,1,2.0,1,2.0,1
9374,min_diffuse,20,60,3,3,0.05,0.95,0.8851674244644149,9,2.0,1,2.0,1,2.0,1
9375,min_diffuse,20,60,3,3,0.05,0.95,0.8923050235061214,9,2.0,1,2.0,1,2.0,1
9376,min_diffuse,20,60,3,3,0.05,0.95,0.9441407049544218,48,3.0,0,3.0,0,2.0,1
9377,min_diffuse,20,60,3,3,0.05,0.95,0.8954132147699271,16,2.0,1,2.0,1,2.0,1
9378,min_diffuse,20,60,3,3,0.05,0.95,0.8374195749710289,10,2.0,1,2.0,1,2.0,1
9379,min_diffuse,20,60,3,3,0.05,0.95,0.8736591975998168,25,3.0,0,2.0,1,2.0,1
9380,min_diffuse,20,60,3,3,0.05,0.95,0.852554797106393,19,3.0,0,2.0,1,2.0,1
9381,min_diffuse,20,60,3,3,0.05,0.95,0.897187838920444,17,3.0,0,2.0,1,2.0,1
9382,min_diffuse,20,60,3,3,0.05,0.95,0.9410366550705636,33,3.0,1,3.0,1,3.0,1
9383,min_diffuse,20,60,3,3,0.05,0.95,0.9264355660179784,34,3.0,0,3.0,0,2.0,1
9384,min_diffuse,20,60,3,3,0.05,0.95,0.9326685817353492,28,2.0,1,2.0,1,2.0,1
9385,min_diffuse,20,60,3,3,0.05,0.95,0.9421523459222966,26,3.0,0,2.0,1,2.0,1
9386,min_diffuse,20,60,3,3,0.05,0.95,0.933371873737634,5,2.0,1,2.0,1,2.0,1
9387,min_diffuse,20,60,3,3,0.05,0.95,0.7472398708841207,9,2.0,1,2.0,1,2.0,1
9388,min_diffuse,20,60,3,3,0.05,0.95,0.9293391637976304,6,2.0,1,2.0,1,2.0,1
9389,min_diffuse,20,60,3,3,0.05,0.95,0.9413420839139998,11,2.0,1,2.0,1,2.0,1
9390,min_diffuse,20,60,3,3,0.05,0.95,0.9453305710318788,73,4.0,0,4.0,0,3.0,1
9391,min_diffuse,20,60,3,3,0.05,0.95,0.7381849787383605,6,2.0,0,2.0,0,1.0,1
9392,min_diffuse,20,60,3,3,0.05,0.95,0.9008303310794772,62,3.0,1,3.0,1,3.0,1
9393,min_diffuse,20,60,3,3,0.05,0.95,0.8867836479353416,19,2.0,1,2.0,1,2.0,1
9394,min_diffuse,20,60,3,3,0.05,0.95,0.926794389665946,9,2.0,1,2.0,1,2.0,1
9395,min_diffuse,20,60,3,3,0.05,0.95,0.9345233489348596,19,3.0,0,2.0,1,2.0,1
9396,min_diffuse,20,60,3,3,0.05,0.95,0.8973714038036676,8,2.0,1,2.0,1,2.0,1
9397,min_diffuse,20,60,3,3,0.05,0.95,0.9472311105014314,34,4.0,0,3.0,1,3.0,1
9398,min_diffuse,20,60,3,3,0.05,0.95,0.8737436775674409,12,2.0,1,2.0,1,2.0,1
9399,min_diffuse,20,60,3,3,0.05,0.95,0.9023937483931906,18,2.0,1,2.0,1,2.0,1
9400,min_diffuse,20,60,3,3,0.05,0.95,0.9418096687819284,16,2.0,1,2.0,1,2.0,1
9401,min_diffuse,20,60,3,3,0.05,0.95,0.9445085627112806,16,3.0,0,2.0,1,3.0,0
9402,min_diffuse,20,60,3,3,0.05,0.95,0.9425907808028232,33,3.0,1,3.0,1,3.0,1
9403,min_diffuse,20,60,3,3,0.05,0.95,0.8993594609870432,19,3.0,0,2.0,1,2.0,1
9404,min_diffuse,20,60,3,3,0.05,0.95,0.8978392534058719,5,2.0,1,2.0,1,2.0,1
9405,min_diffuse,20,60,3,3,0.05,0.95,0.8167357831122587,5,2.0,1,2.0,1,2.0,1
9406,min_diffuse,20,60,3,3,0.05,0.95,0.8801524337927986,12,2.0,1,2.0,1,2.0,1
9407,min_diffuse,20,60,3,3,0.05,0.95,0.920871890276474,11,3.0,1,3.0,1,3.0,1
9408,min_diffuse,20,60,3,3,0.05,0.95,0.8552882840132209,10,2.0,1,2.0,1,2.0,1
9409,min_diffuse,20,60,3,3,0.05,0.95,0.948762307274038,33,3.0,0,3.0,0,2.0,1
9410,min_diffuse,20,60,3,3,0.05,0.95,0.8597931119690925,14,2.0,1,2.0,1,2.0,1
9411,min_diffuse,20,60,3,3,0.05,0.95,0.8716320173391539,42,4.0,0,3.0,1,3.0,1
9412,min_diffuse,20,60,3,3,0.05,0.95,0.9446694349317912,7,2.0,1,2.0,1,2.0,1
9413,min_diffuse,20,60,3,3,0.05,0.95,0.8848123845716401,38,3.0,0,2.0,1,2.0,1
9414,min_diffuse,20,60,3,3,0.05,0.95,0.8822075113927882,14,2.0,1,2.0,1,2.0,1
9415,min_diffuse,20,60,3,3,0.05,0.95,0.9386900453217228,14,2.0,1,2.0,1,2.0,1
9416,min_diffuse,20,60,3,3,0.05,0.95,0.9395869652220604,34,3.0,0,3.0,0,2.0,1
9417,min_diffuse,20,60,3,3,0.05,0.95,0.8897937133060113,10,2.0,1,2.0,1,2.0,1
9418,min_diffuse,20,60,3,3,0.05,0.95,0.8697670948358796,30,3.0,0,3.0,0,2.0,1
9419,min_diffuse,20,60,3,3,0.05,0.95,0.7745797613980033,9,2.0,1,2.0,1,2.0,1
9420,min_diffuse,20,60,3,3,0.05,0.95,0.8867501441375196,17,3.0,0,2.0,1,2.0,1
9421,min_diffuse,20,60,3,3,0.05,0.95,0.949689578594606,39,4.0,0,3.0,1,3.0,1
9422,min_diffuse,20,60,3,3,0.05,0.95,0.922367642770066,17,3.0,0,2.0,1,2.0,1
9423,min_diffuse,20,60,3,3,0.05,0.95,0.8470964179353859,6,2.0,1,2.0,1,2.0,1
9424,min_diffuse,20,60,3,3,0.05,0.95,0.7415484818201735,3,1.0,1,1.0,1,1.0,1
9425,min_diffuse,20,60,3,3,0.05,0.95,0.9477586365631264,75,3.0,1,3.0,1,3.0,1
9426,min_diffuse,20,60,3,3,0.05,0.95,0.833051650835193,9,2.0,1,2.0,1,2.0,1
9427,min_diffuse,20,60,3,3,0.05,0.95,0.9302152429647076,14,3.0,1,3.0,1,3.0,1
9428,min_diffuse,20,60,3,3,0.05,0.95,0.911148552379724,15,3.0,1,3.0,1,3.0,1
9429,min_diffuse,20,60,3,3,0.05,0.95,0.9391973600481872,20,3.0,0,2.0,1,2.0,1
9430,min_diffuse,20,60,3,3,0.05,0.95,0.8369720127883329,12,2.0,1,2.0,1,2.0,1
9431,min_diffuse,20,60,3,3,0.05,0.95,0.8943865815433236,11,2.0,1,2.0,1,2.0,1
9432,min_diffuse,20,60,3,3,0.05,0.95,0.8771137830722501,12,2.0,1,2.0,1,2.0,1
9433,min_diffuse,20,60,3,3,0.05,0.95,0.9454216083576704,10,2.0,1,2.0,1,2.0,1
9434,min_diffuse,20,60,3,3,0.05,0.95,0.9496311478217796,10,2.0,1,2.0,1,2.0,1
9435,min_diffuse,20,60,3,3,0.05,0.95,0.8883297160720102,20,2.0,1,2.0,1,2.0,1
9436,min_diffuse,20,60,3,3,0.05,0.95,0.9362164841440196,13,2.0,1,2.0,1,2.0,1
9437,min_diffuse,20,60,3,3,0.05,0.95,0.9088841653965272,8,2.0,1,2.0,1,2.0,1
9438,min_diffuse,20,60,3,3,0.05,0.95,0.8939949341428248,10,2.0,0,2.0,0,1.0,1
9439,min_diffuse,20,60,3,3,0.05,0.95,0.928390501872618,13,2.0,1,2.0,1,2.0,1
9440,min_diffuse,20,60,3,3,0.05,0.95,0.8475573013671587,13,2.0,1,2.0,1,2.0,1
9441,min_diffuse,20,60,3,3,0.05,0.95,0.8552078800500964,9,2.0,1,2.0,1,2.0,1
9442,min_diffuse,20,60,3,3,0.05,0.95,0.9257643307865436,14,2.0,1,2.0,1,2.0,1
9443,min_diffuse,20,60,3,3,0.05,0.95,0.9032968872639754,54,4.0,0,3.0,1,3.0,1
9444,min_diffuse,20,60,3,3,0.05,0.95,0.7809387038728147,4,2.0,0,1.0,1,1.0,1
9445,min_diffuse,20,60,3,3,0.05,0.95,0.9184649186066896,6,2.0,1,2.0,1,2.0,1
9446,min_diffuse,20,60,3,3,0.05,0.95,0.9347098972358738,46,3.0,1,3.0,1,3.0,1
9447,min_diffuse,20,60,3,3,0.05,0.95,0.8649301773751658,6,2.0,1,2.0,1,2.0,1
9448,min_diffuse,20,60,3,3,0.05,0.95,0.8369343035883721,11,2.0,1,2.0,1,2.0,1
9449,min_diffuse,20,60,3,3,0.05,0.95,0.92187113904623,11,2.0,1,2.0,1,2.0,1
9450,min_diffuse,20,60,3,3,0.05,0.95,0.9233068455351816,17,2.0,1,2.0,1,2.0,1
9451,min_diffuse,20,60,3,3,0.05,0.95,0.944029017097944,21,3.0,0,2.0,1,3.0,0
9452,min_diffuse,20,60,3,3,0.05,0.95,0.9330582953404551,8,2.0,1,2.0,1,2.0,1
9453,min_diffuse,20,60,3,3,0.05,0.95,0.8939410700254582,15,2.0,1,2.0,1,2.0,1
9454,min_diffuse,20,60,3,3,0.05,0.95,0.9412954811365836,7,2.0,1,2.0,1,2.0,1
9455,min_diffuse,20,60,3,3,0.05,0.95,0.8510170400748699,8,2.0,1,2.0,1,2.0,1
9456,min_diffuse,20,60,3,3,0.05,0.95,0.942400087730208,10,2.0,1,2.0,1,2.0,1
9457,min_diffuse,20,60,3,3,0.05,0.95,0.8584162482814589,14,2.0,1,2.0,1,2.0,1
9458,min_diffuse,20,60,3,3,0.05,0.95,0.8389131519508235,4,2.0,1,2.0,1,2.0,1
9459,min_diffuse,20,60,3,3,0.05,0.95,0.9330347556283592,7,2.0,1,2.0,1,2.0,1
9460,min_diffuse,20,60,3,3,0.05,0.95,0.8886260608266524,16,2.0,1,2.0,1,2.0,1
9461,min_diffuse,20,60,3,3,0.05,0.95,0.9221555264976043,10,2.0,1,2.0,1,2.0,1
9462,min_diffuse,20,60,3,3,0.05,0.95,0.9260490131230756,40,3.0,1,3.0,1,3.0,1
9463,min_diffuse,20,60,3,3,0.05,0.95,0.948656427792201,49,4.0,0,4.0,0,3.0,1
9464,min_diffuse,20,60,3,3,0.05,0.95,0.9215598279576876,45,3.0,0,3.0,0,2.0,1
9465,min_diffuse,20,60,3,3,0.05,0.95,0.9134566440707118,7,2.0,1,2.0,1,2.0,1
9466,min_diffuse,20,60,3,3,0.05,0.95,0.929476540674294,34,3.0,1,3.0,1,3.0,1
9467,min_diffuse,20,60,3,3,0.05,0.95,0.9457747012328092,23,2.0,1,2.0,1,2.0,1
9468,min_diffuse,20,60,3,3,0.05,0.95,0.8633990172581943,9,2.0,1,2.0,1,2.0,1
9469,min_diffuse,20,60,3,3,0.05,0.95,0.9205512233720444,8,2.0,1,2.0,1,2.0,1
9470,min_diffuse,20,60,3,3,0.05,0.95,0.8728372213464922,6,2.0,1,2.0,1,2.0,1
9471,min_diffuse,20,60,3,3,0.05,0.95,0.9334272431304128,25,3.0,1,3.0,1,3.0,1
9472,min_diffuse,20,60,3,3,0.05,0.95,0.9191189616475316,16,3.0,0,2.0,1,3.0,0
9473,min_diffuse,20,60,3,3,0.05,0.95,0.942862572481442,31,3.0,0,2.0,1,3.0,0
9474,min_diffuse,20,60,3,3,0.05,0.95,0.9249574814285318,13,2.0,1,2.0,1,2.0,1
9475,min_diffuse,20,60,3,3,0.05,0.95,0.930949001078778,34,4.0,0,3.0,1,3.0,1
9476,min_diffuse,20,60,3,3,0.05,0.95,0.9360738046706364,50,5.0,0,4.0,1,4.0,1
9477,min_diffuse,20,60,3,3,0.05,0.95,0.936809066758314,19,3.0,1,3.0,1,3.0,1
9478,min_diffuse,20,60,3,3,0.05,0.95,0.7687042393564868,5,2.0,0,1.0,1,1.0,1
9479,min_diffuse,20,60,3,3,0.05,0.95,0.9411319089190971,8,2.0,1,2.0,1,2.0,1
9480,min_diffuse,20,60,3,3,0.05,0.95,0.7621999098045394,6,2.0,1,2.0,1,2.0,1
9481,min_diffuse,20,60,3,3,0.05,0.95,0.8553892263584011,24,3.0,0,2.0,1,2.0,1
9482,min_diffuse,20,60,3,3,0.05,0.95,0.8730981575065634,14,2.0,1,2.0,1,2.0,1
9483,min_diffuse,20,60,3,3,0.05,0.95,0.9149336483360672,21,3.0,0,2.0,1,2.0,1
9484,min_diffuse,20,60,3,3,0.05,0.95,0.8951317986685076,41,3.0,0,3.0,0,2.0,1
9485,min_diffuse,20,60,3,3,0.05,0.95,0.9445950648188244,27,3.0,1,3.0,1,3.0,1
9486,min_diffuse,20,60,3,3,0.05,0.95,0.9408165239302748,15,3.0,1,3.0,1,3.0,1
9487,min_diffuse,20,60,3,3,0.05,0.95,0.9091732530809218,7,2.0,1,2.0,1,2.0,1
9488,min_diffuse,20,60,3,3,0.05,0.95,0.9160970823923498,36,3.0,1,3.0,1,3.0,1
9489,min_diffuse,20,60,3,3,0.05,0.95,0.916256901130548,29,3.0,0,2.0,1,2.0,1
9490,min_diffuse,20,60,3,3,0.05,0.95,0.9323652485986116,7,2.0,1,2.0,1,2.0,1
9491,min_diffuse,20,60,3,3,0.05,0.95,0.9315661433703398,18,2.0,1,2.0,1,2.0,1
9492,min_diffuse,20,60,3,3,0.05,0.95,0.943349807902678,12,3.0,1,3.0,1,3.0,1
9493,min_diffuse,20,60,3,3,0.05,0.95,0.9409240711821232,10,2.0,1,2.0,1,3.0,0
9494,min_diffuse,20,60,3,3,0.05,0.95,0.9427320623814448,20,3.0,1,3.0,1,3.0,1
9495,min_diffuse,20,60,3,3,0.05,0.95,0.947330786755192,33,3.0,1,3.0,1,3.0,1
9496,min_diffuse,20,60,3,3,0.05,0.95,0.9334142663684802,27,3.0,0,2.0,1,3.0,0
9497,min_diffuse,20,60,3,3,0.05,0.95,0.949158438797768,19,2.0,1,2.0,1,2.0,1
9498,min_diffuse,20,60,3,3,0.05,0.95,0.939501285776061,19,3.0,0,2.0,1,2.0,1
9499,min_diffuse,20,60,3,3,0.05,0.95,0.9481101350118576,19,2.0,1,2.0,1,2.0,1
9500,min_diffuse,20,60,3,3,0.05,0.95,0.7234419110639557,4,2.0,1,2.0,1,2.0,1
9501,min_diffuse,20,60,3,3,0.05,0.95,0.9054605784609404,23,3.0,1,3.0,1,3.0,1
9502,min_diffuse,20,60,3,3,0.05,0.95,0.895917982168556,10,2.0,1,2.0,1,2.0,1
9503,min_diffuse,20,60,3,3,0.05,0.95,0.9234633958551524,22,2.0,1,2.0,1,2.0,1
9504,min_diffuse,20,60,3,3,0.05,0.95,0.913522479654334,16,3.0,1,3.0,1,3.0,1
9505,min_diffuse,20,60,3,3,0.05,0.95,0.8893684837626562,29,3.0,1,3.0,1,3.0,1
9506,min_diffuse,20,60,3,3,0.05,0.95,0.8771132757520492,20,2.0,1,2.0,1,2.0,1
9507,min_diffuse,20,60,3,3,0.05,0.95,0.9357903156207206,9,2.0,1,2.0,1,2.0,1
9508,min_diffuse,20,60,3,3,0.05,0.95,0.9052825919358184,8,2.0,1,2.0,1,2.0,1
9509,min_diffuse,20,60,3,3,0.05,0.95,0.8663842847671519,7,2.0,1,2.0,1,2.0,1
9510,min_diffuse,20,60,3,3,0.05,0.95,0.9290026214280424,23,2.0,1,2.0,1,2.0,1
9511,min_diffuse,20,60,3,3,0.05,0.95,0.9155537807036284,16,3.0,0,2.0,1,2.0,1
9512,min_diffuse,20,60,3,3,0.05,0.95,0.8449934685044929,24,3.0,0,2.0,1,2.0,1
9513,min_diffuse,20,60,3,3,0.05,0.95,0.9191524178224127,25,3.0,0,2.0,1,2.0,1
9514,min_diffuse,20,60,3,3,0.05,0.95,0.9097873847598033,9,2.0,1,2.0,1,2.0,1
9515,min_diffuse,20,60,3,3,0.05,0.95,0.901905465708997,6,2.0,1,2.0,1,2.0,1
9516,min_diffuse,20,60,3,3,0.05,0.95,0.9230673678889424,18,2.0,1,2.0,1,2.0,1
9517,min_diffuse,20,60,3,3,0.05,0.95,0.9321096412182442,22,2.0,1,2.0,1,2.0,1
9518,min_diffuse,20,60,3,3,0.05,0.95,0.902855773411007,24,3.0,0,2.0,1,2.0,1
9519,min_diffuse,20,60,3,3,0.05,0.95,0.892318555660941,9,2.0,1,2.0,1,2.0,1
9520,min_diffuse,20,60,3,3,0.05,0.95,0.9205106518058208,21,3.0,0,2.0,1,2.0,1
9521,min_diffuse,20,60,3,3,0.05,0.95,0.9452202490880984,27,3.0,1,3.0,1,4.0,0
9522,min_diffuse,20,60,3,3,0.05,0.95,0.8975566550767513,16,3.0,0,2.0,1,3.0,0
9523,min_diffuse,20,60,3,3,0.05,0.95,0.8542645846157247,4,2.0,1,2.0,1,2.0,1
9524,min_diffuse,20,60,3,3,0.05,0.95,0.8906539539803231,7,2.0,1,2.0,1,2.0,1
9525,min_diffuse,20,60,3,3,0.05,0.95,0.9047720162216012,14,2.0,1,2.0,1,2.0,1
9526,min_diffuse,20,60,3,3,0.05,0.95,0.8334039365714234,6,2.0,1,2.0,1,2.0,1
9527,min_diffuse,20,60,3,3,0.05,0.95,0.9478440212269076,24,3.0,1,3.0,1,3.0,1
9528,min_diffuse,20,60,3,3,0.05,0.95,0.9249957582726928,6,2.0,1,2.0,1,2.0,1
9529,min_diffuse,20,60,3,3,0.05,0.95,0.9432517234291582,18,2.0,1,2.0,1,2.0,1
9530,min_diffuse,20,60,3,3,0.05,0.95,0.9187650781922538,14,2.0,1,2.0,1,2.0,1
9531,min_diffuse,20,60,3,3,0.05,0.95,0.9212155290653752,14,2.0,1,2.0,1,2.0,1
9532,min_diffuse,20,60,3,3,0.05,0.95,0.9329033312369304,16,3.0,0,2.0,1,3.0,0
9533,min_diffuse,20,60,3,3,0.05,0.95,0.9028636182824762,17,3.0,0,2.0,1,2.0,1
9534,min_diffuse,20,60,3,3,0.05,0.95,0.7486748748167117,3,1.0,1,1.0,1,1.0,1
9535,min_diffuse,20,60,3,3,0.05,0.95,0.9074958176964992,6,2.0,1,2.0,1,2.0,1
9536,min_diffuse,20,60,3,3,0.05,0.95,0.8911227472000494,15,3.0,0,2.0,1,2.0,1
9537,min_diffuse,20,60,3,3,0.05,0.95,0.9107021244334578,27,3.0,1,3.0,1,3.0,1
9538,min_diffuse,20,60,3,3,0.05,0.95,0.8706764904020509,15,2.0,1,2.0,1,2.0,1
9539,min_diffuse,20,60,3,3,0.05,0.95,0.897147976304582,6,2.0,1,2.0,1,2.0,1
9540,min_diffuse,20,60,3,3,0.05,0.95,0.9009934291159116,16,3.0,0,2.0,1,3.0,0
9541,min_diffuse,20,60,3,3,0.05,0.95,0.9307094293796324,14,3.0,0,2.0,1,2.0,1
9542,min_diffuse,20,60,3,3,0.05,0.95,0.927320580382807,15,2.0,1,2.0,1,2.0,1
9543,min_diffuse,20,60,3,3,0.05,0.95,0.8329395323384393,7,2.0,1,2.0,1,2.0,1
9544,min_diffuse,20,60,3,3,0.05,0.95,0.9167477899591396,14,2.0,1,2.0,1,2.0,1
9545,min_diffuse,20,60,3,3,0.05,0.95,0.9383777105164236,2,1.0,1,1.0,1,2.0,0
9546,min_diffuse,20,60,3,3,0.05,0.95,0.946902116052618,47,3.0,1,3.0,1,3.0,1
9547,min_diffuse,20,60,3,3,0.05,0.95,0.8725921632518144,5,2.0,1,2.0,1,2.0,1
9548,min_diffuse,20,60,3,3,0.05,0.95,0.9311340104557658,24,3.0,1,3.0,1,3.0,1
9549,min_diffuse,20,60,3,3,0.05,0.95,0.9069230793906964,10,2.0,1,2.0,1,2.0,1
9550,min_diffuse,20,60,3,3,0.05,0.95,0.9197423485478392,21,3.0,1,3.0,1,3.0,1
9551,min_diffuse,20,60,3,3,0.05,0.95,0.8989014272428167,11,2.0,1,2.0,1,2.0,1
9552,min_diffuse,20,60,3,3,0.05,0.95,0.9150306677951394,15,2.0,1,2.0,1,2.0,1
9553,min_diffuse,20,60,3,3,0.05,0.95,0.8687289729725738,22,3.0,0,2.0,1,2.0,1
9554,min_diffuse,20,60,3,3,0.05,0.95,0.926184495093974,33,3.0,0,3.0,0,2.0,1
9555,min_diffuse,20,60,3,3,0.05,0.95,0.910399668745138,17,2.0,1,2.0,1,2.0,1
9556,min_diffuse,20,60,3,3,0.05,0.95,0.9177255405662328,16,2.0,1,3.0,0,3.0,0
9557,min_diffuse,20,60,3,3,0.05,0.95,0.9078033611469312,5,2.0,1,2.0,1,2.0,1
9558,min_diffuse,20,60,3,3,0.05,0.95,0.8781078055953097,19,3.0,1,3.0,1,3.0,1
9559,min_diffuse,20,60,3,3,0.05,0.95,0.9435555990865432,5,2.0,0,1.0,1,2.0,0
9560,min_diffuse,20,60,3,3,0.05,0.95,0.8904911200374842,13,2.0,1,2.0,1,2.0,1
9561,min_diffuse,20,60,3,3,0.05,0.95,0.9154106869546657,29,3.0,0,2.0,1,2.0,1
9562,min_diffuse,20,60,3,3,0.05,0.95,0.708207155612361,6,2.0,1,2.0,1,2.0,1
9563,min_diffuse,20,60,3,3,0.05,0.95,0.9266889928696442,8,2.0,1,2.0,1,2.0,1
9564,min_diffuse,20,60,3,3,0.05,0.95,0.9362837886676316,22,2.0,1,2.0,1,2.0,1
9565,min_diffuse,20,60,3,3,0.05,0.95,0.9429342310052428,36,3.0,1,3.0,1,3.0,1
9566,min_diffuse,20,60,3,3,0.05,0.95,0.9494064318291618,25,3.0,1,3.0,1,3.0,1
9567,min_diffuse,20,60,3,3,0.05,0.95,0.931666337716366,22,3.0,0,2.0,1,2.0,1
9568,min_diffuse,20,60,3,3,0.05,0.95,0.9285994174506648,7,2.0,1,2.0,1,2.0,1
9569,min_diffuse,20,60,3,3,0.05,0.95,0.9418411182680124,48,3.0,1,3.0,1,3.0,1
9570,min_diffuse,20,60,3,3,0.05,0.95,0.9085741138983534,11,2.0,1,2.0,1,2.0,1
9571,min_diffuse,20,60,3,3,0.05,0.95,0.8925395912255002,17,2.0,1,2.0,1,2.0,1
9572,min_diffuse,20,60,3,3,0.05,0.95,0.9285201915620248,20,3.0,0,2.0,1,2.0,1
9573,min_diffuse,20,60,3,3,0.05,0.95,0.9033225328996604,19,3.0,0,3.0,0,2.0,1
9574,min_diffuse,20,60,3,3,0.05,0.95,0.8779936109646501,14,3.0,1,3.0,1,3.0,1
9575,min_diffuse,20,60,3,3,0.05,0.95,0.9477514433389784,40,3.0,1,3.0,1,3.0,1
9576,min_diffuse,20,60,3,3,0.05,0.95,0.9474614397818526,19,3.0,0,3.0,0,2.0,1
9577,min_diffuse,20,60,3,3,0.05,0.95,0.9355114917662926,22,3.0,1,3.0,1,3.0,1
9578,min_diffuse,20,60,3,3,0.05,0.95,0.901744810817066,13,2.0,1,2.0,1,2.0,1
9579,min_diffuse,20,60,3,3,0.05,0.95,0.9371796092932524,8,2.0,1,2.0,1,2.0,1
9580,min_diffuse,20,60,3,3,0.05,0.95,0.8776938356843965,7,2.0,1,2.0,1,2.0,1
9581,min_diffuse,20,60,3,3,0.05,0.95,0.759621774640463,16,2.0,1,2.0,1,2.0,1
9582,min_diffuse,20,60,3,3,0.05,0.95,0.9299494095998108,18,3.0,0,2.0,1,3.0,0
9583,min_diffuse,20,60,3,3,0.05,0.95,0.9316467098655816,6,2.0,1,2.0,1,2.0,1
9584,min_diffuse,20,60,3,3,0.05,0.95,0.9429480589416296,23,2.0,1,2.0,1,2.0,1
9585,min_diffuse,20,60,3,3,0.05,0.95,0.9383317067494532,11,2.0,1,2.0,1,2.0,1
9586,min_diffuse,20,60,3,3,0.05,0.95,0.9080927893497864,4,2.0,1,2.0,1,2.0,1
9587,min_diffuse,20,60,3,3,0.05,0.95,0.9432285595154228,9,2.0,1,2.0,1,2.0,1
9588,min_diffuse,20,60,3,3,0.05,0.95,0.9255813860005782,23,3.0,0,3.0,0,2.0,1
9589,min_diffuse,20,60,3,3,0.05,0.95,0.9186132173073672,26,3.0,0,2.0,1,2.0,1
9590,min_diffuse,20,60,3,3,0.05,0.95,0.9340481404495652,8,2.0,1,2.0,1,2.0,1
9591,min_diffuse,20,60,3,3,0.05,0.95,0.9264215435489754,22,2.0,1,2.0,1,2.0,1
9592,min_diffuse,20,60,3,3,0.05,0.95,0.9453730428067708,30,4.0,1,4.0,1,4.0,1
9593,min_diffuse,20,60,3,3,0.05,0.95,0.8937518067290482,11,2.0,1,2.0,1,2.0,1
9594,min_diffuse,20,60,3,3,0.05,0.95,0.9355857283321344,28,3.0,1,3.0,1,3.0,1
9595,min_diffuse,20,60,3,3,0.05,0.95,0.836705452212676,13,2.0,1,2.0,1,2.0,1
9596,min_diffuse,20,60,3,3,0.05,0.95,0.9100837145486644,15,3.0,0,2.0,1,2.0,1
9597,min_diffuse,20,60,3,3,0.05,0.95,0.9095945771539292,20,3.0,0,2.0,1,2.0,1
9598,min_diffuse,20,60,3,3,0.05,0.95,0.9375919668710716,12,2.0,1,2.0,1,2.0,1
9599,min_diffuse,20,60,3,3,0.05,0.95,0.9194733278263664,17,3.0,0,2.0,1,3.0,0
9600,min_diffuse,20,60,3,3,0.05,0.95,0.9257407534816704,10,2.0,1,2.0,1,2.0,1
9601,min_diffuse,20,60,3,3,0.05,0.95,0.9396601549915072,14,3.0,0,3.0,0,2.0,1
9602,min_diffuse,20,60,3,3,0.05,0.95,0.923073513479909,19,3.0,0,2.0,1,2.0,1
9603,min_diffuse,20,60,3,3,0.05,0.95,0.8879425993347696,16,2.0,1,2.0,1,2.0,1
9604,min_diffuse,20,60,3,3,0.05,0.95,0.9259132977202634,34,3.0,1,3.0,1,3.0,1
9605,min_diffuse,20,60,3,3,0.05,0.95,0.8938612865258806,6,2.0,1,2.0,1,2.0,1
9606,min_diffuse,20,60,3,3,0.05,0.95,0.9442249099839138,6,2.0,1,2.0,1,2.0,1
9607,min_diffuse,20,60,3,3,0.05,0.95,0.9441252312542066,11,2.0,1,2.0,1,3.0,0
9608,min_diffuse,20,60,3,3,0.05,0.95,0.921303472102358,35,3.0,1,3.0,1,3.0,1
9609,min_diffuse,20,60,3,3,0.05,0.95,0.849814792480307,17,2.0,1,2.0,1,2.0,1
9610,min_diffuse,20,60,3,3,0.05,0.95,0.9282807267791404,11,2.0,1,2.0,1,2.0,1
9611,min_diffuse,20,60,3,3,0.05,0.95,0.9378373086924068,43,3.0,0,3.0,0,2.0,1
9612,min_diffuse,20,60,3,3,0.05,0.95,0.9197860940190132,28,3.0,0,2.0,1,2.0,1
9613,min_diffuse,20,60,3,3,0.05,0.95,0.8640061461999253,6,2.0,0,1.0,1,2.0,0
9614,min_diffuse,20,60,3,3,0.05,0.95,0.9468375835757824,28,3.0,1,3.0,1,3.0,1
9615,min_diffuse,20,60,3,3,0.05,0.95,0.8941686076634229,12,2.0,1,2.0,1,2.0,1
9616,min_diffuse,20,60,3,3,0.05,0.95,0.8456885580196966,10,2.0,1,2.0,1,2.0,1
9617,min_diffuse,20,60,3,3,0.05,0.95,0.9389637542715006,37,3.0,1,3.0,1,3.0,1
9618,min_diffuse,20,60,3,3,0.05,0.95,0.9489513452576236,13,2.0,1,2.0,1,2.0,1
9619,min_diffuse,20,60,3,3,0.05,0.95,0.93198522355465,10,2.0,1,2.0,1,2.0,1
9620,min_diffuse,20,60,3,3,0.05,0.95,0.8574750238350448,9,2.0,1,2.0,1,2.0,1
9621,min_diffuse,20,60,3,3,0.05,0.95,0.9020097441476131,34,3.0,0,3.0,0,2.0,1
9622,min_diffuse,20,60,3,3,0.05,0.95,0.9493534966898094,29,3.0,0,2.0,1,2.0,1
9623,min_diffuse,20,60,3,3,0.05,0.95,0.8896441495512956,22,3.0,0,2.0,1,2.0,1
9624,min_diffuse,20,60,3,3,0.05,0.95,0.8499085601284188,5,2.0,1,2.0,1,2.0,1
9625,min_diffuse,20,60,3,3,0.05,0.95,0.883838535566952,14,3.0,0,2.0,1,2.0,1
9626,min_diffuse,20,60,3,3,0.05,0.95,0.9460477194714416,29,3.0,1,3.0,1,3.0,1
9627,min_diffuse,20,60,3,3,0.05,0.95,0.9116717598783292,7,2.0,0,1.0,1,2.0,0
9628,min_diffuse,20,60,3,3,0.05,0.95,0.935647351098794,24,2.0,1,2.0,1,2.0,1
9629,min_diffuse,20,60,3,3,0.05,0.95,0.9333121115992804,9,2.0,1,2.0,1,2.0,1
9630,min_diffuse,20,60,3,3,0.05,0.95,0.9165134532863956,26,3.0,0,2.0,1,2.0,1
9631,min_diffuse,20,60,3,3,0.05,0.95,0.921889140947502,51,4.0,0,3.0,1,3.0,1
9632,min_diffuse,20,60,3,3,0.05,0.95,0.9052799795311316,20,3.0,0,2.0,1,2.0,1
9633,min_diffuse,20,60,3,3,0.05,0.95,0.9318213881870614,23,3.0,0,2.0,1,3.0,0
9634,min_diffuse,20,60,3,3,0.05,0.95,0.8918424165225313,7,2.0,1,2.0,1,2.0,1
9635,min_diffuse,20,60,3,3,0.05,0.95,0.9256453717249468,23,3.0,0,2.0,1,2.0,1
9636,min_diffuse,20,60,3,3,0.05,0.95,0.9068037791760076,8,2.0,1,2.0,1,2.0,1
9637,min_diffuse,20,60,3,3,0.05,0.95,0.9291620500537956,31,3.0,1,3.0,1,3.0,1
9638,min_diffuse,20,60,3,3,0.05,0.95,0.9487330730272732,6,2.0,1,2.0,1,2.0,1
9639,min_diffuse,20,60,3,3,0.05,0.95,0.9095288414433904,3,1.0,1,1.0,1,2.0,0
9640,min_diffuse,20,60,3,3,0.05,0.95,0.936145256976624,20,3.0,0,2.0,1,3.0,0
9641,min_diffuse,20,60,3,3,0.05,0.95,0.8912054803966875,5,2.0,1,2.0,1,2.0,1
9642,min_diffuse,20,60,3,3,0.05,0.95,0.8666582357953673,9,2.0,1,2.0,1,2.0,1
9643,min_diffuse,20,60,3,3,0.05,0.95,0.9169243169485902,53,3.0,0,2.0,1,2.0,1
9644,min_diffuse,20,60,3,3,0.05,0.95,0.92899552369462,16,3.0,1,3.0,1,3.0,1
9645,min_diffuse,20,60,3,3,0.05,0.95,0.8884954347071928,10,2.0,1,2.0,1,2.0,1
9646,min_diffuse,20,60,3,3,0.05,0.95,0.9454533884446402,41,3.0,1,3.0,1,3.0,1
9647,min_diffuse,20,60,3,3,0.05,0.95,0.9125317620271152,18,3.0,0,2.0,1,2.0,1
9648,min_diffuse,20,60,3,3,0.05,0.95,0.8825713742908465,11,2.0,1,2.0,1,2.0,1
9649,min_diffuse,20,60,3,3,0.05,0.95,0.8446561419050704,23,2.0,1,2.0,1,2.0,1
9650,min_diffuse,20,60,3,3,0.05,0.95,0.9311650702833836,22,3.0,1,3.0,1,3.0,1
9651,min_diffuse,20,60,3,3,0.05,0.95,0.922190665824438,17,2.0,1,2.0,1,2.0,1
9652,min_diffuse,20,60,3,3,0.05,0.95,0.8804892330731366,4,2.0,1,2.0,1,2.0,1
9653,min_diffuse,20,60,3,3,0.05,0.95,0.9434988709076604,19,3.0,0,2.0,1,2.0,1
9654,min_diffuse,20,60,3,3,0.05,0.95,0.9312832621009391,17,3.0,0,2.0,1,3.0,0
9655,min_diffuse,20,60,3,3,0.05,0.95,0.8812870625288767,15,2.0,1,2.0,1,3.0,0
9656,min_diffuse,20,60,3,3,0.05,0.95,0.9134801485722104,23,3.0,0,2.0,1,2.0,1
9657,min_diffuse,20,60,3,3,0.05,0.95,0.9262578202884022,28,4.0,0,3.0,1,3.0,1
9658,min_diffuse,20,60,3,3,0.05,0.95,0.9314841044183692,14,2.0,1,2.0,1,3.0,0
9659,min_diffuse,20,60,3,3,0.05,0.95,0.8951551930649875,15,2.0,1,2.0,1,2.0,1
9660,min_diffuse,20,60,3,3,0.05,0.95,0.8957581549062507,18,2.0,1,2.0,1,2.0,1
9661,min_diffuse,20,60,3,3,0.05,0.95,0.9497234459099254,11,2.0,1,2.0,1,3.0,0
9662,min_diffuse,20,60,3,3,0.05,0.95,0.8769545957016329,6,2.0,1,2.0,1,2.0,1
9663,min_diffuse,20,60,3,3,0.05,0.95,0.9076530103771862,34,2.0,1,2.0,1,2.0,1
9664,min_diffuse,20,60,3,3,0.05,0.95,0.9155806161856592,12,2.0,1,2.0,1,2.0,1
9665,min_diffuse,20,60,3,3,0.05,0.95,0.9204999587805012,10,2.0,1,2.0,1,2.0,1
9666,min_diffuse,20,60,3,3,0.05,0.95,0.9270217707126328,26,2.0,1,2.0,1,2.0,1
9667,min_diffuse,20,60,3,3,0.05,0.95,0.930288192025471,12,2.0,1,3.0,0,3.0,0
9668,min_diffuse,20,60,3,3,0.05,0.95,0.9193371670911674,11,2.0,1,2.0,1,2.0,1
9669,min_diffuse,20,60,3,3,0.05,0.95,0.9039373639722954,12,2.0,1,2.0,1,3.0,0
9670,min_diffuse,20,60,3,3,0.05,0.95,0.9471821484679126,35,3.0,1,3.0,1,3.0,1
9671,min_diffuse,20,60,3,3,0.05,0.95,0.8714453312426096,11,2.0,1,2.0,1,2.0,1
9672,min_diffuse,20,60,3,3,0.05,0.95,0.8903052760156105,17,3.0,0,2.0,1,2.0,1
9673,min_diffuse,20,60,3,3,0.05,0.95,0.9477998660582798,24,3.0,1,3.0,1,3.0,1
9674,min_diffuse,20,60,3,3,0.05,0.95,0.9477831851543868,7,2.0,1,2.0,1,2.0,1
9675,min_diffuse,20,60,3,3,0.05,0.95,0.9387286743110792,10,2.0,1,2.0,1,2.0,1
9676,min_diffuse,20,60,3,3,0.05,0.95,0.9199917652404476,10,2.0,1,2.0,1,2.0,1
9677,min_diffuse,20,60,3,3,0.05,0.95,0.9496524360397092,7,2.0,1,2.0,1,2.0,1
9678,min_diffuse,20,60,3,3,0.05,0.95,0.8983454102084093,10,2.0,1,2.0,1,2.0,1
9679,min_diffuse,20,60,3,3,0.05,0.95,0.9228317763873912,21,3.0,0,2.0,1,2.0,1
9680,min_diffuse,20,60,3,3,0.05,0.95,0.9193369862361814,9,2.0,1,2.0,1,2.0,1
9681,min_diffuse,20,60,3,3,0.05,0.95,0.8695791378811771,10,2.0,1,2.0,1,2.0,1
9682,min_diffuse,20,60,3,3,0.05,0.95,0.9157883733379162,9,2.0,1,2.0,1,2.0,1
9683,min_diffuse,20,60,3,3,0.05,0.95,0.8817206408133283,7,2.0,0,1.0,1,1.0,1
9684,min_diffuse,20,60,3,3,0.05,0.95,0.8784777418335673,16,2.0,1,2.0,1,2.0,1
9685,min_diffuse,20,60,3,3,0.05,0.95,0.9464128735172695,10,2.0,1,2.0,1,2.0,1
9686,min_diffuse,20,60,3,3,0.05,0.95,0.867423226694422,5,2.0,1,2.0,1,2.0,1
9687,min_diffuse,20,60,3,3,0.05,0.95,0.9001889450041225,13,3.0,0,2.0,1,2.0,1
9688,min_diffuse,20,60,3,3,0.05,0.95,0.9128879530740108,25,3.0,1,3.0,1,3.0,1
9689,min_diffuse,20,60,3,3,0.05,0.95,0.9375886620630368,24,3.0,0,2.0,1,2.0,1
9690,min_diffuse,20,60,3,3,0.05,0.95,0.9454367656411072,34,3.0,1,3.0,1,3.0,1
9691,min_diffuse,20,60,3,3,0.05,0.95,0.8914491885948645,17,3.0,0,2.0,1,2.0,1
9692,min_diffuse,20,60,3,3,0.05,0.95,0.9456967515934877,11,2.0,1,2.0,1,2.0,1
9693,min_diffuse,20,60,3,3,0.05,0.95,0.9144352373560176,34,3.0,1,3.0,1,3.0,1
9694,min_diffuse,20,60,3,3,0.05,0.95,0.945092515755912,24,3.0,0,3.0,0,2.0,1
9695,min_diffuse,20,60,3,3,0.05,0.95,0.917109316459536,10,2.0,1,2.0,1,2.0,1
9696,min_diffuse,20,60,3,3,0.05,0.95,0.9275631113777748,19,2.0,1,2.0,1,2.0,1
9697,min_diffuse,20,60,3,3,0.05,0.95,0.9420137426747652,8,2.0,1,2.0,1,2.0,1
9698,min_diffuse,20,60,3,3,0.05,0.95,0.9420083248961272,6,2.0,1,2.0,1,2.0,1
9699,min_diffuse,20,60,3,3,0.05,0.95,0.9474895063178128,28,3.0,0,2.0,1,3.0,0
9700,min_diffuse,20,60,3,3,0.05,0.95,0.9024768725479008,7,2.0,1,2.0,1,2.0,1
9701,min_diffuse,20,60,3,3,0.05,0.95,0.8928744982451949,10,2.0,1,2.0,1,2.0,1
9702,min_diffuse,20,60,3,3,0.05,0.95,0.9448997581181914,12,2.0,1,2.0,1,2.0,1
9703,min_diffuse,20,60,3,3,0.05,0.95,0.8708954724333322,17,2.0,1,2.0,1,2.0,1
9704,min_diffuse,20,60,3,3,0.05,0.95,0.9478072775553792,6,2.0,1,2.0,1,2.0,1
9705,min_diffuse,20,60,3,3,0.05,0.95,0.8947912435102653,12,2.0,1,2.0,1,2.0,1
9706,min_diffuse,20,60,3,3,0.05,0.95,0.9332036051919392,60,3.0,1,3.0,1,3.0,1
9707,min_diffuse,20,60,3,3,0.05,0.95,0.9392923871062772,8,2.0,1,2.0,1,2.0,1
9708,min_diffuse,20,60,3,3,0.05,0.95,0.9326844677400205,11,3.0,0,2.0,1,3.0,0
9709,min_diffuse,20,60,3,3,0.05,0.95,0.9154549303423924,8,2.0,1,2.0,1,2.0,1
9710,min_diffuse,20,60,3,3,0.05,0.95,0.940970280461905,29,3.0,1,3.0,1,3.0,1
9711,min_diffuse,20,60,3,3,0.05,0.95,0.8389000040063317,7,2.0,1,2.0,1,2.0,1
9712,min_diffuse,20,60,3,3,0.05,0.95,0.92006526097392,23,2.0,1,2.0,1,2.0,1
9713,min_diffuse,20,60,3,3,0.05,0.95,0.8652960296347807,11,2.0,1,2.0,1,2.0,1
9714,min_diffuse,20,60,3,3,0.05,0.95,0.9484986199689568,34,4.0,0,3.0,1,3.0,1
9715,min_diffuse,20,60,3,3,0.05,0.95,0.8720723272691986,19,2.0,1,2.0,1,2.0,1
9716,min_diffuse,20,60,3,3,0.05,0.95,0.90003610222546,20,3.0,0,2.0,1,2.0,1
9717,min_diffuse,20,60,3,3,0.05,0.95,0.8163860141311755,11,2.0,1,2.0,1,2.0,1
9718,min_diffuse,20,60,3,3,0.05,0.95,0.8313781861032571,5,2.0,1,2.0,1,2.0,1
9719,min_diffuse,20,60,3,3,0.05,0.95,0.9434290342588952,13,3.0,0,2.0,1,3.0,0
9720,min_diffuse,20,60,3,3,0.05,0.95,0.9265564239418465,25,3.0,1,3.0,1,3.0,1
9721,min_diffuse,20,60,3,3,0.05,0.95,0.8549861687136824,7,2.0,1,2.0,1,2.0,1
9722,min_diffuse,20,60,3,3,0.05,0.95,0.8716032157286788,27,3.0,0,2.0,1,2.0,1
9723,min_diffuse,20,60,3,3,0.05,0.95,0.9194547224921596,9,2.0,1,2.0,1,2.0,1
9724,min_diffuse,20,60,3,3,0.05,0.95,0.9393392840457864,7,2.0,1,2.0,1,2.0,1
9725,min_diffuse,20,60,3,3,0.05,0.95,0.9480300446385652,18,3.0,0,2.0,1,2.0,1
9726,min_diffuse,20,60,3,3,0.05,0.95,0.8828899002068659,11,2.0,1,2.0,1,2.0,1
9727,min_diffuse,20,60,3,3,0.05,0.95,0.9447781952950216,27,3.0,0,2.0,1,2.0,1
9728,min_diffuse,20,60,3,3,0.05,0.95,0.8866106097045195,12,2.0,1,2.0,1,2.0,1
9729,min_diffuse,20,60,3,3,0.05,0.95,0.943286921720818,10,2.0,1,2.0,1,2.0,1
9730,min_diffuse,20,60,3,3,0.05,0.95,0.908958304907614,10,2.0,1,2.0,1,2.0,1
9731,min_diffuse,20,60,3,3,0.05,0.95,0.9178032792206005,33,3.0,1,3.0,1,3.0,1
9732,min_diffuse,20,60,3,3,0.05,0.95,0.8512894434623693,7,2.0,1,2.0,1,2.0,1
9733,min_diffuse,20,60,3,3,0.05,0.95,0.8213876953882979,6,2.0,1,2.0,1,2.0,1
9734,min_diffuse,20,60,3,3,0.05,0.95,0.9391079042334456,14,3.0,1,3.0,1,3.0,1
9735,min_diffuse,20,60,3,3,0.05,0.95,0.9467068293869646,9,2.0,1,2.0,1,2.0,1
9736,min_diffuse,20,60,3,3,0.05,0.95,0.9250036086888128,11,2.0,1,2.0,1,2.0,1
9737,min_diffuse,20,60,3,3,0.05,0.95,0.9274331098376056,5,2.0,0,1.0,1,2.0,0
9738,min_diffuse,20,60,3,3,0.05,0.95,0.9367350615581782,53,3.0,1,3.0,1,3.0,1
9739,min_diffuse,20,60,3,3,0.05,0.95,0.9494557496189532,14,2.0,1,2.0,1,2.0,1
9740,min_diffuse,20,60,3,3,0.05,0.95,0.9319403295896688,19,2.0,1,2.0,1,2.0,1
9741,min_diffuse,20,60,3,3,0.05,0.95,0.9266120047526184,40,3.0,1,4.0,0,4.0,0
9742,min_diffuse,20,60,3,3,0.05,0.95,0.9351900202550364,8,2.0,1,2.0,1,2.0,1
9743,min_diffuse,20,60,3,3,0.05,0.95,0.9362749993786824,6,2.0,1,2.0,1,2.0,1
9744,min_diffuse,20,60,3,3,0.05,0.95,0.8913643980602283,9,2.0,1,2.0,1,2.0,1
9745,min_diffuse,20,60,3,3,0.05,0.95,0.8961947519607206,16,2.0,1,2.0,1,2.0,1
9746,min_diffuse,20,60,3,3,0.05,0.95,0.9412583488752932,27,3.0,1,3.0,1,3.0,1
9747,min_diffuse,20,60,3,3,0.05,0.95,0.8586081377492663,6,2.0,1,2.0,1,2.0,1
9748,min_diffuse,20,60,3,3,0.05,0.95,0.9462655101178746,14,3.0,1,3.0,1,3.0,1
9749,min_diffuse,20,60,3,3,0.05,0.95,0.9480068341651716,13,2.0,1,2.0,1,2.0,1
9750,min_diffuse,20,60,3,3,0.05,0.95,0.9132188025327164,9,2.0,1,2.0,1,2.0,1
9751,min_diffuse,20,60,3,3,0.05,0.95,0.9047513325259786,15,3.0,1,3.0,1,3.0,1
9752,min_diffuse,20,60,3,3,0.05,0.95,0.8147921318457216,8,2.0,1,2.0,1,2.0,1
9753,min_diffuse,20,60,3,3,0.05,0.95,0.9429238575453842,60,3.0,1,3.0,1,3.0,1
9754,min_diffuse,20,60,3,3,0.05,0.95,0.9344540028021664,28,3.0,1,3.0,1,3.0,1
9755,min_diffuse,20,60,3,3,0.05,0.95,0.8940636296736898,9,2.0,1,2.0,1,2.0,1
9756,min_diffuse,20,60,3,3,0.05,0.95,0.9477379938801876,92,4.0,0,3.0,1,3.0,1
9757,min_diffuse,20,60,3,3,0.05,0.95,0.9493870028063128,15,3.0,0,2.0,1,3.0,0
9758,min_diffuse,20,60,3,3,0.05,0.95,0.9352887174184796,33,3.0,1,3.0,1,3.0,1
9759,min_diffuse,20,60,3,3,0.05,0.95,0.9457750641503442,9,2.0,1,3.0,0,3.0,0
9760,min_diffuse,20,60,3,3,0.05,0.95,0.9205869559260618,10,2.0,1,2.0,1,2.0,1
9761,min_diffuse,20,60,3,3,0.05,0.95,0.9110755124102106,19,3.0,0,2.0,1,2.0,1
9762,min_diffuse,20,60,3,3,0.05,0.95,0.9028050061974112,6,2.0,1,2.0,1,2.0,1
9763,min_diffuse,20,60,3,3,0.05,0.95,0.9385595919675168,16,2.0,1,2.0,1,2.0,1
9764,min_diffuse,20,60,3,3,0.05,0.95,0.8600008139806928,12,2.0,1,2.0,1,2.0,1
9765,min_diffuse,20,60,3,3,0.05,0.95,0.9430850544109552,11,2.0,1,2.0,1,3.0,0
9766,min_diffuse,20,60,3,3,0.05,0.95,0.9035602612801878,33,3.0,1,3.0,1,3.0,1
9767,min_diffuse,20,60,3,3,0.05,0.95,0.9076237415602209,15,3.0,0,2.0,1,2.0,1
9768,min_diffuse,20,60,3,3,0.05,0.95,0.9322620690411266,15,2.0,1,2.0,1,2.0,1
9769,min_diffuse,20,60,3,3,0.05,0.95,0.8608780411015086,11,2.0,1,2.0,1,2.0,1
9770,min_diffuse,20,60,3,3,0.05,0.95,0.947790840129238,54,3.0,0,3.0,0,2.0,1
9771,min_diffuse,20,60,3,3,0.05,0.95,0.901588964918862,4,2.0,0,1.0,1,2.0,0
9772,min_diffuse,20,60,3,3,0.05,0.95,0.9365174806318386,13,2.0,1,2.0,1,3.0,0
9773,min_diffuse,20,60,3,3,0.05,0.95,0.9459055009287604,15,2.0,1,3.0,0,3.0,0
9774,min_diffuse,20,60,3,3,0.05,0.95,0.9138825801926586,7,2.0,1,2.0,1,2.0,1
9775,min_diffuse,20,60,3,3,0.05,0.95,0.9483378687281412,52,3.0,1,3.0,1,3.0,1
9776,min_diffuse,20,60,3,3,0.05,0.95,0.9394997065813844,21,3.0,1,3.0,1,3.0,1
9777,min_diffuse,20,60,3,3,0.05,0.95,0.924984827449334,11,2.0,1,2.0,1,2.0,1
9778,min_diffuse,20,60,3,3,0.05,0.95,0.9003733343186285,19,3.0,0,2.0,1,2.0,1
9779,min_diffuse,20,60,3,3,0.05,0.95,0.9003062438578415,9,2.0,1,2.0,1,2.0,1
9780,min_diffuse,20,60,3,3,0.05,0.95,0.9427228722801708,14,2.0,1,3.0,0,3.0,0
9781,min_diffuse,20,60,3,3,0.05,0.95,0.9497077628423304,11,2.0,1,2.0,1,2.0,1
9782,min_diffuse,20,60,3,3,0.05,0.95,0.79015888422444,10,2.0,1,2.0,1,2.0,1
9783,min_diffuse,20,60,3,3,0.05,0.95,0.9396552468742296,9,2.0,1,2.0,1,2.0,1
9784,min_diffuse,20,60,3,3,0.05,0.95,0.931687388762647,9,2.0,1,2.0,1,2.0,1
9785,min_diffuse,20,60,3,3,0.05,0.95,0.9368862084994216,69,4.0,1,4.0,1,4.0,1
9786,min_diffuse,20,60,3,3,0.05,0.95,0.9035410364053562,13,2.0,1,2.0,1,2.0,1
9787,min_diffuse,20,60,3,3,0.05,0.95,0.933518025071468,18,2.0,1,2.0,1,2.0,1
9788,min_diffuse,20,60,3,3,0.05,0.95,0.9130166584760367,12,2.0,1,2.0,1,2.0,1
9789,min_diffuse,20,60,3,3,0.05,0.95,0.9404786829362832,19,3.0,0,2.0,1,2.0,1
9790,min_diffuse,20,60,3,3,0.05,0.95,0.9457503782082026,45,3.0,1,3.0,1,3.0,1
9791,min_diffuse,20,60,3,3,0.05,0.95,0.8899602475835962,15,2.0,1,2.0,1,2.0,1
9792,min_diffuse,20,60,3,3,0.05,0.95,0.9298984438979512,10,2.0,1,2.0,1,2.0,1
9793,min_diffuse,20,60,3,3,0.05,0.95,0.9249790403277932,17,3.0,0,2.0,1,3.0,0
9794,min_diffuse,20,60,3,3,0.05,0.95,0.9204854457818652,12,2.0,1,2.0,1,2.0,1
9795,min_diffuse,20,60,3,3,0.05,0.95,0.903367881156848,39,3.0,1,3.0,1,3.0,1
9796,min_diffuse,20,60,3,3,0.05,0.95,0.7397084473669028,10,2.0,1,2.0,1,2.0,1
9797,min_diffuse,20,60,3,3,0.05,0.95,0.942613506012108,13,2.0,1,2.0,1,2.0,1
9798,min_diffuse,20,60,3,3,0.05,0.95,0.8491523585197089,6,2.0,1,2.0,1,2.0,1
9799,min_diffuse,20,60,3,3,0.05,0.95,0.9190787522461396,12,2.0,1,2.0,1,2.0,1
9800,min_diffuse,20,60,3,3,0.05,0.95,0.9166135647212764,18,2.0,1,2.0,1,2.0,1
9801,min_diffuse,20,60,3,3,0.05,0.95,0.8792539977765855,14,3.0,0,2.0,1,2.0,1
9802,min_diffuse,20,60,3,3,0.05,0.95,0.932973442948028,17,2.0,1,2.0,1,2.0,1
9803,min_diffuse,20,60,3,3,0.05,0.95,0.8805775056728415,8,2.0,1,2.0,1,2.0,1
9804,min_diffuse,20,60,3,3,0.05,0.95,0.893733662126511,14,2.0,1,2.0,1,2.0,1
9805,min_diffuse,20,60,3,3,0.05,0.95,0.9216260736417154,11,2.0,1,2.0,1,2.0,1
9806,min_diffuse,20,60,3,3,0.05,0.95,0.9240109294891702,20,3.0,0,2.0,1,2.0,1
9807,min_diffuse,20,60,3,3,0.05,0.95,0.906428524344,28,3.0,0,3.0,0,2.0,1
9808,min_diffuse,20,60,3,3,0.05,0.95,0.9114423047502364,4,2.0,1,2.0,1,2.0,1
9809,min_diffuse,20,60,3,3,0.05,0.95,0.896788040017986,19,3.0,0,3.0,0,2.0,1
9810,min_diffuse,20,60,3,3,0.05,0.95,0.9090233506327504,4,2.0,1,2.0,1,2.0,1
9811,min_diffuse,20,60,3,3,0.05,0.95,0.9123790875019692,11,2.0,1,2.0,1,2.0,1
9812,min_diffuse,20,60,3,3,0.05,0.95,0.929103997617508,20,3.0,0,2.0,1,2.0,1
9813,min_diffuse,20,60,3,3,0.05,0.95,0.8375410036861434,10,2.0,1,2.0,1,2.0,1
9814,min_diffuse,20,60,3,3,0.05,0.95,0.9353591500106474,24,3.0,0,2.0,1,2.0,1
9815,min_diffuse,20,60,3,3,0.05,0.95,0.9499236933672446,47,3.0,1,3.0,1,3.0,1
9816,min_diffuse,20,60,3,3,0.05,0.95,0.9252268649774004,20,3.0,0,2.0,1,2.0,1
9817,min_diffuse,20,60,3,3,0.05,0.95,0.9318881809046714,10,2.0,1,2.0,1,2.0,1
9818,min_diffuse,20,60,3,3,0.05,0.95,0.9457984058235422,31,3.0,1,3.0,1,3.0,1
9819,min_diffuse,20,60,3,3,0.05,0.95,0.938586146078458,11,2.0,1,2.0,1,2.0,1
9820,min_diffuse,20,60,3,3,0.05,0.95,0.9240812533716536,24,3.0,0,2.0,1,2.0,1
9821,min_diffuse,20,60,3,3,0.05,0.95,0.9150330468485228,13,2.0,1,2.0,1,2.0,1
9822,min_diffuse,20,60,3,3,0.05,0.95,0.9330978069870351,10,2.0,1,2.0,1,2.0,1
9823,min_diffuse,20,60,3,3,0.05,0.95,0.9439438976430312,7,2.0,1,2.0,1,2.0,1
9824,min_diffuse,20,60,3,3,0.05,0.95,0.9126058139872244,11,2.0,1,3.0,0,2.0,1
9825,min_diffuse,20,60,3,3,0.05,0.95,0.9121625549789518,15,2.0,1,2.0,1,2.0,1
9826,min_diffuse,20,60,3,3,0.05,0.95,0.9498754996866452,12,2.0,1,2.0,1,2.0,1
9827,min_diffuse,20,60,3,3,0.05,0.95,0.9161346737762428,16,3.0,0,3.0,0,2.0,1
9828,min_diffuse,20,60,3,3,0.05,0.95,0.9467498310320682,20,3.0,1,3.0,1,3.0,1
9829,min_diffuse,20,60,3,3,0.05,0.95,0.8439481029868189,16,2.0,1,2.0,1,2.0,1
9830,min_diffuse,20,60,3,3,0.05,0.95,0.9400590195083022,7,2.0,1,2.0,1,2.0,1
9831,min_diffuse,20,60,3,3,0.05,0.95,0.9033310871063835,9,2.0,1,2.0,1,2.0,1
9832,min_diffuse,20,60,3,3,0.05,0.95,0.8852628148664712,17,3.0,0,2.0,1,2.0,1
9833,min_diffuse,20,60,3,3,0.05,0.95,0.9042135900993298,6,2.0,1,2.0,1,2.0,1
9834,min_diffuse,20,60,3,3,0.05,0.95,0.857766660962929,9,2.0,1,2.0,1,2.0,1
9835,min_diffuse,20,60,3,3,0.05,0.95,0.9384314933843376,25,3.0,0,3.0,0,2.0,1
9836,min_diffuse,20,60,3,3,0.05,0.95,0.9076467067331152,20,3.0,0,2.0,1,3.0,0
9837,min_diffuse,20,60,3,3,0.05,0.95,0.9258805592658726,17,2.0,1,2.0,1,2.0,1
9838,min_diffuse,20,60,3,3,0.05,0.95,0.8560326133018519,10,2.0,1,2.0,1,2.0,1
9839,min_diffuse,20,60,3,3,0.05,0.95,0.907068202757498,15,3.0,0,2.0,1,2.0,1
9840,min_diffuse,20,60,3,3,0.05,0.95,0.9154439318568968,27,3.0,1,3.0,1,3.0,1
9841,min_diffuse,20,60,3,3,0.05,0.95,0.8655151946776536,8,2.0,1,2.0,1,2.0,1
9842,min_diffuse,20,60,3,3,0.05,0.95,0.8521020776161161,21,3.0,0,3.0,0,2.0,1
9843,min_diffuse,20,60,3,3,0.05,0.95,0.9369949069559508,39,3.0,1,3.0,1,3.0,1
9844,min_diffuse,20,60,3,3,0.05,0.95,0.9088158037218366,14,2.0,1,2.0,1,2.0,1
9845,min_diffuse,20,60,3,3,0.05,0.95,0.931138532451582,11,2.0,1,2.0,1,2.0,1
9846,min_diffuse,20,60,3,3,0.05,0.95,0.9362482021836148,8,2.0,1,2.0,1,2.0,1
9847,min_diffuse,20,60,3,3,0.05,0.95,0.9289087715946668,7,2.0,1,2.0,1,2.0,1
9848,min_diffuse,20,60,3,3,0.05,0.95,0.938957969292302,28,3.0,1,3.0,1,3.0,1
9849,min_diffuse,20,60,3,3,0.05,0.95,0.8326303066623021,7,2.0,0,1.0,1,2.0,0
9850,min_diffuse,20,60,3,3,0.05,0.95,0.9298749484038972,22,2.0,1,2.0,1,3.0,0
9851,min_diffuse,20,60,3,3,0.05,0.95,0.9139916946423352,21,3.0,1,3.0,1,3.0,1
9852,min_diffuse,20,60,3,3,0.05,0.95,0.9017854536640396,22,3.0,0,2.0,1,2.0,1
9853,min_diffuse,20,60,3,3,0.05,0.95,0.8480017632038637,14,2.0,1,2.0,1,2.0,1
9854,min_diffuse,20,60,3,3,0.05,0.95,0.943746784571377,36,3.0,1,3.0,1,3.0,1
9855,min_diffuse,20,60,3,3,0.05,0.95,0.9498314687553036,57,3.0,1,3.0,1,3.0,1
9856,min_diffuse,20,60,3,3,0.05,0.95,0.9337686204626536,9,2.0,1,2.0,1,2.0,1
9857,min_diffuse,20,60,3,3,0.05,0.95,0.8110855805972711,3,1.0,1,2.0,0,2.0,0
9858,min_diffuse,20,60,3,3,0.05,0.95,0.8838649611178514,26,3.0,0,2.0,1,2.0,1
9859,min_diffuse,20,60,3,3,0.05,0.95,0.8811873261450411,9,2.0,1,2.0,1,2.0,1
9860,min_diffuse,20,60,3,3,0.05,0.95,0.7868249211882444,11,2.0,1,2.0,1,2.0,1
9861,min_diffuse,20,60,3,3,0.05,0.95,0.9090488542037825,10,2.0,1,2.0,1,2.0,1
9862,min_diffuse,20,60,3,3,0.05,0.95,0.8318995025485073,9,2.0,1,2.0,1,2.0,1
9863,min_diffuse,20,60,3,3,0.05,0.95,0.864719212004626,12,3.0,0,2.0,1,2.0,1
9864,min_diffuse,20,60,3,3,0.05,0.95,0.938523788760032,22,3.0,0,2.0,1,2.0,1
9865,min_diffuse,20,60,3,3,0.05,0.95,0.9286010124495974,8,2.0,1,2.0,1,2.0,1
9866,min_diffuse,20,60,3,3,0.05,0.95,0.94411487833509,26,3.0,1,3.0,1,3.0,1
9867,min_diffuse,20,60,3,3,0.05,0.95,0.9245691343857338,27,3.0,0,2.0,1,2.0,1
9868,min_diffuse,20,60,3,3,0.05,0.95,0.8903604758463308,6,2.0,1,2.0,1,2.0,1
9869,min_diffuse,20,60,3,3,0.05,0.95,0.9264550049851462,21,3.0,1,3.0,1,3.0,1
9870,min_diffuse,20,60,3,3,0.05,0.95,0.9092031894890672,18,3.0,0,2.0,1,2.0,1
9871,min_diffuse,20,60,3,3,0.05,0.95,0.9421276866268772,32,3.0,1,3.0,1,3.0,1
9872,min_diffuse,20,60,3,3,0.05,0.95,0.9499342334262356,16,3.0,0,2.0,1,2.0,1
9873,min_diffuse,20,60,3,3,0.05,0.95,0.9366283820419188,27,3.0,0,2.0,1,2.0,1
9874,min_diffuse,20,60,3,3,0.05,0.95,0.8432719519069504,5,2.0,1,2.0,1,2.0,1
9875,min_diffuse,20,60,3,3,0.05,0.95,0.9112495677943176,9,2.0,1,2.0,1,2.0,1
9876,min_diffuse,20,60,3,3,0.05,0.95,0.8494701976814207,4,2.0,0,1.0,1,2.0,0
9877,min_diffuse,20,60,3,3,0.05,0.95,0.881931283450415,8,2.0,1,2.0,1,2.0,1
9878,min_diffuse,20,60,3,3,0.05,0.95,0.9466380446558336,11,2.0,1,2.0,1,2.0,1
9879,min_diffuse,20,60,3,3,0.05,0.95,0.9326783326831184,27,3.0,0,2.0,1,3.0,0
9880,min_diffuse,20,60,3,3,0.05,0.95,0.8540142243377021,4,2.0,0,1.0,1,1.0,1
9881,min_diffuse,20,60,3,3,0.05,0.95,0.8291091928569374,4,2.0,0,1.0,1,2.0,0
9882,min_diffuse,20,60,3,3,0.05,0.95,0.7975204881810686,4,2.0,1,2.0,1,2.0,1
9883,min_diffuse,20,60,3,3,0.05,0.95,0.9180720311048431,33,3.0,1,3.0,1,3.0,1
9884,min_diffuse,20,60,3,3,0.05,0.95,0.9391721048228528,11,2.0,1,2.0,1,2.0,1
9885,min_diffuse,20,60,3,3,0.05,0.95,0.9222753731447044,10,2.0,1,2.0,1,2.0,1
9886,min_diffuse,20,60,3,3,0.05,0.95,0.9210115156275168,13,2.0,1,3.0,0,2.0,1
9887,min_diffuse,20,60,3,3,0.05,0.95,0.898608178947182,10,2.0,1,2.0,1,2.0,1
9888,min_diffuse,20,60,3,3,0.05,0.95,0.9370510878687176,10,2.0,1,2.0,1,2.0,1
9889,min_diffuse,20,60,3,3,0.05,0.95,0.932970583016446,9,2.0,1,2.0,1,2.0,1
9890,min_diffuse,20,60,3,3,0.05,0.95,0.9145380205342556,14,2.0,1,2.0,1,2.0,1
9891,min_diffuse,20,60,3,3,0.05,0.95,0.922811211370868,9,2.0,1,2.0,1,2.0,1
9892,min_diffuse,20,60,3,3,0.05,0.95,0.9486309401382916,42,3.0,1,3.0,1,3.0,1
9893,min_diffuse,20,60,3,3,0.05,0.95,0.893597089394012,14,2.0,1,2.0,1,2.0,1
9894,min_diffuse,20,60,3,3,0.05,0.95,0.9111360839627688,16,2.0,1,2.0,1,3.0,0
9895,min_diffuse,20,60,3,3,0.05,0.95,0.9409432264198174,13,3.0,0,2.0,1,3.0,0
9896,min_diffuse,20,60,3,3,0.05,0.95,0.9329845546740806,27,3.0,1,3.0,1,3.0,1
9897,min_diffuse,20,60,3,3,0.05,0.95,0.877143129760554,6,2.0,1,2.0,1,2.0,1
9898,min_diffuse,20,60,3,3,0.05,0.95,0.9396301322815308,6,2.0,1,2.0,1,2.0,1
9899,min_diffuse,20,60,3,3,0.05,0.95,0.7740164062308401,7,2.0,1,2.0,1,2.0,1
9900,min_diffuse,20,60,3,3,0.05,0.95,0.9425646237546486,31,3.0,1,3.0,1,3.0,1
9901,min_diffuse,20,60,3,3,0.05,0.95,0.8618968468955474,13,2.0,1,2.0,1,2.0,1
9902,min_diffuse,20,60,3,3,0.05,0.95,0.8690307211960187,13,2.0,1,2.0,1,2.0,1
9903,min_diffuse,20,60,3,3,0.05,0.95,0.9229497732078404,13,2.0,1,2.0,1,2.0,1
9904,min_diffuse,20,60,3,3,0.05,0.95,0.9060790740355676,15,2.0,1,2.0,1,2.0,1
9905,min_diffuse,20,60,3,3,0.05,0.95,0.9388376054556709,20,2.0,1,2.0,1,2.0,1
9906,min_diffuse,20,60,3,3,0.05,0.95,0.929762104620904,33,3.0,1,3.0,1,3.0,1
9907,min_diffuse,20,60,3,3,0.05,0.95,0.9398410566216356,5,2.0,1,2.0,1,2.0,1
9908,min_diffuse,20,60,3,3,0.05,0.95,0.8972493043100151,11,2.0,1,2.0,1,2.0,1
9909,min_diffuse,20,60,3,3,0.05,0.95,0.9452183508872108,7,2.0,1,2.0,1,2.0,1
9910,min_diffuse,20,60,3,3,0.05,0.95,0.9132727568034412,30,3.0,1,3.0,1,3.0,1
9911,min_diffuse,20,60,3,3,0.05,0.95,0.9454687979434336,41,3.0,1,3.0,1,3.0,1
9912,min_diffuse,20,60,3,3,0.05,0.95,0.9371562377323396,21,3.0,0,2.0,1,2.0,1
9913,min_diffuse,20,60,3,3,0.05,0.95,0.9400497374192912,30,3.0,1,3.0,1,3.0,1
9914,min_diffuse,20,60,3,3,0.05,0.95,0.9478575253029596,23,3.0,1,3.0,1,3.0,1
9915,min_diffuse,20,60,3,3,0.05,0.95,0.9087381298236016,21,2.0,1,2.0,1,2.0,1
9916,min_diffuse,20,60,3,3,0.05,0.95,0.9221923323413406,10,2.0,1,2.0,1,2.0,1
9917,min_diffuse,20,60,3,3,0.05,0.95,0.8717908699362676,7,2.0,1,2.0,1,2.0,1
9918,min_diffuse,20,60,3,3,0.05,0.95,0.9432238999754348,33,3.0,0,3.0,0,2.0,1
9919,min_diffuse,20,60,3,3,0.05,0.95,0.946756468020512,36,3.0,0,3.0,0,2.0,1
9920,min_diffuse,20,60,3,3,0.05,0.95,0.91584336724918,23,3.0,0,2.0,1,2.0,1
9921,min_diffuse,20,60,3,3,0.05,0.95,0.9209810126468466,17,2.0,1,2.0,1,2.0,1
9922,min_diffuse,20,60,3,3,0.05,0.95,0.8580779409941325,13,2.0,1,2.0,1,2.0,1
9923,min_diffuse,20,60,3,3,0.05,0.95,0.8995151931754597,21,3.0,0,2.0,1,2.0,1
9924,min_diffuse,20,60,3,3,0.05,0.95,0.9072200368071772,14,2.0,1,2.0,1,2.0,1
9925,min_diffuse,20,60,3,3,0.05,0.95,0.8905023263952946,17,3.0,0,2.0,1,2.0,1
9926,min_diffuse,20,60,3,3,0.05,0.95,0.8901086396036088,15,2.0,1,2.0,1,2.0,1
9927,min_diffuse,20,60,3,3,0.05,0.95,0.8865111254169986,12,2.0,1,2.0,1,2.0,1
9928,min_diffuse,20,60,3,3,0.05,0.95,0.8940672928517592,8,2.0,1,2.0,1,2.0,1
9929,min_diffuse,20,60,3,3,0.05,0.95,0.9467777661986344,25,3.0,0,2.0,1,2.0,1
9930,min_diffuse,20,60,3,3,0.05,0.95,0.8892613061475971,10,2.0,1,2.0,1,2.0,1
9931,min_diffuse,20,60,3,3,0.05,0.95,0.8659598562264809,15,2.0,1,2.0,1,2.0,1
9932,min_diffuse,20,60,3,3,0.05,0.95,0.9398076744465624,16,3.0,1,3.0,1,3.0,1
9933,min_diffuse,20,60,3,3,0.05,0.95,0.9344953567426229,38,3.0,0,2.0,1,2.0,1
9934,min_diffuse,20,60,3,3,0.05,0.95,0.8636508976463924,18,3.0,0,2.0,1,2.0,1
9935,min_diffuse,20,60,3,3,0.05,0.95,0.9103700539949534,13,2.0,1,2.0,1,2.0,1
9936,min_diffuse,20,60,3,3,0.05,0.95,0.8629955132561259,5,2.0,1,2.0,1,2.0,1
9937,min_diffuse,20,60,3,3,0.05,0.95,0.9343311207131172,38,3.0,0,2.0,1,2.0,1
9938,min_diffuse,20,60,3,3,0.05,0.95,0.914920746254042,42,3.0,1,3.0,1,3.0,1
9939,min_diffuse,20,60,3,3,0.05,0.95,0.9001298849571876,12,2.0,1,2.0,1,2.0,1
9940,min_diffuse,20,60,3,3,0.05,0.95,0.9079271173782304,7,2.0,1,2.0,1,2.0,1
9941,min_diffuse,20,60,3,3,0.05,0.95,0.9349322724956372,18,2.0,1,2.0,1,2.0,1
9942,min_diffuse,20,60,3,3,0.05,0.95,0.9346127977599844,18,3.0,0,2.0,1,3.0,0
9943,min_diffuse,20,60,3,3,0.05,0.95,0.926273191216486,25,3.0,0,2.0,1,2.0,1
9944,min_diffuse,20,60,3,3,0.05,0.95,0.8512458630845328,16,2.0,1,2.0,1,2.0,1
9945,min_diffuse,20,60,3,3,0.05,0.95,0.9116094916424964,11,2.0,1,2.0,1,2.0,1
9946,min_diffuse,20,60,3,3,0.05,0.95,0.9218651328123112,30,2.0,1,2.0,1,2.0,1
9947,min_diffuse,20,60,3,3,0.05,0.95,0.9005484208615088,7,2.0,0,1.0,1,2.0,0
9948,min_diffuse,20,60,3,3,0.05,0.95,0.946616944130944,43,3.0,0,2.0,1,2.0,1
9949,min_diffuse,20,60,3,3,0.05,0.95,0.8896584294735874,7,2.0,1,2.0,1,2.0,1
9950,min_diffuse,20,60,3,3,0.05,0.95,0.8708131590736488,27,3.0,0,3.0,0,2.0,1
9951,min_diffuse,20,60,3,3,0.05,0.95,0.890896538135595,42,3.0,1,3.0,1,3.0,1
9952,min_diffuse,20,60,3,3,0.05,0.95,0.8995944120391388,22,2.0,1,2.0,1,2.0,1
9953,min_diffuse,20,60,3,3,0.05,0.95,0.926171856915584,18,3.0,0,2.0,1,2.0,1
9954,min_diffuse,20,60,3,3,0.05,0.95,0.9156062555520604,5,2.0,0,1.0,1,2.0,0
9955,min_diffuse,20,60,3,3,0.05,0.95,0.7562389846094137,4,2.0,0,1.0,1,1.0,1
9956,min_diffuse,20,60,3,3,0.05,0.95,0.8838826978547207,4,2.0,1,2.0,1,2.0,1
9957,min_diffuse,20,60,3,3,0.05,0.95,0.8041535092218024,8,2.0,1,2.0,1,2.0,1
9958,min_diffuse,20,60,3,3,0.05,0.95,0.9323087720691844,64,5.0,0,4.0,1,4.0,1
9959,min_diffuse,20,60,3,3,0.05,0.95,0.9240944514140866,11,2.0,1,2.0,1,3.0,0
9960,min_diffuse,20,60,3,3,0.05,0.95,0.9325286868289804,48,2.0,1,2.0,1,2.0,1
9961,min_diffuse,20,60,3,3,0.05,0.95,0.9270698708548668,5,2.0,1,2.0,1,2.0,1
9962,min_diffuse,20,60,3,3,0.05,0.95,0.9184528583549296,21,3.0,1,3.0,1,3.0,1
9963,min_diffuse,20,60,3,3,0.05,0.95,0.8274960221166655,15,2.0,1,2.0,1,3.0,0
9964,min_diffuse,20,60,3,3,0.05,0.95,0.9483598203249014,56,4.0,0,3.0,1,3.0,1
9965,min_diffuse,20,60,3,3,0.05,0.95,0.9210195429063972,25,3.0,0,2.0,1,2.0,1
9966,min_diffuse,20,60,3,3,0.05,0.95,0.890836747783334,9,2.0,1,2.0,1,2.0,1
9967,min_diffuse,20,60,3,3,0.05,0.95,0.9274808199763944,45,4.0,0,3.0,1,3.0,1
9968,min_diffuse,20,60,3,3,0.05,0.95,0.9320532676473564,34,4.0,0,3.0,1,3.0,1
9969,min_diffuse,20,60,3,3,0.05,0.95,0.9446515238308316,16,3.0,0,2.0,1,2.0,1
9970,min_diffuse,20,60,3,3,0.05,0.95,0.9326741041941125,11,2.0,1,2.0,1,2.0,1
9971,min_diffuse,20,60,3,3,0.05,0.95,0.9332115395368146,8,2.0,1,2.0,1,2.0,1
9972,min_diffuse,20,60,3,3,0.05,0.95,0.8819994989611863,14,2.0,1,2.0,1,2.0,1
9973,min_diffuse,20,60,3,3,0.05,0.95,0.9097069834429258,15,2.0,1,2.0,1,2.0,1
9974,min_diffuse,20,60,3,3,0.05,0.95,0.7920771818632171,6,2.0,1,2.0,1,2.0,1
9975,min_diffuse,20,60,3,3,0.05,0.95,0.8727186904433335,7,2.0,1,2.0,1,2.0,1
9976,min_diffuse,20,60,3,3,0.05,0.95,0.9497874215917476,7,2.0,1,2.0,1,2.0,1
9977,min_diffuse,20,60,3,3,0.05,0.95,0.9293263541505988,12,2.0,1,2.0,1,2.0,1
9978,min_diffuse,20,60,3,3,0.05,0.95,0.8809378576013315,8,2.0,1,2.0,1,2.0,1
9979,min_diffuse,20,60,3,3,0.05,0.95,0.8478880964582898,7,2.0,1,2.0,1,2.0,1
9980,min_diffuse,20,60,3,3,0.05,0.95,0.9370338484447112,18,3.0,1,3.0,1,3.0,1
9981,min_diffuse,20,60,3,3,0.05,0.95,0.909377411121322,16,2.0,1,2.0,1,2.0,1
9982,min_diffuse,20,60,3,3,0.05,0.95,0.9348242362647832,5,2.0,1,2.0,1,2.0,1
9983,min_diffuse,20,60,3,3,0.05,0.95,0.9082870694352876,12,2.0,1,2.0,1,2.0,1
9984,min_diffuse,20,60,3,3,0.05,0.95,0.944673534646804,31,3.0,1,3.0,1,3.0,1
9985,min_diffuse,20,60,3,3,0.05,0.95,0.9486148365769758,30,4.0,0,3.0,1,3.0,1
9986,min_diffuse,20,60,3,3,0.05,0.95,0.8618740125849732,17,2.0,1,2.0,1,2.0,1
9987,min_diffuse,20,60,3,3,0.05,0.95,0.924804750061618,25,3.0,1,3.0,1,3.0,1
9988,min_diffuse,20,60,3,3,0.05,0.95,0.9159266758778208,10,2.0,1,2.0,1,2.0,1
9989,min_diffuse,20,60,3,3,0.05,0.95,0.79075482369274,27,2.0,1,2.0,1,2.0,1
9990,min_diffuse,20,60,3,3,0.05,0.95,0.9271823993147132,6,2.0,1,2.0,1,2.0,1
9991,min_diffuse,20,60,3,3,0.05,0.95,0.8828053617162767,9,2.0,1,2.0,1,2.0,1
9992,min_diffuse,20,60,3,3,0.05,0.95,0.9325367088709184,6,2.0,1,2.0,1,2.0,1
9993,min_diffuse,20,60,3,3,0.05,0.95,0.9359283864952618,35,3.0,0,2.0,1,3.0,0
9994,min_diffuse,20,60,3,3,0.05,0.95,0.8659682765444628,19,2.0,1,2.0,1,2.0,1
9995,min_diffuse,20,60,3,3,0.05,0.95,0.8662788919702633,9,2.0,1,2.0,1,2.0,1
9996,min_diffuse,20,60,3,3,0.05,0.95,0.9195372151869337,20,3.0,1,3.0,1,3.0,1
9997,min_diffuse,20,60,3,3,0.05,0.95,0.8762571284736065,8,2.0,1,2.0,1,2.0,1
9998,min_diffuse,20,60,3,3,0.05,0.95,0.8691699498079728,10,2.0,1,2.0,1,2.0,1
9999,min_diffuse,20,60,3,3,0.05,0.95,0.94856845503829,88,5.0,0,4.0,1,4.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n30_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,30,30,1,3,0.05,0.95,0.948219793279766,52,6.0,0,6.0,0,5.0,1
1,min_diffuse,30,30,1,3,0.05,0.95,0.939234825862272,46,8.0,1,8.0,1,8.0,1
2,min_diffuse,30,30,1,3,0.05,0.95,0.8548803478423334,27,5.0,1,5.0,1,5.0,1
3,min_diffuse,30,30,1,3,0.05,0.95,0.9193099266364354,7,3.0,1,3.0,1,3.0,1
4,min_diffuse,30,30,1,3,0.05,0.95,0.9117407636471352,35,6.0,0,6.0,0,5.0,1
5,min_diffuse,30,30,1,3,0.05,0.95,0.907300635689643,51,7.0,1,7.0,1,7.0,1
6,min_diffuse,30,30,1,3,0.05,0.95,0.9377278517130236,15,4.0,1,4.0,1,4.0,1
7,min_diffuse,30,30,1,3,0.05,0.95,0.9188043992650304,17,4.0,1,4.0,1,4.0,1
8,min_diffuse,30,30,1,3,0.05,0.95,0.865201215920221,8,3.0,1,3.0,1,3.0,1
9,min_diffuse,30,30,1,3,0.05,0.95,0.949862490942467,11,4.0,1,4.0,1,4.0,1
10,min_diffuse,30,30,1,3,0.05,0.95,0.8855998081364025,23,5.0,1,5.0,1,5.0,1
11,min_diffuse,30,30,1,3,0.05,0.95,0.9494834927797796,40,5.0,0,5.0,0,4.0,1
12,min_diffuse,30,30,1,3,0.05,0.95,0.945403768173094,27,5.0,1,5.0,1,5.0,1
13,min_diffuse,30,30,1,3,0.05,0.95,0.9044030782512796,6,3.0,1,3.0,1,3.0,1
14,min_diffuse,30,30,1,3,0.05,0.95,0.9079793598508378,26,4.0,1,4.0,1,4.0,1
15,min_diffuse,30,30,1,3,0.05,0.95,0.919407319259703,32,5.0,1,5.0,1,5.0,1
16,min_diffuse,30,30,1,3,0.05,0.95,0.871088823348444,8,3.0,1,3.0,1,3.0,1
17,min_diffuse,30,30,1,3,0.05,0.95,0.949708842960377,20,5.0,0,4.0,1,5.0,0
18,min_diffuse,30,30,1,3,0.05,0.95,0.9212658744272666,55,5.0,1,5.0,1,5.0,1
19,min_diffuse,30,30,1,3,0.05,0.95,0.9311255674357024,25,6.0,1,6.0,1,7.0,0
20,min_diffuse,30,30,1,3,0.05,0.95,0.8492832174301149,10,3.0,1,3.0,1,3.0,1
21,min_diffuse,30,30,1,3,0.05,0.95,0.9462977690929832,20,4.0,1,4.0,1,4.0,1
22,min_diffuse,30,30,1,3,0.05,0.95,0.9041534333342154,6,3.0,1,3.0,1,3.0,1
23,min_diffuse,30,30,1,3,0.05,0.95,0.9482771856499578,51,6.0,0,5.0,1,5.0,1
24,min_diffuse,30,30,1,3,0.05,0.95,0.9262158078027214,32,5.0,0,5.0,0,4.0,1
25,min_diffuse,30,30,1,3,0.05,0.95,0.8985766944327426,8,3.0,1,3.0,1,4.0,0
26,min_diffuse,30,30,1,3,0.05,0.95,0.9074462458818662,16,4.0,1,5.0,0,5.0,0
27,min_diffuse,30,30,1,3,0.05,0.95,0.9439251704529936,17,4.0,1,4.0,1,4.0,1
28,min_diffuse,30,30,1,3,0.05,0.95,0.8327166852268342,5,3.0,1,3.0,1,3.0,1
29,min_diffuse,30,30,1,3,0.05,0.95,0.9276881123038112,26,4.0,1,4.0,1,4.0,1
30,min_diffuse,30,30,1,3,0.05,0.95,0.8636162922531928,22,5.0,1,5.0,1,5.0,1
31,min_diffuse,30,30,1,3,0.05,0.95,0.91804994080135,13,4.0,1,4.0,1,4.0,1
32,min_diffuse,30,30,1,3,0.05,0.95,0.8759749681858966,9,4.0,0,3.0,1,3.0,1
33,min_diffuse,30,30,1,3,0.05,0.95,0.9239917723306448,25,6.0,1,6.0,1,6.0,1
34,min_diffuse,30,30,1,3,0.05,0.95,0.9452081803871256,33,7.0,0,7.0,0,6.0,1
35,min_diffuse,30,30,1,3,0.05,0.95,0.9472904882380278,16,4.0,1,4.0,1,5.0,0
36,min_diffuse,30,30,1,3,0.05,0.95,0.9361944057028164,5,3.0,1,3.0,1,3.0,1
37,min_diffuse,30,30,1,3,0.05,0.95,0.9368133730437472,112,9.0,0,9.0,0,8.0,1
38,min_diffuse,30,30,1,3,0.05,0.95,0.937245651049002,18,5.0,1,5.0,1,5.0,1
39,min_diffuse,30,30,1,3,0.05,0.95,0.8983847506023022,12,4.0,0,4.0,0,3.0,1
40,min_diffuse,30,30,1,3,0.05,0.95,0.9480362219368994,11,4.0,1,4.0,1,4.0,1
41,min_diffuse,30,30,1,3,0.05,0.95,0.9271295827001156,24,4.0,1,4.0,1,4.0,1
42,min_diffuse,30,30,1,3,0.05,0.95,0.9344923349390027,15,4.0,1,4.0,1,4.0,1
43,min_diffuse,30,30,1,3,0.05,0.95,0.9051602834728038,28,4.0,1,4.0,1,4.0,1
44,min_diffuse,30,30,1,3,0.05,0.95,0.9390809914016364,18,4.0,1,4.0,1,4.0,1
45,min_diffuse,30,30,1,3,0.05,0.95,0.9161068685077716,21,5.0,1,5.0,1,5.0,1
46,min_diffuse,30,30,1,3,0.05,0.95,0.9021386510056332,11,4.0,1,4.0,1,4.0,1
47,min_diffuse,30,30,1,3,0.05,0.95,0.9445645033084514,69,9.0,1,9.0,1,9.0,1
48,min_diffuse,30,30,1,3,0.05,0.95,0.8986321892556443,12,4.0,1,4.0,1,5.0,0
49,min_diffuse,30,30,1,3,0.05,0.95,0.916439420401629,14,4.0,1,4.0,1,4.0,1
50,min_diffuse,30,30,1,3,0.05,0.95,0.9253172336968002,14,5.0,1,5.0,1,5.0,1
51,min_diffuse,30,30,1,3,0.05,0.95,0.9248494442520228,27,5.0,1,5.0,1,5.0,1
52,min_diffuse,30,30,1,3,0.05,0.95,0.8994247748447708,4,2.0,1,2.0,1,3.0,0
53,min_diffuse,30,30,1,3,0.05,0.95,0.947726270602359,20,5.0,1,5.0,1,5.0,1
54,min_diffuse,30,30,1,3,0.05,0.95,0.9366536161436204,18,4.0,1,4.0,1,4.0,1
55,min_diffuse,30,30,1,3,0.05,0.95,0.93775443409207,37,4.0,1,4.0,1,4.0,1
56,min_diffuse,30,30,1,3,0.05,0.95,0.9388985898551516,14,5.0,0,4.0,1,5.0,0
57,min_diffuse,30,30,1,3,0.05,0.95,0.9373201741570372,74,7.0,1,7.0,1,7.0,1
58,min_diffuse,30,30,1,3,0.05,0.95,0.9319593331141324,39,6.0,1,6.0,1,6.0,1
59,min_diffuse,30,30,1,3,0.05,0.95,0.8526923768959992,12,4.0,1,4.0,1,4.0,1
60,min_diffuse,30,30,1,3,0.05,0.95,0.9382058639400508,52,6.0,0,5.0,1,5.0,1
61,min_diffuse,30,30,1,3,0.05,0.95,0.9497659781485824,11,4.0,1,4.0,1,4.0,1
62,min_diffuse,30,30,1,3,0.05,0.95,0.942367205705772,20,4.0,1,4.0,1,4.0,1
63,min_diffuse,30,30,1,3,0.05,0.95,0.937123956323886,11,3.0,1,3.0,1,4.0,0
64,min_diffuse,30,30,1,3,0.05,0.95,0.931534670067685,10,4.0,1,4.0,1,5.0,0
65,min_diffuse,30,30,1,3,0.05,0.95,0.946104198645302,29,7.0,1,7.0,1,7.0,1
66,min_diffuse,30,30,1,3,0.05,0.95,0.9211457732807168,29,5.0,1,5.0,1,6.0,0
67,min_diffuse,30,30,1,3,0.05,0.95,0.9280458861155212,49,6.0,0,5.0,1,5.0,1
68,min_diffuse,30,30,1,3,0.05,0.95,0.9426390731715714,22,5.0,0,4.0,1,4.0,1
69,min_diffuse,30,30,1,3,0.05,0.95,0.912731328420044,19,5.0,0,5.0,0,4.0,1
70,min_diffuse,30,30,1,3,0.05,0.95,0.9250892748601538,20,5.0,0,5.0,0,4.0,1
71,min_diffuse,30,30,1,3,0.05,0.95,0.9467445872638196,12,5.0,0,5.0,0,4.0,1
72,min_diffuse,30,30,1,3,0.05,0.95,0.9119546842075053,38,6.0,1,6.0,1,6.0,1
73,min_diffuse,30,30,1,3,0.05,0.95,0.8913680614222926,10,3.0,1,3.0,1,4.0,0
74,min_diffuse,30,30,1,3,0.05,0.95,0.9458139018890832,12,4.0,1,4.0,1,4.0,1
75,min_diffuse,30,30,1,3,0.05,0.95,0.930427821134286,22,5.0,1,5.0,1,5.0,1
76,min_diffuse,30,30,1,3,0.05,0.95,0.9486485539133154,24,5.0,1,5.0,1,6.0,0
77,min_diffuse,30,30,1,3,0.05,0.95,0.9163479011916495,7,3.0,1,3.0,1,3.0,1
78,min_diffuse,30,30,1,3,0.05,0.95,0.9084625010675428,9,3.0,1,3.0,1,3.0,1
79,min_diffuse,30,30,1,3,0.05,0.95,0.9412986130662988,19,3.0,1,3.0,1,3.0,1
80,min_diffuse,30,30,1,3,0.05,0.95,0.8750958271607147,10,4.0,1,4.0,1,4.0,1
81,min_diffuse,30,30,1,3,0.05,0.95,0.945048726938936,15,4.0,1,4.0,1,4.0,1
82,min_diffuse,30,30,1,3,0.05,0.95,0.8972945156849412,23,5.0,1,5.0,1,5.0,1
83,min_diffuse,30,30,1,3,0.05,0.95,0.9477589524463672,40,6.0,0,5.0,1,6.0,0
84,min_diffuse,30,30,1,3,0.05,0.95,0.8750771065903004,13,4.0,1,4.0,1,4.0,1
85,min_diffuse,30,30,1,3,0.05,0.95,0.9376617528247276,12,4.0,1,4.0,1,4.0,1
86,min_diffuse,30,30,1,3,0.05,0.95,0.920951985649904,19,5.0,0,5.0,0,4.0,1
87,min_diffuse,30,30,1,3,0.05,0.95,0.9076562913227176,7,3.0,1,3.0,1,3.0,1
88,min_diffuse,30,30,1,3,0.05,0.95,0.945615345475848,13,5.0,0,4.0,1,4.0,1
89,min_diffuse,30,30,1,3,0.05,0.95,0.9411991017193122,23,5.0,1,5.0,1,5.0,1
90,min_diffuse,30,30,1,3,0.05,0.95,0.8910985948244923,9,4.0,1,4.0,1,4.0,1
91,min_diffuse,30,30,1,3,0.05,0.95,0.9304405266171044,21,4.0,0,3.0,1,3.0,1
92,min_diffuse,30,30,1,3,0.05,0.95,0.8377937688424393,10,3.0,1,3.0,1,3.0,1
93,min_diffuse,30,30,1,3,0.05,0.95,0.942142981491822,7,3.0,1,3.0,1,3.0,1
94,min_diffuse,30,30,1,3,0.05,0.95,0.8792844177521814,12,3.0,1,3.0,1,3.0,1
95,min_diffuse,30,30,1,3,0.05,0.95,0.8318203818466321,5,3.0,1,3.0,1,3.0,1
96,min_diffuse,30,30,1,3,0.05,0.95,0.9356787506048628,20,5.0,1,5.0,1,5.0,1
97,min_diffuse,30,30,1,3,0.05,0.95,0.9424515839951938,18,5.0,0,4.0,1,5.0,0
98,min_diffuse,30,30,1,3,0.05,0.95,0.9490698236894566,15,5.0,0,4.0,1,5.0,0
99,min_diffuse,30,30,1,3,0.05,0.95,0.9493362902855071,39,6.0,1,6.0,1,6.0,1
100,min_diffuse,30,30,1,3,0.05,0.95,0.8919980025163133,16,5.0,0,4.0,1,5.0,0
101,min_diffuse,30,30,1,3,0.05,0.95,0.9117466956131972,57,5.0,1,5.0,1,5.0,1
102,min_diffuse,30,30,1,3,0.05,0.95,0.9352167036445814,30,5.0,1,5.0,1,5.0,1
103,min_diffuse,30,30,1,3,0.05,0.95,0.9464615890050538,30,6.0,1,6.0,1,6.0,1
104,min_diffuse,30,30,1,3,0.05,0.95,0.8801828219353549,15,4.0,1,4.0,1,4.0,1
105,min_diffuse,30,30,1,3,0.05,0.95,0.9292524582280802,14,5.0,1,5.0,1,5.0,1
106,min_diffuse,30,30,1,3,0.05,0.95,0.9293421292712328,18,5.0,1,5.0,1,5.0,1
107,min_diffuse,30,30,1,3,0.05,0.95,0.9467828138212904,26,4.0,1,4.0,1,4.0,1
108,min_diffuse,30,30,1,3,0.05,0.95,0.9314031913068817,32,5.0,0,4.0,1,4.0,1
109,min_diffuse,30,30,1,3,0.05,0.95,0.9041475502109207,18,4.0,0,4.0,0,3.0,1
110,min_diffuse,30,30,1,3,0.05,0.95,0.911374699896112,20,5.0,1,5.0,1,5.0,1
111,min_diffuse,30,30,1,3,0.05,0.95,0.9406857511213104,9,3.0,1,4.0,0,4.0,0
112,min_diffuse,30,30,1,3,0.05,0.95,0.946774678765178,39,6.0,0,6.0,0,5.0,1
113,min_diffuse,30,30,1,3,0.05,0.95,0.9270364710100902,36,6.0,0,6.0,0,5.0,1
114,min_diffuse,30,30,1,3,0.05,0.95,0.9261384338205292,12,4.0,1,5.0,0,5.0,0
115,min_diffuse,30,30,1,3,0.05,0.95,0.9347885552384476,31,5.0,1,5.0,1,5.0,1
116,min_diffuse,30,30,1,3,0.05,0.95,0.911657737427582,12,4.0,1,4.0,1,4.0,1
117,min_diffuse,30,30,1,3,0.05,0.95,0.9395559779453672,15,4.0,1,4.0,1,4.0,1
118,min_diffuse,30,30,1,3,0.05,0.95,0.9187381718970198,18,4.0,1,4.0,1,4.0,1
119,min_diffuse,30,30,1,3,0.05,0.95,0.9063775691148562,12,4.0,0,4.0,0,3.0,1
120,min_diffuse,30,30,1,3,0.05,0.95,0.8868113289916899,4,2.0,1,2.0,1,3.0,0
121,min_diffuse,30,30,1,3,0.05,0.95,0.927727531831107,8,3.0,1,3.0,1,3.0,1
122,min_diffuse,30,30,1,3,0.05,0.95,0.9349827285577686,16,4.0,0,4.0,0,3.0,1
123,min_diffuse,30,30,1,3,0.05,0.95,0.934024664740162,11,4.0,1,4.0,1,5.0,0
124,min_diffuse,30,30,1,3,0.05,0.95,0.9316259532663848,18,4.0,1,4.0,1,4.0,1
125,min_diffuse,30,30,1,3,0.05,0.95,0.8991035229885237,14,3.0,1,3.0,1,3.0,1
126,min_diffuse,30,30,1,3,0.05,0.95,0.9210640639678755,38,4.0,1,5.0,0,4.0,1
127,min_diffuse,30,30,1,3,0.05,0.95,0.9478146382558784,46,6.0,0,5.0,1,5.0,1
128,min_diffuse,30,30,1,3,0.05,0.95,0.94088720212037,15,5.0,1,5.0,1,5.0,1
129,min_diffuse,30,30,1,3,0.05,0.95,0.944271408977578,33,6.0,1,6.0,1,6.0,1
130,min_diffuse,30,30,1,3,0.05,0.95,0.92543107851418,12,4.0,1,4.0,1,4.0,1
131,min_diffuse,30,30,1,3,0.05,0.95,0.930800720031015,17,4.0,1,4.0,1,5.0,0
132,min_diffuse,30,30,1,3,0.05,0.95,0.9276474449129556,26,5.0,1,5.0,1,5.0,1
133,min_diffuse,30,30,1,3,0.05,0.95,0.944050301457066,15,4.0,1,4.0,1,4.0,1
134,min_diffuse,30,30,1,3,0.05,0.95,0.8329713729412732,10,3.0,1,3.0,1,3.0,1
135,min_diffuse,30,30,1,3,0.05,0.95,0.9488566656534476,35,7.0,0,6.0,1,6.0,1
136,min_diffuse,30,30,1,3,0.05,0.95,0.9185346685356094,37,6.0,1,6.0,1,6.0,1
137,min_diffuse,30,30,1,3,0.05,0.95,0.94216623884906,15,4.0,1,4.0,1,4.0,1
138,min_diffuse,30,30,1,3,0.05,0.95,0.94862269373178,31,6.0,0,5.0,1,6.0,0
139,min_diffuse,30,30,1,3,0.05,0.95,0.9329908260653196,26,7.0,0,6.0,1,6.0,1
140,min_diffuse,30,30,1,3,0.05,0.95,0.9205813675058114,19,4.0,1,4.0,1,4.0,1
141,min_diffuse,30,30,1,3,0.05,0.95,0.9279448222221712,22,6.0,1,6.0,1,6.0,1
142,min_diffuse,30,30,1,3,0.05,0.95,0.938562801095432,8,4.0,1,4.0,1,4.0,1
143,min_diffuse,30,30,1,3,0.05,0.95,0.9420295682643232,8,3.0,1,3.0,1,4.0,0
144,min_diffuse,30,30,1,3,0.05,0.95,0.8740479328500244,16,4.0,0,4.0,0,3.0,1
145,min_diffuse,30,30,1,3,0.05,0.95,0.8925735025549775,17,5.0,1,5.0,1,5.0,1
146,min_diffuse,30,30,1,3,0.05,0.95,0.9389485435674038,14,4.0,1,4.0,1,4.0,1
147,min_diffuse,30,30,1,3,0.05,0.95,0.9481045553953152,28,6.0,1,6.0,1,6.0,1
148,min_diffuse,30,30,1,3,0.05,0.95,0.917552464434194,18,5.0,0,4.0,1,5.0,0
149,min_diffuse,30,30,1,3,0.05,0.95,0.9031412592691452,7,3.0,0,2.0,1,3.0,0
150,min_diffuse,30,30,1,3,0.05,0.95,0.94782751143318,29,7.0,1,7.0,1,7.0,1
151,min_diffuse,30,30,1,3,0.05,0.95,0.891271478606177,10,4.0,1,4.0,1,4.0,1
152,min_diffuse,30,30,1,3,0.05,0.95,0.9001200139373687,8,3.0,1,3.0,1,4.0,0
153,min_diffuse,30,30,1,3,0.05,0.95,0.9161252174339596,24,5.0,1,5.0,1,5.0,1
154,min_diffuse,30,30,1,3,0.05,0.95,0.8955400386631631,17,4.0,1,4.0,1,4.0,1
155,min_diffuse,30,30,1,3,0.05,0.95,0.9141501571644624,16,5.0,0,4.0,1,4.0,1
156,min_diffuse,30,30,1,3,0.05,0.95,0.9200977063911416,35,6.0,0,5.0,1,5.0,1
157,min_diffuse,30,30,1,3,0.05,0.95,0.9338948754207416,15,4.0,1,4.0,1,4.0,1
158,min_diffuse,30,30,1,3,0.05,0.95,0.9394313894563534,42,7.0,0,6.0,1,7.0,0
159,min_diffuse,30,30,1,3,0.05,0.95,0.9147824428770016,14,4.0,0,3.0,1,3.0,1
160,min_diffuse,30,30,1,3,0.05,0.95,0.9458945753987914,13,4.0,1,4.0,1,4.0,1
161,min_diffuse,30,30,1,3,0.05,0.95,0.9412431013573718,15,4.0,1,4.0,1,4.0,1
162,min_diffuse,30,30,1,3,0.05,0.95,0.9258603487422856,12,4.0,0,3.0,1,3.0,1
163,min_diffuse,30,30,1,3,0.05,0.95,0.9437834736732496,24,6.0,1,7.0,0,7.0,0
164,min_diffuse,30,30,1,3,0.05,0.95,0.9213305129883084,35,5.0,1,5.0,1,5.0,1
165,min_diffuse,30,30,1,3,0.05,0.95,0.9247468541457684,9,4.0,1,4.0,1,4.0,1
166,min_diffuse,30,30,1,3,0.05,0.95,0.9470012660877104,7,3.0,1,3.0,1,3.0,1
167,min_diffuse,30,30,1,3,0.05,0.95,0.9415521358970512,15,4.0,1,4.0,1,4.0,1
168,min_diffuse,30,30,1,3,0.05,0.95,0.916497373410757,6,3.0,1,3.0,1,3.0,1
169,min_diffuse,30,30,1,3,0.05,0.95,0.930439773987236,25,4.0,1,4.0,1,4.0,1
170,min_diffuse,30,30,1,3,0.05,0.95,0.8836267292294713,11,4.0,1,4.0,1,4.0,1
171,min_diffuse,30,30,1,3,0.05,0.95,0.8213731194588847,19,4.0,1,4.0,1,4.0,1
172,min_diffuse,30,30,1,3,0.05,0.95,0.9247957494784306,21,4.0,1,4.0,1,4.0,1
173,min_diffuse,30,30,1,3,0.05,0.95,0.9069778584005964,27,5.0,1,5.0,1,5.0,1
174,min_diffuse,30,30,1,3,0.05,0.95,0.9446376636914596,25,5.0,1,5.0,1,5.0,1
175,min_diffuse,30,30,1,3,0.05,0.95,0.9241985183027284,11,4.0,1,4.0,1,5.0,0
176,min_diffuse,30,30,1,3,0.05,0.95,0.9411152278741088,23,5.0,1,5.0,1,5.0,1
177,min_diffuse,30,30,1,3,0.05,0.95,0.9457920276425336,10,4.0,1,4.0,1,4.0,1
178,min_diffuse,30,30,1,3,0.05,0.95,0.9399061683882236,40,6.0,1,6.0,1,6.0,1
179,min_diffuse,30,30,1,3,0.05,0.95,0.8986594390388107,13,4.0,0,3.0,1,3.0,1
180,min_diffuse,30,30,1,3,0.05,0.95,0.9200557004367806,22,5.0,1,5.0,1,5.0,1
181,min_diffuse,30,30,1,3,0.05,0.95,0.9060985796756672,16,4.0,1,4.0,1,4.0,1
182,min_diffuse,30,30,1,3,0.05,0.95,0.9333637296593956,12,4.0,1,4.0,1,4.0,1
183,min_diffuse,30,30,1,3,0.05,0.95,0.9374805391083182,48,6.0,1,6.0,1,6.0,1
184,min_diffuse,30,30,1,3,0.05,0.95,0.9245897749804166,52,6.0,1,6.0,1,6.0,1
185,min_diffuse,30,30,1,3,0.05,0.95,0.9423771408499142,20,4.0,1,5.0,0,4.0,1
186,min_diffuse,30,30,1,3,0.05,0.95,0.9201820270927756,19,5.0,1,5.0,1,6.0,0
187,min_diffuse,30,30,1,3,0.05,0.95,0.8901375188704304,21,4.0,1,4.0,1,4.0,1
188,min_diffuse,30,30,1,3,0.05,0.95,0.9156636787869205,11,4.0,1,4.0,1,4.0,1
189,min_diffuse,30,30,1,3,0.05,0.95,0.943383129726426,21,5.0,1,5.0,1,5.0,1
190,min_diffuse,30,30,1,3,0.05,0.95,0.9296255759503962,11,3.0,1,3.0,1,3.0,1
191,min_diffuse,30,30,1,3,0.05,0.95,0.91214415279905,15,5.0,1,5.0,1,5.0,1
192,min_diffuse,30,30,1,3,0.05,0.95,0.9086051037280702,20,5.0,1,5.0,1,5.0,1
193,min_diffuse,30,30,1,3,0.05,0.95,0.9393650951590824,6,3.0,1,3.0,1,3.0,1
194,min_diffuse,30,30,1,3,0.05,0.95,0.9443572399012418,15,4.0,1,4.0,1,4.0,1
195,min_diffuse,30,30,1,3,0.05,0.95,0.9264691881982174,16,4.0,0,3.0,1,3.0,1
196,min_diffuse,30,30,1,3,0.05,0.95,0.8843208057211935,14,4.0,1,4.0,1,4.0,1
197,min_diffuse,30,30,1,3,0.05,0.95,0.828018894440509,12,3.0,1,3.0,1,3.0,1
198,min_diffuse,30,30,1,3,0.05,0.95,0.938425939344076,14,5.0,0,4.0,1,4.0,1
199,min_diffuse,30,30,1,3,0.05,0.95,0.9035837296623304,12,4.0,1,4.0,1,4.0,1
200,min_diffuse,30,30,1,3,0.05,0.95,0.8637980313261726,17,4.0,1,4.0,1,4.0,1
201,min_diffuse,30,30,1,3,0.05,0.95,0.9399691116632246,17,5.0,1,5.0,1,5.0,1
202,min_diffuse,30,30,1,3,0.05,0.95,0.9216193405604602,25,6.0,0,5.0,1,5.0,1
203,min_diffuse,30,30,1,3,0.05,0.95,0.9476815136905852,34,5.0,1,5.0,1,5.0,1
204,min_diffuse,30,30,1,3,0.05,0.95,0.9456216043281211,14,4.0,0,3.0,1,4.0,0
205,min_diffuse,30,30,1,3,0.05,0.95,0.9026736246276588,22,4.0,1,4.0,1,4.0,1
206,min_diffuse,30,30,1,3,0.05,0.95,0.8842829458095831,22,4.0,1,4.0,1,4.0,1
207,min_diffuse,30,30,1,3,0.05,0.95,0.921036545331994,6,3.0,1,3.0,1,4.0,0
208,min_diffuse,30,30,1,3,0.05,0.95,0.9499626831986984,27,5.0,1,5.0,1,6.0,0
209,min_diffuse,30,30,1,3,0.05,0.95,0.9105835001949248,13,5.0,1,5.0,1,5.0,1
210,min_diffuse,30,30,1,3,0.05,0.95,0.9077324704902852,11,4.0,1,4.0,1,4.0,1
211,min_diffuse,30,30,1,3,0.05,0.95,0.9498416597738142,33,5.0,0,4.0,1,4.0,1
212,min_diffuse,30,30,1,3,0.05,0.95,0.9030441915742038,13,4.0,1,4.0,1,4.0,1
213,min_diffuse,30,30,1,3,0.05,0.95,0.91148424165634,11,4.0,0,3.0,1,3.0,1
214,min_diffuse,30,30,1,3,0.05,0.95,0.8975274112306498,15,4.0,1,4.0,1,4.0,1
215,min_diffuse,30,30,1,3,0.05,0.95,0.9227124029819892,9,4.0,0,3.0,1,4.0,0
216,min_diffuse,30,30,1,3,0.05,0.95,0.946405041227912,49,5.0,1,5.0,1,5.0,1
217,min_diffuse,30,30,1,3,0.05,0.95,0.9485468194174628,24,5.0,1,5.0,1,5.0,1
218,min_diffuse,30,30,1,3,0.05,0.95,0.9117909390369582,15,4.0,1,4.0,1,4.0,1
219,min_diffuse,30,30,1,3,0.05,0.95,0.935420934531563,16,4.0,1,4.0,1,4.0,1
220,min_diffuse,30,30,1,3,0.05,0.95,0.9437065012021298,34,4.0,1,4.0,1,4.0,1
221,min_diffuse,30,30,1,3,0.05,0.95,0.9368285062428924,21,5.0,0,4.0,1,5.0,0
222,min_diffuse,30,30,1,3,0.05,0.95,0.9368415717380948,12,3.0,1,3.0,1,4.0,0
223,min_diffuse,30,30,1,3,0.05,0.95,0.91323784970613,16,4.0,1,4.0,1,5.0,0
224,min_diffuse,30,30,1,3,0.05,0.95,0.8740385601138463,8,3.0,1,3.0,1,3.0,1
225,min_diffuse,30,30,1,3,0.05,0.95,0.9219147898598186,29,5.0,1,6.0,0,6.0,0
226,min_diffuse,30,30,1,3,0.05,0.95,0.9029312176885598,13,4.0,1,4.0,1,4.0,1
227,min_diffuse,30,30,1,3,0.05,0.95,0.8877236439795841,10,4.0,1,4.0,1,4.0,1
228,min_diffuse,30,30,1,3,0.05,0.95,0.94740876389159,35,5.0,1,5.0,1,5.0,1
229,min_diffuse,30,30,1,3,0.05,0.95,0.913534715831036,16,5.0,1,5.0,1,5.0,1
230,min_diffuse,30,30,1,3,0.05,0.95,0.935854314788878,39,6.0,1,6.0,1,6.0,1
231,min_diffuse,30,30,1,3,0.05,0.95,0.9464370612479244,25,5.0,0,4.0,1,4.0,1
232,min_diffuse,30,30,1,3,0.05,0.95,0.9280218249288829,13,4.0,1,4.0,1,4.0,1
233,min_diffuse,30,30,1,3,0.05,0.95,0.9422915894010476,53,7.0,0,7.0,0,6.0,1
234,min_diffuse,30,30,1,3,0.05,0.95,0.9476605072882408,19,5.0,1,5.0,1,5.0,1
235,min_diffuse,30,30,1,3,0.05,0.95,0.8967312540693172,19,5.0,1,5.0,1,5.0,1
236,min_diffuse,30,30,1,3,0.05,0.95,0.941216120053128,12,5.0,0,4.0,1,5.0,0
237,min_diffuse,30,30,1,3,0.05,0.95,0.944063740547904,30,6.0,1,6.0,1,6.0,1
238,min_diffuse,30,30,1,3,0.05,0.95,0.9157797824478048,6,2.0,1,2.0,1,3.0,0
239,min_diffuse,30,30,1,3,0.05,0.95,0.8811404193258199,17,4.0,1,4.0,1,4.0,1
240,min_diffuse,30,30,1,3,0.05,0.95,0.9362642287500504,52,7.0,1,7.0,1,7.0,1
241,min_diffuse,30,30,1,3,0.05,0.95,0.8846192411243675,33,5.0,1,5.0,1,5.0,1
242,min_diffuse,30,30,1,3,0.05,0.95,0.9401838457636064,13,5.0,1,5.0,1,5.0,1
243,min_diffuse,30,30,1,3,0.05,0.95,0.9385876472778086,5,3.0,1,3.0,1,3.0,1
244,min_diffuse,30,30,1,3,0.05,0.95,0.8018257324552499,6,3.0,1,3.0,1,3.0,1
245,min_diffuse,30,30,1,3,0.05,0.95,0.9240785584756946,34,5.0,0,4.0,1,4.0,1
246,min_diffuse,30,30,1,3,0.05,0.95,0.9492326392091468,83,9.0,0,8.0,1,8.0,1
247,min_diffuse,30,30,1,3,0.05,0.95,0.8531659687088176,10,4.0,1,4.0,1,4.0,1
248,min_diffuse,30,30,1,3,0.05,0.95,0.9467144528998754,20,4.0,0,4.0,0,3.0,1
249,min_diffuse,30,30,1,3,0.05,0.95,0.9323985290452416,14,4.0,1,4.0,1,5.0,0
250,min_diffuse,30,30,1,3,0.05,0.95,0.9451489407994514,17,4.0,1,4.0,1,4.0,1
251,min_diffuse,30,30,1,3,0.05,0.95,0.9327565893609738,21,5.0,1,5.0,1,5.0,1
252,min_diffuse,30,30,1,3,0.05,0.95,0.9358806296658184,10,3.0,1,3.0,1,3.0,1
253,min_diffuse,30,30,1,3,0.05,0.95,0.9450112201426164,33,5.0,1,5.0,1,5.0,1
254,min_diffuse,30,30,1,3,0.05,0.95,0.9489731965477952,56,8.0,1,9.0,0,9.0,0
255,min_diffuse,30,30,1,3,0.05,0.95,0.9492469609230636,28,5.0,1,5.0,1,5.0,1
256,min_diffuse,30,30,1,3,0.05,0.95,0.9155981878510716,13,4.0,1,4.0,1,4.0,1
257,min_diffuse,30,30,1,3,0.05,0.95,0.8760378324109905,5,3.0,1,3.0,1,3.0,1
258,min_diffuse,30,30,1,3,0.05,0.95,0.9473215753295408,46,5.0,0,4.0,1,4.0,1
259,min_diffuse,30,30,1,3,0.05,0.95,0.849081589810356,14,4.0,1,4.0,1,4.0,1
260,min_diffuse,30,30,1,3,0.05,0.95,0.9270888629142476,11,4.0,1,4.0,1,4.0,1
261,min_diffuse,30,30,1,3,0.05,0.95,0.9419255602821732,24,5.0,1,5.0,1,5.0,1
262,min_diffuse,30,30,1,3,0.05,0.95,0.8867139028719853,15,4.0,1,5.0,0,5.0,0
263,min_diffuse,30,30,1,3,0.05,0.95,0.9407444157329844,9,4.0,0,3.0,1,3.0,1
264,min_diffuse,30,30,1,3,0.05,0.95,0.9280378332947592,39,7.0,1,7.0,1,7.0,1
265,min_diffuse,30,30,1,3,0.05,0.95,0.9498536269073728,47,5.0,1,5.0,1,6.0,0
266,min_diffuse,30,30,1,3,0.05,0.95,0.9437683968461404,27,5.0,0,5.0,0,4.0,1
267,min_diffuse,30,30,1,3,0.05,0.95,0.8773473122133285,7,3.0,1,3.0,1,3.0,1
268,min_diffuse,30,30,1,3,0.05,0.95,0.8865618693101027,10,3.0,1,3.0,1,3.0,1
269,min_diffuse,30,30,1,3,0.05,0.95,0.917713003458471,17,4.0,0,3.0,1,4.0,0
270,min_diffuse,30,30,1,3,0.05,0.95,0.8800095458117654,9,3.0,1,3.0,1,4.0,0
271,min_diffuse,30,30,1,3,0.05,0.95,0.9462846717825756,16,4.0,1,4.0,1,4.0,1
272,min_diffuse,30,30,1,3,0.05,0.95,0.913091520985608,8,3.0,1,3.0,1,4.0,0
273,min_diffuse,30,30,1,3,0.05,0.95,0.9486579427505644,27,5.0,1,6.0,0,6.0,0
274,min_diffuse,30,30,1,3,0.05,0.95,0.9388674495931087,20,5.0,1,5.0,1,5.0,1
275,min_diffuse,30,30,1,3,0.05,0.95,0.9405672900173544,24,5.0,0,5.0,0,4.0,1
276,min_diffuse,30,30,1,3,0.05,0.95,0.937699115425914,19,5.0,1,6.0,0,6.0,0
277,min_diffuse,30,30,1,3,0.05,0.95,0.8522509747755187,12,4.0,1,4.0,1,4.0,1
278,min_diffuse,30,30,1,3,0.05,0.95,0.9245169090287744,14,4.0,1,4.0,1,4.0,1
279,min_diffuse,30,30,1,3,0.05,0.95,0.9064848529764148,11,4.0,1,4.0,1,4.0,1
280,min_diffuse,30,30,1,3,0.05,0.95,0.9474492542118176,34,6.0,0,6.0,0,5.0,1
281,min_diffuse,30,30,1,3,0.05,0.95,0.9459207401881364,12,4.0,0,4.0,0,3.0,1
282,min_diffuse,30,30,1,3,0.05,0.95,0.9287678307018732,9,4.0,0,3.0,1,3.0,1
283,min_diffuse,30,30,1,3,0.05,0.95,0.9278292597153752,25,5.0,1,5.0,1,5.0,1
284,min_diffuse,30,30,1,3,0.05,0.95,0.94741485306977,9,3.0,1,3.0,1,3.0,1
285,min_diffuse,30,30,1,3,0.05,0.95,0.9367649796277892,42,6.0,0,6.0,0,5.0,1
286,min_diffuse,30,30,1,3,0.05,0.95,0.9213423171419852,14,4.0,1,4.0,1,4.0,1
287,min_diffuse,30,30,1,3,0.05,0.95,0.9280818156377346,15,4.0,1,4.0,1,4.0,1
288,min_diffuse,30,30,1,3,0.05,0.95,0.8442263848600045,28,5.0,1,5.0,1,5.0,1
289,min_diffuse,30,30,1,3,0.05,0.95,0.9042180717188376,23,4.0,1,4.0,1,4.0,1
290,min_diffuse,30,30,1,3,0.05,0.95,0.9384114385217543,36,4.0,1,5.0,0,5.0,0
291,min_diffuse,30,30,1,3,0.05,0.95,0.9419091154552018,14,4.0,1,4.0,1,4.0,1
292,min_diffuse,30,30,1,3,0.05,0.95,0.9192006470558248,13,4.0,1,4.0,1,4.0,1
293,min_diffuse,30,30,1,3,0.05,0.95,0.9083739742789868,13,4.0,0,4.0,0,3.0,1
294,min_diffuse,30,30,1,3,0.05,0.95,0.9039345868273324,13,4.0,1,4.0,1,4.0,1
295,min_diffuse,30,30,1,3,0.05,0.95,0.9216505067661036,18,5.0,0,4.0,1,4.0,1
296,min_diffuse,30,30,1,3,0.05,0.95,0.942445079923992,25,5.0,1,5.0,1,5.0,1
297,min_diffuse,30,30,1,3,0.05,0.95,0.916462683979408,41,5.0,1,5.0,1,5.0,1
298,min_diffuse,30,30,1,3,0.05,0.95,0.9363814589038938,26,6.0,1,6.0,1,6.0,1
299,min_diffuse,30,30,1,3,0.05,0.95,0.895585732664637,33,4.0,1,4.0,1,4.0,1
300,min_diffuse,30,30,1,3,0.05,0.95,0.9290623413126492,32,5.0,0,4.0,1,5.0,0
301,min_diffuse,30,30,1,3,0.05,0.95,0.9411267948882104,15,4.0,1,5.0,0,5.0,0
302,min_diffuse,30,30,1,3,0.05,0.95,0.9289097438565468,25,5.0,1,5.0,1,5.0,1
303,min_diffuse,30,30,1,3,0.05,0.95,0.916548783722827,10,4.0,1,4.0,1,4.0,1
304,min_diffuse,30,30,1,3,0.05,0.95,0.8470416068118961,17,4.0,1,4.0,1,4.0,1
305,min_diffuse,30,30,1,3,0.05,0.95,0.8849061303093299,10,4.0,0,4.0,0,3.0,1
306,min_diffuse,30,30,1,3,0.05,0.95,0.9287464741298588,9,4.0,1,4.0,1,4.0,1
307,min_diffuse,30,30,1,3,0.05,0.95,0.9263143834148356,19,5.0,1,5.0,1,5.0,1
308,min_diffuse,30,30,1,3,0.05,0.95,0.9445682115012068,16,4.0,0,4.0,0,3.0,1
309,min_diffuse,30,30,1,3,0.05,0.95,0.9476404076352206,29,5.0,1,5.0,1,5.0,1
310,min_diffuse,30,30,1,3,0.05,0.95,0.9227757918409178,26,5.0,1,5.0,1,5.0,1
311,min_diffuse,30,30,1,3,0.05,0.95,0.8531629761237786,7,3.0,1,3.0,1,3.0,1
312,min_diffuse,30,30,1,3,0.05,0.95,0.9273801303873812,9,3.0,1,3.0,1,3.0,1
313,min_diffuse,30,30,1,3,0.05,0.95,0.836105875846431,14,3.0,1,3.0,1,3.0,1
314,min_diffuse,30,30,1,3,0.05,0.95,0.8927464309525913,21,4.0,1,4.0,1,4.0,1
315,min_diffuse,30,30,1,3,0.05,0.95,0.92031046439416,28,5.0,0,4.0,1,4.0,1
316,min_diffuse,30,30,1,3,0.05,0.95,0.9474724931866224,59,9.0,0,8.0,1,8.0,1
317,min_diffuse,30,30,1,3,0.05,0.95,0.9469168161897292,11,4.0,1,4.0,1,4.0,1
318,min_diffuse,30,30,1,3,0.05,0.95,0.9439663152707416,33,6.0,0,5.0,1,6.0,0
319,min_diffuse,30,30,1,3,0.05,0.95,0.9383285180916888,59,7.0,1,7.0,1,7.0,1
320,min_diffuse,30,30,1,3,0.05,0.95,0.9220848614818792,28,6.0,1,6.0,1,6.0,1
321,min_diffuse,30,30,1,3,0.05,0.95,0.9181181834500624,24,4.0,1,4.0,1,4.0,1
322,min_diffuse,30,30,1,3,0.05,0.95,0.9361806119976044,15,4.0,1,4.0,1,4.0,1
323,min_diffuse,30,30,1,3,0.05,0.95,0.9386354441292986,12,4.0,1,5.0,0,4.0,1
324,min_diffuse,30,30,1,3,0.05,0.95,0.920436285128549,18,4.0,0,4.0,0,3.0,1
325,min_diffuse,30,30,1,3,0.05,0.95,0.930011221480816,68,7.0,0,6.0,1,6.0,1
326,min_diffuse,30,30,1,3,0.05,0.95,0.9251708340849318,37,4.0,1,4.0,1,4.0,1
327,min_diffuse,30,30,1,3,0.05,0.95,0.9321113016681476,14,4.0,1,4.0,1,4.0,1
328,min_diffuse,30,30,1,3,0.05,0.95,0.9133941251422506,6,3.0,0,2.0,1,2.0,1
329,min_diffuse,30,30,1,3,0.05,0.95,0.9492660839095584,13,4.0,1,4.0,1,4.0,1
330,min_diffuse,30,30,1,3,0.05,0.95,0.9243952342837912,22,4.0,1,4.0,1,5.0,0
331,min_diffuse,30,30,1,3,0.05,0.95,0.9052534232139294,12,4.0,1,4.0,1,4.0,1
332,min_diffuse,30,30,1,3,0.05,0.95,0.8461386728115075,24,5.0,1,5.0,1,5.0,1
333,min_diffuse,30,30,1,3,0.05,0.95,0.9374732880959434,8,3.0,1,3.0,1,3.0,1
334,min_diffuse,30,30,1,3,0.05,0.95,0.9163505173237648,12,4.0,1,4.0,1,4.0,1
335,min_diffuse,30,30,1,3,0.05,0.95,0.9320302673195358,22,5.0,0,4.0,1,4.0,1
336,min_diffuse,30,30,1,3,0.05,0.95,0.9294536880493172,26,5.0,1,5.0,1,5.0,1
337,min_diffuse,30,30,1,3,0.05,0.95,0.948645082695684,20,5.0,0,4.0,1,4.0,1
338,min_diffuse,30,30,1,3,0.05,0.95,0.9016015340249144,20,5.0,0,5.0,0,4.0,1
339,min_diffuse,30,30,1,3,0.05,0.95,0.9405264478378732,49,7.0,0,6.0,1,7.0,0
340,min_diffuse,30,30,1,3,0.05,0.95,0.9387301265032704,42,8.0,0,7.0,1,8.0,0
341,min_diffuse,30,30,1,3,0.05,0.95,0.9434679276035046,24,6.0,1,6.0,1,6.0,1
342,min_diffuse,30,30,1,3,0.05,0.95,0.9288439283988106,44,5.0,0,5.0,0,4.0,1
343,min_diffuse,30,30,1,3,0.05,0.95,0.926559881156974,25,6.0,0,5.0,1,6.0,0
344,min_diffuse,30,30,1,3,0.05,0.95,0.9026077798885028,7,3.0,1,4.0,0,4.0,0
345,min_diffuse,30,30,1,3,0.05,0.95,0.9487196126367824,37,5.0,1,5.0,1,5.0,1
346,min_diffuse,30,30,1,3,0.05,0.95,0.8607294916543639,3,2.0,1,2.0,1,2.0,1
347,min_diffuse,30,30,1,3,0.05,0.95,0.940546850567754,20,5.0,1,5.0,1,5.0,1
348,min_diffuse,30,30,1,3,0.05,0.95,0.9446046719329184,5,3.0,1,3.0,1,3.0,1
349,min_diffuse,30,30,1,3,0.05,0.95,0.931959544460758,5,3.0,1,3.0,1,3.0,1
350,min_diffuse,30,30,1,3,0.05,0.95,0.8915368942881368,17,4.0,1,4.0,1,4.0,1
351,min_diffuse,30,30,1,3,0.05,0.95,0.9317033398689816,19,5.0,0,4.0,1,5.0,0
352,min_diffuse,30,30,1,3,0.05,0.95,0.9353564208158216,11,4.0,1,4.0,1,4.0,1
353,min_diffuse,30,30,1,3,0.05,0.95,0.9045475138797052,10,4.0,1,4.0,1,4.0,1
354,min_diffuse,30,30,1,3,0.05,0.95,0.9037235746519544,11,3.0,1,3.0,1,3.0,1
355,min_diffuse,30,30,1,3,0.05,0.95,0.9191881613175148,21,5.0,0,5.0,0,4.0,1
356,min_diffuse,30,30,1,3,0.05,0.95,0.9457673348929512,31,4.0,1,4.0,1,4.0,1
357,min_diffuse,30,30,1,3,0.05,0.95,0.9470843642832688,14,4.0,1,4.0,1,4.0,1
358,min_diffuse,30,30,1,3,0.05,0.95,0.9186918584041104,17,4.0,1,4.0,1,4.0,1
359,min_diffuse,30,30,1,3,0.05,0.95,0.9363509369396094,11,4.0,1,4.0,1,4.0,1
360,min_diffuse,30,30,1,3,0.05,0.95,0.9450555893269984,25,5.0,1,5.0,1,5.0,1
361,min_diffuse,30,30,1,3,0.05,0.95,0.8814550425851982,26,5.0,0,4.0,1,5.0,0
362,min_diffuse,30,30,1,3,0.05,0.95,0.943369398708639,22,5.0,1,5.0,1,5.0,1
363,min_diffuse,30,30,1,3,0.05,0.95,0.8890379588501445,12,4.0,1,4.0,1,4.0,1
364,min_diffuse,30,30,1,3,0.05,0.95,0.9486525821150996,15,4.0,1,4.0,1,4.0,1
365,min_diffuse,30,30,1,3,0.05,0.95,0.9305815543622544,15,5.0,1,5.0,1,5.0,1
366,min_diffuse,30,30,1,3,0.05,0.95,0.9356971356918232,10,3.0,1,3.0,1,3.0,1
367,min_diffuse,30,30,1,3,0.05,0.95,0.8427485183277013,25,4.0,1,4.0,1,4.0,1
368,min_diffuse,30,30,1,3,0.05,0.95,0.9401927834888992,12,5.0,1,5.0,1,5.0,1
369,min_diffuse,30,30,1,3,0.05,0.95,0.9475332789972726,29,5.0,1,5.0,1,5.0,1
370,min_diffuse,30,30,1,3,0.05,0.95,0.9314547047332442,14,4.0,1,4.0,1,5.0,0
371,min_diffuse,30,30,1,3,0.05,0.95,0.9477793820914596,32,4.0,1,4.0,1,4.0,1
372,min_diffuse,30,30,1,3,0.05,0.95,0.9108669147030308,13,4.0,1,4.0,1,4.0,1
373,min_diffuse,30,30,1,3,0.05,0.95,0.9251404993297948,28,4.0,1,4.0,1,4.0,1
374,min_diffuse,30,30,1,3,0.05,0.95,0.9166082597253224,15,4.0,1,4.0,1,4.0,1
375,min_diffuse,30,30,1,3,0.05,0.95,0.9362324327755974,13,5.0,1,5.0,1,5.0,1
376,min_diffuse,30,30,1,3,0.05,0.95,0.9343009461632024,21,5.0,1,5.0,1,5.0,1
377,min_diffuse,30,30,1,3,0.05,0.95,0.9010251253816728,13,4.0,1,4.0,1,5.0,0
378,min_diffuse,30,30,1,3,0.05,0.95,0.9416103395053834,32,7.0,0,7.0,0,6.0,1
379,min_diffuse,30,30,1,3,0.05,0.95,0.938018539210138,26,5.0,0,5.0,0,4.0,1
380,min_diffuse,30,30,1,3,0.05,0.95,0.9332769570340724,12,4.0,1,4.0,1,4.0,1
381,min_diffuse,30,30,1,3,0.05,0.95,0.9095544749023722,14,4.0,1,4.0,1,4.0,1
382,min_diffuse,30,30,1,3,0.05,0.95,0.8875390851276037,18,4.0,1,4.0,1,4.0,1
383,min_diffuse,30,30,1,3,0.05,0.95,0.915313810973722,12,4.0,1,4.0,1,4.0,1
384,min_diffuse,30,30,1,3,0.05,0.95,0.9144384298548106,17,4.0,1,4.0,1,4.0,1
385,min_diffuse,30,30,1,3,0.05,0.95,0.9093915929229992,17,4.0,1,4.0,1,4.0,1
386,min_diffuse,30,30,1,3,0.05,0.95,0.9391892061202234,27,4.0,1,4.0,1,4.0,1
387,min_diffuse,30,30,1,3,0.05,0.95,0.948940311488366,19,4.0,1,4.0,1,4.0,1
388,min_diffuse,30,30,1,3,0.05,0.95,0.93282480881253,7,3.0,1,3.0,1,3.0,1
389,min_diffuse,30,30,1,3,0.05,0.95,0.9446710043074468,51,6.0,1,6.0,1,6.0,1
390,min_diffuse,30,30,1,3,0.05,0.95,0.9432789162358192,66,8.0,0,7.0,1,7.0,1
391,min_diffuse,30,30,1,3,0.05,0.95,0.9366405441933566,65,6.0,1,6.0,1,6.0,1
392,min_diffuse,30,30,1,3,0.05,0.95,0.931287430514649,15,4.0,1,4.0,1,4.0,1
393,min_diffuse,30,30,1,3,0.05,0.95,0.9458573606671772,27,5.0,0,5.0,0,4.0,1
394,min_diffuse,30,30,1,3,0.05,0.95,0.8863187474393066,33,4.0,1,4.0,1,4.0,1
395,min_diffuse,30,30,1,3,0.05,0.95,0.9397387009602668,48,7.0,0,7.0,0,6.0,1
396,min_diffuse,30,30,1,3,0.05,0.95,0.8287380788224048,13,4.0,0,3.0,1,3.0,1
397,min_diffuse,30,30,1,3,0.05,0.95,0.911213159118168,17,4.0,1,4.0,1,4.0,1
398,min_diffuse,30,30,1,3,0.05,0.95,0.8844987685940718,7,3.0,1,3.0,1,4.0,0
399,min_diffuse,30,30,1,3,0.05,0.95,0.9421637477811944,24,5.0,1,5.0,1,5.0,1
400,min_diffuse,30,30,1,3,0.05,0.95,0.9476050209357604,44,5.0,1,5.0,1,5.0,1
401,min_diffuse,30,30,1,3,0.05,0.95,0.8073426032792035,11,3.0,1,3.0,1,3.0,1
402,min_diffuse,30,30,1,3,0.05,0.95,0.9369516425247876,35,6.0,0,5.0,1,5.0,1
403,min_diffuse,30,30,1,3,0.05,0.95,0.9226570743306268,4,2.0,1,2.0,1,3.0,0
404,min_diffuse,30,30,1,3,0.05,0.95,0.9117480671627002,10,4.0,1,4.0,1,4.0,1
405,min_diffuse,30,30,1,3,0.05,0.95,0.944182963657072,46,5.0,1,5.0,1,5.0,1
406,min_diffuse,30,30,1,3,0.05,0.95,0.9452302216827024,21,5.0,0,4.0,1,4.0,1
407,min_diffuse,30,30,1,3,0.05,0.95,0.9192333688083608,7,3.0,1,4.0,0,4.0,0
408,min_diffuse,30,30,1,3,0.05,0.95,0.9285901636841932,58,7.0,0,6.0,1,6.0,1
409,min_diffuse,30,30,1,3,0.05,0.95,0.9400244440186916,15,4.0,1,4.0,1,4.0,1
410,min_diffuse,30,30,1,3,0.05,0.95,0.9405924418377098,9,4.0,1,4.0,1,4.0,1
411,min_diffuse,30,30,1,3,0.05,0.95,0.9459403359215643,30,5.0,1,5.0,1,5.0,1
412,min_diffuse,30,30,1,3,0.05,0.95,0.9086892869425554,16,4.0,1,4.0,1,4.0,1
413,min_diffuse,30,30,1,3,0.05,0.95,0.9454116650694556,20,4.0,1,4.0,1,4.0,1
414,min_diffuse,30,30,1,3,0.05,0.95,0.9224385037902372,37,5.0,1,5.0,1,5.0,1
415,min_diffuse,30,30,1,3,0.05,0.95,0.9048337455497047,23,5.0,0,5.0,0,4.0,1
416,min_diffuse,30,30,1,3,0.05,0.95,0.9484501648850082,11,3.0,1,3.0,1,3.0,1
417,min_diffuse,30,30,1,3,0.05,0.95,0.942820858604562,29,7.0,1,7.0,1,7.0,1
418,min_diffuse,30,30,1,3,0.05,0.95,0.9318156874430435,17,4.0,1,4.0,1,4.0,1
419,min_diffuse,30,30,1,3,0.05,0.95,0.9341665260773864,58,8.0,1,8.0,1,8.0,1
420,min_diffuse,30,30,1,3,0.05,0.95,0.9467404426137732,45,5.0,1,5.0,1,5.0,1
421,min_diffuse,30,30,1,3,0.05,0.95,0.9233925812491192,11,3.0,1,3.0,1,3.0,1
422,min_diffuse,30,30,1,3,0.05,0.95,0.9416950653357306,19,5.0,0,4.0,1,4.0,1
423,min_diffuse,30,30,1,3,0.05,0.95,0.9388487776936494,15,4.0,1,4.0,1,5.0,0
424,min_diffuse,30,30,1,3,0.05,0.95,0.9399161503527728,16,4.0,1,4.0,1,4.0,1
425,min_diffuse,30,30,1,3,0.05,0.95,0.949007884361519,16,4.0,1,4.0,1,4.0,1
426,min_diffuse,30,30,1,3,0.05,0.95,0.849277617466325,18,4.0,0,4.0,0,3.0,1
427,min_diffuse,30,30,1,3,0.05,0.95,0.9427033773725324,14,4.0,1,4.0,1,4.0,1
428,min_diffuse,30,30,1,3,0.05,0.95,0.923962768224364,17,4.0,0,3.0,1,3.0,1
429,min_diffuse,30,30,1,3,0.05,0.95,0.9449924718490548,25,5.0,1,5.0,1,5.0,1
430,min_diffuse,30,30,1,3,0.05,0.95,0.8794653179001025,8,3.0,1,3.0,1,3.0,1
431,min_diffuse,30,30,1,3,0.05,0.95,0.8076927517094877,18,3.0,1,3.0,1,3.0,1
432,min_diffuse,30,30,1,3,0.05,0.95,0.9466856267836072,10,4.0,1,4.0,1,4.0,1
433,min_diffuse,30,30,1,3,0.05,0.95,0.8941470621796613,9,3.0,1,3.0,1,3.0,1
434,min_diffuse,30,30,1,3,0.05,0.95,0.8727201310758338,15,4.0,1,4.0,1,4.0,1
435,min_diffuse,30,30,1,3,0.05,0.95,0.9389680968876036,15,4.0,0,3.0,1,4.0,0
436,min_diffuse,30,30,1,3,0.05,0.95,0.8958838664119583,14,3.0,1,3.0,1,3.0,1
437,min_diffuse,30,30,1,3,0.05,0.95,0.8077934647447584,7,3.0,1,3.0,1,3.0,1
438,min_diffuse,30,30,1,3,0.05,0.95,0.9095891155734348,16,4.0,1,4.0,1,4.0,1
439,min_diffuse,30,30,1,3,0.05,0.95,0.9155247810125496,33,6.0,1,6.0,1,6.0,1
440,min_diffuse,30,30,1,3,0.05,0.95,0.9069188716237924,27,5.0,1,5.0,1,5.0,1
441,min_diffuse,30,30,1,3,0.05,0.95,0.948575785094024,12,4.0,0,3.0,1,3.0,1
442,min_diffuse,30,30,1,3,0.05,0.95,0.9283254647906132,33,7.0,1,7.0,1,7.0,1
443,min_diffuse,30,30,1,3,0.05,0.95,0.9187586496596332,12,4.0,1,4.0,1,4.0,1
444,min_diffuse,30,30,1,3,0.05,0.95,0.9474865587829916,31,5.0,1,5.0,1,5.0,1
445,min_diffuse,30,30,1,3,0.05,0.95,0.9360268290576552,14,5.0,0,5.0,0,4.0,1
446,min_diffuse,30,30,1,3,0.05,0.95,0.9171705724466322,42,5.0,0,5.0,0,4.0,1
447,min_diffuse,30,30,1,3,0.05,0.95,0.929531247624788,18,4.0,1,4.0,1,4.0,1
448,min_diffuse,30,30,1,3,0.05,0.95,0.9395332346064922,34,5.0,0,4.0,1,5.0,0
449,min_diffuse,30,30,1,3,0.05,0.95,0.9217321536879752,10,4.0,0,4.0,0,3.0,1
450,min_diffuse,30,30,1,3,0.05,0.95,0.94762054361869,15,4.0,1,4.0,1,4.0,1
451,min_diffuse,30,30,1,3,0.05,0.95,0.9155898981353277,13,4.0,1,4.0,1,4.0,1
452,min_diffuse,30,30,1,3,0.05,0.95,0.9469942674312932,9,4.0,0,3.0,1,3.0,1
453,min_diffuse,30,30,1,3,0.05,0.95,0.9497861029979066,33,6.0,1,6.0,1,6.0,1
454,min_diffuse,30,30,1,3,0.05,0.95,0.9137607944992072,11,4.0,1,4.0,1,4.0,1
455,min_diffuse,30,30,1,3,0.05,0.95,0.9271862780108592,13,4.0,1,4.0,1,5.0,0
456,min_diffuse,30,30,1,3,0.05,0.95,0.9237815393518644,25,6.0,1,6.0,1,6.0,1
457,min_diffuse,30,30,1,3,0.05,0.95,0.8830211183883784,22,4.0,1,4.0,1,4.0,1
458,min_diffuse,30,30,1,3,0.05,0.95,0.928946321587838,48,6.0,0,6.0,0,5.0,1
459,min_diffuse,30,30,1,3,0.05,0.95,0.8916215711056793,12,4.0,1,4.0,1,4.0,1
460,min_diffuse,30,30,1,3,0.05,0.95,0.938822594336077,30,4.0,1,4.0,1,4.0,1
461,min_diffuse,30,30,1,3,0.05,0.95,0.9251810364482184,41,7.0,0,7.0,0,6.0,1
462,min_diffuse,30,30,1,3,0.05,0.95,0.9256537911662768,8,3.0,1,3.0,1,3.0,1
463,min_diffuse,30,30,1,3,0.05,0.95,0.8949443700677414,9,3.0,1,3.0,1,3.0,1
464,min_diffuse,30,30,1,3,0.05,0.95,0.9458417533240916,30,5.0,1,5.0,1,5.0,1
465,min_diffuse,30,30,1,3,0.05,0.95,0.89830405730655,18,5.0,1,5.0,1,5.0,1
466,min_diffuse,30,30,1,3,0.05,0.95,0.9093116893822146,25,6.0,0,5.0,1,5.0,1
467,min_diffuse,30,30,1,3,0.05,0.95,0.9424970301908112,25,4.0,1,4.0,1,4.0,1
468,min_diffuse,30,30,1,3,0.05,0.95,0.8442333879809925,26,4.0,1,4.0,1,4.0,1
469,min_diffuse,30,30,1,3,0.05,0.95,0.9219078298624596,30,4.0,1,4.0,1,4.0,1
470,min_diffuse,30,30,1,3,0.05,0.95,0.9090068776870036,8,3.0,1,3.0,1,3.0,1
471,min_diffuse,30,30,1,3,0.05,0.95,0.9497817355658849,21,4.0,1,4.0,1,4.0,1
472,min_diffuse,30,30,1,3,0.05,0.95,0.948612012091777,18,5.0,1,5.0,1,5.0,1
473,min_diffuse,30,30,1,3,0.05,0.95,0.9484520489891908,12,4.0,1,4.0,1,4.0,1
474,min_diffuse,30,30,1,3,0.05,0.95,0.9485778558096294,64,8.0,1,8.0,1,8.0,1
475,min_diffuse,30,30,1,3,0.05,0.95,0.9271654067045516,9,4.0,0,3.0,1,4.0,0
476,min_diffuse,30,30,1,3,0.05,0.95,0.9083638242642976,14,4.0,1,4.0,1,4.0,1
477,min_diffuse,30,30,1,3,0.05,0.95,0.9474246638577786,117,9.0,1,9.0,1,9.0,1
478,min_diffuse,30,30,1,3,0.05,0.95,0.9080989799599704,10,4.0,1,4.0,1,4.0,1
479,min_diffuse,30,30,1,3,0.05,0.95,0.8979260467152792,23,4.0,1,4.0,1,4.0,1
480,min_diffuse,30,30,1,3,0.05,0.95,0.9129874411727192,27,6.0,1,6.0,1,6.0,1
481,min_diffuse,30,30,1,3,0.05,0.95,0.8490552659842708,14,3.0,1,3.0,1,4.0,0
482,min_diffuse,30,30,1,3,0.05,0.95,0.8822496117827203,9,4.0,1,4.0,1,4.0,1
483,min_diffuse,30,30,1,3,0.05,0.95,0.9370842989456414,20,5.0,1,5.0,1,5.0,1
484,min_diffuse,30,30,1,3,0.05,0.95,0.9269682004980498,43,5.0,0,5.0,0,4.0,1
485,min_diffuse,30,30,1,3,0.05,0.95,0.9363636576690918,20,4.0,1,4.0,1,4.0,1
486,min_diffuse,30,30,1,3,0.05,0.95,0.9161196054033142,33,6.0,1,6.0,1,6.0,1
487,min_diffuse,30,30,1,3,0.05,0.95,0.9090003175269934,16,4.0,0,3.0,1,4.0,0
488,min_diffuse,30,30,1,3,0.05,0.95,0.9460133606912932,24,4.0,0,3.0,1,3.0,1
489,min_diffuse,30,30,1,3,0.05,0.95,0.9386503041391562,23,4.0,0,4.0,0,3.0,1
490,min_diffuse,30,30,1,3,0.05,0.95,0.9298832191502882,29,5.0,1,5.0,1,5.0,1
491,min_diffuse,30,30,1,3,0.05,0.95,0.944829918914586,42,5.0,1,5.0,1,5.0,1
492,min_diffuse,30,30,1,3,0.05,0.95,0.9460339917101138,27,5.0,1,5.0,1,5.0,1
493,min_diffuse,30,30,1,3,0.05,0.95,0.9491976789385655,36,6.0,1,7.0,0,6.0,1
494,min_diffuse,30,30,1,3,0.05,0.95,0.8737368119210555,10,3.0,1,3.0,1,3.0,1
495,min_diffuse,30,30,1,3,0.05,0.95,0.9156704501128968,11,4.0,1,4.0,1,4.0,1
496,min_diffuse,30,30,1,3,0.05,0.95,0.9402404783872496,46,6.0,1,6.0,1,6.0,1
497,min_diffuse,30,30,1,3,0.05,0.95,0.938827103614192,16,4.0,1,4.0,1,4.0,1
498,min_diffuse,30,30,1,3,0.05,0.95,0.9301763852540402,20,5.0,1,5.0,1,5.0,1
499,min_diffuse,30,30,1,3,0.05,0.95,0.8668413359342507,14,5.0,0,4.0,1,5.0,0
500,min_diffuse,30,30,1,3,0.05,0.95,0.847605182286413,6,3.0,1,3.0,1,3.0,1
501,min_diffuse,30,30,1,3,0.05,0.95,0.9044211954175094,22,5.0,1,5.0,1,5.0,1
502,min_diffuse,30,30,1,3,0.05,0.95,0.9414730827183472,18,4.0,1,4.0,1,5.0,0
503,min_diffuse,30,30,1,3,0.05,0.95,0.923155413776918,14,4.0,1,4.0,1,4.0,1
504,min_diffuse,30,30,1,3,0.05,0.95,0.8876400897441478,37,4.0,1,5.0,0,5.0,0
505,min_diffuse,30,30,1,3,0.05,0.95,0.9445219903578408,18,5.0,0,4.0,1,4.0,1
506,min_diffuse,30,30,1,3,0.05,0.95,0.8977059494627471,9,3.0,1,3.0,1,3.0,1
507,min_diffuse,30,30,1,3,0.05,0.95,0.9171019994504253,11,4.0,1,4.0,1,5.0,0
508,min_diffuse,30,30,1,3,0.05,0.95,0.9241124697541436,21,4.0,1,4.0,1,4.0,1
509,min_diffuse,30,30,1,3,0.05,0.95,0.9391337737750164,16,4.0,1,4.0,1,4.0,1
510,min_diffuse,30,30,1,3,0.05,0.95,0.9435022874061356,24,4.0,1,4.0,1,4.0,1
511,min_diffuse,30,30,1,3,0.05,0.95,0.9493017009751288,38,6.0,0,5.0,1,6.0,0
512,min_diffuse,30,30,1,3,0.05,0.95,0.9362530473688152,11,4.0,1,4.0,1,4.0,1
513,min_diffuse,30,30,1,3,0.05,0.95,0.9255838994208114,21,5.0,1,5.0,1,5.0,1
514,min_diffuse,30,30,1,3,0.05,0.95,0.90886285146487,8,3.0,1,3.0,1,3.0,1
515,min_diffuse,30,30,1,3,0.05,0.95,0.8914704694122965,38,4.0,1,4.0,1,4.0,1
516,min_diffuse,30,30,1,3,0.05,0.95,0.9226507947052148,70,7.0,1,7.0,1,7.0,1
517,min_diffuse,30,30,1,3,0.05,0.95,0.9455603795060192,18,5.0,1,5.0,1,5.0,1
518,min_diffuse,30,30,1,3,0.05,0.95,0.9172451446686298,9,4.0,1,4.0,1,4.0,1
519,min_diffuse,30,30,1,3,0.05,0.95,0.940688465466628,17,5.0,0,4.0,1,5.0,0
520,min_diffuse,30,30,1,3,0.05,0.95,0.9361741971887416,56,6.0,1,6.0,1,6.0,1
521,min_diffuse,30,30,1,3,0.05,0.95,0.9180827424882544,27,5.0,0,4.0,1,4.0,1
522,min_diffuse,30,30,1,3,0.05,0.95,0.8671035340638863,6,3.0,1,3.0,1,3.0,1
523,min_diffuse,30,30,1,3,0.05,0.95,0.903628269331448,16,4.0,1,4.0,1,4.0,1
524,min_diffuse,30,30,1,3,0.05,0.95,0.9381308803085564,108,8.0,0,7.0,1,7.0,1
525,min_diffuse,30,30,1,3,0.05,0.95,0.9381506294967196,43,6.0,1,6.0,1,6.0,1
526,min_diffuse,30,30,1,3,0.05,0.95,0.9273886755049908,42,8.0,0,8.0,0,7.0,1
527,min_diffuse,30,30,1,3,0.05,0.95,0.9307124158783828,17,4.0,1,4.0,1,4.0,1
528,min_diffuse,30,30,1,3,0.05,0.95,0.9404958741291192,13,5.0,1,5.0,1,5.0,1
529,min_diffuse,30,30,1,3,0.05,0.95,0.8419833475782977,14,4.0,1,4.0,1,4.0,1
530,min_diffuse,30,30,1,3,0.05,0.95,0.9349873130195276,25,6.0,0,5.0,1,6.0,0
531,min_diffuse,30,30,1,3,0.05,0.95,0.9488359312721916,18,5.0,0,4.0,1,4.0,1
532,min_diffuse,30,30,1,3,0.05,0.95,0.9481053473617468,28,5.0,0,5.0,0,4.0,1
533,min_diffuse,30,30,1,3,0.05,0.95,0.941691201401901,41,5.0,0,4.0,1,4.0,1
534,min_diffuse,30,30,1,3,0.05,0.95,0.8937848565468728,15,4.0,1,4.0,1,4.0,1
535,min_diffuse,30,30,1,3,0.05,0.95,0.8471919524577689,13,4.0,1,4.0,1,4.0,1
536,min_diffuse,30,30,1,3,0.05,0.95,0.8660829215920985,8,3.0,1,3.0,1,3.0,1
537,min_diffuse,30,30,1,3,0.05,0.95,0.883044581439488,16,4.0,1,4.0,1,4.0,1
538,min_diffuse,30,30,1,3,0.05,0.95,0.8828911224715164,22,4.0,0,4.0,0,3.0,1
539,min_diffuse,30,30,1,3,0.05,0.95,0.8961376118974872,33,5.0,0,4.0,1,4.0,1
540,min_diffuse,30,30,1,3,0.05,0.95,0.9089702376265132,8,3.0,0,2.0,1,2.0,1
541,min_diffuse,30,30,1,3,0.05,0.95,0.9267062048439666,19,5.0,1,5.0,1,5.0,1
542,min_diffuse,30,30,1,3,0.05,0.95,0.9342361098086164,15,4.0,0,4.0,0,3.0,1
543,min_diffuse,30,30,1,3,0.05,0.95,0.8990824418214481,9,3.0,1,3.0,1,4.0,0
544,min_diffuse,30,30,1,3,0.05,0.95,0.9247301695513148,11,4.0,1,4.0,1,4.0,1
545,min_diffuse,30,30,1,3,0.05,0.95,0.9188849790639932,22,4.0,1,4.0,1,4.0,1
546,min_diffuse,30,30,1,3,0.05,0.95,0.9363166028854798,36,7.0,1,7.0,1,7.0,1
547,min_diffuse,30,30,1,3,0.05,0.95,0.9351885887006746,13,3.0,1,3.0,1,3.0,1
548,min_diffuse,30,30,1,3,0.05,0.95,0.8938471290654696,13,4.0,1,4.0,1,5.0,0
549,min_diffuse,30,30,1,3,0.05,0.95,0.9475985467374436,35,6.0,1,6.0,1,6.0,1
550,min_diffuse,30,30,1,3,0.05,0.95,0.9105793894118668,10,3.0,1,3.0,1,3.0,1
551,min_diffuse,30,30,1,3,0.05,0.95,0.9455533244143808,51,6.0,0,6.0,0,5.0,1
552,min_diffuse,30,30,1,3,0.05,0.95,0.8139995810377929,15,4.0,1,4.0,1,4.0,1
553,min_diffuse,30,30,1,3,0.05,0.95,0.9430749566728152,14,4.0,1,4.0,1,4.0,1
554,min_diffuse,30,30,1,3,0.05,0.95,0.9388746937600312,18,4.0,1,4.0,1,4.0,1
555,min_diffuse,30,30,1,3,0.05,0.95,0.948952228566118,18,4.0,1,4.0,1,4.0,1
556,min_diffuse,30,30,1,3,0.05,0.95,0.94625991406,11,4.0,1,4.0,1,4.0,1
557,min_diffuse,30,30,1,3,0.05,0.95,0.9097869759000062,25,5.0,0,4.0,1,5.0,0
558,min_diffuse,30,30,1,3,0.05,0.95,0.924657403026783,29,6.0,1,6.0,1,6.0,1
559,min_diffuse,30,30,1,3,0.05,0.95,0.926629507110144,26,5.0,1,6.0,0,5.0,1
560,min_diffuse,30,30,1,3,0.05,0.95,0.9310957907605408,20,4.0,1,4.0,1,4.0,1
561,min_diffuse,30,30,1,3,0.05,0.95,0.9324042760037364,23,5.0,1,5.0,1,5.0,1
562,min_diffuse,30,30,1,3,0.05,0.95,0.9292471479378248,10,4.0,1,4.0,1,4.0,1
563,min_diffuse,30,30,1,3,0.05,0.95,0.9490119484184786,32,5.0,1,5.0,1,6.0,0
564,min_diffuse,30,30,1,3,0.05,0.95,0.9401296165296348,33,6.0,0,5.0,1,5.0,1
565,min_diffuse,30,30,1,3,0.05,0.95,0.8832718924027295,6,3.0,1,3.0,1,3.0,1
566,min_diffuse,30,30,1,3,0.05,0.95,0.930751796380582,6,3.0,1,3.0,1,3.0,1
567,min_diffuse,30,30,1,3,0.05,0.95,0.9485133345245174,16,4.0,1,4.0,1,4.0,1
568,min_diffuse,30,30,1,3,0.05,0.95,0.932005787834744,14,4.0,1,4.0,1,4.0,1
569,min_diffuse,30,30,1,3,0.05,0.95,0.948336717310485,25,5.0,0,4.0,1,4.0,1
570,min_diffuse,30,30,1,3,0.05,0.95,0.8929183387457593,13,5.0,1,5.0,1,5.0,1
571,min_diffuse,30,30,1,3,0.05,0.95,0.9492050008291189,27,6.0,1,6.0,1,7.0,0
572,min_diffuse,30,30,1,3,0.05,0.95,0.9228780103047484,19,4.0,1,4.0,1,4.0,1
573,min_diffuse,30,30,1,3,0.05,0.95,0.9326411897253593,13,4.0,1,4.0,1,4.0,1
574,min_diffuse,30,30,1,3,0.05,0.95,0.9458470692118732,42,6.0,1,6.0,1,6.0,1
575,min_diffuse,30,30,1,3,0.05,0.95,0.9090611927378622,18,4.0,0,4.0,0,3.0,1
576,min_diffuse,30,30,1,3,0.05,0.95,0.944871767131216,113,8.0,0,8.0,0,7.0,1
577,min_diffuse,30,30,1,3,0.05,0.95,0.9364123919501768,22,4.0,1,4.0,1,5.0,0
578,min_diffuse,30,30,1,3,0.05,0.95,0.9433268782928448,16,5.0,0,4.0,1,5.0,0
579,min_diffuse,30,30,1,3,0.05,0.95,0.909670464543048,31,6.0,1,6.0,1,6.0,1
580,min_diffuse,30,30,1,3,0.05,0.95,0.891106576866433,22,4.0,1,4.0,1,4.0,1
581,min_diffuse,30,30,1,3,0.05,0.95,0.937063408889482,30,6.0,0,5.0,1,5.0,1
582,min_diffuse,30,30,1,3,0.05,0.95,0.9375948906003814,30,5.0,0,4.0,1,4.0,1
583,min_diffuse,30,30,1,3,0.05,0.95,0.8713062466836388,14,4.0,1,4.0,1,4.0,1
584,min_diffuse,30,30,1,3,0.05,0.95,0.9333408059612376,38,5.0,1,5.0,1,5.0,1
585,min_diffuse,30,30,1,3,0.05,0.95,0.9489768231464524,29,5.0,1,5.0,1,5.0,1
586,min_diffuse,30,30,1,3,0.05,0.95,0.9367299093945524,25,6.0,1,6.0,1,6.0,1
587,min_diffuse,30,30,1,3,0.05,0.95,0.9055050789801402,18,5.0,0,4.0,1,5.0,0
588,min_diffuse,30,30,1,3,0.05,0.95,0.9226828016391296,40,5.0,0,4.0,1,4.0,1
589,min_diffuse,30,30,1,3,0.05,0.95,0.9254420431305342,33,5.0,1,5.0,1,5.0,1
590,min_diffuse,30,30,1,3,0.05,0.95,0.8751297057137732,18,4.0,1,4.0,1,4.0,1
591,min_diffuse,30,30,1,3,0.05,0.95,0.9064689246656216,15,4.0,0,3.0,1,3.0,1
592,min_diffuse,30,30,1,3,0.05,0.95,0.9120106053880932,7,3.0,1,3.0,1,3.0,1
593,min_diffuse,30,30,1,3,0.05,0.95,0.9334691308958508,27,5.0,0,4.0,1,4.0,1
594,min_diffuse,30,30,1,3,0.05,0.95,0.880923910068242,9,4.0,1,4.0,1,4.0,1
595,min_diffuse,30,30,1,3,0.05,0.95,0.943674029357622,17,4.0,1,4.0,1,4.0,1
596,min_diffuse,30,30,1,3,0.05,0.95,0.8991980241649122,7,3.0,1,4.0,0,4.0,0
597,min_diffuse,30,30,1,3,0.05,0.95,0.9405251708236462,10,4.0,1,4.0,1,4.0,1
598,min_diffuse,30,30,1,3,0.05,0.95,0.9482019101976236,51,6.0,1,6.0,1,6.0,1
599,min_diffuse,30,30,1,3,0.05,0.95,0.9470573850426026,130,11.0,1,11.0,1,11.0,1
600,min_diffuse,30,30,1,3,0.05,0.95,0.9295693708336356,31,6.0,0,6.0,0,5.0,1
601,min_diffuse,30,30,1,3,0.05,0.95,0.932801755187924,42,7.0,0,7.0,0,6.0,1
602,min_diffuse,30,30,1,3,0.05,0.95,0.8813194729543656,9,4.0,1,4.0,1,4.0,1
603,min_diffuse,30,30,1,3,0.05,0.95,0.9495493310816532,22,6.0,1,6.0,1,6.0,1
604,min_diffuse,30,30,1,3,0.05,0.95,0.9416824539575054,22,5.0,0,5.0,0,4.0,1
605,min_diffuse,30,30,1,3,0.05,0.95,0.937581589669587,22,5.0,1,5.0,1,5.0,1
606,min_diffuse,30,30,1,3,0.05,0.95,0.9142517494866133,7,3.0,1,4.0,0,4.0,0
607,min_diffuse,30,30,1,3,0.05,0.95,0.947404207149176,53,8.0,1,8.0,1,8.0,1
608,min_diffuse,30,30,1,3,0.05,0.95,0.9132748735643936,14,4.0,0,3.0,1,3.0,1
609,min_diffuse,30,30,1,3,0.05,0.95,0.916712591056585,8,3.0,1,3.0,1,3.0,1
610,min_diffuse,30,30,1,3,0.05,0.95,0.908744501290355,26,5.0,1,5.0,1,5.0,1
611,min_diffuse,30,30,1,3,0.05,0.95,0.8803914336015939,5,3.0,1,3.0,1,3.0,1
612,min_diffuse,30,30,1,3,0.05,0.95,0.9394025786818816,30,4.0,1,4.0,1,4.0,1
613,min_diffuse,30,30,1,3,0.05,0.95,0.938169086020894,11,4.0,1,4.0,1,5.0,0
614,min_diffuse,30,30,1,3,0.05,0.95,0.945220630391577,22,5.0,1,5.0,1,5.0,1
615,min_diffuse,30,30,1,3,0.05,0.95,0.9467660855731252,21,4.0,1,4.0,1,4.0,1
616,min_diffuse,30,30,1,3,0.05,0.95,0.9053188497664576,15,4.0,1,4.0,1,4.0,1
617,min_diffuse,30,30,1,3,0.05,0.95,0.8753452326140367,12,4.0,1,4.0,1,4.0,1
618,min_diffuse,30,30,1,3,0.05,0.95,0.9264972071791748,6,3.0,0,2.0,1,3.0,0
619,min_diffuse,30,30,1,3,0.05,0.95,0.945027531782056,10,3.0,1,3.0,1,3.0,1
620,min_diffuse,30,30,1,3,0.05,0.95,0.9317594894636612,16,5.0,1,5.0,1,5.0,1
621,min_diffuse,30,30,1,3,0.05,0.95,0.9089509498379772,50,6.0,1,6.0,1,6.0,1
622,min_diffuse,30,30,1,3,0.05,0.95,0.8647730160115429,7,3.0,1,4.0,0,4.0,0
623,min_diffuse,30,30,1,3,0.05,0.95,0.9030753729251766,62,5.0,1,5.0,1,5.0,1
624,min_diffuse,30,30,1,3,0.05,0.95,0.8816020215864129,31,6.0,1,6.0,1,6.0,1
625,min_diffuse,30,30,1,3,0.05,0.95,0.9248703878286204,39,4.0,1,4.0,1,5.0,0
626,min_diffuse,30,30,1,3,0.05,0.95,0.9311278755051546,14,5.0,0,4.0,1,5.0,0
627,min_diffuse,30,30,1,3,0.05,0.95,0.9165619496690064,6,3.0,1,3.0,1,3.0,1
628,min_diffuse,30,30,1,3,0.05,0.95,0.9487042533617674,44,5.0,1,5.0,1,5.0,1
629,min_diffuse,30,30,1,3,0.05,0.95,0.8698845398443907,13,4.0,1,4.0,1,4.0,1
630,min_diffuse,30,30,1,3,0.05,0.95,0.9302129221865956,16,4.0,1,4.0,1,4.0,1
631,min_diffuse,30,30,1,3,0.05,0.95,0.9499749430628992,97,6.0,1,6.0,1,6.0,1
632,min_diffuse,30,30,1,3,0.05,0.95,0.949387944847128,17,4.0,1,4.0,1,4.0,1
633,min_diffuse,30,30,1,3,0.05,0.95,0.919127268824608,23,4.0,1,4.0,1,4.0,1
634,min_diffuse,30,30,1,3,0.05,0.95,0.9486915906255936,43,5.0,0,5.0,0,4.0,1
635,min_diffuse,30,30,1,3,0.05,0.95,0.9456702268250656,24,5.0,0,5.0,0,4.0,1
636,min_diffuse,30,30,1,3,0.05,0.95,0.9477462046453142,24,5.0,0,4.0,1,4.0,1
637,min_diffuse,30,30,1,3,0.05,0.95,0.9357278325432028,46,7.0,0,6.0,1,6.0,1
638,min_diffuse,30,30,1,3,0.05,0.95,0.8736777722175056,19,5.0,0,4.0,1,5.0,0
639,min_diffuse,30,30,1,3,0.05,0.95,0.8513888088469534,13,3.0,1,3.0,1,3.0,1
640,min_diffuse,30,30,1,3,0.05,0.95,0.9306347990432522,13,4.0,1,4.0,1,4.0,1
641,min_diffuse,30,30,1,3,0.05,0.95,0.8715914550850378,16,4.0,1,4.0,1,4.0,1
642,min_diffuse,30,30,1,3,0.05,0.95,0.9495952082231092,123,9.0,0,9.0,0,8.0,1
643,min_diffuse,30,30,1,3,0.05,0.95,0.9302472648809322,15,5.0,0,4.0,1,5.0,0
644,min_diffuse,30,30,1,3,0.05,0.95,0.9184083194159456,12,4.0,1,4.0,1,4.0,1
645,min_diffuse,30,30,1,3,0.05,0.95,0.9154599672597656,8,4.0,1,4.0,1,4.0,1
646,min_diffuse,30,30,1,3,0.05,0.95,0.9049208050771732,23,5.0,0,4.0,1,5.0,0
647,min_diffuse,30,30,1,3,0.05,0.95,0.9192352370644662,34,5.0,1,5.0,1,5.0,1
648,min_diffuse,30,30,1,3,0.05,0.95,0.9094814963675616,10,4.0,1,4.0,1,4.0,1
649,min_diffuse,30,30,1,3,0.05,0.95,0.9042006673298826,15,3.0,1,3.0,1,3.0,1
650,min_diffuse,30,30,1,3,0.05,0.95,0.9475103943091142,19,5.0,0,5.0,0,4.0,1
651,min_diffuse,30,30,1,3,0.05,0.95,0.9250997825741488,27,5.0,1,5.0,1,5.0,1
652,min_diffuse,30,30,1,3,0.05,0.95,0.9460605313098468,71,8.0,1,8.0,1,8.0,1
653,min_diffuse,30,30,1,3,0.05,0.95,0.9468470707478088,32,6.0,1,6.0,1,6.0,1
654,min_diffuse,30,30,1,3,0.05,0.95,0.9096531279137716,7,3.0,1,3.0,1,4.0,0
655,min_diffuse,30,30,1,3,0.05,0.95,0.9433030003261288,54,6.0,1,7.0,0,7.0,0
656,min_diffuse,30,30,1,3,0.05,0.95,0.8779200005873773,6,3.0,1,3.0,1,3.0,1
657,min_diffuse,30,30,1,3,0.05,0.95,0.9488829374194124,17,4.0,0,3.0,1,3.0,1
658,min_diffuse,30,30,1,3,0.05,0.95,0.9462671152618096,21,4.0,1,4.0,1,4.0,1
659,min_diffuse,30,30,1,3,0.05,0.95,0.9093094510932256,15,4.0,1,4.0,1,4.0,1
660,min_diffuse,30,30,1,3,0.05,0.95,0.8160950303172293,10,4.0,0,4.0,0,3.0,1
661,min_diffuse,30,30,1,3,0.05,0.95,0.9354547153633168,16,4.0,0,3.0,1,4.0,0
662,min_diffuse,30,30,1,3,0.05,0.95,0.9493116836742358,53,6.0,1,6.0,1,6.0,1
663,min_diffuse,30,30,1,3,0.05,0.95,0.9499361921703854,16,5.0,1,5.0,1,5.0,1
664,min_diffuse,30,30,1,3,0.05,0.95,0.917142600450694,8,3.0,1,3.0,1,4.0,0
665,min_diffuse,30,30,1,3,0.05,0.95,0.8839180666375281,12,3.0,1,3.0,1,4.0,0
666,min_diffuse,30,30,1,3,0.05,0.95,0.9492635445353786,67,9.0,1,9.0,1,9.0,1
667,min_diffuse,30,30,1,3,0.05,0.95,0.9240943577684,16,4.0,1,4.0,1,4.0,1
668,min_diffuse,30,30,1,3,0.05,0.95,0.9282377580184248,19,4.0,0,4.0,0,3.0,1
669,min_diffuse,30,30,1,3,0.05,0.95,0.93265512363278,35,7.0,1,7.0,1,7.0,1
670,min_diffuse,30,30,1,3,0.05,0.95,0.8823972493829814,12,4.0,1,4.0,1,5.0,0
671,min_diffuse,30,30,1,3,0.05,0.95,0.9090868306063948,12,4.0,1,4.0,1,4.0,1
672,min_diffuse,30,30,1,3,0.05,0.95,0.8822339141725256,8,4.0,1,4.0,1,4.0,1
673,min_diffuse,30,30,1,3,0.05,0.95,0.9432831577085624,21,4.0,1,4.0,1,4.0,1
674,min_diffuse,30,30,1,3,0.05,0.95,0.887637603110372,23,5.0,0,4.0,1,4.0,1
675,min_diffuse,30,30,1,3,0.05,0.95,0.924767477405341,11,4.0,1,4.0,1,4.0,1
676,min_diffuse,30,30,1,3,0.05,0.95,0.9202032219394494,11,3.0,1,3.0,1,4.0,0
677,min_diffuse,30,30,1,3,0.05,0.95,0.9251889301535848,20,3.0,1,3.0,1,3.0,1
678,min_diffuse,30,30,1,3,0.05,0.95,0.9491607502119856,28,4.0,1,4.0,1,4.0,1
679,min_diffuse,30,30,1,3,0.05,0.95,0.9113636434691276,15,4.0,0,3.0,1,3.0,1
680,min_diffuse,30,30,1,3,0.05,0.95,0.9463609500454492,30,6.0,1,6.0,1,6.0,1
681,min_diffuse,30,30,1,3,0.05,0.95,0.9277492026348572,17,4.0,1,4.0,1,4.0,1
682,min_diffuse,30,30,1,3,0.05,0.95,0.9033738083742038,42,5.0,0,5.0,0,4.0,1
683,min_diffuse,30,30,1,3,0.05,0.95,0.8776394305711633,9,3.0,1,3.0,1,3.0,1
684,min_diffuse,30,30,1,3,0.05,0.95,0.9118845830106806,14,4.0,1,4.0,1,4.0,1
685,min_diffuse,30,30,1,3,0.05,0.95,0.9374403573763898,30,5.0,0,5.0,0,4.0,1
686,min_diffuse,30,30,1,3,0.05,0.95,0.922965423456324,15,4.0,1,5.0,0,4.0,1
687,min_diffuse,30,30,1,3,0.05,0.95,0.9418167914159772,33,6.0,1,6.0,1,6.0,1
688,min_diffuse,30,30,1,3,0.05,0.95,0.9443257210575028,59,6.0,1,6.0,1,6.0,1
689,min_diffuse,30,30,1,3,0.05,0.95,0.9458890080857784,13,4.0,1,4.0,1,4.0,1
690,min_diffuse,30,30,1,3,0.05,0.95,0.9025630352761996,8,3.0,1,3.0,1,3.0,1
691,min_diffuse,30,30,1,3,0.05,0.95,0.9352937322505672,55,7.0,0,6.0,1,7.0,0
692,min_diffuse,30,30,1,3,0.05,0.95,0.8938117490659596,20,4.0,0,4.0,0,3.0,1
693,min_diffuse,30,30,1,3,0.05,0.95,0.9078258564003928,32,5.0,1,5.0,1,5.0,1
694,min_diffuse,30,30,1,3,0.05,0.95,0.9373025294854151,11,4.0,1,4.0,1,4.0,1
695,min_diffuse,30,30,1,3,0.05,0.95,0.908941065920617,14,5.0,1,5.0,1,5.0,1
696,min_diffuse,30,30,1,3,0.05,0.95,0.9124551969742458,19,5.0,1,5.0,1,5.0,1
697,min_diffuse,30,30,1,3,0.05,0.95,0.9346634958137654,8,4.0,1,4.0,1,4.0,1
698,min_diffuse,30,30,1,3,0.05,0.95,0.872541092773701,11,4.0,1,4.0,1,5.0,0
699,min_diffuse,30,30,1,3,0.05,0.95,0.9058158423470368,20,5.0,0,5.0,0,4.0,1
700,min_diffuse,30,30,1,3,0.05,0.95,0.9235879968525014,12,4.0,1,4.0,1,4.0,1
701,min_diffuse,30,30,1,3,0.05,0.95,0.9431585814350952,14,4.0,1,4.0,1,4.0,1
702,min_diffuse,30,30,1,3,0.05,0.95,0.905281234151066,29,5.0,0,4.0,1,4.0,1
703,min_diffuse,30,30,1,3,0.05,0.95,0.8792688079338502,9,3.0,1,4.0,0,4.0,0
704,min_diffuse,30,30,1,3,0.05,0.95,0.9238965929257512,11,3.0,1,3.0,1,3.0,1
705,min_diffuse,30,30,1,3,0.05,0.95,0.9462548488941156,39,5.0,1,5.0,1,5.0,1
706,min_diffuse,30,30,1,3,0.05,0.95,0.9482664160643453,59,7.0,1,7.0,1,7.0,1
707,min_diffuse,30,30,1,3,0.05,0.95,0.9323512764528588,18,4.0,1,4.0,1,4.0,1
708,min_diffuse,30,30,1,3,0.05,0.95,0.941441918222354,26,5.0,0,4.0,1,4.0,1
709,min_diffuse,30,30,1,3,0.05,0.95,0.9261880494867724,16,5.0,1,5.0,1,5.0,1
710,min_diffuse,30,30,1,3,0.05,0.95,0.9269236037986024,43,6.0,1,6.0,1,6.0,1
711,min_diffuse,30,30,1,3,0.05,0.95,0.9222371260576996,15,5.0,1,5.0,1,5.0,1
712,min_diffuse,30,30,1,3,0.05,0.95,0.9466486064736542,18,5.0,0,4.0,1,4.0,1
713,min_diffuse,30,30,1,3,0.05,0.95,0.9366478515882692,26,6.0,1,6.0,1,6.0,1
714,min_diffuse,30,30,1,3,0.05,0.95,0.90655687169467,11,3.0,1,3.0,1,3.0,1
715,min_diffuse,30,30,1,3,0.05,0.95,0.9484578205951104,30,5.0,1,5.0,1,5.0,1
716,min_diffuse,30,30,1,3,0.05,0.95,0.9462750206111464,27,7.0,1,7.0,1,7.0,1
717,min_diffuse,30,30,1,3,0.05,0.95,0.9153367847399804,13,4.0,1,4.0,1,4.0,1
718,min_diffuse,30,30,1,3,0.05,0.95,0.8709525735746101,17,4.0,1,4.0,1,4.0,1
719,min_diffuse,30,30,1,3,0.05,0.95,0.904569558971564,27,4.0,1,4.0,1,4.0,1
720,min_diffuse,30,30,1,3,0.05,0.95,0.8769890925220515,10,3.0,1,3.0,1,3.0,1
721,min_diffuse,30,30,1,3,0.05,0.95,0.9365188205101188,58,6.0,1,6.0,1,7.0,0
722,min_diffuse,30,30,1,3,0.05,0.95,0.937392466538181,12,4.0,1,4.0,1,4.0,1
723,min_diffuse,30,30,1,3,0.05,0.95,0.8806046113928231,26,5.0,0,4.0,1,4.0,1
724,min_diffuse,30,30,1,3,0.05,0.95,0.9220945048039668,16,5.0,1,5.0,1,5.0,1
725,min_diffuse,30,30,1,3,0.05,0.95,0.9139677129396304,12,4.0,1,4.0,1,4.0,1
726,min_diffuse,30,30,1,3,0.05,0.95,0.9320582187279536,43,6.0,1,6.0,1,6.0,1
727,min_diffuse,30,30,1,3,0.05,0.95,0.9118279788603828,30,6.0,1,6.0,1,6.0,1
728,min_diffuse,30,30,1,3,0.05,0.95,0.9488616516772664,27,5.0,0,5.0,0,4.0,1
729,min_diffuse,30,30,1,3,0.05,0.95,0.907462962030172,7,3.0,1,3.0,1,3.0,1
730,min_diffuse,30,30,1,3,0.05,0.95,0.917960699034188,9,4.0,1,4.0,1,4.0,1
731,min_diffuse,30,30,1,3,0.05,0.95,0.9181140993312108,16,5.0,0,4.0,1,5.0,0
732,min_diffuse,30,30,1,3,0.05,0.95,0.9285706382611236,53,5.0,1,5.0,1,5.0,1
733,min_diffuse,30,30,1,3,0.05,0.95,0.9430931369041904,25,6.0,1,6.0,1,6.0,1
734,min_diffuse,30,30,1,3,0.05,0.95,0.8906109395101494,10,4.0,0,3.0,1,4.0,0
735,min_diffuse,30,30,1,3,0.05,0.95,0.9363437075109824,10,4.0,1,4.0,1,4.0,1
736,min_diffuse,30,30,1,3,0.05,0.95,0.9240251421325222,24,5.0,1,6.0,0,6.0,0
737,min_diffuse,30,30,1,3,0.05,0.95,0.937692523256726,31,5.0,1,5.0,1,5.0,1
738,min_diffuse,30,30,1,3,0.05,0.95,0.9288687863298984,69,8.0,1,8.0,1,8.0,1
739,min_diffuse,30,30,1,3,0.05,0.95,0.945605181594222,20,6.0,0,5.0,1,6.0,0
740,min_diffuse,30,30,1,3,0.05,0.95,0.9353456892508536,8,4.0,0,3.0,1,3.0,1
741,min_diffuse,30,30,1,3,0.05,0.95,0.8249254187529019,11,4.0,0,3.0,1,4.0,0
742,min_diffuse,30,30,1,3,0.05,0.95,0.941713306425174,24,4.0,1,4.0,1,4.0,1
743,min_diffuse,30,30,1,3,0.05,0.95,0.9256745898603124,17,4.0,0,4.0,0,3.0,1
744,min_diffuse,30,30,1,3,0.05,0.95,0.9499278466832796,16,4.0,1,4.0,1,4.0,1
745,min_diffuse,30,30,1,3,0.05,0.95,0.8103974105105585,9,3.0,1,3.0,1,3.0,1
746,min_diffuse,30,30,1,3,0.05,0.95,0.9401106059568493,29,5.0,1,5.0,1,5.0,1
747,min_diffuse,30,30,1,3,0.05,0.95,0.914527045854948,11,4.0,1,4.0,1,4.0,1
748,min_diffuse,30,30,1,3,0.05,0.95,0.8683968838206996,11,4.0,1,4.0,1,4.0,1
749,min_diffuse,30,30,1,3,0.05,0.95,0.913201540607968,8,3.0,0,3.0,0,2.0,1
750,min_diffuse,30,30,1,3,0.05,0.95,0.9180442422147004,8,3.0,1,3.0,1,3.0,1
751,min_diffuse,30,30,1,3,0.05,0.95,0.9439482033540416,19,5.0,1,5.0,1,5.0,1
752,min_diffuse,30,30,1,3,0.05,0.95,0.9250574758299804,6,3.0,1,3.0,1,3.0,1
753,min_diffuse,30,30,1,3,0.05,0.95,0.9269139015685725,27,5.0,1,5.0,1,5.0,1
754,min_diffuse,30,30,1,3,0.05,0.95,0.9199195138530234,18,5.0,0,4.0,1,4.0,1
755,min_diffuse,30,30,1,3,0.05,0.95,0.938093401255178,60,7.0,1,7.0,1,7.0,1
756,min_diffuse,30,30,1,3,0.05,0.95,0.9444215409198166,29,5.0,1,5.0,1,5.0,1
757,min_diffuse,30,30,1,3,0.05,0.95,0.9244016964988614,21,5.0,1,5.0,1,5.0,1
758,min_diffuse,30,30,1,3,0.05,0.95,0.9392071649806631,24,6.0,0,6.0,0,5.0,1
759,min_diffuse,30,30,1,3,0.05,0.95,0.9321923824609292,17,4.0,1,4.0,1,4.0,1
760,min_diffuse,30,30,1,3,0.05,0.95,0.9482530167166228,40,7.0,1,7.0,1,7.0,1
761,min_diffuse,30,30,1,3,0.05,0.95,0.9068693086220228,8,4.0,1,4.0,1,4.0,1
762,min_diffuse,30,30,1,3,0.05,0.95,0.947763227623927,28,5.0,1,5.0,1,5.0,1
763,min_diffuse,30,30,1,3,0.05,0.95,0.9424018687788608,12,4.0,1,4.0,1,4.0,1
764,min_diffuse,30,30,1,3,0.05,0.95,0.937591622842788,29,5.0,0,4.0,1,4.0,1
765,min_diffuse,30,30,1,3,0.05,0.95,0.92330893006253,27,5.0,1,5.0,1,5.0,1
766,min_diffuse,30,30,1,3,0.05,0.95,0.9182552852232144,31,5.0,1,5.0,1,5.0,1
767,min_diffuse,30,30,1,3,0.05,0.95,0.8851185587813604,13,3.0,1,3.0,1,3.0,1
768,min_diffuse,30,30,1,3,0.05,0.95,0.9304381978827536,18,4.0,1,4.0,1,4.0,1
769,min_diffuse,30,30,1,3,0.05,0.95,0.9443579670737776,17,5.0,1,5.0,1,5.0,1
770,min_diffuse,30,30,1,3,0.05,0.95,0.9234439566607784,42,6.0,1,6.0,1,6.0,1
771,min_diffuse,30,30,1,3,0.05,0.95,0.9468520341533656,16,5.0,1,5.0,1,5.0,1
772,min_diffuse,30,30,1,3,0.05,0.95,0.9278702504503248,24,6.0,0,6.0,0,5.0,1
773,min_diffuse,30,30,1,3,0.05,0.95,0.9292077614710088,75,6.0,1,6.0,1,6.0,1
774,min_diffuse,30,30,1,3,0.05,0.95,0.927411283146536,7,3.0,1,3.0,1,3.0,1
775,min_diffuse,30,30,1,3,0.05,0.95,0.9228195091596278,7,3.0,1,3.0,1,3.0,1
776,min_diffuse,30,30,1,3,0.05,0.95,0.9197982911514956,15,4.0,1,4.0,1,4.0,1
777,min_diffuse,30,30,1,3,0.05,0.95,0.9040344437095958,23,5.0,1,5.0,1,5.0,1
778,min_diffuse,30,30,1,3,0.05,0.95,0.9302189919754495,12,3.0,1,3.0,1,4.0,0
779,min_diffuse,30,30,1,3,0.05,0.95,0.9412962009329358,38,7.0,0,7.0,0,6.0,1
780,min_diffuse,30,30,1,3,0.05,0.95,0.9266666110916926,23,5.0,1,5.0,1,5.0,1
781,min_diffuse,30,30,1,3,0.05,0.95,0.9226138893399872,13,4.0,1,4.0,1,5.0,0
782,min_diffuse,30,30,1,3,0.05,0.95,0.8978723861878879,16,5.0,1,5.0,1,5.0,1
783,min_diffuse,30,30,1,3,0.05,0.95,0.9440988639384934,62,7.0,1,7.0,1,7.0,1
784,min_diffuse,30,30,1,3,0.05,0.95,0.9183529131389784,16,5.0,1,5.0,1,5.0,1
785,min_diffuse,30,30,1,3,0.05,0.95,0.9162432166621876,13,4.0,1,5.0,0,5.0,0
786,min_diffuse,30,30,1,3,0.05,0.95,0.9440266532172688,22,6.0,1,6.0,1,6.0,1
787,min_diffuse,30,30,1,3,0.05,0.95,0.9497141114573304,41,6.0,0,6.0,0,5.0,1
788,min_diffuse,30,30,1,3,0.05,0.95,0.7804282463917203,14,3.0,1,3.0,1,3.0,1
789,min_diffuse,30,30,1,3,0.05,0.95,0.9491843600572174,37,6.0,0,6.0,0,5.0,1
790,min_diffuse,30,30,1,3,0.05,0.95,0.9475735930085396,15,4.0,0,3.0,1,4.0,0
791,min_diffuse,30,30,1,3,0.05,0.95,0.921549698710106,7,4.0,1,4.0,1,4.0,1
792,min_diffuse,30,30,1,3,0.05,0.95,0.9398479837418384,46,7.0,1,7.0,1,7.0,1
793,min_diffuse,30,30,1,3,0.05,0.95,0.8522652265044607,10,4.0,0,4.0,0,3.0,1
794,min_diffuse,30,30,1,3,0.05,0.95,0.9372978243350764,6,3.0,1,3.0,1,3.0,1
795,min_diffuse,30,30,1,3,0.05,0.95,0.9206677336513523,13,4.0,1,4.0,1,4.0,1
796,min_diffuse,30,30,1,3,0.05,0.95,0.9362748799340768,13,4.0,0,4.0,0,3.0,1
797,min_diffuse,30,30,1,3,0.05,0.95,0.8711870449830587,6,3.0,1,3.0,1,4.0,0
798,min_diffuse,30,30,1,3,0.05,0.95,0.9494050733806846,35,6.0,0,5.0,1,5.0,1
799,min_diffuse,30,30,1,3,0.05,0.95,0.93862741652361,18,4.0,1,4.0,1,4.0,1
800,min_diffuse,30,30,1,3,0.05,0.95,0.8910106385371088,6,3.0,0,3.0,0,2.0,1
801,min_diffuse,30,30,1,3,0.05,0.95,0.9112731153482936,18,4.0,1,4.0,1,4.0,1
802,min_diffuse,30,30,1,3,0.05,0.95,0.90624026788832,26,5.0,1,5.0,1,5.0,1
803,min_diffuse,30,30,1,3,0.05,0.95,0.9405414354361552,49,9.0,1,9.0,1,9.0,1
804,min_diffuse,30,30,1,3,0.05,0.95,0.8906491576300866,12,4.0,1,4.0,1,4.0,1
805,min_diffuse,30,30,1,3,0.05,0.95,0.915044376929964,17,3.0,1,3.0,1,3.0,1
806,min_diffuse,30,30,1,3,0.05,0.95,0.9330038849870708,15,4.0,0,3.0,1,4.0,0
807,min_diffuse,30,30,1,3,0.05,0.95,0.8791373881401437,23,4.0,1,4.0,1,4.0,1
808,min_diffuse,30,30,1,3,0.05,0.95,0.942902509795682,9,4.0,0,4.0,0,3.0,1
809,min_diffuse,30,30,1,3,0.05,0.95,0.8989179182747654,26,5.0,0,5.0,0,4.0,1
810,min_diffuse,30,30,1,3,0.05,0.95,0.936182621053112,63,6.0,0,6.0,0,5.0,1
811,min_diffuse,30,30,1,3,0.05,0.95,0.9451083097382822,6,3.0,1,3.0,1,3.0,1
812,min_diffuse,30,30,1,3,0.05,0.95,0.9098477096905732,22,5.0,1,5.0,1,5.0,1
813,min_diffuse,30,30,1,3,0.05,0.95,0.925311418505388,24,5.0,1,5.0,1,5.0,1
814,min_diffuse,30,30,1,3,0.05,0.95,0.9336216137467837,10,4.0,0,3.0,1,4.0,0
815,min_diffuse,30,30,1,3,0.05,0.95,0.9224758262183946,9,3.0,1,3.0,1,3.0,1
816,min_diffuse,30,30,1,3,0.05,0.95,0.9396401002849496,20,4.0,1,4.0,1,4.0,1
817,min_diffuse,30,30,1,3,0.05,0.95,0.9034774355125476,14,4.0,1,4.0,1,4.0,1
818,min_diffuse,30,30,1,3,0.05,0.95,0.9437680900850468,13,4.0,0,4.0,0,3.0,1
819,min_diffuse,30,30,1,3,0.05,0.95,0.9196680529746304,21,5.0,1,5.0,1,5.0,1
820,min_diffuse,30,30,1,3,0.05,0.95,0.9339700379620184,16,4.0,1,4.0,1,4.0,1
821,min_diffuse,30,30,1,3,0.05,0.95,0.8979409443868768,21,4.0,0,4.0,0,3.0,1
822,min_diffuse,30,30,1,3,0.05,0.95,0.9467244888687228,56,7.0,0,6.0,1,6.0,1
823,min_diffuse,30,30,1,3,0.05,0.95,0.924265057896132,43,6.0,1,6.0,1,6.0,1
824,min_diffuse,30,30,1,3,0.05,0.95,0.875480496736005,27,5.0,0,4.0,1,4.0,1
825,min_diffuse,30,30,1,3,0.05,0.95,0.9486255731766702,31,7.0,0,6.0,1,7.0,0
826,min_diffuse,30,30,1,3,0.05,0.95,0.9292316707817996,9,3.0,1,3.0,1,3.0,1
827,min_diffuse,30,30,1,3,0.05,0.95,0.9435928356074758,32,5.0,0,5.0,0,4.0,1
828,min_diffuse,30,30,1,3,0.05,0.95,0.9436357116043198,34,5.0,1,5.0,1,5.0,1
829,min_diffuse,30,30,1,3,0.05,0.95,0.9497870245551882,31,5.0,0,5.0,0,4.0,1
830,min_diffuse,30,30,1,3,0.05,0.95,0.9496462722638797,26,6.0,1,6.0,1,6.0,1
831,min_diffuse,30,30,1,3,0.05,0.95,0.9439074565688396,23,5.0,1,5.0,1,5.0,1
832,min_diffuse,30,30,1,3,0.05,0.95,0.8629584770941833,10,4.0,1,4.0,1,4.0,1
833,min_diffuse,30,30,1,3,0.05,0.95,0.910518947711519,42,5.0,1,5.0,1,5.0,1
834,min_diffuse,30,30,1,3,0.05,0.95,0.9113803796862676,18,4.0,1,4.0,1,4.0,1
835,min_diffuse,30,30,1,3,0.05,0.95,0.9408390366593572,17,4.0,1,4.0,1,4.0,1
836,min_diffuse,30,30,1,3,0.05,0.95,0.9274547812136316,13,3.0,1,3.0,1,3.0,1
837,min_diffuse,30,30,1,3,0.05,0.95,0.9069708112312672,16,4.0,1,4.0,1,4.0,1
838,min_diffuse,30,30,1,3,0.05,0.95,0.9313634672624556,49,6.0,1,6.0,1,6.0,1
839,min_diffuse,30,30,1,3,0.05,0.95,0.9320328045064552,15,5.0,0,4.0,1,5.0,0
840,min_diffuse,30,30,1,3,0.05,0.95,0.9423619377411284,23,4.0,1,4.0,1,4.0,1
841,min_diffuse,30,30,1,3,0.05,0.95,0.9494688303723292,60,7.0,0,6.0,1,6.0,1
842,min_diffuse,30,30,1,3,0.05,0.95,0.934051077038738,15,4.0,1,4.0,1,4.0,1
843,min_diffuse,30,30,1,3,0.05,0.95,0.8825789427888928,15,4.0,1,4.0,1,4.0,1
844,min_diffuse,30,30,1,3,0.05,0.95,0.9435029155653852,27,5.0,1,5.0,1,5.0,1
845,min_diffuse,30,30,1,3,0.05,0.95,0.941849712926742,33,5.0,1,5.0,1,6.0,0
846,min_diffuse,30,30,1,3,0.05,0.95,0.9445268438122272,88,7.0,0,6.0,1,6.0,1
847,min_diffuse,30,30,1,3,0.05,0.95,0.8315777146481005,9,4.0,1,4.0,1,4.0,1
848,min_diffuse,30,30,1,3,0.05,0.95,0.9180409133079184,16,4.0,1,4.0,1,4.0,1
849,min_diffuse,30,30,1,3,0.05,0.95,0.8973240406444275,22,4.0,1,4.0,1,4.0,1
850,min_diffuse,30,30,1,3,0.05,0.95,0.9246628199657628,13,4.0,1,4.0,1,4.0,1
851,min_diffuse,30,30,1,3,0.05,0.95,0.9485024342113976,42,6.0,0,6.0,0,5.0,1
852,min_diffuse,30,30,1,3,0.05,0.95,0.9210826434632624,13,5.0,1,5.0,1,5.0,1
853,min_diffuse,30,30,1,3,0.05,0.95,0.932704927253008,18,4.0,1,5.0,0,4.0,1
854,min_diffuse,30,30,1,3,0.05,0.95,0.9354471321405288,24,5.0,1,5.0,1,6.0,0
855,min_diffuse,30,30,1,3,0.05,0.95,0.8713245703296927,9,3.0,1,3.0,1,3.0,1
856,min_diffuse,30,30,1,3,0.05,0.95,0.9450801715513224,67,7.0,0,7.0,0,6.0,1
857,min_diffuse,30,30,1,3,0.05,0.95,0.9199091205921014,16,4.0,1,4.0,1,4.0,1
858,min_diffuse,30,30,1,3,0.05,0.95,0.948328062950055,12,4.0,1,4.0,1,4.0,1
859,min_diffuse,30,30,1,3,0.05,0.95,0.9462742896819014,20,4.0,1,4.0,1,4.0,1
860,min_diffuse,30,30,1,3,0.05,0.95,0.857029049033323,13,4.0,0,4.0,0,3.0,1
861,min_diffuse,30,30,1,3,0.05,0.95,0.9316015844457876,13,4.0,1,4.0,1,4.0,1
862,min_diffuse,30,30,1,3,0.05,0.95,0.9119087484372256,7,3.0,1,3.0,1,3.0,1
863,min_diffuse,30,30,1,3,0.05,0.95,0.9391328652764026,44,7.0,0,7.0,0,6.0,1
864,min_diffuse,30,30,1,3,0.05,0.95,0.9055131226739302,15,4.0,1,4.0,1,4.0,1
865,min_diffuse,30,30,1,3,0.05,0.95,0.939046898012072,28,5.0,1,6.0,0,5.0,1
866,min_diffuse,30,30,1,3,0.05,0.95,0.9276138695739348,17,4.0,1,4.0,1,4.0,1
867,min_diffuse,30,30,1,3,0.05,0.95,0.930906029728423,16,4.0,1,4.0,1,4.0,1
868,min_diffuse,30,30,1,3,0.05,0.95,0.8931836954613079,7,4.0,1,4.0,1,4.0,1
869,min_diffuse,30,30,1,3,0.05,0.95,0.8864935562123868,13,5.0,1,5.0,1,5.0,1
870,min_diffuse,30,30,1,3,0.05,0.95,0.8454388186400557,23,4.0,1,4.0,1,4.0,1
871,min_diffuse,30,30,1,3,0.05,0.95,0.9201907580595392,34,5.0,1,5.0,1,5.0,1
872,min_diffuse,30,30,1,3,0.05,0.95,0.9477798859785062,75,8.0,1,8.0,1,8.0,1
873,min_diffuse,30,30,1,3,0.05,0.95,0.9401677279531786,38,7.0,0,6.0,1,6.0,1
874,min_diffuse,30,30,1,3,0.05,0.95,0.9112722565006216,8,3.0,1,3.0,1,3.0,1
875,min_diffuse,30,30,1,3,0.05,0.95,0.9126442407902954,8,3.0,1,3.0,1,3.0,1
876,min_diffuse,30,30,1,3,0.05,0.95,0.9272714247141132,17,5.0,1,5.0,1,5.0,1
877,min_diffuse,30,30,1,3,0.05,0.95,0.9254541854947838,29,6.0,1,6.0,1,6.0,1
878,min_diffuse,30,30,1,3,0.05,0.95,0.9192895773090952,25,5.0,1,5.0,1,5.0,1
879,min_diffuse,30,30,1,3,0.05,0.95,0.8177775854393537,7,3.0,1,3.0,1,3.0,1
880,min_diffuse,30,30,1,3,0.05,0.95,0.9271808789086846,10,4.0,1,4.0,1,4.0,1
881,min_diffuse,30,30,1,3,0.05,0.95,0.9068611783572678,25,5.0,0,5.0,0,4.0,1
882,min_diffuse,30,30,1,3,0.05,0.95,0.9296630159811864,13,5.0,1,5.0,1,5.0,1
883,min_diffuse,30,30,1,3,0.05,0.95,0.9227552526019958,18,4.0,1,4.0,1,4.0,1
884,min_diffuse,30,30,1,3,0.05,0.95,0.9485561144380964,13,4.0,1,4.0,1,4.0,1
885,min_diffuse,30,30,1,3,0.05,0.95,0.9139723826517708,12,5.0,1,5.0,1,5.0,1
886,min_diffuse,30,30,1,3,0.05,0.95,0.9459405511176098,26,6.0,1,6.0,1,6.0,1
887,min_diffuse,30,30,1,3,0.05,0.95,0.9206989568680508,28,7.0,0,7.0,0,6.0,1
888,min_diffuse,30,30,1,3,0.05,0.95,0.8939687647330731,5,3.0,1,3.0,1,3.0,1
889,min_diffuse,30,30,1,3,0.05,0.95,0.945731416137997,27,5.0,0,4.0,1,5.0,0
890,min_diffuse,30,30,1,3,0.05,0.95,0.9232468226423712,10,4.0,0,4.0,0,3.0,1
891,min_diffuse,30,30,1,3,0.05,0.95,0.8513906135529299,9,4.0,1,4.0,1,4.0,1
892,min_diffuse,30,30,1,3,0.05,0.95,0.916298692021828,28,5.0,1,6.0,0,5.0,1
893,min_diffuse,30,30,1,3,0.05,0.95,0.9408524138608146,30,5.0,1,5.0,1,5.0,1
894,min_diffuse,30,30,1,3,0.05,0.95,0.9464255392648426,55,7.0,1,7.0,1,7.0,1
895,min_diffuse,30,30,1,3,0.05,0.95,0.9233250846283816,17,4.0,1,4.0,1,4.0,1
896,min_diffuse,30,30,1,3,0.05,0.95,0.8686223632316,14,4.0,1,4.0,1,4.0,1
897,min_diffuse,30,30,1,3,0.05,0.95,0.8723884598862791,6,3.0,0,2.0,1,2.0,1
898,min_diffuse,30,30,1,3,0.05,0.95,0.9136278292306932,6,3.0,1,3.0,1,3.0,1
899,min_diffuse,30,30,1,3,0.05,0.95,0.9444404239679624,21,4.0,1,4.0,1,4.0,1
900,min_diffuse,30,30,1,3,0.05,0.95,0.9312079640873968,9,4.0,1,4.0,1,4.0,1
901,min_diffuse,30,30,1,3,0.05,0.95,0.8347952484379051,18,5.0,1,5.0,1,5.0,1
902,min_diffuse,30,30,1,3,0.05,0.95,0.915036655704156,8,3.0,1,3.0,1,3.0,1
903,min_diffuse,30,30,1,3,0.05,0.95,0.9466303447231932,32,5.0,0,4.0,1,5.0,0
904,min_diffuse,30,30,1,3,0.05,0.95,0.9211309034580356,22,4.0,1,4.0,1,4.0,1
905,min_diffuse,30,30,1,3,0.05,0.95,0.7705051603728039,13,3.0,1,3.0,1,3.0,1
906,min_diffuse,30,30,1,3,0.05,0.95,0.8997149070803794,26,5.0,0,4.0,1,4.0,1
907,min_diffuse,30,30,1,3,0.05,0.95,0.9331396665927406,27,5.0,1,5.0,1,5.0,1
908,min_diffuse,30,30,1,3,0.05,0.95,0.9484279878311022,66,6.0,1,6.0,1,6.0,1
909,min_diffuse,30,30,1,3,0.05,0.95,0.9085977680144957,32,5.0,0,4.0,1,4.0,1
910,min_diffuse,30,30,1,3,0.05,0.95,0.94235413434466,14,4.0,0,3.0,1,4.0,0
911,min_diffuse,30,30,1,3,0.05,0.95,0.9208456713410048,5,3.0,1,3.0,1,3.0,1
912,min_diffuse,30,30,1,3,0.05,0.95,0.9216059011728112,19,5.0,1,5.0,1,5.0,1
913,min_diffuse,30,30,1,3,0.05,0.95,0.936146902763451,7,3.0,1,3.0,1,3.0,1
914,min_diffuse,30,30,1,3,0.05,0.95,0.901984651564774,16,5.0,1,5.0,1,5.0,1
915,min_diffuse,30,30,1,3,0.05,0.95,0.9211340125344432,25,6.0,0,5.0,1,5.0,1
916,min_diffuse,30,30,1,3,0.05,0.95,0.8816769002500056,6,3.0,1,4.0,0,4.0,0
917,min_diffuse,30,30,1,3,0.05,0.95,0.8828078891973106,33,5.0,1,5.0,1,5.0,1
918,min_diffuse,30,30,1,3,0.05,0.95,0.9252220887595282,63,6.0,0,6.0,0,5.0,1
919,min_diffuse,30,30,1,3,0.05,0.95,0.9037466178496278,22,5.0,0,4.0,1,4.0,1
920,min_diffuse,30,30,1,3,0.05,0.95,0.8381381448450494,12,4.0,0,3.0,1,3.0,1
921,min_diffuse,30,30,1,3,0.05,0.95,0.9283636398698062,22,5.0,0,4.0,1,4.0,1
922,min_diffuse,30,30,1,3,0.05,0.95,0.9296232710653536,10,3.0,1,3.0,1,3.0,1
923,min_diffuse,30,30,1,3,0.05,0.95,0.9153375291269664,25,5.0,1,5.0,1,5.0,1
924,min_diffuse,30,30,1,3,0.05,0.95,0.9415891752834682,31,6.0,1,6.0,1,6.0,1
925,min_diffuse,30,30,1,3,0.05,0.95,0.9422352156677332,14,4.0,1,4.0,1,4.0,1
926,min_diffuse,30,30,1,3,0.05,0.95,0.9246376800707844,20,4.0,1,4.0,1,4.0,1
927,min_diffuse,30,30,1,3,0.05,0.95,0.9192577528180804,32,4.0,1,4.0,1,4.0,1
928,min_diffuse,30,30,1,3,0.05,0.95,0.902666910238433,14,4.0,1,4.0,1,4.0,1
929,min_diffuse,30,30,1,3,0.05,0.95,0.9170967436540564,18,4.0,1,4.0,1,4.0,1
930,min_diffuse,30,30,1,3,0.05,0.95,0.9373819957774427,19,5.0,0,5.0,0,4.0,1
931,min_diffuse,30,30,1,3,0.05,0.95,0.9202608620932315,13,4.0,0,3.0,1,4.0,0
932,min_diffuse,30,30,1,3,0.05,0.95,0.9438097881287376,17,4.0,1,4.0,1,5.0,0
933,min_diffuse,30,30,1,3,0.05,0.95,0.942540236550644,17,4.0,1,4.0,1,4.0,1
934,min_diffuse,30,30,1,3,0.05,0.95,0.9309622277532288,95,8.0,1,8.0,1,8.0,1
935,min_diffuse,30,30,1,3,0.05,0.95,0.9363293156837034,25,6.0,0,5.0,1,6.0,0
936,min_diffuse,30,30,1,3,0.05,0.95,0.926279297533758,18,4.0,1,4.0,1,4.0,1
937,min_diffuse,30,30,1,3,0.05,0.95,0.9382159540025982,37,4.0,1,5.0,0,5.0,0
938,min_diffuse,30,30,1,3,0.05,0.95,0.9478838981585552,28,5.0,0,4.0,1,4.0,1
939,min_diffuse,30,30,1,3,0.05,0.95,0.9474074510576664,12,4.0,1,4.0,1,4.0,1
940,min_diffuse,30,30,1,3,0.05,0.95,0.92716148183938,11,3.0,1,4.0,0,4.0,0
941,min_diffuse,30,30,1,3,0.05,0.95,0.9330888547104452,16,5.0,0,4.0,1,5.0,0
942,min_diffuse,30,30,1,3,0.05,0.95,0.9437206563550612,29,5.0,1,5.0,1,5.0,1
943,min_diffuse,30,30,1,3,0.05,0.95,0.8693836099326753,11,4.0,1,4.0,1,4.0,1
944,min_diffuse,30,30,1,3,0.05,0.95,0.9078722626619058,13,4.0,1,4.0,1,4.0,1
945,min_diffuse,30,30,1,3,0.05,0.95,0.9426539634705896,32,6.0,1,6.0,1,6.0,1
946,min_diffuse,30,30,1,3,0.05,0.95,0.9116745799139748,29,5.0,1,5.0,1,5.0,1
947,min_diffuse,30,30,1,3,0.05,0.95,0.9446612039349722,40,5.0,1,5.0,1,5.0,1
948,min_diffuse,30,30,1,3,0.05,0.95,0.9392033817690458,14,5.0,1,5.0,1,5.0,1
949,min_diffuse,30,30,1,3,0.05,0.95,0.8905603068263797,9,3.0,1,3.0,1,3.0,1
950,min_diffuse,30,30,1,3,0.05,0.95,0.943726710044758,20,5.0,1,5.0,1,5.0,1
951,min_diffuse,30,30,1,3,0.05,0.95,0.8722808173878294,32,5.0,0,5.0,0,4.0,1
952,min_diffuse,30,30,1,3,0.05,0.95,0.9256990374601256,26,4.0,1,4.0,1,4.0,1
953,min_diffuse,30,30,1,3,0.05,0.95,0.9070011259474194,12,4.0,0,3.0,1,3.0,1
954,min_diffuse,30,30,1,3,0.05,0.95,0.8870119372868903,8,4.0,0,3.0,1,4.0,0
955,min_diffuse,30,30,1,3,0.05,0.95,0.9307295969622752,30,5.0,1,5.0,1,5.0,1
956,min_diffuse,30,30,1,3,0.05,0.95,0.84066438878167,9,4.0,1,4.0,1,4.0,1
957,min_diffuse,30,30,1,3,0.05,0.95,0.931786404255279,12,4.0,0,3.0,1,3.0,1
958,min_diffuse,30,30,1,3,0.05,0.95,0.9088163578856636,13,3.0,1,3.0,1,3.0,1
959,min_diffuse,30,30,1,3,0.05,0.95,0.9270495550066796,9,4.0,1,4.0,1,4.0,1
960,min_diffuse,30,30,1,3,0.05,0.95,0.856500768440985,13,3.0,1,4.0,0,4.0,0
961,min_diffuse,30,30,1,3,0.05,0.95,0.9495250412569332,6,3.0,1,3.0,1,3.0,1
962,min_diffuse,30,30,1,3,0.05,0.95,0.9459509848622611,11,4.0,0,3.0,1,3.0,1
963,min_diffuse,30,30,1,3,0.05,0.95,0.9256368057631132,30,5.0,1,5.0,1,5.0,1
964,min_diffuse,30,30,1,3,0.05,0.95,0.8788771516077102,9,4.0,1,4.0,1,4.0,1
965,min_diffuse,30,30,1,3,0.05,0.95,0.9416827061968194,10,4.0,1,4.0,1,4.0,1
966,min_diffuse,30,30,1,3,0.05,0.95,0.9480501353956738,23,6.0,1,6.0,1,6.0,1
967,min_diffuse,30,30,1,3,0.05,0.95,0.9367797839862178,35,5.0,1,5.0,1,5.0,1
968,min_diffuse,30,30,1,3,0.05,0.95,0.9165114033847525,13,3.0,1,3.0,1,3.0,1
969,min_diffuse,30,30,1,3,0.05,0.95,0.8941493430776101,10,4.0,1,4.0,1,4.0,1
970,min_diffuse,30,30,1,3,0.05,0.95,0.902040282608077,34,4.0,1,4.0,1,4.0,1
971,min_diffuse,30,30,1,3,0.05,0.95,0.9443142357571176,31,5.0,1,5.0,1,5.0,1
972,min_diffuse,30,30,1,3,0.05,0.95,0.8608802004198262,9,3.0,1,4.0,0,4.0,0
973,min_diffuse,30,30,1,3,0.05,0.95,0.9326771526441976,32,5.0,1,5.0,1,5.0,1
974,min_diffuse,30,30,1,3,0.05,0.95,0.9449767895561522,52,6.0,1,6.0,1,6.0,1
975,min_diffuse,30,30,1,3,0.05,0.95,0.9358724961562292,69,7.0,0,6.0,1,6.0,1
976,min_diffuse,30,30,1,3,0.05,0.95,0.9402255150203064,40,8.0,1,8.0,1,8.0,1
977,min_diffuse,30,30,1,3,0.05,0.95,0.9387868933900176,16,4.0,1,4.0,1,4.0,1
978,min_diffuse,30,30,1,3,0.05,0.95,0.9401162770689804,28,6.0,1,6.0,1,6.0,1
979,min_diffuse,30,30,1,3,0.05,0.95,0.9090211656571008,10,3.0,1,3.0,1,3.0,1
980,min_diffuse,30,30,1,3,0.05,0.95,0.9465710787172018,17,6.0,0,5.0,1,6.0,0
981,min_diffuse,30,30,1,3,0.05,0.95,0.9123895093346436,14,4.0,0,3.0,1,3.0,1
982,min_diffuse,30,30,1,3,0.05,0.95,0.9442768721371108,17,5.0,0,4.0,1,4.0,1
983,min_diffuse,30,30,1,3,0.05,0.95,0.9288530837558966,20,6.0,1,6.0,1,6.0,1
984,min_diffuse,30,30,1,3,0.05,0.95,0.93971990630991,13,4.0,1,4.0,1,4.0,1
985,min_diffuse,30,30,1,3,0.05,0.95,0.9306701373351086,13,5.0,0,4.0,1,4.0,1
986,min_diffuse,30,30,1,3,0.05,0.95,0.8776920848926544,15,4.0,1,4.0,1,4.0,1
987,min_diffuse,30,30,1,3,0.05,0.95,0.9312089092760534,9,4.0,1,4.0,1,4.0,1
988,min_diffuse,30,30,1,3,0.05,0.95,0.9174319748116976,24,5.0,1,5.0,1,5.0,1
989,min_diffuse,30,30,1,3,0.05,0.95,0.9261743220523984,20,4.0,1,4.0,1,4.0,1
990,min_diffuse,30,30,1,3,0.05,0.95,0.9460626899958956,36,6.0,1,6.0,1,7.0,0
991,min_diffuse,30,30,1,3,0.05,0.95,0.940581529574004,27,4.0,1,4.0,1,4.0,1
992,min_diffuse,30,30,1,3,0.05,0.95,0.8877284006620401,19,5.0,1,5.0,1,5.0,1
993,min_diffuse,30,30,1,3,0.05,0.95,0.9258854214428708,34,4.0,1,4.0,1,4.0,1
994,min_diffuse,30,30,1,3,0.05,0.95,0.8949949242783921,8,3.0,1,3.0,1,4.0,0
995,min_diffuse,30,30,1,3,0.05,0.95,0.9113272843764736,14,5.0,1,5.0,1,5.0,1
996,min_diffuse,30,30,1,3,0.05,0.95,0.9394155207895422,19,4.0,1,4.0,1,4.0,1
997,min_diffuse,30,30,1,3,0.05,0.95,0.918523023839534,12,4.0,1,4.0,1,4.0,1
998,min_diffuse,30,30,1,3,0.05,0.95,0.9190408237664132,38,5.0,0,4.0,1,5.0,0
999,min_diffuse,30,30,1,3,0.05,0.95,0.9136301272589348,13,3.0,1,3.0,1,3.0,1
1000,min_diffuse,30,30,1,3,0.05,0.95,0.9002734857103291,24,5.0,1,5.0,1,5.0,1
1001,min_diffuse,30,30,1,3,0.05,0.95,0.8258543440978473,15,4.0,1,4.0,1,4.0,1
1002,min_diffuse,30,30,1,3,0.05,0.95,0.8845744507403259,18,4.0,1,4.0,1,4.0,1
1003,min_diffuse,30,30,1,3,0.05,0.95,0.9452758434964504,16,4.0,1,4.0,1,4.0,1
1004,min_diffuse,30,30,1,3,0.05,0.95,0.8996982896204122,16,5.0,0,4.0,1,5.0,0
1005,min_diffuse,30,30,1,3,0.05,0.95,0.9189292693526352,28,6.0,0,5.0,1,6.0,0
1006,min_diffuse,30,30,1,3,0.05,0.95,0.9249187335728124,15,4.0,1,4.0,1,4.0,1
1007,min_diffuse,30,30,1,3,0.05,0.95,0.947743716108276,10,4.0,1,4.0,1,4.0,1
1008,min_diffuse,30,30,1,3,0.05,0.95,0.9043765144094914,21,4.0,1,4.0,1,4.0,1
1009,min_diffuse,30,30,1,3,0.05,0.95,0.9353440640418144,79,9.0,1,9.0,1,9.0,1
1010,min_diffuse,30,30,1,3,0.05,0.95,0.9391062228884042,22,5.0,1,5.0,1,5.0,1
1011,min_diffuse,30,30,1,3,0.05,0.95,0.8700259650282438,14,3.0,1,3.0,1,3.0,1
1012,min_diffuse,30,30,1,3,0.05,0.95,0.9462457292294322,59,7.0,1,7.0,1,7.0,1
1013,min_diffuse,30,30,1,3,0.05,0.95,0.9455868909588744,10,4.0,0,4.0,0,3.0,1
1014,min_diffuse,30,30,1,3,0.05,0.95,0.9269408352677136,19,5.0,0,5.0,0,4.0,1
1015,min_diffuse,30,30,1,3,0.05,0.95,0.893018179475621,9,4.0,1,4.0,1,4.0,1
1016,min_diffuse,30,30,1,3,0.05,0.95,0.9104943387812118,11,4.0,1,4.0,1,4.0,1
1017,min_diffuse,30,30,1,3,0.05,0.95,0.9465001594687265,28,6.0,1,6.0,1,6.0,1
1018,min_diffuse,30,30,1,3,0.05,0.95,0.9357579794124908,16,4.0,1,4.0,1,4.0,1
1019,min_diffuse,30,30,1,3,0.05,0.95,0.8830324299958059,7,3.0,1,3.0,1,3.0,1
1020,min_diffuse,30,30,1,3,0.05,0.95,0.9411132206486312,51,5.0,1,5.0,1,5.0,1
1021,min_diffuse,30,30,1,3,0.05,0.95,0.9481206552678388,21,5.0,1,5.0,1,6.0,0
1022,min_diffuse,30,30,1,3,0.05,0.95,0.9497420559238912,17,5.0,1,5.0,1,5.0,1
1023,min_diffuse,30,30,1,3,0.05,0.95,0.9495913194923982,14,4.0,1,4.0,1,4.0,1
1024,min_diffuse,30,30,1,3,0.05,0.95,0.9288768216760408,21,5.0,1,5.0,1,5.0,1
1025,min_diffuse,30,30,1,3,0.05,0.95,0.9455655550386958,13,4.0,0,3.0,1,4.0,0
1026,min_diffuse,30,30,1,3,0.05,0.95,0.9355693105217314,20,4.0,1,4.0,1,4.0,1
1027,min_diffuse,30,30,1,3,0.05,0.95,0.9358004394133131,18,4.0,1,4.0,1,4.0,1
1028,min_diffuse,30,30,1,3,0.05,0.95,0.9359100883784456,31,5.0,1,5.0,1,5.0,1
1029,min_diffuse,30,30,1,3,0.05,0.95,0.9489461355626688,31,5.0,1,5.0,1,6.0,0
1030,min_diffuse,30,30,1,3,0.05,0.95,0.9219667014509774,17,4.0,1,4.0,1,4.0,1
1031,min_diffuse,30,30,1,3,0.05,0.95,0.9120055985298404,17,4.0,1,4.0,1,4.0,1
1032,min_diffuse,30,30,1,3,0.05,0.95,0.9466598879781593,8,3.0,1,3.0,1,4.0,0
1033,min_diffuse,30,30,1,3,0.05,0.95,0.9318539202812964,22,4.0,1,4.0,1,4.0,1
1034,min_diffuse,30,30,1,3,0.05,0.95,0.9451309025703604,12,4.0,1,4.0,1,4.0,1
1035,min_diffuse,30,30,1,3,0.05,0.95,0.9146510229208432,15,5.0,1,5.0,1,5.0,1
1036,min_diffuse,30,30,1,3,0.05,0.95,0.9229539308837634,11,3.0,1,3.0,1,3.0,1
1037,min_diffuse,30,30,1,3,0.05,0.95,0.9031619837133336,11,4.0,1,4.0,1,4.0,1
1038,min_diffuse,30,30,1,3,0.05,0.95,0.9240590804581088,14,4.0,1,4.0,1,4.0,1
1039,min_diffuse,30,30,1,3,0.05,0.95,0.9431335230244196,24,6.0,1,6.0,1,6.0,1
1040,min_diffuse,30,30,1,3,0.05,0.95,0.9467608646676368,25,6.0,1,6.0,1,6.0,1
1041,min_diffuse,30,30,1,3,0.05,0.95,0.9160340410379196,11,4.0,1,4.0,1,4.0,1
1042,min_diffuse,30,30,1,3,0.05,0.95,0.9490177885887472,57,5.0,1,5.0,1,5.0,1
1043,min_diffuse,30,30,1,3,0.05,0.95,0.942052588325305,8,4.0,1,4.0,1,4.0,1
1044,min_diffuse,30,30,1,3,0.05,0.95,0.9313728445849144,11,4.0,1,4.0,1,4.0,1
1045,min_diffuse,30,30,1,3,0.05,0.95,0.9373810988313898,14,3.0,1,3.0,1,4.0,0
1046,min_diffuse,30,30,1,3,0.05,0.95,0.93651741373863,89,11.0,1,11.0,1,11.0,1
1047,min_diffuse,30,30,1,3,0.05,0.95,0.9432739059681172,20,5.0,0,4.0,1,4.0,1
1048,min_diffuse,30,30,1,3,0.05,0.95,0.8990572570255628,25,4.0,0,4.0,0,3.0,1
1049,min_diffuse,30,30,1,3,0.05,0.95,0.8778901609336547,6,3.0,1,3.0,1,3.0,1
1050,min_diffuse,30,30,1,3,0.05,0.95,0.9475111090168972,28,4.0,1,4.0,1,4.0,1
1051,min_diffuse,30,30,1,3,0.05,0.95,0.9455220443348448,29,5.0,1,5.0,1,5.0,1
1052,min_diffuse,30,30,1,3,0.05,0.95,0.945228589451914,10,3.0,1,3.0,1,4.0,0
1053,min_diffuse,30,30,1,3,0.05,0.95,0.939110317574884,16,4.0,1,4.0,1,4.0,1
1054,min_diffuse,30,30,1,3,0.05,0.95,0.9339116450423482,24,5.0,1,5.0,1,5.0,1
1055,min_diffuse,30,30,1,3,0.05,0.95,0.9474821118939436,24,5.0,1,5.0,1,5.0,1
1056,min_diffuse,30,30,1,3,0.05,0.95,0.9256341029178752,31,5.0,0,5.0,0,4.0,1
1057,min_diffuse,30,30,1,3,0.05,0.95,0.948575975723038,12,4.0,1,4.0,1,4.0,1
1058,min_diffuse,30,30,1,3,0.05,0.95,0.9279713656589608,9,3.0,1,4.0,0,4.0,0
1059,min_diffuse,30,30,1,3,0.05,0.95,0.9254306571891056,10,3.0,1,3.0,1,3.0,1
1060,min_diffuse,30,30,1,3,0.05,0.95,0.916778884424049,35,4.0,1,4.0,1,4.0,1
1061,min_diffuse,30,30,1,3,0.05,0.95,0.943505337640392,21,5.0,1,5.0,1,5.0,1
1062,min_diffuse,30,30,1,3,0.05,0.95,0.947839828060895,31,6.0,1,6.0,1,6.0,1
1063,min_diffuse,30,30,1,3,0.05,0.95,0.9488709184894144,27,6.0,0,5.0,1,5.0,1
1064,min_diffuse,30,30,1,3,0.05,0.95,0.9273668486213889,37,6.0,0,6.0,0,5.0,1
1065,min_diffuse,30,30,1,3,0.05,0.95,0.8877595086695644,8,3.0,0,2.0,1,2.0,1
1066,min_diffuse,30,30,1,3,0.05,0.95,0.9288185028583494,15,4.0,1,4.0,1,4.0,1
1067,min_diffuse,30,30,1,3,0.05,0.95,0.9462599648426238,36,8.0,0,7.0,1,8.0,0
1068,min_diffuse,30,30,1,3,0.05,0.95,0.935578740581559,13,5.0,1,5.0,1,5.0,1
1069,min_diffuse,30,30,1,3,0.05,0.95,0.9450558999015112,10,4.0,1,4.0,1,4.0,1
1070,min_diffuse,30,30,1,3,0.05,0.95,0.9163007336608966,27,5.0,1,5.0,1,5.0,1
1071,min_diffuse,30,30,1,3,0.05,0.95,0.9022683006647272,14,4.0,1,4.0,1,4.0,1
1072,min_diffuse,30,30,1,3,0.05,0.95,0.941793595253878,6,3.0,1,3.0,1,3.0,1
1073,min_diffuse,30,30,1,3,0.05,0.95,0.9261945239790575,12,4.0,1,4.0,1,4.0,1
1074,min_diffuse,30,30,1,3,0.05,0.95,0.9132627204407464,11,4.0,1,4.0,1,4.0,1
1075,min_diffuse,30,30,1,3,0.05,0.95,0.9484307373858284,44,6.0,0,6.0,0,5.0,1
1076,min_diffuse,30,30,1,3,0.05,0.95,0.9223864332982304,18,4.0,1,4.0,1,4.0,1
1077,min_diffuse,30,30,1,3,0.05,0.95,0.855815445521088,10,3.0,1,3.0,1,4.0,0
1078,min_diffuse,30,30,1,3,0.05,0.95,0.8671233227179052,5,3.0,1,3.0,1,3.0,1
1079,min_diffuse,30,30,1,3,0.05,0.95,0.9310891559275464,18,5.0,1,5.0,1,5.0,1
1080,min_diffuse,30,30,1,3,0.05,0.95,0.868422829047459,35,4.0,1,4.0,1,4.0,1
1081,min_diffuse,30,30,1,3,0.05,0.95,0.9390570163796814,13,4.0,1,4.0,1,4.0,1
1082,min_diffuse,30,30,1,3,0.05,0.95,0.9364513831370463,26,5.0,1,5.0,1,5.0,1
1083,min_diffuse,30,30,1,3,0.05,0.95,0.943443742850632,20,5.0,1,5.0,1,5.0,1
1084,min_diffuse,30,30,1,3,0.05,0.95,0.9146547706779484,9,3.0,1,3.0,1,3.0,1
1085,min_diffuse,30,30,1,3,0.05,0.95,0.8544739077390117,26,4.0,1,4.0,1,4.0,1
1086,min_diffuse,30,30,1,3,0.05,0.95,0.9203859414849564,36,5.0,1,5.0,1,5.0,1
1087,min_diffuse,30,30,1,3,0.05,0.95,0.9394593313416596,12,4.0,1,4.0,1,4.0,1
1088,min_diffuse,30,30,1,3,0.05,0.95,0.9382060959976392,20,4.0,1,4.0,1,5.0,0
1089,min_diffuse,30,30,1,3,0.05,0.95,0.9408002766188585,71,7.0,1,7.0,1,7.0,1
1090,min_diffuse,30,30,1,3,0.05,0.95,0.8328865930647799,7,3.0,1,3.0,1,3.0,1
1091,min_diffuse,30,30,1,3,0.05,0.95,0.9315793946325236,37,7.0,1,7.0,1,7.0,1
1092,min_diffuse,30,30,1,3,0.05,0.95,0.8829850747984561,25,5.0,1,5.0,1,5.0,1
1093,min_diffuse,30,30,1,3,0.05,0.95,0.9435934034634827,53,5.0,0,5.0,0,4.0,1
1094,min_diffuse,30,30,1,3,0.05,0.95,0.9005116275972729,16,5.0,1,5.0,1,5.0,1
1095,min_diffuse,30,30,1,3,0.05,0.95,0.8791036819027618,5,3.0,1,3.0,1,3.0,1
1096,min_diffuse,30,30,1,3,0.05,0.95,0.9362001519388254,21,4.0,0,4.0,0,3.0,1
1097,min_diffuse,30,30,1,3,0.05,0.95,0.9290847831790896,28,5.0,1,5.0,1,5.0,1
1098,min_diffuse,30,30,1,3,0.05,0.95,0.9421846647796877,18,5.0,1,5.0,1,5.0,1
1099,min_diffuse,30,30,1,3,0.05,0.95,0.90104389276491,16,4.0,1,4.0,1,5.0,0
1100,min_diffuse,30,30,1,3,0.05,0.95,0.9181793841944804,8,3.0,1,3.0,1,3.0,1
1101,min_diffuse,30,30,1,3,0.05,0.95,0.9327354807285886,14,5.0,0,4.0,1,5.0,0
1102,min_diffuse,30,30,1,3,0.05,0.95,0.931795487675432,17,4.0,1,4.0,1,4.0,1
1103,min_diffuse,30,30,1,3,0.05,0.95,0.9377652463747602,38,5.0,1,5.0,1,5.0,1
1104,min_diffuse,30,30,1,3,0.05,0.95,0.9461640794358064,27,5.0,0,4.0,1,4.0,1
1105,min_diffuse,30,30,1,3,0.05,0.95,0.9159790548335246,25,4.0,1,4.0,1,4.0,1
1106,min_diffuse,30,30,1,3,0.05,0.95,0.9449092317553772,20,5.0,1,5.0,1,5.0,1
1107,min_diffuse,30,30,1,3,0.05,0.95,0.920749987536616,11,4.0,1,4.0,1,4.0,1
1108,min_diffuse,30,30,1,3,0.05,0.95,0.9385491621534764,21,5.0,1,5.0,1,5.0,1
1109,min_diffuse,30,30,1,3,0.05,0.95,0.917829091874033,23,5.0,0,5.0,0,4.0,1
1110,min_diffuse,30,30,1,3,0.05,0.95,0.8159821506336052,5,3.0,1,3.0,1,3.0,1
1111,min_diffuse,30,30,1,3,0.05,0.95,0.9234606024550298,43,5.0,1,5.0,1,5.0,1
1112,min_diffuse,30,30,1,3,0.05,0.95,0.8877791111125404,6,3.0,1,3.0,1,3.0,1
1113,min_diffuse,30,30,1,3,0.05,0.95,0.8506200014677358,10,3.0,1,3.0,1,4.0,0
1114,min_diffuse,30,30,1,3,0.05,0.95,0.9439619118697468,38,5.0,1,5.0,1,5.0,1
1115,min_diffuse,30,30,1,3,0.05,0.95,0.9487229073511856,20,6.0,1,6.0,1,6.0,1
1116,min_diffuse,30,30,1,3,0.05,0.95,0.9230835639497584,11,4.0,1,4.0,1,4.0,1
1117,min_diffuse,30,30,1,3,0.05,0.95,0.9476810110785884,66,8.0,1,8.0,1,8.0,1
1118,min_diffuse,30,30,1,3,0.05,0.95,0.9154856365587484,18,4.0,1,4.0,1,4.0,1
1119,min_diffuse,30,30,1,3,0.05,0.95,0.9455817707016112,74,6.0,1,6.0,1,7.0,0
1120,min_diffuse,30,30,1,3,0.05,0.95,0.9219173342089416,32,5.0,0,5.0,0,4.0,1
1121,min_diffuse,30,30,1,3,0.05,0.95,0.9111209271972746,24,6.0,1,6.0,1,6.0,1
1122,min_diffuse,30,30,1,3,0.05,0.95,0.9432562536703916,31,5.0,1,5.0,1,5.0,1
1123,min_diffuse,30,30,1,3,0.05,0.95,0.9013182642503006,23,5.0,1,5.0,1,5.0,1
1124,min_diffuse,30,30,1,3,0.05,0.95,0.9438395772382288,16,4.0,1,4.0,1,4.0,1
1125,min_diffuse,30,30,1,3,0.05,0.95,0.932739577718076,8,3.0,1,4.0,0,4.0,0
1126,min_diffuse,30,30,1,3,0.05,0.95,0.9328267894921278,17,5.0,1,5.0,1,5.0,1
1127,min_diffuse,30,30,1,3,0.05,0.95,0.9290312433502252,11,4.0,1,5.0,0,5.0,0
1128,min_diffuse,30,30,1,3,0.05,0.95,0.8907417075643379,18,4.0,1,4.0,1,4.0,1
1129,min_diffuse,30,30,1,3,0.05,0.95,0.9292141540393876,16,5.0,0,5.0,0,4.0,1
1130,min_diffuse,30,30,1,3,0.05,0.95,0.9183953835493768,58,6.0,0,5.0,1,5.0,1
1131,min_diffuse,30,30,1,3,0.05,0.95,0.920187954662688,15,4.0,1,4.0,1,4.0,1
1132,min_diffuse,30,30,1,3,0.05,0.95,0.9113913328777742,23,5.0,1,5.0,1,5.0,1
1133,min_diffuse,30,30,1,3,0.05,0.95,0.884385207730576,21,4.0,1,4.0,1,4.0,1
1134,min_diffuse,30,30,1,3,0.05,0.95,0.9086305339888672,10,4.0,1,4.0,1,4.0,1
1135,min_diffuse,30,30,1,3,0.05,0.95,0.9382345797670804,17,4.0,1,4.0,1,4.0,1
1136,min_diffuse,30,30,1,3,0.05,0.95,0.8973930679033961,10,4.0,1,4.0,1,4.0,1
1137,min_diffuse,30,30,1,3,0.05,0.95,0.8541295832353121,8,3.0,1,3.0,1,3.0,1
1138,min_diffuse,30,30,1,3,0.05,0.95,0.9231081385980452,18,4.0,1,4.0,1,4.0,1
1139,min_diffuse,30,30,1,3,0.05,0.95,0.9437724515648273,18,4.0,1,4.0,1,5.0,0
1140,min_diffuse,30,30,1,3,0.05,0.95,0.947259469625686,53,6.0,0,5.0,1,5.0,1
1141,min_diffuse,30,30,1,3,0.05,0.95,0.9449007643406072,31,6.0,1,6.0,1,6.0,1
1142,min_diffuse,30,30,1,3,0.05,0.95,0.898203375437687,13,4.0,0,3.0,1,3.0,1
1143,min_diffuse,30,30,1,3,0.05,0.95,0.949954041658736,14,4.0,1,4.0,1,4.0,1
1144,min_diffuse,30,30,1,3,0.05,0.95,0.8875187205582966,6,3.0,1,3.0,1,3.0,1
1145,min_diffuse,30,30,1,3,0.05,0.95,0.9343552397135364,47,5.0,0,4.0,1,4.0,1
1146,min_diffuse,30,30,1,3,0.05,0.95,0.925281186639771,14,4.0,1,4.0,1,4.0,1
1147,min_diffuse,30,30,1,3,0.05,0.95,0.9459546991459328,40,5.0,1,5.0,1,5.0,1
1148,min_diffuse,30,30,1,3,0.05,0.95,0.9162737264861328,6,3.0,1,3.0,1,3.0,1
1149,min_diffuse,30,30,1,3,0.05,0.95,0.9357670112569684,10,3.0,1,4.0,0,3.0,1
1150,min_diffuse,30,30,1,3,0.05,0.95,0.9376282225035668,37,7.0,1,7.0,1,7.0,1
1151,min_diffuse,30,30,1,3,0.05,0.95,0.8692484087434954,15,4.0,1,4.0,1,4.0,1
1152,min_diffuse,30,30,1,3,0.05,0.95,0.7853169695259549,28,5.0,1,5.0,1,5.0,1
1153,min_diffuse,30,30,1,3,0.05,0.95,0.9441867746800096,14,4.0,1,5.0,0,4.0,1
1154,min_diffuse,30,30,1,3,0.05,0.95,0.9393440913503984,25,5.0,0,5.0,0,4.0,1
1155,min_diffuse,30,30,1,3,0.05,0.95,0.9060715822834136,37,7.0,0,6.0,1,6.0,1
1156,min_diffuse,30,30,1,3,0.05,0.95,0.8642065305899336,21,5.0,1,5.0,1,5.0,1
1157,min_diffuse,30,30,1,3,0.05,0.95,0.9431852418747414,17,4.0,1,4.0,1,4.0,1
1158,min_diffuse,30,30,1,3,0.05,0.95,0.9130329591484616,9,3.0,1,3.0,1,3.0,1
1159,min_diffuse,30,30,1,3,0.05,0.95,0.8710637727237514,20,4.0,1,4.0,1,4.0,1
1160,min_diffuse,30,30,1,3,0.05,0.95,0.888515329295053,10,4.0,1,4.0,1,4.0,1
1161,min_diffuse,30,30,1,3,0.05,0.95,0.8763092474540728,4,2.0,1,2.0,1,2.0,1
1162,min_diffuse,30,30,1,3,0.05,0.95,0.9375729648979968,13,4.0,0,3.0,1,3.0,1
1163,min_diffuse,30,30,1,3,0.05,0.95,0.8883707457245459,9,3.0,1,3.0,1,3.0,1
1164,min_diffuse,30,30,1,3,0.05,0.95,0.9496732272820374,27,4.0,1,4.0,1,5.0,0
1165,min_diffuse,30,30,1,3,0.05,0.95,0.9264303930614476,12,5.0,1,5.0,1,6.0,0
1166,min_diffuse,30,30,1,3,0.05,0.95,0.931181750812912,17,5.0,1,5.0,1,5.0,1
1167,min_diffuse,30,30,1,3,0.05,0.95,0.9428632119186752,15,4.0,1,4.0,1,5.0,0
1168,min_diffuse,30,30,1,3,0.05,0.95,0.9414531370752348,11,4.0,1,5.0,0,4.0,1
1169,min_diffuse,30,30,1,3,0.05,0.95,0.9391846425616218,16,4.0,1,4.0,1,4.0,1
1170,min_diffuse,30,30,1,3,0.05,0.95,0.9360649577536276,15,4.0,1,5.0,0,5.0,0
1171,min_diffuse,30,30,1,3,0.05,0.95,0.8877283149655912,15,4.0,1,4.0,1,4.0,1
1172,min_diffuse,30,30,1,3,0.05,0.95,0.9352823491328728,9,3.0,1,4.0,0,4.0,0
1173,min_diffuse,30,30,1,3,0.05,0.95,0.9415700277690896,35,5.0,1,5.0,1,5.0,1
1174,min_diffuse,30,30,1,3,0.05,0.95,0.9337606236765816,12,4.0,1,4.0,1,4.0,1
1175,min_diffuse,30,30,1,3,0.05,0.95,0.862426239026565,15,4.0,1,4.0,1,4.0,1
1176,min_diffuse,30,30,1,3,0.05,0.95,0.9162813702108502,25,5.0,0,4.0,1,4.0,1
1177,min_diffuse,30,30,1,3,0.05,0.95,0.943289310236214,10,4.0,1,4.0,1,5.0,0
1178,min_diffuse,30,30,1,3,0.05,0.95,0.9157123713672892,20,3.0,1,3.0,1,3.0,1
1179,min_diffuse,30,30,1,3,0.05,0.95,0.9450792958085434,9,4.0,1,4.0,1,4.0,1
1180,min_diffuse,30,30,1,3,0.05,0.95,0.93813610533235,22,4.0,1,4.0,1,4.0,1
1181,min_diffuse,30,30,1,3,0.05,0.95,0.9376870996116052,12,4.0,0,3.0,1,4.0,0
1182,min_diffuse,30,30,1,3,0.05,0.95,0.9458320197518082,16,4.0,1,4.0,1,4.0,1
1183,min_diffuse,30,30,1,3,0.05,0.95,0.9195908437477296,17,4.0,1,4.0,1,4.0,1
1184,min_diffuse,30,30,1,3,0.05,0.95,0.9138952860564384,11,3.0,1,3.0,1,3.0,1
1185,min_diffuse,30,30,1,3,0.05,0.95,0.9347616429799094,22,5.0,1,5.0,1,5.0,1
1186,min_diffuse,30,30,1,3,0.05,0.95,0.9198968625866688,29,5.0,1,5.0,1,5.0,1
1187,min_diffuse,30,30,1,3,0.05,0.95,0.930759542004016,16,3.0,1,3.0,1,3.0,1
1188,min_diffuse,30,30,1,3,0.05,0.95,0.9225224449475335,14,5.0,1,5.0,1,5.0,1
1189,min_diffuse,30,30,1,3,0.05,0.95,0.9307627459024466,12,4.0,1,4.0,1,4.0,1
1190,min_diffuse,30,30,1,3,0.05,0.95,0.9307432823996912,19,4.0,1,4.0,1,4.0,1
1191,min_diffuse,30,30,1,3,0.05,0.95,0.940333828007632,17,4.0,1,4.0,1,4.0,1
1192,min_diffuse,30,30,1,3,0.05,0.95,0.9073516597141866,11,3.0,1,3.0,1,3.0,1
1193,min_diffuse,30,30,1,3,0.05,0.95,0.9102721860305508,12,4.0,1,4.0,1,4.0,1
1194,min_diffuse,30,30,1,3,0.05,0.95,0.9393173377765048,32,6.0,1,6.0,1,6.0,1
1195,min_diffuse,30,30,1,3,0.05,0.95,0.930099770029598,29,5.0,1,5.0,1,5.0,1
1196,min_diffuse,30,30,1,3,0.05,0.95,0.9225289539983028,27,5.0,1,5.0,1,5.0,1
1197,min_diffuse,30,30,1,3,0.05,0.95,0.9045612535465362,11,3.0,1,3.0,1,3.0,1
1198,min_diffuse,30,30,1,3,0.05,0.95,0.9067827029748704,30,5.0,0,5.0,0,4.0,1
1199,min_diffuse,30,30,1,3,0.05,0.95,0.9463093818886852,25,5.0,1,5.0,1,5.0,1
1200,min_diffuse,30,30,1,3,0.05,0.95,0.9485890853238031,24,4.0,1,4.0,1,4.0,1
1201,min_diffuse,30,30,1,3,0.05,0.95,0.9384579475453232,17,5.0,0,4.0,1,5.0,0
1202,min_diffuse,30,30,1,3,0.05,0.95,0.9446236034807204,85,10.0,0,9.0,1,10.0,0
1203,min_diffuse,30,30,1,3,0.05,0.95,0.9385766124492472,27,5.0,1,5.0,1,5.0,1
1204,min_diffuse,30,30,1,3,0.05,0.95,0.9012528607603316,10,3.0,1,3.0,1,3.0,1
1205,min_diffuse,30,30,1,3,0.05,0.95,0.9289411421947532,25,4.0,1,4.0,1,4.0,1
1206,min_diffuse,30,30,1,3,0.05,0.95,0.9195372151692868,8,3.0,1,3.0,1,3.0,1
1207,min_diffuse,30,30,1,3,0.05,0.95,0.923157643869906,25,4.0,1,4.0,1,4.0,1
1208,min_diffuse,30,30,1,3,0.05,0.95,0.9159108189739656,9,3.0,1,3.0,1,3.0,1
1209,min_diffuse,30,30,1,3,0.05,0.95,0.8958092631215585,19,5.0,1,5.0,1,5.0,1
1210,min_diffuse,30,30,1,3,0.05,0.95,0.9283181612170344,9,3.0,1,3.0,1,3.0,1
1211,min_diffuse,30,30,1,3,0.05,0.95,0.9064903938762534,36,5.0,0,5.0,0,4.0,1
1212,min_diffuse,30,30,1,3,0.05,0.95,0.933271321738024,20,4.0,1,4.0,1,4.0,1
1213,min_diffuse,30,30,1,3,0.05,0.95,0.9286007236025312,13,4.0,0,3.0,1,4.0,0
1214,min_diffuse,30,30,1,3,0.05,0.95,0.9492225151025196,19,4.0,1,4.0,1,4.0,1
1215,min_diffuse,30,30,1,3,0.05,0.95,0.8959527459739504,14,5.0,0,4.0,1,4.0,1
1216,min_diffuse,30,30,1,3,0.05,0.95,0.915737195434326,27,5.0,0,5.0,0,4.0,1
1217,min_diffuse,30,30,1,3,0.05,0.95,0.9322791036665328,19,4.0,1,4.0,1,4.0,1
1218,min_diffuse,30,30,1,3,0.05,0.95,0.948925728316064,39,6.0,1,6.0,1,6.0,1
1219,min_diffuse,30,30,1,3,0.05,0.95,0.9425066427478082,43,5.0,1,5.0,1,5.0,1
1220,min_diffuse,30,30,1,3,0.05,0.95,0.9249608912437612,25,5.0,0,4.0,1,4.0,1
1221,min_diffuse,30,30,1,3,0.05,0.95,0.8973152062210168,24,5.0,1,5.0,1,5.0,1
1222,min_diffuse,30,30,1,3,0.05,0.95,0.9409636500065504,26,4.0,1,4.0,1,5.0,0
1223,min_diffuse,30,30,1,3,0.05,0.95,0.9193504145490294,13,4.0,1,4.0,1,5.0,0
1224,min_diffuse,30,30,1,3,0.05,0.95,0.9260767430054164,25,6.0,1,6.0,1,6.0,1
1225,min_diffuse,30,30,1,3,0.05,0.95,0.925068714563006,26,6.0,1,6.0,1,6.0,1
1226,min_diffuse,30,30,1,3,0.05,0.95,0.9047747836162764,25,4.0,1,4.0,1,4.0,1
1227,min_diffuse,30,30,1,3,0.05,0.95,0.900721259835388,8,3.0,1,3.0,1,3.0,1
1228,min_diffuse,30,30,1,3,0.05,0.95,0.931115590875042,17,4.0,1,4.0,1,4.0,1
1229,min_diffuse,30,30,1,3,0.05,0.95,0.9494999455510844,14,3.0,1,4.0,0,4.0,0
1230,min_diffuse,30,30,1,3,0.05,0.95,0.8659669080196781,17,4.0,1,4.0,1,4.0,1
1231,min_diffuse,30,30,1,3,0.05,0.95,0.8821662867002419,17,4.0,1,4.0,1,4.0,1
1232,min_diffuse,30,30,1,3,0.05,0.95,0.9082124160838786,22,5.0,1,5.0,1,5.0,1
1233,min_diffuse,30,30,1,3,0.05,0.95,0.9349797147846596,41,6.0,0,5.0,1,5.0,1
1234,min_diffuse,30,30,1,3,0.05,0.95,0.9349187321990144,32,6.0,1,6.0,1,6.0,1
1235,min_diffuse,30,30,1,3,0.05,0.95,0.8872413667679178,35,5.0,1,5.0,1,5.0,1
1236,min_diffuse,30,30,1,3,0.05,0.95,0.9444682252741868,27,6.0,1,6.0,1,6.0,1
1237,min_diffuse,30,30,1,3,0.05,0.95,0.9480615253822484,19,5.0,1,5.0,1,5.0,1
1238,min_diffuse,30,30,1,3,0.05,0.95,0.9283985056242516,15,4.0,1,4.0,1,4.0,1
1239,min_diffuse,30,30,1,3,0.05,0.95,0.927922876390314,22,5.0,0,5.0,0,4.0,1
1240,min_diffuse,30,30,1,3,0.05,0.95,0.9069526810365536,18,4.0,1,4.0,1,4.0,1
1241,min_diffuse,30,30,1,3,0.05,0.95,0.9366498222855996,25,4.0,0,3.0,1,3.0,1
1242,min_diffuse,30,30,1,3,0.05,0.95,0.9246561001772426,43,5.0,1,5.0,1,5.0,1
1243,min_diffuse,30,30,1,3,0.05,0.95,0.9463171281903996,35,7.0,0,6.0,1,7.0,0
1244,min_diffuse,30,30,1,3,0.05,0.95,0.9481945157818932,30,6.0,1,6.0,1,6.0,1
1245,min_diffuse,30,30,1,3,0.05,0.95,0.9412753007211692,14,5.0,1,5.0,1,5.0,1
1246,min_diffuse,30,30,1,3,0.05,0.95,0.946061629734266,20,5.0,0,5.0,0,4.0,1
1247,min_diffuse,30,30,1,3,0.05,0.95,0.9212147916785955,14,4.0,1,4.0,1,4.0,1
1248,min_diffuse,30,30,1,3,0.05,0.95,0.9484687967556292,14,5.0,1,5.0,1,5.0,1
1249,min_diffuse,30,30,1,3,0.05,0.95,0.9298298548957464,18,4.0,1,4.0,1,4.0,1
1250,min_diffuse,30,30,1,3,0.05,0.95,0.9137369106897192,16,4.0,0,3.0,1,4.0,0
1251,min_diffuse,30,30,1,3,0.05,0.95,0.9031043920965643,17,4.0,1,4.0,1,4.0,1
1252,min_diffuse,30,30,1,3,0.05,0.95,0.947154635669237,25,5.0,0,4.0,1,5.0,0
1253,min_diffuse,30,30,1,3,0.05,0.95,0.9497348432984308,61,6.0,1,6.0,1,6.0,1
1254,min_diffuse,30,30,1,3,0.05,0.95,0.920445295081593,30,4.0,1,4.0,1,4.0,1
1255,min_diffuse,30,30,1,3,0.05,0.95,0.897210448831688,22,5.0,1,5.0,1,5.0,1
1256,min_diffuse,30,30,1,3,0.05,0.95,0.9389554953058548,7,3.0,1,3.0,1,3.0,1
1257,min_diffuse,30,30,1,3,0.05,0.95,0.8848680172602141,14,5.0,0,5.0,0,4.0,1
1258,min_diffuse,30,30,1,3,0.05,0.95,0.9149075720626882,35,4.0,1,4.0,1,4.0,1
1259,min_diffuse,30,30,1,3,0.05,0.95,0.9147346875087956,17,5.0,1,5.0,1,5.0,1
1260,min_diffuse,30,30,1,3,0.05,0.95,0.8587128979332863,12,4.0,1,4.0,1,4.0,1
1261,min_diffuse,30,30,1,3,0.05,0.95,0.9362891177199534,18,5.0,0,4.0,1,4.0,1
1262,min_diffuse,30,30,1,3,0.05,0.95,0.9079263446466904,9,3.0,1,3.0,1,3.0,1
1263,min_diffuse,30,30,1,3,0.05,0.95,0.9086375057443112,17,4.0,0,4.0,0,3.0,1
1264,min_diffuse,30,30,1,3,0.05,0.95,0.910405408519625,13,4.0,1,4.0,1,4.0,1
1265,min_diffuse,30,30,1,3,0.05,0.95,0.9270811983272412,26,4.0,1,4.0,1,4.0,1
1266,min_diffuse,30,30,1,3,0.05,0.95,0.8164494978999067,9,3.0,1,3.0,1,3.0,1
1267,min_diffuse,30,30,1,3,0.05,0.95,0.8765822950709586,17,4.0,1,5.0,0,5.0,0
1268,min_diffuse,30,30,1,3,0.05,0.95,0.923246378421181,17,5.0,1,5.0,1,5.0,1
1269,min_diffuse,30,30,1,3,0.05,0.95,0.9286211374448208,11,4.0,1,4.0,1,4.0,1
1270,min_diffuse,30,30,1,3,0.05,0.95,0.9461959502383746,12,5.0,1,5.0,1,5.0,1
1271,min_diffuse,30,30,1,3,0.05,0.95,0.9082592975134678,11,3.0,1,3.0,1,3.0,1
1272,min_diffuse,30,30,1,3,0.05,0.95,0.7966864006208151,9,3.0,1,3.0,1,3.0,1
1273,min_diffuse,30,30,1,3,0.05,0.95,0.9374373920195096,14,5.0,1,5.0,1,5.0,1
1274,min_diffuse,30,30,1,3,0.05,0.95,0.9387508856688616,15,4.0,0,3.0,1,3.0,1
1275,min_diffuse,30,30,1,3,0.05,0.95,0.9471126448016424,33,6.0,1,6.0,1,6.0,1
1276,min_diffuse,30,30,1,3,0.05,0.95,0.9376639273238756,21,4.0,1,4.0,1,4.0,1
1277,min_diffuse,30,30,1,3,0.05,0.95,0.8872230846143655,6,3.0,0,2.0,1,2.0,1
1278,min_diffuse,30,30,1,3,0.05,0.95,0.9245129378906316,20,5.0,0,5.0,0,4.0,1
1279,min_diffuse,30,30,1,3,0.05,0.95,0.9252209794400552,13,4.0,1,4.0,1,4.0,1
1280,min_diffuse,30,30,1,3,0.05,0.95,0.9112901176811908,15,4.0,1,4.0,1,5.0,0
1281,min_diffuse,30,30,1,3,0.05,0.95,0.912539522909942,13,4.0,1,4.0,1,5.0,0
1282,min_diffuse,30,30,1,3,0.05,0.95,0.8808432149595611,20,5.0,0,5.0,0,4.0,1
1283,min_diffuse,30,30,1,3,0.05,0.95,0.9336307567995454,9,4.0,1,4.0,1,4.0,1
1284,min_diffuse,30,30,1,3,0.05,0.95,0.8768444211609852,23,4.0,1,4.0,1,4.0,1
1285,min_diffuse,30,30,1,3,0.05,0.95,0.9304800936133588,28,5.0,0,5.0,0,4.0,1
1286,min_diffuse,30,30,1,3,0.05,0.95,0.923044299706189,20,5.0,0,4.0,1,4.0,1
1287,min_diffuse,30,30,1,3,0.05,0.95,0.948140294453514,9,4.0,1,4.0,1,4.0,1
1288,min_diffuse,30,30,1,3,0.05,0.95,0.8837699693130412,10,4.0,1,4.0,1,4.0,1
1289,min_diffuse,30,30,1,3,0.05,0.95,0.9335212690040832,7,3.0,1,3.0,1,3.0,1
1290,min_diffuse,30,30,1,3,0.05,0.95,0.9229106972791384,43,4.0,1,4.0,1,4.0,1
1291,min_diffuse,30,30,1,3,0.05,0.95,0.9483840466006797,30,5.0,1,5.0,1,5.0,1
1292,min_diffuse,30,30,1,3,0.05,0.95,0.9352610284297465,11,3.0,1,4.0,0,4.0,0
1293,min_diffuse,30,30,1,3,0.05,0.95,0.9469634274126704,41,5.0,1,5.0,1,5.0,1
1294,min_diffuse,30,30,1,3,0.05,0.95,0.893420576707763,24,4.0,0,4.0,0,3.0,1
1295,min_diffuse,30,30,1,3,0.05,0.95,0.9392474842922468,14,5.0,0,4.0,1,5.0,0
1296,min_diffuse,30,30,1,3,0.05,0.95,0.9446112116868102,37,6.0,1,6.0,1,6.0,1
1297,min_diffuse,30,30,1,3,0.05,0.95,0.949358625769016,52,6.0,1,6.0,1,6.0,1
1298,min_diffuse,30,30,1,3,0.05,0.95,0.937675528159539,18,4.0,1,4.0,1,4.0,1
1299,min_diffuse,30,30,1,3,0.05,0.95,0.9349273564386684,27,5.0,1,5.0,1,5.0,1
1300,min_diffuse,30,30,1,3,0.05,0.95,0.896843914946628,20,4.0,1,4.0,1,4.0,1
1301,min_diffuse,30,30,1,3,0.05,0.95,0.9439070484852524,7,3.0,1,3.0,1,3.0,1
1302,min_diffuse,30,30,1,3,0.05,0.95,0.9461686346992016,27,5.0,1,5.0,1,5.0,1
1303,min_diffuse,30,30,1,3,0.05,0.95,0.9309275732002776,8,3.0,1,3.0,1,4.0,0
1304,min_diffuse,30,30,1,3,0.05,0.95,0.9396782775554056,23,4.0,1,5.0,0,4.0,1
1305,min_diffuse,30,30,1,3,0.05,0.95,0.942910739985634,25,5.0,1,5.0,1,5.0,1
1306,min_diffuse,30,30,1,3,0.05,0.95,0.8437963299879437,10,4.0,1,4.0,1,4.0,1
1307,min_diffuse,30,30,1,3,0.05,0.95,0.9347016621615324,10,4.0,1,4.0,1,4.0,1
1308,min_diffuse,30,30,1,3,0.05,0.95,0.9368880215576276,16,4.0,1,4.0,1,4.0,1
1309,min_diffuse,30,30,1,3,0.05,0.95,0.8867331671315927,11,4.0,1,4.0,1,4.0,1
1310,min_diffuse,30,30,1,3,0.05,0.95,0.9381904125061016,6,3.0,1,3.0,1,3.0,1
1311,min_diffuse,30,30,1,3,0.05,0.95,0.9310771327142586,27,5.0,1,5.0,1,6.0,0
1312,min_diffuse,30,30,1,3,0.05,0.95,0.9460999209495788,25,5.0,1,5.0,1,5.0,1
1313,min_diffuse,30,30,1,3,0.05,0.95,0.9077947522163482,19,4.0,1,4.0,1,4.0,1
1314,min_diffuse,30,30,1,3,0.05,0.95,0.9372199913229,21,6.0,1,6.0,1,6.0,1
1315,min_diffuse,30,30,1,3,0.05,0.95,0.9479252111408604,28,6.0,1,7.0,0,6.0,1
1316,min_diffuse,30,30,1,3,0.05,0.95,0.9488805220358264,12,4.0,1,4.0,1,4.0,1
1317,min_diffuse,30,30,1,3,0.05,0.95,0.9497288657605923,19,5.0,1,5.0,1,5.0,1
1318,min_diffuse,30,30,1,3,0.05,0.95,0.9144235418894664,18,6.0,1,6.0,1,6.0,1
1319,min_diffuse,30,30,1,3,0.05,0.95,0.949431969452592,14,4.0,0,3.0,1,3.0,1
1320,min_diffuse,30,30,1,3,0.05,0.95,0.9366342243213104,22,6.0,0,6.0,0,5.0,1
1321,min_diffuse,30,30,1,3,0.05,0.95,0.9162614251406817,19,4.0,1,4.0,1,4.0,1
1322,min_diffuse,30,30,1,3,0.05,0.95,0.906251461708215,10,3.0,1,3.0,1,3.0,1
1323,min_diffuse,30,30,1,3,0.05,0.95,0.9418561961609226,13,4.0,1,4.0,1,4.0,1
1324,min_diffuse,30,30,1,3,0.05,0.95,0.9320377816547863,20,4.0,1,4.0,1,4.0,1
1325,min_diffuse,30,30,1,3,0.05,0.95,0.9356645959099424,21,4.0,0,4.0,0,3.0,1
1326,min_diffuse,30,30,1,3,0.05,0.95,0.9454746718979732,14,4.0,1,4.0,1,4.0,1
1327,min_diffuse,30,30,1,3,0.05,0.95,0.9391341801800256,33,5.0,1,5.0,1,5.0,1
1328,min_diffuse,30,30,1,3,0.05,0.95,0.9468017168104076,13,4.0,1,4.0,1,4.0,1
1329,min_diffuse,30,30,1,3,0.05,0.95,0.9386535977552538,6,3.0,1,3.0,1,3.0,1
1330,min_diffuse,30,30,1,3,0.05,0.95,0.8505578390438939,17,3.0,1,3.0,1,3.0,1
1331,min_diffuse,30,30,1,3,0.05,0.95,0.9050502103466692,13,5.0,0,5.0,0,4.0,1
1332,min_diffuse,30,30,1,3,0.05,0.95,0.9054440891950052,21,4.0,1,4.0,1,4.0,1
1333,min_diffuse,30,30,1,3,0.05,0.95,0.9268619581745924,22,6.0,0,5.0,1,5.0,1
1334,min_diffuse,30,30,1,3,0.05,0.95,0.9405589653413964,10,4.0,1,4.0,1,4.0,1
1335,min_diffuse,30,30,1,3,0.05,0.95,0.8899048686496253,4,2.0,1,2.0,1,2.0,1
1336,min_diffuse,30,30,1,3,0.05,0.95,0.9323534817094746,11,4.0,1,4.0,1,4.0,1
1337,min_diffuse,30,30,1,3,0.05,0.95,0.9293621534639244,58,6.0,0,5.0,1,5.0,1
1338,min_diffuse,30,30,1,3,0.05,0.95,0.9088713564307632,12,4.0,1,4.0,1,4.0,1
1339,min_diffuse,30,30,1,3,0.05,0.95,0.9491931728243366,23,6.0,0,6.0,0,5.0,1
1340,min_diffuse,30,30,1,3,0.05,0.95,0.92162250355918,15,4.0,1,4.0,1,4.0,1
1341,min_diffuse,30,30,1,3,0.05,0.95,0.921213311038346,10,4.0,1,4.0,1,4.0,1
1342,min_diffuse,30,30,1,3,0.05,0.95,0.9053229323716104,20,4.0,1,4.0,1,4.0,1
1343,min_diffuse,30,30,1,3,0.05,0.95,0.9264405211990708,17,5.0,0,4.0,1,4.0,1
1344,min_diffuse,30,30,1,3,0.05,0.95,0.9192804697625736,23,6.0,1,6.0,1,6.0,1
1345,min_diffuse,30,30,1,3,0.05,0.95,0.949155858230674,31,6.0,1,6.0,1,6.0,1
1346,min_diffuse,30,30,1,3,0.05,0.95,0.911947322206001,17,4.0,1,4.0,1,4.0,1
1347,min_diffuse,30,30,1,3,0.05,0.95,0.8915231268070066,11,3.0,1,3.0,1,3.0,1
1348,min_diffuse,30,30,1,3,0.05,0.95,0.9494677145730382,26,5.0,1,5.0,1,5.0,1
1349,min_diffuse,30,30,1,3,0.05,0.95,0.947235978360023,30,3.0,1,3.0,1,3.0,1
1350,min_diffuse,30,30,1,3,0.05,0.95,0.9383532243653306,12,3.0,1,3.0,1,3.0,1
1351,min_diffuse,30,30,1,3,0.05,0.95,0.9030358179722016,12,3.0,1,3.0,1,3.0,1
1352,min_diffuse,30,30,1,3,0.05,0.95,0.9257258966115044,15,4.0,1,4.0,1,4.0,1
1353,min_diffuse,30,30,1,3,0.05,0.95,0.8357218773970169,10,3.0,1,3.0,1,3.0,1
1354,min_diffuse,30,30,1,3,0.05,0.95,0.9351010920304454,12,4.0,1,4.0,1,4.0,1
1355,min_diffuse,30,30,1,3,0.05,0.95,0.8778455656171725,12,4.0,1,4.0,1,4.0,1
1356,min_diffuse,30,30,1,3,0.05,0.95,0.9218554187180612,28,5.0,1,5.0,1,5.0,1
1357,min_diffuse,30,30,1,3,0.05,0.95,0.9453433551326595,44,5.0,1,5.0,1,5.0,1
1358,min_diffuse,30,30,1,3,0.05,0.95,0.9306359311925044,28,4.0,1,4.0,1,4.0,1
1359,min_diffuse,30,30,1,3,0.05,0.95,0.9499023633215724,40,6.0,1,6.0,1,6.0,1
1360,min_diffuse,30,30,1,3,0.05,0.95,0.949487352152116,18,5.0,1,5.0,1,5.0,1
1361,min_diffuse,30,30,1,3,0.05,0.95,0.9253408273343504,14,3.0,1,4.0,0,4.0,0
1362,min_diffuse,30,30,1,3,0.05,0.95,0.9216861923047014,7,3.0,1,3.0,1,3.0,1
1363,min_diffuse,30,30,1,3,0.05,0.95,0.9369918888915116,22,4.0,1,4.0,1,4.0,1
1364,min_diffuse,30,30,1,3,0.05,0.95,0.9282602707119793,33,6.0,1,6.0,1,6.0,1
1365,min_diffuse,30,30,1,3,0.05,0.95,0.9395873285918586,42,7.0,0,7.0,0,6.0,1
1366,min_diffuse,30,30,1,3,0.05,0.95,0.9379712452455156,16,4.0,1,4.0,1,4.0,1
1367,min_diffuse,30,30,1,3,0.05,0.95,0.9006571135030353,18,4.0,1,4.0,1,5.0,0
1368,min_diffuse,30,30,1,3,0.05,0.95,0.933143119334752,7,3.0,1,4.0,0,4.0,0
1369,min_diffuse,30,30,1,3,0.05,0.95,0.9252914116271156,9,4.0,1,4.0,1,4.0,1
1370,min_diffuse,30,30,1,3,0.05,0.95,0.9452791434083344,31,5.0,1,5.0,1,5.0,1
1371,min_diffuse,30,30,1,3,0.05,0.95,0.9469181088914008,55,8.0,1,8.0,1,8.0,1
1372,min_diffuse,30,30,1,3,0.05,0.95,0.886617365190568,5,3.0,1,3.0,1,3.0,1
1373,min_diffuse,30,30,1,3,0.05,0.95,0.9002965005006932,18,4.0,0,4.0,0,3.0,1
1374,min_diffuse,30,30,1,3,0.05,0.95,0.9341432797444372,89,7.0,1,7.0,1,7.0,1
1375,min_diffuse,30,30,1,3,0.05,0.95,0.9223269553760818,43,6.0,1,6.0,1,6.0,1
1376,min_diffuse,30,30,1,3,0.05,0.95,0.9469031263270922,60,6.0,1,6.0,1,6.0,1
1377,min_diffuse,30,30,1,3,0.05,0.95,0.9429103090700648,15,4.0,1,4.0,1,4.0,1
1378,min_diffuse,30,30,1,3,0.05,0.95,0.8449884902810042,9,3.0,1,3.0,1,3.0,1
1379,min_diffuse,30,30,1,3,0.05,0.95,0.9252728769263592,9,4.0,1,4.0,1,4.0,1
1380,min_diffuse,30,30,1,3,0.05,0.95,0.9293526946478218,20,4.0,1,4.0,1,4.0,1
1381,min_diffuse,30,30,1,3,0.05,0.95,0.9432445281853162,17,4.0,1,4.0,1,4.0,1
1382,min_diffuse,30,30,1,3,0.05,0.95,0.8510447646020537,8,3.0,1,3.0,1,3.0,1
1383,min_diffuse,30,30,1,3,0.05,0.95,0.9167918961206868,33,5.0,0,5.0,0,4.0,1
1384,min_diffuse,30,30,1,3,0.05,0.95,0.9129881094011868,15,5.0,1,5.0,1,5.0,1
1385,min_diffuse,30,30,1,3,0.05,0.95,0.9291990350213214,47,6.0,0,6.0,0,5.0,1
1386,min_diffuse,30,30,1,3,0.05,0.95,0.9485391172659142,21,4.0,1,4.0,1,4.0,1
1387,min_diffuse,30,30,1,3,0.05,0.95,0.910244106622175,11,3.0,1,3.0,1,3.0,1
1388,min_diffuse,30,30,1,3,0.05,0.95,0.9146259657579352,17,5.0,1,5.0,1,5.0,1
1389,min_diffuse,30,30,1,3,0.05,0.95,0.9489695674549182,75,7.0,1,7.0,1,7.0,1
1390,min_diffuse,30,30,1,3,0.05,0.95,0.9006505900859694,39,5.0,0,4.0,1,5.0,0
1391,min_diffuse,30,30,1,3,0.05,0.95,0.94178920040001,75,13.0,1,13.0,1,13.0,1
1392,min_diffuse,30,30,1,3,0.05,0.95,0.944584512689867,54,6.0,0,6.0,0,5.0,1
1393,min_diffuse,30,30,1,3,0.05,0.95,0.9225711403706124,5,3.0,1,3.0,1,3.0,1
1394,min_diffuse,30,30,1,3,0.05,0.95,0.9451524565366,14,4.0,1,4.0,1,4.0,1
1395,min_diffuse,30,30,1,3,0.05,0.95,0.9374363632104414,13,4.0,1,4.0,1,4.0,1
1396,min_diffuse,30,30,1,3,0.05,0.95,0.9200708510784888,10,4.0,0,3.0,1,4.0,0
1397,min_diffuse,30,30,1,3,0.05,0.95,0.9381859155317992,15,4.0,1,4.0,1,4.0,1
1398,min_diffuse,30,30,1,3,0.05,0.95,0.9421111271670504,27,5.0,1,5.0,1,5.0,1
1399,min_diffuse,30,30,1,3,0.05,0.95,0.9376910061948408,28,4.0,1,4.0,1,4.0,1
1400,min_diffuse,30,30,1,3,0.05,0.95,0.9401110137819269,42,5.0,1,5.0,1,5.0,1
1401,min_diffuse,30,30,1,3,0.05,0.95,0.9388948961315292,27,6.0,1,6.0,1,6.0,1
1402,min_diffuse,30,30,1,3,0.05,0.95,0.906204585431022,23,4.0,1,4.0,1,4.0,1
1403,min_diffuse,30,30,1,3,0.05,0.95,0.8570167340979014,7,3.0,1,3.0,1,3.0,1
1404,min_diffuse,30,30,1,3,0.05,0.95,0.9279314682194408,11,4.0,1,4.0,1,4.0,1
1405,min_diffuse,30,30,1,3,0.05,0.95,0.93236478242769,85,8.0,1,8.0,1,8.0,1
1406,min_diffuse,30,30,1,3,0.05,0.95,0.9355675432635084,58,8.0,0,7.0,1,7.0,1
1407,min_diffuse,30,30,1,3,0.05,0.95,0.9404173551197692,22,4.0,0,3.0,1,3.0,1
1408,min_diffuse,30,30,1,3,0.05,0.95,0.9301414855216792,32,5.0,1,5.0,1,5.0,1
1409,min_diffuse,30,30,1,3,0.05,0.95,0.9144004315913786,14,3.0,1,3.0,1,3.0,1
1410,min_diffuse,30,30,1,3,0.05,0.95,0.9258897071875888,24,5.0,0,4.0,1,4.0,1
1411,min_diffuse,30,30,1,3,0.05,0.95,0.9470071420186738,73,6.0,1,6.0,1,7.0,0
1412,min_diffuse,30,30,1,3,0.05,0.95,0.9463994356550768,30,6.0,0,5.0,1,5.0,1
1413,min_diffuse,30,30,1,3,0.05,0.95,0.9124477432330476,22,5.0,0,5.0,0,4.0,1
1414,min_diffuse,30,30,1,3,0.05,0.95,0.944626991761519,52,5.0,1,5.0,1,5.0,1
1415,min_diffuse,30,30,1,3,0.05,0.95,0.948180752211862,7,3.0,1,3.0,1,3.0,1
1416,min_diffuse,30,30,1,3,0.05,0.95,0.890963739238821,7,3.0,1,3.0,1,3.0,1
1417,min_diffuse,30,30,1,3,0.05,0.95,0.9386503036465172,17,5.0,1,5.0,1,5.0,1
1418,min_diffuse,30,30,1,3,0.05,0.95,0.911733365479276,20,5.0,1,5.0,1,5.0,1
1419,min_diffuse,30,30,1,3,0.05,0.95,0.8891659676975496,8,4.0,1,4.0,1,4.0,1
1420,min_diffuse,30,30,1,3,0.05,0.95,0.8314351540369667,9,3.0,1,3.0,1,3.0,1
1421,min_diffuse,30,30,1,3,0.05,0.95,0.9214243455818318,46,6.0,1,6.0,1,6.0,1
1422,min_diffuse,30,30,1,3,0.05,0.95,0.938197552838579,30,5.0,0,5.0,0,4.0,1
1423,min_diffuse,30,30,1,3,0.05,0.95,0.9341824286086852,6,3.0,1,4.0,0,4.0,0
1424,min_diffuse,30,30,1,3,0.05,0.95,0.8746970186288269,10,3.0,1,3.0,1,3.0,1
1425,min_diffuse,30,30,1,3,0.05,0.95,0.9352918675058136,16,4.0,1,4.0,1,4.0,1
1426,min_diffuse,30,30,1,3,0.05,0.95,0.9451355599021716,31,4.0,1,4.0,1,4.0,1
1427,min_diffuse,30,30,1,3,0.05,0.95,0.911889914165441,10,3.0,1,4.0,0,4.0,0
1428,min_diffuse,30,30,1,3,0.05,0.95,0.9071421481599704,17,4.0,1,4.0,1,5.0,0
1429,min_diffuse,30,30,1,3,0.05,0.95,0.9166905490992352,7,3.0,1,3.0,1,3.0,1
1430,min_diffuse,30,30,1,3,0.05,0.95,0.8869085608638124,25,5.0,0,4.0,1,4.0,1
1431,min_diffuse,30,30,1,3,0.05,0.95,0.9462095122481616,17,4.0,1,4.0,1,4.0,1
1432,min_diffuse,30,30,1,3,0.05,0.95,0.948092439697697,98,8.0,1,8.0,1,8.0,1
1433,min_diffuse,30,30,1,3,0.05,0.95,0.9363967987329976,7,3.0,1,4.0,0,4.0,0
1434,min_diffuse,30,30,1,3,0.05,0.95,0.9199447054580326,45,6.0,1,6.0,1,6.0,1
1435,min_diffuse,30,30,1,3,0.05,0.95,0.94454348808995,20,6.0,1,6.0,1,6.0,1
1436,min_diffuse,30,30,1,3,0.05,0.95,0.9277099058587672,6,3.0,1,3.0,1,3.0,1
1437,min_diffuse,30,30,1,3,0.05,0.95,0.9195310173326844,19,4.0,1,4.0,1,4.0,1
1438,min_diffuse,30,30,1,3,0.05,0.95,0.8799281517104496,18,4.0,1,4.0,1,5.0,0
1439,min_diffuse,30,30,1,3,0.05,0.95,0.9159652762690998,16,4.0,1,4.0,1,4.0,1
1440,min_diffuse,30,30,1,3,0.05,0.95,0.8656779205699483,14,3.0,1,3.0,1,3.0,1
1441,min_diffuse,30,30,1,3,0.05,0.95,0.9280736090210738,23,6.0,0,6.0,0,5.0,1
1442,min_diffuse,30,30,1,3,0.05,0.95,0.9176503765291872,39,5.0,1,5.0,1,5.0,1
1443,min_diffuse,30,30,1,3,0.05,0.95,0.8409101925257719,9,3.0,1,3.0,1,3.0,1
1444,min_diffuse,30,30,1,3,0.05,0.95,0.9260063843052088,21,5.0,1,5.0,1,5.0,1
1445,min_diffuse,30,30,1,3,0.05,0.95,0.9328572434426462,23,5.0,1,5.0,1,5.0,1
1446,min_diffuse,30,30,1,3,0.05,0.95,0.9404024639763072,63,6.0,1,6.0,1,6.0,1
1447,min_diffuse,30,30,1,3,0.05,0.95,0.9482161776067828,14,5.0,0,4.0,1,5.0,0
1448,min_diffuse,30,30,1,3,0.05,0.95,0.9301458077824896,35,5.0,0,5.0,0,4.0,1
1449,min_diffuse,30,30,1,3,0.05,0.95,0.9482049670525828,12,4.0,1,4.0,1,4.0,1
1450,min_diffuse,30,30,1,3,0.05,0.95,0.9425444974591672,21,4.0,1,4.0,1,5.0,0
1451,min_diffuse,30,30,1,3,0.05,0.95,0.9386738291427974,30,6.0,1,6.0,1,6.0,1
1452,min_diffuse,30,30,1,3,0.05,0.95,0.9253704154130332,12,4.0,1,4.0,1,4.0,1
1453,min_diffuse,30,30,1,3,0.05,0.95,0.9344012545312762,41,5.0,1,5.0,1,5.0,1
1454,min_diffuse,30,30,1,3,0.05,0.95,0.8711067476045797,7,3.0,1,4.0,0,4.0,0
1455,min_diffuse,30,30,1,3,0.05,0.95,0.9083423320877564,16,5.0,0,5.0,0,4.0,1
1456,min_diffuse,30,30,1,3,0.05,0.95,0.9484130468781256,27,6.0,0,5.0,1,6.0,0
1457,min_diffuse,30,30,1,3,0.05,0.95,0.9474349265599344,27,6.0,1,6.0,1,6.0,1
1458,min_diffuse,30,30,1,3,0.05,0.95,0.9358477437307136,14,4.0,1,4.0,1,5.0,0
1459,min_diffuse,30,30,1,3,0.05,0.95,0.8883779977404332,12,4.0,1,4.0,1,4.0,1
1460,min_diffuse,30,30,1,3,0.05,0.95,0.9330159682767238,15,4.0,1,4.0,1,4.0,1
1461,min_diffuse,30,30,1,3,0.05,0.95,0.8803528004916055,18,4.0,1,4.0,1,4.0,1
1462,min_diffuse,30,30,1,3,0.05,0.95,0.7808467416746506,15,4.0,1,4.0,1,4.0,1
1463,min_diffuse,30,30,1,3,0.05,0.95,0.9338599241228552,15,4.0,1,4.0,1,4.0,1
1464,min_diffuse,30,30,1,3,0.05,0.95,0.9167762927914218,16,4.0,0,4.0,0,3.0,1
1465,min_diffuse,30,30,1,3,0.05,0.95,0.9442766378572952,24,6.0,1,6.0,1,6.0,1
1466,min_diffuse,30,30,1,3,0.05,0.95,0.9398985242036682,24,5.0,1,5.0,1,5.0,1
1467,min_diffuse,30,30,1,3,0.05,0.95,0.9315911758066614,13,4.0,0,4.0,0,3.0,1
1468,min_diffuse,30,30,1,3,0.05,0.95,0.9461858096921824,17,5.0,1,5.0,1,5.0,1
1469,min_diffuse,30,30,1,3,0.05,0.95,0.9244375437667852,9,3.0,1,3.0,1,3.0,1
1470,min_diffuse,30,30,1,3,0.05,0.95,0.9132463416102836,44,5.0,0,5.0,0,4.0,1
1471,min_diffuse,30,30,1,3,0.05,0.95,0.9096966295754229,15,4.0,1,4.0,1,5.0,0
1472,min_diffuse,30,30,1,3,0.05,0.95,0.9382758217333308,7,3.0,1,3.0,1,3.0,1
1473,min_diffuse,30,30,1,3,0.05,0.95,0.9064838608362364,9,4.0,1,4.0,1,4.0,1
1474,min_diffuse,30,30,1,3,0.05,0.95,0.939885109756843,13,4.0,1,5.0,0,5.0,0
1475,min_diffuse,30,30,1,3,0.05,0.95,0.9128106015626472,39,6.0,1,6.0,1,6.0,1
1476,min_diffuse,30,30,1,3,0.05,0.95,0.9271526940311438,41,4.0,1,4.0,1,4.0,1
1477,min_diffuse,30,30,1,3,0.05,0.95,0.9466373184956448,48,6.0,1,6.0,1,6.0,1
1478,min_diffuse,30,30,1,3,0.05,0.95,0.9469311718338494,59,6.0,1,6.0,1,6.0,1
1479,min_diffuse,30,30,1,3,0.05,0.95,0.9205713173404956,25,4.0,1,4.0,1,4.0,1
1480,min_diffuse,30,30,1,3,0.05,0.95,0.9289261575210566,7,3.0,1,3.0,1,3.0,1
1481,min_diffuse,30,30,1,3,0.05,0.95,0.8989173809206122,18,4.0,1,4.0,1,4.0,1
1482,min_diffuse,30,30,1,3,0.05,0.95,0.9487388384760912,59,6.0,0,5.0,1,5.0,1
1483,min_diffuse,30,30,1,3,0.05,0.95,0.9145452697163258,14,4.0,1,4.0,1,4.0,1
1484,min_diffuse,30,30,1,3,0.05,0.95,0.8812826502511897,8,3.0,1,3.0,1,3.0,1
1485,min_diffuse,30,30,1,3,0.05,0.95,0.9368999929697402,31,5.0,0,5.0,0,4.0,1
1486,min_diffuse,30,30,1,3,0.05,0.95,0.8017154524001682,11,4.0,1,4.0,1,4.0,1
1487,min_diffuse,30,30,1,3,0.05,0.95,0.938640759966908,25,5.0,1,5.0,1,6.0,0
1488,min_diffuse,30,30,1,3,0.05,0.95,0.8995076649140635,20,4.0,1,4.0,1,4.0,1
1489,min_diffuse,30,30,1,3,0.05,0.95,0.9130072981532436,15,4.0,1,4.0,1,4.0,1
1490,min_diffuse,30,30,1,3,0.05,0.95,0.9366446648839336,20,5.0,0,4.0,1,5.0,0
1491,min_diffuse,30,30,1,3,0.05,0.95,0.9405930377324132,45,6.0,1,6.0,1,6.0,1
1492,min_diffuse,30,30,1,3,0.05,0.95,0.9427024457446268,22,5.0,1,5.0,1,5.0,1
1493,min_diffuse,30,30,1,3,0.05,0.95,0.8647611329415099,10,4.0,1,4.0,1,4.0,1
1494,min_diffuse,30,30,1,3,0.05,0.95,0.9284167383231592,30,6.0,0,6.0,0,5.0,1
1495,min_diffuse,30,30,1,3,0.05,0.95,0.9441151080790252,13,4.0,1,4.0,1,4.0,1
1496,min_diffuse,30,30,1,3,0.05,0.95,0.8938562253004683,8,3.0,1,3.0,1,3.0,1
1497,min_diffuse,30,30,1,3,0.05,0.95,0.9301056370219964,24,6.0,0,6.0,0,5.0,1
1498,min_diffuse,30,30,1,3,0.05,0.95,0.9368992814804558,12,4.0,1,4.0,1,4.0,1
1499,min_diffuse,30,30,1,3,0.05,0.95,0.924798067126164,22,4.0,1,4.0,1,4.0,1
1500,min_diffuse,30,30,1,3,0.05,0.95,0.9430834534280396,31,4.0,1,4.0,1,4.0,1
1501,min_diffuse,30,30,1,3,0.05,0.95,0.9302683114943058,26,5.0,1,5.0,1,5.0,1
1502,min_diffuse,30,30,1,3,0.05,0.95,0.8456060861634388,8,4.0,1,4.0,1,4.0,1
1503,min_diffuse,30,30,1,3,0.05,0.95,0.9453327684060115,22,5.0,1,5.0,1,5.0,1
1504,min_diffuse,30,30,1,3,0.05,0.95,0.9239559796225204,38,4.0,1,4.0,1,4.0,1
1505,min_diffuse,30,30,1,3,0.05,0.95,0.9383462961421156,26,5.0,1,5.0,1,5.0,1
1506,min_diffuse,30,30,1,3,0.05,0.95,0.9169631264618716,15,4.0,1,4.0,1,4.0,1
1507,min_diffuse,30,30,1,3,0.05,0.95,0.9307173384743416,16,4.0,1,4.0,1,4.0,1
1508,min_diffuse,30,30,1,3,0.05,0.95,0.9115746842085544,11,4.0,1,4.0,1,4.0,1
1509,min_diffuse,30,30,1,3,0.05,0.95,0.9420868182002946,20,5.0,1,5.0,1,5.0,1
1510,min_diffuse,30,30,1,3,0.05,0.95,0.8705233248481036,16,5.0,1,5.0,1,5.0,1
1511,min_diffuse,30,30,1,3,0.05,0.95,0.9240794626174534,34,5.0,1,5.0,1,5.0,1
1512,min_diffuse,30,30,1,3,0.05,0.95,0.9217865315365908,34,6.0,1,6.0,1,7.0,0
1513,min_diffuse,30,30,1,3,0.05,0.95,0.921884258219834,10,4.0,1,4.0,1,4.0,1
1514,min_diffuse,30,30,1,3,0.05,0.95,0.9310576545119388,8,4.0,1,4.0,1,4.0,1
1515,min_diffuse,30,30,1,3,0.05,0.95,0.9056459246896555,7,3.0,1,3.0,1,3.0,1
1516,min_diffuse,30,30,1,3,0.05,0.95,0.9457800731459872,18,3.0,1,3.0,1,3.0,1
1517,min_diffuse,30,30,1,3,0.05,0.95,0.916116968275028,20,4.0,0,4.0,0,3.0,1
1518,min_diffuse,30,30,1,3,0.05,0.95,0.938890153118034,22,5.0,1,5.0,1,5.0,1
1519,min_diffuse,30,30,1,3,0.05,0.95,0.9315654592475212,26,4.0,1,5.0,0,4.0,1
1520,min_diffuse,30,30,1,3,0.05,0.95,0.9380992803394294,32,5.0,0,5.0,0,4.0,1
1521,min_diffuse,30,30,1,3,0.05,0.95,0.932919086406184,5,3.0,1,4.0,0,4.0,0
1522,min_diffuse,30,30,1,3,0.05,0.95,0.944579944873057,29,5.0,1,5.0,1,5.0,1
1523,min_diffuse,30,30,1,3,0.05,0.95,0.9485740548046432,30,5.0,1,5.0,1,5.0,1
1524,min_diffuse,30,30,1,3,0.05,0.95,0.8766490359383837,6,3.0,1,3.0,1,3.0,1
1525,min_diffuse,30,30,1,3,0.05,0.95,0.9352977739432268,13,4.0,0,3.0,1,4.0,0
1526,min_diffuse,30,30,1,3,0.05,0.95,0.9037422029533868,24,5.0,0,4.0,1,4.0,1
1527,min_diffuse,30,30,1,3,0.05,0.95,0.9447471852829912,34,6.0,0,5.0,1,5.0,1
1528,min_diffuse,30,30,1,3,0.05,0.95,0.8681261438042145,6,3.0,1,3.0,1,3.0,1
1529,min_diffuse,30,30,1,3,0.05,0.95,0.9420014228943572,27,6.0,1,6.0,1,6.0,1
1530,min_diffuse,30,30,1,3,0.05,0.95,0.9009958575354222,22,4.0,1,5.0,0,4.0,1
1531,min_diffuse,30,30,1,3,0.05,0.95,0.9190429950722546,24,5.0,0,4.0,1,4.0,1
1532,min_diffuse,30,30,1,3,0.05,0.95,0.9170821951966848,18,4.0,1,4.0,1,4.0,1
1533,min_diffuse,30,30,1,3,0.05,0.95,0.8949038543205071,16,5.0,0,4.0,1,5.0,0
1534,min_diffuse,30,30,1,3,0.05,0.95,0.9212001613173084,32,6.0,0,5.0,1,6.0,0
1535,min_diffuse,30,30,1,3,0.05,0.95,0.9342515268804712,22,4.0,1,4.0,1,4.0,1
1536,min_diffuse,30,30,1,3,0.05,0.95,0.8795612153060758,10,4.0,1,4.0,1,4.0,1
1537,min_diffuse,30,30,1,3,0.05,0.95,0.9467805852098684,11,4.0,1,4.0,1,4.0,1
1538,min_diffuse,30,30,1,3,0.05,0.95,0.9498562555249828,33,6.0,0,5.0,1,5.0,1
1539,min_diffuse,30,30,1,3,0.05,0.95,0.928838956098136,48,6.0,0,5.0,1,5.0,1
1540,min_diffuse,30,30,1,3,0.05,0.95,0.9039810081156112,9,4.0,1,4.0,1,4.0,1
1541,min_diffuse,30,30,1,3,0.05,0.95,0.8970801330719808,7,3.0,1,3.0,1,3.0,1
1542,min_diffuse,30,30,1,3,0.05,0.95,0.9418776908411498,14,4.0,1,4.0,1,4.0,1
1543,min_diffuse,30,30,1,3,0.05,0.95,0.918899415730094,14,4.0,1,4.0,1,4.0,1
1544,min_diffuse,30,30,1,3,0.05,0.95,0.933568406167325,29,4.0,0,4.0,0,3.0,1
1545,min_diffuse,30,30,1,3,0.05,0.95,0.924618272313588,7,4.0,1,4.0,1,4.0,1
1546,min_diffuse,30,30,1,3,0.05,0.95,0.9455822475607653,38,5.0,0,5.0,0,4.0,1
1547,min_diffuse,30,30,1,3,0.05,0.95,0.901654885374864,19,5.0,1,5.0,1,5.0,1
1548,min_diffuse,30,30,1,3,0.05,0.95,0.9432587793092748,11,5.0,1,5.0,1,5.0,1
1549,min_diffuse,30,30,1,3,0.05,0.95,0.9472515992655652,33,4.0,1,4.0,1,4.0,1
1550,min_diffuse,30,30,1,3,0.05,0.95,0.9348343221567548,28,6.0,1,6.0,1,6.0,1
1551,min_diffuse,30,30,1,3,0.05,0.95,0.9468922017799596,12,4.0,1,4.0,1,4.0,1
1552,min_diffuse,30,30,1,3,0.05,0.95,0.9042354703508108,18,4.0,0,4.0,0,3.0,1
1553,min_diffuse,30,30,1,3,0.05,0.95,0.9263858010993968,11,4.0,1,4.0,1,4.0,1
1554,min_diffuse,30,30,1,3,0.05,0.95,0.8844316235308864,13,4.0,0,3.0,1,3.0,1
1555,min_diffuse,30,30,1,3,0.05,0.95,0.9474576030415488,20,4.0,1,4.0,1,4.0,1
1556,min_diffuse,30,30,1,3,0.05,0.95,0.9288161444351088,11,4.0,1,4.0,1,4.0,1
1557,min_diffuse,30,30,1,3,0.05,0.95,0.9247169533158428,22,4.0,1,4.0,1,4.0,1
1558,min_diffuse,30,30,1,3,0.05,0.95,0.9388562357558452,24,6.0,1,6.0,1,6.0,1
1559,min_diffuse,30,30,1,3,0.05,0.95,0.9405659111468084,42,5.0,1,5.0,1,5.0,1
1560,min_diffuse,30,30,1,3,0.05,0.95,0.912646996932598,52,7.0,0,7.0,0,6.0,1
1561,min_diffuse,30,30,1,3,0.05,0.95,0.8869564089014647,39,5.0,1,5.0,1,5.0,1
1562,min_diffuse,30,30,1,3,0.05,0.95,0.9443967236920112,22,5.0,1,5.0,1,5.0,1
1563,min_diffuse,30,30,1,3,0.05,0.95,0.9400029139878876,20,5.0,0,4.0,1,5.0,0
1564,min_diffuse,30,30,1,3,0.05,0.95,0.9381961508060064,10,4.0,1,4.0,1,4.0,1
1565,min_diffuse,30,30,1,3,0.05,0.95,0.9406933800769656,9,4.0,1,4.0,1,4.0,1
1566,min_diffuse,30,30,1,3,0.05,0.95,0.9269173030350428,23,6.0,1,6.0,1,6.0,1
1567,min_diffuse,30,30,1,3,0.05,0.95,0.8809889168707561,18,4.0,0,3.0,1,3.0,1
1568,min_diffuse,30,30,1,3,0.05,0.95,0.8937737408855815,3,2.0,1,2.0,1,2.0,1
1569,min_diffuse,30,30,1,3,0.05,0.95,0.9458616976505736,36,6.0,1,6.0,1,6.0,1
1570,min_diffuse,30,30,1,3,0.05,0.95,0.9433194299919674,47,5.0,1,5.0,1,5.0,1
1571,min_diffuse,30,30,1,3,0.05,0.95,0.9479875374854,18,4.0,1,4.0,1,4.0,1
1572,min_diffuse,30,30,1,3,0.05,0.95,0.9489470070952308,23,5.0,0,4.0,1,4.0,1
1573,min_diffuse,30,30,1,3,0.05,0.95,0.923423182957104,13,3.0,1,3.0,1,4.0,0
1574,min_diffuse,30,30,1,3,0.05,0.95,0.8878112662139785,14,3.0,1,3.0,1,3.0,1
1575,min_diffuse,30,30,1,3,0.05,0.95,0.9284050143528064,18,4.0,1,4.0,1,4.0,1
1576,min_diffuse,30,30,1,3,0.05,0.95,0.9070437694881882,10,4.0,1,4.0,1,4.0,1
1577,min_diffuse,30,30,1,3,0.05,0.95,0.9337735641458677,31,4.0,1,4.0,1,4.0,1
1578,min_diffuse,30,30,1,3,0.05,0.95,0.9346520485410402,42,4.0,1,4.0,1,4.0,1
1579,min_diffuse,30,30,1,3,0.05,0.95,0.906294278097227,4,3.0,1,3.0,1,3.0,1
1580,min_diffuse,30,30,1,3,0.05,0.95,0.9396890971725772,39,5.0,1,5.0,1,6.0,0
1581,min_diffuse,30,30,1,3,0.05,0.95,0.9400398621921168,23,5.0,0,4.0,1,4.0,1
1582,min_diffuse,30,30,1,3,0.05,0.95,0.934228033529029,21,5.0,0,5.0,0,4.0,1
1583,min_diffuse,30,30,1,3,0.05,0.95,0.9429432166537476,19,4.0,1,4.0,1,4.0,1
1584,min_diffuse,30,30,1,3,0.05,0.95,0.8969235444397604,12,4.0,1,4.0,1,4.0,1
1585,min_diffuse,30,30,1,3,0.05,0.95,0.915887452516278,11,4.0,0,4.0,0,3.0,1
1586,min_diffuse,30,30,1,3,0.05,0.95,0.9279951335516712,18,4.0,0,4.0,0,3.0,1
1587,min_diffuse,30,30,1,3,0.05,0.95,0.9477677964515644,29,4.0,1,4.0,1,4.0,1
1588,min_diffuse,30,30,1,3,0.05,0.95,0.9494217864667622,27,5.0,1,5.0,1,5.0,1
1589,min_diffuse,30,30,1,3,0.05,0.95,0.8981604191512743,6,3.0,1,3.0,1,3.0,1
1590,min_diffuse,30,30,1,3,0.05,0.95,0.9346028469470988,20,4.0,1,4.0,1,4.0,1
1591,min_diffuse,30,30,1,3,0.05,0.95,0.940246870666101,18,4.0,1,4.0,1,4.0,1
1592,min_diffuse,30,30,1,3,0.05,0.95,0.8995597119545783,10,3.0,1,3.0,1,3.0,1
1593,min_diffuse,30,30,1,3,0.05,0.95,0.9213951582808414,11,4.0,0,3.0,1,4.0,0
1594,min_diffuse,30,30,1,3,0.05,0.95,0.894102309011527,16,4.0,0,3.0,1,3.0,1
1595,min_diffuse,30,30,1,3,0.05,0.95,0.9377000190956224,14,5.0,0,4.0,1,5.0,0
1596,min_diffuse,30,30,1,3,0.05,0.95,0.9204983318242944,27,5.0,1,5.0,1,5.0,1
1597,min_diffuse,30,30,1,3,0.05,0.95,0.9409782834066004,27,4.0,1,4.0,1,4.0,1
1598,min_diffuse,30,30,1,3,0.05,0.95,0.842078606398369,13,4.0,1,4.0,1,4.0,1
1599,min_diffuse,30,30,1,3,0.05,0.95,0.9483462412181322,16,5.0,1,5.0,1,5.0,1
1600,min_diffuse,30,30,1,3,0.05,0.95,0.9358235512882986,31,5.0,1,5.0,1,5.0,1
1601,min_diffuse,30,30,1,3,0.05,0.95,0.8573980627728504,9,3.0,1,3.0,1,4.0,0
1602,min_diffuse,30,30,1,3,0.05,0.95,0.9403879062348272,26,6.0,0,5.0,1,5.0,1
1603,min_diffuse,30,30,1,3,0.05,0.95,0.9260890567073554,28,5.0,1,5.0,1,5.0,1
1604,min_diffuse,30,30,1,3,0.05,0.95,0.9414440125888076,17,4.0,1,4.0,1,5.0,0
1605,min_diffuse,30,30,1,3,0.05,0.95,0.93795875121525,11,4.0,1,4.0,1,4.0,1
1606,min_diffuse,30,30,1,3,0.05,0.95,0.9087544127411736,25,6.0,1,6.0,1,6.0,1
1607,min_diffuse,30,30,1,3,0.05,0.95,0.9440200710853212,19,4.0,0,4.0,0,3.0,1
1608,min_diffuse,30,30,1,3,0.05,0.95,0.944574335594262,32,6.0,1,6.0,1,6.0,1
1609,min_diffuse,30,30,1,3,0.05,0.95,0.9288762020040722,33,5.0,1,5.0,1,5.0,1
1610,min_diffuse,30,30,1,3,0.05,0.95,0.9035765693195262,14,4.0,1,4.0,1,4.0,1
1611,min_diffuse,30,30,1,3,0.05,0.95,0.9254818721192312,22,4.0,1,4.0,1,4.0,1
1612,min_diffuse,30,30,1,3,0.05,0.95,0.938295414509969,13,4.0,1,4.0,1,4.0,1
1613,min_diffuse,30,30,1,3,0.05,0.95,0.9221355068363206,24,5.0,0,4.0,1,4.0,1
1614,min_diffuse,30,30,1,3,0.05,0.95,0.9155209764772508,28,5.0,1,5.0,1,5.0,1
1615,min_diffuse,30,30,1,3,0.05,0.95,0.9420912640056976,26,6.0,1,6.0,1,6.0,1
1616,min_diffuse,30,30,1,3,0.05,0.95,0.8402692983932581,6,3.0,1,3.0,1,3.0,1
1617,min_diffuse,30,30,1,3,0.05,0.95,0.9427124328626856,50,7.0,1,7.0,1,7.0,1
1618,min_diffuse,30,30,1,3,0.05,0.95,0.9065186831717762,13,4.0,1,4.0,1,5.0,0
1619,min_diffuse,30,30,1,3,0.05,0.95,0.937483330032858,35,6.0,1,6.0,1,6.0,1
1620,min_diffuse,30,30,1,3,0.05,0.95,0.9339798646499152,13,3.0,1,3.0,1,3.0,1
1621,min_diffuse,30,30,1,3,0.05,0.95,0.9485115805011648,29,5.0,1,5.0,1,5.0,1
1622,min_diffuse,30,30,1,3,0.05,0.95,0.9286873436071292,19,5.0,0,5.0,0,4.0,1
1623,min_diffuse,30,30,1,3,0.05,0.95,0.9263876787906024,14,5.0,1,5.0,1,5.0,1
1624,min_diffuse,30,30,1,3,0.05,0.95,0.9433360826510634,21,5.0,1,5.0,1,5.0,1
1625,min_diffuse,30,30,1,3,0.05,0.95,0.8743197844478511,19,5.0,1,5.0,1,5.0,1
1626,min_diffuse,30,30,1,3,0.05,0.95,0.939321646340338,19,4.0,1,4.0,1,5.0,0
1627,min_diffuse,30,30,1,3,0.05,0.95,0.877822063862237,13,4.0,1,4.0,1,4.0,1
1628,min_diffuse,30,30,1,3,0.05,0.95,0.8930742183959345,19,4.0,0,3.0,1,4.0,0
1629,min_diffuse,30,30,1,3,0.05,0.95,0.9347902891060856,35,5.0,1,5.0,1,5.0,1
1630,min_diffuse,30,30,1,3,0.05,0.95,0.9260439320005645,20,5.0,1,5.0,1,5.0,1
1631,min_diffuse,30,30,1,3,0.05,0.95,0.9481686347707476,7,3.0,1,3.0,1,3.0,1
1632,min_diffuse,30,30,1,3,0.05,0.95,0.9260715449574016,10,4.0,1,4.0,1,4.0,1
1633,min_diffuse,30,30,1,3,0.05,0.95,0.941902322513325,18,5.0,1,5.0,1,5.0,1
1634,min_diffuse,30,30,1,3,0.05,0.95,0.9159010949759618,49,5.0,1,5.0,1,5.0,1
1635,min_diffuse,30,30,1,3,0.05,0.95,0.9242531578220704,6,3.0,1,3.0,1,3.0,1
1636,min_diffuse,30,30,1,3,0.05,0.95,0.9345997870324962,37,5.0,1,5.0,1,5.0,1
1637,min_diffuse,30,30,1,3,0.05,0.95,0.882852367572431,6,3.0,1,3.0,1,3.0,1
1638,min_diffuse,30,30,1,3,0.05,0.95,0.8786667391040957,10,3.0,1,3.0,1,3.0,1
1639,min_diffuse,30,30,1,3,0.05,0.95,0.8965356236244784,17,5.0,1,5.0,1,5.0,1
1640,min_diffuse,30,30,1,3,0.05,0.95,0.9375437354726878,71,6.0,1,6.0,1,6.0,1
1641,min_diffuse,30,30,1,3,0.05,0.95,0.942195593956414,28,5.0,1,5.0,1,5.0,1
1642,min_diffuse,30,30,1,3,0.05,0.95,0.9413831146017526,17,5.0,1,5.0,1,5.0,1
1643,min_diffuse,30,30,1,3,0.05,0.95,0.9277494376421036,15,4.0,1,4.0,1,4.0,1
1644,min_diffuse,30,30,1,3,0.05,0.95,0.8510837366740232,7,3.0,1,3.0,1,3.0,1
1645,min_diffuse,30,30,1,3,0.05,0.95,0.9278395687274728,8,3.0,1,3.0,1,3.0,1
1646,min_diffuse,30,30,1,3,0.05,0.95,0.9015064077194792,13,4.0,1,4.0,1,4.0,1
1647,min_diffuse,30,30,1,3,0.05,0.95,0.9205473535765408,11,4.0,1,4.0,1,4.0,1
1648,min_diffuse,30,30,1,3,0.05,0.95,0.9316387498505202,32,6.0,1,6.0,1,6.0,1
1649,min_diffuse,30,30,1,3,0.05,0.95,0.9079312335283272,18,5.0,1,5.0,1,5.0,1
1650,min_diffuse,30,30,1,3,0.05,0.95,0.9354229197815388,18,5.0,0,4.0,1,5.0,0
1651,min_diffuse,30,30,1,3,0.05,0.95,0.9209913439779928,11,4.0,1,4.0,1,4.0,1
1652,min_diffuse,30,30,1,3,0.05,0.95,0.937603471529681,53,5.0,1,5.0,1,5.0,1
1653,min_diffuse,30,30,1,3,0.05,0.95,0.9351491685815057,29,6.0,1,6.0,1,6.0,1
1654,min_diffuse,30,30,1,3,0.05,0.95,0.8893306725481414,11,4.0,1,4.0,1,4.0,1
1655,min_diffuse,30,30,1,3,0.05,0.95,0.9458473761664768,6,3.0,1,3.0,1,3.0,1
1656,min_diffuse,30,30,1,3,0.05,0.95,0.8871844054622663,12,4.0,1,4.0,1,4.0,1
1657,min_diffuse,30,30,1,3,0.05,0.95,0.9023032982722352,9,3.0,1,3.0,1,3.0,1
1658,min_diffuse,30,30,1,3,0.05,0.95,0.9047095401162925,17,4.0,1,4.0,1,4.0,1
1659,min_diffuse,30,30,1,3,0.05,0.95,0.9008735894352417,8,3.0,1,3.0,1,3.0,1
1660,min_diffuse,30,30,1,3,0.05,0.95,0.9194302866139656,8,3.0,1,3.0,1,3.0,1
1661,min_diffuse,30,30,1,3,0.05,0.95,0.9404668203906552,26,5.0,0,5.0,0,4.0,1
1662,min_diffuse,30,30,1,3,0.05,0.95,0.9402512532005132,20,4.0,1,4.0,1,4.0,1
1663,min_diffuse,30,30,1,3,0.05,0.95,0.901442664801968,9,3.0,1,3.0,1,4.0,0
1664,min_diffuse,30,30,1,3,0.05,0.95,0.9217457268764226,24,4.0,1,4.0,1,4.0,1
1665,min_diffuse,30,30,1,3,0.05,0.95,0.9386871384615012,7,4.0,1,4.0,1,4.0,1
1666,min_diffuse,30,30,1,3,0.05,0.95,0.898518812699626,16,4.0,1,4.0,1,4.0,1
1667,min_diffuse,30,30,1,3,0.05,0.95,0.9477827727169356,11,3.0,1,3.0,1,4.0,0
1668,min_diffuse,30,30,1,3,0.05,0.95,0.9125683855676628,18,4.0,1,4.0,1,4.0,1
1669,min_diffuse,30,30,1,3,0.05,0.95,0.9028397506261192,33,6.0,1,6.0,1,6.0,1
1670,min_diffuse,30,30,1,3,0.05,0.95,0.9347535356129734,6,3.0,1,3.0,1,3.0,1
1671,min_diffuse,30,30,1,3,0.05,0.95,0.9217946147907043,20,5.0,1,5.0,1,5.0,1
1672,min_diffuse,30,30,1,3,0.05,0.95,0.9308913918282128,55,6.0,1,6.0,1,6.0,1
1673,min_diffuse,30,30,1,3,0.05,0.95,0.9334635719362836,15,4.0,1,4.0,1,4.0,1
1674,min_diffuse,30,30,1,3,0.05,0.95,0.9359238724890204,19,4.0,1,4.0,1,4.0,1
1675,min_diffuse,30,30,1,3,0.05,0.95,0.9499737604553208,45,6.0,1,6.0,1,6.0,1
1676,min_diffuse,30,30,1,3,0.05,0.95,0.9472050812351036,10,5.0,1,5.0,1,5.0,1
1677,min_diffuse,30,30,1,3,0.05,0.95,0.9399032471330278,11,4.0,1,4.0,1,4.0,1
1678,min_diffuse,30,30,1,3,0.05,0.95,0.9460278443051648,9,3.0,1,3.0,1,3.0,1
1679,min_diffuse,30,30,1,3,0.05,0.95,0.9309964093085212,41,6.0,1,6.0,1,6.0,1
1680,min_diffuse,30,30,1,3,0.05,0.95,0.9330342585365292,30,4.0,1,4.0,1,4.0,1
1681,min_diffuse,30,30,1,3,0.05,0.95,0.9455386737454666,36,7.0,1,7.0,1,7.0,1
1682,min_diffuse,30,30,1,3,0.05,0.95,0.9454676594326052,35,5.0,1,5.0,1,6.0,0
1683,min_diffuse,30,30,1,3,0.05,0.95,0.9395391360224324,52,6.0,1,6.0,1,6.0,1
1684,min_diffuse,30,30,1,3,0.05,0.95,0.9380937581592396,27,5.0,0,4.0,1,4.0,1
1685,min_diffuse,30,30,1,3,0.05,0.95,0.9289904306149764,46,5.0,1,5.0,1,5.0,1
1686,min_diffuse,30,30,1,3,0.05,0.95,0.9193252966779903,29,4.0,1,4.0,1,4.0,1
1687,min_diffuse,30,30,1,3,0.05,0.95,0.9274197764075104,30,5.0,0,5.0,0,4.0,1
1688,min_diffuse,30,30,1,3,0.05,0.95,0.9470771433447726,73,7.0,1,7.0,1,7.0,1
1689,min_diffuse,30,30,1,3,0.05,0.95,0.9495159316601224,37,6.0,1,6.0,1,6.0,1
1690,min_diffuse,30,30,1,3,0.05,0.95,0.9479461234751094,16,5.0,1,5.0,1,5.0,1
1691,min_diffuse,30,30,1,3,0.05,0.95,0.9288890666353852,6,3.0,1,3.0,1,3.0,1
1692,min_diffuse,30,30,1,3,0.05,0.95,0.9496365361893048,28,6.0,1,6.0,1,6.0,1
1693,min_diffuse,30,30,1,3,0.05,0.95,0.9403638787289444,14,4.0,1,4.0,1,4.0,1
1694,min_diffuse,30,30,1,3,0.05,0.95,0.9099317178775824,33,5.0,1,5.0,1,5.0,1
1695,min_diffuse,30,30,1,3,0.05,0.95,0.9002385854376828,14,5.0,0,4.0,1,4.0,1
1696,min_diffuse,30,30,1,3,0.05,0.95,0.9178134521892748,8,3.0,1,3.0,1,4.0,0
1697,min_diffuse,30,30,1,3,0.05,0.95,0.9197755863021216,21,4.0,1,4.0,1,4.0,1
1698,min_diffuse,30,30,1,3,0.05,0.95,0.9306051690239228,17,5.0,0,5.0,0,4.0,1
1699,min_diffuse,30,30,1,3,0.05,0.95,0.906951670591262,8,4.0,1,4.0,1,4.0,1
1700,min_diffuse,30,30,1,3,0.05,0.95,0.9341529675324856,12,4.0,1,4.0,1,4.0,1
1701,min_diffuse,30,30,1,3,0.05,0.95,0.949441504029644,68,9.0,0,8.0,1,8.0,1
1702,min_diffuse,30,30,1,3,0.05,0.95,0.935846666844359,26,6.0,0,6.0,0,5.0,1
1703,min_diffuse,30,30,1,3,0.05,0.95,0.91631193938968,21,5.0,0,4.0,1,5.0,0
1704,min_diffuse,30,30,1,3,0.05,0.95,0.9223849748861755,15,4.0,1,4.0,1,4.0,1
1705,min_diffuse,30,30,1,3,0.05,0.95,0.8818634951149988,45,5.0,1,5.0,1,5.0,1
1706,min_diffuse,30,30,1,3,0.05,0.95,0.938030544503811,56,6.0,1,6.0,1,6.0,1
1707,min_diffuse,30,30,1,3,0.05,0.95,0.91066061368679,17,5.0,1,5.0,1,5.0,1
1708,min_diffuse,30,30,1,3,0.05,0.95,0.9404744985441132,44,5.0,1,5.0,1,5.0,1
1709,min_diffuse,30,30,1,3,0.05,0.95,0.9069623183122404,41,6.0,1,6.0,1,6.0,1
1710,min_diffuse,30,30,1,3,0.05,0.95,0.9435252762195284,15,5.0,1,5.0,1,5.0,1
1711,min_diffuse,30,30,1,3,0.05,0.95,0.9240207950732034,12,4.0,1,4.0,1,4.0,1
1712,min_diffuse,30,30,1,3,0.05,0.95,0.9445829140277352,12,4.0,1,4.0,1,4.0,1
1713,min_diffuse,30,30,1,3,0.05,0.95,0.9416266114582018,26,6.0,1,6.0,1,6.0,1
1714,min_diffuse,30,30,1,3,0.05,0.95,0.9348464141991272,38,7.0,1,7.0,1,7.0,1
1715,min_diffuse,30,30,1,3,0.05,0.95,0.9478932985691924,61,7.0,1,7.0,1,7.0,1
1716,min_diffuse,30,30,1,3,0.05,0.95,0.9404241561576736,28,6.0,1,6.0,1,6.0,1
1717,min_diffuse,30,30,1,3,0.05,0.95,0.9255236528839406,14,4.0,0,4.0,0,3.0,1
1718,min_diffuse,30,30,1,3,0.05,0.95,0.9209387133191812,35,5.0,0,5.0,0,4.0,1
1719,min_diffuse,30,30,1,3,0.05,0.95,0.8690829431594219,17,5.0,1,5.0,1,5.0,1
1720,min_diffuse,30,30,1,3,0.05,0.95,0.9479121756710804,10,4.0,0,3.0,1,3.0,1
1721,min_diffuse,30,30,1,3,0.05,0.95,0.9245295846375722,17,4.0,1,4.0,1,4.0,1
1722,min_diffuse,30,30,1,3,0.05,0.95,0.9199560854342776,14,4.0,1,4.0,1,4.0,1
1723,min_diffuse,30,30,1,3,0.05,0.95,0.9484532880019256,51,6.0,0,6.0,0,5.0,1
1724,min_diffuse,30,30,1,3,0.05,0.95,0.9393505154464442,16,6.0,1,6.0,1,7.0,0
1725,min_diffuse,30,30,1,3,0.05,0.95,0.935223426814685,15,5.0,1,5.0,1,5.0,1
1726,min_diffuse,30,30,1,3,0.05,0.95,0.9298575866279348,17,4.0,1,4.0,1,4.0,1
1727,min_diffuse,30,30,1,3,0.05,0.95,0.9082421365711842,26,6.0,1,6.0,1,6.0,1
1728,min_diffuse,30,30,1,3,0.05,0.95,0.8876462000613884,17,5.0,0,4.0,1,4.0,1
1729,min_diffuse,30,30,1,3,0.05,0.95,0.8904749507953849,41,4.0,1,4.0,1,4.0,1
1730,min_diffuse,30,30,1,3,0.05,0.95,0.9279550820501388,17,5.0,1,5.0,1,5.0,1
1731,min_diffuse,30,30,1,3,0.05,0.95,0.9138694115083504,24,4.0,1,4.0,1,4.0,1
1732,min_diffuse,30,30,1,3,0.05,0.95,0.8888389844196003,23,5.0,0,4.0,1,5.0,0
1733,min_diffuse,30,30,1,3,0.05,0.95,0.9306210157230544,37,5.0,1,5.0,1,5.0,1
1734,min_diffuse,30,30,1,3,0.05,0.95,0.8924865649839698,7,3.0,1,3.0,1,3.0,1
1735,min_diffuse,30,30,1,3,0.05,0.95,0.9393086458687228,40,5.0,1,5.0,1,5.0,1
1736,min_diffuse,30,30,1,3,0.05,0.95,0.9209517056104272,13,4.0,1,4.0,1,4.0,1
1737,min_diffuse,30,30,1,3,0.05,0.95,0.9389252206648332,19,4.0,0,3.0,1,4.0,0
1738,min_diffuse,30,30,1,3,0.05,0.95,0.9380828312183024,37,6.0,1,6.0,1,6.0,1
1739,min_diffuse,30,30,1,3,0.05,0.95,0.946442068628594,29,5.0,1,5.0,1,5.0,1
1740,min_diffuse,30,30,1,3,0.05,0.95,0.9457059502759524,11,3.0,1,3.0,1,3.0,1
1741,min_diffuse,30,30,1,3,0.05,0.95,0.9494445969974242,23,5.0,1,5.0,1,5.0,1
1742,min_diffuse,30,30,1,3,0.05,0.95,0.926471816667016,20,5.0,1,5.0,1,5.0,1
1743,min_diffuse,30,30,1,3,0.05,0.95,0.9070849957575372,24,4.0,1,4.0,1,4.0,1
1744,min_diffuse,30,30,1,3,0.05,0.95,0.8951748454472597,7,4.0,1,4.0,1,4.0,1
1745,min_diffuse,30,30,1,3,0.05,0.95,0.9486307254133952,25,5.0,1,5.0,1,5.0,1
1746,min_diffuse,30,30,1,3,0.05,0.95,0.8982857582377463,22,5.0,0,5.0,0,4.0,1
1747,min_diffuse,30,30,1,3,0.05,0.95,0.94175406472416,15,4.0,1,4.0,1,4.0,1
1748,min_diffuse,30,30,1,3,0.05,0.95,0.9131121159574384,18,4.0,1,4.0,1,4.0,1
1749,min_diffuse,30,30,1,3,0.05,0.95,0.94937177389435,32,7.0,1,7.0,1,7.0,1
1750,min_diffuse,30,30,1,3,0.05,0.95,0.8580004661645553,10,3.0,1,3.0,1,3.0,1
1751,min_diffuse,30,30,1,3,0.05,0.95,0.9427778334929462,17,5.0,0,5.0,0,4.0,1
1752,min_diffuse,30,30,1,3,0.05,0.95,0.9478013683921648,21,5.0,0,4.0,1,4.0,1
1753,min_diffuse,30,30,1,3,0.05,0.95,0.9354489958368164,18,4.0,1,5.0,0,4.0,1
1754,min_diffuse,30,30,1,3,0.05,0.95,0.9455956554335844,10,4.0,1,4.0,1,4.0,1
1755,min_diffuse,30,30,1,3,0.05,0.95,0.9317376444436688,9,3.0,1,3.0,1,4.0,0
1756,min_diffuse,30,30,1,3,0.05,0.95,0.9242584437379788,12,3.0,1,3.0,1,3.0,1
1757,min_diffuse,30,30,1,3,0.05,0.95,0.8967402816103704,7,4.0,1,4.0,1,4.0,1
1758,min_diffuse,30,30,1,3,0.05,0.95,0.8935836244232556,18,5.0,0,5.0,0,4.0,1
1759,min_diffuse,30,30,1,3,0.05,0.95,0.9092282054463654,10,3.0,1,3.0,1,3.0,1
1760,min_diffuse,30,30,1,3,0.05,0.95,0.9365200762382186,73,8.0,0,7.0,1,7.0,1
1761,min_diffuse,30,30,1,3,0.05,0.95,0.9402113012981028,69,7.0,0,7.0,0,6.0,1
1762,min_diffuse,30,30,1,3,0.05,0.95,0.8929554097063666,9,4.0,1,4.0,1,4.0,1
1763,min_diffuse,30,30,1,3,0.05,0.95,0.9430344225158056,7,3.0,1,3.0,1,3.0,1
1764,min_diffuse,30,30,1,3,0.05,0.95,0.9310895173828978,19,5.0,1,5.0,1,5.0,1
1765,min_diffuse,30,30,1,3,0.05,0.95,0.9070985686062376,18,4.0,1,4.0,1,4.0,1
1766,min_diffuse,30,30,1,3,0.05,0.95,0.889344157060072,18,4.0,1,4.0,1,4.0,1
1767,min_diffuse,30,30,1,3,0.05,0.95,0.9231521060942453,43,5.0,1,5.0,1,5.0,1
1768,min_diffuse,30,30,1,3,0.05,0.95,0.940772749499136,29,6.0,0,5.0,1,5.0,1
1769,min_diffuse,30,30,1,3,0.05,0.95,0.940870292067115,22,4.0,1,4.0,1,4.0,1
1770,min_diffuse,30,30,1,3,0.05,0.95,0.9416981707127494,25,5.0,1,5.0,1,5.0,1
1771,min_diffuse,30,30,1,3,0.05,0.95,0.9071915362025242,16,4.0,1,4.0,1,4.0,1
1772,min_diffuse,30,30,1,3,0.05,0.95,0.8543004149040648,19,4.0,1,4.0,1,4.0,1
1773,min_diffuse,30,30,1,3,0.05,0.95,0.8864219440274373,23,4.0,1,4.0,1,4.0,1
1774,min_diffuse,30,30,1,3,0.05,0.95,0.9484583334027624,70,7.0,1,7.0,1,7.0,1
1775,min_diffuse,30,30,1,3,0.05,0.95,0.948009616290302,21,5.0,0,4.0,1,5.0,0
1776,min_diffuse,30,30,1,3,0.05,0.95,0.8794216182543003,10,4.0,0,3.0,1,3.0,1
1777,min_diffuse,30,30,1,3,0.05,0.95,0.9416327649988376,19,4.0,1,4.0,1,4.0,1
1778,min_diffuse,30,30,1,3,0.05,0.95,0.9392189458491014,73,6.0,1,7.0,0,6.0,1
1779,min_diffuse,30,30,1,3,0.05,0.95,0.9484476107658232,20,5.0,0,5.0,0,4.0,1
1780,min_diffuse,30,30,1,3,0.05,0.95,0.9488006751279968,22,5.0,1,5.0,1,5.0,1
1781,min_diffuse,30,30,1,3,0.05,0.95,0.9207179078826688,73,8.0,0,8.0,0,7.0,1
1782,min_diffuse,30,30,1,3,0.05,0.95,0.9377681040144338,11,4.0,1,4.0,1,4.0,1
1783,min_diffuse,30,30,1,3,0.05,0.95,0.9113872561234374,13,4.0,1,4.0,1,4.0,1
1784,min_diffuse,30,30,1,3,0.05,0.95,0.8962661260125716,12,4.0,1,4.0,1,4.0,1
1785,min_diffuse,30,30,1,3,0.05,0.95,0.9497169358762008,23,5.0,1,5.0,1,5.0,1
1786,min_diffuse,30,30,1,3,0.05,0.95,0.9284580213091094,36,6.0,0,5.0,1,5.0,1
1787,min_diffuse,30,30,1,3,0.05,0.95,0.9477420376067116,33,4.0,1,5.0,0,4.0,1
1788,min_diffuse,30,30,1,3,0.05,0.95,0.9449676485020446,14,5.0,1,5.0,1,5.0,1
1789,min_diffuse,30,30,1,3,0.05,0.95,0.8834076683500649,13,4.0,1,4.0,1,4.0,1
1790,min_diffuse,30,30,1,3,0.05,0.95,0.9495111409914414,15,4.0,1,4.0,1,4.0,1
1791,min_diffuse,30,30,1,3,0.05,0.95,0.9078276098669912,23,4.0,1,4.0,1,5.0,0
1792,min_diffuse,30,30,1,3,0.05,0.95,0.9468321177891652,17,4.0,1,4.0,1,4.0,1
1793,min_diffuse,30,30,1,3,0.05,0.95,0.9348017284280496,13,4.0,1,4.0,1,4.0,1
1794,min_diffuse,30,30,1,3,0.05,0.95,0.9279877647216652,18,5.0,0,4.0,1,4.0,1
1795,min_diffuse,30,30,1,3,0.05,0.95,0.9173820069793538,18,5.0,1,5.0,1,5.0,1
1796,min_diffuse,30,30,1,3,0.05,0.95,0.9441437939892798,20,4.0,1,4.0,1,4.0,1
1797,min_diffuse,30,30,1,3,0.05,0.95,0.9465781071657527,29,5.0,1,5.0,1,5.0,1
1798,min_diffuse,30,30,1,3,0.05,0.95,0.9435338406827396,13,4.0,1,4.0,1,4.0,1
1799,min_diffuse,30,30,1,3,0.05,0.95,0.9451502460742256,7,3.0,1,3.0,1,3.0,1
1800,min_diffuse,30,30,1,3,0.05,0.95,0.9474397971462816,13,4.0,1,4.0,1,4.0,1
1801,min_diffuse,30,30,1,3,0.05,0.95,0.924078392234002,29,5.0,0,4.0,1,4.0,1
1802,min_diffuse,30,30,1,3,0.05,0.95,0.9066457744379688,14,4.0,1,4.0,1,4.0,1
1803,min_diffuse,30,30,1,3,0.05,0.95,0.9253266779451548,64,6.0,1,6.0,1,6.0,1
1804,min_diffuse,30,30,1,3,0.05,0.95,0.9441492652614876,45,7.0,1,7.0,1,7.0,1
1805,min_diffuse,30,30,1,3,0.05,0.95,0.9474742525228914,52,6.0,0,6.0,0,5.0,1
1806,min_diffuse,30,30,1,3,0.05,0.95,0.9287405083172048,14,4.0,1,4.0,1,4.0,1
1807,min_diffuse,30,30,1,3,0.05,0.95,0.9218939396488492,28,5.0,0,5.0,0,4.0,1
1808,min_diffuse,30,30,1,3,0.05,0.95,0.9191471846215442,17,5.0,1,5.0,1,5.0,1
1809,min_diffuse,30,30,1,3,0.05,0.95,0.8723720038634627,7,3.0,1,3.0,1,3.0,1
1810,min_diffuse,30,30,1,3,0.05,0.95,0.9449475831941708,9,3.0,1,3.0,1,3.0,1
1811,min_diffuse,30,30,1,3,0.05,0.95,0.9209045473526066,15,5.0,0,4.0,1,4.0,1
1812,min_diffuse,30,30,1,3,0.05,0.95,0.9316817707033572,35,6.0,0,6.0,0,5.0,1
1813,min_diffuse,30,30,1,3,0.05,0.95,0.8963364023594422,20,6.0,1,6.0,1,6.0,1
1814,min_diffuse,30,30,1,3,0.05,0.95,0.9347413234827842,7,4.0,0,3.0,1,4.0,0
1815,min_diffuse,30,30,1,3,0.05,0.95,0.9376250856918809,26,5.0,1,5.0,1,5.0,1
1816,min_diffuse,30,30,1,3,0.05,0.95,0.9442971326624748,58,6.0,1,6.0,1,7.0,0
1817,min_diffuse,30,30,1,3,0.05,0.95,0.9414483212996694,42,6.0,1,6.0,1,6.0,1
1818,min_diffuse,30,30,1,3,0.05,0.95,0.9319950826320798,34,6.0,1,6.0,1,6.0,1
1819,min_diffuse,30,30,1,3,0.05,0.95,0.8908040638932146,14,4.0,1,4.0,1,4.0,1
1820,min_diffuse,30,30,1,3,0.05,0.95,0.8880976882297318,13,4.0,0,4.0,0,3.0,1
1821,min_diffuse,30,30,1,3,0.05,0.95,0.8981978117992531,32,5.0,0,4.0,1,4.0,1
1822,min_diffuse,30,30,1,3,0.05,0.95,0.949499866639553,17,4.0,1,4.0,1,4.0,1
1823,min_diffuse,30,30,1,3,0.05,0.95,0.949623458514689,16,4.0,1,4.0,1,4.0,1
1824,min_diffuse,30,30,1,3,0.05,0.95,0.913039758683263,15,4.0,1,4.0,1,5.0,0
1825,min_diffuse,30,30,1,3,0.05,0.95,0.9190476501679176,11,4.0,0,3.0,1,4.0,0
1826,min_diffuse,30,30,1,3,0.05,0.95,0.9019153278663272,10,3.0,1,3.0,1,3.0,1
1827,min_diffuse,30,30,1,3,0.05,0.95,0.9437789893039372,12,5.0,1,5.0,1,5.0,1
1828,min_diffuse,30,30,1,3,0.05,0.95,0.923737561107254,36,5.0,1,5.0,1,6.0,0
1829,min_diffuse,30,30,1,3,0.05,0.95,0.9287376461499974,17,5.0,1,5.0,1,5.0,1
1830,min_diffuse,30,30,1,3,0.05,0.95,0.9142616328022338,25,4.0,1,4.0,1,4.0,1
1831,min_diffuse,30,30,1,3,0.05,0.95,0.912473916530119,23,4.0,1,4.0,1,4.0,1
1832,min_diffuse,30,30,1,3,0.05,0.95,0.9091612121184312,23,5.0,1,5.0,1,5.0,1
1833,min_diffuse,30,30,1,3,0.05,0.95,0.8694528242806406,33,4.0,1,4.0,1,4.0,1
1834,min_diffuse,30,30,1,3,0.05,0.95,0.936538655380265,17,5.0,1,5.0,1,5.0,1
1835,min_diffuse,30,30,1,3,0.05,0.95,0.931142794246408,17,4.0,1,4.0,1,4.0,1
1836,min_diffuse,30,30,1,3,0.05,0.95,0.9182324067045056,22,4.0,1,4.0,1,4.0,1
1837,min_diffuse,30,30,1,3,0.05,0.95,0.9161275817998574,14,4.0,1,4.0,1,4.0,1
1838,min_diffuse,30,30,1,3,0.05,0.95,0.9301056996250234,15,4.0,1,5.0,0,4.0,1
1839,min_diffuse,30,30,1,3,0.05,0.95,0.9402688680118788,19,4.0,1,4.0,1,4.0,1
1840,min_diffuse,30,30,1,3,0.05,0.95,0.8278115439422273,15,4.0,1,4.0,1,4.0,1
1841,min_diffuse,30,30,1,3,0.05,0.95,0.9104437328593328,14,4.0,1,4.0,1,4.0,1
1842,min_diffuse,30,30,1,3,0.05,0.95,0.8989927664350165,20,4.0,1,4.0,1,4.0,1
1843,min_diffuse,30,30,1,3,0.05,0.95,0.8938802094039434,5,3.0,0,2.0,1,3.0,0
1844,min_diffuse,30,30,1,3,0.05,0.95,0.841676276265127,14,4.0,1,4.0,1,4.0,1
1845,min_diffuse,30,30,1,3,0.05,0.95,0.948701754298552,9,4.0,1,4.0,1,5.0,0
1846,min_diffuse,30,30,1,3,0.05,0.95,0.9326070927384564,36,5.0,1,5.0,1,5.0,1
1847,min_diffuse,30,30,1,3,0.05,0.95,0.9331914703395224,28,6.0,1,6.0,1,6.0,1
1848,min_diffuse,30,30,1,3,0.05,0.95,0.947395322036362,11,4.0,1,4.0,1,5.0,0
1849,min_diffuse,30,30,1,3,0.05,0.95,0.9336672781586788,31,6.0,1,6.0,1,6.0,1
1850,min_diffuse,30,30,1,3,0.05,0.95,0.9179188440628347,45,5.0,1,5.0,1,5.0,1
1851,min_diffuse,30,30,1,3,0.05,0.95,0.9490893141317552,9,4.0,1,4.0,1,4.0,1
1852,min_diffuse,30,30,1,3,0.05,0.95,0.9475631940014804,30,6.0,1,6.0,1,7.0,0
1853,min_diffuse,30,30,1,3,0.05,0.95,0.9456398454531078,49,5.0,1,5.0,1,5.0,1
1854,min_diffuse,30,30,1,3,0.05,0.95,0.9430070725247296,11,4.0,1,4.0,1,4.0,1
1855,min_diffuse,30,30,1,3,0.05,0.95,0.9344690886797952,22,6.0,1,6.0,1,6.0,1
1856,min_diffuse,30,30,1,3,0.05,0.95,0.9114009721644168,13,4.0,1,4.0,1,4.0,1
1857,min_diffuse,30,30,1,3,0.05,0.95,0.9477183791779114,57,6.0,1,6.0,1,6.0,1
1858,min_diffuse,30,30,1,3,0.05,0.95,0.9395188528610297,18,4.0,1,4.0,1,4.0,1
1859,min_diffuse,30,30,1,3,0.05,0.95,0.9434151446470612,80,9.0,1,9.0,1,9.0,1
1860,min_diffuse,30,30,1,3,0.05,0.95,0.9432131300998976,19,5.0,1,5.0,1,5.0,1
1861,min_diffuse,30,30,1,3,0.05,0.95,0.9425148296907478,9,3.0,1,3.0,1,3.0,1
1862,min_diffuse,30,30,1,3,0.05,0.95,0.9180862623777616,18,3.0,1,3.0,1,3.0,1
1863,min_diffuse,30,30,1,3,0.05,0.95,0.9309485335385425,37,5.0,1,5.0,1,5.0,1
1864,min_diffuse,30,30,1,3,0.05,0.95,0.93151607782914,8,3.0,1,3.0,1,3.0,1
1865,min_diffuse,30,30,1,3,0.05,0.95,0.9448775423855226,9,3.0,1,3.0,1,4.0,0
1866,min_diffuse,30,30,1,3,0.05,0.95,0.9491487867363608,25,5.0,0,5.0,0,4.0,1
1867,min_diffuse,30,30,1,3,0.05,0.95,0.9373180860296526,27,5.0,1,5.0,1,5.0,1
1868,min_diffuse,30,30,1,3,0.05,0.95,0.9143862400580436,20,5.0,0,4.0,1,5.0,0
1869,min_diffuse,30,30,1,3,0.05,0.95,0.9447960118053464,33,5.0,1,5.0,1,5.0,1
1870,min_diffuse,30,30,1,3,0.05,0.95,0.9263581067471364,43,6.0,1,6.0,1,6.0,1
1871,min_diffuse,30,30,1,3,0.05,0.95,0.9409704582785702,21,4.0,1,4.0,1,5.0,0
1872,min_diffuse,30,30,1,3,0.05,0.95,0.939660011957442,44,5.0,1,5.0,1,5.0,1
1873,min_diffuse,30,30,1,3,0.05,0.95,0.9440545930034334,13,4.0,1,4.0,1,4.0,1
1874,min_diffuse,30,30,1,3,0.05,0.95,0.9406181467446144,12,4.0,1,4.0,1,4.0,1
1875,min_diffuse,30,30,1,3,0.05,0.95,0.9434139134759536,42,7.0,1,7.0,1,7.0,1
1876,min_diffuse,30,30,1,3,0.05,0.95,0.8844691836309955,18,4.0,1,4.0,1,4.0,1
1877,min_diffuse,30,30,1,3,0.05,0.95,0.9495148188617274,13,5.0,0,4.0,1,4.0,1
1878,min_diffuse,30,30,1,3,0.05,0.95,0.9096464449130394,28,4.0,1,4.0,1,4.0,1
1879,min_diffuse,30,30,1,3,0.05,0.95,0.9364439886070028,20,5.0,1,5.0,1,5.0,1
1880,min_diffuse,30,30,1,3,0.05,0.95,0.9401810290793958,23,6.0,0,5.0,1,6.0,0
1881,min_diffuse,30,30,1,3,0.05,0.95,0.9454618173740074,8,3.0,1,3.0,1,3.0,1
1882,min_diffuse,30,30,1,3,0.05,0.95,0.9431781891371532,20,4.0,1,4.0,1,4.0,1
1883,min_diffuse,30,30,1,3,0.05,0.95,0.8757751241793592,14,4.0,1,4.0,1,4.0,1
1884,min_diffuse,30,30,1,3,0.05,0.95,0.9455662458941958,34,6.0,1,6.0,1,6.0,1
1885,min_diffuse,30,30,1,3,0.05,0.95,0.8916859372528253,14,3.0,1,3.0,1,3.0,1
1886,min_diffuse,30,30,1,3,0.05,0.95,0.9426067799470144,26,7.0,1,7.0,1,7.0,1
1887,min_diffuse,30,30,1,3,0.05,0.95,0.9364442616689074,46,5.0,1,5.0,1,5.0,1
1888,min_diffuse,30,30,1,3,0.05,0.95,0.9297625676865918,20,5.0,1,5.0,1,5.0,1
1889,min_diffuse,30,30,1,3,0.05,0.95,0.9473083325337526,64,9.0,0,9.0,0,8.0,1
1890,min_diffuse,30,30,1,3,0.05,0.95,0.8673834862147651,12,3.0,1,3.0,1,3.0,1
1891,min_diffuse,30,30,1,3,0.05,0.95,0.919501058956214,13,4.0,1,4.0,1,4.0,1
1892,min_diffuse,30,30,1,3,0.05,0.95,0.93455634319255,15,4.0,1,4.0,1,4.0,1
1893,min_diffuse,30,30,1,3,0.05,0.95,0.9269975820941064,21,4.0,1,4.0,1,4.0,1
1894,min_diffuse,30,30,1,3,0.05,0.95,0.9489017898796118,8,4.0,0,3.0,1,3.0,1
1895,min_diffuse,30,30,1,3,0.05,0.95,0.9193358883796786,13,4.0,1,4.0,1,4.0,1
1896,min_diffuse,30,30,1,3,0.05,0.95,0.9170557317835858,15,4.0,1,4.0,1,4.0,1
1897,min_diffuse,30,30,1,3,0.05,0.95,0.9158556174832416,14,4.0,1,4.0,1,4.0,1
1898,min_diffuse,30,30,1,3,0.05,0.95,0.9400881064100745,19,4.0,1,4.0,1,5.0,0
1899,min_diffuse,30,30,1,3,0.05,0.95,0.943753987406111,41,8.0,0,8.0,0,7.0,1
1900,min_diffuse,30,30,1,3,0.05,0.95,0.928102262574064,40,5.0,1,5.0,1,5.0,1
1901,min_diffuse,30,30,1,3,0.05,0.95,0.8895361278700299,11,4.0,0,3.0,1,3.0,1
1902,min_diffuse,30,30,1,3,0.05,0.95,0.8260055427246427,11,3.0,1,3.0,1,3.0,1
1903,min_diffuse,30,30,1,3,0.05,0.95,0.937721866045806,20,4.0,1,4.0,1,4.0,1
1904,min_diffuse,30,30,1,3,0.05,0.95,0.8964046057141531,12,4.0,0,3.0,1,4.0,0
1905,min_diffuse,30,30,1,3,0.05,0.95,0.9474173551121192,20,4.0,1,4.0,1,4.0,1
1906,min_diffuse,30,30,1,3,0.05,0.95,0.9434498562997728,31,5.0,1,5.0,1,5.0,1
1907,min_diffuse,30,30,1,3,0.05,0.95,0.8773418546110275,17,4.0,1,4.0,1,4.0,1
1908,min_diffuse,30,30,1,3,0.05,0.95,0.932479413709106,20,5.0,1,5.0,1,5.0,1
1909,min_diffuse,30,30,1,3,0.05,0.95,0.932161231803978,9,3.0,1,3.0,1,3.0,1
1910,min_diffuse,30,30,1,3,0.05,0.95,0.8179838737074554,9,3.0,1,4.0,0,3.0,1
1911,min_diffuse,30,30,1,3,0.05,0.95,0.938802639813022,36,5.0,1,6.0,0,6.0,0
1912,min_diffuse,30,30,1,3,0.05,0.95,0.9094068926288928,8,4.0,1,4.0,1,4.0,1
1913,min_diffuse,30,30,1,3,0.05,0.95,0.9413488802282768,15,5.0,1,5.0,1,5.0,1
1914,min_diffuse,30,30,1,3,0.05,0.95,0.920685038511416,13,3.0,1,3.0,1,3.0,1
1915,min_diffuse,30,30,1,3,0.05,0.95,0.9402639972224356,69,7.0,0,7.0,0,6.0,1
1916,min_diffuse,30,30,1,3,0.05,0.95,0.9453570351210058,45,6.0,1,6.0,1,6.0,1
1917,min_diffuse,30,30,1,3,0.05,0.95,0.9422124122896358,35,4.0,1,4.0,1,5.0,0
1918,min_diffuse,30,30,1,3,0.05,0.95,0.8832522979978648,32,5.0,1,5.0,1,5.0,1
1919,min_diffuse,30,30,1,3,0.05,0.95,0.9298890691155252,36,5.0,1,5.0,1,5.0,1
1920,min_diffuse,30,30,1,3,0.05,0.95,0.9276726795556196,16,4.0,1,4.0,1,4.0,1
1921,min_diffuse,30,30,1,3,0.05,0.95,0.9365898442554464,14,4.0,1,4.0,1,4.0,1
1922,min_diffuse,30,30,1,3,0.05,0.95,0.9334598603045978,16,4.0,1,4.0,1,4.0,1
1923,min_diffuse,30,30,1,3,0.05,0.95,0.9217069889150296,26,6.0,1,6.0,1,6.0,1
1924,min_diffuse,30,30,1,3,0.05,0.95,0.9342907676142108,25,5.0,1,5.0,1,5.0,1
1925,min_diffuse,30,30,1,3,0.05,0.95,0.8202005904676323,5,3.0,1,4.0,0,4.0,0
1926,min_diffuse,30,30,1,3,0.05,0.95,0.93075540556275,53,7.0,1,7.0,1,7.0,1
1927,min_diffuse,30,30,1,3,0.05,0.95,0.9267614466727953,20,6.0,1,6.0,1,6.0,1
1928,min_diffuse,30,30,1,3,0.05,0.95,0.9162059221975336,18,4.0,1,4.0,1,4.0,1
1929,min_diffuse,30,30,1,3,0.05,0.95,0.944761466148212,21,5.0,1,5.0,1,5.0,1
1930,min_diffuse,30,30,1,3,0.05,0.95,0.9412445606374332,7,3.0,1,3.0,1,4.0,0
1931,min_diffuse,30,30,1,3,0.05,0.95,0.8859577663630447,25,4.0,1,4.0,1,4.0,1
1932,min_diffuse,30,30,1,3,0.05,0.95,0.9431402888347836,14,4.0,1,4.0,1,4.0,1
1933,min_diffuse,30,30,1,3,0.05,0.95,0.9434663160130282,13,3.0,1,4.0,0,3.0,1
1934,min_diffuse,30,30,1,3,0.05,0.95,0.9485056926915773,39,5.0,1,5.0,1,5.0,1
1935,min_diffuse,30,30,1,3,0.05,0.95,0.8996708393318991,10,4.0,1,4.0,1,4.0,1
1936,min_diffuse,30,30,1,3,0.05,0.95,0.7620503760357706,8,3.0,1,3.0,1,3.0,1
1937,min_diffuse,30,30,1,3,0.05,0.95,0.9210615033321268,15,4.0,1,4.0,1,4.0,1
1938,min_diffuse,30,30,1,3,0.05,0.95,0.9466902144685762,32,7.0,0,6.0,1,6.0,1
1939,min_diffuse,30,30,1,3,0.05,0.95,0.921271136168784,27,5.0,1,5.0,1,5.0,1
1940,min_diffuse,30,30,1,3,0.05,0.95,0.9413024007861388,16,4.0,1,4.0,1,4.0,1
1941,min_diffuse,30,30,1,3,0.05,0.95,0.94735981084821,33,5.0,0,4.0,1,5.0,0
1942,min_diffuse,30,30,1,3,0.05,0.95,0.9422497348487152,31,6.0,1,6.0,1,6.0,1
1943,min_diffuse,30,30,1,3,0.05,0.95,0.9312058211224892,15,4.0,1,4.0,1,4.0,1
1944,min_diffuse,30,30,1,3,0.05,0.95,0.9352108209161264,11,4.0,1,4.0,1,4.0,1
1945,min_diffuse,30,30,1,3,0.05,0.95,0.9214517983810296,10,4.0,0,3.0,1,4.0,0
1946,min_diffuse,30,30,1,3,0.05,0.95,0.9306957333337856,11,3.0,1,3.0,1,3.0,1
1947,min_diffuse,30,30,1,3,0.05,0.95,0.9188687266018998,12,4.0,1,4.0,1,4.0,1
1948,min_diffuse,30,30,1,3,0.05,0.95,0.9265435844119988,24,5.0,1,5.0,1,5.0,1
1949,min_diffuse,30,30,1,3,0.05,0.95,0.9410118736009128,23,5.0,0,4.0,1,4.0,1
1950,min_diffuse,30,30,1,3,0.05,0.95,0.9305348125114824,25,4.0,1,4.0,1,4.0,1
1951,min_diffuse,30,30,1,3,0.05,0.95,0.901494386854362,23,7.0,1,7.0,1,7.0,1
1952,min_diffuse,30,30,1,3,0.05,0.95,0.9210049243591062,30,6.0,0,6.0,0,5.0,1
1953,min_diffuse,30,30,1,3,0.05,0.95,0.8635089195645487,13,4.0,0,4.0,0,3.0,1
1954,min_diffuse,30,30,1,3,0.05,0.95,0.9075869196837744,34,6.0,1,6.0,1,6.0,1
1955,min_diffuse,30,30,1,3,0.05,0.95,0.9183567763908989,14,5.0,1,5.0,1,5.0,1
1956,min_diffuse,30,30,1,3,0.05,0.95,0.936964004627545,16,5.0,1,5.0,1,5.0,1
1957,min_diffuse,30,30,1,3,0.05,0.95,0.9205593837311826,6,3.0,1,3.0,1,3.0,1
1958,min_diffuse,30,30,1,3,0.05,0.95,0.9226340574353348,10,3.0,1,3.0,1,3.0,1
1959,min_diffuse,30,30,1,3,0.05,0.95,0.9433783475984414,30,7.0,1,8.0,0,8.0,0
1960,min_diffuse,30,30,1,3,0.05,0.95,0.921375106837056,16,4.0,1,4.0,1,4.0,1
1961,min_diffuse,30,30,1,3,0.05,0.95,0.8817143078174678,18,5.0,1,5.0,1,5.0,1
1962,min_diffuse,30,30,1,3,0.05,0.95,0.9455641450626344,13,3.0,1,3.0,1,3.0,1
1963,min_diffuse,30,30,1,3,0.05,0.95,0.9446252307084784,8,3.0,1,3.0,1,3.0,1
1964,min_diffuse,30,30,1,3,0.05,0.95,0.9418318108182,6,3.0,1,3.0,1,3.0,1
1965,min_diffuse,30,30,1,3,0.05,0.95,0.9360110973418492,31,5.0,1,5.0,1,5.0,1
1966,min_diffuse,30,30,1,3,0.05,0.95,0.8953574669686605,13,4.0,1,4.0,1,5.0,0
1967,min_diffuse,30,30,1,3,0.05,0.95,0.9237766621375852,11,4.0,1,4.0,1,5.0,0
1968,min_diffuse,30,30,1,3,0.05,0.95,0.9306132877450074,20,5.0,1,5.0,1,5.0,1
1969,min_diffuse,30,30,1,3,0.05,0.95,0.9338774388230336,32,5.0,0,4.0,1,4.0,1
1970,min_diffuse,30,30,1,3,0.05,0.95,0.936421899234502,24,5.0,1,5.0,1,5.0,1
1971,min_diffuse,30,30,1,3,0.05,0.95,0.9448083867149916,46,5.0,0,4.0,1,4.0,1
1972,min_diffuse,30,30,1,3,0.05,0.95,0.8552628616320357,6,3.0,1,3.0,1,3.0,1
1973,min_diffuse,30,30,1,3,0.05,0.95,0.9316591468613884,13,4.0,1,4.0,1,4.0,1
1974,min_diffuse,30,30,1,3,0.05,0.95,0.9452170074914392,33,5.0,0,5.0,0,4.0,1
1975,min_diffuse,30,30,1,3,0.05,0.95,0.9470576263395656,8,3.0,1,3.0,1,3.0,1
1976,min_diffuse,30,30,1,3,0.05,0.95,0.9215335103730804,26,6.0,1,6.0,1,6.0,1
1977,min_diffuse,30,30,1,3,0.05,0.95,0.9081155296084936,8,3.0,1,3.0,1,3.0,1
1978,min_diffuse,30,30,1,3,0.05,0.95,0.916885356377626,10,4.0,1,4.0,1,4.0,1
1979,min_diffuse,30,30,1,3,0.05,0.95,0.9323995745249216,8,3.0,1,3.0,1,3.0,1
1980,min_diffuse,30,30,1,3,0.05,0.95,0.8849311298687589,11,4.0,1,4.0,1,4.0,1
1981,min_diffuse,30,30,1,3,0.05,0.95,0.8936491614939674,13,4.0,0,3.0,1,3.0,1
1982,min_diffuse,30,30,1,3,0.05,0.95,0.8549400814133613,23,5.0,1,5.0,1,5.0,1
1983,min_diffuse,30,30,1,3,0.05,0.95,0.9210350868199912,13,4.0,1,4.0,1,4.0,1
1984,min_diffuse,30,30,1,3,0.05,0.95,0.9198920869474804,21,5.0,0,4.0,1,4.0,1
1985,min_diffuse,30,30,1,3,0.05,0.95,0.9147700655480964,32,5.0,0,5.0,0,4.0,1
1986,min_diffuse,30,30,1,3,0.05,0.95,0.9456931863470384,44,7.0,0,7.0,0,6.0,1
1987,min_diffuse,30,30,1,3,0.05,0.95,0.9295469559401196,21,5.0,1,5.0,1,5.0,1
1988,min_diffuse,30,30,1,3,0.05,0.95,0.947008502921056,48,4.0,1,4.0,1,4.0,1
1989,min_diffuse,30,30,1,3,0.05,0.95,0.9105890559955008,30,5.0,1,5.0,1,5.0,1
1990,min_diffuse,30,30,1,3,0.05,0.95,0.9456700999800252,16,4.0,1,4.0,1,4.0,1
1991,min_diffuse,30,30,1,3,0.05,0.95,0.9305869048019616,70,6.0,1,6.0,1,6.0,1
1992,min_diffuse,30,30,1,3,0.05,0.95,0.913107043068304,23,5.0,0,4.0,1,4.0,1
1993,min_diffuse,30,30,1,3,0.05,0.95,0.9436672423717124,18,4.0,1,4.0,1,4.0,1
1994,min_diffuse,30,30,1,3,0.05,0.95,0.924377141431166,27,6.0,0,5.0,1,5.0,1
1995,min_diffuse,30,30,1,3,0.05,0.95,0.925762946328277,9,3.0,1,4.0,0,4.0,0
1996,min_diffuse,30,30,1,3,0.05,0.95,0.9339879076661014,52,6.0,1,6.0,1,6.0,1
1997,min_diffuse,30,30,1,3,0.05,0.95,0.933188723827704,50,7.0,1,7.0,1,7.0,1
1998,min_diffuse,30,30,1,3,0.05,0.95,0.8984838699546788,15,4.0,1,4.0,1,5.0,0
1999,min_diffuse,30,30,1,3,0.05,0.95,0.942681774992405,19,4.0,1,4.0,1,4.0,1
2000,min_diffuse,30,30,1,3,0.05,0.95,0.8848174199188672,20,4.0,1,4.0,1,4.0,1
2001,min_diffuse,30,30,1,3,0.05,0.95,0.9271297379862038,26,6.0,0,5.0,1,5.0,1
2002,min_diffuse,30,30,1,3,0.05,0.95,0.8563053132966721,5,3.0,1,3.0,1,3.0,1
2003,min_diffuse,30,30,1,3,0.05,0.95,0.9471279559151896,73,6.0,1,6.0,1,6.0,1
2004,min_diffuse,30,30,1,3,0.05,0.95,0.9319460446468472,8,3.0,1,4.0,0,4.0,0
2005,min_diffuse,30,30,1,3,0.05,0.95,0.917052450457619,71,7.0,1,7.0,1,7.0,1
2006,min_diffuse,30,30,1,3,0.05,0.95,0.9065213937636624,8,3.0,1,3.0,1,4.0,0
2007,min_diffuse,30,30,1,3,0.05,0.95,0.9197581669731936,27,5.0,0,4.0,1,4.0,1
2008,min_diffuse,30,30,1,3,0.05,0.95,0.9345497412188516,38,6.0,1,6.0,1,6.0,1
2009,min_diffuse,30,30,1,3,0.05,0.95,0.945246736717358,18,4.0,1,4.0,1,4.0,1
2010,min_diffuse,30,30,1,3,0.05,0.95,0.9351921311271242,25,5.0,1,5.0,1,5.0,1
2011,min_diffuse,30,30,1,3,0.05,0.95,0.938952995771687,8,3.0,1,3.0,1,4.0,0
2012,min_diffuse,30,30,1,3,0.05,0.95,0.9480294777218276,12,3.0,1,3.0,1,3.0,1
2013,min_diffuse,30,30,1,3,0.05,0.95,0.909774353791499,15,4.0,1,4.0,1,4.0,1
2014,min_diffuse,30,30,1,3,0.05,0.95,0.9260172112961234,9,4.0,1,4.0,1,4.0,1
2015,min_diffuse,30,30,1,3,0.05,0.95,0.9210458864468212,25,5.0,1,5.0,1,5.0,1
2016,min_diffuse,30,30,1,3,0.05,0.95,0.7453415355705065,3,2.0,1,2.0,1,2.0,1
2017,min_diffuse,30,30,1,3,0.05,0.95,0.9228241018778116,43,7.0,0,6.0,1,6.0,1
2018,min_diffuse,30,30,1,3,0.05,0.95,0.9240546375632732,22,5.0,1,6.0,0,6.0,0
2019,min_diffuse,30,30,1,3,0.05,0.95,0.9401093038636243,46,5.0,1,5.0,1,5.0,1
2020,min_diffuse,30,30,1,3,0.05,0.95,0.9132043454083344,9,4.0,1,4.0,1,4.0,1
2021,min_diffuse,30,30,1,3,0.05,0.95,0.8977444432850717,19,4.0,1,4.0,1,4.0,1
2022,min_diffuse,30,30,1,3,0.05,0.95,0.9406894780227424,29,5.0,1,5.0,1,5.0,1
2023,min_diffuse,30,30,1,3,0.05,0.95,0.9480659882898246,22,5.0,0,5.0,0,4.0,1
2024,min_diffuse,30,30,1,3,0.05,0.95,0.87104251953858,11,4.0,1,4.0,1,4.0,1
2025,min_diffuse,30,30,1,3,0.05,0.95,0.946239085215506,53,7.0,0,6.0,1,6.0,1
2026,min_diffuse,30,30,1,3,0.05,0.95,0.9357133142636824,29,7.0,0,6.0,1,6.0,1
2027,min_diffuse,30,30,1,3,0.05,0.95,0.916500500260027,95,7.0,1,7.0,1,7.0,1
2028,min_diffuse,30,30,1,3,0.05,0.95,0.930928625707266,27,5.0,1,5.0,1,5.0,1
2029,min_diffuse,30,30,1,3,0.05,0.95,0.8750673175354604,9,3.0,1,3.0,1,3.0,1
2030,min_diffuse,30,30,1,3,0.05,0.95,0.94789921284471,7,3.0,1,3.0,1,3.0,1
2031,min_diffuse,30,30,1,3,0.05,0.95,0.9261920483202668,25,5.0,1,5.0,1,5.0,1
2032,min_diffuse,30,30,1,3,0.05,0.95,0.93422521027703,11,3.0,1,3.0,1,3.0,1
2033,min_diffuse,30,30,1,3,0.05,0.95,0.9460606875805412,21,4.0,1,4.0,1,4.0,1
2034,min_diffuse,30,30,1,3,0.05,0.95,0.9468039450613148,31,5.0,0,5.0,0,4.0,1
2035,min_diffuse,30,30,1,3,0.05,0.95,0.8894483828412028,33,5.0,1,5.0,1,5.0,1
2036,min_diffuse,30,30,1,3,0.05,0.95,0.9364767041950488,24,5.0,1,5.0,1,5.0,1
2037,min_diffuse,30,30,1,3,0.05,0.95,0.945664252351512,36,5.0,1,5.0,1,5.0,1
2038,min_diffuse,30,30,1,3,0.05,0.95,0.943034876655256,42,5.0,1,5.0,1,5.0,1
2039,min_diffuse,30,30,1,3,0.05,0.95,0.8935756623056578,25,5.0,1,5.0,1,5.0,1
2040,min_diffuse,30,30,1,3,0.05,0.95,0.946791185444588,12,4.0,1,4.0,1,4.0,1
2041,min_diffuse,30,30,1,3,0.05,0.95,0.945393323470212,17,4.0,1,4.0,1,4.0,1
2042,min_diffuse,30,30,1,3,0.05,0.95,0.947648094344772,11,4.0,1,4.0,1,4.0,1
2043,min_diffuse,30,30,1,3,0.05,0.95,0.9318189244624344,20,5.0,1,5.0,1,5.0,1
2044,min_diffuse,30,30,1,3,0.05,0.95,0.914856430125221,28,5.0,1,5.0,1,5.0,1
2045,min_diffuse,30,30,1,3,0.05,0.95,0.9408566261765992,11,4.0,1,4.0,1,4.0,1
2046,min_diffuse,30,30,1,3,0.05,0.95,0.9163975514683692,14,4.0,1,4.0,1,4.0,1
2047,min_diffuse,30,30,1,3,0.05,0.95,0.9289417408121798,19,5.0,1,5.0,1,5.0,1
2048,min_diffuse,30,30,1,3,0.05,0.95,0.9290780400059816,10,4.0,1,4.0,1,4.0,1
2049,min_diffuse,30,30,1,3,0.05,0.95,0.926516111667284,7,3.0,1,4.0,0,4.0,0
2050,min_diffuse,30,30,1,3,0.05,0.95,0.9450207229556412,31,5.0,0,4.0,1,5.0,0
2051,min_diffuse,30,30,1,3,0.05,0.95,0.9486294866824052,26,5.0,1,5.0,1,5.0,1
2052,min_diffuse,30,30,1,3,0.05,0.95,0.9327200222275164,44,7.0,1,7.0,1,7.0,1
2053,min_diffuse,30,30,1,3,0.05,0.95,0.9417643946753153,16,5.0,1,5.0,1,5.0,1
2054,min_diffuse,30,30,1,3,0.05,0.95,0.911292350460477,31,7.0,0,7.0,0,6.0,1
2055,min_diffuse,30,30,1,3,0.05,0.95,0.933627138175564,13,4.0,0,4.0,0,3.0,1
2056,min_diffuse,30,30,1,3,0.05,0.95,0.901263856191662,22,4.0,1,4.0,1,4.0,1
2057,min_diffuse,30,30,1,3,0.05,0.95,0.9064323061838164,11,4.0,1,4.0,1,4.0,1
2058,min_diffuse,30,30,1,3,0.05,0.95,0.9277488828635788,6,3.0,1,3.0,1,3.0,1
2059,min_diffuse,30,30,1,3,0.05,0.95,0.9471382192386674,49,6.0,1,6.0,1,6.0,1
2060,min_diffuse,30,30,1,3,0.05,0.95,0.8951589468916364,12,4.0,1,4.0,1,4.0,1
2061,min_diffuse,30,30,1,3,0.05,0.95,0.9485751689854252,44,7.0,0,6.0,1,6.0,1
2062,min_diffuse,30,30,1,3,0.05,0.95,0.9203929525138944,16,5.0,1,5.0,1,5.0,1
2063,min_diffuse,30,30,1,3,0.05,0.95,0.9288855328279788,23,5.0,1,5.0,1,5.0,1
2064,min_diffuse,30,30,1,3,0.05,0.95,0.900997222131112,12,4.0,0,3.0,1,4.0,0
2065,min_diffuse,30,30,1,3,0.05,0.95,0.9438969988825786,17,4.0,1,4.0,1,4.0,1
2066,min_diffuse,30,30,1,3,0.05,0.95,0.9185531142861484,8,3.0,1,4.0,0,4.0,0
2067,min_diffuse,30,30,1,3,0.05,0.95,0.9464156394106938,24,5.0,1,5.0,1,5.0,1
2068,min_diffuse,30,30,1,3,0.05,0.95,0.9401941374544136,13,4.0,1,4.0,1,4.0,1
2069,min_diffuse,30,30,1,3,0.05,0.95,0.948659694120786,13,3.0,1,4.0,0,4.0,0
2070,min_diffuse,30,30,1,3,0.05,0.95,0.943571870695632,19,4.0,0,4.0,0,3.0,1
2071,min_diffuse,30,30,1,3,0.05,0.95,0.9459552043434812,20,5.0,1,5.0,1,5.0,1
2072,min_diffuse,30,30,1,3,0.05,0.95,0.8836459767000802,13,3.0,1,3.0,1,3.0,1
2073,min_diffuse,30,30,1,3,0.05,0.95,0.9377731826564102,13,4.0,1,4.0,1,4.0,1
2074,min_diffuse,30,30,1,3,0.05,0.95,0.9195571462226642,13,4.0,1,4.0,1,4.0,1
2075,min_diffuse,30,30,1,3,0.05,0.95,0.9368462820545204,28,5.0,0,5.0,0,4.0,1
2076,min_diffuse,30,30,1,3,0.05,0.95,0.9066866371146473,5,3.0,1,3.0,1,3.0,1
2077,min_diffuse,30,30,1,3,0.05,0.95,0.8934522032557792,28,6.0,0,5.0,1,6.0,0
2078,min_diffuse,30,30,1,3,0.05,0.95,0.916651490658693,20,5.0,1,5.0,1,5.0,1
2079,min_diffuse,30,30,1,3,0.05,0.95,0.9391369301120728,27,5.0,0,4.0,1,5.0,0
2080,min_diffuse,30,30,1,3,0.05,0.95,0.8650232572527993,11,4.0,1,4.0,1,4.0,1
2081,min_diffuse,30,30,1,3,0.05,0.95,0.9087128873302552,11,3.0,1,3.0,1,3.0,1
2082,min_diffuse,30,30,1,3,0.05,0.95,0.8869971178358628,11,4.0,1,4.0,1,4.0,1
2083,min_diffuse,30,30,1,3,0.05,0.95,0.8711767256880817,7,3.0,1,3.0,1,3.0,1
2084,min_diffuse,30,30,1,3,0.05,0.95,0.9098201901755644,10,3.0,1,3.0,1,3.0,1
2085,min_diffuse,30,30,1,3,0.05,0.95,0.949557175835788,153,8.0,0,8.0,0,7.0,1
2086,min_diffuse,30,30,1,3,0.05,0.95,0.816662813040808,8,3.0,1,3.0,1,3.0,1
2087,min_diffuse,30,30,1,3,0.05,0.95,0.9454946591290192,26,6.0,0,6.0,0,5.0,1
2088,min_diffuse,30,30,1,3,0.05,0.95,0.945352841666033,25,5.0,1,5.0,1,5.0,1
2089,min_diffuse,30,30,1,3,0.05,0.95,0.8845311207215,10,4.0,0,3.0,1,4.0,0
2090,min_diffuse,30,30,1,3,0.05,0.95,0.943911224915014,13,5.0,1,5.0,1,5.0,1
2091,min_diffuse,30,30,1,3,0.05,0.95,0.9047640909937824,15,4.0,1,4.0,1,4.0,1
2092,min_diffuse,30,30,1,3,0.05,0.95,0.938919219003433,30,5.0,1,5.0,1,5.0,1
2093,min_diffuse,30,30,1,3,0.05,0.95,0.9038346573555094,19,4.0,1,4.0,1,4.0,1
2094,min_diffuse,30,30,1,3,0.05,0.95,0.9134142215653076,24,6.0,1,6.0,1,6.0,1
2095,min_diffuse,30,30,1,3,0.05,0.95,0.9182168041409604,7,3.0,1,3.0,1,4.0,0
2096,min_diffuse,30,30,1,3,0.05,0.95,0.9346165385523691,13,4.0,1,4.0,1,4.0,1
2097,min_diffuse,30,30,1,3,0.05,0.95,0.9483077303064306,37,6.0,1,6.0,1,6.0,1
2098,min_diffuse,30,30,1,3,0.05,0.95,0.918405228712271,16,5.0,0,4.0,1,5.0,0
2099,min_diffuse,30,30,1,3,0.05,0.95,0.9243808596631352,12,4.0,1,4.0,1,4.0,1
2100,min_diffuse,30,30,1,3,0.05,0.95,0.9441679523679178,29,5.0,1,6.0,0,6.0,0
2101,min_diffuse,30,30,1,3,0.05,0.95,0.9364260765197884,22,6.0,0,6.0,0,5.0,1
2102,min_diffuse,30,30,1,3,0.05,0.95,0.8854089282204538,8,3.0,1,4.0,0,4.0,0
2103,min_diffuse,30,30,1,3,0.05,0.95,0.9157016338422964,22,4.0,1,4.0,1,4.0,1
2104,min_diffuse,30,30,1,3,0.05,0.95,0.943572405357284,35,5.0,0,5.0,0,4.0,1
2105,min_diffuse,30,30,1,3,0.05,0.95,0.9355807667197888,36,7.0,0,7.0,0,6.0,1
2106,min_diffuse,30,30,1,3,0.05,0.95,0.905405332892228,19,5.0,1,5.0,1,5.0,1
2107,min_diffuse,30,30,1,3,0.05,0.95,0.9148100678626674,16,4.0,1,4.0,1,4.0,1
2108,min_diffuse,30,30,1,3,0.05,0.95,0.93068929877227,48,7.0,1,7.0,1,7.0,1
2109,min_diffuse,30,30,1,3,0.05,0.95,0.935558932540122,7,3.0,1,3.0,1,3.0,1
2110,min_diffuse,30,30,1,3,0.05,0.95,0.9229668012324608,15,5.0,1,5.0,1,5.0,1
2111,min_diffuse,30,30,1,3,0.05,0.95,0.9241120614239384,15,4.0,1,4.0,1,4.0,1
2112,min_diffuse,30,30,1,3,0.05,0.95,0.9463852631935046,38,6.0,0,5.0,1,5.0,1
2113,min_diffuse,30,30,1,3,0.05,0.95,0.8555952836219305,11,3.0,1,3.0,1,3.0,1
2114,min_diffuse,30,30,1,3,0.05,0.95,0.935531812498238,51,7.0,0,6.0,1,6.0,1
2115,min_diffuse,30,30,1,3,0.05,0.95,0.8924314638146219,14,4.0,1,4.0,1,4.0,1
2116,min_diffuse,30,30,1,3,0.05,0.95,0.9355376518153342,51,6.0,1,6.0,1,6.0,1
2117,min_diffuse,30,30,1,3,0.05,0.95,0.9443686284589926,25,5.0,1,5.0,1,5.0,1
2118,min_diffuse,30,30,1,3,0.05,0.95,0.9278003963961414,20,4.0,1,4.0,1,4.0,1
2119,min_diffuse,30,30,1,3,0.05,0.95,0.949240084947047,66,6.0,0,6.0,0,5.0,1
2120,min_diffuse,30,30,1,3,0.05,0.95,0.9490088292821518,43,6.0,1,6.0,1,6.0,1
2121,min_diffuse,30,30,1,3,0.05,0.95,0.8600418979044636,13,4.0,1,4.0,1,4.0,1
2122,min_diffuse,30,30,1,3,0.05,0.95,0.9300587842881426,26,5.0,1,5.0,1,5.0,1
2123,min_diffuse,30,30,1,3,0.05,0.95,0.8953839367792522,15,4.0,1,4.0,1,5.0,0
2124,min_diffuse,30,30,1,3,0.05,0.95,0.9348484069973626,18,4.0,1,4.0,1,4.0,1
2125,min_diffuse,30,30,1,3,0.05,0.95,0.919472855399576,22,5.0,1,5.0,1,5.0,1
2126,min_diffuse,30,30,1,3,0.05,0.95,0.8289405912028895,5,3.0,0,2.0,1,2.0,1
2127,min_diffuse,30,30,1,3,0.05,0.95,0.943852152601622,24,5.0,0,4.0,1,5.0,0
2128,min_diffuse,30,30,1,3,0.05,0.95,0.90960635779639,11,4.0,1,4.0,1,4.0,1
2129,min_diffuse,30,30,1,3,0.05,0.95,0.9384297335806696,24,6.0,0,5.0,1,6.0,0
2130,min_diffuse,30,30,1,3,0.05,0.95,0.9248001140362622,7,3.0,1,3.0,1,3.0,1
2131,min_diffuse,30,30,1,3,0.05,0.95,0.9102343709436956,11,4.0,0,3.0,1,4.0,0
2132,min_diffuse,30,30,1,3,0.05,0.95,0.9347081171911108,24,5.0,1,5.0,1,5.0,1
2133,min_diffuse,30,30,1,3,0.05,0.95,0.9374335122209492,25,4.0,1,4.0,1,4.0,1
2134,min_diffuse,30,30,1,3,0.05,0.95,0.9147950891284076,16,4.0,1,4.0,1,4.0,1
2135,min_diffuse,30,30,1,3,0.05,0.95,0.9451181758910971,41,7.0,0,6.0,1,6.0,1
2136,min_diffuse,30,30,1,3,0.05,0.95,0.8672746452989071,10,3.0,1,3.0,1,3.0,1
2137,min_diffuse,30,30,1,3,0.05,0.95,0.9291528108289268,14,4.0,1,4.0,1,5.0,0
2138,min_diffuse,30,30,1,3,0.05,0.95,0.9333354276316,30,5.0,1,5.0,1,5.0,1
2139,min_diffuse,30,30,1,3,0.05,0.95,0.9419759635687132,11,4.0,1,4.0,1,4.0,1
2140,min_diffuse,30,30,1,3,0.05,0.95,0.9268601897632966,13,4.0,1,4.0,1,4.0,1
2141,min_diffuse,30,30,1,3,0.05,0.95,0.9309395766432184,21,4.0,1,5.0,0,4.0,1
2142,min_diffuse,30,30,1,3,0.05,0.95,0.8606221118696898,10,3.0,1,3.0,1,3.0,1
2143,min_diffuse,30,30,1,3,0.05,0.95,0.9349827275302932,14,4.0,1,4.0,1,4.0,1
2144,min_diffuse,30,30,1,3,0.05,0.95,0.9153558951492636,30,5.0,1,5.0,1,5.0,1
2145,min_diffuse,30,30,1,3,0.05,0.95,0.9467458752210952,15,4.0,1,4.0,1,4.0,1
2146,min_diffuse,30,30,1,3,0.05,0.95,0.9181632536869242,11,4.0,1,4.0,1,4.0,1
2147,min_diffuse,30,30,1,3,0.05,0.95,0.9216677751258822,25,5.0,0,4.0,1,4.0,1
2148,min_diffuse,30,30,1,3,0.05,0.95,0.8656537582100452,21,5.0,1,5.0,1,5.0,1
2149,min_diffuse,30,30,1,3,0.05,0.95,0.9157645428555432,12,3.0,1,3.0,1,3.0,1
2150,min_diffuse,30,30,1,3,0.05,0.95,0.909257461909174,17,4.0,1,4.0,1,5.0,0
2151,min_diffuse,30,30,1,3,0.05,0.95,0.9392564479493544,30,5.0,1,5.0,1,5.0,1
2152,min_diffuse,30,30,1,3,0.05,0.95,0.7675524444594441,14,3.0,1,3.0,1,3.0,1
2153,min_diffuse,30,30,1,3,0.05,0.95,0.9431525065069992,22,5.0,1,5.0,1,5.0,1
2154,min_diffuse,30,30,1,3,0.05,0.95,0.936495204056156,52,6.0,0,5.0,1,5.0,1
2155,min_diffuse,30,30,1,3,0.05,0.95,0.9360170415924168,14,4.0,0,3.0,1,4.0,0
2156,min_diffuse,30,30,1,3,0.05,0.95,0.9283210192171109,17,4.0,0,4.0,0,3.0,1
2157,min_diffuse,30,30,1,3,0.05,0.95,0.9228940273024456,32,6.0,1,6.0,1,6.0,1
2158,min_diffuse,30,30,1,3,0.05,0.95,0.9123598563979924,12,4.0,1,4.0,1,4.0,1
2159,min_diffuse,30,30,1,3,0.05,0.95,0.927924655024524,9,3.0,1,3.0,1,3.0,1
2160,min_diffuse,30,30,1,3,0.05,0.95,0.9317444235175746,13,4.0,0,4.0,0,3.0,1
2161,min_diffuse,30,30,1,3,0.05,0.95,0.8864159318894571,12,3.0,1,3.0,1,3.0,1
2162,min_diffuse,30,30,1,3,0.05,0.95,0.9031929363234824,43,5.0,0,4.0,1,4.0,1
2163,min_diffuse,30,30,1,3,0.05,0.95,0.9499992782068084,23,6.0,0,6.0,0,5.0,1
2164,min_diffuse,30,30,1,3,0.05,0.95,0.9478702969179634,10,3.0,1,4.0,0,3.0,1
2165,min_diffuse,30,30,1,3,0.05,0.95,0.9317575540629032,15,4.0,1,4.0,1,4.0,1
2166,min_diffuse,30,30,1,3,0.05,0.95,0.936113087926529,13,3.0,1,3.0,1,3.0,1
2167,min_diffuse,30,30,1,3,0.05,0.95,0.921330909306322,13,4.0,1,4.0,1,4.0,1
2168,min_diffuse,30,30,1,3,0.05,0.95,0.8718809663908493,20,4.0,1,4.0,1,4.0,1
2169,min_diffuse,30,30,1,3,0.05,0.95,0.9266602327558708,10,3.0,1,3.0,1,4.0,0
2170,min_diffuse,30,30,1,3,0.05,0.95,0.946028834368102,36,7.0,1,8.0,0,7.0,1
2171,min_diffuse,30,30,1,3,0.05,0.95,0.9473630788047208,34,6.0,0,5.0,1,5.0,1
2172,min_diffuse,30,30,1,3,0.05,0.95,0.9314624274196724,23,5.0,1,5.0,1,5.0,1
2173,min_diffuse,30,30,1,3,0.05,0.95,0.9327427025270468,23,6.0,0,5.0,1,5.0,1
2174,min_diffuse,30,30,1,3,0.05,0.95,0.9372809517477876,22,5.0,1,5.0,1,6.0,0
2175,min_diffuse,30,30,1,3,0.05,0.95,0.9185385274056171,21,4.0,1,4.0,1,4.0,1
2176,min_diffuse,30,30,1,3,0.05,0.95,0.9463814163708024,30,4.0,1,4.0,1,4.0,1
2177,min_diffuse,30,30,1,3,0.05,0.95,0.9202379149745374,7,3.0,1,3.0,1,3.0,1
2178,min_diffuse,30,30,1,3,0.05,0.95,0.9394830772005808,69,5.0,1,5.0,1,5.0,1
2179,min_diffuse,30,30,1,3,0.05,0.95,0.9322831986530854,38,7.0,1,7.0,1,7.0,1
2180,min_diffuse,30,30,1,3,0.05,0.95,0.8532303150038297,10,3.0,1,3.0,1,3.0,1
2181,min_diffuse,30,30,1,3,0.05,0.95,0.9391002229710464,40,6.0,1,6.0,1,6.0,1
2182,min_diffuse,30,30,1,3,0.05,0.95,0.943249572659446,18,4.0,1,4.0,1,4.0,1
2183,min_diffuse,30,30,1,3,0.05,0.95,0.9081778524224658,18,4.0,1,4.0,1,4.0,1
2184,min_diffuse,30,30,1,3,0.05,0.95,0.9488506687822944,32,7.0,0,6.0,1,6.0,1
2185,min_diffuse,30,30,1,3,0.05,0.95,0.94354886810578,18,4.0,1,4.0,1,5.0,0
2186,min_diffuse,30,30,1,3,0.05,0.95,0.8746588464622853,18,3.0,1,3.0,1,3.0,1
2187,min_diffuse,30,30,1,3,0.05,0.95,0.9159241274171716,20,6.0,1,6.0,1,7.0,0
2188,min_diffuse,30,30,1,3,0.05,0.95,0.9257385214432308,21,5.0,1,5.0,1,5.0,1
2189,min_diffuse,30,30,1,3,0.05,0.95,0.9487645160012362,53,7.0,0,6.0,1,7.0,0
2190,min_diffuse,30,30,1,3,0.05,0.95,0.9404982473962088,12,4.0,1,4.0,1,5.0,0
2191,min_diffuse,30,30,1,3,0.05,0.95,0.9241309498404588,12,4.0,0,3.0,1,4.0,0
2192,min_diffuse,30,30,1,3,0.05,0.95,0.9452668332391956,42,5.0,1,5.0,1,5.0,1
2193,min_diffuse,30,30,1,3,0.05,0.95,0.9167256290700508,11,4.0,1,4.0,1,4.0,1
2194,min_diffuse,30,30,1,3,0.05,0.95,0.9487705196118156,35,4.0,1,4.0,1,5.0,0
2195,min_diffuse,30,30,1,3,0.05,0.95,0.9422962479306188,93,7.0,0,6.0,1,6.0,1
2196,min_diffuse,30,30,1,3,0.05,0.95,0.9411466100746974,18,5.0,1,5.0,1,5.0,1
2197,min_diffuse,30,30,1,3,0.05,0.95,0.850836634927405,7,3.0,1,3.0,1,3.0,1
2198,min_diffuse,30,30,1,3,0.05,0.95,0.924238429165775,9,3.0,1,3.0,1,3.0,1
2199,min_diffuse,30,30,1,3,0.05,0.95,0.908473112167536,8,3.0,1,3.0,1,3.0,1
2200,min_diffuse,30,30,1,3,0.05,0.95,0.938321209250007,10,4.0,1,4.0,1,5.0,0
2201,min_diffuse,30,30,1,3,0.05,0.95,0.9317860422543858,30,5.0,1,5.0,1,5.0,1
2202,min_diffuse,30,30,1,3,0.05,0.95,0.9274318655135816,55,6.0,1,6.0,1,6.0,1
2203,min_diffuse,30,30,1,3,0.05,0.95,0.9497911549571608,23,4.0,1,4.0,1,4.0,1
2204,min_diffuse,30,30,1,3,0.05,0.95,0.9265159600703924,49,6.0,1,7.0,0,7.0,0
2205,min_diffuse,30,30,1,3,0.05,0.95,0.934472542979264,9,3.0,1,3.0,1,3.0,1
2206,min_diffuse,30,30,1,3,0.05,0.95,0.9286214147076394,28,5.0,1,5.0,1,5.0,1
2207,min_diffuse,30,30,1,3,0.05,0.95,0.9476393394928184,29,6.0,0,6.0,0,5.0,1
2208,min_diffuse,30,30,1,3,0.05,0.95,0.9499270905830832,12,4.0,1,4.0,1,4.0,1
2209,min_diffuse,30,30,1,3,0.05,0.95,0.9400754468393976,42,5.0,0,5.0,0,4.0,1
2210,min_diffuse,30,30,1,3,0.05,0.95,0.9237138282533548,18,4.0,1,4.0,1,4.0,1
2211,min_diffuse,30,30,1,3,0.05,0.95,0.9134566124165724,15,4.0,1,4.0,1,5.0,0
2212,min_diffuse,30,30,1,3,0.05,0.95,0.9277567259561696,15,4.0,1,4.0,1,4.0,1
2213,min_diffuse,30,30,1,3,0.05,0.95,0.9100168952657786,15,4.0,1,4.0,1,5.0,0
2214,min_diffuse,30,30,1,3,0.05,0.95,0.9072379177038724,25,4.0,0,4.0,0,3.0,1
2215,min_diffuse,30,30,1,3,0.05,0.95,0.913307820498543,11,3.0,1,3.0,1,3.0,1
2216,min_diffuse,30,30,1,3,0.05,0.95,0.9492105296006612,19,4.0,1,4.0,1,4.0,1
2217,min_diffuse,30,30,1,3,0.05,0.95,0.9413279043771304,27,5.0,1,5.0,1,5.0,1
2218,min_diffuse,30,30,1,3,0.05,0.95,0.9309823756948624,12,3.0,1,3.0,1,3.0,1
2219,min_diffuse,30,30,1,3,0.05,0.95,0.9430964276405518,48,5.0,1,5.0,1,5.0,1
2220,min_diffuse,30,30,1,3,0.05,0.95,0.943597998480671,36,4.0,1,4.0,1,4.0,1
2221,min_diffuse,30,30,1,3,0.05,0.95,0.9337565645297492,22,5.0,1,5.0,1,5.0,1
2222,min_diffuse,30,30,1,3,0.05,0.95,0.9399530975691716,12,3.0,1,3.0,1,3.0,1
2223,min_diffuse,30,30,1,3,0.05,0.95,0.8702760269805616,9,4.0,1,5.0,0,5.0,0
2224,min_diffuse,30,30,1,3,0.05,0.95,0.9422673886251376,43,6.0,1,6.0,1,6.0,1
2225,min_diffuse,30,30,1,3,0.05,0.95,0.9024832336097468,17,5.0,0,4.0,1,4.0,1
2226,min_diffuse,30,30,1,3,0.05,0.95,0.935934830547474,13,4.0,1,4.0,1,4.0,1
2227,min_diffuse,30,30,1,3,0.05,0.95,0.9228114118584058,24,4.0,1,4.0,1,4.0,1
2228,min_diffuse,30,30,1,3,0.05,0.95,0.9268572584891532,10,3.0,1,3.0,1,3.0,1
2229,min_diffuse,30,30,1,3,0.05,0.95,0.9385756387465798,67,7.0,1,7.0,1,7.0,1
2230,min_diffuse,30,30,1,3,0.05,0.95,0.9328681157564542,17,5.0,1,5.0,1,5.0,1
2231,min_diffuse,30,30,1,3,0.05,0.95,0.949497533305778,11,4.0,1,4.0,1,4.0,1
2232,min_diffuse,30,30,1,3,0.05,0.95,0.9413444721453476,8,4.0,1,4.0,1,4.0,1
2233,min_diffuse,30,30,1,3,0.05,0.95,0.9449188922603275,9,3.0,1,3.0,1,3.0,1
2234,min_diffuse,30,30,1,3,0.05,0.95,0.9466667850154156,35,5.0,1,5.0,1,5.0,1
2235,min_diffuse,30,30,1,3,0.05,0.95,0.9376860071027758,19,5.0,1,5.0,1,5.0,1
2236,min_diffuse,30,30,1,3,0.05,0.95,0.8926325826621038,17,5.0,0,4.0,1,4.0,1
2237,min_diffuse,30,30,1,3,0.05,0.95,0.9362975040136564,16,4.0,1,4.0,1,4.0,1
2238,min_diffuse,30,30,1,3,0.05,0.95,0.9400540086093122,25,5.0,1,5.0,1,5.0,1
2239,min_diffuse,30,30,1,3,0.05,0.95,0.8830151449654061,13,4.0,0,3.0,1,3.0,1
2240,min_diffuse,30,30,1,3,0.05,0.95,0.9482959258338868,17,5.0,1,5.0,1,5.0,1
2241,min_diffuse,30,30,1,3,0.05,0.95,0.9287662935228492,35,6.0,0,6.0,0,5.0,1
2242,min_diffuse,30,30,1,3,0.05,0.95,0.8487559373626321,14,4.0,0,3.0,1,3.0,1
2243,min_diffuse,30,30,1,3,0.05,0.95,0.8293293178245795,9,3.0,1,3.0,1,3.0,1
2244,min_diffuse,30,30,1,3,0.05,0.95,0.8963548069627078,8,3.0,1,3.0,1,3.0,1
2245,min_diffuse,30,30,1,3,0.05,0.95,0.9429297255887013,32,5.0,1,5.0,1,5.0,1
2246,min_diffuse,30,30,1,3,0.05,0.95,0.9063180289988296,23,4.0,1,4.0,1,4.0,1
2247,min_diffuse,30,30,1,3,0.05,0.95,0.9429327789715322,24,4.0,1,4.0,1,4.0,1
2248,min_diffuse,30,30,1,3,0.05,0.95,0.9224658448655806,15,4.0,1,4.0,1,4.0,1
2249,min_diffuse,30,30,1,3,0.05,0.95,0.9476084354821672,25,5.0,1,6.0,0,5.0,1
2250,min_diffuse,30,30,1,3,0.05,0.95,0.9180698229038582,16,5.0,1,5.0,1,5.0,1
2251,min_diffuse,30,30,1,3,0.05,0.95,0.9395992992279504,7,3.0,1,3.0,1,3.0,1
2252,min_diffuse,30,30,1,3,0.05,0.95,0.946290492878526,50,5.0,1,6.0,0,5.0,1
2253,min_diffuse,30,30,1,3,0.05,0.95,0.9238060333212952,6,3.0,1,3.0,1,3.0,1
2254,min_diffuse,30,30,1,3,0.05,0.95,0.9414185351943126,24,5.0,1,5.0,1,5.0,1
2255,min_diffuse,30,30,1,3,0.05,0.95,0.9430685921321252,15,4.0,1,4.0,1,4.0,1
2256,min_diffuse,30,30,1,3,0.05,0.95,0.948318091769841,48,7.0,1,7.0,1,7.0,1
2257,min_diffuse,30,30,1,3,0.05,0.95,0.8870993683272367,10,4.0,1,4.0,1,4.0,1
2258,min_diffuse,30,30,1,3,0.05,0.95,0.92529776992756,54,6.0,1,6.0,1,6.0,1
2259,min_diffuse,30,30,1,3,0.05,0.95,0.8865491198856881,10,3.0,1,3.0,1,3.0,1
2260,min_diffuse,30,30,1,3,0.05,0.95,0.9495210344608436,11,4.0,0,3.0,1,4.0,0
2261,min_diffuse,30,30,1,3,0.05,0.95,0.9472332086798348,50,7.0,1,7.0,1,7.0,1
2262,min_diffuse,30,30,1,3,0.05,0.95,0.9241354781181684,27,5.0,1,5.0,1,5.0,1
2263,min_diffuse,30,30,1,3,0.05,0.95,0.8989263991736932,14,3.0,1,3.0,1,4.0,0
2264,min_diffuse,30,30,1,3,0.05,0.95,0.9464382801579624,16,4.0,1,4.0,1,4.0,1
2265,min_diffuse,30,30,1,3,0.05,0.95,0.935399644321596,14,4.0,0,4.0,0,3.0,1
2266,min_diffuse,30,30,1,3,0.05,0.95,0.930075929865305,23,4.0,1,4.0,1,4.0,1
2267,min_diffuse,30,30,1,3,0.05,0.95,0.8834307531946373,11,4.0,1,4.0,1,4.0,1
2268,min_diffuse,30,30,1,3,0.05,0.95,0.920390887692285,14,4.0,1,4.0,1,4.0,1
2269,min_diffuse,30,30,1,3,0.05,0.95,0.929887140625798,14,4.0,1,4.0,1,4.0,1
2270,min_diffuse,30,30,1,3,0.05,0.95,0.9221039509746538,34,6.0,1,6.0,1,6.0,1
2271,min_diffuse,30,30,1,3,0.05,0.95,0.9345400060498432,26,5.0,1,5.0,1,5.0,1
2272,min_diffuse,30,30,1,3,0.05,0.95,0.9004964193222699,18,3.0,1,4.0,0,3.0,1
2273,min_diffuse,30,30,1,3,0.05,0.95,0.915909227692123,16,5.0,1,5.0,1,5.0,1
2274,min_diffuse,30,30,1,3,0.05,0.95,0.948093028136355,13,5.0,1,5.0,1,5.0,1
2275,min_diffuse,30,30,1,3,0.05,0.95,0.8692339771063756,24,5.0,0,4.0,1,4.0,1
2276,min_diffuse,30,30,1,3,0.05,0.95,0.9442256847215992,44,6.0,1,6.0,1,6.0,1
2277,min_diffuse,30,30,1,3,0.05,0.95,0.920056039067448,14,4.0,1,4.0,1,4.0,1
2278,min_diffuse,30,30,1,3,0.05,0.95,0.9296314197652886,19,4.0,1,4.0,1,4.0,1
2279,min_diffuse,30,30,1,3,0.05,0.95,0.9450696179373048,29,6.0,0,5.0,1,5.0,1
2280,min_diffuse,30,30,1,3,0.05,0.95,0.919877107857507,55,6.0,1,6.0,1,6.0,1
2281,min_diffuse,30,30,1,3,0.05,0.95,0.9455656643459096,19,6.0,0,5.0,1,6.0,0
2282,min_diffuse,30,30,1,3,0.05,0.95,0.94851630077774,24,5.0,0,5.0,0,4.0,1
2283,min_diffuse,30,30,1,3,0.05,0.95,0.9408765578035913,9,4.0,1,4.0,1,4.0,1
2284,min_diffuse,30,30,1,3,0.05,0.95,0.939050155570478,42,5.0,1,5.0,1,5.0,1
2285,min_diffuse,30,30,1,3,0.05,0.95,0.9494375799515506,69,7.0,1,7.0,1,7.0,1
2286,min_diffuse,30,30,1,3,0.05,0.95,0.9330917347799792,37,6.0,0,6.0,0,5.0,1
2287,min_diffuse,30,30,1,3,0.05,0.95,0.9418820414346022,17,4.0,1,4.0,1,4.0,1
2288,min_diffuse,30,30,1,3,0.05,0.95,0.9123421743953616,13,4.0,1,4.0,1,4.0,1
2289,min_diffuse,30,30,1,3,0.05,0.95,0.9317940918155516,16,4.0,1,4.0,1,4.0,1
2290,min_diffuse,30,30,1,3,0.05,0.95,0.8466024104849106,11,4.0,0,3.0,1,3.0,1
2291,min_diffuse,30,30,1,3,0.05,0.95,0.9241996311968976,24,4.0,1,4.0,1,4.0,1
2292,min_diffuse,30,30,1,3,0.05,0.95,0.90824545321599,22,4.0,1,4.0,1,4.0,1
2293,min_diffuse,30,30,1,3,0.05,0.95,0.914068954597922,16,4.0,1,4.0,1,4.0,1
2294,min_diffuse,30,30,1,3,0.05,0.95,0.90457708942377,11,4.0,0,3.0,1,4.0,0
2295,min_diffuse,30,30,1,3,0.05,0.95,0.8814396757876941,39,5.0,1,5.0,1,5.0,1
2296,min_diffuse,30,30,1,3,0.05,0.95,0.9374512550752712,15,4.0,1,4.0,1,4.0,1
2297,min_diffuse,30,30,1,3,0.05,0.95,0.8662806350605948,5,3.0,1,3.0,1,3.0,1
2298,min_diffuse,30,30,1,3,0.05,0.95,0.90224944298321,18,5.0,0,5.0,0,4.0,1
2299,min_diffuse,30,30,1,3,0.05,0.95,0.942533443070686,29,5.0,1,5.0,1,5.0,1
2300,min_diffuse,30,30,1,3,0.05,0.95,0.925473778005074,20,4.0,1,4.0,1,4.0,1
2301,min_diffuse,30,30,1,3,0.05,0.95,0.9417210326809764,26,5.0,1,5.0,1,6.0,0
2302,min_diffuse,30,30,1,3,0.05,0.95,0.9476009907556908,26,4.0,1,4.0,1,4.0,1
2303,min_diffuse,30,30,1,3,0.05,0.95,0.9137252928418592,19,5.0,0,5.0,0,4.0,1
2304,min_diffuse,30,30,1,3,0.05,0.95,0.8906582171777536,15,4.0,1,4.0,1,4.0,1
2305,min_diffuse,30,30,1,3,0.05,0.95,0.9354790344902038,13,4.0,0,4.0,0,3.0,1
2306,min_diffuse,30,30,1,3,0.05,0.95,0.933635538787295,27,5.0,0,5.0,0,4.0,1
2307,min_diffuse,30,30,1,3,0.05,0.95,0.8376133552054021,23,4.0,1,4.0,1,4.0,1
2308,min_diffuse,30,30,1,3,0.05,0.95,0.8982794214761444,15,4.0,0,3.0,1,3.0,1
2309,min_diffuse,30,30,1,3,0.05,0.95,0.9441625092939536,34,5.0,0,4.0,1,4.0,1
2310,min_diffuse,30,30,1,3,0.05,0.95,0.9403493291809444,22,5.0,0,5.0,0,4.0,1
2311,min_diffuse,30,30,1,3,0.05,0.95,0.9449758410164316,50,7.0,0,6.0,1,6.0,1
2312,min_diffuse,30,30,1,3,0.05,0.95,0.9353186678004892,42,5.0,1,6.0,0,5.0,1
2313,min_diffuse,30,30,1,3,0.05,0.95,0.8267063851377963,8,3.0,1,3.0,1,3.0,1
2314,min_diffuse,30,30,1,3,0.05,0.95,0.938886484491116,21,6.0,1,6.0,1,6.0,1
2315,min_diffuse,30,30,1,3,0.05,0.95,0.9472897187254692,22,4.0,1,4.0,1,4.0,1
2316,min_diffuse,30,30,1,3,0.05,0.95,0.9323930837006816,22,5.0,1,5.0,1,5.0,1
2317,min_diffuse,30,30,1,3,0.05,0.95,0.9248034904124354,8,4.0,0,4.0,0,3.0,1
2318,min_diffuse,30,30,1,3,0.05,0.95,0.8982873104349967,13,4.0,1,4.0,1,4.0,1
2319,min_diffuse,30,30,1,3,0.05,0.95,0.8935646795379626,17,4.0,1,5.0,0,5.0,0
2320,min_diffuse,30,30,1,3,0.05,0.95,0.9396336379414882,22,5.0,1,5.0,1,5.0,1
2321,min_diffuse,30,30,1,3,0.05,0.95,0.945866359751306,43,6.0,1,6.0,1,6.0,1
2322,min_diffuse,30,30,1,3,0.05,0.95,0.9337377207179224,12,4.0,1,4.0,1,4.0,1
2323,min_diffuse,30,30,1,3,0.05,0.95,0.8904673166413459,15,4.0,1,5.0,0,5.0,0
2324,min_diffuse,30,30,1,3,0.05,0.95,0.8563329438478295,4,2.0,1,3.0,0,3.0,0
2325,min_diffuse,30,30,1,3,0.05,0.95,0.937471417566404,18,5.0,1,5.0,1,5.0,1
2326,min_diffuse,30,30,1,3,0.05,0.95,0.9487753049887078,38,5.0,1,6.0,0,5.0,1
2327,min_diffuse,30,30,1,3,0.05,0.95,0.9059711289086634,7,3.0,1,4.0,0,4.0,0
2328,min_diffuse,30,30,1,3,0.05,0.95,0.8584708121807613,22,5.0,1,5.0,1,5.0,1
2329,min_diffuse,30,30,1,3,0.05,0.95,0.9054231854825338,16,5.0,1,5.0,1,5.0,1
2330,min_diffuse,30,30,1,3,0.05,0.95,0.9420229732144864,11,4.0,1,4.0,1,4.0,1
2331,min_diffuse,30,30,1,3,0.05,0.95,0.8915025416832536,10,3.0,1,3.0,1,3.0,1
2332,min_diffuse,30,30,1,3,0.05,0.95,0.8961094007838035,21,5.0,1,5.0,1,5.0,1
2333,min_diffuse,30,30,1,3,0.05,0.95,0.8542843717637537,9,3.0,1,3.0,1,3.0,1
2334,min_diffuse,30,30,1,3,0.05,0.95,0.9488900421971996,61,6.0,1,6.0,1,6.0,1
2335,min_diffuse,30,30,1,3,0.05,0.95,0.9237735011777912,21,4.0,1,4.0,1,4.0,1
2336,min_diffuse,30,30,1,3,0.05,0.95,0.9485609328395463,22,4.0,1,4.0,1,4.0,1
2337,min_diffuse,30,30,1,3,0.05,0.95,0.9180794664567048,10,4.0,1,4.0,1,4.0,1
2338,min_diffuse,30,30,1,3,0.05,0.95,0.9139320407183148,8,3.0,1,3.0,1,3.0,1
2339,min_diffuse,30,30,1,3,0.05,0.95,0.8043973128626194,9,3.0,1,3.0,1,4.0,0
2340,min_diffuse,30,30,1,3,0.05,0.95,0.8969094738137418,21,5.0,0,5.0,0,4.0,1
2341,min_diffuse,30,30,1,3,0.05,0.95,0.9480799175046826,12,3.0,1,3.0,1,4.0,0
2342,min_diffuse,30,30,1,3,0.05,0.95,0.9404442917408808,18,4.0,1,4.0,1,4.0,1
2343,min_diffuse,30,30,1,3,0.05,0.95,0.9444879954330996,14,4.0,1,4.0,1,4.0,1
2344,min_diffuse,30,30,1,3,0.05,0.95,0.9407839955197084,13,4.0,1,5.0,0,5.0,0
2345,min_diffuse,30,30,1,3,0.05,0.95,0.9413657160406248,22,4.0,1,4.0,1,4.0,1
2346,min_diffuse,30,30,1,3,0.05,0.95,0.9240071501323984,21,5.0,1,5.0,1,5.0,1
2347,min_diffuse,30,30,1,3,0.05,0.95,0.9276576451751636,19,4.0,1,4.0,1,5.0,0
2348,min_diffuse,30,30,1,3,0.05,0.95,0.9206369496594088,20,4.0,1,4.0,1,5.0,0
2349,min_diffuse,30,30,1,3,0.05,0.95,0.9388326711593415,25,5.0,1,6.0,0,5.0,1
2350,min_diffuse,30,30,1,3,0.05,0.95,0.937409896742334,56,6.0,1,6.0,1,6.0,1
2351,min_diffuse,30,30,1,3,0.05,0.95,0.905989526467099,9,4.0,1,4.0,1,4.0,1
2352,min_diffuse,30,30,1,3,0.05,0.95,0.9042328175298652,10,3.0,1,3.0,1,4.0,0
2353,min_diffuse,30,30,1,3,0.05,0.95,0.828011850677313,9,3.0,1,3.0,1,3.0,1
2354,min_diffuse,30,30,1,3,0.05,0.95,0.9206337287320696,30,5.0,1,5.0,1,5.0,1
2355,min_diffuse,30,30,1,3,0.05,0.95,0.904623718700802,18,6.0,1,6.0,1,6.0,1
2356,min_diffuse,30,30,1,3,0.05,0.95,0.94746685062588,13,4.0,1,4.0,1,4.0,1
2357,min_diffuse,30,30,1,3,0.05,0.95,0.9202459747343064,14,4.0,0,3.0,1,3.0,1
2358,min_diffuse,30,30,1,3,0.05,0.95,0.9019876628238916,10,3.0,1,3.0,1,3.0,1
2359,min_diffuse,30,30,1,3,0.05,0.95,0.9303225541576678,30,5.0,0,5.0,0,4.0,1
2360,min_diffuse,30,30,1,3,0.05,0.95,0.9292028768101016,15,5.0,1,5.0,1,5.0,1
2361,min_diffuse,30,30,1,3,0.05,0.95,0.9248978797133424,40,8.0,1,8.0,1,8.0,1
2362,min_diffuse,30,30,1,3,0.05,0.95,0.9314421052824132,10,4.0,1,4.0,1,4.0,1
2363,min_diffuse,30,30,1,3,0.05,0.95,0.8934135827967113,13,4.0,1,4.0,1,4.0,1
2364,min_diffuse,30,30,1,3,0.05,0.95,0.9461100905808558,39,5.0,1,5.0,1,5.0,1
2365,min_diffuse,30,30,1,3,0.05,0.95,0.9487032598127808,27,5.0,1,5.0,1,5.0,1
2366,min_diffuse,30,30,1,3,0.05,0.95,0.934709949189788,10,3.0,1,3.0,1,4.0,0
2367,min_diffuse,30,30,1,3,0.05,0.95,0.94980867344818,45,6.0,1,6.0,1,6.0,1
2368,min_diffuse,30,30,1,3,0.05,0.95,0.9495398359902806,54,7.0,1,7.0,1,7.0,1
2369,min_diffuse,30,30,1,3,0.05,0.95,0.9406130216297316,36,5.0,1,5.0,1,5.0,1
2370,min_diffuse,30,30,1,3,0.05,0.95,0.9179938306741412,17,4.0,1,4.0,1,4.0,1
2371,min_diffuse,30,30,1,3,0.05,0.95,0.9460649993254768,21,5.0,0,4.0,1,5.0,0
2372,min_diffuse,30,30,1,3,0.05,0.95,0.8809596932428928,14,5.0,1,5.0,1,5.0,1
2373,min_diffuse,30,30,1,3,0.05,0.95,0.9389493724308512,15,5.0,1,5.0,1,5.0,1
2374,min_diffuse,30,30,1,3,0.05,0.95,0.9374792556585,35,6.0,1,6.0,1,6.0,1
2375,min_diffuse,30,30,1,3,0.05,0.95,0.8787508854650393,13,5.0,1,5.0,1,5.0,1
2376,min_diffuse,30,30,1,3,0.05,0.95,0.929902621824515,41,6.0,1,6.0,1,6.0,1
2377,min_diffuse,30,30,1,3,0.05,0.95,0.9311071567945776,33,8.0,1,8.0,1,8.0,1
2378,min_diffuse,30,30,1,3,0.05,0.95,0.9396068289423212,11,4.0,1,4.0,1,4.0,1
2379,min_diffuse,30,30,1,3,0.05,0.95,0.9023338929031322,24,4.0,1,4.0,1,4.0,1
2380,min_diffuse,30,30,1,3,0.05,0.95,0.9343867315217952,53,7.0,1,7.0,1,7.0,1
2381,min_diffuse,30,30,1,3,0.05,0.95,0.9172165085836208,36,6.0,0,5.0,1,5.0,1
2382,min_diffuse,30,30,1,3,0.05,0.95,0.944401089426284,16,5.0,0,4.0,1,4.0,1
2383,min_diffuse,30,30,1,3,0.05,0.95,0.9285718948194138,14,4.0,1,4.0,1,4.0,1
2384,min_diffuse,30,30,1,3,0.05,0.95,0.9355617954426416,5,3.0,1,3.0,1,3.0,1
2385,min_diffuse,30,30,1,3,0.05,0.95,0.8986758502958826,14,4.0,1,4.0,1,4.0,1
2386,min_diffuse,30,30,1,3,0.05,0.95,0.9323686512282082,8,4.0,1,4.0,1,4.0,1
2387,min_diffuse,30,30,1,3,0.05,0.95,0.9381059529113605,17,5.0,1,5.0,1,5.0,1
2388,min_diffuse,30,30,1,3,0.05,0.95,0.922612351208924,15,5.0,1,5.0,1,5.0,1
2389,min_diffuse,30,30,1,3,0.05,0.95,0.926396148476609,12,3.0,1,4.0,0,4.0,0
2390,min_diffuse,30,30,1,3,0.05,0.95,0.9399526506974554,60,5.0,1,5.0,1,5.0,1
2391,min_diffuse,30,30,1,3,0.05,0.95,0.8435676513993974,9,3.0,1,3.0,1,3.0,1
2392,min_diffuse,30,30,1,3,0.05,0.95,0.9251479381559534,17,5.0,1,5.0,1,5.0,1
2393,min_diffuse,30,30,1,3,0.05,0.95,0.9373890385321252,47,5.0,1,5.0,1,5.0,1
2394,min_diffuse,30,30,1,3,0.05,0.95,0.9320452122412718,12,4.0,1,4.0,1,4.0,1
2395,min_diffuse,30,30,1,3,0.05,0.95,0.8900915967551318,19,5.0,0,4.0,1,4.0,1
2396,min_diffuse,30,30,1,3,0.05,0.95,0.9308042993444198,36,5.0,1,5.0,1,5.0,1
2397,min_diffuse,30,30,1,3,0.05,0.95,0.8880615002789684,6,3.0,1,3.0,1,4.0,0
2398,min_diffuse,30,30,1,3,0.05,0.95,0.8866814756514345,10,4.0,1,4.0,1,4.0,1
2399,min_diffuse,30,30,1,3,0.05,0.95,0.9229445672409352,24,4.0,1,4.0,1,4.0,1
2400,min_diffuse,30,30,1,3,0.05,0.95,0.8973461480112935,18,5.0,1,5.0,1,5.0,1
2401,min_diffuse,30,30,1,3,0.05,0.95,0.8562307124029098,8,3.0,1,3.0,1,3.0,1
2402,min_diffuse,30,30,1,3,0.05,0.95,0.7580383753704524,7,3.0,1,3.0,1,3.0,1
2403,min_diffuse,30,30,1,3,0.05,0.95,0.942267963763036,11,4.0,1,4.0,1,5.0,0
2404,min_diffuse,30,30,1,3,0.05,0.95,0.9368601042503192,36,5.0,1,5.0,1,5.0,1
2405,min_diffuse,30,30,1,3,0.05,0.95,0.8756928155928961,11,3.0,1,3.0,1,3.0,1
2406,min_diffuse,30,30,1,3,0.05,0.95,0.8918702152748416,28,4.0,1,4.0,1,4.0,1
2407,min_diffuse,30,30,1,3,0.05,0.95,0.9441492134578124,16,4.0,1,4.0,1,4.0,1
2408,min_diffuse,30,30,1,3,0.05,0.95,0.87679426460677,13,4.0,1,4.0,1,4.0,1
2409,min_diffuse,30,30,1,3,0.05,0.95,0.9295181510796112,25,5.0,0,4.0,1,4.0,1
2410,min_diffuse,30,30,1,3,0.05,0.95,0.92854051041694,46,7.0,1,7.0,1,7.0,1
2411,min_diffuse,30,30,1,3,0.05,0.95,0.9363462701396584,33,5.0,1,5.0,1,5.0,1
2412,min_diffuse,30,30,1,3,0.05,0.95,0.9233099853019614,25,5.0,1,5.0,1,5.0,1
2413,min_diffuse,30,30,1,3,0.05,0.95,0.930065666630998,24,5.0,0,4.0,1,4.0,1
2414,min_diffuse,30,30,1,3,0.05,0.95,0.9481085189542322,14,4.0,1,4.0,1,4.0,1
2415,min_diffuse,30,30,1,3,0.05,0.95,0.9483561034244348,10,3.0,1,3.0,1,3.0,1
2416,min_diffuse,30,30,1,3,0.05,0.95,0.9477829441001454,15,4.0,1,4.0,1,4.0,1
2417,min_diffuse,30,30,1,3,0.05,0.95,0.9446542727805416,14,4.0,1,4.0,1,5.0,0
2418,min_diffuse,30,30,1,3,0.05,0.95,0.936640309624142,24,5.0,1,5.0,1,5.0,1
2419,min_diffuse,30,30,1,3,0.05,0.95,0.8741072300963005,17,4.0,0,4.0,0,3.0,1
2420,min_diffuse,30,30,1,3,0.05,0.95,0.9239982282779272,19,4.0,1,4.0,1,4.0,1
2421,min_diffuse,30,30,1,3,0.05,0.95,0.943320628635904,15,4.0,1,4.0,1,4.0,1
2422,min_diffuse,30,30,1,3,0.05,0.95,0.9398813166219298,28,5.0,0,5.0,0,4.0,1
2423,min_diffuse,30,30,1,3,0.05,0.95,0.9488502036045962,24,5.0,1,5.0,1,5.0,1
2424,min_diffuse,30,30,1,3,0.05,0.95,0.865812543610392,11,4.0,1,4.0,1,4.0,1
2425,min_diffuse,30,30,1,3,0.05,0.95,0.8944238254723009,5,3.0,1,3.0,1,3.0,1
2426,min_diffuse,30,30,1,3,0.05,0.95,0.9356096515887792,38,6.0,0,6.0,0,5.0,1
2427,min_diffuse,30,30,1,3,0.05,0.95,0.8444449852816202,10,4.0,1,4.0,1,4.0,1
2428,min_diffuse,30,30,1,3,0.05,0.95,0.8897640980404236,14,4.0,1,4.0,1,4.0,1
2429,min_diffuse,30,30,1,3,0.05,0.95,0.9356877322800624,13,4.0,1,4.0,1,4.0,1
2430,min_diffuse,30,30,1,3,0.05,0.95,0.94861617272552,32,6.0,1,6.0,1,6.0,1
2431,min_diffuse,30,30,1,3,0.05,0.95,0.8973123968858117,33,6.0,0,6.0,0,5.0,1
2432,min_diffuse,30,30,1,3,0.05,0.95,0.935087254058995,12,4.0,1,4.0,1,4.0,1
2433,min_diffuse,30,30,1,3,0.05,0.95,0.9473764904353642,17,4.0,1,4.0,1,4.0,1
2434,min_diffuse,30,30,1,3,0.05,0.95,0.8869286300847468,8,3.0,1,3.0,1,3.0,1
2435,min_diffuse,30,30,1,3,0.05,0.95,0.9460371183851612,14,4.0,0,3.0,1,3.0,1
2436,min_diffuse,30,30,1,3,0.05,0.95,0.9252354480627036,23,6.0,1,6.0,1,6.0,1
2437,min_diffuse,30,30,1,3,0.05,0.95,0.9331574990162624,22,5.0,1,6.0,0,6.0,0
2438,min_diffuse,30,30,1,3,0.05,0.95,0.9103265848148484,20,4.0,1,4.0,1,4.0,1
2439,min_diffuse,30,30,1,3,0.05,0.95,0.9090326678929946,24,5.0,1,5.0,1,5.0,1
2440,min_diffuse,30,30,1,3,0.05,0.95,0.9463452190593472,20,4.0,1,4.0,1,4.0,1
2441,min_diffuse,30,30,1,3,0.05,0.95,0.9431022395839136,32,6.0,1,6.0,1,6.0,1
2442,min_diffuse,30,30,1,3,0.05,0.95,0.9424452650579072,6,3.0,1,3.0,1,3.0,1
2443,min_diffuse,30,30,1,3,0.05,0.95,0.9164989740612278,14,3.0,1,4.0,0,4.0,0
2444,min_diffuse,30,30,1,3,0.05,0.95,0.9300651422923206,20,4.0,1,4.0,1,4.0,1
2445,min_diffuse,30,30,1,3,0.05,0.95,0.9449800011954292,70,7.0,1,7.0,1,7.0,1
2446,min_diffuse,30,30,1,3,0.05,0.95,0.92248589712451,17,4.0,1,4.0,1,4.0,1
2447,min_diffuse,30,30,1,3,0.05,0.95,0.9427305308720354,9,4.0,1,4.0,1,4.0,1
2448,min_diffuse,30,30,1,3,0.05,0.95,0.8957005684939471,10,4.0,1,4.0,1,4.0,1
2449,min_diffuse,30,30,1,3,0.05,0.95,0.9474936300934874,30,5.0,0,4.0,1,4.0,1
2450,min_diffuse,30,30,1,3,0.05,0.95,0.9457670275716392,67,6.0,1,6.0,1,6.0,1
2451,min_diffuse,30,30,1,3,0.05,0.95,0.8924699321981486,10,4.0,1,4.0,1,4.0,1
2452,min_diffuse,30,30,1,3,0.05,0.95,0.8795333650151514,11,4.0,1,4.0,1,4.0,1
2453,min_diffuse,30,30,1,3,0.05,0.95,0.9406240266023296,14,4.0,1,4.0,1,4.0,1
2454,min_diffuse,30,30,1,3,0.05,0.95,0.7875842600209075,8,3.0,1,3.0,1,3.0,1
2455,min_diffuse,30,30,1,3,0.05,0.95,0.896365014184363,9,4.0,1,4.0,1,4.0,1
2456,min_diffuse,30,30,1,3,0.05,0.95,0.9320480801451118,9,4.0,1,4.0,1,4.0,1
2457,min_diffuse,30,30,1,3,0.05,0.95,0.9278036039560416,12,4.0,1,4.0,1,4.0,1
2458,min_diffuse,30,30,1,3,0.05,0.95,0.9306769313960574,13,4.0,1,4.0,1,4.0,1
2459,min_diffuse,30,30,1,3,0.05,0.95,0.9159631211811196,43,5.0,1,5.0,1,5.0,1
2460,min_diffuse,30,30,1,3,0.05,0.95,0.9247979794472508,10,4.0,1,4.0,1,4.0,1
2461,min_diffuse,30,30,1,3,0.05,0.95,0.8934895059965416,4,2.0,1,2.0,1,3.0,0
2462,min_diffuse,30,30,1,3,0.05,0.95,0.9404611875369484,11,4.0,1,4.0,1,4.0,1
2463,min_diffuse,30,30,1,3,0.05,0.95,0.9017030496716678,32,6.0,0,6.0,0,5.0,1
2464,min_diffuse,30,30,1,3,0.05,0.95,0.94724266993368,27,5.0,1,5.0,1,5.0,1
2465,min_diffuse,30,30,1,3,0.05,0.95,0.9275743543916078,9,3.0,1,4.0,0,4.0,0
2466,min_diffuse,30,30,1,3,0.05,0.95,0.9391762882513796,30,6.0,1,6.0,1,6.0,1
2467,min_diffuse,30,30,1,3,0.05,0.95,0.9133125362963378,48,5.0,1,5.0,1,5.0,1
2468,min_diffuse,30,30,1,3,0.05,0.95,0.9187379027401468,34,6.0,1,6.0,1,6.0,1
2469,min_diffuse,30,30,1,3,0.05,0.95,0.9327966874167216,50,5.0,1,5.0,1,5.0,1
2470,min_diffuse,30,30,1,3,0.05,0.95,0.8904807604962323,20,5.0,0,5.0,0,4.0,1
2471,min_diffuse,30,30,1,3,0.05,0.95,0.8953068454728467,9,4.0,1,4.0,1,4.0,1
2472,min_diffuse,30,30,1,3,0.05,0.95,0.9499276313490708,18,4.0,1,4.0,1,4.0,1
2473,min_diffuse,30,30,1,3,0.05,0.95,0.946440120250832,14,4.0,0,3.0,1,3.0,1
2474,min_diffuse,30,30,1,3,0.05,0.95,0.8758512594440726,9,4.0,1,4.0,1,4.0,1
2475,min_diffuse,30,30,1,3,0.05,0.95,0.917811461790638,33,5.0,0,4.0,1,4.0,1
2476,min_diffuse,30,30,1,3,0.05,0.95,0.9444438116183076,5,3.0,1,3.0,1,3.0,1
2477,min_diffuse,30,30,1,3,0.05,0.95,0.9336127304899992,10,4.0,0,3.0,1,3.0,1
2478,min_diffuse,30,30,1,3,0.05,0.95,0.9372277373714968,18,4.0,1,4.0,1,4.0,1
2479,min_diffuse,30,30,1,3,0.05,0.95,0.946724781611075,27,5.0,1,6.0,0,5.0,1
2480,min_diffuse,30,30,1,3,0.05,0.95,0.9105220366252276,17,4.0,1,4.0,1,4.0,1
2481,min_diffuse,30,30,1,3,0.05,0.95,0.8910304647989937,42,4.0,1,4.0,1,4.0,1
2482,min_diffuse,30,30,1,3,0.05,0.95,0.921874247763399,11,4.0,1,4.0,1,4.0,1
2483,min_diffuse,30,30,1,3,0.05,0.95,0.9490536609266088,24,6.0,0,6.0,0,5.0,1
2484,min_diffuse,30,30,1,3,0.05,0.95,0.8520937077830832,14,4.0,1,4.0,1,4.0,1
2485,min_diffuse,30,30,1,3,0.05,0.95,0.8974087138840603,23,4.0,1,4.0,1,4.0,1
2486,min_diffuse,30,30,1,3,0.05,0.95,0.9470664064780429,11,4.0,1,4.0,1,4.0,1
2487,min_diffuse,30,30,1,3,0.05,0.95,0.9410427650374223,10,3.0,1,3.0,1,3.0,1
2488,min_diffuse,30,30,1,3,0.05,0.95,0.93312002667001,19,4.0,0,4.0,0,3.0,1
2489,min_diffuse,30,30,1,3,0.05,0.95,0.8996729378282109,22,4.0,1,4.0,1,4.0,1
2490,min_diffuse,30,30,1,3,0.05,0.95,0.9050016602826948,14,4.0,1,4.0,1,4.0,1
2491,min_diffuse,30,30,1,3,0.05,0.95,0.9308137986539246,23,4.0,1,4.0,1,4.0,1
2492,min_diffuse,30,30,1,3,0.05,0.95,0.923464993265698,34,5.0,0,5.0,0,4.0,1
2493,min_diffuse,30,30,1,3,0.05,0.95,0.9476942222803056,99,8.0,1,8.0,1,8.0,1
2494,min_diffuse,30,30,1,3,0.05,0.95,0.8957686951010604,11,4.0,1,4.0,1,4.0,1
2495,min_diffuse,30,30,1,3,0.05,0.95,0.920961587681753,49,5.0,1,5.0,1,5.0,1
2496,min_diffuse,30,30,1,3,0.05,0.95,0.9474128649079144,51,5.0,1,6.0,0,5.0,1
2497,min_diffuse,30,30,1,3,0.05,0.95,0.8969575391940782,15,4.0,1,4.0,1,4.0,1
2498,min_diffuse,30,30,1,3,0.05,0.95,0.930072347084347,8,3.0,1,3.0,1,3.0,1
2499,min_diffuse,30,30,1,3,0.05,0.95,0.9211685431094474,51,6.0,1,6.0,1,6.0,1
2500,min_diffuse,30,30,1,3,0.05,0.95,0.9258762581424168,18,4.0,1,4.0,1,4.0,1
2501,min_diffuse,30,30,1,3,0.05,0.95,0.9084549860298892,10,3.0,1,3.0,1,3.0,1
2502,min_diffuse,30,30,1,3,0.05,0.95,0.9242062981177808,23,6.0,1,6.0,1,6.0,1
2503,min_diffuse,30,30,1,3,0.05,0.95,0.9023378366760368,10,4.0,0,3.0,1,4.0,0
2504,min_diffuse,30,30,1,3,0.05,0.95,0.938494057767204,27,8.0,1,8.0,1,8.0,1
2505,min_diffuse,30,30,1,3,0.05,0.95,0.9414819341103088,25,6.0,1,6.0,1,6.0,1
2506,min_diffuse,30,30,1,3,0.05,0.95,0.8588910900119969,7,4.0,1,4.0,1,4.0,1
2507,min_diffuse,30,30,1,3,0.05,0.95,0.94742688270182,21,5.0,1,5.0,1,5.0,1
2508,min_diffuse,30,30,1,3,0.05,0.95,0.937681699585387,30,7.0,1,7.0,1,7.0,1
2509,min_diffuse,30,30,1,3,0.05,0.95,0.9246596726703185,16,4.0,1,4.0,1,4.0,1
2510,min_diffuse,30,30,1,3,0.05,0.95,0.8656448230383837,12,4.0,1,4.0,1,4.0,1
2511,min_diffuse,30,30,1,3,0.05,0.95,0.9256572942546016,12,3.0,1,3.0,1,3.0,1
2512,min_diffuse,30,30,1,3,0.05,0.95,0.9389106052348032,25,4.0,1,4.0,1,4.0,1
2513,min_diffuse,30,30,1,3,0.05,0.95,0.8400491010357307,13,4.0,1,4.0,1,4.0,1
2514,min_diffuse,30,30,1,3,0.05,0.95,0.8574396399352452,8,3.0,1,4.0,0,4.0,0
2515,min_diffuse,30,30,1,3,0.05,0.95,0.8641156643958477,40,5.0,1,5.0,1,5.0,1
2516,min_diffuse,30,30,1,3,0.05,0.95,0.9395113694520588,13,3.0,1,3.0,1,3.0,1
2517,min_diffuse,30,30,1,3,0.05,0.95,0.8718660494778679,7,3.0,1,3.0,1,3.0,1
2518,min_diffuse,30,30,1,3,0.05,0.95,0.929617581921049,11,4.0,1,4.0,1,4.0,1
2519,min_diffuse,30,30,1,3,0.05,0.95,0.9328053854166404,17,6.0,1,6.0,1,6.0,1
2520,min_diffuse,30,30,1,3,0.05,0.95,0.946691833086458,29,5.0,0,5.0,0,4.0,1
2521,min_diffuse,30,30,1,3,0.05,0.95,0.9389340009650256,15,4.0,1,4.0,1,4.0,1
2522,min_diffuse,30,30,1,3,0.05,0.95,0.924716640029388,29,4.0,1,4.0,1,4.0,1
2523,min_diffuse,30,30,1,3,0.05,0.95,0.9375738671358028,12,4.0,1,4.0,1,4.0,1
2524,min_diffuse,30,30,1,3,0.05,0.95,0.9203232989594956,19,5.0,0,5.0,0,4.0,1
2525,min_diffuse,30,30,1,3,0.05,0.95,0.9096201999014604,27,5.0,0,4.0,1,5.0,0
2526,min_diffuse,30,30,1,3,0.05,0.95,0.9097285522574232,19,5.0,0,4.0,1,4.0,1
2527,min_diffuse,30,30,1,3,0.05,0.95,0.94602744032109,16,5.0,1,5.0,1,5.0,1
2528,min_diffuse,30,30,1,3,0.05,0.95,0.9479188584017384,14,4.0,0,4.0,0,3.0,1
2529,min_diffuse,30,30,1,3,0.05,0.95,0.9221239233182454,17,4.0,1,4.0,1,4.0,1
2530,min_diffuse,30,30,1,3,0.05,0.95,0.9467250363955056,22,5.0,1,5.0,1,5.0,1
2531,min_diffuse,30,30,1,3,0.05,0.95,0.9449043025279832,43,5.0,1,5.0,1,6.0,0
2532,min_diffuse,30,30,1,3,0.05,0.95,0.9469845444198044,43,5.0,1,5.0,1,5.0,1
2533,min_diffuse,30,30,1,3,0.05,0.95,0.9359951412459326,30,6.0,1,6.0,1,6.0,1
2534,min_diffuse,30,30,1,3,0.05,0.95,0.9209317115029664,12,4.0,1,4.0,1,4.0,1
2535,min_diffuse,30,30,1,3,0.05,0.95,0.8959654968963829,17,4.0,0,3.0,1,3.0,1
2536,min_diffuse,30,30,1,3,0.05,0.95,0.936526334383084,42,6.0,1,6.0,1,6.0,1
2537,min_diffuse,30,30,1,3,0.05,0.95,0.911839817554487,15,4.0,1,4.0,1,5.0,0
2538,min_diffuse,30,30,1,3,0.05,0.95,0.9435687648562686,8,4.0,1,4.0,1,4.0,1
2539,min_diffuse,30,30,1,3,0.05,0.95,0.9352571459959113,15,5.0,1,5.0,1,6.0,0
2540,min_diffuse,30,30,1,3,0.05,0.95,0.8914745880906159,11,4.0,1,4.0,1,4.0,1
2541,min_diffuse,30,30,1,3,0.05,0.95,0.9312582585132596,11,3.0,1,3.0,1,3.0,1
2542,min_diffuse,30,30,1,3,0.05,0.95,0.9074233040768144,17,4.0,1,4.0,1,4.0,1
2543,min_diffuse,30,30,1,3,0.05,0.95,0.9400519431256652,20,5.0,0,4.0,1,4.0,1
2544,min_diffuse,30,30,1,3,0.05,0.95,0.926591957295244,9,4.0,1,4.0,1,4.0,1
2545,min_diffuse,30,30,1,3,0.05,0.95,0.9122719961856036,13,4.0,0,4.0,0,3.0,1
2546,min_diffuse,30,30,1,3,0.05,0.95,0.885727132175556,30,5.0,1,5.0,1,5.0,1
2547,min_diffuse,30,30,1,3,0.05,0.95,0.9152310055240844,19,4.0,1,4.0,1,4.0,1
2548,min_diffuse,30,30,1,3,0.05,0.95,0.9077599861195788,20,5.0,0,4.0,1,5.0,0
2549,min_diffuse,30,30,1,3,0.05,0.95,0.9212615263569304,20,5.0,1,5.0,1,5.0,1
2550,min_diffuse,30,30,1,3,0.05,0.95,0.9285160746630108,41,7.0,1,7.0,1,7.0,1
2551,min_diffuse,30,30,1,3,0.05,0.95,0.943616134514838,35,5.0,0,5.0,0,4.0,1
2552,min_diffuse,30,30,1,3,0.05,0.95,0.8821964555872877,9,4.0,1,4.0,1,4.0,1
2553,min_diffuse,30,30,1,3,0.05,0.95,0.9399029939632988,17,5.0,1,5.0,1,5.0,1
2554,min_diffuse,30,30,1,3,0.05,0.95,0.9226120583748276,21,4.0,1,4.0,1,5.0,0
2555,min_diffuse,30,30,1,3,0.05,0.95,0.8963932348300896,17,5.0,1,5.0,1,5.0,1
2556,min_diffuse,30,30,1,3,0.05,0.95,0.9290613178735286,35,5.0,1,5.0,1,6.0,0
2557,min_diffuse,30,30,1,3,0.05,0.95,0.9288898919241668,18,5.0,0,5.0,0,4.0,1
2558,min_diffuse,30,30,1,3,0.05,0.95,0.9326257855919176,9,4.0,1,4.0,1,4.0,1
2559,min_diffuse,30,30,1,3,0.05,0.95,0.9348259834070316,25,5.0,0,4.0,1,5.0,0
2560,min_diffuse,30,30,1,3,0.05,0.95,0.9118757843275874,12,3.0,1,3.0,1,3.0,1
2561,min_diffuse,30,30,1,3,0.05,0.95,0.867783911042526,8,4.0,0,3.0,1,3.0,1
2562,min_diffuse,30,30,1,3,0.05,0.95,0.9023210237605516,7,3.0,1,3.0,1,3.0,1
2563,min_diffuse,30,30,1,3,0.05,0.95,0.9025055566364248,26,4.0,1,4.0,1,4.0,1
2564,min_diffuse,30,30,1,3,0.05,0.95,0.8949139545173656,12,3.0,1,3.0,1,3.0,1
2565,min_diffuse,30,30,1,3,0.05,0.95,0.917440905845622,15,5.0,1,5.0,1,5.0,1
2566,min_diffuse,30,30,1,3,0.05,0.95,0.8858828404663672,13,4.0,0,4.0,0,3.0,1
2567,min_diffuse,30,30,1,3,0.05,0.95,0.9377766057903074,37,5.0,0,5.0,0,4.0,1
2568,min_diffuse,30,30,1,3,0.05,0.95,0.9268872608007336,18,5.0,0,4.0,1,5.0,0
2569,min_diffuse,30,30,1,3,0.05,0.95,0.9169119207623438,15,4.0,0,3.0,1,3.0,1
2570,min_diffuse,30,30,1,3,0.05,0.95,0.905358225080346,23,4.0,1,5.0,0,5.0,0
2571,min_diffuse,30,30,1,3,0.05,0.95,0.9453633719864376,25,4.0,1,4.0,1,4.0,1
2572,min_diffuse,30,30,1,3,0.05,0.95,0.9284406518183524,15,5.0,1,5.0,1,5.0,1
2573,min_diffuse,30,30,1,3,0.05,0.95,0.9188071178398308,13,4.0,1,4.0,1,4.0,1
2574,min_diffuse,30,30,1,3,0.05,0.95,0.9449667973893844,27,6.0,1,6.0,1,6.0,1
2575,min_diffuse,30,30,1,3,0.05,0.95,0.9446263749947424,15,5.0,1,5.0,1,5.0,1
2576,min_diffuse,30,30,1,3,0.05,0.95,0.82913520796949,13,4.0,1,4.0,1,4.0,1
2577,min_diffuse,30,30,1,3,0.05,0.95,0.9240017033664576,7,3.0,1,3.0,1,3.0,1
2578,min_diffuse,30,30,1,3,0.05,0.95,0.9385673012340352,20,5.0,1,5.0,1,5.0,1
2579,min_diffuse,30,30,1,3,0.05,0.95,0.941754051424203,18,4.0,1,4.0,1,4.0,1
2580,min_diffuse,30,30,1,3,0.05,0.95,0.9374945401712202,75,8.0,1,8.0,1,8.0,1
2581,min_diffuse,30,30,1,3,0.05,0.95,0.9340675864446514,38,5.0,1,5.0,1,5.0,1
2582,min_diffuse,30,30,1,3,0.05,0.95,0.9417183256964038,54,5.0,1,5.0,1,5.0,1
2583,min_diffuse,30,30,1,3,0.05,0.95,0.9301553147356416,17,5.0,1,5.0,1,5.0,1
2584,min_diffuse,30,30,1,3,0.05,0.95,0.9334979884287128,24,5.0,1,5.0,1,5.0,1
2585,min_diffuse,30,30,1,3,0.05,0.95,0.93576223103313,15,5.0,1,5.0,1,5.0,1
2586,min_diffuse,30,30,1,3,0.05,0.95,0.939043530016685,18,4.0,1,4.0,1,4.0,1
2587,min_diffuse,30,30,1,3,0.05,0.95,0.9320459257176172,8,4.0,0,3.0,1,4.0,0
2588,min_diffuse,30,30,1,3,0.05,0.95,0.943442553501206,44,5.0,0,5.0,0,4.0,1
2589,min_diffuse,30,30,1,3,0.05,0.95,0.9436945838941247,11,4.0,0,3.0,1,4.0,0
2590,min_diffuse,30,30,1,3,0.05,0.95,0.9154545644772903,12,4.0,1,4.0,1,4.0,1
2591,min_diffuse,30,30,1,3,0.05,0.95,0.9300089213748702,9,3.0,1,3.0,1,4.0,0
2592,min_diffuse,30,30,1,3,0.05,0.95,0.9054225034157276,10,4.0,1,4.0,1,4.0,1
2593,min_diffuse,30,30,1,3,0.05,0.95,0.8723763158053035,19,4.0,1,4.0,1,4.0,1
2594,min_diffuse,30,30,1,3,0.05,0.95,0.9003439331223073,13,4.0,1,4.0,1,4.0,1
2595,min_diffuse,30,30,1,3,0.05,0.95,0.9396526076776264,39,5.0,1,5.0,1,5.0,1
2596,min_diffuse,30,30,1,3,0.05,0.95,0.8451390736407386,16,4.0,1,4.0,1,4.0,1
2597,min_diffuse,30,30,1,3,0.05,0.95,0.933511359565782,15,4.0,1,4.0,1,4.0,1
2598,min_diffuse,30,30,1,3,0.05,0.95,0.9490584951985624,46,5.0,1,5.0,1,5.0,1
2599,min_diffuse,30,30,1,3,0.05,0.95,0.9359434864973036,67,6.0,1,6.0,1,6.0,1
2600,min_diffuse,30,30,1,3,0.05,0.95,0.920696946211918,17,4.0,1,4.0,1,4.0,1
2601,min_diffuse,30,30,1,3,0.05,0.95,0.9488001321585948,33,6.0,0,5.0,1,5.0,1
2602,min_diffuse,30,30,1,3,0.05,0.95,0.8389198314017234,10,3.0,1,3.0,1,3.0,1
2603,min_diffuse,30,30,1,3,0.05,0.95,0.927588269607522,13,4.0,1,4.0,1,4.0,1
2604,min_diffuse,30,30,1,3,0.05,0.95,0.9164104593872696,14,4.0,0,3.0,1,4.0,0
2605,min_diffuse,30,30,1,3,0.05,0.95,0.943665249887033,58,7.0,1,7.0,1,7.0,1
2606,min_diffuse,30,30,1,3,0.05,0.95,0.9194888041599144,23,4.0,1,4.0,1,4.0,1
2607,min_diffuse,30,30,1,3,0.05,0.95,0.9445868619949616,7,3.0,1,3.0,1,3.0,1
2608,min_diffuse,30,30,1,3,0.05,0.95,0.9147820102295192,9,4.0,0,3.0,1,4.0,0
2609,min_diffuse,30,30,1,3,0.05,0.95,0.8991526483224691,39,7.0,0,6.0,1,6.0,1
2610,min_diffuse,30,30,1,3,0.05,0.95,0.933666048453244,33,6.0,1,6.0,1,6.0,1
2611,min_diffuse,30,30,1,3,0.05,0.95,0.9180204213330162,15,4.0,0,3.0,1,4.0,0
2612,min_diffuse,30,30,1,3,0.05,0.95,0.9444215466130162,20,4.0,1,4.0,1,4.0,1
2613,min_diffuse,30,30,1,3,0.05,0.95,0.9090580599011516,16,4.0,0,4.0,0,3.0,1
2614,min_diffuse,30,30,1,3,0.05,0.95,0.9108620681884166,19,5.0,1,5.0,1,5.0,1
2615,min_diffuse,30,30,1,3,0.05,0.95,0.9263243698295224,9,4.0,0,4.0,0,3.0,1
2616,min_diffuse,30,30,1,3,0.05,0.95,0.9383098951526062,30,5.0,1,5.0,1,5.0,1
2617,min_diffuse,30,30,1,3,0.05,0.95,0.9458525952472164,12,4.0,1,4.0,1,4.0,1
2618,min_diffuse,30,30,1,3,0.05,0.95,0.9254236474269808,34,6.0,0,5.0,1,5.0,1
2619,min_diffuse,30,30,1,3,0.05,0.95,0.8930668672936342,11,4.0,0,4.0,0,3.0,1
2620,min_diffuse,30,30,1,3,0.05,0.95,0.8746720447759699,7,3.0,1,3.0,1,3.0,1
2621,min_diffuse,30,30,1,3,0.05,0.95,0.9301450574712742,25,5.0,1,5.0,1,5.0,1
2622,min_diffuse,30,30,1,3,0.05,0.95,0.938962455702252,13,4.0,1,4.0,1,4.0,1
2623,min_diffuse,30,30,1,3,0.05,0.95,0.912572688625956,20,5.0,0,4.0,1,4.0,1
2624,min_diffuse,30,30,1,3,0.05,0.95,0.919876095674727,19,5.0,1,5.0,1,5.0,1
2625,min_diffuse,30,30,1,3,0.05,0.95,0.9491281745824736,23,4.0,1,4.0,1,4.0,1
2626,min_diffuse,30,30,1,3,0.05,0.95,0.912911837691018,15,4.0,1,4.0,1,4.0,1
2627,min_diffuse,30,30,1,3,0.05,0.95,0.905607939255227,21,4.0,1,4.0,1,4.0,1
2628,min_diffuse,30,30,1,3,0.05,0.95,0.9398821247048365,12,4.0,0,3.0,1,3.0,1
2629,min_diffuse,30,30,1,3,0.05,0.95,0.9194497601205152,16,5.0,1,5.0,1,5.0,1
2630,min_diffuse,30,30,1,3,0.05,0.95,0.931228600430858,16,4.0,1,4.0,1,4.0,1
2631,min_diffuse,30,30,1,3,0.05,0.95,0.940679662706064,24,5.0,0,4.0,1,5.0,0
2632,min_diffuse,30,30,1,3,0.05,0.95,0.9341632644109248,11,4.0,1,4.0,1,4.0,1
2633,min_diffuse,30,30,1,3,0.05,0.95,0.901600108540381,20,5.0,0,4.0,1,5.0,0
2634,min_diffuse,30,30,1,3,0.05,0.95,0.9126387916170168,13,4.0,1,4.0,1,4.0,1
2635,min_diffuse,30,30,1,3,0.05,0.95,0.9459121196542396,19,5.0,0,5.0,0,4.0,1
2636,min_diffuse,30,30,1,3,0.05,0.95,0.8901078002802232,27,4.0,1,4.0,1,4.0,1
2637,min_diffuse,30,30,1,3,0.05,0.95,0.9190972554199308,15,5.0,1,5.0,1,5.0,1
2638,min_diffuse,30,30,1,3,0.05,0.95,0.9109302305592236,10,4.0,1,4.0,1,4.0,1
2639,min_diffuse,30,30,1,3,0.05,0.95,0.9494976838975032,23,5.0,0,4.0,1,5.0,0
2640,min_diffuse,30,30,1,3,0.05,0.95,0.9207098497374362,6,3.0,1,3.0,1,3.0,1
2641,min_diffuse,30,30,1,3,0.05,0.95,0.9250492264889616,16,5.0,1,5.0,1,5.0,1
2642,min_diffuse,30,30,1,3,0.05,0.95,0.939875070357547,41,6.0,0,5.0,1,5.0,1
2643,min_diffuse,30,30,1,3,0.05,0.95,0.9498364565606044,32,6.0,1,6.0,1,6.0,1
2644,min_diffuse,30,30,1,3,0.05,0.95,0.9108297792555776,14,4.0,1,4.0,1,4.0,1
2645,min_diffuse,30,30,1,3,0.05,0.95,0.938104109260331,27,5.0,1,5.0,1,5.0,1
2646,min_diffuse,30,30,1,3,0.05,0.95,0.9146645430204478,34,6.0,0,6.0,0,5.0,1
2647,min_diffuse,30,30,1,3,0.05,0.95,0.931799967983364,20,5.0,1,5.0,1,5.0,1
2648,min_diffuse,30,30,1,3,0.05,0.95,0.94258642969973,10,4.0,1,4.0,1,4.0,1
2649,min_diffuse,30,30,1,3,0.05,0.95,0.9456125268081684,12,4.0,1,4.0,1,4.0,1
2650,min_diffuse,30,30,1,3,0.05,0.95,0.9288245326125664,13,4.0,1,4.0,1,4.0,1
2651,min_diffuse,30,30,1,3,0.05,0.95,0.9479023076401843,29,6.0,0,6.0,0,5.0,1
2652,min_diffuse,30,30,1,3,0.05,0.95,0.9485488572840574,27,4.0,1,4.0,1,4.0,1
2653,min_diffuse,30,30,1,3,0.05,0.95,0.9445597494658764,24,5.0,0,4.0,1,5.0,0
2654,min_diffuse,30,30,1,3,0.05,0.95,0.927468253233331,24,6.0,1,6.0,1,6.0,1
2655,min_diffuse,30,30,1,3,0.05,0.95,0.9368304569289696,32,6.0,0,6.0,0,5.0,1
2656,min_diffuse,30,30,1,3,0.05,0.95,0.8535608058173877,12,3.0,1,3.0,1,3.0,1
2657,min_diffuse,30,30,1,3,0.05,0.95,0.9059008053648322,21,5.0,1,5.0,1,5.0,1
2658,min_diffuse,30,30,1,3,0.05,0.95,0.9189075201464584,13,4.0,1,4.0,1,4.0,1
2659,min_diffuse,30,30,1,3,0.05,0.95,0.9280761121467568,59,7.0,1,7.0,1,7.0,1
2660,min_diffuse,30,30,1,3,0.05,0.95,0.9426570209096748,11,4.0,1,4.0,1,5.0,0
2661,min_diffuse,30,30,1,3,0.05,0.95,0.8404886731764074,17,5.0,1,5.0,1,5.0,1
2662,min_diffuse,30,30,1,3,0.05,0.95,0.9436990352901726,16,4.0,1,4.0,1,4.0,1
2663,min_diffuse,30,30,1,3,0.05,0.95,0.9399930954215204,27,5.0,1,5.0,1,5.0,1
2664,min_diffuse,30,30,1,3,0.05,0.95,0.923252193845048,14,4.0,1,4.0,1,4.0,1
2665,min_diffuse,30,30,1,3,0.05,0.95,0.9342752871006093,23,5.0,1,5.0,1,5.0,1
2666,min_diffuse,30,30,1,3,0.05,0.95,0.947770253149915,23,6.0,1,6.0,1,6.0,1
2667,min_diffuse,30,30,1,3,0.05,0.95,0.9322649674579622,10,4.0,1,4.0,1,4.0,1
2668,min_diffuse,30,30,1,3,0.05,0.95,0.86815587694698,22,4.0,0,3.0,1,3.0,1
2669,min_diffuse,30,30,1,3,0.05,0.95,0.923645123105634,12,4.0,1,4.0,1,4.0,1
2670,min_diffuse,30,30,1,3,0.05,0.95,0.9444761022774364,40,6.0,0,6.0,0,5.0,1
2671,min_diffuse,30,30,1,3,0.05,0.95,0.9179134313975986,22,4.0,1,4.0,1,4.0,1
2672,min_diffuse,30,30,1,3,0.05,0.95,0.9042521930709008,9,3.0,1,4.0,0,4.0,0
2673,min_diffuse,30,30,1,3,0.05,0.95,0.9170077899639888,28,5.0,1,5.0,1,5.0,1
2674,min_diffuse,30,30,1,3,0.05,0.95,0.9081942403070028,23,5.0,0,4.0,1,4.0,1
2675,min_diffuse,30,30,1,3,0.05,0.95,0.9312846332128756,9,3.0,1,3.0,1,3.0,1
2676,min_diffuse,30,30,1,3,0.05,0.95,0.927146001459903,29,4.0,1,4.0,1,4.0,1
2677,min_diffuse,30,30,1,3,0.05,0.95,0.9061889778520896,16,5.0,1,5.0,1,5.0,1
2678,min_diffuse,30,30,1,3,0.05,0.95,0.917087902907436,38,5.0,1,5.0,1,5.0,1
2679,min_diffuse,30,30,1,3,0.05,0.95,0.934228373875488,30,5.0,0,4.0,1,4.0,1
2680,min_diffuse,30,30,1,3,0.05,0.95,0.9495793022736244,15,4.0,0,3.0,1,3.0,1
2681,min_diffuse,30,30,1,3,0.05,0.95,0.9171324565263996,6,3.0,1,3.0,1,3.0,1
2682,min_diffuse,30,30,1,3,0.05,0.95,0.9493591602464312,38,7.0,0,6.0,1,7.0,0
2683,min_diffuse,30,30,1,3,0.05,0.95,0.9006402945846359,6,3.0,1,3.0,1,3.0,1
2684,min_diffuse,30,30,1,3,0.05,0.95,0.946375612208217,41,6.0,0,6.0,0,5.0,1
2685,min_diffuse,30,30,1,3,0.05,0.95,0.9270362467393454,40,6.0,1,6.0,1,6.0,1
2686,min_diffuse,30,30,1,3,0.05,0.95,0.93147047616595,24,5.0,1,5.0,1,5.0,1
2687,min_diffuse,30,30,1,3,0.05,0.95,0.9305422980884768,11,4.0,1,4.0,1,4.0,1
2688,min_diffuse,30,30,1,3,0.05,0.95,0.9377810089876438,17,4.0,1,4.0,1,5.0,0
2689,min_diffuse,30,30,1,3,0.05,0.95,0.9358735933215824,49,6.0,0,5.0,1,6.0,0
2690,min_diffuse,30,30,1,3,0.05,0.95,0.9042944858314088,39,6.0,0,6.0,0,5.0,1
2691,min_diffuse,30,30,1,3,0.05,0.95,0.9336135233458164,12,4.0,1,4.0,1,4.0,1
2692,min_diffuse,30,30,1,3,0.05,0.95,0.9426031281189337,25,6.0,1,6.0,1,6.0,1
2693,min_diffuse,30,30,1,3,0.05,0.95,0.9469664578395426,13,4.0,1,4.0,1,4.0,1
2694,min_diffuse,30,30,1,3,0.05,0.95,0.8635187129477393,19,3.0,1,3.0,1,3.0,1
2695,min_diffuse,30,30,1,3,0.05,0.95,0.9466168588854864,20,5.0,1,5.0,1,6.0,0
2696,min_diffuse,30,30,1,3,0.05,0.95,0.9256367080286444,25,5.0,0,5.0,0,4.0,1
2697,min_diffuse,30,30,1,3,0.05,0.95,0.8856241443350183,14,5.0,1,5.0,1,5.0,1
2698,min_diffuse,30,30,1,3,0.05,0.95,0.9139380354995158,18,4.0,1,4.0,1,4.0,1
2699,min_diffuse,30,30,1,3,0.05,0.95,0.928558294951111,20,5.0,1,5.0,1,5.0,1
2700,min_diffuse,30,30,1,3,0.05,0.95,0.9439081924310552,53,6.0,1,6.0,1,6.0,1
2701,min_diffuse,30,30,1,3,0.05,0.95,0.939470385024324,21,4.0,1,4.0,1,4.0,1
2702,min_diffuse,30,30,1,3,0.05,0.95,0.9160346720680728,19,4.0,0,4.0,0,3.0,1
2703,min_diffuse,30,30,1,3,0.05,0.95,0.9357524843202912,66,6.0,1,6.0,1,6.0,1
2704,min_diffuse,30,30,1,3,0.05,0.95,0.8802540270038278,7,3.0,1,3.0,1,4.0,0
2705,min_diffuse,30,30,1,3,0.05,0.95,0.9376463058318484,8,3.0,1,3.0,1,3.0,1
2706,min_diffuse,30,30,1,3,0.05,0.95,0.9449026904143556,14,4.0,0,3.0,1,3.0,1
2707,min_diffuse,30,30,1,3,0.05,0.95,0.9242732483165176,22,5.0,1,5.0,1,5.0,1
2708,min_diffuse,30,30,1,3,0.05,0.95,0.9364362361908872,32,6.0,1,6.0,1,6.0,1
2709,min_diffuse,30,30,1,3,0.05,0.95,0.8808678007820914,17,5.0,1,5.0,1,5.0,1
2710,min_diffuse,30,30,1,3,0.05,0.95,0.9176281624665532,11,4.0,1,4.0,1,4.0,1
2711,min_diffuse,30,30,1,3,0.05,0.95,0.9150226651413412,20,4.0,1,4.0,1,4.0,1
2712,min_diffuse,30,30,1,3,0.05,0.95,0.9076647729654624,22,4.0,1,4.0,1,4.0,1
2713,min_diffuse,30,30,1,3,0.05,0.95,0.9324872325535188,19,5.0,1,5.0,1,5.0,1
2714,min_diffuse,30,30,1,3,0.05,0.95,0.91473299319234,42,5.0,1,5.0,1,5.0,1
2715,min_diffuse,30,30,1,3,0.05,0.95,0.9201087998495272,14,4.0,1,4.0,1,4.0,1
2716,min_diffuse,30,30,1,3,0.05,0.95,0.948018540986689,9,4.0,1,4.0,1,4.0,1
2717,min_diffuse,30,30,1,3,0.05,0.95,0.9104587625629904,20,5.0,1,5.0,1,5.0,1
2718,min_diffuse,30,30,1,3,0.05,0.95,0.907527009186474,18,5.0,0,5.0,0,4.0,1
2719,min_diffuse,30,30,1,3,0.05,0.95,0.9491054698375552,19,5.0,0,4.0,1,4.0,1
2720,min_diffuse,30,30,1,3,0.05,0.95,0.9344677921269672,11,4.0,1,4.0,1,5.0,0
2721,min_diffuse,30,30,1,3,0.05,0.95,0.916380641433098,42,6.0,1,7.0,0,6.0,1
2722,min_diffuse,30,30,1,3,0.05,0.95,0.9023260754284652,21,5.0,1,5.0,1,5.0,1
2723,min_diffuse,30,30,1,3,0.05,0.95,0.9361855579656176,27,5.0,1,5.0,1,5.0,1
2724,min_diffuse,30,30,1,3,0.05,0.95,0.9276174915327908,23,4.0,1,4.0,1,4.0,1
2725,min_diffuse,30,30,1,3,0.05,0.95,0.9373184861846166,10,4.0,1,4.0,1,4.0,1
2726,min_diffuse,30,30,1,3,0.05,0.95,0.9114206922918864,15,4.0,0,4.0,0,3.0,1
2727,min_diffuse,30,30,1,3,0.05,0.95,0.917943830147492,12,3.0,1,3.0,1,3.0,1
2728,min_diffuse,30,30,1,3,0.05,0.95,0.9464254484478072,16,4.0,1,4.0,1,4.0,1
2729,min_diffuse,30,30,1,3,0.05,0.95,0.9455324534240932,35,5.0,1,5.0,1,5.0,1
2730,min_diffuse,30,30,1,3,0.05,0.95,0.9406767468671412,17,5.0,1,5.0,1,5.0,1
2731,min_diffuse,30,30,1,3,0.05,0.95,0.9048733961477632,35,5.0,1,5.0,1,5.0,1
2732,min_diffuse,30,30,1,3,0.05,0.95,0.9348538901889776,19,4.0,1,4.0,1,4.0,1
2733,min_diffuse,30,30,1,3,0.05,0.95,0.9479713051803992,44,5.0,1,5.0,1,5.0,1
2734,min_diffuse,30,30,1,3,0.05,0.95,0.9105269526713168,23,4.0,1,4.0,1,4.0,1
2735,min_diffuse,30,30,1,3,0.05,0.95,0.941430224540124,25,6.0,1,6.0,1,6.0,1
2736,min_diffuse,30,30,1,3,0.05,0.95,0.9259063160414408,18,5.0,0,4.0,1,5.0,0
2737,min_diffuse,30,30,1,3,0.05,0.95,0.8987595225223626,21,4.0,1,4.0,1,4.0,1
2738,min_diffuse,30,30,1,3,0.05,0.95,0.9404670852237014,28,5.0,0,4.0,1,4.0,1
2739,min_diffuse,30,30,1,3,0.05,0.95,0.939112987016416,51,6.0,1,6.0,1,6.0,1
2740,min_diffuse,30,30,1,3,0.05,0.95,0.9265294291150956,22,5.0,1,5.0,1,5.0,1
2741,min_diffuse,30,30,1,3,0.05,0.95,0.9268418914557164,18,4.0,1,4.0,1,4.0,1
2742,min_diffuse,30,30,1,3,0.05,0.95,0.9487266897440778,14,4.0,1,4.0,1,4.0,1
2743,min_diffuse,30,30,1,3,0.05,0.95,0.8809544975164676,8,3.0,1,3.0,1,3.0,1
2744,min_diffuse,30,30,1,3,0.05,0.95,0.8589131212259633,12,4.0,0,4.0,0,3.0,1
2745,min_diffuse,30,30,1,3,0.05,0.95,0.9402251325357892,7,3.0,1,3.0,1,3.0,1
2746,min_diffuse,30,30,1,3,0.05,0.95,0.924796749452872,34,6.0,0,6.0,0,5.0,1
2747,min_diffuse,30,30,1,3,0.05,0.95,0.9338995350108116,14,4.0,1,4.0,1,4.0,1
2748,min_diffuse,30,30,1,3,0.05,0.95,0.946473278369103,34,6.0,1,6.0,1,6.0,1
2749,min_diffuse,30,30,1,3,0.05,0.95,0.9298611164880898,13,4.0,0,3.0,1,3.0,1
2750,min_diffuse,30,30,1,3,0.05,0.95,0.9376251745191476,34,5.0,0,5.0,0,4.0,1
2751,min_diffuse,30,30,1,3,0.05,0.95,0.9347554331811028,10,3.0,1,3.0,1,3.0,1
2752,min_diffuse,30,30,1,3,0.05,0.95,0.9390888709653434,46,6.0,1,6.0,1,6.0,1
2753,min_diffuse,30,30,1,3,0.05,0.95,0.9037838912961108,11,4.0,1,4.0,1,4.0,1
2754,min_diffuse,30,30,1,3,0.05,0.95,0.9464926039445902,45,5.0,1,5.0,1,5.0,1
2755,min_diffuse,30,30,1,3,0.05,0.95,0.9429266061652334,34,5.0,0,5.0,0,4.0,1
2756,min_diffuse,30,30,1,3,0.05,0.95,0.9444543555320456,14,4.0,1,4.0,1,5.0,0
2757,min_diffuse,30,30,1,3,0.05,0.95,0.9422324692184376,15,4.0,1,4.0,1,4.0,1
2758,min_diffuse,30,30,1,3,0.05,0.95,0.9353417809178436,8,3.0,1,3.0,1,3.0,1
2759,min_diffuse,30,30,1,3,0.05,0.95,0.9459603588185592,25,6.0,1,6.0,1,6.0,1
2760,min_diffuse,30,30,1,3,0.05,0.95,0.9452983533160828,7,3.0,1,3.0,1,4.0,0
2761,min_diffuse,30,30,1,3,0.05,0.95,0.9496180611820302,25,4.0,1,4.0,1,4.0,1
2762,min_diffuse,30,30,1,3,0.05,0.95,0.8561938464510561,14,5.0,1,5.0,1,5.0,1
2763,min_diffuse,30,30,1,3,0.05,0.95,0.9354101362840894,13,5.0,1,5.0,1,5.0,1
2764,min_diffuse,30,30,1,3,0.05,0.95,0.947249732030318,20,4.0,1,4.0,1,4.0,1
2765,min_diffuse,30,30,1,3,0.05,0.95,0.9086482665190811,18,3.0,1,3.0,1,3.0,1
2766,min_diffuse,30,30,1,3,0.05,0.95,0.866474516460132,13,4.0,1,4.0,1,4.0,1
2767,min_diffuse,30,30,1,3,0.05,0.95,0.919352576158692,23,4.0,1,4.0,1,4.0,1
2768,min_diffuse,30,30,1,3,0.05,0.95,0.91307812994384,7,3.0,1,3.0,1,3.0,1
2769,min_diffuse,30,30,1,3,0.05,0.95,0.9194661726664608,37,4.0,1,4.0,1,4.0,1
2770,min_diffuse,30,30,1,3,0.05,0.95,0.8950599279600573,26,6.0,0,5.0,1,6.0,0
2771,min_diffuse,30,30,1,3,0.05,0.95,0.9165565260221692,12,3.0,1,3.0,1,3.0,1
2772,min_diffuse,30,30,1,3,0.05,0.95,0.926940399813031,21,3.0,1,3.0,1,3.0,1
2773,min_diffuse,30,30,1,3,0.05,0.95,0.9288953682464296,24,4.0,0,4.0,0,3.0,1
2774,min_diffuse,30,30,1,3,0.05,0.95,0.9488053562592546,13,4.0,1,4.0,1,5.0,0
2775,min_diffuse,30,30,1,3,0.05,0.95,0.9129922483365468,12,4.0,0,3.0,1,3.0,1
2776,min_diffuse,30,30,1,3,0.05,0.95,0.9069787734983876,38,4.0,1,4.0,1,4.0,1
2777,min_diffuse,30,30,1,3,0.05,0.95,0.8978188387842583,11,3.0,1,3.0,1,3.0,1
2778,min_diffuse,30,30,1,3,0.05,0.95,0.9473091802996854,52,7.0,1,7.0,1,7.0,1
2779,min_diffuse,30,30,1,3,0.05,0.95,0.8742128000796175,10,4.0,1,4.0,1,4.0,1
2780,min_diffuse,30,30,1,3,0.05,0.95,0.937354045865772,30,5.0,1,5.0,1,5.0,1
2781,min_diffuse,30,30,1,3,0.05,0.95,0.9441960572568324,21,5.0,1,5.0,1,5.0,1
2782,min_diffuse,30,30,1,3,0.05,0.95,0.9247898790999436,9,3.0,1,3.0,1,3.0,1
2783,min_diffuse,30,30,1,3,0.05,0.95,0.9469082504584696,20,5.0,1,5.0,1,5.0,1
2784,min_diffuse,30,30,1,3,0.05,0.95,0.8398065607451366,8,3.0,1,3.0,1,3.0,1
2785,min_diffuse,30,30,1,3,0.05,0.95,0.9023067097599048,17,5.0,1,5.0,1,5.0,1
2786,min_diffuse,30,30,1,3,0.05,0.95,0.8731661202806933,11,4.0,1,4.0,1,4.0,1
2787,min_diffuse,30,30,1,3,0.05,0.95,0.916335927661363,21,4.0,1,4.0,1,4.0,1
2788,min_diffuse,30,30,1,3,0.05,0.95,0.9432058005451328,29,5.0,1,5.0,1,5.0,1
2789,min_diffuse,30,30,1,3,0.05,0.95,0.9494554960176288,29,5.0,1,5.0,1,5.0,1
2790,min_diffuse,30,30,1,3,0.05,0.95,0.9045819198177684,17,4.0,1,4.0,1,5.0,0
2791,min_diffuse,30,30,1,3,0.05,0.95,0.8832292260329996,20,4.0,0,4.0,0,3.0,1
2792,min_diffuse,30,30,1,3,0.05,0.95,0.895890776864803,10,4.0,0,3.0,1,3.0,1
2793,min_diffuse,30,30,1,3,0.05,0.95,0.9351009074056166,14,4.0,0,3.0,1,3.0,1
2794,min_diffuse,30,30,1,3,0.05,0.95,0.913877106764035,12,3.0,1,3.0,1,3.0,1
2795,min_diffuse,30,30,1,3,0.05,0.95,0.9383516933205912,24,5.0,0,5.0,0,4.0,1
2796,min_diffuse,30,30,1,3,0.05,0.95,0.9423329532208058,14,4.0,1,4.0,1,5.0,0
2797,min_diffuse,30,30,1,3,0.05,0.95,0.9153152735987696,38,4.0,1,4.0,1,4.0,1
2798,min_diffuse,30,30,1,3,0.05,0.95,0.9395602498764674,69,5.0,1,5.0,1,5.0,1
2799,min_diffuse,30,30,1,3,0.05,0.95,0.9062451515649244,7,4.0,1,4.0,1,4.0,1
2800,min_diffuse,30,30,1,3,0.05,0.95,0.9240494775342338,20,5.0,1,5.0,1,5.0,1
2801,min_diffuse,30,30,1,3,0.05,0.95,0.9477115428194408,30,6.0,1,6.0,1,7.0,0
2802,min_diffuse,30,30,1,3,0.05,0.95,0.9488467510437648,34,6.0,0,5.0,1,6.0,0
2803,min_diffuse,30,30,1,3,0.05,0.95,0.9027757439282446,24,4.0,1,4.0,1,4.0,1
2804,min_diffuse,30,30,1,3,0.05,0.95,0.9273313768294053,22,5.0,0,4.0,1,4.0,1
2805,min_diffuse,30,30,1,3,0.05,0.95,0.8982487254058364,15,4.0,1,4.0,1,4.0,1
2806,min_diffuse,30,30,1,3,0.05,0.95,0.9223625497515936,18,5.0,0,4.0,1,4.0,1
2807,min_diffuse,30,30,1,3,0.05,0.95,0.9238811319871794,18,5.0,1,5.0,1,5.0,1
2808,min_diffuse,30,30,1,3,0.05,0.95,0.8568080565905621,14,4.0,1,4.0,1,4.0,1
2809,min_diffuse,30,30,1,3,0.05,0.95,0.9404746484268648,16,5.0,1,5.0,1,5.0,1
2810,min_diffuse,30,30,1,3,0.05,0.95,0.9323178842570804,18,5.0,1,5.0,1,5.0,1
2811,min_diffuse,30,30,1,3,0.05,0.95,0.9370695592317416,17,5.0,1,5.0,1,5.0,1
2812,min_diffuse,30,30,1,3,0.05,0.95,0.9320438866161912,22,5.0,1,5.0,1,6.0,0
2813,min_diffuse,30,30,1,3,0.05,0.95,0.8460629504176643,4,3.0,1,3.0,1,3.0,1
2814,min_diffuse,30,30,1,3,0.05,0.95,0.8905226819922686,12,4.0,0,3.0,1,3.0,1
2815,min_diffuse,30,30,1,3,0.05,0.95,0.9477804937681564,37,4.0,1,4.0,1,4.0,1
2816,min_diffuse,30,30,1,3,0.05,0.95,0.9465700726202404,22,5.0,1,5.0,1,5.0,1
2817,min_diffuse,30,30,1,3,0.05,0.95,0.9440977732059634,10,4.0,1,4.0,1,4.0,1
2818,min_diffuse,30,30,1,3,0.05,0.95,0.8526275186241213,16,3.0,1,3.0,1,3.0,1
2819,min_diffuse,30,30,1,3,0.05,0.95,0.9473082656484704,13,4.0,1,4.0,1,4.0,1
2820,min_diffuse,30,30,1,3,0.05,0.95,0.942554118169541,21,5.0,1,6.0,0,5.0,1
2821,min_diffuse,30,30,1,3,0.05,0.95,0.8888024536813788,11,3.0,1,3.0,1,3.0,1
2822,min_diffuse,30,30,1,3,0.05,0.95,0.9375806325750472,20,4.0,1,4.0,1,4.0,1
2823,min_diffuse,30,30,1,3,0.05,0.95,0.9362785953143652,10,4.0,1,4.0,1,4.0,1
2824,min_diffuse,30,30,1,3,0.05,0.95,0.8967754572009525,10,3.0,1,3.0,1,3.0,1
2825,min_diffuse,30,30,1,3,0.05,0.95,0.9269113275591108,22,5.0,1,5.0,1,5.0,1
2826,min_diffuse,30,30,1,3,0.05,0.95,0.8387476066343068,6,3.0,1,3.0,1,3.0,1
2827,min_diffuse,30,30,1,3,0.05,0.95,0.9023465803644984,19,5.0,1,5.0,1,5.0,1
2828,min_diffuse,30,30,1,3,0.05,0.95,0.9461022653510528,61,6.0,0,6.0,0,5.0,1
2829,min_diffuse,30,30,1,3,0.05,0.95,0.9468633797120156,24,4.0,1,4.0,1,4.0,1
2830,min_diffuse,30,30,1,3,0.05,0.95,0.9499625777794128,41,7.0,1,7.0,1,7.0,1
2831,min_diffuse,30,30,1,3,0.05,0.95,0.9063419194970744,20,6.0,1,6.0,1,6.0,1
2832,min_diffuse,30,30,1,3,0.05,0.95,0.9272048797018982,15,5.0,1,5.0,1,6.0,0
2833,min_diffuse,30,30,1,3,0.05,0.95,0.909117935918871,21,5.0,1,5.0,1,6.0,0
2834,min_diffuse,30,30,1,3,0.05,0.95,0.9383677445946242,21,5.0,1,5.0,1,5.0,1
2835,min_diffuse,30,30,1,3,0.05,0.95,0.9454769731333882,40,6.0,1,6.0,1,6.0,1
2836,min_diffuse,30,30,1,3,0.05,0.95,0.911874471472314,12,4.0,1,4.0,1,4.0,1
2837,min_diffuse,30,30,1,3,0.05,0.95,0.94981167275914,62,8.0,0,7.0,1,7.0,1
2838,min_diffuse,30,30,1,3,0.05,0.95,0.9257454059320016,21,5.0,1,5.0,1,5.0,1
2839,min_diffuse,30,30,1,3,0.05,0.95,0.9410271802167244,25,5.0,0,4.0,1,4.0,1
2840,min_diffuse,30,30,1,3,0.05,0.95,0.9473189302736046,22,5.0,1,5.0,1,5.0,1
2841,min_diffuse,30,30,1,3,0.05,0.95,0.9280756060124418,6,3.0,1,3.0,1,3.0,1
2842,min_diffuse,30,30,1,3,0.05,0.95,0.9444364848371084,21,4.0,1,4.0,1,4.0,1
2843,min_diffuse,30,30,1,3,0.05,0.95,0.8731503215648708,7,3.0,1,3.0,1,3.0,1
2844,min_diffuse,30,30,1,3,0.05,0.95,0.9328336986935122,82,7.0,1,7.0,1,7.0,1
2845,min_diffuse,30,30,1,3,0.05,0.95,0.8870923236509111,21,4.0,1,4.0,1,4.0,1
2846,min_diffuse,30,30,1,3,0.05,0.95,0.8805348458588991,19,4.0,1,4.0,1,4.0,1
2847,min_diffuse,30,30,1,3,0.05,0.95,0.9416720468526084,34,5.0,0,5.0,0,4.0,1
2848,min_diffuse,30,30,1,3,0.05,0.95,0.9160897581799904,27,4.0,1,4.0,1,4.0,1
2849,min_diffuse,30,30,1,3,0.05,0.95,0.9452779064884914,12,4.0,1,4.0,1,4.0,1
2850,min_diffuse,30,30,1,3,0.05,0.95,0.9378674193282216,21,5.0,0,4.0,1,4.0,1
2851,min_diffuse,30,30,1,3,0.05,0.95,0.879390777977059,11,3.0,1,3.0,1,3.0,1
2852,min_diffuse,30,30,1,3,0.05,0.95,0.9224257315621458,22,5.0,1,5.0,1,5.0,1
2853,min_diffuse,30,30,1,3,0.05,0.95,0.8205215533070545,22,4.0,1,4.0,1,4.0,1
2854,min_diffuse,30,30,1,3,0.05,0.95,0.8719402263352701,19,4.0,1,4.0,1,4.0,1
2855,min_diffuse,30,30,1,3,0.05,0.95,0.8538631829635026,11,3.0,0,2.0,1,2.0,1
2856,min_diffuse,30,30,1,3,0.05,0.95,0.9358686432097448,21,5.0,0,4.0,1,5.0,0
2857,min_diffuse,30,30,1,3,0.05,0.95,0.9433456909897252,13,5.0,0,4.0,1,5.0,0
2858,min_diffuse,30,30,1,3,0.05,0.95,0.9227683085632762,12,4.0,0,3.0,1,3.0,1
2859,min_diffuse,30,30,1,3,0.05,0.95,0.897434727096389,10,4.0,1,4.0,1,4.0,1
2860,min_diffuse,30,30,1,3,0.05,0.95,0.9441607691996092,34,5.0,1,5.0,1,6.0,0
2861,min_diffuse,30,30,1,3,0.05,0.95,0.9441842089118554,11,3.0,1,3.0,1,3.0,1
2862,min_diffuse,30,30,1,3,0.05,0.95,0.8810301185991825,25,6.0,1,6.0,1,7.0,0
2863,min_diffuse,30,30,1,3,0.05,0.95,0.922232453548378,41,6.0,0,5.0,1,5.0,1
2864,min_diffuse,30,30,1,3,0.05,0.95,0.9400088434155716,13,4.0,1,4.0,1,4.0,1
2865,min_diffuse,30,30,1,3,0.05,0.95,0.9247748535117368,18,4.0,1,4.0,1,5.0,0
2866,min_diffuse,30,30,1,3,0.05,0.95,0.940284486526544,11,3.0,1,3.0,1,4.0,0
2867,min_diffuse,30,30,1,3,0.05,0.95,0.9098724474270892,13,4.0,0,4.0,0,3.0,1
2868,min_diffuse,30,30,1,3,0.05,0.95,0.9229789812390746,10,4.0,1,4.0,1,4.0,1
2869,min_diffuse,30,30,1,3,0.05,0.95,0.8902455411071686,13,3.0,1,3.0,1,3.0,1
2870,min_diffuse,30,30,1,3,0.05,0.95,0.8815819386559086,34,6.0,0,5.0,1,6.0,0
2871,min_diffuse,30,30,1,3,0.05,0.95,0.937708777304934,11,4.0,0,3.0,1,3.0,1
2872,min_diffuse,30,30,1,3,0.05,0.95,0.933381758546676,25,5.0,1,5.0,1,5.0,1
2873,min_diffuse,30,30,1,3,0.05,0.95,0.9269526470722916,52,7.0,1,7.0,1,7.0,1
2874,min_diffuse,30,30,1,3,0.05,0.95,0.8694784723604196,20,4.0,1,4.0,1,4.0,1
2875,min_diffuse,30,30,1,3,0.05,0.95,0.9351963974009057,20,5.0,1,5.0,1,5.0,1
2876,min_diffuse,30,30,1,3,0.05,0.95,0.928736068323474,10,4.0,0,4.0,0,3.0,1
2877,min_diffuse,30,30,1,3,0.05,0.95,0.9346944817311468,11,4.0,1,4.0,1,4.0,1
2878,min_diffuse,30,30,1,3,0.05,0.95,0.8850685245999699,11,4.0,1,4.0,1,4.0,1
2879,min_diffuse,30,30,1,3,0.05,0.95,0.9399573853225702,17,4.0,1,4.0,1,4.0,1
2880,min_diffuse,30,30,1,3,0.05,0.95,0.7608689778509571,7,3.0,1,3.0,1,3.0,1
2881,min_diffuse,30,30,1,3,0.05,0.95,0.936194298775162,14,4.0,1,4.0,1,4.0,1
2882,min_diffuse,30,30,1,3,0.05,0.95,0.9068250281721276,17,4.0,1,5.0,0,4.0,1
2883,min_diffuse,30,30,1,3,0.05,0.95,0.9281758251973348,46,5.0,1,5.0,1,5.0,1
2884,min_diffuse,30,30,1,3,0.05,0.95,0.9407658636060856,17,5.0,1,5.0,1,5.0,1
2885,min_diffuse,30,30,1,3,0.05,0.95,0.904121635735646,10,3.0,1,3.0,1,3.0,1
2886,min_diffuse,30,30,1,3,0.05,0.95,0.87265017418405,8,3.0,1,3.0,1,3.0,1
2887,min_diffuse,30,30,1,3,0.05,0.95,0.9042457719933672,12,4.0,1,4.0,1,4.0,1
2888,min_diffuse,30,30,1,3,0.05,0.95,0.9474785697445948,48,7.0,0,7.0,0,6.0,1
2889,min_diffuse,30,30,1,3,0.05,0.95,0.9494165334865738,45,7.0,1,7.0,1,7.0,1
2890,min_diffuse,30,30,1,3,0.05,0.95,0.9183591111990922,33,6.0,0,5.0,1,5.0,1
2891,min_diffuse,30,30,1,3,0.05,0.95,0.9155488068786758,58,6.0,0,5.0,1,5.0,1
2892,min_diffuse,30,30,1,3,0.05,0.95,0.941299106820682,34,8.0,0,7.0,1,7.0,1
2893,min_diffuse,30,30,1,3,0.05,0.95,0.8927655807738221,9,4.0,1,4.0,1,4.0,1
2894,min_diffuse,30,30,1,3,0.05,0.95,0.9266871182862806,22,4.0,1,4.0,1,4.0,1
2895,min_diffuse,30,30,1,3,0.05,0.95,0.9199641880965228,20,4.0,1,4.0,1,4.0,1
2896,min_diffuse,30,30,1,3,0.05,0.95,0.916114590136546,18,5.0,1,5.0,1,5.0,1
2897,min_diffuse,30,30,1,3,0.05,0.95,0.8664034359688648,8,3.0,1,3.0,1,3.0,1
2898,min_diffuse,30,30,1,3,0.05,0.95,0.9165583774779285,39,5.0,1,5.0,1,5.0,1
2899,min_diffuse,30,30,1,3,0.05,0.95,0.9001893529427556,7,3.0,1,3.0,1,3.0,1
2900,min_diffuse,30,30,1,3,0.05,0.95,0.9257647080091967,15,4.0,1,4.0,1,4.0,1
2901,min_diffuse,30,30,1,3,0.05,0.95,0.9457457325222692,20,5.0,1,5.0,1,5.0,1
2902,min_diffuse,30,30,1,3,0.05,0.95,0.8809371264088437,9,3.0,1,3.0,1,3.0,1
2903,min_diffuse,30,30,1,3,0.05,0.95,0.9102533655176908,10,3.0,1,3.0,1,3.0,1
2904,min_diffuse,30,30,1,3,0.05,0.95,0.939861576467429,13,4.0,1,4.0,1,4.0,1
2905,min_diffuse,30,30,1,3,0.05,0.95,0.9323714976076286,54,6.0,1,6.0,1,6.0,1
2906,min_diffuse,30,30,1,3,0.05,0.95,0.8753700470572546,32,4.0,1,4.0,1,4.0,1
2907,min_diffuse,30,30,1,3,0.05,0.95,0.876010237860887,6,3.0,1,3.0,1,3.0,1
2908,min_diffuse,30,30,1,3,0.05,0.95,0.943120100275618,22,5.0,0,4.0,1,5.0,0
2909,min_diffuse,30,30,1,3,0.05,0.95,0.9084395722255358,13,3.0,1,3.0,1,3.0,1
2910,min_diffuse,30,30,1,3,0.05,0.95,0.9404726078318936,12,4.0,0,3.0,1,4.0,0
2911,min_diffuse,30,30,1,3,0.05,0.95,0.9412316481661056,35,5.0,1,5.0,1,5.0,1
2912,min_diffuse,30,30,1,3,0.05,0.95,0.926626346723478,17,4.0,1,4.0,1,4.0,1
2913,min_diffuse,30,30,1,3,0.05,0.95,0.9447700728395022,30,5.0,0,4.0,1,5.0,0
2914,min_diffuse,30,30,1,3,0.05,0.95,0.8210137999077699,9,3.0,1,3.0,1,3.0,1
2915,min_diffuse,30,30,1,3,0.05,0.95,0.919264353195564,13,4.0,1,4.0,1,4.0,1
2916,min_diffuse,30,30,1,3,0.05,0.95,0.894153306027381,12,4.0,1,4.0,1,4.0,1
2917,min_diffuse,30,30,1,3,0.05,0.95,0.9203731899065106,12,4.0,1,4.0,1,5.0,0
2918,min_diffuse,30,30,1,3,0.05,0.95,0.9365431998457664,32,6.0,1,6.0,1,6.0,1
2919,min_diffuse,30,30,1,3,0.05,0.95,0.7734988132478936,7,3.0,1,3.0,1,3.0,1
2920,min_diffuse,30,30,1,3,0.05,0.95,0.9428449881057718,30,5.0,0,5.0,0,4.0,1
2921,min_diffuse,30,30,1,3,0.05,0.95,0.915368920882724,36,5.0,0,5.0,0,4.0,1
2922,min_diffuse,30,30,1,3,0.05,0.95,0.9096639558152514,23,4.0,1,4.0,1,5.0,0
2923,min_diffuse,30,30,1,3,0.05,0.95,0.9084421407180464,23,4.0,1,4.0,1,4.0,1
2924,min_diffuse,30,30,1,3,0.05,0.95,0.9341078568363828,23,5.0,0,5.0,0,4.0,1
2925,min_diffuse,30,30,1,3,0.05,0.95,0.8668416575396951,16,4.0,1,4.0,1,4.0,1
2926,min_diffuse,30,30,1,3,0.05,0.95,0.9110618099083476,10,3.0,1,3.0,1,3.0,1
2927,min_diffuse,30,30,1,3,0.05,0.95,0.9339773403513744,16,4.0,0,3.0,1,3.0,1
2928,min_diffuse,30,30,1,3,0.05,0.95,0.939959511712843,25,5.0,1,5.0,1,5.0,1
2929,min_diffuse,30,30,1,3,0.05,0.95,0.9432783090773552,14,4.0,1,4.0,1,4.0,1
2930,min_diffuse,30,30,1,3,0.05,0.95,0.9407094630871706,20,4.0,1,4.0,1,4.0,1
2931,min_diffuse,30,30,1,3,0.05,0.95,0.927947896024576,26,5.0,1,5.0,1,5.0,1
2932,min_diffuse,30,30,1,3,0.05,0.95,0.946887700383187,23,4.0,1,4.0,1,4.0,1
2933,min_diffuse,30,30,1,3,0.05,0.95,0.9340653574268092,16,4.0,1,4.0,1,4.0,1
2934,min_diffuse,30,30,1,3,0.05,0.95,0.9421411094063216,72,5.0,1,5.0,1,5.0,1
2935,min_diffuse,30,30,1,3,0.05,0.95,0.8833555865856181,33,5.0,0,5.0,0,4.0,1
2936,min_diffuse,30,30,1,3,0.05,0.95,0.9403305825357472,36,6.0,0,6.0,0,5.0,1
2937,min_diffuse,30,30,1,3,0.05,0.95,0.9449405870352352,8,3.0,1,3.0,1,3.0,1
2938,min_diffuse,30,30,1,3,0.05,0.95,0.913914745557818,14,4.0,1,4.0,1,4.0,1
2939,min_diffuse,30,30,1,3,0.05,0.95,0.9242167670431112,11,4.0,0,3.0,1,3.0,1
2940,min_diffuse,30,30,1,3,0.05,0.95,0.8937549272267934,14,4.0,1,4.0,1,4.0,1
2941,min_diffuse,30,30,1,3,0.05,0.95,0.9492238169944384,12,4.0,0,3.0,1,3.0,1
2942,min_diffuse,30,30,1,3,0.05,0.95,0.9267564881360498,9,3.0,1,3.0,1,4.0,0
2943,min_diffuse,30,30,1,3,0.05,0.95,0.8977317866781195,11,4.0,1,4.0,1,4.0,1
2944,min_diffuse,30,30,1,3,0.05,0.95,0.944566021408544,36,6.0,1,6.0,1,7.0,0
2945,min_diffuse,30,30,1,3,0.05,0.95,0.9199286731096092,23,5.0,1,5.0,1,5.0,1
2946,min_diffuse,30,30,1,3,0.05,0.95,0.8538862020851388,12,4.0,1,4.0,1,4.0,1
2947,min_diffuse,30,30,1,3,0.05,0.95,0.929092434943656,27,5.0,0,4.0,1,4.0,1
2948,min_diffuse,30,30,1,3,0.05,0.95,0.9151173119470896,20,5.0,1,5.0,1,5.0,1
2949,min_diffuse,30,30,1,3,0.05,0.95,0.9466924773280402,19,5.0,1,5.0,1,5.0,1
2950,min_diffuse,30,30,1,3,0.05,0.95,0.9492266246082356,44,6.0,1,6.0,1,6.0,1
2951,min_diffuse,30,30,1,3,0.05,0.95,0.949168591049388,38,5.0,1,5.0,1,5.0,1
2952,min_diffuse,30,30,1,3,0.05,0.95,0.8898455602135639,12,4.0,1,4.0,1,4.0,1
2953,min_diffuse,30,30,1,3,0.05,0.95,0.9491993569066096,60,7.0,1,7.0,1,7.0,1
2954,min_diffuse,30,30,1,3,0.05,0.95,0.9367593451371878,22,4.0,1,4.0,1,4.0,1
2955,min_diffuse,30,30,1,3,0.05,0.95,0.9039249056399674,30,5.0,1,5.0,1,5.0,1
2956,min_diffuse,30,30,1,3,0.05,0.95,0.9275305362741711,23,5.0,1,5.0,1,5.0,1
2957,min_diffuse,30,30,1,3,0.05,0.95,0.9482570201721788,13,4.0,0,4.0,0,3.0,1
2958,min_diffuse,30,30,1,3,0.05,0.95,0.8744834357084071,5,3.0,1,3.0,1,3.0,1
2959,min_diffuse,30,30,1,3,0.05,0.95,0.9425066055930168,43,7.0,1,7.0,1,7.0,1
2960,min_diffuse,30,30,1,3,0.05,0.95,0.8701222783538484,7,3.0,1,3.0,1,3.0,1
2961,min_diffuse,30,30,1,3,0.05,0.95,0.9239702171064724,20,4.0,0,4.0,0,3.0,1
2962,min_diffuse,30,30,1,3,0.05,0.95,0.9113494434032604,13,3.0,1,3.0,1,3.0,1
2963,min_diffuse,30,30,1,3,0.05,0.95,0.9241858905463166,14,5.0,0,5.0,0,4.0,1
2964,min_diffuse,30,30,1,3,0.05,0.95,0.9359284884082618,19,4.0,1,4.0,1,5.0,0
2965,min_diffuse,30,30,1,3,0.05,0.95,0.8917743402834104,7,3.0,1,3.0,1,3.0,1
2966,min_diffuse,30,30,1,3,0.05,0.95,0.9392703267198924,26,5.0,0,5.0,0,4.0,1
2967,min_diffuse,30,30,1,3,0.05,0.95,0.9212092822100711,61,7.0,1,7.0,1,7.0,1
2968,min_diffuse,30,30,1,3,0.05,0.95,0.8794403388713029,8,3.0,1,3.0,1,3.0,1
2969,min_diffuse,30,30,1,3,0.05,0.95,0.9152853179442204,11,4.0,0,3.0,1,4.0,0
2970,min_diffuse,30,30,1,3,0.05,0.95,0.9330818989159568,54,7.0,1,7.0,1,8.0,0
2971,min_diffuse,30,30,1,3,0.05,0.95,0.9458179670247328,23,6.0,0,6.0,0,5.0,1
2972,min_diffuse,30,30,1,3,0.05,0.95,0.9445316446034115,55,6.0,1,6.0,1,6.0,1
2973,min_diffuse,30,30,1,3,0.05,0.95,0.9291873811145324,13,4.0,0,3.0,1,4.0,0
2974,min_diffuse,30,30,1,3,0.05,0.95,0.9498523001758588,50,6.0,1,6.0,1,6.0,1
2975,min_diffuse,30,30,1,3,0.05,0.95,0.9384377201401418,13,4.0,1,4.0,1,4.0,1
2976,min_diffuse,30,30,1,3,0.05,0.95,0.944795516662812,38,5.0,1,5.0,1,5.0,1
2977,min_diffuse,30,30,1,3,0.05,0.95,0.8388414262344572,15,3.0,1,3.0,1,3.0,1
2978,min_diffuse,30,30,1,3,0.05,0.95,0.9138490422603206,12,3.0,1,3.0,1,4.0,0
2979,min_diffuse,30,30,1,3,0.05,0.95,0.9389180256207024,11,4.0,1,4.0,1,4.0,1
2980,min_diffuse,30,30,1,3,0.05,0.95,0.937927376517378,13,3.0,1,4.0,0,4.0,0
2981,min_diffuse,30,30,1,3,0.05,0.95,0.9376030596629248,15,4.0,1,4.0,1,4.0,1
2982,min_diffuse,30,30,1,3,0.05,0.95,0.9274847101959884,16,5.0,0,4.0,1,5.0,0
2983,min_diffuse,30,30,1,3,0.05,0.95,0.8619658390858019,8,3.0,1,4.0,0,4.0,0
2984,min_diffuse,30,30,1,3,0.05,0.95,0.8944616236486869,16,4.0,1,4.0,1,4.0,1
2985,min_diffuse,30,30,1,3,0.05,0.95,0.9232089737391456,13,3.0,1,3.0,1,3.0,1
2986,min_diffuse,30,30,1,3,0.05,0.95,0.8961061739191966,8,3.0,1,3.0,1,3.0,1
2987,min_diffuse,30,30,1,3,0.05,0.95,0.9413481012325436,13,4.0,0,3.0,1,3.0,1
2988,min_diffuse,30,30,1,3,0.05,0.95,0.875209905967157,16,5.0,0,5.0,0,4.0,1
2989,min_diffuse,30,30,1,3,0.05,0.95,0.8704906041630637,10,3.0,1,3.0,1,3.0,1
2990,min_diffuse,30,30,1,3,0.05,0.95,0.920174647633567,36,4.0,1,4.0,1,4.0,1
2991,min_diffuse,30,30,1,3,0.05,0.95,0.9338661431560996,21,5.0,0,5.0,0,4.0,1
2992,min_diffuse,30,30,1,3,0.05,0.95,0.9098316313524504,15,4.0,0,4.0,0,3.0,1
2993,min_diffuse,30,30,1,3,0.05,0.95,0.8408043810598086,10,3.0,1,3.0,1,3.0,1
2994,min_diffuse,30,30,1,3,0.05,0.95,0.9479566815567064,19,5.0,0,5.0,0,4.0,1
2995,min_diffuse,30,30,1,3,0.05,0.95,0.9424096609276984,33,5.0,1,5.0,1,5.0,1
2996,min_diffuse,30,30,1,3,0.05,0.95,0.9010629645401405,38,4.0,1,4.0,1,4.0,1
2997,min_diffuse,30,30,1,3,0.05,0.95,0.9447372869389647,8,3.0,1,3.0,1,4.0,0
2998,min_diffuse,30,30,1,3,0.05,0.95,0.8919029627874192,9,4.0,1,4.0,1,4.0,1
2999,min_diffuse,30,30,1,3,0.05,0.95,0.8893152249661426,8,4.0,1,4.0,1,4.0,1
3000,min_diffuse,30,30,1,3,0.05,0.95,0.888590914085444,47,5.0,1,5.0,1,5.0,1
3001,min_diffuse,30,30,1,3,0.05,0.95,0.9170746817151374,12,4.0,1,4.0,1,4.0,1
3002,min_diffuse,30,30,1,3,0.05,0.95,0.9160758039160888,6,3.0,1,3.0,1,3.0,1
3003,min_diffuse,30,30,1,3,0.05,0.95,0.9263661343028616,8,4.0,1,4.0,1,4.0,1
3004,min_diffuse,30,30,1,3,0.05,0.95,0.9119970327261264,13,4.0,1,4.0,1,4.0,1
3005,min_diffuse,30,30,1,3,0.05,0.95,0.9405916480505544,10,4.0,1,4.0,1,4.0,1
3006,min_diffuse,30,30,1,3,0.05,0.95,0.9434703717560862,12,3.0,1,3.0,1,3.0,1
3007,min_diffuse,30,30,1,3,0.05,0.95,0.9341002421185672,42,6.0,1,6.0,1,6.0,1
3008,min_diffuse,30,30,1,3,0.05,0.95,0.9385634649433642,13,4.0,0,3.0,1,4.0,0
3009,min_diffuse,30,30,1,3,0.05,0.95,0.935172649349375,11,4.0,1,4.0,1,4.0,1
3010,min_diffuse,30,30,1,3,0.05,0.95,0.9414544511452306,16,5.0,0,4.0,1,5.0,0
3011,min_diffuse,30,30,1,3,0.05,0.95,0.9416644382568004,54,5.0,1,5.0,1,5.0,1
3012,min_diffuse,30,30,1,3,0.05,0.95,0.8797168772659654,14,4.0,1,4.0,1,4.0,1
3013,min_diffuse,30,30,1,3,0.05,0.95,0.9131957679670458,21,5.0,1,5.0,1,5.0,1
3014,min_diffuse,30,30,1,3,0.05,0.95,0.9450126242159776,12,4.0,1,4.0,1,4.0,1
3015,min_diffuse,30,30,1,3,0.05,0.95,0.9419529956501502,11,4.0,1,4.0,1,4.0,1
3016,min_diffuse,30,30,1,3,0.05,0.95,0.9213797680516022,16,5.0,1,5.0,1,5.0,1
3017,min_diffuse,30,30,1,3,0.05,0.95,0.9281636069382688,7,3.0,1,3.0,1,4.0,0
3018,min_diffuse,30,30,1,3,0.05,0.95,0.9250105607429004,34,4.0,1,4.0,1,4.0,1
3019,min_diffuse,30,30,1,3,0.05,0.95,0.8564740313826806,13,3.0,1,3.0,1,3.0,1
3020,min_diffuse,30,30,1,3,0.05,0.95,0.832552594547135,9,3.0,1,3.0,1,3.0,1
3021,min_diffuse,30,30,1,3,0.05,0.95,0.9373395218955088,19,5.0,1,5.0,1,5.0,1
3022,min_diffuse,30,30,1,3,0.05,0.95,0.902558408491297,21,4.0,1,4.0,1,4.0,1
3023,min_diffuse,30,30,1,3,0.05,0.95,0.9225713994704798,35,6.0,1,6.0,1,6.0,1
3024,min_diffuse,30,30,1,3,0.05,0.95,0.9248775477640496,16,5.0,1,5.0,1,5.0,1
3025,min_diffuse,30,30,1,3,0.05,0.95,0.8503609069542124,8,3.0,1,3.0,1,3.0,1
3026,min_diffuse,30,30,1,3,0.05,0.95,0.9465598295745642,10,3.0,1,3.0,1,3.0,1
3027,min_diffuse,30,30,1,3,0.05,0.95,0.8909683862934753,8,3.0,1,3.0,1,3.0,1
3028,min_diffuse,30,30,1,3,0.05,0.95,0.9458353840822727,30,4.0,1,5.0,0,4.0,1
3029,min_diffuse,30,30,1,3,0.05,0.95,0.930837879555108,22,5.0,1,5.0,1,5.0,1
3030,min_diffuse,30,30,1,3,0.05,0.95,0.9393147826154916,16,5.0,1,5.0,1,5.0,1
3031,min_diffuse,30,30,1,3,0.05,0.95,0.9205002922472084,19,4.0,1,4.0,1,4.0,1
3032,min_diffuse,30,30,1,3,0.05,0.95,0.8622978748670802,15,4.0,1,4.0,1,4.0,1
3033,min_diffuse,30,30,1,3,0.05,0.95,0.9107537324150652,9,4.0,1,4.0,1,4.0,1
3034,min_diffuse,30,30,1,3,0.05,0.95,0.9342820525735795,32,5.0,1,5.0,1,5.0,1
3035,min_diffuse,30,30,1,3,0.05,0.95,0.9216189839541848,6,3.0,1,3.0,1,3.0,1
3036,min_diffuse,30,30,1,3,0.05,0.95,0.9316799209879926,27,4.0,1,4.0,1,4.0,1
3037,min_diffuse,30,30,1,3,0.05,0.95,0.92831368209537,5,3.0,0,2.0,1,3.0,0
3038,min_diffuse,30,30,1,3,0.05,0.95,0.9000535061170197,13,4.0,1,4.0,1,5.0,0
3039,min_diffuse,30,30,1,3,0.05,0.95,0.9355656108757552,20,5.0,1,5.0,1,5.0,1
3040,min_diffuse,30,30,1,3,0.05,0.95,0.92733263866367,24,4.0,1,4.0,1,4.0,1
3041,min_diffuse,30,30,1,3,0.05,0.95,0.9327979854459422,28,5.0,1,5.0,1,5.0,1
3042,min_diffuse,30,30,1,3,0.05,0.95,0.9332425535373352,9,3.0,1,3.0,1,4.0,0
3043,min_diffuse,30,30,1,3,0.05,0.95,0.9322944155538004,15,4.0,0,3.0,1,4.0,0
3044,min_diffuse,30,30,1,3,0.05,0.95,0.9478005881171306,66,8.0,1,8.0,1,8.0,1
3045,min_diffuse,30,30,1,3,0.05,0.95,0.9143043291018628,10,4.0,1,4.0,1,4.0,1
3046,min_diffuse,30,30,1,3,0.05,0.95,0.9230464928796244,13,4.0,1,4.0,1,4.0,1
3047,min_diffuse,30,30,1,3,0.05,0.95,0.9430359920972152,21,5.0,1,5.0,1,5.0,1
3048,min_diffuse,30,30,1,3,0.05,0.95,0.9380767127209974,17,4.0,1,4.0,1,4.0,1
3049,min_diffuse,30,30,1,3,0.05,0.95,0.9227160338966176,44,7.0,0,7.0,0,6.0,1
3050,min_diffuse,30,30,1,3,0.05,0.95,0.94810983042368,14,4.0,1,4.0,1,4.0,1
3051,min_diffuse,30,30,1,3,0.05,0.95,0.9172712160191072,8,4.0,0,3.0,1,4.0,0
3052,min_diffuse,30,30,1,3,0.05,0.95,0.9172928869106152,25,5.0,1,5.0,1,5.0,1
3053,min_diffuse,30,30,1,3,0.05,0.95,0.938399981179814,18,5.0,1,5.0,1,5.0,1
3054,min_diffuse,30,30,1,3,0.05,0.95,0.9354441965519188,16,5.0,1,5.0,1,5.0,1
3055,min_diffuse,30,30,1,3,0.05,0.95,0.9198342935320368,18,4.0,1,4.0,1,4.0,1
3056,min_diffuse,30,30,1,3,0.05,0.95,0.946167767191881,30,5.0,0,4.0,1,4.0,1
3057,min_diffuse,30,30,1,3,0.05,0.95,0.9232837574222192,34,5.0,1,5.0,1,5.0,1
3058,min_diffuse,30,30,1,3,0.05,0.95,0.9067388712307312,8,3.0,1,3.0,1,3.0,1
3059,min_diffuse,30,30,1,3,0.05,0.95,0.8628248464348917,16,5.0,1,5.0,1,5.0,1
3060,min_diffuse,30,30,1,3,0.05,0.95,0.9492314739633956,17,5.0,1,5.0,1,5.0,1
3061,min_diffuse,30,30,1,3,0.05,0.95,0.9192845444400434,21,5.0,1,5.0,1,5.0,1
3062,min_diffuse,30,30,1,3,0.05,0.95,0.9488209984367624,25,4.0,1,4.0,1,4.0,1
3063,min_diffuse,30,30,1,3,0.05,0.95,0.9354816461306172,41,6.0,1,6.0,1,6.0,1
3064,min_diffuse,30,30,1,3,0.05,0.95,0.9458354471432056,59,8.0,0,8.0,0,7.0,1
3065,min_diffuse,30,30,1,3,0.05,0.95,0.9446090901637016,18,4.0,0,4.0,0,3.0,1
3066,min_diffuse,30,30,1,3,0.05,0.95,0.8826005968308854,5,3.0,1,3.0,1,3.0,1
3067,min_diffuse,30,30,1,3,0.05,0.95,0.9468746439625648,43,8.0,1,8.0,1,8.0,1
3068,min_diffuse,30,30,1,3,0.05,0.95,0.8881212312339971,26,5.0,0,4.0,1,4.0,1
3069,min_diffuse,30,30,1,3,0.05,0.95,0.9332672959027748,26,5.0,1,5.0,1,5.0,1
3070,min_diffuse,30,30,1,3,0.05,0.95,0.9298247140179812,30,6.0,0,5.0,1,5.0,1
3071,min_diffuse,30,30,1,3,0.05,0.95,0.8511730494467037,5,3.0,1,3.0,1,3.0,1
3072,min_diffuse,30,30,1,3,0.05,0.95,0.9083976127098656,15,4.0,1,4.0,1,4.0,1
3073,min_diffuse,30,30,1,3,0.05,0.95,0.9457387570812364,9,4.0,1,4.0,1,4.0,1
3074,min_diffuse,30,30,1,3,0.05,0.95,0.93380709182719,17,4.0,1,4.0,1,4.0,1
3075,min_diffuse,30,30,1,3,0.05,0.95,0.9079221733169628,10,3.0,1,3.0,1,4.0,0
3076,min_diffuse,30,30,1,3,0.05,0.95,0.9126177790265356,20,5.0,0,4.0,1,5.0,0
3077,min_diffuse,30,30,1,3,0.05,0.95,0.893806545973042,11,4.0,1,4.0,1,4.0,1
3078,min_diffuse,30,30,1,3,0.05,0.95,0.9488934359907342,46,6.0,1,6.0,1,6.0,1
3079,min_diffuse,30,30,1,3,0.05,0.95,0.9217661570530912,33,5.0,1,5.0,1,5.0,1
3080,min_diffuse,30,30,1,3,0.05,0.95,0.9321557322703482,52,8.0,0,8.0,0,7.0,1
3081,min_diffuse,30,30,1,3,0.05,0.95,0.9465456929753806,20,6.0,1,6.0,1,6.0,1
3082,min_diffuse,30,30,1,3,0.05,0.95,0.8935270166960624,14,4.0,1,4.0,1,4.0,1
3083,min_diffuse,30,30,1,3,0.05,0.95,0.9404006897103732,10,4.0,1,4.0,1,4.0,1
3084,min_diffuse,30,30,1,3,0.05,0.95,0.9426432169239742,26,6.0,1,6.0,1,6.0,1
3085,min_diffuse,30,30,1,3,0.05,0.95,0.946275993867719,53,5.0,0,5.0,0,4.0,1
3086,min_diffuse,30,30,1,3,0.05,0.95,0.9365348382251916,43,6.0,1,6.0,1,6.0,1
3087,min_diffuse,30,30,1,3,0.05,0.95,0.9135624503334956,16,4.0,1,4.0,1,4.0,1
3088,min_diffuse,30,30,1,3,0.05,0.95,0.8985840910641338,6,3.0,1,3.0,1,3.0,1
3089,min_diffuse,30,30,1,3,0.05,0.95,0.886859702557633,36,5.0,1,5.0,1,5.0,1
3090,min_diffuse,30,30,1,3,0.05,0.95,0.9144496576434878,9,4.0,1,4.0,1,4.0,1
3091,min_diffuse,30,30,1,3,0.05,0.95,0.9187273184385866,7,3.0,1,3.0,1,3.0,1
3092,min_diffuse,30,30,1,3,0.05,0.95,0.9350629285405352,50,7.0,1,7.0,1,7.0,1
3093,min_diffuse,30,30,1,3,0.05,0.95,0.8938134002340059,18,5.0,1,5.0,1,5.0,1
3094,min_diffuse,30,30,1,3,0.05,0.95,0.8488001457945389,12,4.0,0,4.0,0,3.0,1
3095,min_diffuse,30,30,1,3,0.05,0.95,0.8501484292254372,8,3.0,1,3.0,1,3.0,1
3096,min_diffuse,30,30,1,3,0.05,0.95,0.8923414992340433,21,4.0,1,4.0,1,4.0,1
3097,min_diffuse,30,30,1,3,0.05,0.95,0.9209338062894832,25,6.0,1,6.0,1,6.0,1
3098,min_diffuse,30,30,1,3,0.05,0.95,0.9078496991198663,6,3.0,1,4.0,0,4.0,0
3099,min_diffuse,30,30,1,3,0.05,0.95,0.899101292463343,23,4.0,1,4.0,1,4.0,1
3100,min_diffuse,30,30,1,3,0.05,0.95,0.9236713396765378,17,5.0,1,5.0,1,5.0,1
3101,min_diffuse,30,30,1,3,0.05,0.95,0.9384343134386726,11,4.0,1,4.0,1,4.0,1
3102,min_diffuse,30,30,1,3,0.05,0.95,0.9437067808619666,5,3.0,1,3.0,1,3.0,1
3103,min_diffuse,30,30,1,3,0.05,0.95,0.8384399024966602,14,3.0,1,3.0,1,3.0,1
3104,min_diffuse,30,30,1,3,0.05,0.95,0.9329523945333572,20,5.0,1,5.0,1,5.0,1
3105,min_diffuse,30,30,1,3,0.05,0.95,0.9100888617460628,21,5.0,0,4.0,1,4.0,1
3106,min_diffuse,30,30,1,3,0.05,0.95,0.9497278827707152,12,4.0,1,4.0,1,4.0,1
3107,min_diffuse,30,30,1,3,0.05,0.95,0.923736091317274,12,4.0,0,3.0,1,4.0,0
3108,min_diffuse,30,30,1,3,0.05,0.95,0.9218841132192404,9,4.0,1,4.0,1,4.0,1
3109,min_diffuse,30,30,1,3,0.05,0.95,0.9343456749539136,40,6.0,1,6.0,1,6.0,1
3110,min_diffuse,30,30,1,3,0.05,0.95,0.8993238586398918,8,3.0,1,3.0,1,3.0,1
3111,min_diffuse,30,30,1,3,0.05,0.95,0.9145848775194386,24,5.0,0,4.0,1,4.0,1
3112,min_diffuse,30,30,1,3,0.05,0.95,0.8743581371597955,14,5.0,1,5.0,1,5.0,1
3113,min_diffuse,30,30,1,3,0.05,0.95,0.9359860082087836,14,4.0,1,4.0,1,4.0,1
3114,min_diffuse,30,30,1,3,0.05,0.95,0.8974904549056384,11,3.0,1,3.0,1,3.0,1
3115,min_diffuse,30,30,1,3,0.05,0.95,0.9388905641443244,26,5.0,1,5.0,1,6.0,0
3116,min_diffuse,30,30,1,3,0.05,0.95,0.8618636144259487,6,3.0,1,3.0,1,3.0,1
3117,min_diffuse,30,30,1,3,0.05,0.95,0.947923090365836,20,5.0,0,4.0,1,5.0,0
3118,min_diffuse,30,30,1,3,0.05,0.95,0.933475581889135,28,5.0,1,5.0,1,5.0,1
3119,min_diffuse,30,30,1,3,0.05,0.95,0.8966419218255689,15,4.0,1,4.0,1,4.0,1
3120,min_diffuse,30,30,1,3,0.05,0.95,0.9467425170553116,25,5.0,0,5.0,0,4.0,1
3121,min_diffuse,30,30,1,3,0.05,0.95,0.9295282195851412,42,6.0,1,6.0,1,6.0,1
3122,min_diffuse,30,30,1,3,0.05,0.95,0.9176032306583716,10,3.0,1,3.0,1,3.0,1
3123,min_diffuse,30,30,1,3,0.05,0.95,0.92728699650985,34,5.0,0,4.0,1,4.0,1
3124,min_diffuse,30,30,1,3,0.05,0.95,0.8669795844527507,27,4.0,1,4.0,1,4.0,1
3125,min_diffuse,30,30,1,3,0.05,0.95,0.9272400771168632,9,3.0,1,3.0,1,3.0,1
3126,min_diffuse,30,30,1,3,0.05,0.95,0.8992810955982453,27,4.0,1,4.0,1,4.0,1
3127,min_diffuse,30,30,1,3,0.05,0.95,0.9314016982443372,10,4.0,0,3.0,1,3.0,1
3128,min_diffuse,30,30,1,3,0.05,0.95,0.926610103124008,19,5.0,0,4.0,1,4.0,1
3129,min_diffuse,30,30,1,3,0.05,0.95,0.8925082451843,24,5.0,1,5.0,1,5.0,1
3130,min_diffuse,30,30,1,3,0.05,0.95,0.9413104574475384,20,4.0,1,4.0,1,5.0,0
3131,min_diffuse,30,30,1,3,0.05,0.95,0.8480377463952482,8,3.0,1,3.0,1,3.0,1
3132,min_diffuse,30,30,1,3,0.05,0.95,0.9490689654685732,45,7.0,0,6.0,1,7.0,0
3133,min_diffuse,30,30,1,3,0.05,0.95,0.9076141363036424,23,5.0,0,4.0,1,4.0,1
3134,min_diffuse,30,30,1,3,0.05,0.95,0.9495303527360558,7,3.0,1,3.0,1,3.0,1
3135,min_diffuse,30,30,1,3,0.05,0.95,0.891123989307248,14,4.0,1,4.0,1,4.0,1
3136,min_diffuse,30,30,1,3,0.05,0.95,0.878202643794661,12,4.0,0,4.0,0,3.0,1
3137,min_diffuse,30,30,1,3,0.05,0.95,0.9151666512254452,13,4.0,1,4.0,1,4.0,1
3138,min_diffuse,30,30,1,3,0.05,0.95,0.9256757937051336,26,5.0,0,4.0,1,5.0,0
3139,min_diffuse,30,30,1,3,0.05,0.95,0.9488112592131328,37,7.0,1,7.0,1,7.0,1
3140,min_diffuse,30,30,1,3,0.05,0.95,0.9417993159300432,27,4.0,1,4.0,1,4.0,1
3141,min_diffuse,30,30,1,3,0.05,0.95,0.9449403614583116,21,4.0,1,4.0,1,4.0,1
3142,min_diffuse,30,30,1,3,0.05,0.95,0.9165325228312572,13,4.0,1,4.0,1,4.0,1
3143,min_diffuse,30,30,1,3,0.05,0.95,0.888393319142965,24,5.0,0,4.0,1,4.0,1
3144,min_diffuse,30,30,1,3,0.05,0.95,0.921879836184281,14,4.0,1,4.0,1,4.0,1
3145,min_diffuse,30,30,1,3,0.05,0.95,0.9366330110322272,18,4.0,1,4.0,1,4.0,1
3146,min_diffuse,30,30,1,3,0.05,0.95,0.896872308967985,9,4.0,1,4.0,1,4.0,1
3147,min_diffuse,30,30,1,3,0.05,0.95,0.9345171868417466,19,4.0,1,4.0,1,4.0,1
3148,min_diffuse,30,30,1,3,0.05,0.95,0.9156581350813268,32,5.0,0,5.0,0,4.0,1
3149,min_diffuse,30,30,1,3,0.05,0.95,0.8743968702302848,11,3.0,1,3.0,1,3.0,1
3150,min_diffuse,30,30,1,3,0.05,0.95,0.94512901881685,31,5.0,1,5.0,1,5.0,1
3151,min_diffuse,30,30,1,3,0.05,0.95,0.9189946006965126,22,5.0,1,5.0,1,5.0,1
3152,min_diffuse,30,30,1,3,0.05,0.95,0.8218665921260346,7,3.0,1,3.0,1,3.0,1
3153,min_diffuse,30,30,1,3,0.05,0.95,0.9083630041889296,11,3.0,1,3.0,1,3.0,1
3154,min_diffuse,30,30,1,3,0.05,0.95,0.9430030877860268,8,3.0,1,3.0,1,4.0,0
3155,min_diffuse,30,30,1,3,0.05,0.95,0.9454442052410073,43,5.0,1,5.0,1,5.0,1
3156,min_diffuse,30,30,1,3,0.05,0.95,0.9215416049944476,12,4.0,1,5.0,0,5.0,0
3157,min_diffuse,30,30,1,3,0.05,0.95,0.9097563630529492,13,4.0,1,4.0,1,4.0,1
3158,min_diffuse,30,30,1,3,0.05,0.95,0.8625585240987914,14,5.0,0,4.0,1,5.0,0
3159,min_diffuse,30,30,1,3,0.05,0.95,0.9217488041861864,35,6.0,1,6.0,1,6.0,1
3160,min_diffuse,30,30,1,3,0.05,0.95,0.9455049225719095,12,4.0,1,4.0,1,4.0,1
3161,min_diffuse,30,30,1,3,0.05,0.95,0.9137314359385468,7,3.0,1,3.0,1,3.0,1
3162,min_diffuse,30,30,1,3,0.05,0.95,0.8929490936220716,14,3.0,1,3.0,1,3.0,1
3163,min_diffuse,30,30,1,3,0.05,0.95,0.9417016869941802,9,4.0,1,4.0,1,4.0,1
3164,min_diffuse,30,30,1,3,0.05,0.95,0.910277639533242,7,3.0,1,3.0,1,3.0,1
3165,min_diffuse,30,30,1,3,0.05,0.95,0.915044549943136,21,4.0,1,4.0,1,4.0,1
3166,min_diffuse,30,30,1,3,0.05,0.95,0.9325503737292486,54,6.0,1,7.0,0,6.0,1
3167,min_diffuse,30,30,1,3,0.05,0.95,0.9124883790370594,39,4.0,1,4.0,1,4.0,1
3168,min_diffuse,30,30,1,3,0.05,0.95,0.8438230487684308,6,3.0,1,3.0,1,3.0,1
3169,min_diffuse,30,30,1,3,0.05,0.95,0.9298979537180908,14,4.0,0,4.0,0,3.0,1
3170,min_diffuse,30,30,1,3,0.05,0.95,0.8621473090254096,8,3.0,1,3.0,1,4.0,0
3171,min_diffuse,30,30,1,3,0.05,0.95,0.9256789162345624,22,4.0,1,4.0,1,5.0,0
3172,min_diffuse,30,30,1,3,0.05,0.95,0.9489682834077168,28,5.0,1,5.0,1,6.0,0
3173,min_diffuse,30,30,1,3,0.05,0.95,0.8340328412432295,4,2.0,1,2.0,1,2.0,1
3174,min_diffuse,30,30,1,3,0.05,0.95,0.9146071697594186,33,5.0,0,4.0,1,5.0,0
3175,min_diffuse,30,30,1,3,0.05,0.95,0.909360108411273,6,3.0,1,3.0,1,3.0,1
3176,min_diffuse,30,30,1,3,0.05,0.95,0.928859743153242,22,5.0,0,5.0,0,4.0,1
3177,min_diffuse,30,30,1,3,0.05,0.95,0.9392912756401306,12,4.0,0,3.0,1,3.0,1
3178,min_diffuse,30,30,1,3,0.05,0.95,0.92085764209923,9,3.0,1,3.0,1,3.0,1
3179,min_diffuse,30,30,1,3,0.05,0.95,0.9334011036108814,25,4.0,1,4.0,1,4.0,1
3180,min_diffuse,30,30,1,3,0.05,0.95,0.9267307764848228,11,3.0,1,3.0,1,4.0,0
3181,min_diffuse,30,30,1,3,0.05,0.95,0.9480038207789688,40,6.0,1,6.0,1,6.0,1
3182,min_diffuse,30,30,1,3,0.05,0.95,0.9370075213264047,16,4.0,1,4.0,1,4.0,1
3183,min_diffuse,30,30,1,3,0.05,0.95,0.9476536277955386,8,4.0,0,3.0,1,4.0,0
3184,min_diffuse,30,30,1,3,0.05,0.95,0.9352245578444116,7,3.0,1,3.0,1,3.0,1
3185,min_diffuse,30,30,1,3,0.05,0.95,0.9057537563266151,17,4.0,1,4.0,1,4.0,1
3186,min_diffuse,30,30,1,3,0.05,0.95,0.945695415620816,11,4.0,0,3.0,1,4.0,0
3187,min_diffuse,30,30,1,3,0.05,0.95,0.94949369857693,38,4.0,1,4.0,1,4.0,1
3188,min_diffuse,30,30,1,3,0.05,0.95,0.9197080445877904,20,5.0,1,5.0,1,5.0,1
3189,min_diffuse,30,30,1,3,0.05,0.95,0.9424419217048512,21,5.0,1,5.0,1,5.0,1
3190,min_diffuse,30,30,1,3,0.05,0.95,0.9204046249140976,10,4.0,1,4.0,1,4.0,1
3191,min_diffuse,30,30,1,3,0.05,0.95,0.9121228283311956,10,3.0,1,3.0,1,3.0,1
3192,min_diffuse,30,30,1,3,0.05,0.95,0.901581249223344,11,3.0,1,3.0,1,3.0,1
3193,min_diffuse,30,30,1,3,0.05,0.95,0.8812770318142813,10,4.0,1,4.0,1,4.0,1
3194,min_diffuse,30,30,1,3,0.05,0.95,0.9363714157762172,25,4.0,1,4.0,1,4.0,1
3195,min_diffuse,30,30,1,3,0.05,0.95,0.8848891874122068,15,4.0,1,4.0,1,4.0,1
3196,min_diffuse,30,30,1,3,0.05,0.95,0.944004898720706,15,4.0,1,4.0,1,4.0,1
3197,min_diffuse,30,30,1,3,0.05,0.95,0.8303235499339231,7,3.0,1,3.0,1,4.0,0
3198,min_diffuse,30,30,1,3,0.05,0.95,0.920148966130062,19,5.0,1,5.0,1,5.0,1
3199,min_diffuse,30,30,1,3,0.05,0.95,0.9482973349509366,43,5.0,1,5.0,1,6.0,0
3200,min_diffuse,30,30,1,3,0.05,0.95,0.9360999119078182,22,5.0,1,5.0,1,5.0,1
3201,min_diffuse,30,30,1,3,0.05,0.95,0.9490375771708324,36,6.0,1,6.0,1,6.0,1
3202,min_diffuse,30,30,1,3,0.05,0.95,0.925943159739784,20,5.0,1,5.0,1,5.0,1
3203,min_diffuse,30,30,1,3,0.05,0.95,0.9336246152315552,31,5.0,0,4.0,1,5.0,0
3204,min_diffuse,30,30,1,3,0.05,0.95,0.9353680887721616,13,4.0,0,4.0,0,3.0,1
3205,min_diffuse,30,30,1,3,0.05,0.95,0.949347170073874,84,9.0,0,8.0,1,9.0,0
3206,min_diffuse,30,30,1,3,0.05,0.95,0.9329496718312408,12,3.0,1,4.0,0,4.0,0
3207,min_diffuse,30,30,1,3,0.05,0.95,0.9410240789119564,9,4.0,1,4.0,1,4.0,1
3208,min_diffuse,30,30,1,3,0.05,0.95,0.9190954461854984,28,6.0,0,5.0,1,5.0,1
3209,min_diffuse,30,30,1,3,0.05,0.95,0.9375402537552884,17,4.0,1,4.0,1,4.0,1
3210,min_diffuse,30,30,1,3,0.05,0.95,0.9380222686312376,18,6.0,1,6.0,1,6.0,1
3211,min_diffuse,30,30,1,3,0.05,0.95,0.9350420955526068,36,5.0,1,5.0,1,5.0,1
3212,min_diffuse,30,30,1,3,0.05,0.95,0.8523265078091028,7,3.0,1,3.0,1,3.0,1
3213,min_diffuse,30,30,1,3,0.05,0.95,0.9371916559523972,12,4.0,1,4.0,1,4.0,1
3214,min_diffuse,30,30,1,3,0.05,0.95,0.9375153095182982,17,5.0,1,5.0,1,5.0,1
3215,min_diffuse,30,30,1,3,0.05,0.95,0.9332132694915508,49,7.0,0,6.0,1,6.0,1
3216,min_diffuse,30,30,1,3,0.05,0.95,0.9492669514998736,46,5.0,1,5.0,1,5.0,1
3217,min_diffuse,30,30,1,3,0.05,0.95,0.9459333296063828,47,5.0,1,6.0,0,5.0,1
3218,min_diffuse,30,30,1,3,0.05,0.95,0.9194566379424186,14,4.0,1,4.0,1,4.0,1
3219,min_diffuse,30,30,1,3,0.05,0.95,0.9167308205209952,14,4.0,1,4.0,1,4.0,1
3220,min_diffuse,30,30,1,3,0.05,0.95,0.9445951739485882,12,4.0,0,3.0,1,3.0,1
3221,min_diffuse,30,30,1,3,0.05,0.95,0.9168113876803652,23,5.0,1,5.0,1,5.0,1
3222,min_diffuse,30,30,1,3,0.05,0.95,0.9451726203054552,13,4.0,0,3.0,1,3.0,1
3223,min_diffuse,30,30,1,3,0.05,0.95,0.8789747477439306,6,3.0,1,3.0,1,3.0,1
3224,min_diffuse,30,30,1,3,0.05,0.95,0.9275920033999044,27,6.0,0,6.0,0,5.0,1
3225,min_diffuse,30,30,1,3,0.05,0.95,0.9411982894298382,24,4.0,1,4.0,1,5.0,0
3226,min_diffuse,30,30,1,3,0.05,0.95,0.9208697895574076,6,3.0,1,3.0,1,3.0,1
3227,min_diffuse,30,30,1,3,0.05,0.95,0.9441141612665056,24,5.0,1,5.0,1,5.0,1
3228,min_diffuse,30,30,1,3,0.05,0.95,0.929123266332434,22,4.0,1,5.0,0,4.0,1
3229,min_diffuse,30,30,1,3,0.05,0.95,0.935092350686633,18,4.0,1,4.0,1,4.0,1
3230,min_diffuse,30,30,1,3,0.05,0.95,0.927946685807567,15,4.0,1,4.0,1,4.0,1
3231,min_diffuse,30,30,1,3,0.05,0.95,0.9093705989329194,12,3.0,1,3.0,1,3.0,1
3232,min_diffuse,30,30,1,3,0.05,0.95,0.939107467407217,14,3.0,1,3.0,1,3.0,1
3233,min_diffuse,30,30,1,3,0.05,0.95,0.9275635719293924,11,4.0,0,3.0,1,4.0,0
3234,min_diffuse,30,30,1,3,0.05,0.95,0.9415569094977676,9,4.0,1,4.0,1,5.0,0
3235,min_diffuse,30,30,1,3,0.05,0.95,0.9490431743365748,20,5.0,0,5.0,0,4.0,1
3236,min_diffuse,30,30,1,3,0.05,0.95,0.8448737414138451,8,3.0,1,3.0,1,3.0,1
3237,min_diffuse,30,30,1,3,0.05,0.95,0.946154958105648,16,5.0,0,4.0,1,5.0,0
3238,min_diffuse,30,30,1,3,0.05,0.95,0.9469048145396216,16,5.0,1,5.0,1,5.0,1
3239,min_diffuse,30,30,1,3,0.05,0.95,0.9389008913337412,16,5.0,1,5.0,1,5.0,1
3240,min_diffuse,30,30,1,3,0.05,0.95,0.9045432449906362,15,4.0,1,4.0,1,4.0,1
3241,min_diffuse,30,30,1,3,0.05,0.95,0.9407741103925374,28,6.0,1,6.0,1,6.0,1
3242,min_diffuse,30,30,1,3,0.05,0.95,0.8550413427308744,16,4.0,1,4.0,1,4.0,1
3243,min_diffuse,30,30,1,3,0.05,0.95,0.9208164022175072,11,4.0,1,4.0,1,4.0,1
3244,min_diffuse,30,30,1,3,0.05,0.95,0.9116697253963206,19,5.0,1,5.0,1,5.0,1
3245,min_diffuse,30,30,1,3,0.05,0.95,0.9473975766308548,8,4.0,1,4.0,1,4.0,1
3246,min_diffuse,30,30,1,3,0.05,0.95,0.9362766995047714,13,4.0,0,3.0,1,4.0,0
3247,min_diffuse,30,30,1,3,0.05,0.95,0.8978682294299549,9,3.0,1,4.0,0,4.0,0
3248,min_diffuse,30,30,1,3,0.05,0.95,0.9429008885863776,13,4.0,0,3.0,1,3.0,1
3249,min_diffuse,30,30,1,3,0.05,0.95,0.9404487829575908,9,4.0,1,4.0,1,4.0,1
3250,min_diffuse,30,30,1,3,0.05,0.95,0.941292088395665,10,4.0,1,4.0,1,4.0,1
3251,min_diffuse,30,30,1,3,0.05,0.95,0.92171788226353,9,3.0,1,3.0,1,4.0,0
3252,min_diffuse,30,30,1,3,0.05,0.95,0.8990377696581637,60,6.0,1,6.0,1,6.0,1
3253,min_diffuse,30,30,1,3,0.05,0.95,0.949395193404046,33,6.0,1,6.0,1,6.0,1
3254,min_diffuse,30,30,1,3,0.05,0.95,0.9190772469683292,6,3.0,1,3.0,1,3.0,1
3255,min_diffuse,30,30,1,3,0.05,0.95,0.9067228946374036,7,3.0,1,3.0,1,3.0,1
3256,min_diffuse,30,30,1,3,0.05,0.95,0.7700023187841813,12,4.0,1,4.0,1,4.0,1
3257,min_diffuse,30,30,1,3,0.05,0.95,0.911269113228938,9,4.0,0,3.0,1,4.0,0
3258,min_diffuse,30,30,1,3,0.05,0.95,0.8943324757983689,8,3.0,1,3.0,1,3.0,1
3259,min_diffuse,30,30,1,3,0.05,0.95,0.9463122043284647,29,5.0,1,5.0,1,5.0,1
3260,min_diffuse,30,30,1,3,0.05,0.95,0.9431948024690444,50,7.0,1,7.0,1,7.0,1
3261,min_diffuse,30,30,1,3,0.05,0.95,0.905980284247798,7,3.0,1,3.0,1,3.0,1
3262,min_diffuse,30,30,1,3,0.05,0.95,0.94734739369109,47,6.0,0,5.0,1,6.0,0
3263,min_diffuse,30,30,1,3,0.05,0.95,0.940291073601095,7,3.0,1,3.0,1,3.0,1
3264,min_diffuse,30,30,1,3,0.05,0.95,0.9398826638939436,15,4.0,1,4.0,1,4.0,1
3265,min_diffuse,30,30,1,3,0.05,0.95,0.9244469134422952,23,5.0,1,5.0,1,5.0,1
3266,min_diffuse,30,30,1,3,0.05,0.95,0.8498145585507371,6,3.0,1,3.0,1,3.0,1
3267,min_diffuse,30,30,1,3,0.05,0.95,0.9120668574486176,17,5.0,1,5.0,1,5.0,1
3268,min_diffuse,30,30,1,3,0.05,0.95,0.8933835555218398,30,6.0,1,6.0,1,6.0,1
3269,min_diffuse,30,30,1,3,0.05,0.95,0.9443605141670176,14,4.0,1,4.0,1,4.0,1
3270,min_diffuse,30,30,1,3,0.05,0.95,0.9375854771638756,12,4.0,1,4.0,1,4.0,1
3271,min_diffuse,30,30,1,3,0.05,0.95,0.938617147971914,8,3.0,1,4.0,0,4.0,0
3272,min_diffuse,30,30,1,3,0.05,0.95,0.927477751558551,11,4.0,1,4.0,1,4.0,1
3273,min_diffuse,30,30,1,3,0.05,0.95,0.9156975654728736,16,5.0,1,5.0,1,5.0,1
3274,min_diffuse,30,30,1,3,0.05,0.95,0.945687638473238,6,3.0,1,3.0,1,3.0,1
3275,min_diffuse,30,30,1,3,0.05,0.95,0.8349548328098938,6,3.0,1,3.0,1,3.0,1
3276,min_diffuse,30,30,1,3,0.05,0.95,0.9430561900334636,29,4.0,1,4.0,1,4.0,1
3277,min_diffuse,30,30,1,3,0.05,0.95,0.9338918791119716,30,6.0,1,6.0,1,6.0,1
3278,min_diffuse,30,30,1,3,0.05,0.95,0.93006686179731,34,5.0,1,5.0,1,6.0,0
3279,min_diffuse,30,30,1,3,0.05,0.95,0.9280769145661004,70,8.0,0,8.0,0,7.0,1
3280,min_diffuse,30,30,1,3,0.05,0.95,0.9356424903737016,12,4.0,1,4.0,1,4.0,1
3281,min_diffuse,30,30,1,3,0.05,0.95,0.9266773734925624,18,5.0,1,5.0,1,5.0,1
3282,min_diffuse,30,30,1,3,0.05,0.95,0.9038358060785407,27,5.0,0,4.0,1,4.0,1
3283,min_diffuse,30,30,1,3,0.05,0.95,0.9318686725899052,15,4.0,1,4.0,1,4.0,1
3284,min_diffuse,30,30,1,3,0.05,0.95,0.8971179127178965,9,3.0,1,3.0,1,3.0,1
3285,min_diffuse,30,30,1,3,0.05,0.95,0.9240223886359924,32,5.0,1,5.0,1,5.0,1
3286,min_diffuse,30,30,1,3,0.05,0.95,0.9426453803876522,19,5.0,0,4.0,1,5.0,0
3287,min_diffuse,30,30,1,3,0.05,0.95,0.9350258103670026,12,4.0,1,4.0,1,4.0,1
3288,min_diffuse,30,30,1,3,0.05,0.95,0.888089043107683,12,4.0,1,4.0,1,4.0,1
3289,min_diffuse,30,30,1,3,0.05,0.95,0.9436584876543735,19,5.0,1,5.0,1,5.0,1
3290,min_diffuse,30,30,1,3,0.05,0.95,0.9326449932713584,18,5.0,1,5.0,1,5.0,1
3291,min_diffuse,30,30,1,3,0.05,0.95,0.8828311206423946,11,3.0,1,3.0,1,3.0,1
3292,min_diffuse,30,30,1,3,0.05,0.95,0.7913386897923929,11,4.0,1,4.0,1,4.0,1
3293,min_diffuse,30,30,1,3,0.05,0.95,0.9484208304317602,9,4.0,0,3.0,1,4.0,0
3294,min_diffuse,30,30,1,3,0.05,0.95,0.8867249674794676,19,4.0,0,4.0,0,3.0,1
3295,min_diffuse,30,30,1,3,0.05,0.95,0.9397671785979202,34,6.0,0,5.0,1,5.0,1
3296,min_diffuse,30,30,1,3,0.05,0.95,0.9242520385066288,16,4.0,1,4.0,1,4.0,1
3297,min_diffuse,30,30,1,3,0.05,0.95,0.8932038901149104,13,4.0,0,4.0,0,3.0,1
3298,min_diffuse,30,30,1,3,0.05,0.95,0.9478531369511612,26,6.0,0,5.0,1,5.0,1
3299,min_diffuse,30,30,1,3,0.05,0.95,0.9497966924893853,21,5.0,0,4.0,1,4.0,1
3300,min_diffuse,30,30,1,3,0.05,0.95,0.9235319893422343,19,5.0,0,4.0,1,4.0,1
3301,min_diffuse,30,30,1,3,0.05,0.95,0.8777533418841106,5,3.0,1,3.0,1,3.0,1
3302,min_diffuse,30,30,1,3,0.05,0.95,0.94673543430974,55,6.0,1,6.0,1,6.0,1
3303,min_diffuse,30,30,1,3,0.05,0.95,0.9067614230690992,16,4.0,1,4.0,1,4.0,1
3304,min_diffuse,30,30,1,3,0.05,0.95,0.9445595199472528,25,5.0,1,5.0,1,5.0,1
3305,min_diffuse,30,30,1,3,0.05,0.95,0.9398292943474496,20,5.0,1,5.0,1,5.0,1
3306,min_diffuse,30,30,1,3,0.05,0.95,0.928030801257408,12,4.0,1,4.0,1,4.0,1
3307,min_diffuse,30,30,1,3,0.05,0.95,0.9460506317823104,26,5.0,1,5.0,1,6.0,0
3308,min_diffuse,30,30,1,3,0.05,0.95,0.9255438537504344,17,4.0,1,4.0,1,4.0,1
3309,min_diffuse,30,30,1,3,0.05,0.95,0.9473263287750175,28,6.0,1,6.0,1,7.0,0
3310,min_diffuse,30,30,1,3,0.05,0.95,0.9122041480185412,24,4.0,1,4.0,1,5.0,0
3311,min_diffuse,30,30,1,3,0.05,0.95,0.9499938223994804,15,4.0,1,5.0,0,4.0,1
3312,min_diffuse,30,30,1,3,0.05,0.95,0.9451946829327764,43,6.0,0,5.0,1,5.0,1
3313,min_diffuse,30,30,1,3,0.05,0.95,0.9378577570173332,60,7.0,0,6.0,1,6.0,1
3314,min_diffuse,30,30,1,3,0.05,0.95,0.8824377749432697,16,4.0,1,4.0,1,4.0,1
3315,min_diffuse,30,30,1,3,0.05,0.95,0.921857396273936,6,3.0,1,3.0,1,3.0,1
3316,min_diffuse,30,30,1,3,0.05,0.95,0.8931282076203808,14,4.0,1,4.0,1,4.0,1
3317,min_diffuse,30,30,1,3,0.05,0.95,0.9315158915556814,11,4.0,1,4.0,1,4.0,1
3318,min_diffuse,30,30,1,3,0.05,0.95,0.9399866235180206,28,6.0,0,6.0,0,5.0,1
3319,min_diffuse,30,30,1,3,0.05,0.95,0.9296638742809764,14,5.0,1,5.0,1,5.0,1
3320,min_diffuse,30,30,1,3,0.05,0.95,0.9088868515346552,17,4.0,1,4.0,1,4.0,1
3321,min_diffuse,30,30,1,3,0.05,0.95,0.8996512066113118,23,4.0,1,4.0,1,4.0,1
3322,min_diffuse,30,30,1,3,0.05,0.95,0.915104053708171,9,4.0,0,4.0,0,3.0,1
3323,min_diffuse,30,30,1,3,0.05,0.95,0.9468196990121815,9,3.0,1,4.0,0,4.0,0
3324,min_diffuse,30,30,1,3,0.05,0.95,0.930000481396963,11,4.0,1,4.0,1,4.0,1
3325,min_diffuse,30,30,1,3,0.05,0.95,0.8966069852930272,18,3.0,1,3.0,1,3.0,1
3326,min_diffuse,30,30,1,3,0.05,0.95,0.9330518560064848,26,5.0,0,5.0,0,4.0,1
3327,min_diffuse,30,30,1,3,0.05,0.95,0.9489370633044084,49,8.0,0,8.0,0,7.0,1
3328,min_diffuse,30,30,1,3,0.05,0.95,0.8808060986440284,44,6.0,1,6.0,1,6.0,1
3329,min_diffuse,30,30,1,3,0.05,0.95,0.901900818652209,19,4.0,1,4.0,1,4.0,1
3330,min_diffuse,30,30,1,3,0.05,0.95,0.8979322902508081,14,4.0,1,4.0,1,4.0,1
3331,min_diffuse,30,30,1,3,0.05,0.95,0.949975925669306,35,5.0,0,5.0,0,4.0,1
3332,min_diffuse,30,30,1,3,0.05,0.95,0.902188271726364,25,5.0,1,5.0,1,5.0,1
3333,min_diffuse,30,30,1,3,0.05,0.95,0.9334996903142384,8,3.0,1,3.0,1,4.0,0
3334,min_diffuse,30,30,1,3,0.05,0.95,0.934883103805302,112,8.0,1,8.0,1,8.0,1
3335,min_diffuse,30,30,1,3,0.05,0.95,0.940068640132542,22,5.0,1,5.0,1,5.0,1
3336,min_diffuse,30,30,1,3,0.05,0.95,0.9001273496410642,14,5.0,1,5.0,1,5.0,1
3337,min_diffuse,30,30,1,3,0.05,0.95,0.8548571767522221,15,4.0,1,4.0,1,4.0,1
3338,min_diffuse,30,30,1,3,0.05,0.95,0.9402691483120073,7,3.0,1,3.0,1,4.0,0
3339,min_diffuse,30,30,1,3,0.05,0.95,0.9306045250475028,19,5.0,1,5.0,1,5.0,1
3340,min_diffuse,30,30,1,3,0.05,0.95,0.936197089447343,42,6.0,1,6.0,1,6.0,1
3341,min_diffuse,30,30,1,3,0.05,0.95,0.9365361949061124,47,6.0,0,5.0,1,6.0,0
3342,min_diffuse,30,30,1,3,0.05,0.95,0.9438768746804108,26,5.0,0,5.0,0,4.0,1
3343,min_diffuse,30,30,1,3,0.05,0.95,0.943882987249995,68,5.0,1,5.0,1,5.0,1
3344,min_diffuse,30,30,1,3,0.05,0.95,0.8633021242673065,18,4.0,1,4.0,1,4.0,1
3345,min_diffuse,30,30,1,3,0.05,0.95,0.9220058223670734,10,4.0,0,3.0,1,4.0,0
3346,min_diffuse,30,30,1,3,0.05,0.95,0.9397208211719644,18,5.0,0,5.0,0,4.0,1
3347,min_diffuse,30,30,1,3,0.05,0.95,0.8618441310644256,8,3.0,1,3.0,1,4.0,0
3348,min_diffuse,30,30,1,3,0.05,0.95,0.9458202498727292,24,5.0,0,5.0,0,4.0,1
3349,min_diffuse,30,30,1,3,0.05,0.95,0.945863845368266,9,4.0,1,4.0,1,4.0,1
3350,min_diffuse,30,30,1,3,0.05,0.95,0.94125362591188,52,5.0,1,5.0,1,5.0,1
3351,min_diffuse,30,30,1,3,0.05,0.95,0.919188116541162,8,3.0,1,3.0,1,3.0,1
3352,min_diffuse,30,30,1,3,0.05,0.95,0.9459586883074204,20,5.0,1,5.0,1,5.0,1
3353,min_diffuse,30,30,1,3,0.05,0.95,0.8590662328995042,17,4.0,1,4.0,1,4.0,1
3354,min_diffuse,30,30,1,3,0.05,0.95,0.9379789743802692,14,5.0,1,5.0,1,5.0,1
3355,min_diffuse,30,30,1,3,0.05,0.95,0.8538937540764711,25,4.0,1,4.0,1,4.0,1
3356,min_diffuse,30,30,1,3,0.05,0.95,0.8914267918018879,14,5.0,1,5.0,1,5.0,1
3357,min_diffuse,30,30,1,3,0.05,0.95,0.8399441679315411,6,3.0,1,3.0,1,3.0,1
3358,min_diffuse,30,30,1,3,0.05,0.95,0.9407855267043488,16,4.0,1,4.0,1,4.0,1
3359,min_diffuse,30,30,1,3,0.05,0.95,0.8972208606607732,26,4.0,1,4.0,1,4.0,1
3360,min_diffuse,30,30,1,3,0.05,0.95,0.9177714219669664,11,4.0,1,4.0,1,4.0,1
3361,min_diffuse,30,30,1,3,0.05,0.95,0.9024652503476532,8,3.0,1,3.0,1,3.0,1
3362,min_diffuse,30,30,1,3,0.05,0.95,0.9116870924762892,23,5.0,0,5.0,0,4.0,1
3363,min_diffuse,30,30,1,3,0.05,0.95,0.9363949484108534,20,4.0,1,4.0,1,4.0,1
3364,min_diffuse,30,30,1,3,0.05,0.95,0.946644056497341,32,7.0,1,7.0,1,7.0,1
3365,min_diffuse,30,30,1,3,0.05,0.95,0.9345919035116288,39,6.0,1,6.0,1,6.0,1
3366,min_diffuse,30,30,1,3,0.05,0.95,0.9210727411848042,13,4.0,1,4.0,1,4.0,1
3367,min_diffuse,30,30,1,3,0.05,0.95,0.8470736933263422,10,3.0,1,3.0,1,3.0,1
3368,min_diffuse,30,30,1,3,0.05,0.95,0.947170201905798,48,7.0,1,7.0,1,7.0,1
3369,min_diffuse,30,30,1,3,0.05,0.95,0.9003208817238225,30,5.0,0,4.0,1,5.0,0
3370,min_diffuse,30,30,1,3,0.05,0.95,0.9488251165966588,20,5.0,0,5.0,0,4.0,1
3371,min_diffuse,30,30,1,3,0.05,0.95,0.9425033622424244,29,5.0,0,5.0,0,4.0,1
3372,min_diffuse,30,30,1,3,0.05,0.95,0.9367061024774972,9,3.0,1,3.0,1,4.0,0
3373,min_diffuse,30,30,1,3,0.05,0.95,0.9458340229825996,21,5.0,0,5.0,0,4.0,1
3374,min_diffuse,30,30,1,3,0.05,0.95,0.8271278598018932,28,4.0,1,4.0,1,4.0,1
3375,min_diffuse,30,30,1,3,0.05,0.95,0.9391967033022632,5,3.0,1,3.0,1,3.0,1
3376,min_diffuse,30,30,1,3,0.05,0.95,0.9016031909606168,12,4.0,1,4.0,1,4.0,1
3377,min_diffuse,30,30,1,3,0.05,0.95,0.9166377358062984,23,4.0,1,4.0,1,4.0,1
3378,min_diffuse,30,30,1,3,0.05,0.95,0.838415682205259,13,4.0,0,4.0,0,3.0,1
3379,min_diffuse,30,30,1,3,0.05,0.95,0.9484133475873558,17,5.0,1,5.0,1,5.0,1
3380,min_diffuse,30,30,1,3,0.05,0.95,0.8876373916209787,8,4.0,1,4.0,1,4.0,1
3381,min_diffuse,30,30,1,3,0.05,0.95,0.9405271340087712,36,7.0,1,7.0,1,7.0,1
3382,min_diffuse,30,30,1,3,0.05,0.95,0.9163839796234314,38,5.0,0,5.0,0,4.0,1
3383,min_diffuse,30,30,1,3,0.05,0.95,0.9329761289044762,5,3.0,1,3.0,1,3.0,1
3384,min_diffuse,30,30,1,3,0.05,0.95,0.8898695157505185,5,3.0,1,3.0,1,3.0,1
3385,min_diffuse,30,30,1,3,0.05,0.95,0.9467416692712938,16,5.0,1,5.0,1,6.0,0
3386,min_diffuse,30,30,1,3,0.05,0.95,0.8706495851890581,7,3.0,1,3.0,1,3.0,1
3387,min_diffuse,30,30,1,3,0.05,0.95,0.9403461492383112,15,5.0,0,5.0,0,4.0,1
3388,min_diffuse,30,30,1,3,0.05,0.95,0.944336655038856,28,4.0,1,4.0,1,4.0,1
3389,min_diffuse,30,30,1,3,0.05,0.95,0.8693639641240812,8,3.0,1,3.0,1,3.0,1
3390,min_diffuse,30,30,1,3,0.05,0.95,0.932518932841128,26,5.0,0,4.0,1,4.0,1
3391,min_diffuse,30,30,1,3,0.05,0.95,0.947794986052422,29,5.0,0,5.0,0,4.0,1
3392,min_diffuse,30,30,1,3,0.05,0.95,0.9273129849215624,10,4.0,1,4.0,1,4.0,1
3393,min_diffuse,30,30,1,3,0.05,0.95,0.9365587017432864,46,7.0,0,7.0,0,6.0,1
3394,min_diffuse,30,30,1,3,0.05,0.95,0.9016207239790478,24,5.0,0,4.0,1,4.0,1
3395,min_diffuse,30,30,1,3,0.05,0.95,0.8703610490251897,23,5.0,1,5.0,1,5.0,1
3396,min_diffuse,30,30,1,3,0.05,0.95,0.933897984148948,15,5.0,0,4.0,1,4.0,1
3397,min_diffuse,30,30,1,3,0.05,0.95,0.9096104974066942,14,4.0,1,4.0,1,4.0,1
3398,min_diffuse,30,30,1,3,0.05,0.95,0.9326437771879332,72,6.0,1,6.0,1,6.0,1
3399,min_diffuse,30,30,1,3,0.05,0.95,0.934247234070341,41,5.0,1,5.0,1,5.0,1
3400,min_diffuse,30,30,1,3,0.05,0.95,0.8994067576535475,17,4.0,1,4.0,1,4.0,1
3401,min_diffuse,30,30,1,3,0.05,0.95,0.9133233744848638,12,3.0,1,3.0,1,3.0,1
3402,min_diffuse,30,30,1,3,0.05,0.95,0.9202922806337336,13,4.0,1,4.0,1,4.0,1
3403,min_diffuse,30,30,1,3,0.05,0.95,0.9341568069961076,26,5.0,0,4.0,1,4.0,1
3404,min_diffuse,30,30,1,3,0.05,0.95,0.9438218848103068,34,4.0,1,4.0,1,4.0,1
3405,min_diffuse,30,30,1,3,0.05,0.95,0.947635969241182,63,5.0,1,5.0,1,5.0,1
3406,min_diffuse,30,30,1,3,0.05,0.95,0.9286486064555508,69,6.0,1,6.0,1,6.0,1
3407,min_diffuse,30,30,1,3,0.05,0.95,0.9335917567417568,67,6.0,0,6.0,0,5.0,1
3408,min_diffuse,30,30,1,3,0.05,0.95,0.9402071944302876,20,5.0,0,5.0,0,4.0,1
3409,min_diffuse,30,30,1,3,0.05,0.95,0.8757206188835536,20,4.0,1,4.0,1,4.0,1
3410,min_diffuse,30,30,1,3,0.05,0.95,0.9030021970661096,24,4.0,1,4.0,1,5.0,0
3411,min_diffuse,30,30,1,3,0.05,0.95,0.9484837755688328,12,4.0,0,4.0,0,3.0,1
3412,min_diffuse,30,30,1,3,0.05,0.95,0.949439013464868,68,7.0,1,7.0,1,7.0,1
3413,min_diffuse,30,30,1,3,0.05,0.95,0.9488924150571636,26,4.0,0,3.0,1,3.0,1
3414,min_diffuse,30,30,1,3,0.05,0.95,0.9275255100901436,9,4.0,1,4.0,1,4.0,1
3415,min_diffuse,30,30,1,3,0.05,0.95,0.9240872314047656,10,4.0,1,4.0,1,4.0,1
3416,min_diffuse,30,30,1,3,0.05,0.95,0.8827812627443891,9,4.0,1,4.0,1,4.0,1
3417,min_diffuse,30,30,1,3,0.05,0.95,0.8889191029817354,21,4.0,1,4.0,1,4.0,1
3418,min_diffuse,30,30,1,3,0.05,0.95,0.9342191389879456,24,6.0,1,6.0,1,7.0,0
3419,min_diffuse,30,30,1,3,0.05,0.95,0.9070198136609284,12,4.0,1,4.0,1,4.0,1
3420,min_diffuse,30,30,1,3,0.05,0.95,0.8853193087036468,22,4.0,1,4.0,1,4.0,1
3421,min_diffuse,30,30,1,3,0.05,0.95,0.9229186862348135,11,4.0,1,4.0,1,4.0,1
3422,min_diffuse,30,30,1,3,0.05,0.95,0.9279229614840474,11,4.0,1,4.0,1,4.0,1
3423,min_diffuse,30,30,1,3,0.05,0.95,0.915707359453393,11,4.0,1,4.0,1,4.0,1
3424,min_diffuse,30,30,1,3,0.05,0.95,0.9392774346090608,109,8.0,1,8.0,1,8.0,1
3425,min_diffuse,30,30,1,3,0.05,0.95,0.8215291987986634,8,3.0,1,3.0,1,4.0,0
3426,min_diffuse,30,30,1,3,0.05,0.95,0.9444255266690188,13,3.0,1,3.0,1,3.0,1
3427,min_diffuse,30,30,1,3,0.05,0.95,0.9220671673507294,15,4.0,0,3.0,1,3.0,1
3428,min_diffuse,30,30,1,3,0.05,0.95,0.9176866185359024,17,4.0,1,4.0,1,4.0,1
3429,min_diffuse,30,30,1,3,0.05,0.95,0.9346825510153428,35,5.0,1,5.0,1,5.0,1
3430,min_diffuse,30,30,1,3,0.05,0.95,0.932058609034613,9,4.0,0,4.0,0,3.0,1
3431,min_diffuse,30,30,1,3,0.05,0.95,0.9405714026790226,12,4.0,0,3.0,1,4.0,0
3432,min_diffuse,30,30,1,3,0.05,0.95,0.9447247215575943,13,4.0,0,3.0,1,3.0,1
3433,min_diffuse,30,30,1,3,0.05,0.95,0.8909963043708725,8,3.0,1,3.0,1,3.0,1
3434,min_diffuse,30,30,1,3,0.05,0.95,0.9411983636073832,33,5.0,1,5.0,1,6.0,0
3435,min_diffuse,30,30,1,3,0.05,0.95,0.9365101007046124,9,3.0,1,3.0,1,3.0,1
3436,min_diffuse,30,30,1,3,0.05,0.95,0.9439351277448316,34,5.0,1,5.0,1,5.0,1
3437,min_diffuse,30,30,1,3,0.05,0.95,0.9409845694639828,50,5.0,1,5.0,1,5.0,1
3438,min_diffuse,30,30,1,3,0.05,0.95,0.9448622037870784,27,6.0,0,6.0,0,5.0,1
3439,min_diffuse,30,30,1,3,0.05,0.95,0.8976831951767723,24,5.0,1,5.0,1,5.0,1
3440,min_diffuse,30,30,1,3,0.05,0.95,0.9267567918995016,19,6.0,1,6.0,1,6.0,1
3441,min_diffuse,30,30,1,3,0.05,0.95,0.8567834756585808,11,4.0,1,4.0,1,4.0,1
3442,min_diffuse,30,30,1,3,0.05,0.95,0.929105886943891,18,4.0,1,4.0,1,5.0,0
3443,min_diffuse,30,30,1,3,0.05,0.95,0.8584507674100978,9,4.0,1,4.0,1,4.0,1
3444,min_diffuse,30,30,1,3,0.05,0.95,0.8907281070255909,9,3.0,1,3.0,1,3.0,1
3445,min_diffuse,30,30,1,3,0.05,0.95,0.9497508267923724,11,4.0,1,4.0,1,4.0,1
3446,min_diffuse,30,30,1,3,0.05,0.95,0.913568678258434,16,5.0,0,4.0,1,5.0,0
3447,min_diffuse,30,30,1,3,0.05,0.95,0.9184577661311158,14,4.0,1,4.0,1,4.0,1
3448,min_diffuse,30,30,1,3,0.05,0.95,0.938581615519726,17,4.0,1,4.0,1,4.0,1
3449,min_diffuse,30,30,1,3,0.05,0.95,0.9385840949324118,56,6.0,1,6.0,1,6.0,1
3450,min_diffuse,30,30,1,3,0.05,0.95,0.9453088128460954,38,5.0,0,5.0,0,4.0,1
3451,min_diffuse,30,30,1,3,0.05,0.95,0.9326872567815544,15,4.0,1,4.0,1,5.0,0
3452,min_diffuse,30,30,1,3,0.05,0.95,0.9395375800730704,20,4.0,1,4.0,1,4.0,1
3453,min_diffuse,30,30,1,3,0.05,0.95,0.949233096524936,23,5.0,1,5.0,1,5.0,1
3454,min_diffuse,30,30,1,3,0.05,0.95,0.905637153127289,14,4.0,1,4.0,1,5.0,0
3455,min_diffuse,30,30,1,3,0.05,0.95,0.8906719079984339,10,4.0,1,4.0,1,4.0,1
3456,min_diffuse,30,30,1,3,0.05,0.95,0.9195114493124544,13,4.0,1,4.0,1,4.0,1
3457,min_diffuse,30,30,1,3,0.05,0.95,0.8845161766356407,13,4.0,1,4.0,1,4.0,1
3458,min_diffuse,30,30,1,3,0.05,0.95,0.9392803627789884,6,3.0,1,3.0,1,3.0,1
3459,min_diffuse,30,30,1,3,0.05,0.95,0.9281959549104576,13,4.0,1,4.0,1,4.0,1
3460,min_diffuse,30,30,1,3,0.05,0.95,0.929523509860324,26,5.0,0,5.0,0,4.0,1
3461,min_diffuse,30,30,1,3,0.05,0.95,0.9227473799451048,8,4.0,1,4.0,1,4.0,1
3462,min_diffuse,30,30,1,3,0.05,0.95,0.915703962402306,36,6.0,0,6.0,0,5.0,1
3463,min_diffuse,30,30,1,3,0.05,0.95,0.9339149046260764,20,6.0,0,6.0,0,5.0,1
3464,min_diffuse,30,30,1,3,0.05,0.95,0.9075187728620612,20,4.0,1,4.0,1,4.0,1
3465,min_diffuse,30,30,1,3,0.05,0.95,0.9339533829348676,30,5.0,1,5.0,1,5.0,1
3466,min_diffuse,30,30,1,3,0.05,0.95,0.9235837265795792,29,5.0,1,5.0,1,5.0,1
3467,min_diffuse,30,30,1,3,0.05,0.95,0.9471314372603872,33,4.0,1,4.0,1,4.0,1
3468,min_diffuse,30,30,1,3,0.05,0.95,0.9215955339018104,15,5.0,1,5.0,1,5.0,1
3469,min_diffuse,30,30,1,3,0.05,0.95,0.8771915960455202,8,3.0,1,4.0,0,4.0,0
3470,min_diffuse,30,30,1,3,0.05,0.95,0.936245254473854,7,4.0,1,4.0,1,4.0,1
3471,min_diffuse,30,30,1,3,0.05,0.95,0.9282560301933426,21,4.0,1,4.0,1,4.0,1
3472,min_diffuse,30,30,1,3,0.05,0.95,0.9420846769347928,13,5.0,1,5.0,1,5.0,1
3473,min_diffuse,30,30,1,3,0.05,0.95,0.933015634638299,19,5.0,1,5.0,1,5.0,1
3474,min_diffuse,30,30,1,3,0.05,0.95,0.9415403788603028,49,8.0,1,8.0,1,8.0,1
3475,min_diffuse,30,30,1,3,0.05,0.95,0.910769666566204,6,3.0,1,3.0,1,3.0,1
3476,min_diffuse,30,30,1,3,0.05,0.95,0.9392745789600704,11,3.0,1,3.0,1,3.0,1
3477,min_diffuse,30,30,1,3,0.05,0.95,0.9489845983109796,40,7.0,0,6.0,1,6.0,1
3478,min_diffuse,30,30,1,3,0.05,0.95,0.9257975399315788,15,4.0,1,4.0,1,4.0,1
3479,min_diffuse,30,30,1,3,0.05,0.95,0.9263558900697836,17,4.0,1,4.0,1,4.0,1
3480,min_diffuse,30,30,1,3,0.05,0.95,0.9373776755950428,10,3.0,1,3.0,1,3.0,1
3481,min_diffuse,30,30,1,3,0.05,0.95,0.9353348540807565,23,5.0,1,5.0,1,5.0,1
3482,min_diffuse,30,30,1,3,0.05,0.95,0.9385468698145458,9,4.0,1,4.0,1,4.0,1
3483,min_diffuse,30,30,1,3,0.05,0.95,0.8426188221233012,15,4.0,0,3.0,1,3.0,1
3484,min_diffuse,30,30,1,3,0.05,0.95,0.9482835956239556,16,4.0,1,4.0,1,4.0,1
3485,min_diffuse,30,30,1,3,0.05,0.95,0.927179244407858,9,3.0,1,3.0,1,4.0,0
3486,min_diffuse,30,30,1,3,0.05,0.95,0.8495612464395624,32,4.0,1,4.0,1,4.0,1
3487,min_diffuse,30,30,1,3,0.05,0.95,0.9370741844701896,18,5.0,1,5.0,1,5.0,1
3488,min_diffuse,30,30,1,3,0.05,0.95,0.9449502219769408,24,6.0,0,5.0,1,6.0,0
3489,min_diffuse,30,30,1,3,0.05,0.95,0.9136340406340688,22,5.0,0,5.0,0,4.0,1
3490,min_diffuse,30,30,1,3,0.05,0.95,0.9388282119603788,16,5.0,0,4.0,1,5.0,0
3491,min_diffuse,30,30,1,3,0.05,0.95,0.9159278923568216,20,5.0,1,5.0,1,5.0,1
3492,min_diffuse,30,30,1,3,0.05,0.95,0.9476448285640242,46,6.0,1,6.0,1,6.0,1
3493,min_diffuse,30,30,1,3,0.05,0.95,0.9206808764194052,8,3.0,1,3.0,1,4.0,0
3494,min_diffuse,30,30,1,3,0.05,0.95,0.9385683758925524,6,3.0,1,3.0,1,3.0,1
3495,min_diffuse,30,30,1,3,0.05,0.95,0.8972495911754665,10,4.0,1,4.0,1,4.0,1
3496,min_diffuse,30,30,1,3,0.05,0.95,0.823982036397858,11,4.0,1,4.0,1,4.0,1
3497,min_diffuse,30,30,1,3,0.05,0.95,0.8907147805565439,13,4.0,1,4.0,1,4.0,1
3498,min_diffuse,30,30,1,3,0.05,0.95,0.9499844344230588,10,4.0,1,4.0,1,4.0,1
3499,min_diffuse,30,30,1,3,0.05,0.95,0.9425787160632372,21,5.0,0,4.0,1,4.0,1
3500,min_diffuse,30,30,1,3,0.05,0.95,0.9497885728970068,27,5.0,0,5.0,0,4.0,1
3501,min_diffuse,30,30,1,3,0.05,0.95,0.9301392346164558,20,5.0,0,4.0,1,5.0,0
3502,min_diffuse,30,30,1,3,0.05,0.95,0.8938895878997192,37,6.0,1,6.0,1,6.0,1
3503,min_diffuse,30,30,1,3,0.05,0.95,0.9423676064458238,22,4.0,1,5.0,0,5.0,0
3504,min_diffuse,30,30,1,3,0.05,0.95,0.8651860028842873,16,4.0,1,4.0,1,4.0,1
3505,min_diffuse,30,30,1,3,0.05,0.95,0.9456817925233364,48,7.0,0,7.0,0,6.0,1
3506,min_diffuse,30,30,1,3,0.05,0.95,0.9497628585258424,26,5.0,0,4.0,1,5.0,0
3507,min_diffuse,30,30,1,3,0.05,0.95,0.9155863072467518,21,5.0,0,4.0,1,4.0,1
3508,min_diffuse,30,30,1,3,0.05,0.95,0.9421136399983416,28,4.0,1,4.0,1,4.0,1
3509,min_diffuse,30,30,1,3,0.05,0.95,0.944468203446884,33,4.0,1,4.0,1,4.0,1
3510,min_diffuse,30,30,1,3,0.05,0.95,0.9404037465931392,24,4.0,0,4.0,0,3.0,1
3511,min_diffuse,30,30,1,3,0.05,0.95,0.9104388503670237,23,4.0,1,4.0,1,4.0,1
3512,min_diffuse,30,30,1,3,0.05,0.95,0.9419707027168704,21,5.0,1,5.0,1,5.0,1
3513,min_diffuse,30,30,1,3,0.05,0.95,0.9088608908227128,49,5.0,1,5.0,1,5.0,1
3514,min_diffuse,30,30,1,3,0.05,0.95,0.9116291290192056,14,4.0,1,4.0,1,4.0,1
3515,min_diffuse,30,30,1,3,0.05,0.95,0.8747365111220459,36,5.0,1,5.0,1,5.0,1
3516,min_diffuse,30,30,1,3,0.05,0.95,0.9302406550621304,18,4.0,1,4.0,1,5.0,0
3517,min_diffuse,30,30,1,3,0.05,0.95,0.948316428379806,13,4.0,1,4.0,1,4.0,1
3518,min_diffuse,30,30,1,3,0.05,0.95,0.9386346520158112,22,5.0,1,5.0,1,5.0,1
3519,min_diffuse,30,30,1,3,0.05,0.95,0.9418848819890704,36,6.0,0,6.0,0,5.0,1
3520,min_diffuse,30,30,1,3,0.05,0.95,0.9437777188246108,79,7.0,0,6.0,1,7.0,0
3521,min_diffuse,30,30,1,3,0.05,0.95,0.9323095594175552,38,5.0,1,5.0,1,5.0,1
3522,min_diffuse,30,30,1,3,0.05,0.95,0.9432896393014186,23,4.0,1,5.0,0,5.0,0
3523,min_diffuse,30,30,1,3,0.05,0.95,0.9232603851888226,22,4.0,1,4.0,1,4.0,1
3524,min_diffuse,30,30,1,3,0.05,0.95,0.9322174614539288,22,4.0,1,4.0,1,4.0,1
3525,min_diffuse,30,30,1,3,0.05,0.95,0.9389645483138278,28,4.0,1,4.0,1,4.0,1
3526,min_diffuse,30,30,1,3,0.05,0.95,0.947464702802664,30,4.0,1,4.0,1,4.0,1
3527,min_diffuse,30,30,1,3,0.05,0.95,0.9395078965447712,36,6.0,0,5.0,1,5.0,1
3528,min_diffuse,30,30,1,3,0.05,0.95,0.8707583946545444,12,3.0,1,3.0,1,4.0,0
3529,min_diffuse,30,30,1,3,0.05,0.95,0.927651002492648,20,5.0,1,5.0,1,5.0,1
3530,min_diffuse,30,30,1,3,0.05,0.95,0.9189345300791204,51,5.0,1,5.0,1,5.0,1
3531,min_diffuse,30,30,1,3,0.05,0.95,0.9175736955471352,13,4.0,1,4.0,1,4.0,1
3532,min_diffuse,30,30,1,3,0.05,0.95,0.9035274611984347,15,5.0,1,5.0,1,5.0,1
3533,min_diffuse,30,30,1,3,0.05,0.95,0.9264675219859024,14,4.0,1,4.0,1,4.0,1
3534,min_diffuse,30,30,1,3,0.05,0.95,0.9485990986066384,32,5.0,1,5.0,1,5.0,1
3535,min_diffuse,30,30,1,3,0.05,0.95,0.937958446005064,15,4.0,1,4.0,1,5.0,0
3536,min_diffuse,30,30,1,3,0.05,0.95,0.946910759536504,22,5.0,1,5.0,1,5.0,1
3537,min_diffuse,30,30,1,3,0.05,0.95,0.8995498657751365,7,3.0,1,3.0,1,3.0,1
3538,min_diffuse,30,30,1,3,0.05,0.95,0.8571465371231518,7,3.0,1,4.0,0,4.0,0
3539,min_diffuse,30,30,1,3,0.05,0.95,0.9002153025986674,8,3.0,1,4.0,0,4.0,0
3540,min_diffuse,30,30,1,3,0.05,0.95,0.9295030156986952,19,4.0,1,4.0,1,4.0,1
3541,min_diffuse,30,30,1,3,0.05,0.95,0.9174175072722324,17,4.0,1,4.0,1,4.0,1
3542,min_diffuse,30,30,1,3,0.05,0.95,0.9144763678967838,20,4.0,1,4.0,1,4.0,1
3543,min_diffuse,30,30,1,3,0.05,0.95,0.819652785211686,10,3.0,1,3.0,1,3.0,1
3544,min_diffuse,30,30,1,3,0.05,0.95,0.9453238767362956,14,4.0,1,4.0,1,4.0,1
3545,min_diffuse,30,30,1,3,0.05,0.95,0.8911279701697656,32,6.0,0,5.0,1,5.0,1
3546,min_diffuse,30,30,1,3,0.05,0.95,0.9479914348663768,27,4.0,0,4.0,0,3.0,1
3547,min_diffuse,30,30,1,3,0.05,0.95,0.9083756853405928,19,4.0,0,3.0,1,3.0,1
3548,min_diffuse,30,30,1,3,0.05,0.95,0.9369907745339392,30,4.0,1,4.0,1,5.0,0
3549,min_diffuse,30,30,1,3,0.05,0.95,0.9253129540185332,20,5.0,1,5.0,1,5.0,1
3550,min_diffuse,30,30,1,3,0.05,0.95,0.9268760843449924,33,6.0,1,6.0,1,6.0,1
3551,min_diffuse,30,30,1,3,0.05,0.95,0.9311108198932608,15,4.0,1,4.0,1,4.0,1
3552,min_diffuse,30,30,1,3,0.05,0.95,0.9328187546855912,18,4.0,1,5.0,0,5.0,0
3553,min_diffuse,30,30,1,3,0.05,0.95,0.9186945183952696,31,6.0,1,6.0,1,6.0,1
3554,min_diffuse,30,30,1,3,0.05,0.95,0.929788070564044,23,5.0,0,5.0,0,4.0,1
3555,min_diffuse,30,30,1,3,0.05,0.95,0.9465426979909924,13,5.0,1,5.0,1,5.0,1
3556,min_diffuse,30,30,1,3,0.05,0.95,0.8969196496672603,16,5.0,0,4.0,1,4.0,1
3557,min_diffuse,30,30,1,3,0.05,0.95,0.9309307261176368,17,4.0,0,4.0,0,3.0,1
3558,min_diffuse,30,30,1,3,0.05,0.95,0.9216058511523172,26,5.0,1,6.0,0,5.0,1
3559,min_diffuse,30,30,1,3,0.05,0.95,0.9432465189492456,21,4.0,1,4.0,1,4.0,1
3560,min_diffuse,30,30,1,3,0.05,0.95,0.9436068495494176,12,4.0,1,4.0,1,4.0,1
3561,min_diffuse,30,30,1,3,0.05,0.95,0.9189736013795664,8,3.0,1,3.0,1,3.0,1
3562,min_diffuse,30,30,1,3,0.05,0.95,0.9316335114771503,19,5.0,1,5.0,1,5.0,1
3563,min_diffuse,30,30,1,3,0.05,0.95,0.9239714439590184,6,3.0,1,3.0,1,3.0,1
3564,min_diffuse,30,30,1,3,0.05,0.95,0.8318885969666437,12,4.0,1,4.0,1,4.0,1
3565,min_diffuse,30,30,1,3,0.05,0.95,0.918335083627193,20,4.0,1,4.0,1,4.0,1
3566,min_diffuse,30,30,1,3,0.05,0.95,0.9308596512685496,9,3.0,1,3.0,1,3.0,1
3567,min_diffuse,30,30,1,3,0.05,0.95,0.8767953940267997,9,4.0,1,4.0,1,4.0,1
3568,min_diffuse,30,30,1,3,0.05,0.95,0.8947809750143375,27,5.0,1,5.0,1,5.0,1
3569,min_diffuse,30,30,1,3,0.05,0.95,0.9052194770781432,22,4.0,1,4.0,1,4.0,1
3570,min_diffuse,30,30,1,3,0.05,0.95,0.9437016964874084,19,5.0,1,5.0,1,6.0,0
3571,min_diffuse,30,30,1,3,0.05,0.95,0.9323888397671656,21,4.0,1,4.0,1,5.0,0
3572,min_diffuse,30,30,1,3,0.05,0.95,0.8942921014226501,29,5.0,0,4.0,1,4.0,1
3573,min_diffuse,30,30,1,3,0.05,0.95,0.885704594612604,8,3.0,1,3.0,1,3.0,1
3574,min_diffuse,30,30,1,3,0.05,0.95,0.92891164014346,11,4.0,1,4.0,1,4.0,1
3575,min_diffuse,30,30,1,3,0.05,0.95,0.9417241126529574,38,6.0,0,5.0,1,5.0,1
3576,min_diffuse,30,30,1,3,0.05,0.95,0.9423296435977204,46,6.0,1,6.0,1,6.0,1
3577,min_diffuse,30,30,1,3,0.05,0.95,0.9345107163932675,30,5.0,0,4.0,1,4.0,1
3578,min_diffuse,30,30,1,3,0.05,0.95,0.8732913923925004,23,4.0,0,3.0,1,3.0,1
3579,min_diffuse,30,30,1,3,0.05,0.95,0.9215229783699384,16,5.0,1,5.0,1,5.0,1
3580,min_diffuse,30,30,1,3,0.05,0.95,0.9081945379849814,14,4.0,1,4.0,1,4.0,1
3581,min_diffuse,30,30,1,3,0.05,0.95,0.947812693326186,23,6.0,1,7.0,0,7.0,0
3582,min_diffuse,30,30,1,3,0.05,0.95,0.9206621408216028,23,5.0,1,5.0,1,5.0,1
3583,min_diffuse,30,30,1,3,0.05,0.95,0.8409104783019242,36,5.0,1,5.0,1,5.0,1
3584,min_diffuse,30,30,1,3,0.05,0.95,0.9212911942279352,19,5.0,0,4.0,1,4.0,1
3585,min_diffuse,30,30,1,3,0.05,0.95,0.9487169639830784,19,4.0,1,4.0,1,4.0,1
3586,min_diffuse,30,30,1,3,0.05,0.95,0.9249810941808272,17,4.0,1,4.0,1,4.0,1
3587,min_diffuse,30,30,1,3,0.05,0.95,0.9349623863926948,45,5.0,1,5.0,1,5.0,1
3588,min_diffuse,30,30,1,3,0.05,0.95,0.911614257539341,23,4.0,1,4.0,1,4.0,1
3589,min_diffuse,30,30,1,3,0.05,0.95,0.90340226925923,7,3.0,1,3.0,1,3.0,1
3590,min_diffuse,30,30,1,3,0.05,0.95,0.9123390123482752,15,5.0,0,4.0,1,5.0,0
3591,min_diffuse,30,30,1,3,0.05,0.95,0.9137586836959392,17,4.0,1,4.0,1,4.0,1
3592,min_diffuse,30,30,1,3,0.05,0.95,0.9320169175598664,16,4.0,1,4.0,1,4.0,1
3593,min_diffuse,30,30,1,3,0.05,0.95,0.9388777715968052,12,4.0,0,3.0,1,4.0,0
3594,min_diffuse,30,30,1,3,0.05,0.95,0.9390003835283444,20,5.0,1,5.0,1,6.0,0
3595,min_diffuse,30,30,1,3,0.05,0.95,0.9459977237459652,24,6.0,0,5.0,1,5.0,1
3596,min_diffuse,30,30,1,3,0.05,0.95,0.9375900304225588,12,4.0,1,4.0,1,5.0,0
3597,min_diffuse,30,30,1,3,0.05,0.95,0.866511641394298,10,3.0,1,3.0,1,3.0,1
3598,min_diffuse,30,30,1,3,0.05,0.95,0.928345626535993,17,4.0,1,4.0,1,4.0,1
3599,min_diffuse,30,30,1,3,0.05,0.95,0.9220714170850456,20,6.0,0,5.0,1,6.0,0
3600,min_diffuse,30,30,1,3,0.05,0.95,0.9326636277284216,17,4.0,0,3.0,1,3.0,1
3601,min_diffuse,30,30,1,3,0.05,0.95,0.9430143479772972,15,4.0,0,3.0,1,4.0,0
3602,min_diffuse,30,30,1,3,0.05,0.95,0.8874334555825264,9,3.0,1,3.0,1,4.0,0
3603,min_diffuse,30,30,1,3,0.05,0.95,0.9404240576074954,39,5.0,1,5.0,1,5.0,1
3604,min_diffuse,30,30,1,3,0.05,0.95,0.9354464222897548,18,4.0,1,4.0,1,4.0,1
3605,min_diffuse,30,30,1,3,0.05,0.95,0.9074666985460506,10,4.0,0,3.0,1,4.0,0
3606,min_diffuse,30,30,1,3,0.05,0.95,0.9448839609996352,38,6.0,0,6.0,0,5.0,1
3607,min_diffuse,30,30,1,3,0.05,0.95,0.8900482863824025,9,3.0,1,3.0,1,3.0,1
3608,min_diffuse,30,30,1,3,0.05,0.95,0.9344468335129064,31,5.0,1,5.0,1,5.0,1
3609,min_diffuse,30,30,1,3,0.05,0.95,0.9361919165346204,64,7.0,1,7.0,1,7.0,1
3610,min_diffuse,30,30,1,3,0.05,0.95,0.8942056233298499,9,4.0,1,4.0,1,4.0,1
3611,min_diffuse,30,30,1,3,0.05,0.95,0.9063532522734818,12,4.0,1,4.0,1,4.0,1
3612,min_diffuse,30,30,1,3,0.05,0.95,0.9428402277110576,10,4.0,0,3.0,1,4.0,0
3613,min_diffuse,30,30,1,3,0.05,0.95,0.9462442754552476,21,5.0,1,5.0,1,5.0,1
3614,min_diffuse,30,30,1,3,0.05,0.95,0.91870223407707,12,3.0,1,3.0,1,3.0,1
3615,min_diffuse,30,30,1,3,0.05,0.95,0.9382040279729292,28,5.0,1,5.0,1,5.0,1
3616,min_diffuse,30,30,1,3,0.05,0.95,0.8683974868883587,8,3.0,1,3.0,1,3.0,1
3617,min_diffuse,30,30,1,3,0.05,0.95,0.940704841486792,50,7.0,1,7.0,1,7.0,1
3618,min_diffuse,30,30,1,3,0.05,0.95,0.944899407674478,18,5.0,1,5.0,1,5.0,1
3619,min_diffuse,30,30,1,3,0.05,0.95,0.8599579709396312,9,3.0,1,3.0,1,3.0,1
3620,min_diffuse,30,30,1,3,0.05,0.95,0.9441908819544468,17,4.0,1,4.0,1,4.0,1
3621,min_diffuse,30,30,1,3,0.05,0.95,0.9364344791180524,21,4.0,1,4.0,1,4.0,1
3622,min_diffuse,30,30,1,3,0.05,0.95,0.9113566709715618,40,6.0,1,6.0,1,6.0,1
3623,min_diffuse,30,30,1,3,0.05,0.95,0.9095290192608028,15,3.0,1,3.0,1,3.0,1
3624,min_diffuse,30,30,1,3,0.05,0.95,0.9477068852436769,21,4.0,1,4.0,1,4.0,1
3625,min_diffuse,30,30,1,3,0.05,0.95,0.9047192351346764,7,3.0,1,3.0,1,3.0,1
3626,min_diffuse,30,30,1,3,0.05,0.95,0.9487370057254056,37,6.0,1,6.0,1,6.0,1
3627,min_diffuse,30,30,1,3,0.05,0.95,0.9391689863006824,10,4.0,0,4.0,0,3.0,1
3628,min_diffuse,30,30,1,3,0.05,0.95,0.9089239092583802,11,4.0,1,4.0,1,4.0,1
3629,min_diffuse,30,30,1,3,0.05,0.95,0.9339042075922032,24,5.0,0,5.0,0,4.0,1
3630,min_diffuse,30,30,1,3,0.05,0.95,0.9447944374203692,4,2.0,1,2.0,1,2.0,1
3631,min_diffuse,30,30,1,3,0.05,0.95,0.8688109739315154,9,3.0,1,3.0,1,3.0,1
3632,min_diffuse,30,30,1,3,0.05,0.95,0.9308651870426776,27,5.0,1,6.0,0,5.0,1
3633,min_diffuse,30,30,1,3,0.05,0.95,0.8876862906289561,10,3.0,1,3.0,1,3.0,1
3634,min_diffuse,30,30,1,3,0.05,0.95,0.8279790142481972,19,4.0,0,4.0,0,3.0,1
3635,min_diffuse,30,30,1,3,0.05,0.95,0.8444470817156757,10,3.0,1,3.0,1,3.0,1
3636,min_diffuse,30,30,1,3,0.05,0.95,0.946640461102618,41,7.0,0,7.0,0,6.0,1
3637,min_diffuse,30,30,1,3,0.05,0.95,0.8768892763653869,9,3.0,1,3.0,1,4.0,0
3638,min_diffuse,30,30,1,3,0.05,0.95,0.8269041034869792,12,4.0,1,4.0,1,4.0,1
3639,min_diffuse,30,30,1,3,0.05,0.95,0.9278357857446486,22,4.0,1,4.0,1,4.0,1
3640,min_diffuse,30,30,1,3,0.05,0.95,0.9475445516954192,27,6.0,0,5.0,1,6.0,0
3641,min_diffuse,30,30,1,3,0.05,0.95,0.9411244988327984,16,5.0,0,4.0,1,4.0,1
3642,min_diffuse,30,30,1,3,0.05,0.95,0.819920637774365,12,4.0,1,4.0,1,4.0,1
3643,min_diffuse,30,30,1,3,0.05,0.95,0.8657981714355343,17,4.0,1,4.0,1,4.0,1
3644,min_diffuse,30,30,1,3,0.05,0.95,0.9359731354951212,10,4.0,0,3.0,1,4.0,0
3645,min_diffuse,30,30,1,3,0.05,0.95,0.9107383422361028,11,4.0,1,4.0,1,4.0,1
3646,min_diffuse,30,30,1,3,0.05,0.95,0.9350039680257414,20,4.0,1,5.0,0,4.0,1
3647,min_diffuse,30,30,1,3,0.05,0.95,0.947109955264002,50,6.0,1,6.0,1,6.0,1
3648,min_diffuse,30,30,1,3,0.05,0.95,0.9244915784222896,36,5.0,1,5.0,1,5.0,1
3649,min_diffuse,30,30,1,3,0.05,0.95,0.9028557434798872,31,6.0,0,5.0,1,5.0,1
3650,min_diffuse,30,30,1,3,0.05,0.95,0.939966361195234,15,4.0,1,4.0,1,4.0,1
3651,min_diffuse,30,30,1,3,0.05,0.95,0.9297743517562952,50,8.0,1,8.0,1,8.0,1
3652,min_diffuse,30,30,1,3,0.05,0.95,0.9151409893127196,20,5.0,1,5.0,1,5.0,1
3653,min_diffuse,30,30,1,3,0.05,0.95,0.9241543378342704,10,4.0,1,4.0,1,4.0,1
3654,min_diffuse,30,30,1,3,0.05,0.95,0.9058918829487314,23,4.0,1,4.0,1,4.0,1
3655,min_diffuse,30,30,1,3,0.05,0.95,0.9349990913975438,10,4.0,1,4.0,1,4.0,1
3656,min_diffuse,30,30,1,3,0.05,0.95,0.9378077914185424,26,5.0,1,5.0,1,6.0,0
3657,min_diffuse,30,30,1,3,0.05,0.95,0.9000710391820508,13,4.0,1,4.0,1,4.0,1
3658,min_diffuse,30,30,1,3,0.05,0.95,0.936827658605254,29,6.0,0,5.0,1,5.0,1
3659,min_diffuse,30,30,1,3,0.05,0.95,0.914197964126222,17,5.0,0,4.0,1,5.0,0
3660,min_diffuse,30,30,1,3,0.05,0.95,0.9449088583571388,13,3.0,1,3.0,1,4.0,0
3661,min_diffuse,30,30,1,3,0.05,0.95,0.901730482417087,9,4.0,1,4.0,1,4.0,1
3662,min_diffuse,30,30,1,3,0.05,0.95,0.9342641429867548,43,7.0,0,6.0,1,6.0,1
3663,min_diffuse,30,30,1,3,0.05,0.95,0.9385191786846148,18,5.0,1,5.0,1,5.0,1
3664,min_diffuse,30,30,1,3,0.05,0.95,0.9449364785974396,9,4.0,1,4.0,1,4.0,1
3665,min_diffuse,30,30,1,3,0.05,0.95,0.9348730355620508,17,5.0,0,5.0,0,4.0,1
3666,min_diffuse,30,30,1,3,0.05,0.95,0.9407408373466624,36,6.0,1,6.0,1,6.0,1
3667,min_diffuse,30,30,1,3,0.05,0.95,0.9411434723372296,12,4.0,1,4.0,1,4.0,1
3668,min_diffuse,30,30,1,3,0.05,0.95,0.8534767366741658,16,4.0,1,4.0,1,4.0,1
3669,min_diffuse,30,30,1,3,0.05,0.95,0.9187628290156584,9,4.0,1,4.0,1,4.0,1
3670,min_diffuse,30,30,1,3,0.05,0.95,0.9381953370596534,53,5.0,1,5.0,1,5.0,1
3671,min_diffuse,30,30,1,3,0.05,0.95,0.9152858894559416,18,5.0,1,5.0,1,5.0,1
3672,min_diffuse,30,30,1,3,0.05,0.95,0.9457041264938508,7,3.0,1,3.0,1,3.0,1
3673,min_diffuse,30,30,1,3,0.05,0.95,0.9265826986472894,46,5.0,0,5.0,0,4.0,1
3674,min_diffuse,30,30,1,3,0.05,0.95,0.9079938751557156,10,3.0,1,3.0,1,3.0,1
3675,min_diffuse,30,30,1,3,0.05,0.95,0.8804827586484942,10,4.0,1,4.0,1,4.0,1
3676,min_diffuse,30,30,1,3,0.05,0.95,0.9266741402849696,19,5.0,1,5.0,1,5.0,1
3677,min_diffuse,30,30,1,3,0.05,0.95,0.8758660817934601,10,3.0,1,3.0,1,3.0,1
3678,min_diffuse,30,30,1,3,0.05,0.95,0.92555389980301,30,5.0,0,5.0,0,4.0,1
3679,min_diffuse,30,30,1,3,0.05,0.95,0.9296930158481916,28,5.0,1,5.0,1,5.0,1
3680,min_diffuse,30,30,1,3,0.05,0.95,0.9005631478672005,24,5.0,1,5.0,1,5.0,1
3681,min_diffuse,30,30,1,3,0.05,0.95,0.947282603729924,13,4.0,1,4.0,1,4.0,1
3682,min_diffuse,30,30,1,3,0.05,0.95,0.9439698610490292,46,7.0,0,6.0,1,7.0,0
3683,min_diffuse,30,30,1,3,0.05,0.95,0.9329416212629148,14,4.0,1,4.0,1,4.0,1
3684,min_diffuse,30,30,1,3,0.05,0.95,0.9438731451251792,25,6.0,1,6.0,1,6.0,1
3685,min_diffuse,30,30,1,3,0.05,0.95,0.9495509117071912,66,7.0,0,6.0,1,6.0,1
3686,min_diffuse,30,30,1,3,0.05,0.95,0.9296897919380483,15,5.0,0,4.0,1,4.0,1
3687,min_diffuse,30,30,1,3,0.05,0.95,0.9248477540097944,32,5.0,1,5.0,1,5.0,1
3688,min_diffuse,30,30,1,3,0.05,0.95,0.928228768013247,8,3.0,1,3.0,1,3.0,1
3689,min_diffuse,30,30,1,3,0.05,0.95,0.9464167382738832,13,4.0,1,4.0,1,5.0,0
3690,min_diffuse,30,30,1,3,0.05,0.95,0.9497109627968484,9,3.0,1,3.0,1,3.0,1
3691,min_diffuse,30,30,1,3,0.05,0.95,0.9346422400035054,21,5.0,1,5.0,1,5.0,1
3692,min_diffuse,30,30,1,3,0.05,0.95,0.9438072224077452,29,6.0,1,6.0,1,6.0,1
3693,min_diffuse,30,30,1,3,0.05,0.95,0.9006724171151644,13,4.0,0,3.0,1,3.0,1
3694,min_diffuse,30,30,1,3,0.05,0.95,0.8798793929573291,8,3.0,1,3.0,1,3.0,1
3695,min_diffuse,30,30,1,3,0.05,0.95,0.9491043050827448,12,4.0,1,4.0,1,4.0,1
3696,min_diffuse,30,30,1,3,0.05,0.95,0.918563753915354,23,4.0,1,4.0,1,4.0,1
3697,min_diffuse,30,30,1,3,0.05,0.95,0.9498179592168466,48,6.0,1,6.0,1,6.0,1
3698,min_diffuse,30,30,1,3,0.05,0.95,0.9374019455392564,56,5.0,1,5.0,1,5.0,1
3699,min_diffuse,30,30,1,3,0.05,0.95,0.9374332189001228,21,4.0,1,4.0,1,4.0,1
3700,min_diffuse,30,30,1,3,0.05,0.95,0.9302391556738624,25,5.0,1,5.0,1,5.0,1
3701,min_diffuse,30,30,1,3,0.05,0.95,0.9434508468718243,13,4.0,1,4.0,1,4.0,1
3702,min_diffuse,30,30,1,3,0.05,0.95,0.9306589628690548,25,5.0,0,4.0,1,5.0,0
3703,min_diffuse,30,30,1,3,0.05,0.95,0.9217642690772254,30,5.0,1,5.0,1,5.0,1
3704,min_diffuse,30,30,1,3,0.05,0.95,0.9337717612522298,32,5.0,0,5.0,0,4.0,1
3705,min_diffuse,30,30,1,3,0.05,0.95,0.8980826464766328,4,3.0,1,3.0,1,3.0,1
3706,min_diffuse,30,30,1,3,0.05,0.95,0.9486436151438798,23,5.0,1,5.0,1,5.0,1
3707,min_diffuse,30,30,1,3,0.05,0.95,0.9486252480844696,21,5.0,1,5.0,1,5.0,1
3708,min_diffuse,30,30,1,3,0.05,0.95,0.9312779317111906,8,3.0,1,4.0,0,4.0,0
3709,min_diffuse,30,30,1,3,0.05,0.95,0.9216755867803303,10,4.0,0,3.0,1,3.0,1
3710,min_diffuse,30,30,1,3,0.05,0.95,0.909844179379216,12,3.0,1,3.0,1,3.0,1
3711,min_diffuse,30,30,1,3,0.05,0.95,0.9407318798880718,8,3.0,1,4.0,0,4.0,0
3712,min_diffuse,30,30,1,3,0.05,0.95,0.908248140639834,7,3.0,1,3.0,1,3.0,1
3713,min_diffuse,30,30,1,3,0.05,0.95,0.9292571879557004,42,5.0,0,4.0,1,4.0,1
3714,min_diffuse,30,30,1,3,0.05,0.95,0.9473637272636636,21,5.0,1,5.0,1,5.0,1
3715,min_diffuse,30,30,1,3,0.05,0.95,0.9255402528241308,24,4.0,1,4.0,1,4.0,1
3716,min_diffuse,30,30,1,3,0.05,0.95,0.9406547260919,16,5.0,0,5.0,0,4.0,1
3717,min_diffuse,30,30,1,3,0.05,0.95,0.941861689199579,51,6.0,1,6.0,1,6.0,1
3718,min_diffuse,30,30,1,3,0.05,0.95,0.9037726453583308,15,4.0,1,4.0,1,4.0,1
3719,min_diffuse,30,30,1,3,0.05,0.95,0.9491873924780032,50,6.0,0,5.0,1,5.0,1
3720,min_diffuse,30,30,1,3,0.05,0.95,0.9449069549352764,96,8.0,0,8.0,0,7.0,1
3721,min_diffuse,30,30,1,3,0.05,0.95,0.8613382462538536,18,3.0,1,4.0,0,3.0,1
3722,min_diffuse,30,30,1,3,0.05,0.95,0.8794524229107504,19,4.0,1,4.0,1,4.0,1
3723,min_diffuse,30,30,1,3,0.05,0.95,0.915010832865077,27,5.0,0,4.0,1,4.0,1
3724,min_diffuse,30,30,1,3,0.05,0.95,0.907298563747056,19,6.0,1,6.0,1,6.0,1
3725,min_diffuse,30,30,1,3,0.05,0.95,0.9151867298651056,19,4.0,1,4.0,1,4.0,1
3726,min_diffuse,30,30,1,3,0.05,0.95,0.8894202668431231,9,4.0,1,4.0,1,4.0,1
3727,min_diffuse,30,30,1,3,0.05,0.95,0.9431465502884422,18,5.0,0,4.0,1,5.0,0
3728,min_diffuse,30,30,1,3,0.05,0.95,0.8538848334358848,12,4.0,1,4.0,1,4.0,1
3729,min_diffuse,30,30,1,3,0.05,0.95,0.923591183692932,17,4.0,1,4.0,1,4.0,1
3730,min_diffuse,30,30,1,3,0.05,0.95,0.905596528461624,7,3.0,1,4.0,0,4.0,0
3731,min_diffuse,30,30,1,3,0.05,0.95,0.90712197755566,15,4.0,1,4.0,1,4.0,1
3732,min_diffuse,30,30,1,3,0.05,0.95,0.9415724812059012,10,4.0,1,4.0,1,4.0,1
3733,min_diffuse,30,30,1,3,0.05,0.95,0.9459066815369496,12,4.0,1,4.0,1,4.0,1
3734,min_diffuse,30,30,1,3,0.05,0.95,0.9420998705905352,33,5.0,1,5.0,1,5.0,1
3735,min_diffuse,30,30,1,3,0.05,0.95,0.9354657603806916,10,4.0,1,4.0,1,4.0,1
3736,min_diffuse,30,30,1,3,0.05,0.95,0.9226486157466344,29,5.0,0,4.0,1,4.0,1
3737,min_diffuse,30,30,1,3,0.05,0.95,0.8744919580952376,30,6.0,0,6.0,0,5.0,1
3738,min_diffuse,30,30,1,3,0.05,0.95,0.8850159421149808,13,4.0,1,4.0,1,4.0,1
3739,min_diffuse,30,30,1,3,0.05,0.95,0.9360695894246184,15,4.0,1,4.0,1,5.0,0
3740,min_diffuse,30,30,1,3,0.05,0.95,0.934760694736162,65,8.0,1,8.0,1,8.0,1
3741,min_diffuse,30,30,1,3,0.05,0.95,0.948323564610198,13,4.0,1,4.0,1,4.0,1
3742,min_diffuse,30,30,1,3,0.05,0.95,0.9487977830492196,37,6.0,1,6.0,1,6.0,1
3743,min_diffuse,30,30,1,3,0.05,0.95,0.946997374621841,31,8.0,1,8.0,1,8.0,1
3744,min_diffuse,30,30,1,3,0.05,0.95,0.9405653244805158,18,4.0,1,4.0,1,4.0,1
3745,min_diffuse,30,30,1,3,0.05,0.95,0.9477680252561764,18,5.0,1,5.0,1,5.0,1
3746,min_diffuse,30,30,1,3,0.05,0.95,0.9169371350065716,21,6.0,1,6.0,1,6.0,1
3747,min_diffuse,30,30,1,3,0.05,0.95,0.915392968836092,6,3.0,1,3.0,1,3.0,1
3748,min_diffuse,30,30,1,3,0.05,0.95,0.9197481459362786,11,4.0,1,4.0,1,4.0,1
3749,min_diffuse,30,30,1,3,0.05,0.95,0.9247878147718004,31,6.0,0,6.0,0,5.0,1
3750,min_diffuse,30,30,1,3,0.05,0.95,0.91462894562028,19,5.0,0,4.0,1,4.0,1
3751,min_diffuse,30,30,1,3,0.05,0.95,0.916394806891725,28,5.0,0,4.0,1,4.0,1
3752,min_diffuse,30,30,1,3,0.05,0.95,0.9071306199377271,9,3.0,1,3.0,1,3.0,1
3753,min_diffuse,30,30,1,3,0.05,0.95,0.9225886450502968,25,6.0,1,6.0,1,6.0,1
3754,min_diffuse,30,30,1,3,0.05,0.95,0.9310390033277898,19,5.0,1,5.0,1,5.0,1
3755,min_diffuse,30,30,1,3,0.05,0.95,0.9452151024940932,37,6.0,0,6.0,0,5.0,1
3756,min_diffuse,30,30,1,3,0.05,0.95,0.93147486550849,31,5.0,1,5.0,1,5.0,1
3757,min_diffuse,30,30,1,3,0.05,0.95,0.9457550566388956,20,4.0,0,3.0,1,3.0,1
3758,min_diffuse,30,30,1,3,0.05,0.95,0.8722737854822611,12,4.0,1,4.0,1,4.0,1
3759,min_diffuse,30,30,1,3,0.05,0.95,0.936884160517422,23,4.0,1,4.0,1,4.0,1
3760,min_diffuse,30,30,1,3,0.05,0.95,0.9333141258869556,14,4.0,0,3.0,1,3.0,1
3761,min_diffuse,30,30,1,3,0.05,0.95,0.8998335280355193,4,3.0,1,3.0,1,3.0,1
3762,min_diffuse,30,30,1,3,0.05,0.95,0.947067315089532,23,5.0,1,5.0,1,5.0,1
3763,min_diffuse,30,30,1,3,0.05,0.95,0.9385100761886186,54,6.0,0,6.0,0,5.0,1
3764,min_diffuse,30,30,1,3,0.05,0.95,0.885679742171737,19,5.0,1,5.0,1,5.0,1
3765,min_diffuse,30,30,1,3,0.05,0.95,0.9463508260417453,66,8.0,1,8.0,1,8.0,1
3766,min_diffuse,30,30,1,3,0.05,0.95,0.9344500123121986,22,6.0,1,6.0,1,6.0,1
3767,min_diffuse,30,30,1,3,0.05,0.95,0.8553802785106525,8,3.0,1,3.0,1,3.0,1
3768,min_diffuse,30,30,1,3,0.05,0.95,0.8487567038252214,10,4.0,1,4.0,1,4.0,1
3769,min_diffuse,30,30,1,3,0.05,0.95,0.94551448894866,21,4.0,1,4.0,1,4.0,1
3770,min_diffuse,30,30,1,3,0.05,0.95,0.9033316035661002,31,5.0,0,5.0,0,4.0,1
3771,min_diffuse,30,30,1,3,0.05,0.95,0.8649091521900312,14,4.0,0,4.0,0,3.0,1
3772,min_diffuse,30,30,1,3,0.05,0.95,0.8407433723374954,21,5.0,1,5.0,1,5.0,1
3773,min_diffuse,30,30,1,3,0.05,0.95,0.938107659848359,15,4.0,1,4.0,1,4.0,1
3774,min_diffuse,30,30,1,3,0.05,0.95,0.9490663754682728,36,7.0,0,7.0,0,6.0,1
3775,min_diffuse,30,30,1,3,0.05,0.95,0.8824165026088714,17,5.0,0,4.0,1,4.0,1
3776,min_diffuse,30,30,1,3,0.05,0.95,0.944928528597402,52,6.0,1,6.0,1,6.0,1
3777,min_diffuse,30,30,1,3,0.05,0.95,0.9243537298243708,13,4.0,1,4.0,1,4.0,1
3778,min_diffuse,30,30,1,3,0.05,0.95,0.937381987321994,12,4.0,0,4.0,0,3.0,1
3779,min_diffuse,30,30,1,3,0.05,0.95,0.943435496466857,12,4.0,1,4.0,1,4.0,1
3780,min_diffuse,30,30,1,3,0.05,0.95,0.9309779296696862,19,4.0,1,4.0,1,4.0,1
3781,min_diffuse,30,30,1,3,0.05,0.95,0.9233257955008564,11,4.0,1,4.0,1,4.0,1
3782,min_diffuse,30,30,1,3,0.05,0.95,0.8893790628382006,11,3.0,1,3.0,1,3.0,1
3783,min_diffuse,30,30,1,3,0.05,0.95,0.8569198580512346,13,4.0,1,4.0,1,4.0,1
3784,min_diffuse,30,30,1,3,0.05,0.95,0.9036920522995492,12,5.0,1,5.0,1,5.0,1
3785,min_diffuse,30,30,1,3,0.05,0.95,0.9483481932031498,8,4.0,1,4.0,1,4.0,1
3786,min_diffuse,30,30,1,3,0.05,0.95,0.9164858121928344,21,4.0,1,4.0,1,4.0,1
3787,min_diffuse,30,30,1,3,0.05,0.95,0.9483917364305432,19,5.0,1,5.0,1,5.0,1
3788,min_diffuse,30,30,1,3,0.05,0.95,0.9470583706866482,8,3.0,1,4.0,0,4.0,0
3789,min_diffuse,30,30,1,3,0.05,0.95,0.91235900303463,15,4.0,1,4.0,1,4.0,1
3790,min_diffuse,30,30,1,3,0.05,0.95,0.9188451853148676,12,4.0,1,4.0,1,4.0,1
3791,min_diffuse,30,30,1,3,0.05,0.95,0.9210491333643532,10,3.0,1,3.0,1,3.0,1
3792,min_diffuse,30,30,1,3,0.05,0.95,0.911474158367704,29,7.0,1,7.0,1,7.0,1
3793,min_diffuse,30,30,1,3,0.05,0.95,0.921249487546273,16,5.0,0,4.0,1,5.0,0
3794,min_diffuse,30,30,1,3,0.05,0.95,0.9377654537105692,22,5.0,1,5.0,1,5.0,1
3795,min_diffuse,30,30,1,3,0.05,0.95,0.8310047593331028,21,4.0,1,4.0,1,4.0,1
3796,min_diffuse,30,30,1,3,0.05,0.95,0.929581265521377,52,6.0,0,6.0,0,5.0,1
3797,min_diffuse,30,30,1,3,0.05,0.95,0.9384722061211392,31,6.0,0,5.0,1,5.0,1
3798,min_diffuse,30,30,1,3,0.05,0.95,0.88300238116925,8,4.0,1,4.0,1,4.0,1
3799,min_diffuse,30,30,1,3,0.05,0.95,0.9389998178248125,33,5.0,1,5.0,1,5.0,1
3800,min_diffuse,30,30,1,3,0.05,0.95,0.943613491764258,40,7.0,0,7.0,0,6.0,1
3801,min_diffuse,30,30,1,3,0.05,0.95,0.9176575740137296,10,4.0,1,4.0,1,4.0,1
3802,min_diffuse,30,30,1,3,0.05,0.95,0.9150319615613632,18,5.0,1,5.0,1,5.0,1
3803,min_diffuse,30,30,1,3,0.05,0.95,0.9490670495936936,23,4.0,1,4.0,1,4.0,1
3804,min_diffuse,30,30,1,3,0.05,0.95,0.9452653888214118,9,4.0,1,5.0,0,4.0,1
3805,min_diffuse,30,30,1,3,0.05,0.95,0.9342092158683368,43,8.0,1,8.0,1,8.0,1
3806,min_diffuse,30,30,1,3,0.05,0.95,0.9244136838596432,10,4.0,1,4.0,1,4.0,1
3807,min_diffuse,30,30,1,3,0.05,0.95,0.9383336416992278,10,4.0,1,4.0,1,5.0,0
3808,min_diffuse,30,30,1,3,0.05,0.95,0.9153431794781308,25,5.0,1,5.0,1,5.0,1
3809,min_diffuse,30,30,1,3,0.05,0.95,0.885062222304673,15,4.0,1,5.0,0,5.0,0
3810,min_diffuse,30,30,1,3,0.05,0.95,0.9284576764635452,20,5.0,1,5.0,1,5.0,1
3811,min_diffuse,30,30,1,3,0.05,0.95,0.8372802848389195,16,4.0,1,4.0,1,4.0,1
3812,min_diffuse,30,30,1,3,0.05,0.95,0.9303259729697396,20,4.0,1,4.0,1,4.0,1
3813,min_diffuse,30,30,1,3,0.05,0.95,0.9378945833359597,14,4.0,1,4.0,1,4.0,1
3814,min_diffuse,30,30,1,3,0.05,0.95,0.9368303332927642,69,7.0,1,7.0,1,7.0,1
3815,min_diffuse,30,30,1,3,0.05,0.95,0.9103908069565282,16,4.0,1,4.0,1,4.0,1
3816,min_diffuse,30,30,1,3,0.05,0.95,0.946581424793635,12,4.0,1,4.0,1,4.0,1
3817,min_diffuse,30,30,1,3,0.05,0.95,0.9468416184768732,16,4.0,1,4.0,1,4.0,1
3818,min_diffuse,30,30,1,3,0.05,0.95,0.9180359498164472,22,4.0,1,5.0,0,4.0,1
3819,min_diffuse,30,30,1,3,0.05,0.95,0.9206796484801144,12,4.0,1,4.0,1,4.0,1
3820,min_diffuse,30,30,1,3,0.05,0.95,0.9492878921582282,22,5.0,0,4.0,1,5.0,0
3821,min_diffuse,30,30,1,3,0.05,0.95,0.9346657421781962,21,5.0,1,5.0,1,5.0,1
3822,min_diffuse,30,30,1,3,0.05,0.95,0.9180538345292883,8,4.0,0,4.0,0,3.0,1
3823,min_diffuse,30,30,1,3,0.05,0.95,0.935551249446542,55,6.0,0,5.0,1,6.0,0
3824,min_diffuse,30,30,1,3,0.05,0.95,0.9467904859913968,9,3.0,1,3.0,1,4.0,0
3825,min_diffuse,30,30,1,3,0.05,0.95,0.8942627584352821,16,5.0,1,5.0,1,5.0,1
3826,min_diffuse,30,30,1,3,0.05,0.95,0.9477030446871664,39,6.0,1,6.0,1,6.0,1
3827,min_diffuse,30,30,1,3,0.05,0.95,0.9432724962301352,22,6.0,0,5.0,1,5.0,1
3828,min_diffuse,30,30,1,3,0.05,0.95,0.9248535503077854,15,4.0,1,5.0,0,5.0,0
3829,min_diffuse,30,30,1,3,0.05,0.95,0.9454163099209696,25,5.0,1,5.0,1,5.0,1
3830,min_diffuse,30,30,1,3,0.05,0.95,0.9277849774397288,13,4.0,1,4.0,1,4.0,1
3831,min_diffuse,30,30,1,3,0.05,0.95,0.9252636679891147,15,3.0,1,3.0,1,3.0,1
3832,min_diffuse,30,30,1,3,0.05,0.95,0.911547372188713,15,5.0,1,5.0,1,5.0,1
3833,min_diffuse,30,30,1,3,0.05,0.95,0.9348667629330888,6,3.0,1,3.0,1,3.0,1
3834,min_diffuse,30,30,1,3,0.05,0.95,0.9191584478412892,29,4.0,1,4.0,1,4.0,1
3835,min_diffuse,30,30,1,3,0.05,0.95,0.9415407433012248,45,6.0,0,6.0,0,5.0,1
3836,min_diffuse,30,30,1,3,0.05,0.95,0.9479364522923026,16,5.0,1,5.0,1,6.0,0
3837,min_diffuse,30,30,1,3,0.05,0.95,0.9016703244228544,18,4.0,1,4.0,1,4.0,1
3838,min_diffuse,30,30,1,3,0.05,0.95,0.8935034563171327,9,3.0,1,3.0,1,3.0,1
3839,min_diffuse,30,30,1,3,0.05,0.95,0.9033508393665788,9,3.0,1,3.0,1,4.0,0
3840,min_diffuse,30,30,1,3,0.05,0.95,0.936653103107357,12,4.0,1,4.0,1,4.0,1
3841,min_diffuse,30,30,1,3,0.05,0.95,0.9438374596451998,9,4.0,0,3.0,1,4.0,0
3842,min_diffuse,30,30,1,3,0.05,0.95,0.935701216505958,26,4.0,0,4.0,0,3.0,1
3843,min_diffuse,30,30,1,3,0.05,0.95,0.9377443450217176,7,3.0,1,3.0,1,3.0,1
3844,min_diffuse,30,30,1,3,0.05,0.95,0.9485793953298584,32,5.0,1,5.0,1,5.0,1
3845,min_diffuse,30,30,1,3,0.05,0.95,0.8929508407845904,16,4.0,1,4.0,1,4.0,1
3846,min_diffuse,30,30,1,3,0.05,0.95,0.9459069297027044,25,5.0,1,5.0,1,5.0,1
3847,min_diffuse,30,30,1,3,0.05,0.95,0.92821027420677,18,5.0,1,5.0,1,6.0,0
3848,min_diffuse,30,30,1,3,0.05,0.95,0.9444321622236131,15,5.0,0,4.0,1,4.0,1
3849,min_diffuse,30,30,1,3,0.05,0.95,0.9393552768716696,12,4.0,1,4.0,1,4.0,1
3850,min_diffuse,30,30,1,3,0.05,0.95,0.9436533973303384,36,5.0,1,5.0,1,5.0,1
3851,min_diffuse,30,30,1,3,0.05,0.95,0.9140835593462524,17,3.0,1,4.0,0,4.0,0
3852,min_diffuse,30,30,1,3,0.05,0.95,0.8632778179355353,19,5.0,1,5.0,1,5.0,1
3853,min_diffuse,30,30,1,3,0.05,0.95,0.91968046439515,34,5.0,1,5.0,1,5.0,1
3854,min_diffuse,30,30,1,3,0.05,0.95,0.949948359415891,30,6.0,0,6.0,0,5.0,1
3855,min_diffuse,30,30,1,3,0.05,0.95,0.9374702160908536,23,5.0,1,5.0,1,5.0,1
3856,min_diffuse,30,30,1,3,0.05,0.95,0.8731342841522807,12,4.0,1,4.0,1,4.0,1
3857,min_diffuse,30,30,1,3,0.05,0.95,0.942407364945924,45,5.0,0,5.0,0,4.0,1
3858,min_diffuse,30,30,1,3,0.05,0.95,0.927320070955391,14,4.0,1,4.0,1,5.0,0
3859,min_diffuse,30,30,1,3,0.05,0.95,0.9348959665023012,19,4.0,1,4.0,1,4.0,1
3860,min_diffuse,30,30,1,3,0.05,0.95,0.9406988229522242,11,4.0,1,4.0,1,4.0,1
3861,min_diffuse,30,30,1,3,0.05,0.95,0.9425654765702328,9,3.0,1,4.0,0,3.0,1
3862,min_diffuse,30,30,1,3,0.05,0.95,0.9200256298434814,9,3.0,1,3.0,1,3.0,1
3863,min_diffuse,30,30,1,3,0.05,0.95,0.925059114127096,16,4.0,1,4.0,1,4.0,1
3864,min_diffuse,30,30,1,3,0.05,0.95,0.8785921117298973,29,4.0,1,4.0,1,4.0,1
3865,min_diffuse,30,30,1,3,0.05,0.95,0.8954573028837446,15,5.0,0,4.0,1,4.0,1
3866,min_diffuse,30,30,1,3,0.05,0.95,0.8841033086327609,27,5.0,0,5.0,0,4.0,1
3867,min_diffuse,30,30,1,3,0.05,0.95,0.9250608705106844,36,6.0,1,6.0,1,6.0,1
3868,min_diffuse,30,30,1,3,0.05,0.95,0.8808637429123193,11,4.0,1,4.0,1,4.0,1
3869,min_diffuse,30,30,1,3,0.05,0.95,0.9422820622686904,30,5.0,1,5.0,1,5.0,1
3870,min_diffuse,30,30,1,3,0.05,0.95,0.8752636588840514,14,4.0,1,4.0,1,4.0,1
3871,min_diffuse,30,30,1,3,0.05,0.95,0.9301358183856746,31,6.0,1,7.0,0,6.0,1
3872,min_diffuse,30,30,1,3,0.05,0.95,0.9160989173837676,13,4.0,1,4.0,1,4.0,1
3873,min_diffuse,30,30,1,3,0.05,0.95,0.9378675591826474,22,4.0,0,4.0,0,3.0,1
3874,min_diffuse,30,30,1,3,0.05,0.95,0.9351396499552612,61,7.0,1,7.0,1,7.0,1
3875,min_diffuse,30,30,1,3,0.05,0.95,0.9454290600621148,33,6.0,1,6.0,1,6.0,1
3876,min_diffuse,30,30,1,3,0.05,0.95,0.9466365045199916,40,6.0,1,6.0,1,6.0,1
3877,min_diffuse,30,30,1,3,0.05,0.95,0.9085060960577686,50,5.0,1,5.0,1,5.0,1
3878,min_diffuse,30,30,1,3,0.05,0.95,0.9324683197300264,16,4.0,1,4.0,1,4.0,1
3879,min_diffuse,30,30,1,3,0.05,0.95,0.9386336881477956,22,4.0,1,5.0,0,5.0,0
3880,min_diffuse,30,30,1,3,0.05,0.95,0.9403299156839529,72,7.0,0,7.0,0,6.0,1
3881,min_diffuse,30,30,1,3,0.05,0.95,0.9497669052510151,64,7.0,1,7.0,1,7.0,1
3882,min_diffuse,30,30,1,3,0.05,0.95,0.8700965251502986,6,3.0,1,3.0,1,3.0,1
3883,min_diffuse,30,30,1,3,0.05,0.95,0.945737903556658,38,7.0,0,7.0,0,6.0,1
3884,min_diffuse,30,30,1,3,0.05,0.95,0.9401722626543654,9,4.0,1,4.0,1,4.0,1
3885,min_diffuse,30,30,1,3,0.05,0.95,0.9336788159476024,14,4.0,1,4.0,1,4.0,1
3886,min_diffuse,30,30,1,3,0.05,0.95,0.9292196458098516,18,5.0,1,5.0,1,5.0,1
3887,min_diffuse,30,30,1,3,0.05,0.95,0.9435976216232472,17,4.0,1,4.0,1,4.0,1
3888,min_diffuse,30,30,1,3,0.05,0.95,0.9361737349932712,16,4.0,1,5.0,0,4.0,1
3889,min_diffuse,30,30,1,3,0.05,0.95,0.9339321149239008,23,4.0,1,4.0,1,4.0,1
3890,min_diffuse,30,30,1,3,0.05,0.95,0.8176886323982401,8,3.0,1,3.0,1,3.0,1
3891,min_diffuse,30,30,1,3,0.05,0.95,0.9437478943715047,30,6.0,1,6.0,1,6.0,1
3892,min_diffuse,30,30,1,3,0.05,0.95,0.9373696370064734,29,5.0,1,5.0,1,5.0,1
3893,min_diffuse,30,30,1,3,0.05,0.95,0.9496654839575834,12,4.0,1,4.0,1,5.0,0
3894,min_diffuse,30,30,1,3,0.05,0.95,0.9354022434716563,7,3.0,1,3.0,1,4.0,0
3895,min_diffuse,30,30,1,3,0.05,0.95,0.9426627066405264,4,3.0,1,3.0,1,3.0,1
3896,min_diffuse,30,30,1,3,0.05,0.95,0.8791756189083042,13,3.0,1,3.0,1,4.0,0
3897,min_diffuse,30,30,1,3,0.05,0.95,0.9387141758690564,59,6.0,1,6.0,1,6.0,1
3898,min_diffuse,30,30,1,3,0.05,0.95,0.8692950339914028,10,4.0,1,4.0,1,4.0,1
3899,min_diffuse,30,30,1,3,0.05,0.95,0.940763045565098,56,7.0,0,6.0,1,6.0,1
3900,min_diffuse,30,30,1,3,0.05,0.95,0.9489381442754544,26,6.0,1,6.0,1,6.0,1
3901,min_diffuse,30,30,1,3,0.05,0.95,0.943968015568142,15,4.0,1,4.0,1,4.0,1
3902,min_diffuse,30,30,1,3,0.05,0.95,0.9419683550540084,41,4.0,1,4.0,1,4.0,1
3903,min_diffuse,30,30,1,3,0.05,0.95,0.9444977516680636,16,4.0,1,4.0,1,5.0,0
3904,min_diffuse,30,30,1,3,0.05,0.95,0.9458489535785154,10,4.0,1,4.0,1,4.0,1
3905,min_diffuse,30,30,1,3,0.05,0.95,0.9498888009826484,11,4.0,1,4.0,1,4.0,1
3906,min_diffuse,30,30,1,3,0.05,0.95,0.8896135114583282,6,3.0,0,2.0,1,2.0,1
3907,min_diffuse,30,30,1,3,0.05,0.95,0.8655365408547582,9,4.0,1,4.0,1,4.0,1
3908,min_diffuse,30,30,1,3,0.05,0.95,0.9243288773684494,18,5.0,0,5.0,0,4.0,1
3909,min_diffuse,30,30,1,3,0.05,0.95,0.916018066757608,8,3.0,1,3.0,1,3.0,1
3910,min_diffuse,30,30,1,3,0.05,0.95,0.9375019220872044,34,5.0,1,5.0,1,5.0,1
3911,min_diffuse,30,30,1,3,0.05,0.95,0.91241280154404,48,5.0,1,5.0,1,5.0,1
3912,min_diffuse,30,30,1,3,0.05,0.95,0.9481530889938512,19,4.0,1,4.0,1,4.0,1
3913,min_diffuse,30,30,1,3,0.05,0.95,0.9177816204361792,8,3.0,1,3.0,1,3.0,1
3914,min_diffuse,30,30,1,3,0.05,0.95,0.9486199503131396,53,6.0,1,6.0,1,6.0,1
3915,min_diffuse,30,30,1,3,0.05,0.95,0.8814287834830453,12,4.0,1,4.0,1,4.0,1
3916,min_diffuse,30,30,1,3,0.05,0.95,0.9249458571316496,12,3.0,1,3.0,1,3.0,1
3917,min_diffuse,30,30,1,3,0.05,0.95,0.9410514240716564,30,5.0,1,5.0,1,5.0,1
3918,min_diffuse,30,30,1,3,0.05,0.95,0.934781353078856,25,4.0,1,4.0,1,4.0,1
3919,min_diffuse,30,30,1,3,0.05,0.95,0.912697746842154,24,5.0,0,5.0,0,4.0,1
3920,min_diffuse,30,30,1,3,0.05,0.95,0.8641626311311251,9,3.0,1,3.0,1,4.0,0
3921,min_diffuse,30,30,1,3,0.05,0.95,0.9451781352908776,59,5.0,0,5.0,0,4.0,1
3922,min_diffuse,30,30,1,3,0.05,0.95,0.88929793119734,16,4.0,1,4.0,1,4.0,1
3923,min_diffuse,30,30,1,3,0.05,0.95,0.9247356026172184,60,6.0,1,6.0,1,6.0,1
3924,min_diffuse,30,30,1,3,0.05,0.95,0.9418560098286096,19,4.0,1,5.0,0,5.0,0
3925,min_diffuse,30,30,1,3,0.05,0.95,0.9401236892225784,14,4.0,1,4.0,1,4.0,1
3926,min_diffuse,30,30,1,3,0.05,0.95,0.914627658766165,30,5.0,1,5.0,1,5.0,1
3927,min_diffuse,30,30,1,3,0.05,0.95,0.9296233518547116,28,5.0,0,4.0,1,4.0,1
3928,min_diffuse,30,30,1,3,0.05,0.95,0.8930997486496557,16,4.0,1,4.0,1,4.0,1
3929,min_diffuse,30,30,1,3,0.05,0.95,0.9083906364532244,11,4.0,1,4.0,1,4.0,1
3930,min_diffuse,30,30,1,3,0.05,0.95,0.9337253305580429,27,5.0,0,4.0,1,4.0,1
3931,min_diffuse,30,30,1,3,0.05,0.95,0.9483522289319096,25,6.0,0,5.0,1,6.0,0
3932,min_diffuse,30,30,1,3,0.05,0.95,0.9444742438827844,37,6.0,1,6.0,1,6.0,1
3933,min_diffuse,30,30,1,3,0.05,0.95,0.9400674539920046,17,5.0,1,5.0,1,5.0,1
3934,min_diffuse,30,30,1,3,0.05,0.95,0.9193612347282892,31,6.0,1,6.0,1,6.0,1
3935,min_diffuse,30,30,1,3,0.05,0.95,0.905650335737438,39,6.0,1,6.0,1,6.0,1
3936,min_diffuse,30,30,1,3,0.05,0.95,0.9259750525945348,25,4.0,1,4.0,1,4.0,1
3937,min_diffuse,30,30,1,3,0.05,0.95,0.827106383621845,7,3.0,1,3.0,1,3.0,1
3938,min_diffuse,30,30,1,3,0.05,0.95,0.9231064041638466,15,5.0,1,5.0,1,5.0,1
3939,min_diffuse,30,30,1,3,0.05,0.95,0.9092841626678858,12,3.0,1,3.0,1,4.0,0
3940,min_diffuse,30,30,1,3,0.05,0.95,0.8314961171083844,11,3.0,1,3.0,1,3.0,1
3941,min_diffuse,30,30,1,3,0.05,0.95,0.9248867192785932,33,6.0,0,5.0,1,5.0,1
3942,min_diffuse,30,30,1,3,0.05,0.95,0.909798080614512,15,6.0,1,6.0,1,6.0,1
3943,min_diffuse,30,30,1,3,0.05,0.95,0.912023465471938,29,5.0,0,4.0,1,4.0,1
3944,min_diffuse,30,30,1,3,0.05,0.95,0.9322790331672828,52,5.0,1,5.0,1,5.0,1
3945,min_diffuse,30,30,1,3,0.05,0.95,0.8961935095699004,37,4.0,1,4.0,1,4.0,1
3946,min_diffuse,30,30,1,3,0.05,0.95,0.9395617707225415,27,4.0,1,4.0,1,4.0,1
3947,min_diffuse,30,30,1,3,0.05,0.95,0.8897025096649914,14,4.0,0,4.0,0,3.0,1
3948,min_diffuse,30,30,1,3,0.05,0.95,0.9228493177838842,6,3.0,1,3.0,1,3.0,1
3949,min_diffuse,30,30,1,3,0.05,0.95,0.9059771290620994,14,4.0,1,4.0,1,4.0,1
3950,min_diffuse,30,30,1,3,0.05,0.95,0.9331795855028506,10,4.0,1,4.0,1,4.0,1
3951,min_diffuse,30,30,1,3,0.05,0.95,0.929535171171472,32,5.0,1,5.0,1,5.0,1
3952,min_diffuse,30,30,1,3,0.05,0.95,0.9453314574112208,12,3.0,1,3.0,1,3.0,1
3953,min_diffuse,30,30,1,3,0.05,0.95,0.9468464510894016,27,5.0,1,5.0,1,5.0,1
3954,min_diffuse,30,30,1,3,0.05,0.95,0.9499499311021824,75,6.0,0,6.0,0,5.0,1
3955,min_diffuse,30,30,1,3,0.05,0.95,0.90285442906452,18,5.0,0,4.0,1,5.0,0
3956,min_diffuse,30,30,1,3,0.05,0.95,0.8862454815511496,15,4.0,1,4.0,1,4.0,1
3957,min_diffuse,30,30,1,3,0.05,0.95,0.9276660481268484,26,4.0,1,4.0,1,4.0,1
3958,min_diffuse,30,30,1,3,0.05,0.95,0.9143178121167028,10,4.0,1,4.0,1,4.0,1
3959,min_diffuse,30,30,1,3,0.05,0.95,0.9280877611942374,13,4.0,1,4.0,1,4.0,1
3960,min_diffuse,30,30,1,3,0.05,0.95,0.9075703683863448,10,4.0,1,4.0,1,4.0,1
3961,min_diffuse,30,30,1,3,0.05,0.95,0.91430057575171,16,4.0,1,4.0,1,5.0,0
3962,min_diffuse,30,30,1,3,0.05,0.95,0.9166858946428664,9,4.0,1,4.0,1,4.0,1
3963,min_diffuse,30,30,1,3,0.05,0.95,0.93940336486786,20,4.0,1,5.0,0,4.0,1
3964,min_diffuse,30,30,1,3,0.05,0.95,0.9133869786439331,16,5.0,0,5.0,0,4.0,1
3965,min_diffuse,30,30,1,3,0.05,0.95,0.8897374446566475,10,4.0,1,4.0,1,4.0,1
3966,min_diffuse,30,30,1,3,0.05,0.95,0.9495099400338136,52,7.0,0,6.0,1,6.0,1
3967,min_diffuse,30,30,1,3,0.05,0.95,0.9350579365253672,27,6.0,1,6.0,1,6.0,1
3968,min_diffuse,30,30,1,3,0.05,0.95,0.9403848225922332,16,4.0,1,4.0,1,4.0,1
3969,min_diffuse,30,30,1,3,0.05,0.95,0.9077692112999274,7,3.0,1,3.0,1,3.0,1
3970,min_diffuse,30,30,1,3,0.05,0.95,0.947496803172482,23,5.0,0,4.0,1,4.0,1
3971,min_diffuse,30,30,1,3,0.05,0.95,0.9442605240980282,23,5.0,1,5.0,1,5.0,1
3972,min_diffuse,30,30,1,3,0.05,0.95,0.8601529353877267,15,5.0,1,5.0,1,5.0,1
3973,min_diffuse,30,30,1,3,0.05,0.95,0.9472932952409472,11,4.0,0,3.0,1,4.0,0
3974,min_diffuse,30,30,1,3,0.05,0.95,0.9447268781589224,22,5.0,0,4.0,1,5.0,0
3975,min_diffuse,30,30,1,3,0.05,0.95,0.9497173828247912,10,4.0,1,4.0,1,4.0,1
3976,min_diffuse,30,30,1,3,0.05,0.95,0.9214379031183576,64,7.0,1,7.0,1,7.0,1
3977,min_diffuse,30,30,1,3,0.05,0.95,0.9317695852458242,27,6.0,0,5.0,1,5.0,1
3978,min_diffuse,30,30,1,3,0.05,0.95,0.94521954079473,19,5.0,1,5.0,1,5.0,1
3979,min_diffuse,30,30,1,3,0.05,0.95,0.9481941856500136,8,3.0,1,3.0,1,4.0,0
3980,min_diffuse,30,30,1,3,0.05,0.95,0.9403180483537772,29,6.0,1,6.0,1,6.0,1
3981,min_diffuse,30,30,1,3,0.05,0.95,0.9251241810401962,16,5.0,1,5.0,1,5.0,1
3982,min_diffuse,30,30,1,3,0.05,0.95,0.93969767334654,24,5.0,1,5.0,1,5.0,1
3983,min_diffuse,30,30,1,3,0.05,0.95,0.94707701455462,54,7.0,1,7.0,1,7.0,1
3984,min_diffuse,30,30,1,3,0.05,0.95,0.936803318472722,29,6.0,0,5.0,1,5.0,1
3985,min_diffuse,30,30,1,3,0.05,0.95,0.9217210122471864,25,4.0,1,4.0,1,4.0,1
3986,min_diffuse,30,30,1,3,0.05,0.95,0.8782163629227785,15,4.0,1,5.0,0,4.0,1
3987,min_diffuse,30,30,1,3,0.05,0.95,0.9057168886503192,21,4.0,1,4.0,1,4.0,1
3988,min_diffuse,30,30,1,3,0.05,0.95,0.9461283365162548,12,4.0,1,4.0,1,4.0,1
3989,min_diffuse,30,30,1,3,0.05,0.95,0.8336519701842636,13,4.0,1,4.0,1,4.0,1
3990,min_diffuse,30,30,1,3,0.05,0.95,0.878402390283929,8,3.0,1,3.0,1,3.0,1
3991,min_diffuse,30,30,1,3,0.05,0.95,0.943660314400057,5,3.0,1,3.0,1,3.0,1
3992,min_diffuse,30,30,1,3,0.05,0.95,0.891216865299512,8,3.0,1,3.0,1,3.0,1
3993,min_diffuse,30,30,1,3,0.05,0.95,0.94939251014804,63,8.0,0,7.0,1,8.0,0
3994,min_diffuse,30,30,1,3,0.05,0.95,0.873103010358139,13,4.0,1,4.0,1,4.0,1
3995,min_diffuse,30,30,1,3,0.05,0.95,0.8867332610220353,8,3.0,1,3.0,1,3.0,1
3996,min_diffuse,30,30,1,3,0.05,0.95,0.8632434380073555,8,4.0,1,4.0,1,4.0,1
3997,min_diffuse,30,30,1,3,0.05,0.95,0.8155293345453727,7,3.0,1,3.0,1,3.0,1
3998,min_diffuse,30,30,1,3,0.05,0.95,0.8975228662894607,14,4.0,1,4.0,1,4.0,1
3999,min_diffuse,30,30,1,3,0.05,0.95,0.94368651545583,44,6.0,1,6.0,1,6.0,1
4000,min_diffuse,30,30,1,3,0.05,0.95,0.9066509908558515,7,3.0,1,3.0,1,3.0,1
4001,min_diffuse,30,30,1,3,0.05,0.95,0.9244972868673876,20,5.0,1,5.0,1,5.0,1
4002,min_diffuse,30,30,1,3,0.05,0.95,0.8802695037374428,18,4.0,1,4.0,1,4.0,1
4003,min_diffuse,30,30,1,3,0.05,0.95,0.9458293786148916,10,4.0,1,4.0,1,5.0,0
4004,min_diffuse,30,30,1,3,0.05,0.95,0.8873041955581876,15,3.0,1,3.0,1,3.0,1
4005,min_diffuse,30,30,1,3,0.05,0.95,0.9355694169395592,13,5.0,1,5.0,1,5.0,1
4006,min_diffuse,30,30,1,3,0.05,0.95,0.9283962652540028,23,4.0,1,4.0,1,5.0,0
4007,min_diffuse,30,30,1,3,0.05,0.95,0.9406599471995852,18,4.0,1,4.0,1,4.0,1
4008,min_diffuse,30,30,1,3,0.05,0.95,0.9345659908843974,19,4.0,1,4.0,1,4.0,1
4009,min_diffuse,30,30,1,3,0.05,0.95,0.9478819129964698,27,5.0,1,5.0,1,5.0,1
4010,min_diffuse,30,30,1,3,0.05,0.95,0.9408973349629972,55,7.0,0,7.0,0,6.0,1
4011,min_diffuse,30,30,1,3,0.05,0.95,0.9489638195986638,42,5.0,1,5.0,1,5.0,1
4012,min_diffuse,30,30,1,3,0.05,0.95,0.9320645487099428,17,5.0,1,5.0,1,5.0,1
4013,min_diffuse,30,30,1,3,0.05,0.95,0.9482730688075844,29,5.0,1,5.0,1,5.0,1
4014,min_diffuse,30,30,1,3,0.05,0.95,0.9205864253648416,15,4.0,1,4.0,1,4.0,1
4015,min_diffuse,30,30,1,3,0.05,0.95,0.9498941762904282,29,6.0,0,5.0,1,6.0,0
4016,min_diffuse,30,30,1,3,0.05,0.95,0.9084771190597009,20,4.0,1,4.0,1,4.0,1
4017,min_diffuse,30,30,1,3,0.05,0.95,0.90687174028553,30,4.0,0,3.0,1,3.0,1
4018,min_diffuse,30,30,1,3,0.05,0.95,0.93672420391505,9,4.0,1,4.0,1,4.0,1
4019,min_diffuse,30,30,1,3,0.05,0.95,0.9004917104736776,16,4.0,1,4.0,1,4.0,1
4020,min_diffuse,30,30,1,3,0.05,0.95,0.9193807392787452,17,5.0,0,5.0,0,4.0,1
4021,min_diffuse,30,30,1,3,0.05,0.95,0.9397281256491756,28,6.0,1,6.0,1,6.0,1
4022,min_diffuse,30,30,1,3,0.05,0.95,0.9420813487303724,14,4.0,1,4.0,1,4.0,1
4023,min_diffuse,30,30,1,3,0.05,0.95,0.9415330454501004,24,5.0,1,5.0,1,5.0,1
4024,min_diffuse,30,30,1,3,0.05,0.95,0.9257522726176592,14,5.0,1,5.0,1,5.0,1
4025,min_diffuse,30,30,1,3,0.05,0.95,0.8800852037591046,15,4.0,1,4.0,1,4.0,1
4026,min_diffuse,30,30,1,3,0.05,0.95,0.942738205709014,13,4.0,0,3.0,1,3.0,1
4027,min_diffuse,30,30,1,3,0.05,0.95,0.9395791824271992,50,6.0,1,6.0,1,6.0,1
4028,min_diffuse,30,30,1,3,0.05,0.95,0.9164927596385042,32,6.0,1,6.0,1,6.0,1
4029,min_diffuse,30,30,1,3,0.05,0.95,0.92818262546092,22,4.0,1,4.0,1,4.0,1
4030,min_diffuse,30,30,1,3,0.05,0.95,0.9330294753112668,67,5.0,1,5.0,1,5.0,1
4031,min_diffuse,30,30,1,3,0.05,0.95,0.906510771030996,13,4.0,1,5.0,0,5.0,0
4032,min_diffuse,30,30,1,3,0.05,0.95,0.9476644878133732,14,4.0,1,4.0,1,4.0,1
4033,min_diffuse,30,30,1,3,0.05,0.95,0.907474344481457,22,5.0,1,5.0,1,5.0,1
4034,min_diffuse,30,30,1,3,0.05,0.95,0.9268028635693232,24,4.0,1,4.0,1,4.0,1
4035,min_diffuse,30,30,1,3,0.05,0.95,0.9397488209135196,14,4.0,1,4.0,1,4.0,1
4036,min_diffuse,30,30,1,3,0.05,0.95,0.920634388729334,12,3.0,1,3.0,1,4.0,0
4037,min_diffuse,30,30,1,3,0.05,0.95,0.9050719613987874,40,5.0,1,5.0,1,5.0,1
4038,min_diffuse,30,30,1,3,0.05,0.95,0.9303748803133662,19,4.0,1,4.0,1,4.0,1
4039,min_diffuse,30,30,1,3,0.05,0.95,0.9106358006585136,16,4.0,1,4.0,1,4.0,1
4040,min_diffuse,30,30,1,3,0.05,0.95,0.9466010439333316,28,5.0,0,5.0,0,4.0,1
4041,min_diffuse,30,30,1,3,0.05,0.95,0.9268062668585344,23,5.0,0,5.0,0,4.0,1
4042,min_diffuse,30,30,1,3,0.05,0.95,0.9162531711345664,12,4.0,0,3.0,1,3.0,1
4043,min_diffuse,30,30,1,3,0.05,0.95,0.8863671133797195,11,3.0,1,3.0,1,3.0,1
4044,min_diffuse,30,30,1,3,0.05,0.95,0.9480240042615808,15,5.0,1,5.0,1,5.0,1
4045,min_diffuse,30,30,1,3,0.05,0.95,0.946367761574181,19,5.0,1,5.0,1,6.0,0
4046,min_diffuse,30,30,1,3,0.05,0.95,0.9288504468569369,19,4.0,1,4.0,1,4.0,1
4047,min_diffuse,30,30,1,3,0.05,0.95,0.9437462143150124,19,4.0,0,3.0,1,4.0,0
4048,min_diffuse,30,30,1,3,0.05,0.95,0.9376789327181388,30,6.0,0,6.0,0,5.0,1
4049,min_diffuse,30,30,1,3,0.05,0.95,0.8909874889368148,31,5.0,0,5.0,0,4.0,1
4050,min_diffuse,30,30,1,3,0.05,0.95,0.8792875783851489,28,5.0,1,5.0,1,5.0,1
4051,min_diffuse,30,30,1,3,0.05,0.95,0.916448950367786,40,8.0,1,8.0,1,8.0,1
4052,min_diffuse,30,30,1,3,0.05,0.95,0.9183950334839688,21,4.0,1,4.0,1,4.0,1
4053,min_diffuse,30,30,1,3,0.05,0.95,0.890667630331724,7,3.0,1,3.0,1,3.0,1
4054,min_diffuse,30,30,1,3,0.05,0.95,0.9418316807987344,13,4.0,1,4.0,1,4.0,1
4055,min_diffuse,30,30,1,3,0.05,0.95,0.9459336317358362,36,6.0,0,6.0,0,5.0,1
4056,min_diffuse,30,30,1,3,0.05,0.95,0.8780087883339889,8,3.0,1,3.0,1,3.0,1
4057,min_diffuse,30,30,1,3,0.05,0.95,0.8926735325130869,62,6.0,1,6.0,1,6.0,1
4058,min_diffuse,30,30,1,3,0.05,0.95,0.8215875227710122,11,4.0,0,4.0,0,3.0,1
4059,min_diffuse,30,30,1,3,0.05,0.95,0.900419202610539,15,4.0,1,4.0,1,4.0,1
4060,min_diffuse,30,30,1,3,0.05,0.95,0.9327341183627692,11,3.0,1,3.0,1,3.0,1
4061,min_diffuse,30,30,1,3,0.05,0.95,0.9316344966818548,11,5.0,1,5.0,1,5.0,1
4062,min_diffuse,30,30,1,3,0.05,0.95,0.9488063146926404,94,8.0,0,7.0,1,7.0,1
4063,min_diffuse,30,30,1,3,0.05,0.95,0.9373940301421414,7,3.0,1,3.0,1,3.0,1
4064,min_diffuse,30,30,1,3,0.05,0.95,0.9306571011628416,21,4.0,1,4.0,1,4.0,1
4065,min_diffuse,30,30,1,3,0.05,0.95,0.8794910459692425,13,5.0,0,5.0,0,4.0,1
4066,min_diffuse,30,30,1,3,0.05,0.95,0.9416273781305342,52,6.0,1,6.0,1,6.0,1
4067,min_diffuse,30,30,1,3,0.05,0.95,0.927031338509977,8,3.0,1,3.0,1,3.0,1
4068,min_diffuse,30,30,1,3,0.05,0.95,0.8376351835917757,9,3.0,1,3.0,1,3.0,1
4069,min_diffuse,30,30,1,3,0.05,0.95,0.8671375971816722,15,4.0,1,4.0,1,4.0,1
4070,min_diffuse,30,30,1,3,0.05,0.95,0.9190665634975076,17,4.0,1,4.0,1,4.0,1
4071,min_diffuse,30,30,1,3,0.05,0.95,0.9205387880009608,15,5.0,1,5.0,1,5.0,1
4072,min_diffuse,30,30,1,3,0.05,0.95,0.925182706992236,7,3.0,1,3.0,1,3.0,1
4073,min_diffuse,30,30,1,3,0.05,0.95,0.8613339321374506,33,5.0,1,5.0,1,5.0,1
4074,min_diffuse,30,30,1,3,0.05,0.95,0.9082472910673596,36,4.0,1,4.0,1,4.0,1
4075,min_diffuse,30,30,1,3,0.05,0.95,0.9213321894886936,30,5.0,1,6.0,0,5.0,1
4076,min_diffuse,30,30,1,3,0.05,0.95,0.9130153194488282,14,4.0,1,4.0,1,4.0,1
4077,min_diffuse,30,30,1,3,0.05,0.95,0.911995409912666,10,3.0,1,3.0,1,3.0,1
4078,min_diffuse,30,30,1,3,0.05,0.95,0.9380247656305986,44,6.0,0,6.0,0,5.0,1
4079,min_diffuse,30,30,1,3,0.05,0.95,0.923905491106464,7,3.0,1,3.0,1,3.0,1
4080,min_diffuse,30,30,1,3,0.05,0.95,0.920208752415636,10,3.0,1,3.0,1,4.0,0
4081,min_diffuse,30,30,1,3,0.05,0.95,0.9229268722625444,49,5.0,1,5.0,1,5.0,1
4082,min_diffuse,30,30,1,3,0.05,0.95,0.9349368796452084,15,4.0,0,3.0,1,3.0,1
4083,min_diffuse,30,30,1,3,0.05,0.95,0.9445011831990542,28,4.0,1,4.0,1,4.0,1
4084,min_diffuse,30,30,1,3,0.05,0.95,0.9490836035813992,39,5.0,1,5.0,1,5.0,1
4085,min_diffuse,30,30,1,3,0.05,0.95,0.9143489649457494,10,4.0,1,4.0,1,4.0,1
4086,min_diffuse,30,30,1,3,0.05,0.95,0.9448492311681072,24,5.0,1,5.0,1,5.0,1
4087,min_diffuse,30,30,1,3,0.05,0.95,0.8964217826122884,11,3.0,1,3.0,1,4.0,0
4088,min_diffuse,30,30,1,3,0.05,0.95,0.9417259984767842,12,4.0,1,4.0,1,4.0,1
4089,min_diffuse,30,30,1,3,0.05,0.95,0.9230183120473144,43,7.0,1,7.0,1,7.0,1
4090,min_diffuse,30,30,1,3,0.05,0.95,0.9278995530047848,14,4.0,1,4.0,1,4.0,1
4091,min_diffuse,30,30,1,3,0.05,0.95,0.9068783701567104,52,5.0,1,5.0,1,5.0,1
4092,min_diffuse,30,30,1,3,0.05,0.95,0.7837535487435714,15,4.0,0,3.0,1,3.0,1
4093,min_diffuse,30,30,1,3,0.05,0.95,0.943254890730517,18,5.0,0,4.0,1,5.0,0
4094,min_diffuse,30,30,1,3,0.05,0.95,0.9467573737487702,22,6.0,1,6.0,1,6.0,1
4095,min_diffuse,30,30,1,3,0.05,0.95,0.874860231614486,14,3.0,1,3.0,1,3.0,1
4096,min_diffuse,30,30,1,3,0.05,0.95,0.9383124091931698,47,7.0,1,8.0,0,7.0,1
4097,min_diffuse,30,30,1,3,0.05,0.95,0.9330142207382016,27,5.0,1,5.0,1,6.0,0
4098,min_diffuse,30,30,1,3,0.05,0.95,0.8856280686363235,11,4.0,1,4.0,1,4.0,1
4099,min_diffuse,30,30,1,3,0.05,0.95,0.9284301926488202,16,5.0,0,4.0,1,5.0,0
4100,min_diffuse,30,30,1,3,0.05,0.95,0.9453030159647242,41,5.0,1,5.0,1,5.0,1
4101,min_diffuse,30,30,1,3,0.05,0.95,0.9491561468620732,31,5.0,1,5.0,1,5.0,1
4102,min_diffuse,30,30,1,3,0.05,0.95,0.9171191646577388,10,4.0,1,4.0,1,4.0,1
4103,min_diffuse,30,30,1,3,0.05,0.95,0.9473040535880264,47,7.0,0,7.0,0,6.0,1
4104,min_diffuse,30,30,1,3,0.05,0.95,0.9028146297120908,14,4.0,0,4.0,0,3.0,1
4105,min_diffuse,30,30,1,3,0.05,0.95,0.9212818323164172,9,3.0,1,4.0,0,4.0,0
4106,min_diffuse,30,30,1,3,0.05,0.95,0.9127691488863836,10,3.0,1,3.0,1,3.0,1
4107,min_diffuse,30,30,1,3,0.05,0.95,0.9357225639160324,18,3.0,1,3.0,1,3.0,1
4108,min_diffuse,30,30,1,3,0.05,0.95,0.9279460979320904,9,4.0,0,3.0,1,4.0,0
4109,min_diffuse,30,30,1,3,0.05,0.95,0.948916773394252,37,6.0,1,6.0,1,6.0,1
4110,min_diffuse,30,30,1,3,0.05,0.95,0.9416784557981154,20,5.0,1,5.0,1,5.0,1
4111,min_diffuse,30,30,1,3,0.05,0.95,0.943827369231641,8,4.0,1,4.0,1,4.0,1
4112,min_diffuse,30,30,1,3,0.05,0.95,0.935696451125432,11,4.0,1,4.0,1,4.0,1
4113,min_diffuse,30,30,1,3,0.05,0.95,0.924057521948764,18,5.0,1,5.0,1,5.0,1
4114,min_diffuse,30,30,1,3,0.05,0.95,0.9355109217615436,30,6.0,0,5.0,1,5.0,1
4115,min_diffuse,30,30,1,3,0.05,0.95,0.8885521088816093,15,4.0,0,3.0,1,3.0,1
4116,min_diffuse,30,30,1,3,0.05,0.95,0.945654256389724,26,5.0,1,5.0,1,5.0,1
4117,min_diffuse,30,30,1,3,0.05,0.95,0.9296250396618876,21,5.0,1,5.0,1,5.0,1
4118,min_diffuse,30,30,1,3,0.05,0.95,0.9124952402131058,10,3.0,1,3.0,1,3.0,1
4119,min_diffuse,30,30,1,3,0.05,0.95,0.9308071651866148,50,5.0,1,5.0,1,5.0,1
4120,min_diffuse,30,30,1,3,0.05,0.95,0.9481216364216896,21,4.0,0,3.0,1,4.0,0
4121,min_diffuse,30,30,1,3,0.05,0.95,0.900579762847706,9,4.0,0,3.0,1,4.0,0
4122,min_diffuse,30,30,1,3,0.05,0.95,0.9375642856456728,16,4.0,1,4.0,1,4.0,1
4123,min_diffuse,30,30,1,3,0.05,0.95,0.9284793115255736,25,6.0,0,6.0,0,5.0,1
4124,min_diffuse,30,30,1,3,0.05,0.95,0.896688883979081,24,5.0,1,5.0,1,5.0,1
4125,min_diffuse,30,30,1,3,0.05,0.95,0.914524717620659,17,4.0,1,4.0,1,5.0,0
4126,min_diffuse,30,30,1,3,0.05,0.95,0.9429100065968068,61,7.0,0,7.0,0,6.0,1
4127,min_diffuse,30,30,1,3,0.05,0.95,0.9121404948318136,13,4.0,0,3.0,1,3.0,1
4128,min_diffuse,30,30,1,3,0.05,0.95,0.931051157623057,60,5.0,1,5.0,1,5.0,1
4129,min_diffuse,30,30,1,3,0.05,0.95,0.8907251023274,5,2.0,1,2.0,1,2.0,1
4130,min_diffuse,30,30,1,3,0.05,0.95,0.939483027973946,40,5.0,1,5.0,1,5.0,1
4131,min_diffuse,30,30,1,3,0.05,0.95,0.903005088979556,27,5.0,0,4.0,1,5.0,0
4132,min_diffuse,30,30,1,3,0.05,0.95,0.8857754096006099,17,4.0,1,4.0,1,4.0,1
4133,min_diffuse,30,30,1,3,0.05,0.95,0.941183691557522,47,7.0,1,7.0,1,7.0,1
4134,min_diffuse,30,30,1,3,0.05,0.95,0.8980378028360718,20,5.0,0,5.0,0,4.0,1
4135,min_diffuse,30,30,1,3,0.05,0.95,0.9373603531913663,25,5.0,1,5.0,1,6.0,0
4136,min_diffuse,30,30,1,3,0.05,0.95,0.9362938202277512,21,5.0,1,5.0,1,5.0,1
4137,min_diffuse,30,30,1,3,0.05,0.95,0.946465475314587,14,4.0,1,4.0,1,4.0,1
4138,min_diffuse,30,30,1,3,0.05,0.95,0.9404915196724356,33,4.0,1,4.0,1,4.0,1
4139,min_diffuse,30,30,1,3,0.05,0.95,0.9439685451441212,34,6.0,0,5.0,1,5.0,1
4140,min_diffuse,30,30,1,3,0.05,0.95,0.8937570055729761,17,4.0,1,4.0,1,4.0,1
4141,min_diffuse,30,30,1,3,0.05,0.95,0.8647344668205523,7,4.0,1,4.0,1,4.0,1
4142,min_diffuse,30,30,1,3,0.05,0.95,0.919949205682672,20,4.0,1,4.0,1,4.0,1
4143,min_diffuse,30,30,1,3,0.05,0.95,0.9405583084305096,34,6.0,0,5.0,1,5.0,1
4144,min_diffuse,30,30,1,3,0.05,0.95,0.945679304789986,38,6.0,1,6.0,1,6.0,1
4145,min_diffuse,30,30,1,3,0.05,0.95,0.9296227582312762,15,4.0,1,4.0,1,4.0,1
4146,min_diffuse,30,30,1,3,0.05,0.95,0.9309342454540444,16,4.0,1,4.0,1,4.0,1
4147,min_diffuse,30,30,1,3,0.05,0.95,0.9421789891942672,20,4.0,1,4.0,1,4.0,1
4148,min_diffuse,30,30,1,3,0.05,0.95,0.9095713567295928,14,4.0,1,4.0,1,4.0,1
4149,min_diffuse,30,30,1,3,0.05,0.95,0.9483877259008782,35,6.0,1,6.0,1,6.0,1
4150,min_diffuse,30,30,1,3,0.05,0.95,0.9452927235558456,17,5.0,0,5.0,0,4.0,1
4151,min_diffuse,30,30,1,3,0.05,0.95,0.8972024156783517,19,4.0,1,4.0,1,4.0,1
4152,min_diffuse,30,30,1,3,0.05,0.95,0.938815945840996,27,5.0,0,5.0,0,4.0,1
4153,min_diffuse,30,30,1,3,0.05,0.95,0.9493416580339084,19,4.0,1,4.0,1,4.0,1
4154,min_diffuse,30,30,1,3,0.05,0.95,0.927985656595274,19,5.0,1,5.0,1,5.0,1
4155,min_diffuse,30,30,1,3,0.05,0.95,0.9258028054931576,7,3.0,1,3.0,1,4.0,0
4156,min_diffuse,30,30,1,3,0.05,0.95,0.9403638442940784,28,5.0,1,5.0,1,6.0,0
4157,min_diffuse,30,30,1,3,0.05,0.95,0.9305082428396206,56,8.0,1,8.0,1,8.0,1
4158,min_diffuse,30,30,1,3,0.05,0.95,0.948068336097392,11,4.0,1,4.0,1,4.0,1
4159,min_diffuse,30,30,1,3,0.05,0.95,0.9460524521313022,13,4.0,1,4.0,1,5.0,0
4160,min_diffuse,30,30,1,3,0.05,0.95,0.9465545255756452,21,6.0,0,5.0,1,5.0,1
4161,min_diffuse,30,30,1,3,0.05,0.95,0.8872879207653978,11,4.0,1,4.0,1,4.0,1
4162,min_diffuse,30,30,1,3,0.05,0.95,0.9444930760619556,9,3.0,1,3.0,1,3.0,1
4163,min_diffuse,30,30,1,3,0.05,0.95,0.9249727618416256,9,3.0,1,3.0,1,3.0,1
4164,min_diffuse,30,30,1,3,0.05,0.95,0.9275154095166732,17,5.0,0,4.0,1,4.0,1
4165,min_diffuse,30,30,1,3,0.05,0.95,0.911043187372012,19,4.0,1,4.0,1,4.0,1
4166,min_diffuse,30,30,1,3,0.05,0.95,0.944037498461254,22,5.0,1,5.0,1,5.0,1
4167,min_diffuse,30,30,1,3,0.05,0.95,0.8879411790073934,15,4.0,1,4.0,1,4.0,1
4168,min_diffuse,30,30,1,3,0.05,0.95,0.9360882182722214,59,8.0,0,8.0,0,7.0,1
4169,min_diffuse,30,30,1,3,0.05,0.95,0.8843916119519922,18,4.0,1,4.0,1,4.0,1
4170,min_diffuse,30,30,1,3,0.05,0.95,0.9135209672727984,20,4.0,1,4.0,1,4.0,1
4171,min_diffuse,30,30,1,3,0.05,0.95,0.8984402140523198,7,3.0,1,3.0,1,3.0,1
4172,min_diffuse,30,30,1,3,0.05,0.95,0.935686671170829,9,3.0,1,3.0,1,4.0,0
4173,min_diffuse,30,30,1,3,0.05,0.95,0.9420790657400144,11,4.0,1,4.0,1,4.0,1
4174,min_diffuse,30,30,1,3,0.05,0.95,0.9481668506279332,25,5.0,0,4.0,1,4.0,1
4175,min_diffuse,30,30,1,3,0.05,0.95,0.8376756167029432,11,4.0,0,3.0,1,3.0,1
4176,min_diffuse,30,30,1,3,0.05,0.95,0.9324250948967912,16,4.0,0,3.0,1,4.0,0
4177,min_diffuse,30,30,1,3,0.05,0.95,0.927635988733068,15,4.0,1,4.0,1,4.0,1
4178,min_diffuse,30,30,1,3,0.05,0.95,0.936281552090922,24,5.0,0,4.0,1,4.0,1
4179,min_diffuse,30,30,1,3,0.05,0.95,0.918371156533137,27,4.0,1,4.0,1,4.0,1
4180,min_diffuse,30,30,1,3,0.05,0.95,0.9246627080847962,8,3.0,1,3.0,1,4.0,0
4181,min_diffuse,30,30,1,3,0.05,0.95,0.9200103398326984,12,4.0,1,4.0,1,4.0,1
4182,min_diffuse,30,30,1,3,0.05,0.95,0.9419606264987916,11,4.0,1,4.0,1,4.0,1
4183,min_diffuse,30,30,1,3,0.05,0.95,0.90443514543473,16,5.0,1,5.0,1,5.0,1
4184,min_diffuse,30,30,1,3,0.05,0.95,0.9487609528384576,26,5.0,0,4.0,1,4.0,1
4185,min_diffuse,30,30,1,3,0.05,0.95,0.948908129737877,14,4.0,1,4.0,1,4.0,1
4186,min_diffuse,30,30,1,3,0.05,0.95,0.9309734401707874,35,5.0,0,4.0,1,4.0,1
4187,min_diffuse,30,30,1,3,0.05,0.95,0.923723790247346,7,3.0,1,3.0,1,3.0,1
4188,min_diffuse,30,30,1,3,0.05,0.95,0.9311155435587748,21,5.0,0,5.0,0,4.0,1
4189,min_diffuse,30,30,1,3,0.05,0.95,0.9205286203559389,11,4.0,1,4.0,1,4.0,1
4190,min_diffuse,30,30,1,3,0.05,0.95,0.9422150433438452,29,5.0,1,5.0,1,6.0,0
4191,min_diffuse,30,30,1,3,0.05,0.95,0.9014442714954708,23,4.0,1,4.0,1,4.0,1
4192,min_diffuse,30,30,1,3,0.05,0.95,0.8584726210804631,17,4.0,0,3.0,1,3.0,1
4193,min_diffuse,30,30,1,3,0.05,0.95,0.886692276819061,13,5.0,0,5.0,0,4.0,1
4194,min_diffuse,30,30,1,3,0.05,0.95,0.941410730953472,36,6.0,1,6.0,1,6.0,1
4195,min_diffuse,30,30,1,3,0.05,0.95,0.938046435176432,27,6.0,0,6.0,0,5.0,1
4196,min_diffuse,30,30,1,3,0.05,0.95,0.946403753073988,21,5.0,0,4.0,1,5.0,0
4197,min_diffuse,30,30,1,3,0.05,0.95,0.9194282639250666,9,4.0,1,4.0,1,4.0,1
4198,min_diffuse,30,30,1,3,0.05,0.95,0.9231083791202878,14,5.0,1,6.0,0,6.0,0
4199,min_diffuse,30,30,1,3,0.05,0.95,0.9252996915196297,11,4.0,1,4.0,1,4.0,1
4200,min_diffuse,30,30,1,3,0.05,0.95,0.9193132084362454,9,4.0,0,3.0,1,4.0,0
4201,min_diffuse,30,30,1,3,0.05,0.95,0.9323775816280871,21,5.0,1,5.0,1,5.0,1
4202,min_diffuse,30,30,1,3,0.05,0.95,0.8987648048459257,23,5.0,0,4.0,1,4.0,1
4203,min_diffuse,30,30,1,3,0.05,0.95,0.9453136094570496,6,3.0,1,3.0,1,3.0,1
4204,min_diffuse,30,30,1,3,0.05,0.95,0.9306509398928712,30,6.0,0,5.0,1,6.0,0
4205,min_diffuse,30,30,1,3,0.05,0.95,0.9486208359977036,26,6.0,1,6.0,1,6.0,1
4206,min_diffuse,30,30,1,3,0.05,0.95,0.8758428271062357,16,4.0,0,3.0,1,3.0,1
4207,min_diffuse,30,30,1,3,0.05,0.95,0.909661795628618,24,5.0,1,5.0,1,5.0,1
4208,min_diffuse,30,30,1,3,0.05,0.95,0.8421226518288517,6,3.0,1,3.0,1,3.0,1
4209,min_diffuse,30,30,1,3,0.05,0.95,0.908363660371332,21,4.0,1,4.0,1,4.0,1
4210,min_diffuse,30,30,1,3,0.05,0.95,0.9440543484384571,13,5.0,1,5.0,1,6.0,0
4211,min_diffuse,30,30,1,3,0.05,0.95,0.9304823420137188,12,3.0,1,3.0,1,4.0,0
4212,min_diffuse,30,30,1,3,0.05,0.95,0.942481147487896,29,5.0,1,5.0,1,5.0,1
4213,min_diffuse,30,30,1,3,0.05,0.95,0.9206147418961192,9,4.0,1,4.0,1,4.0,1
4214,min_diffuse,30,30,1,3,0.05,0.95,0.9407138500822368,32,5.0,1,5.0,1,5.0,1
4215,min_diffuse,30,30,1,3,0.05,0.95,0.9457893527993796,32,7.0,1,7.0,1,7.0,1
4216,min_diffuse,30,30,1,3,0.05,0.95,0.925055405307098,16,4.0,1,4.0,1,4.0,1
4217,min_diffuse,30,30,1,3,0.05,0.95,0.9201179046181152,7,3.0,1,3.0,1,3.0,1
4218,min_diffuse,30,30,1,3,0.05,0.95,0.9105943005539816,45,5.0,1,5.0,1,5.0,1
4219,min_diffuse,30,30,1,3,0.05,0.95,0.9354742347481474,14,4.0,0,3.0,1,3.0,1
4220,min_diffuse,30,30,1,3,0.05,0.95,0.9445998682126177,13,5.0,1,5.0,1,5.0,1
4221,min_diffuse,30,30,1,3,0.05,0.95,0.9450494172299004,28,5.0,0,4.0,1,4.0,1
4222,min_diffuse,30,30,1,3,0.05,0.95,0.9097985011381444,11,3.0,1,3.0,1,3.0,1
4223,min_diffuse,30,30,1,3,0.05,0.95,0.9227323417309052,14,4.0,1,4.0,1,5.0,0
4224,min_diffuse,30,30,1,3,0.05,0.95,0.9222864724656292,9,4.0,1,4.0,1,4.0,1
4225,min_diffuse,30,30,1,3,0.05,0.95,0.9278821742023774,6,3.0,0,2.0,1,2.0,1
4226,min_diffuse,30,30,1,3,0.05,0.95,0.9436417949985322,61,5.0,1,5.0,1,5.0,1
4227,min_diffuse,30,30,1,3,0.05,0.95,0.9392730141843636,25,6.0,1,6.0,1,6.0,1
4228,min_diffuse,30,30,1,3,0.05,0.95,0.9320157278992276,14,4.0,1,4.0,1,4.0,1
4229,min_diffuse,30,30,1,3,0.05,0.95,0.9104863313897114,12,3.0,1,4.0,0,3.0,1
4230,min_diffuse,30,30,1,3,0.05,0.95,0.947011134397181,22,6.0,1,6.0,1,6.0,1
4231,min_diffuse,30,30,1,3,0.05,0.95,0.9288400164189904,18,4.0,1,4.0,1,4.0,1
4232,min_diffuse,30,30,1,3,0.05,0.95,0.893110108444882,8,4.0,1,4.0,1,4.0,1
4233,min_diffuse,30,30,1,3,0.05,0.95,0.9375151725185004,22,5.0,0,4.0,1,5.0,0
4234,min_diffuse,30,30,1,3,0.05,0.95,0.9369261231538852,17,5.0,1,5.0,1,5.0,1
4235,min_diffuse,30,30,1,3,0.05,0.95,0.9491365490441558,32,5.0,0,4.0,1,5.0,0
4236,min_diffuse,30,30,1,3,0.05,0.95,0.9397517468061806,24,5.0,1,5.0,1,5.0,1
4237,min_diffuse,30,30,1,3,0.05,0.95,0.8968927800523858,44,6.0,0,5.0,1,5.0,1
4238,min_diffuse,30,30,1,3,0.05,0.95,0.9339677809052016,9,3.0,1,3.0,1,3.0,1
4239,min_diffuse,30,30,1,3,0.05,0.95,0.9339557862940392,13,4.0,1,4.0,1,4.0,1
4240,min_diffuse,30,30,1,3,0.05,0.95,0.9367253933270934,20,5.0,1,5.0,1,5.0,1
4241,min_diffuse,30,30,1,3,0.05,0.95,0.9141152191379188,9,4.0,0,3.0,1,4.0,0
4242,min_diffuse,30,30,1,3,0.05,0.95,0.909643653964883,14,3.0,1,3.0,1,4.0,0
4243,min_diffuse,30,30,1,3,0.05,0.95,0.9011444111996084,16,4.0,0,4.0,0,3.0,1
4244,min_diffuse,30,30,1,3,0.05,0.95,0.9305788585338368,13,4.0,1,4.0,1,4.0,1
4245,min_diffuse,30,30,1,3,0.05,0.95,0.9324493269915968,31,5.0,1,5.0,1,5.0,1
4246,min_diffuse,30,30,1,3,0.05,0.95,0.895251624288976,8,4.0,1,4.0,1,4.0,1
4247,min_diffuse,30,30,1,3,0.05,0.95,0.9057184636667126,15,5.0,0,4.0,1,4.0,1
4248,min_diffuse,30,30,1,3,0.05,0.95,0.8689695734463957,11,3.0,1,3.0,1,4.0,0
4249,min_diffuse,30,30,1,3,0.05,0.95,0.9254497680233992,51,6.0,1,6.0,1,6.0,1
4250,min_diffuse,30,30,1,3,0.05,0.95,0.9267021654735303,14,5.0,0,4.0,1,5.0,0
4251,min_diffuse,30,30,1,3,0.05,0.95,0.9152847821329988,9,4.0,1,4.0,1,4.0,1
4252,min_diffuse,30,30,1,3,0.05,0.95,0.906297640978676,18,5.0,1,5.0,1,5.0,1
4253,min_diffuse,30,30,1,3,0.05,0.95,0.9325868314884334,18,4.0,1,4.0,1,4.0,1
4254,min_diffuse,30,30,1,3,0.05,0.95,0.9450443835257212,14,5.0,0,5.0,0,4.0,1
4255,min_diffuse,30,30,1,3,0.05,0.95,0.9375348724474218,42,7.0,0,6.0,1,7.0,0
4256,min_diffuse,30,30,1,3,0.05,0.95,0.9177659675849,12,4.0,1,4.0,1,4.0,1
4257,min_diffuse,30,30,1,3,0.05,0.95,0.9075132705629536,9,4.0,1,4.0,1,4.0,1
4258,min_diffuse,30,30,1,3,0.05,0.95,0.868561037244964,8,3.0,1,3.0,1,3.0,1
4259,min_diffuse,30,30,1,3,0.05,0.95,0.915525394295952,25,5.0,0,5.0,0,4.0,1
4260,min_diffuse,30,30,1,3,0.05,0.95,0.9232712978507936,9,4.0,1,4.0,1,4.0,1
4261,min_diffuse,30,30,1,3,0.05,0.95,0.9353075969274512,32,6.0,1,6.0,1,6.0,1
4262,min_diffuse,30,30,1,3,0.05,0.95,0.9460926909616674,21,6.0,1,6.0,1,6.0,1
4263,min_diffuse,30,30,1,3,0.05,0.95,0.9396880205413626,25,7.0,1,7.0,1,7.0,1
4264,min_diffuse,30,30,1,3,0.05,0.95,0.9314650129153716,10,4.0,1,4.0,1,5.0,0
4265,min_diffuse,30,30,1,3,0.05,0.95,0.9338648880094832,23,5.0,1,5.0,1,5.0,1
4266,min_diffuse,30,30,1,3,0.05,0.95,0.9009894304396122,10,3.0,1,3.0,1,4.0,0
4267,min_diffuse,30,30,1,3,0.05,0.95,0.8915454473283824,16,4.0,1,4.0,1,4.0,1
4268,min_diffuse,30,30,1,3,0.05,0.95,0.8950854400797061,19,4.0,1,4.0,1,4.0,1
4269,min_diffuse,30,30,1,3,0.05,0.95,0.9240518103140706,41,5.0,1,5.0,1,5.0,1
4270,min_diffuse,30,30,1,3,0.05,0.95,0.9317218634246274,14,4.0,1,4.0,1,5.0,0
4271,min_diffuse,30,30,1,3,0.05,0.95,0.9342088993809746,15,4.0,1,4.0,1,4.0,1
4272,min_diffuse,30,30,1,3,0.05,0.95,0.9383591402356634,16,4.0,1,4.0,1,5.0,0
4273,min_diffuse,30,30,1,3,0.05,0.95,0.9463302935605182,10,4.0,1,5.0,0,5.0,0
4274,min_diffuse,30,30,1,3,0.05,0.95,0.9281495301701702,33,5.0,0,4.0,1,4.0,1
4275,min_diffuse,30,30,1,3,0.05,0.95,0.9499106306281512,128,9.0,1,9.0,1,9.0,1
4276,min_diffuse,30,30,1,3,0.05,0.95,0.9171820960039128,19,4.0,0,4.0,0,3.0,1
4277,min_diffuse,30,30,1,3,0.05,0.95,0.9426831663015244,32,6.0,0,6.0,0,5.0,1
4278,min_diffuse,30,30,1,3,0.05,0.95,0.9475377703167568,28,6.0,0,6.0,0,5.0,1
4279,min_diffuse,30,30,1,3,0.05,0.95,0.9216689212130664,40,6.0,0,6.0,0,5.0,1
4280,min_diffuse,30,30,1,3,0.05,0.95,0.9168795039770624,31,5.0,1,5.0,1,6.0,0
4281,min_diffuse,30,30,1,3,0.05,0.95,0.9033020874915229,16,4.0,1,4.0,1,4.0,1
4282,min_diffuse,30,30,1,3,0.05,0.95,0.936005744725276,14,4.0,1,4.0,1,4.0,1
4283,min_diffuse,30,30,1,3,0.05,0.95,0.9215632510508984,29,5.0,0,5.0,0,4.0,1
4284,min_diffuse,30,30,1,3,0.05,0.95,0.9490787792993672,81,7.0,1,7.0,1,7.0,1
4285,min_diffuse,30,30,1,3,0.05,0.95,0.9468411494755006,24,4.0,1,4.0,1,5.0,0
4286,min_diffuse,30,30,1,3,0.05,0.95,0.9426654637580372,48,7.0,0,7.0,0,6.0,1
4287,min_diffuse,30,30,1,3,0.05,0.95,0.9453785135723848,22,6.0,1,6.0,1,6.0,1
4288,min_diffuse,30,30,1,3,0.05,0.95,0.9494076836475216,67,6.0,1,6.0,1,6.0,1
4289,min_diffuse,30,30,1,3,0.05,0.95,0.892232052229482,31,5.0,1,5.0,1,5.0,1
4290,min_diffuse,30,30,1,3,0.05,0.95,0.9200509906111354,24,4.0,1,4.0,1,4.0,1
4291,min_diffuse,30,30,1,3,0.05,0.95,0.9414928330861568,25,7.0,0,7.0,0,6.0,1
4292,min_diffuse,30,30,1,3,0.05,0.95,0.933290372847658,22,5.0,1,5.0,1,5.0,1
4293,min_diffuse,30,30,1,3,0.05,0.95,0.9142063286924388,12,4.0,1,4.0,1,4.0,1
4294,min_diffuse,30,30,1,3,0.05,0.95,0.8899608312919451,17,4.0,1,4.0,1,5.0,0
4295,min_diffuse,30,30,1,3,0.05,0.95,0.8739183839924857,21,4.0,1,5.0,0,4.0,1
4296,min_diffuse,30,30,1,3,0.05,0.95,0.90629298873745,22,4.0,1,4.0,1,4.0,1
4297,min_diffuse,30,30,1,3,0.05,0.95,0.9158329998882128,10,4.0,1,4.0,1,4.0,1
4298,min_diffuse,30,30,1,3,0.05,0.95,0.8985434973247115,17,5.0,1,5.0,1,5.0,1
4299,min_diffuse,30,30,1,3,0.05,0.95,0.8518096040422097,8,3.0,1,3.0,1,3.0,1
4300,min_diffuse,30,30,1,3,0.05,0.95,0.94920274640226,32,6.0,1,6.0,1,6.0,1
4301,min_diffuse,30,30,1,3,0.05,0.95,0.9275729476764496,8,3.0,1,3.0,1,3.0,1
4302,min_diffuse,30,30,1,3,0.05,0.95,0.9073320613859848,7,3.0,1,3.0,1,3.0,1
4303,min_diffuse,30,30,1,3,0.05,0.95,0.9000467140823326,34,4.0,1,4.0,1,4.0,1
4304,min_diffuse,30,30,1,3,0.05,0.95,0.9147270592840662,22,5.0,1,5.0,1,5.0,1
4305,min_diffuse,30,30,1,3,0.05,0.95,0.905882096452285,15,4.0,1,4.0,1,4.0,1
4306,min_diffuse,30,30,1,3,0.05,0.95,0.9368358473750656,12,4.0,1,4.0,1,4.0,1
4307,min_diffuse,30,30,1,3,0.05,0.95,0.9405994933779458,37,5.0,1,5.0,1,5.0,1
4308,min_diffuse,30,30,1,3,0.05,0.95,0.9051519055688132,9,4.0,1,4.0,1,4.0,1
4309,min_diffuse,30,30,1,3,0.05,0.95,0.9481628651302656,34,6.0,1,6.0,1,6.0,1
4310,min_diffuse,30,30,1,3,0.05,0.95,0.9457999331838112,29,4.0,1,4.0,1,4.0,1
4311,min_diffuse,30,30,1,3,0.05,0.95,0.9322628599908032,23,5.0,0,5.0,0,4.0,1
4312,min_diffuse,30,30,1,3,0.05,0.95,0.8868506785506021,30,5.0,0,4.0,1,5.0,0
4313,min_diffuse,30,30,1,3,0.05,0.95,0.8519435002917849,9,3.0,1,3.0,1,3.0,1
4314,min_diffuse,30,30,1,3,0.05,0.95,0.9373693848970291,22,5.0,1,5.0,1,5.0,1
4315,min_diffuse,30,30,1,3,0.05,0.95,0.9318671894364468,11,4.0,1,4.0,1,4.0,1
4316,min_diffuse,30,30,1,3,0.05,0.95,0.9227956631789448,34,5.0,0,5.0,0,4.0,1
4317,min_diffuse,30,30,1,3,0.05,0.95,0.946269068140986,5,3.0,1,3.0,1,3.0,1
4318,min_diffuse,30,30,1,3,0.05,0.95,0.9420057252098653,11,5.0,1,5.0,1,5.0,1
4319,min_diffuse,30,30,1,3,0.05,0.95,0.9363746103823294,18,5.0,1,5.0,1,5.0,1
4320,min_diffuse,30,30,1,3,0.05,0.95,0.947437081226586,26,5.0,1,5.0,1,5.0,1
4321,min_diffuse,30,30,1,3,0.05,0.95,0.9192363962236828,16,4.0,1,4.0,1,4.0,1
4322,min_diffuse,30,30,1,3,0.05,0.95,0.8847700931723168,10,3.0,1,3.0,1,4.0,0
4323,min_diffuse,30,30,1,3,0.05,0.95,0.9168929553301748,6,3.0,1,3.0,1,3.0,1
4324,min_diffuse,30,30,1,3,0.05,0.95,0.8441515382481642,7,3.0,1,3.0,1,3.0,1
4325,min_diffuse,30,30,1,3,0.05,0.95,0.8729615150117674,11,4.0,1,4.0,1,4.0,1
4326,min_diffuse,30,30,1,3,0.05,0.95,0.9380342276139064,46,5.0,1,5.0,1,5.0,1
4327,min_diffuse,30,30,1,3,0.05,0.95,0.9476822844467152,23,5.0,1,5.0,1,5.0,1
4328,min_diffuse,30,30,1,3,0.05,0.95,0.9495181643067008,27,5.0,1,5.0,1,5.0,1
4329,min_diffuse,30,30,1,3,0.05,0.95,0.9233037540380136,86,6.0,1,6.0,1,6.0,1
4330,min_diffuse,30,30,1,3,0.05,0.95,0.8809824175878522,20,5.0,1,5.0,1,5.0,1
4331,min_diffuse,30,30,1,3,0.05,0.95,0.9040115223186952,10,4.0,1,4.0,1,4.0,1
4332,min_diffuse,30,30,1,3,0.05,0.95,0.8831524605033981,9,3.0,1,3.0,1,3.0,1
4333,min_diffuse,30,30,1,3,0.05,0.95,0.8755356752339496,5,3.0,1,3.0,1,3.0,1
4334,min_diffuse,30,30,1,3,0.05,0.95,0.924619026649346,22,4.0,1,5.0,0,5.0,0
4335,min_diffuse,30,30,1,3,0.05,0.95,0.9478627086457164,16,4.0,0,3.0,1,4.0,0
4336,min_diffuse,30,30,1,3,0.05,0.95,0.9411445520700716,31,5.0,0,5.0,0,4.0,1
4337,min_diffuse,30,30,1,3,0.05,0.95,0.9049237369221266,46,6.0,0,5.0,1,5.0,1
4338,min_diffuse,30,30,1,3,0.05,0.95,0.9365768661076884,34,5.0,1,5.0,1,5.0,1
4339,min_diffuse,30,30,1,3,0.05,0.95,0.9026537844666483,24,4.0,1,5.0,0,5.0,0
4340,min_diffuse,30,30,1,3,0.05,0.95,0.944052923460164,37,7.0,1,7.0,1,7.0,1
4341,min_diffuse,30,30,1,3,0.05,0.95,0.9308107936901252,12,4.0,1,4.0,1,4.0,1
4342,min_diffuse,30,30,1,3,0.05,0.95,0.9494722314184606,52,6.0,1,6.0,1,6.0,1
4343,min_diffuse,30,30,1,3,0.05,0.95,0.9125754721146416,20,5.0,0,4.0,1,4.0,1
4344,min_diffuse,30,30,1,3,0.05,0.95,0.927243529101439,31,5.0,1,5.0,1,5.0,1
4345,min_diffuse,30,30,1,3,0.05,0.95,0.9245255489675134,23,4.0,1,4.0,1,4.0,1
4346,min_diffuse,30,30,1,3,0.05,0.95,0.9174375823383604,30,6.0,1,6.0,1,7.0,0
4347,min_diffuse,30,30,1,3,0.05,0.95,0.911777919454938,44,5.0,1,5.0,1,5.0,1
4348,min_diffuse,30,30,1,3,0.05,0.95,0.9471630788287956,70,8.0,0,8.0,0,7.0,1
4349,min_diffuse,30,30,1,3,0.05,0.95,0.9100862257337432,24,4.0,1,4.0,1,4.0,1
4350,min_diffuse,30,30,1,3,0.05,0.95,0.8914255777017815,14,4.0,1,5.0,0,5.0,0
4351,min_diffuse,30,30,1,3,0.05,0.95,0.9345479896813632,14,4.0,0,3.0,1,3.0,1
4352,min_diffuse,30,30,1,3,0.05,0.95,0.9430372579330376,16,4.0,0,4.0,0,3.0,1
4353,min_diffuse,30,30,1,3,0.05,0.95,0.9355723771123712,13,4.0,1,4.0,1,4.0,1
4354,min_diffuse,30,30,1,3,0.05,0.95,0.9478476439931256,18,4.0,1,4.0,1,5.0,0
4355,min_diffuse,30,30,1,3,0.05,0.95,0.9263063446858424,10,3.0,1,3.0,1,4.0,0
4356,min_diffuse,30,30,1,3,0.05,0.95,0.9406326651302972,32,5.0,1,5.0,1,5.0,1
4357,min_diffuse,30,30,1,3,0.05,0.95,0.9491243934493933,13,5.0,1,5.0,1,5.0,1
4358,min_diffuse,30,30,1,3,0.05,0.95,0.9352744785173164,14,5.0,0,4.0,1,5.0,0
4359,min_diffuse,30,30,1,3,0.05,0.95,0.9484804261286452,13,4.0,1,4.0,1,4.0,1
4360,min_diffuse,30,30,1,3,0.05,0.95,0.9311045287446694,42,7.0,0,7.0,0,6.0,1
4361,min_diffuse,30,30,1,3,0.05,0.95,0.8276177098821582,8,4.0,1,4.0,1,4.0,1
4362,min_diffuse,30,30,1,3,0.05,0.95,0.9352401947641612,26,5.0,1,5.0,1,5.0,1
4363,min_diffuse,30,30,1,3,0.05,0.95,0.9137252944294576,20,5.0,0,5.0,0,4.0,1
4364,min_diffuse,30,30,1,3,0.05,0.95,0.8189998960885388,6,3.0,1,3.0,1,3.0,1
4365,min_diffuse,30,30,1,3,0.05,0.95,0.9427669542908692,8,4.0,1,4.0,1,4.0,1
4366,min_diffuse,30,30,1,3,0.05,0.95,0.9373933921567564,18,4.0,1,4.0,1,4.0,1
4367,min_diffuse,30,30,1,3,0.05,0.95,0.9263058414977418,27,4.0,1,4.0,1,4.0,1
4368,min_diffuse,30,30,1,3,0.05,0.95,0.920462757422662,34,6.0,0,6.0,0,5.0,1
4369,min_diffuse,30,30,1,3,0.05,0.95,0.9387852803451632,17,5.0,1,5.0,1,5.0,1
4370,min_diffuse,30,30,1,3,0.05,0.95,0.947261102046775,44,7.0,0,6.0,1,6.0,1
4371,min_diffuse,30,30,1,3,0.05,0.95,0.9346241704125032,14,4.0,1,4.0,1,4.0,1
4372,min_diffuse,30,30,1,3,0.05,0.95,0.9368267482633704,19,4.0,1,4.0,1,4.0,1
4373,min_diffuse,30,30,1,3,0.05,0.95,0.9036352295215844,6,3.0,1,3.0,1,3.0,1
4374,min_diffuse,30,30,1,3,0.05,0.95,0.8975916628832059,36,6.0,0,5.0,1,5.0,1
4375,min_diffuse,30,30,1,3,0.05,0.95,0.936645154012544,31,5.0,1,5.0,1,5.0,1
4376,min_diffuse,30,30,1,3,0.05,0.95,0.936290077606295,43,6.0,1,6.0,1,6.0,1
4377,min_diffuse,30,30,1,3,0.05,0.95,0.9462519365173706,55,6.0,1,6.0,1,6.0,1
4378,min_diffuse,30,30,1,3,0.05,0.95,0.9337458733922724,56,6.0,1,6.0,1,6.0,1
4379,min_diffuse,30,30,1,3,0.05,0.95,0.8974384615243826,19,4.0,1,4.0,1,4.0,1
4380,min_diffuse,30,30,1,3,0.05,0.95,0.928735386963155,24,4.0,1,4.0,1,4.0,1
4381,min_diffuse,30,30,1,3,0.05,0.95,0.9380815965882354,19,4.0,1,4.0,1,4.0,1
4382,min_diffuse,30,30,1,3,0.05,0.95,0.9490737055170628,14,4.0,1,4.0,1,4.0,1
4383,min_diffuse,30,30,1,3,0.05,0.95,0.9384615850419632,19,4.0,1,4.0,1,4.0,1
4384,min_diffuse,30,30,1,3,0.05,0.95,0.91302034377138,18,4.0,1,4.0,1,4.0,1
4385,min_diffuse,30,30,1,3,0.05,0.95,0.946556382891686,49,6.0,0,5.0,1,6.0,0
4386,min_diffuse,30,30,1,3,0.05,0.95,0.9411905381709972,8,3.0,1,3.0,1,3.0,1
4387,min_diffuse,30,30,1,3,0.05,0.95,0.9428908553034776,16,5.0,1,5.0,1,5.0,1
4388,min_diffuse,30,30,1,3,0.05,0.95,0.9411753936551444,12,4.0,1,4.0,1,4.0,1
4389,min_diffuse,30,30,1,3,0.05,0.95,0.908567163391348,11,4.0,1,4.0,1,5.0,0
4390,min_diffuse,30,30,1,3,0.05,0.95,0.924517833349704,14,4.0,0,3.0,1,4.0,0
4391,min_diffuse,30,30,1,3,0.05,0.95,0.9488068328539874,15,5.0,1,5.0,1,5.0,1
4392,min_diffuse,30,30,1,3,0.05,0.95,0.8996178403170783,29,5.0,0,5.0,0,4.0,1
4393,min_diffuse,30,30,1,3,0.05,0.95,0.947875825567419,31,6.0,1,6.0,1,6.0,1
4394,min_diffuse,30,30,1,3,0.05,0.95,0.9258494617449368,19,4.0,1,4.0,1,4.0,1
4395,min_diffuse,30,30,1,3,0.05,0.95,0.9382242193811844,17,5.0,1,5.0,1,5.0,1
4396,min_diffuse,30,30,1,3,0.05,0.95,0.9356923257938962,19,4.0,0,3.0,1,4.0,0
4397,min_diffuse,30,30,1,3,0.05,0.95,0.9340720162516382,22,6.0,0,5.0,1,5.0,1
4398,min_diffuse,30,30,1,3,0.05,0.95,0.9178647752288748,20,5.0,1,5.0,1,5.0,1
4399,min_diffuse,30,30,1,3,0.05,0.95,0.934380345012093,11,3.0,1,3.0,1,3.0,1
4400,min_diffuse,30,30,1,3,0.05,0.95,0.930863097523938,12,4.0,1,4.0,1,4.0,1
4401,min_diffuse,30,30,1,3,0.05,0.95,0.946512725601057,30,4.0,1,4.0,1,4.0,1
4402,min_diffuse,30,30,1,3,0.05,0.95,0.8740094627496151,13,4.0,1,4.0,1,4.0,1
4403,min_diffuse,30,30,1,3,0.05,0.95,0.8451154968216897,15,4.0,0,3.0,1,4.0,0
4404,min_diffuse,30,30,1,3,0.05,0.95,0.9204660793320464,14,4.0,1,4.0,1,4.0,1
4405,min_diffuse,30,30,1,3,0.05,0.95,0.941343287848573,15,3.0,1,3.0,1,3.0,1
4406,min_diffuse,30,30,1,3,0.05,0.95,0.9297450844894642,16,5.0,0,4.0,1,5.0,0
4407,min_diffuse,30,30,1,3,0.05,0.95,0.9198910613707052,12,3.0,1,3.0,1,4.0,0
4408,min_diffuse,30,30,1,3,0.05,0.95,0.811438175723888,18,3.0,1,3.0,1,3.0,1
4409,min_diffuse,30,30,1,3,0.05,0.95,0.9460412712283413,8,3.0,1,3.0,1,3.0,1
4410,min_diffuse,30,30,1,3,0.05,0.95,0.9438460220961036,31,5.0,1,5.0,1,5.0,1
4411,min_diffuse,30,30,1,3,0.05,0.95,0.9204401151061874,15,4.0,1,4.0,1,4.0,1
4412,min_diffuse,30,30,1,3,0.05,0.95,0.8825604641577535,14,4.0,1,4.0,1,4.0,1
4413,min_diffuse,30,30,1,3,0.05,0.95,0.8676890403158688,9,4.0,1,4.0,1,4.0,1
4414,min_diffuse,30,30,1,3,0.05,0.95,0.9369846487915208,15,4.0,0,3.0,1,3.0,1
4415,min_diffuse,30,30,1,3,0.05,0.95,0.9147965507415357,17,4.0,1,4.0,1,5.0,0
4416,min_diffuse,30,30,1,3,0.05,0.95,0.9416123991046552,14,4.0,1,4.0,1,5.0,0
4417,min_diffuse,30,30,1,3,0.05,0.95,0.9215169982672854,15,4.0,1,4.0,1,4.0,1
4418,min_diffuse,30,30,1,3,0.05,0.95,0.9088870782008374,11,4.0,1,4.0,1,4.0,1
4419,min_diffuse,30,30,1,3,0.05,0.95,0.9026682122158982,8,3.0,1,3.0,1,4.0,0
4420,min_diffuse,30,30,1,3,0.05,0.95,0.9180190886420072,7,3.0,1,3.0,1,3.0,1
4421,min_diffuse,30,30,1,3,0.05,0.95,0.9436160941177392,33,5.0,1,5.0,1,5.0,1
4422,min_diffuse,30,30,1,3,0.05,0.95,0.8907325003980255,23,4.0,1,5.0,0,5.0,0
4423,min_diffuse,30,30,1,3,0.05,0.95,0.9234939438745592,10,4.0,1,4.0,1,4.0,1
4424,min_diffuse,30,30,1,3,0.05,0.95,0.934936418254954,11,4.0,1,4.0,1,4.0,1
4425,min_diffuse,30,30,1,3,0.05,0.95,0.9026440303527886,32,6.0,1,6.0,1,6.0,1
4426,min_diffuse,30,30,1,3,0.05,0.95,0.9230543564296892,22,5.0,1,5.0,1,5.0,1
4427,min_diffuse,30,30,1,3,0.05,0.95,0.8990480102295441,11,4.0,1,4.0,1,4.0,1
4428,min_diffuse,30,30,1,3,0.05,0.95,0.9484108259452614,31,5.0,0,4.0,1,5.0,0
4429,min_diffuse,30,30,1,3,0.05,0.95,0.9379861056350652,13,4.0,1,4.0,1,4.0,1
4430,min_diffuse,30,30,1,3,0.05,0.95,0.8465024957777908,18,4.0,1,4.0,1,4.0,1
4431,min_diffuse,30,30,1,3,0.05,0.95,0.9431969200226584,23,4.0,1,4.0,1,4.0,1
4432,min_diffuse,30,30,1,3,0.05,0.95,0.937199120720704,15,4.0,1,4.0,1,4.0,1
4433,min_diffuse,30,30,1,3,0.05,0.95,0.9438808137969104,32,5.0,1,5.0,1,5.0,1
4434,min_diffuse,30,30,1,3,0.05,0.95,0.9316459824299608,17,4.0,1,4.0,1,4.0,1
4435,min_diffuse,30,30,1,3,0.05,0.95,0.9368352697407784,12,4.0,1,4.0,1,4.0,1
4436,min_diffuse,30,30,1,3,0.05,0.95,0.9362180465270266,118,9.0,1,9.0,1,9.0,1
4437,min_diffuse,30,30,1,3,0.05,0.95,0.9129664680949962,12,3.0,1,3.0,1,3.0,1
4438,min_diffuse,30,30,1,3,0.05,0.95,0.943424151433652,13,4.0,1,4.0,1,4.0,1
4439,min_diffuse,30,30,1,3,0.05,0.95,0.9230136042765188,30,6.0,1,7.0,0,7.0,0
4440,min_diffuse,30,30,1,3,0.05,0.95,0.8949108374857189,13,4.0,0,3.0,1,3.0,1
4441,min_diffuse,30,30,1,3,0.05,0.95,0.92820224812046,23,5.0,1,5.0,1,5.0,1
4442,min_diffuse,30,30,1,3,0.05,0.95,0.9357361890632612,25,5.0,1,5.0,1,5.0,1
4443,min_diffuse,30,30,1,3,0.05,0.95,0.846335377590215,6,3.0,1,3.0,1,3.0,1
4444,min_diffuse,30,30,1,3,0.05,0.95,0.9482689043002772,40,6.0,0,6.0,0,5.0,1
4445,min_diffuse,30,30,1,3,0.05,0.95,0.9231616663048416,41,5.0,0,4.0,1,4.0,1
4446,min_diffuse,30,30,1,3,0.05,0.95,0.9174701134771824,62,6.0,1,6.0,1,6.0,1
4447,min_diffuse,30,30,1,3,0.05,0.95,0.9370986044727748,57,6.0,1,7.0,0,6.0,1
4448,min_diffuse,30,30,1,3,0.05,0.95,0.9349059963666176,14,5.0,1,5.0,1,5.0,1
4449,min_diffuse,30,30,1,3,0.05,0.95,0.9495499384702863,41,5.0,1,5.0,1,5.0,1
4450,min_diffuse,30,30,1,3,0.05,0.95,0.9435400179975898,62,6.0,1,6.0,1,6.0,1
4451,min_diffuse,30,30,1,3,0.05,0.95,0.9428655792905276,46,6.0,1,6.0,1,6.0,1
4452,min_diffuse,30,30,1,3,0.05,0.95,0.8668198526718068,10,3.0,1,3.0,1,3.0,1
4453,min_diffuse,30,30,1,3,0.05,0.95,0.9473167478452882,27,5.0,0,4.0,1,5.0,0
4454,min_diffuse,30,30,1,3,0.05,0.95,0.8645959680018106,8,3.0,1,3.0,1,3.0,1
4455,min_diffuse,30,30,1,3,0.05,0.95,0.9305295196382812,28,5.0,1,5.0,1,5.0,1
4456,min_diffuse,30,30,1,3,0.05,0.95,0.9081699467224262,21,5.0,0,4.0,1,5.0,0
4457,min_diffuse,30,30,1,3,0.05,0.95,0.9145932143418068,33,4.0,1,4.0,1,4.0,1
4458,min_diffuse,30,30,1,3,0.05,0.95,0.9204200569673636,16,4.0,1,4.0,1,4.0,1
4459,min_diffuse,30,30,1,3,0.05,0.95,0.9008141863689272,8,3.0,1,3.0,1,4.0,0
4460,min_diffuse,30,30,1,3,0.05,0.95,0.9492009989225996,15,3.0,1,3.0,1,3.0,1
4461,min_diffuse,30,30,1,3,0.05,0.95,0.9207060441028618,43,6.0,1,6.0,1,6.0,1
4462,min_diffuse,30,30,1,3,0.05,0.95,0.9362552592698096,20,5.0,0,4.0,1,5.0,0
4463,min_diffuse,30,30,1,3,0.05,0.95,0.9386040683280312,17,4.0,1,4.0,1,4.0,1
4464,min_diffuse,30,30,1,3,0.05,0.95,0.929371616469844,22,4.0,1,4.0,1,4.0,1
4465,min_diffuse,30,30,1,3,0.05,0.95,0.9282555381662354,6,3.0,1,3.0,1,3.0,1
4466,min_diffuse,30,30,1,3,0.05,0.95,0.9439328557319066,16,4.0,1,4.0,1,5.0,0
4467,min_diffuse,30,30,1,3,0.05,0.95,0.9319056061591934,17,6.0,1,6.0,1,6.0,1
4468,min_diffuse,30,30,1,3,0.05,0.95,0.9287124873855696,40,7.0,1,7.0,1,7.0,1
4469,min_diffuse,30,30,1,3,0.05,0.95,0.9128195548429088,40,6.0,1,6.0,1,6.0,1
4470,min_diffuse,30,30,1,3,0.05,0.95,0.9085097575340602,28,5.0,1,5.0,1,5.0,1
4471,min_diffuse,30,30,1,3,0.05,0.95,0.9257463428211004,13,5.0,0,4.0,1,4.0,1
4472,min_diffuse,30,30,1,3,0.05,0.95,0.918739547059996,12,4.0,0,4.0,0,3.0,1
4473,min_diffuse,30,30,1,3,0.05,0.95,0.9493779263974808,20,5.0,1,5.0,1,5.0,1
4474,min_diffuse,30,30,1,3,0.05,0.95,0.9276004480661668,12,4.0,1,4.0,1,5.0,0
4475,min_diffuse,30,30,1,3,0.05,0.95,0.949061175621996,10,4.0,0,3.0,1,3.0,1
4476,min_diffuse,30,30,1,3,0.05,0.95,0.9165445616992194,12,3.0,1,3.0,1,3.0,1
4477,min_diffuse,30,30,1,3,0.05,0.95,0.9412475936314548,27,5.0,1,5.0,1,5.0,1
4478,min_diffuse,30,30,1,3,0.05,0.95,0.8878308824208577,14,4.0,1,4.0,1,4.0,1
4479,min_diffuse,30,30,1,3,0.05,0.95,0.9270693807128012,39,6.0,0,5.0,1,6.0,0
4480,min_diffuse,30,30,1,3,0.05,0.95,0.8699579327001286,21,4.0,1,4.0,1,4.0,1
4481,min_diffuse,30,30,1,3,0.05,0.95,0.9171257414247694,27,5.0,1,5.0,1,5.0,1
4482,min_diffuse,30,30,1,3,0.05,0.95,0.8878915282749523,23,5.0,1,5.0,1,5.0,1
4483,min_diffuse,30,30,1,3,0.05,0.95,0.8930461530977528,20,4.0,1,4.0,1,4.0,1
4484,min_diffuse,30,30,1,3,0.05,0.95,0.9182284923165742,17,5.0,1,5.0,1,5.0,1
4485,min_diffuse,30,30,1,3,0.05,0.95,0.9042098998259318,14,4.0,1,4.0,1,4.0,1
4486,min_diffuse,30,30,1,3,0.05,0.95,0.8693746154839401,13,4.0,0,3.0,1,3.0,1
4487,min_diffuse,30,30,1,3,0.05,0.95,0.9458076054569454,14,4.0,1,4.0,1,4.0,1
4488,min_diffuse,30,30,1,3,0.05,0.95,0.9004759369052717,12,4.0,1,4.0,1,4.0,1
4489,min_diffuse,30,30,1,3,0.05,0.95,0.9330828231419486,23,4.0,1,4.0,1,4.0,1
4490,min_diffuse,30,30,1,3,0.05,0.95,0.93860670876526,10,3.0,1,3.0,1,3.0,1
4491,min_diffuse,30,30,1,3,0.05,0.95,0.8972347074472539,17,4.0,0,4.0,0,3.0,1
4492,min_diffuse,30,30,1,3,0.05,0.95,0.9488775547265158,13,4.0,1,4.0,1,4.0,1
4493,min_diffuse,30,30,1,3,0.05,0.95,0.8901178942741697,14,4.0,0,3.0,1,4.0,0
4494,min_diffuse,30,30,1,3,0.05,0.95,0.9222959929198916,27,4.0,1,4.0,1,4.0,1
4495,min_diffuse,30,30,1,3,0.05,0.95,0.9412117337544712,9,4.0,1,4.0,1,4.0,1
4496,min_diffuse,30,30,1,3,0.05,0.95,0.9444332358095217,33,5.0,0,4.0,1,5.0,0
4497,min_diffuse,30,30,1,3,0.05,0.95,0.8720985209009122,4,3.0,1,3.0,1,3.0,1
4498,min_diffuse,30,30,1,3,0.05,0.95,0.9191350314291856,23,4.0,1,4.0,1,5.0,0
4499,min_diffuse,30,30,1,3,0.05,0.95,0.9193980986659104,21,5.0,0,4.0,1,5.0,0
4500,min_diffuse,30,30,1,3,0.05,0.95,0.9301006354995992,11,4.0,1,4.0,1,4.0,1
4501,min_diffuse,30,30,1,3,0.05,0.95,0.928438323999212,28,4.0,1,4.0,1,4.0,1
4502,min_diffuse,30,30,1,3,0.05,0.95,0.9466198541121436,29,4.0,1,4.0,1,4.0,1
4503,min_diffuse,30,30,1,3,0.05,0.95,0.91506223255674,32,4.0,1,4.0,1,4.0,1
4504,min_diffuse,30,30,1,3,0.05,0.95,0.9301401689628516,42,4.0,1,4.0,1,4.0,1
4505,min_diffuse,30,30,1,3,0.05,0.95,0.8888626513261708,15,4.0,1,4.0,1,4.0,1
4506,min_diffuse,30,30,1,3,0.05,0.95,0.9035765913616562,5,3.0,1,3.0,1,3.0,1
4507,min_diffuse,30,30,1,3,0.05,0.95,0.9144778076703964,28,5.0,1,5.0,1,5.0,1
4508,min_diffuse,30,30,1,3,0.05,0.95,0.902078798677968,17,5.0,1,5.0,1,5.0,1
4509,min_diffuse,30,30,1,3,0.05,0.95,0.928901480968688,14,5.0,1,6.0,0,5.0,1
4510,min_diffuse,30,30,1,3,0.05,0.95,0.89645273851405,26,5.0,1,5.0,1,5.0,1
4511,min_diffuse,30,30,1,3,0.05,0.95,0.8855629891791161,17,4.0,1,4.0,1,4.0,1
4512,min_diffuse,30,30,1,3,0.05,0.95,0.8575422243595707,10,4.0,1,4.0,1,4.0,1
4513,min_diffuse,30,30,1,3,0.05,0.95,0.8645063955872527,12,3.0,1,3.0,1,3.0,1
4514,min_diffuse,30,30,1,3,0.05,0.95,0.945616467754828,22,5.0,1,5.0,1,6.0,0
4515,min_diffuse,30,30,1,3,0.05,0.95,0.8975097373812408,12,5.0,0,4.0,1,5.0,0
4516,min_diffuse,30,30,1,3,0.05,0.95,0.9387158964569438,90,6.0,1,6.0,1,6.0,1
4517,min_diffuse,30,30,1,3,0.05,0.95,0.9394857768134928,16,4.0,1,4.0,1,4.0,1
4518,min_diffuse,30,30,1,3,0.05,0.95,0.9448473536317042,49,5.0,1,5.0,1,5.0,1
4519,min_diffuse,30,30,1,3,0.05,0.95,0.9418164064959226,20,4.0,1,4.0,1,4.0,1
4520,min_diffuse,30,30,1,3,0.05,0.95,0.8853272503694534,13,4.0,1,4.0,1,4.0,1
4521,min_diffuse,30,30,1,3,0.05,0.95,0.93519348965041,18,5.0,1,5.0,1,5.0,1
4522,min_diffuse,30,30,1,3,0.05,0.95,0.912199934059146,66,6.0,1,6.0,1,6.0,1
4523,min_diffuse,30,30,1,3,0.05,0.95,0.9293387635106292,19,6.0,0,6.0,0,5.0,1
4524,min_diffuse,30,30,1,3,0.05,0.95,0.9346385715675934,34,5.0,1,5.0,1,5.0,1
4525,min_diffuse,30,30,1,3,0.05,0.95,0.8952061571048854,29,5.0,1,5.0,1,5.0,1
4526,min_diffuse,30,30,1,3,0.05,0.95,0.9453382600792576,28,6.0,0,5.0,1,5.0,1
4527,min_diffuse,30,30,1,3,0.05,0.95,0.8814298230795398,15,5.0,0,5.0,0,4.0,1
4528,min_diffuse,30,30,1,3,0.05,0.95,0.8434419258191653,10,3.0,1,3.0,1,3.0,1
4529,min_diffuse,30,30,1,3,0.05,0.95,0.937356426016915,17,4.0,1,4.0,1,4.0,1
4530,min_diffuse,30,30,1,3,0.05,0.95,0.9195078704440104,18,5.0,0,4.0,1,5.0,0
4531,min_diffuse,30,30,1,3,0.05,0.95,0.949296398958974,34,7.0,0,6.0,1,6.0,1
4532,min_diffuse,30,30,1,3,0.05,0.95,0.9412699999285932,18,4.0,1,4.0,1,4.0,1
4533,min_diffuse,30,30,1,3,0.05,0.95,0.9429737726792924,24,4.0,1,4.0,1,4.0,1
4534,min_diffuse,30,30,1,3,0.05,0.95,0.9017543815551652,15,4.0,0,3.0,1,3.0,1
4535,min_diffuse,30,30,1,3,0.05,0.95,0.945150887192705,16,5.0,1,5.0,1,5.0,1
4536,min_diffuse,30,30,1,3,0.05,0.95,0.924211065458342,20,4.0,1,4.0,1,4.0,1
4537,min_diffuse,30,30,1,3,0.05,0.95,0.9489639170832976,12,4.0,1,4.0,1,4.0,1
4538,min_diffuse,30,30,1,3,0.05,0.95,0.9340264124965524,6,3.0,1,3.0,1,3.0,1
4539,min_diffuse,30,30,1,3,0.05,0.95,0.9320429389863352,10,4.0,1,4.0,1,4.0,1
4540,min_diffuse,30,30,1,3,0.05,0.95,0.941337712974635,9,3.0,1,3.0,1,3.0,1
4541,min_diffuse,30,30,1,3,0.05,0.95,0.9483150729004344,13,3.0,1,3.0,1,3.0,1
4542,min_diffuse,30,30,1,3,0.05,0.95,0.91963378612706,14,5.0,1,5.0,1,6.0,0
4543,min_diffuse,30,30,1,3,0.05,0.95,0.8476948814379724,8,3.0,1,3.0,1,3.0,1
4544,min_diffuse,30,30,1,3,0.05,0.95,0.8419470255253234,12,3.0,1,3.0,1,3.0,1
4545,min_diffuse,30,30,1,3,0.05,0.95,0.9418532067304196,30,5.0,1,5.0,1,5.0,1
4546,min_diffuse,30,30,1,3,0.05,0.95,0.9437355881250756,27,5.0,1,5.0,1,5.0,1
4547,min_diffuse,30,30,1,3,0.05,0.95,0.9359112768982653,30,5.0,1,5.0,1,5.0,1
4548,min_diffuse,30,30,1,3,0.05,0.95,0.928146357856825,29,5.0,1,5.0,1,5.0,1
4549,min_diffuse,30,30,1,3,0.05,0.95,0.9307306257785574,13,4.0,1,4.0,1,4.0,1
4550,min_diffuse,30,30,1,3,0.05,0.95,0.8984455358032023,15,4.0,1,4.0,1,4.0,1
4551,min_diffuse,30,30,1,3,0.05,0.95,0.9464313581308772,19,4.0,1,4.0,1,4.0,1
4552,min_diffuse,30,30,1,3,0.05,0.95,0.9498500850027516,44,6.0,1,6.0,1,6.0,1
4553,min_diffuse,30,30,1,3,0.05,0.95,0.9261463654688904,16,5.0,1,5.0,1,5.0,1
4554,min_diffuse,30,30,1,3,0.05,0.95,0.893996168269389,14,4.0,1,4.0,1,4.0,1
4555,min_diffuse,30,30,1,3,0.05,0.95,0.9433061236664296,29,6.0,1,6.0,1,7.0,0
4556,min_diffuse,30,30,1,3,0.05,0.95,0.9405365102463488,33,6.0,0,6.0,0,5.0,1
4557,min_diffuse,30,30,1,3,0.05,0.95,0.889233086157372,13,4.0,1,4.0,1,4.0,1
4558,min_diffuse,30,30,1,3,0.05,0.95,0.9346444369849526,32,6.0,1,6.0,1,6.0,1
4559,min_diffuse,30,30,1,3,0.05,0.95,0.9319067849907589,19,4.0,1,5.0,0,5.0,0
4560,min_diffuse,30,30,1,3,0.05,0.95,0.9289607430719784,22,5.0,1,5.0,1,5.0,1
4561,min_diffuse,30,30,1,3,0.05,0.95,0.9478018284398464,16,4.0,1,4.0,1,4.0,1
4562,min_diffuse,30,30,1,3,0.05,0.95,0.9288608537136276,10,4.0,1,4.0,1,4.0,1
4563,min_diffuse,30,30,1,3,0.05,0.95,0.9478400257627392,41,5.0,1,5.0,1,5.0,1
4564,min_diffuse,30,30,1,3,0.05,0.95,0.9236645864151096,6,3.0,1,3.0,1,3.0,1
4565,min_diffuse,30,30,1,3,0.05,0.95,0.9016726333500676,8,4.0,1,4.0,1,4.0,1
4566,min_diffuse,30,30,1,3,0.05,0.95,0.8876401682446624,16,4.0,1,4.0,1,4.0,1
4567,min_diffuse,30,30,1,3,0.05,0.95,0.9146871225688218,15,5.0,0,4.0,1,4.0,1
4568,min_diffuse,30,30,1,3,0.05,0.95,0.9498034837124631,25,5.0,1,6.0,0,6.0,0
4569,min_diffuse,30,30,1,3,0.05,0.95,0.8454649138271131,10,4.0,1,4.0,1,4.0,1
4570,min_diffuse,30,30,1,3,0.05,0.95,0.9171510348097934,20,4.0,0,3.0,1,3.0,1
4571,min_diffuse,30,30,1,3,0.05,0.95,0.9362073251872284,34,6.0,0,5.0,1,5.0,1
4572,min_diffuse,30,30,1,3,0.05,0.95,0.9404558327615788,28,7.0,1,7.0,1,7.0,1
4573,min_diffuse,30,30,1,3,0.05,0.95,0.9430037047231348,38,5.0,1,5.0,1,5.0,1
4574,min_diffuse,30,30,1,3,0.05,0.95,0.9174417428859344,17,4.0,1,4.0,1,4.0,1
4575,min_diffuse,30,30,1,3,0.05,0.95,0.933541381748842,28,6.0,0,6.0,0,5.0,1
4576,min_diffuse,30,30,1,3,0.05,0.95,0.9233657443441772,21,5.0,1,5.0,1,5.0,1
4577,min_diffuse,30,30,1,3,0.05,0.95,0.944378297821745,26,6.0,1,6.0,1,6.0,1
4578,min_diffuse,30,30,1,3,0.05,0.95,0.9351836969449774,14,4.0,1,4.0,1,4.0,1
4579,min_diffuse,30,30,1,3,0.05,0.95,0.9142014588925648,6,3.0,1,3.0,1,4.0,0
4580,min_diffuse,30,30,1,3,0.05,0.95,0.90944575875474,33,5.0,1,5.0,1,5.0,1
4581,min_diffuse,30,30,1,3,0.05,0.95,0.9187540366956908,14,4.0,1,4.0,1,4.0,1
4582,min_diffuse,30,30,1,3,0.05,0.95,0.8976040079640302,12,4.0,0,4.0,0,3.0,1
4583,min_diffuse,30,30,1,3,0.05,0.95,0.946052529810852,38,6.0,0,5.0,1,6.0,0
4584,min_diffuse,30,30,1,3,0.05,0.95,0.943276366219375,20,4.0,1,4.0,1,4.0,1
4585,min_diffuse,30,30,1,3,0.05,0.95,0.9180532577806412,16,5.0,1,5.0,1,5.0,1
4586,min_diffuse,30,30,1,3,0.05,0.95,0.9313675562573324,39,6.0,1,6.0,1,6.0,1
4587,min_diffuse,30,30,1,3,0.05,0.95,0.8879776220002206,4,3.0,1,3.0,1,3.0,1
4588,min_diffuse,30,30,1,3,0.05,0.95,0.9445549403378962,14,5.0,0,5.0,0,4.0,1
4589,min_diffuse,30,30,1,3,0.05,0.95,0.9480532761279477,23,7.0,1,7.0,1,7.0,1
4590,min_diffuse,30,30,1,3,0.05,0.95,0.9316527218607497,34,6.0,1,6.0,1,7.0,0
4591,min_diffuse,30,30,1,3,0.05,0.95,0.8968116001416224,12,4.0,1,4.0,1,4.0,1
4592,min_diffuse,30,30,1,3,0.05,0.95,0.9269424007556072,9,3.0,1,3.0,1,3.0,1
4593,min_diffuse,30,30,1,3,0.05,0.95,0.9466129566765388,26,5.0,1,5.0,1,5.0,1
4594,min_diffuse,30,30,1,3,0.05,0.95,0.943636710582217,30,5.0,1,5.0,1,5.0,1
4595,min_diffuse,30,30,1,3,0.05,0.95,0.923486699718674,22,5.0,1,5.0,1,5.0,1
4596,min_diffuse,30,30,1,3,0.05,0.95,0.9495890951693626,38,6.0,1,6.0,1,6.0,1
4597,min_diffuse,30,30,1,3,0.05,0.95,0.9364642816943084,8,4.0,1,4.0,1,4.0,1
4598,min_diffuse,30,30,1,3,0.05,0.95,0.932109996664484,17,5.0,1,5.0,1,5.0,1
4599,min_diffuse,30,30,1,3,0.05,0.95,0.9457441493586464,18,4.0,1,4.0,1,4.0,1
4600,min_diffuse,30,30,1,3,0.05,0.95,0.9165305036829742,21,5.0,1,5.0,1,5.0,1
4601,min_diffuse,30,30,1,3,0.05,0.95,0.9140990153134284,18,5.0,1,5.0,1,5.0,1
4602,min_diffuse,30,30,1,3,0.05,0.95,0.9222981803293352,15,5.0,1,5.0,1,5.0,1
4603,min_diffuse,30,30,1,3,0.05,0.95,0.9270979539762588,15,4.0,1,5.0,0,5.0,0
4604,min_diffuse,30,30,1,3,0.05,0.95,0.9353229661670946,34,6.0,1,6.0,1,6.0,1
4605,min_diffuse,30,30,1,3,0.05,0.95,0.8557991909365292,14,3.0,1,3.0,1,3.0,1
4606,min_diffuse,30,30,1,3,0.05,0.95,0.931267462603253,17,4.0,1,4.0,1,5.0,0
4607,min_diffuse,30,30,1,3,0.05,0.95,0.9208868000089424,26,5.0,0,5.0,0,4.0,1
4608,min_diffuse,30,30,1,3,0.05,0.95,0.9153033109316516,20,6.0,1,6.0,1,6.0,1
4609,min_diffuse,30,30,1,3,0.05,0.95,0.9144186826296962,23,5.0,1,5.0,1,5.0,1
4610,min_diffuse,30,30,1,3,0.05,0.95,0.9417754093121544,25,4.0,1,4.0,1,4.0,1
4611,min_diffuse,30,30,1,3,0.05,0.95,0.9385707399663582,11,4.0,0,4.0,0,3.0,1
4612,min_diffuse,30,30,1,3,0.05,0.95,0.812276689676837,9,4.0,1,4.0,1,4.0,1
4613,min_diffuse,30,30,1,3,0.05,0.95,0.90310736055336,9,3.0,1,3.0,1,3.0,1
4614,min_diffuse,30,30,1,3,0.05,0.95,0.9375672757744992,16,4.0,1,4.0,1,4.0,1
4615,min_diffuse,30,30,1,3,0.05,0.95,0.8625811140922794,13,3.0,1,4.0,0,4.0,0
4616,min_diffuse,30,30,1,3,0.05,0.95,0.9363900109998868,17,4.0,1,4.0,1,4.0,1
4617,min_diffuse,30,30,1,3,0.05,0.95,0.9059501605813814,8,3.0,1,4.0,0,4.0,0
4618,min_diffuse,30,30,1,3,0.05,0.95,0.9303653593704392,28,6.0,0,5.0,1,5.0,1
4619,min_diffuse,30,30,1,3,0.05,0.95,0.9099712810184653,34,5.0,1,5.0,1,5.0,1
4620,min_diffuse,30,30,1,3,0.05,0.95,0.9252007427732896,31,6.0,1,6.0,1,6.0,1
4621,min_diffuse,30,30,1,3,0.05,0.95,0.915627397443126,19,4.0,1,4.0,1,4.0,1
4622,min_diffuse,30,30,1,3,0.05,0.95,0.8151592065493038,10,4.0,0,4.0,0,3.0,1
4623,min_diffuse,30,30,1,3,0.05,0.95,0.9494197480218524,38,5.0,1,5.0,1,5.0,1
4624,min_diffuse,30,30,1,3,0.05,0.95,0.9474930633277812,27,4.0,1,4.0,1,4.0,1
4625,min_diffuse,30,30,1,3,0.05,0.95,0.9400397041668156,26,5.0,1,5.0,1,5.0,1
4626,min_diffuse,30,30,1,3,0.05,0.95,0.924120798523674,21,5.0,0,5.0,0,4.0,1
4627,min_diffuse,30,30,1,3,0.05,0.95,0.8896637771451704,19,4.0,1,4.0,1,4.0,1
4628,min_diffuse,30,30,1,3,0.05,0.95,0.926834068995425,17,3.0,1,3.0,1,3.0,1
4629,min_diffuse,30,30,1,3,0.05,0.95,0.9023280422786292,15,4.0,1,4.0,1,4.0,1
4630,min_diffuse,30,30,1,3,0.05,0.95,0.9244684405919008,9,4.0,1,4.0,1,5.0,0
4631,min_diffuse,30,30,1,3,0.05,0.95,0.9471193312773792,10,4.0,1,4.0,1,4.0,1
4632,min_diffuse,30,30,1,3,0.05,0.95,0.9397541578793766,8,3.0,1,3.0,1,3.0,1
4633,min_diffuse,30,30,1,3,0.05,0.95,0.9456623287957004,20,6.0,1,6.0,1,6.0,1
4634,min_diffuse,30,30,1,3,0.05,0.95,0.9131697246194096,28,4.0,1,4.0,1,4.0,1
4635,min_diffuse,30,30,1,3,0.05,0.95,0.8883830858060471,8,4.0,0,4.0,0,3.0,1
4636,min_diffuse,30,30,1,3,0.05,0.95,0.930178017244096,36,5.0,1,5.0,1,5.0,1
4637,min_diffuse,30,30,1,3,0.05,0.95,0.8750147072201029,8,3.0,1,3.0,1,3.0,1
4638,min_diffuse,30,30,1,3,0.05,0.95,0.8443689847082748,24,5.0,1,5.0,1,5.0,1
4639,min_diffuse,30,30,1,3,0.05,0.95,0.908554876781678,21,4.0,1,4.0,1,4.0,1
4640,min_diffuse,30,30,1,3,0.05,0.95,0.9471543830953112,26,6.0,1,6.0,1,6.0,1
4641,min_diffuse,30,30,1,3,0.05,0.95,0.8373027055406292,9,3.0,1,3.0,1,3.0,1
4642,min_diffuse,30,30,1,3,0.05,0.95,0.945073900325051,44,6.0,1,6.0,1,6.0,1
4643,min_diffuse,30,30,1,3,0.05,0.95,0.921426666899623,27,5.0,1,5.0,1,5.0,1
4644,min_diffuse,30,30,1,3,0.05,0.95,0.9313874091411104,20,5.0,1,5.0,1,5.0,1
4645,min_diffuse,30,30,1,3,0.05,0.95,0.890738650329914,21,5.0,1,5.0,1,5.0,1
4646,min_diffuse,30,30,1,3,0.05,0.95,0.9301926488326816,9,4.0,0,3.0,1,4.0,0
4647,min_diffuse,30,30,1,3,0.05,0.95,0.9279744557882074,19,3.0,1,3.0,1,3.0,1
4648,min_diffuse,30,30,1,3,0.05,0.95,0.9413696971095014,18,5.0,1,5.0,1,5.0,1
4649,min_diffuse,30,30,1,3,0.05,0.95,0.9242445901910846,12,4.0,1,4.0,1,4.0,1
4650,min_diffuse,30,30,1,3,0.05,0.95,0.9371913990117644,30,6.0,1,6.0,1,6.0,1
4651,min_diffuse,30,30,1,3,0.05,0.95,0.8933830754138266,10,3.0,1,4.0,0,3.0,1
4652,min_diffuse,30,30,1,3,0.05,0.95,0.9198961403892056,17,5.0,1,5.0,1,5.0,1
4653,min_diffuse,30,30,1,3,0.05,0.95,0.8709051363200692,7,3.0,1,3.0,1,3.0,1
4654,min_diffuse,30,30,1,3,0.05,0.95,0.9445402417138584,12,4.0,1,4.0,1,5.0,0
4655,min_diffuse,30,30,1,3,0.05,0.95,0.946126817398248,18,4.0,1,4.0,1,4.0,1
4656,min_diffuse,30,30,1,3,0.05,0.95,0.9357892506538296,26,5.0,1,5.0,1,5.0,1
4657,min_diffuse,30,30,1,3,0.05,0.95,0.911527016247092,15,4.0,1,4.0,1,4.0,1
4658,min_diffuse,30,30,1,3,0.05,0.95,0.8951905765242987,17,5.0,0,4.0,1,5.0,0
4659,min_diffuse,30,30,1,3,0.05,0.95,0.933265735410835,20,4.0,0,4.0,0,3.0,1
4660,min_diffuse,30,30,1,3,0.05,0.95,0.9197750972612712,23,4.0,0,4.0,0,3.0,1
4661,min_diffuse,30,30,1,3,0.05,0.95,0.9259867322583056,12,4.0,1,4.0,1,4.0,1
4662,min_diffuse,30,30,1,3,0.05,0.95,0.9375145768400136,19,4.0,1,4.0,1,4.0,1
4663,min_diffuse,30,30,1,3,0.05,0.95,0.9440633733020588,34,7.0,1,7.0,1,7.0,1
4664,min_diffuse,30,30,1,3,0.05,0.95,0.9365807333350652,9,3.0,1,3.0,1,3.0,1
4665,min_diffuse,30,30,1,3,0.05,0.95,0.884926533464747,12,4.0,1,4.0,1,4.0,1
4666,min_diffuse,30,30,1,3,0.05,0.95,0.9298103300212422,19,4.0,0,3.0,1,3.0,1
4667,min_diffuse,30,30,1,3,0.05,0.95,0.9405251898108098,27,5.0,1,5.0,1,5.0,1
4668,min_diffuse,30,30,1,3,0.05,0.95,0.9313440971822536,23,5.0,1,5.0,1,5.0,1
4669,min_diffuse,30,30,1,3,0.05,0.95,0.942348592385174,25,5.0,1,5.0,1,5.0,1
4670,min_diffuse,30,30,1,3,0.05,0.95,0.942790200649684,18,6.0,1,6.0,1,6.0,1
4671,min_diffuse,30,30,1,3,0.05,0.95,0.9285458667896088,12,4.0,1,4.0,1,4.0,1
4672,min_diffuse,30,30,1,3,0.05,0.95,0.9382391292076308,31,6.0,0,5.0,1,6.0,0
4673,min_diffuse,30,30,1,3,0.05,0.95,0.9498682714010268,30,7.0,0,6.0,1,6.0,1
4674,min_diffuse,30,30,1,3,0.05,0.95,0.942178296276426,24,5.0,1,5.0,1,5.0,1
4675,min_diffuse,30,30,1,3,0.05,0.95,0.91278376526572,20,5.0,0,5.0,0,4.0,1
4676,min_diffuse,30,30,1,3,0.05,0.95,0.91979353096246,16,4.0,0,4.0,0,3.0,1
4677,min_diffuse,30,30,1,3,0.05,0.95,0.9149009831233836,10,4.0,0,3.0,1,3.0,1
4678,min_diffuse,30,30,1,3,0.05,0.95,0.924788522684241,20,4.0,1,4.0,1,4.0,1
4679,min_diffuse,30,30,1,3,0.05,0.95,0.9481779104400248,9,3.0,1,3.0,1,3.0,1
4680,min_diffuse,30,30,1,3,0.05,0.95,0.9065548579281126,10,4.0,0,3.0,1,4.0,0
4681,min_diffuse,30,30,1,3,0.05,0.95,0.9425474227339056,21,4.0,1,4.0,1,5.0,0
4682,min_diffuse,30,30,1,3,0.05,0.95,0.9183967193323268,17,5.0,1,5.0,1,5.0,1
4683,min_diffuse,30,30,1,3,0.05,0.95,0.913820712657966,17,5.0,1,5.0,1,5.0,1
4684,min_diffuse,30,30,1,3,0.05,0.95,0.8965951455838903,18,4.0,0,4.0,0,3.0,1
4685,min_diffuse,30,30,1,3,0.05,0.95,0.9216256665898226,9,3.0,1,3.0,1,4.0,0
4686,min_diffuse,30,30,1,3,0.05,0.95,0.948051855613267,23,4.0,1,4.0,1,4.0,1
4687,min_diffuse,30,30,1,3,0.05,0.95,0.92967649536967,27,5.0,0,4.0,1,4.0,1
4688,min_diffuse,30,30,1,3,0.05,0.95,0.8467387019877874,35,5.0,1,5.0,1,5.0,1
4689,min_diffuse,30,30,1,3,0.05,0.95,0.942371316164257,12,4.0,1,4.0,1,4.0,1
4690,min_diffuse,30,30,1,3,0.05,0.95,0.9411542003619472,23,6.0,0,5.0,1,6.0,0
4691,min_diffuse,30,30,1,3,0.05,0.95,0.9338634122082864,31,4.0,1,4.0,1,4.0,1
4692,min_diffuse,30,30,1,3,0.05,0.95,0.908307479630544,10,4.0,1,4.0,1,4.0,1
4693,min_diffuse,30,30,1,3,0.05,0.95,0.9068419008118884,19,5.0,0,5.0,0,4.0,1
4694,min_diffuse,30,30,1,3,0.05,0.95,0.9034701160813208,16,4.0,1,4.0,1,4.0,1
4695,min_diffuse,30,30,1,3,0.05,0.95,0.9496163887102644,15,4.0,0,3.0,1,4.0,0
4696,min_diffuse,30,30,1,3,0.05,0.95,0.788940419468299,8,3.0,1,3.0,1,3.0,1
4697,min_diffuse,30,30,1,3,0.05,0.95,0.9259713132944536,39,5.0,1,5.0,1,5.0,1
4698,min_diffuse,30,30,1,3,0.05,0.95,0.9150058679436324,18,4.0,1,4.0,1,4.0,1
4699,min_diffuse,30,30,1,3,0.05,0.95,0.9129727706671084,11,3.0,1,3.0,1,3.0,1
4700,min_diffuse,30,30,1,3,0.05,0.95,0.9333109739209896,28,5.0,0,4.0,1,5.0,0
4701,min_diffuse,30,30,1,3,0.05,0.95,0.9126102926520616,21,5.0,1,5.0,1,5.0,1
4702,min_diffuse,30,30,1,3,0.05,0.95,0.9340317476817598,32,7.0,0,6.0,1,6.0,1
4703,min_diffuse,30,30,1,3,0.05,0.95,0.9362081091955036,13,3.0,1,4.0,0,3.0,1
4704,min_diffuse,30,30,1,3,0.05,0.95,0.9191126991219504,10,4.0,0,4.0,0,3.0,1
4705,min_diffuse,30,30,1,3,0.05,0.95,0.8183872999467162,17,5.0,0,4.0,1,5.0,0
4706,min_diffuse,30,30,1,3,0.05,0.95,0.9110122643342442,23,6.0,0,6.0,0,5.0,1
4707,min_diffuse,30,30,1,3,0.05,0.95,0.9497358671282896,20,4.0,1,4.0,1,4.0,1
4708,min_diffuse,30,30,1,3,0.05,0.95,0.9460642214785564,30,5.0,1,5.0,1,5.0,1
4709,min_diffuse,30,30,1,3,0.05,0.95,0.9304566221313908,12,4.0,1,4.0,1,5.0,0
4710,min_diffuse,30,30,1,3,0.05,0.95,0.9221075656183771,26,4.0,1,4.0,1,4.0,1
4711,min_diffuse,30,30,1,3,0.05,0.95,0.9285300118549088,22,3.0,1,3.0,1,3.0,1
4712,min_diffuse,30,30,1,3,0.05,0.95,0.9437689035477768,20,4.0,1,4.0,1,4.0,1
4713,min_diffuse,30,30,1,3,0.05,0.95,0.8962510569141571,13,4.0,1,5.0,0,5.0,0
4714,min_diffuse,30,30,1,3,0.05,0.95,0.9461638231380308,14,4.0,1,4.0,1,4.0,1
4715,min_diffuse,30,30,1,3,0.05,0.95,0.9488465637892212,61,7.0,1,7.0,1,7.0,1
4716,min_diffuse,30,30,1,3,0.05,0.95,0.8657839301310924,25,5.0,0,4.0,1,4.0,1
4717,min_diffuse,30,30,1,3,0.05,0.95,0.887198241396259,25,4.0,1,4.0,1,4.0,1
4718,min_diffuse,30,30,1,3,0.05,0.95,0.9405519690322288,10,4.0,0,4.0,0,3.0,1
4719,min_diffuse,30,30,1,3,0.05,0.95,0.8783803405669516,8,3.0,1,3.0,1,3.0,1
4720,min_diffuse,30,30,1,3,0.05,0.95,0.9291147446726924,14,4.0,0,4.0,0,3.0,1
4721,min_diffuse,30,30,1,3,0.05,0.95,0.9163661081595263,11,3.0,1,4.0,0,4.0,0
4722,min_diffuse,30,30,1,3,0.05,0.95,0.9361720825002234,40,6.0,0,6.0,0,5.0,1
4723,min_diffuse,30,30,1,3,0.05,0.95,0.9226113067609264,27,6.0,0,5.0,1,5.0,1
4724,min_diffuse,30,30,1,3,0.05,0.95,0.9428616768768052,8,4.0,1,4.0,1,4.0,1
4725,min_diffuse,30,30,1,3,0.05,0.95,0.9314504127074472,13,5.0,0,5.0,0,4.0,1
4726,min_diffuse,30,30,1,3,0.05,0.95,0.9095558485580943,69,6.0,1,6.0,1,6.0,1
4727,min_diffuse,30,30,1,3,0.05,0.95,0.9451006489649196,7,3.0,1,3.0,1,3.0,1
4728,min_diffuse,30,30,1,3,0.05,0.95,0.930714362014446,26,4.0,1,4.0,1,4.0,1
4729,min_diffuse,30,30,1,3,0.05,0.95,0.8864091282548012,11,4.0,1,4.0,1,4.0,1
4730,min_diffuse,30,30,1,3,0.05,0.95,0.9461063182962768,14,4.0,1,4.0,1,5.0,0
4731,min_diffuse,30,30,1,3,0.05,0.95,0.9356201550792028,26,5.0,1,5.0,1,5.0,1
4732,min_diffuse,30,30,1,3,0.05,0.95,0.9344583030367428,13,4.0,1,4.0,1,4.0,1
4733,min_diffuse,30,30,1,3,0.05,0.95,0.9491791779559472,16,5.0,1,5.0,1,5.0,1
4734,min_diffuse,30,30,1,3,0.05,0.95,0.8890218139657649,8,4.0,0,3.0,1,3.0,1
4735,min_diffuse,30,30,1,3,0.05,0.95,0.944724286104947,67,6.0,1,6.0,1,6.0,1
4736,min_diffuse,30,30,1,3,0.05,0.95,0.9408066590636366,24,5.0,1,5.0,1,5.0,1
4737,min_diffuse,30,30,1,3,0.05,0.95,0.9271082855781376,30,5.0,1,5.0,1,5.0,1
4738,min_diffuse,30,30,1,3,0.05,0.95,0.9260907570456548,43,5.0,1,5.0,1,5.0,1
4739,min_diffuse,30,30,1,3,0.05,0.95,0.9204667281739928,20,5.0,0,4.0,1,4.0,1
4740,min_diffuse,30,30,1,3,0.05,0.95,0.8790670109690593,17,4.0,0,3.0,1,3.0,1
4741,min_diffuse,30,30,1,3,0.05,0.95,0.9345279383377612,25,5.0,1,5.0,1,5.0,1
4742,min_diffuse,30,30,1,3,0.05,0.95,0.9329511920946608,11,4.0,1,4.0,1,4.0,1
4743,min_diffuse,30,30,1,3,0.05,0.95,0.8920888614030621,9,4.0,1,4.0,1,4.0,1
4744,min_diffuse,30,30,1,3,0.05,0.95,0.9269691191286252,32,6.0,0,5.0,1,5.0,1
4745,min_diffuse,30,30,1,3,0.05,0.95,0.7884241153190152,6,3.0,1,3.0,1,3.0,1
4746,min_diffuse,30,30,1,3,0.05,0.95,0.9352397139334148,15,4.0,0,4.0,0,3.0,1
4747,min_diffuse,30,30,1,3,0.05,0.95,0.8846978021022497,6,3.0,1,3.0,1,3.0,1
4748,min_diffuse,30,30,1,3,0.05,0.95,0.9174529370871296,25,5.0,1,5.0,1,5.0,1
4749,min_diffuse,30,30,1,3,0.05,0.95,0.941791435371493,15,4.0,1,4.0,1,4.0,1
4750,min_diffuse,30,30,1,3,0.05,0.95,0.8691333176778467,8,3.0,1,3.0,1,3.0,1
4751,min_diffuse,30,30,1,3,0.05,0.95,0.947752770508794,25,6.0,1,6.0,1,6.0,1
4752,min_diffuse,30,30,1,3,0.05,0.95,0.8691301786201903,31,4.0,1,4.0,1,4.0,1
4753,min_diffuse,30,30,1,3,0.05,0.95,0.9074187145505132,25,5.0,0,4.0,1,4.0,1
4754,min_diffuse,30,30,1,3,0.05,0.95,0.9472008190794312,18,5.0,1,5.0,1,5.0,1
4755,min_diffuse,30,30,1,3,0.05,0.95,0.9470828574134053,25,4.0,1,4.0,1,4.0,1
4756,min_diffuse,30,30,1,3,0.05,0.95,0.9077085407834836,15,4.0,1,4.0,1,5.0,0
4757,min_diffuse,30,30,1,3,0.05,0.95,0.949265897226613,37,6.0,0,6.0,0,5.0,1
4758,min_diffuse,30,30,1,3,0.05,0.95,0.9104274420745524,12,3.0,1,3.0,1,3.0,1
4759,min_diffuse,30,30,1,3,0.05,0.95,0.9007031992859239,19,5.0,1,6.0,0,5.0,1
4760,min_diffuse,30,30,1,3,0.05,0.95,0.9439117068855876,53,6.0,1,6.0,1,6.0,1
4761,min_diffuse,30,30,1,3,0.05,0.95,0.9156225697491216,16,5.0,0,4.0,1,5.0,0
4762,min_diffuse,30,30,1,3,0.05,0.95,0.9257347610851062,21,4.0,1,4.0,1,4.0,1
4763,min_diffuse,30,30,1,3,0.05,0.95,0.934535745859908,11,3.0,1,3.0,1,4.0,0
4764,min_diffuse,30,30,1,3,0.05,0.95,0.9225240127851492,12,4.0,1,4.0,1,5.0,0
4765,min_diffuse,30,30,1,3,0.05,0.95,0.9341926921623528,14,4.0,1,4.0,1,4.0,1
4766,min_diffuse,30,30,1,3,0.05,0.95,0.9324187310953244,12,4.0,1,4.0,1,4.0,1
4767,min_diffuse,30,30,1,3,0.05,0.95,0.9314984180714748,18,4.0,1,4.0,1,4.0,1
4768,min_diffuse,30,30,1,3,0.05,0.95,0.8063075065897749,8,3.0,1,3.0,1,3.0,1
4769,min_diffuse,30,30,1,3,0.05,0.95,0.8541686523913337,15,4.0,1,4.0,1,4.0,1
4770,min_diffuse,30,30,1,3,0.05,0.95,0.9396597941432084,46,6.0,1,6.0,1,6.0,1
4771,min_diffuse,30,30,1,3,0.05,0.95,0.9185408358496182,42,8.0,0,8.0,0,7.0,1
4772,min_diffuse,30,30,1,3,0.05,0.95,0.9397786822577912,15,5.0,1,5.0,1,5.0,1
4773,min_diffuse,30,30,1,3,0.05,0.95,0.94715725345628,41,6.0,0,6.0,0,5.0,1
4774,min_diffuse,30,30,1,3,0.05,0.95,0.9216881961275858,14,4.0,1,4.0,1,4.0,1
4775,min_diffuse,30,30,1,3,0.05,0.95,0.948773066900554,21,4.0,0,3.0,1,3.0,1
4776,min_diffuse,30,30,1,3,0.05,0.95,0.9208511215733642,14,4.0,1,4.0,1,4.0,1
4777,min_diffuse,30,30,1,3,0.05,0.95,0.8864275198887314,9,3.0,1,3.0,1,3.0,1
4778,min_diffuse,30,30,1,3,0.05,0.95,0.92784552241697,11,4.0,1,4.0,1,4.0,1
4779,min_diffuse,30,30,1,3,0.05,0.95,0.9337040809840412,67,7.0,0,7.0,0,6.0,1
4780,min_diffuse,30,30,1,3,0.05,0.95,0.9021682350311624,12,4.0,1,4.0,1,4.0,1
4781,min_diffuse,30,30,1,3,0.05,0.95,0.9210989153318436,29,5.0,1,5.0,1,5.0,1
4782,min_diffuse,30,30,1,3,0.05,0.95,0.9040816861746938,12,3.0,1,4.0,0,4.0,0
4783,min_diffuse,30,30,1,3,0.05,0.95,0.9054530065374224,25,5.0,0,5.0,0,4.0,1
4784,min_diffuse,30,30,1,3,0.05,0.95,0.9373264227798208,40,4.0,1,4.0,1,4.0,1
4785,min_diffuse,30,30,1,3,0.05,0.95,0.9392650391101112,12,3.0,1,3.0,1,4.0,0
4786,min_diffuse,30,30,1,3,0.05,0.95,0.922428783118752,19,4.0,1,4.0,1,4.0,1
4787,min_diffuse,30,30,1,3,0.05,0.95,0.8106456922588079,6,2.0,1,2.0,1,3.0,0
4788,min_diffuse,30,30,1,3,0.05,0.95,0.9490584071842632,17,4.0,1,4.0,1,4.0,1
4789,min_diffuse,30,30,1,3,0.05,0.95,0.920739392645076,20,6.0,0,5.0,1,5.0,1
4790,min_diffuse,30,30,1,3,0.05,0.95,0.9182738824703126,92,7.0,1,7.0,1,7.0,1
4791,min_diffuse,30,30,1,3,0.05,0.95,0.9146955879560824,12,4.0,1,4.0,1,4.0,1
4792,min_diffuse,30,30,1,3,0.05,0.95,0.9305924623942988,14,5.0,1,5.0,1,5.0,1
4793,min_diffuse,30,30,1,3,0.05,0.95,0.9053875117311077,19,4.0,1,4.0,1,5.0,0
4794,min_diffuse,30,30,1,3,0.05,0.95,0.9399817226245032,25,5.0,0,4.0,1,5.0,0
4795,min_diffuse,30,30,1,3,0.05,0.95,0.9275862511127404,30,6.0,1,6.0,1,6.0,1
4796,min_diffuse,30,30,1,3,0.05,0.95,0.8533367937863687,12,3.0,1,4.0,0,4.0,0
4797,min_diffuse,30,30,1,3,0.05,0.95,0.9118826225805228,13,4.0,1,4.0,1,4.0,1
4798,min_diffuse,30,30,1,3,0.05,0.95,0.9490597385259534,14,4.0,1,4.0,1,4.0,1
4799,min_diffuse,30,30,1,3,0.05,0.95,0.9450697617679013,39,7.0,1,7.0,1,7.0,1
4800,min_diffuse,30,30,1,3,0.05,0.95,0.938167376938117,11,4.0,1,4.0,1,4.0,1
4801,min_diffuse,30,30,1,3,0.05,0.95,0.9186322900726782,9,3.0,1,4.0,0,4.0,0
4802,min_diffuse,30,30,1,3,0.05,0.95,0.9368188836666954,15,4.0,1,4.0,1,4.0,1
4803,min_diffuse,30,30,1,3,0.05,0.95,0.9420406387621276,36,5.0,1,5.0,1,6.0,0
4804,min_diffuse,30,30,1,3,0.05,0.95,0.942925651646171,15,4.0,1,4.0,1,4.0,1
4805,min_diffuse,30,30,1,3,0.05,0.95,0.923923754293657,14,4.0,1,4.0,1,4.0,1
4806,min_diffuse,30,30,1,3,0.05,0.95,0.9253851528950332,10,4.0,1,4.0,1,5.0,0
4807,min_diffuse,30,30,1,3,0.05,0.95,0.9229473698737364,16,4.0,1,4.0,1,5.0,0
4808,min_diffuse,30,30,1,3,0.05,0.95,0.8678647939718894,9,3.0,1,3.0,1,3.0,1
4809,min_diffuse,30,30,1,3,0.05,0.95,0.9456570377618868,11,4.0,0,3.0,1,3.0,1
4810,min_diffuse,30,30,1,3,0.05,0.95,0.907545154008783,17,4.0,1,4.0,1,4.0,1
4811,min_diffuse,30,30,1,3,0.05,0.95,0.9373579418180252,34,5.0,1,5.0,1,5.0,1
4812,min_diffuse,30,30,1,3,0.05,0.95,0.9312524747650682,17,4.0,1,4.0,1,4.0,1
4813,min_diffuse,30,30,1,3,0.05,0.95,0.94074010516839,35,6.0,0,6.0,0,5.0,1
4814,min_diffuse,30,30,1,3,0.05,0.95,0.9499445813776118,21,4.0,1,4.0,1,4.0,1
4815,min_diffuse,30,30,1,3,0.05,0.95,0.9480779395465792,12,4.0,0,3.0,1,4.0,0
4816,min_diffuse,30,30,1,3,0.05,0.95,0.9367006948504392,33,4.0,1,4.0,1,4.0,1
4817,min_diffuse,30,30,1,3,0.05,0.95,0.9136098148590864,8,3.0,1,4.0,0,4.0,0
4818,min_diffuse,30,30,1,3,0.05,0.95,0.9237042923515588,29,6.0,1,6.0,1,6.0,1
4819,min_diffuse,30,30,1,3,0.05,0.95,0.9242147776025808,15,3.0,1,3.0,1,3.0,1
4820,min_diffuse,30,30,1,3,0.05,0.95,0.9383773921632778,17,4.0,1,4.0,1,4.0,1
4821,min_diffuse,30,30,1,3,0.05,0.95,0.9038771973684064,12,4.0,1,4.0,1,4.0,1
4822,min_diffuse,30,30,1,3,0.05,0.95,0.8194453618489045,14,4.0,1,4.0,1,5.0,0
4823,min_diffuse,30,30,1,3,0.05,0.95,0.9292782244506168,22,5.0,0,4.0,1,5.0,0
4824,min_diffuse,30,30,1,3,0.05,0.95,0.9483325872798072,17,4.0,1,4.0,1,4.0,1
4825,min_diffuse,30,30,1,3,0.05,0.95,0.9355319121998096,40,6.0,1,6.0,1,6.0,1
4826,min_diffuse,30,30,1,3,0.05,0.95,0.9193026235034566,16,4.0,0,4.0,0,3.0,1
4827,min_diffuse,30,30,1,3,0.05,0.95,0.9146136359231992,10,4.0,1,4.0,1,4.0,1
4828,min_diffuse,30,30,1,3,0.05,0.95,0.8979338256718075,27,5.0,0,5.0,0,4.0,1
4829,min_diffuse,30,30,1,3,0.05,0.95,0.941712661886228,17,4.0,1,4.0,1,4.0,1
4830,min_diffuse,30,30,1,3,0.05,0.95,0.91651879687224,44,5.0,1,5.0,1,5.0,1
4831,min_diffuse,30,30,1,3,0.05,0.95,0.9406541541340993,15,4.0,1,4.0,1,4.0,1
4832,min_diffuse,30,30,1,3,0.05,0.95,0.9074692674836112,12,4.0,1,4.0,1,4.0,1
4833,min_diffuse,30,30,1,3,0.05,0.95,0.9462036297578004,10,4.0,0,4.0,0,3.0,1
4834,min_diffuse,30,30,1,3,0.05,0.95,0.9484108199020878,51,5.0,1,5.0,1,5.0,1
4835,min_diffuse,30,30,1,3,0.05,0.95,0.899906100692242,11,4.0,0,3.0,1,4.0,0
4836,min_diffuse,30,30,1,3,0.05,0.95,0.9460064914133064,75,8.0,0,7.0,1,7.0,1
4837,min_diffuse,30,30,1,3,0.05,0.95,0.945148842230067,38,6.0,0,6.0,0,5.0,1
4838,min_diffuse,30,30,1,3,0.05,0.95,0.8867785590910694,11,3.0,1,3.0,1,4.0,0
4839,min_diffuse,30,30,1,3,0.05,0.95,0.9359693490857198,35,5.0,1,5.0,1,5.0,1
4840,min_diffuse,30,30,1,3,0.05,0.95,0.9448059617513994,46,6.0,1,6.0,1,6.0,1
4841,min_diffuse,30,30,1,3,0.05,0.95,0.8708269811091659,16,4.0,1,4.0,1,4.0,1
4842,min_diffuse,30,30,1,3,0.05,0.95,0.8947620059670237,15,4.0,1,4.0,1,4.0,1
4843,min_diffuse,30,30,1,3,0.05,0.95,0.9354135305552868,7,3.0,1,3.0,1,3.0,1
4844,min_diffuse,30,30,1,3,0.05,0.95,0.9318884927277676,12,4.0,1,4.0,1,4.0,1
4845,min_diffuse,30,30,1,3,0.05,0.95,0.8701542831414765,19,4.0,0,4.0,0,3.0,1
4846,min_diffuse,30,30,1,3,0.05,0.95,0.946608132919166,36,6.0,0,5.0,1,5.0,1
4847,min_diffuse,30,30,1,3,0.05,0.95,0.9281677652172564,25,4.0,1,4.0,1,4.0,1
4848,min_diffuse,30,30,1,3,0.05,0.95,0.945487524993186,37,5.0,0,4.0,1,5.0,0
4849,min_diffuse,30,30,1,3,0.05,0.95,0.8924581607272724,14,3.0,1,4.0,0,3.0,1
4850,min_diffuse,30,30,1,3,0.05,0.95,0.8692535611843825,10,4.0,0,3.0,1,3.0,1
4851,min_diffuse,30,30,1,3,0.05,0.95,0.9364067255044588,25,6.0,1,6.0,1,6.0,1
4852,min_diffuse,30,30,1,3,0.05,0.95,0.9468721352061024,30,5.0,1,5.0,1,5.0,1
4853,min_diffuse,30,30,1,3,0.05,0.95,0.9430632679106437,15,5.0,1,5.0,1,5.0,1
4854,min_diffuse,30,30,1,3,0.05,0.95,0.9064208502801048,6,3.0,1,3.0,1,3.0,1
4855,min_diffuse,30,30,1,3,0.05,0.95,0.9429080959127474,14,4.0,1,4.0,1,4.0,1
4856,min_diffuse,30,30,1,3,0.05,0.95,0.8941802913921022,17,4.0,1,4.0,1,4.0,1
4857,min_diffuse,30,30,1,3,0.05,0.95,0.9367512760100714,34,5.0,1,5.0,1,5.0,1
4858,min_diffuse,30,30,1,3,0.05,0.95,0.9471264260962344,10,4.0,1,4.0,1,4.0,1
4859,min_diffuse,30,30,1,3,0.05,0.95,0.9129120868879363,11,3.0,1,3.0,1,4.0,0
4860,min_diffuse,30,30,1,3,0.05,0.95,0.8733979216067338,19,4.0,0,3.0,1,3.0,1
4861,min_diffuse,30,30,1,3,0.05,0.95,0.9378638990357392,19,6.0,1,6.0,1,6.0,1
4862,min_diffuse,30,30,1,3,0.05,0.95,0.8921723283887695,13,4.0,1,4.0,1,4.0,1
4863,min_diffuse,30,30,1,3,0.05,0.95,0.9433822608424092,31,6.0,0,6.0,0,5.0,1
4864,min_diffuse,30,30,1,3,0.05,0.95,0.8911779369500297,14,4.0,1,4.0,1,4.0,1
4865,min_diffuse,30,30,1,3,0.05,0.95,0.9488259418847124,15,4.0,1,4.0,1,4.0,1
4866,min_diffuse,30,30,1,3,0.05,0.95,0.929432085014052,11,4.0,1,4.0,1,4.0,1
4867,min_diffuse,30,30,1,3,0.05,0.95,0.8839854606074802,19,4.0,1,4.0,1,4.0,1
4868,min_diffuse,30,30,1,3,0.05,0.95,0.9423387928301388,21,4.0,1,4.0,1,4.0,1
4869,min_diffuse,30,30,1,3,0.05,0.95,0.9354835953061575,21,4.0,1,4.0,1,5.0,0
4870,min_diffuse,30,30,1,3,0.05,0.95,0.9392243686435312,15,5.0,1,5.0,1,5.0,1
4871,min_diffuse,30,30,1,3,0.05,0.95,0.9030804590160828,23,4.0,1,4.0,1,4.0,1
4872,min_diffuse,30,30,1,3,0.05,0.95,0.9462127617022184,42,7.0,0,6.0,1,6.0,1
4873,min_diffuse,30,30,1,3,0.05,0.95,0.9173453936832138,18,4.0,1,4.0,1,4.0,1
4874,min_diffuse,30,30,1,3,0.05,0.95,0.9034222673790488,10,4.0,1,4.0,1,4.0,1
4875,min_diffuse,30,30,1,3,0.05,0.95,0.9418516302423816,42,5.0,1,5.0,1,5.0,1
4876,min_diffuse,30,30,1,3,0.05,0.95,0.8959024170186494,7,3.0,1,3.0,1,3.0,1
4877,min_diffuse,30,30,1,3,0.05,0.95,0.9116497943489432,8,4.0,1,4.0,1,4.0,1
4878,min_diffuse,30,30,1,3,0.05,0.95,0.9341587471902296,32,6.0,0,6.0,0,5.0,1
4879,min_diffuse,30,30,1,3,0.05,0.95,0.9356064874456372,18,4.0,1,4.0,1,4.0,1
4880,min_diffuse,30,30,1,3,0.05,0.95,0.9074460569444102,9,4.0,1,4.0,1,4.0,1
4881,min_diffuse,30,30,1,3,0.05,0.95,0.9032972645618544,15,4.0,1,4.0,1,4.0,1
4882,min_diffuse,30,30,1,3,0.05,0.95,0.9333289039806396,9,3.0,1,3.0,1,3.0,1
4883,min_diffuse,30,30,1,3,0.05,0.95,0.9280175737716312,20,4.0,1,4.0,1,4.0,1
4884,min_diffuse,30,30,1,3,0.05,0.95,0.945472635215009,36,7.0,0,6.0,1,7.0,0
4885,min_diffuse,30,30,1,3,0.05,0.95,0.9412797180509588,26,4.0,1,4.0,1,4.0,1
4886,min_diffuse,30,30,1,3,0.05,0.95,0.8863327728383114,12,4.0,1,4.0,1,4.0,1
4887,min_diffuse,30,30,1,3,0.05,0.95,0.9251778940172436,29,4.0,1,4.0,1,4.0,1
4888,min_diffuse,30,30,1,3,0.05,0.95,0.9358990946754928,9,3.0,1,3.0,1,3.0,1
4889,min_diffuse,30,30,1,3,0.05,0.95,0.9381984104246064,11,3.0,1,3.0,1,4.0,0
4890,min_diffuse,30,30,1,3,0.05,0.95,0.9079205901351374,7,3.0,1,3.0,1,3.0,1
4891,min_diffuse,30,30,1,3,0.05,0.95,0.9126005036152048,11,4.0,1,4.0,1,4.0,1
4892,min_diffuse,30,30,1,3,0.05,0.95,0.919374264920713,19,4.0,0,4.0,0,3.0,1
4893,min_diffuse,30,30,1,3,0.05,0.95,0.8800992561730365,13,4.0,1,4.0,1,4.0,1
4894,min_diffuse,30,30,1,3,0.05,0.95,0.9357268378030672,31,5.0,1,5.0,1,5.0,1
4895,min_diffuse,30,30,1,3,0.05,0.95,0.9457086441642296,26,5.0,1,5.0,1,5.0,1
4896,min_diffuse,30,30,1,3,0.05,0.95,0.8735562063110037,8,3.0,1,3.0,1,3.0,1
4897,min_diffuse,30,30,1,3,0.05,0.95,0.93849065276848,56,7.0,1,7.0,1,7.0,1
4898,min_diffuse,30,30,1,3,0.05,0.95,0.8834284385533302,8,3.0,1,3.0,1,4.0,0
4899,min_diffuse,30,30,1,3,0.05,0.95,0.9408477588007982,18,5.0,1,5.0,1,5.0,1
4900,min_diffuse,30,30,1,3,0.05,0.95,0.911648341624567,24,6.0,0,5.0,1,5.0,1
4901,min_diffuse,30,30,1,3,0.05,0.95,0.9458249830225012,33,6.0,1,6.0,1,6.0,1
4902,min_diffuse,30,30,1,3,0.05,0.95,0.9269399567226196,16,4.0,1,4.0,1,5.0,0
4903,min_diffuse,30,30,1,3,0.05,0.95,0.9241851880365384,19,4.0,1,4.0,1,4.0,1
4904,min_diffuse,30,30,1,3,0.05,0.95,0.92326300565635,9,3.0,1,3.0,1,3.0,1
4905,min_diffuse,30,30,1,3,0.05,0.95,0.8862164757306034,15,4.0,1,4.0,1,4.0,1
4906,min_diffuse,30,30,1,3,0.05,0.95,0.901074137942326,17,4.0,1,4.0,1,4.0,1
4907,min_diffuse,30,30,1,3,0.05,0.95,0.9114490662328768,21,5.0,1,5.0,1,5.0,1
4908,min_diffuse,30,30,1,3,0.05,0.95,0.9351588274415368,12,4.0,0,3.0,1,3.0,1
4909,min_diffuse,30,30,1,3,0.05,0.95,0.9215449126559973,19,4.0,1,4.0,1,4.0,1
4910,min_diffuse,30,30,1,3,0.05,0.95,0.9273369527822708,31,6.0,0,6.0,0,5.0,1
4911,min_diffuse,30,30,1,3,0.05,0.95,0.9462813168202558,15,4.0,1,4.0,1,4.0,1
4912,min_diffuse,30,30,1,3,0.05,0.95,0.9128972521555632,48,6.0,0,5.0,1,5.0,1
4913,min_diffuse,30,30,1,3,0.05,0.95,0.8997486804942206,20,6.0,1,6.0,1,6.0,1
4914,min_diffuse,30,30,1,3,0.05,0.95,0.9485598143758228,22,4.0,1,4.0,1,4.0,1
4915,min_diffuse,30,30,1,3,0.05,0.95,0.9368920524590498,10,3.0,1,3.0,1,3.0,1
4916,min_diffuse,30,30,1,3,0.05,0.95,0.9363163188275168,15,4.0,1,4.0,1,4.0,1
4917,min_diffuse,30,30,1,3,0.05,0.95,0.9372340100244227,22,5.0,1,5.0,1,5.0,1
4918,min_diffuse,30,30,1,3,0.05,0.95,0.9169656601053096,15,5.0,1,5.0,1,5.0,1
4919,min_diffuse,30,30,1,3,0.05,0.95,0.941297485777196,50,6.0,1,6.0,1,6.0,1
4920,min_diffuse,30,30,1,3,0.05,0.95,0.92631287784674,16,4.0,1,4.0,1,4.0,1
4921,min_diffuse,30,30,1,3,0.05,0.95,0.9333112289704611,25,5.0,1,5.0,1,5.0,1
4922,min_diffuse,30,30,1,3,0.05,0.95,0.8787679188274027,20,4.0,1,4.0,1,4.0,1
4923,min_diffuse,30,30,1,3,0.05,0.95,0.9442332071319934,21,4.0,1,4.0,1,4.0,1
4924,min_diffuse,30,30,1,3,0.05,0.95,0.9310828738107716,71,8.0,1,9.0,0,8.0,1
4925,min_diffuse,30,30,1,3,0.05,0.95,0.9478041430136211,15,4.0,1,4.0,1,4.0,1
4926,min_diffuse,30,30,1,3,0.05,0.95,0.9153682334691544,16,4.0,1,4.0,1,4.0,1
4927,min_diffuse,30,30,1,3,0.05,0.95,0.9484776010240092,47,5.0,1,5.0,1,5.0,1
4928,min_diffuse,30,30,1,3,0.05,0.95,0.9311558849267528,43,6.0,0,5.0,1,5.0,1
4929,min_diffuse,30,30,1,3,0.05,0.95,0.946567260948336,15,4.0,0,3.0,1,3.0,1
4930,min_diffuse,30,30,1,3,0.05,0.95,0.9247614494367116,31,6.0,1,6.0,1,6.0,1
4931,min_diffuse,30,30,1,3,0.05,0.95,0.916817297226302,75,7.0,0,6.0,1,6.0,1
4932,min_diffuse,30,30,1,3,0.05,0.95,0.94774116274302,52,6.0,0,6.0,0,5.0,1
4933,min_diffuse,30,30,1,3,0.05,0.95,0.9487460783576164,39,6.0,1,6.0,1,6.0,1
4934,min_diffuse,30,30,1,3,0.05,0.95,0.9446833219317136,19,4.0,1,4.0,1,4.0,1
4935,min_diffuse,30,30,1,3,0.05,0.95,0.8811844694846953,12,4.0,1,4.0,1,4.0,1
4936,min_diffuse,30,30,1,3,0.05,0.95,0.9153687741081394,24,5.0,1,5.0,1,5.0,1
4937,min_diffuse,30,30,1,3,0.05,0.95,0.9247059450144286,18,5.0,1,5.0,1,5.0,1
4938,min_diffuse,30,30,1,3,0.05,0.95,0.9345711273069484,9,3.0,1,3.0,1,4.0,0
4939,min_diffuse,30,30,1,3,0.05,0.95,0.9457722737589612,27,5.0,0,4.0,1,5.0,0
4940,min_diffuse,30,30,1,3,0.05,0.95,0.8040287107490006,7,3.0,1,3.0,1,3.0,1
4941,min_diffuse,30,30,1,3,0.05,0.95,0.9429463275109538,34,5.0,1,5.0,1,5.0,1
4942,min_diffuse,30,30,1,3,0.05,0.95,0.9220361402907876,8,3.0,1,3.0,1,3.0,1
4943,min_diffuse,30,30,1,3,0.05,0.95,0.865849211981832,15,4.0,0,4.0,0,3.0,1
4944,min_diffuse,30,30,1,3,0.05,0.95,0.91360974782713,18,4.0,1,4.0,1,4.0,1
4945,min_diffuse,30,30,1,3,0.05,0.95,0.9447953335586716,27,5.0,1,5.0,1,5.0,1
4946,min_diffuse,30,30,1,3,0.05,0.95,0.8614699195968869,6,3.0,1,3.0,1,3.0,1
4947,min_diffuse,30,30,1,3,0.05,0.95,0.9423454284974252,23,5.0,1,5.0,1,5.0,1
4948,min_diffuse,30,30,1,3,0.05,0.95,0.9419390364866012,15,4.0,1,4.0,1,4.0,1
4949,min_diffuse,30,30,1,3,0.05,0.95,0.9328263399260884,20,4.0,0,3.0,1,3.0,1
4950,min_diffuse,30,30,1,3,0.05,0.95,0.942653845401824,24,4.0,1,4.0,1,5.0,0
4951,min_diffuse,30,30,1,3,0.05,0.95,0.939277386312472,14,4.0,1,4.0,1,5.0,0
4952,min_diffuse,30,30,1,3,0.05,0.95,0.8825949510582991,18,5.0,0,4.0,1,4.0,1
4953,min_diffuse,30,30,1,3,0.05,0.95,0.9298927138223876,23,6.0,0,6.0,0,5.0,1
4954,min_diffuse,30,30,1,3,0.05,0.95,0.9447780060130726,18,5.0,1,5.0,1,5.0,1
4955,min_diffuse,30,30,1,3,0.05,0.95,0.9302416773987028,22,6.0,1,6.0,1,6.0,1
4956,min_diffuse,30,30,1,3,0.05,0.95,0.881120568751366,18,5.0,0,4.0,1,4.0,1
4957,min_diffuse,30,30,1,3,0.05,0.95,0.8768470094470302,15,4.0,1,4.0,1,4.0,1
4958,min_diffuse,30,30,1,3,0.05,0.95,0.9303749015606376,22,5.0,1,5.0,1,5.0,1
4959,min_diffuse,30,30,1,3,0.05,0.95,0.9369440557330982,16,4.0,1,4.0,1,5.0,0
4960,min_diffuse,30,30,1,3,0.05,0.95,0.9436597911728184,57,6.0,1,7.0,0,7.0,0
4961,min_diffuse,30,30,1,3,0.05,0.95,0.9333247634772018,19,5.0,1,5.0,1,5.0,1
4962,min_diffuse,30,30,1,3,0.05,0.95,0.9138355807781092,29,4.0,1,4.0,1,4.0,1
4963,min_diffuse,30,30,1,3,0.05,0.95,0.9321970896260424,19,4.0,0,4.0,0,3.0,1
4964,min_diffuse,30,30,1,3,0.05,0.95,0.9464276509303396,12,4.0,1,4.0,1,4.0,1
4965,min_diffuse,30,30,1,3,0.05,0.95,0.9150804427848556,31,5.0,1,5.0,1,5.0,1
4966,min_diffuse,30,30,1,3,0.05,0.95,0.927954114314535,22,4.0,1,5.0,0,5.0,0
4967,min_diffuse,30,30,1,3,0.05,0.95,0.9474331711565176,49,6.0,0,6.0,0,5.0,1
4968,min_diffuse,30,30,1,3,0.05,0.95,0.7973180500238702,13,4.0,0,3.0,1,3.0,1
4969,min_diffuse,30,30,1,3,0.05,0.95,0.949918423806847,13,5.0,1,5.0,1,5.0,1
4970,min_diffuse,30,30,1,3,0.05,0.95,0.937001976084882,22,5.0,1,5.0,1,5.0,1
4971,min_diffuse,30,30,1,3,0.05,0.95,0.9365099181473878,15,4.0,1,4.0,1,4.0,1
4972,min_diffuse,30,30,1,3,0.05,0.95,0.9361172365974634,13,4.0,1,4.0,1,4.0,1
4973,min_diffuse,30,30,1,3,0.05,0.95,0.9477631901610484,33,5.0,1,5.0,1,5.0,1
4974,min_diffuse,30,30,1,3,0.05,0.95,0.9208529039519372,22,5.0,1,5.0,1,5.0,1
4975,min_diffuse,30,30,1,3,0.05,0.95,0.9454635713641072,29,5.0,0,4.0,1,4.0,1
4976,min_diffuse,30,30,1,3,0.05,0.95,0.9378631981355872,12,4.0,1,4.0,1,4.0,1
4977,min_diffuse,30,30,1,3,0.05,0.95,0.9181730933618356,63,7.0,0,6.0,1,6.0,1
4978,min_diffuse,30,30,1,3,0.05,0.95,0.9402364572355004,16,4.0,1,4.0,1,4.0,1
4979,min_diffuse,30,30,1,3,0.05,0.95,0.9044119448210092,19,4.0,1,4.0,1,4.0,1
4980,min_diffuse,30,30,1,3,0.05,0.95,0.9383163253672296,26,5.0,1,5.0,1,5.0,1
4981,min_diffuse,30,30,1,3,0.05,0.95,0.9450120467788627,40,5.0,0,5.0,0,4.0,1
4982,min_diffuse,30,30,1,3,0.05,0.95,0.9292279170615406,17,3.0,1,4.0,0,4.0,0
4983,min_diffuse,30,30,1,3,0.05,0.95,0.9499982179097576,20,4.0,1,4.0,1,4.0,1
4984,min_diffuse,30,30,1,3,0.05,0.95,0.8901792729411796,13,4.0,1,4.0,1,4.0,1
4985,min_diffuse,30,30,1,3,0.05,0.95,0.9146686026592298,12,3.0,1,3.0,1,4.0,0
4986,min_diffuse,30,30,1,3,0.05,0.95,0.910716237052686,16,4.0,1,4.0,1,4.0,1
4987,min_diffuse,30,30,1,3,0.05,0.95,0.9405317351240496,15,4.0,0,4.0,0,3.0,1
4988,min_diffuse,30,30,1,3,0.05,0.95,0.9328739761403696,30,4.0,1,4.0,1,4.0,1
4989,min_diffuse,30,30,1,3,0.05,0.95,0.9438896165645506,22,5.0,0,5.0,0,4.0,1
4990,min_diffuse,30,30,1,3,0.05,0.95,0.9272719350814964,30,5.0,1,5.0,1,5.0,1
4991,min_diffuse,30,30,1,3,0.05,0.95,0.9115799440061008,16,4.0,1,4.0,1,4.0,1
4992,min_diffuse,30,30,1,3,0.05,0.95,0.9445931773123118,21,5.0,1,5.0,1,5.0,1
4993,min_diffuse,30,30,1,3,0.05,0.95,0.8415160419018679,19,4.0,1,4.0,1,4.0,1
4994,min_diffuse,30,30,1,3,0.05,0.95,0.908672075923036,25,5.0,1,5.0,1,5.0,1
4995,min_diffuse,30,30,1,3,0.05,0.95,0.9210046240437612,21,5.0,1,6.0,0,5.0,1
4996,min_diffuse,30,30,1,3,0.05,0.95,0.9276260121297426,10,4.0,1,4.0,1,4.0,1
4997,min_diffuse,30,30,1,3,0.05,0.95,0.9127527805169394,20,4.0,1,4.0,1,4.0,1
4998,min_diffuse,30,30,1,3,0.05,0.95,0.944077547419509,55,6.0,0,5.0,1,5.0,1
4999,min_diffuse,30,30,1,3,0.05,0.95,0.914298320870719,64,7.0,1,7.0,1,7.0,1
5000,min_diffuse,30,30,1,3,0.05,0.95,0.9361494459621598,68,6.0,1,6.0,1,6.0,1
5001,min_diffuse,30,30,1,3,0.05,0.95,0.9185425597899216,12,3.0,1,3.0,1,4.0,0
5002,min_diffuse,30,30,1,3,0.05,0.95,0.939434642745803,20,5.0,1,5.0,1,5.0,1
5003,min_diffuse,30,30,1,3,0.05,0.95,0.9152600497174564,27,5.0,0,5.0,0,4.0,1
5004,min_diffuse,30,30,1,3,0.05,0.95,0.8550951669206948,20,4.0,1,4.0,1,4.0,1
5005,min_diffuse,30,30,1,3,0.05,0.95,0.8317225735713305,9,3.0,1,3.0,1,3.0,1
5006,min_diffuse,30,30,1,3,0.05,0.95,0.8143290393995433,4,3.0,1,3.0,1,3.0,1
5007,min_diffuse,30,30,1,3,0.05,0.95,0.9476475173190376,37,4.0,1,4.0,1,5.0,0
5008,min_diffuse,30,30,1,3,0.05,0.95,0.9292488852898172,18,5.0,0,4.0,1,5.0,0
5009,min_diffuse,30,30,1,3,0.05,0.95,0.9114648219761194,11,4.0,1,4.0,1,4.0,1
5010,min_diffuse,30,30,1,3,0.05,0.95,0.9452590530316082,4,2.0,1,3.0,0,3.0,0
5011,min_diffuse,30,30,1,3,0.05,0.95,0.9134816951732307,7,3.0,1,3.0,1,3.0,1
5012,min_diffuse,30,30,1,3,0.05,0.95,0.9456203572190272,11,4.0,0,4.0,0,3.0,1
5013,min_diffuse,30,30,1,3,0.05,0.95,0.9007900785553288,12,4.0,1,4.0,1,4.0,1
5014,min_diffuse,30,30,1,3,0.05,0.95,0.9318967084753148,10,4.0,1,4.0,1,4.0,1
5015,min_diffuse,30,30,1,3,0.05,0.95,0.948856252118491,11,3.0,1,3.0,1,4.0,0
5016,min_diffuse,30,30,1,3,0.05,0.95,0.9392072383333148,72,5.0,1,5.0,1,5.0,1
5017,min_diffuse,30,30,1,3,0.05,0.95,0.9031934370372524,30,5.0,1,5.0,1,5.0,1
5018,min_diffuse,30,30,1,3,0.05,0.95,0.9361402995517384,33,5.0,1,5.0,1,5.0,1
5019,min_diffuse,30,30,1,3,0.05,0.95,0.9387125100306862,34,6.0,1,6.0,1,6.0,1
5020,min_diffuse,30,30,1,3,0.05,0.95,0.8926454710440805,23,5.0,0,5.0,0,4.0,1
5021,min_diffuse,30,30,1,3,0.05,0.95,0.934318031319028,18,5.0,1,5.0,1,5.0,1
5022,min_diffuse,30,30,1,3,0.05,0.95,0.8701284836531915,9,4.0,1,4.0,1,4.0,1
5023,min_diffuse,30,30,1,3,0.05,0.95,0.8667304576090575,10,4.0,0,3.0,1,3.0,1
5024,min_diffuse,30,30,1,3,0.05,0.95,0.9127901075169464,11,3.0,1,3.0,1,3.0,1
5025,min_diffuse,30,30,1,3,0.05,0.95,0.9462076025691968,61,9.0,1,9.0,1,9.0,1
5026,min_diffuse,30,30,1,3,0.05,0.95,0.931119953602492,37,5.0,0,4.0,1,4.0,1
5027,min_diffuse,30,30,1,3,0.05,0.95,0.9200881601437076,27,5.0,1,5.0,1,5.0,1
5028,min_diffuse,30,30,1,3,0.05,0.95,0.9374653091751364,31,5.0,1,5.0,1,5.0,1
5029,min_diffuse,30,30,1,3,0.05,0.95,0.944827530835698,18,4.0,1,4.0,1,4.0,1
5030,min_diffuse,30,30,1,3,0.05,0.95,0.9308182730526728,36,5.0,1,5.0,1,5.0,1
5031,min_diffuse,30,30,1,3,0.05,0.95,0.9299153129693382,32,6.0,0,5.0,1,6.0,0
5032,min_diffuse,30,30,1,3,0.05,0.95,0.8959598343440548,10,4.0,1,4.0,1,4.0,1
5033,min_diffuse,30,30,1,3,0.05,0.95,0.8721189779714538,9,3.0,1,3.0,1,3.0,1
5034,min_diffuse,30,30,1,3,0.05,0.95,0.9321296031573684,13,4.0,1,4.0,1,4.0,1
5035,min_diffuse,30,30,1,3,0.05,0.95,0.854451807167591,6,3.0,1,3.0,1,3.0,1
5036,min_diffuse,30,30,1,3,0.05,0.95,0.9138380932958768,22,4.0,1,4.0,1,4.0,1
5037,min_diffuse,30,30,1,3,0.05,0.95,0.9343536253896964,57,6.0,1,6.0,1,6.0,1
5038,min_diffuse,30,30,1,3,0.05,0.95,0.9352794949311553,36,5.0,1,5.0,1,5.0,1
5039,min_diffuse,30,30,1,3,0.05,0.95,0.8989824966787878,48,6.0,0,5.0,1,5.0,1
5040,min_diffuse,30,30,1,3,0.05,0.95,0.9281456882959364,33,6.0,1,6.0,1,6.0,1
5041,min_diffuse,30,30,1,3,0.05,0.95,0.909242547477746,19,4.0,1,4.0,1,4.0,1
5042,min_diffuse,30,30,1,3,0.05,0.95,0.8970559608624709,10,3.0,1,3.0,1,4.0,0
5043,min_diffuse,30,30,1,3,0.05,0.95,0.9227227494181296,32,5.0,1,5.0,1,5.0,1
5044,min_diffuse,30,30,1,3,0.05,0.95,0.8700352680820971,12,3.0,1,4.0,0,4.0,0
5045,min_diffuse,30,30,1,3,0.05,0.95,0.907087378709414,11,4.0,1,4.0,1,4.0,1
5046,min_diffuse,30,30,1,3,0.05,0.95,0.9318537864144107,25,5.0,1,5.0,1,5.0,1
5047,min_diffuse,30,30,1,3,0.05,0.95,0.9200040688926404,29,5.0,0,4.0,1,4.0,1
5048,min_diffuse,30,30,1,3,0.05,0.95,0.9445876827800572,28,4.0,1,4.0,1,4.0,1
5049,min_diffuse,30,30,1,3,0.05,0.95,0.938301646017664,12,4.0,1,4.0,1,4.0,1
5050,min_diffuse,30,30,1,3,0.05,0.95,0.94995908142257,34,6.0,1,6.0,1,6.0,1
5051,min_diffuse,30,30,1,3,0.05,0.95,0.9432942570548856,9,4.0,1,4.0,1,4.0,1
5052,min_diffuse,30,30,1,3,0.05,0.95,0.90834647619339,11,4.0,1,4.0,1,4.0,1
5053,min_diffuse,30,30,1,3,0.05,0.95,0.9067283880050224,6,3.0,1,4.0,0,4.0,0
5054,min_diffuse,30,30,1,3,0.05,0.95,0.9476009525062782,36,6.0,1,6.0,1,6.0,1
5055,min_diffuse,30,30,1,3,0.05,0.95,0.9442585612047848,65,7.0,1,7.0,1,7.0,1
5056,min_diffuse,30,30,1,3,0.05,0.95,0.9264266381652712,9,3.0,1,3.0,1,3.0,1
5057,min_diffuse,30,30,1,3,0.05,0.95,0.947870935939544,45,5.0,1,5.0,1,5.0,1
5058,min_diffuse,30,30,1,3,0.05,0.95,0.8894446508732917,7,3.0,1,3.0,1,3.0,1
5059,min_diffuse,30,30,1,3,0.05,0.95,0.9441695753619858,11,4.0,0,4.0,0,3.0,1
5060,min_diffuse,30,30,1,3,0.05,0.95,0.9234548072850044,15,4.0,1,4.0,1,4.0,1
5061,min_diffuse,30,30,1,3,0.05,0.95,0.9489127287891456,23,5.0,0,5.0,0,4.0,1
5062,min_diffuse,30,30,1,3,0.05,0.95,0.942224551881695,50,6.0,1,6.0,1,6.0,1
5063,min_diffuse,30,30,1,3,0.05,0.95,0.9425572276838436,65,8.0,1,8.0,1,8.0,1
5064,min_diffuse,30,30,1,3,0.05,0.95,0.9148213791478764,5,3.0,1,3.0,1,3.0,1
5065,min_diffuse,30,30,1,3,0.05,0.95,0.9347639163865488,14,4.0,0,3.0,1,4.0,0
5066,min_diffuse,30,30,1,3,0.05,0.95,0.9391764641606416,62,5.0,1,5.0,1,5.0,1
5067,min_diffuse,30,30,1,3,0.05,0.95,0.943453183166204,29,6.0,0,5.0,1,5.0,1
5068,min_diffuse,30,30,1,3,0.05,0.95,0.8561382913009736,17,4.0,0,4.0,0,3.0,1
5069,min_diffuse,30,30,1,3,0.05,0.95,0.880683371759841,10,4.0,0,3.0,1,4.0,0
5070,min_diffuse,30,30,1,3,0.05,0.95,0.9483340849451156,56,7.0,0,7.0,0,6.0,1
5071,min_diffuse,30,30,1,3,0.05,0.95,0.9021028935379668,32,5.0,0,5.0,0,4.0,1
5072,min_diffuse,30,30,1,3,0.05,0.95,0.9378083059284932,11,4.0,1,4.0,1,4.0,1
5073,min_diffuse,30,30,1,3,0.05,0.95,0.8551415385002713,27,5.0,1,5.0,1,5.0,1
5074,min_diffuse,30,30,1,3,0.05,0.95,0.9020656010653606,11,4.0,1,4.0,1,4.0,1
5075,min_diffuse,30,30,1,3,0.05,0.95,0.942758433544224,18,5.0,1,5.0,1,5.0,1
5076,min_diffuse,30,30,1,3,0.05,0.95,0.9374805106179812,49,8.0,0,7.0,1,7.0,1
5077,min_diffuse,30,30,1,3,0.05,0.95,0.9182731002493144,27,5.0,0,4.0,1,4.0,1
5078,min_diffuse,30,30,1,3,0.05,0.95,0.9182133728093318,33,4.0,1,4.0,1,4.0,1
5079,min_diffuse,30,30,1,3,0.05,0.95,0.9429985590163786,18,4.0,1,4.0,1,4.0,1
5080,min_diffuse,30,30,1,3,0.05,0.95,0.9489438767509704,21,6.0,1,6.0,1,6.0,1
5081,min_diffuse,30,30,1,3,0.05,0.95,0.9203485444659334,12,4.0,1,4.0,1,4.0,1
5082,min_diffuse,30,30,1,3,0.05,0.95,0.9311145099206544,25,5.0,1,5.0,1,5.0,1
5083,min_diffuse,30,30,1,3,0.05,0.95,0.9396278623046298,20,5.0,1,5.0,1,5.0,1
5084,min_diffuse,30,30,1,3,0.05,0.95,0.935450795335344,27,5.0,1,5.0,1,6.0,0
5085,min_diffuse,30,30,1,3,0.05,0.95,0.90989384836178,20,4.0,1,4.0,1,4.0,1
5086,min_diffuse,30,30,1,3,0.05,0.95,0.8786472378827587,7,3.0,1,3.0,1,3.0,1
5087,min_diffuse,30,30,1,3,0.05,0.95,0.9261896861204392,18,5.0,1,5.0,1,5.0,1
5088,min_diffuse,30,30,1,3,0.05,0.95,0.9363480912748464,14,4.0,1,4.0,1,5.0,0
5089,min_diffuse,30,30,1,3,0.05,0.95,0.9239782130267232,20,4.0,1,4.0,1,4.0,1
5090,min_diffuse,30,30,1,3,0.05,0.95,0.8955997409736828,13,4.0,1,4.0,1,4.0,1
5091,min_diffuse,30,30,1,3,0.05,0.95,0.9466293208184764,13,3.0,1,3.0,1,3.0,1
5092,min_diffuse,30,30,1,3,0.05,0.95,0.9491320691421422,17,4.0,1,4.0,1,4.0,1
5093,min_diffuse,30,30,1,3,0.05,0.95,0.9444574281150332,53,6.0,1,6.0,1,6.0,1
5094,min_diffuse,30,30,1,3,0.05,0.95,0.935437882965236,12,4.0,1,4.0,1,4.0,1
5095,min_diffuse,30,30,1,3,0.05,0.95,0.942886978533021,14,4.0,1,4.0,1,4.0,1
5096,min_diffuse,30,30,1,3,0.05,0.95,0.949531418424857,38,8.0,1,8.0,1,8.0,1
5097,min_diffuse,30,30,1,3,0.05,0.95,0.93316763354984,25,5.0,1,5.0,1,5.0,1
5098,min_diffuse,30,30,1,3,0.05,0.95,0.9330999150902716,18,4.0,0,4.0,0,3.0,1
5099,min_diffuse,30,30,1,3,0.05,0.95,0.9485592762438696,23,5.0,1,5.0,1,5.0,1
5100,min_diffuse,30,30,1,3,0.05,0.95,0.9131428105142506,15,4.0,1,4.0,1,4.0,1
5101,min_diffuse,30,30,1,3,0.05,0.95,0.9491847356932196,51,7.0,1,7.0,1,7.0,1
5102,min_diffuse,30,30,1,3,0.05,0.95,0.9110046571085828,9,3.0,1,3.0,1,3.0,1
5103,min_diffuse,30,30,1,3,0.05,0.95,0.857710696440118,12,4.0,1,4.0,1,4.0,1
5104,min_diffuse,30,30,1,3,0.05,0.95,0.9453719938373784,35,6.0,1,6.0,1,6.0,1
5105,min_diffuse,30,30,1,3,0.05,0.95,0.9323271371079196,34,6.0,0,5.0,1,5.0,1
5106,min_diffuse,30,30,1,3,0.05,0.95,0.8995501211913642,13,4.0,1,4.0,1,4.0,1
5107,min_diffuse,30,30,1,3,0.05,0.95,0.9413490412411296,82,6.0,1,6.0,1,6.0,1
5108,min_diffuse,30,30,1,3,0.05,0.95,0.9170060508972268,9,4.0,0,3.0,1,4.0,0
5109,min_diffuse,30,30,1,3,0.05,0.95,0.8792622540266563,15,5.0,0,4.0,1,5.0,0
5110,min_diffuse,30,30,1,3,0.05,0.95,0.9218266460702016,26,5.0,0,5.0,0,4.0,1
5111,min_diffuse,30,30,1,3,0.05,0.95,0.9432446365732562,46,6.0,0,6.0,0,5.0,1
5112,min_diffuse,30,30,1,3,0.05,0.95,0.9354004430963015,32,6.0,0,6.0,0,5.0,1
5113,min_diffuse,30,30,1,3,0.05,0.95,0.8508750186287882,18,4.0,1,4.0,1,4.0,1
5114,min_diffuse,30,30,1,3,0.05,0.95,0.9120709174756164,12,3.0,1,3.0,1,3.0,1
5115,min_diffuse,30,30,1,3,0.05,0.95,0.919707597926703,10,4.0,1,4.0,1,4.0,1
5116,min_diffuse,30,30,1,3,0.05,0.95,0.9492711007960296,18,5.0,1,5.0,1,5.0,1
5117,min_diffuse,30,30,1,3,0.05,0.95,0.907000021449472,11,4.0,0,3.0,1,3.0,1
5118,min_diffuse,30,30,1,3,0.05,0.95,0.9228699046525674,27,4.0,1,4.0,1,4.0,1
5119,min_diffuse,30,30,1,3,0.05,0.95,0.9423827741734822,16,5.0,1,5.0,1,5.0,1
5120,min_diffuse,30,30,1,3,0.05,0.95,0.9276995603784964,8,3.0,1,3.0,1,3.0,1
5121,min_diffuse,30,30,1,3,0.05,0.95,0.9243960598520696,7,3.0,1,3.0,1,3.0,1
5122,min_diffuse,30,30,1,3,0.05,0.95,0.904909830015148,16,4.0,0,3.0,1,3.0,1
5123,min_diffuse,30,30,1,3,0.05,0.95,0.9462139731972647,69,6.0,1,6.0,1,6.0,1
5124,min_diffuse,30,30,1,3,0.05,0.95,0.9441739786375976,26,5.0,1,5.0,1,5.0,1
5125,min_diffuse,30,30,1,3,0.05,0.95,0.948941666964134,15,5.0,1,5.0,1,5.0,1
5126,min_diffuse,30,30,1,3,0.05,0.95,0.9382983793636536,19,4.0,1,4.0,1,4.0,1
5127,min_diffuse,30,30,1,3,0.05,0.95,0.9481302412211255,20,5.0,1,5.0,1,5.0,1
5128,min_diffuse,30,30,1,3,0.05,0.95,0.8763519384145033,14,4.0,1,4.0,1,5.0,0
5129,min_diffuse,30,30,1,3,0.05,0.95,0.9102560478283636,33,5.0,1,5.0,1,5.0,1
5130,min_diffuse,30,30,1,3,0.05,0.95,0.940432102880808,7,4.0,0,3.0,1,4.0,0
5131,min_diffuse,30,30,1,3,0.05,0.95,0.9085560914476246,10,4.0,0,3.0,1,3.0,1
5132,min_diffuse,30,30,1,3,0.05,0.95,0.904983450911418,23,6.0,1,6.0,1,6.0,1
5133,min_diffuse,30,30,1,3,0.05,0.95,0.9475958196884195,25,5.0,1,6.0,0,6.0,0
5134,min_diffuse,30,30,1,3,0.05,0.95,0.90399673794234,8,4.0,1,4.0,1,4.0,1
5135,min_diffuse,30,30,1,3,0.05,0.95,0.9301484639078904,15,4.0,1,4.0,1,4.0,1
5136,min_diffuse,30,30,1,3,0.05,0.95,0.9027077772941752,16,4.0,1,4.0,1,4.0,1
5137,min_diffuse,30,30,1,3,0.05,0.95,0.9399682337475204,16,5.0,1,5.0,1,5.0,1
5138,min_diffuse,30,30,1,3,0.05,0.95,0.9226540414342584,24,6.0,1,6.0,1,6.0,1
5139,min_diffuse,30,30,1,3,0.05,0.95,0.9134109014461366,16,5.0,1,5.0,1,5.0,1
5140,min_diffuse,30,30,1,3,0.05,0.95,0.907075239402108,8,3.0,1,3.0,1,3.0,1
5141,min_diffuse,30,30,1,3,0.05,0.95,0.9477899318853884,20,5.0,1,5.0,1,5.0,1
5142,min_diffuse,30,30,1,3,0.05,0.95,0.9251951394485032,24,5.0,1,5.0,1,5.0,1
5143,min_diffuse,30,30,1,3,0.05,0.95,0.9056251542527312,27,5.0,0,4.0,1,4.0,1
5144,min_diffuse,30,30,1,3,0.05,0.95,0.9474012425653776,25,5.0,0,4.0,1,4.0,1
5145,min_diffuse,30,30,1,3,0.05,0.95,0.8259627313691994,11,4.0,0,3.0,1,3.0,1
5146,min_diffuse,30,30,1,3,0.05,0.95,0.9309309138060056,8,4.0,1,4.0,1,4.0,1
5147,min_diffuse,30,30,1,3,0.05,0.95,0.9144280930537294,18,4.0,1,4.0,1,4.0,1
5148,min_diffuse,30,30,1,3,0.05,0.95,0.9225821147374964,47,5.0,1,5.0,1,5.0,1
5149,min_diffuse,30,30,1,3,0.05,0.95,0.9336831959152776,12,4.0,1,4.0,1,4.0,1
5150,min_diffuse,30,30,1,3,0.05,0.95,0.9485337488757468,45,9.0,0,8.0,1,8.0,1
5151,min_diffuse,30,30,1,3,0.05,0.95,0.9070563739076404,36,6.0,0,6.0,0,5.0,1
5152,min_diffuse,30,30,1,3,0.05,0.95,0.8527111169005367,5,3.0,1,3.0,1,3.0,1
5153,min_diffuse,30,30,1,3,0.05,0.95,0.8976013267345734,8,3.0,1,4.0,0,4.0,0
5154,min_diffuse,30,30,1,3,0.05,0.95,0.8866354185569983,12,4.0,1,4.0,1,4.0,1
5155,min_diffuse,30,30,1,3,0.05,0.95,0.9271856947999308,48,5.0,1,5.0,1,5.0,1
5156,min_diffuse,30,30,1,3,0.05,0.95,0.9098951410402774,21,5.0,0,5.0,0,4.0,1
5157,min_diffuse,30,30,1,3,0.05,0.95,0.9290296816831122,20,5.0,1,5.0,1,5.0,1
5158,min_diffuse,30,30,1,3,0.05,0.95,0.9323531498211708,21,4.0,1,4.0,1,4.0,1
5159,min_diffuse,30,30,1,3,0.05,0.95,0.9382709127547048,20,4.0,1,5.0,0,5.0,0
5160,min_diffuse,30,30,1,3,0.05,0.95,0.9410579332963308,12,4.0,1,4.0,1,4.0,1
5161,min_diffuse,30,30,1,3,0.05,0.95,0.940287371917653,16,4.0,1,4.0,1,4.0,1
5162,min_diffuse,30,30,1,3,0.05,0.95,0.940601111101769,19,5.0,1,5.0,1,5.0,1
5163,min_diffuse,30,30,1,3,0.05,0.95,0.927756643951083,26,5.0,1,5.0,1,5.0,1
5164,min_diffuse,30,30,1,3,0.05,0.95,0.9382860951952052,48,5.0,1,5.0,1,5.0,1
5165,min_diffuse,30,30,1,3,0.05,0.95,0.942874200648128,30,5.0,1,5.0,1,5.0,1
5166,min_diffuse,30,30,1,3,0.05,0.95,0.8273529662955187,7,3.0,1,3.0,1,3.0,1
5167,min_diffuse,30,30,1,3,0.05,0.95,0.9457550815448684,16,3.0,1,3.0,1,3.0,1
5168,min_diffuse,30,30,1,3,0.05,0.95,0.9346786835113952,11,4.0,1,4.0,1,5.0,0
5169,min_diffuse,30,30,1,3,0.05,0.95,0.9388494916039052,27,5.0,1,5.0,1,5.0,1
5170,min_diffuse,30,30,1,3,0.05,0.95,0.9226520837082972,8,3.0,1,3.0,1,3.0,1
5171,min_diffuse,30,30,1,3,0.05,0.95,0.8272822457540783,7,3.0,1,3.0,1,3.0,1
5172,min_diffuse,30,30,1,3,0.05,0.95,0.8933458017374087,47,5.0,1,5.0,1,6.0,0
5173,min_diffuse,30,30,1,3,0.05,0.95,0.9453345691710124,27,5.0,0,5.0,0,4.0,1
5174,min_diffuse,30,30,1,3,0.05,0.95,0.9211594649871272,27,5.0,0,4.0,1,4.0,1
5175,min_diffuse,30,30,1,3,0.05,0.95,0.8627572996168553,8,3.0,1,3.0,1,3.0,1
5176,min_diffuse,30,30,1,3,0.05,0.95,0.8829560216440371,4,3.0,1,3.0,1,3.0,1
5177,min_diffuse,30,30,1,3,0.05,0.95,0.9301329747305076,19,4.0,1,4.0,1,4.0,1
5178,min_diffuse,30,30,1,3,0.05,0.95,0.9451189921254816,24,5.0,1,5.0,1,5.0,1
5179,min_diffuse,30,30,1,3,0.05,0.95,0.9426591658228232,18,5.0,0,4.0,1,4.0,1
5180,min_diffuse,30,30,1,3,0.05,0.95,0.9376461686613764,18,4.0,0,3.0,1,3.0,1
5181,min_diffuse,30,30,1,3,0.05,0.95,0.9071574871770316,17,5.0,0,4.0,1,4.0,1
5182,min_diffuse,30,30,1,3,0.05,0.95,0.888778133404511,15,4.0,1,4.0,1,4.0,1
5183,min_diffuse,30,30,1,3,0.05,0.95,0.94320659074021,45,8.0,0,8.0,0,7.0,1
5184,min_diffuse,30,30,1,3,0.05,0.95,0.9282948083828748,7,3.0,1,3.0,1,3.0,1
5185,min_diffuse,30,30,1,3,0.05,0.95,0.906109578684024,30,4.0,1,4.0,1,4.0,1
5186,min_diffuse,30,30,1,3,0.05,0.95,0.9123251906857052,12,3.0,1,3.0,1,3.0,1
5187,min_diffuse,30,30,1,3,0.05,0.95,0.9167481564188844,11,4.0,0,3.0,1,3.0,1
5188,min_diffuse,30,30,1,3,0.05,0.95,0.9094218939076374,29,6.0,1,6.0,1,6.0,1
5189,min_diffuse,30,30,1,3,0.05,0.95,0.9147899268863592,31,5.0,1,5.0,1,5.0,1
5190,min_diffuse,30,30,1,3,0.05,0.95,0.9333801539846815,28,5.0,1,5.0,1,5.0,1
5191,min_diffuse,30,30,1,3,0.05,0.95,0.9488585810490148,12,5.0,1,5.0,1,5.0,1
5192,min_diffuse,30,30,1,3,0.05,0.95,0.9286236990007158,27,5.0,1,5.0,1,5.0,1
5193,min_diffuse,30,30,1,3,0.05,0.95,0.938996233613085,121,7.0,1,7.0,1,7.0,1
5194,min_diffuse,30,30,1,3,0.05,0.95,0.9457321327916772,10,4.0,0,3.0,1,4.0,0
5195,min_diffuse,30,30,1,3,0.05,0.95,0.9344059422821162,26,6.0,1,6.0,1,6.0,1
5196,min_diffuse,30,30,1,3,0.05,0.95,0.945023951471347,14,4.0,1,4.0,1,4.0,1
5197,min_diffuse,30,30,1,3,0.05,0.95,0.9351250354603255,42,6.0,1,6.0,1,6.0,1
5198,min_diffuse,30,30,1,3,0.05,0.95,0.9411740770856082,13,3.0,1,3.0,1,4.0,0
5199,min_diffuse,30,30,1,3,0.05,0.95,0.9332536889780004,9,4.0,1,4.0,1,4.0,1
5200,min_diffuse,30,30,1,3,0.05,0.95,0.9152651112788897,17,4.0,1,4.0,1,4.0,1
5201,min_diffuse,30,30,1,3,0.05,0.95,0.9471273910599112,12,4.0,1,4.0,1,4.0,1
5202,min_diffuse,30,30,1,3,0.05,0.95,0.9217100581711728,20,4.0,1,4.0,1,4.0,1
5203,min_diffuse,30,30,1,3,0.05,0.95,0.9365034270970364,15,4.0,1,4.0,1,4.0,1
5204,min_diffuse,30,30,1,3,0.05,0.95,0.9495014924957532,25,5.0,0,4.0,1,4.0,1
5205,min_diffuse,30,30,1,3,0.05,0.95,0.9180847728839852,13,5.0,1,5.0,1,5.0,1
5206,min_diffuse,30,30,1,3,0.05,0.95,0.92666413109493,11,4.0,0,3.0,1,4.0,0
5207,min_diffuse,30,30,1,3,0.05,0.95,0.8088624877753522,10,4.0,1,4.0,1,4.0,1
5208,min_diffuse,30,30,1,3,0.05,0.95,0.9377314096604844,29,5.0,1,5.0,1,5.0,1
5209,min_diffuse,30,30,1,3,0.05,0.95,0.8747799271968174,16,4.0,1,5.0,0,4.0,1
5210,min_diffuse,30,30,1,3,0.05,0.95,0.8940964913463492,10,3.0,1,3.0,1,3.0,1
5211,min_diffuse,30,30,1,3,0.05,0.95,0.9020440356178426,65,7.0,1,7.0,1,7.0,1
5212,min_diffuse,30,30,1,3,0.05,0.95,0.8592747554543407,12,4.0,1,4.0,1,4.0,1
5213,min_diffuse,30,30,1,3,0.05,0.95,0.9281799990436524,25,5.0,0,5.0,0,4.0,1
5214,min_diffuse,30,30,1,3,0.05,0.95,0.9403092892431364,13,5.0,1,5.0,1,5.0,1
5215,min_diffuse,30,30,1,3,0.05,0.95,0.9239903427313616,34,4.0,1,4.0,1,4.0,1
5216,min_diffuse,30,30,1,3,0.05,0.95,0.9356380353846064,25,5.0,1,5.0,1,5.0,1
5217,min_diffuse,30,30,1,3,0.05,0.95,0.9078653807237812,22,4.0,1,4.0,1,4.0,1
5218,min_diffuse,30,30,1,3,0.05,0.95,0.9280439112254576,12,4.0,1,4.0,1,4.0,1
5219,min_diffuse,30,30,1,3,0.05,0.95,0.9434680327259988,28,4.0,1,4.0,1,4.0,1
5220,min_diffuse,30,30,1,3,0.05,0.95,0.94007038929061,9,3.0,1,3.0,1,3.0,1
5221,min_diffuse,30,30,1,3,0.05,0.95,0.9447564317943852,39,8.0,1,8.0,1,8.0,1
5222,min_diffuse,30,30,1,3,0.05,0.95,0.9442409405529584,9,3.0,1,3.0,1,3.0,1
5223,min_diffuse,30,30,1,3,0.05,0.95,0.9403367562260186,27,5.0,1,5.0,1,5.0,1
5224,min_diffuse,30,30,1,3,0.05,0.95,0.9252605373854126,10,4.0,1,4.0,1,4.0,1
5225,min_diffuse,30,30,1,3,0.05,0.95,0.9322384802455598,31,4.0,1,4.0,1,4.0,1
5226,min_diffuse,30,30,1,3,0.05,0.95,0.9378221663312192,20,5.0,0,4.0,1,4.0,1
5227,min_diffuse,30,30,1,3,0.05,0.95,0.8893214325489254,24,5.0,1,5.0,1,5.0,1
5228,min_diffuse,30,30,1,3,0.05,0.95,0.9497161814503788,15,5.0,1,5.0,1,5.0,1
5229,min_diffuse,30,30,1,3,0.05,0.95,0.9300424062314308,17,4.0,1,5.0,0,4.0,1
5230,min_diffuse,30,30,1,3,0.05,0.95,0.9299246523316128,29,5.0,0,5.0,0,4.0,1
5231,min_diffuse,30,30,1,3,0.05,0.95,0.9483433391456072,91,6.0,1,6.0,1,6.0,1
5232,min_diffuse,30,30,1,3,0.05,0.95,0.9171677635204604,24,4.0,1,4.0,1,4.0,1
5233,min_diffuse,30,30,1,3,0.05,0.95,0.9224083525100152,19,4.0,1,4.0,1,4.0,1
5234,min_diffuse,30,30,1,3,0.05,0.95,0.9460208910674552,11,4.0,1,4.0,1,4.0,1
5235,min_diffuse,30,30,1,3,0.05,0.95,0.880625922515933,10,4.0,1,4.0,1,4.0,1
5236,min_diffuse,30,30,1,3,0.05,0.95,0.9405963121960011,33,5.0,1,5.0,1,5.0,1
5237,min_diffuse,30,30,1,3,0.05,0.95,0.9330271525247642,20,4.0,1,4.0,1,4.0,1
5238,min_diffuse,30,30,1,3,0.05,0.95,0.9265120938316932,16,4.0,1,4.0,1,4.0,1
5239,min_diffuse,30,30,1,3,0.05,0.95,0.9469107583015806,12,4.0,1,4.0,1,4.0,1
5240,min_diffuse,30,30,1,3,0.05,0.95,0.9251588620276036,10,4.0,1,4.0,1,4.0,1
5241,min_diffuse,30,30,1,3,0.05,0.95,0.938546834245704,21,5.0,0,4.0,1,5.0,0
5242,min_diffuse,30,30,1,3,0.05,0.95,0.8026553714456677,9,4.0,0,4.0,0,3.0,1
5243,min_diffuse,30,30,1,3,0.05,0.95,0.9464580925460137,23,4.0,1,4.0,1,4.0,1
5244,min_diffuse,30,30,1,3,0.05,0.95,0.9392646111467984,21,5.0,0,5.0,0,4.0,1
5245,min_diffuse,30,30,1,3,0.05,0.95,0.9456807049792652,39,5.0,1,5.0,1,5.0,1
5246,min_diffuse,30,30,1,3,0.05,0.95,0.8907974775398161,14,4.0,0,4.0,0,3.0,1
5247,min_diffuse,30,30,1,3,0.05,0.95,0.9485074729599188,46,5.0,1,5.0,1,5.0,1
5248,min_diffuse,30,30,1,3,0.05,0.95,0.935646790044938,27,6.0,0,6.0,0,5.0,1
5249,min_diffuse,30,30,1,3,0.05,0.95,0.9365774188383006,23,5.0,1,5.0,1,5.0,1
5250,min_diffuse,30,30,1,3,0.05,0.95,0.9276000180933438,18,5.0,1,5.0,1,5.0,1
5251,min_diffuse,30,30,1,3,0.05,0.95,0.9469099538353676,67,7.0,1,7.0,1,7.0,1
5252,min_diffuse,30,30,1,3,0.05,0.95,0.9336384349595608,10,3.0,1,3.0,1,3.0,1
5253,min_diffuse,30,30,1,3,0.05,0.95,0.8841650799513351,20,5.0,1,5.0,1,5.0,1
5254,min_diffuse,30,30,1,3,0.05,0.95,0.9487178696279888,31,5.0,1,5.0,1,5.0,1
5255,min_diffuse,30,30,1,3,0.05,0.95,0.943520109228921,28,5.0,0,5.0,0,4.0,1
5256,min_diffuse,30,30,1,3,0.05,0.95,0.929572198906364,12,5.0,1,5.0,1,6.0,0
5257,min_diffuse,30,30,1,3,0.05,0.95,0.911160093973083,6,3.0,1,3.0,1,3.0,1
5258,min_diffuse,30,30,1,3,0.05,0.95,0.9164577231893216,6,3.0,1,3.0,1,3.0,1
5259,min_diffuse,30,30,1,3,0.05,0.95,0.9497163906844444,22,4.0,1,4.0,1,4.0,1
5260,min_diffuse,30,30,1,3,0.05,0.95,0.9049013869545388,20,5.0,1,5.0,1,5.0,1
5261,min_diffuse,30,30,1,3,0.05,0.95,0.932021567599944,27,4.0,1,4.0,1,4.0,1
5262,min_diffuse,30,30,1,3,0.05,0.95,0.9231219030529156,12,4.0,1,4.0,1,4.0,1
5263,min_diffuse,30,30,1,3,0.05,0.95,0.9308436131317752,19,4.0,0,4.0,0,3.0,1
5264,min_diffuse,30,30,1,3,0.05,0.95,0.9422693582181711,10,4.0,1,4.0,1,4.0,1
5265,min_diffuse,30,30,1,3,0.05,0.95,0.9399494664852812,8,4.0,1,4.0,1,4.0,1
5266,min_diffuse,30,30,1,3,0.05,0.95,0.8530374968924731,4,2.0,1,2.0,1,2.0,1
5267,min_diffuse,30,30,1,3,0.05,0.95,0.9405326837849216,14,4.0,1,4.0,1,4.0,1
5268,min_diffuse,30,30,1,3,0.05,0.95,0.92059595824283,4,2.0,1,2.0,1,2.0,1
5269,min_diffuse,30,30,1,3,0.05,0.95,0.9430493178284108,10,3.0,1,3.0,1,3.0,1
5270,min_diffuse,30,30,1,3,0.05,0.95,0.9339334155927276,15,4.0,1,4.0,1,4.0,1
5271,min_diffuse,30,30,1,3,0.05,0.95,0.9170337375381088,20,4.0,1,4.0,1,4.0,1
5272,min_diffuse,30,30,1,3,0.05,0.95,0.9406034402614194,94,6.0,0,6.0,0,5.0,1
5273,min_diffuse,30,30,1,3,0.05,0.95,0.9282115974749532,18,5.0,1,5.0,1,5.0,1
5274,min_diffuse,30,30,1,3,0.05,0.95,0.9464254712779562,19,5.0,0,4.0,1,4.0,1
5275,min_diffuse,30,30,1,3,0.05,0.95,0.8779338722176423,12,4.0,1,4.0,1,4.0,1
5276,min_diffuse,30,30,1,3,0.05,0.95,0.9235038167125644,7,3.0,1,3.0,1,3.0,1
5277,min_diffuse,30,30,1,3,0.05,0.95,0.922959977430125,15,4.0,1,4.0,1,4.0,1
5278,min_diffuse,30,30,1,3,0.05,0.95,0.9472915484849296,28,4.0,1,4.0,1,4.0,1
5279,min_diffuse,30,30,1,3,0.05,0.95,0.8600059603029492,10,4.0,1,4.0,1,4.0,1
5280,min_diffuse,30,30,1,3,0.05,0.95,0.9384812731143652,23,5.0,1,5.0,1,5.0,1
5281,min_diffuse,30,30,1,3,0.05,0.95,0.9486061570616308,12,4.0,1,4.0,1,4.0,1
5282,min_diffuse,30,30,1,3,0.05,0.95,0.9372886680515542,15,4.0,1,4.0,1,4.0,1
5283,min_diffuse,30,30,1,3,0.05,0.95,0.9212600486627542,10,4.0,1,4.0,1,4.0,1
5284,min_diffuse,30,30,1,3,0.05,0.95,0.8945462749500713,14,4.0,1,4.0,1,4.0,1
5285,min_diffuse,30,30,1,3,0.05,0.95,0.9163193817853794,55,7.0,0,6.0,1,6.0,1
5286,min_diffuse,30,30,1,3,0.05,0.95,0.9116109133222278,14,4.0,1,4.0,1,4.0,1
5287,min_diffuse,30,30,1,3,0.05,0.95,0.942895571744717,18,5.0,0,5.0,0,4.0,1
5288,min_diffuse,30,30,1,3,0.05,0.95,0.9498960110830724,20,5.0,1,6.0,0,6.0,0
5289,min_diffuse,30,30,1,3,0.05,0.95,0.9197396030644855,38,6.0,0,6.0,0,5.0,1
5290,min_diffuse,30,30,1,3,0.05,0.95,0.9294082336433216,23,6.0,1,6.0,1,6.0,1
5291,min_diffuse,30,30,1,3,0.05,0.95,0.9279456547012136,11,4.0,0,3.0,1,4.0,0
5292,min_diffuse,30,30,1,3,0.05,0.95,0.931517226855696,45,6.0,1,6.0,1,6.0,1
5293,min_diffuse,30,30,1,3,0.05,0.95,0.8979486661816758,16,3.0,1,3.0,1,3.0,1
5294,min_diffuse,30,30,1,3,0.05,0.95,0.9141396619378735,8,3.0,1,3.0,1,3.0,1
5295,min_diffuse,30,30,1,3,0.05,0.95,0.9397612556380646,25,6.0,0,5.0,1,6.0,0
5296,min_diffuse,30,30,1,3,0.05,0.95,0.9367271989903028,20,5.0,1,5.0,1,5.0,1
5297,min_diffuse,30,30,1,3,0.05,0.95,0.9055591612278744,11,3.0,1,3.0,1,3.0,1
5298,min_diffuse,30,30,1,3,0.05,0.95,0.9433988335344924,20,4.0,0,4.0,0,3.0,1
5299,min_diffuse,30,30,1,3,0.05,0.95,0.9377600364427456,7,3.0,1,4.0,0,4.0,0
5300,min_diffuse,30,30,1,3,0.05,0.95,0.9393651413798229,21,4.0,1,5.0,0,5.0,0
5301,min_diffuse,30,30,1,3,0.05,0.95,0.9359000461616828,10,3.0,1,4.0,0,4.0,0
5302,min_diffuse,30,30,1,3,0.05,0.95,0.8849932382705022,48,6.0,0,5.0,1,5.0,1
5303,min_diffuse,30,30,1,3,0.05,0.95,0.9495933720536692,31,5.0,1,5.0,1,5.0,1
5304,min_diffuse,30,30,1,3,0.05,0.95,0.9050064036237024,14,4.0,1,4.0,1,4.0,1
5305,min_diffuse,30,30,1,3,0.05,0.95,0.9449094396132524,41,6.0,1,6.0,1,6.0,1
5306,min_diffuse,30,30,1,3,0.05,0.95,0.9306133042720474,6,3.0,1,3.0,1,3.0,1
5307,min_diffuse,30,30,1,3,0.05,0.95,0.9280946289621752,13,5.0,0,5.0,0,4.0,1
5308,min_diffuse,30,30,1,3,0.05,0.95,0.93385857790561,52,5.0,1,5.0,1,5.0,1
5309,min_diffuse,30,30,1,3,0.05,0.95,0.8981093945352245,8,4.0,0,3.0,1,3.0,1
5310,min_diffuse,30,30,1,3,0.05,0.95,0.936270040564722,20,4.0,1,4.0,1,4.0,1
5311,min_diffuse,30,30,1,3,0.05,0.95,0.9195800990957168,19,5.0,1,5.0,1,5.0,1
5312,min_diffuse,30,30,1,3,0.05,0.95,0.8474824741772358,5,3.0,1,3.0,1,3.0,1
5313,min_diffuse,30,30,1,3,0.05,0.95,0.9027579843413128,13,4.0,0,4.0,0,3.0,1
5314,min_diffuse,30,30,1,3,0.05,0.95,0.9456019411076552,16,5.0,1,5.0,1,5.0,1
5315,min_diffuse,30,30,1,3,0.05,0.95,0.8799821874757527,10,3.0,1,3.0,1,3.0,1
5316,min_diffuse,30,30,1,3,0.05,0.95,0.8831189098640163,12,4.0,1,4.0,1,4.0,1
5317,min_diffuse,30,30,1,3,0.05,0.95,0.9442651567450084,46,8.0,1,8.0,1,8.0,1
5318,min_diffuse,30,30,1,3,0.05,0.95,0.9156083676916096,24,5.0,1,6.0,0,6.0,0
5319,min_diffuse,30,30,1,3,0.05,0.95,0.872335134306468,7,3.0,1,3.0,1,3.0,1
5320,min_diffuse,30,30,1,3,0.05,0.95,0.9373433111852484,20,6.0,0,5.0,1,6.0,0
5321,min_diffuse,30,30,1,3,0.05,0.95,0.915408931395747,36,5.0,1,5.0,1,5.0,1
5322,min_diffuse,30,30,1,3,0.05,0.95,0.9422124043164196,18,5.0,1,5.0,1,5.0,1
5323,min_diffuse,30,30,1,3,0.05,0.95,0.9243735885467974,25,5.0,1,5.0,1,5.0,1
5324,min_diffuse,30,30,1,3,0.05,0.95,0.919756746531182,9,3.0,1,3.0,1,3.0,1
5325,min_diffuse,30,30,1,3,0.05,0.95,0.939395002879856,36,4.0,1,4.0,1,4.0,1
5326,min_diffuse,30,30,1,3,0.05,0.95,0.938842774077163,42,4.0,1,4.0,1,4.0,1
5327,min_diffuse,30,30,1,3,0.05,0.95,0.9036431645378056,13,4.0,1,5.0,0,4.0,1
5328,min_diffuse,30,30,1,3,0.05,0.95,0.9247960600143372,27,5.0,1,5.0,1,5.0,1
5329,min_diffuse,30,30,1,3,0.05,0.95,0.9412855449154282,51,7.0,0,7.0,0,6.0,1
5330,min_diffuse,30,30,1,3,0.05,0.95,0.9453336308473927,39,7.0,0,6.0,1,6.0,1
5331,min_diffuse,30,30,1,3,0.05,0.95,0.8919900883103862,9,3.0,1,3.0,1,3.0,1
5332,min_diffuse,30,30,1,3,0.05,0.95,0.915076177704642,13,4.0,1,4.0,1,4.0,1
5333,min_diffuse,30,30,1,3,0.05,0.95,0.9300540292185816,15,5.0,0,4.0,1,5.0,0
5334,min_diffuse,30,30,1,3,0.05,0.95,0.9118424206767838,5,3.0,1,3.0,1,3.0,1
5335,min_diffuse,30,30,1,3,0.05,0.95,0.923153882691492,25,5.0,0,4.0,1,5.0,0
5336,min_diffuse,30,30,1,3,0.05,0.95,0.9091802911015868,30,4.0,1,4.0,1,4.0,1
5337,min_diffuse,30,30,1,3,0.05,0.95,0.9356149720842784,19,5.0,1,5.0,1,5.0,1
5338,min_diffuse,30,30,1,3,0.05,0.95,0.8868491614990618,12,4.0,1,4.0,1,4.0,1
5339,min_diffuse,30,30,1,3,0.05,0.95,0.8847830120942151,15,4.0,1,4.0,1,5.0,0
5340,min_diffuse,30,30,1,3,0.05,0.95,0.9039943262372964,18,5.0,0,4.0,1,5.0,0
5341,min_diffuse,30,30,1,3,0.05,0.95,0.876946889273791,9,3.0,1,3.0,1,3.0,1
5342,min_diffuse,30,30,1,3,0.05,0.95,0.9453542112648946,34,6.0,1,6.0,1,6.0,1
5343,min_diffuse,30,30,1,3,0.05,0.95,0.8774431508398367,18,4.0,1,4.0,1,4.0,1
5344,min_diffuse,30,30,1,3,0.05,0.95,0.9044370326820712,27,6.0,0,6.0,0,5.0,1
5345,min_diffuse,30,30,1,3,0.05,0.95,0.9347181888541812,19,4.0,1,4.0,1,4.0,1
5346,min_diffuse,30,30,1,3,0.05,0.95,0.9217371653806647,19,4.0,1,4.0,1,4.0,1
5347,min_diffuse,30,30,1,3,0.05,0.95,0.9295250671726404,34,4.0,1,4.0,1,4.0,1
5348,min_diffuse,30,30,1,3,0.05,0.95,0.9314400366600358,21,5.0,1,5.0,1,5.0,1
5349,min_diffuse,30,30,1,3,0.05,0.95,0.9302019916973174,12,4.0,1,4.0,1,4.0,1
5350,min_diffuse,30,30,1,3,0.05,0.95,0.9419691583640816,13,4.0,1,4.0,1,4.0,1
5351,min_diffuse,30,30,1,3,0.05,0.95,0.947769721828255,25,5.0,1,5.0,1,5.0,1
5352,min_diffuse,30,30,1,3,0.05,0.95,0.9474836297123927,53,6.0,0,6.0,0,5.0,1
5353,min_diffuse,30,30,1,3,0.05,0.95,0.8706208504604689,6,3.0,1,3.0,1,3.0,1
5354,min_diffuse,30,30,1,3,0.05,0.95,0.9323620282616638,37,5.0,1,5.0,1,5.0,1
5355,min_diffuse,30,30,1,3,0.05,0.95,0.9131482437814534,20,4.0,1,4.0,1,4.0,1
5356,min_diffuse,30,30,1,3,0.05,0.95,0.9069145922974824,40,5.0,1,5.0,1,5.0,1
5357,min_diffuse,30,30,1,3,0.05,0.95,0.9348289725288248,39,5.0,1,5.0,1,5.0,1
5358,min_diffuse,30,30,1,3,0.05,0.95,0.9383214651475982,36,6.0,0,5.0,1,5.0,1
5359,min_diffuse,30,30,1,3,0.05,0.95,0.8902101281673801,5,3.0,1,3.0,1,3.0,1
5360,min_diffuse,30,30,1,3,0.05,0.95,0.9060590351545804,15,4.0,1,4.0,1,4.0,1
5361,min_diffuse,30,30,1,3,0.05,0.95,0.9493188589050552,39,5.0,1,5.0,1,5.0,1
5362,min_diffuse,30,30,1,3,0.05,0.95,0.9115693121408832,12,4.0,1,4.0,1,4.0,1
5363,min_diffuse,30,30,1,3,0.05,0.95,0.929974491003919,10,4.0,0,4.0,0,3.0,1
5364,min_diffuse,30,30,1,3,0.05,0.95,0.9070832910926871,19,4.0,1,4.0,1,4.0,1
5365,min_diffuse,30,30,1,3,0.05,0.95,0.9403658058555772,28,5.0,0,4.0,1,4.0,1
5366,min_diffuse,30,30,1,3,0.05,0.95,0.9400184377866792,17,4.0,1,4.0,1,5.0,0
5367,min_diffuse,30,30,1,3,0.05,0.95,0.9404719923966738,51,7.0,1,7.0,1,7.0,1
5368,min_diffuse,30,30,1,3,0.05,0.95,0.9211274502521466,11,4.0,1,4.0,1,5.0,0
5369,min_diffuse,30,30,1,3,0.05,0.95,0.8859142125810485,21,5.0,1,5.0,1,5.0,1
5370,min_diffuse,30,30,1,3,0.05,0.95,0.8898572167860519,9,4.0,1,4.0,1,4.0,1
5371,min_diffuse,30,30,1,3,0.05,0.95,0.9067516842333128,8,3.0,1,3.0,1,3.0,1
5372,min_diffuse,30,30,1,3,0.05,0.95,0.9499206370175276,53,7.0,1,7.0,1,7.0,1
5373,min_diffuse,30,30,1,3,0.05,0.95,0.9360017703923026,28,5.0,1,5.0,1,5.0,1
5374,min_diffuse,30,30,1,3,0.05,0.95,0.9415449771102248,15,5.0,1,5.0,1,5.0,1
5375,min_diffuse,30,30,1,3,0.05,0.95,0.9153849012593068,7,3.0,1,3.0,1,3.0,1
5376,min_diffuse,30,30,1,3,0.05,0.95,0.913514424863648,9,4.0,1,4.0,1,4.0,1
5377,min_diffuse,30,30,1,3,0.05,0.95,0.8136992029117546,9,3.0,1,3.0,1,3.0,1
5378,min_diffuse,30,30,1,3,0.05,0.95,0.944831755312344,76,6.0,1,6.0,1,6.0,1
5379,min_diffuse,30,30,1,3,0.05,0.95,0.922144613850056,19,5.0,1,5.0,1,5.0,1
5380,min_diffuse,30,30,1,3,0.05,0.95,0.9146434376969932,15,4.0,1,4.0,1,4.0,1
5381,min_diffuse,30,30,1,3,0.05,0.95,0.8803940680630954,16,3.0,1,3.0,1,3.0,1
5382,min_diffuse,30,30,1,3,0.05,0.95,0.9191172019926144,12,4.0,1,4.0,1,4.0,1
5383,min_diffuse,30,30,1,3,0.05,0.95,0.9459858434004076,31,4.0,1,4.0,1,4.0,1
5384,min_diffuse,30,30,1,3,0.05,0.95,0.9448782049738615,51,6.0,0,5.0,1,5.0,1
5385,min_diffuse,30,30,1,3,0.05,0.95,0.8897728471322622,14,4.0,0,3.0,1,3.0,1
5386,min_diffuse,30,30,1,3,0.05,0.95,0.9487383292288498,37,5.0,1,5.0,1,5.0,1
5387,min_diffuse,30,30,1,3,0.05,0.95,0.8956736173470715,17,4.0,1,4.0,1,5.0,0
5388,min_diffuse,30,30,1,3,0.05,0.95,0.8872466572380099,14,4.0,1,4.0,1,4.0,1
5389,min_diffuse,30,30,1,3,0.05,0.95,0.8913605528195742,12,4.0,1,4.0,1,4.0,1
5390,min_diffuse,30,30,1,3,0.05,0.95,0.9453364334023412,45,5.0,1,5.0,1,5.0,1
5391,min_diffuse,30,30,1,3,0.05,0.95,0.9484846663344868,20,5.0,0,5.0,0,4.0,1
5392,min_diffuse,30,30,1,3,0.05,0.95,0.9329567640698404,13,4.0,1,4.0,1,4.0,1
5393,min_diffuse,30,30,1,3,0.05,0.95,0.937805974944806,30,6.0,1,6.0,1,6.0,1
5394,min_diffuse,30,30,1,3,0.05,0.95,0.9409615056161904,30,5.0,0,4.0,1,5.0,0
5395,min_diffuse,30,30,1,3,0.05,0.95,0.9445822061043516,15,4.0,1,4.0,1,4.0,1
5396,min_diffuse,30,30,1,3,0.05,0.95,0.9459140172592648,15,4.0,1,5.0,0,5.0,0
5397,min_diffuse,30,30,1,3,0.05,0.95,0.9038731970365506,62,5.0,1,6.0,0,5.0,1
5398,min_diffuse,30,30,1,3,0.05,0.95,0.8930375476880416,9,4.0,1,4.0,1,4.0,1
5399,min_diffuse,30,30,1,3,0.05,0.95,0.9467325818100228,26,4.0,1,4.0,1,4.0,1
5400,min_diffuse,30,30,1,3,0.05,0.95,0.9344169306249004,24,5.0,0,4.0,1,5.0,0
5401,min_diffuse,30,30,1,3,0.05,0.95,0.9437016977919056,11,3.0,1,3.0,1,3.0,1
5402,min_diffuse,30,30,1,3,0.05,0.95,0.948468216741758,45,5.0,1,5.0,1,5.0,1
5403,min_diffuse,30,30,1,3,0.05,0.95,0.944066109623426,46,8.0,1,8.0,1,8.0,1
5404,min_diffuse,30,30,1,3,0.05,0.95,0.8922663997498594,20,5.0,1,5.0,1,5.0,1
5405,min_diffuse,30,30,1,3,0.05,0.95,0.9288086648934484,19,5.0,1,5.0,1,5.0,1
5406,min_diffuse,30,30,1,3,0.05,0.95,0.9095198522173372,7,3.0,1,3.0,1,4.0,0
5407,min_diffuse,30,30,1,3,0.05,0.95,0.926192678085037,32,7.0,0,6.0,1,6.0,1
5408,min_diffuse,30,30,1,3,0.05,0.95,0.92143587831789,12,5.0,0,4.0,1,5.0,0
5409,min_diffuse,30,30,1,3,0.05,0.95,0.8702626898748297,20,5.0,0,5.0,0,4.0,1
5410,min_diffuse,30,30,1,3,0.05,0.95,0.9277583462899204,15,4.0,0,4.0,0,3.0,1
5411,min_diffuse,30,30,1,3,0.05,0.95,0.9407686873243388,16,4.0,1,4.0,1,4.0,1
5412,min_diffuse,30,30,1,3,0.05,0.95,0.942343825053974,20,4.0,1,4.0,1,5.0,0
5413,min_diffuse,30,30,1,3,0.05,0.95,0.9128092956657234,11,3.0,1,3.0,1,4.0,0
5414,min_diffuse,30,30,1,3,0.05,0.95,0.933214891456274,41,5.0,1,5.0,1,5.0,1
5415,min_diffuse,30,30,1,3,0.05,0.95,0.9386237327013146,20,5.0,0,5.0,0,4.0,1
5416,min_diffuse,30,30,1,3,0.05,0.95,0.943109158661714,36,5.0,0,5.0,0,4.0,1
5417,min_diffuse,30,30,1,3,0.05,0.95,0.9104436028313307,27,5.0,0,5.0,0,4.0,1
5418,min_diffuse,30,30,1,3,0.05,0.95,0.939137859080079,26,5.0,1,5.0,1,5.0,1
5419,min_diffuse,30,30,1,3,0.05,0.95,0.8985212797283024,11,3.0,1,3.0,1,3.0,1
5420,min_diffuse,30,30,1,3,0.05,0.95,0.9178794485001944,20,5.0,1,5.0,1,5.0,1
5421,min_diffuse,30,30,1,3,0.05,0.95,0.9219475871548812,26,5.0,1,5.0,1,5.0,1
5422,min_diffuse,30,30,1,3,0.05,0.95,0.9076724120915596,22,6.0,0,5.0,1,5.0,1
5423,min_diffuse,30,30,1,3,0.05,0.95,0.8699382523332179,13,4.0,1,4.0,1,5.0,0
5424,min_diffuse,30,30,1,3,0.05,0.95,0.9246706137567698,40,4.0,1,4.0,1,4.0,1
5425,min_diffuse,30,30,1,3,0.05,0.95,0.9467584893462058,26,7.0,1,7.0,1,7.0,1
5426,min_diffuse,30,30,1,3,0.05,0.95,0.9030638904899332,15,4.0,1,4.0,1,4.0,1
5427,min_diffuse,30,30,1,3,0.05,0.95,0.9315111906294918,13,4.0,1,4.0,1,4.0,1
5428,min_diffuse,30,30,1,3,0.05,0.95,0.93600283989,28,5.0,0,4.0,1,4.0,1
5429,min_diffuse,30,30,1,3,0.05,0.95,0.9137865930210456,13,4.0,1,4.0,1,4.0,1
5430,min_diffuse,30,30,1,3,0.05,0.95,0.9291115274610334,16,4.0,1,4.0,1,4.0,1
5431,min_diffuse,30,30,1,3,0.05,0.95,0.9042662874711188,20,5.0,1,5.0,1,5.0,1
5432,min_diffuse,30,30,1,3,0.05,0.95,0.9460514531167526,16,4.0,1,4.0,1,4.0,1
5433,min_diffuse,30,30,1,3,0.05,0.95,0.9462511722639309,28,7.0,0,7.0,0,6.0,1
5434,min_diffuse,30,30,1,3,0.05,0.95,0.9486840553598008,44,6.0,1,6.0,1,6.0,1
5435,min_diffuse,30,30,1,3,0.05,0.95,0.854408887387592,11,4.0,1,4.0,1,4.0,1
5436,min_diffuse,30,30,1,3,0.05,0.95,0.8591506531132588,9,4.0,0,3.0,1,4.0,0
5437,min_diffuse,30,30,1,3,0.05,0.95,0.9262966788763372,24,5.0,0,4.0,1,4.0,1
5438,min_diffuse,30,30,1,3,0.05,0.95,0.9137902414525422,19,4.0,1,4.0,1,4.0,1
5439,min_diffuse,30,30,1,3,0.05,0.95,0.8948199456294984,7,3.0,1,3.0,1,4.0,0
5440,min_diffuse,30,30,1,3,0.05,0.95,0.9263528554217464,53,8.0,0,8.0,0,7.0,1
5441,min_diffuse,30,30,1,3,0.05,0.95,0.9325982791237504,12,4.0,0,3.0,1,4.0,0
5442,min_diffuse,30,30,1,3,0.05,0.95,0.9399402601877712,7,3.0,1,3.0,1,3.0,1
5443,min_diffuse,30,30,1,3,0.05,0.95,0.9176133945244466,12,4.0,1,4.0,1,4.0,1
5444,min_diffuse,30,30,1,3,0.05,0.95,0.9146691841848332,10,3.0,1,3.0,1,3.0,1
5445,min_diffuse,30,30,1,3,0.05,0.95,0.9455898690815718,25,5.0,0,4.0,1,5.0,0
5446,min_diffuse,30,30,1,3,0.05,0.95,0.9482071284297752,23,5.0,1,5.0,1,5.0,1
5447,min_diffuse,30,30,1,3,0.05,0.95,0.9451786794957382,37,6.0,1,6.0,1,6.0,1
5448,min_diffuse,30,30,1,3,0.05,0.95,0.9465176692032324,10,4.0,1,4.0,1,4.0,1
5449,min_diffuse,30,30,1,3,0.05,0.95,0.9395664286190912,19,4.0,1,5.0,0,4.0,1
5450,min_diffuse,30,30,1,3,0.05,0.95,0.9059606329739134,22,5.0,1,5.0,1,5.0,1
5451,min_diffuse,30,30,1,3,0.05,0.95,0.8960315531223196,20,5.0,1,5.0,1,5.0,1
5452,min_diffuse,30,30,1,3,0.05,0.95,0.9079542150823534,14,4.0,1,4.0,1,4.0,1
5453,min_diffuse,30,30,1,3,0.05,0.95,0.906894491211841,15,5.0,0,4.0,1,4.0,1
5454,min_diffuse,30,30,1,3,0.05,0.95,0.9459385705322484,46,5.0,1,5.0,1,6.0,0
5455,min_diffuse,30,30,1,3,0.05,0.95,0.9329239929357276,11,4.0,1,4.0,1,4.0,1
5456,min_diffuse,30,30,1,3,0.05,0.95,0.936346174305908,16,5.0,0,5.0,0,4.0,1
5457,min_diffuse,30,30,1,3,0.05,0.95,0.8943397471386915,10,3.0,1,3.0,1,3.0,1
5458,min_diffuse,30,30,1,3,0.05,0.95,0.9285399897475096,20,5.0,0,5.0,0,4.0,1
5459,min_diffuse,30,30,1,3,0.05,0.95,0.92337497566854,30,6.0,0,5.0,1,5.0,1
5460,min_diffuse,30,30,1,3,0.05,0.95,0.9474445031870772,7,3.0,1,3.0,1,3.0,1
5461,min_diffuse,30,30,1,3,0.05,0.95,0.9496093351361182,33,5.0,0,4.0,1,4.0,1
5462,min_diffuse,30,30,1,3,0.05,0.95,0.9288067623882889,21,4.0,1,4.0,1,4.0,1
5463,min_diffuse,30,30,1,3,0.05,0.95,0.922744059765046,45,5.0,1,5.0,1,5.0,1
5464,min_diffuse,30,30,1,3,0.05,0.95,0.9011436895151425,6,3.0,1,3.0,1,3.0,1
5465,min_diffuse,30,30,1,3,0.05,0.95,0.8930241595488043,11,4.0,1,4.0,1,4.0,1
5466,min_diffuse,30,30,1,3,0.05,0.95,0.9218281103737505,17,5.0,1,5.0,1,5.0,1
5467,min_diffuse,30,30,1,3,0.05,0.95,0.9408101483496448,60,7.0,0,6.0,1,6.0,1
5468,min_diffuse,30,30,1,3,0.05,0.95,0.9348610742563612,21,5.0,0,4.0,1,4.0,1
5469,min_diffuse,30,30,1,3,0.05,0.95,0.9197563539699752,13,4.0,1,4.0,1,4.0,1
5470,min_diffuse,30,30,1,3,0.05,0.95,0.8798086770173709,21,4.0,1,4.0,1,4.0,1
5471,min_diffuse,30,30,1,3,0.05,0.95,0.929381725020542,24,5.0,0,4.0,1,4.0,1
5472,min_diffuse,30,30,1,3,0.05,0.95,0.9222709929184748,17,5.0,1,5.0,1,6.0,0
5473,min_diffuse,30,30,1,3,0.05,0.95,0.9442431577077488,9,4.0,1,4.0,1,4.0,1
5474,min_diffuse,30,30,1,3,0.05,0.95,0.8960331462597336,13,5.0,1,5.0,1,5.0,1
5475,min_diffuse,30,30,1,3,0.05,0.95,0.8234935547628317,8,3.0,1,3.0,1,3.0,1
5476,min_diffuse,30,30,1,3,0.05,0.95,0.8990161265479581,16,4.0,1,4.0,1,4.0,1
5477,min_diffuse,30,30,1,3,0.05,0.95,0.8814687161742536,26,6.0,0,5.0,1,5.0,1
5478,min_diffuse,30,30,1,3,0.05,0.95,0.9415601710168968,33,5.0,1,5.0,1,5.0,1
5479,min_diffuse,30,30,1,3,0.05,0.95,0.9425141181070849,12,4.0,1,4.0,1,4.0,1
5480,min_diffuse,30,30,1,3,0.05,0.95,0.9396350060315176,20,4.0,1,4.0,1,4.0,1
5481,min_diffuse,30,30,1,3,0.05,0.95,0.9419632121524586,22,5.0,1,5.0,1,5.0,1
5482,min_diffuse,30,30,1,3,0.05,0.95,0.8822695906903599,11,4.0,1,4.0,1,4.0,1
5483,min_diffuse,30,30,1,3,0.05,0.95,0.9419441230309064,12,4.0,0,4.0,0,3.0,1
5484,min_diffuse,30,30,1,3,0.05,0.95,0.9255045969701527,32,5.0,0,4.0,1,4.0,1
5485,min_diffuse,30,30,1,3,0.05,0.95,0.9123437073229228,26,5.0,1,5.0,1,5.0,1
5486,min_diffuse,30,30,1,3,0.05,0.95,0.9456129035108026,53,7.0,1,7.0,1,7.0,1
5487,min_diffuse,30,30,1,3,0.05,0.95,0.9487148372505244,37,5.0,1,5.0,1,5.0,1
5488,min_diffuse,30,30,1,3,0.05,0.95,0.932344594522533,18,5.0,0,5.0,0,4.0,1
5489,min_diffuse,30,30,1,3,0.05,0.95,0.928717335254369,18,5.0,0,5.0,0,4.0,1
5490,min_diffuse,30,30,1,3,0.05,0.95,0.9280708783018884,10,4.0,0,3.0,1,4.0,0
5491,min_diffuse,30,30,1,3,0.05,0.95,0.9347607985266816,18,5.0,1,5.0,1,5.0,1
5492,min_diffuse,30,30,1,3,0.05,0.95,0.9297554176943236,24,6.0,1,6.0,1,6.0,1
5493,min_diffuse,30,30,1,3,0.05,0.95,0.9349761819287092,25,4.0,1,4.0,1,5.0,0
5494,min_diffuse,30,30,1,3,0.05,0.95,0.908037519007166,20,4.0,1,4.0,1,4.0,1
5495,min_diffuse,30,30,1,3,0.05,0.95,0.8917701144830688,16,5.0,1,5.0,1,5.0,1
5496,min_diffuse,30,30,1,3,0.05,0.95,0.9491335728201044,47,7.0,1,7.0,1,7.0,1
5497,min_diffuse,30,30,1,3,0.05,0.95,0.9315122568573924,19,4.0,1,4.0,1,4.0,1
5498,min_diffuse,30,30,1,3,0.05,0.95,0.8647108689029274,13,5.0,1,5.0,1,5.0,1
5499,min_diffuse,30,30,1,3,0.05,0.95,0.9307378694614236,10,4.0,1,4.0,1,4.0,1
5500,min_diffuse,30,30,1,3,0.05,0.95,0.9423825156972252,19,5.0,0,4.0,1,4.0,1
5501,min_diffuse,30,30,1,3,0.05,0.95,0.941315672764596,21,4.0,1,4.0,1,4.0,1
5502,min_diffuse,30,30,1,3,0.05,0.95,0.9490778481011748,31,5.0,0,5.0,0,4.0,1
5503,min_diffuse,30,30,1,3,0.05,0.95,0.9197189676544992,32,5.0,0,4.0,1,4.0,1
5504,min_diffuse,30,30,1,3,0.05,0.95,0.946890879306172,19,5.0,1,5.0,1,5.0,1
5505,min_diffuse,30,30,1,3,0.05,0.95,0.931827910827824,26,5.0,1,5.0,1,5.0,1
5506,min_diffuse,30,30,1,3,0.05,0.95,0.8595792526500413,11,4.0,0,3.0,1,4.0,0
5507,min_diffuse,30,30,1,3,0.05,0.95,0.9498133038838088,37,7.0,1,7.0,1,7.0,1
5508,min_diffuse,30,30,1,3,0.05,0.95,0.9426294529348204,16,4.0,0,4.0,0,3.0,1
5509,min_diffuse,30,30,1,3,0.05,0.95,0.9189690402074504,20,5.0,0,4.0,1,4.0,1
5510,min_diffuse,30,30,1,3,0.05,0.95,0.9491348220760836,21,4.0,1,4.0,1,4.0,1
5511,min_diffuse,30,30,1,3,0.05,0.95,0.9478708227855572,70,7.0,1,7.0,1,7.0,1
5512,min_diffuse,30,30,1,3,0.05,0.95,0.8992218379724602,16,4.0,1,4.0,1,4.0,1
5513,min_diffuse,30,30,1,3,0.05,0.95,0.9241349744359436,13,4.0,1,4.0,1,4.0,1
5514,min_diffuse,30,30,1,3,0.05,0.95,0.949150176934116,24,6.0,0,6.0,0,5.0,1
5515,min_diffuse,30,30,1,3,0.05,0.95,0.9232676772555254,9,3.0,1,3.0,1,3.0,1
5516,min_diffuse,30,30,1,3,0.05,0.95,0.9249699827833822,21,5.0,0,5.0,0,4.0,1
5517,min_diffuse,30,30,1,3,0.05,0.95,0.9400481599395252,21,5.0,1,5.0,1,5.0,1
5518,min_diffuse,30,30,1,3,0.05,0.95,0.9387394583880556,24,5.0,1,5.0,1,5.0,1
5519,min_diffuse,30,30,1,3,0.05,0.95,0.8869325622662868,8,3.0,1,3.0,1,3.0,1
5520,min_diffuse,30,30,1,3,0.05,0.95,0.8296969452675877,6,3.0,1,3.0,1,3.0,1
5521,min_diffuse,30,30,1,3,0.05,0.95,0.944571420757735,20,6.0,0,5.0,1,5.0,1
5522,min_diffuse,30,30,1,3,0.05,0.95,0.9394669696479432,38,6.0,1,6.0,1,6.0,1
5523,min_diffuse,30,30,1,3,0.05,0.95,0.90403364037738,24,6.0,0,5.0,1,5.0,1
5524,min_diffuse,30,30,1,3,0.05,0.95,0.8444389264945097,18,4.0,1,4.0,1,4.0,1
5525,min_diffuse,30,30,1,3,0.05,0.95,0.9236237331036178,15,4.0,1,4.0,1,4.0,1
5526,min_diffuse,30,30,1,3,0.05,0.95,0.9325622125260024,35,5.0,1,5.0,1,5.0,1
5527,min_diffuse,30,30,1,3,0.05,0.95,0.947268132483289,40,6.0,1,6.0,1,6.0,1
5528,min_diffuse,30,30,1,3,0.05,0.95,0.8576645270204797,14,5.0,0,5.0,0,4.0,1
5529,min_diffuse,30,30,1,3,0.05,0.95,0.8910463666116242,15,4.0,1,4.0,1,4.0,1
5530,min_diffuse,30,30,1,3,0.05,0.95,0.9057618979733862,64,7.0,0,6.0,1,6.0,1
5531,min_diffuse,30,30,1,3,0.05,0.95,0.9310801237158208,17,4.0,1,4.0,1,4.0,1
5532,min_diffuse,30,30,1,3,0.05,0.95,0.9128231166257252,18,4.0,1,4.0,1,4.0,1
5533,min_diffuse,30,30,1,3,0.05,0.95,0.9246462816645418,9,3.0,1,3.0,1,4.0,0
5534,min_diffuse,30,30,1,3,0.05,0.95,0.9353748894448484,12,5.0,1,5.0,1,5.0,1
5535,min_diffuse,30,30,1,3,0.05,0.95,0.9119699864195602,13,4.0,1,4.0,1,4.0,1
5536,min_diffuse,30,30,1,3,0.05,0.95,0.9480477501536072,47,6.0,0,5.0,1,5.0,1
5537,min_diffuse,30,30,1,3,0.05,0.95,0.9463086494244876,15,4.0,0,3.0,1,3.0,1
5538,min_diffuse,30,30,1,3,0.05,0.95,0.9446502713855496,17,4.0,1,4.0,1,4.0,1
5539,min_diffuse,30,30,1,3,0.05,0.95,0.9453765745966736,38,5.0,1,5.0,1,5.0,1
5540,min_diffuse,30,30,1,3,0.05,0.95,0.937329607735805,44,5.0,1,5.0,1,5.0,1
5541,min_diffuse,30,30,1,3,0.05,0.95,0.9002975934532632,16,4.0,1,4.0,1,4.0,1
5542,min_diffuse,30,30,1,3,0.05,0.95,0.9228244659652636,10,4.0,1,4.0,1,4.0,1
5543,min_diffuse,30,30,1,3,0.05,0.95,0.9386804115353872,44,6.0,0,6.0,0,5.0,1
5544,min_diffuse,30,30,1,3,0.05,0.95,0.9362033495234496,11,4.0,0,3.0,1,4.0,0
5545,min_diffuse,30,30,1,3,0.05,0.95,0.9269283512457696,6,3.0,1,3.0,1,3.0,1
5546,min_diffuse,30,30,1,3,0.05,0.95,0.9438646626945886,40,7.0,0,7.0,0,6.0,1
5547,min_diffuse,30,30,1,3,0.05,0.95,0.9364237700427704,39,5.0,1,5.0,1,5.0,1
5548,min_diffuse,30,30,1,3,0.05,0.95,0.9247897928445076,15,3.0,1,3.0,1,3.0,1
5549,min_diffuse,30,30,1,3,0.05,0.95,0.9259831935961134,18,3.0,1,3.0,1,3.0,1
5550,min_diffuse,30,30,1,3,0.05,0.95,0.9267559752128264,13,4.0,1,4.0,1,4.0,1
5551,min_diffuse,30,30,1,3,0.05,0.95,0.9299454347303,40,5.0,1,5.0,1,5.0,1
5552,min_diffuse,30,30,1,3,0.05,0.95,0.9446836902436028,6,3.0,1,3.0,1,3.0,1
5553,min_diffuse,30,30,1,3,0.05,0.95,0.942391974445165,8,3.0,1,3.0,1,4.0,0
5554,min_diffuse,30,30,1,3,0.05,0.95,0.9346020153887376,30,5.0,0,4.0,1,5.0,0
5555,min_diffuse,30,30,1,3,0.05,0.95,0.9288320509289644,31,5.0,1,5.0,1,5.0,1
5556,min_diffuse,30,30,1,3,0.05,0.95,0.9402660337649648,32,5.0,1,5.0,1,5.0,1
5557,min_diffuse,30,30,1,3,0.05,0.95,0.8554806412049741,8,3.0,1,3.0,1,3.0,1
5558,min_diffuse,30,30,1,3,0.05,0.95,0.9132856993936588,22,4.0,1,4.0,1,4.0,1
5559,min_diffuse,30,30,1,3,0.05,0.95,0.931320753287302,15,5.0,0,4.0,1,4.0,1
5560,min_diffuse,30,30,1,3,0.05,0.95,0.8344395680843133,10,3.0,1,3.0,1,3.0,1
5561,min_diffuse,30,30,1,3,0.05,0.95,0.9344839915101724,23,5.0,1,5.0,1,5.0,1
5562,min_diffuse,30,30,1,3,0.05,0.95,0.9233662420242728,38,5.0,0,5.0,0,4.0,1
5563,min_diffuse,30,30,1,3,0.05,0.95,0.916429392106823,11,4.0,1,4.0,1,4.0,1
5564,min_diffuse,30,30,1,3,0.05,0.95,0.9273501421285136,41,5.0,1,5.0,1,5.0,1
5565,min_diffuse,30,30,1,3,0.05,0.95,0.9235752023446712,44,5.0,1,5.0,1,5.0,1
5566,min_diffuse,30,30,1,3,0.05,0.95,0.9072396989712742,11,5.0,0,5.0,0,4.0,1
5567,min_diffuse,30,30,1,3,0.05,0.95,0.8999244353971484,10,3.0,1,3.0,1,3.0,1
5568,min_diffuse,30,30,1,3,0.05,0.95,0.922755170579176,13,4.0,1,4.0,1,5.0,0
5569,min_diffuse,30,30,1,3,0.05,0.95,0.931038029606581,26,5.0,1,5.0,1,5.0,1
5570,min_diffuse,30,30,1,3,0.05,0.95,0.8918461357672522,10,4.0,1,4.0,1,4.0,1
5571,min_diffuse,30,30,1,3,0.05,0.95,0.9264306186855692,10,4.0,1,4.0,1,4.0,1
5572,min_diffuse,30,30,1,3,0.05,0.95,0.9468670197857454,44,7.0,0,6.0,1,6.0,1
5573,min_diffuse,30,30,1,3,0.05,0.95,0.9484349884155774,44,6.0,1,6.0,1,7.0,0
5574,min_diffuse,30,30,1,3,0.05,0.95,0.923473983667935,5,3.0,1,3.0,1,3.0,1
5575,min_diffuse,30,30,1,3,0.05,0.95,0.9490211299112138,35,6.0,1,7.0,0,6.0,1
5576,min_diffuse,30,30,1,3,0.05,0.95,0.9353413760499664,17,4.0,1,4.0,1,4.0,1
5577,min_diffuse,30,30,1,3,0.05,0.95,0.9376242629504504,25,5.0,1,5.0,1,5.0,1
5578,min_diffuse,30,30,1,3,0.05,0.95,0.9439025299343288,65,6.0,1,6.0,1,6.0,1
5579,min_diffuse,30,30,1,3,0.05,0.95,0.9346877583915044,15,4.0,1,4.0,1,4.0,1
5580,min_diffuse,30,30,1,3,0.05,0.95,0.9401481276105744,10,4.0,1,4.0,1,4.0,1
5581,min_diffuse,30,30,1,3,0.05,0.95,0.9049114187250604,19,5.0,0,4.0,1,4.0,1
5582,min_diffuse,30,30,1,3,0.05,0.95,0.9414453962489246,11,4.0,1,4.0,1,4.0,1
5583,min_diffuse,30,30,1,3,0.05,0.95,0.8440420712915361,11,4.0,1,4.0,1,4.0,1
5584,min_diffuse,30,30,1,3,0.05,0.95,0.8048253765037022,8,3.0,1,3.0,1,3.0,1
5585,min_diffuse,30,30,1,3,0.05,0.95,0.898752947918805,16,5.0,0,4.0,1,5.0,0
5586,min_diffuse,30,30,1,3,0.05,0.95,0.9285976207691138,42,5.0,0,5.0,0,4.0,1
5587,min_diffuse,30,30,1,3,0.05,0.95,0.8978656820419663,11,5.0,1,5.0,1,5.0,1
5588,min_diffuse,30,30,1,3,0.05,0.95,0.9113461592477357,26,5.0,1,5.0,1,5.0,1
5589,min_diffuse,30,30,1,3,0.05,0.95,0.8759896999037261,23,4.0,1,4.0,1,4.0,1
5590,min_diffuse,30,30,1,3,0.05,0.95,0.9348499214477244,9,3.0,1,3.0,1,3.0,1
5591,min_diffuse,30,30,1,3,0.05,0.95,0.9080605407271328,10,4.0,1,4.0,1,4.0,1
5592,min_diffuse,30,30,1,3,0.05,0.95,0.9253711813330784,46,8.0,1,8.0,1,8.0,1
5593,min_diffuse,30,30,1,3,0.05,0.95,0.9059276749707836,16,4.0,1,4.0,1,4.0,1
5594,min_diffuse,30,30,1,3,0.05,0.95,0.9046362137320012,12,4.0,1,4.0,1,4.0,1
5595,min_diffuse,30,30,1,3,0.05,0.95,0.9304422778868814,27,5.0,1,5.0,1,5.0,1
5596,min_diffuse,30,30,1,3,0.05,0.95,0.906713711115088,50,6.0,0,5.0,1,5.0,1
5597,min_diffuse,30,30,1,3,0.05,0.95,0.8858609551268026,15,4.0,1,4.0,1,5.0,0
5598,min_diffuse,30,30,1,3,0.05,0.95,0.9344300485784304,11,4.0,1,4.0,1,4.0,1
5599,min_diffuse,30,30,1,3,0.05,0.95,0.946888322629395,8,3.0,1,3.0,1,4.0,0
5600,min_diffuse,30,30,1,3,0.05,0.95,0.9208538920244672,13,4.0,1,4.0,1,4.0,1
5601,min_diffuse,30,30,1,3,0.05,0.95,0.907350408495369,15,4.0,1,4.0,1,4.0,1
5602,min_diffuse,30,30,1,3,0.05,0.95,0.9412241323225644,26,4.0,1,4.0,1,4.0,1
5603,min_diffuse,30,30,1,3,0.05,0.95,0.915954360354366,17,5.0,1,5.0,1,5.0,1
5604,min_diffuse,30,30,1,3,0.05,0.95,0.9458569780025744,22,4.0,1,4.0,1,4.0,1
5605,min_diffuse,30,30,1,3,0.05,0.95,0.9319821812860192,16,5.0,0,5.0,0,4.0,1
5606,min_diffuse,30,30,1,3,0.05,0.95,0.8870077973054078,9,3.0,1,4.0,0,4.0,0
5607,min_diffuse,30,30,1,3,0.05,0.95,0.9305738517043506,10,4.0,1,4.0,1,4.0,1
5608,min_diffuse,30,30,1,3,0.05,0.95,0.9312303739444155,9,3.0,1,3.0,1,4.0,0
5609,min_diffuse,30,30,1,3,0.05,0.95,0.92781293535127,17,4.0,1,4.0,1,4.0,1
5610,min_diffuse,30,30,1,3,0.05,0.95,0.9446336736471924,11,4.0,0,3.0,1,4.0,0
5611,min_diffuse,30,30,1,3,0.05,0.95,0.9304840227383664,28,5.0,1,5.0,1,5.0,1
5612,min_diffuse,30,30,1,3,0.05,0.95,0.9433955509218988,11,4.0,0,3.0,1,3.0,1
5613,min_diffuse,30,30,1,3,0.05,0.95,0.9445534482182166,22,4.0,1,4.0,1,4.0,1
5614,min_diffuse,30,30,1,3,0.05,0.95,0.9312908536841,19,5.0,1,5.0,1,5.0,1
5615,min_diffuse,30,30,1,3,0.05,0.95,0.9118649268305676,16,4.0,1,4.0,1,4.0,1
5616,min_diffuse,30,30,1,3,0.05,0.95,0.9283224851420848,30,5.0,1,5.0,1,5.0,1
5617,min_diffuse,30,30,1,3,0.05,0.95,0.9203934959901274,18,5.0,0,5.0,0,4.0,1
5618,min_diffuse,30,30,1,3,0.05,0.95,0.9301784523840572,38,6.0,1,6.0,1,6.0,1
5619,min_diffuse,30,30,1,3,0.05,0.95,0.9131393841529284,12,4.0,1,4.0,1,4.0,1
5620,min_diffuse,30,30,1,3,0.05,0.95,0.9372734496957722,17,5.0,1,5.0,1,5.0,1
5621,min_diffuse,30,30,1,3,0.05,0.95,0.9402520502792868,22,4.0,1,4.0,1,4.0,1
5622,min_diffuse,30,30,1,3,0.05,0.95,0.9405325976202944,32,4.0,1,4.0,1,4.0,1
5623,min_diffuse,30,30,1,3,0.05,0.95,0.937853451690492,23,5.0,0,5.0,0,4.0,1
5624,min_diffuse,30,30,1,3,0.05,0.95,0.9425803609441168,13,4.0,1,4.0,1,4.0,1
5625,min_diffuse,30,30,1,3,0.05,0.95,0.944255357334297,37,6.0,1,7.0,0,6.0,1
5626,min_diffuse,30,30,1,3,0.05,0.95,0.9197379271324304,42,6.0,1,6.0,1,6.0,1
5627,min_diffuse,30,30,1,3,0.05,0.95,0.9030650040047704,17,5.0,0,4.0,1,5.0,0
5628,min_diffuse,30,30,1,3,0.05,0.95,0.9489067043176088,32,6.0,0,5.0,1,6.0,0
5629,min_diffuse,30,30,1,3,0.05,0.95,0.9440351239505268,9,3.0,1,3.0,1,3.0,1
5630,min_diffuse,30,30,1,3,0.05,0.95,0.9410551557838692,7,3.0,1,3.0,1,3.0,1
5631,min_diffuse,30,30,1,3,0.05,0.95,0.946030567560768,22,5.0,1,5.0,1,5.0,1
5632,min_diffuse,30,30,1,3,0.05,0.95,0.9409047949859268,19,5.0,1,5.0,1,5.0,1
5633,min_diffuse,30,30,1,3,0.05,0.95,0.9446475467540136,11,4.0,1,4.0,1,4.0,1
5634,min_diffuse,30,30,1,3,0.05,0.95,0.9421829573141508,32,4.0,1,4.0,1,4.0,1
5635,min_diffuse,30,30,1,3,0.05,0.95,0.9207818755881922,49,7.0,1,7.0,1,7.0,1
5636,min_diffuse,30,30,1,3,0.05,0.95,0.914130947848069,7,3.0,1,3.0,1,3.0,1
5637,min_diffuse,30,30,1,3,0.05,0.95,0.9201020195788566,46,5.0,1,5.0,1,5.0,1
5638,min_diffuse,30,30,1,3,0.05,0.95,0.9255667058289294,22,4.0,1,4.0,1,4.0,1
5639,min_diffuse,30,30,1,3,0.05,0.95,0.9486169255120388,12,4.0,1,4.0,1,4.0,1
5640,min_diffuse,30,30,1,3,0.05,0.95,0.9448528636920336,24,6.0,0,6.0,0,5.0,1
5641,min_diffuse,30,30,1,3,0.05,0.95,0.8252297842916959,7,3.0,1,3.0,1,3.0,1
5642,min_diffuse,30,30,1,3,0.05,0.95,0.8995946638270972,10,3.0,1,3.0,1,3.0,1
5643,min_diffuse,30,30,1,3,0.05,0.95,0.9315436442053217,28,6.0,1,6.0,1,6.0,1
5644,min_diffuse,30,30,1,3,0.05,0.95,0.9154319003878982,13,3.0,1,3.0,1,3.0,1
5645,min_diffuse,30,30,1,3,0.05,0.95,0.9438640585783424,16,4.0,0,4.0,0,3.0,1
5646,min_diffuse,30,30,1,3,0.05,0.95,0.9493109858842164,37,5.0,0,5.0,0,4.0,1
5647,min_diffuse,30,30,1,3,0.05,0.95,0.9288840791247556,66,6.0,0,5.0,1,5.0,1
5648,min_diffuse,30,30,1,3,0.05,0.95,0.8698823563724,11,4.0,1,4.0,1,4.0,1
5649,min_diffuse,30,30,1,3,0.05,0.95,0.9376971669077296,29,7.0,1,7.0,1,7.0,1
5650,min_diffuse,30,30,1,3,0.05,0.95,0.9385769162491588,37,6.0,0,6.0,0,5.0,1
5651,min_diffuse,30,30,1,3,0.05,0.95,0.917278377960182,13,4.0,1,4.0,1,4.0,1
5652,min_diffuse,30,30,1,3,0.05,0.95,0.887721218702647,8,4.0,1,4.0,1,4.0,1
5653,min_diffuse,30,30,1,3,0.05,0.95,0.9157547675549502,26,5.0,0,5.0,0,4.0,1
5654,min_diffuse,30,30,1,3,0.05,0.95,0.8794718500462475,15,4.0,1,4.0,1,4.0,1
5655,min_diffuse,30,30,1,3,0.05,0.95,0.9157532690139631,11,3.0,1,3.0,1,3.0,1
5656,min_diffuse,30,30,1,3,0.05,0.95,0.9144867566979812,16,4.0,1,4.0,1,4.0,1
5657,min_diffuse,30,30,1,3,0.05,0.95,0.9398134221501,39,4.0,1,4.0,1,4.0,1
5658,min_diffuse,30,30,1,3,0.05,0.95,0.9277594687373892,27,6.0,1,6.0,1,7.0,0
5659,min_diffuse,30,30,1,3,0.05,0.95,0.9464763576391853,13,4.0,1,4.0,1,4.0,1
5660,min_diffuse,30,30,1,3,0.05,0.95,0.8867998364171489,11,4.0,1,4.0,1,4.0,1
5661,min_diffuse,30,30,1,3,0.05,0.95,0.9366164500734346,35,6.0,1,6.0,1,6.0,1
5662,min_diffuse,30,30,1,3,0.05,0.95,0.9227641366869228,17,4.0,1,4.0,1,4.0,1
5663,min_diffuse,30,30,1,3,0.05,0.95,0.9455356195320288,49,6.0,1,6.0,1,6.0,1
5664,min_diffuse,30,30,1,3,0.05,0.95,0.932151705781777,19,6.0,1,6.0,1,6.0,1
5665,min_diffuse,30,30,1,3,0.05,0.95,0.9360149640779496,6,3.0,1,3.0,1,3.0,1
5666,min_diffuse,30,30,1,3,0.05,0.95,0.9210974372120652,10,3.0,1,3.0,1,3.0,1
5667,min_diffuse,30,30,1,3,0.05,0.95,0.9355926008864662,14,3.0,1,3.0,1,3.0,1
5668,min_diffuse,30,30,1,3,0.05,0.95,0.920445321717274,14,4.0,1,4.0,1,4.0,1
5669,min_diffuse,30,30,1,3,0.05,0.95,0.9301189767953182,17,5.0,0,4.0,1,4.0,1
5670,min_diffuse,30,30,1,3,0.05,0.95,0.9020289269701932,12,4.0,1,4.0,1,4.0,1
5671,min_diffuse,30,30,1,3,0.05,0.95,0.917883455991374,19,4.0,1,4.0,1,4.0,1
5672,min_diffuse,30,30,1,3,0.05,0.95,0.944805809156343,15,4.0,1,4.0,1,4.0,1
5673,min_diffuse,30,30,1,3,0.05,0.95,0.8680991801041005,15,4.0,1,4.0,1,4.0,1
5674,min_diffuse,30,30,1,3,0.05,0.95,0.9152234451121368,8,3.0,1,3.0,1,3.0,1
5675,min_diffuse,30,30,1,3,0.05,0.95,0.9060075097915506,20,4.0,1,4.0,1,4.0,1
5676,min_diffuse,30,30,1,3,0.05,0.95,0.9481706469109292,10,4.0,1,4.0,1,4.0,1
5677,min_diffuse,30,30,1,3,0.05,0.95,0.9451778836946276,13,4.0,1,4.0,1,4.0,1
5678,min_diffuse,30,30,1,3,0.05,0.95,0.9441921748663984,37,5.0,1,5.0,1,5.0,1
5679,min_diffuse,30,30,1,3,0.05,0.95,0.9415419885718485,28,5.0,1,5.0,1,5.0,1
5680,min_diffuse,30,30,1,3,0.05,0.95,0.9400845191975672,38,7.0,0,6.0,1,6.0,1
5681,min_diffuse,30,30,1,3,0.05,0.95,0.9287645626236778,38,5.0,1,5.0,1,5.0,1
5682,min_diffuse,30,30,1,3,0.05,0.95,0.9481385643009728,115,8.0,1,8.0,1,8.0,1
5683,min_diffuse,30,30,1,3,0.05,0.95,0.8938623293023724,12,4.0,1,4.0,1,4.0,1
5684,min_diffuse,30,30,1,3,0.05,0.95,0.9314873268252674,13,4.0,0,3.0,1,4.0,0
5685,min_diffuse,30,30,1,3,0.05,0.95,0.9472808820055684,56,6.0,1,6.0,1,6.0,1
5686,min_diffuse,30,30,1,3,0.05,0.95,0.949701061341816,47,8.0,0,7.0,1,7.0,1
5687,min_diffuse,30,30,1,3,0.05,0.95,0.9121442776842132,7,3.0,1,3.0,1,4.0,0
5688,min_diffuse,30,30,1,3,0.05,0.95,0.8950227885140397,14,4.0,1,4.0,1,4.0,1
5689,min_diffuse,30,30,1,3,0.05,0.95,0.946693876652754,55,9.0,1,9.0,1,9.0,1
5690,min_diffuse,30,30,1,3,0.05,0.95,0.9258101093706914,18,4.0,1,4.0,1,4.0,1
5691,min_diffuse,30,30,1,3,0.05,0.95,0.8219843141988965,7,3.0,1,3.0,1,3.0,1
5692,min_diffuse,30,30,1,3,0.05,0.95,0.9181058689574708,10,4.0,1,4.0,1,4.0,1
5693,min_diffuse,30,30,1,3,0.05,0.95,0.9427688650830356,45,5.0,1,5.0,1,5.0,1
5694,min_diffuse,30,30,1,3,0.05,0.95,0.9116067892876644,11,4.0,1,4.0,1,4.0,1
5695,min_diffuse,30,30,1,3,0.05,0.95,0.9439814133236069,27,5.0,1,5.0,1,5.0,1
5696,min_diffuse,30,30,1,3,0.05,0.95,0.9158486414385087,14,4.0,1,4.0,1,4.0,1
5697,min_diffuse,30,30,1,3,0.05,0.95,0.9190966022069792,28,6.0,0,6.0,0,5.0,1
5698,min_diffuse,30,30,1,3,0.05,0.95,0.8725379818863765,9,3.0,1,3.0,1,3.0,1
5699,min_diffuse,30,30,1,3,0.05,0.95,0.9492888703659116,28,4.0,1,4.0,1,4.0,1
5700,min_diffuse,30,30,1,3,0.05,0.95,0.8835669462550572,24,4.0,1,4.0,1,5.0,0
5701,min_diffuse,30,30,1,3,0.05,0.95,0.8856371983585167,16,5.0,1,5.0,1,5.0,1
5702,min_diffuse,30,30,1,3,0.05,0.95,0.9376148464417228,8,4.0,1,4.0,1,4.0,1
5703,min_diffuse,30,30,1,3,0.05,0.95,0.9104902464688508,11,4.0,1,4.0,1,4.0,1
5704,min_diffuse,30,30,1,3,0.05,0.95,0.943774219925302,14,4.0,1,4.0,1,4.0,1
5705,min_diffuse,30,30,1,3,0.05,0.95,0.8173633990293836,11,3.0,1,3.0,1,3.0,1
5706,min_diffuse,30,30,1,3,0.05,0.95,0.920199289685014,27,5.0,0,5.0,0,4.0,1
5707,min_diffuse,30,30,1,3,0.05,0.95,0.926543984533223,11,4.0,0,3.0,1,4.0,0
5708,min_diffuse,30,30,1,3,0.05,0.95,0.9377485623139932,12,4.0,0,4.0,0,3.0,1
5709,min_diffuse,30,30,1,3,0.05,0.95,0.9487759346958242,36,6.0,1,6.0,1,6.0,1
5710,min_diffuse,30,30,1,3,0.05,0.95,0.8778683766968561,11,3.0,1,4.0,0,3.0,1
5711,min_diffuse,30,30,1,3,0.05,0.95,0.940259263012354,18,3.0,1,3.0,1,3.0,1
5712,min_diffuse,30,30,1,3,0.05,0.95,0.932601165616237,13,3.0,1,3.0,1,4.0,0
5713,min_diffuse,30,30,1,3,0.05,0.95,0.9330807141821452,72,9.0,1,9.0,1,9.0,1
5714,min_diffuse,30,30,1,3,0.05,0.95,0.9111629739080962,10,4.0,1,4.0,1,4.0,1
5715,min_diffuse,30,30,1,3,0.05,0.95,0.9011714929878956,11,4.0,1,4.0,1,4.0,1
5716,min_diffuse,30,30,1,3,0.05,0.95,0.9390950728394092,32,5.0,0,4.0,1,5.0,0
5717,min_diffuse,30,30,1,3,0.05,0.95,0.9319524946582206,15,3.0,1,3.0,1,3.0,1
5718,min_diffuse,30,30,1,3,0.05,0.95,0.9465132758847384,14,4.0,1,4.0,1,4.0,1
5719,min_diffuse,30,30,1,3,0.05,0.95,0.9425997393262472,14,4.0,0,4.0,0,3.0,1
5720,min_diffuse,30,30,1,3,0.05,0.95,0.905334120154747,14,4.0,1,4.0,1,4.0,1
5721,min_diffuse,30,30,1,3,0.05,0.95,0.9468375876863938,11,4.0,1,4.0,1,4.0,1
5722,min_diffuse,30,30,1,3,0.05,0.95,0.9316808508128416,15,4.0,1,4.0,1,5.0,0
5723,min_diffuse,30,30,1,3,0.05,0.95,0.9096812907868248,22,4.0,1,4.0,1,5.0,0
5724,min_diffuse,30,30,1,3,0.05,0.95,0.9415659711117326,49,5.0,1,5.0,1,5.0,1
5725,min_diffuse,30,30,1,3,0.05,0.95,0.9065730502467608,19,4.0,1,4.0,1,4.0,1
5726,min_diffuse,30,30,1,3,0.05,0.95,0.92618677780169,14,3.0,1,3.0,1,3.0,1
5727,min_diffuse,30,30,1,3,0.05,0.95,0.9461041422190388,32,5.0,1,5.0,1,6.0,0
5728,min_diffuse,30,30,1,3,0.05,0.95,0.8378708283553333,11,3.0,1,3.0,1,3.0,1
5729,min_diffuse,30,30,1,3,0.05,0.95,0.9268868599768564,20,5.0,1,5.0,1,6.0,0
5730,min_diffuse,30,30,1,3,0.05,0.95,0.9242130571135408,12,3.0,1,3.0,1,3.0,1
5731,min_diffuse,30,30,1,3,0.05,0.95,0.9459778585463264,32,5.0,0,4.0,1,4.0,1
5732,min_diffuse,30,30,1,3,0.05,0.95,0.942338637626292,87,6.0,0,6.0,0,5.0,1
5733,min_diffuse,30,30,1,3,0.05,0.95,0.9378642848909576,28,5.0,1,5.0,1,5.0,1
5734,min_diffuse,30,30,1,3,0.05,0.95,0.9126636179372792,18,4.0,1,4.0,1,4.0,1
5735,min_diffuse,30,30,1,3,0.05,0.95,0.914287552437012,10,3.0,1,3.0,1,3.0,1
5736,min_diffuse,30,30,1,3,0.05,0.95,0.9440885164369704,27,5.0,0,5.0,0,4.0,1
5737,min_diffuse,30,30,1,3,0.05,0.95,0.9485196902369118,25,5.0,0,5.0,0,4.0,1
5738,min_diffuse,30,30,1,3,0.05,0.95,0.9240339166293992,11,4.0,0,3.0,1,4.0,0
5739,min_diffuse,30,30,1,3,0.05,0.95,0.9354453421104908,14,4.0,1,4.0,1,4.0,1
5740,min_diffuse,30,30,1,3,0.05,0.95,0.9444497933218594,18,5.0,0,4.0,1,4.0,1
5741,min_diffuse,30,30,1,3,0.05,0.95,0.9465033032085236,13,5.0,1,5.0,1,5.0,1
5742,min_diffuse,30,30,1,3,0.05,0.95,0.943898353536642,28,6.0,1,6.0,1,6.0,1
5743,min_diffuse,30,30,1,3,0.05,0.95,0.9387877210105194,18,4.0,0,3.0,1,3.0,1
5744,min_diffuse,30,30,1,3,0.05,0.95,0.9415037603536636,20,5.0,1,5.0,1,5.0,1
5745,min_diffuse,30,30,1,3,0.05,0.95,0.9007429812663432,19,4.0,1,4.0,1,4.0,1
5746,min_diffuse,30,30,1,3,0.05,0.95,0.9370150642222748,18,4.0,1,4.0,1,4.0,1
5747,min_diffuse,30,30,1,3,0.05,0.95,0.9278839301356564,10,4.0,1,4.0,1,4.0,1
5748,min_diffuse,30,30,1,3,0.05,0.95,0.94787977104353,43,5.0,1,5.0,1,5.0,1
5749,min_diffuse,30,30,1,3,0.05,0.95,0.9231913716796186,12,4.0,1,4.0,1,4.0,1
5750,min_diffuse,30,30,1,3,0.05,0.95,0.9405017827395676,15,4.0,1,5.0,0,5.0,0
5751,min_diffuse,30,30,1,3,0.05,0.95,0.9234158924618052,15,4.0,1,4.0,1,5.0,0
5752,min_diffuse,30,30,1,3,0.05,0.95,0.912834890419785,37,5.0,1,5.0,1,5.0,1
5753,min_diffuse,30,30,1,3,0.05,0.95,0.8944775094561743,25,5.0,0,4.0,1,4.0,1
5754,min_diffuse,30,30,1,3,0.05,0.95,0.9057811351901296,22,4.0,1,4.0,1,4.0,1
5755,min_diffuse,30,30,1,3,0.05,0.95,0.9366568589503788,37,6.0,0,6.0,0,5.0,1
5756,min_diffuse,30,30,1,3,0.05,0.95,0.9305929242891242,25,6.0,1,6.0,1,6.0,1
5757,min_diffuse,30,30,1,3,0.05,0.95,0.8696356436437495,9,3.0,1,3.0,1,3.0,1
5758,min_diffuse,30,30,1,3,0.05,0.95,0.7353298046252429,13,4.0,0,3.0,1,3.0,1
5759,min_diffuse,30,30,1,3,0.05,0.95,0.9482404082888533,28,6.0,0,5.0,1,5.0,1
5760,min_diffuse,30,30,1,3,0.05,0.95,0.941976307871707,57,6.0,1,6.0,1,6.0,1
5761,min_diffuse,30,30,1,3,0.05,0.95,0.9012862472822588,12,4.0,0,3.0,1,3.0,1
5762,min_diffuse,30,30,1,3,0.05,0.95,0.923971054418406,13,4.0,1,4.0,1,4.0,1
5763,min_diffuse,30,30,1,3,0.05,0.95,0.8539001165095618,13,4.0,0,3.0,1,3.0,1
5764,min_diffuse,30,30,1,3,0.05,0.95,0.9469165642895028,31,5.0,1,5.0,1,5.0,1
5765,min_diffuse,30,30,1,3,0.05,0.95,0.9413155305471774,61,6.0,1,6.0,1,6.0,1
5766,min_diffuse,30,30,1,3,0.05,0.95,0.926082062898104,13,4.0,0,3.0,1,3.0,1
5767,min_diffuse,30,30,1,3,0.05,0.95,0.9277953014018202,27,4.0,1,4.0,1,4.0,1
5768,min_diffuse,30,30,1,3,0.05,0.95,0.9428116971678302,9,3.0,1,4.0,0,4.0,0
5769,min_diffuse,30,30,1,3,0.05,0.95,0.9399946509846844,16,5.0,1,5.0,1,5.0,1
5770,min_diffuse,30,30,1,3,0.05,0.95,0.9251216732039264,14,4.0,1,4.0,1,4.0,1
5771,min_diffuse,30,30,1,3,0.05,0.95,0.9250012825229834,16,4.0,1,4.0,1,4.0,1
5772,min_diffuse,30,30,1,3,0.05,0.95,0.9279008672520848,36,6.0,0,5.0,1,5.0,1
5773,min_diffuse,30,30,1,3,0.05,0.95,0.9142504009502967,23,4.0,1,4.0,1,4.0,1
5774,min_diffuse,30,30,1,3,0.05,0.95,0.8624614257893903,10,4.0,1,4.0,1,4.0,1
5775,min_diffuse,30,30,1,3,0.05,0.95,0.8975529595297603,11,3.0,1,3.0,1,3.0,1
5776,min_diffuse,30,30,1,3,0.05,0.95,0.9011800414213402,22,5.0,1,5.0,1,5.0,1
5777,min_diffuse,30,30,1,3,0.05,0.95,0.9415887304147392,7,3.0,1,4.0,0,4.0,0
5778,min_diffuse,30,30,1,3,0.05,0.95,0.9117955033513266,34,5.0,1,5.0,1,5.0,1
5779,min_diffuse,30,30,1,3,0.05,0.95,0.9069415131745682,17,4.0,1,4.0,1,4.0,1
5780,min_diffuse,30,30,1,3,0.05,0.95,0.9351031895638798,39,5.0,0,5.0,0,4.0,1
5781,min_diffuse,30,30,1,3,0.05,0.95,0.9176333623378168,12,4.0,1,4.0,1,4.0,1
5782,min_diffuse,30,30,1,3,0.05,0.95,0.9090399550751688,9,4.0,1,4.0,1,4.0,1
5783,min_diffuse,30,30,1,3,0.05,0.95,0.9463942443768528,12,4.0,1,4.0,1,4.0,1
5784,min_diffuse,30,30,1,3,0.05,0.95,0.910911754489399,11,4.0,1,4.0,1,4.0,1
5785,min_diffuse,30,30,1,3,0.05,0.95,0.9475448401388156,22,5.0,1,5.0,1,5.0,1
5786,min_diffuse,30,30,1,3,0.05,0.95,0.9149586177113074,30,5.0,1,5.0,1,5.0,1
5787,min_diffuse,30,30,1,3,0.05,0.95,0.897717758206838,9,4.0,1,4.0,1,4.0,1
5788,min_diffuse,30,30,1,3,0.05,0.95,0.9081581934457352,23,5.0,1,5.0,1,5.0,1
5789,min_diffuse,30,30,1,3,0.05,0.95,0.8969414260168868,15,4.0,1,4.0,1,4.0,1
5790,min_diffuse,30,30,1,3,0.05,0.95,0.9373759165861952,33,6.0,0,5.0,1,5.0,1
5791,min_diffuse,30,30,1,3,0.05,0.95,0.9384408726536398,16,4.0,1,4.0,1,4.0,1
5792,min_diffuse,30,30,1,3,0.05,0.95,0.9225707378681244,10,4.0,0,4.0,0,3.0,1
5793,min_diffuse,30,30,1,3,0.05,0.95,0.8978861307503442,24,5.0,0,5.0,0,4.0,1
5794,min_diffuse,30,30,1,3,0.05,0.95,0.9384755877651624,12,4.0,1,4.0,1,4.0,1
5795,min_diffuse,30,30,1,3,0.05,0.95,0.9410741240611018,27,6.0,1,6.0,1,6.0,1
5796,min_diffuse,30,30,1,3,0.05,0.95,0.9265742948360656,20,4.0,1,4.0,1,4.0,1
5797,min_diffuse,30,30,1,3,0.05,0.95,0.9369784784714548,24,5.0,1,5.0,1,5.0,1
5798,min_diffuse,30,30,1,3,0.05,0.95,0.9221339945600544,16,4.0,1,4.0,1,4.0,1
5799,min_diffuse,30,30,1,3,0.05,0.95,0.9241210507304534,24,5.0,0,5.0,0,4.0,1
5800,min_diffuse,30,30,1,3,0.05,0.95,0.9061801476835942,11,3.0,1,3.0,1,3.0,1
5801,min_diffuse,30,30,1,3,0.05,0.95,0.9451885784329924,73,6.0,1,6.0,1,6.0,1
5802,min_diffuse,30,30,1,3,0.05,0.95,0.885394874970652,7,3.0,1,3.0,1,3.0,1
5803,min_diffuse,30,30,1,3,0.05,0.95,0.8926654266850712,8,4.0,1,4.0,1,4.0,1
5804,min_diffuse,30,30,1,3,0.05,0.95,0.888158886921687,16,5.0,0,4.0,1,4.0,1
5805,min_diffuse,30,30,1,3,0.05,0.95,0.9290831262280488,39,4.0,1,4.0,1,4.0,1
5806,min_diffuse,30,30,1,3,0.05,0.95,0.926315177712304,26,5.0,1,5.0,1,5.0,1
5807,min_diffuse,30,30,1,3,0.05,0.95,0.9281861662649052,45,5.0,1,5.0,1,5.0,1
5808,min_diffuse,30,30,1,3,0.05,0.95,0.9125008389981378,16,4.0,1,4.0,1,4.0,1
5809,min_diffuse,30,30,1,3,0.05,0.95,0.9157101799100484,14,4.0,1,4.0,1,4.0,1
5810,min_diffuse,30,30,1,3,0.05,0.95,0.9482094610331137,25,5.0,1,5.0,1,5.0,1
5811,min_diffuse,30,30,1,3,0.05,0.95,0.915733727433786,10,3.0,1,3.0,1,3.0,1
5812,min_diffuse,30,30,1,3,0.05,0.95,0.9494901171471062,18,5.0,0,5.0,0,4.0,1
5813,min_diffuse,30,30,1,3,0.05,0.95,0.904945503816506,10,3.0,1,3.0,1,3.0,1
5814,min_diffuse,30,30,1,3,0.05,0.95,0.9477174344344286,50,7.0,1,7.0,1,7.0,1
5815,min_diffuse,30,30,1,3,0.05,0.95,0.9162620378475728,34,6.0,1,6.0,1,6.0,1
5816,min_diffuse,30,30,1,3,0.05,0.95,0.9451170215699354,12,4.0,1,4.0,1,4.0,1
5817,min_diffuse,30,30,1,3,0.05,0.95,0.8721859701177991,18,3.0,1,3.0,1,4.0,0
5818,min_diffuse,30,30,1,3,0.05,0.95,0.9413246794943556,67,7.0,1,7.0,1,7.0,1
5819,min_diffuse,30,30,1,3,0.05,0.95,0.9071266585549858,8,4.0,1,4.0,1,4.0,1
5820,min_diffuse,30,30,1,3,0.05,0.95,0.9442730699452102,29,7.0,1,7.0,1,7.0,1
5821,min_diffuse,30,30,1,3,0.05,0.95,0.92848344446245,15,4.0,1,4.0,1,4.0,1
5822,min_diffuse,30,30,1,3,0.05,0.95,0.814229697004906,12,4.0,1,4.0,1,4.0,1
5823,min_diffuse,30,30,1,3,0.05,0.95,0.860602553035938,9,3.0,1,3.0,1,3.0,1
5824,min_diffuse,30,30,1,3,0.05,0.95,0.874592192436433,16,4.0,1,4.0,1,4.0,1
5825,min_diffuse,30,30,1,3,0.05,0.95,0.9175931395545394,14,4.0,1,4.0,1,4.0,1
5826,min_diffuse,30,30,1,3,0.05,0.95,0.9476894518320116,29,5.0,0,4.0,1,5.0,0
5827,min_diffuse,30,30,1,3,0.05,0.95,0.8988222970567877,28,4.0,0,3.0,1,3.0,1
5828,min_diffuse,30,30,1,3,0.05,0.95,0.9340464909313678,20,5.0,0,5.0,0,4.0,1
5829,min_diffuse,30,30,1,3,0.05,0.95,0.9227100269922334,18,5.0,1,5.0,1,5.0,1
5830,min_diffuse,30,30,1,3,0.05,0.95,0.9123794243844998,16,4.0,1,4.0,1,4.0,1
5831,min_diffuse,30,30,1,3,0.05,0.95,0.8577924815319399,10,4.0,1,4.0,1,4.0,1
5832,min_diffuse,30,30,1,3,0.05,0.95,0.9373544485333885,38,6.0,1,6.0,1,6.0,1
5833,min_diffuse,30,30,1,3,0.05,0.95,0.8905899961421582,5,3.0,1,3.0,1,3.0,1
5834,min_diffuse,30,30,1,3,0.05,0.95,0.9433675158375991,32,5.0,0,4.0,1,5.0,0
5835,min_diffuse,30,30,1,3,0.05,0.95,0.9022250222581926,6,3.0,1,3.0,1,3.0,1
5836,min_diffuse,30,30,1,3,0.05,0.95,0.9379955612231732,57,6.0,0,5.0,1,5.0,1
5837,min_diffuse,30,30,1,3,0.05,0.95,0.8976311549948326,16,4.0,0,3.0,1,3.0,1
5838,min_diffuse,30,30,1,3,0.05,0.95,0.857093554824023,9,3.0,1,3.0,1,3.0,1
5839,min_diffuse,30,30,1,3,0.05,0.95,0.9132259190475008,14,4.0,1,4.0,1,5.0,0
5840,min_diffuse,30,30,1,3,0.05,0.95,0.9470775005113444,30,6.0,1,6.0,1,6.0,1
5841,min_diffuse,30,30,1,3,0.05,0.95,0.9447081833949044,28,5.0,1,6.0,0,5.0,1
5842,min_diffuse,30,30,1,3,0.05,0.95,0.9336563144601352,48,7.0,1,7.0,1,7.0,1
5843,min_diffuse,30,30,1,3,0.05,0.95,0.8786004715024465,11,3.0,1,3.0,1,3.0,1
5844,min_diffuse,30,30,1,3,0.05,0.95,0.9178846570728793,28,6.0,0,6.0,0,5.0,1
5845,min_diffuse,30,30,1,3,0.05,0.95,0.914201216999158,31,7.0,0,6.0,1,6.0,1
5846,min_diffuse,30,30,1,3,0.05,0.95,0.8691829659237732,20,3.0,1,3.0,1,3.0,1
5847,min_diffuse,30,30,1,3,0.05,0.95,0.9449733551408735,23,5.0,1,5.0,1,5.0,1
5848,min_diffuse,30,30,1,3,0.05,0.95,0.9183015900307654,29,4.0,1,4.0,1,4.0,1
5849,min_diffuse,30,30,1,3,0.05,0.95,0.929593480417386,22,4.0,1,4.0,1,4.0,1
5850,min_diffuse,30,30,1,3,0.05,0.95,0.9410950445288568,33,5.0,1,5.0,1,5.0,1
5851,min_diffuse,30,30,1,3,0.05,0.95,0.9238780485895964,65,5.0,0,5.0,0,4.0,1
5852,min_diffuse,30,30,1,3,0.05,0.95,0.8919932823674255,7,3.0,1,3.0,1,3.0,1
5853,min_diffuse,30,30,1,3,0.05,0.95,0.9269854727983226,19,4.0,1,4.0,1,4.0,1
5854,min_diffuse,30,30,1,3,0.05,0.95,0.8273960655075191,24,5.0,1,5.0,1,5.0,1
5855,min_diffuse,30,30,1,3,0.05,0.95,0.9215544731565312,9,3.0,1,3.0,1,4.0,0
5856,min_diffuse,30,30,1,3,0.05,0.95,0.9465075465482398,87,8.0,0,8.0,0,7.0,1
5857,min_diffuse,30,30,1,3,0.05,0.95,0.939364881388278,24,4.0,1,4.0,1,4.0,1
5858,min_diffuse,30,30,1,3,0.05,0.95,0.9465512014533428,28,5.0,0,4.0,1,4.0,1
5859,min_diffuse,30,30,1,3,0.05,0.95,0.8983150177841648,25,6.0,1,6.0,1,6.0,1
5860,min_diffuse,30,30,1,3,0.05,0.95,0.9377387724586718,16,5.0,1,5.0,1,6.0,0
5861,min_diffuse,30,30,1,3,0.05,0.95,0.948577391389426,29,5.0,1,5.0,1,5.0,1
5862,min_diffuse,30,30,1,3,0.05,0.95,0.946444985734442,24,5.0,1,5.0,1,5.0,1
5863,min_diffuse,30,30,1,3,0.05,0.95,0.8242241452161749,11,3.0,1,3.0,1,3.0,1
5864,min_diffuse,30,30,1,3,0.05,0.95,0.9367158358304284,10,4.0,1,4.0,1,4.0,1
5865,min_diffuse,30,30,1,3,0.05,0.95,0.9478376318275046,19,5.0,1,5.0,1,6.0,0
5866,min_diffuse,30,30,1,3,0.05,0.95,0.9290976428275384,23,5.0,1,5.0,1,5.0,1
5867,min_diffuse,30,30,1,3,0.05,0.95,0.9340987500120858,14,4.0,0,3.0,1,3.0,1
5868,min_diffuse,30,30,1,3,0.05,0.95,0.9491810009616192,33,7.0,0,6.0,1,7.0,0
5869,min_diffuse,30,30,1,3,0.05,0.95,0.9216533099769452,21,5.0,1,5.0,1,5.0,1
5870,min_diffuse,30,30,1,3,0.05,0.95,0.941671948436375,22,4.0,1,5.0,0,5.0,0
5871,min_diffuse,30,30,1,3,0.05,0.95,0.9108847891012442,13,4.0,1,4.0,1,4.0,1
5872,min_diffuse,30,30,1,3,0.05,0.95,0.9275223398809672,46,5.0,1,5.0,1,5.0,1
5873,min_diffuse,30,30,1,3,0.05,0.95,0.949766736072092,54,5.0,1,5.0,1,5.0,1
5874,min_diffuse,30,30,1,3,0.05,0.95,0.940709699050257,26,6.0,1,6.0,1,6.0,1
5875,min_diffuse,30,30,1,3,0.05,0.95,0.875876925218094,9,3.0,1,3.0,1,4.0,0
5876,min_diffuse,30,30,1,3,0.05,0.95,0.908521518473524,20,5.0,1,5.0,1,5.0,1
5877,min_diffuse,30,30,1,3,0.05,0.95,0.8935609018259153,17,5.0,0,5.0,0,4.0,1
5878,min_diffuse,30,30,1,3,0.05,0.95,0.9468884899152988,33,4.0,0,4.0,0,3.0,1
5879,min_diffuse,30,30,1,3,0.05,0.95,0.9436774065933938,50,7.0,0,7.0,0,6.0,1
5880,min_diffuse,30,30,1,3,0.05,0.95,0.9429915432830092,40,5.0,1,5.0,1,5.0,1
5881,min_diffuse,30,30,1,3,0.05,0.95,0.913373017107063,22,5.0,1,5.0,1,5.0,1
5882,min_diffuse,30,30,1,3,0.05,0.95,0.8533542283963627,9,3.0,1,3.0,1,4.0,0
5883,min_diffuse,30,30,1,3,0.05,0.95,0.9403708230643,14,4.0,1,4.0,1,4.0,1
5884,min_diffuse,30,30,1,3,0.05,0.95,0.9277744667658828,55,7.0,0,6.0,1,6.0,1
5885,min_diffuse,30,30,1,3,0.05,0.95,0.8454393153579556,17,5.0,1,5.0,1,5.0,1
5886,min_diffuse,30,30,1,3,0.05,0.95,0.9460243235033038,14,5.0,1,5.0,1,5.0,1
5887,min_diffuse,30,30,1,3,0.05,0.95,0.9478664608887438,57,6.0,0,5.0,1,5.0,1
5888,min_diffuse,30,30,1,3,0.05,0.95,0.8471895488261018,12,4.0,1,4.0,1,4.0,1
5889,min_diffuse,30,30,1,3,0.05,0.95,0.9425191745994548,23,5.0,0,4.0,1,5.0,0
5890,min_diffuse,30,30,1,3,0.05,0.95,0.8867346398798437,11,3.0,1,3.0,1,3.0,1
5891,min_diffuse,30,30,1,3,0.05,0.95,0.9318012967369326,24,5.0,1,5.0,1,5.0,1
5892,min_diffuse,30,30,1,3,0.05,0.95,0.9479183576777028,18,5.0,1,5.0,1,5.0,1
5893,min_diffuse,30,30,1,3,0.05,0.95,0.897434029223188,30,5.0,0,5.0,0,4.0,1
5894,min_diffuse,30,30,1,3,0.05,0.95,0.9450696124826574,23,5.0,1,5.0,1,5.0,1
5895,min_diffuse,30,30,1,3,0.05,0.95,0.9182453099740934,13,4.0,1,4.0,1,4.0,1
5896,min_diffuse,30,30,1,3,0.05,0.95,0.9242944671665008,12,3.0,1,3.0,1,3.0,1
5897,min_diffuse,30,30,1,3,0.05,0.95,0.9007097851459582,23,4.0,1,5.0,0,4.0,1
5898,min_diffuse,30,30,1,3,0.05,0.95,0.9443775199178964,21,4.0,1,4.0,1,4.0,1
5899,min_diffuse,30,30,1,3,0.05,0.95,0.9291410582799776,20,4.0,1,4.0,1,4.0,1
5900,min_diffuse,30,30,1,3,0.05,0.95,0.940559050169166,59,5.0,1,5.0,1,5.0,1
5901,min_diffuse,30,30,1,3,0.05,0.95,0.9399937847095354,42,4.0,1,4.0,1,4.0,1
5902,min_diffuse,30,30,1,3,0.05,0.95,0.944745555384926,58,6.0,0,5.0,1,5.0,1
5903,min_diffuse,30,30,1,3,0.05,0.95,0.9293324261897532,16,4.0,0,3.0,1,4.0,0
5904,min_diffuse,30,30,1,3,0.05,0.95,0.9481112582444816,11,4.0,1,4.0,1,4.0,1
5905,min_diffuse,30,30,1,3,0.05,0.95,0.8679420495635759,9,4.0,1,4.0,1,4.0,1
5906,min_diffuse,30,30,1,3,0.05,0.95,0.9391085210539925,33,4.0,1,4.0,1,4.0,1
5907,min_diffuse,30,30,1,3,0.05,0.95,0.8700184358749776,13,3.0,1,3.0,1,3.0,1
5908,min_diffuse,30,30,1,3,0.05,0.95,0.93262578178679,21,6.0,1,6.0,1,6.0,1
5909,min_diffuse,30,30,1,3,0.05,0.95,0.9363565039163254,8,3.0,1,3.0,1,3.0,1
5910,min_diffuse,30,30,1,3,0.05,0.95,0.938023818145032,18,5.0,0,4.0,1,4.0,1
5911,min_diffuse,30,30,1,3,0.05,0.95,0.9317069426041968,69,8.0,0,8.0,0,7.0,1
5912,min_diffuse,30,30,1,3,0.05,0.95,0.9257973594962792,11,4.0,1,4.0,1,4.0,1
5913,min_diffuse,30,30,1,3,0.05,0.95,0.9495874298415088,12,4.0,1,4.0,1,4.0,1
5914,min_diffuse,30,30,1,3,0.05,0.95,0.9426721429798444,16,4.0,0,3.0,1,4.0,0
5915,min_diffuse,30,30,1,3,0.05,0.95,0.9495374715729916,20,5.0,1,5.0,1,5.0,1
5916,min_diffuse,30,30,1,3,0.05,0.95,0.9455299482116049,28,5.0,1,5.0,1,6.0,0
5917,min_diffuse,30,30,1,3,0.05,0.95,0.9063846775614416,9,4.0,1,4.0,1,4.0,1
5918,min_diffuse,30,30,1,3,0.05,0.95,0.8914811987814006,14,4.0,0,3.0,1,3.0,1
5919,min_diffuse,30,30,1,3,0.05,0.95,0.944733679594982,17,4.0,1,4.0,1,5.0,0
5920,min_diffuse,30,30,1,3,0.05,0.95,0.8528598504971965,10,4.0,1,4.0,1,4.0,1
5921,min_diffuse,30,30,1,3,0.05,0.95,0.8704588974273325,10,4.0,1,4.0,1,4.0,1
5922,min_diffuse,30,30,1,3,0.05,0.95,0.8959341290206144,33,4.0,1,4.0,1,4.0,1
5923,min_diffuse,30,30,1,3,0.05,0.95,0.9412879996947072,81,7.0,0,6.0,1,6.0,1
5924,min_diffuse,30,30,1,3,0.05,0.95,0.9180562982841782,18,4.0,0,4.0,0,3.0,1
5925,min_diffuse,30,30,1,3,0.05,0.95,0.9093278844645196,19,4.0,1,4.0,1,4.0,1
5926,min_diffuse,30,30,1,3,0.05,0.95,0.922996109195689,18,5.0,0,4.0,1,5.0,0
5927,min_diffuse,30,30,1,3,0.05,0.95,0.9452776188607888,26,6.0,0,5.0,1,5.0,1
5928,min_diffuse,30,30,1,3,0.05,0.95,0.894786133990894,9,3.0,1,3.0,1,4.0,0
5929,min_diffuse,30,30,1,3,0.05,0.95,0.9472160848931462,71,6.0,1,6.0,1,6.0,1
5930,min_diffuse,30,30,1,3,0.05,0.95,0.946857029945388,36,6.0,1,6.0,1,6.0,1
5931,min_diffuse,30,30,1,3,0.05,0.95,0.9148892117715478,24,4.0,1,4.0,1,4.0,1
5932,min_diffuse,30,30,1,3,0.05,0.95,0.9080769528534854,13,4.0,1,4.0,1,4.0,1
5933,min_diffuse,30,30,1,3,0.05,0.95,0.9156381787750568,19,5.0,0,4.0,1,4.0,1
5934,min_diffuse,30,30,1,3,0.05,0.95,0.7419178297886642,7,3.0,1,3.0,1,3.0,1
5935,min_diffuse,30,30,1,3,0.05,0.95,0.9293410715133816,8,3.0,1,3.0,1,3.0,1
5936,min_diffuse,30,30,1,3,0.05,0.95,0.949670823174419,30,6.0,0,5.0,1,6.0,0
5937,min_diffuse,30,30,1,3,0.05,0.95,0.9106809590435538,16,4.0,0,4.0,0,3.0,1
5938,min_diffuse,30,30,1,3,0.05,0.95,0.8950867216328497,15,4.0,1,4.0,1,4.0,1
5939,min_diffuse,30,30,1,3,0.05,0.95,0.907344199576917,21,4.0,1,4.0,1,4.0,1
5940,min_diffuse,30,30,1,3,0.05,0.95,0.9483583306516802,25,5.0,1,5.0,1,5.0,1
5941,min_diffuse,30,30,1,3,0.05,0.95,0.9475095630512892,20,5.0,1,5.0,1,5.0,1
5942,min_diffuse,30,30,1,3,0.05,0.95,0.8763424184715811,6,3.0,1,3.0,1,3.0,1
5943,min_diffuse,30,30,1,3,0.05,0.95,0.9012452360907628,42,5.0,1,5.0,1,5.0,1
5944,min_diffuse,30,30,1,3,0.05,0.95,0.9314731253806742,33,6.0,0,5.0,1,5.0,1
5945,min_diffuse,30,30,1,3,0.05,0.95,0.91560864004642,11,4.0,1,4.0,1,5.0,0
5946,min_diffuse,30,30,1,3,0.05,0.95,0.8904199932272018,14,4.0,1,4.0,1,4.0,1
5947,min_diffuse,30,30,1,3,0.05,0.95,0.9407391475442374,9,4.0,1,4.0,1,4.0,1
5948,min_diffuse,30,30,1,3,0.05,0.95,0.943495245309358,8,4.0,1,4.0,1,4.0,1
5949,min_diffuse,30,30,1,3,0.05,0.95,0.8510202789666653,4,2.0,1,2.0,1,3.0,0
5950,min_diffuse,30,30,1,3,0.05,0.95,0.937151005764362,22,4.0,0,3.0,1,3.0,1
5951,min_diffuse,30,30,1,3,0.05,0.95,0.9455607969546432,7,3.0,1,3.0,1,3.0,1
5952,min_diffuse,30,30,1,3,0.05,0.95,0.9137487624291964,15,5.0,1,5.0,1,5.0,1
5953,min_diffuse,30,30,1,3,0.05,0.95,0.9313762032705706,41,5.0,1,5.0,1,5.0,1
5954,min_diffuse,30,30,1,3,0.05,0.95,0.9127720281771794,11,4.0,1,4.0,1,4.0,1
5955,min_diffuse,30,30,1,3,0.05,0.95,0.9216641926096576,9,3.0,1,3.0,1,3.0,1
5956,min_diffuse,30,30,1,3,0.05,0.95,0.9388820118011266,30,5.0,0,5.0,0,4.0,1
5957,min_diffuse,30,30,1,3,0.05,0.95,0.9387557751618972,38,5.0,0,4.0,1,5.0,0
5958,min_diffuse,30,30,1,3,0.05,0.95,0.9235549931917516,12,4.0,1,4.0,1,4.0,1
5959,min_diffuse,30,30,1,3,0.05,0.95,0.945787630686935,32,4.0,1,4.0,1,4.0,1
5960,min_diffuse,30,30,1,3,0.05,0.95,0.9359664769763462,30,6.0,0,6.0,0,5.0,1
5961,min_diffuse,30,30,1,3,0.05,0.95,0.9351552725322192,11,3.0,1,3.0,1,4.0,0
5962,min_diffuse,30,30,1,3,0.05,0.95,0.9286581594880584,12,3.0,1,3.0,1,3.0,1
5963,min_diffuse,30,30,1,3,0.05,0.95,0.9449949885381104,15,4.0,1,4.0,1,4.0,1
5964,min_diffuse,30,30,1,3,0.05,0.95,0.9383543652385558,26,5.0,1,5.0,1,6.0,0
5965,min_diffuse,30,30,1,3,0.05,0.95,0.9280193530651828,25,6.0,0,6.0,0,5.0,1
5966,min_diffuse,30,30,1,3,0.05,0.95,0.8680324996680476,19,5.0,0,5.0,0,4.0,1
5967,min_diffuse,30,30,1,3,0.05,0.95,0.9113414138121798,21,5.0,1,5.0,1,5.0,1
5968,min_diffuse,30,30,1,3,0.05,0.95,0.9327367020073358,28,6.0,1,6.0,1,6.0,1
5969,min_diffuse,30,30,1,3,0.05,0.95,0.9191888826158324,47,5.0,1,5.0,1,5.0,1
5970,min_diffuse,30,30,1,3,0.05,0.95,0.9214663049665196,29,5.0,1,5.0,1,5.0,1
5971,min_diffuse,30,30,1,3,0.05,0.95,0.8982145278431892,12,4.0,1,4.0,1,4.0,1
5972,min_diffuse,30,30,1,3,0.05,0.95,0.8555875057920594,10,3.0,1,3.0,1,3.0,1
5973,min_diffuse,30,30,1,3,0.05,0.95,0.9315050702317172,11,4.0,1,4.0,1,4.0,1
5974,min_diffuse,30,30,1,3,0.05,0.95,0.9042867023446232,19,5.0,1,5.0,1,5.0,1
5975,min_diffuse,30,30,1,3,0.05,0.95,0.9414403606663964,19,4.0,0,4.0,0,3.0,1
5976,min_diffuse,30,30,1,3,0.05,0.95,0.916039923330302,19,7.0,0,6.0,1,7.0,0
5977,min_diffuse,30,30,1,3,0.05,0.95,0.9438453830936068,28,6.0,1,6.0,1,6.0,1
5978,min_diffuse,30,30,1,3,0.05,0.95,0.8967819618487985,13,4.0,1,4.0,1,4.0,1
5979,min_diffuse,30,30,1,3,0.05,0.95,0.9346458783973168,39,6.0,0,6.0,0,5.0,1
5980,min_diffuse,30,30,1,3,0.05,0.95,0.9189438495372372,30,6.0,0,6.0,0,5.0,1
5981,min_diffuse,30,30,1,3,0.05,0.95,0.9442610791989556,39,6.0,1,6.0,1,6.0,1
5982,min_diffuse,30,30,1,3,0.05,0.95,0.933026620388292,15,4.0,1,4.0,1,4.0,1
5983,min_diffuse,30,30,1,3,0.05,0.95,0.9144026485194454,19,5.0,0,4.0,1,5.0,0
5984,min_diffuse,30,30,1,3,0.05,0.95,0.9131515284093016,30,7.0,0,6.0,1,7.0,0
5985,min_diffuse,30,30,1,3,0.05,0.95,0.9472003852805606,46,6.0,1,6.0,1,6.0,1
5986,min_diffuse,30,30,1,3,0.05,0.95,0.9353868189451324,21,5.0,1,5.0,1,5.0,1
5987,min_diffuse,30,30,1,3,0.05,0.95,0.8798759771599713,13,4.0,1,4.0,1,4.0,1
5988,min_diffuse,30,30,1,3,0.05,0.95,0.9404013095207092,25,5.0,1,5.0,1,5.0,1
5989,min_diffuse,30,30,1,3,0.05,0.95,0.9398761043126654,23,4.0,1,4.0,1,4.0,1
5990,min_diffuse,30,30,1,3,0.05,0.95,0.933954061690839,6,3.0,1,3.0,1,3.0,1
5991,min_diffuse,30,30,1,3,0.05,0.95,0.9164725998135193,14,4.0,1,4.0,1,4.0,1
5992,min_diffuse,30,30,1,3,0.05,0.95,0.9252047957421956,36,5.0,1,5.0,1,5.0,1
5993,min_diffuse,30,30,1,3,0.05,0.95,0.9308421538390966,32,5.0,1,5.0,1,5.0,1
5994,min_diffuse,30,30,1,3,0.05,0.95,0.9255230214428418,65,6.0,0,6.0,0,5.0,1
5995,min_diffuse,30,30,1,3,0.05,0.95,0.892290336439381,19,4.0,1,4.0,1,4.0,1
5996,min_diffuse,30,30,1,3,0.05,0.95,0.940395806015912,16,5.0,1,5.0,1,5.0,1
5997,min_diffuse,30,30,1,3,0.05,0.95,0.8985227514187666,15,4.0,1,4.0,1,4.0,1
5998,min_diffuse,30,30,1,3,0.05,0.95,0.9035710140330082,13,4.0,1,4.0,1,4.0,1
5999,min_diffuse,30,30,1,3,0.05,0.95,0.9465503552151604,18,5.0,1,5.0,1,5.0,1
6000,min_diffuse,30,30,1,3,0.05,0.95,0.8973094518915572,30,5.0,0,5.0,0,4.0,1
6001,min_diffuse,30,30,1,3,0.05,0.95,0.8946878544012669,41,5.0,1,5.0,1,5.0,1
6002,min_diffuse,30,30,1,3,0.05,0.95,0.9001465503191141,11,4.0,1,4.0,1,4.0,1
6003,min_diffuse,30,30,1,3,0.05,0.95,0.9453914028737376,14,4.0,1,4.0,1,4.0,1
6004,min_diffuse,30,30,1,3,0.05,0.95,0.9225126761081458,10,3.0,1,3.0,1,3.0,1
6005,min_diffuse,30,30,1,3,0.05,0.95,0.8855425519370597,9,4.0,1,4.0,1,4.0,1
6006,min_diffuse,30,30,1,3,0.05,0.95,0.9423601382654636,27,5.0,1,5.0,1,5.0,1
6007,min_diffuse,30,30,1,3,0.05,0.95,0.926389583339674,8,3.0,1,3.0,1,3.0,1
6008,min_diffuse,30,30,1,3,0.05,0.95,0.9472304116386664,14,4.0,1,4.0,1,4.0,1
6009,min_diffuse,30,30,1,3,0.05,0.95,0.9321265884624564,13,4.0,0,3.0,1,4.0,0
6010,min_diffuse,30,30,1,3,0.05,0.95,0.9235408302574803,21,5.0,0,4.0,1,5.0,0
6011,min_diffuse,30,30,1,3,0.05,0.95,0.9280097147770838,20,4.0,1,4.0,1,5.0,0
6012,min_diffuse,30,30,1,3,0.05,0.95,0.940461848629246,19,4.0,0,4.0,0,3.0,1
6013,min_diffuse,30,30,1,3,0.05,0.95,0.8879325779880592,16,4.0,1,4.0,1,4.0,1
6014,min_diffuse,30,30,1,3,0.05,0.95,0.9320939619740536,8,3.0,1,3.0,1,3.0,1
6015,min_diffuse,30,30,1,3,0.05,0.95,0.9264961032239828,36,6.0,1,6.0,1,6.0,1
6016,min_diffuse,30,30,1,3,0.05,0.95,0.943891663034866,24,4.0,1,4.0,1,4.0,1
6017,min_diffuse,30,30,1,3,0.05,0.95,0.9194924945744184,27,5.0,1,5.0,1,5.0,1
6018,min_diffuse,30,30,1,3,0.05,0.95,0.9153627803281734,37,4.0,1,4.0,1,4.0,1
6019,min_diffuse,30,30,1,3,0.05,0.95,0.8741957378255155,8,4.0,1,4.0,1,4.0,1
6020,min_diffuse,30,30,1,3,0.05,0.95,0.9328892519400598,28,6.0,0,6.0,0,5.0,1
6021,min_diffuse,30,30,1,3,0.05,0.95,0.9393011029838448,20,5.0,1,5.0,1,5.0,1
6022,min_diffuse,30,30,1,3,0.05,0.95,0.8638376566395676,6,3.0,1,3.0,1,3.0,1
6023,min_diffuse,30,30,1,3,0.05,0.95,0.9498988910658532,20,5.0,0,4.0,1,5.0,0
6024,min_diffuse,30,30,1,3,0.05,0.95,0.926824978162096,8,3.0,1,3.0,1,3.0,1
6025,min_diffuse,30,30,1,3,0.05,0.95,0.9429007289610556,13,4.0,1,4.0,1,4.0,1
6026,min_diffuse,30,30,1,3,0.05,0.95,0.921972982276696,26,5.0,1,5.0,1,5.0,1
6027,min_diffuse,30,30,1,3,0.05,0.95,0.9017813242183348,20,5.0,0,5.0,0,4.0,1
6028,min_diffuse,30,30,1,3,0.05,0.95,0.9421063662454504,63,6.0,1,6.0,1,6.0,1
6029,min_diffuse,30,30,1,3,0.05,0.95,0.945318469954266,83,8.0,1,8.0,1,8.0,1
6030,min_diffuse,30,30,1,3,0.05,0.95,0.9321462652288296,19,5.0,0,4.0,1,4.0,1
6031,min_diffuse,30,30,1,3,0.05,0.95,0.8646267168895873,24,4.0,1,4.0,1,4.0,1
6032,min_diffuse,30,30,1,3,0.05,0.95,0.9255354861339228,20,5.0,0,4.0,1,4.0,1
6033,min_diffuse,30,30,1,3,0.05,0.95,0.929103171043312,11,3.0,1,3.0,1,3.0,1
6034,min_diffuse,30,30,1,3,0.05,0.95,0.9221450785303168,9,3.0,1,3.0,1,4.0,0
6035,min_diffuse,30,30,1,3,0.05,0.95,0.9475626886587202,15,5.0,1,5.0,1,5.0,1
6036,min_diffuse,30,30,1,3,0.05,0.95,0.936082923408734,19,5.0,1,5.0,1,5.0,1
6037,min_diffuse,30,30,1,3,0.05,0.95,0.9217136109442856,14,4.0,0,3.0,1,4.0,0
6038,min_diffuse,30,30,1,3,0.05,0.95,0.9217043183070398,18,4.0,1,4.0,1,5.0,0
6039,min_diffuse,30,30,1,3,0.05,0.95,0.946921167916626,12,4.0,1,4.0,1,4.0,1
6040,min_diffuse,30,30,1,3,0.05,0.95,0.9435472325302752,45,6.0,1,6.0,1,6.0,1
6041,min_diffuse,30,30,1,3,0.05,0.95,0.8251070425904234,9,3.0,1,3.0,1,3.0,1
6042,min_diffuse,30,30,1,3,0.05,0.95,0.8977834051781884,11,4.0,1,4.0,1,4.0,1
6043,min_diffuse,30,30,1,3,0.05,0.95,0.9146204223233128,13,4.0,1,4.0,1,4.0,1
6044,min_diffuse,30,30,1,3,0.05,0.95,0.8394312930710829,9,3.0,1,3.0,1,3.0,1
6045,min_diffuse,30,30,1,3,0.05,0.95,0.9451661491530128,39,4.0,0,4.0,0,3.0,1
6046,min_diffuse,30,30,1,3,0.05,0.95,0.8981058333461134,11,4.0,1,4.0,1,4.0,1
6047,min_diffuse,30,30,1,3,0.05,0.95,0.9360830695163864,36,5.0,0,5.0,0,4.0,1
6048,min_diffuse,30,30,1,3,0.05,0.95,0.942498837709046,19,5.0,1,5.0,1,5.0,1
6049,min_diffuse,30,30,1,3,0.05,0.95,0.9484709048011722,24,5.0,1,5.0,1,5.0,1
6050,min_diffuse,30,30,1,3,0.05,0.95,0.8823785265593048,12,4.0,0,3.0,1,4.0,0
6051,min_diffuse,30,30,1,3,0.05,0.95,0.859467964724521,21,5.0,1,5.0,1,5.0,1
6052,min_diffuse,30,30,1,3,0.05,0.95,0.930152116371282,16,5.0,1,5.0,1,5.0,1
6053,min_diffuse,30,30,1,3,0.05,0.95,0.9422464806609828,17,4.0,1,5.0,0,5.0,0
6054,min_diffuse,30,30,1,3,0.05,0.95,0.9345086127859776,21,4.0,0,4.0,0,3.0,1
6055,min_diffuse,30,30,1,3,0.05,0.95,0.9181193327720364,23,5.0,1,5.0,1,5.0,1
6056,min_diffuse,30,30,1,3,0.05,0.95,0.9423843613292328,14,5.0,1,5.0,1,5.0,1
6057,min_diffuse,30,30,1,3,0.05,0.95,0.9497968037791892,26,5.0,1,5.0,1,5.0,1
6058,min_diffuse,30,30,1,3,0.05,0.95,0.9375461367457022,18,4.0,1,4.0,1,4.0,1
6059,min_diffuse,30,30,1,3,0.05,0.95,0.9423383427950084,9,3.0,1,3.0,1,3.0,1
6060,min_diffuse,30,30,1,3,0.05,0.95,0.91046731178087,18,5.0,1,5.0,1,5.0,1
6061,min_diffuse,30,30,1,3,0.05,0.95,0.8131127590424234,5,3.0,0,2.0,1,2.0,1
6062,min_diffuse,30,30,1,3,0.05,0.95,0.9184618751949728,35,6.0,0,6.0,0,5.0,1
6063,min_diffuse,30,30,1,3,0.05,0.95,0.9122764380808652,8,3.0,1,3.0,1,3.0,1
6064,min_diffuse,30,30,1,3,0.05,0.95,0.914466025953734,11,4.0,0,3.0,1,3.0,1
6065,min_diffuse,30,30,1,3,0.05,0.95,0.9168052199481695,12,3.0,1,4.0,0,4.0,0
6066,min_diffuse,30,30,1,3,0.05,0.95,0.9187472175417952,14,4.0,0,4.0,0,3.0,1
6067,min_diffuse,30,30,1,3,0.05,0.95,0.9401125551353784,25,7.0,0,6.0,1,6.0,1
6068,min_diffuse,30,30,1,3,0.05,0.95,0.9400134115577312,33,5.0,1,5.0,1,5.0,1
6069,min_diffuse,30,30,1,3,0.05,0.95,0.9472520342283348,27,5.0,0,5.0,0,4.0,1
6070,min_diffuse,30,30,1,3,0.05,0.95,0.9069519048468772,10,4.0,0,3.0,1,3.0,1
6071,min_diffuse,30,30,1,3,0.05,0.95,0.91026044489009,23,5.0,1,5.0,1,5.0,1
6072,min_diffuse,30,30,1,3,0.05,0.95,0.9318202720680292,29,5.0,1,5.0,1,5.0,1
6073,min_diffuse,30,30,1,3,0.05,0.95,0.8831599333275837,13,4.0,1,4.0,1,4.0,1
6074,min_diffuse,30,30,1,3,0.05,0.95,0.9106805211264304,14,5.0,0,5.0,0,4.0,1
6075,min_diffuse,30,30,1,3,0.05,0.95,0.9407638833721208,28,5.0,0,5.0,0,4.0,1
6076,min_diffuse,30,30,1,3,0.05,0.95,0.9420012457806322,21,5.0,1,5.0,1,5.0,1
6077,min_diffuse,30,30,1,3,0.05,0.95,0.9396330135437808,36,4.0,1,4.0,1,4.0,1
6078,min_diffuse,30,30,1,3,0.05,0.95,0.802304053473542,12,4.0,1,4.0,1,4.0,1
6079,min_diffuse,30,30,1,3,0.05,0.95,0.8836737410421658,8,3.0,1,3.0,1,3.0,1
6080,min_diffuse,30,30,1,3,0.05,0.95,0.921494248326066,12,4.0,1,4.0,1,4.0,1
6081,min_diffuse,30,30,1,3,0.05,0.95,0.8608470823696696,5,3.0,1,3.0,1,3.0,1
6082,min_diffuse,30,30,1,3,0.05,0.95,0.9170852888709908,13,4.0,0,4.0,0,3.0,1
6083,min_diffuse,30,30,1,3,0.05,0.95,0.9165737732407068,33,4.0,1,4.0,1,4.0,1
6084,min_diffuse,30,30,1,3,0.05,0.95,0.9334201622017918,12,3.0,1,3.0,1,3.0,1
6085,min_diffuse,30,30,1,3,0.05,0.95,0.8814497885965381,18,3.0,1,3.0,1,3.0,1
6086,min_diffuse,30,30,1,3,0.05,0.95,0.8751428726854634,23,5.0,1,5.0,1,5.0,1
6087,min_diffuse,30,30,1,3,0.05,0.95,0.9387372868844476,12,4.0,0,3.0,1,4.0,0
6088,min_diffuse,30,30,1,3,0.05,0.95,0.9247182205673754,55,7.0,1,7.0,1,7.0,1
6089,min_diffuse,30,30,1,3,0.05,0.95,0.940277560854214,24,5.0,1,5.0,1,5.0,1
6090,min_diffuse,30,30,1,3,0.05,0.95,0.9490857425714104,17,5.0,0,4.0,1,4.0,1
6091,min_diffuse,30,30,1,3,0.05,0.95,0.9252316150111162,29,6.0,1,6.0,1,6.0,1
6092,min_diffuse,30,30,1,3,0.05,0.95,0.9248457234686982,23,6.0,1,6.0,1,6.0,1
6093,min_diffuse,30,30,1,3,0.05,0.95,0.9254966830924928,28,6.0,1,6.0,1,6.0,1
6094,min_diffuse,30,30,1,3,0.05,0.95,0.94796963112245,20,5.0,1,5.0,1,5.0,1
6095,min_diffuse,30,30,1,3,0.05,0.95,0.9477970508334472,8,4.0,1,4.0,1,4.0,1
6096,min_diffuse,30,30,1,3,0.05,0.95,0.9280006678110402,14,4.0,1,4.0,1,4.0,1
6097,min_diffuse,30,30,1,3,0.05,0.95,0.9474818109425504,27,5.0,0,5.0,0,4.0,1
6098,min_diffuse,30,30,1,3,0.05,0.95,0.8841253244099357,22,6.0,1,6.0,1,6.0,1
6099,min_diffuse,30,30,1,3,0.05,0.95,0.9413211975022896,37,5.0,1,5.0,1,5.0,1
6100,min_diffuse,30,30,1,3,0.05,0.95,0.9494097951925434,23,4.0,1,4.0,1,4.0,1
6101,min_diffuse,30,30,1,3,0.05,0.95,0.934169766572557,21,4.0,1,4.0,1,4.0,1
6102,min_diffuse,30,30,1,3,0.05,0.95,0.9418927125838628,28,6.0,0,5.0,1,6.0,0
6103,min_diffuse,30,30,1,3,0.05,0.95,0.9029722898344852,29,4.0,1,4.0,1,4.0,1
6104,min_diffuse,30,30,1,3,0.05,0.95,0.9292429035770404,17,4.0,1,5.0,0,4.0,1
6105,min_diffuse,30,30,1,3,0.05,0.95,0.9448595758651558,41,6.0,1,6.0,1,6.0,1
6106,min_diffuse,30,30,1,3,0.05,0.95,0.93192397836531,6,3.0,1,3.0,1,3.0,1
6107,min_diffuse,30,30,1,3,0.05,0.95,0.9406505011706604,16,4.0,1,4.0,1,4.0,1
6108,min_diffuse,30,30,1,3,0.05,0.95,0.9403055076459932,28,4.0,1,4.0,1,4.0,1
6109,min_diffuse,30,30,1,3,0.05,0.95,0.9305032195584122,40,6.0,1,6.0,1,6.0,1
6110,min_diffuse,30,30,1,3,0.05,0.95,0.9243899408512228,16,4.0,1,4.0,1,4.0,1
6111,min_diffuse,30,30,1,3,0.05,0.95,0.8719181585238204,9,3.0,1,3.0,1,3.0,1
6112,min_diffuse,30,30,1,3,0.05,0.95,0.7870897376160152,19,5.0,0,5.0,0,4.0,1
6113,min_diffuse,30,30,1,3,0.05,0.95,0.916109010260263,17,5.0,1,5.0,1,5.0,1
6114,min_diffuse,30,30,1,3,0.05,0.95,0.9389152984846688,7,3.0,1,3.0,1,4.0,0
6115,min_diffuse,30,30,1,3,0.05,0.95,0.9463588693587404,40,6.0,1,6.0,1,6.0,1
6116,min_diffuse,30,30,1,3,0.05,0.95,0.9085235819842876,26,6.0,1,6.0,1,6.0,1
6117,min_diffuse,30,30,1,3,0.05,0.95,0.8344581001944918,14,3.0,1,3.0,1,3.0,1
6118,min_diffuse,30,30,1,3,0.05,0.95,0.9177651145811336,14,4.0,1,4.0,1,4.0,1
6119,min_diffuse,30,30,1,3,0.05,0.95,0.9181692450668064,22,4.0,1,4.0,1,4.0,1
6120,min_diffuse,30,30,1,3,0.05,0.95,0.9459979025194908,21,6.0,1,6.0,1,6.0,1
6121,min_diffuse,30,30,1,3,0.05,0.95,0.9375408144198468,13,4.0,1,4.0,1,4.0,1
6122,min_diffuse,30,30,1,3,0.05,0.95,0.938287911183465,12,4.0,1,4.0,1,5.0,0
6123,min_diffuse,30,30,1,3,0.05,0.95,0.9393018398712976,33,6.0,1,6.0,1,7.0,0
6124,min_diffuse,30,30,1,3,0.05,0.95,0.9401677994383046,10,4.0,1,5.0,0,5.0,0
6125,min_diffuse,30,30,1,3,0.05,0.95,0.8285980349593056,10,3.0,1,3.0,1,3.0,1
6126,min_diffuse,30,30,1,3,0.05,0.95,0.9173269186648516,24,5.0,1,5.0,1,5.0,1
6127,min_diffuse,30,30,1,3,0.05,0.95,0.9294900297972668,29,4.0,1,4.0,1,4.0,1
6128,min_diffuse,30,30,1,3,0.05,0.95,0.940323438450962,15,4.0,1,4.0,1,5.0,0
6129,min_diffuse,30,30,1,3,0.05,0.95,0.9493843968322796,23,5.0,1,5.0,1,6.0,0
6130,min_diffuse,30,30,1,3,0.05,0.95,0.9452402252382824,37,4.0,1,4.0,1,4.0,1
6131,min_diffuse,30,30,1,3,0.05,0.95,0.9410083755052427,19,5.0,1,5.0,1,5.0,1
6132,min_diffuse,30,30,1,3,0.05,0.95,0.948085951105756,12,4.0,0,3.0,1,4.0,0
6133,min_diffuse,30,30,1,3,0.05,0.95,0.9446553350026082,60,7.0,0,7.0,0,6.0,1
6134,min_diffuse,30,30,1,3,0.05,0.95,0.9455993847024986,30,5.0,0,5.0,0,4.0,1
6135,min_diffuse,30,30,1,3,0.05,0.95,0.9453392223142252,26,5.0,1,5.0,1,5.0,1
6136,min_diffuse,30,30,1,3,0.05,0.95,0.9283275353804746,26,5.0,1,5.0,1,5.0,1
6137,min_diffuse,30,30,1,3,0.05,0.95,0.8984050528274309,13,4.0,1,4.0,1,4.0,1
6138,min_diffuse,30,30,1,3,0.05,0.95,0.8903081329591231,15,4.0,1,4.0,1,4.0,1
6139,min_diffuse,30,30,1,3,0.05,0.95,0.8927412563040754,23,5.0,0,4.0,1,4.0,1
6140,min_diffuse,30,30,1,3,0.05,0.95,0.9354559759150898,16,4.0,1,4.0,1,4.0,1
6141,min_diffuse,30,30,1,3,0.05,0.95,0.9349443621024288,31,5.0,0,4.0,1,5.0,0
6142,min_diffuse,30,30,1,3,0.05,0.95,0.9270786785974284,15,5.0,1,5.0,1,5.0,1
6143,min_diffuse,30,30,1,3,0.05,0.95,0.940019271847002,29,5.0,1,5.0,1,5.0,1
6144,min_diffuse,30,30,1,3,0.05,0.95,0.917565014886814,25,5.0,1,5.0,1,5.0,1
6145,min_diffuse,30,30,1,3,0.05,0.95,0.909006732848136,21,5.0,0,4.0,1,4.0,1
6146,min_diffuse,30,30,1,3,0.05,0.95,0.9406659475068244,18,5.0,1,5.0,1,5.0,1
6147,min_diffuse,30,30,1,3,0.05,0.95,0.9412743681227432,23,7.0,0,7.0,0,6.0,1
6148,min_diffuse,30,30,1,3,0.05,0.95,0.9274396634391264,14,5.0,1,5.0,1,5.0,1
6149,min_diffuse,30,30,1,3,0.05,0.95,0.9212407906223488,40,5.0,0,5.0,0,4.0,1
6150,min_diffuse,30,30,1,3,0.05,0.95,0.9397860743737404,39,6.0,1,6.0,1,6.0,1
6151,min_diffuse,30,30,1,3,0.05,0.95,0.8743415068824788,7,3.0,1,3.0,1,3.0,1
6152,min_diffuse,30,30,1,3,0.05,0.95,0.9069607512845876,20,4.0,1,4.0,1,4.0,1
6153,min_diffuse,30,30,1,3,0.05,0.95,0.948715801898768,15,5.0,1,5.0,1,5.0,1
6154,min_diffuse,30,30,1,3,0.05,0.95,0.9215802885170457,10,4.0,1,4.0,1,4.0,1
6155,min_diffuse,30,30,1,3,0.05,0.95,0.9072576158722804,29,5.0,1,5.0,1,5.0,1
6156,min_diffuse,30,30,1,3,0.05,0.95,0.9313473058160175,32,6.0,0,5.0,1,5.0,1
6157,min_diffuse,30,30,1,3,0.05,0.95,0.9433423627088005,16,4.0,1,4.0,1,4.0,1
6158,min_diffuse,30,30,1,3,0.05,0.95,0.9442536968384474,67,6.0,1,6.0,1,6.0,1
6159,min_diffuse,30,30,1,3,0.05,0.95,0.9391367318021444,25,6.0,1,6.0,1,6.0,1
6160,min_diffuse,30,30,1,3,0.05,0.95,0.942947722738387,34,5.0,0,5.0,0,4.0,1
6161,min_diffuse,30,30,1,3,0.05,0.95,0.9212571560367832,28,4.0,1,4.0,1,4.0,1
6162,min_diffuse,30,30,1,3,0.05,0.95,0.9246555454390464,15,5.0,1,5.0,1,5.0,1
6163,min_diffuse,30,30,1,3,0.05,0.95,0.9077097033736355,15,4.0,1,4.0,1,4.0,1
6164,min_diffuse,30,30,1,3,0.05,0.95,0.9383074153069906,11,3.0,1,3.0,1,3.0,1
6165,min_diffuse,30,30,1,3,0.05,0.95,0.9247689530676196,10,4.0,1,4.0,1,4.0,1
6166,min_diffuse,30,30,1,3,0.05,0.95,0.9369073833860848,5,3.0,1,3.0,1,3.0,1
6167,min_diffuse,30,30,1,3,0.05,0.95,0.9436457407289812,26,5.0,0,4.0,1,4.0,1
6168,min_diffuse,30,30,1,3,0.05,0.95,0.946044717311809,21,4.0,1,4.0,1,4.0,1
6169,min_diffuse,30,30,1,3,0.05,0.95,0.9083634225940848,26,5.0,1,5.0,1,5.0,1
6170,min_diffuse,30,30,1,3,0.05,0.95,0.8856962771382879,21,4.0,1,4.0,1,4.0,1
6171,min_diffuse,30,30,1,3,0.05,0.95,0.9412354577922843,34,5.0,1,5.0,1,5.0,1
6172,min_diffuse,30,30,1,3,0.05,0.95,0.945234832415528,12,3.0,1,4.0,0,4.0,0
6173,min_diffuse,30,30,1,3,0.05,0.95,0.9458659580723632,18,4.0,1,4.0,1,4.0,1
6174,min_diffuse,30,30,1,3,0.05,0.95,0.939311110794744,11,4.0,1,4.0,1,4.0,1
6175,min_diffuse,30,30,1,3,0.05,0.95,0.9437428225923556,49,6.0,1,6.0,1,6.0,1
6176,min_diffuse,30,30,1,3,0.05,0.95,0.9134048312603428,20,5.0,1,5.0,1,5.0,1
6177,min_diffuse,30,30,1,3,0.05,0.95,0.9432173092334284,16,4.0,1,4.0,1,4.0,1
6178,min_diffuse,30,30,1,3,0.05,0.95,0.8840044648090406,11,4.0,1,4.0,1,5.0,0
6179,min_diffuse,30,30,1,3,0.05,0.95,0.942220567995123,18,3.0,1,4.0,0,4.0,0
6180,min_diffuse,30,30,1,3,0.05,0.95,0.9480479081336132,18,5.0,0,4.0,1,5.0,0
6181,min_diffuse,30,30,1,3,0.05,0.95,0.927089418838097,22,4.0,0,3.0,1,3.0,1
6182,min_diffuse,30,30,1,3,0.05,0.95,0.945952363975144,23,4.0,1,4.0,1,4.0,1
6183,min_diffuse,30,30,1,3,0.05,0.95,0.8676994485065647,16,4.0,1,4.0,1,4.0,1
6184,min_diffuse,30,30,1,3,0.05,0.95,0.9110831849214056,9,3.0,1,3.0,1,3.0,1
6185,min_diffuse,30,30,1,3,0.05,0.95,0.9417607893359522,44,8.0,0,8.0,0,7.0,1
6186,min_diffuse,30,30,1,3,0.05,0.95,0.9258819017982642,15,4.0,1,4.0,1,4.0,1
6187,min_diffuse,30,30,1,3,0.05,0.95,0.9292613007683126,21,3.0,1,3.0,1,3.0,1
6188,min_diffuse,30,30,1,3,0.05,0.95,0.9396244182356702,28,5.0,0,4.0,1,4.0,1
6189,min_diffuse,30,30,1,3,0.05,0.95,0.8999224384498709,14,4.0,1,4.0,1,4.0,1
6190,min_diffuse,30,30,1,3,0.05,0.95,0.942394176858099,32,6.0,1,6.0,1,6.0,1
6191,min_diffuse,30,30,1,3,0.05,0.95,0.9141667819525542,14,5.0,0,4.0,1,5.0,0
6192,min_diffuse,30,30,1,3,0.05,0.95,0.9461745435673258,24,5.0,1,5.0,1,5.0,1
6193,min_diffuse,30,30,1,3,0.05,0.95,0.9345651653048224,18,4.0,1,4.0,1,4.0,1
6194,min_diffuse,30,30,1,3,0.05,0.95,0.9473878365194104,15,4.0,0,4.0,0,3.0,1
6195,min_diffuse,30,30,1,3,0.05,0.95,0.9365591132504176,9,4.0,1,4.0,1,4.0,1
6196,min_diffuse,30,30,1,3,0.05,0.95,0.8871056113797934,7,3.0,1,3.0,1,3.0,1
6197,min_diffuse,30,30,1,3,0.05,0.95,0.901367836018428,16,4.0,0,3.0,1,3.0,1
6198,min_diffuse,30,30,1,3,0.05,0.95,0.917690737281716,74,6.0,0,5.0,1,5.0,1
6199,min_diffuse,30,30,1,3,0.05,0.95,0.9279196442253768,14,4.0,1,4.0,1,4.0,1
6200,min_diffuse,30,30,1,3,0.05,0.95,0.9478162244207218,50,7.0,1,7.0,1,7.0,1
6201,min_diffuse,30,30,1,3,0.05,0.95,0.918009734702592,16,4.0,1,4.0,1,4.0,1
6202,min_diffuse,30,30,1,3,0.05,0.95,0.9499842749479196,19,5.0,1,5.0,1,5.0,1
6203,min_diffuse,30,30,1,3,0.05,0.95,0.9131997922320132,8,4.0,1,4.0,1,4.0,1
6204,min_diffuse,30,30,1,3,0.05,0.95,0.9177636936600384,10,4.0,1,4.0,1,4.0,1
6205,min_diffuse,30,30,1,3,0.05,0.95,0.9366032263417022,19,5.0,0,4.0,1,4.0,1
6206,min_diffuse,30,30,1,3,0.05,0.95,0.9455813430242362,19,4.0,1,4.0,1,4.0,1
6207,min_diffuse,30,30,1,3,0.05,0.95,0.913834947705504,13,4.0,1,4.0,1,4.0,1
6208,min_diffuse,30,30,1,3,0.05,0.95,0.9267856747826052,15,5.0,0,4.0,1,5.0,0
6209,min_diffuse,30,30,1,3,0.05,0.95,0.9406196373658644,14,4.0,1,4.0,1,4.0,1
6210,min_diffuse,30,30,1,3,0.05,0.95,0.9223447920065778,23,6.0,1,6.0,1,6.0,1
6211,min_diffuse,30,30,1,3,0.05,0.95,0.9155827832884268,22,5.0,1,5.0,1,5.0,1
6212,min_diffuse,30,30,1,3,0.05,0.95,0.946892757711845,16,4.0,1,4.0,1,4.0,1
6213,min_diffuse,30,30,1,3,0.05,0.95,0.9452310125045874,7,4.0,1,4.0,1,4.0,1
6214,min_diffuse,30,30,1,3,0.05,0.95,0.9146268310054604,18,4.0,1,4.0,1,4.0,1
6215,min_diffuse,30,30,1,3,0.05,0.95,0.8403081658399861,8,3.0,1,3.0,1,3.0,1
6216,min_diffuse,30,30,1,3,0.05,0.95,0.9470902607741086,41,8.0,1,8.0,1,8.0,1
6217,min_diffuse,30,30,1,3,0.05,0.95,0.9492981735397884,20,6.0,1,6.0,1,6.0,1
6218,min_diffuse,30,30,1,3,0.05,0.95,0.9379467723767588,17,5.0,0,4.0,1,5.0,0
6219,min_diffuse,30,30,1,3,0.05,0.95,0.93582630503423,16,5.0,1,5.0,1,5.0,1
6220,min_diffuse,30,30,1,3,0.05,0.95,0.8322897588598891,8,3.0,1,3.0,1,3.0,1
6221,min_diffuse,30,30,1,3,0.05,0.95,0.933597881295955,19,4.0,1,4.0,1,4.0,1
6222,min_diffuse,30,30,1,3,0.05,0.95,0.8881449894748228,21,4.0,0,4.0,0,3.0,1
6223,min_diffuse,30,30,1,3,0.05,0.95,0.933176724050064,30,6.0,1,6.0,1,6.0,1
6224,min_diffuse,30,30,1,3,0.05,0.95,0.879849780197206,34,4.0,1,4.0,1,4.0,1
6225,min_diffuse,30,30,1,3,0.05,0.95,0.9184224730384168,30,4.0,1,4.0,1,4.0,1
6226,min_diffuse,30,30,1,3,0.05,0.95,0.911441790158806,22,5.0,0,4.0,1,4.0,1
6227,min_diffuse,30,30,1,3,0.05,0.95,0.937200121791854,21,4.0,1,4.0,1,4.0,1
6228,min_diffuse,30,30,1,3,0.05,0.95,0.9012947073907552,13,4.0,1,4.0,1,4.0,1
6229,min_diffuse,30,30,1,3,0.05,0.95,0.9242317438200948,18,4.0,1,4.0,1,4.0,1
6230,min_diffuse,30,30,1,3,0.05,0.95,0.8838073153069691,11,4.0,1,4.0,1,4.0,1
6231,min_diffuse,30,30,1,3,0.05,0.95,0.9452467166859628,26,7.0,0,6.0,1,7.0,0
6232,min_diffuse,30,30,1,3,0.05,0.95,0.909233775560054,24,5.0,1,5.0,1,5.0,1
6233,min_diffuse,30,30,1,3,0.05,0.95,0.9496944862313864,15,4.0,1,4.0,1,4.0,1
6234,min_diffuse,30,30,1,3,0.05,0.95,0.9459738182593028,11,3.0,1,3.0,1,3.0,1
6235,min_diffuse,30,30,1,3,0.05,0.95,0.9451640986422434,62,5.0,1,5.0,1,5.0,1
6236,min_diffuse,30,30,1,3,0.05,0.95,0.92332774416215,25,7.0,1,7.0,1,7.0,1
6237,min_diffuse,30,30,1,3,0.05,0.95,0.9288587214974648,13,4.0,1,4.0,1,4.0,1
6238,min_diffuse,30,30,1,3,0.05,0.95,0.910373527906052,37,4.0,1,4.0,1,4.0,1
6239,min_diffuse,30,30,1,3,0.05,0.95,0.9297967897018412,13,4.0,1,4.0,1,4.0,1
6240,min_diffuse,30,30,1,3,0.05,0.95,0.9152206337802654,35,4.0,1,4.0,1,4.0,1
6241,min_diffuse,30,30,1,3,0.05,0.95,0.9126949559709356,20,5.0,1,5.0,1,5.0,1
6242,min_diffuse,30,30,1,3,0.05,0.95,0.9437706498389272,23,5.0,1,5.0,1,5.0,1
6243,min_diffuse,30,30,1,3,0.05,0.95,0.9136703251367958,13,4.0,1,4.0,1,4.0,1
6244,min_diffuse,30,30,1,3,0.05,0.95,0.923915059659214,10,4.0,1,4.0,1,4.0,1
6245,min_diffuse,30,30,1,3,0.05,0.95,0.9336255207026188,12,4.0,1,4.0,1,4.0,1
6246,min_diffuse,30,30,1,3,0.05,0.95,0.9351530678340378,21,4.0,0,3.0,1,4.0,0
6247,min_diffuse,30,30,1,3,0.05,0.95,0.9405514285508568,23,4.0,1,4.0,1,5.0,0
6248,min_diffuse,30,30,1,3,0.05,0.95,0.9177703428315176,25,5.0,0,4.0,1,5.0,0
6249,min_diffuse,30,30,1,3,0.05,0.95,0.9327788129762694,26,5.0,1,5.0,1,5.0,1
6250,min_diffuse,30,30,1,3,0.05,0.95,0.9305968002883248,14,4.0,0,4.0,0,3.0,1
6251,min_diffuse,30,30,1,3,0.05,0.95,0.9380869686849244,13,4.0,1,4.0,1,4.0,1
6252,min_diffuse,30,30,1,3,0.05,0.95,0.8964135306610511,17,4.0,1,4.0,1,4.0,1
6253,min_diffuse,30,30,1,3,0.05,0.95,0.9466449689475832,26,6.0,0,5.0,1,6.0,0
6254,min_diffuse,30,30,1,3,0.05,0.95,0.9294380459718542,9,4.0,1,4.0,1,4.0,1
6255,min_diffuse,30,30,1,3,0.05,0.95,0.9245127791651696,24,6.0,0,5.0,1,5.0,1
6256,min_diffuse,30,30,1,3,0.05,0.95,0.9282826537538288,11,4.0,1,4.0,1,4.0,1
6257,min_diffuse,30,30,1,3,0.05,0.95,0.8830187912716541,16,5.0,0,5.0,0,4.0,1
6258,min_diffuse,30,30,1,3,0.05,0.95,0.8291939137610147,11,4.0,1,4.0,1,4.0,1
6259,min_diffuse,30,30,1,3,0.05,0.95,0.8969995300523085,12,4.0,0,3.0,1,4.0,0
6260,min_diffuse,30,30,1,3,0.05,0.95,0.864635011330587,28,5.0,0,4.0,1,4.0,1
6261,min_diffuse,30,30,1,3,0.05,0.95,0.9391173676840836,8,3.0,1,3.0,1,3.0,1
6262,min_diffuse,30,30,1,3,0.05,0.95,0.948064643131327,15,5.0,0,4.0,1,4.0,1
6263,min_diffuse,30,30,1,3,0.05,0.95,0.9348677051028246,18,4.0,1,4.0,1,4.0,1
6264,min_diffuse,30,30,1,3,0.05,0.95,0.9481424057505432,34,4.0,1,4.0,1,5.0,0
6265,min_diffuse,30,30,1,3,0.05,0.95,0.941096383369386,30,5.0,1,5.0,1,5.0,1
6266,min_diffuse,30,30,1,3,0.05,0.95,0.9254006381320824,26,4.0,1,4.0,1,4.0,1
6267,min_diffuse,30,30,1,3,0.05,0.95,0.936809828372216,22,4.0,1,4.0,1,4.0,1
6268,min_diffuse,30,30,1,3,0.05,0.95,0.919092917257604,21,5.0,0,5.0,0,4.0,1
6269,min_diffuse,30,30,1,3,0.05,0.95,0.9308840366232566,30,5.0,1,5.0,1,5.0,1
6270,min_diffuse,30,30,1,3,0.05,0.95,0.87188436498524,13,4.0,0,4.0,0,3.0,1
6271,min_diffuse,30,30,1,3,0.05,0.95,0.945595211963336,44,4.0,1,4.0,1,4.0,1
6272,min_diffuse,30,30,1,3,0.05,0.95,0.9244579839638236,23,6.0,1,6.0,1,6.0,1
6273,min_diffuse,30,30,1,3,0.05,0.95,0.8890061811070048,10,3.0,1,3.0,1,3.0,1
6274,min_diffuse,30,30,1,3,0.05,0.95,0.9418926702226572,24,5.0,1,5.0,1,5.0,1
6275,min_diffuse,30,30,1,3,0.05,0.95,0.9315880417595442,17,5.0,1,5.0,1,5.0,1
6276,min_diffuse,30,30,1,3,0.05,0.95,0.9277913194292128,7,3.0,1,3.0,1,3.0,1
6277,min_diffuse,30,30,1,3,0.05,0.95,0.8528702159903147,25,5.0,1,5.0,1,5.0,1
6278,min_diffuse,30,30,1,3,0.05,0.95,0.8919557360973897,29,5.0,1,5.0,1,5.0,1
6279,min_diffuse,30,30,1,3,0.05,0.95,0.897708237741418,18,5.0,0,5.0,0,4.0,1
6280,min_diffuse,30,30,1,3,0.05,0.95,0.948119929726018,10,4.0,1,4.0,1,4.0,1
6281,min_diffuse,30,30,1,3,0.05,0.95,0.8974215125782214,22,4.0,1,4.0,1,4.0,1
6282,min_diffuse,30,30,1,3,0.05,0.95,0.9340554362187996,44,5.0,0,5.0,0,4.0,1
6283,min_diffuse,30,30,1,3,0.05,0.95,0.9140699339382532,14,4.0,1,4.0,1,4.0,1
6284,min_diffuse,30,30,1,3,0.05,0.95,0.8952407573552519,11,4.0,1,4.0,1,4.0,1
6285,min_diffuse,30,30,1,3,0.05,0.95,0.9390882135516404,24,6.0,1,6.0,1,6.0,1
6286,min_diffuse,30,30,1,3,0.05,0.95,0.9211335211146684,11,3.0,1,3.0,1,4.0,0
6287,min_diffuse,30,30,1,3,0.05,0.95,0.8694945033578402,10,4.0,1,4.0,1,4.0,1
6288,min_diffuse,30,30,1,3,0.05,0.95,0.9213568490878212,41,5.0,1,5.0,1,5.0,1
6289,min_diffuse,30,30,1,3,0.05,0.95,0.9264314883060814,27,4.0,1,4.0,1,4.0,1
6290,min_diffuse,30,30,1,3,0.05,0.95,0.9421487782850162,29,5.0,1,5.0,1,5.0,1
6291,min_diffuse,30,30,1,3,0.05,0.95,0.905314430688392,23,4.0,1,4.0,1,4.0,1
6292,min_diffuse,30,30,1,3,0.05,0.95,0.9212996067052532,14,4.0,1,4.0,1,4.0,1
6293,min_diffuse,30,30,1,3,0.05,0.95,0.9433457944171776,20,4.0,1,4.0,1,4.0,1
6294,min_diffuse,30,30,1,3,0.05,0.95,0.8935667010815677,15,5.0,0,4.0,1,5.0,0
6295,min_diffuse,30,30,1,3,0.05,0.95,0.9372397027240524,14,4.0,1,4.0,1,4.0,1
6296,min_diffuse,30,30,1,3,0.05,0.95,0.9422410889724792,22,5.0,1,5.0,1,5.0,1
6297,min_diffuse,30,30,1,3,0.05,0.95,0.9433864724532162,42,6.0,0,5.0,1,5.0,1
6298,min_diffuse,30,30,1,3,0.05,0.95,0.9311319115009438,20,4.0,1,4.0,1,4.0,1
6299,min_diffuse,30,30,1,3,0.05,0.95,0.9358665530577546,10,4.0,0,3.0,1,4.0,0
6300,min_diffuse,30,30,1,3,0.05,0.95,0.8674820084929673,38,4.0,1,5.0,0,4.0,1
6301,min_diffuse,30,30,1,3,0.05,0.95,0.9429503965241204,44,8.0,1,8.0,1,8.0,1
6302,min_diffuse,30,30,1,3,0.05,0.95,0.9298416891317064,14,4.0,1,4.0,1,4.0,1
6303,min_diffuse,30,30,1,3,0.05,0.95,0.9404331191780504,30,5.0,1,5.0,1,5.0,1
6304,min_diffuse,30,30,1,3,0.05,0.95,0.943888427489099,22,4.0,1,4.0,1,4.0,1
6305,min_diffuse,30,30,1,3,0.05,0.95,0.9389553065188204,18,4.0,1,4.0,1,4.0,1
6306,min_diffuse,30,30,1,3,0.05,0.95,0.933333626566604,65,7.0,1,7.0,1,7.0,1
6307,min_diffuse,30,30,1,3,0.05,0.95,0.922655519718715,18,4.0,1,4.0,1,4.0,1
6308,min_diffuse,30,30,1,3,0.05,0.95,0.9236985350997734,18,5.0,1,5.0,1,5.0,1
6309,min_diffuse,30,30,1,3,0.05,0.95,0.8924541248236286,18,4.0,1,4.0,1,4.0,1
6310,min_diffuse,30,30,1,3,0.05,0.95,0.9421299210859088,28,5.0,1,5.0,1,5.0,1
6311,min_diffuse,30,30,1,3,0.05,0.95,0.9464773062734488,13,4.0,1,4.0,1,4.0,1
6312,min_diffuse,30,30,1,3,0.05,0.95,0.9224483462034104,26,6.0,1,6.0,1,6.0,1
6313,min_diffuse,30,30,1,3,0.05,0.95,0.9087094144796508,19,4.0,1,4.0,1,4.0,1
6314,min_diffuse,30,30,1,3,0.05,0.95,0.9219314656722022,21,4.0,1,4.0,1,4.0,1
6315,min_diffuse,30,30,1,3,0.05,0.95,0.8523856351404604,15,4.0,1,4.0,1,4.0,1
6316,min_diffuse,30,30,1,3,0.05,0.95,0.9044397334678504,11,3.0,1,3.0,1,3.0,1
6317,min_diffuse,30,30,1,3,0.05,0.95,0.929820000806218,32,5.0,1,5.0,1,5.0,1
6318,min_diffuse,30,30,1,3,0.05,0.95,0.9420527559427776,23,5.0,0,4.0,1,5.0,0
6319,min_diffuse,30,30,1,3,0.05,0.95,0.94750805966077,16,4.0,0,4.0,0,3.0,1
6320,min_diffuse,30,30,1,3,0.05,0.95,0.927706957933362,10,4.0,1,4.0,1,4.0,1
6321,min_diffuse,30,30,1,3,0.05,0.95,0.8848979832597309,9,3.0,1,3.0,1,4.0,0
6322,min_diffuse,30,30,1,3,0.05,0.95,0.9377205666048596,26,6.0,0,5.0,1,5.0,1
6323,min_diffuse,30,30,1,3,0.05,0.95,0.9075837070761348,14,3.0,1,3.0,1,4.0,0
6324,min_diffuse,30,30,1,3,0.05,0.95,0.9102584136456344,17,4.0,1,4.0,1,4.0,1
6325,min_diffuse,30,30,1,3,0.05,0.95,0.8876655350625839,5,3.0,1,3.0,1,3.0,1
6326,min_diffuse,30,30,1,3,0.05,0.95,0.945816943972407,39,7.0,1,7.0,1,7.0,1
6327,min_diffuse,30,30,1,3,0.05,0.95,0.9357026411798758,16,4.0,1,4.0,1,4.0,1
6328,min_diffuse,30,30,1,3,0.05,0.95,0.9222873853297544,13,4.0,1,4.0,1,4.0,1
6329,min_diffuse,30,30,1,3,0.05,0.95,0.947104924469626,27,5.0,1,5.0,1,5.0,1
6330,min_diffuse,30,30,1,3,0.05,0.95,0.9403667689421864,9,4.0,0,3.0,1,4.0,0
6331,min_diffuse,30,30,1,3,0.05,0.95,0.9415058374005594,51,7.0,1,7.0,1,7.0,1
6332,min_diffuse,30,30,1,3,0.05,0.95,0.8860550195386833,17,4.0,1,4.0,1,4.0,1
6333,min_diffuse,30,30,1,3,0.05,0.95,0.9352283967578932,21,5.0,1,5.0,1,5.0,1
6334,min_diffuse,30,30,1,3,0.05,0.95,0.93761733882874,26,5.0,1,5.0,1,6.0,0
6335,min_diffuse,30,30,1,3,0.05,0.95,0.9393311852709236,10,4.0,0,3.0,1,3.0,1
6336,min_diffuse,30,30,1,3,0.05,0.95,0.9480582081503308,25,6.0,0,5.0,1,5.0,1
6337,min_diffuse,30,30,1,3,0.05,0.95,0.903859599482239,18,4.0,1,4.0,1,4.0,1
6338,min_diffuse,30,30,1,3,0.05,0.95,0.9353686438863724,11,4.0,1,4.0,1,4.0,1
6339,min_diffuse,30,30,1,3,0.05,0.95,0.9222891130011368,29,5.0,1,5.0,1,5.0,1
6340,min_diffuse,30,30,1,3,0.05,0.95,0.9341966044980784,32,5.0,1,5.0,1,5.0,1
6341,min_diffuse,30,30,1,3,0.05,0.95,0.9495191327321502,13,5.0,1,5.0,1,5.0,1
6342,min_diffuse,30,30,1,3,0.05,0.95,0.8986429653446856,12,4.0,1,4.0,1,4.0,1
6343,min_diffuse,30,30,1,3,0.05,0.95,0.882798519519271,15,4.0,0,3.0,1,3.0,1
6344,min_diffuse,30,30,1,3,0.05,0.95,0.9182132321849804,26,6.0,0,5.0,1,6.0,0
6345,min_diffuse,30,30,1,3,0.05,0.95,0.924521834788488,10,4.0,1,4.0,1,4.0,1
6346,min_diffuse,30,30,1,3,0.05,0.95,0.9268270221607944,22,5.0,1,5.0,1,5.0,1
6347,min_diffuse,30,30,1,3,0.05,0.95,0.9378277502934216,77,6.0,0,5.0,1,5.0,1
6348,min_diffuse,30,30,1,3,0.05,0.95,0.9344440110344564,66,5.0,0,4.0,1,4.0,1
6349,min_diffuse,30,30,1,3,0.05,0.95,0.8758766500119447,15,4.0,1,4.0,1,4.0,1
6350,min_diffuse,30,30,1,3,0.05,0.95,0.8370099519234538,30,4.0,1,4.0,1,4.0,1
6351,min_diffuse,30,30,1,3,0.05,0.95,0.9427309172141208,28,6.0,0,5.0,1,5.0,1
6352,min_diffuse,30,30,1,3,0.05,0.95,0.937847707986723,9,4.0,1,4.0,1,4.0,1
6353,min_diffuse,30,30,1,3,0.05,0.95,0.8795555753015729,11,4.0,1,4.0,1,4.0,1
6354,min_diffuse,30,30,1,3,0.05,0.95,0.9108608590372016,7,3.0,1,3.0,1,3.0,1
6355,min_diffuse,30,30,1,3,0.05,0.95,0.856772705591632,15,4.0,1,4.0,1,4.0,1
6356,min_diffuse,30,30,1,3,0.05,0.95,0.9331052407709052,20,4.0,1,4.0,1,5.0,0
6357,min_diffuse,30,30,1,3,0.05,0.95,0.9382160784993832,38,5.0,1,5.0,1,5.0,1
6358,min_diffuse,30,30,1,3,0.05,0.95,0.9396356525941764,21,4.0,1,4.0,1,4.0,1
6359,min_diffuse,30,30,1,3,0.05,0.95,0.9489938619547036,36,4.0,1,4.0,1,4.0,1
6360,min_diffuse,30,30,1,3,0.05,0.95,0.9285424385010608,25,5.0,0,4.0,1,5.0,0
6361,min_diffuse,30,30,1,3,0.05,0.95,0.9367859565197096,9,3.0,1,3.0,1,3.0,1
6362,min_diffuse,30,30,1,3,0.05,0.95,0.9012479232178592,25,4.0,1,4.0,1,4.0,1
6363,min_diffuse,30,30,1,3,0.05,0.95,0.9052395592300309,11,4.0,1,4.0,1,4.0,1
6364,min_diffuse,30,30,1,3,0.05,0.95,0.9207727415573967,8,3.0,1,3.0,1,3.0,1
6365,min_diffuse,30,30,1,3,0.05,0.95,0.9487876366806112,25,6.0,0,5.0,1,5.0,1
6366,min_diffuse,30,30,1,3,0.05,0.95,0.9164998332046712,14,4.0,0,3.0,1,4.0,0
6367,min_diffuse,30,30,1,3,0.05,0.95,0.9257117057310226,26,5.0,1,5.0,1,5.0,1
6368,min_diffuse,30,30,1,3,0.05,0.95,0.921003356368284,19,5.0,1,5.0,1,5.0,1
6369,min_diffuse,30,30,1,3,0.05,0.95,0.8902652492044375,14,4.0,1,4.0,1,4.0,1
6370,min_diffuse,30,30,1,3,0.05,0.95,0.9414005391221189,13,5.0,0,4.0,1,4.0,1
6371,min_diffuse,30,30,1,3,0.05,0.95,0.931676581177838,20,5.0,0,4.0,1,5.0,0
6372,min_diffuse,30,30,1,3,0.05,0.95,0.8752464032114524,6,3.0,1,3.0,1,3.0,1
6373,min_diffuse,30,30,1,3,0.05,0.95,0.9221984346243304,26,4.0,1,4.0,1,4.0,1
6374,min_diffuse,30,30,1,3,0.05,0.95,0.9113431824146144,7,3.0,1,3.0,1,4.0,0
6375,min_diffuse,30,30,1,3,0.05,0.95,0.9005492566794872,8,4.0,1,4.0,1,4.0,1
6376,min_diffuse,30,30,1,3,0.05,0.95,0.9484350076188618,55,7.0,1,7.0,1,7.0,1
6377,min_diffuse,30,30,1,3,0.05,0.95,0.9367249274344972,14,4.0,1,4.0,1,4.0,1
6378,min_diffuse,30,30,1,3,0.05,0.95,0.9298035295598296,28,4.0,1,4.0,1,4.0,1
6379,min_diffuse,30,30,1,3,0.05,0.95,0.9403711982888638,41,6.0,1,6.0,1,6.0,1
6380,min_diffuse,30,30,1,3,0.05,0.95,0.8955805334174625,14,5.0,1,5.0,1,5.0,1
6381,min_diffuse,30,30,1,3,0.05,0.95,0.9499461190113594,50,6.0,1,6.0,1,6.0,1
6382,min_diffuse,30,30,1,3,0.05,0.95,0.9452630604050168,16,4.0,1,4.0,1,4.0,1
6383,min_diffuse,30,30,1,3,0.05,0.95,0.9397479551309318,23,4.0,1,4.0,1,4.0,1
6384,min_diffuse,30,30,1,3,0.05,0.95,0.9455511538231391,22,5.0,0,5.0,0,4.0,1
6385,min_diffuse,30,30,1,3,0.05,0.95,0.8823597483897461,12,4.0,1,4.0,1,4.0,1
6386,min_diffuse,30,30,1,3,0.05,0.95,0.9017260336033668,14,5.0,1,5.0,1,5.0,1
6387,min_diffuse,30,30,1,3,0.05,0.95,0.946156815213192,29,7.0,0,7.0,0,6.0,1
6388,min_diffuse,30,30,1,3,0.05,0.95,0.9268269108653304,17,5.0,0,5.0,0,4.0,1
6389,min_diffuse,30,30,1,3,0.05,0.95,0.942456965124681,29,6.0,1,6.0,1,6.0,1
6390,min_diffuse,30,30,1,3,0.05,0.95,0.8459541347441425,5,3.0,1,3.0,1,3.0,1
6391,min_diffuse,30,30,1,3,0.05,0.95,0.93017399934114,62,7.0,0,7.0,0,6.0,1
6392,min_diffuse,30,30,1,3,0.05,0.95,0.9167531332753788,46,4.0,1,4.0,1,4.0,1
6393,min_diffuse,30,30,1,3,0.05,0.95,0.9461430224670692,26,5.0,1,5.0,1,5.0,1
6394,min_diffuse,30,30,1,3,0.05,0.95,0.939853716864242,42,6.0,1,6.0,1,6.0,1
6395,min_diffuse,30,30,1,3,0.05,0.95,0.9029652405966796,30,6.0,1,6.0,1,6.0,1
6396,min_diffuse,30,30,1,3,0.05,0.95,0.944386986516286,24,5.0,1,5.0,1,5.0,1
6397,min_diffuse,30,30,1,3,0.05,0.95,0.9398026854700672,21,5.0,1,5.0,1,5.0,1
6398,min_diffuse,30,30,1,3,0.05,0.95,0.8405776558830129,13,4.0,1,4.0,1,4.0,1
6399,min_diffuse,30,30,1,3,0.05,0.95,0.9442143501882452,28,5.0,1,5.0,1,5.0,1
6400,min_diffuse,30,30,1,3,0.05,0.95,0.8971853646301221,17,4.0,1,4.0,1,4.0,1
6401,min_diffuse,30,30,1,3,0.05,0.95,0.9187503606875136,21,5.0,1,5.0,1,5.0,1
6402,min_diffuse,30,30,1,3,0.05,0.95,0.9440936927356576,28,5.0,1,5.0,1,5.0,1
6403,min_diffuse,30,30,1,3,0.05,0.95,0.9474753807234816,26,5.0,1,5.0,1,5.0,1
6404,min_diffuse,30,30,1,3,0.05,0.95,0.9346698930023942,40,5.0,1,6.0,0,5.0,1
6405,min_diffuse,30,30,1,3,0.05,0.95,0.9481585402131611,12,4.0,1,4.0,1,4.0,1
6406,min_diffuse,30,30,1,3,0.05,0.95,0.9283676476226158,20,5.0,1,5.0,1,5.0,1
6407,min_diffuse,30,30,1,3,0.05,0.95,0.9450997792686692,16,4.0,1,4.0,1,4.0,1
6408,min_diffuse,30,30,1,3,0.05,0.95,0.9484577710744428,21,5.0,1,5.0,1,5.0,1
6409,min_diffuse,30,30,1,3,0.05,0.95,0.945601547667226,12,4.0,1,4.0,1,5.0,0
6410,min_diffuse,30,30,1,3,0.05,0.95,0.9376691735997276,18,4.0,1,4.0,1,4.0,1
6411,min_diffuse,30,30,1,3,0.05,0.95,0.7387552777237355,12,3.0,1,3.0,1,3.0,1
6412,min_diffuse,30,30,1,3,0.05,0.95,0.9457126355503668,22,5.0,1,5.0,1,6.0,0
6413,min_diffuse,30,30,1,3,0.05,0.95,0.9042701173977244,25,5.0,0,4.0,1,5.0,0
6414,min_diffuse,30,30,1,3,0.05,0.95,0.9217099762521112,15,5.0,1,5.0,1,5.0,1
6415,min_diffuse,30,30,1,3,0.05,0.95,0.944350336255646,36,7.0,1,7.0,1,7.0,1
6416,min_diffuse,30,30,1,3,0.05,0.95,0.9495758252271868,54,6.0,1,6.0,1,6.0,1
6417,min_diffuse,30,30,1,3,0.05,0.95,0.927917367313164,27,4.0,1,4.0,1,4.0,1
6418,min_diffuse,30,30,1,3,0.05,0.95,0.9062397022359404,9,3.0,1,3.0,1,3.0,1
6419,min_diffuse,30,30,1,3,0.05,0.95,0.9092263633828368,10,4.0,0,3.0,1,3.0,1
6420,min_diffuse,30,30,1,3,0.05,0.95,0.8748544180398983,14,5.0,0,4.0,1,4.0,1
6421,min_diffuse,30,30,1,3,0.05,0.95,0.943722054494778,12,3.0,1,3.0,1,3.0,1
6422,min_diffuse,30,30,1,3,0.05,0.95,0.9310111652626704,23,5.0,1,5.0,1,5.0,1
6423,min_diffuse,30,30,1,3,0.05,0.95,0.9477985165892164,17,4.0,1,4.0,1,4.0,1
6424,min_diffuse,30,30,1,3,0.05,0.95,0.9461321499031986,11,5.0,1,5.0,1,5.0,1
6425,min_diffuse,30,30,1,3,0.05,0.95,0.905725022765835,12,4.0,0,4.0,0,3.0,1
6426,min_diffuse,30,30,1,3,0.05,0.95,0.871133680104567,24,4.0,1,4.0,1,4.0,1
6427,min_diffuse,30,30,1,3,0.05,0.95,0.9202785990759856,20,5.0,1,5.0,1,5.0,1
6428,min_diffuse,30,30,1,3,0.05,0.95,0.9136305573813488,7,3.0,1,3.0,1,3.0,1
6429,min_diffuse,30,30,1,3,0.05,0.95,0.9466625684407044,21,4.0,1,4.0,1,4.0,1
6430,min_diffuse,30,30,1,3,0.05,0.95,0.9172162495650048,17,5.0,1,5.0,1,5.0,1
6431,min_diffuse,30,30,1,3,0.05,0.95,0.90452247745627,10,4.0,1,5.0,0,5.0,0
6432,min_diffuse,30,30,1,3,0.05,0.95,0.9398061869731644,45,6.0,1,6.0,1,6.0,1
6433,min_diffuse,30,30,1,3,0.05,0.95,0.9361087543260084,56,6.0,1,6.0,1,6.0,1
6434,min_diffuse,30,30,1,3,0.05,0.95,0.8951007931967354,19,5.0,1,5.0,1,5.0,1
6435,min_diffuse,30,30,1,3,0.05,0.95,0.888342829836812,19,4.0,1,4.0,1,4.0,1
6436,min_diffuse,30,30,1,3,0.05,0.95,0.922486029681716,30,5.0,1,5.0,1,5.0,1
6437,min_diffuse,30,30,1,3,0.05,0.95,0.9366618640179202,29,5.0,1,5.0,1,5.0,1
6438,min_diffuse,30,30,1,3,0.05,0.95,0.7373221903189037,8,3.0,1,3.0,1,3.0,1
6439,min_diffuse,30,30,1,3,0.05,0.95,0.9096494458645844,14,4.0,1,4.0,1,4.0,1
6440,min_diffuse,30,30,1,3,0.05,0.95,0.889528058897047,38,6.0,0,6.0,0,5.0,1
6441,min_diffuse,30,30,1,3,0.05,0.95,0.940688494939192,33,7.0,1,7.0,1,7.0,1
6442,min_diffuse,30,30,1,3,0.05,0.95,0.9150767520646146,22,4.0,1,4.0,1,4.0,1
6443,min_diffuse,30,30,1,3,0.05,0.95,0.888291858875722,15,4.0,0,4.0,0,3.0,1
6444,min_diffuse,30,30,1,3,0.05,0.95,0.8941621671228442,14,4.0,1,4.0,1,4.0,1
6445,min_diffuse,30,30,1,3,0.05,0.95,0.9070237477982024,19,5.0,1,5.0,1,5.0,1
6446,min_diffuse,30,30,1,3,0.05,0.95,0.9006395371248087,24,4.0,1,4.0,1,4.0,1
6447,min_diffuse,30,30,1,3,0.05,0.95,0.9130851563198836,27,6.0,0,6.0,0,5.0,1
6448,min_diffuse,30,30,1,3,0.05,0.95,0.9452846221227592,26,5.0,0,5.0,0,4.0,1
6449,min_diffuse,30,30,1,3,0.05,0.95,0.9244739760449104,17,4.0,1,4.0,1,4.0,1
6450,min_diffuse,30,30,1,3,0.05,0.95,0.9253718127036492,24,5.0,0,4.0,1,4.0,1
6451,min_diffuse,30,30,1,3,0.05,0.95,0.909213615486858,27,5.0,1,5.0,1,5.0,1
6452,min_diffuse,30,30,1,3,0.05,0.95,0.8980717557388344,17,5.0,0,5.0,0,4.0,1
6453,min_diffuse,30,30,1,3,0.05,0.95,0.948266736832558,27,4.0,1,5.0,0,5.0,0
6454,min_diffuse,30,30,1,3,0.05,0.95,0.9400833305206012,15,5.0,1,5.0,1,5.0,1
6455,min_diffuse,30,30,1,3,0.05,0.95,0.9153898497276652,27,6.0,0,5.0,1,5.0,1
6456,min_diffuse,30,30,1,3,0.05,0.95,0.9447352201144874,28,5.0,0,4.0,1,4.0,1
6457,min_diffuse,30,30,1,3,0.05,0.95,0.9148131641291894,21,4.0,1,4.0,1,4.0,1
6458,min_diffuse,30,30,1,3,0.05,0.95,0.9294542642056498,18,6.0,0,5.0,1,6.0,0
6459,min_diffuse,30,30,1,3,0.05,0.95,0.878752229465003,45,5.0,1,5.0,1,5.0,1
6460,min_diffuse,30,30,1,3,0.05,0.95,0.9329699967106092,22,5.0,1,5.0,1,5.0,1
6461,min_diffuse,30,30,1,3,0.05,0.95,0.9372279882029424,19,4.0,1,4.0,1,4.0,1
6462,min_diffuse,30,30,1,3,0.05,0.95,0.9286102238406158,7,3.0,1,3.0,1,3.0,1
6463,min_diffuse,30,30,1,3,0.05,0.95,0.8704302537005212,10,4.0,0,4.0,0,3.0,1
6464,min_diffuse,30,30,1,3,0.05,0.95,0.9259154493912216,24,5.0,0,5.0,0,4.0,1
6465,min_diffuse,30,30,1,3,0.05,0.95,0.8550773292841287,12,3.0,1,3.0,1,3.0,1
6466,min_diffuse,30,30,1,3,0.05,0.95,0.9485207307110056,6,3.0,1,3.0,1,3.0,1
6467,min_diffuse,30,30,1,3,0.05,0.95,0.9179143345904563,36,6.0,1,6.0,1,6.0,1
6468,min_diffuse,30,30,1,3,0.05,0.95,0.9353369508683708,18,5.0,1,5.0,1,5.0,1
6469,min_diffuse,30,30,1,3,0.05,0.95,0.9456633320798676,12,4.0,0,4.0,0,3.0,1
6470,min_diffuse,30,30,1,3,0.05,0.95,0.9404556433783356,16,4.0,1,4.0,1,4.0,1
6471,min_diffuse,30,30,1,3,0.05,0.95,0.9257530351170322,31,5.0,1,6.0,0,5.0,1
6472,min_diffuse,30,30,1,3,0.05,0.95,0.903174205235386,10,4.0,1,4.0,1,4.0,1
6473,min_diffuse,30,30,1,3,0.05,0.95,0.8746065648432702,14,4.0,1,4.0,1,4.0,1
6474,min_diffuse,30,30,1,3,0.05,0.95,0.9435719574744436,13,5.0,1,5.0,1,6.0,0
6475,min_diffuse,30,30,1,3,0.05,0.95,0.9004109530919558,25,4.0,1,4.0,1,4.0,1
6476,min_diffuse,30,30,1,3,0.05,0.95,0.942943554220186,18,5.0,1,5.0,1,5.0,1
6477,min_diffuse,30,30,1,3,0.05,0.95,0.9132759457721876,30,4.0,1,4.0,1,4.0,1
6478,min_diffuse,30,30,1,3,0.05,0.95,0.9483466405467212,21,5.0,1,5.0,1,5.0,1
6479,min_diffuse,30,30,1,3,0.05,0.95,0.948788351689476,42,7.0,0,7.0,0,6.0,1
6480,min_diffuse,30,30,1,3,0.05,0.95,0.9207562295583548,45,6.0,0,5.0,1,5.0,1
6481,min_diffuse,30,30,1,3,0.05,0.95,0.9441417735823068,43,5.0,0,4.0,1,5.0,0
6482,min_diffuse,30,30,1,3,0.05,0.95,0.9474175988212218,44,6.0,1,6.0,1,6.0,1
6483,min_diffuse,30,30,1,3,0.05,0.95,0.905832395484544,9,4.0,1,4.0,1,4.0,1
6484,min_diffuse,30,30,1,3,0.05,0.95,0.935667691710453,26,5.0,0,4.0,1,4.0,1
6485,min_diffuse,30,30,1,3,0.05,0.95,0.940642566398402,13,4.0,1,4.0,1,4.0,1
6486,min_diffuse,30,30,1,3,0.05,0.95,0.9039951624608866,15,4.0,1,4.0,1,4.0,1
6487,min_diffuse,30,30,1,3,0.05,0.95,0.8856420559707011,11,3.0,1,3.0,1,3.0,1
6488,min_diffuse,30,30,1,3,0.05,0.95,0.7875470321124165,9,3.0,1,3.0,1,3.0,1
6489,min_diffuse,30,30,1,3,0.05,0.95,0.9372790788244636,22,4.0,1,4.0,1,5.0,0
6490,min_diffuse,30,30,1,3,0.05,0.95,0.9117441687429114,22,5.0,0,5.0,0,4.0,1
6491,min_diffuse,30,30,1,3,0.05,0.95,0.9467240346478086,13,4.0,1,4.0,1,4.0,1
6492,min_diffuse,30,30,1,3,0.05,0.95,0.9263492820876656,29,5.0,1,6.0,0,6.0,0
6493,min_diffuse,30,30,1,3,0.05,0.95,0.9165801852439456,17,5.0,1,5.0,1,5.0,1
6494,min_diffuse,30,30,1,3,0.05,0.95,0.9232592179255036,31,5.0,1,5.0,1,5.0,1
6495,min_diffuse,30,30,1,3,0.05,0.95,0.9480898374654472,18,5.0,0,4.0,1,5.0,0
6496,min_diffuse,30,30,1,3,0.05,0.95,0.9214710336303223,25,5.0,0,4.0,1,4.0,1
6497,min_diffuse,30,30,1,3,0.05,0.95,0.9474483249759564,45,5.0,1,5.0,1,5.0,1
6498,min_diffuse,30,30,1,3,0.05,0.95,0.9375012186298352,18,4.0,1,4.0,1,4.0,1
6499,min_diffuse,30,30,1,3,0.05,0.95,0.9280051793770048,4,3.0,1,3.0,1,3.0,1
6500,min_diffuse,30,30,1,3,0.05,0.95,0.9344277758242784,18,6.0,1,6.0,1,6.0,1
6501,min_diffuse,30,30,1,3,0.05,0.95,0.9053943267345802,15,4.0,1,4.0,1,4.0,1
6502,min_diffuse,30,30,1,3,0.05,0.95,0.9297542468938412,26,5.0,1,5.0,1,5.0,1
6503,min_diffuse,30,30,1,3,0.05,0.95,0.9449161578088412,40,5.0,1,5.0,1,5.0,1
6504,min_diffuse,30,30,1,3,0.05,0.95,0.929530365870796,16,5.0,1,5.0,1,5.0,1
6505,min_diffuse,30,30,1,3,0.05,0.95,0.9401214542340678,11,4.0,1,4.0,1,4.0,1
6506,min_diffuse,30,30,1,3,0.05,0.95,0.8531362354025513,8,3.0,1,3.0,1,3.0,1
6507,min_diffuse,30,30,1,3,0.05,0.95,0.9446801790341964,9,3.0,1,3.0,1,4.0,0
6508,min_diffuse,30,30,1,3,0.05,0.95,0.9310680155209266,24,5.0,1,5.0,1,5.0,1
6509,min_diffuse,30,30,1,3,0.05,0.95,0.9435857249761928,37,6.0,0,6.0,0,5.0,1
6510,min_diffuse,30,30,1,3,0.05,0.95,0.928313855681671,10,4.0,1,4.0,1,4.0,1
6511,min_diffuse,30,30,1,3,0.05,0.95,0.8166721448664649,10,4.0,0,3.0,1,3.0,1
6512,min_diffuse,30,30,1,3,0.05,0.95,0.9394510181991862,18,4.0,1,4.0,1,4.0,1
6513,min_diffuse,30,30,1,3,0.05,0.95,0.8638556789174162,14,4.0,0,4.0,0,3.0,1
6514,min_diffuse,30,30,1,3,0.05,0.95,0.9485580862182064,27,5.0,0,5.0,0,4.0,1
6515,min_diffuse,30,30,1,3,0.05,0.95,0.9406121466728884,12,4.0,1,4.0,1,4.0,1
6516,min_diffuse,30,30,1,3,0.05,0.95,0.925085741505599,10,3.0,1,4.0,0,4.0,0
6517,min_diffuse,30,30,1,3,0.05,0.95,0.9068553170679836,26,6.0,1,6.0,1,6.0,1
6518,min_diffuse,30,30,1,3,0.05,0.95,0.9273683696335372,16,5.0,1,5.0,1,6.0,0
6519,min_diffuse,30,30,1,3,0.05,0.95,0.8984900039673335,24,4.0,1,4.0,1,4.0,1
6520,min_diffuse,30,30,1,3,0.05,0.95,0.9491835810523084,76,8.0,1,8.0,1,8.0,1
6521,min_diffuse,30,30,1,3,0.05,0.95,0.9179560414057022,13,4.0,1,4.0,1,4.0,1
6522,min_diffuse,30,30,1,3,0.05,0.95,0.9498371332786076,41,7.0,0,7.0,0,6.0,1
6523,min_diffuse,30,30,1,3,0.05,0.95,0.93919080590796,46,6.0,0,6.0,0,5.0,1
6524,min_diffuse,30,30,1,3,0.05,0.95,0.9311202460312592,18,5.0,1,5.0,1,5.0,1
6525,min_diffuse,30,30,1,3,0.05,0.95,0.9405064065675358,73,7.0,0,6.0,1,6.0,1
6526,min_diffuse,30,30,1,3,0.05,0.95,0.9433126022297104,9,3.0,1,3.0,1,3.0,1
6527,min_diffuse,30,30,1,3,0.05,0.95,0.8603048032285177,36,4.0,1,4.0,1,4.0,1
6528,min_diffuse,30,30,1,3,0.05,0.95,0.9337058028221092,14,5.0,1,5.0,1,5.0,1
6529,min_diffuse,30,30,1,3,0.05,0.95,0.9045986655959684,21,5.0,0,4.0,1,4.0,1
6530,min_diffuse,30,30,1,3,0.05,0.95,0.9034949806989404,15,4.0,1,4.0,1,4.0,1
6531,min_diffuse,30,30,1,3,0.05,0.95,0.939558635258652,62,8.0,1,8.0,1,8.0,1
6532,min_diffuse,30,30,1,3,0.05,0.95,0.9275865922031206,13,4.0,1,4.0,1,4.0,1
6533,min_diffuse,30,30,1,3,0.05,0.95,0.9382238288616837,34,6.0,0,6.0,0,5.0,1
6534,min_diffuse,30,30,1,3,0.05,0.95,0.914009403414328,22,5.0,1,5.0,1,5.0,1
6535,min_diffuse,30,30,1,3,0.05,0.95,0.8966941827079227,13,4.0,1,4.0,1,4.0,1
6536,min_diffuse,30,30,1,3,0.05,0.95,0.9035828412537668,7,3.0,1,3.0,1,4.0,0
6537,min_diffuse,30,30,1,3,0.05,0.95,0.8652646142095407,9,3.0,1,3.0,1,3.0,1
6538,min_diffuse,30,30,1,3,0.05,0.95,0.9354954788864844,27,7.0,0,6.0,1,7.0,0
6539,min_diffuse,30,30,1,3,0.05,0.95,0.9279679210464516,9,3.0,1,3.0,1,3.0,1
6540,min_diffuse,30,30,1,3,0.05,0.95,0.920886119659767,18,4.0,1,4.0,1,4.0,1
6541,min_diffuse,30,30,1,3,0.05,0.95,0.9488589472108075,91,7.0,0,6.0,1,6.0,1
6542,min_diffuse,30,30,1,3,0.05,0.95,0.8799710209691598,24,5.0,1,5.0,1,5.0,1
6543,min_diffuse,30,30,1,3,0.05,0.95,0.9435438474422948,42,5.0,0,5.0,0,4.0,1
6544,min_diffuse,30,30,1,3,0.05,0.95,0.8885248043902609,15,4.0,1,4.0,1,4.0,1
6545,min_diffuse,30,30,1,3,0.05,0.95,0.9404281432966904,48,6.0,1,6.0,1,6.0,1
6546,min_diffuse,30,30,1,3,0.05,0.95,0.9482881225954553,48,7.0,0,7.0,0,6.0,1
6547,min_diffuse,30,30,1,3,0.05,0.95,0.9395213888745684,23,4.0,1,4.0,1,4.0,1
6548,min_diffuse,30,30,1,3,0.05,0.95,0.9056600524088474,7,3.0,1,3.0,1,3.0,1
6549,min_diffuse,30,30,1,3,0.05,0.95,0.926763111268298,39,5.0,1,5.0,1,5.0,1
6550,min_diffuse,30,30,1,3,0.05,0.95,0.8951321964999023,10,4.0,1,4.0,1,4.0,1
6551,min_diffuse,30,30,1,3,0.05,0.95,0.8988182750473201,19,5.0,1,5.0,1,6.0,0
6552,min_diffuse,30,30,1,3,0.05,0.95,0.8729358503928203,10,4.0,1,4.0,1,4.0,1
6553,min_diffuse,30,30,1,3,0.05,0.95,0.9400300889150308,38,8.0,1,8.0,1,8.0,1
6554,min_diffuse,30,30,1,3,0.05,0.95,0.9334565324617332,35,6.0,0,5.0,1,5.0,1
6555,min_diffuse,30,30,1,3,0.05,0.95,0.9324009700458968,20,5.0,1,5.0,1,5.0,1
6556,min_diffuse,30,30,1,3,0.05,0.95,0.9289233388381388,24,4.0,1,4.0,1,4.0,1
6557,min_diffuse,30,30,1,3,0.05,0.95,0.9008684991391984,39,6.0,1,6.0,1,6.0,1
6558,min_diffuse,30,30,1,3,0.05,0.95,0.9268299382246356,10,4.0,1,5.0,0,4.0,1
6559,min_diffuse,30,30,1,3,0.05,0.95,0.9176374074412272,47,5.0,1,5.0,1,5.0,1
6560,min_diffuse,30,30,1,3,0.05,0.95,0.945888161723888,31,8.0,1,8.0,1,8.0,1
6561,min_diffuse,30,30,1,3,0.05,0.95,0.921628336203518,30,4.0,1,4.0,1,4.0,1
6562,min_diffuse,30,30,1,3,0.05,0.95,0.9423973049185812,15,4.0,1,4.0,1,4.0,1
6563,min_diffuse,30,30,1,3,0.05,0.95,0.9344820228171152,20,4.0,1,4.0,1,4.0,1
6564,min_diffuse,30,30,1,3,0.05,0.95,0.8839797120583578,10,4.0,1,4.0,1,4.0,1
6565,min_diffuse,30,30,1,3,0.05,0.95,0.8990653768839597,13,4.0,0,3.0,1,3.0,1
6566,min_diffuse,30,30,1,3,0.05,0.95,0.924867649301266,26,4.0,0,4.0,0,3.0,1
6567,min_diffuse,30,30,1,3,0.05,0.95,0.9256475820447592,36,6.0,0,6.0,0,5.0,1
6568,min_diffuse,30,30,1,3,0.05,0.95,0.932044350340135,23,5.0,0,4.0,1,4.0,1
6569,min_diffuse,30,30,1,3,0.05,0.95,0.9263786835864672,15,4.0,1,4.0,1,4.0,1
6570,min_diffuse,30,30,1,3,0.05,0.95,0.878113368079592,6,3.0,1,3.0,1,3.0,1
6571,min_diffuse,30,30,1,3,0.05,0.95,0.9042156214532844,15,4.0,1,4.0,1,4.0,1
6572,min_diffuse,30,30,1,3,0.05,0.95,0.9492713778246772,8,3.0,1,3.0,1,3.0,1
6573,min_diffuse,30,30,1,3,0.05,0.95,0.9348157109681058,22,5.0,1,5.0,1,5.0,1
6574,min_diffuse,30,30,1,3,0.05,0.95,0.948255382435878,15,4.0,1,4.0,1,4.0,1
6575,min_diffuse,30,30,1,3,0.05,0.95,0.9010670687445992,20,4.0,1,4.0,1,4.0,1
6576,min_diffuse,30,30,1,3,0.05,0.95,0.9279962923165086,22,5.0,1,5.0,1,5.0,1
6577,min_diffuse,30,30,1,3,0.05,0.95,0.9057391162582497,8,3.0,1,3.0,1,3.0,1
6578,min_diffuse,30,30,1,3,0.05,0.95,0.9247739460257316,10,4.0,1,4.0,1,4.0,1
6579,min_diffuse,30,30,1,3,0.05,0.95,0.9281469803097592,6,3.0,1,3.0,1,3.0,1
6580,min_diffuse,30,30,1,3,0.05,0.95,0.8972782946489768,15,4.0,1,4.0,1,4.0,1
6581,min_diffuse,30,30,1,3,0.05,0.95,0.9458469626918918,52,6.0,1,6.0,1,6.0,1
6582,min_diffuse,30,30,1,3,0.05,0.95,0.8915309974524963,14,4.0,1,4.0,1,4.0,1
6583,min_diffuse,30,30,1,3,0.05,0.95,0.8961079600284197,23,4.0,1,4.0,1,4.0,1
6584,min_diffuse,30,30,1,3,0.05,0.95,0.9319851615195764,23,6.0,0,5.0,1,5.0,1
6585,min_diffuse,30,30,1,3,0.05,0.95,0.9077762246669332,11,3.0,1,3.0,1,3.0,1
6586,min_diffuse,30,30,1,3,0.05,0.95,0.8729856239746366,14,4.0,1,4.0,1,4.0,1
6587,min_diffuse,30,30,1,3,0.05,0.95,0.938346248230974,10,3.0,1,3.0,1,3.0,1
6588,min_diffuse,30,30,1,3,0.05,0.95,0.9347916162387964,30,5.0,1,5.0,1,6.0,0
6589,min_diffuse,30,30,1,3,0.05,0.95,0.9218108573254632,9,3.0,1,3.0,1,3.0,1
6590,min_diffuse,30,30,1,3,0.05,0.95,0.9350499733080566,21,4.0,1,4.0,1,4.0,1
6591,min_diffuse,30,30,1,3,0.05,0.95,0.8966049990730345,8,4.0,1,4.0,1,4.0,1
6592,min_diffuse,30,30,1,3,0.05,0.95,0.940603199857442,7,3.0,1,3.0,1,3.0,1
6593,min_diffuse,30,30,1,3,0.05,0.95,0.9202092110705272,31,5.0,0,5.0,0,4.0,1
6594,min_diffuse,30,30,1,3,0.05,0.95,0.9130554704765153,10,4.0,1,4.0,1,4.0,1
6595,min_diffuse,30,30,1,3,0.05,0.95,0.9323838810140838,47,6.0,1,6.0,1,6.0,1
6596,min_diffuse,30,30,1,3,0.05,0.95,0.9492403091174751,22,5.0,1,5.0,1,5.0,1
6597,min_diffuse,30,30,1,3,0.05,0.95,0.8914911629811691,20,5.0,1,5.0,1,5.0,1
6598,min_diffuse,30,30,1,3,0.05,0.95,0.9388508623133656,19,4.0,1,4.0,1,4.0,1
6599,min_diffuse,30,30,1,3,0.05,0.95,0.9437872217627934,11,3.0,1,4.0,0,4.0,0
6600,min_diffuse,30,30,1,3,0.05,0.95,0.8766076112232593,9,3.0,1,3.0,1,3.0,1
6601,min_diffuse,30,30,1,3,0.05,0.95,0.8956470092174246,20,4.0,1,5.0,0,5.0,0
6602,min_diffuse,30,30,1,3,0.05,0.95,0.9301929866201958,16,5.0,1,5.0,1,5.0,1
6603,min_diffuse,30,30,1,3,0.05,0.95,0.9319665371258898,23,5.0,0,5.0,0,4.0,1
6604,min_diffuse,30,30,1,3,0.05,0.95,0.9155130407736652,7,3.0,1,3.0,1,3.0,1
6605,min_diffuse,30,30,1,3,0.05,0.95,0.9401155971216498,13,4.0,1,4.0,1,5.0,0
6606,min_diffuse,30,30,1,3,0.05,0.95,0.9372714600502234,19,5.0,0,4.0,1,5.0,0
6607,min_diffuse,30,30,1,3,0.05,0.95,0.9311088952793788,26,3.0,1,3.0,1,3.0,1
6608,min_diffuse,30,30,1,3,0.05,0.95,0.9420234921676688,71,6.0,1,6.0,1,6.0,1
6609,min_diffuse,30,30,1,3,0.05,0.95,0.9222331106238736,15,4.0,1,4.0,1,4.0,1
6610,min_diffuse,30,30,1,3,0.05,0.95,0.9482417129528168,103,7.0,0,7.0,0,6.0,1
6611,min_diffuse,30,30,1,3,0.05,0.95,0.9452139862379672,69,6.0,1,6.0,1,6.0,1
6612,min_diffuse,30,30,1,3,0.05,0.95,0.907692053286456,10,4.0,0,3.0,1,3.0,1
6613,min_diffuse,30,30,1,3,0.05,0.95,0.9429268958229896,7,3.0,1,3.0,1,3.0,1
6614,min_diffuse,30,30,1,3,0.05,0.95,0.947835489721436,14,4.0,0,3.0,1,3.0,1
6615,min_diffuse,30,30,1,3,0.05,0.95,0.9403569614872976,20,5.0,1,5.0,1,5.0,1
6616,min_diffuse,30,30,1,3,0.05,0.95,0.9335851479482664,36,4.0,1,5.0,0,4.0,1
6617,min_diffuse,30,30,1,3,0.05,0.95,0.9444831507635406,16,4.0,1,4.0,1,4.0,1
6618,min_diffuse,30,30,1,3,0.05,0.95,0.9263796434993108,24,5.0,1,5.0,1,5.0,1
6619,min_diffuse,30,30,1,3,0.05,0.95,0.93071344533752,16,4.0,1,4.0,1,4.0,1
6620,min_diffuse,30,30,1,3,0.05,0.95,0.917982105060092,52,6.0,0,5.0,1,6.0,0
6621,min_diffuse,30,30,1,3,0.05,0.95,0.9480734357413598,27,5.0,0,5.0,0,4.0,1
6622,min_diffuse,30,30,1,3,0.05,0.95,0.8736857933812159,18,5.0,0,4.0,1,4.0,1
6623,min_diffuse,30,30,1,3,0.05,0.95,0.9316340549840496,21,4.0,1,4.0,1,4.0,1
6624,min_diffuse,30,30,1,3,0.05,0.95,0.8873194931851485,8,3.0,1,3.0,1,3.0,1
6625,min_diffuse,30,30,1,3,0.05,0.95,0.943449362244476,15,4.0,1,4.0,1,5.0,0
6626,min_diffuse,30,30,1,3,0.05,0.95,0.945190065326742,22,5.0,1,5.0,1,5.0,1
6627,min_diffuse,30,30,1,3,0.05,0.95,0.9215498888436916,42,6.0,1,6.0,1,6.0,1
6628,min_diffuse,30,30,1,3,0.05,0.95,0.9493306243244022,51,8.0,0,7.0,1,7.0,1
6629,min_diffuse,30,30,1,3,0.05,0.95,0.8684131585992977,11,3.0,1,3.0,1,4.0,0
6630,min_diffuse,30,30,1,3,0.05,0.95,0.9080562802788456,14,3.0,1,3.0,1,3.0,1
6631,min_diffuse,30,30,1,3,0.05,0.95,0.876748235663557,13,5.0,0,4.0,1,5.0,0
6632,min_diffuse,30,30,1,3,0.05,0.95,0.9414041089208824,28,6.0,1,6.0,1,6.0,1
6633,min_diffuse,30,30,1,3,0.05,0.95,0.9417347991072826,28,4.0,1,4.0,1,4.0,1
6634,min_diffuse,30,30,1,3,0.05,0.95,0.9330335081175072,30,7.0,1,7.0,1,7.0,1
6635,min_diffuse,30,30,1,3,0.05,0.95,0.937230932650396,44,5.0,1,5.0,1,5.0,1
6636,min_diffuse,30,30,1,3,0.05,0.95,0.8876611186370612,12,4.0,1,4.0,1,4.0,1
6637,min_diffuse,30,30,1,3,0.05,0.95,0.8917979932756326,9,4.0,0,3.0,1,3.0,1
6638,min_diffuse,30,30,1,3,0.05,0.95,0.8660662755626716,16,3.0,1,3.0,1,3.0,1
6639,min_diffuse,30,30,1,3,0.05,0.95,0.9383858131683336,26,5.0,1,5.0,1,5.0,1
6640,min_diffuse,30,30,1,3,0.05,0.95,0.9415427438627152,18,5.0,0,4.0,1,4.0,1
6641,min_diffuse,30,30,1,3,0.05,0.95,0.9362869979923292,33,5.0,1,5.0,1,5.0,1
6642,min_diffuse,30,30,1,3,0.05,0.95,0.9385638647247656,23,6.0,0,5.0,1,6.0,0
6643,min_diffuse,30,30,1,3,0.05,0.95,0.9253081629468516,12,4.0,1,4.0,1,4.0,1
6644,min_diffuse,30,30,1,3,0.05,0.95,0.814764056373343,15,3.0,1,3.0,1,3.0,1
6645,min_diffuse,30,30,1,3,0.05,0.95,0.937331876722486,11,3.0,1,3.0,1,3.0,1
6646,min_diffuse,30,30,1,3,0.05,0.95,0.940301782653468,8,4.0,1,4.0,1,4.0,1
6647,min_diffuse,30,30,1,3,0.05,0.95,0.9410050779695228,19,5.0,1,5.0,1,5.0,1
6648,min_diffuse,30,30,1,3,0.05,0.95,0.9140612142503096,8,3.0,1,3.0,1,4.0,0
6649,min_diffuse,30,30,1,3,0.05,0.95,0.8653901772035542,13,4.0,1,4.0,1,4.0,1
6650,min_diffuse,30,30,1,3,0.05,0.95,0.9479383595714898,27,5.0,0,4.0,1,5.0,0
6651,min_diffuse,30,30,1,3,0.05,0.95,0.9042256106764992,9,4.0,1,4.0,1,4.0,1
6652,min_diffuse,30,30,1,3,0.05,0.95,0.942586261164822,16,5.0,1,5.0,1,6.0,0
6653,min_diffuse,30,30,1,3,0.05,0.95,0.918921529289769,36,5.0,1,5.0,1,5.0,1
6654,min_diffuse,30,30,1,3,0.05,0.95,0.9047441122490444,30,5.0,1,5.0,1,5.0,1
6655,min_diffuse,30,30,1,3,0.05,0.95,0.8918978890072511,34,4.0,1,4.0,1,4.0,1
6656,min_diffuse,30,30,1,3,0.05,0.95,0.937285368197114,9,4.0,1,4.0,1,4.0,1
6657,min_diffuse,30,30,1,3,0.05,0.95,0.918428963964246,22,7.0,0,7.0,0,6.0,1
6658,min_diffuse,30,30,1,3,0.05,0.95,0.931778832213436,89,6.0,1,6.0,1,6.0,1
6659,min_diffuse,30,30,1,3,0.05,0.95,0.9230965317757968,27,6.0,1,6.0,1,6.0,1
6660,min_diffuse,30,30,1,3,0.05,0.95,0.8650784158505352,16,4.0,1,4.0,1,4.0,1
6661,min_diffuse,30,30,1,3,0.05,0.95,0.8985371671245339,8,4.0,1,4.0,1,4.0,1
6662,min_diffuse,30,30,1,3,0.05,0.95,0.9373295388728388,22,5.0,0,4.0,1,4.0,1
6663,min_diffuse,30,30,1,3,0.05,0.95,0.9412087439066033,30,5.0,1,5.0,1,5.0,1
6664,min_diffuse,30,30,1,3,0.05,0.95,0.9059825770753632,6,3.0,1,3.0,1,3.0,1
6665,min_diffuse,30,30,1,3,0.05,0.95,0.939531696996364,15,4.0,1,4.0,1,4.0,1
6666,min_diffuse,30,30,1,3,0.05,0.95,0.9282447215239996,13,4.0,0,3.0,1,4.0,0
6667,min_diffuse,30,30,1,3,0.05,0.95,0.8463594629540492,12,4.0,1,4.0,1,4.0,1
6668,min_diffuse,30,30,1,3,0.05,0.95,0.8962861873872726,10,3.0,1,3.0,1,3.0,1
6669,min_diffuse,30,30,1,3,0.05,0.95,0.9475150316064908,22,6.0,1,6.0,1,6.0,1
6670,min_diffuse,30,30,1,3,0.05,0.95,0.934363065629766,12,4.0,1,4.0,1,4.0,1
6671,min_diffuse,30,30,1,3,0.05,0.95,0.9267806370530648,48,6.0,0,5.0,1,6.0,0
6672,min_diffuse,30,30,1,3,0.05,0.95,0.9460220036554888,16,4.0,1,4.0,1,5.0,0
6673,min_diffuse,30,30,1,3,0.05,0.95,0.9273807466014108,23,6.0,1,6.0,1,6.0,1
6674,min_diffuse,30,30,1,3,0.05,0.95,0.8927737008829242,15,4.0,1,4.0,1,4.0,1
6675,min_diffuse,30,30,1,3,0.05,0.95,0.8817823398714265,12,4.0,1,4.0,1,4.0,1
6676,min_diffuse,30,30,1,3,0.05,0.95,0.9296918188744134,21,4.0,1,4.0,1,5.0,0
6677,min_diffuse,30,30,1,3,0.05,0.95,0.8588706807984653,12,4.0,1,4.0,1,4.0,1
6678,min_diffuse,30,30,1,3,0.05,0.95,0.8637222847116652,31,5.0,1,5.0,1,5.0,1
6679,min_diffuse,30,30,1,3,0.05,0.95,0.9454908386196272,58,7.0,1,7.0,1,7.0,1
6680,min_diffuse,30,30,1,3,0.05,0.95,0.8137240064056447,8,3.0,1,3.0,1,3.0,1
6681,min_diffuse,30,30,1,3,0.05,0.95,0.947401851882256,32,6.0,1,6.0,1,6.0,1
6682,min_diffuse,30,30,1,3,0.05,0.95,0.9496183843002116,26,5.0,1,5.0,1,5.0,1
6683,min_diffuse,30,30,1,3,0.05,0.95,0.9471908063110104,43,8.0,0,7.0,1,7.0,1
6684,min_diffuse,30,30,1,3,0.05,0.95,0.9437154683560012,24,5.0,1,5.0,1,5.0,1
6685,min_diffuse,30,30,1,3,0.05,0.95,0.9181140611485312,21,5.0,1,5.0,1,5.0,1
6686,min_diffuse,30,30,1,3,0.05,0.95,0.9181419493602082,34,4.0,1,4.0,1,5.0,0
6687,min_diffuse,30,30,1,3,0.05,0.95,0.946501153226488,28,5.0,1,5.0,1,5.0,1
6688,min_diffuse,30,30,1,3,0.05,0.95,0.8715075339256151,10,4.0,1,5.0,0,5.0,0
6689,min_diffuse,30,30,1,3,0.05,0.95,0.9123563211821948,8,3.0,1,4.0,0,3.0,1
6690,min_diffuse,30,30,1,3,0.05,0.95,0.8583602343971714,30,5.0,1,5.0,1,5.0,1
6691,min_diffuse,30,30,1,3,0.05,0.95,0.9362268750266666,27,6.0,1,6.0,1,6.0,1
6692,min_diffuse,30,30,1,3,0.05,0.95,0.9462404159430376,43,6.0,1,7.0,0,7.0,0
6693,min_diffuse,30,30,1,3,0.05,0.95,0.9238178226590776,19,4.0,1,4.0,1,4.0,1
6694,min_diffuse,30,30,1,3,0.05,0.95,0.935098190057782,49,5.0,1,5.0,1,5.0,1
6695,min_diffuse,30,30,1,3,0.05,0.95,0.929250233545476,27,4.0,1,4.0,1,5.0,0
6696,min_diffuse,30,30,1,3,0.05,0.95,0.946211065535427,22,4.0,1,4.0,1,4.0,1
6697,min_diffuse,30,30,1,3,0.05,0.95,0.912113447964878,16,4.0,1,4.0,1,4.0,1
6698,min_diffuse,30,30,1,3,0.05,0.95,0.9325984753933666,21,5.0,0,5.0,0,4.0,1
6699,min_diffuse,30,30,1,3,0.05,0.95,0.929219649886452,16,4.0,1,4.0,1,4.0,1
6700,min_diffuse,30,30,1,3,0.05,0.95,0.943924133549216,18,5.0,1,5.0,1,5.0,1
6701,min_diffuse,30,30,1,3,0.05,0.95,0.9307648059937906,14,4.0,1,4.0,1,4.0,1
6702,min_diffuse,30,30,1,3,0.05,0.95,0.9336340882038237,10,3.0,1,3.0,1,3.0,1
6703,min_diffuse,30,30,1,3,0.05,0.95,0.9183895649950644,17,5.0,1,5.0,1,5.0,1
6704,min_diffuse,30,30,1,3,0.05,0.95,0.9235463952893892,46,5.0,1,5.0,1,5.0,1
6705,min_diffuse,30,30,1,3,0.05,0.95,0.9362911970317565,50,6.0,1,6.0,1,6.0,1
6706,min_diffuse,30,30,1,3,0.05,0.95,0.9261868221945748,7,3.0,1,3.0,1,3.0,1
6707,min_diffuse,30,30,1,3,0.05,0.95,0.9262012708105104,32,5.0,1,5.0,1,5.0,1
6708,min_diffuse,30,30,1,3,0.05,0.95,0.9321210168205498,27,5.0,1,5.0,1,5.0,1
6709,min_diffuse,30,30,1,3,0.05,0.95,0.9338634426738662,27,6.0,1,6.0,1,6.0,1
6710,min_diffuse,30,30,1,3,0.05,0.95,0.8985542169623237,9,3.0,1,4.0,0,4.0,0
6711,min_diffuse,30,30,1,3,0.05,0.95,0.9465949028628398,31,4.0,1,4.0,1,4.0,1
6712,min_diffuse,30,30,1,3,0.05,0.95,0.9487185373394756,28,5.0,1,5.0,1,5.0,1
6713,min_diffuse,30,30,1,3,0.05,0.95,0.9209956357902874,23,5.0,1,5.0,1,5.0,1
6714,min_diffuse,30,30,1,3,0.05,0.95,0.9314146201069718,10,3.0,1,3.0,1,3.0,1
6715,min_diffuse,30,30,1,3,0.05,0.95,0.9032805504791804,11,3.0,1,3.0,1,3.0,1
6716,min_diffuse,30,30,1,3,0.05,0.95,0.933721562875379,17,5.0,1,5.0,1,5.0,1
6717,min_diffuse,30,30,1,3,0.05,0.95,0.9406683669155832,21,5.0,1,5.0,1,5.0,1
6718,min_diffuse,30,30,1,3,0.05,0.95,0.9072147072036564,29,5.0,1,5.0,1,5.0,1
6719,min_diffuse,30,30,1,3,0.05,0.95,0.8746597113943512,6,3.0,1,3.0,1,3.0,1
6720,min_diffuse,30,30,1,3,0.05,0.95,0.9219877564623918,11,3.0,1,4.0,0,3.0,1
6721,min_diffuse,30,30,1,3,0.05,0.95,0.9440465415404904,99,7.0,1,7.0,1,7.0,1
6722,min_diffuse,30,30,1,3,0.05,0.95,0.9302109938898304,25,5.0,1,5.0,1,5.0,1
6723,min_diffuse,30,30,1,3,0.05,0.95,0.9428236968344476,30,5.0,0,4.0,1,4.0,1
6724,min_diffuse,30,30,1,3,0.05,0.95,0.8681661191259771,12,4.0,1,4.0,1,4.0,1
6725,min_diffuse,30,30,1,3,0.05,0.95,0.9092288217595872,7,3.0,1,3.0,1,3.0,1
6726,min_diffuse,30,30,1,3,0.05,0.95,0.9494106846374738,58,7.0,0,6.0,1,7.0,0
6727,min_diffuse,30,30,1,3,0.05,0.95,0.94043312661648,15,4.0,1,4.0,1,4.0,1
6728,min_diffuse,30,30,1,3,0.05,0.95,0.9023070108286694,15,5.0,1,5.0,1,5.0,1
6729,min_diffuse,30,30,1,3,0.05,0.95,0.903349389475242,11,4.0,0,3.0,1,3.0,1
6730,min_diffuse,30,30,1,3,0.05,0.95,0.9362298764984748,14,4.0,1,4.0,1,4.0,1
6731,min_diffuse,30,30,1,3,0.05,0.95,0.9380052691728368,39,7.0,0,6.0,1,7.0,0
6732,min_diffuse,30,30,1,3,0.05,0.95,0.9177919829159182,29,5.0,1,5.0,1,5.0,1
6733,min_diffuse,30,30,1,3,0.05,0.95,0.9411087191900712,17,4.0,1,4.0,1,4.0,1
6734,min_diffuse,30,30,1,3,0.05,0.95,0.9185970014996896,25,5.0,1,5.0,1,5.0,1
6735,min_diffuse,30,30,1,3,0.05,0.95,0.877055873305529,13,4.0,0,3.0,1,3.0,1
6736,min_diffuse,30,30,1,3,0.05,0.95,0.8820626689522018,14,4.0,1,4.0,1,4.0,1
6737,min_diffuse,30,30,1,3,0.05,0.95,0.9269731601102964,10,4.0,1,4.0,1,4.0,1
6738,min_diffuse,30,30,1,3,0.05,0.95,0.9157440340394998,18,4.0,1,4.0,1,4.0,1
6739,min_diffuse,30,30,1,3,0.05,0.95,0.9425354518946396,30,5.0,0,5.0,0,4.0,1
6740,min_diffuse,30,30,1,3,0.05,0.95,0.7491540173040392,3,2.0,1,2.0,1,2.0,1
6741,min_diffuse,30,30,1,3,0.05,0.95,0.9463293579703732,45,5.0,0,4.0,1,4.0,1
6742,min_diffuse,30,30,1,3,0.05,0.95,0.8522373621219709,5,3.0,1,3.0,1,3.0,1
6743,min_diffuse,30,30,1,3,0.05,0.95,0.9259069600311176,7,3.0,1,3.0,1,3.0,1
6744,min_diffuse,30,30,1,3,0.05,0.95,0.8940071849966327,23,4.0,1,4.0,1,4.0,1
6745,min_diffuse,30,30,1,3,0.05,0.95,0.9420932620593274,84,8.0,1,8.0,1,8.0,1
6746,min_diffuse,30,30,1,3,0.05,0.95,0.9199587514040068,54,6.0,1,6.0,1,6.0,1
6747,min_diffuse,30,30,1,3,0.05,0.95,0.9372564092907087,7,3.0,1,4.0,0,4.0,0
6748,min_diffuse,30,30,1,3,0.05,0.95,0.9420884986306416,12,5.0,1,5.0,1,5.0,1
6749,min_diffuse,30,30,1,3,0.05,0.95,0.930192407455086,32,5.0,1,5.0,1,5.0,1
6750,min_diffuse,30,30,1,3,0.05,0.95,0.9327989192710924,28,6.0,1,6.0,1,6.0,1
6751,min_diffuse,30,30,1,3,0.05,0.95,0.9185730927364268,19,6.0,1,6.0,1,6.0,1
6752,min_diffuse,30,30,1,3,0.05,0.95,0.9160107690797814,6,3.0,1,3.0,1,4.0,0
6753,min_diffuse,30,30,1,3,0.05,0.95,0.9461226590583516,11,4.0,0,3.0,1,3.0,1
6754,min_diffuse,30,30,1,3,0.05,0.95,0.920816895402966,28,4.0,1,4.0,1,4.0,1
6755,min_diffuse,30,30,1,3,0.05,0.95,0.9400154839752762,41,5.0,1,5.0,1,5.0,1
6756,min_diffuse,30,30,1,3,0.05,0.95,0.9204709721849974,17,5.0,1,5.0,1,5.0,1
6757,min_diffuse,30,30,1,3,0.05,0.95,0.9471452198616748,25,7.0,1,7.0,1,7.0,1
6758,min_diffuse,30,30,1,3,0.05,0.95,0.8940680603089336,16,5.0,0,4.0,1,5.0,0
6759,min_diffuse,30,30,1,3,0.05,0.95,0.9134056652985324,24,4.0,1,4.0,1,4.0,1
6760,min_diffuse,30,30,1,3,0.05,0.95,0.9423265973164524,22,4.0,1,4.0,1,4.0,1
6761,min_diffuse,30,30,1,3,0.05,0.95,0.935168987145899,10,3.0,1,3.0,1,3.0,1
6762,min_diffuse,30,30,1,3,0.05,0.95,0.8247640705028119,10,4.0,0,3.0,1,3.0,1
6763,min_diffuse,30,30,1,3,0.05,0.95,0.8786504757772103,9,4.0,1,4.0,1,4.0,1
6764,min_diffuse,30,30,1,3,0.05,0.95,0.913844900698938,22,5.0,1,5.0,1,5.0,1
6765,min_diffuse,30,30,1,3,0.05,0.95,0.928838435678756,16,5.0,0,4.0,1,5.0,0
6766,min_diffuse,30,30,1,3,0.05,0.95,0.9227486096135156,15,4.0,0,3.0,1,4.0,0
6767,min_diffuse,30,30,1,3,0.05,0.95,0.8902828339408448,32,5.0,0,5.0,0,4.0,1
6768,min_diffuse,30,30,1,3,0.05,0.95,0.9290192721021748,13,4.0,1,4.0,1,4.0,1
6769,min_diffuse,30,30,1,3,0.05,0.95,0.8631944330424232,7,3.0,1,3.0,1,3.0,1
6770,min_diffuse,30,30,1,3,0.05,0.95,0.947701634874852,38,5.0,0,4.0,1,4.0,1
6771,min_diffuse,30,30,1,3,0.05,0.95,0.8612240726327415,22,4.0,1,4.0,1,4.0,1
6772,min_diffuse,30,30,1,3,0.05,0.95,0.9413444053100968,36,6.0,0,5.0,1,6.0,0
6773,min_diffuse,30,30,1,3,0.05,0.95,0.9432782700492144,22,5.0,1,5.0,1,5.0,1
6774,min_diffuse,30,30,1,3,0.05,0.95,0.8883914610939527,7,3.0,1,3.0,1,3.0,1
6775,min_diffuse,30,30,1,3,0.05,0.95,0.934874312379597,31,7.0,1,7.0,1,7.0,1
6776,min_diffuse,30,30,1,3,0.05,0.95,0.8906922270610702,8,3.0,1,3.0,1,3.0,1
6777,min_diffuse,30,30,1,3,0.05,0.95,0.9432040848112292,54,9.0,1,9.0,1,9.0,1
6778,min_diffuse,30,30,1,3,0.05,0.95,0.9156391508016746,16,4.0,1,4.0,1,4.0,1
6779,min_diffuse,30,30,1,3,0.05,0.95,0.9263169113314348,12,4.0,1,4.0,1,4.0,1
6780,min_diffuse,30,30,1,3,0.05,0.95,0.8714871815535602,8,3.0,1,3.0,1,4.0,0
6781,min_diffuse,30,30,1,3,0.05,0.95,0.9133639481270583,10,3.0,1,3.0,1,3.0,1
6782,min_diffuse,30,30,1,3,0.05,0.95,0.9069497113604056,9,4.0,0,3.0,1,3.0,1
6783,min_diffuse,30,30,1,3,0.05,0.95,0.9071862652671074,42,5.0,1,5.0,1,5.0,1
6784,min_diffuse,30,30,1,3,0.05,0.95,0.949133915770358,26,3.0,1,3.0,1,3.0,1
6785,min_diffuse,30,30,1,3,0.05,0.95,0.9414570575052772,9,4.0,1,4.0,1,4.0,1
6786,min_diffuse,30,30,1,3,0.05,0.95,0.9214447578348964,21,4.0,0,3.0,1,3.0,1
6787,min_diffuse,30,30,1,3,0.05,0.95,0.9112834320690328,7,3.0,1,3.0,1,3.0,1
6788,min_diffuse,30,30,1,3,0.05,0.95,0.9372365160284278,32,5.0,0,4.0,1,5.0,0
6789,min_diffuse,30,30,1,3,0.05,0.95,0.9430732737387408,15,4.0,1,4.0,1,4.0,1
6790,min_diffuse,30,30,1,3,0.05,0.95,0.9295074446887048,12,4.0,1,4.0,1,4.0,1
6791,min_diffuse,30,30,1,3,0.05,0.95,0.9361472181707524,17,5.0,1,5.0,1,5.0,1
6792,min_diffuse,30,30,1,3,0.05,0.95,0.8855768200634959,21,4.0,1,4.0,1,4.0,1
6793,min_diffuse,30,30,1,3,0.05,0.95,0.9498736007370302,15,4.0,1,4.0,1,4.0,1
6794,min_diffuse,30,30,1,3,0.05,0.95,0.9174165791813942,37,5.0,1,5.0,1,5.0,1
6795,min_diffuse,30,30,1,3,0.05,0.95,0.9441066034898784,42,7.0,0,7.0,0,6.0,1
6796,min_diffuse,30,30,1,3,0.05,0.95,0.9499387039238532,25,5.0,1,5.0,1,5.0,1
6797,min_diffuse,30,30,1,3,0.05,0.95,0.7896068480632461,9,4.0,0,3.0,1,3.0,1
6798,min_diffuse,30,30,1,3,0.05,0.95,0.9379498689343932,20,4.0,1,4.0,1,4.0,1
6799,min_diffuse,30,30,1,3,0.05,0.95,0.926313599700366,11,4.0,1,4.0,1,4.0,1
6800,min_diffuse,30,30,1,3,0.05,0.95,0.9028898229608204,31,5.0,1,5.0,1,5.0,1
6801,min_diffuse,30,30,1,3,0.05,0.95,0.9394270323921016,22,5.0,0,5.0,0,4.0,1
6802,min_diffuse,30,30,1,3,0.05,0.95,0.9373235125655704,18,5.0,1,5.0,1,5.0,1
6803,min_diffuse,30,30,1,3,0.05,0.95,0.9466938196023792,44,8.0,0,7.0,1,7.0,1
6804,min_diffuse,30,30,1,3,0.05,0.95,0.930267671188063,24,5.0,1,5.0,1,5.0,1
6805,min_diffuse,30,30,1,3,0.05,0.95,0.9146503300882686,22,5.0,0,5.0,0,4.0,1
6806,min_diffuse,30,30,1,3,0.05,0.95,0.9330143608234897,45,8.0,0,8.0,0,7.0,1
6807,min_diffuse,30,30,1,3,0.05,0.95,0.9457506795608872,66,7.0,1,7.0,1,7.0,1
6808,min_diffuse,30,30,1,3,0.05,0.95,0.9389919038796144,10,4.0,1,4.0,1,4.0,1
6809,min_diffuse,30,30,1,3,0.05,0.95,0.8958238716472624,25,5.0,1,6.0,0,5.0,1
6810,min_diffuse,30,30,1,3,0.05,0.95,0.9255172065468308,29,5.0,1,5.0,1,5.0,1
6811,min_diffuse,30,30,1,3,0.05,0.95,0.9320554560729446,9,3.0,1,4.0,0,4.0,0
6812,min_diffuse,30,30,1,3,0.05,0.95,0.8877651424641776,17,4.0,1,4.0,1,4.0,1
6813,min_diffuse,30,30,1,3,0.05,0.95,0.9178818270684536,34,4.0,1,4.0,1,4.0,1
6814,min_diffuse,30,30,1,3,0.05,0.95,0.9324069932853076,17,4.0,1,4.0,1,4.0,1
6815,min_diffuse,30,30,1,3,0.05,0.95,0.9194295193893152,22,4.0,1,4.0,1,4.0,1
6816,min_diffuse,30,30,1,3,0.05,0.95,0.9274093110874524,15,5.0,1,5.0,1,5.0,1
6817,min_diffuse,30,30,1,3,0.05,0.95,0.9373839488390306,21,5.0,1,5.0,1,5.0,1
6818,min_diffuse,30,30,1,3,0.05,0.95,0.92118825003871,25,4.0,1,4.0,1,4.0,1
6819,min_diffuse,30,30,1,3,0.05,0.95,0.9434109122204656,18,5.0,0,4.0,1,4.0,1
6820,min_diffuse,30,30,1,3,0.05,0.95,0.8927189080388261,25,4.0,1,4.0,1,4.0,1
6821,min_diffuse,30,30,1,3,0.05,0.95,0.8983106256494446,14,3.0,1,3.0,1,3.0,1
6822,min_diffuse,30,30,1,3,0.05,0.95,0.9238439362054044,18,5.0,0,4.0,1,5.0,0
6823,min_diffuse,30,30,1,3,0.05,0.95,0.9003484500277701,15,4.0,1,4.0,1,4.0,1
6824,min_diffuse,30,30,1,3,0.05,0.95,0.9437594384979818,23,5.0,1,5.0,1,5.0,1
6825,min_diffuse,30,30,1,3,0.05,0.95,0.9452039996732626,18,4.0,1,4.0,1,5.0,0
6826,min_diffuse,30,30,1,3,0.05,0.95,0.949182429367612,13,4.0,1,4.0,1,4.0,1
6827,min_diffuse,30,30,1,3,0.05,0.95,0.9346903752758954,50,6.0,1,6.0,1,6.0,1
6828,min_diffuse,30,30,1,3,0.05,0.95,0.8875125698252379,12,5.0,1,5.0,1,5.0,1
6829,min_diffuse,30,30,1,3,0.05,0.95,0.8657730323623618,13,3.0,1,3.0,1,3.0,1
6830,min_diffuse,30,30,1,3,0.05,0.95,0.9023020186080796,31,6.0,1,6.0,1,6.0,1
6831,min_diffuse,30,30,1,3,0.05,0.95,0.9087025988616002,15,4.0,1,4.0,1,4.0,1
6832,min_diffuse,30,30,1,3,0.05,0.95,0.9437475497920084,12,4.0,1,4.0,1,4.0,1
6833,min_diffuse,30,30,1,3,0.05,0.95,0.8731289099878952,17,4.0,1,4.0,1,4.0,1
6834,min_diffuse,30,30,1,3,0.05,0.95,0.8659268892591274,9,3.0,1,4.0,0,4.0,0
6835,min_diffuse,30,30,1,3,0.05,0.95,0.929076706641898,17,5.0,0,4.0,1,5.0,0
6836,min_diffuse,30,30,1,3,0.05,0.95,0.9333470727926344,32,6.0,1,6.0,1,6.0,1
6837,min_diffuse,30,30,1,3,0.05,0.95,0.9490203971578832,16,4.0,1,4.0,1,4.0,1
6838,min_diffuse,30,30,1,3,0.05,0.95,0.9053452830992748,12,3.0,1,3.0,1,3.0,1
6839,min_diffuse,30,30,1,3,0.05,0.95,0.949586733937955,45,6.0,1,6.0,1,6.0,1
6840,min_diffuse,30,30,1,3,0.05,0.95,0.937501557337201,12,5.0,1,5.0,1,5.0,1
6841,min_diffuse,30,30,1,3,0.05,0.95,0.9160413209366568,17,4.0,1,4.0,1,4.0,1
6842,min_diffuse,30,30,1,3,0.05,0.95,0.9494423434572368,33,5.0,1,5.0,1,5.0,1
6843,min_diffuse,30,30,1,3,0.05,0.95,0.9466561003543712,16,4.0,1,4.0,1,4.0,1
6844,min_diffuse,30,30,1,3,0.05,0.95,0.922413443151504,18,5.0,1,5.0,1,5.0,1
6845,min_diffuse,30,30,1,3,0.05,0.95,0.9479346731916428,12,4.0,1,4.0,1,4.0,1
6846,min_diffuse,30,30,1,3,0.05,0.95,0.94950023809505,19,5.0,1,5.0,1,5.0,1
6847,min_diffuse,30,30,1,3,0.05,0.95,0.9472358231505604,28,6.0,1,6.0,1,6.0,1
6848,min_diffuse,30,30,1,3,0.05,0.95,0.9316785986442412,19,4.0,1,4.0,1,4.0,1
6849,min_diffuse,30,30,1,3,0.05,0.95,0.9375078030848136,10,4.0,1,4.0,1,4.0,1
6850,min_diffuse,30,30,1,3,0.05,0.95,0.926567605672286,10,3.0,1,3.0,1,3.0,1
6851,min_diffuse,30,30,1,3,0.05,0.95,0.9475606099120018,21,5.0,1,5.0,1,5.0,1
6852,min_diffuse,30,30,1,3,0.05,0.95,0.8967302590750057,26,5.0,1,5.0,1,5.0,1
6853,min_diffuse,30,30,1,3,0.05,0.95,0.9346875005158024,24,5.0,0,4.0,1,5.0,0
6854,min_diffuse,30,30,1,3,0.05,0.95,0.9403283455065318,11,4.0,1,4.0,1,4.0,1
6855,min_diffuse,30,30,1,3,0.05,0.95,0.942196688378836,15,4.0,1,4.0,1,4.0,1
6856,min_diffuse,30,30,1,3,0.05,0.95,0.9439066898852524,26,5.0,1,5.0,1,5.0,1
6857,min_diffuse,30,30,1,3,0.05,0.95,0.9455465030220012,7,3.0,1,3.0,1,3.0,1
6858,min_diffuse,30,30,1,3,0.05,0.95,0.9467177686893768,43,5.0,1,5.0,1,5.0,1
6859,min_diffuse,30,30,1,3,0.05,0.95,0.9453631726126568,27,5.0,0,4.0,1,4.0,1
6860,min_diffuse,30,30,1,3,0.05,0.95,0.9491004969868042,10,4.0,1,4.0,1,4.0,1
6861,min_diffuse,30,30,1,3,0.05,0.95,0.9147021654144316,26,5.0,1,5.0,1,5.0,1
6862,min_diffuse,30,30,1,3,0.05,0.95,0.932790916484938,20,4.0,1,4.0,1,4.0,1
6863,min_diffuse,30,30,1,3,0.05,0.95,0.9213592989127908,9,3.0,1,3.0,1,3.0,1
6864,min_diffuse,30,30,1,3,0.05,0.95,0.9249351018118298,32,5.0,1,5.0,1,6.0,0
6865,min_diffuse,30,30,1,3,0.05,0.95,0.8993163056527441,29,4.0,0,4.0,0,3.0,1
6866,min_diffuse,30,30,1,3,0.05,0.95,0.9327236691350768,20,5.0,1,5.0,1,5.0,1
6867,min_diffuse,30,30,1,3,0.05,0.95,0.9453003132744364,5,3.0,1,3.0,1,3.0,1
6868,min_diffuse,30,30,1,3,0.05,0.95,0.9333771068470248,14,3.0,1,3.0,1,3.0,1
6869,min_diffuse,30,30,1,3,0.05,0.95,0.9466478961791296,12,3.0,1,4.0,0,4.0,0
6870,min_diffuse,30,30,1,3,0.05,0.95,0.9398508632561582,10,3.0,1,3.0,1,4.0,0
6871,min_diffuse,30,30,1,3,0.05,0.95,0.9265403057705208,8,3.0,1,3.0,1,3.0,1
6872,min_diffuse,30,30,1,3,0.05,0.95,0.9494651674894534,42,5.0,1,5.0,1,5.0,1
6873,min_diffuse,30,30,1,3,0.05,0.95,0.9419762035320332,25,6.0,0,6.0,0,5.0,1
6874,min_diffuse,30,30,1,3,0.05,0.95,0.9307667542333294,11,4.0,1,4.0,1,4.0,1
6875,min_diffuse,30,30,1,3,0.05,0.95,0.9410786333522334,22,6.0,0,5.0,1,6.0,0
6876,min_diffuse,30,30,1,3,0.05,0.95,0.946782515251734,13,4.0,1,4.0,1,4.0,1
6877,min_diffuse,30,30,1,3,0.05,0.95,0.8138018857135946,5,3.0,1,3.0,1,3.0,1
6878,min_diffuse,30,30,1,3,0.05,0.95,0.920665808988486,17,6.0,1,6.0,1,6.0,1
6879,min_diffuse,30,30,1,3,0.05,0.95,0.8712232879864025,7,3.0,1,3.0,1,3.0,1
6880,min_diffuse,30,30,1,3,0.05,0.95,0.9405151379645954,10,3.0,1,3.0,1,3.0,1
6881,min_diffuse,30,30,1,3,0.05,0.95,0.9393510604168224,46,6.0,0,5.0,1,5.0,1
6882,min_diffuse,30,30,1,3,0.05,0.95,0.9233052332232722,14,5.0,1,5.0,1,5.0,1
6883,min_diffuse,30,30,1,3,0.05,0.95,0.907060143742561,32,6.0,0,6.0,0,5.0,1
6884,min_diffuse,30,30,1,3,0.05,0.95,0.8948425875232388,23,4.0,0,3.0,1,3.0,1
6885,min_diffuse,30,30,1,3,0.05,0.95,0.832375378084604,16,4.0,0,3.0,1,4.0,0
6886,min_diffuse,30,30,1,3,0.05,0.95,0.9292337131296848,16,4.0,1,4.0,1,4.0,1
6887,min_diffuse,30,30,1,3,0.05,0.95,0.8963791206022144,7,4.0,0,3.0,1,3.0,1
6888,min_diffuse,30,30,1,3,0.05,0.95,0.9102413913981576,10,4.0,1,4.0,1,4.0,1
6889,min_diffuse,30,30,1,3,0.05,0.95,0.9260414912978364,21,4.0,1,4.0,1,4.0,1
6890,min_diffuse,30,30,1,3,0.05,0.95,0.927438044945912,17,4.0,1,4.0,1,4.0,1
6891,min_diffuse,30,30,1,3,0.05,0.95,0.8914702815539048,16,5.0,1,5.0,1,5.0,1
6892,min_diffuse,30,30,1,3,0.05,0.95,0.9047694733984316,54,6.0,1,6.0,1,6.0,1
6893,min_diffuse,30,30,1,3,0.05,0.95,0.9044198666552352,10,3.0,1,3.0,1,4.0,0
6894,min_diffuse,30,30,1,3,0.05,0.95,0.892577557943241,8,3.0,1,3.0,1,3.0,1
6895,min_diffuse,30,30,1,3,0.05,0.95,0.9355011195378532,36,5.0,1,5.0,1,5.0,1
6896,min_diffuse,30,30,1,3,0.05,0.95,0.8969291240958274,11,4.0,0,3.0,1,3.0,1
6897,min_diffuse,30,30,1,3,0.05,0.95,0.94747894033983,15,4.0,0,3.0,1,4.0,0
6898,min_diffuse,30,30,1,3,0.05,0.95,0.9176644819811725,15,4.0,1,4.0,1,4.0,1
6899,min_diffuse,30,30,1,3,0.05,0.95,0.9379241001483386,20,6.0,1,6.0,1,6.0,1
6900,min_diffuse,30,30,1,3,0.05,0.95,0.8011898943723837,12,5.0,1,5.0,1,5.0,1
6901,min_diffuse,30,30,1,3,0.05,0.95,0.9036113848712374,26,5.0,0,4.0,1,5.0,0
6902,min_diffuse,30,30,1,3,0.05,0.95,0.843859063281848,11,4.0,1,4.0,1,4.0,1
6903,min_diffuse,30,30,1,3,0.05,0.95,0.9167057161724635,25,4.0,1,4.0,1,4.0,1
6904,min_diffuse,30,30,1,3,0.05,0.95,0.93916928164811,13,4.0,0,3.0,1,4.0,0
6905,min_diffuse,30,30,1,3,0.05,0.95,0.9138724166701524,9,3.0,1,3.0,1,4.0,0
6906,min_diffuse,30,30,1,3,0.05,0.95,0.9155225022364648,8,3.0,1,3.0,1,3.0,1
6907,min_diffuse,30,30,1,3,0.05,0.95,0.9066926410888702,14,4.0,1,4.0,1,4.0,1
6908,min_diffuse,30,30,1,3,0.05,0.95,0.9468817202373,38,6.0,1,6.0,1,6.0,1
6909,min_diffuse,30,30,1,3,0.05,0.95,0.9221685770168856,13,4.0,1,4.0,1,4.0,1
6910,min_diffuse,30,30,1,3,0.05,0.95,0.916771957968688,10,3.0,1,3.0,1,4.0,0
6911,min_diffuse,30,30,1,3,0.05,0.95,0.9396977895126508,47,7.0,1,7.0,1,8.0,0
6912,min_diffuse,30,30,1,3,0.05,0.95,0.9481983190623232,30,5.0,0,4.0,1,4.0,1
6913,min_diffuse,30,30,1,3,0.05,0.95,0.9165648467366012,30,5.0,0,4.0,1,4.0,1
6914,min_diffuse,30,30,1,3,0.05,0.95,0.9050719002509768,25,4.0,1,4.0,1,4.0,1
6915,min_diffuse,30,30,1,3,0.05,0.95,0.8701063988466002,15,4.0,1,4.0,1,4.0,1
6916,min_diffuse,30,30,1,3,0.05,0.95,0.9372691668964422,22,6.0,1,6.0,1,6.0,1
6917,min_diffuse,30,30,1,3,0.05,0.95,0.8582038789539137,10,4.0,1,4.0,1,4.0,1
6918,min_diffuse,30,30,1,3,0.05,0.95,0.9236060089598814,16,4.0,1,4.0,1,4.0,1
6919,min_diffuse,30,30,1,3,0.05,0.95,0.9334517566812884,31,6.0,1,6.0,1,6.0,1
6920,min_diffuse,30,30,1,3,0.05,0.95,0.9332328698810184,27,6.0,0,5.0,1,6.0,0
6921,min_diffuse,30,30,1,3,0.05,0.95,0.9369902835816944,23,5.0,1,5.0,1,5.0,1
6922,min_diffuse,30,30,1,3,0.05,0.95,0.9483496091044884,15,4.0,1,4.0,1,4.0,1
6923,min_diffuse,30,30,1,3,0.05,0.95,0.9374457924848348,13,3.0,1,4.0,0,4.0,0
6924,min_diffuse,30,30,1,3,0.05,0.95,0.9153394981005722,25,5.0,1,5.0,1,5.0,1
6925,min_diffuse,30,30,1,3,0.05,0.95,0.9492253848359428,19,5.0,1,5.0,1,5.0,1
6926,min_diffuse,30,30,1,3,0.05,0.95,0.930937820897472,21,4.0,1,4.0,1,4.0,1
6927,min_diffuse,30,30,1,3,0.05,0.95,0.9497238307247096,40,5.0,1,5.0,1,6.0,0
6928,min_diffuse,30,30,1,3,0.05,0.95,0.8855266820532698,19,5.0,1,5.0,1,5.0,1
6929,min_diffuse,30,30,1,3,0.05,0.95,0.9360799002936784,20,4.0,1,4.0,1,5.0,0
6930,min_diffuse,30,30,1,3,0.05,0.95,0.9209021882784916,12,4.0,0,3.0,1,3.0,1
6931,min_diffuse,30,30,1,3,0.05,0.95,0.9286746775087666,10,3.0,1,3.0,1,3.0,1
6932,min_diffuse,30,30,1,3,0.05,0.95,0.9386045402212688,28,5.0,0,4.0,1,4.0,1
6933,min_diffuse,30,30,1,3,0.05,0.95,0.9317994360629634,36,6.0,1,6.0,1,6.0,1
6934,min_diffuse,30,30,1,3,0.05,0.95,0.90840421600582,27,4.0,1,5.0,0,4.0,1
6935,min_diffuse,30,30,1,3,0.05,0.95,0.9294449935074204,16,4.0,1,4.0,1,4.0,1
6936,min_diffuse,30,30,1,3,0.05,0.95,0.937822175676392,26,5.0,1,5.0,1,5.0,1
6937,min_diffuse,30,30,1,3,0.05,0.95,0.9207518040818428,23,4.0,1,4.0,1,4.0,1
6938,min_diffuse,30,30,1,3,0.05,0.95,0.9461212844083864,29,5.0,1,5.0,1,5.0,1
6939,min_diffuse,30,30,1,3,0.05,0.95,0.9397656375611454,45,5.0,0,5.0,0,4.0,1
6940,min_diffuse,30,30,1,3,0.05,0.95,0.9155718159484436,18,4.0,1,4.0,1,4.0,1
6941,min_diffuse,30,30,1,3,0.05,0.95,0.8701916685074442,20,4.0,0,3.0,1,4.0,0
6942,min_diffuse,30,30,1,3,0.05,0.95,0.915759635318494,39,5.0,1,5.0,1,5.0,1
6943,min_diffuse,30,30,1,3,0.05,0.95,0.9189020742650952,9,3.0,1,3.0,1,3.0,1
6944,min_diffuse,30,30,1,3,0.05,0.95,0.9292061849036976,27,5.0,1,5.0,1,5.0,1
6945,min_diffuse,30,30,1,3,0.05,0.95,0.923122135959909,32,4.0,1,4.0,1,4.0,1
6946,min_diffuse,30,30,1,3,0.05,0.95,0.9360028213984936,37,6.0,1,6.0,1,7.0,0
6947,min_diffuse,30,30,1,3,0.05,0.95,0.8598081598010074,21,6.0,1,6.0,1,6.0,1
6948,min_diffuse,30,30,1,3,0.05,0.95,0.9269936735155616,31,5.0,0,5.0,0,4.0,1
6949,min_diffuse,30,30,1,3,0.05,0.95,0.9181479899244768,27,4.0,1,4.0,1,4.0,1
6950,min_diffuse,30,30,1,3,0.05,0.95,0.9402619160984872,26,6.0,0,5.0,1,5.0,1
6951,min_diffuse,30,30,1,3,0.05,0.95,0.9417453160421682,45,5.0,1,5.0,1,5.0,1
6952,min_diffuse,30,30,1,3,0.05,0.95,0.9381326121212468,9,4.0,1,4.0,1,5.0,0
6953,min_diffuse,30,30,1,3,0.05,0.95,0.9469967982866996,21,5.0,1,5.0,1,5.0,1
6954,min_diffuse,30,30,1,3,0.05,0.95,0.8759032371592168,19,4.0,1,5.0,0,4.0,1
6955,min_diffuse,30,30,1,3,0.05,0.95,0.919976641964785,34,5.0,1,5.0,1,5.0,1
6956,min_diffuse,30,30,1,3,0.05,0.95,0.9403502164237404,45,6.0,0,5.0,1,5.0,1
6957,min_diffuse,30,30,1,3,0.05,0.95,0.9415951658738548,19,4.0,1,4.0,1,5.0,0
6958,min_diffuse,30,30,1,3,0.05,0.95,0.9037827737847384,7,3.0,1,3.0,1,3.0,1
6959,min_diffuse,30,30,1,3,0.05,0.95,0.9461249807719492,42,6.0,1,6.0,1,6.0,1
6960,min_diffuse,30,30,1,3,0.05,0.95,0.9180339860095325,31,6.0,1,6.0,1,6.0,1
6961,min_diffuse,30,30,1,3,0.05,0.95,0.948698333511776,53,6.0,1,6.0,1,6.0,1
6962,min_diffuse,30,30,1,3,0.05,0.95,0.8934617089293897,13,4.0,0,3.0,1,3.0,1
6963,min_diffuse,30,30,1,3,0.05,0.95,0.9202307733135024,10,3.0,1,3.0,1,3.0,1
6964,min_diffuse,30,30,1,3,0.05,0.95,0.9254621320041764,16,5.0,1,5.0,1,5.0,1
6965,min_diffuse,30,30,1,3,0.05,0.95,0.920883195665244,31,6.0,0,5.0,1,5.0,1
6966,min_diffuse,30,30,1,3,0.05,0.95,0.943468144393248,33,7.0,1,7.0,1,7.0,1
6967,min_diffuse,30,30,1,3,0.05,0.95,0.941719138389488,38,7.0,1,8.0,0,7.0,1
6968,min_diffuse,30,30,1,3,0.05,0.95,0.9158476821130266,27,5.0,1,5.0,1,5.0,1
6969,min_diffuse,30,30,1,3,0.05,0.95,0.9014841050678064,12,4.0,0,4.0,0,3.0,1
6970,min_diffuse,30,30,1,3,0.05,0.95,0.9231252726574812,13,3.0,1,3.0,1,3.0,1
6971,min_diffuse,30,30,1,3,0.05,0.95,0.9398855631080254,33,5.0,1,5.0,1,5.0,1
6972,min_diffuse,30,30,1,3,0.05,0.95,0.9376350281162332,27,5.0,1,5.0,1,5.0,1
6973,min_diffuse,30,30,1,3,0.05,0.95,0.9123346898249708,23,6.0,1,6.0,1,6.0,1
6974,min_diffuse,30,30,1,3,0.05,0.95,0.942605428188324,23,4.0,0,4.0,0,3.0,1
6975,min_diffuse,30,30,1,3,0.05,0.95,0.9469191665470448,23,5.0,1,5.0,1,5.0,1
6976,min_diffuse,30,30,1,3,0.05,0.95,0.9376364131407526,72,7.0,0,6.0,1,6.0,1
6977,min_diffuse,30,30,1,3,0.05,0.95,0.9116656973614848,32,5.0,1,5.0,1,5.0,1
6978,min_diffuse,30,30,1,3,0.05,0.95,0.93547657671933,35,6.0,0,5.0,1,5.0,1
6979,min_diffuse,30,30,1,3,0.05,0.95,0.911071418963589,12,4.0,0,3.0,1,4.0,0
6980,min_diffuse,30,30,1,3,0.05,0.95,0.9423973484556896,35,5.0,1,5.0,1,5.0,1
6981,min_diffuse,30,30,1,3,0.05,0.95,0.9193811253278348,15,5.0,0,5.0,0,4.0,1
6982,min_diffuse,30,30,1,3,0.05,0.95,0.9479145440222864,14,4.0,1,4.0,1,4.0,1
6983,min_diffuse,30,30,1,3,0.05,0.95,0.9370586035485724,27,4.0,0,3.0,1,3.0,1
6984,min_diffuse,30,30,1,3,0.05,0.95,0.8810651249419104,5,3.0,1,3.0,1,3.0,1
6985,min_diffuse,30,30,1,3,0.05,0.95,0.918244890668262,17,4.0,1,4.0,1,4.0,1
6986,min_diffuse,30,30,1,3,0.05,0.95,0.9473447891874542,11,4.0,0,4.0,0,3.0,1
6987,min_diffuse,30,30,1,3,0.05,0.95,0.949062643216946,29,5.0,0,5.0,0,4.0,1
6988,min_diffuse,30,30,1,3,0.05,0.95,0.9190675746313012,11,4.0,1,4.0,1,5.0,0
6989,min_diffuse,30,30,1,3,0.05,0.95,0.9380613073577484,15,5.0,0,5.0,0,4.0,1
6990,min_diffuse,30,30,1,3,0.05,0.95,0.9146863139772948,8,3.0,1,3.0,1,3.0,1
6991,min_diffuse,30,30,1,3,0.05,0.95,0.8761141709339122,9,3.0,1,3.0,1,3.0,1
6992,min_diffuse,30,30,1,3,0.05,0.95,0.9343644012724556,12,4.0,1,4.0,1,4.0,1
6993,min_diffuse,30,30,1,3,0.05,0.95,0.9304207139545396,19,5.0,0,4.0,1,5.0,0
6994,min_diffuse,30,30,1,3,0.05,0.95,0.9499131928864646,13,3.0,1,3.0,1,4.0,0
6995,min_diffuse,30,30,1,3,0.05,0.95,0.946273820266242,27,6.0,1,6.0,1,6.0,1
6996,min_diffuse,30,30,1,3,0.05,0.95,0.826529434838322,24,4.0,1,4.0,1,4.0,1
6997,min_diffuse,30,30,1,3,0.05,0.95,0.9072544283910066,20,5.0,1,5.0,1,5.0,1
6998,min_diffuse,30,30,1,3,0.05,0.95,0.946781130155461,33,5.0,1,5.0,1,5.0,1
6999,min_diffuse,30,30,1,3,0.05,0.95,0.9251750538998684,11,3.0,1,3.0,1,3.0,1
7000,min_diffuse,30,30,1,3,0.05,0.95,0.9311726337892796,17,4.0,0,3.0,1,3.0,1
7001,min_diffuse,30,30,1,3,0.05,0.95,0.9324857238448392,22,4.0,0,4.0,0,3.0,1
7002,min_diffuse,30,30,1,3,0.05,0.95,0.9437408005310376,13,4.0,1,4.0,1,4.0,1
7003,min_diffuse,30,30,1,3,0.05,0.95,0.8361608755219995,7,3.0,1,3.0,1,3.0,1
7004,min_diffuse,30,30,1,3,0.05,0.95,0.9262891882541812,14,4.0,0,3.0,1,4.0,0
7005,min_diffuse,30,30,1,3,0.05,0.95,0.9011368556416144,30,5.0,1,5.0,1,5.0,1
7006,min_diffuse,30,30,1,3,0.05,0.95,0.9408377555599512,32,6.0,0,6.0,0,5.0,1
7007,min_diffuse,30,30,1,3,0.05,0.95,0.8529105227501068,26,4.0,1,4.0,1,4.0,1
7008,min_diffuse,30,30,1,3,0.05,0.95,0.9202900209285194,12,4.0,1,4.0,1,4.0,1
7009,min_diffuse,30,30,1,3,0.05,0.95,0.9197182033644664,22,4.0,1,4.0,1,4.0,1
7010,min_diffuse,30,30,1,3,0.05,0.95,0.924237286564658,3,2.0,1,2.0,1,3.0,0
7011,min_diffuse,30,30,1,3,0.05,0.95,0.9405102913363812,26,5.0,1,5.0,1,5.0,1
7012,min_diffuse,30,30,1,3,0.05,0.95,0.9291921288141618,52,5.0,1,5.0,1,6.0,0
7013,min_diffuse,30,30,1,3,0.05,0.95,0.9340092188707014,32,6.0,1,6.0,1,6.0,1
7014,min_diffuse,30,30,1,3,0.05,0.95,0.9074818151024882,20,4.0,1,4.0,1,4.0,1
7015,min_diffuse,30,30,1,3,0.05,0.95,0.9341189496761562,62,6.0,1,6.0,1,6.0,1
7016,min_diffuse,30,30,1,3,0.05,0.95,0.9299321239710404,10,3.0,1,3.0,1,4.0,0
7017,min_diffuse,30,30,1,3,0.05,0.95,0.9461616511933808,36,6.0,0,5.0,1,5.0,1
7018,min_diffuse,30,30,1,3,0.05,0.95,0.9451175661396608,19,5.0,1,5.0,1,6.0,0
7019,min_diffuse,30,30,1,3,0.05,0.95,0.9333458751387792,30,5.0,1,5.0,1,6.0,0
7020,min_diffuse,30,30,1,3,0.05,0.95,0.8989286816033698,10,4.0,1,4.0,1,4.0,1
7021,min_diffuse,30,30,1,3,0.05,0.95,0.923828646690348,53,6.0,1,6.0,1,6.0,1
7022,min_diffuse,30,30,1,3,0.05,0.95,0.9005937053191179,22,4.0,0,4.0,0,3.0,1
7023,min_diffuse,30,30,1,3,0.05,0.95,0.9337031622467976,15,4.0,1,4.0,1,4.0,1
7024,min_diffuse,30,30,1,3,0.05,0.95,0.85621758962379,15,4.0,1,4.0,1,4.0,1
7025,min_diffuse,30,30,1,3,0.05,0.95,0.8821812332933764,12,4.0,0,4.0,0,3.0,1
7026,min_diffuse,30,30,1,3,0.05,0.95,0.93419665075092,13,3.0,1,3.0,1,3.0,1
7027,min_diffuse,30,30,1,3,0.05,0.95,0.9300887861600866,15,5.0,0,5.0,0,4.0,1
7028,min_diffuse,30,30,1,3,0.05,0.95,0.902766876922575,23,5.0,0,4.0,1,4.0,1
7029,min_diffuse,30,30,1,3,0.05,0.95,0.919584436704268,6,3.0,1,4.0,0,4.0,0
7030,min_diffuse,30,30,1,3,0.05,0.95,0.9205246684555536,8,3.0,1,3.0,1,3.0,1
7031,min_diffuse,30,30,1,3,0.05,0.95,0.9430609419563032,7,3.0,1,3.0,1,4.0,0
7032,min_diffuse,30,30,1,3,0.05,0.95,0.89997435247946,25,6.0,1,6.0,1,6.0,1
7033,min_diffuse,30,30,1,3,0.05,0.95,0.911545816188878,11,3.0,1,3.0,1,3.0,1
7034,min_diffuse,30,30,1,3,0.05,0.95,0.94824850316153,18,5.0,1,5.0,1,5.0,1
7035,min_diffuse,30,30,1,3,0.05,0.95,0.94416047677729,6,3.0,1,3.0,1,3.0,1
7036,min_diffuse,30,30,1,3,0.05,0.95,0.914093378726074,16,4.0,1,4.0,1,4.0,1
7037,min_diffuse,30,30,1,3,0.05,0.95,0.9273395763446526,30,5.0,0,4.0,1,4.0,1
7038,min_diffuse,30,30,1,3,0.05,0.95,0.9480314427905322,12,4.0,1,4.0,1,5.0,0
7039,min_diffuse,30,30,1,3,0.05,0.95,0.8608169648473765,23,4.0,1,4.0,1,4.0,1
7040,min_diffuse,30,30,1,3,0.05,0.95,0.9267291706351952,12,4.0,1,4.0,1,4.0,1
7041,min_diffuse,30,30,1,3,0.05,0.95,0.8627799265803372,13,4.0,1,4.0,1,4.0,1
7042,min_diffuse,30,30,1,3,0.05,0.95,0.9407701255339675,9,4.0,1,4.0,1,4.0,1
7043,min_diffuse,30,30,1,3,0.05,0.95,0.7918059090562117,8,3.0,1,3.0,1,3.0,1
7044,min_diffuse,30,30,1,3,0.05,0.95,0.8881353533213556,8,3.0,1,3.0,1,4.0,0
7045,min_diffuse,30,30,1,3,0.05,0.95,0.9425320018349052,25,4.0,1,4.0,1,4.0,1
7046,min_diffuse,30,30,1,3,0.05,0.95,0.9320549382450094,17,3.0,1,3.0,1,4.0,0
7047,min_diffuse,30,30,1,3,0.05,0.95,0.9181189011834032,13,3.0,1,3.0,1,3.0,1
7048,min_diffuse,30,30,1,3,0.05,0.95,0.9365203873288026,23,6.0,1,6.0,1,6.0,1
7049,min_diffuse,30,30,1,3,0.05,0.95,0.8860318076561429,11,3.0,1,3.0,1,3.0,1
7050,min_diffuse,30,30,1,3,0.05,0.95,0.9399544722472162,48,5.0,1,5.0,1,5.0,1
7051,min_diffuse,30,30,1,3,0.05,0.95,0.9426232348728324,21,5.0,1,5.0,1,5.0,1
7052,min_diffuse,30,30,1,3,0.05,0.95,0.93021776770383,12,3.0,1,3.0,1,3.0,1
7053,min_diffuse,30,30,1,3,0.05,0.95,0.8477774144869935,13,3.0,1,3.0,1,3.0,1
7054,min_diffuse,30,30,1,3,0.05,0.95,0.9209186613590268,19,4.0,1,4.0,1,4.0,1
7055,min_diffuse,30,30,1,3,0.05,0.95,0.916189804185344,17,4.0,1,4.0,1,5.0,0
7056,min_diffuse,30,30,1,3,0.05,0.95,0.9265940621614,7,3.0,1,3.0,1,3.0,1
7057,min_diffuse,30,30,1,3,0.05,0.95,0.9148552316004648,26,5.0,1,5.0,1,5.0,1
7058,min_diffuse,30,30,1,3,0.05,0.95,0.9142824547612948,11,4.0,1,4.0,1,4.0,1
7059,min_diffuse,30,30,1,3,0.05,0.95,0.8650654053876577,11,4.0,0,4.0,0,3.0,1
7060,min_diffuse,30,30,1,3,0.05,0.95,0.8775695525473041,8,3.0,1,3.0,1,4.0,0
7061,min_diffuse,30,30,1,3,0.05,0.95,0.9129626606512474,12,3.0,1,3.0,1,3.0,1
7062,min_diffuse,30,30,1,3,0.05,0.95,0.9060949128437384,59,6.0,1,6.0,1,6.0,1
7063,min_diffuse,30,30,1,3,0.05,0.95,0.9271913501320856,3,2.0,1,2.0,1,2.0,1
7064,min_diffuse,30,30,1,3,0.05,0.95,0.943065353931781,22,5.0,0,4.0,1,5.0,0
7065,min_diffuse,30,30,1,3,0.05,0.95,0.9142250488350628,10,4.0,1,4.0,1,4.0,1
7066,min_diffuse,30,30,1,3,0.05,0.95,0.927255579222358,13,4.0,1,4.0,1,4.0,1
7067,min_diffuse,30,30,1,3,0.05,0.95,0.8758425785620345,12,4.0,1,4.0,1,4.0,1
7068,min_diffuse,30,30,1,3,0.05,0.95,0.9412579059545568,16,4.0,1,4.0,1,4.0,1
7069,min_diffuse,30,30,1,3,0.05,0.95,0.8590981340396815,9,4.0,1,4.0,1,4.0,1
7070,min_diffuse,30,30,1,3,0.05,0.95,0.928986811666589,14,3.0,1,3.0,1,3.0,1
7071,min_diffuse,30,30,1,3,0.05,0.95,0.9373987608692868,12,4.0,1,4.0,1,4.0,1
7072,min_diffuse,30,30,1,3,0.05,0.95,0.9160729355060933,21,4.0,1,4.0,1,4.0,1
7073,min_diffuse,30,30,1,3,0.05,0.95,0.9471419211577796,17,5.0,1,5.0,1,5.0,1
7074,min_diffuse,30,30,1,3,0.05,0.95,0.9096552542638454,10,4.0,1,4.0,1,4.0,1
7075,min_diffuse,30,30,1,3,0.05,0.95,0.9394223840330136,25,5.0,1,5.0,1,5.0,1
7076,min_diffuse,30,30,1,3,0.05,0.95,0.9200803938204286,15,3.0,1,4.0,0,4.0,0
7077,min_diffuse,30,30,1,3,0.05,0.95,0.8774853708117746,20,4.0,1,4.0,1,4.0,1
7078,min_diffuse,30,30,1,3,0.05,0.95,0.9201994033230828,14,4.0,1,4.0,1,4.0,1
7079,min_diffuse,30,30,1,3,0.05,0.95,0.9084065945845652,12,4.0,1,4.0,1,4.0,1
7080,min_diffuse,30,30,1,3,0.05,0.95,0.8212391403557151,10,3.0,1,3.0,1,3.0,1
7081,min_diffuse,30,30,1,3,0.05,0.95,0.915741674237385,15,4.0,1,4.0,1,4.0,1
7082,min_diffuse,30,30,1,3,0.05,0.95,0.9196272648124598,35,6.0,1,6.0,1,6.0,1
7083,min_diffuse,30,30,1,3,0.05,0.95,0.946686601411816,35,6.0,1,6.0,1,6.0,1
7084,min_diffuse,30,30,1,3,0.05,0.95,0.8940657807211684,28,4.0,1,4.0,1,4.0,1
7085,min_diffuse,30,30,1,3,0.05,0.95,0.9416417977846148,13,3.0,1,3.0,1,3.0,1
7086,min_diffuse,30,30,1,3,0.05,0.95,0.945037706819982,32,5.0,1,5.0,1,5.0,1
7087,min_diffuse,30,30,1,3,0.05,0.95,0.949631590536006,17,5.0,1,5.0,1,5.0,1
7088,min_diffuse,30,30,1,3,0.05,0.95,0.9421460066678424,24,5.0,0,5.0,0,4.0,1
7089,min_diffuse,30,30,1,3,0.05,0.95,0.9450173407095868,95,8.0,0,7.0,1,7.0,1
7090,min_diffuse,30,30,1,3,0.05,0.95,0.9358430679564966,49,5.0,1,5.0,1,5.0,1
7091,min_diffuse,30,30,1,3,0.05,0.95,0.948836259313994,23,6.0,1,6.0,1,6.0,1
7092,min_diffuse,30,30,1,3,0.05,0.95,0.9356902875141352,23,5.0,1,5.0,1,5.0,1
7093,min_diffuse,30,30,1,3,0.05,0.95,0.9289107255356496,23,5.0,1,5.0,1,5.0,1
7094,min_diffuse,30,30,1,3,0.05,0.95,0.9140928798158118,16,4.0,1,4.0,1,4.0,1
7095,min_diffuse,30,30,1,3,0.05,0.95,0.9348550939432334,24,5.0,1,5.0,1,5.0,1
7096,min_diffuse,30,30,1,3,0.05,0.95,0.8569622564281797,24,5.0,1,5.0,1,5.0,1
7097,min_diffuse,30,30,1,3,0.05,0.95,0.8851668865930379,10,3.0,1,3.0,1,3.0,1
7098,min_diffuse,30,30,1,3,0.05,0.95,0.9420028886515712,20,5.0,0,5.0,0,4.0,1
7099,min_diffuse,30,30,1,3,0.05,0.95,0.9232495979077968,23,5.0,1,5.0,1,5.0,1
7100,min_diffuse,30,30,1,3,0.05,0.95,0.922480642546242,18,4.0,1,4.0,1,4.0,1
7101,min_diffuse,30,30,1,3,0.05,0.95,0.9013251342609192,27,5.0,0,5.0,0,4.0,1
7102,min_diffuse,30,30,1,3,0.05,0.95,0.930527821122728,40,6.0,1,6.0,1,6.0,1
7103,min_diffuse,30,30,1,3,0.05,0.95,0.9364379646440822,14,4.0,1,4.0,1,5.0,0
7104,min_diffuse,30,30,1,3,0.05,0.95,0.8360890696768406,14,4.0,1,4.0,1,4.0,1
7105,min_diffuse,30,30,1,3,0.05,0.95,0.9305522399895588,46,6.0,1,6.0,1,6.0,1
7106,min_diffuse,30,30,1,3,0.05,0.95,0.916859000952101,17,4.0,1,4.0,1,4.0,1
7107,min_diffuse,30,30,1,3,0.05,0.95,0.894624499098163,14,4.0,0,3.0,1,3.0,1
7108,min_diffuse,30,30,1,3,0.05,0.95,0.9351392397147588,21,5.0,1,5.0,1,5.0,1
7109,min_diffuse,30,30,1,3,0.05,0.95,0.9426010699794404,25,5.0,1,5.0,1,6.0,0
7110,min_diffuse,30,30,1,3,0.05,0.95,0.9456073727953134,76,7.0,0,6.0,1,7.0,0
7111,min_diffuse,30,30,1,3,0.05,0.95,0.940326547508881,11,4.0,1,4.0,1,4.0,1
7112,min_diffuse,30,30,1,3,0.05,0.95,0.9334367046727966,29,6.0,0,5.0,1,5.0,1
7113,min_diffuse,30,30,1,3,0.05,0.95,0.9346528450823914,24,5.0,1,5.0,1,5.0,1
7114,min_diffuse,30,30,1,3,0.05,0.95,0.9093369752698242,18,5.0,0,4.0,1,4.0,1
7115,min_diffuse,30,30,1,3,0.05,0.95,0.9430546444966648,26,5.0,1,5.0,1,5.0,1
7116,min_diffuse,30,30,1,3,0.05,0.95,0.9476375645245748,7,3.0,1,3.0,1,4.0,0
7117,min_diffuse,30,30,1,3,0.05,0.95,0.9282127210805527,17,5.0,1,5.0,1,5.0,1
7118,min_diffuse,30,30,1,3,0.05,0.95,0.9196315932147892,11,4.0,1,4.0,1,5.0,0
7119,min_diffuse,30,30,1,3,0.05,0.95,0.9279743972420984,38,5.0,1,5.0,1,5.0,1
7120,min_diffuse,30,30,1,3,0.05,0.95,0.9233261142517932,26,5.0,1,5.0,1,5.0,1
7121,min_diffuse,30,30,1,3,0.05,0.95,0.9265452138847996,24,5.0,0,5.0,0,4.0,1
7122,min_diffuse,30,30,1,3,0.05,0.95,0.8851628659884431,6,3.0,1,3.0,1,3.0,1
7123,min_diffuse,30,30,1,3,0.05,0.95,0.9019170532730654,19,5.0,1,5.0,1,5.0,1
7124,min_diffuse,30,30,1,3,0.05,0.95,0.9322909603913004,27,6.0,1,6.0,1,6.0,1
7125,min_diffuse,30,30,1,3,0.05,0.95,0.9234382744868772,22,5.0,1,5.0,1,5.0,1
7126,min_diffuse,30,30,1,3,0.05,0.95,0.9483794119294277,114,9.0,1,9.0,1,9.0,1
7127,min_diffuse,30,30,1,3,0.05,0.95,0.8845564418437726,14,4.0,1,4.0,1,4.0,1
7128,min_diffuse,30,30,1,3,0.05,0.95,0.9223556419426168,12,3.0,1,3.0,1,4.0,0
7129,min_diffuse,30,30,1,3,0.05,0.95,0.922126711740289,24,4.0,1,4.0,1,4.0,1
7130,min_diffuse,30,30,1,3,0.05,0.95,0.9432871358986712,17,4.0,1,4.0,1,5.0,0
7131,min_diffuse,30,30,1,3,0.05,0.95,0.9404587283079175,21,6.0,1,6.0,1,6.0,1
7132,min_diffuse,30,30,1,3,0.05,0.95,0.9390193088397404,23,4.0,1,4.0,1,4.0,1
7133,min_diffuse,30,30,1,3,0.05,0.95,0.8618827493783311,24,4.0,1,4.0,1,4.0,1
7134,min_diffuse,30,30,1,3,0.05,0.95,0.8937124638445528,12,3.0,1,3.0,1,3.0,1
7135,min_diffuse,30,30,1,3,0.05,0.95,0.9232627035703505,22,4.0,1,4.0,1,5.0,0
7136,min_diffuse,30,30,1,3,0.05,0.95,0.9215847417064208,30,5.0,0,5.0,0,4.0,1
7137,min_diffuse,30,30,1,3,0.05,0.95,0.9406672225482456,47,7.0,0,6.0,1,7.0,0
7138,min_diffuse,30,30,1,3,0.05,0.95,0.9275062959629252,20,5.0,1,5.0,1,5.0,1
7139,min_diffuse,30,30,1,3,0.05,0.95,0.8561507320801685,20,4.0,1,4.0,1,4.0,1
7140,min_diffuse,30,30,1,3,0.05,0.95,0.9328871724194352,24,5.0,0,4.0,1,5.0,0
7141,min_diffuse,30,30,1,3,0.05,0.95,0.9479817286639648,32,7.0,0,6.0,1,6.0,1
7142,min_diffuse,30,30,1,3,0.05,0.95,0.945745301524219,12,4.0,1,4.0,1,4.0,1
7143,min_diffuse,30,30,1,3,0.05,0.95,0.9346446717250684,22,5.0,1,5.0,1,5.0,1
7144,min_diffuse,30,30,1,3,0.05,0.95,0.9397873403930296,37,6.0,1,6.0,1,6.0,1
7145,min_diffuse,30,30,1,3,0.05,0.95,0.9410679686430564,16,5.0,0,4.0,1,5.0,0
7146,min_diffuse,30,30,1,3,0.05,0.95,0.924208950676271,7,3.0,1,3.0,1,3.0,1
7147,min_diffuse,30,30,1,3,0.05,0.95,0.9275848136311934,10,4.0,1,4.0,1,4.0,1
7148,min_diffuse,30,30,1,3,0.05,0.95,0.9326331343876666,34,5.0,1,5.0,1,5.0,1
7149,min_diffuse,30,30,1,3,0.05,0.95,0.8771020206402288,5,3.0,1,3.0,1,3.0,1
7150,min_diffuse,30,30,1,3,0.05,0.95,0.8922945936626253,15,4.0,1,4.0,1,4.0,1
7151,min_diffuse,30,30,1,3,0.05,0.95,0.9264883794091476,44,5.0,1,5.0,1,5.0,1
7152,min_diffuse,30,30,1,3,0.05,0.95,0.9421644201651082,13,5.0,0,4.0,1,5.0,0
7153,min_diffuse,30,30,1,3,0.05,0.95,0.9099500850297516,14,4.0,1,4.0,1,4.0,1
7154,min_diffuse,30,30,1,3,0.05,0.95,0.911073762261638,29,5.0,1,5.0,1,5.0,1
7155,min_diffuse,30,30,1,3,0.05,0.95,0.9323153744829124,27,5.0,1,5.0,1,5.0,1
7156,min_diffuse,30,30,1,3,0.05,0.95,0.9473231280954472,34,5.0,1,5.0,1,5.0,1
7157,min_diffuse,30,30,1,3,0.05,0.95,0.9248237328478784,9,3.0,1,3.0,1,3.0,1
7158,min_diffuse,30,30,1,3,0.05,0.95,0.912257830883736,11,4.0,0,3.0,1,4.0,0
7159,min_diffuse,30,30,1,3,0.05,0.95,0.946415453595436,51,6.0,1,6.0,1,6.0,1
7160,min_diffuse,30,30,1,3,0.05,0.95,0.9356320905694122,11,3.0,1,3.0,1,4.0,0
7161,min_diffuse,30,30,1,3,0.05,0.95,0.9282264890103588,39,5.0,1,5.0,1,5.0,1
7162,min_diffuse,30,30,1,3,0.05,0.95,0.915932573414456,21,4.0,1,4.0,1,4.0,1
7163,min_diffuse,30,30,1,3,0.05,0.95,0.9488501907001042,8,3.0,1,3.0,1,4.0,0
7164,min_diffuse,30,30,1,3,0.05,0.95,0.9017225904201682,7,3.0,1,3.0,1,3.0,1
7165,min_diffuse,30,30,1,3,0.05,0.95,0.94912541626445,14,5.0,1,5.0,1,5.0,1
7166,min_diffuse,30,30,1,3,0.05,0.95,0.9192906071156848,9,3.0,1,3.0,1,3.0,1
7167,min_diffuse,30,30,1,3,0.05,0.95,0.948601811303968,58,5.0,0,5.0,0,4.0,1
7168,min_diffuse,30,30,1,3,0.05,0.95,0.9069879102864292,21,6.0,1,6.0,1,6.0,1
7169,min_diffuse,30,30,1,3,0.05,0.95,0.9341721378443598,9,4.0,1,4.0,1,4.0,1
7170,min_diffuse,30,30,1,3,0.05,0.95,0.9402699323149668,33,5.0,1,5.0,1,5.0,1
7171,min_diffuse,30,30,1,3,0.05,0.95,0.9303531922213308,6,3.0,1,3.0,1,3.0,1
7172,min_diffuse,30,30,1,3,0.05,0.95,0.8742480976536147,26,5.0,1,5.0,1,5.0,1
7173,min_diffuse,30,30,1,3,0.05,0.95,0.8600934918700937,11,4.0,1,4.0,1,4.0,1
7174,min_diffuse,30,30,1,3,0.05,0.95,0.9415810103379368,19,4.0,1,4.0,1,4.0,1
7175,min_diffuse,30,30,1,3,0.05,0.95,0.910798949984195,17,4.0,0,4.0,0,3.0,1
7176,min_diffuse,30,30,1,3,0.05,0.95,0.8234533895266483,18,5.0,0,4.0,1,4.0,1
7177,min_diffuse,30,30,1,3,0.05,0.95,0.9315678342790572,28,6.0,0,5.0,1,5.0,1
7178,min_diffuse,30,30,1,3,0.05,0.95,0.8982105625214077,17,4.0,0,3.0,1,3.0,1
7179,min_diffuse,30,30,1,3,0.05,0.95,0.7979848690020135,9,4.0,1,4.0,1,4.0,1
7180,min_diffuse,30,30,1,3,0.05,0.95,0.876556400367457,30,6.0,1,6.0,1,6.0,1
7181,min_diffuse,30,30,1,3,0.05,0.95,0.8555017554942316,19,5.0,0,5.0,0,4.0,1
7182,min_diffuse,30,30,1,3,0.05,0.95,0.8883397505218124,5,2.0,1,2.0,1,3.0,0
7183,min_diffuse,30,30,1,3,0.05,0.95,0.9345595583928522,22,4.0,1,4.0,1,4.0,1
7184,min_diffuse,30,30,1,3,0.05,0.95,0.9212275383263672,21,4.0,1,4.0,1,4.0,1
7185,min_diffuse,30,30,1,3,0.05,0.95,0.9007285703487796,10,4.0,1,4.0,1,4.0,1
7186,min_diffuse,30,30,1,3,0.05,0.95,0.943922265787889,16,4.0,1,4.0,1,4.0,1
7187,min_diffuse,30,30,1,3,0.05,0.95,0.8693330696050464,5,3.0,1,3.0,1,3.0,1
7188,min_diffuse,30,30,1,3,0.05,0.95,0.9338481445475074,17,4.0,1,4.0,1,4.0,1
7189,min_diffuse,30,30,1,3,0.05,0.95,0.9426520257072116,40,5.0,1,5.0,1,5.0,1
7190,min_diffuse,30,30,1,3,0.05,0.95,0.9379012737164436,3,2.0,1,2.0,1,3.0,0
7191,min_diffuse,30,30,1,3,0.05,0.95,0.9130743756301278,24,5.0,1,5.0,1,5.0,1
7192,min_diffuse,30,30,1,3,0.05,0.95,0.9344855649740818,16,5.0,1,5.0,1,5.0,1
7193,min_diffuse,30,30,1,3,0.05,0.95,0.9251430146363652,17,5.0,1,5.0,1,5.0,1
7194,min_diffuse,30,30,1,3,0.05,0.95,0.919462460797232,13,4.0,1,4.0,1,4.0,1
7195,min_diffuse,30,30,1,3,0.05,0.95,0.904505075914271,14,4.0,1,4.0,1,4.0,1
7196,min_diffuse,30,30,1,3,0.05,0.95,0.9360109689429184,39,5.0,1,5.0,1,5.0,1
7197,min_diffuse,30,30,1,3,0.05,0.95,0.9271732060385488,15,4.0,0,3.0,1,4.0,0
7198,min_diffuse,30,30,1,3,0.05,0.95,0.9053295717337292,45,6.0,1,6.0,1,6.0,1
7199,min_diffuse,30,30,1,3,0.05,0.95,0.9212982798456184,22,4.0,1,4.0,1,4.0,1
7200,min_diffuse,30,30,1,3,0.05,0.95,0.9291708979267772,11,4.0,1,4.0,1,4.0,1
7201,min_diffuse,30,30,1,3,0.05,0.95,0.9401069424379042,16,4.0,0,3.0,1,4.0,0
7202,min_diffuse,30,30,1,3,0.05,0.95,0.9088459151008828,61,5.0,1,5.0,1,5.0,1
7203,min_diffuse,30,30,1,3,0.05,0.95,0.9224637412814274,10,3.0,1,3.0,1,4.0,0
7204,min_diffuse,30,30,1,3,0.05,0.95,0.9174249557800854,18,4.0,0,3.0,1,3.0,1
7205,min_diffuse,30,30,1,3,0.05,0.95,0.9097299481922996,22,4.0,1,4.0,1,4.0,1
7206,min_diffuse,30,30,1,3,0.05,0.95,0.9388970666314036,8,3.0,1,3.0,1,4.0,0
7207,min_diffuse,30,30,1,3,0.05,0.95,0.8974068966885981,11,4.0,1,4.0,1,4.0,1
7208,min_diffuse,30,30,1,3,0.05,0.95,0.9440190095309052,43,8.0,1,8.0,1,8.0,1
7209,min_diffuse,30,30,1,3,0.05,0.95,0.8611934309559189,15,4.0,1,4.0,1,4.0,1
7210,min_diffuse,30,30,1,3,0.05,0.95,0.8813957910471858,21,5.0,1,5.0,1,5.0,1
7211,min_diffuse,30,30,1,3,0.05,0.95,0.9409175487523368,11,4.0,1,4.0,1,5.0,0
7212,min_diffuse,30,30,1,3,0.05,0.95,0.9210489809110308,15,3.0,1,3.0,1,3.0,1
7213,min_diffuse,30,30,1,3,0.05,0.95,0.9297381329594154,20,4.0,1,4.0,1,4.0,1
7214,min_diffuse,30,30,1,3,0.05,0.95,0.9204497549760186,18,5.0,1,5.0,1,5.0,1
7215,min_diffuse,30,30,1,3,0.05,0.95,0.9349401513798464,31,5.0,1,5.0,1,5.0,1
7216,min_diffuse,30,30,1,3,0.05,0.95,0.9476096071922562,9,3.0,1,4.0,0,3.0,1
7217,min_diffuse,30,30,1,3,0.05,0.95,0.9210974962114944,17,5.0,0,4.0,1,5.0,0
7218,min_diffuse,30,30,1,3,0.05,0.95,0.8669245158819981,12,3.0,1,4.0,0,3.0,1
7219,min_diffuse,30,30,1,3,0.05,0.95,0.921900652223845,40,5.0,1,5.0,1,5.0,1
7220,min_diffuse,30,30,1,3,0.05,0.95,0.9333371526190608,42,4.0,1,4.0,1,4.0,1
7221,min_diffuse,30,30,1,3,0.05,0.95,0.9316042402926518,20,5.0,1,5.0,1,5.0,1
7222,min_diffuse,30,30,1,3,0.05,0.95,0.9390186067189458,19,5.0,0,4.0,1,4.0,1
7223,min_diffuse,30,30,1,3,0.05,0.95,0.764954825372835,7,3.0,1,3.0,1,3.0,1
7224,min_diffuse,30,30,1,3,0.05,0.95,0.949339041438854,16,4.0,1,4.0,1,4.0,1
7225,min_diffuse,30,30,1,3,0.05,0.95,0.936001781122706,21,5.0,1,5.0,1,5.0,1
7226,min_diffuse,30,30,1,3,0.05,0.95,0.8836616060172999,23,6.0,1,6.0,1,6.0,1
7227,min_diffuse,30,30,1,3,0.05,0.95,0.8524047099123302,16,5.0,0,4.0,1,5.0,0
7228,min_diffuse,30,30,1,3,0.05,0.95,0.8227136300355748,5,3.0,1,3.0,1,3.0,1
7229,min_diffuse,30,30,1,3,0.05,0.95,0.9410477742312844,12,4.0,0,3.0,1,4.0,0
7230,min_diffuse,30,30,1,3,0.05,0.95,0.9064098327099164,11,4.0,1,4.0,1,4.0,1
7231,min_diffuse,30,30,1,3,0.05,0.95,0.934117463267386,32,6.0,0,5.0,1,5.0,1
7232,min_diffuse,30,30,1,3,0.05,0.95,0.9133321273597312,43,6.0,1,6.0,1,6.0,1
7233,min_diffuse,30,30,1,3,0.05,0.95,0.9217331699236496,25,5.0,1,5.0,1,5.0,1
7234,min_diffuse,30,30,1,3,0.05,0.95,0.92581110993511,10,3.0,1,3.0,1,3.0,1
7235,min_diffuse,30,30,1,3,0.05,0.95,0.9400546069894808,18,4.0,0,4.0,0,3.0,1
7236,min_diffuse,30,30,1,3,0.05,0.95,0.9020853947472393,19,5.0,1,5.0,1,5.0,1
7237,min_diffuse,30,30,1,3,0.05,0.95,0.8861926356700793,21,4.0,1,4.0,1,4.0,1
7238,min_diffuse,30,30,1,3,0.05,0.95,0.8998823948110274,26,6.0,1,6.0,1,6.0,1
7239,min_diffuse,30,30,1,3,0.05,0.95,0.9039702984431072,16,4.0,1,4.0,1,4.0,1
7240,min_diffuse,30,30,1,3,0.05,0.95,0.9265442267323518,46,6.0,0,6.0,0,5.0,1
7241,min_diffuse,30,30,1,3,0.05,0.95,0.9116528361638684,12,4.0,1,4.0,1,4.0,1
7242,min_diffuse,30,30,1,3,0.05,0.95,0.9132315926263456,8,3.0,1,3.0,1,3.0,1
7243,min_diffuse,30,30,1,3,0.05,0.95,0.9122445608140304,26,5.0,0,4.0,1,5.0,0
7244,min_diffuse,30,30,1,3,0.05,0.95,0.928128753292568,20,5.0,1,5.0,1,5.0,1
7245,min_diffuse,30,30,1,3,0.05,0.95,0.9442336447344856,15,4.0,1,4.0,1,4.0,1
7246,min_diffuse,30,30,1,3,0.05,0.95,0.9383428658086947,23,5.0,1,5.0,1,5.0,1
7247,min_diffuse,30,30,1,3,0.05,0.95,0.916200194137039,34,5.0,1,5.0,1,5.0,1
7248,min_diffuse,30,30,1,3,0.05,0.95,0.926749844211022,8,3.0,1,3.0,1,3.0,1
7249,min_diffuse,30,30,1,3,0.05,0.95,0.9429470114764824,30,5.0,1,5.0,1,5.0,1
7250,min_diffuse,30,30,1,3,0.05,0.95,0.9263916690314774,16,4.0,1,4.0,1,4.0,1
7251,min_diffuse,30,30,1,3,0.05,0.95,0.9359224033435438,14,4.0,1,4.0,1,4.0,1
7252,min_diffuse,30,30,1,3,0.05,0.95,0.9404565879153804,32,5.0,1,5.0,1,5.0,1
7253,min_diffuse,30,30,1,3,0.05,0.95,0.9415410602850396,51,7.0,1,7.0,1,7.0,1
7254,min_diffuse,30,30,1,3,0.05,0.95,0.8824342099391558,7,3.0,1,3.0,1,3.0,1
7255,min_diffuse,30,30,1,3,0.05,0.95,0.8736322442213246,23,5.0,1,5.0,1,5.0,1
7256,min_diffuse,30,30,1,3,0.05,0.95,0.9489083859833428,30,6.0,1,6.0,1,6.0,1
7257,min_diffuse,30,30,1,3,0.05,0.95,0.909838739167791,12,4.0,1,4.0,1,4.0,1
7258,min_diffuse,30,30,1,3,0.05,0.95,0.8686831859992872,10,4.0,0,3.0,1,3.0,1
7259,min_diffuse,30,30,1,3,0.05,0.95,0.8881345892065124,10,3.0,1,3.0,1,3.0,1
7260,min_diffuse,30,30,1,3,0.05,0.95,0.9313409401983992,42,5.0,1,5.0,1,5.0,1
7261,min_diffuse,30,30,1,3,0.05,0.95,0.9417869393758728,24,5.0,1,5.0,1,6.0,0
7262,min_diffuse,30,30,1,3,0.05,0.95,0.8549610567947417,8,3.0,1,3.0,1,3.0,1
7263,min_diffuse,30,30,1,3,0.05,0.95,0.940323240850724,31,6.0,0,5.0,1,5.0,1
7264,min_diffuse,30,30,1,3,0.05,0.95,0.9233355956639608,38,5.0,0,4.0,1,4.0,1
7265,min_diffuse,30,30,1,3,0.05,0.95,0.9313236475347972,50,6.0,0,5.0,1,5.0,1
7266,min_diffuse,30,30,1,3,0.05,0.95,0.933468647737699,16,4.0,1,4.0,1,5.0,0
7267,min_diffuse,30,30,1,3,0.05,0.95,0.8050895301504546,10,3.0,1,3.0,1,3.0,1
7268,min_diffuse,30,30,1,3,0.05,0.95,0.9141698415729472,33,5.0,1,5.0,1,5.0,1
7269,min_diffuse,30,30,1,3,0.05,0.95,0.9498130767107104,67,6.0,1,6.0,1,6.0,1
7270,min_diffuse,30,30,1,3,0.05,0.95,0.9475060144237402,16,5.0,1,5.0,1,6.0,0
7271,min_diffuse,30,30,1,3,0.05,0.95,0.9364705866406758,21,5.0,1,5.0,1,5.0,1
7272,min_diffuse,30,30,1,3,0.05,0.95,0.8094452492138869,11,4.0,1,4.0,1,4.0,1
7273,min_diffuse,30,30,1,3,0.05,0.95,0.8858581499059403,14,5.0,1,5.0,1,5.0,1
7274,min_diffuse,30,30,1,3,0.05,0.95,0.9008410319321648,17,5.0,1,5.0,1,5.0,1
7275,min_diffuse,30,30,1,3,0.05,0.95,0.93935975094873,25,5.0,0,5.0,0,4.0,1
7276,min_diffuse,30,30,1,3,0.05,0.95,0.947028982542658,14,5.0,0,5.0,0,4.0,1
7277,min_diffuse,30,30,1,3,0.05,0.95,0.8995962737884614,20,5.0,1,5.0,1,5.0,1
7278,min_diffuse,30,30,1,3,0.05,0.95,0.9465613998433676,19,5.0,1,5.0,1,5.0,1
7279,min_diffuse,30,30,1,3,0.05,0.95,0.9248946097852582,10,3.0,1,4.0,0,4.0,0
7280,min_diffuse,30,30,1,3,0.05,0.95,0.90996478813438,10,4.0,1,4.0,1,4.0,1
7281,min_diffuse,30,30,1,3,0.05,0.95,0.9445679113610588,21,5.0,1,5.0,1,5.0,1
7282,min_diffuse,30,30,1,3,0.05,0.95,0.894804347159489,23,5.0,0,5.0,0,4.0,1
7283,min_diffuse,30,30,1,3,0.05,0.95,0.932949582303646,16,4.0,1,4.0,1,4.0,1
7284,min_diffuse,30,30,1,3,0.05,0.95,0.9267034924752982,28,5.0,1,6.0,0,5.0,1
7285,min_diffuse,30,30,1,3,0.05,0.95,0.9139610038236676,47,7.0,0,6.0,1,6.0,1
7286,min_diffuse,30,30,1,3,0.05,0.95,0.9441576310790972,14,4.0,1,4.0,1,4.0,1
7287,min_diffuse,30,30,1,3,0.05,0.95,0.9487517275749754,9,4.0,0,3.0,1,3.0,1
7288,min_diffuse,30,30,1,3,0.05,0.95,0.9419937249651532,19,4.0,1,4.0,1,4.0,1
7289,min_diffuse,30,30,1,3,0.05,0.95,0.9007196330485872,11,4.0,1,4.0,1,4.0,1
7290,min_diffuse,30,30,1,3,0.05,0.95,0.9284401992518864,10,3.0,1,4.0,0,4.0,0
7291,min_diffuse,30,30,1,3,0.05,0.95,0.9390152095377068,22,4.0,1,4.0,1,4.0,1
7292,min_diffuse,30,30,1,3,0.05,0.95,0.8850923720072627,11,4.0,1,4.0,1,4.0,1
7293,min_diffuse,30,30,1,3,0.05,0.95,0.9042347499109352,7,3.0,1,3.0,1,3.0,1
7294,min_diffuse,30,30,1,3,0.05,0.95,0.9424860697475896,40,6.0,1,6.0,1,7.0,0
7295,min_diffuse,30,30,1,3,0.05,0.95,0.9455358273440224,15,5.0,1,5.0,1,5.0,1
7296,min_diffuse,30,30,1,3,0.05,0.95,0.9208053993589788,20,5.0,1,5.0,1,5.0,1
7297,min_diffuse,30,30,1,3,0.05,0.95,0.9442216317774114,21,5.0,0,5.0,0,4.0,1
7298,min_diffuse,30,30,1,3,0.05,0.95,0.9171377542498508,48,5.0,1,5.0,1,5.0,1
7299,min_diffuse,30,30,1,3,0.05,0.95,0.8879232630916224,15,5.0,1,5.0,1,5.0,1
7300,min_diffuse,30,30,1,3,0.05,0.95,0.9323973281048218,34,7.0,1,7.0,1,7.0,1
7301,min_diffuse,30,30,1,3,0.05,0.95,0.9171479742701136,19,4.0,0,4.0,0,3.0,1
7302,min_diffuse,30,30,1,3,0.05,0.95,0.9188997907860584,28,4.0,1,4.0,1,4.0,1
7303,min_diffuse,30,30,1,3,0.05,0.95,0.9410952088044116,12,5.0,0,5.0,0,4.0,1
7304,min_diffuse,30,30,1,3,0.05,0.95,0.9480736391707276,17,5.0,1,5.0,1,5.0,1
7305,min_diffuse,30,30,1,3,0.05,0.95,0.9275930799039044,8,3.0,1,3.0,1,3.0,1
7306,min_diffuse,30,30,1,3,0.05,0.95,0.9392685397105242,25,5.0,1,6.0,0,5.0,1
7307,min_diffuse,30,30,1,3,0.05,0.95,0.9312521584395592,21,5.0,0,4.0,1,4.0,1
7308,min_diffuse,30,30,1,3,0.05,0.95,0.9199253333193184,17,4.0,1,4.0,1,4.0,1
7309,min_diffuse,30,30,1,3,0.05,0.95,0.9477072791931938,10,4.0,1,4.0,1,4.0,1
7310,min_diffuse,30,30,1,3,0.05,0.95,0.8803984832305869,8,4.0,1,4.0,1,4.0,1
7311,min_diffuse,30,30,1,3,0.05,0.95,0.940236752670297,22,4.0,1,4.0,1,4.0,1
7312,min_diffuse,30,30,1,3,0.05,0.95,0.9173011383722104,23,5.0,1,5.0,1,5.0,1
7313,min_diffuse,30,30,1,3,0.05,0.95,0.9211320534643966,21,6.0,1,6.0,1,6.0,1
7314,min_diffuse,30,30,1,3,0.05,0.95,0.948088566657576,13,4.0,0,4.0,0,3.0,1
7315,min_diffuse,30,30,1,3,0.05,0.95,0.9279315579193272,11,4.0,1,4.0,1,4.0,1
7316,min_diffuse,30,30,1,3,0.05,0.95,0.9468659417634054,53,6.0,0,6.0,0,5.0,1
7317,min_diffuse,30,30,1,3,0.05,0.95,0.9404414537848016,8,3.0,1,3.0,1,4.0,0
7318,min_diffuse,30,30,1,3,0.05,0.95,0.949177159049806,43,7.0,0,6.0,1,6.0,1
7319,min_diffuse,30,30,1,3,0.05,0.95,0.915628605694579,14,5.0,1,5.0,1,6.0,0
7320,min_diffuse,30,30,1,3,0.05,0.95,0.9365939036156204,19,5.0,1,5.0,1,6.0,0
7321,min_diffuse,30,30,1,3,0.05,0.95,0.9320861227661164,11,4.0,1,4.0,1,4.0,1
7322,min_diffuse,30,30,1,3,0.05,0.95,0.9457827591174516,16,4.0,1,4.0,1,4.0,1
7323,min_diffuse,30,30,1,3,0.05,0.95,0.8720116587832689,7,3.0,1,3.0,1,3.0,1
7324,min_diffuse,30,30,1,3,0.05,0.95,0.9388685955217644,22,5.0,1,5.0,1,5.0,1
7325,min_diffuse,30,30,1,3,0.05,0.95,0.8994249191124073,15,4.0,1,4.0,1,4.0,1
7326,min_diffuse,30,30,1,3,0.05,0.95,0.919080354293846,23,5.0,1,5.0,1,5.0,1
7327,min_diffuse,30,30,1,3,0.05,0.95,0.934266207553738,5,2.0,1,2.0,1,2.0,1
7328,min_diffuse,30,30,1,3,0.05,0.95,0.9274905637142378,21,5.0,1,5.0,1,5.0,1
7329,min_diffuse,30,30,1,3,0.05,0.95,0.9351096130454194,28,5.0,1,5.0,1,5.0,1
7330,min_diffuse,30,30,1,3,0.05,0.95,0.9376155082076552,42,7.0,1,7.0,1,7.0,1
7331,min_diffuse,30,30,1,3,0.05,0.95,0.8937077491799605,7,3.0,1,3.0,1,3.0,1
7332,min_diffuse,30,30,1,3,0.05,0.95,0.9005723157966088,36,6.0,0,6.0,0,5.0,1
7333,min_diffuse,30,30,1,3,0.05,0.95,0.9482629977396116,19,5.0,1,5.0,1,5.0,1
7334,min_diffuse,30,30,1,3,0.05,0.95,0.9264623428364872,21,3.0,1,3.0,1,3.0,1
7335,min_diffuse,30,30,1,3,0.05,0.95,0.9348824831253304,9,4.0,0,3.0,1,3.0,1
7336,min_diffuse,30,30,1,3,0.05,0.95,0.9205534459253556,5,2.0,1,2.0,1,3.0,0
7337,min_diffuse,30,30,1,3,0.05,0.95,0.8751745994682396,16,4.0,1,4.0,1,4.0,1
7338,min_diffuse,30,30,1,3,0.05,0.95,0.9463245472756008,11,4.0,0,3.0,1,4.0,0
7339,min_diffuse,30,30,1,3,0.05,0.95,0.9139116323981682,18,4.0,1,4.0,1,4.0,1
7340,min_diffuse,30,30,1,3,0.05,0.95,0.9116142152374962,12,4.0,1,4.0,1,4.0,1
7341,min_diffuse,30,30,1,3,0.05,0.95,0.932561880296674,15,4.0,1,4.0,1,4.0,1
7342,min_diffuse,30,30,1,3,0.05,0.95,0.9391735601063236,24,5.0,1,5.0,1,5.0,1
7343,min_diffuse,30,30,1,3,0.05,0.95,0.8530890739585636,21,5.0,0,5.0,0,4.0,1
7344,min_diffuse,30,30,1,3,0.05,0.95,0.9443768049722568,45,5.0,1,5.0,1,5.0,1
7345,min_diffuse,30,30,1,3,0.05,0.95,0.9144736891748552,12,3.0,1,4.0,0,4.0,0
7346,min_diffuse,30,30,1,3,0.05,0.95,0.9196429823208456,8,4.0,1,4.0,1,4.0,1
7347,min_diffuse,30,30,1,3,0.05,0.95,0.9124556134521044,10,4.0,1,4.0,1,4.0,1
7348,min_diffuse,30,30,1,3,0.05,0.95,0.9305851950839608,14,4.0,1,4.0,1,4.0,1
7349,min_diffuse,30,30,1,3,0.05,0.95,0.8680355593516692,6,3.0,1,3.0,1,3.0,1
7350,min_diffuse,30,30,1,3,0.05,0.95,0.9401772412155412,9,4.0,0,3.0,1,3.0,1
7351,min_diffuse,30,30,1,3,0.05,0.95,0.941940108404588,9,4.0,1,4.0,1,4.0,1
7352,min_diffuse,30,30,1,3,0.05,0.95,0.9463643784414127,23,6.0,1,7.0,0,7.0,0
7353,min_diffuse,30,30,1,3,0.05,0.95,0.93794091937655,45,7.0,0,7.0,0,6.0,1
7354,min_diffuse,30,30,1,3,0.05,0.95,0.8496527440340909,8,3.0,1,3.0,1,3.0,1
7355,min_diffuse,30,30,1,3,0.05,0.95,0.930160576728227,21,5.0,1,5.0,1,5.0,1
7356,min_diffuse,30,30,1,3,0.05,0.95,0.9499249756109648,23,5.0,1,5.0,1,5.0,1
7357,min_diffuse,30,30,1,3,0.05,0.95,0.9301635167602224,68,5.0,1,5.0,1,5.0,1
7358,min_diffuse,30,30,1,3,0.05,0.95,0.9149901465476232,10,4.0,1,4.0,1,4.0,1
7359,min_diffuse,30,30,1,3,0.05,0.95,0.9365930408532518,10,4.0,1,4.0,1,4.0,1
7360,min_diffuse,30,30,1,3,0.05,0.95,0.9494906234359172,17,4.0,1,4.0,1,4.0,1
7361,min_diffuse,30,30,1,3,0.05,0.95,0.913712388590127,23,5.0,1,5.0,1,5.0,1
7362,min_diffuse,30,30,1,3,0.05,0.95,0.8998376608715536,9,3.0,1,3.0,1,3.0,1
7363,min_diffuse,30,30,1,3,0.05,0.95,0.9059029044042528,17,4.0,0,3.0,1,3.0,1
7364,min_diffuse,30,30,1,3,0.05,0.95,0.920246720922232,25,6.0,1,6.0,1,6.0,1
7365,min_diffuse,30,30,1,3,0.05,0.95,0.9325872122473194,34,6.0,0,6.0,0,5.0,1
7366,min_diffuse,30,30,1,3,0.05,0.95,0.9441376343271471,12,4.0,1,4.0,1,4.0,1
7367,min_diffuse,30,30,1,3,0.05,0.95,0.9417897109909932,14,4.0,1,4.0,1,4.0,1
7368,min_diffuse,30,30,1,3,0.05,0.95,0.918892719332136,13,4.0,0,3.0,1,3.0,1
7369,min_diffuse,30,30,1,3,0.05,0.95,0.8829658711244486,14,3.0,1,3.0,1,3.0,1
7370,min_diffuse,30,30,1,3,0.05,0.95,0.9480854928763072,24,5.0,1,5.0,1,6.0,0
7371,min_diffuse,30,30,1,3,0.05,0.95,0.8820473636215668,4,2.0,1,2.0,1,2.0,1
7372,min_diffuse,30,30,1,3,0.05,0.95,0.9384991181236572,9,4.0,1,4.0,1,4.0,1
7373,min_diffuse,30,30,1,3,0.05,0.95,0.9433277995352192,23,5.0,1,5.0,1,5.0,1
7374,min_diffuse,30,30,1,3,0.05,0.95,0.911358589144338,25,4.0,1,4.0,1,4.0,1
7375,min_diffuse,30,30,1,3,0.05,0.95,0.9292998000878112,17,5.0,0,5.0,0,4.0,1
7376,min_diffuse,30,30,1,3,0.05,0.95,0.9145341529767016,12,4.0,1,4.0,1,4.0,1
7377,min_diffuse,30,30,1,3,0.05,0.95,0.940487435870544,14,5.0,1,5.0,1,5.0,1
7378,min_diffuse,30,30,1,3,0.05,0.95,0.9475598909820296,36,6.0,0,6.0,0,5.0,1
7379,min_diffuse,30,30,1,3,0.05,0.95,0.9170257309916136,6,3.0,0,2.0,1,2.0,1
7380,min_diffuse,30,30,1,3,0.05,0.95,0.8952229342566415,23,5.0,1,5.0,1,5.0,1
7381,min_diffuse,30,30,1,3,0.05,0.95,0.9179092741890418,25,5.0,0,4.0,1,4.0,1
7382,min_diffuse,30,30,1,3,0.05,0.95,0.9477550141415444,30,5.0,1,5.0,1,5.0,1
7383,min_diffuse,30,30,1,3,0.05,0.95,0.940870683396897,21,4.0,1,4.0,1,4.0,1
7384,min_diffuse,30,30,1,3,0.05,0.95,0.9396620348973734,27,4.0,1,4.0,1,4.0,1
7385,min_diffuse,30,30,1,3,0.05,0.95,0.9315029729048924,22,5.0,1,5.0,1,5.0,1
7386,min_diffuse,30,30,1,3,0.05,0.95,0.9339558293101958,5,2.0,1,2.0,1,3.0,0
7387,min_diffuse,30,30,1,3,0.05,0.95,0.8892757583370198,6,3.0,1,3.0,1,3.0,1
7388,min_diffuse,30,30,1,3,0.05,0.95,0.9497607785340484,44,6.0,1,6.0,1,6.0,1
7389,min_diffuse,30,30,1,3,0.05,0.95,0.9320975342182596,43,5.0,1,5.0,1,5.0,1
7390,min_diffuse,30,30,1,3,0.05,0.95,0.94162262935542,18,5.0,1,5.0,1,5.0,1
7391,min_diffuse,30,30,1,3,0.05,0.95,0.913863970128968,26,4.0,1,4.0,1,4.0,1
7392,min_diffuse,30,30,1,3,0.05,0.95,0.9315149078605784,24,5.0,1,5.0,1,5.0,1
7393,min_diffuse,30,30,1,3,0.05,0.95,0.8940449619960835,7,3.0,1,3.0,1,3.0,1
7394,min_diffuse,30,30,1,3,0.05,0.95,0.9350811870925564,17,4.0,1,4.0,1,5.0,0
7395,min_diffuse,30,30,1,3,0.05,0.95,0.9157042438896204,30,6.0,1,6.0,1,6.0,1
7396,min_diffuse,30,30,1,3,0.05,0.95,0.9262673976162984,13,4.0,1,4.0,1,4.0,1
7397,min_diffuse,30,30,1,3,0.05,0.95,0.9454705203493096,35,6.0,0,5.0,1,6.0,0
7398,min_diffuse,30,30,1,3,0.05,0.95,0.9094750074257508,14,4.0,1,4.0,1,4.0,1
7399,min_diffuse,30,30,1,3,0.05,0.95,0.9317423442931688,38,5.0,1,5.0,1,5.0,1
7400,min_diffuse,30,30,1,3,0.05,0.95,0.8796604138880332,20,4.0,1,4.0,1,4.0,1
7401,min_diffuse,30,30,1,3,0.05,0.95,0.9243413940087712,16,5.0,1,5.0,1,5.0,1
7402,min_diffuse,30,30,1,3,0.05,0.95,0.9405646266896064,37,4.0,1,4.0,1,4.0,1
7403,min_diffuse,30,30,1,3,0.05,0.95,0.947506828920576,27,5.0,1,5.0,1,5.0,1
7404,min_diffuse,30,30,1,3,0.05,0.95,0.8853329520590589,26,4.0,0,3.0,1,4.0,0
7405,min_diffuse,30,30,1,3,0.05,0.95,0.931353210269794,20,5.0,0,5.0,0,4.0,1
7406,min_diffuse,30,30,1,3,0.05,0.95,0.9085107371762292,30,4.0,1,4.0,1,4.0,1
7407,min_diffuse,30,30,1,3,0.05,0.95,0.8579785753037017,16,4.0,1,4.0,1,4.0,1
7408,min_diffuse,30,30,1,3,0.05,0.95,0.9489027329859708,23,5.0,1,5.0,1,5.0,1
7409,min_diffuse,30,30,1,3,0.05,0.95,0.9232425592081612,17,5.0,1,5.0,1,5.0,1
7410,min_diffuse,30,30,1,3,0.05,0.95,0.8798819583837755,8,4.0,1,4.0,1,4.0,1
7411,min_diffuse,30,30,1,3,0.05,0.95,0.9373778952329636,51,6.0,0,5.0,1,5.0,1
7412,min_diffuse,30,30,1,3,0.05,0.95,0.9406838422758051,14,4.0,0,3.0,1,4.0,0
7413,min_diffuse,30,30,1,3,0.05,0.95,0.939246754877882,24,5.0,1,5.0,1,5.0,1
7414,min_diffuse,30,30,1,3,0.05,0.95,0.9333644537585208,10,4.0,1,4.0,1,4.0,1
7415,min_diffuse,30,30,1,3,0.05,0.95,0.9341937057291952,14,5.0,1,5.0,1,5.0,1
7416,min_diffuse,30,30,1,3,0.05,0.95,0.8976576526702794,25,5.0,1,5.0,1,5.0,1
7417,min_diffuse,30,30,1,3,0.05,0.95,0.9108748361539812,8,3.0,1,3.0,1,3.0,1
7418,min_diffuse,30,30,1,3,0.05,0.95,0.9219987178888388,13,4.0,1,4.0,1,4.0,1
7419,min_diffuse,30,30,1,3,0.05,0.95,0.9307555893838112,11,4.0,0,3.0,1,3.0,1
7420,min_diffuse,30,30,1,3,0.05,0.95,0.9426922048217228,17,4.0,1,4.0,1,4.0,1
7421,min_diffuse,30,30,1,3,0.05,0.95,0.9120178472252294,13,4.0,1,4.0,1,4.0,1
7422,min_diffuse,30,30,1,3,0.05,0.95,0.9101819387905994,80,6.0,1,6.0,1,6.0,1
7423,min_diffuse,30,30,1,3,0.05,0.95,0.901486134650294,21,5.0,1,5.0,1,6.0,0
7424,min_diffuse,30,30,1,3,0.05,0.95,0.8951903515996276,21,5.0,0,4.0,1,5.0,0
7425,min_diffuse,30,30,1,3,0.05,0.95,0.8820725372976376,23,4.0,1,4.0,1,4.0,1
7426,min_diffuse,30,30,1,3,0.05,0.95,0.9264388774795402,29,5.0,0,5.0,0,4.0,1
7427,min_diffuse,30,30,1,3,0.05,0.95,0.8704610069564547,21,4.0,1,4.0,1,4.0,1
7428,min_diffuse,30,30,1,3,0.05,0.95,0.9093001557881588,13,4.0,1,4.0,1,4.0,1
7429,min_diffuse,30,30,1,3,0.05,0.95,0.8165189184870886,12,3.0,1,3.0,1,4.0,0
7430,min_diffuse,30,30,1,3,0.05,0.95,0.8988091118958258,18,4.0,1,4.0,1,4.0,1
7431,min_diffuse,30,30,1,3,0.05,0.95,0.946639813507312,13,4.0,1,4.0,1,4.0,1
7432,min_diffuse,30,30,1,3,0.05,0.95,0.9389489517168932,15,4.0,1,4.0,1,4.0,1
7433,min_diffuse,30,30,1,3,0.05,0.95,0.9130930948730276,35,6.0,0,6.0,0,5.0,1
7434,min_diffuse,30,30,1,3,0.05,0.95,0.9025581172271588,14,3.0,1,3.0,1,3.0,1
7435,min_diffuse,30,30,1,3,0.05,0.95,0.9002287076235465,14,4.0,1,4.0,1,4.0,1
7436,min_diffuse,30,30,1,3,0.05,0.95,0.918889839260468,34,5.0,1,6.0,0,5.0,1
7437,min_diffuse,30,30,1,3,0.05,0.95,0.9332374541286116,40,4.0,1,4.0,1,4.0,1
7438,min_diffuse,30,30,1,3,0.05,0.95,0.9271754499549464,9,4.0,1,4.0,1,4.0,1
7439,min_diffuse,30,30,1,3,0.05,0.95,0.9416306430096624,10,3.0,1,4.0,0,4.0,0
7440,min_diffuse,30,30,1,3,0.05,0.95,0.9420855388500056,35,5.0,1,5.0,1,5.0,1
7441,min_diffuse,30,30,1,3,0.05,0.95,0.9274398303894992,47,4.0,1,4.0,1,4.0,1
7442,min_diffuse,30,30,1,3,0.05,0.95,0.9458945322805642,31,5.0,1,5.0,1,5.0,1
7443,min_diffuse,30,30,1,3,0.05,0.95,0.9131500519553,17,5.0,0,4.0,1,4.0,1
7444,min_diffuse,30,30,1,3,0.05,0.95,0.9404298222274776,18,5.0,0,4.0,1,5.0,0
7445,min_diffuse,30,30,1,3,0.05,0.95,0.9022988332006284,9,4.0,1,4.0,1,4.0,1
7446,min_diffuse,30,30,1,3,0.05,0.95,0.9453475981334593,13,4.0,1,4.0,1,4.0,1
7447,min_diffuse,30,30,1,3,0.05,0.95,0.8912092358081252,7,3.0,1,3.0,1,3.0,1
7448,min_diffuse,30,30,1,3,0.05,0.95,0.8920147679576589,23,5.0,1,5.0,1,5.0,1
7449,min_diffuse,30,30,1,3,0.05,0.95,0.939689070646761,16,4.0,1,4.0,1,4.0,1
7450,min_diffuse,30,30,1,3,0.05,0.95,0.9381700887433706,25,6.0,1,6.0,1,6.0,1
7451,min_diffuse,30,30,1,3,0.05,0.95,0.8916658795391984,22,6.0,0,5.0,1,5.0,1
7452,min_diffuse,30,30,1,3,0.05,0.95,0.8901417290291228,6,3.0,1,3.0,1,3.0,1
7453,min_diffuse,30,30,1,3,0.05,0.95,0.94625527804305,27,4.0,1,4.0,1,4.0,1
7454,min_diffuse,30,30,1,3,0.05,0.95,0.923123586748526,8,3.0,1,4.0,0,4.0,0
7455,min_diffuse,30,30,1,3,0.05,0.95,0.9329061838273128,15,4.0,1,4.0,1,4.0,1
7456,min_diffuse,30,30,1,3,0.05,0.95,0.8464924404656035,11,4.0,0,3.0,1,3.0,1
7457,min_diffuse,30,30,1,3,0.05,0.95,0.9012810195924276,24,4.0,1,4.0,1,5.0,0
7458,min_diffuse,30,30,1,3,0.05,0.95,0.9336681357216884,24,5.0,1,5.0,1,5.0,1
7459,min_diffuse,30,30,1,3,0.05,0.95,0.9380697443311318,60,5.0,1,5.0,1,5.0,1
7460,min_diffuse,30,30,1,3,0.05,0.95,0.9090864339080496,17,4.0,1,4.0,1,4.0,1
7461,min_diffuse,30,30,1,3,0.05,0.95,0.9435474365111092,18,5.0,1,5.0,1,5.0,1
7462,min_diffuse,30,30,1,3,0.05,0.95,0.9352307482527314,11,4.0,1,4.0,1,4.0,1
7463,min_diffuse,30,30,1,3,0.05,0.95,0.9191993061040584,16,4.0,1,4.0,1,4.0,1
7464,min_diffuse,30,30,1,3,0.05,0.95,0.943296996508466,29,6.0,1,7.0,0,6.0,1
7465,min_diffuse,30,30,1,3,0.05,0.95,0.9486257134546994,8,3.0,1,4.0,0,4.0,0
7466,min_diffuse,30,30,1,3,0.05,0.95,0.9454036338537696,29,5.0,0,5.0,0,4.0,1
7467,min_diffuse,30,30,1,3,0.05,0.95,0.9434599508846492,29,4.0,1,4.0,1,4.0,1
7468,min_diffuse,30,30,1,3,0.05,0.95,0.9426523947355931,65,6.0,1,6.0,1,6.0,1
7469,min_diffuse,30,30,1,3,0.05,0.95,0.9386090327203404,29,5.0,0,5.0,0,4.0,1
7470,min_diffuse,30,30,1,3,0.05,0.95,0.8682793985969218,15,4.0,1,4.0,1,4.0,1
7471,min_diffuse,30,30,1,3,0.05,0.95,0.909234266157742,15,3.0,1,4.0,0,4.0,0
7472,min_diffuse,30,30,1,3,0.05,0.95,0.8993083926836372,9,3.0,1,3.0,1,3.0,1
7473,min_diffuse,30,30,1,3,0.05,0.95,0.8989887952263883,13,3.0,1,3.0,1,3.0,1
7474,min_diffuse,30,30,1,3,0.05,0.95,0.9270775779211098,18,5.0,1,5.0,1,5.0,1
7475,min_diffuse,30,30,1,3,0.05,0.95,0.9482078321205826,76,6.0,1,6.0,1,6.0,1
7476,min_diffuse,30,30,1,3,0.05,0.95,0.9452740379829764,17,5.0,1,5.0,1,5.0,1
7477,min_diffuse,30,30,1,3,0.05,0.95,0.935046258111984,10,4.0,1,4.0,1,4.0,1
7478,min_diffuse,30,30,1,3,0.05,0.95,0.947132842615136,49,5.0,1,5.0,1,5.0,1
7479,min_diffuse,30,30,1,3,0.05,0.95,0.9423438193909812,33,5.0,1,5.0,1,5.0,1
7480,min_diffuse,30,30,1,3,0.05,0.95,0.8915976917485551,15,4.0,1,4.0,1,4.0,1
7481,min_diffuse,30,30,1,3,0.05,0.95,0.927971765553602,24,3.0,1,3.0,1,3.0,1
7482,min_diffuse,30,30,1,3,0.05,0.95,0.8421932028472,12,3.0,1,3.0,1,4.0,0
7483,min_diffuse,30,30,1,3,0.05,0.95,0.949616158560492,22,5.0,0,5.0,0,4.0,1
7484,min_diffuse,30,30,1,3,0.05,0.95,0.9361164093429878,7,3.0,1,3.0,1,4.0,0
7485,min_diffuse,30,30,1,3,0.05,0.95,0.9440101089819029,53,6.0,1,6.0,1,6.0,1
7486,min_diffuse,30,30,1,3,0.05,0.95,0.9391080277517762,29,6.0,1,6.0,1,6.0,1
7487,min_diffuse,30,30,1,3,0.05,0.95,0.8517789944491567,9,3.0,1,3.0,1,3.0,1
7488,min_diffuse,30,30,1,3,0.05,0.95,0.8973903923181251,24,4.0,1,4.0,1,4.0,1
7489,min_diffuse,30,30,1,3,0.05,0.95,0.9421749609575288,44,5.0,1,5.0,1,5.0,1
7490,min_diffuse,30,30,1,3,0.05,0.95,0.8899764786354881,6,3.0,1,3.0,1,3.0,1
7491,min_diffuse,30,30,1,3,0.05,0.95,0.939649203388327,33,6.0,1,6.0,1,6.0,1
7492,min_diffuse,30,30,1,3,0.05,0.95,0.8817920705200514,18,4.0,1,4.0,1,4.0,1
7493,min_diffuse,30,30,1,3,0.05,0.95,0.940133807235504,33,6.0,0,5.0,1,5.0,1
7494,min_diffuse,30,30,1,3,0.05,0.95,0.9328417750761362,26,5.0,1,5.0,1,5.0,1
7495,min_diffuse,30,30,1,3,0.05,0.95,0.9393356655924352,12,3.0,1,3.0,1,3.0,1
7496,min_diffuse,30,30,1,3,0.05,0.95,0.9245609140884,24,5.0,1,5.0,1,5.0,1
7497,min_diffuse,30,30,1,3,0.05,0.95,0.9071648401375688,38,6.0,1,6.0,1,6.0,1
7498,min_diffuse,30,30,1,3,0.05,0.95,0.929409110049254,15,4.0,1,4.0,1,4.0,1
7499,min_diffuse,30,30,1,3,0.05,0.95,0.9151058900594456,21,5.0,1,5.0,1,5.0,1
7500,min_diffuse,30,30,1,3,0.05,0.95,0.8951964363467264,16,4.0,0,4.0,0,3.0,1
7501,min_diffuse,30,30,1,3,0.05,0.95,0.9459981515020128,33,5.0,1,5.0,1,5.0,1
7502,min_diffuse,30,30,1,3,0.05,0.95,0.949878772333014,14,4.0,1,4.0,1,4.0,1
7503,min_diffuse,30,30,1,3,0.05,0.95,0.9269181667523612,7,3.0,1,3.0,1,3.0,1
7504,min_diffuse,30,30,1,3,0.05,0.95,0.9104517252648726,14,4.0,1,4.0,1,4.0,1
7505,min_diffuse,30,30,1,3,0.05,0.95,0.9439843310904316,17,4.0,1,4.0,1,4.0,1
7506,min_diffuse,30,30,1,3,0.05,0.95,0.9412012021186092,16,5.0,1,5.0,1,5.0,1
7507,min_diffuse,30,30,1,3,0.05,0.95,0.9016834395444254,28,5.0,1,5.0,1,5.0,1
7508,min_diffuse,30,30,1,3,0.05,0.95,0.9406808533912472,19,5.0,1,5.0,1,6.0,0
7509,min_diffuse,30,30,1,3,0.05,0.95,0.9272868294247252,41,6.0,1,6.0,1,6.0,1
7510,min_diffuse,30,30,1,3,0.05,0.95,0.9260809542510888,15,4.0,1,4.0,1,4.0,1
7511,min_diffuse,30,30,1,3,0.05,0.95,0.8975169042516016,11,4.0,1,4.0,1,4.0,1
7512,min_diffuse,30,30,1,3,0.05,0.95,0.9321103942268306,22,5.0,1,5.0,1,6.0,0
7513,min_diffuse,30,30,1,3,0.05,0.95,0.9259541922058356,21,5.0,0,4.0,1,4.0,1
7514,min_diffuse,30,30,1,3,0.05,0.95,0.9433422929242798,39,6.0,1,6.0,1,6.0,1
7515,min_diffuse,30,30,1,3,0.05,0.95,0.8870562137732996,18,5.0,0,5.0,0,4.0,1
7516,min_diffuse,30,30,1,3,0.05,0.95,0.948926466437368,28,6.0,0,5.0,1,6.0,0
7517,min_diffuse,30,30,1,3,0.05,0.95,0.9298264493707782,24,4.0,1,4.0,1,5.0,0
7518,min_diffuse,30,30,1,3,0.05,0.95,0.9413589546390227,26,5.0,0,4.0,1,4.0,1
7519,min_diffuse,30,30,1,3,0.05,0.95,0.8877674485353568,6,3.0,1,3.0,1,3.0,1
7520,min_diffuse,30,30,1,3,0.05,0.95,0.9425621319468775,15,4.0,1,4.0,1,4.0,1
7521,min_diffuse,30,30,1,3,0.05,0.95,0.8727706055457132,21,6.0,1,6.0,1,6.0,1
7522,min_diffuse,30,30,1,3,0.05,0.95,0.9015312200357078,27,4.0,1,4.0,1,4.0,1
7523,min_diffuse,30,30,1,3,0.05,0.95,0.9130664603638275,9,3.0,1,3.0,1,3.0,1
7524,min_diffuse,30,30,1,3,0.05,0.95,0.8865953629805228,13,5.0,1,5.0,1,5.0,1
7525,min_diffuse,30,30,1,3,0.05,0.95,0.8814955763546762,12,5.0,1,5.0,1,5.0,1
7526,min_diffuse,30,30,1,3,0.05,0.95,0.927233032626972,9,3.0,1,4.0,0,4.0,0
7527,min_diffuse,30,30,1,3,0.05,0.95,0.892781823762256,18,4.0,1,4.0,1,4.0,1
7528,min_diffuse,30,30,1,3,0.05,0.95,0.9400802448959404,24,6.0,1,6.0,1,6.0,1
7529,min_diffuse,30,30,1,3,0.05,0.95,0.9348065351915428,38,4.0,1,4.0,1,4.0,1
7530,min_diffuse,30,30,1,3,0.05,0.95,0.9067593704201082,28,5.0,0,4.0,1,4.0,1
7531,min_diffuse,30,30,1,3,0.05,0.95,0.9418796974620222,9,3.0,1,3.0,1,4.0,0
7532,min_diffuse,30,30,1,3,0.05,0.95,0.9469832034953312,22,4.0,1,4.0,1,4.0,1
7533,min_diffuse,30,30,1,3,0.05,0.95,0.8977503386371408,13,4.0,1,4.0,1,4.0,1
7534,min_diffuse,30,30,1,3,0.05,0.95,0.9232032267451994,23,6.0,1,6.0,1,6.0,1
7535,min_diffuse,30,30,1,3,0.05,0.95,0.9480006691829465,17,5.0,1,5.0,1,5.0,1
7536,min_diffuse,30,30,1,3,0.05,0.95,0.9484398769504664,41,6.0,0,6.0,0,5.0,1
7537,min_diffuse,30,30,1,3,0.05,0.95,0.9476339017451464,42,5.0,1,5.0,1,5.0,1
7538,min_diffuse,30,30,1,3,0.05,0.95,0.9141826080535602,10,4.0,1,4.0,1,4.0,1
7539,min_diffuse,30,30,1,3,0.05,0.95,0.8981892934855559,24,5.0,1,5.0,1,5.0,1
7540,min_diffuse,30,30,1,3,0.05,0.95,0.9370070100694649,24,5.0,1,5.0,1,6.0,0
7541,min_diffuse,30,30,1,3,0.05,0.95,0.9457884629934704,14,4.0,1,4.0,1,4.0,1
7542,min_diffuse,30,30,1,3,0.05,0.95,0.9478506024212824,35,4.0,1,4.0,1,4.0,1
7543,min_diffuse,30,30,1,3,0.05,0.95,0.9485940712208426,28,5.0,1,5.0,1,5.0,1
7544,min_diffuse,30,30,1,3,0.05,0.95,0.9018412482554198,7,3.0,1,3.0,1,3.0,1
7545,min_diffuse,30,30,1,3,0.05,0.95,0.9190815810325924,12,3.0,1,3.0,1,3.0,1
7546,min_diffuse,30,30,1,3,0.05,0.95,0.9432188065401302,28,5.0,1,5.0,1,5.0,1
7547,min_diffuse,30,30,1,3,0.05,0.95,0.931904886072458,52,7.0,0,6.0,1,6.0,1
7548,min_diffuse,30,30,1,3,0.05,0.95,0.9111331928834936,23,5.0,1,5.0,1,5.0,1
7549,min_diffuse,30,30,1,3,0.05,0.95,0.8403725259065838,5,3.0,1,3.0,1,3.0,1
7550,min_diffuse,30,30,1,3,0.05,0.95,0.9467713897210884,24,5.0,1,5.0,1,5.0,1
7551,min_diffuse,30,30,1,3,0.05,0.95,0.9438644416279116,14,4.0,1,4.0,1,4.0,1
7552,min_diffuse,30,30,1,3,0.05,0.95,0.9381637445307408,14,5.0,0,4.0,1,4.0,1
7553,min_diffuse,30,30,1,3,0.05,0.95,0.9350285369807504,37,6.0,0,5.0,1,5.0,1
7554,min_diffuse,30,30,1,3,0.05,0.95,0.9211052547531472,13,4.0,0,3.0,1,4.0,0
7555,min_diffuse,30,30,1,3,0.05,0.95,0.9055248566312843,21,5.0,1,5.0,1,5.0,1
7556,min_diffuse,30,30,1,3,0.05,0.95,0.8865140016569226,19,5.0,1,5.0,1,5.0,1
7557,min_diffuse,30,30,1,3,0.05,0.95,0.9374017084606469,17,4.0,0,3.0,1,3.0,1
7558,min_diffuse,30,30,1,3,0.05,0.95,0.9367080417953612,16,4.0,1,4.0,1,4.0,1
7559,min_diffuse,30,30,1,3,0.05,0.95,0.77777316990024,5,2.0,1,2.0,1,2.0,1
7560,min_diffuse,30,30,1,3,0.05,0.95,0.9289040124164838,50,6.0,1,6.0,1,6.0,1
7561,min_diffuse,30,30,1,3,0.05,0.95,0.8820727739162635,12,4.0,1,4.0,1,4.0,1
7562,min_diffuse,30,30,1,3,0.05,0.95,0.9295101927503872,26,5.0,0,5.0,0,4.0,1
7563,min_diffuse,30,30,1,3,0.05,0.95,0.9255268654619564,16,5.0,0,4.0,1,4.0,1
7564,min_diffuse,30,30,1,3,0.05,0.95,0.9354993720491492,48,6.0,1,6.0,1,6.0,1
7565,min_diffuse,30,30,1,3,0.05,0.95,0.8086561465303074,9,4.0,1,4.0,1,4.0,1
7566,min_diffuse,30,30,1,3,0.05,0.95,0.9490922817306834,30,6.0,1,6.0,1,6.0,1
7567,min_diffuse,30,30,1,3,0.05,0.95,0.9157764261514776,19,5.0,1,5.0,1,5.0,1
7568,min_diffuse,30,30,1,3,0.05,0.95,0.9161871896462356,9,3.0,1,3.0,1,3.0,1
7569,min_diffuse,30,30,1,3,0.05,0.95,0.900251473072905,21,4.0,1,5.0,0,5.0,0
7570,min_diffuse,30,30,1,3,0.05,0.95,0.8536694294376296,9,3.0,1,3.0,1,3.0,1
7571,min_diffuse,30,30,1,3,0.05,0.95,0.9400012472677562,22,5.0,0,5.0,0,4.0,1
7572,min_diffuse,30,30,1,3,0.05,0.95,0.9017977350537196,10,4.0,1,4.0,1,4.0,1
7573,min_diffuse,30,30,1,3,0.05,0.95,0.9236350380639444,14,4.0,0,3.0,1,3.0,1
7574,min_diffuse,30,30,1,3,0.05,0.95,0.907838469592247,25,4.0,1,4.0,1,4.0,1
7575,min_diffuse,30,30,1,3,0.05,0.95,0.8641909034696574,15,3.0,1,3.0,1,3.0,1
7576,min_diffuse,30,30,1,3,0.05,0.95,0.9332888453973778,10,3.0,1,3.0,1,3.0,1
7577,min_diffuse,30,30,1,3,0.05,0.95,0.8634403342145197,46,5.0,1,5.0,1,5.0,1
7578,min_diffuse,30,30,1,3,0.05,0.95,0.887736115384736,9,3.0,1,3.0,1,3.0,1
7579,min_diffuse,30,30,1,3,0.05,0.95,0.9491653054781196,14,4.0,1,4.0,1,5.0,0
7580,min_diffuse,30,30,1,3,0.05,0.95,0.9079142161585492,25,5.0,1,5.0,1,5.0,1
7581,min_diffuse,30,30,1,3,0.05,0.95,0.8512108286951278,7,3.0,1,3.0,1,3.0,1
7582,min_diffuse,30,30,1,3,0.05,0.95,0.945514043078362,19,5.0,1,5.0,1,5.0,1
7583,min_diffuse,30,30,1,3,0.05,0.95,0.8934371381210321,25,5.0,1,5.0,1,5.0,1
7584,min_diffuse,30,30,1,3,0.05,0.95,0.9337853905805188,16,5.0,1,5.0,1,5.0,1
7585,min_diffuse,30,30,1,3,0.05,0.95,0.9171625613448582,33,5.0,0,4.0,1,4.0,1
7586,min_diffuse,30,30,1,3,0.05,0.95,0.9190531609691848,14,4.0,1,4.0,1,4.0,1
7587,min_diffuse,30,30,1,3,0.05,0.95,0.8653898100887681,31,5.0,1,5.0,1,5.0,1
7588,min_diffuse,30,30,1,3,0.05,0.95,0.8997014111076985,26,5.0,1,5.0,1,5.0,1
7589,min_diffuse,30,30,1,3,0.05,0.95,0.9482887081558432,34,5.0,0,5.0,0,4.0,1
7590,min_diffuse,30,30,1,3,0.05,0.95,0.9318480617691752,6,3.0,1,3.0,1,3.0,1
7591,min_diffuse,30,30,1,3,0.05,0.95,0.8917598378350488,9,3.0,1,3.0,1,3.0,1
7592,min_diffuse,30,30,1,3,0.05,0.95,0.9399098076418804,17,5.0,0,4.0,1,5.0,0
7593,min_diffuse,30,30,1,3,0.05,0.95,0.9061348555780836,15,5.0,1,5.0,1,5.0,1
7594,min_diffuse,30,30,1,3,0.05,0.95,0.942557574718726,12,5.0,0,4.0,1,5.0,0
7595,min_diffuse,30,30,1,3,0.05,0.95,0.911793777066467,8,4.0,0,3.0,1,3.0,1
7596,min_diffuse,30,30,1,3,0.05,0.95,0.8457849456073618,17,4.0,0,4.0,0,3.0,1
7597,min_diffuse,30,30,1,3,0.05,0.95,0.9479154816075056,19,4.0,1,4.0,1,4.0,1
7598,min_diffuse,30,30,1,3,0.05,0.95,0.9439763532873732,42,6.0,0,6.0,0,5.0,1
7599,min_diffuse,30,30,1,3,0.05,0.95,0.927378687233908,18,5.0,0,4.0,1,5.0,0
7600,min_diffuse,30,30,1,3,0.05,0.95,0.9078768160914438,20,5.0,1,5.0,1,5.0,1
7601,min_diffuse,30,30,1,3,0.05,0.95,0.9251492577717964,12,4.0,1,4.0,1,4.0,1
7602,min_diffuse,30,30,1,3,0.05,0.95,0.948473720495155,11,3.0,1,3.0,1,3.0,1
7603,min_diffuse,30,30,1,3,0.05,0.95,0.9327369689686952,20,6.0,1,6.0,1,6.0,1
7604,min_diffuse,30,30,1,3,0.05,0.95,0.9436579412646158,42,5.0,0,4.0,1,4.0,1
7605,min_diffuse,30,30,1,3,0.05,0.95,0.9375636912087392,8,3.0,1,3.0,1,3.0,1
7606,min_diffuse,30,30,1,3,0.05,0.95,0.947657929642153,24,4.0,0,4.0,0,3.0,1
7607,min_diffuse,30,30,1,3,0.05,0.95,0.9365720316079812,28,5.0,0,4.0,1,4.0,1
7608,min_diffuse,30,30,1,3,0.05,0.95,0.902739244152666,15,4.0,1,4.0,1,4.0,1
7609,min_diffuse,30,30,1,3,0.05,0.95,0.9107543944574832,33,4.0,1,4.0,1,4.0,1
7610,min_diffuse,30,30,1,3,0.05,0.95,0.936951916955959,7,3.0,1,3.0,1,3.0,1
7611,min_diffuse,30,30,1,3,0.05,0.95,0.9063280980125902,9,4.0,1,4.0,1,4.0,1
7612,min_diffuse,30,30,1,3,0.05,0.95,0.865010248745118,11,3.0,1,3.0,1,3.0,1
7613,min_diffuse,30,30,1,3,0.05,0.95,0.9123775642275952,40,5.0,1,5.0,1,6.0,0
7614,min_diffuse,30,30,1,3,0.05,0.95,0.904631801611772,9,4.0,1,4.0,1,4.0,1
7615,min_diffuse,30,30,1,3,0.05,0.95,0.8833989768480766,7,3.0,1,3.0,1,3.0,1
7616,min_diffuse,30,30,1,3,0.05,0.95,0.9399531812241247,39,5.0,0,5.0,0,4.0,1
7617,min_diffuse,30,30,1,3,0.05,0.95,0.9496158206212284,24,5.0,1,5.0,1,5.0,1
7618,min_diffuse,30,30,1,3,0.05,0.95,0.9456511153844294,39,7.0,1,7.0,1,7.0,1
7619,min_diffuse,30,30,1,3,0.05,0.95,0.9157865427307204,97,7.0,1,7.0,1,7.0,1
7620,min_diffuse,30,30,1,3,0.05,0.95,0.9371611476841613,13,5.0,0,4.0,1,5.0,0
7621,min_diffuse,30,30,1,3,0.05,0.95,0.942581411845515,10,4.0,1,4.0,1,4.0,1
7622,min_diffuse,30,30,1,3,0.05,0.95,0.9480206606904824,24,5.0,1,5.0,1,5.0,1
7623,min_diffuse,30,30,1,3,0.05,0.95,0.913343781044396,10,4.0,1,4.0,1,4.0,1
7624,min_diffuse,30,30,1,3,0.05,0.95,0.9466782085751818,36,5.0,1,5.0,1,5.0,1
7625,min_diffuse,30,30,1,3,0.05,0.95,0.9380134876411312,15,4.0,1,4.0,1,5.0,0
7626,min_diffuse,30,30,1,3,0.05,0.95,0.9272862579257842,45,7.0,0,7.0,0,6.0,1
7627,min_diffuse,30,30,1,3,0.05,0.95,0.944366338045394,70,9.0,0,9.0,0,8.0,1
7628,min_diffuse,30,30,1,3,0.05,0.95,0.8671680640593749,13,4.0,1,4.0,1,4.0,1
7629,min_diffuse,30,30,1,3,0.05,0.95,0.9449174170734316,44,6.0,1,6.0,1,6.0,1
7630,min_diffuse,30,30,1,3,0.05,0.95,0.9007369790355774,11,4.0,1,4.0,1,4.0,1
7631,min_diffuse,30,30,1,3,0.05,0.95,0.9401632871378636,19,6.0,0,6.0,0,5.0,1
7632,min_diffuse,30,30,1,3,0.05,0.95,0.8899553851733077,8,4.0,1,4.0,1,4.0,1
7633,min_diffuse,30,30,1,3,0.05,0.95,0.9064901011044684,14,4.0,1,4.0,1,4.0,1
7634,min_diffuse,30,30,1,3,0.05,0.95,0.9108077817545762,13,4.0,1,4.0,1,4.0,1
7635,min_diffuse,30,30,1,3,0.05,0.95,0.9441333700883836,42,6.0,1,6.0,1,6.0,1
7636,min_diffuse,30,30,1,3,0.05,0.95,0.940223227604564,21,4.0,1,4.0,1,5.0,0
7637,min_diffuse,30,30,1,3,0.05,0.95,0.905613674323365,8,3.0,1,3.0,1,3.0,1
7638,min_diffuse,30,30,1,3,0.05,0.95,0.9458855979376574,18,4.0,1,4.0,1,4.0,1
7639,min_diffuse,30,30,1,3,0.05,0.95,0.9242353464224898,46,5.0,1,6.0,0,6.0,0
7640,min_diffuse,30,30,1,3,0.05,0.95,0.8575466089969649,8,3.0,1,4.0,0,4.0,0
7641,min_diffuse,30,30,1,3,0.05,0.95,0.914722758162998,16,4.0,1,4.0,1,4.0,1
7642,min_diffuse,30,30,1,3,0.05,0.95,0.936711962115292,50,7.0,1,7.0,1,7.0,1
7643,min_diffuse,30,30,1,3,0.05,0.95,0.9474433795795104,44,7.0,1,7.0,1,7.0,1
7644,min_diffuse,30,30,1,3,0.05,0.95,0.7965811760007955,10,4.0,0,3.0,1,3.0,1
7645,min_diffuse,30,30,1,3,0.05,0.95,0.911869833586984,11,3.0,1,4.0,0,4.0,0
7646,min_diffuse,30,30,1,3,0.05,0.95,0.927820704415312,21,5.0,1,5.0,1,5.0,1
7647,min_diffuse,30,30,1,3,0.05,0.95,0.9444458555978048,58,6.0,1,6.0,1,6.0,1
7648,min_diffuse,30,30,1,3,0.05,0.95,0.9441358247522258,11,4.0,1,4.0,1,4.0,1
7649,min_diffuse,30,30,1,3,0.05,0.95,0.922215843138706,16,4.0,1,4.0,1,4.0,1
7650,min_diffuse,30,30,1,3,0.05,0.95,0.9154134837196044,15,4.0,1,4.0,1,4.0,1
7651,min_diffuse,30,30,1,3,0.05,0.95,0.9196735201390864,16,6.0,1,6.0,1,6.0,1
7652,min_diffuse,30,30,1,3,0.05,0.95,0.9455507207142346,24,5.0,1,5.0,1,5.0,1
7653,min_diffuse,30,30,1,3,0.05,0.95,0.9046079733110804,16,4.0,1,4.0,1,5.0,0
7654,min_diffuse,30,30,1,3,0.05,0.95,0.9102705897478972,12,4.0,0,4.0,0,3.0,1
7655,min_diffuse,30,30,1,3,0.05,0.95,0.9489708289481018,10,3.0,1,4.0,0,4.0,0
7656,min_diffuse,30,30,1,3,0.05,0.95,0.9480578692493646,39,5.0,1,5.0,1,5.0,1
7657,min_diffuse,30,30,1,3,0.05,0.95,0.9455578835144156,10,4.0,1,4.0,1,4.0,1
7658,min_diffuse,30,30,1,3,0.05,0.95,0.9240666165602128,27,5.0,1,5.0,1,5.0,1
7659,min_diffuse,30,30,1,3,0.05,0.95,0.9201107344607792,15,4.0,1,4.0,1,4.0,1
7660,min_diffuse,30,30,1,3,0.05,0.95,0.921420105499169,25,5.0,1,5.0,1,5.0,1
7661,min_diffuse,30,30,1,3,0.05,0.95,0.8966089700237511,14,4.0,1,4.0,1,4.0,1
7662,min_diffuse,30,30,1,3,0.05,0.95,0.8351224846910833,13,3.0,1,3.0,1,3.0,1
7663,min_diffuse,30,30,1,3,0.05,0.95,0.8753990719745312,7,3.0,1,3.0,1,3.0,1
7664,min_diffuse,30,30,1,3,0.05,0.95,0.9060303188712991,9,3.0,1,3.0,1,3.0,1
7665,min_diffuse,30,30,1,3,0.05,0.95,0.8233796964393464,7,4.0,1,4.0,1,4.0,1
7666,min_diffuse,30,30,1,3,0.05,0.95,0.9166295228746149,15,4.0,1,4.0,1,4.0,1
7667,min_diffuse,30,30,1,3,0.05,0.95,0.9198478115225126,9,3.0,1,4.0,0,4.0,0
7668,min_diffuse,30,30,1,3,0.05,0.95,0.9250907594839758,11,3.0,1,3.0,1,3.0,1
7669,min_diffuse,30,30,1,3,0.05,0.95,0.9351693334711808,19,5.0,1,5.0,1,5.0,1
7670,min_diffuse,30,30,1,3,0.05,0.95,0.9010197195348256,9,3.0,1,3.0,1,3.0,1
7671,min_diffuse,30,30,1,3,0.05,0.95,0.9173598583058952,18,4.0,1,4.0,1,4.0,1
7672,min_diffuse,30,30,1,3,0.05,0.95,0.9182966711512024,21,4.0,0,3.0,1,4.0,0
7673,min_diffuse,30,30,1,3,0.05,0.95,0.9472207492731524,8,3.0,1,3.0,1,3.0,1
7674,min_diffuse,30,30,1,3,0.05,0.95,0.9046881206433952,28,5.0,1,5.0,1,5.0,1
7675,min_diffuse,30,30,1,3,0.05,0.95,0.9065494261370513,75,6.0,0,6.0,0,5.0,1
7676,min_diffuse,30,30,1,3,0.05,0.95,0.8864888913611064,10,4.0,0,3.0,1,3.0,1
7677,min_diffuse,30,30,1,3,0.05,0.95,0.9230405864860356,31,5.0,0,4.0,1,4.0,1
7678,min_diffuse,30,30,1,3,0.05,0.95,0.8957299362190475,8,4.0,0,4.0,0,3.0,1
7679,min_diffuse,30,30,1,3,0.05,0.95,0.9404687333330792,24,5.0,1,5.0,1,6.0,0
7680,min_diffuse,30,30,1,3,0.05,0.95,0.9365254010166596,24,4.0,1,4.0,1,4.0,1
7681,min_diffuse,30,30,1,3,0.05,0.95,0.9250723205824652,23,5.0,1,5.0,1,5.0,1
7682,min_diffuse,30,30,1,3,0.05,0.95,0.9379497733540512,23,4.0,1,4.0,1,4.0,1
7683,min_diffuse,30,30,1,3,0.05,0.95,0.9488408547425404,52,6.0,0,6.0,0,5.0,1
7684,min_diffuse,30,30,1,3,0.05,0.95,0.9222498441182072,10,4.0,1,4.0,1,4.0,1
7685,min_diffuse,30,30,1,3,0.05,0.95,0.9369684895851624,11,3.0,1,3.0,1,3.0,1
7686,min_diffuse,30,30,1,3,0.05,0.95,0.9356399324882084,32,6.0,1,6.0,1,6.0,1
7687,min_diffuse,30,30,1,3,0.05,0.95,0.9401994941092526,49,6.0,1,6.0,1,6.0,1
7688,min_diffuse,30,30,1,3,0.05,0.95,0.9272726783543228,47,5.0,1,5.0,1,5.0,1
7689,min_diffuse,30,30,1,3,0.05,0.95,0.9250355976667852,12,4.0,1,4.0,1,4.0,1
7690,min_diffuse,30,30,1,3,0.05,0.95,0.9254700256367134,19,4.0,1,4.0,1,4.0,1
7691,min_diffuse,30,30,1,3,0.05,0.95,0.8828273686050948,11,4.0,0,3.0,1,4.0,0
7692,min_diffuse,30,30,1,3,0.05,0.95,0.8633156312085984,11,4.0,1,4.0,1,4.0,1
7693,min_diffuse,30,30,1,3,0.05,0.95,0.9223413235424028,9,3.0,1,3.0,1,3.0,1
7694,min_diffuse,30,30,1,3,0.05,0.95,0.9440685891244358,30,6.0,1,6.0,1,6.0,1
7695,min_diffuse,30,30,1,3,0.05,0.95,0.947495740061731,23,5.0,0,5.0,0,4.0,1
7696,min_diffuse,30,30,1,3,0.05,0.95,0.8513441663065995,20,4.0,0,3.0,1,3.0,1
7697,min_diffuse,30,30,1,3,0.05,0.95,0.9232457255440552,24,5.0,0,4.0,1,4.0,1
7698,min_diffuse,30,30,1,3,0.05,0.95,0.9337532074551884,18,5.0,1,5.0,1,5.0,1
7699,min_diffuse,30,30,1,3,0.05,0.95,0.9391203535090676,13,5.0,1,5.0,1,5.0,1
7700,min_diffuse,30,30,1,3,0.05,0.95,0.947281258428366,14,4.0,1,4.0,1,5.0,0
7701,min_diffuse,30,30,1,3,0.05,0.95,0.9231777765419048,22,4.0,1,4.0,1,5.0,0
7702,min_diffuse,30,30,1,3,0.05,0.95,0.9182076938626976,14,5.0,1,5.0,1,5.0,1
7703,min_diffuse,30,30,1,3,0.05,0.95,0.919628351127185,28,6.0,1,6.0,1,6.0,1
7704,min_diffuse,30,30,1,3,0.05,0.95,0.9026745495339084,16,4.0,0,4.0,0,3.0,1
7705,min_diffuse,30,30,1,3,0.05,0.95,0.9251516874422412,20,5.0,0,4.0,1,4.0,1
7706,min_diffuse,30,30,1,3,0.05,0.95,0.9447039046895882,24,6.0,0,5.0,1,5.0,1
7707,min_diffuse,30,30,1,3,0.05,0.95,0.948296552223739,25,7.0,1,7.0,1,7.0,1
7708,min_diffuse,30,30,1,3,0.05,0.95,0.9439444122282132,7,3.0,1,3.0,1,3.0,1
7709,min_diffuse,30,30,1,3,0.05,0.95,0.9440385649277468,40,5.0,1,5.0,1,5.0,1
7710,min_diffuse,30,30,1,3,0.05,0.95,0.9493540906753312,38,6.0,1,6.0,1,6.0,1
7711,min_diffuse,30,30,1,3,0.05,0.95,0.9390743727553696,24,5.0,0,5.0,0,4.0,1
7712,min_diffuse,30,30,1,3,0.05,0.95,0.8107202986072757,13,4.0,1,4.0,1,4.0,1
7713,min_diffuse,30,30,1,3,0.05,0.95,0.939359581566487,22,4.0,1,4.0,1,4.0,1
7714,min_diffuse,30,30,1,3,0.05,0.95,0.930129263951634,54,8.0,1,8.0,1,8.0,1
7715,min_diffuse,30,30,1,3,0.05,0.95,0.9146202425234252,43,5.0,1,5.0,1,5.0,1
7716,min_diffuse,30,30,1,3,0.05,0.95,0.8732831074361747,9,4.0,1,4.0,1,4.0,1
7717,min_diffuse,30,30,1,3,0.05,0.95,0.93847823942641,25,5.0,1,5.0,1,5.0,1
7718,min_diffuse,30,30,1,3,0.05,0.95,0.9354864559321668,19,4.0,1,4.0,1,4.0,1
7719,min_diffuse,30,30,1,3,0.05,0.95,0.9397069377671796,24,5.0,1,5.0,1,5.0,1
7720,min_diffuse,30,30,1,3,0.05,0.95,0.926219049244405,15,3.0,1,3.0,1,3.0,1
7721,min_diffuse,30,30,1,3,0.05,0.95,0.9466793797094718,47,5.0,1,5.0,1,5.0,1
7722,min_diffuse,30,30,1,3,0.05,0.95,0.9464470415647194,25,6.0,0,6.0,0,5.0,1
7723,min_diffuse,30,30,1,3,0.05,0.95,0.9316390045124502,19,4.0,0,4.0,0,3.0,1
7724,min_diffuse,30,30,1,3,0.05,0.95,0.9177028896259306,28,4.0,1,4.0,1,4.0,1
7725,min_diffuse,30,30,1,3,0.05,0.95,0.943342460898341,9,3.0,1,3.0,1,3.0,1
7726,min_diffuse,30,30,1,3,0.05,0.95,0.9376983510400771,12,4.0,1,4.0,1,4.0,1
7727,min_diffuse,30,30,1,3,0.05,0.95,0.94759686266327,19,5.0,1,5.0,1,5.0,1
7728,min_diffuse,30,30,1,3,0.05,0.95,0.9239340792190688,26,6.0,1,6.0,1,6.0,1
7729,min_diffuse,30,30,1,3,0.05,0.95,0.8632909692567721,10,3.0,1,3.0,1,4.0,0
7730,min_diffuse,30,30,1,3,0.05,0.95,0.9400787195544072,27,5.0,1,5.0,1,5.0,1
7731,min_diffuse,30,30,1,3,0.05,0.95,0.945258091219396,62,7.0,0,6.0,1,6.0,1
7732,min_diffuse,30,30,1,3,0.05,0.95,0.9489348197529266,23,4.0,1,4.0,1,4.0,1
7733,min_diffuse,30,30,1,3,0.05,0.95,0.932930565651102,19,5.0,1,5.0,1,5.0,1
7734,min_diffuse,30,30,1,3,0.05,0.95,0.9116888949530206,12,3.0,1,3.0,1,3.0,1
7735,min_diffuse,30,30,1,3,0.05,0.95,0.9260688130902612,20,5.0,1,5.0,1,5.0,1
7736,min_diffuse,30,30,1,3,0.05,0.95,0.9148482982349582,25,4.0,1,4.0,1,4.0,1
7737,min_diffuse,30,30,1,3,0.05,0.95,0.9353051042837144,17,4.0,0,3.0,1,4.0,0
7738,min_diffuse,30,30,1,3,0.05,0.95,0.9217836393844824,16,4.0,1,4.0,1,4.0,1
7739,min_diffuse,30,30,1,3,0.05,0.95,0.8600731059636948,11,3.0,1,3.0,1,3.0,1
7740,min_diffuse,30,30,1,3,0.05,0.95,0.928820244131509,26,6.0,1,6.0,1,6.0,1
7741,min_diffuse,30,30,1,3,0.05,0.95,0.9134295757830933,14,5.0,1,5.0,1,5.0,1
7742,min_diffuse,30,30,1,3,0.05,0.95,0.9336832282364356,9,4.0,1,4.0,1,4.0,1
7743,min_diffuse,30,30,1,3,0.05,0.95,0.9313152174933504,11,3.0,1,3.0,1,3.0,1
7744,min_diffuse,30,30,1,3,0.05,0.95,0.9287972277963096,9,3.0,1,3.0,1,3.0,1
7745,min_diffuse,30,30,1,3,0.05,0.95,0.919912750699039,13,4.0,1,4.0,1,4.0,1
7746,min_diffuse,30,30,1,3,0.05,0.95,0.9277399020309898,23,5.0,0,5.0,0,4.0,1
7747,min_diffuse,30,30,1,3,0.05,0.95,0.9368515350275912,34,5.0,1,5.0,1,5.0,1
7748,min_diffuse,30,30,1,3,0.05,0.95,0.9250020487624876,21,5.0,1,5.0,1,5.0,1
7749,min_diffuse,30,30,1,3,0.05,0.95,0.9349071896219576,18,5.0,1,5.0,1,5.0,1
7750,min_diffuse,30,30,1,3,0.05,0.95,0.9427968171233824,32,5.0,1,5.0,1,5.0,1
7751,min_diffuse,30,30,1,3,0.05,0.95,0.9463137987234886,20,5.0,1,5.0,1,5.0,1
7752,min_diffuse,30,30,1,3,0.05,0.95,0.9255712813951752,22,6.0,1,6.0,1,6.0,1
7753,min_diffuse,30,30,1,3,0.05,0.95,0.9241506094942232,22,4.0,1,4.0,1,4.0,1
7754,min_diffuse,30,30,1,3,0.05,0.95,0.9388203492435864,19,5.0,1,5.0,1,5.0,1
7755,min_diffuse,30,30,1,3,0.05,0.95,0.932857081842004,63,7.0,1,7.0,1,7.0,1
7756,min_diffuse,30,30,1,3,0.05,0.95,0.9242435157002048,17,4.0,1,4.0,1,4.0,1
7757,min_diffuse,30,30,1,3,0.05,0.95,0.9272118936927718,35,4.0,1,5.0,0,5.0,0
7758,min_diffuse,30,30,1,3,0.05,0.95,0.949500815817622,23,5.0,1,5.0,1,5.0,1
7759,min_diffuse,30,30,1,3,0.05,0.95,0.9416233813397394,30,6.0,1,6.0,1,6.0,1
7760,min_diffuse,30,30,1,3,0.05,0.95,0.91198442567662,23,6.0,0,6.0,0,5.0,1
7761,min_diffuse,30,30,1,3,0.05,0.95,0.8856201932506678,10,4.0,1,4.0,1,4.0,1
7762,min_diffuse,30,30,1,3,0.05,0.95,0.899945966314527,10,4.0,1,4.0,1,5.0,0
7763,min_diffuse,30,30,1,3,0.05,0.95,0.8430375411105476,16,4.0,0,3.0,1,3.0,1
7764,min_diffuse,30,30,1,3,0.05,0.95,0.8946023920350477,20,4.0,0,4.0,0,3.0,1
7765,min_diffuse,30,30,1,3,0.05,0.95,0.9215045278639434,23,5.0,0,4.0,1,5.0,0
7766,min_diffuse,30,30,1,3,0.05,0.95,0.8887029456511715,6,3.0,1,3.0,1,3.0,1
7767,min_diffuse,30,30,1,3,0.05,0.95,0.9477451960840458,18,5.0,1,5.0,1,5.0,1
7768,min_diffuse,30,30,1,3,0.05,0.95,0.9322014550092192,31,5.0,0,4.0,1,4.0,1
7769,min_diffuse,30,30,1,3,0.05,0.95,0.9215736701900058,20,5.0,1,5.0,1,5.0,1
7770,min_diffuse,30,30,1,3,0.05,0.95,0.939106335324094,26,5.0,1,5.0,1,5.0,1
7771,min_diffuse,30,30,1,3,0.05,0.95,0.905653421908419,10,3.0,1,3.0,1,3.0,1
7772,min_diffuse,30,30,1,3,0.05,0.95,0.83111214099054,14,4.0,1,5.0,0,5.0,0
7773,min_diffuse,30,30,1,3,0.05,0.95,0.947774773265301,31,5.0,1,6.0,0,5.0,1
7774,min_diffuse,30,30,1,3,0.05,0.95,0.9411658335346166,8,4.0,1,4.0,1,4.0,1
7775,min_diffuse,30,30,1,3,0.05,0.95,0.9457665212286264,22,4.0,1,4.0,1,4.0,1
7776,min_diffuse,30,30,1,3,0.05,0.95,0.8366537243592732,4,3.0,1,3.0,1,3.0,1
7777,min_diffuse,30,30,1,3,0.05,0.95,0.899715565655447,16,5.0,1,5.0,1,5.0,1
7778,min_diffuse,30,30,1,3,0.05,0.95,0.8925183825983166,40,5.0,1,5.0,1,5.0,1
7779,min_diffuse,30,30,1,3,0.05,0.95,0.9265139369807224,14,4.0,1,4.0,1,5.0,0
7780,min_diffuse,30,30,1,3,0.05,0.95,0.9085433587749748,41,8.0,1,8.0,1,8.0,1
7781,min_diffuse,30,30,1,3,0.05,0.95,0.9156411661448148,16,5.0,1,5.0,1,5.0,1
7782,min_diffuse,30,30,1,3,0.05,0.95,0.9367727906711474,15,4.0,1,4.0,1,4.0,1
7783,min_diffuse,30,30,1,3,0.05,0.95,0.9334537051082992,26,5.0,1,5.0,1,5.0,1
7784,min_diffuse,30,30,1,3,0.05,0.95,0.9493147148471542,14,4.0,1,4.0,1,5.0,0
7785,min_diffuse,30,30,1,3,0.05,0.95,0.9246595621444632,29,5.0,1,5.0,1,5.0,1
7786,min_diffuse,30,30,1,3,0.05,0.95,0.8842263071171893,12,4.0,0,3.0,1,3.0,1
7787,min_diffuse,30,30,1,3,0.05,0.95,0.905229170029904,12,4.0,1,4.0,1,4.0,1
7788,min_diffuse,30,30,1,3,0.05,0.95,0.9431376866415664,27,5.0,0,5.0,0,4.0,1
7789,min_diffuse,30,30,1,3,0.05,0.95,0.9466345238028012,18,5.0,1,5.0,1,5.0,1
7790,min_diffuse,30,30,1,3,0.05,0.95,0.9235954151836994,26,5.0,1,5.0,1,5.0,1
7791,min_diffuse,30,30,1,3,0.05,0.95,0.9090023545770584,28,4.0,1,4.0,1,4.0,1
7792,min_diffuse,30,30,1,3,0.05,0.95,0.9338021075703432,29,5.0,0,4.0,1,4.0,1
7793,min_diffuse,30,30,1,3,0.05,0.95,0.940934065547022,9,4.0,1,4.0,1,4.0,1
7794,min_diffuse,30,30,1,3,0.05,0.95,0.9302285825196478,44,6.0,0,5.0,1,5.0,1
7795,min_diffuse,30,30,1,3,0.05,0.95,0.9042436766497064,14,4.0,1,4.0,1,4.0,1
7796,min_diffuse,30,30,1,3,0.05,0.95,0.909559784465641,19,5.0,0,4.0,1,4.0,1
7797,min_diffuse,30,30,1,3,0.05,0.95,0.93358214311979,16,4.0,1,4.0,1,4.0,1
7798,min_diffuse,30,30,1,3,0.05,0.95,0.9323914788185732,14,4.0,1,4.0,1,4.0,1
7799,min_diffuse,30,30,1,3,0.05,0.95,0.9412950984577744,29,4.0,1,4.0,1,4.0,1
7800,min_diffuse,30,30,1,3,0.05,0.95,0.9391549495541408,25,5.0,0,5.0,0,4.0,1
7801,min_diffuse,30,30,1,3,0.05,0.95,0.941730084608204,43,6.0,1,6.0,1,6.0,1
7802,min_diffuse,30,30,1,3,0.05,0.95,0.9460327186084636,52,6.0,1,6.0,1,6.0,1
7803,min_diffuse,30,30,1,3,0.05,0.95,0.943460505340077,9,3.0,1,3.0,1,3.0,1
7804,min_diffuse,30,30,1,3,0.05,0.95,0.9236402916820284,15,4.0,1,4.0,1,4.0,1
7805,min_diffuse,30,30,1,3,0.05,0.95,0.9363180500588584,51,6.0,0,5.0,1,5.0,1
7806,min_diffuse,30,30,1,3,0.05,0.95,0.9301613425720352,21,4.0,1,4.0,1,4.0,1
7807,min_diffuse,30,30,1,3,0.05,0.95,0.949384393047003,18,5.0,1,5.0,1,5.0,1
7808,min_diffuse,30,30,1,3,0.05,0.95,0.9377643206368672,17,5.0,1,5.0,1,5.0,1
7809,min_diffuse,30,30,1,3,0.05,0.95,0.9147413577419984,40,6.0,1,6.0,1,6.0,1
7810,min_diffuse,30,30,1,3,0.05,0.95,0.8457244456908958,9,4.0,1,4.0,1,4.0,1
7811,min_diffuse,30,30,1,3,0.05,0.95,0.9335849832618266,10,4.0,1,4.0,1,4.0,1
7812,min_diffuse,30,30,1,3,0.05,0.95,0.8873994027189481,13,5.0,1,5.0,1,5.0,1
7813,min_diffuse,30,30,1,3,0.05,0.95,0.902965118586892,17,4.0,0,4.0,0,3.0,1
7814,min_diffuse,30,30,1,3,0.05,0.95,0.934452206162018,41,7.0,0,6.0,1,6.0,1
7815,min_diffuse,30,30,1,3,0.05,0.95,0.8986442532203022,23,6.0,0,5.0,1,5.0,1
7816,min_diffuse,30,30,1,3,0.05,0.95,0.9290138179852324,8,4.0,1,4.0,1,4.0,1
7817,min_diffuse,30,30,1,3,0.05,0.95,0.8803951264490109,21,5.0,1,5.0,1,5.0,1
7818,min_diffuse,30,30,1,3,0.05,0.95,0.9290556490832408,26,5.0,0,4.0,1,4.0,1
7819,min_diffuse,30,30,1,3,0.05,0.95,0.9104449176337585,19,4.0,0,4.0,0,3.0,1
7820,min_diffuse,30,30,1,3,0.05,0.95,0.7764038609049294,5,3.0,1,3.0,1,3.0,1
7821,min_diffuse,30,30,1,3,0.05,0.95,0.9389606246526226,13,4.0,1,4.0,1,4.0,1
7822,min_diffuse,30,30,1,3,0.05,0.95,0.9291137299507852,24,4.0,1,4.0,1,5.0,0
7823,min_diffuse,30,30,1,3,0.05,0.95,0.9039102354487628,24,5.0,1,5.0,1,5.0,1
7824,min_diffuse,30,30,1,3,0.05,0.95,0.9190170765474148,12,4.0,1,4.0,1,4.0,1
7825,min_diffuse,30,30,1,3,0.05,0.95,0.896089671115956,15,4.0,0,4.0,0,3.0,1
7826,min_diffuse,30,30,1,3,0.05,0.95,0.9347338275385144,7,3.0,1,4.0,0,4.0,0
7827,min_diffuse,30,30,1,3,0.05,0.95,0.9447359721444966,37,5.0,1,5.0,1,5.0,1
7828,min_diffuse,30,30,1,3,0.05,0.95,0.9349750031664882,25,6.0,0,5.0,1,6.0,0
7829,min_diffuse,30,30,1,3,0.05,0.95,0.9454911223027354,18,5.0,1,5.0,1,5.0,1
7830,min_diffuse,30,30,1,3,0.05,0.95,0.94716248877797,16,4.0,1,4.0,1,4.0,1
7831,min_diffuse,30,30,1,3,0.05,0.95,0.9160538022694622,21,5.0,0,4.0,1,4.0,1
7832,min_diffuse,30,30,1,3,0.05,0.95,0.8898360301738363,12,3.0,1,3.0,1,3.0,1
7833,min_diffuse,30,30,1,3,0.05,0.95,0.9209897561463904,50,6.0,0,6.0,0,5.0,1
7834,min_diffuse,30,30,1,3,0.05,0.95,0.8562386181462825,11,4.0,1,4.0,1,4.0,1
7835,min_diffuse,30,30,1,3,0.05,0.95,0.9307946489408444,11,4.0,1,4.0,1,4.0,1
7836,min_diffuse,30,30,1,3,0.05,0.95,0.9173954338331872,17,5.0,1,5.0,1,5.0,1
7837,min_diffuse,30,30,1,3,0.05,0.95,0.90187360281159,18,5.0,0,5.0,0,4.0,1
7838,min_diffuse,30,30,1,3,0.05,0.95,0.9302067490140216,27,4.0,1,4.0,1,4.0,1
7839,min_diffuse,30,30,1,3,0.05,0.95,0.9199108970359844,14,5.0,1,5.0,1,5.0,1
7840,min_diffuse,30,30,1,3,0.05,0.95,0.8971063279773788,28,8.0,1,8.0,1,8.0,1
7841,min_diffuse,30,30,1,3,0.05,0.95,0.8958865853855893,10,4.0,1,4.0,1,4.0,1
7842,min_diffuse,30,30,1,3,0.05,0.95,0.9377842888939274,37,6.0,0,6.0,0,5.0,1
7843,min_diffuse,30,30,1,3,0.05,0.95,0.9352778585770544,26,5.0,0,4.0,1,5.0,0
7844,min_diffuse,30,30,1,3,0.05,0.95,0.9479661342779022,42,7.0,1,7.0,1,7.0,1
7845,min_diffuse,30,30,1,3,0.05,0.95,0.9338116375745904,14,4.0,1,4.0,1,4.0,1
7846,min_diffuse,30,30,1,3,0.05,0.95,0.9398184959764504,29,5.0,0,5.0,0,4.0,1
7847,min_diffuse,30,30,1,3,0.05,0.95,0.9463750879674048,53,5.0,1,5.0,1,5.0,1
7848,min_diffuse,30,30,1,3,0.05,0.95,0.913402891083607,8,3.0,1,3.0,1,4.0,0
7849,min_diffuse,30,30,1,3,0.05,0.95,0.9375213374767256,30,5.0,1,5.0,1,5.0,1
7850,min_diffuse,30,30,1,3,0.05,0.95,0.8973624840519058,8,3.0,1,3.0,1,3.0,1
7851,min_diffuse,30,30,1,3,0.05,0.95,0.943897641040046,11,4.0,1,4.0,1,5.0,0
7852,min_diffuse,30,30,1,3,0.05,0.95,0.9178144437037846,30,5.0,0,5.0,0,4.0,1
7853,min_diffuse,30,30,1,3,0.05,0.95,0.8830915003731639,17,5.0,0,4.0,1,5.0,0
7854,min_diffuse,30,30,1,3,0.05,0.95,0.9283292323795282,23,4.0,1,4.0,1,4.0,1
7855,min_diffuse,30,30,1,3,0.05,0.95,0.949621127364269,31,6.0,1,6.0,1,6.0,1
7856,min_diffuse,30,30,1,3,0.05,0.95,0.8497380462881521,8,3.0,1,3.0,1,3.0,1
7857,min_diffuse,30,30,1,3,0.05,0.95,0.9205292576843908,16,5.0,1,5.0,1,5.0,1
7858,min_diffuse,30,30,1,3,0.05,0.95,0.9019088987184188,11,4.0,0,3.0,1,3.0,1
7859,min_diffuse,30,30,1,3,0.05,0.95,0.9452461971265652,17,5.0,1,5.0,1,5.0,1
7860,min_diffuse,30,30,1,3,0.05,0.95,0.924664438637664,13,3.0,1,3.0,1,4.0,0
7861,min_diffuse,30,30,1,3,0.05,0.95,0.9357337941898936,26,4.0,1,4.0,1,4.0,1
7862,min_diffuse,30,30,1,3,0.05,0.95,0.94633125646729,16,4.0,1,4.0,1,4.0,1
7863,min_diffuse,30,30,1,3,0.05,0.95,0.9282534312462632,14,4.0,1,4.0,1,4.0,1
7864,min_diffuse,30,30,1,3,0.05,0.95,0.9310941145829632,19,4.0,1,4.0,1,4.0,1
7865,min_diffuse,30,30,1,3,0.05,0.95,0.9485484424315108,22,5.0,0,5.0,0,4.0,1
7866,min_diffuse,30,30,1,3,0.05,0.95,0.9400350815448444,31,6.0,1,6.0,1,6.0,1
7867,min_diffuse,30,30,1,3,0.05,0.95,0.9169102945270108,12,4.0,0,4.0,0,3.0,1
7868,min_diffuse,30,30,1,3,0.05,0.95,0.8704938056659359,13,4.0,1,4.0,1,4.0,1
7869,min_diffuse,30,30,1,3,0.05,0.95,0.8849937969121032,9,3.0,1,3.0,1,3.0,1
7870,min_diffuse,30,30,1,3,0.05,0.95,0.9247377853024468,9,3.0,1,3.0,1,3.0,1
7871,min_diffuse,30,30,1,3,0.05,0.95,0.9388917619339762,26,5.0,1,5.0,1,5.0,1
7872,min_diffuse,30,30,1,3,0.05,0.95,0.8823542838106198,15,4.0,1,4.0,1,4.0,1
7873,min_diffuse,30,30,1,3,0.05,0.95,0.9041370085221913,12,4.0,0,4.0,0,3.0,1
7874,min_diffuse,30,30,1,3,0.05,0.95,0.9400572064822432,39,6.0,0,6.0,0,5.0,1
7875,min_diffuse,30,30,1,3,0.05,0.95,0.9246839811540478,23,5.0,0,5.0,0,4.0,1
7876,min_diffuse,30,30,1,3,0.05,0.95,0.9067718918451938,18,5.0,0,4.0,1,4.0,1
7877,min_diffuse,30,30,1,3,0.05,0.95,0.949349006784842,8,4.0,1,4.0,1,4.0,1
7878,min_diffuse,30,30,1,3,0.05,0.95,0.9349230332322468,11,4.0,1,4.0,1,4.0,1
7879,min_diffuse,30,30,1,3,0.05,0.95,0.8769085742790048,22,6.0,0,6.0,0,5.0,1
7880,min_diffuse,30,30,1,3,0.05,0.95,0.944617472150984,19,4.0,1,4.0,1,4.0,1
7881,min_diffuse,30,30,1,3,0.05,0.95,0.8500815772156519,7,3.0,1,3.0,1,3.0,1
7882,min_diffuse,30,30,1,3,0.05,0.95,0.9129908170172316,17,5.0,1,5.0,1,5.0,1
7883,min_diffuse,30,30,1,3,0.05,0.95,0.9428248006198556,20,5.0,1,5.0,1,5.0,1
7884,min_diffuse,30,30,1,3,0.05,0.95,0.9272340306586804,38,6.0,1,6.0,1,6.0,1
7885,min_diffuse,30,30,1,3,0.05,0.95,0.8761132885085684,13,4.0,1,4.0,1,4.0,1
7886,min_diffuse,30,30,1,3,0.05,0.95,0.940521889144104,52,6.0,1,6.0,1,6.0,1
7887,min_diffuse,30,30,1,3,0.05,0.95,0.9467414158524672,34,6.0,1,6.0,1,6.0,1
7888,min_diffuse,30,30,1,3,0.05,0.95,0.9496548463889544,11,4.0,1,4.0,1,4.0,1
7889,min_diffuse,30,30,1,3,0.05,0.95,0.9479489723843568,16,5.0,1,5.0,1,5.0,1
7890,min_diffuse,30,30,1,3,0.05,0.95,0.9367602655689544,33,6.0,1,6.0,1,6.0,1
7891,min_diffuse,30,30,1,3,0.05,0.95,0.9125090054827604,8,4.0,1,4.0,1,4.0,1
7892,min_diffuse,30,30,1,3,0.05,0.95,0.9480162494810636,17,5.0,1,5.0,1,5.0,1
7893,min_diffuse,30,30,1,3,0.05,0.95,0.943335446151933,17,4.0,1,4.0,1,4.0,1
7894,min_diffuse,30,30,1,3,0.05,0.95,0.934952203735618,23,4.0,1,4.0,1,4.0,1
7895,min_diffuse,30,30,1,3,0.05,0.95,0.9455355579367772,9,4.0,0,3.0,1,3.0,1
7896,min_diffuse,30,30,1,3,0.05,0.95,0.9412008583996754,32,9.0,1,9.0,1,9.0,1
7897,min_diffuse,30,30,1,3,0.05,0.95,0.9313842904541167,9,3.0,1,3.0,1,3.0,1
7898,min_diffuse,30,30,1,3,0.05,0.95,0.873006908144497,12,4.0,1,4.0,1,4.0,1
7899,min_diffuse,30,30,1,3,0.05,0.95,0.906171065971534,16,4.0,1,4.0,1,4.0,1
7900,min_diffuse,30,30,1,3,0.05,0.95,0.9368897063160588,11,3.0,1,3.0,1,3.0,1
7901,min_diffuse,30,30,1,3,0.05,0.95,0.926091396192989,22,4.0,1,4.0,1,4.0,1
7902,min_diffuse,30,30,1,3,0.05,0.95,0.946082323727746,13,4.0,0,3.0,1,4.0,0
7903,min_diffuse,30,30,1,3,0.05,0.95,0.9403080892051706,25,5.0,1,5.0,1,5.0,1
7904,min_diffuse,30,30,1,3,0.05,0.95,0.9406473904125712,9,3.0,1,3.0,1,3.0,1
7905,min_diffuse,30,30,1,3,0.05,0.95,0.9404453918220989,16,4.0,0,3.0,1,4.0,0
7906,min_diffuse,30,30,1,3,0.05,0.95,0.9393341484137728,32,4.0,1,4.0,1,4.0,1
7907,min_diffuse,30,30,1,3,0.05,0.95,0.939465607789244,26,5.0,1,5.0,1,5.0,1
7908,min_diffuse,30,30,1,3,0.05,0.95,0.9322659031353504,68,7.0,0,6.0,1,6.0,1
7909,min_diffuse,30,30,1,3,0.05,0.95,0.942721305639728,47,5.0,1,5.0,1,5.0,1
7910,min_diffuse,30,30,1,3,0.05,0.95,0.8694428524626489,26,4.0,1,4.0,1,4.0,1
7911,min_diffuse,30,30,1,3,0.05,0.95,0.8939710505906331,16,5.0,1,5.0,1,5.0,1
7912,min_diffuse,30,30,1,3,0.05,0.95,0.9475336658450384,13,4.0,1,5.0,0,4.0,1
7913,min_diffuse,30,30,1,3,0.05,0.95,0.9396049705465715,23,5.0,1,5.0,1,5.0,1
7914,min_diffuse,30,30,1,3,0.05,0.95,0.9270324871444364,19,5.0,1,5.0,1,5.0,1
7915,min_diffuse,30,30,1,3,0.05,0.95,0.9385785671367834,10,4.0,1,4.0,1,4.0,1
7916,min_diffuse,30,30,1,3,0.05,0.95,0.8759938396859486,27,6.0,1,6.0,1,6.0,1
7917,min_diffuse,30,30,1,3,0.05,0.95,0.902398695933043,9,3.0,1,3.0,1,3.0,1
7918,min_diffuse,30,30,1,3,0.05,0.95,0.9248583349753092,26,4.0,1,4.0,1,4.0,1
7919,min_diffuse,30,30,1,3,0.05,0.95,0.9375722621778896,38,5.0,1,5.0,1,5.0,1
7920,min_diffuse,30,30,1,3,0.05,0.95,0.9338839003889646,33,5.0,1,5.0,1,5.0,1
7921,min_diffuse,30,30,1,3,0.05,0.95,0.936429487649612,21,4.0,1,4.0,1,4.0,1
7922,min_diffuse,30,30,1,3,0.05,0.95,0.9481840756130344,22,4.0,1,4.0,1,4.0,1
7923,min_diffuse,30,30,1,3,0.05,0.95,0.9385306395167716,44,7.0,0,7.0,0,6.0,1
7924,min_diffuse,30,30,1,3,0.05,0.95,0.9461342861964864,14,4.0,1,4.0,1,4.0,1
7925,min_diffuse,30,30,1,3,0.05,0.95,0.9485330432547552,40,6.0,1,6.0,1,6.0,1
7926,min_diffuse,30,30,1,3,0.05,0.95,0.8990381782999607,49,5.0,1,5.0,1,5.0,1
7927,min_diffuse,30,30,1,3,0.05,0.95,0.9491301653896904,18,4.0,1,4.0,1,4.0,1
7928,min_diffuse,30,30,1,3,0.05,0.95,0.937339001328576,83,9.0,0,8.0,1,8.0,1
7929,min_diffuse,30,30,1,3,0.05,0.95,0.9448245076926512,24,6.0,1,6.0,1,6.0,1
7930,min_diffuse,30,30,1,3,0.05,0.95,0.903115582943513,31,5.0,1,5.0,1,5.0,1
7931,min_diffuse,30,30,1,3,0.05,0.95,0.8899992836854256,13,4.0,1,4.0,1,4.0,1
7932,min_diffuse,30,30,1,3,0.05,0.95,0.9240722546143292,18,4.0,1,5.0,0,4.0,1
7933,min_diffuse,30,30,1,3,0.05,0.95,0.9181320926010368,12,4.0,1,4.0,1,4.0,1
7934,min_diffuse,30,30,1,3,0.05,0.95,0.8937669898245104,13,3.0,1,3.0,1,3.0,1
7935,min_diffuse,30,30,1,3,0.05,0.95,0.8791390956305654,9,4.0,1,4.0,1,4.0,1
7936,min_diffuse,30,30,1,3,0.05,0.95,0.9411336069569796,8,3.0,1,4.0,0,3.0,1
7937,min_diffuse,30,30,1,3,0.05,0.95,0.9389430026798274,32,6.0,1,6.0,1,6.0,1
7938,min_diffuse,30,30,1,3,0.05,0.95,0.9145902803678368,16,4.0,1,4.0,1,4.0,1
7939,min_diffuse,30,30,1,3,0.05,0.95,0.9485694213607876,67,6.0,0,6.0,0,5.0,1
7940,min_diffuse,30,30,1,3,0.05,0.95,0.9445270846507964,11,3.0,1,3.0,1,3.0,1
7941,min_diffuse,30,30,1,3,0.05,0.95,0.940442680659688,9,4.0,1,4.0,1,4.0,1
7942,min_diffuse,30,30,1,3,0.05,0.95,0.9235162294213044,18,5.0,1,5.0,1,5.0,1
7943,min_diffuse,30,30,1,3,0.05,0.95,0.9259486416355048,11,4.0,1,4.0,1,4.0,1
7944,min_diffuse,30,30,1,3,0.05,0.95,0.9399963207658248,12,4.0,1,4.0,1,4.0,1
7945,min_diffuse,30,30,1,3,0.05,0.95,0.907704727080496,9,4.0,1,4.0,1,4.0,1
7946,min_diffuse,30,30,1,3,0.05,0.95,0.9321238116240452,71,8.0,0,8.0,0,7.0,1
7947,min_diffuse,30,30,1,3,0.05,0.95,0.936030022037276,52,6.0,1,6.0,1,6.0,1
7948,min_diffuse,30,30,1,3,0.05,0.95,0.9124066788366662,20,4.0,1,4.0,1,4.0,1
7949,min_diffuse,30,30,1,3,0.05,0.95,0.914933010630746,8,4.0,0,3.0,1,4.0,0
7950,min_diffuse,30,30,1,3,0.05,0.95,0.8338621934884827,17,4.0,0,3.0,1,3.0,1
7951,min_diffuse,30,30,1,3,0.05,0.95,0.9363259758343828,30,7.0,0,7.0,0,6.0,1
7952,min_diffuse,30,30,1,3,0.05,0.95,0.9221746793301596,18,5.0,1,5.0,1,5.0,1
7953,min_diffuse,30,30,1,3,0.05,0.95,0.8600249019942925,18,4.0,1,4.0,1,4.0,1
7954,min_diffuse,30,30,1,3,0.05,0.95,0.924812556147246,12,4.0,1,4.0,1,4.0,1
7955,min_diffuse,30,30,1,3,0.05,0.95,0.9291696329267742,19,4.0,1,4.0,1,4.0,1
7956,min_diffuse,30,30,1,3,0.05,0.95,0.9210873127929012,30,4.0,1,4.0,1,4.0,1
7957,min_diffuse,30,30,1,3,0.05,0.95,0.9441338741771392,12,4.0,1,4.0,1,4.0,1
7958,min_diffuse,30,30,1,3,0.05,0.95,0.9310407670755244,56,6.0,1,6.0,1,6.0,1
7959,min_diffuse,30,30,1,3,0.05,0.95,0.87907857982271,29,3.0,1,3.0,1,3.0,1
7960,min_diffuse,30,30,1,3,0.05,0.95,0.9492899810172684,22,4.0,1,4.0,1,4.0,1
7961,min_diffuse,30,30,1,3,0.05,0.95,0.9242246672452132,28,4.0,1,4.0,1,4.0,1
7962,min_diffuse,30,30,1,3,0.05,0.95,0.8593473917659432,11,4.0,0,3.0,1,3.0,1
7963,min_diffuse,30,30,1,3,0.05,0.95,0.9021263932706044,21,4.0,1,4.0,1,4.0,1
7964,min_diffuse,30,30,1,3,0.05,0.95,0.9499463491416206,33,5.0,1,5.0,1,6.0,0
7965,min_diffuse,30,30,1,3,0.05,0.95,0.9047494311903274,18,4.0,1,4.0,1,4.0,1
7966,min_diffuse,30,30,1,3,0.05,0.95,0.9203033185603032,9,4.0,1,4.0,1,4.0,1
7967,min_diffuse,30,30,1,3,0.05,0.95,0.949005553223068,19,4.0,1,4.0,1,5.0,0
7968,min_diffuse,30,30,1,3,0.05,0.95,0.9482712145348194,29,5.0,1,5.0,1,5.0,1
7969,min_diffuse,30,30,1,3,0.05,0.95,0.8586033423400006,12,4.0,1,4.0,1,4.0,1
7970,min_diffuse,30,30,1,3,0.05,0.95,0.9486938148915828,26,4.0,1,4.0,1,4.0,1
7971,min_diffuse,30,30,1,3,0.05,0.95,0.8420806417765558,11,3.0,1,3.0,1,4.0,0
7972,min_diffuse,30,30,1,3,0.05,0.95,0.9385762739734792,15,4.0,1,4.0,1,4.0,1
7973,min_diffuse,30,30,1,3,0.05,0.95,0.9372592211073372,24,5.0,1,5.0,1,5.0,1
7974,min_diffuse,30,30,1,3,0.05,0.95,0.9386908674314388,13,4.0,1,4.0,1,4.0,1
7975,min_diffuse,30,30,1,3,0.05,0.95,0.935994413360195,15,5.0,1,5.0,1,6.0,0
7976,min_diffuse,30,30,1,3,0.05,0.95,0.9132860156293802,14,5.0,1,5.0,1,5.0,1
7977,min_diffuse,30,30,1,3,0.05,0.95,0.9486839561578574,28,7.0,1,7.0,1,7.0,1
7978,min_diffuse,30,30,1,3,0.05,0.95,0.936875950888168,26,4.0,1,4.0,1,4.0,1
7979,min_diffuse,30,30,1,3,0.05,0.95,0.9463892840726464,23,6.0,1,6.0,1,6.0,1
7980,min_diffuse,30,30,1,3,0.05,0.95,0.9436332546975708,47,6.0,0,5.0,1,5.0,1
7981,min_diffuse,30,30,1,3,0.05,0.95,0.9293290387961504,33,5.0,1,5.0,1,5.0,1
7982,min_diffuse,30,30,1,3,0.05,0.95,0.9461607497720927,19,5.0,1,5.0,1,5.0,1
7983,min_diffuse,30,30,1,3,0.05,0.95,0.9333192078155133,22,5.0,1,5.0,1,5.0,1
7984,min_diffuse,30,30,1,3,0.05,0.95,0.945792795990618,11,4.0,1,4.0,1,4.0,1
7985,min_diffuse,30,30,1,3,0.05,0.95,0.9187131181080536,28,5.0,1,5.0,1,6.0,0
7986,min_diffuse,30,30,1,3,0.05,0.95,0.9425807891129244,12,4.0,1,4.0,1,4.0,1
7987,min_diffuse,30,30,1,3,0.05,0.95,0.9433294900420044,11,4.0,1,4.0,1,4.0,1
7988,min_diffuse,30,30,1,3,0.05,0.95,0.9421037169193448,6,3.0,1,3.0,1,3.0,1
7989,min_diffuse,30,30,1,3,0.05,0.95,0.9315353855634384,29,6.0,1,6.0,1,6.0,1
7990,min_diffuse,30,30,1,3,0.05,0.95,0.925005087592811,7,3.0,1,3.0,1,3.0,1
7991,min_diffuse,30,30,1,3,0.05,0.95,0.8987761899625576,22,5.0,1,5.0,1,5.0,1
7992,min_diffuse,30,30,1,3,0.05,0.95,0.9419519992590552,24,4.0,0,4.0,0,3.0,1
7993,min_diffuse,30,30,1,3,0.05,0.95,0.9450114479918366,29,5.0,1,5.0,1,5.0,1
7994,min_diffuse,30,30,1,3,0.05,0.95,0.9314614554569496,19,4.0,1,4.0,1,4.0,1
7995,min_diffuse,30,30,1,3,0.05,0.95,0.9389263851910192,18,6.0,1,6.0,1,6.0,1
7996,min_diffuse,30,30,1,3,0.05,0.95,0.94031638484064,33,6.0,1,6.0,1,6.0,1
7997,min_diffuse,30,30,1,3,0.05,0.95,0.8789910740566698,20,4.0,1,4.0,1,4.0,1
7998,min_diffuse,30,30,1,3,0.05,0.95,0.8984911460632302,16,4.0,1,4.0,1,4.0,1
7999,min_diffuse,30,30,1,3,0.05,0.95,0.8702476216062235,13,4.0,0,3.0,1,3.0,1
8000,min_diffuse,30,30,1,3,0.05,0.95,0.9299289766078338,11,4.0,1,4.0,1,4.0,1
8001,min_diffuse,30,30,1,3,0.05,0.95,0.9369313916337948,52,7.0,0,6.0,1,6.0,1
8002,min_diffuse,30,30,1,3,0.05,0.95,0.9460088857084946,23,4.0,1,4.0,1,4.0,1
8003,min_diffuse,30,30,1,3,0.05,0.95,0.8323306511111961,11,3.0,1,3.0,1,3.0,1
8004,min_diffuse,30,30,1,3,0.05,0.95,0.9429478454576652,20,5.0,1,5.0,1,5.0,1
8005,min_diffuse,30,30,1,3,0.05,0.95,0.9499049256405384,13,4.0,1,4.0,1,4.0,1
8006,min_diffuse,30,30,1,3,0.05,0.95,0.935078321908072,42,6.0,0,6.0,0,5.0,1
8007,min_diffuse,30,30,1,3,0.05,0.95,0.9375994264912608,47,5.0,1,5.0,1,5.0,1
8008,min_diffuse,30,30,1,3,0.05,0.95,0.9441072329308527,15,5.0,0,4.0,1,5.0,0
8009,min_diffuse,30,30,1,3,0.05,0.95,0.9105932494693,14,4.0,1,4.0,1,4.0,1
8010,min_diffuse,30,30,1,3,0.05,0.95,0.9337167390150924,13,4.0,1,4.0,1,4.0,1
8011,min_diffuse,30,30,1,3,0.05,0.95,0.8817879649983846,5,3.0,1,3.0,1,3.0,1
8012,min_diffuse,30,30,1,3,0.05,0.95,0.9372413840550144,14,4.0,1,4.0,1,4.0,1
8013,min_diffuse,30,30,1,3,0.05,0.95,0.9324670209987356,11,4.0,1,4.0,1,4.0,1
8014,min_diffuse,30,30,1,3,0.05,0.95,0.9009089125492176,17,4.0,1,4.0,1,4.0,1
8015,min_diffuse,30,30,1,3,0.05,0.95,0.94680802168427,47,10.0,1,10.0,1,10.0,1
8016,min_diffuse,30,30,1,3,0.05,0.95,0.9305434472062208,33,7.0,0,6.0,1,6.0,1
8017,min_diffuse,30,30,1,3,0.05,0.95,0.906612147080448,11,4.0,0,3.0,1,4.0,0
8018,min_diffuse,30,30,1,3,0.05,0.95,0.9014650672109332,11,3.0,1,3.0,1,4.0,0
8019,min_diffuse,30,30,1,3,0.05,0.95,0.9320932775745042,6,3.0,1,3.0,1,3.0,1
8020,min_diffuse,30,30,1,3,0.05,0.95,0.9437726204964184,17,5.0,1,5.0,1,5.0,1
8021,min_diffuse,30,30,1,3,0.05,0.95,0.9441936350802952,35,6.0,1,6.0,1,6.0,1
8022,min_diffuse,30,30,1,3,0.05,0.95,0.8961715573614392,10,4.0,1,4.0,1,4.0,1
8023,min_diffuse,30,30,1,3,0.05,0.95,0.9326239809656038,7,3.0,1,4.0,0,4.0,0
8024,min_diffuse,30,30,1,3,0.05,0.95,0.889242095420905,26,5.0,1,5.0,1,5.0,1
8025,min_diffuse,30,30,1,3,0.05,0.95,0.9357444998205025,23,5.0,1,5.0,1,5.0,1
8026,min_diffuse,30,30,1,3,0.05,0.95,0.9003618943667763,25,5.0,1,5.0,1,5.0,1
8027,min_diffuse,30,30,1,3,0.05,0.95,0.9222810022807147,5,3.0,1,3.0,1,3.0,1
8028,min_diffuse,30,30,1,3,0.05,0.95,0.94447220971289,23,4.0,1,4.0,1,4.0,1
8029,min_diffuse,30,30,1,3,0.05,0.95,0.9439302682156774,7,3.0,1,3.0,1,4.0,0
8030,min_diffuse,30,30,1,3,0.05,0.95,0.9344229372987916,23,5.0,1,5.0,1,5.0,1
8031,min_diffuse,30,30,1,3,0.05,0.95,0.944193783391288,24,4.0,1,4.0,1,4.0,1
8032,min_diffuse,30,30,1,3,0.05,0.95,0.906190783742506,9,3.0,1,3.0,1,3.0,1
8033,min_diffuse,30,30,1,3,0.05,0.95,0.8266839152811124,10,4.0,0,4.0,0,3.0,1
8034,min_diffuse,30,30,1,3,0.05,0.95,0.9060251699117252,11,4.0,0,3.0,1,3.0,1
8035,min_diffuse,30,30,1,3,0.05,0.95,0.9352875196858136,47,7.0,1,7.0,1,7.0,1
8036,min_diffuse,30,30,1,3,0.05,0.95,0.9303300553118314,14,4.0,1,4.0,1,4.0,1
8037,min_diffuse,30,30,1,3,0.05,0.95,0.948053171649886,29,4.0,1,5.0,0,4.0,1
8038,min_diffuse,30,30,1,3,0.05,0.95,0.8782540687264632,9,3.0,1,3.0,1,3.0,1
8039,min_diffuse,30,30,1,3,0.05,0.95,0.8830533183583126,9,3.0,1,3.0,1,3.0,1
8040,min_diffuse,30,30,1,3,0.05,0.95,0.888277904796066,5,3.0,1,3.0,1,3.0,1
8041,min_diffuse,30,30,1,3,0.05,0.95,0.8433500959355003,8,3.0,1,3.0,1,3.0,1
8042,min_diffuse,30,30,1,3,0.05,0.95,0.9417252195402828,24,7.0,0,6.0,1,7.0,0
8043,min_diffuse,30,30,1,3,0.05,0.95,0.9482858310619064,24,5.0,1,5.0,1,5.0,1
8044,min_diffuse,30,30,1,3,0.05,0.95,0.8563416515763926,10,4.0,1,4.0,1,5.0,0
8045,min_diffuse,30,30,1,3,0.05,0.95,0.9456061658187505,65,7.0,0,6.0,1,6.0,1
8046,min_diffuse,30,30,1,3,0.05,0.95,0.9301105121535196,39,4.0,1,4.0,1,4.0,1
8047,min_diffuse,30,30,1,3,0.05,0.95,0.9477314331912988,20,5.0,1,5.0,1,5.0,1
8048,min_diffuse,30,30,1,3,0.05,0.95,0.927786498675487,9,3.0,1,3.0,1,3.0,1
8049,min_diffuse,30,30,1,3,0.05,0.95,0.9499063993735024,62,6.0,1,6.0,1,7.0,0
8050,min_diffuse,30,30,1,3,0.05,0.95,0.8830329290380655,9,3.0,1,3.0,1,3.0,1
8051,min_diffuse,30,30,1,3,0.05,0.95,0.8909485051259892,28,5.0,1,5.0,1,5.0,1
8052,min_diffuse,30,30,1,3,0.05,0.95,0.940400995892236,63,7.0,1,7.0,1,7.0,1
8053,min_diffuse,30,30,1,3,0.05,0.95,0.9254828304030938,21,4.0,1,4.0,1,4.0,1
8054,min_diffuse,30,30,1,3,0.05,0.95,0.9250306785478812,6,3.0,1,3.0,1,4.0,0
8055,min_diffuse,30,30,1,3,0.05,0.95,0.9164687878771492,10,3.0,1,3.0,1,3.0,1
8056,min_diffuse,30,30,1,3,0.05,0.95,0.9268762459373988,18,5.0,1,5.0,1,5.0,1
8057,min_diffuse,30,30,1,3,0.05,0.95,0.9362713093279008,47,7.0,1,7.0,1,7.0,1
8058,min_diffuse,30,30,1,3,0.05,0.95,0.8965915932640723,16,4.0,0,3.0,1,3.0,1
8059,min_diffuse,30,30,1,3,0.05,0.95,0.9164184788166114,20,4.0,0,3.0,1,3.0,1
8060,min_diffuse,30,30,1,3,0.05,0.95,0.8833874905168674,30,5.0,0,4.0,1,4.0,1
8061,min_diffuse,30,30,1,3,0.05,0.95,0.9473038918371968,71,7.0,0,7.0,0,6.0,1
8062,min_diffuse,30,30,1,3,0.05,0.95,0.9097035620866126,12,3.0,1,3.0,1,3.0,1
8063,min_diffuse,30,30,1,3,0.05,0.95,0.92422141596271,18,4.0,1,4.0,1,4.0,1
8064,min_diffuse,30,30,1,3,0.05,0.95,0.9288557878958904,18,4.0,1,4.0,1,4.0,1
8065,min_diffuse,30,30,1,3,0.05,0.95,0.8715931780651073,10,3.0,1,3.0,1,3.0,1
8066,min_diffuse,30,30,1,3,0.05,0.95,0.93836553224769,59,8.0,0,8.0,0,7.0,1
8067,min_diffuse,30,30,1,3,0.05,0.95,0.9145102939103784,13,4.0,1,4.0,1,4.0,1
8068,min_diffuse,30,30,1,3,0.05,0.95,0.9472032660616768,33,6.0,1,6.0,1,6.0,1
8069,min_diffuse,30,30,1,3,0.05,0.95,0.8939191257807075,28,5.0,1,5.0,1,5.0,1
8070,min_diffuse,30,30,1,3,0.05,0.95,0.932859817688842,13,4.0,0,3.0,1,3.0,1
8071,min_diffuse,30,30,1,3,0.05,0.95,0.9333253911890542,34,6.0,1,6.0,1,6.0,1
8072,min_diffuse,30,30,1,3,0.05,0.95,0.932793335324724,37,5.0,0,5.0,0,4.0,1
8073,min_diffuse,30,30,1,3,0.05,0.95,0.9055333225328018,17,4.0,0,3.0,1,3.0,1
8074,min_diffuse,30,30,1,3,0.05,0.95,0.8784859395726206,25,5.0,1,5.0,1,5.0,1
8075,min_diffuse,30,30,1,3,0.05,0.95,0.8662906014812986,9,3.0,1,3.0,1,3.0,1
8076,min_diffuse,30,30,1,3,0.05,0.95,0.917735903680337,30,5.0,1,5.0,1,5.0,1
8077,min_diffuse,30,30,1,3,0.05,0.95,0.9267119534963356,20,5.0,1,5.0,1,5.0,1
8078,min_diffuse,30,30,1,3,0.05,0.95,0.9463529947853974,26,6.0,1,6.0,1,6.0,1
8079,min_diffuse,30,30,1,3,0.05,0.95,0.9310607397756704,12,4.0,1,4.0,1,4.0,1
8080,min_diffuse,30,30,1,3,0.05,0.95,0.9376959241830304,24,5.0,0,4.0,1,5.0,0
8081,min_diffuse,30,30,1,3,0.05,0.95,0.924184312204968,25,5.0,0,4.0,1,4.0,1
8082,min_diffuse,30,30,1,3,0.05,0.95,0.9466100249255328,42,5.0,1,5.0,1,5.0,1
8083,min_diffuse,30,30,1,3,0.05,0.95,0.9467131561648264,101,7.0,1,7.0,1,7.0,1
8084,min_diffuse,30,30,1,3,0.05,0.95,0.9337897842422468,26,4.0,1,4.0,1,4.0,1
8085,min_diffuse,30,30,1,3,0.05,0.95,0.9402434236146878,9,3.0,1,3.0,1,3.0,1
8086,min_diffuse,30,30,1,3,0.05,0.95,0.9187505107783156,13,4.0,1,4.0,1,4.0,1
8087,min_diffuse,30,30,1,3,0.05,0.95,0.9176798796092775,13,4.0,1,4.0,1,4.0,1
8088,min_diffuse,30,30,1,3,0.05,0.95,0.9404157339926972,26,4.0,1,4.0,1,4.0,1
8089,min_diffuse,30,30,1,3,0.05,0.95,0.9180062718010696,26,5.0,0,4.0,1,4.0,1
8090,min_diffuse,30,30,1,3,0.05,0.95,0.91909082862474,7,3.0,1,3.0,1,3.0,1
8091,min_diffuse,30,30,1,3,0.05,0.95,0.945374736487127,27,5.0,1,5.0,1,5.0,1
8092,min_diffuse,30,30,1,3,0.05,0.95,0.94956921173276,22,4.0,1,4.0,1,4.0,1
8093,min_diffuse,30,30,1,3,0.05,0.95,0.8969657491365639,20,4.0,0,3.0,1,4.0,0
8094,min_diffuse,30,30,1,3,0.05,0.95,0.9142648243293732,7,3.0,1,3.0,1,3.0,1
8095,min_diffuse,30,30,1,3,0.05,0.95,0.9418208067143437,60,9.0,1,10.0,0,10.0,0
8096,min_diffuse,30,30,1,3,0.05,0.95,0.8783098892997199,19,4.0,1,4.0,1,4.0,1
8097,min_diffuse,30,30,1,3,0.05,0.95,0.9019942516616416,25,5.0,1,5.0,1,5.0,1
8098,min_diffuse,30,30,1,3,0.05,0.95,0.9133419683758444,13,4.0,1,4.0,1,4.0,1
8099,min_diffuse,30,30,1,3,0.05,0.95,0.9006885970044944,8,3.0,1,3.0,1,4.0,0
8100,min_diffuse,30,30,1,3,0.05,0.95,0.9337003860878516,14,4.0,0,4.0,0,3.0,1
8101,min_diffuse,30,30,1,3,0.05,0.95,0.9209367285491216,16,4.0,1,4.0,1,4.0,1
8102,min_diffuse,30,30,1,3,0.05,0.95,0.916805871742367,15,4.0,0,3.0,1,3.0,1
8103,min_diffuse,30,30,1,3,0.05,0.95,0.8780187487629775,19,5.0,1,5.0,1,5.0,1
8104,min_diffuse,30,30,1,3,0.05,0.95,0.943330258804519,17,4.0,1,4.0,1,4.0,1
8105,min_diffuse,30,30,1,3,0.05,0.95,0.9137170763706128,15,4.0,1,4.0,1,4.0,1
8106,min_diffuse,30,30,1,3,0.05,0.95,0.9245831753507452,21,5.0,1,5.0,1,5.0,1
8107,min_diffuse,30,30,1,3,0.05,0.95,0.9391643562173928,21,5.0,1,5.0,1,5.0,1
8108,min_diffuse,30,30,1,3,0.05,0.95,0.9207583711551054,33,5.0,0,4.0,1,4.0,1
8109,min_diffuse,30,30,1,3,0.05,0.95,0.9440030830070778,9,3.0,1,3.0,1,4.0,0
8110,min_diffuse,30,30,1,3,0.05,0.95,0.9183950888330128,27,5.0,1,5.0,1,5.0,1
8111,min_diffuse,30,30,1,3,0.05,0.95,0.944617820739196,37,6.0,1,6.0,1,6.0,1
8112,min_diffuse,30,30,1,3,0.05,0.95,0.9253381816802112,8,3.0,1,3.0,1,3.0,1
8113,min_diffuse,30,30,1,3,0.05,0.95,0.9154365706015958,22,5.0,1,5.0,1,5.0,1
8114,min_diffuse,30,30,1,3,0.05,0.95,0.9227924838338852,13,4.0,1,4.0,1,4.0,1
8115,min_diffuse,30,30,1,3,0.05,0.95,0.8311831140056604,13,4.0,1,4.0,1,4.0,1
8116,min_diffuse,30,30,1,3,0.05,0.95,0.918039952181414,7,3.0,1,3.0,1,3.0,1
8117,min_diffuse,30,30,1,3,0.05,0.95,0.9283634988113192,33,7.0,1,7.0,1,7.0,1
8118,min_diffuse,30,30,1,3,0.05,0.95,0.8056729291501122,8,4.0,0,3.0,1,3.0,1
8119,min_diffuse,30,30,1,3,0.05,0.95,0.8838921975910465,10,4.0,1,4.0,1,4.0,1
8120,min_diffuse,30,30,1,3,0.05,0.95,0.9464871911586212,46,7.0,0,7.0,0,6.0,1
8121,min_diffuse,30,30,1,3,0.05,0.95,0.9486911952416748,15,4.0,0,4.0,0,3.0,1
8122,min_diffuse,30,30,1,3,0.05,0.95,0.8179224713177796,10,3.0,1,3.0,1,3.0,1
8123,min_diffuse,30,30,1,3,0.05,0.95,0.9154664116158046,23,4.0,1,4.0,1,4.0,1
8124,min_diffuse,30,30,1,3,0.05,0.95,0.912724708250352,25,5.0,1,5.0,1,6.0,0
8125,min_diffuse,30,30,1,3,0.05,0.95,0.9455630857219564,22,4.0,1,4.0,1,4.0,1
8126,min_diffuse,30,30,1,3,0.05,0.95,0.9498224772735558,8,4.0,1,4.0,1,4.0,1
8127,min_diffuse,30,30,1,3,0.05,0.95,0.9482449973300217,36,6.0,1,6.0,1,6.0,1
8128,min_diffuse,30,30,1,3,0.05,0.95,0.913490178371946,21,5.0,1,5.0,1,5.0,1
8129,min_diffuse,30,30,1,3,0.05,0.95,0.8687030185957657,9,3.0,1,3.0,1,3.0,1
8130,min_diffuse,30,30,1,3,0.05,0.95,0.939413879207794,36,6.0,0,6.0,0,5.0,1
8131,min_diffuse,30,30,1,3,0.05,0.95,0.9296395646703874,13,4.0,1,4.0,1,5.0,0
8132,min_diffuse,30,30,1,3,0.05,0.95,0.9375774725265624,60,7.0,0,6.0,1,7.0,0
8133,min_diffuse,30,30,1,3,0.05,0.95,0.8891147695634418,24,4.0,1,4.0,1,4.0,1
8134,min_diffuse,30,30,1,3,0.05,0.95,0.9410688566865522,37,5.0,1,5.0,1,5.0,1
8135,min_diffuse,30,30,1,3,0.05,0.95,0.8938306200562693,17,4.0,0,3.0,1,3.0,1
8136,min_diffuse,30,30,1,3,0.05,0.95,0.9337053299611418,14,4.0,1,4.0,1,4.0,1
8137,min_diffuse,30,30,1,3,0.05,0.95,0.876768152580421,6,3.0,1,3.0,1,3.0,1
8138,min_diffuse,30,30,1,3,0.05,0.95,0.9440193001978467,10,4.0,1,4.0,1,4.0,1
8139,min_diffuse,30,30,1,3,0.05,0.95,0.931778037571802,13,4.0,1,4.0,1,4.0,1
8140,min_diffuse,30,30,1,3,0.05,0.95,0.9378489111084448,36,5.0,1,5.0,1,5.0,1
8141,min_diffuse,30,30,1,3,0.05,0.95,0.9322721212482804,53,7.0,1,7.0,1,7.0,1
8142,min_diffuse,30,30,1,3,0.05,0.95,0.8830332090514176,20,4.0,1,4.0,1,4.0,1
8143,min_diffuse,30,30,1,3,0.05,0.95,0.94441724650216,35,6.0,1,6.0,1,6.0,1
8144,min_diffuse,30,30,1,3,0.05,0.95,0.92371340571775,17,4.0,1,4.0,1,4.0,1
8145,min_diffuse,30,30,1,3,0.05,0.95,0.9060765701159712,15,4.0,1,4.0,1,4.0,1
8146,min_diffuse,30,30,1,3,0.05,0.95,0.9254283954406304,8,3.0,1,3.0,1,3.0,1
8147,min_diffuse,30,30,1,3,0.05,0.95,0.9204022022111574,25,4.0,1,4.0,1,4.0,1
8148,min_diffuse,30,30,1,3,0.05,0.95,0.9337125517919836,13,4.0,0,3.0,1,3.0,1
8149,min_diffuse,30,30,1,3,0.05,0.95,0.948741867695275,26,6.0,1,6.0,1,6.0,1
8150,min_diffuse,30,30,1,3,0.05,0.95,0.9179817315236656,20,4.0,1,4.0,1,4.0,1
8151,min_diffuse,30,30,1,3,0.05,0.95,0.9350166114571284,41,5.0,1,5.0,1,5.0,1
8152,min_diffuse,30,30,1,3,0.05,0.95,0.9189111780491211,12,3.0,1,3.0,1,3.0,1
8153,min_diffuse,30,30,1,3,0.05,0.95,0.9142879521616292,4,3.0,1,3.0,1,3.0,1
8154,min_diffuse,30,30,1,3,0.05,0.95,0.9406945235122912,30,6.0,0,5.0,1,5.0,1
8155,min_diffuse,30,30,1,3,0.05,0.95,0.9236140307616704,12,4.0,1,4.0,1,4.0,1
8156,min_diffuse,30,30,1,3,0.05,0.95,0.9272315644456528,15,4.0,1,4.0,1,4.0,1
8157,min_diffuse,30,30,1,3,0.05,0.95,0.8720879044887134,9,4.0,1,4.0,1,4.0,1
8158,min_diffuse,30,30,1,3,0.05,0.95,0.908097003676936,32,5.0,0,5.0,0,4.0,1
8159,min_diffuse,30,30,1,3,0.05,0.95,0.9451196219994258,15,4.0,1,4.0,1,5.0,0
8160,min_diffuse,30,30,1,3,0.05,0.95,0.9224649830619814,15,4.0,1,4.0,1,4.0,1
8161,min_diffuse,30,30,1,3,0.05,0.95,0.916580488714708,14,4.0,0,4.0,0,3.0,1
8162,min_diffuse,30,30,1,3,0.05,0.95,0.9427034751964476,42,6.0,0,6.0,0,5.0,1
8163,min_diffuse,30,30,1,3,0.05,0.95,0.941171861453217,35,5.0,1,5.0,1,5.0,1
8164,min_diffuse,30,30,1,3,0.05,0.95,0.9290248501669088,25,5.0,1,5.0,1,5.0,1
8165,min_diffuse,30,30,1,3,0.05,0.95,0.8678248766031897,16,5.0,1,5.0,1,5.0,1
8166,min_diffuse,30,30,1,3,0.05,0.95,0.8080914541171887,11,3.0,1,3.0,1,4.0,0
8167,min_diffuse,30,30,1,3,0.05,0.95,0.789481612798039,12,3.0,1,3.0,1,3.0,1
8168,min_diffuse,30,30,1,3,0.05,0.95,0.8771330458420432,19,4.0,1,4.0,1,4.0,1
8169,min_diffuse,30,30,1,3,0.05,0.95,0.9183291634225138,25,4.0,1,4.0,1,4.0,1
8170,min_diffuse,30,30,1,3,0.05,0.95,0.9424938048596808,19,3.0,1,3.0,1,3.0,1
8171,min_diffuse,30,30,1,3,0.05,0.95,0.8946764630989275,15,4.0,1,4.0,1,4.0,1
8172,min_diffuse,30,30,1,3,0.05,0.95,0.9310663273270274,4,2.0,1,2.0,1,3.0,0
8173,min_diffuse,30,30,1,3,0.05,0.95,0.9419500237199488,35,6.0,1,6.0,1,6.0,1
8174,min_diffuse,30,30,1,3,0.05,0.95,0.902740913056581,40,5.0,1,6.0,0,5.0,1
8175,min_diffuse,30,30,1,3,0.05,0.95,0.9171038889099316,7,3.0,1,3.0,1,4.0,0
8176,min_diffuse,30,30,1,3,0.05,0.95,0.8808731919871525,9,3.0,1,3.0,1,3.0,1
8177,min_diffuse,30,30,1,3,0.05,0.95,0.8922603210753822,24,5.0,0,5.0,0,4.0,1
8178,min_diffuse,30,30,1,3,0.05,0.95,0.8904407296451053,13,4.0,1,4.0,1,4.0,1
8179,min_diffuse,30,30,1,3,0.05,0.95,0.906400340777123,5,3.0,1,3.0,1,3.0,1
8180,min_diffuse,30,30,1,3,0.05,0.95,0.717205980930445,5,3.0,1,3.0,1,3.0,1
8181,min_diffuse,30,30,1,3,0.05,0.95,0.9140225147155188,22,5.0,1,5.0,1,5.0,1
8182,min_diffuse,30,30,1,3,0.05,0.95,0.9399243340352254,30,6.0,1,6.0,1,6.0,1
8183,min_diffuse,30,30,1,3,0.05,0.95,0.9491826924855912,27,5.0,0,5.0,0,4.0,1
8184,min_diffuse,30,30,1,3,0.05,0.95,0.9447284085583674,19,5.0,1,5.0,1,5.0,1
8185,min_diffuse,30,30,1,3,0.05,0.95,0.8706594961607104,25,4.0,1,4.0,1,4.0,1
8186,min_diffuse,30,30,1,3,0.05,0.95,0.91898910358929,16,4.0,1,4.0,1,4.0,1
8187,min_diffuse,30,30,1,3,0.05,0.95,0.893467382913819,18,4.0,0,4.0,0,3.0,1
8188,min_diffuse,30,30,1,3,0.05,0.95,0.920652306199119,8,3.0,0,3.0,0,2.0,1
8189,min_diffuse,30,30,1,3,0.05,0.95,0.9482764170627564,27,4.0,1,4.0,1,4.0,1
8190,min_diffuse,30,30,1,3,0.05,0.95,0.915160371022577,9,4.0,1,4.0,1,4.0,1
8191,min_diffuse,30,30,1,3,0.05,0.95,0.941788238970043,6,3.0,1,3.0,1,3.0,1
8192,min_diffuse,30,30,1,3,0.05,0.95,0.9488250412980888,21,6.0,1,6.0,1,6.0,1
8193,min_diffuse,30,30,1,3,0.05,0.95,0.9361495560793388,31,5.0,1,5.0,1,5.0,1
8194,min_diffuse,30,30,1,3,0.05,0.95,0.9471234607516188,9,3.0,1,3.0,1,3.0,1
8195,min_diffuse,30,30,1,3,0.05,0.95,0.9493445793700688,15,4.0,1,4.0,1,4.0,1
8196,min_diffuse,30,30,1,3,0.05,0.95,0.9350585113528735,17,5.0,1,5.0,1,5.0,1
8197,min_diffuse,30,30,1,3,0.05,0.95,0.929693767204284,21,5.0,0,4.0,1,4.0,1
8198,min_diffuse,30,30,1,3,0.05,0.95,0.9329076566372592,25,4.0,1,4.0,1,4.0,1
8199,min_diffuse,30,30,1,3,0.05,0.95,0.8302129991968024,6,3.0,1,3.0,1,3.0,1
8200,min_diffuse,30,30,1,3,0.05,0.95,0.909922244848574,16,4.0,1,4.0,1,4.0,1
8201,min_diffuse,30,30,1,3,0.05,0.95,0.928762198698026,13,4.0,1,4.0,1,4.0,1
8202,min_diffuse,30,30,1,3,0.05,0.95,0.8950280130289049,12,4.0,1,4.0,1,4.0,1
8203,min_diffuse,30,30,1,3,0.05,0.95,0.9183890586846648,8,3.0,1,3.0,1,3.0,1
8204,min_diffuse,30,30,1,3,0.05,0.95,0.9348890331411918,14,4.0,0,3.0,1,4.0,0
8205,min_diffuse,30,30,1,3,0.05,0.95,0.9423772577140652,32,5.0,0,5.0,0,4.0,1
8206,min_diffuse,30,30,1,3,0.05,0.95,0.9127115933320136,34,6.0,0,6.0,0,5.0,1
8207,min_diffuse,30,30,1,3,0.05,0.95,0.9479767532487,29,4.0,1,4.0,1,4.0,1
8208,min_diffuse,30,30,1,3,0.05,0.95,0.9466428156153692,16,5.0,1,5.0,1,5.0,1
8209,min_diffuse,30,30,1,3,0.05,0.95,0.8846961150044723,13,4.0,0,4.0,0,3.0,1
8210,min_diffuse,30,30,1,3,0.05,0.95,0.9145500310195772,41,6.0,1,6.0,1,6.0,1
8211,min_diffuse,30,30,1,3,0.05,0.95,0.9144723647903102,12,4.0,1,4.0,1,4.0,1
8212,min_diffuse,30,30,1,3,0.05,0.95,0.9386630085574224,13,4.0,1,4.0,1,4.0,1
8213,min_diffuse,30,30,1,3,0.05,0.95,0.9130268872363382,11,4.0,1,4.0,1,4.0,1
8214,min_diffuse,30,30,1,3,0.05,0.95,0.8909636541082636,21,4.0,1,4.0,1,4.0,1
8215,min_diffuse,30,30,1,3,0.05,0.95,0.9291224167121926,17,5.0,1,5.0,1,5.0,1
8216,min_diffuse,30,30,1,3,0.05,0.95,0.9373447612751022,32,6.0,1,6.0,1,6.0,1
8217,min_diffuse,30,30,1,3,0.05,0.95,0.9328746062738076,26,6.0,1,6.0,1,6.0,1
8218,min_diffuse,30,30,1,3,0.05,0.95,0.8518340965994795,9,3.0,1,3.0,1,3.0,1
8219,min_diffuse,30,30,1,3,0.05,0.95,0.9261331698759095,25,6.0,1,6.0,1,6.0,1
8220,min_diffuse,30,30,1,3,0.05,0.95,0.9285326644528932,27,5.0,1,5.0,1,5.0,1
8221,min_diffuse,30,30,1,3,0.05,0.95,0.9474631248400252,22,5.0,1,5.0,1,5.0,1
8222,min_diffuse,30,30,1,3,0.05,0.95,0.9309905094668016,11,4.0,1,4.0,1,4.0,1
8223,min_diffuse,30,30,1,3,0.05,0.95,0.928453251677932,32,5.0,1,5.0,1,5.0,1
8224,min_diffuse,30,30,1,3,0.05,0.95,0.9310723127100572,6,3.0,1,3.0,1,3.0,1
8225,min_diffuse,30,30,1,3,0.05,0.95,0.9352486635243858,53,6.0,1,6.0,1,6.0,1
8226,min_diffuse,30,30,1,3,0.05,0.95,0.9487466452177143,38,5.0,1,5.0,1,5.0,1
8227,min_diffuse,30,30,1,3,0.05,0.95,0.9449100828367234,38,7.0,1,7.0,1,7.0,1
8228,min_diffuse,30,30,1,3,0.05,0.95,0.9227110157497188,34,6.0,1,6.0,1,6.0,1
8229,min_diffuse,30,30,1,3,0.05,0.95,0.9383290651227926,21,4.0,1,4.0,1,4.0,1
8230,min_diffuse,30,30,1,3,0.05,0.95,0.9349198325946814,22,5.0,1,5.0,1,5.0,1
8231,min_diffuse,30,30,1,3,0.05,0.95,0.9321655881331916,51,7.0,0,7.0,0,6.0,1
8232,min_diffuse,30,30,1,3,0.05,0.95,0.9445566362236848,14,5.0,0,5.0,0,4.0,1
8233,min_diffuse,30,30,1,3,0.05,0.95,0.9338976178730763,38,5.0,1,5.0,1,5.0,1
8234,min_diffuse,30,30,1,3,0.05,0.95,0.9275607737983792,17,6.0,1,6.0,1,6.0,1
8235,min_diffuse,30,30,1,3,0.05,0.95,0.9105900444229472,17,5.0,0,4.0,1,4.0,1
8236,min_diffuse,30,30,1,3,0.05,0.95,0.9234494499947996,31,4.0,0,4.0,0,3.0,1
8237,min_diffuse,30,30,1,3,0.05,0.95,0.9011081620402268,8,4.0,1,4.0,1,4.0,1
8238,min_diffuse,30,30,1,3,0.05,0.95,0.9370411325792464,27,6.0,1,6.0,1,6.0,1
8239,min_diffuse,30,30,1,3,0.05,0.95,0.9224754916394282,27,5.0,1,5.0,1,5.0,1
8240,min_diffuse,30,30,1,3,0.05,0.95,0.879846574488599,16,4.0,1,4.0,1,4.0,1
8241,min_diffuse,30,30,1,3,0.05,0.95,0.8561259867974336,11,3.0,1,3.0,1,3.0,1
8242,min_diffuse,30,30,1,3,0.05,0.95,0.9415132487897628,14,4.0,1,4.0,1,4.0,1
8243,min_diffuse,30,30,1,3,0.05,0.95,0.9182698014141488,9,4.0,0,4.0,0,3.0,1
8244,min_diffuse,30,30,1,3,0.05,0.95,0.9356758181618994,30,6.0,1,6.0,1,6.0,1
8245,min_diffuse,30,30,1,3,0.05,0.95,0.941372082645076,13,3.0,1,3.0,1,4.0,0
8246,min_diffuse,30,30,1,3,0.05,0.95,0.8760634393500012,17,4.0,1,4.0,1,4.0,1
8247,min_diffuse,30,30,1,3,0.05,0.95,0.9238578098033242,22,6.0,1,6.0,1,6.0,1
8248,min_diffuse,30,30,1,3,0.05,0.95,0.9478432352943488,31,5.0,1,5.0,1,5.0,1
8249,min_diffuse,30,30,1,3,0.05,0.95,0.8766324271786615,8,3.0,1,3.0,1,3.0,1
8250,min_diffuse,30,30,1,3,0.05,0.95,0.925932839738036,33,5.0,1,5.0,1,5.0,1
8251,min_diffuse,30,30,1,3,0.05,0.95,0.9493960198658864,42,6.0,1,6.0,1,6.0,1
8252,min_diffuse,30,30,1,3,0.05,0.95,0.8648808170212476,6,3.0,1,4.0,0,4.0,0
8253,min_diffuse,30,30,1,3,0.05,0.95,0.9445292834916106,28,5.0,0,4.0,1,4.0,1
8254,min_diffuse,30,30,1,3,0.05,0.95,0.9472921037401544,15,4.0,1,4.0,1,4.0,1
8255,min_diffuse,30,30,1,3,0.05,0.95,0.9335585869181656,21,5.0,1,6.0,0,5.0,1
8256,min_diffuse,30,30,1,3,0.05,0.95,0.935662292830692,44,5.0,1,5.0,1,5.0,1
8257,min_diffuse,30,30,1,3,0.05,0.95,0.9226403634838004,48,6.0,1,6.0,1,6.0,1
8258,min_diffuse,30,30,1,3,0.05,0.95,0.8948899085587734,31,5.0,1,5.0,1,5.0,1
8259,min_diffuse,30,30,1,3,0.05,0.95,0.9129859820136896,17,4.0,1,4.0,1,4.0,1
8260,min_diffuse,30,30,1,3,0.05,0.95,0.9446736326673332,34,5.0,0,5.0,0,4.0,1
8261,min_diffuse,30,30,1,3,0.05,0.95,0.9483163214250898,33,5.0,1,5.0,1,5.0,1
8262,min_diffuse,30,30,1,3,0.05,0.95,0.9367998240125388,19,5.0,1,5.0,1,5.0,1
8263,min_diffuse,30,30,1,3,0.05,0.95,0.9374525390356144,14,4.0,1,4.0,1,4.0,1
8264,min_diffuse,30,30,1,3,0.05,0.95,0.9355037974807828,31,5.0,1,5.0,1,5.0,1
8265,min_diffuse,30,30,1,3,0.05,0.95,0.9417202481719488,24,5.0,1,5.0,1,5.0,1
8266,min_diffuse,30,30,1,3,0.05,0.95,0.9487763333852888,29,4.0,1,4.0,1,4.0,1
8267,min_diffuse,30,30,1,3,0.05,0.95,0.9150098878850804,7,3.0,1,3.0,1,3.0,1
8268,min_diffuse,30,30,1,3,0.05,0.95,0.8961347672951105,14,4.0,1,4.0,1,4.0,1
8269,min_diffuse,30,30,1,3,0.05,0.95,0.9267707043030128,10,4.0,1,4.0,1,4.0,1
8270,min_diffuse,30,30,1,3,0.05,0.95,0.931826271094356,34,7.0,0,6.0,1,6.0,1
8271,min_diffuse,30,30,1,3,0.05,0.95,0.9350356003596104,14,4.0,1,4.0,1,4.0,1
8272,min_diffuse,30,30,1,3,0.05,0.95,0.8865419389413149,17,4.0,1,4.0,1,4.0,1
8273,min_diffuse,30,30,1,3,0.05,0.95,0.8913220815350318,20,4.0,0,4.0,0,3.0,1
8274,min_diffuse,30,30,1,3,0.05,0.95,0.9274541836133224,12,3.0,1,3.0,1,3.0,1
8275,min_diffuse,30,30,1,3,0.05,0.95,0.9390517391108664,19,4.0,1,5.0,0,4.0,1
8276,min_diffuse,30,30,1,3,0.05,0.95,0.9383602836733006,12,4.0,0,3.0,1,4.0,0
8277,min_diffuse,30,30,1,3,0.05,0.95,0.9348129705110368,14,4.0,1,4.0,1,4.0,1
8278,min_diffuse,30,30,1,3,0.05,0.95,0.9056747453629376,22,5.0,0,5.0,0,4.0,1
8279,min_diffuse,30,30,1,3,0.05,0.95,0.9255590052619904,22,5.0,1,5.0,1,5.0,1
8280,min_diffuse,30,30,1,3,0.05,0.95,0.9336236993189764,44,6.0,1,6.0,1,6.0,1
8281,min_diffuse,30,30,1,3,0.05,0.95,0.9444726356821992,19,4.0,1,4.0,1,4.0,1
8282,min_diffuse,30,30,1,3,0.05,0.95,0.9266444283971292,27,5.0,1,5.0,1,5.0,1
8283,min_diffuse,30,30,1,3,0.05,0.95,0.9343604357605148,22,5.0,1,5.0,1,6.0,0
8284,min_diffuse,30,30,1,3,0.05,0.95,0.9218147421852544,30,5.0,1,5.0,1,5.0,1
8285,min_diffuse,30,30,1,3,0.05,0.95,0.9166677382259084,21,5.0,1,5.0,1,5.0,1
8286,min_diffuse,30,30,1,3,0.05,0.95,0.9085674010563576,10,4.0,1,4.0,1,4.0,1
8287,min_diffuse,30,30,1,3,0.05,0.95,0.9270805783638124,39,5.0,1,5.0,1,6.0,0
8288,min_diffuse,30,30,1,3,0.05,0.95,0.9467289129240332,23,5.0,0,4.0,1,5.0,0
8289,min_diffuse,30,30,1,3,0.05,0.95,0.9269422006964444,30,5.0,1,5.0,1,5.0,1
8290,min_diffuse,30,30,1,3,0.05,0.95,0.948517431047398,35,5.0,1,5.0,1,5.0,1
8291,min_diffuse,30,30,1,3,0.05,0.95,0.9371499394084916,17,5.0,1,5.0,1,5.0,1
8292,min_diffuse,30,30,1,3,0.05,0.95,0.8887169348780465,19,4.0,1,4.0,1,4.0,1
8293,min_diffuse,30,30,1,3,0.05,0.95,0.8986881064541431,9,3.0,1,3.0,1,3.0,1
8294,min_diffuse,30,30,1,3,0.05,0.95,0.9107648767111934,13,4.0,1,4.0,1,4.0,1
8295,min_diffuse,30,30,1,3,0.05,0.95,0.9468966616732738,21,5.0,1,5.0,1,5.0,1
8296,min_diffuse,30,30,1,3,0.05,0.95,0.922921642900417,15,4.0,1,4.0,1,4.0,1
8297,min_diffuse,30,30,1,3,0.05,0.95,0.9421960564246424,49,8.0,1,8.0,1,8.0,1
8298,min_diffuse,30,30,1,3,0.05,0.95,0.9387274392527768,31,6.0,1,6.0,1,6.0,1
8299,min_diffuse,30,30,1,3,0.05,0.95,0.9033478691069388,8,3.0,1,3.0,1,3.0,1
8300,min_diffuse,30,30,1,3,0.05,0.95,0.9318884356434436,17,5.0,0,4.0,1,5.0,0
8301,min_diffuse,30,30,1,3,0.05,0.95,0.9446173337825324,23,4.0,1,4.0,1,4.0,1
8302,min_diffuse,30,30,1,3,0.05,0.95,0.8954895568908484,47,6.0,1,6.0,1,6.0,1
8303,min_diffuse,30,30,1,3,0.05,0.95,0.9466926679522212,27,5.0,0,4.0,1,5.0,0
8304,min_diffuse,30,30,1,3,0.05,0.95,0.914197448173384,38,6.0,1,6.0,1,6.0,1
8305,min_diffuse,30,30,1,3,0.05,0.95,0.9394800690050322,35,5.0,1,5.0,1,5.0,1
8306,min_diffuse,30,30,1,3,0.05,0.95,0.936222102664558,17,4.0,1,4.0,1,4.0,1
8307,min_diffuse,30,30,1,3,0.05,0.95,0.853219214506433,17,4.0,1,4.0,1,4.0,1
8308,min_diffuse,30,30,1,3,0.05,0.95,0.9121619677708954,24,4.0,1,4.0,1,4.0,1
8309,min_diffuse,30,30,1,3,0.05,0.95,0.9121993034034378,22,5.0,0,4.0,1,4.0,1
8310,min_diffuse,30,30,1,3,0.05,0.95,0.9371664345141356,40,6.0,1,6.0,1,6.0,1
8311,min_diffuse,30,30,1,3,0.05,0.95,0.9429370249087486,63,7.0,0,7.0,0,6.0,1
8312,min_diffuse,30,30,1,3,0.05,0.95,0.9481324352605244,14,4.0,1,4.0,1,5.0,0
8313,min_diffuse,30,30,1,3,0.05,0.95,0.9072745490153366,13,4.0,1,4.0,1,4.0,1
8314,min_diffuse,30,30,1,3,0.05,0.95,0.8766980375594668,4,3.0,1,3.0,1,3.0,1
8315,min_diffuse,30,30,1,3,0.05,0.95,0.8665571747914254,10,4.0,0,3.0,1,4.0,0
8316,min_diffuse,30,30,1,3,0.05,0.95,0.9392140689258732,13,4.0,1,4.0,1,4.0,1
8317,min_diffuse,30,30,1,3,0.05,0.95,0.9496594729200512,23,4.0,1,4.0,1,4.0,1
8318,min_diffuse,30,30,1,3,0.05,0.95,0.9444034935959772,27,5.0,1,5.0,1,5.0,1
8319,min_diffuse,30,30,1,3,0.05,0.95,0.8696037763945188,10,3.0,1,3.0,1,3.0,1
8320,min_diffuse,30,30,1,3,0.05,0.95,0.9177988009657037,16,4.0,1,4.0,1,4.0,1
8321,min_diffuse,30,30,1,3,0.05,0.95,0.9314353253682456,29,6.0,0,5.0,1,5.0,1
8322,min_diffuse,30,30,1,3,0.05,0.95,0.9440592599627342,28,5.0,0,4.0,1,4.0,1
8323,min_diffuse,30,30,1,3,0.05,0.95,0.9474624967579232,22,4.0,1,4.0,1,4.0,1
8324,min_diffuse,30,30,1,3,0.05,0.95,0.9231129400618556,17,4.0,1,4.0,1,4.0,1
8325,min_diffuse,30,30,1,3,0.05,0.95,0.939137595788318,24,6.0,0,6.0,0,5.0,1
8326,min_diffuse,30,30,1,3,0.05,0.95,0.9115036758599704,21,4.0,1,4.0,1,4.0,1
8327,min_diffuse,30,30,1,3,0.05,0.95,0.9336070537736704,14,4.0,1,4.0,1,4.0,1
8328,min_diffuse,30,30,1,3,0.05,0.95,0.8588025826470386,4,2.0,1,2.0,1,2.0,1
8329,min_diffuse,30,30,1,3,0.05,0.95,0.949316048082369,42,6.0,1,6.0,1,6.0,1
8330,min_diffuse,30,30,1,3,0.05,0.95,0.8836350910529126,12,4.0,1,4.0,1,4.0,1
8331,min_diffuse,30,30,1,3,0.05,0.95,0.942785478787066,25,6.0,0,5.0,1,6.0,0
8332,min_diffuse,30,30,1,3,0.05,0.95,0.9455048555898428,38,6.0,1,6.0,1,6.0,1
8333,min_diffuse,30,30,1,3,0.05,0.95,0.905662335363247,20,4.0,1,4.0,1,4.0,1
8334,min_diffuse,30,30,1,3,0.05,0.95,0.932948402685862,14,4.0,1,4.0,1,4.0,1
8335,min_diffuse,30,30,1,3,0.05,0.95,0.8750940108559022,11,4.0,1,4.0,1,4.0,1
8336,min_diffuse,30,30,1,3,0.05,0.95,0.9438334434264176,29,5.0,1,5.0,1,5.0,1
8337,min_diffuse,30,30,1,3,0.05,0.95,0.9464231031892034,45,6.0,0,5.0,1,6.0,0
8338,min_diffuse,30,30,1,3,0.05,0.95,0.9443168949039348,40,5.0,1,5.0,1,5.0,1
8339,min_diffuse,30,30,1,3,0.05,0.95,0.9343703447666728,14,3.0,1,3.0,1,4.0,0
8340,min_diffuse,30,30,1,3,0.05,0.95,0.8751852267342237,7,3.0,1,3.0,1,3.0,1
8341,min_diffuse,30,30,1,3,0.05,0.95,0.9421336473312744,16,5.0,1,5.0,1,6.0,0
8342,min_diffuse,30,30,1,3,0.05,0.95,0.9442622213897324,25,6.0,1,6.0,1,6.0,1
8343,min_diffuse,30,30,1,3,0.05,0.95,0.9378035060340596,11,4.0,1,4.0,1,4.0,1
8344,min_diffuse,30,30,1,3,0.05,0.95,0.9078623230995304,24,5.0,1,5.0,1,5.0,1
8345,min_diffuse,30,30,1,3,0.05,0.95,0.8672815252718645,13,3.0,1,3.0,1,3.0,1
8346,min_diffuse,30,30,1,3,0.05,0.95,0.9357583394865592,16,4.0,1,4.0,1,4.0,1
8347,min_diffuse,30,30,1,3,0.05,0.95,0.8914330769844606,26,5.0,1,5.0,1,5.0,1
8348,min_diffuse,30,30,1,3,0.05,0.95,0.9191850155566528,14,4.0,1,4.0,1,4.0,1
8349,min_diffuse,30,30,1,3,0.05,0.95,0.93168859184854,10,3.0,1,3.0,1,3.0,1
8350,min_diffuse,30,30,1,3,0.05,0.95,0.9221429301131808,26,5.0,0,4.0,1,4.0,1
8351,min_diffuse,30,30,1,3,0.05,0.95,0.8850663518409617,11,4.0,1,4.0,1,4.0,1
8352,min_diffuse,30,30,1,3,0.05,0.95,0.9362022437185608,14,3.0,1,3.0,1,3.0,1
8353,min_diffuse,30,30,1,3,0.05,0.95,0.890638464737667,15,4.0,1,4.0,1,4.0,1
8354,min_diffuse,30,30,1,3,0.05,0.95,0.8982413532479331,9,4.0,0,3.0,1,3.0,1
8355,min_diffuse,30,30,1,3,0.05,0.95,0.8972949245334175,10,3.0,1,3.0,1,3.0,1
8356,min_diffuse,30,30,1,3,0.05,0.95,0.9340107709963924,49,6.0,1,6.0,1,6.0,1
8357,min_diffuse,30,30,1,3,0.05,0.95,0.9354747317133696,29,6.0,0,6.0,0,5.0,1
8358,min_diffuse,30,30,1,3,0.05,0.95,0.9020266950833852,27,5.0,0,4.0,1,4.0,1
8359,min_diffuse,30,30,1,3,0.05,0.95,0.9352876964920656,17,6.0,1,6.0,1,6.0,1
8360,min_diffuse,30,30,1,3,0.05,0.95,0.9194034299431724,9,4.0,1,4.0,1,4.0,1
8361,min_diffuse,30,30,1,3,0.05,0.95,0.9409552288401888,11,3.0,1,3.0,1,4.0,0
8362,min_diffuse,30,30,1,3,0.05,0.95,0.9195904157726824,16,4.0,1,4.0,1,4.0,1
8363,min_diffuse,30,30,1,3,0.05,0.95,0.9074364523827864,9,4.0,1,4.0,1,4.0,1
8364,min_diffuse,30,30,1,3,0.05,0.95,0.8542206770055837,12,4.0,1,4.0,1,4.0,1
8365,min_diffuse,30,30,1,3,0.05,0.95,0.944073623236038,15,4.0,0,4.0,0,3.0,1
8366,min_diffuse,30,30,1,3,0.05,0.95,0.937877573266409,10,4.0,1,4.0,1,4.0,1
8367,min_diffuse,30,30,1,3,0.05,0.95,0.941372729985064,33,5.0,0,4.0,1,4.0,1
8368,min_diffuse,30,30,1,3,0.05,0.95,0.8367754632068451,7,3.0,1,3.0,1,3.0,1
8369,min_diffuse,30,30,1,3,0.05,0.95,0.9459701485552332,13,4.0,1,4.0,1,4.0,1
8370,min_diffuse,30,30,1,3,0.05,0.95,0.9389188582350324,18,4.0,1,4.0,1,4.0,1
8371,min_diffuse,30,30,1,3,0.05,0.95,0.903264446952011,20,4.0,1,4.0,1,4.0,1
8372,min_diffuse,30,30,1,3,0.05,0.95,0.9046568534725454,12,4.0,0,4.0,0,3.0,1
8373,min_diffuse,30,30,1,3,0.05,0.95,0.9202191498146838,14,4.0,1,4.0,1,4.0,1
8374,min_diffuse,30,30,1,3,0.05,0.95,0.9397426478822198,22,4.0,1,4.0,1,4.0,1
8375,min_diffuse,30,30,1,3,0.05,0.95,0.8993236074699823,12,4.0,1,4.0,1,4.0,1
8376,min_diffuse,30,30,1,3,0.05,0.95,0.9239505977114928,22,5.0,0,4.0,1,4.0,1
8377,min_diffuse,30,30,1,3,0.05,0.95,0.929225448655601,23,5.0,1,5.0,1,5.0,1
8378,min_diffuse,30,30,1,3,0.05,0.95,0.9020093327597004,23,5.0,1,5.0,1,5.0,1
8379,min_diffuse,30,30,1,3,0.05,0.95,0.9461135695714766,25,5.0,1,5.0,1,5.0,1
8380,min_diffuse,30,30,1,3,0.05,0.95,0.9178867542931958,19,4.0,1,4.0,1,4.0,1
8381,min_diffuse,30,30,1,3,0.05,0.95,0.9089034116806024,7,3.0,1,3.0,1,3.0,1
8382,min_diffuse,30,30,1,3,0.05,0.95,0.9144363549080776,16,4.0,1,4.0,1,4.0,1
8383,min_diffuse,30,30,1,3,0.05,0.95,0.9113732178184548,17,5.0,0,5.0,0,4.0,1
8384,min_diffuse,30,30,1,3,0.05,0.95,0.9424970549264948,34,6.0,1,6.0,1,6.0,1
8385,min_diffuse,30,30,1,3,0.05,0.95,0.8629471346430125,26,5.0,0,4.0,1,4.0,1
8386,min_diffuse,30,30,1,3,0.05,0.95,0.9334812009934744,27,5.0,1,6.0,0,5.0,1
8387,min_diffuse,30,30,1,3,0.05,0.95,0.9305574231681266,21,4.0,1,4.0,1,4.0,1
8388,min_diffuse,30,30,1,3,0.05,0.95,0.908898897255745,29,5.0,0,4.0,1,4.0,1
8389,min_diffuse,30,30,1,3,0.05,0.95,0.93600449134174,19,5.0,1,5.0,1,5.0,1
8390,min_diffuse,30,30,1,3,0.05,0.95,0.9078397113008684,10,4.0,1,4.0,1,4.0,1
8391,min_diffuse,30,30,1,3,0.05,0.95,0.8959851974896091,15,4.0,1,4.0,1,4.0,1
8392,min_diffuse,30,30,1,3,0.05,0.95,0.9325707136080256,21,5.0,1,5.0,1,5.0,1
8393,min_diffuse,30,30,1,3,0.05,0.95,0.9326569360150628,9,3.0,1,3.0,1,3.0,1
8394,min_diffuse,30,30,1,3,0.05,0.95,0.9153974111792628,18,4.0,1,4.0,1,4.0,1
8395,min_diffuse,30,30,1,3,0.05,0.95,0.8104898807848242,12,3.0,1,3.0,1,3.0,1
8396,min_diffuse,30,30,1,3,0.05,0.95,0.942192008111012,18,5.0,1,5.0,1,5.0,1
8397,min_diffuse,30,30,1,3,0.05,0.95,0.8825022812811819,12,3.0,1,3.0,1,3.0,1
8398,min_diffuse,30,30,1,3,0.05,0.95,0.8899165752816375,28,5.0,1,5.0,1,5.0,1
8399,min_diffuse,30,30,1,3,0.05,0.95,0.9234916500847322,20,4.0,1,4.0,1,4.0,1
8400,min_diffuse,30,30,1,3,0.05,0.95,0.9459948929842484,23,4.0,1,4.0,1,4.0,1
8401,min_diffuse,30,30,1,3,0.05,0.95,0.8608061560070202,10,4.0,1,4.0,1,4.0,1
8402,min_diffuse,30,30,1,3,0.05,0.95,0.936519928749774,51,5.0,1,6.0,0,5.0,1
8403,min_diffuse,30,30,1,3,0.05,0.95,0.9129593589424334,13,4.0,1,4.0,1,4.0,1
8404,min_diffuse,30,30,1,3,0.05,0.95,0.9373862966327268,21,5.0,1,5.0,1,5.0,1
8405,min_diffuse,30,30,1,3,0.05,0.95,0.949848263306836,19,5.0,0,5.0,0,4.0,1
8406,min_diffuse,30,30,1,3,0.05,0.95,0.942859011084524,16,4.0,1,5.0,0,4.0,1
8407,min_diffuse,30,30,1,3,0.05,0.95,0.8591517728686434,9,4.0,1,4.0,1,4.0,1
8408,min_diffuse,30,30,1,3,0.05,0.95,0.9396472635877812,30,6.0,0,6.0,0,5.0,1
8409,min_diffuse,30,30,1,3,0.05,0.95,0.9185492978569688,14,4.0,1,4.0,1,4.0,1
8410,min_diffuse,30,30,1,3,0.05,0.95,0.9490538897812882,25,5.0,0,4.0,1,4.0,1
8411,min_diffuse,30,30,1,3,0.05,0.95,0.9321117673220812,19,3.0,1,3.0,1,3.0,1
8412,min_diffuse,30,30,1,3,0.05,0.95,0.943006557191274,18,5.0,1,5.0,1,5.0,1
8413,min_diffuse,30,30,1,3,0.05,0.95,0.924089761808639,14,4.0,1,4.0,1,4.0,1
8414,min_diffuse,30,30,1,3,0.05,0.95,0.8834691887552115,12,4.0,1,4.0,1,4.0,1
8415,min_diffuse,30,30,1,3,0.05,0.95,0.9412833980816052,21,4.0,1,4.0,1,4.0,1
8416,min_diffuse,30,30,1,3,0.05,0.95,0.9316880234543188,19,5.0,1,5.0,1,5.0,1
8417,min_diffuse,30,30,1,3,0.05,0.95,0.908186416399016,17,5.0,0,4.0,1,4.0,1
8418,min_diffuse,30,30,1,3,0.05,0.95,0.9424087163236984,22,5.0,1,5.0,1,5.0,1
8419,min_diffuse,30,30,1,3,0.05,0.95,0.9315052835525888,10,4.0,1,4.0,1,4.0,1
8420,min_diffuse,30,30,1,3,0.05,0.95,0.9459361158492772,23,5.0,1,5.0,1,5.0,1
8421,min_diffuse,30,30,1,3,0.05,0.95,0.8883655898069043,16,4.0,1,4.0,1,4.0,1
8422,min_diffuse,30,30,1,3,0.05,0.95,0.9279188498926988,20,4.0,1,4.0,1,4.0,1
8423,min_diffuse,30,30,1,3,0.05,0.95,0.9146123159235544,33,5.0,1,5.0,1,5.0,1
8424,min_diffuse,30,30,1,3,0.05,0.95,0.9357607090128912,11,5.0,0,4.0,1,5.0,0
8425,min_diffuse,30,30,1,3,0.05,0.95,0.8851866368110105,24,5.0,0,5.0,0,4.0,1
8426,min_diffuse,30,30,1,3,0.05,0.95,0.9258623955851716,40,6.0,0,5.0,1,5.0,1
8427,min_diffuse,30,30,1,3,0.05,0.95,0.9456380626205054,33,5.0,1,5.0,1,5.0,1
8428,min_diffuse,30,30,1,3,0.05,0.95,0.928669364478395,29,4.0,1,4.0,1,4.0,1
8429,min_diffuse,30,30,1,3,0.05,0.95,0.9313748509492972,25,4.0,1,4.0,1,4.0,1
8430,min_diffuse,30,30,1,3,0.05,0.95,0.9177329281335842,27,5.0,0,4.0,1,4.0,1
8431,min_diffuse,30,30,1,3,0.05,0.95,0.9499739484511786,41,7.0,1,7.0,1,7.0,1
8432,min_diffuse,30,30,1,3,0.05,0.95,0.9284402827742972,10,4.0,1,4.0,1,4.0,1
8433,min_diffuse,30,30,1,3,0.05,0.95,0.938290649194072,29,5.0,1,5.0,1,5.0,1
8434,min_diffuse,30,30,1,3,0.05,0.95,0.9012765544803144,17,4.0,1,4.0,1,4.0,1
8435,min_diffuse,30,30,1,3,0.05,0.95,0.8963518969954327,19,5.0,1,5.0,1,5.0,1
8436,min_diffuse,30,30,1,3,0.05,0.95,0.9413713014275866,50,7.0,1,7.0,1,7.0,1
8437,min_diffuse,30,30,1,3,0.05,0.95,0.8843609050358999,25,5.0,0,4.0,1,4.0,1
8438,min_diffuse,30,30,1,3,0.05,0.95,0.9249783293451648,14,4.0,1,4.0,1,4.0,1
8439,min_diffuse,30,30,1,3,0.05,0.95,0.9366143328163764,28,5.0,1,5.0,1,5.0,1
8440,min_diffuse,30,30,1,3,0.05,0.95,0.932648131857434,18,4.0,1,4.0,1,4.0,1
8441,min_diffuse,30,30,1,3,0.05,0.95,0.8560771869766368,5,3.0,1,3.0,1,3.0,1
8442,min_diffuse,30,30,1,3,0.05,0.95,0.9420459575751616,15,4.0,1,4.0,1,4.0,1
8443,min_diffuse,30,30,1,3,0.05,0.95,0.9051022432390528,12,4.0,1,4.0,1,4.0,1
8444,min_diffuse,30,30,1,3,0.05,0.95,0.9217720258931564,17,5.0,1,5.0,1,5.0,1
8445,min_diffuse,30,30,1,3,0.05,0.95,0.941444064938683,9,4.0,1,4.0,1,4.0,1
8446,min_diffuse,30,30,1,3,0.05,0.95,0.924009323807356,18,4.0,0,4.0,0,3.0,1
8447,min_diffuse,30,30,1,3,0.05,0.95,0.927243970100806,14,4.0,1,4.0,1,4.0,1
8448,min_diffuse,30,30,1,3,0.05,0.95,0.9483065862598672,12,3.0,1,3.0,1,3.0,1
8449,min_diffuse,30,30,1,3,0.05,0.95,0.890326481568597,34,5.0,1,5.0,1,5.0,1
8450,min_diffuse,30,30,1,3,0.05,0.95,0.9381486061306707,22,5.0,1,5.0,1,5.0,1
8451,min_diffuse,30,30,1,3,0.05,0.95,0.9089033595131614,21,4.0,1,4.0,1,4.0,1
8452,min_diffuse,30,30,1,3,0.05,0.95,0.9431060503168084,40,7.0,1,7.0,1,7.0,1
8453,min_diffuse,30,30,1,3,0.05,0.95,0.9459005310820146,30,6.0,1,6.0,1,6.0,1
8454,min_diffuse,30,30,1,3,0.05,0.95,0.9260836519278108,19,4.0,1,4.0,1,4.0,1
8455,min_diffuse,30,30,1,3,0.05,0.95,0.9327968050250162,10,3.0,1,3.0,1,3.0,1
8456,min_diffuse,30,30,1,3,0.05,0.95,0.7613523276415675,6,3.0,1,3.0,1,3.0,1
8457,min_diffuse,30,30,1,3,0.05,0.95,0.8913220737579117,20,4.0,1,4.0,1,4.0,1
8458,min_diffuse,30,30,1,3,0.05,0.95,0.9379806521583464,20,5.0,1,5.0,1,5.0,1
8459,min_diffuse,30,30,1,3,0.05,0.95,0.9463953920093436,16,5.0,1,5.0,1,5.0,1
8460,min_diffuse,30,30,1,3,0.05,0.95,0.9395753957747096,31,5.0,1,5.0,1,5.0,1
8461,min_diffuse,30,30,1,3,0.05,0.95,0.9472299795838784,36,4.0,1,4.0,1,4.0,1
8462,min_diffuse,30,30,1,3,0.05,0.95,0.8921257626690978,18,4.0,1,4.0,1,4.0,1
8463,min_diffuse,30,30,1,3,0.05,0.95,0.9366015880313944,25,5.0,1,6.0,0,6.0,0
8464,min_diffuse,30,30,1,3,0.05,0.95,0.9400620005213548,26,6.0,1,6.0,1,6.0,1
8465,min_diffuse,30,30,1,3,0.05,0.95,0.8991724539222486,17,5.0,1,5.0,1,5.0,1
8466,min_diffuse,30,30,1,3,0.05,0.95,0.9481934114535628,32,5.0,1,5.0,1,5.0,1
8467,min_diffuse,30,30,1,3,0.05,0.95,0.9378553744605048,11,3.0,1,4.0,0,4.0,0
8468,min_diffuse,30,30,1,3,0.05,0.95,0.8683938724465085,9,3.0,1,3.0,1,3.0,1
8469,min_diffuse,30,30,1,3,0.05,0.95,0.9250768228080376,29,5.0,0,4.0,1,4.0,1
8470,min_diffuse,30,30,1,3,0.05,0.95,0.9128482240651088,13,4.0,1,4.0,1,4.0,1
8471,min_diffuse,30,30,1,3,0.05,0.95,0.9365098588029942,7,4.0,1,4.0,1,4.0,1
8472,min_diffuse,30,30,1,3,0.05,0.95,0.9123103657500908,14,5.0,0,4.0,1,5.0,0
8473,min_diffuse,30,30,1,3,0.05,0.95,0.9432452512526156,11,4.0,1,4.0,1,4.0,1
8474,min_diffuse,30,30,1,3,0.05,0.95,0.9347895860063484,30,6.0,1,6.0,1,6.0,1
8475,min_diffuse,30,30,1,3,0.05,0.95,0.9389170928829615,22,4.0,1,4.0,1,4.0,1
8476,min_diffuse,30,30,1,3,0.05,0.95,0.9444112566023332,9,4.0,1,4.0,1,4.0,1
8477,min_diffuse,30,30,1,3,0.05,0.95,0.8959590297600465,18,5.0,1,5.0,1,5.0,1
8478,min_diffuse,30,30,1,3,0.05,0.95,0.9476827780234476,15,4.0,1,4.0,1,4.0,1
8479,min_diffuse,30,30,1,3,0.05,0.95,0.9149463405460716,38,5.0,0,5.0,0,4.0,1
8480,min_diffuse,30,30,1,3,0.05,0.95,0.8863648293514078,8,3.0,1,3.0,1,3.0,1
8481,min_diffuse,30,30,1,3,0.05,0.95,0.9324686835072782,6,3.0,1,3.0,1,3.0,1
8482,min_diffuse,30,30,1,3,0.05,0.95,0.8557255690141942,10,3.0,1,4.0,0,4.0,0
8483,min_diffuse,30,30,1,3,0.05,0.95,0.873510729748523,6,3.0,1,3.0,1,3.0,1
8484,min_diffuse,30,30,1,3,0.05,0.95,0.9440183988816786,14,4.0,1,4.0,1,5.0,0
8485,min_diffuse,30,30,1,3,0.05,0.95,0.9367861093646024,17,5.0,0,5.0,0,4.0,1
8486,min_diffuse,30,30,1,3,0.05,0.95,0.9276527350573496,22,4.0,1,4.0,1,4.0,1
8487,min_diffuse,30,30,1,3,0.05,0.95,0.8978546995040317,8,3.0,1,3.0,1,3.0,1
8488,min_diffuse,30,30,1,3,0.05,0.95,0.8711166321600827,25,6.0,0,5.0,1,5.0,1
8489,min_diffuse,30,30,1,3,0.05,0.95,0.9463929755767346,27,6.0,1,6.0,1,6.0,1
8490,min_diffuse,30,30,1,3,0.05,0.95,0.9491788958356429,9,3.0,1,3.0,1,3.0,1
8491,min_diffuse,30,30,1,3,0.05,0.95,0.9214110901002384,24,5.0,1,5.0,1,5.0,1
8492,min_diffuse,30,30,1,3,0.05,0.95,0.9194269891246114,19,5.0,0,4.0,1,5.0,0
8493,min_diffuse,30,30,1,3,0.05,0.95,0.9354674514856388,19,4.0,1,5.0,0,5.0,0
8494,min_diffuse,30,30,1,3,0.05,0.95,0.9174733357989416,20,4.0,1,4.0,1,4.0,1
8495,min_diffuse,30,30,1,3,0.05,0.95,0.9405434709999908,21,5.0,0,4.0,1,4.0,1
8496,min_diffuse,30,30,1,3,0.05,0.95,0.9419976531845712,19,5.0,0,4.0,1,5.0,0
8497,min_diffuse,30,30,1,3,0.05,0.95,0.8951925797487769,8,4.0,1,4.0,1,4.0,1
8498,min_diffuse,30,30,1,3,0.05,0.95,0.9321610202222522,43,5.0,0,5.0,0,4.0,1
8499,min_diffuse,30,30,1,3,0.05,0.95,0.9339018310614896,8,3.0,1,3.0,1,3.0,1
8500,min_diffuse,30,30,1,3,0.05,0.95,0.936546770635856,14,4.0,1,4.0,1,4.0,1
8501,min_diffuse,30,30,1,3,0.05,0.95,0.9430532980747812,25,4.0,1,4.0,1,4.0,1
8502,min_diffuse,30,30,1,3,0.05,0.95,0.9324019195509826,9,4.0,1,4.0,1,4.0,1
8503,min_diffuse,30,30,1,3,0.05,0.95,0.9487206368788784,36,6.0,0,6.0,0,5.0,1
8504,min_diffuse,30,30,1,3,0.05,0.95,0.9108003775452936,15,4.0,1,4.0,1,4.0,1
8505,min_diffuse,30,30,1,3,0.05,0.95,0.947469750025932,17,5.0,1,5.0,1,5.0,1
8506,min_diffuse,30,30,1,3,0.05,0.95,0.9301844661160495,14,4.0,1,4.0,1,4.0,1
8507,min_diffuse,30,30,1,3,0.05,0.95,0.9426866036631456,25,4.0,1,4.0,1,4.0,1
8508,min_diffuse,30,30,1,3,0.05,0.95,0.8660287134645036,8,3.0,1,3.0,1,3.0,1
8509,min_diffuse,30,30,1,3,0.05,0.95,0.9013602295273816,13,5.0,1,5.0,1,5.0,1
8510,min_diffuse,30,30,1,3,0.05,0.95,0.9274911769262272,23,5.0,0,4.0,1,5.0,0
8511,min_diffuse,30,30,1,3,0.05,0.95,0.9081476841560993,11,4.0,1,4.0,1,4.0,1
8512,min_diffuse,30,30,1,3,0.05,0.95,0.9334958651119474,75,6.0,0,5.0,1,5.0,1
8513,min_diffuse,30,30,1,3,0.05,0.95,0.90396443940005,16,5.0,1,5.0,1,5.0,1
8514,min_diffuse,30,30,1,3,0.05,0.95,0.9275518205157476,19,4.0,1,4.0,1,4.0,1
8515,min_diffuse,30,30,1,3,0.05,0.95,0.94979442173804,18,5.0,0,4.0,1,4.0,1
8516,min_diffuse,30,30,1,3,0.05,0.95,0.8755903732273469,23,6.0,0,6.0,0,5.0,1
8517,min_diffuse,30,30,1,3,0.05,0.95,0.8959821868616544,27,4.0,1,4.0,1,4.0,1
8518,min_diffuse,30,30,1,3,0.05,0.95,0.8669529658331173,20,4.0,1,4.0,1,5.0,0
8519,min_diffuse,30,30,1,3,0.05,0.95,0.9225740995452484,26,5.0,1,5.0,1,5.0,1
8520,min_diffuse,30,30,1,3,0.05,0.95,0.9131255013781884,53,6.0,1,6.0,1,6.0,1
8521,min_diffuse,30,30,1,3,0.05,0.95,0.9383666305206584,10,3.0,1,3.0,1,3.0,1
8522,min_diffuse,30,30,1,3,0.05,0.95,0.9307147473188604,16,4.0,1,4.0,1,5.0,0
8523,min_diffuse,30,30,1,3,0.05,0.95,0.949916674530218,25,5.0,1,5.0,1,5.0,1
8524,min_diffuse,30,30,1,3,0.05,0.95,0.9179320128434182,13,4.0,1,4.0,1,5.0,0
8525,min_diffuse,30,30,1,3,0.05,0.95,0.8928464005048152,16,4.0,1,4.0,1,4.0,1
8526,min_diffuse,30,30,1,3,0.05,0.95,0.9393564398966372,14,4.0,1,4.0,1,4.0,1
8527,min_diffuse,30,30,1,3,0.05,0.95,0.8905736699952531,22,4.0,1,4.0,1,4.0,1
8528,min_diffuse,30,30,1,3,0.05,0.95,0.8504590150860306,24,5.0,1,5.0,1,5.0,1
8529,min_diffuse,30,30,1,3,0.05,0.95,0.940321688138651,24,6.0,0,5.0,1,6.0,0
8530,min_diffuse,30,30,1,3,0.05,0.95,0.9253147953958202,18,4.0,1,4.0,1,5.0,0
8531,min_diffuse,30,30,1,3,0.05,0.95,0.9003473273742902,21,4.0,1,4.0,1,4.0,1
8532,min_diffuse,30,30,1,3,0.05,0.95,0.915009544048208,11,4.0,1,4.0,1,4.0,1
8533,min_diffuse,30,30,1,3,0.05,0.95,0.9377318127161708,12,4.0,1,4.0,1,4.0,1
8534,min_diffuse,30,30,1,3,0.05,0.95,0.9475394847090584,44,5.0,1,5.0,1,5.0,1
8535,min_diffuse,30,30,1,3,0.05,0.95,0.899993481094154,23,5.0,0,5.0,0,4.0,1
8536,min_diffuse,30,30,1,3,0.05,0.95,0.874584754932783,10,4.0,1,4.0,1,4.0,1
8537,min_diffuse,30,30,1,3,0.05,0.95,0.949854117166025,43,8.0,0,7.0,1,8.0,0
8538,min_diffuse,30,30,1,3,0.05,0.95,0.9439610978634226,60,9.0,1,9.0,1,9.0,1
8539,min_diffuse,30,30,1,3,0.05,0.95,0.9288762064861036,18,4.0,1,4.0,1,4.0,1
8540,min_diffuse,30,30,1,3,0.05,0.95,0.9399653743323438,19,4.0,1,4.0,1,4.0,1
8541,min_diffuse,30,30,1,3,0.05,0.95,0.9440246169062414,23,4.0,1,4.0,1,4.0,1
8542,min_diffuse,30,30,1,3,0.05,0.95,0.921876255422144,14,4.0,1,4.0,1,4.0,1
8543,min_diffuse,30,30,1,3,0.05,0.95,0.935003231738826,17,4.0,1,4.0,1,4.0,1
8544,min_diffuse,30,30,1,3,0.05,0.95,0.887748306008958,12,4.0,1,4.0,1,4.0,1
8545,min_diffuse,30,30,1,3,0.05,0.95,0.9482381900902296,25,5.0,0,5.0,0,4.0,1
8546,min_diffuse,30,30,1,3,0.05,0.95,0.9493643871421088,24,5.0,0,4.0,1,5.0,0
8547,min_diffuse,30,30,1,3,0.05,0.95,0.9279970738417348,6,3.0,1,3.0,1,3.0,1
8548,min_diffuse,30,30,1,3,0.05,0.95,0.9271875727340806,6,3.0,1,3.0,1,3.0,1
8549,min_diffuse,30,30,1,3,0.05,0.95,0.9379161763458388,17,3.0,1,3.0,1,3.0,1
8550,min_diffuse,30,30,1,3,0.05,0.95,0.9315878250280132,21,4.0,1,5.0,0,5.0,0
8551,min_diffuse,30,30,1,3,0.05,0.95,0.8756269022937443,19,4.0,1,4.0,1,4.0,1
8552,min_diffuse,30,30,1,3,0.05,0.95,0.939932431139427,38,7.0,1,7.0,1,7.0,1
8553,min_diffuse,30,30,1,3,0.05,0.95,0.9409639717640464,38,5.0,1,5.0,1,5.0,1
8554,min_diffuse,30,30,1,3,0.05,0.95,0.9316042489856856,19,4.0,1,4.0,1,4.0,1
8555,min_diffuse,30,30,1,3,0.05,0.95,0.9103327258858503,13,4.0,1,4.0,1,4.0,1
8556,min_diffuse,30,30,1,3,0.05,0.95,0.9378945147229534,52,5.0,0,5.0,0,4.0,1
8557,min_diffuse,30,30,1,3,0.05,0.95,0.9357104460206928,53,5.0,0,5.0,0,4.0,1
8558,min_diffuse,30,30,1,3,0.05,0.95,0.945233728568296,60,6.0,1,6.0,1,6.0,1
8559,min_diffuse,30,30,1,3,0.05,0.95,0.937444448372862,31,6.0,1,6.0,1,6.0,1
8560,min_diffuse,30,30,1,3,0.05,0.95,0.8948628247409006,10,4.0,1,4.0,1,4.0,1
8561,min_diffuse,30,30,1,3,0.05,0.95,0.8778049283365599,10,4.0,1,4.0,1,4.0,1
8562,min_diffuse,30,30,1,3,0.05,0.95,0.8320249679231164,8,3.0,1,3.0,1,3.0,1
8563,min_diffuse,30,30,1,3,0.05,0.95,0.9353216398617882,23,5.0,0,4.0,1,4.0,1
8564,min_diffuse,30,30,1,3,0.05,0.95,0.900108279568698,33,4.0,1,4.0,1,4.0,1
8565,min_diffuse,30,30,1,3,0.05,0.95,0.9420551175482036,55,7.0,1,7.0,1,7.0,1
8566,min_diffuse,30,30,1,3,0.05,0.95,0.9257265519574912,16,4.0,1,4.0,1,4.0,1
8567,min_diffuse,30,30,1,3,0.05,0.95,0.940034730654695,16,3.0,1,3.0,1,4.0,0
8568,min_diffuse,30,30,1,3,0.05,0.95,0.941084721063422,13,4.0,1,4.0,1,4.0,1
8569,min_diffuse,30,30,1,3,0.05,0.95,0.9149274790641916,14,3.0,1,3.0,1,3.0,1
8570,min_diffuse,30,30,1,3,0.05,0.95,0.9188586182470444,19,5.0,1,5.0,1,6.0,0
8571,min_diffuse,30,30,1,3,0.05,0.95,0.9329136115901508,13,4.0,1,4.0,1,4.0,1
8572,min_diffuse,30,30,1,3,0.05,0.95,0.7870832036189204,7,3.0,1,3.0,1,3.0,1
8573,min_diffuse,30,30,1,3,0.05,0.95,0.9298972948566854,30,7.0,0,6.0,1,6.0,1
8574,min_diffuse,30,30,1,3,0.05,0.95,0.9389294447586254,20,6.0,1,6.0,1,6.0,1
8575,min_diffuse,30,30,1,3,0.05,0.95,0.9309506488206424,20,4.0,1,4.0,1,4.0,1
8576,min_diffuse,30,30,1,3,0.05,0.95,0.9176366658008124,24,5.0,1,5.0,1,5.0,1
8577,min_diffuse,30,30,1,3,0.05,0.95,0.9432224374414178,12,3.0,1,4.0,0,4.0,0
8578,min_diffuse,30,30,1,3,0.05,0.95,0.9407277638451946,53,7.0,1,7.0,1,7.0,1
8579,min_diffuse,30,30,1,3,0.05,0.95,0.9391979547931992,13,5.0,0,4.0,1,5.0,0
8580,min_diffuse,30,30,1,3,0.05,0.95,0.9329013246983674,46,6.0,1,6.0,1,6.0,1
8581,min_diffuse,30,30,1,3,0.05,0.95,0.9443356996337972,27,6.0,1,6.0,1,6.0,1
8582,min_diffuse,30,30,1,3,0.05,0.95,0.9180547434055076,22,5.0,1,5.0,1,5.0,1
8583,min_diffuse,30,30,1,3,0.05,0.95,0.9497148366011876,32,4.0,1,4.0,1,4.0,1
8584,min_diffuse,30,30,1,3,0.05,0.95,0.9425242297859447,25,5.0,1,5.0,1,5.0,1
8585,min_diffuse,30,30,1,3,0.05,0.95,0.9103406510054438,33,6.0,0,5.0,1,5.0,1
8586,min_diffuse,30,30,1,3,0.05,0.95,0.9392851665978496,28,6.0,1,6.0,1,6.0,1
8587,min_diffuse,30,30,1,3,0.05,0.95,0.9187801747684974,18,4.0,1,4.0,1,4.0,1
8588,min_diffuse,30,30,1,3,0.05,0.95,0.9032224057842853,11,4.0,1,4.0,1,4.0,1
8589,min_diffuse,30,30,1,3,0.05,0.95,0.8974810727280034,11,5.0,1,5.0,1,5.0,1
8590,min_diffuse,30,30,1,3,0.05,0.95,0.8961541685940044,27,5.0,1,5.0,1,5.0,1
8591,min_diffuse,30,30,1,3,0.05,0.95,0.94636210281466,46,7.0,1,7.0,1,7.0,1
8592,min_diffuse,30,30,1,3,0.05,0.95,0.8936897991135664,32,6.0,0,5.0,1,5.0,1
8593,min_diffuse,30,30,1,3,0.05,0.95,0.9148505691183876,12,4.0,1,4.0,1,5.0,0
8594,min_diffuse,30,30,1,3,0.05,0.95,0.93632036366827,12,4.0,0,3.0,1,4.0,0
8595,min_diffuse,30,30,1,3,0.05,0.95,0.9136691455392648,14,3.0,1,3.0,1,3.0,1
8596,min_diffuse,30,30,1,3,0.05,0.95,0.9026530841928528,16,5.0,1,5.0,1,5.0,1
8597,min_diffuse,30,30,1,3,0.05,0.95,0.935289280576138,10,4.0,1,4.0,1,4.0,1
8598,min_diffuse,30,30,1,3,0.05,0.95,0.920847505730822,17,5.0,1,5.0,1,5.0,1
8599,min_diffuse,30,30,1,3,0.05,0.95,0.9240518382752746,9,3.0,1,3.0,1,3.0,1
8600,min_diffuse,30,30,1,3,0.05,0.95,0.9392932813701436,20,4.0,1,4.0,1,4.0,1
8601,min_diffuse,30,30,1,3,0.05,0.95,0.9226416393986662,12,4.0,1,4.0,1,5.0,0
8602,min_diffuse,30,30,1,3,0.05,0.95,0.9118931603880952,30,5.0,1,5.0,1,5.0,1
8603,min_diffuse,30,30,1,3,0.05,0.95,0.9281643156777656,30,5.0,0,4.0,1,4.0,1
8604,min_diffuse,30,30,1,3,0.05,0.95,0.9452198159026828,30,6.0,0,5.0,1,5.0,1
8605,min_diffuse,30,30,1,3,0.05,0.95,0.9316760031610456,52,5.0,1,5.0,1,5.0,1
8606,min_diffuse,30,30,1,3,0.05,0.95,0.9494419704618006,21,5.0,1,5.0,1,5.0,1
8607,min_diffuse,30,30,1,3,0.05,0.95,0.8712703063999002,23,4.0,1,4.0,1,4.0,1
8608,min_diffuse,30,30,1,3,0.05,0.95,0.8811328571694748,6,3.0,1,3.0,1,3.0,1
8609,min_diffuse,30,30,1,3,0.05,0.95,0.90336061621493,17,3.0,1,3.0,1,3.0,1
8610,min_diffuse,30,30,1,3,0.05,0.95,0.9480689644121134,25,6.0,0,5.0,1,5.0,1
8611,min_diffuse,30,30,1,3,0.05,0.95,0.8488290615626018,15,4.0,0,3.0,1,3.0,1
8612,min_diffuse,30,30,1,3,0.05,0.95,0.8967234952272687,22,4.0,1,4.0,1,4.0,1
8613,min_diffuse,30,30,1,3,0.05,0.95,0.9099863159171936,28,6.0,1,6.0,1,6.0,1
8614,min_diffuse,30,30,1,3,0.05,0.95,0.9360395094814165,67,9.0,0,8.0,1,8.0,1
8615,min_diffuse,30,30,1,3,0.05,0.95,0.9477824368024422,43,6.0,0,6.0,0,5.0,1
8616,min_diffuse,30,30,1,3,0.05,0.95,0.8658775796422109,24,4.0,1,4.0,1,4.0,1
8617,min_diffuse,30,30,1,3,0.05,0.95,0.937188177643528,16,5.0,0,5.0,0,4.0,1
8618,min_diffuse,30,30,1,3,0.05,0.95,0.9414517435919372,39,5.0,0,5.0,0,4.0,1
8619,min_diffuse,30,30,1,3,0.05,0.95,0.9437793397039111,11,4.0,1,4.0,1,5.0,0
8620,min_diffuse,30,30,1,3,0.05,0.95,0.9473681089058634,8,3.0,1,3.0,1,3.0,1
8621,min_diffuse,30,30,1,3,0.05,0.95,0.9107977207594684,41,6.0,1,6.0,1,6.0,1
8622,min_diffuse,30,30,1,3,0.05,0.95,0.9352054533874216,9,4.0,1,4.0,1,4.0,1
8623,min_diffuse,30,30,1,3,0.05,0.95,0.9081098128636792,9,3.0,1,3.0,1,3.0,1
8624,min_diffuse,30,30,1,3,0.05,0.95,0.9028154440885744,9,4.0,1,4.0,1,4.0,1
8625,min_diffuse,30,30,1,3,0.05,0.95,0.931711473992446,42,7.0,1,7.0,1,7.0,1
8626,min_diffuse,30,30,1,3,0.05,0.95,0.9153274733994808,13,4.0,0,3.0,1,4.0,0
8627,min_diffuse,30,30,1,3,0.05,0.95,0.9415675259472884,11,4.0,1,4.0,1,4.0,1
8628,min_diffuse,30,30,1,3,0.05,0.95,0.9462207401499008,36,5.0,1,5.0,1,5.0,1
8629,min_diffuse,30,30,1,3,0.05,0.95,0.941360803072512,27,4.0,1,4.0,1,4.0,1
8630,min_diffuse,30,30,1,3,0.05,0.95,0.9449762778918316,34,5.0,1,5.0,1,6.0,0
8631,min_diffuse,30,30,1,3,0.05,0.95,0.9261332745113832,9,3.0,1,3.0,1,4.0,0
8632,min_diffuse,30,30,1,3,0.05,0.95,0.9412513182534824,22,5.0,1,5.0,1,5.0,1
8633,min_diffuse,30,30,1,3,0.05,0.95,0.9437464243142072,34,5.0,1,5.0,1,5.0,1
8634,min_diffuse,30,30,1,3,0.05,0.95,0.9453852645384508,13,4.0,1,4.0,1,4.0,1
8635,min_diffuse,30,30,1,3,0.05,0.95,0.9293934199167956,71,7.0,1,7.0,1,7.0,1
8636,min_diffuse,30,30,1,3,0.05,0.95,0.9475429958027812,26,5.0,1,5.0,1,5.0,1
8637,min_diffuse,30,30,1,3,0.05,0.95,0.9287124488077334,20,4.0,1,4.0,1,4.0,1
8638,min_diffuse,30,30,1,3,0.05,0.95,0.9442490519116054,13,4.0,1,4.0,1,4.0,1
8639,min_diffuse,30,30,1,3,0.05,0.95,0.9428843867708284,19,5.0,1,5.0,1,6.0,0
8640,min_diffuse,30,30,1,3,0.05,0.95,0.942069121652688,8,3.0,1,4.0,0,4.0,0
8641,min_diffuse,30,30,1,3,0.05,0.95,0.9030496010719238,30,4.0,1,4.0,1,4.0,1
8642,min_diffuse,30,30,1,3,0.05,0.95,0.9196599880426892,20,5.0,1,5.0,1,5.0,1
8643,min_diffuse,30,30,1,3,0.05,0.95,0.9395310354030232,17,5.0,1,5.0,1,5.0,1
8644,min_diffuse,30,30,1,3,0.05,0.95,0.9166694046892268,24,5.0,1,6.0,0,5.0,1
8645,min_diffuse,30,30,1,3,0.05,0.95,0.906330484270894,7,3.0,1,3.0,1,3.0,1
8646,min_diffuse,30,30,1,3,0.05,0.95,0.9306260985656304,13,4.0,1,4.0,1,4.0,1
8647,min_diffuse,30,30,1,3,0.05,0.95,0.9453286482851307,26,6.0,1,6.0,1,6.0,1
8648,min_diffuse,30,30,1,3,0.05,0.95,0.9225187463003256,21,5.0,1,5.0,1,5.0,1
8649,min_diffuse,30,30,1,3,0.05,0.95,0.9405676863770304,94,7.0,0,7.0,0,6.0,1
8650,min_diffuse,30,30,1,3,0.05,0.95,0.9107774652077428,15,4.0,1,4.0,1,4.0,1
8651,min_diffuse,30,30,1,3,0.05,0.95,0.9406795070434308,61,6.0,1,6.0,1,6.0,1
8652,min_diffuse,30,30,1,3,0.05,0.95,0.938449669042998,42,5.0,1,5.0,1,5.0,1
8653,min_diffuse,30,30,1,3,0.05,0.95,0.9409635685108004,73,7.0,1,7.0,1,7.0,1
8654,min_diffuse,30,30,1,3,0.05,0.95,0.9250836771065214,13,4.0,1,4.0,1,4.0,1
8655,min_diffuse,30,30,1,3,0.05,0.95,0.9429686013192458,43,6.0,0,6.0,0,5.0,1
8656,min_diffuse,30,30,1,3,0.05,0.95,0.9488532853797962,21,4.0,0,4.0,0,3.0,1
8657,min_diffuse,30,30,1,3,0.05,0.95,0.9141351884962452,12,4.0,1,4.0,1,4.0,1
8658,min_diffuse,30,30,1,3,0.05,0.95,0.9383012698023332,47,6.0,1,6.0,1,7.0,0
8659,min_diffuse,30,30,1,3,0.05,0.95,0.9289371233890804,24,4.0,1,4.0,1,4.0,1
8660,min_diffuse,30,30,1,3,0.05,0.95,0.9122132319184216,26,5.0,1,5.0,1,5.0,1
8661,min_diffuse,30,30,1,3,0.05,0.95,0.8965844440797283,33,4.0,1,4.0,1,4.0,1
8662,min_diffuse,30,30,1,3,0.05,0.95,0.9495651994437794,27,5.0,1,5.0,1,5.0,1
8663,min_diffuse,30,30,1,3,0.05,0.95,0.9210380324100944,19,4.0,1,4.0,1,4.0,1
8664,min_diffuse,30,30,1,3,0.05,0.95,0.8832423565177991,18,5.0,0,5.0,0,4.0,1
8665,min_diffuse,30,30,1,3,0.05,0.95,0.9316379594198264,11,4.0,1,4.0,1,4.0,1
8666,min_diffuse,30,30,1,3,0.05,0.95,0.9373041015233378,17,4.0,1,4.0,1,5.0,0
8667,min_diffuse,30,30,1,3,0.05,0.95,0.9408527087406036,38,5.0,1,5.0,1,5.0,1
8668,min_diffuse,30,30,1,3,0.05,0.95,0.8759675135023401,9,4.0,1,4.0,1,4.0,1
8669,min_diffuse,30,30,1,3,0.05,0.95,0.9302516508331884,29,6.0,0,5.0,1,5.0,1
8670,min_diffuse,30,30,1,3,0.05,0.95,0.937892273949277,24,4.0,1,4.0,1,4.0,1
8671,min_diffuse,30,30,1,3,0.05,0.95,0.8905277661700131,25,4.0,1,4.0,1,4.0,1
8672,min_diffuse,30,30,1,3,0.05,0.95,0.928950926702217,20,5.0,1,5.0,1,5.0,1
8673,min_diffuse,30,30,1,3,0.05,0.95,0.8953862801657272,10,4.0,1,4.0,1,4.0,1
8674,min_diffuse,30,30,1,3,0.05,0.95,0.9207188597050032,14,4.0,1,4.0,1,4.0,1
8675,min_diffuse,30,30,1,3,0.05,0.95,0.8949281143035888,13,4.0,1,4.0,1,5.0,0
8676,min_diffuse,30,30,1,3,0.05,0.95,0.9440117559876006,22,4.0,1,4.0,1,4.0,1
8677,min_diffuse,30,30,1,3,0.05,0.95,0.8236001924364454,11,3.0,1,3.0,1,3.0,1
8678,min_diffuse,30,30,1,3,0.05,0.95,0.9040075541965324,9,3.0,1,3.0,1,4.0,0
8679,min_diffuse,30,30,1,3,0.05,0.95,0.9220672735978014,13,4.0,0,4.0,0,3.0,1
8680,min_diffuse,30,30,1,3,0.05,0.95,0.9449618159347504,16,6.0,1,6.0,1,6.0,1
8681,min_diffuse,30,30,1,3,0.05,0.95,0.93035323571141,57,6.0,1,7.0,0,6.0,1
8682,min_diffuse,30,30,1,3,0.05,0.95,0.911253777387901,20,5.0,1,5.0,1,5.0,1
8683,min_diffuse,30,30,1,3,0.05,0.95,0.923353949357206,23,5.0,0,5.0,0,4.0,1
8684,min_diffuse,30,30,1,3,0.05,0.95,0.7832641347721371,14,4.0,1,4.0,1,4.0,1
8685,min_diffuse,30,30,1,3,0.05,0.95,0.9420572259340364,18,5.0,1,5.0,1,5.0,1
8686,min_diffuse,30,30,1,3,0.05,0.95,0.9334714416984512,11,3.0,1,3.0,1,3.0,1
8687,min_diffuse,30,30,1,3,0.05,0.95,0.9061547067494652,13,4.0,1,4.0,1,4.0,1
8688,min_diffuse,30,30,1,3,0.05,0.95,0.9455937360311348,51,8.0,0,7.0,1,8.0,0
8689,min_diffuse,30,30,1,3,0.05,0.95,0.8026078128473982,16,4.0,0,3.0,1,3.0,1
8690,min_diffuse,30,30,1,3,0.05,0.95,0.9417020124301267,56,5.0,1,5.0,1,5.0,1
8691,min_diffuse,30,30,1,3,0.05,0.95,0.9428125870244288,37,6.0,1,6.0,1,7.0,0
8692,min_diffuse,30,30,1,3,0.05,0.95,0.9301313485330084,15,5.0,1,5.0,1,5.0,1
8693,min_diffuse,30,30,1,3,0.05,0.95,0.9474259972011476,44,7.0,1,7.0,1,7.0,1
8694,min_diffuse,30,30,1,3,0.05,0.95,0.8627908374518748,8,3.0,1,3.0,1,3.0,1
8695,min_diffuse,30,30,1,3,0.05,0.95,0.9032622546932476,13,4.0,1,4.0,1,4.0,1
8696,min_diffuse,30,30,1,3,0.05,0.95,0.9131491193764318,17,5.0,1,5.0,1,5.0,1
8697,min_diffuse,30,30,1,3,0.05,0.95,0.9382070875182168,50,6.0,1,6.0,1,6.0,1
8698,min_diffuse,30,30,1,3,0.05,0.95,0.9445084865386862,27,5.0,1,5.0,1,5.0,1
8699,min_diffuse,30,30,1,3,0.05,0.95,0.9142277364808478,8,4.0,1,4.0,1,4.0,1
8700,min_diffuse,30,30,1,3,0.05,0.95,0.9021431584313122,24,5.0,0,4.0,1,4.0,1
8701,min_diffuse,30,30,1,3,0.05,0.95,0.92864613605665,14,3.0,1,3.0,1,4.0,0
8702,min_diffuse,30,30,1,3,0.05,0.95,0.8928656056979872,19,4.0,1,4.0,1,4.0,1
8703,min_diffuse,30,30,1,3,0.05,0.95,0.9392913676903905,24,6.0,0,5.0,1,5.0,1
8704,min_diffuse,30,30,1,3,0.05,0.95,0.9107087469034488,7,3.0,1,3.0,1,3.0,1
8705,min_diffuse,30,30,1,3,0.05,0.95,0.9497005539934807,14,4.0,0,3.0,1,4.0,0
8706,min_diffuse,30,30,1,3,0.05,0.95,0.9119603539508748,17,4.0,1,4.0,1,4.0,1
8707,min_diffuse,30,30,1,3,0.05,0.95,0.9123928440449448,13,4.0,1,4.0,1,5.0,0
8708,min_diffuse,30,30,1,3,0.05,0.95,0.8599724562583968,16,4.0,1,4.0,1,4.0,1
8709,min_diffuse,30,30,1,3,0.05,0.95,0.9321359429390292,10,4.0,1,4.0,1,4.0,1
8710,min_diffuse,30,30,1,3,0.05,0.95,0.9147599654852542,8,3.0,1,3.0,1,3.0,1
8711,min_diffuse,30,30,1,3,0.05,0.95,0.9406791579576615,48,7.0,0,6.0,1,6.0,1
8712,min_diffuse,30,30,1,3,0.05,0.95,0.9009218917169004,6,3.0,1,3.0,1,3.0,1
8713,min_diffuse,30,30,1,3,0.05,0.95,0.9349414119480314,49,7.0,1,7.0,1,7.0,1
8714,min_diffuse,30,30,1,3,0.05,0.95,0.9275299403086736,24,6.0,1,6.0,1,6.0,1
8715,min_diffuse,30,30,1,3,0.05,0.95,0.8991400287839522,24,7.0,1,7.0,1,7.0,1
8716,min_diffuse,30,30,1,3,0.05,0.95,0.91977875292332,13,4.0,1,4.0,1,4.0,1
8717,min_diffuse,30,30,1,3,0.05,0.95,0.9253931976499528,28,5.0,1,5.0,1,5.0,1
8718,min_diffuse,30,30,1,3,0.05,0.95,0.9380434042501838,11,4.0,1,4.0,1,4.0,1
8719,min_diffuse,30,30,1,3,0.05,0.95,0.93337239786323,34,5.0,1,5.0,1,5.0,1
8720,min_diffuse,30,30,1,3,0.05,0.95,0.9375708952639698,13,5.0,1,5.0,1,5.0,1
8721,min_diffuse,30,30,1,3,0.05,0.95,0.8666471305331918,14,4.0,1,4.0,1,4.0,1
8722,min_diffuse,30,30,1,3,0.05,0.95,0.910057675400698,16,5.0,1,5.0,1,5.0,1
8723,min_diffuse,30,30,1,3,0.05,0.95,0.9315020020636822,20,5.0,1,5.0,1,5.0,1
8724,min_diffuse,30,30,1,3,0.05,0.95,0.8912088278925863,19,5.0,1,5.0,1,5.0,1
8725,min_diffuse,30,30,1,3,0.05,0.95,0.8835912185046009,30,5.0,0,4.0,1,4.0,1
8726,min_diffuse,30,30,1,3,0.05,0.95,0.9422838253251036,26,5.0,1,5.0,1,5.0,1
8727,min_diffuse,30,30,1,3,0.05,0.95,0.943258447094365,12,4.0,1,4.0,1,5.0,0
8728,min_diffuse,30,30,1,3,0.05,0.95,0.9036214885741528,6,3.0,1,3.0,1,3.0,1
8729,min_diffuse,30,30,1,3,0.05,0.95,0.934819549606578,44,7.0,1,7.0,1,7.0,1
8730,min_diffuse,30,30,1,3,0.05,0.95,0.9478263313950284,26,6.0,0,5.0,1,6.0,0
8731,min_diffuse,30,30,1,3,0.05,0.95,0.8732194040911486,18,4.0,1,4.0,1,4.0,1
8732,min_diffuse,30,30,1,3,0.05,0.95,0.8835837120978639,7,3.0,1,3.0,1,3.0,1
8733,min_diffuse,30,30,1,3,0.05,0.95,0.918955463627818,13,3.0,1,3.0,1,3.0,1
8734,min_diffuse,30,30,1,3,0.05,0.95,0.9469028100150996,16,5.0,1,5.0,1,5.0,1
8735,min_diffuse,30,30,1,3,0.05,0.95,0.9092943177659648,13,4.0,1,4.0,1,4.0,1
8736,min_diffuse,30,30,1,3,0.05,0.95,0.941084509798114,24,5.0,0,4.0,1,4.0,1
8737,min_diffuse,30,30,1,3,0.05,0.95,0.9205639244996532,12,4.0,1,4.0,1,4.0,1
8738,min_diffuse,30,30,1,3,0.05,0.95,0.9421746943894234,25,5.0,1,6.0,0,5.0,1
8739,min_diffuse,30,30,1,3,0.05,0.95,0.919555506149646,30,5.0,0,5.0,0,4.0,1
8740,min_diffuse,30,30,1,3,0.05,0.95,0.917792662639037,16,4.0,1,4.0,1,4.0,1
8741,min_diffuse,30,30,1,3,0.05,0.95,0.8896830782867888,16,5.0,0,5.0,0,4.0,1
8742,min_diffuse,30,30,1,3,0.05,0.95,0.9376133712659188,14,5.0,0,4.0,1,4.0,1
8743,min_diffuse,30,30,1,3,0.05,0.95,0.942311876221879,31,5.0,1,5.0,1,5.0,1
8744,min_diffuse,30,30,1,3,0.05,0.95,0.928451315406441,25,5.0,0,4.0,1,4.0,1
8745,min_diffuse,30,30,1,3,0.05,0.95,0.9248171527592012,21,5.0,1,5.0,1,5.0,1
8746,min_diffuse,30,30,1,3,0.05,0.95,0.9337849335514348,82,6.0,1,6.0,1,6.0,1
8747,min_diffuse,30,30,1,3,0.05,0.95,0.8846957837437212,8,3.0,1,3.0,1,4.0,0
8748,min_diffuse,30,30,1,3,0.05,0.95,0.8793869246437592,12,4.0,1,4.0,1,4.0,1
8749,min_diffuse,30,30,1,3,0.05,0.95,0.947961012679186,31,6.0,0,5.0,1,5.0,1
8750,min_diffuse,30,30,1,3,0.05,0.95,0.9387099183483424,103,8.0,1,8.0,1,8.0,1
8751,min_diffuse,30,30,1,3,0.05,0.95,0.9424453992357142,23,6.0,0,6.0,0,5.0,1
8752,min_diffuse,30,30,1,3,0.05,0.95,0.9152234796164926,28,7.0,0,6.0,1,6.0,1
8753,min_diffuse,30,30,1,3,0.05,0.95,0.9197194700777718,30,5.0,0,4.0,1,4.0,1
8754,min_diffuse,30,30,1,3,0.05,0.95,0.9300175208817498,47,6.0,1,6.0,1,6.0,1
8755,min_diffuse,30,30,1,3,0.05,0.95,0.88093463165394,7,3.0,1,3.0,1,3.0,1
8756,min_diffuse,30,30,1,3,0.05,0.95,0.9406494708737682,39,7.0,1,7.0,1,7.0,1
8757,min_diffuse,30,30,1,3,0.05,0.95,0.8939785373131532,28,5.0,0,5.0,0,4.0,1
8758,min_diffuse,30,30,1,3,0.05,0.95,0.9397114789337646,9,4.0,1,4.0,1,4.0,1
8759,min_diffuse,30,30,1,3,0.05,0.95,0.9346488386723828,37,6.0,1,6.0,1,6.0,1
8760,min_diffuse,30,30,1,3,0.05,0.95,0.9247999434678318,8,3.0,1,3.0,1,3.0,1
8761,min_diffuse,30,30,1,3,0.05,0.95,0.940872391225242,19,6.0,1,6.0,1,6.0,1
8762,min_diffuse,30,30,1,3,0.05,0.95,0.9444610694301157,19,4.0,1,4.0,1,4.0,1
8763,min_diffuse,30,30,1,3,0.05,0.95,0.843004787103345,8,3.0,1,3.0,1,3.0,1
8764,min_diffuse,30,30,1,3,0.05,0.95,0.9244467685198124,22,4.0,1,4.0,1,4.0,1
8765,min_diffuse,30,30,1,3,0.05,0.95,0.9309388999343264,11,4.0,1,4.0,1,4.0,1
8766,min_diffuse,30,30,1,3,0.05,0.95,0.9247067673061572,27,4.0,1,4.0,1,4.0,1
8767,min_diffuse,30,30,1,3,0.05,0.95,0.9421972431010456,33,4.0,1,4.0,1,4.0,1
8768,min_diffuse,30,30,1,3,0.05,0.95,0.9166757897220416,20,5.0,1,5.0,1,5.0,1
8769,min_diffuse,30,30,1,3,0.05,0.95,0.9313519710959578,18,5.0,1,5.0,1,5.0,1
8770,min_diffuse,30,30,1,3,0.05,0.95,0.9297891052048928,32,6.0,0,6.0,0,5.0,1
8771,min_diffuse,30,30,1,3,0.05,0.95,0.8671033083545548,7,3.0,1,3.0,1,3.0,1
8772,min_diffuse,30,30,1,3,0.05,0.95,0.8965785524647708,33,5.0,1,5.0,1,5.0,1
8773,min_diffuse,30,30,1,3,0.05,0.95,0.9359503068038626,10,4.0,1,4.0,1,4.0,1
8774,min_diffuse,30,30,1,3,0.05,0.95,0.9491280661477732,22,5.0,1,5.0,1,5.0,1
8775,min_diffuse,30,30,1,3,0.05,0.95,0.9058935237493376,15,4.0,0,3.0,1,4.0,0
8776,min_diffuse,30,30,1,3,0.05,0.95,0.946406233560196,39,6.0,1,6.0,1,6.0,1
8777,min_diffuse,30,30,1,3,0.05,0.95,0.9476465452161122,19,4.0,1,5.0,0,4.0,1
8778,min_diffuse,30,30,1,3,0.05,0.95,0.942807598576466,18,4.0,1,4.0,1,5.0,0
8779,min_diffuse,30,30,1,3,0.05,0.95,0.9128671922598562,14,4.0,1,4.0,1,4.0,1
8780,min_diffuse,30,30,1,3,0.05,0.95,0.7837796523813313,6,3.0,1,3.0,1,3.0,1
8781,min_diffuse,30,30,1,3,0.05,0.95,0.9378798696385614,30,5.0,1,5.0,1,5.0,1
8782,min_diffuse,30,30,1,3,0.05,0.95,0.8972895082580847,19,4.0,0,4.0,0,3.0,1
8783,min_diffuse,30,30,1,3,0.05,0.95,0.938385530532022,43,5.0,0,5.0,0,4.0,1
8784,min_diffuse,30,30,1,3,0.05,0.95,0.9290735880081924,41,6.0,1,6.0,1,6.0,1
8785,min_diffuse,30,30,1,3,0.05,0.95,0.9182286784371234,8,4.0,0,3.0,1,3.0,1
8786,min_diffuse,30,30,1,3,0.05,0.95,0.939666123854533,29,5.0,1,5.0,1,5.0,1
8787,min_diffuse,30,30,1,3,0.05,0.95,0.9475902720023166,16,4.0,1,4.0,1,4.0,1
8788,min_diffuse,30,30,1,3,0.05,0.95,0.929989401861524,22,5.0,0,4.0,1,5.0,0
8789,min_diffuse,30,30,1,3,0.05,0.95,0.9301763524298062,22,5.0,1,5.0,1,5.0,1
8790,min_diffuse,30,30,1,3,0.05,0.95,0.9217367592562128,10,4.0,0,3.0,1,4.0,0
8791,min_diffuse,30,30,1,3,0.05,0.95,0.910575531605183,20,4.0,0,4.0,0,3.0,1
8792,min_diffuse,30,30,1,3,0.05,0.95,0.9462935207306172,20,4.0,1,4.0,1,5.0,0
8793,min_diffuse,30,30,1,3,0.05,0.95,0.9398835943183904,30,5.0,0,4.0,1,4.0,1
8794,min_diffuse,30,30,1,3,0.05,0.95,0.8988317338640952,8,3.0,1,3.0,1,3.0,1
8795,min_diffuse,30,30,1,3,0.05,0.95,0.9332000867800117,10,3.0,1,3.0,1,3.0,1
8796,min_diffuse,30,30,1,3,0.05,0.95,0.9411063140886796,8,4.0,1,4.0,1,4.0,1
8797,min_diffuse,30,30,1,3,0.05,0.95,0.9465946506713148,18,5.0,1,5.0,1,5.0,1
8798,min_diffuse,30,30,1,3,0.05,0.95,0.877344893015743,5,3.0,1,3.0,1,3.0,1
8799,min_diffuse,30,30,1,3,0.05,0.95,0.8348050479119734,9,3.0,1,3.0,1,3.0,1
8800,min_diffuse,30,30,1,3,0.05,0.95,0.8706553844895873,8,3.0,1,3.0,1,3.0,1
8801,min_diffuse,30,30,1,3,0.05,0.95,0.9392690089788258,24,4.0,1,5.0,0,5.0,0
8802,min_diffuse,30,30,1,3,0.05,0.95,0.9129102659676532,23,5.0,0,4.0,1,4.0,1
8803,min_diffuse,30,30,1,3,0.05,0.95,0.9173744477240088,6,3.0,1,3.0,1,3.0,1
8804,min_diffuse,30,30,1,3,0.05,0.95,0.8860475096900666,26,4.0,1,4.0,1,4.0,1
8805,min_diffuse,30,30,1,3,0.05,0.95,0.8965216378733221,20,4.0,1,4.0,1,5.0,0
8806,min_diffuse,30,30,1,3,0.05,0.95,0.9160142459026472,18,5.0,0,5.0,0,4.0,1
8807,min_diffuse,30,30,1,3,0.05,0.95,0.9179922695885868,22,4.0,1,4.0,1,4.0,1
8808,min_diffuse,30,30,1,3,0.05,0.95,0.9361270644007886,17,5.0,1,5.0,1,5.0,1
8809,min_diffuse,30,30,1,3,0.05,0.95,0.9457614452720768,9,4.0,1,4.0,1,4.0,1
8810,min_diffuse,30,30,1,3,0.05,0.95,0.907512295199698,12,4.0,1,4.0,1,4.0,1
8811,min_diffuse,30,30,1,3,0.05,0.95,0.8971722423785945,13,4.0,0,3.0,1,3.0,1
8812,min_diffuse,30,30,1,3,0.05,0.95,0.9249077043682904,52,6.0,1,6.0,1,6.0,1
8813,min_diffuse,30,30,1,3,0.05,0.95,0.9455161868483948,21,6.0,1,6.0,1,6.0,1
8814,min_diffuse,30,30,1,3,0.05,0.95,0.907073606959284,24,4.0,1,4.0,1,4.0,1
8815,min_diffuse,30,30,1,3,0.05,0.95,0.9401473559344232,23,6.0,1,6.0,1,6.0,1
8816,min_diffuse,30,30,1,3,0.05,0.95,0.9187690330160244,16,5.0,1,5.0,1,5.0,1
8817,min_diffuse,30,30,1,3,0.05,0.95,0.9321883746805796,30,5.0,1,5.0,1,5.0,1
8818,min_diffuse,30,30,1,3,0.05,0.95,0.7803138930244939,7,3.0,1,3.0,1,3.0,1
8819,min_diffuse,30,30,1,3,0.05,0.95,0.8749065232768322,15,4.0,0,3.0,1,3.0,1
8820,min_diffuse,30,30,1,3,0.05,0.95,0.9445850155012888,34,5.0,1,5.0,1,5.0,1
8821,min_diffuse,30,30,1,3,0.05,0.95,0.9324804807982666,32,6.0,0,6.0,0,5.0,1
8822,min_diffuse,30,30,1,3,0.05,0.95,0.908264751317173,8,3.0,1,3.0,1,3.0,1
8823,min_diffuse,30,30,1,3,0.05,0.95,0.9065810613890402,11,4.0,1,4.0,1,4.0,1
8824,min_diffuse,30,30,1,3,0.05,0.95,0.9369006759702534,32,5.0,0,5.0,0,4.0,1
8825,min_diffuse,30,30,1,3,0.05,0.95,0.9158157837983852,32,4.0,1,4.0,1,4.0,1
8826,min_diffuse,30,30,1,3,0.05,0.95,0.9187955363616536,31,5.0,1,5.0,1,5.0,1
8827,min_diffuse,30,30,1,3,0.05,0.95,0.9230180753747704,35,4.0,1,4.0,1,4.0,1
8828,min_diffuse,30,30,1,3,0.05,0.95,0.9277448620617836,32,6.0,0,5.0,1,5.0,1
8829,min_diffuse,30,30,1,3,0.05,0.95,0.8985214143327934,10,3.0,1,3.0,1,3.0,1
8830,min_diffuse,30,30,1,3,0.05,0.95,0.941961122068696,28,6.0,1,6.0,1,7.0,0
8831,min_diffuse,30,30,1,3,0.05,0.95,0.9445262939759612,30,5.0,1,5.0,1,5.0,1
8832,min_diffuse,30,30,1,3,0.05,0.95,0.9473112362984458,18,5.0,1,5.0,1,5.0,1
8833,min_diffuse,30,30,1,3,0.05,0.95,0.9324949409584368,57,6.0,1,6.0,1,6.0,1
8834,min_diffuse,30,30,1,3,0.05,0.95,0.9161635650558498,23,4.0,1,4.0,1,4.0,1
8835,min_diffuse,30,30,1,3,0.05,0.95,0.9369274914740322,20,4.0,1,4.0,1,4.0,1
8836,min_diffuse,30,30,1,3,0.05,0.95,0.9414217646943046,13,5.0,1,5.0,1,5.0,1
8837,min_diffuse,30,30,1,3,0.05,0.95,0.9222330541586128,13,4.0,1,4.0,1,4.0,1
8838,min_diffuse,30,30,1,3,0.05,0.95,0.9189573717389814,18,4.0,1,4.0,1,4.0,1
8839,min_diffuse,30,30,1,3,0.05,0.95,0.9302044066896884,30,6.0,0,5.0,1,5.0,1
8840,min_diffuse,30,30,1,3,0.05,0.95,0.9072946268335204,25,4.0,1,4.0,1,4.0,1
8841,min_diffuse,30,30,1,3,0.05,0.95,0.9493843649334625,30,5.0,1,5.0,1,5.0,1
8842,min_diffuse,30,30,1,3,0.05,0.95,0.9393016336468568,4,2.0,1,2.0,1,3.0,0
8843,min_diffuse,30,30,1,3,0.05,0.95,0.9413335145950134,27,4.0,1,4.0,1,4.0,1
8844,min_diffuse,30,30,1,3,0.05,0.95,0.909700343467172,15,4.0,1,4.0,1,4.0,1
8845,min_diffuse,30,30,1,3,0.05,0.95,0.8614340085599984,27,4.0,1,4.0,1,4.0,1
8846,min_diffuse,30,30,1,3,0.05,0.95,0.921693459349026,18,4.0,1,4.0,1,4.0,1
8847,min_diffuse,30,30,1,3,0.05,0.95,0.9448536663919992,24,6.0,0,6.0,0,5.0,1
8848,min_diffuse,30,30,1,3,0.05,0.95,0.9018618894303114,23,5.0,1,5.0,1,5.0,1
8849,min_diffuse,30,30,1,3,0.05,0.95,0.9488251812385732,28,5.0,1,5.0,1,5.0,1
8850,min_diffuse,30,30,1,3,0.05,0.95,0.8621059263055277,13,4.0,0,3.0,1,4.0,0
8851,min_diffuse,30,30,1,3,0.05,0.95,0.9491696034857288,22,4.0,1,4.0,1,4.0,1
8852,min_diffuse,30,30,1,3,0.05,0.95,0.9383265485357,49,7.0,1,7.0,1,7.0,1
8853,min_diffuse,30,30,1,3,0.05,0.95,0.9279739048638364,22,5.0,1,5.0,1,5.0,1
8854,min_diffuse,30,30,1,3,0.05,0.95,0.8728073622083706,9,3.0,1,3.0,1,4.0,0
8855,min_diffuse,30,30,1,3,0.05,0.95,0.8547308110765018,11,4.0,0,4.0,0,3.0,1
8856,min_diffuse,30,30,1,3,0.05,0.95,0.9411277696295,11,3.0,1,3.0,1,3.0,1
8857,min_diffuse,30,30,1,3,0.05,0.95,0.9140588873779664,16,4.0,1,4.0,1,4.0,1
8858,min_diffuse,30,30,1,3,0.05,0.95,0.928230153729678,28,6.0,1,6.0,1,6.0,1
8859,min_diffuse,30,30,1,3,0.05,0.95,0.9481809303482,87,7.0,1,7.0,1,7.0,1
8860,min_diffuse,30,30,1,3,0.05,0.95,0.9439614318446232,48,7.0,1,7.0,1,7.0,1
8861,min_diffuse,30,30,1,3,0.05,0.95,0.8600327024998368,13,4.0,1,4.0,1,4.0,1
8862,min_diffuse,30,30,1,3,0.05,0.95,0.8936764691726735,19,4.0,1,4.0,1,4.0,1
8863,min_diffuse,30,30,1,3,0.05,0.95,0.9487295597241888,50,7.0,1,7.0,1,7.0,1
8864,min_diffuse,30,30,1,3,0.05,0.95,0.9264889785109,20,5.0,0,4.0,1,4.0,1
8865,min_diffuse,30,30,1,3,0.05,0.95,0.9488717610706254,18,5.0,1,5.0,1,5.0,1
8866,min_diffuse,30,30,1,3,0.05,0.95,0.9327918795118384,16,5.0,1,5.0,1,5.0,1
8867,min_diffuse,30,30,1,3,0.05,0.95,0.9450098810026236,23,4.0,1,4.0,1,5.0,0
8868,min_diffuse,30,30,1,3,0.05,0.95,0.9222008443850348,45,6.0,0,6.0,0,5.0,1
8869,min_diffuse,30,30,1,3,0.05,0.95,0.9245721872012288,14,4.0,1,4.0,1,4.0,1
8870,min_diffuse,30,30,1,3,0.05,0.95,0.9478366184899,13,5.0,1,5.0,1,5.0,1
8871,min_diffuse,30,30,1,3,0.05,0.95,0.9295615534238164,37,5.0,1,5.0,1,6.0,0
8872,min_diffuse,30,30,1,3,0.05,0.95,0.91680003513829,20,4.0,1,4.0,1,4.0,1
8873,min_diffuse,30,30,1,3,0.05,0.95,0.948502341399776,18,5.0,1,5.0,1,5.0,1
8874,min_diffuse,30,30,1,3,0.05,0.95,0.9457917633233366,15,4.0,1,4.0,1,4.0,1
8875,min_diffuse,30,30,1,3,0.05,0.95,0.9085085942101216,11,4.0,1,4.0,1,4.0,1
8876,min_diffuse,30,30,1,3,0.05,0.95,0.8838664014105968,24,4.0,1,4.0,1,4.0,1
8877,min_diffuse,30,30,1,3,0.05,0.95,0.9018972679386896,5,3.0,1,3.0,1,3.0,1
8878,min_diffuse,30,30,1,3,0.05,0.95,0.9475150187611076,48,8.0,1,8.0,1,8.0,1
8879,min_diffuse,30,30,1,3,0.05,0.95,0.8239910650136789,11,3.0,1,3.0,1,3.0,1
8880,min_diffuse,30,30,1,3,0.05,0.95,0.9197024695997617,36,6.0,0,5.0,1,5.0,1
8881,min_diffuse,30,30,1,3,0.05,0.95,0.9481560963275204,36,4.0,1,4.0,1,4.0,1
8882,min_diffuse,30,30,1,3,0.05,0.95,0.939228464243802,49,7.0,1,7.0,1,7.0,1
8883,min_diffuse,30,30,1,3,0.05,0.95,0.9305504433196988,20,5.0,0,4.0,1,4.0,1
8884,min_diffuse,30,30,1,3,0.05,0.95,0.935904646251868,18,5.0,1,5.0,1,5.0,1
8885,min_diffuse,30,30,1,3,0.05,0.95,0.9460422226572136,17,5.0,0,5.0,0,4.0,1
8886,min_diffuse,30,30,1,3,0.05,0.95,0.9161524626022068,12,5.0,1,5.0,1,5.0,1
8887,min_diffuse,30,30,1,3,0.05,0.95,0.9029107620282922,39,5.0,1,5.0,1,5.0,1
8888,min_diffuse,30,30,1,3,0.05,0.95,0.9334964243840596,20,5.0,1,5.0,1,5.0,1
8889,min_diffuse,30,30,1,3,0.05,0.95,0.931931687493953,23,5.0,1,5.0,1,5.0,1
8890,min_diffuse,30,30,1,3,0.05,0.95,0.8796798721578464,18,4.0,1,4.0,1,5.0,0
8891,min_diffuse,30,30,1,3,0.05,0.95,0.9300178966304729,19,5.0,1,5.0,1,5.0,1
8892,min_diffuse,30,30,1,3,0.05,0.95,0.9136144719468672,21,5.0,1,5.0,1,5.0,1
8893,min_diffuse,30,30,1,3,0.05,0.95,0.9454600472424862,46,5.0,1,5.0,1,5.0,1
8894,min_diffuse,30,30,1,3,0.05,0.95,0.938495070693978,29,5.0,1,5.0,1,5.0,1
8895,min_diffuse,30,30,1,3,0.05,0.95,0.9496313547421976,47,6.0,0,5.0,1,5.0,1
8896,min_diffuse,30,30,1,3,0.05,0.95,0.8179826587362752,11,4.0,0,3.0,1,3.0,1
8897,min_diffuse,30,30,1,3,0.05,0.95,0.9122367572600948,30,5.0,1,5.0,1,5.0,1
8898,min_diffuse,30,30,1,3,0.05,0.95,0.8536400614645148,17,4.0,1,4.0,1,4.0,1
8899,min_diffuse,30,30,1,3,0.05,0.95,0.9372893811940408,26,5.0,0,5.0,0,4.0,1
8900,min_diffuse,30,30,1,3,0.05,0.95,0.9451547309052974,44,5.0,1,5.0,1,5.0,1
8901,min_diffuse,30,30,1,3,0.05,0.95,0.7693044986571418,13,3.0,1,3.0,1,3.0,1
8902,min_diffuse,30,30,1,3,0.05,0.95,0.8491048754872649,10,4.0,1,4.0,1,4.0,1
8903,min_diffuse,30,30,1,3,0.05,0.95,0.9329902648284832,31,6.0,0,5.0,1,6.0,0
8904,min_diffuse,30,30,1,3,0.05,0.95,0.9499143217495486,52,5.0,1,5.0,1,5.0,1
8905,min_diffuse,30,30,1,3,0.05,0.95,0.927229062830892,27,6.0,0,5.0,1,6.0,0
8906,min_diffuse,30,30,1,3,0.05,0.95,0.9296658266800424,16,4.0,1,4.0,1,5.0,0
8907,min_diffuse,30,30,1,3,0.05,0.95,0.9405183395726704,36,4.0,1,4.0,1,4.0,1
8908,min_diffuse,30,30,1,3,0.05,0.95,0.9144901345827255,37,4.0,1,4.0,1,4.0,1
8909,min_diffuse,30,30,1,3,0.05,0.95,0.9310452700128204,48,6.0,0,5.0,1,5.0,1
8910,min_diffuse,30,30,1,3,0.05,0.95,0.885817954132569,15,5.0,1,5.0,1,5.0,1
8911,min_diffuse,30,30,1,3,0.05,0.95,0.9115050569779098,11,4.0,1,4.0,1,4.0,1
8912,min_diffuse,30,30,1,3,0.05,0.95,0.9420172307638932,13,4.0,0,3.0,1,4.0,0
8913,min_diffuse,30,30,1,3,0.05,0.95,0.9366680203291048,12,4.0,1,4.0,1,4.0,1
8914,min_diffuse,30,30,1,3,0.05,0.95,0.945920364320332,17,4.0,1,4.0,1,4.0,1
8915,min_diffuse,30,30,1,3,0.05,0.95,0.9341203277471036,9,3.0,1,3.0,1,3.0,1
8916,min_diffuse,30,30,1,3,0.05,0.95,0.9100643003049486,46,5.0,1,5.0,1,5.0,1
8917,min_diffuse,30,30,1,3,0.05,0.95,0.9382341818321236,17,4.0,1,4.0,1,4.0,1
8918,min_diffuse,30,30,1,3,0.05,0.95,0.9310861281687476,11,3.0,1,3.0,1,3.0,1
8919,min_diffuse,30,30,1,3,0.05,0.95,0.9367957426787088,63,7.0,0,7.0,0,6.0,1
8920,min_diffuse,30,30,1,3,0.05,0.95,0.943367357362951,23,5.0,1,5.0,1,5.0,1
8921,min_diffuse,30,30,1,3,0.05,0.95,0.9227188515597814,12,4.0,1,4.0,1,4.0,1
8922,min_diffuse,30,30,1,3,0.05,0.95,0.8912495709749818,20,5.0,1,5.0,1,5.0,1
8923,min_diffuse,30,30,1,3,0.05,0.95,0.9496012036531862,21,5.0,1,5.0,1,6.0,0
8924,min_diffuse,30,30,1,3,0.05,0.95,0.9421703969791322,32,5.0,0,4.0,1,4.0,1
8925,min_diffuse,30,30,1,3,0.05,0.95,0.9277800174650832,19,5.0,1,5.0,1,6.0,0
8926,min_diffuse,30,30,1,3,0.05,0.95,0.8855571212993986,10,4.0,1,4.0,1,4.0,1
8927,min_diffuse,30,30,1,3,0.05,0.95,0.8842869765688732,10,4.0,1,4.0,1,4.0,1
8928,min_diffuse,30,30,1,3,0.05,0.95,0.8893595183620581,13,4.0,1,4.0,1,4.0,1
8929,min_diffuse,30,30,1,3,0.05,0.95,0.9292644476888516,41,4.0,1,4.0,1,4.0,1
8930,min_diffuse,30,30,1,3,0.05,0.95,0.907848801900566,23,5.0,0,5.0,0,4.0,1
8931,min_diffuse,30,30,1,3,0.05,0.95,0.94396360114396,31,6.0,0,5.0,1,5.0,1
8932,min_diffuse,30,30,1,3,0.05,0.95,0.9490351415843138,61,5.0,1,5.0,1,5.0,1
8933,min_diffuse,30,30,1,3,0.05,0.95,0.9014082948137278,21,4.0,1,4.0,1,4.0,1
8934,min_diffuse,30,30,1,3,0.05,0.95,0.870361503298274,24,5.0,1,5.0,1,5.0,1
8935,min_diffuse,30,30,1,3,0.05,0.95,0.9190054275503108,18,5.0,1,5.0,1,5.0,1
8936,min_diffuse,30,30,1,3,0.05,0.95,0.9395184047437354,10,4.0,1,4.0,1,4.0,1
8937,min_diffuse,30,30,1,3,0.05,0.95,0.9457947574402448,5,3.0,1,3.0,1,3.0,1
8938,min_diffuse,30,30,1,3,0.05,0.95,0.835859455354742,18,4.0,0,3.0,1,3.0,1
8939,min_diffuse,30,30,1,3,0.05,0.95,0.9326182609424004,14,4.0,1,4.0,1,5.0,0
8940,min_diffuse,30,30,1,3,0.05,0.95,0.902559258263698,8,3.0,1,3.0,1,4.0,0
8941,min_diffuse,30,30,1,3,0.05,0.95,0.945887960010588,20,4.0,1,4.0,1,4.0,1
8942,min_diffuse,30,30,1,3,0.05,0.95,0.9457863750191632,8,3.0,1,3.0,1,3.0,1
8943,min_diffuse,30,30,1,3,0.05,0.95,0.930608292255528,9,4.0,0,3.0,1,4.0,0
8944,min_diffuse,30,30,1,3,0.05,0.95,0.94512419318469,45,5.0,1,5.0,1,5.0,1
8945,min_diffuse,30,30,1,3,0.05,0.95,0.9212043551413432,25,4.0,1,4.0,1,4.0,1
8946,min_diffuse,30,30,1,3,0.05,0.95,0.9418345086173764,23,5.0,1,5.0,1,5.0,1
8947,min_diffuse,30,30,1,3,0.05,0.95,0.9453980285456504,10,4.0,1,4.0,1,4.0,1
8948,min_diffuse,30,30,1,3,0.05,0.95,0.9332119059793492,13,4.0,1,4.0,1,4.0,1
8949,min_diffuse,30,30,1,3,0.05,0.95,0.9390441339766482,59,6.0,1,6.0,1,6.0,1
8950,min_diffuse,30,30,1,3,0.05,0.95,0.9446079277587114,25,5.0,0,5.0,0,4.0,1
8951,min_diffuse,30,30,1,3,0.05,0.95,0.9461290970699232,28,5.0,1,5.0,1,5.0,1
8952,min_diffuse,30,30,1,3,0.05,0.95,0.9263364570822868,13,5.0,0,5.0,0,4.0,1
8953,min_diffuse,30,30,1,3,0.05,0.95,0.9349150766130832,23,6.0,0,5.0,1,5.0,1
8954,min_diffuse,30,30,1,3,0.05,0.95,0.9080654908542144,22,5.0,0,4.0,1,5.0,0
8955,min_diffuse,30,30,1,3,0.05,0.95,0.9408268880804644,15,5.0,1,5.0,1,5.0,1
8956,min_diffuse,30,30,1,3,0.05,0.95,0.9463619304739708,39,7.0,1,7.0,1,7.0,1
8957,min_diffuse,30,30,1,3,0.05,0.95,0.9258406944842842,29,5.0,1,5.0,1,6.0,0
8958,min_diffuse,30,30,1,3,0.05,0.95,0.9245482180961742,25,4.0,1,4.0,1,4.0,1
8959,min_diffuse,30,30,1,3,0.05,0.95,0.9464512286756854,26,4.0,1,4.0,1,4.0,1
8960,min_diffuse,30,30,1,3,0.05,0.95,0.903619896785972,11,4.0,0,4.0,0,3.0,1
8961,min_diffuse,30,30,1,3,0.05,0.95,0.928127806684292,17,4.0,1,4.0,1,4.0,1
8962,min_diffuse,30,30,1,3,0.05,0.95,0.9481133561154876,19,5.0,1,5.0,1,5.0,1
8963,min_diffuse,30,30,1,3,0.05,0.95,0.9282222143446404,13,4.0,0,3.0,1,3.0,1
8964,min_diffuse,30,30,1,3,0.05,0.95,0.9300483248651734,22,6.0,1,6.0,1,6.0,1
8965,min_diffuse,30,30,1,3,0.05,0.95,0.9063157367608068,6,3.0,1,3.0,1,3.0,1
8966,min_diffuse,30,30,1,3,0.05,0.95,0.9495943734059474,8,3.0,1,4.0,0,4.0,0
8967,min_diffuse,30,30,1,3,0.05,0.95,0.8996836065369758,12,4.0,1,4.0,1,4.0,1
8968,min_diffuse,30,30,1,3,0.05,0.95,0.9454687897244765,18,5.0,0,4.0,1,4.0,1
8969,min_diffuse,30,30,1,3,0.05,0.95,0.946776499096756,16,4.0,0,3.0,1,4.0,0
8970,min_diffuse,30,30,1,3,0.05,0.95,0.9413587356926796,9,4.0,1,4.0,1,4.0,1
8971,min_diffuse,30,30,1,3,0.05,0.95,0.9401600612256236,30,5.0,1,5.0,1,5.0,1
8972,min_diffuse,30,30,1,3,0.05,0.95,0.9002638066294977,8,3.0,1,3.0,1,3.0,1
8973,min_diffuse,30,30,1,3,0.05,0.95,0.9474886722280778,37,6.0,0,6.0,0,5.0,1
8974,min_diffuse,30,30,1,3,0.05,0.95,0.9269474079210982,21,4.0,1,4.0,1,4.0,1
8975,min_diffuse,30,30,1,3,0.05,0.95,0.9494707787691912,54,7.0,1,7.0,1,7.0,1
8976,min_diffuse,30,30,1,3,0.05,0.95,0.9392596471374824,24,5.0,1,5.0,1,5.0,1
8977,min_diffuse,30,30,1,3,0.05,0.95,0.9354855595516014,37,6.0,1,6.0,1,6.0,1
8978,min_diffuse,30,30,1,3,0.05,0.95,0.9379850599038732,29,5.0,0,5.0,0,4.0,1
8979,min_diffuse,30,30,1,3,0.05,0.95,0.935763524771694,17,5.0,0,4.0,1,4.0,1
8980,min_diffuse,30,30,1,3,0.05,0.95,0.9301589752684052,7,3.0,1,3.0,1,3.0,1
8981,min_diffuse,30,30,1,3,0.05,0.95,0.9322532330875358,34,5.0,1,5.0,1,5.0,1
8982,min_diffuse,30,30,1,3,0.05,0.95,0.9493729633280824,32,6.0,1,6.0,1,6.0,1
8983,min_diffuse,30,30,1,3,0.05,0.95,0.9287308829492577,8,3.0,1,3.0,1,3.0,1
8984,min_diffuse,30,30,1,3,0.05,0.95,0.906419181508907,17,4.0,1,4.0,1,4.0,1
8985,min_diffuse,30,30,1,3,0.05,0.95,0.944738776621577,23,6.0,0,6.0,0,5.0,1
8986,min_diffuse,30,30,1,3,0.05,0.95,0.9458820499333206,22,5.0,1,5.0,1,5.0,1
8987,min_diffuse,30,30,1,3,0.05,0.95,0.9207668179602932,11,4.0,0,3.0,1,4.0,0
8988,min_diffuse,30,30,1,3,0.05,0.95,0.8828966606792062,21,4.0,0,4.0,0,3.0,1
8989,min_diffuse,30,30,1,3,0.05,0.95,0.9200210534920004,26,5.0,1,5.0,1,5.0,1
8990,min_diffuse,30,30,1,3,0.05,0.95,0.9496182776871556,19,5.0,1,5.0,1,5.0,1
8991,min_diffuse,30,30,1,3,0.05,0.95,0.9422716491262983,20,4.0,1,4.0,1,4.0,1
8992,min_diffuse,30,30,1,3,0.05,0.95,0.9440675763058582,15,4.0,1,4.0,1,4.0,1
8993,min_diffuse,30,30,1,3,0.05,0.95,0.9136760601921836,19,4.0,1,4.0,1,5.0,0
8994,min_diffuse,30,30,1,3,0.05,0.95,0.9057542229480844,17,4.0,1,5.0,0,5.0,0
8995,min_diffuse,30,30,1,3,0.05,0.95,0.9463666825089596,14,5.0,1,5.0,1,5.0,1
8996,min_diffuse,30,30,1,3,0.05,0.95,0.91672404870335,16,5.0,0,4.0,1,4.0,1
8997,min_diffuse,30,30,1,3,0.05,0.95,0.9349543053498708,23,4.0,1,4.0,1,4.0,1
8998,min_diffuse,30,30,1,3,0.05,0.95,0.931072991179002,42,7.0,1,7.0,1,7.0,1
8999,min_diffuse,30,30,1,3,0.05,0.95,0.938530953589522,21,5.0,1,5.0,1,5.0,1
9000,min_diffuse,30,30,1,3,0.05,0.95,0.9462735548705667,29,6.0,0,6.0,0,5.0,1
9001,min_diffuse,30,30,1,3,0.05,0.95,0.8663544281576667,5,3.0,1,3.0,1,3.0,1
9002,min_diffuse,30,30,1,3,0.05,0.95,0.9458640985750336,44,5.0,1,5.0,1,5.0,1
9003,min_diffuse,30,30,1,3,0.05,0.95,0.8962448109946674,13,4.0,1,4.0,1,4.0,1
9004,min_diffuse,30,30,1,3,0.05,0.95,0.949590050059856,32,4.0,1,4.0,1,4.0,1
9005,min_diffuse,30,30,1,3,0.05,0.95,0.9445491143736288,18,5.0,0,4.0,1,5.0,0
9006,min_diffuse,30,30,1,3,0.05,0.95,0.9267899192125156,30,4.0,1,4.0,1,4.0,1
9007,min_diffuse,30,30,1,3,0.05,0.95,0.9179813131304272,13,4.0,1,4.0,1,4.0,1
9008,min_diffuse,30,30,1,3,0.05,0.95,0.9445928710919922,47,5.0,1,5.0,1,5.0,1
9009,min_diffuse,30,30,1,3,0.05,0.95,0.853333043093109,9,4.0,1,4.0,1,4.0,1
9010,min_diffuse,30,30,1,3,0.05,0.95,0.9488031936221928,29,5.0,1,5.0,1,5.0,1
9011,min_diffuse,30,30,1,3,0.05,0.95,0.8610135005144158,14,5.0,1,5.0,1,5.0,1
9012,min_diffuse,30,30,1,3,0.05,0.95,0.9401505775310252,27,4.0,1,4.0,1,4.0,1
9013,min_diffuse,30,30,1,3,0.05,0.95,0.9006101553160857,23,5.0,1,5.0,1,5.0,1
9014,min_diffuse,30,30,1,3,0.05,0.95,0.9281809422502773,31,6.0,0,6.0,0,5.0,1
9015,min_diffuse,30,30,1,3,0.05,0.95,0.947359614085056,7,4.0,1,4.0,1,4.0,1
9016,min_diffuse,30,30,1,3,0.05,0.95,0.9464412015274468,20,5.0,1,5.0,1,6.0,0
9017,min_diffuse,30,30,1,3,0.05,0.95,0.9477266569313028,19,4.0,1,4.0,1,4.0,1
9018,min_diffuse,30,30,1,3,0.05,0.95,0.9207269509902268,14,5.0,1,5.0,1,5.0,1
9019,min_diffuse,30,30,1,3,0.05,0.95,0.8729461632245762,9,4.0,1,4.0,1,4.0,1
9020,min_diffuse,30,30,1,3,0.05,0.95,0.9303244420119796,16,4.0,0,4.0,0,3.0,1
9021,min_diffuse,30,30,1,3,0.05,0.95,0.8857064258824394,58,4.0,1,4.0,1,4.0,1
9022,min_diffuse,30,30,1,3,0.05,0.95,0.9192417811289482,10,3.0,1,3.0,1,3.0,1
9023,min_diffuse,30,30,1,3,0.05,0.95,0.9423258373649404,27,5.0,1,5.0,1,5.0,1
9024,min_diffuse,30,30,1,3,0.05,0.95,0.9142559812218308,15,4.0,1,4.0,1,4.0,1
9025,min_diffuse,30,30,1,3,0.05,0.95,0.9232937521053298,21,4.0,1,4.0,1,4.0,1
9026,min_diffuse,30,30,1,3,0.05,0.95,0.8855322398540173,9,4.0,1,4.0,1,4.0,1
9027,min_diffuse,30,30,1,3,0.05,0.95,0.9396803878387584,9,3.0,1,3.0,1,3.0,1
9028,min_diffuse,30,30,1,3,0.05,0.95,0.833908572163823,20,4.0,1,4.0,1,4.0,1
9029,min_diffuse,30,30,1,3,0.05,0.95,0.910585747161106,23,5.0,0,4.0,1,4.0,1
9030,min_diffuse,30,30,1,3,0.05,0.95,0.9310156839724052,25,5.0,1,5.0,1,5.0,1
9031,min_diffuse,30,30,1,3,0.05,0.95,0.8639331994770801,17,4.0,1,4.0,1,4.0,1
9032,min_diffuse,30,30,1,3,0.05,0.95,0.9408512616671348,30,5.0,1,5.0,1,5.0,1
9033,min_diffuse,30,30,1,3,0.05,0.95,0.9214256309980218,21,6.0,0,6.0,0,5.0,1
9034,min_diffuse,30,30,1,3,0.05,0.95,0.9189842919434402,46,5.0,1,5.0,1,5.0,1
9035,min_diffuse,30,30,1,3,0.05,0.95,0.9159708290890938,16,4.0,1,4.0,1,4.0,1
9036,min_diffuse,30,30,1,3,0.05,0.95,0.9037767505334284,10,4.0,1,4.0,1,4.0,1
9037,min_diffuse,30,30,1,3,0.05,0.95,0.930739621239514,22,4.0,1,4.0,1,4.0,1
9038,min_diffuse,30,30,1,3,0.05,0.95,0.8996326799775547,17,4.0,1,4.0,1,4.0,1
9039,min_diffuse,30,30,1,3,0.05,0.95,0.877860494500536,17,4.0,1,4.0,1,4.0,1
9040,min_diffuse,30,30,1,3,0.05,0.95,0.8873284575256289,20,5.0,0,5.0,0,4.0,1
9041,min_diffuse,30,30,1,3,0.05,0.95,0.9374219163403628,18,5.0,0,4.0,1,5.0,0
9042,min_diffuse,30,30,1,3,0.05,0.95,0.9282713849672248,34,7.0,0,6.0,1,7.0,0
9043,min_diffuse,30,30,1,3,0.05,0.95,0.9329183663761036,45,6.0,0,6.0,0,5.0,1
9044,min_diffuse,30,30,1,3,0.05,0.95,0.9110776841739646,7,3.0,1,3.0,1,3.0,1
9045,min_diffuse,30,30,1,3,0.05,0.95,0.9490666603477692,21,5.0,1,5.0,1,5.0,1
9046,min_diffuse,30,30,1,3,0.05,0.95,0.9477528459081432,19,4.0,1,4.0,1,4.0,1
9047,min_diffuse,30,30,1,3,0.05,0.95,0.938326558745726,42,5.0,0,5.0,0,4.0,1
9048,min_diffuse,30,30,1,3,0.05,0.95,0.9283368424396252,20,3.0,1,3.0,1,3.0,1
9049,min_diffuse,30,30,1,3,0.05,0.95,0.922638022336899,26,5.0,1,5.0,1,5.0,1
9050,min_diffuse,30,30,1,3,0.05,0.95,0.9455226471793776,42,5.0,1,5.0,1,5.0,1
9051,min_diffuse,30,30,1,3,0.05,0.95,0.9178554540221098,8,3.0,1,3.0,1,3.0,1
9052,min_diffuse,30,30,1,3,0.05,0.95,0.9475647361085974,28,5.0,1,5.0,1,5.0,1
9053,min_diffuse,30,30,1,3,0.05,0.95,0.9362784597132064,16,4.0,1,4.0,1,4.0,1
9054,min_diffuse,30,30,1,3,0.05,0.95,0.9227803358969292,30,5.0,1,5.0,1,5.0,1
9055,min_diffuse,30,30,1,3,0.05,0.95,0.9070515361385422,19,5.0,0,5.0,0,4.0,1
9056,min_diffuse,30,30,1,3,0.05,0.95,0.9088524136536412,20,4.0,1,4.0,1,4.0,1
9057,min_diffuse,30,30,1,3,0.05,0.95,0.9188270632477078,10,4.0,1,4.0,1,4.0,1
9058,min_diffuse,30,30,1,3,0.05,0.95,0.933626258688506,11,4.0,1,4.0,1,4.0,1
9059,min_diffuse,30,30,1,3,0.05,0.95,0.9307032329965672,61,6.0,0,6.0,0,5.0,1
9060,min_diffuse,30,30,1,3,0.05,0.95,0.9018888400540668,24,4.0,1,4.0,1,4.0,1
9061,min_diffuse,30,30,1,3,0.05,0.95,0.9398758134548216,11,3.0,1,3.0,1,4.0,0
9062,min_diffuse,30,30,1,3,0.05,0.95,0.9432433065861552,20,5.0,1,5.0,1,5.0,1
9063,min_diffuse,30,30,1,3,0.05,0.95,0.9486981534229996,39,4.0,1,4.0,1,5.0,0
9064,min_diffuse,30,30,1,3,0.05,0.95,0.9392573973423102,20,5.0,1,5.0,1,5.0,1
9065,min_diffuse,30,30,1,3,0.05,0.95,0.9387358508551876,29,5.0,1,5.0,1,5.0,1
9066,min_diffuse,30,30,1,3,0.05,0.95,0.941561535326149,17,4.0,1,4.0,1,4.0,1
9067,min_diffuse,30,30,1,3,0.05,0.95,0.9481417133403122,36,6.0,1,6.0,1,6.0,1
9068,min_diffuse,30,30,1,3,0.05,0.95,0.8642569768660399,8,3.0,1,3.0,1,3.0,1
9069,min_diffuse,30,30,1,3,0.05,0.95,0.8977977996391119,29,5.0,0,4.0,1,4.0,1
9070,min_diffuse,30,30,1,3,0.05,0.95,0.944518958918166,22,6.0,1,6.0,1,6.0,1
9071,min_diffuse,30,30,1,3,0.05,0.95,0.9495433177872988,16,5.0,1,5.0,1,5.0,1
9072,min_diffuse,30,30,1,3,0.05,0.95,0.9422636379253976,52,8.0,0,7.0,1,7.0,1
9073,min_diffuse,30,30,1,3,0.05,0.95,0.9261998534249504,19,5.0,1,5.0,1,5.0,1
9074,min_diffuse,30,30,1,3,0.05,0.95,0.931759026262819,78,8.0,0,8.0,0,7.0,1
9075,min_diffuse,30,30,1,3,0.05,0.95,0.90642289084975,25,5.0,0,4.0,1,4.0,1
9076,min_diffuse,30,30,1,3,0.05,0.95,0.9342968796628112,58,7.0,1,7.0,1,7.0,1
9077,min_diffuse,30,30,1,3,0.05,0.95,0.891236949739807,15,4.0,0,3.0,1,4.0,0
9078,min_diffuse,30,30,1,3,0.05,0.95,0.9368742114431076,12,4.0,1,4.0,1,4.0,1
9079,min_diffuse,30,30,1,3,0.05,0.95,0.9467396904060316,43,7.0,0,6.0,1,6.0,1
9080,min_diffuse,30,30,1,3,0.05,0.95,0.9209008003798392,14,3.0,1,3.0,1,4.0,0
9081,min_diffuse,30,30,1,3,0.05,0.95,0.94804859626991,55,6.0,1,6.0,1,6.0,1
9082,min_diffuse,30,30,1,3,0.05,0.95,0.8584380746094549,13,4.0,1,4.0,1,4.0,1
9083,min_diffuse,30,30,1,3,0.05,0.95,0.9152760856258872,34,6.0,1,6.0,1,6.0,1
9084,min_diffuse,30,30,1,3,0.05,0.95,0.906264664527825,15,4.0,1,4.0,1,4.0,1
9085,min_diffuse,30,30,1,3,0.05,0.95,0.918269888610916,24,5.0,0,4.0,1,4.0,1
9086,min_diffuse,30,30,1,3,0.05,0.95,0.9329269525908918,8,4.0,1,4.0,1,4.0,1
9087,min_diffuse,30,30,1,3,0.05,0.95,0.9459182051935312,18,5.0,1,5.0,1,5.0,1
9088,min_diffuse,30,30,1,3,0.05,0.95,0.9391234928177976,37,6.0,1,6.0,1,6.0,1
9089,min_diffuse,30,30,1,3,0.05,0.95,0.9306844046604223,13,5.0,1,5.0,1,5.0,1
9090,min_diffuse,30,30,1,3,0.05,0.95,0.9436189963396656,19,4.0,1,4.0,1,4.0,1
9091,min_diffuse,30,30,1,3,0.05,0.95,0.9272847849995456,21,4.0,1,4.0,1,4.0,1
9092,min_diffuse,30,30,1,3,0.05,0.95,0.9469226804439028,33,5.0,1,5.0,1,5.0,1
9093,min_diffuse,30,30,1,3,0.05,0.95,0.927263024959832,20,5.0,1,5.0,1,5.0,1
9094,min_diffuse,30,30,1,3,0.05,0.95,0.8967880470416031,10,3.0,1,3.0,1,4.0,0
9095,min_diffuse,30,30,1,3,0.05,0.95,0.9240612218723196,25,5.0,1,5.0,1,5.0,1
9096,min_diffuse,30,30,1,3,0.05,0.95,0.9277393913791484,14,4.0,1,4.0,1,4.0,1
9097,min_diffuse,30,30,1,3,0.05,0.95,0.9388292500880048,45,6.0,1,6.0,1,6.0,1
9098,min_diffuse,30,30,1,3,0.05,0.95,0.9330245292168976,25,4.0,1,4.0,1,4.0,1
9099,min_diffuse,30,30,1,3,0.05,0.95,0.9371382626727862,19,4.0,1,4.0,1,4.0,1
9100,min_diffuse,30,30,1,3,0.05,0.95,0.9168051995631672,7,3.0,1,3.0,1,3.0,1
9101,min_diffuse,30,30,1,3,0.05,0.95,0.9356647318374304,31,6.0,1,6.0,1,6.0,1
9102,min_diffuse,30,30,1,3,0.05,0.95,0.8906044409718654,11,3.0,1,3.0,1,3.0,1
9103,min_diffuse,30,30,1,3,0.05,0.95,0.9495364314342292,15,4.0,1,4.0,1,5.0,0
9104,min_diffuse,30,30,1,3,0.05,0.95,0.9483833728788676,29,5.0,1,5.0,1,5.0,1
9105,min_diffuse,30,30,1,3,0.05,0.95,0.9451153606379216,15,5.0,1,5.0,1,5.0,1
9106,min_diffuse,30,30,1,3,0.05,0.95,0.8796460760552534,20,4.0,1,4.0,1,4.0,1
9107,min_diffuse,30,30,1,3,0.05,0.95,0.8689338111436019,31,5.0,0,5.0,0,4.0,1
9108,min_diffuse,30,30,1,3,0.05,0.95,0.9099409047769011,28,5.0,1,5.0,1,5.0,1
9109,min_diffuse,30,30,1,3,0.05,0.95,0.9196127047280376,26,5.0,1,5.0,1,6.0,0
9110,min_diffuse,30,30,1,3,0.05,0.95,0.9444905660648584,36,5.0,1,5.0,1,5.0,1
9111,min_diffuse,30,30,1,3,0.05,0.95,0.868253229962602,19,4.0,1,4.0,1,4.0,1
9112,min_diffuse,30,30,1,3,0.05,0.95,0.9399965276008756,8,3.0,1,4.0,0,4.0,0
9113,min_diffuse,30,30,1,3,0.05,0.95,0.9425941638522908,26,5.0,0,4.0,1,5.0,0
9114,min_diffuse,30,30,1,3,0.05,0.95,0.9348481669249122,38,5.0,1,5.0,1,5.0,1
9115,min_diffuse,30,30,1,3,0.05,0.95,0.9465544713045552,12,4.0,1,4.0,1,4.0,1
9116,min_diffuse,30,30,1,3,0.05,0.95,0.9413771979941336,20,4.0,1,4.0,1,4.0,1
9117,min_diffuse,30,30,1,3,0.05,0.95,0.9142234196910616,26,5.0,1,5.0,1,5.0,1
9118,min_diffuse,30,30,1,3,0.05,0.95,0.9390151806729672,17,5.0,0,4.0,1,5.0,0
9119,min_diffuse,30,30,1,3,0.05,0.95,0.9248721518652258,12,4.0,1,4.0,1,4.0,1
9120,min_diffuse,30,30,1,3,0.05,0.95,0.9229037320369808,13,4.0,1,4.0,1,4.0,1
9121,min_diffuse,30,30,1,3,0.05,0.95,0.9464420599549268,57,6.0,0,5.0,1,5.0,1
9122,min_diffuse,30,30,1,3,0.05,0.95,0.9277431352486905,22,5.0,0,4.0,1,5.0,0
9123,min_diffuse,30,30,1,3,0.05,0.95,0.9489555031816568,23,5.0,1,5.0,1,5.0,1
9124,min_diffuse,30,30,1,3,0.05,0.95,0.9342268073969971,27,4.0,0,3.0,1,3.0,1
9125,min_diffuse,30,30,1,3,0.05,0.95,0.947480551820859,131,8.0,1,8.0,1,8.0,1
9126,min_diffuse,30,30,1,3,0.05,0.95,0.948883054270948,16,4.0,1,4.0,1,5.0,0
9127,min_diffuse,30,30,1,3,0.05,0.95,0.8653125934060729,7,3.0,1,3.0,1,4.0,0
9128,min_diffuse,30,30,1,3,0.05,0.95,0.949141892147647,28,6.0,0,5.0,1,6.0,0
9129,min_diffuse,30,30,1,3,0.05,0.95,0.9415510404190756,34,5.0,1,5.0,1,5.0,1
9130,min_diffuse,30,30,1,3,0.05,0.95,0.9271252135118664,20,5.0,1,5.0,1,5.0,1
9131,min_diffuse,30,30,1,3,0.05,0.95,0.948338976228679,25,5.0,1,5.0,1,5.0,1
9132,min_diffuse,30,30,1,3,0.05,0.95,0.928867228943002,35,6.0,1,6.0,1,6.0,1
9133,min_diffuse,30,30,1,3,0.05,0.95,0.9421871707610648,39,6.0,1,6.0,1,6.0,1
9134,min_diffuse,30,30,1,3,0.05,0.95,0.9458909708088596,22,5.0,1,5.0,1,5.0,1
9135,min_diffuse,30,30,1,3,0.05,0.95,0.9441047220040172,26,6.0,0,5.0,1,5.0,1
9136,min_diffuse,30,30,1,3,0.05,0.95,0.9236238101977198,23,5.0,1,5.0,1,5.0,1
9137,min_diffuse,30,30,1,3,0.05,0.95,0.947483756611146,49,5.0,0,4.0,1,4.0,1
9138,min_diffuse,30,30,1,3,0.05,0.95,0.8719504038791329,16,4.0,0,3.0,1,3.0,1
9139,min_diffuse,30,30,1,3,0.05,0.95,0.9426372094551778,32,6.0,0,5.0,1,6.0,0
9140,min_diffuse,30,30,1,3,0.05,0.95,0.9079379059125632,40,4.0,1,4.0,1,4.0,1
9141,min_diffuse,30,30,1,3,0.05,0.95,0.9424930832482624,22,5.0,1,5.0,1,5.0,1
9142,min_diffuse,30,30,1,3,0.05,0.95,0.9013772981845098,10,3.0,1,3.0,1,3.0,1
9143,min_diffuse,30,30,1,3,0.05,0.95,0.9493473723453308,50,7.0,1,7.0,1,7.0,1
9144,min_diffuse,30,30,1,3,0.05,0.95,0.9298395032239786,22,4.0,1,4.0,1,4.0,1
9145,min_diffuse,30,30,1,3,0.05,0.95,0.9182537730620096,15,4.0,1,4.0,1,4.0,1
9146,min_diffuse,30,30,1,3,0.05,0.95,0.9486127971439964,9,4.0,1,4.0,1,4.0,1
9147,min_diffuse,30,30,1,3,0.05,0.95,0.9238553098813196,24,5.0,1,5.0,1,6.0,0
9148,min_diffuse,30,30,1,3,0.05,0.95,0.9213152182818574,29,5.0,1,5.0,1,5.0,1
9149,min_diffuse,30,30,1,3,0.05,0.95,0.9238939359700856,20,3.0,1,3.0,1,3.0,1
9150,min_diffuse,30,30,1,3,0.05,0.95,0.899052565455213,12,4.0,1,4.0,1,4.0,1
9151,min_diffuse,30,30,1,3,0.05,0.95,0.9421164953809694,18,5.0,1,5.0,1,5.0,1
9152,min_diffuse,30,30,1,3,0.05,0.95,0.9381491523256094,22,4.0,1,4.0,1,4.0,1
9153,min_diffuse,30,30,1,3,0.05,0.95,0.929587676099979,19,4.0,0,4.0,0,3.0,1
9154,min_diffuse,30,30,1,3,0.05,0.95,0.9131802452460416,18,3.0,1,3.0,1,3.0,1
9155,min_diffuse,30,30,1,3,0.05,0.95,0.908236405183437,22,5.0,0,4.0,1,4.0,1
9156,min_diffuse,30,30,1,3,0.05,0.95,0.904783688865872,7,4.0,1,4.0,1,4.0,1
9157,min_diffuse,30,30,1,3,0.05,0.95,0.9401454144881956,27,5.0,1,5.0,1,5.0,1
9158,min_diffuse,30,30,1,3,0.05,0.95,0.9126126039427715,22,5.0,0,5.0,0,4.0,1
9159,min_diffuse,30,30,1,3,0.05,0.95,0.9469687794371808,25,6.0,1,6.0,1,6.0,1
9160,min_diffuse,30,30,1,3,0.05,0.95,0.9482407670833096,21,5.0,1,5.0,1,5.0,1
9161,min_diffuse,30,30,1,3,0.05,0.95,0.9018057856910292,16,4.0,1,4.0,1,4.0,1
9162,min_diffuse,30,30,1,3,0.05,0.95,0.9224405260420234,14,4.0,1,4.0,1,4.0,1
9163,min_diffuse,30,30,1,3,0.05,0.95,0.9338070158388728,18,4.0,1,4.0,1,4.0,1
9164,min_diffuse,30,30,1,3,0.05,0.95,0.9478828740808648,6,3.0,1,3.0,1,4.0,0
9165,min_diffuse,30,30,1,3,0.05,0.95,0.9344918348754828,17,4.0,1,5.0,0,5.0,0
9166,min_diffuse,30,30,1,3,0.05,0.95,0.9189588150657104,16,3.0,1,3.0,1,3.0,1
9167,min_diffuse,30,30,1,3,0.05,0.95,0.9468558376787016,21,5.0,1,5.0,1,5.0,1
9168,min_diffuse,30,30,1,3,0.05,0.95,0.944557317509179,93,10.0,0,10.0,0,9.0,1
9169,min_diffuse,30,30,1,3,0.05,0.95,0.9484687341706858,36,8.0,0,7.0,1,7.0,1
9170,min_diffuse,30,30,1,3,0.05,0.95,0.9400048998323,26,4.0,0,4.0,0,3.0,1
9171,min_diffuse,30,30,1,3,0.05,0.95,0.9320569727850032,41,7.0,0,7.0,0,6.0,1
9172,min_diffuse,30,30,1,3,0.05,0.95,0.9143083267891016,19,4.0,1,4.0,1,4.0,1
9173,min_diffuse,30,30,1,3,0.05,0.95,0.9467190998847542,27,6.0,1,6.0,1,6.0,1
9174,min_diffuse,30,30,1,3,0.05,0.95,0.9461838723294644,50,6.0,1,7.0,0,6.0,1
9175,min_diffuse,30,30,1,3,0.05,0.95,0.94392895691278,11,3.0,1,3.0,1,3.0,1
9176,min_diffuse,30,30,1,3,0.05,0.95,0.8951113589490342,9,4.0,1,4.0,1,4.0,1
9177,min_diffuse,30,30,1,3,0.05,0.95,0.8725878391065692,33,6.0,0,5.0,1,5.0,1
9178,min_diffuse,30,30,1,3,0.05,0.95,0.8617755406171258,30,5.0,1,5.0,1,5.0,1
9179,min_diffuse,30,30,1,3,0.05,0.95,0.9236817030213308,14,4.0,0,3.0,1,4.0,0
9180,min_diffuse,30,30,1,3,0.05,0.95,0.9484506389612808,6,3.0,1,3.0,1,3.0,1
9181,min_diffuse,30,30,1,3,0.05,0.95,0.9319992625630033,40,6.0,1,6.0,1,6.0,1
9182,min_diffuse,30,30,1,3,0.05,0.95,0.9228212280171156,15,4.0,1,4.0,1,4.0,1
9183,min_diffuse,30,30,1,3,0.05,0.95,0.8892310104700688,14,3.0,1,3.0,1,3.0,1
9184,min_diffuse,30,30,1,3,0.05,0.95,0.9246409813048836,8,4.0,0,3.0,1,4.0,0
9185,min_diffuse,30,30,1,3,0.05,0.95,0.949787707923048,39,8.0,0,7.0,1,7.0,1
9186,min_diffuse,30,30,1,3,0.05,0.95,0.9435367147112582,18,5.0,1,5.0,1,6.0,0
9187,min_diffuse,30,30,1,3,0.05,0.95,0.942971426512961,8,4.0,1,4.0,1,4.0,1
9188,min_diffuse,30,30,1,3,0.05,0.95,0.948519989807088,18,4.0,1,4.0,1,4.0,1
9189,min_diffuse,30,30,1,3,0.05,0.95,0.9419132384339042,87,7.0,0,7.0,0,6.0,1
9190,min_diffuse,30,30,1,3,0.05,0.95,0.909346289080953,17,4.0,1,4.0,1,4.0,1
9191,min_diffuse,30,30,1,3,0.05,0.95,0.9466143017694963,16,4.0,1,4.0,1,4.0,1
9192,min_diffuse,30,30,1,3,0.05,0.95,0.8569302458982001,12,3.0,1,3.0,1,3.0,1
9193,min_diffuse,30,30,1,3,0.05,0.95,0.9246258999528582,19,4.0,1,4.0,1,4.0,1
9194,min_diffuse,30,30,1,3,0.05,0.95,0.9088408673511696,15,4.0,1,4.0,1,4.0,1
9195,min_diffuse,30,30,1,3,0.05,0.95,0.9450296575565462,35,6.0,1,6.0,1,6.0,1
9196,min_diffuse,30,30,1,3,0.05,0.95,0.937691732441454,20,5.0,0,4.0,1,5.0,0
9197,min_diffuse,30,30,1,3,0.05,0.95,0.8338076840491678,5,3.0,0,3.0,0,2.0,1
9198,min_diffuse,30,30,1,3,0.05,0.95,0.946015891724264,14,4.0,1,4.0,1,4.0,1
9199,min_diffuse,30,30,1,3,0.05,0.95,0.9330635365231358,34,5.0,1,5.0,1,5.0,1
9200,min_diffuse,30,30,1,3,0.05,0.95,0.9116515199515632,17,4.0,0,3.0,1,4.0,0
9201,min_diffuse,30,30,1,3,0.05,0.95,0.9461723272008496,3,2.0,1,2.0,1,2.0,1
9202,min_diffuse,30,30,1,3,0.05,0.95,0.937955044335488,31,5.0,1,5.0,1,5.0,1
9203,min_diffuse,30,30,1,3,0.05,0.95,0.898184417055535,23,4.0,1,4.0,1,4.0,1
9204,min_diffuse,30,30,1,3,0.05,0.95,0.918962044321407,14,4.0,1,4.0,1,4.0,1
9205,min_diffuse,30,30,1,3,0.05,0.95,0.9330924534463038,14,4.0,1,4.0,1,5.0,0
9206,min_diffuse,30,30,1,3,0.05,0.95,0.8690919745826179,7,3.0,1,3.0,1,3.0,1
9207,min_diffuse,30,30,1,3,0.05,0.95,0.9413116810953992,16,5.0,1,5.0,1,5.0,1
9208,min_diffuse,30,30,1,3,0.05,0.95,0.9162250671735918,10,3.0,1,3.0,1,3.0,1
9209,min_diffuse,30,30,1,3,0.05,0.95,0.9451511721670964,10,4.0,1,4.0,1,4.0,1
9210,min_diffuse,30,30,1,3,0.05,0.95,0.944088375392076,33,5.0,1,5.0,1,5.0,1
9211,min_diffuse,30,30,1,3,0.05,0.95,0.9218746887435608,34,5.0,1,5.0,1,5.0,1
9212,min_diffuse,30,30,1,3,0.05,0.95,0.8983882962350892,15,4.0,1,4.0,1,4.0,1
9213,min_diffuse,30,30,1,3,0.05,0.95,0.9156789236316462,27,5.0,1,5.0,1,5.0,1
9214,min_diffuse,30,30,1,3,0.05,0.95,0.9145793159199664,16,4.0,1,4.0,1,5.0,0
9215,min_diffuse,30,30,1,3,0.05,0.95,0.9443506367493546,57,7.0,1,7.0,1,8.0,0
9216,min_diffuse,30,30,1,3,0.05,0.95,0.8900326118543378,27,5.0,0,5.0,0,4.0,1
9217,min_diffuse,30,30,1,3,0.05,0.95,0.9249189946408654,15,4.0,1,4.0,1,4.0,1
9218,min_diffuse,30,30,1,3,0.05,0.95,0.948971932736548,16,4.0,1,4.0,1,4.0,1
9219,min_diffuse,30,30,1,3,0.05,0.95,0.8905720427093535,12,4.0,1,4.0,1,5.0,0
9220,min_diffuse,30,30,1,3,0.05,0.95,0.946338897197314,12,5.0,0,5.0,0,4.0,1
9221,min_diffuse,30,30,1,3,0.05,0.95,0.944113767784384,30,5.0,1,5.0,1,5.0,1
9222,min_diffuse,30,30,1,3,0.05,0.95,0.9173055027032452,18,5.0,1,5.0,1,5.0,1
9223,min_diffuse,30,30,1,3,0.05,0.95,0.9248413342114422,18,4.0,1,4.0,1,4.0,1
9224,min_diffuse,30,30,1,3,0.05,0.95,0.8990187220903963,6,3.0,1,3.0,1,3.0,1
9225,min_diffuse,30,30,1,3,0.05,0.95,0.9204822960953296,19,5.0,0,4.0,1,5.0,0
9226,min_diffuse,30,30,1,3,0.05,0.95,0.9188690025533784,8,3.0,1,3.0,1,4.0,0
9227,min_diffuse,30,30,1,3,0.05,0.95,0.9281284186959764,24,5.0,1,5.0,1,5.0,1
9228,min_diffuse,30,30,1,3,0.05,0.95,0.9341675811923618,14,4.0,1,4.0,1,4.0,1
9229,min_diffuse,30,30,1,3,0.05,0.95,0.9476339704582706,55,6.0,1,6.0,1,6.0,1
9230,min_diffuse,30,30,1,3,0.05,0.95,0.9407169405065146,26,5.0,0,5.0,0,4.0,1
9231,min_diffuse,30,30,1,3,0.05,0.95,0.9473563201748731,24,4.0,1,4.0,1,5.0,0
9232,min_diffuse,30,30,1,3,0.05,0.95,0.8579792506702979,7,3.0,1,3.0,1,3.0,1
9233,min_diffuse,30,30,1,3,0.05,0.95,0.8818457612221376,9,3.0,1,4.0,0,4.0,0
9234,min_diffuse,30,30,1,3,0.05,0.95,0.9018035096599544,23,4.0,1,4.0,1,4.0,1
9235,min_diffuse,30,30,1,3,0.05,0.95,0.9362770125827796,80,6.0,1,6.0,1,6.0,1
9236,min_diffuse,30,30,1,3,0.05,0.95,0.9265765824194516,18,4.0,1,5.0,0,5.0,0
9237,min_diffuse,30,30,1,3,0.05,0.95,0.927774095554144,25,4.0,1,4.0,1,4.0,1
9238,min_diffuse,30,30,1,3,0.05,0.95,0.9394271721580024,17,5.0,1,5.0,1,5.0,1
9239,min_diffuse,30,30,1,3,0.05,0.95,0.8912023066125764,13,4.0,0,3.0,1,3.0,1
9240,min_diffuse,30,30,1,3,0.05,0.95,0.9352049291856572,39,4.0,1,4.0,1,4.0,1
9241,min_diffuse,30,30,1,3,0.05,0.95,0.926843941261258,17,4.0,1,4.0,1,4.0,1
9242,min_diffuse,30,30,1,3,0.05,0.95,0.9429740004907384,15,4.0,0,4.0,0,3.0,1
9243,min_diffuse,30,30,1,3,0.05,0.95,0.9438674635163948,33,7.0,0,6.0,1,6.0,1
9244,min_diffuse,30,30,1,3,0.05,0.95,0.9449195080465184,26,4.0,1,4.0,1,4.0,1
9245,min_diffuse,30,30,1,3,0.05,0.95,0.9202664256186874,13,4.0,1,4.0,1,4.0,1
9246,min_diffuse,30,30,1,3,0.05,0.95,0.9293995906845768,33,6.0,0,6.0,0,5.0,1
9247,min_diffuse,30,30,1,3,0.05,0.95,0.8516712678792733,8,3.0,1,3.0,1,3.0,1
9248,min_diffuse,30,30,1,3,0.05,0.95,0.8879029299091361,28,5.0,1,5.0,1,5.0,1
9249,min_diffuse,30,30,1,3,0.05,0.95,0.9258811025484032,25,5.0,1,5.0,1,5.0,1
9250,min_diffuse,30,30,1,3,0.05,0.95,0.8788514103253822,13,4.0,0,3.0,1,4.0,0
9251,min_diffuse,30,30,1,3,0.05,0.95,0.937171491160582,17,4.0,0,3.0,1,4.0,0
9252,min_diffuse,30,30,1,3,0.05,0.95,0.8889711132080695,56,6.0,1,6.0,1,6.0,1
9253,min_diffuse,30,30,1,3,0.05,0.95,0.9359825950840576,12,4.0,1,4.0,1,4.0,1
9254,min_diffuse,30,30,1,3,0.05,0.95,0.94039844780638,26,4.0,1,4.0,1,4.0,1
9255,min_diffuse,30,30,1,3,0.05,0.95,0.92506063704187,18,5.0,0,5.0,0,4.0,1
9256,min_diffuse,30,30,1,3,0.05,0.95,0.9119751789664526,10,4.0,1,4.0,1,4.0,1
9257,min_diffuse,30,30,1,3,0.05,0.95,0.9455840584834256,66,6.0,1,6.0,1,6.0,1
9258,min_diffuse,30,30,1,3,0.05,0.95,0.944568343601048,32,5.0,1,5.0,1,5.0,1
9259,min_diffuse,30,30,1,3,0.05,0.95,0.935808691792012,13,4.0,1,4.0,1,4.0,1
9260,min_diffuse,30,30,1,3,0.05,0.95,0.9414463576013852,35,6.0,0,5.0,1,6.0,0
9261,min_diffuse,30,30,1,3,0.05,0.95,0.924321351176416,16,4.0,1,4.0,1,4.0,1
9262,min_diffuse,30,30,1,3,0.05,0.95,0.8938673098564296,10,4.0,1,4.0,1,4.0,1
9263,min_diffuse,30,30,1,3,0.05,0.95,0.9447550848329204,35,5.0,0,5.0,0,4.0,1
9264,min_diffuse,30,30,1,3,0.05,0.95,0.935764797584642,23,5.0,1,5.0,1,5.0,1
9265,min_diffuse,30,30,1,3,0.05,0.95,0.9470642292182532,27,4.0,1,4.0,1,4.0,1
9266,min_diffuse,30,30,1,3,0.05,0.95,0.9104905006559014,23,5.0,0,5.0,0,4.0,1
9267,min_diffuse,30,30,1,3,0.05,0.95,0.866533772557686,17,5.0,0,4.0,1,4.0,1
9268,min_diffuse,30,30,1,3,0.05,0.95,0.9233119984047312,12,4.0,1,4.0,1,4.0,1
9269,min_diffuse,30,30,1,3,0.05,0.95,0.9493842712136016,17,4.0,1,5.0,0,4.0,1
9270,min_diffuse,30,30,1,3,0.05,0.95,0.937242280440704,16,4.0,1,4.0,1,4.0,1
9271,min_diffuse,30,30,1,3,0.05,0.95,0.9465409297891544,17,5.0,1,5.0,1,5.0,1
9272,min_diffuse,30,30,1,3,0.05,0.95,0.9338066693427824,14,4.0,1,4.0,1,5.0,0
9273,min_diffuse,30,30,1,3,0.05,0.95,0.9397562118672658,22,4.0,1,4.0,1,4.0,1
9274,min_diffuse,30,30,1,3,0.05,0.95,0.9428439298488168,15,4.0,1,4.0,1,4.0,1
9275,min_diffuse,30,30,1,3,0.05,0.95,0.9414334042269844,19,5.0,1,5.0,1,5.0,1
9276,min_diffuse,30,30,1,3,0.05,0.95,0.9024825554401325,16,4.0,1,4.0,1,4.0,1
9277,min_diffuse,30,30,1,3,0.05,0.95,0.933636542351621,13,5.0,0,4.0,1,4.0,1
9278,min_diffuse,30,30,1,3,0.05,0.95,0.9148766507981588,33,5.0,1,5.0,1,5.0,1
9279,min_diffuse,30,30,1,3,0.05,0.95,0.9425713960167128,22,5.0,1,5.0,1,5.0,1
9280,min_diffuse,30,30,1,3,0.05,0.95,0.910890905060026,22,4.0,1,4.0,1,4.0,1
9281,min_diffuse,30,30,1,3,0.05,0.95,0.9477087271757452,21,5.0,1,5.0,1,6.0,0
9282,min_diffuse,30,30,1,3,0.05,0.95,0.9477920705786634,11,3.0,1,3.0,1,3.0,1
9283,min_diffuse,30,30,1,3,0.05,0.95,0.9292053866283828,33,5.0,1,5.0,1,5.0,1
9284,min_diffuse,30,30,1,3,0.05,0.95,0.8927591898199629,11,4.0,0,4.0,0,3.0,1
9285,min_diffuse,30,30,1,3,0.05,0.95,0.8173937831463224,12,3.0,1,3.0,1,3.0,1
9286,min_diffuse,30,30,1,3,0.05,0.95,0.9279436030908472,16,5.0,0,5.0,0,4.0,1
9287,min_diffuse,30,30,1,3,0.05,0.95,0.9476126533242932,14,5.0,1,5.0,1,5.0,1
9288,min_diffuse,30,30,1,3,0.05,0.95,0.9318037203155676,53,6.0,0,6.0,0,5.0,1
9289,min_diffuse,30,30,1,3,0.05,0.95,0.8894754509864834,17,4.0,1,4.0,1,4.0,1
9290,min_diffuse,30,30,1,3,0.05,0.95,0.8999510478831353,43,4.0,1,4.0,1,4.0,1
9291,min_diffuse,30,30,1,3,0.05,0.95,0.949635034487566,97,10.0,1,10.0,1,10.0,1
9292,min_diffuse,30,30,1,3,0.05,0.95,0.9181423365082824,21,5.0,1,5.0,1,5.0,1
9293,min_diffuse,30,30,1,3,0.05,0.95,0.9463678651289924,25,6.0,1,6.0,1,6.0,1
9294,min_diffuse,30,30,1,3,0.05,0.95,0.917165732167623,14,4.0,1,4.0,1,4.0,1
9295,min_diffuse,30,30,1,3,0.05,0.95,0.917644642187476,72,7.0,0,6.0,1,6.0,1
9296,min_diffuse,30,30,1,3,0.05,0.95,0.941904790707672,51,6.0,1,6.0,1,6.0,1
9297,min_diffuse,30,30,1,3,0.05,0.95,0.9168762957425396,11,4.0,1,4.0,1,4.0,1
9298,min_diffuse,30,30,1,3,0.05,0.95,0.9228507477572624,13,4.0,1,5.0,0,5.0,0
9299,min_diffuse,30,30,1,3,0.05,0.95,0.93429120147879,7,3.0,1,3.0,1,4.0,0
9300,min_diffuse,30,30,1,3,0.05,0.95,0.9301375056484816,19,4.0,1,4.0,1,4.0,1
9301,min_diffuse,30,30,1,3,0.05,0.95,0.9452465016790508,35,4.0,1,4.0,1,4.0,1
9302,min_diffuse,30,30,1,3,0.05,0.95,0.9261039507255352,28,5.0,0,4.0,1,4.0,1
9303,min_diffuse,30,30,1,3,0.05,0.95,0.9441732343812532,17,5.0,1,5.0,1,5.0,1
9304,min_diffuse,30,30,1,3,0.05,0.95,0.9401874098615182,33,7.0,0,7.0,0,6.0,1
9305,min_diffuse,30,30,1,3,0.05,0.95,0.8531386949182005,10,4.0,1,4.0,1,4.0,1
9306,min_diffuse,30,30,1,3,0.05,0.95,0.9076927087797828,9,4.0,1,4.0,1,4.0,1
9307,min_diffuse,30,30,1,3,0.05,0.95,0.9350444975964262,18,4.0,1,4.0,1,4.0,1
9308,min_diffuse,30,30,1,3,0.05,0.95,0.89281380376913,8,3.0,1,3.0,1,3.0,1
9309,min_diffuse,30,30,1,3,0.05,0.95,0.8853519059320911,3,2.0,1,2.0,1,2.0,1
9310,min_diffuse,30,30,1,3,0.05,0.95,0.933855317765155,51,7.0,1,7.0,1,7.0,1
9311,min_diffuse,30,30,1,3,0.05,0.95,0.8972565395040568,9,3.0,1,3.0,1,3.0,1
9312,min_diffuse,30,30,1,3,0.05,0.95,0.9177779404935008,18,4.0,0,4.0,0,3.0,1
9313,min_diffuse,30,30,1,3,0.05,0.95,0.94308141880214,53,5.0,1,5.0,1,5.0,1
9314,min_diffuse,30,30,1,3,0.05,0.95,0.9352608869269396,16,5.0,1,5.0,1,5.0,1
9315,min_diffuse,30,30,1,3,0.05,0.95,0.8092987183135584,8,4.0,1,4.0,1,4.0,1
9316,min_diffuse,30,30,1,3,0.05,0.95,0.9423225420720592,27,6.0,1,6.0,1,6.0,1
9317,min_diffuse,30,30,1,3,0.05,0.95,0.9353630666234596,91,9.0,0,8.0,1,8.0,1
9318,min_diffuse,30,30,1,3,0.05,0.95,0.9434481016181462,43,6.0,1,6.0,1,6.0,1
9319,min_diffuse,30,30,1,3,0.05,0.95,0.9334016246754342,17,4.0,1,4.0,1,4.0,1
9320,min_diffuse,30,30,1,3,0.05,0.95,0.9397356414724756,26,6.0,1,6.0,1,6.0,1
9321,min_diffuse,30,30,1,3,0.05,0.95,0.8939351953594219,13,4.0,1,4.0,1,4.0,1
9322,min_diffuse,30,30,1,3,0.05,0.95,0.938894355929116,28,7.0,0,7.0,0,6.0,1
9323,min_diffuse,30,30,1,3,0.05,0.95,0.8930071077486906,14,5.0,0,4.0,1,5.0,0
9324,min_diffuse,30,30,1,3,0.05,0.95,0.9333073607132886,39,6.0,1,6.0,1,6.0,1
9325,min_diffuse,30,30,1,3,0.05,0.95,0.9226007774016056,40,4.0,1,5.0,0,4.0,1
9326,min_diffuse,30,30,1,3,0.05,0.95,0.9397516754773642,14,4.0,1,5.0,0,5.0,0
9327,min_diffuse,30,30,1,3,0.05,0.95,0.9430617526096337,10,4.0,1,4.0,1,4.0,1
9328,min_diffuse,30,30,1,3,0.05,0.95,0.8634088647760505,13,4.0,0,3.0,1,3.0,1
9329,min_diffuse,30,30,1,3,0.05,0.95,0.9433113609502968,30,4.0,1,4.0,1,4.0,1
9330,min_diffuse,30,30,1,3,0.05,0.95,0.9256026053813826,51,7.0,0,6.0,1,7.0,0
9331,min_diffuse,30,30,1,3,0.05,0.95,0.9075881127289102,17,4.0,1,4.0,1,5.0,0
9332,min_diffuse,30,30,1,3,0.05,0.95,0.8954291569167605,22,4.0,1,4.0,1,4.0,1
9333,min_diffuse,30,30,1,3,0.05,0.95,0.947703036747288,16,5.0,1,5.0,1,5.0,1
9334,min_diffuse,30,30,1,3,0.05,0.95,0.932585409560342,26,5.0,0,5.0,0,4.0,1
9335,min_diffuse,30,30,1,3,0.05,0.95,0.9311784489037396,24,4.0,1,4.0,1,4.0,1
9336,min_diffuse,30,30,1,3,0.05,0.95,0.9319830261383882,18,4.0,1,4.0,1,4.0,1
9337,min_diffuse,30,30,1,3,0.05,0.95,0.9341045633022764,25,6.0,1,6.0,1,6.0,1
9338,min_diffuse,30,30,1,3,0.05,0.95,0.942986343081982,37,5.0,1,5.0,1,5.0,1
9339,min_diffuse,30,30,1,3,0.05,0.95,0.873083347475419,12,5.0,1,5.0,1,5.0,1
9340,min_diffuse,30,30,1,3,0.05,0.95,0.9176856397035016,14,4.0,1,4.0,1,4.0,1
9341,min_diffuse,30,30,1,3,0.05,0.95,0.9453267427921964,31,5.0,1,5.0,1,5.0,1
9342,min_diffuse,30,30,1,3,0.05,0.95,0.9392813747889288,25,5.0,0,4.0,1,4.0,1
9343,min_diffuse,30,30,1,3,0.05,0.95,0.9339700338900502,14,4.0,1,4.0,1,4.0,1
9344,min_diffuse,30,30,1,3,0.05,0.95,0.933900526249367,19,5.0,0,4.0,1,4.0,1
9345,min_diffuse,30,30,1,3,0.05,0.95,0.938594482950125,25,6.0,1,6.0,1,6.0,1
9346,min_diffuse,30,30,1,3,0.05,0.95,0.9157315338289544,15,4.0,1,4.0,1,4.0,1
9347,min_diffuse,30,30,1,3,0.05,0.95,0.9402894339324556,16,4.0,1,4.0,1,4.0,1
9348,min_diffuse,30,30,1,3,0.05,0.95,0.9465115054550394,62,7.0,1,7.0,1,7.0,1
9349,min_diffuse,30,30,1,3,0.05,0.95,0.9488723664551396,23,4.0,1,4.0,1,4.0,1
9350,min_diffuse,30,30,1,3,0.05,0.95,0.9471538705109352,12,4.0,1,4.0,1,4.0,1
9351,min_diffuse,30,30,1,3,0.05,0.95,0.9239686375022182,17,5.0,1,5.0,1,5.0,1
9352,min_diffuse,30,30,1,3,0.05,0.95,0.9158849261986098,12,4.0,1,4.0,1,4.0,1
9353,min_diffuse,30,30,1,3,0.05,0.95,0.9354963831332356,32,5.0,1,5.0,1,5.0,1
9354,min_diffuse,30,30,1,3,0.05,0.95,0.9353720051818436,20,4.0,1,4.0,1,4.0,1
9355,min_diffuse,30,30,1,3,0.05,0.95,0.9424507831507668,29,6.0,0,6.0,0,5.0,1
9356,min_diffuse,30,30,1,3,0.05,0.95,0.9464273626806028,58,7.0,1,7.0,1,7.0,1
9357,min_diffuse,30,30,1,3,0.05,0.95,0.8686067295212654,14,4.0,1,4.0,1,4.0,1
9358,min_diffuse,30,30,1,3,0.05,0.95,0.8941303286517962,27,5.0,1,6.0,0,6.0,0
9359,min_diffuse,30,30,1,3,0.05,0.95,0.9147639465677294,11,4.0,1,4.0,1,4.0,1
9360,min_diffuse,30,30,1,3,0.05,0.95,0.88974837006443,14,4.0,1,4.0,1,4.0,1
9361,min_diffuse,30,30,1,3,0.05,0.95,0.9396962190372156,18,5.0,1,5.0,1,5.0,1
9362,min_diffuse,30,30,1,3,0.05,0.95,0.9297797536578613,13,4.0,1,4.0,1,5.0,0
9363,min_diffuse,30,30,1,3,0.05,0.95,0.9051553721727336,27,5.0,0,4.0,1,5.0,0
9364,min_diffuse,30,30,1,3,0.05,0.95,0.9410823861227724,19,4.0,1,4.0,1,4.0,1
9365,min_diffuse,30,30,1,3,0.05,0.95,0.8710949881940377,29,5.0,1,5.0,1,5.0,1
9366,min_diffuse,30,30,1,3,0.05,0.95,0.9097587770886384,8,3.0,1,3.0,1,4.0,0
9367,min_diffuse,30,30,1,3,0.05,0.95,0.9202921213170338,12,4.0,0,3.0,1,3.0,1
9368,min_diffuse,30,30,1,3,0.05,0.95,0.92999111023855,9,4.0,0,3.0,1,4.0,0
9369,min_diffuse,30,30,1,3,0.05,0.95,0.905805106849228,30,5.0,1,5.0,1,5.0,1
9370,min_diffuse,30,30,1,3,0.05,0.95,0.9373438865877572,11,4.0,1,4.0,1,4.0,1
9371,min_diffuse,30,30,1,3,0.05,0.95,0.9450858993155344,74,7.0,0,7.0,0,6.0,1
9372,min_diffuse,30,30,1,3,0.05,0.95,0.9324857101103036,10,4.0,1,4.0,1,4.0,1
9373,min_diffuse,30,30,1,3,0.05,0.95,0.9313344323783193,6,3.0,1,3.0,1,3.0,1
9374,min_diffuse,30,30,1,3,0.05,0.95,0.9094239940349672,21,6.0,0,5.0,1,6.0,0
9375,min_diffuse,30,30,1,3,0.05,0.95,0.9381609841717542,16,5.0,0,5.0,0,4.0,1
9376,min_diffuse,30,30,1,3,0.05,0.95,0.9387131543832689,24,5.0,1,5.0,1,5.0,1
9377,min_diffuse,30,30,1,3,0.05,0.95,0.9262053510358976,5,3.0,1,3.0,1,3.0,1
9378,min_diffuse,30,30,1,3,0.05,0.95,0.9438901143269104,22,5.0,0,5.0,0,4.0,1
9379,min_diffuse,30,30,1,3,0.05,0.95,0.9371732109644334,22,5.0,1,5.0,1,6.0,0
9380,min_diffuse,30,30,1,3,0.05,0.95,0.914547336780802,14,4.0,1,4.0,1,4.0,1
9381,min_diffuse,30,30,1,3,0.05,0.95,0.9466558208944506,9,3.0,1,3.0,1,3.0,1
9382,min_diffuse,30,30,1,3,0.05,0.95,0.9202770956540822,20,5.0,1,5.0,1,6.0,0
9383,min_diffuse,30,30,1,3,0.05,0.95,0.9425721360957778,14,4.0,0,4.0,0,3.0,1
9384,min_diffuse,30,30,1,3,0.05,0.95,0.8959238347379793,38,5.0,1,5.0,1,5.0,1
9385,min_diffuse,30,30,1,3,0.05,0.95,0.936935376019847,29,7.0,1,7.0,1,7.0,1
9386,min_diffuse,30,30,1,3,0.05,0.95,0.9219847030431892,33,6.0,1,6.0,1,6.0,1
9387,min_diffuse,30,30,1,3,0.05,0.95,0.9187004795281916,39,5.0,1,5.0,1,5.0,1
9388,min_diffuse,30,30,1,3,0.05,0.95,0.8791407208218914,10,4.0,0,3.0,1,3.0,1
9389,min_diffuse,30,30,1,3,0.05,0.95,0.8776563433785957,13,4.0,1,4.0,1,5.0,0
9390,min_diffuse,30,30,1,3,0.05,0.95,0.9064084109929548,25,5.0,0,4.0,1,4.0,1
9391,min_diffuse,30,30,1,3,0.05,0.95,0.9136793493247036,26,6.0,0,5.0,1,5.0,1
9392,min_diffuse,30,30,1,3,0.05,0.95,0.93970593315337,14,4.0,1,4.0,1,4.0,1
9393,min_diffuse,30,30,1,3,0.05,0.95,0.90333099883168,7,3.0,1,4.0,0,4.0,0
9394,min_diffuse,30,30,1,3,0.05,0.95,0.9188607718834972,6,3.0,1,3.0,1,3.0,1
9395,min_diffuse,30,30,1,3,0.05,0.95,0.93226215658872,19,5.0,1,5.0,1,5.0,1
9396,min_diffuse,30,30,1,3,0.05,0.95,0.9322036818292604,9,4.0,1,4.0,1,4.0,1
9397,min_diffuse,30,30,1,3,0.05,0.95,0.9443717891503456,49,7.0,0,7.0,0,6.0,1
9398,min_diffuse,30,30,1,3,0.05,0.95,0.8885107996802754,25,4.0,1,4.0,1,4.0,1
9399,min_diffuse,30,30,1,3,0.05,0.95,0.9145143705768668,18,5.0,1,5.0,1,5.0,1
9400,min_diffuse,30,30,1,3,0.05,0.95,0.9154906018777228,27,6.0,1,6.0,1,6.0,1
9401,min_diffuse,30,30,1,3,0.05,0.95,0.9346254899979364,10,4.0,0,3.0,1,4.0,0
9402,min_diffuse,30,30,1,3,0.05,0.95,0.908513091452998,14,4.0,1,4.0,1,4.0,1
9403,min_diffuse,30,30,1,3,0.05,0.95,0.8361020677660707,7,3.0,1,3.0,1,3.0,1
9404,min_diffuse,30,30,1,3,0.05,0.95,0.9451477683915818,21,5.0,1,5.0,1,5.0,1
9405,min_diffuse,30,30,1,3,0.05,0.95,0.947797176177761,21,4.0,1,4.0,1,4.0,1
9406,min_diffuse,30,30,1,3,0.05,0.95,0.9063733152353064,17,4.0,1,4.0,1,4.0,1
9407,min_diffuse,30,30,1,3,0.05,0.95,0.9009354003308452,8,3.0,1,3.0,1,3.0,1
9408,min_diffuse,30,30,1,3,0.05,0.95,0.9456777004497352,21,5.0,1,5.0,1,5.0,1
9409,min_diffuse,30,30,1,3,0.05,0.95,0.9391008257164944,16,4.0,1,4.0,1,4.0,1
9410,min_diffuse,30,30,1,3,0.05,0.95,0.9483584872574208,34,8.0,1,8.0,1,8.0,1
9411,min_diffuse,30,30,1,3,0.05,0.95,0.9480823925580212,27,6.0,0,6.0,0,5.0,1
9412,min_diffuse,30,30,1,3,0.05,0.95,0.9396240352268836,29,6.0,1,6.0,1,6.0,1
9413,min_diffuse,30,30,1,3,0.05,0.95,0.904410130577674,11,3.0,1,3.0,1,4.0,0
9414,min_diffuse,30,30,1,3,0.05,0.95,0.940393858087149,23,4.0,1,4.0,1,4.0,1
9415,min_diffuse,30,30,1,3,0.05,0.95,0.9379552799039164,18,4.0,1,4.0,1,4.0,1
9416,min_diffuse,30,30,1,3,0.05,0.95,0.9401456803565598,50,5.0,1,5.0,1,6.0,0
9417,min_diffuse,30,30,1,3,0.05,0.95,0.94826613761798,20,4.0,1,4.0,1,4.0,1
9418,min_diffuse,30,30,1,3,0.05,0.95,0.9070482530444464,15,4.0,1,4.0,1,4.0,1
9419,min_diffuse,30,30,1,3,0.05,0.95,0.9419638049104498,37,7.0,0,6.0,1,6.0,1
9420,min_diffuse,30,30,1,3,0.05,0.95,0.9061857682540848,8,3.0,1,3.0,1,3.0,1
9421,min_diffuse,30,30,1,3,0.05,0.95,0.939252048018406,31,4.0,1,4.0,1,4.0,1
9422,min_diffuse,30,30,1,3,0.05,0.95,0.9278234965657703,25,5.0,1,5.0,1,5.0,1
9423,min_diffuse,30,30,1,3,0.05,0.95,0.910126222890553,19,4.0,1,4.0,1,5.0,0
9424,min_diffuse,30,30,1,3,0.05,0.95,0.923315447607529,20,3.0,1,3.0,1,3.0,1
9425,min_diffuse,30,30,1,3,0.05,0.95,0.9149966512947028,22,4.0,1,4.0,1,4.0,1
9426,min_diffuse,30,30,1,3,0.05,0.95,0.9399224765015066,24,6.0,1,6.0,1,6.0,1
9427,min_diffuse,30,30,1,3,0.05,0.95,0.947975038633347,18,4.0,1,4.0,1,4.0,1
9428,min_diffuse,30,30,1,3,0.05,0.95,0.945885491653216,20,5.0,0,4.0,1,4.0,1
9429,min_diffuse,30,30,1,3,0.05,0.95,0.9246393051649204,13,4.0,0,4.0,0,3.0,1
9430,min_diffuse,30,30,1,3,0.05,0.95,0.9398780404178192,57,7.0,1,7.0,1,7.0,1
9431,min_diffuse,30,30,1,3,0.05,0.95,0.878590345321273,21,4.0,1,4.0,1,4.0,1
9432,min_diffuse,30,30,1,3,0.05,0.95,0.9001936182989684,21,4.0,1,4.0,1,4.0,1
9433,min_diffuse,30,30,1,3,0.05,0.95,0.9032227443283888,7,3.0,1,3.0,1,4.0,0
9434,min_diffuse,30,30,1,3,0.05,0.95,0.9285965207407034,14,4.0,1,4.0,1,4.0,1
9435,min_diffuse,30,30,1,3,0.05,0.95,0.8569526499881456,8,3.0,1,3.0,1,3.0,1
9436,min_diffuse,30,30,1,3,0.05,0.95,0.938729154694446,6,3.0,1,3.0,1,3.0,1
9437,min_diffuse,30,30,1,3,0.05,0.95,0.8677499730721662,13,4.0,1,4.0,1,4.0,1
9438,min_diffuse,30,30,1,3,0.05,0.95,0.9219993307277644,21,5.0,0,4.0,1,4.0,1
9439,min_diffuse,30,30,1,3,0.05,0.95,0.9263841188488032,21,4.0,1,4.0,1,4.0,1
9440,min_diffuse,30,30,1,3,0.05,0.95,0.909004584799879,10,3.0,1,3.0,1,3.0,1
9441,min_diffuse,30,30,1,3,0.05,0.95,0.925458542557429,35,5.0,1,5.0,1,5.0,1
9442,min_diffuse,30,30,1,3,0.05,0.95,0.8011118470478459,6,3.0,1,3.0,1,3.0,1
9443,min_diffuse,30,30,1,3,0.05,0.95,0.9394402961466864,13,4.0,1,4.0,1,4.0,1
9444,min_diffuse,30,30,1,3,0.05,0.95,0.908269347442926,35,6.0,0,6.0,0,5.0,1
9445,min_diffuse,30,30,1,3,0.05,0.95,0.9469482162555906,28,5.0,1,5.0,1,5.0,1
9446,min_diffuse,30,30,1,3,0.05,0.95,0.9316651292105604,17,4.0,1,4.0,1,4.0,1
9447,min_diffuse,30,30,1,3,0.05,0.95,0.8366311302688598,7,3.0,1,3.0,1,3.0,1
9448,min_diffuse,30,30,1,3,0.05,0.95,0.8533096166614299,10,4.0,1,4.0,1,4.0,1
9449,min_diffuse,30,30,1,3,0.05,0.95,0.947055569984486,16,4.0,1,4.0,1,4.0,1
9450,min_diffuse,30,30,1,3,0.05,0.95,0.9188175885163902,16,4.0,1,4.0,1,4.0,1
9451,min_diffuse,30,30,1,3,0.05,0.95,0.9115182032974334,9,3.0,1,3.0,1,3.0,1
9452,min_diffuse,30,30,1,3,0.05,0.95,0.9359682152120576,19,5.0,1,5.0,1,5.0,1
9453,min_diffuse,30,30,1,3,0.05,0.95,0.8982187031639824,15,5.0,0,4.0,1,5.0,0
9454,min_diffuse,30,30,1,3,0.05,0.95,0.940390975976198,32,5.0,1,5.0,1,5.0,1
9455,min_diffuse,30,30,1,3,0.05,0.95,0.9320682564741178,59,5.0,1,5.0,1,5.0,1
9456,min_diffuse,30,30,1,3,0.05,0.95,0.9243400007431692,42,7.0,1,7.0,1,7.0,1
9457,min_diffuse,30,30,1,3,0.05,0.95,0.9345333116003014,18,5.0,1,5.0,1,5.0,1
9458,min_diffuse,30,30,1,3,0.05,0.95,0.9376016556940864,37,6.0,0,5.0,1,5.0,1
9459,min_diffuse,30,30,1,3,0.05,0.95,0.9364599311216716,35,6.0,0,5.0,1,5.0,1
9460,min_diffuse,30,30,1,3,0.05,0.95,0.9041211778466108,20,5.0,1,5.0,1,5.0,1
9461,min_diffuse,30,30,1,3,0.05,0.95,0.9178301954313256,15,4.0,0,3.0,1,3.0,1
9462,min_diffuse,30,30,1,3,0.05,0.95,0.9477802396280044,27,5.0,0,5.0,0,4.0,1
9463,min_diffuse,30,30,1,3,0.05,0.95,0.9125180137879272,18,4.0,0,4.0,0,3.0,1
9464,min_diffuse,30,30,1,3,0.05,0.95,0.9475612383297726,19,4.0,1,4.0,1,4.0,1
9465,min_diffuse,30,30,1,3,0.05,0.95,0.9363749302181948,29,5.0,1,5.0,1,5.0,1
9466,min_diffuse,30,30,1,3,0.05,0.95,0.9381315225601006,36,4.0,1,4.0,1,5.0,0
9467,min_diffuse,30,30,1,3,0.05,0.95,0.9464927715731218,10,4.0,0,3.0,1,4.0,0
9468,min_diffuse,30,30,1,3,0.05,0.95,0.8688094951119277,17,4.0,1,4.0,1,4.0,1
9469,min_diffuse,30,30,1,3,0.05,0.95,0.9125977832912928,6,3.0,1,3.0,1,3.0,1
9470,min_diffuse,30,30,1,3,0.05,0.95,0.942043052217106,7,3.0,1,3.0,1,3.0,1
9471,min_diffuse,30,30,1,3,0.05,0.95,0.9427657900001196,6,3.0,1,3.0,1,3.0,1
9472,min_diffuse,30,30,1,3,0.05,0.95,0.9174194756021852,32,5.0,1,5.0,1,5.0,1
9473,min_diffuse,30,30,1,3,0.05,0.95,0.8306389173131106,7,3.0,0,2.0,1,3.0,0
9474,min_diffuse,30,30,1,3,0.05,0.95,0.9243135671189838,22,5.0,0,5.0,0,4.0,1
9475,min_diffuse,30,30,1,3,0.05,0.95,0.9364794315480952,27,5.0,1,5.0,1,5.0,1
9476,min_diffuse,30,30,1,3,0.05,0.95,0.9333590542305374,14,4.0,1,4.0,1,4.0,1
9477,min_diffuse,30,30,1,3,0.05,0.95,0.931067287865935,41,5.0,1,5.0,1,5.0,1
9478,min_diffuse,30,30,1,3,0.05,0.95,0.8905167265727572,24,4.0,0,4.0,0,3.0,1
9479,min_diffuse,30,30,1,3,0.05,0.95,0.9427594990359645,35,6.0,0,5.0,1,5.0,1
9480,min_diffuse,30,30,1,3,0.05,0.95,0.9313782699010053,24,4.0,1,4.0,1,4.0,1
9481,min_diffuse,30,30,1,3,0.05,0.95,0.9469994158000123,31,6.0,1,6.0,1,6.0,1
9482,min_diffuse,30,30,1,3,0.05,0.95,0.8973618339054698,16,4.0,0,3.0,1,4.0,0
9483,min_diffuse,30,30,1,3,0.05,0.95,0.9322090929407022,20,4.0,1,4.0,1,4.0,1
9484,min_diffuse,30,30,1,3,0.05,0.95,0.9496596848960224,17,4.0,1,4.0,1,4.0,1
9485,min_diffuse,30,30,1,3,0.05,0.95,0.9418137611257188,33,6.0,1,6.0,1,6.0,1
9486,min_diffuse,30,30,1,3,0.05,0.95,0.9185923324320854,15,4.0,1,4.0,1,4.0,1
9487,min_diffuse,30,30,1,3,0.05,0.95,0.9429036893590156,25,5.0,1,5.0,1,5.0,1
9488,min_diffuse,30,30,1,3,0.05,0.95,0.8924483270392309,12,4.0,1,4.0,1,4.0,1
9489,min_diffuse,30,30,1,3,0.05,0.95,0.9319103470245867,20,4.0,1,4.0,1,4.0,1
9490,min_diffuse,30,30,1,3,0.05,0.95,0.8814727914705747,28,4.0,1,4.0,1,4.0,1
9491,min_diffuse,30,30,1,3,0.05,0.95,0.9334403562306128,32,5.0,1,5.0,1,5.0,1
9492,min_diffuse,30,30,1,3,0.05,0.95,0.948502869979538,15,4.0,1,4.0,1,4.0,1
9493,min_diffuse,30,30,1,3,0.05,0.95,0.934270029062744,14,3.0,1,3.0,1,3.0,1
9494,min_diffuse,30,30,1,3,0.05,0.95,0.8635344671787135,12,3.0,1,3.0,1,3.0,1
9495,min_diffuse,30,30,1,3,0.05,0.95,0.9429089152743302,23,4.0,1,4.0,1,4.0,1
9496,min_diffuse,30,30,1,3,0.05,0.95,0.8931210225696136,16,4.0,0,3.0,1,3.0,1
9497,min_diffuse,30,30,1,3,0.05,0.95,0.923651575207752,17,4.0,1,4.0,1,4.0,1
9498,min_diffuse,30,30,1,3,0.05,0.95,0.90193813991586,15,4.0,0,3.0,1,3.0,1
9499,min_diffuse,30,30,1,3,0.05,0.95,0.92700241636891,61,6.0,1,6.0,1,6.0,1
9500,min_diffuse,30,30,1,3,0.05,0.95,0.8971879561981987,19,4.0,1,4.0,1,4.0,1
9501,min_diffuse,30,30,1,3,0.05,0.95,0.8806301150454441,13,4.0,1,4.0,1,4.0,1
9502,min_diffuse,30,30,1,3,0.05,0.95,0.9314333597459096,18,4.0,1,4.0,1,4.0,1
9503,min_diffuse,30,30,1,3,0.05,0.95,0.9042551247165224,7,3.0,1,3.0,1,3.0,1
9504,min_diffuse,30,30,1,3,0.05,0.95,0.8557114590533774,8,3.0,1,3.0,1,3.0,1
9505,min_diffuse,30,30,1,3,0.05,0.95,0.912546473521105,26,3.0,1,3.0,1,3.0,1
9506,min_diffuse,30,30,1,3,0.05,0.95,0.9036409294110704,19,4.0,1,4.0,1,4.0,1
9507,min_diffuse,30,30,1,3,0.05,0.95,0.881545675967969,15,4.0,1,4.0,1,4.0,1
9508,min_diffuse,30,30,1,3,0.05,0.95,0.9498381563891716,25,5.0,1,5.0,1,5.0,1
9509,min_diffuse,30,30,1,3,0.05,0.95,0.9481116991716876,58,6.0,0,6.0,0,5.0,1
9510,min_diffuse,30,30,1,3,0.05,0.95,0.934913018202113,33,6.0,0,5.0,1,5.0,1
9511,min_diffuse,30,30,1,3,0.05,0.95,0.9374666624832544,15,4.0,1,4.0,1,4.0,1
9512,min_diffuse,30,30,1,3,0.05,0.95,0.937849503266966,21,6.0,0,5.0,1,6.0,0
9513,min_diffuse,30,30,1,3,0.05,0.95,0.934822342584213,19,4.0,1,4.0,1,4.0,1
9514,min_diffuse,30,30,1,3,0.05,0.95,0.9286982815322946,36,5.0,1,5.0,1,5.0,1
9515,min_diffuse,30,30,1,3,0.05,0.95,0.9030651996228668,15,4.0,1,4.0,1,4.0,1
9516,min_diffuse,30,30,1,3,0.05,0.95,0.9446214597542388,16,4.0,1,4.0,1,4.0,1
9517,min_diffuse,30,30,1,3,0.05,0.95,0.8527146934518274,10,4.0,1,4.0,1,4.0,1
9518,min_diffuse,30,30,1,3,0.05,0.95,0.943729879464549,27,5.0,1,5.0,1,5.0,1
9519,min_diffuse,30,30,1,3,0.05,0.95,0.9226242812520514,12,4.0,1,4.0,1,4.0,1
9520,min_diffuse,30,30,1,3,0.05,0.95,0.9433894798748856,25,5.0,1,5.0,1,5.0,1
9521,min_diffuse,30,30,1,3,0.05,0.95,0.9303187158249202,16,4.0,1,4.0,1,4.0,1
9522,min_diffuse,30,30,1,3,0.05,0.95,0.8998604407204633,41,5.0,1,5.0,1,5.0,1
9523,min_diffuse,30,30,1,3,0.05,0.95,0.914484102226646,16,4.0,1,4.0,1,4.0,1
9524,min_diffuse,30,30,1,3,0.05,0.95,0.8965589764276283,13,4.0,1,4.0,1,4.0,1
9525,min_diffuse,30,30,1,3,0.05,0.95,0.9468180970432294,7,4.0,1,4.0,1,5.0,0
9526,min_diffuse,30,30,1,3,0.05,0.95,0.9458262423633425,28,5.0,1,5.0,1,5.0,1
9527,min_diffuse,30,30,1,3,0.05,0.95,0.9304270872173864,8,4.0,1,4.0,1,4.0,1
9528,min_diffuse,30,30,1,3,0.05,0.95,0.8976840674317184,8,3.0,1,3.0,1,3.0,1
9529,min_diffuse,30,30,1,3,0.05,0.95,0.8764461211055806,8,3.0,1,3.0,1,3.0,1
9530,min_diffuse,30,30,1,3,0.05,0.95,0.9026557849055228,11,4.0,0,3.0,1,4.0,0
9531,min_diffuse,30,30,1,3,0.05,0.95,0.9487995771323487,32,5.0,1,5.0,1,6.0,0
9532,min_diffuse,30,30,1,3,0.05,0.95,0.9459908225154506,72,8.0,1,8.0,1,8.0,1
9533,min_diffuse,30,30,1,3,0.05,0.95,0.8634256734264372,10,4.0,1,4.0,1,4.0,1
9534,min_diffuse,30,30,1,3,0.05,0.95,0.924360328773294,41,6.0,1,6.0,1,6.0,1
9535,min_diffuse,30,30,1,3,0.05,0.95,0.9041391718966908,25,5.0,1,5.0,1,5.0,1
9536,min_diffuse,30,30,1,3,0.05,0.95,0.9470498899207128,13,4.0,1,4.0,1,4.0,1
9537,min_diffuse,30,30,1,3,0.05,0.95,0.9377885568247172,15,4.0,0,3.0,1,4.0,0
9538,min_diffuse,30,30,1,3,0.05,0.95,0.905382193041343,18,5.0,0,4.0,1,4.0,1
9539,min_diffuse,30,30,1,3,0.05,0.95,0.8812874552836789,29,5.0,0,5.0,0,4.0,1
9540,min_diffuse,30,30,1,3,0.05,0.95,0.949076006490003,36,5.0,1,5.0,1,5.0,1
9541,min_diffuse,30,30,1,3,0.05,0.95,0.9138540915826544,16,5.0,1,5.0,1,5.0,1
9542,min_diffuse,30,30,1,3,0.05,0.95,0.8917343399669241,12,4.0,1,4.0,1,4.0,1
9543,min_diffuse,30,30,1,3,0.05,0.95,0.9115027649263802,45,5.0,1,5.0,1,5.0,1
9544,min_diffuse,30,30,1,3,0.05,0.95,0.9318068202899904,26,5.0,1,5.0,1,5.0,1
9545,min_diffuse,30,30,1,3,0.05,0.95,0.9214269916082314,17,5.0,0,5.0,0,4.0,1
9546,min_diffuse,30,30,1,3,0.05,0.95,0.9370766984548538,16,5.0,0,5.0,0,4.0,1
9547,min_diffuse,30,30,1,3,0.05,0.95,0.9490751891143314,23,5.0,1,5.0,1,5.0,1
9548,min_diffuse,30,30,1,3,0.05,0.95,0.9494523187799384,22,4.0,1,4.0,1,4.0,1
9549,min_diffuse,30,30,1,3,0.05,0.95,0.9413597848171216,51,6.0,0,6.0,0,5.0,1
9550,min_diffuse,30,30,1,3,0.05,0.95,0.886765705020046,9,4.0,1,4.0,1,4.0,1
9551,min_diffuse,30,30,1,3,0.05,0.95,0.923597644144836,12,4.0,1,4.0,1,4.0,1
9552,min_diffuse,30,30,1,3,0.05,0.95,0.9185129681499348,32,5.0,1,5.0,1,5.0,1
9553,min_diffuse,30,30,1,3,0.05,0.95,0.9020224787335576,15,4.0,1,4.0,1,4.0,1
9554,min_diffuse,30,30,1,3,0.05,0.95,0.9407722730941492,32,5.0,1,5.0,1,5.0,1
9555,min_diffuse,30,30,1,3,0.05,0.95,0.9274838917415124,14,5.0,0,4.0,1,5.0,0
9556,min_diffuse,30,30,1,3,0.05,0.95,0.9389887044892986,20,4.0,1,4.0,1,5.0,0
9557,min_diffuse,30,30,1,3,0.05,0.95,0.9220827973483452,20,5.0,0,5.0,0,4.0,1
9558,min_diffuse,30,30,1,3,0.05,0.95,0.9414637261290296,13,4.0,1,4.0,1,5.0,0
9559,min_diffuse,30,30,1,3,0.05,0.95,0.831744649204744,12,4.0,1,4.0,1,4.0,1
9560,min_diffuse,30,30,1,3,0.05,0.95,0.9284537789037304,30,4.0,1,4.0,1,4.0,1
9561,min_diffuse,30,30,1,3,0.05,0.95,0.9382066894879596,31,6.0,1,6.0,1,6.0,1
9562,min_diffuse,30,30,1,3,0.05,0.95,0.9303321514782736,21,4.0,1,4.0,1,4.0,1
9563,min_diffuse,30,30,1,3,0.05,0.95,0.8648001012755552,12,4.0,1,4.0,1,4.0,1
9564,min_diffuse,30,30,1,3,0.05,0.95,0.942232567534473,15,4.0,1,4.0,1,4.0,1
9565,min_diffuse,30,30,1,3,0.05,0.95,0.903814471050746,17,4.0,1,4.0,1,4.0,1
9566,min_diffuse,30,30,1,3,0.05,0.95,0.9471012875325626,5,3.0,1,3.0,1,3.0,1
9567,min_diffuse,30,30,1,3,0.05,0.95,0.926001045853198,14,5.0,1,5.0,1,5.0,1
9568,min_diffuse,30,30,1,3,0.05,0.95,0.9286967296834664,12,4.0,0,3.0,1,3.0,1
9569,min_diffuse,30,30,1,3,0.05,0.95,0.9393273702696586,26,4.0,1,4.0,1,4.0,1
9570,min_diffuse,30,30,1,3,0.05,0.95,0.9019248026303108,10,4.0,1,4.0,1,4.0,1
9571,min_diffuse,30,30,1,3,0.05,0.95,0.9086802865608474,11,4.0,1,4.0,1,4.0,1
9572,min_diffuse,30,30,1,3,0.05,0.95,0.9074072119496612,18,5.0,1,5.0,1,5.0,1
9573,min_diffuse,30,30,1,3,0.05,0.95,0.8973811315384623,16,4.0,1,4.0,1,4.0,1
9574,min_diffuse,30,30,1,3,0.05,0.95,0.924065624908354,31,4.0,1,4.0,1,4.0,1
9575,min_diffuse,30,30,1,3,0.05,0.95,0.932420685960169,26,6.0,1,6.0,1,6.0,1
9576,min_diffuse,30,30,1,3,0.05,0.95,0.9394652271323294,26,5.0,1,5.0,1,5.0,1
9577,min_diffuse,30,30,1,3,0.05,0.95,0.9398068187822688,10,4.0,0,3.0,1,4.0,0
9578,min_diffuse,30,30,1,3,0.05,0.95,0.9048090353672824,31,5.0,0,4.0,1,4.0,1
9579,min_diffuse,30,30,1,3,0.05,0.95,0.926321308133624,7,3.0,1,3.0,1,3.0,1
9580,min_diffuse,30,30,1,3,0.05,0.95,0.9028267771790982,12,4.0,1,4.0,1,4.0,1
9581,min_diffuse,30,30,1,3,0.05,0.95,0.9478586403187608,22,4.0,1,4.0,1,4.0,1
9582,min_diffuse,30,30,1,3,0.05,0.95,0.9456299102980792,29,6.0,1,6.0,1,6.0,1
9583,min_diffuse,30,30,1,3,0.05,0.95,0.9354152887407828,28,5.0,0,5.0,0,4.0,1
9584,min_diffuse,30,30,1,3,0.05,0.95,0.9357768209493984,32,6.0,1,6.0,1,6.0,1
9585,min_diffuse,30,30,1,3,0.05,0.95,0.8737167903108677,7,3.0,1,3.0,1,4.0,0
9586,min_diffuse,30,30,1,3,0.05,0.95,0.9219502153134717,15,5.0,1,5.0,1,5.0,1
9587,min_diffuse,30,30,1,3,0.05,0.95,0.929915499780913,42,5.0,1,5.0,1,5.0,1
9588,min_diffuse,30,30,1,3,0.05,0.95,0.9462570559033724,29,5.0,1,5.0,1,5.0,1
9589,min_diffuse,30,30,1,3,0.05,0.95,0.8511847465450443,14,4.0,1,4.0,1,4.0,1
9590,min_diffuse,30,30,1,3,0.05,0.95,0.892250009230074,12,4.0,0,3.0,1,3.0,1
9591,min_diffuse,30,30,1,3,0.05,0.95,0.9295453475035986,21,5.0,1,5.0,1,5.0,1
9592,min_diffuse,30,30,1,3,0.05,0.95,0.9382919011407802,57,7.0,1,7.0,1,7.0,1
9593,min_diffuse,30,30,1,3,0.05,0.95,0.9465205776997516,79,6.0,1,6.0,1,6.0,1
9594,min_diffuse,30,30,1,3,0.05,0.95,0.8880622738939636,11,3.0,1,3.0,1,3.0,1
9595,min_diffuse,30,30,1,3,0.05,0.95,0.9316056942251612,12,4.0,0,3.0,1,4.0,0
9596,min_diffuse,30,30,1,3,0.05,0.95,0.945748771764033,45,5.0,1,5.0,1,5.0,1
9597,min_diffuse,30,30,1,3,0.05,0.95,0.9400984861313164,27,6.0,1,6.0,1,6.0,1
9598,min_diffuse,30,30,1,3,0.05,0.95,0.9325021380070736,29,5.0,1,5.0,1,5.0,1
9599,min_diffuse,30,30,1,3,0.05,0.95,0.9318066765785976,16,4.0,1,4.0,1,4.0,1
9600,min_diffuse,30,30,1,3,0.05,0.95,0.9477464450453984,32,4.0,1,4.0,1,4.0,1
9601,min_diffuse,30,30,1,3,0.05,0.95,0.9292657839502818,19,6.0,0,5.0,1,5.0,1
9602,min_diffuse,30,30,1,3,0.05,0.95,0.9343161921030312,56,8.0,0,8.0,0,7.0,1
9603,min_diffuse,30,30,1,3,0.05,0.95,0.9244298164675548,8,3.0,1,3.0,1,3.0,1
9604,min_diffuse,30,30,1,3,0.05,0.95,0.9439260925439652,25,6.0,1,6.0,1,6.0,1
9605,min_diffuse,30,30,1,3,0.05,0.95,0.9077518006705882,9,4.0,0,3.0,1,4.0,0
9606,min_diffuse,30,30,1,3,0.05,0.95,0.947983900591906,44,6.0,1,6.0,1,6.0,1
9607,min_diffuse,30,30,1,3,0.05,0.95,0.8957363655404086,47,4.0,1,4.0,1,4.0,1
9608,min_diffuse,30,30,1,3,0.05,0.95,0.8891164175021709,13,4.0,1,4.0,1,4.0,1
9609,min_diffuse,30,30,1,3,0.05,0.95,0.9473751628345582,24,4.0,1,4.0,1,4.0,1
9610,min_diffuse,30,30,1,3,0.05,0.95,0.9469041293289732,43,5.0,1,5.0,1,5.0,1
9611,min_diffuse,30,30,1,3,0.05,0.95,0.9024040061603348,11,4.0,1,4.0,1,4.0,1
9612,min_diffuse,30,30,1,3,0.05,0.95,0.9361333819531842,17,5.0,1,5.0,1,5.0,1
9613,min_diffuse,30,30,1,3,0.05,0.95,0.91704802603529,13,4.0,1,4.0,1,4.0,1
9614,min_diffuse,30,30,1,3,0.05,0.95,0.9460305488826898,24,5.0,1,5.0,1,5.0,1
9615,min_diffuse,30,30,1,3,0.05,0.95,0.9355041372409776,28,5.0,1,5.0,1,5.0,1
9616,min_diffuse,30,30,1,3,0.05,0.95,0.9184351741733272,30,4.0,1,4.0,1,4.0,1
9617,min_diffuse,30,30,1,3,0.05,0.95,0.9258843396228208,12,4.0,1,4.0,1,4.0,1
9618,min_diffuse,30,30,1,3,0.05,0.95,0.929598801359012,10,3.0,1,3.0,1,3.0,1
9619,min_diffuse,30,30,1,3,0.05,0.95,0.9036652170589848,4,3.0,1,3.0,1,3.0,1
9620,min_diffuse,30,30,1,3,0.05,0.95,0.926702670043617,37,5.0,1,5.0,1,5.0,1
9621,min_diffuse,30,30,1,3,0.05,0.95,0.8837611960857117,20,5.0,1,5.0,1,5.0,1
9622,min_diffuse,30,30,1,3,0.05,0.95,0.9414857134563172,16,5.0,0,4.0,1,4.0,1
9623,min_diffuse,30,30,1,3,0.05,0.95,0.921349484942324,10,4.0,0,4.0,0,3.0,1
9624,min_diffuse,30,30,1,3,0.05,0.95,0.9387934549452974,18,5.0,1,5.0,1,5.0,1
9625,min_diffuse,30,30,1,3,0.05,0.95,0.9200391617575372,12,4.0,0,3.0,1,3.0,1
9626,min_diffuse,30,30,1,3,0.05,0.95,0.9159973103216328,11,4.0,1,4.0,1,4.0,1
9627,min_diffuse,30,30,1,3,0.05,0.95,0.8505674790497065,12,4.0,1,4.0,1,4.0,1
9628,min_diffuse,30,30,1,3,0.05,0.95,0.9240766970441724,11,4.0,1,4.0,1,4.0,1
9629,min_diffuse,30,30,1,3,0.05,0.95,0.8920287664591485,11,4.0,1,4.0,1,4.0,1
9630,min_diffuse,30,30,1,3,0.05,0.95,0.9360917847823476,12,4.0,1,4.0,1,4.0,1
9631,min_diffuse,30,30,1,3,0.05,0.95,0.864717383204512,4,2.0,1,2.0,1,2.0,1
9632,min_diffuse,30,30,1,3,0.05,0.95,0.8666417427547745,7,3.0,1,3.0,1,4.0,0
9633,min_diffuse,30,30,1,3,0.05,0.95,0.9380234772331406,11,4.0,1,4.0,1,5.0,0
9634,min_diffuse,30,30,1,3,0.05,0.95,0.9457384045186062,37,6.0,0,6.0,0,5.0,1
9635,min_diffuse,30,30,1,3,0.05,0.95,0.885839010794281,31,6.0,1,6.0,1,6.0,1
9636,min_diffuse,30,30,1,3,0.05,0.95,0.9493043343310436,36,4.0,1,4.0,1,4.0,1
9637,min_diffuse,30,30,1,3,0.05,0.95,0.8698170684329004,24,4.0,1,4.0,1,4.0,1
9638,min_diffuse,30,30,1,3,0.05,0.95,0.9372361147099494,9,3.0,1,3.0,1,3.0,1
9639,min_diffuse,30,30,1,3,0.05,0.95,0.9304329744066606,6,3.0,0,2.0,1,3.0,0
9640,min_diffuse,30,30,1,3,0.05,0.95,0.8536422852962368,8,3.0,1,3.0,1,3.0,1
9641,min_diffuse,30,30,1,3,0.05,0.95,0.9492470887423164,49,6.0,1,6.0,1,6.0,1
9642,min_diffuse,30,30,1,3,0.05,0.95,0.8847434997014633,14,5.0,1,5.0,1,5.0,1
9643,min_diffuse,30,30,1,3,0.05,0.95,0.9413730737616556,30,5.0,0,4.0,1,4.0,1
9644,min_diffuse,30,30,1,3,0.05,0.95,0.9415180652026364,21,5.0,1,5.0,1,5.0,1
9645,min_diffuse,30,30,1,3,0.05,0.95,0.8682948987156094,18,4.0,1,4.0,1,4.0,1
9646,min_diffuse,30,30,1,3,0.05,0.95,0.9296944948567336,42,5.0,1,5.0,1,5.0,1
9647,min_diffuse,30,30,1,3,0.05,0.95,0.9140636448112598,20,4.0,1,5.0,0,4.0,1
9648,min_diffuse,30,30,1,3,0.05,0.95,0.9081318329528484,25,5.0,0,4.0,1,4.0,1
9649,min_diffuse,30,30,1,3,0.05,0.95,0.9083261201728288,17,4.0,1,4.0,1,5.0,0
9650,min_diffuse,30,30,1,3,0.05,0.95,0.9378009800557344,14,4.0,1,4.0,1,5.0,0
9651,min_diffuse,30,30,1,3,0.05,0.95,0.9257875731666174,20,5.0,0,4.0,1,4.0,1
9652,min_diffuse,30,30,1,3,0.05,0.95,0.9093673236310597,24,5.0,0,5.0,0,4.0,1
9653,min_diffuse,30,30,1,3,0.05,0.95,0.8008628299471728,9,4.0,1,4.0,1,4.0,1
9654,min_diffuse,30,30,1,3,0.05,0.95,0.784236471846612,8,3.0,1,3.0,1,3.0,1
9655,min_diffuse,30,30,1,3,0.05,0.95,0.9434859849032786,60,6.0,1,6.0,1,6.0,1
9656,min_diffuse,30,30,1,3,0.05,0.95,0.9449432734346276,14,4.0,1,4.0,1,4.0,1
9657,min_diffuse,30,30,1,3,0.05,0.95,0.945459120351282,24,5.0,0,4.0,1,5.0,0
9658,min_diffuse,30,30,1,3,0.05,0.95,0.9345609880656632,27,5.0,1,5.0,1,5.0,1
9659,min_diffuse,30,30,1,3,0.05,0.95,0.9480528928731636,25,4.0,1,4.0,1,4.0,1
9660,min_diffuse,30,30,1,3,0.05,0.95,0.9418164475526396,38,7.0,1,7.0,1,7.0,1
9661,min_diffuse,30,30,1,3,0.05,0.95,0.9249196856900388,52,5.0,1,5.0,1,5.0,1
9662,min_diffuse,30,30,1,3,0.05,0.95,0.9427267374665972,31,4.0,1,4.0,1,4.0,1
9663,min_diffuse,30,30,1,3,0.05,0.95,0.86307893580623,4,3.0,1,3.0,1,3.0,1
9664,min_diffuse,30,30,1,3,0.05,0.95,0.9175773234375784,36,4.0,1,4.0,1,4.0,1
9665,min_diffuse,30,30,1,3,0.05,0.95,0.9492705344225908,48,6.0,1,6.0,1,6.0,1
9666,min_diffuse,30,30,1,3,0.05,0.95,0.9252877093666696,12,4.0,1,4.0,1,4.0,1
9667,min_diffuse,30,30,1,3,0.05,0.95,0.9001685622238087,10,4.0,1,4.0,1,4.0,1
9668,min_diffuse,30,30,1,3,0.05,0.95,0.9252700218197544,19,4.0,1,4.0,1,4.0,1
9669,min_diffuse,30,30,1,3,0.05,0.95,0.9216104680505748,4,3.0,1,3.0,1,3.0,1
9670,min_diffuse,30,30,1,3,0.05,0.95,0.9466846786225138,15,4.0,0,3.0,1,3.0,1
9671,min_diffuse,30,30,1,3,0.05,0.95,0.9393752121199732,26,5.0,1,5.0,1,5.0,1
9672,min_diffuse,30,30,1,3,0.05,0.95,0.9342102385522324,10,4.0,1,4.0,1,4.0,1
9673,min_diffuse,30,30,1,3,0.05,0.95,0.8155982483782538,4,2.0,1,2.0,1,2.0,1
9674,min_diffuse,30,30,1,3,0.05,0.95,0.935256425910145,49,5.0,1,5.0,1,5.0,1
9675,min_diffuse,30,30,1,3,0.05,0.95,0.9032116005963452,21,4.0,1,4.0,1,4.0,1
9676,min_diffuse,30,30,1,3,0.05,0.95,0.943134528146841,6,3.0,1,3.0,1,3.0,1
9677,min_diffuse,30,30,1,3,0.05,0.95,0.9311979511950452,16,4.0,0,3.0,1,4.0,0
9678,min_diffuse,30,30,1,3,0.05,0.95,0.9329077052110096,8,4.0,0,3.0,1,4.0,0
9679,min_diffuse,30,30,1,3,0.05,0.95,0.8983838947245055,18,4.0,1,4.0,1,5.0,0
9680,min_diffuse,30,30,1,3,0.05,0.95,0.8912211071566107,15,4.0,1,4.0,1,4.0,1
9681,min_diffuse,30,30,1,3,0.05,0.95,0.8868901412536339,37,5.0,0,5.0,0,4.0,1
9682,min_diffuse,30,30,1,3,0.05,0.95,0.8781376461440418,15,4.0,0,3.0,1,3.0,1
9683,min_diffuse,30,30,1,3,0.05,0.95,0.8738001067364232,16,4.0,1,4.0,1,4.0,1
9684,min_diffuse,30,30,1,3,0.05,0.95,0.9424478086648456,32,6.0,1,6.0,1,6.0,1
9685,min_diffuse,30,30,1,3,0.05,0.95,0.94904960439514,31,6.0,0,6.0,0,5.0,1
9686,min_diffuse,30,30,1,3,0.05,0.95,0.8810206317933021,9,4.0,0,3.0,1,3.0,1
9687,min_diffuse,30,30,1,3,0.05,0.95,0.8804663138649502,8,3.0,1,3.0,1,4.0,0
9688,min_diffuse,30,30,1,3,0.05,0.95,0.9207239937024634,10,4.0,1,4.0,1,4.0,1
9689,min_diffuse,30,30,1,3,0.05,0.95,0.9498412578862656,5,3.0,1,3.0,1,3.0,1
9690,min_diffuse,30,30,1,3,0.05,0.95,0.948556896226138,59,9.0,0,8.0,1,8.0,1
9691,min_diffuse,30,30,1,3,0.05,0.95,0.9449047882494154,54,6.0,0,5.0,1,5.0,1
9692,min_diffuse,30,30,1,3,0.05,0.95,0.9277984040573408,15,5.0,1,5.0,1,5.0,1
9693,min_diffuse,30,30,1,3,0.05,0.95,0.947731603767744,11,4.0,1,4.0,1,4.0,1
9694,min_diffuse,30,30,1,3,0.05,0.95,0.923058425645942,24,5.0,0,4.0,1,4.0,1
9695,min_diffuse,30,30,1,3,0.05,0.95,0.8590248681408155,12,4.0,1,4.0,1,4.0,1
9696,min_diffuse,30,30,1,3,0.05,0.95,0.896150383804201,16,5.0,1,5.0,1,5.0,1
9697,min_diffuse,30,30,1,3,0.05,0.95,0.9402654866979162,15,3.0,1,3.0,1,4.0,0
9698,min_diffuse,30,30,1,3,0.05,0.95,0.9144692656597194,41,6.0,1,6.0,1,6.0,1
9699,min_diffuse,30,30,1,3,0.05,0.95,0.9205745169364687,8,4.0,1,4.0,1,4.0,1
9700,min_diffuse,30,30,1,3,0.05,0.95,0.9213958951095588,25,5.0,1,5.0,1,5.0,1
9701,min_diffuse,30,30,1,3,0.05,0.95,0.94058687432829,22,5.0,0,4.0,1,4.0,1
9702,min_diffuse,30,30,1,3,0.05,0.95,0.9211916275218976,14,4.0,1,4.0,1,4.0,1
9703,min_diffuse,30,30,1,3,0.05,0.95,0.9290313080406954,8,3.0,1,3.0,1,4.0,0
9704,min_diffuse,30,30,1,3,0.05,0.95,0.8881974764895153,22,5.0,0,4.0,1,4.0,1
9705,min_diffuse,30,30,1,3,0.05,0.95,0.8803831684711467,11,4.0,1,4.0,1,4.0,1
9706,min_diffuse,30,30,1,3,0.05,0.95,0.9331230388394672,21,4.0,1,4.0,1,4.0,1
9707,min_diffuse,30,30,1,3,0.05,0.95,0.8854882607666428,9,4.0,1,4.0,1,4.0,1
9708,min_diffuse,30,30,1,3,0.05,0.95,0.9345136698910772,25,5.0,0,4.0,1,4.0,1
9709,min_diffuse,30,30,1,3,0.05,0.95,0.92851288652562,19,5.0,0,5.0,0,4.0,1
9710,min_diffuse,30,30,1,3,0.05,0.95,0.9440696207565172,17,5.0,1,5.0,1,5.0,1
9711,min_diffuse,30,30,1,3,0.05,0.95,0.9340538378193696,29,6.0,1,6.0,1,6.0,1
9712,min_diffuse,30,30,1,3,0.05,0.95,0.9240931165801146,5,3.0,1,3.0,1,3.0,1
9713,min_diffuse,30,30,1,3,0.05,0.95,0.9138585545248636,19,5.0,0,4.0,1,5.0,0
9714,min_diffuse,30,30,1,3,0.05,0.95,0.913680461352124,17,5.0,1,5.0,1,5.0,1
9715,min_diffuse,30,30,1,3,0.05,0.95,0.945845221060047,54,8.0,1,8.0,1,8.0,1
9716,min_diffuse,30,30,1,3,0.05,0.95,0.8691106600738477,10,4.0,0,3.0,1,3.0,1
9717,min_diffuse,30,30,1,3,0.05,0.95,0.910382211154345,21,4.0,1,4.0,1,4.0,1
9718,min_diffuse,30,30,1,3,0.05,0.95,0.8129468411024937,11,3.0,1,3.0,1,3.0,1
9719,min_diffuse,30,30,1,3,0.05,0.95,0.9156268488323516,61,6.0,1,6.0,1,6.0,1
9720,min_diffuse,30,30,1,3,0.05,0.95,0.9426182833138098,16,5.0,1,5.0,1,5.0,1
9721,min_diffuse,30,30,1,3,0.05,0.95,0.8328864599191274,18,4.0,1,4.0,1,4.0,1
9722,min_diffuse,30,30,1,3,0.05,0.95,0.9359225688938428,26,5.0,1,5.0,1,5.0,1
9723,min_diffuse,30,30,1,3,0.05,0.95,0.9060831705642366,10,3.0,1,4.0,0,4.0,0
9724,min_diffuse,30,30,1,3,0.05,0.95,0.9486136666630492,26,6.0,1,6.0,1,6.0,1
9725,min_diffuse,30,30,1,3,0.05,0.95,0.9296620300283556,48,6.0,1,6.0,1,6.0,1
9726,min_diffuse,30,30,1,3,0.05,0.95,0.8801289097926372,14,4.0,0,3.0,1,4.0,0
9727,min_diffuse,30,30,1,3,0.05,0.95,0.8499708190597665,8,4.0,0,3.0,1,4.0,0
9728,min_diffuse,30,30,1,3,0.05,0.95,0.9435636332413384,36,5.0,0,4.0,1,5.0,0
9729,min_diffuse,30,30,1,3,0.05,0.95,0.930078998976149,22,4.0,1,4.0,1,4.0,1
9730,min_diffuse,30,30,1,3,0.05,0.95,0.9083322603448112,16,4.0,1,4.0,1,4.0,1
9731,min_diffuse,30,30,1,3,0.05,0.95,0.944985865575438,49,8.0,0,7.0,1,7.0,1
9732,min_diffuse,30,30,1,3,0.05,0.95,0.935581723845462,18,4.0,1,4.0,1,4.0,1
9733,min_diffuse,30,30,1,3,0.05,0.95,0.9344313122930096,16,4.0,1,4.0,1,4.0,1
9734,min_diffuse,30,30,1,3,0.05,0.95,0.944953072291031,21,5.0,1,5.0,1,5.0,1
9735,min_diffuse,30,30,1,3,0.05,0.95,0.926127278484252,8,3.0,1,3.0,1,3.0,1
9736,min_diffuse,30,30,1,3,0.05,0.95,0.9211680483188898,39,6.0,1,6.0,1,6.0,1
9737,min_diffuse,30,30,1,3,0.05,0.95,0.8644991751047375,7,3.0,1,3.0,1,3.0,1
9738,min_diffuse,30,30,1,3,0.05,0.95,0.9375266019948368,41,5.0,1,5.0,1,5.0,1
9739,min_diffuse,30,30,1,3,0.05,0.95,0.910249033266615,10,4.0,1,4.0,1,4.0,1
9740,min_diffuse,30,30,1,3,0.05,0.95,0.9436954558196006,12,4.0,1,4.0,1,4.0,1
9741,min_diffuse,30,30,1,3,0.05,0.95,0.8578473066034032,13,4.0,1,4.0,1,4.0,1
9742,min_diffuse,30,30,1,3,0.05,0.95,0.933790596053203,4,3.0,1,3.0,1,3.0,1
9743,min_diffuse,30,30,1,3,0.05,0.95,0.930756303780486,51,5.0,1,5.0,1,5.0,1
9744,min_diffuse,30,30,1,3,0.05,0.95,0.9112689590123632,24,5.0,1,5.0,1,5.0,1
9745,min_diffuse,30,30,1,3,0.05,0.95,0.9181363105564811,11,4.0,1,4.0,1,4.0,1
9746,min_diffuse,30,30,1,3,0.05,0.95,0.9467357341260884,23,5.0,1,5.0,1,5.0,1
9747,min_diffuse,30,30,1,3,0.05,0.95,0.9432293021386792,33,6.0,1,6.0,1,6.0,1
9748,min_diffuse,30,30,1,3,0.05,0.95,0.8665464611381928,14,4.0,1,4.0,1,4.0,1
9749,min_diffuse,30,30,1,3,0.05,0.95,0.9185816926322152,32,5.0,1,5.0,1,5.0,1
9750,min_diffuse,30,30,1,3,0.05,0.95,0.9220878145742296,55,5.0,1,6.0,0,5.0,1
9751,min_diffuse,30,30,1,3,0.05,0.95,0.9213247685706476,25,5.0,1,5.0,1,5.0,1
9752,min_diffuse,30,30,1,3,0.05,0.95,0.9316667945216656,12,4.0,1,4.0,1,4.0,1
9753,min_diffuse,30,30,1,3,0.05,0.95,0.942890653307825,38,5.0,1,5.0,1,5.0,1
9754,min_diffuse,30,30,1,3,0.05,0.95,0.9192510553092528,28,5.0,0,4.0,1,5.0,0
9755,min_diffuse,30,30,1,3,0.05,0.95,0.8960440360089694,13,4.0,0,4.0,0,3.0,1
9756,min_diffuse,30,30,1,3,0.05,0.95,0.870318791811273,15,4.0,1,4.0,1,4.0,1
9757,min_diffuse,30,30,1,3,0.05,0.95,0.9357130741246696,20,5.0,1,5.0,1,5.0,1
9758,min_diffuse,30,30,1,3,0.05,0.95,0.9436484480148802,17,4.0,0,3.0,1,3.0,1
9759,min_diffuse,30,30,1,3,0.05,0.95,0.8868399253818845,10,4.0,1,4.0,1,4.0,1
9760,min_diffuse,30,30,1,3,0.05,0.95,0.9244103534510554,7,3.0,1,3.0,1,3.0,1
9761,min_diffuse,30,30,1,3,0.05,0.95,0.9029251597134512,14,4.0,1,4.0,1,4.0,1
9762,min_diffuse,30,30,1,3,0.05,0.95,0.9367064567841452,12,4.0,1,4.0,1,4.0,1
9763,min_diffuse,30,30,1,3,0.05,0.95,0.9386567925874156,22,5.0,1,5.0,1,5.0,1
9764,min_diffuse,30,30,1,3,0.05,0.95,0.9407463439878972,9,3.0,1,4.0,0,4.0,0
9765,min_diffuse,30,30,1,3,0.05,0.95,0.9419575241098136,34,5.0,1,5.0,1,6.0,0
9766,min_diffuse,30,30,1,3,0.05,0.95,0.940984616468816,27,6.0,0,5.0,1,6.0,0
9767,min_diffuse,30,30,1,3,0.05,0.95,0.945235804675241,37,6.0,1,6.0,1,6.0,1
9768,min_diffuse,30,30,1,3,0.05,0.95,0.938003906117371,49,7.0,1,7.0,1,7.0,1
9769,min_diffuse,30,30,1,3,0.05,0.95,0.9303484065496392,13,4.0,0,3.0,1,4.0,0
9770,min_diffuse,30,30,1,3,0.05,0.95,0.9242276275982458,11,4.0,1,4.0,1,4.0,1
9771,min_diffuse,30,30,1,3,0.05,0.95,0.9241113872663588,12,3.0,1,3.0,1,3.0,1
9772,min_diffuse,30,30,1,3,0.05,0.95,0.94613765354595,20,5.0,0,5.0,0,4.0,1
9773,min_diffuse,30,30,1,3,0.05,0.95,0.9173392042480144,19,5.0,1,5.0,1,5.0,1
9774,min_diffuse,30,30,1,3,0.05,0.95,0.916957527894062,10,3.0,1,3.0,1,3.0,1
9775,min_diffuse,30,30,1,3,0.05,0.95,0.9040145419591272,13,3.0,1,3.0,1,3.0,1
9776,min_diffuse,30,30,1,3,0.05,0.95,0.9292941916892278,13,4.0,1,4.0,1,4.0,1
9777,min_diffuse,30,30,1,3,0.05,0.95,0.943469083907468,11,4.0,1,4.0,1,4.0,1
9778,min_diffuse,30,30,1,3,0.05,0.95,0.9367330404226072,25,5.0,0,5.0,0,4.0,1
9779,min_diffuse,30,30,1,3,0.05,0.95,0.9033336555528412,8,3.0,1,3.0,1,3.0,1
9780,min_diffuse,30,30,1,3,0.05,0.95,0.9374667565189092,52,6.0,1,6.0,1,6.0,1
9781,min_diffuse,30,30,1,3,0.05,0.95,0.9197731512155448,18,4.0,1,4.0,1,5.0,0
9782,min_diffuse,30,30,1,3,0.05,0.95,0.9297618543085308,30,4.0,1,4.0,1,4.0,1
9783,min_diffuse,30,30,1,3,0.05,0.95,0.9396031725397512,32,6.0,0,6.0,0,5.0,1
9784,min_diffuse,30,30,1,3,0.05,0.95,0.9405424235590588,34,6.0,1,6.0,1,6.0,1
9785,min_diffuse,30,30,1,3,0.05,0.95,0.8506653979413348,36,5.0,1,5.0,1,5.0,1
9786,min_diffuse,30,30,1,3,0.05,0.95,0.913920765356344,15,4.0,1,4.0,1,4.0,1
9787,min_diffuse,30,30,1,3,0.05,0.95,0.8929139338432197,14,4.0,0,3.0,1,3.0,1
9788,min_diffuse,30,30,1,3,0.05,0.95,0.9462834922490004,29,6.0,1,6.0,1,6.0,1
9789,min_diffuse,30,30,1,3,0.05,0.95,0.8480988118999172,14,4.0,1,4.0,1,4.0,1
9790,min_diffuse,30,30,1,3,0.05,0.95,0.8918164793578132,53,6.0,1,6.0,1,6.0,1
9791,min_diffuse,30,30,1,3,0.05,0.95,0.9321464232795345,7,3.0,1,3.0,1,3.0,1
9792,min_diffuse,30,30,1,3,0.05,0.95,0.93152484848181,24,4.0,1,4.0,1,4.0,1
9793,min_diffuse,30,30,1,3,0.05,0.95,0.9241378917829756,40,6.0,0,6.0,0,5.0,1
9794,min_diffuse,30,30,1,3,0.05,0.95,0.9364614703199364,36,5.0,1,5.0,1,5.0,1
9795,min_diffuse,30,30,1,3,0.05,0.95,0.9158675526035376,15,4.0,1,5.0,0,4.0,1
9796,min_diffuse,30,30,1,3,0.05,0.95,0.9377909047400386,31,4.0,1,4.0,1,4.0,1
9797,min_diffuse,30,30,1,3,0.05,0.95,0.9291030048862126,10,4.0,1,4.0,1,4.0,1
9798,min_diffuse,30,30,1,3,0.05,0.95,0.9047597673937467,11,4.0,1,4.0,1,4.0,1
9799,min_diffuse,30,30,1,3,0.05,0.95,0.9442981824897912,10,4.0,1,4.0,1,5.0,0
9800,min_diffuse,30,30,1,3,0.05,0.95,0.9385596297913246,32,8.0,0,7.0,1,8.0,0
9801,min_diffuse,30,30,1,3,0.05,0.95,0.9251610878622836,17,4.0,1,4.0,1,4.0,1
9802,min_diffuse,30,30,1,3,0.05,0.95,0.9488087368295436,21,5.0,1,5.0,1,5.0,1
9803,min_diffuse,30,30,1,3,0.05,0.95,0.8500197496243436,19,4.0,1,4.0,1,4.0,1
9804,min_diffuse,30,30,1,3,0.05,0.95,0.9373041963422778,32,7.0,1,7.0,1,7.0,1
9805,min_diffuse,30,30,1,3,0.05,0.95,0.9425387618451714,22,5.0,1,5.0,1,5.0,1
9806,min_diffuse,30,30,1,3,0.05,0.95,0.9479721429617248,30,5.0,1,5.0,1,5.0,1
9807,min_diffuse,30,30,1,3,0.05,0.95,0.8775552899640563,14,5.0,1,5.0,1,5.0,1
9808,min_diffuse,30,30,1,3,0.05,0.95,0.9499704312171984,20,4.0,1,4.0,1,4.0,1
9809,min_diffuse,30,30,1,3,0.05,0.95,0.926665233827571,11,4.0,0,4.0,0,3.0,1
9810,min_diffuse,30,30,1,3,0.05,0.95,0.9435533165110764,45,5.0,0,4.0,1,4.0,1
9811,min_diffuse,30,30,1,3,0.05,0.95,0.9384301286760782,50,6.0,0,5.0,1,5.0,1
9812,min_diffuse,30,30,1,3,0.05,0.95,0.9350798822839608,33,6.0,1,6.0,1,6.0,1
9813,min_diffuse,30,30,1,3,0.05,0.95,0.9268922210162884,20,4.0,1,4.0,1,4.0,1
9814,min_diffuse,30,30,1,3,0.05,0.95,0.9301551355043024,17,5.0,1,5.0,1,5.0,1
9815,min_diffuse,30,30,1,3,0.05,0.95,0.9349485304871418,7,3.0,1,3.0,1,3.0,1
9816,min_diffuse,30,30,1,3,0.05,0.95,0.9449022585641198,33,5.0,0,5.0,0,4.0,1
9817,min_diffuse,30,30,1,3,0.05,0.95,0.8508282100312587,7,3.0,1,3.0,1,3.0,1
9818,min_diffuse,30,30,1,3,0.05,0.95,0.9422672823288232,106,7.0,0,6.0,1,6.0,1
9819,min_diffuse,30,30,1,3,0.05,0.95,0.9088815575717716,30,4.0,1,4.0,1,4.0,1
9820,min_diffuse,30,30,1,3,0.05,0.95,0.8284980542217005,14,5.0,0,4.0,1,5.0,0
9821,min_diffuse,30,30,1,3,0.05,0.95,0.9221642696526092,10,4.0,1,4.0,1,4.0,1
9822,min_diffuse,30,30,1,3,0.05,0.95,0.92445543672441,31,5.0,1,5.0,1,5.0,1
9823,min_diffuse,30,30,1,3,0.05,0.95,0.9193542566773916,15,4.0,0,3.0,1,4.0,0
9824,min_diffuse,30,30,1,3,0.05,0.95,0.9283206892628972,10,4.0,1,4.0,1,5.0,0
9825,min_diffuse,30,30,1,3,0.05,0.95,0.9054824728789784,15,4.0,1,4.0,1,4.0,1
9826,min_diffuse,30,30,1,3,0.05,0.95,0.9256760933877376,22,5.0,1,5.0,1,5.0,1
9827,min_diffuse,30,30,1,3,0.05,0.95,0.93871304534464,78,7.0,0,7.0,0,6.0,1
9828,min_diffuse,30,30,1,3,0.05,0.95,0.9356572600997096,17,5.0,1,5.0,1,5.0,1
9829,min_diffuse,30,30,1,3,0.05,0.95,0.9078242293874332,4,2.0,1,2.0,1,3.0,0
9830,min_diffuse,30,30,1,3,0.05,0.95,0.9337491084141428,11,4.0,1,4.0,1,4.0,1
9831,min_diffuse,30,30,1,3,0.05,0.95,0.9490529101290692,30,5.0,0,4.0,1,5.0,0
9832,min_diffuse,30,30,1,3,0.05,0.95,0.9321991651499392,41,5.0,1,6.0,0,5.0,1
9833,min_diffuse,30,30,1,3,0.05,0.95,0.9346272488302996,29,6.0,0,5.0,1,5.0,1
9834,min_diffuse,30,30,1,3,0.05,0.95,0.94838243786081,51,6.0,1,6.0,1,6.0,1
9835,min_diffuse,30,30,1,3,0.05,0.95,0.9022736804382576,7,3.0,1,3.0,1,3.0,1
9836,min_diffuse,30,30,1,3,0.05,0.95,0.9249120140031036,16,6.0,0,6.0,0,5.0,1
9837,min_diffuse,30,30,1,3,0.05,0.95,0.916979435054136,19,4.0,1,4.0,1,4.0,1
9838,min_diffuse,30,30,1,3,0.05,0.95,0.9418488687844088,11,4.0,1,4.0,1,4.0,1
9839,min_diffuse,30,30,1,3,0.05,0.95,0.9210941503896176,31,4.0,1,4.0,1,4.0,1
9840,min_diffuse,30,30,1,3,0.05,0.95,0.9110019682976882,9,4.0,1,4.0,1,4.0,1
9841,min_diffuse,30,30,1,3,0.05,0.95,0.897054652378241,9,4.0,0,4.0,0,3.0,1
9842,min_diffuse,30,30,1,3,0.05,0.95,0.941262314025281,14,4.0,1,4.0,1,4.0,1
9843,min_diffuse,30,30,1,3,0.05,0.95,0.8974035541858977,16,4.0,1,4.0,1,4.0,1
9844,min_diffuse,30,30,1,3,0.05,0.95,0.9278420066829024,9,4.0,0,4.0,0,3.0,1
9845,min_diffuse,30,30,1,3,0.05,0.95,0.9359125382655978,11,4.0,1,4.0,1,4.0,1
9846,min_diffuse,30,30,1,3,0.05,0.95,0.8888179627587889,23,5.0,0,5.0,0,4.0,1
9847,min_diffuse,30,30,1,3,0.05,0.95,0.9054618774036104,30,5.0,0,4.0,1,4.0,1
9848,min_diffuse,30,30,1,3,0.05,0.95,0.9351714488033868,30,5.0,0,4.0,1,4.0,1
9849,min_diffuse,30,30,1,3,0.05,0.95,0.9145009710003394,14,4.0,1,4.0,1,4.0,1
9850,min_diffuse,30,30,1,3,0.05,0.95,0.940399519751158,45,5.0,1,5.0,1,5.0,1
9851,min_diffuse,30,30,1,3,0.05,0.95,0.8823221707956033,17,4.0,1,4.0,1,4.0,1
9852,min_diffuse,30,30,1,3,0.05,0.95,0.91993441137169,13,4.0,1,5.0,0,4.0,1
9853,min_diffuse,30,30,1,3,0.05,0.95,0.8950508249800512,20,5.0,1,5.0,1,5.0,1
9854,min_diffuse,30,30,1,3,0.05,0.95,0.9498932925255946,35,5.0,0,4.0,1,4.0,1
9855,min_diffuse,30,30,1,3,0.05,0.95,0.9206775151464478,46,6.0,0,6.0,0,5.0,1
9856,min_diffuse,30,30,1,3,0.05,0.95,0.9351973877513966,27,5.0,1,5.0,1,5.0,1
9857,min_diffuse,30,30,1,3,0.05,0.95,0.9076140678671836,19,4.0,1,4.0,1,4.0,1
9858,min_diffuse,30,30,1,3,0.05,0.95,0.9001092440440427,17,4.0,1,4.0,1,4.0,1
9859,min_diffuse,30,30,1,3,0.05,0.95,0.922580437708716,42,6.0,1,6.0,1,6.0,1
9860,min_diffuse,30,30,1,3,0.05,0.95,0.9344525027471334,33,6.0,1,6.0,1,6.0,1
9861,min_diffuse,30,30,1,3,0.05,0.95,0.8773010208875291,8,3.0,1,3.0,1,3.0,1
9862,min_diffuse,30,30,1,3,0.05,0.95,0.9371879517989304,28,5.0,0,4.0,1,5.0,0
9863,min_diffuse,30,30,1,3,0.05,0.95,0.9031188301315336,18,4.0,0,4.0,0,3.0,1
9864,min_diffuse,30,30,1,3,0.05,0.95,0.8979765218834946,23,4.0,1,4.0,1,5.0,0
9865,min_diffuse,30,30,1,3,0.05,0.95,0.9282131619378532,33,5.0,1,5.0,1,5.0,1
9866,min_diffuse,30,30,1,3,0.05,0.95,0.9222956820573628,27,5.0,0,5.0,0,4.0,1
9867,min_diffuse,30,30,1,3,0.05,0.95,0.9205360529050568,17,4.0,1,4.0,1,4.0,1
9868,min_diffuse,30,30,1,3,0.05,0.95,0.9156128796602028,35,5.0,1,5.0,1,5.0,1
9869,min_diffuse,30,30,1,3,0.05,0.95,0.9217120226268128,23,5.0,0,4.0,1,5.0,0
9870,min_diffuse,30,30,1,3,0.05,0.95,0.9387318700908046,23,4.0,1,4.0,1,4.0,1
9871,min_diffuse,30,30,1,3,0.05,0.95,0.8990496596499079,16,4.0,0,3.0,1,4.0,0
9872,min_diffuse,30,30,1,3,0.05,0.95,0.942879812196474,14,4.0,1,4.0,1,4.0,1
9873,min_diffuse,30,30,1,3,0.05,0.95,0.9433264664573164,35,7.0,1,7.0,1,7.0,1
9874,min_diffuse,30,30,1,3,0.05,0.95,0.9401129362843104,13,4.0,1,4.0,1,5.0,0
9875,min_diffuse,30,30,1,3,0.05,0.95,0.9123074995034612,20,5.0,1,5.0,1,5.0,1
9876,min_diffuse,30,30,1,3,0.05,0.95,0.9487776748026328,27,6.0,1,6.0,1,6.0,1
9877,min_diffuse,30,30,1,3,0.05,0.95,0.9025318448257706,6,3.0,1,3.0,1,3.0,1
9878,min_diffuse,30,30,1,3,0.05,0.95,0.9489472025537368,25,5.0,0,5.0,0,4.0,1
9879,min_diffuse,30,30,1,3,0.05,0.95,0.9426870351908648,22,4.0,1,4.0,1,4.0,1
9880,min_diffuse,30,30,1,3,0.05,0.95,0.9473631315492989,38,5.0,1,5.0,1,5.0,1
9881,min_diffuse,30,30,1,3,0.05,0.95,0.8780005820738945,9,3.0,0,3.0,0,2.0,1
9882,min_diffuse,30,30,1,3,0.05,0.95,0.9296376855995508,54,6.0,1,6.0,1,6.0,1
9883,min_diffuse,30,30,1,3,0.05,0.95,0.9494510666530804,31,6.0,1,6.0,1,6.0,1
9884,min_diffuse,30,30,1,3,0.05,0.95,0.9378588571507732,20,5.0,0,4.0,1,5.0,0
9885,min_diffuse,30,30,1,3,0.05,0.95,0.8704830519029809,10,3.0,1,3.0,1,3.0,1
9886,min_diffuse,30,30,1,3,0.05,0.95,0.9447797648590543,28,5.0,1,5.0,1,6.0,0
9887,min_diffuse,30,30,1,3,0.05,0.95,0.8996815878383164,10,3.0,1,3.0,1,3.0,1
9888,min_diffuse,30,30,1,3,0.05,0.95,0.949177954554534,37,6.0,1,6.0,1,6.0,1
9889,min_diffuse,30,30,1,3,0.05,0.95,0.9348777660105764,9,4.0,1,4.0,1,4.0,1
9890,min_diffuse,30,30,1,3,0.05,0.95,0.8406776975097285,11,3.0,1,3.0,1,3.0,1
9891,min_diffuse,30,30,1,3,0.05,0.95,0.9065238899305008,38,4.0,1,4.0,1,4.0,1
9892,min_diffuse,30,30,1,3,0.05,0.95,0.9495388834446594,24,5.0,1,6.0,0,6.0,0
9893,min_diffuse,30,30,1,3,0.05,0.95,0.8965729553145841,9,4.0,1,4.0,1,4.0,1
9894,min_diffuse,30,30,1,3,0.05,0.95,0.937422413834664,23,5.0,1,5.0,1,5.0,1
9895,min_diffuse,30,30,1,3,0.05,0.95,0.9298373019364632,36,6.0,1,6.0,1,6.0,1
9896,min_diffuse,30,30,1,3,0.05,0.95,0.9144438983436344,19,5.0,1,5.0,1,5.0,1
9897,min_diffuse,30,30,1,3,0.05,0.95,0.9118110459698192,14,4.0,1,4.0,1,4.0,1
9898,min_diffuse,30,30,1,3,0.05,0.95,0.9181651126445588,12,4.0,0,3.0,1,4.0,0
9899,min_diffuse,30,30,1,3,0.05,0.95,0.9389953243642244,24,4.0,1,4.0,1,4.0,1
9900,min_diffuse,30,30,1,3,0.05,0.95,0.9009932542747308,20,4.0,1,4.0,1,4.0,1
9901,min_diffuse,30,30,1,3,0.05,0.95,0.936937329035404,14,5.0,1,5.0,1,5.0,1
9902,min_diffuse,30,30,1,3,0.05,0.95,0.9219855937074062,5,3.0,1,3.0,1,3.0,1
9903,min_diffuse,30,30,1,3,0.05,0.95,0.9192995267306604,53,7.0,0,6.0,1,6.0,1
9904,min_diffuse,30,30,1,3,0.05,0.95,0.9313654227051112,14,4.0,1,4.0,1,4.0,1
9905,min_diffuse,30,30,1,3,0.05,0.95,0.909262111143492,10,4.0,0,3.0,1,4.0,0
9906,min_diffuse,30,30,1,3,0.05,0.95,0.9462112979136283,15,5.0,1,5.0,1,5.0,1
9907,min_diffuse,30,30,1,3,0.05,0.95,0.9382147877640484,21,5.0,1,5.0,1,5.0,1
9908,min_diffuse,30,30,1,3,0.05,0.95,0.936520324419304,14,5.0,1,5.0,1,5.0,1
9909,min_diffuse,30,30,1,3,0.05,0.95,0.9457360154350944,16,4.0,0,3.0,1,3.0,1
9910,min_diffuse,30,30,1,3,0.05,0.95,0.8877096218006669,10,3.0,1,3.0,1,3.0,1
9911,min_diffuse,30,30,1,3,0.05,0.95,0.9458514933090376,8,3.0,1,3.0,1,3.0,1
9912,min_diffuse,30,30,1,3,0.05,0.95,0.8923557062880632,29,5.0,0,5.0,0,4.0,1
9913,min_diffuse,30,30,1,3,0.05,0.95,0.8980134697877186,14,4.0,1,4.0,1,4.0,1
9914,min_diffuse,30,30,1,3,0.05,0.95,0.9444215810489952,9,4.0,1,4.0,1,4.0,1
9915,min_diffuse,30,30,1,3,0.05,0.95,0.928758698154294,42,7.0,1,7.0,1,7.0,1
9916,min_diffuse,30,30,1,3,0.05,0.95,0.9464067682567736,27,5.0,1,5.0,1,5.0,1
9917,min_diffuse,30,30,1,3,0.05,0.95,0.9074466125189836,9,3.0,1,3.0,1,3.0,1
9918,min_diffuse,30,30,1,3,0.05,0.95,0.8544606992551369,14,4.0,1,4.0,1,4.0,1
9919,min_diffuse,30,30,1,3,0.05,0.95,0.9320822891258088,21,4.0,1,4.0,1,4.0,1
9920,min_diffuse,30,30,1,3,0.05,0.95,0.9415441557663782,13,3.0,1,3.0,1,4.0,0
9921,min_diffuse,30,30,1,3,0.05,0.95,0.88352914465082,9,3.0,1,3.0,1,3.0,1
9922,min_diffuse,30,30,1,3,0.05,0.95,0.9419926867034836,13,4.0,1,4.0,1,4.0,1
9923,min_diffuse,30,30,1,3,0.05,0.95,0.9362436737469564,19,5.0,1,5.0,1,5.0,1
9924,min_diffuse,30,30,1,3,0.05,0.95,0.9458053407909788,34,6.0,0,6.0,0,5.0,1
9925,min_diffuse,30,30,1,3,0.05,0.95,0.9453561511773184,15,4.0,0,3.0,1,3.0,1
9926,min_diffuse,30,30,1,3,0.05,0.95,0.9492503058152229,23,5.0,1,5.0,1,5.0,1
9927,min_diffuse,30,30,1,3,0.05,0.95,0.8768458711584775,16,5.0,1,5.0,1,5.0,1
9928,min_diffuse,30,30,1,3,0.05,0.95,0.8888931269640811,18,5.0,0,4.0,1,4.0,1
9929,min_diffuse,30,30,1,3,0.05,0.95,0.935102615288096,46,5.0,1,5.0,1,5.0,1
9930,min_diffuse,30,30,1,3,0.05,0.95,0.9401261552552508,19,5.0,0,4.0,1,4.0,1
9931,min_diffuse,30,30,1,3,0.05,0.95,0.9275983524319676,17,5.0,1,5.0,1,5.0,1
9932,min_diffuse,30,30,1,3,0.05,0.95,0.9434123297965972,15,4.0,1,4.0,1,4.0,1
9933,min_diffuse,30,30,1,3,0.05,0.95,0.9458857928527042,9,3.0,1,3.0,1,4.0,0
9934,min_diffuse,30,30,1,3,0.05,0.95,0.9069590203803288,36,5.0,1,5.0,1,5.0,1
9935,min_diffuse,30,30,1,3,0.05,0.95,0.8528260080754817,12,3.0,1,3.0,1,3.0,1
9936,min_diffuse,30,30,1,3,0.05,0.95,0.9187375875522884,52,5.0,1,5.0,1,5.0,1
9937,min_diffuse,30,30,1,3,0.05,0.95,0.9207420096186516,49,6.0,1,6.0,1,6.0,1
9938,min_diffuse,30,30,1,3,0.05,0.95,0.9214085346151982,23,5.0,1,5.0,1,6.0,0
9939,min_diffuse,30,30,1,3,0.05,0.95,0.9446247533320152,13,4.0,1,4.0,1,4.0,1
9940,min_diffuse,30,30,1,3,0.05,0.95,0.8097577854117439,10,3.0,1,3.0,1,3.0,1
9941,min_diffuse,30,30,1,3,0.05,0.95,0.9358627992637624,12,4.0,1,4.0,1,4.0,1
9942,min_diffuse,30,30,1,3,0.05,0.95,0.9272282938305364,28,5.0,1,5.0,1,6.0,0
9943,min_diffuse,30,30,1,3,0.05,0.95,0.9467805651807726,21,5.0,0,5.0,0,4.0,1
9944,min_diffuse,30,30,1,3,0.05,0.95,0.922774241542944,26,5.0,0,5.0,0,4.0,1
9945,min_diffuse,30,30,1,3,0.05,0.95,0.8942409885591535,16,5.0,0,4.0,1,5.0,0
9946,min_diffuse,30,30,1,3,0.05,0.95,0.943018979500743,17,4.0,1,4.0,1,5.0,0
9947,min_diffuse,30,30,1,3,0.05,0.95,0.9466267252902766,15,4.0,1,4.0,1,4.0,1
9948,min_diffuse,30,30,1,3,0.05,0.95,0.9400801528467596,12,4.0,0,3.0,1,3.0,1
9949,min_diffuse,30,30,1,3,0.05,0.95,0.925406928314664,6,3.0,1,4.0,0,4.0,0
9950,min_diffuse,30,30,1,3,0.05,0.95,0.9352894746258724,18,4.0,1,4.0,1,4.0,1
9951,min_diffuse,30,30,1,3,0.05,0.95,0.9288934245005817,20,5.0,1,5.0,1,5.0,1
9952,min_diffuse,30,30,1,3,0.05,0.95,0.936263905076172,36,4.0,1,4.0,1,4.0,1
9953,min_diffuse,30,30,1,3,0.05,0.95,0.805274530325448,14,3.0,1,3.0,1,3.0,1
9954,min_diffuse,30,30,1,3,0.05,0.95,0.8495000851818204,4,3.0,1,3.0,1,3.0,1
9955,min_diffuse,30,30,1,3,0.05,0.95,0.8457710351924767,9,4.0,1,4.0,1,4.0,1
9956,min_diffuse,30,30,1,3,0.05,0.95,0.9151061724838598,62,6.0,1,6.0,1,6.0,1
9957,min_diffuse,30,30,1,3,0.05,0.95,0.9122838958494756,7,3.0,1,3.0,1,3.0,1
9958,min_diffuse,30,30,1,3,0.05,0.95,0.8908946913037545,14,4.0,1,5.0,0,5.0,0
9959,min_diffuse,30,30,1,3,0.05,0.95,0.887829031472055,10,3.0,1,3.0,1,4.0,0
9960,min_diffuse,30,30,1,3,0.05,0.95,0.9437616531631456,29,6.0,1,6.0,1,6.0,1
9961,min_diffuse,30,30,1,3,0.05,0.95,0.9440079086355146,28,4.0,1,4.0,1,4.0,1
9962,min_diffuse,30,30,1,3,0.05,0.95,0.9228707242207272,33,6.0,0,5.0,1,5.0,1
9963,min_diffuse,30,30,1,3,0.05,0.95,0.9446802441032626,32,4.0,1,4.0,1,4.0,1
9964,min_diffuse,30,30,1,3,0.05,0.95,0.9456430086920312,30,6.0,1,6.0,1,6.0,1
9965,min_diffuse,30,30,1,3,0.05,0.95,0.9456499314871736,59,5.0,1,5.0,1,5.0,1
9966,min_diffuse,30,30,1,3,0.05,0.95,0.9198749540617016,16,3.0,1,3.0,1,3.0,1
9967,min_diffuse,30,30,1,3,0.05,0.95,0.9328517034851908,53,6.0,0,6.0,0,5.0,1
9968,min_diffuse,30,30,1,3,0.05,0.95,0.9183371349586336,5,3.0,1,3.0,1,3.0,1
9969,min_diffuse,30,30,1,3,0.05,0.95,0.9332463690562436,13,4.0,0,4.0,0,3.0,1
9970,min_diffuse,30,30,1,3,0.05,0.95,0.8673891092933493,10,3.0,1,3.0,1,3.0,1
9971,min_diffuse,30,30,1,3,0.05,0.95,0.914964639018819,7,3.0,1,3.0,1,3.0,1
9972,min_diffuse,30,30,1,3,0.05,0.95,0.8984297477711811,12,5.0,1,5.0,1,5.0,1
9973,min_diffuse,30,30,1,3,0.05,0.95,0.9271712455368376,19,5.0,1,5.0,1,5.0,1
9974,min_diffuse,30,30,1,3,0.05,0.95,0.8221086471826593,12,4.0,1,4.0,1,4.0,1
9975,min_diffuse,30,30,1,3,0.05,0.95,0.9480986523587236,8,4.0,1,4.0,1,4.0,1
9976,min_diffuse,30,30,1,3,0.05,0.95,0.939831178769696,21,5.0,0,5.0,0,4.0,1
9977,min_diffuse,30,30,1,3,0.05,0.95,0.938666563059789,11,4.0,1,4.0,1,4.0,1
9978,min_diffuse,30,30,1,3,0.05,0.95,0.9326302677944294,18,5.0,1,5.0,1,5.0,1
9979,min_diffuse,30,30,1,3,0.05,0.95,0.9485625496210804,18,4.0,1,4.0,1,4.0,1
9980,min_diffuse,30,30,1,3,0.05,0.95,0.944226022839554,41,6.0,1,6.0,1,6.0,1
9981,min_diffuse,30,30,1,3,0.05,0.95,0.9217894309620532,7,3.0,1,4.0,0,4.0,0
9982,min_diffuse,30,30,1,3,0.05,0.95,0.9471791916630388,19,4.0,1,4.0,1,4.0,1
9983,min_diffuse,30,30,1,3,0.05,0.95,0.9289971159232436,22,5.0,0,4.0,1,4.0,1
9984,min_diffuse,30,30,1,3,0.05,0.95,0.947283270346885,21,5.0,1,5.0,1,5.0,1
9985,min_diffuse,30,30,1,3,0.05,0.95,0.9292463631835896,18,4.0,1,4.0,1,4.0,1
9986,min_diffuse,30,30,1,3,0.05,0.95,0.9474976205790696,12,4.0,1,4.0,1,4.0,1
9987,min_diffuse,30,30,1,3,0.05,0.95,0.8844980006217964,19,5.0,0,5.0,0,4.0,1
9988,min_diffuse,30,30,1,3,0.05,0.95,0.8885662917313152,10,4.0,0,3.0,1,4.0,0
9989,min_diffuse,30,30,1,3,0.05,0.95,0.929229759476962,10,4.0,1,4.0,1,4.0,1
9990,min_diffuse,30,30,1,3,0.05,0.95,0.9118785701032016,17,4.0,1,4.0,1,4.0,1
9991,min_diffuse,30,30,1,3,0.05,0.95,0.9263870202845884,22,4.0,1,4.0,1,4.0,1
9992,min_diffuse,30,30,1,3,0.05,0.95,0.928895722592334,9,3.0,1,4.0,0,4.0,0
9993,min_diffuse,30,30,1,3,0.05,0.95,0.918090411770744,16,4.0,1,4.0,1,4.0,1
9994,min_diffuse,30,30,1,3,0.05,0.95,0.9145659029798856,52,5.0,1,5.0,1,5.0,1
9995,min_diffuse,30,30,1,3,0.05,0.95,0.9038464716134096,33,5.0,0,4.0,1,4.0,1
9996,min_diffuse,30,30,1,3,0.05,0.95,0.8880380365439807,7,3.0,1,3.0,1,3.0,1
9997,min_diffuse,30,30,1,3,0.05,0.95,0.9424036732510478,25,5.0,1,5.0,1,5.0,1
9998,min_diffuse,30,30,1,3,0.05,0.95,0.9462953987160968,18,4.0,1,4.0,1,4.0,1
9999,min_diffuse,30,30,1,3,0.05,0.95,0.8342612788800386,21,4.0,1,4.0,1,4.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n30_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,30,60,2,3,0.05,0.95,0.9307671492257912,64,5.0,0,4.0,1,4.0,1
1,min_diffuse,30,60,2,3,0.05,0.95,0.9415730303860964,11,3.0,1,3.0,1,3.0,1
2,min_diffuse,30,60,2,3,0.05,0.95,0.9492941109125532,20,3.0,1,3.0,1,3.0,1
3,min_diffuse,30,60,2,3,0.05,0.95,0.9006201615445549,15,3.0,0,2.0,1,3.0,0
4,min_diffuse,30,60,2,3,0.05,0.95,0.9419055839426697,48,5.0,0,4.0,1,5.0,0
5,min_diffuse,30,60,2,3,0.05,0.95,0.9326231077615568,12,3.0,0,2.0,1,3.0,0
6,min_diffuse,30,60,2,3,0.05,0.95,0.9445009091870412,8,2.0,1,2.0,1,2.0,1
7,min_diffuse,30,60,2,3,0.05,0.95,0.942886314191938,18,3.0,0,2.0,1,2.0,1
8,min_diffuse,30,60,2,3,0.05,0.95,0.9135787153685464,16,3.0,1,3.0,1,3.0,1
9,min_diffuse,30,60,2,3,0.05,0.95,0.9086807833798096,24,3.0,1,3.0,1,3.0,1
10,min_diffuse,30,60,2,3,0.05,0.95,0.907820063041782,35,4.0,0,3.0,1,3.0,1
11,min_diffuse,30,60,2,3,0.05,0.95,0.9345895623809536,17,3.0,1,3.0,1,3.0,1
12,min_diffuse,30,60,2,3,0.05,0.95,0.933354952794134,18,4.0,0,3.0,1,4.0,0
13,min_diffuse,30,60,2,3,0.05,0.95,0.9138530903323364,19,3.0,1,3.0,1,3.0,1
14,min_diffuse,30,60,2,3,0.05,0.95,0.9458532488881888,18,3.0,1,3.0,1,3.0,1
15,min_diffuse,30,60,2,3,0.05,0.95,0.9169000176811296,7,2.0,1,2.0,1,2.0,1
16,min_diffuse,30,60,2,3,0.05,0.95,0.9234512172458916,42,4.0,1,4.0,1,4.0,1
17,min_diffuse,30,60,2,3,0.05,0.95,0.9463359513524526,42,4.0,0,4.0,0,3.0,1
18,min_diffuse,30,60,2,3,0.05,0.95,0.8295794820875539,5,2.0,1,2.0,1,2.0,1
19,min_diffuse,30,60,2,3,0.05,0.95,0.9456574472126406,60,4.0,1,4.0,1,4.0,1
20,min_diffuse,30,60,2,3,0.05,0.95,0.9161190183013164,10,2.0,1,2.0,1,2.0,1
21,min_diffuse,30,60,2,3,0.05,0.95,0.8540244236380103,18,3.0,0,2.0,1,2.0,1
22,min_diffuse,30,60,2,3,0.05,0.95,0.9392479972117636,12,3.0,0,2.0,1,3.0,0
23,min_diffuse,30,60,2,3,0.05,0.95,0.9294256749209038,17,3.0,1,3.0,1,3.0,1
24,min_diffuse,30,60,2,3,0.05,0.95,0.9392324020574028,60,4.0,0,3.0,1,3.0,1
25,min_diffuse,30,60,2,3,0.05,0.95,0.9439888834356688,23,3.0,1,3.0,1,3.0,1
26,min_diffuse,30,60,2,3,0.05,0.95,0.8957576835298762,14,3.0,0,2.0,1,2.0,1
27,min_diffuse,30,60,2,3,0.05,0.95,0.9269485958799448,45,4.0,0,3.0,1,3.0,1
28,min_diffuse,30,60,2,3,0.05,0.95,0.9400639001258674,34,3.0,1,3.0,1,3.0,1
29,min_diffuse,30,60,2,3,0.05,0.95,0.927819538409924,26,3.0,1,3.0,1,3.0,1
30,min_diffuse,30,60,2,3,0.05,0.95,0.937111047461052,26,3.0,1,3.0,1,3.0,1
31,min_diffuse,30,60,2,3,0.05,0.95,0.8944894494368295,40,4.0,0,3.0,1,3.0,1
32,min_diffuse,30,60,2,3,0.05,0.95,0.9457599386104396,62,4.0,0,3.0,1,3.0,1
33,min_diffuse,30,60,2,3,0.05,0.95,0.9174239929453556,33,3.0,1,3.0,1,3.0,1
34,min_diffuse,30,60,2,3,0.05,0.95,0.936515860153781,10,3.0,1,3.0,1,3.0,1
35,min_diffuse,30,60,2,3,0.05,0.95,0.9409561747046316,8,2.0,1,2.0,1,3.0,0
36,min_diffuse,30,60,2,3,0.05,0.95,0.918703158454812,13,3.0,1,3.0,1,3.0,1
37,min_diffuse,30,60,2,3,0.05,0.95,0.9475951202468978,19,3.0,1,3.0,1,3.0,1
38,min_diffuse,30,60,2,3,0.05,0.95,0.9486966147080984,95,6.0,0,5.0,1,5.0,1
39,min_diffuse,30,60,2,3,0.05,0.95,0.9361627147775906,34,3.0,1,3.0,1,3.0,1
40,min_diffuse,30,60,2,3,0.05,0.95,0.9346529942695014,9,3.0,0,2.0,1,2.0,1
41,min_diffuse,30,60,2,3,0.05,0.95,0.9436486242492682,40,4.0,0,4.0,0,3.0,1
42,min_diffuse,30,60,2,3,0.05,0.95,0.934609930501756,24,4.0,0,3.0,1,3.0,1
43,min_diffuse,30,60,2,3,0.05,0.95,0.9359959862612564,14,3.0,1,3.0,1,3.0,1
44,min_diffuse,30,60,2,3,0.05,0.95,0.8600876182665519,15,3.0,0,3.0,0,2.0,1
45,min_diffuse,30,60,2,3,0.05,0.95,0.9165861216811076,9,3.0,0,2.0,1,2.0,1
46,min_diffuse,30,60,2,3,0.05,0.95,0.9417743134246748,21,3.0,1,3.0,1,3.0,1
47,min_diffuse,30,60,2,3,0.05,0.95,0.9427628440932012,27,4.0,0,4.0,0,3.0,1
48,min_diffuse,30,60,2,3,0.05,0.95,0.8019918776803613,6,2.0,1,2.0,1,2.0,1
49,min_diffuse,30,60,2,3,0.05,0.95,0.9322500830473154,6,2.0,1,2.0,1,2.0,1
50,min_diffuse,30,60,2,3,0.05,0.95,0.9404940275540972,40,4.0,0,3.0,1,4.0,0
51,min_diffuse,30,60,2,3,0.05,0.95,0.8985721122564602,13,3.0,1,3.0,1,3.0,1
52,min_diffuse,30,60,2,3,0.05,0.95,0.8482885492037021,14,3.0,0,2.0,1,2.0,1
53,min_diffuse,30,60,2,3,0.05,0.95,0.9260301157746648,17,3.0,1,3.0,1,3.0,1
54,min_diffuse,30,60,2,3,0.05,0.95,0.9229902784659196,10,3.0,1,3.0,1,3.0,1
55,min_diffuse,30,60,2,3,0.05,0.95,0.933812804915063,17,3.0,1,3.0,1,3.0,1
56,min_diffuse,30,60,2,3,0.05,0.95,0.9276566571303202,24,3.0,1,3.0,1,3.0,1
57,min_diffuse,30,60,2,3,0.05,0.95,0.9306134328938956,19,3.0,1,3.0,1,3.0,1
58,min_diffuse,30,60,2,3,0.05,0.95,0.9159919892176414,21,3.0,1,3.0,1,3.0,1
59,min_diffuse,30,60,2,3,0.05,0.95,0.9454906901104908,19,3.0,1,3.0,1,3.0,1
60,min_diffuse,30,60,2,3,0.05,0.95,0.9058702764522104,32,3.0,1,3.0,1,3.0,1
61,min_diffuse,30,60,2,3,0.05,0.95,0.9173109005731488,12,3.0,1,3.0,1,3.0,1
62,min_diffuse,30,60,2,3,0.05,0.95,0.9226787484998908,13,3.0,1,3.0,1,3.0,1
63,min_diffuse,30,60,2,3,0.05,0.95,0.944632337732117,38,5.0,1,5.0,1,5.0,1
64,min_diffuse,30,60,2,3,0.05,0.95,0.9490361026896196,25,3.0,1,3.0,1,3.0,1
65,min_diffuse,30,60,2,3,0.05,0.95,0.8691870013884258,10,3.0,0,2.0,1,2.0,1
66,min_diffuse,30,60,2,3,0.05,0.95,0.9480981819010148,10,2.0,1,2.0,1,2.0,1
67,min_diffuse,30,60,2,3,0.05,0.95,0.9233762590795976,21,3.0,1,3.0,1,3.0,1
68,min_diffuse,30,60,2,3,0.05,0.95,0.9127335684322888,33,4.0,1,4.0,1,4.0,1
69,min_diffuse,30,60,2,3,0.05,0.95,0.9367148269222932,26,3.0,1,3.0,1,3.0,1
70,min_diffuse,30,60,2,3,0.05,0.95,0.9301090998763764,17,3.0,0,3.0,0,2.0,1
71,min_diffuse,30,60,2,3,0.05,0.95,0.944253795475294,22,4.0,1,4.0,1,4.0,1
72,min_diffuse,30,60,2,3,0.05,0.95,0.8962237408570479,12,3.0,0,3.0,0,2.0,1
73,min_diffuse,30,60,2,3,0.05,0.95,0.9493329184234632,45,4.0,0,3.0,1,3.0,1
74,min_diffuse,30,60,2,3,0.05,0.95,0.909112299050476,7,2.0,1,2.0,1,2.0,1
75,min_diffuse,30,60,2,3,0.05,0.95,0.9092546520553882,7,2.0,1,2.0,1,2.0,1
76,min_diffuse,30,60,2,3,0.05,0.95,0.9469199262642588,14,3.0,0,2.0,1,2.0,1
77,min_diffuse,30,60,2,3,0.05,0.95,0.9412217013856082,38,4.0,1,4.0,1,4.0,1
78,min_diffuse,30,60,2,3,0.05,0.95,0.9487820399057172,30,3.0,0,3.0,0,2.0,1
79,min_diffuse,30,60,2,3,0.05,0.95,0.946147505141916,76,4.0,0,4.0,0,3.0,1
80,min_diffuse,30,60,2,3,0.05,0.95,0.888101477572939,21,3.0,0,3.0,0,2.0,1
81,min_diffuse,30,60,2,3,0.05,0.95,0.9485103096112004,31,5.0,1,5.0,1,5.0,1
82,min_diffuse,30,60,2,3,0.05,0.95,0.9390910810572208,23,3.0,1,3.0,1,3.0,1
83,min_diffuse,30,60,2,3,0.05,0.95,0.924262385143102,20,3.0,1,3.0,1,3.0,1
84,min_diffuse,30,60,2,3,0.05,0.95,0.924968903166788,11,2.0,1,2.0,1,2.0,1
85,min_diffuse,30,60,2,3,0.05,0.95,0.8840381564108981,22,3.0,1,3.0,1,3.0,1
86,min_diffuse,30,60,2,3,0.05,0.95,0.9400610910159372,10,2.0,1,2.0,1,2.0,1
87,min_diffuse,30,60,2,3,0.05,0.95,0.9441910714679292,51,4.0,1,4.0,1,4.0,1
88,min_diffuse,30,60,2,3,0.05,0.95,0.919446871016212,10,2.0,1,2.0,1,2.0,1
89,min_diffuse,30,60,2,3,0.05,0.95,0.9314327077244924,11,3.0,0,2.0,1,2.0,1
90,min_diffuse,30,60,2,3,0.05,0.95,0.890194237784539,38,4.0,0,3.0,1,3.0,1
91,min_diffuse,30,60,2,3,0.05,0.95,0.9077524356517452,18,3.0,1,3.0,1,3.0,1
92,min_diffuse,30,60,2,3,0.05,0.95,0.929992405683652,10,3.0,0,3.0,0,2.0,1
93,min_diffuse,30,60,2,3,0.05,0.95,0.9072060388632,16,3.0,1,3.0,1,3.0,1
94,min_diffuse,30,60,2,3,0.05,0.95,0.832730371732732,8,2.0,1,2.0,1,2.0,1
95,min_diffuse,30,60,2,3,0.05,0.95,0.9195013327493388,18,3.0,0,3.0,0,2.0,1
96,min_diffuse,30,60,2,3,0.05,0.95,0.94969767629528,33,4.0,1,4.0,1,4.0,1
97,min_diffuse,30,60,2,3,0.05,0.95,0.908876237501036,17,3.0,1,3.0,1,3.0,1
98,min_diffuse,30,60,2,3,0.05,0.95,0.8705678988300573,25,3.0,0,3.0,0,2.0,1
99,min_diffuse,30,60,2,3,0.05,0.95,0.9407218780738212,16,3.0,1,3.0,1,3.0,1
100,min_diffuse,30,60,2,3,0.05,0.95,0.8900863164387247,13,3.0,0,2.0,1,2.0,1
101,min_diffuse,30,60,2,3,0.05,0.95,0.9277609421484672,79,5.0,1,5.0,1,5.0,1
102,min_diffuse,30,60,2,3,0.05,0.95,0.911309350291956,20,3.0,1,3.0,1,3.0,1
103,min_diffuse,30,60,2,3,0.05,0.95,0.9236172394247882,27,3.0,1,3.0,1,3.0,1
104,min_diffuse,30,60,2,3,0.05,0.95,0.8357666315316299,9,2.0,1,2.0,1,2.0,1
105,min_diffuse,30,60,2,3,0.05,0.95,0.923714358105715,9,2.0,1,2.0,1,2.0,1
106,min_diffuse,30,60,2,3,0.05,0.95,0.948198736357564,6,2.0,1,2.0,1,2.0,1
107,min_diffuse,30,60,2,3,0.05,0.95,0.9359806602854888,12,2.0,1,3.0,0,3.0,0
108,min_diffuse,30,60,2,3,0.05,0.95,0.9374491960191508,11,3.0,1,3.0,1,3.0,1
109,min_diffuse,30,60,2,3,0.05,0.95,0.9282989907358548,14,3.0,0,2.0,1,3.0,0
110,min_diffuse,30,60,2,3,0.05,0.95,0.8977150183462903,6,2.0,1,2.0,1,2.0,1
111,min_diffuse,30,60,2,3,0.05,0.95,0.9418775900987948,58,4.0,0,3.0,1,4.0,0
112,min_diffuse,30,60,2,3,0.05,0.95,0.8580000211908334,9,2.0,1,2.0,1,2.0,1
113,min_diffuse,30,60,2,3,0.05,0.95,0.939672392041444,18,3.0,0,2.0,1,2.0,1
114,min_diffuse,30,60,2,3,0.05,0.95,0.9193819893676816,23,3.0,0,2.0,1,3.0,0
115,min_diffuse,30,60,2,3,0.05,0.95,0.8868324244537787,18,3.0,0,2.0,1,2.0,1
116,min_diffuse,30,60,2,3,0.05,0.95,0.9485239436816376,34,4.0,0,4.0,0,3.0,1
117,min_diffuse,30,60,2,3,0.05,0.95,0.8958345896612032,34,3.0,1,3.0,1,3.0,1
118,min_diffuse,30,60,2,3,0.05,0.95,0.9262368717592488,61,4.0,1,4.0,1,4.0,1
119,min_diffuse,30,60,2,3,0.05,0.95,0.9480079640636356,81,4.0,1,5.0,0,4.0,1
120,min_diffuse,30,60,2,3,0.05,0.95,0.9382512788283466,25,3.0,1,3.0,1,4.0,0
121,min_diffuse,30,60,2,3,0.05,0.95,0.9231124576368442,17,3.0,1,3.0,1,3.0,1
122,min_diffuse,30,60,2,3,0.05,0.95,0.9085541577355196,18,3.0,0,3.0,0,2.0,1
123,min_diffuse,30,60,2,3,0.05,0.95,0.9313170228121598,37,3.0,1,3.0,1,3.0,1
124,min_diffuse,30,60,2,3,0.05,0.95,0.9179011094557916,12,3.0,1,3.0,1,3.0,1
125,min_diffuse,30,60,2,3,0.05,0.95,0.9230508896096252,25,4.0,0,3.0,1,3.0,1
126,min_diffuse,30,60,2,3,0.05,0.95,0.9085903614329058,11,3.0,0,2.0,1,3.0,0
127,min_diffuse,30,60,2,3,0.05,0.95,0.9462499949606844,34,4.0,0,4.0,0,3.0,1
128,min_diffuse,30,60,2,3,0.05,0.95,0.8876694402796048,17,3.0,1,3.0,1,3.0,1
129,min_diffuse,30,60,2,3,0.05,0.95,0.8943431375296266,14,3.0,1,3.0,1,3.0,1
130,min_diffuse,30,60,2,3,0.05,0.95,0.9486976964126168,45,4.0,1,4.0,1,4.0,1
131,min_diffuse,30,60,2,3,0.05,0.95,0.9324689403265268,31,3.0,1,3.0,1,3.0,1
132,min_diffuse,30,60,2,3,0.05,0.95,0.917777163543858,10,3.0,1,3.0,1,3.0,1
133,min_diffuse,30,60,2,3,0.05,0.95,0.9349622585536688,12,3.0,1,3.0,1,3.0,1
134,min_diffuse,30,60,2,3,0.05,0.95,0.9312484531833076,21,3.0,1,3.0,1,3.0,1
135,min_diffuse,30,60,2,3,0.05,0.95,0.9067776742020174,13,3.0,0,2.0,1,2.0,1
136,min_diffuse,30,60,2,3,0.05,0.95,0.9135105500559588,22,3.0,1,3.0,1,3.0,1
137,min_diffuse,30,60,2,3,0.05,0.95,0.9480002426150338,11,3.0,0,2.0,1,3.0,0
138,min_diffuse,30,60,2,3,0.05,0.95,0.9450910207667538,17,3.0,0,2.0,1,2.0,1
139,min_diffuse,30,60,2,3,0.05,0.95,0.9290059399305268,21,3.0,1,3.0,1,3.0,1
140,min_diffuse,30,60,2,3,0.05,0.95,0.922264828914797,10,3.0,1,3.0,1,3.0,1
141,min_diffuse,30,60,2,3,0.05,0.95,0.9358846404042622,25,3.0,1,3.0,1,3.0,1
142,min_diffuse,30,60,2,3,0.05,0.95,0.9346858040291548,39,3.0,1,3.0,1,3.0,1
143,min_diffuse,30,60,2,3,0.05,0.95,0.9438764641063172,13,3.0,0,2.0,1,2.0,1
144,min_diffuse,30,60,2,3,0.05,0.95,0.9457647265547068,21,3.0,1,3.0,1,3.0,1
145,min_diffuse,30,60,2,3,0.05,0.95,0.9274206226776028,24,3.0,1,3.0,1,3.0,1
146,min_diffuse,30,60,2,3,0.05,0.95,0.9428055528534592,59,4.0,0,3.0,1,3.0,1
147,min_diffuse,30,60,2,3,0.05,0.95,0.9374667100052158,43,4.0,0,4.0,0,3.0,1
148,min_diffuse,30,60,2,3,0.05,0.95,0.9092980384328256,8,3.0,0,2.0,1,3.0,0
149,min_diffuse,30,60,2,3,0.05,0.95,0.9495981413396538,36,3.0,1,3.0,1,3.0,1
150,min_diffuse,30,60,2,3,0.05,0.95,0.9247603174277764,21,3.0,1,3.0,1,3.0,1
151,min_diffuse,30,60,2,3,0.05,0.95,0.9371186308797848,14,3.0,1,3.0,1,3.0,1
152,min_diffuse,30,60,2,3,0.05,0.95,0.9227148661919914,10,3.0,0,2.0,1,3.0,0
153,min_diffuse,30,60,2,3,0.05,0.95,0.9321565357431691,47,3.0,1,3.0,1,3.0,1
154,min_diffuse,30,60,2,3,0.05,0.95,0.9014782319053048,8,2.0,1,3.0,0,2.0,1
155,min_diffuse,30,60,2,3,0.05,0.95,0.9073229239812644,13,3.0,0,2.0,1,2.0,1
156,min_diffuse,30,60,2,3,0.05,0.95,0.8374436126521121,7,2.0,1,2.0,1,2.0,1
157,min_diffuse,30,60,2,3,0.05,0.95,0.9089123328271,7,2.0,1,2.0,1,2.0,1
158,min_diffuse,30,60,2,3,0.05,0.95,0.896307966558189,10,3.0,1,3.0,1,3.0,1
159,min_diffuse,30,60,2,3,0.05,0.95,0.932744749431178,50,4.0,0,3.0,1,4.0,0
160,min_diffuse,30,60,2,3,0.05,0.95,0.9484709021262864,34,4.0,1,4.0,1,4.0,1
161,min_diffuse,30,60,2,3,0.05,0.95,0.8245477776900727,20,3.0,0,3.0,0,2.0,1
162,min_diffuse,30,60,2,3,0.05,0.95,0.9033919440283644,8,2.0,1,2.0,1,2.0,1
163,min_diffuse,30,60,2,3,0.05,0.95,0.943048940868379,79,5.0,0,4.0,1,4.0,1
164,min_diffuse,30,60,2,3,0.05,0.95,0.9299380442993757,6,2.0,1,2.0,1,2.0,1
165,min_diffuse,30,60,2,3,0.05,0.95,0.8978244914994714,7,2.0,1,2.0,1,2.0,1
166,min_diffuse,30,60,2,3,0.05,0.95,0.9476319015044516,8,2.0,1,2.0,1,3.0,0
167,min_diffuse,30,60,2,3,0.05,0.95,0.9090777773933064,42,3.0,1,3.0,1,3.0,1
168,min_diffuse,30,60,2,3,0.05,0.95,0.9440735936754648,19,3.0,1,3.0,1,3.0,1
169,min_diffuse,30,60,2,3,0.05,0.95,0.943157838093298,34,4.0,0,4.0,0,3.0,1
170,min_diffuse,30,60,2,3,0.05,0.95,0.9475058621658898,16,3.0,1,3.0,1,3.0,1
171,min_diffuse,30,60,2,3,0.05,0.95,0.9427646314395092,13,3.0,1,3.0,1,3.0,1
172,min_diffuse,30,60,2,3,0.05,0.95,0.945992768313194,28,4.0,1,4.0,1,4.0,1
173,min_diffuse,30,60,2,3,0.05,0.95,0.9402027577198268,15,3.0,1,3.0,1,3.0,1
174,min_diffuse,30,60,2,3,0.05,0.95,0.9231422305289648,26,3.0,1,3.0,1,3.0,1
175,min_diffuse,30,60,2,3,0.05,0.95,0.9423471880401084,13,3.0,1,3.0,1,3.0,1
176,min_diffuse,30,60,2,3,0.05,0.95,0.9395920634703158,33,4.0,0,4.0,0,3.0,1
177,min_diffuse,30,60,2,3,0.05,0.95,0.9334262020321747,19,3.0,1,3.0,1,3.0,1
178,min_diffuse,30,60,2,3,0.05,0.95,0.789764061297397,11,3.0,0,2.0,1,2.0,1
179,min_diffuse,30,60,2,3,0.05,0.95,0.9288871745410564,37,3.0,1,3.0,1,3.0,1
180,min_diffuse,30,60,2,3,0.05,0.95,0.9355023776773004,15,3.0,1,3.0,1,3.0,1
181,min_diffuse,30,60,2,3,0.05,0.95,0.8988184268763048,19,3.0,1,3.0,1,3.0,1
182,min_diffuse,30,60,2,3,0.05,0.95,0.9403593189885002,11,3.0,0,2.0,1,2.0,1
183,min_diffuse,30,60,2,3,0.05,0.95,0.9327370343617224,13,3.0,1,3.0,1,3.0,1
184,min_diffuse,30,60,2,3,0.05,0.95,0.9409889000580576,13,3.0,1,3.0,1,4.0,0
185,min_diffuse,30,60,2,3,0.05,0.95,0.9451739834000068,25,3.0,1,3.0,1,3.0,1
186,min_diffuse,30,60,2,3,0.05,0.95,0.9444183083891684,14,3.0,1,3.0,1,3.0,1
187,min_diffuse,30,60,2,3,0.05,0.95,0.948666771818686,22,3.0,1,3.0,1,3.0,1
188,min_diffuse,30,60,2,3,0.05,0.95,0.9144809240214072,13,2.0,1,2.0,1,2.0,1
189,min_diffuse,30,60,2,3,0.05,0.95,0.9255885814370058,20,3.0,1,3.0,1,3.0,1
190,min_diffuse,30,60,2,3,0.05,0.95,0.927318201503524,11,3.0,0,3.0,0,2.0,1
191,min_diffuse,30,60,2,3,0.05,0.95,0.933041261555205,21,3.0,0,2.0,1,3.0,0
192,min_diffuse,30,60,2,3,0.05,0.95,0.9358490626625684,13,3.0,1,3.0,1,3.0,1
193,min_diffuse,30,60,2,3,0.05,0.95,0.8855012992660262,23,3.0,1,3.0,1,3.0,1
194,min_diffuse,30,60,2,3,0.05,0.95,0.8569167078746132,7,2.0,1,2.0,1,2.0,1
195,min_diffuse,30,60,2,3,0.05,0.95,0.923742588819538,18,3.0,1,3.0,1,3.0,1
196,min_diffuse,30,60,2,3,0.05,0.95,0.9234259534283692,24,3.0,1,3.0,1,3.0,1
197,min_diffuse,30,60,2,3,0.05,0.95,0.9253537019761842,10,3.0,0,2.0,1,2.0,1
198,min_diffuse,30,60,2,3,0.05,0.95,0.9446229507288872,38,3.0,1,3.0,1,3.0,1
199,min_diffuse,30,60,2,3,0.05,0.95,0.9099897514055924,28,4.0,0,3.0,1,3.0,1
200,min_diffuse,30,60,2,3,0.05,0.95,0.8775340902353409,10,2.0,1,2.0,1,2.0,1
201,min_diffuse,30,60,2,3,0.05,0.95,0.9453619361947528,11,3.0,1,3.0,1,3.0,1
202,min_diffuse,30,60,2,3,0.05,0.95,0.9453786880630844,10,2.0,1,2.0,1,2.0,1
203,min_diffuse,30,60,2,3,0.05,0.95,0.9306706600135703,12,3.0,1,3.0,1,3.0,1
204,min_diffuse,30,60,2,3,0.05,0.95,0.8485706505077542,9,2.0,1,2.0,1,2.0,1
205,min_diffuse,30,60,2,3,0.05,0.95,0.9199587362489188,34,4.0,0,3.0,1,3.0,1
206,min_diffuse,30,60,2,3,0.05,0.95,0.949520876531006,10,3.0,0,2.0,1,3.0,0
207,min_diffuse,30,60,2,3,0.05,0.95,0.9296966883727894,37,4.0,0,3.0,1,3.0,1
208,min_diffuse,30,60,2,3,0.05,0.95,0.8816367923062853,15,3.0,1,3.0,1,3.0,1
209,min_diffuse,30,60,2,3,0.05,0.95,0.879231796606727,16,3.0,1,3.0,1,3.0,1
210,min_diffuse,30,60,2,3,0.05,0.95,0.9305450333102784,13,3.0,0,2.0,1,2.0,1
211,min_diffuse,30,60,2,3,0.05,0.95,0.9391219408274516,40,4.0,0,3.0,1,4.0,0
212,min_diffuse,30,60,2,3,0.05,0.95,0.9249649475121208,13,3.0,1,3.0,1,3.0,1
213,min_diffuse,30,60,2,3,0.05,0.95,0.90673033356727,8,2.0,1,2.0,1,2.0,1
214,min_diffuse,30,60,2,3,0.05,0.95,0.94688080707002,22,4.0,0,3.0,1,4.0,0
215,min_diffuse,30,60,2,3,0.05,0.95,0.9194142294103962,19,4.0,0,3.0,1,3.0,1
216,min_diffuse,30,60,2,3,0.05,0.95,0.9298608551916908,38,4.0,1,4.0,1,4.0,1
217,min_diffuse,30,60,2,3,0.05,0.95,0.919343139445262,7,2.0,1,2.0,1,2.0,1
218,min_diffuse,30,60,2,3,0.05,0.95,0.9475803899152828,30,4.0,0,3.0,1,3.0,1
219,min_diffuse,30,60,2,3,0.05,0.95,0.893390558394584,11,2.0,1,2.0,1,2.0,1
220,min_diffuse,30,60,2,3,0.05,0.95,0.8930053767642523,3,2.0,1,2.0,1,2.0,1
221,min_diffuse,30,60,2,3,0.05,0.95,0.899507613007229,21,3.0,1,3.0,1,3.0,1
222,min_diffuse,30,60,2,3,0.05,0.95,0.9427819904497784,9,2.0,1,2.0,1,2.0,1
223,min_diffuse,30,60,2,3,0.05,0.95,0.9389322974856404,41,4.0,1,4.0,1,4.0,1
224,min_diffuse,30,60,2,3,0.05,0.95,0.9017771962087312,16,3.0,1,3.0,1,3.0,1
225,min_diffuse,30,60,2,3,0.05,0.95,0.946721107166238,32,4.0,0,3.0,1,4.0,0
226,min_diffuse,30,60,2,3,0.05,0.95,0.944208873194642,17,3.0,1,3.0,1,3.0,1
227,min_diffuse,30,60,2,3,0.05,0.95,0.9427243777972282,27,3.0,1,3.0,1,3.0,1
228,min_diffuse,30,60,2,3,0.05,0.95,0.9299954441160504,34,3.0,1,3.0,1,3.0,1
229,min_diffuse,30,60,2,3,0.05,0.95,0.94498882301064,25,3.0,1,3.0,1,3.0,1
230,min_diffuse,30,60,2,3,0.05,0.95,0.9419565806537706,39,4.0,1,4.0,1,4.0,1
231,min_diffuse,30,60,2,3,0.05,0.95,0.9387530399897196,29,4.0,0,3.0,1,3.0,1
232,min_diffuse,30,60,2,3,0.05,0.95,0.935698500372892,18,3.0,1,3.0,1,3.0,1
233,min_diffuse,30,60,2,3,0.05,0.95,0.882900178428498,25,4.0,0,3.0,1,3.0,1
234,min_diffuse,30,60,2,3,0.05,0.95,0.9162371892089872,16,3.0,1,3.0,1,3.0,1
235,min_diffuse,30,60,2,3,0.05,0.95,0.9158715543024296,19,3.0,1,3.0,1,3.0,1
236,min_diffuse,30,60,2,3,0.05,0.95,0.9034784309203262,10,2.0,1,3.0,0,3.0,0
237,min_diffuse,30,60,2,3,0.05,0.95,0.9408266336528696,13,3.0,0,2.0,1,3.0,0
238,min_diffuse,30,60,2,3,0.05,0.95,0.9480061339096608,20,4.0,0,3.0,1,3.0,1
239,min_diffuse,30,60,2,3,0.05,0.95,0.9366804680826272,24,3.0,1,3.0,1,3.0,1
240,min_diffuse,30,60,2,3,0.05,0.95,0.9200298185276716,30,4.0,1,4.0,1,4.0,1
241,min_diffuse,30,60,2,3,0.05,0.95,0.923500500895255,28,3.0,1,3.0,1,3.0,1
242,min_diffuse,30,60,2,3,0.05,0.95,0.9285979381309836,31,4.0,1,4.0,1,4.0,1
243,min_diffuse,30,60,2,3,0.05,0.95,0.9159729984574272,13,3.0,0,2.0,1,2.0,1
244,min_diffuse,30,60,2,3,0.05,0.95,0.9396464348699082,35,3.0,1,3.0,1,4.0,0
245,min_diffuse,30,60,2,3,0.05,0.95,0.8867065014274248,24,3.0,1,3.0,1,3.0,1
246,min_diffuse,30,60,2,3,0.05,0.95,0.9447551624974824,21,3.0,1,3.0,1,3.0,1
247,min_diffuse,30,60,2,3,0.05,0.95,0.9221336140720036,11,2.0,1,2.0,1,2.0,1
248,min_diffuse,30,60,2,3,0.05,0.95,0.9447284494919336,58,4.0,1,4.0,1,4.0,1
249,min_diffuse,30,60,2,3,0.05,0.95,0.9462041406403175,32,4.0,1,4.0,1,4.0,1
250,min_diffuse,30,60,2,3,0.05,0.95,0.9465009987031914,54,6.0,1,6.0,1,6.0,1
251,min_diffuse,30,60,2,3,0.05,0.95,0.9461883295713192,8,2.0,1,2.0,1,2.0,1
252,min_diffuse,30,60,2,3,0.05,0.95,0.9469743087286172,8,2.0,1,2.0,1,2.0,1
253,min_diffuse,30,60,2,3,0.05,0.95,0.9481054674603496,21,3.0,1,3.0,1,3.0,1
254,min_diffuse,30,60,2,3,0.05,0.95,0.9414884526326454,14,3.0,1,4.0,0,4.0,0
255,min_diffuse,30,60,2,3,0.05,0.95,0.937034451630193,12,3.0,1,3.0,1,3.0,1
256,min_diffuse,30,60,2,3,0.05,0.95,0.9442862148689533,12,3.0,1,3.0,1,3.0,1
257,min_diffuse,30,60,2,3,0.05,0.95,0.948589339626332,22,3.0,1,3.0,1,4.0,0
258,min_diffuse,30,60,2,3,0.05,0.95,0.9400793472537456,26,3.0,1,3.0,1,3.0,1
259,min_diffuse,30,60,2,3,0.05,0.95,0.9252534778123582,44,4.0,0,3.0,1,3.0,1
260,min_diffuse,30,60,2,3,0.05,0.95,0.9088891818168404,13,3.0,0,2.0,1,3.0,0
261,min_diffuse,30,60,2,3,0.05,0.95,0.928422156217621,15,3.0,1,3.0,1,3.0,1
262,min_diffuse,30,60,2,3,0.05,0.95,0.925160557050001,34,3.0,1,3.0,1,3.0,1
263,min_diffuse,30,60,2,3,0.05,0.95,0.943154094868528,13,3.0,1,3.0,1,3.0,1
264,min_diffuse,30,60,2,3,0.05,0.95,0.9270686827956144,25,3.0,1,3.0,1,3.0,1
265,min_diffuse,30,60,2,3,0.05,0.95,0.9219315700855808,19,3.0,1,3.0,1,3.0,1
266,min_diffuse,30,60,2,3,0.05,0.95,0.9016432587149824,18,3.0,1,3.0,1,3.0,1
267,min_diffuse,30,60,2,3,0.05,0.95,0.8846026846316943,40,4.0,0,3.0,1,3.0,1
268,min_diffuse,30,60,2,3,0.05,0.95,0.8755138435751044,5,2.0,1,2.0,1,2.0,1
269,min_diffuse,30,60,2,3,0.05,0.95,0.9195983379245192,30,3.0,1,3.0,1,3.0,1
270,min_diffuse,30,60,2,3,0.05,0.95,0.8938029513300902,25,3.0,1,3.0,1,3.0,1
271,min_diffuse,30,60,2,3,0.05,0.95,0.9356082955939355,25,3.0,1,3.0,1,3.0,1
272,min_diffuse,30,60,2,3,0.05,0.95,0.912885167205044,10,2.0,1,2.0,1,3.0,0
273,min_diffuse,30,60,2,3,0.05,0.95,0.9278847616932516,35,3.0,1,3.0,1,3.0,1
274,min_diffuse,30,60,2,3,0.05,0.95,0.8651711645669461,16,3.0,1,3.0,1,3.0,1
275,min_diffuse,30,60,2,3,0.05,0.95,0.9377058090842072,16,3.0,0,2.0,1,2.0,1
276,min_diffuse,30,60,2,3,0.05,0.95,0.8665295042807536,13,3.0,1,3.0,1,3.0,1
277,min_diffuse,30,60,2,3,0.05,0.95,0.9182561528608094,9,2.0,1,2.0,1,2.0,1
278,min_diffuse,30,60,2,3,0.05,0.95,0.9385140887917488,22,3.0,1,3.0,1,3.0,1
279,min_diffuse,30,60,2,3,0.05,0.95,0.9491792988256148,19,3.0,1,3.0,1,3.0,1
280,min_diffuse,30,60,2,3,0.05,0.95,0.8956954718415426,8,2.0,1,2.0,1,2.0,1
281,min_diffuse,30,60,2,3,0.05,0.95,0.949205659121756,40,3.0,1,3.0,1,3.0,1
282,min_diffuse,30,60,2,3,0.05,0.95,0.9411192751366608,183,6.0,1,6.0,1,6.0,1
283,min_diffuse,30,60,2,3,0.05,0.95,0.93808283567266,52,4.0,0,3.0,1,3.0,1
284,min_diffuse,30,60,2,3,0.05,0.95,0.9478978512927672,32,4.0,0,4.0,0,3.0,1
285,min_diffuse,30,60,2,3,0.05,0.95,0.9132781438862736,17,3.0,1,3.0,1,3.0,1
286,min_diffuse,30,60,2,3,0.05,0.95,0.915888723496858,24,3.0,1,3.0,1,3.0,1
287,min_diffuse,30,60,2,3,0.05,0.95,0.8400409826136193,6,2.0,1,2.0,1,2.0,1
288,min_diffuse,30,60,2,3,0.05,0.95,0.9209455485952022,12,3.0,1,3.0,1,3.0,1
289,min_diffuse,30,60,2,3,0.05,0.95,0.9306083498279278,14,3.0,1,3.0,1,3.0,1
290,min_diffuse,30,60,2,3,0.05,0.95,0.9475158925596366,7,2.0,1,2.0,1,3.0,0
291,min_diffuse,30,60,2,3,0.05,0.95,0.9175191779068222,12,3.0,1,3.0,1,3.0,1
292,min_diffuse,30,60,2,3,0.05,0.95,0.9179528871687288,9,3.0,0,2.0,1,3.0,0
293,min_diffuse,30,60,2,3,0.05,0.95,0.9097304397409444,24,3.0,1,3.0,1,3.0,1
294,min_diffuse,30,60,2,3,0.05,0.95,0.9390297143577988,19,3.0,1,3.0,1,3.0,1
295,min_diffuse,30,60,2,3,0.05,0.95,0.9292446513338516,40,4.0,0,3.0,1,3.0,1
296,min_diffuse,30,60,2,3,0.05,0.95,0.9252513600045594,21,3.0,1,3.0,1,3.0,1
297,min_diffuse,30,60,2,3,0.05,0.95,0.94572912110138,17,3.0,1,3.0,1,3.0,1
298,min_diffuse,30,60,2,3,0.05,0.95,0.9204967918946246,16,3.0,1,3.0,1,3.0,1
299,min_diffuse,30,60,2,3,0.05,0.95,0.9330853084951248,11,2.0,1,2.0,1,2.0,1
300,min_diffuse,30,60,2,3,0.05,0.95,0.9007159927637973,17,3.0,1,3.0,1,3.0,1
301,min_diffuse,30,60,2,3,0.05,0.95,0.9383679952621268,45,4.0,1,4.0,1,4.0,1
302,min_diffuse,30,60,2,3,0.05,0.95,0.934849709333859,32,4.0,0,4.0,0,3.0,1
303,min_diffuse,30,60,2,3,0.05,0.95,0.9311646064569152,17,3.0,1,3.0,1,3.0,1
304,min_diffuse,30,60,2,3,0.05,0.95,0.9182856209686424,16,3.0,0,2.0,1,2.0,1
305,min_diffuse,30,60,2,3,0.05,0.95,0.9062903732277796,17,3.0,0,2.0,1,2.0,1
306,min_diffuse,30,60,2,3,0.05,0.95,0.9283259335198868,20,3.0,1,3.0,1,3.0,1
307,min_diffuse,30,60,2,3,0.05,0.95,0.8559113529472449,8,2.0,1,2.0,1,2.0,1
308,min_diffuse,30,60,2,3,0.05,0.95,0.8788952164255067,12,3.0,0,2.0,1,2.0,1
309,min_diffuse,30,60,2,3,0.05,0.95,0.9442528582134476,14,3.0,1,3.0,1,3.0,1
310,min_diffuse,30,60,2,3,0.05,0.95,0.9468512595269372,52,4.0,0,3.0,1,4.0,0
311,min_diffuse,30,60,2,3,0.05,0.95,0.8925224029644572,12,2.0,1,2.0,1,2.0,1
312,min_diffuse,30,60,2,3,0.05,0.95,0.930598139762041,34,3.0,1,3.0,1,3.0,1
313,min_diffuse,30,60,2,3,0.05,0.95,0.9460891752986516,93,5.0,0,4.0,1,4.0,1
314,min_diffuse,30,60,2,3,0.05,0.95,0.928735152963534,41,5.0,1,5.0,1,5.0,1
315,min_diffuse,30,60,2,3,0.05,0.95,0.8639032618662308,6,2.0,1,2.0,1,2.0,1
316,min_diffuse,30,60,2,3,0.05,0.95,0.9052077543726336,7,2.0,1,2.0,1,2.0,1
317,min_diffuse,30,60,2,3,0.05,0.95,0.9362086080986166,16,3.0,0,3.0,0,2.0,1
318,min_diffuse,30,60,2,3,0.05,0.95,0.935492124560868,9,3.0,0,2.0,1,3.0,0
319,min_diffuse,30,60,2,3,0.05,0.95,0.9150674746266342,18,3.0,1,3.0,1,3.0,1
320,min_diffuse,30,60,2,3,0.05,0.95,0.9451513577602776,24,3.0,1,3.0,1,3.0,1
321,min_diffuse,30,60,2,3,0.05,0.95,0.9424997196574756,13,3.0,1,3.0,1,3.0,1
322,min_diffuse,30,60,2,3,0.05,0.95,0.9387485397021836,16,3.0,1,3.0,1,3.0,1
323,min_diffuse,30,60,2,3,0.05,0.95,0.9351002846867328,38,4.0,0,4.0,0,3.0,1
324,min_diffuse,30,60,2,3,0.05,0.95,0.9258495357836268,26,3.0,1,3.0,1,3.0,1
325,min_diffuse,30,60,2,3,0.05,0.95,0.9139483961374208,17,3.0,1,3.0,1,3.0,1
326,min_diffuse,30,60,2,3,0.05,0.95,0.9342939017628104,40,4.0,0,3.0,1,3.0,1
327,min_diffuse,30,60,2,3,0.05,0.95,0.9442905155551926,10,3.0,0,2.0,1,3.0,0
328,min_diffuse,30,60,2,3,0.05,0.95,0.8865741365927333,12,3.0,0,2.0,1,2.0,1
329,min_diffuse,30,60,2,3,0.05,0.95,0.8918530389566812,12,3.0,1,3.0,1,3.0,1
330,min_diffuse,30,60,2,3,0.05,0.95,0.869629598342319,8,2.0,1,2.0,1,2.0,1
331,min_diffuse,30,60,2,3,0.05,0.95,0.9401189316847264,16,3.0,1,3.0,1,3.0,1
332,min_diffuse,30,60,2,3,0.05,0.95,0.9485968034164468,50,4.0,0,4.0,0,3.0,1
333,min_diffuse,30,60,2,3,0.05,0.95,0.9157614750553948,19,3.0,0,3.0,0,2.0,1
334,min_diffuse,30,60,2,3,0.05,0.95,0.898338266352396,15,3.0,1,3.0,1,3.0,1
335,min_diffuse,30,60,2,3,0.05,0.95,0.8837990533800907,14,3.0,0,2.0,1,3.0,0
336,min_diffuse,30,60,2,3,0.05,0.95,0.9490474105230092,43,4.0,1,4.0,1,4.0,1
337,min_diffuse,30,60,2,3,0.05,0.95,0.9379668452818544,10,3.0,0,2.0,1,3.0,0
338,min_diffuse,30,60,2,3,0.05,0.95,0.9123881411953544,13,3.0,0,2.0,1,2.0,1
339,min_diffuse,30,60,2,3,0.05,0.95,0.9363455990113524,20,3.0,0,2.0,1,2.0,1
340,min_diffuse,30,60,2,3,0.05,0.95,0.8636631467493991,11,3.0,1,3.0,1,3.0,1
341,min_diffuse,30,60,2,3,0.05,0.95,0.8910004977876677,61,3.0,1,3.0,1,3.0,1
342,min_diffuse,30,60,2,3,0.05,0.95,0.9291215019308046,11,3.0,0,2.0,1,2.0,1
343,min_diffuse,30,60,2,3,0.05,0.95,0.9462231660106478,37,4.0,0,4.0,0,3.0,1
344,min_diffuse,30,60,2,3,0.05,0.95,0.9437791486342488,18,3.0,0,2.0,1,2.0,1
345,min_diffuse,30,60,2,3,0.05,0.95,0.8748043242102226,14,3.0,1,3.0,1,3.0,1
346,min_diffuse,30,60,2,3,0.05,0.95,0.9418421285081032,10,3.0,0,2.0,1,3.0,0
347,min_diffuse,30,60,2,3,0.05,0.95,0.9386954934176736,13,3.0,0,3.0,0,2.0,1
348,min_diffuse,30,60,2,3,0.05,0.95,0.9282260330458074,15,3.0,1,3.0,1,3.0,1
349,min_diffuse,30,60,2,3,0.05,0.95,0.9313911099097976,17,3.0,1,3.0,1,3.0,1
350,min_diffuse,30,60,2,3,0.05,0.95,0.9351546283767038,13,3.0,1,3.0,1,3.0,1
351,min_diffuse,30,60,2,3,0.05,0.95,0.9101480776348652,10,2.0,1,2.0,1,2.0,1
352,min_diffuse,30,60,2,3,0.05,0.95,0.9321090100817828,45,4.0,0,3.0,1,3.0,1
353,min_diffuse,30,60,2,3,0.05,0.95,0.8268859074061781,8,2.0,1,2.0,1,2.0,1
354,min_diffuse,30,60,2,3,0.05,0.95,0.9496704355261404,64,5.0,0,4.0,1,4.0,1
355,min_diffuse,30,60,2,3,0.05,0.95,0.94293093848833,32,4.0,0,3.0,1,3.0,1
356,min_diffuse,30,60,2,3,0.05,0.95,0.9441720803507272,9,3.0,1,3.0,1,3.0,1
357,min_diffuse,30,60,2,3,0.05,0.95,0.9288201001934212,21,3.0,1,3.0,1,3.0,1
358,min_diffuse,30,60,2,3,0.05,0.95,0.9127144897391836,17,3.0,1,3.0,1,3.0,1
359,min_diffuse,30,60,2,3,0.05,0.95,0.8338271661785894,12,2.0,1,2.0,1,3.0,0
360,min_diffuse,30,60,2,3,0.05,0.95,0.8926972705841105,16,3.0,0,2.0,1,2.0,1
361,min_diffuse,30,60,2,3,0.05,0.95,0.9358654780914192,11,3.0,1,3.0,1,3.0,1
362,min_diffuse,30,60,2,3,0.05,0.95,0.8449451740577184,13,3.0,1,3.0,1,3.0,1
363,min_diffuse,30,60,2,3,0.05,0.95,0.9078440144346164,10,3.0,1,3.0,1,3.0,1
364,min_diffuse,30,60,2,3,0.05,0.95,0.8721253645437146,12,3.0,0,2.0,1,2.0,1
365,min_diffuse,30,60,2,3,0.05,0.95,0.9183405645539742,9,2.0,1,2.0,1,2.0,1
366,min_diffuse,30,60,2,3,0.05,0.95,0.9449562139476412,15,3.0,1,3.0,1,3.0,1
367,min_diffuse,30,60,2,3,0.05,0.95,0.8913266202679542,10,3.0,0,2.0,1,2.0,1
368,min_diffuse,30,60,2,3,0.05,0.95,0.9449725266527516,21,3.0,1,3.0,1,3.0,1
369,min_diffuse,30,60,2,3,0.05,0.95,0.9436491652085354,19,3.0,1,3.0,1,3.0,1
370,min_diffuse,30,60,2,3,0.05,0.95,0.8678607220537243,11,3.0,0,3.0,0,2.0,1
371,min_diffuse,30,60,2,3,0.05,0.95,0.9177554325177952,28,3.0,1,3.0,1,3.0,1
372,min_diffuse,30,60,2,3,0.05,0.95,0.9455748936451548,29,4.0,0,3.0,1,3.0,1
373,min_diffuse,30,60,2,3,0.05,0.95,0.9415564102202444,9,3.0,0,2.0,1,2.0,1
374,min_diffuse,30,60,2,3,0.05,0.95,0.9413788822271612,23,3.0,1,3.0,1,3.0,1
375,min_diffuse,30,60,2,3,0.05,0.95,0.9478321916888652,25,3.0,1,3.0,1,3.0,1
376,min_diffuse,30,60,2,3,0.05,0.95,0.8994427878555313,14,3.0,0,2.0,1,2.0,1
377,min_diffuse,30,60,2,3,0.05,0.95,0.8901700060658734,16,3.0,1,3.0,1,3.0,1
378,min_diffuse,30,60,2,3,0.05,0.95,0.9151864996817516,17,3.0,1,3.0,1,3.0,1
379,min_diffuse,30,60,2,3,0.05,0.95,0.8971618731293487,12,3.0,0,2.0,1,3.0,0
380,min_diffuse,30,60,2,3,0.05,0.95,0.8935805561564204,16,3.0,1,3.0,1,3.0,1
381,min_diffuse,30,60,2,3,0.05,0.95,0.9337233477959396,7,2.0,1,2.0,1,2.0,1
382,min_diffuse,30,60,2,3,0.05,0.95,0.9147048516667072,24,3.0,1,3.0,1,3.0,1
383,min_diffuse,30,60,2,3,0.05,0.95,0.944391326443174,65,5.0,1,5.0,1,5.0,1
384,min_diffuse,30,60,2,3,0.05,0.95,0.9314295535449232,7,2.0,1,2.0,1,2.0,1
385,min_diffuse,30,60,2,3,0.05,0.95,0.9481397608993984,20,4.0,0,3.0,1,3.0,1
386,min_diffuse,30,60,2,3,0.05,0.95,0.928365553949548,36,4.0,0,4.0,0,3.0,1
387,min_diffuse,30,60,2,3,0.05,0.95,0.9401213473449582,10,3.0,0,2.0,1,3.0,0
388,min_diffuse,30,60,2,3,0.05,0.95,0.9028111150924504,9,2.0,1,2.0,1,2.0,1
389,min_diffuse,30,60,2,3,0.05,0.95,0.9442355643366694,15,3.0,1,3.0,1,3.0,1
390,min_diffuse,30,60,2,3,0.05,0.95,0.925103615884763,15,3.0,1,3.0,1,3.0,1
391,min_diffuse,30,60,2,3,0.05,0.95,0.9094744262378404,20,3.0,0,3.0,0,2.0,1
392,min_diffuse,30,60,2,3,0.05,0.95,0.9031851918838644,16,3.0,0,3.0,0,2.0,1
393,min_diffuse,30,60,2,3,0.05,0.95,0.9416387555940848,22,4.0,1,4.0,1,4.0,1
394,min_diffuse,30,60,2,3,0.05,0.95,0.9472743892182264,28,3.0,1,3.0,1,3.0,1
395,min_diffuse,30,60,2,3,0.05,0.95,0.9153377368125476,15,3.0,0,2.0,1,2.0,1
396,min_diffuse,30,60,2,3,0.05,0.95,0.9229622627160284,16,3.0,1,3.0,1,3.0,1
397,min_diffuse,30,60,2,3,0.05,0.95,0.9366791978337508,61,4.0,1,4.0,1,4.0,1
398,min_diffuse,30,60,2,3,0.05,0.95,0.9332919211180012,20,3.0,1,3.0,1,3.0,1
399,min_diffuse,30,60,2,3,0.05,0.95,0.9237219954823652,9,2.0,1,3.0,0,3.0,0
400,min_diffuse,30,60,2,3,0.05,0.95,0.9224134223102136,12,3.0,0,2.0,1,2.0,1
401,min_diffuse,30,60,2,3,0.05,0.95,0.9150980700425116,11,3.0,0,2.0,1,2.0,1
402,min_diffuse,30,60,2,3,0.05,0.95,0.9459606085973544,30,4.0,1,4.0,1,4.0,1
403,min_diffuse,30,60,2,3,0.05,0.95,0.8767256959253814,8,2.0,1,2.0,1,2.0,1
404,min_diffuse,30,60,2,3,0.05,0.95,0.9098195739438806,21,3.0,1,3.0,1,3.0,1
405,min_diffuse,30,60,2,3,0.05,0.95,0.947198919303646,10,3.0,1,3.0,1,3.0,1
406,min_diffuse,30,60,2,3,0.05,0.95,0.9451914814265336,18,3.0,1,4.0,0,4.0,0
407,min_diffuse,30,60,2,3,0.05,0.95,0.9221770049128036,17,3.0,1,3.0,1,3.0,1
408,min_diffuse,30,60,2,3,0.05,0.95,0.9432998735934078,18,3.0,1,3.0,1,3.0,1
409,min_diffuse,30,60,2,3,0.05,0.95,0.9388416749404912,19,3.0,1,3.0,1,3.0,1
410,min_diffuse,30,60,2,3,0.05,0.95,0.9350413375098956,7,2.0,1,2.0,1,2.0,1
411,min_diffuse,30,60,2,3,0.05,0.95,0.8769446561676595,13,3.0,0,2.0,1,2.0,1
412,min_diffuse,30,60,2,3,0.05,0.95,0.8953975378921712,38,3.0,1,3.0,1,3.0,1
413,min_diffuse,30,60,2,3,0.05,0.95,0.8915801726105724,19,3.0,1,3.0,1,3.0,1
414,min_diffuse,30,60,2,3,0.05,0.95,0.936531236164088,24,3.0,1,3.0,1,3.0,1
415,min_diffuse,30,60,2,3,0.05,0.95,0.9198143456204504,11,3.0,1,3.0,1,3.0,1
416,min_diffuse,30,60,2,3,0.05,0.95,0.9100907209392872,29,3.0,1,3.0,1,3.0,1
417,min_diffuse,30,60,2,3,0.05,0.95,0.8921841180438876,13,3.0,0,3.0,0,2.0,1
418,min_diffuse,30,60,2,3,0.05,0.95,0.943996275882814,70,5.0,0,4.0,1,5.0,0
419,min_diffuse,30,60,2,3,0.05,0.95,0.9437803998083256,26,4.0,0,3.0,1,4.0,0
420,min_diffuse,30,60,2,3,0.05,0.95,0.9385541000377682,38,4.0,1,4.0,1,4.0,1
421,min_diffuse,30,60,2,3,0.05,0.95,0.9473316109011672,30,4.0,0,4.0,0,3.0,1
422,min_diffuse,30,60,2,3,0.05,0.95,0.9335450294315526,26,4.0,0,4.0,0,3.0,1
423,min_diffuse,30,60,2,3,0.05,0.95,0.9352341595251809,21,3.0,0,2.0,1,2.0,1
424,min_diffuse,30,60,2,3,0.05,0.95,0.9463050595910024,22,4.0,1,4.0,1,4.0,1
425,min_diffuse,30,60,2,3,0.05,0.95,0.9270663428702316,17,3.0,1,3.0,1,3.0,1
426,min_diffuse,30,60,2,3,0.05,0.95,0.9412955516447138,42,3.0,1,3.0,1,3.0,1
427,min_diffuse,30,60,2,3,0.05,0.95,0.9484901319353528,21,3.0,1,3.0,1,3.0,1
428,min_diffuse,30,60,2,3,0.05,0.95,0.9462164544517864,13,3.0,1,3.0,1,3.0,1
429,min_diffuse,30,60,2,3,0.05,0.95,0.9249197946893696,11,3.0,1,3.0,1,3.0,1
430,min_diffuse,30,60,2,3,0.05,0.95,0.9450392112341768,13,3.0,0,2.0,1,2.0,1
431,min_diffuse,30,60,2,3,0.05,0.95,0.8917747788728202,5,2.0,1,2.0,1,2.0,1
432,min_diffuse,30,60,2,3,0.05,0.95,0.9497069041728554,10,2.0,1,2.0,1,2.0,1
433,min_diffuse,30,60,2,3,0.05,0.95,0.9155329525721816,23,3.0,0,2.0,1,2.0,1
434,min_diffuse,30,60,2,3,0.05,0.95,0.9253364868534806,61,4.0,1,4.0,1,4.0,1
435,min_diffuse,30,60,2,3,0.05,0.95,0.9389279465978004,55,3.0,1,3.0,1,3.0,1
436,min_diffuse,30,60,2,3,0.05,0.95,0.828987125704875,10,2.0,1,2.0,1,2.0,1
437,min_diffuse,30,60,2,3,0.05,0.95,0.9450175247458236,14,2.0,1,2.0,1,2.0,1
438,min_diffuse,30,60,2,3,0.05,0.95,0.9482192462350943,84,4.0,1,4.0,1,4.0,1
439,min_diffuse,30,60,2,3,0.05,0.95,0.94094354000653,21,3.0,0,2.0,1,2.0,1
440,min_diffuse,30,60,2,3,0.05,0.95,0.9213450507645732,7,2.0,1,2.0,1,2.0,1
441,min_diffuse,30,60,2,3,0.05,0.95,0.921647837399582,20,3.0,1,3.0,1,3.0,1
442,min_diffuse,30,60,2,3,0.05,0.95,0.9336526297727966,22,3.0,1,3.0,1,3.0,1
443,min_diffuse,30,60,2,3,0.05,0.95,0.927442562383336,10,3.0,0,2.0,1,3.0,0
444,min_diffuse,30,60,2,3,0.05,0.95,0.8557627506830705,16,3.0,1,3.0,1,3.0,1
445,min_diffuse,30,60,2,3,0.05,0.95,0.9498329665112134,19,3.0,0,2.0,1,2.0,1
446,min_diffuse,30,60,2,3,0.05,0.95,0.7602809713304746,7,2.0,1,2.0,1,2.0,1
447,min_diffuse,30,60,2,3,0.05,0.95,0.926364076375525,8,2.0,1,2.0,1,2.0,1
448,min_diffuse,30,60,2,3,0.05,0.95,0.8745643570686058,22,3.0,1,3.0,1,3.0,1
449,min_diffuse,30,60,2,3,0.05,0.95,0.9135972314623032,10,3.0,0,2.0,1,3.0,0
450,min_diffuse,30,60,2,3,0.05,0.95,0.8356266742597752,6,2.0,1,2.0,1,2.0,1
451,min_diffuse,30,60,2,3,0.05,0.95,0.8482893227371064,5,2.0,1,2.0,1,2.0,1
452,min_diffuse,30,60,2,3,0.05,0.95,0.9330083185068953,21,3.0,1,3.0,1,3.0,1
453,min_diffuse,30,60,2,3,0.05,0.95,0.9280405123321884,26,3.0,1,3.0,1,3.0,1
454,min_diffuse,30,60,2,3,0.05,0.95,0.9423782797390468,26,4.0,0,3.0,1,3.0,1
455,min_diffuse,30,60,2,3,0.05,0.95,0.9173723029438916,8,2.0,1,2.0,1,2.0,1
456,min_diffuse,30,60,2,3,0.05,0.95,0.9261960196084468,12,3.0,1,3.0,1,3.0,1
457,min_diffuse,30,60,2,3,0.05,0.95,0.9447668373650944,10,3.0,0,2.0,1,3.0,0
458,min_diffuse,30,60,2,3,0.05,0.95,0.8924553599852348,14,3.0,1,3.0,1,3.0,1
459,min_diffuse,30,60,2,3,0.05,0.95,0.9326811440696248,22,3.0,1,3.0,1,3.0,1
460,min_diffuse,30,60,2,3,0.05,0.95,0.9282756660837508,57,4.0,1,4.0,1,4.0,1
461,min_diffuse,30,60,2,3,0.05,0.95,0.8804710670974321,9,2.0,1,3.0,0,3.0,0
462,min_diffuse,30,60,2,3,0.05,0.95,0.9136950835707568,29,3.0,0,2.0,1,2.0,1
463,min_diffuse,30,60,2,3,0.05,0.95,0.9471581970328624,14,3.0,1,3.0,1,3.0,1
464,min_diffuse,30,60,2,3,0.05,0.95,0.8715477357316261,11,3.0,0,2.0,1,3.0,0
465,min_diffuse,30,60,2,3,0.05,0.95,0.9300411012886408,28,3.0,1,3.0,1,3.0,1
466,min_diffuse,30,60,2,3,0.05,0.95,0.9388431872162386,9,3.0,0,2.0,1,2.0,1
467,min_diffuse,30,60,2,3,0.05,0.95,0.9299636806664412,22,4.0,0,3.0,1,4.0,0
468,min_diffuse,30,60,2,3,0.05,0.95,0.9496422691189542,90,4.0,1,4.0,1,4.0,1
469,min_diffuse,30,60,2,3,0.05,0.95,0.8707984668954328,6,2.0,1,2.0,1,2.0,1
470,min_diffuse,30,60,2,3,0.05,0.95,0.8889919358876198,9,2.0,1,2.0,1,2.0,1
471,min_diffuse,30,60,2,3,0.05,0.95,0.8526353278802344,22,3.0,0,2.0,1,2.0,1
472,min_diffuse,30,60,2,3,0.05,0.95,0.9032364967676542,5,2.0,1,2.0,1,2.0,1
473,min_diffuse,30,60,2,3,0.05,0.95,0.9159085420955948,11,3.0,1,3.0,1,3.0,1
474,min_diffuse,30,60,2,3,0.05,0.95,0.9237743289886255,19,3.0,1,3.0,1,3.0,1
475,min_diffuse,30,60,2,3,0.05,0.95,0.9481903602274644,10,3.0,0,2.0,1,3.0,0
476,min_diffuse,30,60,2,3,0.05,0.95,0.9279172925821242,30,4.0,0,3.0,1,3.0,1
477,min_diffuse,30,60,2,3,0.05,0.95,0.9477282644949122,16,3.0,1,3.0,1,3.0,1
478,min_diffuse,30,60,2,3,0.05,0.95,0.8858428490688629,12,3.0,1,3.0,1,3.0,1
479,min_diffuse,30,60,2,3,0.05,0.95,0.904091875283644,21,3.0,1,3.0,1,3.0,1
480,min_diffuse,30,60,2,3,0.05,0.95,0.8958245810089807,17,3.0,0,2.0,1,3.0,0
481,min_diffuse,30,60,2,3,0.05,0.95,0.9493459892624524,10,3.0,1,3.0,1,3.0,1
482,min_diffuse,30,60,2,3,0.05,0.95,0.9345398189903528,26,3.0,0,2.0,1,3.0,0
483,min_diffuse,30,60,2,3,0.05,0.95,0.939333807024282,23,3.0,1,3.0,1,3.0,1
484,min_diffuse,30,60,2,3,0.05,0.95,0.9463765499051364,21,3.0,1,3.0,1,3.0,1
485,min_diffuse,30,60,2,3,0.05,0.95,0.914193772146468,9,2.0,1,2.0,1,3.0,0
486,min_diffuse,30,60,2,3,0.05,0.95,0.9073915241689507,16,3.0,1,3.0,1,3.0,1
487,min_diffuse,30,60,2,3,0.05,0.95,0.8733633203713647,10,3.0,0,3.0,0,2.0,1
488,min_diffuse,30,60,2,3,0.05,0.95,0.9374154271060512,6,2.0,1,2.0,1,3.0,0
489,min_diffuse,30,60,2,3,0.05,0.95,0.9469879422870556,26,4.0,0,3.0,1,4.0,0
490,min_diffuse,30,60,2,3,0.05,0.95,0.9363916617121418,49,4.0,1,4.0,1,4.0,1
491,min_diffuse,30,60,2,3,0.05,0.95,0.9425411131531332,9,3.0,0,2.0,1,3.0,0
492,min_diffuse,30,60,2,3,0.05,0.95,0.9366404054039288,34,4.0,0,3.0,1,3.0,1
493,min_diffuse,30,60,2,3,0.05,0.95,0.9141654792937762,6,2.0,1,2.0,1,2.0,1
494,min_diffuse,30,60,2,3,0.05,0.95,0.8723642639124456,6,2.0,1,2.0,1,2.0,1
495,min_diffuse,30,60,2,3,0.05,0.95,0.9143189489938844,12,2.0,1,2.0,1,3.0,0
496,min_diffuse,30,60,2,3,0.05,0.95,0.8593337525957088,10,2.0,1,2.0,1,2.0,1
497,min_diffuse,30,60,2,3,0.05,0.95,0.9140661403249724,14,3.0,0,2.0,1,3.0,0
498,min_diffuse,30,60,2,3,0.05,0.95,0.9464660578285868,13,3.0,1,3.0,1,3.0,1
499,min_diffuse,30,60,2,3,0.05,0.95,0.8712470474677696,16,3.0,0,2.0,1,2.0,1
500,min_diffuse,30,60,2,3,0.05,0.95,0.9209101102756606,33,4.0,0,3.0,1,3.0,1
501,min_diffuse,30,60,2,3,0.05,0.95,0.9418891632103976,19,3.0,1,4.0,0,3.0,1
502,min_diffuse,30,60,2,3,0.05,0.95,0.9157126526647515,33,4.0,1,4.0,1,4.0,1
503,min_diffuse,30,60,2,3,0.05,0.95,0.912301044569916,11,3.0,1,3.0,1,3.0,1
504,min_diffuse,30,60,2,3,0.05,0.95,0.8648413771813781,13,3.0,0,2.0,1,2.0,1
505,min_diffuse,30,60,2,3,0.05,0.95,0.9011776228505568,14,3.0,1,3.0,1,3.0,1
506,min_diffuse,30,60,2,3,0.05,0.95,0.9484224723134284,39,5.0,1,5.0,1,5.0,1
507,min_diffuse,30,60,2,3,0.05,0.95,0.9347309233404616,28,4.0,0,4.0,0,3.0,1
508,min_diffuse,30,60,2,3,0.05,0.95,0.9297030155416978,7,2.0,1,2.0,1,2.0,1
509,min_diffuse,30,60,2,3,0.05,0.95,0.916930580013283,24,4.0,0,3.0,1,3.0,1
510,min_diffuse,30,60,2,3,0.05,0.95,0.8747753827588268,11,2.0,1,2.0,1,2.0,1
511,min_diffuse,30,60,2,3,0.05,0.95,0.910569849695772,10,2.0,1,2.0,1,2.0,1
512,min_diffuse,30,60,2,3,0.05,0.95,0.9306763228193026,20,3.0,1,3.0,1,3.0,1
513,min_diffuse,30,60,2,3,0.05,0.95,0.944313229540938,50,3.0,1,3.0,1,3.0,1
514,min_diffuse,30,60,2,3,0.05,0.95,0.94061570840134,31,4.0,0,3.0,1,3.0,1
515,min_diffuse,30,60,2,3,0.05,0.95,0.9278821447275496,9,2.0,1,2.0,1,2.0,1
516,min_diffuse,30,60,2,3,0.05,0.95,0.8960213927913003,14,3.0,0,3.0,0,2.0,1
517,min_diffuse,30,60,2,3,0.05,0.95,0.9485683957099896,7,2.0,1,2.0,1,2.0,1
518,min_diffuse,30,60,2,3,0.05,0.95,0.9450169404529892,34,4.0,0,3.0,1,3.0,1
519,min_diffuse,30,60,2,3,0.05,0.95,0.9158804131259024,13,3.0,0,3.0,0,2.0,1
520,min_diffuse,30,60,2,3,0.05,0.95,0.910817852863704,16,3.0,0,2.0,1,3.0,0
521,min_diffuse,30,60,2,3,0.05,0.95,0.8594300166926911,14,3.0,1,3.0,1,3.0,1
522,min_diffuse,30,60,2,3,0.05,0.95,0.910971340611508,21,3.0,1,3.0,1,3.0,1
523,min_diffuse,30,60,2,3,0.05,0.95,0.9423862760299636,16,3.0,0,3.0,0,2.0,1
524,min_diffuse,30,60,2,3,0.05,0.95,0.9139204105985436,14,3.0,0,2.0,1,2.0,1
525,min_diffuse,30,60,2,3,0.05,0.95,0.9352047403354956,25,3.0,1,3.0,1,3.0,1
526,min_diffuse,30,60,2,3,0.05,0.95,0.8860842023278774,8,2.0,1,2.0,1,3.0,0
527,min_diffuse,30,60,2,3,0.05,0.95,0.937622984060324,21,3.0,0,2.0,1,3.0,0
528,min_diffuse,30,60,2,3,0.05,0.95,0.9368493483612998,10,2.0,1,2.0,1,2.0,1
529,min_diffuse,30,60,2,3,0.05,0.95,0.8994295120581557,21,3.0,1,3.0,1,3.0,1
530,min_diffuse,30,60,2,3,0.05,0.95,0.9235629027465688,28,4.0,0,3.0,1,4.0,0
531,min_diffuse,30,60,2,3,0.05,0.95,0.9445012458886676,15,3.0,1,3.0,1,3.0,1
532,min_diffuse,30,60,2,3,0.05,0.95,0.9369051960758216,13,3.0,0,2.0,1,3.0,0
533,min_diffuse,30,60,2,3,0.05,0.95,0.9256693834519348,36,3.0,1,3.0,1,3.0,1
534,min_diffuse,30,60,2,3,0.05,0.95,0.9287840281155634,24,3.0,0,3.0,0,2.0,1
535,min_diffuse,30,60,2,3,0.05,0.95,0.9488947255678496,24,4.0,0,3.0,1,3.0,1
536,min_diffuse,30,60,2,3,0.05,0.95,0.9168800779632869,19,3.0,1,3.0,1,3.0,1
537,min_diffuse,30,60,2,3,0.05,0.95,0.9404004177753604,22,3.0,1,3.0,1,3.0,1
538,min_diffuse,30,60,2,3,0.05,0.95,0.9474445706140844,43,4.0,1,4.0,1,4.0,1
539,min_diffuse,30,60,2,3,0.05,0.95,0.866578053554544,13,3.0,0,3.0,0,2.0,1
540,min_diffuse,30,60,2,3,0.05,0.95,0.9497676703256176,56,4.0,0,4.0,0,3.0,1
541,min_diffuse,30,60,2,3,0.05,0.95,0.9376397941418102,10,2.0,1,2.0,1,2.0,1
542,min_diffuse,30,60,2,3,0.05,0.95,0.9215412080178096,16,3.0,0,2.0,1,3.0,0
543,min_diffuse,30,60,2,3,0.05,0.95,0.864979488081308,14,3.0,0,2.0,1,2.0,1
544,min_diffuse,30,60,2,3,0.05,0.95,0.9278125862431134,12,3.0,1,3.0,1,3.0,1
545,min_diffuse,30,60,2,3,0.05,0.95,0.8934278963188578,25,3.0,1,3.0,1,3.0,1
546,min_diffuse,30,60,2,3,0.05,0.95,0.928941274198724,12,3.0,0,3.0,0,2.0,1
547,min_diffuse,30,60,2,3,0.05,0.95,0.9448101965425276,87,5.0,1,5.0,1,5.0,1
548,min_diffuse,30,60,2,3,0.05,0.95,0.9215898388732644,12,2.0,1,2.0,1,3.0,0
549,min_diffuse,30,60,2,3,0.05,0.95,0.9477720109482232,9,3.0,0,2.0,1,2.0,1
550,min_diffuse,30,60,2,3,0.05,0.95,0.9220414233133464,16,3.0,1,3.0,1,3.0,1
551,min_diffuse,30,60,2,3,0.05,0.95,0.9223165498555196,11,3.0,1,3.0,1,3.0,1
552,min_diffuse,30,60,2,3,0.05,0.95,0.9405354206447172,20,3.0,1,3.0,1,3.0,1
553,min_diffuse,30,60,2,3,0.05,0.95,0.9483900066716718,40,4.0,0,3.0,1,3.0,1
554,min_diffuse,30,60,2,3,0.05,0.95,0.9268044426055432,25,3.0,1,3.0,1,3.0,1
555,min_diffuse,30,60,2,3,0.05,0.95,0.9487570823749116,12,3.0,0,2.0,1,2.0,1
556,min_diffuse,30,60,2,3,0.05,0.95,0.9487836000350404,13,3.0,1,3.0,1,3.0,1
557,min_diffuse,30,60,2,3,0.05,0.95,0.9078198964424152,10,2.0,1,2.0,1,2.0,1
558,min_diffuse,30,60,2,3,0.05,0.95,0.8818011437133285,19,3.0,1,3.0,1,3.0,1
559,min_diffuse,30,60,2,3,0.05,0.95,0.914931616280074,23,3.0,1,3.0,1,3.0,1
560,min_diffuse,30,60,2,3,0.05,0.95,0.8918848560270441,15,3.0,1,3.0,1,3.0,1
561,min_diffuse,30,60,2,3,0.05,0.95,0.9494983569643802,29,4.0,0,4.0,0,3.0,1
562,min_diffuse,30,60,2,3,0.05,0.95,0.8289713945617552,24,3.0,1,3.0,1,3.0,1
563,min_diffuse,30,60,2,3,0.05,0.95,0.8938384006982782,21,3.0,1,3.0,1,3.0,1
564,min_diffuse,30,60,2,3,0.05,0.95,0.9171213125231992,22,3.0,1,3.0,1,3.0,1
565,min_diffuse,30,60,2,3,0.05,0.95,0.9055075494943272,14,3.0,1,3.0,1,3.0,1
566,min_diffuse,30,60,2,3,0.05,0.95,0.9407444066914628,20,3.0,1,3.0,1,3.0,1
567,min_diffuse,30,60,2,3,0.05,0.95,0.8702845166138291,9,2.0,1,2.0,1,2.0,1
568,min_diffuse,30,60,2,3,0.05,0.95,0.9238209967721116,13,3.0,0,3.0,0,2.0,1
569,min_diffuse,30,60,2,3,0.05,0.95,0.9177625588040312,9,2.0,1,2.0,1,3.0,0
570,min_diffuse,30,60,2,3,0.05,0.95,0.9315451626458264,14,3.0,0,2.0,1,2.0,1
571,min_diffuse,30,60,2,3,0.05,0.95,0.9433016238618244,22,3.0,1,3.0,1,3.0,1
572,min_diffuse,30,60,2,3,0.05,0.95,0.8260347148972667,11,3.0,0,2.0,1,2.0,1
573,min_diffuse,30,60,2,3,0.05,0.95,0.9374069065635364,27,3.0,0,3.0,0,2.0,1
574,min_diffuse,30,60,2,3,0.05,0.95,0.9264087678690835,30,4.0,1,4.0,1,4.0,1
575,min_diffuse,30,60,2,3,0.05,0.95,0.9077288698238491,22,3.0,0,3.0,0,2.0,1
576,min_diffuse,30,60,2,3,0.05,0.95,0.9472363974246752,27,3.0,1,3.0,1,3.0,1
577,min_diffuse,30,60,2,3,0.05,0.95,0.9305048446621084,14,3.0,1,3.0,1,3.0,1
578,min_diffuse,30,60,2,3,0.05,0.95,0.8724347014713333,10,2.0,1,3.0,0,3.0,0
579,min_diffuse,30,60,2,3,0.05,0.95,0.9432379877660132,15,3.0,0,3.0,0,2.0,1
580,min_diffuse,30,60,2,3,0.05,0.95,0.926225482950224,17,3.0,1,3.0,1,3.0,1
581,min_diffuse,30,60,2,3,0.05,0.95,0.9465656032669972,4,2.0,1,2.0,1,2.0,1
582,min_diffuse,30,60,2,3,0.05,0.95,0.9000267181759114,10,2.0,1,2.0,1,2.0,1
583,min_diffuse,30,60,2,3,0.05,0.95,0.9068040438210986,28,3.0,1,3.0,1,3.0,1
584,min_diffuse,30,60,2,3,0.05,0.95,0.9424749076707744,36,4.0,0,3.0,1,3.0,1
585,min_diffuse,30,60,2,3,0.05,0.95,0.9250169944056554,13,2.0,1,2.0,1,3.0,0
586,min_diffuse,30,60,2,3,0.05,0.95,0.9412330368958162,35,4.0,0,3.0,1,3.0,1
587,min_diffuse,30,60,2,3,0.05,0.95,0.8833953681584261,15,3.0,0,2.0,1,2.0,1
588,min_diffuse,30,60,2,3,0.05,0.95,0.9346480369234248,63,3.0,1,3.0,1,3.0,1
589,min_diffuse,30,60,2,3,0.05,0.95,0.91399467101892,10,2.0,1,2.0,1,2.0,1
590,min_diffuse,30,60,2,3,0.05,0.95,0.8983301055388273,18,3.0,0,3.0,0,2.0,1
591,min_diffuse,30,60,2,3,0.05,0.95,0.9030996715654478,17,3.0,0,2.0,1,2.0,1
592,min_diffuse,30,60,2,3,0.05,0.95,0.9227640009546736,29,4.0,0,4.0,0,3.0,1
593,min_diffuse,30,60,2,3,0.05,0.95,0.9370806594231358,6,2.0,1,2.0,1,2.0,1
594,min_diffuse,30,60,2,3,0.05,0.95,0.9498813004216604,46,5.0,0,4.0,1,4.0,1
595,min_diffuse,30,60,2,3,0.05,0.95,0.9385933420739624,17,3.0,1,3.0,1,3.0,1
596,min_diffuse,30,60,2,3,0.05,0.95,0.920258741739191,22,4.0,0,3.0,1,3.0,1
597,min_diffuse,30,60,2,3,0.05,0.95,0.9362478486842228,9,3.0,0,2.0,1,2.0,1
598,min_diffuse,30,60,2,3,0.05,0.95,0.9189684802370072,11,3.0,0,2.0,1,2.0,1
599,min_diffuse,30,60,2,3,0.05,0.95,0.9332082960903292,29,3.0,1,3.0,1,3.0,1
600,min_diffuse,30,60,2,3,0.05,0.95,0.9482252761662688,8,2.0,1,2.0,1,3.0,0
601,min_diffuse,30,60,2,3,0.05,0.95,0.9386460032718564,7,2.0,1,2.0,1,2.0,1
602,min_diffuse,30,60,2,3,0.05,0.95,0.9457524894873444,18,3.0,1,3.0,1,3.0,1
603,min_diffuse,30,60,2,3,0.05,0.95,0.8849750070488607,14,3.0,1,3.0,1,3.0,1
604,min_diffuse,30,60,2,3,0.05,0.95,0.9126973723912108,15,3.0,1,3.0,1,3.0,1
605,min_diffuse,30,60,2,3,0.05,0.95,0.8218742933501934,6,2.0,1,2.0,1,2.0,1
606,min_diffuse,30,60,2,3,0.05,0.95,0.9090512238711128,46,3.0,1,3.0,1,3.0,1
607,min_diffuse,30,60,2,3,0.05,0.95,0.8638863518848229,13,3.0,1,4.0,0,3.0,1
608,min_diffuse,30,60,2,3,0.05,0.95,0.9388996387518856,64,4.0,1,4.0,1,4.0,1
609,min_diffuse,30,60,2,3,0.05,0.95,0.83674094911696,36,3.0,1,3.0,1,3.0,1
610,min_diffuse,30,60,2,3,0.05,0.95,0.9328768157327504,35,4.0,0,4.0,0,3.0,1
611,min_diffuse,30,60,2,3,0.05,0.95,0.9451900293641252,32,4.0,1,4.0,1,4.0,1
612,min_diffuse,30,60,2,3,0.05,0.95,0.8590990948861521,8,2.0,1,2.0,1,2.0,1
613,min_diffuse,30,60,2,3,0.05,0.95,0.9187645213526796,21,3.0,1,3.0,1,3.0,1
614,min_diffuse,30,60,2,3,0.05,0.95,0.9409311818741146,45,3.0,1,3.0,1,3.0,1
615,min_diffuse,30,60,2,3,0.05,0.95,0.9394818664237388,13,3.0,0,2.0,1,3.0,0
616,min_diffuse,30,60,2,3,0.05,0.95,0.9248144903243072,16,3.0,0,2.0,1,2.0,1
617,min_diffuse,30,60,2,3,0.05,0.95,0.9009851200425372,11,3.0,1,3.0,1,3.0,1
618,min_diffuse,30,60,2,3,0.05,0.95,0.9363225367893062,25,3.0,1,3.0,1,3.0,1
619,min_diffuse,30,60,2,3,0.05,0.95,0.94231481566912,25,4.0,0,4.0,0,3.0,1
620,min_diffuse,30,60,2,3,0.05,0.95,0.939355704186344,11,3.0,1,3.0,1,3.0,1
621,min_diffuse,30,60,2,3,0.05,0.95,0.9389792595593636,18,3.0,1,3.0,1,3.0,1
622,min_diffuse,30,60,2,3,0.05,0.95,0.9288196604448142,27,3.0,1,3.0,1,3.0,1
623,min_diffuse,30,60,2,3,0.05,0.95,0.941091881131938,61,4.0,1,4.0,1,4.0,1
624,min_diffuse,30,60,2,3,0.05,0.95,0.9485430824093514,58,3.0,1,3.0,1,3.0,1
625,min_diffuse,30,60,2,3,0.05,0.95,0.949741588190364,40,4.0,1,4.0,1,4.0,1
626,min_diffuse,30,60,2,3,0.05,0.95,0.8595960549980884,40,3.0,1,3.0,1,3.0,1
627,min_diffuse,30,60,2,3,0.05,0.95,0.8930240792044113,37,4.0,0,4.0,0,3.0,1
628,min_diffuse,30,60,2,3,0.05,0.95,0.9214153311846912,14,3.0,1,3.0,1,3.0,1
629,min_diffuse,30,60,2,3,0.05,0.95,0.926187303797504,31,4.0,0,3.0,1,3.0,1
630,min_diffuse,30,60,2,3,0.05,0.95,0.9484447769031012,50,3.0,1,3.0,1,4.0,0
631,min_diffuse,30,60,2,3,0.05,0.95,0.947726072965674,26,4.0,1,4.0,1,4.0,1
632,min_diffuse,30,60,2,3,0.05,0.95,0.9343854011234866,33,4.0,0,3.0,1,3.0,1
633,min_diffuse,30,60,2,3,0.05,0.95,0.9482753791193552,21,3.0,1,3.0,1,3.0,1
634,min_diffuse,30,60,2,3,0.05,0.95,0.9225386725628316,14,3.0,1,3.0,1,3.0,1
635,min_diffuse,30,60,2,3,0.05,0.95,0.9357527968940826,32,3.0,1,3.0,1,3.0,1
636,min_diffuse,30,60,2,3,0.05,0.95,0.9135597319257616,24,3.0,1,3.0,1,3.0,1
637,min_diffuse,30,60,2,3,0.05,0.95,0.90770089319188,11,3.0,0,2.0,1,2.0,1
638,min_diffuse,30,60,2,3,0.05,0.95,0.9170541782131424,22,3.0,0,3.0,0,2.0,1
639,min_diffuse,30,60,2,3,0.05,0.95,0.8623258798583299,4,2.0,1,2.0,1,2.0,1
640,min_diffuse,30,60,2,3,0.05,0.95,0.9401964626669692,41,4.0,0,3.0,1,3.0,1
641,min_diffuse,30,60,2,3,0.05,0.95,0.9287612971057798,37,4.0,0,3.0,1,3.0,1
642,min_diffuse,30,60,2,3,0.05,0.95,0.9440992141623274,8,3.0,0,2.0,1,2.0,1
643,min_diffuse,30,60,2,3,0.05,0.95,0.939664447314682,12,2.0,1,2.0,1,2.0,1
644,min_diffuse,30,60,2,3,0.05,0.95,0.9493187736701744,30,3.0,1,3.0,1,3.0,1
645,min_diffuse,30,60,2,3,0.05,0.95,0.8938923975600565,14,3.0,1,3.0,1,3.0,1
646,min_diffuse,30,60,2,3,0.05,0.95,0.940108203538703,23,3.0,1,3.0,1,3.0,1
647,min_diffuse,30,60,2,3,0.05,0.95,0.9381592757496912,18,3.0,1,3.0,1,3.0,1
648,min_diffuse,30,60,2,3,0.05,0.95,0.94689680323169,12,3.0,0,2.0,1,3.0,0
649,min_diffuse,30,60,2,3,0.05,0.95,0.9306103575582104,27,3.0,1,3.0,1,3.0,1
650,min_diffuse,30,60,2,3,0.05,0.95,0.883331574905239,10,3.0,1,3.0,1,3.0,1
651,min_diffuse,30,60,2,3,0.05,0.95,0.9110986273887032,10,3.0,1,3.0,1,3.0,1
652,min_diffuse,30,60,2,3,0.05,0.95,0.9290791624457012,21,3.0,1,3.0,1,3.0,1
653,min_diffuse,30,60,2,3,0.05,0.95,0.94573547600062,18,3.0,1,3.0,1,3.0,1
654,min_diffuse,30,60,2,3,0.05,0.95,0.8763029639941936,16,3.0,0,3.0,0,2.0,1
655,min_diffuse,30,60,2,3,0.05,0.95,0.9169056059610998,7,2.0,1,2.0,1,2.0,1
656,min_diffuse,30,60,2,3,0.05,0.95,0.9286360670364016,11,3.0,0,2.0,1,2.0,1
657,min_diffuse,30,60,2,3,0.05,0.95,0.918013210990882,13,3.0,1,3.0,1,3.0,1
658,min_diffuse,30,60,2,3,0.05,0.95,0.9461686164062968,35,3.0,1,3.0,1,3.0,1
659,min_diffuse,30,60,2,3,0.05,0.95,0.9485820017712672,34,3.0,1,3.0,1,3.0,1
660,min_diffuse,30,60,2,3,0.05,0.95,0.9492807655016056,24,3.0,1,3.0,1,3.0,1
661,min_diffuse,30,60,2,3,0.05,0.95,0.9008973507090232,6,2.0,1,2.0,1,2.0,1
662,min_diffuse,30,60,2,3,0.05,0.95,0.9281448473005224,16,3.0,1,3.0,1,3.0,1
663,min_diffuse,30,60,2,3,0.05,0.95,0.9383520577979692,22,3.0,0,2.0,1,2.0,1
664,min_diffuse,30,60,2,3,0.05,0.95,0.91886881983557,15,3.0,0,2.0,1,2.0,1
665,min_diffuse,30,60,2,3,0.05,0.95,0.9268914386903444,22,3.0,1,3.0,1,3.0,1
666,min_diffuse,30,60,2,3,0.05,0.95,0.9492149968946788,28,3.0,1,3.0,1,3.0,1
667,min_diffuse,30,60,2,3,0.05,0.95,0.947922596278442,45,5.0,0,4.0,1,4.0,1
668,min_diffuse,30,60,2,3,0.05,0.95,0.9283418072282754,22,3.0,1,3.0,1,3.0,1
669,min_diffuse,30,60,2,3,0.05,0.95,0.9490520788773223,21,3.0,0,2.0,1,2.0,1
670,min_diffuse,30,60,2,3,0.05,0.95,0.9196525239861948,15,3.0,1,3.0,1,3.0,1
671,min_diffuse,30,60,2,3,0.05,0.95,0.8715645210617391,17,3.0,1,3.0,1,3.0,1
672,min_diffuse,30,60,2,3,0.05,0.95,0.906680572067948,30,4.0,0,4.0,0,3.0,1
673,min_diffuse,30,60,2,3,0.05,0.95,0.9135473821091634,10,2.0,1,2.0,1,2.0,1
674,min_diffuse,30,60,2,3,0.05,0.95,0.9008913473902302,23,3.0,1,3.0,1,3.0,1
675,min_diffuse,30,60,2,3,0.05,0.95,0.9388873262930616,10,2.0,1,2.0,1,2.0,1
676,min_diffuse,30,60,2,3,0.05,0.95,0.9312416579299548,27,4.0,0,3.0,1,3.0,1
677,min_diffuse,30,60,2,3,0.05,0.95,0.9193414561609567,10,2.0,1,2.0,1,3.0,0
678,min_diffuse,30,60,2,3,0.05,0.95,0.935168789315253,15,3.0,1,3.0,1,3.0,1
679,min_diffuse,30,60,2,3,0.05,0.95,0.9433668824227536,27,3.0,1,3.0,1,3.0,1
680,min_diffuse,30,60,2,3,0.05,0.95,0.9280028842843938,18,3.0,1,3.0,1,3.0,1
681,min_diffuse,30,60,2,3,0.05,0.95,0.9032275671272236,28,3.0,1,3.0,1,3.0,1
682,min_diffuse,30,60,2,3,0.05,0.95,0.928384399167366,23,4.0,0,3.0,1,3.0,1
683,min_diffuse,30,60,2,3,0.05,0.95,0.9201979026404968,12,3.0,0,2.0,1,2.0,1
684,min_diffuse,30,60,2,3,0.05,0.95,0.9287379349601436,11,3.0,0,3.0,0,2.0,1
685,min_diffuse,30,60,2,3,0.05,0.95,0.9481002842124344,48,3.0,1,3.0,1,3.0,1
686,min_diffuse,30,60,2,3,0.05,0.95,0.8923842894784182,16,3.0,1,3.0,1,3.0,1
687,min_diffuse,30,60,2,3,0.05,0.95,0.8089658214982453,12,3.0,0,2.0,1,2.0,1
688,min_diffuse,30,60,2,3,0.05,0.95,0.9294387672051406,29,3.0,1,3.0,1,3.0,1
689,min_diffuse,30,60,2,3,0.05,0.95,0.9175000410737416,11,2.0,1,2.0,1,3.0,0
690,min_diffuse,30,60,2,3,0.05,0.95,0.9339971721948264,14,3.0,1,3.0,1,3.0,1
691,min_diffuse,30,60,2,3,0.05,0.95,0.9291874435254776,31,3.0,1,3.0,1,3.0,1
692,min_diffuse,30,60,2,3,0.05,0.95,0.935374972402559,11,2.0,1,2.0,1,2.0,1
693,min_diffuse,30,60,2,3,0.05,0.95,0.8510287907720906,9,2.0,1,2.0,1,2.0,1
694,min_diffuse,30,60,2,3,0.05,0.95,0.9491748083076436,26,3.0,1,3.0,1,3.0,1
695,min_diffuse,30,60,2,3,0.05,0.95,0.9319398294535828,14,3.0,1,3.0,1,3.0,1
696,min_diffuse,30,60,2,3,0.05,0.95,0.948907633500204,38,4.0,0,3.0,1,3.0,1
697,min_diffuse,30,60,2,3,0.05,0.95,0.944612486258763,40,4.0,0,4.0,0,3.0,1
698,min_diffuse,30,60,2,3,0.05,0.95,0.9404118316254436,47,5.0,0,4.0,1,4.0,1
699,min_diffuse,30,60,2,3,0.05,0.95,0.9264349212545288,29,4.0,0,4.0,0,3.0,1
700,min_diffuse,30,60,2,3,0.05,0.95,0.9376508345944996,27,3.0,1,3.0,1,4.0,0
701,min_diffuse,30,60,2,3,0.05,0.95,0.942580880288503,40,4.0,0,3.0,1,3.0,1
702,min_diffuse,30,60,2,3,0.05,0.95,0.938984093574233,43,4.0,1,4.0,1,4.0,1
703,min_diffuse,30,60,2,3,0.05,0.95,0.8669425950675157,12,3.0,0,2.0,1,2.0,1
704,min_diffuse,30,60,2,3,0.05,0.95,0.9479304449787692,22,3.0,1,3.0,1,3.0,1
705,min_diffuse,30,60,2,3,0.05,0.95,0.918393438888427,13,3.0,0,2.0,1,3.0,0
706,min_diffuse,30,60,2,3,0.05,0.95,0.915882778316513,36,4.0,0,3.0,1,4.0,0
707,min_diffuse,30,60,2,3,0.05,0.95,0.8691161315474225,23,3.0,1,3.0,1,3.0,1
708,min_diffuse,30,60,2,3,0.05,0.95,0.899829306715722,13,3.0,1,3.0,1,3.0,1
709,min_diffuse,30,60,2,3,0.05,0.95,0.9444340279425384,38,4.0,0,3.0,1,4.0,0
710,min_diffuse,30,60,2,3,0.05,0.95,0.9413822340997658,9,2.0,1,2.0,1,2.0,1
711,min_diffuse,30,60,2,3,0.05,0.95,0.9290274550540968,33,4.0,0,3.0,1,3.0,1
712,min_diffuse,30,60,2,3,0.05,0.95,0.9162999376110956,12,2.0,1,2.0,1,3.0,0
713,min_diffuse,30,60,2,3,0.05,0.95,0.9412708343689142,59,3.0,1,3.0,1,3.0,1
714,min_diffuse,30,60,2,3,0.05,0.95,0.9243677827806585,15,3.0,1,3.0,1,3.0,1
715,min_diffuse,30,60,2,3,0.05,0.95,0.9417933700114364,12,3.0,0,2.0,1,3.0,0
716,min_diffuse,30,60,2,3,0.05,0.95,0.8949126005473388,6,2.0,1,2.0,1,2.0,1
717,min_diffuse,30,60,2,3,0.05,0.95,0.943319298754456,31,4.0,0,3.0,1,3.0,1
718,min_diffuse,30,60,2,3,0.05,0.95,0.9390250160306818,43,4.0,0,3.0,1,3.0,1
719,min_diffuse,30,60,2,3,0.05,0.95,0.9266597320439676,7,2.0,1,2.0,1,3.0,0
720,min_diffuse,30,60,2,3,0.05,0.95,0.9378344051931546,5,2.0,1,2.0,1,2.0,1
721,min_diffuse,30,60,2,3,0.05,0.95,0.933484634536246,11,3.0,0,2.0,1,2.0,1
722,min_diffuse,30,60,2,3,0.05,0.95,0.9305068522169284,14,3.0,1,3.0,1,3.0,1
723,min_diffuse,30,60,2,3,0.05,0.95,0.8744706895578067,7,2.0,1,2.0,1,2.0,1
724,min_diffuse,30,60,2,3,0.05,0.95,0.9001879308255597,14,3.0,1,3.0,1,3.0,1
725,min_diffuse,30,60,2,3,0.05,0.95,0.9405523035128464,23,3.0,0,3.0,0,2.0,1
726,min_diffuse,30,60,2,3,0.05,0.95,0.9209459206767248,23,3.0,1,3.0,1,3.0,1
727,min_diffuse,30,60,2,3,0.05,0.95,0.9490370214534212,50,4.0,0,4.0,0,3.0,1
728,min_diffuse,30,60,2,3,0.05,0.95,0.9199835650318956,16,3.0,0,2.0,1,3.0,0
729,min_diffuse,30,60,2,3,0.05,0.95,0.9425393879576426,10,3.0,1,3.0,1,3.0,1
730,min_diffuse,30,60,2,3,0.05,0.95,0.8471040804569788,19,3.0,1,3.0,1,3.0,1
731,min_diffuse,30,60,2,3,0.05,0.95,0.939174784378579,34,4.0,0,3.0,1,3.0,1
732,min_diffuse,30,60,2,3,0.05,0.95,0.9231678493824026,10,3.0,0,2.0,1,3.0,0
733,min_diffuse,30,60,2,3,0.05,0.95,0.8821862735064498,8,3.0,1,3.0,1,3.0,1
734,min_diffuse,30,60,2,3,0.05,0.95,0.8811404190281298,16,3.0,0,2.0,1,2.0,1
735,min_diffuse,30,60,2,3,0.05,0.95,0.9245990501665344,11,3.0,1,3.0,1,3.0,1
736,min_diffuse,30,60,2,3,0.05,0.95,0.9162577202309764,27,3.0,0,3.0,0,2.0,1
737,min_diffuse,30,60,2,3,0.05,0.95,0.9492303671222584,10,2.0,1,3.0,0,2.0,1
738,min_diffuse,30,60,2,3,0.05,0.95,0.9376055314688152,42,3.0,1,3.0,1,3.0,1
739,min_diffuse,30,60,2,3,0.05,0.95,0.9046851689519824,20,3.0,1,3.0,1,3.0,1
740,min_diffuse,30,60,2,3,0.05,0.95,0.9381664171662414,12,3.0,1,3.0,1,3.0,1
741,min_diffuse,30,60,2,3,0.05,0.95,0.8939559692561994,9,3.0,1,3.0,1,3.0,1
742,min_diffuse,30,60,2,3,0.05,0.95,0.9350578975047068,12,3.0,0,2.0,1,2.0,1
743,min_diffuse,30,60,2,3,0.05,0.95,0.9390313353969152,40,4.0,0,3.0,1,3.0,1
744,min_diffuse,30,60,2,3,0.05,0.95,0.9307870535305632,20,3.0,1,3.0,1,3.0,1
745,min_diffuse,30,60,2,3,0.05,0.95,0.9098798525462044,8,2.0,1,2.0,1,2.0,1
746,min_diffuse,30,60,2,3,0.05,0.95,0.938623425178058,37,4.0,0,3.0,1,4.0,0
747,min_diffuse,30,60,2,3,0.05,0.95,0.8705148309033036,7,2.0,1,2.0,1,2.0,1
748,min_diffuse,30,60,2,3,0.05,0.95,0.9492199417548526,27,4.0,0,3.0,1,3.0,1
749,min_diffuse,30,60,2,3,0.05,0.95,0.9164094034680196,9,2.0,1,2.0,1,3.0,0
750,min_diffuse,30,60,2,3,0.05,0.95,0.934448112468337,26,4.0,0,3.0,1,3.0,1
751,min_diffuse,30,60,2,3,0.05,0.95,0.9201211219874744,21,3.0,1,3.0,1,4.0,0
752,min_diffuse,30,60,2,3,0.05,0.95,0.9178097165579686,14,3.0,1,3.0,1,3.0,1
753,min_diffuse,30,60,2,3,0.05,0.95,0.935365303774382,19,3.0,1,3.0,1,3.0,1
754,min_diffuse,30,60,2,3,0.05,0.95,0.9201381805008552,13,3.0,0,2.0,1,2.0,1
755,min_diffuse,30,60,2,3,0.05,0.95,0.9445326806135368,18,3.0,1,3.0,1,3.0,1
756,min_diffuse,30,60,2,3,0.05,0.95,0.9379382530408472,119,6.0,0,6.0,0,5.0,1
757,min_diffuse,30,60,2,3,0.05,0.95,0.9402997741543972,33,4.0,1,4.0,1,4.0,1
758,min_diffuse,30,60,2,3,0.05,0.95,0.94687263099079,19,3.0,1,3.0,1,3.0,1
759,min_diffuse,30,60,2,3,0.05,0.95,0.9103254093747836,11,2.0,1,2.0,1,3.0,0
760,min_diffuse,30,60,2,3,0.05,0.95,0.9417630442535668,21,3.0,1,3.0,1,3.0,1
761,min_diffuse,30,60,2,3,0.05,0.95,0.9404561786518572,19,4.0,0,3.0,1,3.0,1
762,min_diffuse,30,60,2,3,0.05,0.95,0.8658805705861494,5,2.0,1,2.0,1,2.0,1
763,min_diffuse,30,60,2,3,0.05,0.95,0.9483621885222911,27,4.0,0,3.0,1,3.0,1
764,min_diffuse,30,60,2,3,0.05,0.95,0.9328973704168754,24,3.0,1,3.0,1,3.0,1
765,min_diffuse,30,60,2,3,0.05,0.95,0.9307012298813556,18,3.0,1,3.0,1,3.0,1
766,min_diffuse,30,60,2,3,0.05,0.95,0.7966125570791727,12,3.0,1,3.0,1,3.0,1
767,min_diffuse,30,60,2,3,0.05,0.95,0.9249712474064268,25,3.0,1,3.0,1,3.0,1
768,min_diffuse,30,60,2,3,0.05,0.95,0.9393918574209486,28,3.0,0,3.0,0,2.0,1
769,min_diffuse,30,60,2,3,0.05,0.95,0.9148411247040832,19,4.0,1,4.0,1,4.0,1
770,min_diffuse,30,60,2,3,0.05,0.95,0.9467939316977744,9,3.0,1,3.0,1,3.0,1
771,min_diffuse,30,60,2,3,0.05,0.95,0.8946359165767691,10,3.0,1,3.0,1,3.0,1
772,min_diffuse,30,60,2,3,0.05,0.95,0.9257967386465096,28,4.0,0,3.0,1,3.0,1
773,min_diffuse,30,60,2,3,0.05,0.95,0.933185647587676,16,3.0,1,3.0,1,3.0,1
774,min_diffuse,30,60,2,3,0.05,0.95,0.9450748454113668,18,3.0,1,3.0,1,3.0,1
775,min_diffuse,30,60,2,3,0.05,0.95,0.9354258915688296,8,2.0,1,2.0,1,3.0,0
776,min_diffuse,30,60,2,3,0.05,0.95,0.9473770743768892,44,4.0,1,4.0,1,4.0,1
777,min_diffuse,30,60,2,3,0.05,0.95,0.9347843493749116,17,3.0,1,3.0,1,3.0,1
778,min_diffuse,30,60,2,3,0.05,0.95,0.946002697240136,48,4.0,1,4.0,1,4.0,1
779,min_diffuse,30,60,2,3,0.05,0.95,0.9252657081975304,11,3.0,0,2.0,1,3.0,0
780,min_diffuse,30,60,2,3,0.05,0.95,0.9394668965695,7,2.0,1,2.0,1,2.0,1
781,min_diffuse,30,60,2,3,0.05,0.95,0.91953024972972,9,3.0,1,3.0,1,3.0,1
782,min_diffuse,30,60,2,3,0.05,0.95,0.9354165481877588,10,2.0,1,2.0,1,2.0,1
783,min_diffuse,30,60,2,3,0.05,0.95,0.921727697095738,12,3.0,0,2.0,1,2.0,1
784,min_diffuse,30,60,2,3,0.05,0.95,0.9080991165069824,20,3.0,1,3.0,1,3.0,1
785,min_diffuse,30,60,2,3,0.05,0.95,0.8928136291858622,23,4.0,1,4.0,1,4.0,1
786,min_diffuse,30,60,2,3,0.05,0.95,0.8810262625885449,13,2.0,1,2.0,1,2.0,1
787,min_diffuse,30,60,2,3,0.05,0.95,0.9462875958403996,24,3.0,0,3.0,0,2.0,1
788,min_diffuse,30,60,2,3,0.05,0.95,0.9211446757479144,18,3.0,1,3.0,1,3.0,1
789,min_diffuse,30,60,2,3,0.05,0.95,0.8717091431924899,9,2.0,1,2.0,1,2.0,1
790,min_diffuse,30,60,2,3,0.05,0.95,0.9003710984338591,18,3.0,1,3.0,1,3.0,1
791,min_diffuse,30,60,2,3,0.05,0.95,0.9354829818781174,19,3.0,1,4.0,0,3.0,1
792,min_diffuse,30,60,2,3,0.05,0.95,0.9415369413131388,16,3.0,1,3.0,1,3.0,1
793,min_diffuse,30,60,2,3,0.05,0.95,0.9181908833340068,37,4.0,0,4.0,0,3.0,1
794,min_diffuse,30,60,2,3,0.05,0.95,0.9154670422175616,15,3.0,1,3.0,1,3.0,1
795,min_diffuse,30,60,2,3,0.05,0.95,0.9324635292123884,27,3.0,1,3.0,1,3.0,1
796,min_diffuse,30,60,2,3,0.05,0.95,0.9063839280155694,14,3.0,1,3.0,1,3.0,1
797,min_diffuse,30,60,2,3,0.05,0.95,0.9445247272536742,22,4.0,0,3.0,1,4.0,0
798,min_diffuse,30,60,2,3,0.05,0.95,0.9462075055111112,16,3.0,1,3.0,1,3.0,1
799,min_diffuse,30,60,2,3,0.05,0.95,0.8582967547701208,21,3.0,0,3.0,0,2.0,1
800,min_diffuse,30,60,2,3,0.05,0.95,0.9379678655787128,20,3.0,1,3.0,1,3.0,1
801,min_diffuse,30,60,2,3,0.05,0.95,0.9140731658778344,14,3.0,1,3.0,1,3.0,1
802,min_diffuse,30,60,2,3,0.05,0.95,0.9399866557273088,55,5.0,0,4.0,1,4.0,1
803,min_diffuse,30,60,2,3,0.05,0.95,0.9444027744747056,17,3.0,1,3.0,1,3.0,1
804,min_diffuse,30,60,2,3,0.05,0.95,0.9195564488232748,11,2.0,1,2.0,1,2.0,1
805,min_diffuse,30,60,2,3,0.05,0.95,0.9063127409688104,11,3.0,0,2.0,1,3.0,0
806,min_diffuse,30,60,2,3,0.05,0.95,0.944207840894876,19,3.0,1,3.0,1,3.0,1
807,min_diffuse,30,60,2,3,0.05,0.95,0.9306393019232532,20,3.0,0,2.0,1,3.0,0
808,min_diffuse,30,60,2,3,0.05,0.95,0.9311249106688144,22,4.0,1,4.0,1,4.0,1
809,min_diffuse,30,60,2,3,0.05,0.95,0.9036887532891408,7,2.0,1,3.0,0,2.0,1
810,min_diffuse,30,60,2,3,0.05,0.95,0.9343733765963562,51,4.0,0,3.0,1,4.0,0
811,min_diffuse,30,60,2,3,0.05,0.95,0.9484195592687314,21,3.0,1,3.0,1,3.0,1
812,min_diffuse,30,60,2,3,0.05,0.95,0.9369541530006126,40,3.0,1,3.0,1,3.0,1
813,min_diffuse,30,60,2,3,0.05,0.95,0.9104118855010244,16,4.0,0,3.0,1,3.0,1
814,min_diffuse,30,60,2,3,0.05,0.95,0.9210520230603372,25,3.0,1,3.0,1,3.0,1
815,min_diffuse,30,60,2,3,0.05,0.95,0.9381487596688256,32,4.0,0,3.0,1,3.0,1
816,min_diffuse,30,60,2,3,0.05,0.95,0.8766633965452157,15,3.0,0,2.0,1,2.0,1
817,min_diffuse,30,60,2,3,0.05,0.95,0.8726466310492157,7,2.0,1,2.0,1,2.0,1
818,min_diffuse,30,60,2,3,0.05,0.95,0.9318867380147774,9,2.0,1,2.0,1,2.0,1
819,min_diffuse,30,60,2,3,0.05,0.95,0.9171576622722918,11,3.0,1,3.0,1,3.0,1
820,min_diffuse,30,60,2,3,0.05,0.95,0.9498183361651412,34,3.0,1,3.0,1,3.0,1
821,min_diffuse,30,60,2,3,0.05,0.95,0.912802383900336,14,3.0,0,2.0,1,3.0,0
822,min_diffuse,30,60,2,3,0.05,0.95,0.8584952011066564,11,3.0,0,3.0,0,2.0,1
823,min_diffuse,30,60,2,3,0.05,0.95,0.8559445366360617,23,3.0,1,3.0,1,3.0,1
824,min_diffuse,30,60,2,3,0.05,0.95,0.9354528341352952,30,3.0,0,3.0,0,2.0,1
825,min_diffuse,30,60,2,3,0.05,0.95,0.9409096915980006,13,3.0,1,3.0,1,3.0,1
826,min_diffuse,30,60,2,3,0.05,0.95,0.9469130002903856,24,3.0,1,3.0,1,3.0,1
827,min_diffuse,30,60,2,3,0.05,0.95,0.938645803291246,95,4.0,1,4.0,1,4.0,1
828,min_diffuse,30,60,2,3,0.05,0.95,0.8255819387302646,8,2.0,1,2.0,1,2.0,1
829,min_diffuse,30,60,2,3,0.05,0.95,0.9266139420072484,7,2.0,1,2.0,1,2.0,1
830,min_diffuse,30,60,2,3,0.05,0.95,0.9259029981139428,16,3.0,1,3.0,1,3.0,1
831,min_diffuse,30,60,2,3,0.05,0.95,0.929811489468327,16,3.0,1,3.0,1,3.0,1
832,min_diffuse,30,60,2,3,0.05,0.95,0.945343063114462,6,2.0,1,2.0,1,2.0,1
833,min_diffuse,30,60,2,3,0.05,0.95,0.9316778375720736,13,3.0,0,2.0,1,2.0,1
834,min_diffuse,30,60,2,3,0.05,0.95,0.931051089644598,36,3.0,1,3.0,1,3.0,1
835,min_diffuse,30,60,2,3,0.05,0.95,0.9069509969971804,14,3.0,1,3.0,1,3.0,1
836,min_diffuse,30,60,2,3,0.05,0.95,0.8806715890471757,19,3.0,1,3.0,1,3.0,1
837,min_diffuse,30,60,2,3,0.05,0.95,0.8762866088215165,13,3.0,1,3.0,1,3.0,1
838,min_diffuse,30,60,2,3,0.05,0.95,0.9097083276579958,6,2.0,1,2.0,1,2.0,1
839,min_diffuse,30,60,2,3,0.05,0.95,0.916288431250178,10,3.0,1,3.0,1,3.0,1
840,min_diffuse,30,60,2,3,0.05,0.95,0.833773075969939,6,2.0,1,2.0,1,2.0,1
841,min_diffuse,30,60,2,3,0.05,0.95,0.9380050373537016,11,3.0,1,3.0,1,3.0,1
842,min_diffuse,30,60,2,3,0.05,0.95,0.9334691732044555,14,3.0,1,3.0,1,3.0,1
843,min_diffuse,30,60,2,3,0.05,0.95,0.9358267316691018,20,3.0,0,2.0,1,3.0,0
844,min_diffuse,30,60,2,3,0.05,0.95,0.9282134204422108,15,3.0,1,3.0,1,3.0,1
845,min_diffuse,30,60,2,3,0.05,0.95,0.9326413648820596,36,3.0,1,3.0,1,3.0,1
846,min_diffuse,30,60,2,3,0.05,0.95,0.9097503005014302,6,2.0,1,2.0,1,2.0,1
847,min_diffuse,30,60,2,3,0.05,0.95,0.948504578596054,19,3.0,1,3.0,1,3.0,1
848,min_diffuse,30,60,2,3,0.05,0.95,0.931602877526283,34,4.0,0,3.0,1,3.0,1
849,min_diffuse,30,60,2,3,0.05,0.95,0.9372846618557558,40,4.0,1,4.0,1,4.0,1
850,min_diffuse,30,60,2,3,0.05,0.95,0.9477884493729972,16,3.0,1,3.0,1,3.0,1
851,min_diffuse,30,60,2,3,0.05,0.95,0.9363077016095374,8,2.0,1,2.0,1,2.0,1
852,min_diffuse,30,60,2,3,0.05,0.95,0.9457553912460932,35,4.0,0,3.0,1,4.0,0
853,min_diffuse,30,60,2,3,0.05,0.95,0.925085305392659,18,3.0,1,3.0,1,3.0,1
854,min_diffuse,30,60,2,3,0.05,0.95,0.9059934579339174,14,3.0,1,3.0,1,3.0,1
855,min_diffuse,30,60,2,3,0.05,0.95,0.9478392974024532,19,3.0,1,3.0,1,3.0,1
856,min_diffuse,30,60,2,3,0.05,0.95,0.9075046079437608,21,3.0,1,3.0,1,3.0,1
857,min_diffuse,30,60,2,3,0.05,0.95,0.8992778579811596,9,3.0,0,2.0,1,2.0,1
858,min_diffuse,30,60,2,3,0.05,0.95,0.9494141696756164,13,3.0,1,3.0,1,3.0,1
859,min_diffuse,30,60,2,3,0.05,0.95,0.9304752363639583,44,4.0,1,4.0,1,4.0,1
860,min_diffuse,30,60,2,3,0.05,0.95,0.938897944150822,55,3.0,1,3.0,1,3.0,1
861,min_diffuse,30,60,2,3,0.05,0.95,0.939321919259692,7,2.0,1,2.0,1,2.0,1
862,min_diffuse,30,60,2,3,0.05,0.95,0.9383676263330852,41,3.0,1,3.0,1,3.0,1
863,min_diffuse,30,60,2,3,0.05,0.95,0.9304096112298944,23,3.0,1,3.0,1,3.0,1
864,min_diffuse,30,60,2,3,0.05,0.95,0.9471708664152108,29,4.0,0,3.0,1,3.0,1
865,min_diffuse,30,60,2,3,0.05,0.95,0.9259688602455116,31,3.0,0,3.0,0,2.0,1
866,min_diffuse,30,60,2,3,0.05,0.95,0.9371465853321562,9,3.0,1,3.0,1,3.0,1
867,min_diffuse,30,60,2,3,0.05,0.95,0.8443792607701627,16,3.0,0,3.0,0,2.0,1
868,min_diffuse,30,60,2,3,0.05,0.95,0.9327018393143448,16,3.0,1,3.0,1,3.0,1
869,min_diffuse,30,60,2,3,0.05,0.95,0.9304545571976957,22,4.0,0,3.0,1,3.0,1
870,min_diffuse,30,60,2,3,0.05,0.95,0.9421559317184316,12,3.0,1,3.0,1,3.0,1
871,min_diffuse,30,60,2,3,0.05,0.95,0.9051693784586684,20,3.0,0,3.0,0,2.0,1
872,min_diffuse,30,60,2,3,0.05,0.95,0.9366751229362782,15,3.0,1,3.0,1,3.0,1
873,min_diffuse,30,60,2,3,0.05,0.95,0.9379104721160352,21,3.0,0,2.0,1,3.0,0
874,min_diffuse,30,60,2,3,0.05,0.95,0.9498000169903572,24,3.0,1,3.0,1,3.0,1
875,min_diffuse,30,60,2,3,0.05,0.95,0.9356357082951856,18,3.0,1,3.0,1,3.0,1
876,min_diffuse,30,60,2,3,0.05,0.95,0.9427382821423612,9,3.0,0,2.0,1,3.0,0
877,min_diffuse,30,60,2,3,0.05,0.95,0.9387550414097012,11,3.0,1,3.0,1,3.0,1
878,min_diffuse,30,60,2,3,0.05,0.95,0.8738140059755828,8,2.0,1,2.0,1,3.0,0
879,min_diffuse,30,60,2,3,0.05,0.95,0.9491949283867968,23,3.0,1,3.0,1,3.0,1
880,min_diffuse,30,60,2,3,0.05,0.95,0.944629522663061,33,3.0,1,3.0,1,3.0,1
881,min_diffuse,30,60,2,3,0.05,0.95,0.9440607574900076,20,3.0,1,3.0,1,3.0,1
882,min_diffuse,30,60,2,3,0.05,0.95,0.9271761105061104,16,3.0,1,3.0,1,3.0,1
883,min_diffuse,30,60,2,3,0.05,0.95,0.9231838020751928,36,4.0,0,3.0,1,3.0,1
884,min_diffuse,30,60,2,3,0.05,0.95,0.93721422362257,24,4.0,0,3.0,1,3.0,1
885,min_diffuse,30,60,2,3,0.05,0.95,0.8959803046881019,7,2.0,1,3.0,0,3.0,0
886,min_diffuse,30,60,2,3,0.05,0.95,0.935979765936361,40,3.0,1,3.0,1,3.0,1
887,min_diffuse,30,60,2,3,0.05,0.95,0.8937931048602988,15,3.0,0,2.0,1,3.0,0
888,min_diffuse,30,60,2,3,0.05,0.95,0.8866913073332295,10,3.0,1,3.0,1,3.0,1
889,min_diffuse,30,60,2,3,0.05,0.95,0.936762256633454,27,4.0,0,3.0,1,3.0,1
890,min_diffuse,30,60,2,3,0.05,0.95,0.8551971271332467,10,3.0,0,2.0,1,2.0,1
891,min_diffuse,30,60,2,3,0.05,0.95,0.9148447424618628,11,3.0,0,2.0,1,3.0,0
892,min_diffuse,30,60,2,3,0.05,0.95,0.9115489030885376,27,3.0,0,3.0,0,2.0,1
893,min_diffuse,30,60,2,3,0.05,0.95,0.920429299834012,23,3.0,1,3.0,1,3.0,1
894,min_diffuse,30,60,2,3,0.05,0.95,0.947774709773778,10,3.0,0,2.0,1,3.0,0
895,min_diffuse,30,60,2,3,0.05,0.95,0.7721210526410297,13,2.0,1,2.0,1,2.0,1
896,min_diffuse,30,60,2,3,0.05,0.95,0.9276915215869442,11,3.0,0,2.0,1,3.0,0
897,min_diffuse,30,60,2,3,0.05,0.95,0.9464754466672416,14,3.0,1,3.0,1,3.0,1
898,min_diffuse,30,60,2,3,0.05,0.95,0.9284856242221294,16,3.0,1,3.0,1,3.0,1
899,min_diffuse,30,60,2,3,0.05,0.95,0.9176258169183766,28,3.0,1,3.0,1,3.0,1
900,min_diffuse,30,60,2,3,0.05,0.95,0.9172772993953726,11,2.0,1,2.0,1,3.0,0
901,min_diffuse,30,60,2,3,0.05,0.95,0.938025736187005,8,2.0,1,3.0,0,3.0,0
902,min_diffuse,30,60,2,3,0.05,0.95,0.9497360957817896,68,5.0,0,5.0,0,4.0,1
903,min_diffuse,30,60,2,3,0.05,0.95,0.9411863753485824,8,2.0,1,2.0,1,3.0,0
904,min_diffuse,30,60,2,3,0.05,0.95,0.942540889284848,6,2.0,1,2.0,1,3.0,0
905,min_diffuse,30,60,2,3,0.05,0.95,0.9341448290896216,22,4.0,1,4.0,1,4.0,1
906,min_diffuse,30,60,2,3,0.05,0.95,0.9390016038560048,30,3.0,1,3.0,1,3.0,1
907,min_diffuse,30,60,2,3,0.05,0.95,0.8852967631490455,21,3.0,1,3.0,1,3.0,1
908,min_diffuse,30,60,2,3,0.05,0.95,0.9226013637382122,26,4.0,1,4.0,1,4.0,1
909,min_diffuse,30,60,2,3,0.05,0.95,0.8854957824187534,10,2.0,1,2.0,1,2.0,1
910,min_diffuse,30,60,2,3,0.05,0.95,0.8579931656201941,7,2.0,1,2.0,1,2.0,1
911,min_diffuse,30,60,2,3,0.05,0.95,0.8797989245881717,6,2.0,1,2.0,1,2.0,1
912,min_diffuse,30,60,2,3,0.05,0.95,0.877324239761228,11,3.0,0,2.0,1,3.0,0
913,min_diffuse,30,60,2,3,0.05,0.95,0.9405921883993926,48,3.0,1,3.0,1,3.0,1
914,min_diffuse,30,60,2,3,0.05,0.95,0.9413169497436944,28,3.0,1,3.0,1,3.0,1
915,min_diffuse,30,60,2,3,0.05,0.95,0.7878058096387226,3,2.0,1,2.0,1,2.0,1
916,min_diffuse,30,60,2,3,0.05,0.95,0.9435270981052172,10,2.0,1,2.0,1,2.0,1
917,min_diffuse,30,60,2,3,0.05,0.95,0.9097958805011356,5,2.0,1,2.0,1,2.0,1
918,min_diffuse,30,60,2,3,0.05,0.95,0.8754780087473554,15,3.0,1,3.0,1,3.0,1
919,min_diffuse,30,60,2,3,0.05,0.95,0.929117389421833,37,4.0,0,3.0,1,3.0,1
920,min_diffuse,30,60,2,3,0.05,0.95,0.9403465256493464,14,3.0,1,3.0,1,3.0,1
921,min_diffuse,30,60,2,3,0.05,0.95,0.9286042047481092,38,3.0,1,3.0,1,3.0,1
922,min_diffuse,30,60,2,3,0.05,0.95,0.892311847538301,19,3.0,1,3.0,1,3.0,1
923,min_diffuse,30,60,2,3,0.05,0.95,0.9418038690019545,12,3.0,1,3.0,1,3.0,1
924,min_diffuse,30,60,2,3,0.05,0.95,0.890934596200957,17,3.0,0,2.0,1,3.0,0
925,min_diffuse,30,60,2,3,0.05,0.95,0.9252888913533004,47,4.0,1,4.0,1,4.0,1
926,min_diffuse,30,60,2,3,0.05,0.95,0.885515382232384,8,3.0,0,2.0,1,2.0,1
927,min_diffuse,30,60,2,3,0.05,0.95,0.9302504924720012,15,3.0,0,2.0,1,3.0,0
928,min_diffuse,30,60,2,3,0.05,0.95,0.9147115154524276,25,3.0,1,3.0,1,3.0,1
929,min_diffuse,30,60,2,3,0.05,0.95,0.9112747096802124,24,3.0,1,3.0,1,3.0,1
930,min_diffuse,30,60,2,3,0.05,0.95,0.8828896620172745,9,2.0,1,2.0,1,2.0,1
931,min_diffuse,30,60,2,3,0.05,0.95,0.8629604162361149,11,2.0,1,2.0,1,3.0,0
932,min_diffuse,30,60,2,3,0.05,0.95,0.925503233104492,29,3.0,1,3.0,1,3.0,1
933,min_diffuse,30,60,2,3,0.05,0.95,0.910732473858198,41,3.0,1,3.0,1,3.0,1
934,min_diffuse,30,60,2,3,0.05,0.95,0.9170768011477296,13,3.0,0,2.0,1,2.0,1
935,min_diffuse,30,60,2,3,0.05,0.95,0.9463409579808232,31,4.0,1,4.0,1,4.0,1
936,min_diffuse,30,60,2,3,0.05,0.95,0.935959104832266,38,4.0,1,4.0,1,4.0,1
937,min_diffuse,30,60,2,3,0.05,0.95,0.8903746066744479,21,3.0,0,3.0,0,2.0,1
938,min_diffuse,30,60,2,3,0.05,0.95,0.930501986184886,14,3.0,1,3.0,1,3.0,1
939,min_diffuse,30,60,2,3,0.05,0.95,0.8760772720889693,8,2.0,1,2.0,1,2.0,1
940,min_diffuse,30,60,2,3,0.05,0.95,0.9205022338778076,14,3.0,1,3.0,1,3.0,1
941,min_diffuse,30,60,2,3,0.05,0.95,0.9063273227172524,15,3.0,1,3.0,1,3.0,1
942,min_diffuse,30,60,2,3,0.05,0.95,0.9171631759822072,9,3.0,0,2.0,1,2.0,1
943,min_diffuse,30,60,2,3,0.05,0.95,0.9238135819323688,19,3.0,1,3.0,1,3.0,1
944,min_diffuse,30,60,2,3,0.05,0.95,0.9233780890217806,17,3.0,1,3.0,1,3.0,1
945,min_diffuse,30,60,2,3,0.05,0.95,0.9214716367305256,14,3.0,1,3.0,1,3.0,1
946,min_diffuse,30,60,2,3,0.05,0.95,0.9097670304508052,16,3.0,1,3.0,1,3.0,1
947,min_diffuse,30,60,2,3,0.05,0.95,0.9350423338712958,11,3.0,0,2.0,1,3.0,0
948,min_diffuse,30,60,2,3,0.05,0.95,0.9393022231320338,18,3.0,0,2.0,1,2.0,1
949,min_diffuse,30,60,2,3,0.05,0.95,0.9120921944393175,21,3.0,1,3.0,1,3.0,1
950,min_diffuse,30,60,2,3,0.05,0.95,0.909607508214194,16,3.0,1,3.0,1,3.0,1
951,min_diffuse,30,60,2,3,0.05,0.95,0.902033897334411,13,3.0,0,2.0,1,2.0,1
952,min_diffuse,30,60,2,3,0.05,0.95,0.9466767657692716,23,4.0,1,4.0,1,4.0,1
953,min_diffuse,30,60,2,3,0.05,0.95,0.9391541755405244,17,3.0,0,2.0,1,2.0,1
954,min_diffuse,30,60,2,3,0.05,0.95,0.94712179983106,39,4.0,1,4.0,1,4.0,1
955,min_diffuse,30,60,2,3,0.05,0.95,0.9142196921195006,26,3.0,1,3.0,1,3.0,1
956,min_diffuse,30,60,2,3,0.05,0.95,0.887194833150105,10,2.0,1,2.0,1,3.0,0
957,min_diffuse,30,60,2,3,0.05,0.95,0.9427717407686638,30,3.0,1,3.0,1,3.0,1
958,min_diffuse,30,60,2,3,0.05,0.95,0.8123222920128415,18,3.0,1,3.0,1,3.0,1
959,min_diffuse,30,60,2,3,0.05,0.95,0.942064892508468,41,5.0,1,5.0,1,5.0,1
960,min_diffuse,30,60,2,3,0.05,0.95,0.9281982285239978,26,4.0,0,3.0,1,4.0,0
961,min_diffuse,30,60,2,3,0.05,0.95,0.9253836742977748,60,3.0,1,3.0,1,3.0,1
962,min_diffuse,30,60,2,3,0.05,0.95,0.9189552233848536,17,3.0,0,2.0,1,2.0,1
963,min_diffuse,30,60,2,3,0.05,0.95,0.8547378862196188,25,4.0,0,3.0,1,3.0,1
964,min_diffuse,30,60,2,3,0.05,0.95,0.947023015203033,63,4.0,0,4.0,0,3.0,1
965,min_diffuse,30,60,2,3,0.05,0.95,0.9404000970390342,35,4.0,1,4.0,1,4.0,1
966,min_diffuse,30,60,2,3,0.05,0.95,0.9128380192241194,8,2.0,1,3.0,0,3.0,0
967,min_diffuse,30,60,2,3,0.05,0.95,0.8364667876646165,9,2.0,1,2.0,1,2.0,1
968,min_diffuse,30,60,2,3,0.05,0.95,0.9360650572799843,22,3.0,1,3.0,1,3.0,1
969,min_diffuse,30,60,2,3,0.05,0.95,0.9122455578749318,20,3.0,1,3.0,1,3.0,1
970,min_diffuse,30,60,2,3,0.05,0.95,0.8921250680894738,10,3.0,0,2.0,1,3.0,0
971,min_diffuse,30,60,2,3,0.05,0.95,0.9495616272842556,21,4.0,0,3.0,1,3.0,1
972,min_diffuse,30,60,2,3,0.05,0.95,0.93637461124055,20,3.0,1,4.0,0,4.0,0
973,min_diffuse,30,60,2,3,0.05,0.95,0.9325359302457172,19,3.0,1,3.0,1,3.0,1
974,min_diffuse,30,60,2,3,0.05,0.95,0.9276275747892032,33,3.0,1,3.0,1,3.0,1
975,min_diffuse,30,60,2,3,0.05,0.95,0.9462260329270918,28,5.0,0,4.0,1,4.0,1
976,min_diffuse,30,60,2,3,0.05,0.95,0.9321019354115168,37,4.0,0,3.0,1,3.0,1
977,min_diffuse,30,60,2,3,0.05,0.95,0.8376079896781033,13,3.0,1,3.0,1,3.0,1
978,min_diffuse,30,60,2,3,0.05,0.95,0.9312915146772436,23,4.0,0,3.0,1,4.0,0
979,min_diffuse,30,60,2,3,0.05,0.95,0.9202097194063932,21,3.0,0,2.0,1,2.0,1
980,min_diffuse,30,60,2,3,0.05,0.95,0.9008403358593025,13,3.0,1,3.0,1,3.0,1
981,min_diffuse,30,60,2,3,0.05,0.95,0.8971668417939637,18,3.0,0,2.0,1,2.0,1
982,min_diffuse,30,60,2,3,0.05,0.95,0.9385608219640824,25,4.0,0,3.0,1,4.0,0
983,min_diffuse,30,60,2,3,0.05,0.95,0.9311694687946032,13,3.0,0,2.0,1,3.0,0
984,min_diffuse,30,60,2,3,0.05,0.95,0.9378030978926714,14,3.0,1,3.0,1,3.0,1
985,min_diffuse,30,60,2,3,0.05,0.95,0.8934284897393451,6,2.0,1,3.0,0,3.0,0
986,min_diffuse,30,60,2,3,0.05,0.95,0.925330274964728,18,3.0,1,3.0,1,3.0,1
987,min_diffuse,30,60,2,3,0.05,0.95,0.8698002125914996,13,3.0,0,2.0,1,2.0,1
988,min_diffuse,30,60,2,3,0.05,0.95,0.9173726298133988,13,3.0,1,3.0,1,3.0,1
989,min_diffuse,30,60,2,3,0.05,0.95,0.9311143885180502,46,4.0,0,4.0,0,3.0,1
990,min_diffuse,30,60,2,3,0.05,0.95,0.9007159698891444,13,3.0,1,3.0,1,3.0,1
991,min_diffuse,30,60,2,3,0.05,0.95,0.9151597427597172,30,4.0,0,4.0,0,3.0,1
992,min_diffuse,30,60,2,3,0.05,0.95,0.8932270769035437,56,4.0,0,3.0,1,3.0,1
993,min_diffuse,30,60,2,3,0.05,0.95,0.9467908910760108,18,3.0,1,3.0,1,3.0,1
994,min_diffuse,30,60,2,3,0.05,0.95,0.9227229201291832,30,4.0,0,3.0,1,3.0,1
995,min_diffuse,30,60,2,3,0.05,0.95,0.9305732275178896,12,3.0,1,3.0,1,3.0,1
996,min_diffuse,30,60,2,3,0.05,0.95,0.9451461097390508,35,4.0,1,4.0,1,4.0,1
997,min_diffuse,30,60,2,3,0.05,0.95,0.9255466575501724,23,3.0,1,3.0,1,3.0,1
998,min_diffuse,30,60,2,3,0.05,0.95,0.9203138041811952,30,3.0,1,3.0,1,3.0,1
999,min_diffuse,30,60,2,3,0.05,0.95,0.9135224330416578,10,2.0,1,2.0,1,2.0,1
1000,min_diffuse,30,60,2,3,0.05,0.95,0.8715864520790487,14,3.0,0,2.0,1,3.0,0
1001,min_diffuse,30,60,2,3,0.05,0.95,0.9430873567459244,17,3.0,1,3.0,1,3.0,1
1002,min_diffuse,30,60,2,3,0.05,0.95,0.9140352527092336,19,3.0,1,3.0,1,3.0,1
1003,min_diffuse,30,60,2,3,0.05,0.95,0.9126116547987604,19,3.0,0,3.0,0,2.0,1
1004,min_diffuse,30,60,2,3,0.05,0.95,0.941150665332431,21,3.0,1,3.0,1,3.0,1
1005,min_diffuse,30,60,2,3,0.05,0.95,0.9421226023012764,12,3.0,0,2.0,1,3.0,0
1006,min_diffuse,30,60,2,3,0.05,0.95,0.9019221309603156,23,3.0,1,3.0,1,3.0,1
1007,min_diffuse,30,60,2,3,0.05,0.95,0.9428157859824514,22,3.0,1,3.0,1,3.0,1
1008,min_diffuse,30,60,2,3,0.05,0.95,0.8949736679214666,11,3.0,1,3.0,1,3.0,1
1009,min_diffuse,30,60,2,3,0.05,0.95,0.945783028412442,38,3.0,1,3.0,1,3.0,1
1010,min_diffuse,30,60,2,3,0.05,0.95,0.9482584502218108,26,4.0,0,3.0,1,4.0,0
1011,min_diffuse,30,60,2,3,0.05,0.95,0.9479002317214564,8,2.0,1,2.0,1,2.0,1
1012,min_diffuse,30,60,2,3,0.05,0.95,0.9490255090901196,41,4.0,0,4.0,0,3.0,1
1013,min_diffuse,30,60,2,3,0.05,0.95,0.926685203520436,14,3.0,1,3.0,1,3.0,1
1014,min_diffuse,30,60,2,3,0.05,0.95,0.9139260134084471,31,3.0,1,3.0,1,3.0,1
1015,min_diffuse,30,60,2,3,0.05,0.95,0.9356984672373612,42,4.0,1,4.0,1,4.0,1
1016,min_diffuse,30,60,2,3,0.05,0.95,0.9433385941048597,32,4.0,1,4.0,1,4.0,1
1017,min_diffuse,30,60,2,3,0.05,0.95,0.933056069920529,11,3.0,0,3.0,0,2.0,1
1018,min_diffuse,30,60,2,3,0.05,0.95,0.9399596066112108,13,3.0,1,3.0,1,3.0,1
1019,min_diffuse,30,60,2,3,0.05,0.95,0.9079873353354488,13,3.0,1,3.0,1,3.0,1
1020,min_diffuse,30,60,2,3,0.05,0.95,0.9492113792837206,48,4.0,1,4.0,1,4.0,1
1021,min_diffuse,30,60,2,3,0.05,0.95,0.8987760298774414,14,3.0,1,3.0,1,3.0,1
1022,min_diffuse,30,60,2,3,0.05,0.95,0.937855017820509,19,3.0,1,3.0,1,3.0,1
1023,min_diffuse,30,60,2,3,0.05,0.95,0.9409723750719724,6,2.0,1,2.0,1,2.0,1
1024,min_diffuse,30,60,2,3,0.05,0.95,0.921861364741172,25,3.0,1,3.0,1,3.0,1
1025,min_diffuse,30,60,2,3,0.05,0.95,0.8542842744020658,18,3.0,0,3.0,0,2.0,1
1026,min_diffuse,30,60,2,3,0.05,0.95,0.946329922252463,61,5.0,0,4.0,1,4.0,1
1027,min_diffuse,30,60,2,3,0.05,0.95,0.943353950976416,56,4.0,0,3.0,1,3.0,1
1028,min_diffuse,30,60,2,3,0.05,0.95,0.9459732935419252,16,3.0,1,3.0,1,3.0,1
1029,min_diffuse,30,60,2,3,0.05,0.95,0.945274171419771,16,3.0,1,3.0,1,3.0,1
1030,min_diffuse,30,60,2,3,0.05,0.95,0.915533996383036,16,3.0,0,3.0,0,2.0,1
1031,min_diffuse,30,60,2,3,0.05,0.95,0.9266624473106844,27,3.0,1,3.0,1,3.0,1
1032,min_diffuse,30,60,2,3,0.05,0.95,0.9357889956854216,45,4.0,1,4.0,1,5.0,0
1033,min_diffuse,30,60,2,3,0.05,0.95,0.8522536889646094,13,3.0,1,3.0,1,3.0,1
1034,min_diffuse,30,60,2,3,0.05,0.95,0.9207420155766172,34,3.0,1,3.0,1,3.0,1
1035,min_diffuse,30,60,2,3,0.05,0.95,0.9194787063779618,34,4.0,0,3.0,1,3.0,1
1036,min_diffuse,30,60,2,3,0.05,0.95,0.9377203581762626,13,3.0,0,2.0,1,2.0,1
1037,min_diffuse,30,60,2,3,0.05,0.95,0.922451442417575,25,3.0,1,3.0,1,3.0,1
1038,min_diffuse,30,60,2,3,0.05,0.95,0.941870869789176,31,3.0,1,3.0,1,3.0,1
1039,min_diffuse,30,60,2,3,0.05,0.95,0.8980406342289246,40,3.0,1,3.0,1,3.0,1
1040,min_diffuse,30,60,2,3,0.05,0.95,0.9191201832281728,20,3.0,1,3.0,1,3.0,1
1041,min_diffuse,30,60,2,3,0.05,0.95,0.9368866935596356,28,4.0,0,3.0,1,4.0,0
1042,min_diffuse,30,60,2,3,0.05,0.95,0.904870191131421,11,3.0,1,3.0,1,3.0,1
1043,min_diffuse,30,60,2,3,0.05,0.95,0.9007945714360184,14,3.0,1,3.0,1,3.0,1
1044,min_diffuse,30,60,2,3,0.05,0.95,0.9443150578265038,83,4.0,0,4.0,0,3.0,1
1045,min_diffuse,30,60,2,3,0.05,0.95,0.9375932027678048,64,5.0,0,5.0,0,4.0,1
1046,min_diffuse,30,60,2,3,0.05,0.95,0.9241836239132568,41,5.0,0,4.0,1,4.0,1
1047,min_diffuse,30,60,2,3,0.05,0.95,0.9219383106918622,15,3.0,0,2.0,1,2.0,1
1048,min_diffuse,30,60,2,3,0.05,0.95,0.8954149518314701,18,3.0,1,3.0,1,3.0,1
1049,min_diffuse,30,60,2,3,0.05,0.95,0.8232378421090998,6,2.0,1,2.0,1,2.0,1
1050,min_diffuse,30,60,2,3,0.05,0.95,0.9022895439080026,16,3.0,1,3.0,1,3.0,1
1051,min_diffuse,30,60,2,3,0.05,0.95,0.931416382420608,38,5.0,0,4.0,1,4.0,1
1052,min_diffuse,30,60,2,3,0.05,0.95,0.9425717356335476,11,3.0,1,3.0,1,3.0,1
1053,min_diffuse,30,60,2,3,0.05,0.95,0.8506881070451504,10,2.0,1,2.0,1,2.0,1
1054,min_diffuse,30,60,2,3,0.05,0.95,0.9411942009269412,28,3.0,1,3.0,1,3.0,1
1055,min_diffuse,30,60,2,3,0.05,0.95,0.8389779462641157,14,3.0,1,3.0,1,3.0,1
1056,min_diffuse,30,60,2,3,0.05,0.95,0.9228618482181004,31,4.0,1,4.0,1,4.0,1
1057,min_diffuse,30,60,2,3,0.05,0.95,0.9352580603411708,46,4.0,1,4.0,1,4.0,1
1058,min_diffuse,30,60,2,3,0.05,0.95,0.8889391565887393,14,3.0,1,3.0,1,3.0,1
1059,min_diffuse,30,60,2,3,0.05,0.95,0.9490603261861554,38,4.0,1,4.0,1,4.0,1
1060,min_diffuse,30,60,2,3,0.05,0.95,0.9162047507430382,10,2.0,1,2.0,1,2.0,1
1061,min_diffuse,30,60,2,3,0.05,0.95,0.9359948107789706,11,2.0,1,2.0,1,2.0,1
1062,min_diffuse,30,60,2,3,0.05,0.95,0.9419011237480126,15,3.0,0,2.0,1,3.0,0
1063,min_diffuse,30,60,2,3,0.05,0.95,0.91400073255471,13,3.0,0,2.0,1,2.0,1
1064,min_diffuse,30,60,2,3,0.05,0.95,0.9087787576237064,18,3.0,0,3.0,0,2.0,1
1065,min_diffuse,30,60,2,3,0.05,0.95,0.903377134865044,22,3.0,0,3.0,0,2.0,1
1066,min_diffuse,30,60,2,3,0.05,0.95,0.9380942842969764,9,2.0,1,2.0,1,3.0,0
1067,min_diffuse,30,60,2,3,0.05,0.95,0.9228730246292636,11,3.0,1,3.0,1,3.0,1
1068,min_diffuse,30,60,2,3,0.05,0.95,0.947274851309248,23,3.0,1,3.0,1,3.0,1
1069,min_diffuse,30,60,2,3,0.05,0.95,0.9211792593750184,54,5.0,0,4.0,1,4.0,1
1070,min_diffuse,30,60,2,3,0.05,0.95,0.948632239670904,58,5.0,0,4.0,1,4.0,1
1071,min_diffuse,30,60,2,3,0.05,0.95,0.9366325873462784,15,3.0,1,3.0,1,3.0,1
1072,min_diffuse,30,60,2,3,0.05,0.95,0.9442439529716172,28,3.0,0,3.0,0,2.0,1
1073,min_diffuse,30,60,2,3,0.05,0.95,0.8900302102049304,11,3.0,0,2.0,1,3.0,0
1074,min_diffuse,30,60,2,3,0.05,0.95,0.9310470540062002,12,2.0,1,2.0,1,3.0,0
1075,min_diffuse,30,60,2,3,0.05,0.95,0.9429276724557312,27,4.0,0,3.0,1,4.0,0
1076,min_diffuse,30,60,2,3,0.05,0.95,0.9154451529463004,13,3.0,1,3.0,1,3.0,1
1077,min_diffuse,30,60,2,3,0.05,0.95,0.9457797445080672,41,3.0,1,3.0,1,4.0,0
1078,min_diffuse,30,60,2,3,0.05,0.95,0.8794256333358595,40,4.0,0,3.0,1,3.0,1
1079,min_diffuse,30,60,2,3,0.05,0.95,0.9104904785671544,15,3.0,0,2.0,1,3.0,0
1080,min_diffuse,30,60,2,3,0.05,0.95,0.9291194559255302,8,2.0,1,2.0,1,2.0,1
1081,min_diffuse,30,60,2,3,0.05,0.95,0.9164572392808102,16,3.0,0,2.0,1,3.0,0
1082,min_diffuse,30,60,2,3,0.05,0.95,0.9445551856630202,32,4.0,0,3.0,1,3.0,1
1083,min_diffuse,30,60,2,3,0.05,0.95,0.9342900421630824,26,3.0,0,3.0,0,2.0,1
1084,min_diffuse,30,60,2,3,0.05,0.95,0.7949333750443139,11,3.0,0,2.0,1,2.0,1
1085,min_diffuse,30,60,2,3,0.05,0.95,0.9487045825791184,17,3.0,1,3.0,1,3.0,1
1086,min_diffuse,30,60,2,3,0.05,0.95,0.8587653083179262,10,3.0,1,3.0,1,3.0,1
1087,min_diffuse,30,60,2,3,0.05,0.95,0.9364305660318792,13,3.0,1,3.0,1,3.0,1
1088,min_diffuse,30,60,2,3,0.05,0.95,0.9424033527645286,37,4.0,0,4.0,0,3.0,1
1089,min_diffuse,30,60,2,3,0.05,0.95,0.9207760764446912,8,3.0,0,2.0,1,3.0,0
1090,min_diffuse,30,60,2,3,0.05,0.95,0.9001279494899871,12,3.0,0,2.0,1,2.0,1
1091,min_diffuse,30,60,2,3,0.05,0.95,0.9088197145792104,13,3.0,1,3.0,1,3.0,1
1092,min_diffuse,30,60,2,3,0.05,0.95,0.9387765085282858,29,4.0,0,3.0,1,4.0,0
1093,min_diffuse,30,60,2,3,0.05,0.95,0.9463464334619028,32,4.0,1,4.0,1,4.0,1
1094,min_diffuse,30,60,2,3,0.05,0.95,0.9157261888772223,18,3.0,1,3.0,1,3.0,1
1095,min_diffuse,30,60,2,3,0.05,0.95,0.935598696067549,28,3.0,1,3.0,1,3.0,1
1096,min_diffuse,30,60,2,3,0.05,0.95,0.9095722281759528,33,4.0,1,4.0,1,4.0,1
1097,min_diffuse,30,60,2,3,0.05,0.95,0.939598482372916,19,3.0,1,3.0,1,3.0,1
1098,min_diffuse,30,60,2,3,0.05,0.95,0.8321821190667967,8,2.0,1,2.0,1,2.0,1
1099,min_diffuse,30,60,2,3,0.05,0.95,0.9415745355830052,66,4.0,1,4.0,1,5.0,0
1100,min_diffuse,30,60,2,3,0.05,0.95,0.9217139155239624,48,4.0,1,4.0,1,4.0,1
1101,min_diffuse,30,60,2,3,0.05,0.95,0.9359624678854483,12,3.0,1,3.0,1,3.0,1
1102,min_diffuse,30,60,2,3,0.05,0.95,0.8710529970050246,9,3.0,1,3.0,1,3.0,1
1103,min_diffuse,30,60,2,3,0.05,0.95,0.8902831730642784,11,3.0,1,3.0,1,3.0,1
1104,min_diffuse,30,60,2,3,0.05,0.95,0.9416966855946928,85,4.0,0,4.0,0,3.0,1
1105,min_diffuse,30,60,2,3,0.05,0.95,0.9468694687856845,32,4.0,1,4.0,1,4.0,1
1106,min_diffuse,30,60,2,3,0.05,0.95,0.8879799393614966,7,2.0,1,2.0,1,2.0,1
1107,min_diffuse,30,60,2,3,0.05,0.95,0.9414937076239116,18,3.0,1,3.0,1,3.0,1
1108,min_diffuse,30,60,2,3,0.05,0.95,0.939553241207966,23,3.0,0,3.0,0,2.0,1
1109,min_diffuse,30,60,2,3,0.05,0.95,0.948517254499194,16,3.0,1,3.0,1,3.0,1
1110,min_diffuse,30,60,2,3,0.05,0.95,0.9294254194477378,12,3.0,0,2.0,1,2.0,1
1111,min_diffuse,30,60,2,3,0.05,0.95,0.9497837581127756,15,3.0,1,3.0,1,3.0,1
1112,min_diffuse,30,60,2,3,0.05,0.95,0.9345148537182646,5,2.0,1,2.0,1,2.0,1
1113,min_diffuse,30,60,2,3,0.05,0.95,0.922435075949438,14,3.0,1,3.0,1,3.0,1
1114,min_diffuse,30,60,2,3,0.05,0.95,0.9175078271512996,11,3.0,0,2.0,1,3.0,0
1115,min_diffuse,30,60,2,3,0.05,0.95,0.9470743576883096,32,4.0,0,3.0,1,4.0,0
1116,min_diffuse,30,60,2,3,0.05,0.95,0.9223688137884944,48,4.0,1,4.0,1,4.0,1
1117,min_diffuse,30,60,2,3,0.05,0.95,0.8943227815929574,23,3.0,0,3.0,0,2.0,1
1118,min_diffuse,30,60,2,3,0.05,0.95,0.9273670957321938,22,4.0,1,4.0,1,4.0,1
1119,min_diffuse,30,60,2,3,0.05,0.95,0.9491916829194768,13,3.0,1,3.0,1,3.0,1
1120,min_diffuse,30,60,2,3,0.05,0.95,0.894049476503921,15,3.0,1,3.0,1,3.0,1
1121,min_diffuse,30,60,2,3,0.05,0.95,0.945803211563384,41,4.0,1,4.0,1,4.0,1
1122,min_diffuse,30,60,2,3,0.05,0.95,0.8991587201148281,29,3.0,1,3.0,1,3.0,1
1123,min_diffuse,30,60,2,3,0.05,0.95,0.9499926670836318,81,4.0,1,4.0,1,4.0,1
1124,min_diffuse,30,60,2,3,0.05,0.95,0.9035650928111624,14,3.0,1,3.0,1,3.0,1
1125,min_diffuse,30,60,2,3,0.05,0.95,0.929028256673043,40,4.0,0,4.0,0,3.0,1
1126,min_diffuse,30,60,2,3,0.05,0.95,0.9428906760116784,13,3.0,0,2.0,1,3.0,0
1127,min_diffuse,30,60,2,3,0.05,0.95,0.946533352087933,30,4.0,0,3.0,1,3.0,1
1128,min_diffuse,30,60,2,3,0.05,0.95,0.891635219735291,17,3.0,1,3.0,1,3.0,1
1129,min_diffuse,30,60,2,3,0.05,0.95,0.8472597126338567,5,2.0,1,2.0,1,2.0,1
1130,min_diffuse,30,60,2,3,0.05,0.95,0.9047113269513716,14,3.0,1,3.0,1,3.0,1
1131,min_diffuse,30,60,2,3,0.05,0.95,0.9049447226036508,21,3.0,1,3.0,1,3.0,1
1132,min_diffuse,30,60,2,3,0.05,0.95,0.8348313588997718,9,2.0,1,3.0,0,3.0,0
1133,min_diffuse,30,60,2,3,0.05,0.95,0.9124076245852054,14,3.0,0,2.0,1,2.0,1
1134,min_diffuse,30,60,2,3,0.05,0.95,0.8884064229585379,10,3.0,0,2.0,1,3.0,0
1135,min_diffuse,30,60,2,3,0.05,0.95,0.948309090195376,14,3.0,1,3.0,1,3.0,1
1136,min_diffuse,30,60,2,3,0.05,0.95,0.9494516474293048,50,4.0,1,4.0,1,4.0,1
1137,min_diffuse,30,60,2,3,0.05,0.95,0.9466266060173104,22,4.0,0,4.0,0,3.0,1
1138,min_diffuse,30,60,2,3,0.05,0.95,0.8668645727635013,7,2.0,1,2.0,1,2.0,1
1139,min_diffuse,30,60,2,3,0.05,0.95,0.9498389250175688,22,3.0,1,3.0,1,3.0,1
1140,min_diffuse,30,60,2,3,0.05,0.95,0.9431948627046476,32,4.0,1,4.0,1,4.0,1
1141,min_diffuse,30,60,2,3,0.05,0.95,0.8056903362607898,9,2.0,1,2.0,1,2.0,1
1142,min_diffuse,30,60,2,3,0.05,0.95,0.8819774145823133,18,3.0,1,3.0,1,3.0,1
1143,min_diffuse,30,60,2,3,0.05,0.95,0.893147246759967,10,2.0,1,2.0,1,3.0,0
1144,min_diffuse,30,60,2,3,0.05,0.95,0.90976642514255,19,3.0,1,3.0,1,3.0,1
1145,min_diffuse,30,60,2,3,0.05,0.95,0.9323929516492642,15,3.0,1,3.0,1,3.0,1
1146,min_diffuse,30,60,2,3,0.05,0.95,0.8025768206021718,8,2.0,1,2.0,1,2.0,1
1147,min_diffuse,30,60,2,3,0.05,0.95,0.9394681881839376,45,5.0,0,4.0,1,4.0,1
1148,min_diffuse,30,60,2,3,0.05,0.95,0.9346415863627102,9,3.0,0,2.0,1,3.0,0
1149,min_diffuse,30,60,2,3,0.05,0.95,0.8697895479459894,9,2.0,1,2.0,1,2.0,1
1150,min_diffuse,30,60,2,3,0.05,0.95,0.9360815347904532,26,3.0,1,3.0,1,4.0,0
1151,min_diffuse,30,60,2,3,0.05,0.95,0.9263950148041372,34,3.0,1,3.0,1,3.0,1
1152,min_diffuse,30,60,2,3,0.05,0.95,0.9489395260305192,25,3.0,0,3.0,0,2.0,1
1153,min_diffuse,30,60,2,3,0.05,0.95,0.9350102142235034,10,3.0,0,2.0,1,3.0,0
1154,min_diffuse,30,60,2,3,0.05,0.95,0.9461331677214054,74,5.0,1,5.0,1,5.0,1
1155,min_diffuse,30,60,2,3,0.05,0.95,0.9065568725278804,11,3.0,1,3.0,1,3.0,1
1156,min_diffuse,30,60,2,3,0.05,0.95,0.947559045974448,14,3.0,0,3.0,0,2.0,1
1157,min_diffuse,30,60,2,3,0.05,0.95,0.9308558668728232,17,3.0,1,3.0,1,3.0,1
1158,min_diffuse,30,60,2,3,0.05,0.95,0.9329715504859524,37,3.0,1,3.0,1,3.0,1
1159,min_diffuse,30,60,2,3,0.05,0.95,0.9489786641366252,11,3.0,0,2.0,1,3.0,0
1160,min_diffuse,30,60,2,3,0.05,0.95,0.9499899768937924,17,3.0,0,2.0,1,3.0,0
1161,min_diffuse,30,60,2,3,0.05,0.95,0.8864372669514498,11,3.0,1,3.0,1,3.0,1
1162,min_diffuse,30,60,2,3,0.05,0.95,0.9247754816788832,15,3.0,1,3.0,1,3.0,1
1163,min_diffuse,30,60,2,3,0.05,0.95,0.9435115636964492,37,4.0,0,3.0,1,3.0,1
1164,min_diffuse,30,60,2,3,0.05,0.95,0.8398741427255967,13,3.0,1,3.0,1,3.0,1
1165,min_diffuse,30,60,2,3,0.05,0.95,0.9436745529649204,24,3.0,1,3.0,1,3.0,1
1166,min_diffuse,30,60,2,3,0.05,0.95,0.7700707839765799,9,2.0,1,2.0,1,2.0,1
1167,min_diffuse,30,60,2,3,0.05,0.95,0.9196223015952616,14,3.0,1,3.0,1,3.0,1
1168,min_diffuse,30,60,2,3,0.05,0.95,0.8888079016746601,10,2.0,1,3.0,0,3.0,0
1169,min_diffuse,30,60,2,3,0.05,0.95,0.9255636043741357,18,3.0,1,3.0,1,3.0,1
1170,min_diffuse,30,60,2,3,0.05,0.95,0.9494258217813938,32,3.0,1,3.0,1,3.0,1
1171,min_diffuse,30,60,2,3,0.05,0.95,0.9163079170258202,16,3.0,1,3.0,1,3.0,1
1172,min_diffuse,30,60,2,3,0.05,0.95,0.916413482069713,12,2.0,1,2.0,1,2.0,1
1173,min_diffuse,30,60,2,3,0.05,0.95,0.947835794975503,22,3.0,1,3.0,1,3.0,1
1174,min_diffuse,30,60,2,3,0.05,0.95,0.9459415902763302,17,3.0,1,3.0,1,3.0,1
1175,min_diffuse,30,60,2,3,0.05,0.95,0.908233144456315,6,2.0,1,2.0,1,2.0,1
1176,min_diffuse,30,60,2,3,0.05,0.95,0.8983652011357688,23,3.0,1,3.0,1,3.0,1
1177,min_diffuse,30,60,2,3,0.05,0.95,0.947981213065906,32,4.0,0,3.0,1,3.0,1
1178,min_diffuse,30,60,2,3,0.05,0.95,0.878714830963945,8,2.0,1,2.0,1,2.0,1
1179,min_diffuse,30,60,2,3,0.05,0.95,0.930569128535076,21,3.0,0,3.0,0,2.0,1
1180,min_diffuse,30,60,2,3,0.05,0.95,0.9430379702958138,21,3.0,1,3.0,1,3.0,1
1181,min_diffuse,30,60,2,3,0.05,0.95,0.932563660982824,21,4.0,0,3.0,1,4.0,0
1182,min_diffuse,30,60,2,3,0.05,0.95,0.8799309745465302,12,2.0,1,2.0,1,2.0,1
1183,min_diffuse,30,60,2,3,0.05,0.95,0.9381893169299088,28,3.0,1,3.0,1,3.0,1
1184,min_diffuse,30,60,2,3,0.05,0.95,0.9388149727893024,17,3.0,1,3.0,1,3.0,1
1185,min_diffuse,30,60,2,3,0.05,0.95,0.9454446836535793,36,4.0,0,3.0,1,3.0,1
1186,min_diffuse,30,60,2,3,0.05,0.95,0.9042360620097526,9,2.0,1,2.0,1,2.0,1
1187,min_diffuse,30,60,2,3,0.05,0.95,0.8777145707348181,7,2.0,1,2.0,1,2.0,1
1188,min_diffuse,30,60,2,3,0.05,0.95,0.9471947240446,25,3.0,1,3.0,1,3.0,1
1189,min_diffuse,30,60,2,3,0.05,0.95,0.9499253297615284,6,2.0,1,2.0,1,2.0,1
1190,min_diffuse,30,60,2,3,0.05,0.95,0.8566808965592204,18,3.0,0,2.0,1,2.0,1
1191,min_diffuse,30,60,2,3,0.05,0.95,0.9473809560886084,18,3.0,1,3.0,1,3.0,1
1192,min_diffuse,30,60,2,3,0.05,0.95,0.948565707307096,28,4.0,0,3.0,1,3.0,1
1193,min_diffuse,30,60,2,3,0.05,0.95,0.9433140906530404,13,3.0,1,3.0,1,3.0,1
1194,min_diffuse,30,60,2,3,0.05,0.95,0.9480885074277432,6,2.0,1,2.0,1,2.0,1
1195,min_diffuse,30,60,2,3,0.05,0.95,0.9406732502665766,39,3.0,1,4.0,0,3.0,1
1196,min_diffuse,30,60,2,3,0.05,0.95,0.9041235130892116,29,3.0,1,3.0,1,3.0,1
1197,min_diffuse,30,60,2,3,0.05,0.95,0.9144517931277594,8,2.0,1,2.0,1,2.0,1
1198,min_diffuse,30,60,2,3,0.05,0.95,0.9212143690346242,9,3.0,1,3.0,1,3.0,1
1199,min_diffuse,30,60,2,3,0.05,0.95,0.8696552526213456,9,2.0,1,2.0,1,2.0,1
1200,min_diffuse,30,60,2,3,0.05,0.95,0.8680140078015818,19,3.0,1,3.0,1,3.0,1
1201,min_diffuse,30,60,2,3,0.05,0.95,0.9326880776220492,22,3.0,1,3.0,1,3.0,1
1202,min_diffuse,30,60,2,3,0.05,0.95,0.9307188737138632,19,3.0,1,3.0,1,3.0,1
1203,min_diffuse,30,60,2,3,0.05,0.95,0.926299487373072,12,3.0,0,2.0,1,3.0,0
1204,min_diffuse,30,60,2,3,0.05,0.95,0.936409181537238,14,3.0,0,3.0,0,2.0,1
1205,min_diffuse,30,60,2,3,0.05,0.95,0.9390451485756356,31,4.0,1,4.0,1,4.0,1
1206,min_diffuse,30,60,2,3,0.05,0.95,0.8893665279046359,25,3.0,1,3.0,1,3.0,1
1207,min_diffuse,30,60,2,3,0.05,0.95,0.9457707511860376,13,2.0,1,2.0,1,2.0,1
1208,min_diffuse,30,60,2,3,0.05,0.95,0.9429581335475334,24,2.0,1,2.0,1,2.0,1
1209,min_diffuse,30,60,2,3,0.05,0.95,0.9431999576751758,21,3.0,1,3.0,1,3.0,1
1210,min_diffuse,30,60,2,3,0.05,0.95,0.9211239499181304,12,3.0,0,2.0,1,3.0,0
1211,min_diffuse,30,60,2,3,0.05,0.95,0.9351585504981368,9,2.0,1,2.0,1,2.0,1
1212,min_diffuse,30,60,2,3,0.05,0.95,0.9344654313750336,27,3.0,0,3.0,0,2.0,1
1213,min_diffuse,30,60,2,3,0.05,0.95,0.9157073512883256,14,3.0,0,2.0,1,2.0,1
1214,min_diffuse,30,60,2,3,0.05,0.95,0.9462845652592832,10,2.0,1,2.0,1,2.0,1
1215,min_diffuse,30,60,2,3,0.05,0.95,0.9314338265102272,21,4.0,0,3.0,1,3.0,1
1216,min_diffuse,30,60,2,3,0.05,0.95,0.932988304658758,9,2.0,1,2.0,1,3.0,0
1217,min_diffuse,30,60,2,3,0.05,0.95,0.9485416467734366,40,4.0,1,4.0,1,4.0,1
1218,min_diffuse,30,60,2,3,0.05,0.95,0.8552870036169943,9,2.0,1,2.0,1,2.0,1
1219,min_diffuse,30,60,2,3,0.05,0.95,0.9475516779901532,38,4.0,1,4.0,1,4.0,1
1220,min_diffuse,30,60,2,3,0.05,0.95,0.9221431698163732,20,3.0,1,3.0,1,3.0,1
1221,min_diffuse,30,60,2,3,0.05,0.95,0.9241345677161036,16,3.0,1,3.0,1,3.0,1
1222,min_diffuse,30,60,2,3,0.05,0.95,0.8368661121499814,20,3.0,1,3.0,1,3.0,1
1223,min_diffuse,30,60,2,3,0.05,0.95,0.9258789000025024,12,3.0,1,3.0,1,3.0,1
1224,min_diffuse,30,60,2,3,0.05,0.95,0.9200917206295144,33,3.0,1,3.0,1,3.0,1
1225,min_diffuse,30,60,2,3,0.05,0.95,0.9424961209116224,97,6.0,0,5.0,1,5.0,1
1226,min_diffuse,30,60,2,3,0.05,0.95,0.9449653843711564,34,4.0,0,4.0,0,3.0,1
1227,min_diffuse,30,60,2,3,0.05,0.95,0.9462647961015688,21,3.0,1,3.0,1,3.0,1
1228,min_diffuse,30,60,2,3,0.05,0.95,0.9397272915505988,10,3.0,1,3.0,1,3.0,1
1229,min_diffuse,30,60,2,3,0.05,0.95,0.8532013844170059,6,2.0,1,2.0,1,2.0,1
1230,min_diffuse,30,60,2,3,0.05,0.95,0.8995729077720837,26,3.0,0,3.0,0,2.0,1
1231,min_diffuse,30,60,2,3,0.05,0.95,0.9284000442700178,26,4.0,0,3.0,1,3.0,1
1232,min_diffuse,30,60,2,3,0.05,0.95,0.9281289990858932,22,3.0,1,3.0,1,3.0,1
1233,min_diffuse,30,60,2,3,0.05,0.95,0.8953838137212383,19,3.0,1,3.0,1,3.0,1
1234,min_diffuse,30,60,2,3,0.05,0.95,0.8729357755217203,5,2.0,1,2.0,1,2.0,1
1235,min_diffuse,30,60,2,3,0.05,0.95,0.9025884095184644,23,3.0,0,3.0,0,2.0,1
1236,min_diffuse,30,60,2,3,0.05,0.95,0.9473892296361962,38,3.0,0,3.0,0,2.0,1
1237,min_diffuse,30,60,2,3,0.05,0.95,0.9374232959236988,24,3.0,1,3.0,1,3.0,1
1238,min_diffuse,30,60,2,3,0.05,0.95,0.9259762421982058,30,4.0,0,4.0,0,3.0,1
1239,min_diffuse,30,60,2,3,0.05,0.95,0.9342775034228332,17,3.0,1,3.0,1,3.0,1
1240,min_diffuse,30,60,2,3,0.05,0.95,0.9496468295000294,35,3.0,1,3.0,1,3.0,1
1241,min_diffuse,30,60,2,3,0.05,0.95,0.9425535477009463,10,3.0,1,3.0,1,3.0,1
1242,min_diffuse,30,60,2,3,0.05,0.95,0.9494799288740222,31,4.0,1,4.0,1,4.0,1
1243,min_diffuse,30,60,2,3,0.05,0.95,0.9484869786270822,19,3.0,1,3.0,1,3.0,1
1244,min_diffuse,30,60,2,3,0.05,0.95,0.9428904092818764,31,3.0,0,3.0,0,2.0,1
1245,min_diffuse,30,60,2,3,0.05,0.95,0.943242476032596,16,3.0,0,3.0,0,2.0,1
1246,min_diffuse,30,60,2,3,0.05,0.95,0.9226093413140792,10,3.0,0,3.0,0,2.0,1
1247,min_diffuse,30,60,2,3,0.05,0.95,0.9293506052048308,26,3.0,0,3.0,0,2.0,1
1248,min_diffuse,30,60,2,3,0.05,0.95,0.90813062024572,15,3.0,0,2.0,1,2.0,1
1249,min_diffuse,30,60,2,3,0.05,0.95,0.9224234912033838,12,3.0,1,3.0,1,3.0,1
1250,min_diffuse,30,60,2,3,0.05,0.95,0.9121320660541564,12,3.0,0,2.0,1,2.0,1
1251,min_diffuse,30,60,2,3,0.05,0.95,0.8498270342754208,24,3.0,1,3.0,1,3.0,1
1252,min_diffuse,30,60,2,3,0.05,0.95,0.9438778512581496,16,3.0,1,3.0,1,3.0,1
1253,min_diffuse,30,60,2,3,0.05,0.95,0.9484161035435864,21,4.0,0,3.0,1,3.0,1
1254,min_diffuse,30,60,2,3,0.05,0.95,0.9216379751219904,22,4.0,1,4.0,1,4.0,1
1255,min_diffuse,30,60,2,3,0.05,0.95,0.9073243317696472,7,2.0,1,2.0,1,2.0,1
1256,min_diffuse,30,60,2,3,0.05,0.95,0.8684073747638529,10,3.0,0,2.0,1,2.0,1
1257,min_diffuse,30,60,2,3,0.05,0.95,0.9282893199932732,49,5.0,1,5.0,1,5.0,1
1258,min_diffuse,30,60,2,3,0.05,0.95,0.8720329241323141,25,3.0,1,3.0,1,3.0,1
1259,min_diffuse,30,60,2,3,0.05,0.95,0.9485655328105204,30,3.0,1,3.0,1,3.0,1
1260,min_diffuse,30,60,2,3,0.05,0.95,0.9356399620425164,11,3.0,0,2.0,1,3.0,0
1261,min_diffuse,30,60,2,3,0.05,0.95,0.9494078398110928,49,4.0,0,4.0,0,3.0,1
1262,min_diffuse,30,60,2,3,0.05,0.95,0.9169542351295528,10,3.0,1,3.0,1,3.0,1
1263,min_diffuse,30,60,2,3,0.05,0.95,0.9421665318544326,14,3.0,0,2.0,1,2.0,1
1264,min_diffuse,30,60,2,3,0.05,0.95,0.9375834658186832,13,3.0,0,2.0,1,2.0,1
1265,min_diffuse,30,60,2,3,0.05,0.95,0.8659892255025006,10,2.0,1,2.0,1,3.0,0
1266,min_diffuse,30,60,2,3,0.05,0.95,0.938425796036054,17,3.0,1,3.0,1,3.0,1
1267,min_diffuse,30,60,2,3,0.05,0.95,0.945513741965612,15,3.0,1,3.0,1,3.0,1
1268,min_diffuse,30,60,2,3,0.05,0.95,0.9205525535066478,6,2.0,1,2.0,1,2.0,1
1269,min_diffuse,30,60,2,3,0.05,0.95,0.8694645762430557,9,2.0,1,2.0,1,2.0,1
1270,min_diffuse,30,60,2,3,0.05,0.95,0.914689258614746,20,3.0,1,3.0,1,3.0,1
1271,min_diffuse,30,60,2,3,0.05,0.95,0.9011772665423904,7,2.0,1,2.0,1,2.0,1
1272,min_diffuse,30,60,2,3,0.05,0.95,0.9387087787975752,37,3.0,1,3.0,1,3.0,1
1273,min_diffuse,30,60,2,3,0.05,0.95,0.9493339087471568,22,3.0,1,3.0,1,3.0,1
1274,min_diffuse,30,60,2,3,0.05,0.95,0.9192326149442368,21,4.0,0,3.0,1,3.0,1
1275,min_diffuse,30,60,2,3,0.05,0.95,0.9376826423935296,13,3.0,0,2.0,1,2.0,1
1276,min_diffuse,30,60,2,3,0.05,0.95,0.9070949219979484,12,3.0,0,2.0,1,2.0,1
1277,min_diffuse,30,60,2,3,0.05,0.95,0.8779232303808927,6,2.0,1,2.0,1,2.0,1
1278,min_diffuse,30,60,2,3,0.05,0.95,0.9214264404307944,23,3.0,1,3.0,1,3.0,1
1279,min_diffuse,30,60,2,3,0.05,0.95,0.948163490185668,49,4.0,0,4.0,0,3.0,1
1280,min_diffuse,30,60,2,3,0.05,0.95,0.893839307276744,13,2.0,1,2.0,1,2.0,1
1281,min_diffuse,30,60,2,3,0.05,0.95,0.8832087573402858,19,3.0,1,3.0,1,3.0,1
1282,min_diffuse,30,60,2,3,0.05,0.95,0.8897023520509874,17,3.0,0,3.0,0,2.0,1
1283,min_diffuse,30,60,2,3,0.05,0.95,0.9325967254449684,14,3.0,1,3.0,1,3.0,1
1284,min_diffuse,30,60,2,3,0.05,0.95,0.882716666029718,6,2.0,1,2.0,1,2.0,1
1285,min_diffuse,30,60,2,3,0.05,0.95,0.9164786150641674,28,3.0,1,3.0,1,3.0,1
1286,min_diffuse,30,60,2,3,0.05,0.95,0.9323785273363966,26,3.0,1,3.0,1,3.0,1
1287,min_diffuse,30,60,2,3,0.05,0.95,0.8891230757837523,10,3.0,0,2.0,1,2.0,1
1288,min_diffuse,30,60,2,3,0.05,0.95,0.9234900859152616,10,2.0,1,2.0,1,2.0,1
1289,min_diffuse,30,60,2,3,0.05,0.95,0.9155818265359584,8,2.0,1,2.0,1,2.0,1
1290,min_diffuse,30,60,2,3,0.05,0.95,0.9270247630161004,14,3.0,1,3.0,1,3.0,1
1291,min_diffuse,30,60,2,3,0.05,0.95,0.9418130918499386,12,3.0,1,3.0,1,3.0,1
1292,min_diffuse,30,60,2,3,0.05,0.95,0.941727818993827,12,3.0,0,2.0,1,3.0,0
1293,min_diffuse,30,60,2,3,0.05,0.95,0.9400371023613726,42,4.0,1,4.0,1,4.0,1
1294,min_diffuse,30,60,2,3,0.05,0.95,0.9385531823892737,25,3.0,1,3.0,1,3.0,1
1295,min_diffuse,30,60,2,3,0.05,0.95,0.9391810742618372,40,4.0,0,3.0,1,3.0,1
1296,min_diffuse,30,60,2,3,0.05,0.95,0.937222946906902,18,3.0,0,2.0,1,2.0,1
1297,min_diffuse,30,60,2,3,0.05,0.95,0.9416044017047452,13,3.0,1,3.0,1,3.0,1
1298,min_diffuse,30,60,2,3,0.05,0.95,0.8757645904379192,16,3.0,0,3.0,0,2.0,1
1299,min_diffuse,30,60,2,3,0.05,0.95,0.8452158747686974,10,3.0,1,3.0,1,3.0,1
1300,min_diffuse,30,60,2,3,0.05,0.95,0.8923602367272233,12,3.0,0,2.0,1,2.0,1
1301,min_diffuse,30,60,2,3,0.05,0.95,0.9479133218947838,16,3.0,0,2.0,1,3.0,0
1302,min_diffuse,30,60,2,3,0.05,0.95,0.9366313247640282,40,4.0,0,4.0,0,3.0,1
1303,min_diffuse,30,60,2,3,0.05,0.95,0.9429968789598108,43,4.0,1,4.0,1,4.0,1
1304,min_diffuse,30,60,2,3,0.05,0.95,0.9241649543178668,15,3.0,1,3.0,1,3.0,1
1305,min_diffuse,30,60,2,3,0.05,0.95,0.936557282864935,6,2.0,1,2.0,1,2.0,1
1306,min_diffuse,30,60,2,3,0.05,0.95,0.8910031357114356,9,2.0,1,2.0,1,2.0,1
1307,min_diffuse,30,60,2,3,0.05,0.95,0.9142123165558872,64,4.0,1,4.0,1,4.0,1
1308,min_diffuse,30,60,2,3,0.05,0.95,0.9316294534672668,15,3.0,1,3.0,1,3.0,1
1309,min_diffuse,30,60,2,3,0.05,0.95,0.8623841131635697,14,3.0,0,2.0,1,2.0,1
1310,min_diffuse,30,60,2,3,0.05,0.95,0.9410229540947412,27,3.0,1,3.0,1,3.0,1
1311,min_diffuse,30,60,2,3,0.05,0.95,0.9362132461285808,23,3.0,1,3.0,1,3.0,1
1312,min_diffuse,30,60,2,3,0.05,0.95,0.8966532334429673,14,3.0,0,2.0,1,2.0,1
1313,min_diffuse,30,60,2,3,0.05,0.95,0.9229782607641632,37,3.0,1,3.0,1,3.0,1
1314,min_diffuse,30,60,2,3,0.05,0.95,0.9440146557061464,16,3.0,1,3.0,1,3.0,1
1315,min_diffuse,30,60,2,3,0.05,0.95,0.9351651069114016,31,3.0,1,3.0,1,3.0,1
1316,min_diffuse,30,60,2,3,0.05,0.95,0.8254130402216213,6,2.0,1,2.0,1,2.0,1
1317,min_diffuse,30,60,2,3,0.05,0.95,0.923652261742506,12,3.0,0,2.0,1,2.0,1
1318,min_diffuse,30,60,2,3,0.05,0.95,0.9470521988459244,43,5.0,1,5.0,1,5.0,1
1319,min_diffuse,30,60,2,3,0.05,0.95,0.9458407411800862,17,3.0,1,3.0,1,3.0,1
1320,min_diffuse,30,60,2,3,0.05,0.95,0.8945321162600228,29,3.0,1,3.0,1,3.0,1
1321,min_diffuse,30,60,2,3,0.05,0.95,0.79279216538424,7,2.0,1,2.0,1,2.0,1
1322,min_diffuse,30,60,2,3,0.05,0.95,0.9452357652926516,42,4.0,0,3.0,1,3.0,1
1323,min_diffuse,30,60,2,3,0.05,0.95,0.8634295399724552,12,3.0,0,2.0,1,2.0,1
1324,min_diffuse,30,60,2,3,0.05,0.95,0.943932031911456,31,3.0,1,3.0,1,3.0,1
1325,min_diffuse,30,60,2,3,0.05,0.95,0.9298962796301572,44,3.0,1,3.0,1,3.0,1
1326,min_diffuse,30,60,2,3,0.05,0.95,0.838086568112967,11,2.0,1,2.0,1,2.0,1
1327,min_diffuse,30,60,2,3,0.05,0.95,0.9091027512193476,13,3.0,0,2.0,1,2.0,1
1328,min_diffuse,30,60,2,3,0.05,0.95,0.9234200507451876,13,3.0,1,3.0,1,3.0,1
1329,min_diffuse,30,60,2,3,0.05,0.95,0.9348360559803656,23,3.0,1,3.0,1,3.0,1
1330,min_diffuse,30,60,2,3,0.05,0.95,0.9133237081620256,18,3.0,1,3.0,1,3.0,1
1331,min_diffuse,30,60,2,3,0.05,0.95,0.9447969100625312,46,4.0,0,4.0,0,3.0,1
1332,min_diffuse,30,60,2,3,0.05,0.95,0.9245351271051307,33,4.0,0,3.0,1,3.0,1
1333,min_diffuse,30,60,2,3,0.05,0.95,0.9342711149713134,34,4.0,0,3.0,1,3.0,1
1334,min_diffuse,30,60,2,3,0.05,0.95,0.9438357506984768,20,3.0,1,3.0,1,3.0,1
1335,min_diffuse,30,60,2,3,0.05,0.95,0.9483324944043416,24,4.0,1,4.0,1,4.0,1
1336,min_diffuse,30,60,2,3,0.05,0.95,0.9093804740216664,13,3.0,1,3.0,1,3.0,1
1337,min_diffuse,30,60,2,3,0.05,0.95,0.944681994795197,16,3.0,1,3.0,1,3.0,1
1338,min_diffuse,30,60,2,3,0.05,0.95,0.9427281073860496,10,3.0,0,2.0,1,3.0,0
1339,min_diffuse,30,60,2,3,0.05,0.95,0.9160059649520274,29,3.0,1,3.0,1,3.0,1
1340,min_diffuse,30,60,2,3,0.05,0.95,0.9306067058847112,12,3.0,0,2.0,1,2.0,1
1341,min_diffuse,30,60,2,3,0.05,0.95,0.9465105354263196,18,3.0,1,3.0,1,3.0,1
1342,min_diffuse,30,60,2,3,0.05,0.95,0.9323969582195364,12,3.0,0,3.0,0,2.0,1
1343,min_diffuse,30,60,2,3,0.05,0.95,0.9089674233287276,15,3.0,1,3.0,1,3.0,1
1344,min_diffuse,30,60,2,3,0.05,0.95,0.9458117313977938,31,3.0,1,3.0,1,3.0,1
1345,min_diffuse,30,60,2,3,0.05,0.95,0.9067548194571186,7,2.0,1,2.0,1,2.0,1
1346,min_diffuse,30,60,2,3,0.05,0.95,0.947700612842704,15,3.0,1,3.0,1,3.0,1
1347,min_diffuse,30,60,2,3,0.05,0.95,0.898674261539498,11,3.0,1,3.0,1,3.0,1
1348,min_diffuse,30,60,2,3,0.05,0.95,0.9465460210002258,71,4.0,1,4.0,1,4.0,1
1349,min_diffuse,30,60,2,3,0.05,0.95,0.8682936800285207,14,3.0,0,2.0,1,2.0,1
1350,min_diffuse,30,60,2,3,0.05,0.95,0.939899554445258,69,5.0,0,4.0,1,5.0,0
1351,min_diffuse,30,60,2,3,0.05,0.95,0.9373803443176514,31,4.0,0,3.0,1,3.0,1
1352,min_diffuse,30,60,2,3,0.05,0.95,0.8800793191287496,17,3.0,1,3.0,1,3.0,1
1353,min_diffuse,30,60,2,3,0.05,0.95,0.890683129847842,7,2.0,1,2.0,1,2.0,1
1354,min_diffuse,30,60,2,3,0.05,0.95,0.9473735586305752,73,4.0,0,3.0,1,3.0,1
1355,min_diffuse,30,60,2,3,0.05,0.95,0.9234552967093248,53,3.0,1,3.0,1,3.0,1
1356,min_diffuse,30,60,2,3,0.05,0.95,0.9188283496774484,14,3.0,1,3.0,1,3.0,1
1357,min_diffuse,30,60,2,3,0.05,0.95,0.94162954567545,18,3.0,0,2.0,1,2.0,1
1358,min_diffuse,30,60,2,3,0.05,0.95,0.914034936299843,15,3.0,1,3.0,1,3.0,1
1359,min_diffuse,30,60,2,3,0.05,0.95,0.886634265230047,9,2.0,1,2.0,1,2.0,1
1360,min_diffuse,30,60,2,3,0.05,0.95,0.9478186208092606,18,3.0,1,3.0,1,3.0,1
1361,min_diffuse,30,60,2,3,0.05,0.95,0.8888278015249882,19,3.0,1,3.0,1,3.0,1
1362,min_diffuse,30,60,2,3,0.05,0.95,0.9223795704661988,18,3.0,0,2.0,1,2.0,1
1363,min_diffuse,30,60,2,3,0.05,0.95,0.946452666831426,66,4.0,1,4.0,1,4.0,1
1364,min_diffuse,30,60,2,3,0.05,0.95,0.9222573977350044,9,3.0,0,2.0,1,2.0,1
1365,min_diffuse,30,60,2,3,0.05,0.95,0.8497382661768595,18,3.0,0,3.0,0,2.0,1
1366,min_diffuse,30,60,2,3,0.05,0.95,0.8539640568002804,10,3.0,1,3.0,1,3.0,1
1367,min_diffuse,30,60,2,3,0.05,0.95,0.9165966415688384,8,2.0,1,2.0,1,2.0,1
1368,min_diffuse,30,60,2,3,0.05,0.95,0.94998600553477,33,4.0,1,4.0,1,4.0,1
1369,min_diffuse,30,60,2,3,0.05,0.95,0.9268814797637748,38,5.0,0,4.0,1,4.0,1
1370,min_diffuse,30,60,2,3,0.05,0.95,0.9008925265099494,9,2.0,1,2.0,1,2.0,1
1371,min_diffuse,30,60,2,3,0.05,0.95,0.9289973543878692,29,3.0,0,3.0,0,2.0,1
1372,min_diffuse,30,60,2,3,0.05,0.95,0.926141280460122,56,4.0,1,4.0,1,4.0,1
1373,min_diffuse,30,60,2,3,0.05,0.95,0.935175124120638,22,3.0,1,3.0,1,3.0,1
1374,min_diffuse,30,60,2,3,0.05,0.95,0.9466119123376788,16,3.0,0,2.0,1,3.0,0
1375,min_diffuse,30,60,2,3,0.05,0.95,0.8998324151032686,10,2.0,1,3.0,0,3.0,0
1376,min_diffuse,30,60,2,3,0.05,0.95,0.9243535207724274,23,3.0,1,3.0,1,3.0,1
1377,min_diffuse,30,60,2,3,0.05,0.95,0.8844750881625052,16,3.0,1,3.0,1,3.0,1
1378,min_diffuse,30,60,2,3,0.05,0.95,0.9236671323528008,59,4.0,1,4.0,1,4.0,1
1379,min_diffuse,30,60,2,3,0.05,0.95,0.9481317618276366,12,3.0,0,2.0,1,3.0,0
1380,min_diffuse,30,60,2,3,0.05,0.95,0.9310672834499568,17,3.0,1,3.0,1,3.0,1
1381,min_diffuse,30,60,2,3,0.05,0.95,0.9067005935387006,31,3.0,1,3.0,1,3.0,1
1382,min_diffuse,30,60,2,3,0.05,0.95,0.9168974917216292,10,3.0,0,2.0,1,3.0,0
1383,min_diffuse,30,60,2,3,0.05,0.95,0.943732256267868,20,3.0,1,3.0,1,3.0,1
1384,min_diffuse,30,60,2,3,0.05,0.95,0.933234332462538,40,3.0,1,3.0,1,3.0,1
1385,min_diffuse,30,60,2,3,0.05,0.95,0.8906785687083038,19,3.0,1,3.0,1,3.0,1
1386,min_diffuse,30,60,2,3,0.05,0.95,0.9366447964086048,57,3.0,1,3.0,1,3.0,1
1387,min_diffuse,30,60,2,3,0.05,0.95,0.9091049513239978,18,3.0,1,3.0,1,3.0,1
1388,min_diffuse,30,60,2,3,0.05,0.95,0.8334149740077151,6,2.0,1,2.0,1,2.0,1
1389,min_diffuse,30,60,2,3,0.05,0.95,0.8212512013219884,9,2.0,1,2.0,1,2.0,1
1390,min_diffuse,30,60,2,3,0.05,0.95,0.927885359301376,23,3.0,1,3.0,1,3.0,1
1391,min_diffuse,30,60,2,3,0.05,0.95,0.9053813605963246,34,3.0,1,3.0,1,4.0,0
1392,min_diffuse,30,60,2,3,0.05,0.95,0.9467008777363748,9,3.0,1,3.0,1,3.0,1
1393,min_diffuse,30,60,2,3,0.05,0.95,0.9320700151604124,14,3.0,0,3.0,0,2.0,1
1394,min_diffuse,30,60,2,3,0.05,0.95,0.936483579562518,34,4.0,0,3.0,1,4.0,0
1395,min_diffuse,30,60,2,3,0.05,0.95,0.9123644863508904,9,2.0,1,2.0,1,2.0,1
1396,min_diffuse,30,60,2,3,0.05,0.95,0.9373347461110016,49,4.0,1,4.0,1,4.0,1
1397,min_diffuse,30,60,2,3,0.05,0.95,0.9169038117745896,15,3.0,1,3.0,1,3.0,1
1398,min_diffuse,30,60,2,3,0.05,0.95,0.923816369629685,42,4.0,0,3.0,1,3.0,1
1399,min_diffuse,30,60,2,3,0.05,0.95,0.911948021954591,15,3.0,1,3.0,1,3.0,1
1400,min_diffuse,30,60,2,3,0.05,0.95,0.9496515400826624,12,3.0,1,3.0,1,3.0,1
1401,min_diffuse,30,60,2,3,0.05,0.95,0.9182300921936916,15,3.0,1,3.0,1,3.0,1
1402,min_diffuse,30,60,2,3,0.05,0.95,0.9421867221593834,18,3.0,0,2.0,1,2.0,1
1403,min_diffuse,30,60,2,3,0.05,0.95,0.9293129153565526,17,3.0,0,2.0,1,3.0,0
1404,min_diffuse,30,60,2,3,0.05,0.95,0.9058172463432972,14,3.0,0,2.0,1,2.0,1
1405,min_diffuse,30,60,2,3,0.05,0.95,0.930340455546139,8,2.0,1,2.0,1,3.0,0
1406,min_diffuse,30,60,2,3,0.05,0.95,0.9370299347321264,22,4.0,1,4.0,1,4.0,1
1407,min_diffuse,30,60,2,3,0.05,0.95,0.9347131013340838,18,3.0,1,3.0,1,3.0,1
1408,min_diffuse,30,60,2,3,0.05,0.95,0.927575281511078,22,3.0,1,3.0,1,3.0,1
1409,min_diffuse,30,60,2,3,0.05,0.95,0.8146108087803197,32,3.0,1,3.0,1,3.0,1
1410,min_diffuse,30,60,2,3,0.05,0.95,0.7915583320241527,7,2.0,1,2.0,1,2.0,1
1411,min_diffuse,30,60,2,3,0.05,0.95,0.908951762053018,5,2.0,1,2.0,1,3.0,0
1412,min_diffuse,30,60,2,3,0.05,0.95,0.9211117479748708,6,2.0,1,2.0,1,2.0,1
1413,min_diffuse,30,60,2,3,0.05,0.95,0.9131374510042224,14,3.0,1,3.0,1,3.0,1
1414,min_diffuse,30,60,2,3,0.05,0.95,0.904481258926816,16,3.0,1,3.0,1,3.0,1
1415,min_diffuse,30,60,2,3,0.05,0.95,0.9475461986084374,22,3.0,1,3.0,1,3.0,1
1416,min_diffuse,30,60,2,3,0.05,0.95,0.9437928668136046,32,4.0,0,3.0,1,4.0,0
1417,min_diffuse,30,60,2,3,0.05,0.95,0.9469494603605156,11,3.0,0,2.0,1,2.0,1
1418,min_diffuse,30,60,2,3,0.05,0.95,0.8842778269989777,7,2.0,1,2.0,1,3.0,0
1419,min_diffuse,30,60,2,3,0.05,0.95,0.8622981562132438,10,3.0,1,3.0,1,3.0,1
1420,min_diffuse,30,60,2,3,0.05,0.95,0.933108357291902,15,3.0,0,3.0,0,2.0,1
1421,min_diffuse,30,60,2,3,0.05,0.95,0.9077642399043938,5,2.0,1,2.0,1,2.0,1
1422,min_diffuse,30,60,2,3,0.05,0.95,0.9417083618411652,14,3.0,1,3.0,1,3.0,1
1423,min_diffuse,30,60,2,3,0.05,0.95,0.928945741613458,15,3.0,1,3.0,1,3.0,1
1424,min_diffuse,30,60,2,3,0.05,0.95,0.9230871583284772,7,2.0,1,2.0,1,2.0,1
1425,min_diffuse,30,60,2,3,0.05,0.95,0.9380874105783676,11,3.0,0,2.0,1,3.0,0
1426,min_diffuse,30,60,2,3,0.05,0.95,0.8477956060706753,9,2.0,1,2.0,1,2.0,1
1427,min_diffuse,30,60,2,3,0.05,0.95,0.9012680342300874,16,3.0,0,3.0,0,2.0,1
1428,min_diffuse,30,60,2,3,0.05,0.95,0.9222757617982494,24,3.0,1,3.0,1,4.0,0
1429,min_diffuse,30,60,2,3,0.05,0.95,0.9462581383164436,18,3.0,1,3.0,1,3.0,1
1430,min_diffuse,30,60,2,3,0.05,0.95,0.9314654594107084,11,3.0,1,3.0,1,3.0,1
1431,min_diffuse,30,60,2,3,0.05,0.95,0.870984213429487,13,3.0,0,2.0,1,3.0,0
1432,min_diffuse,30,60,2,3,0.05,0.95,0.9338815293311884,12,3.0,1,3.0,1,3.0,1
1433,min_diffuse,30,60,2,3,0.05,0.95,0.9326059394390356,28,4.0,0,3.0,1,4.0,0
1434,min_diffuse,30,60,2,3,0.05,0.95,0.8821648638003042,46,3.0,1,3.0,1,3.0,1
1435,min_diffuse,30,60,2,3,0.05,0.95,0.9214503339631402,31,4.0,1,4.0,1,4.0,1
1436,min_diffuse,30,60,2,3,0.05,0.95,0.930703269480929,23,3.0,1,3.0,1,3.0,1
1437,min_diffuse,30,60,2,3,0.05,0.95,0.9410736850133568,14,3.0,1,3.0,1,3.0,1
1438,min_diffuse,30,60,2,3,0.05,0.95,0.9408867090792788,30,4.0,0,4.0,0,3.0,1
1439,min_diffuse,30,60,2,3,0.05,0.95,0.9145916914270296,16,3.0,1,3.0,1,3.0,1
1440,min_diffuse,30,60,2,3,0.05,0.95,0.9298850890517092,17,3.0,1,3.0,1,3.0,1
1441,min_diffuse,30,60,2,3,0.05,0.95,0.9065114332674165,23,3.0,1,3.0,1,3.0,1
1442,min_diffuse,30,60,2,3,0.05,0.95,0.9496520829926376,17,3.0,1,3.0,1,3.0,1
1443,min_diffuse,30,60,2,3,0.05,0.95,0.9442356360046984,13,3.0,0,2.0,1,2.0,1
1444,min_diffuse,30,60,2,3,0.05,0.95,0.9205175178531052,15,3.0,1,3.0,1,3.0,1
1445,min_diffuse,30,60,2,3,0.05,0.95,0.9435208588701088,36,3.0,1,3.0,1,3.0,1
1446,min_diffuse,30,60,2,3,0.05,0.95,0.930210032046863,17,3.0,1,3.0,1,3.0,1
1447,min_diffuse,30,60,2,3,0.05,0.95,0.9473355076022312,11,3.0,0,2.0,1,2.0,1
1448,min_diffuse,30,60,2,3,0.05,0.95,0.9162165472093992,19,3.0,0,3.0,0,2.0,1
1449,min_diffuse,30,60,2,3,0.05,0.95,0.9033717609750828,15,3.0,1,3.0,1,3.0,1
1450,min_diffuse,30,60,2,3,0.05,0.95,0.9401595136956226,11,3.0,0,2.0,1,3.0,0
1451,min_diffuse,30,60,2,3,0.05,0.95,0.9403098904342287,15,3.0,1,3.0,1,3.0,1
1452,min_diffuse,30,60,2,3,0.05,0.95,0.929880977326416,25,4.0,0,3.0,1,3.0,1
1453,min_diffuse,30,60,2,3,0.05,0.95,0.9445063476776788,17,3.0,1,3.0,1,3.0,1
1454,min_diffuse,30,60,2,3,0.05,0.95,0.9027919284589904,11,3.0,1,3.0,1,3.0,1
1455,min_diffuse,30,60,2,3,0.05,0.95,0.9280052775980676,44,4.0,0,4.0,0,3.0,1
1456,min_diffuse,30,60,2,3,0.05,0.95,0.8930285713951325,23,3.0,0,2.0,1,3.0,0
1457,min_diffuse,30,60,2,3,0.05,0.95,0.9076602766026296,28,3.0,1,3.0,1,3.0,1
1458,min_diffuse,30,60,2,3,0.05,0.95,0.9239190408210032,21,4.0,0,4.0,0,3.0,1
1459,min_diffuse,30,60,2,3,0.05,0.95,0.9280610358591111,19,3.0,1,3.0,1,3.0,1
1460,min_diffuse,30,60,2,3,0.05,0.95,0.9320257326178356,19,3.0,1,3.0,1,3.0,1
1461,min_diffuse,30,60,2,3,0.05,0.95,0.8768068286205846,6,2.0,1,2.0,1,2.0,1
1462,min_diffuse,30,60,2,3,0.05,0.95,0.8914674012925836,12,3.0,0,2.0,1,2.0,1
1463,min_diffuse,30,60,2,3,0.05,0.95,0.9474134726871832,28,3.0,1,3.0,1,3.0,1
1464,min_diffuse,30,60,2,3,0.05,0.95,0.9481792112295224,26,4.0,0,3.0,1,3.0,1
1465,min_diffuse,30,60,2,3,0.05,0.95,0.9425042394788754,30,4.0,0,3.0,1,4.0,0
1466,min_diffuse,30,60,2,3,0.05,0.95,0.9336334427960036,17,3.0,0,2.0,1,2.0,1
1467,min_diffuse,30,60,2,3,0.05,0.95,0.9384934422232478,15,3.0,1,3.0,1,3.0,1
1468,min_diffuse,30,60,2,3,0.05,0.95,0.9161592968776466,10,3.0,1,3.0,1,3.0,1
1469,min_diffuse,30,60,2,3,0.05,0.95,0.9294935429682576,12,3.0,0,2.0,1,2.0,1
1470,min_diffuse,30,60,2,3,0.05,0.95,0.8860699663889224,17,3.0,0,3.0,0,2.0,1
1471,min_diffuse,30,60,2,3,0.05,0.95,0.9218939141694746,11,3.0,1,3.0,1,3.0,1
1472,min_diffuse,30,60,2,3,0.05,0.95,0.9427957568469252,28,3.0,1,3.0,1,3.0,1
1473,min_diffuse,30,60,2,3,0.05,0.95,0.8322387826863741,12,3.0,0,2.0,1,2.0,1
1474,min_diffuse,30,60,2,3,0.05,0.95,0.9278565213787326,18,3.0,0,3.0,0,2.0,1
1475,min_diffuse,30,60,2,3,0.05,0.95,0.9261586566895152,16,3.0,1,3.0,1,3.0,1
1476,min_diffuse,30,60,2,3,0.05,0.95,0.9169836045792248,11,3.0,1,3.0,1,3.0,1
1477,min_diffuse,30,60,2,3,0.05,0.95,0.8574014809936868,6,2.0,1,2.0,1,2.0,1
1478,min_diffuse,30,60,2,3,0.05,0.95,0.9426409234620612,26,3.0,1,3.0,1,3.0,1
1479,min_diffuse,30,60,2,3,0.05,0.95,0.9379256082484084,9,2.0,1,2.0,1,3.0,0
1480,min_diffuse,30,60,2,3,0.05,0.95,0.9071070026136407,18,3.0,1,3.0,1,3.0,1
1481,min_diffuse,30,60,2,3,0.05,0.95,0.8453305992426985,9,2.0,1,2.0,1,2.0,1
1482,min_diffuse,30,60,2,3,0.05,0.95,0.937018167438714,23,3.0,1,3.0,1,3.0,1
1483,min_diffuse,30,60,2,3,0.05,0.95,0.944867111575894,29,3.0,0,3.0,0,2.0,1
1484,min_diffuse,30,60,2,3,0.05,0.95,0.8854796660239681,12,3.0,1,3.0,1,3.0,1
1485,min_diffuse,30,60,2,3,0.05,0.95,0.8900802269068316,12,3.0,0,2.0,1,2.0,1
1486,min_diffuse,30,60,2,3,0.05,0.95,0.9469898390965727,17,3.0,1,3.0,1,3.0,1
1487,min_diffuse,30,60,2,3,0.05,0.95,0.91206585666128,6,2.0,1,2.0,1,2.0,1
1488,min_diffuse,30,60,2,3,0.05,0.95,0.937655876184724,10,3.0,0,2.0,1,2.0,1
1489,min_diffuse,30,60,2,3,0.05,0.95,0.9434103077438414,20,3.0,1,3.0,1,3.0,1
1490,min_diffuse,30,60,2,3,0.05,0.95,0.9280293243707926,14,3.0,0,3.0,0,2.0,1
1491,min_diffuse,30,60,2,3,0.05,0.95,0.9434568025954224,11,3.0,0,2.0,1,3.0,0
1492,min_diffuse,30,60,2,3,0.05,0.95,0.9061784558649036,7,2.0,1,3.0,0,2.0,1
1493,min_diffuse,30,60,2,3,0.05,0.95,0.9137796440534324,13,3.0,1,3.0,1,3.0,1
1494,min_diffuse,30,60,2,3,0.05,0.95,0.9128088683954528,46,4.0,1,4.0,1,4.0,1
1495,min_diffuse,30,60,2,3,0.05,0.95,0.932034684269324,16,3.0,1,3.0,1,3.0,1
1496,min_diffuse,30,60,2,3,0.05,0.95,0.910405925663521,28,3.0,1,3.0,1,3.0,1
1497,min_diffuse,30,60,2,3,0.05,0.95,0.9477020008447906,7,2.0,1,2.0,1,2.0,1
1498,min_diffuse,30,60,2,3,0.05,0.95,0.9429247950465962,12,3.0,0,3.0,0,2.0,1
1499,min_diffuse,30,60,2,3,0.05,0.95,0.9459771818356404,14,2.0,1,3.0,0,3.0,0
1500,min_diffuse,30,60,2,3,0.05,0.95,0.9423026301910392,8,2.0,1,2.0,1,2.0,1
1501,min_diffuse,30,60,2,3,0.05,0.95,0.9289581974420356,8,2.0,1,2.0,1,2.0,1
1502,min_diffuse,30,60,2,3,0.05,0.95,0.939479874398108,12,3.0,0,3.0,0,2.0,1
1503,min_diffuse,30,60,2,3,0.05,0.95,0.9243401955220872,15,3.0,0,3.0,0,2.0,1
1504,min_diffuse,30,60,2,3,0.05,0.95,0.9328874052801712,12,2.0,1,2.0,1,2.0,1
1505,min_diffuse,30,60,2,3,0.05,0.95,0.935473486955873,31,4.0,1,4.0,1,4.0,1
1506,min_diffuse,30,60,2,3,0.05,0.95,0.9215022210499784,17,3.0,1,3.0,1,3.0,1
1507,min_diffuse,30,60,2,3,0.05,0.95,0.9484554079607198,13,3.0,1,3.0,1,3.0,1
1508,min_diffuse,30,60,2,3,0.05,0.95,0.9261254197467148,20,3.0,1,3.0,1,3.0,1
1509,min_diffuse,30,60,2,3,0.05,0.95,0.9482252161873834,48,4.0,1,4.0,1,4.0,1
1510,min_diffuse,30,60,2,3,0.05,0.95,0.9427929565221722,34,4.0,1,4.0,1,4.0,1
1511,min_diffuse,30,60,2,3,0.05,0.95,0.9060224161016454,12,3.0,0,2.0,1,2.0,1
1512,min_diffuse,30,60,2,3,0.05,0.95,0.9404953872791924,19,3.0,1,3.0,1,3.0,1
1513,min_diffuse,30,60,2,3,0.05,0.95,0.9410845667761762,9,3.0,1,3.0,1,3.0,1
1514,min_diffuse,30,60,2,3,0.05,0.95,0.9165279098412982,15,3.0,1,3.0,1,3.0,1
1515,min_diffuse,30,60,2,3,0.05,0.95,0.9301755090945976,12,3.0,0,2.0,1,2.0,1
1516,min_diffuse,30,60,2,3,0.05,0.95,0.9431013266223052,22,3.0,1,3.0,1,3.0,1
1517,min_diffuse,30,60,2,3,0.05,0.95,0.9344113886210064,19,3.0,0,2.0,1,3.0,0
1518,min_diffuse,30,60,2,3,0.05,0.95,0.9489050907040574,17,4.0,0,3.0,1,3.0,1
1519,min_diffuse,30,60,2,3,0.05,0.95,0.9488132762398732,48,4.0,0,4.0,0,3.0,1
1520,min_diffuse,30,60,2,3,0.05,0.95,0.9490832039616276,20,3.0,1,3.0,1,3.0,1
1521,min_diffuse,30,60,2,3,0.05,0.95,0.9491471761497036,37,3.0,1,3.0,1,3.0,1
1522,min_diffuse,30,60,2,3,0.05,0.95,0.8711493188826045,25,3.0,1,3.0,1,3.0,1
1523,min_diffuse,30,60,2,3,0.05,0.95,0.8874163042245662,26,3.0,1,3.0,1,3.0,1
1524,min_diffuse,30,60,2,3,0.05,0.95,0.9043667891009612,14,3.0,1,3.0,1,3.0,1
1525,min_diffuse,30,60,2,3,0.05,0.95,0.9103089544154616,22,3.0,1,3.0,1,3.0,1
1526,min_diffuse,30,60,2,3,0.05,0.95,0.905614162825356,20,3.0,1,3.0,1,3.0,1
1527,min_diffuse,30,60,2,3,0.05,0.95,0.9368336169937796,23,3.0,1,3.0,1,3.0,1
1528,min_diffuse,30,60,2,3,0.05,0.95,0.9093549734816564,20,4.0,1,4.0,1,4.0,1
1529,min_diffuse,30,60,2,3,0.05,0.95,0.898865494402433,11,2.0,1,3.0,0,3.0,0
1530,min_diffuse,30,60,2,3,0.05,0.95,0.9041403071834072,45,4.0,0,3.0,1,3.0,1
1531,min_diffuse,30,60,2,3,0.05,0.95,0.9325871973543018,19,3.0,1,3.0,1,3.0,1
1532,min_diffuse,30,60,2,3,0.05,0.95,0.9387752246576884,29,4.0,0,3.0,1,3.0,1
1533,min_diffuse,30,60,2,3,0.05,0.95,0.929550764358949,16,3.0,1,3.0,1,3.0,1
1534,min_diffuse,30,60,2,3,0.05,0.95,0.9316240718011338,12,3.0,0,2.0,1,2.0,1
1535,min_diffuse,30,60,2,3,0.05,0.95,0.9483072415679492,56,4.0,1,4.0,1,4.0,1
1536,min_diffuse,30,60,2,3,0.05,0.95,0.9017173018634306,12,3.0,1,3.0,1,3.0,1
1537,min_diffuse,30,60,2,3,0.05,0.95,0.9418598158783064,61,5.0,0,4.0,1,4.0,1
1538,min_diffuse,30,60,2,3,0.05,0.95,0.9284316877579254,11,3.0,0,2.0,1,3.0,0
1539,min_diffuse,30,60,2,3,0.05,0.95,0.9183312108677938,30,3.0,1,3.0,1,3.0,1
1540,min_diffuse,30,60,2,3,0.05,0.95,0.922279839076924,16,3.0,0,2.0,1,2.0,1
1541,min_diffuse,30,60,2,3,0.05,0.95,0.9270328149038056,28,4.0,1,4.0,1,4.0,1
1542,min_diffuse,30,60,2,3,0.05,0.95,0.9301249622320634,16,3.0,1,3.0,1,3.0,1
1543,min_diffuse,30,60,2,3,0.05,0.95,0.9414599317210612,14,3.0,1,3.0,1,3.0,1
1544,min_diffuse,30,60,2,3,0.05,0.95,0.8845315910469375,10,2.0,1,2.0,1,2.0,1
1545,min_diffuse,30,60,2,3,0.05,0.95,0.917310433309927,51,4.0,0,3.0,1,3.0,1
1546,min_diffuse,30,60,2,3,0.05,0.95,0.9324746820407628,17,3.0,0,2.0,1,2.0,1
1547,min_diffuse,30,60,2,3,0.05,0.95,0.8922722143849346,19,3.0,0,3.0,0,2.0,1
1548,min_diffuse,30,60,2,3,0.05,0.95,0.9412774222641576,14,3.0,0,3.0,0,2.0,1
1549,min_diffuse,30,60,2,3,0.05,0.95,0.9062949560742132,9,2.0,1,3.0,0,3.0,0
1550,min_diffuse,30,60,2,3,0.05,0.95,0.9397291501499554,12,3.0,1,3.0,1,3.0,1
1551,min_diffuse,30,60,2,3,0.05,0.95,0.9136689749157664,10,3.0,1,3.0,1,3.0,1
1552,min_diffuse,30,60,2,3,0.05,0.95,0.9070706076654964,11,3.0,1,3.0,1,3.0,1
1553,min_diffuse,30,60,2,3,0.05,0.95,0.940002151983066,75,4.0,1,4.0,1,4.0,1
1554,min_diffuse,30,60,2,3,0.05,0.95,0.9486048514539508,25,4.0,0,4.0,0,3.0,1
1555,min_diffuse,30,60,2,3,0.05,0.95,0.8827829653464142,26,3.0,0,3.0,0,2.0,1
1556,min_diffuse,30,60,2,3,0.05,0.95,0.9355738766852414,22,3.0,1,3.0,1,3.0,1
1557,min_diffuse,30,60,2,3,0.05,0.95,0.8525421187492768,14,3.0,1,3.0,1,3.0,1
1558,min_diffuse,30,60,2,3,0.05,0.95,0.9486458392591472,74,4.0,1,4.0,1,4.0,1
1559,min_diffuse,30,60,2,3,0.05,0.95,0.899218328152843,12,3.0,0,2.0,1,3.0,0
1560,min_diffuse,30,60,2,3,0.05,0.95,0.9369987027824076,12,3.0,0,2.0,1,3.0,0
1561,min_diffuse,30,60,2,3,0.05,0.95,0.9439822871405362,24,4.0,0,3.0,1,3.0,1
1562,min_diffuse,30,60,2,3,0.05,0.95,0.9387745625616868,14,3.0,1,3.0,1,3.0,1
1563,min_diffuse,30,60,2,3,0.05,0.95,0.9409738540013722,20,3.0,1,3.0,1,3.0,1
1564,min_diffuse,30,60,2,3,0.05,0.95,0.948605437014598,32,3.0,1,3.0,1,3.0,1
1565,min_diffuse,30,60,2,3,0.05,0.95,0.945018887986083,9,3.0,1,3.0,1,3.0,1
1566,min_diffuse,30,60,2,3,0.05,0.95,0.9216091670861014,15,3.0,0,2.0,1,3.0,0
1567,min_diffuse,30,60,2,3,0.05,0.95,0.9492948230795276,25,3.0,1,3.0,1,3.0,1
1568,min_diffuse,30,60,2,3,0.05,0.95,0.90172981450323,28,3.0,1,3.0,1,3.0,1
1569,min_diffuse,30,60,2,3,0.05,0.95,0.9421234387901246,58,4.0,1,4.0,1,4.0,1
1570,min_diffuse,30,60,2,3,0.05,0.95,0.9479176689702804,12,3.0,0,2.0,1,3.0,0
1571,min_diffuse,30,60,2,3,0.05,0.95,0.9392469673735452,23,3.0,1,3.0,1,3.0,1
1572,min_diffuse,30,60,2,3,0.05,0.95,0.8987328561012864,6,2.0,1,2.0,1,2.0,1
1573,min_diffuse,30,60,2,3,0.05,0.95,0.9350906193565904,22,3.0,0,3.0,0,2.0,1
1574,min_diffuse,30,60,2,3,0.05,0.95,0.9206560483029804,21,3.0,1,3.0,1,3.0,1
1575,min_diffuse,30,60,2,3,0.05,0.95,0.9495908464700994,21,3.0,1,3.0,1,3.0,1
1576,min_diffuse,30,60,2,3,0.05,0.95,0.9393020027662456,11,2.0,1,2.0,1,2.0,1
1577,min_diffuse,30,60,2,3,0.05,0.95,0.9103764512431546,25,3.0,1,3.0,1,3.0,1
1578,min_diffuse,30,60,2,3,0.05,0.95,0.943183709090103,24,3.0,1,3.0,1,3.0,1
1579,min_diffuse,30,60,2,3,0.05,0.95,0.9125785097389444,24,3.0,1,3.0,1,3.0,1
1580,min_diffuse,30,60,2,3,0.05,0.95,0.8684219254747543,16,2.0,1,2.0,1,2.0,1
1581,min_diffuse,30,60,2,3,0.05,0.95,0.9492423747144536,16,3.0,1,3.0,1,3.0,1
1582,min_diffuse,30,60,2,3,0.05,0.95,0.944725091391318,30,4.0,0,3.0,1,3.0,1
1583,min_diffuse,30,60,2,3,0.05,0.95,0.94240406193894,57,4.0,1,4.0,1,4.0,1
1584,min_diffuse,30,60,2,3,0.05,0.95,0.9142550063070816,17,3.0,1,3.0,1,3.0,1
1585,min_diffuse,30,60,2,3,0.05,0.95,0.9478729215812136,22,4.0,0,3.0,1,3.0,1
1586,min_diffuse,30,60,2,3,0.05,0.95,0.9267247837377698,32,3.0,1,3.0,1,3.0,1
1587,min_diffuse,30,60,2,3,0.05,0.95,0.8921623909054991,7,2.0,1,2.0,1,2.0,1
1588,min_diffuse,30,60,2,3,0.05,0.95,0.9400891776081314,13,3.0,0,3.0,0,2.0,1
1589,min_diffuse,30,60,2,3,0.05,0.95,0.9182693571476742,23,3.0,1,3.0,1,3.0,1
1590,min_diffuse,30,60,2,3,0.05,0.95,0.9301400277463898,23,3.0,1,3.0,1,3.0,1
1591,min_diffuse,30,60,2,3,0.05,0.95,0.9265274087943184,10,2.0,1,2.0,1,2.0,1
1592,min_diffuse,30,60,2,3,0.05,0.95,0.9480967511691564,55,4.0,0,4.0,0,3.0,1
1593,min_diffuse,30,60,2,3,0.05,0.95,0.9444847857533648,25,3.0,1,3.0,1,3.0,1
1594,min_diffuse,30,60,2,3,0.05,0.95,0.9225667985339056,16,3.0,1,3.0,1,3.0,1
1595,min_diffuse,30,60,2,3,0.05,0.95,0.923106732486203,13,3.0,1,3.0,1,3.0,1
1596,min_diffuse,30,60,2,3,0.05,0.95,0.9436790221422756,32,4.0,0,3.0,1,3.0,1
1597,min_diffuse,30,60,2,3,0.05,0.95,0.9468557611236352,15,3.0,1,3.0,1,3.0,1
1598,min_diffuse,30,60,2,3,0.05,0.95,0.8907517953148935,17,3.0,1,3.0,1,3.0,1
1599,min_diffuse,30,60,2,3,0.05,0.95,0.9367235791987568,10,3.0,1,3.0,1,3.0,1
1600,min_diffuse,30,60,2,3,0.05,0.95,0.8900047672687349,8,2.0,1,2.0,1,2.0,1
1601,min_diffuse,30,60,2,3,0.05,0.95,0.8737048553542308,7,2.0,1,3.0,0,3.0,0
1602,min_diffuse,30,60,2,3,0.05,0.95,0.9250318292413862,20,3.0,1,3.0,1,3.0,1
1603,min_diffuse,30,60,2,3,0.05,0.95,0.9301905737987114,19,3.0,1,3.0,1,4.0,0
1604,min_diffuse,30,60,2,3,0.05,0.95,0.9034181189935356,16,3.0,1,3.0,1,3.0,1
1605,min_diffuse,30,60,2,3,0.05,0.95,0.9001202581737329,22,3.0,1,3.0,1,3.0,1
1606,min_diffuse,30,60,2,3,0.05,0.95,0.9410380645933298,41,3.0,1,3.0,1,3.0,1
1607,min_diffuse,30,60,2,3,0.05,0.95,0.944043276119372,9,2.0,1,2.0,1,2.0,1
1608,min_diffuse,30,60,2,3,0.05,0.95,0.9281108535702388,12,2.0,1,2.0,1,2.0,1
1609,min_diffuse,30,60,2,3,0.05,0.95,0.9420974388817076,12,3.0,1,3.0,1,3.0,1
1610,min_diffuse,30,60,2,3,0.05,0.95,0.8534874602195476,14,3.0,0,3.0,0,2.0,1
1611,min_diffuse,30,60,2,3,0.05,0.95,0.9455926568512256,21,4.0,0,3.0,1,4.0,0
1612,min_diffuse,30,60,2,3,0.05,0.95,0.9417904995803688,13,2.0,1,2.0,1,2.0,1
1613,min_diffuse,30,60,2,3,0.05,0.95,0.9496799960086992,35,3.0,1,3.0,1,3.0,1
1614,min_diffuse,30,60,2,3,0.05,0.95,0.9424252010247066,37,5.0,1,5.0,1,5.0,1
1615,min_diffuse,30,60,2,3,0.05,0.95,0.884272867926367,28,4.0,1,4.0,1,4.0,1
1616,min_diffuse,30,60,2,3,0.05,0.95,0.8724832627877311,29,3.0,1,3.0,1,3.0,1
1617,min_diffuse,30,60,2,3,0.05,0.95,0.8945131512247079,10,2.0,1,3.0,0,3.0,0
1618,min_diffuse,30,60,2,3,0.05,0.95,0.9124536036266462,12,3.0,1,3.0,1,3.0,1
1619,min_diffuse,30,60,2,3,0.05,0.95,0.9414668099353088,23,3.0,1,3.0,1,3.0,1
1620,min_diffuse,30,60,2,3,0.05,0.95,0.9288362829296612,15,3.0,0,2.0,1,3.0,0
1621,min_diffuse,30,60,2,3,0.05,0.95,0.8947015521577234,23,3.0,1,3.0,1,3.0,1
1622,min_diffuse,30,60,2,3,0.05,0.95,0.9422572472257962,17,3.0,1,3.0,1,3.0,1
1623,min_diffuse,30,60,2,3,0.05,0.95,0.9054782077102436,9,2.0,1,2.0,1,2.0,1
1624,min_diffuse,30,60,2,3,0.05,0.95,0.9367824876069432,10,3.0,1,3.0,1,3.0,1
1625,min_diffuse,30,60,2,3,0.05,0.95,0.9221913647709208,17,3.0,1,3.0,1,3.0,1
1626,min_diffuse,30,60,2,3,0.05,0.95,0.9024306485788276,45,3.0,1,3.0,1,3.0,1
1627,min_diffuse,30,60,2,3,0.05,0.95,0.9329155717750494,29,3.0,1,3.0,1,3.0,1
1628,min_diffuse,30,60,2,3,0.05,0.95,0.9363596088282572,26,4.0,0,4.0,0,3.0,1
1629,min_diffuse,30,60,2,3,0.05,0.95,0.9475179571934964,17,3.0,1,3.0,1,3.0,1
1630,min_diffuse,30,60,2,3,0.05,0.95,0.9409233290428064,16,2.0,1,2.0,1,2.0,1
1631,min_diffuse,30,60,2,3,0.05,0.95,0.8948869035136217,9,2.0,1,2.0,1,2.0,1
1632,min_diffuse,30,60,2,3,0.05,0.95,0.9410307206672937,10,2.0,1,2.0,1,2.0,1
1633,min_diffuse,30,60,2,3,0.05,0.95,0.947293935322912,19,3.0,1,3.0,1,3.0,1
1634,min_diffuse,30,60,2,3,0.05,0.95,0.8650145848531813,13,3.0,1,3.0,1,3.0,1
1635,min_diffuse,30,60,2,3,0.05,0.95,0.9395805688472582,20,3.0,1,4.0,0,4.0,0
1636,min_diffuse,30,60,2,3,0.05,0.95,0.9447250813553324,28,4.0,1,4.0,1,4.0,1
1637,min_diffuse,30,60,2,3,0.05,0.95,0.9380033726642618,14,3.0,1,3.0,1,3.0,1
1638,min_diffuse,30,60,2,3,0.05,0.95,0.7944645044898032,12,2.0,1,2.0,1,2.0,1
1639,min_diffuse,30,60,2,3,0.05,0.95,0.9320319735159852,79,4.0,0,3.0,1,3.0,1
1640,min_diffuse,30,60,2,3,0.05,0.95,0.947185795047274,38,4.0,1,4.0,1,4.0,1
1641,min_diffuse,30,60,2,3,0.05,0.95,0.9359939189636955,26,3.0,1,3.0,1,3.0,1
1642,min_diffuse,30,60,2,3,0.05,0.95,0.9153620768975176,14,3.0,1,3.0,1,3.0,1
1643,min_diffuse,30,60,2,3,0.05,0.95,0.9025409222075996,12,3.0,1,3.0,1,3.0,1
1644,min_diffuse,30,60,2,3,0.05,0.95,0.8928762730283032,26,3.0,1,3.0,1,3.0,1
1645,min_diffuse,30,60,2,3,0.05,0.95,0.9385996672880504,12,3.0,0,2.0,1,2.0,1
1646,min_diffuse,30,60,2,3,0.05,0.95,0.920327908123612,12,3.0,1,3.0,1,3.0,1
1647,min_diffuse,30,60,2,3,0.05,0.95,0.8901410324815333,13,3.0,0,3.0,0,2.0,1
1648,min_diffuse,30,60,2,3,0.05,0.95,0.9341440638083444,40,4.0,1,4.0,1,4.0,1
1649,min_diffuse,30,60,2,3,0.05,0.95,0.9265390620354682,26,4.0,0,3.0,1,3.0,1
1650,min_diffuse,30,60,2,3,0.05,0.95,0.893294874604173,5,2.0,1,2.0,1,2.0,1
1651,min_diffuse,30,60,2,3,0.05,0.95,0.9191610035235198,13,3.0,0,2.0,1,2.0,1
1652,min_diffuse,30,60,2,3,0.05,0.95,0.8739255662542289,8,2.0,1,2.0,1,2.0,1
1653,min_diffuse,30,60,2,3,0.05,0.95,0.9450355311645068,31,3.0,1,3.0,1,3.0,1
1654,min_diffuse,30,60,2,3,0.05,0.95,0.9459516306057714,10,3.0,1,3.0,1,3.0,1
1655,min_diffuse,30,60,2,3,0.05,0.95,0.914418944712403,15,3.0,1,3.0,1,3.0,1
1656,min_diffuse,30,60,2,3,0.05,0.95,0.91158772861423,31,3.0,1,3.0,1,3.0,1
1657,min_diffuse,30,60,2,3,0.05,0.95,0.9402664723670238,9,2.0,1,2.0,1,2.0,1
1658,min_diffuse,30,60,2,3,0.05,0.95,0.9460973590811742,27,4.0,1,4.0,1,4.0,1
1659,min_diffuse,30,60,2,3,0.05,0.95,0.9206078548090768,45,3.0,1,3.0,1,3.0,1
1660,min_diffuse,30,60,2,3,0.05,0.95,0.8985108421236038,11,2.0,1,2.0,1,2.0,1
1661,min_diffuse,30,60,2,3,0.05,0.95,0.8995332242228816,34,3.0,1,3.0,1,3.0,1
1662,min_diffuse,30,60,2,3,0.05,0.95,0.9333939230948084,17,3.0,1,3.0,1,3.0,1
1663,min_diffuse,30,60,2,3,0.05,0.95,0.8160596165374284,8,2.0,1,3.0,0,3.0,0
1664,min_diffuse,30,60,2,3,0.05,0.95,0.9299283782891888,21,3.0,1,3.0,1,3.0,1
1665,min_diffuse,30,60,2,3,0.05,0.95,0.9196032425116044,18,3.0,0,2.0,1,2.0,1
1666,min_diffuse,30,60,2,3,0.05,0.95,0.9472921961164372,16,3.0,0,2.0,1,2.0,1
1667,min_diffuse,30,60,2,3,0.05,0.95,0.9110546257543954,13,3.0,1,3.0,1,3.0,1
1668,min_diffuse,30,60,2,3,0.05,0.95,0.8873614623149748,12,2.0,1,2.0,1,2.0,1
1669,min_diffuse,30,60,2,3,0.05,0.95,0.9427945933067352,29,4.0,0,3.0,1,4.0,0
1670,min_diffuse,30,60,2,3,0.05,0.95,0.9447112444618916,24,3.0,1,3.0,1,3.0,1
1671,min_diffuse,30,60,2,3,0.05,0.95,0.9355670606735584,44,4.0,0,4.0,0,3.0,1
1672,min_diffuse,30,60,2,3,0.05,0.95,0.9449980955009712,7,2.0,1,2.0,1,2.0,1
1673,min_diffuse,30,60,2,3,0.05,0.95,0.8681173674534183,27,3.0,1,3.0,1,3.0,1
1674,min_diffuse,30,60,2,3,0.05,0.95,0.9454237588958792,8,2.0,1,2.0,1,2.0,1
1675,min_diffuse,30,60,2,3,0.05,0.95,0.9346786506297126,14,3.0,1,3.0,1,3.0,1
1676,min_diffuse,30,60,2,3,0.05,0.95,0.9101346413997556,18,3.0,1,3.0,1,3.0,1
1677,min_diffuse,30,60,2,3,0.05,0.95,0.9484091161343776,59,4.0,1,4.0,1,4.0,1
1678,min_diffuse,30,60,2,3,0.05,0.95,0.9456036822389642,16,3.0,1,3.0,1,3.0,1
1679,min_diffuse,30,60,2,3,0.05,0.95,0.942122038519466,8,3.0,0,3.0,0,2.0,1
1680,min_diffuse,30,60,2,3,0.05,0.95,0.907388892765098,12,2.0,1,2.0,1,2.0,1
1681,min_diffuse,30,60,2,3,0.05,0.95,0.9326657158389472,32,4.0,1,4.0,1,4.0,1
1682,min_diffuse,30,60,2,3,0.05,0.95,0.8797340953389771,17,3.0,1,3.0,1,3.0,1
1683,min_diffuse,30,60,2,3,0.05,0.95,0.8774959436210454,9,2.0,1,2.0,1,2.0,1
1684,min_diffuse,30,60,2,3,0.05,0.95,0.900891579636878,10,2.0,1,2.0,1,2.0,1
1685,min_diffuse,30,60,2,3,0.05,0.95,0.9393640826083766,15,3.0,1,3.0,1,3.0,1
1686,min_diffuse,30,60,2,3,0.05,0.95,0.9436317121984648,27,3.0,1,3.0,1,3.0,1
1687,min_diffuse,30,60,2,3,0.05,0.95,0.94500984690636,12,3.0,1,3.0,1,3.0,1
1688,min_diffuse,30,60,2,3,0.05,0.95,0.9311624303704812,25,3.0,0,3.0,0,2.0,1
1689,min_diffuse,30,60,2,3,0.05,0.95,0.947947752212868,31,3.0,1,3.0,1,3.0,1
1690,min_diffuse,30,60,2,3,0.05,0.95,0.9451519073347472,37,5.0,0,4.0,1,5.0,0
1691,min_diffuse,30,60,2,3,0.05,0.95,0.9422375698295388,21,4.0,0,4.0,0,3.0,1
1692,min_diffuse,30,60,2,3,0.05,0.95,0.9479255359156228,60,4.0,1,4.0,1,4.0,1
1693,min_diffuse,30,60,2,3,0.05,0.95,0.94647250950474,20,3.0,1,3.0,1,3.0,1
1694,min_diffuse,30,60,2,3,0.05,0.95,0.9212238544681258,45,4.0,0,4.0,0,3.0,1
1695,min_diffuse,30,60,2,3,0.05,0.95,0.8588626647182857,9,3.0,1,3.0,1,3.0,1
1696,min_diffuse,30,60,2,3,0.05,0.95,0.9217971611189876,15,3.0,1,3.0,1,3.0,1
1697,min_diffuse,30,60,2,3,0.05,0.95,0.9245638630445632,25,4.0,0,3.0,1,4.0,0
1698,min_diffuse,30,60,2,3,0.05,0.95,0.9236596336341252,5,2.0,1,2.0,1,2.0,1
1699,min_diffuse,30,60,2,3,0.05,0.95,0.9319253090485956,31,3.0,1,3.0,1,3.0,1
1700,min_diffuse,30,60,2,3,0.05,0.95,0.94340407935425,36,3.0,1,3.0,1,3.0,1
1701,min_diffuse,30,60,2,3,0.05,0.95,0.910013490513305,14,3.0,1,3.0,1,3.0,1
1702,min_diffuse,30,60,2,3,0.05,0.95,0.9435286529603736,31,3.0,1,3.0,1,3.0,1
1703,min_diffuse,30,60,2,3,0.05,0.95,0.7982592277020015,9,3.0,0,2.0,1,3.0,0
1704,min_diffuse,30,60,2,3,0.05,0.95,0.928375326658811,15,3.0,1,3.0,1,3.0,1
1705,min_diffuse,30,60,2,3,0.05,0.95,0.9401407053402748,37,4.0,0,3.0,1,3.0,1
1706,min_diffuse,30,60,2,3,0.05,0.95,0.9258246702163004,16,3.0,1,3.0,1,3.0,1
1707,min_diffuse,30,60,2,3,0.05,0.95,0.94650271953546,14,3.0,0,2.0,1,2.0,1
1708,min_diffuse,30,60,2,3,0.05,0.95,0.929027700774768,18,3.0,1,3.0,1,3.0,1
1709,min_diffuse,30,60,2,3,0.05,0.95,0.9130190018758318,22,3.0,1,3.0,1,3.0,1
1710,min_diffuse,30,60,2,3,0.05,0.95,0.9350686142091136,43,4.0,1,4.0,1,5.0,0
1711,min_diffuse,30,60,2,3,0.05,0.95,0.9435518340452896,17,3.0,0,3.0,0,2.0,1
1712,min_diffuse,30,60,2,3,0.05,0.95,0.9430796626348558,15,3.0,0,2.0,1,3.0,0
1713,min_diffuse,30,60,2,3,0.05,0.95,0.917698242027,24,4.0,1,4.0,1,4.0,1
1714,min_diffuse,30,60,2,3,0.05,0.95,0.9478005421645628,24,3.0,1,3.0,1,3.0,1
1715,min_diffuse,30,60,2,3,0.05,0.95,0.915777063722638,16,3.0,0,3.0,0,2.0,1
1716,min_diffuse,30,60,2,3,0.05,0.95,0.9263637585032068,16,3.0,1,3.0,1,3.0,1
1717,min_diffuse,30,60,2,3,0.05,0.95,0.8858553752827163,7,2.0,1,2.0,1,2.0,1
1718,min_diffuse,30,60,2,3,0.05,0.95,0.94575858470301,33,4.0,0,3.0,1,3.0,1
1719,min_diffuse,30,60,2,3,0.05,0.95,0.9308710929286598,37,4.0,0,3.0,1,3.0,1
1720,min_diffuse,30,60,2,3,0.05,0.95,0.9127648401019588,28,3.0,1,3.0,1,3.0,1
1721,min_diffuse,30,60,2,3,0.05,0.95,0.921573229871077,27,3.0,1,3.0,1,3.0,1
1722,min_diffuse,30,60,2,3,0.05,0.95,0.9380046199710212,15,3.0,1,3.0,1,3.0,1
1723,min_diffuse,30,60,2,3,0.05,0.95,0.9450607883336396,13,3.0,1,3.0,1,3.0,1
1724,min_diffuse,30,60,2,3,0.05,0.95,0.8986740515901674,19,3.0,1,3.0,1,3.0,1
1725,min_diffuse,30,60,2,3,0.05,0.95,0.9285637609946664,12,2.0,1,2.0,1,2.0,1
1726,min_diffuse,30,60,2,3,0.05,0.95,0.917842186069868,25,3.0,1,3.0,1,3.0,1
1727,min_diffuse,30,60,2,3,0.05,0.95,0.934885848279183,11,2.0,1,2.0,1,2.0,1
1728,min_diffuse,30,60,2,3,0.05,0.95,0.9479764173814436,30,3.0,0,3.0,0,2.0,1
1729,min_diffuse,30,60,2,3,0.05,0.95,0.8901560557765383,24,3.0,0,2.0,1,2.0,1
1730,min_diffuse,30,60,2,3,0.05,0.95,0.9306587402419508,16,3.0,1,3.0,1,3.0,1
1731,min_diffuse,30,60,2,3,0.05,0.95,0.9315411473616902,35,4.0,0,3.0,1,3.0,1
1732,min_diffuse,30,60,2,3,0.05,0.95,0.9247755297066204,39,5.0,0,5.0,0,4.0,1
1733,min_diffuse,30,60,2,3,0.05,0.95,0.8673938895597859,31,3.0,1,3.0,1,3.0,1
1734,min_diffuse,30,60,2,3,0.05,0.95,0.9435144518992884,31,4.0,0,3.0,1,4.0,0
1735,min_diffuse,30,60,2,3,0.05,0.95,0.9223230729947228,11,3.0,1,3.0,1,3.0,1
1736,min_diffuse,30,60,2,3,0.05,0.95,0.9016227641061154,14,3.0,1,3.0,1,3.0,1
1737,min_diffuse,30,60,2,3,0.05,0.95,0.918488140561166,28,4.0,0,3.0,1,3.0,1
1738,min_diffuse,30,60,2,3,0.05,0.95,0.9454219496712684,28,3.0,1,3.0,1,3.0,1
1739,min_diffuse,30,60,2,3,0.05,0.95,0.93738012216958,18,3.0,1,3.0,1,3.0,1
1740,min_diffuse,30,60,2,3,0.05,0.95,0.9339409003814778,11,3.0,1,3.0,1,3.0,1
1741,min_diffuse,30,60,2,3,0.05,0.95,0.9380802988702548,28,3.0,1,3.0,1,3.0,1
1742,min_diffuse,30,60,2,3,0.05,0.95,0.7610271448116916,21,3.0,1,3.0,1,3.0,1
1743,min_diffuse,30,60,2,3,0.05,0.95,0.922808616990774,17,3.0,1,3.0,1,3.0,1
1744,min_diffuse,30,60,2,3,0.05,0.95,0.9375429897284048,9,2.0,1,2.0,1,2.0,1
1745,min_diffuse,30,60,2,3,0.05,0.95,0.8354173490598348,12,3.0,0,2.0,1,2.0,1
1746,min_diffuse,30,60,2,3,0.05,0.95,0.8879146019888796,11,3.0,0,2.0,1,3.0,0
1747,min_diffuse,30,60,2,3,0.05,0.95,0.9069134333986816,25,3.0,1,3.0,1,3.0,1
1748,min_diffuse,30,60,2,3,0.05,0.95,0.924148525288614,10,2.0,1,2.0,1,2.0,1
1749,min_diffuse,30,60,2,3,0.05,0.95,0.9492054370613644,23,3.0,1,3.0,1,3.0,1
1750,min_diffuse,30,60,2,3,0.05,0.95,0.9442579373522644,35,3.0,1,3.0,1,3.0,1
1751,min_diffuse,30,60,2,3,0.05,0.95,0.8932673332012575,10,3.0,0,2.0,1,3.0,0
1752,min_diffuse,30,60,2,3,0.05,0.95,0.9434430652543628,19,3.0,1,3.0,1,3.0,1
1753,min_diffuse,30,60,2,3,0.05,0.95,0.9259156816103618,15,3.0,0,3.0,0,2.0,1
1754,min_diffuse,30,60,2,3,0.05,0.95,0.898707801822153,23,3.0,0,3.0,0,2.0,1
1755,min_diffuse,30,60,2,3,0.05,0.95,0.9383332647468984,27,4.0,1,4.0,1,4.0,1
1756,min_diffuse,30,60,2,3,0.05,0.95,0.9499770034089492,8,2.0,1,3.0,0,3.0,0
1757,min_diffuse,30,60,2,3,0.05,0.95,0.920083931365852,15,3.0,1,3.0,1,3.0,1
1758,min_diffuse,30,60,2,3,0.05,0.95,0.9277902656891844,10,3.0,1,3.0,1,3.0,1
1759,min_diffuse,30,60,2,3,0.05,0.95,0.8821578668680257,13,3.0,1,3.0,1,3.0,1
1760,min_diffuse,30,60,2,3,0.05,0.95,0.9472206236745956,21,3.0,1,3.0,1,3.0,1
1761,min_diffuse,30,60,2,3,0.05,0.95,0.9449938228150828,39,4.0,1,4.0,1,4.0,1
1762,min_diffuse,30,60,2,3,0.05,0.95,0.9431004273385256,19,4.0,0,3.0,1,4.0,0
1763,min_diffuse,30,60,2,3,0.05,0.95,0.9232725969874892,12,3.0,1,3.0,1,3.0,1
1764,min_diffuse,30,60,2,3,0.05,0.95,0.9263340038229172,17,3.0,1,3.0,1,3.0,1
1765,min_diffuse,30,60,2,3,0.05,0.95,0.9415378438077964,31,4.0,0,3.0,1,3.0,1
1766,min_diffuse,30,60,2,3,0.05,0.95,0.943344125134197,26,3.0,1,3.0,1,3.0,1
1767,min_diffuse,30,60,2,3,0.05,0.95,0.9456033888214072,14,3.0,1,3.0,1,3.0,1
1768,min_diffuse,30,60,2,3,0.05,0.95,0.942390669349914,52,4.0,1,4.0,1,4.0,1
1769,min_diffuse,30,60,2,3,0.05,0.95,0.8726122081777221,12,3.0,0,2.0,1,3.0,0
1770,min_diffuse,30,60,2,3,0.05,0.95,0.9403347459253798,33,3.0,1,3.0,1,3.0,1
1771,min_diffuse,30,60,2,3,0.05,0.95,0.924221258574654,19,3.0,0,2.0,1,3.0,0
1772,min_diffuse,30,60,2,3,0.05,0.95,0.9482816128777868,46,4.0,0,3.0,1,3.0,1
1773,min_diffuse,30,60,2,3,0.05,0.95,0.853113716330751,13,2.0,1,2.0,1,2.0,1
1774,min_diffuse,30,60,2,3,0.05,0.95,0.9320239432618156,10,2.0,1,2.0,1,2.0,1
1775,min_diffuse,30,60,2,3,0.05,0.95,0.91711970879476,16,3.0,1,3.0,1,3.0,1
1776,min_diffuse,30,60,2,3,0.05,0.95,0.9311215103818395,11,3.0,0,2.0,1,2.0,1
1777,min_diffuse,30,60,2,3,0.05,0.95,0.910845057692278,8,2.0,1,2.0,1,2.0,1
1778,min_diffuse,30,60,2,3,0.05,0.95,0.9127612876321806,10,2.0,1,2.0,1,2.0,1
1779,min_diffuse,30,60,2,3,0.05,0.95,0.9411646029835848,14,3.0,1,3.0,1,3.0,1
1780,min_diffuse,30,60,2,3,0.05,0.95,0.9394099259228524,21,3.0,1,3.0,1,3.0,1
1781,min_diffuse,30,60,2,3,0.05,0.95,0.8731753036357752,10,3.0,0,2.0,1,2.0,1
1782,min_diffuse,30,60,2,3,0.05,0.95,0.9428369022783434,32,4.0,0,3.0,1,4.0,0
1783,min_diffuse,30,60,2,3,0.05,0.95,0.9397249343280972,27,4.0,0,3.0,1,4.0,0
1784,min_diffuse,30,60,2,3,0.05,0.95,0.9099252062550768,11,3.0,1,3.0,1,3.0,1
1785,min_diffuse,30,60,2,3,0.05,0.95,0.9329237987589856,37,4.0,1,4.0,1,4.0,1
1786,min_diffuse,30,60,2,3,0.05,0.95,0.9320344277869752,12,3.0,1,3.0,1,3.0,1
1787,min_diffuse,30,60,2,3,0.05,0.95,0.9359056379062602,20,3.0,1,3.0,1,3.0,1
1788,min_diffuse,30,60,2,3,0.05,0.95,0.9031134669296128,15,3.0,1,3.0,1,3.0,1
1789,min_diffuse,30,60,2,3,0.05,0.95,0.9350386949955924,28,4.0,0,3.0,1,3.0,1
1790,min_diffuse,30,60,2,3,0.05,0.95,0.9451001596175824,18,3.0,1,3.0,1,4.0,0
1791,min_diffuse,30,60,2,3,0.05,0.95,0.905426993452994,9,2.0,1,2.0,1,2.0,1
1792,min_diffuse,30,60,2,3,0.05,0.95,0.9365319482171124,7,2.0,1,2.0,1,3.0,0
1793,min_diffuse,30,60,2,3,0.05,0.95,0.8096722029158553,9,3.0,0,2.0,1,2.0,1
1794,min_diffuse,30,60,2,3,0.05,0.95,0.9459622290707738,20,3.0,1,3.0,1,3.0,1
1795,min_diffuse,30,60,2,3,0.05,0.95,0.8772201561133219,9,3.0,0,2.0,1,2.0,1
1796,min_diffuse,30,60,2,3,0.05,0.95,0.904304160110888,15,3.0,1,3.0,1,3.0,1
1797,min_diffuse,30,60,2,3,0.05,0.95,0.9454376540476016,46,4.0,1,4.0,1,5.0,0
1798,min_diffuse,30,60,2,3,0.05,0.95,0.9363993927624932,32,3.0,1,3.0,1,3.0,1
1799,min_diffuse,30,60,2,3,0.05,0.95,0.8849853160363613,9,3.0,1,3.0,1,3.0,1
1800,min_diffuse,30,60,2,3,0.05,0.95,0.9147559539425834,16,3.0,1,3.0,1,3.0,1
1801,min_diffuse,30,60,2,3,0.05,0.95,0.8777692153918257,10,2.0,1,2.0,1,3.0,0
1802,min_diffuse,30,60,2,3,0.05,0.95,0.944685651475764,21,3.0,0,3.0,0,2.0,1
1803,min_diffuse,30,60,2,3,0.05,0.95,0.9094056821992278,27,3.0,0,3.0,0,2.0,1
1804,min_diffuse,30,60,2,3,0.05,0.95,0.921099063051556,19,4.0,0,3.0,1,3.0,1
1805,min_diffuse,30,60,2,3,0.05,0.95,0.9157841712339456,6,2.0,1,2.0,1,2.0,1
1806,min_diffuse,30,60,2,3,0.05,0.95,0.938651418676764,17,3.0,1,3.0,1,3.0,1
1807,min_diffuse,30,60,2,3,0.05,0.95,0.9495869602277404,12,3.0,1,3.0,1,3.0,1
1808,min_diffuse,30,60,2,3,0.05,0.95,0.8930420274850905,9,3.0,0,2.0,1,2.0,1
1809,min_diffuse,30,60,2,3,0.05,0.95,0.9301769878558298,26,3.0,1,3.0,1,3.0,1
1810,min_diffuse,30,60,2,3,0.05,0.95,0.9448909018771436,28,5.0,1,5.0,1,5.0,1
1811,min_diffuse,30,60,2,3,0.05,0.95,0.9027669198338402,19,3.0,1,3.0,1,3.0,1
1812,min_diffuse,30,60,2,3,0.05,0.95,0.9054360531491588,15,3.0,1,3.0,1,3.0,1
1813,min_diffuse,30,60,2,3,0.05,0.95,0.9202259365353146,16,3.0,1,3.0,1,3.0,1
1814,min_diffuse,30,60,2,3,0.05,0.95,0.9452755160917288,11,3.0,1,3.0,1,3.0,1
1815,min_diffuse,30,60,2,3,0.05,0.95,0.9403382339483466,23,3.0,0,3.0,0,2.0,1
1816,min_diffuse,30,60,2,3,0.05,0.95,0.898839850583174,14,3.0,1,3.0,1,3.0,1
1817,min_diffuse,30,60,2,3,0.05,0.95,0.9469637837722472,40,3.0,1,3.0,1,3.0,1
1818,min_diffuse,30,60,2,3,0.05,0.95,0.8515170471310302,25,3.0,0,3.0,0,2.0,1
1819,min_diffuse,30,60,2,3,0.05,0.95,0.8445908206835911,26,4.0,0,3.0,1,3.0,1
1820,min_diffuse,30,60,2,3,0.05,0.95,0.9490380309606884,23,3.0,1,3.0,1,3.0,1
1821,min_diffuse,30,60,2,3,0.05,0.95,0.9297462042570124,26,3.0,1,3.0,1,3.0,1
1822,min_diffuse,30,60,2,3,0.05,0.95,0.9117159354227796,22,3.0,1,3.0,1,3.0,1
1823,min_diffuse,30,60,2,3,0.05,0.95,0.9058520199096416,25,4.0,0,4.0,0,3.0,1
1824,min_diffuse,30,60,2,3,0.05,0.95,0.90402117137748,24,4.0,0,3.0,1,3.0,1
1825,min_diffuse,30,60,2,3,0.05,0.95,0.9317758399643228,14,3.0,1,3.0,1,3.0,1
1826,min_diffuse,30,60,2,3,0.05,0.95,0.9450900947834636,15,3.0,1,3.0,1,3.0,1
1827,min_diffuse,30,60,2,3,0.05,0.95,0.929075475605823,32,4.0,1,4.0,1,4.0,1
1828,min_diffuse,30,60,2,3,0.05,0.95,0.9446040510598712,29,4.0,0,4.0,0,3.0,1
1829,min_diffuse,30,60,2,3,0.05,0.95,0.9410292101146212,51,4.0,1,4.0,1,4.0,1
1830,min_diffuse,30,60,2,3,0.05,0.95,0.948822031538526,23,3.0,1,3.0,1,3.0,1
1831,min_diffuse,30,60,2,3,0.05,0.95,0.9390008957792432,25,4.0,0,3.0,1,3.0,1
1832,min_diffuse,30,60,2,3,0.05,0.95,0.8208024070356809,17,3.0,1,3.0,1,3.0,1
1833,min_diffuse,30,60,2,3,0.05,0.95,0.9375435401493633,27,3.0,0,2.0,1,2.0,1
1834,min_diffuse,30,60,2,3,0.05,0.95,0.9389206448422682,10,3.0,1,3.0,1,3.0,1
1835,min_diffuse,30,60,2,3,0.05,0.95,0.9269855451669556,11,2.0,1,2.0,1,2.0,1
1836,min_diffuse,30,60,2,3,0.05,0.95,0.9448035545160623,54,4.0,0,4.0,0,3.0,1
1837,min_diffuse,30,60,2,3,0.05,0.95,0.8849708529756514,14,3.0,1,3.0,1,3.0,1
1838,min_diffuse,30,60,2,3,0.05,0.95,0.9496033580939598,55,4.0,0,4.0,0,3.0,1
1839,min_diffuse,30,60,2,3,0.05,0.95,0.932603686391168,14,3.0,1,3.0,1,4.0,0
1840,min_diffuse,30,60,2,3,0.05,0.95,0.8898865033427226,27,3.0,1,3.0,1,3.0,1
1841,min_diffuse,30,60,2,3,0.05,0.95,0.9492153021921068,35,3.0,1,3.0,1,3.0,1
1842,min_diffuse,30,60,2,3,0.05,0.95,0.926352424062909,12,3.0,1,3.0,1,3.0,1
1843,min_diffuse,30,60,2,3,0.05,0.95,0.8924187035382178,11,3.0,1,3.0,1,3.0,1
1844,min_diffuse,30,60,2,3,0.05,0.95,0.9078011197679082,19,3.0,0,3.0,0,2.0,1
1845,min_diffuse,30,60,2,3,0.05,0.95,0.9075558850431944,16,3.0,1,3.0,1,3.0,1
1846,min_diffuse,30,60,2,3,0.05,0.95,0.8723626382229813,16,3.0,1,3.0,1,3.0,1
1847,min_diffuse,30,60,2,3,0.05,0.95,0.9238473602040682,24,4.0,0,3.0,1,3.0,1
1848,min_diffuse,30,60,2,3,0.05,0.95,0.9365649199828944,10,2.0,1,3.0,0,3.0,0
1849,min_diffuse,30,60,2,3,0.05,0.95,0.9182402994051024,17,3.0,1,3.0,1,3.0,1
1850,min_diffuse,30,60,2,3,0.05,0.95,0.9107756557880622,10,3.0,1,3.0,1,3.0,1
1851,min_diffuse,30,60,2,3,0.05,0.95,0.9470936025306648,57,5.0,0,4.0,1,4.0,1
1852,min_diffuse,30,60,2,3,0.05,0.95,0.8446473540181361,10,2.0,1,2.0,1,2.0,1
1853,min_diffuse,30,60,2,3,0.05,0.95,0.9347754765633576,28,3.0,0,3.0,0,2.0,1
1854,min_diffuse,30,60,2,3,0.05,0.95,0.92291524461079,39,3.0,1,3.0,1,3.0,1
1855,min_diffuse,30,60,2,3,0.05,0.95,0.8886926315354694,11,3.0,0,3.0,0,2.0,1
1856,min_diffuse,30,60,2,3,0.05,0.95,0.9244146513420264,10,3.0,0,2.0,1,2.0,1
1857,min_diffuse,30,60,2,3,0.05,0.95,0.9087010154431588,11,3.0,1,3.0,1,3.0,1
1858,min_diffuse,30,60,2,3,0.05,0.95,0.927179323557782,25,4.0,0,4.0,0,3.0,1
1859,min_diffuse,30,60,2,3,0.05,0.95,0.8828099251342995,15,3.0,1,3.0,1,3.0,1
1860,min_diffuse,30,60,2,3,0.05,0.95,0.8820376402316219,12,3.0,0,2.0,1,2.0,1
1861,min_diffuse,30,60,2,3,0.05,0.95,0.9491547331718696,21,4.0,1,4.0,1,4.0,1
1862,min_diffuse,30,60,2,3,0.05,0.95,0.9491288434086091,15,3.0,1,3.0,1,3.0,1
1863,min_diffuse,30,60,2,3,0.05,0.95,0.9294940621726582,28,3.0,1,3.0,1,3.0,1
1864,min_diffuse,30,60,2,3,0.05,0.95,0.9344468867315144,19,3.0,1,3.0,1,3.0,1
1865,min_diffuse,30,60,2,3,0.05,0.95,0.9312972332123606,21,4.0,1,4.0,1,4.0,1
1866,min_diffuse,30,60,2,3,0.05,0.95,0.843824144676962,10,3.0,0,2.0,1,3.0,0
1867,min_diffuse,30,60,2,3,0.05,0.95,0.9130038769194424,30,3.0,1,3.0,1,3.0,1
1868,min_diffuse,30,60,2,3,0.05,0.95,0.8902183588626287,20,3.0,1,3.0,1,3.0,1
1869,min_diffuse,30,60,2,3,0.05,0.95,0.9292014744740184,27,4.0,1,4.0,1,4.0,1
1870,min_diffuse,30,60,2,3,0.05,0.95,0.9344631643285036,15,3.0,1,3.0,1,3.0,1
1871,min_diffuse,30,60,2,3,0.05,0.95,0.9263383934414114,14,3.0,1,3.0,1,3.0,1
1872,min_diffuse,30,60,2,3,0.05,0.95,0.9355239819270378,24,4.0,1,4.0,1,4.0,1
1873,min_diffuse,30,60,2,3,0.05,0.95,0.9144220157627124,53,3.0,1,3.0,1,3.0,1
1874,min_diffuse,30,60,2,3,0.05,0.95,0.9343721184089896,43,4.0,1,4.0,1,5.0,0
1875,min_diffuse,30,60,2,3,0.05,0.95,0.8819571717817478,13,3.0,1,3.0,1,3.0,1
1876,min_diffuse,30,60,2,3,0.05,0.95,0.9408025693017776,20,3.0,1,3.0,1,3.0,1
1877,min_diffuse,30,60,2,3,0.05,0.95,0.8824278908486434,8,3.0,1,3.0,1,3.0,1
1878,min_diffuse,30,60,2,3,0.05,0.95,0.94924415466087,13,3.0,1,3.0,1,3.0,1
1879,min_diffuse,30,60,2,3,0.05,0.95,0.9311652746139332,32,3.0,1,3.0,1,3.0,1
1880,min_diffuse,30,60,2,3,0.05,0.95,0.9436492678991732,11,3.0,1,3.0,1,3.0,1
1881,min_diffuse,30,60,2,3,0.05,0.95,0.9326223572381314,27,3.0,1,3.0,1,3.0,1
1882,min_diffuse,30,60,2,3,0.05,0.95,0.948608450778442,23,3.0,1,3.0,1,4.0,0
1883,min_diffuse,30,60,2,3,0.05,0.95,0.8998400788572786,12,3.0,0,2.0,1,2.0,1
1884,min_diffuse,30,60,2,3,0.05,0.95,0.9138921446526054,27,3.0,1,3.0,1,3.0,1
1885,min_diffuse,30,60,2,3,0.05,0.95,0.9389778639101506,10,2.0,1,2.0,1,3.0,0
1886,min_diffuse,30,60,2,3,0.05,0.95,0.9373712808187658,14,3.0,0,2.0,1,3.0,0
1887,min_diffuse,30,60,2,3,0.05,0.95,0.9287419249995796,18,3.0,1,3.0,1,3.0,1
1888,min_diffuse,30,60,2,3,0.05,0.95,0.9150603398113668,12,3.0,0,2.0,1,2.0,1
1889,min_diffuse,30,60,2,3,0.05,0.95,0.9318463494907712,9,2.0,1,2.0,1,2.0,1
1890,min_diffuse,30,60,2,3,0.05,0.95,0.9273464549173852,26,3.0,1,3.0,1,3.0,1
1891,min_diffuse,30,60,2,3,0.05,0.95,0.9437450708996348,24,3.0,1,3.0,1,3.0,1
1892,min_diffuse,30,60,2,3,0.05,0.95,0.930540993273374,19,3.0,1,3.0,1,3.0,1
1893,min_diffuse,30,60,2,3,0.05,0.95,0.92796544359295,20,3.0,0,3.0,0,2.0,1
1894,min_diffuse,30,60,2,3,0.05,0.95,0.9271040670576596,19,3.0,0,2.0,1,2.0,1
1895,min_diffuse,30,60,2,3,0.05,0.95,0.8955014688419934,15,3.0,1,3.0,1,3.0,1
1896,min_diffuse,30,60,2,3,0.05,0.95,0.9226505141256988,7,2.0,1,2.0,1,2.0,1
1897,min_diffuse,30,60,2,3,0.05,0.95,0.941638859496645,53,5.0,0,4.0,1,4.0,1
1898,min_diffuse,30,60,2,3,0.05,0.95,0.924785466462388,9,3.0,1,3.0,1,3.0,1
1899,min_diffuse,30,60,2,3,0.05,0.95,0.9469920505050524,10,2.0,1,2.0,1,2.0,1
1900,min_diffuse,30,60,2,3,0.05,0.95,0.9175622311670764,32,4.0,0,3.0,1,3.0,1
1901,min_diffuse,30,60,2,3,0.05,0.95,0.9394132322823092,24,4.0,1,4.0,1,4.0,1
1902,min_diffuse,30,60,2,3,0.05,0.95,0.8734596172867793,11,3.0,0,2.0,1,2.0,1
1903,min_diffuse,30,60,2,3,0.05,0.95,0.9408939384414808,27,4.0,0,3.0,1,3.0,1
1904,min_diffuse,30,60,2,3,0.05,0.95,0.9202398401888624,9,3.0,1,3.0,1,3.0,1
1905,min_diffuse,30,60,2,3,0.05,0.95,0.9158004716030272,27,3.0,1,3.0,1,3.0,1
1906,min_diffuse,30,60,2,3,0.05,0.95,0.9000680496782376,11,3.0,0,2.0,1,3.0,0
1907,min_diffuse,30,60,2,3,0.05,0.95,0.9053409119311506,9,2.0,1,2.0,1,2.0,1
1908,min_diffuse,30,60,2,3,0.05,0.95,0.9460740878212782,26,3.0,1,3.0,1,3.0,1
1909,min_diffuse,30,60,2,3,0.05,0.95,0.943567076807399,27,3.0,1,3.0,1,3.0,1
1910,min_diffuse,30,60,2,3,0.05,0.95,0.9401616109933408,15,3.0,1,3.0,1,3.0,1
1911,min_diffuse,30,60,2,3,0.05,0.95,0.945057322767641,45,5.0,0,4.0,1,5.0,0
1912,min_diffuse,30,60,2,3,0.05,0.95,0.949943411014184,17,3.0,1,3.0,1,3.0,1
1913,min_diffuse,30,60,2,3,0.05,0.95,0.9297560529355076,25,3.0,1,3.0,1,4.0,0
1914,min_diffuse,30,60,2,3,0.05,0.95,0.9273616018817736,5,2.0,1,2.0,1,2.0,1
1915,min_diffuse,30,60,2,3,0.05,0.95,0.9440764348563552,101,5.0,0,4.0,1,4.0,1
1916,min_diffuse,30,60,2,3,0.05,0.95,0.937794322531003,31,4.0,0,4.0,0,3.0,1
1917,min_diffuse,30,60,2,3,0.05,0.95,0.9166345074319188,26,3.0,1,3.0,1,3.0,1
1918,min_diffuse,30,60,2,3,0.05,0.95,0.9466130247694416,12,3.0,0,2.0,1,3.0,0
1919,min_diffuse,30,60,2,3,0.05,0.95,0.9400810968314792,43,4.0,0,4.0,0,3.0,1
1920,min_diffuse,30,60,2,3,0.05,0.95,0.9449979800295796,13,3.0,1,3.0,1,3.0,1
1921,min_diffuse,30,60,2,3,0.05,0.95,0.927488997867088,17,3.0,1,3.0,1,3.0,1
1922,min_diffuse,30,60,2,3,0.05,0.95,0.945154950488798,9,2.0,1,2.0,1,2.0,1
1923,min_diffuse,30,60,2,3,0.05,0.95,0.936110361519638,18,3.0,1,3.0,1,3.0,1
1924,min_diffuse,30,60,2,3,0.05,0.95,0.9201656318585484,11,3.0,0,2.0,1,2.0,1
1925,min_diffuse,30,60,2,3,0.05,0.95,0.9456075389555728,81,5.0,0,5.0,0,4.0,1
1926,min_diffuse,30,60,2,3,0.05,0.95,0.9475998022922838,12,3.0,1,3.0,1,3.0,1
1927,min_diffuse,30,60,2,3,0.05,0.95,0.9390352743742164,38,3.0,1,3.0,1,3.0,1
1928,min_diffuse,30,60,2,3,0.05,0.95,0.8956598412501648,14,3.0,1,3.0,1,3.0,1
1929,min_diffuse,30,60,2,3,0.05,0.95,0.9369774118320922,29,4.0,0,3.0,1,3.0,1
1930,min_diffuse,30,60,2,3,0.05,0.95,0.9064441405750516,21,3.0,1,3.0,1,4.0,0
1931,min_diffuse,30,60,2,3,0.05,0.95,0.944370432308873,16,3.0,1,3.0,1,3.0,1
1932,min_diffuse,30,60,2,3,0.05,0.95,0.9392734984831382,43,3.0,1,3.0,1,3.0,1
1933,min_diffuse,30,60,2,3,0.05,0.95,0.9219842142987124,14,3.0,0,2.0,1,3.0,0
1934,min_diffuse,30,60,2,3,0.05,0.95,0.832918709385217,5,2.0,1,2.0,1,2.0,1
1935,min_diffuse,30,60,2,3,0.05,0.95,0.9421724356082872,36,4.0,1,4.0,1,4.0,1
1936,min_diffuse,30,60,2,3,0.05,0.95,0.8938860578379457,6,2.0,1,2.0,1,2.0,1
1937,min_diffuse,30,60,2,3,0.05,0.95,0.8911072285056358,13,3.0,0,3.0,0,2.0,1
1938,min_diffuse,30,60,2,3,0.05,0.95,0.9062952140222644,17,3.0,1,3.0,1,3.0,1
1939,min_diffuse,30,60,2,3,0.05,0.95,0.9449630815405772,13,3.0,0,2.0,1,3.0,0
1940,min_diffuse,30,60,2,3,0.05,0.95,0.8949769767633198,9,2.0,1,2.0,1,2.0,1
1941,min_diffuse,30,60,2,3,0.05,0.95,0.9272471215134224,12,3.0,0,2.0,1,2.0,1
1942,min_diffuse,30,60,2,3,0.05,0.95,0.9329541025980946,15,3.0,0,3.0,0,2.0,1
1943,min_diffuse,30,60,2,3,0.05,0.95,0.9276678636712208,16,3.0,1,3.0,1,3.0,1
1944,min_diffuse,30,60,2,3,0.05,0.95,0.8314893376932265,5,2.0,1,2.0,1,2.0,1
1945,min_diffuse,30,60,2,3,0.05,0.95,0.9336518700388168,51,4.0,0,4.0,0,3.0,1
1946,min_diffuse,30,60,2,3,0.05,0.95,0.9491725002941288,15,3.0,1,3.0,1,3.0,1
1947,min_diffuse,30,60,2,3,0.05,0.95,0.8927533778227846,28,4.0,0,3.0,1,3.0,1
1948,min_diffuse,30,60,2,3,0.05,0.95,0.9401851377956868,12,3.0,1,3.0,1,3.0,1
1949,min_diffuse,30,60,2,3,0.05,0.95,0.9140448605459957,19,3.0,1,3.0,1,3.0,1
1950,min_diffuse,30,60,2,3,0.05,0.95,0.9372550564460148,9,3.0,0,2.0,1,3.0,0
1951,min_diffuse,30,60,2,3,0.05,0.95,0.9205918588981692,43,5.0,0,4.0,1,4.0,1
1952,min_diffuse,30,60,2,3,0.05,0.95,0.9481405904131412,47,4.0,0,4.0,0,3.0,1
1953,min_diffuse,30,60,2,3,0.05,0.95,0.9377520670288472,17,3.0,1,3.0,1,3.0,1
1954,min_diffuse,30,60,2,3,0.05,0.95,0.9443437615081683,21,3.0,1,3.0,1,3.0,1
1955,min_diffuse,30,60,2,3,0.05,0.95,0.9364600733273788,12,2.0,1,2.0,1,3.0,0
1956,min_diffuse,30,60,2,3,0.05,0.95,0.8796380341561916,16,3.0,0,2.0,1,3.0,0
1957,min_diffuse,30,60,2,3,0.05,0.95,0.9460476520936456,26,3.0,1,3.0,1,3.0,1
1958,min_diffuse,30,60,2,3,0.05,0.95,0.9178315264882274,27,4.0,0,4.0,0,3.0,1
1959,min_diffuse,30,60,2,3,0.05,0.95,0.9146340861553488,22,3.0,1,3.0,1,3.0,1
1960,min_diffuse,30,60,2,3,0.05,0.95,0.9351854716922908,21,3.0,1,3.0,1,3.0,1
1961,min_diffuse,30,60,2,3,0.05,0.95,0.9257704631351832,14,3.0,1,3.0,1,3.0,1
1962,min_diffuse,30,60,2,3,0.05,0.95,0.9319479169030974,6,2.0,1,2.0,1,2.0,1
1963,min_diffuse,30,60,2,3,0.05,0.95,0.9212958852216172,10,3.0,1,3.0,1,3.0,1
1964,min_diffuse,30,60,2,3,0.05,0.95,0.9276146015384136,6,2.0,1,2.0,1,2.0,1
1965,min_diffuse,30,60,2,3,0.05,0.95,0.917781478213054,16,3.0,0,2.0,1,2.0,1
1966,min_diffuse,30,60,2,3,0.05,0.95,0.9447728394359052,12,2.0,1,2.0,1,3.0,0
1967,min_diffuse,30,60,2,3,0.05,0.95,0.9476783598531092,45,4.0,0,4.0,0,3.0,1
1968,min_diffuse,30,60,2,3,0.05,0.95,0.92221729157783,23,4.0,0,3.0,1,4.0,0
1969,min_diffuse,30,60,2,3,0.05,0.95,0.9167977772971332,37,4.0,1,4.0,1,4.0,1
1970,min_diffuse,30,60,2,3,0.05,0.95,0.9263865116431448,14,3.0,0,3.0,0,2.0,1
1971,min_diffuse,30,60,2,3,0.05,0.95,0.886242401989273,9,2.0,1,2.0,1,2.0,1
1972,min_diffuse,30,60,2,3,0.05,0.95,0.9497575292037695,16,3.0,1,3.0,1,3.0,1
1973,min_diffuse,30,60,2,3,0.05,0.95,0.9467207465718837,99,5.0,0,5.0,0,4.0,1
1974,min_diffuse,30,60,2,3,0.05,0.95,0.9352506878688592,26,4.0,1,4.0,1,4.0,1
1975,min_diffuse,30,60,2,3,0.05,0.95,0.8709641602650336,12,3.0,0,2.0,1,3.0,0
1976,min_diffuse,30,60,2,3,0.05,0.95,0.8619187676015058,8,2.0,1,2.0,1,2.0,1
1977,min_diffuse,30,60,2,3,0.05,0.95,0.937612901122323,46,3.0,1,3.0,1,3.0,1
1978,min_diffuse,30,60,2,3,0.05,0.95,0.9176124427509096,7,2.0,1,2.0,1,3.0,0
1979,min_diffuse,30,60,2,3,0.05,0.95,0.9078402594733382,33,4.0,1,4.0,1,4.0,1
1980,min_diffuse,30,60,2,3,0.05,0.95,0.8944551789764074,19,4.0,0,3.0,1,3.0,1
1981,min_diffuse,30,60,2,3,0.05,0.95,0.9228489719081308,11,3.0,1,3.0,1,3.0,1
1982,min_diffuse,30,60,2,3,0.05,0.95,0.9179211259263194,18,3.0,0,3.0,0,2.0,1
1983,min_diffuse,30,60,2,3,0.05,0.95,0.9362082651710736,6,2.0,1,2.0,1,2.0,1
1984,min_diffuse,30,60,2,3,0.05,0.95,0.9441706353492708,8,2.0,1,2.0,1,2.0,1
1985,min_diffuse,30,60,2,3,0.05,0.95,0.9227008866030252,14,3.0,1,3.0,1,3.0,1
1986,min_diffuse,30,60,2,3,0.05,0.95,0.8638218968041661,9,3.0,1,3.0,1,3.0,1
1987,min_diffuse,30,60,2,3,0.05,0.95,0.9340579773901436,7,2.0,1,2.0,1,3.0,0
1988,min_diffuse,30,60,2,3,0.05,0.95,0.8027873403761087,18,3.0,0,3.0,0,2.0,1
1989,min_diffuse,30,60,2,3,0.05,0.95,0.9178094774127296,58,4.0,1,4.0,1,4.0,1
1990,min_diffuse,30,60,2,3,0.05,0.95,0.9493999353785764,32,4.0,1,4.0,1,4.0,1
1991,min_diffuse,30,60,2,3,0.05,0.95,0.9132322736900176,32,4.0,1,4.0,1,4.0,1
1992,min_diffuse,30,60,2,3,0.05,0.95,0.9444147992549524,27,3.0,1,3.0,1,3.0,1
1993,min_diffuse,30,60,2,3,0.05,0.95,0.9146015141624088,39,3.0,1,3.0,1,3.0,1
1994,min_diffuse,30,60,2,3,0.05,0.95,0.9062085701106164,7,2.0,1,2.0,1,2.0,1
1995,min_diffuse,30,60,2,3,0.05,0.95,0.8938635404182665,14,3.0,1,3.0,1,3.0,1
1996,min_diffuse,30,60,2,3,0.05,0.95,0.9488373658269658,33,4.0,0,3.0,1,3.0,1
1997,min_diffuse,30,60,2,3,0.05,0.95,0.8988726488081388,13,3.0,0,2.0,1,2.0,1
1998,min_diffuse,30,60,2,3,0.05,0.95,0.9264210024072193,18,3.0,1,3.0,1,3.0,1
1999,min_diffuse,30,60,2,3,0.05,0.95,0.8954386195678743,18,3.0,1,3.0,1,3.0,1
2000,min_diffuse,30,60,2,3,0.05,0.95,0.9411809462577498,30,4.0,1,4.0,1,4.0,1
2001,min_diffuse,30,60,2,3,0.05,0.95,0.945439385361638,18,3.0,1,3.0,1,3.0,1
2002,min_diffuse,30,60,2,3,0.05,0.95,0.9372348056967862,46,4.0,1,4.0,1,4.0,1
2003,min_diffuse,30,60,2,3,0.05,0.95,0.9156819589051084,16,3.0,1,3.0,1,3.0,1
2004,min_diffuse,30,60,2,3,0.05,0.95,0.9419168776882532,23,3.0,0,3.0,0,2.0,1
2005,min_diffuse,30,60,2,3,0.05,0.95,0.9338826803711264,19,3.0,1,3.0,1,3.0,1
2006,min_diffuse,30,60,2,3,0.05,0.95,0.9234918330043383,13,3.0,1,3.0,1,3.0,1
2007,min_diffuse,30,60,2,3,0.05,0.95,0.9175823910046254,20,3.0,0,3.0,0,2.0,1
2008,min_diffuse,30,60,2,3,0.05,0.95,0.905853620458537,20,3.0,1,3.0,1,3.0,1
2009,min_diffuse,30,60,2,3,0.05,0.95,0.929845938723086,22,3.0,1,3.0,1,3.0,1
2010,min_diffuse,30,60,2,3,0.05,0.95,0.9486657427101602,76,4.0,0,4.0,0,3.0,1
2011,min_diffuse,30,60,2,3,0.05,0.95,0.9391957578775072,18,3.0,0,3.0,0,2.0,1
2012,min_diffuse,30,60,2,3,0.05,0.95,0.9477386542362606,20,3.0,1,3.0,1,3.0,1
2013,min_diffuse,30,60,2,3,0.05,0.95,0.9396043052425436,15,3.0,1,3.0,1,3.0,1
2014,min_diffuse,30,60,2,3,0.05,0.95,0.8949588653709282,9,2.0,1,2.0,1,2.0,1
2015,min_diffuse,30,60,2,3,0.05,0.95,0.8598456742502533,18,3.0,1,3.0,1,3.0,1
2016,min_diffuse,30,60,2,3,0.05,0.95,0.9209875576063452,19,3.0,1,3.0,1,3.0,1
2017,min_diffuse,30,60,2,3,0.05,0.95,0.9274432616471446,16,3.0,1,3.0,1,3.0,1
2018,min_diffuse,30,60,2,3,0.05,0.95,0.9260536029983588,20,3.0,1,3.0,1,3.0,1
2019,min_diffuse,30,60,2,3,0.05,0.95,0.944208353078794,24,3.0,0,2.0,1,2.0,1
2020,min_diffuse,30,60,2,3,0.05,0.95,0.8790938652866443,30,4.0,0,3.0,1,3.0,1
2021,min_diffuse,30,60,2,3,0.05,0.95,0.9097821952864286,14,3.0,1,3.0,1,3.0,1
2022,min_diffuse,30,60,2,3,0.05,0.95,0.9203862426318004,33,4.0,0,3.0,1,3.0,1
2023,min_diffuse,30,60,2,3,0.05,0.95,0.9478091454420204,14,3.0,1,3.0,1,3.0,1
2024,min_diffuse,30,60,2,3,0.05,0.95,0.8799588491195337,19,3.0,0,2.0,1,2.0,1
2025,min_diffuse,30,60,2,3,0.05,0.95,0.8963292275524355,28,3.0,1,3.0,1,3.0,1
2026,min_diffuse,30,60,2,3,0.05,0.95,0.9345073164391146,15,3.0,1,3.0,1,3.0,1
2027,min_diffuse,30,60,2,3,0.05,0.95,0.9296294022544324,19,3.0,1,3.0,1,3.0,1
2028,min_diffuse,30,60,2,3,0.05,0.95,0.8959966703101722,6,2.0,1,2.0,1,2.0,1
2029,min_diffuse,30,60,2,3,0.05,0.95,0.949516290518946,7,2.0,1,2.0,1,2.0,1
2030,min_diffuse,30,60,2,3,0.05,0.95,0.8853626732170864,18,3.0,1,3.0,1,3.0,1
2031,min_diffuse,30,60,2,3,0.05,0.95,0.947400225615151,54,4.0,1,4.0,1,4.0,1
2032,min_diffuse,30,60,2,3,0.05,0.95,0.9247133768240176,36,3.0,1,3.0,1,3.0,1
2033,min_diffuse,30,60,2,3,0.05,0.95,0.9461201916497926,9,3.0,1,3.0,1,3.0,1
2034,min_diffuse,30,60,2,3,0.05,0.95,0.9494081235710172,23,4.0,0,3.0,1,4.0,0
2035,min_diffuse,30,60,2,3,0.05,0.95,0.944337231060302,26,3.0,0,2.0,1,2.0,1
2036,min_diffuse,30,60,2,3,0.05,0.95,0.9247083969667644,33,4.0,0,3.0,1,3.0,1
2037,min_diffuse,30,60,2,3,0.05,0.95,0.8912264817008646,9,2.0,1,2.0,1,3.0,0
2038,min_diffuse,30,60,2,3,0.05,0.95,0.9398103721489164,41,5.0,0,4.0,1,4.0,1
2039,min_diffuse,30,60,2,3,0.05,0.95,0.9366275449055204,39,4.0,0,3.0,1,3.0,1
2040,min_diffuse,30,60,2,3,0.05,0.95,0.9254952752010642,79,5.0,1,5.0,1,5.0,1
2041,min_diffuse,30,60,2,3,0.05,0.95,0.935171945404198,32,3.0,1,3.0,1,3.0,1
2042,min_diffuse,30,60,2,3,0.05,0.95,0.9316230878889016,36,3.0,1,3.0,1,3.0,1
2043,min_diffuse,30,60,2,3,0.05,0.95,0.9454560998391084,23,3.0,1,3.0,1,3.0,1
2044,min_diffuse,30,60,2,3,0.05,0.95,0.920078424638268,16,3.0,1,3.0,1,3.0,1
2045,min_diffuse,30,60,2,3,0.05,0.95,0.9440956074198736,13,3.0,1,3.0,1,3.0,1
2046,min_diffuse,30,60,2,3,0.05,0.95,0.9112125400102328,30,3.0,1,3.0,1,3.0,1
2047,min_diffuse,30,60,2,3,0.05,0.95,0.9470571806617184,47,4.0,1,4.0,1,4.0,1
2048,min_diffuse,30,60,2,3,0.05,0.95,0.9403569995761328,24,4.0,1,4.0,1,4.0,1
2049,min_diffuse,30,60,2,3,0.05,0.95,0.9483784811372464,30,3.0,1,3.0,1,3.0,1
2050,min_diffuse,30,60,2,3,0.05,0.95,0.8595326961633519,4,2.0,1,2.0,1,2.0,1
2051,min_diffuse,30,60,2,3,0.05,0.95,0.9260838129815706,9,3.0,1,3.0,1,3.0,1
2052,min_diffuse,30,60,2,3,0.05,0.95,0.8260678409646998,18,3.0,1,3.0,1,3.0,1
2053,min_diffuse,30,60,2,3,0.05,0.95,0.9271576117456936,24,3.0,1,3.0,1,3.0,1
2054,min_diffuse,30,60,2,3,0.05,0.95,0.8076350908425377,19,3.0,0,2.0,1,2.0,1
2055,min_diffuse,30,60,2,3,0.05,0.95,0.9285839844612236,11,3.0,0,2.0,1,3.0,0
2056,min_diffuse,30,60,2,3,0.05,0.95,0.9171779714099512,15,3.0,0,2.0,1,2.0,1
2057,min_diffuse,30,60,2,3,0.05,0.95,0.9497233543833432,21,3.0,1,3.0,1,3.0,1
2058,min_diffuse,30,60,2,3,0.05,0.95,0.9458164476590528,32,3.0,1,3.0,1,3.0,1
2059,min_diffuse,30,60,2,3,0.05,0.95,0.9447407648581858,14,3.0,1,3.0,1,3.0,1
2060,min_diffuse,30,60,2,3,0.05,0.95,0.9315079784982232,21,3.0,1,3.0,1,3.0,1
2061,min_diffuse,30,60,2,3,0.05,0.95,0.9373566077371523,22,3.0,1,3.0,1,3.0,1
2062,min_diffuse,30,60,2,3,0.05,0.95,0.9482609345903992,25,4.0,0,4.0,0,3.0,1
2063,min_diffuse,30,60,2,3,0.05,0.95,0.8393201190759731,7,2.0,1,2.0,1,2.0,1
2064,min_diffuse,30,60,2,3,0.05,0.95,0.9439345301827732,12,3.0,0,2.0,1,2.0,1
2065,min_diffuse,30,60,2,3,0.05,0.95,0.9111132896859514,9,2.0,1,3.0,0,3.0,0
2066,min_diffuse,30,60,2,3,0.05,0.95,0.936750656681155,39,4.0,1,4.0,1,4.0,1
2067,min_diffuse,30,60,2,3,0.05,0.95,0.920168253598051,15,3.0,1,3.0,1,3.0,1
2068,min_diffuse,30,60,2,3,0.05,0.95,0.9376168241335374,15,3.0,0,2.0,1,3.0,0
2069,min_diffuse,30,60,2,3,0.05,0.95,0.944349804943726,38,3.0,1,3.0,1,3.0,1
2070,min_diffuse,30,60,2,3,0.05,0.95,0.8481349891796112,7,2.0,1,2.0,1,2.0,1
2071,min_diffuse,30,60,2,3,0.05,0.95,0.9411217730610052,18,3.0,1,3.0,1,3.0,1
2072,min_diffuse,30,60,2,3,0.05,0.95,0.9384760762207852,21,3.0,0,3.0,0,2.0,1
2073,min_diffuse,30,60,2,3,0.05,0.95,0.9197747573003192,17,3.0,0,2.0,1,2.0,1
2074,min_diffuse,30,60,2,3,0.05,0.95,0.9268729090146164,10,3.0,1,3.0,1,3.0,1
2075,min_diffuse,30,60,2,3,0.05,0.95,0.8777397266596164,8,2.0,1,2.0,1,2.0,1
2076,min_diffuse,30,60,2,3,0.05,0.95,0.9463104407355912,24,3.0,1,3.0,1,3.0,1
2077,min_diffuse,30,60,2,3,0.05,0.95,0.9463157237987428,18,3.0,1,3.0,1,4.0,0
2078,min_diffuse,30,60,2,3,0.05,0.95,0.9416577950654202,11,3.0,1,3.0,1,3.0,1
2079,min_diffuse,30,60,2,3,0.05,0.95,0.9188836993549212,20,4.0,1,4.0,1,4.0,1
2080,min_diffuse,30,60,2,3,0.05,0.95,0.939212413793696,22,4.0,0,3.0,1,3.0,1
2081,min_diffuse,30,60,2,3,0.05,0.95,0.8862447075298819,12,3.0,0,3.0,0,2.0,1
2082,min_diffuse,30,60,2,3,0.05,0.95,0.9004292481059155,24,3.0,0,3.0,0,2.0,1
2083,min_diffuse,30,60,2,3,0.05,0.95,0.9433248996335052,130,7.0,0,6.0,1,6.0,1
2084,min_diffuse,30,60,2,3,0.05,0.95,0.9480599867960368,40,4.0,0,3.0,1,3.0,1
2085,min_diffuse,30,60,2,3,0.05,0.95,0.9408928223643612,9,2.0,1,2.0,1,3.0,0
2086,min_diffuse,30,60,2,3,0.05,0.95,0.9383467395581327,19,3.0,1,3.0,1,3.0,1
2087,min_diffuse,30,60,2,3,0.05,0.95,0.939654748698708,43,4.0,1,4.0,1,4.0,1
2088,min_diffuse,30,60,2,3,0.05,0.95,0.9294242453495764,23,3.0,1,3.0,1,3.0,1
2089,min_diffuse,30,60,2,3,0.05,0.95,0.9361620399107192,22,4.0,0,3.0,1,4.0,0
2090,min_diffuse,30,60,2,3,0.05,0.95,0.8951518190630712,53,4.0,0,3.0,1,3.0,1
2091,min_diffuse,30,60,2,3,0.05,0.95,0.9343275300302416,24,3.0,1,3.0,1,3.0,1
2092,min_diffuse,30,60,2,3,0.05,0.95,0.8038281397568846,5,2.0,1,2.0,1,2.0,1
2093,min_diffuse,30,60,2,3,0.05,0.95,0.897814497330939,17,3.0,1,3.0,1,3.0,1
2094,min_diffuse,30,60,2,3,0.05,0.95,0.9259311728029302,13,3.0,1,3.0,1,3.0,1
2095,min_diffuse,30,60,2,3,0.05,0.95,0.927098240810761,12,3.0,0,2.0,1,3.0,0
2096,min_diffuse,30,60,2,3,0.05,0.95,0.9346242536716296,21,3.0,1,3.0,1,3.0,1
2097,min_diffuse,30,60,2,3,0.05,0.95,0.9035542192741872,30,3.0,0,2.0,1,2.0,1
2098,min_diffuse,30,60,2,3,0.05,0.95,0.878822569220055,6,2.0,1,2.0,1,2.0,1
2099,min_diffuse,30,60,2,3,0.05,0.95,0.8894136768567505,13,3.0,0,2.0,1,2.0,1
2100,min_diffuse,30,60,2,3,0.05,0.95,0.9199533699194372,15,3.0,1,3.0,1,3.0,1
2101,min_diffuse,30,60,2,3,0.05,0.95,0.925557251888784,27,3.0,1,3.0,1,3.0,1
2102,min_diffuse,30,60,2,3,0.05,0.95,0.9228193513809764,11,2.0,1,2.0,1,2.0,1
2103,min_diffuse,30,60,2,3,0.05,0.95,0.934795997579117,23,3.0,1,3.0,1,3.0,1
2104,min_diffuse,30,60,2,3,0.05,0.95,0.9415959475890276,13,3.0,0,2.0,1,3.0,0
2105,min_diffuse,30,60,2,3,0.05,0.95,0.9152797017697614,16,3.0,1,3.0,1,3.0,1
2106,min_diffuse,30,60,2,3,0.05,0.95,0.913932734140342,15,3.0,1,3.0,1,3.0,1
2107,min_diffuse,30,60,2,3,0.05,0.95,0.8902531555373775,27,4.0,0,3.0,1,3.0,1
2108,min_diffuse,30,60,2,3,0.05,0.95,0.9438555181144548,67,4.0,0,4.0,0,3.0,1
2109,min_diffuse,30,60,2,3,0.05,0.95,0.9495263695937276,32,3.0,1,3.0,1,3.0,1
2110,min_diffuse,30,60,2,3,0.05,0.95,0.9331678102665002,21,3.0,1,3.0,1,3.0,1
2111,min_diffuse,30,60,2,3,0.05,0.95,0.9492935926641448,12,3.0,1,3.0,1,3.0,1
2112,min_diffuse,30,60,2,3,0.05,0.95,0.848739153194592,10,2.0,1,2.0,1,2.0,1
2113,min_diffuse,30,60,2,3,0.05,0.95,0.9480862389133652,32,4.0,0,3.0,1,3.0,1
2114,min_diffuse,30,60,2,3,0.05,0.95,0.9256532730425748,24,3.0,1,3.0,1,3.0,1
2115,min_diffuse,30,60,2,3,0.05,0.95,0.9263974665825194,26,3.0,1,3.0,1,3.0,1
2116,min_diffuse,30,60,2,3,0.05,0.95,0.9452344356313472,10,2.0,1,2.0,1,3.0,0
2117,min_diffuse,30,60,2,3,0.05,0.95,0.926871105582234,12,3.0,0,2.0,1,3.0,0
2118,min_diffuse,30,60,2,3,0.05,0.95,0.8208793982935988,7,2.0,1,2.0,1,2.0,1
2119,min_diffuse,30,60,2,3,0.05,0.95,0.896307756901676,9,2.0,1,2.0,1,2.0,1
2120,min_diffuse,30,60,2,3,0.05,0.95,0.9361059019323832,8,2.0,1,2.0,1,2.0,1
2121,min_diffuse,30,60,2,3,0.05,0.95,0.9485002762489432,18,3.0,1,3.0,1,3.0,1
2122,min_diffuse,30,60,2,3,0.05,0.95,0.8807370920239566,22,3.0,1,3.0,1,3.0,1
2123,min_diffuse,30,60,2,3,0.05,0.95,0.9389993052577366,19,3.0,1,3.0,1,3.0,1
2124,min_diffuse,30,60,2,3,0.05,0.95,0.9266161081747772,12,2.0,1,2.0,1,2.0,1
2125,min_diffuse,30,60,2,3,0.05,0.95,0.9458027379961936,38,4.0,0,3.0,1,3.0,1
2126,min_diffuse,30,60,2,3,0.05,0.95,0.9452321843070364,32,4.0,1,4.0,1,4.0,1
2127,min_diffuse,30,60,2,3,0.05,0.95,0.9197327026201256,18,3.0,1,3.0,1,3.0,1
2128,min_diffuse,30,60,2,3,0.05,0.95,0.9083805249211352,10,3.0,1,3.0,1,3.0,1
2129,min_diffuse,30,60,2,3,0.05,0.95,0.9312880902063958,19,3.0,0,3.0,0,2.0,1
2130,min_diffuse,30,60,2,3,0.05,0.95,0.8722846980131096,9,2.0,1,2.0,1,2.0,1
2131,min_diffuse,30,60,2,3,0.05,0.95,0.9408150707635484,31,3.0,1,3.0,1,3.0,1
2132,min_diffuse,30,60,2,3,0.05,0.95,0.8909797481029559,10,3.0,0,2.0,1,2.0,1
2133,min_diffuse,30,60,2,3,0.05,0.95,0.9029899628251206,28,3.0,1,3.0,1,3.0,1
2134,min_diffuse,30,60,2,3,0.05,0.95,0.9258512276677728,35,4.0,0,3.0,1,4.0,0
2135,min_diffuse,30,60,2,3,0.05,0.95,0.9416656627003416,19,3.0,1,3.0,1,3.0,1
2136,min_diffuse,30,60,2,3,0.05,0.95,0.9150550701708344,18,3.0,1,3.0,1,3.0,1
2137,min_diffuse,30,60,2,3,0.05,0.95,0.9245322111392114,37,4.0,0,3.0,1,3.0,1
2138,min_diffuse,30,60,2,3,0.05,0.95,0.948174547881922,36,4.0,0,3.0,1,3.0,1
2139,min_diffuse,30,60,2,3,0.05,0.95,0.927318005484838,44,4.0,1,4.0,1,4.0,1
2140,min_diffuse,30,60,2,3,0.05,0.95,0.9388388429146224,11,2.0,1,2.0,1,2.0,1
2141,min_diffuse,30,60,2,3,0.05,0.95,0.8982933445006601,11,2.0,1,2.0,1,2.0,1
2142,min_diffuse,30,60,2,3,0.05,0.95,0.9186729485873446,26,3.0,1,3.0,1,3.0,1
2143,min_diffuse,30,60,2,3,0.05,0.95,0.9356471463208405,19,3.0,1,3.0,1,3.0,1
2144,min_diffuse,30,60,2,3,0.05,0.95,0.9411871688733184,33,4.0,0,4.0,0,3.0,1
2145,min_diffuse,30,60,2,3,0.05,0.95,0.9323330977447888,7,2.0,1,2.0,1,2.0,1
2146,min_diffuse,30,60,2,3,0.05,0.95,0.9457321040074788,24,3.0,1,3.0,1,3.0,1
2147,min_diffuse,30,60,2,3,0.05,0.95,0.8393949584933421,11,3.0,1,3.0,1,3.0,1
2148,min_diffuse,30,60,2,3,0.05,0.95,0.9378200621506868,19,3.0,1,3.0,1,3.0,1
2149,min_diffuse,30,60,2,3,0.05,0.95,0.9336527231333032,37,4.0,0,3.0,1,3.0,1
2150,min_diffuse,30,60,2,3,0.05,0.95,0.948740791175632,11,2.0,1,2.0,1,3.0,0
2151,min_diffuse,30,60,2,3,0.05,0.95,0.9451654281879944,37,4.0,0,3.0,1,3.0,1
2152,min_diffuse,30,60,2,3,0.05,0.95,0.9330922532925772,12,3.0,1,3.0,1,3.0,1
2153,min_diffuse,30,60,2,3,0.05,0.95,0.9436910390035692,56,5.0,0,4.0,1,4.0,1
2154,min_diffuse,30,60,2,3,0.05,0.95,0.883330639102863,20,3.0,0,2.0,1,2.0,1
2155,min_diffuse,30,60,2,3,0.05,0.95,0.9079192460230324,11,3.0,1,3.0,1,3.0,1
2156,min_diffuse,30,60,2,3,0.05,0.95,0.9498951081424885,15,3.0,1,3.0,1,3.0,1
2157,min_diffuse,30,60,2,3,0.05,0.95,0.935056376116866,12,3.0,0,2.0,1,2.0,1
2158,min_diffuse,30,60,2,3,0.05,0.95,0.940770821248522,24,3.0,1,3.0,1,3.0,1
2159,min_diffuse,30,60,2,3,0.05,0.95,0.9405813070262576,18,3.0,1,3.0,1,3.0,1
2160,min_diffuse,30,60,2,3,0.05,0.95,0.9118096425900236,15,3.0,1,3.0,1,3.0,1
2161,min_diffuse,30,60,2,3,0.05,0.95,0.9152572103670212,18,3.0,1,3.0,1,3.0,1
2162,min_diffuse,30,60,2,3,0.05,0.95,0.9060612595363192,12,3.0,0,2.0,1,3.0,0
2163,min_diffuse,30,60,2,3,0.05,0.95,0.9040121509152348,14,3.0,1,3.0,1,3.0,1
2164,min_diffuse,30,60,2,3,0.05,0.95,0.9404237288770222,12,3.0,1,3.0,1,3.0,1
2165,min_diffuse,30,60,2,3,0.05,0.95,0.9341227315893564,28,4.0,0,4.0,0,3.0,1
2166,min_diffuse,30,60,2,3,0.05,0.95,0.9397626897728308,43,4.0,0,3.0,1,3.0,1
2167,min_diffuse,30,60,2,3,0.05,0.95,0.8857244137345178,6,2.0,1,2.0,1,2.0,1
2168,min_diffuse,30,60,2,3,0.05,0.95,0.9333714356764322,18,3.0,1,3.0,1,3.0,1
2169,min_diffuse,30,60,2,3,0.05,0.95,0.9261530354320548,7,2.0,1,2.0,1,2.0,1
2170,min_diffuse,30,60,2,3,0.05,0.95,0.938004472787918,32,4.0,0,3.0,1,3.0,1
2171,min_diffuse,30,60,2,3,0.05,0.95,0.7518602292227975,8,2.0,1,2.0,1,2.0,1
2172,min_diffuse,30,60,2,3,0.05,0.95,0.8851712242233352,17,3.0,1,3.0,1,3.0,1
2173,min_diffuse,30,60,2,3,0.05,0.95,0.926843540100734,24,3.0,1,3.0,1,3.0,1
2174,min_diffuse,30,60,2,3,0.05,0.95,0.9428357221439808,11,3.0,1,3.0,1,3.0,1
2175,min_diffuse,30,60,2,3,0.05,0.95,0.9199902913593564,25,4.0,0,3.0,1,3.0,1
2176,min_diffuse,30,60,2,3,0.05,0.95,0.929823348971591,10,3.0,1,3.0,1,3.0,1
2177,min_diffuse,30,60,2,3,0.05,0.95,0.8114769330495778,7,2.0,1,3.0,0,3.0,0
2178,min_diffuse,30,60,2,3,0.05,0.95,0.9483826227601848,35,4.0,0,3.0,1,4.0,0
2179,min_diffuse,30,60,2,3,0.05,0.95,0.9363655023510508,14,3.0,1,3.0,1,3.0,1
2180,min_diffuse,30,60,2,3,0.05,0.95,0.9491088355677888,28,4.0,1,4.0,1,4.0,1
2181,min_diffuse,30,60,2,3,0.05,0.95,0.9335258713325916,32,3.0,1,3.0,1,4.0,0
2182,min_diffuse,30,60,2,3,0.05,0.95,0.948538310735089,14,3.0,1,3.0,1,3.0,1
2183,min_diffuse,30,60,2,3,0.05,0.95,0.9348180918129008,19,3.0,1,3.0,1,3.0,1
2184,min_diffuse,30,60,2,3,0.05,0.95,0.9323937305557256,48,4.0,0,4.0,0,3.0,1
2185,min_diffuse,30,60,2,3,0.05,0.95,0.8893744570589355,15,3.0,1,3.0,1,3.0,1
2186,min_diffuse,30,60,2,3,0.05,0.95,0.8749895092291752,16,3.0,0,2.0,1,2.0,1
2187,min_diffuse,30,60,2,3,0.05,0.95,0.90739041247253,27,3.0,1,3.0,1,3.0,1
2188,min_diffuse,30,60,2,3,0.05,0.95,0.937750459727605,19,3.0,1,3.0,1,3.0,1
2189,min_diffuse,30,60,2,3,0.05,0.95,0.943336028197208,17,3.0,1,3.0,1,3.0,1
2190,min_diffuse,30,60,2,3,0.05,0.95,0.9236989689415862,18,3.0,1,3.0,1,3.0,1
2191,min_diffuse,30,60,2,3,0.05,0.95,0.9150350668528237,18,3.0,0,2.0,1,2.0,1
2192,min_diffuse,30,60,2,3,0.05,0.95,0.9189918736583808,19,3.0,0,2.0,1,2.0,1
2193,min_diffuse,30,60,2,3,0.05,0.95,0.9298989885017231,43,3.0,1,3.0,1,3.0,1
2194,min_diffuse,30,60,2,3,0.05,0.95,0.8851144755393237,12,3.0,0,2.0,1,3.0,0
2195,min_diffuse,30,60,2,3,0.05,0.95,0.8174912157299967,7,2.0,1,2.0,1,2.0,1
2196,min_diffuse,30,60,2,3,0.05,0.95,0.90428166401746,7,2.0,1,2.0,1,2.0,1
2197,min_diffuse,30,60,2,3,0.05,0.95,0.944205400466476,44,4.0,1,4.0,1,4.0,1
2198,min_diffuse,30,60,2,3,0.05,0.95,0.8857009570060912,26,4.0,0,3.0,1,4.0,0
2199,min_diffuse,30,60,2,3,0.05,0.95,0.9229273067793594,26,3.0,1,3.0,1,3.0,1
2200,min_diffuse,30,60,2,3,0.05,0.95,0.9244437464689552,21,3.0,1,3.0,1,3.0,1
2201,min_diffuse,30,60,2,3,0.05,0.95,0.9137960638185612,21,3.0,1,3.0,1,3.0,1
2202,min_diffuse,30,60,2,3,0.05,0.95,0.9339939841688528,12,3.0,1,3.0,1,3.0,1
2203,min_diffuse,30,60,2,3,0.05,0.95,0.91300436217292,12,3.0,0,3.0,0,2.0,1
2204,min_diffuse,30,60,2,3,0.05,0.95,0.9087215476594058,8,2.0,1,2.0,1,2.0,1
2205,min_diffuse,30,60,2,3,0.05,0.95,0.9468180625439964,45,4.0,0,3.0,1,3.0,1
2206,min_diffuse,30,60,2,3,0.05,0.95,0.8587854609553514,21,3.0,1,3.0,1,3.0,1
2207,min_diffuse,30,60,2,3,0.05,0.95,0.8373458442741072,8,2.0,1,2.0,1,2.0,1
2208,min_diffuse,30,60,2,3,0.05,0.95,0.935703208068049,22,3.0,1,3.0,1,3.0,1
2209,min_diffuse,30,60,2,3,0.05,0.95,0.932650452907928,30,4.0,1,4.0,1,4.0,1
2210,min_diffuse,30,60,2,3,0.05,0.95,0.9453553203434808,13,3.0,0,2.0,1,2.0,1
2211,min_diffuse,30,60,2,3,0.05,0.95,0.902154411550937,16,3.0,1,3.0,1,3.0,1
2212,min_diffuse,30,60,2,3,0.05,0.95,0.8923377133173384,9,2.0,1,2.0,1,2.0,1
2213,min_diffuse,30,60,2,3,0.05,0.95,0.9229499854011116,17,3.0,1,3.0,1,3.0,1
2214,min_diffuse,30,60,2,3,0.05,0.95,0.9462701759206532,29,3.0,1,3.0,1,3.0,1
2215,min_diffuse,30,60,2,3,0.05,0.95,0.9207657696260056,22,3.0,1,3.0,1,3.0,1
2216,min_diffuse,30,60,2,3,0.05,0.95,0.821366413317998,4,2.0,1,2.0,1,2.0,1
2217,min_diffuse,30,60,2,3,0.05,0.95,0.9295232729054206,15,3.0,1,3.0,1,3.0,1
2218,min_diffuse,30,60,2,3,0.05,0.95,0.9213551903727556,10,3.0,1,3.0,1,3.0,1
2219,min_diffuse,30,60,2,3,0.05,0.95,0.9392045092449182,13,3.0,0,2.0,1,3.0,0
2220,min_diffuse,30,60,2,3,0.05,0.95,0.9457648337830206,95,4.0,0,3.0,1,3.0,1
2221,min_diffuse,30,60,2,3,0.05,0.95,0.939789287640474,45,4.0,0,4.0,0,3.0,1
2222,min_diffuse,30,60,2,3,0.05,0.95,0.9442412039060748,15,3.0,0,2.0,1,3.0,0
2223,min_diffuse,30,60,2,3,0.05,0.95,0.9377021084910938,43,4.0,0,3.0,1,4.0,0
2224,min_diffuse,30,60,2,3,0.05,0.95,0.9410894850073148,23,3.0,1,3.0,1,3.0,1
2225,min_diffuse,30,60,2,3,0.05,0.95,0.9383012136424492,56,4.0,0,4.0,0,3.0,1
2226,min_diffuse,30,60,2,3,0.05,0.95,0.9416672940930862,10,3.0,0,2.0,1,3.0,0
2227,min_diffuse,30,60,2,3,0.05,0.95,0.9385010257921113,23,3.0,1,3.0,1,3.0,1
2228,min_diffuse,30,60,2,3,0.05,0.95,0.9156322895003044,32,3.0,1,3.0,1,3.0,1
2229,min_diffuse,30,60,2,3,0.05,0.95,0.9308735433008,29,3.0,1,3.0,1,3.0,1
2230,min_diffuse,30,60,2,3,0.05,0.95,0.8645585277109746,6,2.0,1,2.0,1,2.0,1
2231,min_diffuse,30,60,2,3,0.05,0.95,0.8793973736045542,24,3.0,0,2.0,1,2.0,1
2232,min_diffuse,30,60,2,3,0.05,0.95,0.9173153591148044,20,4.0,1,4.0,1,4.0,1
2233,min_diffuse,30,60,2,3,0.05,0.95,0.9433131595208653,39,4.0,1,4.0,1,4.0,1
2234,min_diffuse,30,60,2,3,0.05,0.95,0.8952400595429522,15,3.0,0,2.0,1,2.0,1
2235,min_diffuse,30,60,2,3,0.05,0.95,0.8895604440524456,10,2.0,1,3.0,0,2.0,1
2236,min_diffuse,30,60,2,3,0.05,0.95,0.9169179486673588,26,4.0,0,3.0,1,3.0,1
2237,min_diffuse,30,60,2,3,0.05,0.95,0.9346271517010818,8,3.0,0,2.0,1,2.0,1
2238,min_diffuse,30,60,2,3,0.05,0.95,0.8913460312776706,6,2.0,1,2.0,1,2.0,1
2239,min_diffuse,30,60,2,3,0.05,0.95,0.9214248802836928,18,3.0,1,3.0,1,3.0,1
2240,min_diffuse,30,60,2,3,0.05,0.95,0.9325272051402814,11,3.0,0,3.0,0,2.0,1
2241,min_diffuse,30,60,2,3,0.05,0.95,0.8864637522894506,11,3.0,1,3.0,1,3.0,1
2242,min_diffuse,30,60,2,3,0.05,0.95,0.9338979508440988,33,4.0,0,3.0,1,3.0,1
2243,min_diffuse,30,60,2,3,0.05,0.95,0.8231578039147938,11,3.0,0,2.0,1,3.0,0
2244,min_diffuse,30,60,2,3,0.05,0.95,0.933316200939127,8,2.0,1,2.0,1,2.0,1
2245,min_diffuse,30,60,2,3,0.05,0.95,0.9422065463429008,20,3.0,1,4.0,0,4.0,0
2246,min_diffuse,30,60,2,3,0.05,0.95,0.9106412274816258,9,2.0,1,2.0,1,2.0,1
2247,min_diffuse,30,60,2,3,0.05,0.95,0.9394795207543614,20,3.0,0,2.0,1,3.0,0
2248,min_diffuse,30,60,2,3,0.05,0.95,0.9299179303186378,45,4.0,0,3.0,1,3.0,1
2249,min_diffuse,30,60,2,3,0.05,0.95,0.908247513878646,27,3.0,1,3.0,1,3.0,1
2250,min_diffuse,30,60,2,3,0.05,0.95,0.915535372402442,20,3.0,0,2.0,1,2.0,1
2251,min_diffuse,30,60,2,3,0.05,0.95,0.9438812203183649,6,2.0,1,2.0,1,2.0,1
2252,min_diffuse,30,60,2,3,0.05,0.95,0.7905639780948952,5,2.0,1,2.0,1,2.0,1
2253,min_diffuse,30,60,2,3,0.05,0.95,0.9484377041468016,46,4.0,0,3.0,1,3.0,1
2254,min_diffuse,30,60,2,3,0.05,0.95,0.9067758046928416,16,3.0,0,3.0,0,2.0,1
2255,min_diffuse,30,60,2,3,0.05,0.95,0.9451722099904452,18,3.0,1,3.0,1,3.0,1
2256,min_diffuse,30,60,2,3,0.05,0.95,0.8787230913079718,14,3.0,1,3.0,1,3.0,1
2257,min_diffuse,30,60,2,3,0.05,0.95,0.9057361148988832,30,3.0,1,3.0,1,3.0,1
2258,min_diffuse,30,60,2,3,0.05,0.95,0.904976982125614,9,3.0,1,3.0,1,3.0,1
2259,min_diffuse,30,60,2,3,0.05,0.95,0.9196010846915964,24,3.0,1,3.0,1,3.0,1
2260,min_diffuse,30,60,2,3,0.05,0.95,0.9482403387098736,34,4.0,0,3.0,1,3.0,1
2261,min_diffuse,30,60,2,3,0.05,0.95,0.9212944752635638,29,4.0,0,3.0,1,3.0,1
2262,min_diffuse,30,60,2,3,0.05,0.95,0.8539697304963423,10,2.0,1,2.0,1,2.0,1
2263,min_diffuse,30,60,2,3,0.05,0.95,0.8727072731107558,3,2.0,1,2.0,1,2.0,1
2264,min_diffuse,30,60,2,3,0.05,0.95,0.9137010142485312,25,3.0,1,3.0,1,3.0,1
2265,min_diffuse,30,60,2,3,0.05,0.95,0.9484817231294512,88,4.0,0,3.0,1,3.0,1
2266,min_diffuse,30,60,2,3,0.05,0.95,0.9454620886746666,7,2.0,1,2.0,1,2.0,1
2267,min_diffuse,30,60,2,3,0.05,0.95,0.9061853910312982,19,3.0,1,3.0,1,3.0,1
2268,min_diffuse,30,60,2,3,0.05,0.95,0.9328470981519638,13,3.0,0,2.0,1,3.0,0
2269,min_diffuse,30,60,2,3,0.05,0.95,0.8964737288201032,19,3.0,1,3.0,1,3.0,1
2270,min_diffuse,30,60,2,3,0.05,0.95,0.938786416080741,16,3.0,1,3.0,1,3.0,1
2271,min_diffuse,30,60,2,3,0.05,0.95,0.922264000742331,13,3.0,0,2.0,1,2.0,1
2272,min_diffuse,30,60,2,3,0.05,0.95,0.8636479384958996,10,2.0,1,2.0,1,2.0,1
2273,min_diffuse,30,60,2,3,0.05,0.95,0.8777209521765038,20,3.0,1,3.0,1,3.0,1
2274,min_diffuse,30,60,2,3,0.05,0.95,0.925733947016544,15,4.0,0,3.0,1,4.0,0
2275,min_diffuse,30,60,2,3,0.05,0.95,0.9299743706780054,16,3.0,1,3.0,1,3.0,1
2276,min_diffuse,30,60,2,3,0.05,0.95,0.948236805749022,12,3.0,0,2.0,1,3.0,0
2277,min_diffuse,30,60,2,3,0.05,0.95,0.916993187562896,8,2.0,1,3.0,0,3.0,0
2278,min_diffuse,30,60,2,3,0.05,0.95,0.934907192592773,61,3.0,1,3.0,1,3.0,1
2279,min_diffuse,30,60,2,3,0.05,0.95,0.9460663102419342,8,2.0,1,3.0,0,2.0,1
2280,min_diffuse,30,60,2,3,0.05,0.95,0.8942064785615548,17,3.0,0,3.0,0,2.0,1
2281,min_diffuse,30,60,2,3,0.05,0.95,0.9463549768824188,10,3.0,1,3.0,1,3.0,1
2282,min_diffuse,30,60,2,3,0.05,0.95,0.9463747950983538,21,3.0,1,3.0,1,3.0,1
2283,min_diffuse,30,60,2,3,0.05,0.95,0.9425881763841362,10,2.0,1,2.0,1,2.0,1
2284,min_diffuse,30,60,2,3,0.05,0.95,0.8858013083101051,15,3.0,1,3.0,1,3.0,1
2285,min_diffuse,30,60,2,3,0.05,0.95,0.924397917220572,13,3.0,0,2.0,1,2.0,1
2286,min_diffuse,30,60,2,3,0.05,0.95,0.9054887414296474,23,3.0,1,3.0,1,3.0,1
2287,min_diffuse,30,60,2,3,0.05,0.95,0.9187397724363698,53,4.0,0,4.0,0,3.0,1
2288,min_diffuse,30,60,2,3,0.05,0.95,0.942561629797474,21,3.0,1,3.0,1,3.0,1
2289,min_diffuse,30,60,2,3,0.05,0.95,0.945497740355686,35,4.0,1,4.0,1,4.0,1
2290,min_diffuse,30,60,2,3,0.05,0.95,0.9410915856820008,15,3.0,1,3.0,1,3.0,1
2291,min_diffuse,30,60,2,3,0.05,0.95,0.9432870262595676,24,4.0,0,3.0,1,3.0,1
2292,min_diffuse,30,60,2,3,0.05,0.95,0.9476253885198898,20,3.0,1,3.0,1,3.0,1
2293,min_diffuse,30,60,2,3,0.05,0.95,0.9041560712479292,14,3.0,0,2.0,1,3.0,0
2294,min_diffuse,30,60,2,3,0.05,0.95,0.8876966104111937,18,3.0,1,3.0,1,3.0,1
2295,min_diffuse,30,60,2,3,0.05,0.95,0.9497756693628066,32,4.0,1,4.0,1,4.0,1
2296,min_diffuse,30,60,2,3,0.05,0.95,0.932860844626,11,3.0,0,2.0,1,2.0,1
2297,min_diffuse,30,60,2,3,0.05,0.95,0.9365006367214932,26,3.0,1,3.0,1,3.0,1
2298,min_diffuse,30,60,2,3,0.05,0.95,0.942675100007368,13,3.0,1,3.0,1,3.0,1
2299,min_diffuse,30,60,2,3,0.05,0.95,0.8846843876099856,13,3.0,0,2.0,1,2.0,1
2300,min_diffuse,30,60,2,3,0.05,0.95,0.9024966693204572,14,3.0,1,3.0,1,3.0,1
2301,min_diffuse,30,60,2,3,0.05,0.95,0.9192122592339116,8,2.0,1,2.0,1,2.0,1
2302,min_diffuse,30,60,2,3,0.05,0.95,0.9006849985732924,23,3.0,1,3.0,1,3.0,1
2303,min_diffuse,30,60,2,3,0.05,0.95,0.8263027420967433,14,3.0,0,2.0,1,2.0,1
2304,min_diffuse,30,60,2,3,0.05,0.95,0.94973498758854,21,3.0,1,3.0,1,3.0,1
2305,min_diffuse,30,60,2,3,0.05,0.95,0.8736085261429173,14,3.0,1,3.0,1,3.0,1
2306,min_diffuse,30,60,2,3,0.05,0.95,0.9205535625207636,16,3.0,1,3.0,1,3.0,1
2307,min_diffuse,30,60,2,3,0.05,0.95,0.9413398385036874,24,3.0,1,3.0,1,3.0,1
2308,min_diffuse,30,60,2,3,0.05,0.95,0.9107030893664642,19,4.0,1,4.0,1,4.0,1
2309,min_diffuse,30,60,2,3,0.05,0.95,0.9115490180988678,12,3.0,0,2.0,1,2.0,1
2310,min_diffuse,30,60,2,3,0.05,0.95,0.8393543585157726,22,3.0,1,3.0,1,3.0,1
2311,min_diffuse,30,60,2,3,0.05,0.95,0.9023328909354968,33,5.0,0,4.0,1,4.0,1
2312,min_diffuse,30,60,2,3,0.05,0.95,0.9478549675790988,89,4.0,1,4.0,1,4.0,1
2313,min_diffuse,30,60,2,3,0.05,0.95,0.9043730524260392,5,2.0,1,2.0,1,2.0,1
2314,min_diffuse,30,60,2,3,0.05,0.95,0.9389164735374936,20,3.0,1,3.0,1,3.0,1
2315,min_diffuse,30,60,2,3,0.05,0.95,0.8900341983848664,8,3.0,0,2.0,1,2.0,1
2316,min_diffuse,30,60,2,3,0.05,0.95,0.8807957484389974,10,3.0,0,2.0,1,2.0,1
2317,min_diffuse,30,60,2,3,0.05,0.95,0.9053378178398596,7,2.0,1,2.0,1,2.0,1
2318,min_diffuse,30,60,2,3,0.05,0.95,0.8432324968212777,7,2.0,1,2.0,1,2.0,1
2319,min_diffuse,30,60,2,3,0.05,0.95,0.9190510221136208,27,3.0,1,3.0,1,3.0,1
2320,min_diffuse,30,60,2,3,0.05,0.95,0.9112781035334954,13,3.0,1,3.0,1,3.0,1
2321,min_diffuse,30,60,2,3,0.05,0.95,0.9296170597356612,33,3.0,1,3.0,1,3.0,1
2322,min_diffuse,30,60,2,3,0.05,0.95,0.9429371165329686,34,3.0,1,3.0,1,3.0,1
2323,min_diffuse,30,60,2,3,0.05,0.95,0.9402207901093048,44,4.0,1,4.0,1,4.0,1
2324,min_diffuse,30,60,2,3,0.05,0.95,0.9486010062212225,44,4.0,1,4.0,1,4.0,1
2325,min_diffuse,30,60,2,3,0.05,0.95,0.947632703179965,11,3.0,1,3.0,1,3.0,1
2326,min_diffuse,30,60,2,3,0.05,0.95,0.9357869442009188,22,3.0,1,3.0,1,3.0,1
2327,min_diffuse,30,60,2,3,0.05,0.95,0.914291184226173,8,2.0,1,2.0,1,2.0,1
2328,min_diffuse,30,60,2,3,0.05,0.95,0.826598691584048,7,2.0,1,2.0,1,2.0,1
2329,min_diffuse,30,60,2,3,0.05,0.95,0.9139247883002112,24,3.0,1,3.0,1,3.0,1
2330,min_diffuse,30,60,2,3,0.05,0.95,0.9236665381662128,27,3.0,1,3.0,1,3.0,1
2331,min_diffuse,30,60,2,3,0.05,0.95,0.9416045218200224,36,4.0,0,3.0,1,3.0,1
2332,min_diffuse,30,60,2,3,0.05,0.95,0.928033331076944,13,3.0,1,3.0,1,3.0,1
2333,min_diffuse,30,60,2,3,0.05,0.95,0.8510957239208937,10,2.0,1,2.0,1,2.0,1
2334,min_diffuse,30,60,2,3,0.05,0.95,0.918569841311758,27,3.0,1,3.0,1,3.0,1
2335,min_diffuse,30,60,2,3,0.05,0.95,0.9444613669022324,98,5.0,0,4.0,1,4.0,1
2336,min_diffuse,30,60,2,3,0.05,0.95,0.8957579289899934,14,3.0,0,2.0,1,3.0,0
2337,min_diffuse,30,60,2,3,0.05,0.95,0.9340241989930836,19,3.0,1,3.0,1,3.0,1
2338,min_diffuse,30,60,2,3,0.05,0.95,0.9096625890740666,24,3.0,0,3.0,0,2.0,1
2339,min_diffuse,30,60,2,3,0.05,0.95,0.9265408457725216,48,3.0,1,3.0,1,3.0,1
2340,min_diffuse,30,60,2,3,0.05,0.95,0.8430260564609183,9,3.0,0,2.0,1,2.0,1
2341,min_diffuse,30,60,2,3,0.05,0.95,0.91891213951091,20,3.0,1,3.0,1,3.0,1
2342,min_diffuse,30,60,2,3,0.05,0.95,0.8936979730077249,16,3.0,1,3.0,1,3.0,1
2343,min_diffuse,30,60,2,3,0.05,0.95,0.9401369387744544,13,3.0,1,3.0,1,3.0,1
2344,min_diffuse,30,60,2,3,0.05,0.95,0.9423742733918332,45,4.0,0,3.0,1,4.0,0
2345,min_diffuse,30,60,2,3,0.05,0.95,0.9283119573246048,11,3.0,1,3.0,1,3.0,1
2346,min_diffuse,30,60,2,3,0.05,0.95,0.9374607801907078,10,3.0,1,3.0,1,3.0,1
2347,min_diffuse,30,60,2,3,0.05,0.95,0.9373320044089206,13,3.0,1,3.0,1,3.0,1
2348,min_diffuse,30,60,2,3,0.05,0.95,0.8495068799519085,27,3.0,1,3.0,1,3.0,1
2349,min_diffuse,30,60,2,3,0.05,0.95,0.9399695174780572,39,3.0,1,3.0,1,3.0,1
2350,min_diffuse,30,60,2,3,0.05,0.95,0.9302278307916012,29,4.0,0,3.0,1,4.0,0
2351,min_diffuse,30,60,2,3,0.05,0.95,0.927167062535382,17,3.0,0,2.0,1,2.0,1
2352,min_diffuse,30,60,2,3,0.05,0.95,0.912677774945433,12,3.0,1,3.0,1,3.0,1
2353,min_diffuse,30,60,2,3,0.05,0.95,0.9160869204525182,12,3.0,1,3.0,1,3.0,1
2354,min_diffuse,30,60,2,3,0.05,0.95,0.9443396538668182,39,4.0,0,3.0,1,3.0,1
2355,min_diffuse,30,60,2,3,0.05,0.95,0.9478508337507852,15,3.0,1,3.0,1,3.0,1
2356,min_diffuse,30,60,2,3,0.05,0.95,0.9259286693071694,23,3.0,0,2.0,1,2.0,1
2357,min_diffuse,30,60,2,3,0.05,0.95,0.9192930622924717,14,3.0,1,3.0,1,3.0,1
2358,min_diffuse,30,60,2,3,0.05,0.95,0.9087251119267286,49,3.0,1,3.0,1,3.0,1
2359,min_diffuse,30,60,2,3,0.05,0.95,0.9350109447348286,28,3.0,1,4.0,0,3.0,1
2360,min_diffuse,30,60,2,3,0.05,0.95,0.9479500958432314,42,4.0,0,3.0,1,3.0,1
2361,min_diffuse,30,60,2,3,0.05,0.95,0.940842806247578,14,3.0,0,2.0,1,3.0,0
2362,min_diffuse,30,60,2,3,0.05,0.95,0.9165361151604764,11,3.0,1,3.0,1,3.0,1
2363,min_diffuse,30,60,2,3,0.05,0.95,0.9459025988520766,20,4.0,1,4.0,1,4.0,1
2364,min_diffuse,30,60,2,3,0.05,0.95,0.9366615883369676,21,3.0,1,3.0,1,3.0,1
2365,min_diffuse,30,60,2,3,0.05,0.95,0.9290908772436072,21,3.0,1,3.0,1,3.0,1
2366,min_diffuse,30,60,2,3,0.05,0.95,0.9258134094163398,27,3.0,1,3.0,1,3.0,1
2367,min_diffuse,30,60,2,3,0.05,0.95,0.9482367630983616,19,3.0,1,3.0,1,3.0,1
2368,min_diffuse,30,60,2,3,0.05,0.95,0.9377072163849898,22,4.0,0,4.0,0,3.0,1
2369,min_diffuse,30,60,2,3,0.05,0.95,0.9303212872564752,20,3.0,1,3.0,1,3.0,1
2370,min_diffuse,30,60,2,3,0.05,0.95,0.9373199819016572,39,4.0,0,3.0,1,3.0,1
2371,min_diffuse,30,60,2,3,0.05,0.95,0.7634847965411302,26,3.0,1,3.0,1,3.0,1
2372,min_diffuse,30,60,2,3,0.05,0.95,0.9439301907072042,15,3.0,0,2.0,1,2.0,1
2373,min_diffuse,30,60,2,3,0.05,0.95,0.8720680961505818,23,3.0,1,3.0,1,3.0,1
2374,min_diffuse,30,60,2,3,0.05,0.95,0.90664809664214,16,3.0,1,3.0,1,3.0,1
2375,min_diffuse,30,60,2,3,0.05,0.95,0.9270369437495544,11,3.0,1,3.0,1,3.0,1
2376,min_diffuse,30,60,2,3,0.05,0.95,0.929458061545619,18,3.0,1,3.0,1,3.0,1
2377,min_diffuse,30,60,2,3,0.05,0.95,0.9320856113339628,20,3.0,0,2.0,1,3.0,0
2378,min_diffuse,30,60,2,3,0.05,0.95,0.9136606415966232,13,3.0,1,3.0,1,3.0,1
2379,min_diffuse,30,60,2,3,0.05,0.95,0.917091234035468,18,3.0,0,3.0,0,2.0,1
2380,min_diffuse,30,60,2,3,0.05,0.95,0.942835156365579,20,4.0,0,3.0,1,3.0,1
2381,min_diffuse,30,60,2,3,0.05,0.95,0.9055414796368064,5,2.0,1,2.0,1,2.0,1
2382,min_diffuse,30,60,2,3,0.05,0.95,0.9106819853100606,5,2.0,1,2.0,1,2.0,1
2383,min_diffuse,30,60,2,3,0.05,0.95,0.922159489145812,15,3.0,1,3.0,1,3.0,1
2384,min_diffuse,30,60,2,3,0.05,0.95,0.898626266900105,51,3.0,1,3.0,1,3.0,1
2385,min_diffuse,30,60,2,3,0.05,0.95,0.9380888503814718,18,3.0,1,3.0,1,3.0,1
2386,min_diffuse,30,60,2,3,0.05,0.95,0.9193689901232712,17,3.0,1,3.0,1,3.0,1
2387,min_diffuse,30,60,2,3,0.05,0.95,0.9431441743234658,64,5.0,0,4.0,1,4.0,1
2388,min_diffuse,30,60,2,3,0.05,0.95,0.941881286241652,18,3.0,1,4.0,0,3.0,1
2389,min_diffuse,30,60,2,3,0.05,0.95,0.9232178349744384,42,4.0,0,3.0,1,3.0,1
2390,min_diffuse,30,60,2,3,0.05,0.95,0.9349115438032526,13,3.0,0,2.0,1,3.0,0
2391,min_diffuse,30,60,2,3,0.05,0.95,0.9249464321182492,13,3.0,1,3.0,1,3.0,1
2392,min_diffuse,30,60,2,3,0.05,0.95,0.8169507853037967,5,2.0,1,2.0,1,2.0,1
2393,min_diffuse,30,60,2,3,0.05,0.95,0.925794585962427,15,3.0,1,3.0,1,3.0,1
2394,min_diffuse,30,60,2,3,0.05,0.95,0.93271813603704,15,3.0,1,3.0,1,3.0,1
2395,min_diffuse,30,60,2,3,0.05,0.95,0.948668680553777,26,3.0,1,3.0,1,3.0,1
2396,min_diffuse,30,60,2,3,0.05,0.95,0.946689253178064,13,3.0,0,2.0,1,3.0,0
2397,min_diffuse,30,60,2,3,0.05,0.95,0.8909493046776571,22,3.0,1,3.0,1,3.0,1
2398,min_diffuse,30,60,2,3,0.05,0.95,0.8950967912644161,23,3.0,1,3.0,1,3.0,1
2399,min_diffuse,30,60,2,3,0.05,0.95,0.917248386762611,20,3.0,1,3.0,1,3.0,1
2400,min_diffuse,30,60,2,3,0.05,0.95,0.9054443689677144,27,4.0,1,4.0,1,4.0,1
2401,min_diffuse,30,60,2,3,0.05,0.95,0.9443510519459613,18,3.0,1,3.0,1,3.0,1
2402,min_diffuse,30,60,2,3,0.05,0.95,0.929798508937274,12,3.0,0,2.0,1,3.0,0
2403,min_diffuse,30,60,2,3,0.05,0.95,0.9464469793075048,43,5.0,0,4.0,1,4.0,1
2404,min_diffuse,30,60,2,3,0.05,0.95,0.92210153395352,25,3.0,1,3.0,1,3.0,1
2405,min_diffuse,30,60,2,3,0.05,0.95,0.9364993906269724,21,3.0,1,3.0,1,3.0,1
2406,min_diffuse,30,60,2,3,0.05,0.95,0.946083581557587,19,3.0,1,3.0,1,3.0,1
2407,min_diffuse,30,60,2,3,0.05,0.95,0.8901971451872612,18,3.0,1,3.0,1,3.0,1
2408,min_diffuse,30,60,2,3,0.05,0.95,0.9390554737368836,29,4.0,0,4.0,0,3.0,1
2409,min_diffuse,30,60,2,3,0.05,0.95,0.9023811126376474,28,3.0,0,2.0,1,2.0,1
2410,min_diffuse,30,60,2,3,0.05,0.95,0.9412016544784708,10,3.0,1,3.0,1,3.0,1
2411,min_diffuse,30,60,2,3,0.05,0.95,0.9319784380800422,9,3.0,0,2.0,1,3.0,0
2412,min_diffuse,30,60,2,3,0.05,0.95,0.9432249982755272,27,4.0,0,3.0,1,3.0,1
2413,min_diffuse,30,60,2,3,0.05,0.95,0.8592854510964282,5,2.0,1,2.0,1,2.0,1
2414,min_diffuse,30,60,2,3,0.05,0.95,0.9273506117467164,11,3.0,0,2.0,1,2.0,1
2415,min_diffuse,30,60,2,3,0.05,0.95,0.9431818535550006,31,3.0,1,3.0,1,3.0,1
2416,min_diffuse,30,60,2,3,0.05,0.95,0.8385237121041866,15,3.0,1,3.0,1,3.0,1
2417,min_diffuse,30,60,2,3,0.05,0.95,0.915185815613226,27,3.0,0,3.0,0,2.0,1
2418,min_diffuse,30,60,2,3,0.05,0.95,0.865628383093072,11,3.0,0,2.0,1,3.0,0
2419,min_diffuse,30,60,2,3,0.05,0.95,0.9301636497715934,26,3.0,1,3.0,1,3.0,1
2420,min_diffuse,30,60,2,3,0.05,0.95,0.941064665560079,54,4.0,0,3.0,1,3.0,1
2421,min_diffuse,30,60,2,3,0.05,0.95,0.8800352826576645,5,2.0,1,2.0,1,2.0,1
2422,min_diffuse,30,60,2,3,0.05,0.95,0.92553768948868,30,3.0,1,3.0,1,3.0,1
2423,min_diffuse,30,60,2,3,0.05,0.95,0.9115356676466064,16,3.0,1,3.0,1,3.0,1
2424,min_diffuse,30,60,2,3,0.05,0.95,0.921713221215884,19,3.0,1,3.0,1,3.0,1
2425,min_diffuse,30,60,2,3,0.05,0.95,0.9430818070652168,36,4.0,1,4.0,1,4.0,1
2426,min_diffuse,30,60,2,3,0.05,0.95,0.9464452609614872,49,4.0,1,4.0,1,4.0,1
2427,min_diffuse,30,60,2,3,0.05,0.95,0.90686574263233,9,2.0,1,2.0,1,2.0,1
2428,min_diffuse,30,60,2,3,0.05,0.95,0.9220864801554158,27,3.0,1,3.0,1,3.0,1
2429,min_diffuse,30,60,2,3,0.05,0.95,0.9011073810618097,9,2.0,1,2.0,1,2.0,1
2430,min_diffuse,30,60,2,3,0.05,0.95,0.9494506983094207,12,3.0,0,2.0,1,2.0,1
2431,min_diffuse,30,60,2,3,0.05,0.95,0.8987073917087742,6,2.0,1,2.0,1,2.0,1
2432,min_diffuse,30,60,2,3,0.05,0.95,0.9122864252727988,6,2.0,1,2.0,1,2.0,1
2433,min_diffuse,30,60,2,3,0.05,0.95,0.9305824392546592,17,3.0,1,3.0,1,3.0,1
2434,min_diffuse,30,60,2,3,0.05,0.95,0.9230013921866728,32,3.0,1,3.0,1,3.0,1
2435,min_diffuse,30,60,2,3,0.05,0.95,0.9250866593310946,24,3.0,1,3.0,1,3.0,1
2436,min_diffuse,30,60,2,3,0.05,0.95,0.9474479218822291,22,3.0,1,3.0,1,3.0,1
2437,min_diffuse,30,60,2,3,0.05,0.95,0.9120727027353578,17,3.0,1,4.0,0,3.0,1
2438,min_diffuse,30,60,2,3,0.05,0.95,0.9382197862656528,15,3.0,0,2.0,1,3.0,0
2439,min_diffuse,30,60,2,3,0.05,0.95,0.9339661829359982,41,3.0,1,3.0,1,3.0,1
2440,min_diffuse,30,60,2,3,0.05,0.95,0.9258083358577116,11,3.0,1,3.0,1,3.0,1
2441,min_diffuse,30,60,2,3,0.05,0.95,0.9197243094192016,30,3.0,0,3.0,0,2.0,1
2442,min_diffuse,30,60,2,3,0.05,0.95,0.8808370295198169,18,3.0,1,3.0,1,3.0,1
2443,min_diffuse,30,60,2,3,0.05,0.95,0.9484898520775612,38,4.0,1,4.0,1,4.0,1
2444,min_diffuse,30,60,2,3,0.05,0.95,0.946343853029417,16,3.0,1,3.0,1,3.0,1
2445,min_diffuse,30,60,2,3,0.05,0.95,0.9347854398204536,34,4.0,1,4.0,1,4.0,1
2446,min_diffuse,30,60,2,3,0.05,0.95,0.9122616337831564,16,3.0,1,3.0,1,3.0,1
2447,min_diffuse,30,60,2,3,0.05,0.95,0.9115179575162192,28,3.0,1,3.0,1,3.0,1
2448,min_diffuse,30,60,2,3,0.05,0.95,0.9294244839219938,18,3.0,1,3.0,1,3.0,1
2449,min_diffuse,30,60,2,3,0.05,0.95,0.9005920954950565,15,3.0,0,2.0,1,2.0,1
2450,min_diffuse,30,60,2,3,0.05,0.95,0.9124641549962,16,3.0,1,3.0,1,3.0,1
2451,min_diffuse,30,60,2,3,0.05,0.95,0.9307795040548816,35,3.0,1,3.0,1,3.0,1
2452,min_diffuse,30,60,2,3,0.05,0.95,0.8628990439520815,7,2.0,1,2.0,1,2.0,1
2453,min_diffuse,30,60,2,3,0.05,0.95,0.926579499377212,25,3.0,1,3.0,1,3.0,1
2454,min_diffuse,30,60,2,3,0.05,0.95,0.9303154372186982,21,3.0,1,3.0,1,3.0,1
2455,min_diffuse,30,60,2,3,0.05,0.95,0.9391168900251424,36,4.0,0,3.0,1,4.0,0
2456,min_diffuse,30,60,2,3,0.05,0.95,0.9458010996333692,17,3.0,0,2.0,1,2.0,1
2457,min_diffuse,30,60,2,3,0.05,0.95,0.8812960494331185,10,3.0,1,3.0,1,3.0,1
2458,min_diffuse,30,60,2,3,0.05,0.95,0.934932468869014,25,3.0,1,3.0,1,3.0,1
2459,min_diffuse,30,60,2,3,0.05,0.95,0.914640548545942,11,2.0,1,2.0,1,2.0,1
2460,min_diffuse,30,60,2,3,0.05,0.95,0.8988214988246265,25,3.0,1,3.0,1,3.0,1
2461,min_diffuse,30,60,2,3,0.05,0.95,0.924733454214721,28,4.0,1,4.0,1,4.0,1
2462,min_diffuse,30,60,2,3,0.05,0.95,0.9496467811713872,9,2.0,1,2.0,1,2.0,1
2463,min_diffuse,30,60,2,3,0.05,0.95,0.9439353928507864,17,3.0,1,3.0,1,3.0,1
2464,min_diffuse,30,60,2,3,0.05,0.95,0.862203364571762,10,3.0,1,3.0,1,3.0,1
2465,min_diffuse,30,60,2,3,0.05,0.95,0.9395487883942412,23,3.0,1,3.0,1,3.0,1
2466,min_diffuse,30,60,2,3,0.05,0.95,0.941141350667924,22,4.0,1,4.0,1,4.0,1
2467,min_diffuse,30,60,2,3,0.05,0.95,0.9408901894366632,38,3.0,1,3.0,1,3.0,1
2468,min_diffuse,30,60,2,3,0.05,0.95,0.9220174039043982,26,3.0,1,3.0,1,3.0,1
2469,min_diffuse,30,60,2,3,0.05,0.95,0.9427603445021808,36,4.0,0,3.0,1,3.0,1
2470,min_diffuse,30,60,2,3,0.05,0.95,0.8869702971039292,13,3.0,1,3.0,1,3.0,1
2471,min_diffuse,30,60,2,3,0.05,0.95,0.9168861117372352,31,4.0,0,3.0,1,3.0,1
2472,min_diffuse,30,60,2,3,0.05,0.95,0.8731505809001353,13,3.0,1,3.0,1,3.0,1
2473,min_diffuse,30,60,2,3,0.05,0.95,0.9408210977554782,48,4.0,1,4.0,1,4.0,1
2474,min_diffuse,30,60,2,3,0.05,0.95,0.9392579933450677,25,4.0,1,4.0,1,4.0,1
2475,min_diffuse,30,60,2,3,0.05,0.95,0.9354469157207872,22,3.0,1,3.0,1,3.0,1
2476,min_diffuse,30,60,2,3,0.05,0.95,0.8923445468078117,8,2.0,1,2.0,1,2.0,1
2477,min_diffuse,30,60,2,3,0.05,0.95,0.9182003933559464,14,3.0,0,2.0,1,3.0,0
2478,min_diffuse,30,60,2,3,0.05,0.95,0.8881571277686311,11,3.0,0,3.0,0,2.0,1
2479,min_diffuse,30,60,2,3,0.05,0.95,0.9190738283338454,11,2.0,1,2.0,1,3.0,0
2480,min_diffuse,30,60,2,3,0.05,0.95,0.9398154372879892,7,2.0,1,2.0,1,3.0,0
2481,min_diffuse,30,60,2,3,0.05,0.95,0.9309556182757244,12,3.0,1,3.0,1,3.0,1
2482,min_diffuse,30,60,2,3,0.05,0.95,0.9443511841389576,21,3.0,1,3.0,1,3.0,1
2483,min_diffuse,30,60,2,3,0.05,0.95,0.9414412135730996,45,4.0,0,4.0,0,3.0,1
2484,min_diffuse,30,60,2,3,0.05,0.95,0.9482038414584328,23,3.0,1,3.0,1,3.0,1
2485,min_diffuse,30,60,2,3,0.05,0.95,0.8440426416086064,9,2.0,1,2.0,1,2.0,1
2486,min_diffuse,30,60,2,3,0.05,0.95,0.9145508826979594,20,3.0,1,3.0,1,3.0,1
2487,min_diffuse,30,60,2,3,0.05,0.95,0.8072572496836364,10,2.0,1,2.0,1,2.0,1
2488,min_diffuse,30,60,2,3,0.05,0.95,0.923574461045276,11,3.0,1,3.0,1,3.0,1
2489,min_diffuse,30,60,2,3,0.05,0.95,0.9487228256930248,17,3.0,1,3.0,1,3.0,1
2490,min_diffuse,30,60,2,3,0.05,0.95,0.9445051131079852,8,2.0,1,2.0,1,2.0,1
2491,min_diffuse,30,60,2,3,0.05,0.95,0.9217215793827912,19,3.0,0,2.0,1,3.0,0
2492,min_diffuse,30,60,2,3,0.05,0.95,0.9422827921242148,11,3.0,1,3.0,1,3.0,1
2493,min_diffuse,30,60,2,3,0.05,0.95,0.9340324727763092,20,3.0,1,3.0,1,3.0,1
2494,min_diffuse,30,60,2,3,0.05,0.95,0.9480934208340872,27,3.0,1,3.0,1,3.0,1
2495,min_diffuse,30,60,2,3,0.05,0.95,0.9385281050531108,14,3.0,1,3.0,1,3.0,1
2496,min_diffuse,30,60,2,3,0.05,0.95,0.8831341671336187,18,3.0,0,3.0,0,2.0,1
2497,min_diffuse,30,60,2,3,0.05,0.95,0.9305414366051638,23,3.0,1,3.0,1,3.0,1
2498,min_diffuse,30,60,2,3,0.05,0.95,0.9254556558489622,24,3.0,1,3.0,1,3.0,1
2499,min_diffuse,30,60,2,3,0.05,0.95,0.8707350650679933,7,2.0,1,2.0,1,2.0,1
2500,min_diffuse,30,60,2,3,0.05,0.95,0.9246978327745496,8,2.0,1,3.0,0,3.0,0
2501,min_diffuse,30,60,2,3,0.05,0.95,0.9422334714626126,17,3.0,0,2.0,1,3.0,0
2502,min_diffuse,30,60,2,3,0.05,0.95,0.9384541236023792,13,3.0,1,3.0,1,3.0,1
2503,min_diffuse,30,60,2,3,0.05,0.95,0.9360869084918692,18,3.0,1,3.0,1,3.0,1
2504,min_diffuse,30,60,2,3,0.05,0.95,0.9285573964272208,31,4.0,0,3.0,1,3.0,1
2505,min_diffuse,30,60,2,3,0.05,0.95,0.9454392642370044,12,2.0,1,2.0,1,2.0,1
2506,min_diffuse,30,60,2,3,0.05,0.95,0.9261080347993272,34,4.0,1,4.0,1,4.0,1
2507,min_diffuse,30,60,2,3,0.05,0.95,0.8972264211075163,12,3.0,1,3.0,1,3.0,1
2508,min_diffuse,30,60,2,3,0.05,0.95,0.9366436290972244,20,3.0,1,3.0,1,3.0,1
2509,min_diffuse,30,60,2,3,0.05,0.95,0.9280766772271812,19,3.0,1,3.0,1,3.0,1
2510,min_diffuse,30,60,2,3,0.05,0.95,0.8913538358088472,13,3.0,1,3.0,1,3.0,1
2511,min_diffuse,30,60,2,3,0.05,0.95,0.9484851803823844,60,5.0,0,4.0,1,4.0,1
2512,min_diffuse,30,60,2,3,0.05,0.95,0.8978327037800979,13,3.0,0,2.0,1,2.0,1
2513,min_diffuse,30,60,2,3,0.05,0.95,0.925871667655434,12,3.0,1,3.0,1,3.0,1
2514,min_diffuse,30,60,2,3,0.05,0.95,0.9258532671189942,32,4.0,1,4.0,1,4.0,1
2515,min_diffuse,30,60,2,3,0.05,0.95,0.9300773495848728,21,3.0,1,3.0,1,3.0,1
2516,min_diffuse,30,60,2,3,0.05,0.95,0.9325511621988912,9,3.0,1,3.0,1,3.0,1
2517,min_diffuse,30,60,2,3,0.05,0.95,0.9152231213709608,10,2.0,1,2.0,1,2.0,1
2518,min_diffuse,30,60,2,3,0.05,0.95,0.8989359086412925,18,4.0,1,4.0,1,4.0,1
2519,min_diffuse,30,60,2,3,0.05,0.95,0.9219877061178596,36,4.0,1,4.0,1,4.0,1
2520,min_diffuse,30,60,2,3,0.05,0.95,0.8993682869673243,19,3.0,1,3.0,1,3.0,1
2521,min_diffuse,30,60,2,3,0.05,0.95,0.8532822042911163,12,3.0,0,2.0,1,2.0,1
2522,min_diffuse,30,60,2,3,0.05,0.95,0.948602956363082,19,3.0,1,3.0,1,3.0,1
2523,min_diffuse,30,60,2,3,0.05,0.95,0.9332067439368822,12,3.0,1,3.0,1,3.0,1
2524,min_diffuse,30,60,2,3,0.05,0.95,0.8705143179858033,18,3.0,1,3.0,1,3.0,1
2525,min_diffuse,30,60,2,3,0.05,0.95,0.9131810852639476,16,3.0,1,3.0,1,3.0,1
2526,min_diffuse,30,60,2,3,0.05,0.95,0.9182057495674883,7,2.0,1,2.0,1,2.0,1
2527,min_diffuse,30,60,2,3,0.05,0.95,0.9324201071181514,21,3.0,1,3.0,1,4.0,0
2528,min_diffuse,30,60,2,3,0.05,0.95,0.9264643066648054,34,4.0,1,4.0,1,4.0,1
2529,min_diffuse,30,60,2,3,0.05,0.95,0.9134463049767868,14,3.0,1,3.0,1,4.0,0
2530,min_diffuse,30,60,2,3,0.05,0.95,0.9473165792976904,51,5.0,0,4.0,1,4.0,1
2531,min_diffuse,30,60,2,3,0.05,0.95,0.9419202003040048,36,4.0,0,4.0,0,3.0,1
2532,min_diffuse,30,60,2,3,0.05,0.95,0.9463497349137772,15,3.0,1,3.0,1,3.0,1
2533,min_diffuse,30,60,2,3,0.05,0.95,0.8716662949696606,13,3.0,0,2.0,1,2.0,1
2534,min_diffuse,30,60,2,3,0.05,0.95,0.9481583576820064,25,3.0,1,3.0,1,3.0,1
2535,min_diffuse,30,60,2,3,0.05,0.95,0.9104031831792816,11,3.0,0,2.0,1,3.0,0
2536,min_diffuse,30,60,2,3,0.05,0.95,0.9464152418954088,29,3.0,1,3.0,1,3.0,1
2537,min_diffuse,30,60,2,3,0.05,0.95,0.9129561110727938,9,2.0,1,3.0,0,3.0,0
2538,min_diffuse,30,60,2,3,0.05,0.95,0.9107761768815548,15,3.0,1,3.0,1,3.0,1
2539,min_diffuse,30,60,2,3,0.05,0.95,0.9269850146965908,28,3.0,1,3.0,1,3.0,1
2540,min_diffuse,30,60,2,3,0.05,0.95,0.921792635199746,41,4.0,0,3.0,1,3.0,1
2541,min_diffuse,30,60,2,3,0.05,0.95,0.9461766442774524,20,3.0,0,2.0,1,3.0,0
2542,min_diffuse,30,60,2,3,0.05,0.95,0.9109418490946636,15,3.0,1,3.0,1,3.0,1
2543,min_diffuse,30,60,2,3,0.05,0.95,0.938571835648457,12,3.0,1,3.0,1,3.0,1
2544,min_diffuse,30,60,2,3,0.05,0.95,0.8922317165575123,16,3.0,1,3.0,1,3.0,1
2545,min_diffuse,30,60,2,3,0.05,0.95,0.9240046474099566,29,3.0,1,3.0,1,3.0,1
2546,min_diffuse,30,60,2,3,0.05,0.95,0.9273486409137722,15,3.0,0,2.0,1,3.0,0
2547,min_diffuse,30,60,2,3,0.05,0.95,0.9372265128708204,57,5.0,0,4.0,1,4.0,1
2548,min_diffuse,30,60,2,3,0.05,0.95,0.8535756407398695,12,3.0,0,2.0,1,2.0,1
2549,min_diffuse,30,60,2,3,0.05,0.95,0.943733463564251,42,4.0,0,4.0,0,3.0,1
2550,min_diffuse,30,60,2,3,0.05,0.95,0.9412559134263004,45,5.0,1,5.0,1,5.0,1
2551,min_diffuse,30,60,2,3,0.05,0.95,0.9230195539404846,14,2.0,1,2.0,1,2.0,1
2552,min_diffuse,30,60,2,3,0.05,0.95,0.9373302578198488,14,3.0,0,2.0,1,2.0,1
2553,min_diffuse,30,60,2,3,0.05,0.95,0.927682301742028,6,2.0,1,2.0,1,2.0,1
2554,min_diffuse,30,60,2,3,0.05,0.95,0.9387136534395086,65,4.0,1,4.0,1,4.0,1
2555,min_diffuse,30,60,2,3,0.05,0.95,0.9202092551096684,10,2.0,1,2.0,1,2.0,1
2556,min_diffuse,30,60,2,3,0.05,0.95,0.8458923967984171,13,2.0,1,3.0,0,3.0,0
2557,min_diffuse,30,60,2,3,0.05,0.95,0.8980005427262668,8,2.0,1,2.0,1,2.0,1
2558,min_diffuse,30,60,2,3,0.05,0.95,0.9294544545779336,33,3.0,1,3.0,1,3.0,1
2559,min_diffuse,30,60,2,3,0.05,0.95,0.8815396503938826,14,3.0,1,3.0,1,3.0,1
2560,min_diffuse,30,60,2,3,0.05,0.95,0.9379094991422364,20,3.0,1,3.0,1,3.0,1
2561,min_diffuse,30,60,2,3,0.05,0.95,0.9311287687017248,9,2.0,1,2.0,1,2.0,1
2562,min_diffuse,30,60,2,3,0.05,0.95,0.941901502646426,29,4.0,0,3.0,1,3.0,1
2563,min_diffuse,30,60,2,3,0.05,0.95,0.8631241153211953,10,3.0,0,2.0,1,2.0,1
2564,min_diffuse,30,60,2,3,0.05,0.95,0.946153788512008,16,3.0,1,3.0,1,3.0,1
2565,min_diffuse,30,60,2,3,0.05,0.95,0.8245784860212246,9,2.0,1,3.0,0,3.0,0
2566,min_diffuse,30,60,2,3,0.05,0.95,0.9474791905837469,166,6.0,0,5.0,1,5.0,1
2567,min_diffuse,30,60,2,3,0.05,0.95,0.930311182736841,9,2.0,1,2.0,1,2.0,1
2568,min_diffuse,30,60,2,3,0.05,0.95,0.932441010100201,14,3.0,1,3.0,1,3.0,1
2569,min_diffuse,30,60,2,3,0.05,0.95,0.9430064758277849,29,3.0,1,3.0,1,3.0,1
2570,min_diffuse,30,60,2,3,0.05,0.95,0.9290673310322072,14,3.0,1,3.0,1,3.0,1
2571,min_diffuse,30,60,2,3,0.05,0.95,0.9149312798529604,20,4.0,0,3.0,1,3.0,1
2572,min_diffuse,30,60,2,3,0.05,0.95,0.9177443131400108,13,3.0,1,3.0,1,3.0,1
2573,min_diffuse,30,60,2,3,0.05,0.95,0.9274314538092608,9,3.0,0,2.0,1,3.0,0
2574,min_diffuse,30,60,2,3,0.05,0.95,0.943051323043982,38,4.0,0,4.0,0,3.0,1
2575,min_diffuse,30,60,2,3,0.05,0.95,0.9106444304181588,15,3.0,0,3.0,0,2.0,1
2576,min_diffuse,30,60,2,3,0.05,0.95,0.9433405126967352,66,4.0,1,4.0,1,4.0,1
2577,min_diffuse,30,60,2,3,0.05,0.95,0.9197028500170328,11,3.0,0,2.0,1,2.0,1
2578,min_diffuse,30,60,2,3,0.05,0.95,0.9325565447043312,24,3.0,0,2.0,1,2.0,1
2579,min_diffuse,30,60,2,3,0.05,0.95,0.9477322824026436,62,4.0,0,3.0,1,3.0,1
2580,min_diffuse,30,60,2,3,0.05,0.95,0.910520314551717,21,3.0,0,3.0,0,2.0,1
2581,min_diffuse,30,60,2,3,0.05,0.95,0.8883032373592534,17,3.0,1,4.0,0,4.0,0
2582,min_diffuse,30,60,2,3,0.05,0.95,0.931376502004236,22,3.0,1,3.0,1,3.0,1
2583,min_diffuse,30,60,2,3,0.05,0.95,0.8958223165665585,15,3.0,1,3.0,1,3.0,1
2584,min_diffuse,30,60,2,3,0.05,0.95,0.9235054356589278,19,3.0,0,3.0,0,2.0,1
2585,min_diffuse,30,60,2,3,0.05,0.95,0.8840179221303507,13,2.0,1,2.0,1,2.0,1
2586,min_diffuse,30,60,2,3,0.05,0.95,0.9436626834098234,49,4.0,0,3.0,1,3.0,1
2587,min_diffuse,30,60,2,3,0.05,0.95,0.9489278103797528,12,2.0,1,2.0,1,2.0,1
2588,min_diffuse,30,60,2,3,0.05,0.95,0.946966443884069,29,4.0,0,3.0,1,4.0,0
2589,min_diffuse,30,60,2,3,0.05,0.95,0.8825625399975197,5,2.0,1,2.0,1,2.0,1
2590,min_diffuse,30,60,2,3,0.05,0.95,0.9085980954238742,14,3.0,1,3.0,1,3.0,1
2591,min_diffuse,30,60,2,3,0.05,0.95,0.924317780738065,14,3.0,1,3.0,1,3.0,1
2592,min_diffuse,30,60,2,3,0.05,0.95,0.8488874963456009,34,3.0,1,3.0,1,3.0,1
2593,min_diffuse,30,60,2,3,0.05,0.95,0.9127676045814218,10,2.0,1,2.0,1,2.0,1
2594,min_diffuse,30,60,2,3,0.05,0.95,0.9356138987412548,10,3.0,0,3.0,0,2.0,1
2595,min_diffuse,30,60,2,3,0.05,0.95,0.9475891460532668,29,4.0,0,3.0,1,3.0,1
2596,min_diffuse,30,60,2,3,0.05,0.95,0.9476528002296762,23,3.0,1,3.0,1,3.0,1
2597,min_diffuse,30,60,2,3,0.05,0.95,0.9485210725522748,20,3.0,1,3.0,1,3.0,1
2598,min_diffuse,30,60,2,3,0.05,0.95,0.9308817929753748,10,3.0,1,3.0,1,3.0,1
2599,min_diffuse,30,60,2,3,0.05,0.95,0.8892899613458071,12,2.0,1,2.0,1,3.0,0
2600,min_diffuse,30,60,2,3,0.05,0.95,0.8400657773239784,7,2.0,1,2.0,1,2.0,1
2601,min_diffuse,30,60,2,3,0.05,0.95,0.8892671578585944,18,3.0,0,2.0,1,2.0,1
2602,min_diffuse,30,60,2,3,0.05,0.95,0.9438824561278788,28,4.0,1,4.0,1,4.0,1
2603,min_diffuse,30,60,2,3,0.05,0.95,0.9246792209846167,16,3.0,1,3.0,1,3.0,1
2604,min_diffuse,30,60,2,3,0.05,0.95,0.9383929185593683,13,3.0,0,2.0,1,2.0,1
2605,min_diffuse,30,60,2,3,0.05,0.95,0.8674394284490197,11,2.0,1,2.0,1,3.0,0
2606,min_diffuse,30,60,2,3,0.05,0.95,0.9253381708882378,34,4.0,1,4.0,1,4.0,1
2607,min_diffuse,30,60,2,3,0.05,0.95,0.9387713800285936,47,4.0,0,3.0,1,3.0,1
2608,min_diffuse,30,60,2,3,0.05,0.95,0.9413220635730772,23,3.0,1,3.0,1,3.0,1
2609,min_diffuse,30,60,2,3,0.05,0.95,0.9462872807118436,37,5.0,0,4.0,1,4.0,1
2610,min_diffuse,30,60,2,3,0.05,0.95,0.8845892579690364,8,2.0,1,2.0,1,2.0,1
2611,min_diffuse,30,60,2,3,0.05,0.95,0.9271963708015838,43,4.0,0,3.0,1,3.0,1
2612,min_diffuse,30,60,2,3,0.05,0.95,0.912843298108614,14,3.0,0,3.0,0,2.0,1
2613,min_diffuse,30,60,2,3,0.05,0.95,0.9466298215197516,15,3.0,1,3.0,1,3.0,1
2614,min_diffuse,30,60,2,3,0.05,0.95,0.8763567420767319,20,3.0,1,3.0,1,3.0,1
2615,min_diffuse,30,60,2,3,0.05,0.95,0.9148235502250888,9,2.0,1,2.0,1,2.0,1
2616,min_diffuse,30,60,2,3,0.05,0.95,0.9408804811637784,27,3.0,1,3.0,1,3.0,1
2617,min_diffuse,30,60,2,3,0.05,0.95,0.9228332662475004,9,2.0,1,2.0,1,2.0,1
2618,min_diffuse,30,60,2,3,0.05,0.95,0.9436477347462316,71,4.0,0,3.0,1,3.0,1
2619,min_diffuse,30,60,2,3,0.05,0.95,0.9472855803004736,15,3.0,0,2.0,1,3.0,0
2620,min_diffuse,30,60,2,3,0.05,0.95,0.9140747603698022,14,3.0,1,3.0,1,3.0,1
2621,min_diffuse,30,60,2,3,0.05,0.95,0.9396411799853708,37,4.0,0,4.0,0,3.0,1
2622,min_diffuse,30,60,2,3,0.05,0.95,0.9471149083582506,69,5.0,1,5.0,1,5.0,1
2623,min_diffuse,30,60,2,3,0.05,0.95,0.9422744908937416,30,4.0,1,4.0,1,4.0,1
2624,min_diffuse,30,60,2,3,0.05,0.95,0.9239710771987236,50,4.0,1,4.0,1,4.0,1
2625,min_diffuse,30,60,2,3,0.05,0.95,0.9477697346576828,30,4.0,0,3.0,1,3.0,1
2626,min_diffuse,30,60,2,3,0.05,0.95,0.9395633304660762,8,2.0,1,2.0,1,2.0,1
2627,min_diffuse,30,60,2,3,0.05,0.95,0.930632261766123,9,2.0,1,2.0,1,3.0,0
2628,min_diffuse,30,60,2,3,0.05,0.95,0.9264165291940374,38,4.0,0,4.0,0,3.0,1
2629,min_diffuse,30,60,2,3,0.05,0.95,0.932187932658744,33,4.0,0,3.0,1,3.0,1
2630,min_diffuse,30,60,2,3,0.05,0.95,0.9331363039807724,27,3.0,1,3.0,1,3.0,1
2631,min_diffuse,30,60,2,3,0.05,0.95,0.9244337667004856,28,4.0,0,3.0,1,3.0,1
2632,min_diffuse,30,60,2,3,0.05,0.95,0.9320912516341714,23,3.0,1,3.0,1,3.0,1
2633,min_diffuse,30,60,2,3,0.05,0.95,0.9216544317089986,14,3.0,1,3.0,1,3.0,1
2634,min_diffuse,30,60,2,3,0.05,0.95,0.934253818989138,23,4.0,0,3.0,1,3.0,1
2635,min_diffuse,30,60,2,3,0.05,0.95,0.9317470835770546,18,3.0,1,3.0,1,3.0,1
2636,min_diffuse,30,60,2,3,0.05,0.95,0.9494789926340734,41,5.0,0,4.0,1,4.0,1
2637,min_diffuse,30,60,2,3,0.05,0.95,0.9391998022889242,6,2.0,1,2.0,1,2.0,1
2638,min_diffuse,30,60,2,3,0.05,0.95,0.9256678129476342,26,3.0,0,3.0,0,2.0,1
2639,min_diffuse,30,60,2,3,0.05,0.95,0.9444691163818476,28,3.0,1,3.0,1,3.0,1
2640,min_diffuse,30,60,2,3,0.05,0.95,0.9186586591325248,9,3.0,1,3.0,1,3.0,1
2641,min_diffuse,30,60,2,3,0.05,0.95,0.9347755412569608,10,3.0,0,2.0,1,2.0,1
2642,min_diffuse,30,60,2,3,0.05,0.95,0.9402201969514892,45,5.0,0,4.0,1,4.0,1
2643,min_diffuse,30,60,2,3,0.05,0.95,0.9419233812189978,14,3.0,0,2.0,1,3.0,0
2644,min_diffuse,30,60,2,3,0.05,0.95,0.9222244207820742,5,2.0,1,2.0,1,2.0,1
2645,min_diffuse,30,60,2,3,0.05,0.95,0.934115426884627,24,3.0,1,3.0,1,3.0,1
2646,min_diffuse,30,60,2,3,0.05,0.95,0.8410662148759581,9,2.0,1,2.0,1,2.0,1
2647,min_diffuse,30,60,2,3,0.05,0.95,0.9146420371461502,13,3.0,1,3.0,1,3.0,1
2648,min_diffuse,30,60,2,3,0.05,0.95,0.9379382498106936,17,3.0,1,3.0,1,3.0,1
2649,min_diffuse,30,60,2,3,0.05,0.95,0.9184645953325222,13,3.0,0,3.0,0,2.0,1
2650,min_diffuse,30,60,2,3,0.05,0.95,0.920722007564711,21,3.0,1,3.0,1,3.0,1
2651,min_diffuse,30,60,2,3,0.05,0.95,0.9326549698438912,14,3.0,1,3.0,1,3.0,1
2652,min_diffuse,30,60,2,3,0.05,0.95,0.8884908420981183,13,3.0,0,2.0,1,3.0,0
2653,min_diffuse,30,60,2,3,0.05,0.95,0.9496230228185668,21,4.0,1,4.0,1,4.0,1
2654,min_diffuse,30,60,2,3,0.05,0.95,0.824550599900673,12,2.0,1,2.0,1,2.0,1
2655,min_diffuse,30,60,2,3,0.05,0.95,0.8900045036694642,9,3.0,1,3.0,1,3.0,1
2656,min_diffuse,30,60,2,3,0.05,0.95,0.9497351427975296,76,4.0,0,4.0,0,3.0,1
2657,min_diffuse,30,60,2,3,0.05,0.95,0.9425177848328944,11,3.0,1,3.0,1,3.0,1
2658,min_diffuse,30,60,2,3,0.05,0.95,0.8943885290187911,11,3.0,1,3.0,1,3.0,1
2659,min_diffuse,30,60,2,3,0.05,0.95,0.912517619519832,13,3.0,1,3.0,1,3.0,1
2660,min_diffuse,30,60,2,3,0.05,0.95,0.948869649241708,16,3.0,0,3.0,0,2.0,1
2661,min_diffuse,30,60,2,3,0.05,0.95,0.9432792412676568,44,4.0,0,3.0,1,3.0,1
2662,min_diffuse,30,60,2,3,0.05,0.95,0.939266421223704,28,3.0,1,3.0,1,3.0,1
2663,min_diffuse,30,60,2,3,0.05,0.95,0.86551516217878,19,3.0,1,3.0,1,3.0,1
2664,min_diffuse,30,60,2,3,0.05,0.95,0.9038022296142392,25,3.0,1,3.0,1,3.0,1
2665,min_diffuse,30,60,2,3,0.05,0.95,0.8755382407432551,14,3.0,1,3.0,1,3.0,1
2666,min_diffuse,30,60,2,3,0.05,0.95,0.9254094292521868,10,3.0,0,2.0,1,3.0,0
2667,min_diffuse,30,60,2,3,0.05,0.95,0.906508147495126,12,3.0,0,2.0,1,3.0,0
2668,min_diffuse,30,60,2,3,0.05,0.95,0.9443564077573692,23,3.0,0,3.0,0,2.0,1
2669,min_diffuse,30,60,2,3,0.05,0.95,0.945014898256203,42,4.0,0,3.0,1,3.0,1
2670,min_diffuse,30,60,2,3,0.05,0.95,0.9139196047071346,7,2.0,1,2.0,1,2.0,1
2671,min_diffuse,30,60,2,3,0.05,0.95,0.927608283442668,37,4.0,1,4.0,1,4.0,1
2672,min_diffuse,30,60,2,3,0.05,0.95,0.9443655314454944,41,4.0,1,4.0,1,4.0,1
2673,min_diffuse,30,60,2,3,0.05,0.95,0.9402242232181112,12,3.0,0,3.0,0,2.0,1
2674,min_diffuse,30,60,2,3,0.05,0.95,0.932818975115562,13,3.0,1,3.0,1,3.0,1
2675,min_diffuse,30,60,2,3,0.05,0.95,0.9397294164128982,24,3.0,1,3.0,1,3.0,1
2676,min_diffuse,30,60,2,3,0.05,0.95,0.917748966946969,18,3.0,0,3.0,0,2.0,1
2677,min_diffuse,30,60,2,3,0.05,0.95,0.8992244219877805,34,3.0,1,3.0,1,3.0,1
2678,min_diffuse,30,60,2,3,0.05,0.95,0.94603935009618,15,3.0,1,3.0,1,3.0,1
2679,min_diffuse,30,60,2,3,0.05,0.95,0.7996353413576701,10,3.0,1,3.0,1,3.0,1
2680,min_diffuse,30,60,2,3,0.05,0.95,0.9493458900785232,27,3.0,0,3.0,0,2.0,1
2681,min_diffuse,30,60,2,3,0.05,0.95,0.9455461741555342,30,4.0,1,4.0,1,4.0,1
2682,min_diffuse,30,60,2,3,0.05,0.95,0.943960056508052,9,2.0,1,2.0,1,2.0,1
2683,min_diffuse,30,60,2,3,0.05,0.95,0.900003582249442,10,2.0,1,2.0,1,2.0,1
2684,min_diffuse,30,60,2,3,0.05,0.95,0.9485959175335232,14,3.0,1,3.0,1,3.0,1
2685,min_diffuse,30,60,2,3,0.05,0.95,0.929233968857762,18,3.0,1,3.0,1,3.0,1
2686,min_diffuse,30,60,2,3,0.05,0.95,0.9156192963870612,20,3.0,1,3.0,1,3.0,1
2687,min_diffuse,30,60,2,3,0.05,0.95,0.8857539404339402,13,3.0,1,3.0,1,3.0,1
2688,min_diffuse,30,60,2,3,0.05,0.95,0.9443837950853332,17,3.0,1,3.0,1,3.0,1
2689,min_diffuse,30,60,2,3,0.05,0.95,0.8838880661671222,9,2.0,1,2.0,1,2.0,1
2690,min_diffuse,30,60,2,3,0.05,0.95,0.9116261144424724,30,4.0,1,4.0,1,4.0,1
2691,min_diffuse,30,60,2,3,0.05,0.95,0.9391923265887128,25,3.0,1,3.0,1,3.0,1
2692,min_diffuse,30,60,2,3,0.05,0.95,0.8584057126534865,12,3.0,1,3.0,1,3.0,1
2693,min_diffuse,30,60,2,3,0.05,0.95,0.8862538283109839,11,2.0,1,2.0,1,2.0,1
2694,min_diffuse,30,60,2,3,0.05,0.95,0.9431957442378308,18,3.0,1,3.0,1,3.0,1
2695,min_diffuse,30,60,2,3,0.05,0.95,0.8975372774425162,15,3.0,1,3.0,1,3.0,1
2696,min_diffuse,30,60,2,3,0.05,0.95,0.9359132672427686,25,3.0,1,3.0,1,3.0,1
2697,min_diffuse,30,60,2,3,0.05,0.95,0.8629106862932567,10,3.0,1,3.0,1,3.0,1
2698,min_diffuse,30,60,2,3,0.05,0.95,0.9023137131509568,14,3.0,1,3.0,1,3.0,1
2699,min_diffuse,30,60,2,3,0.05,0.95,0.9259287955044267,11,3.0,1,3.0,1,3.0,1
2700,min_diffuse,30,60,2,3,0.05,0.95,0.9434612207747426,45,4.0,1,4.0,1,4.0,1
2701,min_diffuse,30,60,2,3,0.05,0.95,0.9234264380713774,15,3.0,1,3.0,1,3.0,1
2702,min_diffuse,30,60,2,3,0.05,0.95,0.9272851826593502,9,3.0,0,2.0,1,3.0,0
2703,min_diffuse,30,60,2,3,0.05,0.95,0.934231182386988,6,2.0,1,2.0,1,2.0,1
2704,min_diffuse,30,60,2,3,0.05,0.95,0.922092790983483,21,3.0,1,3.0,1,3.0,1
2705,min_diffuse,30,60,2,3,0.05,0.95,0.9229107911527412,15,3.0,1,3.0,1,3.0,1
2706,min_diffuse,30,60,2,3,0.05,0.95,0.888746058251493,29,3.0,1,3.0,1,3.0,1
2707,min_diffuse,30,60,2,3,0.05,0.95,0.917059132120578,24,4.0,1,4.0,1,4.0,1
2708,min_diffuse,30,60,2,3,0.05,0.95,0.9426890034851952,12,2.0,1,2.0,1,3.0,0
2709,min_diffuse,30,60,2,3,0.05,0.95,0.9360564871451078,12,3.0,1,3.0,1,3.0,1
2710,min_diffuse,30,60,2,3,0.05,0.95,0.94683030887493,13,3.0,1,3.0,1,3.0,1
2711,min_diffuse,30,60,2,3,0.05,0.95,0.922546119328358,15,3.0,1,3.0,1,3.0,1
2712,min_diffuse,30,60,2,3,0.05,0.95,0.911132312130972,12,3.0,0,2.0,1,2.0,1
2713,min_diffuse,30,60,2,3,0.05,0.95,0.9382204051566574,27,3.0,0,2.0,1,2.0,1
2714,min_diffuse,30,60,2,3,0.05,0.95,0.9426387413209484,22,3.0,1,3.0,1,3.0,1
2715,min_diffuse,30,60,2,3,0.05,0.95,0.8907214829145282,35,3.0,1,3.0,1,3.0,1
2716,min_diffuse,30,60,2,3,0.05,0.95,0.929916466117306,19,3.0,1,3.0,1,3.0,1
2717,min_diffuse,30,60,2,3,0.05,0.95,0.9397087799883826,14,3.0,0,2.0,1,3.0,0
2718,min_diffuse,30,60,2,3,0.05,0.95,0.9204508152726998,15,3.0,1,3.0,1,3.0,1
2719,min_diffuse,30,60,2,3,0.05,0.95,0.892148345722237,12,3.0,1,3.0,1,3.0,1
2720,min_diffuse,30,60,2,3,0.05,0.95,0.9259318033162413,39,3.0,1,3.0,1,3.0,1
2721,min_diffuse,30,60,2,3,0.05,0.95,0.8702923255666964,15,3.0,0,2.0,1,3.0,0
2722,min_diffuse,30,60,2,3,0.05,0.95,0.90496539567554,24,3.0,1,3.0,1,3.0,1
2723,min_diffuse,30,60,2,3,0.05,0.95,0.9023299122863976,25,4.0,1,4.0,1,4.0,1
2724,min_diffuse,30,60,2,3,0.05,0.95,0.9301404216058656,35,4.0,0,4.0,0,3.0,1
2725,min_diffuse,30,60,2,3,0.05,0.95,0.9349755506798536,11,3.0,0,2.0,1,3.0,0
2726,min_diffuse,30,60,2,3,0.05,0.95,0.9410545660386008,15,3.0,1,3.0,1,3.0,1
2727,min_diffuse,30,60,2,3,0.05,0.95,0.9498404260067468,12,3.0,1,3.0,1,3.0,1
2728,min_diffuse,30,60,2,3,0.05,0.95,0.9326104260064176,21,3.0,0,3.0,0,2.0,1
2729,min_diffuse,30,60,2,3,0.05,0.95,0.9317714961553945,16,3.0,1,3.0,1,3.0,1
2730,min_diffuse,30,60,2,3,0.05,0.95,0.9288080165224794,12,3.0,1,3.0,1,3.0,1
2731,min_diffuse,30,60,2,3,0.05,0.95,0.9229482689509962,35,4.0,0,3.0,1,3.0,1
2732,min_diffuse,30,60,2,3,0.05,0.95,0.9098843349736196,20,3.0,1,3.0,1,3.0,1
2733,min_diffuse,30,60,2,3,0.05,0.95,0.9328796142581588,35,3.0,1,3.0,1,3.0,1
2734,min_diffuse,30,60,2,3,0.05,0.95,0.8963900101532453,13,3.0,0,2.0,1,2.0,1
2735,min_diffuse,30,60,2,3,0.05,0.95,0.9356374900039108,9,2.0,1,2.0,1,2.0,1
2736,min_diffuse,30,60,2,3,0.05,0.95,0.9242550373747608,29,4.0,0,3.0,1,3.0,1
2737,min_diffuse,30,60,2,3,0.05,0.95,0.9178561645512302,11,3.0,1,3.0,1,3.0,1
2738,min_diffuse,30,60,2,3,0.05,0.95,0.8850963762503866,17,3.0,0,2.0,1,2.0,1
2739,min_diffuse,30,60,2,3,0.05,0.95,0.9143447015585872,10,2.0,1,2.0,1,2.0,1
2740,min_diffuse,30,60,2,3,0.05,0.95,0.9087847531571472,17,3.0,1,3.0,1,3.0,1
2741,min_diffuse,30,60,2,3,0.05,0.95,0.8663546109898718,14,3.0,0,2.0,1,3.0,0
2742,min_diffuse,30,60,2,3,0.05,0.95,0.9030719242047855,16,3.0,0,2.0,1,2.0,1
2743,min_diffuse,30,60,2,3,0.05,0.95,0.9455090856183794,22,3.0,1,3.0,1,3.0,1
2744,min_diffuse,30,60,2,3,0.05,0.95,0.9483732224174426,24,3.0,0,2.0,1,3.0,0
2745,min_diffuse,30,60,2,3,0.05,0.95,0.9224933157473548,8,2.0,1,2.0,1,2.0,1
2746,min_diffuse,30,60,2,3,0.05,0.95,0.914404741443045,13,3.0,0,2.0,1,3.0,0
2747,min_diffuse,30,60,2,3,0.05,0.95,0.938368564380074,19,3.0,1,3.0,1,3.0,1
2748,min_diffuse,30,60,2,3,0.05,0.95,0.8892213362136121,7,2.0,1,2.0,1,2.0,1
2749,min_diffuse,30,60,2,3,0.05,0.95,0.9477826677265246,44,4.0,0,3.0,1,3.0,1
2750,min_diffuse,30,60,2,3,0.05,0.95,0.9499285524818024,46,4.0,1,4.0,1,4.0,1
2751,min_diffuse,30,60,2,3,0.05,0.95,0.946534835228928,22,3.0,0,2.0,1,3.0,0
2752,min_diffuse,30,60,2,3,0.05,0.95,0.9419679928642128,72,4.0,0,4.0,0,3.0,1
2753,min_diffuse,30,60,2,3,0.05,0.95,0.864584609333903,12,2.0,1,2.0,1,2.0,1
2754,min_diffuse,30,60,2,3,0.05,0.95,0.9350837765370554,64,5.0,0,4.0,1,5.0,0
2755,min_diffuse,30,60,2,3,0.05,0.95,0.9466209645596356,18,3.0,1,3.0,1,3.0,1
2756,min_diffuse,30,60,2,3,0.05,0.95,0.9241074214910838,19,3.0,1,3.0,1,3.0,1
2757,min_diffuse,30,60,2,3,0.05,0.95,0.9297228983272848,12,3.0,0,2.0,1,3.0,0
2758,min_diffuse,30,60,2,3,0.05,0.95,0.9256759352738142,22,3.0,1,3.0,1,3.0,1
2759,min_diffuse,30,60,2,3,0.05,0.95,0.9112110875210442,19,3.0,1,3.0,1,3.0,1
2760,min_diffuse,30,60,2,3,0.05,0.95,0.9305712245965352,18,3.0,1,3.0,1,3.0,1
2761,min_diffuse,30,60,2,3,0.05,0.95,0.9417604667111033,9,2.0,1,2.0,1,3.0,0
2762,min_diffuse,30,60,2,3,0.05,0.95,0.9069981020268916,14,3.0,0,2.0,1,2.0,1
2763,min_diffuse,30,60,2,3,0.05,0.95,0.9379773259805032,26,4.0,0,4.0,0,3.0,1
2764,min_diffuse,30,60,2,3,0.05,0.95,0.94477946935432,25,3.0,1,3.0,1,3.0,1
2765,min_diffuse,30,60,2,3,0.05,0.95,0.9154535086570345,22,3.0,1,3.0,1,3.0,1
2766,min_diffuse,30,60,2,3,0.05,0.95,0.9204765911286052,12,3.0,0,2.0,1,2.0,1
2767,min_diffuse,30,60,2,3,0.05,0.95,0.9292216952795472,12,3.0,1,3.0,1,3.0,1
2768,min_diffuse,30,60,2,3,0.05,0.95,0.9312946101655362,6,2.0,1,2.0,1,2.0,1
2769,min_diffuse,30,60,2,3,0.05,0.95,0.8955343856150795,7,2.0,1,2.0,1,2.0,1
2770,min_diffuse,30,60,2,3,0.05,0.95,0.9285260602205584,21,3.0,1,3.0,1,3.0,1
2771,min_diffuse,30,60,2,3,0.05,0.95,0.8804831550475778,16,3.0,1,3.0,1,3.0,1
2772,min_diffuse,30,60,2,3,0.05,0.95,0.812787742511393,9,2.0,1,2.0,1,2.0,1
2773,min_diffuse,30,60,2,3,0.05,0.95,0.9267645036726052,19,3.0,1,3.0,1,3.0,1
2774,min_diffuse,30,60,2,3,0.05,0.95,0.9425302325049156,22,3.0,1,3.0,1,3.0,1
2775,min_diffuse,30,60,2,3,0.05,0.95,0.9214566416336236,13,3.0,1,3.0,1,3.0,1
2776,min_diffuse,30,60,2,3,0.05,0.95,0.9397039290688524,8,2.0,1,2.0,1,2.0,1
2777,min_diffuse,30,60,2,3,0.05,0.95,0.9188435281134232,13,3.0,1,3.0,1,3.0,1
2778,min_diffuse,30,60,2,3,0.05,0.95,0.9420635874590017,20,3.0,1,3.0,1,3.0,1
2779,min_diffuse,30,60,2,3,0.05,0.95,0.910426230030231,29,4.0,0,3.0,1,3.0,1
2780,min_diffuse,30,60,2,3,0.05,0.95,0.9163266623387594,23,3.0,1,4.0,0,3.0,1
2781,min_diffuse,30,60,2,3,0.05,0.95,0.9224429283672476,19,4.0,0,3.0,1,3.0,1
2782,min_diffuse,30,60,2,3,0.05,0.95,0.94944408128314,16,3.0,1,3.0,1,3.0,1
2783,min_diffuse,30,60,2,3,0.05,0.95,0.93457946425922,19,3.0,1,3.0,1,4.0,0
2784,min_diffuse,30,60,2,3,0.05,0.95,0.9042546253473568,29,3.0,1,3.0,1,3.0,1
2785,min_diffuse,30,60,2,3,0.05,0.95,0.90744114727184,18,3.0,1,3.0,1,3.0,1
2786,min_diffuse,30,60,2,3,0.05,0.95,0.9146051799010584,19,3.0,1,3.0,1,3.0,1
2787,min_diffuse,30,60,2,3,0.05,0.95,0.9462327941066648,32,4.0,1,4.0,1,4.0,1
2788,min_diffuse,30,60,2,3,0.05,0.95,0.9134260986548628,17,3.0,0,2.0,1,3.0,0
2789,min_diffuse,30,60,2,3,0.05,0.95,0.9477347823306144,25,3.0,1,3.0,1,3.0,1
2790,min_diffuse,30,60,2,3,0.05,0.95,0.946085743263605,38,3.0,1,3.0,1,3.0,1
2791,min_diffuse,30,60,2,3,0.05,0.95,0.9380413732152926,30,3.0,1,3.0,1,3.0,1
2792,min_diffuse,30,60,2,3,0.05,0.95,0.949040207481691,17,4.0,0,3.0,1,3.0,1
2793,min_diffuse,30,60,2,3,0.05,0.95,0.9360450452471476,33,4.0,0,3.0,1,3.0,1
2794,min_diffuse,30,60,2,3,0.05,0.95,0.9273009164520974,16,3.0,1,4.0,0,3.0,1
2795,min_diffuse,30,60,2,3,0.05,0.95,0.9372752573973164,33,3.0,1,3.0,1,3.0,1
2796,min_diffuse,30,60,2,3,0.05,0.95,0.9482428053692314,11,2.0,1,2.0,1,2.0,1
2797,min_diffuse,30,60,2,3,0.05,0.95,0.9037159555493344,8,2.0,1,2.0,1,2.0,1
2798,min_diffuse,30,60,2,3,0.05,0.95,0.9336508376654736,15,3.0,1,3.0,1,3.0,1
2799,min_diffuse,30,60,2,3,0.05,0.95,0.9462966283712554,38,4.0,1,4.0,1,4.0,1
2800,min_diffuse,30,60,2,3,0.05,0.95,0.8949839338914489,25,3.0,1,3.0,1,3.0,1
2801,min_diffuse,30,60,2,3,0.05,0.95,0.9318875473014864,28,3.0,1,3.0,1,3.0,1
2802,min_diffuse,30,60,2,3,0.05,0.95,0.9333349186305622,12,3.0,1,3.0,1,3.0,1
2803,min_diffuse,30,60,2,3,0.05,0.95,0.9380263415372468,47,4.0,0,4.0,0,3.0,1
2804,min_diffuse,30,60,2,3,0.05,0.95,0.9351142408573052,31,3.0,0,3.0,0,2.0,1
2805,min_diffuse,30,60,2,3,0.05,0.95,0.943342758375531,15,3.0,0,2.0,1,3.0,0
2806,min_diffuse,30,60,2,3,0.05,0.95,0.9429373882533464,16,3.0,1,3.0,1,3.0,1
2807,min_diffuse,30,60,2,3,0.05,0.95,0.9445427631054067,36,4.0,0,3.0,1,3.0,1
2808,min_diffuse,30,60,2,3,0.05,0.95,0.9213912997883812,18,3.0,1,3.0,1,3.0,1
2809,min_diffuse,30,60,2,3,0.05,0.95,0.9450809655541412,9,3.0,0,2.0,1,3.0,0
2810,min_diffuse,30,60,2,3,0.05,0.95,0.948907491553914,20,3.0,1,3.0,1,3.0,1
2811,min_diffuse,30,60,2,3,0.05,0.95,0.8913606882100147,23,3.0,1,3.0,1,3.0,1
2812,min_diffuse,30,60,2,3,0.05,0.95,0.9375304097947368,35,3.0,1,3.0,1,3.0,1
2813,min_diffuse,30,60,2,3,0.05,0.95,0.9431818599609896,33,4.0,0,3.0,1,3.0,1
2814,min_diffuse,30,60,2,3,0.05,0.95,0.946047926012384,13,3.0,0,2.0,1,2.0,1
2815,min_diffuse,30,60,2,3,0.05,0.95,0.9302588038278604,18,3.0,1,3.0,1,3.0,1
2816,min_diffuse,30,60,2,3,0.05,0.95,0.9483559005076148,13,3.0,1,3.0,1,3.0,1
2817,min_diffuse,30,60,2,3,0.05,0.95,0.9317210493239364,28,4.0,0,3.0,1,3.0,1
2818,min_diffuse,30,60,2,3,0.05,0.95,0.9293033823143156,14,3.0,1,3.0,1,3.0,1
2819,min_diffuse,30,60,2,3,0.05,0.95,0.9343372525587352,18,3.0,1,3.0,1,3.0,1
2820,min_diffuse,30,60,2,3,0.05,0.95,0.9053777599511584,21,3.0,1,3.0,1,3.0,1
2821,min_diffuse,30,60,2,3,0.05,0.95,0.9482193737152425,28,3.0,0,2.0,1,3.0,0
2822,min_diffuse,30,60,2,3,0.05,0.95,0.91347569522618,27,3.0,1,3.0,1,3.0,1
2823,min_diffuse,30,60,2,3,0.05,0.95,0.9498076724449606,12,3.0,0,2.0,1,2.0,1
2824,min_diffuse,30,60,2,3,0.05,0.95,0.9077093458667738,9,2.0,1,2.0,1,2.0,1
2825,min_diffuse,30,60,2,3,0.05,0.95,0.944457810793412,27,4.0,0,3.0,1,4.0,0
2826,min_diffuse,30,60,2,3,0.05,0.95,0.9287672271116868,8,2.0,1,2.0,1,2.0,1
2827,min_diffuse,30,60,2,3,0.05,0.95,0.9345673289128708,11,2.0,1,2.0,1,2.0,1
2828,min_diffuse,30,60,2,3,0.05,0.95,0.9265103386515702,21,3.0,1,3.0,1,4.0,0
2829,min_diffuse,30,60,2,3,0.05,0.95,0.8478289907137799,19,3.0,1,3.0,1,3.0,1
2830,min_diffuse,30,60,2,3,0.05,0.95,0.9113852651378208,11,2.0,1,2.0,1,2.0,1
2831,min_diffuse,30,60,2,3,0.05,0.95,0.945455931631123,7,2.0,1,2.0,1,2.0,1
2832,min_diffuse,30,60,2,3,0.05,0.95,0.949722590676281,42,5.0,0,5.0,0,4.0,1
2833,min_diffuse,30,60,2,3,0.05,0.95,0.916186155262553,33,3.0,1,3.0,1,3.0,1
2834,min_diffuse,30,60,2,3,0.05,0.95,0.9315548880306088,16,3.0,1,3.0,1,3.0,1
2835,min_diffuse,30,60,2,3,0.05,0.95,0.8694823444387867,11,2.0,1,2.0,1,2.0,1
2836,min_diffuse,30,60,2,3,0.05,0.95,0.9238975904764511,9,3.0,1,3.0,1,3.0,1
2837,min_diffuse,30,60,2,3,0.05,0.95,0.7920452149975045,9,3.0,0,2.0,1,2.0,1
2838,min_diffuse,30,60,2,3,0.05,0.95,0.9166313094941596,20,3.0,1,3.0,1,3.0,1
2839,min_diffuse,30,60,2,3,0.05,0.95,0.9159867361277022,8,2.0,1,2.0,1,2.0,1
2840,min_diffuse,30,60,2,3,0.05,0.95,0.9458888693209015,90,5.0,0,4.0,1,4.0,1
2841,min_diffuse,30,60,2,3,0.05,0.95,0.872072576008099,9,2.0,1,2.0,1,2.0,1
2842,min_diffuse,30,60,2,3,0.05,0.95,0.940788806080774,26,4.0,0,3.0,1,3.0,1
2843,min_diffuse,30,60,2,3,0.05,0.95,0.9406233156647044,31,4.0,0,3.0,1,3.0,1
2844,min_diffuse,30,60,2,3,0.05,0.95,0.9452088966716476,26,4.0,0,4.0,0,3.0,1
2845,min_diffuse,30,60,2,3,0.05,0.95,0.9407967992444818,31,4.0,0,3.0,1,4.0,0
2846,min_diffuse,30,60,2,3,0.05,0.95,0.936471269682961,40,4.0,1,4.0,1,4.0,1
2847,min_diffuse,30,60,2,3,0.05,0.95,0.9177280652779652,10,3.0,1,3.0,1,3.0,1
2848,min_diffuse,30,60,2,3,0.05,0.95,0.9447855098425344,32,4.0,1,4.0,1,4.0,1
2849,min_diffuse,30,60,2,3,0.05,0.95,0.9212329726832484,27,3.0,1,3.0,1,3.0,1
2850,min_diffuse,30,60,2,3,0.05,0.95,0.8990926025242133,14,3.0,0,2.0,1,2.0,1
2851,min_diffuse,30,60,2,3,0.05,0.95,0.9482920375534206,37,3.0,1,3.0,1,3.0,1
2852,min_diffuse,30,60,2,3,0.05,0.95,0.9271324513228266,18,3.0,0,2.0,1,3.0,0
2853,min_diffuse,30,60,2,3,0.05,0.95,0.9459809869446982,32,3.0,1,3.0,1,3.0,1
2854,min_diffuse,30,60,2,3,0.05,0.95,0.9488331926396164,36,4.0,1,4.0,1,4.0,1
2855,min_diffuse,30,60,2,3,0.05,0.95,0.9255995319883364,16,3.0,1,3.0,1,3.0,1
2856,min_diffuse,30,60,2,3,0.05,0.95,0.9461937842093558,13,3.0,1,3.0,1,3.0,1
2857,min_diffuse,30,60,2,3,0.05,0.95,0.9434791858651757,12,3.0,1,3.0,1,3.0,1
2858,min_diffuse,30,60,2,3,0.05,0.95,0.9149691767410476,23,3.0,1,3.0,1,3.0,1
2859,min_diffuse,30,60,2,3,0.05,0.95,0.9497086372581884,59,4.0,0,4.0,0,3.0,1
2860,min_diffuse,30,60,2,3,0.05,0.95,0.9472710578575916,34,4.0,0,4.0,0,3.0,1
2861,min_diffuse,30,60,2,3,0.05,0.95,0.9328837579852918,52,4.0,0,3.0,1,3.0,1
2862,min_diffuse,30,60,2,3,0.05,0.95,0.9289275566470534,18,3.0,1,3.0,1,3.0,1
2863,min_diffuse,30,60,2,3,0.05,0.95,0.8911415607586433,13,3.0,0,2.0,1,3.0,0
2864,min_diffuse,30,60,2,3,0.05,0.95,0.920731897250145,39,4.0,1,4.0,1,4.0,1
2865,min_diffuse,30,60,2,3,0.05,0.95,0.9491672087905,11,3.0,1,3.0,1,3.0,1
2866,min_diffuse,30,60,2,3,0.05,0.95,0.9362938801353756,13,3.0,1,3.0,1,3.0,1
2867,min_diffuse,30,60,2,3,0.05,0.95,0.9354063868142716,53,4.0,0,3.0,1,3.0,1
2868,min_diffuse,30,60,2,3,0.05,0.95,0.9240885377931972,15,3.0,0,2.0,1,2.0,1
2869,min_diffuse,30,60,2,3,0.05,0.95,0.9452131007458972,15,3.0,0,2.0,1,2.0,1
2870,min_diffuse,30,60,2,3,0.05,0.95,0.949722391710897,42,4.0,1,4.0,1,4.0,1
2871,min_diffuse,30,60,2,3,0.05,0.95,0.8909254158329798,10,3.0,0,2.0,1,2.0,1
2872,min_diffuse,30,60,2,3,0.05,0.95,0.9465856393874073,21,4.0,0,3.0,1,3.0,1
2873,min_diffuse,30,60,2,3,0.05,0.95,0.9294260608612368,31,4.0,0,3.0,1,3.0,1
2874,min_diffuse,30,60,2,3,0.05,0.95,0.8930583042501229,8,2.0,1,2.0,1,2.0,1
2875,min_diffuse,30,60,2,3,0.05,0.95,0.946408802450812,11,3.0,1,3.0,1,3.0,1
2876,min_diffuse,30,60,2,3,0.05,0.95,0.9467708099781408,59,4.0,0,3.0,1,3.0,1
2877,min_diffuse,30,60,2,3,0.05,0.95,0.9359683928485698,11,3.0,1,3.0,1,3.0,1
2878,min_diffuse,30,60,2,3,0.05,0.95,0.8936226272753869,18,3.0,1,3.0,1,3.0,1
2879,min_diffuse,30,60,2,3,0.05,0.95,0.9298405832390104,9,2.0,1,3.0,0,3.0,0
2880,min_diffuse,30,60,2,3,0.05,0.95,0.9498099301554286,18,3.0,1,3.0,1,3.0,1
2881,min_diffuse,30,60,2,3,0.05,0.95,0.9347140285375868,33,3.0,1,3.0,1,3.0,1
2882,min_diffuse,30,60,2,3,0.05,0.95,0.9024459413984186,10,3.0,0,2.0,1,2.0,1
2883,min_diffuse,30,60,2,3,0.05,0.95,0.926513637753259,12,3.0,1,3.0,1,3.0,1
2884,min_diffuse,30,60,2,3,0.05,0.95,0.8459407738942201,8,2.0,1,2.0,1,2.0,1
2885,min_diffuse,30,60,2,3,0.05,0.95,0.9267209914832,9,3.0,0,2.0,1,2.0,1
2886,min_diffuse,30,60,2,3,0.05,0.95,0.8940055338287892,29,3.0,1,3.0,1,3.0,1
2887,min_diffuse,30,60,2,3,0.05,0.95,0.9041665725222472,13,3.0,1,3.0,1,3.0,1
2888,min_diffuse,30,60,2,3,0.05,0.95,0.9388487833624238,190,6.0,0,6.0,0,5.0,1
2889,min_diffuse,30,60,2,3,0.05,0.95,0.9125929282639402,11,3.0,1,3.0,1,3.0,1
2890,min_diffuse,30,60,2,3,0.05,0.95,0.923135961916578,41,4.0,0,3.0,1,3.0,1
2891,min_diffuse,30,60,2,3,0.05,0.95,0.9166496623496084,9,2.0,1,2.0,1,2.0,1
2892,min_diffuse,30,60,2,3,0.05,0.95,0.916080168233672,25,3.0,0,3.0,0,2.0,1
2893,min_diffuse,30,60,2,3,0.05,0.95,0.8622301386482881,7,2.0,1,3.0,0,3.0,0
2894,min_diffuse,30,60,2,3,0.05,0.95,0.9391241302642864,12,3.0,0,2.0,1,2.0,1
2895,min_diffuse,30,60,2,3,0.05,0.95,0.9161975975316524,19,3.0,1,3.0,1,3.0,1
2896,min_diffuse,30,60,2,3,0.05,0.95,0.929385601045124,25,3.0,1,3.0,1,3.0,1
2897,min_diffuse,30,60,2,3,0.05,0.95,0.9268824007940826,28,4.0,1,4.0,1,4.0,1
2898,min_diffuse,30,60,2,3,0.05,0.95,0.9472047781989836,28,4.0,0,3.0,1,3.0,1
2899,min_diffuse,30,60,2,3,0.05,0.95,0.9339141800055856,10,2.0,1,2.0,1,3.0,0
2900,min_diffuse,30,60,2,3,0.05,0.95,0.9265415934605382,8,2.0,1,2.0,1,2.0,1
2901,min_diffuse,30,60,2,3,0.05,0.95,0.9144210258640784,18,3.0,1,3.0,1,3.0,1
2902,min_diffuse,30,60,2,3,0.05,0.95,0.9389202858640632,35,3.0,1,3.0,1,3.0,1
2903,min_diffuse,30,60,2,3,0.05,0.95,0.848415615213216,7,2.0,1,2.0,1,2.0,1
2904,min_diffuse,30,60,2,3,0.05,0.95,0.9451460728925184,33,3.0,1,3.0,1,3.0,1
2905,min_diffuse,30,60,2,3,0.05,0.95,0.9432060036240658,22,3.0,1,3.0,1,3.0,1
2906,min_diffuse,30,60,2,3,0.05,0.95,0.9235706486564303,22,3.0,1,3.0,1,3.0,1
2907,min_diffuse,30,60,2,3,0.05,0.95,0.9438451779181974,12,3.0,1,3.0,1,3.0,1
2908,min_diffuse,30,60,2,3,0.05,0.95,0.900913139012412,37,4.0,0,4.0,0,3.0,1
2909,min_diffuse,30,60,2,3,0.05,0.95,0.9247038255515146,14,3.0,1,3.0,1,3.0,1
2910,min_diffuse,30,60,2,3,0.05,0.95,0.8719126453942143,7,2.0,1,2.0,1,2.0,1
2911,min_diffuse,30,60,2,3,0.05,0.95,0.9329543241909674,50,4.0,1,4.0,1,4.0,1
2912,min_diffuse,30,60,2,3,0.05,0.95,0.947232298851592,10,2.0,1,2.0,1,2.0,1
2913,min_diffuse,30,60,2,3,0.05,0.95,0.9069711918179032,9,3.0,1,3.0,1,3.0,1
2914,min_diffuse,30,60,2,3,0.05,0.95,0.9498547888001856,28,4.0,1,4.0,1,4.0,1
2915,min_diffuse,30,60,2,3,0.05,0.95,0.9374270614348132,37,4.0,1,4.0,1,4.0,1
2916,min_diffuse,30,60,2,3,0.05,0.95,0.9499306262365236,39,3.0,1,3.0,1,3.0,1
2917,min_diffuse,30,60,2,3,0.05,0.95,0.931604066484962,13,3.0,1,3.0,1,3.0,1
2918,min_diffuse,30,60,2,3,0.05,0.95,0.9418478927127084,56,3.0,1,3.0,1,3.0,1
2919,min_diffuse,30,60,2,3,0.05,0.95,0.9237565552131256,47,4.0,1,4.0,1,4.0,1
2920,min_diffuse,30,60,2,3,0.05,0.95,0.9171013439182206,44,3.0,1,3.0,1,3.0,1
2921,min_diffuse,30,60,2,3,0.05,0.95,0.9362115396809964,16,3.0,1,3.0,1,3.0,1
2922,min_diffuse,30,60,2,3,0.05,0.95,0.8588518288425561,7,2.0,1,2.0,1,2.0,1
2923,min_diffuse,30,60,2,3,0.05,0.95,0.9449579928082972,24,3.0,1,3.0,1,3.0,1
2924,min_diffuse,30,60,2,3,0.05,0.95,0.9395317284391036,11,3.0,1,3.0,1,3.0,1
2925,min_diffuse,30,60,2,3,0.05,0.95,0.9425393237621318,26,4.0,0,3.0,1,4.0,0
2926,min_diffuse,30,60,2,3,0.05,0.95,0.9365557262483676,50,4.0,1,4.0,1,4.0,1
2927,min_diffuse,30,60,2,3,0.05,0.95,0.8803505102785695,22,3.0,1,3.0,1,3.0,1
2928,min_diffuse,30,60,2,3,0.05,0.95,0.9114890565571988,12,3.0,1,3.0,1,3.0,1
2929,min_diffuse,30,60,2,3,0.05,0.95,0.8600646414062584,9,2.0,1,2.0,1,2.0,1
2930,min_diffuse,30,60,2,3,0.05,0.95,0.9036172648303048,10,2.0,1,2.0,1,3.0,0
2931,min_diffuse,30,60,2,3,0.05,0.95,0.9058590281676596,11,3.0,0,2.0,1,3.0,0
2932,min_diffuse,30,60,2,3,0.05,0.95,0.9028933772284384,20,3.0,1,3.0,1,3.0,1
2933,min_diffuse,30,60,2,3,0.05,0.95,0.921942128966489,23,3.0,1,3.0,1,3.0,1
2934,min_diffuse,30,60,2,3,0.05,0.95,0.9108383306346528,25,4.0,0,3.0,1,3.0,1
2935,min_diffuse,30,60,2,3,0.05,0.95,0.94265108869961,13,3.0,1,3.0,1,3.0,1
2936,min_diffuse,30,60,2,3,0.05,0.95,0.9420866957215048,30,4.0,1,4.0,1,4.0,1
2937,min_diffuse,30,60,2,3,0.05,0.95,0.9274662691190244,19,3.0,0,2.0,1,3.0,0
2938,min_diffuse,30,60,2,3,0.05,0.95,0.9426223315287842,45,4.0,0,3.0,1,3.0,1
2939,min_diffuse,30,60,2,3,0.05,0.95,0.947602622224143,28,4.0,0,3.0,1,3.0,1
2940,min_diffuse,30,60,2,3,0.05,0.95,0.9267780510417284,14,3.0,0,2.0,1,3.0,0
2941,min_diffuse,30,60,2,3,0.05,0.95,0.9441318205860296,21,3.0,1,3.0,1,3.0,1
2942,min_diffuse,30,60,2,3,0.05,0.95,0.8716653534641813,18,3.0,0,2.0,1,3.0,0
2943,min_diffuse,30,60,2,3,0.05,0.95,0.9491156389947096,25,4.0,0,3.0,1,3.0,1
2944,min_diffuse,30,60,2,3,0.05,0.95,0.9430230049238216,27,4.0,1,4.0,1,4.0,1
2945,min_diffuse,30,60,2,3,0.05,0.95,0.948804840231153,25,3.0,1,3.0,1,4.0,0
2946,min_diffuse,30,60,2,3,0.05,0.95,0.8535209782185679,11,3.0,0,3.0,0,2.0,1
2947,min_diffuse,30,60,2,3,0.05,0.95,0.9294014630498154,13,3.0,1,3.0,1,3.0,1
2948,min_diffuse,30,60,2,3,0.05,0.95,0.860312164650811,19,3.0,1,3.0,1,3.0,1
2949,min_diffuse,30,60,2,3,0.05,0.95,0.9400270375464604,9,3.0,0,2.0,1,2.0,1
2950,min_diffuse,30,60,2,3,0.05,0.95,0.9365491569584526,21,4.0,0,3.0,1,3.0,1
2951,min_diffuse,30,60,2,3,0.05,0.95,0.9455829699710576,22,3.0,1,3.0,1,3.0,1
2952,min_diffuse,30,60,2,3,0.05,0.95,0.9444340249396668,11,3.0,0,2.0,1,2.0,1
2953,min_diffuse,30,60,2,3,0.05,0.95,0.9489721133209704,20,3.0,1,3.0,1,3.0,1
2954,min_diffuse,30,60,2,3,0.05,0.95,0.8907426451986638,7,2.0,1,2.0,1,2.0,1
2955,min_diffuse,30,60,2,3,0.05,0.95,0.9442411615176324,44,4.0,1,4.0,1,4.0,1
2956,min_diffuse,30,60,2,3,0.05,0.95,0.9394114669428536,25,3.0,1,3.0,1,3.0,1
2957,min_diffuse,30,60,2,3,0.05,0.95,0.8789393529646385,8,3.0,0,2.0,1,3.0,0
2958,min_diffuse,30,60,2,3,0.05,0.95,0.9199576348710964,23,3.0,1,3.0,1,3.0,1
2959,min_diffuse,30,60,2,3,0.05,0.95,0.9360773398391116,19,4.0,1,4.0,1,4.0,1
2960,min_diffuse,30,60,2,3,0.05,0.95,0.9188830492996548,38,4.0,0,3.0,1,4.0,0
2961,min_diffuse,30,60,2,3,0.05,0.95,0.9408547896169636,42,3.0,1,3.0,1,3.0,1
2962,min_diffuse,30,60,2,3,0.05,0.95,0.9202419409226096,18,3.0,1,4.0,0,3.0,1
2963,min_diffuse,30,60,2,3,0.05,0.95,0.9372016175504744,36,3.0,1,3.0,1,3.0,1
2964,min_diffuse,30,60,2,3,0.05,0.95,0.92971529657651,16,3.0,1,3.0,1,3.0,1
2965,min_diffuse,30,60,2,3,0.05,0.95,0.9454023749419744,34,4.0,1,4.0,1,4.0,1
2966,min_diffuse,30,60,2,3,0.05,0.95,0.9389276959477132,11,3.0,0,2.0,1,3.0,0
2967,min_diffuse,30,60,2,3,0.05,0.95,0.9337184832917658,16,3.0,1,3.0,1,3.0,1
2968,min_diffuse,30,60,2,3,0.05,0.95,0.9406367976739802,29,3.0,1,3.0,1,3.0,1
2969,min_diffuse,30,60,2,3,0.05,0.95,0.9350553682095898,21,3.0,1,4.0,0,4.0,0
2970,min_diffuse,30,60,2,3,0.05,0.95,0.8744053240825729,14,3.0,1,3.0,1,3.0,1
2971,min_diffuse,30,60,2,3,0.05,0.95,0.9108327297801688,9,2.0,1,3.0,0,3.0,0
2972,min_diffuse,30,60,2,3,0.05,0.95,0.9234555070956676,28,3.0,1,3.0,1,3.0,1
2973,min_diffuse,30,60,2,3,0.05,0.95,0.9393325993853562,39,4.0,0,4.0,0,3.0,1
2974,min_diffuse,30,60,2,3,0.05,0.95,0.924428147273221,17,3.0,1,3.0,1,3.0,1
2975,min_diffuse,30,60,2,3,0.05,0.95,0.9157318702282012,14,3.0,1,3.0,1,3.0,1
2976,min_diffuse,30,60,2,3,0.05,0.95,0.9468294517166472,12,3.0,1,3.0,1,3.0,1
2977,min_diffuse,30,60,2,3,0.05,0.95,0.9488372180704931,11,2.0,1,3.0,0,3.0,0
2978,min_diffuse,30,60,2,3,0.05,0.95,0.9135826774992856,9,3.0,0,2.0,1,2.0,1
2979,min_diffuse,30,60,2,3,0.05,0.95,0.8931245396206964,20,3.0,1,3.0,1,3.0,1
2980,min_diffuse,30,60,2,3,0.05,0.95,0.9201025923994096,21,3.0,1,3.0,1,3.0,1
2981,min_diffuse,30,60,2,3,0.05,0.95,0.9190340887717624,30,3.0,1,3.0,1,3.0,1
2982,min_diffuse,30,60,2,3,0.05,0.95,0.9432459140916688,6,2.0,1,2.0,1,2.0,1
2983,min_diffuse,30,60,2,3,0.05,0.95,0.9417007983324766,9,2.0,1,2.0,1,2.0,1
2984,min_diffuse,30,60,2,3,0.05,0.95,0.9456567114777034,18,3.0,0,3.0,0,2.0,1
2985,min_diffuse,30,60,2,3,0.05,0.95,0.9123313866867212,12,3.0,1,3.0,1,3.0,1
2986,min_diffuse,30,60,2,3,0.05,0.95,0.9318238408298828,25,3.0,0,2.0,1,2.0,1
2987,min_diffuse,30,60,2,3,0.05,0.95,0.9439629310488366,10,2.0,1,2.0,1,2.0,1
2988,min_diffuse,30,60,2,3,0.05,0.95,0.9257028344613456,26,4.0,0,3.0,1,3.0,1
2989,min_diffuse,30,60,2,3,0.05,0.95,0.9448173251555012,29,3.0,1,3.0,1,3.0,1
2990,min_diffuse,30,60,2,3,0.05,0.95,0.8958514838931451,8,2.0,1,2.0,1,3.0,0
2991,min_diffuse,30,60,2,3,0.05,0.95,0.9322473569695404,20,4.0,1,4.0,1,4.0,1
2992,min_diffuse,30,60,2,3,0.05,0.95,0.9233775909375538,21,3.0,1,3.0,1,3.0,1
2993,min_diffuse,30,60,2,3,0.05,0.95,0.9223315466096867,40,4.0,0,3.0,1,3.0,1
2994,min_diffuse,30,60,2,3,0.05,0.95,0.9271791597347372,21,4.0,0,3.0,1,3.0,1
2995,min_diffuse,30,60,2,3,0.05,0.95,0.9069342199866478,8,2.0,1,2.0,1,2.0,1
2996,min_diffuse,30,60,2,3,0.05,0.95,0.9499816635097512,38,4.0,0,4.0,0,3.0,1
2997,min_diffuse,30,60,2,3,0.05,0.95,0.9451254602704666,13,3.0,1,3.0,1,3.0,1
2998,min_diffuse,30,60,2,3,0.05,0.95,0.8545268749463087,7,2.0,1,2.0,1,2.0,1
2999,min_diffuse,30,60,2,3,0.05,0.95,0.8613880992563276,12,2.0,1,2.0,1,2.0,1
3000,min_diffuse,30,60,2,3,0.05,0.95,0.9060273282054336,22,3.0,1,3.0,1,3.0,1
3001,min_diffuse,30,60,2,3,0.05,0.95,0.921140232799734,19,3.0,1,3.0,1,3.0,1
3002,min_diffuse,30,60,2,3,0.05,0.95,0.9207437554969724,11,3.0,1,3.0,1,3.0,1
3003,min_diffuse,30,60,2,3,0.05,0.95,0.929364152188005,7,2.0,1,2.0,1,2.0,1
3004,min_diffuse,30,60,2,3,0.05,0.95,0.8579813860885828,13,3.0,1,3.0,1,3.0,1
3005,min_diffuse,30,60,2,3,0.05,0.95,0.9215967782749288,7,2.0,1,2.0,1,2.0,1
3006,min_diffuse,30,60,2,3,0.05,0.95,0.8922747767343905,15,3.0,0,2.0,1,2.0,1
3007,min_diffuse,30,60,2,3,0.05,0.95,0.9454402047856212,46,3.0,1,3.0,1,3.0,1
3008,min_diffuse,30,60,2,3,0.05,0.95,0.9040741778576792,18,3.0,1,3.0,1,3.0,1
3009,min_diffuse,30,60,2,3,0.05,0.95,0.929094993972754,21,3.0,1,3.0,1,3.0,1
3010,min_diffuse,30,60,2,3,0.05,0.95,0.9338179769067374,22,4.0,0,3.0,1,3.0,1
3011,min_diffuse,30,60,2,3,0.05,0.95,0.9381386139232168,38,4.0,0,3.0,1,3.0,1
3012,min_diffuse,30,60,2,3,0.05,0.95,0.9409667322327416,21,3.0,0,3.0,0,2.0,1
3013,min_diffuse,30,60,2,3,0.05,0.95,0.9467080971928532,12,3.0,0,2.0,1,3.0,0
3014,min_diffuse,30,60,2,3,0.05,0.95,0.8897388958392642,14,3.0,1,3.0,1,3.0,1
3015,min_diffuse,30,60,2,3,0.05,0.95,0.9482669994688758,25,3.0,1,3.0,1,3.0,1
3016,min_diffuse,30,60,2,3,0.05,0.95,0.9033109177048436,18,3.0,1,3.0,1,3.0,1
3017,min_diffuse,30,60,2,3,0.05,0.95,0.9369841718775,30,4.0,0,4.0,0,3.0,1
3018,min_diffuse,30,60,2,3,0.05,0.95,0.9141717682392336,17,3.0,1,3.0,1,3.0,1
3019,min_diffuse,30,60,2,3,0.05,0.95,0.9450980564909334,23,3.0,1,3.0,1,3.0,1
3020,min_diffuse,30,60,2,3,0.05,0.95,0.9323046661441278,27,4.0,1,4.0,1,4.0,1
3021,min_diffuse,30,60,2,3,0.05,0.95,0.9298361619614144,11,3.0,0,2.0,1,3.0,0
3022,min_diffuse,30,60,2,3,0.05,0.95,0.9399066063078132,33,3.0,1,3.0,1,3.0,1
3023,min_diffuse,30,60,2,3,0.05,0.95,0.93366366563946,19,3.0,1,3.0,1,3.0,1
3024,min_diffuse,30,60,2,3,0.05,0.95,0.9329661787617042,46,4.0,0,4.0,0,3.0,1
3025,min_diffuse,30,60,2,3,0.05,0.95,0.9329904319350872,10,3.0,1,3.0,1,3.0,1
3026,min_diffuse,30,60,2,3,0.05,0.95,0.9281065456626616,26,3.0,1,3.0,1,3.0,1
3027,min_diffuse,30,60,2,3,0.05,0.95,0.9460304319686776,33,3.0,0,2.0,1,2.0,1
3028,min_diffuse,30,60,2,3,0.05,0.95,0.941693022886916,35,4.0,1,4.0,1,4.0,1
3029,min_diffuse,30,60,2,3,0.05,0.95,0.923382299271262,43,4.0,0,4.0,0,3.0,1
3030,min_diffuse,30,60,2,3,0.05,0.95,0.9452876270576782,31,4.0,0,3.0,1,4.0,0
3031,min_diffuse,30,60,2,3,0.05,0.95,0.934504492638482,68,4.0,0,3.0,1,3.0,1
3032,min_diffuse,30,60,2,3,0.05,0.95,0.9184119414745016,9,2.0,1,2.0,1,3.0,0
3033,min_diffuse,30,60,2,3,0.05,0.95,0.9347789220304592,57,4.0,0,3.0,1,3.0,1
3034,min_diffuse,30,60,2,3,0.05,0.95,0.9430162377445036,19,3.0,1,3.0,1,3.0,1
3035,min_diffuse,30,60,2,3,0.05,0.95,0.9425518744015168,12,3.0,1,3.0,1,3.0,1
3036,min_diffuse,30,60,2,3,0.05,0.95,0.9243475693710173,13,3.0,1,3.0,1,3.0,1
3037,min_diffuse,30,60,2,3,0.05,0.95,0.91984207398854,8,2.0,1,3.0,0,3.0,0
3038,min_diffuse,30,60,2,3,0.05,0.95,0.8659927408784686,8,2.0,1,2.0,1,2.0,1
3039,min_diffuse,30,60,2,3,0.05,0.95,0.8948270327872294,28,3.0,1,3.0,1,3.0,1
3040,min_diffuse,30,60,2,3,0.05,0.95,0.9306927524577198,9,2.0,1,2.0,1,2.0,1
3041,min_diffuse,30,60,2,3,0.05,0.95,0.9438505828621716,18,3.0,0,3.0,0,2.0,1
3042,min_diffuse,30,60,2,3,0.05,0.95,0.8412963218279809,9,3.0,0,2.0,1,2.0,1
3043,min_diffuse,30,60,2,3,0.05,0.95,0.9413856464299066,14,2.0,1,2.0,1,2.0,1
3044,min_diffuse,30,60,2,3,0.05,0.95,0.945258763314438,22,3.0,1,3.0,1,3.0,1
3045,min_diffuse,30,60,2,3,0.05,0.95,0.9375559792282512,27,4.0,0,3.0,1,3.0,1
3046,min_diffuse,30,60,2,3,0.05,0.95,0.9380258700736486,36,4.0,1,4.0,1,4.0,1
3047,min_diffuse,30,60,2,3,0.05,0.95,0.9312781232641952,28,3.0,1,3.0,1,3.0,1
3048,min_diffuse,30,60,2,3,0.05,0.95,0.9096763446727808,13,3.0,0,2.0,1,2.0,1
3049,min_diffuse,30,60,2,3,0.05,0.95,0.9195076233266256,30,4.0,0,3.0,1,3.0,1
3050,min_diffuse,30,60,2,3,0.05,0.95,0.90316818978711,5,2.0,1,2.0,1,2.0,1
3051,min_diffuse,30,60,2,3,0.05,0.95,0.9413876219155036,16,3.0,0,2.0,1,2.0,1
3052,min_diffuse,30,60,2,3,0.05,0.95,0.9486535677435236,16,3.0,1,3.0,1,3.0,1
3053,min_diffuse,30,60,2,3,0.05,0.95,0.9372753898616152,15,3.0,1,3.0,1,3.0,1
3054,min_diffuse,30,60,2,3,0.05,0.95,0.8331817808833724,8,3.0,0,2.0,1,2.0,1
3055,min_diffuse,30,60,2,3,0.05,0.95,0.830213574934435,9,2.0,1,2.0,1,2.0,1
3056,min_diffuse,30,60,2,3,0.05,0.95,0.8975055807893423,26,3.0,1,3.0,1,3.0,1
3057,min_diffuse,30,60,2,3,0.05,0.95,0.9455746546556012,19,3.0,1,3.0,1,3.0,1
3058,min_diffuse,30,60,2,3,0.05,0.95,0.9388426180408672,13,3.0,1,3.0,1,3.0,1
3059,min_diffuse,30,60,2,3,0.05,0.95,0.8863731763161228,14,3.0,0,3.0,0,2.0,1
3060,min_diffuse,30,60,2,3,0.05,0.95,0.9205854052444103,14,3.0,1,3.0,1,3.0,1
3061,min_diffuse,30,60,2,3,0.05,0.95,0.9420688647603171,8,2.0,1,3.0,0,3.0,0
3062,min_diffuse,30,60,2,3,0.05,0.95,0.9384553248663172,27,3.0,1,3.0,1,3.0,1
3063,min_diffuse,30,60,2,3,0.05,0.95,0.9247505445291712,24,3.0,1,3.0,1,3.0,1
3064,min_diffuse,30,60,2,3,0.05,0.95,0.9368905698364912,14,3.0,0,3.0,0,2.0,1
3065,min_diffuse,30,60,2,3,0.05,0.95,0.9194694356428312,36,3.0,1,3.0,1,3.0,1
3066,min_diffuse,30,60,2,3,0.05,0.95,0.9409088820919468,42,4.0,0,3.0,1,3.0,1
3067,min_diffuse,30,60,2,3,0.05,0.95,0.9458730491840288,34,4.0,1,4.0,1,4.0,1
3068,min_diffuse,30,60,2,3,0.05,0.95,0.9299235720846364,12,3.0,0,2.0,1,2.0,1
3069,min_diffuse,30,60,2,3,0.05,0.95,0.9072240807578468,28,3.0,1,3.0,1,3.0,1
3070,min_diffuse,30,60,2,3,0.05,0.95,0.9238950737018252,8,2.0,1,3.0,0,3.0,0
3071,min_diffuse,30,60,2,3,0.05,0.95,0.9332249986288812,36,3.0,1,3.0,1,3.0,1
3072,min_diffuse,30,60,2,3,0.05,0.95,0.8889289777718559,22,3.0,1,3.0,1,3.0,1
3073,min_diffuse,30,60,2,3,0.05,0.95,0.9268933461614872,17,3.0,1,3.0,1,3.0,1
3074,min_diffuse,30,60,2,3,0.05,0.95,0.8939363082840259,35,4.0,0,3.0,1,3.0,1
3075,min_diffuse,30,60,2,3,0.05,0.95,0.9449586925471996,17,3.0,1,3.0,1,3.0,1
3076,min_diffuse,30,60,2,3,0.05,0.95,0.947390814508131,12,3.0,1,3.0,1,3.0,1
3077,min_diffuse,30,60,2,3,0.05,0.95,0.9489889201769324,63,5.0,0,4.0,1,4.0,1
3078,min_diffuse,30,60,2,3,0.05,0.95,0.9123216195492976,10,3.0,0,2.0,1,3.0,0
3079,min_diffuse,30,60,2,3,0.05,0.95,0.945636492414964,36,4.0,1,4.0,1,4.0,1
3080,min_diffuse,30,60,2,3,0.05,0.95,0.9254148399677292,9,3.0,0,2.0,1,2.0,1
3081,min_diffuse,30,60,2,3,0.05,0.95,0.9053546517759076,12,2.0,1,2.0,1,2.0,1
3082,min_diffuse,30,60,2,3,0.05,0.95,0.9390981757549228,25,4.0,0,3.0,1,4.0,0
3083,min_diffuse,30,60,2,3,0.05,0.95,0.9405845486096808,17,3.0,0,2.0,1,3.0,0
3084,min_diffuse,30,60,2,3,0.05,0.95,0.9479832700557416,29,3.0,1,3.0,1,3.0,1
3085,min_diffuse,30,60,2,3,0.05,0.95,0.9437027521457466,31,4.0,0,3.0,1,3.0,1
3086,min_diffuse,30,60,2,3,0.05,0.95,0.9152030762740808,22,4.0,0,3.0,1,3.0,1
3087,min_diffuse,30,60,2,3,0.05,0.95,0.9372797596421636,9,3.0,0,2.0,1,2.0,1
3088,min_diffuse,30,60,2,3,0.05,0.95,0.8501851397126557,14,3.0,0,2.0,1,2.0,1
3089,min_diffuse,30,60,2,3,0.05,0.95,0.9441860853628172,20,4.0,0,3.0,1,4.0,0
3090,min_diffuse,30,60,2,3,0.05,0.95,0.928344246116201,10,3.0,0,2.0,1,3.0,0
3091,min_diffuse,30,60,2,3,0.05,0.95,0.9371912144993984,11,2.0,1,2.0,1,3.0,0
3092,min_diffuse,30,60,2,3,0.05,0.95,0.9339325637057398,19,3.0,1,3.0,1,3.0,1
3093,min_diffuse,30,60,2,3,0.05,0.95,0.9470149233093964,26,3.0,1,3.0,1,3.0,1
3094,min_diffuse,30,60,2,3,0.05,0.95,0.949259860559026,7,2.0,1,2.0,1,2.0,1
3095,min_diffuse,30,60,2,3,0.05,0.95,0.9353300309744932,18,3.0,0,2.0,1,2.0,1
3096,min_diffuse,30,60,2,3,0.05,0.95,0.8994943719180735,14,3.0,1,3.0,1,3.0,1
3097,min_diffuse,30,60,2,3,0.05,0.95,0.8804428064612915,24,4.0,0,3.0,1,3.0,1
3098,min_diffuse,30,60,2,3,0.05,0.95,0.8863644355502875,11,3.0,1,3.0,1,3.0,1
3099,min_diffuse,30,60,2,3,0.05,0.95,0.940668987729593,36,4.0,0,3.0,1,3.0,1
3100,min_diffuse,30,60,2,3,0.05,0.95,0.8876216753118235,7,2.0,1,2.0,1,2.0,1
3101,min_diffuse,30,60,2,3,0.05,0.95,0.9199091797033326,10,2.0,1,2.0,1,2.0,1
3102,min_diffuse,30,60,2,3,0.05,0.95,0.8957171929005449,18,3.0,1,3.0,1,3.0,1
3103,min_diffuse,30,60,2,3,0.05,0.95,0.9483559329570852,15,3.0,1,3.0,1,3.0,1
3104,min_diffuse,30,60,2,3,0.05,0.95,0.910713521943082,17,3.0,1,3.0,1,3.0,1
3105,min_diffuse,30,60,2,3,0.05,0.95,0.9357043257702188,10,2.0,1,2.0,1,2.0,1
3106,min_diffuse,30,60,2,3,0.05,0.95,0.8968070310283951,16,3.0,1,3.0,1,3.0,1
3107,min_diffuse,30,60,2,3,0.05,0.95,0.9168744347610122,31,3.0,1,3.0,1,3.0,1
3108,min_diffuse,30,60,2,3,0.05,0.95,0.9296307238781578,11,3.0,0,2.0,1,3.0,0
3109,min_diffuse,30,60,2,3,0.05,0.95,0.9472874865486752,19,3.0,1,3.0,1,3.0,1
3110,min_diffuse,30,60,2,3,0.05,0.95,0.9264937932823786,17,3.0,1,3.0,1,3.0,1
3111,min_diffuse,30,60,2,3,0.05,0.95,0.8700925789177846,16,3.0,1,3.0,1,3.0,1
3112,min_diffuse,30,60,2,3,0.05,0.95,0.947816962460794,7,2.0,1,2.0,1,2.0,1
3113,min_diffuse,30,60,2,3,0.05,0.95,0.915624223216806,20,3.0,1,3.0,1,3.0,1
3114,min_diffuse,30,60,2,3,0.05,0.95,0.9327523521886424,10,2.0,1,3.0,0,3.0,0
3115,min_diffuse,30,60,2,3,0.05,0.95,0.9482009576834448,11,3.0,1,3.0,1,3.0,1
3116,min_diffuse,30,60,2,3,0.05,0.95,0.9464728828159008,23,4.0,1,4.0,1,4.0,1
3117,min_diffuse,30,60,2,3,0.05,0.95,0.8720277103301586,8,2.0,1,2.0,1,3.0,0
3118,min_diffuse,30,60,2,3,0.05,0.95,0.937227851019843,18,3.0,1,3.0,1,3.0,1
3119,min_diffuse,30,60,2,3,0.05,0.95,0.938010854855196,19,3.0,1,3.0,1,3.0,1
3120,min_diffuse,30,60,2,3,0.05,0.95,0.9391147963901764,17,3.0,0,2.0,1,3.0,0
3121,min_diffuse,30,60,2,3,0.05,0.95,0.9033669101289976,31,3.0,1,3.0,1,3.0,1
3122,min_diffuse,30,60,2,3,0.05,0.95,0.8817045227996035,5,2.0,1,2.0,1,2.0,1
3123,min_diffuse,30,60,2,3,0.05,0.95,0.9206769380923054,7,2.0,1,2.0,1,3.0,0
3124,min_diffuse,30,60,2,3,0.05,0.95,0.9489106079556772,68,4.0,0,4.0,0,3.0,1
3125,min_diffuse,30,60,2,3,0.05,0.95,0.9089564605141858,11,3.0,1,3.0,1,3.0,1
3126,min_diffuse,30,60,2,3,0.05,0.95,0.9264936061200714,7,2.0,1,2.0,1,2.0,1
3127,min_diffuse,30,60,2,3,0.05,0.95,0.9385584348990292,68,4.0,0,4.0,0,3.0,1
3128,min_diffuse,30,60,2,3,0.05,0.95,0.9022520229828408,28,3.0,1,3.0,1,3.0,1
3129,min_diffuse,30,60,2,3,0.05,0.95,0.9440519954919308,18,3.0,1,3.0,1,3.0,1
3130,min_diffuse,30,60,2,3,0.05,0.95,0.945076144355124,8,2.0,1,3.0,0,3.0,0
3131,min_diffuse,30,60,2,3,0.05,0.95,0.8768347942648077,10,3.0,0,2.0,1,3.0,0
3132,min_diffuse,30,60,2,3,0.05,0.95,0.9463236647882468,30,3.0,1,3.0,1,3.0,1
3133,min_diffuse,30,60,2,3,0.05,0.95,0.9371647222899814,19,4.0,0,3.0,1,3.0,1
3134,min_diffuse,30,60,2,3,0.05,0.95,0.904156478888626,31,4.0,0,3.0,1,3.0,1
3135,min_diffuse,30,60,2,3,0.05,0.95,0.9200903103409124,29,3.0,1,4.0,0,3.0,1
3136,min_diffuse,30,60,2,3,0.05,0.95,0.9218458752689844,16,3.0,1,3.0,1,3.0,1
3137,min_diffuse,30,60,2,3,0.05,0.95,0.9098468219039084,7,2.0,1,2.0,1,2.0,1
3138,min_diffuse,30,60,2,3,0.05,0.95,0.786933710442385,5,2.0,1,2.0,1,2.0,1
3139,min_diffuse,30,60,2,3,0.05,0.95,0.9496321044920436,26,3.0,1,3.0,1,3.0,1
3140,min_diffuse,30,60,2,3,0.05,0.95,0.9034811873365646,27,4.0,0,3.0,1,3.0,1
3141,min_diffuse,30,60,2,3,0.05,0.95,0.9206724663272357,8,2.0,1,3.0,0,3.0,0
3142,min_diffuse,30,60,2,3,0.05,0.95,0.9303132952324832,29,4.0,0,3.0,1,3.0,1
3143,min_diffuse,30,60,2,3,0.05,0.95,0.912415878034703,13,3.0,1,3.0,1,3.0,1
3144,min_diffuse,30,60,2,3,0.05,0.95,0.938640814592348,35,4.0,0,3.0,1,3.0,1
3145,min_diffuse,30,60,2,3,0.05,0.95,0.9203931177261504,34,4.0,1,4.0,1,4.0,1
3146,min_diffuse,30,60,2,3,0.05,0.95,0.8848128450597876,8,2.0,1,2.0,1,2.0,1
3147,min_diffuse,30,60,2,3,0.05,0.95,0.9390148147994816,14,3.0,1,3.0,1,3.0,1
3148,min_diffuse,30,60,2,3,0.05,0.95,0.9296136132154814,18,3.0,1,3.0,1,3.0,1
3149,min_diffuse,30,60,2,3,0.05,0.95,0.8889518620553339,12,3.0,0,2.0,1,3.0,0
3150,min_diffuse,30,60,2,3,0.05,0.95,0.9394810846139076,35,4.0,1,4.0,1,4.0,1
3151,min_diffuse,30,60,2,3,0.05,0.95,0.903843065381178,9,2.0,1,2.0,1,3.0,0
3152,min_diffuse,30,60,2,3,0.05,0.95,0.8882996505376491,24,3.0,0,2.0,1,2.0,1
3153,min_diffuse,30,60,2,3,0.05,0.95,0.9469302464953826,27,3.0,1,3.0,1,3.0,1
3154,min_diffuse,30,60,2,3,0.05,0.95,0.8868671303462567,20,3.0,1,3.0,1,3.0,1
3155,min_diffuse,30,60,2,3,0.05,0.95,0.9405273991540328,14,3.0,1,3.0,1,3.0,1
3156,min_diffuse,30,60,2,3,0.05,0.95,0.946470636463594,12,3.0,1,3.0,1,3.0,1
3157,min_diffuse,30,60,2,3,0.05,0.95,0.9072708966969912,10,3.0,0,2.0,1,2.0,1
3158,min_diffuse,30,60,2,3,0.05,0.95,0.913777594808804,10,3.0,1,3.0,1,3.0,1
3159,min_diffuse,30,60,2,3,0.05,0.95,0.9417240024851776,22,3.0,1,3.0,1,3.0,1
3160,min_diffuse,30,60,2,3,0.05,0.95,0.9422717050809216,21,4.0,0,3.0,1,4.0,0
3161,min_diffuse,30,60,2,3,0.05,0.95,0.8931103138179047,10,2.0,1,2.0,1,2.0,1
3162,min_diffuse,30,60,2,3,0.05,0.95,0.938324047709542,32,3.0,1,3.0,1,3.0,1
3163,min_diffuse,30,60,2,3,0.05,0.95,0.9424829278767072,17,3.0,1,4.0,0,3.0,1
3164,min_diffuse,30,60,2,3,0.05,0.95,0.931531345842898,22,3.0,1,3.0,1,3.0,1
3165,min_diffuse,30,60,2,3,0.05,0.95,0.923313798657758,22,3.0,1,3.0,1,3.0,1
3166,min_diffuse,30,60,2,3,0.05,0.95,0.9216069396906624,8,2.0,1,2.0,1,2.0,1
3167,min_diffuse,30,60,2,3,0.05,0.95,0.931930594228246,15,3.0,0,2.0,1,2.0,1
3168,min_diffuse,30,60,2,3,0.05,0.95,0.9127775696695286,44,4.0,0,4.0,0,3.0,1
3169,min_diffuse,30,60,2,3,0.05,0.95,0.9367203650511536,25,4.0,0,4.0,0,3.0,1
3170,min_diffuse,30,60,2,3,0.05,0.95,0.9324541057000226,27,3.0,1,3.0,1,3.0,1
3171,min_diffuse,30,60,2,3,0.05,0.95,0.9464993329028344,37,4.0,1,4.0,1,5.0,0
3172,min_diffuse,30,60,2,3,0.05,0.95,0.9492606084821976,8,2.0,1,2.0,1,2.0,1
3173,min_diffuse,30,60,2,3,0.05,0.95,0.9145531432547032,40,4.0,0,3.0,1,3.0,1
3174,min_diffuse,30,60,2,3,0.05,0.95,0.9454912376728386,24,3.0,1,3.0,1,3.0,1
3175,min_diffuse,30,60,2,3,0.05,0.95,0.8915533592658478,21,3.0,1,3.0,1,3.0,1
3176,min_diffuse,30,60,2,3,0.05,0.95,0.9497291774609572,94,5.0,0,4.0,1,4.0,1
3177,min_diffuse,30,60,2,3,0.05,0.95,0.9143784360081156,13,3.0,1,3.0,1,3.0,1
3178,min_diffuse,30,60,2,3,0.05,0.95,0.9067246471380022,27,3.0,1,3.0,1,3.0,1
3179,min_diffuse,30,60,2,3,0.05,0.95,0.9391787672817452,10,2.0,1,2.0,1,3.0,0
3180,min_diffuse,30,60,2,3,0.05,0.95,0.9359635161564146,12,2.0,1,2.0,1,3.0,0
3181,min_diffuse,30,60,2,3,0.05,0.95,0.8492810237577195,12,3.0,1,3.0,1,3.0,1
3182,min_diffuse,30,60,2,3,0.05,0.95,0.9161289259841138,21,3.0,1,3.0,1,3.0,1
3183,min_diffuse,30,60,2,3,0.05,0.95,0.9337254194168452,20,3.0,1,3.0,1,3.0,1
3184,min_diffuse,30,60,2,3,0.05,0.95,0.9484789866958704,46,5.0,1,5.0,1,5.0,1
3185,min_diffuse,30,60,2,3,0.05,0.95,0.8837832714512668,10,3.0,0,2.0,1,3.0,0
3186,min_diffuse,30,60,2,3,0.05,0.95,0.885400058690196,13,3.0,1,3.0,1,3.0,1
3187,min_diffuse,30,60,2,3,0.05,0.95,0.9193156758112204,28,4.0,0,3.0,1,3.0,1
3188,min_diffuse,30,60,2,3,0.05,0.95,0.8792241213169667,8,2.0,1,2.0,1,2.0,1
3189,min_diffuse,30,60,2,3,0.05,0.95,0.94943534308258,38,3.0,1,3.0,1,3.0,1
3190,min_diffuse,30,60,2,3,0.05,0.95,0.949090189395048,11,3.0,0,2.0,1,3.0,0
3191,min_diffuse,30,60,2,3,0.05,0.95,0.9344531805165942,43,4.0,1,4.0,1,4.0,1
3192,min_diffuse,30,60,2,3,0.05,0.95,0.8514014115416572,6,2.0,1,2.0,1,2.0,1
3193,min_diffuse,30,60,2,3,0.05,0.95,0.8841061916242721,14,3.0,0,2.0,1,2.0,1
3194,min_diffuse,30,60,2,3,0.05,0.95,0.9415621337308387,31,4.0,1,4.0,1,4.0,1
3195,min_diffuse,30,60,2,3,0.05,0.95,0.9488052967863914,21,3.0,1,3.0,1,3.0,1
3196,min_diffuse,30,60,2,3,0.05,0.95,0.8537140720975879,9,2.0,1,2.0,1,2.0,1
3197,min_diffuse,30,60,2,3,0.05,0.95,0.9336395452371592,19,3.0,1,3.0,1,3.0,1
3198,min_diffuse,30,60,2,3,0.05,0.95,0.9439932569509276,28,4.0,0,3.0,1,3.0,1
3199,min_diffuse,30,60,2,3,0.05,0.95,0.9455811236739644,24,3.0,0,3.0,0,2.0,1
3200,min_diffuse,30,60,2,3,0.05,0.95,0.9326960486922584,27,4.0,0,3.0,1,3.0,1
3201,min_diffuse,30,60,2,3,0.05,0.95,0.8860183412908137,12,3.0,0,3.0,0,2.0,1
3202,min_diffuse,30,60,2,3,0.05,0.95,0.9481964451675262,27,4.0,1,4.0,1,5.0,0
3203,min_diffuse,30,60,2,3,0.05,0.95,0.8774344209961052,9,3.0,1,3.0,1,3.0,1
3204,min_diffuse,30,60,2,3,0.05,0.95,0.9346469940465084,20,4.0,0,3.0,1,3.0,1
3205,min_diffuse,30,60,2,3,0.05,0.95,0.9386225513163716,35,3.0,1,3.0,1,3.0,1
3206,min_diffuse,30,60,2,3,0.05,0.95,0.9077881585358156,9,2.0,1,2.0,1,2.0,1
3207,min_diffuse,30,60,2,3,0.05,0.95,0.870162820303931,21,3.0,1,3.0,1,3.0,1
3208,min_diffuse,30,60,2,3,0.05,0.95,0.9486945606955824,34,4.0,0,4.0,0,3.0,1
3209,min_diffuse,30,60,2,3,0.05,0.95,0.8913706086598185,12,3.0,0,3.0,0,2.0,1
3210,min_diffuse,30,60,2,3,0.05,0.95,0.9460063573358124,26,3.0,1,3.0,1,3.0,1
3211,min_diffuse,30,60,2,3,0.05,0.95,0.8623329448497018,15,3.0,0,3.0,0,2.0,1
3212,min_diffuse,30,60,2,3,0.05,0.95,0.9360163783940412,10,2.0,1,2.0,1,3.0,0
3213,min_diffuse,30,60,2,3,0.05,0.95,0.9428753518637844,5,2.0,1,2.0,1,2.0,1
3214,min_diffuse,30,60,2,3,0.05,0.95,0.9419350875778016,11,2.0,1,2.0,1,2.0,1
3215,min_diffuse,30,60,2,3,0.05,0.95,0.9062238890979812,21,3.0,1,3.0,1,3.0,1
3216,min_diffuse,30,60,2,3,0.05,0.95,0.8843101503929871,21,3.0,0,3.0,0,2.0,1
3217,min_diffuse,30,60,2,3,0.05,0.95,0.9389348190081428,31,3.0,1,3.0,1,3.0,1
3218,min_diffuse,30,60,2,3,0.05,0.95,0.937394129420834,20,3.0,1,3.0,1,3.0,1
3219,min_diffuse,30,60,2,3,0.05,0.95,0.9083612875682888,10,2.0,1,2.0,1,2.0,1
3220,min_diffuse,30,60,2,3,0.05,0.95,0.9175120918820164,10,3.0,1,3.0,1,3.0,1
3221,min_diffuse,30,60,2,3,0.05,0.95,0.935421507822652,39,3.0,1,3.0,1,3.0,1
3222,min_diffuse,30,60,2,3,0.05,0.95,0.9097547339691467,19,3.0,1,3.0,1,3.0,1
3223,min_diffuse,30,60,2,3,0.05,0.95,0.8846079885393344,17,3.0,1,3.0,1,3.0,1
3224,min_diffuse,30,60,2,3,0.05,0.95,0.8973544318033739,15,3.0,1,3.0,1,3.0,1
3225,min_diffuse,30,60,2,3,0.05,0.95,0.9395410474621192,28,4.0,1,4.0,1,4.0,1
3226,min_diffuse,30,60,2,3,0.05,0.95,0.9481768491783806,18,3.0,1,4.0,0,3.0,1
3227,min_diffuse,30,60,2,3,0.05,0.95,0.9393806933987346,30,4.0,1,4.0,1,4.0,1
3228,min_diffuse,30,60,2,3,0.05,0.95,0.9025581829517872,18,3.0,1,3.0,1,3.0,1
3229,min_diffuse,30,60,2,3,0.05,0.95,0.9494545546526248,17,3.0,1,3.0,1,3.0,1
3230,min_diffuse,30,60,2,3,0.05,0.95,0.9205854453082136,11,3.0,0,2.0,1,3.0,0
3231,min_diffuse,30,60,2,3,0.05,0.95,0.9100297672061948,15,3.0,1,3.0,1,3.0,1
3232,min_diffuse,30,60,2,3,0.05,0.95,0.9190925817467528,10,3.0,0,2.0,1,3.0,0
3233,min_diffuse,30,60,2,3,0.05,0.95,0.9118097926825942,13,3.0,0,3.0,0,2.0,1
3234,min_diffuse,30,60,2,3,0.05,0.95,0.9465388351059046,8,2.0,1,2.0,1,2.0,1
3235,min_diffuse,30,60,2,3,0.05,0.95,0.93816532431708,30,4.0,1,4.0,1,4.0,1
3236,min_diffuse,30,60,2,3,0.05,0.95,0.9095886872733188,13,3.0,1,3.0,1,3.0,1
3237,min_diffuse,30,60,2,3,0.05,0.95,0.8979891553033618,11,3.0,0,2.0,1,2.0,1
3238,min_diffuse,30,60,2,3,0.05,0.95,0.9355034808878914,21,3.0,1,3.0,1,3.0,1
3239,min_diffuse,30,60,2,3,0.05,0.95,0.9300993011638748,26,4.0,0,3.0,1,3.0,1
3240,min_diffuse,30,60,2,3,0.05,0.95,0.9434547561225688,31,4.0,1,4.0,1,4.0,1
3241,min_diffuse,30,60,2,3,0.05,0.95,0.9464925097092548,16,3.0,1,3.0,1,3.0,1
3242,min_diffuse,30,60,2,3,0.05,0.95,0.9257113291231284,16,3.0,1,3.0,1,3.0,1
3243,min_diffuse,30,60,2,3,0.05,0.95,0.8780705719741285,9,2.0,1,2.0,1,2.0,1
3244,min_diffuse,30,60,2,3,0.05,0.95,0.9482384656178624,32,4.0,1,4.0,1,4.0,1
3245,min_diffuse,30,60,2,3,0.05,0.95,0.92863025432555,7,2.0,1,2.0,1,2.0,1
3246,min_diffuse,30,60,2,3,0.05,0.95,0.9279951290381632,13,3.0,1,3.0,1,3.0,1
3247,min_diffuse,30,60,2,3,0.05,0.95,0.937638179878381,31,4.0,1,4.0,1,4.0,1
3248,min_diffuse,30,60,2,3,0.05,0.95,0.9197171154806522,15,3.0,1,3.0,1,3.0,1
3249,min_diffuse,30,60,2,3,0.05,0.95,0.9408780516227974,21,3.0,1,3.0,1,3.0,1
3250,min_diffuse,30,60,2,3,0.05,0.95,0.9125055252387536,12,3.0,1,3.0,1,3.0,1
3251,min_diffuse,30,60,2,3,0.05,0.95,0.8510135412045775,13,3.0,0,2.0,1,3.0,0
3252,min_diffuse,30,60,2,3,0.05,0.95,0.9151148419336712,11,3.0,0,2.0,1,3.0,0
3253,min_diffuse,30,60,2,3,0.05,0.95,0.926766733307016,23,4.0,0,3.0,1,4.0,0
3254,min_diffuse,30,60,2,3,0.05,0.95,0.9004310649647814,39,4.0,0,4.0,0,3.0,1
3255,min_diffuse,30,60,2,3,0.05,0.95,0.945100821893585,58,4.0,1,4.0,1,4.0,1
3256,min_diffuse,30,60,2,3,0.05,0.95,0.885953420401898,18,3.0,1,3.0,1,3.0,1
3257,min_diffuse,30,60,2,3,0.05,0.95,0.9305145986938236,9,2.0,1,2.0,1,2.0,1
3258,min_diffuse,30,60,2,3,0.05,0.95,0.9018897095031324,16,3.0,1,3.0,1,3.0,1
3259,min_diffuse,30,60,2,3,0.05,0.95,0.9225259899175476,13,3.0,1,3.0,1,3.0,1
3260,min_diffuse,30,60,2,3,0.05,0.95,0.881080653488404,19,3.0,0,3.0,0,2.0,1
3261,min_diffuse,30,60,2,3,0.05,0.95,0.931844475593918,24,3.0,1,3.0,1,3.0,1
3262,min_diffuse,30,60,2,3,0.05,0.95,0.935492322008537,42,3.0,1,3.0,1,3.0,1
3263,min_diffuse,30,60,2,3,0.05,0.95,0.9038009217752632,18,3.0,1,3.0,1,3.0,1
3264,min_diffuse,30,60,2,3,0.05,0.95,0.9254230017479952,10,2.0,1,2.0,1,3.0,0
3265,min_diffuse,30,60,2,3,0.05,0.95,0.9173882317952408,11,2.0,1,2.0,1,2.0,1
3266,min_diffuse,30,60,2,3,0.05,0.95,0.9166577090675302,11,3.0,0,2.0,1,2.0,1
3267,min_diffuse,30,60,2,3,0.05,0.95,0.9474802865854992,52,4.0,0,3.0,1,4.0,0
3268,min_diffuse,30,60,2,3,0.05,0.95,0.9450113934028757,21,3.0,1,3.0,1,3.0,1
3269,min_diffuse,30,60,2,3,0.05,0.95,0.9440296009136924,18,3.0,1,3.0,1,3.0,1
3270,min_diffuse,30,60,2,3,0.05,0.95,0.9419174417144782,18,3.0,1,3.0,1,3.0,1
3271,min_diffuse,30,60,2,3,0.05,0.95,0.9318487697502246,28,4.0,0,3.0,1,3.0,1
3272,min_diffuse,30,60,2,3,0.05,0.95,0.9159103895896472,19,3.0,1,3.0,1,3.0,1
3273,min_diffuse,30,60,2,3,0.05,0.95,0.8885393256766798,18,3.0,1,3.0,1,3.0,1
3274,min_diffuse,30,60,2,3,0.05,0.95,0.946077254396623,9,2.0,1,3.0,0,3.0,0
3275,min_diffuse,30,60,2,3,0.05,0.95,0.9447383000370982,56,4.0,0,4.0,0,3.0,1
3276,min_diffuse,30,60,2,3,0.05,0.95,0.9447805986095624,16,3.0,1,3.0,1,3.0,1
3277,min_diffuse,30,60,2,3,0.05,0.95,0.946545406887751,21,3.0,1,3.0,1,3.0,1
3278,min_diffuse,30,60,2,3,0.05,0.95,0.94745047385131,30,3.0,1,3.0,1,3.0,1
3279,min_diffuse,30,60,2,3,0.05,0.95,0.931409117662746,29,3.0,1,4.0,0,3.0,1
3280,min_diffuse,30,60,2,3,0.05,0.95,0.9455795460543036,58,5.0,1,6.0,0,5.0,1
3281,min_diffuse,30,60,2,3,0.05,0.95,0.936337004827522,7,2.0,1,3.0,0,3.0,0
3282,min_diffuse,30,60,2,3,0.05,0.95,0.9283790803261835,62,4.0,0,4.0,0,3.0,1
3283,min_diffuse,30,60,2,3,0.05,0.95,0.9325000484006272,25,3.0,1,3.0,1,3.0,1
3284,min_diffuse,30,60,2,3,0.05,0.95,0.9482287830898184,14,2.0,1,3.0,0,2.0,1
3285,min_diffuse,30,60,2,3,0.05,0.95,0.9437204412159278,24,3.0,1,3.0,1,3.0,1
3286,min_diffuse,30,60,2,3,0.05,0.95,0.92913352091026,10,3.0,0,2.0,1,3.0,0
3287,min_diffuse,30,60,2,3,0.05,0.95,0.8759518179520001,11,3.0,1,3.0,1,3.0,1
3288,min_diffuse,30,60,2,3,0.05,0.95,0.8957029412204291,11,2.0,1,2.0,1,2.0,1
3289,min_diffuse,30,60,2,3,0.05,0.95,0.9457815805694354,12,3.0,1,3.0,1,3.0,1
3290,min_diffuse,30,60,2,3,0.05,0.95,0.8756606277914141,14,3.0,0,2.0,1,2.0,1
3291,min_diffuse,30,60,2,3,0.05,0.95,0.8713069944339769,14,3.0,0,3.0,0,2.0,1
3292,min_diffuse,30,60,2,3,0.05,0.95,0.9323719275313632,41,4.0,0,3.0,1,3.0,1
3293,min_diffuse,30,60,2,3,0.05,0.95,0.9044296013801526,9,2.0,1,3.0,0,3.0,0
3294,min_diffuse,30,60,2,3,0.05,0.95,0.9442216837094396,10,2.0,1,2.0,1,2.0,1
3295,min_diffuse,30,60,2,3,0.05,0.95,0.8803984257553435,5,2.0,1,2.0,1,2.0,1
3296,min_diffuse,30,60,2,3,0.05,0.95,0.9303667548024788,45,5.0,0,4.0,1,4.0,1
3297,min_diffuse,30,60,2,3,0.05,0.95,0.9082628972811844,10,2.0,1,2.0,1,2.0,1
3298,min_diffuse,30,60,2,3,0.05,0.95,0.9333209182016758,8,2.0,1,2.0,1,3.0,0
3299,min_diffuse,30,60,2,3,0.05,0.95,0.9253446305758484,13,3.0,1,3.0,1,3.0,1
3300,min_diffuse,30,60,2,3,0.05,0.95,0.9444155796395562,14,3.0,1,3.0,1,3.0,1
3301,min_diffuse,30,60,2,3,0.05,0.95,0.9169164215590656,17,3.0,1,3.0,1,3.0,1
3302,min_diffuse,30,60,2,3,0.05,0.95,0.9058550140309516,29,4.0,1,4.0,1,4.0,1
3303,min_diffuse,30,60,2,3,0.05,0.95,0.8321869320112045,6,2.0,1,2.0,1,2.0,1
3304,min_diffuse,30,60,2,3,0.05,0.95,0.9338318508373904,9,2.0,1,2.0,1,2.0,1
3305,min_diffuse,30,60,2,3,0.05,0.95,0.9292078497011576,9,3.0,1,3.0,1,3.0,1
3306,min_diffuse,30,60,2,3,0.05,0.95,0.9452639579961608,10,3.0,1,3.0,1,3.0,1
3307,min_diffuse,30,60,2,3,0.05,0.95,0.9492370235537492,23,4.0,1,4.0,1,4.0,1
3308,min_diffuse,30,60,2,3,0.05,0.95,0.9317641860193208,8,2.0,1,2.0,1,2.0,1
3309,min_diffuse,30,60,2,3,0.05,0.95,0.9375092697862208,49,4.0,1,4.0,1,4.0,1
3310,min_diffuse,30,60,2,3,0.05,0.95,0.9484857648234444,32,4.0,1,4.0,1,4.0,1
3311,min_diffuse,30,60,2,3,0.05,0.95,0.9316990933149236,46,4.0,0,4.0,0,3.0,1
3312,min_diffuse,30,60,2,3,0.05,0.95,0.9369645697900472,23,4.0,0,3.0,1,3.0,1
3313,min_diffuse,30,60,2,3,0.05,0.95,0.9009470990256122,12,3.0,1,3.0,1,3.0,1
3314,min_diffuse,30,60,2,3,0.05,0.95,0.8145165923796139,8,2.0,1,2.0,1,2.0,1
3315,min_diffuse,30,60,2,3,0.05,0.95,0.9039163399099284,29,3.0,0,3.0,0,2.0,1
3316,min_diffuse,30,60,2,3,0.05,0.95,0.937153353872364,35,3.0,1,3.0,1,3.0,1
3317,min_diffuse,30,60,2,3,0.05,0.95,0.929147085216273,25,3.0,1,3.0,1,3.0,1
3318,min_diffuse,30,60,2,3,0.05,0.95,0.8531655871214666,10,2.0,1,2.0,1,3.0,0
3319,min_diffuse,30,60,2,3,0.05,0.95,0.9069738436684588,67,4.0,1,4.0,1,4.0,1
3320,min_diffuse,30,60,2,3,0.05,0.95,0.940773053057504,9,3.0,1,3.0,1,3.0,1
3321,min_diffuse,30,60,2,3,0.05,0.95,0.9258868806321874,22,4.0,0,3.0,1,4.0,0
3322,min_diffuse,30,60,2,3,0.05,0.95,0.9326199874553018,11,3.0,1,3.0,1,3.0,1
3323,min_diffuse,30,60,2,3,0.05,0.95,0.924168219251946,14,3.0,1,3.0,1,3.0,1
3324,min_diffuse,30,60,2,3,0.05,0.95,0.9486851987856189,26,3.0,1,3.0,1,3.0,1
3325,min_diffuse,30,60,2,3,0.05,0.95,0.9178759814837468,9,2.0,1,3.0,0,3.0,0
3326,min_diffuse,30,60,2,3,0.05,0.95,0.8273268247229177,7,2.0,1,2.0,1,3.0,0
3327,min_diffuse,30,60,2,3,0.05,0.95,0.9156593665554676,13,3.0,1,3.0,1,3.0,1
3328,min_diffuse,30,60,2,3,0.05,0.95,0.9444757477477976,25,4.0,0,3.0,1,4.0,0
3329,min_diffuse,30,60,2,3,0.05,0.95,0.9473314745380764,24,3.0,1,3.0,1,3.0,1
3330,min_diffuse,30,60,2,3,0.05,0.95,0.9285892309062465,39,3.0,1,3.0,1,3.0,1
3331,min_diffuse,30,60,2,3,0.05,0.95,0.9311163563230772,24,4.0,0,4.0,0,3.0,1
3332,min_diffuse,30,60,2,3,0.05,0.95,0.9073735517264088,9,2.0,1,3.0,0,3.0,0
3333,min_diffuse,30,60,2,3,0.05,0.95,0.935134047897042,21,3.0,1,3.0,1,3.0,1
3334,min_diffuse,30,60,2,3,0.05,0.95,0.9369025169987872,39,3.0,1,3.0,1,3.0,1
3335,min_diffuse,30,60,2,3,0.05,0.95,0.9292932024424512,11,2.0,1,3.0,0,3.0,0
3336,min_diffuse,30,60,2,3,0.05,0.95,0.9496669702270132,23,4.0,0,3.0,1,3.0,1
3337,min_diffuse,30,60,2,3,0.05,0.95,0.9317757607046486,23,3.0,1,3.0,1,3.0,1
3338,min_diffuse,30,60,2,3,0.05,0.95,0.9068362763994962,27,3.0,1,3.0,1,3.0,1
3339,min_diffuse,30,60,2,3,0.05,0.95,0.8918043473392985,29,3.0,1,3.0,1,3.0,1
3340,min_diffuse,30,60,2,3,0.05,0.95,0.8620158589461159,8,2.0,1,2.0,1,2.0,1
3341,min_diffuse,30,60,2,3,0.05,0.95,0.9329574793574944,25,3.0,0,3.0,0,2.0,1
3342,min_diffuse,30,60,2,3,0.05,0.95,0.9408244393467896,16,3.0,1,3.0,1,3.0,1
3343,min_diffuse,30,60,2,3,0.05,0.95,0.9358804951689716,35,4.0,0,3.0,1,4.0,0
3344,min_diffuse,30,60,2,3,0.05,0.95,0.9343475279954404,31,3.0,1,3.0,1,3.0,1
3345,min_diffuse,30,60,2,3,0.05,0.95,0.9384146113346816,64,4.0,0,3.0,1,3.0,1
3346,min_diffuse,30,60,2,3,0.05,0.95,0.9371656626991164,24,3.0,1,3.0,1,3.0,1
3347,min_diffuse,30,60,2,3,0.05,0.95,0.901522141805952,10,3.0,1,3.0,1,3.0,1
3348,min_diffuse,30,60,2,3,0.05,0.95,0.8911054512153771,8,2.0,1,2.0,1,2.0,1
3349,min_diffuse,30,60,2,3,0.05,0.95,0.9398557877024426,13,3.0,0,2.0,1,2.0,1
3350,min_diffuse,30,60,2,3,0.05,0.95,0.9419679141449828,8,3.0,0,2.0,1,3.0,0
3351,min_diffuse,30,60,2,3,0.05,0.95,0.8735080703308675,10,2.0,1,2.0,1,2.0,1
3352,min_diffuse,30,60,2,3,0.05,0.95,0.9245642878303028,17,3.0,1,3.0,1,3.0,1
3353,min_diffuse,30,60,2,3,0.05,0.95,0.9015885649559636,22,3.0,0,3.0,0,2.0,1
3354,min_diffuse,30,60,2,3,0.05,0.95,0.9436220946924082,12,3.0,1,3.0,1,3.0,1
3355,min_diffuse,30,60,2,3,0.05,0.95,0.9341802115950636,27,3.0,0,3.0,0,2.0,1
3356,min_diffuse,30,60,2,3,0.05,0.95,0.895885661135834,17,3.0,1,3.0,1,3.0,1
3357,min_diffuse,30,60,2,3,0.05,0.95,0.9413755061197566,47,3.0,1,3.0,1,3.0,1
3358,min_diffuse,30,60,2,3,0.05,0.95,0.9137089270260944,31,3.0,1,3.0,1,4.0,0
3359,min_diffuse,30,60,2,3,0.05,0.95,0.9266273974751308,13,3.0,1,3.0,1,3.0,1
3360,min_diffuse,30,60,2,3,0.05,0.95,0.9379456640679972,27,3.0,1,3.0,1,3.0,1
3361,min_diffuse,30,60,2,3,0.05,0.95,0.9166208187330532,13,2.0,1,2.0,1,2.0,1
3362,min_diffuse,30,60,2,3,0.05,0.95,0.9346641792348972,27,3.0,1,3.0,1,3.0,1
3363,min_diffuse,30,60,2,3,0.05,0.95,0.9419984117285964,24,3.0,1,3.0,1,3.0,1
3364,min_diffuse,30,60,2,3,0.05,0.95,0.8845454774872213,40,3.0,1,3.0,1,3.0,1
3365,min_diffuse,30,60,2,3,0.05,0.95,0.8516303355818139,10,3.0,0,2.0,1,3.0,0
3366,min_diffuse,30,60,2,3,0.05,0.95,0.8769796494206162,27,3.0,1,3.0,1,3.0,1
3367,min_diffuse,30,60,2,3,0.05,0.95,0.9153282640955936,15,3.0,0,3.0,0,2.0,1
3368,min_diffuse,30,60,2,3,0.05,0.95,0.9042101753849816,15,3.0,0,2.0,1,3.0,0
3369,min_diffuse,30,60,2,3,0.05,0.95,0.8339129329564337,15,3.0,0,3.0,0,2.0,1
3370,min_diffuse,30,60,2,3,0.05,0.95,0.9251492958646612,17,3.0,1,3.0,1,3.0,1
3371,min_diffuse,30,60,2,3,0.05,0.95,0.938444612976606,22,3.0,1,3.0,1,3.0,1
3372,min_diffuse,30,60,2,3,0.05,0.95,0.9437062870525298,26,4.0,0,3.0,1,4.0,0
3373,min_diffuse,30,60,2,3,0.05,0.95,0.906505433014741,26,3.0,1,3.0,1,3.0,1
3374,min_diffuse,30,60,2,3,0.05,0.95,0.9239865397591936,18,3.0,0,3.0,0,2.0,1
3375,min_diffuse,30,60,2,3,0.05,0.95,0.9235789320364028,7,2.0,1,2.0,1,2.0,1
3376,min_diffuse,30,60,2,3,0.05,0.95,0.9336721976926629,11,3.0,0,2.0,1,3.0,0
3377,min_diffuse,30,60,2,3,0.05,0.95,0.9432451448993674,15,3.0,0,2.0,1,2.0,1
3378,min_diffuse,30,60,2,3,0.05,0.95,0.9207893288522953,6,2.0,1,2.0,1,2.0,1
3379,min_diffuse,30,60,2,3,0.05,0.95,0.9233845748868242,36,4.0,1,4.0,1,4.0,1
3380,min_diffuse,30,60,2,3,0.05,0.95,0.9223703130178672,12,3.0,1,3.0,1,3.0,1
3381,min_diffuse,30,60,2,3,0.05,0.95,0.9286215355825558,26,3.0,1,3.0,1,3.0,1
3382,min_diffuse,30,60,2,3,0.05,0.95,0.9124105933089376,13,3.0,1,3.0,1,3.0,1
3383,min_diffuse,30,60,2,3,0.05,0.95,0.9256711764558048,7,2.0,1,2.0,1,2.0,1
3384,min_diffuse,30,60,2,3,0.05,0.95,0.9456175229429457,17,3.0,0,2.0,1,3.0,0
3385,min_diffuse,30,60,2,3,0.05,0.95,0.9246819515755929,6,2.0,1,2.0,1,2.0,1
3386,min_diffuse,30,60,2,3,0.05,0.95,0.9414228102921378,19,3.0,1,3.0,1,3.0,1
3387,min_diffuse,30,60,2,3,0.05,0.95,0.884684690550012,9,2.0,1,2.0,1,2.0,1
3388,min_diffuse,30,60,2,3,0.05,0.95,0.876266094563802,12,3.0,0,3.0,0,2.0,1
3389,min_diffuse,30,60,2,3,0.05,0.95,0.9480052784304488,44,4.0,1,4.0,1,4.0,1
3390,min_diffuse,30,60,2,3,0.05,0.95,0.9321478104932438,15,3.0,0,2.0,1,2.0,1
3391,min_diffuse,30,60,2,3,0.05,0.95,0.893175730358592,19,3.0,1,3.0,1,3.0,1
3392,min_diffuse,30,60,2,3,0.05,0.95,0.910804831736281,8,2.0,1,3.0,0,3.0,0
3393,min_diffuse,30,60,2,3,0.05,0.95,0.923051028263248,93,5.0,0,4.0,1,4.0,1
3394,min_diffuse,30,60,2,3,0.05,0.95,0.9440231886382616,21,3.0,0,3.0,0,2.0,1
3395,min_diffuse,30,60,2,3,0.05,0.95,0.890169844997132,18,3.0,0,3.0,0,2.0,1
3396,min_diffuse,30,60,2,3,0.05,0.95,0.9170533596502758,28,3.0,1,3.0,1,3.0,1
3397,min_diffuse,30,60,2,3,0.05,0.95,0.929594919863268,30,4.0,1,4.0,1,4.0,1
3398,min_diffuse,30,60,2,3,0.05,0.95,0.9192384322224904,9,2.0,1,3.0,0,3.0,0
3399,min_diffuse,30,60,2,3,0.05,0.95,0.8979902113252625,7,2.0,1,2.0,1,2.0,1
3400,min_diffuse,30,60,2,3,0.05,0.95,0.8722086576422763,13,3.0,1,3.0,1,3.0,1
3401,min_diffuse,30,60,2,3,0.05,0.95,0.9446529352522192,33,4.0,0,4.0,0,3.0,1
3402,min_diffuse,30,60,2,3,0.05,0.95,0.903091378842522,19,3.0,0,2.0,1,3.0,0
3403,min_diffuse,30,60,2,3,0.05,0.95,0.8780325284242558,50,4.0,1,4.0,1,4.0,1
3404,min_diffuse,30,60,2,3,0.05,0.95,0.9397964679729318,32,4.0,0,3.0,1,4.0,0
3405,min_diffuse,30,60,2,3,0.05,0.95,0.908391912431369,8,2.0,1,2.0,1,2.0,1
3406,min_diffuse,30,60,2,3,0.05,0.95,0.937512133420507,16,3.0,1,3.0,1,3.0,1
3407,min_diffuse,30,60,2,3,0.05,0.95,0.9148207021569744,21,3.0,1,3.0,1,3.0,1
3408,min_diffuse,30,60,2,3,0.05,0.95,0.9037626301175432,18,3.0,0,3.0,0,2.0,1
3409,min_diffuse,30,60,2,3,0.05,0.95,0.9402872905073276,12,3.0,0,2.0,1,3.0,0
3410,min_diffuse,30,60,2,3,0.05,0.95,0.8895394246997884,13,3.0,0,2.0,1,3.0,0
3411,min_diffuse,30,60,2,3,0.05,0.95,0.9255924586287156,14,3.0,0,2.0,1,2.0,1
3412,min_diffuse,30,60,2,3,0.05,0.95,0.8945987438734562,26,4.0,1,4.0,1,4.0,1
3413,min_diffuse,30,60,2,3,0.05,0.95,0.8975982367468623,29,3.0,1,3.0,1,3.0,1
3414,min_diffuse,30,60,2,3,0.05,0.95,0.8603595833289555,23,3.0,1,3.0,1,3.0,1
3415,min_diffuse,30,60,2,3,0.05,0.95,0.8931797102645728,6,2.0,1,2.0,1,2.0,1
3416,min_diffuse,30,60,2,3,0.05,0.95,0.9470455384087992,39,3.0,1,3.0,1,3.0,1
3417,min_diffuse,30,60,2,3,0.05,0.95,0.9454255270504218,48,4.0,0,3.0,1,3.0,1
3418,min_diffuse,30,60,2,3,0.05,0.95,0.9320165549668152,10,3.0,1,3.0,1,3.0,1
3419,min_diffuse,30,60,2,3,0.05,0.95,0.9496432241182996,27,3.0,1,3.0,1,3.0,1
3420,min_diffuse,30,60,2,3,0.05,0.95,0.9186598682268052,18,3.0,0,2.0,1,2.0,1
3421,min_diffuse,30,60,2,3,0.05,0.95,0.8898802727600007,14,3.0,1,3.0,1,3.0,1
3422,min_diffuse,30,60,2,3,0.05,0.95,0.9255098332143576,14,3.0,0,2.0,1,3.0,0
3423,min_diffuse,30,60,2,3,0.05,0.95,0.9465706002395992,6,2.0,1,2.0,1,2.0,1
3424,min_diffuse,30,60,2,3,0.05,0.95,0.9306278333983732,12,3.0,1,3.0,1,3.0,1
3425,min_diffuse,30,60,2,3,0.05,0.95,0.9209576853032736,22,4.0,0,3.0,1,3.0,1
3426,min_diffuse,30,60,2,3,0.05,0.95,0.9071021307703444,7,2.0,1,2.0,1,2.0,1
3427,min_diffuse,30,60,2,3,0.05,0.95,0.9362943199936248,33,4.0,1,4.0,1,4.0,1
3428,min_diffuse,30,60,2,3,0.05,0.95,0.8677780790421692,10,2.0,1,2.0,1,2.0,1
3429,min_diffuse,30,60,2,3,0.05,0.95,0.9468243066680764,18,3.0,1,3.0,1,3.0,1
3430,min_diffuse,30,60,2,3,0.05,0.95,0.9326842797888992,18,3.0,1,3.0,1,3.0,1
3431,min_diffuse,30,60,2,3,0.05,0.95,0.9410456733775376,27,3.0,1,3.0,1,3.0,1
3432,min_diffuse,30,60,2,3,0.05,0.95,0.9412726643359106,32,4.0,0,3.0,1,3.0,1
3433,min_diffuse,30,60,2,3,0.05,0.95,0.9107247693604535,20,3.0,1,3.0,1,3.0,1
3434,min_diffuse,30,60,2,3,0.05,0.95,0.937193017114828,16,3.0,1,3.0,1,3.0,1
3435,min_diffuse,30,60,2,3,0.05,0.95,0.9275059365595304,27,3.0,1,3.0,1,3.0,1
3436,min_diffuse,30,60,2,3,0.05,0.95,0.9286556766939394,14,3.0,0,2.0,1,3.0,0
3437,min_diffuse,30,60,2,3,0.05,0.95,0.9216238300103862,13,3.0,1,3.0,1,3.0,1
3438,min_diffuse,30,60,2,3,0.05,0.95,0.8952475186666047,17,3.0,0,2.0,1,2.0,1
3439,min_diffuse,30,60,2,3,0.05,0.95,0.8745504513905917,26,3.0,1,3.0,1,3.0,1
3440,min_diffuse,30,60,2,3,0.05,0.95,0.9446866599633016,19,3.0,1,3.0,1,3.0,1
3441,min_diffuse,30,60,2,3,0.05,0.95,0.9489807968540802,27,4.0,0,4.0,0,3.0,1
3442,min_diffuse,30,60,2,3,0.05,0.95,0.916976772783221,16,3.0,1,3.0,1,3.0,1
3443,min_diffuse,30,60,2,3,0.05,0.95,0.891672170616462,15,3.0,0,3.0,0,2.0,1
3444,min_diffuse,30,60,2,3,0.05,0.95,0.9321551942332146,18,4.0,0,3.0,1,3.0,1
3445,min_diffuse,30,60,2,3,0.05,0.95,0.8107473673888903,8,2.0,1,2.0,1,2.0,1
3446,min_diffuse,30,60,2,3,0.05,0.95,0.8487700104321148,12,2.0,1,2.0,1,2.0,1
3447,min_diffuse,30,60,2,3,0.05,0.95,0.9378365310305368,21,3.0,1,3.0,1,3.0,1
3448,min_diffuse,30,60,2,3,0.05,0.95,0.932678935671028,11,3.0,0,2.0,1,3.0,0
3449,min_diffuse,30,60,2,3,0.05,0.95,0.7957068819719758,10,3.0,0,2.0,1,3.0,0
3450,min_diffuse,30,60,2,3,0.05,0.95,0.927615254967482,14,3.0,1,3.0,1,3.0,1
3451,min_diffuse,30,60,2,3,0.05,0.95,0.926896763642068,13,3.0,0,2.0,1,2.0,1
3452,min_diffuse,30,60,2,3,0.05,0.95,0.9043599446402332,18,3.0,1,3.0,1,3.0,1
3453,min_diffuse,30,60,2,3,0.05,0.95,0.860940316999811,15,3.0,0,3.0,0,2.0,1
3454,min_diffuse,30,60,2,3,0.05,0.95,0.9456796785127086,20,3.0,1,3.0,1,4.0,0
3455,min_diffuse,30,60,2,3,0.05,0.95,0.918177280714352,28,4.0,0,3.0,1,3.0,1
3456,min_diffuse,30,60,2,3,0.05,0.95,0.9364992457524866,16,3.0,1,3.0,1,3.0,1
3457,min_diffuse,30,60,2,3,0.05,0.95,0.940774858500916,20,3.0,1,3.0,1,3.0,1
3458,min_diffuse,30,60,2,3,0.05,0.95,0.8520564156733108,15,3.0,0,2.0,1,2.0,1
3459,min_diffuse,30,60,2,3,0.05,0.95,0.8963640179820103,9,2.0,1,2.0,1,3.0,0
3460,min_diffuse,30,60,2,3,0.05,0.95,0.9246353663678014,12,2.0,1,2.0,1,2.0,1
3461,min_diffuse,30,60,2,3,0.05,0.95,0.945079962527648,43,3.0,1,3.0,1,3.0,1
3462,min_diffuse,30,60,2,3,0.05,0.95,0.930876769103182,67,4.0,1,4.0,1,4.0,1
3463,min_diffuse,30,60,2,3,0.05,0.95,0.9118943533863292,52,4.0,0,3.0,1,4.0,0
3464,min_diffuse,30,60,2,3,0.05,0.95,0.9337586765543048,11,3.0,0,2.0,1,3.0,0
3465,min_diffuse,30,60,2,3,0.05,0.95,0.8599504523738266,17,3.0,0,3.0,0,2.0,1
3466,min_diffuse,30,60,2,3,0.05,0.95,0.9491914391730938,10,3.0,1,3.0,1,3.0,1
3467,min_diffuse,30,60,2,3,0.05,0.95,0.8958745444515517,27,3.0,1,3.0,1,3.0,1
3468,min_diffuse,30,60,2,3,0.05,0.95,0.9398266980164076,17,3.0,1,3.0,1,3.0,1
3469,min_diffuse,30,60,2,3,0.05,0.95,0.8056356221486893,7,2.0,1,2.0,1,2.0,1
3470,min_diffuse,30,60,2,3,0.05,0.95,0.9294973405862011,19,3.0,1,3.0,1,3.0,1
3471,min_diffuse,30,60,2,3,0.05,0.95,0.9482404839128306,12,3.0,1,3.0,1,3.0,1
3472,min_diffuse,30,60,2,3,0.05,0.95,0.8491455487776598,12,3.0,1,3.0,1,3.0,1
3473,min_diffuse,30,60,2,3,0.05,0.95,0.906775257649936,17,3.0,1,3.0,1,3.0,1
3474,min_diffuse,30,60,2,3,0.05,0.95,0.9306835016372366,7,2.0,1,2.0,1,2.0,1
3475,min_diffuse,30,60,2,3,0.05,0.95,0.9290243622272736,15,3.0,1,3.0,1,3.0,1
3476,min_diffuse,30,60,2,3,0.05,0.95,0.9448123468077514,42,3.0,1,3.0,1,3.0,1
3477,min_diffuse,30,60,2,3,0.05,0.95,0.948705667193838,27,4.0,0,3.0,1,3.0,1
3478,min_diffuse,30,60,2,3,0.05,0.95,0.860281085465442,21,3.0,0,2.0,1,2.0,1
3479,min_diffuse,30,60,2,3,0.05,0.95,0.9241267764274116,20,3.0,1,3.0,1,3.0,1
3480,min_diffuse,30,60,2,3,0.05,0.95,0.9338496095482336,24,4.0,1,4.0,1,4.0,1
3481,min_diffuse,30,60,2,3,0.05,0.95,0.9005761405892619,21,4.0,0,3.0,1,3.0,1
3482,min_diffuse,30,60,2,3,0.05,0.95,0.9344051919755286,46,4.0,0,4.0,0,3.0,1
3483,min_diffuse,30,60,2,3,0.05,0.95,0.937625116193899,10,2.0,1,2.0,1,2.0,1
3484,min_diffuse,30,60,2,3,0.05,0.95,0.9358922546948888,15,3.0,1,3.0,1,3.0,1
3485,min_diffuse,30,60,2,3,0.05,0.95,0.8993858186860298,15,3.0,0,2.0,1,2.0,1
3486,min_diffuse,30,60,2,3,0.05,0.95,0.8848646701247226,12,3.0,1,3.0,1,3.0,1
3487,min_diffuse,30,60,2,3,0.05,0.95,0.9409500452675847,12,3.0,1,3.0,1,3.0,1
3488,min_diffuse,30,60,2,3,0.05,0.95,0.8838256755875815,14,3.0,1,3.0,1,3.0,1
3489,min_diffuse,30,60,2,3,0.05,0.95,0.9402753129571706,51,4.0,1,4.0,1,4.0,1
3490,min_diffuse,30,60,2,3,0.05,0.95,0.9193157610195892,12,3.0,0,2.0,1,2.0,1
3491,min_diffuse,30,60,2,3,0.05,0.95,0.9068455886947612,24,3.0,1,3.0,1,3.0,1
3492,min_diffuse,30,60,2,3,0.05,0.95,0.8988959877187624,15,3.0,0,2.0,1,3.0,0
3493,min_diffuse,30,60,2,3,0.05,0.95,0.9350300482908926,11,3.0,0,3.0,0,2.0,1
3494,min_diffuse,30,60,2,3,0.05,0.95,0.895890678243647,8,2.0,1,2.0,1,2.0,1
3495,min_diffuse,30,60,2,3,0.05,0.95,0.9484525211387466,8,2.0,1,3.0,0,3.0,0
3496,min_diffuse,30,60,2,3,0.05,0.95,0.9449630440837574,11,3.0,1,3.0,1,3.0,1
3497,min_diffuse,30,60,2,3,0.05,0.95,0.9352284610899928,16,3.0,1,3.0,1,3.0,1
3498,min_diffuse,30,60,2,3,0.05,0.95,0.944807493779946,25,3.0,1,3.0,1,3.0,1
3499,min_diffuse,30,60,2,3,0.05,0.95,0.9379444012146222,17,3.0,1,3.0,1,3.0,1
3500,min_diffuse,30,60,2,3,0.05,0.95,0.939589530252356,21,3.0,0,2.0,1,3.0,0
3501,min_diffuse,30,60,2,3,0.05,0.95,0.9109427494268002,17,3.0,1,3.0,1,3.0,1
3502,min_diffuse,30,60,2,3,0.05,0.95,0.855413771784962,14,3.0,1,3.0,1,3.0,1
3503,min_diffuse,30,60,2,3,0.05,0.95,0.918478294520732,31,4.0,0,4.0,0,3.0,1
3504,min_diffuse,30,60,2,3,0.05,0.95,0.9123585605975202,9,2.0,1,2.0,1,3.0,0
3505,min_diffuse,30,60,2,3,0.05,0.95,0.939614446880912,11,3.0,0,2.0,1,2.0,1
3506,min_diffuse,30,60,2,3,0.05,0.95,0.945856489149412,12,3.0,0,2.0,1,2.0,1
3507,min_diffuse,30,60,2,3,0.05,0.95,0.9085021391059817,12,3.0,1,3.0,1,3.0,1
3508,min_diffuse,30,60,2,3,0.05,0.95,0.9158441195436172,4,2.0,1,2.0,1,2.0,1
3509,min_diffuse,30,60,2,3,0.05,0.95,0.942959376927066,25,4.0,0,3.0,1,4.0,0
3510,min_diffuse,30,60,2,3,0.05,0.95,0.9498567031628062,18,3.0,1,3.0,1,3.0,1
3511,min_diffuse,30,60,2,3,0.05,0.95,0.9340053549798718,28,3.0,0,2.0,1,2.0,1
3512,min_diffuse,30,60,2,3,0.05,0.95,0.9450071589220982,26,4.0,0,3.0,1,4.0,0
3513,min_diffuse,30,60,2,3,0.05,0.95,0.9410693550378344,12,3.0,1,3.0,1,3.0,1
3514,min_diffuse,30,60,2,3,0.05,0.95,0.9479301005889385,45,4.0,0,4.0,0,3.0,1
3515,min_diffuse,30,60,2,3,0.05,0.95,0.9233010220269086,21,3.0,0,3.0,0,2.0,1
3516,min_diffuse,30,60,2,3,0.05,0.95,0.922047021428498,37,3.0,1,3.0,1,3.0,1
3517,min_diffuse,30,60,2,3,0.05,0.95,0.9443806498268392,13,3.0,0,2.0,1,2.0,1
3518,min_diffuse,30,60,2,3,0.05,0.95,0.9314839924749077,20,3.0,1,3.0,1,3.0,1
3519,min_diffuse,30,60,2,3,0.05,0.95,0.856668721364321,8,2.0,1,2.0,1,3.0,0
3520,min_diffuse,30,60,2,3,0.05,0.95,0.8811819977664613,57,4.0,0,4.0,0,3.0,1
3521,min_diffuse,30,60,2,3,0.05,0.95,0.9387493455787328,8,2.0,1,2.0,1,2.0,1
3522,min_diffuse,30,60,2,3,0.05,0.95,0.867269537551983,14,3.0,1,3.0,1,3.0,1
3523,min_diffuse,30,60,2,3,0.05,0.95,0.9382688866162616,46,5.0,0,5.0,0,4.0,1
3524,min_diffuse,30,60,2,3,0.05,0.95,0.9284413509599582,7,2.0,1,2.0,1,3.0,0
3525,min_diffuse,30,60,2,3,0.05,0.95,0.9234114893626456,16,3.0,1,3.0,1,3.0,1
3526,min_diffuse,30,60,2,3,0.05,0.95,0.9184940137877188,18,3.0,0,2.0,1,2.0,1
3527,min_diffuse,30,60,2,3,0.05,0.95,0.9398822607112776,38,4.0,0,3.0,1,4.0,0
3528,min_diffuse,30,60,2,3,0.05,0.95,0.8296661798811484,19,3.0,0,2.0,1,2.0,1
3529,min_diffuse,30,60,2,3,0.05,0.95,0.9390310870043582,13,3.0,1,3.0,1,3.0,1
3530,min_diffuse,30,60,2,3,0.05,0.95,0.9484340812274024,20,3.0,1,3.0,1,3.0,1
3531,min_diffuse,30,60,2,3,0.05,0.95,0.943419146879476,20,3.0,1,3.0,1,3.0,1
3532,min_diffuse,30,60,2,3,0.05,0.95,0.937487391554074,50,4.0,1,4.0,1,4.0,1
3533,min_diffuse,30,60,2,3,0.05,0.95,0.9369003176711104,11,3.0,1,3.0,1,3.0,1
3534,min_diffuse,30,60,2,3,0.05,0.95,0.8967194351543312,19,3.0,1,3.0,1,3.0,1
3535,min_diffuse,30,60,2,3,0.05,0.95,0.9002499577858577,25,3.0,0,3.0,0,2.0,1
3536,min_diffuse,30,60,2,3,0.05,0.95,0.9279811142106648,31,3.0,1,3.0,1,3.0,1
3537,min_diffuse,30,60,2,3,0.05,0.95,0.9026874916581396,16,3.0,0,2.0,1,2.0,1
3538,min_diffuse,30,60,2,3,0.05,0.95,0.9470986646869394,22,3.0,1,3.0,1,3.0,1
3539,min_diffuse,30,60,2,3,0.05,0.95,0.9486448662508808,44,4.0,1,4.0,1,4.0,1
3540,min_diffuse,30,60,2,3,0.05,0.95,0.874990691928194,13,3.0,1,3.0,1,3.0,1
3541,min_diffuse,30,60,2,3,0.05,0.95,0.9481000829814896,13,3.0,1,3.0,1,3.0,1
3542,min_diffuse,30,60,2,3,0.05,0.95,0.9087241476664432,21,3.0,1,3.0,1,3.0,1
3543,min_diffuse,30,60,2,3,0.05,0.95,0.902807810510088,13,3.0,1,3.0,1,3.0,1
3544,min_diffuse,30,60,2,3,0.05,0.95,0.916099366263516,32,3.0,1,3.0,1,3.0,1
3545,min_diffuse,30,60,2,3,0.05,0.95,0.9141397522730278,8,2.0,1,3.0,0,3.0,0
3546,min_diffuse,30,60,2,3,0.05,0.95,0.913771554632234,10,3.0,1,3.0,1,3.0,1
3547,min_diffuse,30,60,2,3,0.05,0.95,0.8914845568525236,22,3.0,1,3.0,1,3.0,1
3548,min_diffuse,30,60,2,3,0.05,0.95,0.9362678182556656,25,3.0,1,3.0,1,3.0,1
3549,min_diffuse,30,60,2,3,0.05,0.95,0.9031672275557818,14,3.0,1,3.0,1,3.0,1
3550,min_diffuse,30,60,2,3,0.05,0.95,0.9453689619330832,42,4.0,0,3.0,1,3.0,1
3551,min_diffuse,30,60,2,3,0.05,0.95,0.8935277928973653,15,3.0,1,3.0,1,3.0,1
3552,min_diffuse,30,60,2,3,0.05,0.95,0.9145817447635208,27,3.0,1,3.0,1,3.0,1
3553,min_diffuse,30,60,2,3,0.05,0.95,0.8658753249561753,13,3.0,1,3.0,1,3.0,1
3554,min_diffuse,30,60,2,3,0.05,0.95,0.9093170737249812,8,2.0,1,3.0,0,3.0,0
3555,min_diffuse,30,60,2,3,0.05,0.95,0.937292233385155,31,4.0,0,4.0,0,3.0,1
3556,min_diffuse,30,60,2,3,0.05,0.95,0.9221023428322668,14,3.0,0,3.0,0,2.0,1
3557,min_diffuse,30,60,2,3,0.05,0.95,0.92191125032239,14,3.0,0,2.0,1,2.0,1
3558,min_diffuse,30,60,2,3,0.05,0.95,0.9277513562338102,17,3.0,1,3.0,1,3.0,1
3559,min_diffuse,30,60,2,3,0.05,0.95,0.888370948486815,23,3.0,1,3.0,1,3.0,1
3560,min_diffuse,30,60,2,3,0.05,0.95,0.8620063087326415,13,3.0,0,2.0,1,3.0,0
3561,min_diffuse,30,60,2,3,0.05,0.95,0.9436063185462368,34,4.0,1,4.0,1,4.0,1
3562,min_diffuse,30,60,2,3,0.05,0.95,0.9430056793647222,13,3.0,1,3.0,1,3.0,1
3563,min_diffuse,30,60,2,3,0.05,0.95,0.8833118972487753,8,2.0,1,2.0,1,2.0,1
3564,min_diffuse,30,60,2,3,0.05,0.95,0.9361257371541276,28,4.0,0,3.0,1,3.0,1
3565,min_diffuse,30,60,2,3,0.05,0.95,0.895268699145251,29,4.0,0,3.0,1,3.0,1
3566,min_diffuse,30,60,2,3,0.05,0.95,0.8970469949974548,18,3.0,0,2.0,1,2.0,1
3567,min_diffuse,30,60,2,3,0.05,0.95,0.9495720237117796,99,5.0,0,4.0,1,4.0,1
3568,min_diffuse,30,60,2,3,0.05,0.95,0.9400502577032308,19,3.0,0,3.0,0,2.0,1
3569,min_diffuse,30,60,2,3,0.05,0.95,0.9423629244371808,27,3.0,1,3.0,1,3.0,1
3570,min_diffuse,30,60,2,3,0.05,0.95,0.8699880268192737,11,2.0,1,2.0,1,2.0,1
3571,min_diffuse,30,60,2,3,0.05,0.95,0.9006089192826058,13,3.0,0,2.0,1,2.0,1
3572,min_diffuse,30,60,2,3,0.05,0.95,0.940348840547786,6,2.0,1,2.0,1,3.0,0
3573,min_diffuse,30,60,2,3,0.05,0.95,0.882882939627497,8,2.0,1,2.0,1,2.0,1
3574,min_diffuse,30,60,2,3,0.05,0.95,0.9236485573956982,24,3.0,1,3.0,1,3.0,1
3575,min_diffuse,30,60,2,3,0.05,0.95,0.9402997466728852,16,3.0,1,3.0,1,3.0,1
3576,min_diffuse,30,60,2,3,0.05,0.95,0.9011512070974568,10,2.0,1,2.0,1,2.0,1
3577,min_diffuse,30,60,2,3,0.05,0.95,0.918450528334238,10,3.0,0,2.0,1,3.0,0
3578,min_diffuse,30,60,2,3,0.05,0.95,0.8938446718589872,12,3.0,0,3.0,0,2.0,1
3579,min_diffuse,30,60,2,3,0.05,0.95,0.946267296948897,13,3.0,1,3.0,1,3.0,1
3580,min_diffuse,30,60,2,3,0.05,0.95,0.9139700551378002,5,2.0,1,2.0,1,2.0,1
3581,min_diffuse,30,60,2,3,0.05,0.95,0.9215412506460564,6,2.0,1,2.0,1,2.0,1
3582,min_diffuse,30,60,2,3,0.05,0.95,0.9332338493411454,34,4.0,0,3.0,1,3.0,1
3583,min_diffuse,30,60,2,3,0.05,0.95,0.8728843828740412,9,2.0,1,2.0,1,2.0,1
3584,min_diffuse,30,60,2,3,0.05,0.95,0.9465776022963198,42,5.0,1,5.0,1,5.0,1
3585,min_diffuse,30,60,2,3,0.05,0.95,0.9015455757485336,13,3.0,0,2.0,1,2.0,1
3586,min_diffuse,30,60,2,3,0.05,0.95,0.8512534331354055,12,3.0,1,3.0,1,3.0,1
3587,min_diffuse,30,60,2,3,0.05,0.95,0.8552863628417199,9,2.0,1,2.0,1,2.0,1
3588,min_diffuse,30,60,2,3,0.05,0.95,0.9245626757846171,16,3.0,1,3.0,1,3.0,1
3589,min_diffuse,30,60,2,3,0.05,0.95,0.941783479663028,31,3.0,0,3.0,0,2.0,1
3590,min_diffuse,30,60,2,3,0.05,0.95,0.919997387187704,48,3.0,1,3.0,1,3.0,1
3591,min_diffuse,30,60,2,3,0.05,0.95,0.9304420477253156,11,3.0,0,2.0,1,3.0,0
3592,min_diffuse,30,60,2,3,0.05,0.95,0.9455168075683876,10,2.0,1,2.0,1,2.0,1
3593,min_diffuse,30,60,2,3,0.05,0.95,0.9440260832273862,31,4.0,0,3.0,1,3.0,1
3594,min_diffuse,30,60,2,3,0.05,0.95,0.9470676834949208,23,3.0,1,3.0,1,3.0,1
3595,min_diffuse,30,60,2,3,0.05,0.95,0.9256274046930364,27,4.0,1,4.0,1,4.0,1
3596,min_diffuse,30,60,2,3,0.05,0.95,0.923436720097451,15,3.0,1,3.0,1,3.0,1
3597,min_diffuse,30,60,2,3,0.05,0.95,0.9356725375170456,8,3.0,1,3.0,1,3.0,1
3598,min_diffuse,30,60,2,3,0.05,0.95,0.8772612074244531,19,3.0,1,3.0,1,3.0,1
3599,min_diffuse,30,60,2,3,0.05,0.95,0.8792625842930262,24,3.0,1,3.0,1,3.0,1
3600,min_diffuse,30,60,2,3,0.05,0.95,0.9265501907450354,39,4.0,0,3.0,1,3.0,1
3601,min_diffuse,30,60,2,3,0.05,0.95,0.937956326343958,53,3.0,1,3.0,1,3.0,1
3602,min_diffuse,30,60,2,3,0.05,0.95,0.896308632761515,62,5.0,0,4.0,1,4.0,1
3603,min_diffuse,30,60,2,3,0.05,0.95,0.9229989839168008,47,4.0,0,3.0,1,3.0,1
3604,min_diffuse,30,60,2,3,0.05,0.95,0.9397220907279628,43,4.0,1,4.0,1,4.0,1
3605,min_diffuse,30,60,2,3,0.05,0.95,0.930295347412858,11,3.0,1,3.0,1,3.0,1
3606,min_diffuse,30,60,2,3,0.05,0.95,0.9242439779998066,45,5.0,1,5.0,1,5.0,1
3607,min_diffuse,30,60,2,3,0.05,0.95,0.9381703877567952,8,2.0,1,2.0,1,2.0,1
3608,min_diffuse,30,60,2,3,0.05,0.95,0.8900275343205057,20,3.0,1,3.0,1,3.0,1
3609,min_diffuse,30,60,2,3,0.05,0.95,0.9354262432481428,23,3.0,1,3.0,1,3.0,1
3610,min_diffuse,30,60,2,3,0.05,0.95,0.9482366740363832,29,4.0,1,4.0,1,4.0,1
3611,min_diffuse,30,60,2,3,0.05,0.95,0.8356467066182048,15,3.0,0,2.0,1,2.0,1
3612,min_diffuse,30,60,2,3,0.05,0.95,0.9290399917414612,36,3.0,1,3.0,1,3.0,1
3613,min_diffuse,30,60,2,3,0.05,0.95,0.9212364139303788,54,5.0,0,4.0,1,4.0,1
3614,min_diffuse,30,60,2,3,0.05,0.95,0.9101283770031602,6,2.0,1,3.0,0,3.0,0
3615,min_diffuse,30,60,2,3,0.05,0.95,0.9328045480182846,14,3.0,1,3.0,1,3.0,1
3616,min_diffuse,30,60,2,3,0.05,0.95,0.9429503664181004,16,3.0,1,3.0,1,3.0,1
3617,min_diffuse,30,60,2,3,0.05,0.95,0.9094345469393278,18,3.0,1,3.0,1,3.0,1
3618,min_diffuse,30,60,2,3,0.05,0.95,0.9185501387971308,9,3.0,0,2.0,1,3.0,0
3619,min_diffuse,30,60,2,3,0.05,0.95,0.94322148345969,56,4.0,0,4.0,0,3.0,1
3620,min_diffuse,30,60,2,3,0.05,0.95,0.9496912533488884,33,4.0,1,4.0,1,4.0,1
3621,min_diffuse,30,60,2,3,0.05,0.95,0.9458223163088864,21,4.0,0,3.0,1,4.0,0
3622,min_diffuse,30,60,2,3,0.05,0.95,0.9433145558126568,42,4.0,1,4.0,1,4.0,1
3623,min_diffuse,30,60,2,3,0.05,0.95,0.9088014644764704,16,3.0,1,3.0,1,3.0,1
3624,min_diffuse,30,60,2,3,0.05,0.95,0.9006118410865864,16,3.0,1,3.0,1,3.0,1
3625,min_diffuse,30,60,2,3,0.05,0.95,0.9309550162179482,15,3.0,1,3.0,1,3.0,1
3626,min_diffuse,30,60,2,3,0.05,0.95,0.92016836869214,58,3.0,1,3.0,1,3.0,1
3627,min_diffuse,30,60,2,3,0.05,0.95,0.9389874553651884,23,3.0,1,3.0,1,3.0,1
3628,min_diffuse,30,60,2,3,0.05,0.95,0.9307269729767196,50,4.0,0,3.0,1,3.0,1
3629,min_diffuse,30,60,2,3,0.05,0.95,0.8893649555395234,11,3.0,1,3.0,1,3.0,1
3630,min_diffuse,30,60,2,3,0.05,0.95,0.9203186418912744,13,3.0,1,3.0,1,3.0,1
3631,min_diffuse,30,60,2,3,0.05,0.95,0.8952459285807534,11,3.0,1,3.0,1,3.0,1
3632,min_diffuse,30,60,2,3,0.05,0.95,0.9298985429879796,10,2.0,1,2.0,1,2.0,1
3633,min_diffuse,30,60,2,3,0.05,0.95,0.9425891533871772,37,3.0,1,3.0,1,3.0,1
3634,min_diffuse,30,60,2,3,0.05,0.95,0.9449280510130948,48,4.0,1,4.0,1,4.0,1
3635,min_diffuse,30,60,2,3,0.05,0.95,0.9291740340533984,27,3.0,1,3.0,1,3.0,1
3636,min_diffuse,30,60,2,3,0.05,0.95,0.8812190703645795,13,3.0,0,3.0,0,2.0,1
3637,min_diffuse,30,60,2,3,0.05,0.95,0.940196486951596,7,2.0,1,2.0,1,2.0,1
3638,min_diffuse,30,60,2,3,0.05,0.95,0.9202919675244732,16,3.0,1,3.0,1,3.0,1
3639,min_diffuse,30,60,2,3,0.05,0.95,0.9475311513839,28,4.0,1,4.0,1,4.0,1
3640,min_diffuse,30,60,2,3,0.05,0.95,0.9215954354361244,26,3.0,1,3.0,1,3.0,1
3641,min_diffuse,30,60,2,3,0.05,0.95,0.9417302960098456,35,3.0,1,3.0,1,3.0,1
3642,min_diffuse,30,60,2,3,0.05,0.95,0.8921942839522607,12,3.0,1,3.0,1,3.0,1
3643,min_diffuse,30,60,2,3,0.05,0.95,0.9474571049380036,40,4.0,0,4.0,0,3.0,1
3644,min_diffuse,30,60,2,3,0.05,0.95,0.9140248768689142,12,2.0,1,2.0,1,3.0,0
3645,min_diffuse,30,60,2,3,0.05,0.95,0.9419803261628404,80,4.0,1,4.0,1,5.0,0
3646,min_diffuse,30,60,2,3,0.05,0.95,0.9119985057476968,12,3.0,0,2.0,1,3.0,0
3647,min_diffuse,30,60,2,3,0.05,0.95,0.9356253903092592,31,4.0,1,4.0,1,4.0,1
3648,min_diffuse,30,60,2,3,0.05,0.95,0.9007935505691076,21,3.0,1,3.0,1,3.0,1
3649,min_diffuse,30,60,2,3,0.05,0.95,0.9397264080532906,44,5.0,0,4.0,1,5.0,0
3650,min_diffuse,30,60,2,3,0.05,0.95,0.8745740339193779,11,3.0,0,2.0,1,2.0,1
3651,min_diffuse,30,60,2,3,0.05,0.95,0.9455921440230324,15,3.0,0,3.0,0,2.0,1
3652,min_diffuse,30,60,2,3,0.05,0.95,0.9337578869723002,33,4.0,1,4.0,1,4.0,1
3653,min_diffuse,30,60,2,3,0.05,0.95,0.9154538699745014,53,4.0,0,4.0,0,3.0,1
3654,min_diffuse,30,60,2,3,0.05,0.95,0.9044536045704008,35,4.0,1,4.0,1,4.0,1
3655,min_diffuse,30,60,2,3,0.05,0.95,0.9242199930192442,16,3.0,1,3.0,1,3.0,1
3656,min_diffuse,30,60,2,3,0.05,0.95,0.9087786354517552,20,3.0,1,3.0,1,3.0,1
3657,min_diffuse,30,60,2,3,0.05,0.95,0.8467227521897344,11,2.0,1,2.0,1,2.0,1
3658,min_diffuse,30,60,2,3,0.05,0.95,0.8667553931369784,11,3.0,0,2.0,1,3.0,0
3659,min_diffuse,30,60,2,3,0.05,0.95,0.9174557740197562,21,3.0,0,3.0,0,2.0,1
3660,min_diffuse,30,60,2,3,0.05,0.95,0.9302741386037484,11,3.0,0,2.0,1,3.0,0
3661,min_diffuse,30,60,2,3,0.05,0.95,0.8947697079065129,23,3.0,1,3.0,1,3.0,1
3662,min_diffuse,30,60,2,3,0.05,0.95,0.937115233970486,22,3.0,1,3.0,1,3.0,1
3663,min_diffuse,30,60,2,3,0.05,0.95,0.9350601832981232,57,4.0,0,4.0,0,3.0,1
3664,min_diffuse,30,60,2,3,0.05,0.95,0.940138062126001,43,4.0,0,4.0,0,3.0,1
3665,min_diffuse,30,60,2,3,0.05,0.95,0.9014264963600764,12,3.0,1,3.0,1,3.0,1
3666,min_diffuse,30,60,2,3,0.05,0.95,0.9433902121366796,39,4.0,1,4.0,1,4.0,1
3667,min_diffuse,30,60,2,3,0.05,0.95,0.8848108780653876,32,3.0,1,3.0,1,3.0,1
3668,min_diffuse,30,60,2,3,0.05,0.95,0.9433618506066178,16,3.0,1,3.0,1,3.0,1
3669,min_diffuse,30,60,2,3,0.05,0.95,0.9424255628788532,31,4.0,0,3.0,1,3.0,1
3670,min_diffuse,30,60,2,3,0.05,0.95,0.915436600604324,15,3.0,1,3.0,1,3.0,1
3671,min_diffuse,30,60,2,3,0.05,0.95,0.8914607370768908,17,3.0,0,2.0,1,2.0,1
3672,min_diffuse,30,60,2,3,0.05,0.95,0.947573902307254,43,4.0,0,3.0,1,3.0,1
3673,min_diffuse,30,60,2,3,0.05,0.95,0.9141835066530418,15,3.0,1,3.0,1,3.0,1
3674,min_diffuse,30,60,2,3,0.05,0.95,0.9307444183494956,19,3.0,1,3.0,1,3.0,1
3675,min_diffuse,30,60,2,3,0.05,0.95,0.923532512034022,9,2.0,1,2.0,1,2.0,1
3676,min_diffuse,30,60,2,3,0.05,0.95,0.9353492241001026,60,4.0,1,4.0,1,4.0,1
3677,min_diffuse,30,60,2,3,0.05,0.95,0.9461906561302909,27,3.0,1,3.0,1,3.0,1
3678,min_diffuse,30,60,2,3,0.05,0.95,0.9139453815763688,14,3.0,1,3.0,1,3.0,1
3679,min_diffuse,30,60,2,3,0.05,0.95,0.882017651798039,18,3.0,1,3.0,1,3.0,1
3680,min_diffuse,30,60,2,3,0.05,0.95,0.9158315443314784,7,2.0,1,3.0,0,3.0,0
3681,min_diffuse,30,60,2,3,0.05,0.95,0.9320754425393176,23,3.0,1,3.0,1,3.0,1
3682,min_diffuse,30,60,2,3,0.05,0.95,0.9375117064632044,37,4.0,0,3.0,1,3.0,1
3683,min_diffuse,30,60,2,3,0.05,0.95,0.8463700100917197,12,3.0,0,2.0,1,2.0,1
3684,min_diffuse,30,60,2,3,0.05,0.95,0.9467257675607236,26,4.0,0,3.0,1,4.0,0
3685,min_diffuse,30,60,2,3,0.05,0.95,0.9469308969877356,34,4.0,1,4.0,1,4.0,1
3686,min_diffuse,30,60,2,3,0.05,0.95,0.8893725101395475,18,3.0,1,3.0,1,3.0,1
3687,min_diffuse,30,60,2,3,0.05,0.95,0.92589401883764,19,3.0,1,3.0,1,3.0,1
3688,min_diffuse,30,60,2,3,0.05,0.95,0.9499877529751262,31,3.0,1,3.0,1,3.0,1
3689,min_diffuse,30,60,2,3,0.05,0.95,0.881777102979275,18,3.0,0,2.0,1,2.0,1
3690,min_diffuse,30,60,2,3,0.05,0.95,0.9431364314124308,35,4.0,0,3.0,1,3.0,1
3691,min_diffuse,30,60,2,3,0.05,0.95,0.8173510374344413,10,2.0,1,2.0,1,2.0,1
3692,min_diffuse,30,60,2,3,0.05,0.95,0.9225935591889588,52,4.0,0,4.0,0,3.0,1
3693,min_diffuse,30,60,2,3,0.05,0.95,0.9364076551833262,37,5.0,0,5.0,0,4.0,1
3694,min_diffuse,30,60,2,3,0.05,0.95,0.9317939836400092,11,2.0,1,2.0,1,2.0,1
3695,min_diffuse,30,60,2,3,0.05,0.95,0.9446269885875602,8,2.0,1,2.0,1,2.0,1
3696,min_diffuse,30,60,2,3,0.05,0.95,0.9280673147756036,9,3.0,0,2.0,1,2.0,1
3697,min_diffuse,30,60,2,3,0.05,0.95,0.9348735959814553,10,2.0,1,3.0,0,3.0,0
3698,min_diffuse,30,60,2,3,0.05,0.95,0.9364181332223838,61,4.0,0,3.0,1,3.0,1
3699,min_diffuse,30,60,2,3,0.05,0.95,0.9342902362582372,14,3.0,1,3.0,1,3.0,1
3700,min_diffuse,30,60,2,3,0.05,0.95,0.9108632245131816,27,3.0,1,3.0,1,3.0,1
3701,min_diffuse,30,60,2,3,0.05,0.95,0.9340594266503288,32,4.0,0,3.0,1,3.0,1
3702,min_diffuse,30,60,2,3,0.05,0.95,0.9412757767804348,28,3.0,0,3.0,0,2.0,1
3703,min_diffuse,30,60,2,3,0.05,0.95,0.8982217772063809,15,3.0,0,2.0,1,2.0,1
3704,min_diffuse,30,60,2,3,0.05,0.95,0.917382615693795,43,4.0,0,3.0,1,3.0,1
3705,min_diffuse,30,60,2,3,0.05,0.95,0.9427143313978612,11,3.0,0,2.0,1,2.0,1
3706,min_diffuse,30,60,2,3,0.05,0.95,0.9389398428573822,21,4.0,0,4.0,0,3.0,1
3707,min_diffuse,30,60,2,3,0.05,0.95,0.9415981363693549,11,3.0,1,3.0,1,3.0,1
3708,min_diffuse,30,60,2,3,0.05,0.95,0.931205096772,26,3.0,0,3.0,0,2.0,1
3709,min_diffuse,30,60,2,3,0.05,0.95,0.9011783843153872,13,3.0,1,3.0,1,3.0,1
3710,min_diffuse,30,60,2,3,0.05,0.95,0.9341024635965276,16,3.0,1,3.0,1,3.0,1
3711,min_diffuse,30,60,2,3,0.05,0.95,0.9469071701548792,75,5.0,0,5.0,0,4.0,1
3712,min_diffuse,30,60,2,3,0.05,0.95,0.934458173654346,33,5.0,0,4.0,1,4.0,1
3713,min_diffuse,30,60,2,3,0.05,0.95,0.9475789336376844,47,4.0,0,3.0,1,3.0,1
3714,min_diffuse,30,60,2,3,0.05,0.95,0.7511843074416683,7,2.0,1,2.0,1,2.0,1
3715,min_diffuse,30,60,2,3,0.05,0.95,0.946963772759228,11,3.0,0,3.0,0,2.0,1
3716,min_diffuse,30,60,2,3,0.05,0.95,0.9461140350707216,47,3.0,1,3.0,1,3.0,1
3717,min_diffuse,30,60,2,3,0.05,0.95,0.9470641265759652,13,3.0,1,3.0,1,3.0,1
3718,min_diffuse,30,60,2,3,0.05,0.95,0.9427828210341668,6,2.0,1,2.0,1,2.0,1
3719,min_diffuse,30,60,2,3,0.05,0.95,0.9256225330788012,13,3.0,1,3.0,1,3.0,1
3720,min_diffuse,30,60,2,3,0.05,0.95,0.9469130022207592,17,3.0,1,3.0,1,3.0,1
3721,min_diffuse,30,60,2,3,0.05,0.95,0.9120776158182584,14,3.0,1,3.0,1,3.0,1
3722,min_diffuse,30,60,2,3,0.05,0.95,0.9473301213465852,20,3.0,1,3.0,1,3.0,1
3723,min_diffuse,30,60,2,3,0.05,0.95,0.934929515904926,10,3.0,0,3.0,0,2.0,1
3724,min_diffuse,30,60,2,3,0.05,0.95,0.9472756820023012,38,4.0,1,4.0,1,4.0,1
3725,min_diffuse,30,60,2,3,0.05,0.95,0.945995889814758,10,3.0,0,2.0,1,3.0,0
3726,min_diffuse,30,60,2,3,0.05,0.95,0.9320452100997098,14,3.0,1,3.0,1,3.0,1
3727,min_diffuse,30,60,2,3,0.05,0.95,0.9477766131916489,14,3.0,1,3.0,1,3.0,1
3728,min_diffuse,30,60,2,3,0.05,0.95,0.9479852319722636,49,4.0,1,4.0,1,4.0,1
3729,min_diffuse,30,60,2,3,0.05,0.95,0.9041480033695094,13,3.0,0,2.0,1,2.0,1
3730,min_diffuse,30,60,2,3,0.05,0.95,0.9044188874297528,16,3.0,1,3.0,1,3.0,1
3731,min_diffuse,30,60,2,3,0.05,0.95,0.9497868392773922,8,2.0,1,2.0,1,2.0,1
3732,min_diffuse,30,60,2,3,0.05,0.95,0.934724938270915,32,4.0,1,4.0,1,4.0,1
3733,min_diffuse,30,60,2,3,0.05,0.95,0.9128825097837276,14,2.0,1,3.0,0,3.0,0
3734,min_diffuse,30,60,2,3,0.05,0.95,0.9180437853001858,7,2.0,1,2.0,1,2.0,1
3735,min_diffuse,30,60,2,3,0.05,0.95,0.923395933555364,11,3.0,1,3.0,1,3.0,1
3736,min_diffuse,30,60,2,3,0.05,0.95,0.9193489444519184,15,3.0,1,3.0,1,3.0,1
3737,min_diffuse,30,60,2,3,0.05,0.95,0.9263521754023168,13,3.0,0,3.0,0,2.0,1
3738,min_diffuse,30,60,2,3,0.05,0.95,0.8569987521591043,10,3.0,1,3.0,1,3.0,1
3739,min_diffuse,30,60,2,3,0.05,0.95,0.9105496855663556,18,3.0,0,2.0,1,2.0,1
3740,min_diffuse,30,60,2,3,0.05,0.95,0.9216447813678934,7,2.0,1,2.0,1,2.0,1
3741,min_diffuse,30,60,2,3,0.05,0.95,0.9404537773059246,64,4.0,0,4.0,0,3.0,1
3742,min_diffuse,30,60,2,3,0.05,0.95,0.9464986295952732,23,3.0,1,3.0,1,3.0,1
3743,min_diffuse,30,60,2,3,0.05,0.95,0.9208555721778692,12,3.0,0,2.0,1,2.0,1
3744,min_diffuse,30,60,2,3,0.05,0.95,0.9283890774071534,15,3.0,1,3.0,1,3.0,1
3745,min_diffuse,30,60,2,3,0.05,0.95,0.911357832643385,11,3.0,1,3.0,1,3.0,1
3746,min_diffuse,30,60,2,3,0.05,0.95,0.9492496989241416,21,3.0,1,3.0,1,3.0,1
3747,min_diffuse,30,60,2,3,0.05,0.95,0.9027630524179756,11,3.0,1,3.0,1,3.0,1
3748,min_diffuse,30,60,2,3,0.05,0.95,0.9243232707424668,24,3.0,1,3.0,1,3.0,1
3749,min_diffuse,30,60,2,3,0.05,0.95,0.9419187986301322,21,3.0,0,2.0,1,2.0,1
3750,min_diffuse,30,60,2,3,0.05,0.95,0.8827488247808118,24,3.0,1,3.0,1,3.0,1
3751,min_diffuse,30,60,2,3,0.05,0.95,0.8883860061640644,17,3.0,0,2.0,1,2.0,1
3752,min_diffuse,30,60,2,3,0.05,0.95,0.8848277228957853,16,3.0,1,3.0,1,3.0,1
3753,min_diffuse,30,60,2,3,0.05,0.95,0.9306664884979726,36,4.0,1,4.0,1,4.0,1
3754,min_diffuse,30,60,2,3,0.05,0.95,0.885239093103706,9,2.0,1,2.0,1,2.0,1
3755,min_diffuse,30,60,2,3,0.05,0.95,0.9304091970156132,20,3.0,0,2.0,1,3.0,0
3756,min_diffuse,30,60,2,3,0.05,0.95,0.9499124942126624,22,3.0,1,3.0,1,3.0,1
3757,min_diffuse,30,60,2,3,0.05,0.95,0.938103377474399,13,3.0,0,3.0,0,2.0,1
3758,min_diffuse,30,60,2,3,0.05,0.95,0.9291384408771688,8,2.0,1,2.0,1,2.0,1
3759,min_diffuse,30,60,2,3,0.05,0.95,0.9356643190723286,20,3.0,1,3.0,1,3.0,1
3760,min_diffuse,30,60,2,3,0.05,0.95,0.9350159674319694,46,3.0,1,3.0,1,3.0,1
3761,min_diffuse,30,60,2,3,0.05,0.95,0.9417900866401936,16,3.0,1,3.0,1,3.0,1
3762,min_diffuse,30,60,2,3,0.05,0.95,0.8825164897170048,9,2.0,1,2.0,1,2.0,1
3763,min_diffuse,30,60,2,3,0.05,0.95,0.9323232121759936,24,4.0,0,3.0,1,4.0,0
3764,min_diffuse,30,60,2,3,0.05,0.95,0.942179681970925,27,3.0,1,3.0,1,3.0,1
3765,min_diffuse,30,60,2,3,0.05,0.95,0.932575279082148,26,3.0,1,3.0,1,3.0,1
3766,min_diffuse,30,60,2,3,0.05,0.95,0.9440753872672976,13,3.0,0,2.0,1,2.0,1
3767,min_diffuse,30,60,2,3,0.05,0.95,0.9423280295531165,13,3.0,1,3.0,1,3.0,1
3768,min_diffuse,30,60,2,3,0.05,0.95,0.9278930868170958,19,3.0,1,3.0,1,3.0,1
3769,min_diffuse,30,60,2,3,0.05,0.95,0.8981202398474153,10,2.0,1,2.0,1,2.0,1
3770,min_diffuse,30,60,2,3,0.05,0.95,0.9257451884603268,27,3.0,1,3.0,1,3.0,1
3771,min_diffuse,30,60,2,3,0.05,0.95,0.9164545842737692,13,3.0,1,3.0,1,3.0,1
3772,min_diffuse,30,60,2,3,0.05,0.95,0.9391476361327844,35,4.0,0,3.0,1,4.0,0
3773,min_diffuse,30,60,2,3,0.05,0.95,0.9317067530276296,39,4.0,0,3.0,1,3.0,1
3774,min_diffuse,30,60,2,3,0.05,0.95,0.9368267207030102,15,3.0,1,3.0,1,3.0,1
3775,min_diffuse,30,60,2,3,0.05,0.95,0.8590589790088522,11,2.0,1,2.0,1,2.0,1
3776,min_diffuse,30,60,2,3,0.05,0.95,0.92699556667588,4,2.0,1,2.0,1,2.0,1
3777,min_diffuse,30,60,2,3,0.05,0.95,0.942617507710806,12,3.0,1,3.0,1,3.0,1
3778,min_diffuse,30,60,2,3,0.05,0.95,0.9414240981228432,17,3.0,0,2.0,1,2.0,1
3779,min_diffuse,30,60,2,3,0.05,0.95,0.947092701388108,31,3.0,1,3.0,1,3.0,1
3780,min_diffuse,30,60,2,3,0.05,0.95,0.9381201833358992,29,4.0,0,3.0,1,4.0,0
3781,min_diffuse,30,60,2,3,0.05,0.95,0.9356010743533192,16,3.0,0,2.0,1,2.0,1
3782,min_diffuse,30,60,2,3,0.05,0.95,0.9210033164761632,9,2.0,1,2.0,1,2.0,1
3783,min_diffuse,30,60,2,3,0.05,0.95,0.922163885406494,19,3.0,1,3.0,1,3.0,1
3784,min_diffuse,30,60,2,3,0.05,0.95,0.8795615872467977,25,3.0,1,3.0,1,3.0,1
3785,min_diffuse,30,60,2,3,0.05,0.95,0.9330120932833892,30,4.0,1,4.0,1,4.0,1
3786,min_diffuse,30,60,2,3,0.05,0.95,0.9103303511157864,24,4.0,0,3.0,1,4.0,0
3787,min_diffuse,30,60,2,3,0.05,0.95,0.905528224444833,8,3.0,0,2.0,1,2.0,1
3788,min_diffuse,30,60,2,3,0.05,0.95,0.9138689581080788,18,3.0,0,2.0,1,3.0,0
3789,min_diffuse,30,60,2,3,0.05,0.95,0.911666305499991,27,4.0,0,4.0,0,3.0,1
3790,min_diffuse,30,60,2,3,0.05,0.95,0.7720434721538161,10,2.0,1,2.0,1,2.0,1
3791,min_diffuse,30,60,2,3,0.05,0.95,0.9159872606529254,20,3.0,1,3.0,1,3.0,1
3792,min_diffuse,30,60,2,3,0.05,0.95,0.9498712263484688,26,4.0,0,3.0,1,3.0,1
3793,min_diffuse,30,60,2,3,0.05,0.95,0.926555414895224,13,3.0,0,2.0,1,2.0,1
3794,min_diffuse,30,60,2,3,0.05,0.95,0.9420220521759424,12,3.0,1,3.0,1,3.0,1
3795,min_diffuse,30,60,2,3,0.05,0.95,0.9407274489009148,11,3.0,0,2.0,1,2.0,1
3796,min_diffuse,30,60,2,3,0.05,0.95,0.9482015351240192,9,3.0,1,3.0,1,3.0,1
3797,min_diffuse,30,60,2,3,0.05,0.95,0.9103414649403656,23,3.0,0,3.0,0,2.0,1
3798,min_diffuse,30,60,2,3,0.05,0.95,0.9339048286603784,15,3.0,1,3.0,1,3.0,1
3799,min_diffuse,30,60,2,3,0.05,0.95,0.9370168898682733,31,3.0,1,3.0,1,3.0,1
3800,min_diffuse,30,60,2,3,0.05,0.95,0.9364284841992208,52,4.0,1,4.0,1,4.0,1
3801,min_diffuse,30,60,2,3,0.05,0.95,0.946911020719308,10,3.0,1,3.0,1,3.0,1
3802,min_diffuse,30,60,2,3,0.05,0.95,0.9346578397992074,31,4.0,0,4.0,0,3.0,1
3803,min_diffuse,30,60,2,3,0.05,0.95,0.9464529686297504,19,3.0,1,3.0,1,3.0,1
3804,min_diffuse,30,60,2,3,0.05,0.95,0.9499288783605098,13,3.0,0,2.0,1,3.0,0
3805,min_diffuse,30,60,2,3,0.05,0.95,0.9427612500385968,18,3.0,1,3.0,1,3.0,1
3806,min_diffuse,30,60,2,3,0.05,0.95,0.9279278577382194,23,3.0,1,3.0,1,3.0,1
3807,min_diffuse,30,60,2,3,0.05,0.95,0.8785202765211101,16,3.0,1,3.0,1,3.0,1
3808,min_diffuse,30,60,2,3,0.05,0.95,0.9484512582116036,17,3.0,1,3.0,1,3.0,1
3809,min_diffuse,30,60,2,3,0.05,0.95,0.932677140857732,25,3.0,1,3.0,1,3.0,1
3810,min_diffuse,30,60,2,3,0.05,0.95,0.9437716926412588,19,3.0,1,3.0,1,3.0,1
3811,min_diffuse,30,60,2,3,0.05,0.95,0.9256846826549998,35,4.0,1,4.0,1,4.0,1
3812,min_diffuse,30,60,2,3,0.05,0.95,0.9494866894639028,15,3.0,0,2.0,1,3.0,0
3813,min_diffuse,30,60,2,3,0.05,0.95,0.8929188641946378,19,4.0,0,3.0,1,3.0,1
3814,min_diffuse,30,60,2,3,0.05,0.95,0.924184471955177,23,3.0,1,3.0,1,3.0,1
3815,min_diffuse,30,60,2,3,0.05,0.95,0.9494272675135128,37,4.0,1,4.0,1,4.0,1
3816,min_diffuse,30,60,2,3,0.05,0.95,0.9353859202895338,19,3.0,0,3.0,0,2.0,1
3817,min_diffuse,30,60,2,3,0.05,0.95,0.9303805335819604,22,3.0,1,3.0,1,3.0,1
3818,min_diffuse,30,60,2,3,0.05,0.95,0.9186795073798336,19,3.0,1,3.0,1,3.0,1
3819,min_diffuse,30,60,2,3,0.05,0.95,0.9405693878216476,57,5.0,0,4.0,1,4.0,1
3820,min_diffuse,30,60,2,3,0.05,0.95,0.9340451087649564,31,4.0,0,3.0,1,3.0,1
3821,min_diffuse,30,60,2,3,0.05,0.95,0.9287781686647664,50,4.0,0,3.0,1,3.0,1
3822,min_diffuse,30,60,2,3,0.05,0.95,0.9092997615643368,15,3.0,1,3.0,1,3.0,1
3823,min_diffuse,30,60,2,3,0.05,0.95,0.9165049462937124,10,3.0,1,3.0,1,3.0,1
3824,min_diffuse,30,60,2,3,0.05,0.95,0.9017363141069318,31,3.0,1,3.0,1,3.0,1
3825,min_diffuse,30,60,2,3,0.05,0.95,0.9354964001035576,13,3.0,1,3.0,1,3.0,1
3826,min_diffuse,30,60,2,3,0.05,0.95,0.944216514280015,7,2.0,1,2.0,1,2.0,1
3827,min_diffuse,30,60,2,3,0.05,0.95,0.8698047566468444,18,3.0,1,3.0,1,3.0,1
3828,min_diffuse,30,60,2,3,0.05,0.95,0.927514885786158,15,3.0,1,3.0,1,3.0,1
3829,min_diffuse,30,60,2,3,0.05,0.95,0.9440776794214856,13,3.0,1,3.0,1,3.0,1
3830,min_diffuse,30,60,2,3,0.05,0.95,0.8962949030722039,12,3.0,1,3.0,1,3.0,1
3831,min_diffuse,30,60,2,3,0.05,0.95,0.948858173188358,7,2.0,1,2.0,1,2.0,1
3832,min_diffuse,30,60,2,3,0.05,0.95,0.8688800239369746,16,3.0,1,3.0,1,3.0,1
3833,min_diffuse,30,60,2,3,0.05,0.95,0.8885673597783383,7,2.0,1,2.0,1,2.0,1
3834,min_diffuse,30,60,2,3,0.05,0.95,0.9294643564099314,14,3.0,1,3.0,1,3.0,1
3835,min_diffuse,30,60,2,3,0.05,0.95,0.9228772489385988,8,3.0,0,2.0,1,2.0,1
3836,min_diffuse,30,60,2,3,0.05,0.95,0.9054995139447172,7,2.0,1,2.0,1,2.0,1
3837,min_diffuse,30,60,2,3,0.05,0.95,0.9340113415767834,11,3.0,0,3.0,0,2.0,1
3838,min_diffuse,30,60,2,3,0.05,0.95,0.9252994960309816,24,4.0,0,3.0,1,3.0,1
3839,min_diffuse,30,60,2,3,0.05,0.95,0.8849924954675231,20,3.0,1,3.0,1,3.0,1
3840,min_diffuse,30,60,2,3,0.05,0.95,0.9268694586208596,7,2.0,1,2.0,1,2.0,1
3841,min_diffuse,30,60,2,3,0.05,0.95,0.9468674711945766,22,3.0,1,3.0,1,4.0,0
3842,min_diffuse,30,60,2,3,0.05,0.95,0.9494408511443516,47,4.0,0,3.0,1,3.0,1
3843,min_diffuse,30,60,2,3,0.05,0.95,0.8577412454841028,12,3.0,1,3.0,1,3.0,1
3844,min_diffuse,30,60,2,3,0.05,0.95,0.9459171516195096,35,4.0,1,4.0,1,4.0,1
3845,min_diffuse,30,60,2,3,0.05,0.95,0.9414997508723022,14,3.0,1,3.0,1,3.0,1
3846,min_diffuse,30,60,2,3,0.05,0.95,0.924347450875504,15,3.0,1,3.0,1,3.0,1
3847,min_diffuse,30,60,2,3,0.05,0.95,0.8982440088666686,16,3.0,1,3.0,1,3.0,1
3848,min_diffuse,30,60,2,3,0.05,0.95,0.8401446912504014,16,3.0,0,3.0,0,2.0,1
3849,min_diffuse,30,60,2,3,0.05,0.95,0.945800335262148,27,3.0,1,3.0,1,3.0,1
3850,min_diffuse,30,60,2,3,0.05,0.95,0.9174632441034156,9,3.0,0,2.0,1,2.0,1
3851,min_diffuse,30,60,2,3,0.05,0.95,0.9081112654750968,11,3.0,1,3.0,1,3.0,1
3852,min_diffuse,30,60,2,3,0.05,0.95,0.93604675717185,16,3.0,0,2.0,1,2.0,1
3853,min_diffuse,30,60,2,3,0.05,0.95,0.9437494987934236,21,3.0,1,3.0,1,3.0,1
3854,min_diffuse,30,60,2,3,0.05,0.95,0.9207287560601052,15,3.0,0,2.0,1,3.0,0
3855,min_diffuse,30,60,2,3,0.05,0.95,0.8630475614133633,12,2.0,1,2.0,1,2.0,1
3856,min_diffuse,30,60,2,3,0.05,0.95,0.892592676169124,13,2.0,1,2.0,1,2.0,1
3857,min_diffuse,30,60,2,3,0.05,0.95,0.9463633687377316,40,4.0,0,3.0,1,3.0,1
3858,min_diffuse,30,60,2,3,0.05,0.95,0.9326946316928646,23,3.0,1,3.0,1,3.0,1
3859,min_diffuse,30,60,2,3,0.05,0.95,0.8360461983427632,18,3.0,1,3.0,1,3.0,1
3860,min_diffuse,30,60,2,3,0.05,0.95,0.909189103604464,8,2.0,1,2.0,1,2.0,1
3861,min_diffuse,30,60,2,3,0.05,0.95,0.8354105777682521,3,2.0,1,2.0,1,2.0,1
3862,min_diffuse,30,60,2,3,0.05,0.95,0.9357257862015032,11,3.0,1,3.0,1,3.0,1
3863,min_diffuse,30,60,2,3,0.05,0.95,0.8955703304628665,7,2.0,1,2.0,1,3.0,0
3864,min_diffuse,30,60,2,3,0.05,0.95,0.9450347646335656,24,3.0,1,3.0,1,3.0,1
3865,min_diffuse,30,60,2,3,0.05,0.95,0.8921196688150463,19,3.0,1,3.0,1,3.0,1
3866,min_diffuse,30,60,2,3,0.05,0.95,0.9475938781804512,13,3.0,1,3.0,1,3.0,1
3867,min_diffuse,30,60,2,3,0.05,0.95,0.9310569263039602,19,3.0,1,3.0,1,3.0,1
3868,min_diffuse,30,60,2,3,0.05,0.95,0.9272852761444142,37,4.0,0,3.0,1,3.0,1
3869,min_diffuse,30,60,2,3,0.05,0.95,0.9278494733656992,7,2.0,1,2.0,1,2.0,1
3870,min_diffuse,30,60,2,3,0.05,0.95,0.946048556823132,75,4.0,0,4.0,0,3.0,1
3871,min_diffuse,30,60,2,3,0.05,0.95,0.9287932454784212,21,3.0,1,3.0,1,3.0,1
3872,min_diffuse,30,60,2,3,0.05,0.95,0.8939389676850824,24,3.0,1,3.0,1,3.0,1
3873,min_diffuse,30,60,2,3,0.05,0.95,0.876750019390269,17,3.0,1,3.0,1,3.0,1
3874,min_diffuse,30,60,2,3,0.05,0.95,0.942000380377471,10,3.0,0,2.0,1,3.0,0
3875,min_diffuse,30,60,2,3,0.05,0.95,0.947730717662044,35,3.0,1,4.0,0,4.0,0
3876,min_diffuse,30,60,2,3,0.05,0.95,0.8643713749351135,9,3.0,0,3.0,0,2.0,1
3877,min_diffuse,30,60,2,3,0.05,0.95,0.8854755730746121,11,3.0,1,3.0,1,3.0,1
3878,min_diffuse,30,60,2,3,0.05,0.95,0.8775278950840284,11,2.0,1,2.0,1,2.0,1
3879,min_diffuse,30,60,2,3,0.05,0.95,0.9460090062527348,29,4.0,0,4.0,0,3.0,1
3880,min_diffuse,30,60,2,3,0.05,0.95,0.9343693680592386,14,3.0,1,3.0,1,3.0,1
3881,min_diffuse,30,60,2,3,0.05,0.95,0.93215036724603,10,3.0,0,2.0,1,2.0,1
3882,min_diffuse,30,60,2,3,0.05,0.95,0.9457803879131842,14,3.0,1,3.0,1,3.0,1
3883,min_diffuse,30,60,2,3,0.05,0.95,0.9143675037608708,17,3.0,1,3.0,1,3.0,1
3884,min_diffuse,30,60,2,3,0.05,0.95,0.8928205737791459,7,2.0,1,2.0,1,2.0,1
3885,min_diffuse,30,60,2,3,0.05,0.95,0.9181242247625656,21,4.0,0,3.0,1,3.0,1
3886,min_diffuse,30,60,2,3,0.05,0.95,0.9028012547383752,17,3.0,0,3.0,0,2.0,1
3887,min_diffuse,30,60,2,3,0.05,0.95,0.938544091335419,8,2.0,1,2.0,1,2.0,1
3888,min_diffuse,30,60,2,3,0.05,0.95,0.8418040385107364,6,2.0,1,2.0,1,2.0,1
3889,min_diffuse,30,60,2,3,0.05,0.95,0.9308419630090122,21,4.0,1,4.0,1,4.0,1
3890,min_diffuse,30,60,2,3,0.05,0.95,0.9188558391499358,20,3.0,1,3.0,1,3.0,1
3891,min_diffuse,30,60,2,3,0.05,0.95,0.9476986266579116,52,4.0,0,4.0,0,3.0,1
3892,min_diffuse,30,60,2,3,0.05,0.95,0.9318671875626784,12,3.0,1,3.0,1,3.0,1
3893,min_diffuse,30,60,2,3,0.05,0.95,0.9294319883635732,38,3.0,1,3.0,1,3.0,1
3894,min_diffuse,30,60,2,3,0.05,0.95,0.91377806139762,13,3.0,1,3.0,1,3.0,1
3895,min_diffuse,30,60,2,3,0.05,0.95,0.923512464765499,13,3.0,1,3.0,1,3.0,1
3896,min_diffuse,30,60,2,3,0.05,0.95,0.9314760299985984,10,3.0,1,3.0,1,3.0,1
3897,min_diffuse,30,60,2,3,0.05,0.95,0.9339582155286956,29,3.0,1,3.0,1,3.0,1
3898,min_diffuse,30,60,2,3,0.05,0.95,0.8833478122591117,20,3.0,0,2.0,1,3.0,0
3899,min_diffuse,30,60,2,3,0.05,0.95,0.9216275726197908,12,3.0,1,3.0,1,3.0,1
3900,min_diffuse,30,60,2,3,0.05,0.95,0.9362212744899168,31,4.0,1,4.0,1,4.0,1
3901,min_diffuse,30,60,2,3,0.05,0.95,0.9278740938154044,9,3.0,1,3.0,1,3.0,1
3902,min_diffuse,30,60,2,3,0.05,0.95,0.9320365110427924,77,4.0,1,4.0,1,4.0,1
3903,min_diffuse,30,60,2,3,0.05,0.95,0.9492202238162336,9,2.0,1,3.0,0,3.0,0
3904,min_diffuse,30,60,2,3,0.05,0.95,0.928582457762871,17,3.0,1,3.0,1,3.0,1
3905,min_diffuse,30,60,2,3,0.05,0.95,0.8984501134557218,20,4.0,1,4.0,1,4.0,1
3906,min_diffuse,30,60,2,3,0.05,0.95,0.9492664590159172,9,2.0,1,2.0,1,2.0,1
3907,min_diffuse,30,60,2,3,0.05,0.95,0.9374226418058575,20,3.0,1,3.0,1,3.0,1
3908,min_diffuse,30,60,2,3,0.05,0.95,0.8685652880725326,10,3.0,1,3.0,1,3.0,1
3909,min_diffuse,30,60,2,3,0.05,0.95,0.9360384020269028,9,3.0,1,3.0,1,3.0,1
3910,min_diffuse,30,60,2,3,0.05,0.95,0.9011732720119549,28,3.0,1,3.0,1,3.0,1
3911,min_diffuse,30,60,2,3,0.05,0.95,0.9349278087814488,11,3.0,0,2.0,1,3.0,0
3912,min_diffuse,30,60,2,3,0.05,0.95,0.9075835532306704,15,3.0,1,3.0,1,3.0,1
3913,min_diffuse,30,60,2,3,0.05,0.95,0.9338957478752958,29,3.0,1,3.0,1,3.0,1
3914,min_diffuse,30,60,2,3,0.05,0.95,0.8744957432567605,18,3.0,1,3.0,1,3.0,1
3915,min_diffuse,30,60,2,3,0.05,0.95,0.8904886985826476,9,3.0,1,3.0,1,3.0,1
3916,min_diffuse,30,60,2,3,0.05,0.95,0.9291644851991115,29,3.0,0,2.0,1,2.0,1
3917,min_diffuse,30,60,2,3,0.05,0.95,0.943579361572526,40,4.0,0,4.0,0,3.0,1
3918,min_diffuse,30,60,2,3,0.05,0.95,0.9477892654572688,42,4.0,0,4.0,0,3.0,1
3919,min_diffuse,30,60,2,3,0.05,0.95,0.9086123893062484,6,2.0,1,2.0,1,2.0,1
3920,min_diffuse,30,60,2,3,0.05,0.95,0.8824328590980396,24,3.0,0,3.0,0,2.0,1
3921,min_diffuse,30,60,2,3,0.05,0.95,0.9491462451565176,10,2.0,1,2.0,1,2.0,1
3922,min_diffuse,30,60,2,3,0.05,0.95,0.9223519114691048,9,2.0,1,2.0,1,2.0,1
3923,min_diffuse,30,60,2,3,0.05,0.95,0.9432229154662956,15,3.0,0,3.0,0,2.0,1
3924,min_diffuse,30,60,2,3,0.05,0.95,0.920558081320926,27,3.0,0,2.0,1,2.0,1
3925,min_diffuse,30,60,2,3,0.05,0.95,0.8997099955126592,7,2.0,1,2.0,1,2.0,1
3926,min_diffuse,30,60,2,3,0.05,0.95,0.948873563210978,68,5.0,1,5.0,1,5.0,1
3927,min_diffuse,30,60,2,3,0.05,0.95,0.9184626910508188,25,4.0,0,3.0,1,4.0,0
3928,min_diffuse,30,60,2,3,0.05,0.95,0.9426594803475344,32,3.0,1,3.0,1,3.0,1
3929,min_diffuse,30,60,2,3,0.05,0.95,0.9499413679449858,38,3.0,1,3.0,1,3.0,1
3930,min_diffuse,30,60,2,3,0.05,0.95,0.949246422697343,32,4.0,0,3.0,1,4.0,0
3931,min_diffuse,30,60,2,3,0.05,0.95,0.9471783764213484,12,3.0,0,2.0,1,2.0,1
3932,min_diffuse,30,60,2,3,0.05,0.95,0.8909953072580827,15,3.0,1,3.0,1,3.0,1
3933,min_diffuse,30,60,2,3,0.05,0.95,0.9487333954588476,10,3.0,1,3.0,1,3.0,1
3934,min_diffuse,30,60,2,3,0.05,0.95,0.935501883618176,11,3.0,1,3.0,1,3.0,1
3935,min_diffuse,30,60,2,3,0.05,0.95,0.9396299546530438,6,2.0,1,2.0,1,2.0,1
3936,min_diffuse,30,60,2,3,0.05,0.95,0.948204447195406,59,4.0,0,3.0,1,3.0,1
3937,min_diffuse,30,60,2,3,0.05,0.95,0.9379336227718056,16,3.0,1,3.0,1,3.0,1
3938,min_diffuse,30,60,2,3,0.05,0.95,0.9206244598954338,42,3.0,1,3.0,1,3.0,1
3939,min_diffuse,30,60,2,3,0.05,0.95,0.929523216728052,12,3.0,1,3.0,1,3.0,1
3940,min_diffuse,30,60,2,3,0.05,0.95,0.9425300753888768,15,3.0,1,3.0,1,3.0,1
3941,min_diffuse,30,60,2,3,0.05,0.95,0.9465498623787076,15,3.0,1,3.0,1,3.0,1
3942,min_diffuse,30,60,2,3,0.05,0.95,0.9487175870106238,23,3.0,0,3.0,0,2.0,1
3943,min_diffuse,30,60,2,3,0.05,0.95,0.9407322289060772,26,3.0,1,3.0,1,3.0,1
3944,min_diffuse,30,60,2,3,0.05,0.95,0.9441386859556554,21,3.0,1,3.0,1,3.0,1
3945,min_diffuse,30,60,2,3,0.05,0.95,0.8752115160745031,14,3.0,0,2.0,1,2.0,1
3946,min_diffuse,30,60,2,3,0.05,0.95,0.9495962457654414,46,4.0,0,3.0,1,4.0,0
3947,min_diffuse,30,60,2,3,0.05,0.95,0.9457828311943668,25,3.0,1,3.0,1,3.0,1
3948,min_diffuse,30,60,2,3,0.05,0.95,0.9226498031938648,14,3.0,0,2.0,1,2.0,1
3949,min_diffuse,30,60,2,3,0.05,0.95,0.9269108589780802,7,2.0,1,2.0,1,2.0,1
3950,min_diffuse,30,60,2,3,0.05,0.95,0.946313554253629,28,3.0,1,3.0,1,3.0,1
3951,min_diffuse,30,60,2,3,0.05,0.95,0.9205983002794312,12,2.0,1,2.0,1,2.0,1
3952,min_diffuse,30,60,2,3,0.05,0.95,0.9470677651818048,20,4.0,0,3.0,1,4.0,0
3953,min_diffuse,30,60,2,3,0.05,0.95,0.8849361808320233,18,3.0,1,3.0,1,3.0,1
3954,min_diffuse,30,60,2,3,0.05,0.95,0.9478551605060394,19,3.0,0,2.0,1,2.0,1
3955,min_diffuse,30,60,2,3,0.05,0.95,0.937795707503844,10,3.0,0,2.0,1,3.0,0
3956,min_diffuse,30,60,2,3,0.05,0.95,0.9421279658558068,48,4.0,1,4.0,1,4.0,1
3957,min_diffuse,30,60,2,3,0.05,0.95,0.8193759725276274,25,3.0,1,3.0,1,3.0,1
3958,min_diffuse,30,60,2,3,0.05,0.95,0.9226125725578616,39,3.0,1,3.0,1,3.0,1
3959,min_diffuse,30,60,2,3,0.05,0.95,0.9392394672044102,15,3.0,1,3.0,1,3.0,1
3960,min_diffuse,30,60,2,3,0.05,0.95,0.9183608283690052,18,3.0,0,2.0,1,3.0,0
3961,min_diffuse,30,60,2,3,0.05,0.95,0.9164415114388846,9,2.0,1,2.0,1,2.0,1
3962,min_diffuse,30,60,2,3,0.05,0.95,0.917279026356554,24,3.0,1,3.0,1,3.0,1
3963,min_diffuse,30,60,2,3,0.05,0.95,0.8961856063879582,21,3.0,1,3.0,1,3.0,1
3964,min_diffuse,30,60,2,3,0.05,0.95,0.9483829663024996,125,6.0,0,5.0,1,5.0,1
3965,min_diffuse,30,60,2,3,0.05,0.95,0.9489093664946172,22,4.0,0,3.0,1,3.0,1
3966,min_diffuse,30,60,2,3,0.05,0.95,0.910124666523301,22,3.0,1,3.0,1,3.0,1
3967,min_diffuse,30,60,2,3,0.05,0.95,0.9368196891929302,32,3.0,1,3.0,1,3.0,1
3968,min_diffuse,30,60,2,3,0.05,0.95,0.9220139885552656,62,4.0,0,4.0,0,3.0,1
3969,min_diffuse,30,60,2,3,0.05,0.95,0.926070077900844,22,3.0,1,3.0,1,3.0,1
3970,min_diffuse,30,60,2,3,0.05,0.95,0.8413263353014864,6,2.0,1,2.0,1,2.0,1
3971,min_diffuse,30,60,2,3,0.05,0.95,0.8703236684118322,10,3.0,0,2.0,1,3.0,0
3972,min_diffuse,30,60,2,3,0.05,0.95,0.9423270202253812,15,3.0,1,3.0,1,3.0,1
3973,min_diffuse,30,60,2,3,0.05,0.95,0.9248148324610556,20,3.0,0,2.0,1,3.0,0
3974,min_diffuse,30,60,2,3,0.05,0.95,0.942378532910433,44,4.0,0,3.0,1,3.0,1
3975,min_diffuse,30,60,2,3,0.05,0.95,0.8827882833324606,23,3.0,1,3.0,1,3.0,1
3976,min_diffuse,30,60,2,3,0.05,0.95,0.9430060075024008,12,3.0,1,3.0,1,3.0,1
3977,min_diffuse,30,60,2,3,0.05,0.95,0.900805527373174,11,3.0,0,2.0,1,2.0,1
3978,min_diffuse,30,60,2,3,0.05,0.95,0.9409761851914308,38,3.0,1,3.0,1,3.0,1
3979,min_diffuse,30,60,2,3,0.05,0.95,0.875746205148081,15,3.0,0,2.0,1,2.0,1
3980,min_diffuse,30,60,2,3,0.05,0.95,0.930665262160844,13,3.0,0,2.0,1,2.0,1
3981,min_diffuse,30,60,2,3,0.05,0.95,0.94491688944789,16,3.0,1,3.0,1,3.0,1
3982,min_diffuse,30,60,2,3,0.05,0.95,0.9087617416571389,17,3.0,1,3.0,1,3.0,1
3983,min_diffuse,30,60,2,3,0.05,0.95,0.9319977018992408,14,3.0,0,2.0,1,2.0,1
3984,min_diffuse,30,60,2,3,0.05,0.95,0.9237167657207996,11,2.0,1,2.0,1,2.0,1
3985,min_diffuse,30,60,2,3,0.05,0.95,0.8991323360756525,15,3.0,1,3.0,1,3.0,1
3986,min_diffuse,30,60,2,3,0.05,0.95,0.9354354362828954,39,3.0,1,3.0,1,3.0,1
3987,min_diffuse,30,60,2,3,0.05,0.95,0.9452933204724684,32,4.0,1,4.0,1,4.0,1
3988,min_diffuse,30,60,2,3,0.05,0.95,0.8930076860579099,13,3.0,1,3.0,1,3.0,1
3989,min_diffuse,30,60,2,3,0.05,0.95,0.8863386476549926,15,3.0,0,2.0,1,3.0,0
3990,min_diffuse,30,60,2,3,0.05,0.95,0.9429911037622072,6,2.0,1,2.0,1,2.0,1
3991,min_diffuse,30,60,2,3,0.05,0.95,0.9416096510265972,12,3.0,1,3.0,1,3.0,1
3992,min_diffuse,30,60,2,3,0.05,0.95,0.8691110116398864,9,2.0,1,2.0,1,2.0,1
3993,min_diffuse,30,60,2,3,0.05,0.95,0.942000791065695,20,3.0,1,3.0,1,3.0,1
3994,min_diffuse,30,60,2,3,0.05,0.95,0.9146810342031262,10,2.0,1,2.0,1,2.0,1
3995,min_diffuse,30,60,2,3,0.05,0.95,0.8817377441945357,6,2.0,1,2.0,1,2.0,1
3996,min_diffuse,30,60,2,3,0.05,0.95,0.9407887053575792,27,4.0,1,4.0,1,4.0,1
3997,min_diffuse,30,60,2,3,0.05,0.95,0.9158786550724816,13,3.0,0,2.0,1,3.0,0
3998,min_diffuse,30,60,2,3,0.05,0.95,0.9470912632470369,12,3.0,1,3.0,1,3.0,1
3999,min_diffuse,30,60,2,3,0.05,0.95,0.9284336602284728,23,3.0,1,3.0,1,3.0,1
4000,min_diffuse,30,60,2,3,0.05,0.95,0.8390323801247781,7,2.0,1,2.0,1,2.0,1
4001,min_diffuse,30,60,2,3,0.05,0.95,0.9225985803488196,17,3.0,0,2.0,1,2.0,1
4002,min_diffuse,30,60,2,3,0.05,0.95,0.935612853213472,12,3.0,1,3.0,1,3.0,1
4003,min_diffuse,30,60,2,3,0.05,0.95,0.94066455302654,8,2.0,1,2.0,1,2.0,1
4004,min_diffuse,30,60,2,3,0.05,0.95,0.8932665961450144,37,4.0,0,4.0,0,3.0,1
4005,min_diffuse,30,60,2,3,0.05,0.95,0.9417537352842666,17,3.0,1,3.0,1,3.0,1
4006,min_diffuse,30,60,2,3,0.05,0.95,0.9310621939235229,12,3.0,0,2.0,1,2.0,1
4007,min_diffuse,30,60,2,3,0.05,0.95,0.932008728543916,6,2.0,1,2.0,1,2.0,1
4008,min_diffuse,30,60,2,3,0.05,0.95,0.9395826666052148,16,3.0,1,3.0,1,3.0,1
4009,min_diffuse,30,60,2,3,0.05,0.95,0.9478627144560696,25,3.0,1,3.0,1,3.0,1
4010,min_diffuse,30,60,2,3,0.05,0.95,0.9120848351926992,20,3.0,1,3.0,1,3.0,1
4011,min_diffuse,30,60,2,3,0.05,0.95,0.9352020139397148,23,3.0,1,3.0,1,3.0,1
4012,min_diffuse,30,60,2,3,0.05,0.95,0.9466822514685224,67,5.0,1,5.0,1,5.0,1
4013,min_diffuse,30,60,2,3,0.05,0.95,0.9425919437402924,19,4.0,1,4.0,1,4.0,1
4014,min_diffuse,30,60,2,3,0.05,0.95,0.914523901577747,17,3.0,1,3.0,1,3.0,1
4015,min_diffuse,30,60,2,3,0.05,0.95,0.9186818218784708,10,2.0,1,2.0,1,2.0,1
4016,min_diffuse,30,60,2,3,0.05,0.95,0.9312128565133082,14,3.0,1,3.0,1,3.0,1
4017,min_diffuse,30,60,2,3,0.05,0.95,0.9261831684387836,15,3.0,0,3.0,0,2.0,1
4018,min_diffuse,30,60,2,3,0.05,0.95,0.9318039795859618,15,3.0,1,3.0,1,3.0,1
4019,min_diffuse,30,60,2,3,0.05,0.95,0.8858442274328356,19,3.0,1,3.0,1,3.0,1
4020,min_diffuse,30,60,2,3,0.05,0.95,0.9319067054640978,11,3.0,0,2.0,1,3.0,0
4021,min_diffuse,30,60,2,3,0.05,0.95,0.8994976819494782,25,4.0,0,3.0,1,3.0,1
4022,min_diffuse,30,60,2,3,0.05,0.95,0.9210901294658178,19,3.0,1,3.0,1,3.0,1
4023,min_diffuse,30,60,2,3,0.05,0.95,0.9456564842955728,25,3.0,1,3.0,1,3.0,1
4024,min_diffuse,30,60,2,3,0.05,0.95,0.9181607174039476,9,2.0,1,2.0,1,2.0,1
4025,min_diffuse,30,60,2,3,0.05,0.95,0.9276559227147164,36,4.0,1,4.0,1,4.0,1
4026,min_diffuse,30,60,2,3,0.05,0.95,0.9498016159761002,19,3.0,1,3.0,1,3.0,1
4027,min_diffuse,30,60,2,3,0.05,0.95,0.9235552955020748,16,3.0,0,2.0,1,2.0,1
4028,min_diffuse,30,60,2,3,0.05,0.95,0.9360769375490312,27,4.0,0,3.0,1,3.0,1
4029,min_diffuse,30,60,2,3,0.05,0.95,0.9359423428733432,10,2.0,1,2.0,1,2.0,1
4030,min_diffuse,30,60,2,3,0.05,0.95,0.87055538200771,5,2.0,1,2.0,1,2.0,1
4031,min_diffuse,30,60,2,3,0.05,0.95,0.913856734382399,9,3.0,1,3.0,1,3.0,1
4032,min_diffuse,30,60,2,3,0.05,0.95,0.9160806148460384,23,3.0,0,2.0,1,3.0,0
4033,min_diffuse,30,60,2,3,0.05,0.95,0.9248061291796776,19,3.0,1,3.0,1,3.0,1
4034,min_diffuse,30,60,2,3,0.05,0.95,0.9463076637503076,13,3.0,0,2.0,1,3.0,0
4035,min_diffuse,30,60,2,3,0.05,0.95,0.8390918579195246,12,3.0,0,2.0,1,2.0,1
4036,min_diffuse,30,60,2,3,0.05,0.95,0.9471330408321992,17,3.0,1,3.0,1,3.0,1
4037,min_diffuse,30,60,2,3,0.05,0.95,0.9277428786345174,21,4.0,0,3.0,1,4.0,0
4038,min_diffuse,30,60,2,3,0.05,0.95,0.8514233504107388,18,3.0,1,3.0,1,3.0,1
4039,min_diffuse,30,60,2,3,0.05,0.95,0.8003170817616574,6,2.0,1,2.0,1,2.0,1
4040,min_diffuse,30,60,2,3,0.05,0.95,0.878235676303785,19,3.0,0,2.0,1,2.0,1
4041,min_diffuse,30,60,2,3,0.05,0.95,0.948203844031753,33,3.0,1,3.0,1,3.0,1
4042,min_diffuse,30,60,2,3,0.05,0.95,0.89808472875386,32,4.0,0,3.0,1,3.0,1
4043,min_diffuse,30,60,2,3,0.05,0.95,0.9383506269113772,13,3.0,1,3.0,1,3.0,1
4044,min_diffuse,30,60,2,3,0.05,0.95,0.9494875849746636,66,4.0,0,3.0,1,4.0,0
4045,min_diffuse,30,60,2,3,0.05,0.95,0.875573861395525,16,3.0,1,3.0,1,3.0,1
4046,min_diffuse,30,60,2,3,0.05,0.95,0.9380975811476752,8,2.0,1,2.0,1,3.0,0
4047,min_diffuse,30,60,2,3,0.05,0.95,0.9447151868113334,10,3.0,1,3.0,1,3.0,1
4048,min_diffuse,30,60,2,3,0.05,0.95,0.8597158605560077,20,3.0,0,2.0,1,2.0,1
4049,min_diffuse,30,60,2,3,0.05,0.95,0.8586177743888708,34,3.0,1,3.0,1,3.0,1
4050,min_diffuse,30,60,2,3,0.05,0.95,0.9445738146350384,40,4.0,0,3.0,1,3.0,1
4051,min_diffuse,30,60,2,3,0.05,0.95,0.9453603940994344,30,4.0,0,3.0,1,3.0,1
4052,min_diffuse,30,60,2,3,0.05,0.95,0.9228242029179028,10,3.0,1,3.0,1,3.0,1
4053,min_diffuse,30,60,2,3,0.05,0.95,0.9178463592239824,21,3.0,1,3.0,1,3.0,1
4054,min_diffuse,30,60,2,3,0.05,0.95,0.9031672539974256,22,3.0,1,3.0,1,3.0,1
4055,min_diffuse,30,60,2,3,0.05,0.95,0.9356841325840666,37,3.0,1,3.0,1,3.0,1
4056,min_diffuse,30,60,2,3,0.05,0.95,0.9485280303823176,13,3.0,1,3.0,1,3.0,1
4057,min_diffuse,30,60,2,3,0.05,0.95,0.9486665145923064,74,4.0,1,4.0,1,4.0,1
4058,min_diffuse,30,60,2,3,0.05,0.95,0.9049587959810974,7,2.0,1,2.0,1,2.0,1
4059,min_diffuse,30,60,2,3,0.05,0.95,0.9433877501696206,39,4.0,1,4.0,1,4.0,1
4060,min_diffuse,30,60,2,3,0.05,0.95,0.9298763456936692,25,3.0,0,2.0,1,3.0,0
4061,min_diffuse,30,60,2,3,0.05,0.95,0.9306286323284408,19,3.0,1,3.0,1,3.0,1
4062,min_diffuse,30,60,2,3,0.05,0.95,0.9402020570735472,22,3.0,1,3.0,1,3.0,1
4063,min_diffuse,30,60,2,3,0.05,0.95,0.9363783484459391,60,3.0,1,3.0,1,3.0,1
4064,min_diffuse,30,60,2,3,0.05,0.95,0.8370087859435744,10,2.0,1,2.0,1,2.0,1
4065,min_diffuse,30,60,2,3,0.05,0.95,0.934945366800474,21,3.0,1,3.0,1,3.0,1
4066,min_diffuse,30,60,2,3,0.05,0.95,0.9397971320628964,26,4.0,0,3.0,1,3.0,1
4067,min_diffuse,30,60,2,3,0.05,0.95,0.9427183178625544,17,3.0,0,2.0,1,3.0,0
4068,min_diffuse,30,60,2,3,0.05,0.95,0.945692525902292,11,3.0,1,3.0,1,3.0,1
4069,min_diffuse,30,60,2,3,0.05,0.95,0.9351813784457284,34,3.0,1,3.0,1,3.0,1
4070,min_diffuse,30,60,2,3,0.05,0.95,0.9418503284546664,67,4.0,0,4.0,0,3.0,1
4071,min_diffuse,30,60,2,3,0.05,0.95,0.8469590041658588,6,2.0,1,2.0,1,2.0,1
4072,min_diffuse,30,60,2,3,0.05,0.95,0.9403481069128288,50,4.0,1,4.0,1,4.0,1
4073,min_diffuse,30,60,2,3,0.05,0.95,0.8273318697357714,8,2.0,1,2.0,1,3.0,0
4074,min_diffuse,30,60,2,3,0.05,0.95,0.9305718598508376,25,4.0,0,3.0,1,4.0,0
4075,min_diffuse,30,60,2,3,0.05,0.95,0.9390844854999764,34,3.0,1,3.0,1,3.0,1
4076,min_diffuse,30,60,2,3,0.05,0.95,0.9148403669462056,5,2.0,1,2.0,1,2.0,1
4077,min_diffuse,30,60,2,3,0.05,0.95,0.9398944011055596,21,3.0,0,2.0,1,3.0,0
4078,min_diffuse,30,60,2,3,0.05,0.95,0.9426957268981802,14,3.0,1,3.0,1,3.0,1
4079,min_diffuse,30,60,2,3,0.05,0.95,0.943369956357623,22,4.0,0,3.0,1,3.0,1
4080,min_diffuse,30,60,2,3,0.05,0.95,0.9326014236915738,18,3.0,1,3.0,1,3.0,1
4081,min_diffuse,30,60,2,3,0.05,0.95,0.9480330387179168,19,3.0,1,4.0,0,4.0,0
4082,min_diffuse,30,60,2,3,0.05,0.95,0.933311775884621,13,3.0,0,3.0,0,2.0,1
4083,min_diffuse,30,60,2,3,0.05,0.95,0.9140695827988358,35,4.0,0,3.0,1,3.0,1
4084,min_diffuse,30,60,2,3,0.05,0.95,0.9345869993137286,28,3.0,0,3.0,0,2.0,1
4085,min_diffuse,30,60,2,3,0.05,0.95,0.9169521144773544,32,4.0,1,4.0,1,4.0,1
4086,min_diffuse,30,60,2,3,0.05,0.95,0.9212430424092296,21,3.0,1,3.0,1,3.0,1
4087,min_diffuse,30,60,2,3,0.05,0.95,0.9352218984191492,8,2.0,1,2.0,1,2.0,1
4088,min_diffuse,30,60,2,3,0.05,0.95,0.895778591876312,18,3.0,0,3.0,0,2.0,1
4089,min_diffuse,30,60,2,3,0.05,0.95,0.9307195503340338,60,4.0,1,4.0,1,4.0,1
4090,min_diffuse,30,60,2,3,0.05,0.95,0.9221066801608012,8,2.0,1,2.0,1,2.0,1
4091,min_diffuse,30,60,2,3,0.05,0.95,0.9309233736804312,48,4.0,1,4.0,1,4.0,1
4092,min_diffuse,30,60,2,3,0.05,0.95,0.9352223299550034,22,4.0,0,3.0,1,3.0,1
4093,min_diffuse,30,60,2,3,0.05,0.95,0.9010458818703224,13,3.0,0,2.0,1,2.0,1
4094,min_diffuse,30,60,2,3,0.05,0.95,0.9422013060278958,34,4.0,0,3.0,1,3.0,1
4095,min_diffuse,30,60,2,3,0.05,0.95,0.9383170663832844,27,4.0,1,4.0,1,4.0,1
4096,min_diffuse,30,60,2,3,0.05,0.95,0.8532913064442549,20,3.0,1,3.0,1,3.0,1
4097,min_diffuse,30,60,2,3,0.05,0.95,0.9476327669576448,37,4.0,1,4.0,1,4.0,1
4098,min_diffuse,30,60,2,3,0.05,0.95,0.9460670789519112,57,3.0,1,3.0,1,3.0,1
4099,min_diffuse,30,60,2,3,0.05,0.95,0.9028993254945576,16,3.0,0,2.0,1,3.0,0
4100,min_diffuse,30,60,2,3,0.05,0.95,0.9362518277325392,14,3.0,1,3.0,1,3.0,1
4101,min_diffuse,30,60,2,3,0.05,0.95,0.949573473699228,12,3.0,1,3.0,1,3.0,1
4102,min_diffuse,30,60,2,3,0.05,0.95,0.9337668072813275,19,3.0,1,3.0,1,3.0,1
4103,min_diffuse,30,60,2,3,0.05,0.95,0.92236209569822,52,4.0,1,4.0,1,4.0,1
4104,min_diffuse,30,60,2,3,0.05,0.95,0.8965666579867183,17,3.0,1,3.0,1,3.0,1
4105,min_diffuse,30,60,2,3,0.05,0.95,0.926073805271122,28,4.0,0,4.0,0,3.0,1
4106,min_diffuse,30,60,2,3,0.05,0.95,0.9349592704830222,34,4.0,0,3.0,1,3.0,1
4107,min_diffuse,30,60,2,3,0.05,0.95,0.949434013249695,14,3.0,0,2.0,1,3.0,0
4108,min_diffuse,30,60,2,3,0.05,0.95,0.9330955773013964,9,3.0,0,2.0,1,2.0,1
4109,min_diffuse,30,60,2,3,0.05,0.95,0.9186100631574226,12,3.0,1,3.0,1,3.0,1
4110,min_diffuse,30,60,2,3,0.05,0.95,0.937394202818413,7,2.0,1,2.0,1,2.0,1
4111,min_diffuse,30,60,2,3,0.05,0.95,0.9389112934217876,33,4.0,0,3.0,1,3.0,1
4112,min_diffuse,30,60,2,3,0.05,0.95,0.8900499425223254,16,3.0,1,3.0,1,3.0,1
4113,min_diffuse,30,60,2,3,0.05,0.95,0.9219528309001948,7,2.0,1,2.0,1,3.0,0
4114,min_diffuse,30,60,2,3,0.05,0.95,0.8621175750782301,9,2.0,1,2.0,1,2.0,1
4115,min_diffuse,30,60,2,3,0.05,0.95,0.907392651241028,66,3.0,1,3.0,1,3.0,1
4116,min_diffuse,30,60,2,3,0.05,0.95,0.8478915859666564,10,3.0,0,2.0,1,3.0,0
4117,min_diffuse,30,60,2,3,0.05,0.95,0.9460247593750194,20,3.0,1,3.0,1,3.0,1
4118,min_diffuse,30,60,2,3,0.05,0.95,0.9028403708170184,17,3.0,1,3.0,1,3.0,1
4119,min_diffuse,30,60,2,3,0.05,0.95,0.9475490758225632,38,4.0,0,3.0,1,3.0,1
4120,min_diffuse,30,60,2,3,0.05,0.95,0.8906210172803252,29,4.0,0,4.0,0,3.0,1
4121,min_diffuse,30,60,2,3,0.05,0.95,0.914519044291207,54,4.0,0,4.0,0,3.0,1
4122,min_diffuse,30,60,2,3,0.05,0.95,0.9397065398438912,53,4.0,1,4.0,1,4.0,1
4123,min_diffuse,30,60,2,3,0.05,0.95,0.935197101352171,12,3.0,1,3.0,1,3.0,1
4124,min_diffuse,30,60,2,3,0.05,0.95,0.901761192429358,29,3.0,1,3.0,1,3.0,1
4125,min_diffuse,30,60,2,3,0.05,0.95,0.9437127666970698,76,4.0,1,4.0,1,4.0,1
4126,min_diffuse,30,60,2,3,0.05,0.95,0.936391298536706,12,3.0,0,2.0,1,3.0,0
4127,min_diffuse,30,60,2,3,0.05,0.95,0.945903178704242,21,3.0,0,2.0,1,3.0,0
4128,min_diffuse,30,60,2,3,0.05,0.95,0.9289024572341162,16,3.0,1,3.0,1,3.0,1
4129,min_diffuse,30,60,2,3,0.05,0.95,0.928230677625122,31,4.0,0,3.0,1,3.0,1
4130,min_diffuse,30,60,2,3,0.05,0.95,0.9375316791314584,9,3.0,1,3.0,1,3.0,1
4131,min_diffuse,30,60,2,3,0.05,0.95,0.9313944666178638,15,3.0,0,2.0,1,2.0,1
4132,min_diffuse,30,60,2,3,0.05,0.95,0.92441644930382,15,3.0,0,3.0,0,2.0,1
4133,min_diffuse,30,60,2,3,0.05,0.95,0.9455417714297302,9,2.0,1,2.0,1,3.0,0
4134,min_diffuse,30,60,2,3,0.05,0.95,0.9367082190177444,7,2.0,1,2.0,1,2.0,1
4135,min_diffuse,30,60,2,3,0.05,0.95,0.9267686070542884,19,3.0,1,3.0,1,3.0,1
4136,min_diffuse,30,60,2,3,0.05,0.95,0.92418611359446,22,3.0,1,3.0,1,3.0,1
4137,min_diffuse,30,60,2,3,0.05,0.95,0.8857259990995908,8,2.0,1,2.0,1,2.0,1
4138,min_diffuse,30,60,2,3,0.05,0.95,0.9428402362136862,48,4.0,1,4.0,1,4.0,1
4139,min_diffuse,30,60,2,3,0.05,0.95,0.9150255593154456,20,3.0,1,3.0,1,3.0,1
4140,min_diffuse,30,60,2,3,0.05,0.95,0.9155148882661184,18,3.0,1,3.0,1,3.0,1
4141,min_diffuse,30,60,2,3,0.05,0.95,0.948298299322936,26,4.0,0,3.0,1,3.0,1
4142,min_diffuse,30,60,2,3,0.05,0.95,0.9173186379317172,10,3.0,0,2.0,1,3.0,0
4143,min_diffuse,30,60,2,3,0.05,0.95,0.9103319493918764,23,3.0,1,3.0,1,3.0,1
4144,min_diffuse,30,60,2,3,0.05,0.95,0.9219494172777551,29,3.0,1,3.0,1,3.0,1
4145,min_diffuse,30,60,2,3,0.05,0.95,0.941591710622828,49,4.0,0,3.0,1,3.0,1
4146,min_diffuse,30,60,2,3,0.05,0.95,0.8945410210712046,14,3.0,1,3.0,1,3.0,1
4147,min_diffuse,30,60,2,3,0.05,0.95,0.926278911001634,20,3.0,0,2.0,1,2.0,1
4148,min_diffuse,30,60,2,3,0.05,0.95,0.9157619158795948,31,4.0,1,4.0,1,4.0,1
4149,min_diffuse,30,60,2,3,0.05,0.95,0.8748370342871854,14,3.0,0,2.0,1,2.0,1
4150,min_diffuse,30,60,2,3,0.05,0.95,0.9342846807540554,15,3.0,1,3.0,1,3.0,1
4151,min_diffuse,30,60,2,3,0.05,0.95,0.91022242380262,19,4.0,1,4.0,1,4.0,1
4152,min_diffuse,30,60,2,3,0.05,0.95,0.9093654807698252,19,3.0,1,3.0,1,3.0,1
4153,min_diffuse,30,60,2,3,0.05,0.95,0.8758581895859122,12,3.0,1,3.0,1,3.0,1
4154,min_diffuse,30,60,2,3,0.05,0.95,0.9374056847512507,18,3.0,1,3.0,1,3.0,1
4155,min_diffuse,30,60,2,3,0.05,0.95,0.9483940779513126,93,5.0,0,4.0,1,4.0,1
4156,min_diffuse,30,60,2,3,0.05,0.95,0.9456244601688046,8,3.0,0,2.0,1,3.0,0
4157,min_diffuse,30,60,2,3,0.05,0.95,0.9347948188321326,24,3.0,1,3.0,1,3.0,1
4158,min_diffuse,30,60,2,3,0.05,0.95,0.9419454379480684,15,3.0,0,3.0,0,2.0,1
4159,min_diffuse,30,60,2,3,0.05,0.95,0.9354160044309692,23,3.0,0,2.0,1,2.0,1
4160,min_diffuse,30,60,2,3,0.05,0.95,0.9333900918289768,10,3.0,0,2.0,1,3.0,0
4161,min_diffuse,30,60,2,3,0.05,0.95,0.9263019248472298,17,3.0,0,2.0,1,3.0,0
4162,min_diffuse,30,60,2,3,0.05,0.95,0.8972809380500414,12,2.0,1,2.0,1,3.0,0
4163,min_diffuse,30,60,2,3,0.05,0.95,0.9050016513127668,20,3.0,1,3.0,1,3.0,1
4164,min_diffuse,30,60,2,3,0.05,0.95,0.9173790394579926,28,4.0,0,3.0,1,3.0,1
4165,min_diffuse,30,60,2,3,0.05,0.95,0.9283648926364362,11,2.0,1,2.0,1,2.0,1
4166,min_diffuse,30,60,2,3,0.05,0.95,0.939599676789568,17,3.0,0,2.0,1,2.0,1
4167,min_diffuse,30,60,2,3,0.05,0.95,0.9043235975295978,14,3.0,1,3.0,1,3.0,1
4168,min_diffuse,30,60,2,3,0.05,0.95,0.9137394562481632,24,4.0,0,3.0,1,3.0,1
4169,min_diffuse,30,60,2,3,0.05,0.95,0.9163777938476076,18,3.0,1,3.0,1,3.0,1
4170,min_diffuse,30,60,2,3,0.05,0.95,0.8958805419724988,9,2.0,1,2.0,1,2.0,1
4171,min_diffuse,30,60,2,3,0.05,0.95,0.9407079296391864,52,4.0,0,4.0,0,3.0,1
4172,min_diffuse,30,60,2,3,0.05,0.95,0.9419030340110875,20,4.0,1,4.0,1,4.0,1
4173,min_diffuse,30,60,2,3,0.05,0.95,0.8536699139622989,16,3.0,1,3.0,1,3.0,1
4174,min_diffuse,30,60,2,3,0.05,0.95,0.9294831146028204,30,4.0,0,3.0,1,4.0,0
4175,min_diffuse,30,60,2,3,0.05,0.95,0.9283702514816068,24,3.0,1,4.0,0,3.0,1
4176,min_diffuse,30,60,2,3,0.05,0.95,0.942486036585743,14,3.0,1,3.0,1,3.0,1
4177,min_diffuse,30,60,2,3,0.05,0.95,0.8914220762456756,12,3.0,1,3.0,1,3.0,1
4178,min_diffuse,30,60,2,3,0.05,0.95,0.9425478521951182,13,3.0,0,2.0,1,2.0,1
4179,min_diffuse,30,60,2,3,0.05,0.95,0.9036033544013088,12,3.0,1,3.0,1,3.0,1
4180,min_diffuse,30,60,2,3,0.05,0.95,0.922326089253621,20,3.0,1,3.0,1,3.0,1
4181,min_diffuse,30,60,2,3,0.05,0.95,0.9035835494106508,25,3.0,0,2.0,1,2.0,1
4182,min_diffuse,30,60,2,3,0.05,0.95,0.9263869398827688,14,3.0,1,3.0,1,3.0,1
4183,min_diffuse,30,60,2,3,0.05,0.95,0.949792371697547,31,4.0,1,4.0,1,4.0,1
4184,min_diffuse,30,60,2,3,0.05,0.95,0.9254587652794956,7,2.0,1,2.0,1,2.0,1
4185,min_diffuse,30,60,2,3,0.05,0.95,0.9472570500809824,46,4.0,1,4.0,1,4.0,1
4186,min_diffuse,30,60,2,3,0.05,0.95,0.924265167107143,17,3.0,1,3.0,1,3.0,1
4187,min_diffuse,30,60,2,3,0.05,0.95,0.9409603610640094,24,3.0,1,3.0,1,3.0,1
4188,min_diffuse,30,60,2,3,0.05,0.95,0.9160150274387816,20,3.0,0,3.0,0,2.0,1
4189,min_diffuse,30,60,2,3,0.05,0.95,0.9440653969556012,25,3.0,1,3.0,1,3.0,1
4190,min_diffuse,30,60,2,3,0.05,0.95,0.8885899389911752,21,3.0,1,3.0,1,3.0,1
4191,min_diffuse,30,60,2,3,0.05,0.95,0.8683527323769954,17,3.0,0,2.0,1,2.0,1
4192,min_diffuse,30,60,2,3,0.05,0.95,0.9238235664612972,13,3.0,0,2.0,1,3.0,0
4193,min_diffuse,30,60,2,3,0.05,0.95,0.924926319110948,22,3.0,1,3.0,1,4.0,0
4194,min_diffuse,30,60,2,3,0.05,0.95,0.9318614444127572,17,3.0,1,3.0,1,3.0,1
4195,min_diffuse,30,60,2,3,0.05,0.95,0.9133822816170328,30,4.0,1,4.0,1,4.0,1
4196,min_diffuse,30,60,2,3,0.05,0.95,0.9437912659624044,18,4.0,1,4.0,1,4.0,1
4197,min_diffuse,30,60,2,3,0.05,0.95,0.8762952861771571,26,3.0,1,3.0,1,3.0,1
4198,min_diffuse,30,60,2,3,0.05,0.95,0.9415468750432257,17,3.0,1,3.0,1,3.0,1
4199,min_diffuse,30,60,2,3,0.05,0.95,0.913902615341743,21,3.0,1,3.0,1,3.0,1
4200,min_diffuse,30,60,2,3,0.05,0.95,0.9338374190405708,21,3.0,1,3.0,1,3.0,1
4201,min_diffuse,30,60,2,3,0.05,0.95,0.8777565235682511,13,3.0,1,3.0,1,3.0,1
4202,min_diffuse,30,60,2,3,0.05,0.95,0.8455589627100383,10,3.0,0,2.0,1,2.0,1
4203,min_diffuse,30,60,2,3,0.05,0.95,0.9488773469489772,14,3.0,1,3.0,1,3.0,1
4204,min_diffuse,30,60,2,3,0.05,0.95,0.9274724563257164,8,2.0,1,2.0,1,2.0,1
4205,min_diffuse,30,60,2,3,0.05,0.95,0.8495879861901078,7,2.0,1,2.0,1,2.0,1
4206,min_diffuse,30,60,2,3,0.05,0.95,0.9405284305699,19,3.0,1,3.0,1,3.0,1
4207,min_diffuse,30,60,2,3,0.05,0.95,0.9389857004605294,68,4.0,1,4.0,1,4.0,1
4208,min_diffuse,30,60,2,3,0.05,0.95,0.9422027028335171,27,4.0,0,3.0,1,4.0,0
4209,min_diffuse,30,60,2,3,0.05,0.95,0.9490201093061108,11,3.0,1,3.0,1,3.0,1
4210,min_diffuse,30,60,2,3,0.05,0.95,0.9292750929768134,52,4.0,1,4.0,1,4.0,1
4211,min_diffuse,30,60,2,3,0.05,0.95,0.9159253924698888,23,3.0,1,3.0,1,3.0,1
4212,min_diffuse,30,60,2,3,0.05,0.95,0.9370324949910612,35,3.0,1,3.0,1,3.0,1
4213,min_diffuse,30,60,2,3,0.05,0.95,0.9431813792471851,26,3.0,1,3.0,1,3.0,1
4214,min_diffuse,30,60,2,3,0.05,0.95,0.8507858771763303,24,3.0,1,3.0,1,3.0,1
4215,min_diffuse,30,60,2,3,0.05,0.95,0.9409880899686844,34,4.0,0,3.0,1,3.0,1
4216,min_diffuse,30,60,2,3,0.05,0.95,0.9014548968211776,21,3.0,1,3.0,1,3.0,1
4217,min_diffuse,30,60,2,3,0.05,0.95,0.9197189853605264,14,3.0,0,3.0,0,2.0,1
4218,min_diffuse,30,60,2,3,0.05,0.95,0.9041446544441424,20,3.0,1,3.0,1,3.0,1
4219,min_diffuse,30,60,2,3,0.05,0.95,0.9499980634751566,25,3.0,0,3.0,0,2.0,1
4220,min_diffuse,30,60,2,3,0.05,0.95,0.8820893805041065,33,3.0,1,3.0,1,3.0,1
4221,min_diffuse,30,60,2,3,0.05,0.95,0.917321085059644,12,3.0,1,3.0,1,3.0,1
4222,min_diffuse,30,60,2,3,0.05,0.95,0.9105536911444616,33,3.0,1,3.0,1,3.0,1
4223,min_diffuse,30,60,2,3,0.05,0.95,0.9422382171275738,36,4.0,0,3.0,1,4.0,0
4224,min_diffuse,30,60,2,3,0.05,0.95,0.9492672545728346,23,3.0,1,3.0,1,3.0,1
4225,min_diffuse,30,60,2,3,0.05,0.95,0.9297053555931604,11,2.0,1,2.0,1,2.0,1
4226,min_diffuse,30,60,2,3,0.05,0.95,0.916846972350695,8,2.0,1,2.0,1,2.0,1
4227,min_diffuse,30,60,2,3,0.05,0.95,0.9396043309604162,21,4.0,1,4.0,1,4.0,1
4228,min_diffuse,30,60,2,3,0.05,0.95,0.9059477285635732,25,3.0,1,3.0,1,3.0,1
4229,min_diffuse,30,60,2,3,0.05,0.95,0.8886496243586919,9,2.0,1,2.0,1,2.0,1
4230,min_diffuse,30,60,2,3,0.05,0.95,0.882127985651939,16,3.0,1,3.0,1,3.0,1
4231,min_diffuse,30,60,2,3,0.05,0.95,0.8176460936992024,8,2.0,1,2.0,1,2.0,1
4232,min_diffuse,30,60,2,3,0.05,0.95,0.9407841651135344,12,3.0,0,3.0,0,2.0,1
4233,min_diffuse,30,60,2,3,0.05,0.95,0.9201320857335764,29,3.0,1,3.0,1,3.0,1
4234,min_diffuse,30,60,2,3,0.05,0.95,0.9437157630412196,32,4.0,0,4.0,0,3.0,1
4235,min_diffuse,30,60,2,3,0.05,0.95,0.9255653690523272,14,3.0,0,2.0,1,2.0,1
4236,min_diffuse,30,60,2,3,0.05,0.95,0.9249694023647418,8,2.0,1,2.0,1,2.0,1
4237,min_diffuse,30,60,2,3,0.05,0.95,0.945442750340483,32,4.0,1,4.0,1,4.0,1
4238,min_diffuse,30,60,2,3,0.05,0.95,0.8858612606326758,8,2.0,1,3.0,0,3.0,0
4239,min_diffuse,30,60,2,3,0.05,0.95,0.905771454557478,26,3.0,0,3.0,0,2.0,1
4240,min_diffuse,30,60,2,3,0.05,0.95,0.9491829184683592,19,3.0,1,3.0,1,3.0,1
4241,min_diffuse,30,60,2,3,0.05,0.95,0.934700704456947,24,3.0,1,3.0,1,3.0,1
4242,min_diffuse,30,60,2,3,0.05,0.95,0.9054772344756516,10,3.0,0,3.0,0,2.0,1
4243,min_diffuse,30,60,2,3,0.05,0.95,0.9410427958083588,62,5.0,0,4.0,1,4.0,1
4244,min_diffuse,30,60,2,3,0.05,0.95,0.9308172846424092,8,2.0,1,2.0,1,2.0,1
4245,min_diffuse,30,60,2,3,0.05,0.95,0.9419826874638564,24,4.0,0,3.0,1,3.0,1
4246,min_diffuse,30,60,2,3,0.05,0.95,0.9444097481347856,17,4.0,0,3.0,1,3.0,1
4247,min_diffuse,30,60,2,3,0.05,0.95,0.8944152101923598,33,4.0,0,3.0,1,3.0,1
4248,min_diffuse,30,60,2,3,0.05,0.95,0.9185199624969972,18,3.0,1,3.0,1,3.0,1
4249,min_diffuse,30,60,2,3,0.05,0.95,0.9458182717787444,59,4.0,1,4.0,1,4.0,1
4250,min_diffuse,30,60,2,3,0.05,0.95,0.947000562279352,21,3.0,1,3.0,1,3.0,1
4251,min_diffuse,30,60,2,3,0.05,0.95,0.9392154750664776,43,4.0,1,4.0,1,4.0,1
4252,min_diffuse,30,60,2,3,0.05,0.95,0.9174544101662692,16,3.0,1,3.0,1,3.0,1
4253,min_diffuse,30,60,2,3,0.05,0.95,0.9335876447830832,23,3.0,1,3.0,1,3.0,1
4254,min_diffuse,30,60,2,3,0.05,0.95,0.9431501542011748,17,3.0,1,3.0,1,3.0,1
4255,min_diffuse,30,60,2,3,0.05,0.95,0.9094948648006644,23,3.0,1,3.0,1,3.0,1
4256,min_diffuse,30,60,2,3,0.05,0.95,0.9080795921030076,21,3.0,1,3.0,1,3.0,1
4257,min_diffuse,30,60,2,3,0.05,0.95,0.936907548439568,13,3.0,1,3.0,1,3.0,1
4258,min_diffuse,30,60,2,3,0.05,0.95,0.8819005684994041,10,3.0,0,2.0,1,2.0,1
4259,min_diffuse,30,60,2,3,0.05,0.95,0.9280484910914896,22,3.0,1,3.0,1,3.0,1
4260,min_diffuse,30,60,2,3,0.05,0.95,0.9374347308721452,17,3.0,1,3.0,1,3.0,1
4261,min_diffuse,30,60,2,3,0.05,0.95,0.9312376349612974,53,4.0,0,4.0,0,3.0,1
4262,min_diffuse,30,60,2,3,0.05,0.95,0.889605416693668,21,3.0,1,3.0,1,3.0,1
4263,min_diffuse,30,60,2,3,0.05,0.95,0.9403815668554738,10,2.0,1,2.0,1,2.0,1
4264,min_diffuse,30,60,2,3,0.05,0.95,0.941115892149195,34,4.0,0,4.0,0,3.0,1
4265,min_diffuse,30,60,2,3,0.05,0.95,0.9171575859637904,26,4.0,0,4.0,0,3.0,1
4266,min_diffuse,30,60,2,3,0.05,0.95,0.9179791062471528,10,3.0,0,2.0,1,3.0,0
4267,min_diffuse,30,60,2,3,0.05,0.95,0.9313391561572946,14,3.0,1,3.0,1,3.0,1
4268,min_diffuse,30,60,2,3,0.05,0.95,0.9481201823794496,72,6.0,0,5.0,1,5.0,1
4269,min_diffuse,30,60,2,3,0.05,0.95,0.8498187689831432,9,2.0,1,2.0,1,2.0,1
4270,min_diffuse,30,60,2,3,0.05,0.95,0.934240928119796,66,5.0,0,5.0,0,4.0,1
4271,min_diffuse,30,60,2,3,0.05,0.95,0.9166277296470936,11,3.0,1,3.0,1,3.0,1
4272,min_diffuse,30,60,2,3,0.05,0.95,0.9304930503187872,29,3.0,1,3.0,1,3.0,1
4273,min_diffuse,30,60,2,3,0.05,0.95,0.936006784120249,13,3.0,1,3.0,1,3.0,1
4274,min_diffuse,30,60,2,3,0.05,0.95,0.9455698439404808,8,3.0,1,3.0,1,3.0,1
4275,min_diffuse,30,60,2,3,0.05,0.95,0.90336556439105,11,3.0,0,3.0,0,2.0,1
4276,min_diffuse,30,60,2,3,0.05,0.95,0.9447449146221408,19,3.0,1,3.0,1,3.0,1
4277,min_diffuse,30,60,2,3,0.05,0.95,0.9228934203266728,26,4.0,0,3.0,1,3.0,1
4278,min_diffuse,30,60,2,3,0.05,0.95,0.8483170785129512,10,2.0,1,2.0,1,2.0,1
4279,min_diffuse,30,60,2,3,0.05,0.95,0.9496995241938716,12,3.0,0,2.0,1,2.0,1
4280,min_diffuse,30,60,2,3,0.05,0.95,0.9478504149193158,16,3.0,1,3.0,1,3.0,1
4281,min_diffuse,30,60,2,3,0.05,0.95,0.9498872743655712,17,3.0,1,3.0,1,3.0,1
4282,min_diffuse,30,60,2,3,0.05,0.95,0.9431247412166948,8,2.0,1,2.0,1,2.0,1
4283,min_diffuse,30,60,2,3,0.05,0.95,0.9288322699843736,21,3.0,0,3.0,0,2.0,1
4284,min_diffuse,30,60,2,3,0.05,0.95,0.8560694878092787,6,2.0,1,2.0,1,2.0,1
4285,min_diffuse,30,60,2,3,0.05,0.95,0.9328787271397804,21,3.0,1,3.0,1,3.0,1
4286,min_diffuse,30,60,2,3,0.05,0.95,0.9269933839935046,13,3.0,1,3.0,1,3.0,1
4287,min_diffuse,30,60,2,3,0.05,0.95,0.9317806241120936,18,3.0,1,3.0,1,3.0,1
4288,min_diffuse,30,60,2,3,0.05,0.95,0.8843558245634242,8,3.0,1,3.0,1,3.0,1
4289,min_diffuse,30,60,2,3,0.05,0.95,0.9343696541365276,17,3.0,1,3.0,1,3.0,1
4290,min_diffuse,30,60,2,3,0.05,0.95,0.9314360398917756,23,3.0,1,3.0,1,4.0,0
4291,min_diffuse,30,60,2,3,0.05,0.95,0.9036486044298334,9,3.0,0,2.0,1,2.0,1
4292,min_diffuse,30,60,2,3,0.05,0.95,0.931636376007872,35,4.0,0,3.0,1,4.0,0
4293,min_diffuse,30,60,2,3,0.05,0.95,0.9489614548678388,10,3.0,0,2.0,1,3.0,0
4294,min_diffuse,30,60,2,3,0.05,0.95,0.9448489781985828,45,5.0,0,4.0,1,4.0,1
4295,min_diffuse,30,60,2,3,0.05,0.95,0.9150135429731204,12,3.0,0,3.0,0,2.0,1
4296,min_diffuse,30,60,2,3,0.05,0.95,0.93631218183547,14,3.0,1,3.0,1,3.0,1
4297,min_diffuse,30,60,2,3,0.05,0.95,0.9481623544342574,9,3.0,0,2.0,1,2.0,1
4298,min_diffuse,30,60,2,3,0.05,0.95,0.9469903459521988,72,5.0,0,4.0,1,4.0,1
4299,min_diffuse,30,60,2,3,0.05,0.95,0.9446516262967422,5,2.0,1,2.0,1,2.0,1
4300,min_diffuse,30,60,2,3,0.05,0.95,0.920987460259652,11,3.0,1,3.0,1,3.0,1
4301,min_diffuse,30,60,2,3,0.05,0.95,0.941866008960802,38,4.0,1,4.0,1,4.0,1
4302,min_diffuse,30,60,2,3,0.05,0.95,0.9349141852086544,12,2.0,1,3.0,0,2.0,1
4303,min_diffuse,30,60,2,3,0.05,0.95,0.9322853455519422,28,3.0,1,3.0,1,3.0,1
4304,min_diffuse,30,60,2,3,0.05,0.95,0.937361801792582,39,4.0,1,4.0,1,4.0,1
4305,min_diffuse,30,60,2,3,0.05,0.95,0.9173565953350524,11,2.0,1,2.0,1,2.0,1
4306,min_diffuse,30,60,2,3,0.05,0.95,0.8970748751250496,20,3.0,0,2.0,1,2.0,1
4307,min_diffuse,30,60,2,3,0.05,0.95,0.9200385413856572,28,3.0,0,2.0,1,2.0,1
4308,min_diffuse,30,60,2,3,0.05,0.95,0.9302669701883184,17,3.0,0,2.0,1,2.0,1
4309,min_diffuse,30,60,2,3,0.05,0.95,0.9387547555955964,67,5.0,0,4.0,1,4.0,1
4310,min_diffuse,30,60,2,3,0.05,0.95,0.943513896617966,14,3.0,1,3.0,1,3.0,1
4311,min_diffuse,30,60,2,3,0.05,0.95,0.8393574182552007,6,2.0,1,2.0,1,2.0,1
4312,min_diffuse,30,60,2,3,0.05,0.95,0.8863755610322531,15,3.0,0,2.0,1,2.0,1
4313,min_diffuse,30,60,2,3,0.05,0.95,0.9269555753116926,36,3.0,1,3.0,1,3.0,1
4314,min_diffuse,30,60,2,3,0.05,0.95,0.943632221839224,15,3.0,1,3.0,1,3.0,1
4315,min_diffuse,30,60,2,3,0.05,0.95,0.9456888210507998,73,6.0,1,6.0,1,6.0,1
4316,min_diffuse,30,60,2,3,0.05,0.95,0.9202623402030656,9,3.0,1,3.0,1,3.0,1
4317,min_diffuse,30,60,2,3,0.05,0.95,0.9404520812970156,42,4.0,1,4.0,1,4.0,1
4318,min_diffuse,30,60,2,3,0.05,0.95,0.9104683926713252,18,3.0,1,3.0,1,3.0,1
4319,min_diffuse,30,60,2,3,0.05,0.95,0.9441591894341866,28,3.0,1,3.0,1,3.0,1
4320,min_diffuse,30,60,2,3,0.05,0.95,0.9314933837805358,25,4.0,0,3.0,1,4.0,0
4321,min_diffuse,30,60,2,3,0.05,0.95,0.9483612636274592,25,4.0,0,3.0,1,3.0,1
4322,min_diffuse,30,60,2,3,0.05,0.95,0.9433769948296572,11,3.0,0,2.0,1,2.0,1
4323,min_diffuse,30,60,2,3,0.05,0.95,0.9312681538242544,23,4.0,1,4.0,1,4.0,1
4324,min_diffuse,30,60,2,3,0.05,0.95,0.9287636132638384,33,3.0,1,3.0,1,3.0,1
4325,min_diffuse,30,60,2,3,0.05,0.95,0.9329841426435678,24,4.0,0,3.0,1,3.0,1
4326,min_diffuse,30,60,2,3,0.05,0.95,0.9258858061165792,19,3.0,1,3.0,1,3.0,1
4327,min_diffuse,30,60,2,3,0.05,0.95,0.9390089789984538,19,3.0,1,3.0,1,3.0,1
4328,min_diffuse,30,60,2,3,0.05,0.95,0.9021556854227186,8,2.0,1,2.0,1,2.0,1
4329,min_diffuse,30,60,2,3,0.05,0.95,0.9455687789348644,31,3.0,1,3.0,1,3.0,1
4330,min_diffuse,30,60,2,3,0.05,0.95,0.9432862578102462,19,3.0,1,3.0,1,3.0,1
4331,min_diffuse,30,60,2,3,0.05,0.95,0.915163762442914,30,3.0,0,2.0,1,2.0,1
4332,min_diffuse,30,60,2,3,0.05,0.95,0.9361695272662937,29,3.0,1,3.0,1,3.0,1
4333,min_diffuse,30,60,2,3,0.05,0.95,0.9368916955047996,24,3.0,1,3.0,1,3.0,1
4334,min_diffuse,30,60,2,3,0.05,0.95,0.913944213182719,9,3.0,1,3.0,1,3.0,1
4335,min_diffuse,30,60,2,3,0.05,0.95,0.9210781433620684,15,3.0,1,3.0,1,3.0,1
4336,min_diffuse,30,60,2,3,0.05,0.95,0.9322764892013562,10,3.0,1,3.0,1,3.0,1
4337,min_diffuse,30,60,2,3,0.05,0.95,0.9016050729655009,17,3.0,0,3.0,0,2.0,1
4338,min_diffuse,30,60,2,3,0.05,0.95,0.9443681367338482,6,2.0,1,2.0,1,2.0,1
4339,min_diffuse,30,60,2,3,0.05,0.95,0.7848417744286489,6,2.0,1,2.0,1,2.0,1
4340,min_diffuse,30,60,2,3,0.05,0.95,0.8730104576344367,11,3.0,1,3.0,1,3.0,1
4341,min_diffuse,30,60,2,3,0.05,0.95,0.9438365525078938,17,3.0,0,2.0,1,3.0,0
4342,min_diffuse,30,60,2,3,0.05,0.95,0.9477724951979306,43,4.0,0,3.0,1,3.0,1
4343,min_diffuse,30,60,2,3,0.05,0.95,0.924092538441638,26,3.0,1,3.0,1,3.0,1
4344,min_diffuse,30,60,2,3,0.05,0.95,0.9466367950177176,34,4.0,1,4.0,1,4.0,1
4345,min_diffuse,30,60,2,3,0.05,0.95,0.9495574849889528,22,3.0,1,3.0,1,3.0,1
4346,min_diffuse,30,60,2,3,0.05,0.95,0.9311729420584836,15,3.0,1,3.0,1,3.0,1
4347,min_diffuse,30,60,2,3,0.05,0.95,0.9422267266316544,65,5.0,1,5.0,1,5.0,1
4348,min_diffuse,30,60,2,3,0.05,0.95,0.9423816937550544,16,3.0,1,3.0,1,3.0,1
4349,min_diffuse,30,60,2,3,0.05,0.95,0.9450873423295276,46,4.0,0,4.0,0,3.0,1
4350,min_diffuse,30,60,2,3,0.05,0.95,0.8855261268317033,9,2.0,1,3.0,0,3.0,0
4351,min_diffuse,30,60,2,3,0.05,0.95,0.9441475403335696,25,3.0,1,3.0,1,3.0,1
4352,min_diffuse,30,60,2,3,0.05,0.95,0.925095576933892,23,4.0,0,3.0,1,3.0,1
4353,min_diffuse,30,60,2,3,0.05,0.95,0.9400806257678526,10,2.0,1,2.0,1,3.0,0
4354,min_diffuse,30,60,2,3,0.05,0.95,0.9270659897809806,48,4.0,1,4.0,1,4.0,1
4355,min_diffuse,30,60,2,3,0.05,0.95,0.9401573820530704,9,3.0,0,2.0,1,2.0,1
4356,min_diffuse,30,60,2,3,0.05,0.95,0.8847509064468007,12,2.0,1,2.0,1,2.0,1
4357,min_diffuse,30,60,2,3,0.05,0.95,0.9200683340259012,21,3.0,1,3.0,1,3.0,1
4358,min_diffuse,30,60,2,3,0.05,0.95,0.933634282862734,98,5.0,0,5.0,0,4.0,1
4359,min_diffuse,30,60,2,3,0.05,0.95,0.902897598099864,21,3.0,1,3.0,1,3.0,1
4360,min_diffuse,30,60,2,3,0.05,0.95,0.9474982321052958,27,4.0,0,3.0,1,4.0,0
4361,min_diffuse,30,60,2,3,0.05,0.95,0.929592413330636,29,4.0,1,4.0,1,4.0,1
4362,min_diffuse,30,60,2,3,0.05,0.95,0.9238580857086356,19,3.0,1,3.0,1,3.0,1
4363,min_diffuse,30,60,2,3,0.05,0.95,0.9467106708132064,47,4.0,1,4.0,1,4.0,1
4364,min_diffuse,30,60,2,3,0.05,0.95,0.8505374943692067,9,2.0,1,2.0,1,3.0,0
4365,min_diffuse,30,60,2,3,0.05,0.95,0.9065647718948612,28,3.0,1,3.0,1,3.0,1
4366,min_diffuse,30,60,2,3,0.05,0.95,0.8896737249436979,8,2.0,1,2.0,1,2.0,1
4367,min_diffuse,30,60,2,3,0.05,0.95,0.8791906916057137,6,2.0,1,2.0,1,2.0,1
4368,min_diffuse,30,60,2,3,0.05,0.95,0.9480791429432152,42,4.0,0,3.0,1,3.0,1
4369,min_diffuse,30,60,2,3,0.05,0.95,0.938212810325137,28,4.0,0,3.0,1,4.0,0
4370,min_diffuse,30,60,2,3,0.05,0.95,0.9358790969504436,15,3.0,1,3.0,1,3.0,1
4371,min_diffuse,30,60,2,3,0.05,0.95,0.9061188269236276,11,2.0,1,2.0,1,2.0,1
4372,min_diffuse,30,60,2,3,0.05,0.95,0.9348087607185424,21,4.0,0,3.0,1,4.0,0
4373,min_diffuse,30,60,2,3,0.05,0.95,0.9443666798532386,76,4.0,1,4.0,1,4.0,1
4374,min_diffuse,30,60,2,3,0.05,0.95,0.9447723686756988,36,3.0,1,3.0,1,3.0,1
4375,min_diffuse,30,60,2,3,0.05,0.95,0.947770904139769,77,4.0,1,4.0,1,4.0,1
4376,min_diffuse,30,60,2,3,0.05,0.95,0.8765468283284917,25,3.0,1,3.0,1,3.0,1
4377,min_diffuse,30,60,2,3,0.05,0.95,0.9408278269068988,28,3.0,0,3.0,0,2.0,1
4378,min_diffuse,30,60,2,3,0.05,0.95,0.9405019823075343,18,3.0,1,3.0,1,3.0,1
4379,min_diffuse,30,60,2,3,0.05,0.95,0.933205511377064,13,3.0,1,3.0,1,3.0,1
4380,min_diffuse,30,60,2,3,0.05,0.95,0.8134729369795188,6,2.0,1,2.0,1,2.0,1
4381,min_diffuse,30,60,2,3,0.05,0.95,0.9489883620773508,13,3.0,1,3.0,1,3.0,1
4382,min_diffuse,30,60,2,3,0.05,0.95,0.945303323243367,8,2.0,1,2.0,1,3.0,0
4383,min_diffuse,30,60,2,3,0.05,0.95,0.9118199289127624,26,4.0,0,3.0,1,3.0,1
4384,min_diffuse,30,60,2,3,0.05,0.95,0.8834591596584629,26,4.0,0,3.0,1,3.0,1
4385,min_diffuse,30,60,2,3,0.05,0.95,0.926717064826892,29,4.0,0,4.0,0,3.0,1
4386,min_diffuse,30,60,2,3,0.05,0.95,0.9461878364197948,13,3.0,1,3.0,1,3.0,1
4387,min_diffuse,30,60,2,3,0.05,0.95,0.9330230573760304,3,2.0,1,2.0,1,2.0,1
4388,min_diffuse,30,60,2,3,0.05,0.95,0.9494753977713491,37,3.0,1,3.0,1,3.0,1
4389,min_diffuse,30,60,2,3,0.05,0.95,0.938149958713951,19,3.0,1,3.0,1,4.0,0
4390,min_diffuse,30,60,2,3,0.05,0.95,0.9167038548089712,38,4.0,0,4.0,0,3.0,1
4391,min_diffuse,30,60,2,3,0.05,0.95,0.919405722260143,13,3.0,1,3.0,1,3.0,1
4392,min_diffuse,30,60,2,3,0.05,0.95,0.9449873377744196,11,3.0,1,3.0,1,3.0,1
4393,min_diffuse,30,60,2,3,0.05,0.95,0.9231553927945464,20,3.0,1,3.0,1,3.0,1
4394,min_diffuse,30,60,2,3,0.05,0.95,0.94118728814127,17,3.0,1,3.0,1,3.0,1
4395,min_diffuse,30,60,2,3,0.05,0.95,0.928640352170983,22,3.0,1,3.0,1,3.0,1
4396,min_diffuse,30,60,2,3,0.05,0.95,0.9322317642514316,22,4.0,1,4.0,1,4.0,1
4397,min_diffuse,30,60,2,3,0.05,0.95,0.925139401708162,16,3.0,1,3.0,1,3.0,1
4398,min_diffuse,30,60,2,3,0.05,0.95,0.8407893059693096,6,2.0,1,2.0,1,2.0,1
4399,min_diffuse,30,60,2,3,0.05,0.95,0.9407260768141752,21,3.0,0,2.0,1,3.0,0
4400,min_diffuse,30,60,2,3,0.05,0.95,0.900214719562946,24,4.0,0,3.0,1,4.0,0
4401,min_diffuse,30,60,2,3,0.05,0.95,0.941076784424729,24,3.0,1,3.0,1,3.0,1
4402,min_diffuse,30,60,2,3,0.05,0.95,0.9306404302553044,22,3.0,1,4.0,0,4.0,0
4403,min_diffuse,30,60,2,3,0.05,0.95,0.9396171834442736,33,4.0,0,4.0,0,3.0,1
4404,min_diffuse,30,60,2,3,0.05,0.95,0.8900569785517619,9,2.0,1,2.0,1,2.0,1
4405,min_diffuse,30,60,2,3,0.05,0.95,0.924607782182966,10,3.0,1,3.0,1,3.0,1
4406,min_diffuse,30,60,2,3,0.05,0.95,0.878153097042015,35,4.0,0,3.0,1,3.0,1
4407,min_diffuse,30,60,2,3,0.05,0.95,0.9448564304745036,29,3.0,0,2.0,1,3.0,0
4408,min_diffuse,30,60,2,3,0.05,0.95,0.903983570661874,27,4.0,0,3.0,1,3.0,1
4409,min_diffuse,30,60,2,3,0.05,0.95,0.934952584119531,14,3.0,0,2.0,1,2.0,1
4410,min_diffuse,30,60,2,3,0.05,0.95,0.9394885618033556,9,2.0,1,2.0,1,2.0,1
4411,min_diffuse,30,60,2,3,0.05,0.95,0.9464064200232896,44,4.0,1,4.0,1,4.0,1
4412,min_diffuse,30,60,2,3,0.05,0.95,0.9116726354286016,14,3.0,1,3.0,1,3.0,1
4413,min_diffuse,30,60,2,3,0.05,0.95,0.903989892662512,28,4.0,0,3.0,1,3.0,1
4414,min_diffuse,30,60,2,3,0.05,0.95,0.911249682828174,28,4.0,0,3.0,1,3.0,1
4415,min_diffuse,30,60,2,3,0.05,0.95,0.9233262468580172,54,4.0,0,3.0,1,3.0,1
4416,min_diffuse,30,60,2,3,0.05,0.95,0.9035876379060908,6,2.0,1,2.0,1,2.0,1
4417,min_diffuse,30,60,2,3,0.05,0.95,0.9393365196233718,19,3.0,1,3.0,1,3.0,1
4418,min_diffuse,30,60,2,3,0.05,0.95,0.9398142872122756,21,3.0,1,3.0,1,3.0,1
4419,min_diffuse,30,60,2,3,0.05,0.95,0.9325194085227462,28,3.0,0,2.0,1,2.0,1
4420,min_diffuse,30,60,2,3,0.05,0.95,0.927719768062696,13,3.0,0,2.0,1,3.0,0
4421,min_diffuse,30,60,2,3,0.05,0.95,0.9194189362568984,11,3.0,0,2.0,1,3.0,0
4422,min_diffuse,30,60,2,3,0.05,0.95,0.92693572763437,16,3.0,1,3.0,1,3.0,1
4423,min_diffuse,30,60,2,3,0.05,0.95,0.9383187699154232,8,2.0,1,3.0,0,3.0,0
4424,min_diffuse,30,60,2,3,0.05,0.95,0.9027078897258768,20,3.0,1,3.0,1,3.0,1
4425,min_diffuse,30,60,2,3,0.05,0.95,0.933687348357381,20,3.0,1,3.0,1,3.0,1
4426,min_diffuse,30,60,2,3,0.05,0.95,0.9487292320134876,39,4.0,0,4.0,0,3.0,1
4427,min_diffuse,30,60,2,3,0.05,0.95,0.9363533970671666,37,3.0,1,3.0,1,3.0,1
4428,min_diffuse,30,60,2,3,0.05,0.95,0.9487185974657054,33,4.0,0,3.0,1,3.0,1
4429,min_diffuse,30,60,2,3,0.05,0.95,0.9202605743312888,47,4.0,1,4.0,1,4.0,1
4430,min_diffuse,30,60,2,3,0.05,0.95,0.9432016642415992,20,3.0,1,3.0,1,3.0,1
4431,min_diffuse,30,60,2,3,0.05,0.95,0.8764388935518085,5,2.0,1,2.0,1,2.0,1
4432,min_diffuse,30,60,2,3,0.05,0.95,0.948099909771811,45,5.0,0,4.0,1,5.0,0
4433,min_diffuse,30,60,2,3,0.05,0.95,0.9250202240052094,18,3.0,1,3.0,1,3.0,1
4434,min_diffuse,30,60,2,3,0.05,0.95,0.9368244354327712,21,4.0,0,3.0,1,3.0,1
4435,min_diffuse,30,60,2,3,0.05,0.95,0.900713390290895,9,3.0,0,2.0,1,2.0,1
4436,min_diffuse,30,60,2,3,0.05,0.95,0.8720703168526467,9,2.0,1,2.0,1,2.0,1
4437,min_diffuse,30,60,2,3,0.05,0.95,0.948077395855466,20,3.0,1,3.0,1,3.0,1
4438,min_diffuse,30,60,2,3,0.05,0.95,0.9286096205472736,14,3.0,1,3.0,1,3.0,1
4439,min_diffuse,30,60,2,3,0.05,0.95,0.9223934080157908,16,3.0,1,3.0,1,3.0,1
4440,min_diffuse,30,60,2,3,0.05,0.95,0.8618287316084196,20,3.0,1,3.0,1,3.0,1
4441,min_diffuse,30,60,2,3,0.05,0.95,0.921985476921998,6,2.0,1,2.0,1,3.0,0
4442,min_diffuse,30,60,2,3,0.05,0.95,0.9149379189115237,13,3.0,0,3.0,0,2.0,1
4443,min_diffuse,30,60,2,3,0.05,0.95,0.913387929607187,47,4.0,0,3.0,1,3.0,1
4444,min_diffuse,30,60,2,3,0.05,0.95,0.9332297976538162,17,3.0,1,3.0,1,3.0,1
4445,min_diffuse,30,60,2,3,0.05,0.95,0.8925440025272084,18,3.0,1,3.0,1,3.0,1
4446,min_diffuse,30,60,2,3,0.05,0.95,0.9063102483450458,33,4.0,0,3.0,1,3.0,1
4447,min_diffuse,30,60,2,3,0.05,0.95,0.9258144962281049,67,5.0,1,5.0,1,5.0,1
4448,min_diffuse,30,60,2,3,0.05,0.95,0.9137684235853368,8,2.0,1,3.0,0,3.0,0
4449,min_diffuse,30,60,2,3,0.05,0.95,0.9229029756047584,28,3.0,1,3.0,1,3.0,1
4450,min_diffuse,30,60,2,3,0.05,0.95,0.9295529241660136,18,4.0,0,3.0,1,3.0,1
4451,min_diffuse,30,60,2,3,0.05,0.95,0.9431839651438928,13,3.0,1,3.0,1,3.0,1
4452,min_diffuse,30,60,2,3,0.05,0.95,0.9387097612419584,8,3.0,0,2.0,1,3.0,0
4453,min_diffuse,30,60,2,3,0.05,0.95,0.922426730976614,13,3.0,1,3.0,1,3.0,1
4454,min_diffuse,30,60,2,3,0.05,0.95,0.91634540015393,10,3.0,0,2.0,1,2.0,1
4455,min_diffuse,30,60,2,3,0.05,0.95,0.939806072673959,21,3.0,1,3.0,1,3.0,1
4456,min_diffuse,30,60,2,3,0.05,0.95,0.9477252308370904,15,3.0,1,3.0,1,3.0,1
4457,min_diffuse,30,60,2,3,0.05,0.95,0.9198712282168052,13,3.0,1,3.0,1,3.0,1
4458,min_diffuse,30,60,2,3,0.05,0.95,0.9064112529728052,29,3.0,1,3.0,1,3.0,1
4459,min_diffuse,30,60,2,3,0.05,0.95,0.9094442653291902,7,2.0,1,2.0,1,2.0,1
4460,min_diffuse,30,60,2,3,0.05,0.95,0.9462886198146278,50,3.0,1,3.0,1,3.0,1
4461,min_diffuse,30,60,2,3,0.05,0.95,0.9191531378065,10,3.0,0,2.0,1,3.0,0
4462,min_diffuse,30,60,2,3,0.05,0.95,0.9493465988578738,40,4.0,1,4.0,1,4.0,1
4463,min_diffuse,30,60,2,3,0.05,0.95,0.873129289265361,8,2.0,1,2.0,1,2.0,1
4464,min_diffuse,30,60,2,3,0.05,0.95,0.9450628965142585,23,3.0,1,3.0,1,3.0,1
4465,min_diffuse,30,60,2,3,0.05,0.95,0.9305609863172748,12,3.0,0,2.0,1,2.0,1
4466,min_diffuse,30,60,2,3,0.05,0.95,0.9048646042563638,15,3.0,1,3.0,1,3.0,1
4467,min_diffuse,30,60,2,3,0.05,0.95,0.9442416372737223,19,3.0,0,2.0,1,3.0,0
4468,min_diffuse,30,60,2,3,0.05,0.95,0.8109296555186043,11,2.0,1,2.0,1,2.0,1
4469,min_diffuse,30,60,2,3,0.05,0.95,0.936238445348818,19,3.0,1,3.0,1,3.0,1
4470,min_diffuse,30,60,2,3,0.05,0.95,0.924203969449146,26,4.0,0,3.0,1,3.0,1
4471,min_diffuse,30,60,2,3,0.05,0.95,0.9375220659013946,26,4.0,0,3.0,1,3.0,1
4472,min_diffuse,30,60,2,3,0.05,0.95,0.949923465790364,21,3.0,1,3.0,1,3.0,1
4473,min_diffuse,30,60,2,3,0.05,0.95,0.8826525877652093,23,3.0,0,3.0,0,2.0,1
4474,min_diffuse,30,60,2,3,0.05,0.95,0.8961609551797338,18,3.0,1,3.0,1,3.0,1
4475,min_diffuse,30,60,2,3,0.05,0.95,0.9101047892661568,11,3.0,1,3.0,1,3.0,1
4476,min_diffuse,30,60,2,3,0.05,0.95,0.8803464667413016,16,2.0,1,2.0,1,2.0,1
4477,min_diffuse,30,60,2,3,0.05,0.95,0.9375924900309583,46,4.0,0,3.0,1,3.0,1
4478,min_diffuse,30,60,2,3,0.05,0.95,0.9151753053490658,12,3.0,1,3.0,1,3.0,1
4479,min_diffuse,30,60,2,3,0.05,0.95,0.9469205323146178,66,3.0,1,3.0,1,3.0,1
4480,min_diffuse,30,60,2,3,0.05,0.95,0.9466299156106858,31,4.0,1,4.0,1,4.0,1
4481,min_diffuse,30,60,2,3,0.05,0.95,0.9295656457546636,11,3.0,0,3.0,0,2.0,1
4482,min_diffuse,30,60,2,3,0.05,0.95,0.8795428483802273,17,3.0,1,3.0,1,3.0,1
4483,min_diffuse,30,60,2,3,0.05,0.95,0.8662162621866447,12,3.0,0,2.0,1,2.0,1
4484,min_diffuse,30,60,2,3,0.05,0.95,0.9292250143109648,24,3.0,1,3.0,1,3.0,1
4485,min_diffuse,30,60,2,3,0.05,0.95,0.94943963538821,29,4.0,1,4.0,1,4.0,1
4486,min_diffuse,30,60,2,3,0.05,0.95,0.9084896413272824,24,3.0,1,3.0,1,3.0,1
4487,min_diffuse,30,60,2,3,0.05,0.95,0.9441875066144428,28,3.0,0,2.0,1,2.0,1
4488,min_diffuse,30,60,2,3,0.05,0.95,0.9075060429209312,16,3.0,0,3.0,0,2.0,1
4489,min_diffuse,30,60,2,3,0.05,0.95,0.9331641231428652,50,5.0,0,4.0,1,4.0,1
4490,min_diffuse,30,60,2,3,0.05,0.95,0.9495500271590795,38,3.0,1,3.0,1,3.0,1
4491,min_diffuse,30,60,2,3,0.05,0.95,0.8509477477942569,9,3.0,0,2.0,1,3.0,0
4492,min_diffuse,30,60,2,3,0.05,0.95,0.907145537064622,14,3.0,0,2.0,1,2.0,1
4493,min_diffuse,30,60,2,3,0.05,0.95,0.8777791258852254,10,2.0,1,2.0,1,2.0,1
4494,min_diffuse,30,60,2,3,0.05,0.95,0.9174904514459988,63,4.0,0,3.0,1,3.0,1
4495,min_diffuse,30,60,2,3,0.05,0.95,0.9486345163705676,3,2.0,1,2.0,1,2.0,1
4496,min_diffuse,30,60,2,3,0.05,0.95,0.9189606332012212,12,3.0,0,2.0,1,2.0,1
4497,min_diffuse,30,60,2,3,0.05,0.95,0.9447772782236058,18,3.0,1,3.0,1,3.0,1
4498,min_diffuse,30,60,2,3,0.05,0.95,0.8653237231300006,8,2.0,1,2.0,1,3.0,0
4499,min_diffuse,30,60,2,3,0.05,0.95,0.9428694245753806,28,3.0,1,3.0,1,3.0,1
4500,min_diffuse,30,60,2,3,0.05,0.95,0.9329055303885698,11,3.0,1,3.0,1,3.0,1
4501,min_diffuse,30,60,2,3,0.05,0.95,0.9335997549492856,27,3.0,1,3.0,1,3.0,1
4502,min_diffuse,30,60,2,3,0.05,0.95,0.9044611965256172,19,3.0,1,3.0,1,3.0,1
4503,min_diffuse,30,60,2,3,0.05,0.95,0.9439779683445212,42,4.0,0,3.0,1,3.0,1
4504,min_diffuse,30,60,2,3,0.05,0.95,0.9085530104194708,31,4.0,0,3.0,1,3.0,1
4505,min_diffuse,30,60,2,3,0.05,0.95,0.928273111489232,12,3.0,0,3.0,0,2.0,1
4506,min_diffuse,30,60,2,3,0.05,0.95,0.9422328305693396,13,3.0,1,3.0,1,3.0,1
4507,min_diffuse,30,60,2,3,0.05,0.95,0.9468372269438208,7,2.0,1,2.0,1,2.0,1
4508,min_diffuse,30,60,2,3,0.05,0.95,0.9499905878791496,33,3.0,1,3.0,1,3.0,1
4509,min_diffuse,30,60,2,3,0.05,0.95,0.9311284214738726,8,2.0,1,2.0,1,2.0,1
4510,min_diffuse,30,60,2,3,0.05,0.95,0.9014023107322632,14,3.0,1,3.0,1,3.0,1
4511,min_diffuse,30,60,2,3,0.05,0.95,0.9216870310035674,15,3.0,1,3.0,1,3.0,1
4512,min_diffuse,30,60,2,3,0.05,0.95,0.8887583264007155,28,3.0,1,3.0,1,3.0,1
4513,min_diffuse,30,60,2,3,0.05,0.95,0.9197224675308132,17,3.0,1,3.0,1,3.0,1
4514,min_diffuse,30,60,2,3,0.05,0.95,0.8609671042263489,14,3.0,1,3.0,1,3.0,1
4515,min_diffuse,30,60,2,3,0.05,0.95,0.9180588613464272,11,3.0,0,2.0,1,3.0,0
4516,min_diffuse,30,60,2,3,0.05,0.95,0.93754047864025,14,3.0,1,3.0,1,3.0,1
4517,min_diffuse,30,60,2,3,0.05,0.95,0.9304850853027024,16,3.0,1,3.0,1,3.0,1
4518,min_diffuse,30,60,2,3,0.05,0.95,0.9116894110240616,24,3.0,1,3.0,1,3.0,1
4519,min_diffuse,30,60,2,3,0.05,0.95,0.8774616509441092,4,2.0,1,2.0,1,2.0,1
4520,min_diffuse,30,60,2,3,0.05,0.95,0.9265840119322718,21,3.0,1,3.0,1,3.0,1
4521,min_diffuse,30,60,2,3,0.05,0.95,0.8900195797057279,9,2.0,1,2.0,1,2.0,1
4522,min_diffuse,30,60,2,3,0.05,0.95,0.9441672851839314,15,3.0,0,2.0,1,3.0,0
4523,min_diffuse,30,60,2,3,0.05,0.95,0.9310620179061018,14,3.0,0,2.0,1,3.0,0
4524,min_diffuse,30,60,2,3,0.05,0.95,0.9456732702178422,33,4.0,0,3.0,1,3.0,1
4525,min_diffuse,30,60,2,3,0.05,0.95,0.9334596005459108,8,2.0,1,2.0,1,2.0,1
4526,min_diffuse,30,60,2,3,0.05,0.95,0.9082954301712736,17,2.0,1,2.0,1,3.0,0
4527,min_diffuse,30,60,2,3,0.05,0.95,0.9494386126471802,30,4.0,1,4.0,1,4.0,1
4528,min_diffuse,30,60,2,3,0.05,0.95,0.8981977466479173,19,4.0,0,3.0,1,3.0,1
4529,min_diffuse,30,60,2,3,0.05,0.95,0.9401967506942804,26,4.0,0,3.0,1,3.0,1
4530,min_diffuse,30,60,2,3,0.05,0.95,0.9147890994012644,21,3.0,1,3.0,1,3.0,1
4531,min_diffuse,30,60,2,3,0.05,0.95,0.8748950254602733,8,2.0,1,2.0,1,2.0,1
4532,min_diffuse,30,60,2,3,0.05,0.95,0.930530033821943,41,4.0,1,4.0,1,4.0,1
4533,min_diffuse,30,60,2,3,0.05,0.95,0.936931616118388,10,2.0,1,2.0,1,2.0,1
4534,min_diffuse,30,60,2,3,0.05,0.95,0.9383418482205766,44,4.0,0,3.0,1,3.0,1
4535,min_diffuse,30,60,2,3,0.05,0.95,0.9396330430551332,39,4.0,1,4.0,1,4.0,1
4536,min_diffuse,30,60,2,3,0.05,0.95,0.9384041381570712,34,4.0,0,3.0,1,3.0,1
4537,min_diffuse,30,60,2,3,0.05,0.95,0.8835036245590473,21,3.0,1,3.0,1,3.0,1
4538,min_diffuse,30,60,2,3,0.05,0.95,0.9249100976894016,25,3.0,0,3.0,0,2.0,1
4539,min_diffuse,30,60,2,3,0.05,0.95,0.9363820487620708,16,3.0,0,2.0,1,3.0,0
4540,min_diffuse,30,60,2,3,0.05,0.95,0.9390867566726904,46,3.0,1,3.0,1,3.0,1
4541,min_diffuse,30,60,2,3,0.05,0.95,0.9342182098281532,36,4.0,0,3.0,1,3.0,1
4542,min_diffuse,30,60,2,3,0.05,0.95,0.8847594381944978,22,3.0,1,3.0,1,3.0,1
4543,min_diffuse,30,60,2,3,0.05,0.95,0.8774346257076776,3,2.0,1,2.0,1,2.0,1
4544,min_diffuse,30,60,2,3,0.05,0.95,0.9455882127482176,29,3.0,0,3.0,0,2.0,1
4545,min_diffuse,30,60,2,3,0.05,0.95,0.9129111121445934,15,3.0,1,3.0,1,3.0,1
4546,min_diffuse,30,60,2,3,0.05,0.95,0.9417912848515084,14,3.0,0,2.0,1,2.0,1
4547,min_diffuse,30,60,2,3,0.05,0.95,0.9447914596444648,31,4.0,0,3.0,1,3.0,1
4548,min_diffuse,30,60,2,3,0.05,0.95,0.9290207084363018,15,3.0,0,3.0,0,2.0,1
4549,min_diffuse,30,60,2,3,0.05,0.95,0.8693848520681997,12,3.0,0,2.0,1,2.0,1
4550,min_diffuse,30,60,2,3,0.05,0.95,0.8730819547781123,11,2.0,1,2.0,1,2.0,1
4551,min_diffuse,30,60,2,3,0.05,0.95,0.9350233676448124,35,4.0,1,4.0,1,4.0,1
4552,min_diffuse,30,60,2,3,0.05,0.95,0.9153680967838688,7,2.0,1,3.0,0,2.0,1
4553,min_diffuse,30,60,2,3,0.05,0.95,0.926614167262622,39,4.0,0,4.0,0,3.0,1
4554,min_diffuse,30,60,2,3,0.05,0.95,0.851386317449342,5,2.0,1,2.0,1,2.0,1
4555,min_diffuse,30,60,2,3,0.05,0.95,0.9419916053266978,19,3.0,1,3.0,1,3.0,1
4556,min_diffuse,30,60,2,3,0.05,0.95,0.9412707236062052,16,3.0,1,3.0,1,3.0,1
4557,min_diffuse,30,60,2,3,0.05,0.95,0.9192190532918044,10,2.0,1,2.0,1,2.0,1
4558,min_diffuse,30,60,2,3,0.05,0.95,0.9276605104264972,22,3.0,1,3.0,1,3.0,1
4559,min_diffuse,30,60,2,3,0.05,0.95,0.928603539111189,18,3.0,1,3.0,1,3.0,1
4560,min_diffuse,30,60,2,3,0.05,0.95,0.9405607229797588,25,4.0,0,4.0,0,3.0,1
4561,min_diffuse,30,60,2,3,0.05,0.95,0.9040507859320596,9,2.0,1,3.0,0,2.0,1
4562,min_diffuse,30,60,2,3,0.05,0.95,0.9417251153462156,32,4.0,0,3.0,1,3.0,1
4563,min_diffuse,30,60,2,3,0.05,0.95,0.9377901979312908,9,3.0,1,3.0,1,3.0,1
4564,min_diffuse,30,60,2,3,0.05,0.95,0.9472677711740544,22,3.0,1,3.0,1,3.0,1
4565,min_diffuse,30,60,2,3,0.05,0.95,0.9155836053739684,23,3.0,1,3.0,1,3.0,1
4566,min_diffuse,30,60,2,3,0.05,0.95,0.9389330389285018,24,3.0,1,3.0,1,3.0,1
4567,min_diffuse,30,60,2,3,0.05,0.95,0.8659056094530397,6,2.0,1,2.0,1,2.0,1
4568,min_diffuse,30,60,2,3,0.05,0.95,0.939761302377886,11,3.0,1,3.0,1,3.0,1
4569,min_diffuse,30,60,2,3,0.05,0.95,0.9103275215263384,13,2.0,1,2.0,1,2.0,1
4570,min_diffuse,30,60,2,3,0.05,0.95,0.9169814433955452,47,4.0,0,3.0,1,3.0,1
4571,min_diffuse,30,60,2,3,0.05,0.95,0.9126341338225158,10,3.0,1,3.0,1,3.0,1
4572,min_diffuse,30,60,2,3,0.05,0.95,0.9172269426373164,9,2.0,1,2.0,1,2.0,1
4573,min_diffuse,30,60,2,3,0.05,0.95,0.8985316161029003,8,2.0,1,2.0,1,2.0,1
4574,min_diffuse,30,60,2,3,0.05,0.95,0.9184082029908192,19,3.0,1,3.0,1,3.0,1
4575,min_diffuse,30,60,2,3,0.05,0.95,0.9280930261108736,24,3.0,1,3.0,1,3.0,1
4576,min_diffuse,30,60,2,3,0.05,0.95,0.9364968916444932,20,3.0,1,3.0,1,3.0,1
4577,min_diffuse,30,60,2,3,0.05,0.95,0.9295728819482753,12,3.0,1,3.0,1,3.0,1
4578,min_diffuse,30,60,2,3,0.05,0.95,0.8908209653393357,22,3.0,1,3.0,1,3.0,1
4579,min_diffuse,30,60,2,3,0.05,0.95,0.9416487780020474,14,3.0,0,2.0,1,2.0,1
4580,min_diffuse,30,60,2,3,0.05,0.95,0.8829281139346087,18,3.0,1,3.0,1,3.0,1
4581,min_diffuse,30,60,2,3,0.05,0.95,0.9296735238581664,6,2.0,1,2.0,1,3.0,0
4582,min_diffuse,30,60,2,3,0.05,0.95,0.9300088983499216,22,3.0,0,2.0,1,2.0,1
4583,min_diffuse,30,60,2,3,0.05,0.95,0.8872309860626734,16,3.0,1,3.0,1,3.0,1
4584,min_diffuse,30,60,2,3,0.05,0.95,0.9191514755926702,11,3.0,0,2.0,1,2.0,1
4585,min_diffuse,30,60,2,3,0.05,0.95,0.917556714443436,18,3.0,1,3.0,1,3.0,1
4586,min_diffuse,30,60,2,3,0.05,0.95,0.892409860165261,8,2.0,1,3.0,0,3.0,0
4587,min_diffuse,30,60,2,3,0.05,0.95,0.91262373259671,24,4.0,0,3.0,1,3.0,1
4588,min_diffuse,30,60,2,3,0.05,0.95,0.947140799641474,14,3.0,0,2.0,1,3.0,0
4589,min_diffuse,30,60,2,3,0.05,0.95,0.9263398307195164,25,3.0,1,3.0,1,3.0,1
4590,min_diffuse,30,60,2,3,0.05,0.95,0.944849179996096,33,4.0,1,4.0,1,4.0,1
4591,min_diffuse,30,60,2,3,0.05,0.95,0.931594502440595,22,3.0,1,3.0,1,3.0,1
4592,min_diffuse,30,60,2,3,0.05,0.95,0.944534908382685,25,3.0,1,3.0,1,3.0,1
4593,min_diffuse,30,60,2,3,0.05,0.95,0.9334232759186092,21,3.0,1,3.0,1,3.0,1
4594,min_diffuse,30,60,2,3,0.05,0.95,0.9084332478841538,6,2.0,1,2.0,1,2.0,1
4595,min_diffuse,30,60,2,3,0.05,0.95,0.9274296585997246,9,3.0,1,3.0,1,3.0,1
4596,min_diffuse,30,60,2,3,0.05,0.95,0.905450779205236,28,3.0,1,3.0,1,3.0,1
4597,min_diffuse,30,60,2,3,0.05,0.95,0.918800956896762,15,3.0,1,3.0,1,3.0,1
4598,min_diffuse,30,60,2,3,0.05,0.95,0.9446306415566516,19,3.0,1,3.0,1,3.0,1
4599,min_diffuse,30,60,2,3,0.05,0.95,0.8827014762635634,12,3.0,0,2.0,1,2.0,1
4600,min_diffuse,30,60,2,3,0.05,0.95,0.9425224063319771,63,4.0,1,4.0,1,4.0,1
4601,min_diffuse,30,60,2,3,0.05,0.95,0.9066237997888208,13,3.0,0,2.0,1,3.0,0
4602,min_diffuse,30,60,2,3,0.05,0.95,0.9337305804353522,31,3.0,1,3.0,1,3.0,1
4603,min_diffuse,30,60,2,3,0.05,0.95,0.8865206158501067,12,3.0,0,2.0,1,3.0,0
4604,min_diffuse,30,60,2,3,0.05,0.95,0.9416603567037296,41,3.0,1,3.0,1,3.0,1
4605,min_diffuse,30,60,2,3,0.05,0.95,0.9495757518227588,17,3.0,1,3.0,1,4.0,0
4606,min_diffuse,30,60,2,3,0.05,0.95,0.9231902780688068,12,3.0,1,3.0,1,3.0,1
4607,min_diffuse,30,60,2,3,0.05,0.95,0.9331721167797806,17,3.0,1,3.0,1,3.0,1
4608,min_diffuse,30,60,2,3,0.05,0.95,0.9454209731065248,30,3.0,1,3.0,1,3.0,1
4609,min_diffuse,30,60,2,3,0.05,0.95,0.9217631053770776,27,3.0,0,2.0,1,2.0,1
4610,min_diffuse,30,60,2,3,0.05,0.95,0.9038301373226858,23,3.0,0,2.0,1,2.0,1
4611,min_diffuse,30,60,2,3,0.05,0.95,0.8921597732187452,31,4.0,0,4.0,0,3.0,1
4612,min_diffuse,30,60,2,3,0.05,0.95,0.9487146852960922,15,3.0,1,3.0,1,3.0,1
4613,min_diffuse,30,60,2,3,0.05,0.95,0.9461680068441,14,3.0,1,3.0,1,3.0,1
4614,min_diffuse,30,60,2,3,0.05,0.95,0.8953840200383929,10,2.0,1,2.0,1,2.0,1
4615,min_diffuse,30,60,2,3,0.05,0.95,0.9113677360019956,33,3.0,1,3.0,1,3.0,1
4616,min_diffuse,30,60,2,3,0.05,0.95,0.925290236296282,10,2.0,1,2.0,1,2.0,1
4617,min_diffuse,30,60,2,3,0.05,0.95,0.935497894652996,11,3.0,1,3.0,1,3.0,1
4618,min_diffuse,30,60,2,3,0.05,0.95,0.8996475296689718,19,3.0,1,3.0,1,3.0,1
4619,min_diffuse,30,60,2,3,0.05,0.95,0.93227784953872,19,3.0,1,3.0,1,3.0,1
4620,min_diffuse,30,60,2,3,0.05,0.95,0.903767588445806,12,2.0,1,3.0,0,3.0,0
4621,min_diffuse,30,60,2,3,0.05,0.95,0.9497047304123916,16,3.0,1,3.0,1,3.0,1
4622,min_diffuse,30,60,2,3,0.05,0.95,0.9478818784544584,27,3.0,1,3.0,1,3.0,1
4623,min_diffuse,30,60,2,3,0.05,0.95,0.909270995326962,42,4.0,0,3.0,1,3.0,1
4624,min_diffuse,30,60,2,3,0.05,0.95,0.9269366813988764,64,4.0,1,4.0,1,4.0,1
4625,min_diffuse,30,60,2,3,0.05,0.95,0.9272919014205068,20,4.0,0,3.0,1,3.0,1
4626,min_diffuse,30,60,2,3,0.05,0.95,0.9129760207395872,17,3.0,0,2.0,1,2.0,1
4627,min_diffuse,30,60,2,3,0.05,0.95,0.9301415867153084,27,3.0,0,3.0,0,2.0,1
4628,min_diffuse,30,60,2,3,0.05,0.95,0.9260550821068548,24,4.0,0,4.0,0,3.0,1
4629,min_diffuse,30,60,2,3,0.05,0.95,0.9441078436973004,35,4.0,1,4.0,1,4.0,1
4630,min_diffuse,30,60,2,3,0.05,0.95,0.935580541989174,14,3.0,1,3.0,1,3.0,1
4631,min_diffuse,30,60,2,3,0.05,0.95,0.9156040396078322,13,3.0,0,2.0,1,2.0,1
4632,min_diffuse,30,60,2,3,0.05,0.95,0.8816130551792611,15,3.0,0,2.0,1,2.0,1
4633,min_diffuse,30,60,2,3,0.05,0.95,0.9356489803842234,19,3.0,0,2.0,1,2.0,1
4634,min_diffuse,30,60,2,3,0.05,0.95,0.8825912805273618,10,3.0,1,3.0,1,3.0,1
4635,min_diffuse,30,60,2,3,0.05,0.95,0.932000885045286,9,2.0,1,2.0,1,2.0,1
4636,min_diffuse,30,60,2,3,0.05,0.95,0.9175817745848696,8,2.0,1,2.0,1,3.0,0
4637,min_diffuse,30,60,2,3,0.05,0.95,0.938682880778597,11,3.0,0,2.0,1,2.0,1
4638,min_diffuse,30,60,2,3,0.05,0.95,0.9290144961601192,14,3.0,0,3.0,0,2.0,1
4639,min_diffuse,30,60,2,3,0.05,0.95,0.9207926234581516,19,3.0,1,3.0,1,3.0,1
4640,min_diffuse,30,60,2,3,0.05,0.95,0.9272624405083792,27,4.0,0,3.0,1,3.0,1
4641,min_diffuse,30,60,2,3,0.05,0.95,0.949358292685046,20,3.0,1,3.0,1,3.0,1
4642,min_diffuse,30,60,2,3,0.05,0.95,0.8446885602743484,23,3.0,0,3.0,0,2.0,1
4643,min_diffuse,30,60,2,3,0.05,0.95,0.9369897376717252,21,4.0,1,4.0,1,4.0,1
4644,min_diffuse,30,60,2,3,0.05,0.95,0.9073606684024476,14,2.0,1,2.0,1,2.0,1
4645,min_diffuse,30,60,2,3,0.05,0.95,0.9294651579353738,28,3.0,1,3.0,1,3.0,1
4646,min_diffuse,30,60,2,3,0.05,0.95,0.9324514363127484,15,3.0,0,3.0,0,2.0,1
4647,min_diffuse,30,60,2,3,0.05,0.95,0.897021957652694,8,2.0,1,2.0,1,3.0,0
4648,min_diffuse,30,60,2,3,0.05,0.95,0.9180792100829296,28,3.0,1,3.0,1,3.0,1
4649,min_diffuse,30,60,2,3,0.05,0.95,0.9353455721431444,22,3.0,1,3.0,1,3.0,1
4650,min_diffuse,30,60,2,3,0.05,0.95,0.9231954141726753,48,4.0,1,4.0,1,4.0,1
4651,min_diffuse,30,60,2,3,0.05,0.95,0.8962831420863713,13,3.0,1,3.0,1,3.0,1
4652,min_diffuse,30,60,2,3,0.05,0.95,0.9403909892299483,16,3.0,1,3.0,1,3.0,1
4653,min_diffuse,30,60,2,3,0.05,0.95,0.942271128268958,11,3.0,1,3.0,1,3.0,1
4654,min_diffuse,30,60,2,3,0.05,0.95,0.8866428795073301,15,3.0,0,2.0,1,2.0,1
4655,min_diffuse,30,60,2,3,0.05,0.95,0.9301826343735956,12,2.0,1,2.0,1,3.0,0
4656,min_diffuse,30,60,2,3,0.05,0.95,0.8581147250356221,27,3.0,1,3.0,1,3.0,1
4657,min_diffuse,30,60,2,3,0.05,0.95,0.9424533319531038,13,3.0,0,2.0,1,2.0,1
4658,min_diffuse,30,60,2,3,0.05,0.95,0.8938507512627643,8,2.0,1,2.0,1,2.0,1
4659,min_diffuse,30,60,2,3,0.05,0.95,0.9396254852664164,32,4.0,1,4.0,1,4.0,1
4660,min_diffuse,30,60,2,3,0.05,0.95,0.942849548979212,20,3.0,1,3.0,1,3.0,1
4661,min_diffuse,30,60,2,3,0.05,0.95,0.8788851693390678,12,3.0,0,2.0,1,2.0,1
4662,min_diffuse,30,60,2,3,0.05,0.95,0.929587045583642,16,3.0,1,3.0,1,3.0,1
4663,min_diffuse,30,60,2,3,0.05,0.95,0.9432252782522024,34,4.0,1,4.0,1,4.0,1
4664,min_diffuse,30,60,2,3,0.05,0.95,0.9362908500999312,31,4.0,0,3.0,1,3.0,1
4665,min_diffuse,30,60,2,3,0.05,0.95,0.9491370909157733,19,3.0,1,3.0,1,3.0,1
4666,min_diffuse,30,60,2,3,0.05,0.95,0.9396040242943116,17,3.0,0,3.0,0,2.0,1
4667,min_diffuse,30,60,2,3,0.05,0.95,0.9352059872288584,28,4.0,0,3.0,1,3.0,1
4668,min_diffuse,30,60,2,3,0.05,0.95,0.9271811360122416,19,3.0,1,3.0,1,3.0,1
4669,min_diffuse,30,60,2,3,0.05,0.95,0.929987472743713,11,3.0,0,3.0,0,2.0,1
4670,min_diffuse,30,60,2,3,0.05,0.95,0.8454173629668659,7,2.0,1,2.0,1,2.0,1
4671,min_diffuse,30,60,2,3,0.05,0.95,0.9475641056228744,13,3.0,0,2.0,1,2.0,1
4672,min_diffuse,30,60,2,3,0.05,0.95,0.8851057179919403,16,3.0,0,3.0,0,2.0,1
4673,min_diffuse,30,60,2,3,0.05,0.95,0.9290433435097516,22,3.0,1,3.0,1,3.0,1
4674,min_diffuse,30,60,2,3,0.05,0.95,0.9493047532034972,23,3.0,1,4.0,0,3.0,1
4675,min_diffuse,30,60,2,3,0.05,0.95,0.9479232971501826,10,3.0,1,3.0,1,3.0,1
4676,min_diffuse,30,60,2,3,0.05,0.95,0.9474504417687326,30,3.0,1,3.0,1,3.0,1
4677,min_diffuse,30,60,2,3,0.05,0.95,0.9473126005234322,34,4.0,1,4.0,1,4.0,1
4678,min_diffuse,30,60,2,3,0.05,0.95,0.8857665176347471,35,3.0,1,3.0,1,3.0,1
4679,min_diffuse,30,60,2,3,0.05,0.95,0.8865580819233699,11,3.0,1,3.0,1,3.0,1
4680,min_diffuse,30,60,2,3,0.05,0.95,0.9428299297675068,12,3.0,1,3.0,1,3.0,1
4681,min_diffuse,30,60,2,3,0.05,0.95,0.9406132971859196,16,3.0,1,3.0,1,3.0,1
4682,min_diffuse,30,60,2,3,0.05,0.95,0.886028861669775,37,3.0,1,3.0,1,3.0,1
4683,min_diffuse,30,60,2,3,0.05,0.95,0.922605604014845,25,3.0,1,3.0,1,3.0,1
4684,min_diffuse,30,60,2,3,0.05,0.95,0.8821503132975146,16,3.0,0,2.0,1,2.0,1
4685,min_diffuse,30,60,2,3,0.05,0.95,0.9499014521024568,30,4.0,0,3.0,1,4.0,0
4686,min_diffuse,30,60,2,3,0.05,0.95,0.9144986554587232,10,2.0,1,2.0,1,2.0,1
4687,min_diffuse,30,60,2,3,0.05,0.95,0.9156695613737308,16,3.0,0,2.0,1,2.0,1
4688,min_diffuse,30,60,2,3,0.05,0.95,0.9489019301368412,27,4.0,1,4.0,1,4.0,1
4689,min_diffuse,30,60,2,3,0.05,0.95,0.9456322439557768,15,3.0,1,3.0,1,3.0,1
4690,min_diffuse,30,60,2,3,0.05,0.95,0.9452715627122528,26,3.0,1,3.0,1,3.0,1
4691,min_diffuse,30,60,2,3,0.05,0.95,0.9487752076376712,14,3.0,0,2.0,1,2.0,1
4692,min_diffuse,30,60,2,3,0.05,0.95,0.9099381210886994,16,3.0,0,2.0,1,3.0,0
4693,min_diffuse,30,60,2,3,0.05,0.95,0.9180089906858814,33,5.0,0,4.0,1,4.0,1
4694,min_diffuse,30,60,2,3,0.05,0.95,0.9278962765242026,21,3.0,1,3.0,1,3.0,1
4695,min_diffuse,30,60,2,3,0.05,0.95,0.8954897678571448,8,2.0,1,2.0,1,2.0,1
4696,min_diffuse,30,60,2,3,0.05,0.95,0.9438912181785898,45,3.0,1,3.0,1,3.0,1
4697,min_diffuse,30,60,2,3,0.05,0.95,0.944861123531609,27,3.0,1,3.0,1,3.0,1
4698,min_diffuse,30,60,2,3,0.05,0.95,0.8649186609714945,8,2.0,1,2.0,1,2.0,1
4699,min_diffuse,30,60,2,3,0.05,0.95,0.9448290860808158,13,3.0,1,3.0,1,3.0,1
4700,min_diffuse,30,60,2,3,0.05,0.95,0.918026555589346,33,4.0,0,4.0,0,3.0,1
4701,min_diffuse,30,60,2,3,0.05,0.95,0.944700762858179,28,3.0,1,3.0,1,3.0,1
4702,min_diffuse,30,60,2,3,0.05,0.95,0.9333388852578745,10,3.0,0,2.0,1,2.0,1
4703,min_diffuse,30,60,2,3,0.05,0.95,0.9308501407481948,32,4.0,1,4.0,1,4.0,1
4704,min_diffuse,30,60,2,3,0.05,0.95,0.9455406454224244,28,4.0,1,4.0,1,4.0,1
4705,min_diffuse,30,60,2,3,0.05,0.95,0.9080116176058556,18,3.0,1,3.0,1,3.0,1
4706,min_diffuse,30,60,2,3,0.05,0.95,0.9231533830025138,10,3.0,0,2.0,1,2.0,1
4707,min_diffuse,30,60,2,3,0.05,0.95,0.9477167967410975,23,3.0,1,3.0,1,3.0,1
4708,min_diffuse,30,60,2,3,0.05,0.95,0.9218004159403204,19,3.0,1,3.0,1,3.0,1
4709,min_diffuse,30,60,2,3,0.05,0.95,0.8573335085079427,39,4.0,0,3.0,1,3.0,1
4710,min_diffuse,30,60,2,3,0.05,0.95,0.9357036737891672,9,3.0,0,2.0,1,3.0,0
4711,min_diffuse,30,60,2,3,0.05,0.95,0.9161249870820128,19,3.0,1,3.0,1,3.0,1
4712,min_diffuse,30,60,2,3,0.05,0.95,0.8981027878699634,11,3.0,0,2.0,1,3.0,0
4713,min_diffuse,30,60,2,3,0.05,0.95,0.9084034549948978,18,3.0,1,3.0,1,3.0,1
4714,min_diffuse,30,60,2,3,0.05,0.95,0.915161583508512,18,4.0,0,3.0,1,3.0,1
4715,min_diffuse,30,60,2,3,0.05,0.95,0.944937248410528,11,3.0,1,3.0,1,3.0,1
4716,min_diffuse,30,60,2,3,0.05,0.95,0.9491556872415065,27,4.0,0,3.0,1,3.0,1
4717,min_diffuse,30,60,2,3,0.05,0.95,0.9182668381520824,24,3.0,1,3.0,1,3.0,1
4718,min_diffuse,30,60,2,3,0.05,0.95,0.875273671982778,9,2.0,1,2.0,1,2.0,1
4719,min_diffuse,30,60,2,3,0.05,0.95,0.9341053948148514,13,3.0,1,3.0,1,3.0,1
4720,min_diffuse,30,60,2,3,0.05,0.95,0.9420732131780608,28,3.0,0,3.0,0,2.0,1
4721,min_diffuse,30,60,2,3,0.05,0.95,0.9076010646334112,17,3.0,1,3.0,1,3.0,1
4722,min_diffuse,30,60,2,3,0.05,0.95,0.9491687312479904,27,3.0,1,3.0,1,3.0,1
4723,min_diffuse,30,60,2,3,0.05,0.95,0.946578209534364,95,4.0,1,4.0,1,4.0,1
4724,min_diffuse,30,60,2,3,0.05,0.95,0.9464938908568818,42,4.0,0,3.0,1,4.0,0
4725,min_diffuse,30,60,2,3,0.05,0.95,0.9472606417498968,41,5.0,0,5.0,0,4.0,1
4726,min_diffuse,30,60,2,3,0.05,0.95,0.9063718467666492,13,3.0,0,2.0,1,3.0,0
4727,min_diffuse,30,60,2,3,0.05,0.95,0.8712630918943846,21,3.0,0,3.0,0,2.0,1
4728,min_diffuse,30,60,2,3,0.05,0.95,0.9433811207053376,17,3.0,1,3.0,1,3.0,1
4729,min_diffuse,30,60,2,3,0.05,0.95,0.9408445562786008,24,3.0,1,3.0,1,3.0,1
4730,min_diffuse,30,60,2,3,0.05,0.95,0.9335284098180175,13,3.0,0,3.0,0,2.0,1
4731,min_diffuse,30,60,2,3,0.05,0.95,0.9387148156322224,21,3.0,1,4.0,0,3.0,1
4732,min_diffuse,30,60,2,3,0.05,0.95,0.9193976202476144,24,3.0,1,3.0,1,3.0,1
4733,min_diffuse,30,60,2,3,0.05,0.95,0.9281322586357884,24,3.0,1,3.0,1,3.0,1
4734,min_diffuse,30,60,2,3,0.05,0.95,0.909634437040988,13,3.0,1,3.0,1,3.0,1
4735,min_diffuse,30,60,2,3,0.05,0.95,0.9099908817163014,15,3.0,1,3.0,1,3.0,1
4736,min_diffuse,30,60,2,3,0.05,0.95,0.920471087510481,10,3.0,0,2.0,1,3.0,0
4737,min_diffuse,30,60,2,3,0.05,0.95,0.935507754688645,18,3.0,0,3.0,0,2.0,1
4738,min_diffuse,30,60,2,3,0.05,0.95,0.9207695127307096,22,3.0,1,3.0,1,3.0,1
4739,min_diffuse,30,60,2,3,0.05,0.95,0.9145233976635776,20,3.0,1,3.0,1,3.0,1
4740,min_diffuse,30,60,2,3,0.05,0.95,0.9416031045649657,44,3.0,1,3.0,1,3.0,1
4741,min_diffuse,30,60,2,3,0.05,0.95,0.9438372667395996,46,4.0,0,4.0,0,3.0,1
4742,min_diffuse,30,60,2,3,0.05,0.95,0.9389654650838116,15,3.0,1,3.0,1,3.0,1
4743,min_diffuse,30,60,2,3,0.05,0.95,0.94700892732697,11,2.0,1,2.0,1,2.0,1
4744,min_diffuse,30,60,2,3,0.05,0.95,0.8199765013710931,16,3.0,0,3.0,0,2.0,1
4745,min_diffuse,30,60,2,3,0.05,0.95,0.9463407763765526,63,4.0,1,4.0,1,4.0,1
4746,min_diffuse,30,60,2,3,0.05,0.95,0.9311192041182136,30,4.0,1,4.0,1,4.0,1
4747,min_diffuse,30,60,2,3,0.05,0.95,0.852130399290712,8,2.0,1,2.0,1,2.0,1
4748,min_diffuse,30,60,2,3,0.05,0.95,0.9271414553357216,33,4.0,0,3.0,1,3.0,1
4749,min_diffuse,30,60,2,3,0.05,0.95,0.9184008667718812,24,4.0,0,3.0,1,4.0,0
4750,min_diffuse,30,60,2,3,0.05,0.95,0.9353531937267294,11,3.0,0,2.0,1,2.0,1
4751,min_diffuse,30,60,2,3,0.05,0.95,0.905900098305576,26,3.0,1,3.0,1,3.0,1
4752,min_diffuse,30,60,2,3,0.05,0.95,0.949163832195324,20,3.0,0,3.0,0,2.0,1
4753,min_diffuse,30,60,2,3,0.05,0.95,0.9335797266743384,8,2.0,1,2.0,1,2.0,1
4754,min_diffuse,30,60,2,3,0.05,0.95,0.9117041843199452,11,3.0,0,2.0,1,2.0,1
4755,min_diffuse,30,60,2,3,0.05,0.95,0.9405488481099736,12,3.0,1,3.0,1,3.0,1
4756,min_diffuse,30,60,2,3,0.05,0.95,0.8881801564669237,20,3.0,1,3.0,1,3.0,1
4757,min_diffuse,30,60,2,3,0.05,0.95,0.9067261702659408,30,4.0,0,4.0,0,3.0,1
4758,min_diffuse,30,60,2,3,0.05,0.95,0.9315329554621388,14,3.0,1,3.0,1,3.0,1
4759,min_diffuse,30,60,2,3,0.05,0.95,0.9455545912523328,19,3.0,1,3.0,1,3.0,1
4760,min_diffuse,30,60,2,3,0.05,0.95,0.7668187819029909,12,3.0,0,3.0,0,2.0,1
4761,min_diffuse,30,60,2,3,0.05,0.95,0.944095341847285,19,3.0,1,3.0,1,3.0,1
4762,min_diffuse,30,60,2,3,0.05,0.95,0.9401965083868896,65,4.0,1,4.0,1,4.0,1
4763,min_diffuse,30,60,2,3,0.05,0.95,0.9190994764514816,11,3.0,0,2.0,1,3.0,0
4764,min_diffuse,30,60,2,3,0.05,0.95,0.8691060346358574,7,2.0,1,2.0,1,2.0,1
4765,min_diffuse,30,60,2,3,0.05,0.95,0.9482978684706136,53,4.0,0,4.0,0,3.0,1
4766,min_diffuse,30,60,2,3,0.05,0.95,0.9386101267105084,21,3.0,1,3.0,1,3.0,1
4767,min_diffuse,30,60,2,3,0.05,0.95,0.94834654968869,27,4.0,1,4.0,1,4.0,1
4768,min_diffuse,30,60,2,3,0.05,0.95,0.9022896487683812,8,2.0,1,2.0,1,2.0,1
4769,min_diffuse,30,60,2,3,0.05,0.95,0.9142654251810428,65,4.0,1,4.0,1,4.0,1
4770,min_diffuse,30,60,2,3,0.05,0.95,0.9234987683138668,17,3.0,1,3.0,1,3.0,1
4771,min_diffuse,30,60,2,3,0.05,0.95,0.9490286767853632,16,3.0,1,3.0,1,3.0,1
4772,min_diffuse,30,60,2,3,0.05,0.95,0.935043690834841,16,3.0,1,3.0,1,3.0,1
4773,min_diffuse,30,60,2,3,0.05,0.95,0.8106013098515036,5,2.0,1,2.0,1,2.0,1
4774,min_diffuse,30,60,2,3,0.05,0.95,0.9479435825032484,26,3.0,1,3.0,1,3.0,1
4775,min_diffuse,30,60,2,3,0.05,0.95,0.8821518657900091,9,2.0,1,2.0,1,2.0,1
4776,min_diffuse,30,60,2,3,0.05,0.95,0.9318902715849025,9,2.0,1,2.0,1,2.0,1
4777,min_diffuse,30,60,2,3,0.05,0.95,0.9348398621982156,16,3.0,1,3.0,1,3.0,1
4778,min_diffuse,30,60,2,3,0.05,0.95,0.9277838199805256,22,3.0,0,3.0,0,2.0,1
4779,min_diffuse,30,60,2,3,0.05,0.95,0.9284935796875712,21,3.0,1,3.0,1,3.0,1
4780,min_diffuse,30,60,2,3,0.05,0.95,0.9037841524869574,13,3.0,0,2.0,1,2.0,1
4781,min_diffuse,30,60,2,3,0.05,0.95,0.9376797301759044,19,3.0,1,3.0,1,3.0,1
4782,min_diffuse,30,60,2,3,0.05,0.95,0.933686892436383,49,5.0,0,4.0,1,4.0,1
4783,min_diffuse,30,60,2,3,0.05,0.95,0.8682302496552269,12,3.0,0,3.0,0,2.0,1
4784,min_diffuse,30,60,2,3,0.05,0.95,0.9324108843047668,20,3.0,1,3.0,1,3.0,1
4785,min_diffuse,30,60,2,3,0.05,0.95,0.9142390362971132,5,2.0,1,2.0,1,2.0,1
4786,min_diffuse,30,60,2,3,0.05,0.95,0.8971710171809454,16,3.0,1,4.0,0,3.0,1
4787,min_diffuse,30,60,2,3,0.05,0.95,0.9348642154002692,17,3.0,1,3.0,1,3.0,1
4788,min_diffuse,30,60,2,3,0.05,0.95,0.9419913539881376,21,3.0,1,3.0,1,3.0,1
4789,min_diffuse,30,60,2,3,0.05,0.95,0.8568643725452401,9,2.0,1,2.0,1,2.0,1
4790,min_diffuse,30,60,2,3,0.05,0.95,0.9168302486047032,8,2.0,1,2.0,1,2.0,1
4791,min_diffuse,30,60,2,3,0.05,0.95,0.9270771574473748,6,2.0,1,2.0,1,3.0,0
4792,min_diffuse,30,60,2,3,0.05,0.95,0.9329182115565268,21,3.0,1,3.0,1,3.0,1
4793,min_diffuse,30,60,2,3,0.05,0.95,0.9316960124372572,15,3.0,1,3.0,1,3.0,1
4794,min_diffuse,30,60,2,3,0.05,0.95,0.9389196050560932,38,4.0,0,4.0,0,3.0,1
4795,min_diffuse,30,60,2,3,0.05,0.95,0.9239812924565726,10,3.0,1,3.0,1,3.0,1
4796,min_diffuse,30,60,2,3,0.05,0.95,0.9265928293335572,15,3.0,0,2.0,1,3.0,0
4797,min_diffuse,30,60,2,3,0.05,0.95,0.9466272076944684,15,3.0,0,2.0,1,2.0,1
4798,min_diffuse,30,60,2,3,0.05,0.95,0.9143006245745808,17,3.0,1,3.0,1,3.0,1
4799,min_diffuse,30,60,2,3,0.05,0.95,0.9480490776349711,30,3.0,1,3.0,1,3.0,1
4800,min_diffuse,30,60,2,3,0.05,0.95,0.943148920455815,8,2.0,1,2.0,1,2.0,1
4801,min_diffuse,30,60,2,3,0.05,0.95,0.9438853613056288,27,5.0,0,4.0,1,5.0,0
4802,min_diffuse,30,60,2,3,0.05,0.95,0.946596091004582,18,3.0,1,3.0,1,3.0,1
4803,min_diffuse,30,60,2,3,0.05,0.95,0.9487659927769424,41,4.0,0,3.0,1,3.0,1
4804,min_diffuse,30,60,2,3,0.05,0.95,0.924313761200531,33,3.0,1,3.0,1,3.0,1
4805,min_diffuse,30,60,2,3,0.05,0.95,0.9234147852430586,8,2.0,1,2.0,1,2.0,1
4806,min_diffuse,30,60,2,3,0.05,0.95,0.9328449355765576,12,3.0,1,3.0,1,3.0,1
4807,min_diffuse,30,60,2,3,0.05,0.95,0.9215726157105556,15,3.0,1,3.0,1,3.0,1
4808,min_diffuse,30,60,2,3,0.05,0.95,0.8663694487122863,8,2.0,1,2.0,1,2.0,1
4809,min_diffuse,30,60,2,3,0.05,0.95,0.934133390875726,6,2.0,1,2.0,1,2.0,1
4810,min_diffuse,30,60,2,3,0.05,0.95,0.9215431149217242,34,3.0,1,3.0,1,3.0,1
4811,min_diffuse,30,60,2,3,0.05,0.95,0.947510292657846,17,3.0,1,3.0,1,3.0,1
4812,min_diffuse,30,60,2,3,0.05,0.95,0.9339647373389204,12,2.0,1,2.0,1,3.0,0
4813,min_diffuse,30,60,2,3,0.05,0.95,0.9451841112430404,9,3.0,1,3.0,1,3.0,1
4814,min_diffuse,30,60,2,3,0.05,0.95,0.9447055521228368,33,4.0,1,4.0,1,4.0,1
4815,min_diffuse,30,60,2,3,0.05,0.95,0.9339478761581582,25,3.0,1,3.0,1,4.0,0
4816,min_diffuse,30,60,2,3,0.05,0.95,0.9342787369992714,36,3.0,1,3.0,1,3.0,1
4817,min_diffuse,30,60,2,3,0.05,0.95,0.8521545457515004,19,3.0,0,2.0,1,3.0,0
4818,min_diffuse,30,60,2,3,0.05,0.95,0.8819309623167121,14,3.0,0,3.0,0,2.0,1
4819,min_diffuse,30,60,2,3,0.05,0.95,0.926781806480972,14,3.0,1,3.0,1,3.0,1
4820,min_diffuse,30,60,2,3,0.05,0.95,0.9476982499962346,49,4.0,1,4.0,1,4.0,1
4821,min_diffuse,30,60,2,3,0.05,0.95,0.9472171823308884,16,3.0,1,3.0,1,3.0,1
4822,min_diffuse,30,60,2,3,0.05,0.95,0.867101267584757,9,3.0,1,3.0,1,3.0,1
4823,min_diffuse,30,60,2,3,0.05,0.95,0.910121400365919,16,3.0,1,3.0,1,3.0,1
4824,min_diffuse,30,60,2,3,0.05,0.95,0.8685245795968494,11,2.0,1,2.0,1,2.0,1
4825,min_diffuse,30,60,2,3,0.05,0.95,0.9390971913829516,24,3.0,1,3.0,1,3.0,1
4826,min_diffuse,30,60,2,3,0.05,0.95,0.8503354003273402,4,2.0,1,2.0,1,2.0,1
4827,min_diffuse,30,60,2,3,0.05,0.95,0.9279108957661768,20,3.0,1,3.0,1,3.0,1
4828,min_diffuse,30,60,2,3,0.05,0.95,0.8572393344198143,14,3.0,1,3.0,1,3.0,1
4829,min_diffuse,30,60,2,3,0.05,0.95,0.9452975708205604,16,3.0,1,3.0,1,3.0,1
4830,min_diffuse,30,60,2,3,0.05,0.95,0.8957060481050623,11,3.0,1,3.0,1,3.0,1
4831,min_diffuse,30,60,2,3,0.05,0.95,0.9117444582468412,17,3.0,1,3.0,1,3.0,1
4832,min_diffuse,30,60,2,3,0.05,0.95,0.8843300790441645,10,3.0,0,2.0,1,2.0,1
4833,min_diffuse,30,60,2,3,0.05,0.95,0.9382653131648054,29,4.0,0,3.0,1,3.0,1
4834,min_diffuse,30,60,2,3,0.05,0.95,0.8992368501332981,5,2.0,1,2.0,1,2.0,1
4835,min_diffuse,30,60,2,3,0.05,0.95,0.9398763939078432,17,3.0,1,3.0,1,3.0,1
4836,min_diffuse,30,60,2,3,0.05,0.95,0.9462304346899806,28,3.0,0,2.0,1,2.0,1
4837,min_diffuse,30,60,2,3,0.05,0.95,0.9222958198687252,19,3.0,1,3.0,1,3.0,1
4838,min_diffuse,30,60,2,3,0.05,0.95,0.9434103472439432,9,3.0,1,3.0,1,3.0,1
4839,min_diffuse,30,60,2,3,0.05,0.95,0.915172718791621,5,2.0,1,2.0,1,2.0,1
4840,min_diffuse,30,60,2,3,0.05,0.95,0.917099107131966,23,3.0,1,3.0,1,3.0,1
4841,min_diffuse,30,60,2,3,0.05,0.95,0.9233926521095538,35,4.0,0,3.0,1,4.0,0
4842,min_diffuse,30,60,2,3,0.05,0.95,0.9419442694998544,22,3.0,0,2.0,1,2.0,1
4843,min_diffuse,30,60,2,3,0.05,0.95,0.9389532179203474,23,3.0,1,3.0,1,3.0,1
4844,min_diffuse,30,60,2,3,0.05,0.95,0.943870347453606,16,3.0,1,3.0,1,3.0,1
4845,min_diffuse,30,60,2,3,0.05,0.95,0.9168231598910992,15,3.0,1,3.0,1,3.0,1
4846,min_diffuse,30,60,2,3,0.05,0.95,0.9382412423188292,20,3.0,1,3.0,1,3.0,1
4847,min_diffuse,30,60,2,3,0.05,0.95,0.8967124439367321,14,3.0,1,3.0,1,3.0,1
4848,min_diffuse,30,60,2,3,0.05,0.95,0.9433187512693628,7,2.0,1,2.0,1,2.0,1
4849,min_diffuse,30,60,2,3,0.05,0.95,0.937886053743104,49,4.0,1,4.0,1,4.0,1
4850,min_diffuse,30,60,2,3,0.05,0.95,0.8971148817377128,16,3.0,1,3.0,1,3.0,1
4851,min_diffuse,30,60,2,3,0.05,0.95,0.9192503570409905,15,3.0,1,3.0,1,3.0,1
4852,min_diffuse,30,60,2,3,0.05,0.95,0.9422566625786678,41,4.0,1,4.0,1,4.0,1
4853,min_diffuse,30,60,2,3,0.05,0.95,0.8389939928136642,11,3.0,1,3.0,1,3.0,1
4854,min_diffuse,30,60,2,3,0.05,0.95,0.9142679414446178,10,2.0,1,2.0,1,2.0,1
4855,min_diffuse,30,60,2,3,0.05,0.95,0.9425935247900524,34,4.0,0,3.0,1,3.0,1
4856,min_diffuse,30,60,2,3,0.05,0.95,0.9063242897858564,12,3.0,1,3.0,1,3.0,1
4857,min_diffuse,30,60,2,3,0.05,0.95,0.9145435889786234,26,4.0,0,3.0,1,3.0,1
4858,min_diffuse,30,60,2,3,0.05,0.95,0.9324469133395542,39,4.0,0,3.0,1,3.0,1
4859,min_diffuse,30,60,2,3,0.05,0.95,0.8916098567504003,28,3.0,1,3.0,1,3.0,1
4860,min_diffuse,30,60,2,3,0.05,0.95,0.924191514774838,15,3.0,1,3.0,1,3.0,1
4861,min_diffuse,30,60,2,3,0.05,0.95,0.9306833400788544,20,3.0,1,3.0,1,3.0,1
4862,min_diffuse,30,60,2,3,0.05,0.95,0.9448516501122796,22,4.0,1,4.0,1,4.0,1
4863,min_diffuse,30,60,2,3,0.05,0.95,0.9255417338990052,19,3.0,1,3.0,1,3.0,1
4864,min_diffuse,30,60,2,3,0.05,0.95,0.9478048771874336,9,2.0,1,2.0,1,3.0,0
4865,min_diffuse,30,60,2,3,0.05,0.95,0.9280711613384618,17,3.0,1,3.0,1,3.0,1
4866,min_diffuse,30,60,2,3,0.05,0.95,0.900515531395906,7,2.0,1,2.0,1,2.0,1
4867,min_diffuse,30,60,2,3,0.05,0.95,0.9475763788315256,30,3.0,1,3.0,1,3.0,1
4868,min_diffuse,30,60,2,3,0.05,0.95,0.9469638338950688,25,3.0,1,3.0,1,3.0,1
4869,min_diffuse,30,60,2,3,0.05,0.95,0.9197591859900892,14,3.0,1,3.0,1,3.0,1
4870,min_diffuse,30,60,2,3,0.05,0.95,0.8892893392312738,6,2.0,1,2.0,1,2.0,1
4871,min_diffuse,30,60,2,3,0.05,0.95,0.9112526830420066,9,2.0,1,3.0,0,3.0,0
4872,min_diffuse,30,60,2,3,0.05,0.95,0.8836686802094679,24,4.0,0,3.0,1,3.0,1
4873,min_diffuse,30,60,2,3,0.05,0.95,0.8574211849569757,17,3.0,1,3.0,1,3.0,1
4874,min_diffuse,30,60,2,3,0.05,0.95,0.9409470363195752,17,3.0,1,3.0,1,3.0,1
4875,min_diffuse,30,60,2,3,0.05,0.95,0.9303955836588192,60,5.0,0,4.0,1,4.0,1
4876,min_diffuse,30,60,2,3,0.05,0.95,0.9489749316025036,21,4.0,0,3.0,1,3.0,1
4877,min_diffuse,30,60,2,3,0.05,0.95,0.9496321316772104,11,3.0,1,3.0,1,3.0,1
4878,min_diffuse,30,60,2,3,0.05,0.95,0.9392073786410374,39,3.0,1,3.0,1,3.0,1
4879,min_diffuse,30,60,2,3,0.05,0.95,0.9422526618595208,21,3.0,0,2.0,1,2.0,1
4880,min_diffuse,30,60,2,3,0.05,0.95,0.9497772853692512,20,3.0,0,2.0,1,3.0,0
4881,min_diffuse,30,60,2,3,0.05,0.95,0.8613139862072358,8,2.0,1,2.0,1,2.0,1
4882,min_diffuse,30,60,2,3,0.05,0.95,0.9385144971762586,57,4.0,1,4.0,1,4.0,1
4883,min_diffuse,30,60,2,3,0.05,0.95,0.9255945232339536,7,2.0,1,2.0,1,3.0,0
4884,min_diffuse,30,60,2,3,0.05,0.95,0.8959003578937847,26,4.0,1,4.0,1,4.0,1
4885,min_diffuse,30,60,2,3,0.05,0.95,0.8954011749677554,9,3.0,0,2.0,1,3.0,0
4886,min_diffuse,30,60,2,3,0.05,0.95,0.92324916850203,18,3.0,1,3.0,1,3.0,1
4887,min_diffuse,30,60,2,3,0.05,0.95,0.9385435015798592,23,4.0,0,3.0,1,3.0,1
4888,min_diffuse,30,60,2,3,0.05,0.95,0.9483679291205208,38,4.0,1,4.0,1,4.0,1
4889,min_diffuse,30,60,2,3,0.05,0.95,0.9334115611869248,33,4.0,0,3.0,1,4.0,0
4890,min_diffuse,30,60,2,3,0.05,0.95,0.92475935997758,15,3.0,1,3.0,1,3.0,1
4891,min_diffuse,30,60,2,3,0.05,0.95,0.9299584242740736,14,3.0,0,2.0,1,3.0,0
4892,min_diffuse,30,60,2,3,0.05,0.95,0.928290447243302,44,4.0,1,4.0,1,4.0,1
4893,min_diffuse,30,60,2,3,0.05,0.95,0.938631826125044,20,3.0,1,3.0,1,3.0,1
4894,min_diffuse,30,60,2,3,0.05,0.95,0.91979511728324,19,3.0,0,2.0,1,2.0,1
4895,min_diffuse,30,60,2,3,0.05,0.95,0.9453372978425304,9,3.0,1,3.0,1,3.0,1
4896,min_diffuse,30,60,2,3,0.05,0.95,0.9047551957824532,8,2.0,1,2.0,1,2.0,1
4897,min_diffuse,30,60,2,3,0.05,0.95,0.8745455474947134,6,2.0,1,2.0,1,2.0,1
4898,min_diffuse,30,60,2,3,0.05,0.95,0.8730939557205986,10,3.0,0,2.0,1,2.0,1
4899,min_diffuse,30,60,2,3,0.05,0.95,0.9494213935686509,20,4.0,0,3.0,1,3.0,1
4900,min_diffuse,30,60,2,3,0.05,0.95,0.9206103133937072,33,4.0,0,4.0,0,3.0,1
4901,min_diffuse,30,60,2,3,0.05,0.95,0.8724277196705175,24,3.0,1,3.0,1,3.0,1
4902,min_diffuse,30,60,2,3,0.05,0.95,0.9456496906887604,14,3.0,1,3.0,1,3.0,1
4903,min_diffuse,30,60,2,3,0.05,0.95,0.9136010390200832,35,4.0,0,3.0,1,4.0,0
4904,min_diffuse,30,60,2,3,0.05,0.95,0.8736530964481707,15,3.0,0,2.0,1,2.0,1
4905,min_diffuse,30,60,2,3,0.05,0.95,0.9495420114485532,48,4.0,1,4.0,1,4.0,1
4906,min_diffuse,30,60,2,3,0.05,0.95,0.9490395871869478,29,4.0,0,3.0,1,4.0,0
4907,min_diffuse,30,60,2,3,0.05,0.95,0.9285137996024764,28,4.0,0,3.0,1,3.0,1
4908,min_diffuse,30,60,2,3,0.05,0.95,0.883390051880516,15,3.0,0,2.0,1,3.0,0
4909,min_diffuse,30,60,2,3,0.05,0.95,0.9434755360593774,25,3.0,1,3.0,1,3.0,1
4910,min_diffuse,30,60,2,3,0.05,0.95,0.88890402258291,12,2.0,1,2.0,1,2.0,1
4911,min_diffuse,30,60,2,3,0.05,0.95,0.9003333114218611,17,3.0,1,3.0,1,3.0,1
4912,min_diffuse,30,60,2,3,0.05,0.95,0.916003442202628,9,2.0,1,3.0,0,2.0,1
4913,min_diffuse,30,60,2,3,0.05,0.95,0.9444013545987268,33,3.0,1,3.0,1,3.0,1
4914,min_diffuse,30,60,2,3,0.05,0.95,0.9470684223331584,19,3.0,1,3.0,1,3.0,1
4915,min_diffuse,30,60,2,3,0.05,0.95,0.8973806850613854,28,3.0,1,3.0,1,3.0,1
4916,min_diffuse,30,60,2,3,0.05,0.95,0.9240056431254966,17,3.0,1,3.0,1,3.0,1
4917,min_diffuse,30,60,2,3,0.05,0.95,0.9419875139400516,26,4.0,1,4.0,1,4.0,1
4918,min_diffuse,30,60,2,3,0.05,0.95,0.8386048849940027,12,2.0,1,2.0,1,2.0,1
4919,min_diffuse,30,60,2,3,0.05,0.95,0.9404823262878588,58,4.0,1,4.0,1,4.0,1
4920,min_diffuse,30,60,2,3,0.05,0.95,0.9494882348817012,14,3.0,1,3.0,1,3.0,1
4921,min_diffuse,30,60,2,3,0.05,0.95,0.9309396405747912,35,3.0,1,3.0,1,3.0,1
4922,min_diffuse,30,60,2,3,0.05,0.95,0.9495601427747136,47,4.0,1,4.0,1,4.0,1
4923,min_diffuse,30,60,2,3,0.05,0.95,0.8707942808431884,31,3.0,0,3.0,0,2.0,1
4924,min_diffuse,30,60,2,3,0.05,0.95,0.8858919795142262,39,4.0,1,4.0,1,4.0,1
4925,min_diffuse,30,60,2,3,0.05,0.95,0.9385168260147446,20,3.0,1,3.0,1,3.0,1
4926,min_diffuse,30,60,2,3,0.05,0.95,0.9316572392856718,8,2.0,1,2.0,1,2.0,1
4927,min_diffuse,30,60,2,3,0.05,0.95,0.9008736491831132,8,2.0,1,2.0,1,2.0,1
4928,min_diffuse,30,60,2,3,0.05,0.95,0.9342249655022344,11,3.0,0,2.0,1,3.0,0
4929,min_diffuse,30,60,2,3,0.05,0.95,0.9363542531087432,13,3.0,0,2.0,1,2.0,1
4930,min_diffuse,30,60,2,3,0.05,0.95,0.9499418419179352,36,4.0,0,3.0,1,3.0,1
4931,min_diffuse,30,60,2,3,0.05,0.95,0.9427911642199966,25,4.0,0,3.0,1,3.0,1
4932,min_diffuse,30,60,2,3,0.05,0.95,0.9153790826399608,16,3.0,0,3.0,0,2.0,1
4933,min_diffuse,30,60,2,3,0.05,0.95,0.9340198159940432,11,3.0,1,3.0,1,3.0,1
4934,min_diffuse,30,60,2,3,0.05,0.95,0.9414847632743276,12,3.0,1,3.0,1,3.0,1
4935,min_diffuse,30,60,2,3,0.05,0.95,0.9224236444630614,31,3.0,1,3.0,1,3.0,1
4936,min_diffuse,30,60,2,3,0.05,0.95,0.8792053449049902,11,3.0,1,3.0,1,3.0,1
4937,min_diffuse,30,60,2,3,0.05,0.95,0.9251680491544234,27,3.0,1,3.0,1,3.0,1
4938,min_diffuse,30,60,2,3,0.05,0.95,0.9210987550274056,8,2.0,1,2.0,1,3.0,0
4939,min_diffuse,30,60,2,3,0.05,0.95,0.9401313568244444,18,3.0,1,3.0,1,3.0,1
4940,min_diffuse,30,60,2,3,0.05,0.95,0.9464040278398468,32,4.0,0,3.0,1,4.0,0
4941,min_diffuse,30,60,2,3,0.05,0.95,0.93854134950679,26,3.0,1,3.0,1,3.0,1
4942,min_diffuse,30,60,2,3,0.05,0.95,0.9454912720885404,23,3.0,1,3.0,1,3.0,1
4943,min_diffuse,30,60,2,3,0.05,0.95,0.9327940206676028,14,2.0,1,2.0,1,2.0,1
4944,min_diffuse,30,60,2,3,0.05,0.95,0.9479313896195092,50,4.0,1,4.0,1,4.0,1
4945,min_diffuse,30,60,2,3,0.05,0.95,0.8889431334985687,10,3.0,0,2.0,1,3.0,0
4946,min_diffuse,30,60,2,3,0.05,0.95,0.9348895591040416,16,3.0,1,3.0,1,3.0,1
4947,min_diffuse,30,60,2,3,0.05,0.95,0.8575922980047119,11,2.0,1,2.0,1,3.0,0
4948,min_diffuse,30,60,2,3,0.05,0.95,0.9422250094918192,23,3.0,1,3.0,1,3.0,1
4949,min_diffuse,30,60,2,3,0.05,0.95,0.9478048099783408,26,3.0,0,3.0,0,2.0,1
4950,min_diffuse,30,60,2,3,0.05,0.95,0.9341850049113684,13,3.0,0,2.0,1,3.0,0
4951,min_diffuse,30,60,2,3,0.05,0.95,0.945168103379701,12,3.0,1,3.0,1,3.0,1
4952,min_diffuse,30,60,2,3,0.05,0.95,0.932741190877482,22,3.0,1,3.0,1,3.0,1
4953,min_diffuse,30,60,2,3,0.05,0.95,0.8810161575190415,15,3.0,1,3.0,1,3.0,1
4954,min_diffuse,30,60,2,3,0.05,0.95,0.8998976903718582,24,3.0,1,3.0,1,3.0,1
4955,min_diffuse,30,60,2,3,0.05,0.95,0.913085928857359,8,2.0,1,2.0,1,2.0,1
4956,min_diffuse,30,60,2,3,0.05,0.95,0.8951806378772008,12,3.0,1,3.0,1,3.0,1
4957,min_diffuse,30,60,2,3,0.05,0.95,0.9395989330296552,27,3.0,1,3.0,1,3.0,1
4958,min_diffuse,30,60,2,3,0.05,0.95,0.9435470750237624,6,2.0,1,2.0,1,2.0,1
4959,min_diffuse,30,60,2,3,0.05,0.95,0.8839714573336278,7,2.0,1,2.0,1,2.0,1
4960,min_diffuse,30,60,2,3,0.05,0.95,0.8981974056158448,9,2.0,1,2.0,1,2.0,1
4961,min_diffuse,30,60,2,3,0.05,0.95,0.9376564997823068,76,4.0,1,4.0,1,4.0,1
4962,min_diffuse,30,60,2,3,0.05,0.95,0.9025814931985324,14,3.0,0,3.0,0,2.0,1
4963,min_diffuse,30,60,2,3,0.05,0.95,0.9132438558927726,7,2.0,1,2.0,1,2.0,1
4964,min_diffuse,30,60,2,3,0.05,0.95,0.914917303872494,11,3.0,0,2.0,1,2.0,1
4965,min_diffuse,30,60,2,3,0.05,0.95,0.9437190461542764,18,3.0,1,3.0,1,3.0,1
4966,min_diffuse,30,60,2,3,0.05,0.95,0.9293025070017124,29,4.0,1,4.0,1,4.0,1
4967,min_diffuse,30,60,2,3,0.05,0.95,0.8587907716179989,24,3.0,1,3.0,1,3.0,1
4968,min_diffuse,30,60,2,3,0.05,0.95,0.9474640719343216,57,5.0,1,5.0,1,5.0,1
4969,min_diffuse,30,60,2,3,0.05,0.95,0.9155415222689396,16,3.0,1,3.0,1,3.0,1
4970,min_diffuse,30,60,2,3,0.05,0.95,0.9238572016228388,7,2.0,1,2.0,1,2.0,1
4971,min_diffuse,30,60,2,3,0.05,0.95,0.949593223100779,9,2.0,1,3.0,0,3.0,0
4972,min_diffuse,30,60,2,3,0.05,0.95,0.9443276259276642,17,3.0,0,2.0,1,2.0,1
4973,min_diffuse,30,60,2,3,0.05,0.95,0.9397806689406312,9,2.0,1,3.0,0,3.0,0
4974,min_diffuse,30,60,2,3,0.05,0.95,0.8715830101675783,12,2.0,1,2.0,1,2.0,1
4975,min_diffuse,30,60,2,3,0.05,0.95,0.8884300691084056,13,3.0,0,2.0,1,2.0,1
4976,min_diffuse,30,60,2,3,0.05,0.95,0.93863522755484,6,2.0,1,2.0,1,3.0,0
4977,min_diffuse,30,60,2,3,0.05,0.95,0.8126073895835568,9,3.0,0,2.0,1,3.0,0
4978,min_diffuse,30,60,2,3,0.05,0.95,0.9181511221909467,20,3.0,1,3.0,1,3.0,1
4979,min_diffuse,30,60,2,3,0.05,0.95,0.93669386448143,25,4.0,1,4.0,1,4.0,1
4980,min_diffuse,30,60,2,3,0.05,0.95,0.9477322340186384,12,3.0,1,3.0,1,3.0,1
4981,min_diffuse,30,60,2,3,0.05,0.95,0.92843520933031,20,4.0,0,3.0,1,3.0,1
4982,min_diffuse,30,60,2,3,0.05,0.95,0.890935690302549,22,3.0,0,3.0,0,2.0,1
4983,min_diffuse,30,60,2,3,0.05,0.95,0.9237146691333674,26,3.0,1,3.0,1,3.0,1
4984,min_diffuse,30,60,2,3,0.05,0.95,0.9496728785691062,15,3.0,0,2.0,1,3.0,0
4985,min_diffuse,30,60,2,3,0.05,0.95,0.8539540333152706,15,3.0,0,2.0,1,2.0,1
4986,min_diffuse,30,60,2,3,0.05,0.95,0.9111125104716632,8,2.0,1,2.0,1,2.0,1
4987,min_diffuse,30,60,2,3,0.05,0.95,0.9496108497880678,19,3.0,1,3.0,1,3.0,1
4988,min_diffuse,30,60,2,3,0.05,0.95,0.945883658688248,10,3.0,1,3.0,1,3.0,1
4989,min_diffuse,30,60,2,3,0.05,0.95,0.8798429416655349,17,3.0,1,3.0,1,3.0,1
4990,min_diffuse,30,60,2,3,0.05,0.95,0.9380486297698544,25,3.0,1,3.0,1,3.0,1
4991,min_diffuse,30,60,2,3,0.05,0.95,0.8950697968073085,10,3.0,0,2.0,1,3.0,0
4992,min_diffuse,30,60,2,3,0.05,0.95,0.9225217379591012,17,3.0,1,3.0,1,3.0,1
4993,min_diffuse,30,60,2,3,0.05,0.95,0.9381627364894206,17,3.0,1,3.0,1,3.0,1
4994,min_diffuse,30,60,2,3,0.05,0.95,0.9358086119214396,21,3.0,1,3.0,1,3.0,1
4995,min_diffuse,30,60,2,3,0.05,0.95,0.944617272457171,9,2.0,1,2.0,1,2.0,1
4996,min_diffuse,30,60,2,3,0.05,0.95,0.8939409779723559,14,3.0,1,3.0,1,3.0,1
4997,min_diffuse,30,60,2,3,0.05,0.95,0.8928932040755045,15,3.0,0,2.0,1,3.0,0
4998,min_diffuse,30,60,2,3,0.05,0.95,0.8722602858655909,15,3.0,1,3.0,1,3.0,1
4999,min_diffuse,30,60,2,3,0.05,0.95,0.9411423858172562,26,4.0,0,3.0,1,3.0,1
5000,min_diffuse,30,60,2,3,0.05,0.95,0.938436581598138,19,3.0,0,2.0,1,2.0,1
5001,min_diffuse,30,60,2,3,0.05,0.95,0.9334888739050552,12,3.0,0,2.0,1,3.0,0
5002,min_diffuse,30,60,2,3,0.05,0.95,0.9005466383364011,35,3.0,1,3.0,1,3.0,1
5003,min_diffuse,30,60,2,3,0.05,0.95,0.8814866943436234,23,3.0,1,3.0,1,3.0,1
5004,min_diffuse,30,60,2,3,0.05,0.95,0.9394297367834424,16,3.0,0,2.0,1,3.0,0
5005,min_diffuse,30,60,2,3,0.05,0.95,0.9409744489527267,32,3.0,1,3.0,1,3.0,1
5006,min_diffuse,30,60,2,3,0.05,0.95,0.9262915837052036,4,2.0,1,2.0,1,2.0,1
5007,min_diffuse,30,60,2,3,0.05,0.95,0.8993197595750916,10,3.0,0,2.0,1,3.0,0
5008,min_diffuse,30,60,2,3,0.05,0.95,0.8927091926747713,15,3.0,1,3.0,1,3.0,1
5009,min_diffuse,30,60,2,3,0.05,0.95,0.9193812264801956,13,3.0,0,2.0,1,2.0,1
5010,min_diffuse,30,60,2,3,0.05,0.95,0.8702222183170975,9,2.0,1,2.0,1,2.0,1
5011,min_diffuse,30,60,2,3,0.05,0.95,0.9434495280150116,14,3.0,0,2.0,1,2.0,1
5012,min_diffuse,30,60,2,3,0.05,0.95,0.9423889787344704,73,4.0,1,4.0,1,4.0,1
5013,min_diffuse,30,60,2,3,0.05,0.95,0.917022295277382,11,3.0,1,3.0,1,3.0,1
5014,min_diffuse,30,60,2,3,0.05,0.95,0.9201594419830692,41,5.0,0,4.0,1,4.0,1
5015,min_diffuse,30,60,2,3,0.05,0.95,0.9359754878050002,36,4.0,1,4.0,1,4.0,1
5016,min_diffuse,30,60,2,3,0.05,0.95,0.90391717633085,9,3.0,0,2.0,1,3.0,0
5017,min_diffuse,30,60,2,3,0.05,0.95,0.9008791236046432,24,3.0,0,2.0,1,2.0,1
5018,min_diffuse,30,60,2,3,0.05,0.95,0.9260206711610488,25,4.0,0,3.0,1,3.0,1
5019,min_diffuse,30,60,2,3,0.05,0.95,0.9401715938246636,17,3.0,1,3.0,1,3.0,1
5020,min_diffuse,30,60,2,3,0.05,0.95,0.9418708348473228,37,3.0,1,3.0,1,3.0,1
5021,min_diffuse,30,60,2,3,0.05,0.95,0.9443674826436964,31,4.0,0,3.0,1,3.0,1
5022,min_diffuse,30,60,2,3,0.05,0.95,0.9409058928041844,12,3.0,1,3.0,1,3.0,1
5023,min_diffuse,30,60,2,3,0.05,0.95,0.9311709219140633,13,3.0,1,3.0,1,3.0,1
5024,min_diffuse,30,60,2,3,0.05,0.95,0.9300490403706092,31,4.0,1,4.0,1,4.0,1
5025,min_diffuse,30,60,2,3,0.05,0.95,0.9019000602302132,12,3.0,1,3.0,1,3.0,1
5026,min_diffuse,30,60,2,3,0.05,0.95,0.9418710104930812,29,4.0,0,4.0,0,3.0,1
5027,min_diffuse,30,60,2,3,0.05,0.95,0.9488084341761818,24,4.0,1,4.0,1,4.0,1
5028,min_diffuse,30,60,2,3,0.05,0.95,0.9176957512733024,15,3.0,0,2.0,1,2.0,1
5029,min_diffuse,30,60,2,3,0.05,0.95,0.9459899744561142,16,3.0,1,3.0,1,3.0,1
5030,min_diffuse,30,60,2,3,0.05,0.95,0.876461477418004,16,3.0,1,3.0,1,3.0,1
5031,min_diffuse,30,60,2,3,0.05,0.95,0.932896758194316,17,3.0,1,3.0,1,3.0,1
5032,min_diffuse,30,60,2,3,0.05,0.95,0.918298932186946,14,3.0,0,2.0,1,3.0,0
5033,min_diffuse,30,60,2,3,0.05,0.95,0.9234174208481516,18,3.0,1,3.0,1,3.0,1
5034,min_diffuse,30,60,2,3,0.05,0.95,0.91110180473622,11,3.0,0,2.0,1,2.0,1
5035,min_diffuse,30,60,2,3,0.05,0.95,0.863555549066338,19,3.0,1,3.0,1,3.0,1
5036,min_diffuse,30,60,2,3,0.05,0.95,0.9308733433168443,23,3.0,1,3.0,1,3.0,1
5037,min_diffuse,30,60,2,3,0.05,0.95,0.9317818702946256,26,3.0,1,3.0,1,3.0,1
5038,min_diffuse,30,60,2,3,0.05,0.95,0.9416615301491656,20,3.0,1,3.0,1,3.0,1
5039,min_diffuse,30,60,2,3,0.05,0.95,0.922292662543014,12,3.0,1,3.0,1,3.0,1
5040,min_diffuse,30,60,2,3,0.05,0.95,0.90462183474561,15,3.0,1,3.0,1,3.0,1
5041,min_diffuse,30,60,2,3,0.05,0.95,0.9173112808490632,19,3.0,1,3.0,1,3.0,1
5042,min_diffuse,30,60,2,3,0.05,0.95,0.8698205111480861,8,2.0,1,2.0,1,2.0,1
5043,min_diffuse,30,60,2,3,0.05,0.95,0.8383948672351695,14,3.0,0,2.0,1,2.0,1
5044,min_diffuse,30,60,2,3,0.05,0.95,0.8757537927323845,9,3.0,1,3.0,1,3.0,1
5045,min_diffuse,30,60,2,3,0.05,0.95,0.920071716533279,13,3.0,0,2.0,1,3.0,0
5046,min_diffuse,30,60,2,3,0.05,0.95,0.9453527647978196,23,3.0,1,3.0,1,3.0,1
5047,min_diffuse,30,60,2,3,0.05,0.95,0.9390066366931714,19,3.0,1,3.0,1,3.0,1
5048,min_diffuse,30,60,2,3,0.05,0.95,0.9498921504946028,20,3.0,0,2.0,1,2.0,1
5049,min_diffuse,30,60,2,3,0.05,0.95,0.8807085290934726,12,3.0,1,3.0,1,3.0,1
5050,min_diffuse,30,60,2,3,0.05,0.95,0.9285082165714672,23,3.0,1,3.0,1,3.0,1
5051,min_diffuse,30,60,2,3,0.05,0.95,0.9293675179762748,12,3.0,1,3.0,1,3.0,1
5052,min_diffuse,30,60,2,3,0.05,0.95,0.9321633487361424,24,3.0,1,3.0,1,3.0,1
5053,min_diffuse,30,60,2,3,0.05,0.95,0.9364510664818504,46,4.0,1,4.0,1,4.0,1
5054,min_diffuse,30,60,2,3,0.05,0.95,0.9254502071087902,20,3.0,1,3.0,1,3.0,1
5055,min_diffuse,30,60,2,3,0.05,0.95,0.8558616240960032,5,2.0,1,2.0,1,2.0,1
5056,min_diffuse,30,60,2,3,0.05,0.95,0.9453943453045904,12,3.0,1,3.0,1,3.0,1
5057,min_diffuse,30,60,2,3,0.05,0.95,0.9426940623880404,29,3.0,1,3.0,1,3.0,1
5058,min_diffuse,30,60,2,3,0.05,0.95,0.9078042329286762,23,4.0,0,3.0,1,3.0,1
5059,min_diffuse,30,60,2,3,0.05,0.95,0.9141887552992488,11,3.0,1,3.0,1,3.0,1
5060,min_diffuse,30,60,2,3,0.05,0.95,0.945953000161752,69,5.0,1,5.0,1,5.0,1
5061,min_diffuse,30,60,2,3,0.05,0.95,0.948643860998242,54,5.0,0,4.0,1,4.0,1
5062,min_diffuse,30,60,2,3,0.05,0.95,0.947748757844056,37,3.0,1,3.0,1,3.0,1
5063,min_diffuse,30,60,2,3,0.05,0.95,0.909030312046592,32,3.0,1,3.0,1,3.0,1
5064,min_diffuse,30,60,2,3,0.05,0.95,0.9406552932028842,64,4.0,0,3.0,1,3.0,1
5065,min_diffuse,30,60,2,3,0.05,0.95,0.884834318099033,32,3.0,1,3.0,1,3.0,1
5066,min_diffuse,30,60,2,3,0.05,0.95,0.9288942947208892,23,3.0,1,3.0,1,3.0,1
5067,min_diffuse,30,60,2,3,0.05,0.95,0.8991905742994809,10,3.0,1,3.0,1,3.0,1
5068,min_diffuse,30,60,2,3,0.05,0.95,0.948823150618763,20,3.0,0,2.0,1,2.0,1
5069,min_diffuse,30,60,2,3,0.05,0.95,0.9259276612727658,49,4.0,0,4.0,0,3.0,1
5070,min_diffuse,30,60,2,3,0.05,0.95,0.911307034070792,11,2.0,1,2.0,1,2.0,1
5071,min_diffuse,30,60,2,3,0.05,0.95,0.9473956325550718,29,4.0,0,3.0,1,3.0,1
5072,min_diffuse,30,60,2,3,0.05,0.95,0.8369231414577142,18,3.0,1,3.0,1,3.0,1
5073,min_diffuse,30,60,2,3,0.05,0.95,0.906305087892788,16,3.0,0,2.0,1,2.0,1
5074,min_diffuse,30,60,2,3,0.05,0.95,0.9375505874819806,12,3.0,1,3.0,1,3.0,1
5075,min_diffuse,30,60,2,3,0.05,0.95,0.917849066001306,23,4.0,0,3.0,1,3.0,1
5076,min_diffuse,30,60,2,3,0.05,0.95,0.9319966236655954,17,3.0,0,2.0,1,3.0,0
5077,min_diffuse,30,60,2,3,0.05,0.95,0.8539673625007699,7,2.0,1,2.0,1,2.0,1
5078,min_diffuse,30,60,2,3,0.05,0.95,0.8851616528401347,15,3.0,1,3.0,1,3.0,1
5079,min_diffuse,30,60,2,3,0.05,0.95,0.9245604372728196,9,2.0,1,3.0,0,3.0,0
5080,min_diffuse,30,60,2,3,0.05,0.95,0.898367472629387,21,3.0,1,3.0,1,3.0,1
5081,min_diffuse,30,60,2,3,0.05,0.95,0.9419733723570924,15,3.0,1,3.0,1,3.0,1
5082,min_diffuse,30,60,2,3,0.05,0.95,0.8931040480678634,11,2.0,1,2.0,1,2.0,1
5083,min_diffuse,30,60,2,3,0.05,0.95,0.9162218080454946,10,3.0,0,2.0,1,2.0,1
5084,min_diffuse,30,60,2,3,0.05,0.95,0.9119419398934284,6,2.0,1,2.0,1,2.0,1
5085,min_diffuse,30,60,2,3,0.05,0.95,0.9498683030446342,28,4.0,0,3.0,1,3.0,1
5086,min_diffuse,30,60,2,3,0.05,0.95,0.8853273479702111,9,2.0,1,2.0,1,2.0,1
5087,min_diffuse,30,60,2,3,0.05,0.95,0.9000332676219622,37,3.0,1,3.0,1,3.0,1
5088,min_diffuse,30,60,2,3,0.05,0.95,0.9067992196464584,26,3.0,1,3.0,1,3.0,1
5089,min_diffuse,30,60,2,3,0.05,0.95,0.9248192252812812,8,2.0,1,2.0,1,3.0,0
5090,min_diffuse,30,60,2,3,0.05,0.95,0.9432417898387916,31,4.0,0,3.0,1,3.0,1
5091,min_diffuse,30,60,2,3,0.05,0.95,0.7873855778206197,15,3.0,0,2.0,1,2.0,1
5092,min_diffuse,30,60,2,3,0.05,0.95,0.9444413028034536,20,3.0,1,3.0,1,3.0,1
5093,min_diffuse,30,60,2,3,0.05,0.95,0.9496191681136892,17,3.0,1,3.0,1,4.0,0
5094,min_diffuse,30,60,2,3,0.05,0.95,0.9484533572577476,23,3.0,1,3.0,1,3.0,1
5095,min_diffuse,30,60,2,3,0.05,0.95,0.9260711443935136,18,3.0,1,3.0,1,3.0,1
5096,min_diffuse,30,60,2,3,0.05,0.95,0.9384405331237304,14,3.0,1,3.0,1,3.0,1
5097,min_diffuse,30,60,2,3,0.05,0.95,0.9445918505496624,40,5.0,0,4.0,1,5.0,0
5098,min_diffuse,30,60,2,3,0.05,0.95,0.9397069868095904,24,3.0,1,3.0,1,3.0,1
5099,min_diffuse,30,60,2,3,0.05,0.95,0.9280327636754144,14,3.0,0,2.0,1,3.0,0
5100,min_diffuse,30,60,2,3,0.05,0.95,0.9473127901671962,13,3.0,1,3.0,1,3.0,1
5101,min_diffuse,30,60,2,3,0.05,0.95,0.9337822003663092,10,2.0,1,2.0,1,3.0,0
5102,min_diffuse,30,60,2,3,0.05,0.95,0.9406753157452872,12,3.0,1,3.0,1,3.0,1
5103,min_diffuse,30,60,2,3,0.05,0.95,0.936188021428948,18,3.0,1,3.0,1,3.0,1
5104,min_diffuse,30,60,2,3,0.05,0.95,0.8801433635575204,11,3.0,0,2.0,1,3.0,0
5105,min_diffuse,30,60,2,3,0.05,0.95,0.9362387787410816,38,3.0,0,3.0,0,2.0,1
5106,min_diffuse,30,60,2,3,0.05,0.95,0.933502892666326,18,3.0,1,3.0,1,3.0,1
5107,min_diffuse,30,60,2,3,0.05,0.95,0.9392034944636356,12,3.0,1,3.0,1,3.0,1
5108,min_diffuse,30,60,2,3,0.05,0.95,0.9104954944662538,28,3.0,1,3.0,1,3.0,1
5109,min_diffuse,30,60,2,3,0.05,0.95,0.9345106638874604,39,3.0,1,3.0,1,3.0,1
5110,min_diffuse,30,60,2,3,0.05,0.95,0.870066222188175,11,3.0,1,3.0,1,3.0,1
5111,min_diffuse,30,60,2,3,0.05,0.95,0.9168420745011178,16,3.0,0,3.0,0,2.0,1
5112,min_diffuse,30,60,2,3,0.05,0.95,0.946248372956522,47,4.0,1,4.0,1,4.0,1
5113,min_diffuse,30,60,2,3,0.05,0.95,0.8881789646071037,10,2.0,1,2.0,1,2.0,1
5114,min_diffuse,30,60,2,3,0.05,0.95,0.9308063086794856,25,3.0,1,3.0,1,3.0,1
5115,min_diffuse,30,60,2,3,0.05,0.95,0.9375106854276156,12,3.0,1,3.0,1,3.0,1
5116,min_diffuse,30,60,2,3,0.05,0.95,0.940964876923277,18,3.0,1,3.0,1,3.0,1
5117,min_diffuse,30,60,2,3,0.05,0.95,0.9164025359061696,40,3.0,1,3.0,1,3.0,1
5118,min_diffuse,30,60,2,3,0.05,0.95,0.9325051937385864,24,3.0,1,3.0,1,3.0,1
5119,min_diffuse,30,60,2,3,0.05,0.95,0.9317335261884236,22,3.0,1,3.0,1,3.0,1
5120,min_diffuse,30,60,2,3,0.05,0.95,0.9294728283743648,17,3.0,1,3.0,1,3.0,1
5121,min_diffuse,30,60,2,3,0.05,0.95,0.9485429777705812,37,4.0,1,4.0,1,4.0,1
5122,min_diffuse,30,60,2,3,0.05,0.95,0.9178447981790652,7,3.0,1,3.0,1,3.0,1
5123,min_diffuse,30,60,2,3,0.05,0.95,0.9437385928750052,21,3.0,1,3.0,1,3.0,1
5124,min_diffuse,30,60,2,3,0.05,0.95,0.9479613247756504,59,3.0,1,3.0,1,3.0,1
5125,min_diffuse,30,60,2,3,0.05,0.95,0.9319971495847076,22,4.0,0,3.0,1,3.0,1
5126,min_diffuse,30,60,2,3,0.05,0.95,0.9496608812872576,36,3.0,0,2.0,1,2.0,1
5127,min_diffuse,30,60,2,3,0.05,0.95,0.8949034881509106,18,3.0,1,3.0,1,3.0,1
5128,min_diffuse,30,60,2,3,0.05,0.95,0.9355444473495164,13,3.0,1,3.0,1,3.0,1
5129,min_diffuse,30,60,2,3,0.05,0.95,0.9448021616170336,42,4.0,0,3.0,1,3.0,1
5130,min_diffuse,30,60,2,3,0.05,0.95,0.9468005063493324,35,4.0,0,3.0,1,3.0,1
5131,min_diffuse,30,60,2,3,0.05,0.95,0.9146333234045156,54,4.0,0,3.0,1,3.0,1
5132,min_diffuse,30,60,2,3,0.05,0.95,0.9498196612499604,10,2.0,1,2.0,1,3.0,0
5133,min_diffuse,30,60,2,3,0.05,0.95,0.9353760068500374,49,4.0,0,3.0,1,3.0,1
5134,min_diffuse,30,60,2,3,0.05,0.95,0.8840972936117605,14,3.0,1,3.0,1,3.0,1
5135,min_diffuse,30,60,2,3,0.05,0.95,0.9254633917475024,27,4.0,0,3.0,1,3.0,1
5136,min_diffuse,30,60,2,3,0.05,0.95,0.9095027086359644,15,3.0,0,2.0,1,2.0,1
5137,min_diffuse,30,60,2,3,0.05,0.95,0.9306201195242808,18,3.0,1,3.0,1,3.0,1
5138,min_diffuse,30,60,2,3,0.05,0.95,0.8452348144667255,36,3.0,1,3.0,1,3.0,1
5139,min_diffuse,30,60,2,3,0.05,0.95,0.8744131483693278,13,3.0,1,3.0,1,3.0,1
5140,min_diffuse,30,60,2,3,0.05,0.95,0.94437866948418,26,4.0,0,3.0,1,4.0,0
5141,min_diffuse,30,60,2,3,0.05,0.95,0.9249794865310812,24,3.0,1,3.0,1,3.0,1
5142,min_diffuse,30,60,2,3,0.05,0.95,0.9446606912458678,19,4.0,0,3.0,1,3.0,1
5143,min_diffuse,30,60,2,3,0.05,0.95,0.8874230327261803,27,4.0,0,3.0,1,3.0,1
5144,min_diffuse,30,60,2,3,0.05,0.95,0.8266665389180791,18,3.0,0,2.0,1,2.0,1
5145,min_diffuse,30,60,2,3,0.05,0.95,0.9409372011610534,23,3.0,1,3.0,1,3.0,1
5146,min_diffuse,30,60,2,3,0.05,0.95,0.9077383712656916,19,3.0,0,3.0,0,2.0,1
5147,min_diffuse,30,60,2,3,0.05,0.95,0.9266341701616656,27,3.0,1,3.0,1,3.0,1
5148,min_diffuse,30,60,2,3,0.05,0.95,0.929751411546178,24,3.0,0,2.0,1,3.0,0
5149,min_diffuse,30,60,2,3,0.05,0.95,0.9327253680890476,18,3.0,0,3.0,0,2.0,1
5150,min_diffuse,30,60,2,3,0.05,0.95,0.922098366866904,30,3.0,1,3.0,1,3.0,1
5151,min_diffuse,30,60,2,3,0.05,0.95,0.8381280930895362,17,3.0,0,2.0,1,2.0,1
5152,min_diffuse,30,60,2,3,0.05,0.95,0.9407474572455208,10,3.0,1,3.0,1,3.0,1
5153,min_diffuse,30,60,2,3,0.05,0.95,0.9114448525433808,13,3.0,1,3.0,1,3.0,1
5154,min_diffuse,30,60,2,3,0.05,0.95,0.9476701064938468,36,4.0,0,3.0,1,4.0,0
5155,min_diffuse,30,60,2,3,0.05,0.95,0.9419553606581328,75,5.0,1,5.0,1,5.0,1
5156,min_diffuse,30,60,2,3,0.05,0.95,0.9305874350370714,9,3.0,0,2.0,1,3.0,0
5157,min_diffuse,30,60,2,3,0.05,0.95,0.914931454003986,28,4.0,0,3.0,1,3.0,1
5158,min_diffuse,30,60,2,3,0.05,0.95,0.9450138290938774,68,3.0,1,3.0,1,3.0,1
5159,min_diffuse,30,60,2,3,0.05,0.95,0.9354390115595708,42,3.0,1,3.0,1,3.0,1
5160,min_diffuse,30,60,2,3,0.05,0.95,0.9399446713139452,29,4.0,0,3.0,1,3.0,1
5161,min_diffuse,30,60,2,3,0.05,0.95,0.8951101047985502,21,3.0,1,3.0,1,3.0,1
5162,min_diffuse,30,60,2,3,0.05,0.95,0.948413664169434,26,4.0,1,4.0,1,4.0,1
5163,min_diffuse,30,60,2,3,0.05,0.95,0.9301398629861924,9,2.0,1,2.0,1,2.0,1
5164,min_diffuse,30,60,2,3,0.05,0.95,0.9175850432864098,12,3.0,1,3.0,1,3.0,1
5165,min_diffuse,30,60,2,3,0.05,0.95,0.9379692376007234,21,3.0,1,3.0,1,3.0,1
5166,min_diffuse,30,60,2,3,0.05,0.95,0.8980780438279967,33,3.0,1,3.0,1,3.0,1
5167,min_diffuse,30,60,2,3,0.05,0.95,0.940195249906982,10,3.0,0,2.0,1,2.0,1
5168,min_diffuse,30,60,2,3,0.05,0.95,0.9456916782966852,23,3.0,1,3.0,1,3.0,1
5169,min_diffuse,30,60,2,3,0.05,0.95,0.9325719916119656,11,3.0,1,3.0,1,3.0,1
5170,min_diffuse,30,60,2,3,0.05,0.95,0.9380692560404968,13,3.0,1,3.0,1,3.0,1
5171,min_diffuse,30,60,2,3,0.05,0.95,0.9279024767621492,17,3.0,1,3.0,1,3.0,1
5172,min_diffuse,30,60,2,3,0.05,0.95,0.9481343490295544,15,3.0,1,3.0,1,3.0,1
5173,min_diffuse,30,60,2,3,0.05,0.95,0.9391735703632652,23,3.0,1,3.0,1,3.0,1
5174,min_diffuse,30,60,2,3,0.05,0.95,0.9442228775964548,8,2.0,1,2.0,1,2.0,1
5175,min_diffuse,30,60,2,3,0.05,0.95,0.9375102040446924,24,4.0,0,3.0,1,4.0,0
5176,min_diffuse,30,60,2,3,0.05,0.95,0.9065414454286304,13,3.0,1,3.0,1,3.0,1
5177,min_diffuse,30,60,2,3,0.05,0.95,0.9416088628930432,20,4.0,0,3.0,1,4.0,0
5178,min_diffuse,30,60,2,3,0.05,0.95,0.942104259483153,27,4.0,0,3.0,1,3.0,1
5179,min_diffuse,30,60,2,3,0.05,0.95,0.9349339951696236,24,4.0,1,4.0,1,4.0,1
5180,min_diffuse,30,60,2,3,0.05,0.95,0.949522194986795,32,4.0,1,4.0,1,5.0,0
5181,min_diffuse,30,60,2,3,0.05,0.95,0.9004968103802158,17,3.0,0,3.0,0,2.0,1
5182,min_diffuse,30,60,2,3,0.05,0.95,0.921571492549811,23,3.0,1,3.0,1,3.0,1
5183,min_diffuse,30,60,2,3,0.05,0.95,0.9027446251514724,17,3.0,1,3.0,1,3.0,1
5184,min_diffuse,30,60,2,3,0.05,0.95,0.9326646240717796,21,3.0,1,3.0,1,3.0,1
5185,min_diffuse,30,60,2,3,0.05,0.95,0.9390921992184632,16,3.0,1,3.0,1,3.0,1
5186,min_diffuse,30,60,2,3,0.05,0.95,0.9193218360138576,46,4.0,0,3.0,1,3.0,1
5187,min_diffuse,30,60,2,3,0.05,0.95,0.9464429191528576,50,4.0,0,4.0,0,3.0,1
5188,min_diffuse,30,60,2,3,0.05,0.95,0.9418280948417002,17,4.0,0,3.0,1,4.0,0
5189,min_diffuse,30,60,2,3,0.05,0.95,0.9472631521102968,32,4.0,1,4.0,1,4.0,1
5190,min_diffuse,30,60,2,3,0.05,0.95,0.945156260951358,38,3.0,1,3.0,1,3.0,1
5191,min_diffuse,30,60,2,3,0.05,0.95,0.912468425244835,13,3.0,0,2.0,1,2.0,1
5192,min_diffuse,30,60,2,3,0.05,0.95,0.9363062236112872,26,4.0,0,3.0,1,3.0,1
5193,min_diffuse,30,60,2,3,0.05,0.95,0.9416602229830532,14,3.0,1,3.0,1,3.0,1
5194,min_diffuse,30,60,2,3,0.05,0.95,0.9270257615769034,26,4.0,0,3.0,1,3.0,1
5195,min_diffuse,30,60,2,3,0.05,0.95,0.9291917631879908,44,5.0,1,5.0,1,5.0,1
5196,min_diffuse,30,60,2,3,0.05,0.95,0.9037197806102936,22,3.0,1,3.0,1,3.0,1
5197,min_diffuse,30,60,2,3,0.05,0.95,0.9050597607442612,9,2.0,1,2.0,1,2.0,1
5198,min_diffuse,30,60,2,3,0.05,0.95,0.9196201673691452,20,3.0,1,3.0,1,4.0,0
5199,min_diffuse,30,60,2,3,0.05,0.95,0.9113266123492658,21,3.0,1,3.0,1,3.0,1
5200,min_diffuse,30,60,2,3,0.05,0.95,0.9335243999741328,18,3.0,1,3.0,1,3.0,1
5201,min_diffuse,30,60,2,3,0.05,0.95,0.9255087640651192,7,2.0,1,2.0,1,3.0,0
5202,min_diffuse,30,60,2,3,0.05,0.95,0.8056735893772041,5,2.0,1,2.0,1,2.0,1
5203,min_diffuse,30,60,2,3,0.05,0.95,0.9204575351520418,15,3.0,1,3.0,1,3.0,1
5204,min_diffuse,30,60,2,3,0.05,0.95,0.8912486009235335,12,3.0,0,2.0,1,2.0,1
5205,min_diffuse,30,60,2,3,0.05,0.95,0.940352017369381,33,4.0,1,4.0,1,4.0,1
5206,min_diffuse,30,60,2,3,0.05,0.95,0.9408519677599874,15,3.0,0,2.0,1,2.0,1
5207,min_diffuse,30,60,2,3,0.05,0.95,0.9186756890303972,53,4.0,0,4.0,0,3.0,1
5208,min_diffuse,30,60,2,3,0.05,0.95,0.9250057558781036,40,4.0,0,3.0,1,3.0,1
5209,min_diffuse,30,60,2,3,0.05,0.95,0.9478967824016652,29,4.0,1,4.0,1,4.0,1
5210,min_diffuse,30,60,2,3,0.05,0.95,0.9364080490907754,10,3.0,1,3.0,1,3.0,1
5211,min_diffuse,30,60,2,3,0.05,0.95,0.9308818203816276,37,4.0,0,3.0,1,4.0,0
5212,min_diffuse,30,60,2,3,0.05,0.95,0.9296396547161454,52,5.0,0,5.0,0,4.0,1
5213,min_diffuse,30,60,2,3,0.05,0.95,0.9045005619178929,8,2.0,1,2.0,1,2.0,1
5214,min_diffuse,30,60,2,3,0.05,0.95,0.9475696330192444,21,3.0,1,3.0,1,3.0,1
5215,min_diffuse,30,60,2,3,0.05,0.95,0.9282330358717342,16,3.0,0,3.0,0,2.0,1
5216,min_diffuse,30,60,2,3,0.05,0.95,0.8659670386480878,10,2.0,1,2.0,1,2.0,1
5217,min_diffuse,30,60,2,3,0.05,0.95,0.9090684268851188,11,3.0,1,3.0,1,3.0,1
5218,min_diffuse,30,60,2,3,0.05,0.95,0.9302343988924452,33,4.0,0,3.0,1,3.0,1
5219,min_diffuse,30,60,2,3,0.05,0.95,0.9235413828770704,15,3.0,1,3.0,1,3.0,1
5220,min_diffuse,30,60,2,3,0.05,0.95,0.9427994302556644,41,4.0,1,4.0,1,4.0,1
5221,min_diffuse,30,60,2,3,0.05,0.95,0.90115778255765,14,3.0,0,2.0,1,3.0,0
5222,min_diffuse,30,60,2,3,0.05,0.95,0.9385440747814392,26,3.0,1,3.0,1,3.0,1
5223,min_diffuse,30,60,2,3,0.05,0.95,0.9086755829270762,16,3.0,0,2.0,1,3.0,0
5224,min_diffuse,30,60,2,3,0.05,0.95,0.9237923448580632,12,3.0,1,3.0,1,3.0,1
5225,min_diffuse,30,60,2,3,0.05,0.95,0.9318387027876108,11,3.0,1,3.0,1,3.0,1
5226,min_diffuse,30,60,2,3,0.05,0.95,0.9402681479374542,22,3.0,1,3.0,1,3.0,1
5227,min_diffuse,30,60,2,3,0.05,0.95,0.9215437941542126,18,3.0,1,3.0,1,3.0,1
5228,min_diffuse,30,60,2,3,0.05,0.95,0.9312398818890826,38,3.0,1,3.0,1,3.0,1
5229,min_diffuse,30,60,2,3,0.05,0.95,0.9484032821449268,17,3.0,1,3.0,1,3.0,1
5230,min_diffuse,30,60,2,3,0.05,0.95,0.9379355643607497,16,3.0,0,2.0,1,3.0,0
5231,min_diffuse,30,60,2,3,0.05,0.95,0.9423432191376564,39,3.0,1,3.0,1,3.0,1
5232,min_diffuse,30,60,2,3,0.05,0.95,0.9300225739356902,21,3.0,1,3.0,1,3.0,1
5233,min_diffuse,30,60,2,3,0.05,0.95,0.9101193466909684,40,4.0,0,3.0,1,3.0,1
5234,min_diffuse,30,60,2,3,0.05,0.95,0.940026408345006,38,4.0,0,3.0,1,3.0,1
5235,min_diffuse,30,60,2,3,0.05,0.95,0.935726781489696,24,3.0,0,2.0,1,2.0,1
5236,min_diffuse,30,60,2,3,0.05,0.95,0.9207827046860108,21,3.0,1,3.0,1,3.0,1
5237,min_diffuse,30,60,2,3,0.05,0.95,0.8714724036746211,4,2.0,1,2.0,1,2.0,1
5238,min_diffuse,30,60,2,3,0.05,0.95,0.9483750005986856,10,3.0,1,3.0,1,3.0,1
5239,min_diffuse,30,60,2,3,0.05,0.95,0.9315657764510324,14,3.0,1,3.0,1,3.0,1
5240,min_diffuse,30,60,2,3,0.05,0.95,0.9008046475374808,15,3.0,1,3.0,1,3.0,1
5241,min_diffuse,30,60,2,3,0.05,0.95,0.9407950027233024,43,4.0,1,4.0,1,4.0,1
5242,min_diffuse,30,60,2,3,0.05,0.95,0.926093689135221,36,3.0,1,3.0,1,3.0,1
5243,min_diffuse,30,60,2,3,0.05,0.95,0.8822991451202826,10,2.0,1,2.0,1,3.0,0
5244,min_diffuse,30,60,2,3,0.05,0.95,0.8857759513889113,8,2.0,1,2.0,1,2.0,1
5245,min_diffuse,30,60,2,3,0.05,0.95,0.926735196841468,15,3.0,0,2.0,1,3.0,0
5246,min_diffuse,30,60,2,3,0.05,0.95,0.9388788060821672,7,2.0,1,2.0,1,2.0,1
5247,min_diffuse,30,60,2,3,0.05,0.95,0.9461112668444894,32,3.0,1,3.0,1,4.0,0
5248,min_diffuse,30,60,2,3,0.05,0.95,0.9406179709793504,11,3.0,1,3.0,1,3.0,1
5249,min_diffuse,30,60,2,3,0.05,0.95,0.9446679154334388,32,4.0,1,4.0,1,4.0,1
5250,min_diffuse,30,60,2,3,0.05,0.95,0.8864810536999475,12,3.0,0,2.0,1,2.0,1
5251,min_diffuse,30,60,2,3,0.05,0.95,0.873467449093485,8,2.0,1,2.0,1,2.0,1
5252,min_diffuse,30,60,2,3,0.05,0.95,0.9245304933790424,42,4.0,0,3.0,1,3.0,1
5253,min_diffuse,30,60,2,3,0.05,0.95,0.9430600270496332,57,5.0,1,5.0,1,5.0,1
5254,min_diffuse,30,60,2,3,0.05,0.95,0.873181398161709,14,3.0,1,3.0,1,3.0,1
5255,min_diffuse,30,60,2,3,0.05,0.95,0.9255676409856404,12,3.0,1,3.0,1,3.0,1
5256,min_diffuse,30,60,2,3,0.05,0.95,0.9163611362347004,10,3.0,0,2.0,1,3.0,0
5257,min_diffuse,30,60,2,3,0.05,0.95,0.9245963991312836,24,3.0,1,3.0,1,3.0,1
5258,min_diffuse,30,60,2,3,0.05,0.95,0.8760505742418359,10,3.0,0,3.0,0,2.0,1
5259,min_diffuse,30,60,2,3,0.05,0.95,0.8319643331705752,27,3.0,1,3.0,1,3.0,1
5260,min_diffuse,30,60,2,3,0.05,0.95,0.9425470425240996,17,3.0,1,3.0,1,3.0,1
5261,min_diffuse,30,60,2,3,0.05,0.95,0.9365069055560598,71,3.0,1,3.0,1,3.0,1
5262,min_diffuse,30,60,2,3,0.05,0.95,0.8388918782559532,26,3.0,0,2.0,1,2.0,1
5263,min_diffuse,30,60,2,3,0.05,0.95,0.9496982925851633,56,4.0,0,4.0,0,3.0,1
5264,min_diffuse,30,60,2,3,0.05,0.95,0.9473344259923488,4,2.0,1,2.0,1,2.0,1
5265,min_diffuse,30,60,2,3,0.05,0.95,0.9355724877216076,62,4.0,1,4.0,1,4.0,1
5266,min_diffuse,30,60,2,3,0.05,0.95,0.935411503755874,30,3.0,1,3.0,1,3.0,1
5267,min_diffuse,30,60,2,3,0.05,0.95,0.9367206984023566,20,3.0,1,3.0,1,3.0,1
5268,min_diffuse,30,60,2,3,0.05,0.95,0.9395130010309064,28,3.0,1,3.0,1,3.0,1
5269,min_diffuse,30,60,2,3,0.05,0.95,0.924494259072456,7,2.0,1,2.0,1,2.0,1
5270,min_diffuse,30,60,2,3,0.05,0.95,0.9334310847155516,20,3.0,1,3.0,1,3.0,1
5271,min_diffuse,30,60,2,3,0.05,0.95,0.9256355203869524,20,3.0,1,3.0,1,3.0,1
5272,min_diffuse,30,60,2,3,0.05,0.95,0.9454209291873612,32,4.0,0,3.0,1,4.0,0
5273,min_diffuse,30,60,2,3,0.05,0.95,0.9344505450632123,29,4.0,1,4.0,1,4.0,1
5274,min_diffuse,30,60,2,3,0.05,0.95,0.892742046348129,16,3.0,1,3.0,1,3.0,1
5275,min_diffuse,30,60,2,3,0.05,0.95,0.92541877723215,9,3.0,0,2.0,1,3.0,0
5276,min_diffuse,30,60,2,3,0.05,0.95,0.9434243246359576,35,3.0,0,3.0,0,2.0,1
5277,min_diffuse,30,60,2,3,0.05,0.95,0.9302618352825752,7,2.0,1,2.0,1,2.0,1
5278,min_diffuse,30,60,2,3,0.05,0.95,0.9121369071162748,24,3.0,0,3.0,0,2.0,1
5279,min_diffuse,30,60,2,3,0.05,0.95,0.7692645393978996,7,2.0,1,2.0,1,2.0,1
5280,min_diffuse,30,60,2,3,0.05,0.95,0.9246224980848357,35,4.0,1,4.0,1,4.0,1
5281,min_diffuse,30,60,2,3,0.05,0.95,0.9371011938712464,29,3.0,1,3.0,1,4.0,0
5282,min_diffuse,30,60,2,3,0.05,0.95,0.9238575066216314,17,3.0,1,3.0,1,3.0,1
5283,min_diffuse,30,60,2,3,0.05,0.95,0.9248430182048064,25,4.0,1,4.0,1,4.0,1
5284,min_diffuse,30,60,2,3,0.05,0.95,0.8602372507963726,15,3.0,1,3.0,1,3.0,1
5285,min_diffuse,30,60,2,3,0.05,0.95,0.9436602484590392,7,2.0,1,2.0,1,3.0,0
5286,min_diffuse,30,60,2,3,0.05,0.95,0.9228976430650552,6,2.0,1,2.0,1,2.0,1
5287,min_diffuse,30,60,2,3,0.05,0.95,0.928949826690528,13,3.0,1,3.0,1,3.0,1
5288,min_diffuse,30,60,2,3,0.05,0.95,0.9398298403121428,22,3.0,1,3.0,1,4.0,0
5289,min_diffuse,30,60,2,3,0.05,0.95,0.9443255582634816,20,3.0,1,3.0,1,3.0,1
5290,min_diffuse,30,60,2,3,0.05,0.95,0.9347568286736956,42,4.0,0,3.0,1,3.0,1
5291,min_diffuse,30,60,2,3,0.05,0.95,0.9400317238896236,12,3.0,1,3.0,1,3.0,1
5292,min_diffuse,30,60,2,3,0.05,0.95,0.920933452618566,47,4.0,1,4.0,1,4.0,1
5293,min_diffuse,30,60,2,3,0.05,0.95,0.9215911937681354,15,3.0,0,2.0,1,3.0,0
5294,min_diffuse,30,60,2,3,0.05,0.95,0.9316780543412254,20,3.0,1,3.0,1,3.0,1
5295,min_diffuse,30,60,2,3,0.05,0.95,0.8819078997026291,37,3.0,1,3.0,1,3.0,1
5296,min_diffuse,30,60,2,3,0.05,0.95,0.9143619008005064,16,3.0,1,3.0,1,3.0,1
5297,min_diffuse,30,60,2,3,0.05,0.95,0.911581183845772,31,4.0,0,3.0,1,3.0,1
5298,min_diffuse,30,60,2,3,0.05,0.95,0.9129899669890544,16,3.0,0,2.0,1,2.0,1
5299,min_diffuse,30,60,2,3,0.05,0.95,0.9293259241352944,27,3.0,1,3.0,1,3.0,1
5300,min_diffuse,30,60,2,3,0.05,0.95,0.9425099648750463,16,3.0,1,3.0,1,3.0,1
5301,min_diffuse,30,60,2,3,0.05,0.95,0.8881736113940403,5,2.0,1,2.0,1,2.0,1
5302,min_diffuse,30,60,2,3,0.05,0.95,0.9344888241508832,6,2.0,1,2.0,1,2.0,1
5303,min_diffuse,30,60,2,3,0.05,0.95,0.9300309132249024,17,4.0,1,4.0,1,4.0,1
5304,min_diffuse,30,60,2,3,0.05,0.95,0.933827214785166,44,4.0,1,4.0,1,4.0,1
5305,min_diffuse,30,60,2,3,0.05,0.95,0.946220860005582,39,5.0,0,5.0,0,4.0,1
5306,min_diffuse,30,60,2,3,0.05,0.95,0.8637763497768045,14,2.0,1,2.0,1,2.0,1
5307,min_diffuse,30,60,2,3,0.05,0.95,0.8938098639762171,15,3.0,1,3.0,1,3.0,1
5308,min_diffuse,30,60,2,3,0.05,0.95,0.9496416281457584,42,4.0,1,4.0,1,4.0,1
5309,min_diffuse,30,60,2,3,0.05,0.95,0.9254747270034396,15,3.0,1,3.0,1,3.0,1
5310,min_diffuse,30,60,2,3,0.05,0.95,0.948350249436721,22,3.0,1,4.0,0,3.0,1
5311,min_diffuse,30,60,2,3,0.05,0.95,0.9412665374600274,13,3.0,0,2.0,1,3.0,0
5312,min_diffuse,30,60,2,3,0.05,0.95,0.937939022345189,16,3.0,1,3.0,1,3.0,1
5313,min_diffuse,30,60,2,3,0.05,0.95,0.9244821888809648,8,2.0,1,2.0,1,2.0,1
5314,min_diffuse,30,60,2,3,0.05,0.95,0.9450314140230622,28,3.0,1,3.0,1,3.0,1
5315,min_diffuse,30,60,2,3,0.05,0.95,0.926056818896864,8,3.0,1,3.0,1,3.0,1
5316,min_diffuse,30,60,2,3,0.05,0.95,0.8703742225167465,8,2.0,1,2.0,1,3.0,0
5317,min_diffuse,30,60,2,3,0.05,0.95,0.94338387877092,16,3.0,1,3.0,1,3.0,1
5318,min_diffuse,30,60,2,3,0.05,0.95,0.9022587732632076,9,2.0,1,2.0,1,2.0,1
5319,min_diffuse,30,60,2,3,0.05,0.95,0.9460701299871008,8,2.0,1,2.0,1,2.0,1
5320,min_diffuse,30,60,2,3,0.05,0.95,0.926041313082943,51,4.0,1,4.0,1,4.0,1
5321,min_diffuse,30,60,2,3,0.05,0.95,0.9132227581522993,10,3.0,0,2.0,1,2.0,1
5322,min_diffuse,30,60,2,3,0.05,0.95,0.942848440226658,8,3.0,0,2.0,1,3.0,0
5323,min_diffuse,30,60,2,3,0.05,0.95,0.9277411482459628,25,3.0,1,3.0,1,3.0,1
5324,min_diffuse,30,60,2,3,0.05,0.95,0.9149097057212044,13,3.0,1,3.0,1,3.0,1
5325,min_diffuse,30,60,2,3,0.05,0.95,0.9485192319457748,10,3.0,0,2.0,1,3.0,0
5326,min_diffuse,30,60,2,3,0.05,0.95,0.8919793789427879,11,3.0,1,3.0,1,3.0,1
5327,min_diffuse,30,60,2,3,0.05,0.95,0.9491240324902008,18,3.0,1,3.0,1,3.0,1
5328,min_diffuse,30,60,2,3,0.05,0.95,0.9470290516629042,15,3.0,0,3.0,0,2.0,1
5329,min_diffuse,30,60,2,3,0.05,0.95,0.903274504387657,10,3.0,1,3.0,1,3.0,1
5330,min_diffuse,30,60,2,3,0.05,0.95,0.942069972150812,35,4.0,1,4.0,1,4.0,1
5331,min_diffuse,30,60,2,3,0.05,0.95,0.8946528387970398,6,2.0,1,2.0,1,2.0,1
5332,min_diffuse,30,60,2,3,0.05,0.95,0.9208975039107062,29,3.0,1,3.0,1,3.0,1
5333,min_diffuse,30,60,2,3,0.05,0.95,0.8621103151975794,8,2.0,1,2.0,1,2.0,1
5334,min_diffuse,30,60,2,3,0.05,0.95,0.949974469634937,26,3.0,1,3.0,1,4.0,0
5335,min_diffuse,30,60,2,3,0.05,0.95,0.9447158256887886,15,3.0,0,3.0,0,2.0,1
5336,min_diffuse,30,60,2,3,0.05,0.95,0.9357592300200926,22,3.0,1,3.0,1,3.0,1
5337,min_diffuse,30,60,2,3,0.05,0.95,0.9427032633490524,34,4.0,1,4.0,1,4.0,1
5338,min_diffuse,30,60,2,3,0.05,0.95,0.9439952228033924,22,3.0,0,2.0,1,3.0,0
5339,min_diffuse,30,60,2,3,0.05,0.95,0.9122751842914129,33,3.0,1,3.0,1,3.0,1
5340,min_diffuse,30,60,2,3,0.05,0.95,0.8908965201622994,17,3.0,1,3.0,1,3.0,1
5341,min_diffuse,30,60,2,3,0.05,0.95,0.8989980408535219,26,3.0,1,3.0,1,3.0,1
5342,min_diffuse,30,60,2,3,0.05,0.95,0.839448853245102,6,2.0,1,2.0,1,2.0,1
5343,min_diffuse,30,60,2,3,0.05,0.95,0.8904128756669704,24,4.0,1,4.0,1,4.0,1
5344,min_diffuse,30,60,2,3,0.05,0.95,0.8599523285123423,6,2.0,1,2.0,1,2.0,1
5345,min_diffuse,30,60,2,3,0.05,0.95,0.9442969660081764,47,5.0,0,4.0,1,4.0,1
5346,min_diffuse,30,60,2,3,0.05,0.95,0.9324573139917308,31,4.0,1,4.0,1,4.0,1
5347,min_diffuse,30,60,2,3,0.05,0.95,0.9314846433463928,24,4.0,0,3.0,1,3.0,1
5348,min_diffuse,30,60,2,3,0.05,0.95,0.9263884184983132,17,3.0,1,3.0,1,3.0,1
5349,min_diffuse,30,60,2,3,0.05,0.95,0.9405901736446296,22,3.0,1,3.0,1,3.0,1
5350,min_diffuse,30,60,2,3,0.05,0.95,0.9220581277659876,36,4.0,0,3.0,1,3.0,1
5351,min_diffuse,30,60,2,3,0.05,0.95,0.9292284086438388,11,2.0,1,2.0,1,2.0,1
5352,min_diffuse,30,60,2,3,0.05,0.95,0.9175226402183544,41,3.0,1,3.0,1,3.0,1
5353,min_diffuse,30,60,2,3,0.05,0.95,0.9208007266737168,33,3.0,1,3.0,1,3.0,1
5354,min_diffuse,30,60,2,3,0.05,0.95,0.916253353863818,28,2.0,1,2.0,1,2.0,1
5355,min_diffuse,30,60,2,3,0.05,0.95,0.9164745836732412,12,3.0,0,3.0,0,2.0,1
5356,min_diffuse,30,60,2,3,0.05,0.95,0.9445240395401872,12,2.0,1,3.0,0,2.0,1
5357,min_diffuse,30,60,2,3,0.05,0.95,0.9471460409958312,10,2.0,1,2.0,1,2.0,1
5358,min_diffuse,30,60,2,3,0.05,0.95,0.9421556568501634,24,4.0,1,4.0,1,4.0,1
5359,min_diffuse,30,60,2,3,0.05,0.95,0.9149367340133078,9,2.0,1,2.0,1,2.0,1
5360,min_diffuse,30,60,2,3,0.05,0.95,0.8846317852118842,12,3.0,0,2.0,1,2.0,1
5361,min_diffuse,30,60,2,3,0.05,0.95,0.9271076285673656,27,3.0,1,3.0,1,3.0,1
5362,min_diffuse,30,60,2,3,0.05,0.95,0.9323601983904932,29,3.0,0,3.0,0,2.0,1
5363,min_diffuse,30,60,2,3,0.05,0.95,0.9414907920204888,45,5.0,0,4.0,1,4.0,1
5364,min_diffuse,30,60,2,3,0.05,0.95,0.927427639869486,34,3.0,1,3.0,1,3.0,1
5365,min_diffuse,30,60,2,3,0.05,0.95,0.9385277027123848,14,3.0,1,3.0,1,3.0,1
5366,min_diffuse,30,60,2,3,0.05,0.95,0.8882351574729352,8,2.0,1,2.0,1,2.0,1
5367,min_diffuse,30,60,2,3,0.05,0.95,0.9427157912012314,11,3.0,1,3.0,1,3.0,1
5368,min_diffuse,30,60,2,3,0.05,0.95,0.9347610627952524,63,5.0,0,5.0,0,4.0,1
5369,min_diffuse,30,60,2,3,0.05,0.95,0.9282413478013524,28,3.0,1,3.0,1,3.0,1
5370,min_diffuse,30,60,2,3,0.05,0.95,0.8958662580321437,18,3.0,1,3.0,1,4.0,0
5371,min_diffuse,30,60,2,3,0.05,0.95,0.9301423596283642,11,3.0,1,3.0,1,3.0,1
5372,min_diffuse,30,60,2,3,0.05,0.95,0.944521812553218,43,3.0,1,3.0,1,3.0,1
5373,min_diffuse,30,60,2,3,0.05,0.95,0.9228385573901288,26,3.0,1,3.0,1,3.0,1
5374,min_diffuse,30,60,2,3,0.05,0.95,0.9406044955295308,6,2.0,1,2.0,1,2.0,1
5375,min_diffuse,30,60,2,3,0.05,0.95,0.9293658277855004,22,3.0,1,3.0,1,3.0,1
5376,min_diffuse,30,60,2,3,0.05,0.95,0.8722840241192359,14,3.0,1,3.0,1,3.0,1
5377,min_diffuse,30,60,2,3,0.05,0.95,0.9494076973941328,11,3.0,1,3.0,1,3.0,1
5378,min_diffuse,30,60,2,3,0.05,0.95,0.9420747384031524,37,4.0,0,3.0,1,3.0,1
5379,min_diffuse,30,60,2,3,0.05,0.95,0.8946041679043031,12,3.0,0,2.0,1,2.0,1
5380,min_diffuse,30,60,2,3,0.05,0.95,0.9366729552417592,25,4.0,0,3.0,1,3.0,1
5381,min_diffuse,30,60,2,3,0.05,0.95,0.9043389647605012,18,3.0,1,3.0,1,3.0,1
5382,min_diffuse,30,60,2,3,0.05,0.95,0.9455289648291572,38,4.0,0,4.0,0,3.0,1
5383,min_diffuse,30,60,2,3,0.05,0.95,0.9499320044627168,12,3.0,0,2.0,1,2.0,1
5384,min_diffuse,30,60,2,3,0.05,0.95,0.9438643374938188,15,3.0,1,3.0,1,3.0,1
5385,min_diffuse,30,60,2,3,0.05,0.95,0.9128905630201496,17,3.0,1,3.0,1,3.0,1
5386,min_diffuse,30,60,2,3,0.05,0.95,0.8642409709426842,24,3.0,1,3.0,1,3.0,1
5387,min_diffuse,30,60,2,3,0.05,0.95,0.9281676866619324,28,3.0,1,3.0,1,3.0,1
5388,min_diffuse,30,60,2,3,0.05,0.95,0.9314028142249414,47,4.0,0,3.0,1,4.0,0
5389,min_diffuse,30,60,2,3,0.05,0.95,0.9418850464188142,44,4.0,0,3.0,1,3.0,1
5390,min_diffuse,30,60,2,3,0.05,0.95,0.9099061622175248,15,3.0,1,3.0,1,3.0,1
5391,min_diffuse,30,60,2,3,0.05,0.95,0.9394765369519348,28,3.0,1,3.0,1,3.0,1
5392,min_diffuse,30,60,2,3,0.05,0.95,0.9342287440523296,23,3.0,1,3.0,1,3.0,1
5393,min_diffuse,30,60,2,3,0.05,0.95,0.9184887064245572,30,3.0,1,3.0,1,4.0,0
5394,min_diffuse,30,60,2,3,0.05,0.95,0.9452034167019652,21,4.0,0,3.0,1,4.0,0
5395,min_diffuse,30,60,2,3,0.05,0.95,0.9265371788979588,12,3.0,0,2.0,1,2.0,1
5396,min_diffuse,30,60,2,3,0.05,0.95,0.9401360437278988,24,4.0,0,3.0,1,3.0,1
5397,min_diffuse,30,60,2,3,0.05,0.95,0.9436784445175092,21,3.0,1,3.0,1,3.0,1
5398,min_diffuse,30,60,2,3,0.05,0.95,0.8994925805484814,16,3.0,1,3.0,1,3.0,1
5399,min_diffuse,30,60,2,3,0.05,0.95,0.9405053703606364,26,3.0,1,3.0,1,4.0,0
5400,min_diffuse,30,60,2,3,0.05,0.95,0.933645781046198,57,3.0,1,3.0,1,3.0,1
5401,min_diffuse,30,60,2,3,0.05,0.95,0.9495360321276192,28,3.0,1,3.0,1,3.0,1
5402,min_diffuse,30,60,2,3,0.05,0.95,0.940415957236617,31,4.0,0,4.0,0,3.0,1
5403,min_diffuse,30,60,2,3,0.05,0.95,0.9073706784695096,9,2.0,1,2.0,1,3.0,0
5404,min_diffuse,30,60,2,3,0.05,0.95,0.9034699500722037,11,2.0,1,2.0,1,2.0,1
5405,min_diffuse,30,60,2,3,0.05,0.95,0.9307971970904128,26,3.0,1,3.0,1,3.0,1
5406,min_diffuse,30,60,2,3,0.05,0.95,0.939882263402108,13,3.0,1,3.0,1,3.0,1
5407,min_diffuse,30,60,2,3,0.05,0.95,0.9462405556441724,21,4.0,0,3.0,1,4.0,0
5408,min_diffuse,30,60,2,3,0.05,0.95,0.9383304845066808,23,3.0,1,3.0,1,3.0,1
5409,min_diffuse,30,60,2,3,0.05,0.95,0.9066018429522736,14,3.0,0,2.0,1,2.0,1
5410,min_diffuse,30,60,2,3,0.05,0.95,0.9328719973920876,43,4.0,0,3.0,1,3.0,1
5411,min_diffuse,30,60,2,3,0.05,0.95,0.9072265852662048,9,3.0,1,3.0,1,3.0,1
5412,min_diffuse,30,60,2,3,0.05,0.95,0.8976480039701502,23,3.0,1,3.0,1,3.0,1
5413,min_diffuse,30,60,2,3,0.05,0.95,0.9480062646184952,19,3.0,0,2.0,1,3.0,0
5414,min_diffuse,30,60,2,3,0.05,0.95,0.9368670112351096,24,3.0,1,3.0,1,3.0,1
5415,min_diffuse,30,60,2,3,0.05,0.95,0.8635510062687323,15,3.0,0,3.0,0,2.0,1
5416,min_diffuse,30,60,2,3,0.05,0.95,0.9451516671277752,24,3.0,0,3.0,0,2.0,1
5417,min_diffuse,30,60,2,3,0.05,0.95,0.9035312253171456,17,3.0,0,2.0,1,2.0,1
5418,min_diffuse,30,60,2,3,0.05,0.95,0.9354780735743496,20,3.0,1,3.0,1,3.0,1
5419,min_diffuse,30,60,2,3,0.05,0.95,0.9375452297920616,18,3.0,1,3.0,1,3.0,1
5420,min_diffuse,30,60,2,3,0.05,0.95,0.9031307390581288,42,3.0,0,3.0,0,2.0,1
5421,min_diffuse,30,60,2,3,0.05,0.95,0.8768524773970011,13,3.0,1,3.0,1,3.0,1
5422,min_diffuse,30,60,2,3,0.05,0.95,0.923172541050187,13,3.0,1,3.0,1,3.0,1
5423,min_diffuse,30,60,2,3,0.05,0.95,0.9176565413236328,31,4.0,1,4.0,1,4.0,1
5424,min_diffuse,30,60,2,3,0.05,0.95,0.8572141736635109,9,2.0,1,3.0,0,3.0,0
5425,min_diffuse,30,60,2,3,0.05,0.95,0.933909138952775,28,4.0,0,3.0,1,4.0,0
5426,min_diffuse,30,60,2,3,0.05,0.95,0.9028730281912546,15,3.0,0,2.0,1,2.0,1
5427,min_diffuse,30,60,2,3,0.05,0.95,0.911665522379174,22,3.0,1,3.0,1,3.0,1
5428,min_diffuse,30,60,2,3,0.05,0.95,0.9482237248568098,15,3.0,1,3.0,1,3.0,1
5429,min_diffuse,30,60,2,3,0.05,0.95,0.9228322777934888,50,4.0,1,4.0,1,4.0,1
5430,min_diffuse,30,60,2,3,0.05,0.95,0.819485228034926,13,3.0,0,2.0,1,2.0,1
5431,min_diffuse,30,60,2,3,0.05,0.95,0.9124529470195376,11,3.0,1,3.0,1,3.0,1
5432,min_diffuse,30,60,2,3,0.05,0.95,0.9499932843903544,16,3.0,1,3.0,1,3.0,1
5433,min_diffuse,30,60,2,3,0.05,0.95,0.9201447059626128,21,3.0,1,3.0,1,3.0,1
5434,min_diffuse,30,60,2,3,0.05,0.95,0.949960763348016,12,3.0,1,3.0,1,3.0,1
5435,min_diffuse,30,60,2,3,0.05,0.95,0.8776113101907068,13,2.0,1,2.0,1,2.0,1
5436,min_diffuse,30,60,2,3,0.05,0.95,0.937584174076894,43,4.0,1,4.0,1,4.0,1
5437,min_diffuse,30,60,2,3,0.05,0.95,0.9229675813561814,10,2.0,1,2.0,1,2.0,1
5438,min_diffuse,30,60,2,3,0.05,0.95,0.9045591763788592,14,2.0,1,2.0,1,2.0,1
5439,min_diffuse,30,60,2,3,0.05,0.95,0.9488624244581336,22,3.0,1,3.0,1,3.0,1
5440,min_diffuse,30,60,2,3,0.05,0.95,0.8841818223341431,7,2.0,1,2.0,1,3.0,0
5441,min_diffuse,30,60,2,3,0.05,0.95,0.9324661753002328,34,4.0,0,3.0,1,3.0,1
5442,min_diffuse,30,60,2,3,0.05,0.95,0.9139654407989516,22,4.0,0,3.0,1,4.0,0
5443,min_diffuse,30,60,2,3,0.05,0.95,0.9385768607381046,55,5.0,0,4.0,1,4.0,1
5444,min_diffuse,30,60,2,3,0.05,0.95,0.8840167610321128,13,3.0,0,2.0,1,2.0,1
5445,min_diffuse,30,60,2,3,0.05,0.95,0.9316903861571656,18,3.0,1,3.0,1,3.0,1
5446,min_diffuse,30,60,2,3,0.05,0.95,0.9104998019641648,24,3.0,0,2.0,1,2.0,1
5447,min_diffuse,30,60,2,3,0.05,0.95,0.9466469332646248,16,3.0,1,3.0,1,3.0,1
5448,min_diffuse,30,60,2,3,0.05,0.95,0.9460397951760648,28,4.0,1,4.0,1,4.0,1
5449,min_diffuse,30,60,2,3,0.05,0.95,0.9492696741937644,38,4.0,0,3.0,1,3.0,1
5450,min_diffuse,30,60,2,3,0.05,0.95,0.8942321041673905,22,4.0,0,3.0,1,3.0,1
5451,min_diffuse,30,60,2,3,0.05,0.95,0.8678460209341262,12,3.0,0,2.0,1,2.0,1
5452,min_diffuse,30,60,2,3,0.05,0.95,0.939597736504343,21,4.0,0,3.0,1,4.0,0
5453,min_diffuse,30,60,2,3,0.05,0.95,0.9180035955585544,25,3.0,1,3.0,1,3.0,1
5454,min_diffuse,30,60,2,3,0.05,0.95,0.8936334192509542,13,3.0,0,2.0,1,2.0,1
5455,min_diffuse,30,60,2,3,0.05,0.95,0.9454650518389156,20,3.0,1,3.0,1,3.0,1
5456,min_diffuse,30,60,2,3,0.05,0.95,0.948126339845088,23,3.0,1,3.0,1,3.0,1
5457,min_diffuse,30,60,2,3,0.05,0.95,0.9434450508712104,13,3.0,1,3.0,1,3.0,1
5458,min_diffuse,30,60,2,3,0.05,0.95,0.9059959213650094,13,3.0,1,3.0,1,3.0,1
5459,min_diffuse,30,60,2,3,0.05,0.95,0.9354234991446072,32,3.0,0,3.0,0,2.0,1
5460,min_diffuse,30,60,2,3,0.05,0.95,0.9416481100041236,26,4.0,1,4.0,1,4.0,1
5461,min_diffuse,30,60,2,3,0.05,0.95,0.9405726877751877,10,3.0,0,2.0,1,3.0,0
5462,min_diffuse,30,60,2,3,0.05,0.95,0.8533471047610672,10,2.0,1,2.0,1,2.0,1
5463,min_diffuse,30,60,2,3,0.05,0.95,0.8839612462771377,11,3.0,1,3.0,1,3.0,1
5464,min_diffuse,30,60,2,3,0.05,0.95,0.9467158179344098,25,3.0,1,3.0,1,3.0,1
5465,min_diffuse,30,60,2,3,0.05,0.95,0.9139001393693456,25,4.0,0,4.0,0,3.0,1
5466,min_diffuse,30,60,2,3,0.05,0.95,0.9296923935878316,36,3.0,1,3.0,1,3.0,1
5467,min_diffuse,30,60,2,3,0.05,0.95,0.8663559740649498,13,3.0,1,3.0,1,3.0,1
5468,min_diffuse,30,60,2,3,0.05,0.95,0.9331474771192656,9,3.0,1,3.0,1,3.0,1
5469,min_diffuse,30,60,2,3,0.05,0.95,0.8930009824230044,8,2.0,1,2.0,1,2.0,1
5470,min_diffuse,30,60,2,3,0.05,0.95,0.9382286395593832,14,3.0,1,3.0,1,3.0,1
5471,min_diffuse,30,60,2,3,0.05,0.95,0.9410265061423017,30,3.0,1,3.0,1,4.0,0
5472,min_diffuse,30,60,2,3,0.05,0.95,0.9390372747968124,35,4.0,1,4.0,1,4.0,1
5473,min_diffuse,30,60,2,3,0.05,0.95,0.946408241434376,11,2.0,1,2.0,1,3.0,0
5474,min_diffuse,30,60,2,3,0.05,0.95,0.9080485846582396,55,4.0,1,4.0,1,4.0,1
5475,min_diffuse,30,60,2,3,0.05,0.95,0.9330707235522084,15,3.0,0,2.0,1,3.0,0
5476,min_diffuse,30,60,2,3,0.05,0.95,0.9008625152368764,7,2.0,1,2.0,1,2.0,1
5477,min_diffuse,30,60,2,3,0.05,0.95,0.9231536179516292,12,2.0,1,2.0,1,2.0,1
5478,min_diffuse,30,60,2,3,0.05,0.95,0.9424302347293066,40,4.0,1,4.0,1,4.0,1
5479,min_diffuse,30,60,2,3,0.05,0.95,0.9153087070760678,16,3.0,1,3.0,1,3.0,1
5480,min_diffuse,30,60,2,3,0.05,0.95,0.9412941522805156,43,4.0,1,4.0,1,4.0,1
5481,min_diffuse,30,60,2,3,0.05,0.95,0.9142822731790786,15,3.0,1,3.0,1,3.0,1
5482,min_diffuse,30,60,2,3,0.05,0.95,0.9053164450035224,9,3.0,0,2.0,1,2.0,1
5483,min_diffuse,30,60,2,3,0.05,0.95,0.9363006228066304,43,4.0,0,4.0,0,3.0,1
5484,min_diffuse,30,60,2,3,0.05,0.95,0.9019363328275768,11,3.0,1,3.0,1,3.0,1
5485,min_diffuse,30,60,2,3,0.05,0.95,0.9497070975579088,94,5.0,0,4.0,1,4.0,1
5486,min_diffuse,30,60,2,3,0.05,0.95,0.7633102546046338,10,2.0,1,2.0,1,2.0,1
5487,min_diffuse,30,60,2,3,0.05,0.95,0.9434958632464768,20,3.0,1,3.0,1,3.0,1
5488,min_diffuse,30,60,2,3,0.05,0.95,0.918326106860824,33,3.0,1,3.0,1,3.0,1
5489,min_diffuse,30,60,2,3,0.05,0.95,0.8161292963367011,8,2.0,1,2.0,1,2.0,1
5490,min_diffuse,30,60,2,3,0.05,0.95,0.9495633604256084,16,3.0,1,3.0,1,3.0,1
5491,min_diffuse,30,60,2,3,0.05,0.95,0.8821981371363989,10,3.0,0,3.0,0,2.0,1
5492,min_diffuse,30,60,2,3,0.05,0.95,0.923629826654699,14,3.0,0,2.0,1,3.0,0
5493,min_diffuse,30,60,2,3,0.05,0.95,0.9410272424755554,13,3.0,0,2.0,1,3.0,0
5494,min_diffuse,30,60,2,3,0.05,0.95,0.9398939346753552,10,2.0,1,2.0,1,2.0,1
5495,min_diffuse,30,60,2,3,0.05,0.95,0.9174603933447864,20,3.0,1,3.0,1,3.0,1
5496,min_diffuse,30,60,2,3,0.05,0.95,0.904359362356824,10,2.0,1,2.0,1,2.0,1
5497,min_diffuse,30,60,2,3,0.05,0.95,0.9320488473592956,40,4.0,0,4.0,0,3.0,1
5498,min_diffuse,30,60,2,3,0.05,0.95,0.9307210113557988,44,4.0,1,5.0,0,4.0,1
5499,min_diffuse,30,60,2,3,0.05,0.95,0.9354136082692794,33,4.0,1,4.0,1,4.0,1
5500,min_diffuse,30,60,2,3,0.05,0.95,0.9193247268559748,32,3.0,1,3.0,1,3.0,1
5501,min_diffuse,30,60,2,3,0.05,0.95,0.938981657709978,31,3.0,1,3.0,1,3.0,1
5502,min_diffuse,30,60,2,3,0.05,0.95,0.9321875256347482,13,3.0,1,3.0,1,3.0,1
5503,min_diffuse,30,60,2,3,0.05,0.95,0.893654097884607,8,2.0,1,2.0,1,2.0,1
5504,min_diffuse,30,60,2,3,0.05,0.95,0.9447146524628928,14,3.0,1,3.0,1,3.0,1
5505,min_diffuse,30,60,2,3,0.05,0.95,0.9304315778012068,7,2.0,1,2.0,1,2.0,1
5506,min_diffuse,30,60,2,3,0.05,0.95,0.8951456594424885,24,3.0,1,3.0,1,3.0,1
5507,min_diffuse,30,60,2,3,0.05,0.95,0.9470858655607768,12,3.0,1,3.0,1,3.0,1
5508,min_diffuse,30,60,2,3,0.05,0.95,0.906345654621812,31,3.0,1,3.0,1,3.0,1
5509,min_diffuse,30,60,2,3,0.05,0.95,0.9382369093439186,19,3.0,1,3.0,1,3.0,1
5510,min_diffuse,30,60,2,3,0.05,0.95,0.9430809359964428,16,3.0,1,3.0,1,3.0,1
5511,min_diffuse,30,60,2,3,0.05,0.95,0.9468268077332002,26,3.0,0,2.0,1,2.0,1
5512,min_diffuse,30,60,2,3,0.05,0.95,0.9476478697180608,67,4.0,1,4.0,1,4.0,1
5513,min_diffuse,30,60,2,3,0.05,0.95,0.9324538405573648,21,3.0,0,3.0,0,2.0,1
5514,min_diffuse,30,60,2,3,0.05,0.95,0.926512967174049,34,4.0,0,4.0,0,3.0,1
5515,min_diffuse,30,60,2,3,0.05,0.95,0.9127399159784496,43,3.0,1,3.0,1,3.0,1
5516,min_diffuse,30,60,2,3,0.05,0.95,0.8774638041764542,14,3.0,0,2.0,1,2.0,1
5517,min_diffuse,30,60,2,3,0.05,0.95,0.929025353576744,7,2.0,1,2.0,1,2.0,1
5518,min_diffuse,30,60,2,3,0.05,0.95,0.9439636125116532,8,2.0,1,3.0,0,3.0,0
5519,min_diffuse,30,60,2,3,0.05,0.95,0.926899458421882,24,3.0,0,3.0,0,2.0,1
5520,min_diffuse,30,60,2,3,0.05,0.95,0.9474577900877146,41,4.0,0,3.0,1,3.0,1
5521,min_diffuse,30,60,2,3,0.05,0.95,0.9355332233095516,20,3.0,1,3.0,1,3.0,1
5522,min_diffuse,30,60,2,3,0.05,0.95,0.8742158939413639,7,2.0,1,2.0,1,2.0,1
5523,min_diffuse,30,60,2,3,0.05,0.95,0.9112403670855376,38,3.0,1,3.0,1,3.0,1
5524,min_diffuse,30,60,2,3,0.05,0.95,0.8803347552800896,7,2.0,1,2.0,1,2.0,1
5525,min_diffuse,30,60,2,3,0.05,0.95,0.93668619909945,14,3.0,1,3.0,1,3.0,1
5526,min_diffuse,30,60,2,3,0.05,0.95,0.9444310439813222,13,3.0,0,2.0,1,3.0,0
5527,min_diffuse,30,60,2,3,0.05,0.95,0.9481272678752332,22,3.0,0,2.0,1,3.0,0
5528,min_diffuse,30,60,2,3,0.05,0.95,0.9297293561553376,24,3.0,1,3.0,1,3.0,1
5529,min_diffuse,30,60,2,3,0.05,0.95,0.9255644309724106,23,3.0,0,3.0,0,2.0,1
5530,min_diffuse,30,60,2,3,0.05,0.95,0.9167508414592208,9,3.0,0,2.0,1,3.0,0
5531,min_diffuse,30,60,2,3,0.05,0.95,0.8957440978458721,26,4.0,0,3.0,1,3.0,1
5532,min_diffuse,30,60,2,3,0.05,0.95,0.9013962122129274,32,3.0,1,3.0,1,3.0,1
5533,min_diffuse,30,60,2,3,0.05,0.95,0.931252317725211,21,3.0,1,3.0,1,3.0,1
5534,min_diffuse,30,60,2,3,0.05,0.95,0.9305755777179958,8,2.0,1,2.0,1,3.0,0
5535,min_diffuse,30,60,2,3,0.05,0.95,0.9453556626945016,66,4.0,0,4.0,0,3.0,1
5536,min_diffuse,30,60,2,3,0.05,0.95,0.9494553818940268,15,3.0,1,3.0,1,3.0,1
5537,min_diffuse,30,60,2,3,0.05,0.95,0.9415208702655872,36,3.0,1,3.0,1,4.0,0
5538,min_diffuse,30,60,2,3,0.05,0.95,0.9402989315395472,33,4.0,0,3.0,1,4.0,0
5539,min_diffuse,30,60,2,3,0.05,0.95,0.9339076611739296,24,4.0,0,3.0,1,4.0,0
5540,min_diffuse,30,60,2,3,0.05,0.95,0.9434690569029798,11,3.0,0,2.0,1,3.0,0
5541,min_diffuse,30,60,2,3,0.05,0.95,0.9204536623933024,9,2.0,1,2.0,1,2.0,1
5542,min_diffuse,30,60,2,3,0.05,0.95,0.9487468102859336,25,3.0,0,2.0,1,2.0,1
5543,min_diffuse,30,60,2,3,0.05,0.95,0.9051266701849664,17,3.0,1,3.0,1,4.0,0
5544,min_diffuse,30,60,2,3,0.05,0.95,0.9337052085709492,19,3.0,1,3.0,1,3.0,1
5545,min_diffuse,30,60,2,3,0.05,0.95,0.9149920364511316,4,2.0,1,2.0,1,2.0,1
5546,min_diffuse,30,60,2,3,0.05,0.95,0.9450087665380696,59,4.0,1,4.0,1,4.0,1
5547,min_diffuse,30,60,2,3,0.05,0.95,0.859139968729135,4,2.0,1,2.0,1,2.0,1
5548,min_diffuse,30,60,2,3,0.05,0.95,0.9384358892596838,44,4.0,0,3.0,1,3.0,1
5549,min_diffuse,30,60,2,3,0.05,0.95,0.9355327806389334,14,3.0,1,3.0,1,3.0,1
5550,min_diffuse,30,60,2,3,0.05,0.95,0.931243514553882,42,4.0,0,3.0,1,3.0,1
5551,min_diffuse,30,60,2,3,0.05,0.95,0.948136237080684,69,4.0,0,4.0,0,3.0,1
5552,min_diffuse,30,60,2,3,0.05,0.95,0.9184474742363858,24,3.0,1,3.0,1,3.0,1
5553,min_diffuse,30,60,2,3,0.05,0.95,0.9278036135286828,18,3.0,1,3.0,1,3.0,1
5554,min_diffuse,30,60,2,3,0.05,0.95,0.9064611677128888,4,2.0,1,2.0,1,2.0,1
5555,min_diffuse,30,60,2,3,0.05,0.95,0.9239271552318578,34,3.0,1,3.0,1,3.0,1
5556,min_diffuse,30,60,2,3,0.05,0.95,0.946921606804948,6,2.0,1,2.0,1,3.0,0
5557,min_diffuse,30,60,2,3,0.05,0.95,0.9065267114836272,11,3.0,0,2.0,1,2.0,1
5558,min_diffuse,30,60,2,3,0.05,0.95,0.9478006007840156,11,3.0,1,3.0,1,3.0,1
5559,min_diffuse,30,60,2,3,0.05,0.95,0.8600189714741041,13,3.0,1,3.0,1,3.0,1
5560,min_diffuse,30,60,2,3,0.05,0.95,0.9213933066760736,16,3.0,1,3.0,1,3.0,1
5561,min_diffuse,30,60,2,3,0.05,0.95,0.9307589385855628,21,3.0,0,2.0,1,2.0,1
5562,min_diffuse,30,60,2,3,0.05,0.95,0.9220378506600196,16,3.0,0,2.0,1,2.0,1
5563,min_diffuse,30,60,2,3,0.05,0.95,0.9360824943909044,9,2.0,1,2.0,1,2.0,1
5564,min_diffuse,30,60,2,3,0.05,0.95,0.8805929552052848,31,3.0,1,3.0,1,3.0,1
5565,min_diffuse,30,60,2,3,0.05,0.95,0.9452854261907708,32,4.0,0,3.0,1,4.0,0
5566,min_diffuse,30,60,2,3,0.05,0.95,0.9484672289871988,7,2.0,1,2.0,1,2.0,1
5567,min_diffuse,30,60,2,3,0.05,0.95,0.9488751753208232,18,3.0,1,4.0,0,3.0,1
5568,min_diffuse,30,60,2,3,0.05,0.95,0.9237340328806782,14,3.0,1,3.0,1,3.0,1
5569,min_diffuse,30,60,2,3,0.05,0.95,0.918394162356856,30,3.0,1,3.0,1,3.0,1
5570,min_diffuse,30,60,2,3,0.05,0.95,0.9168145138828676,17,3.0,1,3.0,1,3.0,1
5571,min_diffuse,30,60,2,3,0.05,0.95,0.926311291887652,18,3.0,1,3.0,1,3.0,1
5572,min_diffuse,30,60,2,3,0.05,0.95,0.9224182490161228,22,3.0,1,3.0,1,3.0,1
5573,min_diffuse,30,60,2,3,0.05,0.95,0.9127213888604568,24,3.0,1,3.0,1,3.0,1
5574,min_diffuse,30,60,2,3,0.05,0.95,0.8263731398212956,7,2.0,1,2.0,1,2.0,1
5575,min_diffuse,30,60,2,3,0.05,0.95,0.8802391735060605,11,3.0,1,3.0,1,3.0,1
5576,min_diffuse,30,60,2,3,0.05,0.95,0.9494856478886498,110,6.0,0,5.0,1,5.0,1
5577,min_diffuse,30,60,2,3,0.05,0.95,0.948097738538928,8,2.0,1,2.0,1,2.0,1
5578,min_diffuse,30,60,2,3,0.05,0.95,0.9488236906660468,25,3.0,1,3.0,1,3.0,1
5579,min_diffuse,30,60,2,3,0.05,0.95,0.9168746309766544,19,3.0,1,3.0,1,3.0,1
5580,min_diffuse,30,60,2,3,0.05,0.95,0.8208292948433806,17,3.0,1,3.0,1,3.0,1
5581,min_diffuse,30,60,2,3,0.05,0.95,0.9212403764557864,14,3.0,1,3.0,1,3.0,1
5582,min_diffuse,30,60,2,3,0.05,0.95,0.9277712429177616,56,5.0,0,4.0,1,4.0,1
5583,min_diffuse,30,60,2,3,0.05,0.95,0.9343160272189668,16,3.0,1,3.0,1,3.0,1
5584,min_diffuse,30,60,2,3,0.05,0.95,0.8806608356056053,7,2.0,1,2.0,1,2.0,1
5585,min_diffuse,30,60,2,3,0.05,0.95,0.928686563380062,15,3.0,1,3.0,1,3.0,1
5586,min_diffuse,30,60,2,3,0.05,0.95,0.948131332124438,20,3.0,1,3.0,1,3.0,1
5587,min_diffuse,30,60,2,3,0.05,0.95,0.9289199088088352,27,3.0,1,3.0,1,3.0,1
5588,min_diffuse,30,60,2,3,0.05,0.95,0.9483262358814618,28,4.0,0,3.0,1,3.0,1
5589,min_diffuse,30,60,2,3,0.05,0.95,0.8955065501178503,13,3.0,0,2.0,1,3.0,0
5590,min_diffuse,30,60,2,3,0.05,0.95,0.935485423708958,45,4.0,1,4.0,1,4.0,1
5591,min_diffuse,30,60,2,3,0.05,0.95,0.9355120064436404,18,3.0,1,3.0,1,3.0,1
5592,min_diffuse,30,60,2,3,0.05,0.95,0.93382742796339,14,3.0,0,2.0,1,2.0,1
5593,min_diffuse,30,60,2,3,0.05,0.95,0.933052315482913,13,3.0,0,2.0,1,2.0,1
5594,min_diffuse,30,60,2,3,0.05,0.95,0.9424557450131756,14,3.0,0,2.0,1,3.0,0
5595,min_diffuse,30,60,2,3,0.05,0.95,0.9390806459204304,21,3.0,1,3.0,1,3.0,1
5596,min_diffuse,30,60,2,3,0.05,0.95,0.9474188436031956,21,3.0,1,3.0,1,3.0,1
5597,min_diffuse,30,60,2,3,0.05,0.95,0.9289582976884398,40,3.0,1,3.0,1,3.0,1
5598,min_diffuse,30,60,2,3,0.05,0.95,0.8989465353556625,9,3.0,1,3.0,1,3.0,1
5599,min_diffuse,30,60,2,3,0.05,0.95,0.9026036888425264,18,3.0,1,3.0,1,3.0,1
5600,min_diffuse,30,60,2,3,0.05,0.95,0.9264304136914844,31,3.0,1,3.0,1,3.0,1
5601,min_diffuse,30,60,2,3,0.05,0.95,0.8632997471975117,20,3.0,1,3.0,1,3.0,1
5602,min_diffuse,30,60,2,3,0.05,0.95,0.9385315467767572,12,3.0,0,2.0,1,3.0,0
5603,min_diffuse,30,60,2,3,0.05,0.95,0.8725209055843033,15,3.0,1,3.0,1,3.0,1
5604,min_diffuse,30,60,2,3,0.05,0.95,0.9030355072250656,7,2.0,1,2.0,1,3.0,0
5605,min_diffuse,30,60,2,3,0.05,0.95,0.8839788565451505,15,3.0,1,3.0,1,3.0,1
5606,min_diffuse,30,60,2,3,0.05,0.95,0.9203442727291212,35,3.0,1,3.0,1,3.0,1
5607,min_diffuse,30,60,2,3,0.05,0.95,0.9440451985946988,20,3.0,1,3.0,1,3.0,1
5608,min_diffuse,30,60,2,3,0.05,0.95,0.9002341213427684,11,3.0,1,3.0,1,3.0,1
5609,min_diffuse,30,60,2,3,0.05,0.95,0.9311068876267156,11,3.0,1,3.0,1,3.0,1
5610,min_diffuse,30,60,2,3,0.05,0.95,0.9374337992038652,26,4.0,0,3.0,1,4.0,0
5611,min_diffuse,30,60,2,3,0.05,0.95,0.9444768291714282,16,3.0,1,3.0,1,3.0,1
5612,min_diffuse,30,60,2,3,0.05,0.95,0.9428473276287314,11,3.0,1,3.0,1,3.0,1
5613,min_diffuse,30,60,2,3,0.05,0.95,0.9407018382309824,46,3.0,1,3.0,1,3.0,1
5614,min_diffuse,30,60,2,3,0.05,0.95,0.9404690912723166,24,4.0,0,3.0,1,3.0,1
5615,min_diffuse,30,60,2,3,0.05,0.95,0.943762392086914,9,2.0,1,2.0,1,2.0,1
5616,min_diffuse,30,60,2,3,0.05,0.95,0.9034688917048248,8,2.0,1,2.0,1,2.0,1
5617,min_diffuse,30,60,2,3,0.05,0.95,0.9491465072669985,15,3.0,1,3.0,1,3.0,1
5618,min_diffuse,30,60,2,3,0.05,0.95,0.9199795197259688,29,4.0,0,4.0,0,3.0,1
5619,min_diffuse,30,60,2,3,0.05,0.95,0.8938408089519937,7,2.0,1,2.0,1,2.0,1
5620,min_diffuse,30,60,2,3,0.05,0.95,0.9333478967401382,12,3.0,0,2.0,1,2.0,1
5621,min_diffuse,30,60,2,3,0.05,0.95,0.9269656272301932,18,4.0,0,3.0,1,3.0,1
5622,min_diffuse,30,60,2,3,0.05,0.95,0.9157069434243948,27,4.0,1,4.0,1,4.0,1
5623,min_diffuse,30,60,2,3,0.05,0.95,0.9089395793579588,13,3.0,1,3.0,1,3.0,1
5624,min_diffuse,30,60,2,3,0.05,0.95,0.9071396107088162,16,3.0,1,3.0,1,3.0,1
5625,min_diffuse,30,60,2,3,0.05,0.95,0.9050466148450088,9,2.0,1,2.0,1,2.0,1
5626,min_diffuse,30,60,2,3,0.05,0.95,0.9475853797285524,58,5.0,0,4.0,1,4.0,1
5627,min_diffuse,30,60,2,3,0.05,0.95,0.936151947184922,47,4.0,0,4.0,0,3.0,1
5628,min_diffuse,30,60,2,3,0.05,0.95,0.9222081310928534,23,4.0,0,3.0,1,3.0,1
5629,min_diffuse,30,60,2,3,0.05,0.95,0.9413294239547254,36,4.0,0,4.0,0,3.0,1
5630,min_diffuse,30,60,2,3,0.05,0.95,0.9358661539834876,13,2.0,1,2.0,1,2.0,1
5631,min_diffuse,30,60,2,3,0.05,0.95,0.9185334320667288,28,4.0,0,3.0,1,3.0,1
5632,min_diffuse,30,60,2,3,0.05,0.95,0.9208721247678844,10,3.0,0,2.0,1,2.0,1
5633,min_diffuse,30,60,2,3,0.05,0.95,0.925073536578073,25,3.0,1,3.0,1,3.0,1
5634,min_diffuse,30,60,2,3,0.05,0.95,0.9471363066112586,53,5.0,0,5.0,0,4.0,1
5635,min_diffuse,30,60,2,3,0.05,0.95,0.9241887015075844,14,3.0,1,3.0,1,3.0,1
5636,min_diffuse,30,60,2,3,0.05,0.95,0.94759731503204,62,5.0,0,4.0,1,4.0,1
5637,min_diffuse,30,60,2,3,0.05,0.95,0.8905804115454348,9,2.0,1,2.0,1,2.0,1
5638,min_diffuse,30,60,2,3,0.05,0.95,0.9488524816755766,102,5.0,1,5.0,1,5.0,1
5639,min_diffuse,30,60,2,3,0.05,0.95,0.9375624737487828,10,3.0,1,3.0,1,3.0,1
5640,min_diffuse,30,60,2,3,0.05,0.95,0.911246754628693,9,2.0,1,3.0,0,3.0,0
5641,min_diffuse,30,60,2,3,0.05,0.95,0.9309410858876038,14,3.0,1,3.0,1,3.0,1
5642,min_diffuse,30,60,2,3,0.05,0.95,0.945598925983337,24,3.0,1,3.0,1,3.0,1
5643,min_diffuse,30,60,2,3,0.05,0.95,0.8718626147786201,14,3.0,1,3.0,1,3.0,1
5644,min_diffuse,30,60,2,3,0.05,0.95,0.9136752942284788,20,3.0,1,3.0,1,3.0,1
5645,min_diffuse,30,60,2,3,0.05,0.95,0.8860339871564497,11,2.0,1,2.0,1,3.0,0
5646,min_diffuse,30,60,2,3,0.05,0.95,0.9485733611995424,57,4.0,0,4.0,0,3.0,1
5647,min_diffuse,30,60,2,3,0.05,0.95,0.8716455680584007,9,2.0,1,2.0,1,2.0,1
5648,min_diffuse,30,60,2,3,0.05,0.95,0.942390552652524,66,4.0,1,4.0,1,4.0,1
5649,min_diffuse,30,60,2,3,0.05,0.95,0.9486892478239703,31,3.0,1,3.0,1,3.0,1
5650,min_diffuse,30,60,2,3,0.05,0.95,0.9258401909616836,17,4.0,0,3.0,1,3.0,1
5651,min_diffuse,30,60,2,3,0.05,0.95,0.9164610698903044,12,3.0,1,3.0,1,3.0,1
5652,min_diffuse,30,60,2,3,0.05,0.95,0.9461344031414346,69,4.0,0,4.0,0,3.0,1
5653,min_diffuse,30,60,2,3,0.05,0.95,0.9493114083369528,65,4.0,0,3.0,1,3.0,1
5654,min_diffuse,30,60,2,3,0.05,0.95,0.9377659441615996,17,3.0,1,3.0,1,3.0,1
5655,min_diffuse,30,60,2,3,0.05,0.95,0.93235288901668,8,2.0,1,2.0,1,2.0,1
5656,min_diffuse,30,60,2,3,0.05,0.95,0.9451736575225552,17,3.0,1,3.0,1,3.0,1
5657,min_diffuse,30,60,2,3,0.05,0.95,0.8850695555754301,15,3.0,1,3.0,1,3.0,1
5658,min_diffuse,30,60,2,3,0.05,0.95,0.9303746625238452,32,4.0,0,3.0,1,3.0,1
5659,min_diffuse,30,60,2,3,0.05,0.95,0.9390629491932028,11,3.0,1,3.0,1,3.0,1
5660,min_diffuse,30,60,2,3,0.05,0.95,0.9363394894260612,15,3.0,1,3.0,1,3.0,1
5661,min_diffuse,30,60,2,3,0.05,0.95,0.8753335856048832,23,3.0,0,3.0,0,2.0,1
5662,min_diffuse,30,60,2,3,0.05,0.95,0.9346137127837316,28,3.0,1,3.0,1,3.0,1
5663,min_diffuse,30,60,2,3,0.05,0.95,0.9396970815380687,47,4.0,1,4.0,1,4.0,1
5664,min_diffuse,30,60,2,3,0.05,0.95,0.9385378385697564,20,3.0,1,3.0,1,3.0,1
5665,min_diffuse,30,60,2,3,0.05,0.95,0.9140708641898264,23,3.0,1,3.0,1,3.0,1
5666,min_diffuse,30,60,2,3,0.05,0.95,0.9275438435859262,28,4.0,1,4.0,1,4.0,1
5667,min_diffuse,30,60,2,3,0.05,0.95,0.9347573711926276,14,3.0,1,3.0,1,3.0,1
5668,min_diffuse,30,60,2,3,0.05,0.95,0.9187064946312508,19,3.0,1,3.0,1,3.0,1
5669,min_diffuse,30,60,2,3,0.05,0.95,0.8466658386332453,9,2.0,1,2.0,1,2.0,1
5670,min_diffuse,30,60,2,3,0.05,0.95,0.9299880590377444,29,4.0,0,3.0,1,3.0,1
5671,min_diffuse,30,60,2,3,0.05,0.95,0.9419398023150048,37,4.0,0,3.0,1,3.0,1
5672,min_diffuse,30,60,2,3,0.05,0.95,0.8414509975200564,6,2.0,1,2.0,1,2.0,1
5673,min_diffuse,30,60,2,3,0.05,0.95,0.9162788447080312,31,4.0,0,3.0,1,3.0,1
5674,min_diffuse,30,60,2,3,0.05,0.95,0.9472416737874042,10,2.0,1,2.0,1,2.0,1
5675,min_diffuse,30,60,2,3,0.05,0.95,0.9377338459678832,26,3.0,1,3.0,1,3.0,1
5676,min_diffuse,30,60,2,3,0.05,0.95,0.8902475995964142,9,2.0,1,2.0,1,2.0,1
5677,min_diffuse,30,60,2,3,0.05,0.95,0.949610501213795,96,4.0,0,4.0,0,3.0,1
5678,min_diffuse,30,60,2,3,0.05,0.95,0.945741824090505,25,4.0,1,4.0,1,4.0,1
5679,min_diffuse,30,60,2,3,0.05,0.95,0.9130540108768826,16,3.0,1,3.0,1,3.0,1
5680,min_diffuse,30,60,2,3,0.05,0.95,0.930004333933578,19,3.0,0,3.0,0,2.0,1
5681,min_diffuse,30,60,2,3,0.05,0.95,0.9490373455083776,22,3.0,1,3.0,1,3.0,1
5682,min_diffuse,30,60,2,3,0.05,0.95,0.9423975171805667,17,3.0,1,3.0,1,3.0,1
5683,min_diffuse,30,60,2,3,0.05,0.95,0.9212065240541604,16,3.0,1,3.0,1,3.0,1
5684,min_diffuse,30,60,2,3,0.05,0.95,0.9382040499206624,25,3.0,1,3.0,1,3.0,1
5685,min_diffuse,30,60,2,3,0.05,0.95,0.9075221046443658,24,3.0,1,3.0,1,3.0,1
5686,min_diffuse,30,60,2,3,0.05,0.95,0.9230610364336908,20,3.0,1,3.0,1,3.0,1
5687,min_diffuse,30,60,2,3,0.05,0.95,0.9296826182670708,35,3.0,1,3.0,1,3.0,1
5688,min_diffuse,30,60,2,3,0.05,0.95,0.931719389524832,12,2.0,1,2.0,1,2.0,1
5689,min_diffuse,30,60,2,3,0.05,0.95,0.9463991404112152,15,3.0,1,3.0,1,3.0,1
5690,min_diffuse,30,60,2,3,0.05,0.95,0.923619710195684,11,2.0,1,2.0,1,2.0,1
5691,min_diffuse,30,60,2,3,0.05,0.95,0.883845910499113,8,2.0,1,2.0,1,3.0,0
5692,min_diffuse,30,60,2,3,0.05,0.95,0.9316423834997684,20,3.0,1,3.0,1,3.0,1
5693,min_diffuse,30,60,2,3,0.05,0.95,0.885561133052676,12,2.0,1,2.0,1,3.0,0
5694,min_diffuse,30,60,2,3,0.05,0.95,0.9340846296500376,13,3.0,1,3.0,1,3.0,1
5695,min_diffuse,30,60,2,3,0.05,0.95,0.9230784129911944,7,2.0,1,2.0,1,2.0,1
5696,min_diffuse,30,60,2,3,0.05,0.95,0.9027411996646708,36,4.0,0,3.0,1,3.0,1
5697,min_diffuse,30,60,2,3,0.05,0.95,0.9464731196333588,19,3.0,1,3.0,1,3.0,1
5698,min_diffuse,30,60,2,3,0.05,0.95,0.9454574612199088,10,3.0,1,3.0,1,3.0,1
5699,min_diffuse,30,60,2,3,0.05,0.95,0.9159975938775252,26,3.0,1,3.0,1,3.0,1
5700,min_diffuse,30,60,2,3,0.05,0.95,0.9475881758810724,15,3.0,1,3.0,1,3.0,1
5701,min_diffuse,30,60,2,3,0.05,0.95,0.8394465257839708,5,2.0,1,2.0,1,2.0,1
5702,min_diffuse,30,60,2,3,0.05,0.95,0.926729788053913,12,3.0,1,3.0,1,3.0,1
5703,min_diffuse,30,60,2,3,0.05,0.95,0.9449369808216208,20,3.0,1,3.0,1,3.0,1
5704,min_diffuse,30,60,2,3,0.05,0.95,0.8930324329948086,27,3.0,1,3.0,1,3.0,1
5705,min_diffuse,30,60,2,3,0.05,0.95,0.9494176929164776,28,3.0,1,3.0,1,3.0,1
5706,min_diffuse,30,60,2,3,0.05,0.95,0.944703955031166,15,3.0,0,2.0,1,3.0,0
5707,min_diffuse,30,60,2,3,0.05,0.95,0.9367766309947384,21,3.0,1,3.0,1,3.0,1
5708,min_diffuse,30,60,2,3,0.05,0.95,0.9468197871018784,24,3.0,1,3.0,1,3.0,1
5709,min_diffuse,30,60,2,3,0.05,0.95,0.9019151259962546,5,2.0,1,2.0,1,2.0,1
5710,min_diffuse,30,60,2,3,0.05,0.95,0.9192858098603216,16,3.0,1,3.0,1,3.0,1
5711,min_diffuse,30,60,2,3,0.05,0.95,0.9097156140276136,12,3.0,1,3.0,1,3.0,1
5712,min_diffuse,30,60,2,3,0.05,0.95,0.9487662170525778,12,3.0,1,3.0,1,3.0,1
5713,min_diffuse,30,60,2,3,0.05,0.95,0.9453877680424656,14,3.0,1,3.0,1,3.0,1
5714,min_diffuse,30,60,2,3,0.05,0.95,0.90413029506896,13,2.0,1,2.0,1,2.0,1
5715,min_diffuse,30,60,2,3,0.05,0.95,0.8960312574644852,12,3.0,0,2.0,1,2.0,1
5716,min_diffuse,30,60,2,3,0.05,0.95,0.9207288707715744,19,3.0,1,3.0,1,3.0,1
5717,min_diffuse,30,60,2,3,0.05,0.95,0.910852310689556,21,3.0,1,3.0,1,3.0,1
5718,min_diffuse,30,60,2,3,0.05,0.95,0.9427689308771428,24,3.0,1,3.0,1,3.0,1
5719,min_diffuse,30,60,2,3,0.05,0.95,0.9130706028948308,8,3.0,1,3.0,1,3.0,1
5720,min_diffuse,30,60,2,3,0.05,0.95,0.948703857653201,31,4.0,0,3.0,1,3.0,1
5721,min_diffuse,30,60,2,3,0.05,0.95,0.938453638669232,10,3.0,0,2.0,1,3.0,0
5722,min_diffuse,30,60,2,3,0.05,0.95,0.9205507621391176,23,3.0,1,3.0,1,3.0,1
5723,min_diffuse,30,60,2,3,0.05,0.95,0.932235264978618,14,3.0,1,3.0,1,3.0,1
5724,min_diffuse,30,60,2,3,0.05,0.95,0.94318704136903,21,4.0,1,4.0,1,4.0,1
5725,min_diffuse,30,60,2,3,0.05,0.95,0.9478473098558126,33,4.0,0,4.0,0,3.0,1
5726,min_diffuse,30,60,2,3,0.05,0.95,0.895876231737714,21,3.0,0,2.0,1,2.0,1
5727,min_diffuse,30,60,2,3,0.05,0.95,0.9486282425483916,16,3.0,1,3.0,1,3.0,1
5728,min_diffuse,30,60,2,3,0.05,0.95,0.9494528229580737,73,4.0,0,3.0,1,3.0,1
5729,min_diffuse,30,60,2,3,0.05,0.95,0.9365041021966504,37,4.0,0,3.0,1,3.0,1
5730,min_diffuse,30,60,2,3,0.05,0.95,0.9455762343620662,38,4.0,0,4.0,0,3.0,1
5731,min_diffuse,30,60,2,3,0.05,0.95,0.9385878938343944,49,4.0,1,4.0,1,4.0,1
5732,min_diffuse,30,60,2,3,0.05,0.95,0.9216462126680424,29,3.0,1,3.0,1,3.0,1
5733,min_diffuse,30,60,2,3,0.05,0.95,0.9365134037769574,9,2.0,1,3.0,0,3.0,0
5734,min_diffuse,30,60,2,3,0.05,0.95,0.9115390885210785,22,3.0,1,3.0,1,3.0,1
5735,min_diffuse,30,60,2,3,0.05,0.95,0.9390098363999414,20,3.0,1,3.0,1,3.0,1
5736,min_diffuse,30,60,2,3,0.05,0.95,0.914523540761395,50,5.0,0,4.0,1,4.0,1
5737,min_diffuse,30,60,2,3,0.05,0.95,0.9139422503429973,8,3.0,1,3.0,1,3.0,1
5738,min_diffuse,30,60,2,3,0.05,0.95,0.9400922835789786,25,4.0,0,3.0,1,3.0,1
5739,min_diffuse,30,60,2,3,0.05,0.95,0.947615243069479,42,4.0,0,4.0,0,3.0,1
5740,min_diffuse,30,60,2,3,0.05,0.95,0.9308896691979112,12,3.0,0,2.0,1,2.0,1
5741,min_diffuse,30,60,2,3,0.05,0.95,0.940831856203574,59,4.0,0,3.0,1,3.0,1
5742,min_diffuse,30,60,2,3,0.05,0.95,0.8946923575752108,10,3.0,0,2.0,1,2.0,1
5743,min_diffuse,30,60,2,3,0.05,0.95,0.9227724367232836,19,3.0,0,2.0,1,3.0,0
5744,min_diffuse,30,60,2,3,0.05,0.95,0.8779085374042336,10,2.0,1,2.0,1,2.0,1
5745,min_diffuse,30,60,2,3,0.05,0.95,0.9292442449658757,13,3.0,1,3.0,1,3.0,1
5746,min_diffuse,30,60,2,3,0.05,0.95,0.9203050356313718,12,3.0,1,3.0,1,3.0,1
5747,min_diffuse,30,60,2,3,0.05,0.95,0.92155957132842,16,3.0,1,3.0,1,3.0,1
5748,min_diffuse,30,60,2,3,0.05,0.95,0.850502408878137,9,2.0,1,2.0,1,2.0,1
5749,min_diffuse,30,60,2,3,0.05,0.95,0.851221712373959,8,2.0,1,2.0,1,2.0,1
5750,min_diffuse,30,60,2,3,0.05,0.95,0.9017739148140668,8,2.0,1,2.0,1,2.0,1
5751,min_diffuse,30,60,2,3,0.05,0.95,0.9347968716453856,38,3.0,1,3.0,1,3.0,1
5752,min_diffuse,30,60,2,3,0.05,0.95,0.9440531944259012,11,3.0,0,2.0,1,2.0,1
5753,min_diffuse,30,60,2,3,0.05,0.95,0.9381757854256184,20,3.0,1,3.0,1,3.0,1
5754,min_diffuse,30,60,2,3,0.05,0.95,0.9307307069850425,25,3.0,1,3.0,1,3.0,1
5755,min_diffuse,30,60,2,3,0.05,0.95,0.941437434113344,22,3.0,1,3.0,1,3.0,1
5756,min_diffuse,30,60,2,3,0.05,0.95,0.9477863666646263,29,4.0,0,3.0,1,4.0,0
5757,min_diffuse,30,60,2,3,0.05,0.95,0.9489050528750792,20,3.0,1,3.0,1,3.0,1
5758,min_diffuse,30,60,2,3,0.05,0.95,0.898142265643353,9,2.0,1,2.0,1,2.0,1
5759,min_diffuse,30,60,2,3,0.05,0.95,0.9455065588210484,21,3.0,1,3.0,1,3.0,1
5760,min_diffuse,30,60,2,3,0.05,0.95,0.9169316504945272,24,3.0,1,3.0,1,3.0,1
5761,min_diffuse,30,60,2,3,0.05,0.95,0.9369625648913532,22,3.0,1,3.0,1,3.0,1
5762,min_diffuse,30,60,2,3,0.05,0.95,0.935673312374717,7,2.0,1,2.0,1,2.0,1
5763,min_diffuse,30,60,2,3,0.05,0.95,0.8927332305705505,8,2.0,1,2.0,1,2.0,1
5764,min_diffuse,30,60,2,3,0.05,0.95,0.9051663599666014,13,3.0,0,2.0,1,2.0,1
5765,min_diffuse,30,60,2,3,0.05,0.95,0.9328468931431962,15,3.0,0,2.0,1,3.0,0
5766,min_diffuse,30,60,2,3,0.05,0.95,0.9148820311835052,12,3.0,1,3.0,1,3.0,1
5767,min_diffuse,30,60,2,3,0.05,0.95,0.938881163945146,36,4.0,1,4.0,1,4.0,1
5768,min_diffuse,30,60,2,3,0.05,0.95,0.9265785407888008,30,3.0,1,3.0,1,3.0,1
5769,min_diffuse,30,60,2,3,0.05,0.95,0.9262553157635725,8,2.0,1,2.0,1,2.0,1
5770,min_diffuse,30,60,2,3,0.05,0.95,0.9438568360531516,19,3.0,1,4.0,0,4.0,0
5771,min_diffuse,30,60,2,3,0.05,0.95,0.9417259717258843,10,2.0,1,2.0,1,2.0,1
5772,min_diffuse,30,60,2,3,0.05,0.95,0.9059461938165024,18,4.0,1,4.0,1,4.0,1
5773,min_diffuse,30,60,2,3,0.05,0.95,0.9100741793755844,10,2.0,1,2.0,1,2.0,1
5774,min_diffuse,30,60,2,3,0.05,0.95,0.9092596796363306,32,3.0,0,3.0,0,2.0,1
5775,min_diffuse,30,60,2,3,0.05,0.95,0.870685201656553,7,2.0,1,2.0,1,2.0,1
5776,min_diffuse,30,60,2,3,0.05,0.95,0.9240972625765518,37,4.0,0,3.0,1,3.0,1
5777,min_diffuse,30,60,2,3,0.05,0.95,0.9465249186373388,34,4.0,1,4.0,1,4.0,1
5778,min_diffuse,30,60,2,3,0.05,0.95,0.9326620484439244,9,2.0,1,2.0,1,2.0,1
5779,min_diffuse,30,60,2,3,0.05,0.95,0.8754422914227247,14,3.0,0,2.0,1,2.0,1
5780,min_diffuse,30,60,2,3,0.05,0.95,0.907015357873091,14,3.0,1,3.0,1,3.0,1
5781,min_diffuse,30,60,2,3,0.05,0.95,0.9362171168315688,37,4.0,0,3.0,1,3.0,1
5782,min_diffuse,30,60,2,3,0.05,0.95,0.9474661008598896,19,3.0,1,3.0,1,3.0,1
5783,min_diffuse,30,60,2,3,0.05,0.95,0.9443601831937494,30,3.0,0,3.0,0,2.0,1
5784,min_diffuse,30,60,2,3,0.05,0.95,0.9459017652936612,112,5.0,0,4.0,1,4.0,1
5785,min_diffuse,30,60,2,3,0.05,0.95,0.9333200486596808,47,4.0,0,3.0,1,3.0,1
5786,min_diffuse,30,60,2,3,0.05,0.95,0.8689175074255773,15,3.0,1,3.0,1,3.0,1
5787,min_diffuse,30,60,2,3,0.05,0.95,0.9171922183533616,13,3.0,1,3.0,1,3.0,1
5788,min_diffuse,30,60,2,3,0.05,0.95,0.8316138804526387,8,2.0,1,2.0,1,2.0,1
5789,min_diffuse,30,60,2,3,0.05,0.95,0.922361182457828,20,3.0,1,3.0,1,3.0,1
5790,min_diffuse,30,60,2,3,0.05,0.95,0.9465900687359396,26,4.0,0,3.0,1,4.0,0
5791,min_diffuse,30,60,2,3,0.05,0.95,0.7669778193899237,7,2.0,1,2.0,1,2.0,1
5792,min_diffuse,30,60,2,3,0.05,0.95,0.9431496233741292,25,3.0,1,3.0,1,3.0,1
5793,min_diffuse,30,60,2,3,0.05,0.95,0.8989354129177197,25,4.0,0,3.0,1,3.0,1
5794,min_diffuse,30,60,2,3,0.05,0.95,0.9442228073419912,10,3.0,0,2.0,1,3.0,0
5795,min_diffuse,30,60,2,3,0.05,0.95,0.931983220108831,33,4.0,0,3.0,1,3.0,1
5796,min_diffuse,30,60,2,3,0.05,0.95,0.914584329439254,22,3.0,1,3.0,1,3.0,1
5797,min_diffuse,30,60,2,3,0.05,0.95,0.9311947314690548,56,5.0,0,4.0,1,4.0,1
5798,min_diffuse,30,60,2,3,0.05,0.95,0.9421837828421528,15,3.0,1,3.0,1,3.0,1
5799,min_diffuse,30,60,2,3,0.05,0.95,0.9333420605497952,57,5.0,0,5.0,0,4.0,1
5800,min_diffuse,30,60,2,3,0.05,0.95,0.9445881016631612,50,5.0,0,4.0,1,4.0,1
5801,min_diffuse,30,60,2,3,0.05,0.95,0.869338919207203,8,2.0,1,2.0,1,3.0,0
5802,min_diffuse,30,60,2,3,0.05,0.95,0.8985067713946113,13,3.0,0,2.0,1,2.0,1
5803,min_diffuse,30,60,2,3,0.05,0.95,0.9331264072355584,45,5.0,0,4.0,1,4.0,1
5804,min_diffuse,30,60,2,3,0.05,0.95,0.9020657570869488,27,3.0,1,3.0,1,3.0,1
5805,min_diffuse,30,60,2,3,0.05,0.95,0.8751523589860472,13,3.0,1,3.0,1,3.0,1
5806,min_diffuse,30,60,2,3,0.05,0.95,0.9448268871508912,18,3.0,1,3.0,1,3.0,1
5807,min_diffuse,30,60,2,3,0.05,0.95,0.9442669664789828,22,3.0,1,3.0,1,3.0,1
5808,min_diffuse,30,60,2,3,0.05,0.95,0.9445457559446346,22,3.0,1,3.0,1,3.0,1
5809,min_diffuse,30,60,2,3,0.05,0.95,0.9457919669109776,6,2.0,1,2.0,1,2.0,1
5810,min_diffuse,30,60,2,3,0.05,0.95,0.9377832821617004,31,4.0,0,3.0,1,3.0,1
5811,min_diffuse,30,60,2,3,0.05,0.95,0.8548759178138196,5,2.0,1,2.0,1,2.0,1
5812,min_diffuse,30,60,2,3,0.05,0.95,0.9354518686882642,61,4.0,0,3.0,1,3.0,1
5813,min_diffuse,30,60,2,3,0.05,0.95,0.8895120826926425,9,2.0,1,2.0,1,2.0,1
5814,min_diffuse,30,60,2,3,0.05,0.95,0.8981634595360616,14,3.0,1,3.0,1,3.0,1
5815,min_diffuse,30,60,2,3,0.05,0.95,0.906342650853098,10,3.0,1,3.0,1,3.0,1
5816,min_diffuse,30,60,2,3,0.05,0.95,0.9290285901219548,30,4.0,0,4.0,0,3.0,1
5817,min_diffuse,30,60,2,3,0.05,0.95,0.9444966211165514,28,3.0,1,3.0,1,3.0,1
5818,min_diffuse,30,60,2,3,0.05,0.95,0.9252120263686642,13,3.0,0,2.0,1,3.0,0
5819,min_diffuse,30,60,2,3,0.05,0.95,0.9177069760419732,21,3.0,0,3.0,0,2.0,1
5820,min_diffuse,30,60,2,3,0.05,0.95,0.9469071055927848,11,3.0,1,3.0,1,3.0,1
5821,min_diffuse,30,60,2,3,0.05,0.95,0.9454698880754796,17,3.0,0,3.0,0,2.0,1
5822,min_diffuse,30,60,2,3,0.05,0.95,0.8575553272233508,14,3.0,1,3.0,1,3.0,1
5823,min_diffuse,30,60,2,3,0.05,0.95,0.9305962728259216,18,3.0,1,3.0,1,3.0,1
5824,min_diffuse,30,60,2,3,0.05,0.95,0.9254802208665748,25,3.0,1,3.0,1,3.0,1
5825,min_diffuse,30,60,2,3,0.05,0.95,0.9448708364552052,22,2.0,1,3.0,0,3.0,0
5826,min_diffuse,30,60,2,3,0.05,0.95,0.938917112241716,19,4.0,0,3.0,1,4.0,0
5827,min_diffuse,30,60,2,3,0.05,0.95,0.8774123195498481,6,2.0,1,2.0,1,2.0,1
5828,min_diffuse,30,60,2,3,0.05,0.95,0.9275744553249337,19,4.0,0,3.0,1,3.0,1
5829,min_diffuse,30,60,2,3,0.05,0.95,0.928244468510481,10,3.0,0,2.0,1,2.0,1
5830,min_diffuse,30,60,2,3,0.05,0.95,0.9092395442329788,52,4.0,1,4.0,1,4.0,1
5831,min_diffuse,30,60,2,3,0.05,0.95,0.8727586369395758,12,3.0,0,2.0,1,2.0,1
5832,min_diffuse,30,60,2,3,0.05,0.95,0.9325241356281933,23,4.0,0,3.0,1,3.0,1
5833,min_diffuse,30,60,2,3,0.05,0.95,0.9493825029448916,13,3.0,1,3.0,1,3.0,1
5834,min_diffuse,30,60,2,3,0.05,0.95,0.9068002816388296,12,3.0,1,3.0,1,3.0,1
5835,min_diffuse,30,60,2,3,0.05,0.95,0.8939990521511865,12,3.0,1,3.0,1,3.0,1
5836,min_diffuse,30,60,2,3,0.05,0.95,0.92031211760427,16,3.0,1,3.0,1,3.0,1
5837,min_diffuse,30,60,2,3,0.05,0.95,0.946037072071974,18,3.0,1,3.0,1,3.0,1
5838,min_diffuse,30,60,2,3,0.05,0.95,0.9275163758534046,11,3.0,1,3.0,1,3.0,1
5839,min_diffuse,30,60,2,3,0.05,0.95,0.9491632327642432,25,3.0,1,3.0,1,3.0,1
5840,min_diffuse,30,60,2,3,0.05,0.95,0.9367086244536736,16,3.0,1,3.0,1,3.0,1
5841,min_diffuse,30,60,2,3,0.05,0.95,0.9471895455178092,23,3.0,1,3.0,1,3.0,1
5842,min_diffuse,30,60,2,3,0.05,0.95,0.9442818032380952,51,3.0,1,3.0,1,3.0,1
5843,min_diffuse,30,60,2,3,0.05,0.95,0.8830291596200309,10,2.0,1,2.0,1,3.0,0
5844,min_diffuse,30,60,2,3,0.05,0.95,0.942746760074072,36,4.0,0,3.0,1,4.0,0
5845,min_diffuse,30,60,2,3,0.05,0.95,0.947210687378375,11,3.0,1,3.0,1,3.0,1
5846,min_diffuse,30,60,2,3,0.05,0.95,0.9411033473350562,35,4.0,0,3.0,1,3.0,1
5847,min_diffuse,30,60,2,3,0.05,0.95,0.9278051023901328,12,2.0,1,2.0,1,3.0,0
5848,min_diffuse,30,60,2,3,0.05,0.95,0.9295601711140198,23,4.0,1,4.0,1,4.0,1
5849,min_diffuse,30,60,2,3,0.05,0.95,0.8728925063066219,12,3.0,1,3.0,1,3.0,1
5850,min_diffuse,30,60,2,3,0.05,0.95,0.9383764582768148,33,4.0,0,3.0,1,3.0,1
5851,min_diffuse,30,60,2,3,0.05,0.95,0.9481021147422812,44,4.0,0,4.0,0,3.0,1
5852,min_diffuse,30,60,2,3,0.05,0.95,0.909024996742614,20,3.0,1,3.0,1,3.0,1
5853,min_diffuse,30,60,2,3,0.05,0.95,0.9019212109195638,12,3.0,1,3.0,1,3.0,1
5854,min_diffuse,30,60,2,3,0.05,0.95,0.8919796280044539,16,3.0,1,3.0,1,3.0,1
5855,min_diffuse,30,60,2,3,0.05,0.95,0.94528238810042,12,3.0,1,3.0,1,3.0,1
5856,min_diffuse,30,60,2,3,0.05,0.95,0.907918024116821,8,2.0,1,2.0,1,2.0,1
5857,min_diffuse,30,60,2,3,0.05,0.95,0.9336809858228816,22,4.0,0,3.0,1,3.0,1
5858,min_diffuse,30,60,2,3,0.05,0.95,0.899080573180182,23,3.0,1,3.0,1,3.0,1
5859,min_diffuse,30,60,2,3,0.05,0.95,0.9114398843617127,18,3.0,1,3.0,1,3.0,1
5860,min_diffuse,30,60,2,3,0.05,0.95,0.917708092624822,24,4.0,0,3.0,1,3.0,1
5861,min_diffuse,30,60,2,3,0.05,0.95,0.9353742514198656,26,3.0,1,3.0,1,3.0,1
5862,min_diffuse,30,60,2,3,0.05,0.95,0.9240633500243796,8,2.0,1,2.0,1,2.0,1
5863,min_diffuse,30,60,2,3,0.05,0.95,0.7586619015934102,7,2.0,1,2.0,1,2.0,1
5864,min_diffuse,30,60,2,3,0.05,0.95,0.9491805493028505,31,4.0,0,4.0,0,3.0,1
5865,min_diffuse,30,60,2,3,0.05,0.95,0.904708399023306,12,3.0,0,2.0,1,2.0,1
5866,min_diffuse,30,60,2,3,0.05,0.95,0.9283055248731348,15,3.0,1,3.0,1,4.0,0
5867,min_diffuse,30,60,2,3,0.05,0.95,0.944646301344912,34,3.0,1,3.0,1,3.0,1
5868,min_diffuse,30,60,2,3,0.05,0.95,0.9201552686966789,30,3.0,1,3.0,1,3.0,1
5869,min_diffuse,30,60,2,3,0.05,0.95,0.8618269780913017,6,2.0,1,2.0,1,2.0,1
5870,min_diffuse,30,60,2,3,0.05,0.95,0.9257201891722846,17,3.0,1,3.0,1,3.0,1
5871,min_diffuse,30,60,2,3,0.05,0.95,0.9484770193868748,89,6.0,0,5.0,1,5.0,1
5872,min_diffuse,30,60,2,3,0.05,0.95,0.928585359407179,9,3.0,0,2.0,1,3.0,0
5873,min_diffuse,30,60,2,3,0.05,0.95,0.9477136541274666,28,4.0,0,3.0,1,3.0,1
5874,min_diffuse,30,60,2,3,0.05,0.95,0.9098530935601724,29,3.0,1,3.0,1,3.0,1
5875,min_diffuse,30,60,2,3,0.05,0.95,0.8665664671195253,10,3.0,1,3.0,1,3.0,1
5876,min_diffuse,30,60,2,3,0.05,0.95,0.938290256432642,25,4.0,1,4.0,1,4.0,1
5877,min_diffuse,30,60,2,3,0.05,0.95,0.9291080325104484,50,4.0,0,3.0,1,3.0,1
5878,min_diffuse,30,60,2,3,0.05,0.95,0.9403535348940324,73,4.0,1,4.0,1,4.0,1
5879,min_diffuse,30,60,2,3,0.05,0.95,0.948315024319168,6,2.0,1,2.0,1,2.0,1
5880,min_diffuse,30,60,2,3,0.05,0.95,0.8961874048971001,16,3.0,0,2.0,1,2.0,1
5881,min_diffuse,30,60,2,3,0.05,0.95,0.8997218705684953,29,4.0,0,3.0,1,3.0,1
5882,min_diffuse,30,60,2,3,0.05,0.95,0.9489914699966304,8,2.0,1,2.0,1,2.0,1
5883,min_diffuse,30,60,2,3,0.05,0.95,0.9318470317938043,10,2.0,1,2.0,1,2.0,1
5884,min_diffuse,30,60,2,3,0.05,0.95,0.898782662449351,19,3.0,0,3.0,0,2.0,1
5885,min_diffuse,30,60,2,3,0.05,0.95,0.931570570764442,19,3.0,1,3.0,1,3.0,1
5886,min_diffuse,30,60,2,3,0.05,0.95,0.8934768221955631,36,3.0,1,3.0,1,3.0,1
5887,min_diffuse,30,60,2,3,0.05,0.95,0.8880934583117066,17,3.0,1,3.0,1,3.0,1
5888,min_diffuse,30,60,2,3,0.05,0.95,0.9029486979162002,38,4.0,0,4.0,0,3.0,1
5889,min_diffuse,30,60,2,3,0.05,0.95,0.9261020825546674,15,3.0,1,3.0,1,3.0,1
5890,min_diffuse,30,60,2,3,0.05,0.95,0.9465409959683472,43,5.0,0,4.0,1,4.0,1
5891,min_diffuse,30,60,2,3,0.05,0.95,0.934866721853861,22,3.0,1,3.0,1,3.0,1
5892,min_diffuse,30,60,2,3,0.05,0.95,0.8364513365502867,10,3.0,0,2.0,1,2.0,1
5893,min_diffuse,30,60,2,3,0.05,0.95,0.9406483726354444,45,4.0,1,4.0,1,4.0,1
5894,min_diffuse,30,60,2,3,0.05,0.95,0.9214554652179532,15,3.0,1,3.0,1,3.0,1
5895,min_diffuse,30,60,2,3,0.05,0.95,0.9353182096932208,14,3.0,0,3.0,0,2.0,1
5896,min_diffuse,30,60,2,3,0.05,0.95,0.9098958828723038,29,3.0,1,3.0,1,3.0,1
5897,min_diffuse,30,60,2,3,0.05,0.95,0.9433335203054786,24,3.0,0,3.0,0,2.0,1
5898,min_diffuse,30,60,2,3,0.05,0.95,0.8648271001636433,17,3.0,1,3.0,1,3.0,1
5899,min_diffuse,30,60,2,3,0.05,0.95,0.9398095739281572,20,3.0,0,2.0,1,3.0,0
5900,min_diffuse,30,60,2,3,0.05,0.95,0.8872949621538113,7,2.0,1,2.0,1,2.0,1
5901,min_diffuse,30,60,2,3,0.05,0.95,0.934441928454006,7,2.0,1,2.0,1,2.0,1
5902,min_diffuse,30,60,2,3,0.05,0.95,0.8650023076023058,35,4.0,0,3.0,1,3.0,1
5903,min_diffuse,30,60,2,3,0.05,0.95,0.9319443464460512,30,3.0,1,3.0,1,3.0,1
5904,min_diffuse,30,60,2,3,0.05,0.95,0.918665678622778,13,3.0,1,3.0,1,3.0,1
5905,min_diffuse,30,60,2,3,0.05,0.95,0.9176961402755413,11,3.0,0,2.0,1,2.0,1
5906,min_diffuse,30,60,2,3,0.05,0.95,0.8667906486399596,14,3.0,0,3.0,0,2.0,1
5907,min_diffuse,30,60,2,3,0.05,0.95,0.939593127942953,43,4.0,0,3.0,1,4.0,0
5908,min_diffuse,30,60,2,3,0.05,0.95,0.8849602264765181,15,3.0,1,3.0,1,3.0,1
5909,min_diffuse,30,60,2,3,0.05,0.95,0.914513332347508,14,3.0,0,2.0,1,2.0,1
5910,min_diffuse,30,60,2,3,0.05,0.95,0.8865241997855675,11,3.0,1,3.0,1,3.0,1
5911,min_diffuse,30,60,2,3,0.05,0.95,0.9086698181901088,18,3.0,0,3.0,0,2.0,1
5912,min_diffuse,30,60,2,3,0.05,0.95,0.9282552916362145,55,4.0,1,4.0,1,4.0,1
5913,min_diffuse,30,60,2,3,0.05,0.95,0.9480921938870016,13,3.0,1,3.0,1,3.0,1
5914,min_diffuse,30,60,2,3,0.05,0.95,0.9451827231104276,39,4.0,0,4.0,0,3.0,1
5915,min_diffuse,30,60,2,3,0.05,0.95,0.9327185125608858,23,3.0,1,3.0,1,3.0,1
5916,min_diffuse,30,60,2,3,0.05,0.95,0.9437674060262936,42,4.0,0,3.0,1,3.0,1
5917,min_diffuse,30,60,2,3,0.05,0.95,0.9439141407903696,31,4.0,0,3.0,1,3.0,1
5918,min_diffuse,30,60,2,3,0.05,0.95,0.9445357183251828,35,3.0,1,3.0,1,4.0,0
5919,min_diffuse,30,60,2,3,0.05,0.95,0.9256518539834716,43,4.0,0,3.0,1,3.0,1
5920,min_diffuse,30,60,2,3,0.05,0.95,0.8980177494095886,24,3.0,1,3.0,1,3.0,1
5921,min_diffuse,30,60,2,3,0.05,0.95,0.9441681843088732,18,3.0,1,3.0,1,3.0,1
5922,min_diffuse,30,60,2,3,0.05,0.95,0.93160020026557,42,4.0,1,4.0,1,4.0,1
5923,min_diffuse,30,60,2,3,0.05,0.95,0.8889062716862752,12,3.0,0,3.0,0,2.0,1
5924,min_diffuse,30,60,2,3,0.05,0.95,0.8859355839774059,12,3.0,1,3.0,1,3.0,1
5925,min_diffuse,30,60,2,3,0.05,0.95,0.8785073863333956,9,3.0,1,3.0,1,3.0,1
5926,min_diffuse,30,60,2,3,0.05,0.95,0.931641047445027,38,3.0,1,3.0,1,3.0,1
5927,min_diffuse,30,60,2,3,0.05,0.95,0.9269829824862008,21,3.0,1,3.0,1,3.0,1
5928,min_diffuse,30,60,2,3,0.05,0.95,0.9295219032815484,19,3.0,0,2.0,1,3.0,0
5929,min_diffuse,30,60,2,3,0.05,0.95,0.9395618370311596,37,4.0,0,3.0,1,4.0,0
5930,min_diffuse,30,60,2,3,0.05,0.95,0.942264292781751,6,2.0,1,2.0,1,2.0,1
5931,min_diffuse,30,60,2,3,0.05,0.95,0.9489322844625993,33,4.0,0,3.0,1,4.0,0
5932,min_diffuse,30,60,2,3,0.05,0.95,0.9144830331274586,22,3.0,1,3.0,1,3.0,1
5933,min_diffuse,30,60,2,3,0.05,0.95,0.9060117016096538,42,4.0,1,4.0,1,4.0,1
5934,min_diffuse,30,60,2,3,0.05,0.95,0.8938355892441437,16,3.0,1,3.0,1,3.0,1
5935,min_diffuse,30,60,2,3,0.05,0.95,0.9023123076961708,9,2.0,1,2.0,1,2.0,1
5936,min_diffuse,30,60,2,3,0.05,0.95,0.9405356890535206,16,3.0,0,2.0,1,2.0,1
5937,min_diffuse,30,60,2,3,0.05,0.95,0.9285930005736744,16,3.0,0,2.0,1,3.0,0
5938,min_diffuse,30,60,2,3,0.05,0.95,0.925105514345833,11,3.0,1,3.0,1,3.0,1
5939,min_diffuse,30,60,2,3,0.05,0.95,0.8508518121275623,5,2.0,1,2.0,1,2.0,1
5940,min_diffuse,30,60,2,3,0.05,0.95,0.9499066545939542,23,4.0,0,3.0,1,3.0,1
5941,min_diffuse,30,60,2,3,0.05,0.95,0.947875770173271,23,3.0,1,3.0,1,3.0,1
5942,min_diffuse,30,60,2,3,0.05,0.95,0.8732128434832197,5,2.0,1,2.0,1,2.0,1
5943,min_diffuse,30,60,2,3,0.05,0.95,0.9457515578307764,27,3.0,1,3.0,1,3.0,1
5944,min_diffuse,30,60,2,3,0.05,0.95,0.9348880928584088,24,4.0,0,3.0,1,4.0,0
5945,min_diffuse,30,60,2,3,0.05,0.95,0.8595809451276989,20,3.0,1,3.0,1,3.0,1
5946,min_diffuse,30,60,2,3,0.05,0.95,0.9390702095306164,8,2.0,1,3.0,0,3.0,0
5947,min_diffuse,30,60,2,3,0.05,0.95,0.949253347309751,88,5.0,0,4.0,1,4.0,1
5948,min_diffuse,30,60,2,3,0.05,0.95,0.9424701952350452,26,3.0,1,3.0,1,3.0,1
5949,min_diffuse,30,60,2,3,0.05,0.95,0.8078719449258313,14,3.0,1,3.0,1,3.0,1
5950,min_diffuse,30,60,2,3,0.05,0.95,0.9451764786586452,25,3.0,1,3.0,1,3.0,1
5951,min_diffuse,30,60,2,3,0.05,0.95,0.918924957739105,16,3.0,1,3.0,1,3.0,1
5952,min_diffuse,30,60,2,3,0.05,0.95,0.8200238386258998,6,2.0,1,2.0,1,2.0,1
5953,min_diffuse,30,60,2,3,0.05,0.95,0.9496853750430416,29,4.0,1,4.0,1,4.0,1
5954,min_diffuse,30,60,2,3,0.05,0.95,0.925482757307422,9,3.0,0,2.0,1,2.0,1
5955,min_diffuse,30,60,2,3,0.05,0.95,0.937712388739666,10,3.0,1,3.0,1,3.0,1
5956,min_diffuse,30,60,2,3,0.05,0.95,0.9479410185710696,13,3.0,1,3.0,1,3.0,1
5957,min_diffuse,30,60,2,3,0.05,0.95,0.9347272636135876,16,3.0,0,2.0,1,3.0,0
5958,min_diffuse,30,60,2,3,0.05,0.95,0.9447719468998986,33,3.0,1,4.0,0,3.0,1
5959,min_diffuse,30,60,2,3,0.05,0.95,0.8229404874238389,8,2.0,1,2.0,1,2.0,1
5960,min_diffuse,30,60,2,3,0.05,0.95,0.9364298782652852,20,3.0,1,3.0,1,3.0,1
5961,min_diffuse,30,60,2,3,0.05,0.95,0.9002098755361171,27,3.0,1,3.0,1,3.0,1
5962,min_diffuse,30,60,2,3,0.05,0.95,0.9158006683837328,19,3.0,1,3.0,1,4.0,0
5963,min_diffuse,30,60,2,3,0.05,0.95,0.8706537516502797,31,4.0,0,3.0,1,3.0,1
5964,min_diffuse,30,60,2,3,0.05,0.95,0.8505499240046964,8,2.0,1,2.0,1,2.0,1
5965,min_diffuse,30,60,2,3,0.05,0.95,0.9059709444512504,8,2.0,1,2.0,1,2.0,1
5966,min_diffuse,30,60,2,3,0.05,0.95,0.9390761428025088,18,4.0,0,3.0,1,3.0,1
5967,min_diffuse,30,60,2,3,0.05,0.95,0.9421314183348416,13,3.0,1,3.0,1,3.0,1
5968,min_diffuse,30,60,2,3,0.05,0.95,0.9059457476375904,17,3.0,1,3.0,1,3.0,1
5969,min_diffuse,30,60,2,3,0.05,0.95,0.9141061846010212,35,3.0,1,3.0,1,3.0,1
5970,min_diffuse,30,60,2,3,0.05,0.95,0.8619193014658725,20,4.0,0,3.0,1,3.0,1
5971,min_diffuse,30,60,2,3,0.05,0.95,0.9206480350932756,12,3.0,0,2.0,1,2.0,1
5972,min_diffuse,30,60,2,3,0.05,0.95,0.91020416256519,9,3.0,0,2.0,1,2.0,1
5973,min_diffuse,30,60,2,3,0.05,0.95,0.9091814323359632,13,3.0,1,3.0,1,3.0,1
5974,min_diffuse,30,60,2,3,0.05,0.95,0.8967259531761959,28,3.0,1,3.0,1,3.0,1
5975,min_diffuse,30,60,2,3,0.05,0.95,0.9312802676424584,14,3.0,0,2.0,1,3.0,0
5976,min_diffuse,30,60,2,3,0.05,0.95,0.9030667505320452,18,3.0,1,3.0,1,3.0,1
5977,min_diffuse,30,60,2,3,0.05,0.95,0.8912657813942714,33,3.0,1,3.0,1,3.0,1
5978,min_diffuse,30,60,2,3,0.05,0.95,0.917351322077457,18,3.0,1,3.0,1,3.0,1
5979,min_diffuse,30,60,2,3,0.05,0.95,0.9200880950383384,24,3.0,1,3.0,1,3.0,1
5980,min_diffuse,30,60,2,3,0.05,0.95,0.9298371892484651,33,4.0,0,3.0,1,4.0,0
5981,min_diffuse,30,60,2,3,0.05,0.95,0.9315954911175384,62,4.0,1,4.0,1,4.0,1
5982,min_diffuse,30,60,2,3,0.05,0.95,0.9177356433779708,11,3.0,1,3.0,1,3.0,1
5983,min_diffuse,30,60,2,3,0.05,0.95,0.9426974485531808,35,4.0,1,4.0,1,4.0,1
5984,min_diffuse,30,60,2,3,0.05,0.95,0.9324569128476992,28,3.0,1,3.0,1,3.0,1
5985,min_diffuse,30,60,2,3,0.05,0.95,0.9367184780140854,22,3.0,0,3.0,0,2.0,1
5986,min_diffuse,30,60,2,3,0.05,0.95,0.9485837711860874,28,4.0,0,3.0,1,3.0,1
5987,min_diffuse,30,60,2,3,0.05,0.95,0.9235734624968956,11,3.0,0,2.0,1,2.0,1
5988,min_diffuse,30,60,2,3,0.05,0.95,0.9378795557916624,34,4.0,0,4.0,0,3.0,1
5989,min_diffuse,30,60,2,3,0.05,0.95,0.9165484551080376,16,3.0,0,2.0,1,2.0,1
5990,min_diffuse,30,60,2,3,0.05,0.95,0.9386742372595374,20,3.0,1,3.0,1,3.0,1
5991,min_diffuse,30,60,2,3,0.05,0.95,0.9025443433823804,18,3.0,1,3.0,1,3.0,1
5992,min_diffuse,30,60,2,3,0.05,0.95,0.918733574051773,35,4.0,0,3.0,1,3.0,1
5993,min_diffuse,30,60,2,3,0.05,0.95,0.9496329295114312,30,5.0,1,5.0,1,5.0,1
5994,min_diffuse,30,60,2,3,0.05,0.95,0.920213245527992,32,4.0,0,3.0,1,3.0,1
5995,min_diffuse,30,60,2,3,0.05,0.95,0.8854584339923086,41,3.0,1,3.0,1,3.0,1
5996,min_diffuse,30,60,2,3,0.05,0.95,0.9455910889389176,40,4.0,1,4.0,1,4.0,1
5997,min_diffuse,30,60,2,3,0.05,0.95,0.9174264372533748,11,3.0,1,3.0,1,3.0,1
5998,min_diffuse,30,60,2,3,0.05,0.95,0.9376471962139912,26,3.0,1,3.0,1,3.0,1
5999,min_diffuse,30,60,2,3,0.05,0.95,0.9227747346905196,14,3.0,1,3.0,1,3.0,1
6000,min_diffuse,30,60,2,3,0.05,0.95,0.9376780239243468,63,3.0,1,3.0,1,3.0,1
6001,min_diffuse,30,60,2,3,0.05,0.95,0.9278688576434296,13,3.0,1,3.0,1,3.0,1
6002,min_diffuse,30,60,2,3,0.05,0.95,0.9443274131986504,27,3.0,1,3.0,1,3.0,1
6003,min_diffuse,30,60,2,3,0.05,0.95,0.9489367023197788,9,3.0,1,3.0,1,3.0,1
6004,min_diffuse,30,60,2,3,0.05,0.95,0.9289722381067478,8,3.0,1,3.0,1,3.0,1
6005,min_diffuse,30,60,2,3,0.05,0.95,0.944920264956326,43,4.0,0,4.0,0,3.0,1
6006,min_diffuse,30,60,2,3,0.05,0.95,0.9053690264185548,47,4.0,1,4.0,1,4.0,1
6007,min_diffuse,30,60,2,3,0.05,0.95,0.92415864743939,55,4.0,1,4.0,1,4.0,1
6008,min_diffuse,30,60,2,3,0.05,0.95,0.9455907356938644,44,3.0,1,3.0,1,3.0,1
6009,min_diffuse,30,60,2,3,0.05,0.95,0.9364860402566884,15,3.0,1,3.0,1,3.0,1
6010,min_diffuse,30,60,2,3,0.05,0.95,0.9381777369993431,15,3.0,1,3.0,1,3.0,1
6011,min_diffuse,30,60,2,3,0.05,0.95,0.9381177810520622,37,4.0,0,4.0,0,3.0,1
6012,min_diffuse,30,60,2,3,0.05,0.95,0.9132679574631164,18,3.0,1,3.0,1,3.0,1
6013,min_diffuse,30,60,2,3,0.05,0.95,0.9175431999860306,26,4.0,0,3.0,1,3.0,1
6014,min_diffuse,30,60,2,3,0.05,0.95,0.8906152617973933,11,3.0,1,3.0,1,3.0,1
6015,min_diffuse,30,60,2,3,0.05,0.95,0.8948537090921496,6,2.0,1,2.0,1,2.0,1
6016,min_diffuse,30,60,2,3,0.05,0.95,0.9345047805202716,21,3.0,1,3.0,1,3.0,1
6017,min_diffuse,30,60,2,3,0.05,0.95,0.9303047614330204,17,3.0,1,3.0,1,3.0,1
6018,min_diffuse,30,60,2,3,0.05,0.95,0.9228349474916548,14,3.0,1,3.0,1,3.0,1
6019,min_diffuse,30,60,2,3,0.05,0.95,0.9345600415024792,24,4.0,0,4.0,0,3.0,1
6020,min_diffuse,30,60,2,3,0.05,0.95,0.9190221744601064,13,3.0,0,2.0,1,2.0,1
6021,min_diffuse,30,60,2,3,0.05,0.95,0.910949672034942,28,4.0,0,3.0,1,3.0,1
6022,min_diffuse,30,60,2,3,0.05,0.95,0.9178323762042306,31,3.0,0,3.0,0,2.0,1
6023,min_diffuse,30,60,2,3,0.05,0.95,0.902886477735102,19,3.0,1,3.0,1,3.0,1
6024,min_diffuse,30,60,2,3,0.05,0.95,0.9443016168583208,61,4.0,0,3.0,1,3.0,1
6025,min_diffuse,30,60,2,3,0.05,0.95,0.8666013070962103,11,3.0,0,2.0,1,3.0,0
6026,min_diffuse,30,60,2,3,0.05,0.95,0.9466278790983894,22,3.0,1,3.0,1,3.0,1
6027,min_diffuse,30,60,2,3,0.05,0.95,0.9369772133068204,16,3.0,1,3.0,1,3.0,1
6028,min_diffuse,30,60,2,3,0.05,0.95,0.9212681319209584,18,3.0,1,3.0,1,3.0,1
6029,min_diffuse,30,60,2,3,0.05,0.95,0.9408875240566356,12,3.0,1,3.0,1,3.0,1
6030,min_diffuse,30,60,2,3,0.05,0.95,0.9370025104402636,20,3.0,1,3.0,1,3.0,1
6031,min_diffuse,30,60,2,3,0.05,0.95,0.8782294658376611,5,2.0,1,2.0,1,2.0,1
6032,min_diffuse,30,60,2,3,0.05,0.95,0.9368503213372026,46,4.0,0,4.0,0,3.0,1
6033,min_diffuse,30,60,2,3,0.05,0.95,0.8991515444696614,32,3.0,1,3.0,1,3.0,1
6034,min_diffuse,30,60,2,3,0.05,0.95,0.8851413227740601,9,2.0,1,2.0,1,2.0,1
6035,min_diffuse,30,60,2,3,0.05,0.95,0.8914218539013855,7,2.0,1,3.0,0,3.0,0
6036,min_diffuse,30,60,2,3,0.05,0.95,0.9453474433661572,85,4.0,1,4.0,1,4.0,1
6037,min_diffuse,30,60,2,3,0.05,0.95,0.9256447849952396,8,2.0,1,3.0,0,3.0,0
6038,min_diffuse,30,60,2,3,0.05,0.95,0.9362662479068128,18,3.0,1,3.0,1,3.0,1
6039,min_diffuse,30,60,2,3,0.05,0.95,0.9353669401111164,27,4.0,0,3.0,1,4.0,0
6040,min_diffuse,30,60,2,3,0.05,0.95,0.9454985557352008,17,3.0,1,3.0,1,3.0,1
6041,min_diffuse,30,60,2,3,0.05,0.95,0.9360851837035156,25,4.0,0,3.0,1,3.0,1
6042,min_diffuse,30,60,2,3,0.05,0.95,0.947457431329513,19,3.0,1,3.0,1,3.0,1
6043,min_diffuse,30,60,2,3,0.05,0.95,0.9336198859711308,20,3.0,0,2.0,1,2.0,1
6044,min_diffuse,30,60,2,3,0.05,0.95,0.9188487567558232,23,3.0,0,3.0,0,2.0,1
6045,min_diffuse,30,60,2,3,0.05,0.95,0.8978957976509887,25,4.0,0,3.0,1,3.0,1
6046,min_diffuse,30,60,2,3,0.05,0.95,0.895630172921568,20,3.0,0,2.0,1,2.0,1
6047,min_diffuse,30,60,2,3,0.05,0.95,0.9194253651470088,21,3.0,1,3.0,1,3.0,1
6048,min_diffuse,30,60,2,3,0.05,0.95,0.9493195729207689,39,5.0,0,4.0,1,4.0,1
6049,min_diffuse,30,60,2,3,0.05,0.95,0.936971131844382,12,3.0,0,2.0,1,3.0,0
6050,min_diffuse,30,60,2,3,0.05,0.95,0.9417752696614916,62,5.0,0,4.0,1,4.0,1
6051,min_diffuse,30,60,2,3,0.05,0.95,0.944389999295295,23,3.0,0,3.0,0,2.0,1
6052,min_diffuse,30,60,2,3,0.05,0.95,0.9129860464566956,5,2.0,1,2.0,1,2.0,1
6053,min_diffuse,30,60,2,3,0.05,0.95,0.906148931670885,23,4.0,0,3.0,1,3.0,1
6054,min_diffuse,30,60,2,3,0.05,0.95,0.9252181856319572,33,4.0,0,3.0,1,3.0,1
6055,min_diffuse,30,60,2,3,0.05,0.95,0.9428953711111304,20,3.0,1,3.0,1,3.0,1
6056,min_diffuse,30,60,2,3,0.05,0.95,0.9396944965242376,21,4.0,0,3.0,1,4.0,0
6057,min_diffuse,30,60,2,3,0.05,0.95,0.9110521916474784,13,3.0,1,3.0,1,3.0,1
6058,min_diffuse,30,60,2,3,0.05,0.95,0.8426083718606261,14,3.0,0,2.0,1,2.0,1
6059,min_diffuse,30,60,2,3,0.05,0.95,0.868387301032744,14,3.0,0,2.0,1,3.0,0
6060,min_diffuse,30,60,2,3,0.05,0.95,0.9371970704998848,18,3.0,1,3.0,1,3.0,1
6061,min_diffuse,30,60,2,3,0.05,0.95,0.93278803923325,7,2.0,1,2.0,1,2.0,1
6062,min_diffuse,30,60,2,3,0.05,0.95,0.9416250990035092,13,3.0,0,2.0,1,3.0,0
6063,min_diffuse,30,60,2,3,0.05,0.95,0.9415340423761058,6,2.0,1,2.0,1,2.0,1
6064,min_diffuse,30,60,2,3,0.05,0.95,0.9443270338353268,50,5.0,0,5.0,0,4.0,1
6065,min_diffuse,30,60,2,3,0.05,0.95,0.9227369779817108,43,4.0,0,3.0,1,4.0,0
6066,min_diffuse,30,60,2,3,0.05,0.95,0.944723084309474,15,3.0,1,3.0,1,3.0,1
6067,min_diffuse,30,60,2,3,0.05,0.95,0.946244736025725,40,4.0,1,4.0,1,4.0,1
6068,min_diffuse,30,60,2,3,0.05,0.95,0.9262208766945136,23,4.0,0,3.0,1,3.0,1
6069,min_diffuse,30,60,2,3,0.05,0.95,0.9461806978506238,41,4.0,1,4.0,1,4.0,1
6070,min_diffuse,30,60,2,3,0.05,0.95,0.9381099363501196,40,4.0,0,3.0,1,3.0,1
6071,min_diffuse,30,60,2,3,0.05,0.95,0.9355766701544824,32,3.0,1,3.0,1,3.0,1
6072,min_diffuse,30,60,2,3,0.05,0.95,0.942805343012455,23,4.0,0,3.0,1,4.0,0
6073,min_diffuse,30,60,2,3,0.05,0.95,0.9450146575127972,31,4.0,1,4.0,1,4.0,1
6074,min_diffuse,30,60,2,3,0.05,0.95,0.9445210746808296,20,3.0,1,3.0,1,3.0,1
6075,min_diffuse,30,60,2,3,0.05,0.95,0.9235453567676803,19,3.0,1,3.0,1,3.0,1
6076,min_diffuse,30,60,2,3,0.05,0.95,0.940130601609076,20,3.0,0,2.0,1,2.0,1
6077,min_diffuse,30,60,2,3,0.05,0.95,0.947765246930815,16,3.0,0,2.0,1,3.0,0
6078,min_diffuse,30,60,2,3,0.05,0.95,0.9496287320558864,28,4.0,0,4.0,0,3.0,1
6079,min_diffuse,30,60,2,3,0.05,0.95,0.8857417863331591,9,2.0,1,2.0,1,2.0,1
6080,min_diffuse,30,60,2,3,0.05,0.95,0.9423856629859378,5,2.0,1,2.0,1,2.0,1
6081,min_diffuse,30,60,2,3,0.05,0.95,0.8585767877408955,15,3.0,1,3.0,1,3.0,1
6082,min_diffuse,30,60,2,3,0.05,0.95,0.9473309575285772,18,3.0,1,3.0,1,3.0,1
6083,min_diffuse,30,60,2,3,0.05,0.95,0.9435505618657606,33,3.0,1,3.0,1,3.0,1
6084,min_diffuse,30,60,2,3,0.05,0.95,0.8908045147418721,25,3.0,1,3.0,1,3.0,1
6085,min_diffuse,30,60,2,3,0.05,0.95,0.9393446084189372,11,3.0,0,2.0,1,3.0,0
6086,min_diffuse,30,60,2,3,0.05,0.95,0.9146657747440772,34,3.0,1,3.0,1,3.0,1
6087,min_diffuse,30,60,2,3,0.05,0.95,0.9194050857324408,37,4.0,1,4.0,1,4.0,1
6088,min_diffuse,30,60,2,3,0.05,0.95,0.9030649139740428,12,2.0,1,2.0,1,2.0,1
6089,min_diffuse,30,60,2,3,0.05,0.95,0.9438356261436166,13,3.0,0,2.0,1,3.0,0
6090,min_diffuse,30,60,2,3,0.05,0.95,0.9474704581712252,22,3.0,1,3.0,1,3.0,1
6091,min_diffuse,30,60,2,3,0.05,0.95,0.9016594427072702,10,3.0,1,3.0,1,3.0,1
6092,min_diffuse,30,60,2,3,0.05,0.95,0.943579748028732,12,3.0,1,3.0,1,3.0,1
6093,min_diffuse,30,60,2,3,0.05,0.95,0.9414315708609592,25,3.0,1,3.0,1,3.0,1
6094,min_diffuse,30,60,2,3,0.05,0.95,0.9478191615261776,31,4.0,0,4.0,0,3.0,1
6095,min_diffuse,30,60,2,3,0.05,0.95,0.9383688279538214,19,4.0,0,3.0,1,3.0,1
6096,min_diffuse,30,60,2,3,0.05,0.95,0.9464039354974706,25,3.0,0,3.0,0,2.0,1
6097,min_diffuse,30,60,2,3,0.05,0.95,0.914633595222754,8,3.0,0,2.0,1,3.0,0
6098,min_diffuse,30,60,2,3,0.05,0.95,0.9201737915538338,9,2.0,1,3.0,0,3.0,0
6099,min_diffuse,30,60,2,3,0.05,0.95,0.9042404365851407,11,3.0,0,2.0,1,3.0,0
6100,min_diffuse,30,60,2,3,0.05,0.95,0.8406222905598225,8,2.0,1,2.0,1,2.0,1
6101,min_diffuse,30,60,2,3,0.05,0.95,0.93042929843559,13,3.0,1,3.0,1,3.0,1
6102,min_diffuse,30,60,2,3,0.05,0.95,0.9206102624607438,15,3.0,1,3.0,1,3.0,1
6103,min_diffuse,30,60,2,3,0.05,0.95,0.9389084681549698,14,3.0,0,2.0,1,3.0,0
6104,min_diffuse,30,60,2,3,0.05,0.95,0.9352325688379906,59,4.0,0,3.0,1,3.0,1
6105,min_diffuse,30,60,2,3,0.05,0.95,0.935678956013186,53,4.0,0,4.0,0,3.0,1
6106,min_diffuse,30,60,2,3,0.05,0.95,0.925471933004928,8,2.0,1,2.0,1,2.0,1
6107,min_diffuse,30,60,2,3,0.05,0.95,0.9303434900236268,9,2.0,1,2.0,1,2.0,1
6108,min_diffuse,30,60,2,3,0.05,0.95,0.9141580596185503,13,3.0,1,3.0,1,3.0,1
6109,min_diffuse,30,60,2,3,0.05,0.95,0.9483555624954668,31,4.0,0,3.0,1,4.0,0
6110,min_diffuse,30,60,2,3,0.05,0.95,0.9402498302645704,22,3.0,1,3.0,1,3.0,1
6111,min_diffuse,30,60,2,3,0.05,0.95,0.9492819949742236,19,4.0,0,3.0,1,3.0,1
6112,min_diffuse,30,60,2,3,0.05,0.95,0.9381616324321188,12,3.0,1,3.0,1,3.0,1
6113,min_diffuse,30,60,2,3,0.05,0.95,0.8908036439346912,13,3.0,0,2.0,1,2.0,1
6114,min_diffuse,30,60,2,3,0.05,0.95,0.9452723873319476,11,3.0,1,3.0,1,3.0,1
6115,min_diffuse,30,60,2,3,0.05,0.95,0.9381915069565384,37,4.0,0,3.0,1,3.0,1
6116,min_diffuse,30,60,2,3,0.05,0.95,0.9206757969198286,16,3.0,0,2.0,1,2.0,1
6117,min_diffuse,30,60,2,3,0.05,0.95,0.9283574712747824,27,4.0,1,4.0,1,4.0,1
6118,min_diffuse,30,60,2,3,0.05,0.95,0.9404053642393178,5,2.0,1,2.0,1,2.0,1
6119,min_diffuse,30,60,2,3,0.05,0.95,0.9241312215623692,6,2.0,1,2.0,1,2.0,1
6120,min_diffuse,30,60,2,3,0.05,0.95,0.936071977467562,17,3.0,0,2.0,1,2.0,1
6121,min_diffuse,30,60,2,3,0.05,0.95,0.9313215049097135,8,2.0,1,2.0,1,2.0,1
6122,min_diffuse,30,60,2,3,0.05,0.95,0.931932256809242,31,4.0,0,3.0,1,3.0,1
6123,min_diffuse,30,60,2,3,0.05,0.95,0.8858820213446399,8,2.0,1,2.0,1,2.0,1
6124,min_diffuse,30,60,2,3,0.05,0.95,0.9177605866489604,23,3.0,1,3.0,1,3.0,1
6125,min_diffuse,30,60,2,3,0.05,0.95,0.9253527406476562,11,3.0,0,2.0,1,3.0,0
6126,min_diffuse,30,60,2,3,0.05,0.95,0.9173603407729168,17,3.0,0,2.0,1,2.0,1
6127,min_diffuse,30,60,2,3,0.05,0.95,0.899590278574714,29,4.0,0,3.0,1,4.0,0
6128,min_diffuse,30,60,2,3,0.05,0.95,0.9431125404718596,33,4.0,0,3.0,1,4.0,0
6129,min_diffuse,30,60,2,3,0.05,0.95,0.9409415935875812,12,3.0,0,2.0,1,2.0,1
6130,min_diffuse,30,60,2,3,0.05,0.95,0.9304578599108736,38,3.0,1,3.0,1,3.0,1
6131,min_diffuse,30,60,2,3,0.05,0.95,0.9175445502431404,13,3.0,1,3.0,1,3.0,1
6132,min_diffuse,30,60,2,3,0.05,0.95,0.940523424452416,50,4.0,0,4.0,0,3.0,1
6133,min_diffuse,30,60,2,3,0.05,0.95,0.9041773397811328,25,4.0,0,3.0,1,4.0,0
6134,min_diffuse,30,60,2,3,0.05,0.95,0.935205797871984,12,3.0,0,2.0,1,2.0,1
6135,min_diffuse,30,60,2,3,0.05,0.95,0.939039822922228,25,3.0,1,3.0,1,3.0,1
6136,min_diffuse,30,60,2,3,0.05,0.95,0.8770602312615661,11,3.0,0,2.0,1,2.0,1
6137,min_diffuse,30,60,2,3,0.05,0.95,0.90484351277076,21,3.0,1,3.0,1,3.0,1
6138,min_diffuse,30,60,2,3,0.05,0.95,0.9342886495249888,23,3.0,0,2.0,1,3.0,0
6139,min_diffuse,30,60,2,3,0.05,0.95,0.9048931147538116,10,2.0,1,2.0,1,3.0,0
6140,min_diffuse,30,60,2,3,0.05,0.95,0.9373924195300216,12,3.0,1,3.0,1,3.0,1
6141,min_diffuse,30,60,2,3,0.05,0.95,0.9485508816620118,68,4.0,1,4.0,1,5.0,0
6142,min_diffuse,30,60,2,3,0.05,0.95,0.9382080928055958,39,4.0,0,4.0,0,3.0,1
6143,min_diffuse,30,60,2,3,0.05,0.95,0.942074820804849,18,3.0,1,3.0,1,3.0,1
6144,min_diffuse,30,60,2,3,0.05,0.95,0.9429861772317846,16,3.0,1,3.0,1,3.0,1
6145,min_diffuse,30,60,2,3,0.05,0.95,0.9351541176641106,15,3.0,1,3.0,1,3.0,1
6146,min_diffuse,30,60,2,3,0.05,0.95,0.9172487427456476,6,2.0,1,2.0,1,2.0,1
6147,min_diffuse,30,60,2,3,0.05,0.95,0.9468635688357984,13,3.0,0,2.0,1,2.0,1
6148,min_diffuse,30,60,2,3,0.05,0.95,0.9363780999648325,16,3.0,1,3.0,1,3.0,1
6149,min_diffuse,30,60,2,3,0.05,0.95,0.943017952641394,22,3.0,1,3.0,1,3.0,1
6150,min_diffuse,30,60,2,3,0.05,0.95,0.7707550048678096,8,2.0,1,2.0,1,2.0,1
6151,min_diffuse,30,60,2,3,0.05,0.95,0.9409039974341148,21,3.0,1,3.0,1,3.0,1
6152,min_diffuse,30,60,2,3,0.05,0.95,0.9382087203851992,55,4.0,0,4.0,0,3.0,1
6153,min_diffuse,30,60,2,3,0.05,0.95,0.9488809039778028,11,3.0,1,3.0,1,3.0,1
6154,min_diffuse,30,60,2,3,0.05,0.95,0.946967233367024,37,3.0,1,3.0,1,3.0,1
6155,min_diffuse,30,60,2,3,0.05,0.95,0.9426451303952276,27,3.0,1,3.0,1,3.0,1
6156,min_diffuse,30,60,2,3,0.05,0.95,0.9353217211803342,16,3.0,0,2.0,1,2.0,1
6157,min_diffuse,30,60,2,3,0.05,0.95,0.9476039813130704,6,2.0,1,2.0,1,2.0,1
6158,min_diffuse,30,60,2,3,0.05,0.95,0.8953957818566456,19,3.0,1,3.0,1,3.0,1
6159,min_diffuse,30,60,2,3,0.05,0.95,0.9284572531819238,11,2.0,1,2.0,1,2.0,1
6160,min_diffuse,30,60,2,3,0.05,0.95,0.9390100915980109,15,3.0,1,3.0,1,3.0,1
6161,min_diffuse,30,60,2,3,0.05,0.95,0.9384403961236304,25,3.0,1,3.0,1,3.0,1
6162,min_diffuse,30,60,2,3,0.05,0.95,0.9379240889738204,9,3.0,0,2.0,1,3.0,0
6163,min_diffuse,30,60,2,3,0.05,0.95,0.9092646549787096,10,2.0,1,2.0,1,2.0,1
6164,min_diffuse,30,60,2,3,0.05,0.95,0.9109335270276336,37,3.0,1,3.0,1,3.0,1
6165,min_diffuse,30,60,2,3,0.05,0.95,0.9143462197621106,9,2.0,1,2.0,1,3.0,0
6166,min_diffuse,30,60,2,3,0.05,0.95,0.905980808541402,16,3.0,1,3.0,1,3.0,1
6167,min_diffuse,30,60,2,3,0.05,0.95,0.9394256575243584,20,3.0,1,3.0,1,3.0,1
6168,min_diffuse,30,60,2,3,0.05,0.95,0.9478888455742358,18,4.0,0,3.0,1,3.0,1
6169,min_diffuse,30,60,2,3,0.05,0.95,0.949938672419009,55,6.0,0,5.0,1,5.0,1
6170,min_diffuse,30,60,2,3,0.05,0.95,0.8905998069772868,19,3.0,1,3.0,1,3.0,1
6171,min_diffuse,30,60,2,3,0.05,0.95,0.9472012872991152,21,3.0,0,3.0,0,2.0,1
6172,min_diffuse,30,60,2,3,0.05,0.95,0.946333234297044,41,4.0,1,5.0,0,4.0,1
6173,min_diffuse,30,60,2,3,0.05,0.95,0.949153392501943,37,5.0,0,4.0,1,5.0,0
6174,min_diffuse,30,60,2,3,0.05,0.95,0.9265251756749572,42,4.0,0,3.0,1,3.0,1
6175,min_diffuse,30,60,2,3,0.05,0.95,0.880491550352314,9,2.0,1,2.0,1,2.0,1
6176,min_diffuse,30,60,2,3,0.05,0.95,0.9454097434890472,29,4.0,0,3.0,1,3.0,1
6177,min_diffuse,30,60,2,3,0.05,0.95,0.9206424875955594,18,3.0,1,3.0,1,3.0,1
6178,min_diffuse,30,60,2,3,0.05,0.95,0.905402598306246,22,3.0,1,3.0,1,3.0,1
6179,min_diffuse,30,60,2,3,0.05,0.95,0.9262719214353125,15,3.0,0,2.0,1,2.0,1
6180,min_diffuse,30,60,2,3,0.05,0.95,0.9249689146252816,16,3.0,1,3.0,1,3.0,1
6181,min_diffuse,30,60,2,3,0.05,0.95,0.9249092036829408,11,3.0,1,3.0,1,3.0,1
6182,min_diffuse,30,60,2,3,0.05,0.95,0.9496650848110983,48,4.0,0,4.0,0,3.0,1
6183,min_diffuse,30,60,2,3,0.05,0.95,0.922344735990303,12,3.0,1,3.0,1,3.0,1
6184,min_diffuse,30,60,2,3,0.05,0.95,0.838321205007023,8,2.0,1,2.0,1,2.0,1
6185,min_diffuse,30,60,2,3,0.05,0.95,0.9422616861722656,74,5.0,0,4.0,1,4.0,1
6186,min_diffuse,30,60,2,3,0.05,0.95,0.9223342991821248,30,4.0,0,3.0,1,3.0,1
6187,min_diffuse,30,60,2,3,0.05,0.95,0.8824235824553992,12,3.0,0,2.0,1,2.0,1
6188,min_diffuse,30,60,2,3,0.05,0.95,0.9186169110288012,12,2.0,1,2.0,1,2.0,1
6189,min_diffuse,30,60,2,3,0.05,0.95,0.9441506708369009,13,3.0,0,2.0,1,2.0,1
6190,min_diffuse,30,60,2,3,0.05,0.95,0.9435887639991346,14,3.0,1,3.0,1,3.0,1
6191,min_diffuse,30,60,2,3,0.05,0.95,0.8884163722618923,28,3.0,1,3.0,1,3.0,1
6192,min_diffuse,30,60,2,3,0.05,0.95,0.948689193316346,14,3.0,1,3.0,1,3.0,1
6193,min_diffuse,30,60,2,3,0.05,0.95,0.9485812515624416,33,4.0,1,4.0,1,4.0,1
6194,min_diffuse,30,60,2,3,0.05,0.95,0.8405332467402411,4,2.0,1,2.0,1,2.0,1
6195,min_diffuse,30,60,2,3,0.05,0.95,0.947863400607778,11,3.0,1,3.0,1,3.0,1
6196,min_diffuse,30,60,2,3,0.05,0.95,0.9422485044502644,16,3.0,1,3.0,1,3.0,1
6197,min_diffuse,30,60,2,3,0.05,0.95,0.9395550075886778,23,4.0,0,3.0,1,4.0,0
6198,min_diffuse,30,60,2,3,0.05,0.95,0.8800568923654583,19,3.0,1,3.0,1,3.0,1
6199,min_diffuse,30,60,2,3,0.05,0.95,0.9470822535056552,52,4.0,1,4.0,1,4.0,1
6200,min_diffuse,30,60,2,3,0.05,0.95,0.9265651315111014,22,3.0,1,3.0,1,3.0,1
6201,min_diffuse,30,60,2,3,0.05,0.95,0.9216372751090134,8,2.0,1,2.0,1,3.0,0
6202,min_diffuse,30,60,2,3,0.05,0.95,0.9408773426671552,29,3.0,0,3.0,0,2.0,1
6203,min_diffuse,30,60,2,3,0.05,0.95,0.9200112994350522,22,3.0,1,3.0,1,3.0,1
6204,min_diffuse,30,60,2,3,0.05,0.95,0.939314391538116,53,4.0,0,3.0,1,3.0,1
6205,min_diffuse,30,60,2,3,0.05,0.95,0.9002405675387956,20,3.0,1,3.0,1,3.0,1
6206,min_diffuse,30,60,2,3,0.05,0.95,0.9071905285264114,29,4.0,0,3.0,1,3.0,1
6207,min_diffuse,30,60,2,3,0.05,0.95,0.926404629232752,29,3.0,1,3.0,1,3.0,1
6208,min_diffuse,30,60,2,3,0.05,0.95,0.9171914858198408,19,3.0,0,3.0,0,2.0,1
6209,min_diffuse,30,60,2,3,0.05,0.95,0.9415461021835452,11,2.0,1,3.0,0,3.0,0
6210,min_diffuse,30,60,2,3,0.05,0.95,0.923884937577055,14,3.0,1,3.0,1,3.0,1
6211,min_diffuse,30,60,2,3,0.05,0.95,0.8333372419877447,6,2.0,1,2.0,1,2.0,1
6212,min_diffuse,30,60,2,3,0.05,0.95,0.8960618369290496,14,3.0,0,2.0,1,2.0,1
6213,min_diffuse,30,60,2,3,0.05,0.95,0.918530358355684,20,3.0,1,3.0,1,3.0,1
6214,min_diffuse,30,60,2,3,0.05,0.95,0.9004938331461348,26,3.0,1,3.0,1,3.0,1
6215,min_diffuse,30,60,2,3,0.05,0.95,0.928222286635662,19,3.0,1,3.0,1,3.0,1
6216,min_diffuse,30,60,2,3,0.05,0.95,0.9352948545792488,19,3.0,1,3.0,1,3.0,1
6217,min_diffuse,30,60,2,3,0.05,0.95,0.9002112441539444,17,3.0,1,4.0,0,3.0,1
6218,min_diffuse,30,60,2,3,0.05,0.95,0.8107183426460339,5,2.0,1,2.0,1,2.0,1
6219,min_diffuse,30,60,2,3,0.05,0.95,0.930842758873438,14,3.0,0,2.0,1,2.0,1
6220,min_diffuse,30,60,2,3,0.05,0.95,0.9401328375885124,47,5.0,0,4.0,1,4.0,1
6221,min_diffuse,30,60,2,3,0.05,0.95,0.9395251181077504,26,4.0,0,3.0,1,3.0,1
6222,min_diffuse,30,60,2,3,0.05,0.95,0.9481542066467272,50,4.0,0,3.0,1,3.0,1
6223,min_diffuse,30,60,2,3,0.05,0.95,0.9441353984211682,14,3.0,1,3.0,1,3.0,1
6224,min_diffuse,30,60,2,3,0.05,0.95,0.926646645904702,26,3.0,1,3.0,1,3.0,1
6225,min_diffuse,30,60,2,3,0.05,0.95,0.9327520933582868,29,4.0,1,4.0,1,4.0,1
6226,min_diffuse,30,60,2,3,0.05,0.95,0.947756331172868,20,3.0,1,3.0,1,3.0,1
6227,min_diffuse,30,60,2,3,0.05,0.95,0.8903145365614357,7,2.0,1,2.0,1,2.0,1
6228,min_diffuse,30,60,2,3,0.05,0.95,0.9220645311699688,39,4.0,0,4.0,0,3.0,1
6229,min_diffuse,30,60,2,3,0.05,0.95,0.9008127126584816,22,3.0,1,3.0,1,3.0,1
6230,min_diffuse,30,60,2,3,0.05,0.95,0.9478080491773077,19,3.0,0,2.0,1,3.0,0
6231,min_diffuse,30,60,2,3,0.05,0.95,0.945950718648692,46,4.0,0,3.0,1,3.0,1
6232,min_diffuse,30,60,2,3,0.05,0.95,0.9481973293411629,16,3.0,1,3.0,1,3.0,1
6233,min_diffuse,30,60,2,3,0.05,0.95,0.9217607087837466,12,3.0,1,3.0,1,3.0,1
6234,min_diffuse,30,60,2,3,0.05,0.95,0.9338708238139264,14,3.0,1,3.0,1,3.0,1
6235,min_diffuse,30,60,2,3,0.05,0.95,0.9150276946410786,41,4.0,0,3.0,1,3.0,1
6236,min_diffuse,30,60,2,3,0.05,0.95,0.8903999797070477,14,3.0,0,2.0,1,2.0,1
6237,min_diffuse,30,60,2,3,0.05,0.95,0.9271971054824428,24,4.0,0,3.0,1,3.0,1
6238,min_diffuse,30,60,2,3,0.05,0.95,0.888036241393188,12,3.0,1,3.0,1,3.0,1
6239,min_diffuse,30,60,2,3,0.05,0.95,0.9169684674830296,8,2.0,1,2.0,1,2.0,1
6240,min_diffuse,30,60,2,3,0.05,0.95,0.8856241809095027,19,3.0,1,3.0,1,3.0,1
6241,min_diffuse,30,60,2,3,0.05,0.95,0.9274694157819916,11,3.0,0,2.0,1,2.0,1
6242,min_diffuse,30,60,2,3,0.05,0.95,0.939114312961744,8,2.0,1,2.0,1,2.0,1
6243,min_diffuse,30,60,2,3,0.05,0.95,0.9481998764040788,42,4.0,0,3.0,1,4.0,0
6244,min_diffuse,30,60,2,3,0.05,0.95,0.9198694372170206,22,3.0,1,3.0,1,3.0,1
6245,min_diffuse,30,60,2,3,0.05,0.95,0.8993189311574324,24,3.0,1,3.0,1,3.0,1
6246,min_diffuse,30,60,2,3,0.05,0.95,0.7742257967299949,8,3.0,1,3.0,1,3.0,1
6247,min_diffuse,30,60,2,3,0.05,0.95,0.9233982738390976,17,3.0,1,3.0,1,3.0,1
6248,min_diffuse,30,60,2,3,0.05,0.95,0.9448110523933828,22,3.0,1,3.0,1,3.0,1
6249,min_diffuse,30,60,2,3,0.05,0.95,0.874372613494947,12,2.0,1,2.0,1,2.0,1
6250,min_diffuse,30,60,2,3,0.05,0.95,0.8944810571685935,10,3.0,0,2.0,1,3.0,0
6251,min_diffuse,30,60,2,3,0.05,0.95,0.905025904203838,16,3.0,0,2.0,1,2.0,1
6252,min_diffuse,30,60,2,3,0.05,0.95,0.9379213294284244,23,4.0,0,3.0,1,3.0,1
6253,min_diffuse,30,60,2,3,0.05,0.95,0.923963174752685,20,3.0,1,3.0,1,3.0,1
6254,min_diffuse,30,60,2,3,0.05,0.95,0.8411921131614096,10,3.0,0,2.0,1,2.0,1
6255,min_diffuse,30,60,2,3,0.05,0.95,0.9248682278543398,7,2.0,1,2.0,1,2.0,1
6256,min_diffuse,30,60,2,3,0.05,0.95,0.9123827643698345,11,3.0,0,2.0,1,2.0,1
6257,min_diffuse,30,60,2,3,0.05,0.95,0.9358662711683589,11,3.0,1,3.0,1,3.0,1
6258,min_diffuse,30,60,2,3,0.05,0.95,0.9435790473483548,6,2.0,1,2.0,1,2.0,1
6259,min_diffuse,30,60,2,3,0.05,0.95,0.9361700881238592,16,3.0,1,3.0,1,4.0,0
6260,min_diffuse,30,60,2,3,0.05,0.95,0.8884974337630394,7,2.0,1,2.0,1,2.0,1
6261,min_diffuse,30,60,2,3,0.05,0.95,0.9421197698320768,59,5.0,0,4.0,1,4.0,1
6262,min_diffuse,30,60,2,3,0.05,0.95,0.948714568907309,6,2.0,1,2.0,1,2.0,1
6263,min_diffuse,30,60,2,3,0.05,0.95,0.9339860891672038,19,3.0,1,3.0,1,4.0,0
6264,min_diffuse,30,60,2,3,0.05,0.95,0.9052053598556008,17,3.0,0,2.0,1,2.0,1
6265,min_diffuse,30,60,2,3,0.05,0.95,0.9226472396924572,13,3.0,0,3.0,0,2.0,1
6266,min_diffuse,30,60,2,3,0.05,0.95,0.9232875557915188,15,3.0,1,3.0,1,3.0,1
6267,min_diffuse,30,60,2,3,0.05,0.95,0.9474615862223912,12,3.0,0,2.0,1,2.0,1
6268,min_diffuse,30,60,2,3,0.05,0.95,0.9466240317907636,14,3.0,0,2.0,1,3.0,0
6269,min_diffuse,30,60,2,3,0.05,0.95,0.9308388795713504,14,3.0,0,2.0,1,2.0,1
6270,min_diffuse,30,60,2,3,0.05,0.95,0.9265693628498596,10,2.0,1,2.0,1,2.0,1
6271,min_diffuse,30,60,2,3,0.05,0.95,0.8946073088193404,39,3.0,1,4.0,0,4.0,0
6272,min_diffuse,30,60,2,3,0.05,0.95,0.8948371933050138,20,3.0,1,3.0,1,3.0,1
6273,min_diffuse,30,60,2,3,0.05,0.95,0.9185677837399132,66,3.0,1,3.0,1,3.0,1
6274,min_diffuse,30,60,2,3,0.05,0.95,0.9325110943880248,22,3.0,1,3.0,1,3.0,1
6275,min_diffuse,30,60,2,3,0.05,0.95,0.948079937887128,22,3.0,1,3.0,1,3.0,1
6276,min_diffuse,30,60,2,3,0.05,0.95,0.9448220651353691,38,4.0,0,4.0,0,3.0,1
6277,min_diffuse,30,60,2,3,0.05,0.95,0.925377526132552,21,3.0,1,3.0,1,3.0,1
6278,min_diffuse,30,60,2,3,0.05,0.95,0.934964669626118,8,2.0,1,2.0,1,2.0,1
6279,min_diffuse,30,60,2,3,0.05,0.95,0.949552105115139,16,3.0,1,3.0,1,3.0,1
6280,min_diffuse,30,60,2,3,0.05,0.95,0.9373220395898616,27,4.0,0,3.0,1,3.0,1
6281,min_diffuse,30,60,2,3,0.05,0.95,0.9445099444676396,36,4.0,0,3.0,1,3.0,1
6282,min_diffuse,30,60,2,3,0.05,0.95,0.9024579024857022,23,3.0,1,3.0,1,3.0,1
6283,min_diffuse,30,60,2,3,0.05,0.95,0.9160417482713096,12,3.0,1,3.0,1,3.0,1
6284,min_diffuse,30,60,2,3,0.05,0.95,0.8693026234819139,9,2.0,1,2.0,1,2.0,1
6285,min_diffuse,30,60,2,3,0.05,0.95,0.93454561586468,23,3.0,1,3.0,1,3.0,1
6286,min_diffuse,30,60,2,3,0.05,0.95,0.912774496538994,42,5.0,0,4.0,1,4.0,1
6287,min_diffuse,30,60,2,3,0.05,0.95,0.9178718016339787,19,3.0,1,3.0,1,3.0,1
6288,min_diffuse,30,60,2,3,0.05,0.95,0.9372819850390536,9,3.0,1,3.0,1,3.0,1
6289,min_diffuse,30,60,2,3,0.05,0.95,0.8907495536668496,9,3.0,1,3.0,1,3.0,1
6290,min_diffuse,30,60,2,3,0.05,0.95,0.9248585111528004,41,3.0,1,3.0,1,3.0,1
6291,min_diffuse,30,60,2,3,0.05,0.95,0.9232076396808616,13,3.0,0,3.0,0,2.0,1
6292,min_diffuse,30,60,2,3,0.05,0.95,0.9327173784596644,8,2.0,1,2.0,1,2.0,1
6293,min_diffuse,30,60,2,3,0.05,0.95,0.8976677172111924,9,2.0,1,2.0,1,2.0,1
6294,min_diffuse,30,60,2,3,0.05,0.95,0.9341613612366224,16,3.0,0,2.0,1,3.0,0
6295,min_diffuse,30,60,2,3,0.05,0.95,0.9322264782790144,31,4.0,0,3.0,1,3.0,1
6296,min_diffuse,30,60,2,3,0.05,0.95,0.908659133766696,6,2.0,1,2.0,1,3.0,0
6297,min_diffuse,30,60,2,3,0.05,0.95,0.9185708587269512,36,4.0,0,3.0,1,3.0,1
6298,min_diffuse,30,60,2,3,0.05,0.95,0.9156064546675,10,2.0,1,3.0,0,3.0,0
6299,min_diffuse,30,60,2,3,0.05,0.95,0.9358832434368018,36,3.0,0,3.0,0,2.0,1
6300,min_diffuse,30,60,2,3,0.05,0.95,0.9109310280129396,7,2.0,1,2.0,1,3.0,0
6301,min_diffuse,30,60,2,3,0.05,0.95,0.9220448531731597,6,2.0,1,3.0,0,3.0,0
6302,min_diffuse,30,60,2,3,0.05,0.95,0.9424737650726726,12,3.0,1,3.0,1,3.0,1
6303,min_diffuse,30,60,2,3,0.05,0.95,0.9323543410958336,36,4.0,0,3.0,1,3.0,1
6304,min_diffuse,30,60,2,3,0.05,0.95,0.9248300434870296,20,3.0,1,3.0,1,3.0,1
6305,min_diffuse,30,60,2,3,0.05,0.95,0.9471731698500176,49,3.0,1,3.0,1,4.0,0
6306,min_diffuse,30,60,2,3,0.05,0.95,0.9381312929466616,27,3.0,1,3.0,1,3.0,1
6307,min_diffuse,30,60,2,3,0.05,0.95,0.8999543427580238,18,3.0,0,2.0,1,3.0,0
6308,min_diffuse,30,60,2,3,0.05,0.95,0.9043599370733754,19,3.0,0,2.0,1,2.0,1
6309,min_diffuse,30,60,2,3,0.05,0.95,0.9331112790893868,16,3.0,1,3.0,1,4.0,0
6310,min_diffuse,30,60,2,3,0.05,0.95,0.937134443922847,9,2.0,1,2.0,1,2.0,1
6311,min_diffuse,30,60,2,3,0.05,0.95,0.9205700636070616,12,3.0,0,2.0,1,3.0,0
6312,min_diffuse,30,60,2,3,0.05,0.95,0.9257648343391324,32,4.0,0,3.0,1,3.0,1
6313,min_diffuse,30,60,2,3,0.05,0.95,0.9205241698806016,8,3.0,0,2.0,1,3.0,0
6314,min_diffuse,30,60,2,3,0.05,0.95,0.83561377495408,31,3.0,1,3.0,1,3.0,1
6315,min_diffuse,30,60,2,3,0.05,0.95,0.9475766445549776,38,4.0,1,4.0,1,4.0,1
6316,min_diffuse,30,60,2,3,0.05,0.95,0.93290783366448,8,2.0,1,3.0,0,3.0,0
6317,min_diffuse,30,60,2,3,0.05,0.95,0.9310420597599444,13,3.0,0,2.0,1,3.0,0
6318,min_diffuse,30,60,2,3,0.05,0.95,0.9371036162707594,40,4.0,1,4.0,1,4.0,1
6319,min_diffuse,30,60,2,3,0.05,0.95,0.9305173711719004,13,3.0,1,3.0,1,3.0,1
6320,min_diffuse,30,60,2,3,0.05,0.95,0.903711897065485,30,3.0,1,3.0,1,3.0,1
6321,min_diffuse,30,60,2,3,0.05,0.95,0.9224183868781596,21,4.0,0,4.0,0,3.0,1
6322,min_diffuse,30,60,2,3,0.05,0.95,0.9373359206654768,39,4.0,0,4.0,0,3.0,1
6323,min_diffuse,30,60,2,3,0.05,0.95,0.949358925003534,10,3.0,1,3.0,1,3.0,1
6324,min_diffuse,30,60,2,3,0.05,0.95,0.9491200843328096,8,2.0,1,2.0,1,3.0,0
6325,min_diffuse,30,60,2,3,0.05,0.95,0.9383187082141826,8,2.0,1,2.0,1,3.0,0
6326,min_diffuse,30,60,2,3,0.05,0.95,0.9269512338554392,12,3.0,1,3.0,1,3.0,1
6327,min_diffuse,30,60,2,3,0.05,0.95,0.9481894600049084,125,5.0,0,4.0,1,4.0,1
6328,min_diffuse,30,60,2,3,0.05,0.95,0.9163052183373354,27,4.0,1,4.0,1,4.0,1
6329,min_diffuse,30,60,2,3,0.05,0.95,0.9481449282473494,51,4.0,0,3.0,1,4.0,0
6330,min_diffuse,30,60,2,3,0.05,0.95,0.8365255451944162,8,2.0,1,2.0,1,2.0,1
6331,min_diffuse,30,60,2,3,0.05,0.95,0.9239109976487752,25,4.0,1,4.0,1,4.0,1
6332,min_diffuse,30,60,2,3,0.05,0.95,0.9491431403166232,20,4.0,0,3.0,1,3.0,1
6333,min_diffuse,30,60,2,3,0.05,0.95,0.8847791799931225,15,3.0,0,2.0,1,3.0,0
6334,min_diffuse,30,60,2,3,0.05,0.95,0.9329798508694508,8,3.0,0,2.0,1,3.0,0
6335,min_diffuse,30,60,2,3,0.05,0.95,0.8819954109550987,8,2.0,1,2.0,1,2.0,1
6336,min_diffuse,30,60,2,3,0.05,0.95,0.9236803222151856,18,3.0,0,2.0,1,3.0,0
6337,min_diffuse,30,60,2,3,0.05,0.95,0.9170732362722256,29,4.0,0,4.0,0,3.0,1
6338,min_diffuse,30,60,2,3,0.05,0.95,0.9419726838195056,17,3.0,1,3.0,1,3.0,1
6339,min_diffuse,30,60,2,3,0.05,0.95,0.9481266860456338,24,3.0,1,3.0,1,3.0,1
6340,min_diffuse,30,60,2,3,0.05,0.95,0.898449189067134,8,2.0,1,2.0,1,2.0,1
6341,min_diffuse,30,60,2,3,0.05,0.95,0.8874184892892756,28,3.0,1,3.0,1,3.0,1
6342,min_diffuse,30,60,2,3,0.05,0.95,0.9257946619124264,23,3.0,1,3.0,1,3.0,1
6343,min_diffuse,30,60,2,3,0.05,0.95,0.9301045373914508,8,3.0,1,3.0,1,3.0,1
6344,min_diffuse,30,60,2,3,0.05,0.95,0.9356041859800992,16,3.0,0,3.0,0,2.0,1
6345,min_diffuse,30,60,2,3,0.05,0.95,0.869889312905176,60,4.0,1,4.0,1,4.0,1
6346,min_diffuse,30,60,2,3,0.05,0.95,0.8807802726409819,28,3.0,1,3.0,1,3.0,1
6347,min_diffuse,30,60,2,3,0.05,0.95,0.9145983794229752,28,3.0,0,3.0,0,2.0,1
6348,min_diffuse,30,60,2,3,0.05,0.95,0.9388299150133732,14,3.0,0,2.0,1,3.0,0
6349,min_diffuse,30,60,2,3,0.05,0.95,0.9400417118786066,9,3.0,0,2.0,1,3.0,0
6350,min_diffuse,30,60,2,3,0.05,0.95,0.946320396286567,22,3.0,1,3.0,1,3.0,1
6351,min_diffuse,30,60,2,3,0.05,0.95,0.9499457767737556,32,4.0,1,4.0,1,4.0,1
6352,min_diffuse,30,60,2,3,0.05,0.95,0.8967488251111811,9,3.0,0,2.0,1,2.0,1
6353,min_diffuse,30,60,2,3,0.05,0.95,0.9212447580811725,12,3.0,0,2.0,1,2.0,1
6354,min_diffuse,30,60,2,3,0.05,0.95,0.9216524447177482,14,3.0,0,2.0,1,2.0,1
6355,min_diffuse,30,60,2,3,0.05,0.95,0.941839243653668,30,4.0,0,3.0,1,3.0,1
6356,min_diffuse,30,60,2,3,0.05,0.95,0.8650125565820124,15,3.0,1,3.0,1,3.0,1
6357,min_diffuse,30,60,2,3,0.05,0.95,0.9056009433371556,10,2.0,1,2.0,1,2.0,1
6358,min_diffuse,30,60,2,3,0.05,0.95,0.9151298729502736,20,3.0,1,3.0,1,3.0,1
6359,min_diffuse,30,60,2,3,0.05,0.95,0.9326453127114844,22,3.0,1,3.0,1,3.0,1
6360,min_diffuse,30,60,2,3,0.05,0.95,0.9461501849759284,46,4.0,1,4.0,1,4.0,1
6361,min_diffuse,30,60,2,3,0.05,0.95,0.9440504717065844,21,3.0,1,3.0,1,3.0,1
6362,min_diffuse,30,60,2,3,0.05,0.95,0.9372758327166498,15,3.0,0,3.0,0,2.0,1
6363,min_diffuse,30,60,2,3,0.05,0.95,0.917854615856048,14,3.0,0,2.0,1,2.0,1
6364,min_diffuse,30,60,2,3,0.05,0.95,0.9357467671916376,6,2.0,1,2.0,1,2.0,1
6365,min_diffuse,30,60,2,3,0.05,0.95,0.8756147160746759,13,3.0,1,3.0,1,3.0,1
6366,min_diffuse,30,60,2,3,0.05,0.95,0.939987787141543,20,3.0,0,3.0,0,2.0,1
6367,min_diffuse,30,60,2,3,0.05,0.95,0.916585189947586,11,3.0,1,3.0,1,3.0,1
6368,min_diffuse,30,60,2,3,0.05,0.95,0.9417643121939998,7,2.0,1,2.0,1,2.0,1
6369,min_diffuse,30,60,2,3,0.05,0.95,0.9328297514988534,52,3.0,1,3.0,1,3.0,1
6370,min_diffuse,30,60,2,3,0.05,0.95,0.9472195975504508,17,4.0,0,3.0,1,4.0,0
6371,min_diffuse,30,60,2,3,0.05,0.95,0.9455666629107136,14,3.0,1,3.0,1,3.0,1
6372,min_diffuse,30,60,2,3,0.05,0.95,0.9448178258917956,8,2.0,1,2.0,1,3.0,0
6373,min_diffuse,30,60,2,3,0.05,0.95,0.9198752251474992,11,3.0,0,2.0,1,2.0,1
6374,min_diffuse,30,60,2,3,0.05,0.95,0.9417015490023968,13,3.0,1,3.0,1,3.0,1
6375,min_diffuse,30,60,2,3,0.05,0.95,0.8848742747749242,30,4.0,1,4.0,1,4.0,1
6376,min_diffuse,30,60,2,3,0.05,0.95,0.9268446655920092,30,4.0,1,4.0,1,4.0,1
6377,min_diffuse,30,60,2,3,0.05,0.95,0.9338577585170832,50,3.0,1,3.0,1,3.0,1
6378,min_diffuse,30,60,2,3,0.05,0.95,0.9271747364137998,43,3.0,1,3.0,1,3.0,1
6379,min_diffuse,30,60,2,3,0.05,0.95,0.945777620130955,9,3.0,0,2.0,1,2.0,1
6380,min_diffuse,30,60,2,3,0.05,0.95,0.9271792479566908,20,3.0,1,3.0,1,3.0,1
6381,min_diffuse,30,60,2,3,0.05,0.95,0.9459390213080164,24,4.0,0,3.0,1,3.0,1
6382,min_diffuse,30,60,2,3,0.05,0.95,0.909719267674225,16,3.0,0,3.0,0,2.0,1
6383,min_diffuse,30,60,2,3,0.05,0.95,0.941496270482148,30,3.0,1,3.0,1,3.0,1
6384,min_diffuse,30,60,2,3,0.05,0.95,0.949239739333186,34,4.0,1,4.0,1,4.0,1
6385,min_diffuse,30,60,2,3,0.05,0.95,0.9204148803823664,27,3.0,1,3.0,1,3.0,1
6386,min_diffuse,30,60,2,3,0.05,0.95,0.9189242483200766,28,3.0,1,3.0,1,3.0,1
6387,min_diffuse,30,60,2,3,0.05,0.95,0.8333460569026274,7,2.0,1,2.0,1,2.0,1
6388,min_diffuse,30,60,2,3,0.05,0.95,0.9215232995854438,21,4.0,0,3.0,1,3.0,1
6389,min_diffuse,30,60,2,3,0.05,0.95,0.9454091579229016,52,4.0,1,4.0,1,4.0,1
6390,min_diffuse,30,60,2,3,0.05,0.95,0.9255226403218152,83,5.0,1,5.0,1,5.0,1
6391,min_diffuse,30,60,2,3,0.05,0.95,0.8835038466606615,9,2.0,1,2.0,1,2.0,1
6392,min_diffuse,30,60,2,3,0.05,0.95,0.9496275852009975,39,4.0,0,4.0,0,3.0,1
6393,min_diffuse,30,60,2,3,0.05,0.95,0.8999449134759021,12,3.0,1,3.0,1,3.0,1
6394,min_diffuse,30,60,2,3,0.05,0.95,0.9387648194171784,19,3.0,1,3.0,1,3.0,1
6395,min_diffuse,30,60,2,3,0.05,0.95,0.8881745338813225,14,3.0,1,3.0,1,3.0,1
6396,min_diffuse,30,60,2,3,0.05,0.95,0.9047809669222944,13,3.0,0,2.0,1,2.0,1
6397,min_diffuse,30,60,2,3,0.05,0.95,0.9418498936714385,17,3.0,1,3.0,1,3.0,1
6398,min_diffuse,30,60,2,3,0.05,0.95,0.9382531751772454,13,3.0,1,3.0,1,3.0,1
6399,min_diffuse,30,60,2,3,0.05,0.95,0.917970403464742,17,3.0,1,3.0,1,3.0,1
6400,min_diffuse,30,60,2,3,0.05,0.95,0.9145792731858888,34,3.0,1,3.0,1,3.0,1
6401,min_diffuse,30,60,2,3,0.05,0.95,0.9027028141290032,25,3.0,1,3.0,1,3.0,1
6402,min_diffuse,30,60,2,3,0.05,0.95,0.9485642386236852,45,3.0,1,3.0,1,3.0,1
6403,min_diffuse,30,60,2,3,0.05,0.95,0.9365784540211396,14,3.0,1,3.0,1,3.0,1
6404,min_diffuse,30,60,2,3,0.05,0.95,0.9469381475793276,9,3.0,0,2.0,1,3.0,0
6405,min_diffuse,30,60,2,3,0.05,0.95,0.9392722281268572,27,4.0,1,4.0,1,4.0,1
6406,min_diffuse,30,60,2,3,0.05,0.95,0.9305207194957428,24,4.0,1,4.0,1,4.0,1
6407,min_diffuse,30,60,2,3,0.05,0.95,0.9430811501926892,83,5.0,0,5.0,0,4.0,1
6408,min_diffuse,30,60,2,3,0.05,0.95,0.9381888393919552,33,4.0,0,3.0,1,3.0,1
6409,min_diffuse,30,60,2,3,0.05,0.95,0.939341962861703,30,3.0,1,3.0,1,3.0,1
6410,min_diffuse,30,60,2,3,0.05,0.95,0.8829964042224958,9,3.0,1,3.0,1,3.0,1
6411,min_diffuse,30,60,2,3,0.05,0.95,0.9471721517290062,12,3.0,0,2.0,1,3.0,0
6412,min_diffuse,30,60,2,3,0.05,0.95,0.9481928785307244,22,3.0,1,3.0,1,3.0,1
6413,min_diffuse,30,60,2,3,0.05,0.95,0.922845903858592,18,3.0,1,3.0,1,3.0,1
6414,min_diffuse,30,60,2,3,0.05,0.95,0.948395344531054,20,4.0,0,3.0,1,3.0,1
6415,min_diffuse,30,60,2,3,0.05,0.95,0.9173238754590788,13,3.0,0,2.0,1,2.0,1
6416,min_diffuse,30,60,2,3,0.05,0.95,0.9222603249582056,13,3.0,0,3.0,0,2.0,1
6417,min_diffuse,30,60,2,3,0.05,0.95,0.9449719514478546,68,5.0,0,4.0,1,4.0,1
6418,min_diffuse,30,60,2,3,0.05,0.95,0.9339284487566548,33,3.0,1,3.0,1,3.0,1
6419,min_diffuse,30,60,2,3,0.05,0.95,0.82852265508581,8,2.0,1,2.0,1,2.0,1
6420,min_diffuse,30,60,2,3,0.05,0.95,0.836737965888059,15,3.0,0,3.0,0,2.0,1
6421,min_diffuse,30,60,2,3,0.05,0.95,0.9181968866637722,13,3.0,1,3.0,1,3.0,1
6422,min_diffuse,30,60,2,3,0.05,0.95,0.9071326833422256,8,2.0,1,2.0,1,2.0,1
6423,min_diffuse,30,60,2,3,0.05,0.95,0.9244069057798466,20,3.0,1,3.0,1,3.0,1
6424,min_diffuse,30,60,2,3,0.05,0.95,0.9083425993393542,24,3.0,1,3.0,1,3.0,1
6425,min_diffuse,30,60,2,3,0.05,0.95,0.9311632910030132,21,3.0,1,3.0,1,3.0,1
6426,min_diffuse,30,60,2,3,0.05,0.95,0.9460333927057796,28,4.0,1,4.0,1,4.0,1
6427,min_diffuse,30,60,2,3,0.05,0.95,0.9191468585457836,18,3.0,0,2.0,1,3.0,0
6428,min_diffuse,30,60,2,3,0.05,0.95,0.9023758635955006,49,4.0,0,3.0,1,3.0,1
6429,min_diffuse,30,60,2,3,0.05,0.95,0.8315600977015583,12,3.0,0,3.0,0,2.0,1
6430,min_diffuse,30,60,2,3,0.05,0.95,0.9473464700319794,19,3.0,1,3.0,1,4.0,0
6431,min_diffuse,30,60,2,3,0.05,0.95,0.8472354925255638,4,2.0,1,2.0,1,2.0,1
6432,min_diffuse,30,60,2,3,0.05,0.95,0.8673704300962729,9,2.0,1,2.0,1,2.0,1
6433,min_diffuse,30,60,2,3,0.05,0.95,0.9316909574771436,18,3.0,1,4.0,0,3.0,1
6434,min_diffuse,30,60,2,3,0.05,0.95,0.9420757136318288,14,3.0,1,3.0,1,3.0,1
6435,min_diffuse,30,60,2,3,0.05,0.95,0.9475869494848724,23,4.0,0,3.0,1,3.0,1
6436,min_diffuse,30,60,2,3,0.05,0.95,0.915293908753749,11,3.0,0,2.0,1,3.0,0
6437,min_diffuse,30,60,2,3,0.05,0.95,0.9346749319766536,18,3.0,1,3.0,1,3.0,1
6438,min_diffuse,30,60,2,3,0.05,0.95,0.8546338541884202,12,3.0,1,3.0,1,3.0,1
6439,min_diffuse,30,60,2,3,0.05,0.95,0.9426030354056484,37,3.0,1,3.0,1,3.0,1
6440,min_diffuse,30,60,2,3,0.05,0.95,0.93998117145168,16,3.0,1,3.0,1,3.0,1
6441,min_diffuse,30,60,2,3,0.05,0.95,0.895265618624402,28,3.0,1,3.0,1,3.0,1
6442,min_diffuse,30,60,2,3,0.05,0.95,0.9489319193119334,21,3.0,1,3.0,1,3.0,1
6443,min_diffuse,30,60,2,3,0.05,0.95,0.8797358412140937,40,4.0,1,4.0,1,4.0,1
6444,min_diffuse,30,60,2,3,0.05,0.95,0.9422811318152744,28,4.0,1,4.0,1,4.0,1
6445,min_diffuse,30,60,2,3,0.05,0.95,0.9368375163112526,50,4.0,1,4.0,1,4.0,1
6446,min_diffuse,30,60,2,3,0.05,0.95,0.8700516907881944,4,2.0,1,2.0,1,2.0,1
6447,min_diffuse,30,60,2,3,0.05,0.95,0.8617043865404361,16,3.0,1,3.0,1,3.0,1
6448,min_diffuse,30,60,2,3,0.05,0.95,0.8674545741207899,10,2.0,1,2.0,1,2.0,1
6449,min_diffuse,30,60,2,3,0.05,0.95,0.9391812260602442,7,2.0,1,2.0,1,2.0,1
6450,min_diffuse,30,60,2,3,0.05,0.95,0.9190598335276184,22,3.0,1,3.0,1,3.0,1
6451,min_diffuse,30,60,2,3,0.05,0.95,0.9218609156171812,29,3.0,0,3.0,0,2.0,1
6452,min_diffuse,30,60,2,3,0.05,0.95,0.8126610078422528,10,2.0,1,2.0,1,2.0,1
6453,min_diffuse,30,60,2,3,0.05,0.95,0.8910761216791657,7,2.0,1,3.0,0,3.0,0
6454,min_diffuse,30,60,2,3,0.05,0.95,0.9395489893124728,44,4.0,0,3.0,1,3.0,1
6455,min_diffuse,30,60,2,3,0.05,0.95,0.947587526757757,50,4.0,0,4.0,0,3.0,1
6456,min_diffuse,30,60,2,3,0.05,0.95,0.8723651342113794,10,3.0,0,3.0,0,2.0,1
6457,min_diffuse,30,60,2,3,0.05,0.95,0.8940442096357253,38,3.0,0,2.0,1,2.0,1
6458,min_diffuse,30,60,2,3,0.05,0.95,0.9410298461445644,19,3.0,0,2.0,1,3.0,0
6459,min_diffuse,30,60,2,3,0.05,0.95,0.9413672227989326,39,3.0,1,3.0,1,3.0,1
6460,min_diffuse,30,60,2,3,0.05,0.95,0.9171553656748804,10,3.0,0,2.0,1,2.0,1
6461,min_diffuse,30,60,2,3,0.05,0.95,0.9146447502919874,25,3.0,0,2.0,1,2.0,1
6462,min_diffuse,30,60,2,3,0.05,0.95,0.9474751816904976,23,3.0,1,3.0,1,3.0,1
6463,min_diffuse,30,60,2,3,0.05,0.95,0.9326243175171532,27,3.0,1,3.0,1,3.0,1
6464,min_diffuse,30,60,2,3,0.05,0.95,0.9322204085418302,17,3.0,1,3.0,1,3.0,1
6465,min_diffuse,30,60,2,3,0.05,0.95,0.9176639211393663,14,3.0,1,3.0,1,3.0,1
6466,min_diffuse,30,60,2,3,0.05,0.95,0.9389917527944248,11,3.0,0,2.0,1,2.0,1
6467,min_diffuse,30,60,2,3,0.05,0.95,0.939244644876165,39,5.0,0,4.0,1,4.0,1
6468,min_diffuse,30,60,2,3,0.05,0.95,0.8558952111133844,7,2.0,1,2.0,1,2.0,1
6469,min_diffuse,30,60,2,3,0.05,0.95,0.928154059433565,9,3.0,0,2.0,1,3.0,0
6470,min_diffuse,30,60,2,3,0.05,0.95,0.9187500136508188,23,3.0,1,3.0,1,4.0,0
6471,min_diffuse,30,60,2,3,0.05,0.95,0.9404395992297296,13,3.0,0,2.0,1,3.0,0
6472,min_diffuse,30,60,2,3,0.05,0.95,0.93832189542587,50,4.0,0,4.0,0,3.0,1
6473,min_diffuse,30,60,2,3,0.05,0.95,0.8909241890402121,12,3.0,0,2.0,1,2.0,1
6474,min_diffuse,30,60,2,3,0.05,0.95,0.913754385170252,28,3.0,1,3.0,1,3.0,1
6475,min_diffuse,30,60,2,3,0.05,0.95,0.9128239965307856,15,3.0,0,2.0,1,2.0,1
6476,min_diffuse,30,60,2,3,0.05,0.95,0.9242417077950528,12,3.0,1,3.0,1,3.0,1
6477,min_diffuse,30,60,2,3,0.05,0.95,0.9096660847816844,16,3.0,1,3.0,1,3.0,1
6478,min_diffuse,30,60,2,3,0.05,0.95,0.8685631695684907,8,2.0,1,2.0,1,3.0,0
6479,min_diffuse,30,60,2,3,0.05,0.95,0.9385802192030124,71,4.0,0,3.0,1,3.0,1
6480,min_diffuse,30,60,2,3,0.05,0.95,0.9137277022620712,16,3.0,1,3.0,1,3.0,1
6481,min_diffuse,30,60,2,3,0.05,0.95,0.920642553782757,12,3.0,1,3.0,1,3.0,1
6482,min_diffuse,30,60,2,3,0.05,0.95,0.9429338430362598,19,3.0,1,3.0,1,3.0,1
6483,min_diffuse,30,60,2,3,0.05,0.95,0.9375846012141008,33,3.0,0,2.0,1,2.0,1
6484,min_diffuse,30,60,2,3,0.05,0.95,0.9221668257346356,9,3.0,1,3.0,1,3.0,1
6485,min_diffuse,30,60,2,3,0.05,0.95,0.9172973792348416,55,3.0,1,3.0,1,3.0,1
6486,min_diffuse,30,60,2,3,0.05,0.95,0.942824320760768,44,4.0,0,3.0,1,3.0,1
6487,min_diffuse,30,60,2,3,0.05,0.95,0.9370890481183456,10,2.0,1,3.0,0,3.0,0
6488,min_diffuse,30,60,2,3,0.05,0.95,0.9378673068870208,24,3.0,0,3.0,0,2.0,1
6489,min_diffuse,30,60,2,3,0.05,0.95,0.9473170305630836,22,3.0,1,3.0,1,3.0,1
6490,min_diffuse,30,60,2,3,0.05,0.95,0.9345036731779036,31,3.0,1,3.0,1,3.0,1
6491,min_diffuse,30,60,2,3,0.05,0.95,0.9446560005699988,15,3.0,0,3.0,0,2.0,1
6492,min_diffuse,30,60,2,3,0.05,0.95,0.9403628617351526,24,3.0,0,3.0,0,2.0,1
6493,min_diffuse,30,60,2,3,0.05,0.95,0.8859554586212838,29,3.0,1,3.0,1,3.0,1
6494,min_diffuse,30,60,2,3,0.05,0.95,0.8419374386104855,8,2.0,1,2.0,1,2.0,1
6495,min_diffuse,30,60,2,3,0.05,0.95,0.9101278789664224,17,3.0,0,2.0,1,2.0,1
6496,min_diffuse,30,60,2,3,0.05,0.95,0.9421272170766174,23,4.0,0,3.0,1,3.0,1
6497,min_diffuse,30,60,2,3,0.05,0.95,0.9499296266298972,15,3.0,0,2.0,1,2.0,1
6498,min_diffuse,30,60,2,3,0.05,0.95,0.9428447183019376,66,4.0,0,4.0,0,3.0,1
6499,min_diffuse,30,60,2,3,0.05,0.95,0.931413462136623,20,3.0,1,3.0,1,3.0,1
6500,min_diffuse,30,60,2,3,0.05,0.95,0.9032621622605737,29,4.0,0,3.0,1,3.0,1
6501,min_diffuse,30,60,2,3,0.05,0.95,0.9082926195417856,11,2.0,1,2.0,1,2.0,1
6502,min_diffuse,30,60,2,3,0.05,0.95,0.8832327266030182,39,4.0,1,4.0,1,4.0,1
6503,min_diffuse,30,60,2,3,0.05,0.95,0.942176198060332,35,4.0,0,3.0,1,3.0,1
6504,min_diffuse,30,60,2,3,0.05,0.95,0.9458728735106664,39,4.0,0,4.0,0,3.0,1
6505,min_diffuse,30,60,2,3,0.05,0.95,0.918866307855454,19,3.0,1,3.0,1,3.0,1
6506,min_diffuse,30,60,2,3,0.05,0.95,0.9177831066278892,21,3.0,1,3.0,1,3.0,1
6507,min_diffuse,30,60,2,3,0.05,0.95,0.9156946031066128,23,3.0,1,3.0,1,3.0,1
6508,min_diffuse,30,60,2,3,0.05,0.95,0.9436247724448452,13,3.0,1,3.0,1,3.0,1
6509,min_diffuse,30,60,2,3,0.05,0.95,0.9232798529960116,12,3.0,1,3.0,1,3.0,1
6510,min_diffuse,30,60,2,3,0.05,0.95,0.9329416522365946,29,4.0,0,3.0,1,3.0,1
6511,min_diffuse,30,60,2,3,0.05,0.95,0.9280957742694708,8,2.0,1,2.0,1,2.0,1
6512,min_diffuse,30,60,2,3,0.05,0.95,0.9460959386143312,12,3.0,1,3.0,1,3.0,1
6513,min_diffuse,30,60,2,3,0.05,0.95,0.94675138557499,16,3.0,1,3.0,1,3.0,1
6514,min_diffuse,30,60,2,3,0.05,0.95,0.8062008638407034,7,2.0,1,2.0,1,2.0,1
6515,min_diffuse,30,60,2,3,0.05,0.95,0.9435475828434926,16,3.0,1,3.0,1,3.0,1
6516,min_diffuse,30,60,2,3,0.05,0.95,0.9132198741833688,17,3.0,0,2.0,1,2.0,1
6517,min_diffuse,30,60,2,3,0.05,0.95,0.879639446253949,17,3.0,1,3.0,1,3.0,1
6518,min_diffuse,30,60,2,3,0.05,0.95,0.8806074997856445,30,3.0,1,3.0,1,3.0,1
6519,min_diffuse,30,60,2,3,0.05,0.95,0.9492128734176092,27,4.0,0,3.0,1,3.0,1
6520,min_diffuse,30,60,2,3,0.05,0.95,0.9261819467461612,18,3.0,1,3.0,1,3.0,1
6521,min_diffuse,30,60,2,3,0.05,0.95,0.9475533083002844,15,3.0,1,3.0,1,3.0,1
6522,min_diffuse,30,60,2,3,0.05,0.95,0.9211447080499192,12,3.0,1,3.0,1,3.0,1
6523,min_diffuse,30,60,2,3,0.05,0.95,0.9438397417011978,33,3.0,1,3.0,1,3.0,1
6524,min_diffuse,30,60,2,3,0.05,0.95,0.9211053892225742,14,2.0,1,2.0,1,2.0,1
6525,min_diffuse,30,60,2,3,0.05,0.95,0.858095774094182,8,2.0,1,2.0,1,2.0,1
6526,min_diffuse,30,60,2,3,0.05,0.95,0.945315026609856,20,3.0,1,3.0,1,3.0,1
6527,min_diffuse,30,60,2,3,0.05,0.95,0.8640954797604067,9,2.0,1,2.0,1,2.0,1
6528,min_diffuse,30,60,2,3,0.05,0.95,0.921059927977933,88,5.0,0,5.0,0,4.0,1
6529,min_diffuse,30,60,2,3,0.05,0.95,0.9312192920843392,32,4.0,0,3.0,1,3.0,1
6530,min_diffuse,30,60,2,3,0.05,0.95,0.9106406281228344,7,2.0,1,2.0,1,2.0,1
6531,min_diffuse,30,60,2,3,0.05,0.95,0.9431020073736142,21,3.0,1,3.0,1,3.0,1
6532,min_diffuse,30,60,2,3,0.05,0.95,0.9496799926529074,6,2.0,1,2.0,1,2.0,1
6533,min_diffuse,30,60,2,3,0.05,0.95,0.9472928599548008,43,4.0,0,4.0,0,3.0,1
6534,min_diffuse,30,60,2,3,0.05,0.95,0.9081428893179964,10,3.0,1,3.0,1,3.0,1
6535,min_diffuse,30,60,2,3,0.05,0.95,0.8336297186555622,12,2.0,1,2.0,1,2.0,1
6536,min_diffuse,30,60,2,3,0.05,0.95,0.9311598084982696,63,4.0,1,4.0,1,4.0,1
6537,min_diffuse,30,60,2,3,0.05,0.95,0.9205336038082056,10,2.0,1,2.0,1,2.0,1
6538,min_diffuse,30,60,2,3,0.05,0.95,0.917747070700557,34,4.0,1,4.0,1,4.0,1
6539,min_diffuse,30,60,2,3,0.05,0.95,0.9251263606522572,15,3.0,1,3.0,1,3.0,1
6540,min_diffuse,30,60,2,3,0.05,0.95,0.9335325065567855,14,3.0,1,3.0,1,3.0,1
6541,min_diffuse,30,60,2,3,0.05,0.95,0.915516192070196,38,3.0,1,3.0,1,3.0,1
6542,min_diffuse,30,60,2,3,0.05,0.95,0.9272472821184864,32,3.0,1,3.0,1,3.0,1
6543,min_diffuse,30,60,2,3,0.05,0.95,0.9158842639078792,46,3.0,1,3.0,1,3.0,1
6544,min_diffuse,30,60,2,3,0.05,0.95,0.8907583702116303,12,3.0,1,3.0,1,3.0,1
6545,min_diffuse,30,60,2,3,0.05,0.95,0.9086781032892594,14,3.0,1,3.0,1,3.0,1
6546,min_diffuse,30,60,2,3,0.05,0.95,0.8043104426400943,11,3.0,0,2.0,1,2.0,1
6547,min_diffuse,30,60,2,3,0.05,0.95,0.9382042298666338,77,4.0,0,3.0,1,3.0,1
6548,min_diffuse,30,60,2,3,0.05,0.95,0.827634620957602,13,2.0,1,2.0,1,2.0,1
6549,min_diffuse,30,60,2,3,0.05,0.95,0.9211809324281806,24,3.0,1,3.0,1,3.0,1
6550,min_diffuse,30,60,2,3,0.05,0.95,0.9444879964330116,52,4.0,0,3.0,1,3.0,1
6551,min_diffuse,30,60,2,3,0.05,0.95,0.9483944660802148,27,3.0,1,3.0,1,3.0,1
6552,min_diffuse,30,60,2,3,0.05,0.95,0.931062745441812,27,3.0,1,3.0,1,4.0,0
6553,min_diffuse,30,60,2,3,0.05,0.95,0.9482585948278984,17,3.0,1,3.0,1,3.0,1
6554,min_diffuse,30,60,2,3,0.05,0.95,0.9098367525440928,29,3.0,1,3.0,1,3.0,1
6555,min_diffuse,30,60,2,3,0.05,0.95,0.909133216906894,29,4.0,0,4.0,0,3.0,1
6556,min_diffuse,30,60,2,3,0.05,0.95,0.937831328042666,22,4.0,1,4.0,1,4.0,1
6557,min_diffuse,30,60,2,3,0.05,0.95,0.917053275932404,12,3.0,1,3.0,1,3.0,1
6558,min_diffuse,30,60,2,3,0.05,0.95,0.9054241099583248,10,2.0,1,2.0,1,3.0,0
6559,min_diffuse,30,60,2,3,0.05,0.95,0.929229312988097,11,2.0,1,2.0,1,3.0,0
6560,min_diffuse,30,60,2,3,0.05,0.95,0.94764549751215,30,4.0,0,3.0,1,3.0,1
6561,min_diffuse,30,60,2,3,0.05,0.95,0.9196992010285242,36,4.0,0,4.0,0,3.0,1
6562,min_diffuse,30,60,2,3,0.05,0.95,0.9173379175440712,16,3.0,0,3.0,0,2.0,1
6563,min_diffuse,30,60,2,3,0.05,0.95,0.9114645323124292,7,2.0,1,2.0,1,3.0,0
6564,min_diffuse,30,60,2,3,0.05,0.95,0.9389132364096072,17,3.0,1,3.0,1,3.0,1
6565,min_diffuse,30,60,2,3,0.05,0.95,0.932370553694976,20,3.0,1,3.0,1,3.0,1
6566,min_diffuse,30,60,2,3,0.05,0.95,0.9370858290881888,18,3.0,1,3.0,1,3.0,1
6567,min_diffuse,30,60,2,3,0.05,0.95,0.9324356363326703,13,3.0,0,2.0,1,2.0,1
6568,min_diffuse,30,60,2,3,0.05,0.95,0.9113846916328432,14,3.0,0,2.0,1,3.0,0
6569,min_diffuse,30,60,2,3,0.05,0.95,0.9462761612969088,22,3.0,1,3.0,1,3.0,1
6570,min_diffuse,30,60,2,3,0.05,0.95,0.864203874309984,6,2.0,1,2.0,1,2.0,1
6571,min_diffuse,30,60,2,3,0.05,0.95,0.9088795538625132,16,3.0,0,2.0,1,3.0,0
6572,min_diffuse,30,60,2,3,0.05,0.95,0.8982107869321901,12,3.0,0,2.0,1,2.0,1
6573,min_diffuse,30,60,2,3,0.05,0.95,0.8934473425413536,31,3.0,1,3.0,1,3.0,1
6574,min_diffuse,30,60,2,3,0.05,0.95,0.9370711245665702,35,3.0,1,3.0,1,4.0,0
6575,min_diffuse,30,60,2,3,0.05,0.95,0.9424592966611968,65,5.0,0,5.0,0,4.0,1
6576,min_diffuse,30,60,2,3,0.05,0.95,0.9064333681200534,25,3.0,1,3.0,1,3.0,1
6577,min_diffuse,30,60,2,3,0.05,0.95,0.921213590882909,30,3.0,1,3.0,1,3.0,1
6578,min_diffuse,30,60,2,3,0.05,0.95,0.861029998897404,9,2.0,1,3.0,0,3.0,0
6579,min_diffuse,30,60,2,3,0.05,0.95,0.9447782583483526,19,3.0,1,3.0,1,3.0,1
6580,min_diffuse,30,60,2,3,0.05,0.95,0.9448891316918996,16,3.0,1,3.0,1,3.0,1
6581,min_diffuse,30,60,2,3,0.05,0.95,0.9442320213854618,48,4.0,0,3.0,1,3.0,1
6582,min_diffuse,30,60,2,3,0.05,0.95,0.926622310184712,17,3.0,1,3.0,1,3.0,1
6583,min_diffuse,30,60,2,3,0.05,0.95,0.8979625513799874,10,3.0,0,2.0,1,2.0,1
6584,min_diffuse,30,60,2,3,0.05,0.95,0.9382438906712626,27,3.0,1,3.0,1,3.0,1
6585,min_diffuse,30,60,2,3,0.05,0.95,0.9366347195467604,27,4.0,1,4.0,1,4.0,1
6586,min_diffuse,30,60,2,3,0.05,0.95,0.9094316265791508,24,3.0,1,3.0,1,3.0,1
6587,min_diffuse,30,60,2,3,0.05,0.95,0.8473835294146954,6,2.0,1,2.0,1,2.0,1
6588,min_diffuse,30,60,2,3,0.05,0.95,0.94989256443626,22,3.0,1,3.0,1,3.0,1
6589,min_diffuse,30,60,2,3,0.05,0.95,0.9477613980725526,18,3.0,1,3.0,1,3.0,1
6590,min_diffuse,30,60,2,3,0.05,0.95,0.9316783565852494,8,2.0,1,2.0,1,2.0,1
6591,min_diffuse,30,60,2,3,0.05,0.95,0.8800853718142777,10,3.0,0,2.0,1,2.0,1
6592,min_diffuse,30,60,2,3,0.05,0.95,0.9355355912650456,21,3.0,1,3.0,1,3.0,1
6593,min_diffuse,30,60,2,3,0.05,0.95,0.9444554033029564,14,3.0,1,3.0,1,3.0,1
6594,min_diffuse,30,60,2,3,0.05,0.95,0.9396851517295016,15,3.0,1,3.0,1,3.0,1
6595,min_diffuse,30,60,2,3,0.05,0.95,0.9358276327865566,8,2.0,1,2.0,1,2.0,1
6596,min_diffuse,30,60,2,3,0.05,0.95,0.9162360518904046,19,3.0,1,3.0,1,3.0,1
6597,min_diffuse,30,60,2,3,0.05,0.95,0.906335924004072,17,3.0,1,3.0,1,3.0,1
6598,min_diffuse,30,60,2,3,0.05,0.95,0.8917232398512921,25,3.0,0,3.0,0,2.0,1
6599,min_diffuse,30,60,2,3,0.05,0.95,0.9445931558857952,13,3.0,0,2.0,1,2.0,1
6600,min_diffuse,30,60,2,3,0.05,0.95,0.9351009861582312,17,3.0,1,3.0,1,3.0,1
6601,min_diffuse,30,60,2,3,0.05,0.95,0.9311567298352192,10,2.0,1,2.0,1,2.0,1
6602,min_diffuse,30,60,2,3,0.05,0.95,0.9472225790055524,30,3.0,1,3.0,1,3.0,1
6603,min_diffuse,30,60,2,3,0.05,0.95,0.93455297492608,40,3.0,1,3.0,1,3.0,1
6604,min_diffuse,30,60,2,3,0.05,0.95,0.907326778628054,4,2.0,1,2.0,1,2.0,1
6605,min_diffuse,30,60,2,3,0.05,0.95,0.9497270206480424,12,3.0,0,2.0,1,2.0,1
6606,min_diffuse,30,60,2,3,0.05,0.95,0.9424124860362424,11,3.0,0,2.0,1,2.0,1
6607,min_diffuse,30,60,2,3,0.05,0.95,0.9193374613304832,15,3.0,0,3.0,0,2.0,1
6608,min_diffuse,30,60,2,3,0.05,0.95,0.9266240139892616,11,3.0,0,2.0,1,2.0,1
6609,min_diffuse,30,60,2,3,0.05,0.95,0.912505396565768,11,3.0,0,2.0,1,3.0,0
6610,min_diffuse,30,60,2,3,0.05,0.95,0.943901939149313,33,4.0,0,3.0,1,3.0,1
6611,min_diffuse,30,60,2,3,0.05,0.95,0.9034736147193329,20,3.0,1,3.0,1,3.0,1
6612,min_diffuse,30,60,2,3,0.05,0.95,0.9167554637777072,23,3.0,1,3.0,1,3.0,1
6613,min_diffuse,30,60,2,3,0.05,0.95,0.9311224862731188,21,4.0,0,3.0,1,3.0,1
6614,min_diffuse,30,60,2,3,0.05,0.95,0.8991266002119612,7,2.0,1,2.0,1,2.0,1
6615,min_diffuse,30,60,2,3,0.05,0.95,0.8464537382784761,19,3.0,1,3.0,1,3.0,1
6616,min_diffuse,30,60,2,3,0.05,0.95,0.9495944290425398,10,2.0,1,2.0,1,2.0,1
6617,min_diffuse,30,60,2,3,0.05,0.95,0.9461659764011714,19,3.0,1,3.0,1,3.0,1
6618,min_diffuse,30,60,2,3,0.05,0.95,0.9461394395679076,13,3.0,1,3.0,1,3.0,1
6619,min_diffuse,30,60,2,3,0.05,0.95,0.8987034950859091,18,4.0,0,3.0,1,4.0,0
6620,min_diffuse,30,60,2,3,0.05,0.95,0.888292977779833,14,3.0,1,3.0,1,3.0,1
6621,min_diffuse,30,60,2,3,0.05,0.95,0.9137357154606922,15,3.0,1,3.0,1,3.0,1
6622,min_diffuse,30,60,2,3,0.05,0.95,0.9041701544605044,21,3.0,1,3.0,1,3.0,1
6623,min_diffuse,30,60,2,3,0.05,0.95,0.9340609262041544,54,5.0,0,5.0,0,4.0,1
6624,min_diffuse,30,60,2,3,0.05,0.95,0.917826444760741,8,2.0,1,2.0,1,2.0,1
6625,min_diffuse,30,60,2,3,0.05,0.95,0.9168357620109006,18,3.0,1,3.0,1,3.0,1
6626,min_diffuse,30,60,2,3,0.05,0.95,0.936447788946754,23,3.0,1,3.0,1,3.0,1
6627,min_diffuse,30,60,2,3,0.05,0.95,0.869924601369572,15,3.0,1,3.0,1,3.0,1
6628,min_diffuse,30,60,2,3,0.05,0.95,0.9211331609397422,18,3.0,1,3.0,1,3.0,1
6629,min_diffuse,30,60,2,3,0.05,0.95,0.9494176397107,30,4.0,0,4.0,0,3.0,1
6630,min_diffuse,30,60,2,3,0.05,0.95,0.9433090703972208,22,3.0,1,3.0,1,3.0,1
6631,min_diffuse,30,60,2,3,0.05,0.95,0.935828191828702,24,3.0,1,3.0,1,3.0,1
6632,min_diffuse,30,60,2,3,0.05,0.95,0.940487540983903,11,3.0,1,3.0,1,3.0,1
6633,min_diffuse,30,60,2,3,0.05,0.95,0.8983198725216043,14,3.0,1,3.0,1,3.0,1
6634,min_diffuse,30,60,2,3,0.05,0.95,0.9045595069970012,19,3.0,0,2.0,1,3.0,0
6635,min_diffuse,30,60,2,3,0.05,0.95,0.9226948127975316,49,3.0,1,3.0,1,3.0,1
6636,min_diffuse,30,60,2,3,0.05,0.95,0.9343990560535196,11,3.0,1,3.0,1,3.0,1
6637,min_diffuse,30,60,2,3,0.05,0.95,0.9242945992254602,23,3.0,1,3.0,1,3.0,1
6638,min_diffuse,30,60,2,3,0.05,0.95,0.9485266247299176,30,4.0,1,4.0,1,4.0,1
6639,min_diffuse,30,60,2,3,0.05,0.95,0.92445680669938,13,3.0,1,3.0,1,3.0,1
6640,min_diffuse,30,60,2,3,0.05,0.95,0.9237172912152696,41,4.0,0,4.0,0,3.0,1
6641,min_diffuse,30,60,2,3,0.05,0.95,0.915888961779962,27,4.0,0,3.0,1,3.0,1
6642,min_diffuse,30,60,2,3,0.05,0.95,0.919590765708356,15,3.0,1,3.0,1,3.0,1
6643,min_diffuse,30,60,2,3,0.05,0.95,0.9156823323154416,38,3.0,1,3.0,1,3.0,1
6644,min_diffuse,30,60,2,3,0.05,0.95,0.9450067087079036,18,3.0,1,3.0,1,3.0,1
6645,min_diffuse,30,60,2,3,0.05,0.95,0.948144878965068,34,4.0,0,3.0,1,4.0,0
6646,min_diffuse,30,60,2,3,0.05,0.95,0.9035247524789204,24,4.0,0,3.0,1,4.0,0
6647,min_diffuse,30,60,2,3,0.05,0.95,0.8755515306731815,22,3.0,1,3.0,1,3.0,1
6648,min_diffuse,30,60,2,3,0.05,0.95,0.9465839312332796,81,4.0,1,4.0,1,4.0,1
6649,min_diffuse,30,60,2,3,0.05,0.95,0.9226147977677902,27,3.0,1,3.0,1,3.0,1
6650,min_diffuse,30,60,2,3,0.05,0.95,0.8942984673174433,16,3.0,1,3.0,1,3.0,1
6651,min_diffuse,30,60,2,3,0.05,0.95,0.907262761895092,10,2.0,1,2.0,1,2.0,1
6652,min_diffuse,30,60,2,3,0.05,0.95,0.9450601264471314,35,4.0,1,4.0,1,4.0,1
6653,min_diffuse,30,60,2,3,0.05,0.95,0.9247539237158552,13,3.0,1,3.0,1,3.0,1
6654,min_diffuse,30,60,2,3,0.05,0.95,0.9340743205475976,29,3.0,1,3.0,1,3.0,1
6655,min_diffuse,30,60,2,3,0.05,0.95,0.9396184672382524,27,3.0,1,3.0,1,3.0,1
6656,min_diffuse,30,60,2,3,0.05,0.95,0.9429399087001618,69,4.0,1,4.0,1,4.0,1
6657,min_diffuse,30,60,2,3,0.05,0.95,0.9189288314691544,7,2.0,1,2.0,1,3.0,0
6658,min_diffuse,30,60,2,3,0.05,0.95,0.9463607788271636,50,4.0,0,4.0,0,3.0,1
6659,min_diffuse,30,60,2,3,0.05,0.95,0.9358700648433722,27,3.0,1,3.0,1,3.0,1
6660,min_diffuse,30,60,2,3,0.05,0.95,0.9413867440247334,20,3.0,1,3.0,1,3.0,1
6661,min_diffuse,30,60,2,3,0.05,0.95,0.939998392741684,29,4.0,0,3.0,1,3.0,1
6662,min_diffuse,30,60,2,3,0.05,0.95,0.9450359552249142,12,3.0,1,3.0,1,3.0,1
6663,min_diffuse,30,60,2,3,0.05,0.95,0.93988052817508,50,4.0,1,4.0,1,4.0,1
6664,min_diffuse,30,60,2,3,0.05,0.95,0.9245890592446456,37,4.0,0,4.0,0,3.0,1
6665,min_diffuse,30,60,2,3,0.05,0.95,0.9398222007712334,17,3.0,1,3.0,1,3.0,1
6666,min_diffuse,30,60,2,3,0.05,0.95,0.9434936437239224,17,3.0,1,3.0,1,3.0,1
6667,min_diffuse,30,60,2,3,0.05,0.95,0.9409978278562254,12,3.0,1,3.0,1,3.0,1
6668,min_diffuse,30,60,2,3,0.05,0.95,0.9231485329245545,24,4.0,1,4.0,1,4.0,1
6669,min_diffuse,30,60,2,3,0.05,0.95,0.93585090157471,27,4.0,0,3.0,1,3.0,1
6670,min_diffuse,30,60,2,3,0.05,0.95,0.9307283249692134,20,3.0,1,3.0,1,3.0,1
6671,min_diffuse,30,60,2,3,0.05,0.95,0.920451571455428,16,3.0,1,3.0,1,3.0,1
6672,min_diffuse,30,60,2,3,0.05,0.95,0.9461943514886006,29,3.0,1,3.0,1,3.0,1
6673,min_diffuse,30,60,2,3,0.05,0.95,0.9495199070697408,53,4.0,0,3.0,1,4.0,0
6674,min_diffuse,30,60,2,3,0.05,0.95,0.9422278132727572,34,3.0,1,3.0,1,3.0,1
6675,min_diffuse,30,60,2,3,0.05,0.95,0.9294998515193784,45,4.0,1,4.0,1,4.0,1
6676,min_diffuse,30,60,2,3,0.05,0.95,0.9124463401996148,14,3.0,1,3.0,1,3.0,1
6677,min_diffuse,30,60,2,3,0.05,0.95,0.9387151067215052,9,2.0,1,2.0,1,2.0,1
6678,min_diffuse,30,60,2,3,0.05,0.95,0.9366544326307494,10,3.0,0,2.0,1,3.0,0
6679,min_diffuse,30,60,2,3,0.05,0.95,0.8907457453441526,30,4.0,0,3.0,1,3.0,1
6680,min_diffuse,30,60,2,3,0.05,0.95,0.8464560012622218,22,3.0,1,3.0,1,3.0,1
6681,min_diffuse,30,60,2,3,0.05,0.95,0.9498401496443474,35,4.0,0,3.0,1,3.0,1
6682,min_diffuse,30,60,2,3,0.05,0.95,0.9472093569741876,16,3.0,1,3.0,1,4.0,0
6683,min_diffuse,30,60,2,3,0.05,0.95,0.8847576617623716,17,3.0,1,3.0,1,3.0,1
6684,min_diffuse,30,60,2,3,0.05,0.95,0.9460399049052416,35,4.0,1,4.0,1,4.0,1
6685,min_diffuse,30,60,2,3,0.05,0.95,0.9454460132596584,22,3.0,1,3.0,1,3.0,1
6686,min_diffuse,30,60,2,3,0.05,0.95,0.9101861997163824,27,3.0,1,3.0,1,3.0,1
6687,min_diffuse,30,60,2,3,0.05,0.95,0.9375239320584254,22,3.0,1,3.0,1,3.0,1
6688,min_diffuse,30,60,2,3,0.05,0.95,0.93245996889133,17,3.0,1,3.0,1,3.0,1
6689,min_diffuse,30,60,2,3,0.05,0.95,0.9130100150093003,14,3.0,0,2.0,1,2.0,1
6690,min_diffuse,30,60,2,3,0.05,0.95,0.9386200144291668,31,4.0,1,4.0,1,4.0,1
6691,min_diffuse,30,60,2,3,0.05,0.95,0.927592499072314,15,3.0,1,3.0,1,3.0,1
6692,min_diffuse,30,60,2,3,0.05,0.95,0.948911864103768,26,3.0,1,3.0,1,3.0,1
6693,min_diffuse,30,60,2,3,0.05,0.95,0.862423212310203,6,2.0,1,2.0,1,2.0,1
6694,min_diffuse,30,60,2,3,0.05,0.95,0.915277327871412,13,3.0,1,3.0,1,3.0,1
6695,min_diffuse,30,60,2,3,0.05,0.95,0.9364937250846022,13,3.0,1,3.0,1,3.0,1
6696,min_diffuse,30,60,2,3,0.05,0.95,0.9374939652595464,14,3.0,0,3.0,0,2.0,1
6697,min_diffuse,30,60,2,3,0.05,0.95,0.9370044117243652,30,4.0,0,3.0,1,3.0,1
6698,min_diffuse,30,60,2,3,0.05,0.95,0.8900454466941439,12,3.0,1,3.0,1,3.0,1
6699,min_diffuse,30,60,2,3,0.05,0.95,0.9074226736337332,17,3.0,0,2.0,1,3.0,0
6700,min_diffuse,30,60,2,3,0.05,0.95,0.9386079080457472,6,2.0,1,2.0,1,2.0,1
6701,min_diffuse,30,60,2,3,0.05,0.95,0.9468925598188104,26,4.0,1,4.0,1,4.0,1
6702,min_diffuse,30,60,2,3,0.05,0.95,0.9486632269933782,45,4.0,1,4.0,1,4.0,1
6703,min_diffuse,30,60,2,3,0.05,0.95,0.9291938475946964,12,3.0,1,3.0,1,3.0,1
6704,min_diffuse,30,60,2,3,0.05,0.95,0.9062310342625222,6,2.0,1,2.0,1,2.0,1
6705,min_diffuse,30,60,2,3,0.05,0.95,0.9449716461362518,28,3.0,1,3.0,1,3.0,1
6706,min_diffuse,30,60,2,3,0.05,0.95,0.9352103258589908,8,2.0,1,2.0,1,3.0,0
6707,min_diffuse,30,60,2,3,0.05,0.95,0.93234395039179,20,3.0,1,3.0,1,3.0,1
6708,min_diffuse,30,60,2,3,0.05,0.95,0.9353784547515196,14,3.0,1,3.0,1,3.0,1
6709,min_diffuse,30,60,2,3,0.05,0.95,0.9330111341639592,12,3.0,0,2.0,1,2.0,1
6710,min_diffuse,30,60,2,3,0.05,0.95,0.9281242807312138,15,3.0,0,2.0,1,2.0,1
6711,min_diffuse,30,60,2,3,0.05,0.95,0.8687444619085231,16,3.0,1,3.0,1,3.0,1
6712,min_diffuse,30,60,2,3,0.05,0.95,0.9330413445413538,18,3.0,1,3.0,1,3.0,1
6713,min_diffuse,30,60,2,3,0.05,0.95,0.9261736714061234,10,2.0,1,2.0,1,3.0,0
6714,min_diffuse,30,60,2,3,0.05,0.95,0.9264383378684226,14,3.0,0,2.0,1,3.0,0
6715,min_diffuse,30,60,2,3,0.05,0.95,0.8578878173841555,16,3.0,1,3.0,1,3.0,1
6716,min_diffuse,30,60,2,3,0.05,0.95,0.9392564260317048,30,3.0,1,3.0,1,3.0,1
6717,min_diffuse,30,60,2,3,0.05,0.95,0.9427677547017924,26,4.0,1,4.0,1,4.0,1
6718,min_diffuse,30,60,2,3,0.05,0.95,0.9401013828536016,35,3.0,1,3.0,1,3.0,1
6719,min_diffuse,30,60,2,3,0.05,0.95,0.8698971284265746,13,3.0,0,2.0,1,2.0,1
6720,min_diffuse,30,60,2,3,0.05,0.95,0.9194113277540384,17,3.0,1,3.0,1,3.0,1
6721,min_diffuse,30,60,2,3,0.05,0.95,0.917480575755348,7,2.0,1,2.0,1,2.0,1
6722,min_diffuse,30,60,2,3,0.05,0.95,0.892617698941072,41,4.0,0,3.0,1,3.0,1
6723,min_diffuse,30,60,2,3,0.05,0.95,0.93428547131268,8,2.0,1,3.0,0,3.0,0
6724,min_diffuse,30,60,2,3,0.05,0.95,0.8846846447722548,11,2.0,1,2.0,1,2.0,1
6725,min_diffuse,30,60,2,3,0.05,0.95,0.9372821224546338,17,3.0,1,3.0,1,3.0,1
6726,min_diffuse,30,60,2,3,0.05,0.95,0.9457930701068517,95,5.0,0,4.0,1,4.0,1
6727,min_diffuse,30,60,2,3,0.05,0.95,0.8849138927156234,11,3.0,0,2.0,1,2.0,1
6728,min_diffuse,30,60,2,3,0.05,0.95,0.9439241824009174,31,4.0,1,4.0,1,4.0,1
6729,min_diffuse,30,60,2,3,0.05,0.95,0.9485419993956676,39,5.0,0,4.0,1,5.0,0
6730,min_diffuse,30,60,2,3,0.05,0.95,0.9008776336314952,13,3.0,0,2.0,1,3.0,0
6731,min_diffuse,30,60,2,3,0.05,0.95,0.8808634340496954,17,3.0,1,3.0,1,3.0,1
6732,min_diffuse,30,60,2,3,0.05,0.95,0.8577330709655078,28,3.0,1,3.0,1,3.0,1
6733,min_diffuse,30,60,2,3,0.05,0.95,0.9418825558172524,29,3.0,1,3.0,1,3.0,1
6734,min_diffuse,30,60,2,3,0.05,0.95,0.9419346689905626,10,3.0,1,3.0,1,3.0,1
6735,min_diffuse,30,60,2,3,0.05,0.95,0.9377903555716532,18,3.0,1,3.0,1,3.0,1
6736,min_diffuse,30,60,2,3,0.05,0.95,0.876835708407805,7,2.0,1,2.0,1,2.0,1
6737,min_diffuse,30,60,2,3,0.05,0.95,0.921555579808898,22,3.0,1,3.0,1,3.0,1
6738,min_diffuse,30,60,2,3,0.05,0.95,0.9462414470133588,26,3.0,1,3.0,1,3.0,1
6739,min_diffuse,30,60,2,3,0.05,0.95,0.9115944435004224,29,3.0,0,3.0,0,2.0,1
6740,min_diffuse,30,60,2,3,0.05,0.95,0.9337326245623796,55,3.0,1,3.0,1,3.0,1
6741,min_diffuse,30,60,2,3,0.05,0.95,0.9471445659205802,40,3.0,1,3.0,1,3.0,1
6742,min_diffuse,30,60,2,3,0.05,0.95,0.942149438192206,17,3.0,1,3.0,1,3.0,1
6743,min_diffuse,30,60,2,3,0.05,0.95,0.9081154788779712,17,3.0,1,3.0,1,3.0,1
6744,min_diffuse,30,60,2,3,0.05,0.95,0.8722599008929673,21,3.0,1,3.0,1,3.0,1
6745,min_diffuse,30,60,2,3,0.05,0.95,0.9426098303461506,15,3.0,1,3.0,1,3.0,1
6746,min_diffuse,30,60,2,3,0.05,0.95,0.9002519598588228,9,2.0,1,2.0,1,2.0,1
6747,min_diffuse,30,60,2,3,0.05,0.95,0.9034530484365874,10,2.0,1,2.0,1,2.0,1
6748,min_diffuse,30,60,2,3,0.05,0.95,0.9398079689821608,97,4.0,1,4.0,1,4.0,1
6749,min_diffuse,30,60,2,3,0.05,0.95,0.9318175145673688,27,4.0,1,4.0,1,4.0,1
6750,min_diffuse,30,60,2,3,0.05,0.95,0.9011748819345868,66,5.0,0,5.0,0,4.0,1
6751,min_diffuse,30,60,2,3,0.05,0.95,0.9020340170666484,48,3.0,1,3.0,1,3.0,1
6752,min_diffuse,30,60,2,3,0.05,0.95,0.9355028525671212,9,3.0,1,3.0,1,3.0,1
6753,min_diffuse,30,60,2,3,0.05,0.95,0.9460768054801092,36,3.0,1,3.0,1,3.0,1
6754,min_diffuse,30,60,2,3,0.05,0.95,0.902270632948256,21,3.0,1,3.0,1,3.0,1
6755,min_diffuse,30,60,2,3,0.05,0.95,0.9297388011636302,37,3.0,1,3.0,1,3.0,1
6756,min_diffuse,30,60,2,3,0.05,0.95,0.9411413129426226,37,4.0,0,4.0,0,3.0,1
6757,min_diffuse,30,60,2,3,0.05,0.95,0.9403603315031585,15,3.0,0,2.0,1,3.0,0
6758,min_diffuse,30,60,2,3,0.05,0.95,0.9134824064101552,41,4.0,0,4.0,0,3.0,1
6759,min_diffuse,30,60,2,3,0.05,0.95,0.87101030546582,10,3.0,0,2.0,1,3.0,0
6760,min_diffuse,30,60,2,3,0.05,0.95,0.9427715919555624,23,3.0,1,3.0,1,3.0,1
6761,min_diffuse,30,60,2,3,0.05,0.95,0.9457970541296352,51,5.0,0,5.0,0,4.0,1
6762,min_diffuse,30,60,2,3,0.05,0.95,0.8859127569944517,7,3.0,0,2.0,1,3.0,0
6763,min_diffuse,30,60,2,3,0.05,0.95,0.8967622968914755,10,3.0,0,2.0,1,2.0,1
6764,min_diffuse,30,60,2,3,0.05,0.95,0.92767097181006,13,3.0,0,2.0,1,3.0,0
6765,min_diffuse,30,60,2,3,0.05,0.95,0.9414060123091428,14,3.0,1,3.0,1,3.0,1
6766,min_diffuse,30,60,2,3,0.05,0.95,0.9487621030805228,15,3.0,0,2.0,1,3.0,0
6767,min_diffuse,30,60,2,3,0.05,0.95,0.9495036240137223,18,3.0,1,3.0,1,3.0,1
6768,min_diffuse,30,60,2,3,0.05,0.95,0.9041799503228148,6,2.0,1,2.0,1,2.0,1
6769,min_diffuse,30,60,2,3,0.05,0.95,0.930140727554432,7,2.0,1,2.0,1,2.0,1
6770,min_diffuse,30,60,2,3,0.05,0.95,0.9275319301650804,26,3.0,1,3.0,1,3.0,1
6771,min_diffuse,30,60,2,3,0.05,0.95,0.9193579703903392,24,3.0,1,3.0,1,3.0,1
6772,min_diffuse,30,60,2,3,0.05,0.95,0.9464076883091516,36,4.0,1,4.0,1,4.0,1
6773,min_diffuse,30,60,2,3,0.05,0.95,0.9147139179999706,13,3.0,1,3.0,1,3.0,1
6774,min_diffuse,30,60,2,3,0.05,0.95,0.9063810399846396,4,2.0,1,2.0,1,2.0,1
6775,min_diffuse,30,60,2,3,0.05,0.95,0.9160695727421884,20,3.0,1,3.0,1,3.0,1
6776,min_diffuse,30,60,2,3,0.05,0.95,0.9484080935902812,13,3.0,0,2.0,1,3.0,0
6777,min_diffuse,30,60,2,3,0.05,0.95,0.939664590678471,6,2.0,1,2.0,1,2.0,1
6778,min_diffuse,30,60,2,3,0.05,0.95,0.9371195411535742,16,3.0,1,3.0,1,3.0,1
6779,min_diffuse,30,60,2,3,0.05,0.95,0.9052274861687648,10,3.0,1,3.0,1,3.0,1
6780,min_diffuse,30,60,2,3,0.05,0.95,0.923434050225817,59,4.0,1,4.0,1,4.0,1
6781,min_diffuse,30,60,2,3,0.05,0.95,0.9489721131483874,44,4.0,0,4.0,0,3.0,1
6782,min_diffuse,30,60,2,3,0.05,0.95,0.8731335140240503,13,3.0,0,2.0,1,3.0,0
6783,min_diffuse,30,60,2,3,0.05,0.95,0.9209929690920392,8,2.0,1,2.0,1,2.0,1
6784,min_diffuse,30,60,2,3,0.05,0.95,0.9447848181336712,18,3.0,1,3.0,1,3.0,1
6785,min_diffuse,30,60,2,3,0.05,0.95,0.942454600834102,17,3.0,1,3.0,1,3.0,1
6786,min_diffuse,30,60,2,3,0.05,0.95,0.8729171057900914,32,3.0,1,3.0,1,3.0,1
6787,min_diffuse,30,60,2,3,0.05,0.95,0.9474663731597476,21,3.0,1,3.0,1,3.0,1
6788,min_diffuse,30,60,2,3,0.05,0.95,0.9470881735455138,54,4.0,0,4.0,0,3.0,1
6789,min_diffuse,30,60,2,3,0.05,0.95,0.9372722835585692,45,4.0,0,3.0,1,3.0,1
6790,min_diffuse,30,60,2,3,0.05,0.95,0.949062248446217,10,2.0,1,2.0,1,2.0,1
6791,min_diffuse,30,60,2,3,0.05,0.95,0.949834115317642,24,4.0,1,4.0,1,4.0,1
6792,min_diffuse,30,60,2,3,0.05,0.95,0.9386672895655988,12,3.0,0,2.0,1,3.0,0
6793,min_diffuse,30,60,2,3,0.05,0.95,0.9426225630637808,89,4.0,1,4.0,1,4.0,1
6794,min_diffuse,30,60,2,3,0.05,0.95,0.9360843648474672,8,3.0,1,3.0,1,3.0,1
6795,min_diffuse,30,60,2,3,0.05,0.95,0.947455955912036,32,4.0,0,3.0,1,3.0,1
6796,min_diffuse,30,60,2,3,0.05,0.95,0.9121796721425444,13,3.0,1,3.0,1,3.0,1
6797,min_diffuse,30,60,2,3,0.05,0.95,0.9097939049450002,18,3.0,0,2.0,1,2.0,1
6798,min_diffuse,30,60,2,3,0.05,0.95,0.9474818970348288,32,4.0,0,3.0,1,4.0,0
6799,min_diffuse,30,60,2,3,0.05,0.95,0.9391723481721552,42,4.0,1,4.0,1,4.0,1
6800,min_diffuse,30,60,2,3,0.05,0.95,0.921550357684617,14,3.0,0,2.0,1,2.0,1
6801,min_diffuse,30,60,2,3,0.05,0.95,0.8385163023462062,8,2.0,1,2.0,1,2.0,1
6802,min_diffuse,30,60,2,3,0.05,0.95,0.9369630582128122,20,4.0,0,3.0,1,3.0,1
6803,min_diffuse,30,60,2,3,0.05,0.95,0.9376237777307116,31,3.0,0,3.0,0,2.0,1
6804,min_diffuse,30,60,2,3,0.05,0.95,0.923957774191211,41,4.0,1,4.0,1,4.0,1
6805,min_diffuse,30,60,2,3,0.05,0.95,0.9450819101811676,10,2.0,1,2.0,1,2.0,1
6806,min_diffuse,30,60,2,3,0.05,0.95,0.9270122774428852,30,4.0,1,4.0,1,4.0,1
6807,min_diffuse,30,60,2,3,0.05,0.95,0.89139948495664,32,3.0,1,3.0,1,3.0,1
6808,min_diffuse,30,60,2,3,0.05,0.95,0.947051576073213,20,3.0,1,3.0,1,3.0,1
6809,min_diffuse,30,60,2,3,0.05,0.95,0.9119912134815692,36,3.0,1,3.0,1,3.0,1
6810,min_diffuse,30,60,2,3,0.05,0.95,0.9304532312449888,9,3.0,0,2.0,1,2.0,1
6811,min_diffuse,30,60,2,3,0.05,0.95,0.8744784076400225,12,2.0,1,2.0,1,2.0,1
6812,min_diffuse,30,60,2,3,0.05,0.95,0.9438957229049392,5,2.0,1,2.0,1,2.0,1
6813,min_diffuse,30,60,2,3,0.05,0.95,0.919248685309168,12,2.0,1,2.0,1,2.0,1
6814,min_diffuse,30,60,2,3,0.05,0.95,0.893668435978918,17,3.0,1,3.0,1,3.0,1
6815,min_diffuse,30,60,2,3,0.05,0.95,0.9046666536203486,35,4.0,0,3.0,1,3.0,1
6816,min_diffuse,30,60,2,3,0.05,0.95,0.9389513329815258,26,4.0,0,3.0,1,3.0,1
6817,min_diffuse,30,60,2,3,0.05,0.95,0.8870683559900467,15,3.0,1,3.0,1,3.0,1
6818,min_diffuse,30,60,2,3,0.05,0.95,0.8300991756117786,12,2.0,1,2.0,1,2.0,1
6819,min_diffuse,30,60,2,3,0.05,0.95,0.942795277695934,24,3.0,1,3.0,1,3.0,1
6820,min_diffuse,30,60,2,3,0.05,0.95,0.9480077153372078,12,3.0,0,2.0,1,2.0,1
6821,min_diffuse,30,60,2,3,0.05,0.95,0.9154850250457904,19,3.0,0,2.0,1,2.0,1
6822,min_diffuse,30,60,2,3,0.05,0.95,0.8738409330452824,16,3.0,1,3.0,1,3.0,1
6823,min_diffuse,30,60,2,3,0.05,0.95,0.9379000547226578,14,3.0,0,2.0,1,3.0,0
6824,min_diffuse,30,60,2,3,0.05,0.95,0.9475204283354328,16,2.0,1,2.0,1,2.0,1
6825,min_diffuse,30,60,2,3,0.05,0.95,0.8622871815626616,13,3.0,1,3.0,1,3.0,1
6826,min_diffuse,30,60,2,3,0.05,0.95,0.9416094828978642,19,3.0,1,3.0,1,4.0,0
6827,min_diffuse,30,60,2,3,0.05,0.95,0.9183601042994536,20,3.0,1,3.0,1,3.0,1
6828,min_diffuse,30,60,2,3,0.05,0.95,0.9196979654354004,21,3.0,1,3.0,1,3.0,1
6829,min_diffuse,30,60,2,3,0.05,0.95,0.9204007899423584,10,3.0,0,2.0,1,3.0,0
6830,min_diffuse,30,60,2,3,0.05,0.95,0.9384433663821812,20,3.0,1,3.0,1,3.0,1
6831,min_diffuse,30,60,2,3,0.05,0.95,0.8894318715073065,8,2.0,1,2.0,1,2.0,1
6832,min_diffuse,30,60,2,3,0.05,0.95,0.9485371362485356,20,4.0,1,4.0,1,4.0,1
6833,min_diffuse,30,60,2,3,0.05,0.95,0.946749012835117,43,4.0,0,3.0,1,4.0,0
6834,min_diffuse,30,60,2,3,0.05,0.95,0.9378523519078136,21,3.0,1,3.0,1,3.0,1
6835,min_diffuse,30,60,2,3,0.05,0.95,0.9413306312913576,8,2.0,1,2.0,1,3.0,0
6836,min_diffuse,30,60,2,3,0.05,0.95,0.9117245075044556,17,3.0,0,2.0,1,2.0,1
6837,min_diffuse,30,60,2,3,0.05,0.95,0.9408520446074174,30,4.0,0,3.0,1,3.0,1
6838,min_diffuse,30,60,2,3,0.05,0.95,0.9259551961877128,44,3.0,1,3.0,1,3.0,1
6839,min_diffuse,30,60,2,3,0.05,0.95,0.947762466792146,53,4.0,1,4.0,1,4.0,1
6840,min_diffuse,30,60,2,3,0.05,0.95,0.9350971298979138,6,2.0,1,2.0,1,2.0,1
6841,min_diffuse,30,60,2,3,0.05,0.95,0.8736179990676965,7,2.0,1,2.0,1,2.0,1
6842,min_diffuse,30,60,2,3,0.05,0.95,0.9202633581043892,19,3.0,1,3.0,1,3.0,1
6843,min_diffuse,30,60,2,3,0.05,0.95,0.91948944771767,15,3.0,1,3.0,1,3.0,1
6844,min_diffuse,30,60,2,3,0.05,0.95,0.9457574651389514,10,3.0,1,3.0,1,3.0,1
6845,min_diffuse,30,60,2,3,0.05,0.95,0.8928110275480725,28,3.0,1,3.0,1,3.0,1
6846,min_diffuse,30,60,2,3,0.05,0.95,0.933928225782321,9,2.0,1,2.0,1,2.0,1
6847,min_diffuse,30,60,2,3,0.05,0.95,0.9319603647564756,21,3.0,1,3.0,1,3.0,1
6848,min_diffuse,30,60,2,3,0.05,0.95,0.9481196901608182,23,3.0,1,3.0,1,3.0,1
6849,min_diffuse,30,60,2,3,0.05,0.95,0.9240400661520394,52,4.0,1,4.0,1,4.0,1
6850,min_diffuse,30,60,2,3,0.05,0.95,0.9481249562122288,20,3.0,1,3.0,1,3.0,1
6851,min_diffuse,30,60,2,3,0.05,0.95,0.9066276870802762,10,2.0,1,2.0,1,2.0,1
6852,min_diffuse,30,60,2,3,0.05,0.95,0.9414445396428708,36,3.0,1,3.0,1,3.0,1
6853,min_diffuse,30,60,2,3,0.05,0.95,0.8980058388002546,22,3.0,1,3.0,1,3.0,1
6854,min_diffuse,30,60,2,3,0.05,0.95,0.9394972405458358,17,3.0,1,3.0,1,3.0,1
6855,min_diffuse,30,60,2,3,0.05,0.95,0.946117965696304,13,3.0,1,3.0,1,3.0,1
6856,min_diffuse,30,60,2,3,0.05,0.95,0.8190739220324438,10,3.0,1,3.0,1,3.0,1
6857,min_diffuse,30,60,2,3,0.05,0.95,0.9090898797518576,13,3.0,0,2.0,1,2.0,1
6858,min_diffuse,30,60,2,3,0.05,0.95,0.9101925650062388,47,4.0,0,3.0,1,3.0,1
6859,min_diffuse,30,60,2,3,0.05,0.95,0.947971723771994,12,3.0,0,2.0,1,2.0,1
6860,min_diffuse,30,60,2,3,0.05,0.95,0.9385986248130131,68,5.0,1,5.0,1,5.0,1
6861,min_diffuse,30,60,2,3,0.05,0.95,0.9383929487709802,20,3.0,1,3.0,1,3.0,1
6862,min_diffuse,30,60,2,3,0.05,0.95,0.9372966688223424,31,4.0,0,3.0,1,4.0,0
6863,min_diffuse,30,60,2,3,0.05,0.95,0.9481444136882994,26,3.0,1,3.0,1,3.0,1
6864,min_diffuse,30,60,2,3,0.05,0.95,0.9097666907473592,13,3.0,0,2.0,1,3.0,0
6865,min_diffuse,30,60,2,3,0.05,0.95,0.8974531810283584,15,3.0,1,3.0,1,3.0,1
6866,min_diffuse,30,60,2,3,0.05,0.95,0.9407258477625904,48,5.0,0,4.0,1,4.0,1
6867,min_diffuse,30,60,2,3,0.05,0.95,0.9305130184956096,32,3.0,1,3.0,1,3.0,1
6868,min_diffuse,30,60,2,3,0.05,0.95,0.9145555009062571,24,3.0,1,3.0,1,3.0,1
6869,min_diffuse,30,60,2,3,0.05,0.95,0.864052945290023,18,3.0,1,3.0,1,3.0,1
6870,min_diffuse,30,60,2,3,0.05,0.95,0.9486756051661484,20,3.0,1,3.0,1,3.0,1
6871,min_diffuse,30,60,2,3,0.05,0.95,0.9385488704311168,44,4.0,1,4.0,1,4.0,1
6872,min_diffuse,30,60,2,3,0.05,0.95,0.9084716431724804,7,2.0,1,2.0,1,2.0,1
6873,min_diffuse,30,60,2,3,0.05,0.95,0.9402828867039104,17,3.0,1,3.0,1,3.0,1
6874,min_diffuse,30,60,2,3,0.05,0.95,0.9468515683714708,12,3.0,1,3.0,1,3.0,1
6875,min_diffuse,30,60,2,3,0.05,0.95,0.9309782708189877,19,3.0,1,3.0,1,3.0,1
6876,min_diffuse,30,60,2,3,0.05,0.95,0.9145362206425526,17,3.0,0,3.0,0,2.0,1
6877,min_diffuse,30,60,2,3,0.05,0.95,0.9373055480625956,21,3.0,1,3.0,1,3.0,1
6878,min_diffuse,30,60,2,3,0.05,0.95,0.9217161599586996,29,4.0,0,3.0,1,3.0,1
6879,min_diffuse,30,60,2,3,0.05,0.95,0.943578643694942,20,3.0,1,3.0,1,4.0,0
6880,min_diffuse,30,60,2,3,0.05,0.95,0.8513912776933038,7,2.0,1,2.0,1,2.0,1
6881,min_diffuse,30,60,2,3,0.05,0.95,0.9484125545984212,19,3.0,1,3.0,1,3.0,1
6882,min_diffuse,30,60,2,3,0.05,0.95,0.900793973468875,18,3.0,1,3.0,1,3.0,1
6883,min_diffuse,30,60,2,3,0.05,0.95,0.8757863548725794,15,3.0,1,3.0,1,3.0,1
6884,min_diffuse,30,60,2,3,0.05,0.95,0.9431598591721292,9,2.0,1,2.0,1,2.0,1
6885,min_diffuse,30,60,2,3,0.05,0.95,0.9438493597716288,18,3.0,1,3.0,1,3.0,1
6886,min_diffuse,30,60,2,3,0.05,0.95,0.8770283307968667,17,3.0,1,3.0,1,3.0,1
6887,min_diffuse,30,60,2,3,0.05,0.95,0.9232299969471652,13,3.0,1,3.0,1,3.0,1
6888,min_diffuse,30,60,2,3,0.05,0.95,0.9339006147191647,45,4.0,1,4.0,1,4.0,1
6889,min_diffuse,30,60,2,3,0.05,0.95,0.9464722800860024,15,3.0,1,3.0,1,3.0,1
6890,min_diffuse,30,60,2,3,0.05,0.95,0.9464222937676656,26,3.0,1,3.0,1,3.0,1
6891,min_diffuse,30,60,2,3,0.05,0.95,0.8993793489479763,13,3.0,1,3.0,1,3.0,1
6892,min_diffuse,30,60,2,3,0.05,0.95,0.9305173702664592,19,3.0,0,2.0,1,3.0,0
6893,min_diffuse,30,60,2,3,0.05,0.95,0.8984394082380373,12,2.0,1,2.0,1,2.0,1
6894,min_diffuse,30,60,2,3,0.05,0.95,0.8692279541658788,29,3.0,1,3.0,1,3.0,1
6895,min_diffuse,30,60,2,3,0.05,0.95,0.9426957726381424,40,4.0,0,4.0,0,3.0,1
6896,min_diffuse,30,60,2,3,0.05,0.95,0.9201536415615268,25,3.0,1,3.0,1,3.0,1
6897,min_diffuse,30,60,2,3,0.05,0.95,0.9079764987035828,12,3.0,1,3.0,1,3.0,1
6898,min_diffuse,30,60,2,3,0.05,0.95,0.9488897998169196,20,3.0,0,3.0,0,2.0,1
6899,min_diffuse,30,60,2,3,0.05,0.95,0.9326354066034546,35,4.0,0,3.0,1,3.0,1
6900,min_diffuse,30,60,2,3,0.05,0.95,0.942678352795856,35,3.0,1,3.0,1,3.0,1
6901,min_diffuse,30,60,2,3,0.05,0.95,0.9313327408295016,16,3.0,1,3.0,1,3.0,1
6902,min_diffuse,30,60,2,3,0.05,0.95,0.9084476570604176,38,4.0,1,4.0,1,4.0,1
6903,min_diffuse,30,60,2,3,0.05,0.95,0.8990287092262913,16,3.0,1,3.0,1,3.0,1
6904,min_diffuse,30,60,2,3,0.05,0.95,0.937192162501066,18,3.0,1,3.0,1,3.0,1
6905,min_diffuse,30,60,2,3,0.05,0.95,0.9378654227260466,27,4.0,0,3.0,1,4.0,0
6906,min_diffuse,30,60,2,3,0.05,0.95,0.8979374010262456,15,3.0,0,2.0,1,2.0,1
6907,min_diffuse,30,60,2,3,0.05,0.95,0.9333280898225974,7,2.0,1,3.0,0,3.0,0
6908,min_diffuse,30,60,2,3,0.05,0.95,0.9399874695023755,20,3.0,1,3.0,1,3.0,1
6909,min_diffuse,30,60,2,3,0.05,0.95,0.9138924400396292,11,3.0,1,3.0,1,3.0,1
6910,min_diffuse,30,60,2,3,0.05,0.95,0.9002985657615478,9,2.0,1,2.0,1,2.0,1
6911,min_diffuse,30,60,2,3,0.05,0.95,0.9349021195643562,58,3.0,1,3.0,1,3.0,1
6912,min_diffuse,30,60,2,3,0.05,0.95,0.9401680741234948,24,3.0,1,3.0,1,3.0,1
6913,min_diffuse,30,60,2,3,0.05,0.95,0.9380469880649462,10,3.0,1,3.0,1,3.0,1
6914,min_diffuse,30,60,2,3,0.05,0.95,0.9480870124771096,15,3.0,1,3.0,1,3.0,1
6915,min_diffuse,30,60,2,3,0.05,0.95,0.9481497257558948,27,4.0,0,3.0,1,3.0,1
6916,min_diffuse,30,60,2,3,0.05,0.95,0.9465611813087856,32,4.0,1,4.0,1,4.0,1
6917,min_diffuse,30,60,2,3,0.05,0.95,0.9417732199095245,46,4.0,0,3.0,1,3.0,1
6918,min_diffuse,30,60,2,3,0.05,0.95,0.9155243382189382,9,3.0,0,2.0,1,3.0,0
6919,min_diffuse,30,60,2,3,0.05,0.95,0.93445350494728,73,4.0,1,4.0,1,4.0,1
6920,min_diffuse,30,60,2,3,0.05,0.95,0.9200362491110436,8,2.0,1,2.0,1,2.0,1
6921,min_diffuse,30,60,2,3,0.05,0.95,0.94194147654071,41,4.0,0,4.0,0,3.0,1
6922,min_diffuse,30,60,2,3,0.05,0.95,0.931578202927155,18,3.0,0,2.0,1,2.0,1
6923,min_diffuse,30,60,2,3,0.05,0.95,0.9430747953199408,52,5.0,0,4.0,1,4.0,1
6924,min_diffuse,30,60,2,3,0.05,0.95,0.9180475478088792,31,3.0,1,3.0,1,3.0,1
6925,min_diffuse,30,60,2,3,0.05,0.95,0.931403483471911,18,3.0,0,2.0,1,3.0,0
6926,min_diffuse,30,60,2,3,0.05,0.95,0.9394354077357846,26,4.0,0,3.0,1,3.0,1
6927,min_diffuse,30,60,2,3,0.05,0.95,0.8921591510882098,8,2.0,1,2.0,1,2.0,1
6928,min_diffuse,30,60,2,3,0.05,0.95,0.94336492652071,7,2.0,1,3.0,0,3.0,0
6929,min_diffuse,30,60,2,3,0.05,0.95,0.8479492180033619,5,2.0,1,2.0,1,2.0,1
6930,min_diffuse,30,60,2,3,0.05,0.95,0.8623561056658028,8,2.0,1,2.0,1,2.0,1
6931,min_diffuse,30,60,2,3,0.05,0.95,0.9383317518072484,41,4.0,0,3.0,1,3.0,1
6932,min_diffuse,30,60,2,3,0.05,0.95,0.9453540004475164,31,5.0,1,5.0,1,5.0,1
6933,min_diffuse,30,60,2,3,0.05,0.95,0.9038232636439624,20,3.0,0,3.0,0,2.0,1
6934,min_diffuse,30,60,2,3,0.05,0.95,0.9446916722479896,21,3.0,1,3.0,1,3.0,1
6935,min_diffuse,30,60,2,3,0.05,0.95,0.9260005673833004,10,3.0,1,3.0,1,3.0,1
6936,min_diffuse,30,60,2,3,0.05,0.95,0.9488504605178776,13,3.0,1,3.0,1,3.0,1
6937,min_diffuse,30,60,2,3,0.05,0.95,0.9376429775047352,41,3.0,1,3.0,1,3.0,1
6938,min_diffuse,30,60,2,3,0.05,0.95,0.9470619463774476,13,3.0,0,2.0,1,2.0,1
6939,min_diffuse,30,60,2,3,0.05,0.95,0.891849305942927,14,3.0,1,3.0,1,3.0,1
6940,min_diffuse,30,60,2,3,0.05,0.95,0.9127002755587512,11,3.0,0,2.0,1,3.0,0
6941,min_diffuse,30,60,2,3,0.05,0.95,0.8932613461913391,25,4.0,1,4.0,1,4.0,1
6942,min_diffuse,30,60,2,3,0.05,0.95,0.9329518411691774,25,4.0,0,4.0,0,3.0,1
6943,min_diffuse,30,60,2,3,0.05,0.95,0.900242122330945,10,2.0,1,2.0,1,3.0,0
6944,min_diffuse,30,60,2,3,0.05,0.95,0.9481277033471234,34,4.0,1,4.0,1,4.0,1
6945,min_diffuse,30,60,2,3,0.05,0.95,0.9321900923848214,13,3.0,1,3.0,1,3.0,1
6946,min_diffuse,30,60,2,3,0.05,0.95,0.8329280676179935,9,2.0,1,3.0,0,3.0,0
6947,min_diffuse,30,60,2,3,0.05,0.95,0.9364880105731672,24,3.0,1,3.0,1,3.0,1
6948,min_diffuse,30,60,2,3,0.05,0.95,0.8964421224294162,24,3.0,1,3.0,1,3.0,1
6949,min_diffuse,30,60,2,3,0.05,0.95,0.8955098877698651,15,3.0,1,3.0,1,3.0,1
6950,min_diffuse,30,60,2,3,0.05,0.95,0.9272027354007352,15,3.0,1,3.0,1,3.0,1
6951,min_diffuse,30,60,2,3,0.05,0.95,0.9343781310725536,18,3.0,1,3.0,1,3.0,1
6952,min_diffuse,30,60,2,3,0.05,0.95,0.9499177216946176,31,5.0,1,5.0,1,5.0,1
6953,min_diffuse,30,60,2,3,0.05,0.95,0.9422287456397984,13,3.0,1,3.0,1,3.0,1
6954,min_diffuse,30,60,2,3,0.05,0.95,0.8844930710695003,7,2.0,1,2.0,1,2.0,1
6955,min_diffuse,30,60,2,3,0.05,0.95,0.9336526973415143,49,4.0,0,3.0,1,3.0,1
6956,min_diffuse,30,60,2,3,0.05,0.95,0.849795431531555,22,3.0,1,3.0,1,3.0,1
6957,min_diffuse,30,60,2,3,0.05,0.95,0.9480182640959912,34,4.0,0,3.0,1,3.0,1
6958,min_diffuse,30,60,2,3,0.05,0.95,0.9310822321733956,20,3.0,1,3.0,1,3.0,1
6959,min_diffuse,30,60,2,3,0.05,0.95,0.9399747024686034,44,4.0,0,4.0,0,3.0,1
6960,min_diffuse,30,60,2,3,0.05,0.95,0.9269773229698997,15,3.0,1,3.0,1,3.0,1
6961,min_diffuse,30,60,2,3,0.05,0.95,0.928398334499028,8,2.0,1,3.0,0,2.0,1
6962,min_diffuse,30,60,2,3,0.05,0.95,0.9471706048391668,36,3.0,1,3.0,1,3.0,1
6963,min_diffuse,30,60,2,3,0.05,0.95,0.9112409831969804,24,3.0,1,3.0,1,3.0,1
6964,min_diffuse,30,60,2,3,0.05,0.95,0.9479126530915974,14,3.0,1,3.0,1,3.0,1
6965,min_diffuse,30,60,2,3,0.05,0.95,0.9280623976299196,34,4.0,0,3.0,1,3.0,1
6966,min_diffuse,30,60,2,3,0.05,0.95,0.9344916481186069,38,3.0,1,3.0,1,3.0,1
6967,min_diffuse,30,60,2,3,0.05,0.95,0.930702413164091,53,3.0,1,3.0,1,3.0,1
6968,min_diffuse,30,60,2,3,0.05,0.95,0.9458734068269457,13,3.0,1,3.0,1,3.0,1
6969,min_diffuse,30,60,2,3,0.05,0.95,0.9320763774205932,20,3.0,1,3.0,1,3.0,1
6970,min_diffuse,30,60,2,3,0.05,0.95,0.9319829524999764,22,3.0,1,3.0,1,3.0,1
6971,min_diffuse,30,60,2,3,0.05,0.95,0.9236177370657354,5,2.0,1,2.0,1,3.0,0
6972,min_diffuse,30,60,2,3,0.05,0.95,0.9470966345738164,28,4.0,0,4.0,0,3.0,1
6973,min_diffuse,30,60,2,3,0.05,0.95,0.9364733454291458,26,5.0,0,4.0,1,4.0,1
6974,min_diffuse,30,60,2,3,0.05,0.95,0.9431524946140868,15,3.0,0,2.0,1,3.0,0
6975,min_diffuse,30,60,2,3,0.05,0.95,0.9484145868147112,31,4.0,0,3.0,1,3.0,1
6976,min_diffuse,30,60,2,3,0.05,0.95,0.9218563244499134,33,3.0,1,3.0,1,3.0,1
6977,min_diffuse,30,60,2,3,0.05,0.95,0.905250586458918,6,2.0,1,2.0,1,2.0,1
6978,min_diffuse,30,60,2,3,0.05,0.95,0.8497265476230007,8,2.0,1,2.0,1,2.0,1
6979,min_diffuse,30,60,2,3,0.05,0.95,0.9450395626134442,42,4.0,0,3.0,1,3.0,1
6980,min_diffuse,30,60,2,3,0.05,0.95,0.8985233268688848,38,4.0,1,4.0,1,4.0,1
6981,min_diffuse,30,60,2,3,0.05,0.95,0.9348062670727334,51,4.0,1,4.0,1,4.0,1
6982,min_diffuse,30,60,2,3,0.05,0.95,0.918813044686426,18,4.0,1,4.0,1,4.0,1
6983,min_diffuse,30,60,2,3,0.05,0.95,0.9456264802418444,17,3.0,1,3.0,1,3.0,1
6984,min_diffuse,30,60,2,3,0.05,0.95,0.9327003971930864,23,3.0,1,3.0,1,3.0,1
6985,min_diffuse,30,60,2,3,0.05,0.95,0.9444831909668128,47,5.0,1,5.0,1,5.0,1
6986,min_diffuse,30,60,2,3,0.05,0.95,0.9065115508190488,9,3.0,0,2.0,1,2.0,1
6987,min_diffuse,30,60,2,3,0.05,0.95,0.7633791402487469,8,2.0,1,2.0,1,2.0,1
6988,min_diffuse,30,60,2,3,0.05,0.95,0.929666726255304,41,4.0,1,4.0,1,4.0,1
6989,min_diffuse,30,60,2,3,0.05,0.95,0.9443768839822896,32,3.0,1,3.0,1,3.0,1
6990,min_diffuse,30,60,2,3,0.05,0.95,0.9355746804123174,12,3.0,1,3.0,1,3.0,1
6991,min_diffuse,30,60,2,3,0.05,0.95,0.9250767261571032,9,2.0,1,2.0,1,2.0,1
6992,min_diffuse,30,60,2,3,0.05,0.95,0.9142072996659396,12,3.0,1,3.0,1,3.0,1
6993,min_diffuse,30,60,2,3,0.05,0.95,0.8568095072837091,7,2.0,1,2.0,1,2.0,1
6994,min_diffuse,30,60,2,3,0.05,0.95,0.9241189635970328,14,2.0,1,2.0,1,2.0,1
6995,min_diffuse,30,60,2,3,0.05,0.95,0.9057782313405728,15,3.0,1,3.0,1,3.0,1
6996,min_diffuse,30,60,2,3,0.05,0.95,0.944494180180825,25,4.0,1,4.0,1,4.0,1
6997,min_diffuse,30,60,2,3,0.05,0.95,0.8986081772069381,12,3.0,1,3.0,1,3.0,1
6998,min_diffuse,30,60,2,3,0.05,0.95,0.907303260589298,17,3.0,1,3.0,1,3.0,1
6999,min_diffuse,30,60,2,3,0.05,0.95,0.9233721078196988,14,3.0,1,3.0,1,3.0,1
7000,min_diffuse,30,60,2,3,0.05,0.95,0.8781112313583025,20,4.0,1,4.0,1,4.0,1
7001,min_diffuse,30,60,2,3,0.05,0.95,0.9120159715033944,21,4.0,0,4.0,0,3.0,1
7002,min_diffuse,30,60,2,3,0.05,0.95,0.9494480799351204,19,3.0,1,3.0,1,3.0,1
7003,min_diffuse,30,60,2,3,0.05,0.95,0.8940023222027002,46,4.0,1,4.0,1,4.0,1
7004,min_diffuse,30,60,2,3,0.05,0.95,0.9333217557677516,16,3.0,1,3.0,1,3.0,1
7005,min_diffuse,30,60,2,3,0.05,0.95,0.9205465240516296,12,2.0,1,2.0,1,3.0,0
7006,min_diffuse,30,60,2,3,0.05,0.95,0.933099234111647,21,3.0,1,3.0,1,4.0,0
7007,min_diffuse,30,60,2,3,0.05,0.95,0.9338574690863944,46,4.0,0,3.0,1,3.0,1
7008,min_diffuse,30,60,2,3,0.05,0.95,0.8229854871855278,5,2.0,1,2.0,1,2.0,1
7009,min_diffuse,30,60,2,3,0.05,0.95,0.941992750222414,31,3.0,1,3.0,1,3.0,1
7010,min_diffuse,30,60,2,3,0.05,0.95,0.9272543210552748,16,3.0,0,2.0,1,2.0,1
7011,min_diffuse,30,60,2,3,0.05,0.95,0.8997835335504272,24,3.0,1,3.0,1,3.0,1
7012,min_diffuse,30,60,2,3,0.05,0.95,0.9258929909817004,29,4.0,0,3.0,1,3.0,1
7013,min_diffuse,30,60,2,3,0.05,0.95,0.9289380081943168,11,3.0,0,2.0,1,3.0,0
7014,min_diffuse,30,60,2,3,0.05,0.95,0.9420172390924536,10,3.0,1,3.0,1,3.0,1
7015,min_diffuse,30,60,2,3,0.05,0.95,0.9459998802301938,19,3.0,1,3.0,1,3.0,1
7016,min_diffuse,30,60,2,3,0.05,0.95,0.9030653386232086,15,3.0,0,2.0,1,2.0,1
7017,min_diffuse,30,60,2,3,0.05,0.95,0.910013447018706,21,4.0,0,3.0,1,3.0,1
7018,min_diffuse,30,60,2,3,0.05,0.95,0.9488294508860156,90,5.0,0,4.0,1,4.0,1
7019,min_diffuse,30,60,2,3,0.05,0.95,0.8943606114315255,9,2.0,1,2.0,1,2.0,1
7020,min_diffuse,30,60,2,3,0.05,0.95,0.9435431482334624,13,3.0,1,3.0,1,3.0,1
7021,min_diffuse,30,60,2,3,0.05,0.95,0.9064852836698584,12,3.0,1,3.0,1,3.0,1
7022,min_diffuse,30,60,2,3,0.05,0.95,0.9415208604157228,89,5.0,0,5.0,0,4.0,1
7023,min_diffuse,30,60,2,3,0.05,0.95,0.9453768945124396,22,4.0,0,3.0,1,3.0,1
7024,min_diffuse,30,60,2,3,0.05,0.95,0.9177442366908676,18,3.0,1,3.0,1,3.0,1
7025,min_diffuse,30,60,2,3,0.05,0.95,0.8480379672878673,6,2.0,1,2.0,1,2.0,1
7026,min_diffuse,30,60,2,3,0.05,0.95,0.9318718282857325,23,3.0,1,3.0,1,3.0,1
7027,min_diffuse,30,60,2,3,0.05,0.95,0.9182686892188228,20,3.0,1,3.0,1,3.0,1
7028,min_diffuse,30,60,2,3,0.05,0.95,0.9311726472221472,53,4.0,0,3.0,1,3.0,1
7029,min_diffuse,30,60,2,3,0.05,0.95,0.9231825945049535,17,3.0,0,2.0,1,2.0,1
7030,min_diffuse,30,60,2,3,0.05,0.95,0.9420920258384332,13,3.0,0,2.0,1,2.0,1
7031,min_diffuse,30,60,2,3,0.05,0.95,0.9327512609566712,34,4.0,0,3.0,1,3.0,1
7032,min_diffuse,30,60,2,3,0.05,0.95,0.9340929818679258,46,5.0,0,4.0,1,5.0,0
7033,min_diffuse,30,60,2,3,0.05,0.95,0.8531047352296643,9,2.0,1,2.0,1,2.0,1
7034,min_diffuse,30,60,2,3,0.05,0.95,0.9060198306661364,4,2.0,1,2.0,1,2.0,1
7035,min_diffuse,30,60,2,3,0.05,0.95,0.9104514411569335,7,2.0,1,2.0,1,2.0,1
7036,min_diffuse,30,60,2,3,0.05,0.95,0.9329768079957328,19,3.0,1,3.0,1,3.0,1
7037,min_diffuse,30,60,2,3,0.05,0.95,0.93932203844488,21,3.0,1,3.0,1,3.0,1
7038,min_diffuse,30,60,2,3,0.05,0.95,0.854882521828767,13,3.0,0,2.0,1,2.0,1
7039,min_diffuse,30,60,2,3,0.05,0.95,0.9272426544184116,34,3.0,1,3.0,1,3.0,1
7040,min_diffuse,30,60,2,3,0.05,0.95,0.9180815930263644,19,3.0,1,3.0,1,3.0,1
7041,min_diffuse,30,60,2,3,0.05,0.95,0.9092255975506588,11,3.0,1,3.0,1,3.0,1
7042,min_diffuse,30,60,2,3,0.05,0.95,0.9324527694176162,20,3.0,0,2.0,1,3.0,0
7043,min_diffuse,30,60,2,3,0.05,0.95,0.9240257263471572,55,4.0,0,4.0,0,3.0,1
7044,min_diffuse,30,60,2,3,0.05,0.95,0.9337869764916634,12,3.0,1,3.0,1,3.0,1
7045,min_diffuse,30,60,2,3,0.05,0.95,0.927454043221217,14,3.0,1,3.0,1,3.0,1
7046,min_diffuse,30,60,2,3,0.05,0.95,0.9311243017334082,17,3.0,1,3.0,1,3.0,1
7047,min_diffuse,30,60,2,3,0.05,0.95,0.9445594090267916,59,5.0,0,5.0,0,4.0,1
7048,min_diffuse,30,60,2,3,0.05,0.95,0.9084556406087017,34,3.0,1,3.0,1,3.0,1
7049,min_diffuse,30,60,2,3,0.05,0.95,0.9137338689159442,17,3.0,1,3.0,1,3.0,1
7050,min_diffuse,30,60,2,3,0.05,0.95,0.929065622095726,25,3.0,1,3.0,1,3.0,1
7051,min_diffuse,30,60,2,3,0.05,0.95,0.9085011969984138,19,3.0,1,3.0,1,3.0,1
7052,min_diffuse,30,60,2,3,0.05,0.95,0.9279942231176738,39,4.0,1,4.0,1,4.0,1
7053,min_diffuse,30,60,2,3,0.05,0.95,0.8943717612082367,13,3.0,0,2.0,1,2.0,1
7054,min_diffuse,30,60,2,3,0.05,0.95,0.928618541595356,7,2.0,1,2.0,1,2.0,1
7055,min_diffuse,30,60,2,3,0.05,0.95,0.8958452099729107,8,2.0,1,2.0,1,2.0,1
7056,min_diffuse,30,60,2,3,0.05,0.95,0.8520349989238821,6,2.0,1,2.0,1,2.0,1
7057,min_diffuse,30,60,2,3,0.05,0.95,0.9288188007749963,19,3.0,1,3.0,1,3.0,1
7058,min_diffuse,30,60,2,3,0.05,0.95,0.918045745584452,40,4.0,0,3.0,1,3.0,1
7059,min_diffuse,30,60,2,3,0.05,0.95,0.9322363030140494,59,4.0,1,4.0,1,4.0,1
7060,min_diffuse,30,60,2,3,0.05,0.95,0.8868374994412224,25,3.0,0,2.0,1,2.0,1
7061,min_diffuse,30,60,2,3,0.05,0.95,0.935016151535754,15,3.0,1,3.0,1,3.0,1
7062,min_diffuse,30,60,2,3,0.05,0.95,0.9409266943216864,18,3.0,1,3.0,1,3.0,1
7063,min_diffuse,30,60,2,3,0.05,0.95,0.9445751249364324,60,4.0,0,3.0,1,3.0,1
7064,min_diffuse,30,60,2,3,0.05,0.95,0.8946265073897574,10,2.0,1,2.0,1,2.0,1
7065,min_diffuse,30,60,2,3,0.05,0.95,0.9183707860639712,47,4.0,0,3.0,1,3.0,1
7066,min_diffuse,30,60,2,3,0.05,0.95,0.9244662602153156,13,2.0,1,2.0,1,2.0,1
7067,min_diffuse,30,60,2,3,0.05,0.95,0.8988683597329565,7,2.0,1,2.0,1,2.0,1
7068,min_diffuse,30,60,2,3,0.05,0.95,0.9413271464751964,31,4.0,1,4.0,1,4.0,1
7069,min_diffuse,30,60,2,3,0.05,0.95,0.9103860860805102,92,5.0,1,5.0,1,5.0,1
7070,min_diffuse,30,60,2,3,0.05,0.95,0.8933808641279056,9,3.0,0,2.0,1,2.0,1
7071,min_diffuse,30,60,2,3,0.05,0.95,0.937542390144612,26,4.0,1,4.0,1,4.0,1
7072,min_diffuse,30,60,2,3,0.05,0.95,0.92193658542286,17,3.0,1,3.0,1,3.0,1
7073,min_diffuse,30,60,2,3,0.05,0.95,0.9422546941251344,13,3.0,0,2.0,1,3.0,0
7074,min_diffuse,30,60,2,3,0.05,0.95,0.944620868842332,28,4.0,0,3.0,1,3.0,1
7075,min_diffuse,30,60,2,3,0.05,0.95,0.9152503950910856,19,3.0,1,3.0,1,3.0,1
7076,min_diffuse,30,60,2,3,0.05,0.95,0.919994303426664,10,3.0,0,2.0,1,3.0,0
7077,min_diffuse,30,60,2,3,0.05,0.95,0.9213174499277256,13,2.0,1,2.0,1,2.0,1
7078,min_diffuse,30,60,2,3,0.05,0.95,0.8886776778996941,13,3.0,0,3.0,0,2.0,1
7079,min_diffuse,30,60,2,3,0.05,0.95,0.9328458525362894,23,4.0,0,3.0,1,3.0,1
7080,min_diffuse,30,60,2,3,0.05,0.95,0.902880311368594,12,3.0,0,2.0,1,2.0,1
7081,min_diffuse,30,60,2,3,0.05,0.95,0.9122435603940656,44,4.0,0,3.0,1,3.0,1
7082,min_diffuse,30,60,2,3,0.05,0.95,0.9227842060876054,8,2.0,1,2.0,1,2.0,1
7083,min_diffuse,30,60,2,3,0.05,0.95,0.9360580601976244,16,3.0,1,3.0,1,3.0,1
7084,min_diffuse,30,60,2,3,0.05,0.95,0.9158112445467892,23,3.0,1,3.0,1,3.0,1
7085,min_diffuse,30,60,2,3,0.05,0.95,0.914780889610746,29,4.0,1,4.0,1,4.0,1
7086,min_diffuse,30,60,2,3,0.05,0.95,0.9043719665243768,19,3.0,1,3.0,1,3.0,1
7087,min_diffuse,30,60,2,3,0.05,0.95,0.9475573133051508,32,4.0,0,3.0,1,3.0,1
7088,min_diffuse,30,60,2,3,0.05,0.95,0.8873960155007209,28,3.0,1,3.0,1,3.0,1
7089,min_diffuse,30,60,2,3,0.05,0.95,0.920463905507756,15,3.0,1,3.0,1,3.0,1
7090,min_diffuse,30,60,2,3,0.05,0.95,0.8977003810860431,12,3.0,0,2.0,1,3.0,0
7091,min_diffuse,30,60,2,3,0.05,0.95,0.8497748805155518,27,3.0,1,3.0,1,3.0,1
7092,min_diffuse,30,60,2,3,0.05,0.95,0.9250139994908202,37,4.0,0,4.0,0,3.0,1
7093,min_diffuse,30,60,2,3,0.05,0.95,0.9100684785778664,8,2.0,1,2.0,1,2.0,1
7094,min_diffuse,30,60,2,3,0.05,0.95,0.8992770074852053,19,3.0,1,3.0,1,3.0,1
7095,min_diffuse,30,60,2,3,0.05,0.95,0.9211259769495204,14,3.0,1,3.0,1,3.0,1
7096,min_diffuse,30,60,2,3,0.05,0.95,0.9310418506580544,25,4.0,0,4.0,0,3.0,1
7097,min_diffuse,30,60,2,3,0.05,0.95,0.926290166513118,33,3.0,1,3.0,1,3.0,1
7098,min_diffuse,30,60,2,3,0.05,0.95,0.8918876051662807,10,2.0,1,2.0,1,3.0,0
7099,min_diffuse,30,60,2,3,0.05,0.95,0.949771004645976,31,4.0,0,3.0,1,3.0,1
7100,min_diffuse,30,60,2,3,0.05,0.95,0.9347594358022038,11,3.0,1,3.0,1,3.0,1
7101,min_diffuse,30,60,2,3,0.05,0.95,0.7611277236649668,6,2.0,1,2.0,1,2.0,1
7102,min_diffuse,30,60,2,3,0.05,0.95,0.9457757428652924,15,3.0,1,3.0,1,3.0,1
7103,min_diffuse,30,60,2,3,0.05,0.95,0.9437419103293422,11,3.0,1,3.0,1,3.0,1
7104,min_diffuse,30,60,2,3,0.05,0.95,0.9239226186211424,8,2.0,1,2.0,1,2.0,1
7105,min_diffuse,30,60,2,3,0.05,0.95,0.9356156521829876,28,3.0,1,3.0,1,3.0,1
7106,min_diffuse,30,60,2,3,0.05,0.95,0.9373526635640756,10,3.0,1,3.0,1,3.0,1
7107,min_diffuse,30,60,2,3,0.05,0.95,0.9435459542256428,15,3.0,1,3.0,1,3.0,1
7108,min_diffuse,30,60,2,3,0.05,0.95,0.9092956304536516,10,3.0,1,3.0,1,3.0,1
7109,min_diffuse,30,60,2,3,0.05,0.95,0.9395089146868404,9,3.0,1,3.0,1,3.0,1
7110,min_diffuse,30,60,2,3,0.05,0.95,0.9490106340975236,39,4.0,0,3.0,1,3.0,1
7111,min_diffuse,30,60,2,3,0.05,0.95,0.905249562310589,26,4.0,0,3.0,1,3.0,1
7112,min_diffuse,30,60,2,3,0.05,0.95,0.9191511502341668,48,4.0,0,3.0,1,3.0,1
7113,min_diffuse,30,60,2,3,0.05,0.95,0.9475195689594208,11,3.0,1,3.0,1,3.0,1
7114,min_diffuse,30,60,2,3,0.05,0.95,0.9214405240677236,8,2.0,1,2.0,1,2.0,1
7115,min_diffuse,30,60,2,3,0.05,0.95,0.9478559555582448,30,3.0,1,3.0,1,3.0,1
7116,min_diffuse,30,60,2,3,0.05,0.95,0.9454521619642356,41,4.0,0,3.0,1,3.0,1
7117,min_diffuse,30,60,2,3,0.05,0.95,0.917674348467888,11,3.0,1,3.0,1,3.0,1
7118,min_diffuse,30,60,2,3,0.05,0.95,0.9281414874230371,13,3.0,1,3.0,1,3.0,1
7119,min_diffuse,30,60,2,3,0.05,0.95,0.9085823891729472,18,3.0,1,3.0,1,3.0,1
7120,min_diffuse,30,60,2,3,0.05,0.95,0.9349813580007292,14,3.0,1,3.0,1,3.0,1
7121,min_diffuse,30,60,2,3,0.05,0.95,0.9381845008689856,17,3.0,1,3.0,1,3.0,1
7122,min_diffuse,30,60,2,3,0.05,0.95,0.908447466572241,12,3.0,0,2.0,1,2.0,1
7123,min_diffuse,30,60,2,3,0.05,0.95,0.9283227617850854,19,3.0,1,3.0,1,4.0,0
7124,min_diffuse,30,60,2,3,0.05,0.95,0.9217612032124892,10,2.0,1,2.0,1,2.0,1
7125,min_diffuse,30,60,2,3,0.05,0.95,0.9450685714541134,18,3.0,1,3.0,1,3.0,1
7126,min_diffuse,30,60,2,3,0.05,0.95,0.8073261312087449,12,2.0,1,2.0,1,2.0,1
7127,min_diffuse,30,60,2,3,0.05,0.95,0.9240348795472216,43,4.0,0,3.0,1,3.0,1
7128,min_diffuse,30,60,2,3,0.05,0.95,0.9323091891261638,23,3.0,1,3.0,1,3.0,1
7129,min_diffuse,30,60,2,3,0.05,0.95,0.9392400126716324,27,4.0,0,3.0,1,3.0,1
7130,min_diffuse,30,60,2,3,0.05,0.95,0.8646320361982112,33,3.0,1,3.0,1,3.0,1
7131,min_diffuse,30,60,2,3,0.05,0.95,0.939611601948166,91,4.0,0,4.0,0,3.0,1
7132,min_diffuse,30,60,2,3,0.05,0.95,0.9081589710622372,21,3.0,1,3.0,1,3.0,1
7133,min_diffuse,30,60,2,3,0.05,0.95,0.9164250668345144,28,4.0,0,3.0,1,3.0,1
7134,min_diffuse,30,60,2,3,0.05,0.95,0.9440286361107174,18,3.0,1,3.0,1,3.0,1
7135,min_diffuse,30,60,2,3,0.05,0.95,0.9446879242124608,17,3.0,1,3.0,1,3.0,1
7136,min_diffuse,30,60,2,3,0.05,0.95,0.9432732013548196,45,5.0,0,5.0,0,4.0,1
7137,min_diffuse,30,60,2,3,0.05,0.95,0.933605365593184,13,3.0,1,3.0,1,3.0,1
7138,min_diffuse,30,60,2,3,0.05,0.95,0.945520273399605,38,4.0,1,4.0,1,4.0,1
7139,min_diffuse,30,60,2,3,0.05,0.95,0.9464313937400624,20,4.0,0,3.0,1,4.0,0
7140,min_diffuse,30,60,2,3,0.05,0.95,0.94174325422996,12,3.0,1,3.0,1,3.0,1
7141,min_diffuse,30,60,2,3,0.05,0.95,0.9403659003176532,25,4.0,1,4.0,1,4.0,1
7142,min_diffuse,30,60,2,3,0.05,0.95,0.9409447092015738,10,2.0,1,2.0,1,3.0,0
7143,min_diffuse,30,60,2,3,0.05,0.95,0.8894799815443822,15,3.0,1,3.0,1,3.0,1
7144,min_diffuse,30,60,2,3,0.05,0.95,0.9243573894706784,14,3.0,1,3.0,1,3.0,1
7145,min_diffuse,30,60,2,3,0.05,0.95,0.8903275321330026,17,3.0,1,3.0,1,3.0,1
7146,min_diffuse,30,60,2,3,0.05,0.95,0.938618674940213,28,3.0,0,3.0,0,2.0,1
7147,min_diffuse,30,60,2,3,0.05,0.95,0.9138271247327404,6,2.0,1,2.0,1,2.0,1
7148,min_diffuse,30,60,2,3,0.05,0.95,0.9288633647441426,14,3.0,1,3.0,1,3.0,1
7149,min_diffuse,30,60,2,3,0.05,0.95,0.9468819413516064,19,3.0,1,3.0,1,3.0,1
7150,min_diffuse,30,60,2,3,0.05,0.95,0.9460203425124032,36,3.0,0,3.0,0,2.0,1
7151,min_diffuse,30,60,2,3,0.05,0.95,0.8391352630394292,8,2.0,1,3.0,0,3.0,0
7152,min_diffuse,30,60,2,3,0.05,0.95,0.9488738683540616,22,3.0,1,3.0,1,3.0,1
7153,min_diffuse,30,60,2,3,0.05,0.95,0.9365685959309996,36,4.0,0,4.0,0,3.0,1
7154,min_diffuse,30,60,2,3,0.05,0.95,0.918169192852726,44,4.0,1,4.0,1,4.0,1
7155,min_diffuse,30,60,2,3,0.05,0.95,0.944051756105686,162,8.0,0,8.0,0,7.0,1
7156,min_diffuse,30,60,2,3,0.05,0.95,0.8990041919000011,30,4.0,0,4.0,0,3.0,1
7157,min_diffuse,30,60,2,3,0.05,0.95,0.941690081898494,30,4.0,0,3.0,1,4.0,0
7158,min_diffuse,30,60,2,3,0.05,0.95,0.9449451612866052,10,2.0,1,2.0,1,2.0,1
7159,min_diffuse,30,60,2,3,0.05,0.95,0.8918241789892585,8,2.0,1,2.0,1,2.0,1
7160,min_diffuse,30,60,2,3,0.05,0.95,0.9368753399083546,22,3.0,1,3.0,1,3.0,1
7161,min_diffuse,30,60,2,3,0.05,0.95,0.944148359548356,10,2.0,1,2.0,1,3.0,0
7162,min_diffuse,30,60,2,3,0.05,0.95,0.9342880258678712,44,3.0,1,3.0,1,3.0,1
7163,min_diffuse,30,60,2,3,0.05,0.95,0.9205731164874684,19,3.0,0,2.0,1,2.0,1
7164,min_diffuse,30,60,2,3,0.05,0.95,0.9473286051761268,17,3.0,1,3.0,1,3.0,1
7165,min_diffuse,30,60,2,3,0.05,0.95,0.9352694165955504,19,3.0,1,3.0,1,3.0,1
7166,min_diffuse,30,60,2,3,0.05,0.95,0.8878805435328294,16,3.0,1,3.0,1,3.0,1
7167,min_diffuse,30,60,2,3,0.05,0.95,0.9339121026582408,27,3.0,0,3.0,0,2.0,1
7168,min_diffuse,30,60,2,3,0.05,0.95,0.9019270499149454,58,5.0,0,4.0,1,4.0,1
7169,min_diffuse,30,60,2,3,0.05,0.95,0.9340629642100536,19,3.0,1,3.0,1,3.0,1
7170,min_diffuse,30,60,2,3,0.05,0.95,0.9431435239610396,59,4.0,0,4.0,0,3.0,1
7171,min_diffuse,30,60,2,3,0.05,0.95,0.9489151938974568,19,3.0,1,3.0,1,3.0,1
7172,min_diffuse,30,60,2,3,0.05,0.95,0.9390341722056704,23,3.0,0,2.0,1,2.0,1
7173,min_diffuse,30,60,2,3,0.05,0.95,0.9248194000620698,30,3.0,0,3.0,0,2.0,1
7174,min_diffuse,30,60,2,3,0.05,0.95,0.9062532123248423,21,4.0,1,4.0,1,4.0,1
7175,min_diffuse,30,60,2,3,0.05,0.95,0.9294615600426522,47,4.0,1,4.0,1,4.0,1
7176,min_diffuse,30,60,2,3,0.05,0.95,0.9431628223764283,59,4.0,1,4.0,1,4.0,1
7177,min_diffuse,30,60,2,3,0.05,0.95,0.9298523747832996,21,3.0,1,3.0,1,3.0,1
7178,min_diffuse,30,60,2,3,0.05,0.95,0.9201970684416708,31,4.0,0,3.0,1,3.0,1
7179,min_diffuse,30,60,2,3,0.05,0.95,0.9294697037586456,35,3.0,1,3.0,1,3.0,1
7180,min_diffuse,30,60,2,3,0.05,0.95,0.8824219983750097,9,2.0,1,2.0,1,2.0,1
7181,min_diffuse,30,60,2,3,0.05,0.95,0.9430345446654812,20,3.0,1,3.0,1,3.0,1
7182,min_diffuse,30,60,2,3,0.05,0.95,0.8780453993083939,19,3.0,1,3.0,1,3.0,1
7183,min_diffuse,30,60,2,3,0.05,0.95,0.8815318506566369,29,3.0,1,3.0,1,3.0,1
7184,min_diffuse,30,60,2,3,0.05,0.95,0.9242633727529366,24,3.0,1,3.0,1,3.0,1
7185,min_diffuse,30,60,2,3,0.05,0.95,0.8843064571989478,15,3.0,1,3.0,1,3.0,1
7186,min_diffuse,30,60,2,3,0.05,0.95,0.9281680282636332,28,3.0,0,3.0,0,2.0,1
7187,min_diffuse,30,60,2,3,0.05,0.95,0.9456047638780798,19,3.0,1,3.0,1,3.0,1
7188,min_diffuse,30,60,2,3,0.05,0.95,0.8987955922074966,41,4.0,1,4.0,1,4.0,1
7189,min_diffuse,30,60,2,3,0.05,0.95,0.9430827841542088,80,4.0,0,4.0,0,3.0,1
7190,min_diffuse,30,60,2,3,0.05,0.95,0.9157522724162758,6,2.0,1,2.0,1,2.0,1
7191,min_diffuse,30,60,2,3,0.05,0.95,0.9008267952124076,15,3.0,0,3.0,0,2.0,1
7192,min_diffuse,30,60,2,3,0.05,0.95,0.9476777704587208,36,4.0,0,4.0,0,3.0,1
7193,min_diffuse,30,60,2,3,0.05,0.95,0.9413211456155204,14,3.0,1,3.0,1,3.0,1
7194,min_diffuse,30,60,2,3,0.05,0.95,0.9345035654388204,17,3.0,1,3.0,1,3.0,1
7195,min_diffuse,30,60,2,3,0.05,0.95,0.9340941991860652,32,3.0,0,3.0,0,2.0,1
7196,min_diffuse,30,60,2,3,0.05,0.95,0.9454801620376188,29,3.0,1,3.0,1,3.0,1
7197,min_diffuse,30,60,2,3,0.05,0.95,0.9384767452856048,10,2.0,1,2.0,1,2.0,1
7198,min_diffuse,30,60,2,3,0.05,0.95,0.9489553126405283,68,4.0,1,4.0,1,4.0,1
7199,min_diffuse,30,60,2,3,0.05,0.95,0.9386983074577152,19,3.0,1,3.0,1,3.0,1
7200,min_diffuse,30,60,2,3,0.05,0.95,0.8784480427019553,25,3.0,1,3.0,1,3.0,1
7201,min_diffuse,30,60,2,3,0.05,0.95,0.940656970432462,13,3.0,1,3.0,1,3.0,1
7202,min_diffuse,30,60,2,3,0.05,0.95,0.9249679125349454,35,4.0,1,4.0,1,4.0,1
7203,min_diffuse,30,60,2,3,0.05,0.95,0.9411339774262444,50,4.0,0,4.0,0,3.0,1
7204,min_diffuse,30,60,2,3,0.05,0.95,0.922845763941318,17,3.0,1,3.0,1,3.0,1
7205,min_diffuse,30,60,2,3,0.05,0.95,0.946378483564988,12,3.0,0,2.0,1,3.0,0
7206,min_diffuse,30,60,2,3,0.05,0.95,0.9160281281757224,9,2.0,1,2.0,1,2.0,1
7207,min_diffuse,30,60,2,3,0.05,0.95,0.9169929965383028,11,3.0,1,3.0,1,3.0,1
7208,min_diffuse,30,60,2,3,0.05,0.95,0.9023712460100496,18,3.0,1,3.0,1,3.0,1
7209,min_diffuse,30,60,2,3,0.05,0.95,0.9071323152427156,26,3.0,1,3.0,1,3.0,1
7210,min_diffuse,30,60,2,3,0.05,0.95,0.9262811422846492,28,3.0,1,3.0,1,3.0,1
7211,min_diffuse,30,60,2,3,0.05,0.95,0.9357846011794754,32,3.0,1,3.0,1,3.0,1
7212,min_diffuse,30,60,2,3,0.05,0.95,0.9013299297072288,10,3.0,0,3.0,0,2.0,1
7213,min_diffuse,30,60,2,3,0.05,0.95,0.8947946174563335,12,3.0,1,3.0,1,3.0,1
7214,min_diffuse,30,60,2,3,0.05,0.95,0.9285893398280752,14,3.0,1,3.0,1,3.0,1
7215,min_diffuse,30,60,2,3,0.05,0.95,0.9413103173238488,24,3.0,1,3.0,1,3.0,1
7216,min_diffuse,30,60,2,3,0.05,0.95,0.901459811386335,16,3.0,1,3.0,1,3.0,1
7217,min_diffuse,30,60,2,3,0.05,0.95,0.922746449990179,17,3.0,0,2.0,1,2.0,1
7218,min_diffuse,30,60,2,3,0.05,0.95,0.9158723912258836,53,4.0,0,4.0,0,3.0,1
7219,min_diffuse,30,60,2,3,0.05,0.95,0.9329550119854334,26,4.0,1,4.0,1,4.0,1
7220,min_diffuse,30,60,2,3,0.05,0.95,0.916643399488526,14,3.0,1,3.0,1,3.0,1
7221,min_diffuse,30,60,2,3,0.05,0.95,0.9155223841607992,28,4.0,1,4.0,1,4.0,1
7222,min_diffuse,30,60,2,3,0.05,0.95,0.872589829606372,6,2.0,1,2.0,1,2.0,1
7223,min_diffuse,30,60,2,3,0.05,0.95,0.9319619980060136,14,3.0,1,3.0,1,3.0,1
7224,min_diffuse,30,60,2,3,0.05,0.95,0.8618207582558548,12,3.0,0,3.0,0,2.0,1
7225,min_diffuse,30,60,2,3,0.05,0.95,0.8858797566950241,7,2.0,1,2.0,1,2.0,1
7226,min_diffuse,30,60,2,3,0.05,0.95,0.8637824773460054,8,2.0,1,2.0,1,2.0,1
7227,min_diffuse,30,60,2,3,0.05,0.95,0.945689394222233,41,6.0,0,5.0,1,6.0,0
7228,min_diffuse,30,60,2,3,0.05,0.95,0.935712232049222,11,3.0,0,2.0,1,3.0,0
7229,min_diffuse,30,60,2,3,0.05,0.95,0.879945181286686,15,3.0,0,3.0,0,2.0,1
7230,min_diffuse,30,60,2,3,0.05,0.95,0.9260499862194854,24,4.0,0,3.0,1,3.0,1
7231,min_diffuse,30,60,2,3,0.05,0.95,0.9250012317192816,18,3.0,1,3.0,1,3.0,1
7232,min_diffuse,30,60,2,3,0.05,0.95,0.944693748852728,8,2.0,1,2.0,1,2.0,1
7233,min_diffuse,30,60,2,3,0.05,0.95,0.9157123252308932,12,2.0,1,2.0,1,2.0,1
7234,min_diffuse,30,60,2,3,0.05,0.95,0.9466700537250188,40,4.0,0,3.0,1,3.0,1
7235,min_diffuse,30,60,2,3,0.05,0.95,0.9440599161685136,20,3.0,1,3.0,1,3.0,1
7236,min_diffuse,30,60,2,3,0.05,0.95,0.9147064781830678,14,3.0,1,3.0,1,3.0,1
7237,min_diffuse,30,60,2,3,0.05,0.95,0.8678727024090689,23,3.0,0,3.0,0,2.0,1
7238,min_diffuse,30,60,2,3,0.05,0.95,0.9343719309590808,21,3.0,0,3.0,0,2.0,1
7239,min_diffuse,30,60,2,3,0.05,0.95,0.936566006788044,41,4.0,0,3.0,1,4.0,0
7240,min_diffuse,30,60,2,3,0.05,0.95,0.928309995582224,91,5.0,1,5.0,1,5.0,1
7241,min_diffuse,30,60,2,3,0.05,0.95,0.8668141639469922,25,4.0,0,3.0,1,3.0,1
7242,min_diffuse,30,60,2,3,0.05,0.95,0.9205514213109514,71,6.0,0,6.0,0,5.0,1
7243,min_diffuse,30,60,2,3,0.05,0.95,0.9455542619926646,20,3.0,1,3.0,1,3.0,1
7244,min_diffuse,30,60,2,3,0.05,0.95,0.9267013891289978,18,3.0,1,3.0,1,3.0,1
7245,min_diffuse,30,60,2,3,0.05,0.95,0.8838145791589636,11,3.0,1,3.0,1,3.0,1
7246,min_diffuse,30,60,2,3,0.05,0.95,0.9433553776403684,10,2.0,1,2.0,1,2.0,1
7247,min_diffuse,30,60,2,3,0.05,0.95,0.9309705838041802,55,4.0,0,3.0,1,3.0,1
7248,min_diffuse,30,60,2,3,0.05,0.95,0.9453043434307248,24,4.0,0,4.0,0,3.0,1
7249,min_diffuse,30,60,2,3,0.05,0.95,0.9336434249870535,24,3.0,1,3.0,1,3.0,1
7250,min_diffuse,30,60,2,3,0.05,0.95,0.9041348289878616,14,3.0,0,2.0,1,2.0,1
7251,min_diffuse,30,60,2,3,0.05,0.95,0.9408792060751304,35,4.0,0,3.0,1,3.0,1
7252,min_diffuse,30,60,2,3,0.05,0.95,0.9480835797020514,30,4.0,0,4.0,0,3.0,1
7253,min_diffuse,30,60,2,3,0.05,0.95,0.9296322661865832,12,3.0,0,2.0,1,3.0,0
7254,min_diffuse,30,60,2,3,0.05,0.95,0.9051422403442506,9,2.0,1,2.0,1,2.0,1
7255,min_diffuse,30,60,2,3,0.05,0.95,0.939582291433984,26,3.0,0,3.0,0,2.0,1
7256,min_diffuse,30,60,2,3,0.05,0.95,0.936877510012489,18,3.0,1,3.0,1,3.0,1
7257,min_diffuse,30,60,2,3,0.05,0.95,0.8786963969788963,13,3.0,1,3.0,1,3.0,1
7258,min_diffuse,30,60,2,3,0.05,0.95,0.8786693587679396,12,3.0,1,3.0,1,3.0,1
7259,min_diffuse,30,60,2,3,0.05,0.95,0.9180570967281672,15,3.0,0,2.0,1,3.0,0
7260,min_diffuse,30,60,2,3,0.05,0.95,0.9396171651308176,14,3.0,0,2.0,1,2.0,1
7261,min_diffuse,30,60,2,3,0.05,0.95,0.939470398648048,56,4.0,0,3.0,1,3.0,1
7262,min_diffuse,30,60,2,3,0.05,0.95,0.8964910470531956,8,2.0,1,2.0,1,2.0,1
7263,min_diffuse,30,60,2,3,0.05,0.95,0.9486946153859918,15,3.0,1,3.0,1,3.0,1
7264,min_diffuse,30,60,2,3,0.05,0.95,0.9299076478544012,14,3.0,1,3.0,1,3.0,1
7265,min_diffuse,30,60,2,3,0.05,0.95,0.9460410400956324,4,2.0,1,2.0,1,2.0,1
7266,min_diffuse,30,60,2,3,0.05,0.95,0.9381499400555472,39,4.0,0,4.0,0,3.0,1
7267,min_diffuse,30,60,2,3,0.05,0.95,0.9464306637331588,19,3.0,1,3.0,1,3.0,1
7268,min_diffuse,30,60,2,3,0.05,0.95,0.9162613592398408,12,3.0,0,2.0,1,3.0,0
7269,min_diffuse,30,60,2,3,0.05,0.95,0.8499968890566579,9,2.0,1,2.0,1,2.0,1
7270,min_diffuse,30,60,2,3,0.05,0.95,0.9438094495001882,36,4.0,1,4.0,1,4.0,1
7271,min_diffuse,30,60,2,3,0.05,0.95,0.90612722203074,19,3.0,1,3.0,1,3.0,1
7272,min_diffuse,30,60,2,3,0.05,0.95,0.92891671984183,18,3.0,1,3.0,1,3.0,1
7273,min_diffuse,30,60,2,3,0.05,0.95,0.9323358324102418,22,3.0,0,3.0,0,2.0,1
7274,min_diffuse,30,60,2,3,0.05,0.95,0.9297531787419832,32,3.0,1,3.0,1,3.0,1
7275,min_diffuse,30,60,2,3,0.05,0.95,0.881564838479193,13,3.0,1,3.0,1,3.0,1
7276,min_diffuse,30,60,2,3,0.05,0.95,0.940709815169061,19,3.0,0,2.0,1,2.0,1
7277,min_diffuse,30,60,2,3,0.05,0.95,0.9036741285977732,22,4.0,0,3.0,1,3.0,1
7278,min_diffuse,30,60,2,3,0.05,0.95,0.9474658629157456,39,4.0,1,4.0,1,4.0,1
7279,min_diffuse,30,60,2,3,0.05,0.95,0.9123247399269984,31,4.0,0,4.0,0,3.0,1
7280,min_diffuse,30,60,2,3,0.05,0.95,0.9350552300224944,30,4.0,1,4.0,1,4.0,1
7281,min_diffuse,30,60,2,3,0.05,0.95,0.8868692621415201,16,3.0,1,3.0,1,3.0,1
7282,min_diffuse,30,60,2,3,0.05,0.95,0.9151694224964282,18,3.0,1,3.0,1,3.0,1
7283,min_diffuse,30,60,2,3,0.05,0.95,0.9362068475103418,13,3.0,1,3.0,1,3.0,1
7284,min_diffuse,30,60,2,3,0.05,0.95,0.9379687311454068,23,3.0,1,3.0,1,3.0,1
7285,min_diffuse,30,60,2,3,0.05,0.95,0.9296438305980116,44,4.0,1,4.0,1,4.0,1
7286,min_diffuse,30,60,2,3,0.05,0.95,0.9158796232824374,16,3.0,1,3.0,1,3.0,1
7287,min_diffuse,30,60,2,3,0.05,0.95,0.9337094305207312,15,3.0,0,2.0,1,3.0,0
7288,min_diffuse,30,60,2,3,0.05,0.95,0.9461102404342436,30,3.0,1,3.0,1,4.0,0
7289,min_diffuse,30,60,2,3,0.05,0.95,0.8682653688515592,13,3.0,0,2.0,1,2.0,1
7290,min_diffuse,30,60,2,3,0.05,0.95,0.9273174902043296,12,3.0,0,2.0,1,2.0,1
7291,min_diffuse,30,60,2,3,0.05,0.95,0.9343829227650128,38,4.0,0,3.0,1,3.0,1
7292,min_diffuse,30,60,2,3,0.05,0.95,0.9017298656399954,34,4.0,0,3.0,1,3.0,1
7293,min_diffuse,30,60,2,3,0.05,0.95,0.929368062560916,15,3.0,1,3.0,1,3.0,1
7294,min_diffuse,30,60,2,3,0.05,0.95,0.872173172755289,12,3.0,1,3.0,1,3.0,1
7295,min_diffuse,30,60,2,3,0.05,0.95,0.9423235460155076,17,3.0,1,3.0,1,3.0,1
7296,min_diffuse,30,60,2,3,0.05,0.95,0.9020031526251542,7,2.0,1,2.0,1,2.0,1
7297,min_diffuse,30,60,2,3,0.05,0.95,0.7937091162580941,5,2.0,1,2.0,1,2.0,1
7298,min_diffuse,30,60,2,3,0.05,0.95,0.9226303156494056,38,3.0,0,3.0,0,2.0,1
7299,min_diffuse,30,60,2,3,0.05,0.95,0.8958240241551488,21,3.0,1,3.0,1,3.0,1
7300,min_diffuse,30,60,2,3,0.05,0.95,0.9280038067604924,34,4.0,0,3.0,1,3.0,1
7301,min_diffuse,30,60,2,3,0.05,0.95,0.9328832677419038,23,4.0,0,4.0,0,3.0,1
7302,min_diffuse,30,60,2,3,0.05,0.95,0.9103150245141244,12,3.0,0,2.0,1,2.0,1
7303,min_diffuse,30,60,2,3,0.05,0.95,0.9498246826174246,24,4.0,1,4.0,1,4.0,1
7304,min_diffuse,30,60,2,3,0.05,0.95,0.9242097144720032,10,2.0,1,2.0,1,2.0,1
7305,min_diffuse,30,60,2,3,0.05,0.95,0.934525236350644,23,3.0,1,3.0,1,3.0,1
7306,min_diffuse,30,60,2,3,0.05,0.95,0.9304532489987468,65,4.0,1,4.0,1,4.0,1
7307,min_diffuse,30,60,2,3,0.05,0.95,0.920598507552384,20,3.0,1,3.0,1,3.0,1
7308,min_diffuse,30,60,2,3,0.05,0.95,0.9266359021461004,15,3.0,1,3.0,1,4.0,0
7309,min_diffuse,30,60,2,3,0.05,0.95,0.9243171965489612,49,4.0,0,3.0,1,3.0,1
7310,min_diffuse,30,60,2,3,0.05,0.95,0.9472874870553264,41,4.0,1,4.0,1,4.0,1
7311,min_diffuse,30,60,2,3,0.05,0.95,0.9340825989571604,29,3.0,1,3.0,1,3.0,1
7312,min_diffuse,30,60,2,3,0.05,0.95,0.9173297770126188,33,3.0,1,3.0,1,3.0,1
7313,min_diffuse,30,60,2,3,0.05,0.95,0.9290995052239034,9,3.0,0,2.0,1,3.0,0
7314,min_diffuse,30,60,2,3,0.05,0.95,0.916763779340722,15,3.0,0,2.0,1,3.0,0
7315,min_diffuse,30,60,2,3,0.05,0.95,0.9458315282629818,45,4.0,1,4.0,1,4.0,1
7316,min_diffuse,30,60,2,3,0.05,0.95,0.9404308850962584,9,3.0,0,2.0,1,2.0,1
7317,min_diffuse,30,60,2,3,0.05,0.95,0.9476382580044856,21,4.0,0,3.0,1,3.0,1
7318,min_diffuse,30,60,2,3,0.05,0.95,0.9394124258305078,27,3.0,1,3.0,1,3.0,1
7319,min_diffuse,30,60,2,3,0.05,0.95,0.9272251808265138,43,4.0,0,4.0,0,3.0,1
7320,min_diffuse,30,60,2,3,0.05,0.95,0.9477300966056944,11,3.0,0,2.0,1,3.0,0
7321,min_diffuse,30,60,2,3,0.05,0.95,0.9437729569606162,17,3.0,0,3.0,0,2.0,1
7322,min_diffuse,30,60,2,3,0.05,0.95,0.9324642983565,17,3.0,1,3.0,1,3.0,1
7323,min_diffuse,30,60,2,3,0.05,0.95,0.926275845107164,10,3.0,1,3.0,1,3.0,1
7324,min_diffuse,30,60,2,3,0.05,0.95,0.9291871370612592,56,4.0,0,4.0,0,3.0,1
7325,min_diffuse,30,60,2,3,0.05,0.95,0.919758414171216,12,3.0,1,3.0,1,3.0,1
7326,min_diffuse,30,60,2,3,0.05,0.95,0.9138936024863424,25,3.0,1,3.0,1,3.0,1
7327,min_diffuse,30,60,2,3,0.05,0.95,0.9337287554297652,13,3.0,1,3.0,1,3.0,1
7328,min_diffuse,30,60,2,3,0.05,0.95,0.9318372831008188,16,3.0,0,2.0,1,3.0,0
7329,min_diffuse,30,60,2,3,0.05,0.95,0.8030038320729258,29,3.0,1,3.0,1,3.0,1
7330,min_diffuse,30,60,2,3,0.05,0.95,0.8986445973488103,11,3.0,0,2.0,1,2.0,1
7331,min_diffuse,30,60,2,3,0.05,0.95,0.922439111089628,11,3.0,1,3.0,1,3.0,1
7332,min_diffuse,30,60,2,3,0.05,0.95,0.9084500718562496,27,4.0,0,4.0,0,3.0,1
7333,min_diffuse,30,60,2,3,0.05,0.95,0.940237449383462,13,3.0,0,2.0,1,2.0,1
7334,min_diffuse,30,60,2,3,0.05,0.95,0.9295187408913456,18,3.0,1,3.0,1,3.0,1
7335,min_diffuse,30,60,2,3,0.05,0.95,0.9433405259475236,26,3.0,1,3.0,1,3.0,1
7336,min_diffuse,30,60,2,3,0.05,0.95,0.9460685611480866,46,3.0,1,3.0,1,3.0,1
7337,min_diffuse,30,60,2,3,0.05,0.95,0.8972096685335004,11,2.0,1,2.0,1,2.0,1
7338,min_diffuse,30,60,2,3,0.05,0.95,0.941544072350089,51,3.0,1,3.0,1,3.0,1
7339,min_diffuse,30,60,2,3,0.05,0.95,0.9280309280625328,17,3.0,1,3.0,1,3.0,1
7340,min_diffuse,30,60,2,3,0.05,0.95,0.8694319204253547,4,2.0,1,2.0,1,2.0,1
7341,min_diffuse,30,60,2,3,0.05,0.95,0.915443908345926,23,3.0,1,3.0,1,3.0,1
7342,min_diffuse,30,60,2,3,0.05,0.95,0.9443227391791844,23,4.0,0,3.0,1,4.0,0
7343,min_diffuse,30,60,2,3,0.05,0.95,0.946864939170473,23,4.0,0,3.0,1,4.0,0
7344,min_diffuse,30,60,2,3,0.05,0.95,0.90514724835875,18,3.0,0,3.0,0,2.0,1
7345,min_diffuse,30,60,2,3,0.05,0.95,0.9240924799809428,32,3.0,1,3.0,1,3.0,1
7346,min_diffuse,30,60,2,3,0.05,0.95,0.927809703072662,31,4.0,1,4.0,1,4.0,1
7347,min_diffuse,30,60,2,3,0.05,0.95,0.9439156962775213,18,3.0,0,2.0,1,3.0,0
7348,min_diffuse,30,60,2,3,0.05,0.95,0.911012324927862,13,3.0,0,2.0,1,3.0,0
7349,min_diffuse,30,60,2,3,0.05,0.95,0.8999548142519485,5,2.0,1,2.0,1,2.0,1
7350,min_diffuse,30,60,2,3,0.05,0.95,0.9309297383140474,23,4.0,0,3.0,1,3.0,1
7351,min_diffuse,30,60,2,3,0.05,0.95,0.93214948532231,25,4.0,0,3.0,1,4.0,0
7352,min_diffuse,30,60,2,3,0.05,0.95,0.9433397477183963,40,3.0,1,3.0,1,3.0,1
7353,min_diffuse,30,60,2,3,0.05,0.95,0.9193909026308854,19,4.0,1,4.0,1,4.0,1
7354,min_diffuse,30,60,2,3,0.05,0.95,0.9054770622569556,10,2.0,1,2.0,1,2.0,1
7355,min_diffuse,30,60,2,3,0.05,0.95,0.9172906722690992,38,4.0,0,3.0,1,3.0,1
7356,min_diffuse,30,60,2,3,0.05,0.95,0.9415709770721604,60,4.0,0,3.0,1,3.0,1
7357,min_diffuse,30,60,2,3,0.05,0.95,0.8910712098918261,10,2.0,1,2.0,1,2.0,1
7358,min_diffuse,30,60,2,3,0.05,0.95,0.9231953606944684,20,3.0,1,3.0,1,3.0,1
7359,min_diffuse,30,60,2,3,0.05,0.95,0.9247087638076064,43,5.0,0,4.0,1,4.0,1
7360,min_diffuse,30,60,2,3,0.05,0.95,0.895249447095755,7,2.0,1,2.0,1,2.0,1
7361,min_diffuse,30,60,2,3,0.05,0.95,0.9382375093984676,23,3.0,1,3.0,1,3.0,1
7362,min_diffuse,30,60,2,3,0.05,0.95,0.8385435158453124,12,3.0,1,3.0,1,3.0,1
7363,min_diffuse,30,60,2,3,0.05,0.95,0.9457660520560844,19,3.0,1,3.0,1,3.0,1
7364,min_diffuse,30,60,2,3,0.05,0.95,0.9202423664121264,29,4.0,1,4.0,1,4.0,1
7365,min_diffuse,30,60,2,3,0.05,0.95,0.9437960177636904,41,4.0,0,3.0,1,3.0,1
7366,min_diffuse,30,60,2,3,0.05,0.95,0.9186572060849776,12,3.0,1,3.0,1,3.0,1
7367,min_diffuse,30,60,2,3,0.05,0.95,0.9383749842833072,25,3.0,1,3.0,1,3.0,1
7368,min_diffuse,30,60,2,3,0.05,0.95,0.8884143004879105,6,2.0,1,2.0,1,2.0,1
7369,min_diffuse,30,60,2,3,0.05,0.95,0.905392100378994,15,3.0,1,3.0,1,3.0,1
7370,min_diffuse,30,60,2,3,0.05,0.95,0.9036607047953616,35,3.0,1,3.0,1,3.0,1
7371,min_diffuse,30,60,2,3,0.05,0.95,0.9419861279920296,5,2.0,1,2.0,1,2.0,1
7372,min_diffuse,30,60,2,3,0.05,0.95,0.9244469504312648,9,2.0,1,2.0,1,2.0,1
7373,min_diffuse,30,60,2,3,0.05,0.95,0.9011885736624196,19,3.0,1,3.0,1,3.0,1
7374,min_diffuse,30,60,2,3,0.05,0.95,0.9485748585641992,34,4.0,0,3.0,1,3.0,1
7375,min_diffuse,30,60,2,3,0.05,0.95,0.9291070180691186,21,3.0,1,3.0,1,3.0,1
7376,min_diffuse,30,60,2,3,0.05,0.95,0.8995057412856929,21,3.0,1,3.0,1,3.0,1
7377,min_diffuse,30,60,2,3,0.05,0.95,0.9378837805555706,9,3.0,1,3.0,1,3.0,1
7378,min_diffuse,30,60,2,3,0.05,0.95,0.8311057205204511,13,3.0,0,2.0,1,3.0,0
7379,min_diffuse,30,60,2,3,0.05,0.95,0.9436980176959124,24,4.0,0,3.0,1,3.0,1
7380,min_diffuse,30,60,2,3,0.05,0.95,0.9200745680039996,9,2.0,1,2.0,1,2.0,1
7381,min_diffuse,30,60,2,3,0.05,0.95,0.946440925321,49,4.0,1,4.0,1,4.0,1
7382,min_diffuse,30,60,2,3,0.05,0.95,0.8771481421619058,26,3.0,1,3.0,1,3.0,1
7383,min_diffuse,30,60,2,3,0.05,0.95,0.9226110455163782,21,3.0,1,3.0,1,3.0,1
7384,min_diffuse,30,60,2,3,0.05,0.95,0.8834478164639802,9,3.0,1,3.0,1,3.0,1
7385,min_diffuse,30,60,2,3,0.05,0.95,0.9039761199380192,36,3.0,1,3.0,1,3.0,1
7386,min_diffuse,30,60,2,3,0.05,0.95,0.9139817763883632,10,3.0,0,2.0,1,3.0,0
7387,min_diffuse,30,60,2,3,0.05,0.95,0.9295274954966672,33,4.0,0,3.0,1,3.0,1
7388,min_diffuse,30,60,2,3,0.05,0.95,0.9274725146260266,31,3.0,1,3.0,1,3.0,1
7389,min_diffuse,30,60,2,3,0.05,0.95,0.9425542268538472,7,2.0,1,2.0,1,3.0,0
7390,min_diffuse,30,60,2,3,0.05,0.95,0.8374751742110019,15,3.0,0,2.0,1,3.0,0
7391,min_diffuse,30,60,2,3,0.05,0.95,0.9136072943651244,35,4.0,0,4.0,0,3.0,1
7392,min_diffuse,30,60,2,3,0.05,0.95,0.9367847806562788,11,3.0,0,2.0,1,2.0,1
7393,min_diffuse,30,60,2,3,0.05,0.95,0.9431452433560154,19,4.0,0,3.0,1,3.0,1
7394,min_diffuse,30,60,2,3,0.05,0.95,0.9391196994726222,17,3.0,1,3.0,1,3.0,1
7395,min_diffuse,30,60,2,3,0.05,0.95,0.9084188996818412,13,3.0,1,3.0,1,3.0,1
7396,min_diffuse,30,60,2,3,0.05,0.95,0.8565667039296369,12,3.0,1,3.0,1,3.0,1
7397,min_diffuse,30,60,2,3,0.05,0.95,0.9496664176311652,37,3.0,0,3.0,0,2.0,1
7398,min_diffuse,30,60,2,3,0.05,0.95,0.9346800200399872,17,3.0,1,3.0,1,3.0,1
7399,min_diffuse,30,60,2,3,0.05,0.95,0.9297922198066668,7,2.0,1,3.0,0,3.0,0
7400,min_diffuse,30,60,2,3,0.05,0.95,0.9319112619569172,57,4.0,0,4.0,0,3.0,1
7401,min_diffuse,30,60,2,3,0.05,0.95,0.9208281690784854,36,4.0,0,4.0,0,3.0,1
7402,min_diffuse,30,60,2,3,0.05,0.95,0.945407533785992,53,4.0,0,3.0,1,3.0,1
7403,min_diffuse,30,60,2,3,0.05,0.95,0.9380156862819538,14,3.0,1,3.0,1,3.0,1
7404,min_diffuse,30,60,2,3,0.05,0.95,0.9418052139546726,13,3.0,1,3.0,1,3.0,1
7405,min_diffuse,30,60,2,3,0.05,0.95,0.9427160209488896,44,3.0,1,3.0,1,3.0,1
7406,min_diffuse,30,60,2,3,0.05,0.95,0.9427703056338984,8,2.0,1,2.0,1,2.0,1
7407,min_diffuse,30,60,2,3,0.05,0.95,0.8915226306944153,32,4.0,0,3.0,1,3.0,1
7408,min_diffuse,30,60,2,3,0.05,0.95,0.9309425096415226,23,4.0,0,3.0,1,4.0,0
7409,min_diffuse,30,60,2,3,0.05,0.95,0.9416089706530556,22,3.0,1,3.0,1,3.0,1
7410,min_diffuse,30,60,2,3,0.05,0.95,0.938508216106886,40,3.0,1,3.0,1,3.0,1
7411,min_diffuse,30,60,2,3,0.05,0.95,0.9468794597317308,17,3.0,1,3.0,1,3.0,1
7412,min_diffuse,30,60,2,3,0.05,0.95,0.940436084280035,21,3.0,0,3.0,0,2.0,1
7413,min_diffuse,30,60,2,3,0.05,0.95,0.9178455852250436,8,3.0,1,3.0,1,3.0,1
7414,min_diffuse,30,60,2,3,0.05,0.95,0.9423258983655436,11,2.0,1,2.0,1,2.0,1
7415,min_diffuse,30,60,2,3,0.05,0.95,0.940457579098217,23,4.0,0,3.0,1,3.0,1
7416,min_diffuse,30,60,2,3,0.05,0.95,0.925120730532332,16,3.0,1,3.0,1,3.0,1
7417,min_diffuse,30,60,2,3,0.05,0.95,0.9457584882294616,8,2.0,1,3.0,0,3.0,0
7418,min_diffuse,30,60,2,3,0.05,0.95,0.944111560745149,30,5.0,1,5.0,1,5.0,1
7419,min_diffuse,30,60,2,3,0.05,0.95,0.9334811938546445,15,3.0,0,2.0,1,2.0,1
7420,min_diffuse,30,60,2,3,0.05,0.95,0.9096609944081938,31,4.0,0,3.0,1,3.0,1
7421,min_diffuse,30,60,2,3,0.05,0.95,0.9087673689013064,6,2.0,1,2.0,1,2.0,1
7422,min_diffuse,30,60,2,3,0.05,0.95,0.9476724868865294,25,3.0,1,3.0,1,3.0,1
7423,min_diffuse,30,60,2,3,0.05,0.95,0.9235341350725722,17,3.0,1,3.0,1,3.0,1
7424,min_diffuse,30,60,2,3,0.05,0.95,0.9048481149644132,17,3.0,1,3.0,1,3.0,1
7425,min_diffuse,30,60,2,3,0.05,0.95,0.9294025445811472,18,3.0,1,3.0,1,3.0,1
7426,min_diffuse,30,60,2,3,0.05,0.95,0.926205355960758,30,4.0,0,3.0,1,3.0,1
7427,min_diffuse,30,60,2,3,0.05,0.95,0.9459365770875984,27,4.0,1,4.0,1,4.0,1
7428,min_diffuse,30,60,2,3,0.05,0.95,0.9296150003435988,11,3.0,0,2.0,1,3.0,0
7429,min_diffuse,30,60,2,3,0.05,0.95,0.7807310525235172,13,3.0,1,3.0,1,3.0,1
7430,min_diffuse,30,60,2,3,0.05,0.95,0.9403390985112416,34,4.0,1,4.0,1,4.0,1
7431,min_diffuse,30,60,2,3,0.05,0.95,0.8836262811346446,25,3.0,1,3.0,1,3.0,1
7432,min_diffuse,30,60,2,3,0.05,0.95,0.921318826203922,61,3.0,1,3.0,1,3.0,1
7433,min_diffuse,30,60,2,3,0.05,0.95,0.9370807588997296,24,3.0,1,3.0,1,3.0,1
7434,min_diffuse,30,60,2,3,0.05,0.95,0.9200720264125066,9,3.0,0,2.0,1,3.0,0
7435,min_diffuse,30,60,2,3,0.05,0.95,0.9421712717914412,18,3.0,1,3.0,1,3.0,1
7436,min_diffuse,30,60,2,3,0.05,0.95,0.929668881645052,15,3.0,0,2.0,1,2.0,1
7437,min_diffuse,30,60,2,3,0.05,0.95,0.9167648824047164,18,3.0,1,3.0,1,3.0,1
7438,min_diffuse,30,60,2,3,0.05,0.95,0.9368090164871952,46,4.0,0,4.0,0,3.0,1
7439,min_diffuse,30,60,2,3,0.05,0.95,0.9008828484987158,13,3.0,1,3.0,1,3.0,1
7440,min_diffuse,30,60,2,3,0.05,0.95,0.903118691238052,9,2.0,1,2.0,1,2.0,1
7441,min_diffuse,30,60,2,3,0.05,0.95,0.9281214316525294,15,3.0,0,2.0,1,2.0,1
7442,min_diffuse,30,60,2,3,0.05,0.95,0.9162848697430012,11,3.0,1,3.0,1,3.0,1
7443,min_diffuse,30,60,2,3,0.05,0.95,0.945208815776522,12,3.0,0,3.0,0,2.0,1
7444,min_diffuse,30,60,2,3,0.05,0.95,0.9480899091423288,44,4.0,1,4.0,1,4.0,1
7445,min_diffuse,30,60,2,3,0.05,0.95,0.9047096284768564,21,3.0,0,3.0,0,2.0,1
7446,min_diffuse,30,60,2,3,0.05,0.95,0.921738142336699,17,3.0,1,3.0,1,3.0,1
7447,min_diffuse,30,60,2,3,0.05,0.95,0.9316417801593952,16,3.0,1,3.0,1,3.0,1
7448,min_diffuse,30,60,2,3,0.05,0.95,0.8656083272036328,12,3.0,0,2.0,1,2.0,1
7449,min_diffuse,30,60,2,3,0.05,0.95,0.914972637272834,17,3.0,0,2.0,1,3.0,0
7450,min_diffuse,30,60,2,3,0.05,0.95,0.9431146103571952,9,2.0,1,2.0,1,2.0,1
7451,min_diffuse,30,60,2,3,0.05,0.95,0.909195450301616,35,4.0,0,3.0,1,3.0,1
7452,min_diffuse,30,60,2,3,0.05,0.95,0.9498233734292284,36,4.0,0,4.0,0,3.0,1
7453,min_diffuse,30,60,2,3,0.05,0.95,0.9162922138369818,10,3.0,1,3.0,1,3.0,1
7454,min_diffuse,30,60,2,3,0.05,0.95,0.9409183781114604,12,3.0,0,2.0,1,3.0,0
7455,min_diffuse,30,60,2,3,0.05,0.95,0.9342907581947462,22,3.0,1,3.0,1,3.0,1
7456,min_diffuse,30,60,2,3,0.05,0.95,0.9163982586225566,20,3.0,1,3.0,1,3.0,1
7457,min_diffuse,30,60,2,3,0.05,0.95,0.8268295738042953,7,2.0,1,2.0,1,2.0,1
7458,min_diffuse,30,60,2,3,0.05,0.95,0.9101843918657088,13,3.0,1,3.0,1,3.0,1
7459,min_diffuse,30,60,2,3,0.05,0.95,0.945019375129288,19,3.0,1,3.0,1,3.0,1
7460,min_diffuse,30,60,2,3,0.05,0.95,0.941558474624438,12,3.0,0,2.0,1,3.0,0
7461,min_diffuse,30,60,2,3,0.05,0.95,0.8951668773200346,32,4.0,0,4.0,0,3.0,1
7462,min_diffuse,30,60,2,3,0.05,0.95,0.9014716879121792,9,2.0,1,2.0,1,2.0,1
7463,min_diffuse,30,60,2,3,0.05,0.95,0.9321242471629114,23,4.0,0,3.0,1,3.0,1
7464,min_diffuse,30,60,2,3,0.05,0.95,0.8425038135581004,10,3.0,1,3.0,1,3.0,1
7465,min_diffuse,30,60,2,3,0.05,0.95,0.9219512330869952,7,2.0,1,2.0,1,2.0,1
7466,min_diffuse,30,60,2,3,0.05,0.95,0.9417025573287736,54,5.0,0,4.0,1,4.0,1
7467,min_diffuse,30,60,2,3,0.05,0.95,0.9380545363197402,27,4.0,1,4.0,1,4.0,1
7468,min_diffuse,30,60,2,3,0.05,0.95,0.9196704869399932,22,3.0,1,3.0,1,3.0,1
7469,min_diffuse,30,60,2,3,0.05,0.95,0.9145961239154504,24,4.0,0,4.0,0,3.0,1
7470,min_diffuse,30,60,2,3,0.05,0.95,0.9483115341117296,36,4.0,1,4.0,1,4.0,1
7471,min_diffuse,30,60,2,3,0.05,0.95,0.9468494455255876,11,3.0,0,2.0,1,3.0,0
7472,min_diffuse,30,60,2,3,0.05,0.95,0.9367856882575842,13,3.0,1,3.0,1,3.0,1
7473,min_diffuse,30,60,2,3,0.05,0.95,0.9346143472698124,13,3.0,1,3.0,1,3.0,1
7474,min_diffuse,30,60,2,3,0.05,0.95,0.8894372757701545,13,3.0,1,3.0,1,3.0,1
7475,min_diffuse,30,60,2,3,0.05,0.95,0.9101622682339278,13,3.0,1,3.0,1,3.0,1
7476,min_diffuse,30,60,2,3,0.05,0.95,0.8818649173482579,17,3.0,0,2.0,1,2.0,1
7477,min_diffuse,30,60,2,3,0.05,0.95,0.94036263373454,15,3.0,1,3.0,1,3.0,1
7478,min_diffuse,30,60,2,3,0.05,0.95,0.8893220731716422,12,2.0,1,3.0,0,2.0,1
7479,min_diffuse,30,60,2,3,0.05,0.95,0.9092646103055017,10,3.0,0,2.0,1,3.0,0
7480,min_diffuse,30,60,2,3,0.05,0.95,0.9301754652891996,20,3.0,1,3.0,1,3.0,1
7481,min_diffuse,30,60,2,3,0.05,0.95,0.931978884023053,33,4.0,0,3.0,1,4.0,0
7482,min_diffuse,30,60,2,3,0.05,0.95,0.9398777602549464,18,3.0,1,3.0,1,3.0,1
7483,min_diffuse,30,60,2,3,0.05,0.95,0.9474947094961144,53,5.0,0,4.0,1,4.0,1
7484,min_diffuse,30,60,2,3,0.05,0.95,0.9315264290239464,14,3.0,1,3.0,1,3.0,1
7485,min_diffuse,30,60,2,3,0.05,0.95,0.8652554117304119,11,3.0,0,2.0,1,2.0,1
7486,min_diffuse,30,60,2,3,0.05,0.95,0.8776787436247503,10,3.0,1,3.0,1,3.0,1
7487,min_diffuse,30,60,2,3,0.05,0.95,0.9497191196624442,43,4.0,1,4.0,1,4.0,1
7488,min_diffuse,30,60,2,3,0.05,0.95,0.9440075975287688,18,3.0,1,3.0,1,3.0,1
7489,min_diffuse,30,60,2,3,0.05,0.95,0.8960490745866743,29,3.0,1,3.0,1,3.0,1
7490,min_diffuse,30,60,2,3,0.05,0.95,0.8815045388289229,16,3.0,1,3.0,1,3.0,1
7491,min_diffuse,30,60,2,3,0.05,0.95,0.923282249897176,16,3.0,1,3.0,1,3.0,1
7492,min_diffuse,30,60,2,3,0.05,0.95,0.933009839933696,11,3.0,1,3.0,1,3.0,1
7493,min_diffuse,30,60,2,3,0.05,0.95,0.9492305906136534,30,4.0,1,4.0,1,4.0,1
7494,min_diffuse,30,60,2,3,0.05,0.95,0.9212266867382606,24,3.0,1,3.0,1,3.0,1
7495,min_diffuse,30,60,2,3,0.05,0.95,0.8933394437943575,10,2.0,1,2.0,1,3.0,0
7496,min_diffuse,30,60,2,3,0.05,0.95,0.911421627483484,10,3.0,1,3.0,1,3.0,1
7497,min_diffuse,30,60,2,3,0.05,0.95,0.9470058914001068,15,3.0,1,3.0,1,3.0,1
7498,min_diffuse,30,60,2,3,0.05,0.95,0.8837210304005618,18,3.0,1,3.0,1,3.0,1
7499,min_diffuse,30,60,2,3,0.05,0.95,0.9490635298373888,15,3.0,1,3.0,1,3.0,1
7500,min_diffuse,30,60,2,3,0.05,0.95,0.9264132442103908,14,3.0,1,3.0,1,3.0,1
7501,min_diffuse,30,60,2,3,0.05,0.95,0.9125317051200552,8,2.0,1,2.0,1,2.0,1
7502,min_diffuse,30,60,2,3,0.05,0.95,0.8103699252044634,9,2.0,1,2.0,1,2.0,1
7503,min_diffuse,30,60,2,3,0.05,0.95,0.8530040454829669,27,3.0,1,3.0,1,3.0,1
7504,min_diffuse,30,60,2,3,0.05,0.95,0.9212568776747656,37,3.0,1,3.0,1,3.0,1
7505,min_diffuse,30,60,2,3,0.05,0.95,0.9403546930315724,33,4.0,0,3.0,1,3.0,1
7506,min_diffuse,30,60,2,3,0.05,0.95,0.9158278561170616,34,4.0,1,4.0,1,4.0,1
7507,min_diffuse,30,60,2,3,0.05,0.95,0.9385187862669012,20,3.0,1,3.0,1,3.0,1
7508,min_diffuse,30,60,2,3,0.05,0.95,0.9359145194617986,23,3.0,0,3.0,0,2.0,1
7509,min_diffuse,30,60,2,3,0.05,0.95,0.9043196037912818,24,3.0,1,3.0,1,3.0,1
7510,min_diffuse,30,60,2,3,0.05,0.95,0.9392213640867274,18,3.0,1,3.0,1,3.0,1
7511,min_diffuse,30,60,2,3,0.05,0.95,0.9466513137386228,29,4.0,1,4.0,1,4.0,1
7512,min_diffuse,30,60,2,3,0.05,0.95,0.9181631313502568,19,3.0,1,3.0,1,3.0,1
7513,min_diffuse,30,60,2,3,0.05,0.95,0.9333435614566752,19,4.0,1,4.0,1,4.0,1
7514,min_diffuse,30,60,2,3,0.05,0.95,0.9342307015442268,21,3.0,1,3.0,1,3.0,1
7515,min_diffuse,30,60,2,3,0.05,0.95,0.9201513466034202,17,3.0,0,2.0,1,3.0,0
7516,min_diffuse,30,60,2,3,0.05,0.95,0.945400865370022,17,3.0,1,3.0,1,3.0,1
7517,min_diffuse,30,60,2,3,0.05,0.95,0.8967951730812563,12,3.0,1,3.0,1,3.0,1
7518,min_diffuse,30,60,2,3,0.05,0.95,0.9412796955361442,60,4.0,1,4.0,1,4.0,1
7519,min_diffuse,30,60,2,3,0.05,0.95,0.9347373074282884,48,4.0,0,3.0,1,3.0,1
7520,min_diffuse,30,60,2,3,0.05,0.95,0.8977106531902217,12,3.0,0,2.0,1,2.0,1
7521,min_diffuse,30,60,2,3,0.05,0.95,0.930417797611204,26,3.0,1,3.0,1,3.0,1
7522,min_diffuse,30,60,2,3,0.05,0.95,0.9316926338909656,17,3.0,0,2.0,1,3.0,0
7523,min_diffuse,30,60,2,3,0.05,0.95,0.9032727223966092,13,3.0,1,3.0,1,3.0,1
7524,min_diffuse,30,60,2,3,0.05,0.95,0.9404425821964476,48,3.0,1,3.0,1,3.0,1
7525,min_diffuse,30,60,2,3,0.05,0.95,0.937414945631758,34,4.0,1,4.0,1,4.0,1
7526,min_diffuse,30,60,2,3,0.05,0.95,0.9407529839547948,16,3.0,1,3.0,1,3.0,1
7527,min_diffuse,30,60,2,3,0.05,0.95,0.9098260086063936,27,4.0,0,3.0,1,3.0,1
7528,min_diffuse,30,60,2,3,0.05,0.95,0.9397153153292508,37,4.0,0,3.0,1,3.0,1
7529,min_diffuse,30,60,2,3,0.05,0.95,0.9201772104411527,19,3.0,1,3.0,1,3.0,1
7530,min_diffuse,30,60,2,3,0.05,0.95,0.8970719945643941,14,3.0,0,2.0,1,2.0,1
7531,min_diffuse,30,60,2,3,0.05,0.95,0.9483228557328488,43,3.0,1,3.0,1,3.0,1
7532,min_diffuse,30,60,2,3,0.05,0.95,0.9462564350119572,21,4.0,0,3.0,1,4.0,0
7533,min_diffuse,30,60,2,3,0.05,0.95,0.927790793984366,23,4.0,0,3.0,1,3.0,1
7534,min_diffuse,30,60,2,3,0.05,0.95,0.9029522508221888,6,2.0,1,2.0,1,2.0,1
7535,min_diffuse,30,60,2,3,0.05,0.95,0.8978145131124143,11,3.0,0,2.0,1,2.0,1
7536,min_diffuse,30,60,2,3,0.05,0.95,0.8945104402210433,14,3.0,0,3.0,0,2.0,1
7537,min_diffuse,30,60,2,3,0.05,0.95,0.946949368007228,31,4.0,0,3.0,1,3.0,1
7538,min_diffuse,30,60,2,3,0.05,0.95,0.9334549822376684,21,3.0,1,3.0,1,3.0,1
7539,min_diffuse,30,60,2,3,0.05,0.95,0.9396848441917036,20,3.0,1,3.0,1,3.0,1
7540,min_diffuse,30,60,2,3,0.05,0.95,0.929621792241197,20,3.0,0,3.0,0,2.0,1
7541,min_diffuse,30,60,2,3,0.05,0.95,0.9142921846425682,45,4.0,1,4.0,1,4.0,1
7542,min_diffuse,30,60,2,3,0.05,0.95,0.897603069845994,12,3.0,1,3.0,1,3.0,1
7543,min_diffuse,30,60,2,3,0.05,0.95,0.9482462681103404,51,4.0,0,4.0,0,3.0,1
7544,min_diffuse,30,60,2,3,0.05,0.95,0.9483466241820904,15,3.0,1,3.0,1,3.0,1
7545,min_diffuse,30,60,2,3,0.05,0.95,0.8679118136134537,16,3.0,1,3.0,1,3.0,1
7546,min_diffuse,30,60,2,3,0.05,0.95,0.8281879749440398,9,3.0,0,2.0,1,2.0,1
7547,min_diffuse,30,60,2,3,0.05,0.95,0.9365992118760508,32,3.0,1,3.0,1,3.0,1
7548,min_diffuse,30,60,2,3,0.05,0.95,0.9014044913732424,10,3.0,1,3.0,1,3.0,1
7549,min_diffuse,30,60,2,3,0.05,0.95,0.90021752767924,12,3.0,0,3.0,0,2.0,1
7550,min_diffuse,30,60,2,3,0.05,0.95,0.914283703915266,9,3.0,0,2.0,1,3.0,0
7551,min_diffuse,30,60,2,3,0.05,0.95,0.9021358944036144,7,2.0,1,2.0,1,2.0,1
7552,min_diffuse,30,60,2,3,0.05,0.95,0.922526027302535,33,4.0,1,4.0,1,4.0,1
7553,min_diffuse,30,60,2,3,0.05,0.95,0.8923535644427588,36,3.0,1,3.0,1,3.0,1
7554,min_diffuse,30,60,2,3,0.05,0.95,0.9133258410211738,11,2.0,1,2.0,1,2.0,1
7555,min_diffuse,30,60,2,3,0.05,0.95,0.9070097887606382,44,3.0,1,3.0,1,3.0,1
7556,min_diffuse,30,60,2,3,0.05,0.95,0.918975704361956,16,3.0,1,3.0,1,3.0,1
7557,min_diffuse,30,60,2,3,0.05,0.95,0.9434270780581384,55,4.0,1,4.0,1,4.0,1
7558,min_diffuse,30,60,2,3,0.05,0.95,0.9296532711642304,31,4.0,0,3.0,1,3.0,1
7559,min_diffuse,30,60,2,3,0.05,0.95,0.9355178706121132,18,3.0,1,3.0,1,3.0,1
7560,min_diffuse,30,60,2,3,0.05,0.95,0.9223375100852936,24,3.0,1,3.0,1,3.0,1
7561,min_diffuse,30,60,2,3,0.05,0.95,0.8629148658285032,15,3.0,0,3.0,0,2.0,1
7562,min_diffuse,30,60,2,3,0.05,0.95,0.9206593401839792,26,3.0,1,3.0,1,3.0,1
7563,min_diffuse,30,60,2,3,0.05,0.95,0.8623941125062173,6,2.0,1,2.0,1,2.0,1
7564,min_diffuse,30,60,2,3,0.05,0.95,0.9141383415581518,11,3.0,1,3.0,1,3.0,1
7565,min_diffuse,30,60,2,3,0.05,0.95,0.9235625219767316,16,3.0,0,3.0,0,2.0,1
7566,min_diffuse,30,60,2,3,0.05,0.95,0.927054405671204,14,3.0,1,3.0,1,3.0,1
7567,min_diffuse,30,60,2,3,0.05,0.95,0.9453863972144676,102,5.0,0,4.0,1,4.0,1
7568,min_diffuse,30,60,2,3,0.05,0.95,0.8825238325913374,14,2.0,1,2.0,1,2.0,1
7569,min_diffuse,30,60,2,3,0.05,0.95,0.9343554647137848,17,3.0,1,3.0,1,3.0,1
7570,min_diffuse,30,60,2,3,0.05,0.95,0.9349669409961532,73,4.0,1,4.0,1,4.0,1
7571,min_diffuse,30,60,2,3,0.05,0.95,0.9258804076372922,8,2.0,1,2.0,1,3.0,0
7572,min_diffuse,30,60,2,3,0.05,0.95,0.9497998718762084,23,4.0,0,3.0,1,3.0,1
7573,min_diffuse,30,60,2,3,0.05,0.95,0.9395126622708356,30,4.0,0,4.0,0,3.0,1
7574,min_diffuse,30,60,2,3,0.05,0.95,0.8725688431972465,6,2.0,1,2.0,1,2.0,1
7575,min_diffuse,30,60,2,3,0.05,0.95,0.9290161666675,23,4.0,0,3.0,1,4.0,0
7576,min_diffuse,30,60,2,3,0.05,0.95,0.9478309427313006,14,3.0,1,3.0,1,3.0,1
7577,min_diffuse,30,60,2,3,0.05,0.95,0.91728558968898,23,3.0,1,3.0,1,3.0,1
7578,min_diffuse,30,60,2,3,0.05,0.95,0.9301866256663778,16,4.0,1,4.0,1,4.0,1
7579,min_diffuse,30,60,2,3,0.05,0.95,0.908810889585268,27,3.0,1,3.0,1,3.0,1
7580,min_diffuse,30,60,2,3,0.05,0.95,0.9441282628391544,47,4.0,0,4.0,0,3.0,1
7581,min_diffuse,30,60,2,3,0.05,0.95,0.9499725415040844,31,4.0,0,3.0,1,3.0,1
7582,min_diffuse,30,60,2,3,0.05,0.95,0.9399819344307966,6,2.0,1,2.0,1,2.0,1
7583,min_diffuse,30,60,2,3,0.05,0.95,0.934722771618618,18,3.0,1,3.0,1,3.0,1
7584,min_diffuse,30,60,2,3,0.05,0.95,0.8801706782782802,21,3.0,1,3.0,1,3.0,1
7585,min_diffuse,30,60,2,3,0.05,0.95,0.921353723678398,21,3.0,0,2.0,1,2.0,1
7586,min_diffuse,30,60,2,3,0.05,0.95,0.949721820228212,72,3.0,1,3.0,1,3.0,1
7587,min_diffuse,30,60,2,3,0.05,0.95,0.8779681411893416,13,3.0,1,3.0,1,3.0,1
7588,min_diffuse,30,60,2,3,0.05,0.95,0.8865516604274171,11,3.0,1,3.0,1,3.0,1
7589,min_diffuse,30,60,2,3,0.05,0.95,0.9391738596872692,22,3.0,1,3.0,1,3.0,1
7590,min_diffuse,30,60,2,3,0.05,0.95,0.922977757112542,9,2.0,1,2.0,1,2.0,1
7591,min_diffuse,30,60,2,3,0.05,0.95,0.9480311216910384,27,4.0,0,3.0,1,3.0,1
7592,min_diffuse,30,60,2,3,0.05,0.95,0.9161707717591856,12,3.0,0,2.0,1,3.0,0
7593,min_diffuse,30,60,2,3,0.05,0.95,0.9461600250998052,48,4.0,0,3.0,1,3.0,1
7594,min_diffuse,30,60,2,3,0.05,0.95,0.8846615744635464,26,3.0,1,3.0,1,3.0,1
7595,min_diffuse,30,60,2,3,0.05,0.95,0.9241379267813258,26,3.0,0,3.0,0,2.0,1
7596,min_diffuse,30,60,2,3,0.05,0.95,0.9039451331100564,19,3.0,1,3.0,1,3.0,1
7597,min_diffuse,30,60,2,3,0.05,0.95,0.8987907206925265,17,3.0,1,4.0,0,4.0,0
7598,min_diffuse,30,60,2,3,0.05,0.95,0.8832109649545886,15,3.0,0,2.0,1,2.0,1
7599,min_diffuse,30,60,2,3,0.05,0.95,0.9162798513387836,25,3.0,1,4.0,0,3.0,1
7600,min_diffuse,30,60,2,3,0.05,0.95,0.925698861537836,20,4.0,0,3.0,1,3.0,1
7601,min_diffuse,30,60,2,3,0.05,0.95,0.9461926162700856,42,4.0,0,3.0,1,4.0,0
7602,min_diffuse,30,60,2,3,0.05,0.95,0.943516798319492,12,3.0,0,2.0,1,3.0,0
7603,min_diffuse,30,60,2,3,0.05,0.95,0.9418116097766374,34,4.0,0,3.0,1,4.0,0
7604,min_diffuse,30,60,2,3,0.05,0.95,0.9394462938023952,21,3.0,1,3.0,1,3.0,1
7605,min_diffuse,30,60,2,3,0.05,0.95,0.8915936012021354,11,3.0,1,3.0,1,3.0,1
7606,min_diffuse,30,60,2,3,0.05,0.95,0.936178152562908,21,4.0,0,3.0,1,3.0,1
7607,min_diffuse,30,60,2,3,0.05,0.95,0.906289457048701,14,3.0,0,2.0,1,2.0,1
7608,min_diffuse,30,60,2,3,0.05,0.95,0.94110372118548,17,3.0,1,3.0,1,3.0,1
7609,min_diffuse,30,60,2,3,0.05,0.95,0.9399727569982592,22,3.0,1,3.0,1,3.0,1
7610,min_diffuse,30,60,2,3,0.05,0.95,0.8996383182739834,11,3.0,0,2.0,1,3.0,0
7611,min_diffuse,30,60,2,3,0.05,0.95,0.9422951789779797,47,4.0,1,4.0,1,4.0,1
7612,min_diffuse,30,60,2,3,0.05,0.95,0.9248691207498436,19,3.0,1,3.0,1,3.0,1
7613,min_diffuse,30,60,2,3,0.05,0.95,0.935055058300899,56,4.0,0,3.0,1,3.0,1
7614,min_diffuse,30,60,2,3,0.05,0.95,0.9498919043136606,27,4.0,0,4.0,0,3.0,1
7615,min_diffuse,30,60,2,3,0.05,0.95,0.9169723310380736,18,3.0,1,3.0,1,3.0,1
7616,min_diffuse,30,60,2,3,0.05,0.95,0.8759472324979869,8,2.0,1,2.0,1,2.0,1
7617,min_diffuse,30,60,2,3,0.05,0.95,0.8868286957300919,23,3.0,1,3.0,1,3.0,1
7618,min_diffuse,30,60,2,3,0.05,0.95,0.922517367496382,8,2.0,1,2.0,1,3.0,0
7619,min_diffuse,30,60,2,3,0.05,0.95,0.940452795865267,18,3.0,1,3.0,1,3.0,1
7620,min_diffuse,30,60,2,3,0.05,0.95,0.940428805324427,35,4.0,0,3.0,1,3.0,1
7621,min_diffuse,30,60,2,3,0.05,0.95,0.9272749251281834,62,3.0,1,3.0,1,3.0,1
7622,min_diffuse,30,60,2,3,0.05,0.95,0.9349894480034704,26,3.0,1,3.0,1,3.0,1
7623,min_diffuse,30,60,2,3,0.05,0.95,0.9425941686107356,19,3.0,1,3.0,1,3.0,1
7624,min_diffuse,30,60,2,3,0.05,0.95,0.916227440227793,17,3.0,1,3.0,1,3.0,1
7625,min_diffuse,30,60,2,3,0.05,0.95,0.9193940747759124,31,4.0,0,4.0,0,3.0,1
7626,min_diffuse,30,60,2,3,0.05,0.95,0.9461466158919416,45,4.0,1,4.0,1,4.0,1
7627,min_diffuse,30,60,2,3,0.05,0.95,0.9349284980830556,58,4.0,0,3.0,1,3.0,1
7628,min_diffuse,30,60,2,3,0.05,0.95,0.9496016240489904,30,4.0,1,4.0,1,4.0,1
7629,min_diffuse,30,60,2,3,0.05,0.95,0.8790264906220472,11,3.0,1,3.0,1,3.0,1
7630,min_diffuse,30,60,2,3,0.05,0.95,0.9395713818280178,9,3.0,1,3.0,1,3.0,1
7631,min_diffuse,30,60,2,3,0.05,0.95,0.8686343323123992,21,3.0,1,3.0,1,3.0,1
7632,min_diffuse,30,60,2,3,0.05,0.95,0.9230334345582596,40,4.0,0,3.0,1,3.0,1
7633,min_diffuse,30,60,2,3,0.05,0.95,0.9242218653204926,17,3.0,0,3.0,0,2.0,1
7634,min_diffuse,30,60,2,3,0.05,0.95,0.9359270232213048,7,2.0,1,2.0,1,2.0,1
7635,min_diffuse,30,60,2,3,0.05,0.95,0.926626059045898,8,2.0,1,3.0,0,3.0,0
7636,min_diffuse,30,60,2,3,0.05,0.95,0.8439608097823146,9,2.0,1,2.0,1,2.0,1
7637,min_diffuse,30,60,2,3,0.05,0.95,0.9427492415071468,30,4.0,1,4.0,1,4.0,1
7638,min_diffuse,30,60,2,3,0.05,0.95,0.9388509562788536,13,3.0,1,3.0,1,3.0,1
7639,min_diffuse,30,60,2,3,0.05,0.95,0.9175370152741308,20,3.0,1,3.0,1,3.0,1
7640,min_diffuse,30,60,2,3,0.05,0.95,0.9493723807264894,141,6.0,0,5.0,1,5.0,1
7641,min_diffuse,30,60,2,3,0.05,0.95,0.879484670745357,31,3.0,1,3.0,1,3.0,1
7642,min_diffuse,30,60,2,3,0.05,0.95,0.9263091109073308,15,3.0,0,2.0,1,3.0,0
7643,min_diffuse,30,60,2,3,0.05,0.95,0.902970764987122,15,3.0,0,2.0,1,2.0,1
7644,min_diffuse,30,60,2,3,0.05,0.95,0.9470521741470004,24,3.0,1,3.0,1,3.0,1
7645,min_diffuse,30,60,2,3,0.05,0.95,0.9453434365416729,13,3.0,1,3.0,1,3.0,1
7646,min_diffuse,30,60,2,3,0.05,0.95,0.8876943220421221,8,2.0,1,2.0,1,2.0,1
7647,min_diffuse,30,60,2,3,0.05,0.95,0.933886364404244,95,4.0,1,4.0,1,4.0,1
7648,min_diffuse,30,60,2,3,0.05,0.95,0.9287688517585172,20,3.0,1,3.0,1,3.0,1
7649,min_diffuse,30,60,2,3,0.05,0.95,0.9115849165089036,34,3.0,1,3.0,1,3.0,1
7650,min_diffuse,30,60,2,3,0.05,0.95,0.9415608098069772,23,3.0,0,2.0,1,3.0,0
7651,min_diffuse,30,60,2,3,0.05,0.95,0.907775531337508,12,3.0,1,3.0,1,3.0,1
7652,min_diffuse,30,60,2,3,0.05,0.95,0.917405733264456,9,2.0,1,3.0,0,3.0,0
7653,min_diffuse,30,60,2,3,0.05,0.95,0.851963458118385,12,3.0,1,3.0,1,3.0,1
7654,min_diffuse,30,60,2,3,0.05,0.95,0.9465066545706656,18,3.0,1,3.0,1,3.0,1
7655,min_diffuse,30,60,2,3,0.05,0.95,0.836204653886945,4,2.0,1,2.0,1,2.0,1
7656,min_diffuse,30,60,2,3,0.05,0.95,0.8961961280154278,8,2.0,1,2.0,1,2.0,1
7657,min_diffuse,30,60,2,3,0.05,0.95,0.9499545936481224,54,5.0,0,4.0,1,4.0,1
7658,min_diffuse,30,60,2,3,0.05,0.95,0.9043200851670052,10,3.0,1,3.0,1,3.0,1
7659,min_diffuse,30,60,2,3,0.05,0.95,0.9179381677230622,25,4.0,0,3.0,1,3.0,1
7660,min_diffuse,30,60,2,3,0.05,0.95,0.9445097007317512,25,3.0,1,3.0,1,3.0,1
7661,min_diffuse,30,60,2,3,0.05,0.95,0.8919142909933591,8,3.0,0,2.0,1,2.0,1
7662,min_diffuse,30,60,2,3,0.05,0.95,0.9472594919647924,36,4.0,1,4.0,1,4.0,1
7663,min_diffuse,30,60,2,3,0.05,0.95,0.8897450152070964,29,3.0,1,3.0,1,3.0,1
7664,min_diffuse,30,60,2,3,0.05,0.95,0.949056943017423,45,4.0,1,4.0,1,4.0,1
7665,min_diffuse,30,60,2,3,0.05,0.95,0.9262158816076502,18,3.0,0,2.0,1,3.0,0
7666,min_diffuse,30,60,2,3,0.05,0.95,0.923614683184958,22,3.0,0,2.0,1,3.0,0
7667,min_diffuse,30,60,2,3,0.05,0.95,0.9489478713440048,10,2.0,1,2.0,1,2.0,1
7668,min_diffuse,30,60,2,3,0.05,0.95,0.91889386916972,16,3.0,1,3.0,1,3.0,1
7669,min_diffuse,30,60,2,3,0.05,0.95,0.9455274174368402,39,3.0,1,3.0,1,3.0,1
7670,min_diffuse,30,60,2,3,0.05,0.95,0.904170773289727,19,3.0,1,3.0,1,3.0,1
7671,min_diffuse,30,60,2,3,0.05,0.95,0.9178314190742548,7,2.0,1,2.0,1,2.0,1
7672,min_diffuse,30,60,2,3,0.05,0.95,0.925647966725724,23,3.0,1,3.0,1,3.0,1
7673,min_diffuse,30,60,2,3,0.05,0.95,0.944394721085664,57,4.0,0,3.0,1,3.0,1
7674,min_diffuse,30,60,2,3,0.05,0.95,0.9354979421587636,11,3.0,0,2.0,1,3.0,0
7675,min_diffuse,30,60,2,3,0.05,0.95,0.9096209165134578,9,3.0,0,2.0,1,2.0,1
7676,min_diffuse,30,60,2,3,0.05,0.95,0.9489973745701562,18,4.0,0,3.0,1,3.0,1
7677,min_diffuse,30,60,2,3,0.05,0.95,0.9394071273321248,39,3.0,1,3.0,1,3.0,1
7678,min_diffuse,30,60,2,3,0.05,0.95,0.896831246980762,10,3.0,1,3.0,1,3.0,1
7679,min_diffuse,30,60,2,3,0.05,0.95,0.9483261056420336,36,4.0,0,3.0,1,3.0,1
7680,min_diffuse,30,60,2,3,0.05,0.95,0.949987937639152,11,3.0,0,3.0,0,2.0,1
7681,min_diffuse,30,60,2,3,0.05,0.95,0.9216624333621752,11,2.0,1,2.0,1,2.0,1
7682,min_diffuse,30,60,2,3,0.05,0.95,0.902842653343544,14,3.0,0,2.0,1,2.0,1
7683,min_diffuse,30,60,2,3,0.05,0.95,0.860597964769396,4,2.0,1,2.0,1,2.0,1
7684,min_diffuse,30,60,2,3,0.05,0.95,0.891377299226768,17,3.0,0,2.0,1,2.0,1
7685,min_diffuse,30,60,2,3,0.05,0.95,0.9496786134947116,23,4.0,0,3.0,1,4.0,0
7686,min_diffuse,30,60,2,3,0.05,0.95,0.9393438929808008,11,3.0,0,2.0,1,2.0,1
7687,min_diffuse,30,60,2,3,0.05,0.95,0.9302464834541836,20,3.0,1,3.0,1,3.0,1
7688,min_diffuse,30,60,2,3,0.05,0.95,0.9100588343916632,16,3.0,1,3.0,1,3.0,1
7689,min_diffuse,30,60,2,3,0.05,0.95,0.9468068073367716,15,3.0,1,3.0,1,3.0,1
7690,min_diffuse,30,60,2,3,0.05,0.95,0.9348295713108844,28,4.0,0,3.0,1,3.0,1
7691,min_diffuse,30,60,2,3,0.05,0.95,0.9223693577290696,11,3.0,0,2.0,1,2.0,1
7692,min_diffuse,30,60,2,3,0.05,0.95,0.935106786399752,21,3.0,1,3.0,1,3.0,1
7693,min_diffuse,30,60,2,3,0.05,0.95,0.9002384708030612,11,3.0,1,3.0,1,3.0,1
7694,min_diffuse,30,60,2,3,0.05,0.95,0.90666279386307,19,3.0,1,3.0,1,3.0,1
7695,min_diffuse,30,60,2,3,0.05,0.95,0.8982692985812614,52,5.0,0,4.0,1,4.0,1
7696,min_diffuse,30,60,2,3,0.05,0.95,0.9291309889742124,17,3.0,1,3.0,1,3.0,1
7697,min_diffuse,30,60,2,3,0.05,0.95,0.9423985251415036,29,4.0,0,3.0,1,3.0,1
7698,min_diffuse,30,60,2,3,0.05,0.95,0.920491128040722,10,3.0,1,3.0,1,3.0,1
7699,min_diffuse,30,60,2,3,0.05,0.95,0.9239782080980552,27,4.0,0,4.0,0,3.0,1
7700,min_diffuse,30,60,2,3,0.05,0.95,0.9446613034251952,49,5.0,0,4.0,1,4.0,1
7701,min_diffuse,30,60,2,3,0.05,0.95,0.9266813685495282,28,3.0,1,3.0,1,3.0,1
7702,min_diffuse,30,60,2,3,0.05,0.95,0.9311358715202516,13,3.0,0,2.0,1,2.0,1
7703,min_diffuse,30,60,2,3,0.05,0.95,0.9147898102414496,23,3.0,1,3.0,1,3.0,1
7704,min_diffuse,30,60,2,3,0.05,0.95,0.9135142647369932,17,3.0,1,3.0,1,3.0,1
7705,min_diffuse,30,60,2,3,0.05,0.95,0.9100216145738886,16,3.0,0,3.0,0,2.0,1
7706,min_diffuse,30,60,2,3,0.05,0.95,0.89354463201861,21,4.0,0,3.0,1,3.0,1
7707,min_diffuse,30,60,2,3,0.05,0.95,0.9456144891757472,6,2.0,1,2.0,1,2.0,1
7708,min_diffuse,30,60,2,3,0.05,0.95,0.904591386634874,11,3.0,1,3.0,1,3.0,1
7709,min_diffuse,30,60,2,3,0.05,0.95,0.8887400931436963,8,2.0,1,2.0,1,2.0,1
7710,min_diffuse,30,60,2,3,0.05,0.95,0.907626504895749,17,3.0,0,3.0,0,2.0,1
7711,min_diffuse,30,60,2,3,0.05,0.95,0.9415822713245148,25,3.0,0,3.0,0,2.0,1
7712,min_diffuse,30,60,2,3,0.05,0.95,0.8852894628270934,12,3.0,1,3.0,1,3.0,1
7713,min_diffuse,30,60,2,3,0.05,0.95,0.8244961314855067,4,2.0,1,2.0,1,2.0,1
7714,min_diffuse,30,60,2,3,0.05,0.95,0.9351939389788482,19,3.0,1,3.0,1,3.0,1
7715,min_diffuse,30,60,2,3,0.05,0.95,0.9454682090952184,24,3.0,1,3.0,1,3.0,1
7716,min_diffuse,30,60,2,3,0.05,0.95,0.9310868412360273,11,3.0,0,2.0,1,2.0,1
7717,min_diffuse,30,60,2,3,0.05,0.95,0.9131962671957942,28,3.0,1,3.0,1,3.0,1
7718,min_diffuse,30,60,2,3,0.05,0.95,0.9140218269898618,14,3.0,0,2.0,1,3.0,0
7719,min_diffuse,30,60,2,3,0.05,0.95,0.9468100320379808,33,4.0,1,4.0,1,4.0,1
7720,min_diffuse,30,60,2,3,0.05,0.95,0.943526551724046,19,3.0,1,3.0,1,3.0,1
7721,min_diffuse,30,60,2,3,0.05,0.95,0.9256798564215488,8,2.0,1,2.0,1,2.0,1
7722,min_diffuse,30,60,2,3,0.05,0.95,0.9252679874206178,23,3.0,1,3.0,1,3.0,1
7723,min_diffuse,30,60,2,3,0.05,0.95,0.9307925340590876,27,4.0,0,3.0,1,3.0,1
7724,min_diffuse,30,60,2,3,0.05,0.95,0.9435133694431638,18,3.0,1,3.0,1,3.0,1
7725,min_diffuse,30,60,2,3,0.05,0.95,0.9418465119681296,37,4.0,0,3.0,1,3.0,1
7726,min_diffuse,30,60,2,3,0.05,0.95,0.8969086839253758,35,3.0,1,3.0,1,3.0,1
7727,min_diffuse,30,60,2,3,0.05,0.95,0.9440171898448172,8,2.0,1,2.0,1,2.0,1
7728,min_diffuse,30,60,2,3,0.05,0.95,0.9217352444016728,17,3.0,1,3.0,1,3.0,1
7729,min_diffuse,30,60,2,3,0.05,0.95,0.9420066625202668,48,4.0,1,4.0,1,4.0,1
7730,min_diffuse,30,60,2,3,0.05,0.95,0.930472096413707,26,3.0,1,3.0,1,3.0,1
7731,min_diffuse,30,60,2,3,0.05,0.95,0.8269211956698452,12,3.0,0,3.0,0,2.0,1
7732,min_diffuse,30,60,2,3,0.05,0.95,0.9395704615745122,20,3.0,1,3.0,1,3.0,1
7733,min_diffuse,30,60,2,3,0.05,0.95,0.943830604832715,37,3.0,1,3.0,1,3.0,1
7734,min_diffuse,30,60,2,3,0.05,0.95,0.8893416449329989,7,2.0,1,2.0,1,3.0,0
7735,min_diffuse,30,60,2,3,0.05,0.95,0.9410205620671974,13,3.0,1,3.0,1,3.0,1
7736,min_diffuse,30,60,2,3,0.05,0.95,0.9166914406753466,6,2.0,1,2.0,1,2.0,1
7737,min_diffuse,30,60,2,3,0.05,0.95,0.9089513995731592,36,3.0,1,3.0,1,3.0,1
7738,min_diffuse,30,60,2,3,0.05,0.95,0.9471105129752776,31,3.0,1,3.0,1,3.0,1
7739,min_diffuse,30,60,2,3,0.05,0.95,0.929525488883922,18,3.0,1,3.0,1,3.0,1
7740,min_diffuse,30,60,2,3,0.05,0.95,0.9441220173177924,58,4.0,1,4.0,1,4.0,1
7741,min_diffuse,30,60,2,3,0.05,0.95,0.9447224861856396,12,3.0,0,2.0,1,2.0,1
7742,min_diffuse,30,60,2,3,0.05,0.95,0.871412732414327,15,3.0,1,3.0,1,3.0,1
7743,min_diffuse,30,60,2,3,0.05,0.95,0.9449869682874106,24,3.0,1,3.0,1,3.0,1
7744,min_diffuse,30,60,2,3,0.05,0.95,0.930907895193953,14,3.0,0,2.0,1,3.0,0
7745,min_diffuse,30,60,2,3,0.05,0.95,0.9479687819275212,14,3.0,0,3.0,0,2.0,1
7746,min_diffuse,30,60,2,3,0.05,0.95,0.9467395190021068,23,3.0,1,3.0,1,3.0,1
7747,min_diffuse,30,60,2,3,0.05,0.95,0.8274743597771698,7,2.0,1,2.0,1,2.0,1
7748,min_diffuse,30,60,2,3,0.05,0.95,0.9329437659393736,13,3.0,1,3.0,1,3.0,1
7749,min_diffuse,30,60,2,3,0.05,0.95,0.9320404803272576,32,4.0,0,3.0,1,3.0,1
7750,min_diffuse,30,60,2,3,0.05,0.95,0.9420054224829724,11,3.0,0,3.0,0,2.0,1
7751,min_diffuse,30,60,2,3,0.05,0.95,0.8631809437532433,15,3.0,1,3.0,1,3.0,1
7752,min_diffuse,30,60,2,3,0.05,0.95,0.9324353901587622,15,3.0,1,3.0,1,3.0,1
7753,min_diffuse,30,60,2,3,0.05,0.95,0.923360799717579,20,3.0,1,3.0,1,3.0,1
7754,min_diffuse,30,60,2,3,0.05,0.95,0.9311671168557808,25,3.0,1,3.0,1,3.0,1
7755,min_diffuse,30,60,2,3,0.05,0.95,0.93401936657922,19,3.0,1,3.0,1,3.0,1
7756,min_diffuse,30,60,2,3,0.05,0.95,0.9272305371671026,39,3.0,1,3.0,1,4.0,0
7757,min_diffuse,30,60,2,3,0.05,0.95,0.936874487141169,39,5.0,1,5.0,1,5.0,1
7758,min_diffuse,30,60,2,3,0.05,0.95,0.9403914927106932,12,3.0,1,3.0,1,3.0,1
7759,min_diffuse,30,60,2,3,0.05,0.95,0.9320790288113112,22,3.0,1,3.0,1,3.0,1
7760,min_diffuse,30,60,2,3,0.05,0.95,0.92561715692476,12,2.0,1,2.0,1,3.0,0
7761,min_diffuse,30,60,2,3,0.05,0.95,0.8976701221198378,8,2.0,1,3.0,0,3.0,0
7762,min_diffuse,30,60,2,3,0.05,0.95,0.9209764652888106,52,4.0,0,3.0,1,3.0,1
7763,min_diffuse,30,60,2,3,0.05,0.95,0.930880927204596,43,4.0,0,3.0,1,3.0,1
7764,min_diffuse,30,60,2,3,0.05,0.95,0.9309551416188814,39,3.0,1,3.0,1,3.0,1
7765,min_diffuse,30,60,2,3,0.05,0.95,0.9331889428191964,19,3.0,1,3.0,1,3.0,1
7766,min_diffuse,30,60,2,3,0.05,0.95,0.9232380251115916,22,4.0,0,3.0,1,4.0,0
7767,min_diffuse,30,60,2,3,0.05,0.95,0.93541749870553,33,3.0,1,3.0,1,3.0,1
7768,min_diffuse,30,60,2,3,0.05,0.95,0.9285036463774514,39,3.0,1,3.0,1,3.0,1
7769,min_diffuse,30,60,2,3,0.05,0.95,0.8908040606291425,11,2.0,1,2.0,1,2.0,1
7770,min_diffuse,30,60,2,3,0.05,0.95,0.9425238607880668,10,3.0,0,2.0,1,2.0,1
7771,min_diffuse,30,60,2,3,0.05,0.95,0.9435027835519856,16,3.0,1,3.0,1,3.0,1
7772,min_diffuse,30,60,2,3,0.05,0.95,0.9357136500869774,8,3.0,1,3.0,1,3.0,1
7773,min_diffuse,30,60,2,3,0.05,0.95,0.9275674673106756,10,3.0,0,2.0,1,2.0,1
7774,min_diffuse,30,60,2,3,0.05,0.95,0.8671718997669124,8,2.0,1,2.0,1,2.0,1
7775,min_diffuse,30,60,2,3,0.05,0.95,0.9436619980908664,32,3.0,1,3.0,1,3.0,1
7776,min_diffuse,30,60,2,3,0.05,0.95,0.9187276257384634,29,4.0,0,3.0,1,3.0,1
7777,min_diffuse,30,60,2,3,0.05,0.95,0.948325201735889,17,3.0,1,3.0,1,3.0,1
7778,min_diffuse,30,60,2,3,0.05,0.95,0.9301326124260508,39,3.0,1,3.0,1,3.0,1
7779,min_diffuse,30,60,2,3,0.05,0.95,0.9399208957752824,22,3.0,1,3.0,1,3.0,1
7780,min_diffuse,30,60,2,3,0.05,0.95,0.8888418136335762,11,3.0,0,2.0,1,2.0,1
7781,min_diffuse,30,60,2,3,0.05,0.95,0.9182712538678828,22,3.0,0,3.0,0,2.0,1
7782,min_diffuse,30,60,2,3,0.05,0.95,0.9262314023129272,36,3.0,1,3.0,1,3.0,1
7783,min_diffuse,30,60,2,3,0.05,0.95,0.9295763095909272,15,3.0,1,3.0,1,3.0,1
7784,min_diffuse,30,60,2,3,0.05,0.95,0.9406158500566136,35,4.0,0,4.0,0,3.0,1
7785,min_diffuse,30,60,2,3,0.05,0.95,0.8543965612191796,5,2.0,1,2.0,1,2.0,1
7786,min_diffuse,30,60,2,3,0.05,0.95,0.9331929857268844,22,3.0,1,3.0,1,3.0,1
7787,min_diffuse,30,60,2,3,0.05,0.95,0.9362925918930832,13,3.0,1,3.0,1,3.0,1
7788,min_diffuse,30,60,2,3,0.05,0.95,0.9474139051082572,59,5.0,1,5.0,1,5.0,1
7789,min_diffuse,30,60,2,3,0.05,0.95,0.9337049373877344,40,4.0,0,3.0,1,3.0,1
7790,min_diffuse,30,60,2,3,0.05,0.95,0.9205003116020598,34,4.0,1,4.0,1,4.0,1
7791,min_diffuse,30,60,2,3,0.05,0.95,0.9277368383220668,50,4.0,0,3.0,1,3.0,1
7792,min_diffuse,30,60,2,3,0.05,0.95,0.9491159183761992,42,4.0,0,3.0,1,3.0,1
7793,min_diffuse,30,60,2,3,0.05,0.95,0.9457867407692746,12,2.0,1,2.0,1,2.0,1
7794,min_diffuse,30,60,2,3,0.05,0.95,0.8932234945721571,16,3.0,0,2.0,1,2.0,1
7795,min_diffuse,30,60,2,3,0.05,0.95,0.9386297393101862,32,3.0,1,3.0,1,3.0,1
7796,min_diffuse,30,60,2,3,0.05,0.95,0.9413336686454972,78,4.0,0,3.0,1,3.0,1
7797,min_diffuse,30,60,2,3,0.05,0.95,0.9077755803074355,23,3.0,1,3.0,1,3.0,1
7798,min_diffuse,30,60,2,3,0.05,0.95,0.8993405205370237,10,3.0,1,3.0,1,3.0,1
7799,min_diffuse,30,60,2,3,0.05,0.95,0.9422708304758852,29,4.0,0,3.0,1,3.0,1
7800,min_diffuse,30,60,2,3,0.05,0.95,0.9475581434022936,29,4.0,0,4.0,0,3.0,1
7801,min_diffuse,30,60,2,3,0.05,0.95,0.9239591914298472,11,3.0,0,2.0,1,2.0,1
7802,min_diffuse,30,60,2,3,0.05,0.95,0.9317819459777952,13,3.0,0,2.0,1,2.0,1
7803,min_diffuse,30,60,2,3,0.05,0.95,0.927760833310658,43,4.0,0,4.0,0,3.0,1
7804,min_diffuse,30,60,2,3,0.05,0.95,0.9439004820098535,17,3.0,1,3.0,1,3.0,1
7805,min_diffuse,30,60,2,3,0.05,0.95,0.944837294144819,10,3.0,0,2.0,1,2.0,1
7806,min_diffuse,30,60,2,3,0.05,0.95,0.9321009799070156,10,2.0,1,2.0,1,2.0,1
7807,min_diffuse,30,60,2,3,0.05,0.95,0.8943649512722583,28,3.0,1,3.0,1,3.0,1
7808,min_diffuse,30,60,2,3,0.05,0.95,0.9151993682715304,9,3.0,1,3.0,1,3.0,1
7809,min_diffuse,30,60,2,3,0.05,0.95,0.915475600836317,15,3.0,1,3.0,1,3.0,1
7810,min_diffuse,30,60,2,3,0.05,0.95,0.9428789201401444,23,3.0,1,3.0,1,3.0,1
7811,min_diffuse,30,60,2,3,0.05,0.95,0.875998441598039,19,3.0,1,3.0,1,3.0,1
7812,min_diffuse,30,60,2,3,0.05,0.95,0.923190529398978,25,4.0,0,3.0,1,3.0,1
7813,min_diffuse,30,60,2,3,0.05,0.95,0.9389812234855748,60,4.0,0,3.0,1,3.0,1
7814,min_diffuse,30,60,2,3,0.05,0.95,0.947449468890646,25,3.0,1,3.0,1,3.0,1
7815,min_diffuse,30,60,2,3,0.05,0.95,0.928911838777187,46,4.0,1,4.0,1,4.0,1
7816,min_diffuse,30,60,2,3,0.05,0.95,0.9445589227047771,10,3.0,1,3.0,1,3.0,1
7817,min_diffuse,30,60,2,3,0.05,0.95,0.9380210622782408,10,3.0,1,3.0,1,3.0,1
7818,min_diffuse,30,60,2,3,0.05,0.95,0.9161838166776796,13,3.0,1,3.0,1,3.0,1
7819,min_diffuse,30,60,2,3,0.05,0.95,0.9408853530547228,24,4.0,0,4.0,0,3.0,1
7820,min_diffuse,30,60,2,3,0.05,0.95,0.9480676192804008,18,3.0,1,3.0,1,3.0,1
7821,min_diffuse,30,60,2,3,0.05,0.95,0.913846333354592,6,2.0,1,2.0,1,2.0,1
7822,min_diffuse,30,60,2,3,0.05,0.95,0.8770629215458335,7,2.0,1,2.0,1,2.0,1
7823,min_diffuse,30,60,2,3,0.05,0.95,0.9000752637095188,24,3.0,1,3.0,1,3.0,1
7824,min_diffuse,30,60,2,3,0.05,0.95,0.9036786055219732,11,3.0,0,2.0,1,2.0,1
7825,min_diffuse,30,60,2,3,0.05,0.95,0.8801699756446459,12,2.0,1,2.0,1,2.0,1
7826,min_diffuse,30,60,2,3,0.05,0.95,0.946058246672404,20,3.0,0,2.0,1,2.0,1
7827,min_diffuse,30,60,2,3,0.05,0.95,0.94606867275523,14,3.0,0,2.0,1,2.0,1
7828,min_diffuse,30,60,2,3,0.05,0.95,0.9022389319927644,13,3.0,0,2.0,1,3.0,0
7829,min_diffuse,30,60,2,3,0.05,0.95,0.930869616598814,21,3.0,0,2.0,1,2.0,1
7830,min_diffuse,30,60,2,3,0.05,0.95,0.8677794410069871,22,3.0,0,3.0,0,2.0,1
7831,min_diffuse,30,60,2,3,0.05,0.95,0.9430182710403692,22,3.0,1,3.0,1,3.0,1
7832,min_diffuse,30,60,2,3,0.05,0.95,0.943836156940568,30,4.0,1,4.0,1,4.0,1
7833,min_diffuse,30,60,2,3,0.05,0.95,0.9121691277653524,52,4.0,1,4.0,1,4.0,1
7834,min_diffuse,30,60,2,3,0.05,0.95,0.9404787045569032,31,4.0,0,3.0,1,3.0,1
7835,min_diffuse,30,60,2,3,0.05,0.95,0.9369132979666296,34,3.0,1,3.0,1,3.0,1
7836,min_diffuse,30,60,2,3,0.05,0.95,0.8943308880215649,12,3.0,1,3.0,1,3.0,1
7837,min_diffuse,30,60,2,3,0.05,0.95,0.9393019607650082,21,4.0,0,3.0,1,3.0,1
7838,min_diffuse,30,60,2,3,0.05,0.95,0.9472441971673438,8,3.0,0,2.0,1,3.0,0
7839,min_diffuse,30,60,2,3,0.05,0.95,0.9148900227561532,32,3.0,1,3.0,1,3.0,1
7840,min_diffuse,30,60,2,3,0.05,0.95,0.8832466455894585,6,2.0,1,2.0,1,2.0,1
7841,min_diffuse,30,60,2,3,0.05,0.95,0.9499733240520062,36,3.0,1,3.0,1,3.0,1
7842,min_diffuse,30,60,2,3,0.05,0.95,0.9285604569670164,30,4.0,0,3.0,1,3.0,1
7843,min_diffuse,30,60,2,3,0.05,0.95,0.9285592364573274,14,2.0,1,2.0,1,3.0,0
7844,min_diffuse,30,60,2,3,0.05,0.95,0.9453713127458132,11,3.0,0,3.0,0,2.0,1
7845,min_diffuse,30,60,2,3,0.05,0.95,0.9028559834512724,23,3.0,1,3.0,1,3.0,1
7846,min_diffuse,30,60,2,3,0.05,0.95,0.946228542842768,29,3.0,1,3.0,1,3.0,1
7847,min_diffuse,30,60,2,3,0.05,0.95,0.9328658154294092,9,2.0,1,2.0,1,2.0,1
7848,min_diffuse,30,60,2,3,0.05,0.95,0.9484810034536894,52,4.0,1,4.0,1,4.0,1
7849,min_diffuse,30,60,2,3,0.05,0.95,0.9494164430939231,30,4.0,0,3.0,1,3.0,1
7850,min_diffuse,30,60,2,3,0.05,0.95,0.9097389768991868,22,4.0,0,3.0,1,3.0,1
7851,min_diffuse,30,60,2,3,0.05,0.95,0.8002921696680844,6,2.0,1,2.0,1,2.0,1
7852,min_diffuse,30,60,2,3,0.05,0.95,0.914105100982987,15,3.0,1,3.0,1,3.0,1
7853,min_diffuse,30,60,2,3,0.05,0.95,0.9007873071471514,14,3.0,1,3.0,1,3.0,1
7854,min_diffuse,30,60,2,3,0.05,0.95,0.9293675157523258,14,3.0,1,3.0,1,3.0,1
7855,min_diffuse,30,60,2,3,0.05,0.95,0.9294173377982348,17,3.0,1,3.0,1,3.0,1
7856,min_diffuse,30,60,2,3,0.05,0.95,0.8712923334365731,15,3.0,0,2.0,1,2.0,1
7857,min_diffuse,30,60,2,3,0.05,0.95,0.9222440043976088,35,4.0,1,4.0,1,4.0,1
7858,min_diffuse,30,60,2,3,0.05,0.95,0.9494255574696422,12,3.0,0,2.0,1,2.0,1
7859,min_diffuse,30,60,2,3,0.05,0.95,0.910462893775152,15,3.0,0,2.0,1,2.0,1
7860,min_diffuse,30,60,2,3,0.05,0.95,0.892358875423814,25,3.0,0,3.0,0,2.0,1
7861,min_diffuse,30,60,2,3,0.05,0.95,0.8964569467040056,10,3.0,0,2.0,1,2.0,1
7862,min_diffuse,30,60,2,3,0.05,0.95,0.9410495040028516,18,4.0,0,3.0,1,4.0,0
7863,min_diffuse,30,60,2,3,0.05,0.95,0.9468826536423108,27,3.0,1,3.0,1,3.0,1
7864,min_diffuse,30,60,2,3,0.05,0.95,0.93448927317504,18,3.0,1,3.0,1,3.0,1
7865,min_diffuse,30,60,2,3,0.05,0.95,0.9451152618537192,16,3.0,1,3.0,1,3.0,1
7866,min_diffuse,30,60,2,3,0.05,0.95,0.927892638746,14,3.0,0,2.0,1,2.0,1
7867,min_diffuse,30,60,2,3,0.05,0.95,0.9459094649265172,22,3.0,1,3.0,1,3.0,1
7868,min_diffuse,30,60,2,3,0.05,0.95,0.9053549240198596,12,3.0,1,3.0,1,3.0,1
7869,min_diffuse,30,60,2,3,0.05,0.95,0.9447564735215508,46,4.0,0,3.0,1,3.0,1
7870,min_diffuse,30,60,2,3,0.05,0.95,0.939332373292045,7,2.0,1,2.0,1,2.0,1
7871,min_diffuse,30,60,2,3,0.05,0.95,0.9188822576066474,22,3.0,1,3.0,1,3.0,1
7872,min_diffuse,30,60,2,3,0.05,0.95,0.9475495374955224,11,3.0,1,3.0,1,3.0,1
7873,min_diffuse,30,60,2,3,0.05,0.95,0.8821170621564947,9,2.0,1,2.0,1,2.0,1
7874,min_diffuse,30,60,2,3,0.05,0.95,0.925799333119918,11,3.0,0,2.0,1,3.0,0
7875,min_diffuse,30,60,2,3,0.05,0.95,0.9218745754763908,10,2.0,1,2.0,1,2.0,1
7876,min_diffuse,30,60,2,3,0.05,0.95,0.92972675554414,27,4.0,0,4.0,0,3.0,1
7877,min_diffuse,30,60,2,3,0.05,0.95,0.9480216179596648,54,5.0,0,4.0,1,4.0,1
7878,min_diffuse,30,60,2,3,0.05,0.95,0.872517600564989,7,2.0,1,2.0,1,2.0,1
7879,min_diffuse,30,60,2,3,0.05,0.95,0.9200367693463776,23,4.0,1,4.0,1,4.0,1
7880,min_diffuse,30,60,2,3,0.05,0.95,0.8969845786670683,15,3.0,0,2.0,1,2.0,1
7881,min_diffuse,30,60,2,3,0.05,0.95,0.9448319250954216,18,3.0,0,2.0,1,3.0,0
7882,min_diffuse,30,60,2,3,0.05,0.95,0.9259792242081332,14,3.0,1,3.0,1,3.0,1
7883,min_diffuse,30,60,2,3,0.05,0.95,0.9458513518623544,29,3.0,1,3.0,1,3.0,1
7884,min_diffuse,30,60,2,3,0.05,0.95,0.9467340574416084,33,3.0,1,3.0,1,3.0,1
7885,min_diffuse,30,60,2,3,0.05,0.95,0.9359769209837304,43,3.0,1,3.0,1,3.0,1
7886,min_diffuse,30,60,2,3,0.05,0.95,0.914201085925861,22,4.0,0,3.0,1,3.0,1
7887,min_diffuse,30,60,2,3,0.05,0.95,0.9177070259076654,30,4.0,0,3.0,1,3.0,1
7888,min_diffuse,30,60,2,3,0.05,0.95,0.8889550457250744,18,3.0,1,3.0,1,3.0,1
7889,min_diffuse,30,60,2,3,0.05,0.95,0.936252089832766,25,3.0,0,3.0,0,2.0,1
7890,min_diffuse,30,60,2,3,0.05,0.95,0.920885181330972,64,5.0,0,4.0,1,4.0,1
7891,min_diffuse,30,60,2,3,0.05,0.95,0.9086263516310678,30,3.0,1,3.0,1,3.0,1
7892,min_diffuse,30,60,2,3,0.05,0.95,0.9095384324561204,9,2.0,1,2.0,1,3.0,0
7893,min_diffuse,30,60,2,3,0.05,0.95,0.9336942930316848,16,3.0,1,3.0,1,3.0,1
7894,min_diffuse,30,60,2,3,0.05,0.95,0.9403126096374248,44,4.0,1,4.0,1,4.0,1
7895,min_diffuse,30,60,2,3,0.05,0.95,0.946690376863952,11,3.0,0,2.0,1,3.0,0
7896,min_diffuse,30,60,2,3,0.05,0.95,0.9210733770275202,23,3.0,0,2.0,1,2.0,1
7897,min_diffuse,30,60,2,3,0.05,0.95,0.9091313513204472,15,2.0,1,2.0,1,2.0,1
7898,min_diffuse,30,60,2,3,0.05,0.95,0.9460479181595756,33,3.0,1,3.0,1,3.0,1
7899,min_diffuse,30,60,2,3,0.05,0.95,0.9469665439324872,14,3.0,1,3.0,1,3.0,1
7900,min_diffuse,30,60,2,3,0.05,0.95,0.9214412376808492,36,4.0,1,4.0,1,4.0,1
7901,min_diffuse,30,60,2,3,0.05,0.95,0.8939506055763842,14,3.0,0,2.0,1,2.0,1
7902,min_diffuse,30,60,2,3,0.05,0.95,0.8879911491573093,13,3.0,0,2.0,1,2.0,1
7903,min_diffuse,30,60,2,3,0.05,0.95,0.9135211601344349,19,3.0,1,3.0,1,3.0,1
7904,min_diffuse,30,60,2,3,0.05,0.95,0.947253519162936,9,2.0,1,2.0,1,3.0,0
7905,min_diffuse,30,60,2,3,0.05,0.95,0.9108605649817864,15,3.0,0,2.0,1,2.0,1
7906,min_diffuse,30,60,2,3,0.05,0.95,0.9313918086064172,22,3.0,1,3.0,1,3.0,1
7907,min_diffuse,30,60,2,3,0.05,0.95,0.8882857548963727,18,3.0,1,3.0,1,3.0,1
7908,min_diffuse,30,60,2,3,0.05,0.95,0.8935916566416855,10,3.0,1,3.0,1,3.0,1
7909,min_diffuse,30,60,2,3,0.05,0.95,0.9043168550725418,12,2.0,1,2.0,1,2.0,1
7910,min_diffuse,30,60,2,3,0.05,0.95,0.9241588570476224,17,3.0,1,3.0,1,3.0,1
7911,min_diffuse,30,60,2,3,0.05,0.95,0.9375903688988688,26,4.0,0,3.0,1,4.0,0
7912,min_diffuse,30,60,2,3,0.05,0.95,0.9441477192935396,36,4.0,0,3.0,1,3.0,1
7913,min_diffuse,30,60,2,3,0.05,0.95,0.9285710994083494,22,3.0,1,3.0,1,3.0,1
7914,min_diffuse,30,60,2,3,0.05,0.95,0.902865386907136,34,3.0,1,3.0,1,3.0,1
7915,min_diffuse,30,60,2,3,0.05,0.95,0.9453474402659005,25,4.0,0,4.0,0,3.0,1
7916,min_diffuse,30,60,2,3,0.05,0.95,0.9472163796033408,16,3.0,0,2.0,1,2.0,1
7917,min_diffuse,30,60,2,3,0.05,0.95,0.9372437148494492,18,3.0,0,3.0,0,2.0,1
7918,min_diffuse,30,60,2,3,0.05,0.95,0.9173709657769972,32,4.0,0,3.0,1,4.0,0
7919,min_diffuse,30,60,2,3,0.05,0.95,0.9393753094213686,12,3.0,1,3.0,1,3.0,1
7920,min_diffuse,30,60,2,3,0.05,0.95,0.897553068187418,25,4.0,0,3.0,1,3.0,1
7921,min_diffuse,30,60,2,3,0.05,0.95,0.9147372865489805,21,3.0,1,3.0,1,3.0,1
7922,min_diffuse,30,60,2,3,0.05,0.95,0.9495560697389358,83,4.0,1,4.0,1,4.0,1
7923,min_diffuse,30,60,2,3,0.05,0.95,0.9294651252137602,28,3.0,1,3.0,1,3.0,1
7924,min_diffuse,30,60,2,3,0.05,0.95,0.9034007801404658,57,4.0,1,4.0,1,4.0,1
7925,min_diffuse,30,60,2,3,0.05,0.95,0.9250306925954536,77,5.0,1,5.0,1,5.0,1
7926,min_diffuse,30,60,2,3,0.05,0.95,0.8681213049356991,8,2.0,1,2.0,1,2.0,1
7927,min_diffuse,30,60,2,3,0.05,0.95,0.9384306910499944,28,4.0,1,4.0,1,4.0,1
7928,min_diffuse,30,60,2,3,0.05,0.95,0.8199985077397633,6,2.0,1,2.0,1,2.0,1
7929,min_diffuse,30,60,2,3,0.05,0.95,0.9495978136766108,40,4.0,1,4.0,1,4.0,1
7930,min_diffuse,30,60,2,3,0.05,0.95,0.9443998944275516,13,3.0,1,3.0,1,3.0,1
7931,min_diffuse,30,60,2,3,0.05,0.95,0.9129103404340064,14,3.0,1,3.0,1,3.0,1
7932,min_diffuse,30,60,2,3,0.05,0.95,0.8686648438592244,7,2.0,1,2.0,1,2.0,1
7933,min_diffuse,30,60,2,3,0.05,0.95,0.836334927099626,11,2.0,1,2.0,1,2.0,1
7934,min_diffuse,30,60,2,3,0.05,0.95,0.895896408863083,14,3.0,1,3.0,1,3.0,1
7935,min_diffuse,30,60,2,3,0.05,0.95,0.9376237667967248,12,3.0,1,3.0,1,3.0,1
7936,min_diffuse,30,60,2,3,0.05,0.95,0.9026002090988466,9,3.0,1,3.0,1,3.0,1
7937,min_diffuse,30,60,2,3,0.05,0.95,0.943472832535706,26,3.0,1,3.0,1,3.0,1
7938,min_diffuse,30,60,2,3,0.05,0.95,0.8890118510666151,13,3.0,1,3.0,1,3.0,1
7939,min_diffuse,30,60,2,3,0.05,0.95,0.8535985424132552,22,3.0,1,3.0,1,3.0,1
7940,min_diffuse,30,60,2,3,0.05,0.95,0.9212172826146106,25,3.0,1,3.0,1,3.0,1
7941,min_diffuse,30,60,2,3,0.05,0.95,0.9129632737928568,10,3.0,0,2.0,1,3.0,0
7942,min_diffuse,30,60,2,3,0.05,0.95,0.9427340202298496,21,3.0,1,3.0,1,3.0,1
7943,min_diffuse,30,60,2,3,0.05,0.95,0.9377998157653212,32,3.0,1,3.0,1,3.0,1
7944,min_diffuse,30,60,2,3,0.05,0.95,0.919468800106152,25,4.0,0,3.0,1,4.0,0
7945,min_diffuse,30,60,2,3,0.05,0.95,0.8774474809315126,11,2.0,1,2.0,1,2.0,1
7946,min_diffuse,30,60,2,3,0.05,0.95,0.9499042494401888,27,3.0,1,4.0,0,3.0,1
7947,min_diffuse,30,60,2,3,0.05,0.95,0.926060042607986,9,3.0,0,2.0,1,3.0,0
7948,min_diffuse,30,60,2,3,0.05,0.95,0.9300181291112612,16,3.0,1,3.0,1,3.0,1
7949,min_diffuse,30,60,2,3,0.05,0.95,0.9430659074850332,12,3.0,0,3.0,0,2.0,1
7950,min_diffuse,30,60,2,3,0.05,0.95,0.886786826587689,11,3.0,1,3.0,1,3.0,1
7951,min_diffuse,30,60,2,3,0.05,0.95,0.9311030864747848,23,4.0,1,4.0,1,4.0,1
7952,min_diffuse,30,60,2,3,0.05,0.95,0.908528109680494,24,3.0,1,3.0,1,3.0,1
7953,min_diffuse,30,60,2,3,0.05,0.95,0.9160388139286648,25,3.0,1,3.0,1,3.0,1
7954,min_diffuse,30,60,2,3,0.05,0.95,0.9433717398853908,26,4.0,0,3.0,1,4.0,0
7955,min_diffuse,30,60,2,3,0.05,0.95,0.936976045874935,15,3.0,0,2.0,1,2.0,1
7956,min_diffuse,30,60,2,3,0.05,0.95,0.9090735086334288,21,3.0,1,3.0,1,3.0,1
7957,min_diffuse,30,60,2,3,0.05,0.95,0.9413405974320328,5,2.0,1,2.0,1,2.0,1
7958,min_diffuse,30,60,2,3,0.05,0.95,0.9431817055476712,12,2.0,1,2.0,1,3.0,0
7959,min_diffuse,30,60,2,3,0.05,0.95,0.9446051237456744,38,4.0,1,4.0,1,4.0,1
7960,min_diffuse,30,60,2,3,0.05,0.95,0.909056771854362,19,3.0,1,3.0,1,3.0,1
7961,min_diffuse,30,60,2,3,0.05,0.95,0.9087710137717412,20,3.0,1,3.0,1,3.0,1
7962,min_diffuse,30,60,2,3,0.05,0.95,0.8897346337278502,14,3.0,1,3.0,1,3.0,1
7963,min_diffuse,30,60,2,3,0.05,0.95,0.9387090507597788,15,3.0,0,2.0,1,2.0,1
7964,min_diffuse,30,60,2,3,0.05,0.95,0.9050617148940262,17,3.0,1,3.0,1,3.0,1
7965,min_diffuse,30,60,2,3,0.05,0.95,0.9397287027040384,13,2.0,1,2.0,1,2.0,1
7966,min_diffuse,30,60,2,3,0.05,0.95,0.8990047455525159,23,3.0,1,3.0,1,3.0,1
7967,min_diffuse,30,60,2,3,0.05,0.95,0.938218492806328,27,3.0,1,3.0,1,3.0,1
7968,min_diffuse,30,60,2,3,0.05,0.95,0.900357574802828,11,3.0,1,3.0,1,3.0,1
7969,min_diffuse,30,60,2,3,0.05,0.95,0.9476894415604348,24,3.0,1,3.0,1,3.0,1
7970,min_diffuse,30,60,2,3,0.05,0.95,0.9282119829046852,19,3.0,1,3.0,1,3.0,1
7971,min_diffuse,30,60,2,3,0.05,0.95,0.9236862176008136,44,4.0,0,3.0,1,3.0,1
7972,min_diffuse,30,60,2,3,0.05,0.95,0.9266421536430324,41,3.0,1,3.0,1,3.0,1
7973,min_diffuse,30,60,2,3,0.05,0.95,0.9488947515058366,25,4.0,1,4.0,1,4.0,1
7974,min_diffuse,30,60,2,3,0.05,0.95,0.9452876627237986,72,4.0,1,4.0,1,4.0,1
7975,min_diffuse,30,60,2,3,0.05,0.95,0.9457277604816056,20,3.0,1,3.0,1,3.0,1
7976,min_diffuse,30,60,2,3,0.05,0.95,0.943160740579025,39,4.0,0,3.0,1,3.0,1
7977,min_diffuse,30,60,2,3,0.05,0.95,0.9215969180308738,17,3.0,1,3.0,1,3.0,1
7978,min_diffuse,30,60,2,3,0.05,0.95,0.949700479982898,37,4.0,0,3.0,1,3.0,1
7979,min_diffuse,30,60,2,3,0.05,0.95,0.8861280311376716,6,2.0,1,2.0,1,2.0,1
7980,min_diffuse,30,60,2,3,0.05,0.95,0.9254432460696036,15,3.0,0,2.0,1,2.0,1
7981,min_diffuse,30,60,2,3,0.05,0.95,0.911175522026169,19,2.0,1,2.0,1,2.0,1
7982,min_diffuse,30,60,2,3,0.05,0.95,0.8705711145710703,12,2.0,1,2.0,1,2.0,1
7983,min_diffuse,30,60,2,3,0.05,0.95,0.9385126220759666,16,3.0,1,3.0,1,3.0,1
7984,min_diffuse,30,60,2,3,0.05,0.95,0.8631467786541049,8,3.0,1,3.0,1,3.0,1
7985,min_diffuse,30,60,2,3,0.05,0.95,0.9443172389182763,10,3.0,1,3.0,1,3.0,1
7986,min_diffuse,30,60,2,3,0.05,0.95,0.9401400236358468,14,3.0,0,2.0,1,2.0,1
7987,min_diffuse,30,60,2,3,0.05,0.95,0.945058135312012,27,3.0,1,3.0,1,3.0,1
7988,min_diffuse,30,60,2,3,0.05,0.95,0.9375035159261303,21,3.0,1,3.0,1,3.0,1
7989,min_diffuse,30,60,2,3,0.05,0.95,0.9358579232329608,26,4.0,1,4.0,1,4.0,1
7990,min_diffuse,30,60,2,3,0.05,0.95,0.9002482357918049,10,3.0,0,2.0,1,3.0,0
7991,min_diffuse,30,60,2,3,0.05,0.95,0.8851710955672676,13,3.0,1,3.0,1,3.0,1
7992,min_diffuse,30,60,2,3,0.05,0.95,0.9313779789496897,18,3.0,0,3.0,0,2.0,1
7993,min_diffuse,30,60,2,3,0.05,0.95,0.9039119910992952,13,3.0,1,3.0,1,3.0,1
7994,min_diffuse,30,60,2,3,0.05,0.95,0.9429749214379864,13,2.0,1,2.0,1,2.0,1
7995,min_diffuse,30,60,2,3,0.05,0.95,0.9333982646934392,6,2.0,1,2.0,1,2.0,1
7996,min_diffuse,30,60,2,3,0.05,0.95,0.8549443615118969,10,3.0,0,2.0,1,2.0,1
7997,min_diffuse,30,60,2,3,0.05,0.95,0.945469173419526,32,3.0,0,3.0,0,2.0,1
7998,min_diffuse,30,60,2,3,0.05,0.95,0.9273470256720132,19,3.0,0,3.0,0,2.0,1
7999,min_diffuse,30,60,2,3,0.05,0.95,0.9115033136171058,18,3.0,1,3.0,1,3.0,1
8000,min_diffuse,30,60,2,3,0.05,0.95,0.9491082328252404,8,3.0,1,3.0,1,3.0,1
8001,min_diffuse,30,60,2,3,0.05,0.95,0.922223417425525,30,3.0,1,3.0,1,3.0,1
8002,min_diffuse,30,60,2,3,0.05,0.95,0.9036245602288352,14,3.0,1,3.0,1,3.0,1
8003,min_diffuse,30,60,2,3,0.05,0.95,0.9339615508278996,31,3.0,1,3.0,1,3.0,1
8004,min_diffuse,30,60,2,3,0.05,0.95,0.9373026183115756,25,3.0,1,3.0,1,3.0,1
8005,min_diffuse,30,60,2,3,0.05,0.95,0.8944815154900518,9,2.0,1,2.0,1,2.0,1
8006,min_diffuse,30,60,2,3,0.05,0.95,0.919781483431368,22,3.0,1,3.0,1,3.0,1
8007,min_diffuse,30,60,2,3,0.05,0.95,0.9372800882081952,28,3.0,1,3.0,1,3.0,1
8008,min_diffuse,30,60,2,3,0.05,0.95,0.9490629709667496,13,3.0,1,3.0,1,3.0,1
8009,min_diffuse,30,60,2,3,0.05,0.95,0.928092334301925,23,3.0,1,3.0,1,3.0,1
8010,min_diffuse,30,60,2,3,0.05,0.95,0.9427065008749866,36,4.0,0,3.0,1,3.0,1
8011,min_diffuse,30,60,2,3,0.05,0.95,0.9429258688019146,103,6.0,0,5.0,1,5.0,1
8012,min_diffuse,30,60,2,3,0.05,0.95,0.9445026991012028,50,3.0,1,3.0,1,3.0,1
8013,min_diffuse,30,60,2,3,0.05,0.95,0.9480651811873652,36,3.0,1,3.0,1,3.0,1
8014,min_diffuse,30,60,2,3,0.05,0.95,0.9057151907821176,9,3.0,1,3.0,1,3.0,1
8015,min_diffuse,30,60,2,3,0.05,0.95,0.9415875747108888,108,5.0,0,4.0,1,4.0,1
8016,min_diffuse,30,60,2,3,0.05,0.95,0.9298371504901144,8,2.0,1,2.0,1,2.0,1
8017,min_diffuse,30,60,2,3,0.05,0.95,0.93899013739831,55,4.0,1,4.0,1,4.0,1
8018,min_diffuse,30,60,2,3,0.05,0.95,0.9419733363074076,32,3.0,1,3.0,1,3.0,1
8019,min_diffuse,30,60,2,3,0.05,0.95,0.9480628360174188,16,3.0,1,3.0,1,3.0,1
8020,min_diffuse,30,60,2,3,0.05,0.95,0.861779635325179,11,3.0,0,2.0,1,2.0,1
8021,min_diffuse,30,60,2,3,0.05,0.95,0.8974098399539372,24,3.0,1,3.0,1,3.0,1
8022,min_diffuse,30,60,2,3,0.05,0.95,0.8860221924192613,10,3.0,0,2.0,1,2.0,1
8023,min_diffuse,30,60,2,3,0.05,0.95,0.8399524027090302,19,3.0,0,2.0,1,2.0,1
8024,min_diffuse,30,60,2,3,0.05,0.95,0.915309742940292,23,3.0,0,3.0,0,2.0,1
8025,min_diffuse,30,60,2,3,0.05,0.95,0.9217055742197304,19,3.0,1,3.0,1,3.0,1
8026,min_diffuse,30,60,2,3,0.05,0.95,0.9180295722504658,9,2.0,1,2.0,1,2.0,1
8027,min_diffuse,30,60,2,3,0.05,0.95,0.9346766435948234,22,4.0,1,4.0,1,4.0,1
8028,min_diffuse,30,60,2,3,0.05,0.95,0.946270238012271,16,3.0,0,2.0,1,2.0,1
8029,min_diffuse,30,60,2,3,0.05,0.95,0.9167457855952584,20,3.0,1,3.0,1,3.0,1
8030,min_diffuse,30,60,2,3,0.05,0.95,0.9282899414150628,45,4.0,1,4.0,1,4.0,1
8031,min_diffuse,30,60,2,3,0.05,0.95,0.9484762105283152,144,6.0,0,5.0,1,5.0,1
8032,min_diffuse,30,60,2,3,0.05,0.95,0.8578988598541328,18,3.0,1,3.0,1,3.0,1
8033,min_diffuse,30,60,2,3,0.05,0.95,0.9286052803150976,28,4.0,1,4.0,1,4.0,1
8034,min_diffuse,30,60,2,3,0.05,0.95,0.9462872710511052,15,3.0,1,3.0,1,3.0,1
8035,min_diffuse,30,60,2,3,0.05,0.95,0.9439820311988584,18,3.0,1,3.0,1,4.0,0
8036,min_diffuse,30,60,2,3,0.05,0.95,0.9026493533202528,13,3.0,1,3.0,1,3.0,1
8037,min_diffuse,30,60,2,3,0.05,0.95,0.9371813329791616,60,4.0,1,4.0,1,4.0,1
8038,min_diffuse,30,60,2,3,0.05,0.95,0.9270624623554348,24,3.0,1,3.0,1,3.0,1
8039,min_diffuse,30,60,2,3,0.05,0.95,0.9156227069274364,11,3.0,0,2.0,1,3.0,0
8040,min_diffuse,30,60,2,3,0.05,0.95,0.948253841469327,29,4.0,0,3.0,1,4.0,0
8041,min_diffuse,30,60,2,3,0.05,0.95,0.9167051018350358,18,3.0,1,3.0,1,3.0,1
8042,min_diffuse,30,60,2,3,0.05,0.95,0.9268440713912884,14,3.0,1,3.0,1,3.0,1
8043,min_diffuse,30,60,2,3,0.05,0.95,0.944229646543668,9,3.0,0,2.0,1,3.0,0
8044,min_diffuse,30,60,2,3,0.05,0.95,0.913322085200106,27,3.0,1,3.0,1,3.0,1
8045,min_diffuse,30,60,2,3,0.05,0.95,0.939187938288819,29,4.0,1,4.0,1,4.0,1
8046,min_diffuse,30,60,2,3,0.05,0.95,0.9311038124845326,30,4.0,1,4.0,1,4.0,1
8047,min_diffuse,30,60,2,3,0.05,0.95,0.8812758207082336,8,2.0,1,2.0,1,2.0,1
8048,min_diffuse,30,60,2,3,0.05,0.95,0.9221426467868832,10,3.0,1,3.0,1,3.0,1
8049,min_diffuse,30,60,2,3,0.05,0.95,0.9335494109183252,27,3.0,0,3.0,0,2.0,1
8050,min_diffuse,30,60,2,3,0.05,0.95,0.8741378925973148,10,2.0,1,2.0,1,2.0,1
8051,min_diffuse,30,60,2,3,0.05,0.95,0.8666683819399654,19,3.0,1,3.0,1,3.0,1
8052,min_diffuse,30,60,2,3,0.05,0.95,0.8564145602928752,14,3.0,1,3.0,1,3.0,1
8053,min_diffuse,30,60,2,3,0.05,0.95,0.9214783784775816,13,3.0,0,2.0,1,2.0,1
8054,min_diffuse,30,60,2,3,0.05,0.95,0.863625188925164,11,3.0,0,2.0,1,2.0,1
8055,min_diffuse,30,60,2,3,0.05,0.95,0.9467391058947584,7,2.0,1,2.0,1,2.0,1
8056,min_diffuse,30,60,2,3,0.05,0.95,0.8951924995884362,13,3.0,0,2.0,1,3.0,0
8057,min_diffuse,30,60,2,3,0.05,0.95,0.9357772877110998,32,3.0,1,3.0,1,3.0,1
8058,min_diffuse,30,60,2,3,0.05,0.95,0.935386533756071,9,2.0,1,2.0,1,3.0,0
8059,min_diffuse,30,60,2,3,0.05,0.95,0.920672286757185,13,3.0,1,3.0,1,3.0,1
8060,min_diffuse,30,60,2,3,0.05,0.95,0.8970371070135377,27,3.0,0,2.0,1,2.0,1
8061,min_diffuse,30,60,2,3,0.05,0.95,0.9465945491885313,15,3.0,1,3.0,1,3.0,1
8062,min_diffuse,30,60,2,3,0.05,0.95,0.9239393247555174,15,3.0,0,2.0,1,3.0,0
8063,min_diffuse,30,60,2,3,0.05,0.95,0.9417504476679162,21,4.0,0,3.0,1,4.0,0
8064,min_diffuse,30,60,2,3,0.05,0.95,0.9263556886516005,14,3.0,1,3.0,1,3.0,1
8065,min_diffuse,30,60,2,3,0.05,0.95,0.9091474196477572,17,3.0,1,3.0,1,3.0,1
8066,min_diffuse,30,60,2,3,0.05,0.95,0.9198870989417636,79,4.0,1,4.0,1,4.0,1
8067,min_diffuse,30,60,2,3,0.05,0.95,0.9292617734300722,10,3.0,0,3.0,0,2.0,1
8068,min_diffuse,30,60,2,3,0.05,0.95,0.8659535934354847,11,3.0,0,2.0,1,2.0,1
8069,min_diffuse,30,60,2,3,0.05,0.95,0.8664002504028265,16,3.0,0,2.0,1,2.0,1
8070,min_diffuse,30,60,2,3,0.05,0.95,0.9238266234610246,10,3.0,1,3.0,1,3.0,1
8071,min_diffuse,30,60,2,3,0.05,0.95,0.9334541822385634,7,2.0,1,2.0,1,2.0,1
8072,min_diffuse,30,60,2,3,0.05,0.95,0.9494066547242356,38,4.0,1,4.0,1,4.0,1
8073,min_diffuse,30,60,2,3,0.05,0.95,0.9353723492663488,19,3.0,1,3.0,1,3.0,1
8074,min_diffuse,30,60,2,3,0.05,0.95,0.9439893147802784,10,2.0,1,3.0,0,2.0,1
8075,min_diffuse,30,60,2,3,0.05,0.95,0.9498230186335306,15,3.0,1,3.0,1,3.0,1
8076,min_diffuse,30,60,2,3,0.05,0.95,0.9227423889998496,48,4.0,1,4.0,1,4.0,1
8077,min_diffuse,30,60,2,3,0.05,0.95,0.9207329211743632,33,3.0,1,3.0,1,3.0,1
8078,min_diffuse,30,60,2,3,0.05,0.95,0.9396994847130496,104,5.0,0,4.0,1,4.0,1
8079,min_diffuse,30,60,2,3,0.05,0.95,0.9398069587903848,35,4.0,0,4.0,0,3.0,1
8080,min_diffuse,30,60,2,3,0.05,0.95,0.8427194552479977,8,2.0,1,2.0,1,2.0,1
8081,min_diffuse,30,60,2,3,0.05,0.95,0.9215655015977774,56,4.0,1,4.0,1,4.0,1
8082,min_diffuse,30,60,2,3,0.05,0.95,0.9162272799922626,23,3.0,1,3.0,1,3.0,1
8083,min_diffuse,30,60,2,3,0.05,0.95,0.9490896430381994,49,4.0,0,3.0,1,3.0,1
8084,min_diffuse,30,60,2,3,0.05,0.95,0.9182133450210448,11,3.0,1,3.0,1,3.0,1
8085,min_diffuse,30,60,2,3,0.05,0.95,0.9222460281769616,29,3.0,1,3.0,1,3.0,1
8086,min_diffuse,30,60,2,3,0.05,0.95,0.9477463005992708,6,2.0,1,2.0,1,3.0,0
8087,min_diffuse,30,60,2,3,0.05,0.95,0.8839618565657007,9,2.0,1,2.0,1,2.0,1
8088,min_diffuse,30,60,2,3,0.05,0.95,0.937204190900666,31,4.0,1,4.0,1,4.0,1
8089,min_diffuse,30,60,2,3,0.05,0.95,0.9395213258445834,21,4.0,0,3.0,1,3.0,1
8090,min_diffuse,30,60,2,3,0.05,0.95,0.9436093874513366,20,3.0,0,3.0,0,2.0,1
8091,min_diffuse,30,60,2,3,0.05,0.95,0.902755613568166,44,3.0,1,3.0,1,3.0,1
8092,min_diffuse,30,60,2,3,0.05,0.95,0.940842733361168,15,3.0,1,3.0,1,4.0,0
8093,min_diffuse,30,60,2,3,0.05,0.95,0.9093923696793518,21,3.0,1,3.0,1,3.0,1
8094,min_diffuse,30,60,2,3,0.05,0.95,0.9394508115939134,14,3.0,1,3.0,1,3.0,1
8095,min_diffuse,30,60,2,3,0.05,0.95,0.9292421390423372,8,2.0,1,3.0,0,3.0,0
8096,min_diffuse,30,60,2,3,0.05,0.95,0.9396895005098324,18,3.0,1,3.0,1,3.0,1
8097,min_diffuse,30,60,2,3,0.05,0.95,0.947785351339253,48,4.0,0,3.0,1,4.0,0
8098,min_diffuse,30,60,2,3,0.05,0.95,0.9373321179101683,23,3.0,1,3.0,1,3.0,1
8099,min_diffuse,30,60,2,3,0.05,0.95,0.9263769508372026,22,4.0,0,3.0,1,3.0,1
8100,min_diffuse,30,60,2,3,0.05,0.95,0.9435455459716156,21,3.0,1,3.0,1,3.0,1
8101,min_diffuse,30,60,2,3,0.05,0.95,0.9400251342778948,27,3.0,1,3.0,1,3.0,1
8102,min_diffuse,30,60,2,3,0.05,0.95,0.9216204127702396,19,3.0,1,3.0,1,3.0,1
8103,min_diffuse,30,60,2,3,0.05,0.95,0.9371036245071388,10,2.0,1,2.0,1,3.0,0
8104,min_diffuse,30,60,2,3,0.05,0.95,0.9347991314923364,21,3.0,0,3.0,0,2.0,1
8105,min_diffuse,30,60,2,3,0.05,0.95,0.9476327098537548,48,4.0,0,3.0,1,3.0,1
8106,min_diffuse,30,60,2,3,0.05,0.95,0.8492566093402821,16,3.0,0,2.0,1,2.0,1
8107,min_diffuse,30,60,2,3,0.05,0.95,0.9134256036228608,20,3.0,0,3.0,0,2.0,1
8108,min_diffuse,30,60,2,3,0.05,0.95,0.9238619416827438,20,3.0,1,3.0,1,3.0,1
8109,min_diffuse,30,60,2,3,0.05,0.95,0.9182874332579704,24,3.0,0,3.0,0,2.0,1
8110,min_diffuse,30,60,2,3,0.05,0.95,0.8498095351777399,12,3.0,0,2.0,1,2.0,1
8111,min_diffuse,30,60,2,3,0.05,0.95,0.9434083121888874,20,4.0,0,3.0,1,3.0,1
8112,min_diffuse,30,60,2,3,0.05,0.95,0.89455914629667,41,4.0,0,3.0,1,3.0,1
8113,min_diffuse,30,60,2,3,0.05,0.95,0.929311864174496,9,2.0,1,2.0,1,2.0,1
8114,min_diffuse,30,60,2,3,0.05,0.95,0.9117725020036628,14,3.0,0,3.0,0,2.0,1
8115,min_diffuse,30,60,2,3,0.05,0.95,0.9213038364822213,37,3.0,1,3.0,1,3.0,1
8116,min_diffuse,30,60,2,3,0.05,0.95,0.940818752602226,11,3.0,1,3.0,1,3.0,1
8117,min_diffuse,30,60,2,3,0.05,0.95,0.9312042543044112,59,4.0,0,3.0,1,3.0,1
8118,min_diffuse,30,60,2,3,0.05,0.95,0.9249673842058092,5,2.0,1,2.0,1,2.0,1
8119,min_diffuse,30,60,2,3,0.05,0.95,0.8743900844828127,16,3.0,0,2.0,1,2.0,1
8120,min_diffuse,30,60,2,3,0.05,0.95,0.9223577630825428,21,3.0,1,3.0,1,3.0,1
8121,min_diffuse,30,60,2,3,0.05,0.95,0.91491724741261,16,3.0,1,3.0,1,3.0,1
8122,min_diffuse,30,60,2,3,0.05,0.95,0.8798965627392175,28,4.0,0,3.0,1,3.0,1
8123,min_diffuse,30,60,2,3,0.05,0.95,0.8471761803426768,13,3.0,1,3.0,1,3.0,1
8124,min_diffuse,30,60,2,3,0.05,0.95,0.9427917676100924,11,3.0,1,3.0,1,3.0,1
8125,min_diffuse,30,60,2,3,0.05,0.95,0.9185885212526484,12,3.0,0,2.0,1,3.0,0
8126,min_diffuse,30,60,2,3,0.05,0.95,0.9475167607207744,25,3.0,1,3.0,1,3.0,1
8127,min_diffuse,30,60,2,3,0.05,0.95,0.9139707270061244,15,3.0,1,3.0,1,3.0,1
8128,min_diffuse,30,60,2,3,0.05,0.95,0.851664759676082,8,2.0,1,2.0,1,2.0,1
8129,min_diffuse,30,60,2,3,0.05,0.95,0.9212990521880748,21,3.0,0,3.0,0,2.0,1
8130,min_diffuse,30,60,2,3,0.05,0.95,0.9431515301859932,71,6.0,1,6.0,1,6.0,1
8131,min_diffuse,30,60,2,3,0.05,0.95,0.9442349121689066,14,3.0,1,3.0,1,3.0,1
8132,min_diffuse,30,60,2,3,0.05,0.95,0.928839058610121,25,3.0,1,3.0,1,3.0,1
8133,min_diffuse,30,60,2,3,0.05,0.95,0.9255352696738784,28,3.0,0,3.0,0,2.0,1
8134,min_diffuse,30,60,2,3,0.05,0.95,0.9295618431988732,20,3.0,1,3.0,1,3.0,1
8135,min_diffuse,30,60,2,3,0.05,0.95,0.92339011262694,25,3.0,1,3.0,1,3.0,1
8136,min_diffuse,30,60,2,3,0.05,0.95,0.9302769986136824,17,3.0,1,3.0,1,3.0,1
8137,min_diffuse,30,60,2,3,0.05,0.95,0.9176782852339784,13,3.0,1,3.0,1,3.0,1
8138,min_diffuse,30,60,2,3,0.05,0.95,0.9409696725715718,59,4.0,0,3.0,1,3.0,1
8139,min_diffuse,30,60,2,3,0.05,0.95,0.94342258841956,20,3.0,1,3.0,1,3.0,1
8140,min_diffuse,30,60,2,3,0.05,0.95,0.9378307464317244,13,3.0,1,3.0,1,3.0,1
8141,min_diffuse,30,60,2,3,0.05,0.95,0.948269012223543,12,3.0,1,3.0,1,3.0,1
8142,min_diffuse,30,60,2,3,0.05,0.95,0.9377831904130608,11,3.0,1,3.0,1,3.0,1
8143,min_diffuse,30,60,2,3,0.05,0.95,0.9287104898506168,12,3.0,1,3.0,1,3.0,1
8144,min_diffuse,30,60,2,3,0.05,0.95,0.9292438974939792,37,4.0,1,4.0,1,4.0,1
8145,min_diffuse,30,60,2,3,0.05,0.95,0.9281598838402724,30,4.0,1,4.0,1,4.0,1
8146,min_diffuse,30,60,2,3,0.05,0.95,0.9108641372168949,18,3.0,1,4.0,0,4.0,0
8147,min_diffuse,30,60,2,3,0.05,0.95,0.9287329064224538,36,4.0,0,3.0,1,3.0,1
8148,min_diffuse,30,60,2,3,0.05,0.95,0.9327617543452508,23,3.0,0,3.0,0,2.0,1
8149,min_diffuse,30,60,2,3,0.05,0.95,0.8917104858498845,20,3.0,1,3.0,1,3.0,1
8150,min_diffuse,30,60,2,3,0.05,0.95,0.9245242294145624,16,4.0,0,3.0,1,3.0,1
8151,min_diffuse,30,60,2,3,0.05,0.95,0.9461216401861916,23,3.0,1,3.0,1,3.0,1
8152,min_diffuse,30,60,2,3,0.05,0.95,0.9141759898188636,15,3.0,1,3.0,1,3.0,1
8153,min_diffuse,30,60,2,3,0.05,0.95,0.9375366286735576,11,3.0,1,3.0,1,3.0,1
8154,min_diffuse,30,60,2,3,0.05,0.95,0.9370637180967092,11,3.0,1,3.0,1,3.0,1
8155,min_diffuse,30,60,2,3,0.05,0.95,0.9430405152266884,18,4.0,0,3.0,1,4.0,0
8156,min_diffuse,30,60,2,3,0.05,0.95,0.9046094258222396,23,3.0,0,3.0,0,2.0,1
8157,min_diffuse,30,60,2,3,0.05,0.95,0.9460204131292412,33,4.0,1,4.0,1,4.0,1
8158,min_diffuse,30,60,2,3,0.05,0.95,0.891864046453354,8,2.0,1,2.0,1,2.0,1
8159,min_diffuse,30,60,2,3,0.05,0.95,0.9481404521934316,31,3.0,1,3.0,1,3.0,1
8160,min_diffuse,30,60,2,3,0.05,0.95,0.9455363390039762,18,3.0,1,3.0,1,3.0,1
8161,min_diffuse,30,60,2,3,0.05,0.95,0.8734771469218657,9,3.0,0,2.0,1,2.0,1
8162,min_diffuse,30,60,2,3,0.05,0.95,0.9015107231932344,16,3.0,1,3.0,1,3.0,1
8163,min_diffuse,30,60,2,3,0.05,0.95,0.9462054486697268,18,3.0,0,3.0,0,2.0,1
8164,min_diffuse,30,60,2,3,0.05,0.95,0.8946004790984254,7,2.0,1,2.0,1,2.0,1
8165,min_diffuse,30,60,2,3,0.05,0.95,0.9481038599236928,38,4.0,1,4.0,1,4.0,1
8166,min_diffuse,30,60,2,3,0.05,0.95,0.9115680650386506,12,3.0,1,3.0,1,3.0,1
8167,min_diffuse,30,60,2,3,0.05,0.95,0.9425373075524058,14,3.0,0,3.0,0,2.0,1
8168,min_diffuse,30,60,2,3,0.05,0.95,0.9298321550805548,8,3.0,0,2.0,1,3.0,0
8169,min_diffuse,30,60,2,3,0.05,0.95,0.9470258156699431,18,3.0,1,3.0,1,3.0,1
8170,min_diffuse,30,60,2,3,0.05,0.95,0.923415379997127,34,4.0,0,3.0,1,3.0,1
8171,min_diffuse,30,60,2,3,0.05,0.95,0.9303900803103748,10,3.0,0,2.0,1,2.0,1
8172,min_diffuse,30,60,2,3,0.05,0.95,0.916683244416756,17,3.0,1,3.0,1,3.0,1
8173,min_diffuse,30,60,2,3,0.05,0.95,0.9243491553546654,19,3.0,1,3.0,1,4.0,0
8174,min_diffuse,30,60,2,3,0.05,0.95,0.9465297688562552,43,4.0,0,3.0,1,3.0,1
8175,min_diffuse,30,60,2,3,0.05,0.95,0.9407499604774792,18,3.0,1,3.0,1,3.0,1
8176,min_diffuse,30,60,2,3,0.05,0.95,0.9178304663085304,6,2.0,1,3.0,0,3.0,0
8177,min_diffuse,30,60,2,3,0.05,0.95,0.9401272531507224,21,3.0,1,3.0,1,3.0,1
8178,min_diffuse,30,60,2,3,0.05,0.95,0.8834234293703735,18,3.0,0,2.0,1,2.0,1
8179,min_diffuse,30,60,2,3,0.05,0.95,0.9359074870486042,46,4.0,0,3.0,1,3.0,1
8180,min_diffuse,30,60,2,3,0.05,0.95,0.8624160023598334,7,2.0,1,2.0,1,2.0,1
8181,min_diffuse,30,60,2,3,0.05,0.95,0.9395579386369408,20,3.0,1,3.0,1,4.0,0
8182,min_diffuse,30,60,2,3,0.05,0.95,0.9087952474213348,9,3.0,0,2.0,1,3.0,0
8183,min_diffuse,30,60,2,3,0.05,0.95,0.92524082299284,12,2.0,1,2.0,1,2.0,1
8184,min_diffuse,30,60,2,3,0.05,0.95,0.9375521477037914,17,3.0,1,3.0,1,3.0,1
8185,min_diffuse,30,60,2,3,0.05,0.95,0.8950425863223213,17,3.0,1,3.0,1,3.0,1
8186,min_diffuse,30,60,2,3,0.05,0.95,0.9276621195521636,12,3.0,1,3.0,1,3.0,1
8187,min_diffuse,30,60,2,3,0.05,0.95,0.9064025117895076,14,3.0,0,2.0,1,2.0,1
8188,min_diffuse,30,60,2,3,0.05,0.95,0.9498628790478516,49,4.0,0,3.0,1,3.0,1
8189,min_diffuse,30,60,2,3,0.05,0.95,0.9497220839533964,18,3.0,1,3.0,1,3.0,1
8190,min_diffuse,30,60,2,3,0.05,0.95,0.93920611213359,9,3.0,1,3.0,1,3.0,1
8191,min_diffuse,30,60,2,3,0.05,0.95,0.8261603157541584,9,2.0,1,2.0,1,2.0,1
8192,min_diffuse,30,60,2,3,0.05,0.95,0.9379478648696434,19,3.0,1,3.0,1,3.0,1
8193,min_diffuse,30,60,2,3,0.05,0.95,0.935067866667464,24,4.0,0,3.0,1,3.0,1
8194,min_diffuse,30,60,2,3,0.05,0.95,0.9031435868751622,19,3.0,1,3.0,1,3.0,1
8195,min_diffuse,30,60,2,3,0.05,0.95,0.9484214437078292,18,3.0,1,3.0,1,3.0,1
8196,min_diffuse,30,60,2,3,0.05,0.95,0.8559655230524815,8,2.0,1,2.0,1,3.0,0
8197,min_diffuse,30,60,2,3,0.05,0.95,0.9453827592541878,12,3.0,1,3.0,1,3.0,1
8198,min_diffuse,30,60,2,3,0.05,0.95,0.9327962253962712,14,3.0,1,3.0,1,3.0,1
8199,min_diffuse,30,60,2,3,0.05,0.95,0.949117940542553,39,4.0,0,3.0,1,3.0,1
8200,min_diffuse,30,60,2,3,0.05,0.95,0.8702811861957969,25,4.0,0,3.0,1,3.0,1
8201,min_diffuse,30,60,2,3,0.05,0.95,0.936520512761976,22,3.0,1,3.0,1,3.0,1
8202,min_diffuse,30,60,2,3,0.05,0.95,0.926284999566271,14,3.0,1,3.0,1,3.0,1
8203,min_diffuse,30,60,2,3,0.05,0.95,0.9065248697491156,8,2.0,1,2.0,1,2.0,1
8204,min_diffuse,30,60,2,3,0.05,0.95,0.928517870964533,10,3.0,1,3.0,1,3.0,1
8205,min_diffuse,30,60,2,3,0.05,0.95,0.9031938389127468,33,3.0,0,2.0,1,2.0,1
8206,min_diffuse,30,60,2,3,0.05,0.95,0.9201464228720476,23,3.0,1,3.0,1,3.0,1
8207,min_diffuse,30,60,2,3,0.05,0.95,0.8574082622064061,10,2.0,1,2.0,1,3.0,0
8208,min_diffuse,30,60,2,3,0.05,0.95,0.8904628479926758,8,3.0,1,3.0,1,3.0,1
8209,min_diffuse,30,60,2,3,0.05,0.95,0.9450216539217662,16,3.0,1,3.0,1,3.0,1
8210,min_diffuse,30,60,2,3,0.05,0.95,0.9306172227417692,33,5.0,0,4.0,1,5.0,0
8211,min_diffuse,30,60,2,3,0.05,0.95,0.9125459322734611,22,3.0,1,3.0,1,3.0,1
8212,min_diffuse,30,60,2,3,0.05,0.95,0.8274060832677904,12,3.0,0,2.0,1,2.0,1
8213,min_diffuse,30,60,2,3,0.05,0.95,0.9476274017780768,24,4.0,0,3.0,1,4.0,0
8214,min_diffuse,30,60,2,3,0.05,0.95,0.916822336325661,47,4.0,0,3.0,1,3.0,1
8215,min_diffuse,30,60,2,3,0.05,0.95,0.9194035722100484,22,3.0,1,3.0,1,3.0,1
8216,min_diffuse,30,60,2,3,0.05,0.95,0.9352409697445876,16,3.0,1,3.0,1,3.0,1
8217,min_diffuse,30,60,2,3,0.05,0.95,0.8803447702823683,26,3.0,1,3.0,1,3.0,1
8218,min_diffuse,30,60,2,3,0.05,0.95,0.8915198446438216,8,2.0,1,2.0,1,2.0,1
8219,min_diffuse,30,60,2,3,0.05,0.95,0.9400124178425996,10,2.0,1,2.0,1,2.0,1
8220,min_diffuse,30,60,2,3,0.05,0.95,0.9359391057087324,16,3.0,1,4.0,0,4.0,0
8221,min_diffuse,30,60,2,3,0.05,0.95,0.9469339081320872,55,4.0,1,4.0,1,4.0,1
8222,min_diffuse,30,60,2,3,0.05,0.95,0.931330591042212,33,3.0,1,3.0,1,3.0,1
8223,min_diffuse,30,60,2,3,0.05,0.95,0.9256986221388211,27,4.0,1,4.0,1,4.0,1
8224,min_diffuse,30,60,2,3,0.05,0.95,0.9142562921118512,20,3.0,1,3.0,1,3.0,1
8225,min_diffuse,30,60,2,3,0.05,0.95,0.9495001876508588,20,3.0,1,3.0,1,3.0,1
8226,min_diffuse,30,60,2,3,0.05,0.95,0.9087747629737876,18,3.0,1,3.0,1,3.0,1
8227,min_diffuse,30,60,2,3,0.05,0.95,0.9318436260215828,125,4.0,1,4.0,1,4.0,1
8228,min_diffuse,30,60,2,3,0.05,0.95,0.8893437905053589,27,3.0,1,3.0,1,3.0,1
8229,min_diffuse,30,60,2,3,0.05,0.95,0.9279868885727728,28,3.0,1,3.0,1,3.0,1
8230,min_diffuse,30,60,2,3,0.05,0.95,0.9456639357877368,27,3.0,1,3.0,1,3.0,1
8231,min_diffuse,30,60,2,3,0.05,0.95,0.9323175265667784,11,2.0,1,2.0,1,2.0,1
8232,min_diffuse,30,60,2,3,0.05,0.95,0.9428861520860408,26,4.0,1,4.0,1,4.0,1
8233,min_diffuse,30,60,2,3,0.05,0.95,0.9353184043823504,45,3.0,0,2.0,1,2.0,1
8234,min_diffuse,30,60,2,3,0.05,0.95,0.9248298886517616,50,3.0,1,3.0,1,3.0,1
8235,min_diffuse,30,60,2,3,0.05,0.95,0.9307654058352628,15,3.0,1,3.0,1,3.0,1
8236,min_diffuse,30,60,2,3,0.05,0.95,0.9152557774355804,7,2.0,1,2.0,1,2.0,1
8237,min_diffuse,30,60,2,3,0.05,0.95,0.9320244103482368,7,2.0,1,2.0,1,2.0,1
8238,min_diffuse,30,60,2,3,0.05,0.95,0.8872155969492218,9,2.0,1,2.0,1,2.0,1
8239,min_diffuse,30,60,2,3,0.05,0.95,0.882433118182667,14,3.0,0,2.0,1,2.0,1
8240,min_diffuse,30,60,2,3,0.05,0.95,0.9470899692552676,68,4.0,1,4.0,1,4.0,1
8241,min_diffuse,30,60,2,3,0.05,0.95,0.9369407625821348,6,2.0,1,2.0,1,2.0,1
8242,min_diffuse,30,60,2,3,0.05,0.95,0.9361780838381704,22,3.0,1,3.0,1,3.0,1
8243,min_diffuse,30,60,2,3,0.05,0.95,0.94977944865172,34,4.0,0,3.0,1,3.0,1
8244,min_diffuse,30,60,2,3,0.05,0.95,0.9076811403140717,19,3.0,1,3.0,1,3.0,1
8245,min_diffuse,30,60,2,3,0.05,0.95,0.8913046210454053,19,3.0,1,3.0,1,3.0,1
8246,min_diffuse,30,60,2,3,0.05,0.95,0.8063743200253103,20,3.0,1,3.0,1,3.0,1
8247,min_diffuse,30,60,2,3,0.05,0.95,0.9095694969788596,7,2.0,1,2.0,1,2.0,1
8248,min_diffuse,30,60,2,3,0.05,0.95,0.944775336808192,25,3.0,1,3.0,1,3.0,1
8249,min_diffuse,30,60,2,3,0.05,0.95,0.944200413914993,16,3.0,1,3.0,1,3.0,1
8250,min_diffuse,30,60,2,3,0.05,0.95,0.9435013333946712,28,3.0,1,3.0,1,3.0,1
8251,min_diffuse,30,60,2,3,0.05,0.95,0.944676841725604,32,4.0,1,4.0,1,4.0,1
8252,min_diffuse,30,60,2,3,0.05,0.95,0.906793779358948,20,3.0,1,3.0,1,3.0,1
8253,min_diffuse,30,60,2,3,0.05,0.95,0.9341281041753988,25,4.0,0,3.0,1,3.0,1
8254,min_diffuse,30,60,2,3,0.05,0.95,0.9006254715438712,16,3.0,1,3.0,1,3.0,1
8255,min_diffuse,30,60,2,3,0.05,0.95,0.9078154129241426,13,3.0,0,2.0,1,2.0,1
8256,min_diffuse,30,60,2,3,0.05,0.95,0.9372032376990914,25,3.0,1,3.0,1,3.0,1
8257,min_diffuse,30,60,2,3,0.05,0.95,0.9492700381253842,18,3.0,1,3.0,1,3.0,1
8258,min_diffuse,30,60,2,3,0.05,0.95,0.9244914749866614,35,4.0,0,3.0,1,3.0,1
8259,min_diffuse,30,60,2,3,0.05,0.95,0.9379756142277856,14,2.0,1,2.0,1,3.0,0
8260,min_diffuse,30,60,2,3,0.05,0.95,0.9033020936696488,13,3.0,1,3.0,1,3.0,1
8261,min_diffuse,30,60,2,3,0.05,0.95,0.929569973600315,6,2.0,1,2.0,1,3.0,0
8262,min_diffuse,30,60,2,3,0.05,0.95,0.9303188406598986,47,4.0,0,4.0,0,3.0,1
8263,min_diffuse,30,60,2,3,0.05,0.95,0.9341277797912484,53,5.0,1,5.0,1,5.0,1
8264,min_diffuse,30,60,2,3,0.05,0.95,0.9246878069956872,22,3.0,1,3.0,1,3.0,1
8265,min_diffuse,30,60,2,3,0.05,0.95,0.9450503281563016,30,3.0,1,3.0,1,3.0,1
8266,min_diffuse,30,60,2,3,0.05,0.95,0.9146988587035088,23,3.0,0,2.0,1,3.0,0
8267,min_diffuse,30,60,2,3,0.05,0.95,0.943111151195134,20,3.0,1,3.0,1,3.0,1
8268,min_diffuse,30,60,2,3,0.05,0.95,0.917370169385198,17,3.0,0,3.0,0,2.0,1
8269,min_diffuse,30,60,2,3,0.05,0.95,0.942351619681572,17,3.0,1,3.0,1,3.0,1
8270,min_diffuse,30,60,2,3,0.05,0.95,0.8374710069831247,4,2.0,1,2.0,1,2.0,1
8271,min_diffuse,30,60,2,3,0.05,0.95,0.8413164103729984,7,2.0,1,2.0,1,2.0,1
8272,min_diffuse,30,60,2,3,0.05,0.95,0.9091952430962872,21,3.0,1,3.0,1,3.0,1
8273,min_diffuse,30,60,2,3,0.05,0.95,0.9484329155322392,38,3.0,1,3.0,1,3.0,1
8274,min_diffuse,30,60,2,3,0.05,0.95,0.9240062922707298,19,3.0,1,3.0,1,3.0,1
8275,min_diffuse,30,60,2,3,0.05,0.95,0.9039837706888816,12,3.0,1,3.0,1,3.0,1
8276,min_diffuse,30,60,2,3,0.05,0.95,0.9389297532826144,16,3.0,1,3.0,1,3.0,1
8277,min_diffuse,30,60,2,3,0.05,0.95,0.9224877485587674,14,3.0,1,3.0,1,3.0,1
8278,min_diffuse,30,60,2,3,0.05,0.95,0.9229821597016066,20,3.0,1,3.0,1,3.0,1
8279,min_diffuse,30,60,2,3,0.05,0.95,0.9028817816988908,9,2.0,1,2.0,1,2.0,1
8280,min_diffuse,30,60,2,3,0.05,0.95,0.9201494292716372,24,3.0,1,3.0,1,3.0,1
8281,min_diffuse,30,60,2,3,0.05,0.95,0.9425117210500544,29,3.0,1,3.0,1,3.0,1
8282,min_diffuse,30,60,2,3,0.05,0.95,0.8782414991115248,16,3.0,1,3.0,1,3.0,1
8283,min_diffuse,30,60,2,3,0.05,0.95,0.9447332325653348,18,3.0,1,3.0,1,3.0,1
8284,min_diffuse,30,60,2,3,0.05,0.95,0.9315274028266226,19,3.0,0,3.0,0,2.0,1
8285,min_diffuse,30,60,2,3,0.05,0.95,0.9339638171765452,17,3.0,0,3.0,0,2.0,1
8286,min_diffuse,30,60,2,3,0.05,0.95,0.9479756428877228,57,4.0,0,3.0,1,3.0,1
8287,min_diffuse,30,60,2,3,0.05,0.95,0.9446411960985688,27,4.0,0,3.0,1,3.0,1
8288,min_diffuse,30,60,2,3,0.05,0.95,0.9344486615737704,9,2.0,1,2.0,1,3.0,0
8289,min_diffuse,30,60,2,3,0.05,0.95,0.9422471464839652,90,4.0,1,4.0,1,4.0,1
8290,min_diffuse,30,60,2,3,0.05,0.95,0.9400689340161746,23,3.0,1,3.0,1,3.0,1
8291,min_diffuse,30,60,2,3,0.05,0.95,0.9332894575389666,10,3.0,1,3.0,1,3.0,1
8292,min_diffuse,30,60,2,3,0.05,0.95,0.949693542026914,7,2.0,1,2.0,1,2.0,1
8293,min_diffuse,30,60,2,3,0.05,0.95,0.9193891679332266,47,5.0,0,4.0,1,4.0,1
8294,min_diffuse,30,60,2,3,0.05,0.95,0.8208142886703992,8,2.0,1,2.0,1,2.0,1
8295,min_diffuse,30,60,2,3,0.05,0.95,0.9373664170772482,28,3.0,1,3.0,1,3.0,1
8296,min_diffuse,30,60,2,3,0.05,0.95,0.944822046674005,18,3.0,1,3.0,1,3.0,1
8297,min_diffuse,30,60,2,3,0.05,0.95,0.9215975827512174,17,3.0,1,3.0,1,3.0,1
8298,min_diffuse,30,60,2,3,0.05,0.95,0.9320564196949498,26,4.0,0,3.0,1,3.0,1
8299,min_diffuse,30,60,2,3,0.05,0.95,0.9412802360620194,23,3.0,1,3.0,1,3.0,1
8300,min_diffuse,30,60,2,3,0.05,0.95,0.9045034525905056,49,4.0,1,4.0,1,4.0,1
8301,min_diffuse,30,60,2,3,0.05,0.95,0.857012585088097,13,3.0,0,2.0,1,2.0,1
8302,min_diffuse,30,60,2,3,0.05,0.95,0.915797705859867,11,3.0,1,3.0,1,3.0,1
8303,min_diffuse,30,60,2,3,0.05,0.95,0.9293832533026352,10,3.0,0,2.0,1,2.0,1
8304,min_diffuse,30,60,2,3,0.05,0.95,0.9046006246034246,12,3.0,1,3.0,1,3.0,1
8305,min_diffuse,30,60,2,3,0.05,0.95,0.9367431289408792,30,3.0,1,3.0,1,3.0,1
8306,min_diffuse,30,60,2,3,0.05,0.95,0.8696678798257733,16,3.0,1,3.0,1,3.0,1
8307,min_diffuse,30,60,2,3,0.05,0.95,0.9131265300931776,26,3.0,0,3.0,0,2.0,1
8308,min_diffuse,30,60,2,3,0.05,0.95,0.8472283014414573,18,3.0,1,3.0,1,3.0,1
8309,min_diffuse,30,60,2,3,0.05,0.95,0.939831137904254,9,3.0,1,3.0,1,3.0,1
8310,min_diffuse,30,60,2,3,0.05,0.95,0.873198460150683,11,3.0,0,2.0,1,2.0,1
8311,min_diffuse,30,60,2,3,0.05,0.95,0.9221620420279388,17,3.0,1,3.0,1,3.0,1
8312,min_diffuse,30,60,2,3,0.05,0.95,0.9207807994235012,41,4.0,0,3.0,1,3.0,1
8313,min_diffuse,30,60,2,3,0.05,0.95,0.9333853842844524,10,3.0,0,2.0,1,2.0,1
8314,min_diffuse,30,60,2,3,0.05,0.95,0.9015927465887592,37,4.0,0,4.0,0,3.0,1
8315,min_diffuse,30,60,2,3,0.05,0.95,0.9118497990811852,22,3.0,1,3.0,1,3.0,1
8316,min_diffuse,30,60,2,3,0.05,0.95,0.937194352810442,11,3.0,1,3.0,1,3.0,1
8317,min_diffuse,30,60,2,3,0.05,0.95,0.9444914603020608,30,3.0,1,3.0,1,3.0,1
8318,min_diffuse,30,60,2,3,0.05,0.95,0.9025055260976712,16,3.0,0,2.0,1,2.0,1
8319,min_diffuse,30,60,2,3,0.05,0.95,0.9459436803833436,47,4.0,0,3.0,1,3.0,1
8320,min_diffuse,30,60,2,3,0.05,0.95,0.924081718991872,18,3.0,1,3.0,1,3.0,1
8321,min_diffuse,30,60,2,3,0.05,0.95,0.9100489541739424,17,3.0,0,2.0,1,3.0,0
8322,min_diffuse,30,60,2,3,0.05,0.95,0.8702789211375485,16,3.0,0,2.0,1,2.0,1
8323,min_diffuse,30,60,2,3,0.05,0.95,0.9143498146281668,11,3.0,1,3.0,1,3.0,1
8324,min_diffuse,30,60,2,3,0.05,0.95,0.9409665865674638,71,6.0,0,5.0,1,5.0,1
8325,min_diffuse,30,60,2,3,0.05,0.95,0.9456407111736032,14,3.0,1,3.0,1,3.0,1
8326,min_diffuse,30,60,2,3,0.05,0.95,0.8510604299242218,13,2.0,1,2.0,1,2.0,1
8327,min_diffuse,30,60,2,3,0.05,0.95,0.9215329617877602,28,4.0,1,4.0,1,4.0,1
8328,min_diffuse,30,60,2,3,0.05,0.95,0.9201115143940212,29,3.0,0,2.0,1,2.0,1
8329,min_diffuse,30,60,2,3,0.05,0.95,0.7969924228342387,6,2.0,1,2.0,1,2.0,1
8330,min_diffuse,30,60,2,3,0.05,0.95,0.9435531857002216,6,2.0,1,2.0,1,2.0,1
8331,min_diffuse,30,60,2,3,0.05,0.95,0.8950868434161876,17,3.0,1,3.0,1,3.0,1
8332,min_diffuse,30,60,2,3,0.05,0.95,0.9295632060827658,48,4.0,1,4.0,1,4.0,1
8333,min_diffuse,30,60,2,3,0.05,0.95,0.9477470558458448,10,3.0,1,3.0,1,3.0,1
8334,min_diffuse,30,60,2,3,0.05,0.95,0.9310051108188928,12,2.0,1,3.0,0,2.0,1
8335,min_diffuse,30,60,2,3,0.05,0.95,0.9412188654903716,9,2.0,1,2.0,1,2.0,1
8336,min_diffuse,30,60,2,3,0.05,0.95,0.9356960059840502,19,3.0,1,3.0,1,3.0,1
8337,min_diffuse,30,60,2,3,0.05,0.95,0.8879888865072396,14,2.0,1,2.0,1,2.0,1
8338,min_diffuse,30,60,2,3,0.05,0.95,0.9012485526372622,17,3.0,1,3.0,1,3.0,1
8339,min_diffuse,30,60,2,3,0.05,0.95,0.9489402669713796,25,3.0,1,3.0,1,3.0,1
8340,min_diffuse,30,60,2,3,0.05,0.95,0.9476680230461008,34,3.0,1,3.0,1,3.0,1
8341,min_diffuse,30,60,2,3,0.05,0.95,0.9480774674354948,40,4.0,0,3.0,1,3.0,1
8342,min_diffuse,30,60,2,3,0.05,0.95,0.932991839316587,21,3.0,1,3.0,1,3.0,1
8343,min_diffuse,30,60,2,3,0.05,0.95,0.9325926107140105,46,3.0,1,3.0,1,3.0,1
8344,min_diffuse,30,60,2,3,0.05,0.95,0.9400002054067612,40,4.0,0,4.0,0,3.0,1
8345,min_diffuse,30,60,2,3,0.05,0.95,0.9127754267307534,9,2.0,1,2.0,1,2.0,1
8346,min_diffuse,30,60,2,3,0.05,0.95,0.9135436802551932,11,3.0,1,3.0,1,3.0,1
8347,min_diffuse,30,60,2,3,0.05,0.95,0.9325162713877512,43,4.0,1,4.0,1,4.0,1
8348,min_diffuse,30,60,2,3,0.05,0.95,0.9082520667397012,14,3.0,0,2.0,1,2.0,1
8349,min_diffuse,30,60,2,3,0.05,0.95,0.9421773646288052,13,3.0,0,2.0,1,2.0,1
8350,min_diffuse,30,60,2,3,0.05,0.95,0.8952548265048349,18,3.0,0,2.0,1,2.0,1
8351,min_diffuse,30,60,2,3,0.05,0.95,0.9319851521178668,12,3.0,0,3.0,0,2.0,1
8352,min_diffuse,30,60,2,3,0.05,0.95,0.9439597159482078,14,3.0,1,3.0,1,3.0,1
8353,min_diffuse,30,60,2,3,0.05,0.95,0.947376507330103,21,3.0,0,2.0,1,3.0,0
8354,min_diffuse,30,60,2,3,0.05,0.95,0.9150718969777464,19,3.0,0,2.0,1,2.0,1
8355,min_diffuse,30,60,2,3,0.05,0.95,0.9429734815438148,30,4.0,0,3.0,1,3.0,1
8356,min_diffuse,30,60,2,3,0.05,0.95,0.9391318040545658,16,3.0,0,2.0,1,3.0,0
8357,min_diffuse,30,60,2,3,0.05,0.95,0.9105832337179116,35,3.0,1,4.0,0,3.0,1
8358,min_diffuse,30,60,2,3,0.05,0.95,0.928302960938774,32,4.0,0,3.0,1,3.0,1
8359,min_diffuse,30,60,2,3,0.05,0.95,0.943485957411519,45,4.0,0,3.0,1,4.0,0
8360,min_diffuse,30,60,2,3,0.05,0.95,0.9268529997452528,20,3.0,1,3.0,1,3.0,1
8361,min_diffuse,30,60,2,3,0.05,0.95,0.9110932689614388,16,3.0,0,3.0,0,2.0,1
8362,min_diffuse,30,60,2,3,0.05,0.95,0.9070452396501236,10,2.0,1,2.0,1,2.0,1
8363,min_diffuse,30,60,2,3,0.05,0.95,0.8478802080636042,16,3.0,1,3.0,1,3.0,1
8364,min_diffuse,30,60,2,3,0.05,0.95,0.9209901574241712,13,3.0,1,3.0,1,3.0,1
8365,min_diffuse,30,60,2,3,0.05,0.95,0.9139827731957773,32,4.0,1,4.0,1,4.0,1
8366,min_diffuse,30,60,2,3,0.05,0.95,0.9443815345912994,12,3.0,1,3.0,1,3.0,1
8367,min_diffuse,30,60,2,3,0.05,0.95,0.9308441833527092,20,4.0,1,4.0,1,4.0,1
8368,min_diffuse,30,60,2,3,0.05,0.95,0.9469962169171828,24,4.0,0,3.0,1,3.0,1
8369,min_diffuse,30,60,2,3,0.05,0.95,0.9374445983854736,24,3.0,1,3.0,1,3.0,1
8370,min_diffuse,30,60,2,3,0.05,0.95,0.934870189224404,27,4.0,0,3.0,1,3.0,1
8371,min_diffuse,30,60,2,3,0.05,0.95,0.9424412014105408,32,4.0,0,3.0,1,3.0,1
8372,min_diffuse,30,60,2,3,0.05,0.95,0.9319620415676996,18,3.0,1,3.0,1,3.0,1
8373,min_diffuse,30,60,2,3,0.05,0.95,0.9469947357845554,30,4.0,1,4.0,1,4.0,1
8374,min_diffuse,30,60,2,3,0.05,0.95,0.9253259479039492,23,3.0,1,3.0,1,3.0,1
8375,min_diffuse,30,60,2,3,0.05,0.95,0.924577000364627,25,3.0,0,3.0,0,2.0,1
8376,min_diffuse,30,60,2,3,0.05,0.95,0.9115140018630442,36,4.0,0,3.0,1,3.0,1
8377,min_diffuse,30,60,2,3,0.05,0.95,0.9495569062735736,27,3.0,1,3.0,1,3.0,1
8378,min_diffuse,30,60,2,3,0.05,0.95,0.9466606251970552,10,3.0,0,2.0,1,3.0,0
8379,min_diffuse,30,60,2,3,0.05,0.95,0.9148665164811768,9,2.0,1,2.0,1,2.0,1
8380,min_diffuse,30,60,2,3,0.05,0.95,0.9026872050258258,19,3.0,1,3.0,1,3.0,1
8381,min_diffuse,30,60,2,3,0.05,0.95,0.947475619288024,10,2.0,1,2.0,1,2.0,1
8382,min_diffuse,30,60,2,3,0.05,0.95,0.9163142705523628,8,2.0,1,3.0,0,3.0,0
8383,min_diffuse,30,60,2,3,0.05,0.95,0.9253316706489322,6,2.0,1,2.0,1,2.0,1
8384,min_diffuse,30,60,2,3,0.05,0.95,0.9475365982941428,13,3.0,0,2.0,1,3.0,0
8385,min_diffuse,30,60,2,3,0.05,0.95,0.915571122999582,21,3.0,1,3.0,1,3.0,1
8386,min_diffuse,30,60,2,3,0.05,0.95,0.9142719100155012,15,3.0,1,3.0,1,3.0,1
8387,min_diffuse,30,60,2,3,0.05,0.95,0.8693979459311424,33,3.0,1,3.0,1,3.0,1
8388,min_diffuse,30,60,2,3,0.05,0.95,0.906399581791106,24,4.0,0,3.0,1,3.0,1
8389,min_diffuse,30,60,2,3,0.05,0.95,0.9471766678678905,17,3.0,1,3.0,1,3.0,1
8390,min_diffuse,30,60,2,3,0.05,0.95,0.9432416268504964,19,3.0,0,3.0,0,2.0,1
8391,min_diffuse,30,60,2,3,0.05,0.95,0.9016812595509948,6,2.0,1,2.0,1,2.0,1
8392,min_diffuse,30,60,2,3,0.05,0.95,0.9435974177586112,7,3.0,1,3.0,1,3.0,1
8393,min_diffuse,30,60,2,3,0.05,0.95,0.9229089804344986,19,3.0,1,3.0,1,3.0,1
8394,min_diffuse,30,60,2,3,0.05,0.95,0.8935983727569455,32,4.0,1,4.0,1,4.0,1
8395,min_diffuse,30,60,2,3,0.05,0.95,0.930760169655349,40,4.0,1,4.0,1,4.0,1
8396,min_diffuse,30,60,2,3,0.05,0.95,0.9461507203921814,12,3.0,0,2.0,1,2.0,1
8397,min_diffuse,30,60,2,3,0.05,0.95,0.9208314035385256,31,4.0,0,3.0,1,3.0,1
8398,min_diffuse,30,60,2,3,0.05,0.95,0.9447715416356172,30,3.0,1,3.0,1,3.0,1
8399,min_diffuse,30,60,2,3,0.05,0.95,0.9351587009451124,14,3.0,1,3.0,1,3.0,1
8400,min_diffuse,30,60,2,3,0.05,0.95,0.914601278062907,17,3.0,1,3.0,1,3.0,1
8401,min_diffuse,30,60,2,3,0.05,0.95,0.8864054620222851,37,3.0,1,3.0,1,3.0,1
8402,min_diffuse,30,60,2,3,0.05,0.95,0.9195452387825502,7,2.0,1,2.0,1,2.0,1
8403,min_diffuse,30,60,2,3,0.05,0.95,0.9164470343080572,16,3.0,1,3.0,1,3.0,1
8404,min_diffuse,30,60,2,3,0.05,0.95,0.9474606085466506,43,4.0,1,4.0,1,4.0,1
8405,min_diffuse,30,60,2,3,0.05,0.95,0.93107593166751,15,3.0,1,3.0,1,3.0,1
8406,min_diffuse,30,60,2,3,0.05,0.95,0.946803438390468,25,3.0,1,3.0,1,3.0,1
8407,min_diffuse,30,60,2,3,0.05,0.95,0.892104782203541,9,2.0,1,3.0,0,3.0,0
8408,min_diffuse,30,60,2,3,0.05,0.95,0.9100749653458624,16,3.0,1,3.0,1,3.0,1
8409,min_diffuse,30,60,2,3,0.05,0.95,0.788246033227235,4,2.0,1,2.0,1,2.0,1
8410,min_diffuse,30,60,2,3,0.05,0.95,0.8530692979105364,17,3.0,1,3.0,1,3.0,1
8411,min_diffuse,30,60,2,3,0.05,0.95,0.8736195812913554,34,3.0,1,3.0,1,3.0,1
8412,min_diffuse,30,60,2,3,0.05,0.95,0.9290320484216466,19,3.0,1,3.0,1,3.0,1
8413,min_diffuse,30,60,2,3,0.05,0.95,0.9132349789529602,19,3.0,1,3.0,1,3.0,1
8414,min_diffuse,30,60,2,3,0.05,0.95,0.8737076260965612,16,3.0,1,3.0,1,3.0,1
8415,min_diffuse,30,60,2,3,0.05,0.95,0.9145334416006202,13,3.0,0,2.0,1,2.0,1
8416,min_diffuse,30,60,2,3,0.05,0.95,0.7962773199959532,8,2.0,1,2.0,1,2.0,1
8417,min_diffuse,30,60,2,3,0.05,0.95,0.9474694648931692,29,4.0,0,3.0,1,3.0,1
8418,min_diffuse,30,60,2,3,0.05,0.95,0.9206241991299234,27,3.0,1,3.0,1,3.0,1
8419,min_diffuse,30,60,2,3,0.05,0.95,0.949269515779298,47,4.0,0,4.0,0,3.0,1
8420,min_diffuse,30,60,2,3,0.05,0.95,0.9472740181184172,60,5.0,0,4.0,1,4.0,1
8421,min_diffuse,30,60,2,3,0.05,0.95,0.917235286080276,10,3.0,0,2.0,1,3.0,0
8422,min_diffuse,30,60,2,3,0.05,0.95,0.9239575508622442,14,3.0,1,3.0,1,3.0,1
8423,min_diffuse,30,60,2,3,0.05,0.95,0.8615217068060086,10,2.0,1,2.0,1,2.0,1
8424,min_diffuse,30,60,2,3,0.05,0.95,0.9334446897821616,17,3.0,1,3.0,1,3.0,1
8425,min_diffuse,30,60,2,3,0.05,0.95,0.899286279614731,16,3.0,1,3.0,1,3.0,1
8426,min_diffuse,30,60,2,3,0.05,0.95,0.8624695410672562,31,3.0,1,3.0,1,3.0,1
8427,min_diffuse,30,60,2,3,0.05,0.95,0.922616836658794,16,3.0,1,3.0,1,3.0,1
8428,min_diffuse,30,60,2,3,0.05,0.95,0.9400824146242154,9,2.0,1,2.0,1,2.0,1
8429,min_diffuse,30,60,2,3,0.05,0.95,0.9385425210413776,18,3.0,1,3.0,1,3.0,1
8430,min_diffuse,30,60,2,3,0.05,0.95,0.9449612947187696,44,4.0,1,4.0,1,4.0,1
8431,min_diffuse,30,60,2,3,0.05,0.95,0.9140475154211548,18,3.0,1,3.0,1,3.0,1
8432,min_diffuse,30,60,2,3,0.05,0.95,0.8857752585587921,14,3.0,1,3.0,1,3.0,1
8433,min_diffuse,30,60,2,3,0.05,0.95,0.9324327471387132,23,4.0,1,4.0,1,4.0,1
8434,min_diffuse,30,60,2,3,0.05,0.95,0.928914279313395,46,4.0,1,4.0,1,4.0,1
8435,min_diffuse,30,60,2,3,0.05,0.95,0.9359971646612794,30,3.0,1,3.0,1,3.0,1
8436,min_diffuse,30,60,2,3,0.05,0.95,0.941654906498616,15,3.0,1,3.0,1,3.0,1
8437,min_diffuse,30,60,2,3,0.05,0.95,0.9231245214814332,7,2.0,1,2.0,1,2.0,1
8438,min_diffuse,30,60,2,3,0.05,0.95,0.9421262939459312,19,3.0,0,2.0,1,3.0,0
8439,min_diffuse,30,60,2,3,0.05,0.95,0.9292168936544668,34,3.0,1,3.0,1,3.0,1
8440,min_diffuse,30,60,2,3,0.05,0.95,0.9451592367428656,26,4.0,0,3.0,1,3.0,1
8441,min_diffuse,30,60,2,3,0.05,0.95,0.9292487062301517,19,3.0,0,2.0,1,2.0,1
8442,min_diffuse,30,60,2,3,0.05,0.95,0.9359806630391216,69,5.0,0,4.0,1,4.0,1
8443,min_diffuse,30,60,2,3,0.05,0.95,0.9449589374622552,15,3.0,1,3.0,1,3.0,1
8444,min_diffuse,30,60,2,3,0.05,0.95,0.7852048944379101,18,3.0,1,3.0,1,3.0,1
8445,min_diffuse,30,60,2,3,0.05,0.95,0.9329131212650954,9,2.0,1,2.0,1,3.0,0
8446,min_diffuse,30,60,2,3,0.05,0.95,0.937078297785392,8,2.0,1,2.0,1,2.0,1
8447,min_diffuse,30,60,2,3,0.05,0.95,0.9370992774836776,21,3.0,1,3.0,1,3.0,1
8448,min_diffuse,30,60,2,3,0.05,0.95,0.9028920215175278,13,3.0,1,3.0,1,3.0,1
8449,min_diffuse,30,60,2,3,0.05,0.95,0.8920623721637375,15,3.0,0,2.0,1,3.0,0
8450,min_diffuse,30,60,2,3,0.05,0.95,0.935962524484895,16,3.0,1,3.0,1,3.0,1
8451,min_diffuse,30,60,2,3,0.05,0.95,0.9272455969223774,13,3.0,1,3.0,1,3.0,1
8452,min_diffuse,30,60,2,3,0.05,0.95,0.9437020540334105,11,3.0,1,3.0,1,3.0,1
8453,min_diffuse,30,60,2,3,0.05,0.95,0.9296452987160998,16,3.0,1,3.0,1,3.0,1
8454,min_diffuse,30,60,2,3,0.05,0.95,0.9473215734261824,65,5.0,0,4.0,1,5.0,0
8455,min_diffuse,30,60,2,3,0.05,0.95,0.924847555343749,13,3.0,0,2.0,1,3.0,0
8456,min_diffuse,30,60,2,3,0.05,0.95,0.9476716571653484,12,3.0,0,2.0,1,2.0,1
8457,min_diffuse,30,60,2,3,0.05,0.95,0.9021556756501484,16,3.0,1,3.0,1,3.0,1
8458,min_diffuse,30,60,2,3,0.05,0.95,0.9226304499313812,7,2.0,1,2.0,1,3.0,0
8459,min_diffuse,30,60,2,3,0.05,0.95,0.8680642885797759,15,3.0,0,2.0,1,2.0,1
8460,min_diffuse,30,60,2,3,0.05,0.95,0.9459751926819824,75,4.0,1,4.0,1,4.0,1
8461,min_diffuse,30,60,2,3,0.05,0.95,0.9346322838801908,10,2.0,1,2.0,1,3.0,0
8462,min_diffuse,30,60,2,3,0.05,0.95,0.9496733757378956,29,4.0,1,4.0,1,4.0,1
8463,min_diffuse,30,60,2,3,0.05,0.95,0.923883922807679,15,3.0,1,3.0,1,3.0,1
8464,min_diffuse,30,60,2,3,0.05,0.95,0.9320656546449562,11,3.0,1,3.0,1,3.0,1
8465,min_diffuse,30,60,2,3,0.05,0.95,0.9400123170323418,27,4.0,0,3.0,1,3.0,1
8466,min_diffuse,30,60,2,3,0.05,0.95,0.9374470961187448,17,3.0,1,3.0,1,3.0,1
8467,min_diffuse,30,60,2,3,0.05,0.95,0.94946936228423,31,4.0,0,3.0,1,3.0,1
8468,min_diffuse,30,60,2,3,0.05,0.95,0.9167067531490944,20,3.0,1,3.0,1,3.0,1
8469,min_diffuse,30,60,2,3,0.05,0.95,0.8748210395540884,10,3.0,0,2.0,1,3.0,0
8470,min_diffuse,30,60,2,3,0.05,0.95,0.8572718189423707,17,3.0,0,2.0,1,2.0,1
8471,min_diffuse,30,60,2,3,0.05,0.95,0.942421510697882,60,5.0,0,4.0,1,4.0,1
8472,min_diffuse,30,60,2,3,0.05,0.95,0.944640074078054,34,3.0,1,3.0,1,3.0,1
8473,min_diffuse,30,60,2,3,0.05,0.95,0.9227275646504768,11,3.0,0,2.0,1,3.0,0
8474,min_diffuse,30,60,2,3,0.05,0.95,0.9184354538446984,15,3.0,1,3.0,1,3.0,1
8475,min_diffuse,30,60,2,3,0.05,0.95,0.9106209897115476,14,3.0,1,3.0,1,3.0,1
8476,min_diffuse,30,60,2,3,0.05,0.95,0.949637422693638,113,5.0,0,5.0,0,4.0,1
8477,min_diffuse,30,60,2,3,0.05,0.95,0.9459673633336698,29,4.0,0,3.0,1,4.0,0
8478,min_diffuse,30,60,2,3,0.05,0.95,0.9496394590972048,53,4.0,0,4.0,0,3.0,1
8479,min_diffuse,30,60,2,3,0.05,0.95,0.8013106505134483,8,2.0,1,2.0,1,2.0,1
8480,min_diffuse,30,60,2,3,0.05,0.95,0.9046864741470864,21,3.0,1,3.0,1,3.0,1
8481,min_diffuse,30,60,2,3,0.05,0.95,0.906358004648602,10,3.0,1,3.0,1,3.0,1
8482,min_diffuse,30,60,2,3,0.05,0.95,0.9453199817481044,11,3.0,1,3.0,1,3.0,1
8483,min_diffuse,30,60,2,3,0.05,0.95,0.943736336044498,28,3.0,1,4.0,0,3.0,1
8484,min_diffuse,30,60,2,3,0.05,0.95,0.901718131402681,14,3.0,1,3.0,1,3.0,1
8485,min_diffuse,30,60,2,3,0.05,0.95,0.9198143616952406,12,3.0,0,3.0,0,2.0,1
8486,min_diffuse,30,60,2,3,0.05,0.95,0.8667984661900177,6,2.0,1,2.0,1,2.0,1
8487,min_diffuse,30,60,2,3,0.05,0.95,0.9415698387054424,36,3.0,1,3.0,1,4.0,0
8488,min_diffuse,30,60,2,3,0.05,0.95,0.9447225309660534,37,4.0,1,4.0,1,4.0,1
8489,min_diffuse,30,60,2,3,0.05,0.95,0.9299561443094644,20,3.0,1,3.0,1,3.0,1
8490,min_diffuse,30,60,2,3,0.05,0.95,0.928761328486748,15,3.0,1,3.0,1,3.0,1
8491,min_diffuse,30,60,2,3,0.05,0.95,0.9394955007026154,11,2.0,1,2.0,1,2.0,1
8492,min_diffuse,30,60,2,3,0.05,0.95,0.936024427894874,31,3.0,1,3.0,1,3.0,1
8493,min_diffuse,30,60,2,3,0.05,0.95,0.9478391234681386,9,2.0,1,2.0,1,3.0,0
8494,min_diffuse,30,60,2,3,0.05,0.95,0.9052999632984526,42,4.0,0,3.0,1,3.0,1
8495,min_diffuse,30,60,2,3,0.05,0.95,0.920051578030297,42,4.0,1,4.0,1,4.0,1
8496,min_diffuse,30,60,2,3,0.05,0.95,0.9429575170919572,25,3.0,0,3.0,0,2.0,1
8497,min_diffuse,30,60,2,3,0.05,0.95,0.9499330262693172,69,3.0,1,3.0,1,3.0,1
8498,min_diffuse,30,60,2,3,0.05,0.95,0.9351948879497456,16,3.0,1,3.0,1,3.0,1
8499,min_diffuse,30,60,2,3,0.05,0.95,0.9332275588960632,10,3.0,1,3.0,1,3.0,1
8500,min_diffuse,30,60,2,3,0.05,0.95,0.8963027793153059,18,3.0,1,3.0,1,3.0,1
8501,min_diffuse,30,60,2,3,0.05,0.95,0.9438874146341308,62,4.0,0,3.0,1,3.0,1
8502,min_diffuse,30,60,2,3,0.05,0.95,0.9473232620639108,35,4.0,1,4.0,1,4.0,1
8503,min_diffuse,30,60,2,3,0.05,0.95,0.9398908869685588,28,3.0,1,3.0,1,3.0,1
8504,min_diffuse,30,60,2,3,0.05,0.95,0.9439687120049096,57,6.0,0,6.0,0,5.0,1
8505,min_diffuse,30,60,2,3,0.05,0.95,0.9473950979053288,14,3.0,0,2.0,1,3.0,0
8506,min_diffuse,30,60,2,3,0.05,0.95,0.8913309631217998,27,3.0,1,3.0,1,3.0,1
8507,min_diffuse,30,60,2,3,0.05,0.95,0.9184583228239844,14,3.0,0,2.0,1,2.0,1
8508,min_diffuse,30,60,2,3,0.05,0.95,0.9369203382832282,20,3.0,1,4.0,0,3.0,1
8509,min_diffuse,30,60,2,3,0.05,0.95,0.9167434472782092,12,3.0,0,2.0,1,3.0,0
8510,min_diffuse,30,60,2,3,0.05,0.95,0.933886355697116,9,2.0,1,2.0,1,2.0,1
8511,min_diffuse,30,60,2,3,0.05,0.95,0.9448633655252217,16,3.0,1,3.0,1,3.0,1
8512,min_diffuse,30,60,2,3,0.05,0.95,0.8584222422405107,8,3.0,1,3.0,1,3.0,1
8513,min_diffuse,30,60,2,3,0.05,0.95,0.9442433661611862,24,4.0,1,4.0,1,4.0,1
8514,min_diffuse,30,60,2,3,0.05,0.95,0.9107888408540956,16,3.0,1,3.0,1,3.0,1
8515,min_diffuse,30,60,2,3,0.05,0.95,0.9089440641659764,14,2.0,1,2.0,1,2.0,1
8516,min_diffuse,30,60,2,3,0.05,0.95,0.936082177991252,29,4.0,0,3.0,1,3.0,1
8517,min_diffuse,30,60,2,3,0.05,0.95,0.9220993729411744,16,3.0,1,3.0,1,3.0,1
8518,min_diffuse,30,60,2,3,0.05,0.95,0.9445589359631212,23,4.0,0,3.0,1,3.0,1
8519,min_diffuse,30,60,2,3,0.05,0.95,0.9438595450210664,71,4.0,0,3.0,1,4.0,0
8520,min_diffuse,30,60,2,3,0.05,0.95,0.9412098559437206,22,3.0,1,3.0,1,3.0,1
8521,min_diffuse,30,60,2,3,0.05,0.95,0.9336786442917502,20,4.0,0,3.0,1,3.0,1
8522,min_diffuse,30,60,2,3,0.05,0.95,0.9216079742780142,13,3.0,0,3.0,0,2.0,1
8523,min_diffuse,30,60,2,3,0.05,0.95,0.9271592312786702,20,3.0,1,3.0,1,3.0,1
8524,min_diffuse,30,60,2,3,0.05,0.95,0.926381501591565,17,3.0,1,3.0,1,3.0,1
8525,min_diffuse,30,60,2,3,0.05,0.95,0.8640162424455504,8,2.0,1,2.0,1,2.0,1
8526,min_diffuse,30,60,2,3,0.05,0.95,0.9086971766187908,7,2.0,1,2.0,1,2.0,1
8527,min_diffuse,30,60,2,3,0.05,0.95,0.8447615129251425,6,2.0,1,3.0,0,2.0,1
8528,min_diffuse,30,60,2,3,0.05,0.95,0.8653787178179382,15,3.0,1,3.0,1,3.0,1
8529,min_diffuse,30,60,2,3,0.05,0.95,0.9391184962714408,25,3.0,1,3.0,1,3.0,1
8530,min_diffuse,30,60,2,3,0.05,0.95,0.9113579272495572,25,3.0,1,3.0,1,3.0,1
8531,min_diffuse,30,60,2,3,0.05,0.95,0.8499075671529239,14,3.0,0,2.0,1,2.0,1
8532,min_diffuse,30,60,2,3,0.05,0.95,0.8734979601415958,27,3.0,1,3.0,1,3.0,1
8533,min_diffuse,30,60,2,3,0.05,0.95,0.9498936118348604,38,4.0,0,4.0,0,3.0,1
8534,min_diffuse,30,60,2,3,0.05,0.95,0.9473456194203106,27,3.0,1,3.0,1,3.0,1
8535,min_diffuse,30,60,2,3,0.05,0.95,0.90389997279684,20,3.0,1,3.0,1,3.0,1
8536,min_diffuse,30,60,2,3,0.05,0.95,0.8831907176047376,6,2.0,1,3.0,0,3.0,0
8537,min_diffuse,30,60,2,3,0.05,0.95,0.929995801468596,22,3.0,1,3.0,1,3.0,1
8538,min_diffuse,30,60,2,3,0.05,0.95,0.8975704372633773,8,2.0,1,2.0,1,2.0,1
8539,min_diffuse,30,60,2,3,0.05,0.95,0.9119434039909566,8,2.0,1,3.0,0,3.0,0
8540,min_diffuse,30,60,2,3,0.05,0.95,0.8964629420742362,9,2.0,1,2.0,1,2.0,1
8541,min_diffuse,30,60,2,3,0.05,0.95,0.8793375981720954,9,2.0,1,2.0,1,2.0,1
8542,min_diffuse,30,60,2,3,0.05,0.95,0.890516996820879,27,3.0,1,3.0,1,3.0,1
8543,min_diffuse,30,60,2,3,0.05,0.95,0.9409830972058778,10,3.0,0,2.0,1,2.0,1
8544,min_diffuse,30,60,2,3,0.05,0.95,0.931250424631884,16,3.0,1,3.0,1,3.0,1
8545,min_diffuse,30,60,2,3,0.05,0.95,0.9416008586036456,29,4.0,1,4.0,1,4.0,1
8546,min_diffuse,30,60,2,3,0.05,0.95,0.815021803963535,8,2.0,1,2.0,1,3.0,0
8547,min_diffuse,30,60,2,3,0.05,0.95,0.9482589247095352,19,4.0,1,4.0,1,4.0,1
8548,min_diffuse,30,60,2,3,0.05,0.95,0.9182481929296046,36,4.0,1,4.0,1,4.0,1
8549,min_diffuse,30,60,2,3,0.05,0.95,0.9369201378037638,24,4.0,0,3.0,1,3.0,1
8550,min_diffuse,30,60,2,3,0.05,0.95,0.948611636338768,11,3.0,0,2.0,1,2.0,1
8551,min_diffuse,30,60,2,3,0.05,0.95,0.8838620965157055,23,4.0,0,3.0,1,3.0,1
8552,min_diffuse,30,60,2,3,0.05,0.95,0.9408829857316144,23,3.0,0,2.0,1,2.0,1
8553,min_diffuse,30,60,2,3,0.05,0.95,0.9070481711696308,14,3.0,1,3.0,1,3.0,1
8554,min_diffuse,30,60,2,3,0.05,0.95,0.8993439862755327,35,4.0,0,3.0,1,3.0,1
8555,min_diffuse,30,60,2,3,0.05,0.95,0.9459937297630642,9,3.0,1,3.0,1,3.0,1
8556,min_diffuse,30,60,2,3,0.05,0.95,0.9193740410554148,20,3.0,1,3.0,1,3.0,1
8557,min_diffuse,30,60,2,3,0.05,0.95,0.9404420259252392,10,3.0,1,3.0,1,3.0,1
8558,min_diffuse,30,60,2,3,0.05,0.95,0.944328214064674,9,2.0,1,2.0,1,2.0,1
8559,min_diffuse,30,60,2,3,0.05,0.95,0.9108782411448396,9,2.0,1,2.0,1,2.0,1
8560,min_diffuse,30,60,2,3,0.05,0.95,0.9176539820882352,49,4.0,0,3.0,1,3.0,1
8561,min_diffuse,30,60,2,3,0.05,0.95,0.9313332716993756,51,4.0,0,4.0,0,3.0,1
8562,min_diffuse,30,60,2,3,0.05,0.95,0.902432349380352,9,2.0,1,2.0,1,2.0,1
8563,min_diffuse,30,60,2,3,0.05,0.95,0.9296624935885962,20,3.0,1,3.0,1,3.0,1
8564,min_diffuse,30,60,2,3,0.05,0.95,0.8578023077960204,9,2.0,1,2.0,1,2.0,1
8565,min_diffuse,30,60,2,3,0.05,0.95,0.8975196871298323,11,3.0,0,2.0,1,2.0,1
8566,min_diffuse,30,60,2,3,0.05,0.95,0.8134639470285254,12,2.0,1,2.0,1,2.0,1
8567,min_diffuse,30,60,2,3,0.05,0.95,0.946469779838461,17,3.0,1,3.0,1,3.0,1
8568,min_diffuse,30,60,2,3,0.05,0.95,0.902767728198472,20,3.0,1,3.0,1,3.0,1
8569,min_diffuse,30,60,2,3,0.05,0.95,0.9441350069926128,24,4.0,0,4.0,0,3.0,1
8570,min_diffuse,30,60,2,3,0.05,0.95,0.9405824796152562,30,4.0,0,3.0,1,3.0,1
8571,min_diffuse,30,60,2,3,0.05,0.95,0.9454218887175068,48,4.0,0,3.0,1,4.0,0
8572,min_diffuse,30,60,2,3,0.05,0.95,0.9284512227035224,13,3.0,1,3.0,1,3.0,1
8573,min_diffuse,30,60,2,3,0.05,0.95,0.9469314775795772,42,3.0,1,3.0,1,3.0,1
8574,min_diffuse,30,60,2,3,0.05,0.95,0.8991926775814605,15,3.0,1,3.0,1,3.0,1
8575,min_diffuse,30,60,2,3,0.05,0.95,0.8926931408790556,13,3.0,0,2.0,1,3.0,0
8576,min_diffuse,30,60,2,3,0.05,0.95,0.938427088068812,13,3.0,1,3.0,1,3.0,1
8577,min_diffuse,30,60,2,3,0.05,0.95,0.9286099560675865,17,3.0,1,3.0,1,3.0,1
8578,min_diffuse,30,60,2,3,0.05,0.95,0.8947078449500614,16,3.0,1,3.0,1,3.0,1
8579,min_diffuse,30,60,2,3,0.05,0.95,0.94076380121633,35,4.0,0,4.0,0,3.0,1
8580,min_diffuse,30,60,2,3,0.05,0.95,0.941412630580056,13,3.0,0,2.0,1,2.0,1
8581,min_diffuse,30,60,2,3,0.05,0.95,0.943640210271356,19,3.0,1,3.0,1,3.0,1
8582,min_diffuse,30,60,2,3,0.05,0.95,0.9265237102263394,34,3.0,1,3.0,1,3.0,1
8583,min_diffuse,30,60,2,3,0.05,0.95,0.9308244221291844,26,3.0,1,3.0,1,3.0,1
8584,min_diffuse,30,60,2,3,0.05,0.95,0.8806392877729783,8,2.0,1,2.0,1,2.0,1
8585,min_diffuse,30,60,2,3,0.05,0.95,0.9425486207228791,31,5.0,0,4.0,1,5.0,0
8586,min_diffuse,30,60,2,3,0.05,0.95,0.9447803340077088,29,3.0,1,3.0,1,3.0,1
8587,min_diffuse,30,60,2,3,0.05,0.95,0.900178469122613,8,2.0,1,2.0,1,2.0,1
8588,min_diffuse,30,60,2,3,0.05,0.95,0.9163446259706866,13,3.0,0,3.0,0,2.0,1
8589,min_diffuse,30,60,2,3,0.05,0.95,0.944352108007607,8,2.0,1,2.0,1,2.0,1
8590,min_diffuse,30,60,2,3,0.05,0.95,0.9483298169765476,12,3.0,0,2.0,1,3.0,0
8591,min_diffuse,30,60,2,3,0.05,0.95,0.9380524381361048,7,2.0,1,2.0,1,2.0,1
8592,min_diffuse,30,60,2,3,0.05,0.95,0.922251596062798,12,3.0,1,3.0,1,3.0,1
8593,min_diffuse,30,60,2,3,0.05,0.95,0.9168122064673916,10,2.0,1,2.0,1,2.0,1
8594,min_diffuse,30,60,2,3,0.05,0.95,0.9411283932165226,41,4.0,1,4.0,1,4.0,1
8595,min_diffuse,30,60,2,3,0.05,0.95,0.9438201397937142,26,4.0,0,3.0,1,4.0,0
8596,min_diffuse,30,60,2,3,0.05,0.95,0.9440201352537276,12,3.0,0,2.0,1,2.0,1
8597,min_diffuse,30,60,2,3,0.05,0.95,0.9095094047928262,14,3.0,0,2.0,1,2.0,1
8598,min_diffuse,30,60,2,3,0.05,0.95,0.9425132140388236,53,4.0,1,4.0,1,4.0,1
8599,min_diffuse,30,60,2,3,0.05,0.95,0.9296306380983388,18,3.0,1,3.0,1,3.0,1
8600,min_diffuse,30,60,2,3,0.05,0.95,0.9136795440442316,13,3.0,0,2.0,1,2.0,1
8601,min_diffuse,30,60,2,3,0.05,0.95,0.9134648838357968,33,3.0,1,3.0,1,3.0,1
8602,min_diffuse,30,60,2,3,0.05,0.95,0.931533803658704,11,3.0,0,2.0,1,3.0,0
8603,min_diffuse,30,60,2,3,0.05,0.95,0.939379785069618,30,3.0,1,3.0,1,3.0,1
8604,min_diffuse,30,60,2,3,0.05,0.95,0.9446931699913116,12,3.0,0,2.0,1,3.0,0
8605,min_diffuse,30,60,2,3,0.05,0.95,0.9376297815266648,8,2.0,1,2.0,1,2.0,1
8606,min_diffuse,30,60,2,3,0.05,0.95,0.8962758315362102,45,3.0,1,3.0,1,3.0,1
8607,min_diffuse,30,60,2,3,0.05,0.95,0.9350202191695596,18,3.0,1,3.0,1,3.0,1
8608,min_diffuse,30,60,2,3,0.05,0.95,0.9125681341098136,19,3.0,1,3.0,1,3.0,1
8609,min_diffuse,30,60,2,3,0.05,0.95,0.940660570789622,28,4.0,0,3.0,1,3.0,1
8610,min_diffuse,30,60,2,3,0.05,0.95,0.921316089489454,29,4.0,0,4.0,0,3.0,1
8611,min_diffuse,30,60,2,3,0.05,0.95,0.9296219951780236,18,3.0,1,3.0,1,3.0,1
8612,min_diffuse,30,60,2,3,0.05,0.95,0.949854212532036,32,4.0,0,3.0,1,3.0,1
8613,min_diffuse,30,60,2,3,0.05,0.95,0.937796802012765,8,2.0,1,3.0,0,3.0,0
8614,min_diffuse,30,60,2,3,0.05,0.95,0.94084679217581,22,4.0,1,4.0,1,4.0,1
8615,min_diffuse,30,60,2,3,0.05,0.95,0.9461487822265996,38,3.0,1,3.0,1,3.0,1
8616,min_diffuse,30,60,2,3,0.05,0.95,0.9319798052752566,13,3.0,1,3.0,1,3.0,1
8617,min_diffuse,30,60,2,3,0.05,0.95,0.9466021593329637,14,3.0,1,3.0,1,3.0,1
8618,min_diffuse,30,60,2,3,0.05,0.95,0.9180866338028922,11,3.0,1,3.0,1,3.0,1
8619,min_diffuse,30,60,2,3,0.05,0.95,0.8605556462195264,9,3.0,0,2.0,1,2.0,1
8620,min_diffuse,30,60,2,3,0.05,0.95,0.949333445949428,24,4.0,0,3.0,1,3.0,1
8621,min_diffuse,30,60,2,3,0.05,0.95,0.9328482897522612,14,3.0,1,3.0,1,3.0,1
8622,min_diffuse,30,60,2,3,0.05,0.95,0.9495357359686616,31,3.0,1,3.0,1,3.0,1
8623,min_diffuse,30,60,2,3,0.05,0.95,0.9389896698841528,19,3.0,1,3.0,1,3.0,1
8624,min_diffuse,30,60,2,3,0.05,0.95,0.9098913276957288,46,4.0,1,4.0,1,4.0,1
8625,min_diffuse,30,60,2,3,0.05,0.95,0.8998679884168581,25,3.0,1,3.0,1,3.0,1
8626,min_diffuse,30,60,2,3,0.05,0.95,0.9421217535534742,28,4.0,0,3.0,1,4.0,0
8627,min_diffuse,30,60,2,3,0.05,0.95,0.9410593226997084,16,3.0,1,3.0,1,3.0,1
8628,min_diffuse,30,60,2,3,0.05,0.95,0.9242007943729788,16,3.0,1,3.0,1,3.0,1
8629,min_diffuse,30,60,2,3,0.05,0.95,0.933587299550612,38,3.0,1,3.0,1,3.0,1
8630,min_diffuse,30,60,2,3,0.05,0.95,0.915341685341063,18,3.0,1,3.0,1,3.0,1
8631,min_diffuse,30,60,2,3,0.05,0.95,0.9226381850394616,12,3.0,0,2.0,1,2.0,1
8632,min_diffuse,30,60,2,3,0.05,0.95,0.9208693428055568,19,3.0,0,3.0,0,2.0,1
8633,min_diffuse,30,60,2,3,0.05,0.95,0.9135359655860014,10,3.0,0,2.0,1,2.0,1
8634,min_diffuse,30,60,2,3,0.05,0.95,0.948086374615306,22,4.0,0,3.0,1,4.0,0
8635,min_diffuse,30,60,2,3,0.05,0.95,0.9445074721511292,18,3.0,1,3.0,1,3.0,1
8636,min_diffuse,30,60,2,3,0.05,0.95,0.928720366164664,42,4.0,0,3.0,1,3.0,1
8637,min_diffuse,30,60,2,3,0.05,0.95,0.9448058249293186,55,5.0,0,4.0,1,4.0,1
8638,min_diffuse,30,60,2,3,0.05,0.95,0.8940093927390839,14,2.0,1,2.0,1,2.0,1
8639,min_diffuse,30,60,2,3,0.05,0.95,0.8732149488285097,8,2.0,1,2.0,1,2.0,1
8640,min_diffuse,30,60,2,3,0.05,0.95,0.9236867060450796,53,4.0,1,4.0,1,4.0,1
8641,min_diffuse,30,60,2,3,0.05,0.95,0.9348665045832304,31,3.0,1,3.0,1,3.0,1
8642,min_diffuse,30,60,2,3,0.05,0.95,0.9467173338578948,21,4.0,0,3.0,1,3.0,1
8643,min_diffuse,30,60,2,3,0.05,0.95,0.8533256653724496,6,2.0,1,2.0,1,2.0,1
8644,min_diffuse,30,60,2,3,0.05,0.95,0.8976003920828356,19,3.0,1,3.0,1,3.0,1
8645,min_diffuse,30,60,2,3,0.05,0.95,0.8793397300962623,11,2.0,1,2.0,1,2.0,1
8646,min_diffuse,30,60,2,3,0.05,0.95,0.9363744720235772,18,4.0,0,3.0,1,3.0,1
8647,min_diffuse,30,60,2,3,0.05,0.95,0.9345183902819076,7,2.0,1,2.0,1,2.0,1
8648,min_diffuse,30,60,2,3,0.05,0.95,0.9384456635882218,36,3.0,1,4.0,0,3.0,1
8649,min_diffuse,30,60,2,3,0.05,0.95,0.9474633794215348,5,2.0,1,2.0,1,2.0,1
8650,min_diffuse,30,60,2,3,0.05,0.95,0.91757078860393,26,3.0,1,3.0,1,3.0,1
8651,min_diffuse,30,60,2,3,0.05,0.95,0.949701767880848,31,3.0,0,3.0,0,2.0,1
8652,min_diffuse,30,60,2,3,0.05,0.95,0.9281230442694351,33,4.0,0,3.0,1,3.0,1
8653,min_diffuse,30,60,2,3,0.05,0.95,0.9351491244912736,31,4.0,0,4.0,0,3.0,1
8654,min_diffuse,30,60,2,3,0.05,0.95,0.8648471486689722,17,3.0,1,3.0,1,3.0,1
8655,min_diffuse,30,60,2,3,0.05,0.95,0.9297006260926376,10,3.0,0,2.0,1,2.0,1
8656,min_diffuse,30,60,2,3,0.05,0.95,0.8312153889334143,8,2.0,1,2.0,1,2.0,1
8657,min_diffuse,30,60,2,3,0.05,0.95,0.9311072099088984,14,3.0,1,3.0,1,3.0,1
8658,min_diffuse,30,60,2,3,0.05,0.95,0.941024464899584,28,4.0,0,3.0,1,3.0,1
8659,min_diffuse,30,60,2,3,0.05,0.95,0.9463376275254848,36,4.0,1,4.0,1,4.0,1
8660,min_diffuse,30,60,2,3,0.05,0.95,0.9339653418296364,7,2.0,1,2.0,1,2.0,1
8661,min_diffuse,30,60,2,3,0.05,0.95,0.9223637805102431,14,3.0,1,3.0,1,3.0,1
8662,min_diffuse,30,60,2,3,0.05,0.95,0.9105956892435858,8,3.0,0,2.0,1,3.0,0
8663,min_diffuse,30,60,2,3,0.05,0.95,0.9382715496860362,38,4.0,1,4.0,1,4.0,1
8664,min_diffuse,30,60,2,3,0.05,0.95,0.9189013877684457,5,2.0,1,2.0,1,2.0,1
8665,min_diffuse,30,60,2,3,0.05,0.95,0.8334637514505646,14,3.0,0,2.0,1,2.0,1
8666,min_diffuse,30,60,2,3,0.05,0.95,0.93766963572267,19,3.0,1,3.0,1,3.0,1
8667,min_diffuse,30,60,2,3,0.05,0.95,0.9367669641714762,79,4.0,1,4.0,1,4.0,1
8668,min_diffuse,30,60,2,3,0.05,0.95,0.9361608582152032,34,4.0,0,3.0,1,3.0,1
8669,min_diffuse,30,60,2,3,0.05,0.95,0.8905389002880552,19,3.0,1,3.0,1,3.0,1
8670,min_diffuse,30,60,2,3,0.05,0.95,0.9338003309770134,6,2.0,1,2.0,1,2.0,1
8671,min_diffuse,30,60,2,3,0.05,0.95,0.8867402065448828,11,3.0,0,2.0,1,2.0,1
8672,min_diffuse,30,60,2,3,0.05,0.95,0.947291280429991,27,4.0,0,3.0,1,4.0,0
8673,min_diffuse,30,60,2,3,0.05,0.95,0.9427698078604028,51,4.0,1,4.0,1,4.0,1
8674,min_diffuse,30,60,2,3,0.05,0.95,0.9204926452527424,46,4.0,0,3.0,1,3.0,1
8675,min_diffuse,30,60,2,3,0.05,0.95,0.9359364488648771,10,3.0,1,3.0,1,3.0,1
8676,min_diffuse,30,60,2,3,0.05,0.95,0.884090854456671,22,3.0,1,3.0,1,3.0,1
8677,min_diffuse,30,60,2,3,0.05,0.95,0.9380551723612758,19,3.0,1,3.0,1,3.0,1
8678,min_diffuse,30,60,2,3,0.05,0.95,0.9478543070332842,28,3.0,0,3.0,0,2.0,1
8679,min_diffuse,30,60,2,3,0.05,0.95,0.8576040851183909,58,4.0,0,3.0,1,3.0,1
8680,min_diffuse,30,60,2,3,0.05,0.95,0.9495435785604556,9,2.0,1,2.0,1,3.0,0
8681,min_diffuse,30,60,2,3,0.05,0.95,0.9424597405789802,21,3.0,1,3.0,1,3.0,1
8682,min_diffuse,30,60,2,3,0.05,0.95,0.9424973895689838,13,3.0,1,3.0,1,3.0,1
8683,min_diffuse,30,60,2,3,0.05,0.95,0.9179078920608308,14,3.0,1,3.0,1,3.0,1
8684,min_diffuse,30,60,2,3,0.05,0.95,0.904765855082884,14,3.0,1,3.0,1,3.0,1
8685,min_diffuse,30,60,2,3,0.05,0.95,0.8903413747786745,9,3.0,0,2.0,1,3.0,0
8686,min_diffuse,30,60,2,3,0.05,0.95,0.920349142736388,20,3.0,1,3.0,1,3.0,1
8687,min_diffuse,30,60,2,3,0.05,0.95,0.9389991258728316,7,2.0,1,2.0,1,3.0,0
8688,min_diffuse,30,60,2,3,0.05,0.95,0.9287458819523244,19,3.0,1,3.0,1,3.0,1
8689,min_diffuse,30,60,2,3,0.05,0.95,0.944059057170498,39,4.0,0,3.0,1,3.0,1
8690,min_diffuse,30,60,2,3,0.05,0.95,0.8693395403225573,23,3.0,1,3.0,1,3.0,1
8691,min_diffuse,30,60,2,3,0.05,0.95,0.9174318304338394,25,4.0,0,4.0,0,3.0,1
8692,min_diffuse,30,60,2,3,0.05,0.95,0.948083326198216,38,4.0,0,4.0,0,3.0,1
8693,min_diffuse,30,60,2,3,0.05,0.95,0.9414828809317204,62,5.0,0,4.0,1,4.0,1
8694,min_diffuse,30,60,2,3,0.05,0.95,0.9457694587383868,55,4.0,1,4.0,1,4.0,1
8695,min_diffuse,30,60,2,3,0.05,0.95,0.9098349504020332,12,3.0,0,2.0,1,3.0,0
8696,min_diffuse,30,60,2,3,0.05,0.95,0.9351434956972676,20,3.0,1,3.0,1,3.0,1
8697,min_diffuse,30,60,2,3,0.05,0.95,0.9132448119009148,28,3.0,0,3.0,0,2.0,1
8698,min_diffuse,30,60,2,3,0.05,0.95,0.9487462458308028,21,3.0,1,3.0,1,3.0,1
8699,min_diffuse,30,60,2,3,0.05,0.95,0.9367729774157032,16,3.0,1,3.0,1,3.0,1
8700,min_diffuse,30,60,2,3,0.05,0.95,0.8898635286122362,19,3.0,1,3.0,1,3.0,1
8701,min_diffuse,30,60,2,3,0.05,0.95,0.94630030690455,14,3.0,1,3.0,1,3.0,1
8702,min_diffuse,30,60,2,3,0.05,0.95,0.8997176258666287,9,3.0,0,2.0,1,2.0,1
8703,min_diffuse,30,60,2,3,0.05,0.95,0.9307790008965792,20,3.0,1,3.0,1,3.0,1
8704,min_diffuse,30,60,2,3,0.05,0.95,0.9127391044627932,24,3.0,1,3.0,1,3.0,1
8705,min_diffuse,30,60,2,3,0.05,0.95,0.9380010536135244,6,2.0,1,3.0,0,3.0,0
8706,min_diffuse,30,60,2,3,0.05,0.95,0.9429408321391828,31,4.0,0,3.0,1,3.0,1
8707,min_diffuse,30,60,2,3,0.05,0.95,0.9384904872336726,31,3.0,1,3.0,1,3.0,1
8708,min_diffuse,30,60,2,3,0.05,0.95,0.9113266017279992,18,3.0,1,3.0,1,3.0,1
8709,min_diffuse,30,60,2,3,0.05,0.95,0.9442392427298504,12,3.0,0,2.0,1,3.0,0
8710,min_diffuse,30,60,2,3,0.05,0.95,0.9445130163030636,34,4.0,0,4.0,0,3.0,1
8711,min_diffuse,30,60,2,3,0.05,0.95,0.8758635579539586,22,3.0,1,3.0,1,3.0,1
8712,min_diffuse,30,60,2,3,0.05,0.95,0.932494178257935,9,2.0,1,2.0,1,2.0,1
8713,min_diffuse,30,60,2,3,0.05,0.95,0.9425929990397632,13,3.0,1,3.0,1,3.0,1
8714,min_diffuse,30,60,2,3,0.05,0.95,0.9370599716564022,41,4.0,0,4.0,0,3.0,1
8715,min_diffuse,30,60,2,3,0.05,0.95,0.8333485987200081,10,3.0,0,2.0,1,2.0,1
8716,min_diffuse,30,60,2,3,0.05,0.95,0.929533850118908,32,4.0,1,4.0,1,4.0,1
8717,min_diffuse,30,60,2,3,0.05,0.95,0.9438956893396646,11,3.0,1,3.0,1,3.0,1
8718,min_diffuse,30,60,2,3,0.05,0.95,0.916228091384761,8,2.0,1,2.0,1,2.0,1
8719,min_diffuse,30,60,2,3,0.05,0.95,0.9389330646410384,32,4.0,0,3.0,1,3.0,1
8720,min_diffuse,30,60,2,3,0.05,0.95,0.9454350895638316,24,4.0,0,3.0,1,4.0,0
8721,min_diffuse,30,60,2,3,0.05,0.95,0.9025674864546074,25,3.0,1,3.0,1,3.0,1
8722,min_diffuse,30,60,2,3,0.05,0.95,0.9020824144364292,9,3.0,1,3.0,1,3.0,1
8723,min_diffuse,30,60,2,3,0.05,0.95,0.8860775825525422,11,3.0,1,3.0,1,3.0,1
8724,min_diffuse,30,60,2,3,0.05,0.95,0.8790959429923316,12,3.0,0,2.0,1,2.0,1
8725,min_diffuse,30,60,2,3,0.05,0.95,0.9477123219882052,46,4.0,0,4.0,0,3.0,1
8726,min_diffuse,30,60,2,3,0.05,0.95,0.9184513889377786,20,3.0,0,3.0,0,2.0,1
8727,min_diffuse,30,60,2,3,0.05,0.95,0.8678413624812107,27,3.0,1,3.0,1,3.0,1
8728,min_diffuse,30,60,2,3,0.05,0.95,0.8998485683658903,22,4.0,0,4.0,0,3.0,1
8729,min_diffuse,30,60,2,3,0.05,0.95,0.9264867996136168,27,3.0,1,3.0,1,3.0,1
8730,min_diffuse,30,60,2,3,0.05,0.95,0.9480400405779592,45,5.0,0,5.0,0,4.0,1
8731,min_diffuse,30,60,2,3,0.05,0.95,0.9154978639981428,11,3.0,1,3.0,1,3.0,1
8732,min_diffuse,30,60,2,3,0.05,0.95,0.910194060402454,27,3.0,1,3.0,1,3.0,1
8733,min_diffuse,30,60,2,3,0.05,0.95,0.9488643652682216,12,2.0,1,2.0,1,2.0,1
8734,min_diffuse,30,60,2,3,0.05,0.95,0.7848890872806974,12,3.0,0,2.0,1,2.0,1
8735,min_diffuse,30,60,2,3,0.05,0.95,0.9371460849611352,24,4.0,1,4.0,1,4.0,1
8736,min_diffuse,30,60,2,3,0.05,0.95,0.940009882915208,6,2.0,1,2.0,1,2.0,1
8737,min_diffuse,30,60,2,3,0.05,0.95,0.8673206496028607,13,3.0,0,2.0,1,2.0,1
8738,min_diffuse,30,60,2,3,0.05,0.95,0.928717326881255,60,4.0,0,4.0,0,3.0,1
8739,min_diffuse,30,60,2,3,0.05,0.95,0.9125843951126412,16,3.0,0,2.0,1,2.0,1
8740,min_diffuse,30,60,2,3,0.05,0.95,0.9489865611155676,31,3.0,1,3.0,1,3.0,1
8741,min_diffuse,30,60,2,3,0.05,0.95,0.8631974025756675,16,3.0,1,3.0,1,3.0,1
8742,min_diffuse,30,60,2,3,0.05,0.95,0.9465152484346288,23,4.0,1,4.0,1,4.0,1
8743,min_diffuse,30,60,2,3,0.05,0.95,0.9296947297411956,19,3.0,0,2.0,1,3.0,0
8744,min_diffuse,30,60,2,3,0.05,0.95,0.928454641955726,19,3.0,1,3.0,1,3.0,1
8745,min_diffuse,30,60,2,3,0.05,0.95,0.9454705392318724,21,3.0,1,3.0,1,3.0,1
8746,min_diffuse,30,60,2,3,0.05,0.95,0.8477614571497523,16,3.0,0,2.0,1,2.0,1
8747,min_diffuse,30,60,2,3,0.05,0.95,0.9379989552645408,14,3.0,1,3.0,1,3.0,1
8748,min_diffuse,30,60,2,3,0.05,0.95,0.9489273862281996,24,3.0,1,3.0,1,3.0,1
8749,min_diffuse,30,60,2,3,0.05,0.95,0.925838623499593,14,3.0,1,3.0,1,3.0,1
8750,min_diffuse,30,60,2,3,0.05,0.95,0.9449671474114244,28,3.0,1,3.0,1,3.0,1
8751,min_diffuse,30,60,2,3,0.05,0.95,0.9122596465363676,12,2.0,1,2.0,1,2.0,1
8752,min_diffuse,30,60,2,3,0.05,0.95,0.9414662021386968,23,4.0,0,3.0,1,3.0,1
8753,min_diffuse,30,60,2,3,0.05,0.95,0.943662798992046,24,4.0,0,3.0,1,4.0,0
8754,min_diffuse,30,60,2,3,0.05,0.95,0.9262833744487844,64,4.0,1,4.0,1,4.0,1
8755,min_diffuse,30,60,2,3,0.05,0.95,0.9170642440357852,13,3.0,0,2.0,1,2.0,1
8756,min_diffuse,30,60,2,3,0.05,0.95,0.9281743915850936,14,3.0,1,3.0,1,3.0,1
8757,min_diffuse,30,60,2,3,0.05,0.95,0.9320746375119768,29,3.0,1,3.0,1,3.0,1
8758,min_diffuse,30,60,2,3,0.05,0.95,0.8442754177330715,8,2.0,1,2.0,1,2.0,1
8759,min_diffuse,30,60,2,3,0.05,0.95,0.9279051640512312,12,3.0,0,2.0,1,3.0,0
8760,min_diffuse,30,60,2,3,0.05,0.95,0.949179740779328,43,4.0,1,4.0,1,4.0,1
8761,min_diffuse,30,60,2,3,0.05,0.95,0.9425926392350964,87,5.0,1,5.0,1,5.0,1
8762,min_diffuse,30,60,2,3,0.05,0.95,0.932743356969105,33,4.0,0,3.0,1,3.0,1
8763,min_diffuse,30,60,2,3,0.05,0.95,0.907105909752084,18,3.0,1,3.0,1,3.0,1
8764,min_diffuse,30,60,2,3,0.05,0.95,0.9079118041660754,11,3.0,1,3.0,1,3.0,1
8765,min_diffuse,30,60,2,3,0.05,0.95,0.9361874888033666,21,3.0,0,3.0,0,2.0,1
8766,min_diffuse,30,60,2,3,0.05,0.95,0.9366287979825588,13,3.0,0,2.0,1,2.0,1
8767,min_diffuse,30,60,2,3,0.05,0.95,0.9202532638165772,16,3.0,0,2.0,1,2.0,1
8768,min_diffuse,30,60,2,3,0.05,0.95,0.9311081867548902,13,3.0,1,3.0,1,3.0,1
8769,min_diffuse,30,60,2,3,0.05,0.95,0.8916983122133664,18,3.0,1,3.0,1,3.0,1
8770,min_diffuse,30,60,2,3,0.05,0.95,0.9442806605854946,19,3.0,1,3.0,1,3.0,1
8771,min_diffuse,30,60,2,3,0.05,0.95,0.8286424109616823,7,2.0,1,2.0,1,2.0,1
8772,min_diffuse,30,60,2,3,0.05,0.95,0.9238806189141046,10,3.0,1,3.0,1,3.0,1
8773,min_diffuse,30,60,2,3,0.05,0.95,0.8321651022055324,12,3.0,0,2.0,1,3.0,0
8774,min_diffuse,30,60,2,3,0.05,0.95,0.9401104012012668,24,4.0,0,3.0,1,4.0,0
8775,min_diffuse,30,60,2,3,0.05,0.95,0.881519912497601,20,3.0,1,3.0,1,3.0,1
8776,min_diffuse,30,60,2,3,0.05,0.95,0.9439550295409662,32,4.0,0,4.0,0,3.0,1
8777,min_diffuse,30,60,2,3,0.05,0.95,0.9103864734686442,22,3.0,1,3.0,1,3.0,1
8778,min_diffuse,30,60,2,3,0.05,0.95,0.9169017036375025,6,2.0,1,2.0,1,2.0,1
8779,min_diffuse,30,60,2,3,0.05,0.95,0.9462996735660232,8,3.0,0,2.0,1,2.0,1
8780,min_diffuse,30,60,2,3,0.05,0.95,0.9319403857287905,22,3.0,1,3.0,1,3.0,1
8781,min_diffuse,30,60,2,3,0.05,0.95,0.9336117309184604,7,2.0,1,2.0,1,2.0,1
8782,min_diffuse,30,60,2,3,0.05,0.95,0.9371646759232232,18,3.0,0,2.0,1,3.0,0
8783,min_diffuse,30,60,2,3,0.05,0.95,0.9366235203231844,23,3.0,1,3.0,1,3.0,1
8784,min_diffuse,30,60,2,3,0.05,0.95,0.940011367229423,65,4.0,1,4.0,1,4.0,1
8785,min_diffuse,30,60,2,3,0.05,0.95,0.8944091633217026,12,3.0,0,2.0,1,3.0,0
8786,min_diffuse,30,60,2,3,0.05,0.95,0.9499600101760148,33,3.0,1,3.0,1,3.0,1
8787,min_diffuse,30,60,2,3,0.05,0.95,0.9015525696949704,13,3.0,0,2.0,1,3.0,0
8788,min_diffuse,30,60,2,3,0.05,0.95,0.9390599701597082,26,3.0,1,3.0,1,3.0,1
8789,min_diffuse,30,60,2,3,0.05,0.95,0.8714794380241416,11,2.0,1,2.0,1,2.0,1
8790,min_diffuse,30,60,2,3,0.05,0.95,0.8884967176952302,19,3.0,1,3.0,1,3.0,1
8791,min_diffuse,30,60,2,3,0.05,0.95,0.9280487129128964,24,3.0,1,3.0,1,3.0,1
8792,min_diffuse,30,60,2,3,0.05,0.95,0.9422859893217448,63,4.0,1,4.0,1,4.0,1
8793,min_diffuse,30,60,2,3,0.05,0.95,0.939090880392929,7,2.0,1,2.0,1,3.0,0
8794,min_diffuse,30,60,2,3,0.05,0.95,0.9332523331929892,43,4.0,0,3.0,1,3.0,1
8795,min_diffuse,30,60,2,3,0.05,0.95,0.9342281733476684,12,3.0,1,3.0,1,3.0,1
8796,min_diffuse,30,60,2,3,0.05,0.95,0.8479623395063275,12,2.0,1,2.0,1,2.0,1
8797,min_diffuse,30,60,2,3,0.05,0.95,0.9258765317011792,10,3.0,1,3.0,1,3.0,1
8798,min_diffuse,30,60,2,3,0.05,0.95,0.917238972056036,27,3.0,1,3.0,1,3.0,1
8799,min_diffuse,30,60,2,3,0.05,0.95,0.938442400260128,39,3.0,1,3.0,1,3.0,1
8800,min_diffuse,30,60,2,3,0.05,0.95,0.92804455225927,28,3.0,1,3.0,1,3.0,1
8801,min_diffuse,30,60,2,3,0.05,0.95,0.9099631283464288,34,3.0,1,3.0,1,3.0,1
8802,min_diffuse,30,60,2,3,0.05,0.95,0.9446579157609504,23,4.0,0,3.0,1,3.0,1
8803,min_diffuse,30,60,2,3,0.05,0.95,0.949708602331119,25,3.0,1,3.0,1,3.0,1
8804,min_diffuse,30,60,2,3,0.05,0.95,0.9061135704169102,9,3.0,1,3.0,1,3.0,1
8805,min_diffuse,30,60,2,3,0.05,0.95,0.9415890407172456,11,3.0,0,2.0,1,2.0,1
8806,min_diffuse,30,60,2,3,0.05,0.95,0.9378916285432136,12,3.0,1,3.0,1,3.0,1
8807,min_diffuse,30,60,2,3,0.05,0.95,0.9420956019538372,14,3.0,1,3.0,1,3.0,1
8808,min_diffuse,30,60,2,3,0.05,0.95,0.915827051020492,18,3.0,1,3.0,1,3.0,1
8809,min_diffuse,30,60,2,3,0.05,0.95,0.858047966051492,12,3.0,0,2.0,1,2.0,1
8810,min_diffuse,30,60,2,3,0.05,0.95,0.9140804089209748,13,3.0,1,3.0,1,3.0,1
8811,min_diffuse,30,60,2,3,0.05,0.95,0.8501369508994346,21,3.0,1,3.0,1,3.0,1
8812,min_diffuse,30,60,2,3,0.05,0.95,0.9270201246262856,17,3.0,1,3.0,1,3.0,1
8813,min_diffuse,30,60,2,3,0.05,0.95,0.940930378444433,25,3.0,1,3.0,1,3.0,1
8814,min_diffuse,30,60,2,3,0.05,0.95,0.94238620398771,10,3.0,1,3.0,1,3.0,1
8815,min_diffuse,30,60,2,3,0.05,0.95,0.9452168021692142,10,3.0,1,3.0,1,3.0,1
8816,min_diffuse,30,60,2,3,0.05,0.95,0.930398737583494,10,3.0,1,3.0,1,3.0,1
8817,min_diffuse,30,60,2,3,0.05,0.95,0.9398750261411596,17,3.0,1,3.0,1,3.0,1
8818,min_diffuse,30,60,2,3,0.05,0.95,0.9093657945029804,18,3.0,1,3.0,1,3.0,1
8819,min_diffuse,30,60,2,3,0.05,0.95,0.9316933644465416,18,3.0,1,3.0,1,3.0,1
8820,min_diffuse,30,60,2,3,0.05,0.95,0.9028502566202284,10,2.0,1,3.0,0,3.0,0
8821,min_diffuse,30,60,2,3,0.05,0.95,0.7739308659713958,7,2.0,1,2.0,1,2.0,1
8822,min_diffuse,30,60,2,3,0.05,0.95,0.9469155596246748,31,4.0,0,3.0,1,3.0,1
8823,min_diffuse,30,60,2,3,0.05,0.95,0.9486744570203288,40,4.0,1,4.0,1,4.0,1
8824,min_diffuse,30,60,2,3,0.05,0.95,0.922025246490872,33,3.0,1,3.0,1,3.0,1
8825,min_diffuse,30,60,2,3,0.05,0.95,0.9005052373563982,7,2.0,1,2.0,1,2.0,1
8826,min_diffuse,30,60,2,3,0.05,0.95,0.9373883741259952,14,3.0,1,3.0,1,3.0,1
8827,min_diffuse,30,60,2,3,0.05,0.95,0.8645526108015897,7,2.0,1,2.0,1,2.0,1
8828,min_diffuse,30,60,2,3,0.05,0.95,0.9355832031640072,12,3.0,0,2.0,1,2.0,1
8829,min_diffuse,30,60,2,3,0.05,0.95,0.9168634167898576,17,3.0,0,3.0,0,2.0,1
8830,min_diffuse,30,60,2,3,0.05,0.95,0.940584091530148,32,3.0,1,3.0,1,3.0,1
8831,min_diffuse,30,60,2,3,0.05,0.95,0.8681310656134544,13,3.0,0,2.0,1,3.0,0
8832,min_diffuse,30,60,2,3,0.05,0.95,0.8947062961184925,22,3.0,1,3.0,1,3.0,1
8833,min_diffuse,30,60,2,3,0.05,0.95,0.906768217725873,11,3.0,0,2.0,1,3.0,0
8834,min_diffuse,30,60,2,3,0.05,0.95,0.932862667662012,38,4.0,0,3.0,1,3.0,1
8835,min_diffuse,30,60,2,3,0.05,0.95,0.9173834234494596,28,3.0,1,3.0,1,3.0,1
8836,min_diffuse,30,60,2,3,0.05,0.95,0.9437808109342588,32,4.0,1,4.0,1,4.0,1
8837,min_diffuse,30,60,2,3,0.05,0.95,0.9412262597285764,65,4.0,0,4.0,0,3.0,1
8838,min_diffuse,30,60,2,3,0.05,0.95,0.9288378051527906,42,4.0,0,3.0,1,3.0,1
8839,min_diffuse,30,60,2,3,0.05,0.95,0.9491288166831552,30,3.0,1,4.0,0,3.0,1
8840,min_diffuse,30,60,2,3,0.05,0.95,0.9416627522919078,24,3.0,1,3.0,1,3.0,1
8841,min_diffuse,30,60,2,3,0.05,0.95,0.9361870199561644,13,3.0,1,3.0,1,3.0,1
8842,min_diffuse,30,60,2,3,0.05,0.95,0.8800819887882115,11,3.0,0,2.0,1,2.0,1
8843,min_diffuse,30,60,2,3,0.05,0.95,0.8612610757164402,12,3.0,1,3.0,1,3.0,1
8844,min_diffuse,30,60,2,3,0.05,0.95,0.9447400142639164,32,4.0,1,4.0,1,4.0,1
8845,min_diffuse,30,60,2,3,0.05,0.95,0.8820361950586096,17,3.0,0,2.0,1,3.0,0
8846,min_diffuse,30,60,2,3,0.05,0.95,0.9386893583532588,17,3.0,1,3.0,1,3.0,1
8847,min_diffuse,30,60,2,3,0.05,0.95,0.8993824643969697,18,3.0,1,3.0,1,3.0,1
8848,min_diffuse,30,60,2,3,0.05,0.95,0.921165408290436,22,3.0,1,3.0,1,3.0,1
8849,min_diffuse,30,60,2,3,0.05,0.95,0.9078237222448138,14,3.0,1,3.0,1,3.0,1
8850,min_diffuse,30,60,2,3,0.05,0.95,0.9453060895862532,41,4.0,0,3.0,1,3.0,1
8851,min_diffuse,30,60,2,3,0.05,0.95,0.9197321957336976,17,3.0,0,2.0,1,2.0,1
8852,min_diffuse,30,60,2,3,0.05,0.95,0.9480378384447864,22,3.0,1,3.0,1,3.0,1
8853,min_diffuse,30,60,2,3,0.05,0.95,0.8470555725023065,17,3.0,1,3.0,1,3.0,1
8854,min_diffuse,30,60,2,3,0.05,0.95,0.9416976135177324,23,4.0,1,4.0,1,4.0,1
8855,min_diffuse,30,60,2,3,0.05,0.95,0.9266197526834182,40,4.0,0,3.0,1,3.0,1
8856,min_diffuse,30,60,2,3,0.05,0.95,0.9284773263435582,22,3.0,0,2.0,1,2.0,1
8857,min_diffuse,30,60,2,3,0.05,0.95,0.931506489910894,18,3.0,0,2.0,1,3.0,0
8858,min_diffuse,30,60,2,3,0.05,0.95,0.9449283322424428,13,3.0,0,2.0,1,3.0,0
8859,min_diffuse,30,60,2,3,0.05,0.95,0.9179451942000856,19,3.0,1,3.0,1,3.0,1
8860,min_diffuse,30,60,2,3,0.05,0.95,0.9165936597214054,9,3.0,0,2.0,1,2.0,1
8861,min_diffuse,30,60,2,3,0.05,0.95,0.9134520832729222,16,3.0,1,4.0,0,3.0,1
8862,min_diffuse,30,60,2,3,0.05,0.95,0.8425778891919808,9,2.0,1,2.0,1,2.0,1
8863,min_diffuse,30,60,2,3,0.05,0.95,0.9480832568066644,19,3.0,1,3.0,1,3.0,1
8864,min_diffuse,30,60,2,3,0.05,0.95,0.9121169512985744,21,3.0,1,3.0,1,3.0,1
8865,min_diffuse,30,60,2,3,0.05,0.95,0.9278865251624332,10,3.0,1,3.0,1,3.0,1
8866,min_diffuse,30,60,2,3,0.05,0.95,0.9426902723944957,27,3.0,1,3.0,1,3.0,1
8867,min_diffuse,30,60,2,3,0.05,0.95,0.8963676588233428,8,2.0,1,2.0,1,3.0,0
8868,min_diffuse,30,60,2,3,0.05,0.95,0.9262223591911952,20,4.0,1,4.0,1,4.0,1
8869,min_diffuse,30,60,2,3,0.05,0.95,0.9475775027197852,33,4.0,0,4.0,0,3.0,1
8870,min_diffuse,30,60,2,3,0.05,0.95,0.941440032608656,13,3.0,1,3.0,1,3.0,1
8871,min_diffuse,30,60,2,3,0.05,0.95,0.9052910865839712,9,3.0,1,3.0,1,3.0,1
8872,min_diffuse,30,60,2,3,0.05,0.95,0.9427109118699148,23,3.0,1,3.0,1,3.0,1
8873,min_diffuse,30,60,2,3,0.05,0.95,0.9400947103321536,17,3.0,1,3.0,1,3.0,1
8874,min_diffuse,30,60,2,3,0.05,0.95,0.9135329363661906,14,3.0,0,2.0,1,3.0,0
8875,min_diffuse,30,60,2,3,0.05,0.95,0.941912311530232,73,4.0,0,3.0,1,3.0,1
8876,min_diffuse,30,60,2,3,0.05,0.95,0.9379322254122768,18,3.0,1,3.0,1,3.0,1
8877,min_diffuse,30,60,2,3,0.05,0.95,0.9453627526304588,12,3.0,1,3.0,1,3.0,1
8878,min_diffuse,30,60,2,3,0.05,0.95,0.8858459354167257,16,3.0,1,3.0,1,3.0,1
8879,min_diffuse,30,60,2,3,0.05,0.95,0.9266435600317552,12,3.0,0,2.0,1,3.0,0
8880,min_diffuse,30,60,2,3,0.05,0.95,0.9214119248433408,7,2.0,1,2.0,1,2.0,1
8881,min_diffuse,30,60,2,3,0.05,0.95,0.9260281656036712,10,3.0,0,2.0,1,2.0,1
8882,min_diffuse,30,60,2,3,0.05,0.95,0.913202739773053,35,4.0,1,4.0,1,4.0,1
8883,min_diffuse,30,60,2,3,0.05,0.95,0.9290573171721652,16,3.0,0,2.0,1,2.0,1
8884,min_diffuse,30,60,2,3,0.05,0.95,0.9255750445460152,6,2.0,1,2.0,1,2.0,1
8885,min_diffuse,30,60,2,3,0.05,0.95,0.9112631161262496,8,2.0,1,2.0,1,2.0,1
8886,min_diffuse,30,60,2,3,0.05,0.95,0.9492567762580928,13,3.0,0,2.0,1,2.0,1
8887,min_diffuse,30,60,2,3,0.05,0.95,0.9233092792543564,16,3.0,1,3.0,1,3.0,1
8888,min_diffuse,30,60,2,3,0.05,0.95,0.9293956820825956,12,3.0,1,3.0,1,3.0,1
8889,min_diffuse,30,60,2,3,0.05,0.95,0.9314465414271216,18,3.0,1,3.0,1,3.0,1
8890,min_diffuse,30,60,2,3,0.05,0.95,0.9447906437297092,34,4.0,0,4.0,0,3.0,1
8891,min_diffuse,30,60,2,3,0.05,0.95,0.938439591390444,13,3.0,1,3.0,1,3.0,1
8892,min_diffuse,30,60,2,3,0.05,0.95,0.8348103563193916,9,3.0,0,2.0,1,2.0,1
8893,min_diffuse,30,60,2,3,0.05,0.95,0.948310678096362,53,4.0,1,4.0,1,4.0,1
8894,min_diffuse,30,60,2,3,0.05,0.95,0.9120761732245792,8,2.0,1,2.0,1,2.0,1
8895,min_diffuse,30,60,2,3,0.05,0.95,0.946580591044034,27,4.0,1,4.0,1,4.0,1
8896,min_diffuse,30,60,2,3,0.05,0.95,0.9401705539156406,33,4.0,1,4.0,1,4.0,1
8897,min_diffuse,30,60,2,3,0.05,0.95,0.8756280025889579,11,3.0,0,3.0,0,2.0,1
8898,min_diffuse,30,60,2,3,0.05,0.95,0.8785840579718215,12,3.0,0,2.0,1,2.0,1
8899,min_diffuse,30,60,2,3,0.05,0.95,0.9078953656541108,12,3.0,0,2.0,1,2.0,1
8900,min_diffuse,30,60,2,3,0.05,0.95,0.9479731016272348,30,4.0,0,3.0,1,3.0,1
8901,min_diffuse,30,60,2,3,0.05,0.95,0.9194383002166464,18,3.0,1,3.0,1,3.0,1
8902,min_diffuse,30,60,2,3,0.05,0.95,0.9422552286326998,23,4.0,0,3.0,1,3.0,1
8903,min_diffuse,30,60,2,3,0.05,0.95,0.9146034538457668,8,2.0,1,2.0,1,2.0,1
8904,min_diffuse,30,60,2,3,0.05,0.95,0.9434725083121116,19,3.0,1,3.0,1,3.0,1
8905,min_diffuse,30,60,2,3,0.05,0.95,0.9430355407750496,15,3.0,1,3.0,1,3.0,1
8906,min_diffuse,30,60,2,3,0.05,0.95,0.92791569334199,39,4.0,0,3.0,1,4.0,0
8907,min_diffuse,30,60,2,3,0.05,0.95,0.93834577999329,10,3.0,1,3.0,1,3.0,1
8908,min_diffuse,30,60,2,3,0.05,0.95,0.9420006984766977,16,3.0,1,3.0,1,3.0,1
8909,min_diffuse,30,60,2,3,0.05,0.95,0.8845978444818785,28,3.0,1,3.0,1,3.0,1
8910,min_diffuse,30,60,2,3,0.05,0.95,0.921615574155098,23,3.0,1,3.0,1,3.0,1
8911,min_diffuse,30,60,2,3,0.05,0.95,0.9463490983195318,16,3.0,1,3.0,1,3.0,1
8912,min_diffuse,30,60,2,3,0.05,0.95,0.9378045718241624,33,4.0,1,4.0,1,4.0,1
8913,min_diffuse,30,60,2,3,0.05,0.95,0.9352895032126454,18,3.0,0,2.0,1,2.0,1
8914,min_diffuse,30,60,2,3,0.05,0.95,0.9284084211464224,9,3.0,1,3.0,1,3.0,1
8915,min_diffuse,30,60,2,3,0.05,0.95,0.9112152438220787,33,4.0,0,3.0,1,3.0,1
8916,min_diffuse,30,60,2,3,0.05,0.95,0.9444569023312336,25,4.0,0,3.0,1,3.0,1
8917,min_diffuse,30,60,2,3,0.05,0.95,0.9076308112732676,26,3.0,0,2.0,1,2.0,1
8918,min_diffuse,30,60,2,3,0.05,0.95,0.9419470867427576,41,4.0,1,4.0,1,4.0,1
8919,min_diffuse,30,60,2,3,0.05,0.95,0.8737082340267246,5,2.0,1,2.0,1,2.0,1
8920,min_diffuse,30,60,2,3,0.05,0.95,0.9083696270051136,14,3.0,0,2.0,1,3.0,0
8921,min_diffuse,30,60,2,3,0.05,0.95,0.9485350068928096,48,4.0,0,3.0,1,3.0,1
8922,min_diffuse,30,60,2,3,0.05,0.95,0.9079920064372984,58,4.0,1,4.0,1,4.0,1
8923,min_diffuse,30,60,2,3,0.05,0.95,0.9253854532790324,35,4.0,0,3.0,1,3.0,1
8924,min_diffuse,30,60,2,3,0.05,0.95,0.948926732901727,16,3.0,1,3.0,1,3.0,1
8925,min_diffuse,30,60,2,3,0.05,0.95,0.9486178521587004,13,2.0,1,2.0,1,2.0,1
8926,min_diffuse,30,60,2,3,0.05,0.95,0.9066982180681072,20,3.0,1,3.0,1,3.0,1
8927,min_diffuse,30,60,2,3,0.05,0.95,0.9081666242068592,22,3.0,1,3.0,1,3.0,1
8928,min_diffuse,30,60,2,3,0.05,0.95,0.9157783085637662,22,3.0,1,3.0,1,3.0,1
8929,min_diffuse,30,60,2,3,0.05,0.95,0.9325190942694846,36,3.0,1,3.0,1,3.0,1
8930,min_diffuse,30,60,2,3,0.05,0.95,0.8788044989484405,11,2.0,1,2.0,1,2.0,1
8931,min_diffuse,30,60,2,3,0.05,0.95,0.9215230588499874,21,3.0,1,3.0,1,3.0,1
8932,min_diffuse,30,60,2,3,0.05,0.95,0.9457475824613528,16,3.0,1,3.0,1,3.0,1
8933,min_diffuse,30,60,2,3,0.05,0.95,0.883428763817068,6,2.0,1,2.0,1,2.0,1
8934,min_diffuse,30,60,2,3,0.05,0.95,0.9478904773243308,35,3.0,1,3.0,1,3.0,1
8935,min_diffuse,30,60,2,3,0.05,0.95,0.9457984297147252,58,5.0,0,4.0,1,4.0,1
8936,min_diffuse,30,60,2,3,0.05,0.95,0.9358353389202112,18,3.0,1,3.0,1,3.0,1
8937,min_diffuse,30,60,2,3,0.05,0.95,0.9482984670651528,45,5.0,1,5.0,1,5.0,1
8938,min_diffuse,30,60,2,3,0.05,0.95,0.8932604469963635,18,3.0,1,3.0,1,3.0,1
8939,min_diffuse,30,60,2,3,0.05,0.95,0.8729807569929737,27,3.0,1,3.0,1,3.0,1
8940,min_diffuse,30,60,2,3,0.05,0.95,0.9437680545052758,6,2.0,1,2.0,1,2.0,1
8941,min_diffuse,30,60,2,3,0.05,0.95,0.9407929078302032,36,5.0,0,4.0,1,4.0,1
8942,min_diffuse,30,60,2,3,0.05,0.95,0.9382790847240052,53,4.0,1,4.0,1,4.0,1
8943,min_diffuse,30,60,2,3,0.05,0.95,0.9090134438808606,19,3.0,1,3.0,1,3.0,1
8944,min_diffuse,30,60,2,3,0.05,0.95,0.9407043894609088,11,3.0,1,3.0,1,3.0,1
8945,min_diffuse,30,60,2,3,0.05,0.95,0.9319389277432896,16,3.0,1,3.0,1,3.0,1
8946,min_diffuse,30,60,2,3,0.05,0.95,0.9024028628922148,14,3.0,1,3.0,1,3.0,1
8947,min_diffuse,30,60,2,3,0.05,0.95,0.9228904116713788,18,3.0,1,3.0,1,3.0,1
8948,min_diffuse,30,60,2,3,0.05,0.95,0.8952179325682169,4,2.0,1,2.0,1,2.0,1
8949,min_diffuse,30,60,2,3,0.05,0.95,0.8543343593823146,17,3.0,0,2.0,1,2.0,1
8950,min_diffuse,30,60,2,3,0.05,0.95,0.9216442605217944,15,3.0,1,3.0,1,3.0,1
8951,min_diffuse,30,60,2,3,0.05,0.95,0.949486062459689,23,3.0,1,3.0,1,3.0,1
8952,min_diffuse,30,60,2,3,0.05,0.95,0.8835947361512384,7,2.0,1,2.0,1,2.0,1
8953,min_diffuse,30,60,2,3,0.05,0.95,0.9160883291933885,22,3.0,1,3.0,1,3.0,1
8954,min_diffuse,30,60,2,3,0.05,0.95,0.9399065668630148,35,4.0,0,4.0,0,3.0,1
8955,min_diffuse,30,60,2,3,0.05,0.95,0.9477092526412876,94,5.0,1,5.0,1,5.0,1
8956,min_diffuse,30,60,2,3,0.05,0.95,0.9413513125917214,23,4.0,0,3.0,1,4.0,0
8957,min_diffuse,30,60,2,3,0.05,0.95,0.9270311048568634,15,3.0,1,3.0,1,3.0,1
8958,min_diffuse,30,60,2,3,0.05,0.95,0.9460172973741192,38,3.0,1,3.0,1,3.0,1
8959,min_diffuse,30,60,2,3,0.05,0.95,0.9138963710234688,7,2.0,1,2.0,1,2.0,1
8960,min_diffuse,30,60,2,3,0.05,0.95,0.9488817348371092,58,4.0,0,3.0,1,3.0,1
8961,min_diffuse,30,60,2,3,0.05,0.95,0.8551345708688488,7,2.0,1,2.0,1,2.0,1
8962,min_diffuse,30,60,2,3,0.05,0.95,0.931271766698564,16,3.0,0,3.0,0,2.0,1
8963,min_diffuse,30,60,2,3,0.05,0.95,0.935074986946356,21,3.0,1,3.0,1,3.0,1
8964,min_diffuse,30,60,2,3,0.05,0.95,0.9320626423050544,21,4.0,1,4.0,1,4.0,1
8965,min_diffuse,30,60,2,3,0.05,0.95,0.8939286244294995,9,2.0,1,2.0,1,2.0,1
8966,min_diffuse,30,60,2,3,0.05,0.95,0.9373248702863654,50,4.0,1,4.0,1,4.0,1
8967,min_diffuse,30,60,2,3,0.05,0.95,0.9441711078195542,10,3.0,1,3.0,1,3.0,1
8968,min_diffuse,30,60,2,3,0.05,0.95,0.9045267034225074,17,3.0,0,2.0,1,2.0,1
8969,min_diffuse,30,60,2,3,0.05,0.95,0.9343362658135366,19,3.0,1,3.0,1,3.0,1
8970,min_diffuse,30,60,2,3,0.05,0.95,0.8596382893347954,19,3.0,1,3.0,1,3.0,1
8971,min_diffuse,30,60,2,3,0.05,0.95,0.8926603700311588,14,3.0,1,3.0,1,3.0,1
8972,min_diffuse,30,60,2,3,0.05,0.95,0.94630800805033,18,3.0,0,2.0,1,2.0,1
8973,min_diffuse,30,60,2,3,0.05,0.95,0.8304964018368417,22,3.0,1,3.0,1,3.0,1
8974,min_diffuse,30,60,2,3,0.05,0.95,0.9080267184925596,8,2.0,1,2.0,1,2.0,1
8975,min_diffuse,30,60,2,3,0.05,0.95,0.9172995639085249,44,4.0,0,3.0,1,3.0,1
8976,min_diffuse,30,60,2,3,0.05,0.95,0.9290693869737284,7,2.0,1,3.0,0,3.0,0
8977,min_diffuse,30,60,2,3,0.05,0.95,0.9428058342602306,21,3.0,1,3.0,1,3.0,1
8978,min_diffuse,30,60,2,3,0.05,0.95,0.9246711077072828,19,3.0,1,3.0,1,3.0,1
8979,min_diffuse,30,60,2,3,0.05,0.95,0.8965463156639145,10,2.0,1,3.0,0,3.0,0
8980,min_diffuse,30,60,2,3,0.05,0.95,0.8842545048693222,12,3.0,1,3.0,1,3.0,1
8981,min_diffuse,30,60,2,3,0.05,0.95,0.8375894401700065,6,2.0,1,2.0,1,2.0,1
8982,min_diffuse,30,60,2,3,0.05,0.95,0.9084614074857968,11,3.0,0,2.0,1,3.0,0
8983,min_diffuse,30,60,2,3,0.05,0.95,0.9252142169644128,36,5.0,0,4.0,1,4.0,1
8984,min_diffuse,30,60,2,3,0.05,0.95,0.9260449845929234,8,2.0,1,2.0,1,2.0,1
8985,min_diffuse,30,60,2,3,0.05,0.95,0.934001868706724,21,3.0,1,3.0,1,3.0,1
8986,min_diffuse,30,60,2,3,0.05,0.95,0.9427960089634312,59,5.0,1,5.0,1,5.0,1
8987,min_diffuse,30,60,2,3,0.05,0.95,0.9212897140709536,7,2.0,1,2.0,1,2.0,1
8988,min_diffuse,30,60,2,3,0.05,0.95,0.9431152455685796,24,3.0,1,3.0,1,3.0,1
8989,min_diffuse,30,60,2,3,0.05,0.95,0.8803559138119026,13,3.0,1,3.0,1,3.0,1
8990,min_diffuse,30,60,2,3,0.05,0.95,0.8792969988832553,10,2.0,1,2.0,1,2.0,1
8991,min_diffuse,30,60,2,3,0.05,0.95,0.9438180915162012,74,4.0,1,4.0,1,4.0,1
8992,min_diffuse,30,60,2,3,0.05,0.95,0.9383062144033636,25,3.0,1,3.0,1,3.0,1
8993,min_diffuse,30,60,2,3,0.05,0.95,0.904287034810371,16,3.0,0,3.0,0,2.0,1
8994,min_diffuse,30,60,2,3,0.05,0.95,0.8834391091985273,19,3.0,1,3.0,1,3.0,1
8995,min_diffuse,30,60,2,3,0.05,0.95,0.8837153081317339,17,2.0,1,3.0,0,3.0,0
8996,min_diffuse,30,60,2,3,0.05,0.95,0.900888636365346,42,3.0,1,3.0,1,3.0,1
8997,min_diffuse,30,60,2,3,0.05,0.95,0.9438308777061676,23,3.0,1,4.0,0,4.0,0
8998,min_diffuse,30,60,2,3,0.05,0.95,0.8892578116784232,32,4.0,0,3.0,1,3.0,1
8999,min_diffuse,30,60,2,3,0.05,0.95,0.934286952705834,13,3.0,0,2.0,1,2.0,1
9000,min_diffuse,30,60,2,3,0.05,0.95,0.9140042463435994,9,3.0,0,2.0,1,3.0,0
9001,min_diffuse,30,60,2,3,0.05,0.95,0.9349936066537048,29,4.0,0,3.0,1,3.0,1
9002,min_diffuse,30,60,2,3,0.05,0.95,0.864558157576427,7,2.0,1,2.0,1,2.0,1
9003,min_diffuse,30,60,2,3,0.05,0.95,0.9489453335087916,26,3.0,1,3.0,1,3.0,1
9004,min_diffuse,30,60,2,3,0.05,0.95,0.942938571888462,61,4.0,1,4.0,1,4.0,1
9005,min_diffuse,30,60,2,3,0.05,0.95,0.9061334039070182,12,3.0,1,3.0,1,3.0,1
9006,min_diffuse,30,60,2,3,0.05,0.95,0.9442132533594314,12,3.0,0,2.0,1,2.0,1
9007,min_diffuse,30,60,2,3,0.05,0.95,0.844644847397667,9,2.0,1,2.0,1,2.0,1
9008,min_diffuse,30,60,2,3,0.05,0.95,0.9499865239775648,19,3.0,1,3.0,1,3.0,1
9009,min_diffuse,30,60,2,3,0.05,0.95,0.9336109315460692,30,4.0,1,4.0,1,4.0,1
9010,min_diffuse,30,60,2,3,0.05,0.95,0.9190854831326548,9,2.0,1,2.0,1,2.0,1
9011,min_diffuse,30,60,2,3,0.05,0.95,0.9397329569586804,25,3.0,1,3.0,1,3.0,1
9012,min_diffuse,30,60,2,3,0.05,0.95,0.9092684073181768,15,3.0,1,3.0,1,3.0,1
9013,min_diffuse,30,60,2,3,0.05,0.95,0.7912154573932032,8,2.0,1,2.0,1,2.0,1
9014,min_diffuse,30,60,2,3,0.05,0.95,0.9282563655334444,15,3.0,1,3.0,1,3.0,1
9015,min_diffuse,30,60,2,3,0.05,0.95,0.911944457971936,63,4.0,1,4.0,1,4.0,1
9016,min_diffuse,30,60,2,3,0.05,0.95,0.9189387847987384,14,3.0,1,3.0,1,3.0,1
9017,min_diffuse,30,60,2,3,0.05,0.95,0.9435044371180936,32,3.0,1,3.0,1,4.0,0
9018,min_diffuse,30,60,2,3,0.05,0.95,0.9486981692431145,18,3.0,0,2.0,1,2.0,1
9019,min_diffuse,30,60,2,3,0.05,0.95,0.9336825869958876,12,3.0,1,3.0,1,3.0,1
9020,min_diffuse,30,60,2,3,0.05,0.95,0.9181716840055436,19,3.0,1,3.0,1,3.0,1
9021,min_diffuse,30,60,2,3,0.05,0.95,0.8537111237222011,25,3.0,0,3.0,0,2.0,1
9022,min_diffuse,30,60,2,3,0.05,0.95,0.944929528087205,47,4.0,1,4.0,1,4.0,1
9023,min_diffuse,30,60,2,3,0.05,0.95,0.8831431289685909,36,3.0,1,3.0,1,3.0,1
9024,min_diffuse,30,60,2,3,0.05,0.95,0.9182956625179846,14,3.0,1,3.0,1,3.0,1
9025,min_diffuse,30,60,2,3,0.05,0.95,0.929722631364099,16,3.0,1,3.0,1,3.0,1
9026,min_diffuse,30,60,2,3,0.05,0.95,0.9091379474808836,15,3.0,1,3.0,1,3.0,1
9027,min_diffuse,30,60,2,3,0.05,0.95,0.9392436240128028,15,3.0,1,3.0,1,3.0,1
9028,min_diffuse,30,60,2,3,0.05,0.95,0.9449005074578414,28,3.0,1,3.0,1,3.0,1
9029,min_diffuse,30,60,2,3,0.05,0.95,0.9122032084990362,18,3.0,1,3.0,1,3.0,1
9030,min_diffuse,30,60,2,3,0.05,0.95,0.9430449078455976,47,4.0,0,4.0,0,3.0,1
9031,min_diffuse,30,60,2,3,0.05,0.95,0.9298021541495998,7,2.0,1,3.0,0,3.0,0
9032,min_diffuse,30,60,2,3,0.05,0.95,0.9257016333117006,9,2.0,1,2.0,1,2.0,1
9033,min_diffuse,30,60,2,3,0.05,0.95,0.9194400306852047,27,3.0,1,3.0,1,3.0,1
9034,min_diffuse,30,60,2,3,0.05,0.95,0.9445436054648012,35,4.0,1,4.0,1,4.0,1
9035,min_diffuse,30,60,2,3,0.05,0.95,0.9498470408417926,24,3.0,1,3.0,1,3.0,1
9036,min_diffuse,30,60,2,3,0.05,0.95,0.8974200269324965,38,3.0,1,3.0,1,3.0,1
9037,min_diffuse,30,60,2,3,0.05,0.95,0.9287855946722576,15,3.0,0,2.0,1,3.0,0
9038,min_diffuse,30,60,2,3,0.05,0.95,0.9153597372904412,21,4.0,0,3.0,1,3.0,1
9039,min_diffuse,30,60,2,3,0.05,0.95,0.9323207725900048,14,3.0,0,2.0,1,3.0,0
9040,min_diffuse,30,60,2,3,0.05,0.95,0.8776238658378169,18,3.0,1,3.0,1,3.0,1
9041,min_diffuse,30,60,2,3,0.05,0.95,0.904758635481918,10,3.0,0,2.0,1,2.0,1
9042,min_diffuse,30,60,2,3,0.05,0.95,0.9204912823249662,32,4.0,0,3.0,1,3.0,1
9043,min_diffuse,30,60,2,3,0.05,0.95,0.9138881407311396,15,3.0,1,3.0,1,3.0,1
9044,min_diffuse,30,60,2,3,0.05,0.95,0.9008879224682564,18,3.0,1,3.0,1,3.0,1
9045,min_diffuse,30,60,2,3,0.05,0.95,0.9292200955588176,31,4.0,0,4.0,0,3.0,1
9046,min_diffuse,30,60,2,3,0.05,0.95,0.943326202330802,29,3.0,1,3.0,1,3.0,1
9047,min_diffuse,30,60,2,3,0.05,0.95,0.9488763875153164,14,3.0,1,3.0,1,3.0,1
9048,min_diffuse,30,60,2,3,0.05,0.95,0.9261797104231534,27,4.0,1,4.0,1,4.0,1
9049,min_diffuse,30,60,2,3,0.05,0.95,0.9203410356977916,26,3.0,1,3.0,1,3.0,1
9050,min_diffuse,30,60,2,3,0.05,0.95,0.8849360442698457,21,3.0,1,3.0,1,3.0,1
9051,min_diffuse,30,60,2,3,0.05,0.95,0.9204790055118812,18,3.0,0,3.0,0,2.0,1
9052,min_diffuse,30,60,2,3,0.05,0.95,0.9428213738744106,10,2.0,1,2.0,1,2.0,1
9053,min_diffuse,30,60,2,3,0.05,0.95,0.9465992911327116,43,4.0,1,4.0,1,4.0,1
9054,min_diffuse,30,60,2,3,0.05,0.95,0.9050141719819044,21,3.0,1,3.0,1,3.0,1
9055,min_diffuse,30,60,2,3,0.05,0.95,0.9499255279572176,11,2.0,1,2.0,1,2.0,1
9056,min_diffuse,30,60,2,3,0.05,0.95,0.9461132817963344,20,3.0,1,3.0,1,3.0,1
9057,min_diffuse,30,60,2,3,0.05,0.95,0.921449945841533,18,3.0,1,3.0,1,4.0,0
9058,min_diffuse,30,60,2,3,0.05,0.95,0.9208490029696,22,3.0,1,3.0,1,3.0,1
9059,min_diffuse,30,60,2,3,0.05,0.95,0.9428685789259146,18,3.0,0,2.0,1,3.0,0
9060,min_diffuse,30,60,2,3,0.05,0.95,0.9476513345270422,42,5.0,0,4.0,1,4.0,1
9061,min_diffuse,30,60,2,3,0.05,0.95,0.9055552444575014,19,3.0,1,3.0,1,3.0,1
9062,min_diffuse,30,60,2,3,0.05,0.95,0.8814137622275147,13,3.0,0,2.0,1,2.0,1
9063,min_diffuse,30,60,2,3,0.05,0.95,0.937285127085333,15,2.0,1,2.0,1,2.0,1
9064,min_diffuse,30,60,2,3,0.05,0.95,0.948683625922429,18,3.0,1,3.0,1,3.0,1
9065,min_diffuse,30,60,2,3,0.05,0.95,0.9329702703788704,12,2.0,1,2.0,1,2.0,1
9066,min_diffuse,30,60,2,3,0.05,0.95,0.9457846923186924,42,3.0,1,3.0,1,3.0,1
9067,min_diffuse,30,60,2,3,0.05,0.95,0.944463165053373,19,3.0,1,4.0,0,4.0,0
9068,min_diffuse,30,60,2,3,0.05,0.95,0.920694371882142,13,3.0,0,2.0,1,3.0,0
9069,min_diffuse,30,60,2,3,0.05,0.95,0.9036553100681952,41,4.0,0,3.0,1,3.0,1
9070,min_diffuse,30,60,2,3,0.05,0.95,0.938159982160708,46,4.0,0,3.0,1,3.0,1
9071,min_diffuse,30,60,2,3,0.05,0.95,0.9460203654217606,26,3.0,0,3.0,0,2.0,1
9072,min_diffuse,30,60,2,3,0.05,0.95,0.9463383338178712,26,3.0,1,3.0,1,3.0,1
9073,min_diffuse,30,60,2,3,0.05,0.95,0.892926538883935,16,3.0,1,3.0,1,3.0,1
9074,min_diffuse,30,60,2,3,0.05,0.95,0.9463930451158724,38,4.0,1,4.0,1,4.0,1
9075,min_diffuse,30,60,2,3,0.05,0.95,0.9112373726394616,12,2.0,1,2.0,1,2.0,1
9076,min_diffuse,30,60,2,3,0.05,0.95,0.875105759396687,8,2.0,1,2.0,1,2.0,1
9077,min_diffuse,30,60,2,3,0.05,0.95,0.925758285006813,10,3.0,1,3.0,1,3.0,1
9078,min_diffuse,30,60,2,3,0.05,0.95,0.9431701191109328,23,3.0,1,3.0,1,3.0,1
9079,min_diffuse,30,60,2,3,0.05,0.95,0.9478947870181222,27,4.0,1,4.0,1,4.0,1
9080,min_diffuse,30,60,2,3,0.05,0.95,0.9443221946767332,41,4.0,1,4.0,1,4.0,1
9081,min_diffuse,30,60,2,3,0.05,0.95,0.8667068724457021,13,3.0,1,3.0,1,3.0,1
9082,min_diffuse,30,60,2,3,0.05,0.95,0.8883776316569617,16,3.0,1,3.0,1,3.0,1
9083,min_diffuse,30,60,2,3,0.05,0.95,0.9408667010246392,45,4.0,0,3.0,1,3.0,1
9084,min_diffuse,30,60,2,3,0.05,0.95,0.9497579618239528,20,3.0,1,4.0,0,4.0,0
9085,min_diffuse,30,60,2,3,0.05,0.95,0.9169182717492054,26,3.0,1,3.0,1,3.0,1
9086,min_diffuse,30,60,2,3,0.05,0.95,0.8453401206210165,6,2.0,1,2.0,1,2.0,1
9087,min_diffuse,30,60,2,3,0.05,0.95,0.911327805285811,8,2.0,1,2.0,1,3.0,0
9088,min_diffuse,30,60,2,3,0.05,0.95,0.8943336277215485,7,2.0,1,2.0,1,2.0,1
9089,min_diffuse,30,60,2,3,0.05,0.95,0.8915309915535676,16,3.0,1,3.0,1,3.0,1
9090,min_diffuse,30,60,2,3,0.05,0.95,0.9328097860315122,11,3.0,1,3.0,1,3.0,1
9091,min_diffuse,30,60,2,3,0.05,0.95,0.9450143259169894,31,3.0,1,3.0,1,3.0,1
9092,min_diffuse,30,60,2,3,0.05,0.95,0.929299772151091,15,3.0,1,3.0,1,3.0,1
9093,min_diffuse,30,60,2,3,0.05,0.95,0.943282865693604,31,4.0,0,3.0,1,3.0,1
9094,min_diffuse,30,60,2,3,0.05,0.95,0.8870115548294542,10,2.0,1,2.0,1,2.0,1
9095,min_diffuse,30,60,2,3,0.05,0.95,0.9292405051191622,22,3.0,1,3.0,1,3.0,1
9096,min_diffuse,30,60,2,3,0.05,0.95,0.9196230187363906,79,4.0,1,4.0,1,4.0,1
9097,min_diffuse,30,60,2,3,0.05,0.95,0.8784003738325066,10,2.0,1,2.0,1,2.0,1
9098,min_diffuse,30,60,2,3,0.05,0.95,0.921797645495802,19,3.0,0,3.0,0,2.0,1
9099,min_diffuse,30,60,2,3,0.05,0.95,0.9427283953208044,24,3.0,1,3.0,1,3.0,1
9100,min_diffuse,30,60,2,3,0.05,0.95,0.8773654353756284,20,3.0,1,3.0,1,3.0,1
9101,min_diffuse,30,60,2,3,0.05,0.95,0.8547916310704297,15,3.0,1,3.0,1,3.0,1
9102,min_diffuse,30,60,2,3,0.05,0.95,0.9483466753309135,16,3.0,1,3.0,1,3.0,1
9103,min_diffuse,30,60,2,3,0.05,0.95,0.8752834662983059,5,2.0,1,2.0,1,2.0,1
9104,min_diffuse,30,60,2,3,0.05,0.95,0.9475072765054712,32,3.0,1,3.0,1,4.0,0
9105,min_diffuse,30,60,2,3,0.05,0.95,0.9454328549942989,27,3.0,1,3.0,1,3.0,1
9106,min_diffuse,30,60,2,3,0.05,0.95,0.8959738330415914,16,3.0,1,3.0,1,3.0,1
9107,min_diffuse,30,60,2,3,0.05,0.95,0.938414843082251,17,3.0,1,3.0,1,3.0,1
9108,min_diffuse,30,60,2,3,0.05,0.95,0.9417541473536336,27,3.0,1,3.0,1,3.0,1
9109,min_diffuse,30,60,2,3,0.05,0.95,0.9249293296206076,18,3.0,1,3.0,1,3.0,1
9110,min_diffuse,30,60,2,3,0.05,0.95,0.9214658127630594,12,3.0,0,2.0,1,2.0,1
9111,min_diffuse,30,60,2,3,0.05,0.95,0.9246709094955368,17,3.0,1,3.0,1,3.0,1
9112,min_diffuse,30,60,2,3,0.05,0.95,0.9410707859780666,12,3.0,0,2.0,1,3.0,0
9113,min_diffuse,30,60,2,3,0.05,0.95,0.921124475795061,27,3.0,1,3.0,1,3.0,1
9114,min_diffuse,30,60,2,3,0.05,0.95,0.9390599216936544,21,4.0,0,3.0,1,4.0,0
9115,min_diffuse,30,60,2,3,0.05,0.95,0.859024262371152,9,3.0,1,3.0,1,3.0,1
9116,min_diffuse,30,60,2,3,0.05,0.95,0.9305134522228056,12,3.0,1,3.0,1,3.0,1
9117,min_diffuse,30,60,2,3,0.05,0.95,0.9198988742660325,43,3.0,1,3.0,1,3.0,1
9118,min_diffuse,30,60,2,3,0.05,0.95,0.9217126881943548,28,3.0,1,3.0,1,3.0,1
9119,min_diffuse,30,60,2,3,0.05,0.95,0.9429946846765744,60,3.0,1,3.0,1,3.0,1
9120,min_diffuse,30,60,2,3,0.05,0.95,0.926337589806805,27,4.0,0,3.0,1,3.0,1
9121,min_diffuse,30,60,2,3,0.05,0.95,0.9412535571779536,19,3.0,1,3.0,1,3.0,1
9122,min_diffuse,30,60,2,3,0.05,0.95,0.9136597964398816,38,4.0,0,4.0,0,3.0,1
9123,min_diffuse,30,60,2,3,0.05,0.95,0.8774921096758587,20,3.0,1,3.0,1,3.0,1
9124,min_diffuse,30,60,2,3,0.05,0.95,0.8500678693314176,10,2.0,1,2.0,1,2.0,1
9125,min_diffuse,30,60,2,3,0.05,0.95,0.9336977488222186,5,2.0,1,2.0,1,2.0,1
9126,min_diffuse,30,60,2,3,0.05,0.95,0.9388819207414136,16,3.0,1,3.0,1,3.0,1
9127,min_diffuse,30,60,2,3,0.05,0.95,0.9304726552911714,27,4.0,0,3.0,1,3.0,1
9128,min_diffuse,30,60,2,3,0.05,0.95,0.931033977668626,22,3.0,1,3.0,1,3.0,1
9129,min_diffuse,30,60,2,3,0.05,0.95,0.9364932305978896,31,3.0,0,3.0,0,2.0,1
9130,min_diffuse,30,60,2,3,0.05,0.95,0.8860737744209092,8,2.0,1,2.0,1,2.0,1
9131,min_diffuse,30,60,2,3,0.05,0.95,0.923970405800541,59,3.0,1,3.0,1,3.0,1
9132,min_diffuse,30,60,2,3,0.05,0.95,0.914257060053606,18,3.0,1,3.0,1,3.0,1
9133,min_diffuse,30,60,2,3,0.05,0.95,0.9476892812518094,7,2.0,1,2.0,1,3.0,0
9134,min_diffuse,30,60,2,3,0.05,0.95,0.8813215678314482,18,3.0,1,3.0,1,3.0,1
9135,min_diffuse,30,60,2,3,0.05,0.95,0.9376868002108648,21,3.0,1,3.0,1,3.0,1
9136,min_diffuse,30,60,2,3,0.05,0.95,0.9191769814510784,27,3.0,1,3.0,1,3.0,1
9137,min_diffuse,30,60,2,3,0.05,0.95,0.9394342590091208,29,4.0,0,3.0,1,3.0,1
9138,min_diffuse,30,60,2,3,0.05,0.95,0.9438666488400846,13,3.0,1,3.0,1,3.0,1
9139,min_diffuse,30,60,2,3,0.05,0.95,0.944954790132227,31,4.0,0,3.0,1,4.0,0
9140,min_diffuse,30,60,2,3,0.05,0.95,0.9329701060278156,28,3.0,1,3.0,1,3.0,1
9141,min_diffuse,30,60,2,3,0.05,0.95,0.8676448868947367,27,3.0,1,3.0,1,3.0,1
9142,min_diffuse,30,60,2,3,0.05,0.95,0.9356501072769692,8,3.0,1,3.0,1,3.0,1
9143,min_diffuse,30,60,2,3,0.05,0.95,0.9086930451241048,16,3.0,1,3.0,1,3.0,1
9144,min_diffuse,30,60,2,3,0.05,0.95,0.9315738932001804,13,3.0,0,2.0,1,3.0,0
9145,min_diffuse,30,60,2,3,0.05,0.95,0.94662183907192,9,2.0,1,2.0,1,3.0,0
9146,min_diffuse,30,60,2,3,0.05,0.95,0.8970425143751222,10,2.0,1,2.0,1,2.0,1
9147,min_diffuse,30,60,2,3,0.05,0.95,0.9486427958532224,18,3.0,1,3.0,1,3.0,1
9148,min_diffuse,30,60,2,3,0.05,0.95,0.8506799941646411,9,3.0,0,2.0,1,3.0,0
9149,min_diffuse,30,60,2,3,0.05,0.95,0.9330505626062372,29,3.0,1,3.0,1,3.0,1
9150,min_diffuse,30,60,2,3,0.05,0.95,0.945032701526213,66,4.0,1,4.0,1,4.0,1
9151,min_diffuse,30,60,2,3,0.05,0.95,0.9339455530656794,9,3.0,0,2.0,1,3.0,0
9152,min_diffuse,30,60,2,3,0.05,0.95,0.9124474276777764,24,4.0,0,3.0,1,3.0,1
9153,min_diffuse,30,60,2,3,0.05,0.95,0.8895739754505044,19,3.0,1,3.0,1,3.0,1
9154,min_diffuse,30,60,2,3,0.05,0.95,0.9491217660023016,14,3.0,1,3.0,1,3.0,1
9155,min_diffuse,30,60,2,3,0.05,0.95,0.8997177927139827,36,3.0,1,3.0,1,3.0,1
9156,min_diffuse,30,60,2,3,0.05,0.95,0.9295273438694738,8,2.0,1,2.0,1,3.0,0
9157,min_diffuse,30,60,2,3,0.05,0.95,0.9153839664547736,37,3.0,1,3.0,1,3.0,1
9158,min_diffuse,30,60,2,3,0.05,0.95,0.9143039070912506,14,3.0,0,3.0,0,2.0,1
9159,min_diffuse,30,60,2,3,0.05,0.95,0.9397367283565592,13,3.0,1,3.0,1,3.0,1
9160,min_diffuse,30,60,2,3,0.05,0.95,0.9236714053035452,39,5.0,0,4.0,1,4.0,1
9161,min_diffuse,30,60,2,3,0.05,0.95,0.948468038051426,16,3.0,1,3.0,1,3.0,1
9162,min_diffuse,30,60,2,3,0.05,0.95,0.9012950374163816,25,3.0,0,2.0,1,2.0,1
9163,min_diffuse,30,60,2,3,0.05,0.95,0.9439722869839864,14,3.0,1,3.0,1,3.0,1
9164,min_diffuse,30,60,2,3,0.05,0.95,0.9313684431551198,12,3.0,1,3.0,1,3.0,1
9165,min_diffuse,30,60,2,3,0.05,0.95,0.946912262789922,45,4.0,0,4.0,0,3.0,1
9166,min_diffuse,30,60,2,3,0.05,0.95,0.9270801580339764,50,4.0,1,4.0,1,4.0,1
9167,min_diffuse,30,60,2,3,0.05,0.95,0.9412982683028344,26,3.0,1,3.0,1,3.0,1
9168,min_diffuse,30,60,2,3,0.05,0.95,0.9494389060172234,11,3.0,0,2.0,1,3.0,0
9169,min_diffuse,30,60,2,3,0.05,0.95,0.9418279131718312,11,2.0,1,2.0,1,2.0,1
9170,min_diffuse,30,60,2,3,0.05,0.95,0.9397038926676802,22,4.0,1,4.0,1,4.0,1
9171,min_diffuse,30,60,2,3,0.05,0.95,0.8783504867654655,7,2.0,1,3.0,0,3.0,0
9172,min_diffuse,30,60,2,3,0.05,0.95,0.9484833462444908,41,4.0,1,4.0,1,4.0,1
9173,min_diffuse,30,60,2,3,0.05,0.95,0.9437671423457774,17,3.0,1,3.0,1,3.0,1
9174,min_diffuse,30,60,2,3,0.05,0.95,0.9284066800685852,19,3.0,1,3.0,1,3.0,1
9175,min_diffuse,30,60,2,3,0.05,0.95,0.9243450576349932,14,3.0,0,2.0,1,2.0,1
9176,min_diffuse,30,60,2,3,0.05,0.95,0.8611586503347238,12,3.0,1,3.0,1,3.0,1
9177,min_diffuse,30,60,2,3,0.05,0.95,0.9475999806645896,25,3.0,1,3.0,1,3.0,1
9178,min_diffuse,30,60,2,3,0.05,0.95,0.9460265930029704,10,2.0,1,2.0,1,2.0,1
9179,min_diffuse,30,60,2,3,0.05,0.95,0.9189790146584652,22,3.0,1,3.0,1,3.0,1
9180,min_diffuse,30,60,2,3,0.05,0.95,0.8936120436618766,20,3.0,0,2.0,1,2.0,1
9181,min_diffuse,30,60,2,3,0.05,0.95,0.9491564125542812,12,3.0,1,3.0,1,3.0,1
9182,min_diffuse,30,60,2,3,0.05,0.95,0.9115932839054676,49,4.0,0,4.0,0,3.0,1
9183,min_diffuse,30,60,2,3,0.05,0.95,0.9291603136975092,39,3.0,1,3.0,1,3.0,1
9184,min_diffuse,30,60,2,3,0.05,0.95,0.9462141991551,24,4.0,0,3.0,1,3.0,1
9185,min_diffuse,30,60,2,3,0.05,0.95,0.8250765755873855,9,3.0,0,2.0,1,2.0,1
9186,min_diffuse,30,60,2,3,0.05,0.95,0.9415336782337418,10,2.0,1,2.0,1,2.0,1
9187,min_diffuse,30,60,2,3,0.05,0.95,0.9486564153639286,16,3.0,1,3.0,1,3.0,1
9188,min_diffuse,30,60,2,3,0.05,0.95,0.904200562857672,8,2.0,1,2.0,1,2.0,1
9189,min_diffuse,30,60,2,3,0.05,0.95,0.916048464614879,23,3.0,1,3.0,1,3.0,1
9190,min_diffuse,30,60,2,3,0.05,0.95,0.9283420201698616,18,3.0,1,3.0,1,3.0,1
9191,min_diffuse,30,60,2,3,0.05,0.95,0.9257157205010564,25,3.0,1,3.0,1,3.0,1
9192,min_diffuse,30,60,2,3,0.05,0.95,0.9300315934513392,21,3.0,1,3.0,1,3.0,1
9193,min_diffuse,30,60,2,3,0.05,0.95,0.9144686588294209,34,5.0,0,4.0,1,4.0,1
9194,min_diffuse,30,60,2,3,0.05,0.95,0.8874850472670427,33,3.0,1,3.0,1,3.0,1
9195,min_diffuse,30,60,2,3,0.05,0.95,0.8941231351984137,13,3.0,1,3.0,1,3.0,1
9196,min_diffuse,30,60,2,3,0.05,0.95,0.9196560745399532,15,3.0,1,3.0,1,3.0,1
9197,min_diffuse,30,60,2,3,0.05,0.95,0.8726977706004074,25,3.0,1,3.0,1,3.0,1
9198,min_diffuse,30,60,2,3,0.05,0.95,0.935489520449751,9,2.0,1,3.0,0,3.0,0
9199,min_diffuse,30,60,2,3,0.05,0.95,0.9228270264366278,48,4.0,1,4.0,1,4.0,1
9200,min_diffuse,30,60,2,3,0.05,0.95,0.917194885520948,21,3.0,1,3.0,1,3.0,1
9201,min_diffuse,30,60,2,3,0.05,0.95,0.9410756751935168,29,3.0,0,3.0,0,2.0,1
9202,min_diffuse,30,60,2,3,0.05,0.95,0.9446600041977754,41,4.0,1,4.0,1,4.0,1
9203,min_diffuse,30,60,2,3,0.05,0.95,0.9332065539535538,34,4.0,0,4.0,0,3.0,1
9204,min_diffuse,30,60,2,3,0.05,0.95,0.947338101977339,23,3.0,1,3.0,1,3.0,1
9205,min_diffuse,30,60,2,3,0.05,0.95,0.9199289945128266,26,3.0,1,3.0,1,3.0,1
9206,min_diffuse,30,60,2,3,0.05,0.95,0.9449202521065307,14,3.0,0,3.0,0,2.0,1
9207,min_diffuse,30,60,2,3,0.05,0.95,0.948605296101522,26,3.0,1,3.0,1,3.0,1
9208,min_diffuse,30,60,2,3,0.05,0.95,0.9298998793226284,25,4.0,0,3.0,1,3.0,1
9209,min_diffuse,30,60,2,3,0.05,0.95,0.8742931287591897,18,3.0,1,3.0,1,3.0,1
9210,min_diffuse,30,60,2,3,0.05,0.95,0.9425910281101968,36,3.0,1,3.0,1,3.0,1
9211,min_diffuse,30,60,2,3,0.05,0.95,0.9413790933271604,42,3.0,1,3.0,1,3.0,1
9212,min_diffuse,30,60,2,3,0.05,0.95,0.911536889563886,21,3.0,1,3.0,1,3.0,1
9213,min_diffuse,30,60,2,3,0.05,0.95,0.9122204026584244,22,3.0,1,3.0,1,3.0,1
9214,min_diffuse,30,60,2,3,0.05,0.95,0.9377278191472108,18,3.0,1,3.0,1,3.0,1
9215,min_diffuse,30,60,2,3,0.05,0.95,0.919546529937074,29,3.0,1,3.0,1,3.0,1
9216,min_diffuse,30,60,2,3,0.05,0.95,0.9003508963385816,25,3.0,1,3.0,1,3.0,1
9217,min_diffuse,30,60,2,3,0.05,0.95,0.8930948786282432,13,3.0,0,2.0,1,2.0,1
9218,min_diffuse,30,60,2,3,0.05,0.95,0.9139266026682468,8,2.0,1,2.0,1,2.0,1
9219,min_diffuse,30,60,2,3,0.05,0.95,0.942811139100875,10,3.0,0,3.0,0,2.0,1
9220,min_diffuse,30,60,2,3,0.05,0.95,0.9364992981327868,20,3.0,1,3.0,1,3.0,1
9221,min_diffuse,30,60,2,3,0.05,0.95,0.8555039705155417,13,3.0,1,3.0,1,3.0,1
9222,min_diffuse,30,60,2,3,0.05,0.95,0.9191157580155804,16,4.0,0,3.0,1,3.0,1
9223,min_diffuse,30,60,2,3,0.05,0.95,0.9455821116640896,39,4.0,1,4.0,1,4.0,1
9224,min_diffuse,30,60,2,3,0.05,0.95,0.9333024166733052,35,4.0,0,3.0,1,3.0,1
9225,min_diffuse,30,60,2,3,0.05,0.95,0.9232128610512492,26,3.0,1,3.0,1,4.0,0
9226,min_diffuse,30,60,2,3,0.05,0.95,0.8152284322715867,17,3.0,0,2.0,1,2.0,1
9227,min_diffuse,30,60,2,3,0.05,0.95,0.9171413222484136,6,2.0,1,3.0,0,3.0,0
9228,min_diffuse,30,60,2,3,0.05,0.95,0.8893738665840227,23,4.0,0,3.0,1,3.0,1
9229,min_diffuse,30,60,2,3,0.05,0.95,0.9477169476826068,47,4.0,1,4.0,1,4.0,1
9230,min_diffuse,30,60,2,3,0.05,0.95,0.943230926150548,11,3.0,0,2.0,1,2.0,1
9231,min_diffuse,30,60,2,3,0.05,0.95,0.9061064421689132,10,3.0,0,2.0,1,3.0,0
9232,min_diffuse,30,60,2,3,0.05,0.95,0.895762548683982,6,2.0,1,2.0,1,2.0,1
9233,min_diffuse,30,60,2,3,0.05,0.95,0.9029900675365068,11,3.0,1,3.0,1,3.0,1
9234,min_diffuse,30,60,2,3,0.05,0.95,0.944622494404633,14,3.0,1,3.0,1,3.0,1
9235,min_diffuse,30,60,2,3,0.05,0.95,0.9464727427749404,40,4.0,1,4.0,1,4.0,1
9236,min_diffuse,30,60,2,3,0.05,0.95,0.9353775462691084,16,3.0,0,2.0,1,3.0,0
9237,min_diffuse,30,60,2,3,0.05,0.95,0.9198314281072998,13,3.0,0,3.0,0,2.0,1
9238,min_diffuse,30,60,2,3,0.05,0.95,0.946051947013408,29,4.0,0,4.0,0,3.0,1
9239,min_diffuse,30,60,2,3,0.05,0.95,0.906712868521782,35,3.0,1,3.0,1,3.0,1
9240,min_diffuse,30,60,2,3,0.05,0.95,0.9265239254269227,18,3.0,1,3.0,1,3.0,1
9241,min_diffuse,30,60,2,3,0.05,0.95,0.9222380883642478,30,3.0,1,3.0,1,3.0,1
9242,min_diffuse,30,60,2,3,0.05,0.95,0.9048551416839904,15,3.0,1,3.0,1,3.0,1
9243,min_diffuse,30,60,2,3,0.05,0.95,0.9438746473299832,31,4.0,1,4.0,1,4.0,1
9244,min_diffuse,30,60,2,3,0.05,0.95,0.8439412467135515,12,3.0,0,3.0,0,2.0,1
9245,min_diffuse,30,60,2,3,0.05,0.95,0.9108201139277942,22,3.0,0,3.0,0,2.0,1
9246,min_diffuse,30,60,2,3,0.05,0.95,0.949969210211319,66,4.0,1,4.0,1,4.0,1
9247,min_diffuse,30,60,2,3,0.05,0.95,0.9323826417869384,9,2.0,1,2.0,1,2.0,1
9248,min_diffuse,30,60,2,3,0.05,0.95,0.9209395378434436,20,3.0,1,3.0,1,3.0,1
9249,min_diffuse,30,60,2,3,0.05,0.95,0.8916039122889566,13,3.0,1,3.0,1,3.0,1
9250,min_diffuse,30,60,2,3,0.05,0.95,0.9151697125967024,10,3.0,1,3.0,1,3.0,1
9251,min_diffuse,30,60,2,3,0.05,0.95,0.914670789679813,27,3.0,1,3.0,1,3.0,1
9252,min_diffuse,30,60,2,3,0.05,0.95,0.9226666280016296,8,2.0,1,2.0,1,2.0,1
9253,min_diffuse,30,60,2,3,0.05,0.95,0.8991283225684729,9,3.0,0,2.0,1,2.0,1
9254,min_diffuse,30,60,2,3,0.05,0.95,0.9485855272529896,31,3.0,1,3.0,1,3.0,1
9255,min_diffuse,30,60,2,3,0.05,0.95,0.9469241270965428,35,4.0,0,3.0,1,3.0,1
9256,min_diffuse,30,60,2,3,0.05,0.95,0.9243566529247595,35,4.0,1,4.0,1,4.0,1
9257,min_diffuse,30,60,2,3,0.05,0.95,0.9362483930366726,15,3.0,1,3.0,1,3.0,1
9258,min_diffuse,30,60,2,3,0.05,0.95,0.9332236382085896,11,3.0,1,3.0,1,3.0,1
9259,min_diffuse,30,60,2,3,0.05,0.95,0.8994068837986943,19,3.0,1,3.0,1,3.0,1
9260,min_diffuse,30,60,2,3,0.05,0.95,0.9130405875111202,16,3.0,1,3.0,1,3.0,1
9261,min_diffuse,30,60,2,3,0.05,0.95,0.9299964613614832,24,3.0,1,3.0,1,3.0,1
9262,min_diffuse,30,60,2,3,0.05,0.95,0.9292649742171368,20,3.0,0,3.0,0,2.0,1
9263,min_diffuse,30,60,2,3,0.05,0.95,0.934503741819766,21,3.0,1,3.0,1,3.0,1
9264,min_diffuse,30,60,2,3,0.05,0.95,0.9446320287022528,23,3.0,1,3.0,1,3.0,1
9265,min_diffuse,30,60,2,3,0.05,0.95,0.9371690726519576,53,4.0,0,4.0,0,3.0,1
9266,min_diffuse,30,60,2,3,0.05,0.95,0.9410611636167936,8,2.0,1,2.0,1,2.0,1
9267,min_diffuse,30,60,2,3,0.05,0.95,0.9281030771371293,16,3.0,1,3.0,1,3.0,1
9268,min_diffuse,30,60,2,3,0.05,0.95,0.9367024073705922,34,4.0,1,4.0,1,4.0,1
9269,min_diffuse,30,60,2,3,0.05,0.95,0.8986160166493845,37,3.0,1,3.0,1,3.0,1
9270,min_diffuse,30,60,2,3,0.05,0.95,0.8730466954941192,5,2.0,1,2.0,1,2.0,1
9271,min_diffuse,30,60,2,3,0.05,0.95,0.9464060465343824,10,3.0,0,2.0,1,3.0,0
9272,min_diffuse,30,60,2,3,0.05,0.95,0.9430546133688535,36,4.0,1,4.0,1,4.0,1
9273,min_diffuse,30,60,2,3,0.05,0.95,0.9489749452871366,33,3.0,1,3.0,1,3.0,1
9274,min_diffuse,30,60,2,3,0.05,0.95,0.8701873469019799,19,3.0,1,3.0,1,3.0,1
9275,min_diffuse,30,60,2,3,0.05,0.95,0.9341367561069092,8,2.0,1,2.0,1,2.0,1
9276,min_diffuse,30,60,2,3,0.05,0.95,0.9242756641861548,33,3.0,0,3.0,0,2.0,1
9277,min_diffuse,30,60,2,3,0.05,0.95,0.9452576997468148,54,4.0,1,4.0,1,4.0,1
9278,min_diffuse,30,60,2,3,0.05,0.95,0.9498367863111588,15,3.0,1,3.0,1,3.0,1
9279,min_diffuse,30,60,2,3,0.05,0.95,0.9270430296452652,15,3.0,1,3.0,1,3.0,1
9280,min_diffuse,30,60,2,3,0.05,0.95,0.9351888192514732,8,2.0,1,2.0,1,2.0,1
9281,min_diffuse,30,60,2,3,0.05,0.95,0.9479175933433182,70,6.0,0,5.0,1,5.0,1
9282,min_diffuse,30,60,2,3,0.05,0.95,0.9365363217785494,9,2.0,1,2.0,1,2.0,1
9283,min_diffuse,30,60,2,3,0.05,0.95,0.9333643534228766,24,3.0,1,3.0,1,3.0,1
9284,min_diffuse,30,60,2,3,0.05,0.95,0.948692376204642,12,3.0,0,2.0,1,3.0,0
9285,min_diffuse,30,60,2,3,0.05,0.95,0.9052066767831636,24,3.0,1,3.0,1,3.0,1
9286,min_diffuse,30,60,2,3,0.05,0.95,0.908438630115937,13,3.0,0,2.0,1,2.0,1
9287,min_diffuse,30,60,2,3,0.05,0.95,0.9325681283307518,20,3.0,1,3.0,1,3.0,1
9288,min_diffuse,30,60,2,3,0.05,0.95,0.933227796107814,55,4.0,0,3.0,1,3.0,1
9289,min_diffuse,30,60,2,3,0.05,0.95,0.8893033252174088,21,3.0,1,3.0,1,3.0,1
9290,min_diffuse,30,60,2,3,0.05,0.95,0.9279719026351186,39,3.0,0,3.0,0,2.0,1
9291,min_diffuse,30,60,2,3,0.05,0.95,0.9193582692505256,31,4.0,0,3.0,1,3.0,1
9292,min_diffuse,30,60,2,3,0.05,0.95,0.924114286646438,28,3.0,1,3.0,1,3.0,1
9293,min_diffuse,30,60,2,3,0.05,0.95,0.9177673787846812,21,3.0,1,3.0,1,3.0,1
9294,min_diffuse,30,60,2,3,0.05,0.95,0.938511814802429,7,2.0,1,2.0,1,2.0,1
9295,min_diffuse,30,60,2,3,0.05,0.95,0.93664034753728,16,3.0,1,3.0,1,3.0,1
9296,min_diffuse,30,60,2,3,0.05,0.95,0.9425900421049396,23,3.0,1,3.0,1,3.0,1
9297,min_diffuse,30,60,2,3,0.05,0.95,0.8305836052445071,18,3.0,1,3.0,1,3.0,1
9298,min_diffuse,30,60,2,3,0.05,0.95,0.942946648418626,26,3.0,1,3.0,1,3.0,1
9299,min_diffuse,30,60,2,3,0.05,0.95,0.9141937436817584,9,3.0,0,2.0,1,2.0,1
9300,min_diffuse,30,60,2,3,0.05,0.95,0.9360678752248068,22,3.0,1,3.0,1,3.0,1
9301,min_diffuse,30,60,2,3,0.05,0.95,0.9431588570112618,32,4.0,1,4.0,1,4.0,1
9302,min_diffuse,30,60,2,3,0.05,0.95,0.9476880378296894,25,3.0,1,3.0,1,3.0,1
9303,min_diffuse,30,60,2,3,0.05,0.95,0.9134205425305092,6,2.0,1,2.0,1,3.0,0
9304,min_diffuse,30,60,2,3,0.05,0.95,0.9377525450508268,12,3.0,0,3.0,0,2.0,1
9305,min_diffuse,30,60,2,3,0.05,0.95,0.8626569725966712,8,2.0,1,3.0,0,2.0,1
9306,min_diffuse,30,60,2,3,0.05,0.95,0.9454606074918708,11,3.0,0,2.0,1,3.0,0
9307,min_diffuse,30,60,2,3,0.05,0.95,0.8902826967335834,10,3.0,1,3.0,1,3.0,1
9308,min_diffuse,30,60,2,3,0.05,0.95,0.9363475633980948,20,3.0,1,3.0,1,3.0,1
9309,min_diffuse,30,60,2,3,0.05,0.95,0.9480520220049924,19,3.0,1,3.0,1,3.0,1
9310,min_diffuse,30,60,2,3,0.05,0.95,0.9471376530290088,51,4.0,0,4.0,0,3.0,1
9311,min_diffuse,30,60,2,3,0.05,0.95,0.9485757010221404,68,4.0,0,4.0,0,3.0,1
9312,min_diffuse,30,60,2,3,0.05,0.95,0.91760158909472,13,3.0,0,2.0,1,2.0,1
9313,min_diffuse,30,60,2,3,0.05,0.95,0.92261605845,22,3.0,0,3.0,0,2.0,1
9314,min_diffuse,30,60,2,3,0.05,0.95,0.9464080190722924,12,3.0,0,2.0,1,3.0,0
9315,min_diffuse,30,60,2,3,0.05,0.95,0.884182342187897,7,2.0,1,2.0,1,2.0,1
9316,min_diffuse,30,60,2,3,0.05,0.95,0.914044596770528,18,3.0,1,3.0,1,3.0,1
9317,min_diffuse,30,60,2,3,0.05,0.95,0.9436129835760128,54,4.0,0,4.0,0,3.0,1
9318,min_diffuse,30,60,2,3,0.05,0.95,0.8340860407034126,8,2.0,1,2.0,1,2.0,1
9319,min_diffuse,30,60,2,3,0.05,0.95,0.8961494667390832,14,3.0,1,3.0,1,3.0,1
9320,min_diffuse,30,60,2,3,0.05,0.95,0.9440055246328952,10,2.0,1,2.0,1,3.0,0
9321,min_diffuse,30,60,2,3,0.05,0.95,0.9161311291287032,7,2.0,1,2.0,1,2.0,1
9322,min_diffuse,30,60,2,3,0.05,0.95,0.9343335237306633,38,3.0,1,3.0,1,3.0,1
9323,min_diffuse,30,60,2,3,0.05,0.95,0.9324368033972944,12,3.0,0,2.0,1,3.0,0
9324,min_diffuse,30,60,2,3,0.05,0.95,0.8567635591344828,6,2.0,1,2.0,1,2.0,1
9325,min_diffuse,30,60,2,3,0.05,0.95,0.8350020098949098,12,3.0,1,3.0,1,3.0,1
9326,min_diffuse,30,60,2,3,0.05,0.95,0.9133031592262332,6,2.0,1,2.0,1,2.0,1
9327,min_diffuse,30,60,2,3,0.05,0.95,0.8578465985967807,10,3.0,1,3.0,1,3.0,1
9328,min_diffuse,30,60,2,3,0.05,0.95,0.9357182331921242,38,4.0,0,3.0,1,3.0,1
9329,min_diffuse,30,60,2,3,0.05,0.95,0.9271454516280814,23,3.0,1,3.0,1,3.0,1
9330,min_diffuse,30,60,2,3,0.05,0.95,0.9489182819667836,28,3.0,1,3.0,1,3.0,1
9331,min_diffuse,30,60,2,3,0.05,0.95,0.9318545360387476,12,3.0,1,3.0,1,3.0,1
9332,min_diffuse,30,60,2,3,0.05,0.95,0.9217526444526216,23,3.0,1,3.0,1,3.0,1
9333,min_diffuse,30,60,2,3,0.05,0.95,0.9413513122287736,12,2.0,1,2.0,1,3.0,0
9334,min_diffuse,30,60,2,3,0.05,0.95,0.9230671504855028,17,3.0,1,3.0,1,3.0,1
9335,min_diffuse,30,60,2,3,0.05,0.95,0.9301079312493858,7,2.0,1,2.0,1,2.0,1
9336,min_diffuse,30,60,2,3,0.05,0.95,0.9384841792415752,12,3.0,1,3.0,1,3.0,1
9337,min_diffuse,30,60,2,3,0.05,0.95,0.9373901364517344,33,4.0,1,4.0,1,4.0,1
9338,min_diffuse,30,60,2,3,0.05,0.95,0.9301043893540636,10,3.0,1,3.0,1,3.0,1
9339,min_diffuse,30,60,2,3,0.05,0.95,0.9081899226170052,21,3.0,1,3.0,1,3.0,1
9340,min_diffuse,30,60,2,3,0.05,0.95,0.8682870132203265,14,3.0,1,3.0,1,3.0,1
9341,min_diffuse,30,60,2,3,0.05,0.95,0.9385832532958782,41,4.0,0,3.0,1,3.0,1
9342,min_diffuse,30,60,2,3,0.05,0.95,0.9307341082979788,21,3.0,1,3.0,1,3.0,1
9343,min_diffuse,30,60,2,3,0.05,0.95,0.8822992265618554,7,2.0,1,2.0,1,2.0,1
9344,min_diffuse,30,60,2,3,0.05,0.95,0.9425154132179214,25,3.0,1,3.0,1,3.0,1
9345,min_diffuse,30,60,2,3,0.05,0.95,0.9346604491582926,28,3.0,1,3.0,1,3.0,1
9346,min_diffuse,30,60,2,3,0.05,0.95,0.9069362948201686,40,4.0,1,4.0,1,4.0,1
9347,min_diffuse,30,60,2,3,0.05,0.95,0.925428183650786,23,4.0,1,4.0,1,4.0,1
9348,min_diffuse,30,60,2,3,0.05,0.95,0.8685135661385931,17,3.0,1,3.0,1,3.0,1
9349,min_diffuse,30,60,2,3,0.05,0.95,0.9134922741255972,6,2.0,1,2.0,1,2.0,1
9350,min_diffuse,30,60,2,3,0.05,0.95,0.9315000613919718,24,3.0,1,3.0,1,3.0,1
9351,min_diffuse,30,60,2,3,0.05,0.95,0.8607017804008691,27,3.0,0,2.0,1,2.0,1
9352,min_diffuse,30,60,2,3,0.05,0.95,0.9249720485717204,17,3.0,1,3.0,1,3.0,1
9353,min_diffuse,30,60,2,3,0.05,0.95,0.9255740824283036,20,3.0,1,3.0,1,3.0,1
9354,min_diffuse,30,60,2,3,0.05,0.95,0.94659602519375,24,3.0,1,3.0,1,3.0,1
9355,min_diffuse,30,60,2,3,0.05,0.95,0.9190241499200792,9,2.0,1,2.0,1,2.0,1
9356,min_diffuse,30,60,2,3,0.05,0.95,0.9108674376242454,19,3.0,1,3.0,1,3.0,1
9357,min_diffuse,30,60,2,3,0.05,0.95,0.931876106092654,15,3.0,0,3.0,0,2.0,1
9358,min_diffuse,30,60,2,3,0.05,0.95,0.931858954847,25,4.0,0,3.0,1,4.0,0
9359,min_diffuse,30,60,2,3,0.05,0.95,0.9027768140801612,12,3.0,0,2.0,1,2.0,1
9360,min_diffuse,30,60,2,3,0.05,0.95,0.9103567829029556,25,4.0,0,3.0,1,3.0,1
9361,min_diffuse,30,60,2,3,0.05,0.95,0.9376915775769789,19,3.0,0,3.0,0,2.0,1
9362,min_diffuse,30,60,2,3,0.05,0.95,0.9314029973230308,11,3.0,1,3.0,1,3.0,1
9363,min_diffuse,30,60,2,3,0.05,0.95,0.8893142267605348,11,3.0,0,2.0,1,2.0,1
9364,min_diffuse,30,60,2,3,0.05,0.95,0.9176868449328174,14,3.0,0,3.0,0,2.0,1
9365,min_diffuse,30,60,2,3,0.05,0.95,0.9068587599389968,14,3.0,0,3.0,0,2.0,1
9366,min_diffuse,30,60,2,3,0.05,0.95,0.9311468240586876,21,3.0,1,3.0,1,3.0,1
9367,min_diffuse,30,60,2,3,0.05,0.95,0.9431621235977032,22,4.0,0,3.0,1,4.0,0
9368,min_diffuse,30,60,2,3,0.05,0.95,0.93488619618676,16,3.0,1,3.0,1,3.0,1
9369,min_diffuse,30,60,2,3,0.05,0.95,0.9346188223540648,24,3.0,1,3.0,1,3.0,1
9370,min_diffuse,30,60,2,3,0.05,0.95,0.931158307163524,20,3.0,1,3.0,1,3.0,1
9371,min_diffuse,30,60,2,3,0.05,0.95,0.9327287374452312,43,3.0,1,3.0,1,3.0,1
9372,min_diffuse,30,60,2,3,0.05,0.95,0.947966833932846,26,3.0,1,3.0,1,3.0,1
9373,min_diffuse,30,60,2,3,0.05,0.95,0.8991270195188357,26,3.0,1,3.0,1,3.0,1
9374,min_diffuse,30,60,2,3,0.05,0.95,0.9443129825699208,21,4.0,1,4.0,1,4.0,1
9375,min_diffuse,30,60,2,3,0.05,0.95,0.893055083047499,15,3.0,1,3.0,1,3.0,1
9376,min_diffuse,30,60,2,3,0.05,0.95,0.9368832219739636,22,3.0,0,3.0,0,2.0,1
9377,min_diffuse,30,60,2,3,0.05,0.95,0.8618486634228096,5,2.0,1,2.0,1,2.0,1
9378,min_diffuse,30,60,2,3,0.05,0.95,0.9159828336798624,11,3.0,1,3.0,1,3.0,1
9379,min_diffuse,30,60,2,3,0.05,0.95,0.9446373540358936,13,3.0,0,2.0,1,3.0,0
9380,min_diffuse,30,60,2,3,0.05,0.95,0.902058316627896,33,3.0,1,3.0,1,3.0,1
9381,min_diffuse,30,60,2,3,0.05,0.95,0.935927870347881,22,3.0,1,3.0,1,3.0,1
9382,min_diffuse,30,60,2,3,0.05,0.95,0.9414195878642896,43,5.0,0,5.0,0,4.0,1
9383,min_diffuse,30,60,2,3,0.05,0.95,0.9445313091770048,22,3.0,1,3.0,1,4.0,0
9384,min_diffuse,30,60,2,3,0.05,0.95,0.9190025744745712,14,3.0,1,3.0,1,3.0,1
9385,min_diffuse,30,60,2,3,0.05,0.95,0.9335779831086554,30,4.0,0,3.0,1,4.0,0
9386,min_diffuse,30,60,2,3,0.05,0.95,0.9363359173514508,31,4.0,0,3.0,1,3.0,1
9387,min_diffuse,30,60,2,3,0.05,0.95,0.9241746139184452,47,4.0,1,4.0,1,4.0,1
9388,min_diffuse,30,60,2,3,0.05,0.95,0.9311304021102318,20,3.0,1,3.0,1,3.0,1
9389,min_diffuse,30,60,2,3,0.05,0.95,0.9388868356869494,12,3.0,1,3.0,1,3.0,1
9390,min_diffuse,30,60,2,3,0.05,0.95,0.94743638980635,7,2.0,1,3.0,0,3.0,0
9391,min_diffuse,30,60,2,3,0.05,0.95,0.923107931616182,16,3.0,1,3.0,1,3.0,1
9392,min_diffuse,30,60,2,3,0.05,0.95,0.9134275981600074,20,4.0,0,3.0,1,4.0,0
9393,min_diffuse,30,60,2,3,0.05,0.95,0.9461788451646572,26,3.0,1,4.0,0,3.0,1
9394,min_diffuse,30,60,2,3,0.05,0.95,0.9487191863162416,8,2.0,1,2.0,1,2.0,1
9395,min_diffuse,30,60,2,3,0.05,0.95,0.9425103334026274,35,3.0,1,3.0,1,3.0,1
9396,min_diffuse,30,60,2,3,0.05,0.95,0.9479621402898974,27,3.0,1,3.0,1,3.0,1
9397,min_diffuse,30,60,2,3,0.05,0.95,0.8793615076879402,12,3.0,0,2.0,1,3.0,0
9398,min_diffuse,30,60,2,3,0.05,0.95,0.9455486109078544,46,4.0,0,4.0,0,3.0,1
9399,min_diffuse,30,60,2,3,0.05,0.95,0.918538002184365,15,3.0,1,3.0,1,3.0,1
9400,min_diffuse,30,60,2,3,0.05,0.95,0.8680671574188289,9,2.0,1,2.0,1,2.0,1
9401,min_diffuse,30,60,2,3,0.05,0.95,0.9261469024968244,25,3.0,0,3.0,0,2.0,1
9402,min_diffuse,30,60,2,3,0.05,0.95,0.9079375844563023,15,3.0,1,3.0,1,3.0,1
9403,min_diffuse,30,60,2,3,0.05,0.95,0.9031663103828972,9,2.0,1,2.0,1,2.0,1
9404,min_diffuse,30,60,2,3,0.05,0.95,0.9103816555575094,13,3.0,0,2.0,1,2.0,1
9405,min_diffuse,30,60,2,3,0.05,0.95,0.9347002570892752,28,4.0,0,3.0,1,3.0,1
9406,min_diffuse,30,60,2,3,0.05,0.95,0.9321717105413986,15,3.0,1,3.0,1,3.0,1
9407,min_diffuse,30,60,2,3,0.05,0.95,0.94706349907035,30,4.0,0,4.0,0,3.0,1
9408,min_diffuse,30,60,2,3,0.05,0.95,0.9495488894475628,18,3.0,1,3.0,1,3.0,1
9409,min_diffuse,30,60,2,3,0.05,0.95,0.9159919457376988,11,3.0,0,2.0,1,2.0,1
9410,min_diffuse,30,60,2,3,0.05,0.95,0.9228683124142124,11,2.0,1,2.0,1,2.0,1
9411,min_diffuse,30,60,2,3,0.05,0.95,0.9494501402488338,23,4.0,0,3.0,1,3.0,1
9412,min_diffuse,30,60,2,3,0.05,0.95,0.9148567912320712,19,3.0,1,3.0,1,3.0,1
9413,min_diffuse,30,60,2,3,0.05,0.95,0.9385202289915686,12,3.0,1,3.0,1,3.0,1
9414,min_diffuse,30,60,2,3,0.05,0.95,0.9394806919333868,50,4.0,0,4.0,0,3.0,1
9415,min_diffuse,30,60,2,3,0.05,0.95,0.8998543735749994,28,3.0,1,3.0,1,3.0,1
9416,min_diffuse,30,60,2,3,0.05,0.95,0.9485592868290688,18,3.0,0,2.0,1,3.0,0
9417,min_diffuse,30,60,2,3,0.05,0.95,0.9004394707904423,27,3.0,1,3.0,1,3.0,1
9418,min_diffuse,30,60,2,3,0.05,0.95,0.918525605785414,7,2.0,1,2.0,1,2.0,1
9419,min_diffuse,30,60,2,3,0.05,0.95,0.8494230944110935,9,2.0,1,3.0,0,3.0,0
9420,min_diffuse,30,60,2,3,0.05,0.95,0.9234961269218952,28,3.0,1,3.0,1,3.0,1
9421,min_diffuse,30,60,2,3,0.05,0.95,0.9090634448615544,7,2.0,1,2.0,1,2.0,1
9422,min_diffuse,30,60,2,3,0.05,0.95,0.9343823700772518,34,4.0,0,3.0,1,3.0,1
9423,min_diffuse,30,60,2,3,0.05,0.95,0.9221470122311248,41,4.0,0,3.0,1,3.0,1
9424,min_diffuse,30,60,2,3,0.05,0.95,0.8949016849412276,9,2.0,1,3.0,0,3.0,0
9425,min_diffuse,30,60,2,3,0.05,0.95,0.9376526502311716,28,4.0,0,3.0,1,3.0,1
9426,min_diffuse,30,60,2,3,0.05,0.95,0.932185052613913,12,3.0,0,2.0,1,3.0,0
9427,min_diffuse,30,60,2,3,0.05,0.95,0.9101485055182243,23,3.0,1,3.0,1,3.0,1
9428,min_diffuse,30,60,2,3,0.05,0.95,0.9345928158129844,21,3.0,1,3.0,1,3.0,1
9429,min_diffuse,30,60,2,3,0.05,0.95,0.94870569171177,38,3.0,1,3.0,1,3.0,1
9430,min_diffuse,30,60,2,3,0.05,0.95,0.9326441696381386,16,3.0,1,3.0,1,3.0,1
9431,min_diffuse,30,60,2,3,0.05,0.95,0.8914182873575035,13,3.0,1,4.0,0,4.0,0
9432,min_diffuse,30,60,2,3,0.05,0.95,0.8921631173742232,32,3.0,0,2.0,1,2.0,1
9433,min_diffuse,30,60,2,3,0.05,0.95,0.9307779114490784,18,3.0,1,3.0,1,3.0,1
9434,min_diffuse,30,60,2,3,0.05,0.95,0.942799299252148,7,2.0,1,2.0,1,2.0,1
9435,min_diffuse,30,60,2,3,0.05,0.95,0.9488670552011668,8,2.0,1,2.0,1,2.0,1
9436,min_diffuse,30,60,2,3,0.05,0.95,0.903331212680762,13,3.0,0,2.0,1,3.0,0
9437,min_diffuse,30,60,2,3,0.05,0.95,0.9201129985876896,33,4.0,0,3.0,1,3.0,1
9438,min_diffuse,30,60,2,3,0.05,0.95,0.9421925115004542,33,3.0,1,3.0,1,3.0,1
9439,min_diffuse,30,60,2,3,0.05,0.95,0.882699491351126,5,2.0,1,2.0,1,2.0,1
9440,min_diffuse,30,60,2,3,0.05,0.95,0.946807381419794,34,4.0,0,3.0,1,4.0,0
9441,min_diffuse,30,60,2,3,0.05,0.95,0.9002308035117675,21,3.0,1,3.0,1,3.0,1
9442,min_diffuse,30,60,2,3,0.05,0.95,0.9171637315674338,11,3.0,0,2.0,1,2.0,1
9443,min_diffuse,30,60,2,3,0.05,0.95,0.9001432883648262,24,3.0,1,3.0,1,3.0,1
9444,min_diffuse,30,60,2,3,0.05,0.95,0.8959090274753362,10,3.0,1,3.0,1,3.0,1
9445,min_diffuse,30,60,2,3,0.05,0.95,0.937619920838194,31,3.0,1,3.0,1,3.0,1
9446,min_diffuse,30,60,2,3,0.05,0.95,0.9468096160112216,20,3.0,1,3.0,1,3.0,1
9447,min_diffuse,30,60,2,3,0.05,0.95,0.9426244993764564,45,4.0,1,4.0,1,4.0,1
9448,min_diffuse,30,60,2,3,0.05,0.95,0.9480817359554368,20,3.0,0,2.0,1,2.0,1
9449,min_diffuse,30,60,2,3,0.05,0.95,0.9481770536378455,10,3.0,1,3.0,1,3.0,1
9450,min_diffuse,30,60,2,3,0.05,0.95,0.911651904861822,32,3.0,1,3.0,1,3.0,1
9451,min_diffuse,30,60,2,3,0.05,0.95,0.9467319857416944,8,2.0,1,2.0,1,2.0,1
9452,min_diffuse,30,60,2,3,0.05,0.95,0.9432117525513836,17,3.0,0,2.0,1,3.0,0
9453,min_diffuse,30,60,2,3,0.05,0.95,0.908503806778226,15,3.0,1,3.0,1,3.0,1
9454,min_diffuse,30,60,2,3,0.05,0.95,0.874210677719875,7,2.0,1,2.0,1,2.0,1
9455,min_diffuse,30,60,2,3,0.05,0.95,0.9324552756069608,15,3.0,1,3.0,1,3.0,1
9456,min_diffuse,30,60,2,3,0.05,0.95,0.9412703633024816,14,3.0,1,3.0,1,3.0,1
9457,min_diffuse,30,60,2,3,0.05,0.95,0.9295026982512148,17,3.0,0,2.0,1,3.0,0
9458,min_diffuse,30,60,2,3,0.05,0.95,0.9261705927698946,10,3.0,0,2.0,1,2.0,1
9459,min_diffuse,30,60,2,3,0.05,0.95,0.9256143111360022,32,4.0,1,4.0,1,4.0,1
9460,min_diffuse,30,60,2,3,0.05,0.95,0.8130659656577096,11,3.0,0,2.0,1,2.0,1
9461,min_diffuse,30,60,2,3,0.05,0.95,0.8690326931867683,4,2.0,1,2.0,1,2.0,1
9462,min_diffuse,30,60,2,3,0.05,0.95,0.9497721015391242,8,3.0,0,2.0,1,3.0,0
9463,min_diffuse,30,60,2,3,0.05,0.95,0.944932560749751,19,3.0,1,3.0,1,3.0,1
9464,min_diffuse,30,60,2,3,0.05,0.95,0.8938248721133781,25,3.0,1,3.0,1,3.0,1
9465,min_diffuse,30,60,2,3,0.05,0.95,0.9327876413597308,59,5.0,0,4.0,1,4.0,1
9466,min_diffuse,30,60,2,3,0.05,0.95,0.9476139590986832,13,3.0,1,3.0,1,3.0,1
9467,min_diffuse,30,60,2,3,0.05,0.95,0.8751815971664575,15,3.0,1,3.0,1,3.0,1
9468,min_diffuse,30,60,2,3,0.05,0.95,0.8944380781588606,12,3.0,0,3.0,0,2.0,1
9469,min_diffuse,30,60,2,3,0.05,0.95,0.8685005570933689,29,3.0,1,3.0,1,3.0,1
9470,min_diffuse,30,60,2,3,0.05,0.95,0.891750947365205,15,3.0,1,3.0,1,3.0,1
9471,min_diffuse,30,60,2,3,0.05,0.95,0.8511869771413323,6,2.0,1,2.0,1,2.0,1
9472,min_diffuse,30,60,2,3,0.05,0.95,0.947631604148498,25,4.0,0,3.0,1,4.0,0
9473,min_diffuse,30,60,2,3,0.05,0.95,0.937948309103888,15,3.0,1,3.0,1,3.0,1
9474,min_diffuse,30,60,2,3,0.05,0.95,0.9038670956697472,10,2.0,1,2.0,1,3.0,0
9475,min_diffuse,30,60,2,3,0.05,0.95,0.8717530793357923,13,3.0,0,2.0,1,2.0,1
9476,min_diffuse,30,60,2,3,0.05,0.95,0.9484783299379764,28,3.0,1,3.0,1,3.0,1
9477,min_diffuse,30,60,2,3,0.05,0.95,0.8910504962793567,14,3.0,1,3.0,1,3.0,1
9478,min_diffuse,30,60,2,3,0.05,0.95,0.9097047710689304,16,3.0,1,3.0,1,3.0,1
9479,min_diffuse,30,60,2,3,0.05,0.95,0.9091723108013204,14,3.0,1,3.0,1,3.0,1
9480,min_diffuse,30,60,2,3,0.05,0.95,0.9272701654084096,8,2.0,1,2.0,1,2.0,1
9481,min_diffuse,30,60,2,3,0.05,0.95,0.939865357009408,45,4.0,0,3.0,1,3.0,1
9482,min_diffuse,30,60,2,3,0.05,0.95,0.9182789694814508,38,3.0,1,3.0,1,3.0,1
9483,min_diffuse,30,60,2,3,0.05,0.95,0.9182711019218702,40,3.0,1,3.0,1,3.0,1
9484,min_diffuse,30,60,2,3,0.05,0.95,0.9384004293323758,10,3.0,1,3.0,1,3.0,1
9485,min_diffuse,30,60,2,3,0.05,0.95,0.9233336931183972,23,3.0,1,3.0,1,3.0,1
9486,min_diffuse,30,60,2,3,0.05,0.95,0.9367060911369232,57,3.0,1,3.0,1,3.0,1
9487,min_diffuse,30,60,2,3,0.05,0.95,0.9181152573301588,21,3.0,1,3.0,1,3.0,1
9488,min_diffuse,30,60,2,3,0.05,0.95,0.8742167189342895,15,3.0,0,2.0,1,3.0,0
9489,min_diffuse,30,60,2,3,0.05,0.95,0.9045576518218384,7,2.0,1,2.0,1,2.0,1
9490,min_diffuse,30,60,2,3,0.05,0.95,0.8871842822492964,16,3.0,0,2.0,1,3.0,0
9491,min_diffuse,30,60,2,3,0.05,0.95,0.9407352418822988,15,3.0,0,2.0,1,3.0,0
9492,min_diffuse,30,60,2,3,0.05,0.95,0.9169084936431622,12,3.0,0,3.0,0,2.0,1
9493,min_diffuse,30,60,2,3,0.05,0.95,0.9041631263637728,15,3.0,0,2.0,1,2.0,1
9494,min_diffuse,30,60,2,3,0.05,0.95,0.88931337539514,24,3.0,1,3.0,1,3.0,1
9495,min_diffuse,30,60,2,3,0.05,0.95,0.9184323398225296,51,3.0,1,3.0,1,3.0,1
9496,min_diffuse,30,60,2,3,0.05,0.95,0.9438107466648904,35,4.0,1,4.0,1,4.0,1
9497,min_diffuse,30,60,2,3,0.05,0.95,0.927349272061281,24,4.0,1,4.0,1,4.0,1
9498,min_diffuse,30,60,2,3,0.05,0.95,0.8451271380980956,10,2.0,1,2.0,1,2.0,1
9499,min_diffuse,30,60,2,3,0.05,0.95,0.9076459610771068,6,2.0,1,2.0,1,2.0,1
9500,min_diffuse,30,60,2,3,0.05,0.95,0.9486305082482184,20,3.0,1,3.0,1,3.0,1
9501,min_diffuse,30,60,2,3,0.05,0.95,0.9235614491772504,10,2.0,1,2.0,1,3.0,0
9502,min_diffuse,30,60,2,3,0.05,0.95,0.916226417550943,14,3.0,1,3.0,1,3.0,1
9503,min_diffuse,30,60,2,3,0.05,0.95,0.9164688417565854,11,3.0,1,3.0,1,3.0,1
9504,min_diffuse,30,60,2,3,0.05,0.95,0.902821532060318,48,3.0,1,3.0,1,3.0,1
9505,min_diffuse,30,60,2,3,0.05,0.95,0.9209346490826568,20,3.0,1,4.0,0,3.0,1
9506,min_diffuse,30,60,2,3,0.05,0.95,0.80063987651018,8,3.0,1,3.0,1,3.0,1
9507,min_diffuse,30,60,2,3,0.05,0.95,0.8987000363464629,23,3.0,1,3.0,1,3.0,1
9508,min_diffuse,30,60,2,3,0.05,0.95,0.8935274938217601,10,3.0,0,2.0,1,3.0,0
9509,min_diffuse,30,60,2,3,0.05,0.95,0.9323107970453256,20,3.0,1,3.0,1,3.0,1
9510,min_diffuse,30,60,2,3,0.05,0.95,0.8708881212738154,36,4.0,1,4.0,1,4.0,1
9511,min_diffuse,30,60,2,3,0.05,0.95,0.9034171683747698,8,2.0,1,2.0,1,3.0,0
9512,min_diffuse,30,60,2,3,0.05,0.95,0.9333427096178016,43,4.0,0,4.0,0,3.0,1
9513,min_diffuse,30,60,2,3,0.05,0.95,0.9280733974766304,13,3.0,1,3.0,1,3.0,1
9514,min_diffuse,30,60,2,3,0.05,0.95,0.8935976885207637,14,3.0,0,3.0,0,2.0,1
9515,min_diffuse,30,60,2,3,0.05,0.95,0.9316819620556986,26,3.0,1,3.0,1,3.0,1
9516,min_diffuse,30,60,2,3,0.05,0.95,0.9277817827878913,11,3.0,1,3.0,1,3.0,1
9517,min_diffuse,30,60,2,3,0.05,0.95,0.9175001864354796,28,3.0,1,3.0,1,3.0,1
9518,min_diffuse,30,60,2,3,0.05,0.95,0.9474985353606568,31,4.0,0,3.0,1,3.0,1
9519,min_diffuse,30,60,2,3,0.05,0.95,0.9475813647124786,30,4.0,1,4.0,1,4.0,1
9520,min_diffuse,30,60,2,3,0.05,0.95,0.9345051779731874,34,3.0,1,3.0,1,3.0,1
9521,min_diffuse,30,60,2,3,0.05,0.95,0.8545863578784962,9,2.0,1,2.0,1,2.0,1
9522,min_diffuse,30,60,2,3,0.05,0.95,0.901604577194,52,4.0,0,4.0,0,3.0,1
9523,min_diffuse,30,60,2,3,0.05,0.95,0.9452880646786572,28,4.0,0,3.0,1,4.0,0
9524,min_diffuse,30,60,2,3,0.05,0.95,0.9360302197358644,24,4.0,1,4.0,1,4.0,1
9525,min_diffuse,30,60,2,3,0.05,0.95,0.9496432389182194,43,4.0,1,4.0,1,4.0,1
9526,min_diffuse,30,60,2,3,0.05,0.95,0.9433257821141648,26,4.0,0,3.0,1,3.0,1
9527,min_diffuse,30,60,2,3,0.05,0.95,0.9409134642937772,10,3.0,1,3.0,1,3.0,1
9528,min_diffuse,30,60,2,3,0.05,0.95,0.8994183964831688,12,3.0,0,2.0,1,2.0,1
9529,min_diffuse,30,60,2,3,0.05,0.95,0.9228197887117172,9,2.0,1,2.0,1,2.0,1
9530,min_diffuse,30,60,2,3,0.05,0.95,0.936278239856672,20,3.0,1,3.0,1,3.0,1
9531,min_diffuse,30,60,2,3,0.05,0.95,0.9117939229488696,12,3.0,1,3.0,1,3.0,1
9532,min_diffuse,30,60,2,3,0.05,0.95,0.9205317154668072,26,3.0,1,3.0,1,3.0,1
9533,min_diffuse,30,60,2,3,0.05,0.95,0.8975621681670185,19,3.0,1,3.0,1,3.0,1
9534,min_diffuse,30,60,2,3,0.05,0.95,0.9238131062915402,11,2.0,1,2.0,1,2.0,1
9535,min_diffuse,30,60,2,3,0.05,0.95,0.940864918862496,15,3.0,1,3.0,1,3.0,1
9536,min_diffuse,30,60,2,3,0.05,0.95,0.9460376992267984,13,3.0,1,3.0,1,3.0,1
9537,min_diffuse,30,60,2,3,0.05,0.95,0.9296852916107672,14,3.0,1,3.0,1,3.0,1
9538,min_diffuse,30,60,2,3,0.05,0.95,0.9340665657885052,6,2.0,1,2.0,1,3.0,0
9539,min_diffuse,30,60,2,3,0.05,0.95,0.9168370259822696,13,3.0,1,3.0,1,3.0,1
9540,min_diffuse,30,60,2,3,0.05,0.95,0.8782204099629708,25,3.0,1,3.0,1,3.0,1
9541,min_diffuse,30,60,2,3,0.05,0.95,0.9325146204811784,14,2.0,1,2.0,1,2.0,1
9542,min_diffuse,30,60,2,3,0.05,0.95,0.9473367070402476,21,4.0,1,4.0,1,4.0,1
9543,min_diffuse,30,60,2,3,0.05,0.95,0.9350041811969052,43,4.0,0,4.0,0,3.0,1
9544,min_diffuse,30,60,2,3,0.05,0.95,0.9459732800012596,32,4.0,0,3.0,1,3.0,1
9545,min_diffuse,30,60,2,3,0.05,0.95,0.8936531860697544,11,3.0,1,3.0,1,3.0,1
9546,min_diffuse,30,60,2,3,0.05,0.95,0.9213559925609446,7,2.0,1,2.0,1,2.0,1
9547,min_diffuse,30,60,2,3,0.05,0.95,0.9196324320072734,12,3.0,0,2.0,1,3.0,0
9548,min_diffuse,30,60,2,3,0.05,0.95,0.9483945982249444,24,3.0,1,3.0,1,3.0,1
9549,min_diffuse,30,60,2,3,0.05,0.95,0.9031795632775153,23,3.0,1,3.0,1,3.0,1
9550,min_diffuse,30,60,2,3,0.05,0.95,0.9377193713542088,11,3.0,1,3.0,1,3.0,1
9551,min_diffuse,30,60,2,3,0.05,0.95,0.8811692294867447,10,2.0,1,2.0,1,2.0,1
9552,min_diffuse,30,60,2,3,0.05,0.95,0.9410921100515726,49,4.0,1,4.0,1,4.0,1
9553,min_diffuse,30,60,2,3,0.05,0.95,0.8912375376111634,12,2.0,1,2.0,1,2.0,1
9554,min_diffuse,30,60,2,3,0.05,0.95,0.9450611011942796,51,4.0,1,4.0,1,4.0,1
9555,min_diffuse,30,60,2,3,0.05,0.95,0.9489889154318544,30,4.0,0,3.0,1,3.0,1
9556,min_diffuse,30,60,2,3,0.05,0.95,0.907592266582704,25,4.0,1,4.0,1,4.0,1
9557,min_diffuse,30,60,2,3,0.05,0.95,0.9379323706479162,9,3.0,0,2.0,1,2.0,1
9558,min_diffuse,30,60,2,3,0.05,0.95,0.9307720242331784,37,4.0,1,4.0,1,4.0,1
9559,min_diffuse,30,60,2,3,0.05,0.95,0.9466944108242624,33,4.0,0,4.0,0,3.0,1
9560,min_diffuse,30,60,2,3,0.05,0.95,0.891753458440555,12,3.0,1,3.0,1,3.0,1
9561,min_diffuse,30,60,2,3,0.05,0.95,0.9471417047245956,31,4.0,0,4.0,0,3.0,1
9562,min_diffuse,30,60,2,3,0.05,0.95,0.9154562057720907,9,2.0,1,2.0,1,3.0,0
9563,min_diffuse,30,60,2,3,0.05,0.95,0.8537212307375427,9,2.0,1,2.0,1,2.0,1
9564,min_diffuse,30,60,2,3,0.05,0.95,0.9418201092405684,37,4.0,1,4.0,1,4.0,1
9565,min_diffuse,30,60,2,3,0.05,0.95,0.9369407211480308,21,3.0,1,3.0,1,3.0,1
9566,min_diffuse,30,60,2,3,0.05,0.95,0.9170075933354817,34,3.0,1,3.0,1,3.0,1
9567,min_diffuse,30,60,2,3,0.05,0.95,0.9463195371279728,30,3.0,1,3.0,1,3.0,1
9568,min_diffuse,30,60,2,3,0.05,0.95,0.9410900461431776,26,3.0,1,3.0,1,3.0,1
9569,min_diffuse,30,60,2,3,0.05,0.95,0.8775715039895071,15,3.0,0,2.0,1,2.0,1
9570,min_diffuse,30,60,2,3,0.05,0.95,0.9470368248181906,30,4.0,0,3.0,1,4.0,0
9571,min_diffuse,30,60,2,3,0.05,0.95,0.9263480562413794,11,2.0,1,2.0,1,2.0,1
9572,min_diffuse,30,60,2,3,0.05,0.95,0.949722074701147,31,4.0,0,3.0,1,4.0,0
9573,min_diffuse,30,60,2,3,0.05,0.95,0.8419267352013412,16,3.0,0,2.0,1,2.0,1
9574,min_diffuse,30,60,2,3,0.05,0.95,0.9345367295579176,16,3.0,1,3.0,1,3.0,1
9575,min_diffuse,30,60,2,3,0.05,0.95,0.9429936786829244,18,3.0,1,3.0,1,3.0,1
9576,min_diffuse,30,60,2,3,0.05,0.95,0.9494434905844404,12,3.0,1,3.0,1,3.0,1
9577,min_diffuse,30,60,2,3,0.05,0.95,0.9004846286496344,6,2.0,1,2.0,1,2.0,1
9578,min_diffuse,30,60,2,3,0.05,0.95,0.916212942398236,29,4.0,0,4.0,0,3.0,1
9579,min_diffuse,30,60,2,3,0.05,0.95,0.9219906560889888,14,3.0,0,2.0,1,2.0,1
9580,min_diffuse,30,60,2,3,0.05,0.95,0.9322014086025604,7,2.0,1,2.0,1,2.0,1
9581,min_diffuse,30,60,2,3,0.05,0.95,0.9195187883211428,19,3.0,1,3.0,1,3.0,1
9582,min_diffuse,30,60,2,3,0.05,0.95,0.8903169554160767,10,2.0,1,2.0,1,2.0,1
9583,min_diffuse,30,60,2,3,0.05,0.95,0.944222136421828,30,4.0,0,4.0,0,3.0,1
9584,min_diffuse,30,60,2,3,0.05,0.95,0.879690189626657,11,3.0,1,3.0,1,3.0,1
9585,min_diffuse,30,60,2,3,0.05,0.95,0.9355968722060392,13,3.0,1,3.0,1,3.0,1
9586,min_diffuse,30,60,2,3,0.05,0.95,0.9409218830569592,29,4.0,0,3.0,1,4.0,0
9587,min_diffuse,30,60,2,3,0.05,0.95,0.9388152916063536,18,3.0,0,2.0,1,2.0,1
9588,min_diffuse,30,60,2,3,0.05,0.95,0.9378741043612758,36,3.0,1,3.0,1,3.0,1
9589,min_diffuse,30,60,2,3,0.05,0.95,0.9458183116017168,13,3.0,0,2.0,1,2.0,1
9590,min_diffuse,30,60,2,3,0.05,0.95,0.91740253293528,8,2.0,1,2.0,1,2.0,1
9591,min_diffuse,30,60,2,3,0.05,0.95,0.9415670288852503,17,3.0,1,3.0,1,3.0,1
9592,min_diffuse,30,60,2,3,0.05,0.95,0.9475493534637544,18,4.0,0,3.0,1,3.0,1
9593,min_diffuse,30,60,2,3,0.05,0.95,0.8781883105930459,11,2.0,1,2.0,1,3.0,0
9594,min_diffuse,30,60,2,3,0.05,0.95,0.9489418721032706,18,4.0,0,3.0,1,3.0,1
9595,min_diffuse,30,60,2,3,0.05,0.95,0.9033205993498118,16,3.0,1,3.0,1,4.0,0
9596,min_diffuse,30,60,2,3,0.05,0.95,0.9490276969686832,12,3.0,1,3.0,1,3.0,1
9597,min_diffuse,30,60,2,3,0.05,0.95,0.9357050853067106,59,4.0,0,3.0,1,3.0,1
9598,min_diffuse,30,60,2,3,0.05,0.95,0.9364598046149446,54,4.0,1,4.0,1,4.0,1
9599,min_diffuse,30,60,2,3,0.05,0.95,0.8767478991612098,9,2.0,1,2.0,1,2.0,1
9600,min_diffuse,30,60,2,3,0.05,0.95,0.927521644289517,13,2.0,1,2.0,1,2.0,1
9601,min_diffuse,30,60,2,3,0.05,0.95,0.8418280353297918,10,3.0,0,2.0,1,2.0,1
9602,min_diffuse,30,60,2,3,0.05,0.95,0.924977740923988,30,4.0,0,3.0,1,4.0,0
9603,min_diffuse,30,60,2,3,0.05,0.95,0.8531396420293732,20,3.0,1,3.0,1,3.0,1
9604,min_diffuse,30,60,2,3,0.05,0.95,0.8894149310876329,10,3.0,1,3.0,1,3.0,1
9605,min_diffuse,30,60,2,3,0.05,0.95,0.9219020838160972,62,3.0,1,3.0,1,3.0,1
9606,min_diffuse,30,60,2,3,0.05,0.95,0.9483435327965776,24,3.0,0,2.0,1,3.0,0
9607,min_diffuse,30,60,2,3,0.05,0.95,0.9019215679693948,26,3.0,0,3.0,0,2.0,1
9608,min_diffuse,30,60,2,3,0.05,0.95,0.8234573014369874,5,2.0,1,2.0,1,2.0,1
9609,min_diffuse,30,60,2,3,0.05,0.95,0.9271587253105688,28,4.0,0,3.0,1,4.0,0
9610,min_diffuse,30,60,2,3,0.05,0.95,0.9020514055646568,10,3.0,0,2.0,1,2.0,1
9611,min_diffuse,30,60,2,3,0.05,0.95,0.9498605321603651,28,3.0,1,3.0,1,3.0,1
9612,min_diffuse,30,60,2,3,0.05,0.95,0.926208395344565,10,2.0,1,3.0,0,2.0,1
9613,min_diffuse,30,60,2,3,0.05,0.95,0.9331204680242532,25,3.0,1,3.0,1,3.0,1
9614,min_diffuse,30,60,2,3,0.05,0.95,0.917820080830625,27,3.0,1,3.0,1,3.0,1
9615,min_diffuse,30,60,2,3,0.05,0.95,0.9401512353546424,16,3.0,1,3.0,1,3.0,1
9616,min_diffuse,30,60,2,3,0.05,0.95,0.9352631273273811,50,5.0,0,4.0,1,4.0,1
9617,min_diffuse,30,60,2,3,0.05,0.95,0.9391914067054762,7,2.0,1,2.0,1,2.0,1
9618,min_diffuse,30,60,2,3,0.05,0.95,0.937216203870994,31,3.0,1,3.0,1,3.0,1
9619,min_diffuse,30,60,2,3,0.05,0.95,0.9490272577658736,18,3.0,1,3.0,1,3.0,1
9620,min_diffuse,30,60,2,3,0.05,0.95,0.9272423371468456,14,3.0,1,3.0,1,3.0,1
9621,min_diffuse,30,60,2,3,0.05,0.95,0.9286344542867332,8,2.0,1,2.0,1,3.0,0
9622,min_diffuse,30,60,2,3,0.05,0.95,0.911436164075768,22,3.0,1,3.0,1,3.0,1
9623,min_diffuse,30,60,2,3,0.05,0.95,0.9246663077019852,17,2.0,1,3.0,0,3.0,0
9624,min_diffuse,30,60,2,3,0.05,0.95,0.9218113906627058,21,3.0,1,3.0,1,3.0,1
9625,min_diffuse,30,60,2,3,0.05,0.95,0.9353485360049182,19,3.0,1,3.0,1,3.0,1
9626,min_diffuse,30,60,2,3,0.05,0.95,0.9425610313598494,11,2.0,1,2.0,1,2.0,1
9627,min_diffuse,30,60,2,3,0.05,0.95,0.92482911136721,26,3.0,1,3.0,1,3.0,1
9628,min_diffuse,30,60,2,3,0.05,0.95,0.943923534112332,8,3.0,0,2.0,1,3.0,0
9629,min_diffuse,30,60,2,3,0.05,0.95,0.9306720084250724,9,2.0,1,2.0,1,3.0,0
9630,min_diffuse,30,60,2,3,0.05,0.95,0.9402809992698362,17,3.0,1,3.0,1,3.0,1
9631,min_diffuse,30,60,2,3,0.05,0.95,0.9060481183564346,19,3.0,0,3.0,0,2.0,1
9632,min_diffuse,30,60,2,3,0.05,0.95,0.9490600485031884,24,4.0,1,4.0,1,4.0,1
9633,min_diffuse,30,60,2,3,0.05,0.95,0.9440947152763858,8,2.0,1,2.0,1,3.0,0
9634,min_diffuse,30,60,2,3,0.05,0.95,0.8905686299792908,5,2.0,1,2.0,1,2.0,1
9635,min_diffuse,30,60,2,3,0.05,0.95,0.9469321536196562,78,5.0,0,5.0,0,4.0,1
9636,min_diffuse,30,60,2,3,0.05,0.95,0.915181036136564,8,2.0,1,2.0,1,2.0,1
9637,min_diffuse,30,60,2,3,0.05,0.95,0.949010668780108,29,3.0,0,3.0,0,2.0,1
9638,min_diffuse,30,60,2,3,0.05,0.95,0.9420948306836175,26,4.0,1,4.0,1,4.0,1
9639,min_diffuse,30,60,2,3,0.05,0.95,0.933512893497362,19,3.0,1,3.0,1,3.0,1
9640,min_diffuse,30,60,2,3,0.05,0.95,0.9494215382372272,18,3.0,0,3.0,0,2.0,1
9641,min_diffuse,30,60,2,3,0.05,0.95,0.9276159123526546,14,3.0,0,2.0,1,3.0,0
9642,min_diffuse,30,60,2,3,0.05,0.95,0.8959941023839505,6,2.0,1,2.0,1,2.0,1
9643,min_diffuse,30,60,2,3,0.05,0.95,0.9497984706972536,27,3.0,1,3.0,1,3.0,1
9644,min_diffuse,30,60,2,3,0.05,0.95,0.8928621930741297,17,3.0,0,2.0,1,3.0,0
9645,min_diffuse,30,60,2,3,0.05,0.95,0.9292422695321262,24,3.0,1,3.0,1,3.0,1
9646,min_diffuse,30,60,2,3,0.05,0.95,0.8075904025717987,8,2.0,1,2.0,1,2.0,1
9647,min_diffuse,30,60,2,3,0.05,0.95,0.9425331491209804,22,4.0,1,4.0,1,4.0,1
9648,min_diffuse,30,60,2,3,0.05,0.95,0.8878245307963557,9,2.0,1,2.0,1,2.0,1
9649,min_diffuse,30,60,2,3,0.05,0.95,0.9407897140168766,23,4.0,1,4.0,1,4.0,1
9650,min_diffuse,30,60,2,3,0.05,0.95,0.8992140046277449,18,3.0,0,3.0,0,2.0,1
9651,min_diffuse,30,60,2,3,0.05,0.95,0.9336914815893164,17,3.0,0,2.0,1,2.0,1
9652,min_diffuse,30,60,2,3,0.05,0.95,0.8970744130852616,13,3.0,1,3.0,1,3.0,1
9653,min_diffuse,30,60,2,3,0.05,0.95,0.9494150658371174,34,4.0,1,4.0,1,4.0,1
9654,min_diffuse,30,60,2,3,0.05,0.95,0.880709464083753,10,3.0,0,3.0,0,2.0,1
9655,min_diffuse,30,60,2,3,0.05,0.95,0.9129968875981396,32,4.0,1,4.0,1,4.0,1
9656,min_diffuse,30,60,2,3,0.05,0.95,0.935831233388808,39,4.0,0,3.0,1,3.0,1
9657,min_diffuse,30,60,2,3,0.05,0.95,0.9135801330079716,60,4.0,1,4.0,1,4.0,1
9658,min_diffuse,30,60,2,3,0.05,0.95,0.927300726087125,30,3.0,1,3.0,1,3.0,1
9659,min_diffuse,30,60,2,3,0.05,0.95,0.9344257157951622,51,3.0,1,3.0,1,3.0,1
9660,min_diffuse,30,60,2,3,0.05,0.95,0.9478403431161972,50,4.0,1,4.0,1,4.0,1
9661,min_diffuse,30,60,2,3,0.05,0.95,0.9239892995946596,19,3.0,1,3.0,1,3.0,1
9662,min_diffuse,30,60,2,3,0.05,0.95,0.944101007548587,16,3.0,0,2.0,1,3.0,0
9663,min_diffuse,30,60,2,3,0.05,0.95,0.9167955776174432,8,3.0,1,3.0,1,3.0,1
9664,min_diffuse,30,60,2,3,0.05,0.95,0.9208704206682552,10,3.0,0,3.0,0,2.0,1
9665,min_diffuse,30,60,2,3,0.05,0.95,0.9472130197041494,19,3.0,1,3.0,1,3.0,1
9666,min_diffuse,30,60,2,3,0.05,0.95,0.8946925412076838,17,3.0,1,3.0,1,3.0,1
9667,min_diffuse,30,60,2,3,0.05,0.95,0.9110907245523696,8,2.0,1,2.0,1,2.0,1
9668,min_diffuse,30,60,2,3,0.05,0.95,0.9480292587132988,29,3.0,1,3.0,1,3.0,1
9669,min_diffuse,30,60,2,3,0.05,0.95,0.9397571404784554,19,3.0,1,3.0,1,3.0,1
9670,min_diffuse,30,60,2,3,0.05,0.95,0.9394200480669072,27,3.0,1,3.0,1,3.0,1
9671,min_diffuse,30,60,2,3,0.05,0.95,0.9428329373291672,32,4.0,0,3.0,1,3.0,1
9672,min_diffuse,30,60,2,3,0.05,0.95,0.9267823971964932,31,4.0,0,3.0,1,3.0,1
9673,min_diffuse,30,60,2,3,0.05,0.95,0.9476886232041132,49,5.0,0,4.0,1,4.0,1
9674,min_diffuse,30,60,2,3,0.05,0.95,0.9190132146160488,10,3.0,0,2.0,1,2.0,1
9675,min_diffuse,30,60,2,3,0.05,0.95,0.9261179407724665,18,3.0,1,3.0,1,3.0,1
9676,min_diffuse,30,60,2,3,0.05,0.95,0.9459793902663692,20,4.0,0,3.0,1,3.0,1
9677,min_diffuse,30,60,2,3,0.05,0.95,0.9265518303247424,33,4.0,0,3.0,1,3.0,1
9678,min_diffuse,30,60,2,3,0.05,0.95,0.9347999111133968,23,3.0,1,3.0,1,3.0,1
9679,min_diffuse,30,60,2,3,0.05,0.95,0.9444378096485608,7,2.0,1,2.0,1,3.0,0
9680,min_diffuse,30,60,2,3,0.05,0.95,0.9092862460935448,27,4.0,0,3.0,1,3.0,1
9681,min_diffuse,30,60,2,3,0.05,0.95,0.9027712153906494,19,3.0,1,3.0,1,3.0,1
9682,min_diffuse,30,60,2,3,0.05,0.95,0.9125250549259272,19,3.0,1,3.0,1,3.0,1
9683,min_diffuse,30,60,2,3,0.05,0.95,0.9470377204437604,14,3.0,1,3.0,1,3.0,1
9684,min_diffuse,30,60,2,3,0.05,0.95,0.8927260165065374,12,2.0,1,2.0,1,2.0,1
9685,min_diffuse,30,60,2,3,0.05,0.95,0.930797132446884,23,3.0,1,3.0,1,3.0,1
9686,min_diffuse,30,60,2,3,0.05,0.95,0.9209287252626224,22,3.0,1,3.0,1,3.0,1
9687,min_diffuse,30,60,2,3,0.05,0.95,0.924085648886314,15,3.0,1,3.0,1,3.0,1
9688,min_diffuse,30,60,2,3,0.05,0.95,0.9327884796672188,22,3.0,0,3.0,0,2.0,1
9689,min_diffuse,30,60,2,3,0.05,0.95,0.9395604146740616,15,3.0,1,3.0,1,3.0,1
9690,min_diffuse,30,60,2,3,0.05,0.95,0.9479984694044608,26,4.0,1,4.0,1,4.0,1
9691,min_diffuse,30,60,2,3,0.05,0.95,0.9400400015512757,33,3.0,1,3.0,1,3.0,1
9692,min_diffuse,30,60,2,3,0.05,0.95,0.884811936396071,18,3.0,1,3.0,1,3.0,1
9693,min_diffuse,30,60,2,3,0.05,0.95,0.8655866974712565,18,3.0,1,3.0,1,3.0,1
9694,min_diffuse,30,60,2,3,0.05,0.95,0.9034757110954252,16,3.0,1,3.0,1,3.0,1
9695,min_diffuse,30,60,2,3,0.05,0.95,0.922429925065916,9,3.0,0,2.0,1,3.0,0
9696,min_diffuse,30,60,2,3,0.05,0.95,0.8397069843745001,12,3.0,0,2.0,1,2.0,1
9697,min_diffuse,30,60,2,3,0.05,0.95,0.9424578725713516,27,4.0,0,3.0,1,3.0,1
9698,min_diffuse,30,60,2,3,0.05,0.95,0.9461154747451168,34,3.0,1,3.0,1,3.0,1
9699,min_diffuse,30,60,2,3,0.05,0.95,0.9397730062616042,9,3.0,1,3.0,1,3.0,1
9700,min_diffuse,30,60,2,3,0.05,0.95,0.9263792916175954,22,3.0,1,3.0,1,3.0,1
9701,min_diffuse,30,60,2,3,0.05,0.95,0.922018657156868,10,2.0,1,2.0,1,2.0,1
9702,min_diffuse,30,60,2,3,0.05,0.95,0.9448888673380662,7,2.0,1,2.0,1,2.0,1
9703,min_diffuse,30,60,2,3,0.05,0.95,0.9227940396305122,17,3.0,0,2.0,1,3.0,0
9704,min_diffuse,30,60,2,3,0.05,0.95,0.932392350161218,12,2.0,1,2.0,1,2.0,1
9705,min_diffuse,30,60,2,3,0.05,0.95,0.9275793190220156,13,3.0,1,3.0,1,3.0,1
9706,min_diffuse,30,60,2,3,0.05,0.95,0.9314156816329584,37,4.0,0,3.0,1,3.0,1
9707,min_diffuse,30,60,2,3,0.05,0.95,0.9352464225873264,24,3.0,1,3.0,1,3.0,1
9708,min_diffuse,30,60,2,3,0.05,0.95,0.9356749575671248,23,3.0,1,3.0,1,3.0,1
9709,min_diffuse,30,60,2,3,0.05,0.95,0.9341299109042206,14,3.0,1,3.0,1,3.0,1
9710,min_diffuse,30,60,2,3,0.05,0.95,0.9493814226921744,11,3.0,1,3.0,1,3.0,1
9711,min_diffuse,30,60,2,3,0.05,0.95,0.9257686553214806,36,3.0,1,3.0,1,3.0,1
9712,min_diffuse,30,60,2,3,0.05,0.95,0.9246788649798876,12,3.0,1,3.0,1,3.0,1
9713,min_diffuse,30,60,2,3,0.05,0.95,0.9161607440916298,8,2.0,1,2.0,1,3.0,0
9714,min_diffuse,30,60,2,3,0.05,0.95,0.9253170719111858,21,4.0,1,4.0,1,4.0,1
9715,min_diffuse,30,60,2,3,0.05,0.95,0.8941080423204832,13,3.0,1,3.0,1,3.0,1
9716,min_diffuse,30,60,2,3,0.05,0.95,0.913272206177778,10,2.0,1,2.0,1,3.0,0
9717,min_diffuse,30,60,2,3,0.05,0.95,0.9132992572984764,39,4.0,0,3.0,1,3.0,1
9718,min_diffuse,30,60,2,3,0.05,0.95,0.8905727478137591,19,3.0,1,3.0,1,3.0,1
9719,min_diffuse,30,60,2,3,0.05,0.95,0.9321544851598556,23,4.0,1,4.0,1,4.0,1
9720,min_diffuse,30,60,2,3,0.05,0.95,0.9307266622050222,12,3.0,0,2.0,1,3.0,0
9721,min_diffuse,30,60,2,3,0.05,0.95,0.9466163709485708,64,6.0,0,5.0,1,5.0,1
9722,min_diffuse,30,60,2,3,0.05,0.95,0.9399781619017864,27,3.0,1,3.0,1,3.0,1
9723,min_diffuse,30,60,2,3,0.05,0.95,0.9437284269219182,41,3.0,1,3.0,1,3.0,1
9724,min_diffuse,30,60,2,3,0.05,0.95,0.9221029453867858,19,3.0,1,4.0,0,3.0,1
9725,min_diffuse,30,60,2,3,0.05,0.95,0.92578246366219,13,3.0,1,3.0,1,3.0,1
9726,min_diffuse,30,60,2,3,0.05,0.95,0.9491531691647092,26,4.0,0,3.0,1,4.0,0
9727,min_diffuse,30,60,2,3,0.05,0.95,0.8787251739677573,13,3.0,0,3.0,0,2.0,1
9728,min_diffuse,30,60,2,3,0.05,0.95,0.9479389310372768,25,4.0,1,4.0,1,4.0,1
9729,min_diffuse,30,60,2,3,0.05,0.95,0.9149937032704802,13,3.0,0,2.0,1,3.0,0
9730,min_diffuse,30,60,2,3,0.05,0.95,0.864771566762617,8,2.0,1,2.0,1,2.0,1
9731,min_diffuse,30,60,2,3,0.05,0.95,0.9456779622043986,19,3.0,1,3.0,1,3.0,1
9732,min_diffuse,30,60,2,3,0.05,0.95,0.9291345734900468,24,3.0,1,3.0,1,3.0,1
9733,min_diffuse,30,60,2,3,0.05,0.95,0.8767431750868091,13,3.0,1,3.0,1,3.0,1
9734,min_diffuse,30,60,2,3,0.05,0.95,0.9184389915775396,20,3.0,0,3.0,0,2.0,1
9735,min_diffuse,30,60,2,3,0.05,0.95,0.9215213698640236,21,3.0,1,3.0,1,3.0,1
9736,min_diffuse,30,60,2,3,0.05,0.95,0.933460200353456,14,3.0,1,3.0,1,3.0,1
9737,min_diffuse,30,60,2,3,0.05,0.95,0.9444526841333396,8,2.0,1,2.0,1,3.0,0
9738,min_diffuse,30,60,2,3,0.05,0.95,0.9286558351942252,9,3.0,0,2.0,1,3.0,0
9739,min_diffuse,30,60,2,3,0.05,0.95,0.94262334936308,35,3.0,1,3.0,1,3.0,1
9740,min_diffuse,30,60,2,3,0.05,0.95,0.9250462560505418,28,4.0,0,3.0,1,3.0,1
9741,min_diffuse,30,60,2,3,0.05,0.95,0.9278116955744522,35,3.0,1,3.0,1,3.0,1
9742,min_diffuse,30,60,2,3,0.05,0.95,0.8927815312975086,9,2.0,1,2.0,1,2.0,1
9743,min_diffuse,30,60,2,3,0.05,0.95,0.9477097453543332,21,3.0,1,3.0,1,3.0,1
9744,min_diffuse,30,60,2,3,0.05,0.95,0.919973699656746,19,3.0,1,3.0,1,3.0,1
9745,min_diffuse,30,60,2,3,0.05,0.95,0.9484127480827064,78,5.0,0,5.0,0,4.0,1
9746,min_diffuse,30,60,2,3,0.05,0.95,0.9010175418483426,21,3.0,0,2.0,1,2.0,1
9747,min_diffuse,30,60,2,3,0.05,0.95,0.9403819884196364,39,4.0,1,4.0,1,4.0,1
9748,min_diffuse,30,60,2,3,0.05,0.95,0.9370193401356892,29,3.0,1,3.0,1,3.0,1
9749,min_diffuse,30,60,2,3,0.05,0.95,0.9333906264049192,14,3.0,1,3.0,1,3.0,1
9750,min_diffuse,30,60,2,3,0.05,0.95,0.8655196171237959,7,2.0,1,2.0,1,2.0,1
9751,min_diffuse,30,60,2,3,0.05,0.95,0.8727733671752912,25,3.0,1,3.0,1,3.0,1
9752,min_diffuse,30,60,2,3,0.05,0.95,0.8907107304057037,8,2.0,1,2.0,1,2.0,1
9753,min_diffuse,30,60,2,3,0.05,0.95,0.9301885879681352,26,3.0,1,3.0,1,3.0,1
9754,min_diffuse,30,60,2,3,0.05,0.95,0.9490249844118532,22,3.0,1,3.0,1,3.0,1
9755,min_diffuse,30,60,2,3,0.05,0.95,0.8959129881665179,20,3.0,1,3.0,1,3.0,1
9756,min_diffuse,30,60,2,3,0.05,0.95,0.9363167216771008,10,2.0,1,2.0,1,2.0,1
9757,min_diffuse,30,60,2,3,0.05,0.95,0.9494605194590444,10,2.0,1,2.0,1,2.0,1
9758,min_diffuse,30,60,2,3,0.05,0.95,0.939191521443934,19,3.0,1,3.0,1,3.0,1
9759,min_diffuse,30,60,2,3,0.05,0.95,0.9218944592791416,13,3.0,0,2.0,1,2.0,1
9760,min_diffuse,30,60,2,3,0.05,0.95,0.9230407361561423,33,3.0,1,3.0,1,3.0,1
9761,min_diffuse,30,60,2,3,0.05,0.95,0.8945776613588697,5,2.0,1,2.0,1,2.0,1
9762,min_diffuse,30,60,2,3,0.05,0.95,0.9158410912252244,38,3.0,1,3.0,1,3.0,1
9763,min_diffuse,30,60,2,3,0.05,0.95,0.9238470016758812,45,4.0,0,3.0,1,4.0,0
9764,min_diffuse,30,60,2,3,0.05,0.95,0.910476415729474,14,3.0,0,2.0,1,2.0,1
9765,min_diffuse,30,60,2,3,0.05,0.95,0.8896111305601071,14,3.0,0,2.0,1,2.0,1
9766,min_diffuse,30,60,2,3,0.05,0.95,0.93804031882866,19,3.0,1,3.0,1,3.0,1
9767,min_diffuse,30,60,2,3,0.05,0.95,0.948634535557418,30,3.0,1,3.0,1,3.0,1
9768,min_diffuse,30,60,2,3,0.05,0.95,0.9285197669491252,16,3.0,1,3.0,1,3.0,1
9769,min_diffuse,30,60,2,3,0.05,0.95,0.9460575211517304,18,3.0,1,3.0,1,3.0,1
9770,min_diffuse,30,60,2,3,0.05,0.95,0.9298622279730226,49,5.0,0,4.0,1,4.0,1
9771,min_diffuse,30,60,2,3,0.05,0.95,0.8830866140679966,12,3.0,1,3.0,1,3.0,1
9772,min_diffuse,30,60,2,3,0.05,0.95,0.9014821264300672,12,2.0,1,2.0,1,2.0,1
9773,min_diffuse,30,60,2,3,0.05,0.95,0.9437577449258332,33,4.0,1,4.0,1,4.0,1
9774,min_diffuse,30,60,2,3,0.05,0.95,0.9211835418106368,22,4.0,0,3.0,1,3.0,1
9775,min_diffuse,30,60,2,3,0.05,0.95,0.9422383276064252,33,4.0,1,4.0,1,4.0,1
9776,min_diffuse,30,60,2,3,0.05,0.95,0.9328747353694966,15,3.0,0,2.0,1,3.0,0
9777,min_diffuse,30,60,2,3,0.05,0.95,0.9465093920683156,30,4.0,0,3.0,1,3.0,1
9778,min_diffuse,30,60,2,3,0.05,0.95,0.9163837342947228,8,2.0,1,3.0,0,2.0,1
9779,min_diffuse,30,60,2,3,0.05,0.95,0.9053012129642488,10,3.0,1,3.0,1,3.0,1
9780,min_diffuse,30,60,2,3,0.05,0.95,0.8954617433128462,17,3.0,1,3.0,1,3.0,1
9781,min_diffuse,30,60,2,3,0.05,0.95,0.934211527712974,57,4.0,1,4.0,1,4.0,1
9782,min_diffuse,30,60,2,3,0.05,0.95,0.9474833565974649,46,4.0,0,3.0,1,3.0,1
9783,min_diffuse,30,60,2,3,0.05,0.95,0.947861519016124,30,3.0,1,3.0,1,3.0,1
9784,min_diffuse,30,60,2,3,0.05,0.95,0.9159855897688302,13,3.0,0,2.0,1,2.0,1
9785,min_diffuse,30,60,2,3,0.05,0.95,0.90204335030628,21,3.0,1,3.0,1,3.0,1
9786,min_diffuse,30,60,2,3,0.05,0.95,0.8400610106173934,15,3.0,1,3.0,1,3.0,1
9787,min_diffuse,30,60,2,3,0.05,0.95,0.9021438670279452,10,3.0,0,2.0,1,2.0,1
9788,min_diffuse,30,60,2,3,0.05,0.95,0.8768385190461997,34,3.0,0,2.0,1,3.0,0
9789,min_diffuse,30,60,2,3,0.05,0.95,0.9470521434133284,47,4.0,1,4.0,1,4.0,1
9790,min_diffuse,30,60,2,3,0.05,0.95,0.9231551697042908,18,3.0,1,3.0,1,3.0,1
9791,min_diffuse,30,60,2,3,0.05,0.95,0.9354298802349306,28,4.0,1,4.0,1,4.0,1
9792,min_diffuse,30,60,2,3,0.05,0.95,0.9405101885732124,20,3.0,1,3.0,1,3.0,1
9793,min_diffuse,30,60,2,3,0.05,0.95,0.9343688230756072,27,3.0,1,3.0,1,3.0,1
9794,min_diffuse,30,60,2,3,0.05,0.95,0.8916467484122473,10,3.0,0,2.0,1,3.0,0
9795,min_diffuse,30,60,2,3,0.05,0.95,0.8904532738341283,29,3.0,1,4.0,0,4.0,0
9796,min_diffuse,30,60,2,3,0.05,0.95,0.9481599160295308,32,4.0,0,3.0,1,4.0,0
9797,min_diffuse,30,60,2,3,0.05,0.95,0.9331357246566226,12,2.0,1,2.0,1,2.0,1
9798,min_diffuse,30,60,2,3,0.05,0.95,0.9045203648504412,26,3.0,1,3.0,1,3.0,1
9799,min_diffuse,30,60,2,3,0.05,0.95,0.9325608971145846,18,4.0,0,3.0,1,3.0,1
9800,min_diffuse,30,60,2,3,0.05,0.95,0.9419428136531542,14,3.0,0,2.0,1,3.0,0
9801,min_diffuse,30,60,2,3,0.05,0.95,0.9423213878895632,18,4.0,0,3.0,1,4.0,0
9802,min_diffuse,30,60,2,3,0.05,0.95,0.9226935734352524,15,3.0,1,3.0,1,3.0,1
9803,min_diffuse,30,60,2,3,0.05,0.95,0.9470854592146528,21,3.0,1,3.0,1,3.0,1
9804,min_diffuse,30,60,2,3,0.05,0.95,0.927756967818998,15,3.0,0,2.0,1,3.0,0
9805,min_diffuse,30,60,2,3,0.05,0.95,0.9361445251712192,9,2.0,1,2.0,1,2.0,1
9806,min_diffuse,30,60,2,3,0.05,0.95,0.941897126733718,16,3.0,0,2.0,1,3.0,0
9807,min_diffuse,30,60,2,3,0.05,0.95,0.9495487969560046,10,2.0,1,2.0,1,2.0,1
9808,min_diffuse,30,60,2,3,0.05,0.95,0.9467055988303904,10,3.0,0,2.0,1,2.0,1
9809,min_diffuse,30,60,2,3,0.05,0.95,0.9411955219413034,28,4.0,0,3.0,1,4.0,0
9810,min_diffuse,30,60,2,3,0.05,0.95,0.8680540591751553,12,3.0,0,2.0,1,2.0,1
9811,min_diffuse,30,60,2,3,0.05,0.95,0.942610007800802,35,4.0,0,3.0,1,4.0,0
9812,min_diffuse,30,60,2,3,0.05,0.95,0.8536275259744425,8,2.0,1,2.0,1,2.0,1
9813,min_diffuse,30,60,2,3,0.05,0.95,0.9338189848059082,31,4.0,0,3.0,1,3.0,1
9814,min_diffuse,30,60,2,3,0.05,0.95,0.9212874939267688,14,3.0,1,3.0,1,3.0,1
9815,min_diffuse,30,60,2,3,0.05,0.95,0.9283706202057368,7,2.0,1,2.0,1,2.0,1
9816,min_diffuse,30,60,2,3,0.05,0.95,0.8828615924033991,15,3.0,0,3.0,0,2.0,1
9817,min_diffuse,30,60,2,3,0.05,0.95,0.9492239640647444,24,3.0,1,3.0,1,3.0,1
9818,min_diffuse,30,60,2,3,0.05,0.95,0.8966464172412915,10,3.0,0,3.0,0,2.0,1
9819,min_diffuse,30,60,2,3,0.05,0.95,0.8832236118680551,5,2.0,1,2.0,1,2.0,1
9820,min_diffuse,30,60,2,3,0.05,0.95,0.9226457177039096,8,2.0,1,3.0,0,3.0,0
9821,min_diffuse,30,60,2,3,0.05,0.95,0.948826468953582,26,4.0,0,3.0,1,4.0,0
9822,min_diffuse,30,60,2,3,0.05,0.95,0.8434430835895097,10,3.0,0,2.0,1,2.0,1
9823,min_diffuse,30,60,2,3,0.05,0.95,0.8357769322654899,13,3.0,1,3.0,1,3.0,1
9824,min_diffuse,30,60,2,3,0.05,0.95,0.9374677971450238,13,3.0,0,2.0,1,3.0,0
9825,min_diffuse,30,60,2,3,0.05,0.95,0.9483469972485952,16,3.0,1,3.0,1,3.0,1
9826,min_diffuse,30,60,2,3,0.05,0.95,0.9339113489445812,42,4.0,0,3.0,1,3.0,1
9827,min_diffuse,30,60,2,3,0.05,0.95,0.9412923961860044,10,2.0,1,2.0,1,3.0,0
9828,min_diffuse,30,60,2,3,0.05,0.95,0.8793656997630359,18,3.0,0,2.0,1,2.0,1
9829,min_diffuse,30,60,2,3,0.05,0.95,0.8999391317861868,12,3.0,0,3.0,0,2.0,1
9830,min_diffuse,30,60,2,3,0.05,0.95,0.921402491620014,14,3.0,0,2.0,1,2.0,1
9831,min_diffuse,30,60,2,3,0.05,0.95,0.9474521322641808,47,4.0,0,4.0,0,3.0,1
9832,min_diffuse,30,60,2,3,0.05,0.95,0.9243843906738632,6,2.0,1,2.0,1,2.0,1
9833,min_diffuse,30,60,2,3,0.05,0.95,0.9429772571119642,24,3.0,1,3.0,1,3.0,1
9834,min_diffuse,30,60,2,3,0.05,0.95,0.9077944251270094,10,3.0,0,3.0,0,2.0,1
9835,min_diffuse,30,60,2,3,0.05,0.95,0.9123952414652662,8,2.0,1,2.0,1,2.0,1
9836,min_diffuse,30,60,2,3,0.05,0.95,0.8450836214489963,11,3.0,0,2.0,1,2.0,1
9837,min_diffuse,30,60,2,3,0.05,0.95,0.9322411255062084,28,3.0,1,3.0,1,3.0,1
9838,min_diffuse,30,60,2,3,0.05,0.95,0.9422070151167564,44,3.0,1,3.0,1,3.0,1
9839,min_diffuse,30,60,2,3,0.05,0.95,0.901989356545026,25,4.0,0,3.0,1,3.0,1
9840,min_diffuse,30,60,2,3,0.05,0.95,0.9429044678698344,58,4.0,1,4.0,1,4.0,1
9841,min_diffuse,30,60,2,3,0.05,0.95,0.8641948170445304,10,2.0,1,3.0,0,3.0,0
9842,min_diffuse,30,60,2,3,0.05,0.95,0.8800203047581031,11,2.0,1,2.0,1,2.0,1
9843,min_diffuse,30,60,2,3,0.05,0.95,0.8981236602884338,19,3.0,1,3.0,1,3.0,1
9844,min_diffuse,30,60,2,3,0.05,0.95,0.9275951552346824,43,4.0,1,4.0,1,4.0,1
9845,min_diffuse,30,60,2,3,0.05,0.95,0.8769119625409459,22,3.0,1,3.0,1,3.0,1
9846,min_diffuse,30,60,2,3,0.05,0.95,0.9397911945105069,25,3.0,1,3.0,1,3.0,1
9847,min_diffuse,30,60,2,3,0.05,0.95,0.9146285522112458,19,3.0,1,3.0,1,3.0,1
9848,min_diffuse,30,60,2,3,0.05,0.95,0.9420121758148984,14,3.0,1,3.0,1,3.0,1
9849,min_diffuse,30,60,2,3,0.05,0.95,0.9435763884095352,44,4.0,0,3.0,1,3.0,1
9850,min_diffuse,30,60,2,3,0.05,0.95,0.929146864032651,55,5.0,0,4.0,1,4.0,1
9851,min_diffuse,30,60,2,3,0.05,0.95,0.8968725396116993,15,3.0,1,3.0,1,3.0,1
9852,min_diffuse,30,60,2,3,0.05,0.95,0.9470039747614508,22,4.0,0,3.0,1,3.0,1
9853,min_diffuse,30,60,2,3,0.05,0.95,0.9490357105525892,44,4.0,1,4.0,1,4.0,1
9854,min_diffuse,30,60,2,3,0.05,0.95,0.7652269123141769,8,2.0,1,2.0,1,3.0,0
9855,min_diffuse,30,60,2,3,0.05,0.95,0.925760851181156,11,3.0,0,2.0,1,2.0,1
9856,min_diffuse,30,60,2,3,0.05,0.95,0.9421021079274816,54,3.0,1,3.0,1,3.0,1
9857,min_diffuse,30,60,2,3,0.05,0.95,0.8548638126395522,5,2.0,1,2.0,1,2.0,1
9858,min_diffuse,30,60,2,3,0.05,0.95,0.9385546527436472,33,3.0,1,3.0,1,3.0,1
9859,min_diffuse,30,60,2,3,0.05,0.95,0.897742572598448,8,3.0,0,2.0,1,2.0,1
9860,min_diffuse,30,60,2,3,0.05,0.95,0.9489502899085656,16,3.0,1,3.0,1,3.0,1
9861,min_diffuse,30,60,2,3,0.05,0.95,0.9337383406214372,20,3.0,0,2.0,1,3.0,0
9862,min_diffuse,30,60,2,3,0.05,0.95,0.9043344072946232,12,3.0,1,3.0,1,3.0,1
9863,min_diffuse,30,60,2,3,0.05,0.95,0.9289371573136328,24,3.0,1,3.0,1,3.0,1
9864,min_diffuse,30,60,2,3,0.05,0.95,0.919330298020994,4,2.0,1,2.0,1,2.0,1
9865,min_diffuse,30,60,2,3,0.05,0.95,0.8966647456887856,10,3.0,1,3.0,1,3.0,1
9866,min_diffuse,30,60,2,3,0.05,0.95,0.9256332129514429,25,3.0,1,3.0,1,3.0,1
9867,min_diffuse,30,60,2,3,0.05,0.95,0.907234239608846,20,3.0,1,3.0,1,3.0,1
9868,min_diffuse,30,60,2,3,0.05,0.95,0.9478788157475972,23,3.0,1,3.0,1,3.0,1
9869,min_diffuse,30,60,2,3,0.05,0.95,0.9137306636481276,10,3.0,1,3.0,1,3.0,1
9870,min_diffuse,30,60,2,3,0.05,0.95,0.8565361292391078,8,2.0,1,2.0,1,2.0,1
9871,min_diffuse,30,60,2,3,0.05,0.95,0.9410346236093632,58,4.0,1,4.0,1,4.0,1
9872,min_diffuse,30,60,2,3,0.05,0.95,0.923507666933032,17,3.0,1,3.0,1,3.0,1
9873,min_diffuse,30,60,2,3,0.05,0.95,0.9467335696006304,19,3.0,1,3.0,1,3.0,1
9874,min_diffuse,30,60,2,3,0.05,0.95,0.9241124933913324,13,3.0,1,3.0,1,3.0,1
9875,min_diffuse,30,60,2,3,0.05,0.95,0.8962988824975475,9,3.0,1,3.0,1,3.0,1
9876,min_diffuse,30,60,2,3,0.05,0.95,0.9252370196123384,6,2.0,1,2.0,1,2.0,1
9877,min_diffuse,30,60,2,3,0.05,0.95,0.9222433324282928,10,3.0,1,3.0,1,3.0,1
9878,min_diffuse,30,60,2,3,0.05,0.95,0.9224203589747064,35,4.0,0,4.0,0,3.0,1
9879,min_diffuse,30,60,2,3,0.05,0.95,0.9209318723572576,8,3.0,1,3.0,1,3.0,1
9880,min_diffuse,30,60,2,3,0.05,0.95,0.94515212092322,23,3.0,1,3.0,1,3.0,1
9881,min_diffuse,30,60,2,3,0.05,0.95,0.90561851266221,54,4.0,0,4.0,0,3.0,1
9882,min_diffuse,30,60,2,3,0.05,0.95,0.9277713928336676,16,3.0,1,3.0,1,3.0,1
9883,min_diffuse,30,60,2,3,0.05,0.95,0.9443927034324148,7,2.0,1,2.0,1,2.0,1
9884,min_diffuse,30,60,2,3,0.05,0.95,0.909830298034445,16,3.0,1,3.0,1,3.0,1
9885,min_diffuse,30,60,2,3,0.05,0.95,0.9356351754816812,20,3.0,1,3.0,1,4.0,0
9886,min_diffuse,30,60,2,3,0.05,0.95,0.9236913458561588,9,3.0,0,2.0,1,2.0,1
9887,min_diffuse,30,60,2,3,0.05,0.95,0.8444030819229267,14,3.0,0,3.0,0,2.0,1
9888,min_diffuse,30,60,2,3,0.05,0.95,0.8672424210417485,24,3.0,0,3.0,0,2.0,1
9889,min_diffuse,30,60,2,3,0.05,0.95,0.9408821625286714,31,4.0,1,4.0,1,4.0,1
9890,min_diffuse,30,60,2,3,0.05,0.95,0.762379814099385,7,2.0,1,2.0,1,2.0,1
9891,min_diffuse,30,60,2,3,0.05,0.95,0.9382349210097156,11,3.0,0,2.0,1,3.0,0
9892,min_diffuse,30,60,2,3,0.05,0.95,0.9457686310101754,36,4.0,1,4.0,1,4.0,1
9893,min_diffuse,30,60,2,3,0.05,0.95,0.9447376783526732,27,3.0,1,3.0,1,3.0,1
9894,min_diffuse,30,60,2,3,0.05,0.95,0.921885650125861,15,3.0,1,3.0,1,3.0,1
9895,min_diffuse,30,60,2,3,0.05,0.95,0.921733172227996,18,3.0,1,3.0,1,3.0,1
9896,min_diffuse,30,60,2,3,0.05,0.95,0.9384678867107844,23,3.0,1,3.0,1,3.0,1
9897,min_diffuse,30,60,2,3,0.05,0.95,0.927789220560128,19,3.0,1,3.0,1,3.0,1
9898,min_diffuse,30,60,2,3,0.05,0.95,0.9240534420412664,44,5.0,0,4.0,1,4.0,1
9899,min_diffuse,30,60,2,3,0.05,0.95,0.8874645111599242,16,3.0,1,3.0,1,3.0,1
9900,min_diffuse,30,60,2,3,0.05,0.95,0.9202928580548894,20,3.0,1,3.0,1,3.0,1
9901,min_diffuse,30,60,2,3,0.05,0.95,0.9312842967924208,14,3.0,1,3.0,1,3.0,1
9902,min_diffuse,30,60,2,3,0.05,0.95,0.9483815586867164,10,2.0,1,3.0,0,3.0,0
9903,min_diffuse,30,60,2,3,0.05,0.95,0.9175643730114736,10,3.0,0,2.0,1,3.0,0
9904,min_diffuse,30,60,2,3,0.05,0.95,0.9205591454359926,10,3.0,0,2.0,1,3.0,0
9905,min_diffuse,30,60,2,3,0.05,0.95,0.9198035527255736,13,3.0,1,3.0,1,3.0,1
9906,min_diffuse,30,60,2,3,0.05,0.95,0.9240154600186908,19,3.0,1,3.0,1,3.0,1
9907,min_diffuse,30,60,2,3,0.05,0.95,0.937083053265604,69,4.0,1,4.0,1,4.0,1
9908,min_diffuse,30,60,2,3,0.05,0.95,0.9330321336429362,43,4.0,1,4.0,1,4.0,1
9909,min_diffuse,30,60,2,3,0.05,0.95,0.904362188053609,24,4.0,1,4.0,1,4.0,1
9910,min_diffuse,30,60,2,3,0.05,0.95,0.9452148960368674,20,4.0,1,4.0,1,4.0,1
9911,min_diffuse,30,60,2,3,0.05,0.95,0.9483679417644,8,2.0,1,2.0,1,3.0,0
9912,min_diffuse,30,60,2,3,0.05,0.95,0.9368695949893414,15,3.0,1,3.0,1,3.0,1
9913,min_diffuse,30,60,2,3,0.05,0.95,0.8685525326022253,19,3.0,0,3.0,0,2.0,1
9914,min_diffuse,30,60,2,3,0.05,0.95,0.9364894058545054,14,3.0,1,3.0,1,3.0,1
9915,min_diffuse,30,60,2,3,0.05,0.95,0.9428994290530548,17,3.0,1,3.0,1,3.0,1
9916,min_diffuse,30,60,2,3,0.05,0.95,0.916796315519806,14,3.0,0,2.0,1,3.0,0
9917,min_diffuse,30,60,2,3,0.05,0.95,0.94558567201271,17,3.0,1,3.0,1,3.0,1
9918,min_diffuse,30,60,2,3,0.05,0.95,0.8230561590521737,9,2.0,1,2.0,1,2.0,1
9919,min_diffuse,30,60,2,3,0.05,0.95,0.9143716716806268,9,2.0,1,2.0,1,2.0,1
9920,min_diffuse,30,60,2,3,0.05,0.95,0.8599825735456231,17,3.0,1,3.0,1,3.0,1
9921,min_diffuse,30,60,2,3,0.05,0.95,0.9434472095661462,25,4.0,0,3.0,1,4.0,0
9922,min_diffuse,30,60,2,3,0.05,0.95,0.9033480827918786,18,3.0,1,3.0,1,3.0,1
9923,min_diffuse,30,60,2,3,0.05,0.95,0.9456012409755992,21,4.0,0,3.0,1,3.0,1
9924,min_diffuse,30,60,2,3,0.05,0.95,0.9441574119836026,48,3.0,1,3.0,1,3.0,1
9925,min_diffuse,30,60,2,3,0.05,0.95,0.9369009370406878,15,3.0,1,3.0,1,3.0,1
9926,min_diffuse,30,60,2,3,0.05,0.95,0.9065363151674112,21,3.0,1,3.0,1,3.0,1
9927,min_diffuse,30,60,2,3,0.05,0.95,0.9102906353082932,26,3.0,1,3.0,1,3.0,1
9928,min_diffuse,30,60,2,3,0.05,0.95,0.9350076605406435,15,3.0,0,2.0,1,3.0,0
9929,min_diffuse,30,60,2,3,0.05,0.95,0.9191139933206012,15,3.0,1,3.0,1,3.0,1
9930,min_diffuse,30,60,2,3,0.05,0.95,0.9118826273912662,8,2.0,1,2.0,1,2.0,1
9931,min_diffuse,30,60,2,3,0.05,0.95,0.9239688625621576,13,3.0,0,2.0,1,2.0,1
9932,min_diffuse,30,60,2,3,0.05,0.95,0.9159560892583368,11,3.0,0,3.0,0,2.0,1
9933,min_diffuse,30,60,2,3,0.05,0.95,0.9402951459234344,22,4.0,0,3.0,1,3.0,1
9934,min_diffuse,30,60,2,3,0.05,0.95,0.9483718653012042,51,4.0,0,3.0,1,3.0,1
9935,min_diffuse,30,60,2,3,0.05,0.95,0.8878869388513804,16,3.0,1,3.0,1,3.0,1
9936,min_diffuse,30,60,2,3,0.05,0.95,0.8758885099685235,16,3.0,1,3.0,1,3.0,1
9937,min_diffuse,30,60,2,3,0.05,0.95,0.8957659513749896,9,2.0,1,2.0,1,2.0,1
9938,min_diffuse,30,60,2,3,0.05,0.95,0.9472195269596186,13,3.0,1,3.0,1,3.0,1
9939,min_diffuse,30,60,2,3,0.05,0.95,0.9368533239097188,34,3.0,0,3.0,0,2.0,1
9940,min_diffuse,30,60,2,3,0.05,0.95,0.9336671912641908,13,3.0,1,3.0,1,3.0,1
9941,min_diffuse,30,60,2,3,0.05,0.95,0.9350366288917862,7,2.0,1,2.0,1,3.0,0
9942,min_diffuse,30,60,2,3,0.05,0.95,0.9095782989465344,25,3.0,1,3.0,1,3.0,1
9943,min_diffuse,30,60,2,3,0.05,0.95,0.9476791016168524,10,2.0,1,2.0,1,2.0,1
9944,min_diffuse,30,60,2,3,0.05,0.95,0.9480208481928516,24,3.0,1,3.0,1,3.0,1
9945,min_diffuse,30,60,2,3,0.05,0.95,0.9315848809028204,29,4.0,0,3.0,1,3.0,1
9946,min_diffuse,30,60,2,3,0.05,0.95,0.923795744016094,17,3.0,0,3.0,0,2.0,1
9947,min_diffuse,30,60,2,3,0.05,0.95,0.9308641061947848,20,3.0,1,3.0,1,3.0,1
9948,min_diffuse,30,60,2,3,0.05,0.95,0.938333514306115,11,3.0,1,3.0,1,3.0,1
9949,min_diffuse,30,60,2,3,0.05,0.95,0.9359907229639114,19,3.0,1,3.0,1,3.0,1
9950,min_diffuse,30,60,2,3,0.05,0.95,0.9468228914960508,36,4.0,0,3.0,1,3.0,1
9951,min_diffuse,30,60,2,3,0.05,0.95,0.8667794599350044,9,2.0,1,2.0,1,2.0,1
9952,min_diffuse,30,60,2,3,0.05,0.95,0.9428277078393252,24,3.0,1,3.0,1,3.0,1
9953,min_diffuse,30,60,2,3,0.05,0.95,0.890130594670025,21,3.0,1,3.0,1,3.0,1
9954,min_diffuse,30,60,2,3,0.05,0.95,0.9442618578164548,15,3.0,1,3.0,1,3.0,1
9955,min_diffuse,30,60,2,3,0.05,0.95,0.9440645005367942,25,3.0,0,3.0,0,2.0,1
9956,min_diffuse,30,60,2,3,0.05,0.95,0.9124948784653824,18,3.0,1,3.0,1,3.0,1
9957,min_diffuse,30,60,2,3,0.05,0.95,0.9489192105090888,11,2.0,1,2.0,1,3.0,0
9958,min_diffuse,30,60,2,3,0.05,0.95,0.9355331203394792,21,3.0,1,3.0,1,3.0,1
9959,min_diffuse,30,60,2,3,0.05,0.95,0.9424672046149344,35,4.0,0,3.0,1,3.0,1
9960,min_diffuse,30,60,2,3,0.05,0.95,0.9288574976546085,47,4.0,0,4.0,0,3.0,1
9961,min_diffuse,30,60,2,3,0.05,0.95,0.904676057487666,15,3.0,0,2.0,1,2.0,1
9962,min_diffuse,30,60,2,3,0.05,0.95,0.9205800794885228,27,3.0,1,3.0,1,3.0,1
9963,min_diffuse,30,60,2,3,0.05,0.95,0.9385751496166054,11,3.0,1,3.0,1,3.0,1
9964,min_diffuse,30,60,2,3,0.05,0.95,0.926967204358652,17,3.0,1,3.0,1,3.0,1
9965,min_diffuse,30,60,2,3,0.05,0.95,0.9135797423661666,15,3.0,1,3.0,1,3.0,1
9966,min_diffuse,30,60,2,3,0.05,0.95,0.9089245907913096,42,4.0,1,4.0,1,4.0,1
9967,min_diffuse,30,60,2,3,0.05,0.95,0.9446060667181588,17,3.0,1,3.0,1,3.0,1
9968,min_diffuse,30,60,2,3,0.05,0.95,0.917824693540341,13,3.0,0,2.0,1,2.0,1
9969,min_diffuse,30,60,2,3,0.05,0.95,0.9073029322422392,26,4.0,0,3.0,1,3.0,1
9970,min_diffuse,30,60,2,3,0.05,0.95,0.9411937961592334,29,3.0,1,3.0,1,3.0,1
9971,min_diffuse,30,60,2,3,0.05,0.95,0.9243146929439894,31,4.0,1,4.0,1,4.0,1
9972,min_diffuse,30,60,2,3,0.05,0.95,0.9110940264854888,16,3.0,1,3.0,1,3.0,1
9973,min_diffuse,30,60,2,3,0.05,0.95,0.8090905269978174,7,2.0,1,2.0,1,2.0,1
9974,min_diffuse,30,60,2,3,0.05,0.95,0.916897763668174,27,3.0,1,3.0,1,3.0,1
9975,min_diffuse,30,60,2,3,0.05,0.95,0.9405049080818776,14,3.0,1,3.0,1,3.0,1
9976,min_diffuse,30,60,2,3,0.05,0.95,0.8557426433896625,7,2.0,1,2.0,1,2.0,1
9977,min_diffuse,30,60,2,3,0.05,0.95,0.9405985575784648,10,3.0,1,3.0,1,3.0,1
9978,min_diffuse,30,60,2,3,0.05,0.95,0.932244826827886,12,3.0,1,3.0,1,3.0,1
9979,min_diffuse,30,60,2,3,0.05,0.95,0.9115802338342184,15,3.0,1,3.0,1,3.0,1
9980,min_diffuse,30,60,2,3,0.05,0.95,0.9305540925457544,27,4.0,0,3.0,1,3.0,1
9981,min_diffuse,30,60,2,3,0.05,0.95,0.9420123855403616,20,4.0,1,4.0,1,4.0,1
9982,min_diffuse,30,60,2,3,0.05,0.95,0.9130225808554372,20,3.0,1,3.0,1,3.0,1
9983,min_diffuse,30,60,2,3,0.05,0.95,0.8972144149475673,8,2.0,1,2.0,1,3.0,0
9984,min_diffuse,30,60,2,3,0.05,0.95,0.9013128973553748,61,3.0,1,3.0,1,3.0,1
9985,min_diffuse,30,60,2,3,0.05,0.95,0.9367102985194592,13,3.0,0,2.0,1,2.0,1
9986,min_diffuse,30,60,2,3,0.05,0.95,0.9353047559109108,38,4.0,0,3.0,1,3.0,1
9987,min_diffuse,30,60,2,3,0.05,0.95,0.9161520165416196,8,2.0,1,2.0,1,2.0,1
9988,min_diffuse,30,60,2,3,0.05,0.95,0.933440696508262,12,3.0,1,3.0,1,3.0,1
9989,min_diffuse,30,60,2,3,0.05,0.95,0.9282514175944944,15,3.0,1,3.0,1,3.0,1
9990,min_diffuse,30,60,2,3,0.05,0.95,0.9484057300226216,9,2.0,1,2.0,1,2.0,1
9991,min_diffuse,30,60,2,3,0.05,0.95,0.9366159390271004,33,3.0,1,3.0,1,3.0,1
9992,min_diffuse,30,60,2,3,0.05,0.95,0.9290775296601071,14,3.0,1,3.0,1,3.0,1
9993,min_diffuse,30,60,2,3,0.05,0.95,0.9135470116486922,40,4.0,1,4.0,1,4.0,1
9994,min_diffuse,30,60,2,3,0.05,0.95,0.9440793468569224,28,4.0,0,3.0,1,4.0,0
9995,min_diffuse,30,60,2,3,0.05,0.95,0.8435195873239524,9,2.0,1,2.0,1,2.0,1
9996,min_diffuse,30,60,2,3,0.05,0.95,0.9271462265237044,70,4.0,0,3.0,1,3.0,1
9997,min_diffuse,30,60,2,3,0.05,0.95,0.9386901852833562,30,3.0,1,3.0,1,3.0,1
9998,min_diffuse,30,60,2,3,0.05,0.95,0.9373431968931666,27,3.0,1,3.0,1,3.0,1
9999,min_diffuse,30,60,2,3,0.05,0.95,0.9345443687324404,29,3.0,1,3.0,1,3.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/dtm_n30_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,min_diffuse,30,90,3,3,0.05,0.95,0.9172354014266342,18,3.0,0,2.0,1,2.0,1
1,min_diffuse,30,90,3,3,0.05,0.95,0.948155211652588,11,2.0,1,2.0,1,2.0,1
2,min_diffuse,30,90,3,3,0.05,0.95,0.9146145397256568,21,2.0,1,2.0,1,2.0,1
3,min_diffuse,30,90,3,3,0.05,0.95,0.8890960922884049,24,3.0,0,2.0,1,2.0,1
4,min_diffuse,30,90,3,3,0.05,0.95,0.928899013726964,19,3.0,0,2.0,1,2.0,1
5,min_diffuse,30,90,3,3,0.05,0.95,0.9378176916915884,16,3.0,0,2.0,1,2.0,1
6,min_diffuse,30,90,3,3,0.05,0.95,0.8634143530278625,14,2.0,1,2.0,1,2.0,1
7,min_diffuse,30,90,3,3,0.05,0.95,0.944667806508661,12,2.0,1,2.0,1,2.0,1
8,min_diffuse,30,90,3,3,0.05,0.95,0.914209825484292,13,2.0,1,2.0,1,2.0,1
9,min_diffuse,30,90,3,3,0.05,0.95,0.9407951773425488,26,3.0,1,3.0,1,3.0,1
10,min_diffuse,30,90,3,3,0.05,0.95,0.9420680870245794,108,3.0,1,3.0,1,3.0,1
11,min_diffuse,30,90,3,3,0.05,0.95,0.8955119812294418,19,3.0,0,2.0,1,2.0,1
12,min_diffuse,30,90,3,3,0.05,0.95,0.947366787057244,43,3.0,0,3.0,0,2.0,1
13,min_diffuse,30,90,3,3,0.05,0.95,0.9341398095071456,28,3.0,0,2.0,1,2.0,1
14,min_diffuse,30,90,3,3,0.05,0.95,0.8965932156525448,16,3.0,1,3.0,1,3.0,1
15,min_diffuse,30,90,3,3,0.05,0.95,0.9290339031794482,22,3.0,0,2.0,1,2.0,1
16,min_diffuse,30,90,3,3,0.05,0.95,0.906468282672474,14,2.0,1,2.0,1,2.0,1
17,min_diffuse,30,90,3,3,0.05,0.95,0.873658766051852,16,3.0,1,3.0,1,3.0,1
18,min_diffuse,30,90,3,3,0.05,0.95,0.9435421170729306,19,3.0,0,2.0,1,2.0,1
19,min_diffuse,30,90,3,3,0.05,0.95,0.8947279804446971,9,2.0,1,2.0,1,2.0,1
20,min_diffuse,30,90,3,3,0.05,0.95,0.9464753236567236,10,2.0,1,2.0,1,2.0,1
21,min_diffuse,30,90,3,3,0.05,0.95,0.949363593038751,54,3.0,1,3.0,1,3.0,1
22,min_diffuse,30,90,3,3,0.05,0.95,0.8620907501917964,8,2.0,1,2.0,1,2.0,1
23,min_diffuse,30,90,3,3,0.05,0.95,0.8578595705093081,10,2.0,1,2.0,1,2.0,1
24,min_diffuse,30,90,3,3,0.05,0.95,0.9467323192508053,7,2.0,1,2.0,1,2.0,1
25,min_diffuse,30,90,3,3,0.05,0.95,0.928543637382778,19,3.0,0,2.0,1,2.0,1
26,min_diffuse,30,90,3,3,0.05,0.95,0.9217005158751598,17,3.0,0,2.0,1,2.0,1
27,min_diffuse,30,90,3,3,0.05,0.95,0.913900695200152,57,3.0,1,3.0,1,3.0,1
28,min_diffuse,30,90,3,3,0.05,0.95,0.92468193936422,9,2.0,1,2.0,1,2.0,1
29,min_diffuse,30,90,3,3,0.05,0.95,0.943311451907314,30,3.0,1,3.0,1,3.0,1
30,min_diffuse,30,90,3,3,0.05,0.95,0.9494347533267296,18,2.0,1,2.0,1,2.0,1
31,min_diffuse,30,90,3,3,0.05,0.95,0.93837463160862,18,3.0,0,2.0,1,3.0,0
32,min_diffuse,30,90,3,3,0.05,0.95,0.8862346142293074,14,2.0,1,2.0,1,2.0,1
33,min_diffuse,30,90,3,3,0.05,0.95,0.9199213157632652,58,4.0,0,3.0,1,3.0,1
34,min_diffuse,30,90,3,3,0.05,0.95,0.924243931453552,34,3.0,0,2.0,1,2.0,1
35,min_diffuse,30,90,3,3,0.05,0.95,0.9015338027960884,11,2.0,1,2.0,1,2.0,1
36,min_diffuse,30,90,3,3,0.05,0.95,0.9246973986825724,21,2.0,1,3.0,0,2.0,1
37,min_diffuse,30,90,3,3,0.05,0.95,0.9272780341527744,17,2.0,1,2.0,1,2.0,1
38,min_diffuse,30,90,3,3,0.05,0.95,0.8978749559546959,15,3.0,0,3.0,0,2.0,1
39,min_diffuse,30,90,3,3,0.05,0.95,0.9205168536097996,14,2.0,1,2.0,1,2.0,1
40,min_diffuse,30,90,3,3,0.05,0.95,0.9486447096688456,17,3.0,0,2.0,1,2.0,1
41,min_diffuse,30,90,3,3,0.05,0.95,0.92476051374254,6,2.0,1,2.0,1,2.0,1
42,min_diffuse,30,90,3,3,0.05,0.95,0.9177769472014836,8,2.0,1,2.0,1,2.0,1
43,min_diffuse,30,90,3,3,0.05,0.95,0.928112443371112,13,2.0,1,2.0,1,2.0,1
44,min_diffuse,30,90,3,3,0.05,0.95,0.929429264912703,10,2.0,1,2.0,1,2.0,1
45,min_diffuse,30,90,3,3,0.05,0.95,0.9487115294213192,69,3.0,0,3.0,0,2.0,1
46,min_diffuse,30,90,3,3,0.05,0.95,0.9197177756433892,25,3.0,1,3.0,1,3.0,1
47,min_diffuse,30,90,3,3,0.05,0.95,0.9040930503785506,28,3.0,1,3.0,1,3.0,1
48,min_diffuse,30,90,3,3,0.05,0.95,0.9363975414144386,20,3.0,0,2.0,1,2.0,1
49,min_diffuse,30,90,3,3,0.05,0.95,0.9167048783706656,9,2.0,1,2.0,1,2.0,1
50,min_diffuse,30,90,3,3,0.05,0.95,0.9280821319995338,31,3.0,0,2.0,1,2.0,1
51,min_diffuse,30,90,3,3,0.05,0.95,0.935797349968464,41,3.0,1,3.0,1,3.0,1
52,min_diffuse,30,90,3,3,0.05,0.95,0.9274133927465062,14,2.0,1,2.0,1,2.0,1
53,min_diffuse,30,90,3,3,0.05,0.95,0.9236645595255472,20,3.0,0,3.0,0,2.0,1
54,min_diffuse,30,90,3,3,0.05,0.95,0.9373940940629664,9,2.0,1,2.0,1,2.0,1
55,min_diffuse,30,90,3,3,0.05,0.95,0.9384656330214962,17,3.0,0,2.0,1,3.0,0
56,min_diffuse,30,90,3,3,0.05,0.95,0.9151370477036974,10,2.0,1,2.0,1,2.0,1
57,min_diffuse,30,90,3,3,0.05,0.95,0.921733922977174,14,3.0,0,3.0,0,2.0,1
58,min_diffuse,30,90,3,3,0.05,0.95,0.9393054612388788,19,2.0,1,2.0,1,2.0,1
59,min_diffuse,30,90,3,3,0.05,0.95,0.9472478985937522,18,2.0,1,2.0,1,2.0,1
60,min_diffuse,30,90,3,3,0.05,0.95,0.9473243441917958,22,3.0,1,3.0,1,3.0,1
61,min_diffuse,30,90,3,3,0.05,0.95,0.9358865588036468,10,2.0,1,2.0,1,2.0,1
62,min_diffuse,30,90,3,3,0.05,0.95,0.8997813034418174,18,2.0,1,2.0,1,2.0,1
63,min_diffuse,30,90,3,3,0.05,0.95,0.8936277934911294,33,3.0,0,3.0,0,2.0,1
64,min_diffuse,30,90,3,3,0.05,0.95,0.943865497512342,18,2.0,1,2.0,1,2.0,1
65,min_diffuse,30,90,3,3,0.05,0.95,0.9212926351064208,20,3.0,0,2.0,1,2.0,1
66,min_diffuse,30,90,3,3,0.05,0.95,0.9103290092354998,16,2.0,1,2.0,1,2.0,1
67,min_diffuse,30,90,3,3,0.05,0.95,0.9232762189238602,8,2.0,1,2.0,1,2.0,1
68,min_diffuse,30,90,3,3,0.05,0.95,0.9286537623556604,15,3.0,0,2.0,1,3.0,0
69,min_diffuse,30,90,3,3,0.05,0.95,0.949102021020428,78,4.0,0,4.0,0,3.0,1
70,min_diffuse,30,90,3,3,0.05,0.95,0.9489935062861056,7,2.0,1,2.0,1,2.0,1
71,min_diffuse,30,90,3,3,0.05,0.95,0.934156690752613,17,2.0,1,2.0,1,2.0,1
72,min_diffuse,30,90,3,3,0.05,0.95,0.9136897973616824,24,3.0,0,2.0,1,2.0,1
73,min_diffuse,30,90,3,3,0.05,0.95,0.9188640397801834,22,3.0,1,3.0,1,3.0,1
74,min_diffuse,30,90,3,3,0.05,0.95,0.9452166555979612,16,2.0,1,3.0,0,2.0,1
75,min_diffuse,30,90,3,3,0.05,0.95,0.9359940277555424,61,3.0,1,4.0,0,3.0,1
76,min_diffuse,30,90,3,3,0.05,0.95,0.9460593466846702,13,2.0,1,2.0,1,2.0,1
77,min_diffuse,30,90,3,3,0.05,0.95,0.9324369005825024,31,3.0,0,2.0,1,2.0,1
78,min_diffuse,30,90,3,3,0.05,0.95,0.8921352087442161,18,2.0,1,2.0,1,2.0,1
79,min_diffuse,30,90,3,3,0.05,0.95,0.9440445061204044,15,2.0,1,2.0,1,2.0,1
80,min_diffuse,30,90,3,3,0.05,0.95,0.9013948072994796,13,2.0,1,2.0,1,2.0,1
81,min_diffuse,30,90,3,3,0.05,0.95,0.8821864542788679,10,2.0,1,2.0,1,2.0,1
82,min_diffuse,30,90,3,3,0.05,0.95,0.9496621321490564,13,2.0,1,2.0,1,3.0,0
83,min_diffuse,30,90,3,3,0.05,0.95,0.905970643759176,21,2.0,1,2.0,1,2.0,1
84,min_diffuse,30,90,3,3,0.05,0.95,0.898436834338944,31,3.0,1,3.0,1,3.0,1
85,min_diffuse,30,90,3,3,0.05,0.95,0.9251636717645696,28,3.0,1,3.0,1,3.0,1
86,min_diffuse,30,90,3,3,0.05,0.95,0.9124469407582732,30,3.0,0,2.0,1,2.0,1
87,min_diffuse,30,90,3,3,0.05,0.95,0.9423055031988182,45,3.0,0,3.0,0,2.0,1
88,min_diffuse,30,90,3,3,0.05,0.95,0.9346611567019508,38,3.0,1,3.0,1,3.0,1
89,min_diffuse,30,90,3,3,0.05,0.95,0.9170135123321252,9,2.0,1,2.0,1,2.0,1
90,min_diffuse,30,90,3,3,0.05,0.95,0.9224316361893808,10,2.0,1,2.0,1,2.0,1
91,min_diffuse,30,90,3,3,0.05,0.95,0.939212093140638,24,3.0,1,3.0,1,3.0,1
92,min_diffuse,30,90,3,3,0.05,0.95,0.9354025122604318,30,3.0,1,3.0,1,3.0,1
93,min_diffuse,30,90,3,3,0.05,0.95,0.9069433011241276,11,2.0,1,2.0,1,2.0,1
94,min_diffuse,30,90,3,3,0.05,0.95,0.9203721431947072,17,3.0,0,2.0,1,2.0,1
95,min_diffuse,30,90,3,3,0.05,0.95,0.9475024591452712,7,2.0,1,2.0,1,2.0,1
96,min_diffuse,30,90,3,3,0.05,0.95,0.9491362661487792,82,4.0,1,4.0,1,4.0,1
97,min_diffuse,30,90,3,3,0.05,0.95,0.9226215786230744,15,3.0,0,2.0,1,2.0,1
98,min_diffuse,30,90,3,3,0.05,0.95,0.889951563167573,12,2.0,1,2.0,1,3.0,0
99,min_diffuse,30,90,3,3,0.05,0.95,0.923192312829029,9,2.0,1,2.0,1,2.0,1
100,min_diffuse,30,90,3,3,0.05,0.95,0.9319945189148156,32,3.0,0,2.0,1,2.0,1
101,min_diffuse,30,90,3,3,0.05,0.95,0.9138909495951244,35,3.0,0,2.0,1,2.0,1
102,min_diffuse,30,90,3,3,0.05,0.95,0.9074863625096182,19,2.0,1,2.0,1,2.0,1
103,min_diffuse,30,90,3,3,0.05,0.95,0.9198125457419926,12,2.0,1,2.0,1,2.0,1
104,min_diffuse,30,90,3,3,0.05,0.95,0.9384514221024916,22,3.0,1,3.0,1,3.0,1
105,min_diffuse,30,90,3,3,0.05,0.95,0.9007480899896364,21,2.0,1,2.0,1,2.0,1
106,min_diffuse,30,90,3,3,0.05,0.95,0.9445243770912782,14,2.0,1,2.0,1,2.0,1
107,min_diffuse,30,90,3,3,0.05,0.95,0.9460938946997896,45,3.0,1,3.0,1,3.0,1
108,min_diffuse,30,90,3,3,0.05,0.95,0.9450997736444944,32,3.0,0,2.0,1,2.0,1
109,min_diffuse,30,90,3,3,0.05,0.95,0.9426076812110112,5,2.0,1,2.0,1,2.0,1
110,min_diffuse,30,90,3,3,0.05,0.95,0.8788992454067325,26,2.0,1,2.0,1,2.0,1
111,min_diffuse,30,90,3,3,0.05,0.95,0.9271640775280842,14,2.0,1,2.0,1,2.0,1
112,min_diffuse,30,90,3,3,0.05,0.95,0.8639250823505186,6,2.0,1,2.0,1,2.0,1
113,min_diffuse,30,90,3,3,0.05,0.95,0.9280136926816928,24,3.0,1,3.0,1,3.0,1
114,min_diffuse,30,90,3,3,0.05,0.95,0.9482153575012822,21,3.0,0,2.0,1,2.0,1
115,min_diffuse,30,90,3,3,0.05,0.95,0.9404039649066042,13,2.0,1,2.0,1,3.0,0
116,min_diffuse,30,90,3,3,0.05,0.95,0.9343315803373664,12,3.0,0,2.0,1,3.0,0
117,min_diffuse,30,90,3,3,0.05,0.95,0.9064342168709202,13,2.0,1,2.0,1,2.0,1
118,min_diffuse,30,90,3,3,0.05,0.95,0.8326894057691824,12,2.0,1,2.0,1,2.0,1
119,min_diffuse,30,90,3,3,0.05,0.95,0.9183475150370476,28,3.0,1,3.0,1,3.0,1
120,min_diffuse,30,90,3,3,0.05,0.95,0.9063272350102206,14,2.0,1,2.0,1,2.0,1
121,min_diffuse,30,90,3,3,0.05,0.95,0.9188805588381216,9,2.0,1,2.0,1,2.0,1
122,min_diffuse,30,90,3,3,0.05,0.95,0.9028956073311096,28,3.0,0,2.0,1,2.0,1
123,min_diffuse,30,90,3,3,0.05,0.95,0.9412795873882988,20,3.0,0,2.0,1,2.0,1
124,min_diffuse,30,90,3,3,0.05,0.95,0.9430074716351392,12,2.0,1,2.0,1,2.0,1
125,min_diffuse,30,90,3,3,0.05,0.95,0.9358827377128458,17,2.0,1,2.0,1,2.0,1
126,min_diffuse,30,90,3,3,0.05,0.95,0.909967179292782,9,2.0,1,2.0,1,2.0,1
127,min_diffuse,30,90,3,3,0.05,0.95,0.9461238300529494,9,2.0,1,2.0,1,2.0,1
128,min_diffuse,30,90,3,3,0.05,0.95,0.9488268021021709,23,3.0,1,3.0,1,3.0,1
129,min_diffuse,30,90,3,3,0.05,0.95,0.8932222392716953,11,2.0,1,2.0,1,2.0,1
130,min_diffuse,30,90,3,3,0.05,0.95,0.9489353243122276,77,4.0,0,3.0,1,3.0,1
131,min_diffuse,30,90,3,3,0.05,0.95,0.9147428811983556,52,3.0,1,3.0,1,3.0,1
132,min_diffuse,30,90,3,3,0.05,0.95,0.937400448078748,18,2.0,1,2.0,1,2.0,1
133,min_diffuse,30,90,3,3,0.05,0.95,0.8920050974006399,14,2.0,1,2.0,1,2.0,1
134,min_diffuse,30,90,3,3,0.05,0.95,0.9259492094520996,19,3.0,1,3.0,1,3.0,1
135,min_diffuse,30,90,3,3,0.05,0.95,0.9050514663681992,12,2.0,1,2.0,1,2.0,1
136,min_diffuse,30,90,3,3,0.05,0.95,0.9413192842601364,11,2.0,1,2.0,1,2.0,1
137,min_diffuse,30,90,3,3,0.05,0.95,0.8879616379938378,9,2.0,1,2.0,1,2.0,1
138,min_diffuse,30,90,3,3,0.05,0.95,0.942621930020765,33,4.0,0,4.0,0,3.0,1
139,min_diffuse,30,90,3,3,0.05,0.95,0.909501104228531,14,2.0,1,2.0,1,2.0,1
140,min_diffuse,30,90,3,3,0.05,0.95,0.9321159867202072,19,3.0,0,3.0,0,2.0,1
141,min_diffuse,30,90,3,3,0.05,0.95,0.9480001929026508,56,3.0,0,3.0,0,2.0,1
142,min_diffuse,30,90,3,3,0.05,0.95,0.931159706315704,20,3.0,0,2.0,1,2.0,1
143,min_diffuse,30,90,3,3,0.05,0.95,0.9380691668110314,11,2.0,1,2.0,1,2.0,1
144,min_diffuse,30,90,3,3,0.05,0.95,0.8803159495439139,11,2.0,0,2.0,0,1.0,1
145,min_diffuse,30,90,3,3,0.05,0.95,0.9290020702639952,13,2.0,1,2.0,1,2.0,1
146,min_diffuse,30,90,3,3,0.05,0.95,0.9446257578714564,27,3.0,1,3.0,1,3.0,1
147,min_diffuse,30,90,3,3,0.05,0.95,0.944991796551776,14,2.0,1,3.0,0,3.0,0
148,min_diffuse,30,90,3,3,0.05,0.95,0.9317686296866962,14,2.0,1,2.0,1,2.0,1
149,min_diffuse,30,90,3,3,0.05,0.95,0.9257192941083412,7,2.0,1,2.0,1,2.0,1
150,min_diffuse,30,90,3,3,0.05,0.95,0.9395423323962728,30,3.0,0,2.0,1,2.0,1
151,min_diffuse,30,90,3,3,0.05,0.95,0.9268750858196552,6,2.0,1,2.0,1,2.0,1
152,min_diffuse,30,90,3,3,0.05,0.95,0.9432314404233768,22,3.0,1,3.0,1,3.0,1
153,min_diffuse,30,90,3,3,0.05,0.95,0.9461870717109162,27,3.0,0,2.0,1,3.0,0
154,min_diffuse,30,90,3,3,0.05,0.95,0.9376877415552072,25,3.0,1,3.0,1,3.0,1
155,min_diffuse,30,90,3,3,0.05,0.95,0.9201292132439036,21,2.0,1,2.0,1,2.0,1
156,min_diffuse,30,90,3,3,0.05,0.95,0.939499786857253,21,3.0,0,2.0,1,3.0,0
157,min_diffuse,30,90,3,3,0.05,0.95,0.8096529617886458,11,2.0,1,2.0,1,2.0,1
158,min_diffuse,30,90,3,3,0.05,0.95,0.8563330547767295,6,2.0,1,2.0,1,2.0,1
159,min_diffuse,30,90,3,3,0.05,0.95,0.9062016382357568,31,3.0,1,3.0,1,3.0,1
160,min_diffuse,30,90,3,3,0.05,0.95,0.9081512269010524,27,3.0,1,3.0,1,3.0,1
161,min_diffuse,30,90,3,3,0.05,0.95,0.9180449950001218,22,2.0,1,2.0,1,2.0,1
162,min_diffuse,30,90,3,3,0.05,0.95,0.9021786823687822,21,2.0,1,2.0,1,2.0,1
163,min_diffuse,30,90,3,3,0.05,0.95,0.9396010901647897,44,3.0,1,3.0,1,3.0,1
164,min_diffuse,30,90,3,3,0.05,0.95,0.9210018286568982,35,3.0,0,3.0,0,2.0,1
165,min_diffuse,30,90,3,3,0.05,0.95,0.9194086644851563,9,2.0,1,2.0,1,2.0,1
166,min_diffuse,30,90,3,3,0.05,0.95,0.9182615853370674,5,2.0,0,1.0,1,2.0,0
167,min_diffuse,30,90,3,3,0.05,0.95,0.9447170075832564,37,3.0,0,2.0,1,2.0,1
168,min_diffuse,30,90,3,3,0.05,0.95,0.9314203484897732,42,4.0,0,3.0,1,3.0,1
169,min_diffuse,30,90,3,3,0.05,0.95,0.9476755855889812,55,3.0,1,3.0,1,3.0,1
170,min_diffuse,30,90,3,3,0.05,0.95,0.8860954468946598,16,2.0,1,2.0,1,2.0,1
171,min_diffuse,30,90,3,3,0.05,0.95,0.9285205195954654,21,3.0,0,2.0,1,2.0,1
172,min_diffuse,30,90,3,3,0.05,0.95,0.9392320925538314,30,3.0,0,2.0,1,2.0,1
173,min_diffuse,30,90,3,3,0.05,0.95,0.9249660652877796,46,3.0,1,3.0,1,3.0,1
174,min_diffuse,30,90,3,3,0.05,0.95,0.940561417787623,10,2.0,1,2.0,1,2.0,1
175,min_diffuse,30,90,3,3,0.05,0.95,0.9465667367881424,16,3.0,0,2.0,1,2.0,1
176,min_diffuse,30,90,3,3,0.05,0.95,0.9186184113743492,18,2.0,1,2.0,1,2.0,1
177,min_diffuse,30,90,3,3,0.05,0.95,0.946522633993182,24,3.0,0,2.0,1,3.0,0
178,min_diffuse,30,90,3,3,0.05,0.95,0.9042161898710472,10,2.0,1,2.0,1,2.0,1
179,min_diffuse,30,90,3,3,0.05,0.95,0.9386570851818016,20,3.0,1,3.0,1,3.0,1
180,min_diffuse,30,90,3,3,0.05,0.95,0.922736119797648,5,2.0,1,2.0,1,2.0,1
181,min_diffuse,30,90,3,3,0.05,0.95,0.9354374197481576,13,2.0,1,2.0,1,2.0,1
182,min_diffuse,30,90,3,3,0.05,0.95,0.9012973661280448,9,2.0,1,2.0,1,2.0,1
183,min_diffuse,30,90,3,3,0.05,0.95,0.8893659516337801,11,2.0,1,2.0,1,2.0,1
184,min_diffuse,30,90,3,3,0.05,0.95,0.9205637697496192,20,3.0,0,3.0,0,2.0,1
185,min_diffuse,30,90,3,3,0.05,0.95,0.8935913983175298,26,3.0,1,3.0,1,3.0,1
186,min_diffuse,30,90,3,3,0.05,0.95,0.9402766997732208,11,2.0,1,2.0,1,2.0,1
187,min_diffuse,30,90,3,3,0.05,0.95,0.937809708150166,35,3.0,1,3.0,1,3.0,1
188,min_diffuse,30,90,3,3,0.05,0.95,0.9162690954503492,12,2.0,1,2.0,1,2.0,1
189,min_diffuse,30,90,3,3,0.05,0.95,0.9085710457690184,14,2.0,1,2.0,1,2.0,1
190,min_diffuse,30,90,3,3,0.05,0.95,0.9187230158491216,15,2.0,1,2.0,1,2.0,1
191,min_diffuse,30,90,3,3,0.05,0.95,0.93791293954286,33,3.0,1,3.0,1,3.0,1
192,min_diffuse,30,90,3,3,0.05,0.95,0.9498983665440002,30,3.0,0,2.0,1,2.0,1
193,min_diffuse,30,90,3,3,0.05,0.95,0.9342886368622492,48,3.0,0,2.0,1,2.0,1
194,min_diffuse,30,90,3,3,0.05,0.95,0.939331677330444,17,2.0,1,2.0,1,2.0,1
195,min_diffuse,30,90,3,3,0.05,0.95,0.9037271519047662,24,3.0,1,3.0,1,3.0,1
196,min_diffuse,30,90,3,3,0.05,0.95,0.8118549124395857,8,2.0,1,2.0,1,2.0,1
197,min_diffuse,30,90,3,3,0.05,0.95,0.9156784782403204,10,2.0,1,2.0,1,2.0,1
198,min_diffuse,30,90,3,3,0.05,0.95,0.9220105391521096,10,2.0,1,2.0,1,2.0,1
199,min_diffuse,30,90,3,3,0.05,0.95,0.8997993852472561,7,2.0,1,2.0,1,2.0,1
200,min_diffuse,30,90,3,3,0.05,0.95,0.9441512226818376,12,2.0,1,2.0,1,2.0,1
201,min_diffuse,30,90,3,3,0.05,0.95,0.9205978235010231,21,3.0,0,2.0,1,2.0,1
202,min_diffuse,30,90,3,3,0.05,0.95,0.944147846778625,43,3.0,0,2.0,1,2.0,1
203,min_diffuse,30,90,3,3,0.05,0.95,0.8875263681676167,10,2.0,1,2.0,1,2.0,1
204,min_diffuse,30,90,3,3,0.05,0.95,0.934515049076424,23,3.0,0,2.0,1,2.0,1
205,min_diffuse,30,90,3,3,0.05,0.95,0.9458484632019828,10,2.0,1,2.0,1,2.0,1
206,min_diffuse,30,90,3,3,0.05,0.95,0.9057011209191346,17,2.0,1,2.0,1,2.0,1
207,min_diffuse,30,90,3,3,0.05,0.95,0.9481978028949952,32,3.0,0,2.0,1,3.0,0
208,min_diffuse,30,90,3,3,0.05,0.95,0.9225880318392734,34,3.0,1,3.0,1,3.0,1
209,min_diffuse,30,90,3,3,0.05,0.95,0.8906690304235912,10,2.0,1,2.0,1,2.0,1
210,min_diffuse,30,90,3,3,0.05,0.95,0.8992271042595642,19,3.0,0,2.0,1,2.0,1
211,min_diffuse,30,90,3,3,0.05,0.95,0.9407608355898114,8,2.0,1,2.0,1,2.0,1
212,min_diffuse,30,90,3,3,0.05,0.95,0.9467371299603288,41,3.0,1,3.0,1,3.0,1
213,min_diffuse,30,90,3,3,0.05,0.95,0.934048117260628,14,3.0,0,3.0,0,2.0,1
214,min_diffuse,30,90,3,3,0.05,0.95,0.9412918998195882,27,3.0,1,3.0,1,3.0,1
215,min_diffuse,30,90,3,3,0.05,0.95,0.93900927905752,16,3.0,0,2.0,1,2.0,1
216,min_diffuse,30,90,3,3,0.05,0.95,0.8464663303817439,6,2.0,1,2.0,1,2.0,1
217,min_diffuse,30,90,3,3,0.05,0.95,0.9337524911140848,11,2.0,1,2.0,1,2.0,1
218,min_diffuse,30,90,3,3,0.05,0.95,0.8922056055641497,9,2.0,1,2.0,1,2.0,1
219,min_diffuse,30,90,3,3,0.05,0.95,0.938653910116967,16,3.0,0,2.0,1,2.0,1
220,min_diffuse,30,90,3,3,0.05,0.95,0.8014687103594442,18,2.0,1,2.0,1,2.0,1
221,min_diffuse,30,90,3,3,0.05,0.95,0.8544834478986358,10,2.0,1,2.0,1,2.0,1
222,min_diffuse,30,90,3,3,0.05,0.95,0.9159479666818814,18,3.0,1,3.0,1,3.0,1
223,min_diffuse,30,90,3,3,0.05,0.95,0.9361614505078726,12,2.0,1,2.0,1,2.0,1
224,min_diffuse,30,90,3,3,0.05,0.95,0.933789687752437,22,3.0,0,2.0,1,2.0,1
225,min_diffuse,30,90,3,3,0.05,0.95,0.8096518361111644,5,2.0,1,2.0,1,2.0,1
226,min_diffuse,30,90,3,3,0.05,0.95,0.886372600395157,11,2.0,1,2.0,1,2.0,1
227,min_diffuse,30,90,3,3,0.05,0.95,0.9020615387141252,8,2.0,1,2.0,1,2.0,1
228,min_diffuse,30,90,3,3,0.05,0.95,0.9340709427657462,11,2.0,1,2.0,1,2.0,1
229,min_diffuse,30,90,3,3,0.05,0.95,0.9118369925573304,7,2.0,1,2.0,1,2.0,1
230,min_diffuse,30,90,3,3,0.05,0.95,0.9450324538728632,10,2.0,1,2.0,1,2.0,1
231,min_diffuse,30,90,3,3,0.05,0.95,0.9184706841585456,13,2.0,1,2.0,1,2.0,1
232,min_diffuse,30,90,3,3,0.05,0.95,0.8978190573798402,22,3.0,0,2.0,1,2.0,1
233,min_diffuse,30,90,3,3,0.05,0.95,0.8961211974214671,14,2.0,1,2.0,1,2.0,1
234,min_diffuse,30,90,3,3,0.05,0.95,0.907937971857105,18,2.0,1,2.0,1,2.0,1
235,min_diffuse,30,90,3,3,0.05,0.95,0.9391366784710145,12,2.0,1,2.0,1,2.0,1
236,min_diffuse,30,90,3,3,0.05,0.95,0.889505556712404,11,2.0,1,2.0,1,2.0,1
237,min_diffuse,30,90,3,3,0.05,0.95,0.9445006773685626,9,2.0,1,2.0,1,2.0,1
238,min_diffuse,30,90,3,3,0.05,0.95,0.8808390117527671,25,3.0,0,2.0,1,2.0,1
239,min_diffuse,30,90,3,3,0.05,0.95,0.9248853577674344,42,3.0,0,3.0,0,2.0,1
240,min_diffuse,30,90,3,3,0.05,0.95,0.9469438148151518,11,2.0,1,2.0,1,2.0,1
241,min_diffuse,30,90,3,3,0.05,0.95,0.8910017570853067,10,2.0,1,2.0,1,2.0,1
242,min_diffuse,30,90,3,3,0.05,0.95,0.8821281880221443,27,3.0,0,2.0,1,2.0,1
243,min_diffuse,30,90,3,3,0.05,0.95,0.9484155308742748,49,3.0,0,3.0,0,2.0,1
244,min_diffuse,30,90,3,3,0.05,0.95,0.9416827885532736,27,3.0,0,2.0,1,2.0,1
245,min_diffuse,30,90,3,3,0.05,0.95,0.927694439332845,8,2.0,1,2.0,1,2.0,1
246,min_diffuse,30,90,3,3,0.05,0.95,0.8226608055044589,8,2.0,1,2.0,1,2.0,1
247,min_diffuse,30,90,3,3,0.05,0.95,0.937834019394267,31,3.0,1,3.0,1,3.0,1
248,min_diffuse,30,90,3,3,0.05,0.95,0.9396311953287384,10,2.0,1,2.0,1,2.0,1
249,min_diffuse,30,90,3,3,0.05,0.95,0.9360526043910552,38,3.0,0,2.0,1,2.0,1
250,min_diffuse,30,90,3,3,0.05,0.95,0.9316876273404826,45,3.0,1,3.0,1,3.0,1
251,min_diffuse,30,90,3,3,0.05,0.95,0.9459042632623952,44,3.0,1,3.0,1,3.0,1
252,min_diffuse,30,90,3,3,0.05,0.95,0.914341225309107,6,2.0,1,2.0,1,2.0,1
253,min_diffuse,30,90,3,3,0.05,0.95,0.934883534831256,11,2.0,1,2.0,1,2.0,1
254,min_diffuse,30,90,3,3,0.05,0.95,0.9295840476419732,16,3.0,1,3.0,1,3.0,1
255,min_diffuse,30,90,3,3,0.05,0.95,0.9112257669680784,29,2.0,1,2.0,1,2.0,1
256,min_diffuse,30,90,3,3,0.05,0.95,0.9231136459747464,8,2.0,1,2.0,1,2.0,1
257,min_diffuse,30,90,3,3,0.05,0.95,0.948981262397212,69,3.0,1,3.0,1,3.0,1
258,min_diffuse,30,90,3,3,0.05,0.95,0.8538502569476712,24,2.0,1,2.0,1,2.0,1
259,min_diffuse,30,90,3,3,0.05,0.95,0.902795085180247,24,2.0,1,2.0,1,2.0,1
260,min_diffuse,30,90,3,3,0.05,0.95,0.9271881822761008,19,3.0,1,3.0,1,3.0,1
261,min_diffuse,30,90,3,3,0.05,0.95,0.9168877067683736,20,3.0,1,3.0,1,3.0,1
262,min_diffuse,30,90,3,3,0.05,0.95,0.9274604971475122,71,3.0,1,3.0,1,3.0,1
263,min_diffuse,30,90,3,3,0.05,0.95,0.8721779117385643,21,2.0,1,2.0,1,2.0,1
264,min_diffuse,30,90,3,3,0.05,0.95,0.8337647333916883,14,2.0,1,2.0,1,2.0,1
265,min_diffuse,30,90,3,3,0.05,0.95,0.9175471935154612,7,2.0,1,2.0,1,2.0,1
266,min_diffuse,30,90,3,3,0.05,0.95,0.8747859955879127,15,2.0,1,2.0,1,2.0,1
267,min_diffuse,30,90,3,3,0.05,0.95,0.9485129296800964,15,3.0,0,2.0,1,2.0,1
268,min_diffuse,30,90,3,3,0.05,0.95,0.9360557104150616,28,3.0,0,2.0,1,2.0,1
269,min_diffuse,30,90,3,3,0.05,0.95,0.9220600887168916,31,3.0,1,3.0,1,3.0,1
270,min_diffuse,30,90,3,3,0.05,0.95,0.8784370976038726,15,2.0,1,2.0,1,2.0,1
271,min_diffuse,30,90,3,3,0.05,0.95,0.948424426102664,76,5.0,0,4.0,1,4.0,1
272,min_diffuse,30,90,3,3,0.05,0.95,0.9355304672594658,19,2.0,1,2.0,1,2.0,1
273,min_diffuse,30,90,3,3,0.05,0.95,0.9335002874110032,31,3.0,1,3.0,1,3.0,1
274,min_diffuse,30,90,3,3,0.05,0.95,0.9165066941646912,9,2.0,1,2.0,1,2.0,1
275,min_diffuse,30,90,3,3,0.05,0.95,0.9335649586938533,43,3.0,1,3.0,1,3.0,1
276,min_diffuse,30,90,3,3,0.05,0.95,0.9381917847932144,31,3.0,0,2.0,1,2.0,1
277,min_diffuse,30,90,3,3,0.05,0.95,0.9435886471585656,23,3.0,0,2.0,1,2.0,1
278,min_diffuse,30,90,3,3,0.05,0.95,0.8596870633371138,10,2.0,1,2.0,1,2.0,1
279,min_diffuse,30,90,3,3,0.05,0.95,0.9391579107130804,13,2.0,1,2.0,1,2.0,1
280,min_diffuse,30,90,3,3,0.05,0.95,0.8510836334901292,7,2.0,1,2.0,1,2.0,1
281,min_diffuse,30,90,3,3,0.05,0.95,0.916451569425166,29,3.0,0,2.0,1,2.0,1
282,min_diffuse,30,90,3,3,0.05,0.95,0.9475057624725854,13,2.0,1,2.0,1,2.0,1
283,min_diffuse,30,90,3,3,0.05,0.95,0.9301170881413467,33,3.0,0,2.0,1,2.0,1
284,min_diffuse,30,90,3,3,0.05,0.95,0.9337365253615844,7,2.0,1,2.0,1,2.0,1
285,min_diffuse,30,90,3,3,0.05,0.95,0.9259465243246094,21,3.0,1,3.0,1,3.0,1
286,min_diffuse,30,90,3,3,0.05,0.95,0.942391594404739,31,3.0,1,3.0,1,3.0,1
287,min_diffuse,30,90,3,3,0.05,0.95,0.9371082410226442,15,3.0,1,3.0,1,3.0,1
288,min_diffuse,30,90,3,3,0.05,0.95,0.9068319623076776,22,3.0,0,3.0,0,2.0,1
289,min_diffuse,30,90,3,3,0.05,0.95,0.9076771860269311,9,2.0,1,2.0,1,2.0,1
290,min_diffuse,30,90,3,3,0.05,0.95,0.859583653578892,13,2.0,1,2.0,1,2.0,1
291,min_diffuse,30,90,3,3,0.05,0.95,0.9115709570790006,45,3.0,0,2.0,1,2.0,1
292,min_diffuse,30,90,3,3,0.05,0.95,0.9005917367659388,12,2.0,1,2.0,1,2.0,1
293,min_diffuse,30,90,3,3,0.05,0.95,0.8300764838151052,7,2.0,1,2.0,1,2.0,1
294,min_diffuse,30,90,3,3,0.05,0.95,0.9246728555791092,11,2.0,1,2.0,1,2.0,1
295,min_diffuse,30,90,3,3,0.05,0.95,0.8872878495662051,24,3.0,1,3.0,1,3.0,1
296,min_diffuse,30,90,3,3,0.05,0.95,0.9254587762663544,14,2.0,1,2.0,1,2.0,1
297,min_diffuse,30,90,3,3,0.05,0.95,0.9344471326249116,44,3.0,1,3.0,1,3.0,1
298,min_diffuse,30,90,3,3,0.05,0.95,0.9480539475587164,19,3.0,0,2.0,1,2.0,1
299,min_diffuse,30,90,3,3,0.05,0.95,0.9292257301965792,22,3.0,0,2.0,1,2.0,1
300,min_diffuse,30,90,3,3,0.05,0.95,0.8869189200545661,6,2.0,1,2.0,1,2.0,1
301,min_diffuse,30,90,3,3,0.05,0.95,0.9391175077250008,41,3.0,1,3.0,1,3.0,1
302,min_diffuse,30,90,3,3,0.05,0.95,0.9381416877744576,36,3.0,1,3.0,1,3.0,1
303,min_diffuse,30,90,3,3,0.05,0.95,0.9422921465432256,21,3.0,0,2.0,1,2.0,1
304,min_diffuse,30,90,3,3,0.05,0.95,0.9256191501879024,11,2.0,1,2.0,1,2.0,1
305,min_diffuse,30,90,3,3,0.05,0.95,0.8974002854485155,9,2.0,1,2.0,1,2.0,1
306,min_diffuse,30,90,3,3,0.05,0.95,0.9495495588262416,22,2.0,1,2.0,1,3.0,0
307,min_diffuse,30,90,3,3,0.05,0.95,0.8876484627783887,25,3.0,0,2.0,1,2.0,1
308,min_diffuse,30,90,3,3,0.05,0.95,0.9148945292003984,12,2.0,1,2.0,1,2.0,1
309,min_diffuse,30,90,3,3,0.05,0.95,0.8933315427033982,13,2.0,1,2.0,1,2.0,1
310,min_diffuse,30,90,3,3,0.05,0.95,0.9298619547588178,21,2.0,1,2.0,1,2.0,1
311,min_diffuse,30,90,3,3,0.05,0.95,0.9303012200815092,8,2.0,1,2.0,1,2.0,1
312,min_diffuse,30,90,3,3,0.05,0.95,0.9371747056799,16,2.0,1,2.0,1,2.0,1
313,min_diffuse,30,90,3,3,0.05,0.95,0.9460673502533404,93,4.0,0,3.0,1,3.0,1
314,min_diffuse,30,90,3,3,0.05,0.95,0.936209327965252,15,3.0,0,2.0,1,3.0,0
315,min_diffuse,30,90,3,3,0.05,0.95,0.8935318646329776,7,2.0,1,2.0,1,2.0,1
316,min_diffuse,30,90,3,3,0.05,0.95,0.947884755755604,37,3.0,0,3.0,0,2.0,1
317,min_diffuse,30,90,3,3,0.05,0.95,0.8774844387110882,14,2.0,1,2.0,1,2.0,1
318,min_diffuse,30,90,3,3,0.05,0.95,0.930951287002322,12,2.0,1,2.0,1,2.0,1
319,min_diffuse,30,90,3,3,0.05,0.95,0.9211309524616312,11,2.0,1,2.0,1,2.0,1
320,min_diffuse,30,90,3,3,0.05,0.95,0.9007074306885822,4,2.0,0,1.0,1,2.0,0
321,min_diffuse,30,90,3,3,0.05,0.95,0.9390427538261932,11,2.0,1,2.0,1,2.0,1
322,min_diffuse,30,90,3,3,0.05,0.95,0.8969407062782085,12,2.0,1,2.0,1,3.0,0
323,min_diffuse,30,90,3,3,0.05,0.95,0.943736629866878,32,3.0,1,3.0,1,3.0,1
324,min_diffuse,30,90,3,3,0.05,0.95,0.9120426666513908,19,3.0,1,3.0,1,3.0,1
325,min_diffuse,30,90,3,3,0.05,0.95,0.9181368425836018,47,4.0,0,3.0,1,3.0,1
326,min_diffuse,30,90,3,3,0.05,0.95,0.9330800086479566,21,2.0,1,2.0,1,2.0,1
327,min_diffuse,30,90,3,3,0.05,0.95,0.9289231723602738,25,3.0,1,3.0,1,3.0,1
328,min_diffuse,30,90,3,3,0.05,0.95,0.949109668151557,31,3.0,0,3.0,0,2.0,1
329,min_diffuse,30,90,3,3,0.05,0.95,0.9141527449727784,21,3.0,1,3.0,1,3.0,1
330,min_diffuse,30,90,3,3,0.05,0.95,0.9363678494261252,23,3.0,0,2.0,1,2.0,1
331,min_diffuse,30,90,3,3,0.05,0.95,0.9150706841687428,28,3.0,0,2.0,1,3.0,0
332,min_diffuse,30,90,3,3,0.05,0.95,0.9325410604736006,51,3.0,0,3.0,0,2.0,1
333,min_diffuse,30,90,3,3,0.05,0.95,0.9140066214864762,12,2.0,1,2.0,1,2.0,1
334,min_diffuse,30,90,3,3,0.05,0.95,0.9350133071963364,70,4.0,0,3.0,1,3.0,1
335,min_diffuse,30,90,3,3,0.05,0.95,0.8802716587708493,11,2.0,1,2.0,1,2.0,1
336,min_diffuse,30,90,3,3,0.05,0.95,0.9436722571159112,22,3.0,1,3.0,1,3.0,1
337,min_diffuse,30,90,3,3,0.05,0.95,0.9355834693354076,14,2.0,1,2.0,1,2.0,1
338,min_diffuse,30,90,3,3,0.05,0.95,0.9106216317641754,36,3.0,0,2.0,1,2.0,1
339,min_diffuse,30,90,3,3,0.05,0.95,0.9378055410473644,15,3.0,0,2.0,1,2.0,1
340,min_diffuse,30,90,3,3,0.05,0.95,0.917456477604175,11,2.0,1,2.0,1,2.0,1
341,min_diffuse,30,90,3,3,0.05,0.95,0.9346517622960197,15,3.0,0,2.0,1,3.0,0
342,min_diffuse,30,90,3,3,0.05,0.95,0.9424424860514112,41,3.0,1,3.0,1,3.0,1
343,min_diffuse,30,90,3,3,0.05,0.95,0.9312734330995532,7,2.0,1,2.0,1,2.0,1
344,min_diffuse,30,90,3,3,0.05,0.95,0.9359373488102344,38,3.0,1,3.0,1,3.0,1
345,min_diffuse,30,90,3,3,0.05,0.95,0.9333667475193016,18,3.0,1,3.0,1,3.0,1
346,min_diffuse,30,90,3,3,0.05,0.95,0.947540492624214,16,2.0,1,2.0,1,2.0,1
347,min_diffuse,30,90,3,3,0.05,0.95,0.8934417976477054,19,3.0,1,3.0,1,3.0,1
348,min_diffuse,30,90,3,3,0.05,0.95,0.9435483975896904,6,2.0,1,2.0,1,2.0,1
349,min_diffuse,30,90,3,3,0.05,0.95,0.9020686019222416,18,2.0,1,3.0,0,3.0,0
350,min_diffuse,30,90,3,3,0.05,0.95,0.8790737194614263,27,3.0,0,2.0,1,2.0,1
351,min_diffuse,30,90,3,3,0.05,0.95,0.9305390134450412,25,3.0,1,3.0,1,3.0,1
352,min_diffuse,30,90,3,3,0.05,0.95,0.9157141495477702,25,3.0,0,2.0,1,2.0,1
353,min_diffuse,30,90,3,3,0.05,0.95,0.9160975701728944,15,3.0,1,3.0,1,3.0,1
354,min_diffuse,30,90,3,3,0.05,0.95,0.9478773341019738,47,3.0,0,2.0,1,2.0,1
355,min_diffuse,30,90,3,3,0.05,0.95,0.9463677281064572,54,4.0,0,3.0,1,3.0,1
356,min_diffuse,30,90,3,3,0.05,0.95,0.8943238873431509,12,2.0,1,2.0,1,2.0,1
357,min_diffuse,30,90,3,3,0.05,0.95,0.9373168049368186,35,3.0,1,3.0,1,3.0,1
358,min_diffuse,30,90,3,3,0.05,0.95,0.9281534480574832,15,3.0,0,2.0,1,2.0,1
359,min_diffuse,30,90,3,3,0.05,0.95,0.8436576654749397,17,3.0,0,2.0,1,2.0,1
360,min_diffuse,30,90,3,3,0.05,0.95,0.9445795735335412,16,2.0,1,2.0,1,2.0,1
361,min_diffuse,30,90,3,3,0.05,0.95,0.889722350037059,18,2.0,1,2.0,1,2.0,1
362,min_diffuse,30,90,3,3,0.05,0.95,0.8419619986442942,10,2.0,1,2.0,1,2.0,1
363,min_diffuse,30,90,3,3,0.05,0.95,0.939447926611346,28,3.0,0,2.0,1,3.0,0
364,min_diffuse,30,90,3,3,0.05,0.95,0.925314198697444,6,2.0,1,2.0,1,2.0,1
365,min_diffuse,30,90,3,3,0.05,0.95,0.9415559576663284,31,3.0,1,3.0,1,3.0,1
366,min_diffuse,30,90,3,3,0.05,0.95,0.8845731612435556,42,3.0,1,3.0,1,3.0,1
367,min_diffuse,30,90,3,3,0.05,0.95,0.9454441332069192,38,3.0,1,3.0,1,3.0,1
368,min_diffuse,30,90,3,3,0.05,0.95,0.9258046805158676,16,3.0,0,2.0,1,2.0,1
369,min_diffuse,30,90,3,3,0.05,0.95,0.9431320380277034,20,3.0,0,2.0,1,2.0,1
370,min_diffuse,30,90,3,3,0.05,0.95,0.9477299003597968,25,3.0,1,3.0,1,3.0,1
371,min_diffuse,30,90,3,3,0.05,0.95,0.8823273785880542,31,3.0,1,3.0,1,3.0,1
372,min_diffuse,30,90,3,3,0.05,0.95,0.9018834436695335,26,2.0,1,2.0,1,2.0,1
373,min_diffuse,30,90,3,3,0.05,0.95,0.8676796063648408,26,3.0,1,3.0,1,3.0,1
374,min_diffuse,30,90,3,3,0.05,0.95,0.91105108042797,26,3.0,0,2.0,1,2.0,1
375,min_diffuse,30,90,3,3,0.05,0.95,0.9290452959256849,33,3.0,0,2.0,1,2.0,1
376,min_diffuse,30,90,3,3,0.05,0.95,0.944189725681065,20,3.0,0,2.0,1,2.0,1
377,min_diffuse,30,90,3,3,0.05,0.95,0.9154225928932074,34,2.0,1,2.0,1,2.0,1
378,min_diffuse,30,90,3,3,0.05,0.95,0.91328925315251,43,3.0,1,3.0,1,3.0,1
379,min_diffuse,30,90,3,3,0.05,0.95,0.9467186518295092,12,2.0,1,2.0,1,2.0,1
380,min_diffuse,30,90,3,3,0.05,0.95,0.9291397652630208,36,3.0,1,3.0,1,3.0,1
381,min_diffuse,30,90,3,3,0.05,0.95,0.900827118895338,21,3.0,0,2.0,1,2.0,1
382,min_diffuse,30,90,3,3,0.05,0.95,0.9466691434336983,82,4.0,0,3.0,1,3.0,1
383,min_diffuse,30,90,3,3,0.05,0.95,0.9402167235008138,19,3.0,0,2.0,1,3.0,0
384,min_diffuse,30,90,3,3,0.05,0.95,0.9199565392158076,22,3.0,1,3.0,1,3.0,1
385,min_diffuse,30,90,3,3,0.05,0.95,0.9321956939032594,15,3.0,0,3.0,0,2.0,1
386,min_diffuse,30,90,3,3,0.05,0.95,0.9477447765162582,33,3.0,0,2.0,1,2.0,1
387,min_diffuse,30,90,3,3,0.05,0.95,0.9463855724143873,84,3.0,0,3.0,0,2.0,1
388,min_diffuse,30,90,3,3,0.05,0.95,0.9476483552785162,31,3.0,0,2.0,1,3.0,0
389,min_diffuse,30,90,3,3,0.05,0.95,0.9453902628786396,26,3.0,0,2.0,1,3.0,0
390,min_diffuse,30,90,3,3,0.05,0.95,0.9336992792313726,74,4.0,0,3.0,1,3.0,1
391,min_diffuse,30,90,3,3,0.05,0.95,0.9114814647865956,7,2.0,1,2.0,1,2.0,1
392,min_diffuse,30,90,3,3,0.05,0.95,0.9376577408064012,11,2.0,1,2.0,1,2.0,1
393,min_diffuse,30,90,3,3,0.05,0.95,0.9420945684294976,15,2.0,1,2.0,1,2.0,1
394,min_diffuse,30,90,3,3,0.05,0.95,0.9339096895660524,33,3.0,0,3.0,0,2.0,1
395,min_diffuse,30,90,3,3,0.05,0.95,0.9414257304527496,44,4.0,0,3.0,1,3.0,1
396,min_diffuse,30,90,3,3,0.05,0.95,0.9292698188159316,13,2.0,1,2.0,1,2.0,1
397,min_diffuse,30,90,3,3,0.05,0.95,0.9272255829607606,45,3.0,1,3.0,1,3.0,1
398,min_diffuse,30,90,3,3,0.05,0.95,0.8835983040968313,10,2.0,1,2.0,1,2.0,1
399,min_diffuse,30,90,3,3,0.05,0.95,0.924504578902231,18,3.0,0,2.0,1,2.0,1
400,min_diffuse,30,90,3,3,0.05,0.95,0.9279707823906284,28,3.0,1,3.0,1,3.0,1
401,min_diffuse,30,90,3,3,0.05,0.95,0.7973564748326049,15,2.0,1,2.0,1,2.0,1
402,min_diffuse,30,90,3,3,0.05,0.95,0.9238120945484168,16,2.0,1,2.0,1,2.0,1
403,min_diffuse,30,90,3,3,0.05,0.95,0.9231495269519696,28,2.0,1,2.0,1,2.0,1
404,min_diffuse,30,90,3,3,0.05,0.95,0.9409843644168026,89,4.0,0,4.0,0,3.0,1
405,min_diffuse,30,90,3,3,0.05,0.95,0.914959659963244,31,3.0,1,3.0,1,3.0,1
406,min_diffuse,30,90,3,3,0.05,0.95,0.9062616219714424,15,2.0,1,2.0,1,2.0,1
407,min_diffuse,30,90,3,3,0.05,0.95,0.94359227060645,17,2.0,1,2.0,1,2.0,1
408,min_diffuse,30,90,3,3,0.05,0.95,0.9479055949911306,50,3.0,1,3.0,1,3.0,1
409,min_diffuse,30,90,3,3,0.05,0.95,0.9304288760882734,36,3.0,1,3.0,1,3.0,1
410,min_diffuse,30,90,3,3,0.05,0.95,0.9313367538592948,27,3.0,0,2.0,1,2.0,1
411,min_diffuse,30,90,3,3,0.05,0.95,0.9471032720472172,31,3.0,0,2.0,1,3.0,0
412,min_diffuse,30,90,3,3,0.05,0.95,0.9134692152222152,31,3.0,1,3.0,1,3.0,1
413,min_diffuse,30,90,3,3,0.05,0.95,0.856385462187238,9,2.0,1,2.0,1,2.0,1
414,min_diffuse,30,90,3,3,0.05,0.95,0.9492534986910508,15,2.0,1,2.0,1,2.0,1
415,min_diffuse,30,90,3,3,0.05,0.95,0.9468243285244022,26,3.0,0,3.0,0,2.0,1
416,min_diffuse,30,90,3,3,0.05,0.95,0.9305686053092852,8,2.0,1,2.0,1,2.0,1
417,min_diffuse,30,90,3,3,0.05,0.95,0.899959532457342,13,2.0,1,2.0,1,2.0,1
418,min_diffuse,30,90,3,3,0.05,0.95,0.9474186368713576,43,3.0,1,3.0,1,3.0,1
419,min_diffuse,30,90,3,3,0.05,0.95,0.8872192676094686,15,3.0,1,3.0,1,3.0,1
420,min_diffuse,30,90,3,3,0.05,0.95,0.8618300464291788,8,2.0,0,2.0,0,1.0,1
421,min_diffuse,30,90,3,3,0.05,0.95,0.9323446791655828,17,3.0,0,2.0,1,2.0,1
422,min_diffuse,30,90,3,3,0.05,0.95,0.9388892261024052,24,3.0,0,2.0,1,3.0,0
423,min_diffuse,30,90,3,3,0.05,0.95,0.9191237776213336,23,3.0,0,2.0,1,2.0,1
424,min_diffuse,30,90,3,3,0.05,0.95,0.9215500185174448,15,3.0,0,2.0,1,2.0,1
425,min_diffuse,30,90,3,3,0.05,0.95,0.9400925422793978,23,3.0,0,2.0,1,2.0,1
426,min_diffuse,30,90,3,3,0.05,0.95,0.9235503261576312,14,3.0,0,2.0,1,2.0,1
427,min_diffuse,30,90,3,3,0.05,0.95,0.9257591797236177,17,3.0,1,3.0,1,3.0,1
428,min_diffuse,30,90,3,3,0.05,0.95,0.9488993731495587,38,3.0,0,2.0,1,3.0,0
429,min_diffuse,30,90,3,3,0.05,0.95,0.9372645232937626,18,3.0,0,3.0,0,2.0,1
430,min_diffuse,30,90,3,3,0.05,0.95,0.9305548326514492,14,3.0,0,2.0,1,2.0,1
431,min_diffuse,30,90,3,3,0.05,0.95,0.8998125499617489,18,2.0,1,2.0,1,3.0,0
432,min_diffuse,30,90,3,3,0.05,0.95,0.9194992232402096,12,2.0,1,2.0,1,2.0,1
433,min_diffuse,30,90,3,3,0.05,0.95,0.936389631716454,17,2.0,1,2.0,1,2.0,1
434,min_diffuse,30,90,3,3,0.05,0.95,0.9464623559244368,136,4.0,0,4.0,0,3.0,1
435,min_diffuse,30,90,3,3,0.05,0.95,0.9425147648777976,17,2.0,1,2.0,1,2.0,1
436,min_diffuse,30,90,3,3,0.05,0.95,0.9214944759377508,11,2.0,1,2.0,1,2.0,1
437,min_diffuse,30,90,3,3,0.05,0.95,0.8749244526381952,17,2.0,1,2.0,1,2.0,1
438,min_diffuse,30,90,3,3,0.05,0.95,0.9169728341092044,28,3.0,0,2.0,1,2.0,1
439,min_diffuse,30,90,3,3,0.05,0.95,0.8994817637705922,46,3.0,0,3.0,0,2.0,1
440,min_diffuse,30,90,3,3,0.05,0.95,0.8374437583559243,17,3.0,0,2.0,1,2.0,1
441,min_diffuse,30,90,3,3,0.05,0.95,0.939553288901092,9,2.0,1,2.0,1,2.0,1
442,min_diffuse,30,90,3,3,0.05,0.95,0.9491573846320008,18,3.0,0,3.0,0,2.0,1
443,min_diffuse,30,90,3,3,0.05,0.95,0.9336303111553116,26,3.0,0,3.0,0,2.0,1
444,min_diffuse,30,90,3,3,0.05,0.95,0.8918531045727202,15,2.0,1,2.0,1,2.0,1
445,min_diffuse,30,90,3,3,0.05,0.95,0.8977843450921412,9,2.0,1,2.0,1,3.0,0
446,min_diffuse,30,90,3,3,0.05,0.95,0.9477884675071412,9,2.0,1,2.0,1,2.0,1
447,min_diffuse,30,90,3,3,0.05,0.95,0.9356881448634432,40,3.0,1,3.0,1,3.0,1
448,min_diffuse,30,90,3,3,0.05,0.95,0.8998194673553173,17,2.0,1,2.0,1,2.0,1
449,min_diffuse,30,90,3,3,0.05,0.95,0.9472493977708528,28,3.0,0,2.0,1,2.0,1
450,min_diffuse,30,90,3,3,0.05,0.95,0.9413254804864016,16,2.0,1,2.0,1,2.0,1
451,min_diffuse,30,90,3,3,0.05,0.95,0.936089573193952,8,2.0,1,2.0,1,2.0,1
452,min_diffuse,30,90,3,3,0.05,0.95,0.9339614974794064,26,2.0,1,2.0,1,2.0,1
453,min_diffuse,30,90,3,3,0.05,0.95,0.9391264616487848,13,2.0,1,2.0,1,2.0,1
454,min_diffuse,30,90,3,3,0.05,0.95,0.9495071105234304,12,2.0,1,2.0,1,2.0,1
455,min_diffuse,30,90,3,3,0.05,0.95,0.9459772495603156,39,3.0,1,3.0,1,3.0,1
456,min_diffuse,30,90,3,3,0.05,0.95,0.9227499281213524,15,2.0,1,2.0,1,2.0,1
457,min_diffuse,30,90,3,3,0.05,0.95,0.8660839064765712,11,2.0,1,2.0,1,2.0,1
458,min_diffuse,30,90,3,3,0.05,0.95,0.8919025316722972,22,2.0,1,2.0,1,2.0,1
459,min_diffuse,30,90,3,3,0.05,0.95,0.8427771155134247,24,2.0,1,2.0,1,2.0,1
460,min_diffuse,30,90,3,3,0.05,0.95,0.921979193280728,24,3.0,0,2.0,1,2.0,1
461,min_diffuse,30,90,3,3,0.05,0.95,0.8974073976815529,8,2.0,1,2.0,1,2.0,1
462,min_diffuse,30,90,3,3,0.05,0.95,0.9365027077885612,19,3.0,0,2.0,1,2.0,1
463,min_diffuse,30,90,3,3,0.05,0.95,0.9117286368144024,22,3.0,0,2.0,1,2.0,1
464,min_diffuse,30,90,3,3,0.05,0.95,0.9218616910453862,28,3.0,0,2.0,1,2.0,1
465,min_diffuse,30,90,3,3,0.05,0.95,0.8550768621001615,7,2.0,1,2.0,1,2.0,1
466,min_diffuse,30,90,3,3,0.05,0.95,0.9435993526195248,24,3.0,1,3.0,1,3.0,1
467,min_diffuse,30,90,3,3,0.05,0.95,0.8489726604109672,20,3.0,0,2.0,1,2.0,1
468,min_diffuse,30,90,3,3,0.05,0.95,0.8661285581472857,7,2.0,1,2.0,1,2.0,1
469,min_diffuse,30,90,3,3,0.05,0.95,0.9280868787191552,15,2.0,1,2.0,1,2.0,1
470,min_diffuse,30,90,3,3,0.05,0.95,0.8230529337049767,15,2.0,1,2.0,1,2.0,1
471,min_diffuse,30,90,3,3,0.05,0.95,0.8900086057396416,21,3.0,0,3.0,0,2.0,1
472,min_diffuse,30,90,3,3,0.05,0.95,0.940205743382359,15,2.0,1,2.0,1,2.0,1
473,min_diffuse,30,90,3,3,0.05,0.95,0.9424285707268923,26,3.0,0,2.0,1,2.0,1
474,min_diffuse,30,90,3,3,0.05,0.95,0.8623898140643427,19,2.0,1,2.0,1,2.0,1
475,min_diffuse,30,90,3,3,0.05,0.95,0.9168155246444766,10,2.0,1,2.0,1,2.0,1
476,min_diffuse,30,90,3,3,0.05,0.95,0.8944595559200355,10,2.0,1,2.0,1,2.0,1
477,min_diffuse,30,90,3,3,0.05,0.95,0.9347551762626258,31,3.0,0,2.0,1,2.0,1
478,min_diffuse,30,90,3,3,0.05,0.95,0.9035387467029488,13,2.0,1,2.0,1,2.0,1
479,min_diffuse,30,90,3,3,0.05,0.95,0.9084199496562289,35,3.0,1,3.0,1,3.0,1
480,min_diffuse,30,90,3,3,0.05,0.95,0.8758273449968552,14,2.0,1,2.0,1,2.0,1
481,min_diffuse,30,90,3,3,0.05,0.95,0.9205898421316028,15,2.0,1,2.0,1,3.0,0
482,min_diffuse,30,90,3,3,0.05,0.95,0.9463336376760484,13,2.0,1,2.0,1,2.0,1
483,min_diffuse,30,90,3,3,0.05,0.95,0.8881831694168484,24,3.0,0,2.0,1,2.0,1
484,min_diffuse,30,90,3,3,0.05,0.95,0.916553256074689,11,2.0,1,2.0,1,2.0,1
485,min_diffuse,30,90,3,3,0.05,0.95,0.9153039187857128,22,3.0,0,2.0,1,2.0,1
486,min_diffuse,30,90,3,3,0.05,0.95,0.9355522503417708,19,2.0,1,2.0,1,2.0,1
487,min_diffuse,30,90,3,3,0.05,0.95,0.9249321465403728,11,2.0,1,2.0,1,2.0,1
488,min_diffuse,30,90,3,3,0.05,0.95,0.9425856619437673,43,3.0,1,3.0,1,3.0,1
489,min_diffuse,30,90,3,3,0.05,0.95,0.9305814997442188,15,2.0,1,2.0,1,2.0,1
490,min_diffuse,30,90,3,3,0.05,0.95,0.9464748134038108,31,3.0,1,3.0,1,3.0,1
491,min_diffuse,30,90,3,3,0.05,0.95,0.9130630133767476,11,2.0,1,2.0,1,2.0,1
492,min_diffuse,30,90,3,3,0.05,0.95,0.915597464889694,10,2.0,1,2.0,1,2.0,1
493,min_diffuse,30,90,3,3,0.05,0.95,0.9360847961172984,17,3.0,0,2.0,1,2.0,1
494,min_diffuse,30,90,3,3,0.05,0.95,0.8737745175302596,14,2.0,1,2.0,1,2.0,1
495,min_diffuse,30,90,3,3,0.05,0.95,0.9441349593821386,16,3.0,1,3.0,1,3.0,1
496,min_diffuse,30,90,3,3,0.05,0.95,0.9207271582481878,30,3.0,0,2.0,1,2.0,1
497,min_diffuse,30,90,3,3,0.05,0.95,0.884537741506626,10,2.0,1,2.0,1,2.0,1
498,min_diffuse,30,90,3,3,0.05,0.95,0.9280770617538464,58,3.0,1,3.0,1,3.0,1
499,min_diffuse,30,90,3,3,0.05,0.95,0.8973299106566096,65,4.0,0,3.0,1,3.0,1
500,min_diffuse,30,90,3,3,0.05,0.95,0.9265472883436384,10,2.0,1,2.0,1,2.0,1
501,min_diffuse,30,90,3,3,0.05,0.95,0.9161152730397804,23,3.0,0,2.0,1,2.0,1
502,min_diffuse,30,90,3,3,0.05,0.95,0.902903173087187,18,2.0,1,2.0,1,2.0,1
503,min_diffuse,30,90,3,3,0.05,0.95,0.8979231543585594,8,2.0,1,2.0,1,2.0,1
504,min_diffuse,30,90,3,3,0.05,0.95,0.946244451930889,21,3.0,0,2.0,1,2.0,1
505,min_diffuse,30,90,3,3,0.05,0.95,0.9396860224375924,49,3.0,1,3.0,1,3.0,1
506,min_diffuse,30,90,3,3,0.05,0.95,0.8776124389794522,23,3.0,1,3.0,1,3.0,1
507,min_diffuse,30,90,3,3,0.05,0.95,0.9112943727760402,30,3.0,0,2.0,1,2.0,1
508,min_diffuse,30,90,3,3,0.05,0.95,0.9188675495441544,20,2.0,1,2.0,1,2.0,1
509,min_diffuse,30,90,3,3,0.05,0.95,0.9422790949165848,25,3.0,0,2.0,1,2.0,1
510,min_diffuse,30,90,3,3,0.05,0.95,0.9301730699148992,28,3.0,0,2.0,1,2.0,1
511,min_diffuse,30,90,3,3,0.05,0.95,0.895702531593755,30,3.0,1,3.0,1,3.0,1
512,min_diffuse,30,90,3,3,0.05,0.95,0.8804769835404346,13,2.0,1,2.0,1,2.0,1
513,min_diffuse,30,90,3,3,0.05,0.95,0.9437788210929332,16,3.0,0,2.0,1,2.0,1
514,min_diffuse,30,90,3,3,0.05,0.95,0.911935184317964,13,2.0,1,2.0,1,2.0,1
515,min_diffuse,30,90,3,3,0.05,0.95,0.9464443002662172,46,4.0,1,4.0,1,4.0,1
516,min_diffuse,30,90,3,3,0.05,0.95,0.9238747693052332,12,2.0,1,2.0,1,2.0,1
517,min_diffuse,30,90,3,3,0.05,0.95,0.934496787818414,20,3.0,0,2.0,1,2.0,1
518,min_diffuse,30,90,3,3,0.05,0.95,0.8899251712725528,20,3.0,0,2.0,1,2.0,1
519,min_diffuse,30,90,3,3,0.05,0.95,0.9294447025224666,30,3.0,0,2.0,1,3.0,0
520,min_diffuse,30,90,3,3,0.05,0.95,0.8835762983026355,32,3.0,1,3.0,1,3.0,1
521,min_diffuse,30,90,3,3,0.05,0.95,0.948024590204735,16,2.0,1,2.0,1,3.0,0
522,min_diffuse,30,90,3,3,0.05,0.95,0.9395381216258316,43,3.0,1,3.0,1,3.0,1
523,min_diffuse,30,90,3,3,0.05,0.95,0.9222168676015008,24,3.0,0,2.0,1,2.0,1
524,min_diffuse,30,90,3,3,0.05,0.95,0.8963089032415216,39,3.0,0,2.0,1,2.0,1
525,min_diffuse,30,90,3,3,0.05,0.95,0.9366591733418472,8,2.0,1,2.0,1,2.0,1
526,min_diffuse,30,90,3,3,0.05,0.95,0.9192852669117774,37,3.0,1,3.0,1,3.0,1
527,min_diffuse,30,90,3,3,0.05,0.95,0.921446232902354,34,3.0,0,2.0,1,2.0,1
528,min_diffuse,30,90,3,3,0.05,0.95,0.9448143805633166,33,3.0,0,2.0,1,2.0,1
529,min_diffuse,30,90,3,3,0.05,0.95,0.9437836941563208,16,2.0,1,2.0,1,2.0,1
530,min_diffuse,30,90,3,3,0.05,0.95,0.948371674421904,26,3.0,0,2.0,1,2.0,1
531,min_diffuse,30,90,3,3,0.05,0.95,0.755107946459999,11,2.0,1,2.0,1,2.0,1
532,min_diffuse,30,90,3,3,0.05,0.95,0.9351033795846084,30,3.0,1,3.0,1,3.0,1
533,min_diffuse,30,90,3,3,0.05,0.95,0.9281413460006164,15,2.0,1,2.0,1,2.0,1
534,min_diffuse,30,90,3,3,0.05,0.95,0.92775378719934,16,3.0,0,2.0,1,3.0,0
535,min_diffuse,30,90,3,3,0.05,0.95,0.941137048366926,37,3.0,0,2.0,1,2.0,1
536,min_diffuse,30,90,3,3,0.05,0.95,0.941296580856435,59,3.0,1,3.0,1,3.0,1
537,min_diffuse,30,90,3,3,0.05,0.95,0.9479273344996224,29,3.0,0,2.0,1,3.0,0
538,min_diffuse,30,90,3,3,0.05,0.95,0.9384686449880474,46,3.0,0,2.0,1,2.0,1
539,min_diffuse,30,90,3,3,0.05,0.95,0.9316362013238304,12,2.0,1,2.0,1,3.0,0
540,min_diffuse,30,90,3,3,0.05,0.95,0.8787937717245422,10,2.0,1,2.0,1,2.0,1
541,min_diffuse,30,90,3,3,0.05,0.95,0.947185143715547,9,2.0,1,2.0,1,2.0,1
542,min_diffuse,30,90,3,3,0.05,0.95,0.795803713803628,16,2.0,1,2.0,1,2.0,1
543,min_diffuse,30,90,3,3,0.05,0.95,0.9393188277716484,44,3.0,0,2.0,1,2.0,1
544,min_diffuse,30,90,3,3,0.05,0.95,0.944109453463243,7,2.0,1,2.0,1,2.0,1
545,min_diffuse,30,90,3,3,0.05,0.95,0.9106438979853014,13,2.0,1,2.0,1,2.0,1
546,min_diffuse,30,90,3,3,0.05,0.95,0.9061700508224244,12,2.0,1,2.0,1,2.0,1
547,min_diffuse,30,90,3,3,0.05,0.95,0.9494900007072714,11,2.0,1,2.0,1,2.0,1
548,min_diffuse,30,90,3,3,0.05,0.95,0.9317647403827204,13,2.0,1,2.0,1,2.0,1
549,min_diffuse,30,90,3,3,0.05,0.95,0.8766929545878023,14,2.0,1,2.0,1,2.0,1
550,min_diffuse,30,90,3,3,0.05,0.95,0.9100355758791758,7,2.0,1,2.0,1,2.0,1
551,min_diffuse,30,90,3,3,0.05,0.95,0.9335416634029768,27,3.0,0,2.0,1,2.0,1
552,min_diffuse,30,90,3,3,0.05,0.95,0.9349921349295346,36,3.0,1,3.0,1,3.0,1
553,min_diffuse,30,90,3,3,0.05,0.95,0.9480682235699188,26,3.0,1,3.0,1,3.0,1
554,min_diffuse,30,90,3,3,0.05,0.95,0.9386858775268117,16,2.0,1,2.0,1,2.0,1
555,min_diffuse,30,90,3,3,0.05,0.95,0.9240831154805812,21,3.0,0,2.0,1,2.0,1
556,min_diffuse,30,90,3,3,0.05,0.95,0.8906244083241949,17,3.0,0,2.0,1,2.0,1
557,min_diffuse,30,90,3,3,0.05,0.95,0.9412122582178292,35,3.0,1,3.0,1,3.0,1
558,min_diffuse,30,90,3,3,0.05,0.95,0.9243485905564855,16,3.0,0,2.0,1,2.0,1
559,min_diffuse,30,90,3,3,0.05,0.95,0.9106477050121556,14,2.0,1,2.0,1,2.0,1
560,min_diffuse,30,90,3,3,0.05,0.95,0.9470483835835278,16,2.0,1,3.0,0,3.0,0
561,min_diffuse,30,90,3,3,0.05,0.95,0.895899287784381,13,2.0,1,2.0,1,2.0,1
562,min_diffuse,30,90,3,3,0.05,0.95,0.8322202459027781,6,2.0,1,2.0,1,2.0,1
563,min_diffuse,30,90,3,3,0.05,0.95,0.9496003751918352,51,3.0,1,3.0,1,3.0,1
564,min_diffuse,30,90,3,3,0.05,0.95,0.9481814893278676,54,4.0,0,3.0,1,3.0,1
565,min_diffuse,30,90,3,3,0.05,0.95,0.9372241992370676,21,3.0,0,2.0,1,3.0,0
566,min_diffuse,30,90,3,3,0.05,0.95,0.8845384784580339,12,2.0,1,2.0,1,2.0,1
567,min_diffuse,30,90,3,3,0.05,0.95,0.934048910777316,17,3.0,0,2.0,1,2.0,1
568,min_diffuse,30,90,3,3,0.05,0.95,0.7958444849586891,7,2.0,1,2.0,1,2.0,1
569,min_diffuse,30,90,3,3,0.05,0.95,0.8903366651893325,7,2.0,1,2.0,1,2.0,1
570,min_diffuse,30,90,3,3,0.05,0.95,0.8990938869166658,10,2.0,1,2.0,1,2.0,1
571,min_diffuse,30,90,3,3,0.05,0.95,0.9388847763665218,24,3.0,1,3.0,1,3.0,1
572,min_diffuse,30,90,3,3,0.05,0.95,0.9458787512077044,20,3.0,0,2.0,1,2.0,1
573,min_diffuse,30,90,3,3,0.05,0.95,0.9457534114908916,44,4.0,0,3.0,1,3.0,1
574,min_diffuse,30,90,3,3,0.05,0.95,0.9482649923389412,19,3.0,1,3.0,1,3.0,1
575,min_diffuse,30,90,3,3,0.05,0.95,0.8520514870594698,8,2.0,1,2.0,1,2.0,1
576,min_diffuse,30,90,3,3,0.05,0.95,0.9489247843386056,11,2.0,1,2.0,1,2.0,1
577,min_diffuse,30,90,3,3,0.05,0.95,0.9477674469744398,28,3.0,0,2.0,1,3.0,0
578,min_diffuse,30,90,3,3,0.05,0.95,0.9464092938184318,66,4.0,0,3.0,1,3.0,1
579,min_diffuse,30,90,3,3,0.05,0.95,0.9142725651636054,15,3.0,0,2.0,1,3.0,0
580,min_diffuse,30,90,3,3,0.05,0.95,0.8178573409579722,27,3.0,0,2.0,1,2.0,1
581,min_diffuse,30,90,3,3,0.05,0.95,0.9348931735016592,23,3.0,1,3.0,1,3.0,1
582,min_diffuse,30,90,3,3,0.05,0.95,0.9415904464931923,21,3.0,0,2.0,1,2.0,1
583,min_diffuse,30,90,3,3,0.05,0.95,0.9329938291515965,21,3.0,1,3.0,1,3.0,1
584,min_diffuse,30,90,3,3,0.05,0.95,0.8958124491412458,8,2.0,1,2.0,1,2.0,1
585,min_diffuse,30,90,3,3,0.05,0.95,0.9386795540299372,11,2.0,1,2.0,1,2.0,1
586,min_diffuse,30,90,3,3,0.05,0.95,0.947557849971544,10,2.0,1,2.0,1,2.0,1
587,min_diffuse,30,90,3,3,0.05,0.95,0.8663626067851136,12,2.0,1,2.0,1,2.0,1
588,min_diffuse,30,90,3,3,0.05,0.95,0.8341881741496016,8,2.0,1,2.0,1,2.0,1
589,min_diffuse,30,90,3,3,0.05,0.95,0.9193514371623596,30,3.0,1,3.0,1,3.0,1
590,min_diffuse,30,90,3,3,0.05,0.95,0.9355998167452764,8,2.0,1,2.0,1,2.0,1
591,min_diffuse,30,90,3,3,0.05,0.95,0.9452876431010686,20,3.0,0,3.0,0,2.0,1
592,min_diffuse,30,90,3,3,0.05,0.95,0.9497210803136672,11,2.0,1,3.0,0,3.0,0
593,min_diffuse,30,90,3,3,0.05,0.95,0.9471233785669536,9,2.0,1,2.0,1,2.0,1
594,min_diffuse,30,90,3,3,0.05,0.95,0.9385189778528474,20,2.0,1,2.0,1,2.0,1
595,min_diffuse,30,90,3,3,0.05,0.95,0.9430062950366552,17,3.0,0,2.0,1,2.0,1
596,min_diffuse,30,90,3,3,0.05,0.95,0.9067513803041328,10,2.0,1,2.0,1,2.0,1
597,min_diffuse,30,90,3,3,0.05,0.95,0.9318344688110946,36,4.0,0,3.0,1,3.0,1
598,min_diffuse,30,90,3,3,0.05,0.95,0.9195519258711594,16,2.0,1,2.0,1,2.0,1
599,min_diffuse,30,90,3,3,0.05,0.95,0.9450601017402924,29,3.0,0,2.0,1,3.0,0
600,min_diffuse,30,90,3,3,0.05,0.95,0.9476494812310684,25,2.0,1,2.0,1,2.0,1
601,min_diffuse,30,90,3,3,0.05,0.95,0.9408362067945264,17,3.0,1,3.0,1,3.0,1
602,min_diffuse,30,90,3,3,0.05,0.95,0.9209854043387612,10,2.0,1,2.0,1,2.0,1
603,min_diffuse,30,90,3,3,0.05,0.95,0.9479359266309312,18,2.0,1,2.0,1,2.0,1
604,min_diffuse,30,90,3,3,0.05,0.95,0.9030712364156848,19,3.0,0,2.0,1,2.0,1
605,min_diffuse,30,90,3,3,0.05,0.95,0.9124921972278628,21,2.0,1,2.0,1,2.0,1
606,min_diffuse,30,90,3,3,0.05,0.95,0.9305688224953584,19,3.0,1,3.0,1,3.0,1
607,min_diffuse,30,90,3,3,0.05,0.95,0.8697965104331244,26,3.0,1,3.0,1,3.0,1
608,min_diffuse,30,90,3,3,0.05,0.95,0.9177397577346368,29,3.0,1,3.0,1,3.0,1
609,min_diffuse,30,90,3,3,0.05,0.95,0.9139216485223008,33,3.0,1,3.0,1,3.0,1
610,min_diffuse,30,90,3,3,0.05,0.95,0.9095297915391012,13,2.0,1,2.0,1,2.0,1
611,min_diffuse,30,90,3,3,0.05,0.95,0.9301464554937496,25,3.0,0,2.0,1,2.0,1
612,min_diffuse,30,90,3,3,0.05,0.95,0.947065780493885,16,2.0,1,2.0,1,2.0,1
613,min_diffuse,30,90,3,3,0.05,0.95,0.9493575305954742,43,3.0,0,3.0,0,2.0,1
614,min_diffuse,30,90,3,3,0.05,0.95,0.9435001365614883,27,3.0,1,3.0,1,3.0,1
615,min_diffuse,30,90,3,3,0.05,0.95,0.9230712451101328,19,3.0,0,2.0,1,2.0,1
616,min_diffuse,30,90,3,3,0.05,0.95,0.9249203871700452,26,3.0,1,3.0,1,3.0,1
617,min_diffuse,30,90,3,3,0.05,0.95,0.9186305589686804,48,3.0,1,3.0,1,3.0,1
618,min_diffuse,30,90,3,3,0.05,0.95,0.9123198780804628,8,2.0,1,2.0,1,2.0,1
619,min_diffuse,30,90,3,3,0.05,0.95,0.939365455596884,27,3.0,0,3.0,0,2.0,1
620,min_diffuse,30,90,3,3,0.05,0.95,0.9360030292428174,13,2.0,1,2.0,1,2.0,1
621,min_diffuse,30,90,3,3,0.05,0.95,0.8551377975493479,9,2.0,1,2.0,1,2.0,1
622,min_diffuse,30,90,3,3,0.05,0.95,0.9252540970205152,7,2.0,1,2.0,1,2.0,1
623,min_diffuse,30,90,3,3,0.05,0.95,0.9425024688589672,22,3.0,0,2.0,1,3.0,0
624,min_diffuse,30,90,3,3,0.05,0.95,0.946618098097474,45,3.0,1,3.0,1,3.0,1
625,min_diffuse,30,90,3,3,0.05,0.95,0.8934851842915434,29,3.0,1,3.0,1,3.0,1
626,min_diffuse,30,90,3,3,0.05,0.95,0.9384948896935924,7,2.0,1,2.0,1,2.0,1
627,min_diffuse,30,90,3,3,0.05,0.95,0.947176105179304,31,3.0,1,3.0,1,3.0,1
628,min_diffuse,30,90,3,3,0.05,0.95,0.9069609354079342,11,2.0,1,2.0,1,2.0,1
629,min_diffuse,30,90,3,3,0.05,0.95,0.9456884746944224,26,3.0,1,3.0,1,3.0,1
630,min_diffuse,30,90,3,3,0.05,0.95,0.9298218142537694,16,3.0,0,2.0,1,2.0,1
631,min_diffuse,30,90,3,3,0.05,0.95,0.9494841070967236,22,3.0,0,2.0,1,3.0,0
632,min_diffuse,30,90,3,3,0.05,0.95,0.928543570362004,21,2.0,1,2.0,1,2.0,1
633,min_diffuse,30,90,3,3,0.05,0.95,0.907616402517394,9,2.0,1,2.0,1,2.0,1
634,min_diffuse,30,90,3,3,0.05,0.95,0.9071395353367878,22,2.0,1,2.0,1,2.0,1
635,min_diffuse,30,90,3,3,0.05,0.95,0.9472956371740088,44,3.0,1,3.0,1,3.0,1
636,min_diffuse,30,90,3,3,0.05,0.95,0.9201812503449356,7,2.0,1,2.0,1,2.0,1
637,min_diffuse,30,90,3,3,0.05,0.95,0.9465803211821714,43,3.0,1,3.0,1,3.0,1
638,min_diffuse,30,90,3,3,0.05,0.95,0.91621251612211,59,3.0,0,3.0,0,2.0,1
639,min_diffuse,30,90,3,3,0.05,0.95,0.9477963929581468,91,4.0,0,3.0,1,3.0,1
640,min_diffuse,30,90,3,3,0.05,0.95,0.936598529455574,20,2.0,1,2.0,1,2.0,1
641,min_diffuse,30,90,3,3,0.05,0.95,0.9449032891953806,23,3.0,0,2.0,1,2.0,1
642,min_diffuse,30,90,3,3,0.05,0.95,0.926719089657118,22,3.0,1,3.0,1,3.0,1
643,min_diffuse,30,90,3,3,0.05,0.95,0.9215610469572112,10,2.0,1,2.0,1,2.0,1
644,min_diffuse,30,90,3,3,0.05,0.95,0.9117762887624404,25,3.0,0,2.0,1,2.0,1
645,min_diffuse,30,90,3,3,0.05,0.95,0.9404700556328068,14,3.0,0,2.0,1,3.0,0
646,min_diffuse,30,90,3,3,0.05,0.95,0.93404242022283,16,2.0,1,2.0,1,3.0,0
647,min_diffuse,30,90,3,3,0.05,0.95,0.949953158628352,34,3.0,1,3.0,1,3.0,1
648,min_diffuse,30,90,3,3,0.05,0.95,0.9296552865514792,31,3.0,1,3.0,1,3.0,1
649,min_diffuse,30,90,3,3,0.05,0.95,0.9495527897640368,15,2.0,1,2.0,1,2.0,1
650,min_diffuse,30,90,3,3,0.05,0.95,0.9357554518586704,24,3.0,0,2.0,1,2.0,1
651,min_diffuse,30,90,3,3,0.05,0.95,0.9386362288802996,25,2.0,1,2.0,1,2.0,1
652,min_diffuse,30,90,3,3,0.05,0.95,0.919484333682941,9,2.0,1,2.0,1,2.0,1
653,min_diffuse,30,90,3,3,0.05,0.95,0.9369120361977452,44,3.0,1,3.0,1,3.0,1
654,min_diffuse,30,90,3,3,0.05,0.95,0.9207613709245798,43,3.0,1,3.0,1,3.0,1
655,min_diffuse,30,90,3,3,0.05,0.95,0.9403912316472152,26,3.0,0,2.0,1,3.0,0
656,min_diffuse,30,90,3,3,0.05,0.95,0.9435915567049964,7,2.0,1,2.0,1,2.0,1
657,min_diffuse,30,90,3,3,0.05,0.95,0.9227821913075512,16,3.0,0,2.0,1,2.0,1
658,min_diffuse,30,90,3,3,0.05,0.95,0.9316247868001908,21,3.0,1,3.0,1,3.0,1
659,min_diffuse,30,90,3,3,0.05,0.95,0.93971930103848,9,2.0,1,2.0,1,2.0,1
660,min_diffuse,30,90,3,3,0.05,0.95,0.944385468093289,33,3.0,1,3.0,1,3.0,1
661,min_diffuse,30,90,3,3,0.05,0.95,0.9061257254680032,34,3.0,0,3.0,0,2.0,1
662,min_diffuse,30,90,3,3,0.05,0.95,0.9334736980133596,16,2.0,1,2.0,1,2.0,1
663,min_diffuse,30,90,3,3,0.05,0.95,0.9452243884706076,27,3.0,0,2.0,1,3.0,0
664,min_diffuse,30,90,3,3,0.05,0.95,0.9343622459094092,33,3.0,0,2.0,1,2.0,1
665,min_diffuse,30,90,3,3,0.05,0.95,0.8409500724557669,7,2.0,1,2.0,1,2.0,1
666,min_diffuse,30,90,3,3,0.05,0.95,0.940236266349528,8,2.0,1,2.0,1,2.0,1
667,min_diffuse,30,90,3,3,0.05,0.95,0.9317667355665784,25,3.0,0,3.0,0,2.0,1
668,min_diffuse,30,90,3,3,0.05,0.95,0.9479005925936742,52,3.0,1,3.0,1,3.0,1
669,min_diffuse,30,90,3,3,0.05,0.95,0.9356823645079334,18,3.0,0,3.0,0,2.0,1
670,min_diffuse,30,90,3,3,0.05,0.95,0.9144817879833668,29,3.0,0,2.0,1,3.0,0
671,min_diffuse,30,90,3,3,0.05,0.95,0.9199025360931148,40,3.0,0,3.0,0,2.0,1
672,min_diffuse,30,90,3,3,0.05,0.95,0.8824632083645504,14,2.0,1,2.0,1,2.0,1
673,min_diffuse,30,90,3,3,0.05,0.95,0.8454931558955497,11,2.0,1,2.0,1,2.0,1
674,min_diffuse,30,90,3,3,0.05,0.95,0.9357176948525066,7,2.0,1,2.0,1,2.0,1
675,min_diffuse,30,90,3,3,0.05,0.95,0.9404969032483054,22,3.0,1,3.0,1,3.0,1
676,min_diffuse,30,90,3,3,0.05,0.95,0.8716917091578437,8,2.0,1,2.0,1,2.0,1
677,min_diffuse,30,90,3,3,0.05,0.95,0.9336363425414672,34,3.0,0,3.0,0,2.0,1
678,min_diffuse,30,90,3,3,0.05,0.95,0.9186002343249716,24,2.0,1,2.0,1,2.0,1
679,min_diffuse,30,90,3,3,0.05,0.95,0.9217213892633288,12,2.0,1,2.0,1,2.0,1
680,min_diffuse,30,90,3,3,0.05,0.95,0.8012642984621761,27,3.0,0,2.0,1,2.0,1
681,min_diffuse,30,90,3,3,0.05,0.95,0.9194238717838704,10,2.0,1,2.0,1,2.0,1
682,min_diffuse,30,90,3,3,0.05,0.95,0.8148414545482647,11,2.0,1,2.0,1,2.0,1
683,min_diffuse,30,90,3,3,0.05,0.95,0.9165007089690744,16,3.0,0,2.0,1,2.0,1
684,min_diffuse,30,90,3,3,0.05,0.95,0.9319536648062564,12,2.0,1,2.0,1,2.0,1
685,min_diffuse,30,90,3,3,0.05,0.95,0.9142660724170124,21,3.0,0,2.0,1,2.0,1
686,min_diffuse,30,90,3,3,0.05,0.95,0.8705423336339682,12,2.0,1,2.0,1,2.0,1
687,min_diffuse,30,90,3,3,0.05,0.95,0.9141454898588056,27,3.0,0,2.0,1,2.0,1
688,min_diffuse,30,90,3,3,0.05,0.95,0.9228537135164382,14,2.0,1,2.0,1,2.0,1
689,min_diffuse,30,90,3,3,0.05,0.95,0.9265846679734736,21,3.0,1,3.0,1,3.0,1
690,min_diffuse,30,90,3,3,0.05,0.95,0.9344779756037718,25,3.0,0,2.0,1,2.0,1
691,min_diffuse,30,90,3,3,0.05,0.95,0.9225893198993298,36,3.0,1,3.0,1,3.0,1
692,min_diffuse,30,90,3,3,0.05,0.95,0.9235927413189082,29,3.0,0,3.0,0,2.0,1
693,min_diffuse,30,90,3,3,0.05,0.95,0.8856316381749564,10,2.0,1,2.0,1,2.0,1
694,min_diffuse,30,90,3,3,0.05,0.95,0.9144900237733928,20,3.0,0,2.0,1,2.0,1
695,min_diffuse,30,90,3,3,0.05,0.95,0.9486245937379396,7,2.0,1,2.0,1,2.0,1
696,min_diffuse,30,90,3,3,0.05,0.95,0.9491389033424882,43,3.0,0,3.0,0,2.0,1
697,min_diffuse,30,90,3,3,0.05,0.95,0.9167439155615216,22,3.0,0,2.0,1,2.0,1
698,min_diffuse,30,90,3,3,0.05,0.95,0.8935930268037695,17,2.0,1,2.0,1,2.0,1
699,min_diffuse,30,90,3,3,0.05,0.95,0.8985252925620589,16,2.0,1,2.0,1,2.0,1
700,min_diffuse,30,90,3,3,0.05,0.95,0.9429077739229442,15,2.0,1,2.0,1,2.0,1
701,min_diffuse,30,90,3,3,0.05,0.95,0.8641558862074482,11,2.0,1,2.0,1,2.0,1
702,min_diffuse,30,90,3,3,0.05,0.95,0.9352171711375512,16,3.0,1,3.0,1,3.0,1
703,min_diffuse,30,90,3,3,0.05,0.95,0.94081716585131,16,2.0,1,2.0,1,2.0,1
704,min_diffuse,30,90,3,3,0.05,0.95,0.91456877119388,27,3.0,0,2.0,1,3.0,0
705,min_diffuse,30,90,3,3,0.05,0.95,0.927872281544575,16,2.0,1,2.0,1,2.0,1
706,min_diffuse,30,90,3,3,0.05,0.95,0.853312609000322,14,2.0,1,2.0,1,2.0,1
707,min_diffuse,30,90,3,3,0.05,0.95,0.9461090620517534,15,3.0,0,2.0,1,3.0,0
708,min_diffuse,30,90,3,3,0.05,0.95,0.8876212627111394,13,2.0,1,2.0,1,2.0,1
709,min_diffuse,30,90,3,3,0.05,0.95,0.9428047225240412,6,2.0,1,2.0,1,2.0,1
710,min_diffuse,30,90,3,3,0.05,0.95,0.9291518227914636,6,2.0,1,2.0,1,2.0,1
711,min_diffuse,30,90,3,3,0.05,0.95,0.9116131185781065,15,2.0,1,2.0,1,2.0,1
712,min_diffuse,30,90,3,3,0.05,0.95,0.948568529745114,30,3.0,0,3.0,0,2.0,1
713,min_diffuse,30,90,3,3,0.05,0.95,0.9419684306350752,30,3.0,0,2.0,1,2.0,1
714,min_diffuse,30,90,3,3,0.05,0.95,0.932909385730876,14,2.0,1,2.0,1,2.0,1
715,min_diffuse,30,90,3,3,0.05,0.95,0.93113878721772,26,3.0,0,3.0,0,2.0,1
716,min_diffuse,30,90,3,3,0.05,0.95,0.9044829790860056,13,2.0,1,2.0,1,2.0,1
717,min_diffuse,30,90,3,3,0.05,0.95,0.9199538656143932,10,2.0,1,2.0,1,2.0,1
718,min_diffuse,30,90,3,3,0.05,0.95,0.9381023255816048,16,2.0,1,2.0,1,2.0,1
719,min_diffuse,30,90,3,3,0.05,0.95,0.8882027729725053,11,2.0,1,2.0,1,2.0,1
720,min_diffuse,30,90,3,3,0.05,0.95,0.934702576642122,28,3.0,0,2.0,1,2.0,1
721,min_diffuse,30,90,3,3,0.05,0.95,0.8907393082103936,26,3.0,0,3.0,0,2.0,1
722,min_diffuse,30,90,3,3,0.05,0.95,0.9120927641536466,14,3.0,0,2.0,1,2.0,1
723,min_diffuse,30,90,3,3,0.05,0.95,0.912086845912042,14,2.0,1,2.0,1,3.0,0
724,min_diffuse,30,90,3,3,0.05,0.95,0.9386948574996188,14,2.0,1,2.0,1,2.0,1
725,min_diffuse,30,90,3,3,0.05,0.95,0.9356961437664748,10,2.0,1,2.0,1,2.0,1
726,min_diffuse,30,90,3,3,0.05,0.95,0.9352167494852,24,3.0,0,2.0,1,2.0,1
727,min_diffuse,30,90,3,3,0.05,0.95,0.9430065043326,24,3.0,0,2.0,1,3.0,0
728,min_diffuse,30,90,3,3,0.05,0.95,0.9413301182400432,47,4.0,0,3.0,1,3.0,1
729,min_diffuse,30,90,3,3,0.05,0.95,0.935079959145708,16,3.0,0,2.0,1,2.0,1
730,min_diffuse,30,90,3,3,0.05,0.95,0.937447822537414,46,3.0,1,3.0,1,3.0,1
731,min_diffuse,30,90,3,3,0.05,0.95,0.9367426384153928,25,3.0,0,2.0,1,3.0,0
732,min_diffuse,30,90,3,3,0.05,0.95,0.8292345797952984,16,2.0,1,2.0,1,2.0,1
733,min_diffuse,30,90,3,3,0.05,0.95,0.940356961267391,20,3.0,0,2.0,1,3.0,0
734,min_diffuse,30,90,3,3,0.05,0.95,0.9280945502828606,25,3.0,1,3.0,1,3.0,1
735,min_diffuse,30,90,3,3,0.05,0.95,0.9355578364585452,30,3.0,0,2.0,1,3.0,0
736,min_diffuse,30,90,3,3,0.05,0.95,0.9349604593410829,11,2.0,1,2.0,1,3.0,0
737,min_diffuse,30,90,3,3,0.05,0.95,0.929833373689623,13,2.0,1,2.0,1,2.0,1
738,min_diffuse,30,90,3,3,0.05,0.95,0.9284630613795756,29,3.0,1,3.0,1,3.0,1
739,min_diffuse,30,90,3,3,0.05,0.95,0.9353788344697768,49,3.0,1,3.0,1,3.0,1
740,min_diffuse,30,90,3,3,0.05,0.95,0.9044513282490694,21,2.0,1,2.0,1,2.0,1
741,min_diffuse,30,90,3,3,0.05,0.95,0.9040134178866202,13,2.0,1,2.0,1,2.0,1
742,min_diffuse,30,90,3,3,0.05,0.95,0.9051794877243708,14,2.0,1,2.0,1,3.0,0
743,min_diffuse,30,90,3,3,0.05,0.95,0.9414498610240734,18,3.0,0,2.0,1,2.0,1
744,min_diffuse,30,90,3,3,0.05,0.95,0.9363755813723256,22,3.0,0,2.0,1,3.0,0
745,min_diffuse,30,90,3,3,0.05,0.95,0.9471849274494376,15,2.0,1,2.0,1,2.0,1
746,min_diffuse,30,90,3,3,0.05,0.95,0.9205382421696467,59,4.0,0,3.0,1,3.0,1
747,min_diffuse,30,90,3,3,0.05,0.95,0.927364336659815,23,3.0,0,2.0,1,2.0,1
748,min_diffuse,30,90,3,3,0.05,0.95,0.9339459840476828,12,2.0,1,2.0,1,2.0,1
749,min_diffuse,30,90,3,3,0.05,0.95,0.9150310292777084,12,2.0,1,2.0,1,2.0,1
750,min_diffuse,30,90,3,3,0.05,0.95,0.9211524175486412,12,2.0,1,2.0,1,2.0,1
751,min_diffuse,30,90,3,3,0.05,0.95,0.9357429948276612,31,3.0,1,3.0,1,3.0,1
752,min_diffuse,30,90,3,3,0.05,0.95,0.8668019580937693,12,2.0,1,2.0,1,2.0,1
753,min_diffuse,30,90,3,3,0.05,0.95,0.8792733467770982,26,3.0,0,2.0,1,2.0,1
754,min_diffuse,30,90,3,3,0.05,0.95,0.9433018906066666,23,3.0,1,3.0,1,3.0,1
755,min_diffuse,30,90,3,3,0.05,0.95,0.9444475318032192,82,3.0,1,3.0,1,3.0,1
756,min_diffuse,30,90,3,3,0.05,0.95,0.8957883313722387,19,3.0,0,2.0,1,2.0,1
757,min_diffuse,30,90,3,3,0.05,0.95,0.900997052828784,16,3.0,0,2.0,1,2.0,1
758,min_diffuse,30,90,3,3,0.05,0.95,0.9469192828828532,18,3.0,0,2.0,1,3.0,0
759,min_diffuse,30,90,3,3,0.05,0.95,0.9344884629276802,6,2.0,1,2.0,1,2.0,1
760,min_diffuse,30,90,3,3,0.05,0.95,0.908333731114457,10,2.0,1,2.0,1,2.0,1
761,min_diffuse,30,90,3,3,0.05,0.95,0.8526894734417999,7,2.0,1,2.0,1,2.0,1
762,min_diffuse,30,90,3,3,0.05,0.95,0.9336151588949332,60,3.0,0,3.0,0,2.0,1
763,min_diffuse,30,90,3,3,0.05,0.95,0.9299304698411208,13,2.0,1,2.0,1,2.0,1
764,min_diffuse,30,90,3,3,0.05,0.95,0.7764967699105442,9,2.0,1,2.0,1,2.0,1
765,min_diffuse,30,90,3,3,0.05,0.95,0.9094775334361066,25,3.0,1,3.0,1,3.0,1
766,min_diffuse,30,90,3,3,0.05,0.95,0.9468556227181836,17,2.0,1,2.0,1,2.0,1
767,min_diffuse,30,90,3,3,0.05,0.95,0.9343514591692698,23,3.0,0,2.0,1,2.0,1
768,min_diffuse,30,90,3,3,0.05,0.95,0.9257956921703072,22,3.0,0,2.0,1,2.0,1
769,min_diffuse,30,90,3,3,0.05,0.95,0.9036480681822164,13,2.0,1,2.0,1,2.0,1
770,min_diffuse,30,90,3,3,0.05,0.95,0.8615148378563912,8,2.0,1,2.0,1,2.0,1
771,min_diffuse,30,90,3,3,0.05,0.95,0.9475343649272276,20,3.0,0,2.0,1,3.0,0
772,min_diffuse,30,90,3,3,0.05,0.95,0.9414758426766144,16,3.0,0,2.0,1,2.0,1
773,min_diffuse,30,90,3,3,0.05,0.95,0.9486831874917876,37,3.0,0,2.0,1,2.0,1
774,min_diffuse,30,90,3,3,0.05,0.95,0.8726436293212225,20,3.0,0,2.0,1,3.0,0
775,min_diffuse,30,90,3,3,0.05,0.95,0.9247433814954412,34,3.0,1,3.0,1,3.0,1
776,min_diffuse,30,90,3,3,0.05,0.95,0.905439675285089,18,2.0,1,2.0,1,2.0,1
777,min_diffuse,30,90,3,3,0.05,0.95,0.94328566596457,13,2.0,1,2.0,1,2.0,1
778,min_diffuse,30,90,3,3,0.05,0.95,0.9452287806657008,19,3.0,0,3.0,0,2.0,1
779,min_diffuse,30,90,3,3,0.05,0.95,0.9147554648575444,32,3.0,0,3.0,0,2.0,1
780,min_diffuse,30,90,3,3,0.05,0.95,0.880944058958085,24,3.0,0,3.0,0,2.0,1
781,min_diffuse,30,90,3,3,0.05,0.95,0.8767717345216943,16,2.0,1,2.0,1,2.0,1
782,min_diffuse,30,90,3,3,0.05,0.95,0.8857349145145678,21,2.0,1,2.0,1,2.0,1
783,min_diffuse,30,90,3,3,0.05,0.95,0.8927383076653697,24,3.0,1,3.0,1,3.0,1
784,min_diffuse,30,90,3,3,0.05,0.95,0.9378221359420624,38,3.0,0,3.0,0,2.0,1
785,min_diffuse,30,90,3,3,0.05,0.95,0.8966056636224845,21,3.0,0,2.0,1,2.0,1
786,min_diffuse,30,90,3,3,0.05,0.95,0.9489626832170546,29,3.0,1,3.0,1,3.0,1
787,min_diffuse,30,90,3,3,0.05,0.95,0.9436614884573262,59,3.0,0,3.0,0,2.0,1
788,min_diffuse,30,90,3,3,0.05,0.95,0.9349591885287446,11,2.0,1,2.0,1,2.0,1
789,min_diffuse,30,90,3,3,0.05,0.95,0.9469411953225588,48,4.0,0,3.0,1,3.0,1
790,min_diffuse,30,90,3,3,0.05,0.95,0.9418091163006068,14,3.0,0,2.0,1,2.0,1
791,min_diffuse,30,90,3,3,0.05,0.95,0.9192305612952262,21,3.0,0,2.0,1,2.0,1
792,min_diffuse,30,90,3,3,0.05,0.95,0.8972686573739975,22,3.0,1,3.0,1,3.0,1
793,min_diffuse,30,90,3,3,0.05,0.95,0.921909262002391,20,3.0,0,2.0,1,2.0,1
794,min_diffuse,30,90,3,3,0.05,0.95,0.9098479388969372,23,3.0,1,3.0,1,3.0,1
795,min_diffuse,30,90,3,3,0.05,0.95,0.8840460313211358,12,2.0,1,2.0,1,2.0,1
796,min_diffuse,30,90,3,3,0.05,0.95,0.8842731259475369,27,3.0,0,2.0,1,2.0,1
797,min_diffuse,30,90,3,3,0.05,0.95,0.9201002336186376,15,2.0,1,2.0,1,2.0,1
798,min_diffuse,30,90,3,3,0.05,0.95,0.9202745797373184,30,3.0,0,3.0,0,2.0,1
799,min_diffuse,30,90,3,3,0.05,0.95,0.9454117002803996,20,3.0,1,3.0,1,3.0,1
800,min_diffuse,30,90,3,3,0.05,0.95,0.9499668614659712,13,2.0,1,2.0,1,2.0,1
801,min_diffuse,30,90,3,3,0.05,0.95,0.9361938874135456,16,3.0,0,2.0,1,3.0,0
802,min_diffuse,30,90,3,3,0.05,0.95,0.8574185292234758,14,3.0,0,2.0,1,2.0,1
803,min_diffuse,30,90,3,3,0.05,0.95,0.9485317009125906,11,2.0,1,2.0,1,2.0,1
804,min_diffuse,30,90,3,3,0.05,0.95,0.949859079190826,52,3.0,1,3.0,1,3.0,1
805,min_diffuse,30,90,3,3,0.05,0.95,0.9464875692380632,47,4.0,0,4.0,0,3.0,1
806,min_diffuse,30,90,3,3,0.05,0.95,0.9108676751009585,11,2.0,1,2.0,1,2.0,1
807,min_diffuse,30,90,3,3,0.05,0.95,0.9279672010115622,15,3.0,0,2.0,1,2.0,1
808,min_diffuse,30,90,3,3,0.05,0.95,0.9162400438835164,13,2.0,1,2.0,1,2.0,1
809,min_diffuse,30,90,3,3,0.05,0.95,0.9490834708726196,41,3.0,1,3.0,1,3.0,1
810,min_diffuse,30,90,3,3,0.05,0.95,0.9241190138366868,11,2.0,1,2.0,1,2.0,1
811,min_diffuse,30,90,3,3,0.05,0.95,0.94795618545675,25,3.0,0,2.0,1,2.0,1
812,min_diffuse,30,90,3,3,0.05,0.95,0.8987072421184762,14,2.0,1,2.0,1,2.0,1
813,min_diffuse,30,90,3,3,0.05,0.95,0.9202689884298924,11,2.0,1,2.0,1,3.0,0
814,min_diffuse,30,90,3,3,0.05,0.95,0.9490020050094252,8,2.0,1,2.0,1,2.0,1
815,min_diffuse,30,90,3,3,0.05,0.95,0.9048083013852122,13,2.0,1,2.0,1,2.0,1
816,min_diffuse,30,90,3,3,0.05,0.95,0.925763774583796,59,3.0,1,3.0,1,3.0,1
817,min_diffuse,30,90,3,3,0.05,0.95,0.9455907810389524,19,3.0,0,2.0,1,2.0,1
818,min_diffuse,30,90,3,3,0.05,0.95,0.790502432186742,24,2.0,1,2.0,1,2.0,1
819,min_diffuse,30,90,3,3,0.05,0.95,0.8855832368883373,8,2.0,1,2.0,1,2.0,1
820,min_diffuse,30,90,3,3,0.05,0.95,0.9271030297495044,15,3.0,0,2.0,1,2.0,1
821,min_diffuse,30,90,3,3,0.05,0.95,0.9496594677023384,8,2.0,1,2.0,1,2.0,1
822,min_diffuse,30,90,3,3,0.05,0.95,0.9492592345044047,18,3.0,1,3.0,1,3.0,1
823,min_diffuse,30,90,3,3,0.05,0.95,0.946343933012454,12,2.0,1,2.0,1,2.0,1
824,min_diffuse,30,90,3,3,0.05,0.95,0.9010787696226726,22,2.0,1,2.0,1,2.0,1
825,min_diffuse,30,90,3,3,0.05,0.95,0.9121324957170324,9,2.0,1,2.0,1,2.0,1
826,min_diffuse,30,90,3,3,0.05,0.95,0.942405430413019,32,3.0,1,3.0,1,3.0,1
827,min_diffuse,30,90,3,3,0.05,0.95,0.8866804813721237,10,2.0,1,2.0,1,2.0,1
828,min_diffuse,30,90,3,3,0.05,0.95,0.8293259543041032,16,3.0,0,2.0,1,2.0,1
829,min_diffuse,30,90,3,3,0.05,0.95,0.9395775171462296,21,3.0,1,3.0,1,3.0,1
830,min_diffuse,30,90,3,3,0.05,0.95,0.946541147596456,24,3.0,0,2.0,1,3.0,0
831,min_diffuse,30,90,3,3,0.05,0.95,0.9045585855472786,11,2.0,1,2.0,1,2.0,1
832,min_diffuse,30,90,3,3,0.05,0.95,0.8194943849412029,7,2.0,1,2.0,1,2.0,1
833,min_diffuse,30,90,3,3,0.05,0.95,0.922229583677706,15,2.0,1,2.0,1,2.0,1
834,min_diffuse,30,90,3,3,0.05,0.95,0.8864042869845888,28,3.0,0,2.0,1,2.0,1
835,min_diffuse,30,90,3,3,0.05,0.95,0.8706227980996094,9,2.0,1,2.0,1,2.0,1
836,min_diffuse,30,90,3,3,0.05,0.95,0.9364122748332662,17,2.0,1,2.0,1,2.0,1
837,min_diffuse,30,90,3,3,0.05,0.95,0.9335925914443096,12,2.0,1,2.0,1,2.0,1
838,min_diffuse,30,90,3,3,0.05,0.95,0.931350975404454,34,4.0,0,3.0,1,3.0,1
839,min_diffuse,30,90,3,3,0.05,0.95,0.9237738559269282,19,3.0,0,2.0,1,2.0,1
840,min_diffuse,30,90,3,3,0.05,0.95,0.9402172871995966,9,2.0,1,2.0,1,2.0,1
841,min_diffuse,30,90,3,3,0.05,0.95,0.938358614329854,34,3.0,1,3.0,1,3.0,1
842,min_diffuse,30,90,3,3,0.05,0.95,0.9494174347050808,13,3.0,0,2.0,1,2.0,1
843,min_diffuse,30,90,3,3,0.05,0.95,0.9442431910754644,20,3.0,0,2.0,1,3.0,0
844,min_diffuse,30,90,3,3,0.05,0.95,0.9121460685052846,20,3.0,1,3.0,1,3.0,1
845,min_diffuse,30,90,3,3,0.05,0.95,0.9483131056454048,23,3.0,1,3.0,1,3.0,1
846,min_diffuse,30,90,3,3,0.05,0.95,0.9156572586872757,16,3.0,0,2.0,1,2.0,1
847,min_diffuse,30,90,3,3,0.05,0.95,0.9436173035549956,63,4.0,0,3.0,1,3.0,1
848,min_diffuse,30,90,3,3,0.05,0.95,0.9110536022426254,16,3.0,0,2.0,1,3.0,0
849,min_diffuse,30,90,3,3,0.05,0.95,0.9259486967522672,13,2.0,1,2.0,1,2.0,1
850,min_diffuse,30,90,3,3,0.05,0.95,0.9495860851885746,35,3.0,1,3.0,1,3.0,1
851,min_diffuse,30,90,3,3,0.05,0.95,0.894514717194438,11,2.0,1,2.0,1,2.0,1
852,min_diffuse,30,90,3,3,0.05,0.95,0.9393491526471108,62,4.0,0,3.0,1,3.0,1
853,min_diffuse,30,90,3,3,0.05,0.95,0.9418630197464268,35,3.0,0,3.0,0,2.0,1
854,min_diffuse,30,90,3,3,0.05,0.95,0.9388264348072056,39,3.0,0,2.0,1,2.0,1
855,min_diffuse,30,90,3,3,0.05,0.95,0.8511403225696264,10,2.0,1,2.0,1,2.0,1
856,min_diffuse,30,90,3,3,0.05,0.95,0.9348203368339382,7,2.0,1,2.0,1,2.0,1
857,min_diffuse,30,90,3,3,0.05,0.95,0.9171105056054863,17,2.0,1,2.0,1,2.0,1
858,min_diffuse,30,90,3,3,0.05,0.95,0.9307732337076784,10,2.0,1,2.0,1,2.0,1
859,min_diffuse,30,90,3,3,0.05,0.95,0.9463111797298944,51,3.0,1,3.0,1,3.0,1
860,min_diffuse,30,90,3,3,0.05,0.95,0.9450323097510632,42,3.0,0,3.0,0,2.0,1
861,min_diffuse,30,90,3,3,0.05,0.95,0.9395140186396682,16,2.0,1,2.0,1,3.0,0
862,min_diffuse,30,90,3,3,0.05,0.95,0.9314030711996047,7,2.0,1,2.0,1,2.0,1
863,min_diffuse,30,90,3,3,0.05,0.95,0.82717061574663,13,2.0,1,2.0,1,2.0,1
864,min_diffuse,30,90,3,3,0.05,0.95,0.9384626132790111,29,3.0,0,3.0,0,2.0,1
865,min_diffuse,30,90,3,3,0.05,0.95,0.9358127178517603,22,3.0,0,2.0,1,3.0,0
866,min_diffuse,30,90,3,3,0.05,0.95,0.9197724655632245,14,2.0,1,2.0,1,2.0,1
867,min_diffuse,30,90,3,3,0.05,0.95,0.936837003678276,18,2.0,1,3.0,0,2.0,1
868,min_diffuse,30,90,3,3,0.05,0.95,0.881624403571823,12,2.0,1,2.0,1,2.0,1
869,min_diffuse,30,90,3,3,0.05,0.95,0.9418175860941056,91,4.0,0,4.0,0,3.0,1
870,min_diffuse,30,90,3,3,0.05,0.95,0.913415139035864,16,2.0,1,2.0,1,2.0,1
871,min_diffuse,30,90,3,3,0.05,0.95,0.8660798216209872,17,3.0,0,2.0,1,2.0,1
872,min_diffuse,30,90,3,3,0.05,0.95,0.936685680961964,19,3.0,0,2.0,1,3.0,0
873,min_diffuse,30,90,3,3,0.05,0.95,0.9192973862419068,17,3.0,0,2.0,1,2.0,1
874,min_diffuse,30,90,3,3,0.05,0.95,0.9442416683695192,28,3.0,1,3.0,1,3.0,1
875,min_diffuse,30,90,3,3,0.05,0.95,0.9382060019139508,16,3.0,0,2.0,1,2.0,1
876,min_diffuse,30,90,3,3,0.05,0.95,0.924533165123343,12,2.0,1,2.0,1,2.0,1
877,min_diffuse,30,90,3,3,0.05,0.95,0.9385472806231654,27,3.0,0,2.0,1,2.0,1
878,min_diffuse,30,90,3,3,0.05,0.95,0.9399940985640448,44,3.0,0,3.0,0,2.0,1
879,min_diffuse,30,90,3,3,0.05,0.95,0.9484117492165578,9,2.0,1,2.0,1,2.0,1
880,min_diffuse,30,90,3,3,0.05,0.95,0.9461785067793042,6,2.0,1,2.0,1,2.0,1
881,min_diffuse,30,90,3,3,0.05,0.95,0.9226481002686434,9,2.0,1,2.0,1,2.0,1
882,min_diffuse,30,90,3,3,0.05,0.95,0.9188740385096332,18,2.0,1,3.0,0,2.0,1
883,min_diffuse,30,90,3,3,0.05,0.95,0.8747020507446113,6,2.0,1,2.0,1,2.0,1
884,min_diffuse,30,90,3,3,0.05,0.95,0.9496366627733582,27,3.0,0,2.0,1,2.0,1
885,min_diffuse,30,90,3,3,0.05,0.95,0.9361036933983632,17,3.0,0,2.0,1,2.0,1
886,min_diffuse,30,90,3,3,0.05,0.95,0.9189886708016544,41,3.0,0,3.0,0,2.0,1
887,min_diffuse,30,90,3,3,0.05,0.95,0.9230470625636849,34,3.0,0,2.0,1,2.0,1
888,min_diffuse,30,90,3,3,0.05,0.95,0.912769490853718,7,2.0,1,2.0,1,2.0,1
889,min_diffuse,30,90,3,3,0.05,0.95,0.9416216844850596,20,3.0,0,2.0,1,2.0,1
890,min_diffuse,30,90,3,3,0.05,0.95,0.8890647340382043,10,2.0,1,2.0,1,2.0,1
891,min_diffuse,30,90,3,3,0.05,0.95,0.8661049297914623,19,3.0,0,2.0,1,2.0,1
892,min_diffuse,30,90,3,3,0.05,0.95,0.9391528861718316,22,3.0,0,2.0,1,3.0,0
893,min_diffuse,30,90,3,3,0.05,0.95,0.9266257710887494,20,3.0,0,2.0,1,3.0,0
894,min_diffuse,30,90,3,3,0.05,0.95,0.937924663134526,16,2.0,1,2.0,1,2.0,1
895,min_diffuse,30,90,3,3,0.05,0.95,0.9427502323620914,15,2.0,1,2.0,1,2.0,1
896,min_diffuse,30,90,3,3,0.05,0.95,0.9331358222409922,36,4.0,0,3.0,1,3.0,1
897,min_diffuse,30,90,3,3,0.05,0.95,0.9047128680244032,16,2.0,1,2.0,1,2.0,1
898,min_diffuse,30,90,3,3,0.05,0.95,0.929551184723144,38,3.0,0,2.0,1,3.0,0
899,min_diffuse,30,90,3,3,0.05,0.95,0.9216402059569516,26,3.0,1,3.0,1,3.0,1
900,min_diffuse,30,90,3,3,0.05,0.95,0.9411743461741632,12,2.0,1,2.0,1,2.0,1
901,min_diffuse,30,90,3,3,0.05,0.95,0.9144821596372356,18,2.0,1,2.0,1,2.0,1
902,min_diffuse,30,90,3,3,0.05,0.95,0.9293220022923252,11,2.0,1,2.0,1,2.0,1
903,min_diffuse,30,90,3,3,0.05,0.95,0.9482754238110074,4,2.0,0,1.0,1,2.0,0
904,min_diffuse,30,90,3,3,0.05,0.95,0.9188391608560038,24,3.0,0,3.0,0,2.0,1
905,min_diffuse,30,90,3,3,0.05,0.95,0.9225098313275276,22,3.0,0,3.0,0,2.0,1
906,min_diffuse,30,90,3,3,0.05,0.95,0.9023733215466752,5,2.0,0,1.0,1,2.0,0
907,min_diffuse,30,90,3,3,0.05,0.95,0.9258689070969998,20,3.0,0,2.0,1,2.0,1
908,min_diffuse,30,90,3,3,0.05,0.95,0.9219859783167624,27,3.0,0,2.0,1,2.0,1
909,min_diffuse,30,90,3,3,0.05,0.95,0.9307639683913264,31,3.0,1,3.0,1,3.0,1
910,min_diffuse,30,90,3,3,0.05,0.95,0.9052685084920108,14,3.0,0,2.0,1,2.0,1
911,min_diffuse,30,90,3,3,0.05,0.95,0.8583887157898166,14,2.0,1,2.0,1,2.0,1
912,min_diffuse,30,90,3,3,0.05,0.95,0.8815479920213583,15,2.0,1,2.0,1,2.0,1
913,min_diffuse,30,90,3,3,0.05,0.95,0.9109859302769784,19,3.0,0,2.0,1,3.0,0
914,min_diffuse,30,90,3,3,0.05,0.95,0.9082793698553664,8,2.0,1,2.0,1,2.0,1
915,min_diffuse,30,90,3,3,0.05,0.95,0.9261208492810222,8,2.0,1,2.0,1,2.0,1
916,min_diffuse,30,90,3,3,0.05,0.95,0.9247795807704904,16,2.0,1,2.0,1,2.0,1
917,min_diffuse,30,90,3,3,0.05,0.95,0.9047662436709548,23,3.0,0,2.0,1,2.0,1
918,min_diffuse,30,90,3,3,0.05,0.95,0.9442958593109516,31,3.0,1,3.0,1,3.0,1
919,min_diffuse,30,90,3,3,0.05,0.95,0.8846259145177368,8,2.0,1,2.0,1,2.0,1
920,min_diffuse,30,90,3,3,0.05,0.95,0.9365634988568676,35,3.0,1,3.0,1,3.0,1
921,min_diffuse,30,90,3,3,0.05,0.95,0.9075431976290216,17,3.0,1,3.0,1,3.0,1
922,min_diffuse,30,90,3,3,0.05,0.95,0.8770177089989011,14,2.0,1,2.0,1,2.0,1
923,min_diffuse,30,90,3,3,0.05,0.95,0.9263778278908126,11,2.0,1,2.0,1,2.0,1
924,min_diffuse,30,90,3,3,0.05,0.95,0.9452731141382582,92,3.0,1,3.0,1,3.0,1
925,min_diffuse,30,90,3,3,0.05,0.95,0.9465388819056778,20,3.0,0,2.0,1,2.0,1
926,min_diffuse,30,90,3,3,0.05,0.95,0.941208515769792,46,4.0,0,3.0,1,3.0,1
927,min_diffuse,30,90,3,3,0.05,0.95,0.9368435385885248,8,2.0,1,2.0,1,2.0,1
928,min_diffuse,30,90,3,3,0.05,0.95,0.9064425055863748,22,3.0,0,2.0,1,2.0,1
929,min_diffuse,30,90,3,3,0.05,0.95,0.949856351121355,34,3.0,0,2.0,1,3.0,0
930,min_diffuse,30,90,3,3,0.05,0.95,0.844861063092902,27,3.0,1,3.0,1,3.0,1
931,min_diffuse,30,90,3,3,0.05,0.95,0.8727832031104351,10,2.0,1,2.0,1,2.0,1
932,min_diffuse,30,90,3,3,0.05,0.95,0.9224140217906142,22,3.0,0,3.0,0,2.0,1
933,min_diffuse,30,90,3,3,0.05,0.95,0.9250285826004482,10,2.0,1,2.0,1,2.0,1
934,min_diffuse,30,90,3,3,0.05,0.95,0.9349653360964884,8,2.0,1,2.0,1,2.0,1
935,min_diffuse,30,90,3,3,0.05,0.95,0.9335330037457716,27,3.0,0,2.0,1,2.0,1
936,min_diffuse,30,90,3,3,0.05,0.95,0.8917256283437246,11,2.0,1,2.0,1,2.0,1
937,min_diffuse,30,90,3,3,0.05,0.95,0.943200402187246,29,3.0,0,2.0,1,2.0,1
938,min_diffuse,30,90,3,3,0.05,0.95,0.930151804812821,36,3.0,1,3.0,1,3.0,1
939,min_diffuse,30,90,3,3,0.05,0.95,0.8766262030127082,14,2.0,1,2.0,1,2.0,1
940,min_diffuse,30,90,3,3,0.05,0.95,0.9417544628556522,46,4.0,0,3.0,1,3.0,1
941,min_diffuse,30,90,3,3,0.05,0.95,0.9297392172566284,23,3.0,1,3.0,1,3.0,1
942,min_diffuse,30,90,3,3,0.05,0.95,0.9161536484005012,13,2.0,1,2.0,1,2.0,1
943,min_diffuse,30,90,3,3,0.05,0.95,0.9417407297292824,23,3.0,0,2.0,1,2.0,1
944,min_diffuse,30,90,3,3,0.05,0.95,0.9460444689646216,17,2.0,1,2.0,1,2.0,1
945,min_diffuse,30,90,3,3,0.05,0.95,0.9483963147020796,19,3.0,0,2.0,1,2.0,1
946,min_diffuse,30,90,3,3,0.05,0.95,0.9458627216724677,25,3.0,0,2.0,1,2.0,1
947,min_diffuse,30,90,3,3,0.05,0.95,0.9130143085768576,18,2.0,1,2.0,1,2.0,1
948,min_diffuse,30,90,3,3,0.05,0.95,0.9388403694511404,19,3.0,0,2.0,1,2.0,1
949,min_diffuse,30,90,3,3,0.05,0.95,0.9070277107542782,17,2.0,1,2.0,1,2.0,1
950,min_diffuse,30,90,3,3,0.05,0.95,0.8611335139597809,11,2.0,1,2.0,1,2.0,1
951,min_diffuse,30,90,3,3,0.05,0.95,0.9269694044974388,24,3.0,0,2.0,1,2.0,1
952,min_diffuse,30,90,3,3,0.05,0.95,0.9026744700248828,10,2.0,1,2.0,1,2.0,1
953,min_diffuse,30,90,3,3,0.05,0.95,0.9477503887402918,72,3.0,1,3.0,1,3.0,1
954,min_diffuse,30,90,3,3,0.05,0.95,0.9309792336807312,40,3.0,1,3.0,1,3.0,1
955,min_diffuse,30,90,3,3,0.05,0.95,0.937126071974732,14,3.0,0,2.0,1,3.0,0
956,min_diffuse,30,90,3,3,0.05,0.95,0.9295510732658184,20,3.0,0,2.0,1,2.0,1
957,min_diffuse,30,90,3,3,0.05,0.95,0.926909781311004,7,2.0,1,2.0,1,2.0,1
958,min_diffuse,30,90,3,3,0.05,0.95,0.9263407121834198,32,3.0,0,3.0,0,2.0,1
959,min_diffuse,30,90,3,3,0.05,0.95,0.9430242791470264,29,3.0,0,2.0,1,2.0,1
960,min_diffuse,30,90,3,3,0.05,0.95,0.9121650582647804,13,2.0,1,2.0,1,2.0,1
961,min_diffuse,30,90,3,3,0.05,0.95,0.9227849255325186,9,2.0,1,2.0,1,2.0,1
962,min_diffuse,30,90,3,3,0.05,0.95,0.9032975694866756,12,2.0,1,2.0,1,2.0,1
963,min_diffuse,30,90,3,3,0.05,0.95,0.909019669497669,18,2.0,1,2.0,1,2.0,1
964,min_diffuse,30,90,3,3,0.05,0.95,0.8900146179797427,26,3.0,0,2.0,1,2.0,1
965,min_diffuse,30,90,3,3,0.05,0.95,0.9196456879168948,9,2.0,1,2.0,1,2.0,1
966,min_diffuse,30,90,3,3,0.05,0.95,0.8696331565195299,10,2.0,1,2.0,1,2.0,1
967,min_diffuse,30,90,3,3,0.05,0.95,0.9454186337446568,19,2.0,1,2.0,1,2.0,1
968,min_diffuse,30,90,3,3,0.05,0.95,0.9391301979128018,30,3.0,0,2.0,1,3.0,0
969,min_diffuse,30,90,3,3,0.05,0.95,0.9353460466562036,76,3.0,1,3.0,1,3.0,1
970,min_diffuse,30,90,3,3,0.05,0.95,0.9146047318905391,32,3.0,1,3.0,1,3.0,1
971,min_diffuse,30,90,3,3,0.05,0.95,0.9233436497836084,15,2.0,1,2.0,1,2.0,1
972,min_diffuse,30,90,3,3,0.05,0.95,0.9231726930625196,8,2.0,1,2.0,1,2.0,1
973,min_diffuse,30,90,3,3,0.05,0.95,0.9275261879845076,15,2.0,1,2.0,1,2.0,1
974,min_diffuse,30,90,3,3,0.05,0.95,0.9358338451989936,17,3.0,0,2.0,1,3.0,0
975,min_diffuse,30,90,3,3,0.05,0.95,0.9458268252136516,99,3.0,1,3.0,1,3.0,1
976,min_diffuse,30,90,3,3,0.05,0.95,0.9202670288561268,21,3.0,1,3.0,1,3.0,1
977,min_diffuse,30,90,3,3,0.05,0.95,0.92483391460273,15,2.0,1,2.0,1,2.0,1
978,min_diffuse,30,90,3,3,0.05,0.95,0.9224552364605187,19,3.0,1,3.0,1,3.0,1
979,min_diffuse,30,90,3,3,0.05,0.95,0.9409299886042752,10,2.0,1,2.0,1,2.0,1
980,min_diffuse,30,90,3,3,0.05,0.95,0.9318489780227333,20,3.0,1,3.0,1,3.0,1
981,min_diffuse,30,90,3,3,0.05,0.95,0.9454744432318052,50,3.0,1,3.0,1,3.0,1
982,min_diffuse,30,90,3,3,0.05,0.95,0.8403388920594073,11,2.0,1,2.0,1,2.0,1
983,min_diffuse,30,90,3,3,0.05,0.95,0.938903724233956,19,3.0,0,2.0,1,2.0,1
984,min_diffuse,30,90,3,3,0.05,0.95,0.9498224513163668,44,3.0,0,2.0,1,2.0,1
985,min_diffuse,30,90,3,3,0.05,0.95,0.9408230139104926,12,2.0,1,2.0,1,2.0,1
986,min_diffuse,30,90,3,3,0.05,0.95,0.9131968426996036,26,3.0,0,2.0,1,2.0,1
987,min_diffuse,30,90,3,3,0.05,0.95,0.9213111443394504,15,2.0,1,2.0,1,2.0,1
988,min_diffuse,30,90,3,3,0.05,0.95,0.8669700275379676,8,2.0,1,2.0,1,2.0,1
989,min_diffuse,30,90,3,3,0.05,0.95,0.9436205935036656,26,3.0,0,2.0,1,3.0,0
990,min_diffuse,30,90,3,3,0.05,0.95,0.938211235909412,48,3.0,1,3.0,1,3.0,1
991,min_diffuse,30,90,3,3,0.05,0.95,0.907969241174444,12,2.0,1,2.0,1,2.0,1
992,min_diffuse,30,90,3,3,0.05,0.95,0.9338237380320484,10,2.0,1,2.0,1,2.0,1
993,min_diffuse,30,90,3,3,0.05,0.95,0.9243923411126156,51,3.0,1,3.0,1,3.0,1
994,min_diffuse,30,90,3,3,0.05,0.95,0.9350675327277416,15,3.0,0,2.0,1,2.0,1
995,min_diffuse,30,90,3,3,0.05,0.95,0.9384948214320498,27,3.0,1,3.0,1,3.0,1
996,min_diffuse,30,90,3,3,0.05,0.95,0.9057195595497364,17,3.0,0,2.0,1,2.0,1
997,min_diffuse,30,90,3,3,0.05,0.95,0.9493962920022446,8,2.0,1,2.0,1,2.0,1
998,min_diffuse,30,90,3,3,0.05,0.95,0.9256471273631224,56,4.0,0,4.0,0,3.0,1
999,min_diffuse,30,90,3,3,0.05,0.95,0.9466740969513728,17,3.0,0,2.0,1,3.0,0
1000,min_diffuse,30,90,3,3,0.05,0.95,0.9372837372794646,26,3.0,1,3.0,1,3.0,1
1001,min_diffuse,30,90,3,3,0.05,0.95,0.885156312021282,9,2.0,1,2.0,1,2.0,1
1002,min_diffuse,30,90,3,3,0.05,0.95,0.8959648327154612,10,2.0,1,2.0,1,2.0,1
1003,min_diffuse,30,90,3,3,0.05,0.95,0.9356154959982994,23,3.0,0,3.0,0,2.0,1
1004,min_diffuse,30,90,3,3,0.05,0.95,0.9135524766733314,23,3.0,0,2.0,1,3.0,0
1005,min_diffuse,30,90,3,3,0.05,0.95,0.9486064110509757,34,3.0,1,3.0,1,3.0,1
1006,min_diffuse,30,90,3,3,0.05,0.95,0.8933983235579199,9,2.0,1,2.0,1,2.0,1
1007,min_diffuse,30,90,3,3,0.05,0.95,0.9335153567260898,20,3.0,0,2.0,1,2.0,1
1008,min_diffuse,30,90,3,3,0.05,0.95,0.9441974224627252,24,3.0,0,2.0,1,3.0,0
1009,min_diffuse,30,90,3,3,0.05,0.95,0.9378271943994496,27,3.0,1,3.0,1,3.0,1
1010,min_diffuse,30,90,3,3,0.05,0.95,0.931051183510066,33,3.0,1,3.0,1,3.0,1
1011,min_diffuse,30,90,3,3,0.05,0.95,0.9484582693833286,30,3.0,1,3.0,1,3.0,1
1012,min_diffuse,30,90,3,3,0.05,0.95,0.9448694647196352,35,4.0,0,3.0,1,3.0,1
1013,min_diffuse,30,90,3,3,0.05,0.95,0.934286572616798,24,3.0,0,2.0,1,2.0,1
1014,min_diffuse,30,90,3,3,0.05,0.95,0.8141344065871479,17,2.0,1,2.0,1,2.0,1
1015,min_diffuse,30,90,3,3,0.05,0.95,0.9267441377315578,20,3.0,0,2.0,1,2.0,1
1016,min_diffuse,30,90,3,3,0.05,0.95,0.9449065165248768,44,3.0,1,3.0,1,3.0,1
1017,min_diffuse,30,90,3,3,0.05,0.95,0.9050714322650733,38,3.0,0,3.0,0,2.0,1
1018,min_diffuse,30,90,3,3,0.05,0.95,0.8678740120915086,9,2.0,1,2.0,1,2.0,1
1019,min_diffuse,30,90,3,3,0.05,0.95,0.9257461649483116,15,2.0,1,2.0,1,2.0,1
1020,min_diffuse,30,90,3,3,0.05,0.95,0.752386432749865,8,2.0,1,2.0,1,2.0,1
1021,min_diffuse,30,90,3,3,0.05,0.95,0.919680938823802,14,2.0,1,2.0,1,2.0,1
1022,min_diffuse,30,90,3,3,0.05,0.95,0.9198218908680093,12,2.0,1,2.0,1,2.0,1
1023,min_diffuse,30,90,3,3,0.05,0.95,0.9216826794757504,23,3.0,1,3.0,1,3.0,1
1024,min_diffuse,30,90,3,3,0.05,0.95,0.9162713899876952,8,2.0,1,2.0,1,2.0,1
1025,min_diffuse,30,90,3,3,0.05,0.95,0.9260243939384676,13,2.0,1,2.0,1,2.0,1
1026,min_diffuse,30,90,3,3,0.05,0.95,0.8976905301680157,13,2.0,1,2.0,1,2.0,1
1027,min_diffuse,30,90,3,3,0.05,0.95,0.876751240259782,24,3.0,0,2.0,1,2.0,1
1028,min_diffuse,30,90,3,3,0.05,0.95,0.8997331270622203,11,2.0,1,2.0,1,2.0,1
1029,min_diffuse,30,90,3,3,0.05,0.95,0.877711615620381,19,3.0,0,2.0,1,2.0,1
1030,min_diffuse,30,90,3,3,0.05,0.95,0.9089638116060502,19,2.0,1,2.0,1,2.0,1
1031,min_diffuse,30,90,3,3,0.05,0.95,0.911204534908143,35,3.0,0,3.0,0,2.0,1
1032,min_diffuse,30,90,3,3,0.05,0.95,0.9485897960566252,19,3.0,0,3.0,0,2.0,1
1033,min_diffuse,30,90,3,3,0.05,0.95,0.8857191111076768,10,2.0,1,2.0,1,2.0,1
1034,min_diffuse,30,90,3,3,0.05,0.95,0.9192758696375392,35,3.0,0,2.0,1,2.0,1
1035,min_diffuse,30,90,3,3,0.05,0.95,0.9022824345370308,11,2.0,1,2.0,1,2.0,1
1036,min_diffuse,30,90,3,3,0.05,0.95,0.8874970906959327,5,2.0,1,2.0,1,2.0,1
1037,min_diffuse,30,90,3,3,0.05,0.95,0.8859766022579381,8,2.0,1,2.0,1,2.0,1
1038,min_diffuse,30,90,3,3,0.05,0.95,0.9150354419877302,23,3.0,1,3.0,1,3.0,1
1039,min_diffuse,30,90,3,3,0.05,0.95,0.8936363508973025,6,2.0,1,2.0,1,2.0,1
1040,min_diffuse,30,90,3,3,0.05,0.95,0.8831046476662905,11,2.0,1,2.0,1,2.0,1
1041,min_diffuse,30,90,3,3,0.05,0.95,0.9403804820254358,17,2.0,1,2.0,1,2.0,1
1042,min_diffuse,30,90,3,3,0.05,0.95,0.9403850608549568,35,3.0,1,3.0,1,3.0,1
1043,min_diffuse,30,90,3,3,0.05,0.95,0.8874581444446803,17,2.0,1,2.0,1,2.0,1
1044,min_diffuse,30,90,3,3,0.05,0.95,0.9193667655953728,11,2.0,1,2.0,1,2.0,1
1045,min_diffuse,30,90,3,3,0.05,0.95,0.9444466927241456,27,3.0,1,3.0,1,3.0,1
1046,min_diffuse,30,90,3,3,0.05,0.95,0.9458779970142284,29,3.0,1,3.0,1,3.0,1
1047,min_diffuse,30,90,3,3,0.05,0.95,0.8727073724579556,22,3.0,1,3.0,1,3.0,1
1048,min_diffuse,30,90,3,3,0.05,0.95,0.9320653492983316,6,2.0,1,2.0,1,2.0,1
1049,min_diffuse,30,90,3,3,0.05,0.95,0.947312344347344,36,3.0,1,3.0,1,3.0,1
1050,min_diffuse,30,90,3,3,0.05,0.95,0.9436541902563724,47,3.0,0,3.0,0,2.0,1
1051,min_diffuse,30,90,3,3,0.05,0.95,0.9425014878434108,19,3.0,0,2.0,1,2.0,1
1052,min_diffuse,30,90,3,3,0.05,0.95,0.934803250211103,13,2.0,1,2.0,1,2.0,1
1053,min_diffuse,30,90,3,3,0.05,0.95,0.9474060013370778,14,2.0,1,2.0,1,2.0,1
1054,min_diffuse,30,90,3,3,0.05,0.95,0.8960455018995548,18,2.0,1,2.0,1,2.0,1
1055,min_diffuse,30,90,3,3,0.05,0.95,0.9414162307970864,16,2.0,1,2.0,1,2.0,1
1056,min_diffuse,30,90,3,3,0.05,0.95,0.9484132692143276,46,3.0,1,3.0,1,3.0,1
1057,min_diffuse,30,90,3,3,0.05,0.95,0.9365243895344224,18,2.0,1,2.0,1,2.0,1
1058,min_diffuse,30,90,3,3,0.05,0.95,0.9323886389666094,33,3.0,1,3.0,1,3.0,1
1059,min_diffuse,30,90,3,3,0.05,0.95,0.8765380201221102,14,2.0,1,2.0,1,2.0,1
1060,min_diffuse,30,90,3,3,0.05,0.95,0.9389545939323948,36,3.0,1,3.0,1,3.0,1
1061,min_diffuse,30,90,3,3,0.05,0.95,0.9091343398020624,6,2.0,1,2.0,1,2.0,1
1062,min_diffuse,30,90,3,3,0.05,0.95,0.9383866860079692,16,2.0,1,2.0,1,2.0,1
1063,min_diffuse,30,90,3,3,0.05,0.95,0.9199280513016403,32,4.0,0,3.0,1,3.0,1
1064,min_diffuse,30,90,3,3,0.05,0.95,0.9352083678051222,40,3.0,0,2.0,1,2.0,1
1065,min_diffuse,30,90,3,3,0.05,0.95,0.9125456371605692,13,2.0,1,2.0,1,2.0,1
1066,min_diffuse,30,90,3,3,0.05,0.95,0.8640466992307068,15,2.0,1,2.0,1,2.0,1
1067,min_diffuse,30,90,3,3,0.05,0.95,0.9451469643591976,31,3.0,0,2.0,1,3.0,0
1068,min_diffuse,30,90,3,3,0.05,0.95,0.9423158124042283,21,2.0,1,2.0,1,2.0,1
1069,min_diffuse,30,90,3,3,0.05,0.95,0.9027137248145872,14,2.0,1,2.0,1,2.0,1
1070,min_diffuse,30,90,3,3,0.05,0.95,0.9374756280308724,50,3.0,1,3.0,1,3.0,1
1071,min_diffuse,30,90,3,3,0.05,0.95,0.919593905368304,14,2.0,1,3.0,0,2.0,1
1072,min_diffuse,30,90,3,3,0.05,0.95,0.9145210336535116,10,2.0,1,2.0,1,2.0,1
1073,min_diffuse,30,90,3,3,0.05,0.95,0.9251570876066932,26,3.0,0,2.0,1,2.0,1
1074,min_diffuse,30,90,3,3,0.05,0.95,0.9197896668493156,9,2.0,1,2.0,1,2.0,1
1075,min_diffuse,30,90,3,3,0.05,0.95,0.939861177875796,37,3.0,0,3.0,0,2.0,1
1076,min_diffuse,30,90,3,3,0.05,0.95,0.9386242504206106,10,2.0,1,2.0,1,2.0,1
1077,min_diffuse,30,90,3,3,0.05,0.95,0.8818132845095323,21,3.0,0,2.0,1,2.0,1
1078,min_diffuse,30,90,3,3,0.05,0.95,0.9454739476425816,18,2.0,1,2.0,1,2.0,1
1079,min_diffuse,30,90,3,3,0.05,0.95,0.9376228639051584,17,3.0,0,2.0,1,2.0,1
1080,min_diffuse,30,90,3,3,0.05,0.95,0.9294671995504288,21,2.0,1,2.0,1,2.0,1
1081,min_diffuse,30,90,3,3,0.05,0.95,0.9326961861053688,17,3.0,0,2.0,1,2.0,1
1082,min_diffuse,30,90,3,3,0.05,0.95,0.9371545266988712,27,3.0,1,3.0,1,3.0,1
1083,min_diffuse,30,90,3,3,0.05,0.95,0.9396249176168944,48,4.0,0,3.0,1,3.0,1
1084,min_diffuse,30,90,3,3,0.05,0.95,0.9189473776098468,31,3.0,0,2.0,1,2.0,1
1085,min_diffuse,30,90,3,3,0.05,0.95,0.933506714310649,42,3.0,1,3.0,1,3.0,1
1086,min_diffuse,30,90,3,3,0.05,0.95,0.9082113717870623,16,2.0,1,2.0,1,2.0,1
1087,min_diffuse,30,90,3,3,0.05,0.95,0.9405783327325846,14,2.0,1,2.0,1,2.0,1
1088,min_diffuse,30,90,3,3,0.05,0.95,0.9440902673822122,20,3.0,0,2.0,1,3.0,0
1089,min_diffuse,30,90,3,3,0.05,0.95,0.9368642073901572,9,2.0,1,2.0,1,2.0,1
1090,min_diffuse,30,90,3,3,0.05,0.95,0.928872226445404,19,3.0,0,2.0,1,2.0,1
1091,min_diffuse,30,90,3,3,0.05,0.95,0.944707481535176,30,3.0,1,3.0,1,3.0,1
1092,min_diffuse,30,90,3,3,0.05,0.95,0.9354907402396164,21,3.0,0,2.0,1,2.0,1
1093,min_diffuse,30,90,3,3,0.05,0.95,0.9318995422629818,19,3.0,0,2.0,1,2.0,1
1094,min_diffuse,30,90,3,3,0.05,0.95,0.9104917952534496,17,3.0,0,2.0,1,2.0,1
1095,min_diffuse,30,90,3,3,0.05,0.95,0.9183291065374948,6,2.0,1,2.0,1,2.0,1
1096,min_diffuse,30,90,3,3,0.05,0.95,0.9454302495119344,12,2.0,1,2.0,1,2.0,1
1097,min_diffuse,30,90,3,3,0.05,0.95,0.9276396421597212,20,3.0,0,2.0,1,2.0,1
1098,min_diffuse,30,90,3,3,0.05,0.95,0.947531642314161,44,3.0,1,3.0,1,3.0,1
1099,min_diffuse,30,90,3,3,0.05,0.95,0.9278177604346884,18,2.0,1,2.0,1,2.0,1
1100,min_diffuse,30,90,3,3,0.05,0.95,0.9182137967776356,10,2.0,1,2.0,1,2.0,1
1101,min_diffuse,30,90,3,3,0.05,0.95,0.919733765247918,28,3.0,1,3.0,1,3.0,1
1102,min_diffuse,30,90,3,3,0.05,0.95,0.9273476830071026,14,2.0,1,2.0,1,2.0,1
1103,min_diffuse,30,90,3,3,0.05,0.95,0.9321595935593144,19,3.0,1,3.0,1,3.0,1
1104,min_diffuse,30,90,3,3,0.05,0.95,0.9426591588696192,21,3.0,0,2.0,1,3.0,0
1105,min_diffuse,30,90,3,3,0.05,0.95,0.9098554950252536,19,3.0,0,2.0,1,2.0,1
1106,min_diffuse,30,90,3,3,0.05,0.95,0.9321920443332176,49,3.0,1,3.0,1,3.0,1
1107,min_diffuse,30,90,3,3,0.05,0.95,0.9340548633404688,15,3.0,0,3.0,0,2.0,1
1108,min_diffuse,30,90,3,3,0.05,0.95,0.8771927340102621,8,2.0,1,2.0,1,2.0,1
1109,min_diffuse,30,90,3,3,0.05,0.95,0.947643660395826,13,2.0,1,2.0,1,2.0,1
1110,min_diffuse,30,90,3,3,0.05,0.95,0.9331154508272932,8,2.0,1,2.0,1,2.0,1
1111,min_diffuse,30,90,3,3,0.05,0.95,0.8587013682601151,11,2.0,1,2.0,1,2.0,1
1112,min_diffuse,30,90,3,3,0.05,0.95,0.8911453308067072,13,2.0,1,2.0,1,3.0,0
1113,min_diffuse,30,90,3,3,0.05,0.95,0.9483767096723246,18,2.0,1,2.0,1,2.0,1
1114,min_diffuse,30,90,3,3,0.05,0.95,0.9371573735516784,30,2.0,1,2.0,1,2.0,1
1115,min_diffuse,30,90,3,3,0.05,0.95,0.8943716684044618,14,2.0,1,2.0,1,2.0,1
1116,min_diffuse,30,90,3,3,0.05,0.95,0.9278900841133628,30,3.0,0,2.0,1,2.0,1
1117,min_diffuse,30,90,3,3,0.05,0.95,0.9465366310111274,21,3.0,0,2.0,1,3.0,0
1118,min_diffuse,30,90,3,3,0.05,0.95,0.9414935155654908,15,3.0,0,2.0,1,3.0,0
1119,min_diffuse,30,90,3,3,0.05,0.95,0.8726937893444116,11,2.0,1,2.0,1,3.0,0
1120,min_diffuse,30,90,3,3,0.05,0.95,0.922646218698404,13,2.0,1,2.0,1,2.0,1
1121,min_diffuse,30,90,3,3,0.05,0.95,0.9221049243796212,15,2.0,1,2.0,1,2.0,1
1122,min_diffuse,30,90,3,3,0.05,0.95,0.9474980838801068,25,3.0,1,3.0,1,3.0,1
1123,min_diffuse,30,90,3,3,0.05,0.95,0.9297000371766038,34,3.0,1,3.0,1,3.0,1
1124,min_diffuse,30,90,3,3,0.05,0.95,0.9498508877382356,16,2.0,1,3.0,0,3.0,0
1125,min_diffuse,30,90,3,3,0.05,0.95,0.8783666792510362,23,3.0,1,3.0,1,3.0,1
1126,min_diffuse,30,90,3,3,0.05,0.95,0.9313341247018482,11,2.0,1,2.0,1,2.0,1
1127,min_diffuse,30,90,3,3,0.05,0.95,0.9304755820345352,11,2.0,1,2.0,1,2.0,1
1128,min_diffuse,30,90,3,3,0.05,0.95,0.9289652770735668,10,2.0,1,2.0,1,2.0,1
1129,min_diffuse,30,90,3,3,0.05,0.95,0.9419575703929516,33,3.0,0,2.0,1,2.0,1
1130,min_diffuse,30,90,3,3,0.05,0.95,0.9476573649710598,29,3.0,0,2.0,1,3.0,0
1131,min_diffuse,30,90,3,3,0.05,0.95,0.9076314841355086,34,3.0,1,3.0,1,3.0,1
1132,min_diffuse,30,90,3,3,0.05,0.95,0.9052984354734224,29,3.0,1,3.0,1,3.0,1
1133,min_diffuse,30,90,3,3,0.05,0.95,0.9417517704644616,14,3.0,0,2.0,1,3.0,0
1134,min_diffuse,30,90,3,3,0.05,0.95,0.8886630902090986,28,3.0,0,2.0,1,2.0,1
1135,min_diffuse,30,90,3,3,0.05,0.95,0.9236090564470696,7,2.0,1,2.0,1,2.0,1
1136,min_diffuse,30,90,3,3,0.05,0.95,0.8353032879757173,12,2.0,1,2.0,1,2.0,1
1137,min_diffuse,30,90,3,3,0.05,0.95,0.9456399976574676,18,3.0,1,3.0,1,3.0,1
1138,min_diffuse,30,90,3,3,0.05,0.95,0.8986148171194438,13,3.0,0,2.0,1,3.0,0
1139,min_diffuse,30,90,3,3,0.05,0.95,0.942535087104875,36,3.0,1,3.0,1,3.0,1
1140,min_diffuse,30,90,3,3,0.05,0.95,0.870525813519592,8,2.0,1,2.0,1,2.0,1
1141,min_diffuse,30,90,3,3,0.05,0.95,0.9411936167814796,19,3.0,0,2.0,1,2.0,1
1142,min_diffuse,30,90,3,3,0.05,0.95,0.8589124965845404,25,3.0,0,3.0,0,2.0,1
1143,min_diffuse,30,90,3,3,0.05,0.95,0.9495914199080429,17,2.0,1,2.0,1,3.0,0
1144,min_diffuse,30,90,3,3,0.05,0.95,0.9307226587360852,12,2.0,1,2.0,1,2.0,1
1145,min_diffuse,30,90,3,3,0.05,0.95,0.9313896515240412,16,3.0,1,3.0,1,3.0,1
1146,min_diffuse,30,90,3,3,0.05,0.95,0.8884029473809769,13,2.0,1,2.0,1,2.0,1
1147,min_diffuse,30,90,3,3,0.05,0.95,0.8754306893320662,9,2.0,1,2.0,1,2.0,1
1148,min_diffuse,30,90,3,3,0.05,0.95,0.9411833158557164,13,2.0,1,2.0,1,2.0,1
1149,min_diffuse,30,90,3,3,0.05,0.95,0.942441034778828,19,3.0,1,3.0,1,3.0,1
1150,min_diffuse,30,90,3,3,0.05,0.95,0.9389327309369436,11,2.0,1,2.0,1,2.0,1
1151,min_diffuse,30,90,3,3,0.05,0.95,0.913065785532257,21,3.0,0,3.0,0,2.0,1
1152,min_diffuse,30,90,3,3,0.05,0.95,0.9010463783304304,22,3.0,1,3.0,1,3.0,1
1153,min_diffuse,30,90,3,3,0.05,0.95,0.9348510401727,38,3.0,1,3.0,1,3.0,1
1154,min_diffuse,30,90,3,3,0.05,0.95,0.937282485746598,11,2.0,1,2.0,1,2.0,1
1155,min_diffuse,30,90,3,3,0.05,0.95,0.9070047405053416,17,3.0,0,2.0,1,2.0,1
1156,min_diffuse,30,90,3,3,0.05,0.95,0.9460813699929258,39,3.0,1,3.0,1,3.0,1
1157,min_diffuse,30,90,3,3,0.05,0.95,0.9073640838510724,10,2.0,1,2.0,1,2.0,1
1158,min_diffuse,30,90,3,3,0.05,0.95,0.9462387428672931,27,3.0,1,3.0,1,3.0,1
1159,min_diffuse,30,90,3,3,0.05,0.95,0.9421464497622524,34,3.0,1,3.0,1,3.0,1
1160,min_diffuse,30,90,3,3,0.05,0.95,0.9165865466907334,17,3.0,0,2.0,1,2.0,1
1161,min_diffuse,30,90,3,3,0.05,0.95,0.9300994432686313,5,2.0,1,2.0,1,2.0,1
1162,min_diffuse,30,90,3,3,0.05,0.95,0.9460967319501038,16,3.0,1,3.0,1,3.0,1
1163,min_diffuse,30,90,3,3,0.05,0.95,0.9231986139031492,8,2.0,1,2.0,1,2.0,1
1164,min_diffuse,30,90,3,3,0.05,0.95,0.8790617397204284,7,2.0,1,2.0,1,2.0,1
1165,min_diffuse,30,90,3,3,0.05,0.95,0.9368132257206212,22,2.0,1,2.0,1,2.0,1
1166,min_diffuse,30,90,3,3,0.05,0.95,0.9214350855678604,22,3.0,0,3.0,0,2.0,1
1167,min_diffuse,30,90,3,3,0.05,0.95,0.9179672203230792,9,2.0,1,2.0,1,2.0,1
1168,min_diffuse,30,90,3,3,0.05,0.95,0.9367226488893192,11,2.0,1,2.0,1,2.0,1
1169,min_diffuse,30,90,3,3,0.05,0.95,0.9333707711749284,18,3.0,0,2.0,1,3.0,0
1170,min_diffuse,30,90,3,3,0.05,0.95,0.9050646417767072,17,3.0,0,2.0,1,2.0,1
1171,min_diffuse,30,90,3,3,0.05,0.95,0.9482961571484456,16,2.0,1,2.0,1,2.0,1
1172,min_diffuse,30,90,3,3,0.05,0.95,0.9032265061223118,11,2.0,1,2.0,1,2.0,1
1173,min_diffuse,30,90,3,3,0.05,0.95,0.8980455943101562,23,3.0,0,2.0,1,3.0,0
1174,min_diffuse,30,90,3,3,0.05,0.95,0.9191193848186756,24,3.0,1,3.0,1,3.0,1
1175,min_diffuse,30,90,3,3,0.05,0.95,0.9172762340130798,11,2.0,1,2.0,1,2.0,1
1176,min_diffuse,30,90,3,3,0.05,0.95,0.9041792554559156,10,2.0,1,2.0,1,2.0,1
1177,min_diffuse,30,90,3,3,0.05,0.95,0.943995079645942,30,3.0,1,3.0,1,3.0,1
1178,min_diffuse,30,90,3,3,0.05,0.95,0.9134813539393536,24,3.0,0,3.0,0,2.0,1
1179,min_diffuse,30,90,3,3,0.05,0.95,0.8755854580035618,12,2.0,1,2.0,1,2.0,1
1180,min_diffuse,30,90,3,3,0.05,0.95,0.9428892089163394,18,2.0,1,3.0,0,3.0,0
1181,min_diffuse,30,90,3,3,0.05,0.95,0.8908303974865368,12,2.0,1,2.0,1,2.0,1
1182,min_diffuse,30,90,3,3,0.05,0.95,0.9494716089954685,82,4.0,0,4.0,0,3.0,1
1183,min_diffuse,30,90,3,3,0.05,0.95,0.9119745975968082,19,3.0,0,2.0,1,2.0,1
1184,min_diffuse,30,90,3,3,0.05,0.95,0.9434058578895232,85,4.0,1,4.0,1,4.0,1
1185,min_diffuse,30,90,3,3,0.05,0.95,0.9159704542821192,14,2.0,1,2.0,1,2.0,1
1186,min_diffuse,30,90,3,3,0.05,0.95,0.924042321615667,17,3.0,0,2.0,1,2.0,1
1187,min_diffuse,30,90,3,3,0.05,0.95,0.9171692850517912,10,2.0,1,2.0,1,2.0,1
1188,min_diffuse,30,90,3,3,0.05,0.95,0.866975518080959,14,2.0,1,2.0,1,2.0,1
1189,min_diffuse,30,90,3,3,0.05,0.95,0.8826974526023412,12,2.0,1,2.0,1,2.0,1
1190,min_diffuse,30,90,3,3,0.05,0.95,0.8987877921130745,5,2.0,1,2.0,1,2.0,1
1191,min_diffuse,30,90,3,3,0.05,0.95,0.8835646068556833,16,2.0,1,2.0,1,2.0,1
1192,min_diffuse,30,90,3,3,0.05,0.95,0.9374806303727607,8,2.0,1,2.0,1,2.0,1
1193,min_diffuse,30,90,3,3,0.05,0.95,0.9258505849463644,12,2.0,1,2.0,1,3.0,0
1194,min_diffuse,30,90,3,3,0.05,0.95,0.8730915702321134,9,2.0,1,2.0,1,2.0,1
1195,min_diffuse,30,90,3,3,0.05,0.95,0.9187104620284696,13,2.0,1,3.0,0,3.0,0
1196,min_diffuse,30,90,3,3,0.05,0.95,0.9368598075668788,13,2.0,1,2.0,1,2.0,1
1197,min_diffuse,30,90,3,3,0.05,0.95,0.9278328658933483,10,2.0,1,2.0,1,2.0,1
1198,min_diffuse,30,90,3,3,0.05,0.95,0.9076998552553764,18,2.0,1,2.0,1,2.0,1
1199,min_diffuse,30,90,3,3,0.05,0.95,0.9456972544391224,15,3.0,0,2.0,1,3.0,0
1200,min_diffuse,30,90,3,3,0.05,0.95,0.9451530916099,22,3.0,0,2.0,1,2.0,1
1201,min_diffuse,30,90,3,3,0.05,0.95,0.8740873128377145,14,2.0,1,2.0,1,2.0,1
1202,min_diffuse,30,90,3,3,0.05,0.95,0.8611894335109332,11,2.0,1,2.0,1,2.0,1
1203,min_diffuse,30,90,3,3,0.05,0.95,0.9157913267624096,10,2.0,1,2.0,1,2.0,1
1204,min_diffuse,30,90,3,3,0.05,0.95,0.9289227681153356,24,3.0,1,3.0,1,3.0,1
1205,min_diffuse,30,90,3,3,0.05,0.95,0.9498489131287036,37,3.0,0,2.0,1,2.0,1
1206,min_diffuse,30,90,3,3,0.05,0.95,0.8583595999692959,7,2.0,1,2.0,1,2.0,1
1207,min_diffuse,30,90,3,3,0.05,0.95,0.8780549365701849,9,2.0,1,2.0,1,2.0,1
1208,min_diffuse,30,90,3,3,0.05,0.95,0.9326972996102086,7,2.0,1,2.0,1,2.0,1
1209,min_diffuse,30,90,3,3,0.05,0.95,0.8305233762267803,21,2.0,1,2.0,1,2.0,1
1210,min_diffuse,30,90,3,3,0.05,0.95,0.939722320582586,18,2.0,1,2.0,1,2.0,1
1211,min_diffuse,30,90,3,3,0.05,0.95,0.9210706782946686,24,3.0,0,3.0,0,2.0,1
1212,min_diffuse,30,90,3,3,0.05,0.95,0.9240214468919165,5,2.0,1,2.0,1,2.0,1
1213,min_diffuse,30,90,3,3,0.05,0.95,0.9407985135497204,15,2.0,1,2.0,1,2.0,1
1214,min_diffuse,30,90,3,3,0.05,0.95,0.931811399021766,10,2.0,1,2.0,1,2.0,1
1215,min_diffuse,30,90,3,3,0.05,0.95,0.9139001474583004,14,2.0,1,2.0,1,2.0,1
1216,min_diffuse,30,90,3,3,0.05,0.95,0.9304823931608844,16,2.0,1,2.0,1,2.0,1
1217,min_diffuse,30,90,3,3,0.05,0.95,0.911688490518983,15,2.0,1,2.0,1,2.0,1
1218,min_diffuse,30,90,3,3,0.05,0.95,0.9373566151341156,30,3.0,1,3.0,1,3.0,1
1219,min_diffuse,30,90,3,3,0.05,0.95,0.9067989582064384,21,2.0,1,2.0,1,2.0,1
1220,min_diffuse,30,90,3,3,0.05,0.95,0.9296782647215392,12,2.0,1,2.0,1,2.0,1
1221,min_diffuse,30,90,3,3,0.05,0.95,0.9432845366170274,15,2.0,1,2.0,1,2.0,1
1222,min_diffuse,30,90,3,3,0.05,0.95,0.9427407908503492,15,2.0,1,2.0,1,2.0,1
1223,min_diffuse,30,90,3,3,0.05,0.95,0.905090018689142,13,2.0,1,2.0,1,2.0,1
1224,min_diffuse,30,90,3,3,0.05,0.95,0.933053689837628,10,2.0,1,2.0,1,2.0,1
1225,min_diffuse,30,90,3,3,0.05,0.95,0.8918642229333255,13,2.0,1,2.0,1,2.0,1
1226,min_diffuse,30,90,3,3,0.05,0.95,0.933483716698707,38,3.0,1,3.0,1,3.0,1
1227,min_diffuse,30,90,3,3,0.05,0.95,0.948621457058169,29,3.0,1,3.0,1,3.0,1
1228,min_diffuse,30,90,3,3,0.05,0.95,0.938170908343874,17,3.0,0,2.0,1,2.0,1
1229,min_diffuse,30,90,3,3,0.05,0.95,0.942512268071702,18,3.0,0,2.0,1,2.0,1
1230,min_diffuse,30,90,3,3,0.05,0.95,0.9321011758867777,16,2.0,1,2.0,1,2.0,1
1231,min_diffuse,30,90,3,3,0.05,0.95,0.917451087856755,20,3.0,1,3.0,1,3.0,1
1232,min_diffuse,30,90,3,3,0.05,0.95,0.94020663263144,20,3.0,0,2.0,1,2.0,1
1233,min_diffuse,30,90,3,3,0.05,0.95,0.9043395266691796,7,2.0,1,2.0,1,2.0,1
1234,min_diffuse,30,90,3,3,0.05,0.95,0.909079407723923,12,2.0,1,2.0,1,2.0,1
1235,min_diffuse,30,90,3,3,0.05,0.95,0.9322131899725404,21,3.0,0,2.0,1,2.0,1
1236,min_diffuse,30,90,3,3,0.05,0.95,0.927225443640464,10,2.0,1,2.0,1,2.0,1
1237,min_diffuse,30,90,3,3,0.05,0.95,0.9483105167750794,46,3.0,0,3.0,0,2.0,1
1238,min_diffuse,30,90,3,3,0.05,0.95,0.8007605924669766,9,2.0,1,2.0,1,2.0,1
1239,min_diffuse,30,90,3,3,0.05,0.95,0.9071332360995026,14,2.0,1,2.0,1,2.0,1
1240,min_diffuse,30,90,3,3,0.05,0.95,0.930470790357496,55,3.0,1,3.0,1,3.0,1
1241,min_diffuse,30,90,3,3,0.05,0.95,0.9477574455645736,9,2.0,1,2.0,1,2.0,1
1242,min_diffuse,30,90,3,3,0.05,0.95,0.9234510875531814,20,3.0,1,3.0,1,3.0,1
1243,min_diffuse,30,90,3,3,0.05,0.95,0.9472729918309492,35,3.0,1,3.0,1,3.0,1
1244,min_diffuse,30,90,3,3,0.05,0.95,0.9023080245017784,11,2.0,1,2.0,1,2.0,1
1245,min_diffuse,30,90,3,3,0.05,0.95,0.9046328522369708,12,2.0,1,2.0,1,2.0,1
1246,min_diffuse,30,90,3,3,0.05,0.95,0.8808304123832503,9,2.0,1,2.0,1,2.0,1
1247,min_diffuse,30,90,3,3,0.05,0.95,0.8728981351706936,8,2.0,1,2.0,1,2.0,1
1248,min_diffuse,30,90,3,3,0.05,0.95,0.9445827597181028,16,3.0,0,2.0,1,3.0,0
1249,min_diffuse,30,90,3,3,0.05,0.95,0.8985060503211065,21,3.0,0,2.0,1,2.0,1
1250,min_diffuse,30,90,3,3,0.05,0.95,0.9416590692353324,15,2.0,1,2.0,1,2.0,1
1251,min_diffuse,30,90,3,3,0.05,0.95,0.8798972980154259,8,2.0,1,2.0,1,2.0,1
1252,min_diffuse,30,90,3,3,0.05,0.95,0.8947647715586458,15,2.0,1,2.0,1,2.0,1
1253,min_diffuse,30,90,3,3,0.05,0.95,0.9306352535643748,19,2.0,1,2.0,1,2.0,1
1254,min_diffuse,30,90,3,3,0.05,0.95,0.9327067728332642,22,3.0,0,2.0,1,2.0,1
1255,min_diffuse,30,90,3,3,0.05,0.95,0.9361456421466904,15,2.0,1,2.0,1,2.0,1
1256,min_diffuse,30,90,3,3,0.05,0.95,0.9085838603645876,13,3.0,1,3.0,1,3.0,1
1257,min_diffuse,30,90,3,3,0.05,0.95,0.9497414436025552,103,3.0,1,3.0,1,3.0,1
1258,min_diffuse,30,90,3,3,0.05,0.95,0.9170881311198136,52,3.0,1,3.0,1,3.0,1
1259,min_diffuse,30,90,3,3,0.05,0.95,0.9372842496797076,20,2.0,1,2.0,1,2.0,1
1260,min_diffuse,30,90,3,3,0.05,0.95,0.9459225622145075,18,3.0,1,3.0,1,3.0,1
1261,min_diffuse,30,90,3,3,0.05,0.95,0.9344429899041192,9,2.0,1,2.0,1,2.0,1
1262,min_diffuse,30,90,3,3,0.05,0.95,0.942078370006849,15,2.0,1,2.0,1,2.0,1
1263,min_diffuse,30,90,3,3,0.05,0.95,0.888153940274453,13,2.0,1,2.0,1,2.0,1
1264,min_diffuse,30,90,3,3,0.05,0.95,0.9261866304049664,31,3.0,1,3.0,1,3.0,1
1265,min_diffuse,30,90,3,3,0.05,0.95,0.9066226739601652,14,2.0,1,2.0,1,2.0,1
1266,min_diffuse,30,90,3,3,0.05,0.95,0.9364631638486002,46,3.0,1,3.0,1,3.0,1
1267,min_diffuse,30,90,3,3,0.05,0.95,0.940121830512622,22,3.0,1,3.0,1,3.0,1
1268,min_diffuse,30,90,3,3,0.05,0.95,0.9344437796471436,14,3.0,0,2.0,1,2.0,1
1269,min_diffuse,30,90,3,3,0.05,0.95,0.9230441690430616,14,2.0,1,2.0,1,3.0,0
1270,min_diffuse,30,90,3,3,0.05,0.95,0.9016055560768664,27,3.0,0,2.0,1,2.0,1
1271,min_diffuse,30,90,3,3,0.05,0.95,0.9324974924047305,9,2.0,1,2.0,1,2.0,1
1272,min_diffuse,30,90,3,3,0.05,0.95,0.9219971516307296,55,3.0,1,3.0,1,3.0,1
1273,min_diffuse,30,90,3,3,0.05,0.95,0.9493051728696824,48,4.0,0,4.0,0,3.0,1
1274,min_diffuse,30,90,3,3,0.05,0.95,0.9256355871841616,62,3.0,1,3.0,1,3.0,1
1275,min_diffuse,30,90,3,3,0.05,0.95,0.9377572436576675,14,2.0,1,2.0,1,2.0,1
1276,min_diffuse,30,90,3,3,0.05,0.95,0.9452139982268304,8,2.0,1,2.0,1,2.0,1
1277,min_diffuse,30,90,3,3,0.05,0.95,0.9081446739747197,23,2.0,1,2.0,1,2.0,1
1278,min_diffuse,30,90,3,3,0.05,0.95,0.9460191968870268,25,3.0,0,2.0,1,3.0,0
1279,min_diffuse,30,90,3,3,0.05,0.95,0.9099931435713832,10,2.0,1,2.0,1,2.0,1
1280,min_diffuse,30,90,3,3,0.05,0.95,0.9372733623875312,94,3.0,1,3.0,1,3.0,1
1281,min_diffuse,30,90,3,3,0.05,0.95,0.910638245261958,36,3.0,0,3.0,0,2.0,1
1282,min_diffuse,30,90,3,3,0.05,0.95,0.934753277645972,22,3.0,1,3.0,1,3.0,1
1283,min_diffuse,30,90,3,3,0.05,0.95,0.9406416855393432,13,2.0,1,2.0,1,2.0,1
1284,min_diffuse,30,90,3,3,0.05,0.95,0.9444545010064396,11,2.0,1,2.0,1,2.0,1
1285,min_diffuse,30,90,3,3,0.05,0.95,0.9478622554169488,10,2.0,1,2.0,1,2.0,1
1286,min_diffuse,30,90,3,3,0.05,0.95,0.9218815715956298,8,2.0,1,2.0,1,2.0,1
1287,min_diffuse,30,90,3,3,0.05,0.95,0.9418383256111597,29,3.0,0,2.0,1,2.0,1
1288,min_diffuse,30,90,3,3,0.05,0.95,0.9109982924556318,14,2.0,1,2.0,1,2.0,1
1289,min_diffuse,30,90,3,3,0.05,0.95,0.9196378160008524,17,2.0,1,2.0,1,2.0,1
1290,min_diffuse,30,90,3,3,0.05,0.95,0.9467835439108132,22,3.0,0,2.0,1,2.0,1
1291,min_diffuse,30,90,3,3,0.05,0.95,0.935656599166558,24,3.0,1,3.0,1,3.0,1
1292,min_diffuse,30,90,3,3,0.05,0.95,0.9362665094456104,23,3.0,0,2.0,1,2.0,1
1293,min_diffuse,30,90,3,3,0.05,0.95,0.928300678443256,22,2.0,1,2.0,1,2.0,1
1294,min_diffuse,30,90,3,3,0.05,0.95,0.9042498097779984,4,2.0,1,2.0,1,2.0,1
1295,min_diffuse,30,90,3,3,0.05,0.95,0.9399117545370408,29,3.0,1,3.0,1,3.0,1
1296,min_diffuse,30,90,3,3,0.05,0.95,0.9431511819833862,22,3.0,1,3.0,1,3.0,1
1297,min_diffuse,30,90,3,3,0.05,0.95,0.9411967094784984,13,2.0,1,2.0,1,2.0,1
1298,min_diffuse,30,90,3,3,0.05,0.95,0.92218656828934,10,2.0,1,2.0,1,2.0,1
1299,min_diffuse,30,90,3,3,0.05,0.95,0.9479836088181032,57,3.0,1,3.0,1,3.0,1
1300,min_diffuse,30,90,3,3,0.05,0.95,0.9391527934249492,39,3.0,1,3.0,1,3.0,1
1301,min_diffuse,30,90,3,3,0.05,0.95,0.9023306723308848,13,2.0,1,2.0,1,2.0,1
1302,min_diffuse,30,90,3,3,0.05,0.95,0.9422508992645706,18,2.0,1,2.0,1,2.0,1
1303,min_diffuse,30,90,3,3,0.05,0.95,0.9476919909558126,10,2.0,1,2.0,1,2.0,1
1304,min_diffuse,30,90,3,3,0.05,0.95,0.9496110641959704,26,3.0,1,3.0,1,3.0,1
1305,min_diffuse,30,90,3,3,0.05,0.95,0.909572257395468,8,2.0,1,2.0,1,2.0,1
1306,min_diffuse,30,90,3,3,0.05,0.95,0.9344609149713012,15,2.0,1,2.0,1,2.0,1
1307,min_diffuse,30,90,3,3,0.05,0.95,0.804710514838238,11,2.0,1,2.0,1,2.0,1
1308,min_diffuse,30,90,3,3,0.05,0.95,0.9480296803988322,27,3.0,0,2.0,1,2.0,1
1309,min_diffuse,30,90,3,3,0.05,0.95,0.9339876330476568,15,2.0,1,2.0,1,2.0,1
1310,min_diffuse,30,90,3,3,0.05,0.95,0.9302270013190928,13,2.0,1,2.0,1,2.0,1
1311,min_diffuse,30,90,3,3,0.05,0.95,0.9496138556739108,19,3.0,1,3.0,1,3.0,1
1312,min_diffuse,30,90,3,3,0.05,0.95,0.9207261813202144,34,3.0,0,2.0,1,2.0,1
1313,min_diffuse,30,90,3,3,0.05,0.95,0.93685673165976,17,3.0,1,3.0,1,3.0,1
1314,min_diffuse,30,90,3,3,0.05,0.95,0.9494778546952104,45,3.0,0,2.0,1,2.0,1
1315,min_diffuse,30,90,3,3,0.05,0.95,0.8992338685052295,15,2.0,1,2.0,1,2.0,1
1316,min_diffuse,30,90,3,3,0.05,0.95,0.9301145767863784,16,2.0,1,2.0,1,2.0,1
1317,min_diffuse,30,90,3,3,0.05,0.95,0.9153707161897516,22,3.0,0,2.0,1,2.0,1
1318,min_diffuse,30,90,3,3,0.05,0.95,0.9162106045913284,19,3.0,0,2.0,1,2.0,1
1319,min_diffuse,30,90,3,3,0.05,0.95,0.9127643344813926,15,2.0,1,2.0,1,3.0,0
1320,min_diffuse,30,90,3,3,0.05,0.95,0.9272885534459046,33,3.0,1,3.0,1,3.0,1
1321,min_diffuse,30,90,3,3,0.05,0.95,0.9296106011208212,47,3.0,1,3.0,1,3.0,1
1322,min_diffuse,30,90,3,3,0.05,0.95,0.946160877074885,13,2.0,1,2.0,1,2.0,1
1323,min_diffuse,30,90,3,3,0.05,0.95,0.9350747857635968,37,3.0,0,2.0,1,2.0,1
1324,min_diffuse,30,90,3,3,0.05,0.95,0.9440310983886466,27,3.0,1,3.0,1,3.0,1
1325,min_diffuse,30,90,3,3,0.05,0.95,0.9499189451575536,48,3.0,0,3.0,0,2.0,1
1326,min_diffuse,30,90,3,3,0.05,0.95,0.9157354587201488,14,2.0,1,2.0,1,2.0,1
1327,min_diffuse,30,90,3,3,0.05,0.95,0.9119608029164324,29,3.0,1,3.0,1,3.0,1
1328,min_diffuse,30,90,3,3,0.05,0.95,0.913236000547946,5,2.0,1,2.0,1,2.0,1
1329,min_diffuse,30,90,3,3,0.05,0.95,0.8474292560301293,9,2.0,1,2.0,1,2.0,1
1330,min_diffuse,30,90,3,3,0.05,0.95,0.8828178588560207,19,3.0,0,2.0,1,2.0,1
1331,min_diffuse,30,90,3,3,0.05,0.95,0.9390613123945688,31,3.0,1,3.0,1,3.0,1
1332,min_diffuse,30,90,3,3,0.05,0.95,0.930624401251,17,3.0,0,2.0,1,2.0,1
1333,min_diffuse,30,90,3,3,0.05,0.95,0.9348460847016088,13,2.0,1,2.0,1,2.0,1
1334,min_diffuse,30,90,3,3,0.05,0.95,0.9233976370926976,21,3.0,0,2.0,1,2.0,1
1335,min_diffuse,30,90,3,3,0.05,0.95,0.939095398756452,23,3.0,0,2.0,1,3.0,0
1336,min_diffuse,30,90,3,3,0.05,0.95,0.948296761143144,30,3.0,0,2.0,1,2.0,1
1337,min_diffuse,30,90,3,3,0.05,0.95,0.7720437592090824,7,2.0,1,2.0,1,2.0,1
1338,min_diffuse,30,90,3,3,0.05,0.95,0.935304836185432,10,2.0,1,2.0,1,2.0,1
1339,min_diffuse,30,90,3,3,0.05,0.95,0.9323756719528268,28,3.0,1,3.0,1,3.0,1
1340,min_diffuse,30,90,3,3,0.05,0.95,0.8975469172978021,8,2.0,1,2.0,1,2.0,1
1341,min_diffuse,30,90,3,3,0.05,0.95,0.946400907282123,35,3.0,0,2.0,1,2.0,1
1342,min_diffuse,30,90,3,3,0.05,0.95,0.8787510377534381,6,2.0,1,2.0,1,2.0,1
1343,min_diffuse,30,90,3,3,0.05,0.95,0.8421848755963067,17,3.0,0,2.0,1,2.0,1
1344,min_diffuse,30,90,3,3,0.05,0.95,0.9314403846790974,32,3.0,1,3.0,1,3.0,1
1345,min_diffuse,30,90,3,3,0.05,0.95,0.9336951871298312,26,3.0,0,3.0,0,2.0,1
1346,min_diffuse,30,90,3,3,0.05,0.95,0.9319789842680334,7,2.0,1,2.0,1,2.0,1
1347,min_diffuse,30,90,3,3,0.05,0.95,0.923456203581726,7,2.0,1,2.0,1,2.0,1
1348,min_diffuse,30,90,3,3,0.05,0.95,0.8786608138960444,28,3.0,1,3.0,1,3.0,1
1349,min_diffuse,30,90,3,3,0.05,0.95,0.8427078347723577,8,2.0,1,2.0,1,2.0,1
1350,min_diffuse,30,90,3,3,0.05,0.95,0.9122975628097816,23,3.0,0,2.0,1,2.0,1
1351,min_diffuse,30,90,3,3,0.05,0.95,0.9498807427201988,15,2.0,1,2.0,1,2.0,1
1352,min_diffuse,30,90,3,3,0.05,0.95,0.9383413447876524,25,3.0,1,3.0,1,3.0,1
1353,min_diffuse,30,90,3,3,0.05,0.95,0.9344302680767332,8,2.0,1,2.0,1,2.0,1
1354,min_diffuse,30,90,3,3,0.05,0.95,0.9487134532743484,60,4.0,0,4.0,0,3.0,1
1355,min_diffuse,30,90,3,3,0.05,0.95,0.8947143643298349,15,3.0,0,2.0,1,2.0,1
1356,min_diffuse,30,90,3,3,0.05,0.95,0.9389404878839536,16,2.0,1,2.0,1,2.0,1
1357,min_diffuse,30,90,3,3,0.05,0.95,0.9290473296984788,24,2.0,1,2.0,1,2.0,1
1358,min_diffuse,30,90,3,3,0.05,0.95,0.931705464720453,26,3.0,0,2.0,1,2.0,1
1359,min_diffuse,30,90,3,3,0.05,0.95,0.892422239347982,7,2.0,1,2.0,1,2.0,1
1360,min_diffuse,30,90,3,3,0.05,0.95,0.920088068287514,11,2.0,1,2.0,1,2.0,1
1361,min_diffuse,30,90,3,3,0.05,0.95,0.9201998462488048,23,3.0,0,2.0,1,2.0,1
1362,min_diffuse,30,90,3,3,0.05,0.95,0.9490848461943154,28,3.0,1,3.0,1,3.0,1
1363,min_diffuse,30,90,3,3,0.05,0.95,0.9009936964859,31,3.0,0,3.0,0,2.0,1
1364,min_diffuse,30,90,3,3,0.05,0.95,0.9199783316800084,15,2.0,1,2.0,1,2.0,1
1365,min_diffuse,30,90,3,3,0.05,0.95,0.8993667868665058,37,3.0,0,3.0,0,2.0,1
1366,min_diffuse,30,90,3,3,0.05,0.95,0.9426361009920176,12,2.0,1,2.0,1,3.0,0
1367,min_diffuse,30,90,3,3,0.05,0.95,0.8875025213610014,9,2.0,1,2.0,1,2.0,1
1368,min_diffuse,30,90,3,3,0.05,0.95,0.9381750249860992,18,2.0,1,2.0,1,2.0,1
1369,min_diffuse,30,90,3,3,0.05,0.95,0.8870871358741028,13,2.0,1,2.0,1,2.0,1
1370,min_diffuse,30,90,3,3,0.05,0.95,0.934776920296048,20,3.0,0,2.0,1,3.0,0
1371,min_diffuse,30,90,3,3,0.05,0.95,0.9490768284917176,32,3.0,1,3.0,1,3.0,1
1372,min_diffuse,30,90,3,3,0.05,0.95,0.8996152034134941,13,2.0,1,2.0,1,2.0,1
1373,min_diffuse,30,90,3,3,0.05,0.95,0.935618778066972,37,3.0,1,3.0,1,3.0,1
1374,min_diffuse,30,90,3,3,0.05,0.95,0.920286046492403,21,3.0,1,3.0,1,3.0,1
1375,min_diffuse,30,90,3,3,0.05,0.95,0.9243536968115692,20,3.0,0,2.0,1,2.0,1
1376,min_diffuse,30,90,3,3,0.05,0.95,0.9368900083141196,30,3.0,1,3.0,1,3.0,1
1377,min_diffuse,30,90,3,3,0.05,0.95,0.9430239482219064,35,3.0,1,3.0,1,3.0,1
1378,min_diffuse,30,90,3,3,0.05,0.95,0.8803392549919481,9,2.0,1,2.0,1,2.0,1
1379,min_diffuse,30,90,3,3,0.05,0.95,0.9325392638274892,23,3.0,0,2.0,1,2.0,1
1380,min_diffuse,30,90,3,3,0.05,0.95,0.943246033089381,13,2.0,1,2.0,1,2.0,1
1381,min_diffuse,30,90,3,3,0.05,0.95,0.9343163446021924,10,2.0,1,2.0,1,2.0,1
1382,min_diffuse,30,90,3,3,0.05,0.95,0.9333674405979172,13,2.0,1,2.0,1,2.0,1
1383,min_diffuse,30,90,3,3,0.05,0.95,0.940042237802082,36,3.0,0,3.0,0,2.0,1
1384,min_diffuse,30,90,3,3,0.05,0.95,0.9259179904610442,16,2.0,1,2.0,1,2.0,1
1385,min_diffuse,30,90,3,3,0.05,0.95,0.912783042154056,32,3.0,1,3.0,1,3.0,1
1386,min_diffuse,30,90,3,3,0.05,0.95,0.9048837559173531,9,2.0,1,2.0,1,2.0,1
1387,min_diffuse,30,90,3,3,0.05,0.95,0.9197982450757576,28,3.0,0,2.0,1,2.0,1
1388,min_diffuse,30,90,3,3,0.05,0.95,0.9385025461766996,27,3.0,0,3.0,0,2.0,1
1389,min_diffuse,30,90,3,3,0.05,0.95,0.9233434225569216,46,3.0,0,2.0,1,2.0,1
1390,min_diffuse,30,90,3,3,0.05,0.95,0.9378335402230774,45,4.0,0,3.0,1,3.0,1
1391,min_diffuse,30,90,3,3,0.05,0.95,0.9294906674677677,48,3.0,1,3.0,1,3.0,1
1392,min_diffuse,30,90,3,3,0.05,0.95,0.9397222355608864,15,2.0,1,2.0,1,2.0,1
1393,min_diffuse,30,90,3,3,0.05,0.95,0.9430543180993592,54,3.0,1,3.0,1,3.0,1
1394,min_diffuse,30,90,3,3,0.05,0.95,0.9429952951489644,53,3.0,1,3.0,1,3.0,1
1395,min_diffuse,30,90,3,3,0.05,0.95,0.943404162033013,30,3.0,1,3.0,1,3.0,1
1396,min_diffuse,30,90,3,3,0.05,0.95,0.9228089681170714,31,3.0,1,3.0,1,3.0,1
1397,min_diffuse,30,90,3,3,0.05,0.95,0.9308744029267708,28,3.0,0,2.0,1,2.0,1
1398,min_diffuse,30,90,3,3,0.05,0.95,0.9003802984841804,11,2.0,1,2.0,1,2.0,1
1399,min_diffuse,30,90,3,3,0.05,0.95,0.9069229627779024,21,3.0,0,2.0,1,3.0,0
1400,min_diffuse,30,90,3,3,0.05,0.95,0.9441031366721064,17,3.0,0,3.0,0,2.0,1
1401,min_diffuse,30,90,3,3,0.05,0.95,0.9440805299147262,39,3.0,0,2.0,1,2.0,1
1402,min_diffuse,30,90,3,3,0.05,0.95,0.9399314910355008,9,2.0,1,2.0,1,2.0,1
1403,min_diffuse,30,90,3,3,0.05,0.95,0.9311220340871512,11,2.0,1,2.0,1,2.0,1
1404,min_diffuse,30,90,3,3,0.05,0.95,0.9435239879523216,38,3.0,1,3.0,1,3.0,1
1405,min_diffuse,30,90,3,3,0.05,0.95,0.9487541764462856,92,4.0,0,4.0,0,3.0,1
1406,min_diffuse,30,90,3,3,0.05,0.95,0.9009007277657348,44,3.0,1,3.0,1,3.0,1
1407,min_diffuse,30,90,3,3,0.05,0.95,0.931932841517895,30,3.0,0,2.0,1,2.0,1
1408,min_diffuse,30,90,3,3,0.05,0.95,0.9211412098063944,55,3.0,1,3.0,1,3.0,1
1409,min_diffuse,30,90,3,3,0.05,0.95,0.8021076961257005,5,2.0,1,2.0,1,2.0,1
1410,min_diffuse,30,90,3,3,0.05,0.95,0.9250720034099432,21,3.0,1,3.0,1,3.0,1
1411,min_diffuse,30,90,3,3,0.05,0.95,0.930812411152329,27,3.0,1,3.0,1,3.0,1
1412,min_diffuse,30,90,3,3,0.05,0.95,0.9071102710909256,18,2.0,1,2.0,1,2.0,1
1413,min_diffuse,30,90,3,3,0.05,0.95,0.9411750546233644,17,3.0,0,2.0,1,2.0,1
1414,min_diffuse,30,90,3,3,0.05,0.95,0.9405059408219428,37,3.0,1,3.0,1,3.0,1
1415,min_diffuse,30,90,3,3,0.05,0.95,0.9434867616853458,25,3.0,0,2.0,1,2.0,1
1416,min_diffuse,30,90,3,3,0.05,0.95,0.9047258535794378,14,3.0,0,2.0,1,3.0,0
1417,min_diffuse,30,90,3,3,0.05,0.95,0.940087773042428,49,2.0,1,2.0,1,2.0,1
1418,min_diffuse,30,90,3,3,0.05,0.95,0.9148021818656608,19,2.0,1,2.0,1,2.0,1
1419,min_diffuse,30,90,3,3,0.05,0.95,0.9059647783316837,21,3.0,0,2.0,1,2.0,1
1420,min_diffuse,30,90,3,3,0.05,0.95,0.91025396489611,12,2.0,1,2.0,1,2.0,1
1421,min_diffuse,30,90,3,3,0.05,0.95,0.9156463759719468,5,2.0,1,2.0,1,2.0,1
1422,min_diffuse,30,90,3,3,0.05,0.95,0.9272271546278484,20,3.0,0,2.0,1,2.0,1
1423,min_diffuse,30,90,3,3,0.05,0.95,0.8699879967735733,8,2.0,1,2.0,1,2.0,1
1424,min_diffuse,30,90,3,3,0.05,0.95,0.9376055194861062,10,2.0,1,2.0,1,2.0,1
1425,min_diffuse,30,90,3,3,0.05,0.95,0.9334028171588776,21,2.0,1,2.0,1,2.0,1
1426,min_diffuse,30,90,3,3,0.05,0.95,0.940478219594754,20,3.0,0,2.0,1,2.0,1
1427,min_diffuse,30,90,3,3,0.05,0.95,0.9468331299696172,38,3.0,0,3.0,0,2.0,1
1428,min_diffuse,30,90,3,3,0.05,0.95,0.9368362027635256,23,3.0,0,3.0,0,2.0,1
1429,min_diffuse,30,90,3,3,0.05,0.95,0.8380154555464252,21,2.0,1,2.0,1,2.0,1
1430,min_diffuse,30,90,3,3,0.05,0.95,0.9165483362639878,26,2.0,1,2.0,1,2.0,1
1431,min_diffuse,30,90,3,3,0.05,0.95,0.9382833148375516,21,3.0,0,2.0,1,2.0,1
1432,min_diffuse,30,90,3,3,0.05,0.95,0.8864847813018815,6,2.0,1,2.0,1,2.0,1
1433,min_diffuse,30,90,3,3,0.05,0.95,0.8902694390435794,14,2.0,1,2.0,1,2.0,1
1434,min_diffuse,30,90,3,3,0.05,0.95,0.9359840221910518,11,2.0,1,2.0,1,2.0,1
1435,min_diffuse,30,90,3,3,0.05,0.95,0.8969913226666332,6,2.0,1,2.0,1,2.0,1
1436,min_diffuse,30,90,3,3,0.05,0.95,0.934854013539022,16,2.0,1,2.0,1,2.0,1
1437,min_diffuse,30,90,3,3,0.05,0.95,0.9112428112307658,24,3.0,0,2.0,1,2.0,1
1438,min_diffuse,30,90,3,3,0.05,0.95,0.8869282392443688,14,3.0,0,2.0,1,2.0,1
1439,min_diffuse,30,90,3,3,0.05,0.95,0.8650406523652994,17,2.0,1,2.0,1,2.0,1
1440,min_diffuse,30,90,3,3,0.05,0.95,0.9257914674274518,10,2.0,1,2.0,1,2.0,1
1441,min_diffuse,30,90,3,3,0.05,0.95,0.9030608445005812,23,3.0,1,3.0,1,3.0,1
1442,min_diffuse,30,90,3,3,0.05,0.95,0.932233810682149,22,3.0,0,2.0,1,2.0,1
1443,min_diffuse,30,90,3,3,0.05,0.95,0.8887425279758521,20,3.0,0,2.0,1,2.0,1
1444,min_diffuse,30,90,3,3,0.05,0.95,0.9127951640983571,22,3.0,0,2.0,1,2.0,1
1445,min_diffuse,30,90,3,3,0.05,0.95,0.8961732469214636,14,2.0,1,2.0,1,2.0,1
1446,min_diffuse,30,90,3,3,0.05,0.95,0.9494859509880814,13,2.0,1,2.0,1,2.0,1
1447,min_diffuse,30,90,3,3,0.05,0.95,0.9388730360400932,11,2.0,1,2.0,1,2.0,1
1448,min_diffuse,30,90,3,3,0.05,0.95,0.9142818640254398,18,2.0,1,2.0,1,2.0,1
1449,min_diffuse,30,90,3,3,0.05,0.95,0.9340783777221076,12,2.0,1,2.0,1,2.0,1
1450,min_diffuse,30,90,3,3,0.05,0.95,0.9430203286373118,14,3.0,1,3.0,1,3.0,1
1451,min_diffuse,30,90,3,3,0.05,0.95,0.946038042952374,34,3.0,1,3.0,1,3.0,1
1452,min_diffuse,30,90,3,3,0.05,0.95,0.838079317321237,18,2.0,1,2.0,1,2.0,1
1453,min_diffuse,30,90,3,3,0.05,0.95,0.922258972459952,33,3.0,0,3.0,0,2.0,1
1454,min_diffuse,30,90,3,3,0.05,0.95,0.9396679085979768,19,2.0,1,2.0,1,2.0,1
1455,min_diffuse,30,90,3,3,0.05,0.95,0.9298597855728176,5,2.0,1,2.0,1,2.0,1
1456,min_diffuse,30,90,3,3,0.05,0.95,0.9379548799451524,20,2.0,1,2.0,1,2.0,1
1457,min_diffuse,30,90,3,3,0.05,0.95,0.865899634512316,20,3.0,0,2.0,1,2.0,1
1458,min_diffuse,30,90,3,3,0.05,0.95,0.9166770236832688,31,3.0,1,3.0,1,3.0,1
1459,min_diffuse,30,90,3,3,0.05,0.95,0.8633225364569577,45,3.0,1,3.0,1,3.0,1
1460,min_diffuse,30,90,3,3,0.05,0.95,0.9365045174774616,68,4.0,0,3.0,1,3.0,1
1461,min_diffuse,30,90,3,3,0.05,0.95,0.9487459570060862,24,3.0,1,3.0,1,3.0,1
1462,min_diffuse,30,90,3,3,0.05,0.95,0.9236571726550948,13,2.0,1,2.0,1,2.0,1
1463,min_diffuse,30,90,3,3,0.05,0.95,0.9414173823764934,17,2.0,1,2.0,1,2.0,1
1464,min_diffuse,30,90,3,3,0.05,0.95,0.9198368983150887,31,3.0,1,3.0,1,3.0,1
1465,min_diffuse,30,90,3,3,0.05,0.95,0.930184165637616,23,3.0,1,3.0,1,3.0,1
1466,min_diffuse,30,90,3,3,0.05,0.95,0.9440449413865626,35,3.0,0,3.0,0,2.0,1
1467,min_diffuse,30,90,3,3,0.05,0.95,0.9402629723530068,12,2.0,1,2.0,1,2.0,1
1468,min_diffuse,30,90,3,3,0.05,0.95,0.916791875710546,8,2.0,1,2.0,1,2.0,1
1469,min_diffuse,30,90,3,3,0.05,0.95,0.9331480368497908,13,2.0,1,2.0,1,2.0,1
1470,min_diffuse,30,90,3,3,0.05,0.95,0.9014589868765892,9,2.0,1,2.0,1,2.0,1
1471,min_diffuse,30,90,3,3,0.05,0.95,0.9467204751834676,42,3.0,0,3.0,0,2.0,1
1472,min_diffuse,30,90,3,3,0.05,0.95,0.932275036249155,13,2.0,1,2.0,1,2.0,1
1473,min_diffuse,30,90,3,3,0.05,0.95,0.8748611631788381,13,2.0,1,2.0,1,2.0,1
1474,min_diffuse,30,90,3,3,0.05,0.95,0.916334781817857,18,3.0,0,2.0,1,2.0,1
1475,min_diffuse,30,90,3,3,0.05,0.95,0.9245127119897308,20,3.0,0,2.0,1,2.0,1
1476,min_diffuse,30,90,3,3,0.05,0.95,0.9066872386383092,12,2.0,1,2.0,1,2.0,1
1477,min_diffuse,30,90,3,3,0.05,0.95,0.8667435643766591,8,2.0,1,2.0,1,2.0,1
1478,min_diffuse,30,90,3,3,0.05,0.95,0.9485689138369572,27,3.0,1,3.0,1,3.0,1
1479,min_diffuse,30,90,3,3,0.05,0.95,0.9422752391667164,13,3.0,1,3.0,1,3.0,1
1480,min_diffuse,30,90,3,3,0.05,0.95,0.9420174865427768,27,3.0,1,3.0,1,3.0,1
1481,min_diffuse,30,90,3,3,0.05,0.95,0.9259579202709836,26,2.0,1,2.0,1,2.0,1
1482,min_diffuse,30,90,3,3,0.05,0.95,0.9427343915128508,13,2.0,1,2.0,1,2.0,1
1483,min_diffuse,30,90,3,3,0.05,0.95,0.9294533434740128,13,2.0,1,2.0,1,2.0,1
1484,min_diffuse,30,90,3,3,0.05,0.95,0.8462580415063397,8,2.0,1,2.0,1,2.0,1
1485,min_diffuse,30,90,3,3,0.05,0.95,0.9150683179138523,14,3.0,0,3.0,0,2.0,1
1486,min_diffuse,30,90,3,3,0.05,0.95,0.936507563479749,20,3.0,1,3.0,1,3.0,1
1487,min_diffuse,30,90,3,3,0.05,0.95,0.9402609814008136,16,2.0,1,2.0,1,2.0,1
1488,min_diffuse,30,90,3,3,0.05,0.95,0.9405737200857834,10,2.0,1,2.0,1,2.0,1
1489,min_diffuse,30,90,3,3,0.05,0.95,0.9229613958045768,16,2.0,1,2.0,1,2.0,1
1490,min_diffuse,30,90,3,3,0.05,0.95,0.9220696055218588,30,3.0,1,3.0,1,3.0,1
1491,min_diffuse,30,90,3,3,0.05,0.95,0.8980024773271054,24,2.0,1,2.0,1,2.0,1
1492,min_diffuse,30,90,3,3,0.05,0.95,0.86835438794246,11,2.0,1,2.0,1,2.0,1
1493,min_diffuse,30,90,3,3,0.05,0.95,0.9320840822217646,16,3.0,0,2.0,1,2.0,1
1494,min_diffuse,30,90,3,3,0.05,0.95,0.9108483534272662,4,2.0,0,1.0,1,2.0,0
1495,min_diffuse,30,90,3,3,0.05,0.95,0.8968570045058821,28,3.0,0,2.0,1,2.0,1
1496,min_diffuse,30,90,3,3,0.05,0.95,0.9297344338613756,38,3.0,1,3.0,1,3.0,1
1497,min_diffuse,30,90,3,3,0.05,0.95,0.9150764595782634,24,3.0,1,3.0,1,3.0,1
1498,min_diffuse,30,90,3,3,0.05,0.95,0.9264805478442764,27,3.0,0,2.0,1,2.0,1
1499,min_diffuse,30,90,3,3,0.05,0.95,0.9459571352833516,32,3.0,1,3.0,1,3.0,1
1500,min_diffuse,30,90,3,3,0.05,0.95,0.9458449709374996,20,3.0,1,3.0,1,3.0,1
1501,min_diffuse,30,90,3,3,0.05,0.95,0.9470848854834626,15,2.0,1,2.0,1,2.0,1
1502,min_diffuse,30,90,3,3,0.05,0.95,0.8868894942365405,25,3.0,1,3.0,1,3.0,1
1503,min_diffuse,30,90,3,3,0.05,0.95,0.9078610340223812,14,2.0,1,2.0,1,2.0,1
1504,min_diffuse,30,90,3,3,0.05,0.95,0.9054155407086364,14,3.0,1,3.0,1,3.0,1
1505,min_diffuse,30,90,3,3,0.05,0.95,0.9292663648703564,38,3.0,0,2.0,1,3.0,0
1506,min_diffuse,30,90,3,3,0.05,0.95,0.9416842011849887,21,2.0,1,2.0,1,2.0,1
1507,min_diffuse,30,90,3,3,0.05,0.95,0.9461996704090212,12,2.0,1,2.0,1,2.0,1
1508,min_diffuse,30,90,3,3,0.05,0.95,0.9130551733617276,22,2.0,1,2.0,1,2.0,1
1509,min_diffuse,30,90,3,3,0.05,0.95,0.940376294124738,7,2.0,1,2.0,1,2.0,1
1510,min_diffuse,30,90,3,3,0.05,0.95,0.9467638044217412,14,2.0,1,3.0,0,3.0,0
1511,min_diffuse,30,90,3,3,0.05,0.95,0.9428135952482506,14,2.0,1,2.0,1,2.0,1
1512,min_diffuse,30,90,3,3,0.05,0.95,0.904722361599036,22,3.0,0,2.0,1,2.0,1
1513,min_diffuse,30,90,3,3,0.05,0.95,0.9048110374844628,16,2.0,1,2.0,1,2.0,1
1514,min_diffuse,30,90,3,3,0.05,0.95,0.9497777297519524,20,2.0,1,2.0,1,3.0,0
1515,min_diffuse,30,90,3,3,0.05,0.95,0.8889191834082696,22,3.0,0,2.0,1,2.0,1
1516,min_diffuse,30,90,3,3,0.05,0.95,0.923402516125322,23,3.0,0,2.0,1,2.0,1
1517,min_diffuse,30,90,3,3,0.05,0.95,0.9076143115954683,29,3.0,0,3.0,0,2.0,1
1518,min_diffuse,30,90,3,3,0.05,0.95,0.9412733308165642,28,3.0,0,3.0,0,2.0,1
1519,min_diffuse,30,90,3,3,0.05,0.95,0.947012746971412,68,3.0,1,3.0,1,3.0,1
1520,min_diffuse,30,90,3,3,0.05,0.95,0.9311371893006412,13,2.0,1,2.0,1,2.0,1
1521,min_diffuse,30,90,3,3,0.05,0.95,0.8585204342840344,6,2.0,1,2.0,1,2.0,1
1522,min_diffuse,30,90,3,3,0.05,0.95,0.934889843401794,31,3.0,1,3.0,1,3.0,1
1523,min_diffuse,30,90,3,3,0.05,0.95,0.9117003792746016,9,2.0,1,2.0,1,2.0,1
1524,min_diffuse,30,90,3,3,0.05,0.95,0.863319888570764,7,2.0,1,2.0,1,2.0,1
1525,min_diffuse,30,90,3,3,0.05,0.95,0.9370946800100096,9,2.0,1,2.0,1,2.0,1
1526,min_diffuse,30,90,3,3,0.05,0.95,0.9473996002792142,39,3.0,1,3.0,1,3.0,1
1527,min_diffuse,30,90,3,3,0.05,0.95,0.9427385269405676,53,3.0,1,3.0,1,3.0,1
1528,min_diffuse,30,90,3,3,0.05,0.95,0.9011372208129852,14,2.0,1,2.0,1,2.0,1
1529,min_diffuse,30,90,3,3,0.05,0.95,0.9414174820818344,25,3.0,0,2.0,1,2.0,1
1530,min_diffuse,30,90,3,3,0.05,0.95,0.925055437152774,22,3.0,1,3.0,1,3.0,1
1531,min_diffuse,30,90,3,3,0.05,0.95,0.9289327540962276,8,2.0,1,2.0,1,2.0,1
1532,min_diffuse,30,90,3,3,0.05,0.95,0.9309828286097368,11,2.0,1,2.0,1,2.0,1
1533,min_diffuse,30,90,3,3,0.05,0.95,0.9456493744793336,22,2.0,1,2.0,1,2.0,1
1534,min_diffuse,30,90,3,3,0.05,0.95,0.9239168810900976,10,2.0,1,2.0,1,2.0,1
1535,min_diffuse,30,90,3,3,0.05,0.95,0.9062946985161636,47,3.0,1,3.0,1,3.0,1
1536,min_diffuse,30,90,3,3,0.05,0.95,0.940326844132294,29,3.0,1,3.0,1,3.0,1
1537,min_diffuse,30,90,3,3,0.05,0.95,0.9481427838688574,55,3.0,1,3.0,1,3.0,1
1538,min_diffuse,30,90,3,3,0.05,0.95,0.9199281510361116,16,2.0,1,2.0,1,2.0,1
1539,min_diffuse,30,90,3,3,0.05,0.95,0.93394695165984,29,3.0,0,3.0,0,2.0,1
1540,min_diffuse,30,90,3,3,0.05,0.95,0.9492584190332012,10,2.0,1,2.0,1,2.0,1
1541,min_diffuse,30,90,3,3,0.05,0.95,0.9011727029913558,6,2.0,1,2.0,1,2.0,1
1542,min_diffuse,30,90,3,3,0.05,0.95,0.9333922942747958,79,3.0,1,3.0,1,3.0,1
1543,min_diffuse,30,90,3,3,0.05,0.95,0.9455271653766114,10,2.0,1,2.0,1,2.0,1
1544,min_diffuse,30,90,3,3,0.05,0.95,0.8712403930187236,8,2.0,1,2.0,1,2.0,1
1545,min_diffuse,30,90,3,3,0.05,0.95,0.917688167751252,23,3.0,0,2.0,1,2.0,1
1546,min_diffuse,30,90,3,3,0.05,0.95,0.8943393513224309,29,3.0,0,3.0,0,2.0,1
1547,min_diffuse,30,90,3,3,0.05,0.95,0.9487115620684476,12,2.0,1,2.0,1,2.0,1
1548,min_diffuse,30,90,3,3,0.05,0.95,0.9483447035530994,64,4.0,0,3.0,1,3.0,1
1549,min_diffuse,30,90,3,3,0.05,0.95,0.9456044530774064,21,3.0,1,3.0,1,3.0,1
1550,min_diffuse,30,90,3,3,0.05,0.95,0.9117150408075892,17,2.0,1,2.0,1,2.0,1
1551,min_diffuse,30,90,3,3,0.05,0.95,0.9128065110944268,24,3.0,0,2.0,1,2.0,1
1552,min_diffuse,30,90,3,3,0.05,0.95,0.937951234230642,32,3.0,1,3.0,1,3.0,1
1553,min_diffuse,30,90,3,3,0.05,0.95,0.9217038601759654,22,3.0,1,3.0,1,3.0,1
1554,min_diffuse,30,90,3,3,0.05,0.95,0.9415357176786108,13,2.0,1,3.0,0,3.0,0
1555,min_diffuse,30,90,3,3,0.05,0.95,0.9315911323200908,8,2.0,1,2.0,1,2.0,1
1556,min_diffuse,30,90,3,3,0.05,0.95,0.9499397821554209,37,3.0,1,3.0,1,3.0,1
1557,min_diffuse,30,90,3,3,0.05,0.95,0.9421735838331354,45,3.0,0,3.0,0,2.0,1
1558,min_diffuse,30,90,3,3,0.05,0.95,0.943086570671667,24,3.0,1,3.0,1,3.0,1
1559,min_diffuse,30,90,3,3,0.05,0.95,0.9166624159423772,17,3.0,0,2.0,1,2.0,1
1560,min_diffuse,30,90,3,3,0.05,0.95,0.9096322963336656,20,3.0,0,2.0,1,3.0,0
1561,min_diffuse,30,90,3,3,0.05,0.95,0.943514537023179,23,3.0,1,3.0,1,3.0,1
1562,min_diffuse,30,90,3,3,0.05,0.95,0.891102378736227,14,2.0,1,2.0,1,2.0,1
1563,min_diffuse,30,90,3,3,0.05,0.95,0.8987795728088872,17,3.0,0,2.0,1,2.0,1
1564,min_diffuse,30,90,3,3,0.05,0.95,0.933920333747116,9,2.0,1,2.0,1,2.0,1
1565,min_diffuse,30,90,3,3,0.05,0.95,0.9387271686347244,27,3.0,1,3.0,1,3.0,1
1566,min_diffuse,30,90,3,3,0.05,0.95,0.9144030412360514,20,3.0,0,2.0,1,2.0,1
1567,min_diffuse,30,90,3,3,0.05,0.95,0.9446187072252598,12,2.0,1,2.0,1,2.0,1
1568,min_diffuse,30,90,3,3,0.05,0.95,0.9179602330935946,12,2.0,1,2.0,1,2.0,1
1569,min_diffuse,30,90,3,3,0.05,0.95,0.947221763392631,11,2.0,1,2.0,1,2.0,1
1570,min_diffuse,30,90,3,3,0.05,0.95,0.9350429101425,22,3.0,1,3.0,1,3.0,1
1571,min_diffuse,30,90,3,3,0.05,0.95,0.867188800750125,19,3.0,1,3.0,1,3.0,1
1572,min_diffuse,30,90,3,3,0.05,0.95,0.8974397953035329,23,3.0,0,2.0,1,2.0,1
1573,min_diffuse,30,90,3,3,0.05,0.95,0.9453436555605236,17,3.0,1,3.0,1,3.0,1
1574,min_diffuse,30,90,3,3,0.05,0.95,0.9363131995007,26,3.0,1,3.0,1,3.0,1
1575,min_diffuse,30,90,3,3,0.05,0.95,0.9354928244119344,26,3.0,0,3.0,0,2.0,1
1576,min_diffuse,30,90,3,3,0.05,0.95,0.9365826053805774,36,4.0,0,3.0,1,3.0,1
1577,min_diffuse,30,90,3,3,0.05,0.95,0.9226671920157644,7,2.0,1,2.0,1,2.0,1
1578,min_diffuse,30,90,3,3,0.05,0.95,0.8380185479860432,11,2.0,1,2.0,1,2.0,1
1579,min_diffuse,30,90,3,3,0.05,0.95,0.9305966942868452,25,3.0,0,2.0,1,3.0,0
1580,min_diffuse,30,90,3,3,0.05,0.95,0.9032671753142234,25,3.0,0,2.0,1,2.0,1
1581,min_diffuse,30,90,3,3,0.05,0.95,0.9296607911185992,11,2.0,1,2.0,1,2.0,1
1582,min_diffuse,30,90,3,3,0.05,0.95,0.928928037739506,50,3.0,0,3.0,0,2.0,1
1583,min_diffuse,30,90,3,3,0.05,0.95,0.9416918571095658,14,2.0,1,2.0,1,3.0,0
1584,min_diffuse,30,90,3,3,0.05,0.95,0.943896840039861,40,3.0,1,3.0,1,3.0,1
1585,min_diffuse,30,90,3,3,0.05,0.95,0.9411172744357048,51,3.0,1,3.0,1,3.0,1
1586,min_diffuse,30,90,3,3,0.05,0.95,0.9313663214817304,29,3.0,0,3.0,0,2.0,1
1587,min_diffuse,30,90,3,3,0.05,0.95,0.9096976518906896,18,2.0,1,2.0,1,2.0,1
1588,min_diffuse,30,90,3,3,0.05,0.95,0.8297724371574284,8,2.0,1,2.0,1,2.0,1
1589,min_diffuse,30,90,3,3,0.05,0.95,0.9314203306348922,19,3.0,0,2.0,1,2.0,1
1590,min_diffuse,30,90,3,3,0.05,0.95,0.9107245556674044,9,2.0,1,2.0,1,2.0,1
1591,min_diffuse,30,90,3,3,0.05,0.95,0.946880677891422,39,3.0,0,2.0,1,3.0,0
1592,min_diffuse,30,90,3,3,0.05,0.95,0.8868983348970455,34,3.0,1,3.0,1,3.0,1
1593,min_diffuse,30,90,3,3,0.05,0.95,0.9245631188505266,9,2.0,1,2.0,1,2.0,1
1594,min_diffuse,30,90,3,3,0.05,0.95,0.9279823226875497,10,2.0,1,2.0,1,2.0,1
1595,min_diffuse,30,90,3,3,0.05,0.95,0.9151205061414136,13,2.0,1,2.0,1,2.0,1
1596,min_diffuse,30,90,3,3,0.05,0.95,0.9408247928988496,44,3.0,1,3.0,1,3.0,1
1597,min_diffuse,30,90,3,3,0.05,0.95,0.947608007446817,32,3.0,0,3.0,0,2.0,1
1598,min_diffuse,30,90,3,3,0.05,0.95,0.9210477249215764,24,3.0,0,2.0,1,2.0,1
1599,min_diffuse,30,90,3,3,0.05,0.95,0.9483514010280673,11,2.0,1,2.0,1,2.0,1
1600,min_diffuse,30,90,3,3,0.05,0.95,0.9376524632341884,23,3.0,0,2.0,1,3.0,0
1601,min_diffuse,30,90,3,3,0.05,0.95,0.8717788772651062,20,2.0,1,2.0,1,2.0,1
1602,min_diffuse,30,90,3,3,0.05,0.95,0.9268290768845172,26,3.0,0,2.0,1,3.0,0
1603,min_diffuse,30,90,3,3,0.05,0.95,0.9300897887411624,12,2.0,1,2.0,1,2.0,1
1604,min_diffuse,30,90,3,3,0.05,0.95,0.93118426415494,14,2.0,1,2.0,1,2.0,1
1605,min_diffuse,30,90,3,3,0.05,0.95,0.9405437560634208,8,2.0,1,2.0,1,2.0,1
1606,min_diffuse,30,90,3,3,0.05,0.95,0.8872706981590206,11,2.0,1,2.0,1,2.0,1
1607,min_diffuse,30,90,3,3,0.05,0.95,0.9499077694599296,37,3.0,1,3.0,1,3.0,1
1608,min_diffuse,30,90,3,3,0.05,0.95,0.9469454942919228,22,3.0,1,3.0,1,3.0,1
1609,min_diffuse,30,90,3,3,0.05,0.95,0.9470965725938928,10,2.0,1,2.0,1,2.0,1
1610,min_diffuse,30,90,3,3,0.05,0.95,0.8768178416755286,12,2.0,1,2.0,1,2.0,1
1611,min_diffuse,30,90,3,3,0.05,0.95,0.914393580093746,23,3.0,1,3.0,1,3.0,1
1612,min_diffuse,30,90,3,3,0.05,0.95,0.9340922324168964,24,3.0,0,3.0,0,2.0,1
1613,min_diffuse,30,90,3,3,0.05,0.95,0.9214782837290711,13,2.0,1,2.0,1,2.0,1
1614,min_diffuse,30,90,3,3,0.05,0.95,0.927875005455932,31,3.0,1,3.0,1,3.0,1
1615,min_diffuse,30,90,3,3,0.05,0.95,0.936631812546012,6,2.0,1,2.0,1,2.0,1
1616,min_diffuse,30,90,3,3,0.05,0.95,0.9297141842323352,27,3.0,0,2.0,1,2.0,1
1617,min_diffuse,30,90,3,3,0.05,0.95,0.8981808359174056,13,2.0,1,2.0,1,2.0,1
1618,min_diffuse,30,90,3,3,0.05,0.95,0.9348092249341604,9,2.0,1,2.0,1,2.0,1
1619,min_diffuse,30,90,3,3,0.05,0.95,0.9363123198853458,69,3.0,1,3.0,1,3.0,1
1620,min_diffuse,30,90,3,3,0.05,0.95,0.945470303672887,51,3.0,1,3.0,1,3.0,1
1621,min_diffuse,30,90,3,3,0.05,0.95,0.9432326893986932,19,3.0,0,2.0,1,3.0,0
1622,min_diffuse,30,90,3,3,0.05,0.95,0.9360561528964672,24,3.0,1,3.0,1,3.0,1
1623,min_diffuse,30,90,3,3,0.05,0.95,0.9388896288875797,20,3.0,0,3.0,0,2.0,1
1624,min_diffuse,30,90,3,3,0.05,0.95,0.9453288052285744,21,3.0,0,2.0,1,2.0,1
1625,min_diffuse,30,90,3,3,0.05,0.95,0.9314398828902318,10,2.0,1,2.0,1,2.0,1
1626,min_diffuse,30,90,3,3,0.05,0.95,0.8730504476940821,11,2.0,1,2.0,1,2.0,1
1627,min_diffuse,30,90,3,3,0.05,0.95,0.9466101598907168,45,3.0,0,3.0,0,2.0,1
1628,min_diffuse,30,90,3,3,0.05,0.95,0.94529704176899,32,3.0,0,2.0,1,2.0,1
1629,min_diffuse,30,90,3,3,0.05,0.95,0.9312903734901352,11,2.0,1,2.0,1,2.0,1
1630,min_diffuse,30,90,3,3,0.05,0.95,0.9300336435784576,9,2.0,1,2.0,1,2.0,1
1631,min_diffuse,30,90,3,3,0.05,0.95,0.8626968879874211,13,2.0,1,2.0,1,2.0,1
1632,min_diffuse,30,90,3,3,0.05,0.95,0.927886983408602,28,3.0,1,3.0,1,3.0,1
1633,min_diffuse,30,90,3,3,0.05,0.95,0.9420247201841504,20,3.0,1,3.0,1,3.0,1
1634,min_diffuse,30,90,3,3,0.05,0.95,0.9421819464369566,32,3.0,1,3.0,1,3.0,1
1635,min_diffuse,30,90,3,3,0.05,0.95,0.92167066584613,10,2.0,1,2.0,1,2.0,1
1636,min_diffuse,30,90,3,3,0.05,0.95,0.9303505526149776,19,3.0,0,2.0,1,2.0,1
1637,min_diffuse,30,90,3,3,0.05,0.95,0.9292418404742122,11,2.0,1,2.0,1,2.0,1
1638,min_diffuse,30,90,3,3,0.05,0.95,0.7853738060983826,6,2.0,1,2.0,1,2.0,1
1639,min_diffuse,30,90,3,3,0.05,0.95,0.9246972304639618,12,2.0,1,2.0,1,2.0,1
1640,min_diffuse,30,90,3,3,0.05,0.95,0.948466495838423,25,3.0,1,3.0,1,3.0,1
1641,min_diffuse,30,90,3,3,0.05,0.95,0.947233613711712,52,3.0,1,3.0,1,3.0,1
1642,min_diffuse,30,90,3,3,0.05,0.95,0.8660206273519863,15,2.0,1,2.0,1,2.0,1
1643,min_diffuse,30,90,3,3,0.05,0.95,0.9499955060908906,19,3.0,1,3.0,1,3.0,1
1644,min_diffuse,30,90,3,3,0.05,0.95,0.910045749365971,23,3.0,0,2.0,1,2.0,1
1645,min_diffuse,30,90,3,3,0.05,0.95,0.8966081933687637,41,3.0,1,3.0,1,3.0,1
1646,min_diffuse,30,90,3,3,0.05,0.95,0.9473200068508448,10,2.0,1,2.0,1,2.0,1
1647,min_diffuse,30,90,3,3,0.05,0.95,0.9085889939160748,13,2.0,1,2.0,1,2.0,1
1648,min_diffuse,30,90,3,3,0.05,0.95,0.9046492974855628,35,3.0,1,3.0,1,3.0,1
1649,min_diffuse,30,90,3,3,0.05,0.95,0.8984533905657585,17,3.0,0,2.0,1,2.0,1
1650,min_diffuse,30,90,3,3,0.05,0.95,0.8983896531459299,21,2.0,1,2.0,1,2.0,1
1651,min_diffuse,30,90,3,3,0.05,0.95,0.947191375857936,24,3.0,1,3.0,1,3.0,1
1652,min_diffuse,30,90,3,3,0.05,0.95,0.9375069112014134,21,2.0,1,2.0,1,2.0,1
1653,min_diffuse,30,90,3,3,0.05,0.95,0.9436803394899412,49,4.0,1,4.0,1,4.0,1
1654,min_diffuse,30,90,3,3,0.05,0.95,0.931890615978076,10,2.0,1,2.0,1,2.0,1
1655,min_diffuse,30,90,3,3,0.05,0.95,0.8994362282138585,16,3.0,1,3.0,1,3.0,1
1656,min_diffuse,30,90,3,3,0.05,0.95,0.9402633270859074,18,3.0,0,2.0,1,2.0,1
1657,min_diffuse,30,90,3,3,0.05,0.95,0.9135029344608157,11,2.0,1,2.0,1,2.0,1
1658,min_diffuse,30,90,3,3,0.05,0.95,0.9316590778831154,26,3.0,1,3.0,1,3.0,1
1659,min_diffuse,30,90,3,3,0.05,0.95,0.9153340204574082,10,2.0,1,2.0,1,2.0,1
1660,min_diffuse,30,90,3,3,0.05,0.95,0.9492396540192948,29,3.0,0,3.0,0,2.0,1
1661,min_diffuse,30,90,3,3,0.05,0.95,0.8740632825245475,18,3.0,0,2.0,1,2.0,1
1662,min_diffuse,30,90,3,3,0.05,0.95,0.948607564559996,21,3.0,0,2.0,1,3.0,0
1663,min_diffuse,30,90,3,3,0.05,0.95,0.8921856643983993,40,3.0,0,2.0,1,2.0,1
1664,min_diffuse,30,90,3,3,0.05,0.95,0.91945538616386,26,3.0,1,3.0,1,3.0,1
1665,min_diffuse,30,90,3,3,0.05,0.95,0.932033931319374,16,2.0,1,3.0,0,3.0,0
1666,min_diffuse,30,90,3,3,0.05,0.95,0.9495176528148572,16,3.0,1,3.0,1,3.0,1
1667,min_diffuse,30,90,3,3,0.05,0.95,0.9426737610582264,8,2.0,1,2.0,1,2.0,1
1668,min_diffuse,30,90,3,3,0.05,0.95,0.9311528747515048,12,2.0,1,2.0,1,2.0,1
1669,min_diffuse,30,90,3,3,0.05,0.95,0.9322461582596524,16,3.0,0,2.0,1,3.0,0
1670,min_diffuse,30,90,3,3,0.05,0.95,0.9469543707407948,11,2.0,1,2.0,1,2.0,1
1671,min_diffuse,30,90,3,3,0.05,0.95,0.939905455060188,36,3.0,1,3.0,1,3.0,1
1672,min_diffuse,30,90,3,3,0.05,0.95,0.8880501509266788,15,2.0,1,2.0,1,2.0,1
1673,min_diffuse,30,90,3,3,0.05,0.95,0.924145863764402,20,3.0,1,3.0,1,3.0,1
1674,min_diffuse,30,90,3,3,0.05,0.95,0.942876598364874,22,3.0,0,2.0,1,2.0,1
1675,min_diffuse,30,90,3,3,0.05,0.95,0.9445385036041044,18,3.0,0,2.0,1,2.0,1
1676,min_diffuse,30,90,3,3,0.05,0.95,0.90548188849266,26,3.0,1,3.0,1,3.0,1
1677,min_diffuse,30,90,3,3,0.05,0.95,0.9395336480585788,17,2.0,1,2.0,1,2.0,1
1678,min_diffuse,30,90,3,3,0.05,0.95,0.9288146535991746,44,3.0,1,3.0,1,3.0,1
1679,min_diffuse,30,90,3,3,0.05,0.95,0.9031586633375664,15,2.0,1,2.0,1,2.0,1
1680,min_diffuse,30,90,3,3,0.05,0.95,0.9344542205875048,7,2.0,1,2.0,1,2.0,1
1681,min_diffuse,30,90,3,3,0.05,0.95,0.9129064569685232,30,3.0,0,3.0,0,2.0,1
1682,min_diffuse,30,90,3,3,0.05,0.95,0.900447032278859,28,3.0,0,2.0,1,2.0,1
1683,min_diffuse,30,90,3,3,0.05,0.95,0.9388881910280809,23,2.0,1,2.0,1,2.0,1
1684,min_diffuse,30,90,3,3,0.05,0.95,0.9132557621883446,33,3.0,1,3.0,1,3.0,1
1685,min_diffuse,30,90,3,3,0.05,0.95,0.9096332144941456,7,2.0,1,2.0,1,2.0,1
1686,min_diffuse,30,90,3,3,0.05,0.95,0.9099089188633268,11,2.0,1,2.0,1,2.0,1
1687,min_diffuse,30,90,3,3,0.05,0.95,0.937831505137748,14,2.0,1,2.0,1,2.0,1
1688,min_diffuse,30,90,3,3,0.05,0.95,0.8545087212238169,6,2.0,1,2.0,1,2.0,1
1689,min_diffuse,30,90,3,3,0.05,0.95,0.948832581707414,22,3.0,1,3.0,1,3.0,1
1690,min_diffuse,30,90,3,3,0.05,0.95,0.9456351026750212,11,2.0,1,2.0,1,2.0,1
1691,min_diffuse,30,90,3,3,0.05,0.95,0.9058441451447146,24,3.0,0,2.0,1,2.0,1
1692,min_diffuse,30,90,3,3,0.05,0.95,0.9004848990324376,15,3.0,0,2.0,1,2.0,1
1693,min_diffuse,30,90,3,3,0.05,0.95,0.908181432402184,28,3.0,0,2.0,1,2.0,1
1694,min_diffuse,30,90,3,3,0.05,0.95,0.944901526224888,25,3.0,1,3.0,1,3.0,1
1695,min_diffuse,30,90,3,3,0.05,0.95,0.9058578964681228,5,2.0,1,2.0,1,2.0,1
1696,min_diffuse,30,90,3,3,0.05,0.95,0.9059085379753452,19,3.0,0,2.0,1,2.0,1
1697,min_diffuse,30,90,3,3,0.05,0.95,0.9145481332623904,20,2.0,1,2.0,1,2.0,1
1698,min_diffuse,30,90,3,3,0.05,0.95,0.9016993684611836,9,2.0,1,2.0,1,2.0,1
1699,min_diffuse,30,90,3,3,0.05,0.95,0.9130293899069104,15,2.0,1,2.0,1,2.0,1
1700,min_diffuse,30,90,3,3,0.05,0.95,0.9444900131023012,25,3.0,1,3.0,1,3.0,1
1701,min_diffuse,30,90,3,3,0.05,0.95,0.9154415972692792,17,3.0,0,3.0,0,2.0,1
1702,min_diffuse,30,90,3,3,0.05,0.95,0.9096217804621716,14,3.0,0,2.0,1,2.0,1
1703,min_diffuse,30,90,3,3,0.05,0.95,0.9347123707378244,18,3.0,0,2.0,1,2.0,1
1704,min_diffuse,30,90,3,3,0.05,0.95,0.907440744921958,13,2.0,1,2.0,1,2.0,1
1705,min_diffuse,30,90,3,3,0.05,0.95,0.932265830154786,36,3.0,0,3.0,0,2.0,1
1706,min_diffuse,30,90,3,3,0.05,0.95,0.9320806882143892,37,3.0,1,3.0,1,3.0,1
1707,min_diffuse,30,90,3,3,0.05,0.95,0.9432514118601112,22,3.0,0,2.0,1,2.0,1
1708,min_diffuse,30,90,3,3,0.05,0.95,0.9466692354034164,22,3.0,1,3.0,1,3.0,1
1709,min_diffuse,30,90,3,3,0.05,0.95,0.8622427195670908,25,3.0,0,2.0,1,2.0,1
1710,min_diffuse,30,90,3,3,0.05,0.95,0.9355982803780324,49,3.0,1,3.0,1,3.0,1
1711,min_diffuse,30,90,3,3,0.05,0.95,0.948894236414238,10,2.0,1,2.0,1,2.0,1
1712,min_diffuse,30,90,3,3,0.05,0.95,0.9103836238525792,44,3.0,0,3.0,0,2.0,1
1713,min_diffuse,30,90,3,3,0.05,0.95,0.9179406898552184,45,3.0,1,3.0,1,3.0,1
1714,min_diffuse,30,90,3,3,0.05,0.95,0.8505334392420157,17,2.0,1,2.0,1,2.0,1
1715,min_diffuse,30,90,3,3,0.05,0.95,0.9443412633737038,12,2.0,1,2.0,1,2.0,1
1716,min_diffuse,30,90,3,3,0.05,0.95,0.947579198686624,26,3.0,0,2.0,1,2.0,1
1717,min_diffuse,30,90,3,3,0.05,0.95,0.940167637218981,24,3.0,1,3.0,1,3.0,1
1718,min_diffuse,30,90,3,3,0.05,0.95,0.9040565077851792,20,3.0,0,2.0,1,2.0,1
1719,min_diffuse,30,90,3,3,0.05,0.95,0.866794919474075,25,3.0,0,2.0,1,2.0,1
1720,min_diffuse,30,90,3,3,0.05,0.95,0.9406434149876656,15,2.0,1,3.0,0,3.0,0
1721,min_diffuse,30,90,3,3,0.05,0.95,0.8760292482583899,8,2.0,1,2.0,1,2.0,1
1722,min_diffuse,30,90,3,3,0.05,0.95,0.9072094949399792,13,2.0,1,2.0,1,2.0,1
1723,min_diffuse,30,90,3,3,0.05,0.95,0.9247858738395668,26,3.0,0,2.0,1,2.0,1
1724,min_diffuse,30,90,3,3,0.05,0.95,0.905631088637757,8,2.0,1,2.0,1,2.0,1
1725,min_diffuse,30,90,3,3,0.05,0.95,0.942975771822784,22,3.0,0,3.0,0,2.0,1
1726,min_diffuse,30,90,3,3,0.05,0.95,0.9441996752929496,32,3.0,1,3.0,1,3.0,1
1727,min_diffuse,30,90,3,3,0.05,0.95,0.9293235411488906,25,3.0,0,3.0,0,2.0,1
1728,min_diffuse,30,90,3,3,0.05,0.95,0.8749890885755086,29,3.0,0,2.0,1,2.0,1
1729,min_diffuse,30,90,3,3,0.05,0.95,0.942656485200304,24,3.0,0,3.0,0,2.0,1
1730,min_diffuse,30,90,3,3,0.05,0.95,0.8903926490968233,16,2.0,1,2.0,1,2.0,1
1731,min_diffuse,30,90,3,3,0.05,0.95,0.9393225107064144,12,2.0,1,2.0,1,2.0,1
1732,min_diffuse,30,90,3,3,0.05,0.95,0.9328779764230964,11,2.0,1,2.0,1,2.0,1
1733,min_diffuse,30,90,3,3,0.05,0.95,0.8779835566272506,7,2.0,1,2.0,1,2.0,1
1734,min_diffuse,30,90,3,3,0.05,0.95,0.8796138156180429,14,2.0,1,2.0,1,2.0,1
1735,min_diffuse,30,90,3,3,0.05,0.95,0.899383530149898,33,3.0,0,3.0,0,2.0,1
1736,min_diffuse,30,90,3,3,0.05,0.95,0.944701317981812,13,2.0,1,2.0,1,2.0,1
1737,min_diffuse,30,90,3,3,0.05,0.95,0.948161643450088,42,4.0,0,3.0,1,3.0,1
1738,min_diffuse,30,90,3,3,0.05,0.95,0.924757842090351,17,2.0,1,2.0,1,2.0,1
1739,min_diffuse,30,90,3,3,0.05,0.95,0.93923115327099,43,3.0,0,3.0,0,2.0,1
1740,min_diffuse,30,90,3,3,0.05,0.95,0.8453496276495641,8,2.0,1,2.0,1,2.0,1
1741,min_diffuse,30,90,3,3,0.05,0.95,0.8515366762164146,8,2.0,1,2.0,1,2.0,1
1742,min_diffuse,30,90,3,3,0.05,0.95,0.941974678099678,27,3.0,1,3.0,1,3.0,1
1743,min_diffuse,30,90,3,3,0.05,0.95,0.8923223912156176,9,2.0,1,2.0,1,2.0,1
1744,min_diffuse,30,90,3,3,0.05,0.95,0.9163532764790928,16,2.0,1,2.0,1,2.0,1
1745,min_diffuse,30,90,3,3,0.05,0.95,0.8773435002711413,11,2.0,1,2.0,1,2.0,1
1746,min_diffuse,30,90,3,3,0.05,0.95,0.9211935399441212,14,2.0,1,2.0,1,2.0,1
1747,min_diffuse,30,90,3,3,0.05,0.95,0.9188656319657122,62,3.0,1,3.0,1,3.0,1
1748,min_diffuse,30,90,3,3,0.05,0.95,0.9002105412686953,35,3.0,0,3.0,0,2.0,1
1749,min_diffuse,30,90,3,3,0.05,0.95,0.929761247673399,37,3.0,1,3.0,1,3.0,1
1750,min_diffuse,30,90,3,3,0.05,0.95,0.9467611609194576,43,3.0,0,3.0,0,2.0,1
1751,min_diffuse,30,90,3,3,0.05,0.95,0.9475622365744698,22,3.0,1,3.0,1,3.0,1
1752,min_diffuse,30,90,3,3,0.05,0.95,0.9382645414553632,29,3.0,1,3.0,1,3.0,1
1753,min_diffuse,30,90,3,3,0.05,0.95,0.9411179466295382,17,3.0,1,3.0,1,3.0,1
1754,min_diffuse,30,90,3,3,0.05,0.95,0.9311189077558796,19,3.0,0,2.0,1,2.0,1
1755,min_diffuse,30,90,3,3,0.05,0.95,0.9398882197252032,17,2.0,1,2.0,1,2.0,1
1756,min_diffuse,30,90,3,3,0.05,0.95,0.890896966093834,5,2.0,1,2.0,1,2.0,1
1757,min_diffuse,30,90,3,3,0.05,0.95,0.9119702444715744,13,2.0,1,2.0,1,2.0,1
1758,min_diffuse,30,90,3,3,0.05,0.95,0.9454237850190051,19,3.0,0,2.0,1,2.0,1
1759,min_diffuse,30,90,3,3,0.05,0.95,0.9446695250937178,39,3.0,1,3.0,1,3.0,1
1760,min_diffuse,30,90,3,3,0.05,0.95,0.947661070719688,17,2.0,1,2.0,1,2.0,1
1761,min_diffuse,30,90,3,3,0.05,0.95,0.8707819767236138,6,2.0,1,2.0,1,2.0,1
1762,min_diffuse,30,90,3,3,0.05,0.95,0.9318030382903064,21,3.0,1,3.0,1,3.0,1
1763,min_diffuse,30,90,3,3,0.05,0.95,0.9394221019948268,44,3.0,0,3.0,0,2.0,1
1764,min_diffuse,30,90,3,3,0.05,0.95,0.9446053872095844,49,4.0,0,4.0,0,3.0,1
1765,min_diffuse,30,90,3,3,0.05,0.95,0.945236307845521,27,3.0,0,2.0,1,3.0,0
1766,min_diffuse,30,90,3,3,0.05,0.95,0.8864215191468502,7,2.0,1,2.0,1,2.0,1
1767,min_diffuse,30,90,3,3,0.05,0.95,0.9146362796491018,22,3.0,0,2.0,1,3.0,0
1768,min_diffuse,30,90,3,3,0.05,0.95,0.7828176970246062,12,2.0,1,2.0,1,2.0,1
1769,min_diffuse,30,90,3,3,0.05,0.95,0.9248144304090762,70,4.0,0,3.0,1,3.0,1
1770,min_diffuse,30,90,3,3,0.05,0.95,0.9392295970256648,14,3.0,0,2.0,1,2.0,1
1771,min_diffuse,30,90,3,3,0.05,0.95,0.9186262790400862,16,2.0,1,2.0,1,2.0,1
1772,min_diffuse,30,90,3,3,0.05,0.95,0.9097527305669926,16,2.0,1,2.0,1,2.0,1
1773,min_diffuse,30,90,3,3,0.05,0.95,0.93578708728008,38,3.0,0,3.0,0,2.0,1
1774,min_diffuse,30,90,3,3,0.05,0.95,0.9445703579448208,12,2.0,1,2.0,1,2.0,1
1775,min_diffuse,30,90,3,3,0.05,0.95,0.9054361634271144,32,3.0,1,3.0,1,3.0,1
1776,min_diffuse,30,90,3,3,0.05,0.95,0.8556546981697289,20,2.0,1,2.0,1,2.0,1
1777,min_diffuse,30,90,3,3,0.05,0.95,0.9409203695075968,19,3.0,0,2.0,1,3.0,0
1778,min_diffuse,30,90,3,3,0.05,0.95,0.93155413733573,9,2.0,1,2.0,1,2.0,1
1779,min_diffuse,30,90,3,3,0.05,0.95,0.9296035151078048,31,3.0,0,2.0,1,2.0,1
1780,min_diffuse,30,90,3,3,0.05,0.95,0.9440950897889356,10,2.0,1,2.0,1,2.0,1
1781,min_diffuse,30,90,3,3,0.05,0.95,0.8952304706792975,28,3.0,1,3.0,1,3.0,1
1782,min_diffuse,30,90,3,3,0.05,0.95,0.931245322969636,12,2.0,1,2.0,1,2.0,1
1783,min_diffuse,30,90,3,3,0.05,0.95,0.9281342718511344,12,2.0,1,2.0,1,2.0,1
1784,min_diffuse,30,90,3,3,0.05,0.95,0.9256696178581753,25,2.0,1,2.0,1,2.0,1
1785,min_diffuse,30,90,3,3,0.05,0.95,0.946146772515607,15,2.0,1,2.0,1,2.0,1
1786,min_diffuse,30,90,3,3,0.05,0.95,0.9307238122151126,32,3.0,1,3.0,1,3.0,1
1787,min_diffuse,30,90,3,3,0.05,0.95,0.9453412055620752,36,3.0,1,3.0,1,3.0,1
1788,min_diffuse,30,90,3,3,0.05,0.95,0.9272177102072968,14,2.0,1,2.0,1,3.0,0
1789,min_diffuse,30,90,3,3,0.05,0.95,0.939931056259416,22,3.0,0,3.0,0,2.0,1
1790,min_diffuse,30,90,3,3,0.05,0.95,0.8465148466254179,24,3.0,0,2.0,1,2.0,1
1791,min_diffuse,30,90,3,3,0.05,0.95,0.9469171920204814,57,4.0,1,4.0,1,4.0,1
1792,min_diffuse,30,90,3,3,0.05,0.95,0.9152059213372504,18,2.0,1,2.0,1,3.0,0
1793,min_diffuse,30,90,3,3,0.05,0.95,0.9308431350762716,21,3.0,0,2.0,1,2.0,1
1794,min_diffuse,30,90,3,3,0.05,0.95,0.9473129288745884,48,3.0,0,3.0,0,2.0,1
1795,min_diffuse,30,90,3,3,0.05,0.95,0.9196349692045104,17,3.0,0,3.0,0,2.0,1
1796,min_diffuse,30,90,3,3,0.05,0.95,0.8965934067972966,9,2.0,1,2.0,1,2.0,1
1797,min_diffuse,30,90,3,3,0.05,0.95,0.9424721986991118,47,3.0,1,3.0,1,3.0,1
1798,min_diffuse,30,90,3,3,0.05,0.95,0.924594977872006,25,3.0,0,3.0,0,2.0,1
1799,min_diffuse,30,90,3,3,0.05,0.95,0.9454081938640402,19,3.0,0,2.0,1,3.0,0
1800,min_diffuse,30,90,3,3,0.05,0.95,0.9435656066825066,27,3.0,1,3.0,1,3.0,1
1801,min_diffuse,30,90,3,3,0.05,0.95,0.9196863598969878,30,3.0,0,2.0,1,2.0,1
1802,min_diffuse,30,90,3,3,0.05,0.95,0.9084751132799396,7,2.0,1,2.0,1,2.0,1
1803,min_diffuse,30,90,3,3,0.05,0.95,0.9411221209451326,9,2.0,1,2.0,1,2.0,1
1804,min_diffuse,30,90,3,3,0.05,0.95,0.917103715199187,16,3.0,0,2.0,1,2.0,1
1805,min_diffuse,30,90,3,3,0.05,0.95,0.914646651660526,13,2.0,1,2.0,1,2.0,1
1806,min_diffuse,30,90,3,3,0.05,0.95,0.886331403502505,15,2.0,1,2.0,1,2.0,1
1807,min_diffuse,30,90,3,3,0.05,0.95,0.9419997934939328,25,3.0,1,3.0,1,3.0,1
1808,min_diffuse,30,90,3,3,0.05,0.95,0.9415118276769244,11,2.0,1,2.0,1,2.0,1
1809,min_diffuse,30,90,3,3,0.05,0.95,0.903402663147283,34,3.0,0,2.0,1,2.0,1
1810,min_diffuse,30,90,3,3,0.05,0.95,0.9077806975947468,11,2.0,1,2.0,1,2.0,1
1811,min_diffuse,30,90,3,3,0.05,0.95,0.8712761710278271,8,2.0,1,2.0,1,2.0,1
1812,min_diffuse,30,90,3,3,0.05,0.95,0.8245657517660009,7,2.0,1,2.0,1,2.0,1
1813,min_diffuse,30,90,3,3,0.05,0.95,0.9382483756771874,26,3.0,0,3.0,0,2.0,1
1814,min_diffuse,30,90,3,3,0.05,0.95,0.9421818483417884,21,3.0,0,2.0,1,2.0,1
1815,min_diffuse,30,90,3,3,0.05,0.95,0.938997924890198,13,2.0,1,2.0,1,2.0,1
1816,min_diffuse,30,90,3,3,0.05,0.95,0.921458698603424,13,2.0,1,2.0,1,2.0,1
1817,min_diffuse,30,90,3,3,0.05,0.95,0.9383112378571496,21,3.0,1,3.0,1,3.0,1
1818,min_diffuse,30,90,3,3,0.05,0.95,0.902121319504906,24,3.0,0,3.0,0,2.0,1
1819,min_diffuse,30,90,3,3,0.05,0.95,0.9422087180981404,20,3.0,0,3.0,0,2.0,1
1820,min_diffuse,30,90,3,3,0.05,0.95,0.9076554407635408,10,2.0,1,2.0,1,2.0,1
1821,min_diffuse,30,90,3,3,0.05,0.95,0.947589360066308,17,3.0,1,3.0,1,3.0,1
1822,min_diffuse,30,90,3,3,0.05,0.95,0.8651208360135194,12,2.0,1,2.0,1,2.0,1
1823,min_diffuse,30,90,3,3,0.05,0.95,0.9308335550038974,17,3.0,0,3.0,0,2.0,1
1824,min_diffuse,30,90,3,3,0.05,0.95,0.8978858984076723,12,2.0,1,2.0,1,2.0,1
1825,min_diffuse,30,90,3,3,0.05,0.95,0.8285374222779257,15,2.0,1,2.0,1,2.0,1
1826,min_diffuse,30,90,3,3,0.05,0.95,0.9425202263524882,19,3.0,0,2.0,1,3.0,0
1827,min_diffuse,30,90,3,3,0.05,0.95,0.8922925019180775,29,3.0,0,2.0,1,2.0,1
1828,min_diffuse,30,90,3,3,0.05,0.95,0.945361040302162,74,4.0,0,3.0,1,3.0,1
1829,min_diffuse,30,90,3,3,0.05,0.95,0.9278561857849232,28,3.0,0,2.0,1,3.0,0
1830,min_diffuse,30,90,3,3,0.05,0.95,0.9336925206024344,7,2.0,1,2.0,1,2.0,1
1831,min_diffuse,30,90,3,3,0.05,0.95,0.8967399204570661,25,3.0,0,2.0,1,2.0,1
1832,min_diffuse,30,90,3,3,0.05,0.95,0.9141636244824716,8,2.0,1,2.0,1,2.0,1
1833,min_diffuse,30,90,3,3,0.05,0.95,0.934762328858846,49,3.0,0,3.0,0,2.0,1
1834,min_diffuse,30,90,3,3,0.05,0.95,0.9380429081947296,29,3.0,0,3.0,0,2.0,1
1835,min_diffuse,30,90,3,3,0.05,0.95,0.9138408249420116,18,2.0,1,2.0,1,2.0,1
1836,min_diffuse,30,90,3,3,0.05,0.95,0.8973627485872905,11,2.0,1,2.0,1,2.0,1
1837,min_diffuse,30,90,3,3,0.05,0.95,0.8893276715277871,11,2.0,1,2.0,1,2.0,1
1838,min_diffuse,30,90,3,3,0.05,0.95,0.9474912884381952,18,3.0,0,3.0,0,2.0,1
1839,min_diffuse,30,90,3,3,0.05,0.95,0.9403445957123884,11,2.0,1,2.0,1,2.0,1
1840,min_diffuse,30,90,3,3,0.05,0.95,0.9319876284993828,24,3.0,0,2.0,1,2.0,1
1841,min_diffuse,30,90,3,3,0.05,0.95,0.8100479302987217,8,2.0,1,2.0,1,2.0,1
1842,min_diffuse,30,90,3,3,0.05,0.95,0.9052769705897408,13,2.0,1,2.0,1,2.0,1
1843,min_diffuse,30,90,3,3,0.05,0.95,0.9265606874163248,16,2.0,1,2.0,1,2.0,1
1844,min_diffuse,30,90,3,3,0.05,0.95,0.9459482486071736,40,3.0,0,2.0,1,2.0,1
1845,min_diffuse,30,90,3,3,0.05,0.95,0.9434221992557924,22,3.0,0,2.0,1,2.0,1
1846,min_diffuse,30,90,3,3,0.05,0.95,0.9328046128776664,10,2.0,1,2.0,1,2.0,1
1847,min_diffuse,30,90,3,3,0.05,0.95,0.9456258335526893,47,4.0,0,3.0,1,3.0,1
1848,min_diffuse,30,90,3,3,0.05,0.95,0.9401318061309526,43,4.0,0,3.0,1,3.0,1
1849,min_diffuse,30,90,3,3,0.05,0.95,0.8987139964096879,17,3.0,1,3.0,1,3.0,1
1850,min_diffuse,30,90,3,3,0.05,0.95,0.9386776545477182,18,2.0,1,2.0,1,2.0,1
1851,min_diffuse,30,90,3,3,0.05,0.95,0.9156656616497432,7,2.0,1,2.0,1,2.0,1
1852,min_diffuse,30,90,3,3,0.05,0.95,0.9324697709598908,64,3.0,1,3.0,1,3.0,1
1853,min_diffuse,30,90,3,3,0.05,0.95,0.9456942292675669,57,3.0,0,3.0,0,2.0,1
1854,min_diffuse,30,90,3,3,0.05,0.95,0.9041111257741152,10,2.0,1,2.0,1,2.0,1
1855,min_diffuse,30,90,3,3,0.05,0.95,0.9465316426609144,31,3.0,1,3.0,1,3.0,1
1856,min_diffuse,30,90,3,3,0.05,0.95,0.9405287321593716,14,2.0,1,2.0,1,2.0,1
1857,min_diffuse,30,90,3,3,0.05,0.95,0.9412450924942988,72,4.0,0,3.0,1,3.0,1
1858,min_diffuse,30,90,3,3,0.05,0.95,0.9315591286296108,19,2.0,1,2.0,1,2.0,1
1859,min_diffuse,30,90,3,3,0.05,0.95,0.9480344709216734,29,3.0,0,3.0,0,2.0,1
1860,min_diffuse,30,90,3,3,0.05,0.95,0.916967769138577,14,2.0,1,2.0,1,2.0,1
1861,min_diffuse,30,90,3,3,0.05,0.95,0.894525452186381,12,2.0,1,2.0,1,2.0,1
1862,min_diffuse,30,90,3,3,0.05,0.95,0.920950517526844,16,3.0,0,2.0,1,2.0,1
1863,min_diffuse,30,90,3,3,0.05,0.95,0.9366416516539048,14,2.0,1,2.0,1,2.0,1
1864,min_diffuse,30,90,3,3,0.05,0.95,0.937636812482382,16,2.0,1,2.0,1,2.0,1
1865,min_diffuse,30,90,3,3,0.05,0.95,0.942517338334906,16,3.0,0,3.0,0,2.0,1
1866,min_diffuse,30,90,3,3,0.05,0.95,0.9379954265552404,65,3.0,1,3.0,1,3.0,1
1867,min_diffuse,30,90,3,3,0.05,0.95,0.9117897719716648,15,2.0,1,2.0,1,2.0,1
1868,min_diffuse,30,90,3,3,0.05,0.95,0.9320842473780954,9,2.0,1,2.0,1,2.0,1
1869,min_diffuse,30,90,3,3,0.05,0.95,0.9295228330098982,14,2.0,1,2.0,1,2.0,1
1870,min_diffuse,30,90,3,3,0.05,0.95,0.8749962625600622,7,2.0,1,2.0,1,2.0,1
1871,min_diffuse,30,90,3,3,0.05,0.95,0.94566109735296,53,3.0,1,3.0,1,3.0,1
1872,min_diffuse,30,90,3,3,0.05,0.95,0.9453900520547788,46,3.0,1,3.0,1,3.0,1
1873,min_diffuse,30,90,3,3,0.05,0.95,0.9082191441870788,11,2.0,1,3.0,0,3.0,0
1874,min_diffuse,30,90,3,3,0.05,0.95,0.934530174737346,12,3.0,0,2.0,1,2.0,1
1875,min_diffuse,30,90,3,3,0.05,0.95,0.9351349666217844,59,4.0,0,3.0,1,3.0,1
1876,min_diffuse,30,90,3,3,0.05,0.95,0.8705854063366313,12,2.0,1,2.0,1,2.0,1
1877,min_diffuse,30,90,3,3,0.05,0.95,0.9206818782786048,13,2.0,1,2.0,1,2.0,1
1878,min_diffuse,30,90,3,3,0.05,0.95,0.9019199253773464,15,2.0,1,2.0,1,2.0,1
1879,min_diffuse,30,90,3,3,0.05,0.95,0.8995866107819367,13,2.0,1,2.0,1,2.0,1
1880,min_diffuse,30,90,3,3,0.05,0.95,0.8853609307642724,10,2.0,1,2.0,1,2.0,1
1881,min_diffuse,30,90,3,3,0.05,0.95,0.9091217184741568,15,2.0,1,2.0,1,2.0,1
1882,min_diffuse,30,90,3,3,0.05,0.95,0.8972930116130202,14,3.0,0,2.0,1,3.0,0
1883,min_diffuse,30,90,3,3,0.05,0.95,0.9460678908719352,32,2.0,1,2.0,1,2.0,1
1884,min_diffuse,30,90,3,3,0.05,0.95,0.9081941212892304,22,3.0,0,2.0,1,2.0,1
1885,min_diffuse,30,90,3,3,0.05,0.95,0.9089762232095429,30,3.0,1,3.0,1,3.0,1
1886,min_diffuse,30,90,3,3,0.05,0.95,0.9329121945936484,17,2.0,1,2.0,1,2.0,1
1887,min_diffuse,30,90,3,3,0.05,0.95,0.8706918573230421,19,2.0,1,2.0,1,2.0,1
1888,min_diffuse,30,90,3,3,0.05,0.95,0.9393483418436964,11,2.0,1,2.0,1,2.0,1
1889,min_diffuse,30,90,3,3,0.05,0.95,0.8964976182039742,31,3.0,0,2.0,1,2.0,1
1890,min_diffuse,30,90,3,3,0.05,0.95,0.8790456894543274,11,2.0,1,2.0,1,2.0,1
1891,min_diffuse,30,90,3,3,0.05,0.95,0.8992355184442549,15,3.0,1,3.0,1,3.0,1
1892,min_diffuse,30,90,3,3,0.05,0.95,0.8993401624489158,22,2.0,1,2.0,1,2.0,1
1893,min_diffuse,30,90,3,3,0.05,0.95,0.9353948000456712,8,2.0,1,2.0,1,2.0,1
1894,min_diffuse,30,90,3,3,0.05,0.95,0.8702468268268684,19,3.0,0,2.0,1,2.0,1
1895,min_diffuse,30,90,3,3,0.05,0.95,0.9395825442931776,43,3.0,1,3.0,1,3.0,1
1896,min_diffuse,30,90,3,3,0.05,0.95,0.9173553217050904,27,3.0,0,2.0,1,2.0,1
1897,min_diffuse,30,90,3,3,0.05,0.95,0.8874419182147096,8,2.0,1,2.0,1,2.0,1
1898,min_diffuse,30,90,3,3,0.05,0.95,0.9448914725831992,33,2.0,1,2.0,1,2.0,1
1899,min_diffuse,30,90,3,3,0.05,0.95,0.9011815204797036,11,2.0,1,2.0,1,2.0,1
1900,min_diffuse,30,90,3,3,0.05,0.95,0.8787240161955523,12,2.0,1,2.0,1,2.0,1
1901,min_diffuse,30,90,3,3,0.05,0.95,0.9333034628161238,21,3.0,0,2.0,1,3.0,0
1902,min_diffuse,30,90,3,3,0.05,0.95,0.9163487277044612,19,3.0,0,2.0,1,2.0,1
1903,min_diffuse,30,90,3,3,0.05,0.95,0.9149838911258515,41,3.0,1,3.0,1,3.0,1
1904,min_diffuse,30,90,3,3,0.05,0.95,0.9393364293037154,11,2.0,1,2.0,1,2.0,1
1905,min_diffuse,30,90,3,3,0.05,0.95,0.9345332262745266,12,2.0,1,2.0,1,2.0,1
1906,min_diffuse,30,90,3,3,0.05,0.95,0.9379283541920528,17,2.0,1,2.0,1,2.0,1
1907,min_diffuse,30,90,3,3,0.05,0.95,0.9252874493083226,37,4.0,0,4.0,0,3.0,1
1908,min_diffuse,30,90,3,3,0.05,0.95,0.9179969011807037,40,3.0,0,3.0,0,2.0,1
1909,min_diffuse,30,90,3,3,0.05,0.95,0.925596897177814,18,3.0,0,2.0,1,2.0,1
1910,min_diffuse,30,90,3,3,0.05,0.95,0.9218598646326036,5,2.0,1,2.0,1,2.0,1
1911,min_diffuse,30,90,3,3,0.05,0.95,0.9262194065678176,18,2.0,1,3.0,0,2.0,1
1912,min_diffuse,30,90,3,3,0.05,0.95,0.8969941823548883,7,2.0,1,2.0,1,2.0,1
1913,min_diffuse,30,90,3,3,0.05,0.95,0.9416995748492356,11,2.0,1,2.0,1,2.0,1
1914,min_diffuse,30,90,3,3,0.05,0.95,0.9431697744084916,11,2.0,1,2.0,1,2.0,1
1915,min_diffuse,30,90,3,3,0.05,0.95,0.9227855763149984,29,3.0,0,2.0,1,2.0,1
1916,min_diffuse,30,90,3,3,0.05,0.95,0.9444461684313364,53,3.0,1,3.0,1,3.0,1
1917,min_diffuse,30,90,3,3,0.05,0.95,0.9275349374113564,30,3.0,1,3.0,1,3.0,1
1918,min_diffuse,30,90,3,3,0.05,0.95,0.9366697505616872,33,3.0,1,3.0,1,3.0,1
1919,min_diffuse,30,90,3,3,0.05,0.95,0.9271113485991412,25,3.0,1,3.0,1,3.0,1
1920,min_diffuse,30,90,3,3,0.05,0.95,0.9339328005687568,27,3.0,1,3.0,1,3.0,1
1921,min_diffuse,30,90,3,3,0.05,0.95,0.9490680722725976,36,3.0,1,3.0,1,3.0,1
1922,min_diffuse,30,90,3,3,0.05,0.95,0.944481652037347,12,2.0,1,2.0,1,2.0,1
1923,min_diffuse,30,90,3,3,0.05,0.95,0.8287196523973838,14,2.0,1,2.0,1,2.0,1
1924,min_diffuse,30,90,3,3,0.05,0.95,0.9444921434715444,31,4.0,0,3.0,1,3.0,1
1925,min_diffuse,30,90,3,3,0.05,0.95,0.9484846104737388,41,3.0,0,2.0,1,3.0,0
1926,min_diffuse,30,90,3,3,0.05,0.95,0.9052043418842304,7,2.0,1,2.0,1,2.0,1
1927,min_diffuse,30,90,3,3,0.05,0.95,0.9146199467297448,12,2.0,1,2.0,1,2.0,1
1928,min_diffuse,30,90,3,3,0.05,0.95,0.9165398448453622,10,2.0,1,2.0,1,2.0,1
1929,min_diffuse,30,90,3,3,0.05,0.95,0.9278644986282804,26,3.0,0,3.0,0,2.0,1
1930,min_diffuse,30,90,3,3,0.05,0.95,0.94042483918039,16,3.0,1,3.0,1,3.0,1
1931,min_diffuse,30,90,3,3,0.05,0.95,0.9280389882576566,17,2.0,1,2.0,1,2.0,1
1932,min_diffuse,30,90,3,3,0.05,0.95,0.9465560160834012,11,2.0,1,2.0,1,3.0,0
1933,min_diffuse,30,90,3,3,0.05,0.95,0.9370870991823528,40,3.0,0,3.0,0,2.0,1
1934,min_diffuse,30,90,3,3,0.05,0.95,0.9435694018581754,19,2.0,1,2.0,1,2.0,1
1935,min_diffuse,30,90,3,3,0.05,0.95,0.9118207138430768,16,3.0,0,2.0,1,2.0,1
1936,min_diffuse,30,90,3,3,0.05,0.95,0.9066864773304112,15,2.0,1,2.0,1,2.0,1
1937,min_diffuse,30,90,3,3,0.05,0.95,0.942907521948092,31,3.0,0,3.0,0,2.0,1
1938,min_diffuse,30,90,3,3,0.05,0.95,0.9309717407147204,26,3.0,0,2.0,1,2.0,1
1939,min_diffuse,30,90,3,3,0.05,0.95,0.9341804266512636,31,3.0,0,2.0,1,2.0,1
1940,min_diffuse,30,90,3,3,0.05,0.95,0.9223492045528334,29,3.0,0,3.0,0,2.0,1
1941,min_diffuse,30,90,3,3,0.05,0.95,0.9352918249799808,10,2.0,1,2.0,1,2.0,1
1942,min_diffuse,30,90,3,3,0.05,0.95,0.9447370625971714,22,3.0,0,2.0,1,2.0,1
1943,min_diffuse,30,90,3,3,0.05,0.95,0.9264361035865956,36,3.0,1,3.0,1,3.0,1
1944,min_diffuse,30,90,3,3,0.05,0.95,0.9263242773765415,20,2.0,1,2.0,1,3.0,0
1945,min_diffuse,30,90,3,3,0.05,0.95,0.9266081863102807,15,3.0,0,2.0,1,2.0,1
1946,min_diffuse,30,90,3,3,0.05,0.95,0.9267952699516568,16,3.0,0,2.0,1,2.0,1
1947,min_diffuse,30,90,3,3,0.05,0.95,0.9229612470715032,23,3.0,1,3.0,1,3.0,1
1948,min_diffuse,30,90,3,3,0.05,0.95,0.9354976042154154,15,2.0,1,2.0,1,2.0,1
1949,min_diffuse,30,90,3,3,0.05,0.95,0.9278891223445463,10,2.0,1,2.0,1,2.0,1
1950,min_diffuse,30,90,3,3,0.05,0.95,0.9242786748971163,9,2.0,1,2.0,1,2.0,1
1951,min_diffuse,30,90,3,3,0.05,0.95,0.9178497990392376,39,3.0,1,3.0,1,3.0,1
1952,min_diffuse,30,90,3,3,0.05,0.95,0.8954394077510934,12,2.0,1,2.0,1,2.0,1
1953,min_diffuse,30,90,3,3,0.05,0.95,0.8833657065120303,13,2.0,1,2.0,1,2.0,1
1954,min_diffuse,30,90,3,3,0.05,0.95,0.9413153016756616,9,2.0,1,2.0,1,2.0,1
1955,min_diffuse,30,90,3,3,0.05,0.95,0.9437092781458366,16,3.0,0,2.0,1,3.0,0
1956,min_diffuse,30,90,3,3,0.05,0.95,0.949713410502569,21,3.0,0,2.0,1,3.0,0
1957,min_diffuse,30,90,3,3,0.05,0.95,0.91284650664474,13,2.0,1,2.0,1,2.0,1
1958,min_diffuse,30,90,3,3,0.05,0.95,0.9427740416551358,32,3.0,0,3.0,0,2.0,1
1959,min_diffuse,30,90,3,3,0.05,0.95,0.945239858668801,14,2.0,1,2.0,1,2.0,1
1960,min_diffuse,30,90,3,3,0.05,0.95,0.8668455693283408,9,2.0,1,2.0,1,2.0,1
1961,min_diffuse,30,90,3,3,0.05,0.95,0.8487583984660519,8,2.0,1,2.0,1,2.0,1
1962,min_diffuse,30,90,3,3,0.05,0.95,0.9383417711605088,15,2.0,1,2.0,1,2.0,1
1963,min_diffuse,30,90,3,3,0.05,0.95,0.9261769702937156,34,3.0,0,2.0,1,2.0,1
1964,min_diffuse,30,90,3,3,0.05,0.95,0.9386701274252016,52,3.0,1,4.0,0,4.0,0
1965,min_diffuse,30,90,3,3,0.05,0.95,0.9322450120159488,8,2.0,1,2.0,1,2.0,1
1966,min_diffuse,30,90,3,3,0.05,0.95,0.8396427199342957,10,2.0,1,2.0,1,2.0,1
1967,min_diffuse,30,90,3,3,0.05,0.95,0.9481582539585834,49,3.0,1,3.0,1,3.0,1
1968,min_diffuse,30,90,3,3,0.05,0.95,0.9276906467315894,30,3.0,1,3.0,1,3.0,1
1969,min_diffuse,30,90,3,3,0.05,0.95,0.9161948111451744,24,3.0,0,2.0,1,3.0,0
1970,min_diffuse,30,90,3,3,0.05,0.95,0.939164752165905,40,3.0,1,3.0,1,3.0,1
1971,min_diffuse,30,90,3,3,0.05,0.95,0.9483755507819304,29,3.0,0,3.0,0,2.0,1
1972,min_diffuse,30,90,3,3,0.05,0.95,0.9336420435179088,11,2.0,1,2.0,1,2.0,1
1973,min_diffuse,30,90,3,3,0.05,0.95,0.9343903671144916,26,3.0,1,3.0,1,3.0,1
1974,min_diffuse,30,90,3,3,0.05,0.95,0.9455413142737772,10,2.0,1,2.0,1,2.0,1
1975,min_diffuse,30,90,3,3,0.05,0.95,0.9293093023647864,18,2.0,1,2.0,1,2.0,1
1976,min_diffuse,30,90,3,3,0.05,0.95,0.8836659791728664,22,3.0,0,2.0,1,2.0,1
1977,min_diffuse,30,90,3,3,0.05,0.95,0.9287477951241726,9,2.0,1,2.0,1,2.0,1
1978,min_diffuse,30,90,3,3,0.05,0.95,0.86542192005751,13,2.0,1,2.0,1,2.0,1
1979,min_diffuse,30,90,3,3,0.05,0.95,0.9127528572740338,14,3.0,0,2.0,1,2.0,1
1980,min_diffuse,30,90,3,3,0.05,0.95,0.9279473752174866,60,3.0,1,3.0,1,3.0,1
1981,min_diffuse,30,90,3,3,0.05,0.95,0.9225166235310532,19,3.0,0,2.0,1,2.0,1
1982,min_diffuse,30,90,3,3,0.05,0.95,0.912313765697316,6,2.0,1,2.0,1,2.0,1
1983,min_diffuse,30,90,3,3,0.05,0.95,0.9346701607171018,23,3.0,0,2.0,1,2.0,1
1984,min_diffuse,30,90,3,3,0.05,0.95,0.949092799391993,37,3.0,0,2.0,1,3.0,0
1985,min_diffuse,30,90,3,3,0.05,0.95,0.9114550628374009,22,3.0,0,2.0,1,2.0,1
1986,min_diffuse,30,90,3,3,0.05,0.95,0.9379745318980894,6,2.0,1,2.0,1,2.0,1
1987,min_diffuse,30,90,3,3,0.05,0.95,0.9331622099746228,6,2.0,1,2.0,1,2.0,1
1988,min_diffuse,30,90,3,3,0.05,0.95,0.9398846380508388,28,3.0,0,2.0,1,3.0,0
1989,min_diffuse,30,90,3,3,0.05,0.95,0.938157748821923,17,2.0,1,2.0,1,2.0,1
1990,min_diffuse,30,90,3,3,0.05,0.95,0.8932354937502184,15,2.0,1,2.0,1,2.0,1
1991,min_diffuse,30,90,3,3,0.05,0.95,0.9456792166048852,60,3.0,0,3.0,0,2.0,1
1992,min_diffuse,30,90,3,3,0.05,0.95,0.9187233393407234,13,2.0,1,2.0,1,3.0,0
1993,min_diffuse,30,90,3,3,0.05,0.95,0.9060758918929512,9,2.0,1,2.0,1,2.0,1
1994,min_diffuse,30,90,3,3,0.05,0.95,0.9336042742149264,25,3.0,1,3.0,1,3.0,1
1995,min_diffuse,30,90,3,3,0.05,0.95,0.8842124468482976,6,2.0,1,2.0,1,2.0,1
1996,min_diffuse,30,90,3,3,0.05,0.95,0.943781875192034,7,2.0,1,2.0,1,2.0,1
1997,min_diffuse,30,90,3,3,0.05,0.95,0.9344586444811044,37,3.0,0,2.0,1,3.0,0
1998,min_diffuse,30,90,3,3,0.05,0.95,0.9385095194817958,21,2.0,1,2.0,1,2.0,1
1999,min_diffuse,30,90,3,3,0.05,0.95,0.9385917524404612,24,3.0,1,3.0,1,3.0,1
2000,min_diffuse,30,90,3,3,0.05,0.95,0.9265136748313456,17,2.0,1,2.0,1,2.0,1
2001,min_diffuse,30,90,3,3,0.05,0.95,0.9334081364698597,9,2.0,1,2.0,1,2.0,1
2002,min_diffuse,30,90,3,3,0.05,0.95,0.8621947516063934,12,2.0,1,2.0,1,2.0,1
2003,min_diffuse,30,90,3,3,0.05,0.95,0.9422153369037478,36,3.0,1,3.0,1,3.0,1
2004,min_diffuse,30,90,3,3,0.05,0.95,0.8699788207425767,10,2.0,1,2.0,1,2.0,1
2005,min_diffuse,30,90,3,3,0.05,0.95,0.947811873433951,34,3.0,1,3.0,1,3.0,1
2006,min_diffuse,30,90,3,3,0.05,0.95,0.91880903363922,25,3.0,1,3.0,1,3.0,1
2007,min_diffuse,30,90,3,3,0.05,0.95,0.9330549750724346,17,2.0,1,2.0,1,2.0,1
2008,min_diffuse,30,90,3,3,0.05,0.95,0.9429499395043114,14,3.0,0,2.0,1,2.0,1
2009,min_diffuse,30,90,3,3,0.05,0.95,0.8871441728272271,45,3.0,1,3.0,1,3.0,1
2010,min_diffuse,30,90,3,3,0.05,0.95,0.916751561001619,8,2.0,1,2.0,1,2.0,1
2011,min_diffuse,30,90,3,3,0.05,0.95,0.9227758012884164,41,3.0,1,3.0,1,3.0,1
2012,min_diffuse,30,90,3,3,0.05,0.95,0.9225547231857856,47,3.0,1,3.0,1,3.0,1
2013,min_diffuse,30,90,3,3,0.05,0.95,0.9279523012497068,21,2.0,1,2.0,1,2.0,1
2014,min_diffuse,30,90,3,3,0.05,0.95,0.9399537494168094,26,3.0,1,3.0,1,3.0,1
2015,min_diffuse,30,90,3,3,0.05,0.95,0.9404364177341664,68,4.0,0,3.0,1,3.0,1
2016,min_diffuse,30,90,3,3,0.05,0.95,0.8676795433889846,13,2.0,1,2.0,1,2.0,1
2017,min_diffuse,30,90,3,3,0.05,0.95,0.9322173198598076,40,3.0,1,3.0,1,3.0,1
2018,min_diffuse,30,90,3,3,0.05,0.95,0.898832371665888,16,3.0,0,2.0,1,2.0,1
2019,min_diffuse,30,90,3,3,0.05,0.95,0.9128655087250322,14,2.0,1,3.0,0,2.0,1
2020,min_diffuse,30,90,3,3,0.05,0.95,0.94379213898105,14,3.0,0,2.0,1,2.0,1
2021,min_diffuse,30,90,3,3,0.05,0.95,0.9178614868296104,26,3.0,0,2.0,1,3.0,0
2022,min_diffuse,30,90,3,3,0.05,0.95,0.9195626162125324,21,3.0,0,2.0,1,2.0,1
2023,min_diffuse,30,90,3,3,0.05,0.95,0.9467967878969804,31,3.0,1,3.0,1,3.0,1
2024,min_diffuse,30,90,3,3,0.05,0.95,0.9291432678105644,14,2.0,1,2.0,1,2.0,1
2025,min_diffuse,30,90,3,3,0.05,0.95,0.8980802161884794,7,2.0,1,2.0,1,2.0,1
2026,min_diffuse,30,90,3,3,0.05,0.95,0.9479056654433808,32,3.0,1,3.0,1,3.0,1
2027,min_diffuse,30,90,3,3,0.05,0.95,0.9387914386608394,9,2.0,1,2.0,1,2.0,1
2028,min_diffuse,30,90,3,3,0.05,0.95,0.939132050237838,19,2.0,1,2.0,1,2.0,1
2029,min_diffuse,30,90,3,3,0.05,0.95,0.9412786332477676,16,3.0,1,3.0,1,3.0,1
2030,min_diffuse,30,90,3,3,0.05,0.95,0.9083609830021072,16,3.0,1,3.0,1,3.0,1
2031,min_diffuse,30,90,3,3,0.05,0.95,0.9438460021699216,8,2.0,1,2.0,1,2.0,1
2032,min_diffuse,30,90,3,3,0.05,0.95,0.874440813492747,15,2.0,1,2.0,1,2.0,1
2033,min_diffuse,30,90,3,3,0.05,0.95,0.9355518681586616,14,3.0,0,2.0,1,2.0,1
2034,min_diffuse,30,90,3,3,0.05,0.95,0.9184826455589836,28,3.0,0,2.0,1,2.0,1
2035,min_diffuse,30,90,3,3,0.05,0.95,0.8991888245785845,15,2.0,1,2.0,1,2.0,1
2036,min_diffuse,30,90,3,3,0.05,0.95,0.9452522184040976,33,3.0,1,3.0,1,3.0,1
2037,min_diffuse,30,90,3,3,0.05,0.95,0.8927358920341754,15,2.0,1,2.0,1,2.0,1
2038,min_diffuse,30,90,3,3,0.05,0.95,0.9181250994887648,28,3.0,0,2.0,1,2.0,1
2039,min_diffuse,30,90,3,3,0.05,0.95,0.921392309465377,30,3.0,1,3.0,1,3.0,1
2040,min_diffuse,30,90,3,3,0.05,0.95,0.9442948218543616,12,2.0,1,2.0,1,2.0,1
2041,min_diffuse,30,90,3,3,0.05,0.95,0.9059652363062431,26,3.0,0,2.0,1,2.0,1
2042,min_diffuse,30,90,3,3,0.05,0.95,0.9450598140877396,15,2.0,1,2.0,1,2.0,1
2043,min_diffuse,30,90,3,3,0.05,0.95,0.918711890290793,13,2.0,1,2.0,1,2.0,1
2044,min_diffuse,30,90,3,3,0.05,0.95,0.9437162462983936,20,2.0,1,2.0,1,2.0,1
2045,min_diffuse,30,90,3,3,0.05,0.95,0.9457138490971356,34,3.0,1,3.0,1,3.0,1
2046,min_diffuse,30,90,3,3,0.05,0.95,0.94901013278392,25,3.0,0,2.0,1,2.0,1
2047,min_diffuse,30,90,3,3,0.05,0.95,0.9419912918225516,15,2.0,1,2.0,1,2.0,1
2048,min_diffuse,30,90,3,3,0.05,0.95,0.9076974007540992,14,2.0,1,2.0,1,2.0,1
2049,min_diffuse,30,90,3,3,0.05,0.95,0.9381196471914892,20,3.0,0,2.0,1,2.0,1
2050,min_diffuse,30,90,3,3,0.05,0.95,0.948635803086154,25,3.0,1,3.0,1,3.0,1
2051,min_diffuse,30,90,3,3,0.05,0.95,0.9405636771415428,29,3.0,1,3.0,1,3.0,1
2052,min_diffuse,30,90,3,3,0.05,0.95,0.9150143321302948,22,3.0,0,2.0,1,2.0,1
2053,min_diffuse,30,90,3,3,0.05,0.95,0.9134823275717144,14,2.0,1,2.0,1,2.0,1
2054,min_diffuse,30,90,3,3,0.05,0.95,0.9409352950149928,55,3.0,0,2.0,1,2.0,1
2055,min_diffuse,30,90,3,3,0.05,0.95,0.9230408637997612,8,2.0,1,2.0,1,2.0,1
2056,min_diffuse,30,90,3,3,0.05,0.95,0.947550323201562,59,3.0,1,3.0,1,3.0,1
2057,min_diffuse,30,90,3,3,0.05,0.95,0.8961518047475641,22,3.0,1,3.0,1,3.0,1
2058,min_diffuse,30,90,3,3,0.05,0.95,0.9471227095444272,49,3.0,1,3.0,1,3.0,1
2059,min_diffuse,30,90,3,3,0.05,0.95,0.9210815848967228,19,3.0,0,2.0,1,2.0,1
2060,min_diffuse,30,90,3,3,0.05,0.95,0.9150232795136164,21,3.0,0,2.0,1,2.0,1
2061,min_diffuse,30,90,3,3,0.05,0.95,0.9321939558250544,10,2.0,1,2.0,1,2.0,1
2062,min_diffuse,30,90,3,3,0.05,0.95,0.9290617800433552,23,3.0,0,2.0,1,2.0,1
2063,min_diffuse,30,90,3,3,0.05,0.95,0.9392755896795604,20,3.0,0,2.0,1,2.0,1
2064,min_diffuse,30,90,3,3,0.05,0.95,0.8934897992386837,7,2.0,1,2.0,1,2.0,1
2065,min_diffuse,30,90,3,3,0.05,0.95,0.929459092775784,23,3.0,0,2.0,1,3.0,0
2066,min_diffuse,30,90,3,3,0.05,0.95,0.8077629615566805,9,2.0,1,2.0,1,2.0,1
2067,min_diffuse,30,90,3,3,0.05,0.95,0.910428187790566,38,3.0,0,2.0,1,2.0,1
2068,min_diffuse,30,90,3,3,0.05,0.95,0.9228858414168236,10,2.0,1,2.0,1,2.0,1
2069,min_diffuse,30,90,3,3,0.05,0.95,0.9460850629590792,10,2.0,1,2.0,1,2.0,1
2070,min_diffuse,30,90,3,3,0.05,0.95,0.9329252811638424,16,2.0,1,3.0,0,3.0,0
2071,min_diffuse,30,90,3,3,0.05,0.95,0.9233646737248687,21,3.0,1,3.0,1,3.0,1
2072,min_diffuse,30,90,3,3,0.05,0.95,0.9187840428011704,19,3.0,0,3.0,0,2.0,1
2073,min_diffuse,30,90,3,3,0.05,0.95,0.9112125255201295,15,2.0,1,2.0,1,2.0,1
2074,min_diffuse,30,90,3,3,0.05,0.95,0.9362117644835471,10,2.0,1,2.0,1,2.0,1
2075,min_diffuse,30,90,3,3,0.05,0.95,0.948306960926554,55,3.0,1,3.0,1,3.0,1
2076,min_diffuse,30,90,3,3,0.05,0.95,0.8999077838607755,68,4.0,0,3.0,1,3.0,1
2077,min_diffuse,30,90,3,3,0.05,0.95,0.8706121712795459,4,2.0,1,2.0,1,2.0,1
2078,min_diffuse,30,90,3,3,0.05,0.95,0.9161389245421576,19,3.0,0,2.0,1,2.0,1
2079,min_diffuse,30,90,3,3,0.05,0.95,0.9412461862495488,18,3.0,0,3.0,0,2.0,1
2080,min_diffuse,30,90,3,3,0.05,0.95,0.899819234696483,4,2.0,1,2.0,1,2.0,1
2081,min_diffuse,30,90,3,3,0.05,0.95,0.9429222950576612,17,2.0,1,2.0,1,3.0,0
2082,min_diffuse,30,90,3,3,0.05,0.95,0.945577321093326,37,3.0,1,3.0,1,3.0,1
2083,min_diffuse,30,90,3,3,0.05,0.95,0.9488171576908452,15,2.0,1,2.0,1,3.0,0
2084,min_diffuse,30,90,3,3,0.05,0.95,0.9497824784335986,52,3.0,1,3.0,1,3.0,1
2085,min_diffuse,30,90,3,3,0.05,0.95,0.9490472179790784,33,3.0,0,3.0,0,2.0,1
2086,min_diffuse,30,90,3,3,0.05,0.95,0.9162448898524856,16,3.0,0,3.0,0,2.0,1
2087,min_diffuse,30,90,3,3,0.05,0.95,0.9301085375504924,11,2.0,1,2.0,1,2.0,1
2088,min_diffuse,30,90,3,3,0.05,0.95,0.9254918056653378,42,3.0,1,3.0,1,3.0,1
2089,min_diffuse,30,90,3,3,0.05,0.95,0.9331613803527044,27,3.0,1,3.0,1,3.0,1
2090,min_diffuse,30,90,3,3,0.05,0.95,0.9294122283378168,27,3.0,0,2.0,1,2.0,1
2091,min_diffuse,30,90,3,3,0.05,0.95,0.9412952177352594,29,3.0,0,2.0,1,2.0,1
2092,min_diffuse,30,90,3,3,0.05,0.95,0.9051270848398084,4,2.0,1,2.0,1,2.0,1
2093,min_diffuse,30,90,3,3,0.05,0.95,0.9489433876044384,15,2.0,1,2.0,1,2.0,1
2094,min_diffuse,30,90,3,3,0.05,0.95,0.8533757343469958,7,2.0,1,2.0,1,2.0,1
2095,min_diffuse,30,90,3,3,0.05,0.95,0.9204736826524804,17,3.0,1,3.0,1,3.0,1
2096,min_diffuse,30,90,3,3,0.05,0.95,0.8971450968963227,11,2.0,1,2.0,1,2.0,1
2097,min_diffuse,30,90,3,3,0.05,0.95,0.943309017108384,27,3.0,0,2.0,1,3.0,0
2098,min_diffuse,30,90,3,3,0.05,0.95,0.9213771213888062,36,3.0,1,3.0,1,3.0,1
2099,min_diffuse,30,90,3,3,0.05,0.95,0.9477175380548584,31,3.0,1,3.0,1,3.0,1
2100,min_diffuse,30,90,3,3,0.05,0.95,0.8746715824783949,29,3.0,1,3.0,1,3.0,1
2101,min_diffuse,30,90,3,3,0.05,0.95,0.8340880492676558,7,2.0,1,2.0,1,2.0,1
2102,min_diffuse,30,90,3,3,0.05,0.95,0.9421517605989296,22,3.0,0,2.0,1,2.0,1
2103,min_diffuse,30,90,3,3,0.05,0.95,0.9309265039969716,12,2.0,1,2.0,1,2.0,1
2104,min_diffuse,30,90,3,3,0.05,0.95,0.9187948755775412,53,3.0,1,3.0,1,3.0,1
2105,min_diffuse,30,90,3,3,0.05,0.95,0.9371823006829132,20,2.0,1,2.0,1,2.0,1
2106,min_diffuse,30,90,3,3,0.05,0.95,0.9053168586421072,19,3.0,1,3.0,1,3.0,1
2107,min_diffuse,30,90,3,3,0.05,0.95,0.9219023468639556,31,3.0,0,2.0,1,2.0,1
2108,min_diffuse,30,90,3,3,0.05,0.95,0.9341573878580594,37,3.0,1,3.0,1,3.0,1
2109,min_diffuse,30,90,3,3,0.05,0.95,0.924899232217504,15,2.0,1,2.0,1,2.0,1
2110,min_diffuse,30,90,3,3,0.05,0.95,0.9201181400977844,13,2.0,1,2.0,1,2.0,1
2111,min_diffuse,30,90,3,3,0.05,0.95,0.9494140004770232,7,2.0,1,2.0,1,2.0,1
2112,min_diffuse,30,90,3,3,0.05,0.95,0.8912375264778641,36,3.0,0,2.0,1,2.0,1
2113,min_diffuse,30,90,3,3,0.05,0.95,0.9461693688291538,42,3.0,1,3.0,1,3.0,1
2114,min_diffuse,30,90,3,3,0.05,0.95,0.8919783688614699,25,2.0,1,2.0,1,2.0,1
2115,min_diffuse,30,90,3,3,0.05,0.95,0.9416354507641472,46,3.0,0,3.0,0,2.0,1
2116,min_diffuse,30,90,3,3,0.05,0.95,0.9337592552172724,21,2.0,1,2.0,1,2.0,1
2117,min_diffuse,30,90,3,3,0.05,0.95,0.941924796762544,16,2.0,1,2.0,1,2.0,1
2118,min_diffuse,30,90,3,3,0.05,0.95,0.9471339788185532,20,3.0,0,2.0,1,3.0,0
2119,min_diffuse,30,90,3,3,0.05,0.95,0.9185951832000688,11,2.0,1,2.0,1,2.0,1
2120,min_diffuse,30,90,3,3,0.05,0.95,0.946492153999132,52,4.0,0,3.0,1,3.0,1
2121,min_diffuse,30,90,3,3,0.05,0.95,0.9446709332249504,109,3.0,1,3.0,1,3.0,1
2122,min_diffuse,30,90,3,3,0.05,0.95,0.930451818315194,7,2.0,1,2.0,1,2.0,1
2123,min_diffuse,30,90,3,3,0.05,0.95,0.9469164166213,17,2.0,1,2.0,1,3.0,0
2124,min_diffuse,30,90,3,3,0.05,0.95,0.8981462582090594,13,2.0,1,2.0,1,2.0,1
2125,min_diffuse,30,90,3,3,0.05,0.95,0.9498382365488784,20,3.0,0,2.0,1,2.0,1
2126,min_diffuse,30,90,3,3,0.05,0.95,0.882207596514401,17,3.0,0,2.0,1,2.0,1
2127,min_diffuse,30,90,3,3,0.05,0.95,0.9173210496093536,49,3.0,1,3.0,1,3.0,1
2128,min_diffuse,30,90,3,3,0.05,0.95,0.9255455574099628,11,2.0,1,2.0,1,3.0,0
2129,min_diffuse,30,90,3,3,0.05,0.95,0.9143306322400108,8,2.0,1,2.0,1,2.0,1
2130,min_diffuse,30,90,3,3,0.05,0.95,0.9372275257333462,19,2.0,1,2.0,1,2.0,1
2131,min_diffuse,30,90,3,3,0.05,0.95,0.9199661573012096,62,3.0,1,3.0,1,3.0,1
2132,min_diffuse,30,90,3,3,0.05,0.95,0.9123330280409714,27,3.0,0,3.0,0,2.0,1
2133,min_diffuse,30,90,3,3,0.05,0.95,0.940465263244832,54,3.0,1,3.0,1,3.0,1
2134,min_diffuse,30,90,3,3,0.05,0.95,0.9413758230945148,47,4.0,0,3.0,1,3.0,1
2135,min_diffuse,30,90,3,3,0.05,0.95,0.9345959624658752,33,3.0,1,3.0,1,3.0,1
2136,min_diffuse,30,90,3,3,0.05,0.95,0.9454558283004004,12,2.0,1,2.0,1,2.0,1
2137,min_diffuse,30,90,3,3,0.05,0.95,0.9182588328605223,18,3.0,0,2.0,1,2.0,1
2138,min_diffuse,30,90,3,3,0.05,0.95,0.9494103164050716,56,3.0,1,3.0,1,3.0,1
2139,min_diffuse,30,90,3,3,0.05,0.95,0.9368276006741488,32,3.0,1,3.0,1,3.0,1
2140,min_diffuse,30,90,3,3,0.05,0.95,0.9453324857017988,97,4.0,0,3.0,1,3.0,1
2141,min_diffuse,30,90,3,3,0.05,0.95,0.9401077518812484,43,3.0,0,2.0,1,2.0,1
2142,min_diffuse,30,90,3,3,0.05,0.95,0.946965756212954,42,3.0,1,3.0,1,3.0,1
2143,min_diffuse,30,90,3,3,0.05,0.95,0.9462860028221034,19,2.0,1,2.0,1,2.0,1
2144,min_diffuse,30,90,3,3,0.05,0.95,0.9341266662840096,10,2.0,1,2.0,1,2.0,1
2145,min_diffuse,30,90,3,3,0.05,0.95,0.9328302262640676,8,2.0,1,2.0,1,2.0,1
2146,min_diffuse,30,90,3,3,0.05,0.95,0.9185550139745892,13,2.0,1,2.0,1,2.0,1
2147,min_diffuse,30,90,3,3,0.05,0.95,0.9295890704961818,21,2.0,1,2.0,1,2.0,1
2148,min_diffuse,30,90,3,3,0.05,0.95,0.922789349214644,26,3.0,0,3.0,0,2.0,1
2149,min_diffuse,30,90,3,3,0.05,0.95,0.856389565347552,8,2.0,1,2.0,1,2.0,1
2150,min_diffuse,30,90,3,3,0.05,0.95,0.9494198910780206,17,2.0,1,2.0,1,2.0,1
2151,min_diffuse,30,90,3,3,0.05,0.95,0.8481640567131283,17,3.0,0,2.0,1,2.0,1
2152,min_diffuse,30,90,3,3,0.05,0.95,0.9097249010852572,13,2.0,1,2.0,1,2.0,1
2153,min_diffuse,30,90,3,3,0.05,0.95,0.9497474414086384,17,2.0,1,2.0,1,2.0,1
2154,min_diffuse,30,90,3,3,0.05,0.95,0.8995483872260712,66,3.0,1,3.0,1,3.0,1
2155,min_diffuse,30,90,3,3,0.05,0.95,0.941225545731818,32,3.0,0,3.0,0,2.0,1
2156,min_diffuse,30,90,3,3,0.05,0.95,0.9291682996601393,14,2.0,1,2.0,1,2.0,1
2157,min_diffuse,30,90,3,3,0.05,0.95,0.94066194404013,44,4.0,0,4.0,0,3.0,1
2158,min_diffuse,30,90,3,3,0.05,0.95,0.9193073542134343,62,4.0,0,3.0,1,3.0,1
2159,min_diffuse,30,90,3,3,0.05,0.95,0.9424841908910934,29,3.0,1,3.0,1,3.0,1
2160,min_diffuse,30,90,3,3,0.05,0.95,0.9415111673215254,46,3.0,0,3.0,0,2.0,1
2161,min_diffuse,30,90,3,3,0.05,0.95,0.948770092444708,33,3.0,1,3.0,1,3.0,1
2162,min_diffuse,30,90,3,3,0.05,0.95,0.900353022206647,12,2.0,1,2.0,1,2.0,1
2163,min_diffuse,30,90,3,3,0.05,0.95,0.9377213235165596,57,4.0,0,3.0,1,3.0,1
2164,min_diffuse,30,90,3,3,0.05,0.95,0.9282830567156464,26,3.0,1,3.0,1,3.0,1
2165,min_diffuse,30,90,3,3,0.05,0.95,0.949995753644356,69,4.0,0,3.0,1,3.0,1
2166,min_diffuse,30,90,3,3,0.05,0.95,0.9133743404343452,25,3.0,0,2.0,1,2.0,1
2167,min_diffuse,30,90,3,3,0.05,0.95,0.9338782709980856,61,3.0,1,3.0,1,3.0,1
2168,min_diffuse,30,90,3,3,0.05,0.95,0.8658686359592805,5,2.0,1,2.0,1,2.0,1
2169,min_diffuse,30,90,3,3,0.05,0.95,0.9404580379900718,19,2.0,1,2.0,1,2.0,1
2170,min_diffuse,30,90,3,3,0.05,0.95,0.9479328948514112,20,2.0,1,2.0,1,2.0,1
2171,min_diffuse,30,90,3,3,0.05,0.95,0.9302947145633538,35,3.0,0,2.0,1,2.0,1
2172,min_diffuse,30,90,3,3,0.05,0.95,0.8952954630478457,20,3.0,0,2.0,1,2.0,1
2173,min_diffuse,30,90,3,3,0.05,0.95,0.925562816091702,16,2.0,1,2.0,1,2.0,1
2174,min_diffuse,30,90,3,3,0.05,0.95,0.8974532357838559,18,2.0,1,2.0,1,2.0,1
2175,min_diffuse,30,90,3,3,0.05,0.95,0.9236829438330846,33,3.0,1,3.0,1,3.0,1
2176,min_diffuse,30,90,3,3,0.05,0.95,0.939938720537286,75,4.0,1,4.0,1,4.0,1
2177,min_diffuse,30,90,3,3,0.05,0.95,0.8865428245552286,7,2.0,1,2.0,1,2.0,1
2178,min_diffuse,30,90,3,3,0.05,0.95,0.9283767265871592,18,3.0,0,2.0,1,2.0,1
2179,min_diffuse,30,90,3,3,0.05,0.95,0.9492247427579128,46,3.0,1,3.0,1,3.0,1
2180,min_diffuse,30,90,3,3,0.05,0.95,0.923994902883273,11,2.0,1,2.0,1,2.0,1
2181,min_diffuse,30,90,3,3,0.05,0.95,0.9472655639394626,19,3.0,0,2.0,1,2.0,1
2182,min_diffuse,30,90,3,3,0.05,0.95,0.8759299275738563,7,2.0,1,2.0,1,2.0,1
2183,min_diffuse,30,90,3,3,0.05,0.95,0.9462130050467966,5,2.0,1,2.0,1,2.0,1
2184,min_diffuse,30,90,3,3,0.05,0.95,0.8927724547367282,29,3.0,0,2.0,1,2.0,1
2185,min_diffuse,30,90,3,3,0.05,0.95,0.8379499618239542,12,2.0,1,2.0,1,2.0,1
2186,min_diffuse,30,90,3,3,0.05,0.95,0.8919758109589762,22,3.0,1,3.0,1,3.0,1
2187,min_diffuse,30,90,3,3,0.05,0.95,0.943813584943578,15,2.0,1,2.0,1,3.0,0
2188,min_diffuse,30,90,3,3,0.05,0.95,0.9405181826696606,26,3.0,1,3.0,1,3.0,1
2189,min_diffuse,30,90,3,3,0.05,0.95,0.9196605498227958,37,3.0,1,3.0,1,3.0,1
2190,min_diffuse,30,90,3,3,0.05,0.95,0.8534389187752429,11,2.0,1,2.0,1,2.0,1
2191,min_diffuse,30,90,3,3,0.05,0.95,0.9382986082426876,19,3.0,1,3.0,1,3.0,1
2192,min_diffuse,30,90,3,3,0.05,0.95,0.9363280100665452,7,2.0,1,2.0,1,2.0,1
2193,min_diffuse,30,90,3,3,0.05,0.95,0.9129977592406918,8,2.0,1,2.0,1,2.0,1
2194,min_diffuse,30,90,3,3,0.05,0.95,0.9224536708081242,12,3.0,0,2.0,1,3.0,0
2195,min_diffuse,30,90,3,3,0.05,0.95,0.9077062415881518,54,3.0,1,3.0,1,3.0,1
2196,min_diffuse,30,90,3,3,0.05,0.95,0.9387450807213268,25,3.0,0,2.0,1,3.0,0
2197,min_diffuse,30,90,3,3,0.05,0.95,0.9423433949486182,118,4.0,0,3.0,1,3.0,1
2198,min_diffuse,30,90,3,3,0.05,0.95,0.9456999916760228,9,2.0,1,2.0,1,2.0,1
2199,min_diffuse,30,90,3,3,0.05,0.95,0.9278848420048968,29,3.0,0,2.0,1,3.0,0
2200,min_diffuse,30,90,3,3,0.05,0.95,0.922310593064865,13,2.0,1,2.0,1,2.0,1
2201,min_diffuse,30,90,3,3,0.05,0.95,0.9236730217516048,11,2.0,1,2.0,1,3.0,0
2202,min_diffuse,30,90,3,3,0.05,0.95,0.9132406994842046,7,2.0,1,2.0,1,2.0,1
2203,min_diffuse,30,90,3,3,0.05,0.95,0.9377862100378364,43,3.0,1,3.0,1,3.0,1
2204,min_diffuse,30,90,3,3,0.05,0.95,0.9259055805882928,30,2.0,1,2.0,1,2.0,1
2205,min_diffuse,30,90,3,3,0.05,0.95,0.924590717480739,25,2.0,1,2.0,1,2.0,1
2206,min_diffuse,30,90,3,3,0.05,0.95,0.9346901363250278,30,3.0,1,3.0,1,4.0,0
2207,min_diffuse,30,90,3,3,0.05,0.95,0.9498940063951063,43,3.0,1,3.0,1,3.0,1
2208,min_diffuse,30,90,3,3,0.05,0.95,0.921425780312612,21,2.0,1,2.0,1,2.0,1
2209,min_diffuse,30,90,3,3,0.05,0.95,0.9438011442885116,19,3.0,1,3.0,1,3.0,1
2210,min_diffuse,30,90,3,3,0.05,0.95,0.9200074875526064,18,2.0,1,2.0,1,2.0,1
2211,min_diffuse,30,90,3,3,0.05,0.95,0.941860766875828,80,4.0,0,3.0,1,3.0,1
2212,min_diffuse,30,90,3,3,0.05,0.95,0.9476688522158164,16,2.0,1,2.0,1,2.0,1
2213,min_diffuse,30,90,3,3,0.05,0.95,0.948204689958778,13,2.0,1,2.0,1,2.0,1
2214,min_diffuse,30,90,3,3,0.05,0.95,0.9403158666741938,28,3.0,0,2.0,1,2.0,1
2215,min_diffuse,30,90,3,3,0.05,0.95,0.9380037921431432,31,3.0,1,3.0,1,3.0,1
2216,min_diffuse,30,90,3,3,0.05,0.95,0.9409067822609528,48,3.0,0,3.0,0,2.0,1
2217,min_diffuse,30,90,3,3,0.05,0.95,0.9345456596151374,26,3.0,1,3.0,1,3.0,1
2218,min_diffuse,30,90,3,3,0.05,0.95,0.925613440908013,6,2.0,1,2.0,1,2.0,1
2219,min_diffuse,30,90,3,3,0.05,0.95,0.9074212739510512,11,2.0,1,2.0,1,2.0,1
2220,min_diffuse,30,90,3,3,0.05,0.95,0.94852138873482,25,3.0,0,2.0,1,2.0,1
2221,min_diffuse,30,90,3,3,0.05,0.95,0.9408983432915572,25,3.0,0,3.0,0,2.0,1
2222,min_diffuse,30,90,3,3,0.05,0.95,0.9364898788204876,61,3.0,0,2.0,1,2.0,1
2223,min_diffuse,30,90,3,3,0.05,0.95,0.9105560630620776,10,2.0,1,2.0,1,2.0,1
2224,min_diffuse,30,90,3,3,0.05,0.95,0.9301396457258174,18,3.0,0,2.0,1,3.0,0
2225,min_diffuse,30,90,3,3,0.05,0.95,0.9074044394428856,20,2.0,1,2.0,1,2.0,1
2226,min_diffuse,30,90,3,3,0.05,0.95,0.9226613693245758,14,2.0,1,2.0,1,2.0,1
2227,min_diffuse,30,90,3,3,0.05,0.95,0.937100841728526,16,3.0,0,2.0,1,2.0,1
2228,min_diffuse,30,90,3,3,0.05,0.95,0.8898175357902447,18,2.0,1,2.0,1,2.0,1
2229,min_diffuse,30,90,3,3,0.05,0.95,0.8393677263672513,6,2.0,1,2.0,1,2.0,1
2230,min_diffuse,30,90,3,3,0.05,0.95,0.9273770696643738,7,2.0,1,2.0,1,2.0,1
2231,min_diffuse,30,90,3,3,0.05,0.95,0.948320699324023,70,4.0,0,3.0,1,3.0,1
2232,min_diffuse,30,90,3,3,0.05,0.95,0.942179249947694,8,2.0,1,2.0,1,2.0,1
2233,min_diffuse,30,90,3,3,0.05,0.95,0.9079313166632812,15,2.0,1,2.0,1,2.0,1
2234,min_diffuse,30,90,3,3,0.05,0.95,0.8949495102245963,4,2.0,1,2.0,1,2.0,1
2235,min_diffuse,30,90,3,3,0.05,0.95,0.9452170335600556,20,3.0,0,2.0,1,2.0,1
2236,min_diffuse,30,90,3,3,0.05,0.95,0.9229961203893482,47,3.0,0,2.0,1,2.0,1
2237,min_diffuse,30,90,3,3,0.05,0.95,0.9495042994400276,36,3.0,1,3.0,1,3.0,1
2238,min_diffuse,30,90,3,3,0.05,0.95,0.9348539320625608,12,2.0,1,2.0,1,2.0,1
2239,min_diffuse,30,90,3,3,0.05,0.95,0.8879395415499438,11,2.0,1,2.0,1,2.0,1
2240,min_diffuse,30,90,3,3,0.05,0.95,0.9253627652301888,35,3.0,1,3.0,1,3.0,1
2241,min_diffuse,30,90,3,3,0.05,0.95,0.94243650665623,24,3.0,0,2.0,1,3.0,0
2242,min_diffuse,30,90,3,3,0.05,0.95,0.8897454148602318,15,2.0,1,2.0,1,2.0,1
2243,min_diffuse,30,90,3,3,0.05,0.95,0.9446257083296292,15,3.0,0,2.0,1,2.0,1
2244,min_diffuse,30,90,3,3,0.05,0.95,0.827240478435506,6,2.0,1,2.0,1,2.0,1
2245,min_diffuse,30,90,3,3,0.05,0.95,0.9428589163335824,12,2.0,1,2.0,1,2.0,1
2246,min_diffuse,30,90,3,3,0.05,0.95,0.9479575252166352,14,2.0,1,2.0,1,2.0,1
2247,min_diffuse,30,90,3,3,0.05,0.95,0.9113529616395338,5,2.0,1,2.0,1,2.0,1
2248,min_diffuse,30,90,3,3,0.05,0.95,0.946891541415744,12,2.0,1,2.0,1,2.0,1
2249,min_diffuse,30,90,3,3,0.05,0.95,0.934226763394152,75,3.0,1,3.0,1,3.0,1
2250,min_diffuse,30,90,3,3,0.05,0.95,0.9323718894662392,13,2.0,1,2.0,1,2.0,1
2251,min_diffuse,30,90,3,3,0.05,0.95,0.9452979705002326,13,2.0,1,2.0,1,2.0,1
2252,min_diffuse,30,90,3,3,0.05,0.95,0.9054592367756678,8,2.0,1,2.0,1,2.0,1
2253,min_diffuse,30,90,3,3,0.05,0.95,0.9320779620959836,24,3.0,1,3.0,1,3.0,1
2254,min_diffuse,30,90,3,3,0.05,0.95,0.947919695027958,6,2.0,1,2.0,1,2.0,1
2255,min_diffuse,30,90,3,3,0.05,0.95,0.9175415177284032,20,3.0,0,2.0,1,3.0,0
2256,min_diffuse,30,90,3,3,0.05,0.95,0.9473429040923884,77,3.0,1,3.0,1,3.0,1
2257,min_diffuse,30,90,3,3,0.05,0.95,0.9491326382952832,60,4.0,1,4.0,1,4.0,1
2258,min_diffuse,30,90,3,3,0.05,0.95,0.9328280667602896,12,2.0,1,2.0,1,2.0,1
2259,min_diffuse,30,90,3,3,0.05,0.95,0.9301444655057972,12,2.0,1,2.0,1,3.0,0
2260,min_diffuse,30,90,3,3,0.05,0.95,0.9387147227403716,55,3.0,1,3.0,1,3.0,1
2261,min_diffuse,30,90,3,3,0.05,0.95,0.947349335908934,9,2.0,1,2.0,1,2.0,1
2262,min_diffuse,30,90,3,3,0.05,0.95,0.9061359771006764,29,3.0,0,3.0,0,2.0,1
2263,min_diffuse,30,90,3,3,0.05,0.95,0.9455668112427182,87,3.0,1,3.0,1,3.0,1
2264,min_diffuse,30,90,3,3,0.05,0.95,0.9089219706069118,17,3.0,0,2.0,1,3.0,0
2265,min_diffuse,30,90,3,3,0.05,0.95,0.9352590216125528,30,3.0,1,3.0,1,3.0,1
2266,min_diffuse,30,90,3,3,0.05,0.95,0.9348800358175444,16,3.0,0,2.0,1,2.0,1
2267,min_diffuse,30,90,3,3,0.05,0.95,0.8974498857095644,33,3.0,1,3.0,1,3.0,1
2268,min_diffuse,30,90,3,3,0.05,0.95,0.9461515149699432,27,3.0,0,2.0,1,2.0,1
2269,min_diffuse,30,90,3,3,0.05,0.95,0.8820093495958925,25,3.0,0,2.0,1,2.0,1
2270,min_diffuse,30,90,3,3,0.05,0.95,0.9149688742066916,35,3.0,0,3.0,0,2.0,1
2271,min_diffuse,30,90,3,3,0.05,0.95,0.949927175532882,16,2.0,1,2.0,1,2.0,1
2272,min_diffuse,30,90,3,3,0.05,0.95,0.8891096508082798,15,2.0,1,2.0,1,2.0,1
2273,min_diffuse,30,90,3,3,0.05,0.95,0.9405218141146164,16,3.0,0,2.0,1,3.0,0
2274,min_diffuse,30,90,3,3,0.05,0.95,0.8778107907809409,9,2.0,1,2.0,1,2.0,1
2275,min_diffuse,30,90,3,3,0.05,0.95,0.9381819651601506,26,3.0,0,2.0,1,2.0,1
2276,min_diffuse,30,90,3,3,0.05,0.95,0.9059559895139546,12,2.0,1,2.0,1,2.0,1
2277,min_diffuse,30,90,3,3,0.05,0.95,0.9338887559752486,8,2.0,1,2.0,1,2.0,1
2278,min_diffuse,30,90,3,3,0.05,0.95,0.9146241081275256,7,2.0,1,2.0,1,2.0,1
2279,min_diffuse,30,90,3,3,0.05,0.95,0.9463259794680888,16,2.0,1,2.0,1,2.0,1
2280,min_diffuse,30,90,3,3,0.05,0.95,0.9489599975885076,26,3.0,1,3.0,1,3.0,1
2281,min_diffuse,30,90,3,3,0.05,0.95,0.9253180075022076,25,3.0,0,2.0,1,3.0,0
2282,min_diffuse,30,90,3,3,0.05,0.95,0.9448734370412364,10,2.0,1,2.0,1,2.0,1
2283,min_diffuse,30,90,3,3,0.05,0.95,0.9488168769538956,19,3.0,0,2.0,1,3.0,0
2284,min_diffuse,30,90,3,3,0.05,0.95,0.9085463105963628,10,2.0,1,2.0,1,2.0,1
2285,min_diffuse,30,90,3,3,0.05,0.95,0.9226902676543391,8,2.0,1,2.0,1,2.0,1
2286,min_diffuse,30,90,3,3,0.05,0.95,0.9385745476012244,17,3.0,0,2.0,1,2.0,1
2287,min_diffuse,30,90,3,3,0.05,0.95,0.9205415300104094,14,2.0,1,3.0,0,2.0,1
2288,min_diffuse,30,90,3,3,0.05,0.95,0.9429793285724546,42,3.0,0,2.0,1,2.0,1
2289,min_diffuse,30,90,3,3,0.05,0.95,0.9210415756522188,21,3.0,1,3.0,1,3.0,1
2290,min_diffuse,30,90,3,3,0.05,0.95,0.9206912511006028,11,2.0,1,2.0,1,2.0,1
2291,min_diffuse,30,90,3,3,0.05,0.95,0.9243893200380572,36,3.0,1,3.0,1,3.0,1
2292,min_diffuse,30,90,3,3,0.05,0.95,0.9265586688177152,24,3.0,1,3.0,1,3.0,1
2293,min_diffuse,30,90,3,3,0.05,0.95,0.9481468521282532,15,2.0,1,2.0,1,2.0,1
2294,min_diffuse,30,90,3,3,0.05,0.95,0.9177323292949048,5,2.0,1,2.0,1,2.0,1
2295,min_diffuse,30,90,3,3,0.05,0.95,0.9394229339680364,23,3.0,0,2.0,1,3.0,0
2296,min_diffuse,30,90,3,3,0.05,0.95,0.9253742983963384,16,2.0,1,2.0,1,2.0,1
2297,min_diffuse,30,90,3,3,0.05,0.95,0.8604719083652893,12,2.0,1,2.0,1,2.0,1
2298,min_diffuse,30,90,3,3,0.05,0.95,0.9459249389124046,24,2.0,1,2.0,1,2.0,1
2299,min_diffuse,30,90,3,3,0.05,0.95,0.9380132008519948,59,4.0,0,3.0,1,4.0,0
2300,min_diffuse,30,90,3,3,0.05,0.95,0.8759988342537431,12,2.0,1,2.0,1,2.0,1
2301,min_diffuse,30,90,3,3,0.05,0.95,0.8895924539588328,28,3.0,0,3.0,0,2.0,1
2302,min_diffuse,30,90,3,3,0.05,0.95,0.9262185979998392,14,2.0,1,2.0,1,2.0,1
2303,min_diffuse,30,90,3,3,0.05,0.95,0.8735012813677479,4,2.0,0,1.0,1,2.0,0
2304,min_diffuse,30,90,3,3,0.05,0.95,0.9231807788505828,11,2.0,1,2.0,1,2.0,1
2305,min_diffuse,30,90,3,3,0.05,0.95,0.9177724463610368,12,2.0,1,2.0,1,2.0,1
2306,min_diffuse,30,90,3,3,0.05,0.95,0.946107311929466,33,4.0,0,3.0,1,3.0,1
2307,min_diffuse,30,90,3,3,0.05,0.95,0.9432629816946444,7,2.0,1,2.0,1,2.0,1
2308,min_diffuse,30,90,3,3,0.05,0.95,0.7923848615534738,13,2.0,1,2.0,1,2.0,1
2309,min_diffuse,30,90,3,3,0.05,0.95,0.9361231785423838,30,3.0,1,3.0,1,3.0,1
2310,min_diffuse,30,90,3,3,0.05,0.95,0.9307402673934106,26,3.0,1,3.0,1,3.0,1
2311,min_diffuse,30,90,3,3,0.05,0.95,0.925721811718224,12,2.0,1,2.0,1,2.0,1
2312,min_diffuse,30,90,3,3,0.05,0.95,0.9350173880038218,15,2.0,1,2.0,1,2.0,1
2313,min_diffuse,30,90,3,3,0.05,0.95,0.9489825122204254,6,2.0,1,2.0,1,2.0,1
2314,min_diffuse,30,90,3,3,0.05,0.95,0.9253328838735438,24,3.0,0,2.0,1,2.0,1
2315,min_diffuse,30,90,3,3,0.05,0.95,0.9150076684649282,22,3.0,0,2.0,1,2.0,1
2316,min_diffuse,30,90,3,3,0.05,0.95,0.903849820909006,17,3.0,0,2.0,1,2.0,1
2317,min_diffuse,30,90,3,3,0.05,0.95,0.9267672917008668,10,2.0,1,2.0,1,2.0,1
2318,min_diffuse,30,90,3,3,0.05,0.95,0.9342547031074028,30,3.0,0,2.0,1,2.0,1
2319,min_diffuse,30,90,3,3,0.05,0.95,0.926575752567738,20,3.0,0,2.0,1,2.0,1
2320,min_diffuse,30,90,3,3,0.05,0.95,0.8450791427523219,4,2.0,1,2.0,1,2.0,1
2321,min_diffuse,30,90,3,3,0.05,0.95,0.9482671185225322,40,4.0,1,4.0,1,4.0,1
2322,min_diffuse,30,90,3,3,0.05,0.95,0.9260699529906872,17,3.0,0,2.0,1,2.0,1
2323,min_diffuse,30,90,3,3,0.05,0.95,0.9151139953730856,20,2.0,1,2.0,1,2.0,1
2324,min_diffuse,30,90,3,3,0.05,0.95,0.9288401866265488,25,3.0,1,3.0,1,3.0,1
2325,min_diffuse,30,90,3,3,0.05,0.95,0.9485917234233944,19,3.0,0,2.0,1,2.0,1
2326,min_diffuse,30,90,3,3,0.05,0.95,0.9212937685296636,9,2.0,1,2.0,1,2.0,1
2327,min_diffuse,30,90,3,3,0.05,0.95,0.932744006181612,33,3.0,0,3.0,0,2.0,1
2328,min_diffuse,30,90,3,3,0.05,0.95,0.8333975202454112,12,2.0,1,3.0,0,3.0,0
2329,min_diffuse,30,90,3,3,0.05,0.95,0.9414351900384108,23,3.0,0,2.0,1,2.0,1
2330,min_diffuse,30,90,3,3,0.05,0.95,0.931226353730386,23,3.0,1,3.0,1,3.0,1
2331,min_diffuse,30,90,3,3,0.05,0.95,0.903694166852734,38,3.0,1,3.0,1,3.0,1
2332,min_diffuse,30,90,3,3,0.05,0.95,0.9182862868888092,13,2.0,1,2.0,1,2.0,1
2333,min_diffuse,30,90,3,3,0.05,0.95,0.948781107901831,13,2.0,1,2.0,1,2.0,1
2334,min_diffuse,30,90,3,3,0.05,0.95,0.9323649408628965,28,2.0,1,2.0,1,2.0,1
2335,min_diffuse,30,90,3,3,0.05,0.95,0.9322806306816068,14,2.0,1,2.0,1,2.0,1
2336,min_diffuse,30,90,3,3,0.05,0.95,0.9283429756038236,17,3.0,0,2.0,1,2.0,1
2337,min_diffuse,30,90,3,3,0.05,0.95,0.9332719150712194,27,3.0,1,3.0,1,3.0,1
2338,min_diffuse,30,90,3,3,0.05,0.95,0.9431995249126546,17,3.0,1,3.0,1,3.0,1
2339,min_diffuse,30,90,3,3,0.05,0.95,0.8860806514946349,11,2.0,1,2.0,1,2.0,1
2340,min_diffuse,30,90,3,3,0.05,0.95,0.9150105620128576,11,2.0,1,2.0,1,2.0,1
2341,min_diffuse,30,90,3,3,0.05,0.95,0.9433318385692888,51,4.0,0,3.0,1,3.0,1
2342,min_diffuse,30,90,3,3,0.05,0.95,0.9190676067884418,39,3.0,1,3.0,1,3.0,1
2343,min_diffuse,30,90,3,3,0.05,0.95,0.9498561100798476,12,2.0,1,2.0,1,3.0,0
2344,min_diffuse,30,90,3,3,0.05,0.95,0.8687814665314093,31,3.0,0,2.0,1,2.0,1
2345,min_diffuse,30,90,3,3,0.05,0.95,0.875553716061007,26,3.0,1,3.0,1,3.0,1
2346,min_diffuse,30,90,3,3,0.05,0.95,0.9466286152005466,59,3.0,1,3.0,1,3.0,1
2347,min_diffuse,30,90,3,3,0.05,0.95,0.9478827262950608,54,3.0,0,3.0,0,2.0,1
2348,min_diffuse,30,90,3,3,0.05,0.95,0.9098986992909992,29,3.0,0,2.0,1,2.0,1
2349,min_diffuse,30,90,3,3,0.05,0.95,0.910344213522831,31,3.0,0,3.0,0,2.0,1
2350,min_diffuse,30,90,3,3,0.05,0.95,0.9479355689652076,42,3.0,0,2.0,1,2.0,1
2351,min_diffuse,30,90,3,3,0.05,0.95,0.903327744884846,8,2.0,1,2.0,1,2.0,1
2352,min_diffuse,30,90,3,3,0.05,0.95,0.9035693593189094,17,2.0,1,2.0,1,2.0,1
2353,min_diffuse,30,90,3,3,0.05,0.95,0.9391934553242052,36,3.0,1,3.0,1,3.0,1
2354,min_diffuse,30,90,3,3,0.05,0.95,0.9144947023328144,12,2.0,1,2.0,1,2.0,1
2355,min_diffuse,30,90,3,3,0.05,0.95,0.8888493847189058,7,2.0,1,2.0,1,3.0,0
2356,min_diffuse,30,90,3,3,0.05,0.95,0.948725281747432,40,3.0,0,3.0,0,2.0,1
2357,min_diffuse,30,90,3,3,0.05,0.95,0.9348072923055885,12,2.0,1,2.0,1,2.0,1
2358,min_diffuse,30,90,3,3,0.05,0.95,0.892417164657966,14,2.0,1,2.0,1,2.0,1
2359,min_diffuse,30,90,3,3,0.05,0.95,0.9319163077906032,22,3.0,0,2.0,1,2.0,1
2360,min_diffuse,30,90,3,3,0.05,0.95,0.9398353498564724,9,2.0,1,2.0,1,2.0,1
2361,min_diffuse,30,90,3,3,0.05,0.95,0.928478996072603,9,2.0,1,2.0,1,2.0,1
2362,min_diffuse,30,90,3,3,0.05,0.95,0.8999492002019136,5,2.0,1,2.0,1,2.0,1
2363,min_diffuse,30,90,3,3,0.05,0.95,0.9414374269143428,6,2.0,1,2.0,1,2.0,1
2364,min_diffuse,30,90,3,3,0.05,0.95,0.8998954151594538,13,2.0,1,2.0,1,2.0,1
2365,min_diffuse,30,90,3,3,0.05,0.95,0.9352214184891752,27,3.0,0,2.0,1,2.0,1
2366,min_diffuse,30,90,3,3,0.05,0.95,0.9497999503243152,21,3.0,0,2.0,1,2.0,1
2367,min_diffuse,30,90,3,3,0.05,0.95,0.9453467961594192,10,2.0,1,2.0,1,2.0,1
2368,min_diffuse,30,90,3,3,0.05,0.95,0.946831109351281,35,3.0,1,3.0,1,3.0,1
2369,min_diffuse,30,90,3,3,0.05,0.95,0.9160863797043612,31,3.0,0,2.0,1,2.0,1
2370,min_diffuse,30,90,3,3,0.05,0.95,0.8364660243707756,7,2.0,1,2.0,1,2.0,1
2371,min_diffuse,30,90,3,3,0.05,0.95,0.9431653267974384,17,3.0,0,3.0,0,2.0,1
2372,min_diffuse,30,90,3,3,0.05,0.95,0.947311657514522,40,3.0,0,2.0,1,3.0,0
2373,min_diffuse,30,90,3,3,0.05,0.95,0.9258564246957884,17,3.0,1,3.0,1,3.0,1
2374,min_diffuse,30,90,3,3,0.05,0.95,0.9343288947544686,5,2.0,1,2.0,1,2.0,1
2375,min_diffuse,30,90,3,3,0.05,0.95,0.8831471517268896,6,2.0,1,2.0,1,2.0,1
2376,min_diffuse,30,90,3,3,0.05,0.95,0.941785890723476,41,3.0,1,3.0,1,3.0,1
2377,min_diffuse,30,90,3,3,0.05,0.95,0.9466296201032692,34,3.0,1,3.0,1,3.0,1
2378,min_diffuse,30,90,3,3,0.05,0.95,0.9334876602571796,22,3.0,0,2.0,1,2.0,1
2379,min_diffuse,30,90,3,3,0.05,0.95,0.915336291539686,12,2.0,1,2.0,1,2.0,1
2380,min_diffuse,30,90,3,3,0.05,0.95,0.9403778617994704,71,3.0,1,3.0,1,3.0,1
2381,min_diffuse,30,90,3,3,0.05,0.95,0.9364961998949424,11,2.0,1,2.0,1,2.0,1
2382,min_diffuse,30,90,3,3,0.05,0.95,0.9253801938587656,15,2.0,1,2.0,1,3.0,0
2383,min_diffuse,30,90,3,3,0.05,0.95,0.9484233125648788,8,2.0,1,2.0,1,2.0,1
2384,min_diffuse,30,90,3,3,0.05,0.95,0.9172334862388436,35,3.0,1,3.0,1,3.0,1
2385,min_diffuse,30,90,3,3,0.05,0.95,0.9372110267217412,27,3.0,0,3.0,0,2.0,1
2386,min_diffuse,30,90,3,3,0.05,0.95,0.9128449052652629,36,3.0,0,3.0,0,2.0,1
2387,min_diffuse,30,90,3,3,0.05,0.95,0.9350457065979304,21,2.0,1,2.0,1,2.0,1
2388,min_diffuse,30,90,3,3,0.05,0.95,0.9469930859004364,18,3.0,0,2.0,1,3.0,0
2389,min_diffuse,30,90,3,3,0.05,0.95,0.8906478945975139,13,2.0,1,2.0,1,2.0,1
2390,min_diffuse,30,90,3,3,0.05,0.95,0.8882971144893891,12,2.0,1,2.0,1,2.0,1
2391,min_diffuse,30,90,3,3,0.05,0.95,0.9455386230962786,13,2.0,1,2.0,1,2.0,1
2392,min_diffuse,30,90,3,3,0.05,0.95,0.9173639888772912,8,2.0,1,2.0,1,2.0,1
2393,min_diffuse,30,90,3,3,0.05,0.95,0.934353465645582,13,2.0,1,3.0,0,3.0,0
2394,min_diffuse,30,90,3,3,0.05,0.95,0.935610985518874,54,3.0,1,3.0,1,3.0,1
2395,min_diffuse,30,90,3,3,0.05,0.95,0.90493593897489,10,2.0,1,2.0,1,2.0,1
2396,min_diffuse,30,90,3,3,0.05,0.95,0.9311745775696542,32,2.0,1,2.0,1,2.0,1
2397,min_diffuse,30,90,3,3,0.05,0.95,0.9480029951044828,19,3.0,0,2.0,1,2.0,1
2398,min_diffuse,30,90,3,3,0.05,0.95,0.8568258359284279,6,2.0,1,2.0,1,2.0,1
2399,min_diffuse,30,90,3,3,0.05,0.95,0.9262937869260662,35,3.0,1,3.0,1,3.0,1
2400,min_diffuse,30,90,3,3,0.05,0.95,0.9202171941438602,14,2.0,1,2.0,1,2.0,1
2401,min_diffuse,30,90,3,3,0.05,0.95,0.9342458621050748,17,2.0,1,2.0,1,3.0,0
2402,min_diffuse,30,90,3,3,0.05,0.95,0.8949769988643024,9,2.0,1,2.0,1,2.0,1
2403,min_diffuse,30,90,3,3,0.05,0.95,0.9250364641291368,10,2.0,1,2.0,1,2.0,1
2404,min_diffuse,30,90,3,3,0.05,0.95,0.9118242677751092,11,2.0,1,2.0,1,2.0,1
2405,min_diffuse,30,90,3,3,0.05,0.95,0.8777861293365704,17,2.0,1,2.0,1,2.0,1
2406,min_diffuse,30,90,3,3,0.05,0.95,0.9475907026793704,22,3.0,0,2.0,1,2.0,1
2407,min_diffuse,30,90,3,3,0.05,0.95,0.908251724198804,8,2.0,1,2.0,1,2.0,1
2408,min_diffuse,30,90,3,3,0.05,0.95,0.9493253003654084,32,3.0,0,2.0,1,2.0,1
2409,min_diffuse,30,90,3,3,0.05,0.95,0.9457252923008496,36,3.0,1,3.0,1,3.0,1
2410,min_diffuse,30,90,3,3,0.05,0.95,0.928574201279846,12,2.0,1,3.0,0,2.0,1
2411,min_diffuse,30,90,3,3,0.05,0.95,0.926278770729058,26,3.0,0,3.0,0,2.0,1
2412,min_diffuse,30,90,3,3,0.05,0.95,0.926650706923867,11,2.0,1,3.0,0,3.0,0
2413,min_diffuse,30,90,3,3,0.05,0.95,0.9460259373576412,6,2.0,1,2.0,1,2.0,1
2414,min_diffuse,30,90,3,3,0.05,0.95,0.9436318225559998,37,3.0,0,3.0,0,2.0,1
2415,min_diffuse,30,90,3,3,0.05,0.95,0.948503187198271,40,4.0,0,3.0,1,4.0,0
2416,min_diffuse,30,90,3,3,0.05,0.95,0.9074108227833212,35,3.0,0,2.0,1,2.0,1
2417,min_diffuse,30,90,3,3,0.05,0.95,0.930234909580963,14,2.0,1,2.0,1,2.0,1
2418,min_diffuse,30,90,3,3,0.05,0.95,0.8816250492531504,20,2.0,1,2.0,1,2.0,1
2419,min_diffuse,30,90,3,3,0.05,0.95,0.9319012639724708,31,3.0,0,2.0,1,2.0,1
2420,min_diffuse,30,90,3,3,0.05,0.95,0.933260886220234,29,3.0,0,2.0,1,2.0,1
2421,min_diffuse,30,90,3,3,0.05,0.95,0.8668114224849207,10,2.0,1,2.0,1,2.0,1
2422,min_diffuse,30,90,3,3,0.05,0.95,0.9315131274581668,9,2.0,1,2.0,1,2.0,1
2423,min_diffuse,30,90,3,3,0.05,0.95,0.911960335475286,12,2.0,1,2.0,1,2.0,1
2424,min_diffuse,30,90,3,3,0.05,0.95,0.9396930899754556,15,2.0,1,2.0,1,3.0,0
2425,min_diffuse,30,90,3,3,0.05,0.95,0.9381811804858694,27,3.0,1,3.0,1,3.0,1
2426,min_diffuse,30,90,3,3,0.05,0.95,0.9383179996406176,17,3.0,0,2.0,1,2.0,1
2427,min_diffuse,30,90,3,3,0.05,0.95,0.9469407011984584,19,3.0,1,3.0,1,3.0,1
2428,min_diffuse,30,90,3,3,0.05,0.95,0.9499214260131392,53,3.0,1,3.0,1,3.0,1
2429,min_diffuse,30,90,3,3,0.05,0.95,0.9124668906862452,17,3.0,1,3.0,1,3.0,1
2430,min_diffuse,30,90,3,3,0.05,0.95,0.9386627206562166,15,3.0,0,2.0,1,2.0,1
2431,min_diffuse,30,90,3,3,0.05,0.95,0.9438107759360544,24,3.0,1,3.0,1,3.0,1
2432,min_diffuse,30,90,3,3,0.05,0.95,0.8737636055399333,8,2.0,1,2.0,1,2.0,1
2433,min_diffuse,30,90,3,3,0.05,0.95,0.949164953035237,52,3.0,1,3.0,1,3.0,1
2434,min_diffuse,30,90,3,3,0.05,0.95,0.9111415922908191,19,3.0,0,2.0,1,2.0,1
2435,min_diffuse,30,90,3,3,0.05,0.95,0.9490835032790989,18,3.0,0,2.0,1,2.0,1
2436,min_diffuse,30,90,3,3,0.05,0.95,0.9161528685115538,19,3.0,0,2.0,1,2.0,1
2437,min_diffuse,30,90,3,3,0.05,0.95,0.9242194798733844,35,3.0,1,3.0,1,3.0,1
2438,min_diffuse,30,90,3,3,0.05,0.95,0.8483412539291135,6,2.0,1,2.0,1,2.0,1
2439,min_diffuse,30,90,3,3,0.05,0.95,0.9281883674935156,27,3.0,1,3.0,1,3.0,1
2440,min_diffuse,30,90,3,3,0.05,0.95,0.9485216518979284,16,2.0,1,2.0,1,3.0,0
2441,min_diffuse,30,90,3,3,0.05,0.95,0.948455064637606,29,3.0,1,3.0,1,3.0,1
2442,min_diffuse,30,90,3,3,0.05,0.95,0.8919485014000068,10,2.0,1,2.0,1,2.0,1
2443,min_diffuse,30,90,3,3,0.05,0.95,0.9361399344281894,12,2.0,1,2.0,1,2.0,1
2444,min_diffuse,30,90,3,3,0.05,0.95,0.9295845679330612,14,2.0,1,2.0,1,2.0,1
2445,min_diffuse,30,90,3,3,0.05,0.95,0.897316746751702,12,2.0,1,2.0,1,2.0,1
2446,min_diffuse,30,90,3,3,0.05,0.95,0.917274842265196,33,3.0,1,3.0,1,3.0,1
2447,min_diffuse,30,90,3,3,0.05,0.95,0.9263779280499368,18,2.0,1,2.0,1,2.0,1
2448,min_diffuse,30,90,3,3,0.05,0.95,0.9155101146980572,19,2.0,1,2.0,1,2.0,1
2449,min_diffuse,30,90,3,3,0.05,0.95,0.8372799055508807,5,2.0,1,2.0,1,2.0,1
2450,min_diffuse,30,90,3,3,0.05,0.95,0.930395857529967,45,3.0,0,3.0,0,2.0,1
2451,min_diffuse,30,90,3,3,0.05,0.95,0.9185905633511268,7,2.0,1,2.0,1,2.0,1
2452,min_diffuse,30,90,3,3,0.05,0.95,0.936479111692543,22,3.0,1,3.0,1,3.0,1
2453,min_diffuse,30,90,3,3,0.05,0.95,0.9419448919168514,27,3.0,1,3.0,1,3.0,1
2454,min_diffuse,30,90,3,3,0.05,0.95,0.942467670983596,42,4.0,0,3.0,1,3.0,1
2455,min_diffuse,30,90,3,3,0.05,0.95,0.911212130601648,27,3.0,0,2.0,1,2.0,1
2456,min_diffuse,30,90,3,3,0.05,0.95,0.9183736804728834,18,2.0,1,2.0,1,2.0,1
2457,min_diffuse,30,90,3,3,0.05,0.95,0.9324249202699714,39,3.0,0,2.0,1,2.0,1
2458,min_diffuse,30,90,3,3,0.05,0.95,0.9497801313463544,13,2.0,1,2.0,1,2.0,1
2459,min_diffuse,30,90,3,3,0.05,0.95,0.9366009858635314,25,3.0,1,3.0,1,3.0,1
2460,min_diffuse,30,90,3,3,0.05,0.95,0.9318016817360012,24,3.0,0,2.0,1,2.0,1
2461,min_diffuse,30,90,3,3,0.05,0.95,0.9368251823874392,25,3.0,0,3.0,0,2.0,1
2462,min_diffuse,30,90,3,3,0.05,0.95,0.9462830167545192,19,3.0,1,3.0,1,3.0,1
2463,min_diffuse,30,90,3,3,0.05,0.95,0.9185278913135356,32,3.0,0,3.0,0,2.0,1
2464,min_diffuse,30,90,3,3,0.05,0.95,0.91379291466129,9,2.0,1,2.0,1,2.0,1
2465,min_diffuse,30,90,3,3,0.05,0.95,0.9461972232993812,59,4.0,0,3.0,1,3.0,1
2466,min_diffuse,30,90,3,3,0.05,0.95,0.9008163272231504,5,2.0,1,2.0,1,2.0,1
2467,min_diffuse,30,90,3,3,0.05,0.95,0.8776313088364862,18,2.0,1,2.0,1,2.0,1
2468,min_diffuse,30,90,3,3,0.05,0.95,0.8841306061883213,8,2.0,1,2.0,1,2.0,1
2469,min_diffuse,30,90,3,3,0.05,0.95,0.9280716686519696,15,2.0,1,2.0,1,2.0,1
2470,min_diffuse,30,90,3,3,0.05,0.95,0.9356914527586746,12,2.0,1,2.0,1,2.0,1
2471,min_diffuse,30,90,3,3,0.05,0.95,0.911457055756013,9,2.0,1,2.0,1,2.0,1
2472,min_diffuse,30,90,3,3,0.05,0.95,0.929080783654084,22,3.0,1,3.0,1,3.0,1
2473,min_diffuse,30,90,3,3,0.05,0.95,0.9225848015038572,16,3.0,1,3.0,1,3.0,1
2474,min_diffuse,30,90,3,3,0.05,0.95,0.9082461118892122,12,2.0,1,2.0,1,2.0,1
2475,min_diffuse,30,90,3,3,0.05,0.95,0.9243427362665826,30,3.0,0,2.0,1,2.0,1
2476,min_diffuse,30,90,3,3,0.05,0.95,0.9244077232610818,31,3.0,0,3.0,0,2.0,1
2477,min_diffuse,30,90,3,3,0.05,0.95,0.902693681060139,16,3.0,0,2.0,1,2.0,1
2478,min_diffuse,30,90,3,3,0.05,0.95,0.9262321098513964,18,3.0,0,2.0,1,3.0,0
2479,min_diffuse,30,90,3,3,0.05,0.95,0.9412179372082512,20,3.0,0,2.0,1,3.0,0
2480,min_diffuse,30,90,3,3,0.05,0.95,0.9016252591856384,22,3.0,0,2.0,1,2.0,1
2481,min_diffuse,30,90,3,3,0.05,0.95,0.917445029720288,15,3.0,0,2.0,1,2.0,1
2482,min_diffuse,30,90,3,3,0.05,0.95,0.9483562295258228,17,2.0,1,2.0,1,2.0,1
2483,min_diffuse,30,90,3,3,0.05,0.95,0.9408021611092888,16,3.0,0,2.0,1,2.0,1
2484,min_diffuse,30,90,3,3,0.05,0.95,0.9408216300674362,23,2.0,1,2.0,1,2.0,1
2485,min_diffuse,30,90,3,3,0.05,0.95,0.944312339390378,31,3.0,1,3.0,1,3.0,1
2486,min_diffuse,30,90,3,3,0.05,0.95,0.9224213848309942,17,3.0,1,3.0,1,3.0,1
2487,min_diffuse,30,90,3,3,0.05,0.95,0.9210847289380256,13,2.0,1,2.0,1,2.0,1
2488,min_diffuse,30,90,3,3,0.05,0.95,0.9407647461791936,9,2.0,1,2.0,1,2.0,1
2489,min_diffuse,30,90,3,3,0.05,0.95,0.9071555635074848,13,2.0,1,2.0,1,3.0,0
2490,min_diffuse,30,90,3,3,0.05,0.95,0.90122446031672,20,3.0,0,2.0,1,2.0,1
2491,min_diffuse,30,90,3,3,0.05,0.95,0.9197272287634228,22,3.0,0,2.0,1,2.0,1
2492,min_diffuse,30,90,3,3,0.05,0.95,0.9335936264732976,9,2.0,1,2.0,1,2.0,1
2493,min_diffuse,30,90,3,3,0.05,0.95,0.9419706001353,39,3.0,1,3.0,1,3.0,1
2494,min_diffuse,30,90,3,3,0.05,0.95,0.9480080467010268,15,2.0,1,2.0,1,2.0,1
2495,min_diffuse,30,90,3,3,0.05,0.95,0.9388030237051642,37,3.0,1,3.0,1,3.0,1
2496,min_diffuse,30,90,3,3,0.05,0.95,0.9351920064938092,20,3.0,0,2.0,1,2.0,1
2497,min_diffuse,30,90,3,3,0.05,0.95,0.9382146293982117,14,2.0,1,2.0,1,2.0,1
2498,min_diffuse,30,90,3,3,0.05,0.95,0.8759410119401396,35,3.0,0,3.0,0,2.0,1
2499,min_diffuse,30,90,3,3,0.05,0.95,0.855455369958436,7,2.0,1,2.0,1,2.0,1
2500,min_diffuse,30,90,3,3,0.05,0.95,0.9344417184526068,28,3.0,1,3.0,1,3.0,1
2501,min_diffuse,30,90,3,3,0.05,0.95,0.916410548724265,10,2.0,1,2.0,1,2.0,1
2502,min_diffuse,30,90,3,3,0.05,0.95,0.8832256340050902,12,2.0,1,2.0,1,2.0,1
2503,min_diffuse,30,90,3,3,0.05,0.95,0.9121862665609036,6,2.0,1,2.0,1,2.0,1
2504,min_diffuse,30,90,3,3,0.05,0.95,0.9427394983867928,27,3.0,0,2.0,1,2.0,1
2505,min_diffuse,30,90,3,3,0.05,0.95,0.8777071338185901,16,3.0,0,2.0,1,3.0,0
2506,min_diffuse,30,90,3,3,0.05,0.95,0.9281250171705068,10,2.0,1,2.0,1,2.0,1
2507,min_diffuse,30,90,3,3,0.05,0.95,0.9075473051651431,12,2.0,1,2.0,1,2.0,1
2508,min_diffuse,30,90,3,3,0.05,0.95,0.92799548595625,12,2.0,1,2.0,1,2.0,1
2509,min_diffuse,30,90,3,3,0.05,0.95,0.9471329107464296,12,2.0,1,2.0,1,2.0,1
2510,min_diffuse,30,90,3,3,0.05,0.95,0.8860762708051739,8,2.0,1,2.0,1,2.0,1
2511,min_diffuse,30,90,3,3,0.05,0.95,0.9175043868723088,29,3.0,0,2.0,1,2.0,1
2512,min_diffuse,30,90,3,3,0.05,0.95,0.9459553089974962,29,3.0,0,2.0,1,2.0,1
2513,min_diffuse,30,90,3,3,0.05,0.95,0.9029560426618636,21,3.0,0,2.0,1,2.0,1
2514,min_diffuse,30,90,3,3,0.05,0.95,0.9055283322803512,38,3.0,0,2.0,1,2.0,1
2515,min_diffuse,30,90,3,3,0.05,0.95,0.902207528441456,10,2.0,1,2.0,1,2.0,1
2516,min_diffuse,30,90,3,3,0.05,0.95,0.9327287306303832,12,2.0,1,2.0,1,2.0,1
2517,min_diffuse,30,90,3,3,0.05,0.95,0.893320142332295,16,3.0,0,2.0,1,3.0,0
2518,min_diffuse,30,90,3,3,0.05,0.95,0.9324304661326271,17,3.0,0,2.0,1,2.0,1
2519,min_diffuse,30,90,3,3,0.05,0.95,0.9256359298155666,17,3.0,0,2.0,1,2.0,1
2520,min_diffuse,30,90,3,3,0.05,0.95,0.9472442726547574,13,2.0,1,2.0,1,2.0,1
2521,min_diffuse,30,90,3,3,0.05,0.95,0.9197255070405386,21,3.0,0,2.0,1,2.0,1
2522,min_diffuse,30,90,3,3,0.05,0.95,0.924764033333892,13,2.0,1,2.0,1,2.0,1
2523,min_diffuse,30,90,3,3,0.05,0.95,0.86168580425359,13,2.0,1,2.0,1,2.0,1
2524,min_diffuse,30,90,3,3,0.05,0.95,0.9322904186807836,25,3.0,0,2.0,1,2.0,1
2525,min_diffuse,30,90,3,3,0.05,0.95,0.9338829964421528,14,3.0,1,3.0,1,3.0,1
2526,min_diffuse,30,90,3,3,0.05,0.95,0.8091685684334725,8,2.0,1,2.0,1,2.0,1
2527,min_diffuse,30,90,3,3,0.05,0.95,0.9246178466604108,17,2.0,1,2.0,1,2.0,1
2528,min_diffuse,30,90,3,3,0.05,0.95,0.8543118302074745,16,2.0,1,2.0,1,2.0,1
2529,min_diffuse,30,90,3,3,0.05,0.95,0.9384200307233402,12,2.0,1,2.0,1,2.0,1
2530,min_diffuse,30,90,3,3,0.05,0.95,0.94275642733807,21,3.0,1,3.0,1,3.0,1
2531,min_diffuse,30,90,3,3,0.05,0.95,0.9474942856099796,22,3.0,0,3.0,0,2.0,1
2532,min_diffuse,30,90,3,3,0.05,0.95,0.8776740187176001,10,2.0,1,2.0,1,2.0,1
2533,min_diffuse,30,90,3,3,0.05,0.95,0.9095707630982396,18,3.0,1,3.0,1,3.0,1
2534,min_diffuse,30,90,3,3,0.05,0.95,0.9363092664403414,10,2.0,1,2.0,1,2.0,1
2535,min_diffuse,30,90,3,3,0.05,0.95,0.9413543004589257,20,3.0,1,3.0,1,3.0,1
2536,min_diffuse,30,90,3,3,0.05,0.95,0.9065924699875464,7,2.0,1,2.0,1,2.0,1
2537,min_diffuse,30,90,3,3,0.05,0.95,0.9495941760332594,28,3.0,0,2.0,1,2.0,1
2538,min_diffuse,30,90,3,3,0.05,0.95,0.8700158775925787,14,3.0,0,2.0,1,2.0,1
2539,min_diffuse,30,90,3,3,0.05,0.95,0.9434844311795708,32,3.0,1,3.0,1,3.0,1
2540,min_diffuse,30,90,3,3,0.05,0.95,0.943930768469882,58,3.0,0,2.0,1,2.0,1
2541,min_diffuse,30,90,3,3,0.05,0.95,0.9446490930553574,36,4.0,1,4.0,1,4.0,1
2542,min_diffuse,30,90,3,3,0.05,0.95,0.8925465755915252,21,3.0,0,2.0,1,2.0,1
2543,min_diffuse,30,90,3,3,0.05,0.95,0.9493308647734432,19,3.0,0,2.0,1,2.0,1
2544,min_diffuse,30,90,3,3,0.05,0.95,0.9460990601881208,19,2.0,1,2.0,1,2.0,1
2545,min_diffuse,30,90,3,3,0.05,0.95,0.8813128213482795,20,2.0,1,2.0,1,2.0,1
2546,min_diffuse,30,90,3,3,0.05,0.95,0.8739430581732353,12,2.0,1,2.0,1,2.0,1
2547,min_diffuse,30,90,3,3,0.05,0.95,0.9445461581101512,13,2.0,1,2.0,1,2.0,1
2548,min_diffuse,30,90,3,3,0.05,0.95,0.9320015461145432,32,3.0,1,3.0,1,3.0,1
2549,min_diffuse,30,90,3,3,0.05,0.95,0.9104784528132256,14,2.0,1,2.0,1,2.0,1
2550,min_diffuse,30,90,3,3,0.05,0.95,0.8448839221093689,7,2.0,1,2.0,1,2.0,1
2551,min_diffuse,30,90,3,3,0.05,0.95,0.9492868224985368,34,3.0,1,3.0,1,3.0,1
2552,min_diffuse,30,90,3,3,0.05,0.95,0.9488811190895862,10,2.0,1,2.0,1,3.0,0
2553,min_diffuse,30,90,3,3,0.05,0.95,0.9141726833358482,13,2.0,1,2.0,1,3.0,0
2554,min_diffuse,30,90,3,3,0.05,0.95,0.9407501653737764,13,3.0,0,2.0,1,3.0,0
2555,min_diffuse,30,90,3,3,0.05,0.95,0.931455839747111,8,2.0,1,2.0,1,2.0,1
2556,min_diffuse,30,90,3,3,0.05,0.95,0.9467454827959796,64,4.0,0,3.0,1,3.0,1
2557,min_diffuse,30,90,3,3,0.05,0.95,0.9042649899267544,21,3.0,0,2.0,1,2.0,1
2558,min_diffuse,30,90,3,3,0.05,0.95,0.8938736394802197,12,2.0,1,2.0,1,2.0,1
2559,min_diffuse,30,90,3,3,0.05,0.95,0.9247900497911028,62,3.0,1,3.0,1,3.0,1
2560,min_diffuse,30,90,3,3,0.05,0.95,0.906711698346198,17,3.0,0,2.0,1,3.0,0
2561,min_diffuse,30,90,3,3,0.05,0.95,0.9415632686916606,8,2.0,1,2.0,1,2.0,1
2562,min_diffuse,30,90,3,3,0.05,0.95,0.9305581969403216,25,3.0,0,3.0,0,2.0,1
2563,min_diffuse,30,90,3,3,0.05,0.95,0.9324621813418528,39,3.0,0,3.0,0,2.0,1
2564,min_diffuse,30,90,3,3,0.05,0.95,0.9160284316279288,15,2.0,1,2.0,1,2.0,1
2565,min_diffuse,30,90,3,3,0.05,0.95,0.9434678053235808,23,3.0,0,2.0,1,3.0,0
2566,min_diffuse,30,90,3,3,0.05,0.95,0.9421024011251246,21,3.0,1,3.0,1,3.0,1
2567,min_diffuse,30,90,3,3,0.05,0.95,0.923500366024704,50,3.0,1,3.0,1,3.0,1
2568,min_diffuse,30,90,3,3,0.05,0.95,0.910041222221182,14,2.0,1,3.0,0,2.0,1
2569,min_diffuse,30,90,3,3,0.05,0.95,0.9491191984925128,13,2.0,1,2.0,1,2.0,1
2570,min_diffuse,30,90,3,3,0.05,0.95,0.947708229323809,25,2.0,1,2.0,1,2.0,1
2571,min_diffuse,30,90,3,3,0.05,0.95,0.9383071721823762,23,2.0,1,2.0,1,2.0,1
2572,min_diffuse,30,90,3,3,0.05,0.95,0.935548880324203,14,2.0,1,2.0,1,2.0,1
2573,min_diffuse,30,90,3,3,0.05,0.95,0.9218344811253516,11,2.0,1,2.0,1,2.0,1
2574,min_diffuse,30,90,3,3,0.05,0.95,0.8812478349080715,11,2.0,1,2.0,1,2.0,1
2575,min_diffuse,30,90,3,3,0.05,0.95,0.9493385006982534,11,2.0,1,2.0,1,2.0,1
2576,min_diffuse,30,90,3,3,0.05,0.95,0.9454825284071664,28,3.0,1,3.0,1,3.0,1
2577,min_diffuse,30,90,3,3,0.05,0.95,0.9352060775871,24,3.0,0,2.0,1,2.0,1
2578,min_diffuse,30,90,3,3,0.05,0.95,0.9443107802398224,18,2.0,1,2.0,1,2.0,1
2579,min_diffuse,30,90,3,3,0.05,0.95,0.899208189586742,15,2.0,1,2.0,1,2.0,1
2580,min_diffuse,30,90,3,3,0.05,0.95,0.9445851487400913,22,3.0,0,2.0,1,2.0,1
2581,min_diffuse,30,90,3,3,0.05,0.95,0.9434033560179884,67,3.0,1,3.0,1,3.0,1
2582,min_diffuse,30,90,3,3,0.05,0.95,0.883122671005276,24,3.0,0,2.0,1,2.0,1
2583,min_diffuse,30,90,3,3,0.05,0.95,0.9191279585232526,17,3.0,0,2.0,1,2.0,1
2584,min_diffuse,30,90,3,3,0.05,0.95,0.9472048238767476,16,2.0,1,2.0,1,3.0,0
2585,min_diffuse,30,90,3,3,0.05,0.95,0.8636237513845358,18,3.0,0,2.0,1,2.0,1
2586,min_diffuse,30,90,3,3,0.05,0.95,0.9493172389226324,36,3.0,0,3.0,0,2.0,1
2587,min_diffuse,30,90,3,3,0.05,0.95,0.9154059237346718,18,3.0,0,2.0,1,3.0,0
2588,min_diffuse,30,90,3,3,0.05,0.95,0.927753605139876,11,2.0,1,2.0,1,2.0,1
2589,min_diffuse,30,90,3,3,0.05,0.95,0.9302073287895924,15,2.0,1,2.0,1,2.0,1
2590,min_diffuse,30,90,3,3,0.05,0.95,0.9434279893693804,27,2.0,1,2.0,1,2.0,1
2591,min_diffuse,30,90,3,3,0.05,0.95,0.9173043626255236,11,2.0,1,2.0,1,2.0,1
2592,min_diffuse,30,90,3,3,0.05,0.95,0.9390116252070534,39,3.0,0,2.0,1,2.0,1
2593,min_diffuse,30,90,3,3,0.05,0.95,0.9478382803965018,62,4.0,1,4.0,1,4.0,1
2594,min_diffuse,30,90,3,3,0.05,0.95,0.9312686195914271,14,3.0,0,2.0,1,2.0,1
2595,min_diffuse,30,90,3,3,0.05,0.95,0.7164533255742254,5,2.0,0,2.0,0,1.0,1
2596,min_diffuse,30,90,3,3,0.05,0.95,0.9435246697295776,29,3.0,0,2.0,1,2.0,1
2597,min_diffuse,30,90,3,3,0.05,0.95,0.9147201623922518,14,2.0,1,2.0,1,2.0,1
2598,min_diffuse,30,90,3,3,0.05,0.95,0.9273576821894036,29,3.0,0,3.0,0,2.0,1
2599,min_diffuse,30,90,3,3,0.05,0.95,0.8099020827423796,7,2.0,1,2.0,1,2.0,1
2600,min_diffuse,30,90,3,3,0.05,0.95,0.8950086190300856,22,3.0,0,2.0,1,2.0,1
2601,min_diffuse,30,90,3,3,0.05,0.95,0.872328451542724,9,2.0,1,2.0,1,2.0,1
2602,min_diffuse,30,90,3,3,0.05,0.95,0.8981139529988218,33,3.0,0,3.0,0,2.0,1
2603,min_diffuse,30,90,3,3,0.05,0.95,0.9478112621002694,26,3.0,1,3.0,1,3.0,1
2604,min_diffuse,30,90,3,3,0.05,0.95,0.94289036988794,36,3.0,1,3.0,1,3.0,1
2605,min_diffuse,30,90,3,3,0.05,0.95,0.9104828183528328,29,3.0,0,3.0,0,2.0,1
2606,min_diffuse,30,90,3,3,0.05,0.95,0.9485062676049252,19,3.0,0,2.0,1,2.0,1
2607,min_diffuse,30,90,3,3,0.05,0.95,0.9081007213181204,14,2.0,1,2.0,1,2.0,1
2608,min_diffuse,30,90,3,3,0.05,0.95,0.919061343681452,18,3.0,0,2.0,1,2.0,1
2609,min_diffuse,30,90,3,3,0.05,0.95,0.8898931995060413,10,2.0,1,2.0,1,2.0,1
2610,min_diffuse,30,90,3,3,0.05,0.95,0.9334353858765384,14,2.0,1,2.0,1,2.0,1
2611,min_diffuse,30,90,3,3,0.05,0.95,0.9497976024008216,29,3.0,1,3.0,1,3.0,1
2612,min_diffuse,30,90,3,3,0.05,0.95,0.9343416608041778,6,2.0,1,2.0,1,2.0,1
2613,min_diffuse,30,90,3,3,0.05,0.95,0.9428043190659784,20,3.0,0,2.0,1,2.0,1
2614,min_diffuse,30,90,3,3,0.05,0.95,0.873293155742372,38,3.0,0,2.0,1,2.0,1
2615,min_diffuse,30,90,3,3,0.05,0.95,0.8907079010712469,16,2.0,1,2.0,1,2.0,1
2616,min_diffuse,30,90,3,3,0.05,0.95,0.9199098193558728,13,2.0,1,2.0,1,2.0,1
2617,min_diffuse,30,90,3,3,0.05,0.95,0.917883450665876,26,3.0,0,2.0,1,2.0,1
2618,min_diffuse,30,90,3,3,0.05,0.95,0.9068280325348548,12,2.0,1,2.0,1,2.0,1
2619,min_diffuse,30,90,3,3,0.05,0.95,0.8771347978389162,10,2.0,1,2.0,1,2.0,1
2620,min_diffuse,30,90,3,3,0.05,0.95,0.9437064993842292,20,3.0,0,2.0,1,2.0,1
2621,min_diffuse,30,90,3,3,0.05,0.95,0.9400670501769888,33,4.0,1,4.0,1,4.0,1
2622,min_diffuse,30,90,3,3,0.05,0.95,0.947429470633206,52,4.0,1,4.0,1,4.0,1
2623,min_diffuse,30,90,3,3,0.05,0.95,0.9463514597765113,26,3.0,1,3.0,1,3.0,1
2624,min_diffuse,30,90,3,3,0.05,0.95,0.9401882932557084,65,4.0,1,4.0,1,4.0,1
2625,min_diffuse,30,90,3,3,0.05,0.95,0.8806765355139827,9,2.0,1,2.0,1,2.0,1
2626,min_diffuse,30,90,3,3,0.05,0.95,0.944363659767074,23,3.0,0,3.0,0,2.0,1
2627,min_diffuse,30,90,3,3,0.05,0.95,0.8795054416701118,10,2.0,1,2.0,1,2.0,1
2628,min_diffuse,30,90,3,3,0.05,0.95,0.8794102794010353,20,3.0,0,2.0,1,2.0,1
2629,min_diffuse,30,90,3,3,0.05,0.95,0.9393303537936712,36,3.0,1,3.0,1,3.0,1
2630,min_diffuse,30,90,3,3,0.05,0.95,0.9317702001630772,35,3.0,1,3.0,1,3.0,1
2631,min_diffuse,30,90,3,3,0.05,0.95,0.9362378941256478,18,3.0,1,3.0,1,3.0,1
2632,min_diffuse,30,90,3,3,0.05,0.95,0.9472808183138663,14,2.0,1,2.0,1,2.0,1
2633,min_diffuse,30,90,3,3,0.05,0.95,0.8704971775046074,10,2.0,1,2.0,1,2.0,1
2634,min_diffuse,30,90,3,3,0.05,0.95,0.8953187633393845,30,3.0,1,3.0,1,3.0,1
2635,min_diffuse,30,90,3,3,0.05,0.95,0.94990144861534,40,3.0,1,3.0,1,3.0,1
2636,min_diffuse,30,90,3,3,0.05,0.95,0.92540139629496,14,2.0,1,2.0,1,2.0,1
2637,min_diffuse,30,90,3,3,0.05,0.95,0.9481718520303736,48,3.0,1,3.0,1,3.0,1
2638,min_diffuse,30,90,3,3,0.05,0.95,0.9374681963733936,32,3.0,0,3.0,0,2.0,1
2639,min_diffuse,30,90,3,3,0.05,0.95,0.8987592443831711,19,2.0,1,2.0,1,2.0,1
2640,min_diffuse,30,90,3,3,0.05,0.95,0.903653070004988,7,2.0,1,2.0,1,2.0,1
2641,min_diffuse,30,90,3,3,0.05,0.95,0.9078010958177994,25,3.0,0,2.0,1,2.0,1
2642,min_diffuse,30,90,3,3,0.05,0.95,0.9217837134490146,27,3.0,0,3.0,0,2.0,1
2643,min_diffuse,30,90,3,3,0.05,0.95,0.8999660815848646,31,3.0,0,2.0,1,2.0,1
2644,min_diffuse,30,90,3,3,0.05,0.95,0.9220555719312558,13,2.0,1,2.0,1,2.0,1
2645,min_diffuse,30,90,3,3,0.05,0.95,0.9153042685158276,8,2.0,1,2.0,1,2.0,1
2646,min_diffuse,30,90,3,3,0.05,0.95,0.94430679928249,74,4.0,0,3.0,1,3.0,1
2647,min_diffuse,30,90,3,3,0.05,0.95,0.9361381240363864,22,3.0,0,2.0,1,2.0,1
2648,min_diffuse,30,90,3,3,0.05,0.95,0.8373812137863634,8,2.0,1,2.0,1,2.0,1
2649,min_diffuse,30,90,3,3,0.05,0.95,0.9482233287376852,40,3.0,0,2.0,1,3.0,0
2650,min_diffuse,30,90,3,3,0.05,0.95,0.9470033442318516,24,3.0,0,2.0,1,2.0,1
2651,min_diffuse,30,90,3,3,0.05,0.95,0.9199744532625888,8,2.0,1,2.0,1,2.0,1
2652,min_diffuse,30,90,3,3,0.05,0.95,0.940070328892772,20,3.0,0,2.0,1,3.0,0
2653,min_diffuse,30,90,3,3,0.05,0.95,0.9120035444576,19,2.0,1,2.0,1,2.0,1
2654,min_diffuse,30,90,3,3,0.05,0.95,0.9127377408329184,8,2.0,1,2.0,1,3.0,0
2655,min_diffuse,30,90,3,3,0.05,0.95,0.9457259342648004,23,3.0,0,2.0,1,2.0,1
2656,min_diffuse,30,90,3,3,0.05,0.95,0.9336317995152996,13,2.0,1,2.0,1,2.0,1
2657,min_diffuse,30,90,3,3,0.05,0.95,0.8789118524238655,17,2.0,1,2.0,1,2.0,1
2658,min_diffuse,30,90,3,3,0.05,0.95,0.9383560927184678,42,3.0,1,3.0,1,3.0,1
2659,min_diffuse,30,90,3,3,0.05,0.95,0.9418055149059202,24,3.0,0,2.0,1,2.0,1
2660,min_diffuse,30,90,3,3,0.05,0.95,0.9324133282025344,19,3.0,1,3.0,1,3.0,1
2661,min_diffuse,30,90,3,3,0.05,0.95,0.9048925952967868,14,2.0,1,2.0,1,2.0,1
2662,min_diffuse,30,90,3,3,0.05,0.95,0.9330029538487526,19,2.0,1,2.0,1,2.0,1
2663,min_diffuse,30,90,3,3,0.05,0.95,0.9128176534020308,22,2.0,1,2.0,1,2.0,1
2664,min_diffuse,30,90,3,3,0.05,0.95,0.9036783662168376,16,2.0,1,2.0,1,2.0,1
2665,min_diffuse,30,90,3,3,0.05,0.95,0.9481243865534982,9,2.0,1,2.0,1,2.0,1
2666,min_diffuse,30,90,3,3,0.05,0.95,0.932331675058795,28,3.0,0,2.0,1,3.0,0
2667,min_diffuse,30,90,3,3,0.05,0.95,0.9280376423339052,21,3.0,0,3.0,0,2.0,1
2668,min_diffuse,30,90,3,3,0.05,0.95,0.9263897437774136,12,2.0,1,2.0,1,2.0,1
2669,min_diffuse,30,90,3,3,0.05,0.95,0.9223855687645954,40,3.0,0,3.0,0,2.0,1
2670,min_diffuse,30,90,3,3,0.05,0.95,0.8834321163261823,16,2.0,1,2.0,1,2.0,1
2671,min_diffuse,30,90,3,3,0.05,0.95,0.9204761704324108,12,2.0,1,2.0,1,2.0,1
2672,min_diffuse,30,90,3,3,0.05,0.95,0.9293510578842648,13,2.0,1,2.0,1,2.0,1
2673,min_diffuse,30,90,3,3,0.05,0.95,0.9203059448997916,19,3.0,1,3.0,1,3.0,1
2674,min_diffuse,30,90,3,3,0.05,0.95,0.9373238740466427,39,3.0,1,3.0,1,3.0,1
2675,min_diffuse,30,90,3,3,0.05,0.95,0.949434129190122,13,2.0,1,2.0,1,2.0,1
2676,min_diffuse,30,90,3,3,0.05,0.95,0.9430235837637756,34,3.0,1,3.0,1,3.0,1
2677,min_diffuse,30,90,3,3,0.05,0.95,0.936622963605484,17,3.0,0,2.0,1,2.0,1
2678,min_diffuse,30,90,3,3,0.05,0.95,0.931283381264688,20,3.0,0,2.0,1,2.0,1
2679,min_diffuse,30,90,3,3,0.05,0.95,0.9231907064607132,21,3.0,0,2.0,1,3.0,0
2680,min_diffuse,30,90,3,3,0.05,0.95,0.9159662946742252,12,2.0,1,2.0,1,2.0,1
2681,min_diffuse,30,90,3,3,0.05,0.95,0.9269051501883258,24,3.0,1,3.0,1,3.0,1
2682,min_diffuse,30,90,3,3,0.05,0.95,0.935326178634162,17,2.0,1,2.0,1,2.0,1
2683,min_diffuse,30,90,3,3,0.05,0.95,0.9371537849105264,15,2.0,1,2.0,1,2.0,1
2684,min_diffuse,30,90,3,3,0.05,0.95,0.9328391945515908,39,3.0,1,3.0,1,3.0,1
2685,min_diffuse,30,90,3,3,0.05,0.95,0.9367225722588792,25,3.0,0,2.0,1,2.0,1
2686,min_diffuse,30,90,3,3,0.05,0.95,0.9329973147955914,23,3.0,1,3.0,1,3.0,1
2687,min_diffuse,30,90,3,3,0.05,0.95,0.902515503049372,29,3.0,0,3.0,0,2.0,1
2688,min_diffuse,30,90,3,3,0.05,0.95,0.9334400210465046,36,3.0,1,3.0,1,3.0,1
2689,min_diffuse,30,90,3,3,0.05,0.95,0.913424938394539,45,3.0,1,3.0,1,3.0,1
2690,min_diffuse,30,90,3,3,0.05,0.95,0.9483114914361516,18,2.0,1,2.0,1,2.0,1
2691,min_diffuse,30,90,3,3,0.05,0.95,0.912163967923628,20,3.0,1,3.0,1,3.0,1
2692,min_diffuse,30,90,3,3,0.05,0.95,0.905425521266799,15,3.0,1,3.0,1,3.0,1
2693,min_diffuse,30,90,3,3,0.05,0.95,0.9385015253366668,12,2.0,1,2.0,1,2.0,1
2694,min_diffuse,30,90,3,3,0.05,0.95,0.9140896888321646,11,2.0,1,2.0,1,2.0,1
2695,min_diffuse,30,90,3,3,0.05,0.95,0.9042674322797464,15,2.0,1,2.0,1,2.0,1
2696,min_diffuse,30,90,3,3,0.05,0.95,0.9251318739209736,10,2.0,1,2.0,1,2.0,1
2697,min_diffuse,30,90,3,3,0.05,0.95,0.940429050538374,11,2.0,1,2.0,1,2.0,1
2698,min_diffuse,30,90,3,3,0.05,0.95,0.925262987872656,27,3.0,0,2.0,1,2.0,1
2699,min_diffuse,30,90,3,3,0.05,0.95,0.9413320575966352,16,3.0,1,3.0,1,3.0,1
2700,min_diffuse,30,90,3,3,0.05,0.95,0.9225863667225048,15,2.0,1,2.0,1,2.0,1
2701,min_diffuse,30,90,3,3,0.05,0.95,0.892288293314394,31,3.0,0,2.0,1,2.0,1
2702,min_diffuse,30,90,3,3,0.05,0.95,0.9418814042664924,15,2.0,1,2.0,1,3.0,0
2703,min_diffuse,30,90,3,3,0.05,0.95,0.8684339028751427,18,3.0,0,2.0,1,2.0,1
2704,min_diffuse,30,90,3,3,0.05,0.95,0.828787732022358,8,2.0,1,2.0,1,2.0,1
2705,min_diffuse,30,90,3,3,0.05,0.95,0.9381189415505616,27,3.0,0,2.0,1,3.0,0
2706,min_diffuse,30,90,3,3,0.05,0.95,0.9087332699348304,25,3.0,1,3.0,1,3.0,1
2707,min_diffuse,30,90,3,3,0.05,0.95,0.9379003542774466,38,3.0,0,2.0,1,3.0,0
2708,min_diffuse,30,90,3,3,0.05,0.95,0.9084953088510276,17,2.0,1,2.0,1,2.0,1
2709,min_diffuse,30,90,3,3,0.05,0.95,0.9438037487087662,21,3.0,1,3.0,1,3.0,1
2710,min_diffuse,30,90,3,3,0.05,0.95,0.9185885536360427,21,3.0,0,2.0,1,2.0,1
2711,min_diffuse,30,90,3,3,0.05,0.95,0.8952268803312158,21,2.0,1,2.0,1,2.0,1
2712,min_diffuse,30,90,3,3,0.05,0.95,0.8988731547456205,10,2.0,1,2.0,1,2.0,1
2713,min_diffuse,30,90,3,3,0.05,0.95,0.949229417727336,22,3.0,1,3.0,1,3.0,1
2714,min_diffuse,30,90,3,3,0.05,0.95,0.921402543974748,16,3.0,0,2.0,1,2.0,1
2715,min_diffuse,30,90,3,3,0.05,0.95,0.9069677536931404,25,2.0,1,2.0,1,2.0,1
2716,min_diffuse,30,90,3,3,0.05,0.95,0.9494023889759576,25,3.0,0,2.0,1,2.0,1
2717,min_diffuse,30,90,3,3,0.05,0.95,0.905955321602702,21,3.0,0,2.0,1,2.0,1
2718,min_diffuse,30,90,3,3,0.05,0.95,0.9344749357278236,12,2.0,1,2.0,1,2.0,1
2719,min_diffuse,30,90,3,3,0.05,0.95,0.9066851899636688,16,2.0,1,2.0,1,3.0,0
2720,min_diffuse,30,90,3,3,0.05,0.95,0.9488566457627488,12,2.0,1,2.0,1,2.0,1
2721,min_diffuse,30,90,3,3,0.05,0.95,0.937498093683876,16,2.0,1,3.0,0,2.0,1
2722,min_diffuse,30,90,3,3,0.05,0.95,0.9465596390261806,66,4.0,0,3.0,1,3.0,1
2723,min_diffuse,30,90,3,3,0.05,0.95,0.9145135026669806,16,2.0,1,2.0,1,2.0,1
2724,min_diffuse,30,90,3,3,0.05,0.95,0.9374323753974004,38,3.0,1,3.0,1,3.0,1
2725,min_diffuse,30,90,3,3,0.05,0.95,0.9158317311720062,9,2.0,1,2.0,1,2.0,1
2726,min_diffuse,30,90,3,3,0.05,0.95,0.9498033972769564,30,3.0,0,2.0,1,2.0,1
2727,min_diffuse,30,90,3,3,0.05,0.95,0.9355787223457096,14,2.0,1,2.0,1,2.0,1
2728,min_diffuse,30,90,3,3,0.05,0.95,0.9471155091372092,14,2.0,1,2.0,1,2.0,1
2729,min_diffuse,30,90,3,3,0.05,0.95,0.8003698673750114,13,2.0,1,2.0,1,2.0,1
2730,min_diffuse,30,90,3,3,0.05,0.95,0.9404215259693104,14,2.0,1,2.0,1,2.0,1
2731,min_diffuse,30,90,3,3,0.05,0.95,0.9461685634546309,25,3.0,1,3.0,1,3.0,1
2732,min_diffuse,30,90,3,3,0.05,0.95,0.949808893533136,12,3.0,0,2.0,1,2.0,1
2733,min_diffuse,30,90,3,3,0.05,0.95,0.9380641149986408,22,3.0,0,2.0,1,3.0,0
2734,min_diffuse,30,90,3,3,0.05,0.95,0.9316420823746558,14,2.0,1,2.0,1,2.0,1
2735,min_diffuse,30,90,3,3,0.05,0.95,0.929256206290496,8,2.0,1,2.0,1,2.0,1
2736,min_diffuse,30,90,3,3,0.05,0.95,0.9284547797916396,24,3.0,0,2.0,1,3.0,0
2737,min_diffuse,30,90,3,3,0.05,0.95,0.9449950243360714,36,3.0,1,3.0,1,3.0,1
2738,min_diffuse,30,90,3,3,0.05,0.95,0.9327213557980192,20,3.0,0,2.0,1,3.0,0
2739,min_diffuse,30,90,3,3,0.05,0.95,0.9159760525373156,30,3.0,0,3.0,0,2.0,1
2740,min_diffuse,30,90,3,3,0.05,0.95,0.9336295008128376,17,2.0,1,2.0,1,2.0,1
2741,min_diffuse,30,90,3,3,0.05,0.95,0.9397928940005992,62,3.0,1,3.0,1,3.0,1
2742,min_diffuse,30,90,3,3,0.05,0.95,0.935543423091027,55,4.0,0,3.0,1,3.0,1
2743,min_diffuse,30,90,3,3,0.05,0.95,0.9446115964053418,18,2.0,1,2.0,1,2.0,1
2744,min_diffuse,30,90,3,3,0.05,0.95,0.884928881554794,15,3.0,0,2.0,1,2.0,1
2745,min_diffuse,30,90,3,3,0.05,0.95,0.9493461377389152,30,3.0,0,3.0,0,2.0,1
2746,min_diffuse,30,90,3,3,0.05,0.95,0.945048909831863,12,3.0,0,2.0,1,3.0,0
2747,min_diffuse,30,90,3,3,0.05,0.95,0.9033015103979604,13,2.0,1,2.0,1,2.0,1
2748,min_diffuse,30,90,3,3,0.05,0.95,0.93603289931066,16,2.0,1,2.0,1,3.0,0
2749,min_diffuse,30,90,3,3,0.05,0.95,0.9252881530462924,23,3.0,1,3.0,1,3.0,1
2750,min_diffuse,30,90,3,3,0.05,0.95,0.9449139444569572,18,2.0,1,2.0,1,3.0,0
2751,min_diffuse,30,90,3,3,0.05,0.95,0.9497364271062102,38,3.0,1,3.0,1,3.0,1
2752,min_diffuse,30,90,3,3,0.05,0.95,0.92778198815951,15,2.0,1,3.0,0,3.0,0
2753,min_diffuse,30,90,3,3,0.05,0.95,0.9192750663544622,27,3.0,0,3.0,0,2.0,1
2754,min_diffuse,30,90,3,3,0.05,0.95,0.9272762105955203,25,3.0,1,3.0,1,3.0,1
2755,min_diffuse,30,90,3,3,0.05,0.95,0.9463442919938736,51,3.0,1,3.0,1,3.0,1
2756,min_diffuse,30,90,3,3,0.05,0.95,0.9309010441525816,14,2.0,1,2.0,1,2.0,1
2757,min_diffuse,30,90,3,3,0.05,0.95,0.8848172996283193,8,2.0,1,2.0,1,2.0,1
2758,min_diffuse,30,90,3,3,0.05,0.95,0.8649547946681504,15,2.0,1,2.0,1,2.0,1
2759,min_diffuse,30,90,3,3,0.05,0.95,0.9311390437641548,37,3.0,0,2.0,1,2.0,1
2760,min_diffuse,30,90,3,3,0.05,0.95,0.9341371820674936,11,2.0,1,2.0,1,2.0,1
2761,min_diffuse,30,90,3,3,0.05,0.95,0.9344484776797182,17,3.0,0,3.0,0,2.0,1
2762,min_diffuse,30,90,3,3,0.05,0.95,0.9434221874230244,20,3.0,1,3.0,1,3.0,1
2763,min_diffuse,30,90,3,3,0.05,0.95,0.9069955918453938,32,3.0,1,3.0,1,3.0,1
2764,min_diffuse,30,90,3,3,0.05,0.95,0.9447979451178736,17,3.0,1,3.0,1,3.0,1
2765,min_diffuse,30,90,3,3,0.05,0.95,0.9468455284203708,29,3.0,1,3.0,1,3.0,1
2766,min_diffuse,30,90,3,3,0.05,0.95,0.9413583409171716,60,4.0,0,3.0,1,3.0,1
2767,min_diffuse,30,90,3,3,0.05,0.95,0.9481356657428148,15,2.0,1,2.0,1,2.0,1
2768,min_diffuse,30,90,3,3,0.05,0.95,0.8914830151243363,24,3.0,1,3.0,1,3.0,1
2769,min_diffuse,30,90,3,3,0.05,0.95,0.9235479937804916,7,2.0,1,2.0,1,2.0,1
2770,min_diffuse,30,90,3,3,0.05,0.95,0.887382124633643,14,3.0,0,2.0,1,2.0,1
2771,min_diffuse,30,90,3,3,0.05,0.95,0.930376253727716,34,3.0,1,3.0,1,3.0,1
2772,min_diffuse,30,90,3,3,0.05,0.95,0.9021120702522734,15,2.0,1,2.0,1,2.0,1
2773,min_diffuse,30,90,3,3,0.05,0.95,0.945412521900346,20,2.0,1,2.0,1,2.0,1
2774,min_diffuse,30,90,3,3,0.05,0.95,0.9214490763308814,48,3.0,1,3.0,1,3.0,1
2775,min_diffuse,30,90,3,3,0.05,0.95,0.8685039681035639,5,2.0,1,2.0,1,2.0,1
2776,min_diffuse,30,90,3,3,0.05,0.95,0.9305228313367804,14,2.0,1,2.0,1,2.0,1
2777,min_diffuse,30,90,3,3,0.05,0.95,0.9406972218707658,16,3.0,0,2.0,1,2.0,1
2778,min_diffuse,30,90,3,3,0.05,0.95,0.8717012767140876,7,2.0,1,2.0,1,2.0,1
2779,min_diffuse,30,90,3,3,0.05,0.95,0.901862486174128,16,2.0,1,2.0,1,2.0,1
2780,min_diffuse,30,90,3,3,0.05,0.95,0.8998549506151607,17,2.0,1,2.0,1,2.0,1
2781,min_diffuse,30,90,3,3,0.05,0.95,0.9186264429743976,32,3.0,0,3.0,0,2.0,1
2782,min_diffuse,30,90,3,3,0.05,0.95,0.9437125951308388,17,3.0,1,3.0,1,3.0,1
2783,min_diffuse,30,90,3,3,0.05,0.95,0.9391207524049472,21,3.0,0,2.0,1,2.0,1
2784,min_diffuse,30,90,3,3,0.05,0.95,0.9343974798671316,21,3.0,0,2.0,1,2.0,1
2785,min_diffuse,30,90,3,3,0.05,0.95,0.9448062705916378,68,3.0,1,3.0,1,3.0,1
2786,min_diffuse,30,90,3,3,0.05,0.95,0.9255311937234028,15,2.0,1,2.0,1,2.0,1
2787,min_diffuse,30,90,3,3,0.05,0.95,0.8860172527617532,9,2.0,1,2.0,1,2.0,1
2788,min_diffuse,30,90,3,3,0.05,0.95,0.9182868280497462,13,2.0,1,3.0,0,3.0,0
2789,min_diffuse,30,90,3,3,0.05,0.95,0.9360580369505012,63,4.0,0,3.0,1,3.0,1
2790,min_diffuse,30,90,3,3,0.05,0.95,0.9080881856975844,15,3.0,0,2.0,1,2.0,1
2791,min_diffuse,30,90,3,3,0.05,0.95,0.9369016276262676,16,2.0,1,2.0,1,2.0,1
2792,min_diffuse,30,90,3,3,0.05,0.95,0.9169438882056128,22,2.0,1,2.0,1,2.0,1
2793,min_diffuse,30,90,3,3,0.05,0.95,0.929969275056195,20,2.0,1,2.0,1,2.0,1
2794,min_diffuse,30,90,3,3,0.05,0.95,0.9362733426760714,21,3.0,0,2.0,1,2.0,1
2795,min_diffuse,30,90,3,3,0.05,0.95,0.8504553937718957,12,2.0,1,2.0,1,2.0,1
2796,min_diffuse,30,90,3,3,0.05,0.95,0.948554600819909,43,3.0,0,3.0,0,2.0,1
2797,min_diffuse,30,90,3,3,0.05,0.95,0.9176311574996132,24,3.0,1,3.0,1,3.0,1
2798,min_diffuse,30,90,3,3,0.05,0.95,0.9290044184380843,6,2.0,1,2.0,1,2.0,1
2799,min_diffuse,30,90,3,3,0.05,0.95,0.9373970991662378,29,3.0,0,2.0,1,3.0,0
2800,min_diffuse,30,90,3,3,0.05,0.95,0.9337755783628516,31,3.0,0,3.0,0,2.0,1
2801,min_diffuse,30,90,3,3,0.05,0.95,0.8546557721764556,17,3.0,0,2.0,1,2.0,1
2802,min_diffuse,30,90,3,3,0.05,0.95,0.9475540769680711,9,2.0,1,2.0,1,2.0,1
2803,min_diffuse,30,90,3,3,0.05,0.95,0.8692872503400586,14,2.0,1,2.0,1,2.0,1
2804,min_diffuse,30,90,3,3,0.05,0.95,0.8463951344441751,14,2.0,1,2.0,1,2.0,1
2805,min_diffuse,30,90,3,3,0.05,0.95,0.9308346945121416,30,3.0,0,2.0,1,3.0,0
2806,min_diffuse,30,90,3,3,0.05,0.95,0.9417365056402828,14,2.0,1,2.0,1,2.0,1
2807,min_diffuse,30,90,3,3,0.05,0.95,0.8669420231096413,9,2.0,1,2.0,1,2.0,1
2808,min_diffuse,30,90,3,3,0.05,0.95,0.922216992688165,16,3.0,1,3.0,1,3.0,1
2809,min_diffuse,30,90,3,3,0.05,0.95,0.8778015899203462,7,2.0,1,2.0,1,2.0,1
2810,min_diffuse,30,90,3,3,0.05,0.95,0.9076341335774,14,2.0,1,2.0,1,2.0,1
2811,min_diffuse,30,90,3,3,0.05,0.95,0.9219546161020452,21,2.0,1,2.0,1,2.0,1
2812,min_diffuse,30,90,3,3,0.05,0.95,0.9444068730853116,17,3.0,0,3.0,0,2.0,1
2813,min_diffuse,30,90,3,3,0.05,0.95,0.8635913187657541,12,2.0,1,2.0,1,2.0,1
2814,min_diffuse,30,90,3,3,0.05,0.95,0.9262964889131872,28,3.0,0,2.0,1,2.0,1
2815,min_diffuse,30,90,3,3,0.05,0.95,0.8873754020015951,11,2.0,1,2.0,1,2.0,1
2816,min_diffuse,30,90,3,3,0.05,0.95,0.9433493432112776,15,2.0,1,2.0,1,2.0,1
2817,min_diffuse,30,90,3,3,0.05,0.95,0.9430491002621828,19,2.0,1,2.0,1,2.0,1
2818,min_diffuse,30,90,3,3,0.05,0.95,0.8530893689908562,10,2.0,1,2.0,1,2.0,1
2819,min_diffuse,30,90,3,3,0.05,0.95,0.9389846243499144,11,2.0,1,2.0,1,2.0,1
2820,min_diffuse,30,90,3,3,0.05,0.95,0.946207952521694,34,3.0,0,2.0,1,3.0,0
2821,min_diffuse,30,90,3,3,0.05,0.95,0.8769196287788144,8,2.0,1,2.0,1,2.0,1
2822,min_diffuse,30,90,3,3,0.05,0.95,0.9408515977071226,28,3.0,0,2.0,1,3.0,0
2823,min_diffuse,30,90,3,3,0.05,0.95,0.9338560841946488,45,3.0,1,3.0,1,3.0,1
2824,min_diffuse,30,90,3,3,0.05,0.95,0.9361118513540204,31,3.0,0,2.0,1,2.0,1
2825,min_diffuse,30,90,3,3,0.05,0.95,0.9327510156455244,40,3.0,1,3.0,1,3.0,1
2826,min_diffuse,30,90,3,3,0.05,0.95,0.9342156089642858,8,2.0,1,2.0,1,2.0,1
2827,min_diffuse,30,90,3,3,0.05,0.95,0.941896656344038,37,3.0,0,2.0,1,2.0,1
2828,min_diffuse,30,90,3,3,0.05,0.95,0.9013734875418988,20,3.0,0,2.0,1,2.0,1
2829,min_diffuse,30,90,3,3,0.05,0.95,0.92944927495951,15,2.0,1,2.0,1,3.0,0
2830,min_diffuse,30,90,3,3,0.05,0.95,0.924139291745398,25,3.0,1,3.0,1,3.0,1
2831,min_diffuse,30,90,3,3,0.05,0.95,0.9442649656362264,17,3.0,0,2.0,1,2.0,1
2832,min_diffuse,30,90,3,3,0.05,0.95,0.869108286481277,10,2.0,1,2.0,1,2.0,1
2833,min_diffuse,30,90,3,3,0.05,0.95,0.9383446341986638,24,3.0,1,3.0,1,3.0,1
2834,min_diffuse,30,90,3,3,0.05,0.95,0.9156757421481192,15,2.0,1,2.0,1,2.0,1
2835,min_diffuse,30,90,3,3,0.05,0.95,0.9369692960106176,18,2.0,1,2.0,1,2.0,1
2836,min_diffuse,30,90,3,3,0.05,0.95,0.9495641748276864,16,2.0,1,2.0,1,2.0,1
2837,min_diffuse,30,90,3,3,0.05,0.95,0.9454699399468278,28,3.0,0,2.0,1,2.0,1
2838,min_diffuse,30,90,3,3,0.05,0.95,0.941271455453362,4,2.0,1,2.0,1,2.0,1
2839,min_diffuse,30,90,3,3,0.05,0.95,0.934582700929494,23,2.0,1,2.0,1,2.0,1
2840,min_diffuse,30,90,3,3,0.05,0.95,0.9461569281359106,13,2.0,1,2.0,1,2.0,1
2841,min_diffuse,30,90,3,3,0.05,0.95,0.9482357178987824,17,3.0,0,2.0,1,3.0,0
2842,min_diffuse,30,90,3,3,0.05,0.95,0.9462476186809,26,3.0,1,3.0,1,3.0,1
2843,min_diffuse,30,90,3,3,0.05,0.95,0.9288552423425668,17,2.0,1,2.0,1,2.0,1
2844,min_diffuse,30,90,3,3,0.05,0.95,0.941896741463151,17,3.0,0,2.0,1,3.0,0
2845,min_diffuse,30,90,3,3,0.05,0.95,0.9221025845133908,25,2.0,1,2.0,1,2.0,1
2846,min_diffuse,30,90,3,3,0.05,0.95,0.9443084792794711,24,3.0,0,3.0,0,2.0,1
2847,min_diffuse,30,90,3,3,0.05,0.95,0.9246546014247344,29,2.0,1,2.0,1,2.0,1
2848,min_diffuse,30,90,3,3,0.05,0.95,0.9488905691828232,13,2.0,1,2.0,1,2.0,1
2849,min_diffuse,30,90,3,3,0.05,0.95,0.9302873367232404,20,2.0,1,2.0,1,2.0,1
2850,min_diffuse,30,90,3,3,0.05,0.95,0.9343458915476266,16,3.0,1,3.0,1,3.0,1
2851,min_diffuse,30,90,3,3,0.05,0.95,0.944365980851824,29,3.0,0,2.0,1,2.0,1
2852,min_diffuse,30,90,3,3,0.05,0.95,0.914879723502794,32,3.0,0,3.0,0,2.0,1
2853,min_diffuse,30,90,3,3,0.05,0.95,0.8803735278261954,11,2.0,1,2.0,1,2.0,1
2854,min_diffuse,30,90,3,3,0.05,0.95,0.9034319323925182,12,2.0,1,2.0,1,2.0,1
2855,min_diffuse,30,90,3,3,0.05,0.95,0.9058977649656388,13,2.0,1,2.0,1,2.0,1
2856,min_diffuse,30,90,3,3,0.05,0.95,0.93907818205856,13,2.0,1,2.0,1,2.0,1
2857,min_diffuse,30,90,3,3,0.05,0.95,0.9387949184533516,35,3.0,1,3.0,1,3.0,1
2858,min_diffuse,30,90,3,3,0.05,0.95,0.919053877938402,16,2.0,1,2.0,1,2.0,1
2859,min_diffuse,30,90,3,3,0.05,0.95,0.930741028171743,28,3.0,1,3.0,1,3.0,1
2860,min_diffuse,30,90,3,3,0.05,0.95,0.9357326481647572,9,2.0,1,2.0,1,2.0,1
2861,min_diffuse,30,90,3,3,0.05,0.95,0.9482156174246208,13,2.0,1,2.0,1,2.0,1
2862,min_diffuse,30,90,3,3,0.05,0.95,0.9415497305206324,8,2.0,1,2.0,1,2.0,1
2863,min_diffuse,30,90,3,3,0.05,0.95,0.9366448741361534,27,3.0,1,3.0,1,3.0,1
2864,min_diffuse,30,90,3,3,0.05,0.95,0.9089490029581092,7,2.0,1,2.0,1,2.0,1
2865,min_diffuse,30,90,3,3,0.05,0.95,0.946897383645864,54,4.0,1,4.0,1,5.0,0
2866,min_diffuse,30,90,3,3,0.05,0.95,0.9216339016051324,24,3.0,0,2.0,1,2.0,1
2867,min_diffuse,30,90,3,3,0.05,0.95,0.8867354771275645,30,3.0,0,2.0,1,2.0,1
2868,min_diffuse,30,90,3,3,0.05,0.95,0.9305836984642248,37,3.0,0,2.0,1,2.0,1
2869,min_diffuse,30,90,3,3,0.05,0.95,0.9425858003146218,9,2.0,1,3.0,0,3.0,0
2870,min_diffuse,30,90,3,3,0.05,0.95,0.8994866722956629,13,3.0,0,2.0,1,2.0,1
2871,min_diffuse,30,90,3,3,0.05,0.95,0.9473437157440936,32,3.0,1,3.0,1,3.0,1
2872,min_diffuse,30,90,3,3,0.05,0.95,0.8976397026854468,17,2.0,1,2.0,1,2.0,1
2873,min_diffuse,30,90,3,3,0.05,0.95,0.9185729175821594,15,2.0,1,2.0,1,2.0,1
2874,min_diffuse,30,90,3,3,0.05,0.95,0.9279041005487046,23,3.0,1,3.0,1,3.0,1
2875,min_diffuse,30,90,3,3,0.05,0.95,0.9444118379058511,25,2.0,1,3.0,0,3.0,0
2876,min_diffuse,30,90,3,3,0.05,0.95,0.8785383287553246,17,2.0,1,2.0,1,2.0,1
2877,min_diffuse,30,90,3,3,0.05,0.95,0.9423344565615762,16,2.0,1,2.0,1,2.0,1
2878,min_diffuse,30,90,3,3,0.05,0.95,0.9487281858443416,10,2.0,1,2.0,1,2.0,1
2879,min_diffuse,30,90,3,3,0.05,0.95,0.927746375319084,9,2.0,1,2.0,1,2.0,1
2880,min_diffuse,30,90,3,3,0.05,0.95,0.933987576716076,14,2.0,1,2.0,1,2.0,1
2881,min_diffuse,30,90,3,3,0.05,0.95,0.9304709992291756,29,3.0,0,2.0,1,2.0,1
2882,min_diffuse,30,90,3,3,0.05,0.95,0.9262100679280424,17,2.0,1,2.0,1,2.0,1
2883,min_diffuse,30,90,3,3,0.05,0.95,0.9454323715261528,79,4.0,0,3.0,1,3.0,1
2884,min_diffuse,30,90,3,3,0.05,0.95,0.9043437405995852,20,2.0,1,2.0,1,2.0,1
2885,min_diffuse,30,90,3,3,0.05,0.95,0.9428786243508732,43,3.0,0,3.0,0,2.0,1
2886,min_diffuse,30,90,3,3,0.05,0.95,0.9177581262939598,38,3.0,1,3.0,1,3.0,1
2887,min_diffuse,30,90,3,3,0.05,0.95,0.9239277328577992,15,3.0,0,2.0,1,2.0,1
2888,min_diffuse,30,90,3,3,0.05,0.95,0.9499358152924255,25,3.0,0,2.0,1,2.0,1
2889,min_diffuse,30,90,3,3,0.05,0.95,0.8100694012501147,12,2.0,1,2.0,1,2.0,1
2890,min_diffuse,30,90,3,3,0.05,0.95,0.915062384246769,62,3.0,0,3.0,0,2.0,1
2891,min_diffuse,30,90,3,3,0.05,0.95,0.8915247744675767,13,2.0,1,2.0,1,2.0,1
2892,min_diffuse,30,90,3,3,0.05,0.95,0.9434643339109592,22,3.0,1,3.0,1,3.0,1
2893,min_diffuse,30,90,3,3,0.05,0.95,0.943433749367446,10,2.0,1,2.0,1,2.0,1
2894,min_diffuse,30,90,3,3,0.05,0.95,0.922792917342466,44,3.0,0,3.0,0,2.0,1
2895,min_diffuse,30,90,3,3,0.05,0.95,0.9193615432006764,37,3.0,1,3.0,1,3.0,1
2896,min_diffuse,30,90,3,3,0.05,0.95,0.910064517731908,15,2.0,1,2.0,1,2.0,1
2897,min_diffuse,30,90,3,3,0.05,0.95,0.9075793271211736,5,2.0,1,2.0,1,2.0,1
2898,min_diffuse,30,90,3,3,0.05,0.95,0.9483273762636304,31,2.0,1,2.0,1,2.0,1
2899,min_diffuse,30,90,3,3,0.05,0.95,0.9488540154371872,73,4.0,0,3.0,1,3.0,1
2900,min_diffuse,30,90,3,3,0.05,0.95,0.9441557740330164,8,2.0,1,2.0,1,2.0,1
2901,min_diffuse,30,90,3,3,0.05,0.95,0.9218283895779016,21,3.0,0,2.0,1,3.0,0
2902,min_diffuse,30,90,3,3,0.05,0.95,0.9119748753473234,17,3.0,0,2.0,1,2.0,1
2903,min_diffuse,30,90,3,3,0.05,0.95,0.9426547240472092,28,2.0,1,2.0,1,2.0,1
2904,min_diffuse,30,90,3,3,0.05,0.95,0.9462517128721444,17,2.0,1,2.0,1,2.0,1
2905,min_diffuse,30,90,3,3,0.05,0.95,0.8794847597937439,5,2.0,1,2.0,1,2.0,1
2906,min_diffuse,30,90,3,3,0.05,0.95,0.9161521457177358,39,3.0,1,3.0,1,3.0,1
2907,min_diffuse,30,90,3,3,0.05,0.95,0.9212042180575568,11,2.0,1,2.0,1,2.0,1
2908,min_diffuse,30,90,3,3,0.05,0.95,0.934008579816003,17,2.0,1,2.0,1,2.0,1
2909,min_diffuse,30,90,3,3,0.05,0.95,0.9456449422195652,31,4.0,1,4.0,1,4.0,1
2910,min_diffuse,30,90,3,3,0.05,0.95,0.9224884615124884,49,3.0,1,3.0,1,3.0,1
2911,min_diffuse,30,90,3,3,0.05,0.95,0.936288960971864,23,3.0,0,2.0,1,3.0,0
2912,min_diffuse,30,90,3,3,0.05,0.95,0.9283429553190262,13,2.0,1,2.0,1,2.0,1
2913,min_diffuse,30,90,3,3,0.05,0.95,0.9319120020118796,11,2.0,1,2.0,1,2.0,1
2914,min_diffuse,30,90,3,3,0.05,0.95,0.9359188591503442,74,4.0,0,3.0,1,3.0,1
2915,min_diffuse,30,90,3,3,0.05,0.95,0.9353680305920704,9,2.0,1,2.0,1,2.0,1
2916,min_diffuse,30,90,3,3,0.05,0.95,0.91835546723617,9,2.0,1,2.0,1,2.0,1
2917,min_diffuse,30,90,3,3,0.05,0.95,0.9311733296278571,23,3.0,1,3.0,1,3.0,1
2918,min_diffuse,30,90,3,3,0.05,0.95,0.9336635063976048,8,2.0,1,2.0,1,2.0,1
2919,min_diffuse,30,90,3,3,0.05,0.95,0.9353937859225244,39,3.0,0,2.0,1,2.0,1
2920,min_diffuse,30,90,3,3,0.05,0.95,0.9440333772046032,27,3.0,0,2.0,1,2.0,1
2921,min_diffuse,30,90,3,3,0.05,0.95,0.943006188869796,30,3.0,0,2.0,1,2.0,1
2922,min_diffuse,30,90,3,3,0.05,0.95,0.9431649779987652,15,2.0,1,2.0,1,2.0,1
2923,min_diffuse,30,90,3,3,0.05,0.95,0.9474699823798374,18,3.0,0,2.0,1,2.0,1
2924,min_diffuse,30,90,3,3,0.05,0.95,0.9026481645741378,35,3.0,0,2.0,1,2.0,1
2925,min_diffuse,30,90,3,3,0.05,0.95,0.9147648029486284,15,2.0,1,2.0,1,2.0,1
2926,min_diffuse,30,90,3,3,0.05,0.95,0.9434586570019448,18,3.0,1,3.0,1,3.0,1
2927,min_diffuse,30,90,3,3,0.05,0.95,0.940811064450637,9,2.0,1,2.0,1,2.0,1
2928,min_diffuse,30,90,3,3,0.05,0.95,0.9436168295059392,31,3.0,1,3.0,1,3.0,1
2929,min_diffuse,30,90,3,3,0.05,0.95,0.943559746896084,37,3.0,1,3.0,1,3.0,1
2930,min_diffuse,30,90,3,3,0.05,0.95,0.9473072853399184,21,3.0,0,2.0,1,2.0,1
2931,min_diffuse,30,90,3,3,0.05,0.95,0.9473496011167236,21,3.0,0,2.0,1,2.0,1
2932,min_diffuse,30,90,3,3,0.05,0.95,0.889171312169543,20,2.0,1,2.0,1,2.0,1
2933,min_diffuse,30,90,3,3,0.05,0.95,0.9406361885192216,40,3.0,1,3.0,1,3.0,1
2934,min_diffuse,30,90,3,3,0.05,0.95,0.9366263352926724,20,2.0,1,2.0,1,2.0,1
2935,min_diffuse,30,90,3,3,0.05,0.95,0.918550358172494,15,2.0,1,2.0,1,2.0,1
2936,min_diffuse,30,90,3,3,0.05,0.95,0.9491835575348376,16,2.0,1,2.0,1,3.0,0
2937,min_diffuse,30,90,3,3,0.05,0.95,0.9425111642520524,31,3.0,0,3.0,0,2.0,1
2938,min_diffuse,30,90,3,3,0.05,0.95,0.9370660003580074,41,3.0,1,3.0,1,3.0,1
2939,min_diffuse,30,90,3,3,0.05,0.95,0.8916016626253539,17,2.0,1,2.0,1,2.0,1
2940,min_diffuse,30,90,3,3,0.05,0.95,0.8771276873046931,27,3.0,0,2.0,1,2.0,1
2941,min_diffuse,30,90,3,3,0.05,0.95,0.9404682156266416,17,2.0,1,2.0,1,2.0,1
2942,min_diffuse,30,90,3,3,0.05,0.95,0.9326752977076884,35,3.0,0,3.0,0,2.0,1
2943,min_diffuse,30,90,3,3,0.05,0.95,0.9155880571034016,27,3.0,0,2.0,1,2.0,1
2944,min_diffuse,30,90,3,3,0.05,0.95,0.9262566153721415,10,2.0,1,2.0,1,2.0,1
2945,min_diffuse,30,90,3,3,0.05,0.95,0.929913022871647,14,2.0,1,2.0,1,2.0,1
2946,min_diffuse,30,90,3,3,0.05,0.95,0.9478362025243529,19,3.0,0,2.0,1,2.0,1
2947,min_diffuse,30,90,3,3,0.05,0.95,0.9180567568758292,9,2.0,1,2.0,1,2.0,1
2948,min_diffuse,30,90,3,3,0.05,0.95,0.9193570919825078,17,2.0,1,2.0,1,3.0,0
2949,min_diffuse,30,90,3,3,0.05,0.95,0.920395672896866,24,3.0,0,2.0,1,2.0,1
2950,min_diffuse,30,90,3,3,0.05,0.95,0.9436298126068892,6,2.0,1,2.0,1,2.0,1
2951,min_diffuse,30,90,3,3,0.05,0.95,0.900724853254618,27,3.0,0,3.0,0,2.0,1
2952,min_diffuse,30,90,3,3,0.05,0.95,0.9481065107441624,4,2.0,1,2.0,1,2.0,1
2953,min_diffuse,30,90,3,3,0.05,0.95,0.8988864793619183,8,2.0,1,2.0,1,2.0,1
2954,min_diffuse,30,90,3,3,0.05,0.95,0.905835094215923,16,3.0,0,3.0,0,2.0,1
2955,min_diffuse,30,90,3,3,0.05,0.95,0.9321131349467584,15,2.0,1,2.0,1,3.0,0
2956,min_diffuse,30,90,3,3,0.05,0.95,0.9361364170971118,14,2.0,1,2.0,1,2.0,1
2957,min_diffuse,30,90,3,3,0.05,0.95,0.9386804648013842,14,2.0,1,2.0,1,2.0,1
2958,min_diffuse,30,90,3,3,0.05,0.95,0.9403235883417806,82,4.0,0,3.0,1,3.0,1
2959,min_diffuse,30,90,3,3,0.05,0.95,0.9344024076846696,21,3.0,1,3.0,1,3.0,1
2960,min_diffuse,30,90,3,3,0.05,0.95,0.9199787717373512,23,3.0,0,2.0,1,2.0,1
2961,min_diffuse,30,90,3,3,0.05,0.95,0.9399350308693308,38,3.0,1,3.0,1,3.0,1
2962,min_diffuse,30,90,3,3,0.05,0.95,0.9187217803123884,29,3.0,0,2.0,1,3.0,0
2963,min_diffuse,30,90,3,3,0.05,0.95,0.9346135964838094,22,3.0,0,2.0,1,2.0,1
2964,min_diffuse,30,90,3,3,0.05,0.95,0.9424133361782,32,3.0,1,3.0,1,3.0,1
2965,min_diffuse,30,90,3,3,0.05,0.95,0.8522051585771897,5,2.0,1,2.0,1,2.0,1
2966,min_diffuse,30,90,3,3,0.05,0.95,0.9489489711588682,19,3.0,0,2.0,1,2.0,1
2967,min_diffuse,30,90,3,3,0.05,0.95,0.9369455899790592,17,2.0,1,2.0,1,2.0,1
2968,min_diffuse,30,90,3,3,0.05,0.95,0.9204873779297036,25,3.0,1,3.0,1,3.0,1
2969,min_diffuse,30,90,3,3,0.05,0.95,0.9392312551050748,7,2.0,1,2.0,1,2.0,1
2970,min_diffuse,30,90,3,3,0.05,0.95,0.8800970006224629,9,2.0,1,2.0,1,2.0,1
2971,min_diffuse,30,90,3,3,0.05,0.95,0.9118154762362752,14,2.0,1,2.0,1,2.0,1
2972,min_diffuse,30,90,3,3,0.05,0.95,0.9360258054885728,24,2.0,1,2.0,1,2.0,1
2973,min_diffuse,30,90,3,3,0.05,0.95,0.9236450096118892,33,3.0,0,3.0,0,2.0,1
2974,min_diffuse,30,90,3,3,0.05,0.95,0.9441221911913552,33,3.0,0,2.0,1,3.0,0
2975,min_diffuse,30,90,3,3,0.05,0.95,0.856551224503845,18,3.0,0,2.0,1,2.0,1
2976,min_diffuse,30,90,3,3,0.05,0.95,0.9342082841922084,22,3.0,0,3.0,0,2.0,1
2977,min_diffuse,30,90,3,3,0.05,0.95,0.914969160500451,29,3.0,0,2.0,1,2.0,1
2978,min_diffuse,30,90,3,3,0.05,0.95,0.9230552896701056,9,2.0,1,2.0,1,2.0,1
2979,min_diffuse,30,90,3,3,0.05,0.95,0.9483755729794195,15,3.0,0,2.0,1,2.0,1
2980,min_diffuse,30,90,3,3,0.05,0.95,0.8651502084875244,26,3.0,0,2.0,1,2.0,1
2981,min_diffuse,30,90,3,3,0.05,0.95,0.9424944365223074,19,3.0,0,3.0,0,2.0,1
2982,min_diffuse,30,90,3,3,0.05,0.95,0.9357014944053266,30,3.0,1,3.0,1,3.0,1
2983,min_diffuse,30,90,3,3,0.05,0.95,0.9064122217525276,10,2.0,1,2.0,1,2.0,1
2984,min_diffuse,30,90,3,3,0.05,0.95,0.9448986763152716,23,3.0,0,2.0,1,2.0,1
2985,min_diffuse,30,90,3,3,0.05,0.95,0.9402500552160422,22,3.0,1,3.0,1,3.0,1
2986,min_diffuse,30,90,3,3,0.05,0.95,0.9233778604510998,21,3.0,0,2.0,1,2.0,1
2987,min_diffuse,30,90,3,3,0.05,0.95,0.9140570651834444,15,3.0,0,2.0,1,2.0,1
2988,min_diffuse,30,90,3,3,0.05,0.95,0.9335250022665524,28,3.0,0,3.0,0,2.0,1
2989,min_diffuse,30,90,3,3,0.05,0.95,0.9291958701966726,28,3.0,0,2.0,1,3.0,0
2990,min_diffuse,30,90,3,3,0.05,0.95,0.908696562825012,22,3.0,0,2.0,1,2.0,1
2991,min_diffuse,30,90,3,3,0.05,0.95,0.93449086882294,21,3.0,1,3.0,1,3.0,1
2992,min_diffuse,30,90,3,3,0.05,0.95,0.933640061450712,27,3.0,1,3.0,1,3.0,1
2993,min_diffuse,30,90,3,3,0.05,0.95,0.9399922949529174,35,3.0,1,3.0,1,3.0,1
2994,min_diffuse,30,90,3,3,0.05,0.95,0.9203573265123608,28,3.0,0,3.0,0,2.0,1
2995,min_diffuse,30,90,3,3,0.05,0.95,0.944921730184362,20,2.0,1,2.0,1,2.0,1
2996,min_diffuse,30,90,3,3,0.05,0.95,0.9475113807567552,13,2.0,1,2.0,1,3.0,0
2997,min_diffuse,30,90,3,3,0.05,0.95,0.9375216250476932,27,3.0,1,3.0,1,3.0,1
2998,min_diffuse,30,90,3,3,0.05,0.95,0.9278594721101592,48,3.0,1,3.0,1,3.0,1
2999,min_diffuse,30,90,3,3,0.05,0.95,0.9157061949941364,22,3.0,0,2.0,1,2.0,1
3000,min_diffuse,30,90,3,3,0.05,0.95,0.9408468004781426,12,2.0,1,2.0,1,2.0,1
3001,min_diffuse,30,90,3,3,0.05,0.95,0.9307364812126018,9,2.0,1,2.0,1,2.0,1
3002,min_diffuse,30,90,3,3,0.05,0.95,0.8492550780624939,17,2.0,1,2.0,1,2.0,1
3003,min_diffuse,30,90,3,3,0.05,0.95,0.9470863092473824,20,3.0,0,2.0,1,3.0,0
3004,min_diffuse,30,90,3,3,0.05,0.95,0.9195434946438036,33,3.0,1,3.0,1,3.0,1
3005,min_diffuse,30,90,3,3,0.05,0.95,0.9372587993220592,26,2.0,1,2.0,1,2.0,1
3006,min_diffuse,30,90,3,3,0.05,0.95,0.8934296799320384,13,2.0,1,2.0,1,2.0,1
3007,min_diffuse,30,90,3,3,0.05,0.95,0.8879485594850011,17,3.0,0,3.0,0,2.0,1
3008,min_diffuse,30,90,3,3,0.05,0.95,0.935087667322421,6,2.0,1,2.0,1,2.0,1
3009,min_diffuse,30,90,3,3,0.05,0.95,0.9096422916646668,23,2.0,1,2.0,1,2.0,1
3010,min_diffuse,30,90,3,3,0.05,0.95,0.9150289662205467,11,2.0,1,2.0,1,2.0,1
3011,min_diffuse,30,90,3,3,0.05,0.95,0.8460325260545305,6,2.0,1,2.0,1,2.0,1
3012,min_diffuse,30,90,3,3,0.05,0.95,0.931291662314485,18,2.0,1,2.0,1,2.0,1
3013,min_diffuse,30,90,3,3,0.05,0.95,0.9173367502202318,30,3.0,0,2.0,1,2.0,1
3014,min_diffuse,30,90,3,3,0.05,0.95,0.937118903591076,13,2.0,1,2.0,1,2.0,1
3015,min_diffuse,30,90,3,3,0.05,0.95,0.9196932628546954,18,2.0,1,2.0,1,2.0,1
3016,min_diffuse,30,90,3,3,0.05,0.95,0.9069210863339878,12,2.0,1,2.0,1,2.0,1
3017,min_diffuse,30,90,3,3,0.05,0.95,0.8977911327863882,21,2.0,1,2.0,1,2.0,1
3018,min_diffuse,30,90,3,3,0.05,0.95,0.9042918999485192,61,3.0,1,3.0,1,3.0,1
3019,min_diffuse,30,90,3,3,0.05,0.95,0.9049177508693194,45,3.0,1,3.0,1,3.0,1
3020,min_diffuse,30,90,3,3,0.05,0.95,0.9195996919240051,22,3.0,0,2.0,1,2.0,1
3021,min_diffuse,30,90,3,3,0.05,0.95,0.850897332796663,8,2.0,1,2.0,1,2.0,1
3022,min_diffuse,30,90,3,3,0.05,0.95,0.946658424123659,54,3.0,1,3.0,1,3.0,1
3023,min_diffuse,30,90,3,3,0.05,0.95,0.913240849020958,13,2.0,1,2.0,1,2.0,1
3024,min_diffuse,30,90,3,3,0.05,0.95,0.926921892457652,11,2.0,1,2.0,1,2.0,1
3025,min_diffuse,30,90,3,3,0.05,0.95,0.9317626033145348,23,3.0,0,2.0,1,2.0,1
3026,min_diffuse,30,90,3,3,0.05,0.95,0.9494863562704516,25,3.0,1,3.0,1,3.0,1
3027,min_diffuse,30,90,3,3,0.05,0.95,0.937379931417844,12,3.0,0,2.0,1,3.0,0
3028,min_diffuse,30,90,3,3,0.05,0.95,0.93588245377309,19,3.0,0,2.0,1,2.0,1
3029,min_diffuse,30,90,3,3,0.05,0.95,0.9347113555541888,31,3.0,0,3.0,0,2.0,1
3030,min_diffuse,30,90,3,3,0.05,0.95,0.932832553796052,16,2.0,1,2.0,1,2.0,1
3031,min_diffuse,30,90,3,3,0.05,0.95,0.8939048110849531,15,2.0,1,2.0,1,2.0,1
3032,min_diffuse,30,90,3,3,0.05,0.95,0.9430105407378157,34,3.0,1,3.0,1,3.0,1
3033,min_diffuse,30,90,3,3,0.05,0.95,0.9338440318025748,11,2.0,1,2.0,1,2.0,1
3034,min_diffuse,30,90,3,3,0.05,0.95,0.940310866050774,26,3.0,0,2.0,1,3.0,0
3035,min_diffuse,30,90,3,3,0.05,0.95,0.9446807744243454,36,3.0,1,3.0,1,3.0,1
3036,min_diffuse,30,90,3,3,0.05,0.95,0.9452078910350128,23,3.0,1,3.0,1,3.0,1
3037,min_diffuse,30,90,3,3,0.05,0.95,0.9404187829464298,25,3.0,0,3.0,0,2.0,1
3038,min_diffuse,30,90,3,3,0.05,0.95,0.9176316268526898,11,2.0,1,2.0,1,2.0,1
3039,min_diffuse,30,90,3,3,0.05,0.95,0.9456509037206084,36,3.0,1,3.0,1,3.0,1
3040,min_diffuse,30,90,3,3,0.05,0.95,0.9364455258814692,21,3.0,0,2.0,1,2.0,1
3041,min_diffuse,30,90,3,3,0.05,0.95,0.931819452211508,19,2.0,1,2.0,1,2.0,1
3042,min_diffuse,30,90,3,3,0.05,0.95,0.9408999506132704,18,2.0,1,2.0,1,2.0,1
3043,min_diffuse,30,90,3,3,0.05,0.95,0.8767474097406063,33,3.0,0,3.0,0,2.0,1
3044,min_diffuse,30,90,3,3,0.05,0.95,0.9113304934896233,13,2.0,1,2.0,1,2.0,1
3045,min_diffuse,30,90,3,3,0.05,0.95,0.937507952392251,42,3.0,1,3.0,1,3.0,1
3046,min_diffuse,30,90,3,3,0.05,0.95,0.9301181616220804,29,3.0,0,2.0,1,2.0,1
3047,min_diffuse,30,90,3,3,0.05,0.95,0.949466529345216,8,2.0,1,2.0,1,2.0,1
3048,min_diffuse,30,90,3,3,0.05,0.95,0.9455640185376346,20,3.0,0,2.0,1,2.0,1
3049,min_diffuse,30,90,3,3,0.05,0.95,0.9333785879398668,43,3.0,1,3.0,1,3.0,1
3050,min_diffuse,30,90,3,3,0.05,0.95,0.9467575595630748,23,3.0,0,2.0,1,3.0,0
3051,min_diffuse,30,90,3,3,0.05,0.95,0.9356864107308536,8,2.0,1,2.0,1,2.0,1
3052,min_diffuse,30,90,3,3,0.05,0.95,0.939001303141678,20,3.0,0,2.0,1,2.0,1
3053,min_diffuse,30,90,3,3,0.05,0.95,0.8967018062864625,37,3.0,1,3.0,1,3.0,1
3054,min_diffuse,30,90,3,3,0.05,0.95,0.928455795631674,39,3.0,1,3.0,1,3.0,1
3055,min_diffuse,30,90,3,3,0.05,0.95,0.9345614233974752,7,2.0,1,2.0,1,2.0,1
3056,min_diffuse,30,90,3,3,0.05,0.95,0.94116830032251,14,2.0,1,2.0,1,2.0,1
3057,min_diffuse,30,90,3,3,0.05,0.95,0.949081126188834,19,2.0,1,2.0,1,2.0,1
3058,min_diffuse,30,90,3,3,0.05,0.95,0.9168901552742608,28,3.0,0,2.0,1,3.0,0
3059,min_diffuse,30,90,3,3,0.05,0.95,0.9368551726933376,24,3.0,1,3.0,1,3.0,1
3060,min_diffuse,30,90,3,3,0.05,0.95,0.9345812469245302,16,3.0,0,2.0,1,2.0,1
3061,min_diffuse,30,90,3,3,0.05,0.95,0.9247017840287044,31,3.0,1,3.0,1,3.0,1
3062,min_diffuse,30,90,3,3,0.05,0.95,0.94965718632805,10,2.0,1,2.0,1,2.0,1
3063,min_diffuse,30,90,3,3,0.05,0.95,0.9492324125411092,108,4.0,0,3.0,1,3.0,1
3064,min_diffuse,30,90,3,3,0.05,0.95,0.9330040842641634,22,3.0,0,2.0,1,3.0,0
3065,min_diffuse,30,90,3,3,0.05,0.95,0.9124791964519698,16,3.0,0,2.0,1,3.0,0
3066,min_diffuse,30,90,3,3,0.05,0.95,0.9379894863093308,20,3.0,0,2.0,1,2.0,1
3067,min_diffuse,30,90,3,3,0.05,0.95,0.9493972496595552,42,3.0,0,3.0,0,2.0,1
3068,min_diffuse,30,90,3,3,0.05,0.95,0.9333838652711728,11,2.0,1,2.0,1,2.0,1
3069,min_diffuse,30,90,3,3,0.05,0.95,0.9204754629609117,13,2.0,1,2.0,1,2.0,1
3070,min_diffuse,30,90,3,3,0.05,0.95,0.920686386157862,44,3.0,1,3.0,1,3.0,1
3071,min_diffuse,30,90,3,3,0.05,0.95,0.94835567033916,100,3.0,1,3.0,1,3.0,1
3072,min_diffuse,30,90,3,3,0.05,0.95,0.9320177603565116,15,2.0,1,2.0,1,2.0,1
3073,min_diffuse,30,90,3,3,0.05,0.95,0.9372020653146248,8,2.0,1,2.0,1,2.0,1
3074,min_diffuse,30,90,3,3,0.05,0.95,0.9368159853549496,9,2.0,1,2.0,1,2.0,1
3075,min_diffuse,30,90,3,3,0.05,0.95,0.9450956076152393,49,3.0,1,3.0,1,3.0,1
3076,min_diffuse,30,90,3,3,0.05,0.95,0.9457886125568714,24,2.0,1,2.0,1,2.0,1
3077,min_diffuse,30,90,3,3,0.05,0.95,0.9221293822748612,11,2.0,1,2.0,1,2.0,1
3078,min_diffuse,30,90,3,3,0.05,0.95,0.9489017449519168,18,2.0,1,2.0,1,2.0,1
3079,min_diffuse,30,90,3,3,0.05,0.95,0.876500183280702,15,2.0,1,2.0,1,2.0,1
3080,min_diffuse,30,90,3,3,0.05,0.95,0.9457508083171584,29,3.0,0,2.0,1,3.0,0
3081,min_diffuse,30,90,3,3,0.05,0.95,0.9246917073285044,8,2.0,1,2.0,1,2.0,1
3082,min_diffuse,30,90,3,3,0.05,0.95,0.92432210223741,10,2.0,1,2.0,1,2.0,1
3083,min_diffuse,30,90,3,3,0.05,0.95,0.9350615618641754,25,3.0,0,2.0,1,2.0,1
3084,min_diffuse,30,90,3,3,0.05,0.95,0.924507197488284,44,3.0,1,3.0,1,3.0,1
3085,min_diffuse,30,90,3,3,0.05,0.95,0.9423225084319766,77,3.0,1,3.0,1,3.0,1
3086,min_diffuse,30,90,3,3,0.05,0.95,0.8783089129078571,5,2.0,1,2.0,1,2.0,1
3087,min_diffuse,30,90,3,3,0.05,0.95,0.9266169892006592,19,3.0,0,3.0,0,2.0,1
3088,min_diffuse,30,90,3,3,0.05,0.95,0.9070370134729986,12,2.0,1,2.0,1,2.0,1
3089,min_diffuse,30,90,3,3,0.05,0.95,0.9458360537742536,12,2.0,1,2.0,1,2.0,1
3090,min_diffuse,30,90,3,3,0.05,0.95,0.929266816156024,26,3.0,1,3.0,1,3.0,1
3091,min_diffuse,30,90,3,3,0.05,0.95,0.9314031610330264,12,3.0,0,2.0,1,2.0,1
3092,min_diffuse,30,90,3,3,0.05,0.95,0.9244728938526432,17,3.0,1,3.0,1,3.0,1
3093,min_diffuse,30,90,3,3,0.05,0.95,0.9431626210026496,19,3.0,0,2.0,1,2.0,1
3094,min_diffuse,30,90,3,3,0.05,0.95,0.9070523880037628,17,3.0,0,2.0,1,2.0,1
3095,min_diffuse,30,90,3,3,0.05,0.95,0.9119350836898796,33,2.0,1,2.0,1,2.0,1
3096,min_diffuse,30,90,3,3,0.05,0.95,0.9365825021410048,26,3.0,1,3.0,1,3.0,1
3097,min_diffuse,30,90,3,3,0.05,0.95,0.9133202562693225,14,2.0,1,2.0,1,3.0,0
3098,min_diffuse,30,90,3,3,0.05,0.95,0.923020228766389,18,3.0,0,2.0,1,2.0,1
3099,min_diffuse,30,90,3,3,0.05,0.95,0.9101121161147137,20,3.0,0,2.0,1,3.0,0
3100,min_diffuse,30,90,3,3,0.05,0.95,0.9401409702099572,5,2.0,1,2.0,1,2.0,1
3101,min_diffuse,30,90,3,3,0.05,0.95,0.9413007197630427,34,3.0,0,3.0,0,2.0,1
3102,min_diffuse,30,90,3,3,0.05,0.95,0.9099568052473848,8,2.0,1,2.0,1,2.0,1
3103,min_diffuse,30,90,3,3,0.05,0.95,0.9340533243289716,25,3.0,1,3.0,1,3.0,1
3104,min_diffuse,30,90,3,3,0.05,0.95,0.9443115314962932,35,3.0,0,2.0,1,2.0,1
3105,min_diffuse,30,90,3,3,0.05,0.95,0.9365426263692403,40,3.0,0,3.0,0,2.0,1
3106,min_diffuse,30,90,3,3,0.05,0.95,0.9220672732301926,15,3.0,0,2.0,1,2.0,1
3107,min_diffuse,30,90,3,3,0.05,0.95,0.8884412400060332,21,3.0,0,2.0,1,2.0,1
3108,min_diffuse,30,90,3,3,0.05,0.95,0.9318207149680952,12,2.0,1,2.0,1,2.0,1
3109,min_diffuse,30,90,3,3,0.05,0.95,0.9449635251405352,18,3.0,0,2.0,1,2.0,1
3110,min_diffuse,30,90,3,3,0.05,0.95,0.926017996370626,9,2.0,1,2.0,1,2.0,1
3111,min_diffuse,30,90,3,3,0.05,0.95,0.9226355132272724,10,2.0,1,2.0,1,3.0,0
3112,min_diffuse,30,90,3,3,0.05,0.95,0.9229111077475978,12,2.0,1,2.0,1,2.0,1
3113,min_diffuse,30,90,3,3,0.05,0.95,0.9474637360721028,12,2.0,1,2.0,1,2.0,1
3114,min_diffuse,30,90,3,3,0.05,0.95,0.9228574400637192,19,3.0,0,2.0,1,2.0,1
3115,min_diffuse,30,90,3,3,0.05,0.95,0.9271079815943571,10,2.0,1,2.0,1,2.0,1
3116,min_diffuse,30,90,3,3,0.05,0.95,0.8849402446926862,10,2.0,0,2.0,0,1.0,1
3117,min_diffuse,30,90,3,3,0.05,0.95,0.9190427427412572,7,2.0,1,2.0,1,2.0,1
3118,min_diffuse,30,90,3,3,0.05,0.95,0.9301761458360585,14,2.0,1,2.0,1,2.0,1
3119,min_diffuse,30,90,3,3,0.05,0.95,0.9262407611863182,13,2.0,1,2.0,1,2.0,1
3120,min_diffuse,30,90,3,3,0.05,0.95,0.9463634323224418,11,2.0,1,2.0,1,2.0,1
3121,min_diffuse,30,90,3,3,0.05,0.95,0.9453893097277772,14,3.0,0,2.0,1,3.0,0
3122,min_diffuse,30,90,3,3,0.05,0.95,0.9398065527251892,25,3.0,0,2.0,1,3.0,0
3123,min_diffuse,30,90,3,3,0.05,0.95,0.9015772158192916,25,3.0,0,2.0,1,2.0,1
3124,min_diffuse,30,90,3,3,0.05,0.95,0.9359083051014552,33,3.0,1,3.0,1,3.0,1
3125,min_diffuse,30,90,3,3,0.05,0.95,0.9063612201323028,15,2.0,1,2.0,1,2.0,1
3126,min_diffuse,30,90,3,3,0.05,0.95,0.9235633762024542,23,3.0,1,3.0,1,3.0,1
3127,min_diffuse,30,90,3,3,0.05,0.95,0.9252632976296028,53,3.0,1,3.0,1,3.0,1
3128,min_diffuse,30,90,3,3,0.05,0.95,0.9171808804080768,9,2.0,1,2.0,1,2.0,1
3129,min_diffuse,30,90,3,3,0.05,0.95,0.9118033676038494,15,2.0,1,2.0,1,2.0,1
3130,min_diffuse,30,90,3,3,0.05,0.95,0.9456647281079954,18,3.0,0,2.0,1,2.0,1
3131,min_diffuse,30,90,3,3,0.05,0.95,0.9384485496222084,15,2.0,1,2.0,1,2.0,1
3132,min_diffuse,30,90,3,3,0.05,0.95,0.7730145563587995,8,2.0,1,2.0,1,2.0,1
3133,min_diffuse,30,90,3,3,0.05,0.95,0.9345585043876014,37,3.0,1,3.0,1,3.0,1
3134,min_diffuse,30,90,3,3,0.05,0.95,0.8843600654207829,13,3.0,1,3.0,1,3.0,1
3135,min_diffuse,30,90,3,3,0.05,0.95,0.9325701479586276,17,3.0,1,3.0,1,3.0,1
3136,min_diffuse,30,90,3,3,0.05,0.95,0.9479523989256944,8,2.0,1,2.0,1,2.0,1
3137,min_diffuse,30,90,3,3,0.05,0.95,0.8550647798085008,12,2.0,1,2.0,1,2.0,1
3138,min_diffuse,30,90,3,3,0.05,0.95,0.8621111345759622,10,2.0,1,2.0,1,2.0,1
3139,min_diffuse,30,90,3,3,0.05,0.95,0.9455283499471698,33,3.0,1,3.0,1,3.0,1
3140,min_diffuse,30,90,3,3,0.05,0.95,0.9316577107469608,31,3.0,0,2.0,1,3.0,0
3141,min_diffuse,30,90,3,3,0.05,0.95,0.9072776561893122,16,2.0,1,2.0,1,2.0,1
3142,min_diffuse,30,90,3,3,0.05,0.95,0.9162563830679986,8,2.0,1,2.0,1,2.0,1
3143,min_diffuse,30,90,3,3,0.05,0.95,0.9212604009510924,63,4.0,0,3.0,1,3.0,1
3144,min_diffuse,30,90,3,3,0.05,0.95,0.9338494596143132,62,3.0,1,3.0,1,3.0,1
3145,min_diffuse,30,90,3,3,0.05,0.95,0.8797553418679583,9,2.0,1,2.0,1,2.0,1
3146,min_diffuse,30,90,3,3,0.05,0.95,0.9391625555744216,22,3.0,0,2.0,1,2.0,1
3147,min_diffuse,30,90,3,3,0.05,0.95,0.9492325559767092,64,4.0,0,3.0,1,4.0,0
3148,min_diffuse,30,90,3,3,0.05,0.95,0.8635078014839502,14,2.0,1,2.0,1,2.0,1
3149,min_diffuse,30,90,3,3,0.05,0.95,0.949297994470346,27,3.0,1,3.0,1,3.0,1
3150,min_diffuse,30,90,3,3,0.05,0.95,0.9496778731199752,19,3.0,0,2.0,1,2.0,1
3151,min_diffuse,30,90,3,3,0.05,0.95,0.822496107125566,10,2.0,1,2.0,1,2.0,1
3152,min_diffuse,30,90,3,3,0.05,0.95,0.9362688555217216,7,2.0,1,2.0,1,2.0,1
3153,min_diffuse,30,90,3,3,0.05,0.95,0.947433864125996,17,2.0,1,2.0,1,2.0,1
3154,min_diffuse,30,90,3,3,0.05,0.95,0.9450373703997124,21,2.0,1,2.0,1,2.0,1
3155,min_diffuse,30,90,3,3,0.05,0.95,0.9441724567553754,17,3.0,0,2.0,1,3.0,0
3156,min_diffuse,30,90,3,3,0.05,0.95,0.9434219534998032,10,2.0,1,2.0,1,2.0,1
3157,min_diffuse,30,90,3,3,0.05,0.95,0.9016309782901692,13,2.0,1,2.0,1,2.0,1
3158,min_diffuse,30,90,3,3,0.05,0.95,0.9214563560403444,22,3.0,0,2.0,1,2.0,1
3159,min_diffuse,30,90,3,3,0.05,0.95,0.9261383314783244,12,2.0,1,2.0,1,2.0,1
3160,min_diffuse,30,90,3,3,0.05,0.95,0.9452263289926636,11,2.0,1,2.0,1,2.0,1
3161,min_diffuse,30,90,3,3,0.05,0.95,0.9415819716121556,15,2.0,1,2.0,1,2.0,1
3162,min_diffuse,30,90,3,3,0.05,0.95,0.9195846851779738,9,2.0,1,2.0,1,2.0,1
3163,min_diffuse,30,90,3,3,0.05,0.95,0.9402896771010728,73,3.0,1,3.0,1,3.0,1
3164,min_diffuse,30,90,3,3,0.05,0.95,0.9498247977875318,7,2.0,1,2.0,1,2.0,1
3165,min_diffuse,30,90,3,3,0.05,0.95,0.9381938859037168,30,3.0,1,3.0,1,3.0,1
3166,min_diffuse,30,90,3,3,0.05,0.95,0.9345359429835872,12,2.0,1,2.0,1,2.0,1
3167,min_diffuse,30,90,3,3,0.05,0.95,0.8680900976692236,11,2.0,1,2.0,1,2.0,1
3168,min_diffuse,30,90,3,3,0.05,0.95,0.7698483523175836,12,2.0,1,2.0,1,2.0,1
3169,min_diffuse,30,90,3,3,0.05,0.95,0.9443857848901316,53,3.0,1,3.0,1,3.0,1
3170,min_diffuse,30,90,3,3,0.05,0.95,0.9051510312474064,26,3.0,1,3.0,1,3.0,1
3171,min_diffuse,30,90,3,3,0.05,0.95,0.923679774712326,20,2.0,1,2.0,1,2.0,1
3172,min_diffuse,30,90,3,3,0.05,0.95,0.94600538823466,39,3.0,1,3.0,1,3.0,1
3173,min_diffuse,30,90,3,3,0.05,0.95,0.9159296685439984,11,2.0,1,2.0,1,2.0,1
3174,min_diffuse,30,90,3,3,0.05,0.95,0.9012738792384182,15,3.0,0,2.0,1,2.0,1
3175,min_diffuse,30,90,3,3,0.05,0.95,0.9255926193418378,9,2.0,1,2.0,1,2.0,1
3176,min_diffuse,30,90,3,3,0.05,0.95,0.913777533137656,6,2.0,1,2.0,1,2.0,1
3177,min_diffuse,30,90,3,3,0.05,0.95,0.9492285933489608,40,3.0,1,3.0,1,3.0,1
3178,min_diffuse,30,90,3,3,0.05,0.95,0.8655760231791226,14,3.0,0,2.0,1,3.0,0
3179,min_diffuse,30,90,3,3,0.05,0.95,0.9245861911254022,8,2.0,1,2.0,1,2.0,1
3180,min_diffuse,30,90,3,3,0.05,0.95,0.8552926396617813,14,2.0,1,2.0,1,2.0,1
3181,min_diffuse,30,90,3,3,0.05,0.95,0.8995911608426189,32,3.0,0,2.0,1,2.0,1
3182,min_diffuse,30,90,3,3,0.05,0.95,0.944557991138737,12,2.0,1,2.0,1,2.0,1
3183,min_diffuse,30,90,3,3,0.05,0.95,0.937191552647034,10,2.0,1,2.0,1,2.0,1
3184,min_diffuse,30,90,3,3,0.05,0.95,0.9278319282059062,38,3.0,1,3.0,1,3.0,1
3185,min_diffuse,30,90,3,3,0.05,0.95,0.9288511070068262,15,3.0,0,2.0,1,2.0,1
3186,min_diffuse,30,90,3,3,0.05,0.95,0.88398070101466,10,2.0,1,2.0,1,2.0,1
3187,min_diffuse,30,90,3,3,0.05,0.95,0.9378802127469622,19,3.0,0,2.0,1,3.0,0
3188,min_diffuse,30,90,3,3,0.05,0.95,0.925079412041528,60,4.0,0,3.0,1,3.0,1
3189,min_diffuse,30,90,3,3,0.05,0.95,0.9459984929792212,30,3.0,1,3.0,1,3.0,1
3190,min_diffuse,30,90,3,3,0.05,0.95,0.9299032270544304,12,2.0,1,2.0,1,2.0,1
3191,min_diffuse,30,90,3,3,0.05,0.95,0.945084685177451,39,4.0,0,3.0,1,3.0,1
3192,min_diffuse,30,90,3,3,0.05,0.95,0.9381269137573164,26,3.0,1,3.0,1,3.0,1
3193,min_diffuse,30,90,3,3,0.05,0.95,0.9420210112579244,60,3.0,1,3.0,1,3.0,1
3194,min_diffuse,30,90,3,3,0.05,0.95,0.949566589275048,44,3.0,0,2.0,1,3.0,0
3195,min_diffuse,30,90,3,3,0.05,0.95,0.9126223314080332,10,2.0,1,2.0,1,2.0,1
3196,min_diffuse,30,90,3,3,0.05,0.95,0.905964162001696,13,2.0,1,2.0,1,2.0,1
3197,min_diffuse,30,90,3,3,0.05,0.95,0.8905089538986324,14,2.0,1,2.0,1,2.0,1
3198,min_diffuse,30,90,3,3,0.05,0.95,0.9375901217039752,51,4.0,0,3.0,1,3.0,1
3199,min_diffuse,30,90,3,3,0.05,0.95,0.9029736588840426,13,2.0,1,2.0,1,2.0,1
3200,min_diffuse,30,90,3,3,0.05,0.95,0.9291864846745188,30,3.0,0,2.0,1,2.0,1
3201,min_diffuse,30,90,3,3,0.05,0.95,0.9260233800168384,41,3.0,0,3.0,0,2.0,1
3202,min_diffuse,30,90,3,3,0.05,0.95,0.9399249053049584,18,3.0,1,3.0,1,3.0,1
3203,min_diffuse,30,90,3,3,0.05,0.95,0.9314746343154674,18,3.0,0,2.0,1,2.0,1
3204,min_diffuse,30,90,3,3,0.05,0.95,0.9207710899098264,16,2.0,1,2.0,1,2.0,1
3205,min_diffuse,30,90,3,3,0.05,0.95,0.9150298055850632,18,3.0,0,2.0,1,2.0,1
3206,min_diffuse,30,90,3,3,0.05,0.95,0.9313687631040934,13,2.0,1,2.0,1,2.0,1
3207,min_diffuse,30,90,3,3,0.05,0.95,0.948667484356209,11,2.0,1,2.0,1,2.0,1
3208,min_diffuse,30,90,3,3,0.05,0.95,0.9358716381144206,11,2.0,1,2.0,1,2.0,1
3209,min_diffuse,30,90,3,3,0.05,0.95,0.9073980956396536,13,2.0,1,2.0,1,2.0,1
3210,min_diffuse,30,90,3,3,0.05,0.95,0.9190410283408216,21,3.0,0,2.0,1,2.0,1
3211,min_diffuse,30,90,3,3,0.05,0.95,0.9372652021465744,28,3.0,1,3.0,1,3.0,1
3212,min_diffuse,30,90,3,3,0.05,0.95,0.9361641068426596,45,4.0,0,3.0,1,3.0,1
3213,min_diffuse,30,90,3,3,0.05,0.95,0.9409331021549664,29,3.0,1,3.0,1,3.0,1
3214,min_diffuse,30,90,3,3,0.05,0.95,0.8716740063321232,12,2.0,1,2.0,1,2.0,1
3215,min_diffuse,30,90,3,3,0.05,0.95,0.8621747820518224,14,2.0,1,2.0,1,2.0,1
3216,min_diffuse,30,90,3,3,0.05,0.95,0.9394162342332218,7,2.0,1,2.0,1,2.0,1
3217,min_diffuse,30,90,3,3,0.05,0.95,0.9247484316068926,17,3.0,0,2.0,1,2.0,1
3218,min_diffuse,30,90,3,3,0.05,0.95,0.9005793523410941,27,3.0,0,2.0,1,2.0,1
3219,min_diffuse,30,90,3,3,0.05,0.95,0.8308863512698147,18,2.0,1,2.0,1,2.0,1
3220,min_diffuse,30,90,3,3,0.05,0.95,0.9334521855037996,23,3.0,0,2.0,1,2.0,1
3221,min_diffuse,30,90,3,3,0.05,0.95,0.942638802568388,18,3.0,0,2.0,1,3.0,0
3222,min_diffuse,30,90,3,3,0.05,0.95,0.8188285071131155,10,2.0,1,2.0,1,2.0,1
3223,min_diffuse,30,90,3,3,0.05,0.95,0.9481460933904702,26,3.0,0,2.0,1,2.0,1
3224,min_diffuse,30,90,3,3,0.05,0.95,0.9014159850666148,14,2.0,1,2.0,1,2.0,1
3225,min_diffuse,30,90,3,3,0.05,0.95,0.8823860988195366,13,2.0,1,2.0,1,2.0,1
3226,min_diffuse,30,90,3,3,0.05,0.95,0.9032125242646614,21,3.0,1,3.0,1,3.0,1
3227,min_diffuse,30,90,3,3,0.05,0.95,0.933881292614994,21,3.0,0,3.0,0,2.0,1
3228,min_diffuse,30,90,3,3,0.05,0.95,0.9396059429639916,27,3.0,1,3.0,1,3.0,1
3229,min_diffuse,30,90,3,3,0.05,0.95,0.9262607659285554,13,2.0,1,2.0,1,2.0,1
3230,min_diffuse,30,90,3,3,0.05,0.95,0.9478043724214452,28,3.0,1,3.0,1,3.0,1
3231,min_diffuse,30,90,3,3,0.05,0.95,0.9475122908920164,13,3.0,0,2.0,1,3.0,0
3232,min_diffuse,30,90,3,3,0.05,0.95,0.9414295661400014,17,3.0,1,3.0,1,3.0,1
3233,min_diffuse,30,90,3,3,0.05,0.95,0.9186056256828958,31,3.0,0,3.0,0,2.0,1
3234,min_diffuse,30,90,3,3,0.05,0.95,0.9305583032661658,19,3.0,0,2.0,1,2.0,1
3235,min_diffuse,30,90,3,3,0.05,0.95,0.9467046473575356,9,2.0,1,2.0,1,2.0,1
3236,min_diffuse,30,90,3,3,0.05,0.95,0.8724680049404222,13,2.0,1,2.0,1,2.0,1
3237,min_diffuse,30,90,3,3,0.05,0.95,0.949820203292723,15,2.0,1,2.0,1,2.0,1
3238,min_diffuse,30,90,3,3,0.05,0.95,0.9123465180670576,36,3.0,1,3.0,1,3.0,1
3239,min_diffuse,30,90,3,3,0.05,0.95,0.8841116249886863,23,2.0,1,2.0,1,2.0,1
3240,min_diffuse,30,90,3,3,0.05,0.95,0.8934152787010188,9,2.0,1,2.0,1,2.0,1
3241,min_diffuse,30,90,3,3,0.05,0.95,0.9065829474401552,34,3.0,1,3.0,1,3.0,1
3242,min_diffuse,30,90,3,3,0.05,0.95,0.922968564314238,13,2.0,1,2.0,1,2.0,1
3243,min_diffuse,30,90,3,3,0.05,0.95,0.9474363585494106,14,3.0,0,2.0,1,2.0,1
3244,min_diffuse,30,90,3,3,0.05,0.95,0.9371164761646787,19,3.0,0,2.0,1,2.0,1
3245,min_diffuse,30,90,3,3,0.05,0.95,0.9294168344430732,18,3.0,0,2.0,1,2.0,1
3246,min_diffuse,30,90,3,3,0.05,0.95,0.8951502232380057,12,2.0,1,2.0,1,2.0,1
3247,min_diffuse,30,90,3,3,0.05,0.95,0.9224476086555528,17,2.0,1,2.0,1,2.0,1
3248,min_diffuse,30,90,3,3,0.05,0.95,0.8578747518785833,8,2.0,1,2.0,1,2.0,1
3249,min_diffuse,30,90,3,3,0.05,0.95,0.8831525733620886,9,2.0,1,2.0,1,2.0,1
3250,min_diffuse,30,90,3,3,0.05,0.95,0.9018729363037722,10,2.0,1,2.0,1,2.0,1
3251,min_diffuse,30,90,3,3,0.05,0.95,0.9372243015734044,37,3.0,0,2.0,1,2.0,1
3252,min_diffuse,30,90,3,3,0.05,0.95,0.9349335620214686,15,2.0,1,2.0,1,2.0,1
3253,min_diffuse,30,90,3,3,0.05,0.95,0.9087729307742974,21,3.0,0,2.0,1,2.0,1
3254,min_diffuse,30,90,3,3,0.05,0.95,0.9267931546727536,37,3.0,0,2.0,1,2.0,1
3255,min_diffuse,30,90,3,3,0.05,0.95,0.9096967492597472,34,3.0,1,3.0,1,3.0,1
3256,min_diffuse,30,90,3,3,0.05,0.95,0.9141857780116158,25,3.0,0,2.0,1,2.0,1
3257,min_diffuse,30,90,3,3,0.05,0.95,0.904219156544837,14,2.0,1,2.0,1,2.0,1
3258,min_diffuse,30,90,3,3,0.05,0.95,0.9361541568487944,11,2.0,1,2.0,1,2.0,1
3259,min_diffuse,30,90,3,3,0.05,0.95,0.9446010688082392,37,3.0,0,3.0,0,2.0,1
3260,min_diffuse,30,90,3,3,0.05,0.95,0.9237224073032848,9,2.0,1,2.0,1,2.0,1
3261,min_diffuse,30,90,3,3,0.05,0.95,0.9167916884006724,42,3.0,1,3.0,1,3.0,1
3262,min_diffuse,30,90,3,3,0.05,0.95,0.927122955637786,8,2.0,1,2.0,1,2.0,1
3263,min_diffuse,30,90,3,3,0.05,0.95,0.8940741971204462,16,3.0,0,2.0,1,2.0,1
3264,min_diffuse,30,90,3,3,0.05,0.95,0.932022786719652,24,3.0,0,2.0,1,2.0,1
3265,min_diffuse,30,90,3,3,0.05,0.95,0.8997596442426481,16,2.0,1,2.0,1,2.0,1
3266,min_diffuse,30,90,3,3,0.05,0.95,0.8918860567288582,10,2.0,1,2.0,1,2.0,1
3267,min_diffuse,30,90,3,3,0.05,0.95,0.8777818613929852,11,2.0,1,2.0,1,2.0,1
3268,min_diffuse,30,90,3,3,0.05,0.95,0.9003473983164793,25,3.0,0,3.0,0,2.0,1
3269,min_diffuse,30,90,3,3,0.05,0.95,0.928664283883872,7,2.0,1,2.0,1,2.0,1
3270,min_diffuse,30,90,3,3,0.05,0.95,0.9462747700000156,28,3.0,1,3.0,1,3.0,1
3271,min_diffuse,30,90,3,3,0.05,0.95,0.9081980005726736,7,2.0,1,2.0,1,2.0,1
3272,min_diffuse,30,90,3,3,0.05,0.95,0.9444462617074414,24,2.0,1,2.0,1,2.0,1
3273,min_diffuse,30,90,3,3,0.05,0.95,0.9428332338043608,22,3.0,1,3.0,1,3.0,1
3274,min_diffuse,30,90,3,3,0.05,0.95,0.8339308140018246,5,2.0,1,2.0,1,2.0,1
3275,min_diffuse,30,90,3,3,0.05,0.95,0.9299923053884878,8,2.0,1,2.0,1,2.0,1
3276,min_diffuse,30,90,3,3,0.05,0.95,0.8886620533885671,14,2.0,1,2.0,1,2.0,1
3277,min_diffuse,30,90,3,3,0.05,0.95,0.9464846581068358,16,2.0,1,3.0,0,2.0,1
3278,min_diffuse,30,90,3,3,0.05,0.95,0.924734210442056,30,3.0,0,2.0,1,2.0,1
3279,min_diffuse,30,90,3,3,0.05,0.95,0.9179165494929338,9,2.0,1,2.0,1,2.0,1
3280,min_diffuse,30,90,3,3,0.05,0.95,0.9159783634982004,27,3.0,1,3.0,1,3.0,1
3281,min_diffuse,30,90,3,3,0.05,0.95,0.9382264876589462,49,4.0,0,3.0,1,3.0,1
3282,min_diffuse,30,90,3,3,0.05,0.95,0.9135907960985348,35,3.0,0,2.0,1,3.0,0
3283,min_diffuse,30,90,3,3,0.05,0.95,0.9382747005280836,7,2.0,1,2.0,1,2.0,1
3284,min_diffuse,30,90,3,3,0.05,0.95,0.9371283512231576,6,2.0,1,2.0,1,2.0,1
3285,min_diffuse,30,90,3,3,0.05,0.95,0.9403685129824348,17,3.0,0,2.0,1,3.0,0
3286,min_diffuse,30,90,3,3,0.05,0.95,0.91162465720764,10,2.0,1,2.0,1,2.0,1
3287,min_diffuse,30,90,3,3,0.05,0.95,0.924046435941427,34,3.0,0,2.0,1,2.0,1
3288,min_diffuse,30,90,3,3,0.05,0.95,0.8780685272060962,22,3.0,0,2.0,1,2.0,1
3289,min_diffuse,30,90,3,3,0.05,0.95,0.9455365435479708,46,4.0,0,3.0,1,3.0,1
3290,min_diffuse,30,90,3,3,0.05,0.95,0.9417286427332336,9,2.0,1,2.0,1,2.0,1
3291,min_diffuse,30,90,3,3,0.05,0.95,0.9238228883278224,21,2.0,1,2.0,1,2.0,1
3292,min_diffuse,30,90,3,3,0.05,0.95,0.9291759241476252,10,2.0,1,2.0,1,2.0,1
3293,min_diffuse,30,90,3,3,0.05,0.95,0.9452896928985608,12,2.0,1,2.0,1,2.0,1
3294,min_diffuse,30,90,3,3,0.05,0.95,0.9074969871702974,36,3.0,0,2.0,1,2.0,1
3295,min_diffuse,30,90,3,3,0.05,0.95,0.9487771109441804,11,2.0,1,2.0,1,2.0,1
3296,min_diffuse,30,90,3,3,0.05,0.95,0.912072327975676,26,3.0,0,3.0,0,2.0,1
3297,min_diffuse,30,90,3,3,0.05,0.95,0.9393258025062026,37,3.0,0,2.0,1,2.0,1
3298,min_diffuse,30,90,3,3,0.05,0.95,0.9263722831268136,21,3.0,0,2.0,1,3.0,0
3299,min_diffuse,30,90,3,3,0.05,0.95,0.9488506236280482,50,4.0,0,3.0,1,3.0,1
3300,min_diffuse,30,90,3,3,0.05,0.95,0.9350092831386756,16,2.0,1,2.0,1,2.0,1
3301,min_diffuse,30,90,3,3,0.05,0.95,0.9380673604613308,17,3.0,0,2.0,1,2.0,1
3302,min_diffuse,30,90,3,3,0.05,0.95,0.93632750106154,9,2.0,1,2.0,1,2.0,1
3303,min_diffuse,30,90,3,3,0.05,0.95,0.9490104097426164,14,2.0,1,2.0,1,2.0,1
3304,min_diffuse,30,90,3,3,0.05,0.95,0.9045917061147848,8,2.0,1,2.0,1,2.0,1
3305,min_diffuse,30,90,3,3,0.05,0.95,0.9495620979486802,21,3.0,0,2.0,1,3.0,0
3306,min_diffuse,30,90,3,3,0.05,0.95,0.9483808956141518,38,3.0,1,3.0,1,3.0,1
3307,min_diffuse,30,90,3,3,0.05,0.95,0.9362851913420508,21,3.0,0,2.0,1,2.0,1
3308,min_diffuse,30,90,3,3,0.05,0.95,0.9240487496970914,5,2.0,1,2.0,1,2.0,1
3309,min_diffuse,30,90,3,3,0.05,0.95,0.9455928170389128,14,2.0,1,2.0,1,2.0,1
3310,min_diffuse,30,90,3,3,0.05,0.95,0.8850798498045873,10,2.0,1,2.0,1,2.0,1
3311,min_diffuse,30,90,3,3,0.05,0.95,0.9124363396996356,10,2.0,1,2.0,1,2.0,1
3312,min_diffuse,30,90,3,3,0.05,0.95,0.8710975794376582,14,2.0,1,2.0,1,2.0,1
3313,min_diffuse,30,90,3,3,0.05,0.95,0.9363414873421704,38,4.0,0,3.0,1,3.0,1
3314,min_diffuse,30,90,3,3,0.05,0.95,0.8894178330970354,10,2.0,1,2.0,1,2.0,1
3315,min_diffuse,30,90,3,3,0.05,0.95,0.9146870844268224,13,2.0,1,2.0,1,2.0,1
3316,min_diffuse,30,90,3,3,0.05,0.95,0.9229499765332648,14,2.0,1,2.0,1,2.0,1
3317,min_diffuse,30,90,3,3,0.05,0.95,0.9187299306599614,16,3.0,0,2.0,1,2.0,1
3318,min_diffuse,30,90,3,3,0.05,0.95,0.925876563044688,28,3.0,1,3.0,1,3.0,1
3319,min_diffuse,30,90,3,3,0.05,0.95,0.8042045689068876,5,2.0,1,2.0,1,2.0,1
3320,min_diffuse,30,90,3,3,0.05,0.95,0.9319370027795728,23,3.0,0,2.0,1,2.0,1
3321,min_diffuse,30,90,3,3,0.05,0.95,0.9375214501657924,8,2.0,1,2.0,1,2.0,1
3322,min_diffuse,30,90,3,3,0.05,0.95,0.9149633461048752,23,3.0,0,2.0,1,2.0,1
3323,min_diffuse,30,90,3,3,0.05,0.95,0.9345291658419996,18,3.0,0,2.0,1,2.0,1
3324,min_diffuse,30,90,3,3,0.05,0.95,0.9429951135342296,24,3.0,0,2.0,1,3.0,0
3325,min_diffuse,30,90,3,3,0.05,0.95,0.937901432592532,16,3.0,1,3.0,1,3.0,1
3326,min_diffuse,30,90,3,3,0.05,0.95,0.932335777926063,37,4.0,0,3.0,1,3.0,1
3327,min_diffuse,30,90,3,3,0.05,0.95,0.8833380633947582,21,3.0,0,3.0,0,2.0,1
3328,min_diffuse,30,90,3,3,0.05,0.95,0.9435123864624696,11,2.0,1,2.0,1,2.0,1
3329,min_diffuse,30,90,3,3,0.05,0.95,0.9364606314791626,51,3.0,1,3.0,1,3.0,1
3330,min_diffuse,30,90,3,3,0.05,0.95,0.8911597425463489,33,3.0,1,3.0,1,3.0,1
3331,min_diffuse,30,90,3,3,0.05,0.95,0.9365303936015676,21,3.0,0,2.0,1,2.0,1
3332,min_diffuse,30,90,3,3,0.05,0.95,0.9445886850189648,111,3.0,1,3.0,1,3.0,1
3333,min_diffuse,30,90,3,3,0.05,0.95,0.9361097499394012,9,2.0,1,2.0,1,2.0,1
3334,min_diffuse,30,90,3,3,0.05,0.95,0.9310391151142708,31,3.0,0,2.0,1,2.0,1
3335,min_diffuse,30,90,3,3,0.05,0.95,0.9174787951866762,14,2.0,1,2.0,1,3.0,0
3336,min_diffuse,30,90,3,3,0.05,0.95,0.942899027461028,34,3.0,1,3.0,1,3.0,1
3337,min_diffuse,30,90,3,3,0.05,0.95,0.9258688087886118,20,2.0,1,2.0,1,2.0,1
3338,min_diffuse,30,90,3,3,0.05,0.95,0.8862509842982581,14,2.0,1,2.0,1,2.0,1
3339,min_diffuse,30,90,3,3,0.05,0.95,0.9410795444715148,18,3.0,0,2.0,1,2.0,1
3340,min_diffuse,30,90,3,3,0.05,0.95,0.9199393970013624,8,2.0,1,2.0,1,2.0,1
3341,min_diffuse,30,90,3,3,0.05,0.95,0.9352620222057048,14,2.0,1,2.0,1,2.0,1
3342,min_diffuse,30,90,3,3,0.05,0.95,0.9385780571605656,28,3.0,0,2.0,1,2.0,1
3343,min_diffuse,30,90,3,3,0.05,0.95,0.9285738111602412,52,4.0,0,3.0,1,3.0,1
3344,min_diffuse,30,90,3,3,0.05,0.95,0.9285530166460738,14,2.0,1,2.0,1,2.0,1
3345,min_diffuse,30,90,3,3,0.05,0.95,0.9122372759845098,33,3.0,0,2.0,1,2.0,1
3346,min_diffuse,30,90,3,3,0.05,0.95,0.9447112318637194,29,3.0,0,2.0,1,2.0,1
3347,min_diffuse,30,90,3,3,0.05,0.95,0.9495142863173464,45,3.0,0,2.0,1,2.0,1
3348,min_diffuse,30,90,3,3,0.05,0.95,0.9267448924595592,35,3.0,1,3.0,1,3.0,1
3349,min_diffuse,30,90,3,3,0.05,0.95,0.9257093560185696,23,2.0,1,2.0,1,2.0,1
3350,min_diffuse,30,90,3,3,0.05,0.95,0.9484705404519392,62,4.0,0,3.0,1,3.0,1
3351,min_diffuse,30,90,3,3,0.05,0.95,0.891468419366628,10,2.0,1,2.0,1,2.0,1
3352,min_diffuse,30,90,3,3,0.05,0.95,0.9329793442121224,14,2.0,1,2.0,1,2.0,1
3353,min_diffuse,30,90,3,3,0.05,0.95,0.9430242154289656,43,3.0,0,3.0,0,2.0,1
3354,min_diffuse,30,90,3,3,0.05,0.95,0.9388272007004668,29,3.0,0,2.0,1,2.0,1
3355,min_diffuse,30,90,3,3,0.05,0.95,0.9410360989114236,19,3.0,0,2.0,1,3.0,0
3356,min_diffuse,30,90,3,3,0.05,0.95,0.9490306691661226,42,3.0,0,3.0,0,2.0,1
3357,min_diffuse,30,90,3,3,0.05,0.95,0.8545179627531839,13,2.0,1,2.0,1,2.0,1
3358,min_diffuse,30,90,3,3,0.05,0.95,0.9402894193708504,17,3.0,0,2.0,1,2.0,1
3359,min_diffuse,30,90,3,3,0.05,0.95,0.9192348995650296,16,3.0,1,3.0,1,3.0,1
3360,min_diffuse,30,90,3,3,0.05,0.95,0.9136327193257416,27,3.0,0,2.0,1,2.0,1
3361,min_diffuse,30,90,3,3,0.05,0.95,0.930374618972653,24,3.0,0,2.0,1,3.0,0
3362,min_diffuse,30,90,3,3,0.05,0.95,0.940419555083033,52,3.0,0,3.0,0,2.0,1
3363,min_diffuse,30,90,3,3,0.05,0.95,0.9455319422508588,31,3.0,0,2.0,1,2.0,1
3364,min_diffuse,30,90,3,3,0.05,0.95,0.9351927232271836,16,2.0,1,2.0,1,2.0,1
3365,min_diffuse,30,90,3,3,0.05,0.95,0.9299667925304368,16,2.0,1,2.0,1,3.0,0
3366,min_diffuse,30,90,3,3,0.05,0.95,0.9437091162616752,8,2.0,1,2.0,1,2.0,1
3367,min_diffuse,30,90,3,3,0.05,0.95,0.9243299283806122,21,3.0,0,3.0,0,2.0,1
3368,min_diffuse,30,90,3,3,0.05,0.95,0.917490514944972,25,3.0,0,2.0,1,2.0,1
3369,min_diffuse,30,90,3,3,0.05,0.95,0.8949078579541816,10,2.0,1,2.0,1,2.0,1
3370,min_diffuse,30,90,3,3,0.05,0.95,0.9306933645598652,19,3.0,0,2.0,1,2.0,1
3371,min_diffuse,30,90,3,3,0.05,0.95,0.9232471756618804,20,2.0,1,2.0,1,2.0,1
3372,min_diffuse,30,90,3,3,0.05,0.95,0.8895799272480989,11,2.0,1,2.0,1,2.0,1
3373,min_diffuse,30,90,3,3,0.05,0.95,0.9188991713156774,10,2.0,1,2.0,1,2.0,1
3374,min_diffuse,30,90,3,3,0.05,0.95,0.9400560348987396,26,3.0,0,2.0,1,2.0,1
3375,min_diffuse,30,90,3,3,0.05,0.95,0.942190208313637,20,3.0,1,3.0,1,3.0,1
3376,min_diffuse,30,90,3,3,0.05,0.95,0.936230310294988,5,2.0,1,2.0,1,2.0,1
3377,min_diffuse,30,90,3,3,0.05,0.95,0.9153170712949288,9,2.0,1,2.0,1,2.0,1
3378,min_diffuse,30,90,3,3,0.05,0.95,0.9233456069012138,16,3.0,0,2.0,1,3.0,0
3379,min_diffuse,30,90,3,3,0.05,0.95,0.8514653697722877,8,2.0,1,2.0,1,2.0,1
3380,min_diffuse,30,90,3,3,0.05,0.95,0.9252643587685204,20,3.0,0,2.0,1,3.0,0
3381,min_diffuse,30,90,3,3,0.05,0.95,0.9481052939201834,19,3.0,1,3.0,1,3.0,1
3382,min_diffuse,30,90,3,3,0.05,0.95,0.9328477336969498,26,3.0,0,3.0,0,2.0,1
3383,min_diffuse,30,90,3,3,0.05,0.95,0.9322334631526364,39,3.0,0,3.0,0,2.0,1
3384,min_diffuse,30,90,3,3,0.05,0.95,0.9318080980584168,5,2.0,1,2.0,1,2.0,1
3385,min_diffuse,30,90,3,3,0.05,0.95,0.9217945799389304,13,2.0,1,2.0,1,2.0,1
3386,min_diffuse,30,90,3,3,0.05,0.95,0.9402312587838152,30,2.0,1,2.0,1,2.0,1
3387,min_diffuse,30,90,3,3,0.05,0.95,0.9374371660070856,35,3.0,0,3.0,0,2.0,1
3388,min_diffuse,30,90,3,3,0.05,0.95,0.9487782982927964,51,3.0,1,3.0,1,3.0,1
3389,min_diffuse,30,90,3,3,0.05,0.95,0.93402685307327,15,3.0,0,2.0,1,3.0,0
3390,min_diffuse,30,90,3,3,0.05,0.95,0.9389234818656704,14,2.0,1,2.0,1,2.0,1
3391,min_diffuse,30,90,3,3,0.05,0.95,0.941046744206457,53,3.0,1,3.0,1,3.0,1
3392,min_diffuse,30,90,3,3,0.05,0.95,0.9280739012129756,15,2.0,1,2.0,1,2.0,1
3393,min_diffuse,30,90,3,3,0.05,0.95,0.9202566204846436,5,2.0,0,1.0,1,1.0,1
3394,min_diffuse,30,90,3,3,0.05,0.95,0.9071697727645656,13,2.0,1,2.0,1,2.0,1
3395,min_diffuse,30,90,3,3,0.05,0.95,0.9327911866530608,14,2.0,1,2.0,1,2.0,1
3396,min_diffuse,30,90,3,3,0.05,0.95,0.9361218086962612,9,2.0,1,2.0,1,2.0,1
3397,min_diffuse,30,90,3,3,0.05,0.95,0.9475780361868936,25,3.0,1,3.0,1,3.0,1
3398,min_diffuse,30,90,3,3,0.05,0.95,0.9488546273721664,17,2.0,1,2.0,1,2.0,1
3399,min_diffuse,30,90,3,3,0.05,0.95,0.9472013877899512,11,3.0,0,3.0,0,2.0,1
3400,min_diffuse,30,90,3,3,0.05,0.95,0.9125471651746544,23,3.0,0,2.0,1,2.0,1
3401,min_diffuse,30,90,3,3,0.05,0.95,0.9026492885266042,25,2.0,1,2.0,1,2.0,1
3402,min_diffuse,30,90,3,3,0.05,0.95,0.9451876139042,14,2.0,1,2.0,1,2.0,1
3403,min_diffuse,30,90,3,3,0.05,0.95,0.9187225745151426,11,2.0,1,2.0,1,2.0,1
3404,min_diffuse,30,90,3,3,0.05,0.95,0.9209536251583864,15,3.0,0,3.0,0,2.0,1
3405,min_diffuse,30,90,3,3,0.05,0.95,0.9170799552409856,13,2.0,1,2.0,1,2.0,1
3406,min_diffuse,30,90,3,3,0.05,0.95,0.9325126011974488,19,3.0,0,2.0,1,3.0,0
3407,min_diffuse,30,90,3,3,0.05,0.95,0.9024098900850392,17,3.0,0,2.0,1,2.0,1
3408,min_diffuse,30,90,3,3,0.05,0.95,0.9225953633684576,8,2.0,1,2.0,1,2.0,1
3409,min_diffuse,30,90,3,3,0.05,0.95,0.8797934434033107,12,2.0,1,2.0,1,2.0,1
3410,min_diffuse,30,90,3,3,0.05,0.95,0.9256583985977272,30,3.0,0,3.0,0,2.0,1
3411,min_diffuse,30,90,3,3,0.05,0.95,0.8836710285757173,11,2.0,1,2.0,1,2.0,1
3412,min_diffuse,30,90,3,3,0.05,0.95,0.946963510743738,9,2.0,1,2.0,1,2.0,1
3413,min_diffuse,30,90,3,3,0.05,0.95,0.9109733090613558,11,2.0,1,2.0,1,2.0,1
3414,min_diffuse,30,90,3,3,0.05,0.95,0.9308357320607088,24,3.0,0,2.0,1,2.0,1
3415,min_diffuse,30,90,3,3,0.05,0.95,0.9284524531358124,25,3.0,0,2.0,1,2.0,1
3416,min_diffuse,30,90,3,3,0.05,0.95,0.9394721915313364,20,3.0,0,3.0,0,2.0,1
3417,min_diffuse,30,90,3,3,0.05,0.95,0.945254864548403,15,2.0,1,2.0,1,2.0,1
3418,min_diffuse,30,90,3,3,0.05,0.95,0.907197741804608,21,3.0,0,2.0,1,2.0,1
3419,min_diffuse,30,90,3,3,0.05,0.95,0.9296042747201206,5,2.0,1,2.0,1,2.0,1
3420,min_diffuse,30,90,3,3,0.05,0.95,0.9183231241303632,39,3.0,0,2.0,1,2.0,1
3421,min_diffuse,30,90,3,3,0.05,0.95,0.904247685261378,10,2.0,1,2.0,1,2.0,1
3422,min_diffuse,30,90,3,3,0.05,0.95,0.9049013564748992,14,2.0,1,2.0,1,2.0,1
3423,min_diffuse,30,90,3,3,0.05,0.95,0.9310690210662504,17,2.0,1,2.0,1,2.0,1
3424,min_diffuse,30,90,3,3,0.05,0.95,0.947464265829652,7,2.0,1,2.0,1,2.0,1
3425,min_diffuse,30,90,3,3,0.05,0.95,0.9099851376644194,17,2.0,1,2.0,1,2.0,1
3426,min_diffuse,30,90,3,3,0.05,0.95,0.9150159515608932,34,3.0,0,3.0,0,2.0,1
3427,min_diffuse,30,90,3,3,0.05,0.95,0.9073281633567264,13,2.0,1,2.0,1,2.0,1
3428,min_diffuse,30,90,3,3,0.05,0.95,0.9109039639849,20,3.0,0,2.0,1,2.0,1
3429,min_diffuse,30,90,3,3,0.05,0.95,0.8982566664449583,11,2.0,1,2.0,1,2.0,1
3430,min_diffuse,30,90,3,3,0.05,0.95,0.9216384326299284,25,3.0,0,2.0,1,2.0,1
3431,min_diffuse,30,90,3,3,0.05,0.95,0.9040927555653124,12,2.0,1,2.0,1,2.0,1
3432,min_diffuse,30,90,3,3,0.05,0.95,0.9415640109218468,19,2.0,1,2.0,1,2.0,1
3433,min_diffuse,30,90,3,3,0.05,0.95,0.926419152885133,27,3.0,0,2.0,1,2.0,1
3434,min_diffuse,30,90,3,3,0.05,0.95,0.9195762730371072,24,3.0,0,3.0,0,2.0,1
3435,min_diffuse,30,90,3,3,0.05,0.95,0.9466376130654024,34,4.0,0,3.0,1,3.0,1
3436,min_diffuse,30,90,3,3,0.05,0.95,0.9497065675225989,26,3.0,1,3.0,1,3.0,1
3437,min_diffuse,30,90,3,3,0.05,0.95,0.9110887389516102,25,3.0,0,3.0,0,2.0,1
3438,min_diffuse,30,90,3,3,0.05,0.95,0.9435368792259142,28,3.0,1,3.0,1,3.0,1
3439,min_diffuse,30,90,3,3,0.05,0.95,0.8783216218937837,8,2.0,1,2.0,1,2.0,1
3440,min_diffuse,30,90,3,3,0.05,0.95,0.8419051594316159,9,2.0,1,2.0,1,2.0,1
3441,min_diffuse,30,90,3,3,0.05,0.95,0.932506514571608,10,2.0,1,2.0,1,2.0,1
3442,min_diffuse,30,90,3,3,0.05,0.95,0.8293605185169206,9,2.0,1,2.0,1,2.0,1
3443,min_diffuse,30,90,3,3,0.05,0.95,0.9265709733207108,43,3.0,1,3.0,1,3.0,1
3444,min_diffuse,30,90,3,3,0.05,0.95,0.9051972132958334,9,2.0,1,2.0,1,2.0,1
3445,min_diffuse,30,90,3,3,0.05,0.95,0.7885045040130364,6,2.0,1,2.0,1,2.0,1
3446,min_diffuse,30,90,3,3,0.05,0.95,0.9380443754592588,14,2.0,1,2.0,1,2.0,1
3447,min_diffuse,30,90,3,3,0.05,0.95,0.9431162203865116,21,3.0,1,3.0,1,3.0,1
3448,min_diffuse,30,90,3,3,0.05,0.95,0.9479185847581564,24,3.0,1,3.0,1,3.0,1
3449,min_diffuse,30,90,3,3,0.05,0.95,0.9285545403850682,12,2.0,1,2.0,1,2.0,1
3450,min_diffuse,30,90,3,3,0.05,0.95,0.9152778567478762,8,2.0,1,2.0,1,2.0,1
3451,min_diffuse,30,90,3,3,0.05,0.95,0.9294195723123664,9,2.0,1,2.0,1,2.0,1
3452,min_diffuse,30,90,3,3,0.05,0.95,0.9265171873591102,22,2.0,1,2.0,1,2.0,1
3453,min_diffuse,30,90,3,3,0.05,0.95,0.8522236750078487,15,2.0,1,2.0,1,2.0,1
3454,min_diffuse,30,90,3,3,0.05,0.95,0.91486027643285,26,3.0,0,2.0,1,2.0,1
3455,min_diffuse,30,90,3,3,0.05,0.95,0.937950057389602,17,3.0,1,3.0,1,3.0,1
3456,min_diffuse,30,90,3,3,0.05,0.95,0.941130847885037,32,3.0,1,3.0,1,3.0,1
3457,min_diffuse,30,90,3,3,0.05,0.95,0.9131958337721408,7,2.0,1,2.0,1,2.0,1
3458,min_diffuse,30,90,3,3,0.05,0.95,0.8285084554911175,18,2.0,1,2.0,1,2.0,1
3459,min_diffuse,30,90,3,3,0.05,0.95,0.8883142494965214,38,3.0,1,3.0,1,3.0,1
3460,min_diffuse,30,90,3,3,0.05,0.95,0.846146740705461,10,2.0,1,2.0,1,2.0,1
3461,min_diffuse,30,90,3,3,0.05,0.95,0.9398489121997248,48,3.0,1,3.0,1,3.0,1
3462,min_diffuse,30,90,3,3,0.05,0.95,0.9477671178099454,18,2.0,1,2.0,1,2.0,1
3463,min_diffuse,30,90,3,3,0.05,0.95,0.9434360175655676,34,3.0,1,3.0,1,3.0,1
3464,min_diffuse,30,90,3,3,0.05,0.95,0.9342371173254193,36,3.0,0,2.0,1,2.0,1
3465,min_diffuse,30,90,3,3,0.05,0.95,0.8698402214380851,8,2.0,1,2.0,1,2.0,1
3466,min_diffuse,30,90,3,3,0.05,0.95,0.933253629303568,26,3.0,1,3.0,1,3.0,1
3467,min_diffuse,30,90,3,3,0.05,0.95,0.9308370825104392,31,3.0,1,3.0,1,3.0,1
3468,min_diffuse,30,90,3,3,0.05,0.95,0.9438060143303452,16,3.0,0,2.0,1,2.0,1
3469,min_diffuse,30,90,3,3,0.05,0.95,0.9302635362708328,25,3.0,1,3.0,1,3.0,1
3470,min_diffuse,30,90,3,3,0.05,0.95,0.9470101150687248,55,3.0,1,3.0,1,3.0,1
3471,min_diffuse,30,90,3,3,0.05,0.95,0.9232660006468044,17,3.0,1,3.0,1,3.0,1
3472,min_diffuse,30,90,3,3,0.05,0.95,0.9213924968963412,18,3.0,0,3.0,0,2.0,1
3473,min_diffuse,30,90,3,3,0.05,0.95,0.947979802148584,17,3.0,0,2.0,1,2.0,1
3474,min_diffuse,30,90,3,3,0.05,0.95,0.9004296057690626,15,2.0,1,2.0,1,2.0,1
3475,min_diffuse,30,90,3,3,0.05,0.95,0.9414731886058656,31,3.0,0,2.0,1,2.0,1
3476,min_diffuse,30,90,3,3,0.05,0.95,0.8912351970133303,16,2.0,1,2.0,1,2.0,1
3477,min_diffuse,30,90,3,3,0.05,0.95,0.9293088286119552,13,2.0,1,2.0,1,2.0,1
3478,min_diffuse,30,90,3,3,0.05,0.95,0.940668993477543,32,3.0,0,2.0,1,3.0,0
3479,min_diffuse,30,90,3,3,0.05,0.95,0.9426742805699848,10,2.0,1,2.0,1,2.0,1
3480,min_diffuse,30,90,3,3,0.05,0.95,0.7940228395020753,10,2.0,1,2.0,1,2.0,1
3481,min_diffuse,30,90,3,3,0.05,0.95,0.9107087987069106,60,3.0,1,3.0,1,3.0,1
3482,min_diffuse,30,90,3,3,0.05,0.95,0.9440742608021356,33,3.0,0,2.0,1,3.0,0
3483,min_diffuse,30,90,3,3,0.05,0.95,0.9100874272380972,16,2.0,1,2.0,1,2.0,1
3484,min_diffuse,30,90,3,3,0.05,0.95,0.9332663255438204,6,2.0,1,2.0,1,2.0,1
3485,min_diffuse,30,90,3,3,0.05,0.95,0.9367860813893596,61,3.0,1,3.0,1,3.0,1
3486,min_diffuse,30,90,3,3,0.05,0.95,0.94058205424785,13,3.0,0,2.0,1,2.0,1
3487,min_diffuse,30,90,3,3,0.05,0.95,0.9117770087276674,14,2.0,1,2.0,1,2.0,1
3488,min_diffuse,30,90,3,3,0.05,0.95,0.9330594117139782,10,2.0,1,2.0,1,2.0,1
3489,min_diffuse,30,90,3,3,0.05,0.95,0.937062701269064,5,2.0,1,2.0,1,2.0,1
3490,min_diffuse,30,90,3,3,0.05,0.95,0.8860580570023125,21,3.0,0,2.0,1,2.0,1
3491,min_diffuse,30,90,3,3,0.05,0.95,0.9446805206373976,82,3.0,1,3.0,1,3.0,1
3492,min_diffuse,30,90,3,3,0.05,0.95,0.932946462110166,36,3.0,1,3.0,1,3.0,1
3493,min_diffuse,30,90,3,3,0.05,0.95,0.8847921938541423,7,2.0,1,2.0,1,2.0,1
3494,min_diffuse,30,90,3,3,0.05,0.95,0.816879909580406,4,2.0,1,2.0,1,2.0,1
3495,min_diffuse,30,90,3,3,0.05,0.95,0.9346002390613702,19,3.0,1,3.0,1,3.0,1
3496,min_diffuse,30,90,3,3,0.05,0.95,0.9450104210691228,37,3.0,1,3.0,1,3.0,1
3497,min_diffuse,30,90,3,3,0.05,0.95,0.9324375952742652,9,2.0,1,2.0,1,2.0,1
3498,min_diffuse,30,90,3,3,0.05,0.95,0.8805553172488769,12,2.0,1,2.0,1,2.0,1
3499,min_diffuse,30,90,3,3,0.05,0.95,0.912369329219376,16,2.0,1,2.0,1,2.0,1
3500,min_diffuse,30,90,3,3,0.05,0.95,0.8861169238979791,8,2.0,1,2.0,1,2.0,1
3501,min_diffuse,30,90,3,3,0.05,0.95,0.9372576685028308,25,3.0,0,2.0,1,3.0,0
3502,min_diffuse,30,90,3,3,0.05,0.95,0.9263864052978816,10,2.0,1,3.0,0,3.0,0
3503,min_diffuse,30,90,3,3,0.05,0.95,0.9240518602565831,6,2.0,1,2.0,1,2.0,1
3504,min_diffuse,30,90,3,3,0.05,0.95,0.9196908237130896,8,2.0,1,2.0,1,2.0,1
3505,min_diffuse,30,90,3,3,0.05,0.95,0.9389040352997722,23,3.0,0,2.0,1,2.0,1
3506,min_diffuse,30,90,3,3,0.05,0.95,0.9246835119576344,14,2.0,1,2.0,1,2.0,1
3507,min_diffuse,30,90,3,3,0.05,0.95,0.9386230569214712,36,3.0,1,3.0,1,3.0,1
3508,min_diffuse,30,90,3,3,0.05,0.95,0.8560706144522763,18,3.0,0,2.0,1,2.0,1
3509,min_diffuse,30,90,3,3,0.05,0.95,0.934160350233232,32,3.0,1,3.0,1,3.0,1
3510,min_diffuse,30,90,3,3,0.05,0.95,0.9446764807112594,6,2.0,1,2.0,1,2.0,1
3511,min_diffuse,30,90,3,3,0.05,0.95,0.8253607090903953,8,2.0,1,2.0,1,2.0,1
3512,min_diffuse,30,90,3,3,0.05,0.95,0.9401302866957806,42,3.0,1,3.0,1,3.0,1
3513,min_diffuse,30,90,3,3,0.05,0.95,0.8933391630822363,9,2.0,1,2.0,1,2.0,1
3514,min_diffuse,30,90,3,3,0.05,0.95,0.9430407278657612,41,3.0,0,2.0,1,3.0,0
3515,min_diffuse,30,90,3,3,0.05,0.95,0.9343145704572904,55,3.0,1,3.0,1,3.0,1
3516,min_diffuse,30,90,3,3,0.05,0.95,0.9269262827062484,21,3.0,1,3.0,1,3.0,1
3517,min_diffuse,30,90,3,3,0.05,0.95,0.9432470387780452,23,3.0,0,2.0,1,2.0,1
3518,min_diffuse,30,90,3,3,0.05,0.95,0.9423532561140746,6,2.0,1,2.0,1,2.0,1
3519,min_diffuse,30,90,3,3,0.05,0.95,0.9255631139350572,21,3.0,0,2.0,1,2.0,1
3520,min_diffuse,30,90,3,3,0.05,0.95,0.8728040265642486,10,2.0,1,2.0,1,2.0,1
3521,min_diffuse,30,90,3,3,0.05,0.95,0.946801637362814,16,2.0,1,3.0,0,3.0,0
3522,min_diffuse,30,90,3,3,0.05,0.95,0.8616525006914725,7,2.0,1,2.0,1,2.0,1
3523,min_diffuse,30,90,3,3,0.05,0.95,0.8780436158407563,6,2.0,1,2.0,1,2.0,1
3524,min_diffuse,30,90,3,3,0.05,0.95,0.919010451949957,32,3.0,1,3.0,1,3.0,1
3525,min_diffuse,30,90,3,3,0.05,0.95,0.942979283265278,6,2.0,1,2.0,1,2.0,1
3526,min_diffuse,30,90,3,3,0.05,0.95,0.94744098299482,60,3.0,1,3.0,1,3.0,1
3527,min_diffuse,30,90,3,3,0.05,0.95,0.8461240778855778,5,2.0,1,2.0,1,2.0,1
3528,min_diffuse,30,90,3,3,0.05,0.95,0.9278490500260438,43,4.0,0,3.0,1,3.0,1
3529,min_diffuse,30,90,3,3,0.05,0.95,0.8836033874037227,10,2.0,1,2.0,1,2.0,1
3530,min_diffuse,30,90,3,3,0.05,0.95,0.939885451592296,23,3.0,0,2.0,1,2.0,1
3531,min_diffuse,30,90,3,3,0.05,0.95,0.9444497659232854,16,2.0,1,2.0,1,2.0,1
3532,min_diffuse,30,90,3,3,0.05,0.95,0.9046684618104608,22,3.0,1,3.0,1,3.0,1
3533,min_diffuse,30,90,3,3,0.05,0.95,0.9297584087938296,17,3.0,1,3.0,1,3.0,1
3534,min_diffuse,30,90,3,3,0.05,0.95,0.8992278699760144,14,2.0,1,2.0,1,2.0,1
3535,min_diffuse,30,90,3,3,0.05,0.95,0.9346586815180732,18,3.0,0,2.0,1,2.0,1
3536,min_diffuse,30,90,3,3,0.05,0.95,0.944306405621274,28,3.0,1,3.0,1,3.0,1
3537,min_diffuse,30,90,3,3,0.05,0.95,0.9251221030271258,11,2.0,1,2.0,1,2.0,1
3538,min_diffuse,30,90,3,3,0.05,0.95,0.9322334114890573,30,3.0,1,3.0,1,3.0,1
3539,min_diffuse,30,90,3,3,0.05,0.95,0.929319548879684,24,3.0,0,2.0,1,2.0,1
3540,min_diffuse,30,90,3,3,0.05,0.95,0.9493323229785304,10,2.0,1,2.0,1,2.0,1
3541,min_diffuse,30,90,3,3,0.05,0.95,0.934711819406407,37,3.0,1,3.0,1,3.0,1
3542,min_diffuse,30,90,3,3,0.05,0.95,0.9433826396353874,47,3.0,1,3.0,1,3.0,1
3543,min_diffuse,30,90,3,3,0.05,0.95,0.8945778264721858,28,3.0,0,2.0,1,2.0,1
3544,min_diffuse,30,90,3,3,0.05,0.95,0.9313280771131768,24,3.0,0,2.0,1,2.0,1
3545,min_diffuse,30,90,3,3,0.05,0.95,0.9242514510890888,22,3.0,0,2.0,1,2.0,1
3546,min_diffuse,30,90,3,3,0.05,0.95,0.943512545076028,55,4.0,1,4.0,1,4.0,1
3547,min_diffuse,30,90,3,3,0.05,0.95,0.907435814522837,11,2.0,1,2.0,1,2.0,1
3548,min_diffuse,30,90,3,3,0.05,0.95,0.9342203804645492,18,3.0,1,3.0,1,3.0,1
3549,min_diffuse,30,90,3,3,0.05,0.95,0.9391378382679806,13,2.0,1,2.0,1,2.0,1
3550,min_diffuse,30,90,3,3,0.05,0.95,0.8877329754009425,28,3.0,0,3.0,0,2.0,1
3551,min_diffuse,30,90,3,3,0.05,0.95,0.9275239307847596,15,2.0,1,2.0,1,2.0,1
3552,min_diffuse,30,90,3,3,0.05,0.95,0.9351139031512504,13,2.0,1,2.0,1,2.0,1
3553,min_diffuse,30,90,3,3,0.05,0.95,0.9097600796813492,7,2.0,1,2.0,1,2.0,1
3554,min_diffuse,30,90,3,3,0.05,0.95,0.946353412016494,38,3.0,1,3.0,1,3.0,1
3555,min_diffuse,30,90,3,3,0.05,0.95,0.9402226960993552,16,2.0,1,2.0,1,2.0,1
3556,min_diffuse,30,90,3,3,0.05,0.95,0.8950682233077186,15,3.0,1,3.0,1,3.0,1
3557,min_diffuse,30,90,3,3,0.05,0.95,0.8842027774426326,9,2.0,1,2.0,1,2.0,1
3558,min_diffuse,30,90,3,3,0.05,0.95,0.94731572494324,23,2.0,1,2.0,1,2.0,1
3559,min_diffuse,30,90,3,3,0.05,0.95,0.9439079693731396,37,4.0,0,3.0,1,3.0,1
3560,min_diffuse,30,90,3,3,0.05,0.95,0.9100898154528756,5,2.0,1,2.0,1,2.0,1
3561,min_diffuse,30,90,3,3,0.05,0.95,0.9343055680497538,19,3.0,0,2.0,1,3.0,0
3562,min_diffuse,30,90,3,3,0.05,0.95,0.8534514052020794,15,2.0,1,2.0,1,2.0,1
3563,min_diffuse,30,90,3,3,0.05,0.95,0.9305424367611508,12,2.0,1,2.0,1,2.0,1
3564,min_diffuse,30,90,3,3,0.05,0.95,0.9268884907471254,10,2.0,1,2.0,1,2.0,1
3565,min_diffuse,30,90,3,3,0.05,0.95,0.8755667526794427,13,2.0,1,2.0,1,2.0,1
3566,min_diffuse,30,90,3,3,0.05,0.95,0.9455979915764026,13,2.0,1,2.0,1,2.0,1
3567,min_diffuse,30,90,3,3,0.05,0.95,0.9396780718186752,28,3.0,0,2.0,1,2.0,1
3568,min_diffuse,30,90,3,3,0.05,0.95,0.9474696341226304,18,3.0,1,3.0,1,3.0,1
3569,min_diffuse,30,90,3,3,0.05,0.95,0.9485640739209964,68,3.0,1,3.0,1,3.0,1
3570,min_diffuse,30,90,3,3,0.05,0.95,0.8826794021091108,15,2.0,1,2.0,1,2.0,1
3571,min_diffuse,30,90,3,3,0.05,0.95,0.946829222607769,16,2.0,1,2.0,1,2.0,1
3572,min_diffuse,30,90,3,3,0.05,0.95,0.8764059382488343,14,2.0,1,2.0,1,2.0,1
3573,min_diffuse,30,90,3,3,0.05,0.95,0.9463412942521288,14,2.0,1,2.0,1,2.0,1
3574,min_diffuse,30,90,3,3,0.05,0.95,0.8898272054699015,22,3.0,0,2.0,1,2.0,1
3575,min_diffuse,30,90,3,3,0.05,0.95,0.9099880014479972,18,3.0,0,2.0,1,3.0,0
3576,min_diffuse,30,90,3,3,0.05,0.95,0.9357191709538056,13,2.0,1,2.0,1,2.0,1
3577,min_diffuse,30,90,3,3,0.05,0.95,0.932218655125387,15,2.0,1,2.0,1,2.0,1
3578,min_diffuse,30,90,3,3,0.05,0.95,0.9494304896435396,40,3.0,1,3.0,1,3.0,1
3579,min_diffuse,30,90,3,3,0.05,0.95,0.9452537049454456,15,3.0,0,2.0,1,2.0,1
3580,min_diffuse,30,90,3,3,0.05,0.95,0.9082079391286708,15,2.0,1,2.0,1,2.0,1
3581,min_diffuse,30,90,3,3,0.05,0.95,0.898806727492333,9,2.0,1,2.0,1,2.0,1
3582,min_diffuse,30,90,3,3,0.05,0.95,0.9322651697545902,13,2.0,1,3.0,0,3.0,0
3583,min_diffuse,30,90,3,3,0.05,0.95,0.9310165129561148,25,3.0,1,3.0,1,3.0,1
3584,min_diffuse,30,90,3,3,0.05,0.95,0.9150128915179008,30,3.0,0,2.0,1,2.0,1
3585,min_diffuse,30,90,3,3,0.05,0.95,0.9369267527987704,8,2.0,1,2.0,1,2.0,1
3586,min_diffuse,30,90,3,3,0.05,0.95,0.9285327447001775,25,3.0,0,2.0,1,2.0,1
3587,min_diffuse,30,90,3,3,0.05,0.95,0.9379994298830536,11,2.0,1,2.0,1,2.0,1
3588,min_diffuse,30,90,3,3,0.05,0.95,0.9233761896085796,45,3.0,0,2.0,1,2.0,1
3589,min_diffuse,30,90,3,3,0.05,0.95,0.9195303664168863,14,2.0,1,2.0,1,2.0,1
3590,min_diffuse,30,90,3,3,0.05,0.95,0.9275481943482252,20,2.0,1,2.0,1,2.0,1
3591,min_diffuse,30,90,3,3,0.05,0.95,0.8074919432590868,22,3.0,0,2.0,1,2.0,1
3592,min_diffuse,30,90,3,3,0.05,0.95,0.9491515480448096,31,4.0,0,3.0,1,4.0,0
3593,min_diffuse,30,90,3,3,0.05,0.95,0.947798985434804,20,2.0,1,2.0,1,2.0,1
3594,min_diffuse,30,90,3,3,0.05,0.95,0.9343060805329936,7,2.0,1,2.0,1,2.0,1
3595,min_diffuse,30,90,3,3,0.05,0.95,0.898802664913494,18,2.0,1,2.0,1,2.0,1
3596,min_diffuse,30,90,3,3,0.05,0.95,0.9209899904691512,30,3.0,0,2.0,1,2.0,1
3597,min_diffuse,30,90,3,3,0.05,0.95,0.9134888213710948,11,2.0,1,2.0,1,2.0,1
3598,min_diffuse,30,90,3,3,0.05,0.95,0.9155706409697438,19,3.0,0,3.0,0,2.0,1
3599,min_diffuse,30,90,3,3,0.05,0.95,0.9295062401465668,20,2.0,1,2.0,1,2.0,1
3600,min_diffuse,30,90,3,3,0.05,0.95,0.930534653313071,18,3.0,0,2.0,1,2.0,1
3601,min_diffuse,30,90,3,3,0.05,0.95,0.9443666696838964,28,3.0,0,3.0,0,2.0,1
3602,min_diffuse,30,90,3,3,0.05,0.95,0.8987659875013363,11,2.0,1,2.0,1,2.0,1
3603,min_diffuse,30,90,3,3,0.05,0.95,0.9406370391383688,9,2.0,1,2.0,1,2.0,1
3604,min_diffuse,30,90,3,3,0.05,0.95,0.926278598284056,47,3.0,1,3.0,1,3.0,1
3605,min_diffuse,30,90,3,3,0.05,0.95,0.8846749709305743,21,3.0,1,3.0,1,3.0,1
3606,min_diffuse,30,90,3,3,0.05,0.95,0.9104685423818364,4,2.0,1,2.0,1,2.0,1
3607,min_diffuse,30,90,3,3,0.05,0.95,0.8600902042472871,15,2.0,1,2.0,1,2.0,1
3608,min_diffuse,30,90,3,3,0.05,0.95,0.9186496048096484,9,2.0,1,2.0,1,2.0,1
3609,min_diffuse,30,90,3,3,0.05,0.95,0.9472472077535964,19,3.0,1,3.0,1,3.0,1
3610,min_diffuse,30,90,3,3,0.05,0.95,0.914108819762784,31,3.0,0,2.0,1,2.0,1
3611,min_diffuse,30,90,3,3,0.05,0.95,0.9485744760096324,17,3.0,1,3.0,1,3.0,1
3612,min_diffuse,30,90,3,3,0.05,0.95,0.9436557805634862,21,3.0,1,3.0,1,3.0,1
3613,min_diffuse,30,90,3,3,0.05,0.95,0.9321742126567288,16,2.0,1,2.0,1,2.0,1
3614,min_diffuse,30,90,3,3,0.05,0.95,0.9078072228851212,17,2.0,1,2.0,1,2.0,1
3615,min_diffuse,30,90,3,3,0.05,0.95,0.9265237270282132,11,2.0,1,2.0,1,2.0,1
3616,min_diffuse,30,90,3,3,0.05,0.95,0.9047647048386812,22,2.0,1,2.0,1,2.0,1
3617,min_diffuse,30,90,3,3,0.05,0.95,0.9354175407489502,41,3.0,1,3.0,1,3.0,1
3618,min_diffuse,30,90,3,3,0.05,0.95,0.9105095220594844,14,2.0,1,2.0,1,2.0,1
3619,min_diffuse,30,90,3,3,0.05,0.95,0.9415822548190872,16,2.0,1,2.0,1,2.0,1
3620,min_diffuse,30,90,3,3,0.05,0.95,0.9481998891876204,21,3.0,0,2.0,1,2.0,1
3621,min_diffuse,30,90,3,3,0.05,0.95,0.9458973920860468,10,2.0,1,2.0,1,3.0,0
3622,min_diffuse,30,90,3,3,0.05,0.95,0.9415821289315952,16,2.0,1,2.0,1,2.0,1
3623,min_diffuse,30,90,3,3,0.05,0.95,0.9489164778112906,27,3.0,0,2.0,1,2.0,1
3624,min_diffuse,30,90,3,3,0.05,0.95,0.9334589267185992,38,3.0,0,2.0,1,2.0,1
3625,min_diffuse,30,90,3,3,0.05,0.95,0.9138947911697656,38,3.0,1,3.0,1,3.0,1
3626,min_diffuse,30,90,3,3,0.05,0.95,0.8554119120593396,20,3.0,0,2.0,1,2.0,1
3627,min_diffuse,30,90,3,3,0.05,0.95,0.9159061063138884,33,3.0,0,3.0,0,2.0,1
3628,min_diffuse,30,90,3,3,0.05,0.95,0.8850866892262521,18,2.0,1,2.0,1,2.0,1
3629,min_diffuse,30,90,3,3,0.05,0.95,0.9467872097561072,15,2.0,1,2.0,1,2.0,1
3630,min_diffuse,30,90,3,3,0.05,0.95,0.94367732812029,21,3.0,0,3.0,0,2.0,1
3631,min_diffuse,30,90,3,3,0.05,0.95,0.9376819130067624,21,3.0,0,2.0,1,2.0,1
3632,min_diffuse,30,90,3,3,0.05,0.95,0.9239351847114364,30,3.0,0,2.0,1,2.0,1
3633,min_diffuse,30,90,3,3,0.05,0.95,0.9400360310343684,20,2.0,1,2.0,1,2.0,1
3634,min_diffuse,30,90,3,3,0.05,0.95,0.9326128706028516,30,3.0,0,2.0,1,2.0,1
3635,min_diffuse,30,90,3,3,0.05,0.95,0.89685848422444,30,3.0,0,2.0,1,2.0,1
3636,min_diffuse,30,90,3,3,0.05,0.95,0.8727340785112251,10,2.0,1,2.0,1,2.0,1
3637,min_diffuse,30,90,3,3,0.05,0.95,0.9443492712998894,8,2.0,1,2.0,1,2.0,1
3638,min_diffuse,30,90,3,3,0.05,0.95,0.8739400704634194,8,2.0,1,2.0,1,2.0,1
3639,min_diffuse,30,90,3,3,0.05,0.95,0.9208198056680932,27,3.0,0,2.0,1,2.0,1
3640,min_diffuse,30,90,3,3,0.05,0.95,0.9128301526604102,14,2.0,1,2.0,1,2.0,1
3641,min_diffuse,30,90,3,3,0.05,0.95,0.90241668478868,13,2.0,1,2.0,1,2.0,1
3642,min_diffuse,30,90,3,3,0.05,0.95,0.9181356822463282,19,3.0,0,2.0,1,2.0,1
3643,min_diffuse,30,90,3,3,0.05,0.95,0.9430728483575964,29,3.0,0,2.0,1,2.0,1
3644,min_diffuse,30,90,3,3,0.05,0.95,0.9302130275038464,51,3.0,0,3.0,0,2.0,1
3645,min_diffuse,30,90,3,3,0.05,0.95,0.9181593915821384,13,2.0,1,2.0,1,2.0,1
3646,min_diffuse,30,90,3,3,0.05,0.95,0.8626718940108329,11,2.0,1,2.0,1,2.0,1
3647,min_diffuse,30,90,3,3,0.05,0.95,0.9332526147596532,58,4.0,0,3.0,1,3.0,1
3648,min_diffuse,30,90,3,3,0.05,0.95,0.9435175757646684,8,2.0,1,2.0,1,2.0,1
3649,min_diffuse,30,90,3,3,0.05,0.95,0.9455152447888484,91,4.0,0,4.0,0,3.0,1
3650,min_diffuse,30,90,3,3,0.05,0.95,0.9390058717778644,15,2.0,1,2.0,1,2.0,1
3651,min_diffuse,30,90,3,3,0.05,0.95,0.8982227151300824,6,2.0,1,2.0,1,2.0,1
3652,min_diffuse,30,90,3,3,0.05,0.95,0.9005019484058553,14,2.0,1,2.0,1,2.0,1
3653,min_diffuse,30,90,3,3,0.05,0.95,0.8460056150878157,11,2.0,1,2.0,1,2.0,1
3654,min_diffuse,30,90,3,3,0.05,0.95,0.9359362500300994,35,3.0,1,3.0,1,3.0,1
3655,min_diffuse,30,90,3,3,0.05,0.95,0.9494891221606307,26,3.0,0,2.0,1,3.0,0
3656,min_diffuse,30,90,3,3,0.05,0.95,0.9385075101357846,39,3.0,1,3.0,1,3.0,1
3657,min_diffuse,30,90,3,3,0.05,0.95,0.9497731782861112,27,3.0,0,3.0,0,2.0,1
3658,min_diffuse,30,90,3,3,0.05,0.95,0.9347005367568856,7,2.0,1,2.0,1,2.0,1
3659,min_diffuse,30,90,3,3,0.05,0.95,0.8535059140204746,13,2.0,1,2.0,1,2.0,1
3660,min_diffuse,30,90,3,3,0.05,0.95,0.9388489283955336,70,4.0,0,3.0,1,3.0,1
3661,min_diffuse,30,90,3,3,0.05,0.95,0.9426448006449928,5,2.0,1,2.0,1,2.0,1
3662,min_diffuse,30,90,3,3,0.05,0.95,0.9347682816349404,19,3.0,0,2.0,1,2.0,1
3663,min_diffuse,30,90,3,3,0.05,0.95,0.9492113981300112,36,3.0,0,3.0,0,2.0,1
3664,min_diffuse,30,90,3,3,0.05,0.95,0.8651762172417278,23,3.0,0,2.0,1,2.0,1
3665,min_diffuse,30,90,3,3,0.05,0.95,0.9274395302715324,39,3.0,1,3.0,1,3.0,1
3666,min_diffuse,30,90,3,3,0.05,0.95,0.8925408256817229,11,2.0,1,2.0,1,2.0,1
3667,min_diffuse,30,90,3,3,0.05,0.95,0.9389753171623516,16,3.0,0,2.0,1,2.0,1
3668,min_diffuse,30,90,3,3,0.05,0.95,0.9382667763561612,15,3.0,0,2.0,1,2.0,1
3669,min_diffuse,30,90,3,3,0.05,0.95,0.9384242287844932,23,3.0,0,2.0,1,2.0,1
3670,min_diffuse,30,90,3,3,0.05,0.95,0.9372221563539852,17,3.0,0,2.0,1,2.0,1
3671,min_diffuse,30,90,3,3,0.05,0.95,0.9216123016361732,12,2.0,1,2.0,1,2.0,1
3672,min_diffuse,30,90,3,3,0.05,0.95,0.92990608026887,23,3.0,1,3.0,1,3.0,1
3673,min_diffuse,30,90,3,3,0.05,0.95,0.9271217044957846,24,3.0,1,3.0,1,3.0,1
3674,min_diffuse,30,90,3,3,0.05,0.95,0.9335647825428236,72,4.0,1,4.0,1,4.0,1
3675,min_diffuse,30,90,3,3,0.05,0.95,0.9331042167588688,31,3.0,1,3.0,1,3.0,1
3676,min_diffuse,30,90,3,3,0.05,0.95,0.8054538033996645,8,2.0,1,2.0,1,2.0,1
3677,min_diffuse,30,90,3,3,0.05,0.95,0.9262460191233908,16,2.0,1,2.0,1,2.0,1
3678,min_diffuse,30,90,3,3,0.05,0.95,0.9286139164645631,8,2.0,1,2.0,1,2.0,1
3679,min_diffuse,30,90,3,3,0.05,0.95,0.9342285275091228,23,3.0,0,2.0,1,3.0,0
3680,min_diffuse,30,90,3,3,0.05,0.95,0.9380783998492672,12,2.0,1,2.0,1,2.0,1
3681,min_diffuse,30,90,3,3,0.05,0.95,0.935156128491584,16,3.0,1,3.0,1,3.0,1
3682,min_diffuse,30,90,3,3,0.05,0.95,0.942544420718391,16,2.0,1,2.0,1,2.0,1
3683,min_diffuse,30,90,3,3,0.05,0.95,0.9406127578945986,10,2.0,1,3.0,0,2.0,1
3684,min_diffuse,30,90,3,3,0.05,0.95,0.932312312491589,8,2.0,1,2.0,1,2.0,1
3685,min_diffuse,30,90,3,3,0.05,0.95,0.9465845136136252,25,3.0,0,2.0,1,2.0,1
3686,min_diffuse,30,90,3,3,0.05,0.95,0.9338248392651536,32,3.0,1,3.0,1,3.0,1
3687,min_diffuse,30,90,3,3,0.05,0.95,0.920167098138299,14,3.0,0,2.0,1,3.0,0
3688,min_diffuse,30,90,3,3,0.05,0.95,0.9293252929245486,18,2.0,1,2.0,1,2.0,1
3689,min_diffuse,30,90,3,3,0.05,0.95,0.9499234503293932,18,3.0,0,2.0,1,3.0,0
3690,min_diffuse,30,90,3,3,0.05,0.95,0.9338138357455416,17,3.0,0,3.0,0,2.0,1
3691,min_diffuse,30,90,3,3,0.05,0.95,0.925556361886206,21,3.0,1,3.0,1,3.0,1
3692,min_diffuse,30,90,3,3,0.05,0.95,0.939103224259804,25,3.0,0,3.0,0,2.0,1
3693,min_diffuse,30,90,3,3,0.05,0.95,0.9373115115143136,62,4.0,1,4.0,1,4.0,1
3694,min_diffuse,30,90,3,3,0.05,0.95,0.9354501434891068,50,3.0,1,3.0,1,3.0,1
3695,min_diffuse,30,90,3,3,0.05,0.95,0.8153471142639777,7,2.0,1,2.0,1,2.0,1
3696,min_diffuse,30,90,3,3,0.05,0.95,0.9067625477580828,19,3.0,0,3.0,0,2.0,1
3697,min_diffuse,30,90,3,3,0.05,0.95,0.9170934122041756,8,2.0,1,2.0,1,2.0,1
3698,min_diffuse,30,90,3,3,0.05,0.95,0.8275132175350568,6,2.0,1,2.0,1,2.0,1
3699,min_diffuse,30,90,3,3,0.05,0.95,0.9120626998201048,31,3.0,1,3.0,1,3.0,1
3700,min_diffuse,30,90,3,3,0.05,0.95,0.8530094939663874,18,2.0,1,2.0,1,2.0,1
3701,min_diffuse,30,90,3,3,0.05,0.95,0.917105449009842,6,2.0,1,2.0,1,2.0,1
3702,min_diffuse,30,90,3,3,0.05,0.95,0.9168949185800982,33,3.0,0,2.0,1,2.0,1
3703,min_diffuse,30,90,3,3,0.05,0.95,0.924843461031018,12,2.0,1,2.0,1,2.0,1
3704,min_diffuse,30,90,3,3,0.05,0.95,0.915102461675751,13,2.0,1,2.0,1,2.0,1
3705,min_diffuse,30,90,3,3,0.05,0.95,0.9385686098513456,33,3.0,0,2.0,1,2.0,1
3706,min_diffuse,30,90,3,3,0.05,0.95,0.8986018009851575,14,2.0,1,2.0,1,2.0,1
3707,min_diffuse,30,90,3,3,0.05,0.95,0.8984744070078337,7,2.0,1,2.0,1,2.0,1
3708,min_diffuse,30,90,3,3,0.05,0.95,0.9418686273577104,41,3.0,0,3.0,0,2.0,1
3709,min_diffuse,30,90,3,3,0.05,0.95,0.9306704260033584,14,2.0,1,2.0,1,2.0,1
3710,min_diffuse,30,90,3,3,0.05,0.95,0.9023752055739712,12,2.0,1,2.0,1,2.0,1
3711,min_diffuse,30,90,3,3,0.05,0.95,0.9450715779250496,26,3.0,1,3.0,1,3.0,1
3712,min_diffuse,30,90,3,3,0.05,0.95,0.9106395265043418,9,2.0,1,2.0,1,2.0,1
3713,min_diffuse,30,90,3,3,0.05,0.95,0.9327724363358828,24,3.0,0,2.0,1,2.0,1
3714,min_diffuse,30,90,3,3,0.05,0.95,0.9223327448939366,22,3.0,1,3.0,1,3.0,1
3715,min_diffuse,30,90,3,3,0.05,0.95,0.9064765714267028,33,3.0,0,3.0,0,2.0,1
3716,min_diffuse,30,90,3,3,0.05,0.95,0.9188604423754606,42,3.0,1,3.0,1,3.0,1
3717,min_diffuse,30,90,3,3,0.05,0.95,0.9459566333878012,53,3.0,1,3.0,1,3.0,1
3718,min_diffuse,30,90,3,3,0.05,0.95,0.9244552532628234,35,3.0,1,3.0,1,3.0,1
3719,min_diffuse,30,90,3,3,0.05,0.95,0.9444676943097872,36,3.0,1,3.0,1,3.0,1
3720,min_diffuse,30,90,3,3,0.05,0.95,0.943019705737079,19,3.0,0,2.0,1,3.0,0
3721,min_diffuse,30,90,3,3,0.05,0.95,0.9296737113655508,17,2.0,1,2.0,1,2.0,1
3722,min_diffuse,30,90,3,3,0.05,0.95,0.9475872954111296,35,3.0,1,3.0,1,3.0,1
3723,min_diffuse,30,90,3,3,0.05,0.95,0.9126295122808546,5,2.0,1,2.0,1,2.0,1
3724,min_diffuse,30,90,3,3,0.05,0.95,0.92536634854655,12,2.0,1,2.0,1,2.0,1
3725,min_diffuse,30,90,3,3,0.05,0.95,0.919276876523557,7,2.0,1,2.0,1,2.0,1
3726,min_diffuse,30,90,3,3,0.05,0.95,0.9412422066905825,42,3.0,1,3.0,1,3.0,1
3727,min_diffuse,30,90,3,3,0.05,0.95,0.9455957995727226,64,4.0,0,4.0,0,3.0,1
3728,min_diffuse,30,90,3,3,0.05,0.95,0.9231186913023328,17,2.0,1,2.0,1,2.0,1
3729,min_diffuse,30,90,3,3,0.05,0.95,0.9307564664219118,26,3.0,0,2.0,1,2.0,1
3730,min_diffuse,30,90,3,3,0.05,0.95,0.8693426098129062,6,2.0,1,2.0,1,2.0,1
3731,min_diffuse,30,90,3,3,0.05,0.95,0.9297308017782064,36,3.0,0,3.0,0,2.0,1
3732,min_diffuse,30,90,3,3,0.05,0.95,0.9221539407141042,15,2.0,1,2.0,1,2.0,1
3733,min_diffuse,30,90,3,3,0.05,0.95,0.9473294245467402,21,3.0,0,2.0,1,3.0,0
3734,min_diffuse,30,90,3,3,0.05,0.95,0.8796234881407213,16,3.0,0,2.0,1,2.0,1
3735,min_diffuse,30,90,3,3,0.05,0.95,0.9409971474422668,40,3.0,0,3.0,0,2.0,1
3736,min_diffuse,30,90,3,3,0.05,0.95,0.937924503237839,49,3.0,0,3.0,0,2.0,1
3737,min_diffuse,30,90,3,3,0.05,0.95,0.8979212121316119,20,3.0,0,2.0,1,2.0,1
3738,min_diffuse,30,90,3,3,0.05,0.95,0.8932467133116038,19,3.0,0,2.0,1,3.0,0
3739,min_diffuse,30,90,3,3,0.05,0.95,0.9185252707692664,20,2.0,1,2.0,1,3.0,0
3740,min_diffuse,30,90,3,3,0.05,0.95,0.9207877285294664,10,2.0,1,3.0,0,3.0,0
3741,min_diffuse,30,90,3,3,0.05,0.95,0.9155806950540556,4,2.0,1,2.0,1,2.0,1
3742,min_diffuse,30,90,3,3,0.05,0.95,0.8911049504889113,10,2.0,1,2.0,1,2.0,1
3743,min_diffuse,30,90,3,3,0.05,0.95,0.9044338561500596,11,2.0,1,2.0,1,2.0,1
3744,min_diffuse,30,90,3,3,0.05,0.95,0.927452040113471,25,3.0,1,3.0,1,3.0,1
3745,min_diffuse,30,90,3,3,0.05,0.95,0.9210764139870564,50,3.0,1,3.0,1,3.0,1
3746,min_diffuse,30,90,3,3,0.05,0.95,0.9295783703882566,7,2.0,1,2.0,1,2.0,1
3747,min_diffuse,30,90,3,3,0.05,0.95,0.949710697516102,22,3.0,0,2.0,1,3.0,0
3748,min_diffuse,30,90,3,3,0.05,0.95,0.915199239141156,15,2.0,1,2.0,1,2.0,1
3749,min_diffuse,30,90,3,3,0.05,0.95,0.894708456079234,34,3.0,1,3.0,1,3.0,1
3750,min_diffuse,30,90,3,3,0.05,0.95,0.8984134339794101,10,2.0,1,2.0,1,2.0,1
3751,min_diffuse,30,90,3,3,0.05,0.95,0.9012996834384256,22,3.0,0,2.0,1,2.0,1
3752,min_diffuse,30,90,3,3,0.05,0.95,0.941395381087724,17,2.0,1,2.0,1,2.0,1
3753,min_diffuse,30,90,3,3,0.05,0.95,0.9450929606392218,11,2.0,1,2.0,1,2.0,1
3754,min_diffuse,30,90,3,3,0.05,0.95,0.9432975278644502,18,3.0,0,2.0,1,2.0,1
3755,min_diffuse,30,90,3,3,0.05,0.95,0.929951994576715,15,2.0,1,2.0,1,2.0,1
3756,min_diffuse,30,90,3,3,0.05,0.95,0.9455333986024572,16,2.0,1,2.0,1,2.0,1
3757,min_diffuse,30,90,3,3,0.05,0.95,0.9351946517853358,27,3.0,0,2.0,1,2.0,1
3758,min_diffuse,30,90,3,3,0.05,0.95,0.9427731185209528,22,3.0,0,2.0,1,2.0,1
3759,min_diffuse,30,90,3,3,0.05,0.95,0.8575288979280435,6,2.0,1,2.0,1,2.0,1
3760,min_diffuse,30,90,3,3,0.05,0.95,0.93382924726782,5,2.0,1,2.0,1,2.0,1
3761,min_diffuse,30,90,3,3,0.05,0.95,0.9321699314333252,19,3.0,0,2.0,1,2.0,1
3762,min_diffuse,30,90,3,3,0.05,0.95,0.9256641309967304,10,2.0,1,2.0,1,2.0,1
3763,min_diffuse,30,90,3,3,0.05,0.95,0.8804012537509502,13,2.0,1,2.0,1,2.0,1
3764,min_diffuse,30,90,3,3,0.05,0.95,0.8901669662677452,17,3.0,0,2.0,1,2.0,1
3765,min_diffuse,30,90,3,3,0.05,0.95,0.9045077122158786,13,3.0,1,3.0,1,3.0,1
3766,min_diffuse,30,90,3,3,0.05,0.95,0.9132906142998874,21,3.0,0,2.0,1,3.0,0
3767,min_diffuse,30,90,3,3,0.05,0.95,0.9440113875779464,21,3.0,1,3.0,1,3.0,1
3768,min_diffuse,30,90,3,3,0.05,0.95,0.9212834075516162,11,2.0,1,2.0,1,2.0,1
3769,min_diffuse,30,90,3,3,0.05,0.95,0.9111422529182154,25,3.0,0,2.0,1,2.0,1
3770,min_diffuse,30,90,3,3,0.05,0.95,0.932467496557784,15,3.0,0,2.0,1,2.0,1
3771,min_diffuse,30,90,3,3,0.05,0.95,0.932569450323375,18,3.0,1,3.0,1,3.0,1
3772,min_diffuse,30,90,3,3,0.05,0.95,0.9424105672987186,9,2.0,1,2.0,1,2.0,1
3773,min_diffuse,30,90,3,3,0.05,0.95,0.9276804000513132,20,3.0,1,3.0,1,3.0,1
3774,min_diffuse,30,90,3,3,0.05,0.95,0.9079162954755552,11,2.0,1,2.0,1,2.0,1
3775,min_diffuse,30,90,3,3,0.05,0.95,0.9470396397043164,19,3.0,0,3.0,0,2.0,1
3776,min_diffuse,30,90,3,3,0.05,0.95,0.9400869114778982,13,2.0,1,2.0,1,2.0,1
3777,min_diffuse,30,90,3,3,0.05,0.95,0.9490960278699564,21,2.0,1,2.0,1,2.0,1
3778,min_diffuse,30,90,3,3,0.05,0.95,0.9114817145360874,16,2.0,1,2.0,1,2.0,1
3779,min_diffuse,30,90,3,3,0.05,0.95,0.9404695836504412,16,2.0,1,2.0,1,2.0,1
3780,min_diffuse,30,90,3,3,0.05,0.95,0.939288539160632,17,3.0,0,2.0,1,3.0,0
3781,min_diffuse,30,90,3,3,0.05,0.95,0.947380799105645,16,3.0,1,3.0,1,3.0,1
3782,min_diffuse,30,90,3,3,0.05,0.95,0.94016491467837,31,3.0,1,3.0,1,3.0,1
3783,min_diffuse,30,90,3,3,0.05,0.95,0.8740401327030294,20,3.0,1,3.0,1,3.0,1
3784,min_diffuse,30,90,3,3,0.05,0.95,0.946657735207109,16,2.0,1,2.0,1,2.0,1
3785,min_diffuse,30,90,3,3,0.05,0.95,0.9478706198971788,33,3.0,1,3.0,1,3.0,1
3786,min_diffuse,30,90,3,3,0.05,0.95,0.9164057048129765,20,2.0,1,2.0,1,2.0,1
3787,min_diffuse,30,90,3,3,0.05,0.95,0.937814931036961,37,3.0,0,3.0,0,2.0,1
3788,min_diffuse,30,90,3,3,0.05,0.95,0.924578374574831,54,4.0,0,3.0,1,3.0,1
3789,min_diffuse,30,90,3,3,0.05,0.95,0.910699146435906,10,2.0,1,2.0,1,2.0,1
3790,min_diffuse,30,90,3,3,0.05,0.95,0.9414825651506218,15,2.0,1,2.0,1,2.0,1
3791,min_diffuse,30,90,3,3,0.05,0.95,0.9179612387066328,27,3.0,0,3.0,0,2.0,1
3792,min_diffuse,30,90,3,3,0.05,0.95,0.907178991116511,30,3.0,1,3.0,1,3.0,1
3793,min_diffuse,30,90,3,3,0.05,0.95,0.896224629817468,16,2.0,1,3.0,0,3.0,0
3794,min_diffuse,30,90,3,3,0.05,0.95,0.9443989755814928,14,2.0,1,2.0,1,2.0,1
3795,min_diffuse,30,90,3,3,0.05,0.95,0.9312742193908712,31,3.0,0,2.0,1,3.0,0
3796,min_diffuse,30,90,3,3,0.05,0.95,0.9498052511539382,77,3.0,1,3.0,1,3.0,1
3797,min_diffuse,30,90,3,3,0.05,0.95,0.8858984031674141,15,2.0,1,2.0,1,2.0,1
3798,min_diffuse,30,90,3,3,0.05,0.95,0.9287868415278232,16,2.0,1,2.0,1,2.0,1
3799,min_diffuse,30,90,3,3,0.05,0.95,0.9124391250656716,16,3.0,0,2.0,1,3.0,0
3800,min_diffuse,30,90,3,3,0.05,0.95,0.9488549229157314,26,3.0,1,3.0,1,3.0,1
3801,min_diffuse,30,90,3,3,0.05,0.95,0.9386434790735544,16,3.0,0,2.0,1,3.0,0
3802,min_diffuse,30,90,3,3,0.05,0.95,0.9493352191150904,62,4.0,0,3.0,1,3.0,1
3803,min_diffuse,30,90,3,3,0.05,0.95,0.9474205066970772,17,2.0,1,2.0,1,2.0,1
3804,min_diffuse,30,90,3,3,0.05,0.95,0.9364206558355525,39,3.0,0,3.0,0,2.0,1
3805,min_diffuse,30,90,3,3,0.05,0.95,0.9393093601430388,25,3.0,1,3.0,1,3.0,1
3806,min_diffuse,30,90,3,3,0.05,0.95,0.9469202670717258,26,3.0,0,2.0,1,3.0,0
3807,min_diffuse,30,90,3,3,0.05,0.95,0.9461017805258386,24,3.0,0,2.0,1,2.0,1
3808,min_diffuse,30,90,3,3,0.05,0.95,0.9187107563892056,25,3.0,0,2.0,1,2.0,1
3809,min_diffuse,30,90,3,3,0.05,0.95,0.946172781163843,38,3.0,1,3.0,1,3.0,1
3810,min_diffuse,30,90,3,3,0.05,0.95,0.9362889581210166,16,2.0,1,2.0,1,2.0,1
3811,min_diffuse,30,90,3,3,0.05,0.95,0.9168972265759168,17,3.0,0,2.0,1,2.0,1
3812,min_diffuse,30,90,3,3,0.05,0.95,0.880684931709249,9,2.0,1,2.0,1,2.0,1
3813,min_diffuse,30,90,3,3,0.05,0.95,0.8584572902616552,7,2.0,1,2.0,1,2.0,1
3814,min_diffuse,30,90,3,3,0.05,0.95,0.9385351211941964,25,3.0,1,3.0,1,3.0,1
3815,min_diffuse,30,90,3,3,0.05,0.95,0.928419455232283,44,3.0,0,2.0,1,3.0,0
3816,min_diffuse,30,90,3,3,0.05,0.95,0.9339554442398774,30,3.0,1,3.0,1,3.0,1
3817,min_diffuse,30,90,3,3,0.05,0.95,0.9476540370407542,24,3.0,0,2.0,1,2.0,1
3818,min_diffuse,30,90,3,3,0.05,0.95,0.9357441702398372,14,2.0,1,2.0,1,3.0,0
3819,min_diffuse,30,90,3,3,0.05,0.95,0.9263928029224516,43,4.0,0,3.0,1,3.0,1
3820,min_diffuse,30,90,3,3,0.05,0.95,0.9289650707024624,30,3.0,0,2.0,1,2.0,1
3821,min_diffuse,30,90,3,3,0.05,0.95,0.91929974163647,9,2.0,1,2.0,1,2.0,1
3822,min_diffuse,30,90,3,3,0.05,0.95,0.9339218028766606,27,3.0,0,2.0,1,2.0,1
3823,min_diffuse,30,90,3,3,0.05,0.95,0.9148427175085782,22,2.0,1,2.0,1,2.0,1
3824,min_diffuse,30,90,3,3,0.05,0.95,0.9460861954573744,24,3.0,0,2.0,1,2.0,1
3825,min_diffuse,30,90,3,3,0.05,0.95,0.9402326078039308,14,2.0,1,2.0,1,2.0,1
3826,min_diffuse,30,90,3,3,0.05,0.95,0.878103082133869,12,2.0,1,2.0,1,2.0,1
3827,min_diffuse,30,90,3,3,0.05,0.95,0.9405453226560654,32,3.0,1,3.0,1,3.0,1
3828,min_diffuse,30,90,3,3,0.05,0.95,0.9424146279407314,7,2.0,1,2.0,1,2.0,1
3829,min_diffuse,30,90,3,3,0.05,0.95,0.8696225092330139,10,2.0,1,2.0,1,2.0,1
3830,min_diffuse,30,90,3,3,0.05,0.95,0.9484655920203736,21,3.0,0,2.0,1,3.0,0
3831,min_diffuse,30,90,3,3,0.05,0.95,0.9376721348776026,27,3.0,0,2.0,1,3.0,0
3832,min_diffuse,30,90,3,3,0.05,0.95,0.9455316326834134,18,2.0,1,2.0,1,3.0,0
3833,min_diffuse,30,90,3,3,0.05,0.95,0.9301999476978532,34,3.0,1,3.0,1,3.0,1
3834,min_diffuse,30,90,3,3,0.05,0.95,0.9170456404515874,24,3.0,1,3.0,1,3.0,1
3835,min_diffuse,30,90,3,3,0.05,0.95,0.9457724016026272,100,4.0,1,4.0,1,4.0,1
3836,min_diffuse,30,90,3,3,0.05,0.95,0.9000879790817033,8,2.0,1,2.0,1,2.0,1
3837,min_diffuse,30,90,3,3,0.05,0.95,0.8785298099447153,6,2.0,1,2.0,1,2.0,1
3838,min_diffuse,30,90,3,3,0.05,0.95,0.927648935226876,17,3.0,0,2.0,1,2.0,1
3839,min_diffuse,30,90,3,3,0.05,0.95,0.9429931245163172,10,2.0,1,2.0,1,2.0,1
3840,min_diffuse,30,90,3,3,0.05,0.95,0.9382539447334054,30,3.0,0,2.0,1,3.0,0
3841,min_diffuse,30,90,3,3,0.05,0.95,0.8758808656586095,14,2.0,1,2.0,1,2.0,1
3842,min_diffuse,30,90,3,3,0.05,0.95,0.9192702918054206,84,4.0,0,3.0,1,3.0,1
3843,min_diffuse,30,90,3,3,0.05,0.95,0.9410771103440804,16,2.0,1,2.0,1,2.0,1
3844,min_diffuse,30,90,3,3,0.05,0.95,0.9444823129603304,13,2.0,1,2.0,1,2.0,1
3845,min_diffuse,30,90,3,3,0.05,0.95,0.9494702958328028,44,3.0,1,3.0,1,3.0,1
3846,min_diffuse,30,90,3,3,0.05,0.95,0.9261024324191712,21,2.0,1,2.0,1,2.0,1
3847,min_diffuse,30,90,3,3,0.05,0.95,0.9122317683917964,42,3.0,1,3.0,1,3.0,1
3848,min_diffuse,30,90,3,3,0.05,0.95,0.917980165441162,11,2.0,1,2.0,1,2.0,1
3849,min_diffuse,30,90,3,3,0.05,0.95,0.936927337201841,41,3.0,0,3.0,0,2.0,1
3850,min_diffuse,30,90,3,3,0.05,0.95,0.934411031586978,17,3.0,0,2.0,1,2.0,1
3851,min_diffuse,30,90,3,3,0.05,0.95,0.9469118009828812,6,2.0,1,2.0,1,2.0,1
3852,min_diffuse,30,90,3,3,0.05,0.95,0.9244582416860748,11,2.0,1,2.0,1,2.0,1
3853,min_diffuse,30,90,3,3,0.05,0.95,0.9469694245788776,33,3.0,1,3.0,1,3.0,1
3854,min_diffuse,30,90,3,3,0.05,0.95,0.9342596794304676,12,2.0,1,2.0,1,2.0,1
3855,min_diffuse,30,90,3,3,0.05,0.95,0.8914400942836574,51,3.0,1,3.0,1,3.0,1
3856,min_diffuse,30,90,3,3,0.05,0.95,0.9282750233082516,7,2.0,1,2.0,1,2.0,1
3857,min_diffuse,30,90,3,3,0.05,0.95,0.8842851083376474,17,3.0,0,2.0,1,2.0,1
3858,min_diffuse,30,90,3,3,0.05,0.95,0.9383988054165904,36,3.0,1,3.0,1,3.0,1
3859,min_diffuse,30,90,3,3,0.05,0.95,0.890465064454152,10,2.0,1,2.0,1,2.0,1
3860,min_diffuse,30,90,3,3,0.05,0.95,0.9437677965390496,21,2.0,1,2.0,1,2.0,1
3861,min_diffuse,30,90,3,3,0.05,0.95,0.9340040837188486,27,3.0,1,3.0,1,3.0,1
3862,min_diffuse,30,90,3,3,0.05,0.95,0.9272234488730544,39,3.0,1,3.0,1,3.0,1
3863,min_diffuse,30,90,3,3,0.05,0.95,0.9454984364863204,35,3.0,1,3.0,1,3.0,1
3864,min_diffuse,30,90,3,3,0.05,0.95,0.9247909855740944,18,3.0,1,3.0,1,3.0,1
3865,min_diffuse,30,90,3,3,0.05,0.95,0.9413710893705493,15,2.0,1,2.0,1,2.0,1
3866,min_diffuse,30,90,3,3,0.05,0.95,0.8747008521203493,22,3.0,0,2.0,1,2.0,1
3867,min_diffuse,30,90,3,3,0.05,0.95,0.9241389044693888,10,2.0,1,2.0,1,2.0,1
3868,min_diffuse,30,90,3,3,0.05,0.95,0.9498831513312096,16,2.0,1,2.0,1,2.0,1
3869,min_diffuse,30,90,3,3,0.05,0.95,0.8752856853304386,14,2.0,1,2.0,1,2.0,1
3870,min_diffuse,30,90,3,3,0.05,0.95,0.9101858696254226,23,3.0,0,2.0,1,3.0,0
3871,min_diffuse,30,90,3,3,0.05,0.95,0.9012543259555208,10,2.0,1,2.0,1,2.0,1
3872,min_diffuse,30,90,3,3,0.05,0.95,0.8226646545278709,4,2.0,1,2.0,1,2.0,1
3873,min_diffuse,30,90,3,3,0.05,0.95,0.907543980065846,21,3.0,0,3.0,0,2.0,1
3874,min_diffuse,30,90,3,3,0.05,0.95,0.9447902661017406,29,3.0,1,3.0,1,3.0,1
3875,min_diffuse,30,90,3,3,0.05,0.95,0.930876446206812,43,3.0,1,3.0,1,3.0,1
3876,min_diffuse,30,90,3,3,0.05,0.95,0.9367199006914548,13,2.0,1,2.0,1,2.0,1
3877,min_diffuse,30,90,3,3,0.05,0.95,0.9265870855435288,14,2.0,1,2.0,1,2.0,1
3878,min_diffuse,30,90,3,3,0.05,0.95,0.9467681201301672,15,2.0,1,2.0,1,2.0,1
3879,min_diffuse,30,90,3,3,0.05,0.95,0.8881270571212395,7,2.0,1,2.0,1,2.0,1
3880,min_diffuse,30,90,3,3,0.05,0.95,0.9464516167865727,71,4.0,0,3.0,1,3.0,1
3881,min_diffuse,30,90,3,3,0.05,0.95,0.853067760757019,13,2.0,1,2.0,1,2.0,1
3882,min_diffuse,30,90,3,3,0.05,0.95,0.929997645300556,67,3.0,1,3.0,1,3.0,1
3883,min_diffuse,30,90,3,3,0.05,0.95,0.924221690648012,13,2.0,1,2.0,1,2.0,1
3884,min_diffuse,30,90,3,3,0.05,0.95,0.9464403469199594,26,2.0,1,2.0,1,2.0,1
3885,min_diffuse,30,90,3,3,0.05,0.95,0.7682021976331991,4,2.0,0,1.0,1,2.0,0
3886,min_diffuse,30,90,3,3,0.05,0.95,0.8534212124894491,17,2.0,1,2.0,1,2.0,1
3887,min_diffuse,30,90,3,3,0.05,0.95,0.9332948601888168,9,2.0,1,2.0,1,2.0,1
3888,min_diffuse,30,90,3,3,0.05,0.95,0.9367240764780363,10,2.0,1,2.0,1,2.0,1
3889,min_diffuse,30,90,3,3,0.05,0.95,0.9491790042419752,19,2.0,1,2.0,1,2.0,1
3890,min_diffuse,30,90,3,3,0.05,0.95,0.9142432046452182,14,2.0,1,2.0,1,2.0,1
3891,min_diffuse,30,90,3,3,0.05,0.95,0.948198106315568,31,3.0,1,3.0,1,3.0,1
3892,min_diffuse,30,90,3,3,0.05,0.95,0.9288347606082294,18,3.0,0,2.0,1,2.0,1
3893,min_diffuse,30,90,3,3,0.05,0.95,0.9403068897149096,15,3.0,0,3.0,0,2.0,1
3894,min_diffuse,30,90,3,3,0.05,0.95,0.9275951799444432,11,2.0,1,2.0,1,2.0,1
3895,min_diffuse,30,90,3,3,0.05,0.95,0.8962624911933311,10,2.0,1,2.0,1,2.0,1
3896,min_diffuse,30,90,3,3,0.05,0.95,0.9266710381659152,30,3.0,0,2.0,1,2.0,1
3897,min_diffuse,30,90,3,3,0.05,0.95,0.8967017183517721,7,2.0,1,2.0,1,2.0,1
3898,min_diffuse,30,90,3,3,0.05,0.95,0.900549292092124,18,3.0,0,2.0,1,2.0,1
3899,min_diffuse,30,90,3,3,0.05,0.95,0.908928483975735,24,3.0,0,2.0,1,2.0,1
3900,min_diffuse,30,90,3,3,0.05,0.95,0.8451707537810295,5,2.0,1,2.0,1,2.0,1
3901,min_diffuse,30,90,3,3,0.05,0.95,0.93372344927311,12,2.0,1,2.0,1,2.0,1
3902,min_diffuse,30,90,3,3,0.05,0.95,0.9422725029569096,14,3.0,0,2.0,1,3.0,0
3903,min_diffuse,30,90,3,3,0.05,0.95,0.9108667595470796,26,3.0,1,3.0,1,3.0,1
3904,min_diffuse,30,90,3,3,0.05,0.95,0.9363272978590352,10,2.0,1,2.0,1,3.0,0
3905,min_diffuse,30,90,3,3,0.05,0.95,0.9024130882457306,40,3.0,0,2.0,1,2.0,1
3906,min_diffuse,30,90,3,3,0.05,0.95,0.9496529102993334,7,2.0,1,2.0,1,2.0,1
3907,min_diffuse,30,90,3,3,0.05,0.95,0.9133006368288304,13,2.0,1,2.0,1,2.0,1
3908,min_diffuse,30,90,3,3,0.05,0.95,0.8798863532704769,26,2.0,1,2.0,1,2.0,1
3909,min_diffuse,30,90,3,3,0.05,0.95,0.9056228841289642,16,2.0,1,2.0,1,2.0,1
3910,min_diffuse,30,90,3,3,0.05,0.95,0.9078143062357364,23,3.0,1,3.0,1,3.0,1
3911,min_diffuse,30,90,3,3,0.05,0.95,0.9046019218593656,11,2.0,1,2.0,1,2.0,1
3912,min_diffuse,30,90,3,3,0.05,0.95,0.8782083981925084,16,3.0,0,3.0,0,2.0,1
3913,min_diffuse,30,90,3,3,0.05,0.95,0.9472167051117736,25,3.0,1,3.0,1,3.0,1
3914,min_diffuse,30,90,3,3,0.05,0.95,0.939534990091127,34,3.0,1,3.0,1,3.0,1
3915,min_diffuse,30,90,3,3,0.05,0.95,0.9011285529184888,8,2.0,1,2.0,1,2.0,1
3916,min_diffuse,30,90,3,3,0.05,0.95,0.9041816039418475,41,3.0,1,3.0,1,3.0,1
3917,min_diffuse,30,90,3,3,0.05,0.95,0.932621350831878,27,3.0,0,2.0,1,3.0,0
3918,min_diffuse,30,90,3,3,0.05,0.95,0.9116199853800548,19,3.0,0,2.0,1,2.0,1
3919,min_diffuse,30,90,3,3,0.05,0.95,0.9311837491173858,7,2.0,1,2.0,1,2.0,1
3920,min_diffuse,30,90,3,3,0.05,0.95,0.9032582946465854,26,3.0,0,2.0,1,2.0,1
3921,min_diffuse,30,90,3,3,0.05,0.95,0.8814156429738514,15,3.0,0,2.0,1,2.0,1
3922,min_diffuse,30,90,3,3,0.05,0.95,0.9410232041165016,19,3.0,0,2.0,1,2.0,1
3923,min_diffuse,30,90,3,3,0.05,0.95,0.8882508642760804,14,2.0,1,2.0,1,2.0,1
3924,min_diffuse,30,90,3,3,0.05,0.95,0.918886111693415,21,3.0,0,2.0,1,2.0,1
3925,min_diffuse,30,90,3,3,0.05,0.95,0.93336685575189,13,2.0,1,2.0,1,2.0,1
3926,min_diffuse,30,90,3,3,0.05,0.95,0.9429579788385134,13,3.0,0,2.0,1,3.0,0
3927,min_diffuse,30,90,3,3,0.05,0.95,0.9349678311843472,40,3.0,1,3.0,1,3.0,1
3928,min_diffuse,30,90,3,3,0.05,0.95,0.9409244330792336,17,3.0,1,3.0,1,3.0,1
3929,min_diffuse,30,90,3,3,0.05,0.95,0.9454681186603512,9,2.0,1,2.0,1,2.0,1
3930,min_diffuse,30,90,3,3,0.05,0.95,0.9121317623875184,8,2.0,1,2.0,1,2.0,1
3931,min_diffuse,30,90,3,3,0.05,0.95,0.9378680770527126,31,3.0,0,2.0,1,2.0,1
3932,min_diffuse,30,90,3,3,0.05,0.95,0.861650581612941,11,2.0,1,2.0,1,2.0,1
3933,min_diffuse,30,90,3,3,0.05,0.95,0.9061282085482214,11,2.0,1,2.0,1,2.0,1
3934,min_diffuse,30,90,3,3,0.05,0.95,0.9499977556931902,12,2.0,1,2.0,1,2.0,1
3935,min_diffuse,30,90,3,3,0.05,0.95,0.9138586597258608,11,2.0,1,3.0,0,3.0,0
3936,min_diffuse,30,90,3,3,0.05,0.95,0.9310794409195164,18,2.0,1,2.0,1,2.0,1
3937,min_diffuse,30,90,3,3,0.05,0.95,0.8633907174025836,18,2.0,1,2.0,1,2.0,1
3938,min_diffuse,30,90,3,3,0.05,0.95,0.9217470599416372,30,3.0,1,3.0,1,3.0,1
3939,min_diffuse,30,90,3,3,0.05,0.95,0.9422030402740807,30,3.0,0,2.0,1,2.0,1
3940,min_diffuse,30,90,3,3,0.05,0.95,0.9496535228915508,19,3.0,0,2.0,1,3.0,0
3941,min_diffuse,30,90,3,3,0.05,0.95,0.9437536170415448,13,2.0,1,2.0,1,2.0,1
3942,min_diffuse,30,90,3,3,0.05,0.95,0.8832691016600691,13,2.0,1,2.0,1,2.0,1
3943,min_diffuse,30,90,3,3,0.05,0.95,0.899060592997068,8,2.0,1,2.0,1,2.0,1
3944,min_diffuse,30,90,3,3,0.05,0.95,0.9025326276997788,7,2.0,1,2.0,1,2.0,1
3945,min_diffuse,30,90,3,3,0.05,0.95,0.9497100128227464,10,2.0,1,2.0,1,2.0,1
3946,min_diffuse,30,90,3,3,0.05,0.95,0.9173190088083883,18,3.0,1,3.0,1,3.0,1
3947,min_diffuse,30,90,3,3,0.05,0.95,0.8987166679584699,8,2.0,1,2.0,1,2.0,1
3948,min_diffuse,30,90,3,3,0.05,0.95,0.9033829305027892,13,2.0,1,2.0,1,2.0,1
3949,min_diffuse,30,90,3,3,0.05,0.95,0.92239175674445,30,3.0,0,2.0,1,2.0,1
3950,min_diffuse,30,90,3,3,0.05,0.95,0.9200280043687672,22,3.0,0,2.0,1,2.0,1
3951,min_diffuse,30,90,3,3,0.05,0.95,0.9261067966404022,16,3.0,1,3.0,1,3.0,1
3952,min_diffuse,30,90,3,3,0.05,0.95,0.944932924182162,25,3.0,0,3.0,0,2.0,1
3953,min_diffuse,30,90,3,3,0.05,0.95,0.9483538777434332,26,3.0,0,2.0,1,3.0,0
3954,min_diffuse,30,90,3,3,0.05,0.95,0.9351184421712198,45,3.0,0,3.0,0,2.0,1
3955,min_diffuse,30,90,3,3,0.05,0.95,0.9453426241332658,36,3.0,1,3.0,1,3.0,1
3956,min_diffuse,30,90,3,3,0.05,0.95,0.8969932908253921,19,2.0,1,2.0,1,2.0,1
3957,min_diffuse,30,90,3,3,0.05,0.95,0.9162709649889268,12,2.0,1,2.0,1,2.0,1
3958,min_diffuse,30,90,3,3,0.05,0.95,0.8621752637121318,7,2.0,1,2.0,1,2.0,1
3959,min_diffuse,30,90,3,3,0.05,0.95,0.9171366489555736,24,2.0,1,2.0,1,2.0,1
3960,min_diffuse,30,90,3,3,0.05,0.95,0.9099921116564776,14,2.0,1,2.0,1,2.0,1
3961,min_diffuse,30,90,3,3,0.05,0.95,0.920903656798726,28,3.0,0,2.0,1,2.0,1
3962,min_diffuse,30,90,3,3,0.05,0.95,0.9109002831266392,16,2.0,1,2.0,1,2.0,1
3963,min_diffuse,30,90,3,3,0.05,0.95,0.9070660467158846,10,2.0,1,2.0,1,2.0,1
3964,min_diffuse,30,90,3,3,0.05,0.95,0.946198118434083,10,2.0,1,2.0,1,2.0,1
3965,min_diffuse,30,90,3,3,0.05,0.95,0.9324831140169032,16,2.0,1,2.0,1,2.0,1
3966,min_diffuse,30,90,3,3,0.05,0.95,0.943437200452919,50,3.0,0,3.0,0,2.0,1
3967,min_diffuse,30,90,3,3,0.05,0.95,0.8889984622385977,9,2.0,1,2.0,1,2.0,1
3968,min_diffuse,30,90,3,3,0.05,0.95,0.9311281054464522,33,3.0,0,3.0,0,2.0,1
3969,min_diffuse,30,90,3,3,0.05,0.95,0.9452216719802896,69,3.0,1,3.0,1,3.0,1
3970,min_diffuse,30,90,3,3,0.05,0.95,0.9434919498829484,18,3.0,1,3.0,1,3.0,1
3971,min_diffuse,30,90,3,3,0.05,0.95,0.9489469198657507,63,4.0,0,3.0,1,3.0,1
3972,min_diffuse,30,90,3,3,0.05,0.95,0.938744242371046,21,3.0,1,3.0,1,3.0,1
3973,min_diffuse,30,90,3,3,0.05,0.95,0.9331713751210372,35,3.0,1,3.0,1,3.0,1
3974,min_diffuse,30,90,3,3,0.05,0.95,0.9456509625369012,27,3.0,0,2.0,1,3.0,0
3975,min_diffuse,30,90,3,3,0.05,0.95,0.9435015581355792,24,3.0,0,2.0,1,2.0,1
3976,min_diffuse,30,90,3,3,0.05,0.95,0.8949242422619751,11,2.0,1,2.0,1,2.0,1
3977,min_diffuse,30,90,3,3,0.05,0.95,0.9468287648086392,13,2.0,1,2.0,1,2.0,1
3978,min_diffuse,30,90,3,3,0.05,0.95,0.9172699376158064,8,2.0,1,2.0,1,2.0,1
3979,min_diffuse,30,90,3,3,0.05,0.95,0.9036256277337436,5,2.0,1,2.0,1,2.0,1
3980,min_diffuse,30,90,3,3,0.05,0.95,0.8500732417446808,20,3.0,0,2.0,1,2.0,1
3981,min_diffuse,30,90,3,3,0.05,0.95,0.9491495479082304,24,3.0,1,3.0,1,3.0,1
3982,min_diffuse,30,90,3,3,0.05,0.95,0.9250097338704384,37,3.0,0,2.0,1,2.0,1
3983,min_diffuse,30,90,3,3,0.05,0.95,0.9362720939922462,29,3.0,1,3.0,1,3.0,1
3984,min_diffuse,30,90,3,3,0.05,0.95,0.9164018581138932,5,2.0,1,2.0,1,2.0,1
3985,min_diffuse,30,90,3,3,0.05,0.95,0.9305374992754089,52,3.0,1,3.0,1,3.0,1
3986,min_diffuse,30,90,3,3,0.05,0.95,0.9446838558698782,26,3.0,1,3.0,1,3.0,1
3987,min_diffuse,30,90,3,3,0.05,0.95,0.914261928828608,12,2.0,1,2.0,1,2.0,1
3988,min_diffuse,30,90,3,3,0.05,0.95,0.9206637198537316,7,2.0,1,2.0,1,2.0,1
3989,min_diffuse,30,90,3,3,0.05,0.95,0.9244226264628924,29,3.0,1,3.0,1,3.0,1
3990,min_diffuse,30,90,3,3,0.05,0.95,0.919188653308744,14,2.0,1,2.0,1,2.0,1
3991,min_diffuse,30,90,3,3,0.05,0.95,0.9371606211442808,23,3.0,0,2.0,1,2.0,1
3992,min_diffuse,30,90,3,3,0.05,0.95,0.9339885433125928,11,2.0,1,2.0,1,2.0,1
3993,min_diffuse,30,90,3,3,0.05,0.95,0.93483366199647,13,2.0,1,2.0,1,2.0,1
3994,min_diffuse,30,90,3,3,0.05,0.95,0.9315586800240246,28,3.0,1,3.0,1,3.0,1
3995,min_diffuse,30,90,3,3,0.05,0.95,0.9266294585170656,14,2.0,1,2.0,1,2.0,1
3996,min_diffuse,30,90,3,3,0.05,0.95,0.9468575308980284,74,4.0,0,4.0,0,3.0,1
3997,min_diffuse,30,90,3,3,0.05,0.95,0.9057092712572176,18,3.0,0,2.0,1,2.0,1
3998,min_diffuse,30,90,3,3,0.05,0.95,0.9392481323416824,20,3.0,0,3.0,0,2.0,1
3999,min_diffuse,30,90,3,3,0.05,0.95,0.8910564810246221,12,2.0,1,2.0,1,2.0,1
4000,min_diffuse,30,90,3,3,0.05,0.95,0.914187227875128,40,3.0,0,2.0,1,3.0,0
4001,min_diffuse,30,90,3,3,0.05,0.95,0.9433388446254446,17,3.0,0,2.0,1,2.0,1
4002,min_diffuse,30,90,3,3,0.05,0.95,0.8921181631811254,7,2.0,1,2.0,1,2.0,1
4003,min_diffuse,30,90,3,3,0.05,0.95,0.9458118886756344,42,3.0,1,3.0,1,3.0,1
4004,min_diffuse,30,90,3,3,0.05,0.95,0.9123208814024228,10,2.0,1,2.0,1,2.0,1
4005,min_diffuse,30,90,3,3,0.05,0.95,0.8718173249092088,14,2.0,1,2.0,1,2.0,1
4006,min_diffuse,30,90,3,3,0.05,0.95,0.94288148154101,11,2.0,1,2.0,1,2.0,1
4007,min_diffuse,30,90,3,3,0.05,0.95,0.9296607625447376,19,3.0,0,2.0,1,2.0,1
4008,min_diffuse,30,90,3,3,0.05,0.95,0.9093399099169208,12,2.0,1,2.0,1,2.0,1
4009,min_diffuse,30,90,3,3,0.05,0.95,0.928184192717678,26,3.0,0,2.0,1,2.0,1
4010,min_diffuse,30,90,3,3,0.05,0.95,0.9220281086410872,8,2.0,1,2.0,1,2.0,1
4011,min_diffuse,30,90,3,3,0.05,0.95,0.9202264960381168,13,2.0,1,2.0,1,2.0,1
4012,min_diffuse,30,90,3,3,0.05,0.95,0.93933915814962,45,3.0,0,3.0,0,2.0,1
4013,min_diffuse,30,90,3,3,0.05,0.95,0.9487080772145908,30,3.0,1,3.0,1,3.0,1
4014,min_diffuse,30,90,3,3,0.05,0.95,0.9251577962045482,23,3.0,0,2.0,1,2.0,1
4015,min_diffuse,30,90,3,3,0.05,0.95,0.9485004730511818,62,3.0,0,3.0,0,2.0,1
4016,min_diffuse,30,90,3,3,0.05,0.95,0.930735691248764,10,2.0,1,2.0,1,2.0,1
4017,min_diffuse,30,90,3,3,0.05,0.95,0.9321394722552484,57,3.0,0,3.0,0,2.0,1
4018,min_diffuse,30,90,3,3,0.05,0.95,0.9427426151872744,11,2.0,1,2.0,1,2.0,1
4019,min_diffuse,30,90,3,3,0.05,0.95,0.907574844559952,15,2.0,1,2.0,1,2.0,1
4020,min_diffuse,30,90,3,3,0.05,0.95,0.8656971328265294,10,2.0,1,2.0,1,2.0,1
4021,min_diffuse,30,90,3,3,0.05,0.95,0.945822515292865,24,3.0,0,2.0,1,2.0,1
4022,min_diffuse,30,90,3,3,0.05,0.95,0.936474365327602,9,2.0,1,2.0,1,2.0,1
4023,min_diffuse,30,90,3,3,0.05,0.95,0.8385832898688872,7,2.0,1,2.0,1,2.0,1
4024,min_diffuse,30,90,3,3,0.05,0.95,0.9475739627539368,28,3.0,1,3.0,1,3.0,1
4025,min_diffuse,30,90,3,3,0.05,0.95,0.9350490406574984,19,3.0,0,2.0,1,3.0,0
4026,min_diffuse,30,90,3,3,0.05,0.95,0.9392387282244063,22,2.0,1,2.0,1,2.0,1
4027,min_diffuse,30,90,3,3,0.05,0.95,0.9216007142826532,23,3.0,0,2.0,1,2.0,1
4028,min_diffuse,30,90,3,3,0.05,0.95,0.933273645308328,27,3.0,0,2.0,1,2.0,1
4029,min_diffuse,30,90,3,3,0.05,0.95,0.948753182342806,19,3.0,1,3.0,1,3.0,1
4030,min_diffuse,30,90,3,3,0.05,0.95,0.9328756133019542,15,3.0,0,2.0,1,2.0,1
4031,min_diffuse,30,90,3,3,0.05,0.95,0.9498888790818056,31,3.0,1,3.0,1,3.0,1
4032,min_diffuse,30,90,3,3,0.05,0.95,0.9081510026714036,10,2.0,1,2.0,1,2.0,1
4033,min_diffuse,30,90,3,3,0.05,0.95,0.93109606535707,21,2.0,1,2.0,1,2.0,1
4034,min_diffuse,30,90,3,3,0.05,0.95,0.8924590825099422,13,2.0,1,2.0,1,2.0,1
4035,min_diffuse,30,90,3,3,0.05,0.95,0.9149964568259062,16,3.0,0,2.0,1,3.0,0
4036,min_diffuse,30,90,3,3,0.05,0.95,0.9415059703553118,27,3.0,0,2.0,1,2.0,1
4037,min_diffuse,30,90,3,3,0.05,0.95,0.9335967837667508,20,3.0,0,3.0,0,2.0,1
4038,min_diffuse,30,90,3,3,0.05,0.95,0.92734258495335,19,3.0,0,2.0,1,2.0,1
4039,min_diffuse,30,90,3,3,0.05,0.95,0.941351464006361,28,3.0,1,3.0,1,3.0,1
4040,min_diffuse,30,90,3,3,0.05,0.95,0.8798153224437288,9,2.0,1,2.0,1,2.0,1
4041,min_diffuse,30,90,3,3,0.05,0.95,0.9326980253240024,10,2.0,1,2.0,1,2.0,1
4042,min_diffuse,30,90,3,3,0.05,0.95,0.9439883851648004,52,3.0,1,3.0,1,3.0,1
4043,min_diffuse,30,90,3,3,0.05,0.95,0.9326539843340634,28,3.0,0,2.0,1,3.0,0
4044,min_diffuse,30,90,3,3,0.05,0.95,0.9411204996517644,13,2.0,1,2.0,1,2.0,1
4045,min_diffuse,30,90,3,3,0.05,0.95,0.9475118475199668,34,3.0,1,3.0,1,3.0,1
4046,min_diffuse,30,90,3,3,0.05,0.95,0.9473573178406628,44,4.0,1,4.0,1,4.0,1
4047,min_diffuse,30,90,3,3,0.05,0.95,0.9361490200921238,19,3.0,0,2.0,1,2.0,1
4048,min_diffuse,30,90,3,3,0.05,0.95,0.9399367416208784,25,3.0,0,2.0,1,2.0,1
4049,min_diffuse,30,90,3,3,0.05,0.95,0.9492426868162076,20,3.0,0,2.0,1,3.0,0
4050,min_diffuse,30,90,3,3,0.05,0.95,0.9271361924240588,10,2.0,1,2.0,1,3.0,0
4051,min_diffuse,30,90,3,3,0.05,0.95,0.9387955765743932,12,2.0,1,2.0,1,2.0,1
4052,min_diffuse,30,90,3,3,0.05,0.95,0.9437720235597074,11,2.0,1,2.0,1,2.0,1
4053,min_diffuse,30,90,3,3,0.05,0.95,0.8365205842097907,12,2.0,1,2.0,1,2.0,1
4054,min_diffuse,30,90,3,3,0.05,0.95,0.9417569294145826,24,2.0,1,2.0,1,2.0,1
4055,min_diffuse,30,90,3,3,0.05,0.95,0.9490138902046844,17,3.0,0,2.0,1,2.0,1
4056,min_diffuse,30,90,3,3,0.05,0.95,0.9203990569873964,24,3.0,0,2.0,1,2.0,1
4057,min_diffuse,30,90,3,3,0.05,0.95,0.9495560167821708,34,3.0,1,3.0,1,3.0,1
4058,min_diffuse,30,90,3,3,0.05,0.95,0.8472470678698427,6,2.0,1,2.0,1,2.0,1
4059,min_diffuse,30,90,3,3,0.05,0.95,0.9467653083713938,6,2.0,1,2.0,1,2.0,1
4060,min_diffuse,30,90,3,3,0.05,0.95,0.893629642694125,9,2.0,1,2.0,1,2.0,1
4061,min_diffuse,30,90,3,3,0.05,0.95,0.91420410556538,28,3.0,0,2.0,1,2.0,1
4062,min_diffuse,30,90,3,3,0.05,0.95,0.9248443690503024,26,3.0,0,2.0,1,2.0,1
4063,min_diffuse,30,90,3,3,0.05,0.95,0.853722880162815,13,2.0,1,2.0,1,2.0,1
4064,min_diffuse,30,90,3,3,0.05,0.95,0.905360141670938,15,2.0,1,2.0,1,3.0,0
4065,min_diffuse,30,90,3,3,0.05,0.95,0.898221950358217,18,3.0,0,2.0,1,2.0,1
4066,min_diffuse,30,90,3,3,0.05,0.95,0.9184851115375596,9,2.0,1,2.0,1,2.0,1
4067,min_diffuse,30,90,3,3,0.05,0.95,0.9163577760016866,12,2.0,1,2.0,1,3.0,0
4068,min_diffuse,30,90,3,3,0.05,0.95,0.9464815240766096,36,3.0,0,3.0,0,2.0,1
4069,min_diffuse,30,90,3,3,0.05,0.95,0.8963756767665062,17,2.0,1,2.0,1,2.0,1
4070,min_diffuse,30,90,3,3,0.05,0.95,0.9331949087447012,78,3.0,1,3.0,1,3.0,1
4071,min_diffuse,30,90,3,3,0.05,0.95,0.8867743468837858,15,2.0,1,2.0,1,2.0,1
4072,min_diffuse,30,90,3,3,0.05,0.95,0.9342606013332196,19,3.0,0,2.0,1,3.0,0
4073,min_diffuse,30,90,3,3,0.05,0.95,0.9120699832802622,11,2.0,1,2.0,1,2.0,1
4074,min_diffuse,30,90,3,3,0.05,0.95,0.9053016869740728,9,2.0,1,2.0,1,2.0,1
4075,min_diffuse,30,90,3,3,0.05,0.95,0.8233488707072977,9,2.0,1,2.0,1,2.0,1
4076,min_diffuse,30,90,3,3,0.05,0.95,0.877854133517226,24,3.0,1,3.0,1,3.0,1
4077,min_diffuse,30,90,3,3,0.05,0.95,0.9394142186928884,10,2.0,1,2.0,1,2.0,1
4078,min_diffuse,30,90,3,3,0.05,0.95,0.93804245918493,58,3.0,1,3.0,1,3.0,1
4079,min_diffuse,30,90,3,3,0.05,0.95,0.9236629281230404,47,3.0,0,2.0,1,2.0,1
4080,min_diffuse,30,90,3,3,0.05,0.95,0.9470075016393222,9,2.0,1,2.0,1,2.0,1
4081,min_diffuse,30,90,3,3,0.05,0.95,0.9342630757324176,20,3.0,0,2.0,1,2.0,1
4082,min_diffuse,30,90,3,3,0.05,0.95,0.811766362495673,5,2.0,0,1.0,1,1.0,1
4083,min_diffuse,30,90,3,3,0.05,0.95,0.914556213166923,32,3.0,0,3.0,0,2.0,1
4084,min_diffuse,30,90,3,3,0.05,0.95,0.9358961011111424,22,3.0,0,2.0,1,2.0,1
4085,min_diffuse,30,90,3,3,0.05,0.95,0.941818445685951,13,2.0,1,2.0,1,2.0,1
4086,min_diffuse,30,90,3,3,0.05,0.95,0.9474561008798448,31,3.0,0,2.0,1,2.0,1
4087,min_diffuse,30,90,3,3,0.05,0.95,0.9221940784148044,8,2.0,1,2.0,1,2.0,1
4088,min_diffuse,30,90,3,3,0.05,0.95,0.9178816814818574,15,2.0,1,2.0,1,2.0,1
4089,min_diffuse,30,90,3,3,0.05,0.95,0.9439664179997086,6,2.0,1,2.0,1,2.0,1
4090,min_diffuse,30,90,3,3,0.05,0.95,0.908360957620854,27,3.0,0,2.0,1,2.0,1
4091,min_diffuse,30,90,3,3,0.05,0.95,0.9358265445437294,27,3.0,0,2.0,1,2.0,1
4092,min_diffuse,30,90,3,3,0.05,0.95,0.9292375849380128,50,4.0,0,3.0,1,3.0,1
4093,min_diffuse,30,90,3,3,0.05,0.95,0.9279227289467936,12,2.0,1,2.0,1,2.0,1
4094,min_diffuse,30,90,3,3,0.05,0.95,0.9389366823439524,16,2.0,1,2.0,1,2.0,1
4095,min_diffuse,30,90,3,3,0.05,0.95,0.9227208158266,35,3.0,0,2.0,1,2.0,1
4096,min_diffuse,30,90,3,3,0.05,0.95,0.9496059346586858,21,3.0,1,3.0,1,3.0,1
4097,min_diffuse,30,90,3,3,0.05,0.95,0.9392807809321176,78,4.0,0,3.0,1,3.0,1
4098,min_diffuse,30,90,3,3,0.05,0.95,0.9319081095497443,36,3.0,1,3.0,1,3.0,1
4099,min_diffuse,30,90,3,3,0.05,0.95,0.9156401989822236,8,2.0,1,2.0,1,2.0,1
4100,min_diffuse,30,90,3,3,0.05,0.95,0.9468581524996842,36,3.0,0,3.0,0,2.0,1
4101,min_diffuse,30,90,3,3,0.05,0.95,0.949844986493246,12,2.0,1,2.0,1,2.0,1
4102,min_diffuse,30,90,3,3,0.05,0.95,0.9419612734176912,10,2.0,1,2.0,1,2.0,1
4103,min_diffuse,30,90,3,3,0.05,0.95,0.9409343635873096,20,3.0,0,2.0,1,2.0,1
4104,min_diffuse,30,90,3,3,0.05,0.95,0.9452281226346232,7,2.0,1,2.0,1,2.0,1
4105,min_diffuse,30,90,3,3,0.05,0.95,0.931929132933484,14,2.0,1,2.0,1,2.0,1
4106,min_diffuse,30,90,3,3,0.05,0.95,0.9388095848741252,101,3.0,1,3.0,1,3.0,1
4107,min_diffuse,30,90,3,3,0.05,0.95,0.8598046215173565,9,2.0,1,2.0,1,2.0,1
4108,min_diffuse,30,90,3,3,0.05,0.95,0.8254093387703619,7,2.0,1,2.0,1,2.0,1
4109,min_diffuse,30,90,3,3,0.05,0.95,0.8933799595190178,21,3.0,1,3.0,1,3.0,1
4110,min_diffuse,30,90,3,3,0.05,0.95,0.9049481201226222,16,2.0,1,2.0,1,2.0,1
4111,min_diffuse,30,90,3,3,0.05,0.95,0.9467510606206164,39,4.0,0,4.0,0,3.0,1
4112,min_diffuse,30,90,3,3,0.05,0.95,0.9278197125390264,13,2.0,1,2.0,1,2.0,1
4113,min_diffuse,30,90,3,3,0.05,0.95,0.9107345020529766,24,3.0,0,2.0,1,3.0,0
4114,min_diffuse,30,90,3,3,0.05,0.95,0.9105035868972096,9,2.0,1,2.0,1,2.0,1
4115,min_diffuse,30,90,3,3,0.05,0.95,0.9140471455135986,12,2.0,1,2.0,1,2.0,1
4116,min_diffuse,30,90,3,3,0.05,0.95,0.8847223139495677,21,3.0,0,2.0,1,2.0,1
4117,min_diffuse,30,90,3,3,0.05,0.95,0.9374009366117072,8,2.0,1,2.0,1,2.0,1
4118,min_diffuse,30,90,3,3,0.05,0.95,0.9143123046548794,12,2.0,1,2.0,1,2.0,1
4119,min_diffuse,30,90,3,3,0.05,0.95,0.938554327832202,31,3.0,0,3.0,0,2.0,1
4120,min_diffuse,30,90,3,3,0.05,0.95,0.8815335747798708,24,2.0,1,2.0,1,2.0,1
4121,min_diffuse,30,90,3,3,0.05,0.95,0.8983824473635685,34,3.0,1,3.0,1,3.0,1
4122,min_diffuse,30,90,3,3,0.05,0.95,0.8950790806453256,17,3.0,0,2.0,1,2.0,1
4123,min_diffuse,30,90,3,3,0.05,0.95,0.9345544966060336,21,3.0,0,2.0,1,2.0,1
4124,min_diffuse,30,90,3,3,0.05,0.95,0.9240430227932296,6,2.0,1,2.0,1,2.0,1
4125,min_diffuse,30,90,3,3,0.05,0.95,0.9420965371403962,10,2.0,1,2.0,1,2.0,1
4126,min_diffuse,30,90,3,3,0.05,0.95,0.9478528560817332,25,3.0,1,3.0,1,3.0,1
4127,min_diffuse,30,90,3,3,0.05,0.95,0.9495256631571752,12,2.0,1,2.0,1,2.0,1
4128,min_diffuse,30,90,3,3,0.05,0.95,0.9382829369121948,35,3.0,1,3.0,1,3.0,1
4129,min_diffuse,30,90,3,3,0.05,0.95,0.9383175458206376,9,2.0,1,2.0,1,2.0,1
4130,min_diffuse,30,90,3,3,0.05,0.95,0.8637678711464437,11,2.0,1,2.0,1,2.0,1
4131,min_diffuse,30,90,3,3,0.05,0.95,0.9251394887190448,22,3.0,1,3.0,1,3.0,1
4132,min_diffuse,30,90,3,3,0.05,0.95,0.947595513585582,8,2.0,1,2.0,1,2.0,1
4133,min_diffuse,30,90,3,3,0.05,0.95,0.9479745264827604,17,3.0,1,3.0,1,3.0,1
4134,min_diffuse,30,90,3,3,0.05,0.95,0.864270155034633,25,2.0,1,2.0,1,2.0,1
4135,min_diffuse,30,90,3,3,0.05,0.95,0.926140400198004,20,3.0,0,2.0,1,2.0,1
4136,min_diffuse,30,90,3,3,0.05,0.95,0.9301650454353848,21,3.0,1,3.0,1,3.0,1
4137,min_diffuse,30,90,3,3,0.05,0.95,0.8200206035868329,26,3.0,0,2.0,1,2.0,1
4138,min_diffuse,30,90,3,3,0.05,0.95,0.9305090358592883,25,2.0,1,2.0,1,2.0,1
4139,min_diffuse,30,90,3,3,0.05,0.95,0.8770530040165648,12,2.0,1,2.0,1,2.0,1
4140,min_diffuse,30,90,3,3,0.05,0.95,0.9250967021980288,24,3.0,0,3.0,0,2.0,1
4141,min_diffuse,30,90,3,3,0.05,0.95,0.948640480774158,24,2.0,1,2.0,1,2.0,1
4142,min_diffuse,30,90,3,3,0.05,0.95,0.8980903331315554,12,2.0,1,2.0,1,2.0,1
4143,min_diffuse,30,90,3,3,0.05,0.95,0.8805419828443242,10,2.0,1,2.0,1,2.0,1
4144,min_diffuse,30,90,3,3,0.05,0.95,0.937774984364961,33,3.0,1,3.0,1,3.0,1
4145,min_diffuse,30,90,3,3,0.05,0.95,0.9383083324629196,13,2.0,1,2.0,1,2.0,1
4146,min_diffuse,30,90,3,3,0.05,0.95,0.9381213175006567,38,4.0,0,3.0,1,3.0,1
4147,min_diffuse,30,90,3,3,0.05,0.95,0.9040464092721288,17,3.0,0,2.0,1,2.0,1
4148,min_diffuse,30,90,3,3,0.05,0.95,0.9407807761161864,32,2.0,1,2.0,1,2.0,1
4149,min_diffuse,30,90,3,3,0.05,0.95,0.9054828161749594,21,2.0,1,2.0,1,3.0,0
4150,min_diffuse,30,90,3,3,0.05,0.95,0.9412080459133334,15,2.0,1,2.0,1,2.0,1
4151,min_diffuse,30,90,3,3,0.05,0.95,0.9033629663074144,26,3.0,0,2.0,1,2.0,1
4152,min_diffuse,30,90,3,3,0.05,0.95,0.9215694650947028,26,3.0,0,2.0,1,3.0,0
4153,min_diffuse,30,90,3,3,0.05,0.95,0.9193088355027554,24,3.0,0,2.0,1,3.0,0
4154,min_diffuse,30,90,3,3,0.05,0.95,0.9394460963786114,7,2.0,1,2.0,1,2.0,1
4155,min_diffuse,30,90,3,3,0.05,0.95,0.9482144583586974,20,3.0,0,2.0,1,3.0,0
4156,min_diffuse,30,90,3,3,0.05,0.95,0.8744524744932961,24,3.0,1,3.0,1,3.0,1
4157,min_diffuse,30,90,3,3,0.05,0.95,0.9375196136712778,19,3.0,1,3.0,1,3.0,1
4158,min_diffuse,30,90,3,3,0.05,0.95,0.8941447292867106,27,3.0,0,2.0,1,2.0,1
4159,min_diffuse,30,90,3,3,0.05,0.95,0.9357987692685494,27,3.0,0,2.0,1,2.0,1
4160,min_diffuse,30,90,3,3,0.05,0.95,0.9427790357802796,30,3.0,1,3.0,1,3.0,1
4161,min_diffuse,30,90,3,3,0.05,0.95,0.9039709636872536,10,2.0,1,2.0,1,2.0,1
4162,min_diffuse,30,90,3,3,0.05,0.95,0.8692147860804514,8,2.0,1,2.0,1,2.0,1
4163,min_diffuse,30,90,3,3,0.05,0.95,0.9362091062415708,20,3.0,0,2.0,1,3.0,0
4164,min_diffuse,30,90,3,3,0.05,0.95,0.9241504297849268,33,3.0,1,3.0,1,3.0,1
4165,min_diffuse,30,90,3,3,0.05,0.95,0.943460998343741,50,3.0,1,3.0,1,3.0,1
4166,min_diffuse,30,90,3,3,0.05,0.95,0.9485393294328832,43,3.0,1,3.0,1,3.0,1
4167,min_diffuse,30,90,3,3,0.05,0.95,0.9379386812702064,6,2.0,1,2.0,1,2.0,1
4168,min_diffuse,30,90,3,3,0.05,0.95,0.927355403857856,19,3.0,0,2.0,1,3.0,0
4169,min_diffuse,30,90,3,3,0.05,0.95,0.9466087561588732,9,2.0,1,2.0,1,2.0,1
4170,min_diffuse,30,90,3,3,0.05,0.95,0.9179288695892968,43,3.0,0,2.0,1,2.0,1
4171,min_diffuse,30,90,3,3,0.05,0.95,0.9365843902151731,18,3.0,0,2.0,1,2.0,1
4172,min_diffuse,30,90,3,3,0.05,0.95,0.930657229622269,16,3.0,0,2.0,1,2.0,1
4173,min_diffuse,30,90,3,3,0.05,0.95,0.9493874619094266,49,3.0,1,3.0,1,3.0,1
4174,min_diffuse,30,90,3,3,0.05,0.95,0.9427820641579668,19,3.0,0,2.0,1,2.0,1
4175,min_diffuse,30,90,3,3,0.05,0.95,0.939833463402841,12,2.0,1,2.0,1,2.0,1
4176,min_diffuse,30,90,3,3,0.05,0.95,0.9235687833370324,16,3.0,0,2.0,1,2.0,1
4177,min_diffuse,30,90,3,3,0.05,0.95,0.8617328858780389,14,2.0,1,2.0,1,2.0,1
4178,min_diffuse,30,90,3,3,0.05,0.95,0.9462956025629804,20,3.0,0,2.0,1,3.0,0
4179,min_diffuse,30,90,3,3,0.05,0.95,0.9144626481612604,11,2.0,1,2.0,1,2.0,1
4180,min_diffuse,30,90,3,3,0.05,0.95,0.9170049594102612,11,2.0,1,2.0,1,3.0,0
4181,min_diffuse,30,90,3,3,0.05,0.95,0.9411939077568938,59,5.0,0,4.0,1,4.0,1
4182,min_diffuse,30,90,3,3,0.05,0.95,0.9234435013785376,27,2.0,1,2.0,1,2.0,1
4183,min_diffuse,30,90,3,3,0.05,0.95,0.9313034172755548,42,3.0,1,3.0,1,3.0,1
4184,min_diffuse,30,90,3,3,0.05,0.95,0.8687491443173351,44,3.0,0,3.0,0,2.0,1
4185,min_diffuse,30,90,3,3,0.05,0.95,0.9192973278316944,12,2.0,1,2.0,1,3.0,0
4186,min_diffuse,30,90,3,3,0.05,0.95,0.8175583004510625,12,2.0,1,2.0,1,2.0,1
4187,min_diffuse,30,90,3,3,0.05,0.95,0.9303682760458168,18,3.0,0,2.0,1,2.0,1
4188,min_diffuse,30,90,3,3,0.05,0.95,0.9460957040288764,23,3.0,0,2.0,1,2.0,1
4189,min_diffuse,30,90,3,3,0.05,0.95,0.9482435655325832,24,3.0,0,2.0,1,2.0,1
4190,min_diffuse,30,90,3,3,0.05,0.95,0.9266841134999512,28,3.0,1,3.0,1,3.0,1
4191,min_diffuse,30,90,3,3,0.05,0.95,0.920342356441299,23,2.0,1,2.0,1,2.0,1
4192,min_diffuse,30,90,3,3,0.05,0.95,0.9186001626534824,16,3.0,0,2.0,1,2.0,1
4193,min_diffuse,30,90,3,3,0.05,0.95,0.9369609752027328,16,3.0,0,2.0,1,3.0,0
4194,min_diffuse,30,90,3,3,0.05,0.95,0.9071385307181632,22,3.0,0,2.0,1,2.0,1
4195,min_diffuse,30,90,3,3,0.05,0.95,0.9467309473465112,41,3.0,1,3.0,1,3.0,1
4196,min_diffuse,30,90,3,3,0.05,0.95,0.94803489715822,19,3.0,1,3.0,1,3.0,1
4197,min_diffuse,30,90,3,3,0.05,0.95,0.9301076584899018,33,3.0,0,3.0,0,2.0,1
4198,min_diffuse,30,90,3,3,0.05,0.95,0.8878555275294079,17,2.0,1,2.0,1,2.0,1
4199,min_diffuse,30,90,3,3,0.05,0.95,0.9193244518135152,10,2.0,1,2.0,1,2.0,1
4200,min_diffuse,30,90,3,3,0.05,0.95,0.9325413931163216,21,3.0,0,2.0,1,2.0,1
4201,min_diffuse,30,90,3,3,0.05,0.95,0.8919875914214574,9,2.0,1,2.0,1,2.0,1
4202,min_diffuse,30,90,3,3,0.05,0.95,0.9375424013967724,9,2.0,1,2.0,1,2.0,1
4203,min_diffuse,30,90,3,3,0.05,0.95,0.9468426153870616,17,2.0,1,2.0,1,2.0,1
4204,min_diffuse,30,90,3,3,0.05,0.95,0.915633563011812,21,3.0,0,2.0,1,2.0,1
4205,min_diffuse,30,90,3,3,0.05,0.95,0.9220683291395416,24,2.0,1,2.0,1,2.0,1
4206,min_diffuse,30,90,3,3,0.05,0.95,0.9291757135683674,32,3.0,1,3.0,1,3.0,1
4207,min_diffuse,30,90,3,3,0.05,0.95,0.9349122024165236,46,3.0,1,3.0,1,3.0,1
4208,min_diffuse,30,90,3,3,0.05,0.95,0.9483729435439564,18,3.0,0,2.0,1,2.0,1
4209,min_diffuse,30,90,3,3,0.05,0.95,0.8924238179521555,27,3.0,0,2.0,1,2.0,1
4210,min_diffuse,30,90,3,3,0.05,0.95,0.9205782891332118,52,3.0,0,3.0,0,2.0,1
4211,min_diffuse,30,90,3,3,0.05,0.95,0.9170394181513714,15,2.0,1,2.0,1,2.0,1
4212,min_diffuse,30,90,3,3,0.05,0.95,0.9415929664254752,33,3.0,1,3.0,1,3.0,1
4213,min_diffuse,30,90,3,3,0.05,0.95,0.9249943314622312,12,2.0,1,2.0,1,2.0,1
4214,min_diffuse,30,90,3,3,0.05,0.95,0.905126014425722,17,2.0,1,3.0,0,2.0,1
4215,min_diffuse,30,90,3,3,0.05,0.95,0.9363347630278156,40,3.0,0,2.0,1,2.0,1
4216,min_diffuse,30,90,3,3,0.05,0.95,0.9138254603828032,28,3.0,0,2.0,1,2.0,1
4217,min_diffuse,30,90,3,3,0.05,0.95,0.9428063824410629,11,2.0,1,2.0,1,2.0,1
4218,min_diffuse,30,90,3,3,0.05,0.95,0.9299758515326396,17,2.0,1,2.0,1,2.0,1
4219,min_diffuse,30,90,3,3,0.05,0.95,0.9368675463364836,21,3.0,0,2.0,1,2.0,1
4220,min_diffuse,30,90,3,3,0.05,0.95,0.917970245986534,20,3.0,0,2.0,1,3.0,0
4221,min_diffuse,30,90,3,3,0.05,0.95,0.9081363232129877,21,3.0,0,2.0,1,2.0,1
4222,min_diffuse,30,90,3,3,0.05,0.95,0.8881521098847158,12,2.0,1,2.0,1,2.0,1
4223,min_diffuse,30,90,3,3,0.05,0.95,0.8703913739513414,23,3.0,0,2.0,1,2.0,1
4224,min_diffuse,30,90,3,3,0.05,0.95,0.927816917154852,26,3.0,1,3.0,1,3.0,1
4225,min_diffuse,30,90,3,3,0.05,0.95,0.9430652105212424,92,5.0,0,5.0,0,4.0,1
4226,min_diffuse,30,90,3,3,0.05,0.95,0.9347561128435128,43,3.0,1,3.0,1,3.0,1
4227,min_diffuse,30,90,3,3,0.05,0.95,0.9141702741771872,29,3.0,1,3.0,1,3.0,1
4228,min_diffuse,30,90,3,3,0.05,0.95,0.9038490696040276,16,3.0,0,2.0,1,2.0,1
4229,min_diffuse,30,90,3,3,0.05,0.95,0.9255753018570948,33,3.0,0,2.0,1,3.0,0
4230,min_diffuse,30,90,3,3,0.05,0.95,0.9152328879687328,15,2.0,1,2.0,1,2.0,1
4231,min_diffuse,30,90,3,3,0.05,0.95,0.9256346504636408,38,3.0,1,3.0,1,3.0,1
4232,min_diffuse,30,90,3,3,0.05,0.95,0.9341635110922896,47,4.0,0,3.0,1,3.0,1
4233,min_diffuse,30,90,3,3,0.05,0.95,0.9361846668106238,25,3.0,1,3.0,1,3.0,1
4234,min_diffuse,30,90,3,3,0.05,0.95,0.947137738492308,55,4.0,1,4.0,1,4.0,1
4235,min_diffuse,30,90,3,3,0.05,0.95,0.9298406567678,20,3.0,1,3.0,1,3.0,1
4236,min_diffuse,30,90,3,3,0.05,0.95,0.8824577052029843,41,3.0,1,3.0,1,3.0,1
4237,min_diffuse,30,90,3,3,0.05,0.95,0.8788155417067179,9,2.0,1,2.0,1,2.0,1
4238,min_diffuse,30,90,3,3,0.05,0.95,0.9299197380517076,16,2.0,1,2.0,1,2.0,1
4239,min_diffuse,30,90,3,3,0.05,0.95,0.8722909999802052,8,2.0,1,2.0,1,2.0,1
4240,min_diffuse,30,90,3,3,0.05,0.95,0.9458585872306848,28,3.0,0,2.0,1,3.0,0
4241,min_diffuse,30,90,3,3,0.05,0.95,0.8940457977041452,14,2.0,1,2.0,1,3.0,0
4242,min_diffuse,30,90,3,3,0.05,0.95,0.9397666410338844,53,3.0,0,3.0,0,2.0,1
4243,min_diffuse,30,90,3,3,0.05,0.95,0.9481641213177248,40,3.0,0,2.0,1,2.0,1
4244,min_diffuse,30,90,3,3,0.05,0.95,0.9388592464260856,25,3.0,0,2.0,1,2.0,1
4245,min_diffuse,30,90,3,3,0.05,0.95,0.9161933549255926,20,3.0,0,2.0,1,2.0,1
4246,min_diffuse,30,90,3,3,0.05,0.95,0.9492693700414434,37,3.0,1,3.0,1,3.0,1
4247,min_diffuse,30,90,3,3,0.05,0.95,0.9490235987222624,18,2.0,1,2.0,1,2.0,1
4248,min_diffuse,30,90,3,3,0.05,0.95,0.942821866794206,33,3.0,1,3.0,1,3.0,1
4249,min_diffuse,30,90,3,3,0.05,0.95,0.9074904833788702,50,3.0,1,3.0,1,3.0,1
4250,min_diffuse,30,90,3,3,0.05,0.95,0.92146955059192,21,3.0,1,3.0,1,3.0,1
4251,min_diffuse,30,90,3,3,0.05,0.95,0.9172800933205784,6,2.0,1,2.0,1,2.0,1
4252,min_diffuse,30,90,3,3,0.05,0.95,0.9439846365265228,55,4.0,0,3.0,1,3.0,1
4253,min_diffuse,30,90,3,3,0.05,0.95,0.9319108387957185,25,3.0,0,2.0,1,2.0,1
4254,min_diffuse,30,90,3,3,0.05,0.95,0.9449872469024349,11,2.0,1,2.0,1,2.0,1
4255,min_diffuse,30,90,3,3,0.05,0.95,0.8834794974185662,7,2.0,1,2.0,1,2.0,1
4256,min_diffuse,30,90,3,3,0.05,0.95,0.8848466810581206,12,2.0,1,2.0,1,2.0,1
4257,min_diffuse,30,90,3,3,0.05,0.95,0.9400690791196844,35,3.0,0,2.0,1,2.0,1
4258,min_diffuse,30,90,3,3,0.05,0.95,0.9054532362490932,29,3.0,0,3.0,0,2.0,1
4259,min_diffuse,30,90,3,3,0.05,0.95,0.9227579626058556,14,3.0,0,2.0,1,2.0,1
4260,min_diffuse,30,90,3,3,0.05,0.95,0.9367655220517934,11,2.0,1,2.0,1,2.0,1
4261,min_diffuse,30,90,3,3,0.05,0.95,0.9153530600797728,7,2.0,1,2.0,1,2.0,1
4262,min_diffuse,30,90,3,3,0.05,0.95,0.9479531848312106,27,3.0,0,2.0,1,2.0,1
4263,min_diffuse,30,90,3,3,0.05,0.95,0.9373641758020542,38,3.0,0,2.0,1,2.0,1
4264,min_diffuse,30,90,3,3,0.05,0.95,0.948170713410104,30,3.0,1,3.0,1,4.0,0
4265,min_diffuse,30,90,3,3,0.05,0.95,0.8853014920590999,20,3.0,0,2.0,1,2.0,1
4266,min_diffuse,30,90,3,3,0.05,0.95,0.939138992336037,15,3.0,1,3.0,1,3.0,1
4267,min_diffuse,30,90,3,3,0.05,0.95,0.908811369273103,23,3.0,1,3.0,1,3.0,1
4268,min_diffuse,30,90,3,3,0.05,0.95,0.9286834085183366,31,3.0,0,3.0,0,2.0,1
4269,min_diffuse,30,90,3,3,0.05,0.95,0.8977489546123448,27,3.0,0,2.0,1,2.0,1
4270,min_diffuse,30,90,3,3,0.05,0.95,0.9453393716036288,17,2.0,1,2.0,1,2.0,1
4271,min_diffuse,30,90,3,3,0.05,0.95,0.8972734783026948,14,2.0,1,2.0,1,2.0,1
4272,min_diffuse,30,90,3,3,0.05,0.95,0.9124542132251876,19,3.0,0,2.0,1,2.0,1
4273,min_diffuse,30,90,3,3,0.05,0.95,0.857349031996349,7,2.0,1,2.0,1,2.0,1
4274,min_diffuse,30,90,3,3,0.05,0.95,0.9100026372870336,16,3.0,0,2.0,1,3.0,0
4275,min_diffuse,30,90,3,3,0.05,0.95,0.9369305271810896,40,3.0,0,2.0,1,3.0,0
4276,min_diffuse,30,90,3,3,0.05,0.95,0.9035743265975136,19,3.0,0,2.0,1,2.0,1
4277,min_diffuse,30,90,3,3,0.05,0.95,0.9217365789312147,12,2.0,1,2.0,1,2.0,1
4278,min_diffuse,30,90,3,3,0.05,0.95,0.9470002898091342,25,3.0,1,3.0,1,3.0,1
4279,min_diffuse,30,90,3,3,0.05,0.95,0.9176595639032704,18,2.0,1,2.0,1,2.0,1
4280,min_diffuse,30,90,3,3,0.05,0.95,0.9095105376153362,11,2.0,1,2.0,1,2.0,1
4281,min_diffuse,30,90,3,3,0.05,0.95,0.8811766909357178,7,2.0,1,2.0,1,2.0,1
4282,min_diffuse,30,90,3,3,0.05,0.95,0.9489849613770416,44,3.0,1,3.0,1,3.0,1
4283,min_diffuse,30,90,3,3,0.05,0.95,0.926822078632985,28,3.0,0,2.0,1,2.0,1
4284,min_diffuse,30,90,3,3,0.05,0.95,0.9078150579118244,11,2.0,1,2.0,1,2.0,1
4285,min_diffuse,30,90,3,3,0.05,0.95,0.9483081101441848,17,3.0,0,2.0,1,2.0,1
4286,min_diffuse,30,90,3,3,0.05,0.95,0.9266353923347932,31,3.0,0,3.0,0,2.0,1
4287,min_diffuse,30,90,3,3,0.05,0.95,0.9466385585774004,29,3.0,0,2.0,1,2.0,1
4288,min_diffuse,30,90,3,3,0.05,0.95,0.948367440994714,13,2.0,1,2.0,1,2.0,1
4289,min_diffuse,30,90,3,3,0.05,0.95,0.9142732632775852,9,2.0,1,3.0,0,2.0,1
4290,min_diffuse,30,90,3,3,0.05,0.95,0.93448514154438,11,2.0,1,2.0,1,2.0,1
4291,min_diffuse,30,90,3,3,0.05,0.95,0.9220936513828688,29,2.0,1,2.0,1,2.0,1
4292,min_diffuse,30,90,3,3,0.05,0.95,0.9453572885007738,14,3.0,0,2.0,1,2.0,1
4293,min_diffuse,30,90,3,3,0.05,0.95,0.9460628689942306,11,2.0,1,2.0,1,3.0,0
4294,min_diffuse,30,90,3,3,0.05,0.95,0.9113996900537044,17,2.0,1,2.0,1,2.0,1
4295,min_diffuse,30,90,3,3,0.05,0.95,0.9310426484038056,16,2.0,1,2.0,1,2.0,1
4296,min_diffuse,30,90,3,3,0.05,0.95,0.9435057537747816,22,3.0,0,2.0,1,2.0,1
4297,min_diffuse,30,90,3,3,0.05,0.95,0.9311932712957568,21,3.0,0,2.0,1,2.0,1
4298,min_diffuse,30,90,3,3,0.05,0.95,0.936344389676952,23,3.0,0,2.0,1,3.0,0
4299,min_diffuse,30,90,3,3,0.05,0.95,0.9437227045310954,14,3.0,1,3.0,1,3.0,1
4300,min_diffuse,30,90,3,3,0.05,0.95,0.9094007542689032,21,2.0,1,2.0,1,2.0,1
4301,min_diffuse,30,90,3,3,0.05,0.95,0.91213084297014,12,2.0,1,2.0,1,2.0,1
4302,min_diffuse,30,90,3,3,0.05,0.95,0.9322547254961412,15,2.0,1,2.0,1,2.0,1
4303,min_diffuse,30,90,3,3,0.05,0.95,0.9313432449554452,12,2.0,1,2.0,1,2.0,1
4304,min_diffuse,30,90,3,3,0.05,0.95,0.9350015698245094,14,2.0,1,2.0,1,2.0,1
4305,min_diffuse,30,90,3,3,0.05,0.95,0.8967519708770794,27,3.0,0,2.0,1,2.0,1
4306,min_diffuse,30,90,3,3,0.05,0.95,0.943483352630617,15,2.0,1,3.0,0,3.0,0
4307,min_diffuse,30,90,3,3,0.05,0.95,0.9497961922430368,34,3.0,1,3.0,1,3.0,1
4308,min_diffuse,30,90,3,3,0.05,0.95,0.9196972741153852,13,2.0,1,2.0,1,2.0,1
4309,min_diffuse,30,90,3,3,0.05,0.95,0.942519946304664,31,3.0,0,2.0,1,3.0,0
4310,min_diffuse,30,90,3,3,0.05,0.95,0.931396786483722,11,2.0,1,2.0,1,2.0,1
4311,min_diffuse,30,90,3,3,0.05,0.95,0.918715645269019,7,2.0,1,2.0,1,2.0,1
4312,min_diffuse,30,90,3,3,0.05,0.95,0.9316054377270884,22,3.0,0,2.0,1,3.0,0
4313,min_diffuse,30,90,3,3,0.05,0.95,0.9464536017693134,26,3.0,1,3.0,1,3.0,1
4314,min_diffuse,30,90,3,3,0.05,0.95,0.9428681352582812,15,2.0,1,2.0,1,2.0,1
4315,min_diffuse,30,90,3,3,0.05,0.95,0.9491820146169814,24,3.0,0,2.0,1,2.0,1
4316,min_diffuse,30,90,3,3,0.05,0.95,0.9488145954349892,17,2.0,1,2.0,1,2.0,1
4317,min_diffuse,30,90,3,3,0.05,0.95,0.825870563075916,5,2.0,1,2.0,1,2.0,1
4318,min_diffuse,30,90,3,3,0.05,0.95,0.8956060772422025,6,2.0,1,2.0,1,2.0,1
4319,min_diffuse,30,90,3,3,0.05,0.95,0.9158044680763052,24,2.0,1,2.0,1,2.0,1
4320,min_diffuse,30,90,3,3,0.05,0.95,0.910984752798278,32,3.0,1,3.0,1,3.0,1
4321,min_diffuse,30,90,3,3,0.05,0.95,0.8826197352834614,13,2.0,1,2.0,1,2.0,1
4322,min_diffuse,30,90,3,3,0.05,0.95,0.8951194755691776,18,3.0,0,2.0,1,3.0,0
4323,min_diffuse,30,90,3,3,0.05,0.95,0.9445053035734188,9,2.0,1,2.0,1,2.0,1
4324,min_diffuse,30,90,3,3,0.05,0.95,0.9420475564667158,13,2.0,1,2.0,1,2.0,1
4325,min_diffuse,30,90,3,3,0.05,0.95,0.8980721156641022,48,3.0,1,3.0,1,3.0,1
4326,min_diffuse,30,90,3,3,0.05,0.95,0.9482477653069524,29,3.0,0,2.0,1,2.0,1
4327,min_diffuse,30,90,3,3,0.05,0.95,0.9283977110174958,18,3.0,0,2.0,1,3.0,0
4328,min_diffuse,30,90,3,3,0.05,0.95,0.94781325193299,58,3.0,1,3.0,1,3.0,1
4329,min_diffuse,30,90,3,3,0.05,0.95,0.897009289613559,23,3.0,0,2.0,1,3.0,0
4330,min_diffuse,30,90,3,3,0.05,0.95,0.928804070099621,15,2.0,1,2.0,1,2.0,1
4331,min_diffuse,30,90,3,3,0.05,0.95,0.8967371116431024,9,2.0,1,2.0,1,2.0,1
4332,min_diffuse,30,90,3,3,0.05,0.95,0.910861155635964,15,2.0,1,2.0,1,3.0,0
4333,min_diffuse,30,90,3,3,0.05,0.95,0.9323072500039428,12,2.0,1,2.0,1,2.0,1
4334,min_diffuse,30,90,3,3,0.05,0.95,0.8292685803078561,13,2.0,1,2.0,1,2.0,1
4335,min_diffuse,30,90,3,3,0.05,0.95,0.9354916045659556,21,2.0,1,2.0,1,2.0,1
4336,min_diffuse,30,90,3,3,0.05,0.95,0.8795603010647902,5,2.0,0,1.0,1,2.0,0
4337,min_diffuse,30,90,3,3,0.05,0.95,0.944504448528646,19,3.0,0,2.0,1,3.0,0
4338,min_diffuse,30,90,3,3,0.05,0.95,0.9464503336029014,19,3.0,0,3.0,0,2.0,1
4339,min_diffuse,30,90,3,3,0.05,0.95,0.9465362673191312,47,3.0,1,3.0,1,3.0,1
4340,min_diffuse,30,90,3,3,0.05,0.95,0.9499910516370608,21,2.0,1,2.0,1,2.0,1
4341,min_diffuse,30,90,3,3,0.05,0.95,0.9481962052377556,34,3.0,0,2.0,1,3.0,0
4342,min_diffuse,30,90,3,3,0.05,0.95,0.9466194397741275,71,4.0,0,3.0,1,3.0,1
4343,min_diffuse,30,90,3,3,0.05,0.95,0.9126659325409614,23,3.0,1,3.0,1,3.0,1
4344,min_diffuse,30,90,3,3,0.05,0.95,0.9125797384440862,17,3.0,0,2.0,1,2.0,1
4345,min_diffuse,30,90,3,3,0.05,0.95,0.9189042739833098,13,2.0,1,2.0,1,2.0,1
4346,min_diffuse,30,90,3,3,0.05,0.95,0.9496193862851876,37,3.0,1,3.0,1,3.0,1
4347,min_diffuse,30,90,3,3,0.05,0.95,0.9471866043173272,23,3.0,0,2.0,1,2.0,1
4348,min_diffuse,30,90,3,3,0.05,0.95,0.9196864719253464,17,2.0,1,2.0,1,2.0,1
4349,min_diffuse,30,90,3,3,0.05,0.95,0.8919160229804004,9,2.0,1,2.0,1,2.0,1
4350,min_diffuse,30,90,3,3,0.05,0.95,0.9439933708107204,22,3.0,0,2.0,1,3.0,0
4351,min_diffuse,30,90,3,3,0.05,0.95,0.850082291520612,16,2.0,1,2.0,1,2.0,1
4352,min_diffuse,30,90,3,3,0.05,0.95,0.8622727210896525,11,2.0,1,2.0,1,2.0,1
4353,min_diffuse,30,90,3,3,0.05,0.95,0.9125765668189632,27,3.0,0,3.0,0,2.0,1
4354,min_diffuse,30,90,3,3,0.05,0.95,0.9036883840185436,11,2.0,1,2.0,1,2.0,1
4355,min_diffuse,30,90,3,3,0.05,0.95,0.9419325226965016,24,3.0,1,3.0,1,3.0,1
4356,min_diffuse,30,90,3,3,0.05,0.95,0.9125542664348744,14,2.0,1,2.0,1,2.0,1
4357,min_diffuse,30,90,3,3,0.05,0.95,0.8875532970018449,11,2.0,1,2.0,1,2.0,1
4358,min_diffuse,30,90,3,3,0.05,0.95,0.8716547010385531,8,2.0,1,2.0,1,2.0,1
4359,min_diffuse,30,90,3,3,0.05,0.95,0.8861201768294168,13,2.0,1,2.0,1,2.0,1
4360,min_diffuse,30,90,3,3,0.05,0.95,0.933376036093416,32,3.0,0,2.0,1,2.0,1
4361,min_diffuse,30,90,3,3,0.05,0.95,0.8922849896430207,33,2.0,1,2.0,1,2.0,1
4362,min_diffuse,30,90,3,3,0.05,0.95,0.846431088142945,13,2.0,1,2.0,1,2.0,1
4363,min_diffuse,30,90,3,3,0.05,0.95,0.873222329499421,9,2.0,1,2.0,1,2.0,1
4364,min_diffuse,30,90,3,3,0.05,0.95,0.9403437388182702,32,3.0,0,3.0,0,2.0,1
4365,min_diffuse,30,90,3,3,0.05,0.95,0.9269037305987136,28,3.0,0,2.0,1,2.0,1
4366,min_diffuse,30,90,3,3,0.05,0.95,0.93653824950696,18,2.0,1,2.0,1,2.0,1
4367,min_diffuse,30,90,3,3,0.05,0.95,0.945353277735445,11,2.0,1,2.0,1,2.0,1
4368,min_diffuse,30,90,3,3,0.05,0.95,0.6826562524353037,7,2.0,1,2.0,1,2.0,1
4369,min_diffuse,30,90,3,3,0.05,0.95,0.9199837437964226,41,3.0,1,3.0,1,3.0,1
4370,min_diffuse,30,90,3,3,0.05,0.95,0.9150362922278482,19,3.0,1,3.0,1,3.0,1
4371,min_diffuse,30,90,3,3,0.05,0.95,0.9410948771050628,33,3.0,1,3.0,1,3.0,1
4372,min_diffuse,30,90,3,3,0.05,0.95,0.9476444066008682,30,3.0,0,3.0,0,2.0,1
4373,min_diffuse,30,90,3,3,0.05,0.95,0.939254211155207,18,2.0,1,2.0,1,2.0,1
4374,min_diffuse,30,90,3,3,0.05,0.95,0.9319815903111002,20,2.0,1,2.0,1,2.0,1
4375,min_diffuse,30,90,3,3,0.05,0.95,0.9343293846057984,8,2.0,1,2.0,1,2.0,1
4376,min_diffuse,30,90,3,3,0.05,0.95,0.9209697195276736,19,2.0,1,2.0,1,2.0,1
4377,min_diffuse,30,90,3,3,0.05,0.95,0.94354070582077,40,4.0,1,4.0,1,4.0,1
4378,min_diffuse,30,90,3,3,0.05,0.95,0.9229468183263124,29,3.0,0,2.0,1,3.0,0
4379,min_diffuse,30,90,3,3,0.05,0.95,0.9292671384164992,31,3.0,0,2.0,1,2.0,1
4380,min_diffuse,30,90,3,3,0.05,0.95,0.9397281496363392,12,2.0,1,2.0,1,2.0,1
4381,min_diffuse,30,90,3,3,0.05,0.95,0.9230685387907758,27,3.0,0,2.0,1,2.0,1
4382,min_diffuse,30,90,3,3,0.05,0.95,0.9323370525541798,33,3.0,0,3.0,0,2.0,1
4383,min_diffuse,30,90,3,3,0.05,0.95,0.9318683659613723,22,3.0,0,2.0,1,3.0,0
4384,min_diffuse,30,90,3,3,0.05,0.95,0.9092958821731458,21,3.0,0,2.0,1,2.0,1
4385,min_diffuse,30,90,3,3,0.05,0.95,0.9445711058292044,11,2.0,1,2.0,1,2.0,1
4386,min_diffuse,30,90,3,3,0.05,0.95,0.9444513300274346,54,3.0,1,3.0,1,3.0,1
4387,min_diffuse,30,90,3,3,0.05,0.95,0.8157953468990401,6,2.0,1,2.0,1,2.0,1
4388,min_diffuse,30,90,3,3,0.05,0.95,0.9470619182715238,16,2.0,1,2.0,1,2.0,1
4389,min_diffuse,30,90,3,3,0.05,0.95,0.9178777153990036,17,2.0,1,2.0,1,2.0,1
4390,min_diffuse,30,90,3,3,0.05,0.95,0.9408565056729004,17,3.0,0,2.0,1,2.0,1
4391,min_diffuse,30,90,3,3,0.05,0.95,0.9169575234219758,13,2.0,1,2.0,1,2.0,1
4392,min_diffuse,30,90,3,3,0.05,0.95,0.8867948370821274,14,2.0,1,2.0,1,2.0,1
4393,min_diffuse,30,90,3,3,0.05,0.95,0.9467525799677476,14,2.0,1,2.0,1,2.0,1
4394,min_diffuse,30,90,3,3,0.05,0.95,0.8073175789875401,16,3.0,0,2.0,1,2.0,1
4395,min_diffuse,30,90,3,3,0.05,0.95,0.9084877226681696,11,2.0,1,2.0,1,2.0,1
4396,min_diffuse,30,90,3,3,0.05,0.95,0.8541879672758617,7,2.0,1,2.0,1,2.0,1
4397,min_diffuse,30,90,3,3,0.05,0.95,0.8939503839876015,7,2.0,1,2.0,1,2.0,1
4398,min_diffuse,30,90,3,3,0.05,0.95,0.9313919818853328,15,2.0,1,2.0,1,2.0,1
4399,min_diffuse,30,90,3,3,0.05,0.95,0.9261653415155944,10,2.0,1,2.0,1,2.0,1
4400,min_diffuse,30,90,3,3,0.05,0.95,0.9494462823223044,27,3.0,0,2.0,1,3.0,0
4401,min_diffuse,30,90,3,3,0.05,0.95,0.9390779612145932,13,2.0,1,2.0,1,3.0,0
4402,min_diffuse,30,90,3,3,0.05,0.95,0.9415311856904778,30,3.0,1,3.0,1,3.0,1
4403,min_diffuse,30,90,3,3,0.05,0.95,0.9242634603345884,15,3.0,0,2.0,1,2.0,1
4404,min_diffuse,30,90,3,3,0.05,0.95,0.8780473287015679,7,2.0,1,2.0,1,2.0,1
4405,min_diffuse,30,90,3,3,0.05,0.95,0.8939817171936999,10,2.0,1,2.0,1,2.0,1
4406,min_diffuse,30,90,3,3,0.05,0.95,0.9141107936958393,27,3.0,1,3.0,1,3.0,1
4407,min_diffuse,30,90,3,3,0.05,0.95,0.8702361915071564,11,2.0,1,2.0,1,2.0,1
4408,min_diffuse,30,90,3,3,0.05,0.95,0.9399363267781808,16,3.0,0,2.0,1,3.0,0
4409,min_diffuse,30,90,3,3,0.05,0.95,0.9496923275596992,51,3.0,1,3.0,1,3.0,1
4410,min_diffuse,30,90,3,3,0.05,0.95,0.9310955697262528,15,2.0,1,2.0,1,2.0,1
4411,min_diffuse,30,90,3,3,0.05,0.95,0.9076871678682004,19,3.0,0,2.0,1,2.0,1
4412,min_diffuse,30,90,3,3,0.05,0.95,0.9469769336456751,14,3.0,0,2.0,1,2.0,1
4413,min_diffuse,30,90,3,3,0.05,0.95,0.949823666358347,32,3.0,1,3.0,1,3.0,1
4414,min_diffuse,30,90,3,3,0.05,0.95,0.9320405175385572,26,3.0,0,2.0,1,2.0,1
4415,min_diffuse,30,90,3,3,0.05,0.95,0.9258010224839514,18,2.0,1,2.0,1,2.0,1
4416,min_diffuse,30,90,3,3,0.05,0.95,0.9461366800973432,47,3.0,1,3.0,1,3.0,1
4417,min_diffuse,30,90,3,3,0.05,0.95,0.9438068691573815,42,3.0,1,3.0,1,3.0,1
4418,min_diffuse,30,90,3,3,0.05,0.95,0.9328395665300642,10,2.0,1,2.0,1,2.0,1
4419,min_diffuse,30,90,3,3,0.05,0.95,0.9367493022443591,16,2.0,1,2.0,1,2.0,1
4420,min_diffuse,30,90,3,3,0.05,0.95,0.946189152441637,38,3.0,1,3.0,1,3.0,1
4421,min_diffuse,30,90,3,3,0.05,0.95,0.9400551291589968,10,2.0,1,2.0,1,2.0,1
4422,min_diffuse,30,90,3,3,0.05,0.95,0.8681734329374835,12,2.0,1,2.0,1,2.0,1
4423,min_diffuse,30,90,3,3,0.05,0.95,0.9414175738584156,16,2.0,1,2.0,1,2.0,1
4424,min_diffuse,30,90,3,3,0.05,0.95,0.943950184954054,8,2.0,1,2.0,1,2.0,1
4425,min_diffuse,30,90,3,3,0.05,0.95,0.9278867536432118,20,2.0,1,2.0,1,2.0,1
4426,min_diffuse,30,90,3,3,0.05,0.95,0.9242240669565552,25,3.0,1,3.0,1,3.0,1
4427,min_diffuse,30,90,3,3,0.05,0.95,0.9414866442297468,21,3.0,0,2.0,1,2.0,1
4428,min_diffuse,30,90,3,3,0.05,0.95,0.940661472003056,25,3.0,0,2.0,1,2.0,1
4429,min_diffuse,30,90,3,3,0.05,0.95,0.851331599036626,10,2.0,1,2.0,1,2.0,1
4430,min_diffuse,30,90,3,3,0.05,0.95,0.9419433362251244,13,2.0,1,2.0,1,2.0,1
4431,min_diffuse,30,90,3,3,0.05,0.95,0.9393267879869894,13,2.0,1,2.0,1,2.0,1
4432,min_diffuse,30,90,3,3,0.05,0.95,0.9473588152072696,13,2.0,1,2.0,1,2.0,1
4433,min_diffuse,30,90,3,3,0.05,0.95,0.9101098676366708,12,2.0,1,2.0,1,2.0,1
4434,min_diffuse,30,90,3,3,0.05,0.95,0.937841851009646,22,3.0,1,3.0,1,3.0,1
4435,min_diffuse,30,90,3,3,0.05,0.95,0.936971157852835,4,2.0,1,2.0,1,2.0,1
4436,min_diffuse,30,90,3,3,0.05,0.95,0.9455773571976688,73,4.0,0,4.0,0,3.0,1
4437,min_diffuse,30,90,3,3,0.05,0.95,0.9174905893797176,29,3.0,1,3.0,1,3.0,1
4438,min_diffuse,30,90,3,3,0.05,0.95,0.930149144478584,27,2.0,1,2.0,1,2.0,1
4439,min_diffuse,30,90,3,3,0.05,0.95,0.9203627024981608,11,2.0,1,2.0,1,3.0,0
4440,min_diffuse,30,90,3,3,0.05,0.95,0.932552700191817,13,2.0,1,2.0,1,2.0,1
4441,min_diffuse,30,90,3,3,0.05,0.95,0.9493570515410306,17,3.0,0,2.0,1,3.0,0
4442,min_diffuse,30,90,3,3,0.05,0.95,0.8598852780759169,5,2.0,1,2.0,1,2.0,1
4443,min_diffuse,30,90,3,3,0.05,0.95,0.8805595819075074,6,2.0,1,2.0,1,2.0,1
4444,min_diffuse,30,90,3,3,0.05,0.95,0.9489869178613156,71,4.0,0,3.0,1,3.0,1
4445,min_diffuse,30,90,3,3,0.05,0.95,0.9258593582656652,8,2.0,1,2.0,1,2.0,1
4446,min_diffuse,30,90,3,3,0.05,0.95,0.9083715911873296,21,3.0,0,2.0,1,2.0,1
4447,min_diffuse,30,90,3,3,0.05,0.95,0.9090459085177108,14,2.0,1,2.0,1,2.0,1
4448,min_diffuse,30,90,3,3,0.05,0.95,0.8107275749074272,8,2.0,1,2.0,1,2.0,1
4449,min_diffuse,30,90,3,3,0.05,0.95,0.939396524827988,17,3.0,1,3.0,1,3.0,1
4450,min_diffuse,30,90,3,3,0.05,0.95,0.9344433200385271,13,2.0,1,2.0,1,3.0,0
4451,min_diffuse,30,90,3,3,0.05,0.95,0.8715754453465007,10,2.0,1,2.0,1,2.0,1
4452,min_diffuse,30,90,3,3,0.05,0.95,0.9322494325680074,7,2.0,1,2.0,1,2.0,1
4453,min_diffuse,30,90,3,3,0.05,0.95,0.9453861775737996,22,3.0,0,2.0,1,2.0,1
4454,min_diffuse,30,90,3,3,0.05,0.95,0.9304542020839632,30,3.0,1,3.0,1,3.0,1
4455,min_diffuse,30,90,3,3,0.05,0.95,0.935126154807436,73,3.0,1,3.0,1,3.0,1
4456,min_diffuse,30,90,3,3,0.05,0.95,0.8968512091205502,9,2.0,1,2.0,1,2.0,1
4457,min_diffuse,30,90,3,3,0.05,0.95,0.9413835809862736,41,3.0,0,3.0,0,2.0,1
4458,min_diffuse,30,90,3,3,0.05,0.95,0.8965389261434233,13,2.0,1,2.0,1,2.0,1
4459,min_diffuse,30,90,3,3,0.05,0.95,0.9303722822304684,24,3.0,0,2.0,1,2.0,1
4460,min_diffuse,30,90,3,3,0.05,0.95,0.88545125261643,8,2.0,1,2.0,1,2.0,1
4461,min_diffuse,30,90,3,3,0.05,0.95,0.915248328634906,22,3.0,0,2.0,1,2.0,1
4462,min_diffuse,30,90,3,3,0.05,0.95,0.925089786133907,23,3.0,1,3.0,1,3.0,1
4463,min_diffuse,30,90,3,3,0.05,0.95,0.9157981414454822,18,3.0,1,3.0,1,3.0,1
4464,min_diffuse,30,90,3,3,0.05,0.95,0.9420790092530892,13,2.0,1,2.0,1,2.0,1
4465,min_diffuse,30,90,3,3,0.05,0.95,0.9188821176893696,23,3.0,0,2.0,1,3.0,0
4466,min_diffuse,30,90,3,3,0.05,0.95,0.9392111194952149,15,2.0,1,2.0,1,2.0,1
4467,min_diffuse,30,90,3,3,0.05,0.95,0.9424700004840092,39,2.0,1,2.0,1,2.0,1
4468,min_diffuse,30,90,3,3,0.05,0.95,0.9121219528175049,14,2.0,1,2.0,1,2.0,1
4469,min_diffuse,30,90,3,3,0.05,0.95,0.9137601083557474,28,3.0,1,3.0,1,3.0,1
4470,min_diffuse,30,90,3,3,0.05,0.95,0.9187098358596092,44,3.0,0,2.0,1,2.0,1
4471,min_diffuse,30,90,3,3,0.05,0.95,0.937841347831301,43,3.0,0,3.0,0,2.0,1
4472,min_diffuse,30,90,3,3,0.05,0.95,0.9448183905361852,42,3.0,1,3.0,1,3.0,1
4473,min_diffuse,30,90,3,3,0.05,0.95,0.9385875013287336,13,2.0,1,2.0,1,2.0,1
4474,min_diffuse,30,90,3,3,0.05,0.95,0.9423934351841122,28,3.0,0,2.0,1,2.0,1
4475,min_diffuse,30,90,3,3,0.05,0.95,0.912206158228536,7,2.0,1,2.0,1,2.0,1
4476,min_diffuse,30,90,3,3,0.05,0.95,0.9219683624926934,22,3.0,1,3.0,1,3.0,1
4477,min_diffuse,30,90,3,3,0.05,0.95,0.9278973713767534,65,4.0,0,4.0,0,3.0,1
4478,min_diffuse,30,90,3,3,0.05,0.95,0.9120580185513852,17,2.0,1,2.0,1,2.0,1
4479,min_diffuse,30,90,3,3,0.05,0.95,0.9248590927700668,24,3.0,1,3.0,1,3.0,1
4480,min_diffuse,30,90,3,3,0.05,0.95,0.9409530949255394,75,3.0,0,2.0,1,2.0,1
4481,min_diffuse,30,90,3,3,0.05,0.95,0.933211305896432,35,3.0,0,3.0,0,2.0,1
4482,min_diffuse,30,90,3,3,0.05,0.95,0.9382171758570812,18,3.0,0,2.0,1,2.0,1
4483,min_diffuse,30,90,3,3,0.05,0.95,0.7776730359282004,9,2.0,1,2.0,1,2.0,1
4484,min_diffuse,30,90,3,3,0.05,0.95,0.9427832676900112,7,2.0,1,2.0,1,2.0,1
4485,min_diffuse,30,90,3,3,0.05,0.95,0.93759675475028,16,2.0,1,2.0,1,2.0,1
4486,min_diffuse,30,90,3,3,0.05,0.95,0.9268189301532652,24,3.0,0,2.0,1,2.0,1
4487,min_diffuse,30,90,3,3,0.05,0.95,0.9142199444878276,7,2.0,1,2.0,1,2.0,1
4488,min_diffuse,30,90,3,3,0.05,0.95,0.89460174760361,31,3.0,0,2.0,1,2.0,1
4489,min_diffuse,30,90,3,3,0.05,0.95,0.9482633070426428,18,3.0,0,3.0,0,2.0,1
4490,min_diffuse,30,90,3,3,0.05,0.95,0.948623692415071,27,3.0,0,2.0,1,3.0,0
4491,min_diffuse,30,90,3,3,0.05,0.95,0.9405814970019784,18,3.0,1,3.0,1,3.0,1
4492,min_diffuse,30,90,3,3,0.05,0.95,0.9325859826617704,15,2.0,1,2.0,1,2.0,1
4493,min_diffuse,30,90,3,3,0.05,0.95,0.9359246814625924,12,2.0,1,2.0,1,2.0,1
4494,min_diffuse,30,90,3,3,0.05,0.95,0.9151476066904156,28,3.0,1,3.0,1,3.0,1
4495,min_diffuse,30,90,3,3,0.05,0.95,0.8789855767780338,12,2.0,1,2.0,1,2.0,1
4496,min_diffuse,30,90,3,3,0.05,0.95,0.8857542586612279,10,2.0,1,2.0,1,2.0,1
4497,min_diffuse,30,90,3,3,0.05,0.95,0.9484341021875838,21,2.0,1,2.0,1,2.0,1
4498,min_diffuse,30,90,3,3,0.05,0.95,0.84095974495843,15,2.0,1,2.0,1,2.0,1
4499,min_diffuse,30,90,3,3,0.05,0.95,0.9223546308597182,14,2.0,1,2.0,1,2.0,1
4500,min_diffuse,30,90,3,3,0.05,0.95,0.9374894392112924,17,2.0,1,2.0,1,2.0,1
4501,min_diffuse,30,90,3,3,0.05,0.95,0.8668106812120607,14,3.0,0,2.0,1,2.0,1
4502,min_diffuse,30,90,3,3,0.05,0.95,0.8476346092830551,14,2.0,1,2.0,1,2.0,1
4503,min_diffuse,30,90,3,3,0.05,0.95,0.9013732813004084,11,2.0,1,2.0,1,2.0,1
4504,min_diffuse,30,90,3,3,0.05,0.95,0.9293010188448168,8,2.0,1,2.0,1,2.0,1
4505,min_diffuse,30,90,3,3,0.05,0.95,0.9345723242184923,24,3.0,0,2.0,1,2.0,1
4506,min_diffuse,30,90,3,3,0.05,0.95,0.9332499773487752,25,3.0,0,2.0,1,2.0,1
4507,min_diffuse,30,90,3,3,0.05,0.95,0.9398636484547618,16,3.0,0,2.0,1,3.0,0
4508,min_diffuse,30,90,3,3,0.05,0.95,0.928643843290301,6,2.0,1,2.0,1,2.0,1
4509,min_diffuse,30,90,3,3,0.05,0.95,0.898294437830891,10,2.0,1,2.0,1,2.0,1
4510,min_diffuse,30,90,3,3,0.05,0.95,0.8562175969587846,6,2.0,1,2.0,1,2.0,1
4511,min_diffuse,30,90,3,3,0.05,0.95,0.8714722715244192,13,2.0,1,2.0,1,2.0,1
4512,min_diffuse,30,90,3,3,0.05,0.95,0.9437773338320944,11,2.0,1,2.0,1,2.0,1
4513,min_diffuse,30,90,3,3,0.05,0.95,0.9137963483512012,11,2.0,1,2.0,1,2.0,1
4514,min_diffuse,30,90,3,3,0.05,0.95,0.9398002363596332,41,4.0,0,3.0,1,4.0,0
4515,min_diffuse,30,90,3,3,0.05,0.95,0.9006020752514954,25,3.0,0,2.0,1,2.0,1
4516,min_diffuse,30,90,3,3,0.05,0.95,0.9353253614244966,32,3.0,0,3.0,0,2.0,1
4517,min_diffuse,30,90,3,3,0.05,0.95,0.9415822352643836,33,3.0,0,3.0,0,2.0,1
4518,min_diffuse,30,90,3,3,0.05,0.95,0.9354485663494978,32,3.0,1,3.0,1,3.0,1
4519,min_diffuse,30,90,3,3,0.05,0.95,0.9108009890243663,14,2.0,1,3.0,0,3.0,0
4520,min_diffuse,30,90,3,3,0.05,0.95,0.9312789183722686,20,3.0,0,2.0,1,3.0,0
4521,min_diffuse,30,90,3,3,0.05,0.95,0.9362074104939884,20,3.0,1,3.0,1,3.0,1
4522,min_diffuse,30,90,3,3,0.05,0.95,0.93597033284901,19,3.0,0,3.0,0,2.0,1
4523,min_diffuse,30,90,3,3,0.05,0.95,0.9308861908253516,19,3.0,0,2.0,1,3.0,0
4524,min_diffuse,30,90,3,3,0.05,0.95,0.9409222500760684,29,3.0,1,3.0,1,3.0,1
4525,min_diffuse,30,90,3,3,0.05,0.95,0.8946183077269549,4,2.0,0,1.0,1,2.0,0
4526,min_diffuse,30,90,3,3,0.05,0.95,0.9440288116411988,11,2.0,1,2.0,1,2.0,1
4527,min_diffuse,30,90,3,3,0.05,0.95,0.906510314758638,5,2.0,1,2.0,1,2.0,1
4528,min_diffuse,30,90,3,3,0.05,0.95,0.936638420387484,27,3.0,0,2.0,1,2.0,1
4529,min_diffuse,30,90,3,3,0.05,0.95,0.8848147792070262,20,3.0,0,2.0,1,2.0,1
4530,min_diffuse,30,90,3,3,0.05,0.95,0.9260876119281394,15,2.0,1,2.0,1,2.0,1
4531,min_diffuse,30,90,3,3,0.05,0.95,0.9076426846456984,12,2.0,1,2.0,1,2.0,1
4532,min_diffuse,30,90,3,3,0.05,0.95,0.945771010885564,40,3.0,0,2.0,1,2.0,1
4533,min_diffuse,30,90,3,3,0.05,0.95,0.878479177309365,15,2.0,1,2.0,1,2.0,1
4534,min_diffuse,30,90,3,3,0.05,0.95,0.9451092395376354,14,2.0,1,2.0,1,2.0,1
4535,min_diffuse,30,90,3,3,0.05,0.95,0.9103965787451748,34,3.0,0,2.0,1,2.0,1
4536,min_diffuse,30,90,3,3,0.05,0.95,0.9254785791663696,12,2.0,1,2.0,1,2.0,1
4537,min_diffuse,30,90,3,3,0.05,0.95,0.9236286624626904,17,2.0,1,2.0,1,2.0,1
4538,min_diffuse,30,90,3,3,0.05,0.95,0.9364245568749838,13,2.0,1,2.0,1,3.0,0
4539,min_diffuse,30,90,3,3,0.05,0.95,0.9271579364258854,7,2.0,1,2.0,1,2.0,1
4540,min_diffuse,30,90,3,3,0.05,0.95,0.9322219454909004,34,3.0,0,3.0,0,2.0,1
4541,min_diffuse,30,90,3,3,0.05,0.95,0.9315820680110496,19,3.0,0,2.0,1,2.0,1
4542,min_diffuse,30,90,3,3,0.05,0.95,0.9483580065316074,26,3.0,1,3.0,1,3.0,1
4543,min_diffuse,30,90,3,3,0.05,0.95,0.9322795400790352,41,3.0,1,3.0,1,3.0,1
4544,min_diffuse,30,90,3,3,0.05,0.95,0.8981089442404905,8,2.0,1,2.0,1,2.0,1
4545,min_diffuse,30,90,3,3,0.05,0.95,0.936245553802026,13,2.0,1,2.0,1,2.0,1
4546,min_diffuse,30,90,3,3,0.05,0.95,0.939327371321173,18,2.0,1,2.0,1,2.0,1
4547,min_diffuse,30,90,3,3,0.05,0.95,0.9351147755070248,18,2.0,1,2.0,1,2.0,1
4548,min_diffuse,30,90,3,3,0.05,0.95,0.893707408921351,11,2.0,1,2.0,1,2.0,1
4549,min_diffuse,30,90,3,3,0.05,0.95,0.9304920048565414,7,2.0,1,2.0,1,2.0,1
4550,min_diffuse,30,90,3,3,0.05,0.95,0.9260867399705748,50,3.0,0,2.0,1,2.0,1
4551,min_diffuse,30,90,3,3,0.05,0.95,0.9460791132705996,33,3.0,0,2.0,1,2.0,1
4552,min_diffuse,30,90,3,3,0.05,0.95,0.9261082466849574,7,2.0,1,2.0,1,2.0,1
4553,min_diffuse,30,90,3,3,0.05,0.95,0.9391157460749016,21,3.0,0,2.0,1,2.0,1
4554,min_diffuse,30,90,3,3,0.05,0.95,0.9108304097506834,12,2.0,1,2.0,1,2.0,1
4555,min_diffuse,30,90,3,3,0.05,0.95,0.825084128599693,14,2.0,1,2.0,1,2.0,1
4556,min_diffuse,30,90,3,3,0.05,0.95,0.939193533693994,14,2.0,1,2.0,1,2.0,1
4557,min_diffuse,30,90,3,3,0.05,0.95,0.9387856994828316,30,2.0,1,2.0,1,2.0,1
4558,min_diffuse,30,90,3,3,0.05,0.95,0.9491005706640664,50,3.0,1,3.0,1,3.0,1
4559,min_diffuse,30,90,3,3,0.05,0.95,0.9079687024079094,10,2.0,1,2.0,1,2.0,1
4560,min_diffuse,30,90,3,3,0.05,0.95,0.9252903397411671,63,3.0,1,3.0,1,3.0,1
4561,min_diffuse,30,90,3,3,0.05,0.95,0.8846419627417655,9,2.0,1,2.0,1,2.0,1
4562,min_diffuse,30,90,3,3,0.05,0.95,0.9396745811020544,24,3.0,1,3.0,1,3.0,1
4563,min_diffuse,30,90,3,3,0.05,0.95,0.9195977344712892,13,2.0,1,2.0,1,2.0,1
4564,min_diffuse,30,90,3,3,0.05,0.95,0.9379077046047412,15,2.0,1,2.0,1,2.0,1
4565,min_diffuse,30,90,3,3,0.05,0.95,0.8764086289196601,8,2.0,1,2.0,1,2.0,1
4566,min_diffuse,30,90,3,3,0.05,0.95,0.8938908583598258,15,2.0,1,2.0,1,2.0,1
4567,min_diffuse,30,90,3,3,0.05,0.95,0.9356885221420328,16,2.0,1,2.0,1,2.0,1
4568,min_diffuse,30,90,3,3,0.05,0.95,0.895404360661573,7,2.0,1,2.0,1,2.0,1
4569,min_diffuse,30,90,3,3,0.05,0.95,0.9370780807313632,40,3.0,0,2.0,1,2.0,1
4570,min_diffuse,30,90,3,3,0.05,0.95,0.948716391593014,76,4.0,0,3.0,1,3.0,1
4571,min_diffuse,30,90,3,3,0.05,0.95,0.927318404527271,8,2.0,1,2.0,1,2.0,1
4572,min_diffuse,30,90,3,3,0.05,0.95,0.8859254217414138,10,2.0,1,2.0,1,2.0,1
4573,min_diffuse,30,90,3,3,0.05,0.95,0.9036320986189722,21,3.0,0,2.0,1,3.0,0
4574,min_diffuse,30,90,3,3,0.05,0.95,0.8792563351588409,52,3.0,0,2.0,1,2.0,1
4575,min_diffuse,30,90,3,3,0.05,0.95,0.949642053994369,25,3.0,1,3.0,1,3.0,1
4576,min_diffuse,30,90,3,3,0.05,0.95,0.9218004813271696,24,3.0,0,2.0,1,2.0,1
4577,min_diffuse,30,90,3,3,0.05,0.95,0.9217648195339604,22,2.0,1,2.0,1,2.0,1
4578,min_diffuse,30,90,3,3,0.05,0.95,0.9499946227624964,24,3.0,0,2.0,1,2.0,1
4579,min_diffuse,30,90,3,3,0.05,0.95,0.94786173590334,34,3.0,0,2.0,1,2.0,1
4580,min_diffuse,30,90,3,3,0.05,0.95,0.915011056705838,29,3.0,1,3.0,1,3.0,1
4581,min_diffuse,30,90,3,3,0.05,0.95,0.9330835344376666,9,2.0,1,2.0,1,2.0,1
4582,min_diffuse,30,90,3,3,0.05,0.95,0.9463786179742604,38,3.0,0,3.0,0,2.0,1
4583,min_diffuse,30,90,3,3,0.05,0.95,0.9335855420371508,13,2.0,1,2.0,1,2.0,1
4584,min_diffuse,30,90,3,3,0.05,0.95,0.9318712525249888,26,3.0,1,3.0,1,3.0,1
4585,min_diffuse,30,90,3,3,0.05,0.95,0.9456205224006804,25,3.0,0,2.0,1,2.0,1
4586,min_diffuse,30,90,3,3,0.05,0.95,0.9494039060878776,11,2.0,1,2.0,1,3.0,0
4587,min_diffuse,30,90,3,3,0.05,0.95,0.9311949175812452,30,3.0,0,3.0,0,2.0,1
4588,min_diffuse,30,90,3,3,0.05,0.95,0.8892126885522919,13,2.0,1,2.0,1,2.0,1
4589,min_diffuse,30,90,3,3,0.05,0.95,0.9440864092073754,25,3.0,1,3.0,1,3.0,1
4590,min_diffuse,30,90,3,3,0.05,0.95,0.9346975913533716,49,4.0,0,3.0,1,3.0,1
4591,min_diffuse,30,90,3,3,0.05,0.95,0.9428005957266836,30,3.0,1,3.0,1,3.0,1
4592,min_diffuse,30,90,3,3,0.05,0.95,0.9128189930235744,6,2.0,1,2.0,1,2.0,1
4593,min_diffuse,30,90,3,3,0.05,0.95,0.9386755485835911,9,2.0,1,2.0,1,2.0,1
4594,min_diffuse,30,90,3,3,0.05,0.95,0.9412831719773664,31,3.0,1,3.0,1,3.0,1
4595,min_diffuse,30,90,3,3,0.05,0.95,0.920537820079638,15,3.0,1,3.0,1,3.0,1
4596,min_diffuse,30,90,3,3,0.05,0.95,0.872441773744849,6,2.0,1,2.0,1,2.0,1
4597,min_diffuse,30,90,3,3,0.05,0.95,0.9487643636337284,31,3.0,0,3.0,0,2.0,1
4598,min_diffuse,30,90,3,3,0.05,0.95,0.90902440244434,22,3.0,0,2.0,1,2.0,1
4599,min_diffuse,30,90,3,3,0.05,0.95,0.9407901992280372,20,2.0,1,2.0,1,2.0,1
4600,min_diffuse,30,90,3,3,0.05,0.95,0.9424123246839956,21,3.0,0,2.0,1,2.0,1
4601,min_diffuse,30,90,3,3,0.05,0.95,0.9167071031914492,15,2.0,1,2.0,1,2.0,1
4602,min_diffuse,30,90,3,3,0.05,0.95,0.9496325753470932,16,3.0,0,2.0,1,3.0,0
4603,min_diffuse,30,90,3,3,0.05,0.95,0.9482161076601024,15,2.0,1,2.0,1,2.0,1
4604,min_diffuse,30,90,3,3,0.05,0.95,0.9469134964456296,48,3.0,0,3.0,0,2.0,1
4605,min_diffuse,30,90,3,3,0.05,0.95,0.9046984648704636,23,3.0,1,3.0,1,3.0,1
4606,min_diffuse,30,90,3,3,0.05,0.95,0.9392802047128538,33,3.0,1,3.0,1,3.0,1
4607,min_diffuse,30,90,3,3,0.05,0.95,0.9244586481832284,38,3.0,0,3.0,0,2.0,1
4608,min_diffuse,30,90,3,3,0.05,0.95,0.93694012062331,13,2.0,1,2.0,1,2.0,1
4609,min_diffuse,30,90,3,3,0.05,0.95,0.8719079646541875,17,3.0,0,2.0,1,2.0,1
4610,min_diffuse,30,90,3,3,0.05,0.95,0.9364092224058492,12,2.0,1,2.0,1,2.0,1
4611,min_diffuse,30,90,3,3,0.05,0.95,0.8975710795881696,11,2.0,1,2.0,1,2.0,1
4612,min_diffuse,30,90,3,3,0.05,0.95,0.9324804028072836,9,2.0,1,2.0,1,2.0,1
4613,min_diffuse,30,90,3,3,0.05,0.95,0.9494440460430864,48,4.0,0,3.0,1,3.0,1
4614,min_diffuse,30,90,3,3,0.05,0.95,0.9304333277915968,9,2.0,1,2.0,1,2.0,1
4615,min_diffuse,30,90,3,3,0.05,0.95,0.9097701401833096,9,2.0,1,2.0,1,2.0,1
4616,min_diffuse,30,90,3,3,0.05,0.95,0.9399215121973784,24,3.0,0,2.0,1,2.0,1
4617,min_diffuse,30,90,3,3,0.05,0.95,0.9461487318427212,14,2.0,1,2.0,1,2.0,1
4618,min_diffuse,30,90,3,3,0.05,0.95,0.9440347753010908,15,3.0,1,3.0,1,3.0,1
4619,min_diffuse,30,90,3,3,0.05,0.95,0.9309685845507772,45,3.0,1,3.0,1,3.0,1
4620,min_diffuse,30,90,3,3,0.05,0.95,0.9441185950728388,13,2.0,1,2.0,1,2.0,1
4621,min_diffuse,30,90,3,3,0.05,0.95,0.9363316923702896,10,2.0,1,2.0,1,2.0,1
4622,min_diffuse,30,90,3,3,0.05,0.95,0.9385147340470852,16,2.0,1,2.0,1,2.0,1
4623,min_diffuse,30,90,3,3,0.05,0.95,0.9297240037220816,41,3.0,1,3.0,1,3.0,1
4624,min_diffuse,30,90,3,3,0.05,0.95,0.937125418025888,54,3.0,0,2.0,1,2.0,1
4625,min_diffuse,30,90,3,3,0.05,0.95,0.929538679287336,27,3.0,0,2.0,1,2.0,1
4626,min_diffuse,30,90,3,3,0.05,0.95,0.8432376423508343,9,2.0,1,2.0,1,2.0,1
4627,min_diffuse,30,90,3,3,0.05,0.95,0.939798788618612,19,3.0,0,2.0,1,2.0,1
4628,min_diffuse,30,90,3,3,0.05,0.95,0.9473683371495464,38,3.0,0,2.0,1,2.0,1
4629,min_diffuse,30,90,3,3,0.05,0.95,0.9302865568986658,26,3.0,0,2.0,1,2.0,1
4630,min_diffuse,30,90,3,3,0.05,0.95,0.9277075003268354,11,2.0,1,2.0,1,2.0,1
4631,min_diffuse,30,90,3,3,0.05,0.95,0.908717321515095,9,2.0,1,2.0,1,2.0,1
4632,min_diffuse,30,90,3,3,0.05,0.95,0.935436065863812,30,3.0,0,2.0,1,3.0,0
4633,min_diffuse,30,90,3,3,0.05,0.95,0.9455575364799814,31,3.0,1,3.0,1,3.0,1
4634,min_diffuse,30,90,3,3,0.05,0.95,0.943147805689199,48,4.0,0,3.0,1,4.0,0
4635,min_diffuse,30,90,3,3,0.05,0.95,0.9484435576488084,29,3.0,0,2.0,1,3.0,0
4636,min_diffuse,30,90,3,3,0.05,0.95,0.9001968849378116,11,2.0,1,2.0,1,2.0,1
4637,min_diffuse,30,90,3,3,0.05,0.95,0.9268782361062666,23,2.0,1,2.0,1,2.0,1
4638,min_diffuse,30,90,3,3,0.05,0.95,0.9284761307928224,13,2.0,1,2.0,1,2.0,1
4639,min_diffuse,30,90,3,3,0.05,0.95,0.943868674759435,22,3.0,0,2.0,1,2.0,1
4640,min_diffuse,30,90,3,3,0.05,0.95,0.9365691219729434,31,3.0,0,3.0,0,2.0,1
4641,min_diffuse,30,90,3,3,0.05,0.95,0.942668112128296,18,2.0,1,3.0,0,2.0,1
4642,min_diffuse,30,90,3,3,0.05,0.95,0.9425130460737658,60,3.0,0,2.0,1,3.0,0
4643,min_diffuse,30,90,3,3,0.05,0.95,0.8898676390709483,16,2.0,1,2.0,1,2.0,1
4644,min_diffuse,30,90,3,3,0.05,0.95,0.9420319515433372,17,2.0,1,3.0,0,2.0,1
4645,min_diffuse,30,90,3,3,0.05,0.95,0.9063178238509744,10,2.0,1,2.0,1,2.0,1
4646,min_diffuse,30,90,3,3,0.05,0.95,0.9485012659205686,52,3.0,1,3.0,1,3.0,1
4647,min_diffuse,30,90,3,3,0.05,0.95,0.9436507088392874,7,2.0,1,2.0,1,2.0,1
4648,min_diffuse,30,90,3,3,0.05,0.95,0.9065544407885338,19,3.0,1,3.0,1,3.0,1
4649,min_diffuse,30,90,3,3,0.05,0.95,0.9007909033627398,14,3.0,0,2.0,1,2.0,1
4650,min_diffuse,30,90,3,3,0.05,0.95,0.8864563735631524,16,2.0,1,2.0,1,2.0,1
4651,min_diffuse,30,90,3,3,0.05,0.95,0.940735993058497,23,3.0,0,2.0,1,2.0,1
4652,min_diffuse,30,90,3,3,0.05,0.95,0.9445325590219648,12,2.0,1,2.0,1,2.0,1
4653,min_diffuse,30,90,3,3,0.05,0.95,0.9118685059594782,27,3.0,0,2.0,1,2.0,1
4654,min_diffuse,30,90,3,3,0.05,0.95,0.9085003478697096,19,2.0,1,2.0,1,2.0,1
4655,min_diffuse,30,90,3,3,0.05,0.95,0.9343149445028716,26,3.0,0,2.0,1,2.0,1
4656,min_diffuse,30,90,3,3,0.05,0.95,0.8682971776603713,9,2.0,1,2.0,1,2.0,1
4657,min_diffuse,30,90,3,3,0.05,0.95,0.9480383219276868,20,3.0,0,2.0,1,2.0,1
4658,min_diffuse,30,90,3,3,0.05,0.95,0.9359956624777912,6,2.0,0,1.0,1,2.0,0
4659,min_diffuse,30,90,3,3,0.05,0.95,0.9282672508742172,8,2.0,1,2.0,1,2.0,1
4660,min_diffuse,30,90,3,3,0.05,0.95,0.9327826792476244,44,3.0,1,3.0,1,3.0,1
4661,min_diffuse,30,90,3,3,0.05,0.95,0.9431882179163904,16,2.0,1,2.0,1,2.0,1
4662,min_diffuse,30,90,3,3,0.05,0.95,0.937078657965589,48,3.0,0,3.0,0,2.0,1
4663,min_diffuse,30,90,3,3,0.05,0.95,0.9152160498418662,33,3.0,0,3.0,0,2.0,1
4664,min_diffuse,30,90,3,3,0.05,0.95,0.8968482964125499,14,2.0,1,2.0,1,2.0,1
4665,min_diffuse,30,90,3,3,0.05,0.95,0.9398799465581152,37,3.0,1,3.0,1,3.0,1
4666,min_diffuse,30,90,3,3,0.05,0.95,0.9378270791195258,20,3.0,0,2.0,1,2.0,1
4667,min_diffuse,30,90,3,3,0.05,0.95,0.9464204615348888,10,2.0,1,3.0,0,3.0,0
4668,min_diffuse,30,90,3,3,0.05,0.95,0.9496953547201082,18,2.0,1,2.0,1,2.0,1
4669,min_diffuse,30,90,3,3,0.05,0.95,0.925532566966024,42,3.0,1,3.0,1,3.0,1
4670,min_diffuse,30,90,3,3,0.05,0.95,0.8691023901888789,10,2.0,1,2.0,1,2.0,1
4671,min_diffuse,30,90,3,3,0.05,0.95,0.949545667824068,71,3.0,1,3.0,1,3.0,1
4672,min_diffuse,30,90,3,3,0.05,0.95,0.9476952738672192,35,3.0,0,2.0,1,2.0,1
4673,min_diffuse,30,90,3,3,0.05,0.95,0.9130922236668167,29,3.0,1,3.0,1,3.0,1
4674,min_diffuse,30,90,3,3,0.05,0.95,0.9218423759032036,10,2.0,1,2.0,1,2.0,1
4675,min_diffuse,30,90,3,3,0.05,0.95,0.9428635976663255,42,3.0,0,2.0,1,2.0,1
4676,min_diffuse,30,90,3,3,0.05,0.95,0.9470701538329376,27,3.0,0,2.0,1,2.0,1
4677,min_diffuse,30,90,3,3,0.05,0.95,0.7305183021385963,6,2.0,1,2.0,1,2.0,1
4678,min_diffuse,30,90,3,3,0.05,0.95,0.8563733740097282,10,2.0,1,2.0,1,2.0,1
4679,min_diffuse,30,90,3,3,0.05,0.95,0.9375834873497032,21,3.0,0,2.0,1,2.0,1
4680,min_diffuse,30,90,3,3,0.05,0.95,0.9315039274316176,9,2.0,1,2.0,1,2.0,1
4681,min_diffuse,30,90,3,3,0.05,0.95,0.8972751487505233,29,3.0,0,2.0,1,2.0,1
4682,min_diffuse,30,90,3,3,0.05,0.95,0.9466897417650936,16,3.0,0,2.0,1,2.0,1
4683,min_diffuse,30,90,3,3,0.05,0.95,0.9371247765609308,24,3.0,0,2.0,1,2.0,1
4684,min_diffuse,30,90,3,3,0.05,0.95,0.913705802970775,52,3.0,0,2.0,1,2.0,1
4685,min_diffuse,30,90,3,3,0.05,0.95,0.9289108702471356,23,3.0,0,2.0,1,2.0,1
4686,min_diffuse,30,90,3,3,0.05,0.95,0.9372558707540996,22,3.0,1,3.0,1,3.0,1
4687,min_diffuse,30,90,3,3,0.05,0.95,0.8814866901824896,9,2.0,1,2.0,1,2.0,1
4688,min_diffuse,30,90,3,3,0.05,0.95,0.903721247926392,16,2.0,1,2.0,1,2.0,1
4689,min_diffuse,30,90,3,3,0.05,0.95,0.9342988543205328,30,3.0,1,3.0,1,3.0,1
4690,min_diffuse,30,90,3,3,0.05,0.95,0.9103035366259892,17,2.0,1,2.0,1,2.0,1
4691,min_diffuse,30,90,3,3,0.05,0.95,0.944984046524164,54,3.0,0,3.0,0,2.0,1
4692,min_diffuse,30,90,3,3,0.05,0.95,0.9403515796167498,20,3.0,0,2.0,1,2.0,1
4693,min_diffuse,30,90,3,3,0.05,0.95,0.9410796069642534,41,3.0,0,2.0,1,3.0,0
4694,min_diffuse,30,90,3,3,0.05,0.95,0.9338988191557488,30,3.0,0,2.0,1,2.0,1
4695,min_diffuse,30,90,3,3,0.05,0.95,0.9069686050306632,39,3.0,0,3.0,0,2.0,1
4696,min_diffuse,30,90,3,3,0.05,0.95,0.9460704221570762,37,3.0,1,3.0,1,3.0,1
4697,min_diffuse,30,90,3,3,0.05,0.95,0.947660140567232,18,3.0,0,2.0,1,3.0,0
4698,min_diffuse,30,90,3,3,0.05,0.95,0.9203566214137122,15,3.0,0,2.0,1,3.0,0
4699,min_diffuse,30,90,3,3,0.05,0.95,0.9355257338734656,17,3.0,0,3.0,0,2.0,1
4700,min_diffuse,30,90,3,3,0.05,0.95,0.9440625090287192,6,2.0,1,2.0,1,2.0,1
4701,min_diffuse,30,90,3,3,0.05,0.95,0.9397812098120256,21,3.0,1,3.0,1,3.0,1
4702,min_diffuse,30,90,3,3,0.05,0.95,0.9388432774424864,20,3.0,0,2.0,1,3.0,0
4703,min_diffuse,30,90,3,3,0.05,0.95,0.8766443091006594,10,2.0,1,2.0,1,2.0,1
4704,min_diffuse,30,90,3,3,0.05,0.95,0.9055752256919998,19,3.0,0,2.0,1,2.0,1
4705,min_diffuse,30,90,3,3,0.05,0.95,0.9353635928410758,20,3.0,1,3.0,1,3.0,1
4706,min_diffuse,30,90,3,3,0.05,0.95,0.9403527849335008,57,3.0,0,3.0,0,2.0,1
4707,min_diffuse,30,90,3,3,0.05,0.95,0.9410325845090284,54,3.0,0,2.0,1,2.0,1
4708,min_diffuse,30,90,3,3,0.05,0.95,0.8915486853105512,14,2.0,1,2.0,1,2.0,1
4709,min_diffuse,30,90,3,3,0.05,0.95,0.8704553474645735,17,3.0,0,2.0,1,2.0,1
4710,min_diffuse,30,90,3,3,0.05,0.95,0.9437456917816892,24,3.0,0,2.0,1,2.0,1
4711,min_diffuse,30,90,3,3,0.05,0.95,0.9438358778680136,40,3.0,1,3.0,1,3.0,1
4712,min_diffuse,30,90,3,3,0.05,0.95,0.8876490370718169,9,2.0,1,2.0,1,2.0,1
4713,min_diffuse,30,90,3,3,0.05,0.95,0.914203445283308,33,3.0,0,2.0,1,3.0,0
4714,min_diffuse,30,90,3,3,0.05,0.95,0.9445364106907468,58,3.0,1,3.0,1,3.0,1
4715,min_diffuse,30,90,3,3,0.05,0.95,0.8502916351198645,29,3.0,0,2.0,1,2.0,1
4716,min_diffuse,30,90,3,3,0.05,0.95,0.9453523762404512,10,2.0,1,2.0,1,3.0,0
4717,min_diffuse,30,90,3,3,0.05,0.95,0.9387112977026508,13,3.0,1,3.0,1,3.0,1
4718,min_diffuse,30,90,3,3,0.05,0.95,0.9299336411507688,9,2.0,1,2.0,1,2.0,1
4719,min_diffuse,30,90,3,3,0.05,0.95,0.9490469184199344,17,3.0,1,3.0,1,3.0,1
4720,min_diffuse,30,90,3,3,0.05,0.95,0.9323037200414048,25,3.0,0,2.0,1,2.0,1
4721,min_diffuse,30,90,3,3,0.05,0.95,0.9341748090977194,33,3.0,1,3.0,1,3.0,1
4722,min_diffuse,30,90,3,3,0.05,0.95,0.9472585986624662,35,3.0,1,3.0,1,3.0,1
4723,min_diffuse,30,90,3,3,0.05,0.95,0.945717615648858,12,2.0,1,2.0,1,2.0,1
4724,min_diffuse,30,90,3,3,0.05,0.95,0.8965583111257839,7,2.0,1,2.0,1,2.0,1
4725,min_diffuse,30,90,3,3,0.05,0.95,0.9463543389471591,32,3.0,0,2.0,1,2.0,1
4726,min_diffuse,30,90,3,3,0.05,0.95,0.9490122113579972,53,3.0,0,3.0,0,2.0,1
4727,min_diffuse,30,90,3,3,0.05,0.95,0.8998006610574999,9,2.0,1,2.0,1,2.0,1
4728,min_diffuse,30,90,3,3,0.05,0.95,0.9478635462435911,29,3.0,1,3.0,1,3.0,1
4729,min_diffuse,30,90,3,3,0.05,0.95,0.9317756523937524,18,3.0,0,2.0,1,3.0,0
4730,min_diffuse,30,90,3,3,0.05,0.95,0.9210313837016848,22,3.0,0,3.0,0,2.0,1
4731,min_diffuse,30,90,3,3,0.05,0.95,0.9100302949164908,33,3.0,0,3.0,0,2.0,1
4732,min_diffuse,30,90,3,3,0.05,0.95,0.9467790793379668,120,5.0,0,4.0,1,4.0,1
4733,min_diffuse,30,90,3,3,0.05,0.95,0.9314271142588556,16,2.0,1,2.0,1,2.0,1
4734,min_diffuse,30,90,3,3,0.05,0.95,0.9173412748529935,24,3.0,1,3.0,1,3.0,1
4735,min_diffuse,30,90,3,3,0.05,0.95,0.9395905046055556,24,3.0,0,2.0,1,2.0,1
4736,min_diffuse,30,90,3,3,0.05,0.95,0.941412079734651,15,2.0,1,2.0,1,2.0,1
4737,min_diffuse,30,90,3,3,0.05,0.95,0.9085857301731204,21,3.0,0,2.0,1,2.0,1
4738,min_diffuse,30,90,3,3,0.05,0.95,0.9498803798291954,15,3.0,0,2.0,1,2.0,1
4739,min_diffuse,30,90,3,3,0.05,0.95,0.9133683817850275,7,2.0,1,2.0,1,2.0,1
4740,min_diffuse,30,90,3,3,0.05,0.95,0.9360372093285284,54,3.0,1,3.0,1,3.0,1
4741,min_diffuse,30,90,3,3,0.05,0.95,0.9483796451351486,13,2.0,1,2.0,1,2.0,1
4742,min_diffuse,30,90,3,3,0.05,0.95,0.9489692379251298,34,3.0,0,2.0,1,2.0,1
4743,min_diffuse,30,90,3,3,0.05,0.95,0.926421695392522,18,3.0,0,2.0,1,3.0,0
4744,min_diffuse,30,90,3,3,0.05,0.95,0.9334340174673575,15,2.0,1,2.0,1,2.0,1
4745,min_diffuse,30,90,3,3,0.05,0.95,0.9490959452026884,21,3.0,0,2.0,1,3.0,0
4746,min_diffuse,30,90,3,3,0.05,0.95,0.9010603890179424,14,2.0,1,2.0,1,2.0,1
4747,min_diffuse,30,90,3,3,0.05,0.95,0.9473499420664544,9,2.0,1,2.0,1,2.0,1
4748,min_diffuse,30,90,3,3,0.05,0.95,0.8848732297765063,18,3.0,0,2.0,1,2.0,1
4749,min_diffuse,30,90,3,3,0.05,0.95,0.9404289205626756,30,3.0,0,3.0,0,2.0,1
4750,min_diffuse,30,90,3,3,0.05,0.95,0.9364990115179198,6,2.0,1,2.0,1,2.0,1
4751,min_diffuse,30,90,3,3,0.05,0.95,0.9423630405522854,18,3.0,0,2.0,1,2.0,1
4752,min_diffuse,30,90,3,3,0.05,0.95,0.9127688609805372,11,2.0,1,2.0,1,2.0,1
4753,min_diffuse,30,90,3,3,0.05,0.95,0.9495759144951216,24,3.0,1,3.0,1,3.0,1
4754,min_diffuse,30,90,3,3,0.05,0.95,0.9009703048222072,27,3.0,0,2.0,1,2.0,1
4755,min_diffuse,30,90,3,3,0.05,0.95,0.9426698993618408,12,3.0,0,2.0,1,2.0,1
4756,min_diffuse,30,90,3,3,0.05,0.95,0.9096582323137056,11,2.0,1,3.0,0,3.0,0
4757,min_diffuse,30,90,3,3,0.05,0.95,0.9474459856704456,11,2.0,1,2.0,1,2.0,1
4758,min_diffuse,30,90,3,3,0.05,0.95,0.9135589075518896,19,3.0,0,3.0,0,2.0,1
4759,min_diffuse,30,90,3,3,0.05,0.95,0.9283548273351232,48,3.0,0,3.0,0,2.0,1
4760,min_diffuse,30,90,3,3,0.05,0.95,0.9078449375574864,5,2.0,1,2.0,1,2.0,1
4761,min_diffuse,30,90,3,3,0.05,0.95,0.9193028296232538,25,3.0,1,3.0,1,3.0,1
4762,min_diffuse,30,90,3,3,0.05,0.95,0.943475439439104,9,2.0,1,2.0,1,2.0,1
4763,min_diffuse,30,90,3,3,0.05,0.95,0.9106510651732376,11,2.0,1,2.0,1,2.0,1
4764,min_diffuse,30,90,3,3,0.05,0.95,0.9174290580482652,18,3.0,0,3.0,0,2.0,1
4765,min_diffuse,30,90,3,3,0.05,0.95,0.9249753438484748,23,3.0,0,2.0,1,2.0,1
4766,min_diffuse,30,90,3,3,0.05,0.95,0.9319174134745948,21,3.0,0,2.0,1,2.0,1
4767,min_diffuse,30,90,3,3,0.05,0.95,0.8969881217890384,14,2.0,1,2.0,1,2.0,1
4768,min_diffuse,30,90,3,3,0.05,0.95,0.9318362255373646,17,2.0,1,2.0,1,2.0,1
4769,min_diffuse,30,90,3,3,0.05,0.95,0.9421914696482973,12,2.0,1,2.0,1,2.0,1
4770,min_diffuse,30,90,3,3,0.05,0.95,0.9330718173718612,27,3.0,0,2.0,1,2.0,1
4771,min_diffuse,30,90,3,3,0.05,0.95,0.8969027499397346,32,3.0,1,3.0,1,3.0,1
4772,min_diffuse,30,90,3,3,0.05,0.95,0.9311850937468436,23,3.0,0,2.0,1,2.0,1
4773,min_diffuse,30,90,3,3,0.05,0.95,0.9439073765877812,42,3.0,1,3.0,1,3.0,1
4774,min_diffuse,30,90,3,3,0.05,0.95,0.937441675266008,13,2.0,1,2.0,1,2.0,1
4775,min_diffuse,30,90,3,3,0.05,0.95,0.9218125929210566,25,3.0,0,2.0,1,2.0,1
4776,min_diffuse,30,90,3,3,0.05,0.95,0.9449988664786264,36,3.0,0,2.0,1,2.0,1
4777,min_diffuse,30,90,3,3,0.05,0.95,0.9139958663682628,9,2.0,1,2.0,1,2.0,1
4778,min_diffuse,30,90,3,3,0.05,0.95,0.9324164491959114,13,2.0,1,2.0,1,2.0,1
4779,min_diffuse,30,90,3,3,0.05,0.95,0.94784364512841,43,3.0,1,3.0,1,3.0,1
4780,min_diffuse,30,90,3,3,0.05,0.95,0.9496329492370446,28,3.0,1,3.0,1,3.0,1
4781,min_diffuse,30,90,3,3,0.05,0.95,0.8947284145687531,22,3.0,1,3.0,1,3.0,1
4782,min_diffuse,30,90,3,3,0.05,0.95,0.9024422313099184,10,2.0,1,2.0,1,2.0,1
4783,min_diffuse,30,90,3,3,0.05,0.95,0.9435167461304612,17,3.0,0,3.0,0,2.0,1
4784,min_diffuse,30,90,3,3,0.05,0.95,0.8385659221026288,10,2.0,1,2.0,1,2.0,1
4785,min_diffuse,30,90,3,3,0.05,0.95,0.9382911440764312,19,3.0,0,2.0,1,2.0,1
4786,min_diffuse,30,90,3,3,0.05,0.95,0.8965550960824283,14,2.0,1,2.0,1,2.0,1
4787,min_diffuse,30,90,3,3,0.05,0.95,0.944058335487699,30,3.0,1,3.0,1,3.0,1
4788,min_diffuse,30,90,3,3,0.05,0.95,0.9411350303432536,9,2.0,1,2.0,1,2.0,1
4789,min_diffuse,30,90,3,3,0.05,0.95,0.9354811661522164,36,3.0,0,3.0,0,2.0,1
4790,min_diffuse,30,90,3,3,0.05,0.95,0.9073878935117422,15,2.0,1,2.0,1,2.0,1
4791,min_diffuse,30,90,3,3,0.05,0.95,0.9202190061082504,16,2.0,1,2.0,1,2.0,1
4792,min_diffuse,30,90,3,3,0.05,0.95,0.9157262021205068,17,3.0,0,2.0,1,2.0,1
4793,min_diffuse,30,90,3,3,0.05,0.95,0.9475138860528628,10,2.0,1,2.0,1,2.0,1
4794,min_diffuse,30,90,3,3,0.05,0.95,0.9381110325394172,22,3.0,0,2.0,1,2.0,1
4795,min_diffuse,30,90,3,3,0.05,0.95,0.8911448915229985,12,2.0,1,2.0,1,2.0,1
4796,min_diffuse,30,90,3,3,0.05,0.95,0.8691983844470922,9,2.0,1,2.0,1,2.0,1
4797,min_diffuse,30,90,3,3,0.05,0.95,0.9260715312180008,18,3.0,0,3.0,0,2.0,1
4798,min_diffuse,30,90,3,3,0.05,0.95,0.9247038392777436,50,3.0,1,3.0,1,3.0,1
4799,min_diffuse,30,90,3,3,0.05,0.95,0.8621889912127392,19,2.0,1,2.0,1,2.0,1
4800,min_diffuse,30,90,3,3,0.05,0.95,0.9280973154406752,27,3.0,0,2.0,1,2.0,1
4801,min_diffuse,30,90,3,3,0.05,0.95,0.9387580252006908,21,3.0,0,2.0,1,3.0,0
4802,min_diffuse,30,90,3,3,0.05,0.95,0.9486769615383048,11,2.0,1,3.0,0,2.0,1
4803,min_diffuse,30,90,3,3,0.05,0.95,0.94967501209417,34,3.0,1,3.0,1,3.0,1
4804,min_diffuse,30,90,3,3,0.05,0.95,0.9336232514074776,28,3.0,1,3.0,1,3.0,1
4805,min_diffuse,30,90,3,3,0.05,0.95,0.9301085510990652,39,3.0,1,3.0,1,3.0,1
4806,min_diffuse,30,90,3,3,0.05,0.95,0.9283476649271708,18,2.0,1,2.0,1,2.0,1
4807,min_diffuse,30,90,3,3,0.05,0.95,0.9089398959793952,9,2.0,1,2.0,1,2.0,1
4808,min_diffuse,30,90,3,3,0.05,0.95,0.9413115263313776,21,3.0,0,2.0,1,2.0,1
4809,min_diffuse,30,90,3,3,0.05,0.95,0.946426417166318,10,2.0,1,2.0,1,2.0,1
4810,min_diffuse,30,90,3,3,0.05,0.95,0.9345620478816395,31,3.0,0,2.0,1,2.0,1
4811,min_diffuse,30,90,3,3,0.05,0.95,0.9013140038829432,14,2.0,1,2.0,1,3.0,0
4812,min_diffuse,30,90,3,3,0.05,0.95,0.9479186155396256,22,3.0,0,2.0,1,2.0,1
4813,min_diffuse,30,90,3,3,0.05,0.95,0.8716188742498625,13,2.0,1,2.0,1,2.0,1
4814,min_diffuse,30,90,3,3,0.05,0.95,0.9212226877067916,38,3.0,0,3.0,0,2.0,1
4815,min_diffuse,30,90,3,3,0.05,0.95,0.9448056965038882,7,2.0,1,2.0,1,2.0,1
4816,min_diffuse,30,90,3,3,0.05,0.95,0.9354144653246084,15,2.0,1,2.0,1,2.0,1
4817,min_diffuse,30,90,3,3,0.05,0.95,0.91332182391406,15,3.0,1,3.0,1,3.0,1
4818,min_diffuse,30,90,3,3,0.05,0.95,0.9344495957719244,21,3.0,0,2.0,1,3.0,0
4819,min_diffuse,30,90,3,3,0.05,0.95,0.9376304471383984,18,3.0,0,2.0,1,2.0,1
4820,min_diffuse,30,90,3,3,0.05,0.95,0.913826876817566,28,3.0,1,3.0,1,3.0,1
4821,min_diffuse,30,90,3,3,0.05,0.95,0.9251523548078534,15,3.0,0,2.0,1,3.0,0
4822,min_diffuse,30,90,3,3,0.05,0.95,0.938154508940514,41,3.0,0,3.0,0,2.0,1
4823,min_diffuse,30,90,3,3,0.05,0.95,0.9248078595355886,24,3.0,0,2.0,1,3.0,0
4824,min_diffuse,30,90,3,3,0.05,0.95,0.9242896063507178,20,3.0,0,2.0,1,2.0,1
4825,min_diffuse,30,90,3,3,0.05,0.95,0.9306223808409226,28,3.0,0,2.0,1,2.0,1
4826,min_diffuse,30,90,3,3,0.05,0.95,0.8558986711245469,18,2.0,1,2.0,1,2.0,1
4827,min_diffuse,30,90,3,3,0.05,0.95,0.9300671909897072,16,3.0,0,2.0,1,2.0,1
4828,min_diffuse,30,90,3,3,0.05,0.95,0.8895925713389653,36,3.0,1,3.0,1,3.0,1
4829,min_diffuse,30,90,3,3,0.05,0.95,0.9490038204693154,27,3.0,0,2.0,1,2.0,1
4830,min_diffuse,30,90,3,3,0.05,0.95,0.9406238193540974,47,3.0,0,3.0,0,2.0,1
4831,min_diffuse,30,90,3,3,0.05,0.95,0.937038898397272,22,3.0,0,2.0,1,2.0,1
4832,min_diffuse,30,90,3,3,0.05,0.95,0.9218787267226148,7,2.0,1,2.0,1,2.0,1
4833,min_diffuse,30,90,3,3,0.05,0.95,0.9125738258216964,7,2.0,1,2.0,1,2.0,1
4834,min_diffuse,30,90,3,3,0.05,0.95,0.92294736127405,14,2.0,1,2.0,1,2.0,1
4835,min_diffuse,30,90,3,3,0.05,0.95,0.9255716575910872,18,2.0,1,2.0,1,2.0,1
4836,min_diffuse,30,90,3,3,0.05,0.95,0.9408486022620288,33,3.0,1,3.0,1,3.0,1
4837,min_diffuse,30,90,3,3,0.05,0.95,0.9313621046813676,12,2.0,1,2.0,1,2.0,1
4838,min_diffuse,30,90,3,3,0.05,0.95,0.9403840558023602,39,3.0,1,3.0,1,3.0,1
4839,min_diffuse,30,90,3,3,0.05,0.95,0.8989268173838689,16,3.0,1,3.0,1,3.0,1
4840,min_diffuse,30,90,3,3,0.05,0.95,0.9225646596986342,21,2.0,1,2.0,1,2.0,1
4841,min_diffuse,30,90,3,3,0.05,0.95,0.920191828443223,30,3.0,0,3.0,0,2.0,1
4842,min_diffuse,30,90,3,3,0.05,0.95,0.9397353605924094,28,3.0,0,3.0,0,2.0,1
4843,min_diffuse,30,90,3,3,0.05,0.95,0.9100012398772338,11,2.0,1,2.0,1,2.0,1
4844,min_diffuse,30,90,3,3,0.05,0.95,0.9127693680421533,16,3.0,0,2.0,1,2.0,1
4845,min_diffuse,30,90,3,3,0.05,0.95,0.8769474125787259,20,3.0,1,3.0,1,3.0,1
4846,min_diffuse,30,90,3,3,0.05,0.95,0.8637767502516062,10,2.0,1,2.0,1,2.0,1
4847,min_diffuse,30,90,3,3,0.05,0.95,0.8522659575481546,9,2.0,1,2.0,1,2.0,1
4848,min_diffuse,30,90,3,3,0.05,0.95,0.940754737795686,12,2.0,1,2.0,1,2.0,1
4849,min_diffuse,30,90,3,3,0.05,0.95,0.9445446837329066,12,2.0,1,2.0,1,2.0,1
4850,min_diffuse,30,90,3,3,0.05,0.95,0.8885928126678325,19,3.0,0,2.0,1,2.0,1
4851,min_diffuse,30,90,3,3,0.05,0.95,0.9407954329512844,22,3.0,1,3.0,1,3.0,1
4852,min_diffuse,30,90,3,3,0.05,0.95,0.8976918877053887,12,2.0,1,2.0,1,2.0,1
4853,min_diffuse,30,90,3,3,0.05,0.95,0.938727134592694,9,2.0,1,2.0,1,2.0,1
4854,min_diffuse,30,90,3,3,0.05,0.95,0.9306167823267516,14,2.0,1,2.0,1,2.0,1
4855,min_diffuse,30,90,3,3,0.05,0.95,0.9188724525732076,13,2.0,1,2.0,1,2.0,1
4856,min_diffuse,30,90,3,3,0.05,0.95,0.9327753182247068,18,3.0,1,3.0,1,3.0,1
4857,min_diffuse,30,90,3,3,0.05,0.95,0.9343506583566574,31,3.0,0,2.0,1,2.0,1
4858,min_diffuse,30,90,3,3,0.05,0.95,0.9350383281222296,47,3.0,1,3.0,1,3.0,1
4859,min_diffuse,30,90,3,3,0.05,0.95,0.9199360080969388,22,3.0,0,2.0,1,2.0,1
4860,min_diffuse,30,90,3,3,0.05,0.95,0.9434298900160004,45,3.0,1,3.0,1,3.0,1
4861,min_diffuse,30,90,3,3,0.05,0.95,0.9268458615026164,19,3.0,0,2.0,1,2.0,1
4862,min_diffuse,30,90,3,3,0.05,0.95,0.9272077421070396,29,3.0,0,2.0,1,2.0,1
4863,min_diffuse,30,90,3,3,0.05,0.95,0.9408510259331424,16,2.0,1,2.0,1,2.0,1
4864,min_diffuse,30,90,3,3,0.05,0.95,0.9170314695482866,11,2.0,1,2.0,1,2.0,1
4865,min_diffuse,30,90,3,3,0.05,0.95,0.9094738020816728,29,3.0,0,2.0,1,2.0,1
4866,min_diffuse,30,90,3,3,0.05,0.95,0.8697689673567853,29,3.0,0,2.0,1,2.0,1
4867,min_diffuse,30,90,3,3,0.05,0.95,0.9074142891000327,23,3.0,0,3.0,0,2.0,1
4868,min_diffuse,30,90,3,3,0.05,0.95,0.922556350170425,15,2.0,1,2.0,1,2.0,1
4869,min_diffuse,30,90,3,3,0.05,0.95,0.9388802779376496,16,3.0,0,2.0,1,3.0,0
4870,min_diffuse,30,90,3,3,0.05,0.95,0.8821046793598452,10,2.0,1,2.0,1,2.0,1
4871,min_diffuse,30,90,3,3,0.05,0.95,0.94112663432681,53,4.0,1,4.0,1,4.0,1
4872,min_diffuse,30,90,3,3,0.05,0.95,0.9414657152561008,7,2.0,1,2.0,1,2.0,1
4873,min_diffuse,30,90,3,3,0.05,0.95,0.9476271798404022,50,3.0,0,2.0,1,2.0,1
4874,min_diffuse,30,90,3,3,0.05,0.95,0.9261680282922632,17,2.0,1,2.0,1,2.0,1
4875,min_diffuse,30,90,3,3,0.05,0.95,0.9488996265331372,14,2.0,1,2.0,1,2.0,1
4876,min_diffuse,30,90,3,3,0.05,0.95,0.9298327860182394,12,2.0,1,2.0,1,2.0,1
4877,min_diffuse,30,90,3,3,0.05,0.95,0.9174854913459384,26,3.0,0,2.0,1,2.0,1
4878,min_diffuse,30,90,3,3,0.05,0.95,0.9210904395827426,8,2.0,1,2.0,1,2.0,1
4879,min_diffuse,30,90,3,3,0.05,0.95,0.9070665076931128,10,2.0,1,2.0,1,2.0,1
4880,min_diffuse,30,90,3,3,0.05,0.95,0.9413655332486288,37,4.0,0,3.0,1,3.0,1
4881,min_diffuse,30,90,3,3,0.05,0.95,0.9044377622644328,24,3.0,0,2.0,1,2.0,1
4882,min_diffuse,30,90,3,3,0.05,0.95,0.9494041012323108,48,3.0,1,3.0,1,3.0,1
4883,min_diffuse,30,90,3,3,0.05,0.95,0.8725317900012481,8,2.0,1,2.0,1,2.0,1
4884,min_diffuse,30,90,3,3,0.05,0.95,0.908287413628313,11,2.0,1,2.0,1,2.0,1
4885,min_diffuse,30,90,3,3,0.05,0.95,0.9499475774366418,54,3.0,1,3.0,1,3.0,1
4886,min_diffuse,30,90,3,3,0.05,0.95,0.9430329690386754,17,2.0,1,2.0,1,2.0,1
4887,min_diffuse,30,90,3,3,0.05,0.95,0.7994531077661764,6,2.0,1,2.0,1,2.0,1
4888,min_diffuse,30,90,3,3,0.05,0.95,0.9478507026051636,37,3.0,1,3.0,1,3.0,1
4889,min_diffuse,30,90,3,3,0.05,0.95,0.9486314690886772,18,3.0,0,2.0,1,2.0,1
4890,min_diffuse,30,90,3,3,0.05,0.95,0.9452856581386048,65,3.0,1,3.0,1,3.0,1
4891,min_diffuse,30,90,3,3,0.05,0.95,0.8613159822785891,8,2.0,1,2.0,1,2.0,1
4892,min_diffuse,30,90,3,3,0.05,0.95,0.9258534266807136,29,3.0,0,3.0,0,2.0,1
4893,min_diffuse,30,90,3,3,0.05,0.95,0.9480987702469682,142,4.0,0,4.0,0,3.0,1
4894,min_diffuse,30,90,3,3,0.05,0.95,0.944612994720762,49,3.0,0,2.0,1,2.0,1
4895,min_diffuse,30,90,3,3,0.05,0.95,0.920837567854632,26,3.0,0,3.0,0,2.0,1
4896,min_diffuse,30,90,3,3,0.05,0.95,0.948578883039204,31,3.0,1,3.0,1,3.0,1
4897,min_diffuse,30,90,3,3,0.05,0.95,0.93951351518292,11,2.0,1,2.0,1,2.0,1
4898,min_diffuse,30,90,3,3,0.05,0.95,0.9429868208678124,25,2.0,1,2.0,1,2.0,1
4899,min_diffuse,30,90,3,3,0.05,0.95,0.9439771022326844,18,3.0,0,2.0,1,2.0,1
4900,min_diffuse,30,90,3,3,0.05,0.95,0.9496406751296737,15,3.0,0,2.0,1,2.0,1
4901,min_diffuse,30,90,3,3,0.05,0.95,0.9462542462712108,26,3.0,1,3.0,1,3.0,1
4902,min_diffuse,30,90,3,3,0.05,0.95,0.9212280045568444,24,3.0,0,3.0,0,2.0,1
4903,min_diffuse,30,90,3,3,0.05,0.95,0.9075035800452372,11,2.0,1,2.0,1,2.0,1
4904,min_diffuse,30,90,3,3,0.05,0.95,0.9468119966938328,50,3.0,1,3.0,1,3.0,1
4905,min_diffuse,30,90,3,3,0.05,0.95,0.918015740516462,19,3.0,0,2.0,1,2.0,1
4906,min_diffuse,30,90,3,3,0.05,0.95,0.949068968403118,18,2.0,1,2.0,1,2.0,1
4907,min_diffuse,30,90,3,3,0.05,0.95,0.9271667145939848,6,2.0,1,2.0,1,2.0,1
4908,min_diffuse,30,90,3,3,0.05,0.95,0.9182978745385668,45,3.0,1,3.0,1,3.0,1
4909,min_diffuse,30,90,3,3,0.05,0.95,0.937697794696238,17,3.0,0,2.0,1,2.0,1
4910,min_diffuse,30,90,3,3,0.05,0.95,0.9406765734239754,30,3.0,1,3.0,1,3.0,1
4911,min_diffuse,30,90,3,3,0.05,0.95,0.9233711261416836,21,2.0,1,2.0,1,2.0,1
4912,min_diffuse,30,90,3,3,0.05,0.95,0.9258872738059356,12,2.0,1,2.0,1,2.0,1
4913,min_diffuse,30,90,3,3,0.05,0.95,0.94057883172686,29,3.0,0,2.0,1,2.0,1
4914,min_diffuse,30,90,3,3,0.05,0.95,0.9443773259333968,20,3.0,1,3.0,1,3.0,1
4915,min_diffuse,30,90,3,3,0.05,0.95,0.944175164840254,85,4.0,0,3.0,1,3.0,1
4916,min_diffuse,30,90,3,3,0.05,0.95,0.9095567168956792,14,2.0,1,2.0,1,2.0,1
4917,min_diffuse,30,90,3,3,0.05,0.95,0.947559580449852,21,3.0,1,3.0,1,3.0,1
4918,min_diffuse,30,90,3,3,0.05,0.95,0.9177067569153344,25,2.0,1,2.0,1,2.0,1
4919,min_diffuse,30,90,3,3,0.05,0.95,0.8417834154104711,7,2.0,1,2.0,1,2.0,1
4920,min_diffuse,30,90,3,3,0.05,0.95,0.9092255836856372,32,3.0,0,3.0,0,2.0,1
4921,min_diffuse,30,90,3,3,0.05,0.95,0.894148433177621,26,3.0,1,3.0,1,3.0,1
4922,min_diffuse,30,90,3,3,0.05,0.95,0.9075238446594772,14,2.0,1,2.0,1,2.0,1
4923,min_diffuse,30,90,3,3,0.05,0.95,0.9133030154560318,20,3.0,1,3.0,1,3.0,1
4924,min_diffuse,30,90,3,3,0.05,0.95,0.9300318487080336,10,2.0,1,2.0,1,2.0,1
4925,min_diffuse,30,90,3,3,0.05,0.95,0.8794953370921622,19,2.0,1,2.0,1,2.0,1
4926,min_diffuse,30,90,3,3,0.05,0.95,0.909609835728844,43,3.0,1,3.0,1,3.0,1
4927,min_diffuse,30,90,3,3,0.05,0.95,0.8760141939676724,9,2.0,1,2.0,1,2.0,1
4928,min_diffuse,30,90,3,3,0.05,0.95,0.9479551466296932,17,3.0,1,3.0,1,3.0,1
4929,min_diffuse,30,90,3,3,0.05,0.95,0.9424745071648932,13,2.0,1,2.0,1,2.0,1
4930,min_diffuse,30,90,3,3,0.05,0.95,0.8506380615692466,10,2.0,1,2.0,1,2.0,1
4931,min_diffuse,30,90,3,3,0.05,0.95,0.8545011752319706,7,2.0,1,2.0,1,2.0,1
4932,min_diffuse,30,90,3,3,0.05,0.95,0.912554348218669,14,3.0,0,2.0,1,2.0,1
4933,min_diffuse,30,90,3,3,0.05,0.95,0.8823371447427623,18,2.0,1,2.0,1,2.0,1
4934,min_diffuse,30,90,3,3,0.05,0.95,0.8791403681121049,13,2.0,1,2.0,1,2.0,1
4935,min_diffuse,30,90,3,3,0.05,0.95,0.9259221851885034,20,3.0,1,3.0,1,3.0,1
4936,min_diffuse,30,90,3,3,0.05,0.95,0.9299830676988724,11,2.0,1,2.0,1,2.0,1
4937,min_diffuse,30,90,3,3,0.05,0.95,0.9213632200596324,10,2.0,1,2.0,1,2.0,1
4938,min_diffuse,30,90,3,3,0.05,0.95,0.8978887652658474,10,2.0,1,2.0,1,2.0,1
4939,min_diffuse,30,90,3,3,0.05,0.95,0.9409852486742216,55,3.0,1,3.0,1,3.0,1
4940,min_diffuse,30,90,3,3,0.05,0.95,0.9437219928481896,39,3.0,0,2.0,1,2.0,1
4941,min_diffuse,30,90,3,3,0.05,0.95,0.878988358141721,12,2.0,1,2.0,1,2.0,1
4942,min_diffuse,30,90,3,3,0.05,0.95,0.9076558827183888,12,2.0,1,2.0,1,2.0,1
4943,min_diffuse,30,90,3,3,0.05,0.95,0.8911950434568949,9,2.0,1,2.0,1,2.0,1
4944,min_diffuse,30,90,3,3,0.05,0.95,0.9244957060511818,18,2.0,1,2.0,1,2.0,1
4945,min_diffuse,30,90,3,3,0.05,0.95,0.9372325800427992,28,3.0,1,3.0,1,3.0,1
4946,min_diffuse,30,90,3,3,0.05,0.95,0.920499874460882,27,3.0,1,3.0,1,3.0,1
4947,min_diffuse,30,90,3,3,0.05,0.95,0.9399008940459012,38,3.0,1,3.0,1,3.0,1
4948,min_diffuse,30,90,3,3,0.05,0.95,0.8975756797350404,15,2.0,1,2.0,1,2.0,1
4949,min_diffuse,30,90,3,3,0.05,0.95,0.9298200519049236,6,2.0,1,2.0,1,2.0,1
4950,min_diffuse,30,90,3,3,0.05,0.95,0.9339637101564062,47,3.0,0,2.0,1,2.0,1
4951,min_diffuse,30,90,3,3,0.05,0.95,0.9349482871872424,13,2.0,1,2.0,1,2.0,1
4952,min_diffuse,30,90,3,3,0.05,0.95,0.9362035261622554,17,3.0,0,2.0,1,2.0,1
4953,min_diffuse,30,90,3,3,0.05,0.95,0.9414620506829962,20,3.0,0,2.0,1,2.0,1
4954,min_diffuse,30,90,3,3,0.05,0.95,0.9483949572275664,22,3.0,1,3.0,1,3.0,1
4955,min_diffuse,30,90,3,3,0.05,0.95,0.8927220379871629,19,3.0,1,3.0,1,3.0,1
4956,min_diffuse,30,90,3,3,0.05,0.95,0.930607560410508,45,3.0,0,2.0,1,2.0,1
4957,min_diffuse,30,90,3,3,0.05,0.95,0.934860628478862,11,2.0,1,2.0,1,2.0,1
4958,min_diffuse,30,90,3,3,0.05,0.95,0.9348510802640804,13,2.0,1,2.0,1,2.0,1
4959,min_diffuse,30,90,3,3,0.05,0.95,0.872116140187401,10,2.0,1,2.0,1,2.0,1
4960,min_diffuse,30,90,3,3,0.05,0.95,0.9129828868075326,11,2.0,1,2.0,1,2.0,1
4961,min_diffuse,30,90,3,3,0.05,0.95,0.9472220255195946,10,2.0,1,2.0,1,2.0,1
4962,min_diffuse,30,90,3,3,0.05,0.95,0.9288898298018448,19,3.0,0,2.0,1,2.0,1
4963,min_diffuse,30,90,3,3,0.05,0.95,0.9425867679136436,8,2.0,1,2.0,1,2.0,1
4964,min_diffuse,30,90,3,3,0.05,0.95,0.9278465070711126,32,3.0,1,3.0,1,3.0,1
4965,min_diffuse,30,90,3,3,0.05,0.95,0.9313445424593668,27,3.0,0,2.0,1,3.0,0
4966,min_diffuse,30,90,3,3,0.05,0.95,0.9437079766268888,23,3.0,0,2.0,1,2.0,1
4967,min_diffuse,30,90,3,3,0.05,0.95,0.9060640892128896,12,2.0,1,2.0,1,2.0,1
4968,min_diffuse,30,90,3,3,0.05,0.95,0.9312694099463392,58,4.0,0,3.0,1,3.0,1
4969,min_diffuse,30,90,3,3,0.05,0.95,0.9335730911844554,13,2.0,1,2.0,1,2.0,1
4970,min_diffuse,30,90,3,3,0.05,0.95,0.8815142241008808,25,3.0,0,3.0,0,2.0,1
4971,min_diffuse,30,90,3,3,0.05,0.95,0.9458084955935142,16,3.0,0,2.0,1,3.0,0
4972,min_diffuse,30,90,3,3,0.05,0.95,0.9424134223711816,12,2.0,1,2.0,1,2.0,1
4973,min_diffuse,30,90,3,3,0.05,0.95,0.934293875182848,8,2.0,1,2.0,1,2.0,1
4974,min_diffuse,30,90,3,3,0.05,0.95,0.9414912263065326,63,4.0,0,3.0,1,3.0,1
4975,min_diffuse,30,90,3,3,0.05,0.95,0.930512275020928,61,4.0,0,4.0,0,3.0,1
4976,min_diffuse,30,90,3,3,0.05,0.95,0.9382690087147346,14,2.0,1,2.0,1,3.0,0
4977,min_diffuse,30,90,3,3,0.05,0.95,0.7241759384818213,12,2.0,1,2.0,1,2.0,1
4978,min_diffuse,30,90,3,3,0.05,0.95,0.9325630747615832,20,3.0,0,2.0,1,2.0,1
4979,min_diffuse,30,90,3,3,0.05,0.95,0.932412746286226,20,3.0,0,2.0,1,2.0,1
4980,min_diffuse,30,90,3,3,0.05,0.95,0.8995917900513526,16,2.0,1,2.0,1,2.0,1
4981,min_diffuse,30,90,3,3,0.05,0.95,0.9463919476050844,64,4.0,0,4.0,0,3.0,1
4982,min_diffuse,30,90,3,3,0.05,0.95,0.9418381623319486,41,3.0,1,3.0,1,3.0,1
4983,min_diffuse,30,90,3,3,0.05,0.95,0.938616273739782,20,3.0,0,2.0,1,3.0,0
4984,min_diffuse,30,90,3,3,0.05,0.95,0.9470560743274178,14,2.0,1,3.0,0,2.0,1
4985,min_diffuse,30,90,3,3,0.05,0.95,0.9052309617379768,17,3.0,0,2.0,1,3.0,0
4986,min_diffuse,30,90,3,3,0.05,0.95,0.9294786502905557,9,2.0,1,2.0,1,2.0,1
4987,min_diffuse,30,90,3,3,0.05,0.95,0.930655924207935,29,3.0,0,2.0,1,2.0,1
4988,min_diffuse,30,90,3,3,0.05,0.95,0.8738156796979264,26,3.0,0,2.0,1,2.0,1
4989,min_diffuse,30,90,3,3,0.05,0.95,0.9493618518255904,47,3.0,1,3.0,1,3.0,1
4990,min_diffuse,30,90,3,3,0.05,0.95,0.94648665144895,16,3.0,0,2.0,1,3.0,0
4991,min_diffuse,30,90,3,3,0.05,0.95,0.9358773481903868,16,3.0,0,2.0,1,2.0,1
4992,min_diffuse,30,90,3,3,0.05,0.95,0.8771878658113332,18,2.0,1,2.0,1,2.0,1
4993,min_diffuse,30,90,3,3,0.05,0.95,0.949908023042396,40,3.0,1,3.0,1,3.0,1
4994,min_diffuse,30,90,3,3,0.05,0.95,0.9317943560441552,21,2.0,1,2.0,1,2.0,1
4995,min_diffuse,30,90,3,3,0.05,0.95,0.905824902573256,13,2.0,1,2.0,1,2.0,1
4996,min_diffuse,30,90,3,3,0.05,0.95,0.9428893920602656,37,3.0,0,3.0,0,2.0,1
4997,min_diffuse,30,90,3,3,0.05,0.95,0.9379657999480804,11,2.0,1,2.0,1,2.0,1
4998,min_diffuse,30,90,3,3,0.05,0.95,0.907154507392184,9,2.0,1,2.0,1,2.0,1
4999,min_diffuse,30,90,3,3,0.05,0.95,0.9441233051729668,7,2.0,1,2.0,1,2.0,1
5000,min_diffuse,30,90,3,3,0.05,0.95,0.9325111067732752,23,3.0,1,3.0,1,3.0,1
5001,min_diffuse,30,90,3,3,0.05,0.95,0.9486649369209896,19,3.0,0,3.0,0,2.0,1
5002,min_diffuse,30,90,3,3,0.05,0.95,0.8009655597919296,5,2.0,1,2.0,1,2.0,1
5003,min_diffuse,30,90,3,3,0.05,0.95,0.8998272373538155,10,2.0,1,2.0,1,2.0,1
5004,min_diffuse,30,90,3,3,0.05,0.95,0.8861215293832602,16,2.0,1,2.0,1,2.0,1
5005,min_diffuse,30,90,3,3,0.05,0.95,0.9324656850040952,40,4.0,1,4.0,1,4.0,1
5006,min_diffuse,30,90,3,3,0.05,0.95,0.9493232459247712,15,2.0,1,2.0,1,2.0,1
5007,min_diffuse,30,90,3,3,0.05,0.95,0.900159557325724,13,2.0,1,2.0,1,2.0,1
5008,min_diffuse,30,90,3,3,0.05,0.95,0.9383094856603514,20,2.0,1,2.0,1,2.0,1
5009,min_diffuse,30,90,3,3,0.05,0.95,0.9263819504101202,20,2.0,1,2.0,1,2.0,1
5010,min_diffuse,30,90,3,3,0.05,0.95,0.9485495803353208,18,2.0,1,2.0,1,2.0,1
5011,min_diffuse,30,90,3,3,0.05,0.95,0.9457213235060782,11,2.0,1,2.0,1,2.0,1
5012,min_diffuse,30,90,3,3,0.05,0.95,0.938209018138012,27,3.0,1,3.0,1,3.0,1
5013,min_diffuse,30,90,3,3,0.05,0.95,0.9497499547340976,30,3.0,0,2.0,1,2.0,1
5014,min_diffuse,30,90,3,3,0.05,0.95,0.9488170360496276,13,2.0,1,2.0,1,2.0,1
5015,min_diffuse,30,90,3,3,0.05,0.95,0.947994404422542,23,3.0,0,2.0,1,3.0,0
5016,min_diffuse,30,90,3,3,0.05,0.95,0.9075117399061832,8,2.0,1,2.0,1,2.0,1
5017,min_diffuse,30,90,3,3,0.05,0.95,0.9453958333764028,10,2.0,1,2.0,1,2.0,1
5018,min_diffuse,30,90,3,3,0.05,0.95,0.924113952603142,39,3.0,0,3.0,0,2.0,1
5019,min_diffuse,30,90,3,3,0.05,0.95,0.936668260168828,36,3.0,0,3.0,0,2.0,1
5020,min_diffuse,30,90,3,3,0.05,0.95,0.9445873953253536,9,2.0,1,2.0,1,3.0,0
5021,min_diffuse,30,90,3,3,0.05,0.95,0.9457235656972164,20,3.0,0,2.0,1,3.0,0
5022,min_diffuse,30,90,3,3,0.05,0.95,0.9463834566403432,18,2.0,1,2.0,1,2.0,1
5023,min_diffuse,30,90,3,3,0.05,0.95,0.9261265915008112,11,2.0,1,2.0,1,3.0,0
5024,min_diffuse,30,90,3,3,0.05,0.95,0.9404208035978155,26,3.0,1,3.0,1,3.0,1
5025,min_diffuse,30,90,3,3,0.05,0.95,0.9493134072941374,6,2.0,1,2.0,1,2.0,1
5026,min_diffuse,30,90,3,3,0.05,0.95,0.9082131005805906,11,2.0,1,2.0,1,2.0,1
5027,min_diffuse,30,90,3,3,0.05,0.95,0.9269829421441144,23,2.0,1,2.0,1,2.0,1
5028,min_diffuse,30,90,3,3,0.05,0.95,0.9470850328798256,37,3.0,0,3.0,0,2.0,1
5029,min_diffuse,30,90,3,3,0.05,0.95,0.9280515495026992,28,3.0,0,2.0,1,2.0,1
5030,min_diffuse,30,90,3,3,0.05,0.95,0.903489732966469,8,2.0,1,2.0,1,2.0,1
5031,min_diffuse,30,90,3,3,0.05,0.95,0.9136406004710232,13,2.0,1,2.0,1,2.0,1
5032,min_diffuse,30,90,3,3,0.05,0.95,0.9452190344584994,22,3.0,0,2.0,1,2.0,1
5033,min_diffuse,30,90,3,3,0.05,0.95,0.9260417480536018,12,3.0,0,2.0,1,2.0,1
5034,min_diffuse,30,90,3,3,0.05,0.95,0.9033987825141696,13,2.0,1,2.0,1,2.0,1
5035,min_diffuse,30,90,3,3,0.05,0.95,0.9325165172121008,13,3.0,0,2.0,1,2.0,1
5036,min_diffuse,30,90,3,3,0.05,0.95,0.9435796210580808,37,3.0,1,3.0,1,3.0,1
5037,min_diffuse,30,90,3,3,0.05,0.95,0.9409693402370792,14,2.0,1,2.0,1,3.0,0
5038,min_diffuse,30,90,3,3,0.05,0.95,0.8395950344537445,8,2.0,1,2.0,1,2.0,1
5039,min_diffuse,30,90,3,3,0.05,0.95,0.9403804010498148,31,3.0,0,2.0,1,3.0,0
5040,min_diffuse,30,90,3,3,0.05,0.95,0.9383691925916332,17,3.0,0,3.0,0,2.0,1
5041,min_diffuse,30,90,3,3,0.05,0.95,0.9366899620054788,25,3.0,0,2.0,1,2.0,1
5042,min_diffuse,30,90,3,3,0.05,0.95,0.9132422564885396,21,3.0,0,2.0,1,2.0,1
5043,min_diffuse,30,90,3,3,0.05,0.95,0.861899404056385,8,2.0,1,2.0,1,2.0,1
5044,min_diffuse,30,90,3,3,0.05,0.95,0.9492818067585564,23,3.0,0,2.0,1,3.0,0
5045,min_diffuse,30,90,3,3,0.05,0.95,0.92373517516179,15,2.0,1,2.0,1,2.0,1
5046,min_diffuse,30,90,3,3,0.05,0.95,0.9419548439389528,11,2.0,1,2.0,1,2.0,1
5047,min_diffuse,30,90,3,3,0.05,0.95,0.9395645833196176,22,3.0,0,2.0,1,2.0,1
5048,min_diffuse,30,90,3,3,0.05,0.95,0.8955985849228754,25,3.0,0,2.0,1,2.0,1
5049,min_diffuse,30,90,3,3,0.05,0.95,0.9454752594763038,40,3.0,1,3.0,1,3.0,1
5050,min_diffuse,30,90,3,3,0.05,0.95,0.892506005224689,13,2.0,1,2.0,1,2.0,1
5051,min_diffuse,30,90,3,3,0.05,0.95,0.9264343460048592,43,3.0,1,3.0,1,3.0,1
5052,min_diffuse,30,90,3,3,0.05,0.95,0.9329340436477558,9,2.0,1,2.0,1,2.0,1
5053,min_diffuse,30,90,3,3,0.05,0.95,0.9167856162068176,16,2.0,1,2.0,1,2.0,1
5054,min_diffuse,30,90,3,3,0.05,0.95,0.9276367098562373,36,3.0,1,3.0,1,3.0,1
5055,min_diffuse,30,90,3,3,0.05,0.95,0.9451921347867132,91,4.0,0,4.0,0,3.0,1
5056,min_diffuse,30,90,3,3,0.05,0.95,0.905479480582714,20,3.0,1,3.0,1,3.0,1
5057,min_diffuse,30,90,3,3,0.05,0.95,0.93858173307506,27,3.0,0,3.0,0,2.0,1
5058,min_diffuse,30,90,3,3,0.05,0.95,0.9279060332297168,19,2.0,1,2.0,1,2.0,1
5059,min_diffuse,30,90,3,3,0.05,0.95,0.8281926212632017,9,2.0,1,2.0,1,2.0,1
5060,min_diffuse,30,90,3,3,0.05,0.95,0.930134175135282,43,3.0,1,3.0,1,3.0,1
5061,min_diffuse,30,90,3,3,0.05,0.95,0.8334896659648554,19,3.0,0,2.0,1,2.0,1
5062,min_diffuse,30,90,3,3,0.05,0.95,0.9371199511008154,15,2.0,1,2.0,1,2.0,1
5063,min_diffuse,30,90,3,3,0.05,0.95,0.9016747501848325,17,3.0,0,2.0,1,2.0,1
5064,min_diffuse,30,90,3,3,0.05,0.95,0.940984220546433,12,2.0,1,2.0,1,2.0,1
5065,min_diffuse,30,90,3,3,0.05,0.95,0.9208485793373165,12,2.0,1,2.0,1,2.0,1
5066,min_diffuse,30,90,3,3,0.05,0.95,0.9192961579779212,13,2.0,1,3.0,0,3.0,0
5067,min_diffuse,30,90,3,3,0.05,0.95,0.9385331283840498,48,3.0,1,3.0,1,3.0,1
5068,min_diffuse,30,90,3,3,0.05,0.95,0.9437951879851278,28,3.0,0,2.0,1,2.0,1
5069,min_diffuse,30,90,3,3,0.05,0.95,0.9491929647261574,69,4.0,0,4.0,0,3.0,1
5070,min_diffuse,30,90,3,3,0.05,0.95,0.9376822113738796,21,2.0,1,2.0,1,2.0,1
5071,min_diffuse,30,90,3,3,0.05,0.95,0.8629406714801735,14,2.0,1,2.0,1,2.0,1
5072,min_diffuse,30,90,3,3,0.05,0.95,0.940873266757146,43,4.0,1,4.0,1,4.0,1
5073,min_diffuse,30,90,3,3,0.05,0.95,0.946965778479716,68,3.0,0,3.0,0,2.0,1
5074,min_diffuse,30,90,3,3,0.05,0.95,0.9359527919150432,27,3.0,0,2.0,1,2.0,1
5075,min_diffuse,30,90,3,3,0.05,0.95,0.9451508556880774,13,2.0,1,2.0,1,2.0,1
5076,min_diffuse,30,90,3,3,0.05,0.95,0.8774096485116298,7,2.0,1,2.0,1,2.0,1
5077,min_diffuse,30,90,3,3,0.05,0.95,0.9492092064581872,29,3.0,0,2.0,1,3.0,0
5078,min_diffuse,30,90,3,3,0.05,0.95,0.9445217466905204,23,3.0,0,2.0,1,2.0,1
5079,min_diffuse,30,90,3,3,0.05,0.95,0.945310862444434,22,3.0,0,2.0,1,3.0,0
5080,min_diffuse,30,90,3,3,0.05,0.95,0.926944224406698,46,3.0,1,3.0,1,3.0,1
5081,min_diffuse,30,90,3,3,0.05,0.95,0.912497639459222,16,2.0,1,2.0,1,2.0,1
5082,min_diffuse,30,90,3,3,0.05,0.95,0.941514140639614,27,3.0,0,2.0,1,2.0,1
5083,min_diffuse,30,90,3,3,0.05,0.95,0.8937779069278838,11,2.0,1,2.0,1,2.0,1
5084,min_diffuse,30,90,3,3,0.05,0.95,0.9487372345642668,35,3.0,1,3.0,1,3.0,1
5085,min_diffuse,30,90,3,3,0.05,0.95,0.7845786130464233,9,2.0,1,2.0,1,2.0,1
5086,min_diffuse,30,90,3,3,0.05,0.95,0.9323221236673952,12,2.0,1,2.0,1,2.0,1
5087,min_diffuse,30,90,3,3,0.05,0.95,0.9287754175288528,21,2.0,1,2.0,1,2.0,1
5088,min_diffuse,30,90,3,3,0.05,0.95,0.9465987536178831,19,2.0,1,2.0,1,2.0,1
5089,min_diffuse,30,90,3,3,0.05,0.95,0.9350455707142018,50,3.0,1,3.0,1,3.0,1
5090,min_diffuse,30,90,3,3,0.05,0.95,0.9497279455169052,39,3.0,1,3.0,1,3.0,1
5091,min_diffuse,30,90,3,3,0.05,0.95,0.9467465580191116,9,2.0,1,2.0,1,2.0,1
5092,min_diffuse,30,90,3,3,0.05,0.95,0.9147594592248798,8,2.0,1,2.0,1,2.0,1
5093,min_diffuse,30,90,3,3,0.05,0.95,0.9424292135537268,81,4.0,0,3.0,1,3.0,1
5094,min_diffuse,30,90,3,3,0.05,0.95,0.9300288395859496,17,3.0,0,3.0,0,2.0,1
5095,min_diffuse,30,90,3,3,0.05,0.95,0.9094803873058692,29,3.0,0,3.0,0,2.0,1
5096,min_diffuse,30,90,3,3,0.05,0.95,0.929420588563242,54,4.0,0,3.0,1,3.0,1
5097,min_diffuse,30,90,3,3,0.05,0.95,0.8974261709475745,9,2.0,1,2.0,1,2.0,1
5098,min_diffuse,30,90,3,3,0.05,0.95,0.9417167481534526,34,3.0,1,3.0,1,3.0,1
5099,min_diffuse,30,90,3,3,0.05,0.95,0.889653522069689,9,2.0,1,2.0,1,2.0,1
5100,min_diffuse,30,90,3,3,0.05,0.95,0.9123106107204596,24,3.0,0,2.0,1,2.0,1
5101,min_diffuse,30,90,3,3,0.05,0.95,0.949338093984174,13,2.0,1,2.0,1,2.0,1
5102,min_diffuse,30,90,3,3,0.05,0.95,0.9404163403667666,22,3.0,1,3.0,1,3.0,1
5103,min_diffuse,30,90,3,3,0.05,0.95,0.9399231889372076,25,3.0,0,2.0,1,2.0,1
5104,min_diffuse,30,90,3,3,0.05,0.95,0.9252362791305392,10,2.0,1,2.0,1,2.0,1
5105,min_diffuse,30,90,3,3,0.05,0.95,0.9253272824731194,29,3.0,0,2.0,1,3.0,0
5106,min_diffuse,30,90,3,3,0.05,0.95,0.9398120527342514,8,2.0,1,2.0,1,2.0,1
5107,min_diffuse,30,90,3,3,0.05,0.95,0.9492519191803594,17,2.0,1,2.0,1,2.0,1
5108,min_diffuse,30,90,3,3,0.05,0.95,0.913946833457984,16,2.0,1,2.0,1,2.0,1
5109,min_diffuse,30,90,3,3,0.05,0.95,0.9335373892413,11,2.0,1,2.0,1,2.0,1
5110,min_diffuse,30,90,3,3,0.05,0.95,0.9179709691200888,12,2.0,1,2.0,1,2.0,1
5111,min_diffuse,30,90,3,3,0.05,0.95,0.907298578711092,26,3.0,1,3.0,1,3.0,1
5112,min_diffuse,30,90,3,3,0.05,0.95,0.9255996538640614,27,3.0,1,3.0,1,3.0,1
5113,min_diffuse,30,90,3,3,0.05,0.95,0.9182008721215726,8,2.0,1,2.0,1,2.0,1
5114,min_diffuse,30,90,3,3,0.05,0.95,0.9366545901583784,16,2.0,1,2.0,1,3.0,0
5115,min_diffuse,30,90,3,3,0.05,0.95,0.906793602298142,36,3.0,0,3.0,0,2.0,1
5116,min_diffuse,30,90,3,3,0.05,0.95,0.944529499602197,10,2.0,1,2.0,1,2.0,1
5117,min_diffuse,30,90,3,3,0.05,0.95,0.9387262198911148,18,3.0,1,3.0,1,3.0,1
5118,min_diffuse,30,90,3,3,0.05,0.95,0.942821065110532,18,3.0,0,2.0,1,2.0,1
5119,min_diffuse,30,90,3,3,0.05,0.95,0.9305771964832168,18,2.0,1,2.0,1,2.0,1
5120,min_diffuse,30,90,3,3,0.05,0.95,0.9421207737787868,23,3.0,0,2.0,1,2.0,1
5121,min_diffuse,30,90,3,3,0.05,0.95,0.91783808069349,15,3.0,0,2.0,1,2.0,1
5122,min_diffuse,30,90,3,3,0.05,0.95,0.9210458550476948,27,3.0,0,2.0,1,2.0,1
5123,min_diffuse,30,90,3,3,0.05,0.95,0.9429886043443372,18,3.0,0,2.0,1,3.0,0
5124,min_diffuse,30,90,3,3,0.05,0.95,0.948718962585128,42,3.0,1,3.0,1,3.0,1
5125,min_diffuse,30,90,3,3,0.05,0.95,0.9269992368179628,14,2.0,1,2.0,1,2.0,1
5126,min_diffuse,30,90,3,3,0.05,0.95,0.8205350658116249,5,2.0,0,1.0,1,2.0,0
5127,min_diffuse,30,90,3,3,0.05,0.95,0.9023146626996514,51,3.0,0,2.0,1,2.0,1
5128,min_diffuse,30,90,3,3,0.05,0.95,0.9405591937123584,25,3.0,1,3.0,1,3.0,1
5129,min_diffuse,30,90,3,3,0.05,0.95,0.9066591271663372,11,2.0,1,2.0,1,2.0,1
5130,min_diffuse,30,90,3,3,0.05,0.95,0.899027824245377,32,3.0,0,3.0,0,2.0,1
5131,min_diffuse,30,90,3,3,0.05,0.95,0.9435824064698604,20,3.0,0,2.0,1,2.0,1
5132,min_diffuse,30,90,3,3,0.05,0.95,0.9054456359309826,23,3.0,1,3.0,1,3.0,1
5133,min_diffuse,30,90,3,3,0.05,0.95,0.93137814825192,15,2.0,1,2.0,1,2.0,1
5134,min_diffuse,30,90,3,3,0.05,0.95,0.9441228056295748,20,3.0,0,2.0,1,2.0,1
5135,min_diffuse,30,90,3,3,0.05,0.95,0.9490086740517384,24,3.0,0,2.0,1,3.0,0
5136,min_diffuse,30,90,3,3,0.05,0.95,0.9397868089700722,8,2.0,1,2.0,1,2.0,1
5137,min_diffuse,30,90,3,3,0.05,0.95,0.8889832832550166,7,2.0,1,2.0,1,2.0,1
5138,min_diffuse,30,90,3,3,0.05,0.95,0.9123830050551138,10,2.0,1,2.0,1,2.0,1
5139,min_diffuse,30,90,3,3,0.05,0.95,0.9485644685350136,21,3.0,0,2.0,1,2.0,1
5140,min_diffuse,30,90,3,3,0.05,0.95,0.9341576384834608,29,3.0,1,3.0,1,3.0,1
5141,min_diffuse,30,90,3,3,0.05,0.95,0.928024395887728,14,3.0,0,2.0,1,3.0,0
5142,min_diffuse,30,90,3,3,0.05,0.95,0.9215088630085868,16,2.0,1,2.0,1,2.0,1
5143,min_diffuse,30,90,3,3,0.05,0.95,0.9473507696381852,17,2.0,1,2.0,1,2.0,1
5144,min_diffuse,30,90,3,3,0.05,0.95,0.9296271719264476,29,3.0,0,3.0,0,2.0,1
5145,min_diffuse,30,90,3,3,0.05,0.95,0.9354902833177806,19,3.0,1,3.0,1,3.0,1
5146,min_diffuse,30,90,3,3,0.05,0.95,0.8815587323608431,5,2.0,1,2.0,1,2.0,1
5147,min_diffuse,30,90,3,3,0.05,0.95,0.9338698176154692,15,2.0,1,2.0,1,2.0,1
5148,min_diffuse,30,90,3,3,0.05,0.95,0.9491193087628448,38,3.0,1,3.0,1,3.0,1
5149,min_diffuse,30,90,3,3,0.05,0.95,0.9294593982060068,26,3.0,0,2.0,1,2.0,1
5150,min_diffuse,30,90,3,3,0.05,0.95,0.9265200564443464,24,3.0,0,3.0,0,2.0,1
5151,min_diffuse,30,90,3,3,0.05,0.95,0.9206251776725516,22,3.0,1,3.0,1,3.0,1
5152,min_diffuse,30,90,3,3,0.05,0.95,0.9373296753497644,29,3.0,1,3.0,1,3.0,1
5153,min_diffuse,30,90,3,3,0.05,0.95,0.9252425569555088,18,2.0,1,2.0,1,2.0,1
5154,min_diffuse,30,90,3,3,0.05,0.95,0.91944288049484,21,3.0,0,2.0,1,2.0,1
5155,min_diffuse,30,90,3,3,0.05,0.95,0.9352468027845467,48,3.0,1,3.0,1,3.0,1
5156,min_diffuse,30,90,3,3,0.05,0.95,0.923524597159012,12,2.0,1,2.0,1,2.0,1
5157,min_diffuse,30,90,3,3,0.05,0.95,0.919891258223102,15,2.0,1,2.0,1,2.0,1
5158,min_diffuse,30,90,3,3,0.05,0.95,0.8738175825143394,10,2.0,1,2.0,1,2.0,1
5159,min_diffuse,30,90,3,3,0.05,0.95,0.9414070443918164,45,4.0,1,4.0,1,4.0,1
5160,min_diffuse,30,90,3,3,0.05,0.95,0.9496991639923212,14,2.0,1,2.0,1,2.0,1
5161,min_diffuse,30,90,3,3,0.05,0.95,0.9325934819684204,6,2.0,1,2.0,1,2.0,1
5162,min_diffuse,30,90,3,3,0.05,0.95,0.9497226964328952,40,3.0,0,3.0,0,2.0,1
5163,min_diffuse,30,90,3,3,0.05,0.95,0.9337902866850544,16,3.0,0,2.0,1,2.0,1
5164,min_diffuse,30,90,3,3,0.05,0.95,0.9238750637483928,20,3.0,0,2.0,1,2.0,1
5165,min_diffuse,30,90,3,3,0.05,0.95,0.9082272033942174,16,2.0,1,2.0,1,2.0,1
5166,min_diffuse,30,90,3,3,0.05,0.95,0.9326503727290244,14,3.0,0,2.0,1,2.0,1
5167,min_diffuse,30,90,3,3,0.05,0.95,0.891504571335447,15,2.0,1,2.0,1,2.0,1
5168,min_diffuse,30,90,3,3,0.05,0.95,0.927248077785936,26,3.0,0,3.0,0,2.0,1
5169,min_diffuse,30,90,3,3,0.05,0.95,0.9462767601218374,39,4.0,1,4.0,1,4.0,1
5170,min_diffuse,30,90,3,3,0.05,0.95,0.8914682215864411,16,2.0,1,2.0,1,2.0,1
5171,min_diffuse,30,90,3,3,0.05,0.95,0.8677018373057225,5,2.0,1,2.0,1,2.0,1
5172,min_diffuse,30,90,3,3,0.05,0.95,0.93469164161926,15,3.0,1,3.0,1,3.0,1
5173,min_diffuse,30,90,3,3,0.05,0.95,0.9427226754045316,24,3.0,0,2.0,1,2.0,1
5174,min_diffuse,30,90,3,3,0.05,0.95,0.9440072487829314,11,2.0,1,2.0,1,2.0,1
5175,min_diffuse,30,90,3,3,0.05,0.95,0.8672733772356681,6,2.0,1,2.0,1,2.0,1
5176,min_diffuse,30,90,3,3,0.05,0.95,0.9469496667858828,7,2.0,1,2.0,1,2.0,1
5177,min_diffuse,30,90,3,3,0.05,0.95,0.9250391031177714,21,3.0,0,2.0,1,2.0,1
5178,min_diffuse,30,90,3,3,0.05,0.95,0.9442455873627724,39,3.0,0,3.0,0,2.0,1
5179,min_diffuse,30,90,3,3,0.05,0.95,0.9371667051919752,45,3.0,1,3.0,1,3.0,1
5180,min_diffuse,30,90,3,3,0.05,0.95,0.9435042959948358,30,3.0,0,2.0,1,2.0,1
5181,min_diffuse,30,90,3,3,0.05,0.95,0.9364042235853836,23,3.0,0,2.0,1,2.0,1
5182,min_diffuse,30,90,3,3,0.05,0.95,0.8272408120549679,13,2.0,1,2.0,1,2.0,1
5183,min_diffuse,30,90,3,3,0.05,0.95,0.9457327706313934,18,3.0,0,2.0,1,3.0,0
5184,min_diffuse,30,90,3,3,0.05,0.95,0.94572510234899,37,3.0,1,3.0,1,3.0,1
5185,min_diffuse,30,90,3,3,0.05,0.95,0.9359079596069468,21,2.0,1,2.0,1,2.0,1
5186,min_diffuse,30,90,3,3,0.05,0.95,0.921404890349608,10,2.0,1,2.0,1,2.0,1
5187,min_diffuse,30,90,3,3,0.05,0.95,0.939308319186446,10,2.0,1,2.0,1,2.0,1
5188,min_diffuse,30,90,3,3,0.05,0.95,0.9357531851800716,17,2.0,1,2.0,1,2.0,1
5189,min_diffuse,30,90,3,3,0.05,0.95,0.9353260592704908,11,2.0,1,2.0,1,2.0,1
5190,min_diffuse,30,90,3,3,0.05,0.95,0.9187576324928144,8,2.0,1,2.0,1,2.0,1
5191,min_diffuse,30,90,3,3,0.05,0.95,0.9392785955585748,35,3.0,1,3.0,1,3.0,1
5192,min_diffuse,30,90,3,3,0.05,0.95,0.9438929469928669,21,3.0,0,3.0,0,2.0,1
5193,min_diffuse,30,90,3,3,0.05,0.95,0.9017710601289842,19,2.0,1,2.0,1,2.0,1
5194,min_diffuse,30,90,3,3,0.05,0.95,0.934645093700606,20,2.0,1,2.0,1,2.0,1
5195,min_diffuse,30,90,3,3,0.05,0.95,0.9239596149835916,42,3.0,1,3.0,1,3.0,1
5196,min_diffuse,30,90,3,3,0.05,0.95,0.928767937440698,14,2.0,1,2.0,1,2.0,1
5197,min_diffuse,30,90,3,3,0.05,0.95,0.9470843240953372,17,3.0,1,3.0,1,3.0,1
5198,min_diffuse,30,90,3,3,0.05,0.95,0.9328143390547456,9,2.0,1,2.0,1,2.0,1
5199,min_diffuse,30,90,3,3,0.05,0.95,0.9179468453878528,21,3.0,1,3.0,1,3.0,1
5200,min_diffuse,30,90,3,3,0.05,0.95,0.9494979281499936,37,3.0,1,3.0,1,3.0,1
5201,min_diffuse,30,90,3,3,0.05,0.95,0.9237447471899256,15,2.0,1,2.0,1,2.0,1
5202,min_diffuse,30,90,3,3,0.05,0.95,0.94267396694585,30,3.0,1,3.0,1,3.0,1
5203,min_diffuse,30,90,3,3,0.05,0.95,0.926927978085632,21,3.0,1,3.0,1,3.0,1
5204,min_diffuse,30,90,3,3,0.05,0.95,0.947686458368193,11,2.0,1,2.0,1,2.0,1
5205,min_diffuse,30,90,3,3,0.05,0.95,0.9342354915764094,35,3.0,1,3.0,1,3.0,1
5206,min_diffuse,30,90,3,3,0.05,0.95,0.9158227306652096,19,3.0,1,3.0,1,3.0,1
5207,min_diffuse,30,90,3,3,0.05,0.95,0.933612651915034,27,3.0,1,3.0,1,3.0,1
5208,min_diffuse,30,90,3,3,0.05,0.95,0.9156589169034552,10,2.0,1,2.0,1,2.0,1
5209,min_diffuse,30,90,3,3,0.05,0.95,0.928851818257911,23,3.0,0,2.0,1,2.0,1
5210,min_diffuse,30,90,3,3,0.05,0.95,0.9130704838304036,11,2.0,1,2.0,1,3.0,0
5211,min_diffuse,30,90,3,3,0.05,0.95,0.920115046200709,15,3.0,0,2.0,1,3.0,0
5212,min_diffuse,30,90,3,3,0.05,0.95,0.9330057355582788,11,2.0,1,2.0,1,2.0,1
5213,min_diffuse,30,90,3,3,0.05,0.95,0.8952416393340884,14,3.0,0,2.0,1,2.0,1
5214,min_diffuse,30,90,3,3,0.05,0.95,0.9429843758882176,13,3.0,0,3.0,0,2.0,1
5215,min_diffuse,30,90,3,3,0.05,0.95,0.9321573433640136,25,3.0,1,3.0,1,3.0,1
5216,min_diffuse,30,90,3,3,0.05,0.95,0.9376775398820368,28,3.0,1,3.0,1,3.0,1
5217,min_diffuse,30,90,3,3,0.05,0.95,0.8612180022204561,14,2.0,1,2.0,1,2.0,1
5218,min_diffuse,30,90,3,3,0.05,0.95,0.948139253917722,35,3.0,0,2.0,1,3.0,0
5219,min_diffuse,30,90,3,3,0.05,0.95,0.90388659328597,16,3.0,0,2.0,1,2.0,1
5220,min_diffuse,30,90,3,3,0.05,0.95,0.9437375020877444,28,3.0,1,3.0,1,3.0,1
5221,min_diffuse,30,90,3,3,0.05,0.95,0.8903299189772688,8,2.0,1,2.0,1,2.0,1
5222,min_diffuse,30,90,3,3,0.05,0.95,0.931364630746462,20,3.0,0,2.0,1,3.0,0
5223,min_diffuse,30,90,3,3,0.05,0.95,0.8554160271981677,9,2.0,1,2.0,1,2.0,1
5224,min_diffuse,30,90,3,3,0.05,0.95,0.9179140818559768,22,3.0,0,2.0,1,3.0,0
5225,min_diffuse,30,90,3,3,0.05,0.95,0.9453383482267824,32,3.0,0,3.0,0,2.0,1
5226,min_diffuse,30,90,3,3,0.05,0.95,0.9096587850556404,26,3.0,1,3.0,1,3.0,1
5227,min_diffuse,30,90,3,3,0.05,0.95,0.9466626485628796,38,3.0,1,3.0,1,3.0,1
5228,min_diffuse,30,90,3,3,0.05,0.95,0.941550461402418,26,3.0,0,3.0,0,2.0,1
5229,min_diffuse,30,90,3,3,0.05,0.95,0.9485366582806392,14,2.0,1,2.0,1,2.0,1
5230,min_diffuse,30,90,3,3,0.05,0.95,0.9377204523206696,21,3.0,0,2.0,1,2.0,1
5231,min_diffuse,30,90,3,3,0.05,0.95,0.9220048864308552,25,3.0,0,2.0,1,2.0,1
5232,min_diffuse,30,90,3,3,0.05,0.95,0.9441139831926764,54,3.0,1,3.0,1,3.0,1
5233,min_diffuse,30,90,3,3,0.05,0.95,0.9136280779986544,18,3.0,1,3.0,1,3.0,1
5234,min_diffuse,30,90,3,3,0.05,0.95,0.9258202887280216,35,4.0,0,3.0,1,3.0,1
5235,min_diffuse,30,90,3,3,0.05,0.95,0.9372032659286398,14,2.0,1,2.0,1,2.0,1
5236,min_diffuse,30,90,3,3,0.05,0.95,0.9348242368680034,24,3.0,0,2.0,1,2.0,1
5237,min_diffuse,30,90,3,3,0.05,0.95,0.9248814509942566,16,3.0,0,2.0,1,3.0,0
5238,min_diffuse,30,90,3,3,0.05,0.95,0.8499634086480824,8,2.0,1,2.0,1,2.0,1
5239,min_diffuse,30,90,3,3,0.05,0.95,0.9341777590477574,33,3.0,0,3.0,0,2.0,1
5240,min_diffuse,30,90,3,3,0.05,0.95,0.9164152106223398,20,3.0,1,3.0,1,3.0,1
5241,min_diffuse,30,90,3,3,0.05,0.95,0.9174341690153796,26,3.0,0,2.0,1,2.0,1
5242,min_diffuse,30,90,3,3,0.05,0.95,0.918121563630386,15,2.0,1,2.0,1,2.0,1
5243,min_diffuse,30,90,3,3,0.05,0.95,0.9491021822442456,39,3.0,1,3.0,1,3.0,1
5244,min_diffuse,30,90,3,3,0.05,0.95,0.9429155049220026,37,3.0,1,3.0,1,3.0,1
5245,min_diffuse,30,90,3,3,0.05,0.95,0.9299581672945876,50,3.0,0,3.0,0,2.0,1
5246,min_diffuse,30,90,3,3,0.05,0.95,0.9363976865073717,13,2.0,1,2.0,1,2.0,1
5247,min_diffuse,30,90,3,3,0.05,0.95,0.9445359627712572,29,3.0,1,3.0,1,3.0,1
5248,min_diffuse,30,90,3,3,0.05,0.95,0.9489561070663898,37,3.0,0,2.0,1,3.0,0
5249,min_diffuse,30,90,3,3,0.05,0.95,0.922633081961618,28,3.0,1,3.0,1,3.0,1
5250,min_diffuse,30,90,3,3,0.05,0.95,0.9265844074052284,23,3.0,0,2.0,1,2.0,1
5251,min_diffuse,30,90,3,3,0.05,0.95,0.8947075655835404,23,3.0,0,2.0,1,2.0,1
5252,min_diffuse,30,90,3,3,0.05,0.95,0.9476058109381226,19,3.0,0,2.0,1,2.0,1
5253,min_diffuse,30,90,3,3,0.05,0.95,0.9483602577403716,30,3.0,1,3.0,1,3.0,1
5254,min_diffuse,30,90,3,3,0.05,0.95,0.9427230906242472,51,3.0,0,2.0,1,2.0,1
5255,min_diffuse,30,90,3,3,0.05,0.95,0.9236428091392848,17,2.0,1,2.0,1,2.0,1
5256,min_diffuse,30,90,3,3,0.05,0.95,0.9217551619745836,42,3.0,1,3.0,1,3.0,1
5257,min_diffuse,30,90,3,3,0.05,0.95,0.9001589830559568,11,2.0,1,2.0,1,2.0,1
5258,min_diffuse,30,90,3,3,0.05,0.95,0.9388562226231468,27,3.0,1,3.0,1,3.0,1
5259,min_diffuse,30,90,3,3,0.05,0.95,0.8851185828857266,6,2.0,1,2.0,1,2.0,1
5260,min_diffuse,30,90,3,3,0.05,0.95,0.882765249921364,12,2.0,1,2.0,1,2.0,1
5261,min_diffuse,30,90,3,3,0.05,0.95,0.949416573132381,25,3.0,0,2.0,1,2.0,1
5262,min_diffuse,30,90,3,3,0.05,0.95,0.915020137214425,8,2.0,1,2.0,1,2.0,1
5263,min_diffuse,30,90,3,3,0.05,0.95,0.9348621559191176,42,3.0,1,3.0,1,3.0,1
5264,min_diffuse,30,90,3,3,0.05,0.95,0.9115578172777892,24,3.0,0,2.0,1,2.0,1
5265,min_diffuse,30,90,3,3,0.05,0.95,0.945558910246749,71,3.0,1,3.0,1,3.0,1
5266,min_diffuse,30,90,3,3,0.05,0.95,0.912629284000572,17,3.0,0,2.0,1,2.0,1
5267,min_diffuse,30,90,3,3,0.05,0.95,0.946233007525967,9,2.0,1,2.0,1,2.0,1
5268,min_diffuse,30,90,3,3,0.05,0.95,0.9245204741388988,39,3.0,1,3.0,1,3.0,1
5269,min_diffuse,30,90,3,3,0.05,0.95,0.949833674381268,26,3.0,1,3.0,1,3.0,1
5270,min_diffuse,30,90,3,3,0.05,0.95,0.925640937696504,48,3.0,1,3.0,1,3.0,1
5271,min_diffuse,30,90,3,3,0.05,0.95,0.9251033716392304,17,3.0,0,2.0,1,2.0,1
5272,min_diffuse,30,90,3,3,0.05,0.95,0.9424549023220608,76,3.0,1,3.0,1,3.0,1
5273,min_diffuse,30,90,3,3,0.05,0.95,0.9258671527466864,13,2.0,1,2.0,1,2.0,1
5274,min_diffuse,30,90,3,3,0.05,0.95,0.9204177660031316,19,3.0,0,2.0,1,3.0,0
5275,min_diffuse,30,90,3,3,0.05,0.95,0.941903966016501,29,3.0,0,2.0,1,2.0,1
5276,min_diffuse,30,90,3,3,0.05,0.95,0.946861395848813,11,2.0,1,2.0,1,2.0,1
5277,min_diffuse,30,90,3,3,0.05,0.95,0.9021715842393716,7,2.0,1,2.0,1,2.0,1
5278,min_diffuse,30,90,3,3,0.05,0.95,0.8973674280678259,32,3.0,0,2.0,1,2.0,1
5279,min_diffuse,30,90,3,3,0.05,0.95,0.9393855764388372,100,4.0,0,4.0,0,3.0,1
5280,min_diffuse,30,90,3,3,0.05,0.95,0.9364222463658288,23,3.0,0,2.0,1,2.0,1
5281,min_diffuse,30,90,3,3,0.05,0.95,0.9261037136235222,13,2.0,1,2.0,1,2.0,1
5282,min_diffuse,30,90,3,3,0.05,0.95,0.898818870511753,12,2.0,1,2.0,1,2.0,1
5283,min_diffuse,30,90,3,3,0.05,0.95,0.938194658209284,24,3.0,0,2.0,1,3.0,0
5284,min_diffuse,30,90,3,3,0.05,0.95,0.9384262621856824,8,2.0,1,2.0,1,2.0,1
5285,min_diffuse,30,90,3,3,0.05,0.95,0.94823382104914,50,4.0,0,3.0,1,3.0,1
5286,min_diffuse,30,90,3,3,0.05,0.95,0.9356345123386752,30,3.0,0,3.0,0,2.0,1
5287,min_diffuse,30,90,3,3,0.05,0.95,0.9419713835435186,9,2.0,1,2.0,1,2.0,1
5288,min_diffuse,30,90,3,3,0.05,0.95,0.8721162435337387,7,2.0,1,2.0,1,2.0,1
5289,min_diffuse,30,90,3,3,0.05,0.95,0.9492538251855924,37,3.0,0,2.0,1,3.0,0
5290,min_diffuse,30,90,3,3,0.05,0.95,0.932199194043699,11,2.0,1,2.0,1,2.0,1
5291,min_diffuse,30,90,3,3,0.05,0.95,0.9284600097651028,8,2.0,1,2.0,1,2.0,1
5292,min_diffuse,30,90,3,3,0.05,0.95,0.9284605355100948,52,3.0,1,3.0,1,3.0,1
5293,min_diffuse,30,90,3,3,0.05,0.95,0.9497325344432698,19,3.0,0,3.0,0,2.0,1
5294,min_diffuse,30,90,3,3,0.05,0.95,0.9119083236559068,26,3.0,0,2.0,1,2.0,1
5295,min_diffuse,30,90,3,3,0.05,0.95,0.9301541646926442,11,2.0,1,2.0,1,2.0,1
5296,min_diffuse,30,90,3,3,0.05,0.95,0.916958207076596,11,2.0,1,2.0,1,2.0,1
5297,min_diffuse,30,90,3,3,0.05,0.95,0.9412744475620288,28,3.0,0,3.0,0,2.0,1
5298,min_diffuse,30,90,3,3,0.05,0.95,0.931200595559916,12,2.0,1,2.0,1,2.0,1
5299,min_diffuse,30,90,3,3,0.05,0.95,0.9124834449216928,15,3.0,0,2.0,1,2.0,1
5300,min_diffuse,30,90,3,3,0.05,0.95,0.904150383026407,10,2.0,1,2.0,1,2.0,1
5301,min_diffuse,30,90,3,3,0.05,0.95,0.889225987169954,8,2.0,1,2.0,1,2.0,1
5302,min_diffuse,30,90,3,3,0.05,0.95,0.9489645531316,27,3.0,0,3.0,0,2.0,1
5303,min_diffuse,30,90,3,3,0.05,0.95,0.8955562372455312,17,2.0,1,2.0,1,2.0,1
5304,min_diffuse,30,90,3,3,0.05,0.95,0.9244354195164513,22,3.0,0,2.0,1,3.0,0
5305,min_diffuse,30,90,3,3,0.05,0.95,0.9302094021424436,8,2.0,1,2.0,1,2.0,1
5306,min_diffuse,30,90,3,3,0.05,0.95,0.8688220347306655,15,2.0,1,2.0,1,2.0,1
5307,min_diffuse,30,90,3,3,0.05,0.95,0.8154112485182737,6,2.0,1,2.0,1,2.0,1
5308,min_diffuse,30,90,3,3,0.05,0.95,0.9147947945646924,28,3.0,0,2.0,1,2.0,1
5309,min_diffuse,30,90,3,3,0.05,0.95,0.9375144310082124,60,3.0,1,3.0,1,3.0,1
5310,min_diffuse,30,90,3,3,0.05,0.95,0.8896639109104063,29,3.0,0,3.0,0,2.0,1
5311,min_diffuse,30,90,3,3,0.05,0.95,0.9397704611279444,42,3.0,1,3.0,1,3.0,1
5312,min_diffuse,30,90,3,3,0.05,0.95,0.9254176775438394,6,2.0,1,2.0,1,2.0,1
5313,min_diffuse,30,90,3,3,0.05,0.95,0.8893157179985159,7,2.0,1,2.0,1,2.0,1
5314,min_diffuse,30,90,3,3,0.05,0.95,0.9078078878329736,43,3.0,1,3.0,1,3.0,1
5315,min_diffuse,30,90,3,3,0.05,0.95,0.9471646899157848,19,3.0,0,2.0,1,3.0,0
5316,min_diffuse,30,90,3,3,0.05,0.95,0.9181080741066102,22,3.0,0,2.0,1,3.0,0
5317,min_diffuse,30,90,3,3,0.05,0.95,0.8596626625612217,6,2.0,1,2.0,1,2.0,1
5318,min_diffuse,30,90,3,3,0.05,0.95,0.9471973461073616,7,2.0,1,2.0,1,2.0,1
5319,min_diffuse,30,90,3,3,0.05,0.95,0.9324286157027026,31,3.0,0,2.0,1,2.0,1
5320,min_diffuse,30,90,3,3,0.05,0.95,0.9197955088942982,11,2.0,1,2.0,1,2.0,1
5321,min_diffuse,30,90,3,3,0.05,0.95,0.9013808703374484,21,3.0,1,3.0,1,3.0,1
5322,min_diffuse,30,90,3,3,0.05,0.95,0.93312821252365,19,3.0,0,2.0,1,2.0,1
5323,min_diffuse,30,90,3,3,0.05,0.95,0.8832710720891463,9,2.0,1,2.0,1,2.0,1
5324,min_diffuse,30,90,3,3,0.05,0.95,0.9426186922904924,45,3.0,0,2.0,1,2.0,1
5325,min_diffuse,30,90,3,3,0.05,0.95,0.9203428850253228,13,2.0,1,2.0,1,2.0,1
5326,min_diffuse,30,90,3,3,0.05,0.95,0.9092050820898788,19,3.0,0,2.0,1,2.0,1
5327,min_diffuse,30,90,3,3,0.05,0.95,0.8745489161042163,18,2.0,1,2.0,1,2.0,1
5328,min_diffuse,30,90,3,3,0.05,0.95,0.932973345052988,10,2.0,1,2.0,1,2.0,1
5329,min_diffuse,30,90,3,3,0.05,0.95,0.9287111462807404,18,3.0,0,2.0,1,3.0,0
5330,min_diffuse,30,90,3,3,0.05,0.95,0.9451033943693474,25,3.0,0,2.0,1,2.0,1
5331,min_diffuse,30,90,3,3,0.05,0.95,0.931673830399181,25,3.0,1,3.0,1,3.0,1
5332,min_diffuse,30,90,3,3,0.05,0.95,0.878025289054538,18,2.0,1,2.0,1,2.0,1
5333,min_diffuse,30,90,3,3,0.05,0.95,0.9446387115192594,17,2.0,1,3.0,0,2.0,1
5334,min_diffuse,30,90,3,3,0.05,0.95,0.9204885641521028,23,3.0,0,2.0,1,2.0,1
5335,min_diffuse,30,90,3,3,0.05,0.95,0.949101817494425,114,4.0,0,3.0,1,3.0,1
5336,min_diffuse,30,90,3,3,0.05,0.95,0.930253982406258,36,3.0,1,3.0,1,3.0,1
5337,min_diffuse,30,90,3,3,0.05,0.95,0.9336866760439362,43,4.0,0,3.0,1,3.0,1
5338,min_diffuse,30,90,3,3,0.05,0.95,0.9345165912509716,8,2.0,1,2.0,1,2.0,1
5339,min_diffuse,30,90,3,3,0.05,0.95,0.9124570486099388,9,2.0,1,2.0,1,2.0,1
5340,min_diffuse,30,90,3,3,0.05,0.95,0.936032884068302,29,2.0,1,2.0,1,2.0,1
5341,min_diffuse,30,90,3,3,0.05,0.95,0.9307311355226128,23,3.0,0,2.0,1,2.0,1
5342,min_diffuse,30,90,3,3,0.05,0.95,0.9486759244430436,42,3.0,1,3.0,1,3.0,1
5343,min_diffuse,30,90,3,3,0.05,0.95,0.9142088586970454,10,2.0,1,2.0,1,2.0,1
5344,min_diffuse,30,90,3,3,0.05,0.95,0.9086608575691734,27,3.0,0,3.0,0,2.0,1
5345,min_diffuse,30,90,3,3,0.05,0.95,0.9298507178714238,6,2.0,1,2.0,1,2.0,1
5346,min_diffuse,30,90,3,3,0.05,0.95,0.9341518430561704,55,3.0,1,3.0,1,3.0,1
5347,min_diffuse,30,90,3,3,0.05,0.95,0.8914473718861405,25,3.0,1,3.0,1,3.0,1
5348,min_diffuse,30,90,3,3,0.05,0.95,0.9249913095489856,22,3.0,1,3.0,1,3.0,1
5349,min_diffuse,30,90,3,3,0.05,0.95,0.9429626049968256,24,2.0,1,2.0,1,2.0,1
5350,min_diffuse,30,90,3,3,0.05,0.95,0.9223616811812884,10,2.0,1,2.0,1,2.0,1
5351,min_diffuse,30,90,3,3,0.05,0.95,0.9402444094283752,21,3.0,1,3.0,1,3.0,1
5352,min_diffuse,30,90,3,3,0.05,0.95,0.9046908400539626,18,3.0,0,3.0,0,2.0,1
5353,min_diffuse,30,90,3,3,0.05,0.95,0.917909109775376,8,2.0,1,2.0,1,2.0,1
5354,min_diffuse,30,90,3,3,0.05,0.95,0.9427341287505516,14,2.0,1,2.0,1,2.0,1
5355,min_diffuse,30,90,3,3,0.05,0.95,0.9284481499345344,26,3.0,0,2.0,1,2.0,1
5356,min_diffuse,30,90,3,3,0.05,0.95,0.9358794757890656,8,2.0,1,2.0,1,2.0,1
5357,min_diffuse,30,90,3,3,0.05,0.95,0.9099147850817382,17,3.0,0,2.0,1,2.0,1
5358,min_diffuse,30,90,3,3,0.05,0.95,0.9075036340960032,18,2.0,1,2.0,1,2.0,1
5359,min_diffuse,30,90,3,3,0.05,0.95,0.939941365817367,11,2.0,1,2.0,1,2.0,1
5360,min_diffuse,30,90,3,3,0.05,0.95,0.9482494543376514,41,3.0,0,3.0,0,2.0,1
5361,min_diffuse,30,90,3,3,0.05,0.95,0.9284261381844648,39,4.0,0,3.0,1,3.0,1
5362,min_diffuse,30,90,3,3,0.05,0.95,0.9344959236882682,20,2.0,1,2.0,1,2.0,1
5363,min_diffuse,30,90,3,3,0.05,0.95,0.8761231902334689,49,3.0,1,3.0,1,3.0,1
5364,min_diffuse,30,90,3,3,0.05,0.95,0.9445507059521768,25,3.0,1,3.0,1,3.0,1
5365,min_diffuse,30,90,3,3,0.05,0.95,0.9335282182202012,7,2.0,1,2.0,1,2.0,1
5366,min_diffuse,30,90,3,3,0.05,0.95,0.8845025335009778,37,3.0,1,3.0,1,3.0,1
5367,min_diffuse,30,90,3,3,0.05,0.95,0.9340788120400942,12,2.0,1,2.0,1,2.0,1
5368,min_diffuse,30,90,3,3,0.05,0.95,0.8677256253617902,25,3.0,0,2.0,1,3.0,0
5369,min_diffuse,30,90,3,3,0.05,0.95,0.94477402552458,20,3.0,0,3.0,0,2.0,1
5370,min_diffuse,30,90,3,3,0.05,0.95,0.9363256446122974,27,3.0,0,3.0,0,2.0,1
5371,min_diffuse,30,90,3,3,0.05,0.95,0.933239880917868,31,3.0,0,3.0,0,2.0,1
5372,min_diffuse,30,90,3,3,0.05,0.95,0.9028450520888178,12,2.0,1,2.0,1,2.0,1
5373,min_diffuse,30,90,3,3,0.05,0.95,0.9080235115664574,28,3.0,1,3.0,1,3.0,1
5374,min_diffuse,30,90,3,3,0.05,0.95,0.9325467085400764,10,2.0,1,2.0,1,2.0,1
5375,min_diffuse,30,90,3,3,0.05,0.95,0.9079433353302464,10,2.0,1,2.0,1,2.0,1
5376,min_diffuse,30,90,3,3,0.05,0.95,0.9400666965372432,25,3.0,0,2.0,1,2.0,1
5377,min_diffuse,30,90,3,3,0.05,0.95,0.9462426671474634,33,3.0,0,3.0,0,2.0,1
5378,min_diffuse,30,90,3,3,0.05,0.95,0.9486563363463448,15,2.0,1,2.0,1,2.0,1
5379,min_diffuse,30,90,3,3,0.05,0.95,0.932812637902056,43,3.0,1,3.0,1,3.0,1
5380,min_diffuse,30,90,3,3,0.05,0.95,0.9412141917799788,18,3.0,0,3.0,0,2.0,1
5381,min_diffuse,30,90,3,3,0.05,0.95,0.9462411737971717,12,2.0,1,2.0,1,2.0,1
5382,min_diffuse,30,90,3,3,0.05,0.95,0.941726697936862,37,3.0,0,2.0,1,2.0,1
5383,min_diffuse,30,90,3,3,0.05,0.95,0.9452140645322304,20,3.0,0,2.0,1,2.0,1
5384,min_diffuse,30,90,3,3,0.05,0.95,0.9161936674918574,21,3.0,0,2.0,1,2.0,1
5385,min_diffuse,30,90,3,3,0.05,0.95,0.9370804870338686,13,2.0,1,2.0,1,2.0,1
5386,min_diffuse,30,90,3,3,0.05,0.95,0.9450537055609776,20,2.0,1,2.0,1,2.0,1
5387,min_diffuse,30,90,3,3,0.05,0.95,0.940821615730724,17,2.0,1,2.0,1,2.0,1
5388,min_diffuse,30,90,3,3,0.05,0.95,0.934092240450134,9,2.0,1,2.0,1,2.0,1
5389,min_diffuse,30,90,3,3,0.05,0.95,0.8984017790943892,18,2.0,1,2.0,1,2.0,1
5390,min_diffuse,30,90,3,3,0.05,0.95,0.913168852322536,18,2.0,1,2.0,1,2.0,1
5391,min_diffuse,30,90,3,3,0.05,0.95,0.9494964917722064,78,4.0,0,4.0,0,3.0,1
5392,min_diffuse,30,90,3,3,0.05,0.95,0.8799697240165074,20,3.0,0,2.0,1,2.0,1
5393,min_diffuse,30,90,3,3,0.05,0.95,0.9333645662185454,37,3.0,1,3.0,1,3.0,1
5394,min_diffuse,30,90,3,3,0.05,0.95,0.9249955512983208,19,3.0,0,2.0,1,2.0,1
5395,min_diffuse,30,90,3,3,0.05,0.95,0.933876510091308,19,3.0,0,2.0,1,2.0,1
5396,min_diffuse,30,90,3,3,0.05,0.95,0.9293214273546772,25,3.0,0,2.0,1,2.0,1
5397,min_diffuse,30,90,3,3,0.05,0.95,0.9383291792851122,20,3.0,0,2.0,1,2.0,1
5398,min_diffuse,30,90,3,3,0.05,0.95,0.946997908261719,16,2.0,1,2.0,1,2.0,1
5399,min_diffuse,30,90,3,3,0.05,0.95,0.9380050506732044,17,2.0,1,2.0,1,2.0,1
5400,min_diffuse,30,90,3,3,0.05,0.95,0.9264903668131952,16,2.0,1,2.0,1,2.0,1
5401,min_diffuse,30,90,3,3,0.05,0.95,0.9219781036861688,17,3.0,0,2.0,1,2.0,1
5402,min_diffuse,30,90,3,3,0.05,0.95,0.9301961412921004,24,3.0,1,3.0,1,3.0,1
5403,min_diffuse,30,90,3,3,0.05,0.95,0.9375916760289256,29,3.0,1,3.0,1,3.0,1
5404,min_diffuse,30,90,3,3,0.05,0.95,0.9470383989042792,24,3.0,0,2.0,1,3.0,0
5405,min_diffuse,30,90,3,3,0.05,0.95,0.9498588000070042,33,3.0,1,3.0,1,3.0,1
5406,min_diffuse,30,90,3,3,0.05,0.95,0.9289619252755268,17,3.0,0,2.0,1,2.0,1
5407,min_diffuse,30,90,3,3,0.05,0.95,0.9345296626888618,14,2.0,1,2.0,1,2.0,1
5408,min_diffuse,30,90,3,3,0.05,0.95,0.902864597159432,14,2.0,1,2.0,1,2.0,1
5409,min_diffuse,30,90,3,3,0.05,0.95,0.9300835399558308,28,2.0,1,2.0,1,2.0,1
5410,min_diffuse,30,90,3,3,0.05,0.95,0.9463943838056036,16,3.0,0,2.0,1,3.0,0
5411,min_diffuse,30,90,3,3,0.05,0.95,0.9473956720405872,25,3.0,1,3.0,1,3.0,1
5412,min_diffuse,30,90,3,3,0.05,0.95,0.9395806335540776,25,2.0,1,2.0,1,2.0,1
5413,min_diffuse,30,90,3,3,0.05,0.95,0.9075477209543517,18,3.0,1,3.0,1,3.0,1
5414,min_diffuse,30,90,3,3,0.05,0.95,0.9473603287174958,87,3.0,1,3.0,1,3.0,1
5415,min_diffuse,30,90,3,3,0.05,0.95,0.9261923584139574,21,3.0,0,2.0,1,2.0,1
5416,min_diffuse,30,90,3,3,0.05,0.95,0.9137069629178636,7,2.0,1,2.0,1,2.0,1
5417,min_diffuse,30,90,3,3,0.05,0.95,0.9203707996988578,17,3.0,0,2.0,1,2.0,1
5418,min_diffuse,30,90,3,3,0.05,0.95,0.9196252669009024,6,2.0,1,2.0,1,2.0,1
5419,min_diffuse,30,90,3,3,0.05,0.95,0.9455120751792284,19,3.0,1,3.0,1,3.0,1
5420,min_diffuse,30,90,3,3,0.05,0.95,0.9007496262317036,15,2.0,1,2.0,1,2.0,1
5421,min_diffuse,30,90,3,3,0.05,0.95,0.936767563224994,49,3.0,0,3.0,0,2.0,1
5422,min_diffuse,30,90,3,3,0.05,0.95,0.9365625845051172,18,3.0,0,2.0,1,2.0,1
5423,min_diffuse,30,90,3,3,0.05,0.95,0.9482753111590272,25,3.0,0,2.0,1,3.0,0
5424,min_diffuse,30,90,3,3,0.05,0.95,0.7778783336145783,5,2.0,1,2.0,1,2.0,1
5425,min_diffuse,30,90,3,3,0.05,0.95,0.9038812471249392,23,3.0,0,2.0,1,2.0,1
5426,min_diffuse,30,90,3,3,0.05,0.95,0.922273026640484,12,2.0,1,2.0,1,2.0,1
5427,min_diffuse,30,90,3,3,0.05,0.95,0.9409219215706356,27,3.0,1,3.0,1,3.0,1
5428,min_diffuse,30,90,3,3,0.05,0.95,0.9146146719720653,15,3.0,0,2.0,1,2.0,1
5429,min_diffuse,30,90,3,3,0.05,0.95,0.94106293521477,77,3.0,1,3.0,1,3.0,1
5430,min_diffuse,30,90,3,3,0.05,0.95,0.9449806351532976,32,4.0,0,3.0,1,4.0,0
5431,min_diffuse,30,90,3,3,0.05,0.95,0.9486419415210344,30,3.0,1,3.0,1,3.0,1
5432,min_diffuse,30,90,3,3,0.05,0.95,0.9495035166013636,18,3.0,1,3.0,1,3.0,1
5433,min_diffuse,30,90,3,3,0.05,0.95,0.9253903503059232,25,3.0,0,3.0,0,2.0,1
5434,min_diffuse,30,90,3,3,0.05,0.95,0.8971327598416525,13,2.0,1,2.0,1,2.0,1
5435,min_diffuse,30,90,3,3,0.05,0.95,0.8773037717705748,15,2.0,1,2.0,1,3.0,0
5436,min_diffuse,30,90,3,3,0.05,0.95,0.8760118561037586,17,2.0,1,2.0,1,2.0,1
5437,min_diffuse,30,90,3,3,0.05,0.95,0.9489026499200032,28,3.0,0,2.0,1,2.0,1
5438,min_diffuse,30,90,3,3,0.05,0.95,0.9119106633364884,19,3.0,0,2.0,1,2.0,1
5439,min_diffuse,30,90,3,3,0.05,0.95,0.9483138876732856,98,4.0,0,3.0,1,3.0,1
5440,min_diffuse,30,90,3,3,0.05,0.95,0.8933800685253919,21,3.0,1,3.0,1,3.0,1
5441,min_diffuse,30,90,3,3,0.05,0.95,0.9238715217672864,13,2.0,1,2.0,1,2.0,1
5442,min_diffuse,30,90,3,3,0.05,0.95,0.9453628495421466,31,3.0,1,3.0,1,3.0,1
5443,min_diffuse,30,90,3,3,0.05,0.95,0.9279154484010612,43,3.0,0,2.0,1,2.0,1
5444,min_diffuse,30,90,3,3,0.05,0.95,0.937862970950012,8,2.0,1,2.0,1,2.0,1
5445,min_diffuse,30,90,3,3,0.05,0.95,0.8435871640634454,7,2.0,1,2.0,1,2.0,1
5446,min_diffuse,30,90,3,3,0.05,0.95,0.9204121612418,16,3.0,0,2.0,1,2.0,1
5447,min_diffuse,30,90,3,3,0.05,0.95,0.94111211391744,31,3.0,0,2.0,1,2.0,1
5448,min_diffuse,30,90,3,3,0.05,0.95,0.9266420978550232,9,2.0,1,2.0,1,2.0,1
5449,min_diffuse,30,90,3,3,0.05,0.95,0.908306405518218,18,3.0,0,2.0,1,2.0,1
5450,min_diffuse,30,90,3,3,0.05,0.95,0.9493803008726476,22,3.0,0,2.0,1,2.0,1
5451,min_diffuse,30,90,3,3,0.05,0.95,0.8825328584566162,16,3.0,0,2.0,1,2.0,1
5452,min_diffuse,30,90,3,3,0.05,0.95,0.9245954780490928,24,3.0,0,2.0,1,3.0,0
5453,min_diffuse,30,90,3,3,0.05,0.95,0.8937558314008559,18,3.0,0,2.0,1,2.0,1
5454,min_diffuse,30,90,3,3,0.05,0.95,0.9320489296666442,28,3.0,1,3.0,1,3.0,1
5455,min_diffuse,30,90,3,3,0.05,0.95,0.869716482628384,18,2.0,1,2.0,1,2.0,1
5456,min_diffuse,30,90,3,3,0.05,0.95,0.9305676831515388,16,3.0,0,2.0,1,2.0,1
5457,min_diffuse,30,90,3,3,0.05,0.95,0.9428411574397464,46,3.0,1,3.0,1,3.0,1
5458,min_diffuse,30,90,3,3,0.05,0.95,0.9150212769029168,61,3.0,0,2.0,1,2.0,1
5459,min_diffuse,30,90,3,3,0.05,0.95,0.939528130845376,9,2.0,1,2.0,1,2.0,1
5460,min_diffuse,30,90,3,3,0.05,0.95,0.9320794315458056,47,3.0,1,3.0,1,3.0,1
5461,min_diffuse,30,90,3,3,0.05,0.95,0.9437022119111772,21,3.0,1,3.0,1,3.0,1
5462,min_diffuse,30,90,3,3,0.05,0.95,0.9295846655061444,17,3.0,0,2.0,1,3.0,0
5463,min_diffuse,30,90,3,3,0.05,0.95,0.868271314180022,22,3.0,0,2.0,1,2.0,1
5464,min_diffuse,30,90,3,3,0.05,0.95,0.9320485821725044,11,2.0,1,2.0,1,2.0,1
5465,min_diffuse,30,90,3,3,0.05,0.95,0.918947020542038,15,2.0,1,2.0,1,2.0,1
5466,min_diffuse,30,90,3,3,0.05,0.95,0.9452962500856424,10,2.0,1,2.0,1,2.0,1
5467,min_diffuse,30,90,3,3,0.05,0.95,0.9253435553590702,21,3.0,1,3.0,1,3.0,1
5468,min_diffuse,30,90,3,3,0.05,0.95,0.9365922314277442,45,3.0,1,3.0,1,3.0,1
5469,min_diffuse,30,90,3,3,0.05,0.95,0.9296365022898248,29,3.0,1,3.0,1,3.0,1
5470,min_diffuse,30,90,3,3,0.05,0.95,0.9399372541383648,11,2.0,1,2.0,1,2.0,1
5471,min_diffuse,30,90,3,3,0.05,0.95,0.8642182799440873,17,2.0,1,2.0,1,2.0,1
5472,min_diffuse,30,90,3,3,0.05,0.95,0.9107030113623492,9,2.0,1,3.0,0,2.0,1
5473,min_diffuse,30,90,3,3,0.05,0.95,0.9185697834374608,16,2.0,1,2.0,1,2.0,1
5474,min_diffuse,30,90,3,3,0.05,0.95,0.9268605166037056,19,2.0,1,2.0,1,2.0,1
5475,min_diffuse,30,90,3,3,0.05,0.95,0.9481231359762384,6,2.0,1,2.0,1,2.0,1
5476,min_diffuse,30,90,3,3,0.05,0.95,0.9253276108847032,14,2.0,1,2.0,1,2.0,1
5477,min_diffuse,30,90,3,3,0.05,0.95,0.9401280086193804,80,3.0,1,3.0,1,3.0,1
5478,min_diffuse,30,90,3,3,0.05,0.95,0.9411541395612464,19,3.0,1,3.0,1,3.0,1
5479,min_diffuse,30,90,3,3,0.05,0.95,0.9060916082211204,8,2.0,1,2.0,1,2.0,1
5480,min_diffuse,30,90,3,3,0.05,0.95,0.9245850700289556,10,2.0,1,2.0,1,2.0,1
5481,min_diffuse,30,90,3,3,0.05,0.95,0.9139257731652344,12,2.0,1,3.0,0,3.0,0
5482,min_diffuse,30,90,3,3,0.05,0.95,0.9499030207986876,20,3.0,0,3.0,0,2.0,1
5483,min_diffuse,30,90,3,3,0.05,0.95,0.9241354119707388,59,3.0,1,3.0,1,3.0,1
5484,min_diffuse,30,90,3,3,0.05,0.95,0.9403246458361356,21,3.0,0,2.0,1,2.0,1
5485,min_diffuse,30,90,3,3,0.05,0.95,0.9438174973591716,24,3.0,0,2.0,1,2.0,1
5486,min_diffuse,30,90,3,3,0.05,0.95,0.942936955584282,8,2.0,1,2.0,1,2.0,1
5487,min_diffuse,30,90,3,3,0.05,0.95,0.906707581490154,8,2.0,1,2.0,1,2.0,1
5488,min_diffuse,30,90,3,3,0.05,0.95,0.9439438660458528,6,2.0,1,2.0,1,2.0,1
5489,min_diffuse,30,90,3,3,0.05,0.95,0.9198108245216404,31,3.0,1,3.0,1,3.0,1
5490,min_diffuse,30,90,3,3,0.05,0.95,0.9296608998218112,39,3.0,0,3.0,0,2.0,1
5491,min_diffuse,30,90,3,3,0.05,0.95,0.912610329514848,21,3.0,0,2.0,1,2.0,1
5492,min_diffuse,30,90,3,3,0.05,0.95,0.9455200878364912,7,2.0,1,2.0,1,2.0,1
5493,min_diffuse,30,90,3,3,0.05,0.95,0.9237743481806212,9,2.0,1,2.0,1,2.0,1
5494,min_diffuse,30,90,3,3,0.05,0.95,0.9442134863086328,26,3.0,1,3.0,1,3.0,1
5495,min_diffuse,30,90,3,3,0.05,0.95,0.9490843254229004,16,2.0,1,2.0,1,2.0,1
5496,min_diffuse,30,90,3,3,0.05,0.95,0.9059923463683937,10,2.0,1,2.0,1,2.0,1
5497,min_diffuse,30,90,3,3,0.05,0.95,0.925256494209217,10,2.0,1,2.0,1,2.0,1
5498,min_diffuse,30,90,3,3,0.05,0.95,0.9421017720159304,29,3.0,1,3.0,1,4.0,0
5499,min_diffuse,30,90,3,3,0.05,0.95,0.9499829170977642,8,2.0,1,2.0,1,2.0,1
5500,min_diffuse,30,90,3,3,0.05,0.95,0.9454643131366316,43,3.0,1,3.0,1,3.0,1
5501,min_diffuse,30,90,3,3,0.05,0.95,0.9412533942514192,12,2.0,1,2.0,1,2.0,1
5502,min_diffuse,30,90,3,3,0.05,0.95,0.908711109374704,16,2.0,1,3.0,0,2.0,1
5503,min_diffuse,30,90,3,3,0.05,0.95,0.941949089756839,55,3.0,1,3.0,1,3.0,1
5504,min_diffuse,30,90,3,3,0.05,0.95,0.9119657055689104,16,2.0,1,2.0,1,2.0,1
5505,min_diffuse,30,90,3,3,0.05,0.95,0.9401115439896396,65,3.0,1,3.0,1,3.0,1
5506,min_diffuse,30,90,3,3,0.05,0.95,0.9364643270546992,10,2.0,1,2.0,1,2.0,1
5507,min_diffuse,30,90,3,3,0.05,0.95,0.941356728676049,31,3.0,1,3.0,1,3.0,1
5508,min_diffuse,30,90,3,3,0.05,0.95,0.864688603987439,11,2.0,1,2.0,1,2.0,1
5509,min_diffuse,30,90,3,3,0.05,0.95,0.9458572159076296,16,2.0,1,2.0,1,2.0,1
5510,min_diffuse,30,90,3,3,0.05,0.95,0.933890838986507,25,3.0,1,3.0,1,3.0,1
5511,min_diffuse,30,90,3,3,0.05,0.95,0.8988153661106552,10,2.0,1,2.0,1,2.0,1
5512,min_diffuse,30,90,3,3,0.05,0.95,0.9230466102377268,45,3.0,0,3.0,0,2.0,1
5513,min_diffuse,30,90,3,3,0.05,0.95,0.9050874947363632,36,3.0,0,3.0,0,2.0,1
5514,min_diffuse,30,90,3,3,0.05,0.95,0.9181185921908562,27,3.0,0,3.0,0,2.0,1
5515,min_diffuse,30,90,3,3,0.05,0.95,0.9057550977417764,5,2.0,1,2.0,1,2.0,1
5516,min_diffuse,30,90,3,3,0.05,0.95,0.9140422885389172,9,2.0,1,2.0,1,2.0,1
5517,min_diffuse,30,90,3,3,0.05,0.95,0.9159353109549986,16,2.0,1,2.0,1,3.0,0
5518,min_diffuse,30,90,3,3,0.05,0.95,0.940040509455494,36,4.0,0,3.0,1,3.0,1
5519,min_diffuse,30,90,3,3,0.05,0.95,0.9417715151911084,13,2.0,1,2.0,1,2.0,1
5520,min_diffuse,30,90,3,3,0.05,0.95,0.8968529882634452,8,2.0,1,2.0,1,2.0,1
5521,min_diffuse,30,90,3,3,0.05,0.95,0.9475824619295188,33,3.0,1,3.0,1,3.0,1
5522,min_diffuse,30,90,3,3,0.05,0.95,0.936827033679954,21,3.0,0,2.0,1,2.0,1
5523,min_diffuse,30,90,3,3,0.05,0.95,0.9376477087106184,25,3.0,0,3.0,0,2.0,1
5524,min_diffuse,30,90,3,3,0.05,0.95,0.9474036517717798,21,3.0,0,2.0,1,2.0,1
5525,min_diffuse,30,90,3,3,0.05,0.95,0.9479180719980574,27,3.0,1,3.0,1,3.0,1
5526,min_diffuse,30,90,3,3,0.05,0.95,0.9044692076594172,16,2.0,1,2.0,1,2.0,1
5527,min_diffuse,30,90,3,3,0.05,0.95,0.9311102898457464,32,3.0,1,3.0,1,3.0,1
5528,min_diffuse,30,90,3,3,0.05,0.95,0.911446011463185,12,2.0,1,2.0,1,2.0,1
5529,min_diffuse,30,90,3,3,0.05,0.95,0.9368237411213138,6,2.0,1,2.0,1,2.0,1
5530,min_diffuse,30,90,3,3,0.05,0.95,0.9028930438472972,35,3.0,1,3.0,1,3.0,1
5531,min_diffuse,30,90,3,3,0.05,0.95,0.9349089242500158,20,3.0,0,2.0,1,3.0,0
5532,min_diffuse,30,90,3,3,0.05,0.95,0.8785162129248613,5,2.0,1,2.0,1,2.0,1
5533,min_diffuse,30,90,3,3,0.05,0.95,0.9122238494453062,11,2.0,1,2.0,1,2.0,1
5534,min_diffuse,30,90,3,3,0.05,0.95,0.9383377494574384,15,3.0,0,2.0,1,2.0,1
5535,min_diffuse,30,90,3,3,0.05,0.95,0.866589543040547,11,2.0,1,2.0,1,2.0,1
5536,min_diffuse,30,90,3,3,0.05,0.95,0.9389562387100108,38,3.0,1,3.0,1,3.0,1
5537,min_diffuse,30,90,3,3,0.05,0.95,0.940104803790507,51,3.0,1,3.0,1,3.0,1
5538,min_diffuse,30,90,3,3,0.05,0.95,0.9451854316970476,14,2.0,1,2.0,1,2.0,1
5539,min_diffuse,30,90,3,3,0.05,0.95,0.942670251956538,17,3.0,0,2.0,1,2.0,1
5540,min_diffuse,30,90,3,3,0.05,0.95,0.9009352756682308,44,3.0,1,3.0,1,3.0,1
5541,min_diffuse,30,90,3,3,0.05,0.95,0.901315166283028,23,3.0,0,2.0,1,2.0,1
5542,min_diffuse,30,90,3,3,0.05,0.95,0.8829197937301723,9,2.0,1,2.0,1,2.0,1
5543,min_diffuse,30,90,3,3,0.05,0.95,0.9230161950082928,44,3.0,0,3.0,0,2.0,1
5544,min_diffuse,30,90,3,3,0.05,0.95,0.93287680287032,21,3.0,0,2.0,1,2.0,1
5545,min_diffuse,30,90,3,3,0.05,0.95,0.9223127039819876,11,2.0,1,2.0,1,2.0,1
5546,min_diffuse,30,90,3,3,0.05,0.95,0.9284438029703652,15,2.0,1,2.0,1,2.0,1
5547,min_diffuse,30,90,3,3,0.05,0.95,0.9088274978248384,20,3.0,1,3.0,1,3.0,1
5548,min_diffuse,30,90,3,3,0.05,0.95,0.9498188213564436,58,4.0,0,4.0,0,3.0,1
5549,min_diffuse,30,90,3,3,0.05,0.95,0.938073823006776,10,2.0,1,2.0,1,2.0,1
5550,min_diffuse,30,90,3,3,0.05,0.95,0.9462230656117794,19,3.0,1,3.0,1,3.0,1
5551,min_diffuse,30,90,3,3,0.05,0.95,0.9484943310093064,26,3.0,0,2.0,1,2.0,1
5552,min_diffuse,30,90,3,3,0.05,0.95,0.9263752286172112,25,3.0,1,3.0,1,3.0,1
5553,min_diffuse,30,90,3,3,0.05,0.95,0.9444321115845292,26,3.0,0,2.0,1,3.0,0
5554,min_diffuse,30,90,3,3,0.05,0.95,0.8988761640223122,29,3.0,0,2.0,1,2.0,1
5555,min_diffuse,30,90,3,3,0.05,0.95,0.9359751034065348,50,3.0,0,3.0,0,2.0,1
5556,min_diffuse,30,90,3,3,0.05,0.95,0.9219683437425196,23,3.0,0,2.0,1,2.0,1
5557,min_diffuse,30,90,3,3,0.05,0.95,0.9366886226910328,21,3.0,1,3.0,1,3.0,1
5558,min_diffuse,30,90,3,3,0.05,0.95,0.8291940615333749,8,2.0,1,2.0,1,2.0,1
5559,min_diffuse,30,90,3,3,0.05,0.95,0.9449645747815708,13,2.0,1,2.0,1,3.0,0
5560,min_diffuse,30,90,3,3,0.05,0.95,0.9376939762897958,17,3.0,1,3.0,1,3.0,1
5561,min_diffuse,30,90,3,3,0.05,0.95,0.9428567829599704,24,3.0,0,2.0,1,2.0,1
5562,min_diffuse,30,90,3,3,0.05,0.95,0.9409918761617811,19,3.0,0,2.0,1,2.0,1
5563,min_diffuse,30,90,3,3,0.05,0.95,0.9132714872683668,13,2.0,1,2.0,1,2.0,1
5564,min_diffuse,30,90,3,3,0.05,0.95,0.9258737876867106,19,3.0,0,2.0,1,2.0,1
5565,min_diffuse,30,90,3,3,0.05,0.95,0.8775099267230465,6,2.0,1,2.0,1,2.0,1
5566,min_diffuse,30,90,3,3,0.05,0.95,0.9263252487031008,13,2.0,1,2.0,1,2.0,1
5567,min_diffuse,30,90,3,3,0.05,0.95,0.934993973961981,14,2.0,1,2.0,1,2.0,1
5568,min_diffuse,30,90,3,3,0.05,0.95,0.8965198203721474,27,3.0,0,2.0,1,3.0,0
5569,min_diffuse,30,90,3,3,0.05,0.95,0.9478499994592108,17,3.0,1,3.0,1,3.0,1
5570,min_diffuse,30,90,3,3,0.05,0.95,0.9290710439469356,31,3.0,1,3.0,1,3.0,1
5571,min_diffuse,30,90,3,3,0.05,0.95,0.9394536690059456,19,2.0,1,2.0,1,2.0,1
5572,min_diffuse,30,90,3,3,0.05,0.95,0.8759156539936443,13,2.0,1,2.0,1,2.0,1
5573,min_diffuse,30,90,3,3,0.05,0.95,0.944447279825677,18,2.0,1,2.0,1,2.0,1
5574,min_diffuse,30,90,3,3,0.05,0.95,0.9274595017311188,23,3.0,0,3.0,0,2.0,1
5575,min_diffuse,30,90,3,3,0.05,0.95,0.9233017555669336,20,3.0,0,2.0,1,3.0,0
5576,min_diffuse,30,90,3,3,0.05,0.95,0.9424043253280752,5,2.0,1,2.0,1,2.0,1
5577,min_diffuse,30,90,3,3,0.05,0.95,0.9272921160476936,22,3.0,0,3.0,0,2.0,1
5578,min_diffuse,30,90,3,3,0.05,0.95,0.9483506776651848,38,3.0,1,3.0,1,3.0,1
5579,min_diffuse,30,90,3,3,0.05,0.95,0.9407735809997896,10,2.0,1,2.0,1,2.0,1
5580,min_diffuse,30,90,3,3,0.05,0.95,0.9475242797837028,20,3.0,0,2.0,1,3.0,0
5581,min_diffuse,30,90,3,3,0.05,0.95,0.9391292249446443,26,3.0,1,3.0,1,3.0,1
5582,min_diffuse,30,90,3,3,0.05,0.95,0.8845347206634188,27,3.0,0,2.0,1,2.0,1
5583,min_diffuse,30,90,3,3,0.05,0.95,0.9404060294806278,99,3.0,1,3.0,1,4.0,0
5584,min_diffuse,30,90,3,3,0.05,0.95,0.9450322191136046,23,3.0,0,2.0,1,2.0,1
5585,min_diffuse,30,90,3,3,0.05,0.95,0.9381408449034048,51,3.0,0,3.0,0,2.0,1
5586,min_diffuse,30,90,3,3,0.05,0.95,0.9476539390776484,34,3.0,0,2.0,1,2.0,1
5587,min_diffuse,30,90,3,3,0.05,0.95,0.9416497298286172,26,2.0,1,2.0,1,2.0,1
5588,min_diffuse,30,90,3,3,0.05,0.95,0.9474914723127014,15,3.0,0,2.0,1,2.0,1
5589,min_diffuse,30,90,3,3,0.05,0.95,0.8895367584537518,9,2.0,1,2.0,1,2.0,1
5590,min_diffuse,30,90,3,3,0.05,0.95,0.933419018510552,28,3.0,1,3.0,1,3.0,1
5591,min_diffuse,30,90,3,3,0.05,0.95,0.9458156422126428,44,3.0,1,3.0,1,3.0,1
5592,min_diffuse,30,90,3,3,0.05,0.95,0.9345058505741148,20,3.0,1,3.0,1,3.0,1
5593,min_diffuse,30,90,3,3,0.05,0.95,0.9284177312466034,14,3.0,0,2.0,1,3.0,0
5594,min_diffuse,30,90,3,3,0.05,0.95,0.8869541995193919,12,2.0,1,2.0,1,2.0,1
5595,min_diffuse,30,90,3,3,0.05,0.95,0.9184364441573476,19,2.0,1,2.0,1,2.0,1
5596,min_diffuse,30,90,3,3,0.05,0.95,0.9084805652385766,14,2.0,1,2.0,1,2.0,1
5597,min_diffuse,30,90,3,3,0.05,0.95,0.9372071130208498,18,3.0,0,2.0,1,2.0,1
5598,min_diffuse,30,90,3,3,0.05,0.95,0.9177589516533082,6,2.0,1,2.0,1,2.0,1
5599,min_diffuse,30,90,3,3,0.05,0.95,0.9392039761042262,28,3.0,0,3.0,0,2.0,1
5600,min_diffuse,30,90,3,3,0.05,0.95,0.9005894342579633,13,2.0,1,2.0,1,2.0,1
5601,min_diffuse,30,90,3,3,0.05,0.95,0.9340495361007076,23,3.0,0,2.0,1,2.0,1
5602,min_diffuse,30,90,3,3,0.05,0.95,0.939477568306057,8,2.0,1,2.0,1,2.0,1
5603,min_diffuse,30,90,3,3,0.05,0.95,0.880103573114465,10,2.0,1,2.0,1,2.0,1
5604,min_diffuse,30,90,3,3,0.05,0.95,0.9271748298438656,23,3.0,1,3.0,1,3.0,1
5605,min_diffuse,30,90,3,3,0.05,0.95,0.938256528874609,10,2.0,1,2.0,1,2.0,1
5606,min_diffuse,30,90,3,3,0.05,0.95,0.9414203661691036,62,3.0,1,3.0,1,3.0,1
5607,min_diffuse,30,90,3,3,0.05,0.95,0.9461098549215996,10,2.0,1,2.0,1,2.0,1
5608,min_diffuse,30,90,3,3,0.05,0.95,0.939886084022382,14,2.0,1,2.0,1,2.0,1
5609,min_diffuse,30,90,3,3,0.05,0.95,0.917986621547622,12,2.0,1,2.0,1,2.0,1
5610,min_diffuse,30,90,3,3,0.05,0.95,0.9498165001830255,66,4.0,0,3.0,1,3.0,1
5611,min_diffuse,30,90,3,3,0.05,0.95,0.9344874463357156,26,3.0,0,2.0,1,2.0,1
5612,min_diffuse,30,90,3,3,0.05,0.95,0.916835407409588,10,2.0,1,2.0,1,2.0,1
5613,min_diffuse,30,90,3,3,0.05,0.95,0.8894715113288573,5,2.0,1,2.0,1,2.0,1
5614,min_diffuse,30,90,3,3,0.05,0.95,0.9416188887363264,24,3.0,0,2.0,1,2.0,1
5615,min_diffuse,30,90,3,3,0.05,0.95,0.949065491210377,24,3.0,0,2.0,1,2.0,1
5616,min_diffuse,30,90,3,3,0.05,0.95,0.908931053334164,10,2.0,1,2.0,1,2.0,1
5617,min_diffuse,30,90,3,3,0.05,0.95,0.9020810180032643,14,2.0,1,2.0,1,2.0,1
5618,min_diffuse,30,90,3,3,0.05,0.95,0.8881350140542684,11,2.0,1,2.0,1,2.0,1
5619,min_diffuse,30,90,3,3,0.05,0.95,0.9499550195164465,26,3.0,0,2.0,1,2.0,1
5620,min_diffuse,30,90,3,3,0.05,0.95,0.937644172332447,16,3.0,1,3.0,1,3.0,1
5621,min_diffuse,30,90,3,3,0.05,0.95,0.944686598737576,22,3.0,0,2.0,1,2.0,1
5622,min_diffuse,30,90,3,3,0.05,0.95,0.9274338583025492,14,2.0,1,2.0,1,2.0,1
5623,min_diffuse,30,90,3,3,0.05,0.95,0.9205103353830912,17,2.0,1,2.0,1,2.0,1
5624,min_diffuse,30,90,3,3,0.05,0.95,0.9496738937621236,11,2.0,1,2.0,1,2.0,1
5625,min_diffuse,30,90,3,3,0.05,0.95,0.9413629569076488,18,3.0,0,2.0,1,2.0,1
5626,min_diffuse,30,90,3,3,0.05,0.95,0.9008586994033784,21,3.0,0,2.0,1,2.0,1
5627,min_diffuse,30,90,3,3,0.05,0.95,0.9320879218689446,10,2.0,1,2.0,1,2.0,1
5628,min_diffuse,30,90,3,3,0.05,0.95,0.931589045890025,25,3.0,0,2.0,1,2.0,1
5629,min_diffuse,30,90,3,3,0.05,0.95,0.9431399029826992,19,2.0,1,2.0,1,2.0,1
5630,min_diffuse,30,90,3,3,0.05,0.95,0.9436386260687216,13,2.0,1,2.0,1,3.0,0
5631,min_diffuse,30,90,3,3,0.05,0.95,0.9480263054961272,27,3.0,1,3.0,1,3.0,1
5632,min_diffuse,30,90,3,3,0.05,0.95,0.8781085497691101,13,2.0,1,2.0,1,2.0,1
5633,min_diffuse,30,90,3,3,0.05,0.95,0.9458103906246766,31,2.0,1,2.0,1,2.0,1
5634,min_diffuse,30,90,3,3,0.05,0.95,0.8571465899496387,12,2.0,1,2.0,1,2.0,1
5635,min_diffuse,30,90,3,3,0.05,0.95,0.9167327862764652,16,2.0,1,2.0,1,2.0,1
5636,min_diffuse,30,90,3,3,0.05,0.95,0.9122353928603316,34,3.0,0,2.0,1,2.0,1
5637,min_diffuse,30,90,3,3,0.05,0.95,0.902268052383178,9,2.0,1,2.0,1,2.0,1
5638,min_diffuse,30,90,3,3,0.05,0.95,0.9481281461952442,14,2.0,1,2.0,1,2.0,1
5639,min_diffuse,30,90,3,3,0.05,0.95,0.8512653876350336,9,2.0,1,2.0,1,2.0,1
5640,min_diffuse,30,90,3,3,0.05,0.95,0.9440315495365944,97,3.0,1,3.0,1,3.0,1
5641,min_diffuse,30,90,3,3,0.05,0.95,0.9275038916762514,20,3.0,1,3.0,1,3.0,1
5642,min_diffuse,30,90,3,3,0.05,0.95,0.921176947295696,20,2.0,1,2.0,1,2.0,1
5643,min_diffuse,30,90,3,3,0.05,0.95,0.939965806607766,24,3.0,0,2.0,1,2.0,1
5644,min_diffuse,30,90,3,3,0.05,0.95,0.9220135370114674,9,2.0,1,2.0,1,2.0,1
5645,min_diffuse,30,90,3,3,0.05,0.95,0.9288576357519992,29,3.0,0,2.0,1,2.0,1
5646,min_diffuse,30,90,3,3,0.05,0.95,0.8965203098931205,27,3.0,0,3.0,0,2.0,1
5647,min_diffuse,30,90,3,3,0.05,0.95,0.928510242357384,19,3.0,1,3.0,1,3.0,1
5648,min_diffuse,30,90,3,3,0.05,0.95,0.9485975377596216,32,3.0,1,3.0,1,3.0,1
5649,min_diffuse,30,90,3,3,0.05,0.95,0.9218002772389656,13,2.0,1,2.0,1,2.0,1
5650,min_diffuse,30,90,3,3,0.05,0.95,0.9461749712760504,44,3.0,0,2.0,1,3.0,0
5651,min_diffuse,30,90,3,3,0.05,0.95,0.9304877366610866,23,2.0,1,2.0,1,2.0,1
5652,min_diffuse,30,90,3,3,0.05,0.95,0.9481811702384476,22,3.0,1,3.0,1,3.0,1
5653,min_diffuse,30,90,3,3,0.05,0.95,0.9357486133347634,22,2.0,1,2.0,1,2.0,1
5654,min_diffuse,30,90,3,3,0.05,0.95,0.8948258063788357,14,3.0,0,2.0,1,2.0,1
5655,min_diffuse,30,90,3,3,0.05,0.95,0.9446550493860936,40,4.0,0,3.0,1,3.0,1
5656,min_diffuse,30,90,3,3,0.05,0.95,0.943370368426216,34,3.0,1,3.0,1,3.0,1
5657,min_diffuse,30,90,3,3,0.05,0.95,0.9476922665448834,18,3.0,0,2.0,1,3.0,0
5658,min_diffuse,30,90,3,3,0.05,0.95,0.9225823371187748,12,2.0,1,2.0,1,2.0,1
5659,min_diffuse,30,90,3,3,0.05,0.95,0.9456390205142564,44,3.0,1,3.0,1,3.0,1
5660,min_diffuse,30,90,3,3,0.05,0.95,0.948700029789056,46,3.0,1,3.0,1,3.0,1
5661,min_diffuse,30,90,3,3,0.05,0.95,0.921888383870791,22,3.0,0,2.0,1,2.0,1
5662,min_diffuse,30,90,3,3,0.05,0.95,0.9415953810967564,17,3.0,0,2.0,1,2.0,1
5663,min_diffuse,30,90,3,3,0.05,0.95,0.9413996674340982,14,2.0,1,2.0,1,2.0,1
5664,min_diffuse,30,90,3,3,0.05,0.95,0.945941475588352,18,3.0,0,2.0,1,2.0,1
5665,min_diffuse,30,90,3,3,0.05,0.95,0.9151309107723185,16,2.0,1,2.0,1,2.0,1
5666,min_diffuse,30,90,3,3,0.05,0.95,0.9483368404830674,19,3.0,0,2.0,1,2.0,1
5667,min_diffuse,30,90,3,3,0.05,0.95,0.9483661392102204,30,3.0,0,2.0,1,2.0,1
5668,min_diffuse,30,90,3,3,0.05,0.95,0.918109499772699,8,2.0,1,2.0,1,2.0,1
5669,min_diffuse,30,90,3,3,0.05,0.95,0.8374013669611963,11,3.0,0,2.0,1,2.0,1
5670,min_diffuse,30,90,3,3,0.05,0.95,0.9351367798664322,20,3.0,0,2.0,1,3.0,0
5671,min_diffuse,30,90,3,3,0.05,0.95,0.9229254072349422,48,3.0,1,3.0,1,3.0,1
5672,min_diffuse,30,90,3,3,0.05,0.95,0.9447342284511062,7,2.0,1,2.0,1,2.0,1
5673,min_diffuse,30,90,3,3,0.05,0.95,0.924832977637982,15,2.0,1,2.0,1,2.0,1
5674,min_diffuse,30,90,3,3,0.05,0.95,0.9304989179739592,22,3.0,0,2.0,1,2.0,1
5675,min_diffuse,30,90,3,3,0.05,0.95,0.929972338816608,16,2.0,1,3.0,0,3.0,0
5676,min_diffuse,30,90,3,3,0.05,0.95,0.9476826591346386,17,3.0,1,3.0,1,3.0,1
5677,min_diffuse,30,90,3,3,0.05,0.95,0.926472488590447,24,3.0,0,3.0,0,2.0,1
5678,min_diffuse,30,90,3,3,0.05,0.95,0.930251364118822,40,3.0,1,3.0,1,3.0,1
5679,min_diffuse,30,90,3,3,0.05,0.95,0.9003690175084463,16,2.0,1,2.0,1,2.0,1
5680,min_diffuse,30,90,3,3,0.05,0.95,0.885015449111793,11,2.0,1,2.0,1,2.0,1
5681,min_diffuse,30,90,3,3,0.05,0.95,0.9493529869761324,30,3.0,1,3.0,1,3.0,1
5682,min_diffuse,30,90,3,3,0.05,0.95,0.9194223956623028,38,3.0,1,3.0,1,3.0,1
5683,min_diffuse,30,90,3,3,0.05,0.95,0.9398699945954176,10,2.0,1,2.0,1,2.0,1
5684,min_diffuse,30,90,3,3,0.05,0.95,0.8590951405175833,7,2.0,1,2.0,1,2.0,1
5685,min_diffuse,30,90,3,3,0.05,0.95,0.937451342674206,17,2.0,1,2.0,1,2.0,1
5686,min_diffuse,30,90,3,3,0.05,0.95,0.9292811373229212,9,2.0,1,2.0,1,2.0,1
5687,min_diffuse,30,90,3,3,0.05,0.95,0.944255607876598,21,3.0,0,2.0,1,2.0,1
5688,min_diffuse,30,90,3,3,0.05,0.95,0.9488449311581314,25,3.0,1,3.0,1,3.0,1
5689,min_diffuse,30,90,3,3,0.05,0.95,0.947496744435791,78,3.0,1,3.0,1,3.0,1
5690,min_diffuse,30,90,3,3,0.05,0.95,0.9476778584709026,28,3.0,0,2.0,1,2.0,1
5691,min_diffuse,30,90,3,3,0.05,0.95,0.91886959104903,16,2.0,1,2.0,1,2.0,1
5692,min_diffuse,30,90,3,3,0.05,0.95,0.9467555582578248,35,3.0,1,3.0,1,3.0,1
5693,min_diffuse,30,90,3,3,0.05,0.95,0.9045590038616044,9,2.0,1,2.0,1,2.0,1
5694,min_diffuse,30,90,3,3,0.05,0.95,0.882405673248115,13,3.0,0,2.0,1,2.0,1
5695,min_diffuse,30,90,3,3,0.05,0.95,0.8953895241484058,7,2.0,1,2.0,1,2.0,1
5696,min_diffuse,30,90,3,3,0.05,0.95,0.9373020242651418,49,4.0,0,3.0,1,4.0,0
5697,min_diffuse,30,90,3,3,0.05,0.95,0.9381814858722168,18,3.0,0,2.0,1,3.0,0
5698,min_diffuse,30,90,3,3,0.05,0.95,0.9410737682905403,11,2.0,1,2.0,1,2.0,1
5699,min_diffuse,30,90,3,3,0.05,0.95,0.9343373587287476,13,2.0,1,2.0,1,2.0,1
5700,min_diffuse,30,90,3,3,0.05,0.95,0.8276159899265569,8,2.0,1,2.0,1,2.0,1
5701,min_diffuse,30,90,3,3,0.05,0.95,0.8901548861777556,13,2.0,1,2.0,1,2.0,1
5702,min_diffuse,30,90,3,3,0.05,0.95,0.8991500663050274,21,3.0,1,3.0,1,3.0,1
5703,min_diffuse,30,90,3,3,0.05,0.95,0.9367872896639629,68,3.0,1,3.0,1,3.0,1
5704,min_diffuse,30,90,3,3,0.05,0.95,0.9218399890365307,9,2.0,1,2.0,1,2.0,1
5705,min_diffuse,30,90,3,3,0.05,0.95,0.9009545590128522,19,3.0,1,3.0,1,3.0,1
5706,min_diffuse,30,90,3,3,0.05,0.95,0.9487057016469368,67,3.0,1,3.0,1,3.0,1
5707,min_diffuse,30,90,3,3,0.05,0.95,0.8822916784703688,12,2.0,1,2.0,1,2.0,1
5708,min_diffuse,30,90,3,3,0.05,0.95,0.9475944112156856,19,3.0,1,3.0,1,3.0,1
5709,min_diffuse,30,90,3,3,0.05,0.95,0.9070834590707731,14,2.0,1,2.0,1,2.0,1
5710,min_diffuse,30,90,3,3,0.05,0.95,0.9081197640557516,12,2.0,1,2.0,1,2.0,1
5711,min_diffuse,30,90,3,3,0.05,0.95,0.9344149697938996,29,3.0,0,2.0,1,2.0,1
5712,min_diffuse,30,90,3,3,0.05,0.95,0.9203996309070602,7,2.0,1,2.0,1,2.0,1
5713,min_diffuse,30,90,3,3,0.05,0.95,0.8683063967947835,18,3.0,0,2.0,1,2.0,1
5714,min_diffuse,30,90,3,3,0.05,0.95,0.948637269559202,23,3.0,0,2.0,1,3.0,0
5715,min_diffuse,30,90,3,3,0.05,0.95,0.9477206227812682,43,3.0,1,3.0,1,3.0,1
5716,min_diffuse,30,90,3,3,0.05,0.95,0.9315266750076652,10,2.0,1,2.0,1,2.0,1
5717,min_diffuse,30,90,3,3,0.05,0.95,0.935626814678169,11,2.0,1,2.0,1,2.0,1
5718,min_diffuse,30,90,3,3,0.05,0.95,0.9428850052881228,12,2.0,1,2.0,1,2.0,1
5719,min_diffuse,30,90,3,3,0.05,0.95,0.9393332070443188,21,3.0,1,3.0,1,3.0,1
5720,min_diffuse,30,90,3,3,0.05,0.95,0.9032800992483394,11,2.0,1,2.0,1,2.0,1
5721,min_diffuse,30,90,3,3,0.05,0.95,0.9352645386905508,15,2.0,1,2.0,1,2.0,1
5722,min_diffuse,30,90,3,3,0.05,0.95,0.8793355002308548,9,2.0,1,2.0,1,2.0,1
5723,min_diffuse,30,90,3,3,0.05,0.95,0.8715038133543683,13,2.0,1,2.0,1,2.0,1
5724,min_diffuse,30,90,3,3,0.05,0.95,0.888665031271543,16,3.0,0,2.0,1,3.0,0
5725,min_diffuse,30,90,3,3,0.05,0.95,0.9252473410424388,16,2.0,1,2.0,1,2.0,1
5726,min_diffuse,30,90,3,3,0.05,0.95,0.9086321898109104,27,3.0,1,3.0,1,3.0,1
5727,min_diffuse,30,90,3,3,0.05,0.95,0.9027039118152256,17,2.0,1,2.0,1,2.0,1
5728,min_diffuse,30,90,3,3,0.05,0.95,0.909830704935436,12,2.0,1,2.0,1,2.0,1
5729,min_diffuse,30,90,3,3,0.05,0.95,0.9442184449735233,28,3.0,1,3.0,1,3.0,1
5730,min_diffuse,30,90,3,3,0.05,0.95,0.9013203089683282,11,2.0,1,2.0,1,3.0,0
5731,min_diffuse,30,90,3,3,0.05,0.95,0.9213946211119318,34,3.0,0,3.0,0,2.0,1
5732,min_diffuse,30,90,3,3,0.05,0.95,0.9326039449304716,12,2.0,1,2.0,1,2.0,1
5733,min_diffuse,30,90,3,3,0.05,0.95,0.9318693542073918,40,3.0,0,2.0,1,2.0,1
5734,min_diffuse,30,90,3,3,0.05,0.95,0.948613435236332,13,2.0,1,2.0,1,2.0,1
5735,min_diffuse,30,90,3,3,0.05,0.95,0.9259646258311132,7,2.0,1,2.0,1,2.0,1
5736,min_diffuse,30,90,3,3,0.05,0.95,0.930011934001786,15,3.0,0,2.0,1,3.0,0
5737,min_diffuse,30,90,3,3,0.05,0.95,0.883026138560986,15,2.0,1,2.0,1,2.0,1
5738,min_diffuse,30,90,3,3,0.05,0.95,0.9221716125375804,14,3.0,0,2.0,1,2.0,1
5739,min_diffuse,30,90,3,3,0.05,0.95,0.8861187332667765,8,2.0,1,2.0,1,2.0,1
5740,min_diffuse,30,90,3,3,0.05,0.95,0.9205702294896672,16,3.0,0,2.0,1,3.0,0
5741,min_diffuse,30,90,3,3,0.05,0.95,0.927655193882956,18,2.0,1,2.0,1,2.0,1
5742,min_diffuse,30,90,3,3,0.05,0.95,0.94123668834348,29,3.0,0,2.0,1,2.0,1
5743,min_diffuse,30,90,3,3,0.05,0.95,0.9369687572088776,23,3.0,0,3.0,0,2.0,1
5744,min_diffuse,30,90,3,3,0.05,0.95,0.9181183229777284,13,2.0,1,2.0,1,2.0,1
5745,min_diffuse,30,90,3,3,0.05,0.95,0.9345582175616662,20,3.0,1,3.0,1,3.0,1
5746,min_diffuse,30,90,3,3,0.05,0.95,0.926880929790912,21,3.0,0,2.0,1,2.0,1
5747,min_diffuse,30,90,3,3,0.05,0.95,0.944020064944778,17,2.0,1,2.0,1,2.0,1
5748,min_diffuse,30,90,3,3,0.05,0.95,0.9445751529984964,15,2.0,1,2.0,1,2.0,1
5749,min_diffuse,30,90,3,3,0.05,0.95,0.9481125251546502,21,2.0,1,2.0,1,2.0,1
5750,min_diffuse,30,90,3,3,0.05,0.95,0.9377462703454224,17,2.0,1,2.0,1,2.0,1
5751,min_diffuse,30,90,3,3,0.05,0.95,0.8745334018546902,24,3.0,1,3.0,1,3.0,1
5752,min_diffuse,30,90,3,3,0.05,0.95,0.9362862151642646,16,2.0,1,2.0,1,2.0,1
5753,min_diffuse,30,90,3,3,0.05,0.95,0.933075537628504,33,3.0,1,3.0,1,3.0,1
5754,min_diffuse,30,90,3,3,0.05,0.95,0.9387766346431238,22,3.0,1,3.0,1,3.0,1
5755,min_diffuse,30,90,3,3,0.05,0.95,0.8397123379611272,5,2.0,1,2.0,1,2.0,1
5756,min_diffuse,30,90,3,3,0.05,0.95,0.9250252826247478,18,2.0,1,2.0,1,2.0,1
5757,min_diffuse,30,90,3,3,0.05,0.95,0.8883591278873488,18,2.0,1,2.0,1,2.0,1
5758,min_diffuse,30,90,3,3,0.05,0.95,0.8561535903459867,19,2.0,1,2.0,1,2.0,1
5759,min_diffuse,30,90,3,3,0.05,0.95,0.9234817118013752,29,2.0,1,2.0,1,2.0,1
5760,min_diffuse,30,90,3,3,0.05,0.95,0.906578751420531,28,3.0,0,2.0,1,2.0,1
5761,min_diffuse,30,90,3,3,0.05,0.95,0.9493654356365752,45,3.0,0,2.0,1,3.0,0
5762,min_diffuse,30,90,3,3,0.05,0.95,0.9444006247519352,29,3.0,0,2.0,1,2.0,1
5763,min_diffuse,30,90,3,3,0.05,0.95,0.9298863699810074,11,2.0,1,2.0,1,2.0,1
5764,min_diffuse,30,90,3,3,0.05,0.95,0.9481964149426008,11,2.0,1,2.0,1,2.0,1
5765,min_diffuse,30,90,3,3,0.05,0.95,0.9466551387266396,32,3.0,1,3.0,1,3.0,1
5766,min_diffuse,30,90,3,3,0.05,0.95,0.9342674305436698,9,2.0,1,2.0,1,2.0,1
5767,min_diffuse,30,90,3,3,0.05,0.95,0.9309160217531344,11,2.0,1,2.0,1,2.0,1
5768,min_diffuse,30,90,3,3,0.05,0.95,0.9468237503582452,42,3.0,1,3.0,1,3.0,1
5769,min_diffuse,30,90,3,3,0.05,0.95,0.9438881327523354,14,2.0,1,2.0,1,2.0,1
5770,min_diffuse,30,90,3,3,0.05,0.95,0.934109052191868,29,3.0,0,2.0,1,2.0,1
5771,min_diffuse,30,90,3,3,0.05,0.95,0.8757105668045421,9,2.0,1,2.0,1,2.0,1
5772,min_diffuse,30,90,3,3,0.05,0.95,0.9480313684340932,12,2.0,1,2.0,1,2.0,1
5773,min_diffuse,30,90,3,3,0.05,0.95,0.8605968833825217,17,2.0,1,2.0,1,2.0,1
5774,min_diffuse,30,90,3,3,0.05,0.95,0.945505406733366,11,2.0,1,2.0,1,2.0,1
5775,min_diffuse,30,90,3,3,0.05,0.95,0.908260136117192,16,3.0,0,2.0,1,2.0,1
5776,min_diffuse,30,90,3,3,0.05,0.95,0.9110533790170192,24,2.0,1,2.0,1,2.0,1
5777,min_diffuse,30,90,3,3,0.05,0.95,0.8672570009253567,12,2.0,1,2.0,1,2.0,1
5778,min_diffuse,30,90,3,3,0.05,0.95,0.9318105913611652,16,2.0,1,2.0,1,2.0,1
5779,min_diffuse,30,90,3,3,0.05,0.95,0.9481861533723492,14,2.0,1,2.0,1,2.0,1
5780,min_diffuse,30,90,3,3,0.05,0.95,0.9390991713973516,10,2.0,1,2.0,1,2.0,1
5781,min_diffuse,30,90,3,3,0.05,0.95,0.916824544461781,12,2.0,1,2.0,1,3.0,0
5782,min_diffuse,30,90,3,3,0.05,0.95,0.9232836634641604,29,3.0,0,2.0,1,2.0,1
5783,min_diffuse,30,90,3,3,0.05,0.95,0.923974343310736,10,2.0,1,2.0,1,2.0,1
5784,min_diffuse,30,90,3,3,0.05,0.95,0.941779074753026,28,3.0,1,3.0,1,3.0,1
5785,min_diffuse,30,90,3,3,0.05,0.95,0.8655819585988411,15,2.0,1,2.0,1,2.0,1
5786,min_diffuse,30,90,3,3,0.05,0.95,0.8726553052700872,13,2.0,1,2.0,1,2.0,1
5787,min_diffuse,30,90,3,3,0.05,0.95,0.9329479650597644,26,3.0,0,2.0,1,2.0,1
5788,min_diffuse,30,90,3,3,0.05,0.95,0.9345832258547742,17,3.0,1,3.0,1,3.0,1
5789,min_diffuse,30,90,3,3,0.05,0.95,0.9478014740857555,42,3.0,1,3.0,1,3.0,1
5790,min_diffuse,30,90,3,3,0.05,0.95,0.9249197961435808,14,2.0,1,2.0,1,2.0,1
5791,min_diffuse,30,90,3,3,0.05,0.95,0.946940206560894,11,2.0,1,2.0,1,2.0,1
5792,min_diffuse,30,90,3,3,0.05,0.95,0.9370274584319732,77,4.0,0,3.0,1,3.0,1
5793,min_diffuse,30,90,3,3,0.05,0.95,0.944074183172708,5,2.0,1,2.0,1,2.0,1
5794,min_diffuse,30,90,3,3,0.05,0.95,0.9095756907629978,24,2.0,1,2.0,1,2.0,1
5795,min_diffuse,30,90,3,3,0.05,0.95,0.9456156416364184,26,3.0,0,2.0,1,3.0,0
5796,min_diffuse,30,90,3,3,0.05,0.95,0.9456895345311828,23,3.0,0,2.0,1,2.0,1
5797,min_diffuse,30,90,3,3,0.05,0.95,0.900993054577882,18,2.0,1,2.0,1,2.0,1
5798,min_diffuse,30,90,3,3,0.05,0.95,0.9409546704407769,68,3.0,1,3.0,1,3.0,1
5799,min_diffuse,30,90,3,3,0.05,0.95,0.932191334118329,17,3.0,0,3.0,0,2.0,1
5800,min_diffuse,30,90,3,3,0.05,0.95,0.9428946517105798,57,4.0,0,3.0,1,3.0,1
5801,min_diffuse,30,90,3,3,0.05,0.95,0.899954483514408,11,2.0,1,2.0,1,2.0,1
5802,min_diffuse,30,90,3,3,0.05,0.95,0.8993087357645438,13,2.0,1,2.0,1,2.0,1
5803,min_diffuse,30,90,3,3,0.05,0.95,0.8537060074917205,9,2.0,1,2.0,1,2.0,1
5804,min_diffuse,30,90,3,3,0.05,0.95,0.9455846361507304,9,2.0,1,2.0,1,2.0,1
5805,min_diffuse,30,90,3,3,0.05,0.95,0.899947855223055,6,2.0,1,2.0,1,2.0,1
5806,min_diffuse,30,90,3,3,0.05,0.95,0.9479808392145016,16,2.0,1,2.0,1,2.0,1
5807,min_diffuse,30,90,3,3,0.05,0.95,0.943040845689432,6,2.0,0,1.0,1,2.0,0
5808,min_diffuse,30,90,3,3,0.05,0.95,0.9334695265705316,18,2.0,1,2.0,1,2.0,1
5809,min_diffuse,30,90,3,3,0.05,0.95,0.8979624013535372,29,3.0,0,2.0,1,2.0,1
5810,min_diffuse,30,90,3,3,0.05,0.95,0.9101634848627466,19,3.0,0,3.0,0,2.0,1
5811,min_diffuse,30,90,3,3,0.05,0.95,0.9120842519082124,13,3.0,0,2.0,1,2.0,1
5812,min_diffuse,30,90,3,3,0.05,0.95,0.9461069383588157,26,3.0,1,3.0,1,3.0,1
5813,min_diffuse,30,90,3,3,0.05,0.95,0.9008401614453034,21,2.0,1,2.0,1,2.0,1
5814,min_diffuse,30,90,3,3,0.05,0.95,0.946787191793694,25,3.0,1,3.0,1,3.0,1
5815,min_diffuse,30,90,3,3,0.05,0.95,0.936207242615888,11,2.0,1,2.0,1,2.0,1
5816,min_diffuse,30,90,3,3,0.05,0.95,0.9287826285105808,28,3.0,1,3.0,1,3.0,1
5817,min_diffuse,30,90,3,3,0.05,0.95,0.9375656360504246,8,2.0,1,2.0,1,2.0,1
5818,min_diffuse,30,90,3,3,0.05,0.95,0.8950437454997544,10,2.0,1,2.0,1,2.0,1
5819,min_diffuse,30,90,3,3,0.05,0.95,0.8991733836890234,12,2.0,1,2.0,1,2.0,1
5820,min_diffuse,30,90,3,3,0.05,0.95,0.926334764366398,45,3.0,1,3.0,1,3.0,1
5821,min_diffuse,30,90,3,3,0.05,0.95,0.9142030062368962,20,2.0,1,2.0,1,2.0,1
5822,min_diffuse,30,90,3,3,0.05,0.95,0.923516125454787,4,2.0,1,2.0,1,2.0,1
5823,min_diffuse,30,90,3,3,0.05,0.95,0.9150195853870344,12,2.0,1,2.0,1,2.0,1
5824,min_diffuse,30,90,3,3,0.05,0.95,0.94599040324998,8,2.0,1,2.0,1,2.0,1
5825,min_diffuse,30,90,3,3,0.05,0.95,0.9000070594632119,16,2.0,1,2.0,1,2.0,1
5826,min_diffuse,30,90,3,3,0.05,0.95,0.9468249715808597,17,3.0,0,2.0,1,2.0,1
5827,min_diffuse,30,90,3,3,0.05,0.95,0.929872606353056,39,3.0,1,3.0,1,3.0,1
5828,min_diffuse,30,90,3,3,0.05,0.95,0.9495046634473608,69,3.0,1,3.0,1,3.0,1
5829,min_diffuse,30,90,3,3,0.05,0.95,0.8968650138309324,30,3.0,0,3.0,0,2.0,1
5830,min_diffuse,30,90,3,3,0.05,0.95,0.9393002801087924,25,3.0,0,2.0,1,2.0,1
5831,min_diffuse,30,90,3,3,0.05,0.95,0.9313736904668304,13,2.0,1,2.0,1,2.0,1
5832,min_diffuse,30,90,3,3,0.05,0.95,0.940043252212854,12,2.0,1,2.0,1,2.0,1
5833,min_diffuse,30,90,3,3,0.05,0.95,0.9265989799875396,39,3.0,1,3.0,1,3.0,1
5834,min_diffuse,30,90,3,3,0.05,0.95,0.8592079500718941,6,2.0,1,2.0,1,2.0,1
5835,min_diffuse,30,90,3,3,0.05,0.95,0.9228194644696632,29,3.0,0,2.0,1,2.0,1
5836,min_diffuse,30,90,3,3,0.05,0.95,0.9273247003046816,33,3.0,0,2.0,1,2.0,1
5837,min_diffuse,30,90,3,3,0.05,0.95,0.9331386914764284,29,3.0,0,2.0,1,2.0,1
5838,min_diffuse,30,90,3,3,0.05,0.95,0.927222878805526,17,2.0,1,2.0,1,2.0,1
5839,min_diffuse,30,90,3,3,0.05,0.95,0.9238718373188116,27,3.0,0,2.0,1,2.0,1
5840,min_diffuse,30,90,3,3,0.05,0.95,0.9345230360343484,27,3.0,1,3.0,1,3.0,1
5841,min_diffuse,30,90,3,3,0.05,0.95,0.884923376174995,20,3.0,0,2.0,1,2.0,1
5842,min_diffuse,30,90,3,3,0.05,0.95,0.9120972603097984,15,2.0,1,2.0,1,2.0,1
5843,min_diffuse,30,90,3,3,0.05,0.95,0.9065321919619168,6,2.0,1,2.0,1,2.0,1
5844,min_diffuse,30,90,3,3,0.05,0.95,0.9420280932260195,20,2.0,1,2.0,1,2.0,1
5845,min_diffuse,30,90,3,3,0.05,0.95,0.9434661716606378,15,2.0,1,2.0,1,2.0,1
5846,min_diffuse,30,90,3,3,0.05,0.95,0.904022061735548,38,3.0,1,3.0,1,3.0,1
5847,min_diffuse,30,90,3,3,0.05,0.95,0.9138423347442342,14,2.0,1,2.0,1,2.0,1
5848,min_diffuse,30,90,3,3,0.05,0.95,0.8840474385474165,11,2.0,1,2.0,1,2.0,1
5849,min_diffuse,30,90,3,3,0.05,0.95,0.9408045658882104,15,2.0,1,2.0,1,2.0,1
5850,min_diffuse,30,90,3,3,0.05,0.95,0.9476456133552282,35,3.0,1,3.0,1,3.0,1
5851,min_diffuse,30,90,3,3,0.05,0.95,0.8618716695482085,12,2.0,1,2.0,1,2.0,1
5852,min_diffuse,30,90,3,3,0.05,0.95,0.9456230463325588,19,2.0,1,2.0,1,2.0,1
5853,min_diffuse,30,90,3,3,0.05,0.95,0.9228029946639704,15,3.0,0,2.0,1,2.0,1
5854,min_diffuse,30,90,3,3,0.05,0.95,0.9417872834870784,45,3.0,1,3.0,1,3.0,1
5855,min_diffuse,30,90,3,3,0.05,0.95,0.9432578233786724,10,2.0,1,2.0,1,2.0,1
5856,min_diffuse,30,90,3,3,0.05,0.95,0.8964765150465976,21,3.0,0,2.0,1,2.0,1
5857,min_diffuse,30,90,3,3,0.05,0.95,0.9063340502436724,13,2.0,1,2.0,1,2.0,1
5858,min_diffuse,30,90,3,3,0.05,0.95,0.9199539143060346,42,3.0,0,2.0,1,2.0,1
5859,min_diffuse,30,90,3,3,0.05,0.95,0.9213804202264512,51,4.0,0,3.0,1,4.0,0
5860,min_diffuse,30,90,3,3,0.05,0.95,0.9407710277877618,22,3.0,0,2.0,1,2.0,1
5861,min_diffuse,30,90,3,3,0.05,0.95,0.931539039856736,26,3.0,1,3.0,1,3.0,1
5862,min_diffuse,30,90,3,3,0.05,0.95,0.9482580957676952,42,3.0,1,3.0,1,3.0,1
5863,min_diffuse,30,90,3,3,0.05,0.95,0.9356851249162113,29,3.0,1,3.0,1,3.0,1
5864,min_diffuse,30,90,3,3,0.05,0.95,0.918957510433524,20,2.0,1,2.0,1,3.0,0
5865,min_diffuse,30,90,3,3,0.05,0.95,0.8186296342620386,8,2.0,1,2.0,1,2.0,1
5866,min_diffuse,30,90,3,3,0.05,0.95,0.945165996713132,60,3.0,1,3.0,1,3.0,1
5867,min_diffuse,30,90,3,3,0.05,0.95,0.9017074260351244,9,2.0,1,2.0,1,2.0,1
5868,min_diffuse,30,90,3,3,0.05,0.95,0.947217004959646,14,2.0,1,2.0,1,2.0,1
5869,min_diffuse,30,90,3,3,0.05,0.95,0.8329304584902466,14,2.0,1,2.0,1,2.0,1
5870,min_diffuse,30,90,3,3,0.05,0.95,0.9100048882291928,12,2.0,1,2.0,1,2.0,1
5871,min_diffuse,30,90,3,3,0.05,0.95,0.8822767548272117,13,2.0,1,2.0,1,3.0,0
5872,min_diffuse,30,90,3,3,0.05,0.95,0.9143420275753452,26,3.0,1,3.0,1,3.0,1
5873,min_diffuse,30,90,3,3,0.05,0.95,0.9155574862852374,8,2.0,1,2.0,1,2.0,1
5874,min_diffuse,30,90,3,3,0.05,0.95,0.9039685479924708,14,2.0,1,2.0,1,2.0,1
5875,min_diffuse,30,90,3,3,0.05,0.95,0.9088986832372112,26,3.0,0,2.0,1,2.0,1
5876,min_diffuse,30,90,3,3,0.05,0.95,0.9438800419402672,13,2.0,1,2.0,1,2.0,1
5877,min_diffuse,30,90,3,3,0.05,0.95,0.9295685056290832,10,2.0,1,2.0,1,2.0,1
5878,min_diffuse,30,90,3,3,0.05,0.95,0.9215380949327552,15,2.0,1,2.0,1,2.0,1
5879,min_diffuse,30,90,3,3,0.05,0.95,0.9470937364944478,35,4.0,1,4.0,1,4.0,1
5880,min_diffuse,30,90,3,3,0.05,0.95,0.9463504548380466,23,2.0,1,2.0,1,2.0,1
5881,min_diffuse,30,90,3,3,0.05,0.95,0.9473796260139904,15,2.0,1,2.0,1,2.0,1
5882,min_diffuse,30,90,3,3,0.05,0.95,0.9493346766197268,105,4.0,1,4.0,1,4.0,1
5883,min_diffuse,30,90,3,3,0.05,0.95,0.9484374828237158,35,3.0,1,3.0,1,3.0,1
5884,min_diffuse,30,90,3,3,0.05,0.95,0.9390574459464528,59,4.0,1,4.0,1,4.0,1
5885,min_diffuse,30,90,3,3,0.05,0.95,0.9275870639800864,8,2.0,1,2.0,1,2.0,1
5886,min_diffuse,30,90,3,3,0.05,0.95,0.9493965880119496,25,3.0,1,3.0,1,3.0,1
5887,min_diffuse,30,90,3,3,0.05,0.95,0.9104784718456992,16,2.0,1,2.0,1,2.0,1
5888,min_diffuse,30,90,3,3,0.05,0.95,0.9143602045719318,20,3.0,0,2.0,1,2.0,1
5889,min_diffuse,30,90,3,3,0.05,0.95,0.9373544366505034,34,3.0,1,3.0,1,3.0,1
5890,min_diffuse,30,90,3,3,0.05,0.95,0.9499118492309696,36,3.0,1,3.0,1,3.0,1
5891,min_diffuse,30,90,3,3,0.05,0.95,0.9359502147072944,23,2.0,1,2.0,1,2.0,1
5892,min_diffuse,30,90,3,3,0.05,0.95,0.900102041378703,8,2.0,1,2.0,1,2.0,1
5893,min_diffuse,30,90,3,3,0.05,0.95,0.9333128174157546,11,2.0,1,2.0,1,2.0,1
5894,min_diffuse,30,90,3,3,0.05,0.95,0.9262289594675356,20,3.0,1,3.0,1,3.0,1
5895,min_diffuse,30,90,3,3,0.05,0.95,0.9308549568578456,9,2.0,1,2.0,1,2.0,1
5896,min_diffuse,30,90,3,3,0.05,0.95,0.9472911483656,23,3.0,1,3.0,1,3.0,1
5897,min_diffuse,30,90,3,3,0.05,0.95,0.9429161560740578,16,2.0,1,2.0,1,2.0,1
5898,min_diffuse,30,90,3,3,0.05,0.95,0.9465137183344,20,2.0,1,2.0,1,2.0,1
5899,min_diffuse,30,90,3,3,0.05,0.95,0.935620311603524,14,2.0,1,2.0,1,2.0,1
5900,min_diffuse,30,90,3,3,0.05,0.95,0.9392263729251152,11,2.0,1,2.0,1,2.0,1
5901,min_diffuse,30,90,3,3,0.05,0.95,0.9410887417653216,43,4.0,0,3.0,1,3.0,1
5902,min_diffuse,30,90,3,3,0.05,0.95,0.8327360818161084,7,2.0,1,2.0,1,2.0,1
5903,min_diffuse,30,90,3,3,0.05,0.95,0.9375645139128224,21,3.0,0,3.0,0,2.0,1
5904,min_diffuse,30,90,3,3,0.05,0.95,0.946583261648147,40,3.0,1,3.0,1,3.0,1
5905,min_diffuse,30,90,3,3,0.05,0.95,0.9246266930707492,29,3.0,0,3.0,0,2.0,1
5906,min_diffuse,30,90,3,3,0.05,0.95,0.917903201526108,26,3.0,0,2.0,1,2.0,1
5907,min_diffuse,30,90,3,3,0.05,0.95,0.9404841225076658,54,3.0,1,3.0,1,3.0,1
5908,min_diffuse,30,90,3,3,0.05,0.95,0.9235807789381352,79,3.0,1,3.0,1,3.0,1
5909,min_diffuse,30,90,3,3,0.05,0.95,0.9484717298477128,28,3.0,1,3.0,1,3.0,1
5910,min_diffuse,30,90,3,3,0.05,0.95,0.934053955457098,41,3.0,1,3.0,1,3.0,1
5911,min_diffuse,30,90,3,3,0.05,0.95,0.9165498885441322,16,2.0,1,2.0,1,2.0,1
5912,min_diffuse,30,90,3,3,0.05,0.95,0.9371584789475024,18,3.0,1,3.0,1,3.0,1
5913,min_diffuse,30,90,3,3,0.05,0.95,0.9167704139626192,37,3.0,1,3.0,1,3.0,1
5914,min_diffuse,30,90,3,3,0.05,0.95,0.911847371596118,22,3.0,0,2.0,1,2.0,1
5915,min_diffuse,30,90,3,3,0.05,0.95,0.921741912544594,26,3.0,1,3.0,1,3.0,1
5916,min_diffuse,30,90,3,3,0.05,0.95,0.8972261074942128,19,3.0,0,2.0,1,2.0,1
5917,min_diffuse,30,90,3,3,0.05,0.95,0.943198205699191,15,2.0,1,2.0,1,2.0,1
5918,min_diffuse,30,90,3,3,0.05,0.95,0.8984479280639667,21,3.0,0,2.0,1,2.0,1
5919,min_diffuse,30,90,3,3,0.05,0.95,0.8972493891194107,13,2.0,1,2.0,1,2.0,1
5920,min_diffuse,30,90,3,3,0.05,0.95,0.9301394021200556,21,3.0,0,2.0,1,2.0,1
5921,min_diffuse,30,90,3,3,0.05,0.95,0.9122756218140904,24,3.0,0,2.0,1,2.0,1
5922,min_diffuse,30,90,3,3,0.05,0.95,0.7824215154006602,10,2.0,1,2.0,1,2.0,1
5923,min_diffuse,30,90,3,3,0.05,0.95,0.9011888569069768,14,2.0,1,2.0,1,2.0,1
5924,min_diffuse,30,90,3,3,0.05,0.95,0.9479160661803958,14,2.0,1,2.0,1,2.0,1
5925,min_diffuse,30,90,3,3,0.05,0.95,0.9168979041904972,13,2.0,1,2.0,1,2.0,1
5926,min_diffuse,30,90,3,3,0.05,0.95,0.9444304470293114,23,3.0,1,3.0,1,3.0,1
5927,min_diffuse,30,90,3,3,0.05,0.95,0.930993990381837,40,3.0,0,3.0,0,2.0,1
5928,min_diffuse,30,90,3,3,0.05,0.95,0.9259324609574284,21,3.0,0,3.0,0,2.0,1
5929,min_diffuse,30,90,3,3,0.05,0.95,0.9034242280961272,11,2.0,1,2.0,1,2.0,1
5930,min_diffuse,30,90,3,3,0.05,0.95,0.9371920264766872,64,3.0,1,3.0,1,3.0,1
5931,min_diffuse,30,90,3,3,0.05,0.95,0.8997965473283113,16,2.0,1,2.0,1,2.0,1
5932,min_diffuse,30,90,3,3,0.05,0.95,0.910282965798736,16,2.0,1,2.0,1,2.0,1
5933,min_diffuse,30,90,3,3,0.05,0.95,0.9453737026410596,29,3.0,1,3.0,1,3.0,1
5934,min_diffuse,30,90,3,3,0.05,0.95,0.9263923118922224,13,2.0,1,2.0,1,2.0,1
5935,min_diffuse,30,90,3,3,0.05,0.95,0.8972895874158522,25,2.0,1,2.0,1,2.0,1
5936,min_diffuse,30,90,3,3,0.05,0.95,0.9046859640648682,19,2.0,1,2.0,1,2.0,1
5937,min_diffuse,30,90,3,3,0.05,0.95,0.913294886117148,10,2.0,1,2.0,1,2.0,1
5938,min_diffuse,30,90,3,3,0.05,0.95,0.9328285868945482,24,3.0,0,2.0,1,2.0,1
5939,min_diffuse,30,90,3,3,0.05,0.95,0.9451026192301764,37,3.0,1,3.0,1,3.0,1
5940,min_diffuse,30,90,3,3,0.05,0.95,0.9382562091871384,14,3.0,0,2.0,1,2.0,1
5941,min_diffuse,30,90,3,3,0.05,0.95,0.9399858304846328,12,2.0,1,2.0,1,2.0,1
5942,min_diffuse,30,90,3,3,0.05,0.95,0.8608765789078358,9,2.0,1,2.0,1,2.0,1
5943,min_diffuse,30,90,3,3,0.05,0.95,0.8517076818710693,19,3.0,0,2.0,1,2.0,1
5944,min_diffuse,30,90,3,3,0.05,0.95,0.939713497496706,31,3.0,1,3.0,1,3.0,1
5945,min_diffuse,30,90,3,3,0.05,0.95,0.9135237826856242,13,2.0,1,2.0,1,2.0,1
5946,min_diffuse,30,90,3,3,0.05,0.95,0.9228145156981328,18,2.0,1,3.0,0,3.0,0
5947,min_diffuse,30,90,3,3,0.05,0.95,0.917644632981412,38,3.0,1,3.0,1,3.0,1
5948,min_diffuse,30,90,3,3,0.05,0.95,0.926660940431046,12,2.0,1,2.0,1,2.0,1
5949,min_diffuse,30,90,3,3,0.05,0.95,0.9162395415264049,10,2.0,1,2.0,1,2.0,1
5950,min_diffuse,30,90,3,3,0.05,0.95,0.9481410139222944,45,3.0,0,3.0,0,2.0,1
5951,min_diffuse,30,90,3,3,0.05,0.95,0.8526677461189153,15,3.0,0,2.0,1,2.0,1
5952,min_diffuse,30,90,3,3,0.05,0.95,0.9200568143645728,24,3.0,0,2.0,1,3.0,0
5953,min_diffuse,30,90,3,3,0.05,0.95,0.9421923660905016,10,2.0,1,2.0,1,2.0,1
5954,min_diffuse,30,90,3,3,0.05,0.95,0.906575235789072,14,2.0,1,2.0,1,2.0,1
5955,min_diffuse,30,90,3,3,0.05,0.95,0.9118139203995204,17,3.0,0,2.0,1,2.0,1
5956,min_diffuse,30,90,3,3,0.05,0.95,0.9237795853025962,16,3.0,0,2.0,1,2.0,1
5957,min_diffuse,30,90,3,3,0.05,0.95,0.9399305667510628,7,2.0,1,2.0,1,2.0,1
5958,min_diffuse,30,90,3,3,0.05,0.95,0.9062676399760844,19,3.0,0,2.0,1,2.0,1
5959,min_diffuse,30,90,3,3,0.05,0.95,0.9445070469720416,30,3.0,1,3.0,1,3.0,1
5960,min_diffuse,30,90,3,3,0.05,0.95,0.945498835594259,15,2.0,1,2.0,1,2.0,1
5961,min_diffuse,30,90,3,3,0.05,0.95,0.9094953376967992,19,2.0,1,2.0,1,2.0,1
5962,min_diffuse,30,90,3,3,0.05,0.95,0.914794257721976,11,2.0,1,2.0,1,2.0,1
5963,min_diffuse,30,90,3,3,0.05,0.95,0.9301803196468824,22,3.0,0,2.0,1,2.0,1
5964,min_diffuse,30,90,3,3,0.05,0.95,0.903169032212701,24,3.0,0,2.0,1,2.0,1
5965,min_diffuse,30,90,3,3,0.05,0.95,0.9390601843914704,30,3.0,0,2.0,1,2.0,1
5966,min_diffuse,30,90,3,3,0.05,0.95,0.9470684365262582,23,3.0,0,2.0,1,3.0,0
5967,min_diffuse,30,90,3,3,0.05,0.95,0.9375764530032568,29,3.0,1,3.0,1,3.0,1
5968,min_diffuse,30,90,3,3,0.05,0.95,0.8788031502189243,9,2.0,1,2.0,1,2.0,1
5969,min_diffuse,30,90,3,3,0.05,0.95,0.9346402569906868,6,2.0,1,2.0,1,2.0,1
5970,min_diffuse,30,90,3,3,0.05,0.95,0.9478421210495886,13,2.0,1,3.0,0,3.0,0
5971,min_diffuse,30,90,3,3,0.05,0.95,0.940257175700244,11,2.0,1,2.0,1,2.0,1
5972,min_diffuse,30,90,3,3,0.05,0.95,0.9305747238810796,18,3.0,0,2.0,1,3.0,0
5973,min_diffuse,30,90,3,3,0.05,0.95,0.9273792235464934,20,3.0,1,3.0,1,3.0,1
5974,min_diffuse,30,90,3,3,0.05,0.95,0.9337988686009148,39,3.0,1,3.0,1,3.0,1
5975,min_diffuse,30,90,3,3,0.05,0.95,0.9468646993354428,7,2.0,1,2.0,1,2.0,1
5976,min_diffuse,30,90,3,3,0.05,0.95,0.9113720831744262,10,2.0,1,2.0,1,2.0,1
5977,min_diffuse,30,90,3,3,0.05,0.95,0.913244452676498,8,2.0,1,2.0,1,2.0,1
5978,min_diffuse,30,90,3,3,0.05,0.95,0.9276983456836284,13,2.0,1,2.0,1,2.0,1
5979,min_diffuse,30,90,3,3,0.05,0.95,0.9220627681304524,15,3.0,0,2.0,1,2.0,1
5980,min_diffuse,30,90,3,3,0.05,0.95,0.9273576677997628,45,3.0,0,3.0,0,2.0,1
5981,min_diffuse,30,90,3,3,0.05,0.95,0.8964613230942613,18,3.0,0,2.0,1,2.0,1
5982,min_diffuse,30,90,3,3,0.05,0.95,0.9434495123695086,17,3.0,0,2.0,1,2.0,1
5983,min_diffuse,30,90,3,3,0.05,0.95,0.9341884154650176,53,3.0,1,3.0,1,3.0,1
5984,min_diffuse,30,90,3,3,0.05,0.95,0.9474631495586748,36,3.0,1,3.0,1,3.0,1
5985,min_diffuse,30,90,3,3,0.05,0.95,0.8934709298079705,10,2.0,1,2.0,1,2.0,1
5986,min_diffuse,30,90,3,3,0.05,0.95,0.9311426600899696,13,3.0,1,3.0,1,3.0,1
5987,min_diffuse,30,90,3,3,0.05,0.95,0.9259939357443936,6,2.0,1,2.0,1,2.0,1
5988,min_diffuse,30,90,3,3,0.05,0.95,0.9459694560362312,22,3.0,0,2.0,1,3.0,0
5989,min_diffuse,30,90,3,3,0.05,0.95,0.9499609816515848,44,3.0,1,3.0,1,3.0,1
5990,min_diffuse,30,90,3,3,0.05,0.95,0.9432114628794244,9,2.0,1,2.0,1,2.0,1
5991,min_diffuse,30,90,3,3,0.05,0.95,0.8578572740343369,7,2.0,1,2.0,1,2.0,1
5992,min_diffuse,30,90,3,3,0.05,0.95,0.9403170611969526,11,2.0,1,2.0,1,2.0,1
5993,min_diffuse,30,90,3,3,0.05,0.95,0.9149849284730276,9,2.0,1,2.0,1,2.0,1
5994,min_diffuse,30,90,3,3,0.05,0.95,0.8796426684315769,23,3.0,0,2.0,1,2.0,1
5995,min_diffuse,30,90,3,3,0.05,0.95,0.9360220397042384,19,3.0,0,2.0,1,3.0,0
5996,min_diffuse,30,90,3,3,0.05,0.95,0.9474171848992688,35,3.0,0,2.0,1,3.0,0
5997,min_diffuse,30,90,3,3,0.05,0.95,0.9404883893531492,10,2.0,1,2.0,1,2.0,1
5998,min_diffuse,30,90,3,3,0.05,0.95,0.9456648188837332,28,3.0,0,2.0,1,2.0,1
5999,min_diffuse,30,90,3,3,0.05,0.95,0.9494173278858702,76,4.0,0,3.0,1,3.0,1
6000,min_diffuse,30,90,3,3,0.05,0.95,0.9361751178559752,26,3.0,1,3.0,1,3.0,1
6001,min_diffuse,30,90,3,3,0.05,0.95,0.9300367187916952,23,3.0,1,3.0,1,3.0,1
6002,min_diffuse,30,90,3,3,0.05,0.95,0.9466115679063328,17,2.0,1,2.0,1,2.0,1
6003,min_diffuse,30,90,3,3,0.05,0.95,0.9285933649707072,15,3.0,0,2.0,1,2.0,1
6004,min_diffuse,30,90,3,3,0.05,0.95,0.947677119977342,14,2.0,1,2.0,1,2.0,1
6005,min_diffuse,30,90,3,3,0.05,0.95,0.9486743560280548,15,3.0,0,2.0,1,3.0,0
6006,min_diffuse,30,90,3,3,0.05,0.95,0.8837214769571815,8,2.0,1,2.0,1,2.0,1
6007,min_diffuse,30,90,3,3,0.05,0.95,0.9226154340872924,14,2.0,1,2.0,1,2.0,1
6008,min_diffuse,30,90,3,3,0.05,0.95,0.9109645344934516,37,3.0,0,2.0,1,2.0,1
6009,min_diffuse,30,90,3,3,0.05,0.95,0.9479134465449548,36,3.0,1,3.0,1,3.0,1
6010,min_diffuse,30,90,3,3,0.05,0.95,0.9284704606934068,12,2.0,1,2.0,1,2.0,1
6011,min_diffuse,30,90,3,3,0.05,0.95,0.9015947585453143,27,3.0,0,2.0,1,2.0,1
6012,min_diffuse,30,90,3,3,0.05,0.95,0.9462927037928216,9,2.0,1,2.0,1,2.0,1
6013,min_diffuse,30,90,3,3,0.05,0.95,0.949108425412078,17,3.0,0,2.0,1,2.0,1
6014,min_diffuse,30,90,3,3,0.05,0.95,0.9426424869806664,30,3.0,1,3.0,1,3.0,1
6015,min_diffuse,30,90,3,3,0.05,0.95,0.9263153664503416,19,3.0,0,2.0,1,2.0,1
6016,min_diffuse,30,90,3,3,0.05,0.95,0.914968865606584,10,2.0,1,2.0,1,2.0,1
6017,min_diffuse,30,90,3,3,0.05,0.95,0.9361705911012926,25,3.0,1,3.0,1,3.0,1
6018,min_diffuse,30,90,3,3,0.05,0.95,0.9486974786391882,30,3.0,1,3.0,1,3.0,1
6019,min_diffuse,30,90,3,3,0.05,0.95,0.93430297306955,61,3.0,1,3.0,1,3.0,1
6020,min_diffuse,30,90,3,3,0.05,0.95,0.93837587555615,17,2.0,1,2.0,1,2.0,1
6021,min_diffuse,30,90,3,3,0.05,0.95,0.927828674210974,16,3.0,0,2.0,1,2.0,1
6022,min_diffuse,30,90,3,3,0.05,0.95,0.9465844214329178,9,2.0,1,2.0,1,2.0,1
6023,min_diffuse,30,90,3,3,0.05,0.95,0.9395810179519176,17,3.0,0,2.0,1,2.0,1
6024,min_diffuse,30,90,3,3,0.05,0.95,0.8952377932943881,14,3.0,0,2.0,1,3.0,0
6025,min_diffuse,30,90,3,3,0.05,0.95,0.9448891865360038,41,3.0,1,3.0,1,3.0,1
6026,min_diffuse,30,90,3,3,0.05,0.95,0.9294548365106364,23,3.0,0,2.0,1,3.0,0
6027,min_diffuse,30,90,3,3,0.05,0.95,0.9490442282911858,30,3.0,0,2.0,1,2.0,1
6028,min_diffuse,30,90,3,3,0.05,0.95,0.8838704930605145,15,3.0,0,2.0,1,2.0,1
6029,min_diffuse,30,90,3,3,0.05,0.95,0.935896933617779,26,3.0,1,3.0,1,3.0,1
6030,min_diffuse,30,90,3,3,0.05,0.95,0.943616969266544,21,3.0,0,2.0,1,2.0,1
6031,min_diffuse,30,90,3,3,0.05,0.95,0.9337492166362308,9,2.0,1,2.0,1,2.0,1
6032,min_diffuse,30,90,3,3,0.05,0.95,0.9379782783299376,31,3.0,1,3.0,1,3.0,1
6033,min_diffuse,30,90,3,3,0.05,0.95,0.9475438590600566,9,2.0,1,2.0,1,2.0,1
6034,min_diffuse,30,90,3,3,0.05,0.95,0.9240373904493858,25,3.0,0,2.0,1,2.0,1
6035,min_diffuse,30,90,3,3,0.05,0.95,0.8887892799681583,23,3.0,1,3.0,1,3.0,1
6036,min_diffuse,30,90,3,3,0.05,0.95,0.9375187877727528,9,2.0,1,2.0,1,2.0,1
6037,min_diffuse,30,90,3,3,0.05,0.95,0.8786944255424082,8,2.0,1,2.0,1,2.0,1
6038,min_diffuse,30,90,3,3,0.05,0.95,0.9482509370448404,86,3.0,1,3.0,1,3.0,1
6039,min_diffuse,30,90,3,3,0.05,0.95,0.9356003380065312,25,3.0,0,2.0,1,2.0,1
6040,min_diffuse,30,90,3,3,0.05,0.95,0.9058428859774416,11,2.0,1,2.0,1,2.0,1
6041,min_diffuse,30,90,3,3,0.05,0.95,0.9456236236592998,34,3.0,1,3.0,1,3.0,1
6042,min_diffuse,30,90,3,3,0.05,0.95,0.945989898717402,17,2.0,1,2.0,1,2.0,1
6043,min_diffuse,30,90,3,3,0.05,0.95,0.9380637554224658,44,4.0,0,3.0,1,3.0,1
6044,min_diffuse,30,90,3,3,0.05,0.95,0.9102932577953444,21,3.0,0,2.0,1,2.0,1
6045,min_diffuse,30,90,3,3,0.05,0.95,0.9497443307517884,33,3.0,0,2.0,1,2.0,1
6046,min_diffuse,30,90,3,3,0.05,0.95,0.9161271551876976,8,2.0,1,2.0,1,2.0,1
6047,min_diffuse,30,90,3,3,0.05,0.95,0.9139391399254287,8,2.0,1,2.0,1,2.0,1
6048,min_diffuse,30,90,3,3,0.05,0.95,0.8999057365316346,13,2.0,1,2.0,1,2.0,1
6049,min_diffuse,30,90,3,3,0.05,0.95,0.92523807347106,9,2.0,1,2.0,1,2.0,1
6050,min_diffuse,30,90,3,3,0.05,0.95,0.925741749810406,13,2.0,1,2.0,1,2.0,1
6051,min_diffuse,30,90,3,3,0.05,0.95,0.9200242749773818,41,3.0,0,3.0,0,2.0,1
6052,min_diffuse,30,90,3,3,0.05,0.95,0.9421952371963866,64,4.0,0,3.0,1,3.0,1
6053,min_diffuse,30,90,3,3,0.05,0.95,0.9325468837359944,27,3.0,0,2.0,1,2.0,1
6054,min_diffuse,30,90,3,3,0.05,0.95,0.8768349062415097,17,2.0,1,2.0,1,2.0,1
6055,min_diffuse,30,90,3,3,0.05,0.95,0.9392923626831252,21,3.0,0,2.0,1,2.0,1
6056,min_diffuse,30,90,3,3,0.05,0.95,0.938702108050032,34,3.0,1,3.0,1,3.0,1
6057,min_diffuse,30,90,3,3,0.05,0.95,0.9462956021856,21,2.0,1,2.0,1,2.0,1
6058,min_diffuse,30,90,3,3,0.05,0.95,0.9132761167704144,14,3.0,0,2.0,1,2.0,1
6059,min_diffuse,30,90,3,3,0.05,0.95,0.903788201017342,12,2.0,1,2.0,1,2.0,1
6060,min_diffuse,30,90,3,3,0.05,0.95,0.8652463168009509,12,2.0,1,2.0,1,2.0,1
6061,min_diffuse,30,90,3,3,0.05,0.95,0.941797885950808,23,3.0,0,3.0,0,2.0,1
6062,min_diffuse,30,90,3,3,0.05,0.95,0.9154071578010816,23,3.0,0,2.0,1,2.0,1
6063,min_diffuse,30,90,3,3,0.05,0.95,0.8920020838145272,15,2.0,1,2.0,1,2.0,1
6064,min_diffuse,30,90,3,3,0.05,0.95,0.944974543961499,10,2.0,1,2.0,1,2.0,1
6065,min_diffuse,30,90,3,3,0.05,0.95,0.9289342942737876,8,2.0,1,2.0,1,2.0,1
6066,min_diffuse,30,90,3,3,0.05,0.95,0.9158039281854432,27,3.0,1,3.0,1,3.0,1
6067,min_diffuse,30,90,3,3,0.05,0.95,0.9451680662660796,8,2.0,1,2.0,1,2.0,1
6068,min_diffuse,30,90,3,3,0.05,0.95,0.8865118623934793,13,2.0,1,2.0,1,2.0,1
6069,min_diffuse,30,90,3,3,0.05,0.95,0.9239606227114752,13,2.0,1,2.0,1,2.0,1
6070,min_diffuse,30,90,3,3,0.05,0.95,0.9445125290069176,19,2.0,1,2.0,1,2.0,1
6071,min_diffuse,30,90,3,3,0.05,0.95,0.939307296295298,27,3.0,0,2.0,1,3.0,0
6072,min_diffuse,30,90,3,3,0.05,0.95,0.949933795493214,32,3.0,1,3.0,1,3.0,1
6073,min_diffuse,30,90,3,3,0.05,0.95,0.8504866335232263,26,3.0,0,3.0,0,2.0,1
6074,min_diffuse,30,90,3,3,0.05,0.95,0.9438280481035196,31,2.0,1,3.0,0,2.0,1
6075,min_diffuse,30,90,3,3,0.05,0.95,0.9375886327985564,26,3.0,0,2.0,1,2.0,1
6076,min_diffuse,30,90,3,3,0.05,0.95,0.9100517259215732,13,2.0,1,3.0,0,3.0,0
6077,min_diffuse,30,90,3,3,0.05,0.95,0.923946755947448,11,2.0,1,2.0,1,2.0,1
6078,min_diffuse,30,90,3,3,0.05,0.95,0.8693549900693545,11,2.0,1,2.0,1,2.0,1
6079,min_diffuse,30,90,3,3,0.05,0.95,0.9265922747747152,19,3.0,0,2.0,1,3.0,0
6080,min_diffuse,30,90,3,3,0.05,0.95,0.93200263836581,30,3.0,1,3.0,1,3.0,1
6081,min_diffuse,30,90,3,3,0.05,0.95,0.9376986199438376,11,2.0,1,2.0,1,2.0,1
6082,min_diffuse,30,90,3,3,0.05,0.95,0.9298983842163248,17,3.0,0,2.0,1,2.0,1
6083,min_diffuse,30,90,3,3,0.05,0.95,0.938127416211056,15,2.0,1,2.0,1,2.0,1
6084,min_diffuse,30,90,3,3,0.05,0.95,0.9475361689370572,43,3.0,1,3.0,1,3.0,1
6085,min_diffuse,30,90,3,3,0.05,0.95,0.920865373037867,27,3.0,1,3.0,1,3.0,1
6086,min_diffuse,30,90,3,3,0.05,0.95,0.9475710027936928,34,3.0,1,3.0,1,3.0,1
6087,min_diffuse,30,90,3,3,0.05,0.95,0.9380014948331742,60,3.0,1,3.0,1,3.0,1
6088,min_diffuse,30,90,3,3,0.05,0.95,0.9157218431370894,32,3.0,1,3.0,1,3.0,1
6089,min_diffuse,30,90,3,3,0.05,0.95,0.9495067909632968,38,3.0,1,3.0,1,3.0,1
6090,min_diffuse,30,90,3,3,0.05,0.95,0.927326287557258,29,3.0,0,2.0,1,3.0,0
6091,min_diffuse,30,90,3,3,0.05,0.95,0.9162403992406596,28,3.0,1,3.0,1,3.0,1
6092,min_diffuse,30,90,3,3,0.05,0.95,0.9374304532932184,16,2.0,1,3.0,0,2.0,1
6093,min_diffuse,30,90,3,3,0.05,0.95,0.9310897803273356,8,2.0,1,2.0,1,2.0,1
6094,min_diffuse,30,90,3,3,0.05,0.95,0.9431133868441536,18,3.0,0,2.0,1,3.0,0
6095,min_diffuse,30,90,3,3,0.05,0.95,0.9280914518248748,28,3.0,1,3.0,1,3.0,1
6096,min_diffuse,30,90,3,3,0.05,0.95,0.9249529927467868,9,2.0,1,2.0,1,2.0,1
6097,min_diffuse,30,90,3,3,0.05,0.95,0.9264694986699614,23,3.0,0,2.0,1,2.0,1
6098,min_diffuse,30,90,3,3,0.05,0.95,0.9093470391845788,12,2.0,1,2.0,1,2.0,1
6099,min_diffuse,30,90,3,3,0.05,0.95,0.8395176107244695,20,3.0,0,2.0,1,2.0,1
6100,min_diffuse,30,90,3,3,0.05,0.95,0.928673778562888,34,3.0,0,2.0,1,2.0,1
6101,min_diffuse,30,90,3,3,0.05,0.95,0.924223572056778,18,2.0,1,2.0,1,2.0,1
6102,min_diffuse,30,90,3,3,0.05,0.95,0.8464421479371244,13,2.0,1,2.0,1,2.0,1
6103,min_diffuse,30,90,3,3,0.05,0.95,0.9282794081494372,8,2.0,1,2.0,1,3.0,0
6104,min_diffuse,30,90,3,3,0.05,0.95,0.8968689850433382,24,3.0,0,2.0,1,2.0,1
6105,min_diffuse,30,90,3,3,0.05,0.95,0.9466563033244664,55,3.0,1,3.0,1,3.0,1
6106,min_diffuse,30,90,3,3,0.05,0.95,0.8993051497934077,19,2.0,1,3.0,0,3.0,0
6107,min_diffuse,30,90,3,3,0.05,0.95,0.8714099812329238,11,2.0,1,2.0,1,2.0,1
6108,min_diffuse,30,90,3,3,0.05,0.95,0.8489549296857909,22,2.0,1,2.0,1,2.0,1
6109,min_diffuse,30,90,3,3,0.05,0.95,0.913483230083349,11,2.0,1,2.0,1,2.0,1
6110,min_diffuse,30,90,3,3,0.05,0.95,0.945282325472796,25,3.0,1,3.0,1,3.0,1
6111,min_diffuse,30,90,3,3,0.05,0.95,0.934168507565336,17,3.0,0,2.0,1,3.0,0
6112,min_diffuse,30,90,3,3,0.05,0.95,0.9473496787757882,19,3.0,0,2.0,1,3.0,0
6113,min_diffuse,30,90,3,3,0.05,0.95,0.9494483552938232,28,3.0,1,3.0,1,3.0,1
6114,min_diffuse,30,90,3,3,0.05,0.95,0.9224413546006816,27,3.0,1,3.0,1,3.0,1
6115,min_diffuse,30,90,3,3,0.05,0.95,0.9173027542873956,31,3.0,0,2.0,1,2.0,1
6116,min_diffuse,30,90,3,3,0.05,0.95,0.9430494864309684,8,2.0,1,2.0,1,2.0,1
6117,min_diffuse,30,90,3,3,0.05,0.95,0.9165191831222153,20,3.0,0,2.0,1,2.0,1
6118,min_diffuse,30,90,3,3,0.05,0.95,0.8732086285875301,39,3.0,1,3.0,1,3.0,1
6119,min_diffuse,30,90,3,3,0.05,0.95,0.938837859425208,14,2.0,1,2.0,1,2.0,1
6120,min_diffuse,30,90,3,3,0.05,0.95,0.9020697314036356,27,3.0,0,2.0,1,2.0,1
6121,min_diffuse,30,90,3,3,0.05,0.95,0.883230940247182,21,3.0,0,2.0,1,2.0,1
6122,min_diffuse,30,90,3,3,0.05,0.95,0.9357258087182456,30,3.0,1,3.0,1,3.0,1
6123,min_diffuse,30,90,3,3,0.05,0.95,0.9286632910128918,16,3.0,0,2.0,1,2.0,1
6124,min_diffuse,30,90,3,3,0.05,0.95,0.9214814744569008,11,2.0,1,2.0,1,2.0,1
6125,min_diffuse,30,90,3,3,0.05,0.95,0.9469205369553813,74,4.0,1,4.0,1,4.0,1
6126,min_diffuse,30,90,3,3,0.05,0.95,0.9333453904958114,23,3.0,1,3.0,1,3.0,1
6127,min_diffuse,30,90,3,3,0.05,0.95,0.902557523252412,17,2.0,1,3.0,0,2.0,1
6128,min_diffuse,30,90,3,3,0.05,0.95,0.931688171719966,40,3.0,1,3.0,1,3.0,1
6129,min_diffuse,30,90,3,3,0.05,0.95,0.9432413562980831,15,3.0,0,2.0,1,2.0,1
6130,min_diffuse,30,90,3,3,0.05,0.95,0.9373689703682886,16,3.0,0,2.0,1,2.0,1
6131,min_diffuse,30,90,3,3,0.05,0.95,0.9473797204465844,43,3.0,0,2.0,1,2.0,1
6132,min_diffuse,30,90,3,3,0.05,0.95,0.9170355320985146,11,2.0,1,2.0,1,2.0,1
6133,min_diffuse,30,90,3,3,0.05,0.95,0.910794791739818,14,2.0,1,2.0,1,2.0,1
6134,min_diffuse,30,90,3,3,0.05,0.95,0.9269549153964134,56,3.0,0,2.0,1,2.0,1
6135,min_diffuse,30,90,3,3,0.05,0.95,0.9269294947716882,7,2.0,1,2.0,1,2.0,1
6136,min_diffuse,30,90,3,3,0.05,0.95,0.9457998486088512,28,3.0,1,3.0,1,3.0,1
6137,min_diffuse,30,90,3,3,0.05,0.95,0.944996392509745,21,3.0,1,3.0,1,3.0,1
6138,min_diffuse,30,90,3,3,0.05,0.95,0.8066565920618605,9,2.0,1,2.0,1,2.0,1
6139,min_diffuse,30,90,3,3,0.05,0.95,0.915908845679101,20,3.0,0,2.0,1,2.0,1
6140,min_diffuse,30,90,3,3,0.05,0.95,0.9132632449631812,10,2.0,1,2.0,1,2.0,1
6141,min_diffuse,30,90,3,3,0.05,0.95,0.9132683649512424,9,2.0,1,2.0,1,2.0,1
6142,min_diffuse,30,90,3,3,0.05,0.95,0.8997767375688402,9,2.0,1,2.0,1,2.0,1
6143,min_diffuse,30,90,3,3,0.05,0.95,0.9253501290343508,15,3.0,0,2.0,1,2.0,1
6144,min_diffuse,30,90,3,3,0.05,0.95,0.9474573374848304,29,3.0,0,2.0,1,2.0,1
6145,min_diffuse,30,90,3,3,0.05,0.95,0.9319727609793388,39,3.0,0,3.0,0,2.0,1
6146,min_diffuse,30,90,3,3,0.05,0.95,0.945948287186331,54,3.0,1,3.0,1,3.0,1
6147,min_diffuse,30,90,3,3,0.05,0.95,0.9409944735382716,11,2.0,1,2.0,1,2.0,1
6148,min_diffuse,30,90,3,3,0.05,0.95,0.8893684344839459,25,3.0,0,2.0,1,2.0,1
6149,min_diffuse,30,90,3,3,0.05,0.95,0.9422843315492312,10,2.0,1,2.0,1,2.0,1
6150,min_diffuse,30,90,3,3,0.05,0.95,0.9474041916907782,10,2.0,1,2.0,1,2.0,1
6151,min_diffuse,30,90,3,3,0.05,0.95,0.9347142567953436,14,2.0,1,2.0,1,2.0,1
6152,min_diffuse,30,90,3,3,0.05,0.95,0.9024925727985592,33,3.0,1,3.0,1,3.0,1
6153,min_diffuse,30,90,3,3,0.05,0.95,0.9330689273808818,30,3.0,0,3.0,0,2.0,1
6154,min_diffuse,30,90,3,3,0.05,0.95,0.9390423741489554,8,2.0,1,2.0,1,2.0,1
6155,min_diffuse,30,90,3,3,0.05,0.95,0.9401353569493408,32,3.0,0,2.0,1,2.0,1
6156,min_diffuse,30,90,3,3,0.05,0.95,0.9004662209829506,14,3.0,0,2.0,1,2.0,1
6157,min_diffuse,30,90,3,3,0.05,0.95,0.9377572550722016,21,3.0,1,3.0,1,3.0,1
6158,min_diffuse,30,90,3,3,0.05,0.95,0.8691744704564348,16,3.0,0,2.0,1,2.0,1
6159,min_diffuse,30,90,3,3,0.05,0.95,0.9452127458115552,10,2.0,1,2.0,1,2.0,1
6160,min_diffuse,30,90,3,3,0.05,0.95,0.9425459471945156,54,4.0,0,3.0,1,3.0,1
6161,min_diffuse,30,90,3,3,0.05,0.95,0.927179337400222,25,3.0,1,3.0,1,3.0,1
6162,min_diffuse,30,90,3,3,0.05,0.95,0.9219126958404044,30,3.0,0,2.0,1,2.0,1
6163,min_diffuse,30,90,3,3,0.05,0.95,0.9105937680227764,18,2.0,1,2.0,1,2.0,1
6164,min_diffuse,30,90,3,3,0.05,0.95,0.9230834508631834,17,3.0,0,2.0,1,2.0,1
6165,min_diffuse,30,90,3,3,0.05,0.95,0.9244529786237636,13,2.0,1,2.0,1,2.0,1
6166,min_diffuse,30,90,3,3,0.05,0.95,0.8824838098675049,19,2.0,1,2.0,1,2.0,1
6167,min_diffuse,30,90,3,3,0.05,0.95,0.8099210127160087,5,2.0,1,2.0,1,2.0,1
6168,min_diffuse,30,90,3,3,0.05,0.95,0.9374439359997964,20,2.0,1,2.0,1,2.0,1
6169,min_diffuse,30,90,3,3,0.05,0.95,0.9450003610386842,25,3.0,1,3.0,1,3.0,1
6170,min_diffuse,30,90,3,3,0.05,0.95,0.9159141162759412,9,2.0,1,2.0,1,2.0,1
6171,min_diffuse,30,90,3,3,0.05,0.95,0.944250311596192,11,2.0,1,2.0,1,2.0,1
6172,min_diffuse,30,90,3,3,0.05,0.95,0.9126070193431952,14,2.0,1,2.0,1,2.0,1
6173,min_diffuse,30,90,3,3,0.05,0.95,0.9443806536625547,10,2.0,1,2.0,1,2.0,1
6174,min_diffuse,30,90,3,3,0.05,0.95,0.9363099192226688,15,2.0,1,2.0,1,3.0,0
6175,min_diffuse,30,90,3,3,0.05,0.95,0.9337796291027044,26,3.0,0,2.0,1,2.0,1
6176,min_diffuse,30,90,3,3,0.05,0.95,0.9375385470901724,11,2.0,1,2.0,1,2.0,1
6177,min_diffuse,30,90,3,3,0.05,0.95,0.9493861479327826,27,3.0,0,2.0,1,2.0,1
6178,min_diffuse,30,90,3,3,0.05,0.95,0.9398173414123464,14,2.0,1,2.0,1,2.0,1
6179,min_diffuse,30,90,3,3,0.05,0.95,0.9296882675669518,9,2.0,1,2.0,1,2.0,1
6180,min_diffuse,30,90,3,3,0.05,0.95,0.9401975275159472,54,3.0,1,3.0,1,3.0,1
6181,min_diffuse,30,90,3,3,0.05,0.95,0.9300035324092312,8,2.0,1,2.0,1,2.0,1
6182,min_diffuse,30,90,3,3,0.05,0.95,0.9328795360967356,48,3.0,0,3.0,0,2.0,1
6183,min_diffuse,30,90,3,3,0.05,0.95,0.8730385447373206,11,2.0,1,2.0,1,2.0,1
6184,min_diffuse,30,90,3,3,0.05,0.95,0.9414761572492886,17,3.0,0,2.0,1,3.0,0
6185,min_diffuse,30,90,3,3,0.05,0.95,0.8877408996711119,10,2.0,1,2.0,1,2.0,1
6186,min_diffuse,30,90,3,3,0.05,0.95,0.9499960281446408,29,3.0,1,3.0,1,3.0,1
6187,min_diffuse,30,90,3,3,0.05,0.95,0.8224437939109799,9,2.0,1,2.0,1,2.0,1
6188,min_diffuse,30,90,3,3,0.05,0.95,0.9402282783767496,14,2.0,1,2.0,1,2.0,1
6189,min_diffuse,30,90,3,3,0.05,0.95,0.9441031333089488,34,3.0,0,2.0,1,2.0,1
6190,min_diffuse,30,90,3,3,0.05,0.95,0.9388393291766852,14,3.0,0,2.0,1,2.0,1
6191,min_diffuse,30,90,3,3,0.05,0.95,0.8973096704836591,12,2.0,1,2.0,1,2.0,1
6192,min_diffuse,30,90,3,3,0.05,0.95,0.9347184897421876,28,3.0,0,2.0,1,3.0,0
6193,min_diffuse,30,90,3,3,0.05,0.95,0.9466257621241204,69,4.0,0,4.0,0,3.0,1
6194,min_diffuse,30,90,3,3,0.05,0.95,0.9419576888276684,27,3.0,1,3.0,1,3.0,1
6195,min_diffuse,30,90,3,3,0.05,0.95,0.9141072338274582,16,3.0,0,2.0,1,3.0,0
6196,min_diffuse,30,90,3,3,0.05,0.95,0.9101070294790796,10,2.0,1,2.0,1,2.0,1
6197,min_diffuse,30,90,3,3,0.05,0.95,0.927978972760978,38,3.0,1,3.0,1,3.0,1
6198,min_diffuse,30,90,3,3,0.05,0.95,0.9422375133470136,22,3.0,1,3.0,1,3.0,1
6199,min_diffuse,30,90,3,3,0.05,0.95,0.894932434006162,15,3.0,0,2.0,1,2.0,1
6200,min_diffuse,30,90,3,3,0.05,0.95,0.8883512069959439,7,2.0,1,2.0,1,2.0,1
6201,min_diffuse,30,90,3,3,0.05,0.95,0.8575567104737161,15,2.0,1,2.0,1,2.0,1
6202,min_diffuse,30,90,3,3,0.05,0.95,0.9331484837640092,16,3.0,0,2.0,1,2.0,1
6203,min_diffuse,30,90,3,3,0.05,0.95,0.892472587637912,33,3.0,0,2.0,1,2.0,1
6204,min_diffuse,30,90,3,3,0.05,0.95,0.9489159560886608,54,3.0,1,3.0,1,3.0,1
6205,min_diffuse,30,90,3,3,0.05,0.95,0.940619683887192,59,3.0,1,3.0,1,3.0,1
6206,min_diffuse,30,90,3,3,0.05,0.95,0.9059066860595982,17,2.0,1,2.0,1,2.0,1
6207,min_diffuse,30,90,3,3,0.05,0.95,0.9109099087374576,15,2.0,1,2.0,1,2.0,1
6208,min_diffuse,30,90,3,3,0.05,0.95,0.949914137061323,23,3.0,0,2.0,1,2.0,1
6209,min_diffuse,30,90,3,3,0.05,0.95,0.914325163308021,22,3.0,0,2.0,1,2.0,1
6210,min_diffuse,30,90,3,3,0.05,0.95,0.9089498112366288,26,3.0,0,3.0,0,2.0,1
6211,min_diffuse,30,90,3,3,0.05,0.95,0.9471555370290232,55,3.0,1,3.0,1,3.0,1
6212,min_diffuse,30,90,3,3,0.05,0.95,0.9137856637930836,58,3.0,1,3.0,1,3.0,1
6213,min_diffuse,30,90,3,3,0.05,0.95,0.7290055029873541,6,2.0,1,2.0,1,2.0,1
6214,min_diffuse,30,90,3,3,0.05,0.95,0.8091893651628721,7,2.0,1,2.0,1,2.0,1
6215,min_diffuse,30,90,3,3,0.05,0.95,0.9409711974418952,9,2.0,1,2.0,1,2.0,1
6216,min_diffuse,30,90,3,3,0.05,0.95,0.9010917300241272,10,2.0,1,2.0,1,2.0,1
6217,min_diffuse,30,90,3,3,0.05,0.95,0.9473416789090916,28,3.0,0,3.0,0,2.0,1
6218,min_diffuse,30,90,3,3,0.05,0.95,0.9197355963924024,8,2.0,1,2.0,1,2.0,1
6219,min_diffuse,30,90,3,3,0.05,0.95,0.9424669576365786,42,3.0,1,3.0,1,3.0,1
6220,min_diffuse,30,90,3,3,0.05,0.95,0.913018420343061,43,4.0,0,3.0,1,3.0,1
6221,min_diffuse,30,90,3,3,0.05,0.95,0.9442910080926804,47,3.0,1,3.0,1,3.0,1
6222,min_diffuse,30,90,3,3,0.05,0.95,0.8662057819964878,8,2.0,1,2.0,1,2.0,1
6223,min_diffuse,30,90,3,3,0.05,0.95,0.938471596158007,28,3.0,0,3.0,0,2.0,1
6224,min_diffuse,30,90,3,3,0.05,0.95,0.9468049229490656,18,3.0,1,3.0,1,3.0,1
6225,min_diffuse,30,90,3,3,0.05,0.95,0.9057096408140012,4,2.0,0,1.0,1,1.0,1
6226,min_diffuse,30,90,3,3,0.05,0.95,0.925520062680484,15,2.0,1,2.0,1,2.0,1
6227,min_diffuse,30,90,3,3,0.05,0.95,0.8309437180312579,6,2.0,1,2.0,1,2.0,1
6228,min_diffuse,30,90,3,3,0.05,0.95,0.9388950571954492,7,2.0,1,2.0,1,2.0,1
6229,min_diffuse,30,90,3,3,0.05,0.95,0.9300240953251954,16,2.0,1,2.0,1,2.0,1
6230,min_diffuse,30,90,3,3,0.05,0.95,0.8451819683733147,6,2.0,1,2.0,1,2.0,1
6231,min_diffuse,30,90,3,3,0.05,0.95,0.9479574737474225,45,3.0,1,3.0,1,3.0,1
6232,min_diffuse,30,90,3,3,0.05,0.95,0.9444160048316894,49,3.0,1,3.0,1,3.0,1
6233,min_diffuse,30,90,3,3,0.05,0.95,0.9229212576276756,8,2.0,1,2.0,1,2.0,1
6234,min_diffuse,30,90,3,3,0.05,0.95,0.9169093754856504,11,2.0,1,2.0,1,2.0,1
6235,min_diffuse,30,90,3,3,0.05,0.95,0.9236640158217728,14,2.0,1,2.0,1,2.0,1
6236,min_diffuse,30,90,3,3,0.05,0.95,0.936595134650009,27,3.0,1,3.0,1,3.0,1
6237,min_diffuse,30,90,3,3,0.05,0.95,0.9042938765904152,8,2.0,1,2.0,1,2.0,1
6238,min_diffuse,30,90,3,3,0.05,0.95,0.907280701554696,11,2.0,1,2.0,1,2.0,1
6239,min_diffuse,30,90,3,3,0.05,0.95,0.9077041324475758,3,1.0,1,2.0,0,2.0,0
6240,min_diffuse,30,90,3,3,0.05,0.95,0.9050195557565632,17,3.0,0,2.0,1,2.0,1
6241,min_diffuse,30,90,3,3,0.05,0.95,0.9172323239334824,13,2.0,1,2.0,1,2.0,1
6242,min_diffuse,30,90,3,3,0.05,0.95,0.9333301745920636,25,3.0,1,3.0,1,3.0,1
6243,min_diffuse,30,90,3,3,0.05,0.95,0.9480066758579682,15,2.0,1,2.0,1,2.0,1
6244,min_diffuse,30,90,3,3,0.05,0.95,0.891511631120245,13,2.0,1,2.0,1,2.0,1
6245,min_diffuse,30,90,3,3,0.05,0.95,0.9495755901421212,18,3.0,0,2.0,1,2.0,1
6246,min_diffuse,30,90,3,3,0.05,0.95,0.9232416319759108,14,2.0,1,2.0,1,2.0,1
6247,min_diffuse,30,90,3,3,0.05,0.95,0.9160783027912895,49,3.0,1,3.0,1,3.0,1
6248,min_diffuse,30,90,3,3,0.05,0.95,0.9266907215628138,32,3.0,0,3.0,0,2.0,1
6249,min_diffuse,30,90,3,3,0.05,0.95,0.9442105543345496,26,3.0,1,3.0,1,3.0,1
6250,min_diffuse,30,90,3,3,0.05,0.95,0.9339424630896628,16,3.0,1,3.0,1,3.0,1
6251,min_diffuse,30,90,3,3,0.05,0.95,0.9353336484714094,28,3.0,0,2.0,1,2.0,1
6252,min_diffuse,30,90,3,3,0.05,0.95,0.902768843206454,19,3.0,0,2.0,1,2.0,1
6253,min_diffuse,30,90,3,3,0.05,0.95,0.919199418358188,9,2.0,1,2.0,1,2.0,1
6254,min_diffuse,30,90,3,3,0.05,0.95,0.9423114265201292,17,3.0,0,2.0,1,2.0,1
6255,min_diffuse,30,90,3,3,0.05,0.95,0.9482306110957508,49,3.0,1,3.0,1,3.0,1
6256,min_diffuse,30,90,3,3,0.05,0.95,0.7876174525175688,4,2.0,0,1.0,1,1.0,1
6257,min_diffuse,30,90,3,3,0.05,0.95,0.946790348251574,44,3.0,0,3.0,0,2.0,1
6258,min_diffuse,30,90,3,3,0.05,0.95,0.9465208720243744,139,5.0,0,4.0,1,4.0,1
6259,min_diffuse,30,90,3,3,0.05,0.95,0.9419723469257044,21,2.0,1,2.0,1,2.0,1
6260,min_diffuse,30,90,3,3,0.05,0.95,0.9425401852396778,12,2.0,1,2.0,1,2.0,1
6261,min_diffuse,30,90,3,3,0.05,0.95,0.8992388777179511,3,1.0,1,2.0,0,2.0,0
6262,min_diffuse,30,90,3,3,0.05,0.95,0.926484500528492,36,3.0,1,4.0,0,4.0,0
6263,min_diffuse,30,90,3,3,0.05,0.95,0.9413303852334456,34,3.0,0,2.0,1,2.0,1
6264,min_diffuse,30,90,3,3,0.05,0.95,0.8992708163662013,11,2.0,1,2.0,1,2.0,1
6265,min_diffuse,30,90,3,3,0.05,0.95,0.8239510300237305,16,2.0,1,2.0,1,2.0,1
6266,min_diffuse,30,90,3,3,0.05,0.95,0.9292991362381308,13,2.0,1,2.0,1,2.0,1
6267,min_diffuse,30,90,3,3,0.05,0.95,0.9429474778566,54,4.0,0,4.0,0,3.0,1
6268,min_diffuse,30,90,3,3,0.05,0.95,0.9245022780423104,25,3.0,1,3.0,1,3.0,1
6269,min_diffuse,30,90,3,3,0.05,0.95,0.9470771206923666,48,3.0,1,3.0,1,3.0,1
6270,min_diffuse,30,90,3,3,0.05,0.95,0.94933766808997,24,3.0,0,2.0,1,2.0,1
6271,min_diffuse,30,90,3,3,0.05,0.95,0.9276189704641692,14,2.0,1,2.0,1,3.0,0
6272,min_diffuse,30,90,3,3,0.05,0.95,0.9140109259182057,15,3.0,0,2.0,1,2.0,1
6273,min_diffuse,30,90,3,3,0.05,0.95,0.9349617723766582,25,3.0,0,2.0,1,2.0,1
6274,min_diffuse,30,90,3,3,0.05,0.95,0.9146485912841524,28,3.0,1,3.0,1,3.0,1
6275,min_diffuse,30,90,3,3,0.05,0.95,0.9187992905589364,17,3.0,0,2.0,1,2.0,1
6276,min_diffuse,30,90,3,3,0.05,0.95,0.9333600492550872,13,2.0,1,2.0,1,2.0,1
6277,min_diffuse,30,90,3,3,0.05,0.95,0.9404900161948048,47,3.0,1,3.0,1,3.0,1
6278,min_diffuse,30,90,3,3,0.05,0.95,0.93054904704273,16,2.0,1,2.0,1,2.0,1
6279,min_diffuse,30,90,3,3,0.05,0.95,0.9355723226646704,20,3.0,0,3.0,0,2.0,1
6280,min_diffuse,30,90,3,3,0.05,0.95,0.942521469817114,37,3.0,1,3.0,1,3.0,1
6281,min_diffuse,30,90,3,3,0.05,0.95,0.8927021403138101,9,2.0,1,2.0,1,2.0,1
6282,min_diffuse,30,90,3,3,0.05,0.95,0.9256518147384172,48,3.0,1,3.0,1,3.0,1
6283,min_diffuse,30,90,3,3,0.05,0.95,0.8696384367887099,19,2.0,1,2.0,1,2.0,1
6284,min_diffuse,30,90,3,3,0.05,0.95,0.9269670679321174,25,3.0,0,2.0,1,2.0,1
6285,min_diffuse,30,90,3,3,0.05,0.95,0.9496753282400964,19,3.0,0,2.0,1,3.0,0
6286,min_diffuse,30,90,3,3,0.05,0.95,0.937743010611771,14,2.0,1,2.0,1,2.0,1
6287,min_diffuse,30,90,3,3,0.05,0.95,0.9184973547118276,12,2.0,1,2.0,1,2.0,1
6288,min_diffuse,30,90,3,3,0.05,0.95,0.9407032025247192,20,3.0,0,2.0,1,2.0,1
6289,min_diffuse,30,90,3,3,0.05,0.95,0.9457804071220728,16,2.0,1,2.0,1,2.0,1
6290,min_diffuse,30,90,3,3,0.05,0.95,0.8959292427578666,10,2.0,1,2.0,1,2.0,1
6291,min_diffuse,30,90,3,3,0.05,0.95,0.9340845698708734,16,3.0,0,2.0,1,2.0,1
6292,min_diffuse,30,90,3,3,0.05,0.95,0.9248704775751032,21,3.0,1,3.0,1,3.0,1
6293,min_diffuse,30,90,3,3,0.05,0.95,0.9424750647904574,8,2.0,1,2.0,1,2.0,1
6294,min_diffuse,30,90,3,3,0.05,0.95,0.9339164675522402,42,3.0,0,2.0,1,2.0,1
6295,min_diffuse,30,90,3,3,0.05,0.95,0.9461855864803408,32,3.0,1,3.0,1,3.0,1
6296,min_diffuse,30,90,3,3,0.05,0.95,0.9254516136248868,11,2.0,1,2.0,1,2.0,1
6297,min_diffuse,30,90,3,3,0.05,0.95,0.9300922048955635,63,3.0,1,3.0,1,3.0,1
6298,min_diffuse,30,90,3,3,0.05,0.95,0.8993132440870317,28,3.0,0,2.0,1,2.0,1
6299,min_diffuse,30,90,3,3,0.05,0.95,0.9404922245959996,25,3.0,0,2.0,1,2.0,1
6300,min_diffuse,30,90,3,3,0.05,0.95,0.9215946706445663,24,3.0,0,2.0,1,2.0,1
6301,min_diffuse,30,90,3,3,0.05,0.95,0.94542019897584,9,2.0,1,2.0,1,2.0,1
6302,min_diffuse,30,90,3,3,0.05,0.95,0.7980269981166905,4,2.0,1,2.0,1,2.0,1
6303,min_diffuse,30,90,3,3,0.05,0.95,0.940587772198754,49,3.0,1,3.0,1,3.0,1
6304,min_diffuse,30,90,3,3,0.05,0.95,0.947016313860022,16,2.0,1,2.0,1,2.0,1
6305,min_diffuse,30,90,3,3,0.05,0.95,0.925794594744186,22,3.0,0,2.0,1,2.0,1
6306,min_diffuse,30,90,3,3,0.05,0.95,0.931662401530726,37,4.0,0,3.0,1,3.0,1
6307,min_diffuse,30,90,3,3,0.05,0.95,0.9079517455541856,36,3.0,1,3.0,1,3.0,1
6308,min_diffuse,30,90,3,3,0.05,0.95,0.9370533619379164,15,2.0,1,2.0,1,3.0,0
6309,min_diffuse,30,90,3,3,0.05,0.95,0.8635384333263408,4,2.0,1,2.0,1,2.0,1
6310,min_diffuse,30,90,3,3,0.05,0.95,0.9290295966180804,29,3.0,0,3.0,0,2.0,1
6311,min_diffuse,30,90,3,3,0.05,0.95,0.9304595853350236,19,2.0,1,2.0,1,2.0,1
6312,min_diffuse,30,90,3,3,0.05,0.95,0.9212370765024778,10,2.0,1,2.0,1,2.0,1
6313,min_diffuse,30,90,3,3,0.05,0.95,0.9205562714051426,23,3.0,0,2.0,1,2.0,1
6314,min_diffuse,30,90,3,3,0.05,0.95,0.9080884215059518,27,3.0,0,2.0,1,2.0,1
6315,min_diffuse,30,90,3,3,0.05,0.95,0.9377897461844028,25,3.0,1,3.0,1,3.0,1
6316,min_diffuse,30,90,3,3,0.05,0.95,0.9486841225030676,25,3.0,1,3.0,1,3.0,1
6317,min_diffuse,30,90,3,3,0.05,0.95,0.9229089689668524,9,2.0,1,2.0,1,2.0,1
6318,min_diffuse,30,90,3,3,0.05,0.95,0.929937065939614,46,3.0,0,3.0,0,2.0,1
6319,min_diffuse,30,90,3,3,0.05,0.95,0.9154202590344248,28,3.0,0,3.0,0,2.0,1
6320,min_diffuse,30,90,3,3,0.05,0.95,0.9268508967780836,11,3.0,1,3.0,1,3.0,1
6321,min_diffuse,30,90,3,3,0.05,0.95,0.9448879532020764,13,3.0,1,3.0,1,3.0,1
6322,min_diffuse,30,90,3,3,0.05,0.95,0.9408193794283188,85,3.0,1,3.0,1,3.0,1
6323,min_diffuse,30,90,3,3,0.05,0.95,0.9338776452150396,30,3.0,0,2.0,1,2.0,1
6324,min_diffuse,30,90,3,3,0.05,0.95,0.9430877831901836,20,3.0,0,2.0,1,2.0,1
6325,min_diffuse,30,90,3,3,0.05,0.95,0.9369429214367484,20,3.0,0,2.0,1,2.0,1
6326,min_diffuse,30,90,3,3,0.05,0.95,0.8826843969742308,26,2.0,1,2.0,1,2.0,1
6327,min_diffuse,30,90,3,3,0.05,0.95,0.8793264675234839,8,2.0,1,2.0,1,2.0,1
6328,min_diffuse,30,90,3,3,0.05,0.95,0.9414212039244024,34,3.0,1,3.0,1,3.0,1
6329,min_diffuse,30,90,3,3,0.05,0.95,0.9280762895077938,49,4.0,0,3.0,1,3.0,1
6330,min_diffuse,30,90,3,3,0.05,0.95,0.9093708557545688,14,2.0,1,2.0,1,2.0,1
6331,min_diffuse,30,90,3,3,0.05,0.95,0.9279499335067256,10,2.0,1,2.0,1,2.0,1
6332,min_diffuse,30,90,3,3,0.05,0.95,0.8129384214608374,4,2.0,1,2.0,1,2.0,1
6333,min_diffuse,30,90,3,3,0.05,0.95,0.8974609746104611,4,2.0,1,2.0,1,2.0,1
6334,min_diffuse,30,90,3,3,0.05,0.95,0.8941469149449369,17,2.0,1,2.0,1,2.0,1
6335,min_diffuse,30,90,3,3,0.05,0.95,0.9488236069052924,68,3.0,0,3.0,0,2.0,1
6336,min_diffuse,30,90,3,3,0.05,0.95,0.920042242603586,35,3.0,0,2.0,1,2.0,1
6337,min_diffuse,30,90,3,3,0.05,0.95,0.9421239262880734,25,3.0,0,3.0,0,2.0,1
6338,min_diffuse,30,90,3,3,0.05,0.95,0.8716863154511024,9,2.0,1,2.0,1,2.0,1
6339,min_diffuse,30,90,3,3,0.05,0.95,0.9363637353746888,12,2.0,1,2.0,1,2.0,1
6340,min_diffuse,30,90,3,3,0.05,0.95,0.9239528350300364,31,3.0,0,2.0,1,2.0,1
6341,min_diffuse,30,90,3,3,0.05,0.95,0.9259965387131176,13,2.0,1,2.0,1,2.0,1
6342,min_diffuse,30,90,3,3,0.05,0.95,0.9166579589321032,11,2.0,1,2.0,1,2.0,1
6343,min_diffuse,30,90,3,3,0.05,0.95,0.8502890232603725,7,2.0,1,2.0,1,2.0,1
6344,min_diffuse,30,90,3,3,0.05,0.95,0.94359304233283,26,3.0,0,2.0,1,2.0,1
6345,min_diffuse,30,90,3,3,0.05,0.95,0.9195279867638468,9,2.0,1,2.0,1,2.0,1
6346,min_diffuse,30,90,3,3,0.05,0.95,0.9067426298331638,7,2.0,1,2.0,1,2.0,1
6347,min_diffuse,30,90,3,3,0.05,0.95,0.9291651049151088,25,2.0,1,2.0,1,2.0,1
6348,min_diffuse,30,90,3,3,0.05,0.95,0.8964338700426517,5,2.0,1,2.0,1,2.0,1
6349,min_diffuse,30,90,3,3,0.05,0.95,0.9389275896249764,68,3.0,1,3.0,1,3.0,1
6350,min_diffuse,30,90,3,3,0.05,0.95,0.9385842153365944,29,3.0,1,3.0,1,3.0,1
6351,min_diffuse,30,90,3,3,0.05,0.95,0.8629153214610076,10,2.0,1,2.0,1,2.0,1
6352,min_diffuse,30,90,3,3,0.05,0.95,0.9239793651000792,14,2.0,1,2.0,1,2.0,1
6353,min_diffuse,30,90,3,3,0.05,0.95,0.8960861108645597,30,3.0,1,3.0,1,3.0,1
6354,min_diffuse,30,90,3,3,0.05,0.95,0.9309569831464832,24,3.0,0,3.0,0,2.0,1
6355,min_diffuse,30,90,3,3,0.05,0.95,0.9093317645059844,12,2.0,1,2.0,1,2.0,1
6356,min_diffuse,30,90,3,3,0.05,0.95,0.9480609168105244,44,4.0,0,3.0,1,3.0,1
6357,min_diffuse,30,90,3,3,0.05,0.95,0.9095696906283334,50,3.0,1,3.0,1,3.0,1
6358,min_diffuse,30,90,3,3,0.05,0.95,0.9011829174276832,7,2.0,1,2.0,1,2.0,1
6359,min_diffuse,30,90,3,3,0.05,0.95,0.9321025735832752,15,2.0,1,2.0,1,2.0,1
6360,min_diffuse,30,90,3,3,0.05,0.95,0.9357688101646852,8,2.0,1,2.0,1,2.0,1
6361,min_diffuse,30,90,3,3,0.05,0.95,0.9275827859906304,23,3.0,0,2.0,1,2.0,1
6362,min_diffuse,30,90,3,3,0.05,0.95,0.846789810239759,17,3.0,0,2.0,1,2.0,1
6363,min_diffuse,30,90,3,3,0.05,0.95,0.855554589159437,12,2.0,1,2.0,1,2.0,1
6364,min_diffuse,30,90,3,3,0.05,0.95,0.9060293620524772,12,2.0,1,2.0,1,2.0,1
6365,min_diffuse,30,90,3,3,0.05,0.95,0.9300376806387208,24,3.0,1,3.0,1,3.0,1
6366,min_diffuse,30,90,3,3,0.05,0.95,0.9406699830401508,16,3.0,0,2.0,1,3.0,0
6367,min_diffuse,30,90,3,3,0.05,0.95,0.9214347575380818,52,4.0,0,3.0,1,3.0,1
6368,min_diffuse,30,90,3,3,0.05,0.95,0.9387434237489206,23,3.0,1,3.0,1,3.0,1
6369,min_diffuse,30,90,3,3,0.05,0.95,0.8800283099910271,24,3.0,0,2.0,1,2.0,1
6370,min_diffuse,30,90,3,3,0.05,0.95,0.9358880563212292,39,3.0,1,3.0,1,3.0,1
6371,min_diffuse,30,90,3,3,0.05,0.95,0.9222497576427232,17,2.0,1,2.0,1,2.0,1
6372,min_diffuse,30,90,3,3,0.05,0.95,0.9200781918246188,13,3.0,0,2.0,1,2.0,1
6373,min_diffuse,30,90,3,3,0.05,0.95,0.92661341638431,16,3.0,0,2.0,1,2.0,1
6374,min_diffuse,30,90,3,3,0.05,0.95,0.9395523064766332,26,2.0,1,2.0,1,2.0,1
6375,min_diffuse,30,90,3,3,0.05,0.95,0.9422589262421872,22,3.0,0,2.0,1,2.0,1
6376,min_diffuse,30,90,3,3,0.05,0.95,0.9366570273676422,20,3.0,1,3.0,1,3.0,1
6377,min_diffuse,30,90,3,3,0.05,0.95,0.9061879945849852,29,3.0,0,2.0,1,2.0,1
6378,min_diffuse,30,90,3,3,0.05,0.95,0.940892110177956,20,2.0,1,2.0,1,2.0,1
6379,min_diffuse,30,90,3,3,0.05,0.95,0.9122958610945744,25,3.0,1,3.0,1,3.0,1
6380,min_diffuse,30,90,3,3,0.05,0.95,0.9273766407082836,23,3.0,0,2.0,1,3.0,0
6381,min_diffuse,30,90,3,3,0.05,0.95,0.9089879421305864,21,3.0,0,2.0,1,2.0,1
6382,min_diffuse,30,90,3,3,0.05,0.95,0.9290016148977768,6,2.0,1,2.0,1,2.0,1
6383,min_diffuse,30,90,3,3,0.05,0.95,0.928918124902936,6,2.0,1,2.0,1,2.0,1
6384,min_diffuse,30,90,3,3,0.05,0.95,0.908475166642854,43,3.0,1,3.0,1,3.0,1
6385,min_diffuse,30,90,3,3,0.05,0.95,0.9463410716467578,44,4.0,0,3.0,1,3.0,1
6386,min_diffuse,30,90,3,3,0.05,0.95,0.9371855202194728,8,2.0,1,2.0,1,2.0,1
6387,min_diffuse,30,90,3,3,0.05,0.95,0.9231952543048106,14,3.0,0,2.0,1,2.0,1
6388,min_diffuse,30,90,3,3,0.05,0.95,0.9187959653503444,20,3.0,1,3.0,1,4.0,0
6389,min_diffuse,30,90,3,3,0.05,0.95,0.9491857236601948,9,2.0,1,2.0,1,2.0,1
6390,min_diffuse,30,90,3,3,0.05,0.95,0.931244730871917,26,3.0,0,2.0,1,2.0,1
6391,min_diffuse,30,90,3,3,0.05,0.95,0.9457618438897712,23,3.0,0,2.0,1,2.0,1
6392,min_diffuse,30,90,3,3,0.05,0.95,0.9401761722609328,23,3.0,0,2.0,1,3.0,0
6393,min_diffuse,30,90,3,3,0.05,0.95,0.9364622783611876,38,3.0,1,3.0,1,3.0,1
6394,min_diffuse,30,90,3,3,0.05,0.95,0.892047611965989,33,3.0,0,3.0,0,2.0,1
6395,min_diffuse,30,90,3,3,0.05,0.95,0.9334538317212004,10,2.0,1,2.0,1,2.0,1
6396,min_diffuse,30,90,3,3,0.05,0.95,0.8977889543355362,15,2.0,1,2.0,1,2.0,1
6397,min_diffuse,30,90,3,3,0.05,0.95,0.890014128560932,20,2.0,1,2.0,1,2.0,1
6398,min_diffuse,30,90,3,3,0.05,0.95,0.9167533357329732,18,3.0,0,2.0,1,2.0,1
6399,min_diffuse,30,90,3,3,0.05,0.95,0.9464793077134608,10,2.0,1,2.0,1,2.0,1
6400,min_diffuse,30,90,3,3,0.05,0.95,0.9482535874076456,28,3.0,0,2.0,1,3.0,0
6401,min_diffuse,30,90,3,3,0.05,0.95,0.9485594020322176,20,3.0,1,3.0,1,3.0,1
6402,min_diffuse,30,90,3,3,0.05,0.95,0.857126326789372,21,2.0,1,2.0,1,2.0,1
6403,min_diffuse,30,90,3,3,0.05,0.95,0.9192007296650992,92,4.0,0,3.0,1,3.0,1
6404,min_diffuse,30,90,3,3,0.05,0.95,0.9357192165464582,10,2.0,1,2.0,1,2.0,1
6405,min_diffuse,30,90,3,3,0.05,0.95,0.9246929906043432,11,2.0,1,2.0,1,2.0,1
6406,min_diffuse,30,90,3,3,0.05,0.95,0.9379432991806824,11,2.0,1,2.0,1,2.0,1
6407,min_diffuse,30,90,3,3,0.05,0.95,0.9386988308523344,59,3.0,1,3.0,1,3.0,1
6408,min_diffuse,30,90,3,3,0.05,0.95,0.9212899084947466,18,3.0,0,2.0,1,3.0,0
6409,min_diffuse,30,90,3,3,0.05,0.95,0.8656968661142264,20,3.0,0,2.0,1,2.0,1
6410,min_diffuse,30,90,3,3,0.05,0.95,0.9094952118923884,16,3.0,0,2.0,1,2.0,1
6411,min_diffuse,30,90,3,3,0.05,0.95,0.9181093107673016,29,3.0,0,2.0,1,2.0,1
6412,min_diffuse,30,90,3,3,0.05,0.95,0.88499339631714,49,3.0,1,3.0,1,3.0,1
6413,min_diffuse,30,90,3,3,0.05,0.95,0.933600990272474,37,3.0,0,2.0,1,2.0,1
6414,min_diffuse,30,90,3,3,0.05,0.95,0.9012376107265408,8,2.0,1,2.0,1,2.0,1
6415,min_diffuse,30,90,3,3,0.05,0.95,0.9183435884654336,55,3.0,0,3.0,0,2.0,1
6416,min_diffuse,30,90,3,3,0.05,0.95,0.9098464220785832,35,3.0,1,3.0,1,3.0,1
6417,min_diffuse,30,90,3,3,0.05,0.95,0.9414106683396414,14,2.0,1,2.0,1,2.0,1
6418,min_diffuse,30,90,3,3,0.05,0.95,0.9444030999221836,11,2.0,1,2.0,1,2.0,1
6419,min_diffuse,30,90,3,3,0.05,0.95,0.9362523760288816,30,3.0,1,3.0,1,3.0,1
6420,min_diffuse,30,90,3,3,0.05,0.95,0.9484751375959334,39,3.0,1,3.0,1,3.0,1
6421,min_diffuse,30,90,3,3,0.05,0.95,0.9134918779090482,18,3.0,0,2.0,1,2.0,1
6422,min_diffuse,30,90,3,3,0.05,0.95,0.9390986535425612,22,3.0,0,2.0,1,2.0,1
6423,min_diffuse,30,90,3,3,0.05,0.95,0.8938062631542555,21,3.0,0,2.0,1,3.0,0
6424,min_diffuse,30,90,3,3,0.05,0.95,0.9207157836620734,23,3.0,1,3.0,1,3.0,1
6425,min_diffuse,30,90,3,3,0.05,0.95,0.9119194119951132,12,2.0,1,2.0,1,2.0,1
6426,min_diffuse,30,90,3,3,0.05,0.95,0.9277164132194972,14,2.0,1,2.0,1,2.0,1
6427,min_diffuse,30,90,3,3,0.05,0.95,0.9265741297199088,10,2.0,1,2.0,1,2.0,1
6428,min_diffuse,30,90,3,3,0.05,0.95,0.9348675208970394,53,4.0,0,3.0,1,3.0,1
6429,min_diffuse,30,90,3,3,0.05,0.95,0.9311330514899828,19,3.0,1,3.0,1,3.0,1
6430,min_diffuse,30,90,3,3,0.05,0.95,0.9354779686778486,14,2.0,1,2.0,1,2.0,1
6431,min_diffuse,30,90,3,3,0.05,0.95,0.9396765277532526,14,3.0,1,3.0,1,3.0,1
6432,min_diffuse,30,90,3,3,0.05,0.95,0.9410544959075652,36,3.0,0,2.0,1,3.0,0
6433,min_diffuse,30,90,3,3,0.05,0.95,0.9328956905690552,34,3.0,0,3.0,0,2.0,1
6434,min_diffuse,30,90,3,3,0.05,0.95,0.8806918877384927,10,2.0,1,2.0,1,2.0,1
6435,min_diffuse,30,90,3,3,0.05,0.95,0.937705965619678,23,3.0,0,2.0,1,2.0,1
6436,min_diffuse,30,90,3,3,0.05,0.95,0.918451464885384,17,3.0,0,2.0,1,3.0,0
6437,min_diffuse,30,90,3,3,0.05,0.95,0.9418168299567315,19,3.0,0,2.0,1,2.0,1
6438,min_diffuse,30,90,3,3,0.05,0.95,0.9406550823704568,49,3.0,1,3.0,1,3.0,1
6439,min_diffuse,30,90,3,3,0.05,0.95,0.9456108534374452,14,2.0,1,2.0,1,2.0,1
6440,min_diffuse,30,90,3,3,0.05,0.95,0.9478266651541408,17,3.0,0,2.0,1,2.0,1
6441,min_diffuse,30,90,3,3,0.05,0.95,0.9306613428033792,42,3.0,0,3.0,0,2.0,1
6442,min_diffuse,30,90,3,3,0.05,0.95,0.9477639529579228,7,2.0,0,1.0,1,2.0,0
6443,min_diffuse,30,90,3,3,0.05,0.95,0.8718221349119082,9,2.0,1,2.0,1,2.0,1
6444,min_diffuse,30,90,3,3,0.05,0.95,0.948075275281782,35,4.0,0,3.0,1,3.0,1
6445,min_diffuse,30,90,3,3,0.05,0.95,0.9342243018839654,29,3.0,0,2.0,1,2.0,1
6446,min_diffuse,30,90,3,3,0.05,0.95,0.9271168667376746,14,2.0,1,2.0,1,2.0,1
6447,min_diffuse,30,90,3,3,0.05,0.95,0.948544782223999,21,2.0,1,2.0,1,2.0,1
6448,min_diffuse,30,90,3,3,0.05,0.95,0.943448698280722,15,2.0,1,2.0,1,2.0,1
6449,min_diffuse,30,90,3,3,0.05,0.95,0.9482824516772844,50,3.0,1,3.0,1,3.0,1
6450,min_diffuse,30,90,3,3,0.05,0.95,0.8993749350123273,19,3.0,0,2.0,1,2.0,1
6451,min_diffuse,30,90,3,3,0.05,0.95,0.91540492414839,56,3.0,1,3.0,1,3.0,1
6452,min_diffuse,30,90,3,3,0.05,0.95,0.8957086702157305,33,3.0,0,2.0,1,2.0,1
6453,min_diffuse,30,90,3,3,0.05,0.95,0.9057378056029208,19,3.0,1,3.0,1,3.0,1
6454,min_diffuse,30,90,3,3,0.05,0.95,0.8993732735526396,28,3.0,1,3.0,1,3.0,1
6455,min_diffuse,30,90,3,3,0.05,0.95,0.9358587677171604,21,3.0,0,2.0,1,2.0,1
6456,min_diffuse,30,90,3,3,0.05,0.95,0.9421027634112298,23,3.0,0,2.0,1,3.0,0
6457,min_diffuse,30,90,3,3,0.05,0.95,0.9377035086013203,24,3.0,1,3.0,1,3.0,1
6458,min_diffuse,30,90,3,3,0.05,0.95,0.9114925902775456,15,2.0,1,2.0,1,2.0,1
6459,min_diffuse,30,90,3,3,0.05,0.95,0.934907663675004,20,3.0,1,3.0,1,3.0,1
6460,min_diffuse,30,90,3,3,0.05,0.95,0.9256904629298772,19,2.0,1,2.0,1,2.0,1
6461,min_diffuse,30,90,3,3,0.05,0.95,0.8939976107806962,11,2.0,1,2.0,1,2.0,1
6462,min_diffuse,30,90,3,3,0.05,0.95,0.8357376590161304,25,2.0,1,2.0,1,2.0,1
6463,min_diffuse,30,90,3,3,0.05,0.95,0.937112577777046,21,3.0,0,2.0,1,2.0,1
6464,min_diffuse,30,90,3,3,0.05,0.95,0.9406586975967164,15,2.0,1,2.0,1,2.0,1
6465,min_diffuse,30,90,3,3,0.05,0.95,0.865213822153356,9,2.0,1,2.0,1,2.0,1
6466,min_diffuse,30,90,3,3,0.05,0.95,0.899113479916991,28,3.0,0,2.0,1,2.0,1
6467,min_diffuse,30,90,3,3,0.05,0.95,0.9263389155636153,35,3.0,0,2.0,1,2.0,1
6468,min_diffuse,30,90,3,3,0.05,0.95,0.947619969266685,35,3.0,0,3.0,0,2.0,1
6469,min_diffuse,30,90,3,3,0.05,0.95,0.937784544130811,14,2.0,1,2.0,1,2.0,1
6470,min_diffuse,30,90,3,3,0.05,0.95,0.8914517855694758,27,3.0,1,3.0,1,3.0,1
6471,min_diffuse,30,90,3,3,0.05,0.95,0.9337430774109252,14,2.0,1,2.0,1,2.0,1
6472,min_diffuse,30,90,3,3,0.05,0.95,0.887845597509108,15,3.0,0,2.0,1,3.0,0
6473,min_diffuse,30,90,3,3,0.05,0.95,0.9407992814779984,17,3.0,1,3.0,1,3.0,1
6474,min_diffuse,30,90,3,3,0.05,0.95,0.9481541929430044,20,3.0,0,2.0,1,3.0,0
6475,min_diffuse,30,90,3,3,0.05,0.95,0.9396188908546508,38,3.0,1,3.0,1,3.0,1
6476,min_diffuse,30,90,3,3,0.05,0.95,0.8548469785281612,9,2.0,1,2.0,1,2.0,1
6477,min_diffuse,30,90,3,3,0.05,0.95,0.8767555939977753,13,2.0,1,2.0,1,3.0,0
6478,min_diffuse,30,90,3,3,0.05,0.95,0.8922353593489523,12,2.0,1,2.0,1,2.0,1
6479,min_diffuse,30,90,3,3,0.05,0.95,0.9438055050461434,36,3.0,1,3.0,1,3.0,1
6480,min_diffuse,30,90,3,3,0.05,0.95,0.9330423021167352,11,2.0,1,2.0,1,2.0,1
6481,min_diffuse,30,90,3,3,0.05,0.95,0.9437092890498818,11,2.0,1,2.0,1,2.0,1
6482,min_diffuse,30,90,3,3,0.05,0.95,0.9121547907069696,14,2.0,1,2.0,1,2.0,1
6483,min_diffuse,30,90,3,3,0.05,0.95,0.8837022769634533,5,2.0,1,2.0,1,2.0,1
6484,min_diffuse,30,90,3,3,0.05,0.95,0.9468364313396684,20,3.0,0,2.0,1,2.0,1
6485,min_diffuse,30,90,3,3,0.05,0.95,0.937027603099998,24,2.0,1,2.0,1,2.0,1
6486,min_diffuse,30,90,3,3,0.05,0.95,0.913542896181106,24,3.0,0,2.0,1,3.0,0
6487,min_diffuse,30,90,3,3,0.05,0.95,0.9378282146071334,17,3.0,0,2.0,1,2.0,1
6488,min_diffuse,30,90,3,3,0.05,0.95,0.9379068134580087,23,3.0,1,3.0,1,3.0,1
6489,min_diffuse,30,90,3,3,0.05,0.95,0.9393192430209546,30,3.0,1,3.0,1,3.0,1
6490,min_diffuse,30,90,3,3,0.05,0.95,0.9364537324498144,19,2.0,1,2.0,1,2.0,1
6491,min_diffuse,30,90,3,3,0.05,0.95,0.9354620696339786,31,3.0,1,3.0,1,3.0,1
6492,min_diffuse,30,90,3,3,0.05,0.95,0.9007212251154348,14,3.0,0,2.0,1,2.0,1
6493,min_diffuse,30,90,3,3,0.05,0.95,0.905454689056481,8,2.0,1,2.0,1,2.0,1
6494,min_diffuse,30,90,3,3,0.05,0.95,0.9159795472426928,17,2.0,1,2.0,1,2.0,1
6495,min_diffuse,30,90,3,3,0.05,0.95,0.9498758864665082,27,3.0,0,2.0,1,2.0,1
6496,min_diffuse,30,90,3,3,0.05,0.95,0.938635022613126,25,3.0,0,2.0,1,2.0,1
6497,min_diffuse,30,90,3,3,0.05,0.95,0.9372676398477116,13,2.0,1,2.0,1,2.0,1
6498,min_diffuse,30,90,3,3,0.05,0.95,0.9290093591324678,14,2.0,1,2.0,1,2.0,1
6499,min_diffuse,30,90,3,3,0.05,0.95,0.9077932127005572,14,2.0,1,2.0,1,2.0,1
6500,min_diffuse,30,90,3,3,0.05,0.95,0.9441151522770764,7,2.0,1,2.0,1,2.0,1
6501,min_diffuse,30,90,3,3,0.05,0.95,0.8899846414587653,13,2.0,1,2.0,1,2.0,1
6502,min_diffuse,30,90,3,3,0.05,0.95,0.9080433163006058,43,3.0,1,3.0,1,3.0,1
6503,min_diffuse,30,90,3,3,0.05,0.95,0.9238996600136417,7,2.0,1,2.0,1,2.0,1
6504,min_diffuse,30,90,3,3,0.05,0.95,0.9190053087845216,15,2.0,1,2.0,1,3.0,0
6505,min_diffuse,30,90,3,3,0.05,0.95,0.9412692101766112,44,4.0,0,3.0,1,3.0,1
6506,min_diffuse,30,90,3,3,0.05,0.95,0.934745882161824,15,2.0,1,2.0,1,2.0,1
6507,min_diffuse,30,90,3,3,0.05,0.95,0.9450398969530642,13,2.0,1,2.0,1,2.0,1
6508,min_diffuse,30,90,3,3,0.05,0.95,0.9381533833617748,17,2.0,1,2.0,1,2.0,1
6509,min_diffuse,30,90,3,3,0.05,0.95,0.9049979804891572,16,2.0,1,2.0,1,2.0,1
6510,min_diffuse,30,90,3,3,0.05,0.95,0.9385281715848588,16,2.0,1,2.0,1,2.0,1
6511,min_diffuse,30,90,3,3,0.05,0.95,0.9118898739469028,21,3.0,0,2.0,1,2.0,1
6512,min_diffuse,30,90,3,3,0.05,0.95,0.916958720180884,29,3.0,1,3.0,1,3.0,1
6513,min_diffuse,30,90,3,3,0.05,0.95,0.9454375056248456,26,3.0,0,2.0,1,2.0,1
6514,min_diffuse,30,90,3,3,0.05,0.95,0.945983289845862,14,2.0,1,2.0,1,3.0,0
6515,min_diffuse,30,90,3,3,0.05,0.95,0.9281038550510924,37,3.0,1,3.0,1,3.0,1
6516,min_diffuse,30,90,3,3,0.05,0.95,0.9459775928203012,32,3.0,0,2.0,1,2.0,1
6517,min_diffuse,30,90,3,3,0.05,0.95,0.914652991562202,8,2.0,1,2.0,1,2.0,1
6518,min_diffuse,30,90,3,3,0.05,0.95,0.9485772061788352,10,2.0,1,2.0,1,2.0,1
6519,min_diffuse,30,90,3,3,0.05,0.95,0.9455699768865716,11,2.0,1,2.0,1,2.0,1
6520,min_diffuse,30,90,3,3,0.05,0.95,0.887949366493645,7,2.0,1,2.0,1,2.0,1
6521,min_diffuse,30,90,3,3,0.05,0.95,0.9001284182332152,14,2.0,1,3.0,0,2.0,1
6522,min_diffuse,30,90,3,3,0.05,0.95,0.920326056736011,10,2.0,1,2.0,1,2.0,1
6523,min_diffuse,30,90,3,3,0.05,0.95,0.9095565673658412,24,2.0,1,2.0,1,2.0,1
6524,min_diffuse,30,90,3,3,0.05,0.95,0.9222838887618452,53,3.0,1,3.0,1,3.0,1
6525,min_diffuse,30,90,3,3,0.05,0.95,0.90897400360919,17,2.0,1,2.0,1,2.0,1
6526,min_diffuse,30,90,3,3,0.05,0.95,0.9296630469323066,13,2.0,1,2.0,1,2.0,1
6527,min_diffuse,30,90,3,3,0.05,0.95,0.9013367900793972,11,2.0,1,2.0,1,2.0,1
6528,min_diffuse,30,90,3,3,0.05,0.95,0.9349379595622636,39,3.0,0,3.0,0,2.0,1
6529,min_diffuse,30,90,3,3,0.05,0.95,0.8317678511397328,13,2.0,1,2.0,1,2.0,1
6530,min_diffuse,30,90,3,3,0.05,0.95,0.9316540069601348,17,2.0,1,3.0,0,2.0,1
6531,min_diffuse,30,90,3,3,0.05,0.95,0.938524167426029,9,2.0,1,2.0,1,2.0,1
6532,min_diffuse,30,90,3,3,0.05,0.95,0.9431288092349552,16,2.0,1,2.0,1,2.0,1
6533,min_diffuse,30,90,3,3,0.05,0.95,0.9470874268932384,31,3.0,0,2.0,1,3.0,0
6534,min_diffuse,30,90,3,3,0.05,0.95,0.9199079242287432,25,3.0,0,2.0,1,2.0,1
6535,min_diffuse,30,90,3,3,0.05,0.95,0.92185961947036,17,2.0,1,2.0,1,2.0,1
6536,min_diffuse,30,90,3,3,0.05,0.95,0.946642961078328,8,2.0,1,2.0,1,2.0,1
6537,min_diffuse,30,90,3,3,0.05,0.95,0.9337297991544452,21,3.0,0,2.0,1,2.0,1
6538,min_diffuse,30,90,3,3,0.05,0.95,0.9468331541293784,20,3.0,1,3.0,1,3.0,1
6539,min_diffuse,30,90,3,3,0.05,0.95,0.947623232896795,24,2.0,1,2.0,1,2.0,1
6540,min_diffuse,30,90,3,3,0.05,0.95,0.9127146663746024,11,2.0,1,2.0,1,2.0,1
6541,min_diffuse,30,90,3,3,0.05,0.95,0.933662334283174,19,2.0,1,2.0,1,2.0,1
6542,min_diffuse,30,90,3,3,0.05,0.95,0.9234363084767304,24,3.0,0,3.0,0,2.0,1
6543,min_diffuse,30,90,3,3,0.05,0.95,0.9201241705701814,13,2.0,1,2.0,1,2.0,1
6544,min_diffuse,30,90,3,3,0.05,0.95,0.9354425898417092,23,3.0,0,2.0,1,2.0,1
6545,min_diffuse,30,90,3,3,0.05,0.95,0.9491305977708526,69,4.0,0,3.0,1,3.0,1
6546,min_diffuse,30,90,3,3,0.05,0.95,0.9297674496604256,36,3.0,1,3.0,1,3.0,1
6547,min_diffuse,30,90,3,3,0.05,0.95,0.9328449345625706,61,4.0,0,4.0,0,3.0,1
6548,min_diffuse,30,90,3,3,0.05,0.95,0.9368564627344346,37,3.0,1,3.0,1,3.0,1
6549,min_diffuse,30,90,3,3,0.05,0.95,0.9468204034795784,24,3.0,1,3.0,1,3.0,1
6550,min_diffuse,30,90,3,3,0.05,0.95,0.9333902459765904,30,3.0,0,2.0,1,2.0,1
6551,min_diffuse,30,90,3,3,0.05,0.95,0.9196075007998292,30,3.0,1,3.0,1,3.0,1
6552,min_diffuse,30,90,3,3,0.05,0.95,0.938011781707787,45,3.0,1,3.0,1,3.0,1
6553,min_diffuse,30,90,3,3,0.05,0.95,0.9146229162504536,50,3.0,1,3.0,1,3.0,1
6554,min_diffuse,30,90,3,3,0.05,0.95,0.881555133186392,8,2.0,1,2.0,1,2.0,1
6555,min_diffuse,30,90,3,3,0.05,0.95,0.9427492601148464,41,3.0,1,3.0,1,3.0,1
6556,min_diffuse,30,90,3,3,0.05,0.95,0.9294201868540064,10,2.0,1,3.0,0,3.0,0
6557,min_diffuse,30,90,3,3,0.05,0.95,0.859504552092846,22,3.0,0,2.0,1,2.0,1
6558,min_diffuse,30,90,3,3,0.05,0.95,0.9445724416434098,28,3.0,0,2.0,1,2.0,1
6559,min_diffuse,30,90,3,3,0.05,0.95,0.8868637347904871,8,2.0,1,2.0,1,2.0,1
6560,min_diffuse,30,90,3,3,0.05,0.95,0.8757591033435016,8,2.0,1,2.0,1,2.0,1
6561,min_diffuse,30,90,3,3,0.05,0.95,0.9301082221106606,26,3.0,1,3.0,1,3.0,1
6562,min_diffuse,30,90,3,3,0.05,0.95,0.9305763496529968,13,3.0,0,2.0,1,2.0,1
6563,min_diffuse,30,90,3,3,0.05,0.95,0.9152255764091402,42,3.0,0,2.0,1,2.0,1
6564,min_diffuse,30,90,3,3,0.05,0.95,0.9225634481653084,14,2.0,1,2.0,1,2.0,1
6565,min_diffuse,30,90,3,3,0.05,0.95,0.9156431987700964,21,2.0,1,2.0,1,2.0,1
6566,min_diffuse,30,90,3,3,0.05,0.95,0.9261573134514228,10,2.0,1,2.0,1,2.0,1
6567,min_diffuse,30,90,3,3,0.05,0.95,0.9358089478051222,8,2.0,1,2.0,1,2.0,1
6568,min_diffuse,30,90,3,3,0.05,0.95,0.9260406389677536,15,2.0,1,2.0,1,2.0,1
6569,min_diffuse,30,90,3,3,0.05,0.95,0.9138294495644832,23,2.0,1,2.0,1,2.0,1
6570,min_diffuse,30,90,3,3,0.05,0.95,0.922565644174416,35,3.0,1,3.0,1,3.0,1
6571,min_diffuse,30,90,3,3,0.05,0.95,0.8333124665608936,14,2.0,1,2.0,1,2.0,1
6572,min_diffuse,30,90,3,3,0.05,0.95,0.9470811436233268,19,2.0,1,2.0,1,2.0,1
6573,min_diffuse,30,90,3,3,0.05,0.95,0.944509983186308,11,2.0,1,2.0,1,2.0,1
6574,min_diffuse,30,90,3,3,0.05,0.95,0.9364040039526684,19,3.0,1,3.0,1,3.0,1
6575,min_diffuse,30,90,3,3,0.05,0.95,0.9354086370590672,20,3.0,0,2.0,1,3.0,0
6576,min_diffuse,30,90,3,3,0.05,0.95,0.9477717845951972,23,3.0,0,2.0,1,2.0,1
6577,min_diffuse,30,90,3,3,0.05,0.95,0.8331193213029752,6,2.0,1,2.0,1,2.0,1
6578,min_diffuse,30,90,3,3,0.05,0.95,0.8950020868130832,31,3.0,0,2.0,1,2.0,1
6579,min_diffuse,30,90,3,3,0.05,0.95,0.9056792129829868,17,2.0,1,2.0,1,2.0,1
6580,min_diffuse,30,90,3,3,0.05,0.95,0.933957560000628,15,2.0,1,2.0,1,2.0,1
6581,min_diffuse,30,90,3,3,0.05,0.95,0.9386260621662454,28,3.0,0,3.0,0,2.0,1
6582,min_diffuse,30,90,3,3,0.05,0.95,0.946955828197464,14,2.0,1,2.0,1,2.0,1
6583,min_diffuse,30,90,3,3,0.05,0.95,0.924151738278497,7,2.0,1,2.0,1,2.0,1
6584,min_diffuse,30,90,3,3,0.05,0.95,0.9282939533705764,38,4.0,0,3.0,1,3.0,1
6585,min_diffuse,30,90,3,3,0.05,0.95,0.931997828210246,17,3.0,0,2.0,1,2.0,1
6586,min_diffuse,30,90,3,3,0.05,0.95,0.9082922541912476,22,3.0,0,2.0,1,2.0,1
6587,min_diffuse,30,90,3,3,0.05,0.95,0.9204786425663511,21,3.0,0,2.0,1,2.0,1
6588,min_diffuse,30,90,3,3,0.05,0.95,0.9488159346945632,18,3.0,0,2.0,1,3.0,0
6589,min_diffuse,30,90,3,3,0.05,0.95,0.9490650232252827,20,3.0,1,3.0,1,3.0,1
6590,min_diffuse,30,90,3,3,0.05,0.95,0.9348095041291672,15,2.0,1,2.0,1,2.0,1
6591,min_diffuse,30,90,3,3,0.05,0.95,0.9433756271762648,48,3.0,1,3.0,1,3.0,1
6592,min_diffuse,30,90,3,3,0.05,0.95,0.9365315646094566,20,3.0,0,2.0,1,2.0,1
6593,min_diffuse,30,90,3,3,0.05,0.95,0.9382407920536526,53,3.0,1,3.0,1,3.0,1
6594,min_diffuse,30,90,3,3,0.05,0.95,0.9275307817495204,12,2.0,1,2.0,1,2.0,1
6595,min_diffuse,30,90,3,3,0.05,0.95,0.924435387778007,33,3.0,0,3.0,0,2.0,1
6596,min_diffuse,30,90,3,3,0.05,0.95,0.9239790741332208,20,3.0,0,2.0,1,2.0,1
6597,min_diffuse,30,90,3,3,0.05,0.95,0.8885623361804112,13,2.0,1,2.0,1,2.0,1
6598,min_diffuse,30,90,3,3,0.05,0.95,0.9202665534088624,21,3.0,0,2.0,1,2.0,1
6599,min_diffuse,30,90,3,3,0.05,0.95,0.93087894674424,18,3.0,0,2.0,1,2.0,1
6600,min_diffuse,30,90,3,3,0.05,0.95,0.9385488820686952,11,2.0,1,2.0,1,2.0,1
6601,min_diffuse,30,90,3,3,0.05,0.95,0.8808382100255459,9,2.0,1,2.0,1,2.0,1
6602,min_diffuse,30,90,3,3,0.05,0.95,0.9155058703832918,10,2.0,1,2.0,1,2.0,1
6603,min_diffuse,30,90,3,3,0.05,0.95,0.9251230888423536,12,3.0,0,2.0,1,3.0,0
6604,min_diffuse,30,90,3,3,0.05,0.95,0.9368937000860564,15,2.0,1,2.0,1,2.0,1
6605,min_diffuse,30,90,3,3,0.05,0.95,0.9416410041657408,24,3.0,1,3.0,1,3.0,1
6606,min_diffuse,30,90,3,3,0.05,0.95,0.918541271275248,7,2.0,1,2.0,1,2.0,1
6607,min_diffuse,30,90,3,3,0.05,0.95,0.8963612351728809,23,3.0,0,2.0,1,2.0,1
6608,min_diffuse,30,90,3,3,0.05,0.95,0.9457140251206844,46,3.0,1,3.0,1,3.0,1
6609,min_diffuse,30,90,3,3,0.05,0.95,0.9490613822967012,6,2.0,1,2.0,1,2.0,1
6610,min_diffuse,30,90,3,3,0.05,0.95,0.9011467398149096,15,3.0,0,2.0,1,2.0,1
6611,min_diffuse,30,90,3,3,0.05,0.95,0.9356223886188358,14,3.0,0,2.0,1,3.0,0
6612,min_diffuse,30,90,3,3,0.05,0.95,0.9044817549397086,11,2.0,1,2.0,1,2.0,1
6613,min_diffuse,30,90,3,3,0.05,0.95,0.9327790885154048,20,3.0,0,2.0,1,2.0,1
6614,min_diffuse,30,90,3,3,0.05,0.95,0.948805263870085,27,3.0,1,3.0,1,3.0,1
6615,min_diffuse,30,90,3,3,0.05,0.95,0.943768180338882,15,2.0,1,2.0,1,2.0,1
6616,min_diffuse,30,90,3,3,0.05,0.95,0.946986152085332,46,4.0,0,3.0,1,3.0,1
6617,min_diffuse,30,90,3,3,0.05,0.95,0.8906356053445058,23,3.0,0,2.0,1,2.0,1
6618,min_diffuse,30,90,3,3,0.05,0.95,0.9187727124651784,15,2.0,1,2.0,1,3.0,0
6619,min_diffuse,30,90,3,3,0.05,0.95,0.7769822985187405,9,2.0,1,2.0,1,2.0,1
6620,min_diffuse,30,90,3,3,0.05,0.95,0.8598204809457192,10,2.0,1,2.0,1,2.0,1
6621,min_diffuse,30,90,3,3,0.05,0.95,0.9485739822289828,26,3.0,0,2.0,1,3.0,0
6622,min_diffuse,30,90,3,3,0.05,0.95,0.9410536216281132,16,3.0,0,2.0,1,2.0,1
6623,min_diffuse,30,90,3,3,0.05,0.95,0.9268805426584455,39,3.0,0,3.0,0,2.0,1
6624,min_diffuse,30,90,3,3,0.05,0.95,0.9467499197999169,14,2.0,1,2.0,1,2.0,1
6625,min_diffuse,30,90,3,3,0.05,0.95,0.8528282369811695,6,2.0,1,2.0,1,2.0,1
6626,min_diffuse,30,90,3,3,0.05,0.95,0.8982428293567377,15,3.0,0,2.0,1,3.0,0
6627,min_diffuse,30,90,3,3,0.05,0.95,0.9206833870626238,11,2.0,1,2.0,1,2.0,1
6628,min_diffuse,30,90,3,3,0.05,0.95,0.922775443243106,28,3.0,0,2.0,1,2.0,1
6629,min_diffuse,30,90,3,3,0.05,0.95,0.9474772145438076,29,3.0,0,3.0,0,2.0,1
6630,min_diffuse,30,90,3,3,0.05,0.95,0.9214283373370264,10,2.0,1,2.0,1,2.0,1
6631,min_diffuse,30,90,3,3,0.05,0.95,0.949588563940984,17,3.0,0,2.0,1,2.0,1
6632,min_diffuse,30,90,3,3,0.05,0.95,0.8952137997938793,16,2.0,1,2.0,1,2.0,1
6633,min_diffuse,30,90,3,3,0.05,0.95,0.918361793152251,17,2.0,1,2.0,1,2.0,1
6634,min_diffuse,30,90,3,3,0.05,0.95,0.919324968999874,18,3.0,0,2.0,1,2.0,1
6635,min_diffuse,30,90,3,3,0.05,0.95,0.9194203762714612,34,3.0,1,3.0,1,3.0,1
6636,min_diffuse,30,90,3,3,0.05,0.95,0.9252520161424882,11,2.0,1,2.0,1,2.0,1
6637,min_diffuse,30,90,3,3,0.05,0.95,0.9455870397585014,26,3.0,0,2.0,1,3.0,0
6638,min_diffuse,30,90,3,3,0.05,0.95,0.8824485454746491,10,2.0,1,2.0,1,2.0,1
6639,min_diffuse,30,90,3,3,0.05,0.95,0.91435893260734,6,2.0,1,2.0,1,2.0,1
6640,min_diffuse,30,90,3,3,0.05,0.95,0.9274101276851268,12,2.0,1,2.0,1,3.0,0
6641,min_diffuse,30,90,3,3,0.05,0.95,0.9313821460511902,26,2.0,1,2.0,1,2.0,1
6642,min_diffuse,30,90,3,3,0.05,0.95,0.9447048572201144,17,3.0,0,2.0,1,2.0,1
6643,min_diffuse,30,90,3,3,0.05,0.95,0.9460350563774854,22,3.0,1,3.0,1,3.0,1
6644,min_diffuse,30,90,3,3,0.05,0.95,0.946630063135658,28,3.0,1,3.0,1,3.0,1
6645,min_diffuse,30,90,3,3,0.05,0.95,0.8907525777025296,15,3.0,0,2.0,1,2.0,1
6646,min_diffuse,30,90,3,3,0.05,0.95,0.867698360908254,12,2.0,1,2.0,1,2.0,1
6647,min_diffuse,30,90,3,3,0.05,0.95,0.9497788673560458,16,3.0,0,2.0,1,2.0,1
6648,min_diffuse,30,90,3,3,0.05,0.95,0.9430470947350478,24,3.0,1,3.0,1,3.0,1
6649,min_diffuse,30,90,3,3,0.05,0.95,0.9461200986432788,11,2.0,1,2.0,1,3.0,0
6650,min_diffuse,30,90,3,3,0.05,0.95,0.9296953134001884,14,2.0,1,2.0,1,2.0,1
6651,min_diffuse,30,90,3,3,0.05,0.95,0.932161011195534,32,3.0,0,2.0,1,2.0,1
6652,min_diffuse,30,90,3,3,0.05,0.95,0.9402755293591892,101,5.0,0,4.0,1,4.0,1
6653,min_diffuse,30,90,3,3,0.05,0.95,0.9156876275997288,26,3.0,1,3.0,1,3.0,1
6654,min_diffuse,30,90,3,3,0.05,0.95,0.9154255082861472,11,2.0,1,2.0,1,2.0,1
6655,min_diffuse,30,90,3,3,0.05,0.95,0.8575987509370168,6,2.0,1,2.0,1,2.0,1
6656,min_diffuse,30,90,3,3,0.05,0.95,0.9049087928848684,8,2.0,1,2.0,1,2.0,1
6657,min_diffuse,30,90,3,3,0.05,0.95,0.946649118566138,9,2.0,1,2.0,1,2.0,1
6658,min_diffuse,30,90,3,3,0.05,0.95,0.9448062817533088,16,3.0,0,2.0,1,3.0,0
6659,min_diffuse,30,90,3,3,0.05,0.95,0.940785252597468,22,2.0,1,2.0,1,2.0,1
6660,min_diffuse,30,90,3,3,0.05,0.95,0.9303682822184224,19,2.0,1,2.0,1,2.0,1
6661,min_diffuse,30,90,3,3,0.05,0.95,0.9464779646286644,23,3.0,0,2.0,1,3.0,0
6662,min_diffuse,30,90,3,3,0.05,0.95,0.9496676803043876,26,3.0,0,2.0,1,2.0,1
6663,min_diffuse,30,90,3,3,0.05,0.95,0.9290134681158476,16,2.0,1,2.0,1,2.0,1
6664,min_diffuse,30,90,3,3,0.05,0.95,0.902053255255966,16,3.0,0,2.0,1,3.0,0
6665,min_diffuse,30,90,3,3,0.05,0.95,0.9452220667884564,11,2.0,1,2.0,1,2.0,1
6666,min_diffuse,30,90,3,3,0.05,0.95,0.9213839689651304,33,3.0,1,3.0,1,3.0,1
6667,min_diffuse,30,90,3,3,0.05,0.95,0.9387995982778272,12,2.0,1,2.0,1,2.0,1
6668,min_diffuse,30,90,3,3,0.05,0.95,0.9496289373061912,18,3.0,0,2.0,1,2.0,1
6669,min_diffuse,30,90,3,3,0.05,0.95,0.9461298968353344,17,2.0,1,2.0,1,2.0,1
6670,min_diffuse,30,90,3,3,0.05,0.95,0.9335452250162056,30,3.0,0,2.0,1,2.0,1
6671,min_diffuse,30,90,3,3,0.05,0.95,0.9139822100068106,11,2.0,1,2.0,1,2.0,1
6672,min_diffuse,30,90,3,3,0.05,0.95,0.9265405256885167,8,2.0,1,2.0,1,2.0,1
6673,min_diffuse,30,90,3,3,0.05,0.95,0.914228050677808,20,2.0,1,2.0,1,2.0,1
6674,min_diffuse,30,90,3,3,0.05,0.95,0.9305852866552236,17,2.0,1,2.0,1,2.0,1
6675,min_diffuse,30,90,3,3,0.05,0.95,0.927526199111801,21,3.0,0,2.0,1,2.0,1
6676,min_diffuse,30,90,3,3,0.05,0.95,0.9248955744007804,23,3.0,1,3.0,1,3.0,1
6677,min_diffuse,30,90,3,3,0.05,0.95,0.9454409624054468,30,3.0,1,3.0,1,3.0,1
6678,min_diffuse,30,90,3,3,0.05,0.95,0.892457079518617,6,2.0,1,2.0,1,2.0,1
6679,min_diffuse,30,90,3,3,0.05,0.95,0.9458920618195932,35,3.0,1,3.0,1,3.0,1
6680,min_diffuse,30,90,3,3,0.05,0.95,0.8777270298780143,19,3.0,1,3.0,1,3.0,1
6681,min_diffuse,30,90,3,3,0.05,0.95,0.8472996538329238,5,2.0,1,2.0,1,2.0,1
6682,min_diffuse,30,90,3,3,0.05,0.95,0.9408979334325795,11,3.0,0,2.0,1,2.0,1
6683,min_diffuse,30,90,3,3,0.05,0.95,0.9385618692119202,34,3.0,0,3.0,0,2.0,1
6684,min_diffuse,30,90,3,3,0.05,0.95,0.9366223035292908,11,2.0,1,2.0,1,3.0,0
6685,min_diffuse,30,90,3,3,0.05,0.95,0.9254475084946026,19,2.0,1,2.0,1,2.0,1
6686,min_diffuse,30,90,3,3,0.05,0.95,0.9460137766427656,26,3.0,1,3.0,1,3.0,1
6687,min_diffuse,30,90,3,3,0.05,0.95,0.8113331668380932,12,2.0,1,2.0,1,2.0,1
6688,min_diffuse,30,90,3,3,0.05,0.95,0.9446222815412766,23,3.0,1,3.0,1,3.0,1
6689,min_diffuse,30,90,3,3,0.05,0.95,0.89428133994692,32,3.0,0,2.0,1,2.0,1
6690,min_diffuse,30,90,3,3,0.05,0.95,0.9478840951691282,12,2.0,1,2.0,1,2.0,1
6691,min_diffuse,30,90,3,3,0.05,0.95,0.9401643803803776,18,3.0,0,2.0,1,2.0,1
6692,min_diffuse,30,90,3,3,0.05,0.95,0.9067508153626276,11,2.0,1,2.0,1,2.0,1
6693,min_diffuse,30,90,3,3,0.05,0.95,0.926116731873521,10,2.0,1,2.0,1,2.0,1
6694,min_diffuse,30,90,3,3,0.05,0.95,0.949011784054492,18,3.0,0,2.0,1,2.0,1
6695,min_diffuse,30,90,3,3,0.05,0.95,0.942728072427046,57,4.0,0,4.0,0,3.0,1
6696,min_diffuse,30,90,3,3,0.05,0.95,0.9376816801151904,13,2.0,1,3.0,0,3.0,0
6697,min_diffuse,30,90,3,3,0.05,0.95,0.9162388511132532,11,2.0,1,2.0,1,2.0,1
6698,min_diffuse,30,90,3,3,0.05,0.95,0.9200910415955846,16,2.0,1,2.0,1,2.0,1
6699,min_diffuse,30,90,3,3,0.05,0.95,0.8819842045912433,21,3.0,0,2.0,1,2.0,1
6700,min_diffuse,30,90,3,3,0.05,0.95,0.892513668614208,18,2.0,1,2.0,1,2.0,1
6701,min_diffuse,30,90,3,3,0.05,0.95,0.9121727928606806,24,3.0,0,2.0,1,2.0,1
6702,min_diffuse,30,90,3,3,0.05,0.95,0.8987307484835635,13,2.0,1,2.0,1,2.0,1
6703,min_diffuse,30,90,3,3,0.05,0.95,0.9443226924147397,21,3.0,0,2.0,1,3.0,0
6704,min_diffuse,30,90,3,3,0.05,0.95,0.9049409522670092,18,2.0,1,2.0,1,2.0,1
6705,min_diffuse,30,90,3,3,0.05,0.95,0.9240378785755586,9,2.0,1,2.0,1,2.0,1
6706,min_diffuse,30,90,3,3,0.05,0.95,0.944957340701911,31,3.0,0,3.0,0,2.0,1
6707,min_diffuse,30,90,3,3,0.05,0.95,0.8945262858357063,12,2.0,1,2.0,1,3.0,0
6708,min_diffuse,30,90,3,3,0.05,0.95,0.940678464813214,32,3.0,0,2.0,1,3.0,0
6709,min_diffuse,30,90,3,3,0.05,0.95,0.9318243090858872,19,2.0,1,2.0,1,2.0,1
6710,min_diffuse,30,90,3,3,0.05,0.95,0.8981322019767821,8,2.0,1,2.0,1,2.0,1
6711,min_diffuse,30,90,3,3,0.05,0.95,0.8501940061447663,9,2.0,1,2.0,1,2.0,1
6712,min_diffuse,30,90,3,3,0.05,0.95,0.9101699087082008,50,3.0,1,3.0,1,3.0,1
6713,min_diffuse,30,90,3,3,0.05,0.95,0.9181160028883096,26,3.0,1,3.0,1,3.0,1
6714,min_diffuse,30,90,3,3,0.05,0.95,0.9372253495680112,21,3.0,1,3.0,1,3.0,1
6715,min_diffuse,30,90,3,3,0.05,0.95,0.9414978479646546,15,2.0,1,2.0,1,2.0,1
6716,min_diffuse,30,90,3,3,0.05,0.95,0.9345028390572948,19,3.0,0,2.0,1,2.0,1
6717,min_diffuse,30,90,3,3,0.05,0.95,0.9287580292889438,15,2.0,1,2.0,1,2.0,1
6718,min_diffuse,30,90,3,3,0.05,0.95,0.9416568965322362,11,2.0,1,3.0,0,3.0,0
6719,min_diffuse,30,90,3,3,0.05,0.95,0.9217451007719232,12,2.0,1,2.0,1,3.0,0
6720,min_diffuse,30,90,3,3,0.05,0.95,0.9451117471340752,38,3.0,1,3.0,1,3.0,1
6721,min_diffuse,30,90,3,3,0.05,0.95,0.9428883401402146,20,3.0,0,2.0,1,2.0,1
6722,min_diffuse,30,90,3,3,0.05,0.95,0.944589204084018,17,3.0,0,2.0,1,2.0,1
6723,min_diffuse,30,90,3,3,0.05,0.95,0.9205464843100868,40,3.0,0,2.0,1,2.0,1
6724,min_diffuse,30,90,3,3,0.05,0.95,0.9483355440539252,15,2.0,1,2.0,1,2.0,1
6725,min_diffuse,30,90,3,3,0.05,0.95,0.8576358311282941,5,2.0,1,2.0,1,2.0,1
6726,min_diffuse,30,90,3,3,0.05,0.95,0.9226568031931496,13,2.0,1,2.0,1,2.0,1
6727,min_diffuse,30,90,3,3,0.05,0.95,0.936782830976578,49,4.0,0,3.0,1,3.0,1
6728,min_diffuse,30,90,3,3,0.05,0.95,0.8729837923308243,11,2.0,1,2.0,1,2.0,1
6729,min_diffuse,30,90,3,3,0.05,0.95,0.9221688696944907,32,3.0,0,2.0,1,2.0,1
6730,min_diffuse,30,90,3,3,0.05,0.95,0.9414936722013576,49,3.0,1,3.0,1,3.0,1
6731,min_diffuse,30,90,3,3,0.05,0.95,0.9161555324262294,18,2.0,1,2.0,1,3.0,0
6732,min_diffuse,30,90,3,3,0.05,0.95,0.9166244828274313,18,2.0,1,2.0,1,2.0,1
6733,min_diffuse,30,90,3,3,0.05,0.95,0.9219336176146562,11,2.0,1,2.0,1,2.0,1
6734,min_diffuse,30,90,3,3,0.05,0.95,0.9233583176583104,22,3.0,0,2.0,1,2.0,1
6735,min_diffuse,30,90,3,3,0.05,0.95,0.8662114387669125,16,2.0,1,2.0,1,2.0,1
6736,min_diffuse,30,90,3,3,0.05,0.95,0.9278617728261236,9,2.0,1,3.0,0,3.0,0
6737,min_diffuse,30,90,3,3,0.05,0.95,0.8563652081230915,10,2.0,1,2.0,1,2.0,1
6738,min_diffuse,30,90,3,3,0.05,0.95,0.9407468438038444,28,3.0,1,3.0,1,3.0,1
6739,min_diffuse,30,90,3,3,0.05,0.95,0.880884351043602,6,2.0,1,2.0,1,2.0,1
6740,min_diffuse,30,90,3,3,0.05,0.95,0.9155394520701666,28,3.0,1,3.0,1,3.0,1
6741,min_diffuse,30,90,3,3,0.05,0.95,0.9272742429682408,18,2.0,1,2.0,1,2.0,1
6742,min_diffuse,30,90,3,3,0.05,0.95,0.8975800768615839,13,2.0,1,2.0,1,2.0,1
6743,min_diffuse,30,90,3,3,0.05,0.95,0.9469958312681652,32,3.0,1,3.0,1,3.0,1
6744,min_diffuse,30,90,3,3,0.05,0.95,0.9311878723293908,33,3.0,1,3.0,1,3.0,1
6745,min_diffuse,30,90,3,3,0.05,0.95,0.9274800700327313,15,3.0,0,2.0,1,2.0,1
6746,min_diffuse,30,90,3,3,0.05,0.95,0.936432959735324,18,3.0,1,3.0,1,3.0,1
6747,min_diffuse,30,90,3,3,0.05,0.95,0.946637192863157,33,3.0,1,3.0,1,3.0,1
6748,min_diffuse,30,90,3,3,0.05,0.95,0.9020442474243328,9,2.0,1,2.0,1,2.0,1
6749,min_diffuse,30,90,3,3,0.05,0.95,0.926237803049688,22,3.0,1,3.0,1,3.0,1
6750,min_diffuse,30,90,3,3,0.05,0.95,0.9345112631724656,29,3.0,1,3.0,1,3.0,1
6751,min_diffuse,30,90,3,3,0.05,0.95,0.9457095428046692,42,4.0,0,3.0,1,3.0,1
6752,min_diffuse,30,90,3,3,0.05,0.95,0.9390267301206434,14,2.0,1,2.0,1,2.0,1
6753,min_diffuse,30,90,3,3,0.05,0.95,0.9487372352345544,44,3.0,1,3.0,1,3.0,1
6754,min_diffuse,30,90,3,3,0.05,0.95,0.9290183416180692,63,4.0,0,3.0,1,3.0,1
6755,min_diffuse,30,90,3,3,0.05,0.95,0.9413064180986696,16,2.0,1,2.0,1,2.0,1
6756,min_diffuse,30,90,3,3,0.05,0.95,0.8822510263813309,24,3.0,1,3.0,1,3.0,1
6757,min_diffuse,30,90,3,3,0.05,0.95,0.906395731277248,19,3.0,0,3.0,0,2.0,1
6758,min_diffuse,30,90,3,3,0.05,0.95,0.8881681236362307,25,3.0,0,2.0,1,2.0,1
6759,min_diffuse,30,90,3,3,0.05,0.95,0.9041893017499424,8,2.0,1,2.0,1,2.0,1
6760,min_diffuse,30,90,3,3,0.05,0.95,0.9214388329677374,8,2.0,1,2.0,1,2.0,1
6761,min_diffuse,30,90,3,3,0.05,0.95,0.9499607727247874,10,2.0,1,2.0,1,2.0,1
6762,min_diffuse,30,90,3,3,0.05,0.95,0.9418685984360706,27,3.0,0,2.0,1,3.0,0
6763,min_diffuse,30,90,3,3,0.05,0.95,0.8551534111153768,16,2.0,1,2.0,1,2.0,1
6764,min_diffuse,30,90,3,3,0.05,0.95,0.9346160387570146,19,3.0,1,3.0,1,3.0,1
6765,min_diffuse,30,90,3,3,0.05,0.95,0.8788505580025137,11,2.0,1,2.0,1,2.0,1
6766,min_diffuse,30,90,3,3,0.05,0.95,0.9139294291292268,43,3.0,0,3.0,0,2.0,1
6767,min_diffuse,30,90,3,3,0.05,0.95,0.9463338956712628,17,2.0,1,2.0,1,2.0,1
6768,min_diffuse,30,90,3,3,0.05,0.95,0.912946353151882,30,3.0,0,2.0,1,3.0,0
6769,min_diffuse,30,90,3,3,0.05,0.95,0.9256162944990968,12,2.0,1,2.0,1,2.0,1
6770,min_diffuse,30,90,3,3,0.05,0.95,0.9215285994691502,14,2.0,1,2.0,1,2.0,1
6771,min_diffuse,30,90,3,3,0.05,0.95,0.9324291445369453,9,2.0,1,2.0,1,2.0,1
6772,min_diffuse,30,90,3,3,0.05,0.95,0.9406572609866772,18,3.0,0,2.0,1,2.0,1
6773,min_diffuse,30,90,3,3,0.05,0.95,0.8553977299313801,13,2.0,1,2.0,1,2.0,1
6774,min_diffuse,30,90,3,3,0.05,0.95,0.9457937754372976,25,3.0,0,2.0,1,2.0,1
6775,min_diffuse,30,90,3,3,0.05,0.95,0.8315261549917988,6,2.0,1,2.0,1,2.0,1
6776,min_diffuse,30,90,3,3,0.05,0.95,0.9071135465341944,16,3.0,0,3.0,0,2.0,1
6777,min_diffuse,30,90,3,3,0.05,0.95,0.9274951206445968,20,3.0,0,2.0,1,2.0,1
6778,min_diffuse,30,90,3,3,0.05,0.95,0.9499949421360818,30,3.0,1,3.0,1,3.0,1
6779,min_diffuse,30,90,3,3,0.05,0.95,0.9233043483634727,23,3.0,1,3.0,1,3.0,1
6780,min_diffuse,30,90,3,3,0.05,0.95,0.9017626536276736,19,3.0,0,2.0,1,2.0,1
6781,min_diffuse,30,90,3,3,0.05,0.95,0.9421058819732782,12,2.0,1,2.0,1,2.0,1
6782,min_diffuse,30,90,3,3,0.05,0.95,0.922829036011925,9,2.0,1,2.0,1,2.0,1
6783,min_diffuse,30,90,3,3,0.05,0.95,0.9381179655649938,8,2.0,1,2.0,1,2.0,1
6784,min_diffuse,30,90,3,3,0.05,0.95,0.9397338695257323,25,3.0,0,2.0,1,2.0,1
6785,min_diffuse,30,90,3,3,0.05,0.95,0.9245707923025382,28,3.0,0,2.0,1,2.0,1
6786,min_diffuse,30,90,3,3,0.05,0.95,0.9401542066607044,21,3.0,1,3.0,1,3.0,1
6787,min_diffuse,30,90,3,3,0.05,0.95,0.946962274375384,20,2.0,1,2.0,1,2.0,1
6788,min_diffuse,30,90,3,3,0.05,0.95,0.9471253160200112,32,3.0,1,3.0,1,3.0,1
6789,min_diffuse,30,90,3,3,0.05,0.95,0.8940602389532589,11,2.0,1,2.0,1,2.0,1
6790,min_diffuse,30,90,3,3,0.05,0.95,0.9391241715803652,70,4.0,0,4.0,0,3.0,1
6791,min_diffuse,30,90,3,3,0.05,0.95,0.9389153183115584,35,3.0,1,3.0,1,3.0,1
6792,min_diffuse,30,90,3,3,0.05,0.95,0.9354772366847957,14,2.0,1,2.0,1,2.0,1
6793,min_diffuse,30,90,3,3,0.05,0.95,0.9081865284017328,14,2.0,1,2.0,1,3.0,0
6794,min_diffuse,30,90,3,3,0.05,0.95,0.9473243725161244,23,3.0,0,2.0,1,2.0,1
6795,min_diffuse,30,90,3,3,0.05,0.95,0.8945650543923236,7,2.0,1,2.0,1,2.0,1
6796,min_diffuse,30,90,3,3,0.05,0.95,0.931504409348173,14,2.0,1,2.0,1,2.0,1
6797,min_diffuse,30,90,3,3,0.05,0.95,0.909979272605674,9,2.0,1,2.0,1,2.0,1
6798,min_diffuse,30,90,3,3,0.05,0.95,0.9484741465405324,13,2.0,1,2.0,1,2.0,1
6799,min_diffuse,30,90,3,3,0.05,0.95,0.9095725908689474,24,3.0,0,2.0,1,3.0,0
6800,min_diffuse,30,90,3,3,0.05,0.95,0.9361661451561268,33,3.0,1,3.0,1,3.0,1
6801,min_diffuse,30,90,3,3,0.05,0.95,0.9144487250338093,19,3.0,0,2.0,1,2.0,1
6802,min_diffuse,30,90,3,3,0.05,0.95,0.9356963064375085,8,2.0,1,2.0,1,2.0,1
6803,min_diffuse,30,90,3,3,0.05,0.95,0.8771656498889187,27,3.0,1,3.0,1,3.0,1
6804,min_diffuse,30,90,3,3,0.05,0.95,0.9288610895515528,19,2.0,1,2.0,1,2.0,1
6805,min_diffuse,30,90,3,3,0.05,0.95,0.9063702554122776,16,3.0,0,2.0,1,2.0,1
6806,min_diffuse,30,90,3,3,0.05,0.95,0.9382702116198178,13,2.0,1,2.0,1,2.0,1
6807,min_diffuse,30,90,3,3,0.05,0.95,0.9435650393531444,13,2.0,1,2.0,1,2.0,1
6808,min_diffuse,30,90,3,3,0.05,0.95,0.9299439988515164,12,2.0,1,2.0,1,2.0,1
6809,min_diffuse,30,90,3,3,0.05,0.95,0.9120562330692952,5,2.0,1,2.0,1,2.0,1
6810,min_diffuse,30,90,3,3,0.05,0.95,0.9302610773176508,22,2.0,1,2.0,1,2.0,1
6811,min_diffuse,30,90,3,3,0.05,0.95,0.9441986251133416,19,3.0,0,2.0,1,2.0,1
6812,min_diffuse,30,90,3,3,0.05,0.95,0.9367209298713038,13,2.0,1,2.0,1,2.0,1
6813,min_diffuse,30,90,3,3,0.05,0.95,0.9101188071233904,14,2.0,1,2.0,1,2.0,1
6814,min_diffuse,30,90,3,3,0.05,0.95,0.922099223979136,13,2.0,1,2.0,1,2.0,1
6815,min_diffuse,30,90,3,3,0.05,0.95,0.9433367977972992,15,2.0,1,2.0,1,2.0,1
6816,min_diffuse,30,90,3,3,0.05,0.95,0.9400796004050788,40,3.0,0,3.0,0,2.0,1
6817,min_diffuse,30,90,3,3,0.05,0.95,0.9444189570129392,15,2.0,1,2.0,1,2.0,1
6818,min_diffuse,30,90,3,3,0.05,0.95,0.8785488862417032,7,2.0,1,2.0,1,2.0,1
6819,min_diffuse,30,90,3,3,0.05,0.95,0.9430139990343832,26,3.0,1,3.0,1,3.0,1
6820,min_diffuse,30,90,3,3,0.05,0.95,0.9490567425237144,35,3.0,1,3.0,1,3.0,1
6821,min_diffuse,30,90,3,3,0.05,0.95,0.8061919292697285,12,2.0,1,2.0,1,2.0,1
6822,min_diffuse,30,90,3,3,0.05,0.95,0.9044234440669846,19,2.0,1,2.0,1,2.0,1
6823,min_diffuse,30,90,3,3,0.05,0.95,0.9473973725919878,12,2.0,1,2.0,1,2.0,1
6824,min_diffuse,30,90,3,3,0.05,0.95,0.9374218105203472,41,3.0,1,3.0,1,3.0,1
6825,min_diffuse,30,90,3,3,0.05,0.95,0.9363848459843056,20,3.0,1,3.0,1,3.0,1
6826,min_diffuse,30,90,3,3,0.05,0.95,0.9463251446200543,26,2.0,1,2.0,1,2.0,1
6827,min_diffuse,30,90,3,3,0.05,0.95,0.9023314412237838,11,2.0,1,2.0,1,2.0,1
6828,min_diffuse,30,90,3,3,0.05,0.95,0.9482676568106608,117,4.0,1,5.0,0,4.0,1
6829,min_diffuse,30,90,3,3,0.05,0.95,0.9288650041264496,10,2.0,1,2.0,1,2.0,1
6830,min_diffuse,30,90,3,3,0.05,0.95,0.9137672263894736,14,2.0,1,2.0,1,2.0,1
6831,min_diffuse,30,90,3,3,0.05,0.95,0.9349287848761352,14,3.0,0,2.0,1,3.0,0
6832,min_diffuse,30,90,3,3,0.05,0.95,0.9200633552561492,7,2.0,1,2.0,1,2.0,1
6833,min_diffuse,30,90,3,3,0.05,0.95,0.896259479970935,14,2.0,1,2.0,1,2.0,1
6834,min_diffuse,30,90,3,3,0.05,0.95,0.9048679400560322,9,2.0,1,2.0,1,2.0,1
6835,min_diffuse,30,90,3,3,0.05,0.95,0.9356500349852191,31,3.0,0,2.0,1,2.0,1
6836,min_diffuse,30,90,3,3,0.05,0.95,0.9193315869577446,29,3.0,0,3.0,0,2.0,1
6837,min_diffuse,30,90,3,3,0.05,0.95,0.8919834554954592,12,2.0,1,2.0,1,2.0,1
6838,min_diffuse,30,90,3,3,0.05,0.95,0.947653096076704,31,3.0,1,3.0,1,3.0,1
6839,min_diffuse,30,90,3,3,0.05,0.95,0.9446333483601848,9,2.0,1,2.0,1,2.0,1
6840,min_diffuse,30,90,3,3,0.05,0.95,0.9445196878689508,24,3.0,1,3.0,1,3.0,1
6841,min_diffuse,30,90,3,3,0.05,0.95,0.9492109141971122,66,4.0,0,4.0,0,3.0,1
6842,min_diffuse,30,90,3,3,0.05,0.95,0.945773981552778,47,4.0,0,3.0,1,3.0,1
6843,min_diffuse,30,90,3,3,0.05,0.95,0.9339476475541794,24,2.0,1,2.0,1,2.0,1
6844,min_diffuse,30,90,3,3,0.05,0.95,0.9321332104935538,17,3.0,0,2.0,1,2.0,1
6845,min_diffuse,30,90,3,3,0.05,0.95,0.9177369737452712,15,2.0,1,2.0,1,2.0,1
6846,min_diffuse,30,90,3,3,0.05,0.95,0.9418837085781744,26,3.0,0,2.0,1,2.0,1
6847,min_diffuse,30,90,3,3,0.05,0.95,0.9173857293503266,26,3.0,1,3.0,1,3.0,1
6848,min_diffuse,30,90,3,3,0.05,0.95,0.922925301632476,14,3.0,0,2.0,1,3.0,0
6849,min_diffuse,30,90,3,3,0.05,0.95,0.9203910566720862,9,2.0,1,2.0,1,2.0,1
6850,min_diffuse,30,90,3,3,0.05,0.95,0.940995632177276,28,3.0,1,3.0,1,3.0,1
6851,min_diffuse,30,90,3,3,0.05,0.95,0.9232392646715716,13,2.0,1,2.0,1,2.0,1
6852,min_diffuse,30,90,3,3,0.05,0.95,0.9498899596658684,23,3.0,0,2.0,1,3.0,0
6853,min_diffuse,30,90,3,3,0.05,0.95,0.7516545169050349,5,2.0,0,1.0,1,2.0,0
6854,min_diffuse,30,90,3,3,0.05,0.95,0.9424163297559168,10,2.0,1,2.0,1,2.0,1
6855,min_diffuse,30,90,3,3,0.05,0.95,0.9488165254528348,21,3.0,0,2.0,1,2.0,1
6856,min_diffuse,30,90,3,3,0.05,0.95,0.9246178545863756,13,2.0,1,2.0,1,2.0,1
6857,min_diffuse,30,90,3,3,0.05,0.95,0.9466939971785356,14,2.0,1,2.0,1,2.0,1
6858,min_diffuse,30,90,3,3,0.05,0.95,0.9493940387743812,15,2.0,1,2.0,1,2.0,1
6859,min_diffuse,30,90,3,3,0.05,0.95,0.9278365750723868,13,2.0,1,2.0,1,2.0,1
6860,min_diffuse,30,90,3,3,0.05,0.95,0.8868874254739938,17,3.0,0,3.0,0,2.0,1
6861,min_diffuse,30,90,3,3,0.05,0.95,0.8353961981097255,5,2.0,1,2.0,1,2.0,1
6862,min_diffuse,30,90,3,3,0.05,0.95,0.9342102759581962,20,3.0,0,2.0,1,2.0,1
6863,min_diffuse,30,90,3,3,0.05,0.95,0.9092690825854296,18,3.0,0,2.0,1,2.0,1
6864,min_diffuse,30,90,3,3,0.05,0.95,0.9421733030075844,19,3.0,0,2.0,1,2.0,1
6865,min_diffuse,30,90,3,3,0.05,0.95,0.9262422816654858,12,2.0,1,2.0,1,2.0,1
6866,min_diffuse,30,90,3,3,0.05,0.95,0.9291867406787876,10,2.0,1,2.0,1,2.0,1
6867,min_diffuse,30,90,3,3,0.05,0.95,0.8861167753841527,13,3.0,0,2.0,1,3.0,0
6868,min_diffuse,30,90,3,3,0.05,0.95,0.9377388329753644,34,3.0,0,3.0,0,2.0,1
6869,min_diffuse,30,90,3,3,0.05,0.95,0.945159200698325,68,4.0,0,3.0,1,3.0,1
6870,min_diffuse,30,90,3,3,0.05,0.95,0.9447642204984428,29,3.0,0,2.0,1,3.0,0
6871,min_diffuse,30,90,3,3,0.05,0.95,0.9478906670525272,21,3.0,0,2.0,1,2.0,1
6872,min_diffuse,30,90,3,3,0.05,0.95,0.931753339965282,23,3.0,0,2.0,1,2.0,1
6873,min_diffuse,30,90,3,3,0.05,0.95,0.9093874522265653,18,3.0,0,2.0,1,2.0,1
6874,min_diffuse,30,90,3,3,0.05,0.95,0.9033118385003528,9,2.0,1,2.0,1,2.0,1
6875,min_diffuse,30,90,3,3,0.05,0.95,0.9126474693012434,13,2.0,1,2.0,1,2.0,1
6876,min_diffuse,30,90,3,3,0.05,0.95,0.9328577276905188,46,4.0,0,3.0,1,3.0,1
6877,min_diffuse,30,90,3,3,0.05,0.95,0.945593219610932,30,3.0,0,2.0,1,2.0,1
6878,min_diffuse,30,90,3,3,0.05,0.95,0.945165397360752,30,3.0,1,3.0,1,3.0,1
6879,min_diffuse,30,90,3,3,0.05,0.95,0.9225751668997116,20,3.0,0,2.0,1,3.0,0
6880,min_diffuse,30,90,3,3,0.05,0.95,0.9488225196954734,19,3.0,1,3.0,1,3.0,1
6881,min_diffuse,30,90,3,3,0.05,0.95,0.8895933904962602,22,3.0,0,2.0,1,2.0,1
6882,min_diffuse,30,90,3,3,0.05,0.95,0.9453641129735656,16,3.0,1,3.0,1,3.0,1
6883,min_diffuse,30,90,3,3,0.05,0.95,0.9453923605400428,20,3.0,1,3.0,1,3.0,1
6884,min_diffuse,30,90,3,3,0.05,0.95,0.947483146109974,34,3.0,1,3.0,1,3.0,1
6885,min_diffuse,30,90,3,3,0.05,0.95,0.8195776572591116,6,2.0,1,2.0,1,2.0,1
6886,min_diffuse,30,90,3,3,0.05,0.95,0.8438581221240109,7,2.0,1,2.0,1,2.0,1
6887,min_diffuse,30,90,3,3,0.05,0.95,0.937449244298144,22,3.0,0,2.0,1,3.0,0
6888,min_diffuse,30,90,3,3,0.05,0.95,0.8860943830961235,9,2.0,1,2.0,1,2.0,1
6889,min_diffuse,30,90,3,3,0.05,0.95,0.9278672768583224,33,3.0,1,3.0,1,3.0,1
6890,min_diffuse,30,90,3,3,0.05,0.95,0.937968495382724,45,3.0,1,3.0,1,3.0,1
6891,min_diffuse,30,90,3,3,0.05,0.95,0.9318667936672308,26,3.0,1,3.0,1,3.0,1
6892,min_diffuse,30,90,3,3,0.05,0.95,0.9448462529199048,18,3.0,0,2.0,1,3.0,0
6893,min_diffuse,30,90,3,3,0.05,0.95,0.8654453847469594,14,2.0,1,2.0,1,2.0,1
6894,min_diffuse,30,90,3,3,0.05,0.95,0.887657612239392,14,2.0,1,2.0,1,2.0,1
6895,min_diffuse,30,90,3,3,0.05,0.95,0.8810341045030781,24,3.0,0,2.0,1,2.0,1
6896,min_diffuse,30,90,3,3,0.05,0.95,0.9173469637754568,8,2.0,1,2.0,1,2.0,1
6897,min_diffuse,30,90,3,3,0.05,0.95,0.9124097324570184,54,3.0,1,3.0,1,3.0,1
6898,min_diffuse,30,90,3,3,0.05,0.95,0.9463201966051612,85,3.0,1,3.0,1,3.0,1
6899,min_diffuse,30,90,3,3,0.05,0.95,0.9112112622087176,16,3.0,0,2.0,1,3.0,0
6900,min_diffuse,30,90,3,3,0.05,0.95,0.9167510523745748,14,3.0,0,3.0,0,2.0,1
6901,min_diffuse,30,90,3,3,0.05,0.95,0.935393989685172,17,2.0,1,2.0,1,2.0,1
6902,min_diffuse,30,90,3,3,0.05,0.95,0.9020876241741892,5,2.0,1,2.0,1,2.0,1
6903,min_diffuse,30,90,3,3,0.05,0.95,0.936647993391454,17,3.0,0,2.0,1,2.0,1
6904,min_diffuse,30,90,3,3,0.05,0.95,0.9038127286343414,16,2.0,1,2.0,1,2.0,1
6905,min_diffuse,30,90,3,3,0.05,0.95,0.941438675298308,15,2.0,1,2.0,1,2.0,1
6906,min_diffuse,30,90,3,3,0.05,0.95,0.9396977900199318,10,2.0,1,2.0,1,2.0,1
6907,min_diffuse,30,90,3,3,0.05,0.95,0.9329387670742452,20,3.0,1,3.0,1,3.0,1
6908,min_diffuse,30,90,3,3,0.05,0.95,0.9381031600129528,33,3.0,1,3.0,1,3.0,1
6909,min_diffuse,30,90,3,3,0.05,0.95,0.9294266793030492,10,2.0,1,2.0,1,2.0,1
6910,min_diffuse,30,90,3,3,0.05,0.95,0.9296815079794024,19,3.0,0,2.0,1,2.0,1
6911,min_diffuse,30,90,3,3,0.05,0.95,0.9307523212798192,34,3.0,1,3.0,1,3.0,1
6912,min_diffuse,30,90,3,3,0.05,0.95,0.9305780538006964,29,3.0,1,3.0,1,3.0,1
6913,min_diffuse,30,90,3,3,0.05,0.95,0.9456342796390408,23,2.0,1,2.0,1,2.0,1
6914,min_diffuse,30,90,3,3,0.05,0.95,0.9495886608014342,20,3.0,1,3.0,1,3.0,1
6915,min_diffuse,30,90,3,3,0.05,0.95,0.928326136022778,32,3.0,1,3.0,1,3.0,1
6916,min_diffuse,30,90,3,3,0.05,0.95,0.8732767832297585,30,2.0,1,2.0,1,2.0,1
6917,min_diffuse,30,90,3,3,0.05,0.95,0.918746195528967,30,3.0,1,3.0,1,3.0,1
6918,min_diffuse,30,90,3,3,0.05,0.95,0.8956850034973208,9,2.0,1,2.0,1,2.0,1
6919,min_diffuse,30,90,3,3,0.05,0.95,0.9117124501973672,12,2.0,1,2.0,1,2.0,1
6920,min_diffuse,30,90,3,3,0.05,0.95,0.9261017906737304,19,3.0,0,2.0,1,2.0,1
6921,min_diffuse,30,90,3,3,0.05,0.95,0.9467002068111896,37,3.0,1,3.0,1,3.0,1
6922,min_diffuse,30,90,3,3,0.05,0.95,0.8955173403818216,10,2.0,1,2.0,1,2.0,1
6923,min_diffuse,30,90,3,3,0.05,0.95,0.9329382788009788,20,3.0,1,3.0,1,3.0,1
6924,min_diffuse,30,90,3,3,0.05,0.95,0.9186239685759856,25,3.0,0,2.0,1,2.0,1
6925,min_diffuse,30,90,3,3,0.05,0.95,0.9075898979252828,8,2.0,1,2.0,1,2.0,1
6926,min_diffuse,30,90,3,3,0.05,0.95,0.9495594859711812,20,3.0,1,3.0,1,3.0,1
6927,min_diffuse,30,90,3,3,0.05,0.95,0.9222030456325354,33,3.0,1,3.0,1,3.0,1
6928,min_diffuse,30,90,3,3,0.05,0.95,0.9148380983149266,10,2.0,1,2.0,1,2.0,1
6929,min_diffuse,30,90,3,3,0.05,0.95,0.933711196389308,69,3.0,1,3.0,1,3.0,1
6930,min_diffuse,30,90,3,3,0.05,0.95,0.9473053803279764,93,4.0,0,3.0,1,3.0,1
6931,min_diffuse,30,90,3,3,0.05,0.95,0.9346623485003068,23,3.0,0,2.0,1,2.0,1
6932,min_diffuse,30,90,3,3,0.05,0.95,0.9454183836518918,32,3.0,1,3.0,1,3.0,1
6933,min_diffuse,30,90,3,3,0.05,0.95,0.934738216729036,10,2.0,1,2.0,1,2.0,1
6934,min_diffuse,30,90,3,3,0.05,0.95,0.9471142706854908,12,2.0,1,3.0,0,3.0,0
6935,min_diffuse,30,90,3,3,0.05,0.95,0.9032126702573636,31,2.0,1,2.0,1,2.0,1
6936,min_diffuse,30,90,3,3,0.05,0.95,0.9387783333543408,40,3.0,0,3.0,0,2.0,1
6937,min_diffuse,30,90,3,3,0.05,0.95,0.9351077755145504,14,2.0,1,2.0,1,2.0,1
6938,min_diffuse,30,90,3,3,0.05,0.95,0.939919129014644,16,2.0,1,2.0,1,2.0,1
6939,min_diffuse,30,90,3,3,0.05,0.95,0.9495296507695314,47,3.0,0,3.0,0,2.0,1
6940,min_diffuse,30,90,3,3,0.05,0.95,0.9336056208316432,18,2.0,1,2.0,1,3.0,0
6941,min_diffuse,30,90,3,3,0.05,0.95,0.9247400688595252,15,2.0,1,2.0,1,2.0,1
6942,min_diffuse,30,90,3,3,0.05,0.95,0.8768825242889013,10,2.0,1,2.0,1,2.0,1
6943,min_diffuse,30,90,3,3,0.05,0.95,0.9267372293788096,34,3.0,1,3.0,1,3.0,1
6944,min_diffuse,30,90,3,3,0.05,0.95,0.939150984647297,13,2.0,1,2.0,1,2.0,1
6945,min_diffuse,30,90,3,3,0.05,0.95,0.9409920876468938,32,3.0,1,3.0,1,3.0,1
6946,min_diffuse,30,90,3,3,0.05,0.95,0.9378500407543112,34,3.0,0,3.0,0,2.0,1
6947,min_diffuse,30,90,3,3,0.05,0.95,0.9221334378806424,24,3.0,0,2.0,1,2.0,1
6948,min_diffuse,30,90,3,3,0.05,0.95,0.9350053500813572,11,2.0,1,2.0,1,2.0,1
6949,min_diffuse,30,90,3,3,0.05,0.95,0.9243888228258236,24,3.0,1,3.0,1,3.0,1
6950,min_diffuse,30,90,3,3,0.05,0.95,0.9396888484098416,28,3.0,0,2.0,1,2.0,1
6951,min_diffuse,30,90,3,3,0.05,0.95,0.9314803430965104,13,2.0,1,2.0,1,2.0,1
6952,min_diffuse,30,90,3,3,0.05,0.95,0.9488473209276646,39,3.0,1,3.0,1,3.0,1
6953,min_diffuse,30,90,3,3,0.05,0.95,0.9497842987893406,18,3.0,1,3.0,1,3.0,1
6954,min_diffuse,30,90,3,3,0.05,0.95,0.938615546127916,14,3.0,0,2.0,1,2.0,1
6955,min_diffuse,30,90,3,3,0.05,0.95,0.9372630813349496,18,2.0,1,2.0,1,2.0,1
6956,min_diffuse,30,90,3,3,0.05,0.95,0.933746015832178,16,2.0,1,2.0,1,2.0,1
6957,min_diffuse,30,90,3,3,0.05,0.95,0.8985277137705323,13,2.0,1,2.0,1,2.0,1
6958,min_diffuse,30,90,3,3,0.05,0.95,0.9496204796053934,16,2.0,1,2.0,1,2.0,1
6959,min_diffuse,30,90,3,3,0.05,0.95,0.9157468692635262,16,2.0,1,2.0,1,3.0,0
6960,min_diffuse,30,90,3,3,0.05,0.95,0.8797324552688538,8,2.0,1,2.0,1,2.0,1
6961,min_diffuse,30,90,3,3,0.05,0.95,0.9346399905928569,11,2.0,1,2.0,1,2.0,1
6962,min_diffuse,30,90,3,3,0.05,0.95,0.8998090718569783,20,3.0,0,2.0,1,3.0,0
6963,min_diffuse,30,90,3,3,0.05,0.95,0.8711196373676483,18,2.0,1,2.0,1,2.0,1
6964,min_diffuse,30,90,3,3,0.05,0.95,0.9225253442365988,26,3.0,0,2.0,1,3.0,0
6965,min_diffuse,30,90,3,3,0.05,0.95,0.947617481684141,23,3.0,0,2.0,1,2.0,1
6966,min_diffuse,30,90,3,3,0.05,0.95,0.9390346844840166,8,2.0,1,2.0,1,2.0,1
6967,min_diffuse,30,90,3,3,0.05,0.95,0.9177633507869664,27,3.0,0,2.0,1,2.0,1
6968,min_diffuse,30,90,3,3,0.05,0.95,0.8797827340428765,17,3.0,0,2.0,1,2.0,1
6969,min_diffuse,30,90,3,3,0.05,0.95,0.8582618471333556,7,2.0,1,2.0,1,2.0,1
6970,min_diffuse,30,90,3,3,0.05,0.95,0.9242093666426427,13,2.0,1,2.0,1,2.0,1
6971,min_diffuse,30,90,3,3,0.05,0.95,0.9196350544700048,6,2.0,1,2.0,1,2.0,1
6972,min_diffuse,30,90,3,3,0.05,0.95,0.929977483615964,10,2.0,1,2.0,1,2.0,1
6973,min_diffuse,30,90,3,3,0.05,0.95,0.9474956656950492,14,2.0,1,2.0,1,2.0,1
6974,min_diffuse,30,90,3,3,0.05,0.95,0.9303497159409122,29,3.0,1,3.0,1,3.0,1
6975,min_diffuse,30,90,3,3,0.05,0.95,0.9139271032879516,20,3.0,1,3.0,1,3.0,1
6976,min_diffuse,30,90,3,3,0.05,0.95,0.9458329825299272,22,3.0,0,3.0,0,2.0,1
6977,min_diffuse,30,90,3,3,0.05,0.95,0.9454005933661188,21,2.0,1,2.0,1,2.0,1
6978,min_diffuse,30,90,3,3,0.05,0.95,0.9235511205166316,27,3.0,0,3.0,0,2.0,1
6979,min_diffuse,30,90,3,3,0.05,0.95,0.9453937927876084,41,3.0,1,3.0,1,3.0,1
6980,min_diffuse,30,90,3,3,0.05,0.95,0.9496584248330908,44,3.0,1,3.0,1,3.0,1
6981,min_diffuse,30,90,3,3,0.05,0.95,0.8294836792192407,7,2.0,1,2.0,1,2.0,1
6982,min_diffuse,30,90,3,3,0.05,0.95,0.9471900385470176,32,3.0,1,3.0,1,3.0,1
6983,min_diffuse,30,90,3,3,0.05,0.95,0.9247013567282164,9,2.0,1,2.0,1,2.0,1
6984,min_diffuse,30,90,3,3,0.05,0.95,0.935028746321016,26,3.0,1,3.0,1,3.0,1
6985,min_diffuse,30,90,3,3,0.05,0.95,0.9407719664616848,18,3.0,0,2.0,1,3.0,0
6986,min_diffuse,30,90,3,3,0.05,0.95,0.855491250025777,9,2.0,1,2.0,1,2.0,1
6987,min_diffuse,30,90,3,3,0.05,0.95,0.7801831182695182,6,2.0,1,2.0,1,2.0,1
6988,min_diffuse,30,90,3,3,0.05,0.95,0.9088179969833048,17,2.0,1,2.0,1,2.0,1
6989,min_diffuse,30,90,3,3,0.05,0.95,0.8408023826072111,5,2.0,1,2.0,1,2.0,1
6990,min_diffuse,30,90,3,3,0.05,0.95,0.9229219795211228,26,3.0,0,3.0,0,2.0,1
6991,min_diffuse,30,90,3,3,0.05,0.95,0.9306975294891217,18,3.0,0,2.0,1,3.0,0
6992,min_diffuse,30,90,3,3,0.05,0.95,0.9471279947173098,27,3.0,0,2.0,1,2.0,1
6993,min_diffuse,30,90,3,3,0.05,0.95,0.9305931898734984,7,2.0,1,2.0,1,2.0,1
6994,min_diffuse,30,90,3,3,0.05,0.95,0.8719849893788401,14,2.0,1,2.0,1,2.0,1
6995,min_diffuse,30,90,3,3,0.05,0.95,0.921822430768092,12,2.0,1,2.0,1,2.0,1
6996,min_diffuse,30,90,3,3,0.05,0.95,0.9492127050712827,33,3.0,1,3.0,1,3.0,1
6997,min_diffuse,30,90,3,3,0.05,0.95,0.930629205630332,26,3.0,0,2.0,1,3.0,0
6998,min_diffuse,30,90,3,3,0.05,0.95,0.9363108628361728,28,3.0,1,3.0,1,3.0,1
6999,min_diffuse,30,90,3,3,0.05,0.95,0.9406202259572491,10,2.0,1,2.0,1,2.0,1
7000,min_diffuse,30,90,3,3,0.05,0.95,0.9354289902161878,25,3.0,1,3.0,1,3.0,1
7001,min_diffuse,30,90,3,3,0.05,0.95,0.9075299142864608,18,3.0,0,2.0,1,2.0,1
7002,min_diffuse,30,90,3,3,0.05,0.95,0.9360294935608716,29,3.0,1,3.0,1,3.0,1
7003,min_diffuse,30,90,3,3,0.05,0.95,0.924445818238404,7,2.0,1,2.0,1,2.0,1
7004,min_diffuse,30,90,3,3,0.05,0.95,0.9375424606871008,10,2.0,1,2.0,1,2.0,1
7005,min_diffuse,30,90,3,3,0.05,0.95,0.8325670993463078,13,2.0,1,2.0,1,2.0,1
7006,min_diffuse,30,90,3,3,0.05,0.95,0.920861843700452,11,2.0,1,3.0,0,3.0,0
7007,min_diffuse,30,90,3,3,0.05,0.95,0.9069712022501903,16,2.0,1,2.0,1,2.0,1
7008,min_diffuse,30,90,3,3,0.05,0.95,0.8794998273394652,14,2.0,1,2.0,1,2.0,1
7009,min_diffuse,30,90,3,3,0.05,0.95,0.9099316502775454,38,3.0,1,3.0,1,3.0,1
7010,min_diffuse,30,90,3,3,0.05,0.95,0.9475172768860476,42,3.0,1,3.0,1,3.0,1
7011,min_diffuse,30,90,3,3,0.05,0.95,0.9374457991552342,37,3.0,0,3.0,0,2.0,1
7012,min_diffuse,30,90,3,3,0.05,0.95,0.9363947007572868,81,3.0,0,3.0,0,2.0,1
7013,min_diffuse,30,90,3,3,0.05,0.95,0.9448857478226014,36,3.0,1,3.0,1,3.0,1
7014,min_diffuse,30,90,3,3,0.05,0.95,0.941795240198368,12,2.0,1,2.0,1,2.0,1
7015,min_diffuse,30,90,3,3,0.05,0.95,0.933518025197412,27,3.0,1,3.0,1,3.0,1
7016,min_diffuse,30,90,3,3,0.05,0.95,0.895082130111014,24,3.0,0,2.0,1,2.0,1
7017,min_diffuse,30,90,3,3,0.05,0.95,0.9456603386837906,18,3.0,1,3.0,1,3.0,1
7018,min_diffuse,30,90,3,3,0.05,0.95,0.948921112142995,32,4.0,0,3.0,1,3.0,1
7019,min_diffuse,30,90,3,3,0.05,0.95,0.93293811237445,18,2.0,1,2.0,1,2.0,1
7020,min_diffuse,30,90,3,3,0.05,0.95,0.9331665802090084,56,3.0,1,3.0,1,3.0,1
7021,min_diffuse,30,90,3,3,0.05,0.95,0.9310432390828386,10,2.0,1,2.0,1,2.0,1
7022,min_diffuse,30,90,3,3,0.05,0.95,0.898775395128392,8,2.0,1,2.0,1,2.0,1
7023,min_diffuse,30,90,3,3,0.05,0.95,0.9186012319146274,9,2.0,1,2.0,1,2.0,1
7024,min_diffuse,30,90,3,3,0.05,0.95,0.8981005636569102,13,2.0,1,2.0,1,2.0,1
7025,min_diffuse,30,90,3,3,0.05,0.95,0.8239313675600499,13,2.0,1,2.0,1,2.0,1
7026,min_diffuse,30,90,3,3,0.05,0.95,0.90420543866088,14,2.0,1,2.0,1,2.0,1
7027,min_diffuse,30,90,3,3,0.05,0.95,0.9005583438318114,24,3.0,0,2.0,1,2.0,1
7028,min_diffuse,30,90,3,3,0.05,0.95,0.8873444275582577,11,2.0,1,2.0,1,2.0,1
7029,min_diffuse,30,90,3,3,0.05,0.95,0.9363641726440324,63,3.0,1,3.0,1,3.0,1
7030,min_diffuse,30,90,3,3,0.05,0.95,0.917893131081616,15,3.0,0,2.0,1,2.0,1
7031,min_diffuse,30,90,3,3,0.05,0.95,0.9454731503723152,13,2.0,1,2.0,1,2.0,1
7032,min_diffuse,30,90,3,3,0.05,0.95,0.9218805699870322,17,3.0,0,2.0,1,2.0,1
7033,min_diffuse,30,90,3,3,0.05,0.95,0.9467221105858454,15,2.0,1,3.0,0,3.0,0
7034,min_diffuse,30,90,3,3,0.05,0.95,0.9284207847294794,25,3.0,0,2.0,1,2.0,1
7035,min_diffuse,30,90,3,3,0.05,0.95,0.917364805698271,11,2.0,1,2.0,1,2.0,1
7036,min_diffuse,30,90,3,3,0.05,0.95,0.9484380943774378,31,3.0,0,2.0,1,3.0,0
7037,min_diffuse,30,90,3,3,0.05,0.95,0.9267312645239276,14,2.0,1,2.0,1,2.0,1
7038,min_diffuse,30,90,3,3,0.05,0.95,0.949686041470349,19,3.0,0,2.0,1,2.0,1
7039,min_diffuse,30,90,3,3,0.05,0.95,0.919919955318957,6,2.0,1,2.0,1,2.0,1
7040,min_diffuse,30,90,3,3,0.05,0.95,0.9311163325383064,22,3.0,0,2.0,1,2.0,1
7041,min_diffuse,30,90,3,3,0.05,0.95,0.9456754556269996,21,3.0,0,2.0,1,2.0,1
7042,min_diffuse,30,90,3,3,0.05,0.95,0.9381753717645396,19,3.0,0,2.0,1,3.0,0
7043,min_diffuse,30,90,3,3,0.05,0.95,0.9433807345549524,29,3.0,0,2.0,1,2.0,1
7044,min_diffuse,30,90,3,3,0.05,0.95,0.9414968223095987,76,4.0,0,3.0,1,3.0,1
7045,min_diffuse,30,90,3,3,0.05,0.95,0.9304312934876188,26,3.0,0,2.0,1,2.0,1
7046,min_diffuse,30,90,3,3,0.05,0.95,0.9425540307574138,13,2.0,1,2.0,1,2.0,1
7047,min_diffuse,30,90,3,3,0.05,0.95,0.8960590685228285,11,2.0,1,2.0,1,2.0,1
7048,min_diffuse,30,90,3,3,0.05,0.95,0.9407272307611292,24,3.0,0,2.0,1,3.0,0
7049,min_diffuse,30,90,3,3,0.05,0.95,0.9345727668525746,7,2.0,1,2.0,1,2.0,1
7050,min_diffuse,30,90,3,3,0.05,0.95,0.9331921984006448,13,3.0,0,2.0,1,3.0,0
7051,min_diffuse,30,90,3,3,0.05,0.95,0.8691228669248198,11,2.0,1,2.0,1,2.0,1
7052,min_diffuse,30,90,3,3,0.05,0.95,0.892739900331633,10,2.0,1,2.0,1,2.0,1
7053,min_diffuse,30,90,3,3,0.05,0.95,0.9041712880371,17,2.0,1,2.0,1,2.0,1
7054,min_diffuse,30,90,3,3,0.05,0.95,0.924874988769054,21,2.0,1,2.0,1,2.0,1
7055,min_diffuse,30,90,3,3,0.05,0.95,0.9035796810905308,36,3.0,1,3.0,1,3.0,1
7056,min_diffuse,30,90,3,3,0.05,0.95,0.9313693961981052,42,3.0,0,2.0,1,2.0,1
7057,min_diffuse,30,90,3,3,0.05,0.95,0.929183761620846,30,3.0,1,3.0,1,3.0,1
7058,min_diffuse,30,90,3,3,0.05,0.95,0.8880641582040815,7,2.0,1,2.0,1,2.0,1
7059,min_diffuse,30,90,3,3,0.05,0.95,0.946141101780605,26,3.0,0,2.0,1,2.0,1
7060,min_diffuse,30,90,3,3,0.05,0.95,0.937908377751122,16,2.0,1,2.0,1,2.0,1
7061,min_diffuse,30,90,3,3,0.05,0.95,0.9309916091431566,20,3.0,0,2.0,1,3.0,0
7062,min_diffuse,30,90,3,3,0.05,0.95,0.935509748439464,12,2.0,1,2.0,1,2.0,1
7063,min_diffuse,30,90,3,3,0.05,0.95,0.9152479867643528,15,3.0,1,3.0,1,3.0,1
7064,min_diffuse,30,90,3,3,0.05,0.95,0.8795720704008314,6,2.0,0,1.0,1,2.0,0
7065,min_diffuse,30,90,3,3,0.05,0.95,0.9338447759233895,13,2.0,1,2.0,1,2.0,1
7066,min_diffuse,30,90,3,3,0.05,0.95,0.9242653458986893,26,3.0,0,2.0,1,2.0,1
7067,min_diffuse,30,90,3,3,0.05,0.95,0.860759017227247,8,2.0,1,2.0,1,2.0,1
7068,min_diffuse,30,90,3,3,0.05,0.95,0.9392518428080822,33,3.0,0,2.0,1,2.0,1
7069,min_diffuse,30,90,3,3,0.05,0.95,0.9329425604809491,18,3.0,0,2.0,1,3.0,0
7070,min_diffuse,30,90,3,3,0.05,0.95,0.8971466285904656,13,2.0,1,2.0,1,2.0,1
7071,min_diffuse,30,90,3,3,0.05,0.95,0.8545458040912195,12,2.0,1,2.0,1,2.0,1
7072,min_diffuse,30,90,3,3,0.05,0.95,0.9174268452073204,32,3.0,1,3.0,1,3.0,1
7073,min_diffuse,30,90,3,3,0.05,0.95,0.9180300741210704,54,3.0,1,3.0,1,3.0,1
7074,min_diffuse,30,90,3,3,0.05,0.95,0.9336564227891124,16,2.0,1,2.0,1,2.0,1
7075,min_diffuse,30,90,3,3,0.05,0.95,0.8858834023401234,16,2.0,1,2.0,1,2.0,1
7076,min_diffuse,30,90,3,3,0.05,0.95,0.9061336418898276,19,3.0,0,2.0,1,2.0,1
7077,min_diffuse,30,90,3,3,0.05,0.95,0.9469708000781636,11,2.0,1,2.0,1,2.0,1
7078,min_diffuse,30,90,3,3,0.05,0.95,0.938908203497632,60,3.0,0,2.0,1,2.0,1
7079,min_diffuse,30,90,3,3,0.05,0.95,0.940773871032682,87,4.0,1,4.0,1,4.0,1
7080,min_diffuse,30,90,3,3,0.05,0.95,0.9426057927931646,32,3.0,0,3.0,0,2.0,1
7081,min_diffuse,30,90,3,3,0.05,0.95,0.9484757074037355,25,3.0,0,2.0,1,2.0,1
7082,min_diffuse,30,90,3,3,0.05,0.95,0.9295340278188016,31,3.0,0,2.0,1,2.0,1
7083,min_diffuse,30,90,3,3,0.05,0.95,0.8972050539982617,10,2.0,1,2.0,1,2.0,1
7084,min_diffuse,30,90,3,3,0.05,0.95,0.9301640746159348,26,3.0,0,3.0,0,2.0,1
7085,min_diffuse,30,90,3,3,0.05,0.95,0.944020136875726,13,2.0,1,2.0,1,2.0,1
7086,min_diffuse,30,90,3,3,0.05,0.95,0.875101598109306,13,2.0,1,2.0,1,2.0,1
7087,min_diffuse,30,90,3,3,0.05,0.95,0.888699484306103,16,3.0,0,2.0,1,2.0,1
7088,min_diffuse,30,90,3,3,0.05,0.95,0.948934116884918,29,3.0,1,3.0,1,3.0,1
7089,min_diffuse,30,90,3,3,0.05,0.95,0.9392929233785006,45,4.0,0,3.0,1,3.0,1
7090,min_diffuse,30,90,3,3,0.05,0.95,0.9034463336619022,10,2.0,1,2.0,1,2.0,1
7091,min_diffuse,30,90,3,3,0.05,0.95,0.8819597717890018,12,2.0,1,2.0,1,2.0,1
7092,min_diffuse,30,90,3,3,0.05,0.95,0.9224462137402644,35,3.0,0,3.0,0,2.0,1
7093,min_diffuse,30,90,3,3,0.05,0.95,0.9060837820725528,12,2.0,1,2.0,1,2.0,1
7094,min_diffuse,30,90,3,3,0.05,0.95,0.918474418099948,9,2.0,1,2.0,1,2.0,1
7095,min_diffuse,30,90,3,3,0.05,0.95,0.9261552378556296,17,2.0,1,2.0,1,2.0,1
7096,min_diffuse,30,90,3,3,0.05,0.95,0.9292027978848776,15,3.0,1,3.0,1,3.0,1
7097,min_diffuse,30,90,3,3,0.05,0.95,0.8682204418278278,5,2.0,1,2.0,1,2.0,1
7098,min_diffuse,30,90,3,3,0.05,0.95,0.921764953829132,13,3.0,0,2.0,1,2.0,1
7099,min_diffuse,30,90,3,3,0.05,0.95,0.8504994630505399,12,2.0,1,2.0,1,2.0,1
7100,min_diffuse,30,90,3,3,0.05,0.95,0.9403678403920948,21,3.0,0,2.0,1,3.0,0
7101,min_diffuse,30,90,3,3,0.05,0.95,0.9468419536144504,18,2.0,1,2.0,1,2.0,1
7102,min_diffuse,30,90,3,3,0.05,0.95,0.8889297202954404,17,2.0,1,2.0,1,2.0,1
7103,min_diffuse,30,90,3,3,0.05,0.95,0.9346282943449647,19,3.0,1,3.0,1,3.0,1
7104,min_diffuse,30,90,3,3,0.05,0.95,0.9172282894880814,17,2.0,1,2.0,1,3.0,0
7105,min_diffuse,30,90,3,3,0.05,0.95,0.9480322209097872,17,2.0,1,2.0,1,2.0,1
7106,min_diffuse,30,90,3,3,0.05,0.95,0.9418822210318176,16,2.0,1,2.0,1,2.0,1
7107,min_diffuse,30,90,3,3,0.05,0.95,0.8759687713579092,13,2.0,1,2.0,1,2.0,1
7108,min_diffuse,30,90,3,3,0.05,0.95,0.8663895223431249,7,2.0,1,2.0,1,2.0,1
7109,min_diffuse,30,90,3,3,0.05,0.95,0.9411609699476214,28,3.0,0,2.0,1,2.0,1
7110,min_diffuse,30,90,3,3,0.05,0.95,0.9145170517053784,7,2.0,1,2.0,1,2.0,1
7111,min_diffuse,30,90,3,3,0.05,0.95,0.9325815630220649,17,3.0,0,2.0,1,2.0,1
7112,min_diffuse,30,90,3,3,0.05,0.95,0.9416324953729538,17,3.0,0,2.0,1,2.0,1
7113,min_diffuse,30,90,3,3,0.05,0.95,0.9470800658559868,26,3.0,1,3.0,1,3.0,1
7114,min_diffuse,30,90,3,3,0.05,0.95,0.945406958992463,17,3.0,0,2.0,1,2.0,1
7115,min_diffuse,30,90,3,3,0.05,0.95,0.9202096695924809,19,3.0,0,3.0,0,2.0,1
7116,min_diffuse,30,90,3,3,0.05,0.95,0.9364619039395116,13,2.0,1,2.0,1,3.0,0
7117,min_diffuse,30,90,3,3,0.05,0.95,0.9426330727310634,13,2.0,1,2.0,1,2.0,1
7118,min_diffuse,30,90,3,3,0.05,0.95,0.9162203771202004,19,2.0,1,2.0,1,2.0,1
7119,min_diffuse,30,90,3,3,0.05,0.95,0.9385893949908788,34,3.0,0,2.0,1,2.0,1
7120,min_diffuse,30,90,3,3,0.05,0.95,0.946268643683505,7,2.0,1,2.0,1,2.0,1
7121,min_diffuse,30,90,3,3,0.05,0.95,0.8943379501197127,8,2.0,1,2.0,1,2.0,1
7122,min_diffuse,30,90,3,3,0.05,0.95,0.9373920664917836,34,3.0,1,3.0,1,3.0,1
7123,min_diffuse,30,90,3,3,0.05,0.95,0.9153898626305824,16,3.0,0,2.0,1,3.0,0
7124,min_diffuse,30,90,3,3,0.05,0.95,0.9138574709330228,22,3.0,0,2.0,1,2.0,1
7125,min_diffuse,30,90,3,3,0.05,0.95,0.9404640055854274,21,3.0,0,2.0,1,2.0,1
7126,min_diffuse,30,90,3,3,0.05,0.95,0.9413931013331232,5,2.0,1,2.0,1,2.0,1
7127,min_diffuse,30,90,3,3,0.05,0.95,0.8927116740338319,7,2.0,1,2.0,1,2.0,1
7128,min_diffuse,30,90,3,3,0.05,0.95,0.9467440785519174,26,3.0,1,3.0,1,3.0,1
7129,min_diffuse,30,90,3,3,0.05,0.95,0.939633091795741,15,3.0,0,2.0,1,2.0,1
7130,min_diffuse,30,90,3,3,0.05,0.95,0.8964853347730595,21,3.0,0,2.0,1,2.0,1
7131,min_diffuse,30,90,3,3,0.05,0.95,0.854736517245493,12,2.0,1,2.0,1,2.0,1
7132,min_diffuse,30,90,3,3,0.05,0.95,0.9436915348621796,26,3.0,1,3.0,1,3.0,1
7133,min_diffuse,30,90,3,3,0.05,0.95,0.9376519274296252,12,2.0,1,2.0,1,2.0,1
7134,min_diffuse,30,90,3,3,0.05,0.95,0.9401033101498156,14,2.0,1,2.0,1,2.0,1
7135,min_diffuse,30,90,3,3,0.05,0.95,0.8841387267844133,6,2.0,1,2.0,1,2.0,1
7136,min_diffuse,30,90,3,3,0.05,0.95,0.9461796329153368,23,3.0,0,2.0,1,2.0,1
7137,min_diffuse,30,90,3,3,0.05,0.95,0.9282114762742344,70,4.0,0,4.0,0,3.0,1
7138,min_diffuse,30,90,3,3,0.05,0.95,0.8919588596479182,13,2.0,1,2.0,1,2.0,1
7139,min_diffuse,30,90,3,3,0.05,0.95,0.8981176708474666,20,2.0,1,2.0,1,2.0,1
7140,min_diffuse,30,90,3,3,0.05,0.95,0.9007000010409212,21,3.0,0,2.0,1,3.0,0
7141,min_diffuse,30,90,3,3,0.05,0.95,0.9412297243481008,11,2.0,1,2.0,1,2.0,1
7142,min_diffuse,30,90,3,3,0.05,0.95,0.8925373953603158,14,3.0,0,2.0,1,2.0,1
7143,min_diffuse,30,90,3,3,0.05,0.95,0.9247147748361344,8,2.0,1,2.0,1,2.0,1
7144,min_diffuse,30,90,3,3,0.05,0.95,0.8966826581606009,7,2.0,1,2.0,1,2.0,1
7145,min_diffuse,30,90,3,3,0.05,0.95,0.8757656263409886,9,2.0,1,2.0,1,2.0,1
7146,min_diffuse,30,90,3,3,0.05,0.95,0.8979881513094305,22,3.0,0,2.0,1,2.0,1
7147,min_diffuse,30,90,3,3,0.05,0.95,0.9275699134365228,7,2.0,1,2.0,1,2.0,1
7148,min_diffuse,30,90,3,3,0.05,0.95,0.93807564376257,18,3.0,1,3.0,1,3.0,1
7149,min_diffuse,30,90,3,3,0.05,0.95,0.8870723065883357,11,2.0,1,2.0,1,2.0,1
7150,min_diffuse,30,90,3,3,0.05,0.95,0.8767639012457171,11,2.0,1,2.0,1,2.0,1
7151,min_diffuse,30,90,3,3,0.05,0.95,0.9403654091107516,21,2.0,1,2.0,1,2.0,1
7152,min_diffuse,30,90,3,3,0.05,0.95,0.9415859691082792,39,3.0,0,3.0,0,2.0,1
7153,min_diffuse,30,90,3,3,0.05,0.95,0.9415984976169536,18,2.0,1,2.0,1,2.0,1
7154,min_diffuse,30,90,3,3,0.05,0.95,0.9409823788957395,20,3.0,1,3.0,1,3.0,1
7155,min_diffuse,30,90,3,3,0.05,0.95,0.9153329405538148,12,2.0,1,2.0,1,2.0,1
7156,min_diffuse,30,90,3,3,0.05,0.95,0.9460637930212208,16,2.0,1,2.0,1,2.0,1
7157,min_diffuse,30,90,3,3,0.05,0.95,0.9404935138487528,31,3.0,1,3.0,1,3.0,1
7158,min_diffuse,30,90,3,3,0.05,0.95,0.9115503046202992,12,2.0,1,3.0,0,3.0,0
7159,min_diffuse,30,90,3,3,0.05,0.95,0.948969997297934,25,3.0,0,2.0,1,2.0,1
7160,min_diffuse,30,90,3,3,0.05,0.95,0.9490537571384672,29,3.0,1,3.0,1,3.0,1
7161,min_diffuse,30,90,3,3,0.05,0.95,0.9437805261881644,19,3.0,0,2.0,1,2.0,1
7162,min_diffuse,30,90,3,3,0.05,0.95,0.93231934673267,23,3.0,0,2.0,1,3.0,0
7163,min_diffuse,30,90,3,3,0.05,0.95,0.940950970646571,25,3.0,0,2.0,1,3.0,0
7164,min_diffuse,30,90,3,3,0.05,0.95,0.902274532721522,15,2.0,1,2.0,1,2.0,1
7165,min_diffuse,30,90,3,3,0.05,0.95,0.9491909602248976,39,3.0,0,2.0,1,2.0,1
7166,min_diffuse,30,90,3,3,0.05,0.95,0.9126097131701878,16,2.0,1,2.0,1,2.0,1
7167,min_diffuse,30,90,3,3,0.05,0.95,0.9459905383929716,49,3.0,1,3.0,1,3.0,1
7168,min_diffuse,30,90,3,3,0.05,0.95,0.9273977903206868,14,2.0,1,2.0,1,2.0,1
7169,min_diffuse,30,90,3,3,0.05,0.95,0.929315873607376,11,2.0,1,2.0,1,2.0,1
7170,min_diffuse,30,90,3,3,0.05,0.95,0.948807543240814,38,3.0,0,2.0,1,3.0,0
7171,min_diffuse,30,90,3,3,0.05,0.95,0.6990501396237715,4,2.0,1,2.0,1,2.0,1
7172,min_diffuse,30,90,3,3,0.05,0.95,0.8065677834578302,5,2.0,1,2.0,1,2.0,1
7173,min_diffuse,30,90,3,3,0.05,0.95,0.879916779723336,12,2.0,1,2.0,1,2.0,1
7174,min_diffuse,30,90,3,3,0.05,0.95,0.8707684471450655,23,3.0,0,2.0,1,2.0,1
7175,min_diffuse,30,90,3,3,0.05,0.95,0.8881720590264615,23,3.0,0,3.0,0,2.0,1
7176,min_diffuse,30,90,3,3,0.05,0.95,0.9377067205957944,52,4.0,0,3.0,1,3.0,1
7177,min_diffuse,30,90,3,3,0.05,0.95,0.9108877419668546,7,2.0,1,2.0,1,2.0,1
7178,min_diffuse,30,90,3,3,0.05,0.95,0.94639891424705,12,2.0,1,2.0,1,2.0,1
7179,min_diffuse,30,90,3,3,0.05,0.95,0.94481326580551,22,2.0,1,2.0,1,2.0,1
7180,min_diffuse,30,90,3,3,0.05,0.95,0.925945164467851,39,3.0,1,3.0,1,3.0,1
7181,min_diffuse,30,90,3,3,0.05,0.95,0.9333933427646004,14,2.0,1,2.0,1,2.0,1
7182,min_diffuse,30,90,3,3,0.05,0.95,0.9480520770138534,18,2.0,1,2.0,1,2.0,1
7183,min_diffuse,30,90,3,3,0.05,0.95,0.948406644857311,63,4.0,0,4.0,0,3.0,1
7184,min_diffuse,30,90,3,3,0.05,0.95,0.9131210792607763,14,3.0,0,2.0,1,2.0,1
7185,min_diffuse,30,90,3,3,0.05,0.95,0.9198032129470944,16,2.0,1,2.0,1,2.0,1
7186,min_diffuse,30,90,3,3,0.05,0.95,0.9344394936326904,25,3.0,0,2.0,1,2.0,1
7187,min_diffuse,30,90,3,3,0.05,0.95,0.9485572301783304,13,2.0,1,2.0,1,2.0,1
7188,min_diffuse,30,90,3,3,0.05,0.95,0.9104915369502644,12,2.0,1,2.0,1,3.0,0
7189,min_diffuse,30,90,3,3,0.05,0.95,0.949139153453218,14,2.0,1,3.0,0,3.0,0
7190,min_diffuse,30,90,3,3,0.05,0.95,0.9020945635951104,34,3.0,0,2.0,1,2.0,1
7191,min_diffuse,30,90,3,3,0.05,0.95,0.9180220553703944,11,2.0,1,2.0,1,2.0,1
7192,min_diffuse,30,90,3,3,0.05,0.95,0.9092380850179224,28,3.0,0,2.0,1,2.0,1
7193,min_diffuse,30,90,3,3,0.05,0.95,0.9408478172144128,12,2.0,1,2.0,1,2.0,1
7194,min_diffuse,30,90,3,3,0.05,0.95,0.9313517001103292,7,2.0,1,2.0,1,2.0,1
7195,min_diffuse,30,90,3,3,0.05,0.95,0.9140193175010484,17,3.0,0,2.0,1,2.0,1
7196,min_diffuse,30,90,3,3,0.05,0.95,0.9472729285666316,36,3.0,0,2.0,1,3.0,0
7197,min_diffuse,30,90,3,3,0.05,0.95,0.795247600822274,10,2.0,1,2.0,1,2.0,1
7198,min_diffuse,30,90,3,3,0.05,0.95,0.9458481523996448,32,3.0,0,2.0,1,2.0,1
7199,min_diffuse,30,90,3,3,0.05,0.95,0.9240309634313132,25,3.0,0,2.0,1,3.0,0
7200,min_diffuse,30,90,3,3,0.05,0.95,0.9271129057511022,28,3.0,0,3.0,0,2.0,1
7201,min_diffuse,30,90,3,3,0.05,0.95,0.947652335371605,13,2.0,1,2.0,1,2.0,1
7202,min_diffuse,30,90,3,3,0.05,0.95,0.945223955424325,12,2.0,1,2.0,1,2.0,1
7203,min_diffuse,30,90,3,3,0.05,0.95,0.9483925115656138,74,3.0,1,3.0,1,3.0,1
7204,min_diffuse,30,90,3,3,0.05,0.95,0.9191890153391772,23,3.0,0,2.0,1,2.0,1
7205,min_diffuse,30,90,3,3,0.05,0.95,0.9288383250321878,29,3.0,0,2.0,1,2.0,1
7206,min_diffuse,30,90,3,3,0.05,0.95,0.9489613385882564,26,3.0,0,2.0,1,2.0,1
7207,min_diffuse,30,90,3,3,0.05,0.95,0.93912469391483,23,2.0,1,2.0,1,2.0,1
7208,min_diffuse,30,90,3,3,0.05,0.95,0.9486849515628194,15,2.0,1,2.0,1,2.0,1
7209,min_diffuse,30,90,3,3,0.05,0.95,0.9292888345212754,25,3.0,1,3.0,1,3.0,1
7210,min_diffuse,30,90,3,3,0.05,0.95,0.9276594969191992,24,3.0,1,3.0,1,3.0,1
7211,min_diffuse,30,90,3,3,0.05,0.95,0.9414661821851892,50,3.0,0,3.0,0,2.0,1
7212,min_diffuse,30,90,3,3,0.05,0.95,0.9017264777529532,13,3.0,0,2.0,1,2.0,1
7213,min_diffuse,30,90,3,3,0.05,0.95,0.9328194296522432,37,3.0,0,2.0,1,2.0,1
7214,min_diffuse,30,90,3,3,0.05,0.95,0.9435848058198776,12,2.0,1,2.0,1,2.0,1
7215,min_diffuse,30,90,3,3,0.05,0.95,0.9083374886226704,16,3.0,0,2.0,1,3.0,0
7216,min_diffuse,30,90,3,3,0.05,0.95,0.9168051090829508,22,2.0,1,2.0,1,2.0,1
7217,min_diffuse,30,90,3,3,0.05,0.95,0.9074828580033004,13,2.0,1,2.0,1,3.0,0
7218,min_diffuse,30,90,3,3,0.05,0.95,0.9336407006909836,18,2.0,1,2.0,1,2.0,1
7219,min_diffuse,30,90,3,3,0.05,0.95,0.9291865131195496,27,3.0,0,2.0,1,2.0,1
7220,min_diffuse,30,90,3,3,0.05,0.95,0.9462516563934772,41,3.0,1,3.0,1,3.0,1
7221,min_diffuse,30,90,3,3,0.05,0.95,0.9418661536281996,10,2.0,1,2.0,1,2.0,1
7222,min_diffuse,30,90,3,3,0.05,0.95,0.900183736598815,13,2.0,1,2.0,1,2.0,1
7223,min_diffuse,30,90,3,3,0.05,0.95,0.9280323662214528,14,2.0,1,2.0,1,2.0,1
7224,min_diffuse,30,90,3,3,0.05,0.95,0.8792370245387886,25,3.0,0,2.0,1,2.0,1
7225,min_diffuse,30,90,3,3,0.05,0.95,0.8288463323889654,9,2.0,1,2.0,1,2.0,1
7226,min_diffuse,30,90,3,3,0.05,0.95,0.9179820746922172,18,2.0,1,2.0,1,2.0,1
7227,min_diffuse,30,90,3,3,0.05,0.95,0.9347793411528982,42,4.0,0,3.0,1,3.0,1
7228,min_diffuse,30,90,3,3,0.05,0.95,0.7937027061375301,8,2.0,1,2.0,1,2.0,1
7229,min_diffuse,30,90,3,3,0.05,0.95,0.9464948617407448,24,3.0,1,3.0,1,3.0,1
7230,min_diffuse,30,90,3,3,0.05,0.95,0.9279054020661284,19,2.0,1,2.0,1,2.0,1
7231,min_diffuse,30,90,3,3,0.05,0.95,0.9466477672212564,21,3.0,0,2.0,1,2.0,1
7232,min_diffuse,30,90,3,3,0.05,0.95,0.9225012890247576,13,2.0,1,2.0,1,2.0,1
7233,min_diffuse,30,90,3,3,0.05,0.95,0.9451333958776096,43,3.0,1,3.0,1,3.0,1
7234,min_diffuse,30,90,3,3,0.05,0.95,0.9216005098623392,12,2.0,1,2.0,1,2.0,1
7235,min_diffuse,30,90,3,3,0.05,0.95,0.939386839582082,43,3.0,1,3.0,1,3.0,1
7236,min_diffuse,30,90,3,3,0.05,0.95,0.8994325496842166,12,2.0,1,2.0,1,2.0,1
7237,min_diffuse,30,90,3,3,0.05,0.95,0.9360514568118689,23,3.0,0,3.0,0,2.0,1
7238,min_diffuse,30,90,3,3,0.05,0.95,0.9466580113876676,7,2.0,1,2.0,1,2.0,1
7239,min_diffuse,30,90,3,3,0.05,0.95,0.8921943641413462,8,2.0,1,2.0,1,2.0,1
7240,min_diffuse,30,90,3,3,0.05,0.95,0.945970235584572,21,3.0,1,3.0,1,3.0,1
7241,min_diffuse,30,90,3,3,0.05,0.95,0.895749687845412,9,2.0,1,2.0,1,2.0,1
7242,min_diffuse,30,90,3,3,0.05,0.95,0.9041099135315204,11,2.0,1,2.0,1,2.0,1
7243,min_diffuse,30,90,3,3,0.05,0.95,0.8963614718162607,23,3.0,0,2.0,1,2.0,1
7244,min_diffuse,30,90,3,3,0.05,0.95,0.9210651967100432,9,2.0,1,2.0,1,2.0,1
7245,min_diffuse,30,90,3,3,0.05,0.95,0.9334777998007868,9,2.0,1,2.0,1,2.0,1
7246,min_diffuse,30,90,3,3,0.05,0.95,0.8718863783575931,10,2.0,1,2.0,1,2.0,1
7247,min_diffuse,30,90,3,3,0.05,0.95,0.9410069004044748,62,4.0,0,3.0,1,3.0,1
7248,min_diffuse,30,90,3,3,0.05,0.95,0.9264472142853682,11,2.0,1,2.0,1,2.0,1
7249,min_diffuse,30,90,3,3,0.05,0.95,0.9207732798863608,12,2.0,1,2.0,1,2.0,1
7250,min_diffuse,30,90,3,3,0.05,0.95,0.9463495830743984,43,3.0,0,3.0,0,2.0,1
7251,min_diffuse,30,90,3,3,0.05,0.95,0.9475437336379926,17,3.0,1,3.0,1,3.0,1
7252,min_diffuse,30,90,3,3,0.05,0.95,0.9430611878203968,11,2.0,1,2.0,1,2.0,1
7253,min_diffuse,30,90,3,3,0.05,0.95,0.9297135749119526,13,2.0,1,2.0,1,2.0,1
7254,min_diffuse,30,90,3,3,0.05,0.95,0.949341846640202,9,2.0,1,2.0,1,2.0,1
7255,min_diffuse,30,90,3,3,0.05,0.95,0.8967431888318839,18,3.0,0,2.0,1,2.0,1
7256,min_diffuse,30,90,3,3,0.05,0.95,0.9383024926832578,17,3.0,0,2.0,1,3.0,0
7257,min_diffuse,30,90,3,3,0.05,0.95,0.9409050395482412,23,3.0,1,3.0,1,3.0,1
7258,min_diffuse,30,90,3,3,0.05,0.95,0.9310054332905234,19,3.0,1,3.0,1,3.0,1
7259,min_diffuse,30,90,3,3,0.05,0.95,0.8811807722303043,11,2.0,1,2.0,1,2.0,1
7260,min_diffuse,30,90,3,3,0.05,0.95,0.9340688555253572,20,3.0,0,2.0,1,2.0,1
7261,min_diffuse,30,90,3,3,0.05,0.95,0.948989439057696,30,3.0,0,2.0,1,2.0,1
7262,min_diffuse,30,90,3,3,0.05,0.95,0.9350788523156977,8,2.0,1,2.0,1,2.0,1
7263,min_diffuse,30,90,3,3,0.05,0.95,0.8773185771228509,15,2.0,1,2.0,1,2.0,1
7264,min_diffuse,30,90,3,3,0.05,0.95,0.9430815719074264,27,3.0,1,3.0,1,3.0,1
7265,min_diffuse,30,90,3,3,0.05,0.95,0.9368266682548176,34,4.0,0,3.0,1,4.0,0
7266,min_diffuse,30,90,3,3,0.05,0.95,0.9244257106155794,22,2.0,1,2.0,1,2.0,1
7267,min_diffuse,30,90,3,3,0.05,0.95,0.9053714298369008,14,2.0,1,2.0,1,2.0,1
7268,min_diffuse,30,90,3,3,0.05,0.95,0.948789510233507,20,2.0,1,2.0,1,2.0,1
7269,min_diffuse,30,90,3,3,0.05,0.95,0.935219494696932,11,2.0,1,2.0,1,2.0,1
7270,min_diffuse,30,90,3,3,0.05,0.95,0.9436227449307494,25,3.0,0,2.0,1,3.0,0
7271,min_diffuse,30,90,3,3,0.05,0.95,0.9274687365836476,54,3.0,1,3.0,1,3.0,1
7272,min_diffuse,30,90,3,3,0.05,0.95,0.945062855839111,19,2.0,1,2.0,1,2.0,1
7273,min_diffuse,30,90,3,3,0.05,0.95,0.8821347411891537,7,2.0,1,2.0,1,2.0,1
7274,min_diffuse,30,90,3,3,0.05,0.95,0.949140314636926,14,3.0,1,3.0,1,3.0,1
7275,min_diffuse,30,90,3,3,0.05,0.95,0.9497330222638396,51,3.0,1,3.0,1,3.0,1
7276,min_diffuse,30,90,3,3,0.05,0.95,0.9450990689504036,18,3.0,0,2.0,1,3.0,0
7277,min_diffuse,30,90,3,3,0.05,0.95,0.8786504153546717,14,2.0,1,2.0,1,2.0,1
7278,min_diffuse,30,90,3,3,0.05,0.95,0.948561203410817,20,3.0,0,2.0,1,2.0,1
7279,min_diffuse,30,90,3,3,0.05,0.95,0.856279313231245,5,2.0,1,2.0,1,2.0,1
7280,min_diffuse,30,90,3,3,0.05,0.95,0.932895352833088,20,2.0,1,2.0,1,2.0,1
7281,min_diffuse,30,90,3,3,0.05,0.95,0.882669152957456,12,2.0,1,2.0,1,2.0,1
7282,min_diffuse,30,90,3,3,0.05,0.95,0.9371664839179286,11,2.0,1,2.0,1,2.0,1
7283,min_diffuse,30,90,3,3,0.05,0.95,0.9330416859983738,33,3.0,0,2.0,1,2.0,1
7284,min_diffuse,30,90,3,3,0.05,0.95,0.9487825068518966,9,2.0,1,2.0,1,2.0,1
7285,min_diffuse,30,90,3,3,0.05,0.95,0.9464532666728426,42,3.0,0,3.0,0,2.0,1
7286,min_diffuse,30,90,3,3,0.05,0.95,0.90291861192415,18,3.0,0,2.0,1,2.0,1
7287,min_diffuse,30,90,3,3,0.05,0.95,0.8781638379235388,13,2.0,1,2.0,1,2.0,1
7288,min_diffuse,30,90,3,3,0.05,0.95,0.9337338131947008,16,2.0,1,2.0,1,3.0,0
7289,min_diffuse,30,90,3,3,0.05,0.95,0.9107669424373012,19,3.0,0,2.0,1,2.0,1
7290,min_diffuse,30,90,3,3,0.05,0.95,0.9458154723934696,24,3.0,1,3.0,1,3.0,1
7291,min_diffuse,30,90,3,3,0.05,0.95,0.8912543728316201,25,3.0,0,3.0,0,2.0,1
7292,min_diffuse,30,90,3,3,0.05,0.95,0.94872454933202,39,3.0,1,3.0,1,3.0,1
7293,min_diffuse,30,90,3,3,0.05,0.95,0.9145611537158536,16,2.0,1,2.0,1,3.0,0
7294,min_diffuse,30,90,3,3,0.05,0.95,0.94684907705077,14,2.0,1,2.0,1,2.0,1
7295,min_diffuse,30,90,3,3,0.05,0.95,0.9355928125394544,12,2.0,1,2.0,1,2.0,1
7296,min_diffuse,30,90,3,3,0.05,0.95,0.9466333089544572,13,2.0,1,2.0,1,2.0,1
7297,min_diffuse,30,90,3,3,0.05,0.95,0.9190754760798228,15,2.0,1,2.0,1,2.0,1
7298,min_diffuse,30,90,3,3,0.05,0.95,0.9224804908623658,24,3.0,0,3.0,0,2.0,1
7299,min_diffuse,30,90,3,3,0.05,0.95,0.936908078475898,18,2.0,1,2.0,1,2.0,1
7300,min_diffuse,30,90,3,3,0.05,0.95,0.9070783142497336,14,2.0,1,2.0,1,2.0,1
7301,min_diffuse,30,90,3,3,0.05,0.95,0.9173144855706952,18,3.0,0,2.0,1,2.0,1
7302,min_diffuse,30,90,3,3,0.05,0.95,0.9477142351490534,29,3.0,1,3.0,1,3.0,1
7303,min_diffuse,30,90,3,3,0.05,0.95,0.91763521061617,14,3.0,0,2.0,1,3.0,0
7304,min_diffuse,30,90,3,3,0.05,0.95,0.9453310814815729,19,3.0,1,3.0,1,3.0,1
7305,min_diffuse,30,90,3,3,0.05,0.95,0.9397564369857174,17,3.0,0,2.0,1,2.0,1
7306,min_diffuse,30,90,3,3,0.05,0.95,0.9452673805085118,11,2.0,1,2.0,1,2.0,1
7307,min_diffuse,30,90,3,3,0.05,0.95,0.9315270097311252,8,2.0,1,2.0,1,2.0,1
7308,min_diffuse,30,90,3,3,0.05,0.95,0.8486931329179276,13,2.0,1,2.0,1,2.0,1
7309,min_diffuse,30,90,3,3,0.05,0.95,0.9485632899424856,14,2.0,1,2.0,1,2.0,1
7310,min_diffuse,30,90,3,3,0.05,0.95,0.9415395249195674,9,2.0,1,2.0,1,2.0,1
7311,min_diffuse,30,90,3,3,0.05,0.95,0.9315747175630376,14,2.0,1,2.0,1,2.0,1
7312,min_diffuse,30,90,3,3,0.05,0.95,0.9388851638316243,14,2.0,1,2.0,1,2.0,1
7313,min_diffuse,30,90,3,3,0.05,0.95,0.9495118287336256,18,2.0,1,2.0,1,2.0,1
7314,min_diffuse,30,90,3,3,0.05,0.95,0.9482225968129806,22,3.0,0,2.0,1,2.0,1
7315,min_diffuse,30,90,3,3,0.05,0.95,0.8907065224952303,8,2.0,1,2.0,1,2.0,1
7316,min_diffuse,30,90,3,3,0.05,0.95,0.8916181770662056,15,2.0,1,2.0,1,2.0,1
7317,min_diffuse,30,90,3,3,0.05,0.95,0.9266392574726529,41,4.0,0,3.0,1,3.0,1
7318,min_diffuse,30,90,3,3,0.05,0.95,0.9226811082750568,44,3.0,0,2.0,1,2.0,1
7319,min_diffuse,30,90,3,3,0.05,0.95,0.9349559794872264,21,3.0,1,3.0,1,3.0,1
7320,min_diffuse,30,90,3,3,0.05,0.95,0.9157591771553326,11,2.0,1,2.0,1,2.0,1
7321,min_diffuse,30,90,3,3,0.05,0.95,0.9382752573071528,14,2.0,1,3.0,0,3.0,0
7322,min_diffuse,30,90,3,3,0.05,0.95,0.9415651126583456,20,3.0,1,3.0,1,3.0,1
7323,min_diffuse,30,90,3,3,0.05,0.95,0.856929949891385,13,2.0,1,2.0,1,2.0,1
7324,min_diffuse,30,90,3,3,0.05,0.95,0.9199344112935176,12,2.0,1,2.0,1,2.0,1
7325,min_diffuse,30,90,3,3,0.05,0.95,0.9447455223152132,35,3.0,1,3.0,1,3.0,1
7326,min_diffuse,30,90,3,3,0.05,0.95,0.8926897914898123,8,2.0,1,2.0,1,2.0,1
7327,min_diffuse,30,90,3,3,0.05,0.95,0.9285078779482288,23,2.0,1,2.0,1,2.0,1
7328,min_diffuse,30,90,3,3,0.05,0.95,0.9365363645836028,18,3.0,0,2.0,1,2.0,1
7329,min_diffuse,30,90,3,3,0.05,0.95,0.916014582124926,8,2.0,1,2.0,1,2.0,1
7330,min_diffuse,30,90,3,3,0.05,0.95,0.9345062509622392,17,2.0,1,2.0,1,2.0,1
7331,min_diffuse,30,90,3,3,0.05,0.95,0.8618268483832896,13,2.0,1,2.0,1,2.0,1
7332,min_diffuse,30,90,3,3,0.05,0.95,0.8696181462198391,6,2.0,1,2.0,1,2.0,1
7333,min_diffuse,30,90,3,3,0.05,0.95,0.9147548514924292,15,2.0,1,2.0,1,2.0,1
7334,min_diffuse,30,90,3,3,0.05,0.95,0.9362871692125708,14,2.0,1,2.0,1,2.0,1
7335,min_diffuse,30,90,3,3,0.05,0.95,0.9177309971794276,17,2.0,1,2.0,1,2.0,1
7336,min_diffuse,30,90,3,3,0.05,0.95,0.9323673175179092,16,2.0,1,2.0,1,2.0,1
7337,min_diffuse,30,90,3,3,0.05,0.95,0.9076434848128874,27,3.0,0,2.0,1,2.0,1
7338,min_diffuse,30,90,3,3,0.05,0.95,0.9460400376325124,54,3.0,1,3.0,1,3.0,1
7339,min_diffuse,30,90,3,3,0.05,0.95,0.9424039562066028,17,3.0,0,2.0,1,2.0,1
7340,min_diffuse,30,90,3,3,0.05,0.95,0.8956024926550357,10,2.0,1,2.0,1,2.0,1
7341,min_diffuse,30,90,3,3,0.05,0.95,0.9290978515695107,7,2.0,1,2.0,1,2.0,1
7342,min_diffuse,30,90,3,3,0.05,0.95,0.926592500446764,19,3.0,0,2.0,1,2.0,1
7343,min_diffuse,30,90,3,3,0.05,0.95,0.8845227232481719,11,2.0,1,2.0,1,2.0,1
7344,min_diffuse,30,90,3,3,0.05,0.95,0.9043546870717828,20,2.0,1,2.0,1,2.0,1
7345,min_diffuse,30,90,3,3,0.05,0.95,0.9423467542871437,42,3.0,1,3.0,1,3.0,1
7346,min_diffuse,30,90,3,3,0.05,0.95,0.8953914004178192,25,3.0,1,3.0,1,3.0,1
7347,min_diffuse,30,90,3,3,0.05,0.95,0.9399719333742662,43,3.0,0,3.0,0,2.0,1
7348,min_diffuse,30,90,3,3,0.05,0.95,0.9194596416989664,42,3.0,0,2.0,1,2.0,1
7349,min_diffuse,30,90,3,3,0.05,0.95,0.9055886761008254,23,3.0,0,2.0,1,2.0,1
7350,min_diffuse,30,90,3,3,0.05,0.95,0.8363486366841317,17,2.0,1,2.0,1,2.0,1
7351,min_diffuse,30,90,3,3,0.05,0.95,0.9006321633743175,16,2.0,1,2.0,1,2.0,1
7352,min_diffuse,30,90,3,3,0.05,0.95,0.9279174017248728,10,2.0,1,2.0,1,2.0,1
7353,min_diffuse,30,90,3,3,0.05,0.95,0.9040881847635543,28,3.0,1,3.0,1,3.0,1
7354,min_diffuse,30,90,3,3,0.05,0.95,0.927217752399932,6,2.0,1,2.0,1,2.0,1
7355,min_diffuse,30,90,3,3,0.05,0.95,0.9042827944375864,14,2.0,1,2.0,1,2.0,1
7356,min_diffuse,30,90,3,3,0.05,0.95,0.9038298954486338,59,3.0,0,3.0,0,2.0,1
7357,min_diffuse,30,90,3,3,0.05,0.95,0.9469846733236986,63,4.0,0,3.0,1,3.0,1
7358,min_diffuse,30,90,3,3,0.05,0.95,0.9187152857902336,25,3.0,0,3.0,0,2.0,1
7359,min_diffuse,30,90,3,3,0.05,0.95,0.9364395658067582,25,3.0,0,2.0,1,2.0,1
7360,min_diffuse,30,90,3,3,0.05,0.95,0.9301037350399602,34,3.0,0,3.0,0,2.0,1
7361,min_diffuse,30,90,3,3,0.05,0.95,0.9178279373898588,15,2.0,1,2.0,1,2.0,1
7362,min_diffuse,30,90,3,3,0.05,0.95,0.9420821970511716,25,3.0,0,2.0,1,2.0,1
7363,min_diffuse,30,90,3,3,0.05,0.95,0.9142549258143744,26,3.0,1,3.0,1,3.0,1
7364,min_diffuse,30,90,3,3,0.05,0.95,0.9395823059974462,15,3.0,0,2.0,1,2.0,1
7365,min_diffuse,30,90,3,3,0.05,0.95,0.8841430322895701,14,2.0,1,2.0,1,2.0,1
7366,min_diffuse,30,90,3,3,0.05,0.95,0.9227576704441376,18,2.0,1,2.0,1,2.0,1
7367,min_diffuse,30,90,3,3,0.05,0.95,0.930522613956565,13,2.0,1,2.0,1,2.0,1
7368,min_diffuse,30,90,3,3,0.05,0.95,0.9465425234979992,19,3.0,0,2.0,1,2.0,1
7369,min_diffuse,30,90,3,3,0.05,0.95,0.9005644620148501,32,3.0,0,2.0,1,2.0,1
7370,min_diffuse,30,90,3,3,0.05,0.95,0.940064032591545,54,3.0,1,3.0,1,3.0,1
7371,min_diffuse,30,90,3,3,0.05,0.95,0.9382194228214702,23,3.0,0,2.0,1,2.0,1
7372,min_diffuse,30,90,3,3,0.05,0.95,0.9464609928809776,20,2.0,1,2.0,1,2.0,1
7373,min_diffuse,30,90,3,3,0.05,0.95,0.94607706798244,13,3.0,1,3.0,1,3.0,1
7374,min_diffuse,30,90,3,3,0.05,0.95,0.9122797783595912,10,2.0,1,2.0,1,2.0,1
7375,min_diffuse,30,90,3,3,0.05,0.95,0.9476545501409204,21,3.0,1,3.0,1,3.0,1
7376,min_diffuse,30,90,3,3,0.05,0.95,0.9040428722484702,20,3.0,0,3.0,0,2.0,1
7377,min_diffuse,30,90,3,3,0.05,0.95,0.9282876057134968,22,2.0,1,3.0,0,3.0,0
7378,min_diffuse,30,90,3,3,0.05,0.95,0.9490445246378664,12,2.0,1,2.0,1,2.0,1
7379,min_diffuse,30,90,3,3,0.05,0.95,0.8671838566483078,8,2.0,1,2.0,1,2.0,1
7380,min_diffuse,30,90,3,3,0.05,0.95,0.8652825429514125,19,2.0,1,3.0,0,3.0,0
7381,min_diffuse,30,90,3,3,0.05,0.95,0.8420334689136398,7,2.0,1,2.0,1,2.0,1
7382,min_diffuse,30,90,3,3,0.05,0.95,0.9282605722226396,12,2.0,1,2.0,1,2.0,1
7383,min_diffuse,30,90,3,3,0.05,0.95,0.9499768167438866,27,3.0,0,2.0,1,3.0,0
7384,min_diffuse,30,90,3,3,0.05,0.95,0.9410882120811744,39,3.0,0,2.0,1,2.0,1
7385,min_diffuse,30,90,3,3,0.05,0.95,0.9287180792910488,11,2.0,1,2.0,1,2.0,1
7386,min_diffuse,30,90,3,3,0.05,0.95,0.8262273874215719,8,2.0,1,2.0,1,2.0,1
7387,min_diffuse,30,90,3,3,0.05,0.95,0.9463571497548976,19,2.0,1,2.0,1,2.0,1
7388,min_diffuse,30,90,3,3,0.05,0.95,0.9362439986895028,18,2.0,1,2.0,1,2.0,1
7389,min_diffuse,30,90,3,3,0.05,0.95,0.8620995001983631,29,3.0,1,3.0,1,3.0,1
7390,min_diffuse,30,90,3,3,0.05,0.95,0.9424170408506176,20,2.0,1,2.0,1,2.0,1
7391,min_diffuse,30,90,3,3,0.05,0.95,0.9346790740582738,25,3.0,1,3.0,1,3.0,1
7392,min_diffuse,30,90,3,3,0.05,0.95,0.9468841162760482,48,3.0,0,3.0,0,2.0,1
7393,min_diffuse,30,90,3,3,0.05,0.95,0.948616356298986,26,3.0,0,2.0,1,3.0,0
7394,min_diffuse,30,90,3,3,0.05,0.95,0.9362369931247494,20,3.0,0,2.0,1,3.0,0
7395,min_diffuse,30,90,3,3,0.05,0.95,0.914820655850396,15,2.0,1,2.0,1,2.0,1
7396,min_diffuse,30,90,3,3,0.05,0.95,0.8855153337955167,7,2.0,1,2.0,1,2.0,1
7397,min_diffuse,30,90,3,3,0.05,0.95,0.9400056724987306,24,3.0,1,3.0,1,3.0,1
7398,min_diffuse,30,90,3,3,0.05,0.95,0.8795540951025155,21,2.0,1,2.0,1,2.0,1
7399,min_diffuse,30,90,3,3,0.05,0.95,0.8877608424838785,16,2.0,1,2.0,1,2.0,1
7400,min_diffuse,30,90,3,3,0.05,0.95,0.9378979330325784,18,3.0,1,3.0,1,3.0,1
7401,min_diffuse,30,90,3,3,0.05,0.95,0.9372272036893232,85,3.0,1,3.0,1,3.0,1
7402,min_diffuse,30,90,3,3,0.05,0.95,0.934838393098234,11,2.0,1,2.0,1,2.0,1
7403,min_diffuse,30,90,3,3,0.05,0.95,0.906140162579347,9,2.0,1,2.0,1,2.0,1
7404,min_diffuse,30,90,3,3,0.05,0.95,0.9415755397044558,33,3.0,0,3.0,0,2.0,1
7405,min_diffuse,30,90,3,3,0.05,0.95,0.91080450217217,21,3.0,1,3.0,1,3.0,1
7406,min_diffuse,30,90,3,3,0.05,0.95,0.9213891616224286,27,3.0,0,2.0,1,2.0,1
7407,min_diffuse,30,90,3,3,0.05,0.95,0.9290113564445628,12,2.0,1,2.0,1,2.0,1
7408,min_diffuse,30,90,3,3,0.05,0.95,0.9330025846595336,25,3.0,1,3.0,1,3.0,1
7409,min_diffuse,30,90,3,3,0.05,0.95,0.9480504412906666,35,3.0,1,3.0,1,3.0,1
7410,min_diffuse,30,90,3,3,0.05,0.95,0.9120415526256164,32,3.0,1,3.0,1,3.0,1
7411,min_diffuse,30,90,3,3,0.05,0.95,0.8490858899953876,5,2.0,1,2.0,1,2.0,1
7412,min_diffuse,30,90,3,3,0.05,0.95,0.8488027850205875,13,2.0,1,2.0,1,2.0,1
7413,min_diffuse,30,90,3,3,0.05,0.95,0.9174522671297226,26,3.0,0,2.0,1,2.0,1
7414,min_diffuse,30,90,3,3,0.05,0.95,0.9258519651836576,18,3.0,0,2.0,1,2.0,1
7415,min_diffuse,30,90,3,3,0.05,0.95,0.8773509823135313,20,3.0,1,3.0,1,3.0,1
7416,min_diffuse,30,90,3,3,0.05,0.95,0.9294147736677968,18,3.0,1,3.0,1,3.0,1
7417,min_diffuse,30,90,3,3,0.05,0.95,0.8852400795045683,9,2.0,1,2.0,1,2.0,1
7418,min_diffuse,30,90,3,3,0.05,0.95,0.9385465887745368,5,2.0,1,2.0,1,2.0,1
7419,min_diffuse,30,90,3,3,0.05,0.95,0.9016783201442552,11,2.0,1,2.0,1,2.0,1
7420,min_diffuse,30,90,3,3,0.05,0.95,0.8402225482315576,7,2.0,1,2.0,1,2.0,1
7421,min_diffuse,30,90,3,3,0.05,0.95,0.9457381559559832,34,3.0,1,3.0,1,3.0,1
7422,min_diffuse,30,90,3,3,0.05,0.95,0.9316588420179184,28,3.0,1,3.0,1,3.0,1
7423,min_diffuse,30,90,3,3,0.05,0.95,0.93857835986722,13,2.0,1,2.0,1,2.0,1
7424,min_diffuse,30,90,3,3,0.05,0.95,0.940502156446411,12,2.0,1,2.0,1,2.0,1
7425,min_diffuse,30,90,3,3,0.05,0.95,0.9340923057414748,29,3.0,0,3.0,0,2.0,1
7426,min_diffuse,30,90,3,3,0.05,0.95,0.9428712300127656,39,3.0,0,3.0,0,2.0,1
7427,min_diffuse,30,90,3,3,0.05,0.95,0.9353670268206136,33,3.0,0,2.0,1,3.0,0
7428,min_diffuse,30,90,3,3,0.05,0.95,0.9385302535835311,26,3.0,0,2.0,1,2.0,1
7429,min_diffuse,30,90,3,3,0.05,0.95,0.9069080632795032,19,3.0,0,2.0,1,2.0,1
7430,min_diffuse,30,90,3,3,0.05,0.95,0.945832455141869,14,2.0,1,2.0,1,2.0,1
7431,min_diffuse,30,90,3,3,0.05,0.95,0.938887940402697,12,2.0,1,2.0,1,2.0,1
7432,min_diffuse,30,90,3,3,0.05,0.95,0.8830979685116284,6,2.0,1,2.0,1,2.0,1
7433,min_diffuse,30,90,3,3,0.05,0.95,0.9434627816228126,20,3.0,0,2.0,1,2.0,1
7434,min_diffuse,30,90,3,3,0.05,0.95,0.8894941578126866,10,2.0,1,2.0,1,2.0,1
7435,min_diffuse,30,90,3,3,0.05,0.95,0.9485683007742116,18,2.0,1,2.0,1,2.0,1
7436,min_diffuse,30,90,3,3,0.05,0.95,0.919620929242606,21,3.0,0,2.0,1,2.0,1
7437,min_diffuse,30,90,3,3,0.05,0.95,0.9207456590996852,14,2.0,1,2.0,1,2.0,1
7438,min_diffuse,30,90,3,3,0.05,0.95,0.925761164676986,36,3.0,0,2.0,1,2.0,1
7439,min_diffuse,30,90,3,3,0.05,0.95,0.9222982452372874,9,2.0,1,2.0,1,2.0,1
7440,min_diffuse,30,90,3,3,0.05,0.95,0.9437192598082372,41,3.0,0,2.0,1,2.0,1
7441,min_diffuse,30,90,3,3,0.05,0.95,0.9422062104030012,29,3.0,1,3.0,1,3.0,1
7442,min_diffuse,30,90,3,3,0.05,0.95,0.9060802495650394,11,2.0,1,2.0,1,2.0,1
7443,min_diffuse,30,90,3,3,0.05,0.95,0.9216741162966984,10,2.0,1,2.0,1,2.0,1
7444,min_diffuse,30,90,3,3,0.05,0.95,0.9387903505510626,43,3.0,0,2.0,1,2.0,1
7445,min_diffuse,30,90,3,3,0.05,0.95,0.9372417995918834,9,2.0,1,2.0,1,2.0,1
7446,min_diffuse,30,90,3,3,0.05,0.95,0.8998003506782265,26,3.0,0,2.0,1,2.0,1
7447,min_diffuse,30,90,3,3,0.05,0.95,0.9048566185598051,60,3.0,0,3.0,0,2.0,1
7448,min_diffuse,30,90,3,3,0.05,0.95,0.9149352017842582,40,3.0,0,3.0,0,2.0,1
7449,min_diffuse,30,90,3,3,0.05,0.95,0.9429899496468026,11,2.0,1,2.0,1,2.0,1
7450,min_diffuse,30,90,3,3,0.05,0.95,0.943219586293496,20,3.0,0,2.0,1,2.0,1
7451,min_diffuse,30,90,3,3,0.05,0.95,0.9286717703910184,25,3.0,1,3.0,1,3.0,1
7452,min_diffuse,30,90,3,3,0.05,0.95,0.9481387121300396,60,4.0,0,3.0,1,3.0,1
7453,min_diffuse,30,90,3,3,0.05,0.95,0.9457987261755184,12,2.0,1,2.0,1,2.0,1
7454,min_diffuse,30,90,3,3,0.05,0.95,0.906004398489532,22,3.0,0,2.0,1,2.0,1
7455,min_diffuse,30,90,3,3,0.05,0.95,0.9394826402770096,21,3.0,0,2.0,1,2.0,1
7456,min_diffuse,30,90,3,3,0.05,0.95,0.9489953522222396,19,3.0,0,2.0,1,2.0,1
7457,min_diffuse,30,90,3,3,0.05,0.95,0.9156435929543254,8,2.0,1,2.0,1,2.0,1
7458,min_diffuse,30,90,3,3,0.05,0.95,0.9355084376722832,29,3.0,1,3.0,1,3.0,1
7459,min_diffuse,30,90,3,3,0.05,0.95,0.9434884141493304,18,3.0,1,3.0,1,3.0,1
7460,min_diffuse,30,90,3,3,0.05,0.95,0.9130303960086992,21,3.0,0,2.0,1,3.0,0
7461,min_diffuse,30,90,3,3,0.05,0.95,0.9443191051346286,29,3.0,1,3.0,1,3.0,1
7462,min_diffuse,30,90,3,3,0.05,0.95,0.9395298204820322,18,3.0,0,2.0,1,2.0,1
7463,min_diffuse,30,90,3,3,0.05,0.95,0.9106797385795828,36,3.0,0,2.0,1,2.0,1
7464,min_diffuse,30,90,3,3,0.05,0.95,0.9447130941479002,43,3.0,1,3.0,1,3.0,1
7465,min_diffuse,30,90,3,3,0.05,0.95,0.946212220751719,42,3.0,0,3.0,0,2.0,1
7466,min_diffuse,30,90,3,3,0.05,0.95,0.9336393385946704,16,3.0,1,3.0,1,3.0,1
7467,min_diffuse,30,90,3,3,0.05,0.95,0.9495109991988931,11,2.0,1,2.0,1,2.0,1
7468,min_diffuse,30,90,3,3,0.05,0.95,0.9285942403715728,14,2.0,1,2.0,1,2.0,1
7469,min_diffuse,30,90,3,3,0.05,0.95,0.93873734503242,15,2.0,1,2.0,1,2.0,1
7470,min_diffuse,30,90,3,3,0.05,0.95,0.94723174175614,71,4.0,0,3.0,1,3.0,1
7471,min_diffuse,30,90,3,3,0.05,0.95,0.918406026320358,15,3.0,0,2.0,1,3.0,0
7472,min_diffuse,30,90,3,3,0.05,0.95,0.934678721454804,24,3.0,1,3.0,1,3.0,1
7473,min_diffuse,30,90,3,3,0.05,0.95,0.839890840147756,13,2.0,1,2.0,1,2.0,1
7474,min_diffuse,30,90,3,3,0.05,0.95,0.9449632058035444,21,3.0,0,2.0,1,3.0,0
7475,min_diffuse,30,90,3,3,0.05,0.95,0.912814636862087,27,3.0,0,2.0,1,3.0,0
7476,min_diffuse,30,90,3,3,0.05,0.95,0.9401639248876072,25,2.0,1,2.0,1,2.0,1
7477,min_diffuse,30,90,3,3,0.05,0.95,0.8559918859592242,13,2.0,1,2.0,1,2.0,1
7478,min_diffuse,30,90,3,3,0.05,0.95,0.921420623641532,11,2.0,1,2.0,1,2.0,1
7479,min_diffuse,30,90,3,3,0.05,0.95,0.9144602574602806,22,3.0,0,2.0,1,2.0,1
7480,min_diffuse,30,90,3,3,0.05,0.95,0.9468693834297915,20,3.0,0,2.0,1,2.0,1
7481,min_diffuse,30,90,3,3,0.05,0.95,0.9480490484537398,23,3.0,0,2.0,1,2.0,1
7482,min_diffuse,30,90,3,3,0.05,0.95,0.871605955658782,12,2.0,1,2.0,1,2.0,1
7483,min_diffuse,30,90,3,3,0.05,0.95,0.944534281737016,17,3.0,1,3.0,1,3.0,1
7484,min_diffuse,30,90,3,3,0.05,0.95,0.9233226630628818,20,3.0,0,2.0,1,3.0,0
7485,min_diffuse,30,90,3,3,0.05,0.95,0.9193547325032596,44,3.0,1,3.0,1,3.0,1
7486,min_diffuse,30,90,3,3,0.05,0.95,0.9475482380624434,23,3.0,0,2.0,1,2.0,1
7487,min_diffuse,30,90,3,3,0.05,0.95,0.947883405032284,25,3.0,0,2.0,1,2.0,1
7488,min_diffuse,30,90,3,3,0.05,0.95,0.918051980335466,13,2.0,1,2.0,1,2.0,1
7489,min_diffuse,30,90,3,3,0.05,0.95,0.9343540862881,35,3.0,1,3.0,1,3.0,1
7490,min_diffuse,30,90,3,3,0.05,0.95,0.94611743546839,38,3.0,1,3.0,1,3.0,1
7491,min_diffuse,30,90,3,3,0.05,0.95,0.944428254354914,27,3.0,0,2.0,1,3.0,0
7492,min_diffuse,30,90,3,3,0.05,0.95,0.9478847848503666,25,3.0,0,2.0,1,3.0,0
7493,min_diffuse,30,90,3,3,0.05,0.95,0.9408402257688644,15,2.0,1,2.0,1,2.0,1
7494,min_diffuse,30,90,3,3,0.05,0.95,0.9385076399465944,28,3.0,1,3.0,1,3.0,1
7495,min_diffuse,30,90,3,3,0.05,0.95,0.9072546671288408,15,2.0,1,2.0,1,2.0,1
7496,min_diffuse,30,90,3,3,0.05,0.95,0.8235938142163898,12,2.0,1,2.0,1,2.0,1
7497,min_diffuse,30,90,3,3,0.05,0.95,0.9407450253769426,50,3.0,1,3.0,1,3.0,1
7498,min_diffuse,30,90,3,3,0.05,0.95,0.9191709869799184,27,3.0,0,3.0,0,2.0,1
7499,min_diffuse,30,90,3,3,0.05,0.95,0.9200123568788844,15,2.0,1,2.0,1,2.0,1
7500,min_diffuse,30,90,3,3,0.05,0.95,0.94858141019426,6,2.0,1,2.0,1,2.0,1
7501,min_diffuse,30,90,3,3,0.05,0.95,0.9397953518032692,25,3.0,1,3.0,1,3.0,1
7502,min_diffuse,30,90,3,3,0.05,0.95,0.9183235595400172,42,3.0,0,3.0,0,2.0,1
7503,min_diffuse,30,90,3,3,0.05,0.95,0.9333517101690936,29,3.0,0,2.0,1,2.0,1
7504,min_diffuse,30,90,3,3,0.05,0.95,0.9457634525027272,21,3.0,0,2.0,1,2.0,1
7505,min_diffuse,30,90,3,3,0.05,0.95,0.9449576706152556,19,2.0,1,2.0,1,2.0,1
7506,min_diffuse,30,90,3,3,0.05,0.95,0.8977208461362498,26,3.0,1,3.0,1,3.0,1
7507,min_diffuse,30,90,3,3,0.05,0.95,0.910335399853631,25,3.0,1,3.0,1,3.0,1
7508,min_diffuse,30,90,3,3,0.05,0.95,0.9442109149353638,13,2.0,1,2.0,1,2.0,1
7509,min_diffuse,30,90,3,3,0.05,0.95,0.9185017148583676,15,2.0,1,2.0,1,2.0,1
7510,min_diffuse,30,90,3,3,0.05,0.95,0.9488442295955356,33,3.0,1,3.0,1,3.0,1
7511,min_diffuse,30,90,3,3,0.05,0.95,0.9249819475051332,19,3.0,0,2.0,1,2.0,1
7512,min_diffuse,30,90,3,3,0.05,0.95,0.8817270722227684,7,2.0,1,2.0,1,2.0,1
7513,min_diffuse,30,90,3,3,0.05,0.95,0.9461410620363432,15,3.0,0,2.0,1,2.0,1
7514,min_diffuse,30,90,3,3,0.05,0.95,0.909981677729064,64,4.0,0,3.0,1,3.0,1
7515,min_diffuse,30,90,3,3,0.05,0.95,0.919413675165798,20,3.0,0,2.0,1,2.0,1
7516,min_diffuse,30,90,3,3,0.05,0.95,0.9276940039217544,18,2.0,1,2.0,1,2.0,1
7517,min_diffuse,30,90,3,3,0.05,0.95,0.9440394750905984,15,2.0,1,2.0,1,2.0,1
7518,min_diffuse,30,90,3,3,0.05,0.95,0.9102585373773064,11,2.0,1,2.0,1,2.0,1
7519,min_diffuse,30,90,3,3,0.05,0.95,0.8869144686121805,22,3.0,0,2.0,1,2.0,1
7520,min_diffuse,30,90,3,3,0.05,0.95,0.902416404765076,7,2.0,1,2.0,1,2.0,1
7521,min_diffuse,30,90,3,3,0.05,0.95,0.9170703672717514,25,3.0,0,2.0,1,3.0,0
7522,min_diffuse,30,90,3,3,0.05,0.95,0.9310253959410444,20,3.0,0,2.0,1,2.0,1
7523,min_diffuse,30,90,3,3,0.05,0.95,0.943008406582136,7,2.0,1,2.0,1,2.0,1
7524,min_diffuse,30,90,3,3,0.05,0.95,0.9374076810290064,16,2.0,1,2.0,1,2.0,1
7525,min_diffuse,30,90,3,3,0.05,0.95,0.9344470644393912,22,3.0,0,2.0,1,2.0,1
7526,min_diffuse,30,90,3,3,0.05,0.95,0.8974885833721022,31,3.0,0,3.0,0,2.0,1
7527,min_diffuse,30,90,3,3,0.05,0.95,0.9061311803560312,12,2.0,1,2.0,1,2.0,1
7528,min_diffuse,30,90,3,3,0.05,0.95,0.9456894515025248,29,3.0,1,3.0,1,3.0,1
7529,min_diffuse,30,90,3,3,0.05,0.95,0.9259492925319488,26,3.0,1,3.0,1,3.0,1
7530,min_diffuse,30,90,3,3,0.05,0.95,0.9450982131835258,29,3.0,0,2.0,1,2.0,1
7531,min_diffuse,30,90,3,3,0.05,0.95,0.9279532046453866,12,3.0,0,2.0,1,2.0,1
7532,min_diffuse,30,90,3,3,0.05,0.95,0.9439375777481088,39,3.0,1,3.0,1,3.0,1
7533,min_diffuse,30,90,3,3,0.05,0.95,0.9182599479794996,14,3.0,0,2.0,1,2.0,1
7534,min_diffuse,30,90,3,3,0.05,0.95,0.9384585919444808,29,3.0,1,3.0,1,3.0,1
7535,min_diffuse,30,90,3,3,0.05,0.95,0.9244542855898104,7,2.0,1,2.0,1,2.0,1
7536,min_diffuse,30,90,3,3,0.05,0.95,0.9208774887609922,22,3.0,0,2.0,1,2.0,1
7537,min_diffuse,30,90,3,3,0.05,0.95,0.8623492245815786,6,2.0,1,2.0,1,2.0,1
7538,min_diffuse,30,90,3,3,0.05,0.95,0.890700362021844,15,2.0,1,2.0,1,2.0,1
7539,min_diffuse,30,90,3,3,0.05,0.95,0.9115095733650136,11,2.0,1,2.0,1,2.0,1
7540,min_diffuse,30,90,3,3,0.05,0.95,0.914869271929362,16,3.0,0,2.0,1,2.0,1
7541,min_diffuse,30,90,3,3,0.05,0.95,0.8947074363239097,15,2.0,1,2.0,1,2.0,1
7542,min_diffuse,30,90,3,3,0.05,0.95,0.9370269754324472,61,3.0,0,3.0,0,2.0,1
7543,min_diffuse,30,90,3,3,0.05,0.95,0.9345218975054218,14,3.0,1,3.0,1,3.0,1
7544,min_diffuse,30,90,3,3,0.05,0.95,0.9491235743714396,39,3.0,0,2.0,1,3.0,0
7545,min_diffuse,30,90,3,3,0.05,0.95,0.9389188325018326,30,3.0,0,2.0,1,2.0,1
7546,min_diffuse,30,90,3,3,0.05,0.95,0.9322162198270352,40,3.0,0,3.0,0,2.0,1
7547,min_diffuse,30,90,3,3,0.05,0.95,0.9372922847007368,9,2.0,1,2.0,1,2.0,1
7548,min_diffuse,30,90,3,3,0.05,0.95,0.901999174317219,24,3.0,0,2.0,1,2.0,1
7549,min_diffuse,30,90,3,3,0.05,0.95,0.855598635334822,6,2.0,1,2.0,1,2.0,1
7550,min_diffuse,30,90,3,3,0.05,0.95,0.947092845537036,50,3.0,0,3.0,0,2.0,1
7551,min_diffuse,30,90,3,3,0.05,0.95,0.9230797949072262,21,3.0,1,3.0,1,3.0,1
7552,min_diffuse,30,90,3,3,0.05,0.95,0.9033761163314452,21,2.0,1,2.0,1,2.0,1
7553,min_diffuse,30,90,3,3,0.05,0.95,0.943057001752619,32,3.0,1,3.0,1,3.0,1
7554,min_diffuse,30,90,3,3,0.05,0.95,0.816139665972057,8,2.0,1,2.0,1,2.0,1
7555,min_diffuse,30,90,3,3,0.05,0.95,0.9382185681603696,22,3.0,1,3.0,1,3.0,1
7556,min_diffuse,30,90,3,3,0.05,0.95,0.9417786303093416,33,3.0,1,3.0,1,3.0,1
7557,min_diffuse,30,90,3,3,0.05,0.95,0.9437457656163132,30,3.0,1,3.0,1,3.0,1
7558,min_diffuse,30,90,3,3,0.05,0.95,0.930891031060026,53,3.0,1,3.0,1,3.0,1
7559,min_diffuse,30,90,3,3,0.05,0.95,0.9178192099202556,13,2.0,1,2.0,1,2.0,1
7560,min_diffuse,30,90,3,3,0.05,0.95,0.9433356309185555,54,3.0,0,3.0,0,2.0,1
7561,min_diffuse,30,90,3,3,0.05,0.95,0.8955720324976448,14,2.0,1,2.0,1,2.0,1
7562,min_diffuse,30,90,3,3,0.05,0.95,0.9468207159056732,24,3.0,1,3.0,1,3.0,1
7563,min_diffuse,30,90,3,3,0.05,0.95,0.946709950930916,22,3.0,0,2.0,1,2.0,1
7564,min_diffuse,30,90,3,3,0.05,0.95,0.9249298897981808,19,2.0,1,2.0,1,2.0,1
7565,min_diffuse,30,90,3,3,0.05,0.95,0.922673782477858,19,3.0,1,3.0,1,3.0,1
7566,min_diffuse,30,90,3,3,0.05,0.95,0.8781493467690614,28,3.0,0,2.0,1,2.0,1
7567,min_diffuse,30,90,3,3,0.05,0.95,0.9315064833028268,7,2.0,1,2.0,1,2.0,1
7568,min_diffuse,30,90,3,3,0.05,0.95,0.8930784361643913,14,2.0,1,2.0,1,2.0,1
7569,min_diffuse,30,90,3,3,0.05,0.95,0.943001536373579,40,3.0,0,3.0,0,2.0,1
7570,min_diffuse,30,90,3,3,0.05,0.95,0.9460468953990578,16,2.0,1,2.0,1,2.0,1
7571,min_diffuse,30,90,3,3,0.05,0.95,0.86604289671187,19,2.0,1,2.0,1,2.0,1
7572,min_diffuse,30,90,3,3,0.05,0.95,0.9430705362174808,29,3.0,0,2.0,1,3.0,0
7573,min_diffuse,30,90,3,3,0.05,0.95,0.8694169475757932,7,2.0,1,2.0,1,2.0,1
7574,min_diffuse,30,90,3,3,0.05,0.95,0.9380470327174484,31,3.0,0,2.0,1,2.0,1
7575,min_diffuse,30,90,3,3,0.05,0.95,0.941881022970039,13,2.0,1,2.0,1,2.0,1
7576,min_diffuse,30,90,3,3,0.05,0.95,0.9013466205950952,16,2.0,1,2.0,1,2.0,1
7577,min_diffuse,30,90,3,3,0.05,0.95,0.9489844999156264,18,3.0,0,3.0,0,2.0,1
7578,min_diffuse,30,90,3,3,0.05,0.95,0.9361764765709492,39,3.0,0,2.0,1,2.0,1
7579,min_diffuse,30,90,3,3,0.05,0.95,0.9459099069457744,17,3.0,1,3.0,1,3.0,1
7580,min_diffuse,30,90,3,3,0.05,0.95,0.9482374258449764,15,3.0,1,3.0,1,3.0,1
7581,min_diffuse,30,90,3,3,0.05,0.95,0.91469418502473,14,2.0,1,2.0,1,2.0,1
7582,min_diffuse,30,90,3,3,0.05,0.95,0.945447733597342,26,3.0,1,3.0,1,3.0,1
7583,min_diffuse,30,90,3,3,0.05,0.95,0.9030829311685662,17,2.0,1,2.0,1,2.0,1
7584,min_diffuse,30,90,3,3,0.05,0.95,0.925309248250024,17,2.0,1,2.0,1,2.0,1
7585,min_diffuse,30,90,3,3,0.05,0.95,0.914606577307406,23,3.0,0,2.0,1,3.0,0
7586,min_diffuse,30,90,3,3,0.05,0.95,0.9397189032584008,18,3.0,1,3.0,1,3.0,1
7587,min_diffuse,30,90,3,3,0.05,0.95,0.9283050620254072,8,2.0,1,2.0,1,2.0,1
7588,min_diffuse,30,90,3,3,0.05,0.95,0.9397661848310884,12,2.0,1,2.0,1,2.0,1
7589,min_diffuse,30,90,3,3,0.05,0.95,0.9021975385152416,20,3.0,0,2.0,1,2.0,1
7590,min_diffuse,30,90,3,3,0.05,0.95,0.9387083131552604,12,2.0,1,2.0,1,2.0,1
7591,min_diffuse,30,90,3,3,0.05,0.95,0.8875071786874302,18,3.0,0,2.0,1,2.0,1
7592,min_diffuse,30,90,3,3,0.05,0.95,0.8906485523071705,15,2.0,1,2.0,1,2.0,1
7593,min_diffuse,30,90,3,3,0.05,0.95,0.8649783692495686,25,2.0,1,2.0,1,2.0,1
7594,min_diffuse,30,90,3,3,0.05,0.95,0.9290434622931822,8,2.0,1,2.0,1,2.0,1
7595,min_diffuse,30,90,3,3,0.05,0.95,0.949162311455564,23,3.0,1,3.0,1,3.0,1
7596,min_diffuse,30,90,3,3,0.05,0.95,0.8673379254150329,12,2.0,1,2.0,1,2.0,1
7597,min_diffuse,30,90,3,3,0.05,0.95,0.9487769053541212,37,3.0,1,3.0,1,3.0,1
7598,min_diffuse,30,90,3,3,0.05,0.95,0.9316173432887562,22,3.0,0,2.0,1,2.0,1
7599,min_diffuse,30,90,3,3,0.05,0.95,0.9406649721829716,20,2.0,1,2.0,1,2.0,1
7600,min_diffuse,30,90,3,3,0.05,0.95,0.9469858389963078,16,2.0,1,2.0,1,2.0,1
7601,min_diffuse,30,90,3,3,0.05,0.95,0.9413727382805468,51,3.0,1,3.0,1,3.0,1
7602,min_diffuse,30,90,3,3,0.05,0.95,0.919082332532522,14,3.0,0,2.0,1,2.0,1
7603,min_diffuse,30,90,3,3,0.05,0.95,0.9049958692330624,11,2.0,1,2.0,1,2.0,1
7604,min_diffuse,30,90,3,3,0.05,0.95,0.9288670008667058,21,3.0,0,2.0,1,2.0,1
7605,min_diffuse,30,90,3,3,0.05,0.95,0.9267756319602336,24,3.0,0,2.0,1,3.0,0
7606,min_diffuse,30,90,3,3,0.05,0.95,0.915968493983818,18,3.0,0,2.0,1,2.0,1
7607,min_diffuse,30,90,3,3,0.05,0.95,0.941462255674751,59,3.0,1,3.0,1,3.0,1
7608,min_diffuse,30,90,3,3,0.05,0.95,0.8934036040623414,29,3.0,1,3.0,1,3.0,1
7609,min_diffuse,30,90,3,3,0.05,0.95,0.945401594225642,12,2.0,1,2.0,1,2.0,1
7610,min_diffuse,30,90,3,3,0.05,0.95,0.93839025292824,10,2.0,1,2.0,1,2.0,1
7611,min_diffuse,30,90,3,3,0.05,0.95,0.7927762872119978,7,2.0,1,2.0,1,2.0,1
7612,min_diffuse,30,90,3,3,0.05,0.95,0.9223308026297726,27,3.0,0,2.0,1,2.0,1
7613,min_diffuse,30,90,3,3,0.05,0.95,0.9444107726452746,25,3.0,1,3.0,1,3.0,1
7614,min_diffuse,30,90,3,3,0.05,0.95,0.9340375728892965,20,2.0,1,2.0,1,2.0,1
7615,min_diffuse,30,90,3,3,0.05,0.95,0.8845741882926762,13,2.0,1,2.0,1,2.0,1
7616,min_diffuse,30,90,3,3,0.05,0.95,0.8004341118339386,7,2.0,1,2.0,1,2.0,1
7617,min_diffuse,30,90,3,3,0.05,0.95,0.9326677956296666,21,3.0,0,2.0,1,3.0,0
7618,min_diffuse,30,90,3,3,0.05,0.95,0.9452528620927456,23,3.0,1,3.0,1,3.0,1
7619,min_diffuse,30,90,3,3,0.05,0.95,0.914350577653806,12,2.0,1,2.0,1,2.0,1
7620,min_diffuse,30,90,3,3,0.05,0.95,0.9089524433293276,15,3.0,1,3.0,1,3.0,1
7621,min_diffuse,30,90,3,3,0.05,0.95,0.923866434748517,14,2.0,1,2.0,1,2.0,1
7622,min_diffuse,30,90,3,3,0.05,0.95,0.9305376888434952,35,3.0,0,2.0,1,2.0,1
7623,min_diffuse,30,90,3,3,0.05,0.95,0.947594916171866,54,3.0,0,2.0,1,2.0,1
7624,min_diffuse,30,90,3,3,0.05,0.95,0.9387045497996914,16,3.0,1,3.0,1,3.0,1
7625,min_diffuse,30,90,3,3,0.05,0.95,0.9423715551796316,15,2.0,1,2.0,1,2.0,1
7626,min_diffuse,30,90,3,3,0.05,0.95,0.9437965282347895,23,3.0,1,3.0,1,3.0,1
7627,min_diffuse,30,90,3,3,0.05,0.95,0.945337946216678,16,3.0,1,3.0,1,3.0,1
7628,min_diffuse,30,90,3,3,0.05,0.95,0.9385550515130956,14,2.0,1,2.0,1,2.0,1
7629,min_diffuse,30,90,3,3,0.05,0.95,0.916843387684842,29,3.0,0,2.0,1,2.0,1
7630,min_diffuse,30,90,3,3,0.05,0.95,0.8848400457298445,23,3.0,0,3.0,0,2.0,1
7631,min_diffuse,30,90,3,3,0.05,0.95,0.931536640435099,17,3.0,0,2.0,1,2.0,1
7632,min_diffuse,30,90,3,3,0.05,0.95,0.9465598639957656,32,3.0,1,3.0,1,3.0,1
7633,min_diffuse,30,90,3,3,0.05,0.95,0.8694803181825026,11,2.0,1,2.0,1,2.0,1
7634,min_diffuse,30,90,3,3,0.05,0.95,0.9428949049090009,9,2.0,1,2.0,1,2.0,1
7635,min_diffuse,30,90,3,3,0.05,0.95,0.8733689097712268,11,2.0,1,2.0,1,2.0,1
7636,min_diffuse,30,90,3,3,0.05,0.95,0.8953941617364439,11,2.0,1,2.0,1,2.0,1
7637,min_diffuse,30,90,3,3,0.05,0.95,0.9357834798662846,25,3.0,1,3.0,1,3.0,1
7638,min_diffuse,30,90,3,3,0.05,0.95,0.9386108420154068,19,2.0,1,2.0,1,2.0,1
7639,min_diffuse,30,90,3,3,0.05,0.95,0.9382515936721078,18,3.0,0,2.0,1,2.0,1
7640,min_diffuse,30,90,3,3,0.05,0.95,0.9365539116473284,12,2.0,1,2.0,1,2.0,1
7641,min_diffuse,30,90,3,3,0.05,0.95,0.9383007872964914,27,3.0,0,2.0,1,3.0,0
7642,min_diffuse,30,90,3,3,0.05,0.95,0.9174484937909084,15,2.0,1,2.0,1,2.0,1
7643,min_diffuse,30,90,3,3,0.05,0.95,0.9428943511649964,21,3.0,1,3.0,1,3.0,1
7644,min_diffuse,30,90,3,3,0.05,0.95,0.9422353229776742,42,3.0,0,3.0,0,2.0,1
7645,min_diffuse,30,90,3,3,0.05,0.95,0.9312240140030618,15,2.0,1,2.0,1,2.0,1
7646,min_diffuse,30,90,3,3,0.05,0.95,0.9418607833417998,15,2.0,1,2.0,1,2.0,1
7647,min_diffuse,30,90,3,3,0.05,0.95,0.938847064074951,26,3.0,1,3.0,1,3.0,1
7648,min_diffuse,30,90,3,3,0.05,0.95,0.9137122947034688,22,3.0,0,2.0,1,2.0,1
7649,min_diffuse,30,90,3,3,0.05,0.95,0.9309797316369944,14,2.0,1,2.0,1,2.0,1
7650,min_diffuse,30,90,3,3,0.05,0.95,0.94809995799026,101,3.0,1,3.0,1,3.0,1
7651,min_diffuse,30,90,3,3,0.05,0.95,0.8809075240708987,9,2.0,1,2.0,1,2.0,1
7652,min_diffuse,30,90,3,3,0.05,0.95,0.9056051926025578,12,2.0,1,2.0,1,2.0,1
7653,min_diffuse,30,90,3,3,0.05,0.95,0.9397259351903912,16,2.0,1,2.0,1,2.0,1
7654,min_diffuse,30,90,3,3,0.05,0.95,0.9413106691169988,23,3.0,1,3.0,1,3.0,1
7655,min_diffuse,30,90,3,3,0.05,0.95,0.939586432696429,22,3.0,1,3.0,1,3.0,1
7656,min_diffuse,30,90,3,3,0.05,0.95,0.8948323260781079,15,2.0,1,2.0,1,2.0,1
7657,min_diffuse,30,90,3,3,0.05,0.95,0.9260823912017324,17,3.0,0,2.0,1,2.0,1
7658,min_diffuse,30,90,3,3,0.05,0.95,0.9443080135499852,37,3.0,0,2.0,1,2.0,1
7659,min_diffuse,30,90,3,3,0.05,0.95,0.926173004253846,33,3.0,0,2.0,1,2.0,1
7660,min_diffuse,30,90,3,3,0.05,0.95,0.8967350373739329,15,2.0,1,2.0,1,2.0,1
7661,min_diffuse,30,90,3,3,0.05,0.95,0.9375589218874242,27,3.0,0,2.0,1,2.0,1
7662,min_diffuse,30,90,3,3,0.05,0.95,0.9493745807200517,10,2.0,1,2.0,1,2.0,1
7663,min_diffuse,30,90,3,3,0.05,0.95,0.8791628574071699,27,3.0,0,2.0,1,2.0,1
7664,min_diffuse,30,90,3,3,0.05,0.95,0.949751283977786,10,2.0,1,2.0,1,2.0,1
7665,min_diffuse,30,90,3,3,0.05,0.95,0.9356561823053968,18,2.0,1,2.0,1,2.0,1
7666,min_diffuse,30,90,3,3,0.05,0.95,0.9444093912165956,23,3.0,1,3.0,1,3.0,1
7667,min_diffuse,30,90,3,3,0.05,0.95,0.875633362636956,10,2.0,1,2.0,1,2.0,1
7668,min_diffuse,30,90,3,3,0.05,0.95,0.9135560894276962,7,2.0,1,2.0,1,2.0,1
7669,min_diffuse,30,90,3,3,0.05,0.95,0.9110792851389996,8,2.0,1,2.0,1,2.0,1
7670,min_diffuse,30,90,3,3,0.05,0.95,0.8923108824087818,14,3.0,1,3.0,1,3.0,1
7671,min_diffuse,30,90,3,3,0.05,0.95,0.920345928794152,20,2.0,1,2.0,1,2.0,1
7672,min_diffuse,30,90,3,3,0.05,0.95,0.9389012736067296,27,3.0,0,2.0,1,2.0,1
7673,min_diffuse,30,90,3,3,0.05,0.95,0.9419585279094544,18,2.0,1,2.0,1,3.0,0
7674,min_diffuse,30,90,3,3,0.05,0.95,0.939622625667366,9,2.0,1,2.0,1,2.0,1
7675,min_diffuse,30,90,3,3,0.05,0.95,0.9388489966348834,15,2.0,1,2.0,1,3.0,0
7676,min_diffuse,30,90,3,3,0.05,0.95,0.924920732981312,45,3.0,1,3.0,1,3.0,1
7677,min_diffuse,30,90,3,3,0.05,0.95,0.8971182968285233,8,2.0,1,2.0,1,2.0,1
7678,min_diffuse,30,90,3,3,0.05,0.95,0.9030143542305707,24,3.0,0,2.0,1,2.0,1
7679,min_diffuse,30,90,3,3,0.05,0.95,0.9192751493135404,10,2.0,1,2.0,1,2.0,1
7680,min_diffuse,30,90,3,3,0.05,0.95,0.8902611290488216,7,2.0,1,2.0,1,2.0,1
7681,min_diffuse,30,90,3,3,0.05,0.95,0.9436089050242166,42,3.0,1,3.0,1,3.0,1
7682,min_diffuse,30,90,3,3,0.05,0.95,0.9470909207560916,11,2.0,1,2.0,1,2.0,1
7683,min_diffuse,30,90,3,3,0.05,0.95,0.945051653342496,7,2.0,1,2.0,1,2.0,1
7684,min_diffuse,30,90,3,3,0.05,0.95,0.9260834590130258,21,2.0,1,2.0,1,2.0,1
7685,min_diffuse,30,90,3,3,0.05,0.95,0.9224276944841132,16,3.0,0,2.0,1,2.0,1
7686,min_diffuse,30,90,3,3,0.05,0.95,0.939644272380931,31,3.0,1,3.0,1,3.0,1
7687,min_diffuse,30,90,3,3,0.05,0.95,0.9448422337660394,8,2.0,1,2.0,1,2.0,1
7688,min_diffuse,30,90,3,3,0.05,0.95,0.9422892955678204,19,3.0,0,2.0,1,2.0,1
7689,min_diffuse,30,90,3,3,0.05,0.95,0.9348889777617594,14,3.0,1,3.0,1,3.0,1
7690,min_diffuse,30,90,3,3,0.05,0.95,0.9456417795863004,20,3.0,0,2.0,1,2.0,1
7691,min_diffuse,30,90,3,3,0.05,0.95,0.9487541967490782,24,2.0,1,2.0,1,2.0,1
7692,min_diffuse,30,90,3,3,0.05,0.95,0.9088804811974656,15,2.0,1,2.0,1,2.0,1
7693,min_diffuse,30,90,3,3,0.05,0.95,0.9261451346750228,11,2.0,1,2.0,1,2.0,1
7694,min_diffuse,30,90,3,3,0.05,0.95,0.9457752037120498,12,2.0,1,2.0,1,2.0,1
7695,min_diffuse,30,90,3,3,0.05,0.95,0.934984942037806,12,2.0,1,2.0,1,2.0,1
7696,min_diffuse,30,90,3,3,0.05,0.95,0.9416512406118812,29,3.0,1,3.0,1,3.0,1
7697,min_diffuse,30,90,3,3,0.05,0.95,0.9096910059515092,9,2.0,1,2.0,1,2.0,1
7698,min_diffuse,30,90,3,3,0.05,0.95,0.9096795933970484,37,3.0,0,2.0,1,2.0,1
7699,min_diffuse,30,90,3,3,0.05,0.95,0.9402269933459292,13,2.0,1,2.0,1,2.0,1
7700,min_diffuse,30,90,3,3,0.05,0.95,0.8517494907113868,24,2.0,1,2.0,1,2.0,1
7701,min_diffuse,30,90,3,3,0.05,0.95,0.945187388547976,16,3.0,0,2.0,1,3.0,0
7702,min_diffuse,30,90,3,3,0.05,0.95,0.8823352667098671,17,3.0,0,3.0,0,2.0,1
7703,min_diffuse,30,90,3,3,0.05,0.95,0.9449742348609932,49,3.0,0,2.0,1,3.0,0
7704,min_diffuse,30,90,3,3,0.05,0.95,0.9397595106943084,23,3.0,0,2.0,1,2.0,1
7705,min_diffuse,30,90,3,3,0.05,0.95,0.9225754151034988,43,4.0,0,3.0,1,3.0,1
7706,min_diffuse,30,90,3,3,0.05,0.95,0.9383845735263988,42,3.0,1,3.0,1,3.0,1
7707,min_diffuse,30,90,3,3,0.05,0.95,0.9415200831992644,18,3.0,0,3.0,0,2.0,1
7708,min_diffuse,30,90,3,3,0.05,0.95,0.9296357367122388,16,2.0,1,2.0,1,2.0,1
7709,min_diffuse,30,90,3,3,0.05,0.95,0.9174559990269294,19,3.0,0,2.0,1,2.0,1
7710,min_diffuse,30,90,3,3,0.05,0.95,0.9407060361370152,22,3.0,1,3.0,1,3.0,1
7711,min_diffuse,30,90,3,3,0.05,0.95,0.9497435242985078,29,3.0,1,3.0,1,3.0,1
7712,min_diffuse,30,90,3,3,0.05,0.95,0.9208857982975632,28,3.0,0,3.0,0,2.0,1
7713,min_diffuse,30,90,3,3,0.05,0.95,0.8788125211150707,9,2.0,1,2.0,1,2.0,1
7714,min_diffuse,30,90,3,3,0.05,0.95,0.924383518417778,31,3.0,1,3.0,1,3.0,1
7715,min_diffuse,30,90,3,3,0.05,0.95,0.9056042955773252,20,2.0,1,2.0,1,2.0,1
7716,min_diffuse,30,90,3,3,0.05,0.95,0.9257854848645176,9,2.0,1,2.0,1,2.0,1
7717,min_diffuse,30,90,3,3,0.05,0.95,0.874895904467224,25,3.0,1,3.0,1,3.0,1
7718,min_diffuse,30,90,3,3,0.05,0.95,0.935816098680991,12,2.0,1,2.0,1,2.0,1
7719,min_diffuse,30,90,3,3,0.05,0.95,0.8836226453074912,10,2.0,1,2.0,1,2.0,1
7720,min_diffuse,30,90,3,3,0.05,0.95,0.8230150771118937,10,2.0,1,2.0,1,2.0,1
7721,min_diffuse,30,90,3,3,0.05,0.95,0.9416682157318996,23,3.0,0,2.0,1,3.0,0
7722,min_diffuse,30,90,3,3,0.05,0.95,0.938807001845421,11,2.0,1,2.0,1,3.0,0
7723,min_diffuse,30,90,3,3,0.05,0.95,0.9470112637618048,15,2.0,1,2.0,1,2.0,1
7724,min_diffuse,30,90,3,3,0.05,0.95,0.9149034665539836,22,3.0,0,2.0,1,2.0,1
7725,min_diffuse,30,90,3,3,0.05,0.95,0.8908677737377558,15,2.0,1,2.0,1,2.0,1
7726,min_diffuse,30,90,3,3,0.05,0.95,0.9240677602116132,32,3.0,0,2.0,1,2.0,1
7727,min_diffuse,30,90,3,3,0.05,0.95,0.9257162708808808,10,2.0,1,2.0,1,2.0,1
7728,min_diffuse,30,90,3,3,0.05,0.95,0.9294785070349544,11,2.0,1,2.0,1,2.0,1
7729,min_diffuse,30,90,3,3,0.05,0.95,0.9430352716282804,29,3.0,0,2.0,1,2.0,1
7730,min_diffuse,30,90,3,3,0.05,0.95,0.9190617034197844,52,3.0,1,3.0,1,3.0,1
7731,min_diffuse,30,90,3,3,0.05,0.95,0.9437826696742738,26,3.0,0,2.0,1,2.0,1
7732,min_diffuse,30,90,3,3,0.05,0.95,0.927515724203504,27,3.0,0,2.0,1,3.0,0
7733,min_diffuse,30,90,3,3,0.05,0.95,0.9151381865308366,10,2.0,1,2.0,1,2.0,1
7734,min_diffuse,30,90,3,3,0.05,0.95,0.9369481177848612,40,3.0,1,3.0,1,3.0,1
7735,min_diffuse,30,90,3,3,0.05,0.95,0.947505355446186,36,3.0,1,3.0,1,3.0,1
7736,min_diffuse,30,90,3,3,0.05,0.95,0.943446395382838,73,3.0,1,3.0,1,3.0,1
7737,min_diffuse,30,90,3,3,0.05,0.95,0.9346142368155964,12,2.0,1,2.0,1,2.0,1
7738,min_diffuse,30,90,3,3,0.05,0.95,0.9383905974299532,33,3.0,0,2.0,1,3.0,0
7739,min_diffuse,30,90,3,3,0.05,0.95,0.9387475581184116,22,3.0,0,2.0,1,2.0,1
7740,min_diffuse,30,90,3,3,0.05,0.95,0.9367306369332032,15,2.0,1,2.0,1,2.0,1
7741,min_diffuse,30,90,3,3,0.05,0.95,0.9368929979994391,7,2.0,1,2.0,1,2.0,1
7742,min_diffuse,30,90,3,3,0.05,0.95,0.9356565089481168,11,2.0,1,2.0,1,2.0,1
7743,min_diffuse,30,90,3,3,0.05,0.95,0.9445403119583252,23,3.0,1,3.0,1,3.0,1
7744,min_diffuse,30,90,3,3,0.05,0.95,0.9435235239848108,13,2.0,1,2.0,1,3.0,0
7745,min_diffuse,30,90,3,3,0.05,0.95,0.9359118367843052,27,3.0,1,3.0,1,3.0,1
7746,min_diffuse,30,90,3,3,0.05,0.95,0.9183091923533704,20,3.0,0,2.0,1,2.0,1
7747,min_diffuse,30,90,3,3,0.05,0.95,0.9445320040122898,15,2.0,1,2.0,1,2.0,1
7748,min_diffuse,30,90,3,3,0.05,0.95,0.9376651914351658,47,3.0,1,3.0,1,3.0,1
7749,min_diffuse,30,90,3,3,0.05,0.95,0.8991721006653017,11,2.0,1,2.0,1,2.0,1
7750,min_diffuse,30,90,3,3,0.05,0.95,0.9242367765454872,16,2.0,1,2.0,1,2.0,1
7751,min_diffuse,30,90,3,3,0.05,0.95,0.9243605943724088,23,3.0,0,2.0,1,2.0,1
7752,min_diffuse,30,90,3,3,0.05,0.95,0.9211477069528546,15,2.0,1,2.0,1,3.0,0
7753,min_diffuse,30,90,3,3,0.05,0.95,0.9407891858681976,27,3.0,0,2.0,1,2.0,1
7754,min_diffuse,30,90,3,3,0.05,0.95,0.9369030577582744,10,2.0,1,2.0,1,2.0,1
7755,min_diffuse,30,90,3,3,0.05,0.95,0.9372033715247844,30,3.0,0,2.0,1,2.0,1
7756,min_diffuse,30,90,3,3,0.05,0.95,0.9070187296590204,19,3.0,1,3.0,1,3.0,1
7757,min_diffuse,30,90,3,3,0.05,0.95,0.8492208898418552,10,2.0,1,2.0,1,2.0,1
7758,min_diffuse,30,90,3,3,0.05,0.95,0.9478381470786956,19,2.0,1,2.0,1,2.0,1
7759,min_diffuse,30,90,3,3,0.05,0.95,0.9346090122767704,11,2.0,1,2.0,1,2.0,1
7760,min_diffuse,30,90,3,3,0.05,0.95,0.9498793941811658,29,3.0,0,2.0,1,3.0,0
7761,min_diffuse,30,90,3,3,0.05,0.95,0.9461219801307404,36,3.0,1,3.0,1,3.0,1
7762,min_diffuse,30,90,3,3,0.05,0.95,0.8812348370481488,11,2.0,1,2.0,1,2.0,1
7763,min_diffuse,30,90,3,3,0.05,0.95,0.9225389064043304,24,3.0,1,3.0,1,3.0,1
7764,min_diffuse,30,90,3,3,0.05,0.95,0.9023842185288866,16,2.0,1,2.0,1,2.0,1
7765,min_diffuse,30,90,3,3,0.05,0.95,0.9159739943793808,73,4.0,0,3.0,1,3.0,1
7766,min_diffuse,30,90,3,3,0.05,0.95,0.9484700345959752,59,3.0,1,3.0,1,3.0,1
7767,min_diffuse,30,90,3,3,0.05,0.95,0.947833971281364,9,2.0,1,2.0,1,2.0,1
7768,min_diffuse,30,90,3,3,0.05,0.95,0.893517483282922,19,3.0,1,3.0,1,3.0,1
7769,min_diffuse,30,90,3,3,0.05,0.95,0.9028303942544248,22,3.0,0,2.0,1,2.0,1
7770,min_diffuse,30,90,3,3,0.05,0.95,0.931247656733146,19,2.0,1,3.0,0,3.0,0
7771,min_diffuse,30,90,3,3,0.05,0.95,0.9446967129190992,19,3.0,0,2.0,1,2.0,1
7772,min_diffuse,30,90,3,3,0.05,0.95,0.8830753519117464,9,2.0,1,2.0,1,2.0,1
7773,min_diffuse,30,90,3,3,0.05,0.95,0.934801554713736,10,2.0,1,2.0,1,2.0,1
7774,min_diffuse,30,90,3,3,0.05,0.95,0.9246302875553948,15,2.0,1,2.0,1,2.0,1
7775,min_diffuse,30,90,3,3,0.05,0.95,0.9493175014355544,15,2.0,1,2.0,1,2.0,1
7776,min_diffuse,30,90,3,3,0.05,0.95,0.9394142672265836,9,2.0,1,2.0,1,2.0,1
7777,min_diffuse,30,90,3,3,0.05,0.95,0.9094101254300808,44,3.0,1,3.0,1,3.0,1
7778,min_diffuse,30,90,3,3,0.05,0.95,0.9473341300339309,26,3.0,0,3.0,0,2.0,1
7779,min_diffuse,30,90,3,3,0.05,0.95,0.9081106894072488,15,2.0,1,2.0,1,2.0,1
7780,min_diffuse,30,90,3,3,0.05,0.95,0.9447674395930388,15,2.0,1,2.0,1,3.0,0
7781,min_diffuse,30,90,3,3,0.05,0.95,0.9344861511032232,22,3.0,0,2.0,1,2.0,1
7782,min_diffuse,30,90,3,3,0.05,0.95,0.9073813124130132,16,2.0,1,2.0,1,2.0,1
7783,min_diffuse,30,90,3,3,0.05,0.95,0.9165917344254476,23,3.0,1,3.0,1,3.0,1
7784,min_diffuse,30,90,3,3,0.05,0.95,0.9364224040039972,20,3.0,0,2.0,1,2.0,1
7785,min_diffuse,30,90,3,3,0.05,0.95,0.9189362307143352,8,2.0,1,2.0,1,2.0,1
7786,min_diffuse,30,90,3,3,0.05,0.95,0.9282257104476797,22,3.0,0,2.0,1,2.0,1
7787,min_diffuse,30,90,3,3,0.05,0.95,0.9446280559051864,26,2.0,1,2.0,1,2.0,1
7788,min_diffuse,30,90,3,3,0.05,0.95,0.9474027543545052,48,3.0,1,3.0,1,3.0,1
7789,min_diffuse,30,90,3,3,0.05,0.95,0.9450052843141488,21,3.0,1,3.0,1,3.0,1
7790,min_diffuse,30,90,3,3,0.05,0.95,0.9399676486594492,14,3.0,1,3.0,1,3.0,1
7791,min_diffuse,30,90,3,3,0.05,0.95,0.8998498401419951,9,2.0,1,2.0,1,2.0,1
7792,min_diffuse,30,90,3,3,0.05,0.95,0.9453714792877306,24,3.0,0,2.0,1,3.0,0
7793,min_diffuse,30,90,3,3,0.05,0.95,0.9192259177287884,37,3.0,1,3.0,1,3.0,1
7794,min_diffuse,30,90,3,3,0.05,0.95,0.8991533295945979,10,2.0,1,2.0,1,2.0,1
7795,min_diffuse,30,90,3,3,0.05,0.95,0.9466830946186292,8,2.0,1,2.0,1,2.0,1
7796,min_diffuse,30,90,3,3,0.05,0.95,0.8968681139084298,7,2.0,1,2.0,1,2.0,1
7797,min_diffuse,30,90,3,3,0.05,0.95,0.9471658186606672,27,3.0,1,3.0,1,3.0,1
7798,min_diffuse,30,90,3,3,0.05,0.95,0.9298626164127818,11,2.0,1,2.0,1,2.0,1
7799,min_diffuse,30,90,3,3,0.05,0.95,0.8081059980503176,11,2.0,1,2.0,1,2.0,1
7800,min_diffuse,30,90,3,3,0.05,0.95,0.9262907893060718,21,3.0,0,2.0,1,2.0,1
7801,min_diffuse,30,90,3,3,0.05,0.95,0.9130613427601798,10,2.0,1,2.0,1,2.0,1
7802,min_diffuse,30,90,3,3,0.05,0.95,0.9305078280976478,24,3.0,1,3.0,1,3.0,1
7803,min_diffuse,30,90,3,3,0.05,0.95,0.8788836052724824,7,2.0,1,2.0,1,2.0,1
7804,min_diffuse,30,90,3,3,0.05,0.95,0.9229251584190924,48,3.0,1,3.0,1,3.0,1
7805,min_diffuse,30,90,3,3,0.05,0.95,0.9106212739262636,14,2.0,1,2.0,1,2.0,1
7806,min_diffuse,30,90,3,3,0.05,0.95,0.9355163437416556,15,2.0,1,2.0,1,2.0,1
7807,min_diffuse,30,90,3,3,0.05,0.95,0.9401529456238292,29,3.0,0,2.0,1,2.0,1
7808,min_diffuse,30,90,3,3,0.05,0.95,0.9388406420688044,46,3.0,1,3.0,1,3.0,1
7809,min_diffuse,30,90,3,3,0.05,0.95,0.923636585746294,34,3.0,0,2.0,1,2.0,1
7810,min_diffuse,30,90,3,3,0.05,0.95,0.9411895192984656,9,2.0,1,2.0,1,2.0,1
7811,min_diffuse,30,90,3,3,0.05,0.95,0.9162966996809244,15,3.0,0,2.0,1,2.0,1
7812,min_diffuse,30,90,3,3,0.05,0.95,0.9476036681263216,29,3.0,0,3.0,0,2.0,1
7813,min_diffuse,30,90,3,3,0.05,0.95,0.9165477427979756,10,2.0,1,2.0,1,2.0,1
7814,min_diffuse,30,90,3,3,0.05,0.95,0.9244419200519316,21,3.0,1,3.0,1,3.0,1
7815,min_diffuse,30,90,3,3,0.05,0.95,0.9159035413885156,26,3.0,1,3.0,1,3.0,1
7816,min_diffuse,30,90,3,3,0.05,0.95,0.9298297622648792,29,3.0,1,3.0,1,3.0,1
7817,min_diffuse,30,90,3,3,0.05,0.95,0.8324712770770146,9,2.0,1,2.0,1,2.0,1
7818,min_diffuse,30,90,3,3,0.05,0.95,0.94394217541929,49,3.0,1,3.0,1,3.0,1
7819,min_diffuse,30,90,3,3,0.05,0.95,0.9442790759426744,32,3.0,1,3.0,1,3.0,1
7820,min_diffuse,30,90,3,3,0.05,0.95,0.9028850471249849,11,2.0,1,2.0,1,2.0,1
7821,min_diffuse,30,90,3,3,0.05,0.95,0.942753798841342,17,3.0,1,3.0,1,3.0,1
7822,min_diffuse,30,90,3,3,0.05,0.95,0.9462866281139224,21,3.0,0,2.0,1,2.0,1
7823,min_diffuse,30,90,3,3,0.05,0.95,0.9482661346013032,24,3.0,1,3.0,1,3.0,1
7824,min_diffuse,30,90,3,3,0.05,0.95,0.8829775443771123,13,2.0,1,2.0,1,2.0,1
7825,min_diffuse,30,90,3,3,0.05,0.95,0.9373851041264972,26,3.0,0,2.0,1,2.0,1
7826,min_diffuse,30,90,3,3,0.05,0.95,0.923980807229311,25,3.0,1,3.0,1,3.0,1
7827,min_diffuse,30,90,3,3,0.05,0.95,0.8784957685503687,8,2.0,1,2.0,1,2.0,1
7828,min_diffuse,30,90,3,3,0.05,0.95,0.9451540835320882,15,3.0,0,2.0,1,2.0,1
7829,min_diffuse,30,90,3,3,0.05,0.95,0.925971924301654,34,3.0,1,3.0,1,3.0,1
7830,min_diffuse,30,90,3,3,0.05,0.95,0.8962055968506487,26,3.0,0,3.0,0,2.0,1
7831,min_diffuse,30,90,3,3,0.05,0.95,0.9317744172571416,11,2.0,1,2.0,1,2.0,1
7832,min_diffuse,30,90,3,3,0.05,0.95,0.9496017823548,41,3.0,1,3.0,1,3.0,1
7833,min_diffuse,30,90,3,3,0.05,0.95,0.944631339713103,36,3.0,0,2.0,1,2.0,1
7834,min_diffuse,30,90,3,3,0.05,0.95,0.9257627122254624,12,2.0,1,3.0,0,3.0,0
7835,min_diffuse,30,90,3,3,0.05,0.95,0.9284823531377456,23,3.0,0,2.0,1,2.0,1
7836,min_diffuse,30,90,3,3,0.05,0.95,0.9129687354097272,22,3.0,0,2.0,1,2.0,1
7837,min_diffuse,30,90,3,3,0.05,0.95,0.914903700447,11,2.0,1,2.0,1,2.0,1
7838,min_diffuse,30,90,3,3,0.05,0.95,0.9061917892660066,20,2.0,1,2.0,1,2.0,1
7839,min_diffuse,30,90,3,3,0.05,0.95,0.9447411895957104,26,3.0,0,2.0,1,2.0,1
7840,min_diffuse,30,90,3,3,0.05,0.95,0.9370217575637674,17,2.0,1,2.0,1,2.0,1
7841,min_diffuse,30,90,3,3,0.05,0.95,0.9456626650130898,23,3.0,0,2.0,1,2.0,1
7842,min_diffuse,30,90,3,3,0.05,0.95,0.9405718432074804,74,4.0,0,3.0,1,3.0,1
7843,min_diffuse,30,90,3,3,0.05,0.95,0.9385108754699124,47,3.0,1,3.0,1,3.0,1
7844,min_diffuse,30,90,3,3,0.05,0.95,0.9072718382464896,23,3.0,0,2.0,1,3.0,0
7845,min_diffuse,30,90,3,3,0.05,0.95,0.8749363655618959,20,3.0,0,2.0,1,3.0,0
7846,min_diffuse,30,90,3,3,0.05,0.95,0.9482330246012972,29,3.0,0,3.0,0,2.0,1
7847,min_diffuse,30,90,3,3,0.05,0.95,0.9398843215745332,17,2.0,1,2.0,1,2.0,1
7848,min_diffuse,30,90,3,3,0.05,0.95,0.9155904337147656,22,2.0,1,2.0,1,2.0,1
7849,min_diffuse,30,90,3,3,0.05,0.95,0.9019587298813824,24,3.0,0,2.0,1,2.0,1
7850,min_diffuse,30,90,3,3,0.05,0.95,0.9234227070278912,36,3.0,0,2.0,1,2.0,1
7851,min_diffuse,30,90,3,3,0.05,0.95,0.924650693497002,57,3.0,1,3.0,1,3.0,1
7852,min_diffuse,30,90,3,3,0.05,0.95,0.9155736814392224,41,3.0,1,3.0,1,3.0,1
7853,min_diffuse,30,90,3,3,0.05,0.95,0.903944428797344,13,2.0,1,2.0,1,2.0,1
7854,min_diffuse,30,90,3,3,0.05,0.95,0.9192913768242572,36,3.0,1,3.0,1,3.0,1
7855,min_diffuse,30,90,3,3,0.05,0.95,0.8740634771040136,16,2.0,1,2.0,1,2.0,1
7856,min_diffuse,30,90,3,3,0.05,0.95,0.9225149114913948,27,3.0,0,3.0,0,2.0,1
7857,min_diffuse,30,90,3,3,0.05,0.95,0.9296577697480398,11,2.0,1,2.0,1,2.0,1
7858,min_diffuse,30,90,3,3,0.05,0.95,0.8594393771069829,13,2.0,1,2.0,1,2.0,1
7859,min_diffuse,30,90,3,3,0.05,0.95,0.8892111910184836,13,2.0,1,2.0,1,2.0,1
7860,min_diffuse,30,90,3,3,0.05,0.95,0.8607668505135797,8,2.0,1,2.0,1,2.0,1
7861,min_diffuse,30,90,3,3,0.05,0.95,0.949751074769531,23,3.0,0,2.0,1,3.0,0
7862,min_diffuse,30,90,3,3,0.05,0.95,0.949896434361856,21,3.0,0,2.0,1,3.0,0
7863,min_diffuse,30,90,3,3,0.05,0.95,0.940677375779426,26,2.0,1,2.0,1,2.0,1
7864,min_diffuse,30,90,3,3,0.05,0.95,0.932799606711746,27,3.0,1,3.0,1,3.0,1
7865,min_diffuse,30,90,3,3,0.05,0.95,0.8968216112344636,20,3.0,0,2.0,1,2.0,1
7866,min_diffuse,30,90,3,3,0.05,0.95,0.9418868778313276,32,3.0,1,3.0,1,3.0,1
7867,min_diffuse,30,90,3,3,0.05,0.95,0.9057464801932869,23,3.0,0,2.0,1,2.0,1
7868,min_diffuse,30,90,3,3,0.05,0.95,0.9495056944925812,20,3.0,1,3.0,1,3.0,1
7869,min_diffuse,30,90,3,3,0.05,0.95,0.9375407279906892,14,2.0,1,2.0,1,3.0,0
7870,min_diffuse,30,90,3,3,0.05,0.95,0.9294115735912832,34,3.0,1,3.0,1,3.0,1
7871,min_diffuse,30,90,3,3,0.05,0.95,0.9306391102292928,21,2.0,1,2.0,1,2.0,1
7872,min_diffuse,30,90,3,3,0.05,0.95,0.94611729593402,11,2.0,1,2.0,1,2.0,1
7873,min_diffuse,30,90,3,3,0.05,0.95,0.9378700104248744,22,3.0,1,3.0,1,3.0,1
7874,min_diffuse,30,90,3,3,0.05,0.95,0.926299695829524,19,2.0,1,2.0,1,2.0,1
7875,min_diffuse,30,90,3,3,0.05,0.95,0.9446220380470506,43,3.0,1,3.0,1,3.0,1
7876,min_diffuse,30,90,3,3,0.05,0.95,0.9192009524091048,34,3.0,1,3.0,1,3.0,1
7877,min_diffuse,30,90,3,3,0.05,0.95,0.9430663079386392,42,3.0,1,3.0,1,3.0,1
7878,min_diffuse,30,90,3,3,0.05,0.95,0.9409074926875424,11,2.0,1,2.0,1,2.0,1
7879,min_diffuse,30,90,3,3,0.05,0.95,0.879238811022104,24,3.0,0,2.0,1,2.0,1
7880,min_diffuse,30,90,3,3,0.05,0.95,0.938289527055206,25,3.0,0,2.0,1,2.0,1
7881,min_diffuse,30,90,3,3,0.05,0.95,0.9323970786989472,31,3.0,0,2.0,1,3.0,0
7882,min_diffuse,30,90,3,3,0.05,0.95,0.939565648154534,12,3.0,0,3.0,0,2.0,1
7883,min_diffuse,30,90,3,3,0.05,0.95,0.9255463282162064,9,2.0,1,2.0,1,2.0,1
7884,min_diffuse,30,90,3,3,0.05,0.95,0.941909433805491,30,3.0,0,2.0,1,2.0,1
7885,min_diffuse,30,90,3,3,0.05,0.95,0.92803118528193,15,2.0,1,2.0,1,2.0,1
7886,min_diffuse,30,90,3,3,0.05,0.95,0.9332729330442618,58,3.0,1,3.0,1,3.0,1
7887,min_diffuse,30,90,3,3,0.05,0.95,0.8758980468585159,10,2.0,1,2.0,1,2.0,1
7888,min_diffuse,30,90,3,3,0.05,0.95,0.919372048882734,10,2.0,1,2.0,1,2.0,1
7889,min_diffuse,30,90,3,3,0.05,0.95,0.9175631121301524,13,3.0,0,2.0,1,2.0,1
7890,min_diffuse,30,90,3,3,0.05,0.95,0.8850024968051386,7,2.0,1,2.0,1,2.0,1
7891,min_diffuse,30,90,3,3,0.05,0.95,0.9149878436366632,41,3.0,1,3.0,1,3.0,1
7892,min_diffuse,30,90,3,3,0.05,0.95,0.9354484095358382,15,2.0,1,2.0,1,2.0,1
7893,min_diffuse,30,90,3,3,0.05,0.95,0.93828991105296,43,3.0,1,3.0,1,3.0,1
7894,min_diffuse,30,90,3,3,0.05,0.95,0.9378982755361416,23,3.0,0,2.0,1,2.0,1
7895,min_diffuse,30,90,3,3,0.05,0.95,0.931317177573026,18,2.0,1,2.0,1,2.0,1
7896,min_diffuse,30,90,3,3,0.05,0.95,0.9151855204422424,25,3.0,0,2.0,1,2.0,1
7897,min_diffuse,30,90,3,3,0.05,0.95,0.9167515007153918,18,2.0,1,2.0,1,2.0,1
7898,min_diffuse,30,90,3,3,0.05,0.95,0.9294999779712644,15,2.0,1,2.0,1,2.0,1
7899,min_diffuse,30,90,3,3,0.05,0.95,0.9338779773088272,20,3.0,0,2.0,1,2.0,1
7900,min_diffuse,30,90,3,3,0.05,0.95,0.946418319842472,16,3.0,1,3.0,1,3.0,1
7901,min_diffuse,30,90,3,3,0.05,0.95,0.9403906695625932,20,2.0,1,2.0,1,2.0,1
7902,min_diffuse,30,90,3,3,0.05,0.95,0.9471355546790048,33,3.0,1,3.0,1,3.0,1
7903,min_diffuse,30,90,3,3,0.05,0.95,0.8492412570981828,13,2.0,1,2.0,1,2.0,1
7904,min_diffuse,30,90,3,3,0.05,0.95,0.9466547171280772,27,3.0,0,2.0,1,2.0,1
7905,min_diffuse,30,90,3,3,0.05,0.95,0.9492312788619306,27,3.0,0,2.0,1,2.0,1
7906,min_diffuse,30,90,3,3,0.05,0.95,0.947473506062784,40,3.0,0,2.0,1,3.0,0
7907,min_diffuse,30,90,3,3,0.05,0.95,0.93881938495085,20,3.0,0,2.0,1,3.0,0
7908,min_diffuse,30,90,3,3,0.05,0.95,0.9446951322816948,40,3.0,1,3.0,1,3.0,1
7909,min_diffuse,30,90,3,3,0.05,0.95,0.9151630063358014,12,2.0,1,2.0,1,2.0,1
7910,min_diffuse,30,90,3,3,0.05,0.95,0.9400285805221786,22,3.0,1,3.0,1,3.0,1
7911,min_diffuse,30,90,3,3,0.05,0.95,0.910595442623604,14,2.0,1,2.0,1,2.0,1
7912,min_diffuse,30,90,3,3,0.05,0.95,0.9447972959923004,31,3.0,0,2.0,1,2.0,1
7913,min_diffuse,30,90,3,3,0.05,0.95,0.9428126667310404,11,2.0,1,2.0,1,2.0,1
7914,min_diffuse,30,90,3,3,0.05,0.95,0.947024016034166,19,3.0,0,2.0,1,3.0,0
7915,min_diffuse,30,90,3,3,0.05,0.95,0.9105857401006078,73,3.0,1,3.0,1,3.0,1
7916,min_diffuse,30,90,3,3,0.05,0.95,0.937923738110219,14,2.0,1,2.0,1,3.0,0
7917,min_diffuse,30,90,3,3,0.05,0.95,0.9211054553651578,10,2.0,1,2.0,1,2.0,1
7918,min_diffuse,30,90,3,3,0.05,0.95,0.9088254857053572,37,3.0,0,2.0,1,2.0,1
7919,min_diffuse,30,90,3,3,0.05,0.95,0.9376341122948558,11,2.0,1,2.0,1,2.0,1
7920,min_diffuse,30,90,3,3,0.05,0.95,0.9435916304519169,21,2.0,1,3.0,0,3.0,0
7921,min_diffuse,30,90,3,3,0.05,0.95,0.8875595782059049,13,2.0,1,2.0,1,2.0,1
7922,min_diffuse,30,90,3,3,0.05,0.95,0.8719352689708707,13,2.0,1,2.0,1,2.0,1
7923,min_diffuse,30,90,3,3,0.05,0.95,0.945426385232069,14,2.0,1,2.0,1,2.0,1
7924,min_diffuse,30,90,3,3,0.05,0.95,0.946761811851204,24,3.0,0,3.0,0,2.0,1
7925,min_diffuse,30,90,3,3,0.05,0.95,0.949704915045723,31,3.0,0,2.0,1,2.0,1
7926,min_diffuse,30,90,3,3,0.05,0.95,0.9386101326325308,26,3.0,1,3.0,1,3.0,1
7927,min_diffuse,30,90,3,3,0.05,0.95,0.9195607103635928,16,2.0,1,2.0,1,2.0,1
7928,min_diffuse,30,90,3,3,0.05,0.95,0.9495175730174248,19,3.0,0,2.0,1,2.0,1
7929,min_diffuse,30,90,3,3,0.05,0.95,0.9473235893576822,24,3.0,0,2.0,1,2.0,1
7930,min_diffuse,30,90,3,3,0.05,0.95,0.8867322880069566,14,2.0,1,2.0,1,2.0,1
7931,min_diffuse,30,90,3,3,0.05,0.95,0.8842428378212398,27,3.0,0,2.0,1,2.0,1
7932,min_diffuse,30,90,3,3,0.05,0.95,0.9440775994356302,78,4.0,0,4.0,0,3.0,1
7933,min_diffuse,30,90,3,3,0.05,0.95,0.9367076413724928,6,2.0,1,2.0,1,2.0,1
7934,min_diffuse,30,90,3,3,0.05,0.95,0.938147103226545,13,2.0,1,2.0,1,2.0,1
7935,min_diffuse,30,90,3,3,0.05,0.95,0.9458789873806658,23,3.0,0,2.0,1,3.0,0
7936,min_diffuse,30,90,3,3,0.05,0.95,0.9438569910244512,46,3.0,0,3.0,0,2.0,1
7937,min_diffuse,30,90,3,3,0.05,0.95,0.9472292781485664,34,3.0,0,2.0,1,3.0,0
7938,min_diffuse,30,90,3,3,0.05,0.95,0.9277088348902368,63,4.0,0,3.0,1,4.0,0
7939,min_diffuse,30,90,3,3,0.05,0.95,0.9093688823099604,39,3.0,0,2.0,1,2.0,1
7940,min_diffuse,30,90,3,3,0.05,0.95,0.9437727206613684,34,3.0,1,3.0,1,3.0,1
7941,min_diffuse,30,90,3,3,0.05,0.95,0.9072226017219378,23,3.0,1,3.0,1,3.0,1
7942,min_diffuse,30,90,3,3,0.05,0.95,0.9489076252535318,36,3.0,0,2.0,1,2.0,1
7943,min_diffuse,30,90,3,3,0.05,0.95,0.941099348512359,25,3.0,0,2.0,1,2.0,1
7944,min_diffuse,30,90,3,3,0.05,0.95,0.9361022752945064,23,3.0,0,3.0,0,2.0,1
7945,min_diffuse,30,90,3,3,0.05,0.95,0.9436463760704968,40,3.0,0,2.0,1,2.0,1
7946,min_diffuse,30,90,3,3,0.05,0.95,0.929956585795028,42,3.0,1,3.0,1,3.0,1
7947,min_diffuse,30,90,3,3,0.05,0.95,0.9399840663181668,29,3.0,0,2.0,1,3.0,0
7948,min_diffuse,30,90,3,3,0.05,0.95,0.938756876970487,22,3.0,0,2.0,1,2.0,1
7949,min_diffuse,30,90,3,3,0.05,0.95,0.9164729795644933,30,3.0,0,2.0,1,2.0,1
7950,min_diffuse,30,90,3,3,0.05,0.95,0.8806129868685664,11,2.0,1,2.0,1,2.0,1
7951,min_diffuse,30,90,3,3,0.05,0.95,0.9422222419804512,31,3.0,0,2.0,1,2.0,1
7952,min_diffuse,30,90,3,3,0.05,0.95,0.921332264448614,14,3.0,0,2.0,1,3.0,0
7953,min_diffuse,30,90,3,3,0.05,0.95,0.9003504547435167,14,2.0,1,2.0,1,2.0,1
7954,min_diffuse,30,90,3,3,0.05,0.95,0.9183169672612762,16,2.0,1,2.0,1,2.0,1
7955,min_diffuse,30,90,3,3,0.05,0.95,0.8899667094476152,34,3.0,1,3.0,1,3.0,1
7956,min_diffuse,30,90,3,3,0.05,0.95,0.9268775639365252,12,2.0,1,2.0,1,2.0,1
7957,min_diffuse,30,90,3,3,0.05,0.95,0.9476444874482728,22,2.0,1,2.0,1,2.0,1
7958,min_diffuse,30,90,3,3,0.05,0.95,0.8733371400936206,17,3.0,0,2.0,1,2.0,1
7959,min_diffuse,30,90,3,3,0.05,0.95,0.931210045634032,13,3.0,0,2.0,1,2.0,1
7960,min_diffuse,30,90,3,3,0.05,0.95,0.9206087535126048,25,3.0,0,2.0,1,2.0,1
7961,min_diffuse,30,90,3,3,0.05,0.95,0.9466125603735308,18,3.0,1,3.0,1,3.0,1
7962,min_diffuse,30,90,3,3,0.05,0.95,0.9482238791699222,57,4.0,0,3.0,1,3.0,1
7963,min_diffuse,30,90,3,3,0.05,0.95,0.8845455005667788,8,2.0,1,2.0,1,2.0,1
7964,min_diffuse,30,90,3,3,0.05,0.95,0.944363546398464,16,2.0,1,2.0,1,2.0,1
7965,min_diffuse,30,90,3,3,0.05,0.95,0.9315474790228698,29,3.0,1,3.0,1,3.0,1
7966,min_diffuse,30,90,3,3,0.05,0.95,0.9249936361615632,27,3.0,0,2.0,1,2.0,1
7967,min_diffuse,30,90,3,3,0.05,0.95,0.9470995282080972,6,2.0,1,2.0,1,2.0,1
7968,min_diffuse,30,90,3,3,0.05,0.95,0.9253701761021008,32,3.0,0,2.0,1,2.0,1
7969,min_diffuse,30,90,3,3,0.05,0.95,0.943848237165247,33,3.0,1,3.0,1,3.0,1
7970,min_diffuse,30,90,3,3,0.05,0.95,0.9406147244975114,23,2.0,1,2.0,1,2.0,1
7971,min_diffuse,30,90,3,3,0.05,0.95,0.9415400255892844,43,3.0,1,3.0,1,3.0,1
7972,min_diffuse,30,90,3,3,0.05,0.95,0.9240527168687286,11,2.0,1,2.0,1,2.0,1
7973,min_diffuse,30,90,3,3,0.05,0.95,0.9470951161392268,33,3.0,0,2.0,1,2.0,1
7974,min_diffuse,30,90,3,3,0.05,0.95,0.9340568740486352,26,3.0,0,2.0,1,3.0,0
7975,min_diffuse,30,90,3,3,0.05,0.95,0.946013880421378,38,3.0,1,3.0,1,3.0,1
7976,min_diffuse,30,90,3,3,0.05,0.95,0.9373300727266852,24,3.0,0,2.0,1,2.0,1
7977,min_diffuse,30,90,3,3,0.05,0.95,0.9370471088098892,13,3.0,0,2.0,1,3.0,0
7978,min_diffuse,30,90,3,3,0.05,0.95,0.9463969699286569,13,2.0,1,2.0,1,2.0,1
7979,min_diffuse,30,90,3,3,0.05,0.95,0.9252809786454662,11,2.0,1,2.0,1,2.0,1
7980,min_diffuse,30,90,3,3,0.05,0.95,0.93489659348095,31,3.0,1,3.0,1,3.0,1
7981,min_diffuse,30,90,3,3,0.05,0.95,0.9170122676878136,10,2.0,1,2.0,1,2.0,1
7982,min_diffuse,30,90,3,3,0.05,0.95,0.8864566407260529,32,3.0,0,2.0,1,2.0,1
7983,min_diffuse,30,90,3,3,0.05,0.95,0.9494495479916784,16,3.0,0,3.0,0,2.0,1
7984,min_diffuse,30,90,3,3,0.05,0.95,0.9432006973937468,10,2.0,1,2.0,1,3.0,0
7985,min_diffuse,30,90,3,3,0.05,0.95,0.9167026377813068,22,2.0,1,2.0,1,2.0,1
7986,min_diffuse,30,90,3,3,0.05,0.95,0.9261126358997576,58,3.0,1,3.0,1,3.0,1
7987,min_diffuse,30,90,3,3,0.05,0.95,0.9426539941933674,18,2.0,1,2.0,1,3.0,0
7988,min_diffuse,30,90,3,3,0.05,0.95,0.9312047866445948,43,3.0,1,3.0,1,3.0,1
7989,min_diffuse,30,90,3,3,0.05,0.95,0.9465392857974256,60,3.0,1,3.0,1,3.0,1
7990,min_diffuse,30,90,3,3,0.05,0.95,0.9103404754212816,8,2.0,1,2.0,1,2.0,1
7991,min_diffuse,30,90,3,3,0.05,0.95,0.8996317996155685,13,2.0,1,2.0,1,2.0,1
7992,min_diffuse,30,90,3,3,0.05,0.95,0.8719145755241483,14,2.0,1,2.0,1,2.0,1
7993,min_diffuse,30,90,3,3,0.05,0.95,0.9460781868313124,30,3.0,1,3.0,1,3.0,1
7994,min_diffuse,30,90,3,3,0.05,0.95,0.9145681566889396,14,2.0,1,2.0,1,2.0,1
7995,min_diffuse,30,90,3,3,0.05,0.95,0.9446955650848364,21,3.0,0,2.0,1,2.0,1
7996,min_diffuse,30,90,3,3,0.05,0.95,0.9418720421940668,27,3.0,1,3.0,1,3.0,1
7997,min_diffuse,30,90,3,3,0.05,0.95,0.9336444783670694,10,2.0,1,2.0,1,2.0,1
7998,min_diffuse,30,90,3,3,0.05,0.95,0.9443374311529809,34,3.0,0,3.0,0,2.0,1
7999,min_diffuse,30,90,3,3,0.05,0.95,0.9459653890552218,11,2.0,1,2.0,1,2.0,1
8000,min_diffuse,30,90,3,3,0.05,0.95,0.922254355881653,31,3.0,0,3.0,0,2.0,1
8001,min_diffuse,30,90,3,3,0.05,0.95,0.925904674634754,36,3.0,0,3.0,0,2.0,1
8002,min_diffuse,30,90,3,3,0.05,0.95,0.92074158231393,10,2.0,1,2.0,1,2.0,1
8003,min_diffuse,30,90,3,3,0.05,0.95,0.9379106925318076,21,3.0,1,3.0,1,3.0,1
8004,min_diffuse,30,90,3,3,0.05,0.95,0.9098668949365014,7,2.0,1,2.0,1,2.0,1
8005,min_diffuse,30,90,3,3,0.05,0.95,0.9471126663878754,22,3.0,1,3.0,1,3.0,1
8006,min_diffuse,30,90,3,3,0.05,0.95,0.904713390018556,16,2.0,1,2.0,1,2.0,1
8007,min_diffuse,30,90,3,3,0.05,0.95,0.9452173439986982,7,2.0,1,2.0,1,2.0,1
8008,min_diffuse,30,90,3,3,0.05,0.95,0.8647820243899765,7,2.0,1,2.0,1,2.0,1
8009,min_diffuse,30,90,3,3,0.05,0.95,0.9143450018890616,25,3.0,0,2.0,1,2.0,1
8010,min_diffuse,30,90,3,3,0.05,0.95,0.9220181915235488,13,2.0,1,2.0,1,2.0,1
8011,min_diffuse,30,90,3,3,0.05,0.95,0.8955567079877157,17,3.0,0,2.0,1,3.0,0
8012,min_diffuse,30,90,3,3,0.05,0.95,0.9424956603445568,27,3.0,1,3.0,1,3.0,1
8013,min_diffuse,30,90,3,3,0.05,0.95,0.9341239893698488,9,2.0,1,2.0,1,2.0,1
8014,min_diffuse,30,90,3,3,0.05,0.95,0.8520947312523519,13,2.0,1,2.0,1,2.0,1
8015,min_diffuse,30,90,3,3,0.05,0.95,0.8637414599427499,16,2.0,1,2.0,1,2.0,1
8016,min_diffuse,30,90,3,3,0.05,0.95,0.9161882369516406,18,3.0,1,3.0,1,3.0,1
8017,min_diffuse,30,90,3,3,0.05,0.95,0.905456099579322,17,2.0,1,2.0,1,2.0,1
8018,min_diffuse,30,90,3,3,0.05,0.95,0.9095731433945068,24,3.0,1,3.0,1,3.0,1
8019,min_diffuse,30,90,3,3,0.05,0.95,0.9468210894565514,22,3.0,0,2.0,1,2.0,1
8020,min_diffuse,30,90,3,3,0.05,0.95,0.9449875593725428,12,2.0,1,2.0,1,2.0,1
8021,min_diffuse,30,90,3,3,0.05,0.95,0.9122115119316676,27,3.0,0,2.0,1,2.0,1
8022,min_diffuse,30,90,3,3,0.05,0.95,0.9477623854474446,48,3.0,1,3.0,1,3.0,1
8023,min_diffuse,30,90,3,3,0.05,0.95,0.945724994138782,10,2.0,1,2.0,1,2.0,1
8024,min_diffuse,30,90,3,3,0.05,0.95,0.9394804170240804,33,3.0,1,3.0,1,3.0,1
8025,min_diffuse,30,90,3,3,0.05,0.95,0.936793323320483,57,3.0,1,3.0,1,3.0,1
8026,min_diffuse,30,90,3,3,0.05,0.95,0.9383731475049452,11,2.0,1,2.0,1,2.0,1
8027,min_diffuse,30,90,3,3,0.05,0.95,0.9364499678804116,32,3.0,0,3.0,0,2.0,1
8028,min_diffuse,30,90,3,3,0.05,0.95,0.934587364867609,12,2.0,1,2.0,1,2.0,1
8029,min_diffuse,30,90,3,3,0.05,0.95,0.9463402613971998,55,3.0,1,3.0,1,3.0,1
8030,min_diffuse,30,90,3,3,0.05,0.95,0.925781904252026,40,3.0,1,3.0,1,3.0,1
8031,min_diffuse,30,90,3,3,0.05,0.95,0.944840168910606,18,2.0,1,2.0,1,2.0,1
8032,min_diffuse,30,90,3,3,0.05,0.95,0.947668411840802,40,3.0,1,3.0,1,3.0,1
8033,min_diffuse,30,90,3,3,0.05,0.95,0.949367510518872,38,3.0,1,3.0,1,3.0,1
8034,min_diffuse,30,90,3,3,0.05,0.95,0.9240496824336262,35,3.0,0,3.0,0,2.0,1
8035,min_diffuse,30,90,3,3,0.05,0.95,0.9042465257405274,27,3.0,0,2.0,1,2.0,1
8036,min_diffuse,30,90,3,3,0.05,0.95,0.9447287398278512,27,3.0,1,3.0,1,3.0,1
8037,min_diffuse,30,90,3,3,0.05,0.95,0.9060381758120044,11,2.0,1,2.0,1,2.0,1
8038,min_diffuse,30,90,3,3,0.05,0.95,0.9474680912641776,74,4.0,1,4.0,1,4.0,1
8039,min_diffuse,30,90,3,3,0.05,0.95,0.9123835845146993,6,2.0,1,2.0,1,2.0,1
8040,min_diffuse,30,90,3,3,0.05,0.95,0.9459496555590174,38,3.0,1,3.0,1,3.0,1
8041,min_diffuse,30,90,3,3,0.05,0.95,0.924117847916802,7,2.0,1,2.0,1,2.0,1
8042,min_diffuse,30,90,3,3,0.05,0.95,0.9446581890172584,11,2.0,1,2.0,1,2.0,1
8043,min_diffuse,30,90,3,3,0.05,0.95,0.9252436147267298,27,3.0,0,2.0,1,2.0,1
8044,min_diffuse,30,90,3,3,0.05,0.95,0.9128179184342512,25,3.0,0,2.0,1,2.0,1
8045,min_diffuse,30,90,3,3,0.05,0.95,0.9129314994274642,18,3.0,0,2.0,1,2.0,1
8046,min_diffuse,30,90,3,3,0.05,0.95,0.9449136875145964,18,2.0,1,3.0,0,2.0,1
8047,min_diffuse,30,90,3,3,0.05,0.95,0.8332312920546451,11,2.0,1,2.0,1,2.0,1
8048,min_diffuse,30,90,3,3,0.05,0.95,0.9397716212855636,9,2.0,1,2.0,1,2.0,1
8049,min_diffuse,30,90,3,3,0.05,0.95,0.9239468451550018,9,2.0,1,2.0,1,2.0,1
8050,min_diffuse,30,90,3,3,0.05,0.95,0.9195340175071862,15,2.0,1,2.0,1,2.0,1
8051,min_diffuse,30,90,3,3,0.05,0.95,0.9490524666506488,22,3.0,0,2.0,1,2.0,1
8052,min_diffuse,30,90,3,3,0.05,0.95,0.92362592964198,14,2.0,1,2.0,1,2.0,1
8053,min_diffuse,30,90,3,3,0.05,0.95,0.9384305593811196,12,2.0,1,2.0,1,2.0,1
8054,min_diffuse,30,90,3,3,0.05,0.95,0.9451152647332222,29,3.0,1,3.0,1,3.0,1
8055,min_diffuse,30,90,3,3,0.05,0.95,0.9192226709579282,38,3.0,1,3.0,1,3.0,1
8056,min_diffuse,30,90,3,3,0.05,0.95,0.9105092796418276,15,3.0,0,2.0,1,2.0,1
8057,min_diffuse,30,90,3,3,0.05,0.95,0.935787799967351,12,2.0,1,2.0,1,2.0,1
8058,min_diffuse,30,90,3,3,0.05,0.95,0.9498896272669204,31,3.0,1,3.0,1,3.0,1
8059,min_diffuse,30,90,3,3,0.05,0.95,0.907390614760186,7,2.0,1,2.0,1,2.0,1
8060,min_diffuse,30,90,3,3,0.05,0.95,0.93322685467155,15,3.0,1,3.0,1,3.0,1
8061,min_diffuse,30,90,3,3,0.05,0.95,0.8787411178259085,10,2.0,1,2.0,1,2.0,1
8062,min_diffuse,30,90,3,3,0.05,0.95,0.9217819299592012,5,2.0,1,2.0,1,2.0,1
8063,min_diffuse,30,90,3,3,0.05,0.95,0.943504354980299,12,2.0,1,2.0,1,2.0,1
8064,min_diffuse,30,90,3,3,0.05,0.95,0.9377987025111492,20,3.0,0,3.0,0,2.0,1
8065,min_diffuse,30,90,3,3,0.05,0.95,0.9419771235168892,12,2.0,1,2.0,1,2.0,1
8066,min_diffuse,30,90,3,3,0.05,0.95,0.90410473731986,16,2.0,1,2.0,1,2.0,1
8067,min_diffuse,30,90,3,3,0.05,0.95,0.9440173638251168,35,3.0,0,2.0,1,2.0,1
8068,min_diffuse,30,90,3,3,0.05,0.95,0.9490820624209484,30,3.0,1,3.0,1,3.0,1
8069,min_diffuse,30,90,3,3,0.05,0.95,0.9265457149334928,14,2.0,1,2.0,1,3.0,0
8070,min_diffuse,30,90,3,3,0.05,0.95,0.9498609223838022,27,3.0,0,2.0,1,2.0,1
8071,min_diffuse,30,90,3,3,0.05,0.95,0.8526953872910777,7,2.0,1,2.0,1,2.0,1
8072,min_diffuse,30,90,3,3,0.05,0.95,0.9343971742332228,66,4.0,0,3.0,1,3.0,1
8073,min_diffuse,30,90,3,3,0.05,0.95,0.9309416122566528,20,3.0,0,2.0,1,2.0,1
8074,min_diffuse,30,90,3,3,0.05,0.95,0.9380231889867858,27,3.0,1,3.0,1,3.0,1
8075,min_diffuse,30,90,3,3,0.05,0.95,0.9275189486305072,19,3.0,0,2.0,1,2.0,1
8076,min_diffuse,30,90,3,3,0.05,0.95,0.9352906374383098,22,3.0,0,2.0,1,2.0,1
8077,min_diffuse,30,90,3,3,0.05,0.95,0.8920958161895199,16,2.0,1,2.0,1,2.0,1
8078,min_diffuse,30,90,3,3,0.05,0.95,0.9288639912999344,13,3.0,1,3.0,1,3.0,1
8079,min_diffuse,30,90,3,3,0.05,0.95,0.9382964540659934,19,3.0,1,3.0,1,3.0,1
8080,min_diffuse,30,90,3,3,0.05,0.95,0.9439551498389678,25,3.0,1,3.0,1,3.0,1
8081,min_diffuse,30,90,3,3,0.05,0.95,0.919991291780835,9,2.0,1,2.0,1,2.0,1
8082,min_diffuse,30,90,3,3,0.05,0.95,0.930033966153916,36,3.0,1,3.0,1,3.0,1
8083,min_diffuse,30,90,3,3,0.05,0.95,0.9411717140532,51,3.0,1,3.0,1,3.0,1
8084,min_diffuse,30,90,3,3,0.05,0.95,0.870275974767713,20,2.0,1,2.0,1,2.0,1
8085,min_diffuse,30,90,3,3,0.05,0.95,0.9425190710547442,10,2.0,1,2.0,1,2.0,1
8086,min_diffuse,30,90,3,3,0.05,0.95,0.9374737783350092,17,3.0,0,2.0,1,2.0,1
8087,min_diffuse,30,90,3,3,0.05,0.95,0.9044824150934976,11,2.0,1,2.0,1,2.0,1
8088,min_diffuse,30,90,3,3,0.05,0.95,0.9207721050650568,8,2.0,1,2.0,1,2.0,1
8089,min_diffuse,30,90,3,3,0.05,0.95,0.9141508068414912,16,2.0,1,2.0,1,2.0,1
8090,min_diffuse,30,90,3,3,0.05,0.95,0.9375863890942489,21,3.0,1,3.0,1,3.0,1
8091,min_diffuse,30,90,3,3,0.05,0.95,0.9315792748762608,16,2.0,1,2.0,1,2.0,1
8092,min_diffuse,30,90,3,3,0.05,0.95,0.8525526680140887,9,2.0,1,2.0,1,2.0,1
8093,min_diffuse,30,90,3,3,0.05,0.95,0.8990538424482558,13,2.0,1,2.0,1,2.0,1
8094,min_diffuse,30,90,3,3,0.05,0.95,0.9433633238999604,24,3.0,0,2.0,1,2.0,1
8095,min_diffuse,30,90,3,3,0.05,0.95,0.926335869912252,11,2.0,1,2.0,1,2.0,1
8096,min_diffuse,30,90,3,3,0.05,0.95,0.9492865413416336,11,2.0,1,2.0,1,2.0,1
8097,min_diffuse,30,90,3,3,0.05,0.95,0.9136796418829972,18,2.0,1,2.0,1,2.0,1
8098,min_diffuse,30,90,3,3,0.05,0.95,0.9476851006014694,54,3.0,1,3.0,1,3.0,1
8099,min_diffuse,30,90,3,3,0.05,0.95,0.9370071011565024,22,3.0,0,2.0,1,3.0,0
8100,min_diffuse,30,90,3,3,0.05,0.95,0.9377837702726218,21,3.0,0,2.0,1,3.0,0
8101,min_diffuse,30,90,3,3,0.05,0.95,0.92281244871116,7,2.0,1,2.0,1,2.0,1
8102,min_diffuse,30,90,3,3,0.05,0.95,0.9361578829475315,13,2.0,1,2.0,1,2.0,1
8103,min_diffuse,30,90,3,3,0.05,0.95,0.9144264815699056,12,2.0,1,2.0,1,2.0,1
8104,min_diffuse,30,90,3,3,0.05,0.95,0.8426724738748891,13,2.0,1,2.0,1,2.0,1
8105,min_diffuse,30,90,3,3,0.05,0.95,0.948062105377626,26,3.0,1,3.0,1,3.0,1
8106,min_diffuse,30,90,3,3,0.05,0.95,0.9356410566732348,38,3.0,1,3.0,1,3.0,1
8107,min_diffuse,30,90,3,3,0.05,0.95,0.8498614134924136,13,2.0,1,2.0,1,2.0,1
8108,min_diffuse,30,90,3,3,0.05,0.95,0.8468406887689254,11,2.0,1,2.0,1,2.0,1
8109,min_diffuse,30,90,3,3,0.05,0.95,0.9398737720281022,28,3.0,1,3.0,1,3.0,1
8110,min_diffuse,30,90,3,3,0.05,0.95,0.9332803362332484,14,2.0,1,2.0,1,2.0,1
8111,min_diffuse,30,90,3,3,0.05,0.95,0.941716727071548,21,3.0,0,2.0,1,2.0,1
8112,min_diffuse,30,90,3,3,0.05,0.95,0.9147557054286404,19,3.0,0,2.0,1,2.0,1
8113,min_diffuse,30,90,3,3,0.05,0.95,0.9405575651561612,26,3.0,1,3.0,1,3.0,1
8114,min_diffuse,30,90,3,3,0.05,0.95,0.9164331959305936,6,2.0,0,1.0,1,2.0,0
8115,min_diffuse,30,90,3,3,0.05,0.95,0.939637464741817,10,2.0,1,2.0,1,2.0,1
8116,min_diffuse,30,90,3,3,0.05,0.95,0.9411760169114208,23,3.0,1,3.0,1,3.0,1
8117,min_diffuse,30,90,3,3,0.05,0.95,0.9321069577405638,11,2.0,1,2.0,1,2.0,1
8118,min_diffuse,30,90,3,3,0.05,0.95,0.8742048953775212,14,2.0,1,2.0,1,2.0,1
8119,min_diffuse,30,90,3,3,0.05,0.95,0.9447474116496566,34,3.0,0,3.0,0,2.0,1
8120,min_diffuse,30,90,3,3,0.05,0.95,0.9335832234031712,42,4.0,0,3.0,1,3.0,1
8121,min_diffuse,30,90,3,3,0.05,0.95,0.9073246913679516,4,2.0,1,2.0,1,2.0,1
8122,min_diffuse,30,90,3,3,0.05,0.95,0.9291385122118476,27,3.0,0,2.0,1,2.0,1
8123,min_diffuse,30,90,3,3,0.05,0.95,0.939052731203074,12,2.0,1,2.0,1,2.0,1
8124,min_diffuse,30,90,3,3,0.05,0.95,0.8576066195244143,15,2.0,1,2.0,1,2.0,1
8125,min_diffuse,30,90,3,3,0.05,0.95,0.9354740935758368,18,3.0,0,2.0,1,2.0,1
8126,min_diffuse,30,90,3,3,0.05,0.95,0.9372646640006236,14,2.0,1,2.0,1,2.0,1
8127,min_diffuse,30,90,3,3,0.05,0.95,0.9463447457947158,38,3.0,0,2.0,1,2.0,1
8128,min_diffuse,30,90,3,3,0.05,0.95,0.9171226478602204,15,3.0,0,2.0,1,3.0,0
8129,min_diffuse,30,90,3,3,0.05,0.95,0.9230523015142812,25,3.0,0,2.0,1,2.0,1
8130,min_diffuse,30,90,3,3,0.05,0.95,0.933286675166886,15,2.0,1,2.0,1,2.0,1
8131,min_diffuse,30,90,3,3,0.05,0.95,0.9288237078514208,43,3.0,1,3.0,1,3.0,1
8132,min_diffuse,30,90,3,3,0.05,0.95,0.9369393798382442,21,3.0,0,2.0,1,2.0,1
8133,min_diffuse,30,90,3,3,0.05,0.95,0.9362915193828414,11,2.0,1,2.0,1,2.0,1
8134,min_diffuse,30,90,3,3,0.05,0.95,0.9198535884526958,36,3.0,0,2.0,1,2.0,1
8135,min_diffuse,30,90,3,3,0.05,0.95,0.9188291769591966,13,2.0,1,2.0,1,2.0,1
8136,min_diffuse,30,90,3,3,0.05,0.95,0.93851245188522,47,3.0,1,3.0,1,3.0,1
8137,min_diffuse,30,90,3,3,0.05,0.95,0.927139289754104,10,2.0,1,2.0,1,2.0,1
8138,min_diffuse,30,90,3,3,0.05,0.95,0.9480392188980716,8,2.0,1,2.0,1,2.0,1
8139,min_diffuse,30,90,3,3,0.05,0.95,0.906224667250854,6,2.0,1,2.0,1,2.0,1
8140,min_diffuse,30,90,3,3,0.05,0.95,0.9222259948615256,15,2.0,1,2.0,1,3.0,0
8141,min_diffuse,30,90,3,3,0.05,0.95,0.9467435872392213,39,3.0,1,3.0,1,3.0,1
8142,min_diffuse,30,90,3,3,0.05,0.95,0.945412222629708,24,3.0,1,3.0,1,3.0,1
8143,min_diffuse,30,90,3,3,0.05,0.95,0.8878252157543174,6,2.0,1,2.0,1,2.0,1
8144,min_diffuse,30,90,3,3,0.05,0.95,0.900137540739706,29,3.0,1,3.0,1,3.0,1
8145,min_diffuse,30,90,3,3,0.05,0.95,0.9460730192976108,51,3.0,1,3.0,1,3.0,1
8146,min_diffuse,30,90,3,3,0.05,0.95,0.94734071462678,11,2.0,1,2.0,1,2.0,1
8147,min_diffuse,30,90,3,3,0.05,0.95,0.9414158341594012,14,2.0,1,2.0,1,3.0,0
8148,min_diffuse,30,90,3,3,0.05,0.95,0.9333521500448964,33,3.0,1,3.0,1,3.0,1
8149,min_diffuse,30,90,3,3,0.05,0.95,0.933638139840966,14,2.0,1,2.0,1,2.0,1
8150,min_diffuse,30,90,3,3,0.05,0.95,0.9480075212790612,19,3.0,0,2.0,1,2.0,1
8151,min_diffuse,30,90,3,3,0.05,0.95,0.937933265713858,9,2.0,1,2.0,1,2.0,1
8152,min_diffuse,30,90,3,3,0.05,0.95,0.925610918233652,12,2.0,1,2.0,1,2.0,1
8153,min_diffuse,30,90,3,3,0.05,0.95,0.94907726188724,9,2.0,1,2.0,1,2.0,1
8154,min_diffuse,30,90,3,3,0.05,0.95,0.9354332454438118,10,2.0,1,2.0,1,2.0,1
8155,min_diffuse,30,90,3,3,0.05,0.95,0.8770037798421636,8,2.0,1,2.0,1,2.0,1
8156,min_diffuse,30,90,3,3,0.05,0.95,0.8483161226970648,10,2.0,0,2.0,0,1.0,1
8157,min_diffuse,30,90,3,3,0.05,0.95,0.9441060781096056,16,3.0,1,3.0,1,3.0,1
8158,min_diffuse,30,90,3,3,0.05,0.95,0.9361795195403916,25,3.0,0,2.0,1,2.0,1
8159,min_diffuse,30,90,3,3,0.05,0.95,0.872777085152575,9,2.0,1,2.0,1,2.0,1
8160,min_diffuse,30,90,3,3,0.05,0.95,0.8583443893495458,14,2.0,1,2.0,1,2.0,1
8161,min_diffuse,30,90,3,3,0.05,0.95,0.9041201049368892,21,3.0,0,2.0,1,3.0,0
8162,min_diffuse,30,90,3,3,0.05,0.95,0.9260860630787228,16,2.0,1,2.0,1,2.0,1
8163,min_diffuse,30,90,3,3,0.05,0.95,0.9448912672932064,20,3.0,1,3.0,1,3.0,1
8164,min_diffuse,30,90,3,3,0.05,0.95,0.946719185596422,32,3.0,0,3.0,0,2.0,1
8165,min_diffuse,30,90,3,3,0.05,0.95,0.9491846717176806,18,3.0,0,2.0,1,3.0,0
8166,min_diffuse,30,90,3,3,0.05,0.95,0.9301343530573716,25,3.0,0,2.0,1,2.0,1
8167,min_diffuse,30,90,3,3,0.05,0.95,0.915366704258119,18,3.0,0,2.0,1,2.0,1
8168,min_diffuse,30,90,3,3,0.05,0.95,0.919745027803576,30,3.0,1,3.0,1,3.0,1
8169,min_diffuse,30,90,3,3,0.05,0.95,0.9382102935435268,7,2.0,1,2.0,1,2.0,1
8170,min_diffuse,30,90,3,3,0.05,0.95,0.9377702371226756,19,2.0,1,2.0,1,2.0,1
8171,min_diffuse,30,90,3,3,0.05,0.95,0.9286482035667554,16,3.0,1,3.0,1,3.0,1
8172,min_diffuse,30,90,3,3,0.05,0.95,0.8793205737884763,4,2.0,1,2.0,1,2.0,1
8173,min_diffuse,30,90,3,3,0.05,0.95,0.9377122806724592,21,3.0,0,2.0,1,3.0,0
8174,min_diffuse,30,90,3,3,0.05,0.95,0.9460642697848408,20,3.0,0,2.0,1,3.0,0
8175,min_diffuse,30,90,3,3,0.05,0.95,0.9063825207913556,33,4.0,0,3.0,1,3.0,1
8176,min_diffuse,30,90,3,3,0.05,0.95,0.8648813292974061,20,3.0,0,2.0,1,2.0,1
8177,min_diffuse,30,90,3,3,0.05,0.95,0.8823826952901622,17,2.0,1,2.0,1,2.0,1
8178,min_diffuse,30,90,3,3,0.05,0.95,0.9469765282891884,57,4.0,0,3.0,1,3.0,1
8179,min_diffuse,30,90,3,3,0.05,0.95,0.9200620791228894,29,3.0,0,3.0,0,2.0,1
8180,min_diffuse,30,90,3,3,0.05,0.95,0.9435318973466682,22,3.0,0,2.0,1,3.0,0
8181,min_diffuse,30,90,3,3,0.05,0.95,0.9357733616492744,44,3.0,1,3.0,1,3.0,1
8182,min_diffuse,30,90,3,3,0.05,0.95,0.9314982658538312,8,2.0,1,2.0,1,2.0,1
8183,min_diffuse,30,90,3,3,0.05,0.95,0.947947505044714,22,3.0,1,3.0,1,3.0,1
8184,min_diffuse,30,90,3,3,0.05,0.95,0.9476660337386688,42,3.0,1,3.0,1,3.0,1
8185,min_diffuse,30,90,3,3,0.05,0.95,0.9120275172153008,8,2.0,1,2.0,1,2.0,1
8186,min_diffuse,30,90,3,3,0.05,0.95,0.863953498538729,11,2.0,1,2.0,1,2.0,1
8187,min_diffuse,30,90,3,3,0.05,0.95,0.9078305860646952,14,3.0,0,2.0,1,3.0,0
8188,min_diffuse,30,90,3,3,0.05,0.95,0.9492860281491728,26,3.0,0,2.0,1,2.0,1
8189,min_diffuse,30,90,3,3,0.05,0.95,0.9481139457131574,12,2.0,1,2.0,1,2.0,1
8190,min_diffuse,30,90,3,3,0.05,0.95,0.8888055488540805,38,3.0,0,2.0,1,2.0,1
8191,min_diffuse,30,90,3,3,0.05,0.95,0.9220650559530768,17,2.0,1,2.0,1,3.0,0
8192,min_diffuse,30,90,3,3,0.05,0.95,0.8883316784946085,13,2.0,1,2.0,1,3.0,0
8193,min_diffuse,30,90,3,3,0.05,0.95,0.926996973750443,18,2.0,1,2.0,1,2.0,1
8194,min_diffuse,30,90,3,3,0.05,0.95,0.9493790795850644,9,2.0,1,2.0,1,2.0,1
8195,min_diffuse,30,90,3,3,0.05,0.95,0.891626763876146,15,3.0,0,2.0,1,2.0,1
8196,min_diffuse,30,90,3,3,0.05,0.95,0.8901783682231426,6,2.0,1,2.0,1,2.0,1
8197,min_diffuse,30,90,3,3,0.05,0.95,0.8816324289196975,12,2.0,1,2.0,1,2.0,1
8198,min_diffuse,30,90,3,3,0.05,0.95,0.900793870805742,9,2.0,1,2.0,1,2.0,1
8199,min_diffuse,30,90,3,3,0.05,0.95,0.885185442876914,14,3.0,0,2.0,1,2.0,1
8200,min_diffuse,30,90,3,3,0.05,0.95,0.9499908451521224,21,3.0,1,3.0,1,3.0,1
8201,min_diffuse,30,90,3,3,0.05,0.95,0.8897569490092484,12,2.0,1,2.0,1,2.0,1
8202,min_diffuse,30,90,3,3,0.05,0.95,0.9483685163609784,38,3.0,0,2.0,1,2.0,1
8203,min_diffuse,30,90,3,3,0.05,0.95,0.9147218665058444,18,2.0,1,2.0,1,2.0,1
8204,min_diffuse,30,90,3,3,0.05,0.95,0.9321448856739484,9,2.0,1,2.0,1,2.0,1
8205,min_diffuse,30,90,3,3,0.05,0.95,0.9071479535002568,7,2.0,1,2.0,1,2.0,1
8206,min_diffuse,30,90,3,3,0.05,0.95,0.9332616365357388,9,2.0,1,2.0,1,2.0,1
8207,min_diffuse,30,90,3,3,0.05,0.95,0.8769759208755425,10,2.0,1,2.0,1,2.0,1
8208,min_diffuse,30,90,3,3,0.05,0.95,0.9211480872512732,40,3.0,1,3.0,1,3.0,1
8209,min_diffuse,30,90,3,3,0.05,0.95,0.9256046335694248,8,2.0,1,2.0,1,2.0,1
8210,min_diffuse,30,90,3,3,0.05,0.95,0.9415633102324336,47,3.0,1,3.0,1,3.0,1
8211,min_diffuse,30,90,3,3,0.05,0.95,0.8696233337864924,21,3.0,0,2.0,1,2.0,1
8212,min_diffuse,30,90,3,3,0.05,0.95,0.9292325052324082,24,3.0,0,3.0,0,2.0,1
8213,min_diffuse,30,90,3,3,0.05,0.95,0.9195419574313758,15,2.0,1,2.0,1,2.0,1
8214,min_diffuse,30,90,3,3,0.05,0.95,0.9372251348245494,17,3.0,0,2.0,1,3.0,0
8215,min_diffuse,30,90,3,3,0.05,0.95,0.9130964898757812,19,3.0,0,2.0,1,2.0,1
8216,min_diffuse,30,90,3,3,0.05,0.95,0.9367126936837764,57,4.0,0,3.0,1,3.0,1
8217,min_diffuse,30,90,3,3,0.05,0.95,0.9399440126444808,19,2.0,1,2.0,1,2.0,1
8218,min_diffuse,30,90,3,3,0.05,0.95,0.9362155343103014,17,3.0,0,3.0,0,2.0,1
8219,min_diffuse,30,90,3,3,0.05,0.95,0.9094107441021884,14,2.0,1,2.0,1,2.0,1
8220,min_diffuse,30,90,3,3,0.05,0.95,0.8141395861905657,6,2.0,1,2.0,1,2.0,1
8221,min_diffuse,30,90,3,3,0.05,0.95,0.9205610704261712,25,3.0,0,3.0,0,2.0,1
8222,min_diffuse,30,90,3,3,0.05,0.95,0.9249950114178644,19,3.0,0,2.0,1,2.0,1
8223,min_diffuse,30,90,3,3,0.05,0.95,0.9472511691595574,24,3.0,0,2.0,1,2.0,1
8224,min_diffuse,30,90,3,3,0.05,0.95,0.9321376036400792,44,3.0,1,3.0,1,3.0,1
8225,min_diffuse,30,90,3,3,0.05,0.95,0.9478184085956268,34,3.0,0,2.0,1,2.0,1
8226,min_diffuse,30,90,3,3,0.05,0.95,0.9369384106728954,27,3.0,0,2.0,1,2.0,1
8227,min_diffuse,30,90,3,3,0.05,0.95,0.9191176293282716,9,2.0,1,2.0,1,2.0,1
8228,min_diffuse,30,90,3,3,0.05,0.95,0.9167631789333508,17,2.0,1,2.0,1,2.0,1
8229,min_diffuse,30,90,3,3,0.05,0.95,0.920997170237717,43,3.0,0,3.0,0,2.0,1
8230,min_diffuse,30,90,3,3,0.05,0.95,0.91835546440327,30,3.0,1,3.0,1,3.0,1
8231,min_diffuse,30,90,3,3,0.05,0.95,0.946488178718196,22,3.0,0,2.0,1,2.0,1
8232,min_diffuse,30,90,3,3,0.05,0.95,0.907284985934116,34,3.0,0,2.0,1,2.0,1
8233,min_diffuse,30,90,3,3,0.05,0.95,0.9296182352926377,22,3.0,0,2.0,1,2.0,1
8234,min_diffuse,30,90,3,3,0.05,0.95,0.9372251498348924,15,2.0,1,2.0,1,2.0,1
8235,min_diffuse,30,90,3,3,0.05,0.95,0.9481071243340408,21,3.0,0,2.0,1,2.0,1
8236,min_diffuse,30,90,3,3,0.05,0.95,0.8945941820320784,8,2.0,1,2.0,1,2.0,1
8237,min_diffuse,30,90,3,3,0.05,0.95,0.9093825114779974,10,2.0,1,2.0,1,2.0,1
8238,min_diffuse,30,90,3,3,0.05,0.95,0.9409788176744488,36,3.0,0,2.0,1,2.0,1
8239,min_diffuse,30,90,3,3,0.05,0.95,0.9491083326604252,7,2.0,1,2.0,1,2.0,1
8240,min_diffuse,30,90,3,3,0.05,0.95,0.9471763641065184,24,3.0,0,2.0,1,2.0,1
8241,min_diffuse,30,90,3,3,0.05,0.95,0.8819754139778678,10,2.0,1,2.0,1,2.0,1
8242,min_diffuse,30,90,3,3,0.05,0.95,0.9354944229243904,28,3.0,1,3.0,1,3.0,1
8243,min_diffuse,30,90,3,3,0.05,0.95,0.9419394510998204,12,2.0,1,2.0,1,2.0,1
8244,min_diffuse,30,90,3,3,0.05,0.95,0.8858884373862563,23,3.0,1,3.0,1,3.0,1
8245,min_diffuse,30,90,3,3,0.05,0.95,0.9281626030015916,20,2.0,1,3.0,0,2.0,1
8246,min_diffuse,30,90,3,3,0.05,0.95,0.9240427932681214,27,3.0,1,3.0,1,3.0,1
8247,min_diffuse,30,90,3,3,0.05,0.95,0.9180924776805904,44,3.0,1,3.0,1,3.0,1
8248,min_diffuse,30,90,3,3,0.05,0.95,0.8708348804410836,7,2.0,1,2.0,1,2.0,1
8249,min_diffuse,30,90,3,3,0.05,0.95,0.9485682716815036,18,2.0,1,2.0,1,2.0,1
8250,min_diffuse,30,90,3,3,0.05,0.95,0.9454305704689576,18,3.0,0,2.0,1,2.0,1
8251,min_diffuse,30,90,3,3,0.05,0.95,0.9324997044264676,33,3.0,0,2.0,1,2.0,1
8252,min_diffuse,30,90,3,3,0.05,0.95,0.7963150735645452,19,2.0,1,2.0,1,2.0,1
8253,min_diffuse,30,90,3,3,0.05,0.95,0.8954634259974061,11,2.0,1,2.0,1,2.0,1
8254,min_diffuse,30,90,3,3,0.05,0.95,0.8695681014209407,11,2.0,1,2.0,1,2.0,1
8255,min_diffuse,30,90,3,3,0.05,0.95,0.928868956023744,22,3.0,0,3.0,0,2.0,1
8256,min_diffuse,30,90,3,3,0.05,0.95,0.9354322241501284,36,3.0,0,3.0,0,2.0,1
8257,min_diffuse,30,90,3,3,0.05,0.95,0.9427080078247546,6,2.0,1,2.0,1,2.0,1
8258,min_diffuse,30,90,3,3,0.05,0.95,0.9215732399444844,51,3.0,1,3.0,1,3.0,1
8259,min_diffuse,30,90,3,3,0.05,0.95,0.9352294183481952,13,2.0,1,2.0,1,2.0,1
8260,min_diffuse,30,90,3,3,0.05,0.95,0.8769682653187113,12,2.0,1,2.0,1,2.0,1
8261,min_diffuse,30,90,3,3,0.05,0.95,0.8602857996764225,11,2.0,1,2.0,1,2.0,1
8262,min_diffuse,30,90,3,3,0.05,0.95,0.9336583161610892,24,3.0,1,3.0,1,3.0,1
8263,min_diffuse,30,90,3,3,0.05,0.95,0.9057489354796782,15,3.0,0,3.0,0,2.0,1
8264,min_diffuse,30,90,3,3,0.05,0.95,0.9433315772546688,11,2.0,1,2.0,1,2.0,1
8265,min_diffuse,30,90,3,3,0.05,0.95,0.9208811638378184,28,3.0,0,3.0,0,2.0,1
8266,min_diffuse,30,90,3,3,0.05,0.95,0.928048476524044,10,2.0,1,2.0,1,2.0,1
8267,min_diffuse,30,90,3,3,0.05,0.95,0.9150836956023,17,3.0,0,2.0,1,2.0,1
8268,min_diffuse,30,90,3,3,0.05,0.95,0.918516016217462,8,2.0,1,2.0,1,2.0,1
8269,min_diffuse,30,90,3,3,0.05,0.95,0.9481778112349656,56,3.0,1,3.0,1,3.0,1
8270,min_diffuse,30,90,3,3,0.05,0.95,0.8924945408693715,4,2.0,1,2.0,1,2.0,1
8271,min_diffuse,30,90,3,3,0.05,0.95,0.94690297685317,11,2.0,1,2.0,1,2.0,1
8272,min_diffuse,30,90,3,3,0.05,0.95,0.9258748263824996,86,3.0,1,3.0,1,3.0,1
8273,min_diffuse,30,90,3,3,0.05,0.95,0.9470741907570664,17,3.0,0,2.0,1,3.0,0
8274,min_diffuse,30,90,3,3,0.05,0.95,0.9474981089547508,15,2.0,1,2.0,1,2.0,1
8275,min_diffuse,30,90,3,3,0.05,0.95,0.9268841097774544,18,3.0,0,2.0,1,2.0,1
8276,min_diffuse,30,90,3,3,0.05,0.95,0.9487757454872534,39,3.0,1,3.0,1,3.0,1
8277,min_diffuse,30,90,3,3,0.05,0.95,0.9142472688369504,9,2.0,1,2.0,1,2.0,1
8278,min_diffuse,30,90,3,3,0.05,0.95,0.918801407177646,12,2.0,1,2.0,1,2.0,1
8279,min_diffuse,30,90,3,3,0.05,0.95,0.8812185037135859,7,2.0,1,2.0,1,2.0,1
8280,min_diffuse,30,90,3,3,0.05,0.95,0.8731557479948736,9,2.0,1,2.0,1,2.0,1
8281,min_diffuse,30,90,3,3,0.05,0.95,0.947538428665844,25,3.0,0,2.0,1,2.0,1
8282,min_diffuse,30,90,3,3,0.05,0.95,0.9007740543223738,16,2.0,1,2.0,1,2.0,1
8283,min_diffuse,30,90,3,3,0.05,0.95,0.8935709203830277,9,2.0,1,2.0,1,2.0,1
8284,min_diffuse,30,90,3,3,0.05,0.95,0.9477662303135792,8,2.0,1,2.0,1,2.0,1
8285,min_diffuse,30,90,3,3,0.05,0.95,0.902513267263692,21,2.0,1,2.0,1,2.0,1
8286,min_diffuse,30,90,3,3,0.05,0.95,0.9453045785711268,55,3.0,0,3.0,0,2.0,1
8287,min_diffuse,30,90,3,3,0.05,0.95,0.9493347482763672,45,3.0,1,3.0,1,3.0,1
8288,min_diffuse,30,90,3,3,0.05,0.95,0.938853830534197,21,3.0,0,2.0,1,2.0,1
8289,min_diffuse,30,90,3,3,0.05,0.95,0.9398149411707144,10,2.0,1,2.0,1,2.0,1
8290,min_diffuse,30,90,3,3,0.05,0.95,0.8738680937140823,9,2.0,1,2.0,1,2.0,1
8291,min_diffuse,30,90,3,3,0.05,0.95,0.9309340160109398,16,3.0,0,2.0,1,2.0,1
8292,min_diffuse,30,90,3,3,0.05,0.95,0.9302105109943236,26,3.0,1,3.0,1,3.0,1
8293,min_diffuse,30,90,3,3,0.05,0.95,0.9419866642586048,15,2.0,1,2.0,1,2.0,1
8294,min_diffuse,30,90,3,3,0.05,0.95,0.9429503753462968,51,4.0,1,4.0,1,4.0,1
8295,min_diffuse,30,90,3,3,0.05,0.95,0.912887940948707,15,2.0,1,2.0,1,3.0,0
8296,min_diffuse,30,90,3,3,0.05,0.95,0.937443696183435,9,2.0,1,2.0,1,2.0,1
8297,min_diffuse,30,90,3,3,0.05,0.95,0.9343895446490124,26,3.0,0,3.0,0,2.0,1
8298,min_diffuse,30,90,3,3,0.05,0.95,0.8956099518600911,12,2.0,1,2.0,1,2.0,1
8299,min_diffuse,30,90,3,3,0.05,0.95,0.8497784935837147,10,2.0,1,2.0,1,2.0,1
8300,min_diffuse,30,90,3,3,0.05,0.95,0.9417236870148242,47,3.0,1,3.0,1,3.0,1
8301,min_diffuse,30,90,3,3,0.05,0.95,0.9204451690204046,24,3.0,0,2.0,1,2.0,1
8302,min_diffuse,30,90,3,3,0.05,0.95,0.9160324314345824,14,2.0,1,2.0,1,2.0,1
8303,min_diffuse,30,90,3,3,0.05,0.95,0.9075831871460018,21,3.0,0,3.0,0,2.0,1
8304,min_diffuse,30,90,3,3,0.05,0.95,0.939065639912836,13,2.0,1,2.0,1,2.0,1
8305,min_diffuse,30,90,3,3,0.05,0.95,0.9479832612535564,71,4.0,1,4.0,1,4.0,1
8306,min_diffuse,30,90,3,3,0.05,0.95,0.9403796056563068,45,3.0,1,3.0,1,3.0,1
8307,min_diffuse,30,90,3,3,0.05,0.95,0.9327789513598675,14,3.0,0,2.0,1,2.0,1
8308,min_diffuse,30,90,3,3,0.05,0.95,0.8087199320056837,8,2.0,1,2.0,1,2.0,1
8309,min_diffuse,30,90,3,3,0.05,0.95,0.939370152690092,8,2.0,1,2.0,1,2.0,1
8310,min_diffuse,30,90,3,3,0.05,0.95,0.8703969153881561,23,2.0,1,2.0,1,2.0,1
8311,min_diffuse,30,90,3,3,0.05,0.95,0.928487564754963,26,3.0,0,2.0,1,2.0,1
8312,min_diffuse,30,90,3,3,0.05,0.95,0.9379485864734208,17,2.0,1,2.0,1,2.0,1
8313,min_diffuse,30,90,3,3,0.05,0.95,0.9191064934452912,8,2.0,1,2.0,1,3.0,0
8314,min_diffuse,30,90,3,3,0.05,0.95,0.8668199020702562,14,2.0,1,2.0,1,2.0,1
8315,min_diffuse,30,90,3,3,0.05,0.95,0.9232922101519724,20,2.0,1,2.0,1,2.0,1
8316,min_diffuse,30,90,3,3,0.05,0.95,0.9122444237778552,21,3.0,0,2.0,1,3.0,0
8317,min_diffuse,30,90,3,3,0.05,0.95,0.9342787262690728,15,3.0,1,3.0,1,3.0,1
8318,min_diffuse,30,90,3,3,0.05,0.95,0.9491535971716196,8,2.0,1,2.0,1,2.0,1
8319,min_diffuse,30,90,3,3,0.05,0.95,0.9304775114364636,23,3.0,0,2.0,1,2.0,1
8320,min_diffuse,30,90,3,3,0.05,0.95,0.9262104229372364,40,3.0,0,3.0,0,2.0,1
8321,min_diffuse,30,90,3,3,0.05,0.95,0.9457754697315628,20,3.0,0,2.0,1,2.0,1
8322,min_diffuse,30,90,3,3,0.05,0.95,0.856225591751722,13,2.0,1,2.0,1,2.0,1
8323,min_diffuse,30,90,3,3,0.05,0.95,0.9493939536304016,10,2.0,1,2.0,1,2.0,1
8324,min_diffuse,30,90,3,3,0.05,0.95,0.839532079719735,7,2.0,1,2.0,1,2.0,1
8325,min_diffuse,30,90,3,3,0.05,0.95,0.8917966862472182,14,2.0,1,2.0,1,2.0,1
8326,min_diffuse,30,90,3,3,0.05,0.95,0.9200392683463532,28,3.0,1,3.0,1,3.0,1
8327,min_diffuse,30,90,3,3,0.05,0.95,0.9442564387646524,13,2.0,1,2.0,1,3.0,0
8328,min_diffuse,30,90,3,3,0.05,0.95,0.9233996538688378,19,3.0,1,3.0,1,3.0,1
8329,min_diffuse,30,90,3,3,0.05,0.95,0.9466437579955445,49,3.0,1,3.0,1,3.0,1
8330,min_diffuse,30,90,3,3,0.05,0.95,0.9400064501093826,49,4.0,1,4.0,1,4.0,1
8331,min_diffuse,30,90,3,3,0.05,0.95,0.9112464381122646,10,2.0,1,2.0,1,2.0,1
8332,min_diffuse,30,90,3,3,0.05,0.95,0.9325757810748182,22,3.0,1,3.0,1,3.0,1
8333,min_diffuse,30,90,3,3,0.05,0.95,0.9078572685265756,10,2.0,1,2.0,1,2.0,1
8334,min_diffuse,30,90,3,3,0.05,0.95,0.8955475927765497,14,2.0,1,2.0,1,2.0,1
8335,min_diffuse,30,90,3,3,0.05,0.95,0.9270747151862893,36,3.0,1,3.0,1,3.0,1
8336,min_diffuse,30,90,3,3,0.05,0.95,0.8868415798354392,16,2.0,1,2.0,1,2.0,1
8337,min_diffuse,30,90,3,3,0.05,0.95,0.9498249887420372,46,4.0,0,3.0,1,3.0,1
8338,min_diffuse,30,90,3,3,0.05,0.95,0.8640086697412815,9,2.0,1,2.0,1,2.0,1
8339,min_diffuse,30,90,3,3,0.05,0.95,0.9245955076394669,12,2.0,1,2.0,1,2.0,1
8340,min_diffuse,30,90,3,3,0.05,0.95,0.911829441403038,15,3.0,0,2.0,1,2.0,1
8341,min_diffuse,30,90,3,3,0.05,0.95,0.9275211126642084,22,2.0,1,2.0,1,2.0,1
8342,min_diffuse,30,90,3,3,0.05,0.95,0.9159666361946088,15,3.0,0,2.0,1,3.0,0
8343,min_diffuse,30,90,3,3,0.05,0.95,0.9350122505404308,38,3.0,1,3.0,1,3.0,1
8344,min_diffuse,30,90,3,3,0.05,0.95,0.915510516795122,10,2.0,1,2.0,1,2.0,1
8345,min_diffuse,30,90,3,3,0.05,0.95,0.923360601601427,19,3.0,0,2.0,1,2.0,1
8346,min_diffuse,30,90,3,3,0.05,0.95,0.9253587595203412,60,3.0,1,3.0,1,3.0,1
8347,min_diffuse,30,90,3,3,0.05,0.95,0.9372267827446952,14,2.0,1,2.0,1,2.0,1
8348,min_diffuse,30,90,3,3,0.05,0.95,0.9473549966471816,18,2.0,1,2.0,1,2.0,1
8349,min_diffuse,30,90,3,3,0.05,0.95,0.949018596840069,43,3.0,1,3.0,1,3.0,1
8350,min_diffuse,30,90,3,3,0.05,0.95,0.9094653362172804,9,2.0,1,2.0,1,2.0,1
8351,min_diffuse,30,90,3,3,0.05,0.95,0.9165995515672384,10,2.0,1,2.0,1,2.0,1
8352,min_diffuse,30,90,3,3,0.05,0.95,0.9454897215068744,31,3.0,0,2.0,1,3.0,0
8353,min_diffuse,30,90,3,3,0.05,0.95,0.9346906299678276,7,2.0,1,2.0,1,2.0,1
8354,min_diffuse,30,90,3,3,0.05,0.95,0.9179513991325804,9,2.0,1,2.0,1,2.0,1
8355,min_diffuse,30,90,3,3,0.05,0.95,0.94971591174888,13,2.0,1,2.0,1,2.0,1
8356,min_diffuse,30,90,3,3,0.05,0.95,0.8525529418579476,6,2.0,1,2.0,1,2.0,1
8357,min_diffuse,30,90,3,3,0.05,0.95,0.9368033198197496,37,4.0,0,3.0,1,4.0,0
8358,min_diffuse,30,90,3,3,0.05,0.95,0.906244647263945,14,2.0,1,2.0,1,2.0,1
8359,min_diffuse,30,90,3,3,0.05,0.95,0.8955447530223614,35,3.0,0,2.0,1,2.0,1
8360,min_diffuse,30,90,3,3,0.05,0.95,0.9358241249408428,32,3.0,0,2.0,1,2.0,1
8361,min_diffuse,30,90,3,3,0.05,0.95,0.8473840212477023,7,2.0,1,2.0,1,2.0,1
8362,min_diffuse,30,90,3,3,0.05,0.95,0.8748578900085415,23,3.0,0,2.0,1,2.0,1
8363,min_diffuse,30,90,3,3,0.05,0.95,0.9392078118349866,43,3.0,1,3.0,1,3.0,1
8364,min_diffuse,30,90,3,3,0.05,0.95,0.9142683253670746,15,2.0,1,2.0,1,2.0,1
8365,min_diffuse,30,90,3,3,0.05,0.95,0.8959601717822813,11,2.0,1,2.0,1,2.0,1
8366,min_diffuse,30,90,3,3,0.05,0.95,0.9367215140406144,11,2.0,1,2.0,1,2.0,1
8367,min_diffuse,30,90,3,3,0.05,0.95,0.9303460519970532,18,3.0,0,2.0,1,2.0,1
8368,min_diffuse,30,90,3,3,0.05,0.95,0.9418764601101492,14,3.0,0,2.0,1,3.0,0
8369,min_diffuse,30,90,3,3,0.05,0.95,0.9440636028508808,26,2.0,1,2.0,1,2.0,1
8370,min_diffuse,30,90,3,3,0.05,0.95,0.9448232609739404,15,2.0,1,3.0,0,3.0,0
8371,min_diffuse,30,90,3,3,0.05,0.95,0.9150448258033606,25,3.0,0,2.0,1,2.0,1
8372,min_diffuse,30,90,3,3,0.05,0.95,0.939224632007944,24,3.0,1,3.0,1,3.0,1
8373,min_diffuse,30,90,3,3,0.05,0.95,0.9287834775320032,12,2.0,1,2.0,1,2.0,1
8374,min_diffuse,30,90,3,3,0.05,0.95,0.9161571029626928,6,2.0,1,2.0,1,2.0,1
8375,min_diffuse,30,90,3,3,0.05,0.95,0.9454489083559612,16,3.0,0,2.0,1,3.0,0
8376,min_diffuse,30,90,3,3,0.05,0.95,0.8703788653135708,18,3.0,1,3.0,1,3.0,1
8377,min_diffuse,30,90,3,3,0.05,0.95,0.9347410826395954,34,3.0,0,3.0,0,2.0,1
8378,min_diffuse,30,90,3,3,0.05,0.95,0.8538942802853083,5,2.0,1,2.0,1,2.0,1
8379,min_diffuse,30,90,3,3,0.05,0.95,0.9340847030652428,65,3.0,0,3.0,0,2.0,1
8380,min_diffuse,30,90,3,3,0.05,0.95,0.92216709583921,15,2.0,1,2.0,1,2.0,1
8381,min_diffuse,30,90,3,3,0.05,0.95,0.94416924927816,15,3.0,0,2.0,1,2.0,1
8382,min_diffuse,30,90,3,3,0.05,0.95,0.9177922313465068,12,2.0,1,3.0,0,3.0,0
8383,min_diffuse,30,90,3,3,0.05,0.95,0.9204953124325892,25,3.0,1,3.0,1,3.0,1
8384,min_diffuse,30,90,3,3,0.05,0.95,0.9346862740806868,13,2.0,1,2.0,1,2.0,1
8385,min_diffuse,30,90,3,3,0.05,0.95,0.8570280527885006,15,2.0,1,2.0,1,2.0,1
8386,min_diffuse,30,90,3,3,0.05,0.95,0.8967203805877101,13,2.0,1,2.0,1,2.0,1
8387,min_diffuse,30,90,3,3,0.05,0.95,0.9271216011242844,19,3.0,0,2.0,1,2.0,1
8388,min_diffuse,30,90,3,3,0.05,0.95,0.936016183062572,18,2.0,1,2.0,1,2.0,1
8389,min_diffuse,30,90,3,3,0.05,0.95,0.9415068648976948,22,3.0,0,2.0,1,2.0,1
8390,min_diffuse,30,90,3,3,0.05,0.95,0.9398451047345634,22,3.0,1,3.0,1,3.0,1
8391,min_diffuse,30,90,3,3,0.05,0.95,0.9297446372720364,19,3.0,1,3.0,1,3.0,1
8392,min_diffuse,30,90,3,3,0.05,0.95,0.9398880060190594,12,2.0,1,2.0,1,2.0,1
8393,min_diffuse,30,90,3,3,0.05,0.95,0.9234718012957271,42,3.0,0,2.0,1,2.0,1
8394,min_diffuse,30,90,3,3,0.05,0.95,0.944571208439878,14,2.0,1,2.0,1,2.0,1
8395,min_diffuse,30,90,3,3,0.05,0.95,0.9300482813651864,24,3.0,0,2.0,1,2.0,1
8396,min_diffuse,30,90,3,3,0.05,0.95,0.9459199235452244,15,3.0,1,3.0,1,3.0,1
8397,min_diffuse,30,90,3,3,0.05,0.95,0.921314137170364,10,2.0,1,2.0,1,2.0,1
8398,min_diffuse,30,90,3,3,0.05,0.95,0.9341670978209348,46,3.0,0,3.0,0,2.0,1
8399,min_diffuse,30,90,3,3,0.05,0.95,0.9290551341994242,57,3.0,1,3.0,1,3.0,1
8400,min_diffuse,30,90,3,3,0.05,0.95,0.828839636733177,19,3.0,0,2.0,1,3.0,0
8401,min_diffuse,30,90,3,3,0.05,0.95,0.9367941014751232,42,3.0,0,2.0,1,2.0,1
8402,min_diffuse,30,90,3,3,0.05,0.95,0.8853849433735543,11,2.0,1,2.0,1,2.0,1
8403,min_diffuse,30,90,3,3,0.05,0.95,0.911595921165506,24,3.0,0,2.0,1,3.0,0
8404,min_diffuse,30,90,3,3,0.05,0.95,0.9392215719474224,10,2.0,1,2.0,1,2.0,1
8405,min_diffuse,30,90,3,3,0.05,0.95,0.9409779379190684,70,3.0,1,3.0,1,3.0,1
8406,min_diffuse,30,90,3,3,0.05,0.95,0.9348442249229264,6,2.0,1,2.0,1,2.0,1
8407,min_diffuse,30,90,3,3,0.05,0.95,0.9482120828070628,19,2.0,1,2.0,1,2.0,1
8408,min_diffuse,30,90,3,3,0.05,0.95,0.9184644990568614,25,3.0,1,3.0,1,3.0,1
8409,min_diffuse,30,90,3,3,0.05,0.95,0.854915015583064,17,3.0,1,3.0,1,3.0,1
8410,min_diffuse,30,90,3,3,0.05,0.95,0.938432881173212,26,3.0,1,3.0,1,3.0,1
8411,min_diffuse,30,90,3,3,0.05,0.95,0.9118189291642512,44,3.0,1,3.0,1,3.0,1
8412,min_diffuse,30,90,3,3,0.05,0.95,0.944560911280916,10,2.0,1,2.0,1,2.0,1
8413,min_diffuse,30,90,3,3,0.05,0.95,0.9495364864539678,31,3.0,1,3.0,1,3.0,1
8414,min_diffuse,30,90,3,3,0.05,0.95,0.9350332472237002,9,2.0,1,2.0,1,2.0,1
8415,min_diffuse,30,90,3,3,0.05,0.95,0.8196685331179344,7,2.0,1,2.0,1,2.0,1
8416,min_diffuse,30,90,3,3,0.05,0.95,0.8884796205288172,5,2.0,1,2.0,1,2.0,1
8417,min_diffuse,30,90,3,3,0.05,0.95,0.9487457095915588,11,2.0,1,2.0,1,2.0,1
8418,min_diffuse,30,90,3,3,0.05,0.95,0.9336884502389428,44,3.0,1,3.0,1,3.0,1
8419,min_diffuse,30,90,3,3,0.05,0.95,0.8892800730168007,14,2.0,1,2.0,1,2.0,1
8420,min_diffuse,30,90,3,3,0.05,0.95,0.8388857570014865,7,2.0,1,2.0,1,2.0,1
8421,min_diffuse,30,90,3,3,0.05,0.95,0.9480588629200236,29,3.0,1,3.0,1,3.0,1
8422,min_diffuse,30,90,3,3,0.05,0.95,0.9470594869579672,12,2.0,1,2.0,1,2.0,1
8423,min_diffuse,30,90,3,3,0.05,0.95,0.9445158983493306,13,2.0,1,2.0,1,2.0,1
8424,min_diffuse,30,90,3,3,0.05,0.95,0.9020658465729268,7,2.0,1,2.0,1,2.0,1
8425,min_diffuse,30,90,3,3,0.05,0.95,0.9416859240733916,19,3.0,0,2.0,1,2.0,1
8426,min_diffuse,30,90,3,3,0.05,0.95,0.9335938996282968,16,2.0,1,2.0,1,2.0,1
8427,min_diffuse,30,90,3,3,0.05,0.95,0.9414645190396088,49,4.0,0,3.0,1,4.0,0
8428,min_diffuse,30,90,3,3,0.05,0.95,0.9458007744562706,55,4.0,0,3.0,1,3.0,1
8429,min_diffuse,30,90,3,3,0.05,0.95,0.9065711856315726,19,3.0,0,2.0,1,2.0,1
8430,min_diffuse,30,90,3,3,0.05,0.95,0.9342037018914332,10,2.0,1,2.0,1,2.0,1
8431,min_diffuse,30,90,3,3,0.05,0.95,0.8422496387800735,8,2.0,1,2.0,1,2.0,1
8432,min_diffuse,30,90,3,3,0.05,0.95,0.9424836661318414,34,3.0,0,3.0,0,2.0,1
8433,min_diffuse,30,90,3,3,0.05,0.95,0.935767156727438,26,3.0,1,3.0,1,3.0,1
8434,min_diffuse,30,90,3,3,0.05,0.95,0.9290802955900788,18,3.0,0,2.0,1,3.0,0
8435,min_diffuse,30,90,3,3,0.05,0.95,0.942434479814941,21,2.0,1,2.0,1,2.0,1
8436,min_diffuse,30,90,3,3,0.05,0.95,0.841730519457562,19,3.0,0,2.0,1,2.0,1
8437,min_diffuse,30,90,3,3,0.05,0.95,0.9109422806869876,20,3.0,1,3.0,1,3.0,1
8438,min_diffuse,30,90,3,3,0.05,0.95,0.9493266133449436,106,3.0,1,3.0,1,3.0,1
8439,min_diffuse,30,90,3,3,0.05,0.95,0.948365572820338,56,3.0,0,3.0,0,2.0,1
8440,min_diffuse,30,90,3,3,0.05,0.95,0.936314286608302,13,2.0,1,2.0,1,2.0,1
8441,min_diffuse,30,90,3,3,0.05,0.95,0.949803794400316,24,3.0,0,2.0,1,3.0,0
8442,min_diffuse,30,90,3,3,0.05,0.95,0.922312718336528,9,2.0,1,2.0,1,2.0,1
8443,min_diffuse,30,90,3,3,0.05,0.95,0.947903882857324,76,3.0,1,3.0,1,3.0,1
8444,min_diffuse,30,90,3,3,0.05,0.95,0.9469123745816048,15,3.0,0,2.0,1,3.0,0
8445,min_diffuse,30,90,3,3,0.05,0.95,0.8932544119723553,22,3.0,1,3.0,1,3.0,1
8446,min_diffuse,30,90,3,3,0.05,0.95,0.9168217756797752,18,3.0,0,2.0,1,2.0,1
8447,min_diffuse,30,90,3,3,0.05,0.95,0.9349641902847634,29,3.0,0,2.0,1,2.0,1
8448,min_diffuse,30,90,3,3,0.05,0.95,0.949569766720322,6,2.0,1,2.0,1,2.0,1
8449,min_diffuse,30,90,3,3,0.05,0.95,0.9122509868792416,13,3.0,0,2.0,1,2.0,1
8450,min_diffuse,30,90,3,3,0.05,0.95,0.923664352815643,15,2.0,1,2.0,1,2.0,1
8451,min_diffuse,30,90,3,3,0.05,0.95,0.9484909017817345,18,3.0,1,3.0,1,3.0,1
8452,min_diffuse,30,90,3,3,0.05,0.95,0.939912498422622,28,3.0,1,3.0,1,3.0,1
8453,min_diffuse,30,90,3,3,0.05,0.95,0.930113308384037,13,2.0,1,2.0,1,2.0,1
8454,min_diffuse,30,90,3,3,0.05,0.95,0.9196193969775722,32,3.0,1,3.0,1,3.0,1
8455,min_diffuse,30,90,3,3,0.05,0.95,0.9193889656516226,9,2.0,1,2.0,1,2.0,1
8456,min_diffuse,30,90,3,3,0.05,0.95,0.9192631666483588,8,2.0,1,2.0,1,2.0,1
8457,min_diffuse,30,90,3,3,0.05,0.95,0.9302580824088874,64,3.0,1,3.0,1,3.0,1
8458,min_diffuse,30,90,3,3,0.05,0.95,0.9272142004138384,27,3.0,1,3.0,1,3.0,1
8459,min_diffuse,30,90,3,3,0.05,0.95,0.9418780435322104,54,3.0,1,3.0,1,3.0,1
8460,min_diffuse,30,90,3,3,0.05,0.95,0.9212463384524718,15,2.0,1,2.0,1,2.0,1
8461,min_diffuse,30,90,3,3,0.05,0.95,0.9007680735362014,10,2.0,1,2.0,1,2.0,1
8462,min_diffuse,30,90,3,3,0.05,0.95,0.9253952587099864,20,3.0,0,2.0,1,2.0,1
8463,min_diffuse,30,90,3,3,0.05,0.95,0.9351877937280568,17,3.0,1,3.0,1,3.0,1
8464,min_diffuse,30,90,3,3,0.05,0.95,0.9119573489610248,6,2.0,1,2.0,1,2.0,1
8465,min_diffuse,30,90,3,3,0.05,0.95,0.948345193593421,27,3.0,0,2.0,1,3.0,0
8466,min_diffuse,30,90,3,3,0.05,0.95,0.9425174976293056,27,3.0,1,3.0,1,3.0,1
8467,min_diffuse,30,90,3,3,0.05,0.95,0.9347600163404436,19,2.0,1,2.0,1,2.0,1
8468,min_diffuse,30,90,3,3,0.05,0.95,0.9277381792314262,17,3.0,0,2.0,1,3.0,0
8469,min_diffuse,30,90,3,3,0.05,0.95,0.9313551980146438,35,3.0,0,2.0,1,2.0,1
8470,min_diffuse,30,90,3,3,0.05,0.95,0.9487194707534132,9,2.0,1,2.0,1,2.0,1
8471,min_diffuse,30,90,3,3,0.05,0.95,0.9436110385452648,39,3.0,0,3.0,0,2.0,1
8472,min_diffuse,30,90,3,3,0.05,0.95,0.872709357766115,21,3.0,0,2.0,1,2.0,1
8473,min_diffuse,30,90,3,3,0.05,0.95,0.9407833168095432,38,3.0,1,3.0,1,3.0,1
8474,min_diffuse,30,90,3,3,0.05,0.95,0.9402783561602156,42,3.0,0,3.0,0,2.0,1
8475,min_diffuse,30,90,3,3,0.05,0.95,0.9381444393447126,7,2.0,1,2.0,1,2.0,1
8476,min_diffuse,30,90,3,3,0.05,0.95,0.9295255679616412,10,2.0,1,2.0,1,2.0,1
8477,min_diffuse,30,90,3,3,0.05,0.95,0.8486172465326205,13,2.0,1,2.0,1,2.0,1
8478,min_diffuse,30,90,3,3,0.05,0.95,0.9097494375060574,15,2.0,1,2.0,1,2.0,1
8479,min_diffuse,30,90,3,3,0.05,0.95,0.9494435281194292,20,3.0,1,3.0,1,3.0,1
8480,min_diffuse,30,90,3,3,0.05,0.95,0.9364623709288638,21,3.0,0,2.0,1,3.0,0
8481,min_diffuse,30,90,3,3,0.05,0.95,0.8383459374206177,11,2.0,1,2.0,1,2.0,1
8482,min_diffuse,30,90,3,3,0.05,0.95,0.941639282986742,20,3.0,1,3.0,1,3.0,1
8483,min_diffuse,30,90,3,3,0.05,0.95,0.9499560176798266,12,2.0,1,2.0,1,2.0,1
8484,min_diffuse,30,90,3,3,0.05,0.95,0.9347428316150308,31,3.0,0,3.0,0,2.0,1
8485,min_diffuse,30,90,3,3,0.05,0.95,0.9481733607211006,16,3.0,0,2.0,1,2.0,1
8486,min_diffuse,30,90,3,3,0.05,0.95,0.9259726719678582,16,2.0,1,2.0,1,2.0,1
8487,min_diffuse,30,90,3,3,0.05,0.95,0.9185140632300952,11,2.0,1,2.0,1,2.0,1
8488,min_diffuse,30,90,3,3,0.05,0.95,0.9171626773470842,17,2.0,1,2.0,1,2.0,1
8489,min_diffuse,30,90,3,3,0.05,0.95,0.949315891351489,27,3.0,0,2.0,1,3.0,0
8490,min_diffuse,30,90,3,3,0.05,0.95,0.9424976792002367,15,2.0,1,2.0,1,2.0,1
8491,min_diffuse,30,90,3,3,0.05,0.95,0.8940461728785839,21,3.0,0,2.0,1,2.0,1
8492,min_diffuse,30,90,3,3,0.05,0.95,0.946788039685124,24,3.0,0,2.0,1,2.0,1
8493,min_diffuse,30,90,3,3,0.05,0.95,0.8612869527634316,19,2.0,1,2.0,1,2.0,1
8494,min_diffuse,30,90,3,3,0.05,0.95,0.948202745035107,31,3.0,0,3.0,0,2.0,1
8495,min_diffuse,30,90,3,3,0.05,0.95,0.8644824264493156,9,2.0,1,2.0,1,2.0,1
8496,min_diffuse,30,90,3,3,0.05,0.95,0.9484347553069772,20,3.0,1,3.0,1,3.0,1
8497,min_diffuse,30,90,3,3,0.05,0.95,0.914729769296384,14,2.0,1,2.0,1,2.0,1
8498,min_diffuse,30,90,3,3,0.05,0.95,0.9203336358879256,13,2.0,1,2.0,1,2.0,1
8499,min_diffuse,30,90,3,3,0.05,0.95,0.9429386848531608,29,3.0,1,3.0,1,3.0,1
8500,min_diffuse,30,90,3,3,0.05,0.95,0.8111758799334445,8,2.0,1,2.0,1,2.0,1
8501,min_diffuse,30,90,3,3,0.05,0.95,0.9261155860008046,6,2.0,1,2.0,1,2.0,1
8502,min_diffuse,30,90,3,3,0.05,0.95,0.9414486594110972,21,3.0,1,3.0,1,3.0,1
8503,min_diffuse,30,90,3,3,0.05,0.95,0.903698492589408,12,2.0,1,2.0,1,2.0,1
8504,min_diffuse,30,90,3,3,0.05,0.95,0.9174670398799476,9,2.0,1,2.0,1,2.0,1
8505,min_diffuse,30,90,3,3,0.05,0.95,0.9115049741058768,10,2.0,1,2.0,1,2.0,1
8506,min_diffuse,30,90,3,3,0.05,0.95,0.8349880762266906,13,2.0,1,2.0,1,2.0,1
8507,min_diffuse,30,90,3,3,0.05,0.95,0.9200607023333596,15,2.0,1,3.0,0,3.0,0
8508,min_diffuse,30,90,3,3,0.05,0.95,0.931276097614766,27,3.0,0,2.0,1,2.0,1
8509,min_diffuse,30,90,3,3,0.05,0.95,0.935239476487976,11,2.0,1,2.0,1,2.0,1
8510,min_diffuse,30,90,3,3,0.05,0.95,0.9499883532386462,25,3.0,0,2.0,1,2.0,1
8511,min_diffuse,30,90,3,3,0.05,0.95,0.8584078449123247,18,2.0,1,2.0,1,2.0,1
8512,min_diffuse,30,90,3,3,0.05,0.95,0.9224697218572,15,2.0,1,2.0,1,2.0,1
8513,min_diffuse,30,90,3,3,0.05,0.95,0.9115381493575296,13,3.0,0,2.0,1,3.0,0
8514,min_diffuse,30,90,3,3,0.05,0.95,0.9488702746135989,52,3.0,1,3.0,1,3.0,1
8515,min_diffuse,30,90,3,3,0.05,0.95,0.922268299123581,14,3.0,0,2.0,1,2.0,1
8516,min_diffuse,30,90,3,3,0.05,0.95,0.8975334815871199,22,3.0,1,3.0,1,3.0,1
8517,min_diffuse,30,90,3,3,0.05,0.95,0.9469334405477962,61,3.0,1,3.0,1,3.0,1
8518,min_diffuse,30,90,3,3,0.05,0.95,0.9038227742531646,36,4.0,0,3.0,1,3.0,1
8519,min_diffuse,30,90,3,3,0.05,0.95,0.9153665627311972,30,3.0,0,3.0,0,2.0,1
8520,min_diffuse,30,90,3,3,0.05,0.95,0.9371545354317852,24,3.0,0,2.0,1,2.0,1
8521,min_diffuse,30,90,3,3,0.05,0.95,0.9265843804042406,29,3.0,0,3.0,0,2.0,1
8522,min_diffuse,30,90,3,3,0.05,0.95,0.9371051288521962,17,2.0,1,2.0,1,2.0,1
8523,min_diffuse,30,90,3,3,0.05,0.95,0.9278983989780182,14,3.0,0,2.0,1,2.0,1
8524,min_diffuse,30,90,3,3,0.05,0.95,0.9316803230574272,14,2.0,1,2.0,1,2.0,1
8525,min_diffuse,30,90,3,3,0.05,0.95,0.899018893264695,27,2.0,1,2.0,1,2.0,1
8526,min_diffuse,30,90,3,3,0.05,0.95,0.8758493294232971,6,2.0,1,2.0,1,2.0,1
8527,min_diffuse,30,90,3,3,0.05,0.95,0.9483842611270392,23,3.0,0,2.0,1,2.0,1
8528,min_diffuse,30,90,3,3,0.05,0.95,0.8640020353377309,9,2.0,1,2.0,1,2.0,1
8529,min_diffuse,30,90,3,3,0.05,0.95,0.9105502954723514,20,3.0,0,2.0,1,2.0,1
8530,min_diffuse,30,90,3,3,0.05,0.95,0.8588372196494057,20,2.0,1,2.0,1,2.0,1
8531,min_diffuse,30,90,3,3,0.05,0.95,0.9438462284926552,42,3.0,1,3.0,1,3.0,1
8532,min_diffuse,30,90,3,3,0.05,0.95,0.9291264633340054,19,3.0,0,2.0,1,2.0,1
8533,min_diffuse,30,90,3,3,0.05,0.95,0.927194696970211,18,2.0,1,2.0,1,2.0,1
8534,min_diffuse,30,90,3,3,0.05,0.95,0.92792042894593,24,3.0,0,2.0,1,2.0,1
8535,min_diffuse,30,90,3,3,0.05,0.95,0.9297642349344908,23,3.0,1,3.0,1,3.0,1
8536,min_diffuse,30,90,3,3,0.05,0.95,0.9191614253378808,32,3.0,0,2.0,1,3.0,0
8537,min_diffuse,30,90,3,3,0.05,0.95,0.9375237436683268,37,3.0,0,2.0,1,2.0,1
8538,min_diffuse,30,90,3,3,0.05,0.95,0.9453037347089313,7,2.0,1,2.0,1,2.0,1
8539,min_diffuse,30,90,3,3,0.05,0.95,0.9428198555959748,32,3.0,1,3.0,1,3.0,1
8540,min_diffuse,30,90,3,3,0.05,0.95,0.8773828936078739,7,2.0,1,2.0,1,2.0,1
8541,min_diffuse,30,90,3,3,0.05,0.95,0.9263039046547296,24,3.0,0,2.0,1,2.0,1
8542,min_diffuse,30,90,3,3,0.05,0.95,0.935856242875518,6,2.0,1,2.0,1,2.0,1
8543,min_diffuse,30,90,3,3,0.05,0.95,0.9279195571468984,8,2.0,1,2.0,1,2.0,1
8544,min_diffuse,30,90,3,3,0.05,0.95,0.9120160775693716,21,3.0,1,3.0,1,3.0,1
8545,min_diffuse,30,90,3,3,0.05,0.95,0.8998187199662795,22,3.0,0,2.0,1,2.0,1
8546,min_diffuse,30,90,3,3,0.05,0.95,0.9338465106345998,59,3.0,1,3.0,1,3.0,1
8547,min_diffuse,30,90,3,3,0.05,0.95,0.9114346166314836,15,2.0,1,2.0,1,2.0,1
8548,min_diffuse,30,90,3,3,0.05,0.95,0.8860082455714046,19,3.0,0,2.0,1,2.0,1
8549,min_diffuse,30,90,3,3,0.05,0.95,0.9234669999122712,27,3.0,0,2.0,1,2.0,1
8550,min_diffuse,30,90,3,3,0.05,0.95,0.941251601879618,20,3.0,0,2.0,1,2.0,1
8551,min_diffuse,30,90,3,3,0.05,0.95,0.9400953393325988,9,2.0,1,2.0,1,2.0,1
8552,min_diffuse,30,90,3,3,0.05,0.95,0.9138620933146028,12,2.0,1,2.0,1,2.0,1
8553,min_diffuse,30,90,3,3,0.05,0.95,0.9285081062234,21,3.0,1,3.0,1,3.0,1
8554,min_diffuse,30,90,3,3,0.05,0.95,0.933073256384088,46,3.0,1,3.0,1,3.0,1
8555,min_diffuse,30,90,3,3,0.05,0.95,0.9256424780063788,14,2.0,1,2.0,1,2.0,1
8556,min_diffuse,30,90,3,3,0.05,0.95,0.9367916265579732,13,2.0,1,2.0,1,3.0,0
8557,min_diffuse,30,90,3,3,0.05,0.95,0.9484602236716084,41,3.0,1,3.0,1,3.0,1
8558,min_diffuse,30,90,3,3,0.05,0.95,0.8847552831575989,10,2.0,1,2.0,1,2.0,1
8559,min_diffuse,30,90,3,3,0.05,0.95,0.9430078730374126,24,3.0,0,2.0,1,2.0,1
8560,min_diffuse,30,90,3,3,0.05,0.95,0.9402299939054056,13,2.0,1,2.0,1,2.0,1
8561,min_diffuse,30,90,3,3,0.05,0.95,0.9001818012837346,15,2.0,1,2.0,1,2.0,1
8562,min_diffuse,30,90,3,3,0.05,0.95,0.9289393172507034,40,3.0,0,3.0,0,2.0,1
8563,min_diffuse,30,90,3,3,0.05,0.95,0.9376957195951126,10,2.0,1,2.0,1,2.0,1
8564,min_diffuse,30,90,3,3,0.05,0.95,0.9493611262166596,36,3.0,0,2.0,1,2.0,1
8565,min_diffuse,30,90,3,3,0.05,0.95,0.923323053155099,9,2.0,1,2.0,1,2.0,1
8566,min_diffuse,30,90,3,3,0.05,0.95,0.9421960530363984,33,3.0,0,2.0,1,3.0,0
8567,min_diffuse,30,90,3,3,0.05,0.95,0.9255640758869867,11,2.0,1,2.0,1,2.0,1
8568,min_diffuse,30,90,3,3,0.05,0.95,0.9099747875193008,8,2.0,1,2.0,1,2.0,1
8569,min_diffuse,30,90,3,3,0.05,0.95,0.8587417308458947,14,2.0,1,2.0,1,2.0,1
8570,min_diffuse,30,90,3,3,0.05,0.95,0.901542967325112,8,2.0,1,2.0,1,2.0,1
8571,min_diffuse,30,90,3,3,0.05,0.95,0.9477607516240588,20,3.0,1,3.0,1,3.0,1
8572,min_diffuse,30,90,3,3,0.05,0.95,0.8892987285953875,23,3.0,1,3.0,1,3.0,1
8573,min_diffuse,30,90,3,3,0.05,0.95,0.9254277573319027,31,3.0,0,3.0,0,2.0,1
8574,min_diffuse,30,90,3,3,0.05,0.95,0.9237835500025864,22,3.0,0,2.0,1,2.0,1
8575,min_diffuse,30,90,3,3,0.05,0.95,0.9388677122884443,10,2.0,1,2.0,1,2.0,1
8576,min_diffuse,30,90,3,3,0.05,0.95,0.9412661124456289,15,2.0,1,2.0,1,2.0,1
8577,min_diffuse,30,90,3,3,0.05,0.95,0.92776167695847,31,3.0,1,3.0,1,3.0,1
8578,min_diffuse,30,90,3,3,0.05,0.95,0.919946629520662,19,3.0,1,3.0,1,3.0,1
8579,min_diffuse,30,90,3,3,0.05,0.95,0.8821467903082942,34,3.0,1,3.0,1,3.0,1
8580,min_diffuse,30,90,3,3,0.05,0.95,0.9135495917124532,11,2.0,1,2.0,1,2.0,1
8581,min_diffuse,30,90,3,3,0.05,0.95,0.9263166451078086,7,2.0,1,2.0,1,2.0,1
8582,min_diffuse,30,90,3,3,0.05,0.95,0.9216172321590298,18,2.0,1,2.0,1,2.0,1
8583,min_diffuse,30,90,3,3,0.05,0.95,0.9088736078469332,16,2.0,1,2.0,1,2.0,1
8584,min_diffuse,30,90,3,3,0.05,0.95,0.9308514154222814,9,2.0,1,2.0,1,2.0,1
8585,min_diffuse,30,90,3,3,0.05,0.95,0.9357819717465858,23,2.0,1,2.0,1,2.0,1
8586,min_diffuse,30,90,3,3,0.05,0.95,0.9447334061299292,33,3.0,1,3.0,1,3.0,1
8587,min_diffuse,30,90,3,3,0.05,0.95,0.9094368206936984,55,3.0,1,3.0,1,3.0,1
8588,min_diffuse,30,90,3,3,0.05,0.95,0.9266865743153648,14,2.0,1,2.0,1,2.0,1
8589,min_diffuse,30,90,3,3,0.05,0.95,0.9376345803678604,22,3.0,0,2.0,1,2.0,1
8590,min_diffuse,30,90,3,3,0.05,0.95,0.9081199458014112,12,2.0,1,2.0,1,2.0,1
8591,min_diffuse,30,90,3,3,0.05,0.95,0.940910998180547,33,3.0,1,3.0,1,3.0,1
8592,min_diffuse,30,90,3,3,0.05,0.95,0.946281302204772,15,3.0,0,2.0,1,2.0,1
8593,min_diffuse,30,90,3,3,0.05,0.95,0.8618218592817058,13,2.0,1,2.0,1,2.0,1
8594,min_diffuse,30,90,3,3,0.05,0.95,0.8435586274127893,9,2.0,1,2.0,1,2.0,1
8595,min_diffuse,30,90,3,3,0.05,0.95,0.8701489360727473,13,2.0,1,2.0,1,2.0,1
8596,min_diffuse,30,90,3,3,0.05,0.95,0.8636698601522227,13,2.0,1,2.0,1,2.0,1
8597,min_diffuse,30,90,3,3,0.05,0.95,0.8802617403381918,27,3.0,0,2.0,1,2.0,1
8598,min_diffuse,30,90,3,3,0.05,0.95,0.9479119468994516,12,2.0,1,2.0,1,3.0,0
8599,min_diffuse,30,90,3,3,0.05,0.95,0.9105912316186124,37,3.0,0,3.0,0,2.0,1
8600,min_diffuse,30,90,3,3,0.05,0.95,0.926715301217158,18,2.0,1,2.0,1,2.0,1
8601,min_diffuse,30,90,3,3,0.05,0.95,0.904762884657273,38,3.0,1,3.0,1,3.0,1
8602,min_diffuse,30,90,3,3,0.05,0.95,0.9224473478175352,26,3.0,1,3.0,1,3.0,1
8603,min_diffuse,30,90,3,3,0.05,0.95,0.9420294419499244,17,3.0,0,2.0,1,3.0,0
8604,min_diffuse,30,90,3,3,0.05,0.95,0.9474415288726176,33,3.0,1,3.0,1,3.0,1
8605,min_diffuse,30,90,3,3,0.05,0.95,0.9017848398971028,12,2.0,1,2.0,1,2.0,1
8606,min_diffuse,30,90,3,3,0.05,0.95,0.934353886973276,7,2.0,1,2.0,1,2.0,1
8607,min_diffuse,30,90,3,3,0.05,0.95,0.9353433558017108,10,2.0,1,2.0,1,2.0,1
8608,min_diffuse,30,90,3,3,0.05,0.95,0.9337286926321318,17,3.0,0,2.0,1,2.0,1
8609,min_diffuse,30,90,3,3,0.05,0.95,0.9318059744672604,24,3.0,0,3.0,0,2.0,1
8610,min_diffuse,30,90,3,3,0.05,0.95,0.872245380245371,14,2.0,1,2.0,1,2.0,1
8611,min_diffuse,30,90,3,3,0.05,0.95,0.9334721170606164,6,2.0,1,2.0,1,2.0,1
8612,min_diffuse,30,90,3,3,0.05,0.95,0.9431351476216552,115,4.0,1,4.0,1,4.0,1
8613,min_diffuse,30,90,3,3,0.05,0.95,0.9080512030362056,36,3.0,0,3.0,0,2.0,1
8614,min_diffuse,30,90,3,3,0.05,0.95,0.8773708540729707,8,2.0,1,2.0,1,2.0,1
8615,min_diffuse,30,90,3,3,0.05,0.95,0.9217687351793362,48,3.0,1,3.0,1,3.0,1
8616,min_diffuse,30,90,3,3,0.05,0.95,0.9361546629511192,24,3.0,0,2.0,1,2.0,1
8617,min_diffuse,30,90,3,3,0.05,0.95,0.9456145986211634,67,3.0,1,3.0,1,3.0,1
8618,min_diffuse,30,90,3,3,0.05,0.95,0.900873678181266,24,2.0,1,2.0,1,2.0,1
8619,min_diffuse,30,90,3,3,0.05,0.95,0.9361415942713692,21,3.0,1,3.0,1,3.0,1
8620,min_diffuse,30,90,3,3,0.05,0.95,0.8660543821990128,5,2.0,1,2.0,1,2.0,1
8621,min_diffuse,30,90,3,3,0.05,0.95,0.9431944271861104,28,3.0,0,2.0,1,2.0,1
8622,min_diffuse,30,90,3,3,0.05,0.95,0.8848955191972266,13,2.0,1,2.0,1,2.0,1
8623,min_diffuse,30,90,3,3,0.05,0.95,0.8915302423417989,6,2.0,1,2.0,1,2.0,1
8624,min_diffuse,30,90,3,3,0.05,0.95,0.9419486523740797,26,2.0,1,2.0,1,2.0,1
8625,min_diffuse,30,90,3,3,0.05,0.95,0.8411364045670672,6,2.0,1,2.0,1,2.0,1
8626,min_diffuse,30,90,3,3,0.05,0.95,0.8652812817239103,14,2.0,1,2.0,1,2.0,1
8627,min_diffuse,30,90,3,3,0.05,0.95,0.9387876019327862,28,2.0,1,2.0,1,2.0,1
8628,min_diffuse,30,90,3,3,0.05,0.95,0.8880615335851033,15,2.0,1,2.0,1,2.0,1
8629,min_diffuse,30,90,3,3,0.05,0.95,0.9283486503293742,32,3.0,1,3.0,1,4.0,0
8630,min_diffuse,30,90,3,3,0.05,0.95,0.905026525449064,9,2.0,1,2.0,1,2.0,1
8631,min_diffuse,30,90,3,3,0.05,0.95,0.8734155427390113,11,2.0,1,2.0,1,2.0,1
8632,min_diffuse,30,90,3,3,0.05,0.95,0.9367421276277518,22,3.0,0,2.0,1,2.0,1
8633,min_diffuse,30,90,3,3,0.05,0.95,0.89363208174395,16,2.0,1,2.0,1,2.0,1
8634,min_diffuse,30,90,3,3,0.05,0.95,0.9366622543261964,44,3.0,0,2.0,1,2.0,1
8635,min_diffuse,30,90,3,3,0.05,0.95,0.9053409978717424,9,2.0,1,2.0,1,2.0,1
8636,min_diffuse,30,90,3,3,0.05,0.95,0.9223146259747352,26,3.0,0,2.0,1,2.0,1
8637,min_diffuse,30,90,3,3,0.05,0.95,0.9269258147239218,8,2.0,1,2.0,1,2.0,1
8638,min_diffuse,30,90,3,3,0.05,0.95,0.9351544861015516,10,2.0,1,2.0,1,2.0,1
8639,min_diffuse,30,90,3,3,0.05,0.95,0.9451997537069456,12,2.0,1,2.0,1,2.0,1
8640,min_diffuse,30,90,3,3,0.05,0.95,0.9480850708090074,96,4.0,1,4.0,1,4.0,1
8641,min_diffuse,30,90,3,3,0.05,0.95,0.9047423475004138,16,2.0,1,2.0,1,2.0,1
8642,min_diffuse,30,90,3,3,0.05,0.95,0.949325090860073,50,3.0,1,3.0,1,3.0,1
8643,min_diffuse,30,90,3,3,0.05,0.95,0.9468779015938164,15,2.0,1,2.0,1,2.0,1
8644,min_diffuse,30,90,3,3,0.05,0.95,0.944135730103288,16,2.0,1,2.0,1,2.0,1
8645,min_diffuse,30,90,3,3,0.05,0.95,0.9083159408276288,12,2.0,1,2.0,1,2.0,1
8646,min_diffuse,30,90,3,3,0.05,0.95,0.9317706963202138,36,3.0,1,3.0,1,3.0,1
8647,min_diffuse,30,90,3,3,0.05,0.95,0.9158420455763902,35,3.0,1,3.0,1,3.0,1
8648,min_diffuse,30,90,3,3,0.05,0.95,0.8457923572760971,7,2.0,1,2.0,1,2.0,1
8649,min_diffuse,30,90,3,3,0.05,0.95,0.919617188225704,12,2.0,1,2.0,1,2.0,1
8650,min_diffuse,30,90,3,3,0.05,0.95,0.8409046138202245,8,2.0,1,2.0,1,2.0,1
8651,min_diffuse,30,90,3,3,0.05,0.95,0.9115196246322864,9,2.0,1,2.0,1,2.0,1
8652,min_diffuse,30,90,3,3,0.05,0.95,0.922361106328399,22,3.0,0,2.0,1,2.0,1
8653,min_diffuse,30,90,3,3,0.05,0.95,0.9146337039319264,26,3.0,0,3.0,0,2.0,1
8654,min_diffuse,30,90,3,3,0.05,0.95,0.911018988186931,13,2.0,1,2.0,1,2.0,1
8655,min_diffuse,30,90,3,3,0.05,0.95,0.9300475873548216,31,3.0,0,2.0,1,2.0,1
8656,min_diffuse,30,90,3,3,0.05,0.95,0.9455476814869116,25,3.0,1,3.0,1,3.0,1
8657,min_diffuse,30,90,3,3,0.05,0.95,0.941100578433239,14,2.0,1,2.0,1,2.0,1
8658,min_diffuse,30,90,3,3,0.05,0.95,0.9303793885810864,12,2.0,1,2.0,1,2.0,1
8659,min_diffuse,30,90,3,3,0.05,0.95,0.9046015985858864,5,2.0,0,1.0,1,2.0,0
8660,min_diffuse,30,90,3,3,0.05,0.95,0.9483624698002776,24,3.0,1,3.0,1,3.0,1
8661,min_diffuse,30,90,3,3,0.05,0.95,0.9260741355425788,11,2.0,1,2.0,1,2.0,1
8662,min_diffuse,30,90,3,3,0.05,0.95,0.9344917747710454,18,2.0,1,2.0,1,2.0,1
8663,min_diffuse,30,90,3,3,0.05,0.95,0.8529087719215234,10,2.0,1,2.0,1,2.0,1
8664,min_diffuse,30,90,3,3,0.05,0.95,0.8370756796443017,8,2.0,1,2.0,1,2.0,1
8665,min_diffuse,30,90,3,3,0.05,0.95,0.9444658852134914,17,3.0,0,2.0,1,3.0,0
8666,min_diffuse,30,90,3,3,0.05,0.95,0.909504063776748,25,3.0,0,3.0,0,2.0,1
8667,min_diffuse,30,90,3,3,0.05,0.95,0.8668251647939068,14,3.0,0,2.0,1,2.0,1
8668,min_diffuse,30,90,3,3,0.05,0.95,0.9079172881979484,31,3.0,1,3.0,1,3.0,1
8669,min_diffuse,30,90,3,3,0.05,0.95,0.9217242363124714,10,2.0,1,2.0,1,2.0,1
8670,min_diffuse,30,90,3,3,0.05,0.95,0.9123818882146928,10,2.0,1,2.0,1,2.0,1
8671,min_diffuse,30,90,3,3,0.05,0.95,0.9495176432180896,21,3.0,0,2.0,1,2.0,1
8672,min_diffuse,30,90,3,3,0.05,0.95,0.9457467529248382,16,2.0,1,3.0,0,3.0,0
8673,min_diffuse,30,90,3,3,0.05,0.95,0.929888742987786,7,2.0,1,2.0,1,2.0,1
8674,min_diffuse,30,90,3,3,0.05,0.95,0.9359125622147034,35,4.0,0,3.0,1,3.0,1
8675,min_diffuse,30,90,3,3,0.05,0.95,0.8858705692536016,25,3.0,0,2.0,1,2.0,1
8676,min_diffuse,30,90,3,3,0.05,0.95,0.9375757585174908,41,3.0,1,3.0,1,3.0,1
8677,min_diffuse,30,90,3,3,0.05,0.95,0.8884417193415622,9,2.0,1,2.0,1,2.0,1
8678,min_diffuse,30,90,3,3,0.05,0.95,0.9133951189145204,12,2.0,1,2.0,1,3.0,0
8679,min_diffuse,30,90,3,3,0.05,0.95,0.9413486651806928,13,3.0,0,2.0,1,3.0,0
8680,min_diffuse,30,90,3,3,0.05,0.95,0.9454522845189028,7,2.0,1,2.0,1,2.0,1
8681,min_diffuse,30,90,3,3,0.05,0.95,0.8845775431636225,32,3.0,1,3.0,1,3.0,1
8682,min_diffuse,30,90,3,3,0.05,0.95,0.8931773115127113,22,2.0,1,2.0,1,2.0,1
8683,min_diffuse,30,90,3,3,0.05,0.95,0.8978436038825787,9,2.0,1,2.0,1,2.0,1
8684,min_diffuse,30,90,3,3,0.05,0.95,0.9436806797007844,27,3.0,0,3.0,0,2.0,1
8685,min_diffuse,30,90,3,3,0.05,0.95,0.943708272601492,19,3.0,0,2.0,1,2.0,1
8686,min_diffuse,30,90,3,3,0.05,0.95,0.8968957155940732,29,3.0,0,2.0,1,2.0,1
8687,min_diffuse,30,90,3,3,0.05,0.95,0.929324475148057,25,3.0,0,2.0,1,2.0,1
8688,min_diffuse,30,90,3,3,0.05,0.95,0.8984601317497434,25,3.0,0,3.0,0,2.0,1
8689,min_diffuse,30,90,3,3,0.05,0.95,0.9404815226273412,56,3.0,1,3.0,1,3.0,1
8690,min_diffuse,30,90,3,3,0.05,0.95,0.9473857476885472,31,3.0,1,3.0,1,3.0,1
8691,min_diffuse,30,90,3,3,0.05,0.95,0.93966587128255,15,3.0,0,2.0,1,2.0,1
8692,min_diffuse,30,90,3,3,0.05,0.95,0.9284601452706184,13,2.0,1,2.0,1,2.0,1
8693,min_diffuse,30,90,3,3,0.05,0.95,0.8483189848903883,8,2.0,1,2.0,1,2.0,1
8694,min_diffuse,30,90,3,3,0.05,0.95,0.9354016043755702,66,4.0,0,3.0,1,3.0,1
8695,min_diffuse,30,90,3,3,0.05,0.95,0.8820553757800419,10,2.0,1,2.0,1,2.0,1
8696,min_diffuse,30,90,3,3,0.05,0.95,0.9450240904782928,26,3.0,0,2.0,1,3.0,0
8697,min_diffuse,30,90,3,3,0.05,0.95,0.8014867884981793,8,2.0,1,2.0,1,2.0,1
8698,min_diffuse,30,90,3,3,0.05,0.95,0.9294291793934536,42,3.0,0,2.0,1,3.0,0
8699,min_diffuse,30,90,3,3,0.05,0.95,0.8968567397927397,11,2.0,1,2.0,1,2.0,1
8700,min_diffuse,30,90,3,3,0.05,0.95,0.9336712990414598,8,2.0,1,2.0,1,2.0,1
8701,min_diffuse,30,90,3,3,0.05,0.95,0.8726027475305363,19,3.0,0,2.0,1,2.0,1
8702,min_diffuse,30,90,3,3,0.05,0.95,0.8750057803940129,12,2.0,1,2.0,1,2.0,1
8703,min_diffuse,30,90,3,3,0.05,0.95,0.945558018226024,21,2.0,1,2.0,1,2.0,1
8704,min_diffuse,30,90,3,3,0.05,0.95,0.9086803451908952,10,2.0,1,2.0,1,2.0,1
8705,min_diffuse,30,90,3,3,0.05,0.95,0.938524956551494,24,2.0,1,2.0,1,2.0,1
8706,min_diffuse,30,90,3,3,0.05,0.95,0.9243023201361902,13,3.0,1,3.0,1,3.0,1
8707,min_diffuse,30,90,3,3,0.05,0.95,0.9479160834557652,71,4.0,1,4.0,1,4.0,1
8708,min_diffuse,30,90,3,3,0.05,0.95,0.9246152329459988,34,3.0,1,3.0,1,3.0,1
8709,min_diffuse,30,90,3,3,0.05,0.95,0.8789626594116364,8,2.0,1,2.0,1,2.0,1
8710,min_diffuse,30,90,3,3,0.05,0.95,0.9471471218721348,8,2.0,1,2.0,1,2.0,1
8711,min_diffuse,30,90,3,3,0.05,0.95,0.9130973942112836,13,2.0,1,2.0,1,2.0,1
8712,min_diffuse,30,90,3,3,0.05,0.95,0.90215377772177,21,3.0,0,2.0,1,2.0,1
8713,min_diffuse,30,90,3,3,0.05,0.95,0.9480668553725796,13,2.0,1,2.0,1,2.0,1
8714,min_diffuse,30,90,3,3,0.05,0.95,0.9282134851489796,20,3.0,0,2.0,1,2.0,1
8715,min_diffuse,30,90,3,3,0.05,0.95,0.9324577326317643,14,3.0,0,2.0,1,2.0,1
8716,min_diffuse,30,90,3,3,0.05,0.95,0.94265507885554,10,2.0,1,2.0,1,2.0,1
8717,min_diffuse,30,90,3,3,0.05,0.95,0.9376636331834302,25,3.0,1,3.0,1,3.0,1
8718,min_diffuse,30,90,3,3,0.05,0.95,0.949786974620711,29,3.0,1,3.0,1,3.0,1
8719,min_diffuse,30,90,3,3,0.05,0.95,0.9377385960427222,32,3.0,0,2.0,1,2.0,1
8720,min_diffuse,30,90,3,3,0.05,0.95,0.912558124738497,19,3.0,0,2.0,1,3.0,0
8721,min_diffuse,30,90,3,3,0.05,0.95,0.9330008058030752,9,2.0,1,2.0,1,2.0,1
8722,min_diffuse,30,90,3,3,0.05,0.95,0.943580930979788,23,3.0,1,3.0,1,3.0,1
8723,min_diffuse,30,90,3,3,0.05,0.95,0.925390788126557,42,3.0,1,3.0,1,3.0,1
8724,min_diffuse,30,90,3,3,0.05,0.95,0.9320413317207176,18,3.0,0,2.0,1,2.0,1
8725,min_diffuse,30,90,3,3,0.05,0.95,0.9451021901668272,46,3.0,1,3.0,1,3.0,1
8726,min_diffuse,30,90,3,3,0.05,0.95,0.9254877223344804,12,2.0,1,2.0,1,2.0,1
8727,min_diffuse,30,90,3,3,0.05,0.95,0.902154276854392,23,3.0,0,3.0,0,2.0,1
8728,min_diffuse,30,90,3,3,0.05,0.95,0.9458188560305384,28,3.0,0,2.0,1,2.0,1
8729,min_diffuse,30,90,3,3,0.05,0.95,0.9360921894539396,21,3.0,0,3.0,0,2.0,1
8730,min_diffuse,30,90,3,3,0.05,0.95,0.943098598656568,28,3.0,0,2.0,1,2.0,1
8731,min_diffuse,30,90,3,3,0.05,0.95,0.9141424363236004,9,2.0,1,2.0,1,2.0,1
8732,min_diffuse,30,90,3,3,0.05,0.95,0.9305805120053112,11,2.0,1,2.0,1,2.0,1
8733,min_diffuse,30,90,3,3,0.05,0.95,0.9315952823191458,15,3.0,0,2.0,1,2.0,1
8734,min_diffuse,30,90,3,3,0.05,0.95,0.9442849151739056,27,3.0,0,2.0,1,2.0,1
8735,min_diffuse,30,90,3,3,0.05,0.95,0.8169432919847591,7,2.0,1,2.0,1,2.0,1
8736,min_diffuse,30,90,3,3,0.05,0.95,0.9412856284344931,29,3.0,0,2.0,1,3.0,0
8737,min_diffuse,30,90,3,3,0.05,0.95,0.8721362338287607,17,2.0,1,2.0,1,2.0,1
8738,min_diffuse,30,90,3,3,0.05,0.95,0.8436816159562089,13,2.0,1,2.0,1,2.0,1
8739,min_diffuse,30,90,3,3,0.05,0.95,0.9153717608899148,15,2.0,1,2.0,1,2.0,1
8740,min_diffuse,30,90,3,3,0.05,0.95,0.9172691944393396,20,2.0,1,2.0,1,2.0,1
8741,min_diffuse,30,90,3,3,0.05,0.95,0.9420800584735184,24,3.0,0,2.0,1,2.0,1
8742,min_diffuse,30,90,3,3,0.05,0.95,0.9268085744975464,14,2.0,1,2.0,1,2.0,1
8743,min_diffuse,30,90,3,3,0.05,0.95,0.9124700727745602,13,2.0,1,2.0,1,2.0,1
8744,min_diffuse,30,90,3,3,0.05,0.95,0.9365991780966612,29,3.0,1,3.0,1,3.0,1
8745,min_diffuse,30,90,3,3,0.05,0.95,0.8873891941935391,11,2.0,1,2.0,1,2.0,1
8746,min_diffuse,30,90,3,3,0.05,0.95,0.943926595137782,25,3.0,1,3.0,1,3.0,1
8747,min_diffuse,30,90,3,3,0.05,0.95,0.9112635300369896,12,2.0,1,2.0,1,2.0,1
8748,min_diffuse,30,90,3,3,0.05,0.95,0.9375487506751704,19,3.0,0,2.0,1,2.0,1
8749,min_diffuse,30,90,3,3,0.05,0.95,0.8724589847240458,15,2.0,1,2.0,1,2.0,1
8750,min_diffuse,30,90,3,3,0.05,0.95,0.9288536919151434,30,3.0,1,3.0,1,3.0,1
8751,min_diffuse,30,90,3,3,0.05,0.95,0.9426471540863054,20,3.0,1,3.0,1,3.0,1
8752,min_diffuse,30,90,3,3,0.05,0.95,0.9407641251466456,19,3.0,0,3.0,0,2.0,1
8753,min_diffuse,30,90,3,3,0.05,0.95,0.9079227677987262,10,2.0,1,2.0,1,2.0,1
8754,min_diffuse,30,90,3,3,0.05,0.95,0.9133762323543544,27,3.0,0,3.0,0,2.0,1
8755,min_diffuse,30,90,3,3,0.05,0.95,0.8748062746053356,5,2.0,1,2.0,1,2.0,1
8756,min_diffuse,30,90,3,3,0.05,0.95,0.944723102257901,13,2.0,1,2.0,1,2.0,1
8757,min_diffuse,30,90,3,3,0.05,0.95,0.9424226095527974,10,2.0,1,2.0,1,2.0,1
8758,min_diffuse,30,90,3,3,0.05,0.95,0.8408797465946787,6,2.0,1,2.0,1,2.0,1
8759,min_diffuse,30,90,3,3,0.05,0.95,0.911199801566948,15,3.0,0,2.0,1,2.0,1
8760,min_diffuse,30,90,3,3,0.05,0.95,0.924092899495622,4,2.0,1,2.0,1,2.0,1
8761,min_diffuse,30,90,3,3,0.05,0.95,0.9207551721817696,7,2.0,1,2.0,1,2.0,1
8762,min_diffuse,30,90,3,3,0.05,0.95,0.928146594990254,27,3.0,1,3.0,1,3.0,1
8763,min_diffuse,30,90,3,3,0.05,0.95,0.9314592288836544,52,3.0,1,3.0,1,3.0,1
8764,min_diffuse,30,90,3,3,0.05,0.95,0.9398837426697004,93,3.0,1,3.0,1,3.0,1
8765,min_diffuse,30,90,3,3,0.05,0.95,0.940867533895759,23,3.0,0,2.0,1,2.0,1
8766,min_diffuse,30,90,3,3,0.05,0.95,0.9085045250391574,19,3.0,0,2.0,1,2.0,1
8767,min_diffuse,30,90,3,3,0.05,0.95,0.8950252280521682,15,2.0,1,2.0,1,2.0,1
8768,min_diffuse,30,90,3,3,0.05,0.95,0.9264154133083048,38,3.0,0,2.0,1,2.0,1
8769,min_diffuse,30,90,3,3,0.05,0.95,0.9331214454397658,21,3.0,0,2.0,1,2.0,1
8770,min_diffuse,30,90,3,3,0.05,0.95,0.9293622973303228,11,2.0,1,2.0,1,2.0,1
8771,min_diffuse,30,90,3,3,0.05,0.95,0.9183741673463448,23,3.0,0,2.0,1,2.0,1
8772,min_diffuse,30,90,3,3,0.05,0.95,0.9171143675506632,17,3.0,0,2.0,1,2.0,1
8773,min_diffuse,30,90,3,3,0.05,0.95,0.909470380386334,22,3.0,0,2.0,1,2.0,1
8774,min_diffuse,30,90,3,3,0.05,0.95,0.9205481277966876,6,2.0,1,2.0,1,2.0,1
8775,min_diffuse,30,90,3,3,0.05,0.95,0.8541775272104657,14,2.0,1,2.0,1,2.0,1
8776,min_diffuse,30,90,3,3,0.05,0.95,0.8965519798941847,20,3.0,0,2.0,1,2.0,1
8777,min_diffuse,30,90,3,3,0.05,0.95,0.8927608300235557,15,3.0,0,2.0,1,2.0,1
8778,min_diffuse,30,90,3,3,0.05,0.95,0.9387587901092116,19,3.0,0,2.0,1,2.0,1
8779,min_diffuse,30,90,3,3,0.05,0.95,0.9372206202198032,33,3.0,1,3.0,1,3.0,1
8780,min_diffuse,30,90,3,3,0.05,0.95,0.921649935696618,16,2.0,1,2.0,1,2.0,1
8781,min_diffuse,30,90,3,3,0.05,0.95,0.8592148087353579,10,2.0,1,2.0,1,2.0,1
8782,min_diffuse,30,90,3,3,0.05,0.95,0.9050886847645666,9,2.0,1,2.0,1,2.0,1
8783,min_diffuse,30,90,3,3,0.05,0.95,0.9348075678342442,25,3.0,1,3.0,1,3.0,1
8784,min_diffuse,30,90,3,3,0.05,0.95,0.9234265228803138,20,3.0,0,2.0,1,2.0,1
8785,min_diffuse,30,90,3,3,0.05,0.95,0.9244116917770144,14,3.0,0,2.0,1,3.0,0
8786,min_diffuse,30,90,3,3,0.05,0.95,0.8924486562898517,32,3.0,0,2.0,1,2.0,1
8787,min_diffuse,30,90,3,3,0.05,0.95,0.9294057307262116,15,2.0,1,2.0,1,3.0,0
8788,min_diffuse,30,90,3,3,0.05,0.95,0.9435332526311608,47,3.0,0,3.0,0,2.0,1
8789,min_diffuse,30,90,3,3,0.05,0.95,0.9486571604983278,45,3.0,1,3.0,1,3.0,1
8790,min_diffuse,30,90,3,3,0.05,0.95,0.910664795306905,40,3.0,1,3.0,1,3.0,1
8791,min_diffuse,30,90,3,3,0.05,0.95,0.9235008848752596,38,3.0,1,3.0,1,3.0,1
8792,min_diffuse,30,90,3,3,0.05,0.95,0.9463074139884508,31,3.0,0,2.0,1,2.0,1
8793,min_diffuse,30,90,3,3,0.05,0.95,0.9491120516244056,20,2.0,1,2.0,1,2.0,1
8794,min_diffuse,30,90,3,3,0.05,0.95,0.8794482396800274,22,3.0,1,3.0,1,3.0,1
8795,min_diffuse,30,90,3,3,0.05,0.95,0.9028635208706178,23,3.0,0,2.0,1,2.0,1
8796,min_diffuse,30,90,3,3,0.05,0.95,0.8677475102782451,6,2.0,1,2.0,1,2.0,1
8797,min_diffuse,30,90,3,3,0.05,0.95,0.88454623743472,9,2.0,1,2.0,1,2.0,1
8798,min_diffuse,30,90,3,3,0.05,0.95,0.940080857180854,18,2.0,1,2.0,1,2.0,1
8799,min_diffuse,30,90,3,3,0.05,0.95,0.9305469099439176,28,3.0,0,2.0,1,2.0,1
8800,min_diffuse,30,90,3,3,0.05,0.95,0.8980378246403151,6,2.0,1,2.0,1,2.0,1
8801,min_diffuse,30,90,3,3,0.05,0.95,0.9449856660851308,11,2.0,1,2.0,1,2.0,1
8802,min_diffuse,30,90,3,3,0.05,0.95,0.948922552250869,22,3.0,0,2.0,1,2.0,1
8803,min_diffuse,30,90,3,3,0.05,0.95,0.8823939763580845,9,2.0,1,2.0,1,2.0,1
8804,min_diffuse,30,90,3,3,0.05,0.95,0.938933713915811,12,2.0,1,2.0,1,2.0,1
8805,min_diffuse,30,90,3,3,0.05,0.95,0.9329423890330004,12,2.0,1,2.0,1,3.0,0
8806,min_diffuse,30,90,3,3,0.05,0.95,0.9476862648017508,19,3.0,1,3.0,1,3.0,1
8807,min_diffuse,30,90,3,3,0.05,0.95,0.948594200453708,28,3.0,1,3.0,1,3.0,1
8808,min_diffuse,30,90,3,3,0.05,0.95,0.9266335561406192,13,2.0,1,2.0,1,3.0,0
8809,min_diffuse,30,90,3,3,0.05,0.95,0.929850230214306,11,2.0,1,2.0,1,2.0,1
8810,min_diffuse,30,90,3,3,0.05,0.95,0.9382993335402257,16,2.0,1,2.0,1,2.0,1
8811,min_diffuse,30,90,3,3,0.05,0.95,0.946276864950888,7,2.0,1,2.0,1,2.0,1
8812,min_diffuse,30,90,3,3,0.05,0.95,0.9351608758864672,16,3.0,1,3.0,1,3.0,1
8813,min_diffuse,30,90,3,3,0.05,0.95,0.9477424650158291,13,2.0,1,2.0,1,2.0,1
8814,min_diffuse,30,90,3,3,0.05,0.95,0.9455993222803784,44,3.0,1,3.0,1,3.0,1
8815,min_diffuse,30,90,3,3,0.05,0.95,0.9456414747371716,37,3.0,1,3.0,1,3.0,1
8816,min_diffuse,30,90,3,3,0.05,0.95,0.9434399358888664,8,2.0,1,2.0,1,2.0,1
8817,min_diffuse,30,90,3,3,0.05,0.95,0.924550266518243,20,2.0,1,2.0,1,2.0,1
8818,min_diffuse,30,90,3,3,0.05,0.95,0.8971233508340537,9,2.0,1,2.0,1,2.0,1
8819,min_diffuse,30,90,3,3,0.05,0.95,0.839695234046321,7,2.0,1,2.0,1,2.0,1
8820,min_diffuse,30,90,3,3,0.05,0.95,0.9423343230873172,17,2.0,1,2.0,1,2.0,1
8821,min_diffuse,30,90,3,3,0.05,0.95,0.9413794817506902,24,3.0,0,2.0,1,3.0,0
8822,min_diffuse,30,90,3,3,0.05,0.95,0.9445269472399174,48,3.0,1,3.0,1,3.0,1
8823,min_diffuse,30,90,3,3,0.05,0.95,0.92044631265971,43,4.0,0,3.0,1,3.0,1
8824,min_diffuse,30,90,3,3,0.05,0.95,0.9062419701945196,13,2.0,1,2.0,1,2.0,1
8825,min_diffuse,30,90,3,3,0.05,0.95,0.9479330865106076,19,3.0,0,2.0,1,2.0,1
8826,min_diffuse,30,90,3,3,0.05,0.95,0.928189379894752,20,3.0,0,2.0,1,2.0,1
8827,min_diffuse,30,90,3,3,0.05,0.95,0.9489270967037826,18,2.0,1,2.0,1,3.0,0
8828,min_diffuse,30,90,3,3,0.05,0.95,0.8939835488042222,11,2.0,1,2.0,1,2.0,1
8829,min_diffuse,30,90,3,3,0.05,0.95,0.924520920673218,10,2.0,1,2.0,1,2.0,1
8830,min_diffuse,30,90,3,3,0.05,0.95,0.920600453802848,13,2.0,1,2.0,1,2.0,1
8831,min_diffuse,30,90,3,3,0.05,0.95,0.8570263988173573,13,3.0,0,2.0,1,2.0,1
8832,min_diffuse,30,90,3,3,0.05,0.95,0.9364367668127684,20,3.0,1,3.0,1,3.0,1
8833,min_diffuse,30,90,3,3,0.05,0.95,0.9194020727200276,19,3.0,0,2.0,1,2.0,1
8834,min_diffuse,30,90,3,3,0.05,0.95,0.9350491872222813,19,3.0,1,3.0,1,3.0,1
8835,min_diffuse,30,90,3,3,0.05,0.95,0.9481888329435448,21,3.0,1,3.0,1,3.0,1
8836,min_diffuse,30,90,3,3,0.05,0.95,0.8693905452162861,6,2.0,1,2.0,1,2.0,1
8837,min_diffuse,30,90,3,3,0.05,0.95,0.929105857473566,10,2.0,1,2.0,1,2.0,1
8838,min_diffuse,30,90,3,3,0.05,0.95,0.9371347476042776,39,3.0,1,3.0,1,3.0,1
8839,min_diffuse,30,90,3,3,0.05,0.95,0.9460394970524963,30,3.0,1,3.0,1,3.0,1
8840,min_diffuse,30,90,3,3,0.05,0.95,0.9428213497904702,38,3.0,1,3.0,1,3.0,1
8841,min_diffuse,30,90,3,3,0.05,0.95,0.8882607916822014,11,2.0,1,2.0,1,2.0,1
8842,min_diffuse,30,90,3,3,0.05,0.95,0.9286180605451758,16,2.0,1,2.0,1,2.0,1
8843,min_diffuse,30,90,3,3,0.05,0.95,0.945699794820358,16,3.0,1,3.0,1,3.0,1
8844,min_diffuse,30,90,3,3,0.05,0.95,0.9407334152734684,35,3.0,1,3.0,1,3.0,1
8845,min_diffuse,30,90,3,3,0.05,0.95,0.9464675279853642,19,3.0,0,2.0,1,2.0,1
8846,min_diffuse,30,90,3,3,0.05,0.95,0.911716826127981,40,3.0,0,3.0,0,2.0,1
8847,min_diffuse,30,90,3,3,0.05,0.95,0.9380925138372328,18,3.0,1,3.0,1,3.0,1
8848,min_diffuse,30,90,3,3,0.05,0.95,0.9472586263459674,13,2.0,1,2.0,1,2.0,1
8849,min_diffuse,30,90,3,3,0.05,0.95,0.9321300648536412,10,2.0,1,2.0,1,2.0,1
8850,min_diffuse,30,90,3,3,0.05,0.95,0.9282713734924984,11,2.0,1,3.0,0,3.0,0
8851,min_diffuse,30,90,3,3,0.05,0.95,0.9434006232868418,15,3.0,0,2.0,1,3.0,0
8852,min_diffuse,30,90,3,3,0.05,0.95,0.8922792727864944,10,2.0,1,2.0,1,2.0,1
8853,min_diffuse,30,90,3,3,0.05,0.95,0.946548369708583,22,3.0,0,2.0,1,3.0,0
8854,min_diffuse,30,90,3,3,0.05,0.95,0.947635733967075,22,3.0,0,2.0,1,2.0,1
8855,min_diffuse,30,90,3,3,0.05,0.95,0.9247626410964744,21,3.0,0,2.0,1,3.0,0
8856,min_diffuse,30,90,3,3,0.05,0.95,0.9459420453465628,20,2.0,1,2.0,1,2.0,1
8857,min_diffuse,30,90,3,3,0.05,0.95,0.9075184906725658,13,2.0,1,2.0,1,3.0,0
8858,min_diffuse,30,90,3,3,0.05,0.95,0.9254483333435808,9,2.0,1,2.0,1,2.0,1
8859,min_diffuse,30,90,3,3,0.05,0.95,0.937177740963847,33,3.0,0,2.0,1,2.0,1
8860,min_diffuse,30,90,3,3,0.05,0.95,0.93926853919186,21,3.0,0,2.0,1,3.0,0
8861,min_diffuse,30,90,3,3,0.05,0.95,0.9476068668456008,30,3.0,1,3.0,1,3.0,1
8862,min_diffuse,30,90,3,3,0.05,0.95,0.9320430275822252,27,3.0,1,3.0,1,3.0,1
8863,min_diffuse,30,90,3,3,0.05,0.95,0.942791383603315,22,3.0,0,2.0,1,3.0,0
8864,min_diffuse,30,90,3,3,0.05,0.95,0.9372753534624249,13,2.0,1,2.0,1,2.0,1
8865,min_diffuse,30,90,3,3,0.05,0.95,0.9376102027411916,12,2.0,1,2.0,1,2.0,1
8866,min_diffuse,30,90,3,3,0.05,0.95,0.9256072439705816,13,2.0,1,2.0,1,2.0,1
8867,min_diffuse,30,90,3,3,0.05,0.95,0.9440825965652268,23,3.0,1,3.0,1,3.0,1
8868,min_diffuse,30,90,3,3,0.05,0.95,0.9470379989435423,26,3.0,0,2.0,1,2.0,1
8869,min_diffuse,30,90,3,3,0.05,0.95,0.9217721307521608,19,3.0,0,2.0,1,2.0,1
8870,min_diffuse,30,90,3,3,0.05,0.95,0.9073261619155972,45,3.0,1,3.0,1,3.0,1
8871,min_diffuse,30,90,3,3,0.05,0.95,0.9313954410582416,28,3.0,1,3.0,1,3.0,1
8872,min_diffuse,30,90,3,3,0.05,0.95,0.9480503644173836,44,3.0,1,3.0,1,3.0,1
8873,min_diffuse,30,90,3,3,0.05,0.95,0.9115519242602864,10,2.0,1,2.0,1,2.0,1
8874,min_diffuse,30,90,3,3,0.05,0.95,0.9237742824643204,8,2.0,1,2.0,1,2.0,1
8875,min_diffuse,30,90,3,3,0.05,0.95,0.9278346706671534,21,3.0,0,2.0,1,2.0,1
8876,min_diffuse,30,90,3,3,0.05,0.95,0.9197273450744656,21,3.0,1,3.0,1,3.0,1
8877,min_diffuse,30,90,3,3,0.05,0.95,0.9340578783371865,28,3.0,1,3.0,1,3.0,1
8878,min_diffuse,30,90,3,3,0.05,0.95,0.8902390314001463,14,2.0,1,2.0,1,2.0,1
8879,min_diffuse,30,90,3,3,0.05,0.95,0.9428909964823884,35,3.0,0,2.0,1,2.0,1
8880,min_diffuse,30,90,3,3,0.05,0.95,0.9137701624735968,29,3.0,0,2.0,1,3.0,0
8881,min_diffuse,30,90,3,3,0.05,0.95,0.926745224556884,15,2.0,1,2.0,1,2.0,1
8882,min_diffuse,30,90,3,3,0.05,0.95,0.9305665000443512,40,3.0,0,3.0,0,2.0,1
8883,min_diffuse,30,90,3,3,0.05,0.95,0.9483510448056224,39,3.0,1,3.0,1,3.0,1
8884,min_diffuse,30,90,3,3,0.05,0.95,0.948697324051498,22,3.0,0,2.0,1,2.0,1
8885,min_diffuse,30,90,3,3,0.05,0.95,0.9194874862383832,9,2.0,1,2.0,1,2.0,1
8886,min_diffuse,30,90,3,3,0.05,0.95,0.901900041661314,6,2.0,1,2.0,1,2.0,1
8887,min_diffuse,30,90,3,3,0.05,0.95,0.9349541309640724,58,3.0,1,3.0,1,3.0,1
8888,min_diffuse,30,90,3,3,0.05,0.95,0.9449446668521156,29,3.0,0,3.0,0,2.0,1
8889,min_diffuse,30,90,3,3,0.05,0.95,0.941049194861532,28,3.0,1,3.0,1,3.0,1
8890,min_diffuse,30,90,3,3,0.05,0.95,0.9212971881424024,10,2.0,1,2.0,1,2.0,1
8891,min_diffuse,30,90,3,3,0.05,0.95,0.9361870874736185,10,2.0,1,2.0,1,2.0,1
8892,min_diffuse,30,90,3,3,0.05,0.95,0.932245253839122,24,3.0,1,3.0,1,3.0,1
8893,min_diffuse,30,90,3,3,0.05,0.95,0.9460100388021172,21,3.0,0,3.0,0,2.0,1
8894,min_diffuse,30,90,3,3,0.05,0.95,0.8975099169223539,19,2.0,1,2.0,1,2.0,1
8895,min_diffuse,30,90,3,3,0.05,0.95,0.9368003980876936,7,2.0,1,2.0,1,2.0,1
8896,min_diffuse,30,90,3,3,0.05,0.95,0.9431558882149932,25,3.0,1,3.0,1,3.0,1
8897,min_diffuse,30,90,3,3,0.05,0.95,0.8935881898440898,15,2.0,1,2.0,1,2.0,1
8898,min_diffuse,30,90,3,3,0.05,0.95,0.92585590858984,35,3.0,0,3.0,0,2.0,1
8899,min_diffuse,30,90,3,3,0.05,0.95,0.92466312180848,10,2.0,1,2.0,1,2.0,1
8900,min_diffuse,30,90,3,3,0.05,0.95,0.9308293267887028,17,2.0,1,2.0,1,2.0,1
8901,min_diffuse,30,90,3,3,0.05,0.95,0.9069877645851236,15,3.0,1,3.0,1,3.0,1
8902,min_diffuse,30,90,3,3,0.05,0.95,0.9184867909873002,14,2.0,1,2.0,1,2.0,1
8903,min_diffuse,30,90,3,3,0.05,0.95,0.9469094769148296,34,3.0,1,3.0,1,3.0,1
8904,min_diffuse,30,90,3,3,0.05,0.95,0.8920108425158377,7,2.0,1,2.0,1,2.0,1
8905,min_diffuse,30,90,3,3,0.05,0.95,0.9481625026606167,23,3.0,0,2.0,1,2.0,1
8906,min_diffuse,30,90,3,3,0.05,0.95,0.9359334027530994,18,3.0,0,2.0,1,3.0,0
8907,min_diffuse,30,90,3,3,0.05,0.95,0.9182537010567952,17,2.0,1,2.0,1,2.0,1
8908,min_diffuse,30,90,3,3,0.05,0.95,0.9350370911189546,37,3.0,0,3.0,0,2.0,1
8909,min_diffuse,30,90,3,3,0.05,0.95,0.8822513987424563,16,2.0,1,2.0,1,2.0,1
8910,min_diffuse,30,90,3,3,0.05,0.95,0.9447988669587652,12,2.0,1,2.0,1,2.0,1
8911,min_diffuse,30,90,3,3,0.05,0.95,0.9494737639623188,31,3.0,0,2.0,1,2.0,1
8912,min_diffuse,30,90,3,3,0.05,0.95,0.8927041699287731,13,2.0,1,2.0,1,2.0,1
8913,min_diffuse,30,90,3,3,0.05,0.95,0.931808647170104,13,3.0,0,2.0,1,3.0,0
8914,min_diffuse,30,90,3,3,0.05,0.95,0.923035089523744,28,3.0,1,3.0,1,3.0,1
8915,min_diffuse,30,90,3,3,0.05,0.95,0.9283760233814672,9,2.0,1,2.0,1,2.0,1
8916,min_diffuse,30,90,3,3,0.05,0.95,0.9372717101447812,13,2.0,1,2.0,1,2.0,1
8917,min_diffuse,30,90,3,3,0.05,0.95,0.9414583597789103,4,2.0,1,2.0,1,2.0,1
8918,min_diffuse,30,90,3,3,0.05,0.95,0.92537298778545,8,2.0,1,2.0,1,2.0,1
8919,min_diffuse,30,90,3,3,0.05,0.95,0.9463764812964072,14,3.0,0,2.0,1,3.0,0
8920,min_diffuse,30,90,3,3,0.05,0.95,0.906278827132191,22,3.0,0,2.0,1,2.0,1
8921,min_diffuse,30,90,3,3,0.05,0.95,0.9234857419974932,24,3.0,0,2.0,1,2.0,1
8922,min_diffuse,30,90,3,3,0.05,0.95,0.9364283932988836,18,2.0,1,2.0,1,2.0,1
8923,min_diffuse,30,90,3,3,0.05,0.95,0.9402899767345588,24,3.0,0,2.0,1,2.0,1
8924,min_diffuse,30,90,3,3,0.05,0.95,0.9462460785504464,11,2.0,1,2.0,1,2.0,1
8925,min_diffuse,30,90,3,3,0.05,0.95,0.916810018754067,27,3.0,0,3.0,0,2.0,1
8926,min_diffuse,30,90,3,3,0.05,0.95,0.8980621974020844,9,2.0,1,2.0,1,2.0,1
8927,min_diffuse,30,90,3,3,0.05,0.95,0.9284364686388236,23,3.0,1,3.0,1,3.0,1
8928,min_diffuse,30,90,3,3,0.05,0.95,0.8905549542879316,16,2.0,1,2.0,1,2.0,1
8929,min_diffuse,30,90,3,3,0.05,0.95,0.927085339094752,14,2.0,1,2.0,1,2.0,1
8930,min_diffuse,30,90,3,3,0.05,0.95,0.8304866153453314,9,2.0,1,2.0,1,2.0,1
8931,min_diffuse,30,90,3,3,0.05,0.95,0.9439254547711948,20,3.0,1,3.0,1,3.0,1
8932,min_diffuse,30,90,3,3,0.05,0.95,0.9399502807438018,42,3.0,1,3.0,1,3.0,1
8933,min_diffuse,30,90,3,3,0.05,0.95,0.9323926408877226,15,2.0,1,2.0,1,2.0,1
8934,min_diffuse,30,90,3,3,0.05,0.95,0.927029672867011,24,2.0,1,2.0,1,2.0,1
8935,min_diffuse,30,90,3,3,0.05,0.95,0.9389393192772986,37,3.0,1,3.0,1,3.0,1
8936,min_diffuse,30,90,3,3,0.05,0.95,0.9218090433964232,23,3.0,0,2.0,1,2.0,1
8937,min_diffuse,30,90,3,3,0.05,0.95,0.8386210355341738,15,2.0,1,2.0,1,2.0,1
8938,min_diffuse,30,90,3,3,0.05,0.95,0.9003186233023608,9,2.0,1,2.0,1,2.0,1
8939,min_diffuse,30,90,3,3,0.05,0.95,0.8717960717021098,8,2.0,1,2.0,1,2.0,1
8940,min_diffuse,30,90,3,3,0.05,0.95,0.940353928594816,15,2.0,1,2.0,1,2.0,1
8941,min_diffuse,30,90,3,3,0.05,0.95,0.944545046870508,22,3.0,0,2.0,1,2.0,1
8942,min_diffuse,30,90,3,3,0.05,0.95,0.9481431681965904,15,2.0,1,2.0,1,2.0,1
8943,min_diffuse,30,90,3,3,0.05,0.95,0.9448404297162152,20,3.0,0,3.0,0,2.0,1
8944,min_diffuse,30,90,3,3,0.05,0.95,0.8883367201275012,13,2.0,1,2.0,1,2.0,1
8945,min_diffuse,30,90,3,3,0.05,0.95,0.9189134236222386,16,2.0,1,2.0,1,2.0,1
8946,min_diffuse,30,90,3,3,0.05,0.95,0.9356631233305248,20,2.0,1,3.0,0,3.0,0
8947,min_diffuse,30,90,3,3,0.05,0.95,0.9471578385172088,24,3.0,1,3.0,1,3.0,1
8948,min_diffuse,30,90,3,3,0.05,0.95,0.903848830589148,8,2.0,1,2.0,1,2.0,1
8949,min_diffuse,30,90,3,3,0.05,0.95,0.8670180264997345,20,3.0,0,2.0,1,2.0,1
8950,min_diffuse,30,90,3,3,0.05,0.95,0.9424898875471592,23,3.0,1,3.0,1,3.0,1
8951,min_diffuse,30,90,3,3,0.05,0.95,0.9438731076884552,54,3.0,1,3.0,1,3.0,1
8952,min_diffuse,30,90,3,3,0.05,0.95,0.9388546588180556,11,2.0,1,3.0,0,3.0,0
8953,min_diffuse,30,90,3,3,0.05,0.95,0.9476062145709416,23,3.0,0,2.0,1,2.0,1
8954,min_diffuse,30,90,3,3,0.05,0.95,0.9489638754660444,25,3.0,1,3.0,1,3.0,1
8955,min_diffuse,30,90,3,3,0.05,0.95,0.9486922349114084,29,3.0,1,3.0,1,3.0,1
8956,min_diffuse,30,90,3,3,0.05,0.95,0.9149690179988536,14,2.0,1,2.0,1,2.0,1
8957,min_diffuse,30,90,3,3,0.05,0.95,0.9262099335453948,9,2.0,1,2.0,1,2.0,1
8958,min_diffuse,30,90,3,3,0.05,0.95,0.937235807020004,10,2.0,1,2.0,1,3.0,0
8959,min_diffuse,30,90,3,3,0.05,0.95,0.9309974752930972,28,3.0,0,2.0,1,2.0,1
8960,min_diffuse,30,90,3,3,0.05,0.95,0.9375418620770258,27,2.0,1,2.0,1,2.0,1
8961,min_diffuse,30,90,3,3,0.05,0.95,0.9499620575586836,7,2.0,1,2.0,1,2.0,1
8962,min_diffuse,30,90,3,3,0.05,0.95,0.9179404562291356,25,2.0,1,2.0,1,2.0,1
8963,min_diffuse,30,90,3,3,0.05,0.95,0.9434955429288434,59,4.0,0,3.0,1,3.0,1
8964,min_diffuse,30,90,3,3,0.05,0.95,0.8258178095141696,13,2.0,1,2.0,1,2.0,1
8965,min_diffuse,30,90,3,3,0.05,0.95,0.8895620267293226,15,3.0,1,3.0,1,3.0,1
8966,min_diffuse,30,90,3,3,0.05,0.95,0.9354274556618888,29,3.0,1,3.0,1,3.0,1
8967,min_diffuse,30,90,3,3,0.05,0.95,0.9468552828923188,22,3.0,1,3.0,1,3.0,1
8968,min_diffuse,30,90,3,3,0.05,0.95,0.9100603759119072,17,2.0,1,2.0,1,2.0,1
8969,min_diffuse,30,90,3,3,0.05,0.95,0.8895864202583139,30,3.0,1,3.0,1,3.0,1
8970,min_diffuse,30,90,3,3,0.05,0.95,0.941977814167958,15,2.0,1,2.0,1,2.0,1
8971,min_diffuse,30,90,3,3,0.05,0.95,0.9329717817421438,44,3.0,0,2.0,1,2.0,1
8972,min_diffuse,30,90,3,3,0.05,0.95,0.9349679969057352,19,3.0,0,2.0,1,2.0,1
8973,min_diffuse,30,90,3,3,0.05,0.95,0.906847513729852,11,2.0,1,2.0,1,2.0,1
8974,min_diffuse,30,90,3,3,0.05,0.95,0.8932571417306825,6,2.0,1,2.0,1,2.0,1
8975,min_diffuse,30,90,3,3,0.05,0.95,0.932174704118865,35,3.0,1,3.0,1,3.0,1
8976,min_diffuse,30,90,3,3,0.05,0.95,0.8781617865986064,11,2.0,1,2.0,1,2.0,1
8977,min_diffuse,30,90,3,3,0.05,0.95,0.9204605331499672,13,2.0,1,2.0,1,2.0,1
8978,min_diffuse,30,90,3,3,0.05,0.95,0.8845515895031655,7,2.0,1,2.0,1,2.0,1
8979,min_diffuse,30,90,3,3,0.05,0.95,0.9456400874232452,56,4.0,0,3.0,1,3.0,1
8980,min_diffuse,30,90,3,3,0.05,0.95,0.9475688420780244,23,3.0,0,3.0,0,2.0,1
8981,min_diffuse,30,90,3,3,0.05,0.95,0.8980610799884632,32,3.0,0,2.0,1,2.0,1
8982,min_diffuse,30,90,3,3,0.05,0.95,0.905795720618204,11,2.0,1,2.0,1,2.0,1
8983,min_diffuse,30,90,3,3,0.05,0.95,0.8999388679920932,8,2.0,1,2.0,1,2.0,1
8984,min_diffuse,30,90,3,3,0.05,0.95,0.8553529864899548,15,3.0,0,2.0,1,2.0,1
8985,min_diffuse,30,90,3,3,0.05,0.95,0.9420201687002172,18,3.0,0,2.0,1,3.0,0
8986,min_diffuse,30,90,3,3,0.05,0.95,0.9413962327650666,20,3.0,1,3.0,1,3.0,1
8987,min_diffuse,30,90,3,3,0.05,0.95,0.91806155776886,12,2.0,1,2.0,1,2.0,1
8988,min_diffuse,30,90,3,3,0.05,0.95,0.935440004311677,8,2.0,1,2.0,1,2.0,1
8989,min_diffuse,30,90,3,3,0.05,0.95,0.9365630517513732,10,2.0,1,2.0,1,2.0,1
8990,min_diffuse,30,90,3,3,0.05,0.95,0.9428374277486834,10,2.0,1,2.0,1,3.0,0
8991,min_diffuse,30,90,3,3,0.05,0.95,0.9400376310416542,14,2.0,1,2.0,1,2.0,1
8992,min_diffuse,30,90,3,3,0.05,0.95,0.9419358283360358,17,2.0,1,2.0,1,2.0,1
8993,min_diffuse,30,90,3,3,0.05,0.95,0.9151637490548038,13,2.0,1,2.0,1,2.0,1
8994,min_diffuse,30,90,3,3,0.05,0.95,0.9360077628466658,63,4.0,1,4.0,1,4.0,1
8995,min_diffuse,30,90,3,3,0.05,0.95,0.916741811300718,36,3.0,0,2.0,1,2.0,1
8996,min_diffuse,30,90,3,3,0.05,0.95,0.9028638726195772,9,2.0,1,2.0,1,2.0,1
8997,min_diffuse,30,90,3,3,0.05,0.95,0.9135334519853672,37,3.0,0,3.0,0,2.0,1
8998,min_diffuse,30,90,3,3,0.05,0.95,0.938607154981899,9,2.0,1,2.0,1,2.0,1
8999,min_diffuse,30,90,3,3,0.05,0.95,0.9294503520573104,36,3.0,0,3.0,0,2.0,1
9000,min_diffuse,30,90,3,3,0.05,0.95,0.9460359990067548,8,2.0,1,2.0,1,2.0,1
9001,min_diffuse,30,90,3,3,0.05,0.95,0.9463544495733104,29,3.0,0,2.0,1,2.0,1
9002,min_diffuse,30,90,3,3,0.05,0.95,0.9472323255957192,25,3.0,0,2.0,1,2.0,1
9003,min_diffuse,30,90,3,3,0.05,0.95,0.9395556380786146,24,3.0,1,3.0,1,3.0,1
9004,min_diffuse,30,90,3,3,0.05,0.95,0.9319658925779668,26,3.0,0,2.0,1,3.0,0
9005,min_diffuse,30,90,3,3,0.05,0.95,0.912813879314283,12,2.0,1,2.0,1,3.0,0
9006,min_diffuse,30,90,3,3,0.05,0.95,0.9492932525040484,18,3.0,0,2.0,1,2.0,1
9007,min_diffuse,30,90,3,3,0.05,0.95,0.9395853602049908,10,2.0,1,2.0,1,2.0,1
9008,min_diffuse,30,90,3,3,0.05,0.95,0.9284015809198334,12,2.0,1,3.0,0,3.0,0
9009,min_diffuse,30,90,3,3,0.05,0.95,0.91280917033136,9,2.0,1,2.0,1,2.0,1
9010,min_diffuse,30,90,3,3,0.05,0.95,0.9136096008915516,21,3.0,0,2.0,1,2.0,1
9011,min_diffuse,30,90,3,3,0.05,0.95,0.9477903155208716,9,2.0,1,2.0,1,2.0,1
9012,min_diffuse,30,90,3,3,0.05,0.95,0.9335088954498664,23,2.0,1,2.0,1,2.0,1
9013,min_diffuse,30,90,3,3,0.05,0.95,0.945765873560218,13,2.0,1,2.0,1,2.0,1
9014,min_diffuse,30,90,3,3,0.05,0.95,0.9091012960342544,12,2.0,1,2.0,1,2.0,1
9015,min_diffuse,30,90,3,3,0.05,0.95,0.9276227567652764,28,3.0,0,2.0,1,2.0,1
9016,min_diffuse,30,90,3,3,0.05,0.95,0.93389957710651,36,4.0,0,3.0,1,3.0,1
9017,min_diffuse,30,90,3,3,0.05,0.95,0.9415912906975914,34,3.0,1,3.0,1,3.0,1
9018,min_diffuse,30,90,3,3,0.05,0.95,0.9230038762654948,15,2.0,1,3.0,0,3.0,0
9019,min_diffuse,30,90,3,3,0.05,0.95,0.8943103485880186,33,3.0,0,2.0,1,2.0,1
9020,min_diffuse,30,90,3,3,0.05,0.95,0.9368048450582314,27,2.0,1,2.0,1,2.0,1
9021,min_diffuse,30,90,3,3,0.05,0.95,0.9132668617545522,25,3.0,1,3.0,1,3.0,1
9022,min_diffuse,30,90,3,3,0.05,0.95,0.8970706474985003,23,3.0,1,3.0,1,3.0,1
9023,min_diffuse,30,90,3,3,0.05,0.95,0.9443865905735674,22,3.0,0,2.0,1,2.0,1
9024,min_diffuse,30,90,3,3,0.05,0.95,0.9437815293517468,12,2.0,1,2.0,1,2.0,1
9025,min_diffuse,30,90,3,3,0.05,0.95,0.8884589247122081,12,2.0,1,2.0,1,2.0,1
9026,min_diffuse,30,90,3,3,0.05,0.95,0.9394107210969572,17,3.0,0,2.0,1,3.0,0
9027,min_diffuse,30,90,3,3,0.05,0.95,0.925664531257268,59,3.0,1,3.0,1,3.0,1
9028,min_diffuse,30,90,3,3,0.05,0.95,0.9310232748403122,40,3.0,0,2.0,1,2.0,1
9029,min_diffuse,30,90,3,3,0.05,0.95,0.9242875529336008,33,3.0,0,2.0,1,2.0,1
9030,min_diffuse,30,90,3,3,0.05,0.95,0.949057863423068,15,2.0,1,2.0,1,2.0,1
9031,min_diffuse,30,90,3,3,0.05,0.95,0.9010401784354172,14,2.0,1,2.0,1,2.0,1
9032,min_diffuse,30,90,3,3,0.05,0.95,0.9161457095097284,14,2.0,1,2.0,1,2.0,1
9033,min_diffuse,30,90,3,3,0.05,0.95,0.9178733871319816,17,3.0,0,2.0,1,2.0,1
9034,min_diffuse,30,90,3,3,0.05,0.95,0.9248513872375408,14,2.0,1,2.0,1,2.0,1
9035,min_diffuse,30,90,3,3,0.05,0.95,0.9291787088431208,21,2.0,1,2.0,1,3.0,0
9036,min_diffuse,30,90,3,3,0.05,0.95,0.8387396669249203,4,2.0,1,2.0,1,2.0,1
9037,min_diffuse,30,90,3,3,0.05,0.95,0.9356309887256864,7,2.0,1,2.0,1,2.0,1
9038,min_diffuse,30,90,3,3,0.05,0.95,0.9482585395446343,29,3.0,1,3.0,1,3.0,1
9039,min_diffuse,30,90,3,3,0.05,0.95,0.949067503465738,9,2.0,1,2.0,1,3.0,0
9040,min_diffuse,30,90,3,3,0.05,0.95,0.9275619164822247,22,3.0,1,3.0,1,3.0,1
9041,min_diffuse,30,90,3,3,0.05,0.95,0.8840311685318641,7,2.0,1,2.0,1,2.0,1
9042,min_diffuse,30,90,3,3,0.05,0.95,0.912650702873988,13,2.0,1,2.0,1,2.0,1
9043,min_diffuse,30,90,3,3,0.05,0.95,0.9380960025879792,16,3.0,1,3.0,1,3.0,1
9044,min_diffuse,30,90,3,3,0.05,0.95,0.9481419070298523,31,3.0,1,3.0,1,3.0,1
9045,min_diffuse,30,90,3,3,0.05,0.95,0.9462385716324913,39,3.0,1,3.0,1,3.0,1
9046,min_diffuse,30,90,3,3,0.05,0.95,0.9227792346799528,16,2.0,1,2.0,1,2.0,1
9047,min_diffuse,30,90,3,3,0.05,0.95,0.8988086188354486,47,3.0,0,2.0,1,2.0,1
9048,min_diffuse,30,90,3,3,0.05,0.95,0.919751795515521,41,3.0,1,3.0,1,3.0,1
9049,min_diffuse,30,90,3,3,0.05,0.95,0.9350545624989618,69,4.0,0,4.0,0,3.0,1
9050,min_diffuse,30,90,3,3,0.05,0.95,0.9417880347281702,34,3.0,1,3.0,1,3.0,1
9051,min_diffuse,30,90,3,3,0.05,0.95,0.9201229720153116,8,2.0,1,2.0,1,2.0,1
9052,min_diffuse,30,90,3,3,0.05,0.95,0.8730687920328667,16,2.0,1,2.0,1,3.0,0
9053,min_diffuse,30,90,3,3,0.05,0.95,0.9306855358685464,14,2.0,1,2.0,1,2.0,1
9054,min_diffuse,30,90,3,3,0.05,0.95,0.9413803679114504,9,2.0,1,2.0,1,2.0,1
9055,min_diffuse,30,90,3,3,0.05,0.95,0.9430208781689142,24,2.0,1,2.0,1,2.0,1
9056,min_diffuse,30,90,3,3,0.05,0.95,0.9463137517048448,19,3.0,0,3.0,0,2.0,1
9057,min_diffuse,30,90,3,3,0.05,0.95,0.94817882497583,16,2.0,1,2.0,1,2.0,1
9058,min_diffuse,30,90,3,3,0.05,0.95,0.9409491901656338,23,3.0,1,3.0,1,3.0,1
9059,min_diffuse,30,90,3,3,0.05,0.95,0.915199617379816,19,3.0,0,2.0,1,3.0,0
9060,min_diffuse,30,90,3,3,0.05,0.95,0.9372279986634138,45,4.0,0,3.0,1,3.0,1
9061,min_diffuse,30,90,3,3,0.05,0.95,0.9237415228687514,8,2.0,1,2.0,1,2.0,1
9062,min_diffuse,30,90,3,3,0.05,0.95,0.9371177487938293,15,3.0,1,3.0,1,3.0,1
9063,min_diffuse,30,90,3,3,0.05,0.95,0.9389329794746692,28,3.0,0,2.0,1,2.0,1
9064,min_diffuse,30,90,3,3,0.05,0.95,0.9035507115613022,14,2.0,1,2.0,1,2.0,1
9065,min_diffuse,30,90,3,3,0.05,0.95,0.9393373065676672,11,2.0,1,2.0,1,2.0,1
9066,min_diffuse,30,90,3,3,0.05,0.95,0.9380986583502876,41,3.0,1,3.0,1,3.0,1
9067,min_diffuse,30,90,3,3,0.05,0.95,0.9080190560648268,11,2.0,1,2.0,1,2.0,1
9068,min_diffuse,30,90,3,3,0.05,0.95,0.9342108869101732,11,2.0,1,2.0,1,3.0,0
9069,min_diffuse,30,90,3,3,0.05,0.95,0.9341210744495486,24,3.0,1,3.0,1,3.0,1
9070,min_diffuse,30,90,3,3,0.05,0.95,0.9278484337571252,14,2.0,1,2.0,1,2.0,1
9071,min_diffuse,30,90,3,3,0.05,0.95,0.907258750786113,31,3.0,0,3.0,0,2.0,1
9072,min_diffuse,30,90,3,3,0.05,0.95,0.9101343343833684,33,2.0,1,2.0,1,2.0,1
9073,min_diffuse,30,90,3,3,0.05,0.95,0.9414965274244051,30,3.0,0,3.0,0,2.0,1
9074,min_diffuse,30,90,3,3,0.05,0.95,0.9363654417925426,25,3.0,0,2.0,1,2.0,1
9075,min_diffuse,30,90,3,3,0.05,0.95,0.9407448380165706,26,3.0,1,3.0,1,3.0,1
9076,min_diffuse,30,90,3,3,0.05,0.95,0.9268583144132037,23,3.0,0,2.0,1,2.0,1
9077,min_diffuse,30,90,3,3,0.05,0.95,0.9449838594272562,30,3.0,0,2.0,1,2.0,1
9078,min_diffuse,30,90,3,3,0.05,0.95,0.8679365511002894,35,3.0,0,3.0,0,2.0,1
9079,min_diffuse,30,90,3,3,0.05,0.95,0.9279257274318644,24,3.0,0,2.0,1,3.0,0
9080,min_diffuse,30,90,3,3,0.05,0.95,0.9375866647385864,8,2.0,1,2.0,1,2.0,1
9081,min_diffuse,30,90,3,3,0.05,0.95,0.8713981214019548,8,2.0,1,2.0,1,2.0,1
9082,min_diffuse,30,90,3,3,0.05,0.95,0.9143610030322268,19,2.0,1,2.0,1,2.0,1
9083,min_diffuse,30,90,3,3,0.05,0.95,0.94851444325841,11,2.0,1,2.0,1,2.0,1
9084,min_diffuse,30,90,3,3,0.05,0.95,0.928412493026175,19,3.0,0,2.0,1,2.0,1
9085,min_diffuse,30,90,3,3,0.05,0.95,0.916013034958914,24,2.0,1,2.0,1,2.0,1
9086,min_diffuse,30,90,3,3,0.05,0.95,0.916885756548485,14,2.0,1,2.0,1,2.0,1
9087,min_diffuse,30,90,3,3,0.05,0.95,0.9400979380125478,18,3.0,0,2.0,1,3.0,0
9088,min_diffuse,30,90,3,3,0.05,0.95,0.9296852325044528,25,3.0,0,2.0,1,2.0,1
9089,min_diffuse,30,90,3,3,0.05,0.95,0.8843985226111483,10,2.0,1,2.0,1,2.0,1
9090,min_diffuse,30,90,3,3,0.05,0.95,0.9359204661763028,22,3.0,0,2.0,1,2.0,1
9091,min_diffuse,30,90,3,3,0.05,0.95,0.9446428486968428,13,2.0,1,2.0,1,2.0,1
9092,min_diffuse,30,90,3,3,0.05,0.95,0.934237639410608,57,4.0,0,4.0,0,3.0,1
9093,min_diffuse,30,90,3,3,0.05,0.95,0.9358752126872436,22,3.0,0,2.0,1,2.0,1
9094,min_diffuse,30,90,3,3,0.05,0.95,0.8437843916803819,7,2.0,1,2.0,1,2.0,1
9095,min_diffuse,30,90,3,3,0.05,0.95,0.9488694914437432,19,3.0,1,3.0,1,3.0,1
9096,min_diffuse,30,90,3,3,0.05,0.95,0.93251372283824,23,3.0,0,2.0,1,3.0,0
9097,min_diffuse,30,90,3,3,0.05,0.95,0.9191854422238694,10,2.0,1,2.0,1,2.0,1
9098,min_diffuse,30,90,3,3,0.05,0.95,0.9230371899661822,9,2.0,1,2.0,1,2.0,1
9099,min_diffuse,30,90,3,3,0.05,0.95,0.949307566051858,15,3.0,0,2.0,1,3.0,0
9100,min_diffuse,30,90,3,3,0.05,0.95,0.9265828477596968,13,2.0,1,2.0,1,2.0,1
9101,min_diffuse,30,90,3,3,0.05,0.95,0.9197386625245504,36,3.0,0,2.0,1,3.0,0
9102,min_diffuse,30,90,3,3,0.05,0.95,0.915902205508788,49,3.0,1,3.0,1,3.0,1
9103,min_diffuse,30,90,3,3,0.05,0.95,0.949180236209772,49,4.0,1,4.0,1,4.0,1
9104,min_diffuse,30,90,3,3,0.05,0.95,0.8490851760470502,17,3.0,0,2.0,1,3.0,0
9105,min_diffuse,30,90,3,3,0.05,0.95,0.942881691124094,71,3.0,1,3.0,1,3.0,1
9106,min_diffuse,30,90,3,3,0.05,0.95,0.8927381648695876,21,2.0,1,2.0,1,2.0,1
9107,min_diffuse,30,90,3,3,0.05,0.95,0.9313868265350832,34,3.0,1,3.0,1,3.0,1
9108,min_diffuse,30,90,3,3,0.05,0.95,0.9343998404202528,8,2.0,1,2.0,1,2.0,1
9109,min_diffuse,30,90,3,3,0.05,0.95,0.9448549776814334,15,2.0,1,2.0,1,3.0,0
9110,min_diffuse,30,90,3,3,0.05,0.95,0.9408703422341026,16,2.0,1,3.0,0,3.0,0
9111,min_diffuse,30,90,3,3,0.05,0.95,0.91283885807052,22,3.0,1,3.0,1,3.0,1
9112,min_diffuse,30,90,3,3,0.05,0.95,0.9328814213110078,9,2.0,1,2.0,1,2.0,1
9113,min_diffuse,30,90,3,3,0.05,0.95,0.9494481788419196,33,3.0,1,3.0,1,3.0,1
9114,min_diffuse,30,90,3,3,0.05,0.95,0.9441521651335896,70,4.0,0,3.0,1,3.0,1
9115,min_diffuse,30,90,3,3,0.05,0.95,0.9452548476030712,20,3.0,0,2.0,1,3.0,0
9116,min_diffuse,30,90,3,3,0.05,0.95,0.880076925915225,16,2.0,1,2.0,1,2.0,1
9117,min_diffuse,30,90,3,3,0.05,0.95,0.9489330799551612,25,3.0,0,2.0,1,2.0,1
9118,min_diffuse,30,90,3,3,0.05,0.95,0.925467515101156,38,3.0,0,2.0,1,2.0,1
9119,min_diffuse,30,90,3,3,0.05,0.95,0.9305147154626824,56,4.0,0,3.0,1,3.0,1
9120,min_diffuse,30,90,3,3,0.05,0.95,0.947412026824056,7,2.0,1,2.0,1,2.0,1
9121,min_diffuse,30,90,3,3,0.05,0.95,0.9195333885206868,52,3.0,0,3.0,0,2.0,1
9122,min_diffuse,30,90,3,3,0.05,0.95,0.9170665686269122,35,3.0,1,3.0,1,3.0,1
9123,min_diffuse,30,90,3,3,0.05,0.95,0.9331009241373812,6,2.0,1,2.0,1,2.0,1
9124,min_diffuse,30,90,3,3,0.05,0.95,0.9304477180012504,32,3.0,0,2.0,1,2.0,1
9125,min_diffuse,30,90,3,3,0.05,0.95,0.9160557827119412,13,2.0,1,2.0,1,2.0,1
9126,min_diffuse,30,90,3,3,0.05,0.95,0.9400455342963584,8,2.0,1,2.0,1,2.0,1
9127,min_diffuse,30,90,3,3,0.05,0.95,0.9402257540588108,5,2.0,1,2.0,1,2.0,1
9128,min_diffuse,30,90,3,3,0.05,0.95,0.882977115998235,11,2.0,1,2.0,1,2.0,1
9129,min_diffuse,30,90,3,3,0.05,0.95,0.9355688452769312,15,2.0,1,2.0,1,2.0,1
9130,min_diffuse,30,90,3,3,0.05,0.95,0.919742074932098,16,3.0,0,2.0,1,2.0,1
9131,min_diffuse,30,90,3,3,0.05,0.95,0.916117030278364,12,2.0,1,2.0,1,2.0,1
9132,min_diffuse,30,90,3,3,0.05,0.95,0.8885409460236482,9,2.0,1,2.0,1,2.0,1
9133,min_diffuse,30,90,3,3,0.05,0.95,0.9480894655588272,23,3.0,0,2.0,1,2.0,1
9134,min_diffuse,30,90,3,3,0.05,0.95,0.8132344157975709,16,2.0,1,2.0,1,2.0,1
9135,min_diffuse,30,90,3,3,0.05,0.95,0.9362962781347468,14,3.0,0,2.0,1,3.0,0
9136,min_diffuse,30,90,3,3,0.05,0.95,0.8961329746479153,16,2.0,1,2.0,1,2.0,1
9137,min_diffuse,30,90,3,3,0.05,0.95,0.9377318922672117,32,3.0,1,3.0,1,3.0,1
9138,min_diffuse,30,90,3,3,0.05,0.95,0.92986175912008,16,2.0,1,2.0,1,2.0,1
9139,min_diffuse,30,90,3,3,0.05,0.95,0.942210176004484,23,3.0,0,2.0,1,2.0,1
9140,min_diffuse,30,90,3,3,0.05,0.95,0.9260411097758569,6,2.0,1,2.0,1,2.0,1
9141,min_diffuse,30,90,3,3,0.05,0.95,0.8888999713098269,11,2.0,1,2.0,1,2.0,1
9142,min_diffuse,30,90,3,3,0.05,0.95,0.897592986094112,20,3.0,1,3.0,1,3.0,1
9143,min_diffuse,30,90,3,3,0.05,0.95,0.9184292906956016,25,3.0,1,3.0,1,3.0,1
9144,min_diffuse,30,90,3,3,0.05,0.95,0.8958643933637308,23,3.0,0,2.0,1,2.0,1
9145,min_diffuse,30,90,3,3,0.05,0.95,0.8930980224540138,10,2.0,1,2.0,1,2.0,1
9146,min_diffuse,30,90,3,3,0.05,0.95,0.9085126547286084,12,2.0,1,2.0,1,2.0,1
9147,min_diffuse,30,90,3,3,0.05,0.95,0.9432890117024622,12,2.0,1,2.0,1,2.0,1
9148,min_diffuse,30,90,3,3,0.05,0.95,0.9229410614117984,8,2.0,1,2.0,1,2.0,1
9149,min_diffuse,30,90,3,3,0.05,0.95,0.8823615304357136,25,3.0,0,3.0,0,2.0,1
9150,min_diffuse,30,90,3,3,0.05,0.95,0.9286139849098624,42,3.0,0,3.0,0,2.0,1
9151,min_diffuse,30,90,3,3,0.05,0.95,0.9469874338988632,14,2.0,1,2.0,1,2.0,1
9152,min_diffuse,30,90,3,3,0.05,0.95,0.9389087517043208,29,3.0,0,2.0,1,2.0,1
9153,min_diffuse,30,90,3,3,0.05,0.95,0.9421972571531514,7,2.0,1,2.0,1,2.0,1
9154,min_diffuse,30,90,3,3,0.05,0.95,0.9329599477852476,9,2.0,1,2.0,1,2.0,1
9155,min_diffuse,30,90,3,3,0.05,0.95,0.8374771101781665,7,2.0,1,2.0,1,2.0,1
9156,min_diffuse,30,90,3,3,0.05,0.95,0.944029589356803,17,3.0,0,2.0,1,3.0,0
9157,min_diffuse,30,90,3,3,0.05,0.95,0.9496502034439268,18,2.0,1,2.0,1,2.0,1
9158,min_diffuse,30,90,3,3,0.05,0.95,0.9198396768451308,32,3.0,0,2.0,1,2.0,1
9159,min_diffuse,30,90,3,3,0.05,0.95,0.9382775621494976,25,3.0,0,2.0,1,3.0,0
9160,min_diffuse,30,90,3,3,0.05,0.95,0.8590488086916142,5,2.0,1,2.0,1,2.0,1
9161,min_diffuse,30,90,3,3,0.05,0.95,0.9452472998257108,25,3.0,1,3.0,1,3.0,1
9162,min_diffuse,30,90,3,3,0.05,0.95,0.9498992578816984,33,3.0,1,3.0,1,3.0,1
9163,min_diffuse,30,90,3,3,0.05,0.95,0.9431097667881032,21,3.0,1,3.0,1,3.0,1
9164,min_diffuse,30,90,3,3,0.05,0.95,0.9431168736413058,13,3.0,0,2.0,1,2.0,1
9165,min_diffuse,30,90,3,3,0.05,0.95,0.8865802411205693,15,2.0,1,2.0,1,2.0,1
9166,min_diffuse,30,90,3,3,0.05,0.95,0.9365968583711308,9,2.0,1,2.0,1,2.0,1
9167,min_diffuse,30,90,3,3,0.05,0.95,0.9003632353938145,14,2.0,1,2.0,1,2.0,1
9168,min_diffuse,30,90,3,3,0.05,0.95,0.947604469207368,23,3.0,0,2.0,1,2.0,1
9169,min_diffuse,30,90,3,3,0.05,0.95,0.917406002853134,9,2.0,1,2.0,1,2.0,1
9170,min_diffuse,30,90,3,3,0.05,0.95,0.9299603795480352,28,3.0,1,3.0,1,3.0,1
9171,min_diffuse,30,90,3,3,0.05,0.95,0.9223888218553954,8,2.0,1,2.0,1,2.0,1
9172,min_diffuse,30,90,3,3,0.05,0.95,0.9344605626764948,10,2.0,1,2.0,1,2.0,1
9173,min_diffuse,30,90,3,3,0.05,0.95,0.9238539337802985,20,2.0,1,2.0,1,2.0,1
9174,min_diffuse,30,90,3,3,0.05,0.95,0.909772978376872,13,2.0,1,2.0,1,2.0,1
9175,min_diffuse,30,90,3,3,0.05,0.95,0.9426327217859162,38,3.0,1,3.0,1,3.0,1
9176,min_diffuse,30,90,3,3,0.05,0.95,0.8604030312659882,8,2.0,1,2.0,1,2.0,1
9177,min_diffuse,30,90,3,3,0.05,0.95,0.9165060477998488,17,2.0,1,2.0,1,3.0,0
9178,min_diffuse,30,90,3,3,0.05,0.95,0.926009432480289,17,3.0,0,2.0,1,2.0,1
9179,min_diffuse,30,90,3,3,0.05,0.95,0.9466227315784173,16,2.0,1,2.0,1,2.0,1
9180,min_diffuse,30,90,3,3,0.05,0.95,0.934177298022973,34,3.0,1,3.0,1,3.0,1
9181,min_diffuse,30,90,3,3,0.05,0.95,0.8397540334714817,10,2.0,1,2.0,1,2.0,1
9182,min_diffuse,30,90,3,3,0.05,0.95,0.9441830676073188,12,2.0,1,2.0,1,2.0,1
9183,min_diffuse,30,90,3,3,0.05,0.95,0.8818840118601029,23,3.0,0,2.0,1,2.0,1
9184,min_diffuse,30,90,3,3,0.05,0.95,0.9090443466944244,10,2.0,1,2.0,1,2.0,1
9185,min_diffuse,30,90,3,3,0.05,0.95,0.8981018659492804,12,2.0,1,2.0,1,2.0,1
9186,min_diffuse,30,90,3,3,0.05,0.95,0.9413525340049832,7,2.0,1,2.0,1,2.0,1
9187,min_diffuse,30,90,3,3,0.05,0.95,0.9373289103245496,45,3.0,0,3.0,0,2.0,1
9188,min_diffuse,30,90,3,3,0.05,0.95,0.919702314915238,21,3.0,0,2.0,1,2.0,1
9189,min_diffuse,30,90,3,3,0.05,0.95,0.9158618857015632,15,2.0,1,2.0,1,3.0,0
9190,min_diffuse,30,90,3,3,0.05,0.95,0.9426603131712464,21,2.0,1,2.0,1,2.0,1
9191,min_diffuse,30,90,3,3,0.05,0.95,0.8781805116914733,6,2.0,1,2.0,1,2.0,1
9192,min_diffuse,30,90,3,3,0.05,0.95,0.942460364852991,26,3.0,0,2.0,1,3.0,0
9193,min_diffuse,30,90,3,3,0.05,0.95,0.9083185789929832,33,3.0,1,3.0,1,3.0,1
9194,min_diffuse,30,90,3,3,0.05,0.95,0.9464445710422404,36,3.0,1,3.0,1,3.0,1
9195,min_diffuse,30,90,3,3,0.05,0.95,0.9349003995779924,7,2.0,1,2.0,1,2.0,1
9196,min_diffuse,30,90,3,3,0.05,0.95,0.939870636326136,13,2.0,1,2.0,1,2.0,1
9197,min_diffuse,30,90,3,3,0.05,0.95,0.8954496508655495,17,3.0,0,3.0,0,2.0,1
9198,min_diffuse,30,90,3,3,0.05,0.95,0.8984542691997479,15,2.0,1,2.0,1,2.0,1
9199,min_diffuse,30,90,3,3,0.05,0.95,0.9357086859681486,50,3.0,0,3.0,0,2.0,1
9200,min_diffuse,30,90,3,3,0.05,0.95,0.9124955315114648,18,3.0,0,2.0,1,2.0,1
9201,min_diffuse,30,90,3,3,0.05,0.95,0.9203938840968778,24,3.0,1,3.0,1,3.0,1
9202,min_diffuse,30,90,3,3,0.05,0.95,0.8948406546631785,8,2.0,1,2.0,1,2.0,1
9203,min_diffuse,30,90,3,3,0.05,0.95,0.9401535104980346,14,2.0,1,2.0,1,2.0,1
9204,min_diffuse,30,90,3,3,0.05,0.95,0.8505290810532199,12,2.0,1,2.0,1,2.0,1
9205,min_diffuse,30,90,3,3,0.05,0.95,0.9402552433720128,24,3.0,1,3.0,1,3.0,1
9206,min_diffuse,30,90,3,3,0.05,0.95,0.928059219291498,17,3.0,0,2.0,1,3.0,0
9207,min_diffuse,30,90,3,3,0.05,0.95,0.93823913925833,31,3.0,0,2.0,1,2.0,1
9208,min_diffuse,30,90,3,3,0.05,0.95,0.945703781674966,43,3.0,1,3.0,1,3.0,1
9209,min_diffuse,30,90,3,3,0.05,0.95,0.9039469339489746,6,2.0,1,2.0,1,2.0,1
9210,min_diffuse,30,90,3,3,0.05,0.95,0.9490980492785378,15,2.0,1,3.0,0,2.0,1
9211,min_diffuse,30,90,3,3,0.05,0.95,0.9346383080380616,14,2.0,1,2.0,1,2.0,1
9212,min_diffuse,30,90,3,3,0.05,0.95,0.9483174728624548,27,3.0,0,2.0,1,3.0,0
9213,min_diffuse,30,90,3,3,0.05,0.95,0.9351727369470924,25,3.0,0,2.0,1,2.0,1
9214,min_diffuse,30,90,3,3,0.05,0.95,0.7988824357933271,10,2.0,1,2.0,1,2.0,1
9215,min_diffuse,30,90,3,3,0.05,0.95,0.9194049210914016,24,3.0,0,2.0,1,2.0,1
9216,min_diffuse,30,90,3,3,0.05,0.95,0.9285255758038164,23,3.0,1,3.0,1,3.0,1
9217,min_diffuse,30,90,3,3,0.05,0.95,0.9308664061041292,23,2.0,1,2.0,1,2.0,1
9218,min_diffuse,30,90,3,3,0.05,0.95,0.9250644266598796,22,2.0,1,2.0,1,2.0,1
9219,min_diffuse,30,90,3,3,0.05,0.95,0.941746924573496,13,2.0,1,2.0,1,2.0,1
9220,min_diffuse,30,90,3,3,0.05,0.95,0.931555698219591,13,2.0,1,2.0,1,3.0,0
9221,min_diffuse,30,90,3,3,0.05,0.95,0.928695140310318,28,3.0,0,3.0,0,2.0,1
9222,min_diffuse,30,90,3,3,0.05,0.95,0.9215322791716636,7,2.0,1,2.0,1,2.0,1
9223,min_diffuse,30,90,3,3,0.05,0.95,0.9426069499897766,12,2.0,1,2.0,1,2.0,1
9224,min_diffuse,30,90,3,3,0.05,0.95,0.9465179325712624,21,3.0,1,3.0,1,3.0,1
9225,min_diffuse,30,90,3,3,0.05,0.95,0.9329546386115746,22,3.0,0,2.0,1,2.0,1
9226,min_diffuse,30,90,3,3,0.05,0.95,0.9321016368062208,16,2.0,1,2.0,1,2.0,1
9227,min_diffuse,30,90,3,3,0.05,0.95,0.9149077228481772,22,2.0,1,2.0,1,2.0,1
9228,min_diffuse,30,90,3,3,0.05,0.95,0.9289555867725768,37,3.0,1,3.0,1,3.0,1
9229,min_diffuse,30,90,3,3,0.05,0.95,0.9297492150922326,40,3.0,1,3.0,1,3.0,1
9230,min_diffuse,30,90,3,3,0.05,0.95,0.891158667637122,14,3.0,0,2.0,1,2.0,1
9231,min_diffuse,30,90,3,3,0.05,0.95,0.9487631206109716,76,4.0,1,4.0,1,4.0,1
9232,min_diffuse,30,90,3,3,0.05,0.95,0.9447451839704526,21,3.0,0,2.0,1,2.0,1
9233,min_diffuse,30,90,3,3,0.05,0.95,0.944050132730097,25,2.0,1,2.0,1,2.0,1
9234,min_diffuse,30,90,3,3,0.05,0.95,0.8560225287771361,7,2.0,1,2.0,1,2.0,1
9235,min_diffuse,30,90,3,3,0.05,0.95,0.8033638132736861,8,2.0,1,2.0,1,2.0,1
9236,min_diffuse,30,90,3,3,0.05,0.95,0.8940241100576196,8,2.0,1,2.0,1,2.0,1
9237,min_diffuse,30,90,3,3,0.05,0.95,0.8526130352022574,7,2.0,1,2.0,1,2.0,1
9238,min_diffuse,30,90,3,3,0.05,0.95,0.8947370412748403,10,2.0,1,2.0,1,2.0,1
9239,min_diffuse,30,90,3,3,0.05,0.95,0.9269107179065164,24,3.0,0,2.0,1,2.0,1
9240,min_diffuse,30,90,3,3,0.05,0.95,0.8902252905538856,12,2.0,1,2.0,1,2.0,1
9241,min_diffuse,30,90,3,3,0.05,0.95,0.9192063531876,22,3.0,0,2.0,1,2.0,1
9242,min_diffuse,30,90,3,3,0.05,0.95,0.8803460373431188,10,2.0,1,2.0,1,2.0,1
9243,min_diffuse,30,90,3,3,0.05,0.95,0.9373524274219324,60,3.0,1,3.0,1,3.0,1
9244,min_diffuse,30,90,3,3,0.05,0.95,0.9460543338499536,71,4.0,1,4.0,1,4.0,1
9245,min_diffuse,30,90,3,3,0.05,0.95,0.90303765559281,18,3.0,0,2.0,1,2.0,1
9246,min_diffuse,30,90,3,3,0.05,0.95,0.9457847042470614,22,3.0,0,2.0,1,3.0,0
9247,min_diffuse,30,90,3,3,0.05,0.95,0.8882519837427703,14,2.0,1,2.0,1,2.0,1
9248,min_diffuse,30,90,3,3,0.05,0.95,0.9383030830143384,28,3.0,0,2.0,1,2.0,1
9249,min_diffuse,30,90,3,3,0.05,0.95,0.91036572484073,7,2.0,1,2.0,1,2.0,1
9250,min_diffuse,30,90,3,3,0.05,0.95,0.8958479090742063,9,2.0,1,2.0,1,2.0,1
9251,min_diffuse,30,90,3,3,0.05,0.95,0.919500675876082,12,2.0,1,2.0,1,2.0,1
9252,min_diffuse,30,90,3,3,0.05,0.95,0.9494433374131344,54,3.0,1,3.0,1,3.0,1
9253,min_diffuse,30,90,3,3,0.05,0.95,0.9185004762001168,19,2.0,1,2.0,1,2.0,1
9254,min_diffuse,30,90,3,3,0.05,0.95,0.8931975051622599,19,2.0,1,2.0,1,2.0,1
9255,min_diffuse,30,90,3,3,0.05,0.95,0.941653183700189,7,2.0,1,2.0,1,2.0,1
9256,min_diffuse,30,90,3,3,0.05,0.95,0.9462523196074306,21,3.0,0,2.0,1,2.0,1
9257,min_diffuse,30,90,3,3,0.05,0.95,0.8827924124939281,16,3.0,0,2.0,1,3.0,0
9258,min_diffuse,30,90,3,3,0.05,0.95,0.9463126873475576,41,3.0,1,3.0,1,3.0,1
9259,min_diffuse,30,90,3,3,0.05,0.95,0.94910440666241,20,3.0,1,3.0,1,3.0,1
9260,min_diffuse,30,90,3,3,0.05,0.95,0.9313277061244524,26,3.0,1,3.0,1,3.0,1
9261,min_diffuse,30,90,3,3,0.05,0.95,0.940903526369382,25,3.0,1,3.0,1,3.0,1
9262,min_diffuse,30,90,3,3,0.05,0.95,0.9316573277043544,10,2.0,1,2.0,1,2.0,1
9263,min_diffuse,30,90,3,3,0.05,0.95,0.912648325912628,6,2.0,1,2.0,1,2.0,1
9264,min_diffuse,30,90,3,3,0.05,0.95,0.9342167302901966,23,3.0,0,2.0,1,2.0,1
9265,min_diffuse,30,90,3,3,0.05,0.95,0.9085173745267198,12,2.0,1,2.0,1,2.0,1
9266,min_diffuse,30,90,3,3,0.05,0.95,0.9190097998424483,10,2.0,1,2.0,1,2.0,1
9267,min_diffuse,30,90,3,3,0.05,0.95,0.9270976363788196,27,3.0,1,3.0,1,3.0,1
9268,min_diffuse,30,90,3,3,0.05,0.95,0.9495082588384516,22,3.0,1,3.0,1,3.0,1
9269,min_diffuse,30,90,3,3,0.05,0.95,0.9160142672577918,18,2.0,1,2.0,1,2.0,1
9270,min_diffuse,30,90,3,3,0.05,0.95,0.9449805020462972,12,2.0,1,2.0,1,3.0,0
9271,min_diffuse,30,90,3,3,0.05,0.95,0.9399197038536392,7,2.0,1,2.0,1,2.0,1
9272,min_diffuse,30,90,3,3,0.05,0.95,0.92098732395495,14,3.0,0,2.0,1,2.0,1
9273,min_diffuse,30,90,3,3,0.05,0.95,0.9416311035421332,6,2.0,1,2.0,1,2.0,1
9274,min_diffuse,30,90,3,3,0.05,0.95,0.9489944466841786,12,2.0,1,2.0,1,3.0,0
9275,min_diffuse,30,90,3,3,0.05,0.95,0.9445914386720043,24,3.0,0,2.0,1,2.0,1
9276,min_diffuse,30,90,3,3,0.05,0.95,0.948605127879942,65,3.0,1,3.0,1,3.0,1
9277,min_diffuse,30,90,3,3,0.05,0.95,0.9296369449700888,24,3.0,0,2.0,1,3.0,0
9278,min_diffuse,30,90,3,3,0.05,0.95,0.9269701266896032,32,3.0,1,3.0,1,3.0,1
9279,min_diffuse,30,90,3,3,0.05,0.95,0.8574156957652916,10,2.0,1,2.0,1,2.0,1
9280,min_diffuse,30,90,3,3,0.05,0.95,0.94011577492303,14,2.0,1,2.0,1,2.0,1
9281,min_diffuse,30,90,3,3,0.05,0.95,0.9281354876627198,11,2.0,1,2.0,1,2.0,1
9282,min_diffuse,30,90,3,3,0.05,0.95,0.9471858433782756,6,2.0,1,2.0,1,2.0,1
9283,min_diffuse,30,90,3,3,0.05,0.95,0.9307973308130906,15,2.0,1,2.0,1,2.0,1
9284,min_diffuse,30,90,3,3,0.05,0.95,0.9227311983361756,10,2.0,1,2.0,1,2.0,1
9285,min_diffuse,30,90,3,3,0.05,0.95,0.8834918481963284,11,2.0,1,2.0,1,2.0,1
9286,min_diffuse,30,90,3,3,0.05,0.95,0.9321485739709292,34,3.0,1,3.0,1,3.0,1
9287,min_diffuse,30,90,3,3,0.05,0.95,0.9325574383810864,23,3.0,0,2.0,1,2.0,1
9288,min_diffuse,30,90,3,3,0.05,0.95,0.9415945009706606,17,3.0,0,2.0,1,2.0,1
9289,min_diffuse,30,90,3,3,0.05,0.95,0.9144548403852834,14,2.0,1,2.0,1,2.0,1
9290,min_diffuse,30,90,3,3,0.05,0.95,0.929681941996754,43,3.0,0,3.0,0,2.0,1
9291,min_diffuse,30,90,3,3,0.05,0.95,0.8986455271933338,36,3.0,1,3.0,1,3.0,1
9292,min_diffuse,30,90,3,3,0.05,0.95,0.8959610136700256,17,3.0,0,2.0,1,2.0,1
9293,min_diffuse,30,90,3,3,0.05,0.95,0.8536116271070043,11,2.0,1,2.0,1,2.0,1
9294,min_diffuse,30,90,3,3,0.05,0.95,0.9246628017028348,19,3.0,0,2.0,1,2.0,1
9295,min_diffuse,30,90,3,3,0.05,0.95,0.9229205614251732,18,3.0,0,2.0,1,2.0,1
9296,min_diffuse,30,90,3,3,0.05,0.95,0.9344230072858346,11,2.0,0,2.0,0,1.0,1
9297,min_diffuse,30,90,3,3,0.05,0.95,0.9395979890459972,18,3.0,1,3.0,1,3.0,1
9298,min_diffuse,30,90,3,3,0.05,0.95,0.9451028871268814,48,3.0,0,2.0,1,2.0,1
9299,min_diffuse,30,90,3,3,0.05,0.95,0.9479319979354782,17,3.0,0,2.0,1,2.0,1
9300,min_diffuse,30,90,3,3,0.05,0.95,0.9294154674057225,53,4.0,0,3.0,1,3.0,1
9301,min_diffuse,30,90,3,3,0.05,0.95,0.9426290409814458,25,3.0,1,3.0,1,3.0,1
9302,min_diffuse,30,90,3,3,0.05,0.95,0.8428504691075965,18,3.0,1,3.0,1,3.0,1
9303,min_diffuse,30,90,3,3,0.05,0.95,0.9467577070080616,11,2.0,1,2.0,1,2.0,1
9304,min_diffuse,30,90,3,3,0.05,0.95,0.9329669663378816,33,3.0,0,2.0,1,2.0,1
9305,min_diffuse,30,90,3,3,0.05,0.95,0.9326648180163948,20,2.0,1,2.0,1,2.0,1
9306,min_diffuse,30,90,3,3,0.05,0.95,0.9380945178674176,13,3.0,0,2.0,1,2.0,1
9307,min_diffuse,30,90,3,3,0.05,0.95,0.91060529138759,10,2.0,1,2.0,1,2.0,1
9308,min_diffuse,30,90,3,3,0.05,0.95,0.9025538013495046,10,2.0,1,2.0,1,2.0,1
9309,min_diffuse,30,90,3,3,0.05,0.95,0.93832886748293,26,3.0,0,3.0,0,2.0,1
9310,min_diffuse,30,90,3,3,0.05,0.95,0.9403997603014536,27,3.0,0,2.0,1,2.0,1
9311,min_diffuse,30,90,3,3,0.05,0.95,0.9407265901144144,18,3.0,0,2.0,1,2.0,1
9312,min_diffuse,30,90,3,3,0.05,0.95,0.8880920946421074,22,3.0,0,2.0,1,2.0,1
9313,min_diffuse,30,90,3,3,0.05,0.95,0.8662480362626345,19,3.0,0,2.0,1,2.0,1
9314,min_diffuse,30,90,3,3,0.05,0.95,0.9497602910627136,36,3.0,0,2.0,1,2.0,1
9315,min_diffuse,30,90,3,3,0.05,0.95,0.913463822509468,12,2.0,1,2.0,1,2.0,1
9316,min_diffuse,30,90,3,3,0.05,0.95,0.8540297159230099,7,2.0,1,2.0,1,2.0,1
9317,min_diffuse,30,90,3,3,0.05,0.95,0.9047294176851473,8,2.0,1,2.0,1,2.0,1
9318,min_diffuse,30,90,3,3,0.05,0.95,0.8738576969661557,9,2.0,1,2.0,1,2.0,1
9319,min_diffuse,30,90,3,3,0.05,0.95,0.929351058318254,47,3.0,0,2.0,1,2.0,1
9320,min_diffuse,30,90,3,3,0.05,0.95,0.9325861616966784,31,3.0,0,3.0,0,2.0,1
9321,min_diffuse,30,90,3,3,0.05,0.95,0.9359869607283666,23,3.0,0,2.0,1,2.0,1
9322,min_diffuse,30,90,3,3,0.05,0.95,0.92753554409678,15,3.0,0,2.0,1,2.0,1
9323,min_diffuse,30,90,3,3,0.05,0.95,0.9411141465433523,41,3.0,1,3.0,1,3.0,1
9324,min_diffuse,30,90,3,3,0.05,0.95,0.9428670079045164,29,3.0,1,3.0,1,3.0,1
9325,min_diffuse,30,90,3,3,0.05,0.95,0.946650418408993,26,3.0,1,3.0,1,3.0,1
9326,min_diffuse,30,90,3,3,0.05,0.95,0.8852514907634059,21,3.0,0,2.0,1,2.0,1
9327,min_diffuse,30,90,3,3,0.05,0.95,0.9409355217255966,25,3.0,1,3.0,1,3.0,1
9328,min_diffuse,30,90,3,3,0.05,0.95,0.918177276855852,12,2.0,1,3.0,0,2.0,1
9329,min_diffuse,30,90,3,3,0.05,0.95,0.94853799634675,41,3.0,1,3.0,1,3.0,1
9330,min_diffuse,30,90,3,3,0.05,0.95,0.9362622176481608,16,2.0,1,2.0,1,2.0,1
9331,min_diffuse,30,90,3,3,0.05,0.95,0.9440904018025924,22,3.0,0,2.0,1,2.0,1
9332,min_diffuse,30,90,3,3,0.05,0.95,0.9351654295714356,27,3.0,1,3.0,1,3.0,1
9333,min_diffuse,30,90,3,3,0.05,0.95,0.8876336339192804,17,2.0,1,2.0,1,2.0,1
9334,min_diffuse,30,90,3,3,0.05,0.95,0.9233538177323232,19,3.0,0,2.0,1,2.0,1
9335,min_diffuse,30,90,3,3,0.05,0.95,0.9468471648232832,47,4.0,0,3.0,1,3.0,1
9336,min_diffuse,30,90,3,3,0.05,0.95,0.8954529034293439,19,3.0,0,2.0,1,2.0,1
9337,min_diffuse,30,90,3,3,0.05,0.95,0.9394970279420164,16,2.0,1,2.0,1,2.0,1
9338,min_diffuse,30,90,3,3,0.05,0.95,0.9464943255139971,28,3.0,1,3.0,1,3.0,1
9339,min_diffuse,30,90,3,3,0.05,0.95,0.919844639973926,10,2.0,1,2.0,1,2.0,1
9340,min_diffuse,30,90,3,3,0.05,0.95,0.9252093797021724,16,2.0,1,2.0,1,2.0,1
9341,min_diffuse,30,90,3,3,0.05,0.95,0.9446077852605168,31,3.0,1,3.0,1,3.0,1
9342,min_diffuse,30,90,3,3,0.05,0.95,0.9391441348351216,23,3.0,0,2.0,1,2.0,1
9343,min_diffuse,30,90,3,3,0.05,0.95,0.900771374335022,73,3.0,1,3.0,1,3.0,1
9344,min_diffuse,30,90,3,3,0.05,0.95,0.9215812966328328,29,3.0,0,2.0,1,3.0,0
9345,min_diffuse,30,90,3,3,0.05,0.95,0.942342854772035,20,3.0,0,2.0,1,3.0,0
9346,min_diffuse,30,90,3,3,0.05,0.95,0.905798058987485,32,3.0,0,3.0,0,2.0,1
9347,min_diffuse,30,90,3,3,0.05,0.95,0.9409081699796732,22,3.0,0,2.0,1,2.0,1
9348,min_diffuse,30,90,3,3,0.05,0.95,0.920979459181589,17,3.0,1,3.0,1,3.0,1
9349,min_diffuse,30,90,3,3,0.05,0.95,0.9331386715914212,28,3.0,0,3.0,0,2.0,1
9350,min_diffuse,30,90,3,3,0.05,0.95,0.8937244855809716,19,2.0,1,2.0,1,2.0,1
9351,min_diffuse,30,90,3,3,0.05,0.95,0.9433605718730012,15,3.0,0,2.0,1,2.0,1
9352,min_diffuse,30,90,3,3,0.05,0.95,0.9342228456526264,36,3.0,0,3.0,0,2.0,1
9353,min_diffuse,30,90,3,3,0.05,0.95,0.9439859783497924,27,3.0,1,3.0,1,3.0,1
9354,min_diffuse,30,90,3,3,0.05,0.95,0.9498568053528204,28,3.0,1,3.0,1,3.0,1
9355,min_diffuse,30,90,3,3,0.05,0.95,0.9285498112182544,43,3.0,1,3.0,1,3.0,1
9356,min_diffuse,30,90,3,3,0.05,0.95,0.9386403806790684,10,2.0,1,2.0,1,2.0,1
9357,min_diffuse,30,90,3,3,0.05,0.95,0.94679995244989,55,3.0,1,3.0,1,3.0,1
9358,min_diffuse,30,90,3,3,0.05,0.95,0.922901858649783,71,4.0,0,3.0,1,3.0,1
9359,min_diffuse,30,90,3,3,0.05,0.95,0.918876293690023,29,3.0,1,3.0,1,3.0,1
9360,min_diffuse,30,90,3,3,0.05,0.95,0.9384711819116114,11,2.0,1,2.0,1,2.0,1
9361,min_diffuse,30,90,3,3,0.05,0.95,0.8662170979311636,15,3.0,0,2.0,1,2.0,1
9362,min_diffuse,30,90,3,3,0.05,0.95,0.897005908672063,24,3.0,0,2.0,1,2.0,1
9363,min_diffuse,30,90,3,3,0.05,0.95,0.8924478883043104,13,2.0,1,2.0,1,2.0,1
9364,min_diffuse,30,90,3,3,0.05,0.95,0.9309897457484584,38,3.0,1,3.0,1,3.0,1
9365,min_diffuse,30,90,3,3,0.05,0.95,0.9009612399193612,40,3.0,0,3.0,0,2.0,1
9366,min_diffuse,30,90,3,3,0.05,0.95,0.9355266771957836,25,3.0,0,2.0,1,2.0,1
9367,min_diffuse,30,90,3,3,0.05,0.95,0.9299379108692624,11,2.0,1,2.0,1,2.0,1
9368,min_diffuse,30,90,3,3,0.05,0.95,0.934014774419047,17,3.0,1,3.0,1,3.0,1
9369,min_diffuse,30,90,3,3,0.05,0.95,0.8652577807487083,13,2.0,1,2.0,1,2.0,1
9370,min_diffuse,30,90,3,3,0.05,0.95,0.9499826128895426,22,3.0,0,2.0,1,2.0,1
9371,min_diffuse,30,90,3,3,0.05,0.95,0.9434875320546138,14,2.0,1,2.0,1,2.0,1
9372,min_diffuse,30,90,3,3,0.05,0.95,0.9133645168647716,22,3.0,0,2.0,1,2.0,1
9373,min_diffuse,30,90,3,3,0.05,0.95,0.9254667790071232,22,3.0,0,2.0,1,2.0,1
9374,min_diffuse,30,90,3,3,0.05,0.95,0.9363797369043072,20,3.0,0,2.0,1,2.0,1
9375,min_diffuse,30,90,3,3,0.05,0.95,0.8951643817819043,30,3.0,0,3.0,0,2.0,1
9376,min_diffuse,30,90,3,3,0.05,0.95,0.8694442916432575,10,2.0,1,2.0,1,2.0,1
9377,min_diffuse,30,90,3,3,0.05,0.95,0.9161207842832868,16,2.0,1,2.0,1,2.0,1
9378,min_diffuse,30,90,3,3,0.05,0.95,0.8848545975150351,10,2.0,1,2.0,1,2.0,1
9379,min_diffuse,30,90,3,3,0.05,0.95,0.8951953034793395,27,3.0,0,2.0,1,3.0,0
9380,min_diffuse,30,90,3,3,0.05,0.95,0.9197304318768044,15,2.0,1,2.0,1,2.0,1
9381,min_diffuse,30,90,3,3,0.05,0.95,0.9417826479905124,17,3.0,0,2.0,1,2.0,1
9382,min_diffuse,30,90,3,3,0.05,0.95,0.945705339581136,29,3.0,0,3.0,0,2.0,1
9383,min_diffuse,30,90,3,3,0.05,0.95,0.93754168934017,21,2.0,1,2.0,1,2.0,1
9384,min_diffuse,30,90,3,3,0.05,0.95,0.9059110545202964,11,2.0,1,2.0,1,2.0,1
9385,min_diffuse,30,90,3,3,0.05,0.95,0.9298159406791388,12,2.0,1,2.0,1,2.0,1
9386,min_diffuse,30,90,3,3,0.05,0.95,0.9285189145830214,30,3.0,0,3.0,0,2.0,1
9387,min_diffuse,30,90,3,3,0.05,0.95,0.902759622917178,31,3.0,1,3.0,1,3.0,1
9388,min_diffuse,30,90,3,3,0.05,0.95,0.8689695891027747,13,2.0,1,2.0,1,2.0,1
9389,min_diffuse,30,90,3,3,0.05,0.95,0.8990141852687242,19,2.0,1,2.0,1,2.0,1
9390,min_diffuse,30,90,3,3,0.05,0.95,0.9299608064282128,9,2.0,1,2.0,1,2.0,1
9391,min_diffuse,30,90,3,3,0.05,0.95,0.9324607863665711,11,2.0,1,2.0,1,2.0,1
9392,min_diffuse,30,90,3,3,0.05,0.95,0.8203247380498012,23,3.0,0,2.0,1,2.0,1
9393,min_diffuse,30,90,3,3,0.05,0.95,0.946550828039725,15,2.0,1,2.0,1,2.0,1
9394,min_diffuse,30,90,3,3,0.05,0.95,0.9359204006984116,25,3.0,1,3.0,1,3.0,1
9395,min_diffuse,30,90,3,3,0.05,0.95,0.9334240680371984,35,3.0,1,3.0,1,3.0,1
9396,min_diffuse,30,90,3,3,0.05,0.95,0.902944796881062,7,2.0,1,2.0,1,2.0,1
9397,min_diffuse,30,90,3,3,0.05,0.95,0.9202531688853774,22,3.0,0,2.0,1,2.0,1
9398,min_diffuse,30,90,3,3,0.05,0.95,0.9389488164029652,11,2.0,1,2.0,1,2.0,1
9399,min_diffuse,30,90,3,3,0.05,0.95,0.9268869421061808,15,2.0,1,2.0,1,2.0,1
9400,min_diffuse,30,90,3,3,0.05,0.95,0.9283663474607556,30,3.0,1,3.0,1,3.0,1
9401,min_diffuse,30,90,3,3,0.05,0.95,0.8586400847115568,32,3.0,0,2.0,1,2.0,1
9402,min_diffuse,30,90,3,3,0.05,0.95,0.9395432666796972,8,2.0,1,2.0,1,2.0,1
9403,min_diffuse,30,90,3,3,0.05,0.95,0.9476861831199443,26,3.0,1,3.0,1,3.0,1
9404,min_diffuse,30,90,3,3,0.05,0.95,0.9163579866460208,26,3.0,1,3.0,1,3.0,1
9405,min_diffuse,30,90,3,3,0.05,0.95,0.94591890994281,30,3.0,0,3.0,0,2.0,1
9406,min_diffuse,30,90,3,3,0.05,0.95,0.931025115862272,67,3.0,0,3.0,0,2.0,1
9407,min_diffuse,30,90,3,3,0.05,0.95,0.8265742702943096,10,2.0,1,2.0,1,2.0,1
9408,min_diffuse,30,90,3,3,0.05,0.95,0.9348752273804798,14,2.0,1,2.0,1,2.0,1
9409,min_diffuse,30,90,3,3,0.05,0.95,0.9269821824452394,16,2.0,1,2.0,1,2.0,1
9410,min_diffuse,30,90,3,3,0.05,0.95,0.9470984895228102,15,2.0,1,2.0,1,2.0,1
9411,min_diffuse,30,90,3,3,0.05,0.95,0.9156135050000508,13,3.0,0,2.0,1,2.0,1
9412,min_diffuse,30,90,3,3,0.05,0.95,0.9292074901322256,19,3.0,1,3.0,1,3.0,1
9413,min_diffuse,30,90,3,3,0.05,0.95,0.9326111846089172,18,2.0,1,2.0,1,3.0,0
9414,min_diffuse,30,90,3,3,0.05,0.95,0.934840924244904,14,2.0,1,2.0,1,2.0,1
9415,min_diffuse,30,90,3,3,0.05,0.95,0.886127451037238,26,2.0,1,2.0,1,2.0,1
9416,min_diffuse,30,90,3,3,0.05,0.95,0.8685781235333563,27,3.0,0,2.0,1,2.0,1
9417,min_diffuse,30,90,3,3,0.05,0.95,0.927045010588376,26,3.0,1,3.0,1,3.0,1
9418,min_diffuse,30,90,3,3,0.05,0.95,0.9401652385824392,8,2.0,1,2.0,1,2.0,1
9419,min_diffuse,30,90,3,3,0.05,0.95,0.925739050516445,74,3.0,1,3.0,1,3.0,1
9420,min_diffuse,30,90,3,3,0.05,0.95,0.9204557415036916,13,2.0,1,2.0,1,2.0,1
9421,min_diffuse,30,90,3,3,0.05,0.95,0.9489404089313324,71,3.0,1,3.0,1,3.0,1
9422,min_diffuse,30,90,3,3,0.05,0.95,0.9439767209185304,20,3.0,0,2.0,1,3.0,0
9423,min_diffuse,30,90,3,3,0.05,0.95,0.92921603053184,13,2.0,1,2.0,1,2.0,1
9424,min_diffuse,30,90,3,3,0.05,0.95,0.9474569780284862,35,3.0,1,3.0,1,3.0,1
9425,min_diffuse,30,90,3,3,0.05,0.95,0.9395594113468564,31,3.0,0,2.0,1,2.0,1
9426,min_diffuse,30,90,3,3,0.05,0.95,0.9024086036479578,19,3.0,0,2.0,1,2.0,1
9427,min_diffuse,30,90,3,3,0.05,0.95,0.910646599033696,16,3.0,1,3.0,1,3.0,1
9428,min_diffuse,30,90,3,3,0.05,0.95,0.9062941317595592,18,2.0,1,2.0,1,2.0,1
9429,min_diffuse,30,90,3,3,0.05,0.95,0.9458306732797588,14,2.0,1,2.0,1,2.0,1
9430,min_diffuse,30,90,3,3,0.05,0.95,0.919010840592127,37,3.0,1,3.0,1,3.0,1
9431,min_diffuse,30,90,3,3,0.05,0.95,0.8840842783291587,12,2.0,1,2.0,1,2.0,1
9432,min_diffuse,30,90,3,3,0.05,0.95,0.8724813260841637,9,2.0,1,2.0,1,2.0,1
9433,min_diffuse,30,90,3,3,0.05,0.95,0.9398986576271016,12,2.0,1,2.0,1,2.0,1
9434,min_diffuse,30,90,3,3,0.05,0.95,0.8945302383220274,26,2.0,1,2.0,1,2.0,1
9435,min_diffuse,30,90,3,3,0.05,0.95,0.8318155111483699,5,2.0,1,2.0,1,2.0,1
9436,min_diffuse,30,90,3,3,0.05,0.95,0.8611582834661355,14,2.0,1,2.0,1,2.0,1
9437,min_diffuse,30,90,3,3,0.05,0.95,0.9054858909018038,10,2.0,1,2.0,1,2.0,1
9438,min_diffuse,30,90,3,3,0.05,0.95,0.9350999444797852,21,3.0,1,3.0,1,3.0,1
9439,min_diffuse,30,90,3,3,0.05,0.95,0.934218657265354,7,2.0,1,2.0,1,2.0,1
9440,min_diffuse,30,90,3,3,0.05,0.95,0.945652580098093,10,2.0,1,2.0,1,2.0,1
9441,min_diffuse,30,90,3,3,0.05,0.95,0.9380477116830208,14,3.0,0,2.0,1,2.0,1
9442,min_diffuse,30,90,3,3,0.05,0.95,0.8112995382750288,12,2.0,1,2.0,1,2.0,1
9443,min_diffuse,30,90,3,3,0.05,0.95,0.8958354957664257,12,2.0,1,2.0,1,2.0,1
9444,min_diffuse,30,90,3,3,0.05,0.95,0.9473305372680524,17,3.0,1,3.0,1,3.0,1
9445,min_diffuse,30,90,3,3,0.05,0.95,0.9350330080992212,5,2.0,1,2.0,1,2.0,1
9446,min_diffuse,30,90,3,3,0.05,0.95,0.9468412651317388,9,2.0,1,2.0,1,2.0,1
9447,min_diffuse,30,90,3,3,0.05,0.95,0.940441395928411,16,2.0,1,2.0,1,2.0,1
9448,min_diffuse,30,90,3,3,0.05,0.95,0.8456815956240004,17,3.0,0,2.0,1,2.0,1
9449,min_diffuse,30,90,3,3,0.05,0.95,0.9221891879553704,16,2.0,1,2.0,1,2.0,1
9450,min_diffuse,30,90,3,3,0.05,0.95,0.9380059264538466,13,2.0,1,2.0,1,2.0,1
9451,min_diffuse,30,90,3,3,0.05,0.95,0.8643178624870054,10,2.0,1,2.0,1,2.0,1
9452,min_diffuse,30,90,3,3,0.05,0.95,0.8118932916785054,10,2.0,1,2.0,1,2.0,1
9453,min_diffuse,30,90,3,3,0.05,0.95,0.9498531424276572,90,4.0,0,3.0,1,3.0,1
9454,min_diffuse,30,90,3,3,0.05,0.95,0.9268398848857204,12,2.0,1,2.0,1,2.0,1
9455,min_diffuse,30,90,3,3,0.05,0.95,0.9355449278985608,12,2.0,1,2.0,1,2.0,1
9456,min_diffuse,30,90,3,3,0.05,0.95,0.940933710531687,18,3.0,0,2.0,1,2.0,1
9457,min_diffuse,30,90,3,3,0.05,0.95,0.949923746077462,26,3.0,1,3.0,1,3.0,1
9458,min_diffuse,30,90,3,3,0.05,0.95,0.941106960627925,29,2.0,1,2.0,1,2.0,1
9459,min_diffuse,30,90,3,3,0.05,0.95,0.8754312313959015,20,3.0,1,3.0,1,3.0,1
9460,min_diffuse,30,90,3,3,0.05,0.95,0.949991762299185,56,4.0,0,3.0,1,3.0,1
9461,min_diffuse,30,90,3,3,0.05,0.95,0.9478365662032058,12,2.0,1,2.0,1,2.0,1
9462,min_diffuse,30,90,3,3,0.05,0.95,0.9139310919083304,27,3.0,1,3.0,1,3.0,1
9463,min_diffuse,30,90,3,3,0.05,0.95,0.9001162610286743,17,3.0,0,3.0,0,2.0,1
9464,min_diffuse,30,90,3,3,0.05,0.95,0.9182951467811638,6,2.0,1,2.0,1,2.0,1
9465,min_diffuse,30,90,3,3,0.05,0.95,0.942743385693675,24,3.0,0,2.0,1,3.0,0
9466,min_diffuse,30,90,3,3,0.05,0.95,0.9046409697946628,15,2.0,1,2.0,1,2.0,1
9467,min_diffuse,30,90,3,3,0.05,0.95,0.906595737235162,24,3.0,1,3.0,1,3.0,1
9468,min_diffuse,30,90,3,3,0.05,0.95,0.9077107432060276,11,2.0,1,2.0,1,2.0,1
9469,min_diffuse,30,90,3,3,0.05,0.95,0.9284697000999608,25,3.0,0,2.0,1,2.0,1
9470,min_diffuse,30,90,3,3,0.05,0.95,0.9172078798988808,10,2.0,1,2.0,1,2.0,1
9471,min_diffuse,30,90,3,3,0.05,0.95,0.9296994383162048,34,3.0,1,3.0,1,3.0,1
9472,min_diffuse,30,90,3,3,0.05,0.95,0.9441423240945932,18,3.0,0,2.0,1,2.0,1
9473,min_diffuse,30,90,3,3,0.05,0.95,0.9039005771406112,8,2.0,1,2.0,1,2.0,1
9474,min_diffuse,30,90,3,3,0.05,0.95,0.9415978511008556,29,3.0,1,3.0,1,3.0,1
9475,min_diffuse,30,90,3,3,0.05,0.95,0.9388714283877287,24,3.0,0,3.0,0,2.0,1
9476,min_diffuse,30,90,3,3,0.05,0.95,0.9336765952112877,23,3.0,1,3.0,1,3.0,1
9477,min_diffuse,30,90,3,3,0.05,0.95,0.9396409193976996,11,2.0,1,2.0,1,2.0,1
9478,min_diffuse,30,90,3,3,0.05,0.95,0.9261268215938376,6,2.0,1,2.0,1,2.0,1
9479,min_diffuse,30,90,3,3,0.05,0.95,0.9482005125028512,28,3.0,0,2.0,1,3.0,0
9480,min_diffuse,30,90,3,3,0.05,0.95,0.9082801032064888,7,2.0,1,2.0,1,2.0,1
9481,min_diffuse,30,90,3,3,0.05,0.95,0.8692265333205563,9,2.0,1,2.0,1,2.0,1
9482,min_diffuse,30,90,3,3,0.05,0.95,0.938054431274195,19,3.0,0,2.0,1,2.0,1
9483,min_diffuse,30,90,3,3,0.05,0.95,0.9257283960920965,23,3.0,0,2.0,1,2.0,1
9484,min_diffuse,30,90,3,3,0.05,0.95,0.9304685070336588,27,3.0,0,2.0,1,2.0,1
9485,min_diffuse,30,90,3,3,0.05,0.95,0.9328336676407126,40,3.0,1,3.0,1,3.0,1
9486,min_diffuse,30,90,3,3,0.05,0.95,0.944130331786921,14,2.0,1,2.0,1,2.0,1
9487,min_diffuse,30,90,3,3,0.05,0.95,0.9019401379991504,16,2.0,1,2.0,1,2.0,1
9488,min_diffuse,30,90,3,3,0.05,0.95,0.9384864387518254,16,3.0,0,2.0,1,3.0,0
9489,min_diffuse,30,90,3,3,0.05,0.95,0.890065726037575,10,2.0,1,2.0,1,2.0,1
9490,min_diffuse,30,90,3,3,0.05,0.95,0.9349704912738586,22,3.0,0,2.0,1,3.0,0
9491,min_diffuse,30,90,3,3,0.05,0.95,0.9110826137411832,18,2.0,1,2.0,1,2.0,1
9492,min_diffuse,30,90,3,3,0.05,0.95,0.917823582426586,27,3.0,0,2.0,1,2.0,1
9493,min_diffuse,30,90,3,3,0.05,0.95,0.940358305600496,10,2.0,1,2.0,1,2.0,1
9494,min_diffuse,30,90,3,3,0.05,0.95,0.9401107366969996,34,3.0,0,2.0,1,2.0,1
9495,min_diffuse,30,90,3,3,0.05,0.95,0.9384832829325904,26,3.0,0,2.0,1,3.0,0
9496,min_diffuse,30,90,3,3,0.05,0.95,0.9351586235485744,24,2.0,1,2.0,1,2.0,1
9497,min_diffuse,30,90,3,3,0.05,0.95,0.9435087422406718,91,4.0,0,3.0,1,3.0,1
9498,min_diffuse,30,90,3,3,0.05,0.95,0.9455259018649852,9,2.0,1,2.0,1,2.0,1
9499,min_diffuse,30,90,3,3,0.05,0.95,0.8838186444686279,10,2.0,1,2.0,1,2.0,1
9500,min_diffuse,30,90,3,3,0.05,0.95,0.9378489664501864,52,3.0,0,3.0,0,2.0,1
9501,min_diffuse,30,90,3,3,0.05,0.95,0.9484025371938342,16,2.0,1,3.0,0,3.0,0
9502,min_diffuse,30,90,3,3,0.05,0.95,0.9264507271676222,10,2.0,1,2.0,1,2.0,1
9503,min_diffuse,30,90,3,3,0.05,0.95,0.8729718207176402,17,2.0,1,2.0,1,2.0,1
9504,min_diffuse,30,90,3,3,0.05,0.95,0.94333222909065,31,3.0,1,3.0,1,3.0,1
9505,min_diffuse,30,90,3,3,0.05,0.95,0.927856199106855,16,2.0,1,2.0,1,3.0,0
9506,min_diffuse,30,90,3,3,0.05,0.95,0.9047676273407586,7,2.0,1,2.0,1,2.0,1
9507,min_diffuse,30,90,3,3,0.05,0.95,0.945634892848772,24,3.0,1,3.0,1,3.0,1
9508,min_diffuse,30,90,3,3,0.05,0.95,0.911534213799624,9,2.0,1,2.0,1,2.0,1
9509,min_diffuse,30,90,3,3,0.05,0.95,0.8963170825670513,14,3.0,1,3.0,1,3.0,1
9510,min_diffuse,30,90,3,3,0.05,0.95,0.9489737729388648,32,3.0,0,2.0,1,3.0,0
9511,min_diffuse,30,90,3,3,0.05,0.95,0.9214894419381464,22,3.0,0,2.0,1,2.0,1
9512,min_diffuse,30,90,3,3,0.05,0.95,0.9351026972281172,18,2.0,1,2.0,1,2.0,1
9513,min_diffuse,30,90,3,3,0.05,0.95,0.8702565987477422,21,3.0,0,3.0,0,2.0,1
9514,min_diffuse,30,90,3,3,0.05,0.95,0.9383756487715806,14,2.0,1,2.0,1,2.0,1
9515,min_diffuse,30,90,3,3,0.05,0.95,0.9103209328028264,19,3.0,0,3.0,0,2.0,1
9516,min_diffuse,30,90,3,3,0.05,0.95,0.9073201865177996,18,3.0,0,2.0,1,2.0,1
9517,min_diffuse,30,90,3,3,0.05,0.95,0.9439524958335458,18,3.0,1,3.0,1,3.0,1
9518,min_diffuse,30,90,3,3,0.05,0.95,0.9144851396948298,13,3.0,0,2.0,1,2.0,1
9519,min_diffuse,30,90,3,3,0.05,0.95,0.8798149935697481,14,2.0,1,2.0,1,2.0,1
9520,min_diffuse,30,90,3,3,0.05,0.95,0.9442485708320978,14,3.0,0,3.0,0,2.0,1
9521,min_diffuse,30,90,3,3,0.05,0.95,0.9405852178039288,9,2.0,1,2.0,1,2.0,1
9522,min_diffuse,30,90,3,3,0.05,0.95,0.9158864990411,21,2.0,1,2.0,1,3.0,0
9523,min_diffuse,30,90,3,3,0.05,0.95,0.8900380453596548,15,2.0,1,2.0,1,2.0,1
9524,min_diffuse,30,90,3,3,0.05,0.95,0.9385564743385736,44,3.0,1,3.0,1,3.0,1
9525,min_diffuse,30,90,3,3,0.05,0.95,0.926727233470592,49,3.0,0,3.0,0,2.0,1
9526,min_diffuse,30,90,3,3,0.05,0.95,0.936793770684346,36,3.0,0,2.0,1,2.0,1
9527,min_diffuse,30,90,3,3,0.05,0.95,0.927880275671158,34,3.0,1,3.0,1,3.0,1
9528,min_diffuse,30,90,3,3,0.05,0.95,0.9409589462233744,30,3.0,0,2.0,1,2.0,1
9529,min_diffuse,30,90,3,3,0.05,0.95,0.906527065993482,29,3.0,1,3.0,1,3.0,1
9530,min_diffuse,30,90,3,3,0.05,0.95,0.9493436958391908,68,4.0,0,3.0,1,3.0,1
9531,min_diffuse,30,90,3,3,0.05,0.95,0.8846194477304264,11,2.0,1,2.0,1,2.0,1
9532,min_diffuse,30,90,3,3,0.05,0.95,0.9426965097710116,20,3.0,1,3.0,1,3.0,1
9533,min_diffuse,30,90,3,3,0.05,0.95,0.8735318849773465,10,2.0,1,2.0,1,2.0,1
9534,min_diffuse,30,90,3,3,0.05,0.95,0.938670385752127,32,3.0,1,3.0,1,3.0,1
9535,min_diffuse,30,90,3,3,0.05,0.95,0.8695907087107054,20,3.0,0,2.0,1,2.0,1
9536,min_diffuse,30,90,3,3,0.05,0.95,0.9356004813862449,18,3.0,0,2.0,1,3.0,0
9537,min_diffuse,30,90,3,3,0.05,0.95,0.9347890117589446,16,3.0,0,2.0,1,3.0,0
9538,min_diffuse,30,90,3,3,0.05,0.95,0.932959995836589,8,2.0,1,2.0,1,2.0,1
9539,min_diffuse,30,90,3,3,0.05,0.95,0.9271399316943544,39,3.0,0,3.0,0,2.0,1
9540,min_diffuse,30,90,3,3,0.05,0.95,0.9431728010330604,43,3.0,0,3.0,0,2.0,1
9541,min_diffuse,30,90,3,3,0.05,0.95,0.9462319378813188,22,3.0,1,3.0,1,3.0,1
9542,min_diffuse,30,90,3,3,0.05,0.95,0.9199658470022511,18,3.0,0,2.0,1,2.0,1
9543,min_diffuse,30,90,3,3,0.05,0.95,0.8949635357752487,7,2.0,1,2.0,1,2.0,1
9544,min_diffuse,30,90,3,3,0.05,0.95,0.9350767684029514,33,3.0,1,3.0,1,3.0,1
9545,min_diffuse,30,90,3,3,0.05,0.95,0.9207194572981272,21,3.0,0,2.0,1,2.0,1
9546,min_diffuse,30,90,3,3,0.05,0.95,0.9402871530005552,21,3.0,1,3.0,1,3.0,1
9547,min_diffuse,30,90,3,3,0.05,0.95,0.9411127539104946,84,3.0,1,3.0,1,3.0,1
9548,min_diffuse,30,90,3,3,0.05,0.95,0.9026395882402172,13,2.0,1,2.0,1,3.0,0
9549,min_diffuse,30,90,3,3,0.05,0.95,0.9148884316506192,7,2.0,1,2.0,1,2.0,1
9550,min_diffuse,30,90,3,3,0.05,0.95,0.9216043757437768,15,3.0,1,3.0,1,3.0,1
9551,min_diffuse,30,90,3,3,0.05,0.95,0.929053565761727,12,2.0,1,2.0,1,2.0,1
9552,min_diffuse,30,90,3,3,0.05,0.95,0.9112646607441884,38,3.0,0,2.0,1,3.0,0
9553,min_diffuse,30,90,3,3,0.05,0.95,0.9439899937090775,10,2.0,1,2.0,1,2.0,1
9554,min_diffuse,30,90,3,3,0.05,0.95,0.8817617019628692,16,2.0,1,2.0,1,2.0,1
9555,min_diffuse,30,90,3,3,0.05,0.95,0.911873938796868,17,3.0,0,2.0,1,3.0,0
9556,min_diffuse,30,90,3,3,0.05,0.95,0.9119705939137523,16,2.0,1,2.0,1,2.0,1
9557,min_diffuse,30,90,3,3,0.05,0.95,0.9453259330321494,37,3.0,0,2.0,1,2.0,1
9558,min_diffuse,30,90,3,3,0.05,0.95,0.9176809406643096,10,2.0,1,2.0,1,2.0,1
9559,min_diffuse,30,90,3,3,0.05,0.95,0.9393842787167744,10,2.0,1,2.0,1,2.0,1
9560,min_diffuse,30,90,3,3,0.05,0.95,0.9422959218103756,30,3.0,1,3.0,1,3.0,1
9561,min_diffuse,30,90,3,3,0.05,0.95,0.8988239154007568,18,3.0,0,2.0,1,2.0,1
9562,min_diffuse,30,90,3,3,0.05,0.95,0.9433662852759468,9,2.0,1,2.0,1,2.0,1
9563,min_diffuse,30,90,3,3,0.05,0.95,0.9476723872553896,36,3.0,0,3.0,0,2.0,1
9564,min_diffuse,30,90,3,3,0.05,0.95,0.9171118860952135,46,3.0,1,3.0,1,3.0,1
9565,min_diffuse,30,90,3,3,0.05,0.95,0.9237644456490066,9,2.0,1,2.0,1,2.0,1
9566,min_diffuse,30,90,3,3,0.05,0.95,0.9336066934592564,95,3.0,1,3.0,1,3.0,1
9567,min_diffuse,30,90,3,3,0.05,0.95,0.9455381757894812,48,3.0,1,3.0,1,3.0,1
9568,min_diffuse,30,90,3,3,0.05,0.95,0.9457720121964446,19,3.0,0,2.0,1,3.0,0
9569,min_diffuse,30,90,3,3,0.05,0.95,0.9333876708041954,28,3.0,1,3.0,1,3.0,1
9570,min_diffuse,30,90,3,3,0.05,0.95,0.9026019685890762,29,3.0,0,3.0,0,2.0,1
9571,min_diffuse,30,90,3,3,0.05,0.95,0.9252351882491294,11,2.0,1,2.0,1,2.0,1
9572,min_diffuse,30,90,3,3,0.05,0.95,0.9412348686086096,37,3.0,0,2.0,1,3.0,0
9573,min_diffuse,30,90,3,3,0.05,0.95,0.9108978485490508,22,3.0,0,2.0,1,3.0,0
9574,min_diffuse,30,90,3,3,0.05,0.95,0.9483024104789202,24,3.0,0,2.0,1,3.0,0
9575,min_diffuse,30,90,3,3,0.05,0.95,0.8379936156773554,20,3.0,0,2.0,1,2.0,1
9576,min_diffuse,30,90,3,3,0.05,0.95,0.8582698236298366,19,2.0,1,2.0,1,2.0,1
9577,min_diffuse,30,90,3,3,0.05,0.95,0.9388025411716188,27,3.0,1,3.0,1,3.0,1
9578,min_diffuse,30,90,3,3,0.05,0.95,0.9302728739509156,21,3.0,0,2.0,1,3.0,0
9579,min_diffuse,30,90,3,3,0.05,0.95,0.9088974672712092,17,3.0,0,2.0,1,3.0,0
9580,min_diffuse,30,90,3,3,0.05,0.95,0.8815093478240843,10,2.0,1,2.0,1,2.0,1
9581,min_diffuse,30,90,3,3,0.05,0.95,0.9464875535160446,53,3.0,0,3.0,0,2.0,1
9582,min_diffuse,30,90,3,3,0.05,0.95,0.9363812004309552,48,3.0,0,3.0,0,2.0,1
9583,min_diffuse,30,90,3,3,0.05,0.95,0.9241178977510334,15,3.0,0,2.0,1,3.0,0
9584,min_diffuse,30,90,3,3,0.05,0.95,0.9299614638765727,27,3.0,0,2.0,1,3.0,0
9585,min_diffuse,30,90,3,3,0.05,0.95,0.9396611961598538,35,3.0,0,2.0,1,2.0,1
9586,min_diffuse,30,90,3,3,0.05,0.95,0.942403531872516,27,3.0,1,3.0,1,3.0,1
9587,min_diffuse,30,90,3,3,0.05,0.95,0.9366116783619264,11,2.0,1,3.0,0,3.0,0
9588,min_diffuse,30,90,3,3,0.05,0.95,0.9431698500696024,20,3.0,0,2.0,1,2.0,1
9589,min_diffuse,30,90,3,3,0.05,0.95,0.9451384745461252,32,3.0,0,3.0,0,2.0,1
9590,min_diffuse,30,90,3,3,0.05,0.95,0.9092951360800454,16,2.0,1,2.0,1,2.0,1
9591,min_diffuse,30,90,3,3,0.05,0.95,0.9228705607493952,8,2.0,1,2.0,1,2.0,1
9592,min_diffuse,30,90,3,3,0.05,0.95,0.9488395622128964,22,3.0,0,2.0,1,3.0,0
9593,min_diffuse,30,90,3,3,0.05,0.95,0.8435847707545082,14,2.0,1,2.0,1,2.0,1
9594,min_diffuse,30,90,3,3,0.05,0.95,0.949740186227344,22,2.0,1,3.0,0,2.0,1
9595,min_diffuse,30,90,3,3,0.05,0.95,0.9366713508448468,34,3.0,0,2.0,1,3.0,0
9596,min_diffuse,30,90,3,3,0.05,0.95,0.9054871566694108,16,2.0,1,2.0,1,2.0,1
9597,min_diffuse,30,90,3,3,0.05,0.95,0.9375185999072876,27,3.0,0,3.0,0,2.0,1
9598,min_diffuse,30,90,3,3,0.05,0.95,0.9279418670969792,20,3.0,0,2.0,1,2.0,1
9599,min_diffuse,30,90,3,3,0.05,0.95,0.9371634885370568,51,3.0,0,3.0,0,2.0,1
9600,min_diffuse,30,90,3,3,0.05,0.95,0.9076157900413864,11,2.0,1,2.0,1,2.0,1
9601,min_diffuse,30,90,3,3,0.05,0.95,0.9307463091851,23,3.0,1,3.0,1,3.0,1
9602,min_diffuse,30,90,3,3,0.05,0.95,0.9394314121893113,27,3.0,0,2.0,1,3.0,0
9603,min_diffuse,30,90,3,3,0.05,0.95,0.917331886259292,24,3.0,0,2.0,1,2.0,1
9604,min_diffuse,30,90,3,3,0.05,0.95,0.8514340982633379,9,2.0,1,2.0,1,2.0,1
9605,min_diffuse,30,90,3,3,0.05,0.95,0.915588059041515,12,2.0,1,2.0,1,2.0,1
9606,min_diffuse,30,90,3,3,0.05,0.95,0.91950468126854,31,3.0,0,3.0,0,2.0,1
9607,min_diffuse,30,90,3,3,0.05,0.95,0.946401910041907,15,2.0,1,2.0,1,2.0,1
9608,min_diffuse,30,90,3,3,0.05,0.95,0.9425137478846014,20,2.0,1,2.0,1,2.0,1
9609,min_diffuse,30,90,3,3,0.05,0.95,0.8672598411412049,13,2.0,1,2.0,1,2.0,1
9610,min_diffuse,30,90,3,3,0.05,0.95,0.9234246152899992,24,3.0,0,2.0,1,2.0,1
9611,min_diffuse,30,90,3,3,0.05,0.95,0.9351924068237574,11,2.0,1,2.0,1,2.0,1
9612,min_diffuse,30,90,3,3,0.05,0.95,0.9238139960935828,32,3.0,1,3.0,1,3.0,1
9613,min_diffuse,30,90,3,3,0.05,0.95,0.9122545398215668,24,3.0,0,2.0,1,2.0,1
9614,min_diffuse,30,90,3,3,0.05,0.95,0.9262652799042368,37,3.0,0,2.0,1,2.0,1
9615,min_diffuse,30,90,3,3,0.05,0.95,0.9003449593693105,16,3.0,1,3.0,1,3.0,1
9616,min_diffuse,30,90,3,3,0.05,0.95,0.8806188371358391,9,2.0,1,2.0,1,2.0,1
9617,min_diffuse,30,90,3,3,0.05,0.95,0.9399215078136108,16,3.0,0,2.0,1,2.0,1
9618,min_diffuse,30,90,3,3,0.05,0.95,0.9491870231968872,14,3.0,0,2.0,1,3.0,0
9619,min_diffuse,30,90,3,3,0.05,0.95,0.8891199478201249,12,2.0,1,2.0,1,2.0,1
9620,min_diffuse,30,90,3,3,0.05,0.95,0.872349155790418,12,2.0,1,2.0,1,2.0,1
9621,min_diffuse,30,90,3,3,0.05,0.95,0.925536083479942,28,3.0,0,2.0,1,2.0,1
9622,min_diffuse,30,90,3,3,0.05,0.95,0.9398314094933968,24,3.0,1,3.0,1,3.0,1
9623,min_diffuse,30,90,3,3,0.05,0.95,0.8144719287275033,4,2.0,0,1.0,1,2.0,0
9624,min_diffuse,30,90,3,3,0.05,0.95,0.8982385711975255,11,2.0,1,2.0,1,2.0,1
9625,min_diffuse,30,90,3,3,0.05,0.95,0.9384562210050938,16,3.0,1,3.0,1,3.0,1
9626,min_diffuse,30,90,3,3,0.05,0.95,0.931251475569812,13,2.0,1,2.0,1,2.0,1
9627,min_diffuse,30,90,3,3,0.05,0.95,0.7976474235783602,8,2.0,1,2.0,1,2.0,1
9628,min_diffuse,30,90,3,3,0.05,0.95,0.9352683113165852,10,2.0,1,2.0,1,2.0,1
9629,min_diffuse,30,90,3,3,0.05,0.95,0.8528655213717019,20,2.0,1,2.0,1,2.0,1
9630,min_diffuse,30,90,3,3,0.05,0.95,0.900894320011128,8,2.0,1,2.0,1,2.0,1
9631,min_diffuse,30,90,3,3,0.05,0.95,0.9494341654157198,19,2.0,1,2.0,1,2.0,1
9632,min_diffuse,30,90,3,3,0.05,0.95,0.9400201205989144,10,2.0,1,2.0,1,2.0,1
9633,min_diffuse,30,90,3,3,0.05,0.95,0.9091548562095646,25,3.0,0,3.0,0,2.0,1
9634,min_diffuse,30,90,3,3,0.05,0.95,0.9362775848292816,6,2.0,1,2.0,1,2.0,1
9635,min_diffuse,30,90,3,3,0.05,0.95,0.9307205320437634,24,3.0,1,3.0,1,3.0,1
9636,min_diffuse,30,90,3,3,0.05,0.95,0.9487080750693132,28,3.0,0,2.0,1,2.0,1
9637,min_diffuse,30,90,3,3,0.05,0.95,0.9467225752028076,57,4.0,0,3.0,1,4.0,0
9638,min_diffuse,30,90,3,3,0.05,0.95,0.9472913716750868,68,4.0,0,3.0,1,3.0,1
9639,min_diffuse,30,90,3,3,0.05,0.95,0.9496789059848564,38,4.0,0,3.0,1,3.0,1
9640,min_diffuse,30,90,3,3,0.05,0.95,0.8840721949982057,14,3.0,0,2.0,1,2.0,1
9641,min_diffuse,30,90,3,3,0.05,0.95,0.8923909703547854,6,2.0,1,2.0,1,2.0,1
9642,min_diffuse,30,90,3,3,0.05,0.95,0.9251038082078096,15,2.0,1,2.0,1,2.0,1
9643,min_diffuse,30,90,3,3,0.05,0.95,0.9450533121311996,40,3.0,1,3.0,1,3.0,1
9644,min_diffuse,30,90,3,3,0.05,0.95,0.9235328321300694,26,3.0,0,2.0,1,2.0,1
9645,min_diffuse,30,90,3,3,0.05,0.95,0.8540586537726736,13,2.0,1,2.0,1,2.0,1
9646,min_diffuse,30,90,3,3,0.05,0.95,0.8946021709127573,9,2.0,1,2.0,1,2.0,1
9647,min_diffuse,30,90,3,3,0.05,0.95,0.9283697014103104,11,2.0,1,2.0,1,2.0,1
9648,min_diffuse,30,90,3,3,0.05,0.95,0.8353802077006546,13,2.0,1,2.0,1,2.0,1
9649,min_diffuse,30,90,3,3,0.05,0.95,0.939050748291886,46,3.0,1,3.0,1,3.0,1
9650,min_diffuse,30,90,3,3,0.05,0.95,0.9135711838174708,36,3.0,0,2.0,1,3.0,0
9651,min_diffuse,30,90,3,3,0.05,0.95,0.8900576999390133,10,2.0,1,2.0,1,2.0,1
9652,min_diffuse,30,90,3,3,0.05,0.95,0.9293897592567107,38,3.0,0,3.0,0,2.0,1
9653,min_diffuse,30,90,3,3,0.05,0.95,0.9488272049876828,17,3.0,0,2.0,1,2.0,1
9654,min_diffuse,30,90,3,3,0.05,0.95,0.877140714260447,12,2.0,1,2.0,1,2.0,1
9655,min_diffuse,30,90,3,3,0.05,0.95,0.9015284794970738,14,2.0,1,2.0,1,3.0,0
9656,min_diffuse,30,90,3,3,0.05,0.95,0.9318768186583042,34,3.0,1,3.0,1,3.0,1
9657,min_diffuse,30,90,3,3,0.05,0.95,0.9351159218178544,17,3.0,0,2.0,1,2.0,1
9658,min_diffuse,30,90,3,3,0.05,0.95,0.8677228137131392,9,2.0,1,2.0,1,2.0,1
9659,min_diffuse,30,90,3,3,0.05,0.95,0.9138222900123364,5,2.0,1,2.0,1,2.0,1
9660,min_diffuse,30,90,3,3,0.05,0.95,0.947415860870746,33,3.0,1,3.0,1,3.0,1
9661,min_diffuse,30,90,3,3,0.05,0.95,0.9319558644486736,22,3.0,0,2.0,1,2.0,1
9662,min_diffuse,30,90,3,3,0.05,0.95,0.932689919777765,14,2.0,1,2.0,1,2.0,1
9663,min_diffuse,30,90,3,3,0.05,0.95,0.9203316819762982,15,2.0,1,2.0,1,2.0,1
9664,min_diffuse,30,90,3,3,0.05,0.95,0.9382399863764112,16,3.0,0,2.0,1,2.0,1
9665,min_diffuse,30,90,3,3,0.05,0.95,0.9472371217090544,14,2.0,1,2.0,1,2.0,1
9666,min_diffuse,30,90,3,3,0.05,0.95,0.9425784062300496,23,2.0,1,2.0,1,2.0,1
9667,min_diffuse,30,90,3,3,0.05,0.95,0.9082726570671652,22,3.0,0,2.0,1,2.0,1
9668,min_diffuse,30,90,3,3,0.05,0.95,0.9257798056387126,21,3.0,1,3.0,1,3.0,1
9669,min_diffuse,30,90,3,3,0.05,0.95,0.904273864503535,20,2.0,1,2.0,1,2.0,1
9670,min_diffuse,30,90,3,3,0.05,0.95,0.9113380015981184,29,3.0,0,2.0,1,2.0,1
9671,min_diffuse,30,90,3,3,0.05,0.95,0.9168940253057448,18,3.0,0,2.0,1,2.0,1
9672,min_diffuse,30,90,3,3,0.05,0.95,0.9489436614590055,21,3.0,0,2.0,1,3.0,0
9673,min_diffuse,30,90,3,3,0.05,0.95,0.9227001532011986,18,3.0,0,3.0,0,2.0,1
9674,min_diffuse,30,90,3,3,0.05,0.95,0.879655749077088,47,3.0,0,3.0,0,2.0,1
9675,min_diffuse,30,90,3,3,0.05,0.95,0.936834777812138,26,3.0,0,2.0,1,2.0,1
9676,min_diffuse,30,90,3,3,0.05,0.95,0.941303049724488,13,2.0,1,2.0,1,2.0,1
9677,min_diffuse,30,90,3,3,0.05,0.95,0.9242680027240217,14,2.0,1,2.0,1,2.0,1
9678,min_diffuse,30,90,3,3,0.05,0.95,0.9003591897388058,13,2.0,1,2.0,1,2.0,1
9679,min_diffuse,30,90,3,3,0.05,0.95,0.8511306367905185,12,2.0,1,2.0,1,2.0,1
9680,min_diffuse,30,90,3,3,0.05,0.95,0.932124852099918,15,2.0,1,2.0,1,2.0,1
9681,min_diffuse,30,90,3,3,0.05,0.95,0.947361368212372,34,3.0,1,3.0,1,3.0,1
9682,min_diffuse,30,90,3,3,0.05,0.95,0.9201275182643088,13,2.0,1,2.0,1,2.0,1
9683,min_diffuse,30,90,3,3,0.05,0.95,0.9396067006289226,23,3.0,0,2.0,1,2.0,1
9684,min_diffuse,30,90,3,3,0.05,0.95,0.9420519826420908,8,2.0,1,2.0,1,2.0,1
9685,min_diffuse,30,90,3,3,0.05,0.95,0.8889114686689159,10,2.0,1,2.0,1,2.0,1
9686,min_diffuse,30,90,3,3,0.05,0.95,0.8494034376563053,17,2.0,1,2.0,1,2.0,1
9687,min_diffuse,30,90,3,3,0.05,0.95,0.9179059705757068,38,3.0,0,2.0,1,2.0,1
9688,min_diffuse,30,90,3,3,0.05,0.95,0.851555250936276,28,3.0,0,2.0,1,2.0,1
9689,min_diffuse,30,90,3,3,0.05,0.95,0.9321699178049264,35,3.0,1,3.0,1,3.0,1
9690,min_diffuse,30,90,3,3,0.05,0.95,0.9362805045044574,16,2.0,1,2.0,1,2.0,1
9691,min_diffuse,30,90,3,3,0.05,0.95,0.9016417611253592,21,2.0,1,2.0,1,2.0,1
9692,min_diffuse,30,90,3,3,0.05,0.95,0.933794865235896,7,2.0,1,2.0,1,2.0,1
9693,min_diffuse,30,90,3,3,0.05,0.95,0.9460005254615338,53,3.0,1,3.0,1,3.0,1
9694,min_diffuse,30,90,3,3,0.05,0.95,0.9119471832432569,10,2.0,1,2.0,1,2.0,1
9695,min_diffuse,30,90,3,3,0.05,0.95,0.9206326744655532,33,3.0,0,3.0,0,2.0,1
9696,min_diffuse,30,90,3,3,0.05,0.95,0.9129405652451982,32,3.0,1,3.0,1,3.0,1
9697,min_diffuse,30,90,3,3,0.05,0.95,0.9148201873283772,31,4.0,0,3.0,1,3.0,1
9698,min_diffuse,30,90,3,3,0.05,0.95,0.9283841628585734,28,3.0,0,3.0,0,2.0,1
9699,min_diffuse,30,90,3,3,0.05,0.95,0.9420063884542056,26,2.0,1,2.0,1,2.0,1
9700,min_diffuse,30,90,3,3,0.05,0.95,0.8245843184417766,15,2.0,1,2.0,1,2.0,1
9701,min_diffuse,30,90,3,3,0.05,0.95,0.9430253186562124,15,2.0,1,2.0,1,2.0,1
9702,min_diffuse,30,90,3,3,0.05,0.95,0.9404008879737454,6,2.0,1,2.0,1,2.0,1
9703,min_diffuse,30,90,3,3,0.05,0.95,0.8946725427315488,6,2.0,1,2.0,1,2.0,1
9704,min_diffuse,30,90,3,3,0.05,0.95,0.9385163992858424,15,3.0,1,3.0,1,3.0,1
9705,min_diffuse,30,90,3,3,0.05,0.95,0.9354473020792125,20,3.0,0,2.0,1,3.0,0
9706,min_diffuse,30,90,3,3,0.05,0.95,0.8915798901661421,8,2.0,1,2.0,1,2.0,1
9707,min_diffuse,30,90,3,3,0.05,0.95,0.9017983010658304,21,3.0,0,2.0,1,2.0,1
9708,min_diffuse,30,90,3,3,0.05,0.95,0.9074201559831035,31,3.0,0,2.0,1,2.0,1
9709,min_diffuse,30,90,3,3,0.05,0.95,0.9345315686257368,43,3.0,1,3.0,1,3.0,1
9710,min_diffuse,30,90,3,3,0.05,0.95,0.8834695475122404,8,2.0,1,2.0,1,2.0,1
9711,min_diffuse,30,90,3,3,0.05,0.95,0.907610884969721,13,2.0,1,2.0,1,2.0,1
9712,min_diffuse,30,90,3,3,0.05,0.95,0.9441172394621384,12,2.0,1,2.0,1,2.0,1
9713,min_diffuse,30,90,3,3,0.05,0.95,0.9216330078293394,29,3.0,0,2.0,1,3.0,0
9714,min_diffuse,30,90,3,3,0.05,0.95,0.9420476038426604,30,3.0,0,2.0,1,2.0,1
9715,min_diffuse,30,90,3,3,0.05,0.95,0.9461988640076932,50,3.0,1,3.0,1,3.0,1
9716,min_diffuse,30,90,3,3,0.05,0.95,0.8418503346571903,10,2.0,1,2.0,1,2.0,1
9717,min_diffuse,30,90,3,3,0.05,0.95,0.9279250968270188,12,2.0,1,2.0,1,3.0,0
9718,min_diffuse,30,90,3,3,0.05,0.95,0.9402864723082552,28,3.0,1,3.0,1,3.0,1
9719,min_diffuse,30,90,3,3,0.05,0.95,0.8665730383205287,26,3.0,0,2.0,1,2.0,1
9720,min_diffuse,30,90,3,3,0.05,0.95,0.919868088334262,18,2.0,1,2.0,1,2.0,1
9721,min_diffuse,30,90,3,3,0.05,0.95,0.9428768449283936,31,3.0,1,4.0,0,4.0,0
9722,min_diffuse,30,90,3,3,0.05,0.95,0.923404257969465,11,2.0,1,2.0,1,2.0,1
9723,min_diffuse,30,90,3,3,0.05,0.95,0.8921860582656096,14,2.0,1,2.0,1,2.0,1
9724,min_diffuse,30,90,3,3,0.05,0.95,0.9400576678078476,31,3.0,1,3.0,1,3.0,1
9725,min_diffuse,30,90,3,3,0.05,0.95,0.9079468451444138,19,3.0,0,2.0,1,2.0,1
9726,min_diffuse,30,90,3,3,0.05,0.95,0.9223423048531524,13,2.0,1,2.0,1,2.0,1
9727,min_diffuse,30,90,3,3,0.05,0.95,0.8968575819221472,12,2.0,1,2.0,1,2.0,1
9728,min_diffuse,30,90,3,3,0.05,0.95,0.9330975200041532,27,3.0,1,3.0,1,3.0,1
9729,min_diffuse,30,90,3,3,0.05,0.95,0.9288825215927936,38,3.0,0,2.0,1,2.0,1
9730,min_diffuse,30,90,3,3,0.05,0.95,0.923167998210597,11,2.0,1,2.0,1,2.0,1
9731,min_diffuse,30,90,3,3,0.05,0.95,0.9245814027393152,11,2.0,1,2.0,1,2.0,1
9732,min_diffuse,30,90,3,3,0.05,0.95,0.9416129252815566,12,2.0,1,2.0,1,2.0,1
9733,min_diffuse,30,90,3,3,0.05,0.95,0.9337450509470538,29,3.0,0,2.0,1,2.0,1
9734,min_diffuse,30,90,3,3,0.05,0.95,0.9479246821882996,40,3.0,0,2.0,1,2.0,1
9735,min_diffuse,30,90,3,3,0.05,0.95,0.9308319915043484,24,3.0,0,2.0,1,2.0,1
9736,min_diffuse,30,90,3,3,0.05,0.95,0.9413559600072446,23,3.0,1,3.0,1,3.0,1
9737,min_diffuse,30,90,3,3,0.05,0.95,0.9378546133702276,26,3.0,1,3.0,1,3.0,1
9738,min_diffuse,30,90,3,3,0.05,0.95,0.9051591211260556,12,2.0,1,2.0,1,2.0,1
9739,min_diffuse,30,90,3,3,0.05,0.95,0.9045222965869532,21,3.0,0,2.0,1,2.0,1
9740,min_diffuse,30,90,3,3,0.05,0.95,0.9479044035382148,56,3.0,1,3.0,1,3.0,1
9741,min_diffuse,30,90,3,3,0.05,0.95,0.9069039339117464,14,2.0,1,2.0,1,2.0,1
9742,min_diffuse,30,90,3,3,0.05,0.95,0.9431009836139308,13,3.0,0,2.0,1,2.0,1
9743,min_diffuse,30,90,3,3,0.05,0.95,0.947691368455915,18,3.0,0,2.0,1,2.0,1
9744,min_diffuse,30,90,3,3,0.05,0.95,0.9428208466410262,11,2.0,1,2.0,1,2.0,1
9745,min_diffuse,30,90,3,3,0.05,0.95,0.9278759226476688,36,3.0,0,3.0,0,2.0,1
9746,min_diffuse,30,90,3,3,0.05,0.95,0.9329663535579846,13,2.0,1,2.0,1,2.0,1
9747,min_diffuse,30,90,3,3,0.05,0.95,0.9245253445650552,10,2.0,1,2.0,1,2.0,1
9748,min_diffuse,30,90,3,3,0.05,0.95,0.939849530090784,9,2.0,1,2.0,1,2.0,1
9749,min_diffuse,30,90,3,3,0.05,0.95,0.943768424369802,40,3.0,1,3.0,1,3.0,1
9750,min_diffuse,30,90,3,3,0.05,0.95,0.9462515371681922,42,4.0,0,3.0,1,3.0,1
9751,min_diffuse,30,90,3,3,0.05,0.95,0.9312734376813232,11,2.0,1,2.0,1,2.0,1
9752,min_diffuse,30,90,3,3,0.05,0.95,0.9424532292851084,9,2.0,1,2.0,1,2.0,1
9753,min_diffuse,30,90,3,3,0.05,0.95,0.9443010145553709,25,3.0,0,2.0,1,2.0,1
9754,min_diffuse,30,90,3,3,0.05,0.95,0.8667479535744673,18,2.0,1,2.0,1,2.0,1
9755,min_diffuse,30,90,3,3,0.05,0.95,0.9408578873549652,33,3.0,0,3.0,0,2.0,1
9756,min_diffuse,30,90,3,3,0.05,0.95,0.8855625501460003,16,2.0,1,2.0,1,2.0,1
9757,min_diffuse,30,90,3,3,0.05,0.95,0.9148773934974525,15,3.0,0,2.0,1,2.0,1
9758,min_diffuse,30,90,3,3,0.05,0.95,0.8813456751978133,17,2.0,1,2.0,1,2.0,1
9759,min_diffuse,30,90,3,3,0.05,0.95,0.9403314792335784,9,2.0,1,2.0,1,2.0,1
9760,min_diffuse,30,90,3,3,0.05,0.95,0.9266695806873464,6,2.0,1,2.0,1,2.0,1
9761,min_diffuse,30,90,3,3,0.05,0.95,0.9349799614006772,11,2.0,1,2.0,1,2.0,1
9762,min_diffuse,30,90,3,3,0.05,0.95,0.9258341773906136,6,2.0,1,2.0,1,2.0,1
9763,min_diffuse,30,90,3,3,0.05,0.95,0.932347962812442,16,2.0,1,2.0,1,2.0,1
9764,min_diffuse,30,90,3,3,0.05,0.95,0.8922261093936746,25,3.0,1,3.0,1,3.0,1
9765,min_diffuse,30,90,3,3,0.05,0.95,0.9260209900231734,24,2.0,1,2.0,1,2.0,1
9766,min_diffuse,30,90,3,3,0.05,0.95,0.8753185861567386,8,2.0,1,2.0,1,2.0,1
9767,min_diffuse,30,90,3,3,0.05,0.95,0.9068844377243742,16,2.0,1,2.0,1,2.0,1
9768,min_diffuse,30,90,3,3,0.05,0.95,0.9236154834793464,61,3.0,1,3.0,1,3.0,1
9769,min_diffuse,30,90,3,3,0.05,0.95,0.9469421887936478,14,3.0,0,2.0,1,3.0,0
9770,min_diffuse,30,90,3,3,0.05,0.95,0.9491277872073752,26,3.0,1,3.0,1,3.0,1
9771,min_diffuse,30,90,3,3,0.05,0.95,0.8568059976653608,14,2.0,1,2.0,1,2.0,1
9772,min_diffuse,30,90,3,3,0.05,0.95,0.9186781652312672,12,2.0,1,2.0,1,2.0,1
9773,min_diffuse,30,90,3,3,0.05,0.95,0.9440881816878288,20,2.0,1,2.0,1,2.0,1
9774,min_diffuse,30,90,3,3,0.05,0.95,0.9178636824629536,36,3.0,1,3.0,1,3.0,1
9775,min_diffuse,30,90,3,3,0.05,0.95,0.9041771118413632,14,2.0,1,2.0,1,3.0,0
9776,min_diffuse,30,90,3,3,0.05,0.95,0.9192675470045224,26,3.0,0,2.0,1,2.0,1
9777,min_diffuse,30,90,3,3,0.05,0.95,0.933709325867929,18,2.0,1,2.0,1,2.0,1
9778,min_diffuse,30,90,3,3,0.05,0.95,0.8847797123946415,24,3.0,1,3.0,1,3.0,1
9779,min_diffuse,30,90,3,3,0.05,0.95,0.9040063699713268,25,3.0,1,3.0,1,3.0,1
9780,min_diffuse,30,90,3,3,0.05,0.95,0.9245043791256042,18,2.0,1,3.0,0,3.0,0
9781,min_diffuse,30,90,3,3,0.05,0.95,0.9145080367474762,12,2.0,1,2.0,1,2.0,1
9782,min_diffuse,30,90,3,3,0.05,0.95,0.9354297363357096,15,3.0,0,2.0,1,2.0,1
9783,min_diffuse,30,90,3,3,0.05,0.95,0.9408409789164344,32,3.0,0,3.0,0,2.0,1
9784,min_diffuse,30,90,3,3,0.05,0.95,0.8883740778179113,20,3.0,0,2.0,1,2.0,1
9785,min_diffuse,30,90,3,3,0.05,0.95,0.9428789224809748,31,3.0,0,2.0,1,2.0,1
9786,min_diffuse,30,90,3,3,0.05,0.95,0.9241679342168144,19,3.0,0,2.0,1,3.0,0
9787,min_diffuse,30,90,3,3,0.05,0.95,0.9481173200582654,15,2.0,1,2.0,1,2.0,1
9788,min_diffuse,30,90,3,3,0.05,0.95,0.9468681363041797,22,3.0,1,3.0,1,3.0,1
9789,min_diffuse,30,90,3,3,0.05,0.95,0.9462570979618858,23,3.0,1,3.0,1,3.0,1
9790,min_diffuse,30,90,3,3,0.05,0.95,0.9181673590725684,6,2.0,1,2.0,1,2.0,1
9791,min_diffuse,30,90,3,3,0.05,0.95,0.9362745114056674,9,2.0,1,2.0,1,2.0,1
9792,min_diffuse,30,90,3,3,0.05,0.95,0.9235328453874304,30,3.0,1,3.0,1,3.0,1
9793,min_diffuse,30,90,3,3,0.05,0.95,0.9287711553041283,40,3.0,1,3.0,1,3.0,1
9794,min_diffuse,30,90,3,3,0.05,0.95,0.8895524542064218,11,2.0,1,2.0,1,2.0,1
9795,min_diffuse,30,90,3,3,0.05,0.95,0.9200130084907816,31,3.0,1,3.0,1,3.0,1
9796,min_diffuse,30,90,3,3,0.05,0.95,0.940100664995882,17,2.0,1,2.0,1,2.0,1
9797,min_diffuse,30,90,3,3,0.05,0.95,0.9106373957294124,23,2.0,1,2.0,1,2.0,1
9798,min_diffuse,30,90,3,3,0.05,0.95,0.9421048027461232,53,3.0,1,3.0,1,3.0,1
9799,min_diffuse,30,90,3,3,0.05,0.95,0.9434077628294076,44,4.0,0,3.0,1,3.0,1
9800,min_diffuse,30,90,3,3,0.05,0.95,0.8795475083750002,10,2.0,1,2.0,1,2.0,1
9801,min_diffuse,30,90,3,3,0.05,0.95,0.9470752718427796,15,2.0,1,2.0,1,3.0,0
9802,min_diffuse,30,90,3,3,0.05,0.95,0.9218481622405692,19,3.0,1,3.0,1,3.0,1
9803,min_diffuse,30,90,3,3,0.05,0.95,0.8993469475990309,42,3.0,0,2.0,1,2.0,1
9804,min_diffuse,30,90,3,3,0.05,0.95,0.9453508385290806,21,3.0,0,2.0,1,2.0,1
9805,min_diffuse,30,90,3,3,0.05,0.95,0.9253479564810718,23,3.0,0,2.0,1,3.0,0
9806,min_diffuse,30,90,3,3,0.05,0.95,0.9240027712954362,32,3.0,0,3.0,0,2.0,1
9807,min_diffuse,30,90,3,3,0.05,0.95,0.9312902083476098,17,3.0,1,3.0,1,3.0,1
9808,min_diffuse,30,90,3,3,0.05,0.95,0.9328581070869943,4,2.0,1,2.0,1,2.0,1
9809,min_diffuse,30,90,3,3,0.05,0.95,0.8998114162661621,35,3.0,1,3.0,1,3.0,1
9810,min_diffuse,30,90,3,3,0.05,0.95,0.9176248353469896,11,2.0,1,2.0,1,2.0,1
9811,min_diffuse,30,90,3,3,0.05,0.95,0.9386372075256232,20,3.0,1,3.0,1,3.0,1
9812,min_diffuse,30,90,3,3,0.05,0.95,0.9098664432754058,15,2.0,1,2.0,1,2.0,1
9813,min_diffuse,30,90,3,3,0.05,0.95,0.9413072082624704,15,2.0,1,2.0,1,2.0,1
9814,min_diffuse,30,90,3,3,0.05,0.95,0.8887199808088075,18,3.0,1,3.0,1,3.0,1
9815,min_diffuse,30,90,3,3,0.05,0.95,0.8689501314604685,22,2.0,1,2.0,1,2.0,1
9816,min_diffuse,30,90,3,3,0.05,0.95,0.936025895291825,14,2.0,1,3.0,0,3.0,0
9817,min_diffuse,30,90,3,3,0.05,0.95,0.9382597060593864,19,2.0,1,2.0,1,2.0,1
9818,min_diffuse,30,90,3,3,0.05,0.95,0.9386179248166804,49,4.0,0,3.0,1,3.0,1
9819,min_diffuse,30,90,3,3,0.05,0.95,0.902056062765094,9,2.0,1,2.0,1,2.0,1
9820,min_diffuse,30,90,3,3,0.05,0.95,0.9144825096379814,11,2.0,1,2.0,1,2.0,1
9821,min_diffuse,30,90,3,3,0.05,0.95,0.938088970540614,6,2.0,1,2.0,1,2.0,1
9822,min_diffuse,30,90,3,3,0.05,0.95,0.9355222115897784,5,2.0,1,2.0,1,2.0,1
9823,min_diffuse,30,90,3,3,0.05,0.95,0.8962652737340598,20,3.0,0,2.0,1,2.0,1
9824,min_diffuse,30,90,3,3,0.05,0.95,0.9254086086602608,9,2.0,1,2.0,1,2.0,1
9825,min_diffuse,30,90,3,3,0.05,0.95,0.8753617953703445,11,2.0,1,2.0,1,2.0,1
9826,min_diffuse,30,90,3,3,0.05,0.95,0.9118978025575456,14,2.0,1,2.0,1,2.0,1
9827,min_diffuse,30,90,3,3,0.05,0.95,0.9468413395582412,18,3.0,1,3.0,1,3.0,1
9828,min_diffuse,30,90,3,3,0.05,0.95,0.929083576998245,27,3.0,0,2.0,1,2.0,1
9829,min_diffuse,30,90,3,3,0.05,0.95,0.9352365242824874,78,4.0,0,3.0,1,3.0,1
9830,min_diffuse,30,90,3,3,0.05,0.95,0.8723515795115532,19,2.0,1,2.0,1,2.0,1
9831,min_diffuse,30,90,3,3,0.05,0.95,0.9343460977489022,22,3.0,0,2.0,1,2.0,1
9832,min_diffuse,30,90,3,3,0.05,0.95,0.9392761285956952,31,3.0,0,3.0,0,2.0,1
9833,min_diffuse,30,90,3,3,0.05,0.95,0.9204585083178504,18,2.0,1,2.0,1,2.0,1
9834,min_diffuse,30,90,3,3,0.05,0.95,0.9016699689254536,24,2.0,1,2.0,1,2.0,1
9835,min_diffuse,30,90,3,3,0.05,0.95,0.9447812627613092,12,2.0,1,3.0,0,3.0,0
9836,min_diffuse,30,90,3,3,0.05,0.95,0.9442437787225046,11,2.0,1,2.0,1,2.0,1
9837,min_diffuse,30,90,3,3,0.05,0.95,0.8611903825605381,11,2.0,1,2.0,1,2.0,1
9838,min_diffuse,30,90,3,3,0.05,0.95,0.908832772259532,6,2.0,1,2.0,1,2.0,1
9839,min_diffuse,30,90,3,3,0.05,0.95,0.8697639581939873,12,2.0,1,2.0,1,2.0,1
9840,min_diffuse,30,90,3,3,0.05,0.95,0.942070169168559,15,2.0,1,2.0,1,2.0,1
9841,min_diffuse,30,90,3,3,0.05,0.95,0.948440724895167,12,2.0,1,2.0,1,2.0,1
9842,min_diffuse,30,90,3,3,0.05,0.95,0.9064758726381916,24,3.0,0,2.0,1,3.0,0
9843,min_diffuse,30,90,3,3,0.05,0.95,0.94139633652241,9,2.0,1,2.0,1,2.0,1
9844,min_diffuse,30,90,3,3,0.05,0.95,0.9374383081200136,36,3.0,1,3.0,1,3.0,1
9845,min_diffuse,30,90,3,3,0.05,0.95,0.906373421863642,13,3.0,0,2.0,1,3.0,0
9846,min_diffuse,30,90,3,3,0.05,0.95,0.917367365785112,23,3.0,0,3.0,0,2.0,1
9847,min_diffuse,30,90,3,3,0.05,0.95,0.9206093264426376,11,2.0,1,2.0,1,2.0,1
9848,min_diffuse,30,90,3,3,0.05,0.95,0.9363566958148806,12,2.0,1,2.0,1,2.0,1
9849,min_diffuse,30,90,3,3,0.05,0.95,0.9008567633139314,24,3.0,0,2.0,1,2.0,1
9850,min_diffuse,30,90,3,3,0.05,0.95,0.9434590542233908,19,3.0,0,2.0,1,2.0,1
9851,min_diffuse,30,90,3,3,0.05,0.95,0.9390639960626864,20,3.0,1,3.0,1,3.0,1
9852,min_diffuse,30,90,3,3,0.05,0.95,0.9305049830690022,10,2.0,1,2.0,1,2.0,1
9853,min_diffuse,30,90,3,3,0.05,0.95,0.9234644241666796,21,3.0,1,3.0,1,3.0,1
9854,min_diffuse,30,90,3,3,0.05,0.95,0.9268050045667467,11,2.0,1,2.0,1,2.0,1
9855,min_diffuse,30,90,3,3,0.05,0.95,0.9492451460285702,39,3.0,1,3.0,1,3.0,1
9856,min_diffuse,30,90,3,3,0.05,0.95,0.9128360357526976,7,2.0,1,2.0,1,2.0,1
9857,min_diffuse,30,90,3,3,0.05,0.95,0.932160035761322,19,3.0,1,3.0,1,3.0,1
9858,min_diffuse,30,90,3,3,0.05,0.95,0.9477786867298024,16,3.0,0,2.0,1,2.0,1
9859,min_diffuse,30,90,3,3,0.05,0.95,0.8813762595639817,17,2.0,1,2.0,1,2.0,1
9860,min_diffuse,30,90,3,3,0.05,0.95,0.9154804975804216,17,2.0,1,2.0,1,2.0,1
9861,min_diffuse,30,90,3,3,0.05,0.95,0.9464048410056942,18,3.0,0,2.0,1,2.0,1
9862,min_diffuse,30,90,3,3,0.05,0.95,0.9491857765922882,55,3.0,1,3.0,1,3.0,1
9863,min_diffuse,30,90,3,3,0.05,0.95,0.9333319951231468,18,2.0,1,2.0,1,3.0,0
9864,min_diffuse,30,90,3,3,0.05,0.95,0.9429627974532202,33,4.0,0,3.0,1,3.0,1
9865,min_diffuse,30,90,3,3,0.05,0.95,0.9409029467727076,26,3.0,1,3.0,1,3.0,1
9866,min_diffuse,30,90,3,3,0.05,0.95,0.9209555647242657,22,3.0,1,3.0,1,3.0,1
9867,min_diffuse,30,90,3,3,0.05,0.95,0.9363975488604382,11,2.0,1,2.0,1,2.0,1
9868,min_diffuse,30,90,3,3,0.05,0.95,0.9478968186046696,19,3.0,0,2.0,1,3.0,0
9869,min_diffuse,30,90,3,3,0.05,0.95,0.9441152402492334,38,3.0,1,3.0,1,3.0,1
9870,min_diffuse,30,90,3,3,0.05,0.95,0.9375858022102896,13,2.0,1,2.0,1,2.0,1
9871,min_diffuse,30,90,3,3,0.05,0.95,0.9467641644049992,45,4.0,0,3.0,1,3.0,1
9872,min_diffuse,30,90,3,3,0.05,0.95,0.9260530428999524,32,3.0,0,2.0,1,2.0,1
9873,min_diffuse,30,90,3,3,0.05,0.95,0.9154917500904364,24,3.0,0,2.0,1,2.0,1
9874,min_diffuse,30,90,3,3,0.05,0.95,0.9483575207294942,39,3.0,1,3.0,1,3.0,1
9875,min_diffuse,30,90,3,3,0.05,0.95,0.9390283592551092,25,3.0,1,3.0,1,3.0,1
9876,min_diffuse,30,90,3,3,0.05,0.95,0.9278758060911564,30,3.0,1,3.0,1,3.0,1
9877,min_diffuse,30,90,3,3,0.05,0.95,0.9157440096668226,17,2.0,1,2.0,1,2.0,1
9878,min_diffuse,30,90,3,3,0.05,0.95,0.94626050009427,22,3.0,0,2.0,1,3.0,0
9879,min_diffuse,30,90,3,3,0.05,0.95,0.900992273997096,17,2.0,1,2.0,1,2.0,1
9880,min_diffuse,30,90,3,3,0.05,0.95,0.9485851344685616,10,2.0,1,2.0,1,2.0,1
9881,min_diffuse,30,90,3,3,0.05,0.95,0.934912336678175,15,2.0,1,2.0,1,2.0,1
9882,min_diffuse,30,90,3,3,0.05,0.95,0.9345769341739396,44,3.0,1,3.0,1,3.0,1
9883,min_diffuse,30,90,3,3,0.05,0.95,0.9373030079414826,10,2.0,1,2.0,1,2.0,1
9884,min_diffuse,30,90,3,3,0.05,0.95,0.948258595730288,36,3.0,1,3.0,1,3.0,1
9885,min_diffuse,30,90,3,3,0.05,0.95,0.9357952701888754,16,3.0,0,2.0,1,3.0,0
9886,min_diffuse,30,90,3,3,0.05,0.95,0.911306935252863,14,2.0,1,2.0,1,2.0,1
9887,min_diffuse,30,90,3,3,0.05,0.95,0.9413433224105114,28,3.0,0,2.0,1,2.0,1
9888,min_diffuse,30,90,3,3,0.05,0.95,0.8835197936264324,15,2.0,1,3.0,0,3.0,0
9889,min_diffuse,30,90,3,3,0.05,0.95,0.929680508863827,33,3.0,1,3.0,1,3.0,1
9890,min_diffuse,30,90,3,3,0.05,0.95,0.8744369643046881,13,2.0,1,2.0,1,2.0,1
9891,min_diffuse,30,90,3,3,0.05,0.95,0.9445745190152364,53,3.0,1,3.0,1,3.0,1
9892,min_diffuse,30,90,3,3,0.05,0.95,0.8335571043345892,5,2.0,1,2.0,1,2.0,1
9893,min_diffuse,30,90,3,3,0.05,0.95,0.937649048015316,21,3.0,0,2.0,1,3.0,0
9894,min_diffuse,30,90,3,3,0.05,0.95,0.9243404938389188,19,2.0,1,2.0,1,2.0,1
9895,min_diffuse,30,90,3,3,0.05,0.95,0.9357664941313518,15,2.0,1,2.0,1,2.0,1
9896,min_diffuse,30,90,3,3,0.05,0.95,0.9304690824907282,34,3.0,0,3.0,0,2.0,1
9897,min_diffuse,30,90,3,3,0.05,0.95,0.9174830455284412,22,3.0,0,2.0,1,2.0,1
9898,min_diffuse,30,90,3,3,0.05,0.95,0.9233161090984816,13,2.0,1,2.0,1,2.0,1
9899,min_diffuse,30,90,3,3,0.05,0.95,0.9430909204772672,63,4.0,0,3.0,1,3.0,1
9900,min_diffuse,30,90,3,3,0.05,0.95,0.9172529437077654,26,3.0,0,3.0,0,2.0,1
9901,min_diffuse,30,90,3,3,0.05,0.95,0.9225414218424683,12,2.0,1,2.0,1,2.0,1
9902,min_diffuse,30,90,3,3,0.05,0.95,0.9350337797825214,23,3.0,0,2.0,1,2.0,1
9903,min_diffuse,30,90,3,3,0.05,0.95,0.9351150840505024,15,3.0,0,2.0,1,3.0,0
9904,min_diffuse,30,90,3,3,0.05,0.95,0.946410944195324,43,4.0,1,4.0,1,4.0,1
9905,min_diffuse,30,90,3,3,0.05,0.95,0.932424208227461,26,3.0,0,2.0,1,2.0,1
9906,min_diffuse,30,90,3,3,0.05,0.95,0.9449825387292774,16,2.0,1,2.0,1,2.0,1
9907,min_diffuse,30,90,3,3,0.05,0.95,0.9380726518138288,12,2.0,1,2.0,1,2.0,1
9908,min_diffuse,30,90,3,3,0.05,0.95,0.9222831338373928,12,2.0,1,2.0,1,2.0,1
9909,min_diffuse,30,90,3,3,0.05,0.95,0.8688063677103218,5,2.0,1,2.0,1,2.0,1
9910,min_diffuse,30,90,3,3,0.05,0.95,0.9421369359396256,70,3.0,1,3.0,1,3.0,1
9911,min_diffuse,30,90,3,3,0.05,0.95,0.9348729514184968,17,3.0,1,3.0,1,3.0,1
9912,min_diffuse,30,90,3,3,0.05,0.95,0.9333402365397292,25,3.0,0,2.0,1,3.0,0
9913,min_diffuse,30,90,3,3,0.05,0.95,0.9208684341218292,52,3.0,0,3.0,0,2.0,1
9914,min_diffuse,30,90,3,3,0.05,0.95,0.92344921293279,15,3.0,0,2.0,1,2.0,1
9915,min_diffuse,30,90,3,3,0.05,0.95,0.9432545426939498,25,3.0,0,2.0,1,2.0,1
9916,min_diffuse,30,90,3,3,0.05,0.95,0.9402237312556008,12,2.0,1,2.0,1,2.0,1
9917,min_diffuse,30,90,3,3,0.05,0.95,0.934950297305992,16,2.0,1,2.0,1,2.0,1
9918,min_diffuse,30,90,3,3,0.05,0.95,0.9279098227806448,17,2.0,1,2.0,1,2.0,1
9919,min_diffuse,30,90,3,3,0.05,0.95,0.9304003233029536,39,3.0,0,2.0,1,2.0,1
9920,min_diffuse,30,90,3,3,0.05,0.95,0.9498875782417124,24,3.0,1,3.0,1,3.0,1
9921,min_diffuse,30,90,3,3,0.05,0.95,0.9321000775389834,24,3.0,1,3.0,1,3.0,1
9922,min_diffuse,30,90,3,3,0.05,0.95,0.9282492846123486,19,3.0,0,3.0,0,2.0,1
9923,min_diffuse,30,90,3,3,0.05,0.95,0.932806710143758,26,3.0,0,2.0,1,3.0,0
9924,min_diffuse,30,90,3,3,0.05,0.95,0.9324654827574586,39,3.0,0,3.0,0,2.0,1
9925,min_diffuse,30,90,3,3,0.05,0.95,0.9398554907698016,12,2.0,1,2.0,1,2.0,1
9926,min_diffuse,30,90,3,3,0.05,0.95,0.929373348026423,13,2.0,1,2.0,1,2.0,1
9927,min_diffuse,30,90,3,3,0.05,0.95,0.9194175958799774,17,2.0,1,2.0,1,2.0,1
9928,min_diffuse,30,90,3,3,0.05,0.95,0.936764417463634,18,3.0,0,2.0,1,3.0,0
9929,min_diffuse,30,90,3,3,0.05,0.95,0.9348459424559112,48,3.0,1,3.0,1,3.0,1
9930,min_diffuse,30,90,3,3,0.05,0.95,0.9011856713906732,8,2.0,1,2.0,1,2.0,1
9931,min_diffuse,30,90,3,3,0.05,0.95,0.936118848802216,6,2.0,1,2.0,1,2.0,1
9932,min_diffuse,30,90,3,3,0.05,0.95,0.9472696165221618,9,2.0,1,2.0,1,2.0,1
9933,min_diffuse,30,90,3,3,0.05,0.95,0.9379476363399548,26,3.0,1,3.0,1,3.0,1
9934,min_diffuse,30,90,3,3,0.05,0.95,0.901458196896789,18,3.0,0,2.0,1,2.0,1
9935,min_diffuse,30,90,3,3,0.05,0.95,0.9480236163868584,13,2.0,1,2.0,1,2.0,1
9936,min_diffuse,30,90,3,3,0.05,0.95,0.9318519683187836,24,3.0,0,2.0,1,3.0,0
9937,min_diffuse,30,90,3,3,0.05,0.95,0.906619288378622,7,2.0,1,2.0,1,2.0,1
9938,min_diffuse,30,90,3,3,0.05,0.95,0.9116600590165532,17,3.0,1,3.0,1,3.0,1
9939,min_diffuse,30,90,3,3,0.05,0.95,0.9329981496154246,11,2.0,1,2.0,1,2.0,1
9940,min_diffuse,30,90,3,3,0.05,0.95,0.939767354719351,43,4.0,0,3.0,1,3.0,1
9941,min_diffuse,30,90,3,3,0.05,0.95,0.897720048753418,7,2.0,1,2.0,1,2.0,1
9942,min_diffuse,30,90,3,3,0.05,0.95,0.88213368608223,5,2.0,1,2.0,1,2.0,1
9943,min_diffuse,30,90,3,3,0.05,0.95,0.9494633556745892,34,3.0,1,3.0,1,3.0,1
9944,min_diffuse,30,90,3,3,0.05,0.95,0.9329877001806736,96,4.0,0,3.0,1,3.0,1
9945,min_diffuse,30,90,3,3,0.05,0.95,0.8999924605478214,11,2.0,1,2.0,1,2.0,1
9946,min_diffuse,30,90,3,3,0.05,0.95,0.9130039797733238,6,2.0,1,2.0,1,2.0,1
9947,min_diffuse,30,90,3,3,0.05,0.95,0.926783427132626,18,3.0,0,3.0,0,2.0,1
9948,min_diffuse,30,90,3,3,0.05,0.95,0.9385364007048136,12,2.0,1,2.0,1,2.0,1
9949,min_diffuse,30,90,3,3,0.05,0.95,0.9397287720978208,14,2.0,1,2.0,1,3.0,0
9950,min_diffuse,30,90,3,3,0.05,0.95,0.9251059205341372,13,2.0,1,2.0,1,2.0,1
9951,min_diffuse,30,90,3,3,0.05,0.95,0.9466814264988151,12,2.0,1,2.0,1,2.0,1
9952,min_diffuse,30,90,3,3,0.05,0.95,0.9151714447407848,24,3.0,0,2.0,1,2.0,1
9953,min_diffuse,30,90,3,3,0.05,0.95,0.9463440969931164,22,3.0,1,3.0,1,3.0,1
9954,min_diffuse,30,90,3,3,0.05,0.95,0.9176786746350958,12,2.0,1,2.0,1,2.0,1
9955,min_diffuse,30,90,3,3,0.05,0.95,0.9423505966373642,22,3.0,1,3.0,1,3.0,1
9956,min_diffuse,30,90,3,3,0.05,0.95,0.9217322319622872,15,3.0,0,3.0,0,2.0,1
9957,min_diffuse,30,90,3,3,0.05,0.95,0.9437956548739088,25,3.0,0,2.0,1,2.0,1
9958,min_diffuse,30,90,3,3,0.05,0.95,0.8358223364938911,12,2.0,1,2.0,1,2.0,1
9959,min_diffuse,30,90,3,3,0.05,0.95,0.9269336952786004,41,3.0,1,3.0,1,3.0,1
9960,min_diffuse,30,90,3,3,0.05,0.95,0.9475931718708616,19,2.0,1,2.0,1,2.0,1
9961,min_diffuse,30,90,3,3,0.05,0.95,0.9157527681869452,25,2.0,1,2.0,1,2.0,1
9962,min_diffuse,30,90,3,3,0.05,0.95,0.9060000450825636,34,3.0,1,3.0,1,3.0,1
9963,min_diffuse,30,90,3,3,0.05,0.95,0.9143564824616492,29,3.0,0,2.0,1,3.0,0
9964,min_diffuse,30,90,3,3,0.05,0.95,0.8778916276496208,7,2.0,1,2.0,1,2.0,1
9965,min_diffuse,30,90,3,3,0.05,0.95,0.9395098582643796,25,3.0,1,3.0,1,3.0,1
9966,min_diffuse,30,90,3,3,0.05,0.95,0.901895819491291,7,2.0,1,2.0,1,3.0,0
9967,min_diffuse,30,90,3,3,0.05,0.95,0.8966609848220247,34,3.0,1,3.0,1,3.0,1
9968,min_diffuse,30,90,3,3,0.05,0.95,0.949593508351071,34,3.0,1,3.0,1,3.0,1
9969,min_diffuse,30,90,3,3,0.05,0.95,0.8559124228122488,12,2.0,1,2.0,1,2.0,1
9970,min_diffuse,30,90,3,3,0.05,0.95,0.9155543603688951,7,2.0,1,2.0,1,2.0,1
9971,min_diffuse,30,90,3,3,0.05,0.95,0.9264607617369544,37,3.0,1,3.0,1,3.0,1
9972,min_diffuse,30,90,3,3,0.05,0.95,0.935403599508415,24,3.0,0,2.0,1,2.0,1
9973,min_diffuse,30,90,3,3,0.05,0.95,0.9398976592379332,27,3.0,1,3.0,1,3.0,1
9974,min_diffuse,30,90,3,3,0.05,0.95,0.932153834270134,12,2.0,1,2.0,1,2.0,1
9975,min_diffuse,30,90,3,3,0.05,0.95,0.9477173497155726,27,3.0,0,2.0,1,3.0,0
9976,min_diffuse,30,90,3,3,0.05,0.95,0.9286268027891168,20,3.0,0,2.0,1,2.0,1
9977,min_diffuse,30,90,3,3,0.05,0.95,0.9445521288720018,27,3.0,0,2.0,1,3.0,0
9978,min_diffuse,30,90,3,3,0.05,0.95,0.8354827851420086,10,2.0,1,2.0,1,2.0,1
9979,min_diffuse,30,90,3,3,0.05,0.95,0.9142043060556124,13,2.0,1,2.0,1,2.0,1
9980,min_diffuse,30,90,3,3,0.05,0.95,0.9409799520280224,6,2.0,1,2.0,1,2.0,1
9981,min_diffuse,30,90,3,3,0.05,0.95,0.9286188297309717,16,2.0,1,2.0,1,2.0,1
9982,min_diffuse,30,90,3,3,0.05,0.95,0.9442780989117991,63,4.0,0,4.0,0,3.0,1
9983,min_diffuse,30,90,3,3,0.05,0.95,0.8936978525351696,12,2.0,1,2.0,1,2.0,1
9984,min_diffuse,30,90,3,3,0.05,0.95,0.9454972197444208,34,3.0,1,3.0,1,3.0,1
9985,min_diffuse,30,90,3,3,0.05,0.95,0.9297738270828382,31,2.0,1,2.0,1,2.0,1
9986,min_diffuse,30,90,3,3,0.05,0.95,0.936433649623458,20,3.0,0,2.0,1,2.0,1
9987,min_diffuse,30,90,3,3,0.05,0.95,0.9139390307566472,12,2.0,1,2.0,1,2.0,1
9988,min_diffuse,30,90,3,3,0.05,0.95,0.8977649736189537,22,3.0,0,3.0,0,2.0,1
9989,min_diffuse,30,90,3,3,0.05,0.95,0.9120711147003028,29,3.0,0,2.0,1,3.0,0
9990,min_diffuse,30,90,3,3,0.05,0.95,0.949376505244817,97,3.0,1,3.0,1,3.0,1
9991,min_diffuse,30,90,3,3,0.05,0.95,0.9443028226661188,59,3.0,1,3.0,1,3.0,1
9992,min_diffuse,30,90,3,3,0.05,0.95,0.9372176192001782,40,3.0,1,3.0,1,3.0,1
9993,min_diffuse,30,90,3,3,0.05,0.95,0.915218159888053,11,2.0,1,2.0,1,2.0,1
9994,min_diffuse,30,90,3,3,0.05,0.95,0.9241239618761586,16,2.0,1,2.0,1,2.0,1
9995,min_diffuse,30,90,3,3,0.05,0.95,0.9403803058530876,29,3.0,1,3.0,1,3.0,1
9996,min_diffuse,30,90,3,3,0.05,0.95,0.934910582118508,24,3.0,0,2.0,1,2.0,1
9997,min_diffuse,30,90,3,3,0.05,0.95,0.9372555174892968,18,2.0,1,2.0,1,3.0,0
9998,min_diffuse,30,90,3,3,0.05,0.95,0.914022825730442,39,3.0,1,3.0,1,3.0,1
9999,min_diffuse,30,90,3,3,0.05,0.95,0.9017044301522268,26,2.0,1,2.0,1,2.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n10_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,10,10,1,3,0.05,0.95,0.8562087970324216,6,24.0,1,24.0,1,24.0,1,24.0,1
1,max_effective,10,10,1,3,0.05,0.95,0.8674991362560129,24,28.0,0,28.0,0,29.0,1,28.0,0
2,max_effective,10,10,1,3,0.05,0.95,0.919076278627475,18,28.0,1,28.0,1,28.0,1,26.0,0
3,max_effective,10,10,1,3,0.05,0.95,0.9303591387547946,15,30.0,1,30.0,1,30.0,1,30.0,1
4,max_effective,10,10,1,3,0.05,0.95,0.6196677895878165,3,16.0,1,16.0,1,16.0,1,16.0,1
5,max_effective,10,10,1,3,0.05,0.95,0.8049058149911088,5,19.0,1,19.0,1,19.0,1,19.0,1
6,max_effective,10,10,1,3,0.05,0.95,0.8437537594356832,5,23.0,1,23.0,1,23.0,1,23.0,1
7,max_effective,10,10,1,3,0.05,0.95,0.804649812525307,6,23.0,1,23.0,1,23.0,1,23.0,1
8,max_effective,10,10,1,3,0.05,0.95,0.9289019497299056,51,29.0,0,29.0,0,30.0,1,30.0,1
9,max_effective,10,10,1,3,0.05,0.95,0.8488749005780624,15,28.0,0,28.0,0,29.0,0,30.0,1
10,max_effective,10,10,1,3,0.05,0.95,0.808285820198619,7,27.0,0,28.0,0,28.0,0,30.0,1
11,max_effective,10,10,1,3,0.05,0.95,0.9043677706716412,11,30.0,1,30.0,1,29.0,0,29.0,0
12,max_effective,10,10,1,3,0.05,0.95,0.9209820770635472,8,28.0,0,28.0,0,29.0,1,29.0,1
13,max_effective,10,10,1,3,0.05,0.95,0.9451098660532472,20,28.0,0,28.0,0,30.0,1,30.0,1
14,max_effective,10,10,1,3,0.05,0.95,0.7918728485455839,9,28.0,1,28.0,1,27.0,0,27.0,0
15,max_effective,10,10,1,3,0.05,0.95,0.9443747446753092,12,24.0,0,26.0,1,26.0,1,26.0,1
16,max_effective,10,10,1,3,0.05,0.95,0.9321376498639437,20,29.0,0,29.0,0,30.0,1,30.0,1
17,max_effective,10,10,1,3,0.05,0.95,0.9435415332206007,30,28.0,1,28.0,1,28.0,1,28.0,1
18,max_effective,10,10,1,3,0.05,0.95,0.9232452710865128,9,25.0,1,25.0,1,25.0,1,25.0,1
19,max_effective,10,10,1,3,0.05,0.95,0.8399138014248007,7,22.0,1,22.0,1,22.0,1,22.0,1
20,max_effective,10,10,1,3,0.05,0.95,0.9165387026297476,13,28.0,1,28.0,1,28.0,1,27.0,0
21,max_effective,10,10,1,3,0.05,0.95,0.8776516249762657,5,20.0,1,20.0,1,20.0,1,20.0,1
22,max_effective,10,10,1,3,0.05,0.95,0.9102393524886452,13,27.0,0,29.0,0,30.0,1,29.0,0
23,max_effective,10,10,1,3,0.05,0.95,0.9477782285531532,39,28.0,0,28.0,0,30.0,1,30.0,1
24,max_effective,10,10,1,3,0.05,0.95,0.8897380152564809,13,24.0,0,23.0,0,29.0,1,26.0,0
25,max_effective,10,10,1,3,0.05,0.95,0.9116584192699508,9,25.0,1,25.0,1,25.0,1,25.0,1
26,max_effective,10,10,1,3,0.05,0.95,0.9478309692252676,17,29.0,0,29.0,0,30.0,1,30.0,1
27,max_effective,10,10,1,3,0.05,0.95,0.9438201736992066,14,26.0,1,26.0,1,23.0,0,26.0,1
28,max_effective,10,10,1,3,0.05,0.95,0.8339043161913007,14,25.0,1,25.0,1,25.0,1,25.0,1
29,max_effective,10,10,1,3,0.05,0.95,0.859477213530359,26,28.0,0,29.0,1,29.0,1,29.0,1
30,max_effective,10,10,1,3,0.05,0.95,0.90311105944008,16,27.0,0,27.0,0,29.0,0,30.0,1
31,max_effective,10,10,1,3,0.05,0.95,0.9194488747520476,13,30.0,1,30.0,1,30.0,1,30.0,1
32,max_effective,10,10,1,3,0.05,0.95,0.9292593373370276,37,27.0,0,27.0,0,30.0,1,29.0,0
33,max_effective,10,10,1,3,0.05,0.95,0.8407968714810237,10,26.0,0,27.0,1,27.0,1,27.0,1
34,max_effective,10,10,1,3,0.05,0.95,0.8398781658316121,4,15.0,1,15.0,1,15.0,1,15.0,1
35,max_effective,10,10,1,3,0.05,0.95,0.8394835915517659,11,23.0,0,24.0,0,25.0,1,25.0,1
36,max_effective,10,10,1,3,0.05,0.95,0.8547454766163036,15,26.0,0,26.0,0,27.0,0,28.0,1
37,max_effective,10,10,1,3,0.05,0.95,0.8668162133448177,13,22.0,1,22.0,1,22.0,1,22.0,1
38,max_effective,10,10,1,3,0.05,0.95,0.6903303474298863,2,14.0,1,14.0,1,14.0,1,14.0,1
39,max_effective,10,10,1,3,0.05,0.95,0.9369672995637404,41,29.0,0,30.0,1,30.0,1,30.0,1
40,max_effective,10,10,1,3,0.05,0.95,0.824799931053844,19,26.0,0,28.0,1,26.0,0,25.0,0
41,max_effective,10,10,1,3,0.05,0.95,0.9407222073563778,5,21.0,1,21.0,1,21.0,1,21.0,1
42,max_effective,10,10,1,3,0.05,0.95,0.822839197262358,9,27.0,1,27.0,1,27.0,1,27.0,1
43,max_effective,10,10,1,3,0.05,0.95,0.8272998270655789,3,18.0,1,18.0,1,18.0,1,18.0,1
44,max_effective,10,10,1,3,0.05,0.95,0.9259105714095256,17,28.0,1,28.0,1,27.0,0,27.0,0
45,max_effective,10,10,1,3,0.05,0.95,0.8856280415606411,11,25.0,0,27.0,1,27.0,1,26.0,0
46,max_effective,10,10,1,3,0.05,0.95,0.9473921974961436,27,28.0,0,28.0,0,30.0,1,30.0,1
47,max_effective,10,10,1,3,0.05,0.95,0.8756104168020444,10,26.0,0,28.0,1,26.0,0,26.0,0
48,max_effective,10,10,1,3,0.05,0.95,0.9096815324104036,44,27.0,0,28.0,0,29.0,1,29.0,1
49,max_effective,10,10,1,3,0.05,0.95,0.8912103424691554,25,30.0,1,30.0,1,30.0,1,30.0,1
50,max_effective,10,10,1,3,0.05,0.95,0.6307755779811688,5,15.0,1,15.0,1,15.0,1,15.0,1
51,max_effective,10,10,1,3,0.05,0.95,0.9083096458050848,9,25.0,1,25.0,1,25.0,1,25.0,1
52,max_effective,10,10,1,3,0.05,0.95,0.7893614845869654,5,28.0,1,27.0,0,27.0,0,26.0,0
53,max_effective,10,10,1,3,0.05,0.95,0.8470694985241658,16,27.0,0,27.0,0,28.0,1,28.0,1
54,max_effective,10,10,1,3,0.05,0.95,0.914335848086602,10,26.0,0,27.0,0,26.0,0,28.0,1
55,max_effective,10,10,1,3,0.05,0.95,0.9196838867374086,11,25.0,1,25.0,1,25.0,1,25.0,1
56,max_effective,10,10,1,3,0.05,0.95,0.770195714808483,8,18.0,1,18.0,1,18.0,1,18.0,1
57,max_effective,10,10,1,3,0.05,0.95,0.9363888520671694,8,20.0,1,20.0,1,20.0,1,20.0,1
58,max_effective,10,10,1,3,0.05,0.95,0.8810679615312171,7,26.0,1,26.0,1,24.0,0,24.0,0
59,max_effective,10,10,1,3,0.05,0.95,0.9060978480396776,5,18.0,1,18.0,1,18.0,1,18.0,1
60,max_effective,10,10,1,3,0.05,0.95,0.7840564416146215,4,20.0,1,20.0,1,20.0,1,20.0,1
61,max_effective,10,10,1,3,0.05,0.95,0.9097072905427472,23,29.0,0,30.0,1,30.0,1,30.0,1
62,max_effective,10,10,1,3,0.05,0.95,0.7172172462258958,7,23.0,1,23.0,1,23.0,1,23.0,1
63,max_effective,10,10,1,3,0.05,0.95,0.88686668700788,6,27.0,1,26.0,0,24.0,0,25.0,0
64,max_effective,10,10,1,3,0.05,0.95,0.8965959375914583,12,28.0,0,28.0,0,30.0,1,30.0,1
65,max_effective,10,10,1,3,0.05,0.95,0.7538260276438974,14,28.0,0,28.0,0,29.0,1,28.0,0
66,max_effective,10,10,1,3,0.05,0.95,0.9355311614574628,5,23.0,1,23.0,1,23.0,1,23.0,1
67,max_effective,10,10,1,3,0.05,0.95,0.8633885082031061,7,22.0,1,22.0,1,22.0,1,22.0,1
68,max_effective,10,10,1,3,0.05,0.95,0.8860650522692952,9,30.0,1,30.0,1,29.0,0,27.0,0
69,max_effective,10,10,1,3,0.05,0.95,0.9015940941701648,19,28.0,0,29.0,0,30.0,1,30.0,1
70,max_effective,10,10,1,3,0.05,0.95,0.9455144175565224,5,25.0,1,25.0,1,25.0,1,25.0,1
71,max_effective,10,10,1,3,0.05,0.95,0.9185780037354466,18,29.0,0,29.0,0,28.0,0,30.0,1
72,max_effective,10,10,1,3,0.05,0.95,0.9287837728617564,7,21.0,1,21.0,1,21.0,1,21.0,1
73,max_effective,10,10,1,3,0.05,0.95,0.9125940060477232,8,28.0,1,28.0,1,27.0,0,26.0,0
74,max_effective,10,10,1,3,0.05,0.95,0.8611778880083338,11,28.0,1,28.0,1,28.0,1,27.0,0
75,max_effective,10,10,1,3,0.05,0.95,0.9063747809320756,4,16.0,1,16.0,1,16.0,1,16.0,1
76,max_effective,10,10,1,3,0.05,0.95,0.7992097331663859,6,20.0,1,20.0,1,20.0,1,20.0,1
77,max_effective,10,10,1,3,0.05,0.95,0.8826372130329547,11,24.0,0,24.0,0,23.0,0,26.0,1
78,max_effective,10,10,1,3,0.05,0.95,0.9341284438613824,13,28.0,1,28.0,1,26.0,0,25.0,0
79,max_effective,10,10,1,3,0.05,0.95,0.8154738982347984,5,19.0,1,19.0,1,19.0,1,19.0,1
80,max_effective,10,10,1,3,0.05,0.95,0.8499796192481407,10,27.0,0,28.0,1,27.0,0,27.0,0
81,max_effective,10,10,1,3,0.05,0.95,0.8788467170675183,4,20.0,1,20.0,1,20.0,1,20.0,1
82,max_effective,10,10,1,3,0.05,0.95,0.9206389771639366,7,24.0,1,24.0,1,24.0,1,24.0,1
83,max_effective,10,10,1,3,0.05,0.95,0.742500736940355,11,24.0,0,25.0,0,25.0,0,26.0,1
84,max_effective,10,10,1,3,0.05,0.95,0.9169414939586842,24,28.0,0,28.0,0,29.0,1,28.0,0
85,max_effective,10,10,1,3,0.05,0.95,0.8045909804336555,7,25.0,1,25.0,1,25.0,1,24.0,0
86,max_effective,10,10,1,3,0.05,0.95,0.922501004621153,8,29.0,1,28.0,0,25.0,0,28.0,0
87,max_effective,10,10,1,3,0.05,0.95,0.8763557093409242,7,27.0,0,27.0,0,28.0,1,28.0,1
88,max_effective,10,10,1,3,0.05,0.95,0.8746226682598327,12,28.0,0,29.0,0,30.0,1,30.0,1
89,max_effective,10,10,1,3,0.05,0.95,0.8884598970549014,27,29.0,1,29.0,1,29.0,1,29.0,1
90,max_effective,10,10,1,3,0.05,0.95,0.7561082489733947,4,18.0,1,18.0,1,18.0,1,18.0,1
91,max_effective,10,10,1,3,0.05,0.95,0.6258840372784653,5,14.0,1,14.0,1,14.0,1,14.0,1
92,max_effective,10,10,1,3,0.05,0.95,0.9497813155290906,6,27.0,1,27.0,1,25.0,0,25.0,0
93,max_effective,10,10,1,3,0.05,0.95,0.7930584640758146,10,27.0,1,27.0,1,27.0,1,27.0,1
94,max_effective,10,10,1,3,0.05,0.95,0.8440467004777521,7,22.0,1,22.0,1,22.0,1,22.0,1
95,max_effective,10,10,1,3,0.05,0.95,0.945757053035894,91,26.0,0,27.0,0,30.0,1,30.0,1
96,max_effective,10,10,1,3,0.05,0.95,0.8317887981029467,5,23.0,1,23.0,1,23.0,1,23.0,1
97,max_effective,10,10,1,3,0.05,0.95,0.9024279040110916,5,25.0,1,25.0,1,25.0,1,25.0,1
98,max_effective,10,10,1,3,0.05,0.95,0.9111543110646714,18,30.0,1,30.0,1,30.0,1,28.0,0
99,max_effective,10,10,1,3,0.05,0.95,0.8901255771110564,23,28.0,0,29.0,0,30.0,1,29.0,0
100,max_effective,10,10,1,3,0.05,0.95,0.8842173490062791,7,27.0,1,26.0,0,25.0,0,25.0,0
101,max_effective,10,10,1,3,0.05,0.95,0.8771006348809673,49,24.0,0,26.0,0,27.0,0,30.0,1
102,max_effective,10,10,1,3,0.05,0.95,0.9382932788170372,6,18.0,1,18.0,1,18.0,1,18.0,1
103,max_effective,10,10,1,3,0.05,0.95,0.9199916708800217,7,27.0,0,28.0,1,26.0,0,28.0,1
104,max_effective,10,10,1,3,0.05,0.95,0.7873903559696906,18,26.0,0,26.0,0,27.0,1,24.0,0
105,max_effective,10,10,1,3,0.05,0.95,0.903780194526322,9,27.0,0,27.0,0,29.0,1,28.0,0
106,max_effective,10,10,1,3,0.05,0.95,0.7639787428254241,4,17.0,1,17.0,1,17.0,1,17.0,1
107,max_effective,10,10,1,3,0.05,0.95,0.7469323672826724,4,19.0,1,19.0,1,19.0,1,19.0,1
108,max_effective,10,10,1,3,0.05,0.95,0.9310584830555784,28,29.0,0,30.0,1,30.0,1,30.0,1
109,max_effective,10,10,1,3,0.05,0.95,0.9320257445294448,7,28.0,1,28.0,1,28.0,1,27.0,0
110,max_effective,10,10,1,3,0.05,0.95,0.9185340538782653,9,27.0,0,27.0,0,29.0,1,28.0,0
111,max_effective,10,10,1,3,0.05,0.95,0.924418878248885,5,21.0,1,21.0,1,21.0,1,21.0,1
112,max_effective,10,10,1,3,0.05,0.95,0.8451488321234788,5,17.0,1,17.0,1,17.0,1,17.0,1
113,max_effective,10,10,1,3,0.05,0.95,0.9394982959156044,32,29.0,0,29.0,0,29.0,0,30.0,1
114,max_effective,10,10,1,3,0.05,0.95,0.8321467959058672,15,29.0,1,29.0,1,29.0,1,28.0,0
115,max_effective,10,10,1,3,0.05,0.95,0.8906983670137728,3,16.0,1,16.0,1,16.0,1,16.0,1
116,max_effective,10,10,1,3,0.05,0.95,0.8974470391035593,4,15.0,1,15.0,1,15.0,1,15.0,1
117,max_effective,10,10,1,3,0.05,0.95,0.8118631450739602,16,25.0,0,29.0,0,30.0,1,27.0,0
118,max_effective,10,10,1,3,0.05,0.95,0.8540057325686159,7,27.0,1,27.0,1,27.0,1,26.0,0
119,max_effective,10,10,1,3,0.05,0.95,0.93429183046883,9,29.0,1,29.0,1,26.0,0,27.0,0
120,max_effective,10,10,1,3,0.05,0.95,0.877479304636356,10,22.0,1,22.0,1,22.0,1,22.0,1
121,max_effective,10,10,1,3,0.05,0.95,0.8673113300722809,13,27.0,0,28.0,0,28.0,0,29.0,1
122,max_effective,10,10,1,3,0.05,0.95,0.8293137562545339,4,17.0,1,17.0,1,17.0,1,17.0,1
123,max_effective,10,10,1,3,0.05,0.95,0.94142612723103,36,28.0,0,28.0,0,30.0,1,30.0,1
124,max_effective,10,10,1,3,0.05,0.95,0.9357368559481646,13,25.0,0,27.0,0,29.0,1,29.0,1
125,max_effective,10,10,1,3,0.05,0.95,0.9028385402066432,6,20.0,1,20.0,1,20.0,1,20.0,1
126,max_effective,10,10,1,3,0.05,0.95,0.8068698923345542,4,21.0,1,21.0,1,21.0,1,21.0,1
127,max_effective,10,10,1,3,0.05,0.95,0.8895798763582836,9,29.0,1,29.0,1,28.0,0,27.0,0
128,max_effective,10,10,1,3,0.05,0.95,0.9484483418848284,6,21.0,1,21.0,1,21.0,1,21.0,1
129,max_effective,10,10,1,3,0.05,0.95,0.9315557193288496,38,29.0,0,29.0,0,29.0,0,30.0,1
130,max_effective,10,10,1,3,0.05,0.95,0.688128896984808,8,27.0,1,27.0,1,27.0,1,27.0,1
131,max_effective,10,10,1,3,0.05,0.95,0.9277449076015084,33,29.0,0,29.0,0,30.0,1,30.0,1
132,max_effective,10,10,1,3,0.05,0.95,0.9453678103550102,79,28.0,0,28.0,0,29.0,1,29.0,1
133,max_effective,10,10,1,3,0.05,0.95,0.9235069221871094,7,17.0,1,17.0,1,17.0,1,17.0,1
134,max_effective,10,10,1,3,0.05,0.95,0.6877678843153839,8,23.0,1,23.0,1,23.0,1,23.0,1
135,max_effective,10,10,1,3,0.05,0.95,0.8215122380383992,8,23.0,1,23.0,1,23.0,1,23.0,1
136,max_effective,10,10,1,3,0.05,0.95,0.9472386786236168,48,29.0,0,30.0,1,30.0,1,30.0,1
137,max_effective,10,10,1,3,0.05,0.95,0.9040868265177616,8,26.0,1,24.0,0,26.0,1,24.0,0
138,max_effective,10,10,1,3,0.05,0.95,0.714588115295073,6,18.0,1,18.0,1,18.0,1,18.0,1
139,max_effective,10,10,1,3,0.05,0.95,0.8899300869852067,2,14.0,1,14.0,1,14.0,1,14.0,1
140,max_effective,10,10,1,3,0.05,0.95,0.8963512431125497,7,22.0,1,22.0,1,21.0,0,22.0,1
141,max_effective,10,10,1,3,0.05,0.95,0.9306867856764216,17,24.0,0,25.0,0,26.0,0,27.0,1
142,max_effective,10,10,1,3,0.05,0.95,0.8353618261495294,6,25.0,1,25.0,1,25.0,1,25.0,1
143,max_effective,10,10,1,3,0.05,0.95,0.8793670462304422,28,26.0,0,26.0,0,29.0,1,29.0,1
144,max_effective,10,10,1,3,0.05,0.95,0.9306261199346038,26,29.0,0,29.0,0,30.0,1,30.0,1
145,max_effective,10,10,1,3,0.05,0.95,0.9193579101967934,14,29.0,0,29.0,0,27.0,0,30.0,1
146,max_effective,10,10,1,3,0.05,0.95,0.8398767018081831,9,26.0,0,26.0,0,24.0,0,29.0,1
147,max_effective,10,10,1,3,0.05,0.95,0.8973178092497126,8,22.0,1,22.0,1,22.0,1,22.0,1
148,max_effective,10,10,1,3,0.05,0.95,0.6736521669732505,6,20.0,1,20.0,1,20.0,1,20.0,1
149,max_effective,10,10,1,3,0.05,0.95,0.8227539220133234,5,23.0,1,23.0,1,23.0,1,23.0,1
150,max_effective,10,10,1,3,0.05,0.95,0.9343868507160362,14,29.0,0,29.0,0,27.0,0,30.0,1
151,max_effective,10,10,1,3,0.05,0.95,0.8303800498046486,4,23.0,1,23.0,1,23.0,1,23.0,1
152,max_effective,10,10,1,3,0.05,0.95,0.8735172211292012,12,26.0,0,28.0,1,28.0,1,28.0,1
153,max_effective,10,10,1,3,0.05,0.95,0.9270356478999018,32,26.0,0,26.0,0,29.0,1,28.0,0
154,max_effective,10,10,1,3,0.05,0.95,0.8372416908577242,7,26.0,1,26.0,1,24.0,0,24.0,0
155,max_effective,10,10,1,3,0.05,0.95,0.9306299882970422,8,18.0,1,18.0,1,18.0,1,18.0,1
156,max_effective,10,10,1,3,0.05,0.95,0.840110843112236,6,24.0,1,24.0,1,24.0,1,24.0,1
157,max_effective,10,10,1,3,0.05,0.95,0.8795721236614025,6,22.0,1,22.0,1,22.0,1,22.0,1
158,max_effective,10,10,1,3,0.05,0.95,0.8518309118228311,11,24.0,0,26.0,1,26.0,1,26.0,1
159,max_effective,10,10,1,3,0.05,0.95,0.8880089343109994,5,25.0,1,25.0,1,24.0,0,24.0,0
160,max_effective,10,10,1,3,0.05,0.95,0.902173308152054,14,28.0,0,28.0,0,29.0,0,30.0,1
161,max_effective,10,10,1,3,0.05,0.95,0.9467098212959948,28,29.0,0,30.0,1,28.0,0,28.0,0
162,max_effective,10,10,1,3,0.05,0.95,0.8528259372512976,7,28.0,1,28.0,1,28.0,1,27.0,0
163,max_effective,10,10,1,3,0.05,0.95,0.8703703015010822,13,30.0,1,30.0,1,30.0,1,30.0,1
164,max_effective,10,10,1,3,0.05,0.95,0.731452280311219,5,23.0,1,23.0,1,23.0,1,23.0,1
165,max_effective,10,10,1,3,0.05,0.95,0.932204082025182,11,25.0,0,27.0,1,26.0,0,26.0,0
166,max_effective,10,10,1,3,0.05,0.95,0.9109441177689396,7,25.0,1,25.0,1,25.0,1,24.0,0
167,max_effective,10,10,1,3,0.05,0.95,0.9312518933470298,22,25.0,0,26.0,0,29.0,1,29.0,1
168,max_effective,10,10,1,3,0.05,0.95,0.7509469177601453,7,27.0,0,28.0,0,29.0,1,28.0,0
169,max_effective,10,10,1,3,0.05,0.95,0.74929686795082,4,17.0,1,17.0,1,17.0,1,17.0,1
170,max_effective,10,10,1,3,0.05,0.95,0.7867357674467286,11,27.0,0,28.0,0,29.0,1,28.0,0
171,max_effective,10,10,1,3,0.05,0.95,0.9393544348822528,25,28.0,0,29.0,0,30.0,1,30.0,1
172,max_effective,10,10,1,3,0.05,0.95,0.7066017786810664,5,20.0,1,20.0,1,20.0,1,20.0,1
173,max_effective,10,10,1,3,0.05,0.95,0.8815410779907873,9,26.0,0,27.0,1,26.0,0,27.0,1
174,max_effective,10,10,1,3,0.05,0.95,0.8865049420997746,10,25.0,0,26.0,1,26.0,1,25.0,0
175,max_effective,10,10,1,3,0.05,0.95,0.861203247630401,5,19.0,1,19.0,1,19.0,1,19.0,1
176,max_effective,10,10,1,3,0.05,0.95,0.9182232085641202,27,29.0,0,30.0,1,29.0,0,29.0,0
177,max_effective,10,10,1,3,0.05,0.95,0.9386847329023298,42,29.0,0,29.0,0,30.0,1,30.0,1
178,max_effective,10,10,1,3,0.05,0.95,0.8997235648513586,5,16.0,1,16.0,1,16.0,1,16.0,1
179,max_effective,10,10,1,3,0.05,0.95,0.8004988092005054,6,30.0,1,30.0,1,30.0,1,28.0,0
180,max_effective,10,10,1,3,0.05,0.95,0.7103494232935003,5,16.0,1,16.0,1,16.0,1,16.0,1
181,max_effective,10,10,1,3,0.05,0.95,0.9269002813900546,3,14.0,1,14.0,1,14.0,1,14.0,1
182,max_effective,10,10,1,3,0.05,0.95,0.8947369504308179,3,13.0,1,13.0,1,13.0,1,13.0,1
183,max_effective,10,10,1,3,0.05,0.95,0.9351774962440408,7,28.0,1,28.0,1,25.0,0,27.0,0
184,max_effective,10,10,1,3,0.05,0.95,0.9279010665642669,48,29.0,0,30.0,1,30.0,1,30.0,1
185,max_effective,10,10,1,3,0.05,0.95,0.9390590399234674,10,28.0,0,28.0,0,29.0,0,30.0,1
186,max_effective,10,10,1,3,0.05,0.95,0.9187061371546936,14,30.0,1,30.0,1,30.0,1,30.0,1
187,max_effective,10,10,1,3,0.05,0.95,0.7734508536999423,9,28.0,0,28.0,0,30.0,1,29.0,0
188,max_effective,10,10,1,3,0.05,0.95,0.9074820837387504,3,17.0,1,17.0,1,17.0,1,17.0,1
189,max_effective,10,10,1,3,0.05,0.95,0.8670844849283175,14,27.0,1,27.0,1,27.0,1,27.0,1
190,max_effective,10,10,1,3,0.05,0.95,0.8152122402120713,3,14.0,1,14.0,1,14.0,1,14.0,1
191,max_effective,10,10,1,3,0.05,0.95,0.940634510068206,24,29.0,0,29.0,0,30.0,1,30.0,1
192,max_effective,10,10,1,3,0.05,0.95,0.8908658631853513,4,15.0,1,15.0,1,15.0,1,15.0,1
193,max_effective,10,10,1,3,0.05,0.95,0.9343903345096382,9,23.0,0,24.0,1,23.0,0,24.0,1
194,max_effective,10,10,1,3,0.05,0.95,0.7487779487177423,10,28.0,0,28.0,0,29.0,0,30.0,1
195,max_effective,10,10,1,3,0.05,0.95,0.7310416015235452,10,20.0,1,20.0,1,20.0,1,20.0,1
196,max_effective,10,10,1,3,0.05,0.95,0.933273040690851,18,29.0,1,29.0,1,29.0,1,29.0,1
197,max_effective,10,10,1,3,0.05,0.95,0.9164702783859832,8,21.0,1,21.0,1,21.0,1,21.0,1
198,max_effective,10,10,1,3,0.05,0.95,0.8216695394511404,3,18.0,1,18.0,1,18.0,1,18.0,1
199,max_effective,10,10,1,3,0.05,0.95,0.9025530830564444,6,22.0,1,22.0,1,22.0,1,22.0,1
200,max_effective,10,10,1,3,0.05,0.95,0.9149077368263964,21,27.0,0,27.0,0,29.0,1,29.0,1
201,max_effective,10,10,1,3,0.05,0.95,0.8735259708090354,7,26.0,1,26.0,1,23.0,0,25.0,0
202,max_effective,10,10,1,3,0.05,0.95,0.8774441167189813,12,26.0,1,26.0,1,26.0,1,26.0,1
203,max_effective,10,10,1,3,0.05,0.95,0.91489965639071,29,28.0,0,29.0,0,30.0,1,28.0,0
204,max_effective,10,10,1,3,0.05,0.95,0.8591577029597612,5,17.0,1,17.0,1,17.0,1,17.0,1
205,max_effective,10,10,1,3,0.05,0.95,0.8255611126817265,10,30.0,1,30.0,1,30.0,1,29.0,0
206,max_effective,10,10,1,3,0.05,0.95,0.8828578745904574,3,12.0,1,12.0,1,12.0,1,12.0,1
207,max_effective,10,10,1,3,0.05,0.95,0.9424056441439448,25,27.0,0,28.0,0,30.0,1,30.0,1
208,max_effective,10,10,1,3,0.05,0.95,0.9010723777452508,10,28.0,0,28.0,0,30.0,1,29.0,0
209,max_effective,10,10,1,3,0.05,0.95,0.8903835611895687,7,25.0,1,25.0,1,25.0,1,25.0,1
210,max_effective,10,10,1,3,0.05,0.95,0.902701107912266,17,29.0,0,29.0,0,30.0,1,30.0,1
211,max_effective,10,10,1,3,0.05,0.95,0.8713423916792776,18,29.0,0,30.0,1,30.0,1,30.0,1
212,max_effective,10,10,1,3,0.05,0.95,0.6387720509560767,3,15.0,1,15.0,1,15.0,1,15.0,1
213,max_effective,10,10,1,3,0.05,0.95,0.8736096405019268,6,19.0,1,19.0,1,19.0,1,19.0,1
214,max_effective,10,10,1,3,0.05,0.95,0.9305032801090324,5,22.0,1,22.0,1,21.0,0,22.0,1
215,max_effective,10,10,1,3,0.05,0.95,0.8357950357152995,21,25.0,0,25.0,0,24.0,0,28.0,1
216,max_effective,10,10,1,3,0.05,0.95,0.8650742015709757,11,23.0,0,23.0,0,22.0,0,24.0,1
217,max_effective,10,10,1,3,0.05,0.95,0.7190149908937642,4,16.0,1,16.0,1,16.0,1,16.0,1
218,max_effective,10,10,1,3,0.05,0.95,0.6568855369304509,8,23.0,1,23.0,1,23.0,1,23.0,1
219,max_effective,10,10,1,3,0.05,0.95,0.9284279413958044,17,29.0,0,29.0,0,30.0,1,30.0,1
220,max_effective,10,10,1,3,0.05,0.95,0.8876900072836641,11,25.0,1,25.0,1,25.0,1,24.0,0
221,max_effective,10,10,1,3,0.05,0.95,0.9073663757599884,15,28.0,0,28.0,0,28.0,0,30.0,1
222,max_effective,10,10,1,3,0.05,0.95,0.9003492112438355,15,25.0,0,26.0,0,28.0,1,27.0,0
223,max_effective,10,10,1,3,0.05,0.95,0.7975500978985408,5,17.0,1,17.0,1,17.0,1,17.0,1
224,max_effective,10,10,1,3,0.05,0.95,0.8258194955844134,6,22.0,1,22.0,1,22.0,1,22.0,1
225,max_effective,10,10,1,3,0.05,0.95,0.847210074955934,17,26.0,0,26.0,0,27.0,1,26.0,0
226,max_effective,10,10,1,3,0.05,0.95,0.6935726529952172,3,15.0,1,15.0,1,15.0,1,15.0,1
227,max_effective,10,10,1,3,0.05,0.95,0.7928291033988709,9,20.0,1,20.0,1,20.0,1,20.0,1
228,max_effective,10,10,1,3,0.05,0.95,0.9022393821241984,24,29.0,0,29.0,0,30.0,1,30.0,1
229,max_effective,10,10,1,3,0.05,0.95,0.7923618827523969,7,18.0,1,18.0,1,18.0,1,18.0,1
230,max_effective,10,10,1,3,0.05,0.95,0.9097099407673344,6,24.0,1,24.0,1,24.0,1,24.0,1
231,max_effective,10,10,1,3,0.05,0.95,0.6897810379411883,10,22.0,1,22.0,1,22.0,1,22.0,1
232,max_effective,10,10,1,3,0.05,0.95,0.9240774429593096,32,29.0,0,30.0,1,30.0,1,30.0,1
233,max_effective,10,10,1,3,0.05,0.95,0.933037079223031,13,26.0,0,26.0,0,30.0,1,28.0,0
234,max_effective,10,10,1,3,0.05,0.95,0.9091318837160556,10,26.0,0,26.0,0,28.0,0,30.0,1
235,max_effective,10,10,1,3,0.05,0.95,0.8562275459541564,11,26.0,0,26.0,0,27.0,1,25.0,0
236,max_effective,10,10,1,3,0.05,0.95,0.9023690222331308,28,28.0,0,29.0,0,28.0,0,30.0,1
237,max_effective,10,10,1,3,0.05,0.95,0.8026079146190073,5,16.0,1,16.0,1,16.0,1,16.0,1
238,max_effective,10,10,1,3,0.05,0.95,0.9458876744213208,8,20.0,1,20.0,1,20.0,1,20.0,1
239,max_effective,10,10,1,3,0.05,0.95,0.9293966888075612,48,30.0,1,30.0,1,30.0,1,30.0,1
240,max_effective,10,10,1,3,0.05,0.95,0.9296370082740446,26,27.0,0,27.0,0,30.0,1,30.0,1
241,max_effective,10,10,1,3,0.05,0.95,0.8328545909643102,5,21.0,1,21.0,1,21.0,1,21.0,1
242,max_effective,10,10,1,3,0.05,0.95,0.788417471526106,6,28.0,0,29.0,1,28.0,0,27.0,0
243,max_effective,10,10,1,3,0.05,0.95,0.9377944402948744,51,29.0,0,29.0,0,29.0,0,30.0,1
244,max_effective,10,10,1,3,0.05,0.95,0.9449837820922318,13,27.0,0,27.0,0,29.0,1,27.0,0
245,max_effective,10,10,1,3,0.05,0.95,0.8596271287634463,16,27.0,0,28.0,1,27.0,0,27.0,0
246,max_effective,10,10,1,3,0.05,0.95,0.8292618548283953,4,17.0,1,17.0,1,17.0,1,17.0,1
247,max_effective,10,10,1,3,0.05,0.95,0.947610833565362,21,28.0,0,30.0,1,30.0,1,30.0,1
248,max_effective,10,10,1,3,0.05,0.95,0.939687316805268,21,30.0,1,30.0,1,30.0,1,29.0,0
249,max_effective,10,10,1,3,0.05,0.95,0.9482251790470614,35,26.0,0,27.0,0,29.0,1,29.0,1
250,max_effective,10,10,1,3,0.05,0.95,0.831833064617006,14,24.0,0,24.0,0,30.0,1,28.0,0
251,max_effective,10,10,1,3,0.05,0.95,0.6736326871206783,3,15.0,1,15.0,1,15.0,1,15.0,1
252,max_effective,10,10,1,3,0.05,0.95,0.9333879397279607,3,17.0,1,17.0,1,17.0,1,17.0,1
253,max_effective,10,10,1,3,0.05,0.95,0.9188391844078524,9,27.0,0,28.0,1,27.0,0,25.0,0
254,max_effective,10,10,1,3,0.05,0.95,0.8234251250773914,13,29.0,1,29.0,1,28.0,0,28.0,0
255,max_effective,10,10,1,3,0.05,0.95,0.6962238164356234,4,17.0,1,17.0,1,17.0,1,17.0,1
256,max_effective,10,10,1,3,0.05,0.95,0.9394841264461152,9,26.0,0,26.0,0,28.0,1,28.0,1
257,max_effective,10,10,1,3,0.05,0.95,0.8177791121044731,2,13.0,1,13.0,1,13.0,1,13.0,1
258,max_effective,10,10,1,3,0.05,0.95,0.74907486816352,5,23.0,1,23.0,1,23.0,1,22.0,0
259,max_effective,10,10,1,3,0.05,0.95,0.8915319312498509,8,25.0,1,23.0,0,25.0,1,25.0,1
260,max_effective,10,10,1,3,0.05,0.95,0.778509505244618,8,26.0,0,26.0,0,26.0,0,27.0,1
261,max_effective,10,10,1,3,0.05,0.95,0.9039630074146332,25,29.0,0,28.0,0,30.0,1,29.0,0
262,max_effective,10,10,1,3,0.05,0.95,0.9389795305507168,9,27.0,1,26.0,0,26.0,0,25.0,0
263,max_effective,10,10,1,3,0.05,0.95,0.9212497387645648,4,23.0,1,23.0,1,22.0,0,23.0,1
264,max_effective,10,10,1,3,0.05,0.95,0.9106462368779946,12,30.0,1,30.0,1,30.0,1,30.0,1
265,max_effective,10,10,1,3,0.05,0.95,0.7708949644504447,5,19.0,1,19.0,1,19.0,1,19.0,1
266,max_effective,10,10,1,3,0.05,0.95,0.9476482847155896,32,28.0,0,29.0,0,30.0,1,30.0,1
267,max_effective,10,10,1,3,0.05,0.95,0.8917188197555933,13,29.0,1,29.0,1,29.0,1,29.0,1
268,max_effective,10,10,1,3,0.05,0.95,0.7714126394258035,11,27.0,0,27.0,0,27.0,0,28.0,1
269,max_effective,10,10,1,3,0.05,0.95,0.9262385103104172,10,29.0,0,29.0,0,30.0,1,30.0,1
270,max_effective,10,10,1,3,0.05,0.95,0.8321075625287848,4,16.0,1,16.0,1,16.0,1,16.0,1
271,max_effective,10,10,1,3,0.05,0.95,0.7698012964108063,5,17.0,1,17.0,1,17.0,1,17.0,1
272,max_effective,10,10,1,3,0.05,0.95,0.9313160154715616,16,27.0,0,29.0,0,30.0,1,29.0,0
273,max_effective,10,10,1,3,0.05,0.95,0.876718090983834,5,26.0,1,26.0,1,26.0,1,26.0,1
274,max_effective,10,10,1,3,0.05,0.95,0.9386086694219123,16,29.0,0,29.0,0,30.0,1,30.0,1
275,max_effective,10,10,1,3,0.05,0.95,0.8618758888610978,4,18.0,1,18.0,1,18.0,1,18.0,1
276,max_effective,10,10,1,3,0.05,0.95,0.9294593747908676,4,15.0,1,15.0,1,15.0,1,15.0,1
277,max_effective,10,10,1,3,0.05,0.95,0.9210331411552372,14,27.0,0,29.0,0,30.0,1,29.0,0
278,max_effective,10,10,1,3,0.05,0.95,0.942778453238833,5,28.0,1,28.0,1,26.0,0,27.0,0
279,max_effective,10,10,1,3,0.05,0.95,0.9471211736284052,10,27.0,0,27.0,0,25.0,0,29.0,1
280,max_effective,10,10,1,3,0.05,0.95,0.8400461638662587,6,21.0,1,21.0,1,21.0,1,21.0,1
281,max_effective,10,10,1,3,0.05,0.95,0.9273883399931676,7,26.0,1,26.0,1,26.0,1,26.0,1
282,max_effective,10,10,1,3,0.05,0.95,0.9321486173505352,21,25.0,0,27.0,0,30.0,1,29.0,0
283,max_effective,10,10,1,3,0.05,0.95,0.7893829668481799,8,26.0,0,26.0,0,26.0,0,28.0,1
284,max_effective,10,10,1,3,0.05,0.95,0.8036942249509914,12,26.0,0,27.0,0,28.0,0,29.0,1
285,max_effective,10,10,1,3,0.05,0.95,0.947352639630518,13,27.0,0,28.0,0,29.0,1,29.0,1
286,max_effective,10,10,1,3,0.05,0.95,0.863152941349848,9,26.0,0,27.0,0,28.0,1,28.0,1
287,max_effective,10,10,1,3,0.05,0.95,0.8559552729812223,8,25.0,0,26.0,1,25.0,0,25.0,0
288,max_effective,10,10,1,3,0.05,0.95,0.7249700359662794,3,15.0,1,15.0,1,15.0,1,15.0,1
289,max_effective,10,10,1,3,0.05,0.95,0.7551131188496211,10,28.0,0,29.0,1,28.0,0,28.0,0
290,max_effective,10,10,1,3,0.05,0.95,0.850654770947436,2,15.0,1,15.0,1,15.0,1,15.0,1
291,max_effective,10,10,1,3,0.05,0.95,0.8336279883108884,10,25.0,0,25.0,0,25.0,0,27.0,1
292,max_effective,10,10,1,3,0.05,0.95,0.9473985061883294,26,24.0,0,25.0,0,27.0,0,29.0,1
293,max_effective,10,10,1,3,0.05,0.95,0.8457004502649873,12,30.0,1,30.0,1,30.0,1,30.0,1
294,max_effective,10,10,1,3,0.05,0.95,0.8917758066252914,9,28.0,0,29.0,1,28.0,0,28.0,0
295,max_effective,10,10,1,3,0.05,0.95,0.663782520066962,2,12.0,1,12.0,1,12.0,1,12.0,1
296,max_effective,10,10,1,3,0.05,0.95,0.9359701454794448,26,27.0,0,28.0,0,30.0,1,30.0,1
297,max_effective,10,10,1,3,0.05,0.95,0.8558808894993836,9,27.0,0,27.0,0,29.0,1,29.0,1
298,max_effective,10,10,1,3,0.05,0.95,0.877354244359429,5,17.0,1,17.0,1,17.0,1,17.0,1
299,max_effective,10,10,1,3,0.05,0.95,0.9111465693304204,10,22.0,1,22.0,1,22.0,1,22.0,1
300,max_effective,10,10,1,3,0.05,0.95,0.9453056111951916,79,29.0,0,28.0,0,30.0,1,29.0,0
301,max_effective,10,10,1,3,0.05,0.95,0.94900179612806,38,28.0,0,29.0,0,30.0,1,30.0,1
302,max_effective,10,10,1,3,0.05,0.95,0.8507416751711789,10,23.0,1,23.0,1,23.0,1,23.0,1
303,max_effective,10,10,1,3,0.05,0.95,0.9291376359251208,3,16.0,1,16.0,1,16.0,1,16.0,1
304,max_effective,10,10,1,3,0.05,0.95,0.7295001783418817,5,24.0,1,24.0,1,24.0,1,24.0,1
305,max_effective,10,10,1,3,0.05,0.95,0.8409965151701174,5,26.0,1,25.0,0,25.0,0,24.0,0
306,max_effective,10,10,1,3,0.05,0.95,0.8880702392720949,15,28.0,0,28.0,0,28.0,0,29.0,1
307,max_effective,10,10,1,3,0.05,0.95,0.906063489689076,14,30.0,1,30.0,1,29.0,0,28.0,0
308,max_effective,10,10,1,3,0.05,0.95,0.9046213809894236,5,24.0,1,24.0,1,24.0,1,23.0,0
309,max_effective,10,10,1,3,0.05,0.95,0.9030163088381222,16,29.0,0,29.0,0,30.0,1,30.0,1
310,max_effective,10,10,1,3,0.05,0.95,0.8753711349782785,14,29.0,0,29.0,0,29.0,0,30.0,1
311,max_effective,10,10,1,3,0.05,0.95,0.9163253264425516,26,29.0,0,29.0,0,30.0,1,30.0,1
312,max_effective,10,10,1,3,0.05,0.95,0.8429270992547203,10,27.0,1,27.0,1,27.0,1,27.0,1
313,max_effective,10,10,1,3,0.05,0.95,0.9379506280790328,13,26.0,0,27.0,0,29.0,1,29.0,1
314,max_effective,10,10,1,3,0.05,0.95,0.9499944192034724,5,15.0,1,15.0,1,15.0,1,15.0,1
315,max_effective,10,10,1,3,0.05,0.95,0.9262971018269764,28,27.0,0,29.0,1,29.0,1,29.0,1
316,max_effective,10,10,1,3,0.05,0.95,0.9040658215347848,14,28.0,1,27.0,0,27.0,0,27.0,0
317,max_effective,10,10,1,3,0.05,0.95,0.9361466259796676,32,24.0,0,27.0,0,29.0,1,29.0,1
318,max_effective,10,10,1,3,0.05,0.95,0.8843730472615199,4,21.0,1,21.0,1,21.0,1,21.0,1
319,max_effective,10,10,1,3,0.05,0.95,0.9302371405983256,2,14.0,1,14.0,1,14.0,1,14.0,1
320,max_effective,10,10,1,3,0.05,0.95,0.8065773598389299,5,22.0,1,22.0,1,22.0,1,22.0,1
321,max_effective,10,10,1,3,0.05,0.95,0.7832800477381855,9,26.0,1,26.0,1,26.0,1,26.0,1
322,max_effective,10,10,1,3,0.05,0.95,0.9427162239469584,11,29.0,1,28.0,0,27.0,0,28.0,0
323,max_effective,10,10,1,3,0.05,0.95,0.9440304876668164,7,24.0,1,24.0,1,23.0,0,22.0,0
324,max_effective,10,10,1,3,0.05,0.95,0.7987657337619901,6,19.0,1,19.0,1,19.0,1,19.0,1
325,max_effective,10,10,1,3,0.05,0.95,0.8808654740922536,8,22.0,1,22.0,1,22.0,1,22.0,1
326,max_effective,10,10,1,3,0.05,0.95,0.8509176541253957,8,21.0,1,21.0,1,21.0,1,21.0,1
327,max_effective,10,10,1,3,0.05,0.95,0.8517678305083807,19,27.0,0,27.0,0,27.0,0,28.0,1
328,max_effective,10,10,1,3,0.05,0.95,0.85244684654666,19,29.0,1,29.0,1,26.0,0,27.0,0
329,max_effective,10,10,1,3,0.05,0.95,0.9027478825338328,59,28.0,0,28.0,0,29.0,1,29.0,1
330,max_effective,10,10,1,3,0.05,0.95,0.8466687816677775,4,21.0,1,21.0,1,21.0,1,21.0,1
331,max_effective,10,10,1,3,0.05,0.95,0.8340487814672225,10,29.0,1,29.0,1,27.0,0,28.0,0
332,max_effective,10,10,1,3,0.05,0.95,0.9137700460634082,10,24.0,1,24.0,1,20.0,0,24.0,1
333,max_effective,10,10,1,3,0.05,0.95,0.8494935447003388,6,22.0,1,22.0,1,22.0,1,22.0,1
334,max_effective,10,10,1,3,0.05,0.95,0.8422852227768352,2,11.0,1,11.0,1,11.0,1,11.0,1
335,max_effective,10,10,1,3,0.05,0.95,0.8882959107577267,14,29.0,0,29.0,0,30.0,1,30.0,1
336,max_effective,10,10,1,3,0.05,0.95,0.885458911348607,8,28.0,1,28.0,1,28.0,1,28.0,1
337,max_effective,10,10,1,3,0.05,0.95,0.9113831720327992,12,28.0,0,28.0,0,29.0,0,30.0,1
338,max_effective,10,10,1,3,0.05,0.95,0.8965789509242802,8,24.0,1,24.0,1,22.0,0,24.0,1
339,max_effective,10,10,1,3,0.05,0.95,0.8449027341827176,6,19.0,1,19.0,1,19.0,1,19.0,1
340,max_effective,10,10,1,3,0.05,0.95,0.6605908812521384,5,20.0,1,20.0,1,20.0,1,20.0,1
341,max_effective,10,10,1,3,0.05,0.95,0.9266120317948128,15,26.0,0,27.0,0,29.0,0,30.0,1
342,max_effective,10,10,1,3,0.05,0.95,0.7268124827158331,14,27.0,1,27.0,1,26.0,0,26.0,0
343,max_effective,10,10,1,3,0.05,0.95,0.8372674165122435,4,18.0,1,18.0,1,18.0,1,18.0,1
344,max_effective,10,10,1,3,0.05,0.95,0.8450233242068877,6,21.0,1,21.0,1,21.0,1,21.0,1
345,max_effective,10,10,1,3,0.05,0.95,0.8885293358233896,7,26.0,1,26.0,1,26.0,1,26.0,1
346,max_effective,10,10,1,3,0.05,0.95,0.9120696938470388,5,16.0,1,16.0,1,16.0,1,16.0,1
347,max_effective,10,10,1,3,0.05,0.95,0.9193354276476768,11,25.0,1,25.0,1,25.0,1,25.0,1
348,max_effective,10,10,1,3,0.05,0.95,0.8584249291871975,11,26.0,0,27.0,0,28.0,0,29.0,1
349,max_effective,10,10,1,3,0.05,0.95,0.9355112654911576,14,30.0,1,30.0,1,30.0,1,29.0,0
350,max_effective,10,10,1,3,0.05,0.95,0.9395193845212704,9,26.0,0,27.0,0,28.0,1,28.0,1
351,max_effective,10,10,1,3,0.05,0.95,0.8671701528684419,11,24.0,1,24.0,1,24.0,1,24.0,1
352,max_effective,10,10,1,3,0.05,0.95,0.7824154096499939,7,21.0,1,21.0,1,21.0,1,21.0,1
353,max_effective,10,10,1,3,0.05,0.95,0.9438075366081188,21,30.0,1,30.0,1,30.0,1,29.0,0
354,max_effective,10,10,1,3,0.05,0.95,0.8495190046478125,10,25.0,1,25.0,1,25.0,1,25.0,1
355,max_effective,10,10,1,3,0.05,0.95,0.9177742815417644,16,26.0,0,26.0,0,29.0,1,29.0,1
356,max_effective,10,10,1,3,0.05,0.95,0.9455138167491072,20,26.0,0,27.0,0,30.0,1,29.0,0
357,max_effective,10,10,1,3,0.05,0.95,0.8849968510323514,15,28.0,0,27.0,0,28.0,0,29.0,1
358,max_effective,10,10,1,3,0.05,0.95,0.817237753766865,6,23.0,1,23.0,1,23.0,1,23.0,1
359,max_effective,10,10,1,3,0.05,0.95,0.8532728890084315,11,27.0,1,27.0,1,27.0,1,27.0,1
360,max_effective,10,10,1,3,0.05,0.95,0.8676237351060669,5,16.0,1,16.0,1,16.0,1,16.0,1
361,max_effective,10,10,1,3,0.05,0.95,0.8858666668115316,5,21.0,1,21.0,1,21.0,1,21.0,1
362,max_effective,10,10,1,3,0.05,0.95,0.7889239275969401,5,24.0,1,24.0,1,24.0,1,24.0,1
363,max_effective,10,10,1,3,0.05,0.95,0.9423233083838104,12,28.0,0,28.0,0,30.0,1,29.0,0
364,max_effective,10,10,1,3,0.05,0.95,0.8564928515718276,21,26.0,0,26.0,0,29.0,1,28.0,0
365,max_effective,10,10,1,3,0.05,0.95,0.9031710801330594,32,29.0,0,29.0,0,29.0,0,30.0,1
366,max_effective,10,10,1,3,0.05,0.95,0.9408779570531828,14,27.0,0,27.0,0,27.0,0,30.0,1
367,max_effective,10,10,1,3,0.05,0.95,0.9081465286939944,27,26.0,0,27.0,0,30.0,1,30.0,1
368,max_effective,10,10,1,3,0.05,0.95,0.9216099475257852,12,27.0,0,27.0,0,26.0,0,28.0,1
369,max_effective,10,10,1,3,0.05,0.95,0.9216377443794102,9,26.0,0,27.0,1,27.0,1,25.0,0
370,max_effective,10,10,1,3,0.05,0.95,0.8334629791411093,5,19.0,1,19.0,1,19.0,1,19.0,1
371,max_effective,10,10,1,3,0.05,0.95,0.7128031735314792,7,20.0,1,20.0,1,20.0,1,20.0,1
372,max_effective,10,10,1,3,0.05,0.95,0.9077199880684788,25,29.0,0,29.0,0,27.0,0,30.0,1
373,max_effective,10,10,1,3,0.05,0.95,0.948501022886039,14,28.0,0,29.0,0,30.0,1,30.0,1
374,max_effective,10,10,1,3,0.05,0.95,0.8711557087132984,17,25.0,0,25.0,0,26.0,1,26.0,1
375,max_effective,10,10,1,3,0.05,0.95,0.8785345010556006,9,26.0,0,26.0,0,27.0,1,26.0,0
376,max_effective,10,10,1,3,0.05,0.95,0.7229929414208793,5,20.0,1,20.0,1,20.0,1,20.0,1
377,max_effective,10,10,1,3,0.05,0.95,0.8257708294462446,14,28.0,0,29.0,1,29.0,1,29.0,1
378,max_effective,10,10,1,3,0.05,0.95,0.9458611382415444,15,27.0,0,28.0,0,30.0,1,30.0,1
379,max_effective,10,10,1,3,0.05,0.95,0.8085561700978169,8,27.0,1,27.0,1,27.0,1,27.0,1
380,max_effective,10,10,1,3,0.05,0.95,0.9041352357367268,3,15.0,1,15.0,1,15.0,1,15.0,1
381,max_effective,10,10,1,3,0.05,0.95,0.7803921527748143,4,16.0,1,16.0,1,16.0,1,16.0,1
382,max_effective,10,10,1,3,0.05,0.95,0.923523256814513,27,28.0,0,28.0,0,30.0,1,30.0,1
383,max_effective,10,10,1,3,0.05,0.95,0.907329148003418,4,18.0,1,18.0,1,18.0,1,18.0,1
384,max_effective,10,10,1,3,0.05,0.95,0.8028402709320693,9,28.0,1,28.0,1,27.0,0,26.0,0
385,max_effective,10,10,1,3,0.05,0.95,0.8915501483272348,10,28.0,0,29.0,1,29.0,1,29.0,1
386,max_effective,10,10,1,3,0.05,0.95,0.9169888218529472,59,28.0,0,28.0,0,29.0,1,27.0,0
387,max_effective,10,10,1,3,0.05,0.95,0.9489034865275242,16,30.0,1,30.0,1,30.0,1,30.0,1
388,max_effective,10,10,1,3,0.05,0.95,0.8210590024034085,11,24.0,0,23.0,0,24.0,0,27.0,1
389,max_effective,10,10,1,3,0.05,0.95,0.7898719586268029,11,24.0,0,25.0,0,28.0,1,28.0,1
390,max_effective,10,10,1,3,0.05,0.95,0.9133394629557664,17,26.0,0,26.0,0,23.0,0,29.0,1
391,max_effective,10,10,1,3,0.05,0.95,0.9135293383668182,4,15.0,1,15.0,1,15.0,1,15.0,1
392,max_effective,10,10,1,3,0.05,0.95,0.77594488298186,17,29.0,0,29.0,0,30.0,1,30.0,1
393,max_effective,10,10,1,3,0.05,0.95,0.8493376007512903,8,21.0,1,21.0,1,21.0,1,21.0,1
394,max_effective,10,10,1,3,0.05,0.95,0.9096788186285948,42,29.0,0,29.0,0,30.0,1,30.0,1
395,max_effective,10,10,1,3,0.05,0.95,0.8868364586488757,6,22.0,1,22.0,1,22.0,1,22.0,1
396,max_effective,10,10,1,3,0.05,0.95,0.9030433821988662,7,30.0,1,30.0,1,30.0,1,29.0,0
397,max_effective,10,10,1,3,0.05,0.95,0.8193393023618702,9,27.0,0,27.0,0,28.0,1,28.0,1
398,max_effective,10,10,1,3,0.05,0.95,0.9287107808510228,28,28.0,0,28.0,0,29.0,1,29.0,1
399,max_effective,10,10,1,3,0.05,0.95,0.9102188815340172,52,29.0,0,30.0,1,30.0,1,30.0,1
400,max_effective,10,10,1,3,0.05,0.95,0.8610775239715006,9,23.0,1,23.0,1,23.0,1,23.0,1
401,max_effective,10,10,1,3,0.05,0.95,0.9313034484879812,22,29.0,0,30.0,1,30.0,1,30.0,1
402,max_effective,10,10,1,3,0.05,0.95,0.849419847234041,19,28.0,0,28.0,0,29.0,1,29.0,1
403,max_effective,10,10,1,3,0.05,0.95,0.9262973715617449,5,17.0,1,17.0,1,17.0,1,17.0,1
404,max_effective,10,10,1,3,0.05,0.95,0.9155146082715264,13,30.0,1,30.0,1,30.0,1,30.0,1
405,max_effective,10,10,1,3,0.05,0.95,0.9497620922426486,15,28.0,0,29.0,0,28.0,0,30.0,1
406,max_effective,10,10,1,3,0.05,0.95,0.6636192472645623,9,20.0,1,20.0,1,20.0,1,20.0,1
407,max_effective,10,10,1,3,0.05,0.95,0.7151576340180611,6,18.0,1,18.0,1,18.0,1,18.0,1
408,max_effective,10,10,1,3,0.05,0.95,0.9051321842080068,42,29.0,0,29.0,0,30.0,1,30.0,1
409,max_effective,10,10,1,3,0.05,0.95,0.8721474864345632,9,28.0,1,28.0,1,28.0,1,27.0,0
410,max_effective,10,10,1,3,0.05,0.95,0.9321638231156616,15,28.0,0,28.0,0,30.0,1,30.0,1
411,max_effective,10,10,1,3,0.05,0.95,0.921472421370088,12,24.0,0,26.0,0,27.0,1,27.0,1
412,max_effective,10,10,1,3,0.05,0.95,0.9208275436937472,46,28.0,0,28.0,0,30.0,1,30.0,1
413,max_effective,10,10,1,3,0.05,0.95,0.9189661499731772,8,23.0,1,23.0,1,23.0,1,23.0,1
414,max_effective,10,10,1,3,0.05,0.95,0.9323028259639512,23,24.0,0,27.0,0,30.0,1,30.0,1
415,max_effective,10,10,1,3,0.05,0.95,0.8451636088491752,18,24.0,0,24.0,0,29.0,1,29.0,1
416,max_effective,10,10,1,3,0.05,0.95,0.9076944072643516,7,28.0,1,28.0,1,26.0,0,27.0,0
417,max_effective,10,10,1,3,0.05,0.95,0.9089153828286208,14,29.0,0,29.0,0,29.0,0,30.0,1
418,max_effective,10,10,1,3,0.05,0.95,0.943267009548017,43,23.0,0,29.0,0,29.0,0,30.0,1
419,max_effective,10,10,1,3,0.05,0.95,0.9401676703373588,21,28.0,0,28.0,0,30.0,1,25.0,0
420,max_effective,10,10,1,3,0.05,0.95,0.9319757242058564,11,28.0,0,27.0,0,29.0,1,29.0,1
421,max_effective,10,10,1,3,0.05,0.95,0.939706528663881,9,27.0,0,27.0,0,26.0,0,30.0,1
422,max_effective,10,10,1,3,0.05,0.95,0.8460741049643513,8,25.0,0,25.0,0,27.0,1,26.0,0
423,max_effective,10,10,1,3,0.05,0.95,0.9296933483141204,9,26.0,0,27.0,0,28.0,0,29.0,1
424,max_effective,10,10,1,3,0.05,0.95,0.9414904210053378,32,28.0,0,28.0,0,30.0,1,29.0,0
425,max_effective,10,10,1,3,0.05,0.95,0.8763112184532602,13,30.0,1,30.0,1,30.0,1,30.0,1
426,max_effective,10,10,1,3,0.05,0.95,0.8784576174708054,9,23.0,1,23.0,1,23.0,1,23.0,1
427,max_effective,10,10,1,3,0.05,0.95,0.9043620021852432,28,28.0,0,28.0,0,30.0,1,28.0,0
428,max_effective,10,10,1,3,0.05,0.95,0.8169669644806655,6,22.0,1,22.0,1,22.0,1,22.0,1
429,max_effective,10,10,1,3,0.05,0.95,0.8666482860699117,7,23.0,1,23.0,1,23.0,1,23.0,1
430,max_effective,10,10,1,3,0.05,0.95,0.9239791753814496,7,21.0,1,21.0,1,21.0,1,21.0,1
431,max_effective,10,10,1,3,0.05,0.95,0.9494650598728596,39,28.0,0,30.0,1,30.0,1,30.0,1
432,max_effective,10,10,1,3,0.05,0.95,0.916634656078548,9,25.0,1,25.0,1,25.0,1,25.0,1
433,max_effective,10,10,1,3,0.05,0.95,0.9302760138297032,17,26.0,0,26.0,0,29.0,1,29.0,1
434,max_effective,10,10,1,3,0.05,0.95,0.7286900216255543,10,21.0,1,21.0,1,21.0,1,21.0,1
435,max_effective,10,10,1,3,0.05,0.95,0.9328116313959663,7,26.0,1,26.0,1,25.0,0,26.0,1
436,max_effective,10,10,1,3,0.05,0.95,0.9414484753827408,21,29.0,1,29.0,1,29.0,1,29.0,1
437,max_effective,10,10,1,3,0.05,0.95,0.9004333650096191,13,26.0,0,25.0,0,24.0,0,28.0,1
438,max_effective,10,10,1,3,0.05,0.95,0.7656322133266824,9,25.0,0,26.0,1,26.0,1,26.0,1
439,max_effective,10,10,1,3,0.05,0.95,0.935648687490979,9,23.0,0,24.0,1,24.0,1,24.0,1
440,max_effective,10,10,1,3,0.05,0.95,0.6856792200324576,4,20.0,1,20.0,1,20.0,1,20.0,1
441,max_effective,10,10,1,3,0.05,0.95,0.921326308329892,15,27.0,0,28.0,0,29.0,0,30.0,1
442,max_effective,10,10,1,3,0.05,0.95,0.942288628608984,6,27.0,1,27.0,1,25.0,0,25.0,0
443,max_effective,10,10,1,3,0.05,0.95,0.8877682435333607,18,29.0,1,29.0,1,29.0,1,29.0,1
444,max_effective,10,10,1,3,0.05,0.95,0.9122016435771318,9,24.0,0,24.0,0,25.0,1,25.0,1
445,max_effective,10,10,1,3,0.05,0.95,0.8515576664270972,5,21.0,1,21.0,1,21.0,1,21.0,1
446,max_effective,10,10,1,3,0.05,0.95,0.7452462750244259,3,13.0,1,13.0,1,13.0,1,13.0,1
447,max_effective,10,10,1,3,0.05,0.95,0.9052439715720012,7,24.0,1,24.0,1,24.0,1,24.0,1
448,max_effective,10,10,1,3,0.05,0.95,0.9249543156577714,4,19.0,1,19.0,1,19.0,1,19.0,1
449,max_effective,10,10,1,3,0.05,0.95,0.934292446292468,21,27.0,0,28.0,0,29.0,1,29.0,1
450,max_effective,10,10,1,3,0.05,0.95,0.9294840350635726,10,27.0,0,27.0,0,28.0,1,27.0,0
451,max_effective,10,10,1,3,0.05,0.95,0.7921029814267428,2,12.0,1,12.0,1,12.0,1,12.0,1
452,max_effective,10,10,1,3,0.05,0.95,0.887432134999945,3,17.0,1,17.0,1,17.0,1,17.0,1
453,max_effective,10,10,1,3,0.05,0.95,0.7621969589627501,4,16.0,1,16.0,1,16.0,1,16.0,1
454,max_effective,10,10,1,3,0.05,0.95,0.7376705556740472,4,21.0,1,21.0,1,21.0,1,21.0,1
455,max_effective,10,10,1,3,0.05,0.95,0.944667045581609,33,27.0,0,28.0,0,30.0,1,30.0,1
456,max_effective,10,10,1,3,0.05,0.95,0.9289629047058447,16,29.0,1,28.0,0,29.0,1,28.0,0
457,max_effective,10,10,1,3,0.05,0.95,0.6390605984863764,3,14.0,1,14.0,1,14.0,1,14.0,1
458,max_effective,10,10,1,3,0.05,0.95,0.8890744074110388,4,16.0,1,16.0,1,16.0,1,16.0,1
459,max_effective,10,10,1,3,0.05,0.95,0.9365568384034024,17,29.0,0,29.0,0,30.0,1,30.0,1
460,max_effective,10,10,1,3,0.05,0.95,0.9465364662884004,34,30.0,1,30.0,1,29.0,0,30.0,1
461,max_effective,10,10,1,3,0.05,0.95,0.9320256997824292,24,26.0,0,27.0,0,30.0,1,29.0,0
462,max_effective,10,10,1,3,0.05,0.95,0.8999044649041924,9,20.0,1,20.0,1,20.0,1,20.0,1
463,max_effective,10,10,1,3,0.05,0.95,0.7208083791367923,5,17.0,1,17.0,1,17.0,1,17.0,1
464,max_effective,10,10,1,3,0.05,0.95,0.887267952319574,26,27.0,0,28.0,1,27.0,0,28.0,1
465,max_effective,10,10,1,3,0.05,0.95,0.9272431681417752,23,29.0,0,29.0,0,30.0,1,30.0,1
466,max_effective,10,10,1,3,0.05,0.95,0.763794202284606,6,24.0,1,24.0,1,24.0,1,23.0,0
467,max_effective,10,10,1,3,0.05,0.95,0.8136722054309193,7,22.0,1,22.0,1,22.0,1,22.0,1
468,max_effective,10,10,1,3,0.05,0.95,0.9102221740368692,8,26.0,1,25.0,0,22.0,0,26.0,1
469,max_effective,10,10,1,3,0.05,0.95,0.9277320414935988,27,29.0,1,29.0,1,29.0,1,29.0,1
470,max_effective,10,10,1,3,0.05,0.95,0.7774755935324723,4,21.0,1,21.0,1,21.0,1,21.0,1
471,max_effective,10,10,1,3,0.05,0.95,0.8406962773328283,7,20.0,1,20.0,1,20.0,1,20.0,1
472,max_effective,10,10,1,3,0.05,0.95,0.9152532748245163,8,30.0,1,30.0,1,29.0,0,28.0,0
473,max_effective,10,10,1,3,0.05,0.95,0.9297155611416378,37,29.0,0,30.0,1,30.0,1,26.0,0
474,max_effective,10,10,1,3,0.05,0.95,0.5731977683081904,5,20.0,1,20.0,1,20.0,1,20.0,1
475,max_effective,10,10,1,3,0.05,0.95,0.8748206009647255,5,23.0,1,23.0,1,23.0,1,23.0,1
476,max_effective,10,10,1,3,0.05,0.95,0.8216008439082866,6,26.0,1,26.0,1,26.0,1,26.0,1
477,max_effective,10,10,1,3,0.05,0.95,0.9108625977781664,6,22.0,1,22.0,1,22.0,1,21.0,0
478,max_effective,10,10,1,3,0.05,0.95,0.8887936339470294,19,28.0,0,28.0,0,29.0,0,30.0,1
479,max_effective,10,10,1,3,0.05,0.95,0.89092910353813,10,23.0,0,25.0,1,25.0,1,24.0,0
480,max_effective,10,10,1,3,0.05,0.95,0.8929263153014072,4,23.0,1,23.0,1,23.0,1,23.0,1
481,max_effective,10,10,1,3,0.05,0.95,0.8340146645866797,5,19.0,1,19.0,1,19.0,1,19.0,1
482,max_effective,10,10,1,3,0.05,0.95,0.9003523373814506,18,28.0,0,29.0,1,29.0,1,28.0,0
483,max_effective,10,10,1,3,0.05,0.95,0.9315418421807324,9,25.0,0,26.0,0,26.0,0,27.0,1
484,max_effective,10,10,1,3,0.05,0.95,0.8298064645657623,7,28.0,1,28.0,1,27.0,0,28.0,1
485,max_effective,10,10,1,3,0.05,0.95,0.5933531306993957,3,14.0,1,14.0,1,14.0,1,14.0,1
486,max_effective,10,10,1,3,0.05,0.95,0.8646588696587739,6,22.0,1,22.0,1,22.0,1,22.0,1
487,max_effective,10,10,1,3,0.05,0.95,0.8567304757134621,14,27.0,0,27.0,0,27.0,0,29.0,1
488,max_effective,10,10,1,3,0.05,0.95,0.942546831059156,22,28.0,0,28.0,0,29.0,0,30.0,1
489,max_effective,10,10,1,3,0.05,0.95,0.7628082890762914,9,23.0,1,23.0,1,23.0,1,23.0,1
490,max_effective,10,10,1,3,0.05,0.95,0.9083041241011556,14,29.0,1,26.0,0,28.0,0,28.0,0
491,max_effective,10,10,1,3,0.05,0.95,0.9082355693690536,16,30.0,1,30.0,1,30.0,1,28.0,0
492,max_effective,10,10,1,3,0.05,0.95,0.9095298754782478,14,30.0,1,30.0,1,30.0,1,30.0,1
493,max_effective,10,10,1,3,0.05,0.95,0.8043371645627639,11,28.0,1,28.0,1,28.0,1,28.0,1
494,max_effective,10,10,1,3,0.05,0.95,0.8719597462164996,9,24.0,0,25.0,1,25.0,1,25.0,1
495,max_effective,10,10,1,3,0.05,0.95,0.8662583415106446,4,21.0,1,21.0,1,21.0,1,21.0,1
496,max_effective,10,10,1,3,0.05,0.95,0.9253502030415616,11,30.0,1,30.0,1,29.0,0,28.0,0
497,max_effective,10,10,1,3,0.05,0.95,0.8370451395357025,6,23.0,1,23.0,1,23.0,1,22.0,0
498,max_effective,10,10,1,3,0.05,0.95,0.861958587479331,13,27.0,1,27.0,1,27.0,1,27.0,1
499,max_effective,10,10,1,3,0.05,0.95,0.9053455662110418,15,28.0,0,28.0,0,29.0,1,28.0,0
500,max_effective,10,10,1,3,0.05,0.95,0.8895725831424671,13,26.0,0,27.0,0,29.0,1,29.0,1
501,max_effective,10,10,1,3,0.05,0.95,0.8869465311178799,24,27.0,0,28.0,0,30.0,1,30.0,1
502,max_effective,10,10,1,3,0.05,0.95,0.8731606929799208,4,25.0,1,25.0,1,25.0,1,25.0,1
503,max_effective,10,10,1,3,0.05,0.95,0.8300342750635501,12,28.0,1,28.0,1,28.0,1,28.0,1
504,max_effective,10,10,1,3,0.05,0.95,0.9126322881974884,8,25.0,1,25.0,1,25.0,1,23.0,0
505,max_effective,10,10,1,3,0.05,0.95,0.8536594589808477,5,20.0,1,20.0,1,20.0,1,20.0,1
506,max_effective,10,10,1,3,0.05,0.95,0.868164832047574,8,25.0,1,25.0,1,24.0,0,25.0,1
507,max_effective,10,10,1,3,0.05,0.95,0.924831993621456,21,27.0,0,29.0,0,30.0,1,23.0,0
508,max_effective,10,10,1,3,0.05,0.95,0.9395785487408488,15,27.0,0,27.0,0,29.0,1,28.0,0
509,max_effective,10,10,1,3,0.05,0.95,0.9085811985666364,8,23.0,1,23.0,1,23.0,1,23.0,1
510,max_effective,10,10,1,3,0.05,0.95,0.927285186442238,23,26.0,0,26.0,0,28.0,0,29.0,1
511,max_effective,10,10,1,3,0.05,0.95,0.9337740903595662,6,25.0,1,25.0,1,25.0,1,25.0,1
512,max_effective,10,10,1,3,0.05,0.95,0.8247094438571279,7,24.0,1,24.0,1,24.0,1,24.0,1
513,max_effective,10,10,1,3,0.05,0.95,0.929582288119598,15,28.0,0,28.0,0,30.0,1,30.0,1
514,max_effective,10,10,1,3,0.05,0.95,0.9214240981039604,17,28.0,1,28.0,1,27.0,0,27.0,0
515,max_effective,10,10,1,3,0.05,0.95,0.929403413702715,7,27.0,0,28.0,1,26.0,0,25.0,0
516,max_effective,10,10,1,3,0.05,0.95,0.855204120737722,11,28.0,0,28.0,0,28.0,0,29.0,1
517,max_effective,10,10,1,3,0.05,0.95,0.926228316098182,7,28.0,0,28.0,0,29.0,1,28.0,0
518,max_effective,10,10,1,3,0.05,0.95,0.9406043139790544,6,21.0,1,21.0,1,21.0,1,21.0,1
519,max_effective,10,10,1,3,0.05,0.95,0.9479948857902638,9,25.0,0,25.0,0,24.0,0,28.0,1
520,max_effective,10,10,1,3,0.05,0.95,0.9391670702475832,4,15.0,1,15.0,1,15.0,1,15.0,1
521,max_effective,10,10,1,3,0.05,0.95,0.9427650630614046,34,30.0,1,30.0,1,27.0,0,29.0,0
522,max_effective,10,10,1,3,0.05,0.95,0.8877770710803039,11,29.0,0,29.0,0,30.0,1,29.0,0
523,max_effective,10,10,1,3,0.05,0.95,0.8981595769617359,32,25.0,0,26.0,0,29.0,1,28.0,0
524,max_effective,10,10,1,3,0.05,0.95,0.8990477284284376,10,26.0,1,26.0,1,26.0,1,26.0,1
525,max_effective,10,10,1,3,0.05,0.95,0.9304993341959064,17,28.0,0,28.0,0,30.0,1,30.0,1
526,max_effective,10,10,1,3,0.05,0.95,0.679991260848809,7,22.0,1,22.0,1,22.0,1,22.0,1
527,max_effective,10,10,1,3,0.05,0.95,0.915810470441602,8,27.0,0,27.0,0,29.0,1,28.0,0
528,max_effective,10,10,1,3,0.05,0.95,0.9246880523514504,34,30.0,1,30.0,1,30.0,1,30.0,1
529,max_effective,10,10,1,3,0.05,0.95,0.716307457243013,6,28.0,1,28.0,1,28.0,1,27.0,0
530,max_effective,10,10,1,3,0.05,0.95,0.7791482918007313,3,14.0,1,14.0,1,14.0,1,14.0,1
531,max_effective,10,10,1,3,0.05,0.95,0.9352444909815592,4,19.0,1,19.0,1,19.0,1,19.0,1
532,max_effective,10,10,1,3,0.05,0.95,0.8612155018365496,7,20.0,1,20.0,1,20.0,1,20.0,1
533,max_effective,10,10,1,3,0.05,0.95,0.948874595151034,25,29.0,0,29.0,0,30.0,1,30.0,1
534,max_effective,10,10,1,3,0.05,0.95,0.8636989226487066,15,28.0,0,30.0,1,30.0,1,29.0,0
535,max_effective,10,10,1,3,0.05,0.95,0.6784104285806076,3,18.0,1,18.0,1,18.0,1,18.0,1
536,max_effective,10,10,1,3,0.05,0.95,0.8820777061294974,18,26.0,0,27.0,0,30.0,1,28.0,0
537,max_effective,10,10,1,3,0.05,0.95,0.7980757378024629,6,19.0,1,19.0,1,19.0,1,19.0,1
538,max_effective,10,10,1,3,0.05,0.95,0.7921615083599841,10,26.0,0,26.0,0,26.0,0,28.0,1
539,max_effective,10,10,1,3,0.05,0.95,0.9338523388825718,24,29.0,0,29.0,0,30.0,1,30.0,1
540,max_effective,10,10,1,3,0.05,0.95,0.8583363332102237,19,23.0,0,26.0,0,27.0,0,29.0,1
541,max_effective,10,10,1,3,0.05,0.95,0.862508907316827,5,17.0,1,17.0,1,17.0,1,17.0,1
542,max_effective,10,10,1,3,0.05,0.95,0.9130057844992284,10,24.0,0,25.0,1,24.0,0,25.0,1
543,max_effective,10,10,1,3,0.05,0.95,0.8771711145801734,13,28.0,1,28.0,1,27.0,0,26.0,0
544,max_effective,10,10,1,3,0.05,0.95,0.8767571789446458,13,29.0,0,29.0,0,29.0,0,30.0,1
545,max_effective,10,10,1,3,0.05,0.95,0.8352809838460411,5,19.0,1,19.0,1,19.0,1,19.0,1
546,max_effective,10,10,1,3,0.05,0.95,0.8024571030059995,5,26.0,1,26.0,1,26.0,1,26.0,1
547,max_effective,10,10,1,3,0.05,0.95,0.8208771360602638,8,26.0,0,26.0,0,27.0,1,26.0,0
548,max_effective,10,10,1,3,0.05,0.95,0.9058259287610482,21,26.0,0,27.0,1,26.0,0,27.0,1
549,max_effective,10,10,1,3,0.05,0.95,0.8816830011257681,11,30.0,1,30.0,1,30.0,1,30.0,1
550,max_effective,10,10,1,3,0.05,0.95,0.9174888794935424,7,28.0,1,28.0,1,26.0,0,26.0,0
551,max_effective,10,10,1,3,0.05,0.95,0.834726446766861,15,27.0,1,27.0,1,27.0,1,27.0,1
552,max_effective,10,10,1,3,0.05,0.95,0.8889972141630424,14,28.0,0,28.0,0,30.0,1,30.0,1
553,max_effective,10,10,1,3,0.05,0.95,0.947828435933466,55,27.0,0,28.0,0,30.0,1,30.0,1
554,max_effective,10,10,1,3,0.05,0.95,0.7407745111479952,4,21.0,1,21.0,1,21.0,1,21.0,1
555,max_effective,10,10,1,3,0.05,0.95,0.9499206777376836,40,27.0,1,27.0,1,26.0,0,27.0,1
556,max_effective,10,10,1,3,0.05,0.95,0.8522183435670581,8,24.0,1,24.0,1,24.0,1,24.0,1
557,max_effective,10,10,1,3,0.05,0.95,0.9087398981251704,7,28.0,1,27.0,0,25.0,0,25.0,0
558,max_effective,10,10,1,3,0.05,0.95,0.9376745781407464,32,28.0,0,28.0,0,29.0,1,29.0,1
559,max_effective,10,10,1,3,0.05,0.95,0.8566836649323321,2,13.0,1,13.0,1,13.0,1,13.0,1
560,max_effective,10,10,1,3,0.05,0.95,0.9227339857415804,22,27.0,0,29.0,1,28.0,0,27.0,0
561,max_effective,10,10,1,3,0.05,0.95,0.9347500465537918,7,22.0,1,22.0,1,22.0,1,22.0,1
562,max_effective,10,10,1,3,0.05,0.95,0.8115295318738402,8,19.0,1,19.0,1,19.0,1,19.0,1
563,max_effective,10,10,1,3,0.05,0.95,0.8933952324703693,21,28.0,0,29.0,1,29.0,1,29.0,1
564,max_effective,10,10,1,3,0.05,0.95,0.9421985185973488,14,26.0,0,28.0,1,27.0,0,27.0,0
565,max_effective,10,10,1,3,0.05,0.95,0.8951928637784942,9,25.0,1,25.0,1,25.0,1,25.0,1
566,max_effective,10,10,1,3,0.05,0.95,0.895044374776461,34,26.0,0,26.0,0,26.0,0,27.0,1
567,max_effective,10,10,1,3,0.05,0.95,0.9423454058810856,14,23.0,0,24.0,0,25.0,1,25.0,1
568,max_effective,10,10,1,3,0.05,0.95,0.9066069985631268,3,18.0,1,18.0,1,18.0,1,18.0,1
569,max_effective,10,10,1,3,0.05,0.95,0.7893701473054978,11,26.0,0,26.0,0,27.0,1,25.0,0
570,max_effective,10,10,1,3,0.05,0.95,0.7467306113941655,3,18.0,1,18.0,1,18.0,1,18.0,1
571,max_effective,10,10,1,3,0.05,0.95,0.9479172064776826,17,28.0,0,28.0,0,29.0,0,30.0,1
572,max_effective,10,10,1,3,0.05,0.95,0.9103201824091002,20,28.0,0,29.0,0,29.0,0,30.0,1
573,max_effective,10,10,1,3,0.05,0.95,0.9212340763403132,7,30.0,1,30.0,1,28.0,0,29.0,0
574,max_effective,10,10,1,3,0.05,0.95,0.7561719828170721,9,29.0,1,29.0,1,29.0,1,29.0,1
575,max_effective,10,10,1,3,0.05,0.95,0.8691083000779268,16,27.0,1,27.0,1,27.0,1,27.0,1
576,max_effective,10,10,1,3,0.05,0.95,0.8462322083360831,9,21.0,1,21.0,1,21.0,1,21.0,1
577,max_effective,10,10,1,3,0.05,0.95,0.9287211395360756,12,23.0,0,26.0,1,24.0,0,26.0,1
578,max_effective,10,10,1,3,0.05,0.95,0.8719670101699138,20,29.0,0,29.0,0,30.0,1,30.0,1
579,max_effective,10,10,1,3,0.05,0.95,0.9252238916363306,21,29.0,0,29.0,0,28.0,0,30.0,1
580,max_effective,10,10,1,3,0.05,0.95,0.8564154707985339,2,12.0,1,12.0,1,12.0,1,12.0,1
581,max_effective,10,10,1,3,0.05,0.95,0.9324691111356156,15,28.0,0,28.0,0,29.0,0,30.0,1
582,max_effective,10,10,1,3,0.05,0.95,0.906504563192606,20,26.0,0,27.0,0,28.0,0,29.0,1
583,max_effective,10,10,1,3,0.05,0.95,0.8619172560931366,15,24.0,1,24.0,1,24.0,1,24.0,1
584,max_effective,10,10,1,3,0.05,0.95,0.898623144781807,8,23.0,1,23.0,1,22.0,0,22.0,0
585,max_effective,10,10,1,3,0.05,0.95,0.86585448791969,19,25.0,0,27.0,0,28.0,0,29.0,1
586,max_effective,10,10,1,3,0.05,0.95,0.7230440615767717,5,17.0,1,17.0,1,17.0,1,17.0,1
587,max_effective,10,10,1,3,0.05,0.95,0.8876338912076093,15,30.0,1,30.0,1,30.0,1,28.0,0
588,max_effective,10,10,1,3,0.05,0.95,0.7961290233272967,7,19.0,1,19.0,1,19.0,1,19.0,1
589,max_effective,10,10,1,3,0.05,0.95,0.8905368913854358,5,25.0,1,25.0,1,24.0,0,25.0,1
590,max_effective,10,10,1,3,0.05,0.95,0.9174133149051702,5,21.0,1,21.0,1,21.0,1,21.0,1
591,max_effective,10,10,1,3,0.05,0.95,0.8314729819304875,21,27.0,0,26.0,0,29.0,1,29.0,1
592,max_effective,10,10,1,3,0.05,0.95,0.8588697401509227,12,25.0,1,25.0,1,25.0,1,25.0,1
593,max_effective,10,10,1,3,0.05,0.95,0.7988319644595505,8,25.0,1,24.0,0,23.0,0,24.0,0
594,max_effective,10,10,1,3,0.05,0.95,0.9229169460437424,12,25.0,0,27.0,0,28.0,1,27.0,0
595,max_effective,10,10,1,3,0.05,0.95,0.826652188893833,7,27.0,1,27.0,1,26.0,0,26.0,0
596,max_effective,10,10,1,3,0.05,0.95,0.8926899491279374,6,19.0,1,19.0,1,19.0,1,19.0,1
597,max_effective,10,10,1,3,0.05,0.95,0.9264139276241066,7,22.0,1,22.0,1,22.0,1,22.0,1
598,max_effective,10,10,1,3,0.05,0.95,0.9200278287773108,11,28.0,1,28.0,1,26.0,0,26.0,0
599,max_effective,10,10,1,3,0.05,0.95,0.939530928421612,14,25.0,0,26.0,0,30.0,1,30.0,1
600,max_effective,10,10,1,3,0.05,0.95,0.8383430839150903,5,23.0,1,23.0,1,23.0,1,23.0,1
601,max_effective,10,10,1,3,0.05,0.95,0.8420949021018829,12,28.0,0,28.0,0,30.0,1,30.0,1
602,max_effective,10,10,1,3,0.05,0.95,0.922728704492626,6,21.0,1,21.0,1,21.0,1,21.0,1
603,max_effective,10,10,1,3,0.05,0.95,0.874076069986863,7,28.0,0,28.0,0,29.0,1,29.0,1
604,max_effective,10,10,1,3,0.05,0.95,0.8832566653141555,9,26.0,1,26.0,1,26.0,1,25.0,0
605,max_effective,10,10,1,3,0.05,0.95,0.8314531909544514,5,17.0,1,17.0,1,17.0,1,17.0,1
606,max_effective,10,10,1,3,0.05,0.95,0.9083656964108374,3,18.0,1,18.0,1,18.0,1,18.0,1
607,max_effective,10,10,1,3,0.05,0.95,0.8771350369492312,18,28.0,0,28.0,0,29.0,1,29.0,1
608,max_effective,10,10,1,3,0.05,0.95,0.933995556062192,32,25.0,0,25.0,0,29.0,1,29.0,1
609,max_effective,10,10,1,3,0.05,0.95,0.9474436732253926,3,15.0,1,15.0,1,15.0,1,15.0,1
610,max_effective,10,10,1,3,0.05,0.95,0.949923595675034,8,26.0,1,26.0,1,25.0,0,25.0,0
611,max_effective,10,10,1,3,0.05,0.95,0.8877492260726868,4,18.0,1,18.0,1,18.0,1,18.0,1
612,max_effective,10,10,1,3,0.05,0.95,0.8837729783440391,14,25.0,1,25.0,1,25.0,1,25.0,1
613,max_effective,10,10,1,3,0.05,0.95,0.8552423267392668,10,25.0,0,24.0,0,24.0,0,27.0,1
614,max_effective,10,10,1,3,0.05,0.95,0.6047311874947521,3,17.0,1,17.0,1,17.0,1,17.0,1
615,max_effective,10,10,1,3,0.05,0.95,0.858837043301572,9,23.0,1,23.0,1,23.0,1,23.0,1
616,max_effective,10,10,1,3,0.05,0.95,0.9414939606142768,14,23.0,0,25.0,0,28.0,1,28.0,1
617,max_effective,10,10,1,3,0.05,0.95,0.7145636978038196,3,15.0,1,15.0,1,15.0,1,15.0,1
618,max_effective,10,10,1,3,0.05,0.95,0.8818029161301366,4,18.0,1,18.0,1,18.0,1,18.0,1
619,max_effective,10,10,1,3,0.05,0.95,0.9136726844891672,8,24.0,1,24.0,1,24.0,1,24.0,1
620,max_effective,10,10,1,3,0.05,0.95,0.930198682126102,6,26.0,1,26.0,1,26.0,1,26.0,1
621,max_effective,10,10,1,3,0.05,0.95,0.9341392033634784,10,30.0,1,29.0,0,25.0,0,25.0,0
622,max_effective,10,10,1,3,0.05,0.95,0.8999488043700343,5,20.0,1,20.0,1,20.0,1,20.0,1
623,max_effective,10,10,1,3,0.05,0.95,0.8786022325733299,4,18.0,1,18.0,1,18.0,1,18.0,1
624,max_effective,10,10,1,3,0.05,0.95,0.9203332834891904,23,28.0,0,28.0,0,30.0,1,30.0,1
625,max_effective,10,10,1,3,0.05,0.95,0.8914311200762732,10,26.0,0,27.0,1,26.0,0,27.0,1
626,max_effective,10,10,1,3,0.05,0.95,0.8660949873361502,11,26.0,0,27.0,1,27.0,1,27.0,1
627,max_effective,10,10,1,3,0.05,0.95,0.8831500267044639,16,28.0,0,28.0,0,27.0,0,29.0,1
628,max_effective,10,10,1,3,0.05,0.95,0.9453685082711054,5,25.0,1,25.0,1,25.0,1,25.0,1
629,max_effective,10,10,1,3,0.05,0.95,0.8876221381215156,13,28.0,1,28.0,1,26.0,0,28.0,1
630,max_effective,10,10,1,3,0.05,0.95,0.8448115763921226,8,24.0,1,23.0,0,21.0,0,24.0,1
631,max_effective,10,10,1,3,0.05,0.95,0.8748535305009122,5,22.0,1,22.0,1,22.0,1,22.0,1
632,max_effective,10,10,1,3,0.05,0.95,0.9462304636723708,2,14.0,1,14.0,1,14.0,1,14.0,1
633,max_effective,10,10,1,3,0.05,0.95,0.5651322682404439,9,26.0,0,26.0,0,26.0,0,27.0,1
634,max_effective,10,10,1,3,0.05,0.95,0.7068600745263466,6,19.0,1,19.0,1,19.0,1,19.0,1
635,max_effective,10,10,1,3,0.05,0.95,0.6200036706470675,6,20.0,1,20.0,1,20.0,1,20.0,1
636,max_effective,10,10,1,3,0.05,0.95,0.7193794944820897,7,23.0,1,23.0,1,23.0,1,23.0,1
637,max_effective,10,10,1,3,0.05,0.95,0.8935529152773852,10,29.0,0,29.0,0,28.0,0,30.0,1
638,max_effective,10,10,1,3,0.05,0.95,0.8447717775617434,12,24.0,1,24.0,1,23.0,0,23.0,0
639,max_effective,10,10,1,3,0.05,0.95,0.6194228405219736,2,13.0,1,13.0,1,13.0,1,13.0,1
640,max_effective,10,10,1,3,0.05,0.95,0.8993603777072018,9,28.0,0,29.0,1,28.0,0,28.0,0
641,max_effective,10,10,1,3,0.05,0.95,0.892355545548624,3,21.0,1,21.0,1,21.0,1,21.0,1
642,max_effective,10,10,1,3,0.05,0.95,0.7099211858588957,10,26.0,1,26.0,1,26.0,1,26.0,1
643,max_effective,10,10,1,3,0.05,0.95,0.6458233887777756,5,18.0,1,18.0,1,18.0,1,18.0,1
644,max_effective,10,10,1,3,0.05,0.95,0.763087572313094,6,21.0,1,21.0,1,21.0,1,21.0,1
645,max_effective,10,10,1,3,0.05,0.95,0.9492763462287463,29,24.0,0,26.0,0,30.0,1,30.0,1
646,max_effective,10,10,1,3,0.05,0.95,0.7106625200199089,4,16.0,1,16.0,1,16.0,1,16.0,1
647,max_effective,10,10,1,3,0.05,0.95,0.8847973870551826,5,16.0,1,16.0,1,16.0,1,16.0,1
648,max_effective,10,10,1,3,0.05,0.95,0.8199836735942179,9,26.0,1,26.0,1,26.0,1,26.0,1
649,max_effective,10,10,1,3,0.05,0.95,0.9239487940015056,21,29.0,0,30.0,1,30.0,1,30.0,1
650,max_effective,10,10,1,3,0.05,0.95,0.838315221328859,10,27.0,1,27.0,1,26.0,0,26.0,0
651,max_effective,10,10,1,3,0.05,0.95,0.9171582685161104,13,29.0,1,29.0,1,25.0,0,28.0,0
652,max_effective,10,10,1,3,0.05,0.95,0.8752534233397469,9,26.0,1,26.0,1,24.0,0,26.0,1
653,max_effective,10,10,1,3,0.05,0.95,0.9286043784462764,14,27.0,0,27.0,0,29.0,1,28.0,0
654,max_effective,10,10,1,3,0.05,0.95,0.8718991587521631,30,28.0,0,28.0,0,29.0,0,30.0,1
655,max_effective,10,10,1,3,0.05,0.95,0.8429669389388312,4,14.0,1,14.0,1,14.0,1,14.0,1
656,max_effective,10,10,1,3,0.05,0.95,0.8535823871102033,4,21.0,1,21.0,1,21.0,1,21.0,1
657,max_effective,10,10,1,3,0.05,0.95,0.9215146220345792,13,29.0,0,29.0,0,29.0,0,30.0,1
658,max_effective,10,10,1,3,0.05,0.95,0.8925978054427164,5,23.0,1,23.0,1,23.0,1,23.0,1
659,max_effective,10,10,1,3,0.05,0.95,0.8278959965038482,18,24.0,0,26.0,0,26.0,0,27.0,1
660,max_effective,10,10,1,3,0.05,0.95,0.8890977721005058,9,25.0,0,26.0,1,26.0,1,26.0,1
661,max_effective,10,10,1,3,0.05,0.95,0.8915005985426785,6,20.0,1,20.0,1,20.0,1,20.0,1
662,max_effective,10,10,1,3,0.05,0.95,0.9370880215874547,22,24.0,0,27.0,0,30.0,1,30.0,1
663,max_effective,10,10,1,3,0.05,0.95,0.8721572296439507,16,25.0,0,27.0,0,28.0,1,27.0,0
664,max_effective,10,10,1,3,0.05,0.95,0.8845623528735905,12,27.0,1,27.0,1,26.0,0,26.0,0
665,max_effective,10,10,1,3,0.05,0.95,0.7798962980182317,11,27.0,1,25.0,0,24.0,0,27.0,1
666,max_effective,10,10,1,3,0.05,0.95,0.913791423456126,27,28.0,0,28.0,0,30.0,1,29.0,0
667,max_effective,10,10,1,3,0.05,0.95,0.8390954559974797,3,16.0,1,16.0,1,16.0,1,16.0,1
668,max_effective,10,10,1,3,0.05,0.95,0.7259964063691313,7,19.0,1,19.0,1,19.0,1,19.0,1
669,max_effective,10,10,1,3,0.05,0.95,0.9378004837489192,14,28.0,1,28.0,1,26.0,0,28.0,1
670,max_effective,10,10,1,3,0.05,0.95,0.8034132985362522,8,25.0,1,25.0,1,25.0,1,25.0,1
671,max_effective,10,10,1,3,0.05,0.95,0.7789242058347035,4,16.0,1,16.0,1,16.0,1,16.0,1
672,max_effective,10,10,1,3,0.05,0.95,0.9329531814601832,6,26.0,1,26.0,1,25.0,0,25.0,0
673,max_effective,10,10,1,3,0.05,0.95,0.8522136072307362,5,20.0,1,20.0,1,20.0,1,20.0,1
674,max_effective,10,10,1,3,0.05,0.95,0.8872012843412276,18,29.0,0,29.0,0,30.0,1,29.0,0
675,max_effective,10,10,1,3,0.05,0.95,0.9069692675032752,12,27.0,0,27.0,0,26.0,0,28.0,1
676,max_effective,10,10,1,3,0.05,0.95,0.8588371683963754,12,29.0,0,30.0,1,30.0,1,29.0,0
677,max_effective,10,10,1,3,0.05,0.95,0.785299663190169,24,28.0,0,28.0,0,28.0,0,30.0,1
678,max_effective,10,10,1,3,0.05,0.95,0.9446979942156672,4,21.0,1,21.0,1,21.0,1,21.0,1
679,max_effective,10,10,1,3,0.05,0.95,0.8120432087599285,6,27.0,0,27.0,0,28.0,1,26.0,0
680,max_effective,10,10,1,3,0.05,0.95,0.8272388427337108,7,20.0,1,20.0,1,20.0,1,20.0,1
681,max_effective,10,10,1,3,0.05,0.95,0.8496421774862289,4,19.0,1,19.0,1,19.0,1,19.0,1
682,max_effective,10,10,1,3,0.05,0.95,0.9271397998880124,8,26.0,1,26.0,1,25.0,0,26.0,1
683,max_effective,10,10,1,3,0.05,0.95,0.7479167281477603,9,20.0,1,20.0,1,20.0,1,20.0,1
684,max_effective,10,10,1,3,0.05,0.95,0.8386960082132688,24,26.0,0,26.0,0,26.0,0,27.0,1
685,max_effective,10,10,1,3,0.05,0.95,0.9208404984684466,14,29.0,0,29.0,0,30.0,1,30.0,1
686,max_effective,10,10,1,3,0.05,0.95,0.6099805809570225,4,17.0,1,17.0,1,17.0,1,17.0,1
687,max_effective,10,10,1,3,0.05,0.95,0.9231047053005976,6,23.0,1,23.0,1,23.0,1,23.0,1
688,max_effective,10,10,1,3,0.05,0.95,0.8890687079877329,6,19.0,1,19.0,1,19.0,1,19.0,1
689,max_effective,10,10,1,3,0.05,0.95,0.9459203515697272,49,29.0,0,29.0,0,30.0,1,30.0,1
690,max_effective,10,10,1,3,0.05,0.95,0.8115746620320149,5,17.0,1,17.0,1,17.0,1,17.0,1
691,max_effective,10,10,1,3,0.05,0.95,0.9183052890613456,8,25.0,0,28.0,1,28.0,1,25.0,0
692,max_effective,10,10,1,3,0.05,0.95,0.8008619569587536,5,17.0,1,17.0,1,17.0,1,17.0,1
693,max_effective,10,10,1,3,0.05,0.95,0.880721245455088,7,23.0,1,23.0,1,23.0,1,23.0,1
694,max_effective,10,10,1,3,0.05,0.95,0.8720487483992061,25,28.0,1,28.0,1,28.0,1,27.0,0
695,max_effective,10,10,1,3,0.05,0.95,0.808675107196844,10,22.0,1,22.0,1,22.0,1,22.0,1
696,max_effective,10,10,1,3,0.05,0.95,0.8291008756511525,10,29.0,1,29.0,1,29.0,1,29.0,1
697,max_effective,10,10,1,3,0.05,0.95,0.7763348337785353,8,25.0,1,25.0,1,25.0,1,25.0,1
698,max_effective,10,10,1,3,0.05,0.95,0.8847076428994418,27,29.0,0,30.0,1,30.0,1,30.0,1
699,max_effective,10,10,1,3,0.05,0.95,0.9030384173009472,14,29.0,0,29.0,0,30.0,1,30.0,1
700,max_effective,10,10,1,3,0.05,0.95,0.9274991321172243,21,27.0,1,27.0,1,27.0,1,27.0,1
701,max_effective,10,10,1,3,0.05,0.95,0.862917826247925,3,16.0,1,16.0,1,16.0,1,16.0,1
702,max_effective,10,10,1,3,0.05,0.95,0.8248339412975638,11,29.0,0,29.0,0,30.0,1,30.0,1
703,max_effective,10,10,1,3,0.05,0.95,0.7212236716068036,4,16.0,1,16.0,1,16.0,1,16.0,1
704,max_effective,10,10,1,3,0.05,0.95,0.8300898250776155,4,20.0,1,20.0,1,20.0,1,20.0,1
705,max_effective,10,10,1,3,0.05,0.95,0.8315542849505937,25,25.0,0,25.0,0,28.0,0,29.0,1
706,max_effective,10,10,1,3,0.05,0.95,0.9374676895159414,12,22.0,1,22.0,1,22.0,1,18.0,0
707,max_effective,10,10,1,3,0.05,0.95,0.8320589107207924,7,27.0,1,26.0,0,26.0,0,24.0,0
708,max_effective,10,10,1,3,0.05,0.95,0.8843684344863125,16,26.0,0,27.0,0,28.0,1,27.0,0
709,max_effective,10,10,1,3,0.05,0.95,0.8135394521902287,5,25.0,1,25.0,1,25.0,1,25.0,1
710,max_effective,10,10,1,3,0.05,0.95,0.9065100402413176,11,25.0,0,26.0,0,26.0,0,27.0,1
711,max_effective,10,10,1,3,0.05,0.95,0.856300728250589,18,27.0,0,30.0,1,28.0,0,28.0,0
712,max_effective,10,10,1,3,0.05,0.95,0.9289571544101664,7,24.0,1,24.0,1,24.0,1,24.0,1
713,max_effective,10,10,1,3,0.05,0.95,0.8194784168090873,14,26.0,0,27.0,1,27.0,1,27.0,1
714,max_effective,10,10,1,3,0.05,0.95,0.881694582037095,16,29.0,0,29.0,0,30.0,1,29.0,0
715,max_effective,10,10,1,3,0.05,0.95,0.9396155720138696,8,25.0,0,25.0,0,27.0,1,27.0,1
716,max_effective,10,10,1,3,0.05,0.95,0.8200720251340651,5,23.0,1,23.0,1,23.0,1,22.0,0
717,max_effective,10,10,1,3,0.05,0.95,0.9308230218233192,15,26.0,1,26.0,1,26.0,1,26.0,1
718,max_effective,10,10,1,3,0.05,0.95,0.9217983187919228,7,26.0,1,25.0,0,24.0,0,24.0,0
719,max_effective,10,10,1,3,0.05,0.95,0.9365846029740044,32,26.0,0,26.0,0,29.0,1,29.0,1
720,max_effective,10,10,1,3,0.05,0.95,0.8919769543773042,4,24.0,1,24.0,1,24.0,1,24.0,1
721,max_effective,10,10,1,3,0.05,0.95,0.8839692913578543,32,30.0,1,30.0,1,30.0,1,28.0,0
722,max_effective,10,10,1,3,0.05,0.95,0.8287001452929451,3,15.0,1,15.0,1,15.0,1,15.0,1
723,max_effective,10,10,1,3,0.05,0.95,0.9085551340824692,34,30.0,1,30.0,1,30.0,1,30.0,1
724,max_effective,10,10,1,3,0.05,0.95,0.6735178147224641,2,11.0,1,11.0,1,11.0,1,11.0,1
725,max_effective,10,10,1,3,0.05,0.95,0.9122167496664036,13,30.0,1,30.0,1,30.0,1,30.0,1
726,max_effective,10,10,1,3,0.05,0.95,0.9389744200921526,37,30.0,1,30.0,1,29.0,0,29.0,0
727,max_effective,10,10,1,3,0.05,0.95,0.9358910225316636,47,28.0,0,28.0,0,29.0,0,30.0,1
728,max_effective,10,10,1,3,0.05,0.95,0.7698122540821298,9,24.0,1,24.0,1,24.0,1,24.0,1
729,max_effective,10,10,1,3,0.05,0.95,0.8801497813730332,15,30.0,1,30.0,1,30.0,1,30.0,1
730,max_effective,10,10,1,3,0.05,0.95,0.8549446116182668,7,23.0,1,23.0,1,23.0,1,23.0,1
731,max_effective,10,10,1,3,0.05,0.95,0.8486415391782982,3,15.0,1,15.0,1,15.0,1,15.0,1
732,max_effective,10,10,1,3,0.05,0.95,0.8601557367013789,16,27.0,0,28.0,1,28.0,1,27.0,0
733,max_effective,10,10,1,3,0.05,0.95,0.6389470213751102,7,25.0,0,26.0,1,26.0,1,25.0,0
734,max_effective,10,10,1,3,0.05,0.95,0.933319042170891,10,29.0,1,29.0,1,29.0,1,29.0,1
735,max_effective,10,10,1,3,0.05,0.95,0.7433573203651073,5,17.0,1,17.0,1,17.0,1,17.0,1
736,max_effective,10,10,1,3,0.05,0.95,0.8878367192424772,13,26.0,0,26.0,0,25.0,0,27.0,1
737,max_effective,10,10,1,3,0.05,0.95,0.8319759850823254,9,23.0,1,23.0,1,23.0,1,23.0,1
738,max_effective,10,10,1,3,0.05,0.95,0.9370071127826376,27,30.0,1,30.0,1,30.0,1,30.0,1
739,max_effective,10,10,1,3,0.05,0.95,0.8660064031959425,11,30.0,1,30.0,1,30.0,1,29.0,0
740,max_effective,10,10,1,3,0.05,0.95,0.9384208874531228,18,25.0,0,26.0,0,30.0,1,29.0,0
741,max_effective,10,10,1,3,0.05,0.95,0.8968232706064346,17,29.0,1,29.0,1,29.0,1,29.0,1
742,max_effective,10,10,1,3,0.05,0.95,0.9331035313202412,3,16.0,1,16.0,1,16.0,1,16.0,1
743,max_effective,10,10,1,3,0.05,0.95,0.74752460201004,4,20.0,1,20.0,1,20.0,1,20.0,1
744,max_effective,10,10,1,3,0.05,0.95,0.9369079885893614,13,28.0,0,27.0,0,29.0,1,29.0,1
745,max_effective,10,10,1,3,0.05,0.95,0.9067942615813118,5,23.0,1,23.0,1,23.0,1,23.0,1
746,max_effective,10,10,1,3,0.05,0.95,0.8919058623181206,15,25.0,0,25.0,0,25.0,0,28.0,1
747,max_effective,10,10,1,3,0.05,0.95,0.7486234420476648,6,27.0,1,27.0,1,26.0,0,26.0,0
748,max_effective,10,10,1,3,0.05,0.95,0.7138951892395977,15,25.0,0,26.0,0,26.0,0,27.0,1
749,max_effective,10,10,1,3,0.05,0.95,0.7583282519329069,4,14.0,1,14.0,1,14.0,1,14.0,1
750,max_effective,10,10,1,3,0.05,0.95,0.9166530388946984,3,15.0,1,15.0,1,15.0,1,15.0,1
751,max_effective,10,10,1,3,0.05,0.95,0.6850377365363776,2,11.0,1,11.0,1,11.0,1,11.0,1
752,max_effective,10,10,1,3,0.05,0.95,0.8888800105049897,9,25.0,1,24.0,0,25.0,1,25.0,1
753,max_effective,10,10,1,3,0.05,0.95,0.9126571963221272,9,29.0,1,29.0,1,29.0,1,29.0,1
754,max_effective,10,10,1,3,0.05,0.95,0.8982315640750383,20,27.0,0,28.0,0,30.0,1,30.0,1
755,max_effective,10,10,1,3,0.05,0.95,0.8548996100939426,4,23.0,1,23.0,1,23.0,1,22.0,0
756,max_effective,10,10,1,3,0.05,0.95,0.940809959358154,31,27.0,0,28.0,0,30.0,1,29.0,0
757,max_effective,10,10,1,3,0.05,0.95,0.8610333054240603,18,28.0,0,28.0,0,27.0,0,29.0,1
758,max_effective,10,10,1,3,0.05,0.95,0.859625857049449,6,21.0,1,21.0,1,21.0,1,21.0,1
759,max_effective,10,10,1,3,0.05,0.95,0.931301371478778,11,28.0,1,26.0,0,28.0,1,28.0,1
760,max_effective,10,10,1,3,0.05,0.95,0.691469461462981,6,20.0,1,20.0,1,20.0,1,20.0,1
761,max_effective,10,10,1,3,0.05,0.95,0.8911708318250995,4,19.0,1,19.0,1,19.0,1,19.0,1
762,max_effective,10,10,1,3,0.05,0.95,0.9202790517641782,54,30.0,1,30.0,1,30.0,1,30.0,1
763,max_effective,10,10,1,3,0.05,0.95,0.8139520742564123,7,25.0,0,26.0,1,25.0,0,26.0,1
764,max_effective,10,10,1,3,0.05,0.95,0.8316137515422181,9,25.0,1,25.0,1,25.0,1,24.0,0
765,max_effective,10,10,1,3,0.05,0.95,0.885534666596889,18,24.0,0,27.0,0,29.0,0,30.0,1
766,max_effective,10,10,1,3,0.05,0.95,0.9473017573664644,20,28.0,1,28.0,1,28.0,1,27.0,0
767,max_effective,10,10,1,3,0.05,0.95,0.906321593864294,7,28.0,1,26.0,0,27.0,0,25.0,0
768,max_effective,10,10,1,3,0.05,0.95,0.8787963349629506,13,27.0,1,27.0,1,27.0,1,26.0,0
769,max_effective,10,10,1,3,0.05,0.95,0.7692378982124691,4,15.0,1,15.0,1,15.0,1,15.0,1
770,max_effective,10,10,1,3,0.05,0.95,0.7924625360144323,5,21.0,1,21.0,1,21.0,1,21.0,1
771,max_effective,10,10,1,3,0.05,0.95,0.9044649269803476,4,18.0,1,18.0,1,18.0,1,18.0,1
772,max_effective,10,10,1,3,0.05,0.95,0.9406984564171654,25,28.0,0,28.0,0,29.0,1,29.0,1
773,max_effective,10,10,1,3,0.05,0.95,0.7482563731430698,3,18.0,1,18.0,1,18.0,1,18.0,1
774,max_effective,10,10,1,3,0.05,0.95,0.919751263255953,8,28.0,1,28.0,1,24.0,0,24.0,0
775,max_effective,10,10,1,3,0.05,0.95,0.7636118884123639,5,17.0,1,17.0,1,17.0,1,17.0,1
776,max_effective,10,10,1,3,0.05,0.95,0.7074551956804652,6,24.0,1,24.0,1,24.0,1,24.0,1
777,max_effective,10,10,1,3,0.05,0.95,0.9161886417326964,8,23.0,1,23.0,1,23.0,1,23.0,1
778,max_effective,10,10,1,3,0.05,0.95,0.9302586595116304,18,28.0,0,27.0,0,29.0,1,27.0,0
779,max_effective,10,10,1,3,0.05,0.95,0.9035199177994384,7,29.0,1,29.0,1,27.0,0,27.0,0
780,max_effective,10,10,1,3,0.05,0.95,0.9400198002957534,51,24.0,0,26.0,0,30.0,1,30.0,1
781,max_effective,10,10,1,3,0.05,0.95,0.9258289590461825,23,28.0,0,28.0,0,29.0,1,28.0,0
782,max_effective,10,10,1,3,0.05,0.95,0.8144656869521566,10,26.0,0,27.0,0,28.0,1,28.0,1
783,max_effective,10,10,1,3,0.05,0.95,0.7969806734790038,3,16.0,1,16.0,1,16.0,1,16.0,1
784,max_effective,10,10,1,3,0.05,0.95,0.9478951863064164,33,27.0,0,29.0,0,30.0,1,30.0,1
785,max_effective,10,10,1,3,0.05,0.95,0.7827940723720596,2,13.0,1,13.0,1,13.0,1,13.0,1
786,max_effective,10,10,1,3,0.05,0.95,0.8639421558000383,9,26.0,0,26.0,0,28.0,1,28.0,1
787,max_effective,10,10,1,3,0.05,0.95,0.7539070417602755,6,25.0,1,25.0,1,24.0,0,24.0,0
788,max_effective,10,10,1,3,0.05,0.95,0.8478000746379465,5,20.0,1,20.0,1,20.0,1,20.0,1
789,max_effective,10,10,1,3,0.05,0.95,0.7534602161361584,2,13.0,1,13.0,1,13.0,1,13.0,1
790,max_effective,10,10,1,3,0.05,0.95,0.8322486405542296,12,25.0,0,26.0,0,27.0,0,30.0,1
791,max_effective,10,10,1,3,0.05,0.95,0.9474265249156756,8,28.0,0,28.0,0,26.0,0,29.0,1
792,max_effective,10,10,1,3,0.05,0.95,0.844218516612129,12,29.0,0,29.0,0,30.0,1,29.0,0
793,max_effective,10,10,1,3,0.05,0.95,0.8446465555093903,13,25.0,0,26.0,0,27.0,0,28.0,1
794,max_effective,10,10,1,3,0.05,0.95,0.9479959868222252,43,28.0,0,29.0,0,30.0,1,30.0,1
795,max_effective,10,10,1,3,0.05,0.95,0.9493867854372228,16,27.0,0,28.0,1,28.0,1,28.0,1
796,max_effective,10,10,1,3,0.05,0.95,0.899691475650998,19,29.0,0,30.0,1,30.0,1,30.0,1
797,max_effective,10,10,1,3,0.05,0.95,0.9178228595540529,35,28.0,0,29.0,0,30.0,1,30.0,1
798,max_effective,10,10,1,3,0.05,0.95,0.8919691276883427,8,23.0,1,23.0,1,23.0,1,23.0,1
799,max_effective,10,10,1,3,0.05,0.95,0.931581655363223,20,29.0,1,29.0,1,29.0,1,29.0,1
800,max_effective,10,10,1,3,0.05,0.95,0.906119250294572,2,13.0,1,13.0,1,13.0,1,13.0,1
801,max_effective,10,10,1,3,0.05,0.95,0.8929761575791911,7,24.0,1,24.0,1,24.0,1,24.0,1
802,max_effective,10,10,1,3,0.05,0.95,0.8066036629604024,8,25.0,1,24.0,0,23.0,0,25.0,1
803,max_effective,10,10,1,3,0.05,0.95,0.90300118337046,14,27.0,1,27.0,1,27.0,1,26.0,0
804,max_effective,10,10,1,3,0.05,0.95,0.8666871470075793,6,22.0,1,22.0,1,22.0,1,22.0,1
805,max_effective,10,10,1,3,0.05,0.95,0.9328189459481162,13,30.0,1,30.0,1,28.0,0,30.0,1
806,max_effective,10,10,1,3,0.05,0.95,0.9314537633089078,3,17.0,1,17.0,1,17.0,1,17.0,1
807,max_effective,10,10,1,3,0.05,0.95,0.9350541440906038,24,28.0,0,29.0,0,30.0,1,30.0,1
808,max_effective,10,10,1,3,0.05,0.95,0.933855362293646,16,30.0,1,30.0,1,30.0,1,30.0,1
809,max_effective,10,10,1,3,0.05,0.95,0.8879121411577804,19,29.0,1,29.0,1,29.0,1,28.0,0
810,max_effective,10,10,1,3,0.05,0.95,0.8684914967001961,5,21.0,1,21.0,1,21.0,1,21.0,1
811,max_effective,10,10,1,3,0.05,0.95,0.9300246700744752,15,29.0,1,29.0,1,29.0,1,29.0,1
812,max_effective,10,10,1,3,0.05,0.95,0.927329403926673,11,30.0,1,29.0,0,28.0,0,26.0,0
813,max_effective,10,10,1,3,0.05,0.95,0.868427839151918,15,27.0,0,29.0,0,29.0,0,30.0,1
814,max_effective,10,10,1,3,0.05,0.95,0.8585668314311278,10,25.0,1,25.0,1,25.0,1,25.0,1
815,max_effective,10,10,1,3,0.05,0.95,0.8601913325557407,6,29.0,1,29.0,1,29.0,1,27.0,0
816,max_effective,10,10,1,3,0.05,0.95,0.92910955227003,35,27.0,0,27.0,0,29.0,1,29.0,1
817,max_effective,10,10,1,3,0.05,0.95,0.9420860888333944,21,29.0,0,30.0,1,30.0,1,29.0,0
818,max_effective,10,10,1,3,0.05,0.95,0.8860991402847286,6,24.0,1,24.0,1,24.0,1,24.0,1
819,max_effective,10,10,1,3,0.05,0.95,0.8842511027385851,16,25.0,0,24.0,0,30.0,1,28.0,0
820,max_effective,10,10,1,3,0.05,0.95,0.8834431076590962,13,30.0,1,30.0,1,30.0,1,30.0,1
821,max_effective,10,10,1,3,0.05,0.95,0.8998742156086094,10,25.0,1,25.0,1,25.0,1,24.0,0
822,max_effective,10,10,1,3,0.05,0.95,0.8845592323326836,18,24.0,0,23.0,0,29.0,1,26.0,0
823,max_effective,10,10,1,3,0.05,0.95,0.9141495703499116,23,30.0,1,30.0,1,30.0,1,30.0,1
824,max_effective,10,10,1,3,0.05,0.95,0.946510936923704,13,29.0,0,29.0,0,30.0,1,30.0,1
825,max_effective,10,10,1,3,0.05,0.95,0.8170750381678751,4,17.0,1,17.0,1,17.0,1,17.0,1
826,max_effective,10,10,1,3,0.05,0.95,0.8046906288727279,5,23.0,1,23.0,1,23.0,1,23.0,1
827,max_effective,10,10,1,3,0.05,0.95,0.8524835125224633,6,24.0,1,24.0,1,24.0,1,24.0,1
828,max_effective,10,10,1,3,0.05,0.95,0.9411084480988896,32,28.0,0,28.0,0,30.0,1,30.0,1
829,max_effective,10,10,1,3,0.05,0.95,0.9001722581703301,6,20.0,1,20.0,1,20.0,1,20.0,1
830,max_effective,10,10,1,3,0.05,0.95,0.945013643090986,27,29.0,0,29.0,0,30.0,1,30.0,1
831,max_effective,10,10,1,3,0.05,0.95,0.7382136027236228,7,20.0,1,20.0,1,20.0,1,20.0,1
832,max_effective,10,10,1,3,0.05,0.95,0.6501296734110277,3,17.0,1,17.0,1,17.0,1,17.0,1
833,max_effective,10,10,1,3,0.05,0.95,0.8702321865812968,6,22.0,1,22.0,1,22.0,1,22.0,1
834,max_effective,10,10,1,3,0.05,0.95,0.908863740195734,12,30.0,1,30.0,1,30.0,1,29.0,0
835,max_effective,10,10,1,3,0.05,0.95,0.79506984950382,13,24.0,1,23.0,0,22.0,0,24.0,1
836,max_effective,10,10,1,3,0.05,0.95,0.8791678816981489,6,22.0,1,22.0,1,22.0,1,22.0,1
837,max_effective,10,10,1,3,0.05,0.95,0.9003930940623263,7,27.0,1,27.0,1,25.0,0,25.0,0
838,max_effective,10,10,1,3,0.05,0.95,0.8891774523763601,12,26.0,0,27.0,0,26.0,0,28.0,1
839,max_effective,10,10,1,3,0.05,0.95,0.815556342644154,6,23.0,1,23.0,1,23.0,1,23.0,1
840,max_effective,10,10,1,3,0.05,0.95,0.8498593607071385,9,23.0,0,24.0,1,23.0,0,22.0,0
841,max_effective,10,10,1,3,0.05,0.95,0.9229603340340972,8,26.0,0,27.0,0,28.0,1,24.0,0
842,max_effective,10,10,1,3,0.05,0.95,0.7353995782119541,7,28.0,1,28.0,1,26.0,0,27.0,0
843,max_effective,10,10,1,3,0.05,0.95,0.939370148835449,18,27.0,0,28.0,0,29.0,1,29.0,1
844,max_effective,10,10,1,3,0.05,0.95,0.8953212688487345,8,26.0,1,26.0,1,25.0,0,25.0,0
845,max_effective,10,10,1,3,0.05,0.95,0.8724874520576256,8,27.0,0,27.0,0,28.0,0,29.0,1
846,max_effective,10,10,1,3,0.05,0.95,0.9214124075387016,5,22.0,1,22.0,1,22.0,1,22.0,1
847,max_effective,10,10,1,3,0.05,0.95,0.8793973612636207,13,28.0,0,28.0,0,29.0,1,29.0,1
848,max_effective,10,10,1,3,0.05,0.95,0.9499144844107544,8,22.0,1,22.0,1,22.0,1,22.0,1
849,max_effective,10,10,1,3,0.05,0.95,0.8723649706467972,16,25.0,0,26.0,0,28.0,1,28.0,1
850,max_effective,10,10,1,3,0.05,0.95,0.8181399891740382,12,27.0,0,27.0,0,27.0,0,30.0,1
851,max_effective,10,10,1,3,0.05,0.95,0.9185956554165732,29,29.0,0,30.0,1,30.0,1,30.0,1
852,max_effective,10,10,1,3,0.05,0.95,0.9157891439484208,18,23.0,0,23.0,0,26.0,0,30.0,1
853,max_effective,10,10,1,3,0.05,0.95,0.791006944731566,3,14.0,1,14.0,1,14.0,1,14.0,1
854,max_effective,10,10,1,3,0.05,0.95,0.8508673435973045,6,23.0,1,23.0,1,23.0,1,23.0,1
855,max_effective,10,10,1,3,0.05,0.95,0.7307552315432997,5,18.0,1,18.0,1,18.0,1,18.0,1
856,max_effective,10,10,1,3,0.05,0.95,0.9180648508353996,15,27.0,0,27.0,0,28.0,1,27.0,0
857,max_effective,10,10,1,3,0.05,0.95,0.9109413209956684,9,27.0,1,27.0,1,27.0,1,27.0,1
858,max_effective,10,10,1,3,0.05,0.95,0.9410662578247494,36,30.0,1,30.0,1,29.0,0,29.0,0
859,max_effective,10,10,1,3,0.05,0.95,0.8200657987557,8,26.0,1,25.0,0,24.0,0,26.0,1
860,max_effective,10,10,1,3,0.05,0.95,0.9168598451949744,13,28.0,1,28.0,1,28.0,1,28.0,1
861,max_effective,10,10,1,3,0.05,0.95,0.91739590330963,7,20.0,1,20.0,1,20.0,1,20.0,1
862,max_effective,10,10,1,3,0.05,0.95,0.7887767183632383,12,27.0,1,27.0,1,26.0,0,26.0,0
863,max_effective,10,10,1,3,0.05,0.95,0.9030411494674202,15,28.0,0,28.0,0,30.0,1,28.0,0
864,max_effective,10,10,1,3,0.05,0.95,0.9282426513164642,25,29.0,0,29.0,0,30.0,1,29.0,0
865,max_effective,10,10,1,3,0.05,0.95,0.9066552182475168,4,24.0,1,24.0,1,24.0,1,24.0,1
866,max_effective,10,10,1,3,0.05,0.95,0.9323947066954018,16,27.0,0,27.0,0,30.0,1,30.0,1
867,max_effective,10,10,1,3,0.05,0.95,0.8420823655356489,4,17.0,1,17.0,1,17.0,1,17.0,1
868,max_effective,10,10,1,3,0.05,0.95,0.9452104278571298,30,30.0,1,30.0,1,30.0,1,30.0,1
869,max_effective,10,10,1,3,0.05,0.95,0.9401769377192148,4,18.0,1,18.0,1,18.0,1,18.0,1
870,max_effective,10,10,1,3,0.05,0.95,0.9090747102843046,35,27.0,0,28.0,1,28.0,1,28.0,1
871,max_effective,10,10,1,3,0.05,0.95,0.9159143928137472,18,30.0,1,30.0,1,30.0,1,30.0,1
872,max_effective,10,10,1,3,0.05,0.95,0.8262371883459284,8,28.0,1,28.0,1,27.0,0,28.0,1
873,max_effective,10,10,1,3,0.05,0.95,0.9249875857166182,14,27.0,1,27.0,1,27.0,1,27.0,1
874,max_effective,10,10,1,3,0.05,0.95,0.8153781988166973,7,23.0,1,23.0,1,23.0,1,23.0,1
875,max_effective,10,10,1,3,0.05,0.95,0.9137607572612544,42,28.0,0,29.0,1,28.0,0,27.0,0
876,max_effective,10,10,1,3,0.05,0.95,0.9114866039962436,13,27.0,1,27.0,1,27.0,1,27.0,1
877,max_effective,10,10,1,3,0.05,0.95,0.9317790632859084,13,24.0,0,26.0,0,29.0,1,29.0,1
878,max_effective,10,10,1,3,0.05,0.95,0.7504142828831862,3,18.0,1,18.0,1,18.0,1,18.0,1
879,max_effective,10,10,1,3,0.05,0.95,0.9318447732374452,20,29.0,1,29.0,1,29.0,1,29.0,1
880,max_effective,10,10,1,3,0.05,0.95,0.8342772550185648,5,19.0,1,19.0,1,19.0,1,19.0,1
881,max_effective,10,10,1,3,0.05,0.95,0.823692516061983,4,20.0,1,20.0,1,20.0,1,20.0,1
882,max_effective,10,10,1,3,0.05,0.95,0.9356787257637038,19,30.0,1,30.0,1,30.0,1,30.0,1
883,max_effective,10,10,1,3,0.05,0.95,0.9378522297439456,17,28.0,0,28.0,0,29.0,1,29.0,1
884,max_effective,10,10,1,3,0.05,0.95,0.9464692819427302,22,27.0,0,27.0,0,28.0,0,29.0,1
885,max_effective,10,10,1,3,0.05,0.95,0.8634986461089748,5,21.0,1,21.0,1,21.0,1,21.0,1
886,max_effective,10,10,1,3,0.05,0.95,0.941463373579185,16,27.0,0,28.0,0,30.0,1,30.0,1
887,max_effective,10,10,1,3,0.05,0.95,0.8010594401233618,6,24.0,1,24.0,1,24.0,1,24.0,1
888,max_effective,10,10,1,3,0.05,0.95,0.8779631499885909,4,19.0,1,19.0,1,19.0,1,19.0,1
889,max_effective,10,10,1,3,0.05,0.95,0.9410050918118956,26,25.0,0,25.0,0,27.0,1,27.0,1
890,max_effective,10,10,1,3,0.05,0.95,0.8573100471378531,6,20.0,1,20.0,1,20.0,1,20.0,1
891,max_effective,10,10,1,3,0.05,0.95,0.9119747217272312,7,27.0,0,27.0,0,26.0,0,28.0,1
892,max_effective,10,10,1,3,0.05,0.95,0.9430347470487216,22,29.0,0,29.0,0,30.0,1,29.0,0
893,max_effective,10,10,1,3,0.05,0.95,0.9320690451478651,5,21.0,1,21.0,1,21.0,1,21.0,1
894,max_effective,10,10,1,3,0.05,0.95,0.7475210179348436,13,26.0,0,27.0,1,27.0,1,27.0,1
895,max_effective,10,10,1,3,0.05,0.95,0.6554033465942365,4,18.0,1,18.0,1,18.0,1,18.0,1
896,max_effective,10,10,1,3,0.05,0.95,0.935621398298774,9,28.0,1,28.0,1,28.0,1,28.0,1
897,max_effective,10,10,1,3,0.05,0.95,0.9450394286709134,84,24.0,0,27.0,0,29.0,0,30.0,1
898,max_effective,10,10,1,3,0.05,0.95,0.8686498665508753,5,17.0,1,17.0,1,17.0,1,17.0,1
899,max_effective,10,10,1,3,0.05,0.95,0.8034485731191773,5,22.0,1,22.0,1,22.0,1,22.0,1
900,max_effective,10,10,1,3,0.05,0.95,0.9413767332972494,38,27.0,0,28.0,0,30.0,1,30.0,1
901,max_effective,10,10,1,3,0.05,0.95,0.9348775247772942,2,13.0,1,13.0,1,13.0,1,13.0,1
902,max_effective,10,10,1,3,0.05,0.95,0.8718685851524423,8,27.0,1,26.0,0,25.0,0,27.0,1
903,max_effective,10,10,1,3,0.05,0.95,0.6864356993854633,3,17.0,1,17.0,1,17.0,1,17.0,1
904,max_effective,10,10,1,3,0.05,0.95,0.8366367408610342,18,26.0,0,27.0,0,27.0,0,30.0,1
905,max_effective,10,10,1,3,0.05,0.95,0.919252795682872,12,23.0,1,23.0,1,23.0,1,23.0,1
906,max_effective,10,10,1,3,0.05,0.95,0.8477780754806266,9,22.0,1,22.0,1,22.0,1,22.0,1
907,max_effective,10,10,1,3,0.05,0.95,0.8502221563948629,3,17.0,1,17.0,1,17.0,1,17.0,1
908,max_effective,10,10,1,3,0.05,0.95,0.9248214861362688,6,22.0,1,22.0,1,22.0,1,22.0,1
909,max_effective,10,10,1,3,0.05,0.95,0.8171386052885945,11,27.0,0,28.0,0,29.0,1,27.0,0
910,max_effective,10,10,1,3,0.05,0.95,0.8596400928487383,9,26.0,0,27.0,0,28.0,1,28.0,1
911,max_effective,10,10,1,3,0.05,0.95,0.8929504630769548,15,29.0,1,29.0,1,29.0,1,29.0,1
912,max_effective,10,10,1,3,0.05,0.95,0.9021226239669023,25,27.0,0,27.0,0,30.0,1,30.0,1
913,max_effective,10,10,1,3,0.05,0.95,0.9219658207699548,5,22.0,1,22.0,1,22.0,1,22.0,1
914,max_effective,10,10,1,3,0.05,0.95,0.9063058185081002,6,25.0,1,25.0,1,25.0,1,25.0,1
915,max_effective,10,10,1,3,0.05,0.95,0.7678983499298712,9,29.0,1,29.0,1,29.0,1,28.0,0
916,max_effective,10,10,1,3,0.05,0.95,0.939327291326058,6,17.0,1,17.0,1,17.0,1,17.0,1
917,max_effective,10,10,1,3,0.05,0.95,0.930683101696368,8,27.0,0,28.0,1,27.0,0,27.0,0
918,max_effective,10,10,1,3,0.05,0.95,0.8571767477119441,23,26.0,0,27.0,0,28.0,0,30.0,1
919,max_effective,10,10,1,3,0.05,0.95,0.8995425225179867,17,29.0,0,29.0,0,30.0,1,30.0,1
920,max_effective,10,10,1,3,0.05,0.95,0.7860055235521187,7,28.0,0,28.0,0,28.0,0,29.0,1
921,max_effective,10,10,1,3,0.05,0.95,0.9470890920638382,12,28.0,0,28.0,0,29.0,0,30.0,1
922,max_effective,10,10,1,3,0.05,0.95,0.8158077883315679,4,19.0,1,19.0,1,19.0,1,19.0,1
923,max_effective,10,10,1,3,0.05,0.95,0.8807578237955591,8,24.0,1,24.0,1,24.0,1,23.0,0
924,max_effective,10,10,1,3,0.05,0.95,0.9344231587792988,15,27.0,0,27.0,0,29.0,0,30.0,1
925,max_effective,10,10,1,3,0.05,0.95,0.9375973141134516,8,28.0,1,27.0,0,26.0,0,26.0,0
926,max_effective,10,10,1,3,0.05,0.95,0.8815167909917117,21,25.0,0,26.0,0,29.0,1,29.0,1
927,max_effective,10,10,1,3,0.05,0.95,0.9212886880843336,5,24.0,1,24.0,1,24.0,1,24.0,1
928,max_effective,10,10,1,3,0.05,0.95,0.9312071600045848,11,27.0,0,28.0,0,29.0,1,28.0,0
929,max_effective,10,10,1,3,0.05,0.95,0.8085572317579186,14,25.0,1,25.0,1,25.0,1,24.0,0
930,max_effective,10,10,1,3,0.05,0.95,0.8831739429618122,7,22.0,1,22.0,1,22.0,1,22.0,1
931,max_effective,10,10,1,3,0.05,0.95,0.9158310491232434,12,27.0,1,27.0,1,27.0,1,26.0,0
932,max_effective,10,10,1,3,0.05,0.95,0.7298447048039043,4,16.0,1,16.0,1,16.0,1,16.0,1
933,max_effective,10,10,1,3,0.05,0.95,0.8672677115615913,3,15.0,1,15.0,1,15.0,1,15.0,1
934,max_effective,10,10,1,3,0.05,0.95,0.8802518538193509,17,29.0,0,29.0,0,29.0,0,30.0,1
935,max_effective,10,10,1,3,0.05,0.95,0.8639418537742724,22,28.0,0,28.0,0,29.0,1,29.0,1
936,max_effective,10,10,1,3,0.05,0.95,0.9357339520279598,7,24.0,1,24.0,1,24.0,1,24.0,1
937,max_effective,10,10,1,3,0.05,0.95,0.8509995783022797,3,16.0,1,16.0,1,16.0,1,16.0,1
938,max_effective,10,10,1,3,0.05,0.95,0.8941485772801737,6,18.0,1,18.0,1,18.0,1,18.0,1
939,max_effective,10,10,1,3,0.05,0.95,0.8959848961934208,13,27.0,1,27.0,1,27.0,1,27.0,1
940,max_effective,10,10,1,3,0.05,0.95,0.9054266957374248,8,24.0,1,24.0,1,24.0,1,24.0,1
941,max_effective,10,10,1,3,0.05,0.95,0.8735411118672345,31,27.0,0,28.0,0,29.0,1,29.0,1
942,max_effective,10,10,1,3,0.05,0.95,0.9252069206653022,15,27.0,0,28.0,1,28.0,1,28.0,1
943,max_effective,10,10,1,3,0.05,0.95,0.9409916567976592,25,29.0,0,30.0,1,30.0,1,30.0,1
944,max_effective,10,10,1,3,0.05,0.95,0.934322857568728,11,27.0,0,25.0,0,28.0,1,27.0,0
945,max_effective,10,10,1,3,0.05,0.95,0.9351549302176304,19,28.0,0,28.0,0,30.0,1,30.0,1
946,max_effective,10,10,1,3,0.05,0.95,0.8741952733777635,7,28.0,1,28.0,1,28.0,1,28.0,1
947,max_effective,10,10,1,3,0.05,0.95,0.9122525049396216,29,28.0,0,29.0,1,29.0,1,29.0,1
948,max_effective,10,10,1,3,0.05,0.95,0.8799921246503256,8,26.0,1,26.0,1,25.0,0,26.0,1
949,max_effective,10,10,1,3,0.05,0.95,0.9173424016111438,12,30.0,1,30.0,1,30.0,1,30.0,1
950,max_effective,10,10,1,3,0.05,0.95,0.860527525593079,11,23.0,1,23.0,1,23.0,1,23.0,1
951,max_effective,10,10,1,3,0.05,0.95,0.9174333492064533,9,27.0,0,28.0,1,27.0,0,26.0,0
952,max_effective,10,10,1,3,0.05,0.95,0.8779538795564,20,25.0,0,26.0,1,26.0,1,22.0,0
953,max_effective,10,10,1,3,0.05,0.95,0.8284580002861313,8,24.0,1,24.0,1,23.0,0,24.0,1
954,max_effective,10,10,1,3,0.05,0.95,0.9042969026267976,11,27.0,0,28.0,0,29.0,1,28.0,0
955,max_effective,10,10,1,3,0.05,0.95,0.8979276742152631,20,28.0,0,28.0,0,28.0,0,30.0,1
956,max_effective,10,10,1,3,0.05,0.95,0.9376857885613517,35,26.0,0,28.0,0,30.0,1,30.0,1
957,max_effective,10,10,1,3,0.05,0.95,0.9412310413324022,13,27.0,0,27.0,0,30.0,1,30.0,1
958,max_effective,10,10,1,3,0.05,0.95,0.8541355024502069,10,27.0,1,27.0,1,26.0,0,26.0,0
959,max_effective,10,10,1,3,0.05,0.95,0.8924942619692153,7,27.0,0,27.0,0,28.0,1,28.0,1
960,max_effective,10,10,1,3,0.05,0.95,0.7740786670626404,6,17.0,1,17.0,1,17.0,1,17.0,1
961,max_effective,10,10,1,3,0.05,0.95,0.8536027459721138,15,29.0,0,29.0,0,29.0,0,30.0,1
962,max_effective,10,10,1,3,0.05,0.95,0.9003333394732767,18,28.0,0,29.0,0,29.0,0,30.0,1
963,max_effective,10,10,1,3,0.05,0.95,0.924174147822092,23,28.0,0,28.0,0,29.0,0,30.0,1
964,max_effective,10,10,1,3,0.05,0.95,0.9482897302019292,42,29.0,0,30.0,1,28.0,0,27.0,0
965,max_effective,10,10,1,3,0.05,0.95,0.8715945140132737,2,13.0,1,13.0,1,13.0,1,13.0,1
966,max_effective,10,10,1,3,0.05,0.95,0.8769906821008224,8,27.0,1,27.0,1,27.0,1,27.0,1
967,max_effective,10,10,1,3,0.05,0.95,0.9215249145431226,18,28.0,0,28.0,0,28.0,0,30.0,1
968,max_effective,10,10,1,3,0.05,0.95,0.7455509680692202,3,16.0,1,16.0,1,16.0,1,16.0,1
969,max_effective,10,10,1,3,0.05,0.95,0.7751367110775914,5,18.0,1,18.0,1,18.0,1,18.0,1
970,max_effective,10,10,1,3,0.05,0.95,0.8152203046004788,11,26.0,0,25.0,0,28.0,1,25.0,0
971,max_effective,10,10,1,3,0.05,0.95,0.8692829721404856,5,21.0,1,21.0,1,21.0,1,21.0,1
972,max_effective,10,10,1,3,0.05,0.95,0.9061959955730726,8,21.0,1,21.0,1,21.0,1,21.0,1
973,max_effective,10,10,1,3,0.05,0.95,0.7037048521882285,9,24.0,1,24.0,1,24.0,1,24.0,1
974,max_effective,10,10,1,3,0.05,0.95,0.9003713094487311,6,24.0,1,24.0,1,23.0,0,24.0,1
975,max_effective,10,10,1,3,0.05,0.95,0.8575194822005584,10,22.0,1,22.0,1,22.0,1,22.0,1
976,max_effective,10,10,1,3,0.05,0.95,0.853849800751329,7,24.0,1,24.0,1,24.0,1,24.0,1
977,max_effective,10,10,1,3,0.05,0.95,0.8770986250626919,30,25.0,0,25.0,0,27.0,0,28.0,1
978,max_effective,10,10,1,3,0.05,0.95,0.9257819195376262,16,27.0,0,28.0,0,30.0,1,30.0,1
979,max_effective,10,10,1,3,0.05,0.95,0.9440799403748296,38,28.0,0,29.0,0,30.0,1,26.0,0
980,max_effective,10,10,1,3,0.05,0.95,0.8551807925263044,6,21.0,1,21.0,1,21.0,1,21.0,1
981,max_effective,10,10,1,3,0.05,0.95,0.8388751014755182,8,25.0,1,25.0,1,25.0,1,24.0,0
982,max_effective,10,10,1,3,0.05,0.95,0.704592389150688,4,17.0,1,17.0,1,17.0,1,17.0,1
983,max_effective,10,10,1,3,0.05,0.95,0.9284823775079318,8,30.0,1,30.0,1,30.0,1,29.0,0
984,max_effective,10,10,1,3,0.05,0.95,0.8981866825938568,12,27.0,1,27.0,1,26.0,0,27.0,1
985,max_effective,10,10,1,3,0.05,0.95,0.7552068167170272,7,18.0,1,18.0,1,18.0,1,18.0,1
986,max_effective,10,10,1,3,0.05,0.95,0.8667366997442609,19,29.0,0,29.0,0,29.0,0,30.0,1
987,max_effective,10,10,1,3,0.05,0.95,0.6737356677143473,2,11.0,1,11.0,1,11.0,1,11.0,1
988,max_effective,10,10,1,3,0.05,0.95,0.8688998878870398,6,28.0,1,28.0,1,27.0,0,28.0,1
989,max_effective,10,10,1,3,0.05,0.95,0.8851416481252362,9,30.0,1,30.0,1,30.0,1,30.0,1
990,max_effective,10,10,1,3,0.05,0.95,0.842648584172766,9,27.0,0,28.0,0,29.0,1,29.0,1
991,max_effective,10,10,1,3,0.05,0.95,0.917749456857618,6,21.0,1,21.0,1,21.0,1,21.0,1
992,max_effective,10,10,1,3,0.05,0.95,0.8192960550117515,9,25.0,1,24.0,0,25.0,1,24.0,0
993,max_effective,10,10,1,3,0.05,0.95,0.8871578916357549,9,29.0,1,29.0,1,27.0,0,28.0,0
994,max_effective,10,10,1,3,0.05,0.95,0.9270899689818032,13,30.0,1,30.0,1,30.0,1,30.0,1
995,max_effective,10,10,1,3,0.05,0.95,0.8654717706164717,19,24.0,0,25.0,0,27.0,0,29.0,1
996,max_effective,10,10,1,3,0.05,0.95,0.8878950934501912,10,29.0,0,29.0,0,30.0,1,29.0,0
997,max_effective,10,10,1,3,0.05,0.95,0.7548025013897909,12,29.0,0,29.0,0,30.0,1,29.0,0
998,max_effective,10,10,1,3,0.05,0.95,0.5369461393445062,2,11.0,1,11.0,1,11.0,1,11.0,1
999,max_effective,10,10,1,3,0.05,0.95,0.6932175589848056,4,13.0,1,13.0,1,13.0,1,13.0,1
1000,max_effective,10,10,1,3,0.05,0.95,0.8488064885507205,9,24.0,0,25.0,1,25.0,1,25.0,1
1001,max_effective,10,10,1,3,0.05,0.95,0.7872050425116601,29,26.0,0,27.0,0,27.0,0,28.0,1
1002,max_effective,10,10,1,3,0.05,0.95,0.9317121057513438,31,29.0,0,30.0,1,30.0,1,30.0,1
1003,max_effective,10,10,1,3,0.05,0.95,0.89210974647931,13,30.0,1,30.0,1,30.0,1,30.0,1
1004,max_effective,10,10,1,3,0.05,0.95,0.931117066903921,7,26.0,1,25.0,0,24.0,0,26.0,1
1005,max_effective,10,10,1,3,0.05,0.95,0.8241186398768792,9,26.0,0,27.0,0,29.0,1,28.0,0
1006,max_effective,10,10,1,3,0.05,0.95,0.8451114592708969,6,28.0,1,28.0,1,28.0,1,27.0,0
1007,max_effective,10,10,1,3,0.05,0.95,0.8489290648855851,10,23.0,1,23.0,1,23.0,1,23.0,1
1008,max_effective,10,10,1,3,0.05,0.95,0.7126197995947141,11,23.0,0,25.0,1,25.0,1,24.0,0
1009,max_effective,10,10,1,3,0.05,0.95,0.9086789531019668,28,29.0,0,29.0,0,30.0,1,29.0,0
1010,max_effective,10,10,1,3,0.05,0.95,0.9429827304720696,6,27.0,1,27.0,1,25.0,0,25.0,0
1011,max_effective,10,10,1,3,0.05,0.95,0.7580432260435603,7,21.0,1,21.0,1,21.0,1,21.0,1
1012,max_effective,10,10,1,3,0.05,0.95,0.9432507813727276,12,30.0,1,30.0,1,30.0,1,29.0,0
1013,max_effective,10,10,1,3,0.05,0.95,0.8490134335277904,5,26.0,1,26.0,1,26.0,1,25.0,0
1014,max_effective,10,10,1,3,0.05,0.95,0.816528707274063,7,27.0,1,25.0,0,24.0,0,26.0,0
1015,max_effective,10,10,1,3,0.05,0.95,0.9314194861018592,8,18.0,1,18.0,1,18.0,1,18.0,1
1016,max_effective,10,10,1,3,0.05,0.95,0.923656368958422,53,25.0,0,26.0,0,30.0,1,30.0,1
1017,max_effective,10,10,1,3,0.05,0.95,0.9311699890774776,12,29.0,1,29.0,1,27.0,0,27.0,0
1018,max_effective,10,10,1,3,0.05,0.95,0.6489894598973864,3,16.0,1,16.0,1,16.0,1,16.0,1
1019,max_effective,10,10,1,3,0.05,0.95,0.9463355342729614,48,27.0,0,27.0,0,30.0,1,30.0,1
1020,max_effective,10,10,1,3,0.05,0.95,0.9355250499265844,9,22.0,1,22.0,1,22.0,1,22.0,1
1021,max_effective,10,10,1,3,0.05,0.95,0.8142812974315989,15,28.0,1,28.0,1,28.0,1,27.0,0
1022,max_effective,10,10,1,3,0.05,0.95,0.9293845824921712,43,27.0,0,27.0,0,29.0,1,29.0,1
1023,max_effective,10,10,1,3,0.05,0.95,0.8830067394159282,13,29.0,1,29.0,1,29.0,1,29.0,1
1024,max_effective,10,10,1,3,0.05,0.95,0.8477972376534202,3,18.0,1,18.0,1,18.0,1,18.0,1
1025,max_effective,10,10,1,3,0.05,0.95,0.901388592865112,17,29.0,1,29.0,1,29.0,1,27.0,0
1026,max_effective,10,10,1,3,0.05,0.95,0.806522537907771,8,27.0,0,27.0,0,28.0,0,29.0,1
1027,max_effective,10,10,1,3,0.05,0.95,0.9373430238962508,29,28.0,0,28.0,0,29.0,1,29.0,1
1028,max_effective,10,10,1,3,0.05,0.95,0.9492500316255776,7,29.0,1,29.0,1,28.0,0,29.0,1
1029,max_effective,10,10,1,3,0.05,0.95,0.8571957737715391,11,27.0,0,27.0,0,28.0,0,29.0,1
1030,max_effective,10,10,1,3,0.05,0.95,0.7104367649053572,5,17.0,1,17.0,1,17.0,1,17.0,1
1031,max_effective,10,10,1,3,0.05,0.95,0.9102417304181027,32,28.0,0,28.0,0,30.0,1,30.0,1
1032,max_effective,10,10,1,3,0.05,0.95,0.8328089840657904,7,24.0,1,24.0,1,24.0,1,24.0,1
1033,max_effective,10,10,1,3,0.05,0.95,0.9172629387155332,25,26.0,0,28.0,0,29.0,0,30.0,1
1034,max_effective,10,10,1,3,0.05,0.95,0.924773241087402,18,27.0,0,27.0,0,30.0,1,30.0,1
1035,max_effective,10,10,1,3,0.05,0.95,0.828428314836545,8,28.0,0,28.0,0,29.0,1,29.0,1
1036,max_effective,10,10,1,3,0.05,0.95,0.9146176594481544,4,20.0,1,20.0,1,20.0,1,20.0,1
1037,max_effective,10,10,1,3,0.05,0.95,0.9444628958169669,14,28.0,0,28.0,0,30.0,1,30.0,1
1038,max_effective,10,10,1,3,0.05,0.95,0.8159068720958943,13,28.0,1,28.0,1,28.0,1,28.0,1
1039,max_effective,10,10,1,3,0.05,0.95,0.8560176967776428,17,26.0,1,26.0,1,25.0,0,24.0,0
1040,max_effective,10,10,1,3,0.05,0.95,0.8806016315522668,9,24.0,1,24.0,1,24.0,1,24.0,1
1041,max_effective,10,10,1,3,0.05,0.95,0.9493199856074804,10,29.0,1,29.0,1,29.0,1,29.0,1
1042,max_effective,10,10,1,3,0.05,0.95,0.8839229540262951,5,19.0,1,19.0,1,19.0,1,19.0,1
1043,max_effective,10,10,1,3,0.05,0.95,0.9488063168929552,18,28.0,1,28.0,1,28.0,1,28.0,1
1044,max_effective,10,10,1,3,0.05,0.95,0.9063817555933072,8,22.0,1,22.0,1,22.0,1,22.0,1
1045,max_effective,10,10,1,3,0.05,0.95,0.8347693378826986,8,24.0,1,22.0,0,20.0,0,23.0,0
1046,max_effective,10,10,1,3,0.05,0.95,0.9378911153591052,55,29.0,0,30.0,1,30.0,1,30.0,1
1047,max_effective,10,10,1,3,0.05,0.95,0.7735737622166498,7,26.0,0,26.0,0,27.0,1,27.0,1
1048,max_effective,10,10,1,3,0.05,0.95,0.8876547591986801,7,20.0,1,20.0,1,20.0,1,20.0,1
1049,max_effective,10,10,1,3,0.05,0.95,0.90275086695933,4,22.0,1,22.0,1,22.0,1,22.0,1
1050,max_effective,10,10,1,3,0.05,0.95,0.8448226012200639,5,19.0,1,19.0,1,19.0,1,19.0,1
1051,max_effective,10,10,1,3,0.05,0.95,0.8469883746045809,14,30.0,1,30.0,1,30.0,1,30.0,1
1052,max_effective,10,10,1,3,0.05,0.95,0.8851129890662925,9,25.0,0,26.0,1,25.0,0,25.0,0
1053,max_effective,10,10,1,3,0.05,0.95,0.8847890263981796,11,23.0,1,23.0,1,23.0,1,23.0,1
1054,max_effective,10,10,1,3,0.05,0.95,0.9185873801010996,71,23.0,0,26.0,0,28.0,0,29.0,1
1055,max_effective,10,10,1,3,0.05,0.95,0.9413843480111516,11,29.0,0,30.0,1,30.0,1,30.0,1
1056,max_effective,10,10,1,3,0.05,0.95,0.867335577128215,4,14.0,1,14.0,1,14.0,1,14.0,1
1057,max_effective,10,10,1,3,0.05,0.95,0.8198566460325684,14,30.0,1,30.0,1,30.0,1,30.0,1
1058,max_effective,10,10,1,3,0.05,0.95,0.9340795731070854,12,25.0,0,27.0,0,28.0,1,28.0,1
1059,max_effective,10,10,1,3,0.05,0.95,0.9440395230361394,48,26.0,0,27.0,0,30.0,1,30.0,1
1060,max_effective,10,10,1,3,0.05,0.95,0.943452655954891,6,21.0,1,21.0,1,21.0,1,21.0,1
1061,max_effective,10,10,1,3,0.05,0.95,0.8632593269071953,10,26.0,0,26.0,0,30.0,1,30.0,1
1062,max_effective,10,10,1,3,0.05,0.95,0.8715324433282042,16,26.0,0,27.0,1,27.0,1,24.0,0
1063,max_effective,10,10,1,3,0.05,0.95,0.8937903532968372,11,29.0,1,29.0,1,29.0,1,28.0,0
1064,max_effective,10,10,1,3,0.05,0.95,0.9147312329998352,26,26.0,0,26.0,0,28.0,0,30.0,1
1065,max_effective,10,10,1,3,0.05,0.95,0.9268028199633032,9,24.0,0,25.0,1,25.0,1,25.0,1
1066,max_effective,10,10,1,3,0.05,0.95,0.7892226218630561,5,18.0,1,18.0,1,18.0,1,18.0,1
1067,max_effective,10,10,1,3,0.05,0.95,0.9001591628374617,15,30.0,1,30.0,1,30.0,1,29.0,0
1068,max_effective,10,10,1,3,0.05,0.95,0.8457121364561387,8,26.0,0,27.0,1,27.0,1,25.0,0
1069,max_effective,10,10,1,3,0.05,0.95,0.9312268052452528,8,23.0,1,23.0,1,23.0,1,21.0,0
1070,max_effective,10,10,1,3,0.05,0.95,0.938008177849966,10,24.0,0,26.0,1,26.0,1,26.0,1
1071,max_effective,10,10,1,3,0.05,0.95,0.9385918403506,12,26.0,0,26.0,0,26.0,0,27.0,1
1072,max_effective,10,10,1,3,0.05,0.95,0.7463412555994728,3,17.0,1,17.0,1,17.0,1,17.0,1
1073,max_effective,10,10,1,3,0.05,0.95,0.905029366475267,15,29.0,1,29.0,1,29.0,1,29.0,1
1074,max_effective,10,10,1,3,0.05,0.95,0.8626319945940729,7,25.0,1,25.0,1,25.0,1,25.0,1
1075,max_effective,10,10,1,3,0.05,0.95,0.9344804711392064,9,28.0,0,29.0,0,30.0,1,28.0,0
1076,max_effective,10,10,1,3,0.05,0.95,0.8413305024070107,12,26.0,1,26.0,1,26.0,1,24.0,0
1077,max_effective,10,10,1,3,0.05,0.95,0.828780363534899,16,23.0,0,26.0,0,27.0,0,29.0,1
1078,max_effective,10,10,1,3,0.05,0.95,0.8758890259098763,8,29.0,1,29.0,1,29.0,1,28.0,0
1079,max_effective,10,10,1,3,0.05,0.95,0.9155078833806556,14,26.0,0,27.0,1,27.0,1,27.0,1
1080,max_effective,10,10,1,3,0.05,0.95,0.9068694595110476,5,23.0,1,23.0,1,23.0,1,23.0,1
1081,max_effective,10,10,1,3,0.05,0.95,0.7674784338669811,6,19.0,1,19.0,1,19.0,1,19.0,1
1082,max_effective,10,10,1,3,0.05,0.95,0.9424163856821168,11,29.0,0,29.0,0,30.0,1,29.0,0
1083,max_effective,10,10,1,3,0.05,0.95,0.876229321349532,20,28.0,0,28.0,0,29.0,1,29.0,1
1084,max_effective,10,10,1,3,0.05,0.95,0.9319264980960208,2,13.0,1,13.0,1,13.0,1,13.0,1
1085,max_effective,10,10,1,3,0.05,0.95,0.8493500303778623,4,19.0,1,19.0,1,19.0,1,19.0,1
1086,max_effective,10,10,1,3,0.05,0.95,0.8396659221481281,12,26.0,1,26.0,1,25.0,0,25.0,0
1087,max_effective,10,10,1,3,0.05,0.95,0.7964164974960335,10,25.0,0,26.0,0,26.0,0,28.0,1
1088,max_effective,10,10,1,3,0.05,0.95,0.9421416020435788,2,15.0,1,15.0,1,15.0,1,15.0,1
1089,max_effective,10,10,1,3,0.05,0.95,0.8075862440779823,3,16.0,1,16.0,1,16.0,1,16.0,1
1090,max_effective,10,10,1,3,0.05,0.95,0.9248418056682268,23,30.0,1,30.0,1,30.0,1,30.0,1
1091,max_effective,10,10,1,3,0.05,0.95,0.793878430876124,5,19.0,1,19.0,1,19.0,1,19.0,1
1092,max_effective,10,10,1,3,0.05,0.95,0.9098752995087628,7,24.0,1,24.0,1,24.0,1,24.0,1
1093,max_effective,10,10,1,3,0.05,0.95,0.908489776782334,5,18.0,1,18.0,1,18.0,1,18.0,1
1094,max_effective,10,10,1,3,0.05,0.95,0.9196792690101088,2,12.0,1,12.0,1,12.0,1,12.0,1
1095,max_effective,10,10,1,3,0.05,0.95,0.9379017407632706,3,15.0,1,15.0,1,15.0,1,15.0,1
1096,max_effective,10,10,1,3,0.05,0.95,0.8387416227675613,2,14.0,1,14.0,1,14.0,1,14.0,1
1097,max_effective,10,10,1,3,0.05,0.95,0.7844866515999025,5,16.0,1,16.0,1,16.0,1,16.0,1
1098,max_effective,10,10,1,3,0.05,0.95,0.9310068110226328,42,27.0,0,29.0,0,30.0,1,30.0,1
1099,max_effective,10,10,1,3,0.05,0.95,0.8402883072570987,9,27.0,0,28.0,1,28.0,1,28.0,1
1100,max_effective,10,10,1,3,0.05,0.95,0.8782127935205915,8,29.0,0,29.0,0,30.0,1,30.0,1
1101,max_effective,10,10,1,3,0.05,0.95,0.9449891493324876,21,27.0,0,28.0,0,29.0,0,30.0,1
1102,max_effective,10,10,1,3,0.05,0.95,0.944859074047908,27,30.0,1,30.0,1,30.0,1,30.0,1
1103,max_effective,10,10,1,3,0.05,0.95,0.7608961264033918,11,27.0,1,27.0,1,26.0,0,26.0,0
1104,max_effective,10,10,1,3,0.05,0.95,0.9011339518069322,15,28.0,0,28.0,0,30.0,1,30.0,1
1105,max_effective,10,10,1,3,0.05,0.95,0.9204567247661196,18,25.0,0,26.0,0,25.0,0,28.0,1
1106,max_effective,10,10,1,3,0.05,0.95,0.923559894926154,70,30.0,1,30.0,1,30.0,1,30.0,1
1107,max_effective,10,10,1,3,0.05,0.95,0.9145948698858698,35,29.0,1,29.0,1,29.0,1,29.0,1
1108,max_effective,10,10,1,3,0.05,0.95,0.9441602695156333,10,29.0,0,29.0,0,30.0,1,30.0,1
1109,max_effective,10,10,1,3,0.05,0.95,0.9070736925053172,11,29.0,0,30.0,1,29.0,0,30.0,1
1110,max_effective,10,10,1,3,0.05,0.95,0.9256419938751848,6,22.0,1,22.0,1,22.0,1,22.0,1
1111,max_effective,10,10,1,3,0.05,0.95,0.7482313635817788,7,23.0,1,23.0,1,23.0,1,23.0,1
1112,max_effective,10,10,1,3,0.05,0.95,0.8988364361232981,25,26.0,0,28.0,0,30.0,1,30.0,1
1113,max_effective,10,10,1,3,0.05,0.95,0.8966934682629383,32,28.0,0,28.0,0,28.0,0,29.0,1
1114,max_effective,10,10,1,3,0.05,0.95,0.7729062694141063,7,26.0,0,26.0,0,27.0,1,27.0,1
1115,max_effective,10,10,1,3,0.05,0.95,0.8294210477044583,5,25.0,1,25.0,1,25.0,1,25.0,1
1116,max_effective,10,10,1,3,0.05,0.95,0.9389902512999254,27,29.0,0,29.0,0,30.0,1,30.0,1
1117,max_effective,10,10,1,3,0.05,0.95,0.6500953535680383,3,14.0,1,14.0,1,14.0,1,14.0,1
1118,max_effective,10,10,1,3,0.05,0.95,0.7601638812900863,3,14.0,1,14.0,1,14.0,1,14.0,1
1119,max_effective,10,10,1,3,0.05,0.95,0.732932625705658,5,22.0,1,22.0,1,22.0,1,22.0,1
1120,max_effective,10,10,1,3,0.05,0.95,0.9019440682678016,14,27.0,0,28.0,1,26.0,0,25.0,0
1121,max_effective,10,10,1,3,0.05,0.95,0.7493676663885593,5,18.0,1,18.0,1,18.0,1,18.0,1
1122,max_effective,10,10,1,3,0.05,0.95,0.6924410963802548,3,15.0,1,15.0,1,15.0,1,15.0,1
1123,max_effective,10,10,1,3,0.05,0.95,0.5397135357537519,3,15.0,1,15.0,1,15.0,1,15.0,1
1124,max_effective,10,10,1,3,0.05,0.95,0.8044093220945011,10,29.0,1,29.0,1,29.0,1,28.0,0
1125,max_effective,10,10,1,3,0.05,0.95,0.9385579260958272,32,26.0,0,29.0,0,30.0,1,30.0,1
1126,max_effective,10,10,1,3,0.05,0.95,0.846212093630783,11,28.0,1,28.0,1,28.0,1,28.0,1
1127,max_effective,10,10,1,3,0.05,0.95,0.9495181030254564,26,29.0,0,29.0,0,30.0,1,30.0,1
1128,max_effective,10,10,1,3,0.05,0.95,0.933264807624626,10,25.0,0,25.0,0,26.0,1,25.0,0
1129,max_effective,10,10,1,3,0.05,0.95,0.7666476110869149,2,15.0,1,15.0,1,15.0,1,15.0,1
1130,max_effective,10,10,1,3,0.05,0.95,0.9164907276177194,8,30.0,1,30.0,1,30.0,1,30.0,1
1131,max_effective,10,10,1,3,0.05,0.95,0.865721649135106,14,29.0,0,29.0,0,30.0,1,30.0,1
1132,max_effective,10,10,1,3,0.05,0.95,0.8989269630023173,10,20.0,1,20.0,1,20.0,1,20.0,1
1133,max_effective,10,10,1,3,0.05,0.95,0.9044681436127836,10,28.0,0,28.0,0,27.0,0,30.0,1
1134,max_effective,10,10,1,3,0.05,0.95,0.8641914033125877,11,26.0,0,26.0,0,26.0,0,28.0,1
1135,max_effective,10,10,1,3,0.05,0.95,0.8572983623386665,11,27.0,0,27.0,0,28.0,0,30.0,1
1136,max_effective,10,10,1,3,0.05,0.95,0.9226952568367688,43,27.0,0,28.0,1,28.0,1,28.0,1
1137,max_effective,10,10,1,3,0.05,0.95,0.7528289967893304,5,23.0,1,23.0,1,23.0,1,23.0,1
1138,max_effective,10,10,1,3,0.05,0.95,0.8441548164120937,5,17.0,1,17.0,1,17.0,1,17.0,1
1139,max_effective,10,10,1,3,0.05,0.95,0.8148597701911002,5,20.0,1,20.0,1,20.0,1,19.0,0
1140,max_effective,10,10,1,3,0.05,0.95,0.7780395863897914,9,25.0,1,25.0,1,24.0,0,25.0,1
1141,max_effective,10,10,1,3,0.05,0.95,0.84800828568479,12,26.0,0,27.0,0,27.0,0,28.0,1
1142,max_effective,10,10,1,3,0.05,0.95,0.819561392867382,8,23.0,1,23.0,1,23.0,1,23.0,1
1143,max_effective,10,10,1,3,0.05,0.95,0.9360757363990482,30,26.0,0,27.0,0,30.0,1,30.0,1
1144,max_effective,10,10,1,3,0.05,0.95,0.7547959860663394,7,22.0,1,22.0,1,22.0,1,22.0,1
1145,max_effective,10,10,1,3,0.05,0.95,0.9401221357137906,7,28.0,0,28.0,0,28.0,0,29.0,1
1146,max_effective,10,10,1,3,0.05,0.95,0.8795900845180554,7,24.0,1,24.0,1,24.0,1,24.0,1
1147,max_effective,10,10,1,3,0.05,0.95,0.8562561344109901,10,28.0,0,28.0,0,29.0,1,29.0,1
1148,max_effective,10,10,1,3,0.05,0.95,0.8903484400405093,4,21.0,1,21.0,1,21.0,1,21.0,1
1149,max_effective,10,10,1,3,0.05,0.95,0.8979739273895714,9,24.0,0,26.0,0,27.0,1,26.0,0
1150,max_effective,10,10,1,3,0.05,0.95,0.8608562108715053,10,26.0,0,27.0,0,26.0,0,28.0,1
1151,max_effective,10,10,1,3,0.05,0.95,0.7443449126807731,3,13.0,1,13.0,1,13.0,1,13.0,1
1152,max_effective,10,10,1,3,0.05,0.95,0.8999563285461275,13,27.0,1,26.0,0,27.0,1,26.0,0
1153,max_effective,10,10,1,3,0.05,0.95,0.9218365204043766,5,21.0,1,21.0,1,21.0,1,21.0,1
1154,max_effective,10,10,1,3,0.05,0.95,0.8925914035664274,10,27.0,0,28.0,1,28.0,1,27.0,0
1155,max_effective,10,10,1,3,0.05,0.95,0.6441445816249499,6,16.0,1,16.0,1,16.0,1,16.0,1
1156,max_effective,10,10,1,3,0.05,0.95,0.8681247409912597,10,22.0,1,22.0,1,22.0,1,21.0,0
1157,max_effective,10,10,1,3,0.05,0.95,0.8943131057130024,6,26.0,1,26.0,1,24.0,0,25.0,0
1158,max_effective,10,10,1,3,0.05,0.95,0.7701470491708885,4,20.0,1,20.0,1,20.0,1,20.0,1
1159,max_effective,10,10,1,3,0.05,0.95,0.7468231361081996,6,16.0,1,16.0,1,16.0,1,16.0,1
1160,max_effective,10,10,1,3,0.05,0.95,0.8517424857834275,5,21.0,1,21.0,1,21.0,1,21.0,1
1161,max_effective,10,10,1,3,0.05,0.95,0.6538513972003286,6,23.0,1,23.0,1,23.0,1,23.0,1
1162,max_effective,10,10,1,3,0.05,0.95,0.7882673821854971,6,19.0,1,19.0,1,19.0,1,19.0,1
1163,max_effective,10,10,1,3,0.05,0.95,0.9097305013962872,23,30.0,1,30.0,1,30.0,1,30.0,1
1164,max_effective,10,10,1,3,0.05,0.95,0.9220903201041682,18,29.0,0,30.0,1,29.0,0,30.0,1
1165,max_effective,10,10,1,3,0.05,0.95,0.9336119269008032,6,18.0,1,18.0,1,18.0,1,18.0,1
1166,max_effective,10,10,1,3,0.05,0.95,0.835841951793232,3,15.0,1,15.0,1,15.0,1,15.0,1
1167,max_effective,10,10,1,3,0.05,0.95,0.8971076814761353,47,30.0,1,30.0,1,30.0,1,30.0,1
1168,max_effective,10,10,1,3,0.05,0.95,0.8448748527204002,10,25.0,1,23.0,0,22.0,0,21.0,0
1169,max_effective,10,10,1,3,0.05,0.95,0.8399460525748192,10,27.0,0,27.0,0,28.0,1,28.0,1
1170,max_effective,10,10,1,3,0.05,0.95,0.8859491143160175,4,20.0,1,20.0,1,20.0,1,20.0,1
1171,max_effective,10,10,1,3,0.05,0.95,0.8470125476418316,9,24.0,1,24.0,1,24.0,1,24.0,1
1172,max_effective,10,10,1,3,0.05,0.95,0.7563081393633038,8,29.0,1,29.0,1,28.0,0,29.0,1
1173,max_effective,10,10,1,3,0.05,0.95,0.6727404652535406,6,26.0,1,26.0,1,26.0,1,26.0,1
1174,max_effective,10,10,1,3,0.05,0.95,0.8955436745598919,7,28.0,0,28.0,0,29.0,1,28.0,0
1175,max_effective,10,10,1,3,0.05,0.95,0.90176871100446,12,25.0,0,28.0,0,28.0,0,29.0,1
1176,max_effective,10,10,1,3,0.05,0.95,0.8003421749337224,11,22.0,1,22.0,1,22.0,1,22.0,1
1177,max_effective,10,10,1,3,0.05,0.95,0.7363471277656565,9,22.0,1,22.0,1,22.0,1,22.0,1
1178,max_effective,10,10,1,3,0.05,0.95,0.9270229353519271,26,28.0,0,28.0,0,30.0,1,30.0,1
1179,max_effective,10,10,1,3,0.05,0.95,0.7858886870783525,3,16.0,1,16.0,1,16.0,1,16.0,1
1180,max_effective,10,10,1,3,0.05,0.95,0.9250349608665688,6,20.0,1,20.0,1,20.0,1,20.0,1
1181,max_effective,10,10,1,3,0.05,0.95,0.803565066405636,14,25.0,0,26.0,0,26.0,0,28.0,1
1182,max_effective,10,10,1,3,0.05,0.95,0.7300623743067447,8,25.0,1,25.0,1,25.0,1,25.0,1
1183,max_effective,10,10,1,3,0.05,0.95,0.9377100980594312,10,27.0,0,28.0,1,27.0,0,28.0,1
1184,max_effective,10,10,1,3,0.05,0.95,0.8178187235237451,7,27.0,1,27.0,1,27.0,1,26.0,0
1185,max_effective,10,10,1,3,0.05,0.95,0.9348854467346084,7,24.0,1,24.0,1,23.0,0,24.0,1
1186,max_effective,10,10,1,3,0.05,0.95,0.8677518751077431,8,28.0,1,28.0,1,28.0,1,27.0,0
1187,max_effective,10,10,1,3,0.05,0.95,0.9356423525117172,7,24.0,0,24.0,0,25.0,1,25.0,1
1188,max_effective,10,10,1,3,0.05,0.95,0.7966323713225288,9,25.0,1,25.0,1,25.0,1,23.0,0
1189,max_effective,10,10,1,3,0.05,0.95,0.839977979027569,18,28.0,0,29.0,0,29.0,0,30.0,1
1190,max_effective,10,10,1,3,0.05,0.95,0.841622333180018,14,29.0,0,30.0,1,30.0,1,30.0,1
1191,max_effective,10,10,1,3,0.05,0.95,0.9279854351366058,30,29.0,0,29.0,0,28.0,0,30.0,1
1192,max_effective,10,10,1,3,0.05,0.95,0.8867751570765102,5,22.0,1,22.0,1,22.0,1,22.0,1
1193,max_effective,10,10,1,3,0.05,0.95,0.7821704062515873,4,16.0,1,16.0,1,16.0,1,16.0,1
1194,max_effective,10,10,1,3,0.05,0.95,0.9485094172909267,45,26.0,0,27.0,0,30.0,1,30.0,1
1195,max_effective,10,10,1,3,0.05,0.95,0.8384913739953229,6,18.0,1,18.0,1,18.0,1,18.0,1
1196,max_effective,10,10,1,3,0.05,0.95,0.884528101693443,8,21.0,1,21.0,1,21.0,1,21.0,1
1197,max_effective,10,10,1,3,0.05,0.95,0.9269583673125784,35,24.0,0,25.0,0,30.0,1,29.0,0
1198,max_effective,10,10,1,3,0.05,0.95,0.8187909498794105,12,27.0,1,27.0,1,27.0,1,27.0,1
1199,max_effective,10,10,1,3,0.05,0.95,0.8951012048897737,6,17.0,1,17.0,1,17.0,1,17.0,1
1200,max_effective,10,10,1,3,0.05,0.95,0.8635621935575349,8,24.0,1,24.0,1,24.0,1,24.0,1
1201,max_effective,10,10,1,3,0.05,0.95,0.8685210977460294,8,30.0,1,30.0,1,28.0,0,27.0,0
1202,max_effective,10,10,1,3,0.05,0.95,0.7094122327524193,7,17.0,1,17.0,1,17.0,1,17.0,1
1203,max_effective,10,10,1,3,0.05,0.95,0.814949582501704,12,29.0,0,30.0,1,30.0,1,29.0,0
1204,max_effective,10,10,1,3,0.05,0.95,0.8450276490665954,8,25.0,1,23.0,0,25.0,1,25.0,1
1205,max_effective,10,10,1,3,0.05,0.95,0.755278196746128,8,22.0,1,22.0,1,22.0,1,22.0,1
1206,max_effective,10,10,1,3,0.05,0.95,0.8027586197143626,7,21.0,1,21.0,1,21.0,1,21.0,1
1207,max_effective,10,10,1,3,0.05,0.95,0.9381237230989348,3,21.0,1,21.0,1,21.0,1,21.0,1
1208,max_effective,10,10,1,3,0.05,0.95,0.8572921323560014,8,20.0,1,20.0,1,20.0,1,20.0,1
1209,max_effective,10,10,1,3,0.05,0.95,0.7598855621014057,8,18.0,1,18.0,1,18.0,1,18.0,1
1210,max_effective,10,10,1,3,0.05,0.95,0.9289752666696276,15,29.0,0,29.0,0,30.0,1,30.0,1
1211,max_effective,10,10,1,3,0.05,0.95,0.7210645592173424,6,18.0,1,18.0,1,18.0,1,18.0,1
1212,max_effective,10,10,1,3,0.05,0.95,0.8721795518880594,8,22.0,1,22.0,1,22.0,1,22.0,1
1213,max_effective,10,10,1,3,0.05,0.95,0.8952414497616976,6,25.0,1,25.0,1,24.0,0,25.0,1
1214,max_effective,10,10,1,3,0.05,0.95,0.7783978126655505,3,13.0,1,13.0,1,13.0,1,13.0,1
1215,max_effective,10,10,1,3,0.05,0.95,0.8388430718007677,6,23.0,1,23.0,1,23.0,1,23.0,1
1216,max_effective,10,10,1,3,0.05,0.95,0.7432990701573252,4,19.0,1,19.0,1,19.0,1,19.0,1
1217,max_effective,10,10,1,3,0.05,0.95,0.9054962723268292,28,26.0,0,27.0,1,26.0,0,26.0,0
1218,max_effective,10,10,1,3,0.05,0.95,0.8726534387791552,7,30.0,1,30.0,1,30.0,1,28.0,0
1219,max_effective,10,10,1,3,0.05,0.95,0.8239074741674465,7,27.0,1,27.0,1,27.0,1,27.0,1
1220,max_effective,10,10,1,3,0.05,0.95,0.9412113175611974,20,25.0,0,26.0,0,29.0,0,30.0,1
1221,max_effective,10,10,1,3,0.05,0.95,0.9018550699347186,15,26.0,0,27.0,1,27.0,1,27.0,1
1222,max_effective,10,10,1,3,0.05,0.95,0.9261518261657032,7,24.0,1,24.0,1,24.0,1,24.0,1
1223,max_effective,10,10,1,3,0.05,0.95,0.9128931186224608,27,28.0,0,28.0,0,30.0,1,30.0,1
1224,max_effective,10,10,1,3,0.05,0.95,0.838749095007735,5,17.0,1,17.0,1,17.0,1,17.0,1
1225,max_effective,10,10,1,3,0.05,0.95,0.7252758010227524,4,17.0,1,17.0,1,17.0,1,17.0,1
1226,max_effective,10,10,1,3,0.05,0.95,0.9022756049975804,19,27.0,0,28.0,0,28.0,0,29.0,1
1227,max_effective,10,10,1,3,0.05,0.95,0.9457740518736562,14,29.0,1,29.0,1,29.0,1,29.0,1
1228,max_effective,10,10,1,3,0.05,0.95,0.8516509863269361,2,13.0,1,13.0,1,13.0,1,13.0,1
1229,max_effective,10,10,1,3,0.05,0.95,0.8435228676915728,4,19.0,1,19.0,1,19.0,1,19.0,1
1230,max_effective,10,10,1,3,0.05,0.95,0.8989563369026204,19,29.0,0,29.0,0,29.0,0,30.0,1
1231,max_effective,10,10,1,3,0.05,0.95,0.9054740478911042,20,26.0,0,27.0,0,27.0,0,28.0,1
1232,max_effective,10,10,1,3,0.05,0.95,0.942281346682121,10,25.0,0,27.0,1,25.0,0,24.0,0
1233,max_effective,10,10,1,3,0.05,0.95,0.8999312539426464,7,27.0,1,27.0,1,26.0,0,27.0,1
1234,max_effective,10,10,1,3,0.05,0.95,0.8706687146955366,7,25.0,0,26.0,1,26.0,1,25.0,0
1235,max_effective,10,10,1,3,0.05,0.95,0.79343441078064,4,17.0,1,17.0,1,17.0,1,17.0,1
1236,max_effective,10,10,1,3,0.05,0.95,0.9216891171447172,19,28.0,1,28.0,1,27.0,0,28.0,1
1237,max_effective,10,10,1,3,0.05,0.95,0.858226865153963,8,30.0,1,30.0,1,29.0,0,29.0,0
1238,max_effective,10,10,1,3,0.05,0.95,0.7972674840401107,12,24.0,0,26.0,0,28.0,1,27.0,0
1239,max_effective,10,10,1,3,0.05,0.95,0.9350186223319656,24,30.0,1,30.0,1,30.0,1,30.0,1
1240,max_effective,10,10,1,3,0.05,0.95,0.6787134265135834,4,20.0,1,20.0,1,20.0,1,20.0,1
1241,max_effective,10,10,1,3,0.05,0.95,0.9261161602978798,30,27.0,0,29.0,0,30.0,1,30.0,1
1242,max_effective,10,10,1,3,0.05,0.95,0.7752174286288547,5,20.0,1,20.0,1,20.0,1,20.0,1
1243,max_effective,10,10,1,3,0.05,0.95,0.908880698685242,34,30.0,1,30.0,1,30.0,1,30.0,1
1244,max_effective,10,10,1,3,0.05,0.95,0.8836749097914356,5,21.0,1,21.0,1,21.0,1,21.0,1
1245,max_effective,10,10,1,3,0.05,0.95,0.90196025868491,4,17.0,1,17.0,1,17.0,1,17.0,1
1246,max_effective,10,10,1,3,0.05,0.95,0.8658907953115544,24,29.0,1,29.0,1,29.0,1,29.0,1
1247,max_effective,10,10,1,3,0.05,0.95,0.9320732361335788,32,28.0,1,28.0,1,28.0,1,27.0,0
1248,max_effective,10,10,1,3,0.05,0.95,0.8488083951688792,11,24.0,0,25.0,1,25.0,1,24.0,0
1249,max_effective,10,10,1,3,0.05,0.95,0.9218047878612472,27,29.0,0,29.0,0,29.0,0,30.0,1
1250,max_effective,10,10,1,3,0.05,0.95,0.9434356207921422,20,30.0,1,30.0,1,28.0,0,30.0,1
1251,max_effective,10,10,1,3,0.05,0.95,0.853610731082729,7,25.0,1,25.0,1,22.0,0,22.0,0
1252,max_effective,10,10,1,3,0.05,0.95,0.9485713713671704,16,25.0,0,26.0,0,30.0,1,30.0,1
1253,max_effective,10,10,1,3,0.05,0.95,0.9362989836207316,20,28.0,1,28.0,1,28.0,1,28.0,1
1254,max_effective,10,10,1,3,0.05,0.95,0.8644023526160663,12,25.0,1,25.0,1,25.0,1,25.0,1
1255,max_effective,10,10,1,3,0.05,0.95,0.9236238493169258,22,29.0,0,30.0,1,30.0,1,30.0,1
1256,max_effective,10,10,1,3,0.05,0.95,0.9114851124807348,54,28.0,1,28.0,1,28.0,1,27.0,0
1257,max_effective,10,10,1,3,0.05,0.95,0.7761034738393352,4,19.0,1,19.0,1,19.0,1,19.0,1
1258,max_effective,10,10,1,3,0.05,0.95,0.9476007051975242,3,16.0,1,16.0,1,16.0,1,16.0,1
1259,max_effective,10,10,1,3,0.05,0.95,0.8614220519002359,9,27.0,0,28.0,1,27.0,0,27.0,0
1260,max_effective,10,10,1,3,0.05,0.95,0.8658498220870516,11,29.0,0,29.0,0,29.0,0,30.0,1
1261,max_effective,10,10,1,3,0.05,0.95,0.8817718632585877,7,26.0,0,26.0,0,27.0,1,27.0,1
1262,max_effective,10,10,1,3,0.05,0.95,0.9276682068359132,10,27.0,1,27.0,1,26.0,0,26.0,0
1263,max_effective,10,10,1,3,0.05,0.95,0.7054997503375807,3,12.0,1,12.0,1,12.0,1,12.0,1
1264,max_effective,10,10,1,3,0.05,0.95,0.9202608097523884,3,13.0,1,13.0,1,13.0,1,13.0,1
1265,max_effective,10,10,1,3,0.05,0.95,0.907444537276007,20,26.0,0,27.0,0,28.0,0,29.0,1
1266,max_effective,10,10,1,3,0.05,0.95,0.7170223677850713,2,14.0,1,14.0,1,14.0,1,14.0,1
1267,max_effective,10,10,1,3,0.05,0.95,0.930762888488061,20,29.0,1,29.0,1,29.0,1,28.0,0
1268,max_effective,10,10,1,3,0.05,0.95,0.8339900935010663,5,18.0,1,18.0,1,18.0,1,18.0,1
1269,max_effective,10,10,1,3,0.05,0.95,0.7834219476926374,7,23.0,1,23.0,1,23.0,1,23.0,1
1270,max_effective,10,10,1,3,0.05,0.95,0.899518983351663,25,28.0,0,29.0,0,29.0,0,30.0,1
1271,max_effective,10,10,1,3,0.05,0.95,0.8157281848046688,8,22.0,1,22.0,1,22.0,1,22.0,1
1272,max_effective,10,10,1,3,0.05,0.95,0.7935123270443071,4,13.0,1,13.0,1,13.0,1,13.0,1
1273,max_effective,10,10,1,3,0.05,0.95,0.9098800810666784,30,28.0,0,29.0,1,29.0,1,29.0,1
1274,max_effective,10,10,1,3,0.05,0.95,0.8147450946101998,4,18.0,1,18.0,1,18.0,1,18.0,1
1275,max_effective,10,10,1,3,0.05,0.95,0.8254690254759247,10,27.0,1,26.0,0,24.0,0,24.0,0
1276,max_effective,10,10,1,3,0.05,0.95,0.9133757726639168,4,15.0,1,15.0,1,15.0,1,15.0,1
1277,max_effective,10,10,1,3,0.05,0.95,0.9234172531725652,29,28.0,0,28.0,0,29.0,1,28.0,0
1278,max_effective,10,10,1,3,0.05,0.95,0.8534369328982429,12,28.0,0,28.0,0,29.0,1,29.0,1
1279,max_effective,10,10,1,3,0.05,0.95,0.8741115828414637,9,28.0,0,29.0,1,28.0,0,27.0,0
1280,max_effective,10,10,1,3,0.05,0.95,0.8830271123259763,5,25.0,1,25.0,1,25.0,1,24.0,0
1281,max_effective,10,10,1,3,0.05,0.95,0.9307797606610811,55,28.0,0,29.0,0,30.0,1,29.0,0
1282,max_effective,10,10,1,3,0.05,0.95,0.852229560987859,9,24.0,0,25.0,0,27.0,1,26.0,0
1283,max_effective,10,10,1,3,0.05,0.95,0.7917865395134557,3,18.0,1,18.0,1,18.0,1,18.0,1
1284,max_effective,10,10,1,3,0.05,0.95,0.9195298657597464,13,26.0,0,27.0,0,30.0,1,30.0,1
1285,max_effective,10,10,1,3,0.05,0.95,0.94041570460309,15,25.0,0,26.0,0,28.0,1,28.0,1
1286,max_effective,10,10,1,3,0.05,0.95,0.8679554992035107,21,28.0,1,28.0,1,28.0,1,28.0,1
1287,max_effective,10,10,1,3,0.05,0.95,0.8529699214329259,4,15.0,1,15.0,1,15.0,1,15.0,1
1288,max_effective,10,10,1,3,0.05,0.95,0.6164221891597135,5,18.0,1,18.0,1,18.0,1,18.0,1
1289,max_effective,10,10,1,3,0.05,0.95,0.8741101513088826,32,28.0,0,28.0,0,28.0,0,29.0,1
1290,max_effective,10,10,1,3,0.05,0.95,0.887061458673842,24,28.0,1,28.0,1,28.0,1,28.0,1
1291,max_effective,10,10,1,3,0.05,0.95,0.7889398198319928,11,27.0,1,27.0,1,27.0,1,27.0,1
1292,max_effective,10,10,1,3,0.05,0.95,0.8768387346615238,8,23.0,1,23.0,1,23.0,1,23.0,1
1293,max_effective,10,10,1,3,0.05,0.95,0.8931312179951463,5,21.0,1,21.0,1,21.0,1,21.0,1
1294,max_effective,10,10,1,3,0.05,0.95,0.7994649923943729,9,22.0,1,22.0,1,22.0,1,22.0,1
1295,max_effective,10,10,1,3,0.05,0.95,0.8470902903847455,6,17.0,1,17.0,1,17.0,1,17.0,1
1296,max_effective,10,10,1,3,0.05,0.95,0.9174225208009744,3,13.0,1,13.0,1,13.0,1,13.0,1
1297,max_effective,10,10,1,3,0.05,0.95,0.6687489453959672,4,14.0,1,14.0,1,14.0,1,14.0,1
1298,max_effective,10,10,1,3,0.05,0.95,0.8736923860510452,24,28.0,0,28.0,0,30.0,1,29.0,0
1299,max_effective,10,10,1,3,0.05,0.95,0.8180410765480691,8,25.0,1,25.0,1,25.0,1,25.0,1
1300,max_effective,10,10,1,3,0.05,0.95,0.8713753322932478,12,29.0,0,29.0,0,30.0,1,30.0,1
1301,max_effective,10,10,1,3,0.05,0.95,0.752682885227034,5,17.0,1,17.0,1,17.0,1,17.0,1
1302,max_effective,10,10,1,3,0.05,0.95,0.9436750327721484,16,30.0,1,30.0,1,30.0,1,29.0,0
1303,max_effective,10,10,1,3,0.05,0.95,0.8620809781274665,4,17.0,1,17.0,1,17.0,1,17.0,1
1304,max_effective,10,10,1,3,0.05,0.95,0.9352381092655888,17,29.0,0,29.0,0,30.0,1,30.0,1
1305,max_effective,10,10,1,3,0.05,0.95,0.8264710216771501,3,18.0,1,18.0,1,18.0,1,18.0,1
1306,max_effective,10,10,1,3,0.05,0.95,0.9047271505561528,8,27.0,1,27.0,1,26.0,0,27.0,1
1307,max_effective,10,10,1,3,0.05,0.95,0.9461598160611228,12,29.0,0,29.0,0,29.0,0,30.0,1
1308,max_effective,10,10,1,3,0.05,0.95,0.853426352537994,5,20.0,1,20.0,1,20.0,1,20.0,1
1309,max_effective,10,10,1,3,0.05,0.95,0.8167894105587268,8,22.0,1,22.0,1,22.0,1,22.0,1
1310,max_effective,10,10,1,3,0.05,0.95,0.9293859914813438,23,28.0,0,28.0,0,28.0,0,30.0,1
1311,max_effective,10,10,1,3,0.05,0.95,0.7865052191975128,4,21.0,1,21.0,1,21.0,1,21.0,1
1312,max_effective,10,10,1,3,0.05,0.95,0.7850708159696571,5,16.0,1,16.0,1,16.0,1,16.0,1
1313,max_effective,10,10,1,3,0.05,0.95,0.8882921890828197,10,28.0,0,29.0,1,27.0,0,26.0,0
1314,max_effective,10,10,1,3,0.05,0.95,0.9165128447099828,11,28.0,1,28.0,1,27.0,0,28.0,1
1315,max_effective,10,10,1,3,0.05,0.95,0.9496536967203736,14,29.0,0,29.0,0,30.0,1,30.0,1
1316,max_effective,10,10,1,3,0.05,0.95,0.7547406835428527,4,19.0,1,19.0,1,19.0,1,19.0,1
1317,max_effective,10,10,1,3,0.05,0.95,0.9387833870769976,3,15.0,1,15.0,1,15.0,1,15.0,1
1318,max_effective,10,10,1,3,0.05,0.95,0.911980204493732,11,26.0,0,26.0,0,27.0,0,29.0,1
1319,max_effective,10,10,1,3,0.05,0.95,0.9463707592804752,19,29.0,0,29.0,0,29.0,0,30.0,1
1320,max_effective,10,10,1,3,0.05,0.95,0.928159256302931,29,29.0,0,30.0,1,30.0,1,29.0,0
1321,max_effective,10,10,1,3,0.05,0.95,0.8170162330377204,3,19.0,1,19.0,1,19.0,1,19.0,1
1322,max_effective,10,10,1,3,0.05,0.95,0.7634736559291648,9,24.0,1,24.0,1,24.0,1,24.0,1
1323,max_effective,10,10,1,3,0.05,0.95,0.8486861541082901,5,14.0,1,14.0,1,14.0,1,14.0,1
1324,max_effective,10,10,1,3,0.05,0.95,0.8003224773493031,7,28.0,1,28.0,1,28.0,1,28.0,1
1325,max_effective,10,10,1,3,0.05,0.95,0.4660765575791223,2,12.0,1,12.0,1,12.0,1,12.0,1
1326,max_effective,10,10,1,3,0.05,0.95,0.8098196096064876,2,14.0,1,14.0,1,14.0,1,14.0,1
1327,max_effective,10,10,1,3,0.05,0.95,0.8747787020998846,9,25.0,0,26.0,1,26.0,1,25.0,0
1328,max_effective,10,10,1,3,0.05,0.95,0.8730152135214213,8,27.0,1,27.0,1,27.0,1,27.0,1
1329,max_effective,10,10,1,3,0.05,0.95,0.9183860182339324,11,27.0,0,27.0,0,29.0,1,28.0,0
1330,max_effective,10,10,1,3,0.05,0.95,0.940710685149896,41,28.0,0,29.0,0,30.0,1,30.0,1
1331,max_effective,10,10,1,3,0.05,0.95,0.9021475718013376,23,29.0,0,29.0,0,30.0,1,30.0,1
1332,max_effective,10,10,1,3,0.05,0.95,0.9450333294784978,11,30.0,1,30.0,1,28.0,0,27.0,0
1333,max_effective,10,10,1,3,0.05,0.95,0.9336093105180926,9,19.0,1,19.0,1,19.0,1,19.0,1
1334,max_effective,10,10,1,3,0.05,0.95,0.9196186339883514,17,28.0,0,28.0,0,29.0,0,30.0,1
1335,max_effective,10,10,1,3,0.05,0.95,0.9251651403320116,34,26.0,0,26.0,0,28.0,0,29.0,1
1336,max_effective,10,10,1,3,0.05,0.95,0.9286676524729588,16,29.0,0,29.0,0,30.0,1,30.0,1
1337,max_effective,10,10,1,3,0.05,0.95,0.7013291016041807,3,15.0,1,15.0,1,15.0,1,15.0,1
1338,max_effective,10,10,1,3,0.05,0.95,0.944314430809272,21,30.0,1,30.0,1,30.0,1,29.0,0
1339,max_effective,10,10,1,3,0.05,0.95,0.9227798061372352,10,23.0,0,24.0,0,24.0,0,27.0,1
1340,max_effective,10,10,1,3,0.05,0.95,0.9244954243423188,13,26.0,0,26.0,0,30.0,1,28.0,0
1341,max_effective,10,10,1,3,0.05,0.95,0.9175811840977774,15,30.0,1,30.0,1,30.0,1,30.0,1
1342,max_effective,10,10,1,3,0.05,0.95,0.8641745098160933,9,28.0,0,28.0,0,29.0,1,29.0,1
1343,max_effective,10,10,1,3,0.05,0.95,0.8213817803269253,3,16.0,1,16.0,1,16.0,1,16.0,1
1344,max_effective,10,10,1,3,0.05,0.95,0.9436925526018982,23,29.0,0,29.0,0,30.0,1,30.0,1
1345,max_effective,10,10,1,3,0.05,0.95,0.8209256406568112,4,17.0,1,17.0,1,17.0,1,17.0,1
1346,max_effective,10,10,1,3,0.05,0.95,0.7558788452577019,5,21.0,1,21.0,1,21.0,1,21.0,1
1347,max_effective,10,10,1,3,0.05,0.95,0.8723161629305248,9,29.0,0,29.0,0,30.0,1,29.0,0
1348,max_effective,10,10,1,3,0.05,0.95,0.8695658363604011,5,24.0,1,24.0,1,24.0,1,24.0,1
1349,max_effective,10,10,1,3,0.05,0.95,0.898185216248538,5,25.0,1,25.0,1,25.0,1,23.0,0
1350,max_effective,10,10,1,3,0.05,0.95,0.8833532116611403,15,26.0,1,26.0,1,26.0,1,26.0,1
1351,max_effective,10,10,1,3,0.05,0.95,0.8907238147183311,14,27.0,0,28.0,0,30.0,1,30.0,1
1352,max_effective,10,10,1,3,0.05,0.95,0.925248168218159,16,30.0,1,30.0,1,29.0,0,29.0,0
1353,max_effective,10,10,1,3,0.05,0.95,0.9432659634062812,92,27.0,0,28.0,0,30.0,1,30.0,1
1354,max_effective,10,10,1,3,0.05,0.95,0.8923302072168656,24,25.0,0,25.0,0,25.0,0,26.0,1
1355,max_effective,10,10,1,3,0.05,0.95,0.764706046379971,12,25.0,0,27.0,1,27.0,1,25.0,0
1356,max_effective,10,10,1,3,0.05,0.95,0.7874818696301008,13,27.0,0,28.0,0,29.0,0,30.0,1
1357,max_effective,10,10,1,3,0.05,0.95,0.9439459411635496,23,30.0,1,30.0,1,29.0,0,30.0,1
1358,max_effective,10,10,1,3,0.05,0.95,0.9246280441141128,4,20.0,1,20.0,1,20.0,1,20.0,1
1359,max_effective,10,10,1,3,0.05,0.95,0.9439490554797382,27,29.0,0,29.0,0,30.0,1,30.0,1
1360,max_effective,10,10,1,3,0.05,0.95,0.947356463646896,68,29.0,0,29.0,0,30.0,1,30.0,1
1361,max_effective,10,10,1,3,0.05,0.95,0.9378401987637016,9,23.0,1,23.0,1,23.0,1,23.0,1
1362,max_effective,10,10,1,3,0.05,0.95,0.9348659629919294,34,29.0,0,29.0,0,29.0,0,30.0,1
1363,max_effective,10,10,1,3,0.05,0.95,0.795632028127945,7,25.0,1,25.0,1,25.0,1,24.0,0
1364,max_effective,10,10,1,3,0.05,0.95,0.8451402472252353,10,30.0,1,30.0,1,30.0,1,29.0,0
1365,max_effective,10,10,1,3,0.05,0.95,0.9079739669139456,22,26.0,0,26.0,0,27.0,0,30.0,1
1366,max_effective,10,10,1,3,0.05,0.95,0.8283022454112733,12,29.0,1,29.0,1,29.0,1,28.0,0
1367,max_effective,10,10,1,3,0.05,0.95,0.8392917223184144,11,27.0,0,27.0,0,27.0,0,30.0,1
1368,max_effective,10,10,1,3,0.05,0.95,0.9356528341577812,43,27.0,0,28.0,0,30.0,1,30.0,1
1369,max_effective,10,10,1,3,0.05,0.95,0.910649477042958,12,27.0,0,27.0,0,30.0,1,30.0,1
1370,max_effective,10,10,1,3,0.05,0.95,0.8799797081998793,4,24.0,1,24.0,1,24.0,1,24.0,1
1371,max_effective,10,10,1,3,0.05,0.95,0.8783367475322476,5,21.0,1,21.0,1,21.0,1,21.0,1
1372,max_effective,10,10,1,3,0.05,0.95,0.8489299038267121,7,24.0,1,24.0,1,24.0,1,24.0,1
1373,max_effective,10,10,1,3,0.05,0.95,0.8535727623524395,6,16.0,1,16.0,1,16.0,1,16.0,1
1374,max_effective,10,10,1,3,0.05,0.95,0.917905784062678,28,30.0,1,30.0,1,30.0,1,29.0,0
1375,max_effective,10,10,1,3,0.05,0.95,0.9039132572842392,31,27.0,0,27.0,0,26.0,0,28.0,1
1376,max_effective,10,10,1,3,0.05,0.95,0.8712058973503514,9,23.0,1,23.0,1,23.0,1,23.0,1
1377,max_effective,10,10,1,3,0.05,0.95,0.7536757087648545,8,28.0,1,28.0,1,27.0,0,27.0,0
1378,max_effective,10,10,1,3,0.05,0.95,0.912300006695615,13,26.0,1,26.0,1,24.0,0,24.0,0
1379,max_effective,10,10,1,3,0.05,0.95,0.9114877488170752,21,30.0,1,30.0,1,30.0,1,30.0,1
1380,max_effective,10,10,1,3,0.05,0.95,0.8609496953453983,5,21.0,1,21.0,1,21.0,1,21.0,1
1381,max_effective,10,10,1,3,0.05,0.95,0.7594073150313855,6,21.0,1,21.0,1,21.0,1,21.0,1
1382,max_effective,10,10,1,3,0.05,0.95,0.8410035296818946,11,24.0,0,26.0,1,26.0,1,26.0,1
1383,max_effective,10,10,1,3,0.05,0.95,0.8717540793858086,13,26.0,0,26.0,0,28.0,1,27.0,0
1384,max_effective,10,10,1,3,0.05,0.95,0.8718319937374512,5,17.0,1,17.0,1,17.0,1,17.0,1
1385,max_effective,10,10,1,3,0.05,0.95,0.6866660774745189,6,20.0,1,20.0,1,20.0,1,20.0,1
1386,max_effective,10,10,1,3,0.05,0.95,0.8300512083437045,3,16.0,1,16.0,1,16.0,1,16.0,1
1387,max_effective,10,10,1,3,0.05,0.95,0.811790717913295,10,25.0,0,26.0,0,28.0,1,27.0,0
1388,max_effective,10,10,1,3,0.05,0.95,0.873737597601465,5,18.0,1,18.0,1,18.0,1,18.0,1
1389,max_effective,10,10,1,3,0.05,0.95,0.8481041578353717,3,18.0,1,18.0,1,18.0,1,18.0,1
1390,max_effective,10,10,1,3,0.05,0.95,0.8532857606223805,3,17.0,1,17.0,1,17.0,1,17.0,1
1391,max_effective,10,10,1,3,0.05,0.95,0.8487700109811558,4,16.0,1,16.0,1,16.0,1,16.0,1
1392,max_effective,10,10,1,3,0.05,0.95,0.9481103983230016,36,30.0,1,30.0,1,30.0,1,30.0,1
1393,max_effective,10,10,1,3,0.05,0.95,0.7623845225880899,9,25.0,0,25.0,0,25.0,0,26.0,1
1394,max_effective,10,10,1,3,0.05,0.95,0.9094355646774476,10,29.0,1,29.0,1,29.0,1,28.0,0
1395,max_effective,10,10,1,3,0.05,0.95,0.9062798045648944,26,24.0,0,26.0,0,29.0,1,29.0,1
1396,max_effective,10,10,1,3,0.05,0.95,0.7513243718320356,3,14.0,1,14.0,1,14.0,1,14.0,1
1397,max_effective,10,10,1,3,0.05,0.95,0.9457665721213,47,27.0,0,28.0,0,29.0,1,29.0,1
1398,max_effective,10,10,1,3,0.05,0.95,0.911231628367167,10,24.0,0,25.0,1,25.0,1,25.0,1
1399,max_effective,10,10,1,3,0.05,0.95,0.942222943729204,12,30.0,1,30.0,1,28.0,0,28.0,0
1400,max_effective,10,10,1,3,0.05,0.95,0.8337832722201731,9,25.0,1,25.0,1,25.0,1,25.0,1
1401,max_effective,10,10,1,3,0.05,0.95,0.7795861152006616,7,26.0,0,26.0,0,25.0,0,27.0,1
1402,max_effective,10,10,1,3,0.05,0.95,0.7512060451683245,3,20.0,1,20.0,1,20.0,1,20.0,1
1403,max_effective,10,10,1,3,0.05,0.95,0.8945061449678161,5,18.0,1,18.0,1,18.0,1,18.0,1
1404,max_effective,10,10,1,3,0.05,0.95,0.866935540841547,8,27.0,1,27.0,1,27.0,1,27.0,1
1405,max_effective,10,10,1,3,0.05,0.95,0.8485725665013274,4,21.0,1,21.0,1,21.0,1,21.0,1
1406,max_effective,10,10,1,3,0.05,0.95,0.8105403409075201,7,19.0,1,19.0,1,19.0,1,19.0,1
1407,max_effective,10,10,1,3,0.05,0.95,0.6943195490004609,3,16.0,1,16.0,1,16.0,1,16.0,1
1408,max_effective,10,10,1,3,0.05,0.95,0.9391789198217468,24,29.0,0,29.0,0,30.0,1,30.0,1
1409,max_effective,10,10,1,3,0.05,0.95,0.822614079925349,19,27.0,0,27.0,0,28.0,0,29.0,1
1410,max_effective,10,10,1,3,0.05,0.95,0.9322472825978428,4,17.0,1,17.0,1,17.0,1,17.0,1
1411,max_effective,10,10,1,3,0.05,0.95,0.9277375522784864,7,25.0,1,25.0,1,25.0,1,25.0,1
1412,max_effective,10,10,1,3,0.05,0.95,0.7650977657815754,5,19.0,1,19.0,1,19.0,1,19.0,1
1413,max_effective,10,10,1,3,0.05,0.95,0.822811636342597,8,28.0,1,28.0,1,25.0,0,27.0,0
1414,max_effective,10,10,1,3,0.05,0.95,0.9096486664797532,26,25.0,0,27.0,0,28.0,0,29.0,1
1415,max_effective,10,10,1,3,0.05,0.95,0.7882157902321616,9,26.0,1,26.0,1,26.0,1,26.0,1
1416,max_effective,10,10,1,3,0.05,0.95,0.9369448230163926,7,23.0,1,23.0,1,21.0,0,23.0,1
1417,max_effective,10,10,1,3,0.05,0.95,0.8591594139277001,12,24.0,0,25.0,0,26.0,0,27.0,1
1418,max_effective,10,10,1,3,0.05,0.95,0.8414001106181752,8,25.0,0,25.0,0,26.0,1,26.0,1
1419,max_effective,10,10,1,3,0.05,0.95,0.9197806803984871,38,28.0,0,29.0,0,30.0,1,30.0,1
1420,max_effective,10,10,1,3,0.05,0.95,0.940631353778606,5,22.0,1,22.0,1,22.0,1,22.0,1
1421,max_effective,10,10,1,3,0.05,0.95,0.9054179978424476,11,25.0,0,25.0,0,26.0,1,26.0,1
1422,max_effective,10,10,1,3,0.05,0.95,0.8816471307707943,17,26.0,0,27.0,1,27.0,1,27.0,1
1423,max_effective,10,10,1,3,0.05,0.95,0.9248127392264518,10,23.0,1,23.0,1,23.0,1,23.0,1
1424,max_effective,10,10,1,3,0.05,0.95,0.9306717350177486,12,26.0,0,26.0,0,27.0,1,27.0,1
1425,max_effective,10,10,1,3,0.05,0.95,0.8284537971868675,4,18.0,1,18.0,1,18.0,1,18.0,1
1426,max_effective,10,10,1,3,0.05,0.95,0.8559866637399194,16,28.0,1,28.0,1,28.0,1,25.0,0
1427,max_effective,10,10,1,3,0.05,0.95,0.9113051211813938,5,22.0,1,22.0,1,22.0,1,21.0,0
1428,max_effective,10,10,1,3,0.05,0.95,0.7488954294901874,4,19.0,1,19.0,1,19.0,1,19.0,1
1429,max_effective,10,10,1,3,0.05,0.95,0.9464185462153888,24,30.0,1,30.0,1,29.0,0,29.0,0
1430,max_effective,10,10,1,3,0.05,0.95,0.9054191180282242,4,16.0,1,16.0,1,16.0,1,16.0,1
1431,max_effective,10,10,1,3,0.05,0.95,0.8781360222267915,18,29.0,0,29.0,0,30.0,1,30.0,1
1432,max_effective,10,10,1,3,0.05,0.95,0.7350509393008612,8,22.0,1,22.0,1,22.0,1,22.0,1
1433,max_effective,10,10,1,3,0.05,0.95,0.7686427518834585,6,26.0,1,26.0,1,26.0,1,26.0,1
1434,max_effective,10,10,1,3,0.05,0.95,0.9143755742714138,13,27.0,1,27.0,1,27.0,1,27.0,1
1435,max_effective,10,10,1,3,0.05,0.95,0.651098919334829,8,25.0,1,25.0,1,25.0,1,25.0,1
1436,max_effective,10,10,1,3,0.05,0.95,0.9473621798283262,27,29.0,1,29.0,1,27.0,0,27.0,0
1437,max_effective,10,10,1,3,0.05,0.95,0.91360226288549,32,29.0,0,29.0,0,30.0,1,30.0,1
1438,max_effective,10,10,1,3,0.05,0.95,0.9235944082311623,13,29.0,0,29.0,0,30.0,1,30.0,1
1439,max_effective,10,10,1,3,0.05,0.95,0.7115649860951192,3,15.0,1,15.0,1,15.0,1,15.0,1
1440,max_effective,10,10,1,3,0.05,0.95,0.8902463653845232,9,24.0,1,24.0,1,24.0,1,24.0,1
1441,max_effective,10,10,1,3,0.05,0.95,0.9259734947070376,19,26.0,0,26.0,0,30.0,1,30.0,1
1442,max_effective,10,10,1,3,0.05,0.95,0.647708000047942,6,21.0,1,21.0,1,21.0,1,21.0,1
1443,max_effective,10,10,1,3,0.05,0.95,0.769695186337484,11,26.0,0,27.0,1,27.0,1,25.0,0
1444,max_effective,10,10,1,3,0.05,0.95,0.5571234282045782,3,13.0,1,13.0,1,13.0,1,13.0,1
1445,max_effective,10,10,1,3,0.05,0.95,0.6039057874950143,5,19.0,1,19.0,1,19.0,1,19.0,1
1446,max_effective,10,10,1,3,0.05,0.95,0.9371392409224109,5,24.0,1,24.0,1,24.0,1,24.0,1
1447,max_effective,10,10,1,3,0.05,0.95,0.6556147114357663,4,16.0,1,16.0,1,16.0,1,16.0,1
1448,max_effective,10,10,1,3,0.05,0.95,0.9046018929385862,8,28.0,1,28.0,1,27.0,0,26.0,0
1449,max_effective,10,10,1,3,0.05,0.95,0.8197771245819986,5,18.0,1,18.0,1,18.0,1,18.0,1
1450,max_effective,10,10,1,3,0.05,0.95,0.9178501381296786,11,25.0,0,28.0,1,28.0,1,27.0,0
1451,max_effective,10,10,1,3,0.05,0.95,0.8069601326379552,11,22.0,1,22.0,1,22.0,1,22.0,1
1452,max_effective,10,10,1,3,0.05,0.95,0.7220857516999417,3,18.0,1,18.0,1,18.0,1,18.0,1
1453,max_effective,10,10,1,3,0.05,0.95,0.8069151738848768,3,14.0,1,14.0,1,14.0,1,14.0,1
1454,max_effective,10,10,1,3,0.05,0.95,0.8688339789907772,7,26.0,0,26.0,0,27.0,1,26.0,0
1455,max_effective,10,10,1,3,0.05,0.95,0.9432251886397612,10,30.0,1,30.0,1,29.0,0,29.0,0
1456,max_effective,10,10,1,3,0.05,0.95,0.8145177855636135,3,12.0,1,12.0,1,12.0,1,12.0,1
1457,max_effective,10,10,1,3,0.05,0.95,0.8516639146325945,7,28.0,1,28.0,1,27.0,0,28.0,1
1458,max_effective,10,10,1,3,0.05,0.95,0.9353459717911236,20,24.0,0,26.0,0,29.0,0,30.0,1
1459,max_effective,10,10,1,3,0.05,0.95,0.8748836464821663,5,20.0,1,20.0,1,20.0,1,20.0,1
1460,max_effective,10,10,1,3,0.05,0.95,0.9357756292979968,29,29.0,0,29.0,0,30.0,1,29.0,0
1461,max_effective,10,10,1,3,0.05,0.95,0.9137529555147128,15,25.0,0,26.0,1,26.0,1,26.0,1
1462,max_effective,10,10,1,3,0.05,0.95,0.9084324114844468,7,21.0,1,21.0,1,21.0,1,21.0,1
1463,max_effective,10,10,1,3,0.05,0.95,0.7353942376023667,4,18.0,1,18.0,1,18.0,1,18.0,1
1464,max_effective,10,10,1,3,0.05,0.95,0.8852412462942622,4,18.0,1,18.0,1,18.0,1,18.0,1
1465,max_effective,10,10,1,3,0.05,0.95,0.9450831180871092,33,29.0,0,29.0,0,29.0,0,30.0,1
1466,max_effective,10,10,1,3,0.05,0.95,0.9384444859604956,9,25.0,0,29.0,1,27.0,0,29.0,1
1467,max_effective,10,10,1,3,0.05,0.95,0.8398624894973322,4,18.0,1,18.0,1,18.0,1,18.0,1
1468,max_effective,10,10,1,3,0.05,0.95,0.9119454129837395,19,29.0,0,30.0,1,30.0,1,30.0,1
1469,max_effective,10,10,1,3,0.05,0.95,0.8173588080474473,5,23.0,1,23.0,1,23.0,1,23.0,1
1470,max_effective,10,10,1,3,0.05,0.95,0.8196555867941623,6,26.0,1,26.0,1,25.0,0,26.0,1
1471,max_effective,10,10,1,3,0.05,0.95,0.9339433090032986,22,26.0,0,27.0,0,28.0,0,29.0,1
1472,max_effective,10,10,1,3,0.05,0.95,0.8774736522508192,7,30.0,1,30.0,1,30.0,1,30.0,1
1473,max_effective,10,10,1,3,0.05,0.95,0.8640544148444697,4,18.0,1,18.0,1,18.0,1,18.0,1
1474,max_effective,10,10,1,3,0.05,0.95,0.9395335206066908,14,27.0,0,29.0,1,29.0,1,29.0,1
1475,max_effective,10,10,1,3,0.05,0.95,0.8207006986413624,4,16.0,1,16.0,1,16.0,1,16.0,1
1476,max_effective,10,10,1,3,0.05,0.95,0.8003556150239588,5,18.0,1,18.0,1,18.0,1,18.0,1
1477,max_effective,10,10,1,3,0.05,0.95,0.8686082422274407,7,28.0,1,28.0,1,26.0,0,26.0,0
1478,max_effective,10,10,1,3,0.05,0.95,0.881188768158982,6,20.0,1,20.0,1,20.0,1,20.0,1
1479,max_effective,10,10,1,3,0.05,0.95,0.8262132609280035,8,24.0,1,24.0,1,24.0,1,24.0,1
1480,max_effective,10,10,1,3,0.05,0.95,0.9425519921486938,14,29.0,0,29.0,0,30.0,1,30.0,1
1481,max_effective,10,10,1,3,0.05,0.95,0.8752663253207389,9,22.0,1,22.0,1,22.0,1,22.0,1
1482,max_effective,10,10,1,3,0.05,0.95,0.9491100242090657,36,28.0,0,28.0,0,28.0,0,30.0,1
1483,max_effective,10,10,1,3,0.05,0.95,0.8496541597336894,12,27.0,0,27.0,0,29.0,1,29.0,1
1484,max_effective,10,10,1,3,0.05,0.95,0.8451232606176821,11,28.0,0,29.0,0,29.0,0,30.0,1
1485,max_effective,10,10,1,3,0.05,0.95,0.93522721420459,10,30.0,1,30.0,1,28.0,0,28.0,0
1486,max_effective,10,10,1,3,0.05,0.95,0.7071330164139412,2,12.0,1,12.0,1,12.0,1,12.0,1
1487,max_effective,10,10,1,3,0.05,0.95,0.8814872621559823,8,27.0,0,27.0,0,29.0,1,28.0,0
1488,max_effective,10,10,1,3,0.05,0.95,0.8938660597267039,17,25.0,0,25.0,0,26.0,1,26.0,1
1489,max_effective,10,10,1,3,0.05,0.95,0.9287456132619828,14,26.0,1,26.0,1,26.0,1,26.0,1
1490,max_effective,10,10,1,3,0.05,0.95,0.915847230284059,16,25.0,0,26.0,0,30.0,1,30.0,1
1491,max_effective,10,10,1,3,0.05,0.95,0.8968496091483629,12,26.0,0,29.0,1,28.0,0,28.0,0
1492,max_effective,10,10,1,3,0.05,0.95,0.9479436186054914,27,30.0,1,30.0,1,30.0,1,30.0,1
1493,max_effective,10,10,1,3,0.05,0.95,0.7476668090293869,16,27.0,0,27.0,0,27.0,0,29.0,1
1494,max_effective,10,10,1,3,0.05,0.95,0.94578696955979,7,25.0,1,25.0,1,23.0,0,23.0,0
1495,max_effective,10,10,1,3,0.05,0.95,0.934645188141774,21,30.0,1,30.0,1,30.0,1,30.0,1
1496,max_effective,10,10,1,3,0.05,0.95,0.8114730538719815,8,26.0,0,26.0,0,27.0,1,27.0,1
1497,max_effective,10,10,1,3,0.05,0.95,0.7229463778041231,14,27.0,0,27.0,0,28.0,1,28.0,1
1498,max_effective,10,10,1,3,0.05,0.95,0.920767825552729,15,30.0,1,30.0,1,30.0,1,30.0,1
1499,max_effective,10,10,1,3,0.05,0.95,0.9479265749611644,20,26.0,0,27.0,0,30.0,1,29.0,0
1500,max_effective,10,10,1,3,0.05,0.95,0.8383760019289805,3,16.0,1,16.0,1,16.0,1,16.0,1
1501,max_effective,10,10,1,3,0.05,0.95,0.90942213728376,16,29.0,1,29.0,1,28.0,0,27.0,0
1502,max_effective,10,10,1,3,0.05,0.95,0.80319345504766,9,27.0,1,27.0,1,27.0,1,27.0,1
1503,max_effective,10,10,1,3,0.05,0.95,0.8914408821283487,13,28.0,0,28.0,0,29.0,1,29.0,1
1504,max_effective,10,10,1,3,0.05,0.95,0.6092247134911041,2,14.0,1,14.0,1,14.0,1,14.0,1
1505,max_effective,10,10,1,3,0.05,0.95,0.7181147128792151,7,23.0,1,23.0,1,23.0,1,23.0,1
1506,max_effective,10,10,1,3,0.05,0.95,0.7684926935068712,5,20.0,1,20.0,1,20.0,1,20.0,1
1507,max_effective,10,10,1,3,0.05,0.95,0.8583054268195878,5,25.0,1,25.0,1,25.0,1,25.0,1
1508,max_effective,10,10,1,3,0.05,0.95,0.836767629955584,9,29.0,1,29.0,1,28.0,0,27.0,0
1509,max_effective,10,10,1,3,0.05,0.95,0.9386238751719403,19,29.0,0,29.0,0,30.0,1,30.0,1
1510,max_effective,10,10,1,3,0.05,0.95,0.8902909388726389,3,15.0,1,15.0,1,15.0,1,15.0,1
1511,max_effective,10,10,1,3,0.05,0.95,0.8501477975911357,6,25.0,1,25.0,1,25.0,1,25.0,1
1512,max_effective,10,10,1,3,0.05,0.95,0.832999648458534,3,16.0,1,16.0,1,16.0,1,16.0,1
1513,max_effective,10,10,1,3,0.05,0.95,0.9024842688388424,19,28.0,0,29.0,0,30.0,1,30.0,1
1514,max_effective,10,10,1,3,0.05,0.95,0.8712142381886623,13,25.0,0,27.0,0,29.0,0,30.0,1
1515,max_effective,10,10,1,3,0.05,0.95,0.7902311504959806,6,22.0,1,22.0,1,22.0,1,22.0,1
1516,max_effective,10,10,1,3,0.05,0.95,0.8758057188467054,18,28.0,0,28.0,0,30.0,1,27.0,0
1517,max_effective,10,10,1,3,0.05,0.95,0.8331806254361552,6,20.0,1,20.0,1,20.0,1,20.0,1
1518,max_effective,10,10,1,3,0.05,0.95,0.844525913802473,8,19.0,1,19.0,1,19.0,1,19.0,1
1519,max_effective,10,10,1,3,0.05,0.95,0.8260745027614194,16,26.0,0,27.0,1,26.0,0,26.0,0
1520,max_effective,10,10,1,3,0.05,0.95,0.7073272424573914,3,14.0,1,14.0,1,14.0,1,14.0,1
1521,max_effective,10,10,1,3,0.05,0.95,0.8420668874592138,19,27.0,0,27.0,0,28.0,0,29.0,1
1522,max_effective,10,10,1,3,0.05,0.95,0.8672854446279795,17,28.0,0,29.0,1,29.0,1,29.0,1
1523,max_effective,10,10,1,3,0.05,0.95,0.8587162793671053,5,20.0,1,20.0,1,20.0,1,20.0,1
1524,max_effective,10,10,1,3,0.05,0.95,0.934279652994312,18,27.0,0,28.0,0,29.0,1,29.0,1
1525,max_effective,10,10,1,3,0.05,0.95,0.9184011400734108,10,27.0,0,27.0,0,28.0,1,28.0,1
1526,max_effective,10,10,1,3,0.05,0.95,0.8178655188484485,35,24.0,0,27.0,0,27.0,0,29.0,1
1527,max_effective,10,10,1,3,0.05,0.95,0.8633558030169732,10,22.0,1,22.0,1,22.0,1,22.0,1
1528,max_effective,10,10,1,3,0.05,0.95,0.8593305463132719,5,24.0,1,24.0,1,24.0,1,24.0,1
1529,max_effective,10,10,1,3,0.05,0.95,0.76093237842259,8,23.0,1,23.0,1,23.0,1,23.0,1
1530,max_effective,10,10,1,3,0.05,0.95,0.7209962724701767,6,18.0,1,18.0,1,18.0,1,18.0,1
1531,max_effective,10,10,1,3,0.05,0.95,0.877017277763076,6,25.0,1,25.0,1,25.0,1,25.0,1
1532,max_effective,10,10,1,3,0.05,0.95,0.8366389730288799,5,19.0,1,19.0,1,19.0,1,19.0,1
1533,max_effective,10,10,1,3,0.05,0.95,0.803520569428762,5,20.0,1,20.0,1,20.0,1,20.0,1
1534,max_effective,10,10,1,3,0.05,0.95,0.9228752184871972,9,29.0,0,29.0,0,30.0,1,30.0,1
1535,max_effective,10,10,1,3,0.05,0.95,0.8909184104604753,25,27.0,0,27.0,0,30.0,1,30.0,1
1536,max_effective,10,10,1,3,0.05,0.95,0.8701840789822775,5,24.0,1,24.0,1,24.0,1,24.0,1
1537,max_effective,10,10,1,3,0.05,0.95,0.8566678209494182,3,15.0,1,15.0,1,15.0,1,15.0,1
1538,max_effective,10,10,1,3,0.05,0.95,0.9320541597160618,7,22.0,1,22.0,1,22.0,1,21.0,0
1539,max_effective,10,10,1,3,0.05,0.95,0.8478825807883085,2,12.0,1,12.0,1,12.0,1,12.0,1
1540,max_effective,10,10,1,3,0.05,0.95,0.6929032236027797,4,18.0,1,18.0,1,18.0,1,18.0,1
1541,max_effective,10,10,1,3,0.05,0.95,0.67298864387616,5,20.0,1,20.0,1,20.0,1,20.0,1
1542,max_effective,10,10,1,3,0.05,0.95,0.937188994314855,18,26.0,0,27.0,0,29.0,1,28.0,0
1543,max_effective,10,10,1,3,0.05,0.95,0.834578103402351,6,18.0,1,18.0,1,18.0,1,18.0,1
1544,max_effective,10,10,1,3,0.05,0.95,0.8092375104309144,5,15.0,1,15.0,1,15.0,1,15.0,1
1545,max_effective,10,10,1,3,0.05,0.95,0.778479826069962,5,24.0,1,24.0,1,24.0,1,24.0,1
1546,max_effective,10,10,1,3,0.05,0.95,0.8992471583575521,12,28.0,0,28.0,0,29.0,0,30.0,1
1547,max_effective,10,10,1,3,0.05,0.95,0.9339574404938276,14,28.0,0,28.0,0,29.0,0,30.0,1
1548,max_effective,10,10,1,3,0.05,0.95,0.8496082819240622,12,26.0,0,27.0,0,27.0,0,28.0,1
1549,max_effective,10,10,1,3,0.05,0.95,0.8729783377696663,14,26.0,0,26.0,0,29.0,1,28.0,0
1550,max_effective,10,10,1,3,0.05,0.95,0.860732294666722,28,28.0,1,28.0,1,27.0,0,26.0,0
1551,max_effective,10,10,1,3,0.05,0.95,0.9290860469557392,14,28.0,1,28.0,1,28.0,1,27.0,0
1552,max_effective,10,10,1,3,0.05,0.95,0.8981584369522642,11,26.0,0,27.0,1,27.0,1,26.0,0
1553,max_effective,10,10,1,3,0.05,0.95,0.8825637925646337,6,18.0,1,18.0,1,18.0,1,18.0,1
1554,max_effective,10,10,1,3,0.05,0.95,0.7598587430616562,7,23.0,1,23.0,1,23.0,1,23.0,1
1555,max_effective,10,10,1,3,0.05,0.95,0.8483685323980065,4,16.0,1,16.0,1,16.0,1,16.0,1
1556,max_effective,10,10,1,3,0.05,0.95,0.9239266333732226,18,30.0,1,30.0,1,30.0,1,30.0,1
1557,max_effective,10,10,1,3,0.05,0.95,0.8925984524976469,7,24.0,1,24.0,1,24.0,1,24.0,1
1558,max_effective,10,10,1,3,0.05,0.95,0.9494578047395724,12,28.0,0,29.0,1,27.0,0,29.0,1
1559,max_effective,10,10,1,3,0.05,0.95,0.8881589040630719,15,29.0,0,29.0,0,30.0,1,30.0,1
1560,max_effective,10,10,1,3,0.05,0.95,0.9299265448500672,22,26.0,0,26.0,0,30.0,1,30.0,1
1561,max_effective,10,10,1,3,0.05,0.95,0.819068924355124,3,16.0,1,16.0,1,16.0,1,16.0,1
1562,max_effective,10,10,1,3,0.05,0.95,0.924185222021732,9,23.0,1,23.0,1,23.0,1,23.0,1
1563,max_effective,10,10,1,3,0.05,0.95,0.6516693095254604,13,27.0,1,27.0,1,27.0,1,27.0,1
1564,max_effective,10,10,1,3,0.05,0.95,0.9451099532031388,30,26.0,0,27.0,0,29.0,0,30.0,1
1565,max_effective,10,10,1,3,0.05,0.95,0.8089095005058868,3,15.0,1,15.0,1,15.0,1,15.0,1
1566,max_effective,10,10,1,3,0.05,0.95,0.9327507433399638,15,29.0,0,29.0,0,30.0,1,30.0,1
1567,max_effective,10,10,1,3,0.05,0.95,0.9417862143735196,16,26.0,1,26.0,1,26.0,1,26.0,1
1568,max_effective,10,10,1,3,0.05,0.95,0.9445508504749164,35,28.0,0,28.0,0,30.0,1,30.0,1
1569,max_effective,10,10,1,3,0.05,0.95,0.9405150776649772,3,17.0,1,17.0,1,17.0,1,17.0,1
1570,max_effective,10,10,1,3,0.05,0.95,0.9384477433029124,10,27.0,0,27.0,0,29.0,0,30.0,1
1571,max_effective,10,10,1,3,0.05,0.95,0.9204484500771656,6,24.0,1,24.0,1,24.0,1,23.0,0
1572,max_effective,10,10,1,3,0.05,0.95,0.8453955300760474,8,27.0,0,28.0,1,27.0,0,27.0,0
1573,max_effective,10,10,1,3,0.05,0.95,0.9166684787744506,23,28.0,0,28.0,0,29.0,0,30.0,1
1574,max_effective,10,10,1,3,0.05,0.95,0.5454871244991368,3,15.0,1,15.0,1,15.0,1,15.0,1
1575,max_effective,10,10,1,3,0.05,0.95,0.9098015751313658,10,28.0,1,28.0,1,27.0,0,26.0,0
1576,max_effective,10,10,1,3,0.05,0.95,0.8506759182475073,8,25.0,0,25.0,0,27.0,1,27.0,1
1577,max_effective,10,10,1,3,0.05,0.95,0.9043773917983136,24,25.0,0,26.0,0,29.0,1,29.0,1
1578,max_effective,10,10,1,3,0.05,0.95,0.9455482099973154,11,29.0,0,30.0,1,29.0,0,27.0,0
1579,max_effective,10,10,1,3,0.05,0.95,0.8245741619943834,8,24.0,0,24.0,0,24.0,0,25.0,1
1580,max_effective,10,10,1,3,0.05,0.95,0.9078915946277238,9,27.0,0,28.0,1,26.0,0,25.0,0
1581,max_effective,10,10,1,3,0.05,0.95,0.9235114623627336,8,28.0,0,28.0,0,27.0,0,30.0,1
1582,max_effective,10,10,1,3,0.05,0.95,0.9387801129638657,7,27.0,1,27.0,1,25.0,0,25.0,0
1583,max_effective,10,10,1,3,0.05,0.95,0.9134995394276224,25,28.0,1,28.0,1,28.0,1,27.0,0
1584,max_effective,10,10,1,3,0.05,0.95,0.8942647233173201,19,23.0,0,28.0,0,29.0,1,28.0,0
1585,max_effective,10,10,1,3,0.05,0.95,0.7380895504017037,2,14.0,1,14.0,1,14.0,1,14.0,1
1586,max_effective,10,10,1,3,0.05,0.95,0.7935725210208185,7,18.0,1,18.0,1,18.0,1,18.0,1
1587,max_effective,10,10,1,3,0.05,0.95,0.9232702446879992,6,20.0,1,20.0,1,20.0,1,20.0,1
1588,max_effective,10,10,1,3,0.05,0.95,0.8037100191560441,5,26.0,1,26.0,1,26.0,1,25.0,0
1589,max_effective,10,10,1,3,0.05,0.95,0.8652587259137303,11,26.0,0,26.0,0,28.0,0,29.0,1
1590,max_effective,10,10,1,3,0.05,0.95,0.8679681224481047,6,19.0,1,19.0,1,19.0,1,19.0,1
1591,max_effective,10,10,1,3,0.05,0.95,0.9243844730205244,11,23.0,1,23.0,1,23.0,1,23.0,1
1592,max_effective,10,10,1,3,0.05,0.95,0.8650298061881159,4,15.0,1,15.0,1,15.0,1,15.0,1
1593,max_effective,10,10,1,3,0.05,0.95,0.863470431656044,3,15.0,1,15.0,1,15.0,1,15.0,1
1594,max_effective,10,10,1,3,0.05,0.95,0.8488096192490503,12,28.0,0,28.0,0,29.0,1,28.0,0
1595,max_effective,10,10,1,3,0.05,0.95,0.9185050099436892,21,28.0,0,26.0,0,30.0,1,30.0,1
1596,max_effective,10,10,1,3,0.05,0.95,0.8897865521892556,22,30.0,1,30.0,1,30.0,1,30.0,1
1597,max_effective,10,10,1,3,0.05,0.95,0.9240903142868712,7,26.0,1,26.0,1,26.0,1,25.0,0
1598,max_effective,10,10,1,3,0.05,0.95,0.7721967440846432,5,18.0,1,18.0,1,18.0,1,18.0,1
1599,max_effective,10,10,1,3,0.05,0.95,0.711489082058032,5,23.0,1,23.0,1,23.0,1,22.0,0
1600,max_effective,10,10,1,3,0.05,0.95,0.9245919362297544,12,28.0,1,28.0,1,28.0,1,27.0,0
1601,max_effective,10,10,1,3,0.05,0.95,0.9339655778656452,18,29.0,0,29.0,0,30.0,1,30.0,1
1602,max_effective,10,10,1,3,0.05,0.95,0.9374415956081572,20,30.0,1,30.0,1,30.0,1,30.0,1
1603,max_effective,10,10,1,3,0.05,0.95,0.8497217779393585,4,15.0,1,15.0,1,15.0,1,15.0,1
1604,max_effective,10,10,1,3,0.05,0.95,0.8089739237270934,8,25.0,1,25.0,1,25.0,1,25.0,1
1605,max_effective,10,10,1,3,0.05,0.95,0.9475524550883596,33,28.0,0,29.0,0,30.0,1,29.0,0
1606,max_effective,10,10,1,3,0.05,0.95,0.9475033197096848,17,27.0,0,27.0,0,29.0,0,30.0,1
1607,max_effective,10,10,1,3,0.05,0.95,0.854478937922238,7,27.0,1,27.0,1,26.0,0,27.0,1
1608,max_effective,10,10,1,3,0.05,0.95,0.907359413449876,29,26.0,0,26.0,0,28.0,0,29.0,1
1609,max_effective,10,10,1,3,0.05,0.95,0.912395589707756,4,16.0,1,16.0,1,16.0,1,16.0,1
1610,max_effective,10,10,1,3,0.05,0.95,0.9272732619134004,24,27.0,0,28.0,0,30.0,1,30.0,1
1611,max_effective,10,10,1,3,0.05,0.95,0.9454903425555484,26,27.0,0,28.0,0,30.0,1,30.0,1
1612,max_effective,10,10,1,3,0.05,0.95,0.7195671345440028,7,26.0,1,26.0,1,26.0,1,26.0,1
1613,max_effective,10,10,1,3,0.05,0.95,0.838517039532625,9,22.0,1,22.0,1,22.0,1,22.0,1
1614,max_effective,10,10,1,3,0.05,0.95,0.94178740963109,20,29.0,0,29.0,0,30.0,1,30.0,1
1615,max_effective,10,10,1,3,0.05,0.95,0.9361572815961188,24,27.0,0,28.0,0,30.0,1,29.0,0
1616,max_effective,10,10,1,3,0.05,0.95,0.8447866767731849,5,19.0,1,19.0,1,19.0,1,19.0,1
1617,max_effective,10,10,1,3,0.05,0.95,0.8551306303884733,11,25.0,0,25.0,0,25.0,0,26.0,1
1618,max_effective,10,10,1,3,0.05,0.95,0.947644191486928,11,29.0,0,30.0,1,26.0,0,29.0,0
1619,max_effective,10,10,1,3,0.05,0.95,0.8953429533189005,12,30.0,1,30.0,1,30.0,1,30.0,1
1620,max_effective,10,10,1,3,0.05,0.95,0.8751170095395099,6,20.0,1,20.0,1,20.0,1,20.0,1
1621,max_effective,10,10,1,3,0.05,0.95,0.7257582085058983,4,16.0,1,16.0,1,16.0,1,16.0,1
1622,max_effective,10,10,1,3,0.05,0.95,0.9322870785420228,10,29.0,0,29.0,0,29.0,0,30.0,1
1623,max_effective,10,10,1,3,0.05,0.95,0.9341500503366454,24,24.0,0,25.0,0,25.0,0,28.0,1
1624,max_effective,10,10,1,3,0.05,0.95,0.8041833901155665,6,27.0,1,27.0,1,26.0,0,27.0,1
1625,max_effective,10,10,1,3,0.05,0.95,0.8349329492764103,8,29.0,1,29.0,1,29.0,1,29.0,1
1626,max_effective,10,10,1,3,0.05,0.95,0.897283536642931,20,28.0,1,26.0,0,27.0,0,26.0,0
1627,max_effective,10,10,1,3,0.05,0.95,0.947903598968737,27,27.0,0,28.0,0,29.0,0,30.0,1
1628,max_effective,10,10,1,3,0.05,0.95,0.9295121226372856,7,23.0,1,23.0,1,23.0,1,23.0,1
1629,max_effective,10,10,1,3,0.05,0.95,0.8181925438161881,5,18.0,1,18.0,1,18.0,1,18.0,1
1630,max_effective,10,10,1,3,0.05,0.95,0.9354731561983808,25,30.0,1,30.0,1,30.0,1,29.0,0
1631,max_effective,10,10,1,3,0.05,0.95,0.8772930126020005,12,28.0,0,29.0,0,30.0,1,28.0,0
1632,max_effective,10,10,1,3,0.05,0.95,0.9212979553878118,22,27.0,0,27.0,0,30.0,1,30.0,1
1633,max_effective,10,10,1,3,0.05,0.95,0.8560575357616218,10,25.0,0,25.0,0,24.0,0,27.0,1
1634,max_effective,10,10,1,3,0.05,0.95,0.8307588621722973,5,22.0,1,22.0,1,22.0,1,22.0,1
1635,max_effective,10,10,1,3,0.05,0.95,0.8047096685075947,2,12.0,1,12.0,1,12.0,1,12.0,1
1636,max_effective,10,10,1,3,0.05,0.95,0.8932651936385707,15,25.0,0,25.0,0,26.0,0,28.0,1
1637,max_effective,10,10,1,3,0.05,0.95,0.8627277940524903,6,26.0,0,26.0,0,25.0,0,27.0,1
1638,max_effective,10,10,1,3,0.05,0.95,0.871357142580478,7,23.0,1,23.0,1,23.0,1,23.0,1
1639,max_effective,10,10,1,3,0.05,0.95,0.9486186185403398,13,26.0,0,26.0,0,27.0,0,29.0,1
1640,max_effective,10,10,1,3,0.05,0.95,0.7895428657314114,4,21.0,1,21.0,1,21.0,1,21.0,1
1641,max_effective,10,10,1,3,0.05,0.95,0.8503898563646419,13,27.0,0,27.0,0,30.0,1,30.0,1
1642,max_effective,10,10,1,3,0.05,0.95,0.9103214251060994,13,25.0,0,25.0,0,26.0,0,28.0,1
1643,max_effective,10,10,1,3,0.05,0.95,0.8060084987637438,20,26.0,0,28.0,1,28.0,1,25.0,0
1644,max_effective,10,10,1,3,0.05,0.95,0.9359421048651824,23,28.0,0,28.0,0,30.0,1,30.0,1
1645,max_effective,10,10,1,3,0.05,0.95,0.8556005188088727,24,30.0,1,30.0,1,30.0,1,30.0,1
1646,max_effective,10,10,1,3,0.05,0.95,0.8423003489529759,14,25.0,0,28.0,0,30.0,1,28.0,0
1647,max_effective,10,10,1,3,0.05,0.95,0.9334901895483604,98,28.0,0,28.0,0,28.0,0,30.0,1
1648,max_effective,10,10,1,3,0.05,0.95,0.7357827300523515,8,26.0,1,26.0,1,26.0,1,25.0,0
1649,max_effective,10,10,1,3,0.05,0.95,0.8820099040900461,37,23.0,0,26.0,0,28.0,0,29.0,1
1650,max_effective,10,10,1,3,0.05,0.95,0.902210227788249,10,22.0,1,22.0,1,22.0,1,22.0,1
1651,max_effective,10,10,1,3,0.05,0.95,0.8498418701343926,5,19.0,1,19.0,1,19.0,1,19.0,1
1652,max_effective,10,10,1,3,0.05,0.95,0.7872639135616024,8,21.0,1,21.0,1,21.0,1,21.0,1
1653,max_effective,10,10,1,3,0.05,0.95,0.8209725904955976,3,14.0,1,14.0,1,14.0,1,14.0,1
1654,max_effective,10,10,1,3,0.05,0.95,0.8938528865896311,4,16.0,1,16.0,1,16.0,1,16.0,1
1655,max_effective,10,10,1,3,0.05,0.95,0.8947191325820177,19,26.0,0,27.0,0,29.0,1,27.0,0
1656,max_effective,10,10,1,3,0.05,0.95,0.8450021990072287,6,21.0,1,21.0,1,21.0,1,21.0,1
1657,max_effective,10,10,1,3,0.05,0.95,0.9014351839660268,9,28.0,0,29.0,1,26.0,0,26.0,0
1658,max_effective,10,10,1,3,0.05,0.95,0.941905757254128,11,30.0,1,30.0,1,30.0,1,30.0,1
1659,max_effective,10,10,1,3,0.05,0.95,0.9409370240962338,29,28.0,0,28.0,0,28.0,0,29.0,1
1660,max_effective,10,10,1,3,0.05,0.95,0.8915271321812274,37,26.0,0,27.0,0,28.0,0,29.0,1
1661,max_effective,10,10,1,3,0.05,0.95,0.9375486864889992,13,29.0,1,29.0,1,27.0,0,26.0,0
1662,max_effective,10,10,1,3,0.05,0.95,0.7617600391624904,7,19.0,1,19.0,1,19.0,1,19.0,1
1663,max_effective,10,10,1,3,0.05,0.95,0.8302928671067447,6,24.0,1,24.0,1,24.0,1,24.0,1
1664,max_effective,10,10,1,3,0.05,0.95,0.8403746634912039,6,21.0,1,21.0,1,21.0,1,21.0,1
1665,max_effective,10,10,1,3,0.05,0.95,0.7902597965090206,7,19.0,1,19.0,1,19.0,1,19.0,1
1666,max_effective,10,10,1,3,0.05,0.95,0.7883456716734695,11,21.0,1,21.0,1,21.0,1,21.0,1
1667,max_effective,10,10,1,3,0.05,0.95,0.9431314066957576,5,22.0,1,22.0,1,22.0,1,22.0,1
1668,max_effective,10,10,1,3,0.05,0.95,0.6642178028922422,7,16.0,1,16.0,1,16.0,1,16.0,1
1669,max_effective,10,10,1,3,0.05,0.95,0.9303031345583233,4,18.0,1,18.0,1,18.0,1,18.0,1
1670,max_effective,10,10,1,3,0.05,0.95,0.9185129415545156,5,23.0,1,23.0,1,23.0,1,22.0,0
1671,max_effective,10,10,1,3,0.05,0.95,0.8453399229683283,28,27.0,0,28.0,1,28.0,1,27.0,0
1672,max_effective,10,10,1,3,0.05,0.95,0.8950717350480009,11,27.0,0,28.0,1,27.0,0,26.0,0
1673,max_effective,10,10,1,3,0.05,0.95,0.8671094481187028,7,27.0,0,28.0,1,27.0,0,28.0,1
1674,max_effective,10,10,1,3,0.05,0.95,0.8015502427256417,6,24.0,1,24.0,1,24.0,1,24.0,1
1675,max_effective,10,10,1,3,0.05,0.95,0.9018179437744772,5,20.0,1,20.0,1,20.0,1,20.0,1
1676,max_effective,10,10,1,3,0.05,0.95,0.8095545847122436,4,19.0,1,19.0,1,19.0,1,19.0,1
1677,max_effective,10,10,1,3,0.05,0.95,0.9037623004961746,9,24.0,0,24.0,0,27.0,1,27.0,1
1678,max_effective,10,10,1,3,0.05,0.95,0.8712758754063977,11,30.0,1,29.0,0,28.0,0,26.0,0
1679,max_effective,10,10,1,3,0.05,0.95,0.9097793681018044,9,28.0,1,28.0,1,26.0,0,26.0,0
1680,max_effective,10,10,1,3,0.05,0.95,0.8492333261549311,4,17.0,1,17.0,1,17.0,1,17.0,1
1681,max_effective,10,10,1,3,0.05,0.95,0.8177991795704603,4,17.0,1,17.0,1,17.0,1,17.0,1
1682,max_effective,10,10,1,3,0.05,0.95,0.8740805613101496,19,27.0,0,29.0,0,30.0,1,30.0,1
1683,max_effective,10,10,1,3,0.05,0.95,0.7252294660348358,6,24.0,1,24.0,1,24.0,1,24.0,1
1684,max_effective,10,10,1,3,0.05,0.95,0.8610218214016301,22,25.0,0,26.0,0,27.0,0,29.0,1
1685,max_effective,10,10,1,3,0.05,0.95,0.7646721360947533,6,26.0,1,26.0,1,26.0,1,26.0,1
1686,max_effective,10,10,1,3,0.05,0.95,0.8071708280034974,15,27.0,0,27.0,0,27.0,0,28.0,1
1687,max_effective,10,10,1,3,0.05,0.95,0.930510734526146,7,25.0,1,25.0,1,25.0,1,25.0,1
1688,max_effective,10,10,1,3,0.05,0.95,0.948325904268012,9,26.0,1,26.0,1,26.0,1,26.0,1
1689,max_effective,10,10,1,3,0.05,0.95,0.8395247215492506,10,30.0,1,30.0,1,30.0,1,30.0,1
1690,max_effective,10,10,1,3,0.05,0.95,0.9172328994784944,14,29.0,0,29.0,0,29.0,0,30.0,1
1691,max_effective,10,10,1,3,0.05,0.95,0.934790437392514,10,25.0,0,25.0,0,29.0,1,26.0,0
1692,max_effective,10,10,1,3,0.05,0.95,0.9137794457165508,22,29.0,1,29.0,1,29.0,1,29.0,1
1693,max_effective,10,10,1,3,0.05,0.95,0.5017127505037996,3,14.0,1,14.0,1,14.0,1,14.0,1
1694,max_effective,10,10,1,3,0.05,0.95,0.6482610836528757,3,15.0,1,15.0,1,15.0,1,15.0,1
1695,max_effective,10,10,1,3,0.05,0.95,0.8512006544664502,8,25.0,1,25.0,1,25.0,1,25.0,1
1696,max_effective,10,10,1,3,0.05,0.95,0.8800564898630325,11,29.0,1,29.0,1,29.0,1,29.0,1
1697,max_effective,10,10,1,3,0.05,0.95,0.9249366303013832,13,25.0,0,26.0,0,27.0,0,28.0,1
1698,max_effective,10,10,1,3,0.05,0.95,0.8239545371797635,5,19.0,1,19.0,1,19.0,1,19.0,1
1699,max_effective,10,10,1,3,0.05,0.95,0.8851912944632522,5,21.0,1,21.0,1,21.0,1,21.0,1
1700,max_effective,10,10,1,3,0.05,0.95,0.7842005391121829,2,13.0,1,13.0,1,13.0,1,13.0,1
1701,max_effective,10,10,1,3,0.05,0.95,0.9374826463654308,11,27.0,0,27.0,0,28.0,0,30.0,1
1702,max_effective,10,10,1,3,0.05,0.95,0.9392243420467772,25,29.0,1,29.0,1,29.0,1,29.0,1
1703,max_effective,10,10,1,3,0.05,0.95,0.841775596702961,3,12.0,1,12.0,1,12.0,1,12.0,1
1704,max_effective,10,10,1,3,0.05,0.95,0.9318960162223472,19,26.0,0,27.0,0,29.0,0,30.0,1
1705,max_effective,10,10,1,3,0.05,0.95,0.9233934614333612,44,27.0,0,27.0,0,30.0,1,30.0,1
1706,max_effective,10,10,1,3,0.05,0.95,0.8488922087422228,6,25.0,1,25.0,1,24.0,0,25.0,1
1707,max_effective,10,10,1,3,0.05,0.95,0.9212366354489108,7,22.0,1,22.0,1,22.0,1,22.0,1
1708,max_effective,10,10,1,3,0.05,0.95,0.942482434578962,4,17.0,1,17.0,1,17.0,1,17.0,1
1709,max_effective,10,10,1,3,0.05,0.95,0.9004150650286553,3,17.0,1,17.0,1,17.0,1,17.0,1
1710,max_effective,10,10,1,3,0.05,0.95,0.7244468378104282,4,16.0,1,16.0,1,16.0,1,16.0,1
1711,max_effective,10,10,1,3,0.05,0.95,0.9191167181400008,8,27.0,1,27.0,1,27.0,1,26.0,0
1712,max_effective,10,10,1,3,0.05,0.95,0.9210567275648736,11,28.0,1,26.0,0,24.0,0,28.0,1
1713,max_effective,10,10,1,3,0.05,0.95,0.8192098092765616,6,28.0,1,28.0,1,27.0,0,26.0,0
1714,max_effective,10,10,1,3,0.05,0.95,0.9251868268857704,4,22.0,1,22.0,1,22.0,1,22.0,1
1715,max_effective,10,10,1,3,0.05,0.95,0.8547882824802853,15,29.0,0,30.0,1,29.0,0,29.0,0
1716,max_effective,10,10,1,3,0.05,0.95,0.6527311647545663,8,24.0,1,24.0,1,24.0,1,24.0,1
1717,max_effective,10,10,1,3,0.05,0.95,0.9407295662272734,19,30.0,1,30.0,1,28.0,0,30.0,1
1718,max_effective,10,10,1,3,0.05,0.95,0.7559024245060926,7,20.0,1,20.0,1,20.0,1,20.0,1
1719,max_effective,10,10,1,3,0.05,0.95,0.9447633541072752,55,26.0,0,27.0,0,28.0,1,28.0,1
1720,max_effective,10,10,1,3,0.05,0.95,0.8686585719519084,8,28.0,1,28.0,1,27.0,0,28.0,1
1721,max_effective,10,10,1,3,0.05,0.95,0.8126820835873424,3,16.0,1,16.0,1,16.0,1,16.0,1
1722,max_effective,10,10,1,3,0.05,0.95,0.9057234941682336,8,27.0,0,27.0,0,28.0,1,28.0,1
1723,max_effective,10,10,1,3,0.05,0.95,0.8383274688163233,8,20.0,1,20.0,1,20.0,1,20.0,1
1724,max_effective,10,10,1,3,0.05,0.95,0.9191569085801704,23,27.0,0,28.0,0,30.0,1,30.0,1
1725,max_effective,10,10,1,3,0.05,0.95,0.919881122192915,20,27.0,0,28.0,0,27.0,0,29.0,1
1726,max_effective,10,10,1,3,0.05,0.95,0.8290088182321198,6,26.0,1,26.0,1,26.0,1,26.0,1
1727,max_effective,10,10,1,3,0.05,0.95,0.8828152972634469,14,29.0,1,29.0,1,29.0,1,29.0,1
1728,max_effective,10,10,1,3,0.05,0.95,0.8638198274795775,11,26.0,0,26.0,0,26.0,0,28.0,1
1729,max_effective,10,10,1,3,0.05,0.95,0.6200231489161694,8,18.0,1,18.0,1,18.0,1,18.0,1
1730,max_effective,10,10,1,3,0.05,0.95,0.8520103633896051,9,21.0,1,21.0,1,21.0,1,21.0,1
1731,max_effective,10,10,1,3,0.05,0.95,0.6125013719938804,17,27.0,0,28.0,0,28.0,0,29.0,1
1732,max_effective,10,10,1,3,0.05,0.95,0.7281241949305085,4,18.0,1,18.0,1,18.0,1,18.0,1
1733,max_effective,10,10,1,3,0.05,0.95,0.917504439838448,11,29.0,0,29.0,0,29.0,0,30.0,1
1734,max_effective,10,10,1,3,0.05,0.95,0.902392908114634,62,28.0,0,28.0,0,29.0,1,29.0,1
1735,max_effective,10,10,1,3,0.05,0.95,0.8985260158574981,6,24.0,1,24.0,1,24.0,1,24.0,1
1736,max_effective,10,10,1,3,0.05,0.95,0.7962747957063796,5,22.0,1,22.0,1,21.0,0,22.0,1
1737,max_effective,10,10,1,3,0.05,0.95,0.8203537382415017,4,19.0,1,19.0,1,19.0,1,19.0,1
1738,max_effective,10,10,1,3,0.05,0.95,0.8585179390158136,13,27.0,0,27.0,0,29.0,1,29.0,1
1739,max_effective,10,10,1,3,0.05,0.95,0.94913049327867,12,26.0,0,27.0,0,24.0,0,29.0,1
1740,max_effective,10,10,1,3,0.05,0.95,0.8379594883761788,7,26.0,0,27.0,1,27.0,1,26.0,0
1741,max_effective,10,10,1,3,0.05,0.95,0.9165987960451228,12,26.0,1,26.0,1,26.0,1,26.0,1
1742,max_effective,10,10,1,3,0.05,0.95,0.8997788448191374,5,19.0,1,19.0,1,19.0,1,19.0,1
1743,max_effective,10,10,1,3,0.05,0.95,0.9083010316405604,5,21.0,1,21.0,1,21.0,1,21.0,1
1744,max_effective,10,10,1,3,0.05,0.95,0.9167319450560132,4,18.0,1,18.0,1,18.0,1,18.0,1
1745,max_effective,10,10,1,3,0.05,0.95,0.6307693891987703,5,15.0,1,15.0,1,15.0,1,15.0,1
1746,max_effective,10,10,1,3,0.05,0.95,0.91394140693716,16,29.0,0,29.0,0,30.0,1,30.0,1
1747,max_effective,10,10,1,3,0.05,0.95,0.8232428224760843,6,19.0,1,19.0,1,19.0,1,19.0,1
1748,max_effective,10,10,1,3,0.05,0.95,0.7832629344591501,3,17.0,1,17.0,1,17.0,1,17.0,1
1749,max_effective,10,10,1,3,0.05,0.95,0.8001882035247814,4,19.0,1,19.0,1,19.0,1,19.0,1
1750,max_effective,10,10,1,3,0.05,0.95,0.9493852239369632,17,28.0,0,28.0,0,29.0,1,29.0,1
1751,max_effective,10,10,1,3,0.05,0.95,0.9280452866845776,5,20.0,1,20.0,1,20.0,1,20.0,1
1752,max_effective,10,10,1,3,0.05,0.95,0.8728304758025774,5,18.0,1,18.0,1,18.0,1,18.0,1
1753,max_effective,10,10,1,3,0.05,0.95,0.9105775169896352,8,23.0,1,23.0,1,23.0,1,23.0,1
1754,max_effective,10,10,1,3,0.05,0.95,0.9057550191675652,5,21.0,1,21.0,1,21.0,1,21.0,1
1755,max_effective,10,10,1,3,0.05,0.95,0.923032364487846,35,27.0,0,28.0,0,27.0,0,29.0,1
1756,max_effective,10,10,1,3,0.05,0.95,0.9007133764706905,7,28.0,1,28.0,1,28.0,1,28.0,1
1757,max_effective,10,10,1,3,0.05,0.95,0.809886678508681,5,18.0,1,18.0,1,18.0,1,18.0,1
1758,max_effective,10,10,1,3,0.05,0.95,0.9245924162621348,8,23.0,1,23.0,1,22.0,0,23.0,1
1759,max_effective,10,10,1,3,0.05,0.95,0.6903020401285003,5,20.0,1,20.0,1,20.0,1,20.0,1
1760,max_effective,10,10,1,3,0.05,0.95,0.9118314849029872,14,28.0,0,28.0,0,29.0,1,29.0,1
1761,max_effective,10,10,1,3,0.05,0.95,0.9461602817245244,5,21.0,1,21.0,1,21.0,1,21.0,1
1762,max_effective,10,10,1,3,0.05,0.95,0.9321480585094782,13,29.0,0,30.0,1,30.0,1,30.0,1
1763,max_effective,10,10,1,3,0.05,0.95,0.9090817319197356,36,28.0,0,29.0,0,30.0,1,29.0,0
1764,max_effective,10,10,1,3,0.05,0.95,0.8994512596878808,5,24.0,1,24.0,1,24.0,1,24.0,1
1765,max_effective,10,10,1,3,0.05,0.95,0.8582037888588946,7,28.0,1,28.0,1,27.0,0,28.0,1
1766,max_effective,10,10,1,3,0.05,0.95,0.8998395387895997,7,24.0,1,24.0,1,24.0,1,24.0,1
1767,max_effective,10,10,1,3,0.05,0.95,0.9459792102648802,51,27.0,0,27.0,0,30.0,1,29.0,0
1768,max_effective,10,10,1,3,0.05,0.95,0.912724935251962,14,26.0,0,27.0,0,30.0,1,28.0,0
1769,max_effective,10,10,1,3,0.05,0.95,0.9125764732436634,20,28.0,0,28.0,0,29.0,1,29.0,1
1770,max_effective,10,10,1,3,0.05,0.95,0.8642109111300735,12,25.0,0,27.0,0,29.0,1,27.0,0
1771,max_effective,10,10,1,3,0.05,0.95,0.8740921325129756,14,26.0,0,27.0,0,27.0,0,28.0,1
1772,max_effective,10,10,1,3,0.05,0.95,0.8310730205341373,8,22.0,1,22.0,1,22.0,1,22.0,1
1773,max_effective,10,10,1,3,0.05,0.95,0.8946393010079806,9,29.0,0,29.0,0,30.0,1,30.0,1
1774,max_effective,10,10,1,3,0.05,0.95,0.9219112265437872,6,20.0,1,20.0,1,20.0,1,20.0,1
1775,max_effective,10,10,1,3,0.05,0.95,0.9107964359243056,16,28.0,0,28.0,0,30.0,1,28.0,0
1776,max_effective,10,10,1,3,0.05,0.95,0.9156291528057884,12,28.0,0,29.0,0,29.0,0,30.0,1
1777,max_effective,10,10,1,3,0.05,0.95,0.9337253918874172,10,25.0,0,27.0,0,25.0,0,28.0,1
1778,max_effective,10,10,1,3,0.05,0.95,0.926107355019174,20,27.0,0,28.0,0,30.0,1,29.0,0
1779,max_effective,10,10,1,3,0.05,0.95,0.8199852878956068,8,18.0,1,18.0,1,18.0,1,18.0,1
1780,max_effective,10,10,1,3,0.05,0.95,0.9401790634967994,73,28.0,0,28.0,0,29.0,1,28.0,0
1781,max_effective,10,10,1,3,0.05,0.95,0.9291791011878078,12,27.0,1,27.0,1,26.0,0,27.0,1
1782,max_effective,10,10,1,3,0.05,0.95,0.9365820699406724,6,19.0,1,19.0,1,19.0,1,19.0,1
1783,max_effective,10,10,1,3,0.05,0.95,0.9346228198010448,6,25.0,1,25.0,1,25.0,1,24.0,0
1784,max_effective,10,10,1,3,0.05,0.95,0.8284757479789082,9,26.0,1,26.0,1,26.0,1,26.0,1
1785,max_effective,10,10,1,3,0.05,0.95,0.8552012027773498,5,15.0,1,15.0,1,15.0,1,15.0,1
1786,max_effective,10,10,1,3,0.05,0.95,0.7950085867526118,5,24.0,1,24.0,1,24.0,1,24.0,1
1787,max_effective,10,10,1,3,0.05,0.95,0.8109595025054724,12,27.0,0,27.0,0,28.0,1,28.0,1
1788,max_effective,10,10,1,3,0.05,0.95,0.8927680043836221,10,25.0,0,25.0,0,26.0,0,27.0,1
1789,max_effective,10,10,1,3,0.05,0.95,0.7788975430814569,6,22.0,1,22.0,1,22.0,1,22.0,1
1790,max_effective,10,10,1,3,0.05,0.95,0.8974727345011666,5,20.0,1,20.0,1,20.0,1,20.0,1
1791,max_effective,10,10,1,3,0.05,0.95,0.8811021331620944,9,26.0,0,26.0,0,25.0,0,28.0,1
1792,max_effective,10,10,1,3,0.05,0.95,0.9068261541690412,19,28.0,0,28.0,0,26.0,0,29.0,1
1793,max_effective,10,10,1,3,0.05,0.95,0.7870550900597327,13,28.0,0,28.0,0,29.0,1,29.0,1
1794,max_effective,10,10,1,3,0.05,0.95,0.8735976681293727,30,28.0,1,28.0,1,26.0,0,26.0,0
1795,max_effective,10,10,1,3,0.05,0.95,0.8757668732003678,5,19.0,1,19.0,1,19.0,1,19.0,1
1796,max_effective,10,10,1,3,0.05,0.95,0.9031688635832638,21,27.0,0,28.0,0,30.0,1,30.0,1
1797,max_effective,10,10,1,3,0.05,0.95,0.8350760605413076,5,21.0,1,21.0,1,21.0,1,21.0,1
1798,max_effective,10,10,1,3,0.05,0.95,0.7653994969042399,10,21.0,1,21.0,1,21.0,1,21.0,1
1799,max_effective,10,10,1,3,0.05,0.95,0.9111019082764904,25,23.0,0,25.0,0,28.0,0,29.0,1
1800,max_effective,10,10,1,3,0.05,0.95,0.9495555674971408,20,29.0,0,27.0,0,30.0,1,29.0,0
1801,max_effective,10,10,1,3,0.05,0.95,0.9299437739392276,22,28.0,0,29.0,0,30.0,1,30.0,1
1802,max_effective,10,10,1,3,0.05,0.95,0.872051607733365,6,20.0,1,20.0,1,20.0,1,20.0,1
1803,max_effective,10,10,1,3,0.05,0.95,0.91412477051946,9,29.0,0,30.0,1,30.0,1,30.0,1
1804,max_effective,10,10,1,3,0.05,0.95,0.7449313293354692,10,29.0,0,29.0,0,30.0,1,29.0,0
1805,max_effective,10,10,1,3,0.05,0.95,0.9390839660621686,41,26.0,0,28.0,0,30.0,1,30.0,1
1806,max_effective,10,10,1,3,0.05,0.95,0.946006429066258,13,27.0,0,28.0,1,28.0,1,27.0,0
1807,max_effective,10,10,1,3,0.05,0.95,0.9284063094503846,8,25.0,1,25.0,1,25.0,1,24.0,0
1808,max_effective,10,10,1,3,0.05,0.95,0.8974390274681596,9,25.0,1,25.0,1,25.0,1,24.0,0
1809,max_effective,10,10,1,3,0.05,0.95,0.9201314249611572,9,22.0,1,22.0,1,22.0,1,22.0,1
1810,max_effective,10,10,1,3,0.05,0.95,0.8525017295510193,14,27.0,0,27.0,0,28.0,0,29.0,1
1811,max_effective,10,10,1,3,0.05,0.95,0.9048854609755974,8,30.0,1,30.0,1,30.0,1,29.0,0
1812,max_effective,10,10,1,3,0.05,0.95,0.8789508085314355,4,17.0,1,17.0,1,17.0,1,17.0,1
1813,max_effective,10,10,1,3,0.05,0.95,0.7460913634416786,6,24.0,1,24.0,1,24.0,1,23.0,0
1814,max_effective,10,10,1,3,0.05,0.95,0.8480441804802322,4,21.0,1,21.0,1,21.0,1,21.0,1
1815,max_effective,10,10,1,3,0.05,0.95,0.9296823748994356,10,30.0,1,30.0,1,30.0,1,30.0,1
1816,max_effective,10,10,1,3,0.05,0.95,0.9220897492079988,24,30.0,1,30.0,1,30.0,1,30.0,1
1817,max_effective,10,10,1,3,0.05,0.95,0.944229806961032,91,28.0,0,29.0,0,30.0,1,30.0,1
1818,max_effective,10,10,1,3,0.05,0.95,0.8673831015575935,15,28.0,0,28.0,0,28.0,0,30.0,1
1819,max_effective,10,10,1,3,0.05,0.95,0.8129270656119737,11,26.0,0,27.0,0,28.0,1,28.0,1
1820,max_effective,10,10,1,3,0.05,0.95,0.7563379079460738,13,24.0,0,27.0,1,26.0,0,26.0,0
1821,max_effective,10,10,1,3,0.05,0.95,0.9492416150357156,41,26.0,0,27.0,0,28.0,1,26.0,0
1822,max_effective,10,10,1,3,0.05,0.95,0.8565397200488808,10,23.0,0,25.0,1,25.0,1,25.0,1
1823,max_effective,10,10,1,3,0.05,0.95,0.937755355847488,16,26.0,0,26.0,0,28.0,0,29.0,1
1824,max_effective,10,10,1,3,0.05,0.95,0.9224194477666912,7,19.0,1,19.0,1,19.0,1,19.0,1
1825,max_effective,10,10,1,3,0.05,0.95,0.8940073092011521,8,24.0,1,24.0,1,24.0,1,24.0,1
1826,max_effective,10,10,1,3,0.05,0.95,0.8698363764647714,5,24.0,1,24.0,1,23.0,0,24.0,1
1827,max_effective,10,10,1,3,0.05,0.95,0.903744006037583,12,29.0,1,29.0,1,28.0,0,29.0,1
1828,max_effective,10,10,1,3,0.05,0.95,0.9360087810706887,10,29.0,1,29.0,1,29.0,1,27.0,0
1829,max_effective,10,10,1,3,0.05,0.95,0.9446012611317932,6,28.0,1,28.0,1,27.0,0,28.0,1
1830,max_effective,10,10,1,3,0.05,0.95,0.8902205113707912,6,23.0,1,23.0,1,23.0,1,23.0,1
1831,max_effective,10,10,1,3,0.05,0.95,0.9306243688408286,13,29.0,1,28.0,0,27.0,0,29.0,1
1832,max_effective,10,10,1,3,0.05,0.95,0.9250414250399108,6,20.0,1,20.0,1,20.0,1,20.0,1
1833,max_effective,10,10,1,3,0.05,0.95,0.9393134002010872,14,28.0,0,28.0,0,27.0,0,29.0,1
1834,max_effective,10,10,1,3,0.05,0.95,0.8931716221730325,12,23.0,1,23.0,1,23.0,1,23.0,1
1835,max_effective,10,10,1,3,0.05,0.95,0.8871704308380582,22,28.0,0,28.0,0,29.0,0,30.0,1
1836,max_effective,10,10,1,3,0.05,0.95,0.8678133416363983,7,24.0,1,24.0,1,24.0,1,24.0,1
1837,max_effective,10,10,1,3,0.05,0.95,0.8867279667873474,9,30.0,1,29.0,0,28.0,0,28.0,0
1838,max_effective,10,10,1,3,0.05,0.95,0.9222384087009836,10,22.0,1,22.0,1,22.0,1,22.0,1
1839,max_effective,10,10,1,3,0.05,0.95,0.9162808934278002,8,30.0,1,30.0,1,30.0,1,29.0,0
1840,max_effective,10,10,1,3,0.05,0.95,0.9368281801632344,65,28.0,0,28.0,0,30.0,1,30.0,1
1841,max_effective,10,10,1,3,0.05,0.95,0.8212139546967073,16,25.0,0,25.0,0,25.0,0,26.0,1
1842,max_effective,10,10,1,3,0.05,0.95,0.9241527163743868,21,27.0,0,27.0,0,30.0,1,30.0,1
1843,max_effective,10,10,1,3,0.05,0.95,0.9231689390565936,41,27.0,0,27.0,0,28.0,0,29.0,1
1844,max_effective,10,10,1,3,0.05,0.95,0.8857876733594917,14,29.0,0,29.0,0,30.0,1,29.0,0
1845,max_effective,10,10,1,3,0.05,0.95,0.906838905821265,13,29.0,0,29.0,0,30.0,1,29.0,0
1846,max_effective,10,10,1,3,0.05,0.95,0.8732610523230043,11,26.0,0,27.0,1,27.0,1,27.0,1
1847,max_effective,10,10,1,3,0.05,0.95,0.9425890808824512,24,25.0,0,26.0,0,29.0,1,29.0,1
1848,max_effective,10,10,1,3,0.05,0.95,0.9277589410070792,12,27.0,0,28.0,1,28.0,1,28.0,1
1849,max_effective,10,10,1,3,0.05,0.95,0.9449204711025738,23,30.0,1,30.0,1,30.0,1,30.0,1
1850,max_effective,10,10,1,3,0.05,0.95,0.9301991553047028,48,28.0,0,28.0,0,30.0,1,30.0,1
1851,max_effective,10,10,1,3,0.05,0.95,0.9270813158957296,11,26.0,0,26.0,0,26.0,0,27.0,1
1852,max_effective,10,10,1,3,0.05,0.95,0.8794429983448564,13,28.0,1,28.0,1,28.0,1,28.0,1
1853,max_effective,10,10,1,3,0.05,0.95,0.8916965605658985,8,27.0,1,27.0,1,25.0,0,26.0,0
1854,max_effective,10,10,1,3,0.05,0.95,0.8189948756228039,6,20.0,1,20.0,1,20.0,1,20.0,1
1855,max_effective,10,10,1,3,0.05,0.95,0.8976005774358472,8,22.0,1,22.0,1,22.0,1,22.0,1
1856,max_effective,10,10,1,3,0.05,0.95,0.8399826602833884,2,13.0,1,13.0,1,13.0,1,13.0,1
1857,max_effective,10,10,1,3,0.05,0.95,0.8839319106471775,9,23.0,1,23.0,1,23.0,1,22.0,0
1858,max_effective,10,10,1,3,0.05,0.95,0.9146487475924668,22,29.0,0,29.0,0,30.0,1,30.0,1
1859,max_effective,10,10,1,3,0.05,0.95,0.8838198735541237,12,27.0,0,28.0,0,29.0,1,28.0,0
1860,max_effective,10,10,1,3,0.05,0.95,0.7543235439747213,4,17.0,1,17.0,1,17.0,1,17.0,1
1861,max_effective,10,10,1,3,0.05,0.95,0.9414053064294764,5,17.0,1,17.0,1,17.0,1,17.0,1
1862,max_effective,10,10,1,3,0.05,0.95,0.9319266100246976,9,26.0,0,27.0,1,27.0,1,25.0,0
1863,max_effective,10,10,1,3,0.05,0.95,0.7012915221718269,8,26.0,0,26.0,0,27.0,1,27.0,1
1864,max_effective,10,10,1,3,0.05,0.95,0.9405988129805952,18,28.0,0,29.0,0,30.0,1,30.0,1
1865,max_effective,10,10,1,3,0.05,0.95,0.7695640286521559,5,19.0,1,19.0,1,19.0,1,19.0,1
1866,max_effective,10,10,1,3,0.05,0.95,0.8061943769616117,3,20.0,1,20.0,1,20.0,1,20.0,1
1867,max_effective,10,10,1,3,0.05,0.95,0.9330156777193952,12,25.0,0,25.0,0,27.0,1,27.0,1
1868,max_effective,10,10,1,3,0.05,0.95,0.6426815560398804,5,17.0,1,17.0,1,17.0,1,17.0,1
1869,max_effective,10,10,1,3,0.05,0.95,0.912988581376728,3,14.0,1,14.0,1,14.0,1,14.0,1
1870,max_effective,10,10,1,3,0.05,0.95,0.8617262840181993,8,27.0,0,27.0,0,29.0,1,28.0,0
1871,max_effective,10,10,1,3,0.05,0.95,0.936406968180456,15,29.0,0,29.0,0,29.0,0,30.0,1
1872,max_effective,10,10,1,3,0.05,0.95,0.9261243864105396,12,27.0,0,27.0,0,28.0,0,29.0,1
1873,max_effective,10,10,1,3,0.05,0.95,0.665124647695856,6,24.0,1,24.0,1,24.0,1,24.0,1
1874,max_effective,10,10,1,3,0.05,0.95,0.898248145713387,9,27.0,1,27.0,1,26.0,0,25.0,0
1875,max_effective,10,10,1,3,0.05,0.95,0.8769954713948072,7,26.0,0,26.0,0,25.0,0,27.0,1
1876,max_effective,10,10,1,3,0.05,0.95,0.9271668348598708,78,28.0,0,30.0,1,30.0,1,30.0,1
1877,max_effective,10,10,1,3,0.05,0.95,0.8816660583530501,5,24.0,1,24.0,1,24.0,1,24.0,1
1878,max_effective,10,10,1,3,0.05,0.95,0.7558705502190686,12,25.0,0,27.0,1,27.0,1,27.0,1
1879,max_effective,10,10,1,3,0.05,0.95,0.8901312103932724,6,28.0,1,28.0,1,27.0,0,27.0,0
1880,max_effective,10,10,1,3,0.05,0.95,0.8885961334989786,10,28.0,0,29.0,0,30.0,1,30.0,1
1881,max_effective,10,10,1,3,0.05,0.95,0.858583025379236,10,28.0,0,29.0,1,27.0,0,29.0,1
1882,max_effective,10,10,1,3,0.05,0.95,0.9342735036700062,16,28.0,0,28.0,0,30.0,1,30.0,1
1883,max_effective,10,10,1,3,0.05,0.95,0.8558374704964763,12,27.0,0,27.0,0,28.0,1,27.0,0
1884,max_effective,10,10,1,3,0.05,0.95,0.911742419855368,25,30.0,1,30.0,1,30.0,1,30.0,1
1885,max_effective,10,10,1,3,0.05,0.95,0.8613353385985616,3,17.0,1,17.0,1,17.0,1,17.0,1
1886,max_effective,10,10,1,3,0.05,0.95,0.7934765996012749,11,26.0,0,26.0,0,25.0,0,28.0,1
1887,max_effective,10,10,1,3,0.05,0.95,0.9361725381109856,5,24.0,1,24.0,1,24.0,1,24.0,1
1888,max_effective,10,10,1,3,0.05,0.95,0.856750010135536,7,27.0,1,27.0,1,27.0,1,27.0,1
1889,max_effective,10,10,1,3,0.05,0.95,0.8496655028761234,9,29.0,1,29.0,1,28.0,0,28.0,0
1890,max_effective,10,10,1,3,0.05,0.95,0.8831739116767165,4,15.0,1,15.0,1,15.0,1,15.0,1
1891,max_effective,10,10,1,3,0.05,0.95,0.8849594863794662,7,26.0,1,26.0,1,24.0,0,25.0,0
1892,max_effective,10,10,1,3,0.05,0.95,0.8952473453301785,2,13.0,1,13.0,1,13.0,1,13.0,1
1893,max_effective,10,10,1,3,0.05,0.95,0.9396049588000812,18,27.0,0,27.0,0,27.0,0,29.0,1
1894,max_effective,10,10,1,3,0.05,0.95,0.7851916458293469,9,27.0,0,28.0,1,28.0,1,28.0,1
1895,max_effective,10,10,1,3,0.05,0.95,0.8869534921481323,13,28.0,0,29.0,1,29.0,1,28.0,0
1896,max_effective,10,10,1,3,0.05,0.95,0.7073928456691477,7,24.0,1,24.0,1,24.0,1,24.0,1
1897,max_effective,10,10,1,3,0.05,0.95,0.8947284888911581,7,26.0,0,26.0,0,27.0,1,26.0,0
1898,max_effective,10,10,1,3,0.05,0.95,0.9147332558577824,27,30.0,1,30.0,1,29.0,0,28.0,0
1899,max_effective,10,10,1,3,0.05,0.95,0.8266769466579793,10,26.0,0,26.0,0,29.0,1,29.0,1
1900,max_effective,10,10,1,3,0.05,0.95,0.9067481754097954,22,25.0,0,25.0,0,27.0,0,30.0,1
1901,max_effective,10,10,1,3,0.05,0.95,0.943020124797072,10,29.0,0,30.0,1,27.0,0,26.0,0
1902,max_effective,10,10,1,3,0.05,0.95,0.7528091769181631,7,21.0,1,21.0,1,21.0,1,21.0,1
1903,max_effective,10,10,1,3,0.05,0.95,0.9337874849100626,22,28.0,0,28.0,0,30.0,1,30.0,1
1904,max_effective,10,10,1,3,0.05,0.95,0.8737141871756076,14,27.0,0,28.0,1,28.0,1,27.0,0
1905,max_effective,10,10,1,3,0.05,0.95,0.9267604503588528,46,30.0,1,30.0,1,30.0,1,28.0,0
1906,max_effective,10,10,1,3,0.05,0.95,0.93070778769713,20,30.0,1,30.0,1,30.0,1,30.0,1
1907,max_effective,10,10,1,3,0.05,0.95,0.9461202141742447,26,30.0,1,30.0,1,30.0,1,30.0,1
1908,max_effective,10,10,1,3,0.05,0.95,0.9209156802792616,33,27.0,0,28.0,0,28.0,0,30.0,1
1909,max_effective,10,10,1,3,0.05,0.95,0.8632816471464501,6,19.0,1,19.0,1,19.0,1,19.0,1
1910,max_effective,10,10,1,3,0.05,0.95,0.9043346062050214,23,30.0,1,30.0,1,30.0,1,30.0,1
1911,max_effective,10,10,1,3,0.05,0.95,0.9122284050605446,13,30.0,1,30.0,1,30.0,1,30.0,1
1912,max_effective,10,10,1,3,0.05,0.95,0.7175990021034947,3,16.0,1,16.0,1,16.0,1,16.0,1
1913,max_effective,10,10,1,3,0.05,0.95,0.8497262951768119,14,24.0,0,26.0,0,28.0,1,28.0,1
1914,max_effective,10,10,1,3,0.05,0.95,0.8887099602131023,8,30.0,1,30.0,1,29.0,0,27.0,0
1915,max_effective,10,10,1,3,0.05,0.95,0.7758287005272833,2,13.0,1,13.0,1,13.0,1,13.0,1
1916,max_effective,10,10,1,3,0.05,0.95,0.7314844507525089,5,17.0,1,17.0,1,17.0,1,17.0,1
1917,max_effective,10,10,1,3,0.05,0.95,0.94847271743326,12,27.0,1,27.0,1,27.0,1,27.0,1
1918,max_effective,10,10,1,3,0.05,0.95,0.8980648653228503,6,25.0,1,25.0,1,25.0,1,24.0,0
1919,max_effective,10,10,1,3,0.05,0.95,0.873597824864304,5,24.0,1,24.0,1,24.0,1,24.0,1
1920,max_effective,10,10,1,3,0.05,0.95,0.7360322585819683,8,26.0,1,25.0,0,24.0,0,24.0,0
1921,max_effective,10,10,1,3,0.05,0.95,0.8783074335327311,10,27.0,0,29.0,1,28.0,0,28.0,0
1922,max_effective,10,10,1,3,0.05,0.95,0.870822344535843,13,26.0,0,26.0,0,27.0,1,25.0,0
1923,max_effective,10,10,1,3,0.05,0.95,0.8287581498093152,10,23.0,0,23.0,0,22.0,0,24.0,1
1924,max_effective,10,10,1,3,0.05,0.95,0.7199616107202502,5,19.0,1,19.0,1,19.0,1,19.0,1
1925,max_effective,10,10,1,3,0.05,0.95,0.8642537372998199,10,30.0,1,30.0,1,28.0,0,28.0,0
1926,max_effective,10,10,1,3,0.05,0.95,0.6918357138698654,8,22.0,1,22.0,1,22.0,1,22.0,1
1927,max_effective,10,10,1,3,0.05,0.95,0.922710665026696,10,26.0,0,26.0,0,28.0,1,27.0,0
1928,max_effective,10,10,1,3,0.05,0.95,0.8767588097317911,6,21.0,1,21.0,1,21.0,1,21.0,1
1929,max_effective,10,10,1,3,0.05,0.95,0.9219411546837428,12,29.0,0,30.0,1,30.0,1,29.0,0
1930,max_effective,10,10,1,3,0.05,0.95,0.8487694155327854,7,20.0,1,20.0,1,20.0,1,20.0,1
1931,max_effective,10,10,1,3,0.05,0.95,0.8604322361009846,3,20.0,1,20.0,1,20.0,1,20.0,1
1932,max_effective,10,10,1,3,0.05,0.95,0.9497128989446104,16,29.0,0,29.0,0,30.0,1,30.0,1
1933,max_effective,10,10,1,3,0.05,0.95,0.8821950765750239,15,28.0,0,28.0,0,29.0,1,29.0,1
1934,max_effective,10,10,1,3,0.05,0.95,0.8803159605760603,18,26.0,0,27.0,0,29.0,1,29.0,1
1935,max_effective,10,10,1,3,0.05,0.95,0.7905997641090001,4,18.0,1,18.0,1,18.0,1,18.0,1
1936,max_effective,10,10,1,3,0.05,0.95,0.7253985287880614,4,22.0,1,22.0,1,22.0,1,22.0,1
1937,max_effective,10,10,1,3,0.05,0.95,0.8990304914595251,8,27.0,0,27.0,0,27.0,0,29.0,1
1938,max_effective,10,10,1,3,0.05,0.95,0.8746300077022574,9,25.0,1,25.0,1,25.0,1,25.0,1
1939,max_effective,10,10,1,3,0.05,0.95,0.8850921888542856,6,21.0,1,21.0,1,21.0,1,21.0,1
1940,max_effective,10,10,1,3,0.05,0.95,0.9159551107829692,14,29.0,0,30.0,1,30.0,1,30.0,1
1941,max_effective,10,10,1,3,0.05,0.95,0.9043634088046978,6,24.0,1,24.0,1,24.0,1,24.0,1
1942,max_effective,10,10,1,3,0.05,0.95,0.9317429697419568,10,29.0,0,29.0,0,29.0,0,30.0,1
1943,max_effective,10,10,1,3,0.05,0.95,0.9362077741926428,50,25.0,0,29.0,0,30.0,1,29.0,0
1944,max_effective,10,10,1,3,0.05,0.95,0.8586064064033825,26,29.0,0,29.0,0,30.0,1,30.0,1
1945,max_effective,10,10,1,3,0.05,0.95,0.902222322082472,6,17.0,1,17.0,1,17.0,1,17.0,1
1946,max_effective,10,10,1,3,0.05,0.95,0.8724084571232708,7,27.0,0,27.0,0,28.0,1,27.0,0
1947,max_effective,10,10,1,3,0.05,0.95,0.7867895458176098,7,23.0,1,23.0,1,23.0,1,23.0,1
1948,max_effective,10,10,1,3,0.05,0.95,0.9442593430520264,25,28.0,0,28.0,0,29.0,1,29.0,1
1949,max_effective,10,10,1,3,0.05,0.95,0.7135803197560792,4,17.0,1,17.0,1,17.0,1,17.0,1
1950,max_effective,10,10,1,3,0.05,0.95,0.8078343766864637,5,20.0,1,20.0,1,20.0,1,20.0,1
1951,max_effective,10,10,1,3,0.05,0.95,0.8375268698516276,4,19.0,1,19.0,1,19.0,1,19.0,1
1952,max_effective,10,10,1,3,0.05,0.95,0.9498212609829396,11,23.0,0,25.0,0,27.0,1,27.0,1
1953,max_effective,10,10,1,3,0.05,0.95,0.8615146326011114,11,26.0,0,25.0,0,23.0,0,29.0,1
1954,max_effective,10,10,1,3,0.05,0.95,0.7087530869782788,6,18.0,1,18.0,1,18.0,1,18.0,1
1955,max_effective,10,10,1,3,0.05,0.95,0.9083923590106228,13,30.0,1,30.0,1,28.0,0,29.0,0
1956,max_effective,10,10,1,3,0.05,0.95,0.9226399626293492,9,23.0,1,23.0,1,23.0,1,23.0,1
1957,max_effective,10,10,1,3,0.05,0.95,0.8855110349262831,6,20.0,1,20.0,1,20.0,1,20.0,1
1958,max_effective,10,10,1,3,0.05,0.95,0.9199785609846516,3,17.0,1,17.0,1,17.0,1,17.0,1
1959,max_effective,10,10,1,3,0.05,0.95,0.94312064121423,41,27.0,0,28.0,0,30.0,1,29.0,0
1960,max_effective,10,10,1,3,0.05,0.95,0.9336864276242772,12,30.0,1,30.0,1,30.0,1,30.0,1
1961,max_effective,10,10,1,3,0.05,0.95,0.8503565992108449,9,26.0,1,26.0,1,26.0,1,26.0,1
1962,max_effective,10,10,1,3,0.05,0.95,0.9265950857789402,5,23.0,1,23.0,1,23.0,1,23.0,1
1963,max_effective,10,10,1,3,0.05,0.95,0.9255887480884052,11,26.0,0,25.0,0,24.0,0,29.0,1
1964,max_effective,10,10,1,3,0.05,0.95,0.9226710105093576,5,18.0,1,18.0,1,18.0,1,18.0,1
1965,max_effective,10,10,1,3,0.05,0.95,0.7957360218391714,5,17.0,1,17.0,1,17.0,1,17.0,1
1966,max_effective,10,10,1,3,0.05,0.95,0.8436176429008483,6,19.0,1,19.0,1,19.0,1,19.0,1
1967,max_effective,10,10,1,3,0.05,0.95,0.9473378104252366,17,26.0,0,28.0,1,28.0,1,27.0,0
1968,max_effective,10,10,1,3,0.05,0.95,0.8394231270454174,8,23.0,1,23.0,1,23.0,1,23.0,1
1969,max_effective,10,10,1,3,0.05,0.95,0.8297017027735505,8,26.0,1,26.0,1,26.0,1,26.0,1
1970,max_effective,10,10,1,3,0.05,0.95,0.8994147575503563,8,24.0,1,24.0,1,23.0,0,24.0,1
1971,max_effective,10,10,1,3,0.05,0.95,0.7858258670589507,4,18.0,1,18.0,1,18.0,1,18.0,1
1972,max_effective,10,10,1,3,0.05,0.95,0.908073652943848,7,22.0,1,22.0,1,22.0,1,22.0,1
1973,max_effective,10,10,1,3,0.05,0.95,0.946478929593518,23,30.0,1,30.0,1,30.0,1,30.0,1
1974,max_effective,10,10,1,3,0.05,0.95,0.9381293650025562,52,27.0,0,27.0,0,30.0,1,30.0,1
1975,max_effective,10,10,1,3,0.05,0.95,0.8566947877566901,6,21.0,1,21.0,1,21.0,1,21.0,1
1976,max_effective,10,10,1,3,0.05,0.95,0.8759784186994938,16,29.0,0,29.0,0,29.0,0,30.0,1
1977,max_effective,10,10,1,3,0.05,0.95,0.9031295215226728,7,20.0,1,20.0,1,20.0,1,20.0,1
1978,max_effective,10,10,1,3,0.05,0.95,0.9366019860734274,22,25.0,0,28.0,1,28.0,1,28.0,1
1979,max_effective,10,10,1,3,0.05,0.95,0.8486969118261088,13,24.0,0,25.0,1,25.0,1,25.0,1
1980,max_effective,10,10,1,3,0.05,0.95,0.94341357751696,18,30.0,1,30.0,1,30.0,1,30.0,1
1981,max_effective,10,10,1,3,0.05,0.95,0.7427722234339177,4,14.0,1,14.0,1,14.0,1,14.0,1
1982,max_effective,10,10,1,3,0.05,0.95,0.9295378091758618,12,27.0,1,26.0,0,27.0,1,27.0,1
1983,max_effective,10,10,1,3,0.05,0.95,0.8930792099403136,6,20.0,1,20.0,1,20.0,1,20.0,1
1984,max_effective,10,10,1,3,0.05,0.95,0.8809913160922255,8,27.0,0,29.0,1,29.0,1,29.0,1
1985,max_effective,10,10,1,3,0.05,0.95,0.7159995073711108,12,26.0,0,26.0,0,27.0,1,27.0,1
1986,max_effective,10,10,1,3,0.05,0.95,0.8340867439254357,11,27.0,0,28.0,0,28.0,0,29.0,1
1987,max_effective,10,10,1,3,0.05,0.95,0.8713040240064687,9,30.0,1,30.0,1,29.0,0,30.0,1
1988,max_effective,10,10,1,3,0.05,0.95,0.9255252753493766,6,21.0,1,21.0,1,21.0,1,21.0,1
1989,max_effective,10,10,1,3,0.05,0.95,0.93100212115507,6,23.0,1,23.0,1,23.0,1,23.0,1
1990,max_effective,10,10,1,3,0.05,0.95,0.8867508140901359,6,27.0,1,27.0,1,26.0,0,26.0,0
1991,max_effective,10,10,1,3,0.05,0.95,0.7589198528181391,4,15.0,1,15.0,1,15.0,1,15.0,1
1992,max_effective,10,10,1,3,0.05,0.95,0.9055139319274212,32,27.0,0,28.0,0,29.0,0,30.0,1
1993,max_effective,10,10,1,3,0.05,0.95,0.9100978695414328,5,22.0,1,22.0,1,22.0,1,22.0,1
1994,max_effective,10,10,1,3,0.05,0.95,0.8822929832890393,4,19.0,1,19.0,1,19.0,1,19.0,1
1995,max_effective,10,10,1,3,0.05,0.95,0.9366058703245654,25,29.0,0,29.0,0,30.0,1,27.0,0
1996,max_effective,10,10,1,3,0.05,0.95,0.7363668476589766,8,25.0,1,25.0,1,25.0,1,25.0,1
1997,max_effective,10,10,1,3,0.05,0.95,0.7338660651320075,4,21.0,1,21.0,1,21.0,1,21.0,1
1998,max_effective,10,10,1,3,0.05,0.95,0.8609237534582477,11,28.0,0,29.0,1,29.0,1,29.0,1
1999,max_effective,10,10,1,3,0.05,0.95,0.9030416041859168,15,29.0,0,29.0,0,30.0,1,30.0,1
2000,max_effective,10,10,1,3,0.05,0.95,0.6701581185584627,4,20.0,1,20.0,1,20.0,1,20.0,1
2001,max_effective,10,10,1,3,0.05,0.95,0.8894145952640922,11,26.0,0,27.0,0,28.0,1,27.0,0
2002,max_effective,10,10,1,3,0.05,0.95,0.7806776793368488,4,21.0,1,21.0,1,21.0,1,21.0,1
2003,max_effective,10,10,1,3,0.05,0.95,0.9103373533731184,9,25.0,1,25.0,1,25.0,1,25.0,1
2004,max_effective,10,10,1,3,0.05,0.95,0.9156325438820964,16,26.0,0,26.0,0,26.0,0,27.0,1
2005,max_effective,10,10,1,3,0.05,0.95,0.9118330396642678,13,30.0,1,30.0,1,30.0,1,30.0,1
2006,max_effective,10,10,1,3,0.05,0.95,0.8107151074711304,11,24.0,1,24.0,1,24.0,1,24.0,1
2007,max_effective,10,10,1,3,0.05,0.95,0.8966308269669512,21,28.0,0,27.0,0,29.0,1,29.0,1
2008,max_effective,10,10,1,3,0.05,0.95,0.9009816923660964,3,17.0,1,17.0,1,17.0,1,17.0,1
2009,max_effective,10,10,1,3,0.05,0.95,0.9446791296495368,10,29.0,1,29.0,1,29.0,1,29.0,1
2010,max_effective,10,10,1,3,0.05,0.95,0.7761500488213181,5,16.0,1,16.0,1,16.0,1,16.0,1
2011,max_effective,10,10,1,3,0.05,0.95,0.8537626566801659,18,24.0,0,26.0,0,27.0,1,27.0,1
2012,max_effective,10,10,1,3,0.05,0.95,0.9011335690868556,9,26.0,0,27.0,0,30.0,1,29.0,0
2013,max_effective,10,10,1,3,0.05,0.95,0.9476729084322792,4,19.0,1,19.0,1,19.0,1,19.0,1
2014,max_effective,10,10,1,3,0.05,0.95,0.8977427101830014,13,29.0,1,29.0,1,29.0,1,29.0,1
2015,max_effective,10,10,1,3,0.05,0.95,0.939261888711578,9,27.0,0,28.0,1,28.0,1,27.0,0
2016,max_effective,10,10,1,3,0.05,0.95,0.8264057659853167,23,27.0,0,27.0,0,29.0,0,30.0,1
2017,max_effective,10,10,1,3,0.05,0.95,0.9077444378647834,6,23.0,1,23.0,1,23.0,1,23.0,1
2018,max_effective,10,10,1,3,0.05,0.95,0.8887590607900095,3,15.0,1,15.0,1,15.0,1,15.0,1
2019,max_effective,10,10,1,3,0.05,0.95,0.9144727012190064,10,29.0,1,29.0,1,28.0,0,27.0,0
2020,max_effective,10,10,1,3,0.05,0.95,0.9368850556431751,25,27.0,0,27.0,0,30.0,1,30.0,1
2021,max_effective,10,10,1,3,0.05,0.95,0.9337107432135284,23,26.0,0,26.0,0,29.0,0,30.0,1
2022,max_effective,10,10,1,3,0.05,0.95,0.816310717433748,11,25.0,0,25.0,0,26.0,0,27.0,1
2023,max_effective,10,10,1,3,0.05,0.95,0.9058229622045092,12,29.0,1,29.0,1,29.0,1,27.0,0
2024,max_effective,10,10,1,3,0.05,0.95,0.8727958497048118,9,28.0,1,28.0,1,27.0,0,28.0,1
2025,max_effective,10,10,1,3,0.05,0.95,0.8761613007182593,7,25.0,1,25.0,1,25.0,1,25.0,1
2026,max_effective,10,10,1,3,0.05,0.95,0.9093477372257462,8,25.0,1,25.0,1,24.0,0,24.0,0
2027,max_effective,10,10,1,3,0.05,0.95,0.9178975539950844,27,28.0,0,28.0,0,30.0,1,29.0,0
2028,max_effective,10,10,1,3,0.05,0.95,0.8535186437225744,13,29.0,1,29.0,1,29.0,1,27.0,0
2029,max_effective,10,10,1,3,0.05,0.95,0.7878361011434665,8,29.0,0,29.0,0,30.0,1,30.0,1
2030,max_effective,10,10,1,3,0.05,0.95,0.8828756038220689,9,21.0,1,21.0,1,21.0,1,21.0,1
2031,max_effective,10,10,1,3,0.05,0.95,0.9273071455683876,14,28.0,1,27.0,0,28.0,1,27.0,0
2032,max_effective,10,10,1,3,0.05,0.95,0.9045099861077804,10,26.0,0,27.0,0,29.0,1,29.0,1
2033,max_effective,10,10,1,3,0.05,0.95,0.8352141653930291,2,13.0,1,13.0,1,13.0,1,13.0,1
2034,max_effective,10,10,1,3,0.05,0.95,0.931085498231821,28,29.0,0,29.0,0,30.0,1,30.0,1
2035,max_effective,10,10,1,3,0.05,0.95,0.9272303941728446,8,29.0,1,28.0,0,26.0,0,28.0,0
2036,max_effective,10,10,1,3,0.05,0.95,0.8228388987637918,2,13.0,1,13.0,1,13.0,1,13.0,1
2037,max_effective,10,10,1,3,0.05,0.95,0.7569569130157008,5,22.0,1,22.0,1,22.0,1,22.0,1
2038,max_effective,10,10,1,3,0.05,0.95,0.791967816617076,2,13.0,1,13.0,1,13.0,1,13.0,1
2039,max_effective,10,10,1,3,0.05,0.95,0.8314268038591006,8,25.0,0,25.0,0,25.0,0,26.0,1
2040,max_effective,10,10,1,3,0.05,0.95,0.7996447876564362,4,19.0,1,19.0,1,19.0,1,19.0,1
2041,max_effective,10,10,1,3,0.05,0.95,0.94979861624357,6,20.0,1,20.0,1,20.0,1,20.0,1
2042,max_effective,10,10,1,3,0.05,0.95,0.8703644753639115,4,18.0,1,18.0,1,18.0,1,18.0,1
2043,max_effective,10,10,1,3,0.05,0.95,0.9020519451700838,6,26.0,1,26.0,1,24.0,0,25.0,0
2044,max_effective,10,10,1,3,0.05,0.95,0.84462879598752,4,19.0,1,19.0,1,19.0,1,19.0,1
2045,max_effective,10,10,1,3,0.05,0.95,0.8770337992700161,7,25.0,1,25.0,1,23.0,0,25.0,1
2046,max_effective,10,10,1,3,0.05,0.95,0.7744764958863686,6,22.0,1,22.0,1,22.0,1,22.0,1
2047,max_effective,10,10,1,3,0.05,0.95,0.7820433488420697,7,29.0,1,29.0,1,28.0,0,28.0,0
2048,max_effective,10,10,1,3,0.05,0.95,0.9082650021880312,6,24.0,0,24.0,0,26.0,1,26.0,1
2049,max_effective,10,10,1,3,0.05,0.95,0.8091341328557228,4,18.0,1,18.0,1,18.0,1,18.0,1
2050,max_effective,10,10,1,3,0.05,0.95,0.9489829636655638,26,27.0,0,27.0,0,24.0,0,28.0,1
2051,max_effective,10,10,1,3,0.05,0.95,0.9480164362113244,19,30.0,1,30.0,1,30.0,1,30.0,1
2052,max_effective,10,10,1,3,0.05,0.95,0.827145225611076,3,13.0,1,13.0,1,13.0,1,13.0,1
2053,max_effective,10,10,1,3,0.05,0.95,0.8458490308221747,5,18.0,1,18.0,1,18.0,1,18.0,1
2054,max_effective,10,10,1,3,0.05,0.95,0.7757156846716583,35,25.0,0,25.0,0,25.0,0,30.0,1
2055,max_effective,10,10,1,3,0.05,0.95,0.6698721691636392,7,18.0,1,18.0,1,18.0,1,18.0,1
2056,max_effective,10,10,1,3,0.05,0.95,0.8442986089115592,11,25.0,0,25.0,0,28.0,1,27.0,0
2057,max_effective,10,10,1,3,0.05,0.95,0.8539755309226313,7,23.0,1,23.0,1,23.0,1,23.0,1
2058,max_effective,10,10,1,3,0.05,0.95,0.9254071258683526,16,29.0,0,30.0,1,30.0,1,30.0,1
2059,max_effective,10,10,1,3,0.05,0.95,0.932674647422018,10,25.0,1,25.0,1,23.0,0,23.0,0
2060,max_effective,10,10,1,3,0.05,0.95,0.905785841522874,20,29.0,0,27.0,0,30.0,1,28.0,0
2061,max_effective,10,10,1,3,0.05,0.95,0.9233712115119008,12,26.0,1,26.0,1,26.0,1,25.0,0
2062,max_effective,10,10,1,3,0.05,0.95,0.6866533787073598,6,20.0,1,20.0,1,20.0,1,20.0,1
2063,max_effective,10,10,1,3,0.05,0.95,0.937268311438164,17,25.0,0,27.0,0,30.0,1,29.0,0
2064,max_effective,10,10,1,3,0.05,0.95,0.7765271207286498,4,20.0,1,20.0,1,20.0,1,20.0,1
2065,max_effective,10,10,1,3,0.05,0.95,0.9498165082861132,32,27.0,0,30.0,1,30.0,1,30.0,1
2066,max_effective,10,10,1,3,0.05,0.95,0.9378779481512624,18,28.0,0,30.0,1,30.0,1,30.0,1
2067,max_effective,10,10,1,3,0.05,0.95,0.8391611895634961,19,29.0,0,29.0,0,30.0,1,30.0,1
2068,max_effective,10,10,1,3,0.05,0.95,0.8830878078142457,11,30.0,1,30.0,1,30.0,1,28.0,0
2069,max_effective,10,10,1,3,0.05,0.95,0.82920905909664,21,28.0,0,28.0,0,28.0,0,29.0,1
2070,max_effective,10,10,1,3,0.05,0.95,0.9066411651632778,22,29.0,1,29.0,1,29.0,1,28.0,0
2071,max_effective,10,10,1,3,0.05,0.95,0.5511784193580577,4,17.0,1,17.0,1,17.0,1,17.0,1
2072,max_effective,10,10,1,3,0.05,0.95,0.8526311476305835,8,20.0,1,20.0,1,20.0,1,20.0,1
2073,max_effective,10,10,1,3,0.05,0.95,0.8707987849998803,6,17.0,1,17.0,1,17.0,1,17.0,1
2074,max_effective,10,10,1,3,0.05,0.95,0.9347420054247032,3,15.0,1,15.0,1,15.0,1,15.0,1
2075,max_effective,10,10,1,3,0.05,0.95,0.8674662579135313,4,14.0,1,14.0,1,14.0,1,14.0,1
2076,max_effective,10,10,1,3,0.05,0.95,0.8533055839093203,5,28.0,1,28.0,1,27.0,0,27.0,0
2077,max_effective,10,10,1,3,0.05,0.95,0.8796607780194594,7,26.0,0,26.0,0,26.0,0,27.0,1
2078,max_effective,10,10,1,3,0.05,0.95,0.9058897272793572,11,29.0,0,29.0,0,29.0,0,30.0,1
2079,max_effective,10,10,1,3,0.05,0.95,0.8252538991142068,5,20.0,1,20.0,1,20.0,1,20.0,1
2080,max_effective,10,10,1,3,0.05,0.95,0.5570447843613408,4,14.0,1,14.0,1,14.0,1,14.0,1
2081,max_effective,10,10,1,3,0.05,0.95,0.782825989009357,3,17.0,1,17.0,1,17.0,1,17.0,1
2082,max_effective,10,10,1,3,0.05,0.95,0.9276005003419276,7,21.0,1,21.0,1,21.0,1,21.0,1
2083,max_effective,10,10,1,3,0.05,0.95,0.7664246048836632,3,16.0,1,16.0,1,16.0,1,16.0,1
2084,max_effective,10,10,1,3,0.05,0.95,0.7499259328611012,4,20.0,1,20.0,1,20.0,1,20.0,1
2085,max_effective,10,10,1,3,0.05,0.95,0.6679736603490813,3,15.0,1,15.0,1,15.0,1,15.0,1
2086,max_effective,10,10,1,3,0.05,0.95,0.9366005058400444,3,19.0,1,19.0,1,19.0,1,19.0,1
2087,max_effective,10,10,1,3,0.05,0.95,0.8163464485365001,19,26.0,0,26.0,0,27.0,0,30.0,1
2088,max_effective,10,10,1,3,0.05,0.95,0.9156606001915216,11,27.0,0,28.0,0,29.0,1,28.0,0
2089,max_effective,10,10,1,3,0.05,0.95,0.8264772579353497,5,22.0,1,22.0,1,22.0,1,22.0,1
2090,max_effective,10,10,1,3,0.05,0.95,0.896078733967715,15,25.0,0,25.0,0,27.0,0,28.0,1
2091,max_effective,10,10,1,3,0.05,0.95,0.9410762667001112,31,29.0,0,29.0,0,30.0,1,29.0,0
2092,max_effective,10,10,1,3,0.05,0.95,0.8485160689082506,15,28.0,1,28.0,1,28.0,1,28.0,1
2093,max_effective,10,10,1,3,0.05,0.95,0.8402686734493418,19,27.0,0,27.0,0,28.0,0,30.0,1
2094,max_effective,10,10,1,3,0.05,0.95,0.9381635715235688,22,28.0,0,27.0,0,29.0,0,30.0,1
2095,max_effective,10,10,1,3,0.05,0.95,0.6833276959997844,5,24.0,0,24.0,0,24.0,0,25.0,1
2096,max_effective,10,10,1,3,0.05,0.95,0.9358050518549856,22,28.0,0,29.0,0,30.0,1,30.0,1
2097,max_effective,10,10,1,3,0.05,0.95,0.7998276635722721,11,22.0,0,23.0,0,24.0,1,22.0,0
2098,max_effective,10,10,1,3,0.05,0.95,0.874893949452635,10,24.0,0,24.0,0,24.0,0,26.0,1
2099,max_effective,10,10,1,3,0.05,0.95,0.8949467752731642,17,28.0,0,28.0,0,30.0,1,30.0,1
2100,max_effective,10,10,1,3,0.05,0.95,0.7423705331140659,13,24.0,1,24.0,1,24.0,1,24.0,1
2101,max_effective,10,10,1,3,0.05,0.95,0.814472730026151,12,25.0,0,25.0,0,29.0,1,27.0,0
2102,max_effective,10,10,1,3,0.05,0.95,0.9369677128309498,42,28.0,0,28.0,0,29.0,0,30.0,1
2103,max_effective,10,10,1,3,0.05,0.95,0.7790352912646713,7,25.0,1,25.0,1,25.0,1,25.0,1
2104,max_effective,10,10,1,3,0.05,0.95,0.8469077997500741,5,21.0,1,21.0,1,21.0,1,21.0,1
2105,max_effective,10,10,1,3,0.05,0.95,0.6820905326410448,4,18.0,1,18.0,1,18.0,1,18.0,1
2106,max_effective,10,10,1,3,0.05,0.95,0.7904084998118525,4,16.0,1,16.0,1,16.0,1,16.0,1
2107,max_effective,10,10,1,3,0.05,0.95,0.8528921428088584,27,27.0,0,27.0,0,27.0,0,28.0,1
2108,max_effective,10,10,1,3,0.05,0.95,0.8507392297230431,4,18.0,1,18.0,1,18.0,1,18.0,1
2109,max_effective,10,10,1,3,0.05,0.95,0.8877387823628335,7,23.0,1,23.0,1,23.0,1,23.0,1
2110,max_effective,10,10,1,3,0.05,0.95,0.9122187331766254,42,29.0,0,30.0,1,30.0,1,30.0,1
2111,max_effective,10,10,1,3,0.05,0.95,0.944457518509456,19,25.0,0,28.0,0,30.0,1,29.0,0
2112,max_effective,10,10,1,3,0.05,0.95,0.917102741859658,11,24.0,1,24.0,1,24.0,1,24.0,1
2113,max_effective,10,10,1,3,0.05,0.95,0.8793680352511078,4,20.0,1,20.0,1,20.0,1,20.0,1
2114,max_effective,10,10,1,3,0.05,0.95,0.9333611503297128,13,28.0,0,28.0,0,29.0,1,29.0,1
2115,max_effective,10,10,1,3,0.05,0.95,0.7844459146485965,14,29.0,1,29.0,1,27.0,0,27.0,0
2116,max_effective,10,10,1,3,0.05,0.95,0.9471197381956592,6,21.0,1,21.0,1,21.0,1,21.0,1
2117,max_effective,10,10,1,3,0.05,0.95,0.935323360161845,6,25.0,1,25.0,1,25.0,1,25.0,1
2118,max_effective,10,10,1,3,0.05,0.95,0.9356148507813709,46,26.0,0,26.0,0,29.0,0,30.0,1
2119,max_effective,10,10,1,3,0.05,0.95,0.851992244225187,14,27.0,0,27.0,0,26.0,0,28.0,1
2120,max_effective,10,10,1,3,0.05,0.95,0.7289977134346598,8,24.0,1,24.0,1,24.0,1,24.0,1
2121,max_effective,10,10,1,3,0.05,0.95,0.7479569776582156,3,13.0,1,13.0,1,13.0,1,13.0,1
2122,max_effective,10,10,1,3,0.05,0.95,0.9042244279569738,3,15.0,1,15.0,1,15.0,1,15.0,1
2123,max_effective,10,10,1,3,0.05,0.95,0.8918975830302672,10,30.0,1,30.0,1,30.0,1,30.0,1
2124,max_effective,10,10,1,3,0.05,0.95,0.9337161392097838,10,29.0,0,30.0,1,28.0,0,30.0,1
2125,max_effective,10,10,1,3,0.05,0.95,0.9117699885003356,11,28.0,0,28.0,0,29.0,1,29.0,1
2126,max_effective,10,10,1,3,0.05,0.95,0.8028087674686385,13,25.0,1,25.0,1,25.0,1,25.0,1
2127,max_effective,10,10,1,3,0.05,0.95,0.8337330813287367,5,24.0,1,24.0,1,23.0,0,24.0,1
2128,max_effective,10,10,1,3,0.05,0.95,0.940763671066999,20,30.0,1,30.0,1,30.0,1,30.0,1
2129,max_effective,10,10,1,3,0.05,0.95,0.6280525931682834,4,14.0,1,14.0,1,14.0,1,14.0,1
2130,max_effective,10,10,1,3,0.05,0.95,0.8003142640283996,6,21.0,1,21.0,1,21.0,1,21.0,1
2131,max_effective,10,10,1,3,0.05,0.95,0.8543693922049388,11,23.0,1,23.0,1,23.0,1,23.0,1
2132,max_effective,10,10,1,3,0.05,0.95,0.8858653314649668,13,27.0,0,27.0,0,28.0,0,30.0,1
2133,max_effective,10,10,1,3,0.05,0.95,0.7696892116944339,3,17.0,1,17.0,1,17.0,1,17.0,1
2134,max_effective,10,10,1,3,0.05,0.95,0.6675596215079306,2,13.0,1,13.0,1,13.0,1,13.0,1
2135,max_effective,10,10,1,3,0.05,0.95,0.8092443206589401,19,28.0,0,28.0,0,28.0,0,29.0,1
2136,max_effective,10,10,1,3,0.05,0.95,0.9414573962124648,15,23.0,0,23.0,0,30.0,1,30.0,1
2137,max_effective,10,10,1,3,0.05,0.95,0.8363349849670427,20,27.0,0,28.0,1,27.0,0,28.0,1
2138,max_effective,10,10,1,3,0.05,0.95,0.9291145538892784,27,27.0,0,28.0,0,29.0,1,29.0,1
2139,max_effective,10,10,1,3,0.05,0.95,0.9268413830171776,18,30.0,1,30.0,1,30.0,1,30.0,1
2140,max_effective,10,10,1,3,0.05,0.95,0.9098512210653134,39,30.0,1,30.0,1,30.0,1,30.0,1
2141,max_effective,10,10,1,3,0.05,0.95,0.8857455617809729,5,16.0,1,16.0,1,16.0,1,16.0,1
2142,max_effective,10,10,1,3,0.05,0.95,0.8833039985989173,11,26.0,1,26.0,1,26.0,1,26.0,1
2143,max_effective,10,10,1,3,0.05,0.95,0.9326043310563948,6,25.0,0,25.0,0,26.0,1,24.0,0
2144,max_effective,10,10,1,3,0.05,0.95,0.9317276609881662,31,27.0,0,28.0,0,30.0,1,30.0,1
2145,max_effective,10,10,1,3,0.05,0.95,0.7860156726618371,12,26.0,1,25.0,0,23.0,0,26.0,1
2146,max_effective,10,10,1,3,0.05,0.95,0.8702567722977377,14,29.0,0,29.0,0,30.0,1,30.0,1
2147,max_effective,10,10,1,3,0.05,0.95,0.7879920901395407,7,24.0,1,24.0,1,24.0,1,24.0,1
2148,max_effective,10,10,1,3,0.05,0.95,0.8939760993686933,6,27.0,1,27.0,1,27.0,1,26.0,0
2149,max_effective,10,10,1,3,0.05,0.95,0.9129622324400212,19,29.0,1,29.0,1,29.0,1,29.0,1
2150,max_effective,10,10,1,3,0.05,0.95,0.8477902885503896,10,24.0,1,24.0,1,24.0,1,24.0,1
2151,max_effective,10,10,1,3,0.05,0.95,0.9015849642072964,20,24.0,0,25.0,0,30.0,1,28.0,0
2152,max_effective,10,10,1,3,0.05,0.95,0.9450603105555282,30,27.0,0,28.0,0,30.0,1,30.0,1
2153,max_effective,10,10,1,3,0.05,0.95,0.8454291581503461,14,26.0,1,26.0,1,26.0,1,26.0,1
2154,max_effective,10,10,1,3,0.05,0.95,0.758086964558968,3,16.0,1,16.0,1,16.0,1,16.0,1
2155,max_effective,10,10,1,3,0.05,0.95,0.922319186208987,7,25.0,1,25.0,1,25.0,1,25.0,1
2156,max_effective,10,10,1,3,0.05,0.95,0.8347983798891858,9,27.0,0,28.0,1,28.0,1,27.0,0
2157,max_effective,10,10,1,3,0.05,0.95,0.8895439354107385,16,26.0,0,26.0,0,26.0,0,27.0,1
2158,max_effective,10,10,1,3,0.05,0.95,0.945537459103545,7,18.0,1,18.0,1,18.0,1,18.0,1
2159,max_effective,10,10,1,3,0.05,0.95,0.9340367828697737,18,28.0,0,29.0,0,30.0,1,30.0,1
2160,max_effective,10,10,1,3,0.05,0.95,0.9235114505151678,21,27.0,0,27.0,0,29.0,1,27.0,0
2161,max_effective,10,10,1,3,0.05,0.95,0.9050247905902632,25,27.0,0,28.0,0,30.0,1,30.0,1
2162,max_effective,10,10,1,3,0.05,0.95,0.7655613308700389,4,19.0,1,19.0,1,19.0,1,19.0,1
2163,max_effective,10,10,1,3,0.05,0.95,0.6035422087016968,5,23.0,1,23.0,1,23.0,1,23.0,1
2164,max_effective,10,10,1,3,0.05,0.95,0.943267944064149,13,28.0,0,29.0,0,30.0,1,30.0,1
2165,max_effective,10,10,1,3,0.05,0.95,0.8955099221188888,22,29.0,0,29.0,0,30.0,1,30.0,1
2166,max_effective,10,10,1,3,0.05,0.95,0.8542570198969327,7,26.0,1,26.0,1,25.0,0,24.0,0
2167,max_effective,10,10,1,3,0.05,0.95,0.89135405213939,12,30.0,1,30.0,1,30.0,1,30.0,1
2168,max_effective,10,10,1,3,0.05,0.95,0.870541731119523,18,26.0,0,27.0,0,28.0,1,28.0,1
2169,max_effective,10,10,1,3,0.05,0.95,0.9445273904136622,11,29.0,1,29.0,1,27.0,0,29.0,1
2170,max_effective,10,10,1,3,0.05,0.95,0.783710400793867,3,13.0,1,13.0,1,13.0,1,13.0,1
2171,max_effective,10,10,1,3,0.05,0.95,0.8206105640183745,12,29.0,1,29.0,1,29.0,1,29.0,1
2172,max_effective,10,10,1,3,0.05,0.95,0.8523308247854325,20,28.0,0,29.0,1,28.0,0,28.0,0
2173,max_effective,10,10,1,3,0.05,0.95,0.8765730163103894,5,19.0,1,19.0,1,19.0,1,19.0,1
2174,max_effective,10,10,1,3,0.05,0.95,0.7744354988780419,16,25.0,0,26.0,0,28.0,1,28.0,1
2175,max_effective,10,10,1,3,0.05,0.95,0.9316384355905608,25,30.0,1,30.0,1,30.0,1,30.0,1
2176,max_effective,10,10,1,3,0.05,0.95,0.8925017973832687,11,29.0,0,29.0,0,30.0,1,30.0,1
2177,max_effective,10,10,1,3,0.05,0.95,0.9201757583297272,11,25.0,0,26.0,0,27.0,1,27.0,1
2178,max_effective,10,10,1,3,0.05,0.95,0.8576387801935943,7,29.0,0,30.0,1,29.0,0,28.0,0
2179,max_effective,10,10,1,3,0.05,0.95,0.8538357382705475,12,26.0,0,26.0,0,28.0,0,29.0,1
2180,max_effective,10,10,1,3,0.05,0.95,0.814034558144054,15,30.0,1,30.0,1,30.0,1,30.0,1
2181,max_effective,10,10,1,3,0.05,0.95,0.8489808224206866,18,28.0,0,29.0,1,27.0,0,28.0,0
2182,max_effective,10,10,1,3,0.05,0.95,0.8878796833916175,7,26.0,0,26.0,0,27.0,1,26.0,0
2183,max_effective,10,10,1,3,0.05,0.95,0.840236183202801,7,27.0,1,27.0,1,26.0,0,26.0,0
2184,max_effective,10,10,1,3,0.05,0.95,0.7858077491206588,5,21.0,1,21.0,1,21.0,1,21.0,1
2185,max_effective,10,10,1,3,0.05,0.95,0.8836826772088419,4,19.0,1,19.0,1,19.0,1,19.0,1
2186,max_effective,10,10,1,3,0.05,0.95,0.9058551973961652,21,29.0,0,29.0,0,29.0,0,30.0,1
2187,max_effective,10,10,1,3,0.05,0.95,0.9167517230542306,9,30.0,1,30.0,1,30.0,1,30.0,1
2188,max_effective,10,10,1,3,0.05,0.95,0.8098560108006388,6,19.0,1,19.0,1,19.0,1,19.0,1
2189,max_effective,10,10,1,3,0.05,0.95,0.940218283239145,3,17.0,1,17.0,1,17.0,1,17.0,1
2190,max_effective,10,10,1,3,0.05,0.95,0.928720655756365,7,19.0,1,19.0,1,19.0,1,19.0,1
2191,max_effective,10,10,1,3,0.05,0.95,0.9166650443927188,23,29.0,0,29.0,0,30.0,1,30.0,1
2192,max_effective,10,10,1,3,0.05,0.95,0.9423942993013495,13,26.0,0,27.0,1,27.0,1,27.0,1
2193,max_effective,10,10,1,3,0.05,0.95,0.8663785988994918,12,25.0,0,25.0,0,28.0,1,27.0,0
2194,max_effective,10,10,1,3,0.05,0.95,0.7950400506778637,7,24.0,1,24.0,1,23.0,0,24.0,1
2195,max_effective,10,10,1,3,0.05,0.95,0.8809699867911107,18,29.0,0,27.0,0,29.0,0,30.0,1
2196,max_effective,10,10,1,3,0.05,0.95,0.9358323958815842,20,29.0,0,29.0,0,29.0,0,30.0,1
2197,max_effective,10,10,1,3,0.05,0.95,0.8119982349659344,15,29.0,0,29.0,0,29.0,0,30.0,1
2198,max_effective,10,10,1,3,0.05,0.95,0.9436875586327578,81,30.0,1,30.0,1,30.0,1,30.0,1
2199,max_effective,10,10,1,3,0.05,0.95,0.9216137219494318,4,19.0,1,19.0,1,19.0,1,19.0,1
2200,max_effective,10,10,1,3,0.05,0.95,0.943004991440788,22,27.0,0,28.0,0,30.0,1,30.0,1
2201,max_effective,10,10,1,3,0.05,0.95,0.7939058965351864,7,18.0,1,18.0,1,18.0,1,18.0,1
2202,max_effective,10,10,1,3,0.05,0.95,0.8984475726711912,6,21.0,1,21.0,1,21.0,1,21.0,1
2203,max_effective,10,10,1,3,0.05,0.95,0.8452404157105925,12,26.0,0,27.0,0,27.0,0,29.0,1
2204,max_effective,10,10,1,3,0.05,0.95,0.8903399119173533,15,29.0,0,30.0,1,30.0,1,30.0,1
2205,max_effective,10,10,1,3,0.05,0.95,0.6128422127819688,2,12.0,1,12.0,1,12.0,1,12.0,1
2206,max_effective,10,10,1,3,0.05,0.95,0.8887342577522488,7,26.0,0,26.0,0,27.0,1,27.0,1
2207,max_effective,10,10,1,3,0.05,0.95,0.9136302134221468,3,16.0,1,16.0,1,16.0,1,16.0,1
2208,max_effective,10,10,1,3,0.05,0.95,0.8998683206809387,20,26.0,0,27.0,0,30.0,1,30.0,1
2209,max_effective,10,10,1,3,0.05,0.95,0.9414230121820892,6,21.0,1,21.0,1,21.0,1,21.0,1
2210,max_effective,10,10,1,3,0.05,0.95,0.8410206780900699,8,21.0,1,21.0,1,21.0,1,21.0,1
2211,max_effective,10,10,1,3,0.05,0.95,0.7171448143787402,5,21.0,1,21.0,1,21.0,1,21.0,1
2212,max_effective,10,10,1,3,0.05,0.95,0.8902591806598849,14,28.0,0,30.0,1,30.0,1,28.0,0
2213,max_effective,10,10,1,3,0.05,0.95,0.9406225492915026,6,17.0,1,17.0,1,17.0,1,17.0,1
2214,max_effective,10,10,1,3,0.05,0.95,0.820171340227236,3,17.0,1,17.0,1,17.0,1,17.0,1
2215,max_effective,10,10,1,3,0.05,0.95,0.9045286789344864,23,24.0,0,25.0,0,30.0,1,30.0,1
2216,max_effective,10,10,1,3,0.05,0.95,0.7970661483618567,10,19.0,1,19.0,1,19.0,1,19.0,1
2217,max_effective,10,10,1,3,0.05,0.95,0.8987290924513052,10,28.0,0,28.0,0,30.0,1,29.0,0
2218,max_effective,10,10,1,3,0.05,0.95,0.7648170651571875,13,28.0,1,28.0,1,27.0,0,28.0,1
2219,max_effective,10,10,1,3,0.05,0.95,0.9329918803861236,32,29.0,1,29.0,1,29.0,1,28.0,0
2220,max_effective,10,10,1,3,0.05,0.95,0.9487132250889974,10,28.0,0,28.0,0,29.0,0,30.0,1
2221,max_effective,10,10,1,3,0.05,0.95,0.848588386708119,14,28.0,0,28.0,0,29.0,1,28.0,0
2222,max_effective,10,10,1,3,0.05,0.95,0.9489854427111916,30,26.0,0,27.0,0,30.0,1,30.0,1
2223,max_effective,10,10,1,3,0.05,0.95,0.7908504930314922,4,17.0,1,17.0,1,17.0,1,17.0,1
2224,max_effective,10,10,1,3,0.05,0.95,0.9038963581784834,16,27.0,0,28.0,0,28.0,0,29.0,1
2225,max_effective,10,10,1,3,0.05,0.95,0.9423468756213615,15,28.0,1,28.0,1,27.0,0,26.0,0
2226,max_effective,10,10,1,3,0.05,0.95,0.7917607506619506,9,24.0,1,24.0,1,24.0,1,24.0,1
2227,max_effective,10,10,1,3,0.05,0.95,0.9176467105147316,36,29.0,0,29.0,0,30.0,1,30.0,1
2228,max_effective,10,10,1,3,0.05,0.95,0.9331124426703702,24,28.0,0,28.0,0,30.0,1,30.0,1
2229,max_effective,10,10,1,3,0.05,0.95,0.8683004253788926,8,28.0,0,28.0,0,28.0,0,29.0,1
2230,max_effective,10,10,1,3,0.05,0.95,0.8862953404948561,5,20.0,1,20.0,1,20.0,1,20.0,1
2231,max_effective,10,10,1,3,0.05,0.95,0.8877293892255362,7,26.0,0,26.0,0,26.0,0,27.0,1
2232,max_effective,10,10,1,3,0.05,0.95,0.6765193477392573,6,27.0,1,27.0,1,27.0,1,25.0,0
2233,max_effective,10,10,1,3,0.05,0.95,0.8879434474007795,7,23.0,1,23.0,1,23.0,1,23.0,1
2234,max_effective,10,10,1,3,0.05,0.95,0.9410360384184656,20,27.0,0,28.0,0,30.0,1,30.0,1
2235,max_effective,10,10,1,3,0.05,0.95,0.8546408059997433,6,19.0,1,19.0,1,19.0,1,19.0,1
2236,max_effective,10,10,1,3,0.05,0.95,0.8076131155707869,7,26.0,0,26.0,0,26.0,0,27.0,1
2237,max_effective,10,10,1,3,0.05,0.95,0.8831260657983616,4,18.0,1,18.0,1,18.0,1,18.0,1
2238,max_effective,10,10,1,3,0.05,0.95,0.8500458398782526,5,16.0,1,16.0,1,16.0,1,16.0,1
2239,max_effective,10,10,1,3,0.05,0.95,0.9270061015427138,12,22.0,1,22.0,1,22.0,1,21.0,0
2240,max_effective,10,10,1,3,0.05,0.95,0.7193543610671461,5,25.0,1,25.0,1,25.0,1,25.0,1
2241,max_effective,10,10,1,3,0.05,0.95,0.8838365222217134,11,28.0,0,30.0,1,30.0,1,29.0,0
2242,max_effective,10,10,1,3,0.05,0.95,0.9326487785533067,10,29.0,0,29.0,0,30.0,1,28.0,0
2243,max_effective,10,10,1,3,0.05,0.95,0.8223176228132141,9,23.0,1,23.0,1,23.0,1,23.0,1
2244,max_effective,10,10,1,3,0.05,0.95,0.7833578710904463,4,18.0,1,18.0,1,18.0,1,18.0,1
2245,max_effective,10,10,1,3,0.05,0.95,0.9411514058907532,18,27.0,0,29.0,0,30.0,1,29.0,0
2246,max_effective,10,10,1,3,0.05,0.95,0.9339055377132662,15,27.0,0,27.0,0,30.0,1,28.0,0
2247,max_effective,10,10,1,3,0.05,0.95,0.9260493148788752,18,26.0,0,28.0,0,30.0,1,30.0,1
2248,max_effective,10,10,1,3,0.05,0.95,0.924924190203198,3,14.0,1,14.0,1,14.0,1,14.0,1
2249,max_effective,10,10,1,3,0.05,0.95,0.9442933122992891,24,30.0,1,30.0,1,30.0,1,28.0,0
2250,max_effective,10,10,1,3,0.05,0.95,0.8060061847889471,4,21.0,1,21.0,1,21.0,1,21.0,1
2251,max_effective,10,10,1,3,0.05,0.95,0.895088837218491,9,25.0,1,24.0,0,25.0,1,25.0,1
2252,max_effective,10,10,1,3,0.05,0.95,0.9257235856593348,31,28.0,0,28.0,0,29.0,0,30.0,1
2253,max_effective,10,10,1,3,0.05,0.95,0.8940503298365432,18,30.0,1,30.0,1,30.0,1,29.0,0
2254,max_effective,10,10,1,3,0.05,0.95,0.9480612855928328,35,26.0,0,26.0,0,28.0,0,29.0,1
2255,max_effective,10,10,1,3,0.05,0.95,0.8147211530964261,13,24.0,0,25.0,0,27.0,1,27.0,1
2256,max_effective,10,10,1,3,0.05,0.95,0.8495838365637197,17,27.0,0,27.0,0,27.0,0,28.0,1
2257,max_effective,10,10,1,3,0.05,0.95,0.9231909875212726,36,30.0,1,30.0,1,30.0,1,30.0,1
2258,max_effective,10,10,1,3,0.05,0.95,0.8106949041308626,7,19.0,1,19.0,1,19.0,1,19.0,1
2259,max_effective,10,10,1,3,0.05,0.95,0.8955986706050053,10,26.0,1,26.0,1,25.0,0,24.0,0
2260,max_effective,10,10,1,3,0.05,0.95,0.9468711689520708,19,30.0,1,30.0,1,30.0,1,30.0,1
2261,max_effective,10,10,1,3,0.05,0.95,0.9436628409454796,11,28.0,0,28.0,0,29.0,1,27.0,0
2262,max_effective,10,10,1,3,0.05,0.95,0.8180099219884541,4,15.0,1,15.0,1,15.0,1,15.0,1
2263,max_effective,10,10,1,3,0.05,0.95,0.7448473909934091,7,19.0,1,19.0,1,19.0,1,19.0,1
2264,max_effective,10,10,1,3,0.05,0.95,0.854858794032359,8,24.0,1,24.0,1,24.0,1,24.0,1
2265,max_effective,10,10,1,3,0.05,0.95,0.945572015643146,19,28.0,0,28.0,0,30.0,1,30.0,1
2266,max_effective,10,10,1,3,0.05,0.95,0.8620239518180881,6,25.0,1,25.0,1,24.0,0,23.0,0
2267,max_effective,10,10,1,3,0.05,0.95,0.938286299075072,7,26.0,1,26.0,1,25.0,0,25.0,0
2268,max_effective,10,10,1,3,0.05,0.95,0.7091821842666388,9,27.0,1,27.0,1,27.0,1,27.0,1
2269,max_effective,10,10,1,3,0.05,0.95,0.843123608659276,6,20.0,1,20.0,1,20.0,1,20.0,1
2270,max_effective,10,10,1,3,0.05,0.95,0.922804576017561,14,28.0,1,28.0,1,28.0,1,28.0,1
2271,max_effective,10,10,1,3,0.05,0.95,0.9076903189946616,9,27.0,0,27.0,0,29.0,1,28.0,0
2272,max_effective,10,10,1,3,0.05,0.95,0.7680419310966506,11,24.0,0,26.0,0,26.0,0,29.0,1
2273,max_effective,10,10,1,3,0.05,0.95,0.925910492628085,6,20.0,1,20.0,1,20.0,1,20.0,1
2274,max_effective,10,10,1,3,0.05,0.95,0.9161583745897248,13,24.0,0,23.0,0,22.0,0,28.0,1
2275,max_effective,10,10,1,3,0.05,0.95,0.8974709485522254,22,25.0,0,25.0,0,27.0,0,29.0,1
2276,max_effective,10,10,1,3,0.05,0.95,0.9118818261517618,14,29.0,1,29.0,1,29.0,1,29.0,1
2277,max_effective,10,10,1,3,0.05,0.95,0.8222459635329236,13,26.0,1,26.0,1,26.0,1,26.0,1
2278,max_effective,10,10,1,3,0.05,0.95,0.9049322466753068,19,26.0,0,28.0,0,30.0,1,29.0,0
2279,max_effective,10,10,1,3,0.05,0.95,0.8788164708896737,4,19.0,1,19.0,1,19.0,1,19.0,1
2280,max_effective,10,10,1,3,0.05,0.95,0.9315038539039558,4,14.0,1,14.0,1,14.0,1,14.0,1
2281,max_effective,10,10,1,3,0.05,0.95,0.9319760208627376,43,28.0,0,28.0,0,28.0,0,29.0,1
2282,max_effective,10,10,1,3,0.05,0.95,0.9194304212882084,20,28.0,1,27.0,0,28.0,1,28.0,1
2283,max_effective,10,10,1,3,0.05,0.95,0.8820439514978109,11,26.0,0,28.0,1,27.0,0,27.0,0
2284,max_effective,10,10,1,3,0.05,0.95,0.9463402412436378,16,26.0,0,26.0,0,27.0,1,27.0,1
2285,max_effective,10,10,1,3,0.05,0.95,0.9137428964574544,8,30.0,1,30.0,1,30.0,1,29.0,0
2286,max_effective,10,10,1,3,0.05,0.95,0.827469096625077,12,24.0,0,25.0,0,27.0,0,28.0,1
2287,max_effective,10,10,1,3,0.05,0.95,0.9190319132637164,18,28.0,0,28.0,0,29.0,0,30.0,1
2288,max_effective,10,10,1,3,0.05,0.95,0.8269742029964798,6,23.0,1,23.0,1,23.0,1,23.0,1
2289,max_effective,10,10,1,3,0.05,0.95,0.8932955892383937,5,22.0,1,22.0,1,21.0,0,22.0,1
2290,max_effective,10,10,1,3,0.05,0.95,0.9334481059836984,3,13.0,1,13.0,1,13.0,1,13.0,1
2291,max_effective,10,10,1,3,0.05,0.95,0.8968868414150349,4,17.0,1,17.0,1,17.0,1,17.0,1
2292,max_effective,10,10,1,3,0.05,0.95,0.8777123411126855,16,28.0,0,29.0,1,29.0,1,28.0,0
2293,max_effective,10,10,1,3,0.05,0.95,0.9268606362203824,4,18.0,1,18.0,1,18.0,1,18.0,1
2294,max_effective,10,10,1,3,0.05,0.95,0.9195104973898924,49,27.0,0,27.0,0,27.0,0,28.0,1
2295,max_effective,10,10,1,3,0.05,0.95,0.9272891223815148,36,29.0,0,29.0,0,30.0,1,29.0,0
2296,max_effective,10,10,1,3,0.05,0.95,0.9358483781504744,5,18.0,1,18.0,1,18.0,1,18.0,1
2297,max_effective,10,10,1,3,0.05,0.95,0.7293701183682546,8,23.0,1,23.0,1,23.0,1,23.0,1
2298,max_effective,10,10,1,3,0.05,0.95,0.8966521462570727,11,28.0,0,29.0,1,27.0,0,27.0,0
2299,max_effective,10,10,1,3,0.05,0.95,0.9097971245269252,18,29.0,0,30.0,1,30.0,1,29.0,0
2300,max_effective,10,10,1,3,0.05,0.95,0.7389020567076278,5,19.0,1,19.0,1,19.0,1,19.0,1
2301,max_effective,10,10,1,3,0.05,0.95,0.9034331329641142,18,27.0,0,28.0,0,29.0,1,29.0,1
2302,max_effective,10,10,1,3,0.05,0.95,0.9352878184437784,20,28.0,0,28.0,0,30.0,1,30.0,1
2303,max_effective,10,10,1,3,0.05,0.95,0.7717742532230021,3,18.0,1,18.0,1,18.0,1,18.0,1
2304,max_effective,10,10,1,3,0.05,0.95,0.9145514626671614,8,29.0,1,29.0,1,29.0,1,29.0,1
2305,max_effective,10,10,1,3,0.05,0.95,0.8926124531539215,10,27.0,1,27.0,1,27.0,1,27.0,1
2306,max_effective,10,10,1,3,0.05,0.95,0.8792879786347313,6,25.0,1,25.0,1,25.0,1,25.0,1
2307,max_effective,10,10,1,3,0.05,0.95,0.9320389514642586,6,18.0,1,18.0,1,18.0,1,18.0,1
2308,max_effective,10,10,1,3,0.05,0.95,0.8972926809597112,7,27.0,1,27.0,1,26.0,0,27.0,1
2309,max_effective,10,10,1,3,0.05,0.95,0.8877154013802852,4,15.0,1,15.0,1,15.0,1,15.0,1
2310,max_effective,10,10,1,3,0.05,0.95,0.7488265879435353,4,15.0,1,15.0,1,15.0,1,15.0,1
2311,max_effective,10,10,1,3,0.05,0.95,0.9080902156201496,24,29.0,0,29.0,0,30.0,1,30.0,1
2312,max_effective,10,10,1,3,0.05,0.95,0.898318702595696,17,28.0,0,26.0,0,28.0,0,29.0,1
2313,max_effective,10,10,1,3,0.05,0.95,0.9444311354618808,37,29.0,0,29.0,0,30.0,1,30.0,1
2314,max_effective,10,10,1,3,0.05,0.95,0.8797196607618601,10,27.0,0,27.0,0,27.0,0,29.0,1
2315,max_effective,10,10,1,3,0.05,0.95,0.8993163251957121,23,28.0,0,28.0,0,30.0,1,30.0,1
2316,max_effective,10,10,1,3,0.05,0.95,0.5940428428151565,4,14.0,1,14.0,1,14.0,1,14.0,1
2317,max_effective,10,10,1,3,0.05,0.95,0.8066130942828348,27,25.0,0,27.0,0,27.0,0,28.0,1
2318,max_effective,10,10,1,3,0.05,0.95,0.90430812219683,6,28.0,1,28.0,1,26.0,0,25.0,0
2319,max_effective,10,10,1,3,0.05,0.95,0.8930306987534761,20,30.0,1,30.0,1,30.0,1,30.0,1
2320,max_effective,10,10,1,3,0.05,0.95,0.7955756672276928,7,26.0,1,26.0,1,26.0,1,26.0,1
2321,max_effective,10,10,1,3,0.05,0.95,0.7598116322537581,9,26.0,0,26.0,0,28.0,1,28.0,1
2322,max_effective,10,10,1,3,0.05,0.95,0.910318464286722,16,27.0,0,28.0,0,30.0,1,30.0,1
2323,max_effective,10,10,1,3,0.05,0.95,0.8063243850883115,7,26.0,0,26.0,0,26.0,0,27.0,1
2324,max_effective,10,10,1,3,0.05,0.95,0.8675568186257114,8,24.0,1,24.0,1,24.0,1,24.0,1
2325,max_effective,10,10,1,3,0.05,0.95,0.7684504042187261,4,20.0,1,20.0,1,20.0,1,20.0,1
2326,max_effective,10,10,1,3,0.05,0.95,0.8203135639444119,2,13.0,1,13.0,1,13.0,1,13.0,1
2327,max_effective,10,10,1,3,0.05,0.95,0.6765473992160866,2,13.0,1,13.0,1,13.0,1,13.0,1
2328,max_effective,10,10,1,3,0.05,0.95,0.939270204430153,9,28.0,1,28.0,1,28.0,1,27.0,0
2329,max_effective,10,10,1,3,0.05,0.95,0.9090229177430876,16,28.0,1,28.0,1,27.0,0,27.0,0
2330,max_effective,10,10,1,3,0.05,0.95,0.8952054515564165,4,15.0,1,15.0,1,15.0,1,15.0,1
2331,max_effective,10,10,1,3,0.05,0.95,0.9289296917554176,11,29.0,0,29.0,0,29.0,0,30.0,1
2332,max_effective,10,10,1,3,0.05,0.95,0.6973670910773682,5,18.0,1,18.0,1,18.0,1,18.0,1
2333,max_effective,10,10,1,3,0.05,0.95,0.7503131252774956,4,23.0,1,23.0,1,23.0,1,23.0,1
2334,max_effective,10,10,1,3,0.05,0.95,0.9372172648918706,30,26.0,0,27.0,0,30.0,1,30.0,1
2335,max_effective,10,10,1,3,0.05,0.95,0.8199957795721291,5,20.0,1,20.0,1,19.0,0,20.0,1
2336,max_effective,10,10,1,3,0.05,0.95,0.91665529838073,8,29.0,1,29.0,1,29.0,1,27.0,0
2337,max_effective,10,10,1,3,0.05,0.95,0.929320013403886,10,26.0,0,26.0,0,28.0,1,27.0,0
2338,max_effective,10,10,1,3,0.05,0.95,0.772234752666952,7,27.0,0,27.0,0,28.0,1,28.0,1
2339,max_effective,10,10,1,3,0.05,0.95,0.9239743077955828,2,14.0,1,14.0,1,14.0,1,14.0,1
2340,max_effective,10,10,1,3,0.05,0.95,0.940178012410634,12,29.0,0,30.0,1,30.0,1,29.0,0
2341,max_effective,10,10,1,3,0.05,0.95,0.7514604919435405,5,16.0,1,16.0,1,16.0,1,16.0,1
2342,max_effective,10,10,1,3,0.05,0.95,0.920581231844823,13,28.0,1,28.0,1,27.0,0,28.0,1
2343,max_effective,10,10,1,3,0.05,0.95,0.808145072707146,7,22.0,1,22.0,1,22.0,1,22.0,1
2344,max_effective,10,10,1,3,0.05,0.95,0.8886616295263878,5,20.0,1,20.0,1,20.0,1,20.0,1
2345,max_effective,10,10,1,3,0.05,0.95,0.9374688106128904,55,29.0,1,29.0,1,29.0,1,29.0,1
2346,max_effective,10,10,1,3,0.05,0.95,0.90209552979433,4,17.0,1,17.0,1,17.0,1,17.0,1
2347,max_effective,10,10,1,3,0.05,0.95,0.9433688925190468,11,29.0,0,29.0,0,30.0,1,30.0,1
2348,max_effective,10,10,1,3,0.05,0.95,0.9459298562851394,9,24.0,0,25.0,1,25.0,1,24.0,0
2349,max_effective,10,10,1,3,0.05,0.95,0.7688136495122333,5,23.0,1,23.0,1,23.0,1,23.0,1
2350,max_effective,10,10,1,3,0.05,0.95,0.924083710245989,11,29.0,1,29.0,1,29.0,1,28.0,0
2351,max_effective,10,10,1,3,0.05,0.95,0.7499053128813136,4,15.0,1,15.0,1,15.0,1,15.0,1
2352,max_effective,10,10,1,3,0.05,0.95,0.8595012765342686,3,14.0,1,14.0,1,14.0,1,14.0,1
2353,max_effective,10,10,1,3,0.05,0.95,0.885185963299051,10,28.0,1,27.0,0,28.0,1,28.0,1
2354,max_effective,10,10,1,3,0.05,0.95,0.9201620344638536,33,26.0,0,27.0,0,28.0,0,29.0,1
2355,max_effective,10,10,1,3,0.05,0.95,0.8781904111636523,7,24.0,1,24.0,1,24.0,1,24.0,1
2356,max_effective,10,10,1,3,0.05,0.95,0.9050066634825036,5,16.0,1,16.0,1,16.0,1,16.0,1
2357,max_effective,10,10,1,3,0.05,0.95,0.8499967400850323,4,18.0,1,18.0,1,18.0,1,18.0,1
2358,max_effective,10,10,1,3,0.05,0.95,0.8682731679494794,16,27.0,0,28.0,0,28.0,0,29.0,1
2359,max_effective,10,10,1,3,0.05,0.95,0.8498175098218654,6,28.0,0,28.0,0,28.0,0,29.0,1
2360,max_effective,10,10,1,3,0.05,0.95,0.9008420421253136,10,28.0,0,28.0,0,29.0,0,30.0,1
2361,max_effective,10,10,1,3,0.05,0.95,0.8495411965093838,6,21.0,1,21.0,1,21.0,1,21.0,1
2362,max_effective,10,10,1,3,0.05,0.95,0.7544841441653096,5,23.0,1,23.0,1,23.0,1,23.0,1
2363,max_effective,10,10,1,3,0.05,0.95,0.9437225499392066,25,30.0,1,30.0,1,30.0,1,30.0,1
2364,max_effective,10,10,1,3,0.05,0.95,0.819336929993925,12,26.0,1,26.0,1,26.0,1,25.0,0
2365,max_effective,10,10,1,3,0.05,0.95,0.9298647724734366,13,28.0,0,28.0,0,30.0,1,30.0,1
2366,max_effective,10,10,1,3,0.05,0.95,0.8258916776212573,3,15.0,1,15.0,1,15.0,1,15.0,1
2367,max_effective,10,10,1,3,0.05,0.95,0.864110267409835,11,30.0,1,30.0,1,30.0,1,28.0,0
2368,max_effective,10,10,1,3,0.05,0.95,0.9196264571234136,4,18.0,1,18.0,1,18.0,1,18.0,1
2369,max_effective,10,10,1,3,0.05,0.95,0.9187116016794616,5,17.0,1,17.0,1,17.0,1,17.0,1
2370,max_effective,10,10,1,3,0.05,0.95,0.8750958643022805,13,30.0,1,29.0,0,28.0,0,29.0,0
2371,max_effective,10,10,1,3,0.05,0.95,0.8562731146162713,4,16.0,1,16.0,1,16.0,1,16.0,1
2372,max_effective,10,10,1,3,0.05,0.95,0.8529389814180682,5,18.0,1,18.0,1,18.0,1,18.0,1
2373,max_effective,10,10,1,3,0.05,0.95,0.8230744000301782,6,19.0,1,19.0,1,19.0,1,19.0,1
2374,max_effective,10,10,1,3,0.05,0.95,0.9313537138707492,26,30.0,1,30.0,1,30.0,1,29.0,0
2375,max_effective,10,10,1,3,0.05,0.95,0.9184123458599988,25,30.0,1,30.0,1,30.0,1,30.0,1
2376,max_effective,10,10,1,3,0.05,0.95,0.9349376825326586,16,27.0,0,28.0,0,30.0,1,30.0,1
2377,max_effective,10,10,1,3,0.05,0.95,0.8878309885472151,17,30.0,1,30.0,1,29.0,0,29.0,0
2378,max_effective,10,10,1,3,0.05,0.95,0.7338175715012254,4,19.0,1,19.0,1,19.0,1,19.0,1
2379,max_effective,10,10,1,3,0.05,0.95,0.931498242699627,29,29.0,0,29.0,0,30.0,1,30.0,1
2380,max_effective,10,10,1,3,0.05,0.95,0.8971307230636109,7,28.0,1,27.0,0,27.0,0,26.0,0
2381,max_effective,10,10,1,3,0.05,0.95,0.924024039128784,6,20.0,1,20.0,1,20.0,1,20.0,1
2382,max_effective,10,10,1,3,0.05,0.95,0.9433228821732752,18,29.0,0,29.0,0,30.0,1,30.0,1
2383,max_effective,10,10,1,3,0.05,0.95,0.7391013688411122,9,22.0,1,22.0,1,22.0,1,22.0,1
2384,max_effective,10,10,1,3,0.05,0.95,0.7605057676863132,4,17.0,1,17.0,1,17.0,1,17.0,1
2385,max_effective,10,10,1,3,0.05,0.95,0.8907116479412629,41,30.0,1,30.0,1,30.0,1,30.0,1
2386,max_effective,10,10,1,3,0.05,0.95,0.908684223825062,8,25.0,1,25.0,1,24.0,0,25.0,1
2387,max_effective,10,10,1,3,0.05,0.95,0.8384888061951299,15,29.0,0,29.0,0,30.0,1,30.0,1
2388,max_effective,10,10,1,3,0.05,0.95,0.8799935781179108,22,26.0,0,26.0,0,27.0,0,28.0,1
2389,max_effective,10,10,1,3,0.05,0.95,0.8831253986851009,6,26.0,1,26.0,1,26.0,1,25.0,0
2390,max_effective,10,10,1,3,0.05,0.95,0.932542240751765,18,27.0,0,28.0,0,29.0,1,28.0,0
2391,max_effective,10,10,1,3,0.05,0.95,0.9304304115008486,22,29.0,0,29.0,0,30.0,1,29.0,0
2392,max_effective,10,10,1,3,0.05,0.95,0.881967613913575,10,26.0,0,27.0,0,24.0,0,30.0,1
2393,max_effective,10,10,1,3,0.05,0.95,0.6964514274258582,3,16.0,1,16.0,1,16.0,1,16.0,1
2394,max_effective,10,10,1,3,0.05,0.95,0.9212627848040472,23,27.0,0,28.0,0,30.0,1,29.0,0
2395,max_effective,10,10,1,3,0.05,0.95,0.9367909180384242,31,30.0,1,30.0,1,30.0,1,30.0,1
2396,max_effective,10,10,1,3,0.05,0.95,0.7849518974133086,8,27.0,1,27.0,1,26.0,0,25.0,0
2397,max_effective,10,10,1,3,0.05,0.95,0.949340731374645,13,26.0,0,25.0,0,30.0,1,22.0,0
2398,max_effective,10,10,1,3,0.05,0.95,0.7727418287728431,4,15.0,1,15.0,1,15.0,1,15.0,1
2399,max_effective,10,10,1,3,0.05,0.95,0.8581020916419548,7,28.0,1,28.0,1,27.0,0,27.0,0
2400,max_effective,10,10,1,3,0.05,0.95,0.9033314101546022,19,28.0,1,28.0,1,22.0,0,24.0,0
2401,max_effective,10,10,1,3,0.05,0.95,0.9429758895757724,23,26.0,0,26.0,0,28.0,1,24.0,0
2402,max_effective,10,10,1,3,0.05,0.95,0.8369029109470513,6,26.0,0,26.0,0,27.0,1,27.0,1
2403,max_effective,10,10,1,3,0.05,0.95,0.9460397645148796,33,29.0,0,30.0,1,30.0,1,30.0,1
2404,max_effective,10,10,1,3,0.05,0.95,0.9095193298400956,18,26.0,0,27.0,0,29.0,1,28.0,0
2405,max_effective,10,10,1,3,0.05,0.95,0.8837681046895427,12,24.0,1,24.0,1,24.0,1,24.0,1
2406,max_effective,10,10,1,3,0.05,0.95,0.9253973549950172,6,23.0,1,23.0,1,23.0,1,23.0,1
2407,max_effective,10,10,1,3,0.05,0.95,0.8557589632377826,7,25.0,0,25.0,0,26.0,1,26.0,1
2408,max_effective,10,10,1,3,0.05,0.95,0.748828179347155,3,19.0,1,19.0,1,19.0,1,19.0,1
2409,max_effective,10,10,1,3,0.05,0.95,0.911083495093821,17,30.0,1,30.0,1,30.0,1,29.0,0
2410,max_effective,10,10,1,3,0.05,0.95,0.8882401957381013,12,27.0,0,28.0,0,30.0,1,30.0,1
2411,max_effective,10,10,1,3,0.05,0.95,0.9134542186479964,12,23.0,1,23.0,1,23.0,1,23.0,1
2412,max_effective,10,10,1,3,0.05,0.95,0.938571391876864,26,30.0,1,30.0,1,29.0,0,29.0,0
2413,max_effective,10,10,1,3,0.05,0.95,0.927651595973302,7,27.0,0,27.0,0,27.0,0,28.0,1
2414,max_effective,10,10,1,3,0.05,0.95,0.695518956987386,5,22.0,1,22.0,1,22.0,1,22.0,1
2415,max_effective,10,10,1,3,0.05,0.95,0.9323655892060384,12,26.0,0,28.0,0,29.0,1,28.0,0
2416,max_effective,10,10,1,3,0.05,0.95,0.8893570853770034,29,30.0,1,30.0,1,29.0,0,28.0,0
2417,max_effective,10,10,1,3,0.05,0.95,0.9491717270658436,12,28.0,0,29.0,0,30.0,1,29.0,0
2418,max_effective,10,10,1,3,0.05,0.95,0.8371488097075677,3,16.0,1,16.0,1,16.0,1,16.0,1
2419,max_effective,10,10,1,3,0.05,0.95,0.9400083970719456,35,30.0,1,30.0,1,30.0,1,30.0,1
2420,max_effective,10,10,1,3,0.05,0.95,0.8580272710912273,11,26.0,0,27.0,0,29.0,1,28.0,0
2421,max_effective,10,10,1,3,0.05,0.95,0.8548352077933257,7,26.0,1,26.0,1,25.0,0,25.0,0
2422,max_effective,10,10,1,3,0.05,0.95,0.8919931884261519,16,29.0,0,30.0,1,30.0,1,29.0,0
2423,max_effective,10,10,1,3,0.05,0.95,0.8970284348439505,8,23.0,1,23.0,1,23.0,1,23.0,1
2424,max_effective,10,10,1,3,0.05,0.95,0.8909995831695415,3,14.0,1,14.0,1,14.0,1,14.0,1
2425,max_effective,10,10,1,3,0.05,0.95,0.9228647727550988,25,30.0,1,30.0,1,28.0,0,27.0,0
2426,max_effective,10,10,1,3,0.05,0.95,0.8892303737577635,18,25.0,0,25.0,0,25.0,0,27.0,1
2427,max_effective,10,10,1,3,0.05,0.95,0.8715018341507665,6,19.0,1,19.0,1,19.0,1,19.0,1
2428,max_effective,10,10,1,3,0.05,0.95,0.9034866517858636,7,28.0,0,28.0,0,29.0,1,29.0,1
2429,max_effective,10,10,1,3,0.05,0.95,0.8885054036368052,5,20.0,1,20.0,1,20.0,1,19.0,0
2430,max_effective,10,10,1,3,0.05,0.95,0.7990584998858307,5,24.0,1,24.0,1,24.0,1,23.0,0
2431,max_effective,10,10,1,3,0.05,0.95,0.9232539667184092,9,27.0,0,29.0,0,30.0,1,29.0,0
2432,max_effective,10,10,1,3,0.05,0.95,0.7050377771778013,3,17.0,1,17.0,1,17.0,1,17.0,1
2433,max_effective,10,10,1,3,0.05,0.95,0.9486584138002964,18,28.0,0,29.0,0,29.0,0,30.0,1
2434,max_effective,10,10,1,3,0.05,0.95,0.9321044956469898,78,28.0,0,28.0,0,30.0,1,30.0,1
2435,max_effective,10,10,1,3,0.05,0.95,0.7318429089973428,5,22.0,1,22.0,1,22.0,1,22.0,1
2436,max_effective,10,10,1,3,0.05,0.95,0.9370570379282278,10,29.0,1,29.0,1,29.0,1,28.0,0
2437,max_effective,10,10,1,3,0.05,0.95,0.9114935058214876,12,29.0,1,29.0,1,28.0,0,28.0,0
2438,max_effective,10,10,1,3,0.05,0.95,0.9452648471179436,18,27.0,0,28.0,1,28.0,1,26.0,0
2439,max_effective,10,10,1,3,0.05,0.95,0.9185334859958608,18,24.0,0,24.0,0,25.0,1,24.0,0
2440,max_effective,10,10,1,3,0.05,0.95,0.908290101307267,16,28.0,0,28.0,0,29.0,1,28.0,0
2441,max_effective,10,10,1,3,0.05,0.95,0.946338364620086,14,23.0,0,25.0,0,28.0,1,27.0,0
2442,max_effective,10,10,1,3,0.05,0.95,0.907565620095367,10,29.0,1,29.0,1,28.0,0,29.0,1
2443,max_effective,10,10,1,3,0.05,0.95,0.9421416398789666,17,29.0,0,29.0,0,30.0,1,30.0,1
2444,max_effective,10,10,1,3,0.05,0.95,0.9233700773790846,4,17.0,1,17.0,1,17.0,1,17.0,1
2445,max_effective,10,10,1,3,0.05,0.95,0.8237498618127045,5,16.0,1,16.0,1,16.0,1,16.0,1
2446,max_effective,10,10,1,3,0.05,0.95,0.8964878124334235,3,15.0,1,15.0,1,15.0,1,15.0,1
2447,max_effective,10,10,1,3,0.05,0.95,0.911060906768008,18,27.0,0,28.0,0,29.0,0,30.0,1
2448,max_effective,10,10,1,3,0.05,0.95,0.9287249694326484,13,25.0,0,26.0,0,27.0,1,27.0,1
2449,max_effective,10,10,1,3,0.05,0.95,0.8975953065050783,56,30.0,1,30.0,1,30.0,1,30.0,1
2450,max_effective,10,10,1,3,0.05,0.95,0.9418252948913606,23,30.0,1,30.0,1,30.0,1,30.0,1
2451,max_effective,10,10,1,3,0.05,0.95,0.6718770947500358,3,14.0,1,14.0,1,14.0,1,14.0,1
2452,max_effective,10,10,1,3,0.05,0.95,0.9405301862754336,42,30.0,1,30.0,1,30.0,1,29.0,0
2453,max_effective,10,10,1,3,0.05,0.95,0.8738432406339811,8,21.0,1,21.0,1,21.0,1,21.0,1
2454,max_effective,10,10,1,3,0.05,0.95,0.7433984777110211,3,16.0,1,16.0,1,16.0,1,16.0,1
2455,max_effective,10,10,1,3,0.05,0.95,0.8049488473891308,4,20.0,1,20.0,1,20.0,1,20.0,1
2456,max_effective,10,10,1,3,0.05,0.95,0.8970677088161692,9,27.0,0,28.0,0,30.0,1,28.0,0
2457,max_effective,10,10,1,3,0.05,0.95,0.8557852295141989,7,26.0,1,26.0,1,25.0,0,25.0,0
2458,max_effective,10,10,1,3,0.05,0.95,0.749167977079689,4,16.0,1,16.0,1,16.0,1,16.0,1
2459,max_effective,10,10,1,3,0.05,0.95,0.7324461620041621,14,28.0,0,29.0,0,28.0,0,30.0,1
2460,max_effective,10,10,1,3,0.05,0.95,0.8097245893895212,4,18.0,1,18.0,1,18.0,1,18.0,1
2461,max_effective,10,10,1,3,0.05,0.95,0.7878833650406121,11,25.0,0,25.0,0,25.0,0,28.0,1
2462,max_effective,10,10,1,3,0.05,0.95,0.8857014378978493,15,26.0,1,26.0,1,26.0,1,26.0,1
2463,max_effective,10,10,1,3,0.05,0.95,0.8270583880145062,2,11.0,1,11.0,1,11.0,1,11.0,1
2464,max_effective,10,10,1,3,0.05,0.95,0.9293201990541824,8,28.0,1,28.0,1,26.0,0,28.0,1
2465,max_effective,10,10,1,3,0.05,0.95,0.817140712295865,12,29.0,1,29.0,1,29.0,1,29.0,1
2466,max_effective,10,10,1,3,0.05,0.95,0.837094754659189,13,29.0,1,29.0,1,28.0,0,28.0,0
2467,max_effective,10,10,1,3,0.05,0.95,0.914780526874908,6,24.0,1,24.0,1,23.0,0,24.0,1
2468,max_effective,10,10,1,3,0.05,0.95,0.9324568926457024,44,28.0,0,29.0,0,30.0,1,29.0,0
2469,max_effective,10,10,1,3,0.05,0.95,0.889954060119797,11,28.0,1,28.0,1,28.0,1,27.0,0
2470,max_effective,10,10,1,3,0.05,0.95,0.8596223981727347,10,27.0,0,27.0,0,28.0,1,27.0,0
2471,max_effective,10,10,1,3,0.05,0.95,0.7540790872239569,7,20.0,1,20.0,1,20.0,1,20.0,1
2472,max_effective,10,10,1,3,0.05,0.95,0.9153575571331584,17,30.0,1,30.0,1,30.0,1,30.0,1
2473,max_effective,10,10,1,3,0.05,0.95,0.8964392139792048,24,26.0,0,27.0,0,28.0,0,29.0,1
2474,max_effective,10,10,1,3,0.05,0.95,0.9469113010282496,16,27.0,0,27.0,0,27.0,0,28.0,1
2475,max_effective,10,10,1,3,0.05,0.95,0.8994727480990916,14,30.0,1,30.0,1,28.0,0,27.0,0
2476,max_effective,10,10,1,3,0.05,0.95,0.848773478540424,9,28.0,0,28.0,0,27.0,0,29.0,1
2477,max_effective,10,10,1,3,0.05,0.95,0.6267513105157582,5,23.0,1,23.0,1,23.0,1,23.0,1
2478,max_effective,10,10,1,3,0.05,0.95,0.8205630916093997,3,19.0,1,19.0,1,19.0,1,19.0,1
2479,max_effective,10,10,1,3,0.05,0.95,0.910813277991372,7,23.0,1,23.0,1,23.0,1,23.0,1
2480,max_effective,10,10,1,3,0.05,0.95,0.9119327232578224,22,28.0,0,28.0,0,30.0,1,30.0,1
2481,max_effective,10,10,1,3,0.05,0.95,0.7654856048623808,9,26.0,0,27.0,1,27.0,1,26.0,0
2482,max_effective,10,10,1,3,0.05,0.95,0.5861376276705945,3,17.0,1,17.0,1,17.0,1,17.0,1
2483,max_effective,10,10,1,3,0.05,0.95,0.9349480559982298,8,26.0,1,26.0,1,26.0,1,25.0,0
2484,max_effective,10,10,1,3,0.05,0.95,0.9320351089674606,38,30.0,1,30.0,1,30.0,1,30.0,1
2485,max_effective,10,10,1,3,0.05,0.95,0.9452796846261946,9,24.0,1,24.0,1,24.0,1,23.0,0
2486,max_effective,10,10,1,3,0.05,0.95,0.8472922556386693,16,28.0,0,28.0,0,26.0,0,29.0,1
2487,max_effective,10,10,1,3,0.05,0.95,0.8102899837214678,7,24.0,0,24.0,0,23.0,0,25.0,1
2488,max_effective,10,10,1,3,0.05,0.95,0.9167418908227964,26,26.0,0,29.0,0,30.0,1,30.0,1
2489,max_effective,10,10,1,3,0.05,0.95,0.9326322449920064,30,29.0,0,29.0,0,28.0,0,30.0,1
2490,max_effective,10,10,1,3,0.05,0.95,0.7485948890101088,8,26.0,0,26.0,0,27.0,0,28.0,1
2491,max_effective,10,10,1,3,0.05,0.95,0.8972816145150356,5,21.0,1,21.0,1,21.0,1,21.0,1
2492,max_effective,10,10,1,3,0.05,0.95,0.8613913144610187,30,24.0,0,28.0,0,27.0,0,29.0,1
2493,max_effective,10,10,1,3,0.05,0.95,0.7126806310902358,4,17.0,1,17.0,1,17.0,1,17.0,1
2494,max_effective,10,10,1,3,0.05,0.95,0.9072330994712606,10,30.0,1,30.0,1,30.0,1,28.0,0
2495,max_effective,10,10,1,3,0.05,0.95,0.8840914132893914,13,26.0,0,27.0,0,28.0,1,28.0,1
2496,max_effective,10,10,1,3,0.05,0.95,0.9182194231266136,46,28.0,0,28.0,0,28.0,0,30.0,1
2497,max_effective,10,10,1,3,0.05,0.95,0.9431625532409668,100,27.0,0,27.0,0,30.0,1,30.0,1
2498,max_effective,10,10,1,3,0.05,0.95,0.6457044950389986,3,18.0,1,18.0,1,18.0,1,18.0,1
2499,max_effective,10,10,1,3,0.05,0.95,0.8015985634976135,4,19.0,1,19.0,1,19.0,1,19.0,1
2500,max_effective,10,10,1,3,0.05,0.95,0.8200519898001293,11,24.0,0,27.0,1,27.0,1,26.0,0
2501,max_effective,10,10,1,3,0.05,0.95,0.8592083212927052,3,16.0,1,16.0,1,16.0,1,16.0,1
2502,max_effective,10,10,1,3,0.05,0.95,0.923792759004017,14,29.0,0,29.0,0,30.0,1,30.0,1
2503,max_effective,10,10,1,3,0.05,0.95,0.9091219327720432,12,25.0,0,25.0,0,29.0,1,29.0,1
2504,max_effective,10,10,1,3,0.05,0.95,0.84822966131878,11,28.0,1,28.0,1,28.0,1,28.0,1
2505,max_effective,10,10,1,3,0.05,0.95,0.7332669041417675,6,22.0,1,22.0,1,22.0,1,22.0,1
2506,max_effective,10,10,1,3,0.05,0.95,0.8011400073217388,16,28.0,1,28.0,1,28.0,1,28.0,1
2507,max_effective,10,10,1,3,0.05,0.95,0.7860066988875245,13,24.0,0,25.0,0,26.0,0,27.0,1
2508,max_effective,10,10,1,3,0.05,0.95,0.7962904281004427,9,27.0,0,27.0,0,28.0,0,29.0,1
2509,max_effective,10,10,1,3,0.05,0.95,0.8755972623473138,3,16.0,1,16.0,1,16.0,1,16.0,1
2510,max_effective,10,10,1,3,0.05,0.95,0.6224091417414269,3,14.0,1,14.0,1,14.0,1,14.0,1
2511,max_effective,10,10,1,3,0.05,0.95,0.9319252874170746,3,15.0,1,15.0,1,15.0,1,15.0,1
2512,max_effective,10,10,1,3,0.05,0.95,0.9092397953045736,19,25.0,0,26.0,0,27.0,1,27.0,1
2513,max_effective,10,10,1,3,0.05,0.95,0.9400871805704452,5,15.0,1,15.0,1,15.0,1,15.0,1
2514,max_effective,10,10,1,3,0.05,0.95,0.8795503858871313,2,11.0,1,11.0,1,11.0,1,11.0,1
2515,max_effective,10,10,1,3,0.05,0.95,0.9399455207911774,3,19.0,1,19.0,1,19.0,1,19.0,1
2516,max_effective,10,10,1,3,0.05,0.95,0.7597505036199638,13,27.0,1,27.0,1,27.0,1,27.0,1
2517,max_effective,10,10,1,3,0.05,0.95,0.918185621350602,7,23.0,0,24.0,1,24.0,1,24.0,1
2518,max_effective,10,10,1,3,0.05,0.95,0.6917217449231917,7,22.0,1,22.0,1,22.0,1,22.0,1
2519,max_effective,10,10,1,3,0.05,0.95,0.7880547359646904,4,19.0,1,19.0,1,19.0,1,19.0,1
2520,max_effective,10,10,1,3,0.05,0.95,0.7498884233319423,6,19.0,1,19.0,1,19.0,1,19.0,1
2521,max_effective,10,10,1,3,0.05,0.95,0.9481744157868064,48,30.0,1,30.0,1,30.0,1,30.0,1
2522,max_effective,10,10,1,3,0.05,0.95,0.9461310900838856,12,29.0,0,29.0,0,30.0,1,30.0,1
2523,max_effective,10,10,1,3,0.05,0.95,0.8750632462489281,16,26.0,0,26.0,0,30.0,1,26.0,0
2524,max_effective,10,10,1,3,0.05,0.95,0.8922445129196606,12,27.0,0,27.0,0,27.0,0,29.0,1
2525,max_effective,10,10,1,3,0.05,0.95,0.9233420808849312,24,30.0,1,30.0,1,30.0,1,30.0,1
2526,max_effective,10,10,1,3,0.05,0.95,0.8658450224369856,24,28.0,0,28.0,0,29.0,0,30.0,1
2527,max_effective,10,10,1,3,0.05,0.95,0.8970986309641819,20,29.0,1,29.0,1,29.0,1,28.0,0
2528,max_effective,10,10,1,3,0.05,0.95,0.9364638093932938,16,25.0,0,26.0,0,26.0,0,28.0,1
2529,max_effective,10,10,1,3,0.05,0.95,0.9078362906550588,5,16.0,1,16.0,1,16.0,1,16.0,1
2530,max_effective,10,10,1,3,0.05,0.95,0.8947230997977951,34,30.0,1,30.0,1,30.0,1,30.0,1
2531,max_effective,10,10,1,3,0.05,0.95,0.905847552709345,55,26.0,0,26.0,0,29.0,1,29.0,1
2532,max_effective,10,10,1,3,0.05,0.95,0.9386028764358596,25,28.0,0,30.0,1,30.0,1,30.0,1
2533,max_effective,10,10,1,3,0.05,0.95,0.7408287781117716,8,22.0,1,22.0,1,22.0,1,22.0,1
2534,max_effective,10,10,1,3,0.05,0.95,0.7615022550748314,4,22.0,1,22.0,1,22.0,1,22.0,1
2535,max_effective,10,10,1,3,0.05,0.95,0.9154532847895764,30,27.0,0,27.0,0,30.0,1,28.0,0
2536,max_effective,10,10,1,3,0.05,0.95,0.8423249361919993,15,25.0,0,25.0,0,25.0,0,27.0,1
2537,max_effective,10,10,1,3,0.05,0.95,0.818591062133601,6,25.0,1,24.0,0,25.0,1,25.0,1
2538,max_effective,10,10,1,3,0.05,0.95,0.8667888219069317,19,28.0,0,28.0,0,30.0,1,30.0,1
2539,max_effective,10,10,1,3,0.05,0.95,0.9341481761567868,37,28.0,0,28.0,0,28.0,0,30.0,1
2540,max_effective,10,10,1,3,0.05,0.95,0.846016599318669,16,28.0,0,28.0,0,30.0,1,29.0,0
2541,max_effective,10,10,1,3,0.05,0.95,0.9148508434181368,14,24.0,0,25.0,0,28.0,1,28.0,1
2542,max_effective,10,10,1,3,0.05,0.95,0.8428413547771479,2,15.0,1,15.0,1,15.0,1,15.0,1
2543,max_effective,10,10,1,3,0.05,0.95,0.8516012404956602,8,23.0,1,23.0,1,23.0,1,23.0,1
2544,max_effective,10,10,1,3,0.05,0.95,0.9211503079366123,3,20.0,1,20.0,1,20.0,1,20.0,1
2545,max_effective,10,10,1,3,0.05,0.95,0.7499298330550378,5,21.0,1,21.0,1,21.0,1,21.0,1
2546,max_effective,10,10,1,3,0.05,0.95,0.8525500240434026,21,26.0,0,27.0,1,27.0,1,27.0,1
2547,max_effective,10,10,1,3,0.05,0.95,0.8309531781396714,3,16.0,1,16.0,1,16.0,1,16.0,1
2548,max_effective,10,10,1,3,0.05,0.95,0.843812976876341,7,20.0,1,20.0,1,20.0,1,20.0,1
2549,max_effective,10,10,1,3,0.05,0.95,0.9211807991405284,6,20.0,1,20.0,1,20.0,1,20.0,1
2550,max_effective,10,10,1,3,0.05,0.95,0.8835556570653527,13,28.0,0,29.0,0,30.0,1,29.0,0
2551,max_effective,10,10,1,3,0.05,0.95,0.7076177343080216,10,28.0,1,28.0,1,28.0,1,28.0,1
2552,max_effective,10,10,1,3,0.05,0.95,0.9038620810005846,51,28.0,1,28.0,1,27.0,0,28.0,1
2553,max_effective,10,10,1,3,0.05,0.95,0.9273934069122352,19,28.0,0,28.0,0,30.0,1,28.0,0
2554,max_effective,10,10,1,3,0.05,0.95,0.8607623809654414,10,27.0,1,27.0,1,26.0,0,27.0,1
2555,max_effective,10,10,1,3,0.05,0.95,0.84589129079273,10,29.0,1,29.0,1,29.0,1,29.0,1
2556,max_effective,10,10,1,3,0.05,0.95,0.8984096899203133,15,28.0,0,29.0,0,30.0,1,30.0,1
2557,max_effective,10,10,1,3,0.05,0.95,0.9280999404449056,14,30.0,1,30.0,1,30.0,1,30.0,1
2558,max_effective,10,10,1,3,0.05,0.95,0.9409312584383476,21,29.0,0,29.0,0,30.0,1,30.0,1
2559,max_effective,10,10,1,3,0.05,0.95,0.8442145515718495,6,18.0,1,18.0,1,18.0,1,18.0,1
2560,max_effective,10,10,1,3,0.05,0.95,0.7660374718475956,5,20.0,1,20.0,1,20.0,1,20.0,1
2561,max_effective,10,10,1,3,0.05,0.95,0.7470509484774775,10,27.0,0,29.0,1,29.0,1,29.0,1
2562,max_effective,10,10,1,3,0.05,0.95,0.9161040996012724,16,26.0,0,26.0,0,28.0,1,28.0,1
2563,max_effective,10,10,1,3,0.05,0.95,0.92719851967149,21,28.0,0,29.0,0,29.0,0,30.0,1
2564,max_effective,10,10,1,3,0.05,0.95,0.949254348307384,17,25.0,0,26.0,0,30.0,1,29.0,0
2565,max_effective,10,10,1,3,0.05,0.95,0.8514797912533552,3,14.0,1,14.0,1,14.0,1,14.0,1
2566,max_effective,10,10,1,3,0.05,0.95,0.6923769109858182,3,15.0,1,15.0,1,15.0,1,15.0,1
2567,max_effective,10,10,1,3,0.05,0.95,0.8108809672391765,7,25.0,1,25.0,1,25.0,1,25.0,1
2568,max_effective,10,10,1,3,0.05,0.95,0.889009463374531,20,29.0,1,29.0,1,28.0,0,27.0,0
2569,max_effective,10,10,1,3,0.05,0.95,0.7509150433629633,4,18.0,1,18.0,1,18.0,1,18.0,1
2570,max_effective,10,10,1,3,0.05,0.95,0.9062234963806036,9,27.0,0,27.0,0,28.0,1,28.0,1
2571,max_effective,10,10,1,3,0.05,0.95,0.9309004910884322,6,17.0,1,17.0,1,17.0,1,17.0,1
2572,max_effective,10,10,1,3,0.05,0.95,0.862485564633478,8,27.0,1,26.0,0,25.0,0,23.0,0
2573,max_effective,10,10,1,3,0.05,0.95,0.9253080490205504,20,28.0,0,28.0,0,29.0,1,29.0,1
2574,max_effective,10,10,1,3,0.05,0.95,0.8940458288231147,2,17.0,1,17.0,1,17.0,1,17.0,1
2575,max_effective,10,10,1,3,0.05,0.95,0.8088027531809746,6,23.0,1,23.0,1,23.0,1,23.0,1
2576,max_effective,10,10,1,3,0.05,0.95,0.8478784509885742,8,22.0,1,22.0,1,22.0,1,22.0,1
2577,max_effective,10,10,1,3,0.05,0.95,0.9027328875380962,6,25.0,1,25.0,1,24.0,0,24.0,0
2578,max_effective,10,10,1,3,0.05,0.95,0.8830599730434654,27,26.0,0,25.0,0,24.0,0,28.0,1
2579,max_effective,10,10,1,3,0.05,0.95,0.7212108905386795,5,21.0,1,21.0,1,21.0,1,21.0,1
2580,max_effective,10,10,1,3,0.05,0.95,0.8421501903627505,6,24.0,1,24.0,1,24.0,1,23.0,0
2581,max_effective,10,10,1,3,0.05,0.95,0.7738078149043861,15,26.0,1,26.0,1,26.0,1,26.0,1
2582,max_effective,10,10,1,3,0.05,0.95,0.9286648510568808,72,28.0,0,28.0,0,30.0,1,30.0,1
2583,max_effective,10,10,1,3,0.05,0.95,0.8929855832775286,31,29.0,1,29.0,1,29.0,1,29.0,1
2584,max_effective,10,10,1,3,0.05,0.95,0.9009689390243396,11,29.0,0,29.0,0,30.0,1,30.0,1
2585,max_effective,10,10,1,3,0.05,0.95,0.9486662290381964,12,25.0,0,25.0,0,30.0,1,29.0,0
2586,max_effective,10,10,1,3,0.05,0.95,0.7840976592444454,3,16.0,1,16.0,1,16.0,1,16.0,1
2587,max_effective,10,10,1,3,0.05,0.95,0.8952149245195062,34,30.0,1,30.0,1,30.0,1,30.0,1
2588,max_effective,10,10,1,3,0.05,0.95,0.8865052677829729,10,29.0,0,30.0,1,30.0,1,30.0,1
2589,max_effective,10,10,1,3,0.05,0.95,0.9389908644300474,9,18.0,1,18.0,1,18.0,1,18.0,1
2590,max_effective,10,10,1,3,0.05,0.95,0.9072803999124708,18,28.0,0,29.0,0,29.0,0,30.0,1
2591,max_effective,10,10,1,3,0.05,0.95,0.6899758726830527,2,12.0,1,12.0,1,12.0,1,12.0,1
2592,max_effective,10,10,1,3,0.05,0.95,0.8378745207136137,11,24.0,0,25.0,0,25.0,0,28.0,1
2593,max_effective,10,10,1,3,0.05,0.95,0.9030051111490208,31,24.0,0,27.0,0,29.0,0,30.0,1
2594,max_effective,10,10,1,3,0.05,0.95,0.8435342044954729,7,25.0,1,25.0,1,25.0,1,25.0,1
2595,max_effective,10,10,1,3,0.05,0.95,0.9115833809564312,14,25.0,0,27.0,0,28.0,0,29.0,1
2596,max_effective,10,10,1,3,0.05,0.95,0.577661224706568,7,16.0,1,16.0,1,16.0,1,16.0,1
2597,max_effective,10,10,1,3,0.05,0.95,0.948898663631873,9,27.0,0,28.0,1,26.0,0,25.0,0
2598,max_effective,10,10,1,3,0.05,0.95,0.8266121484821308,18,24.0,0,27.0,0,29.0,0,30.0,1
2599,max_effective,10,10,1,3,0.05,0.95,0.8838035303660374,4,23.0,1,23.0,1,23.0,1,23.0,1
2600,max_effective,10,10,1,3,0.05,0.95,0.8832641365353584,5,21.0,1,21.0,1,21.0,1,21.0,1
2601,max_effective,10,10,1,3,0.05,0.95,0.9223652670084164,62,27.0,0,28.0,0,30.0,1,30.0,1
2602,max_effective,10,10,1,3,0.05,0.95,0.91740887246243,47,26.0,0,27.0,0,30.0,1,30.0,1
2603,max_effective,10,10,1,3,0.05,0.95,0.8697631167037146,7,25.0,1,25.0,1,24.0,0,24.0,0
2604,max_effective,10,10,1,3,0.05,0.95,0.9054696516339767,13,28.0,1,28.0,1,28.0,1,27.0,0
2605,max_effective,10,10,1,3,0.05,0.95,0.9305724656702496,15,30.0,1,30.0,1,29.0,0,28.0,0
2606,max_effective,10,10,1,3,0.05,0.95,0.8990967662044743,7,26.0,1,26.0,1,26.0,1,26.0,1
2607,max_effective,10,10,1,3,0.05,0.95,0.7984570515599656,5,17.0,1,17.0,1,17.0,1,17.0,1
2608,max_effective,10,10,1,3,0.05,0.95,0.8517980947073037,7,20.0,1,20.0,1,20.0,1,20.0,1
2609,max_effective,10,10,1,3,0.05,0.95,0.9445122569767964,6,17.0,1,17.0,1,17.0,1,17.0,1
2610,max_effective,10,10,1,3,0.05,0.95,0.9086715131078186,16,25.0,0,29.0,1,29.0,1,28.0,0
2611,max_effective,10,10,1,3,0.05,0.95,0.8075460986951817,12,26.0,0,26.0,0,28.0,1,28.0,1
2612,max_effective,10,10,1,3,0.05,0.95,0.8668272539830675,20,27.0,0,29.0,1,29.0,1,29.0,1
2613,max_effective,10,10,1,3,0.05,0.95,0.8570006567348235,7,24.0,0,24.0,0,25.0,1,25.0,1
2614,max_effective,10,10,1,3,0.05,0.95,0.8530374849428393,14,27.0,1,27.0,1,27.0,1,27.0,1
2615,max_effective,10,10,1,3,0.05,0.95,0.9290682219372276,20,28.0,1,28.0,1,27.0,0,27.0,0
2616,max_effective,10,10,1,3,0.05,0.95,0.8126024051456278,5,26.0,1,26.0,1,26.0,1,25.0,0
2617,max_effective,10,10,1,3,0.05,0.95,0.7847334596534408,3,16.0,1,16.0,1,16.0,1,16.0,1
2618,max_effective,10,10,1,3,0.05,0.95,0.8980922584403822,9,25.0,1,25.0,1,24.0,0,24.0,0
2619,max_effective,10,10,1,3,0.05,0.95,0.930126395023432,33,29.0,0,29.0,0,30.0,1,30.0,1
2620,max_effective,10,10,1,3,0.05,0.95,0.8643501473091498,6,23.0,1,23.0,1,23.0,1,23.0,1
2621,max_effective,10,10,1,3,0.05,0.95,0.9300379094197166,11,30.0,1,30.0,1,30.0,1,30.0,1
2622,max_effective,10,10,1,3,0.05,0.95,0.8160196384604327,11,27.0,1,27.0,1,27.0,1,27.0,1
2623,max_effective,10,10,1,3,0.05,0.95,0.9441573229662568,1,10.0,1,10.0,1,10.0,1,10.0,1
2624,max_effective,10,10,1,3,0.05,0.95,0.8301459940945175,7,22.0,1,22.0,1,22.0,1,22.0,1
2625,max_effective,10,10,1,3,0.05,0.95,0.9193363993298376,8,25.0,1,25.0,1,25.0,1,25.0,1
2626,max_effective,10,10,1,3,0.05,0.95,0.7011749219713214,3,18.0,1,18.0,1,18.0,1,18.0,1
2627,max_effective,10,10,1,3,0.05,0.95,0.9488614361670448,21,27.0,0,27.0,0,27.0,0,28.0,1
2628,max_effective,10,10,1,3,0.05,0.95,0.9476799150696836,12,28.0,0,28.0,0,29.0,0,30.0,1
2629,max_effective,10,10,1,3,0.05,0.95,0.8515759626475538,17,27.0,0,27.0,0,28.0,0,30.0,1
2630,max_effective,10,10,1,3,0.05,0.95,0.8881461471557697,7,22.0,1,22.0,1,22.0,1,22.0,1
2631,max_effective,10,10,1,3,0.05,0.95,0.8852251508066155,8,27.0,1,27.0,1,25.0,0,27.0,1
2632,max_effective,10,10,1,3,0.05,0.95,0.7575324951858486,11,25.0,1,25.0,1,25.0,1,25.0,1
2633,max_effective,10,10,1,3,0.05,0.95,0.8590551245452505,25,29.0,1,29.0,1,29.0,1,29.0,1
2634,max_effective,10,10,1,3,0.05,0.95,0.9344861977731964,9,28.0,0,29.0,0,30.0,1,30.0,1
2635,max_effective,10,10,1,3,0.05,0.95,0.9437462605950716,29,27.0,0,27.0,0,30.0,1,30.0,1
2636,max_effective,10,10,1,3,0.05,0.95,0.913598754584807,8,26.0,1,26.0,1,25.0,0,25.0,0
2637,max_effective,10,10,1,3,0.05,0.95,0.8998466367570485,15,30.0,1,29.0,0,28.0,0,27.0,0
2638,max_effective,10,10,1,3,0.05,0.95,0.9360497361160708,12,27.0,1,27.0,1,26.0,0,27.0,1
2639,max_effective,10,10,1,3,0.05,0.95,0.9016935316592068,6,29.0,1,29.0,1,27.0,0,27.0,0
2640,max_effective,10,10,1,3,0.05,0.95,0.9012373150562482,16,25.0,0,25.0,0,28.0,0,29.0,1
2641,max_effective,10,10,1,3,0.05,0.95,0.9128322512935992,6,26.0,1,26.0,1,26.0,1,25.0,0
2642,max_effective,10,10,1,3,0.05,0.95,0.8802374861482649,7,26.0,0,26.0,0,27.0,1,27.0,1
2643,max_effective,10,10,1,3,0.05,0.95,0.8016979162150143,8,27.0,0,27.0,0,28.0,1,28.0,1
2644,max_effective,10,10,1,3,0.05,0.95,0.6519162948737338,8,26.0,0,27.0,0,28.0,1,27.0,0
2645,max_effective,10,10,1,3,0.05,0.95,0.8328002420279457,8,19.0,1,19.0,1,19.0,1,19.0,1
2646,max_effective,10,10,1,3,0.05,0.95,0.9231303268133983,13,28.0,1,28.0,1,26.0,0,26.0,0
2647,max_effective,10,10,1,3,0.05,0.95,0.9065483778103685,5,21.0,1,21.0,1,21.0,1,21.0,1
2648,max_effective,10,10,1,3,0.05,0.95,0.9384924599450384,6,19.0,1,19.0,1,19.0,1,19.0,1
2649,max_effective,10,10,1,3,0.05,0.95,0.8893186776663836,12,26.0,1,26.0,1,26.0,1,26.0,1
2650,max_effective,10,10,1,3,0.05,0.95,0.855488441399106,24,24.0,0,26.0,0,27.0,0,28.0,1
2651,max_effective,10,10,1,3,0.05,0.95,0.7422361572268966,9,26.0,1,26.0,1,26.0,1,26.0,1
2652,max_effective,10,10,1,3,0.05,0.95,0.7782433763722812,4,16.0,1,16.0,1,16.0,1,16.0,1
2653,max_effective,10,10,1,3,0.05,0.95,0.8264333317103355,18,28.0,0,29.0,0,30.0,1,29.0,0
2654,max_effective,10,10,1,3,0.05,0.95,0.9058459023213142,16,29.0,1,27.0,0,28.0,0,28.0,0
2655,max_effective,10,10,1,3,0.05,0.95,0.9397891283683736,35,27.0,0,28.0,0,29.0,0,30.0,1
2656,max_effective,10,10,1,3,0.05,0.95,0.8058469717402491,13,29.0,1,29.0,1,29.0,1,29.0,1
2657,max_effective,10,10,1,3,0.05,0.95,0.9310035537513284,12,30.0,1,30.0,1,30.0,1,30.0,1
2658,max_effective,10,10,1,3,0.05,0.95,0.9175893124889368,20,29.0,1,29.0,1,29.0,1,28.0,0
2659,max_effective,10,10,1,3,0.05,0.95,0.9259546107968796,14,30.0,1,30.0,1,30.0,1,30.0,1
2660,max_effective,10,10,1,3,0.05,0.95,0.900111034174574,22,27.0,0,29.0,0,30.0,1,29.0,0
2661,max_effective,10,10,1,3,0.05,0.95,0.7936285415623328,5,21.0,1,21.0,1,21.0,1,21.0,1
2662,max_effective,10,10,1,3,0.05,0.95,0.9155748799999364,4,17.0,1,17.0,1,17.0,1,17.0,1
2663,max_effective,10,10,1,3,0.05,0.95,0.9365693473607982,12,26.0,0,27.0,0,30.0,1,29.0,0
2664,max_effective,10,10,1,3,0.05,0.95,0.9256942904053752,3,12.0,1,12.0,1,12.0,1,12.0,1
2665,max_effective,10,10,1,3,0.05,0.95,0.8656504049316394,9,24.0,1,24.0,1,24.0,1,24.0,1
2666,max_effective,10,10,1,3,0.05,0.95,0.930554342283782,9,28.0,0,28.0,0,29.0,1,29.0,1
2667,max_effective,10,10,1,3,0.05,0.95,0.935488958602079,24,25.0,0,27.0,0,30.0,1,30.0,1
2668,max_effective,10,10,1,3,0.05,0.95,0.8415344822105342,2,16.0,1,16.0,1,16.0,1,16.0,1
2669,max_effective,10,10,1,3,0.05,0.95,0.8618776089424448,6,18.0,1,18.0,1,18.0,1,18.0,1
2670,max_effective,10,10,1,3,0.05,0.95,0.9032890451380368,9,29.0,1,29.0,1,27.0,0,27.0,0
2671,max_effective,10,10,1,3,0.05,0.95,0.7612921496160052,4,17.0,1,17.0,1,17.0,1,17.0,1
2672,max_effective,10,10,1,3,0.05,0.95,0.9112723993594009,15,25.0,0,25.0,0,26.0,0,27.0,1
2673,max_effective,10,10,1,3,0.05,0.95,0.8550554368232867,6,22.0,1,22.0,1,22.0,1,21.0,0
2674,max_effective,10,10,1,3,0.05,0.95,0.908525784480089,5,22.0,1,22.0,1,22.0,1,22.0,1
2675,max_effective,10,10,1,3,0.05,0.95,0.81652034778861,3,18.0,1,18.0,1,18.0,1,18.0,1
2676,max_effective,10,10,1,3,0.05,0.95,0.9313478674633784,9,22.0,1,22.0,1,22.0,1,22.0,1
2677,max_effective,10,10,1,3,0.05,0.95,0.8810859107249475,5,19.0,1,19.0,1,19.0,1,18.0,0
2678,max_effective,10,10,1,3,0.05,0.95,0.9109606230816782,19,28.0,0,29.0,0,30.0,1,30.0,1
2679,max_effective,10,10,1,3,0.05,0.95,0.7516853110116883,3,21.0,1,21.0,1,21.0,1,21.0,1
2680,max_effective,10,10,1,3,0.05,0.95,0.8383995576066297,10,25.0,1,24.0,0,24.0,0,24.0,0
2681,max_effective,10,10,1,3,0.05,0.95,0.7998839171053758,9,21.0,1,21.0,1,21.0,1,21.0,1
2682,max_effective,10,10,1,3,0.05,0.95,0.8984547193575425,2,12.0,1,12.0,1,12.0,1,12.0,1
2683,max_effective,10,10,1,3,0.05,0.95,0.8719028136310075,9,25.0,0,25.0,0,25.0,0,27.0,1
2684,max_effective,10,10,1,3,0.05,0.95,0.9378829235872418,63,29.0,0,29.0,0,30.0,1,30.0,1
2685,max_effective,10,10,1,3,0.05,0.95,0.9254952703595072,6,29.0,1,29.0,1,26.0,0,29.0,1
2686,max_effective,10,10,1,3,0.05,0.95,0.936003689940386,28,30.0,1,30.0,1,30.0,1,30.0,1
2687,max_effective,10,10,1,3,0.05,0.95,0.7680334193742254,5,18.0,1,18.0,1,18.0,1,18.0,1
2688,max_effective,10,10,1,3,0.05,0.95,0.7881630594165127,7,29.0,0,29.0,0,29.0,0,30.0,1
2689,max_effective,10,10,1,3,0.05,0.95,0.8632330554269719,26,29.0,1,29.0,1,29.0,1,29.0,1
2690,max_effective,10,10,1,3,0.05,0.95,0.9328115165453766,30,30.0,1,29.0,0,28.0,0,28.0,0
2691,max_effective,10,10,1,3,0.05,0.95,0.934201614334196,29,30.0,1,30.0,1,30.0,1,30.0,1
2692,max_effective,10,10,1,3,0.05,0.95,0.9211826684104762,6,26.0,1,26.0,1,25.0,0,25.0,0
2693,max_effective,10,10,1,3,0.05,0.95,0.8928354061798056,29,27.0,0,27.0,0,30.0,1,30.0,1
2694,max_effective,10,10,1,3,0.05,0.95,0.8707897824717321,5,18.0,1,18.0,1,18.0,1,18.0,1
2695,max_effective,10,10,1,3,0.05,0.95,0.8235504207259916,3,15.0,1,15.0,1,15.0,1,15.0,1
2696,max_effective,10,10,1,3,0.05,0.95,0.941565437277813,10,28.0,0,29.0,1,28.0,0,28.0,0
2697,max_effective,10,10,1,3,0.05,0.95,0.9338295076196116,7,26.0,0,25.0,0,23.0,0,27.0,1
2698,max_effective,10,10,1,3,0.05,0.95,0.9366199487110554,18,30.0,1,30.0,1,30.0,1,30.0,1
2699,max_effective,10,10,1,3,0.05,0.95,0.906104930293068,16,29.0,1,29.0,1,28.0,0,29.0,1
2700,max_effective,10,10,1,3,0.05,0.95,0.8351431485918267,5,20.0,1,20.0,1,20.0,1,20.0,1
2701,max_effective,10,10,1,3,0.05,0.95,0.9069716540462492,14,25.0,0,25.0,0,28.0,1,28.0,1
2702,max_effective,10,10,1,3,0.05,0.95,0.809882771272325,12,25.0,0,25.0,0,27.0,0,29.0,1
2703,max_effective,10,10,1,3,0.05,0.95,0.8376276522329185,5,21.0,1,21.0,1,21.0,1,21.0,1
2704,max_effective,10,10,1,3,0.05,0.95,0.8778050330643125,6,21.0,1,21.0,1,21.0,1,21.0,1
2705,max_effective,10,10,1,3,0.05,0.95,0.8517533636979512,7,23.0,1,23.0,1,23.0,1,23.0,1
2706,max_effective,10,10,1,3,0.05,0.95,0.9071950494277824,11,28.0,0,29.0,0,30.0,1,28.0,0
2707,max_effective,10,10,1,3,0.05,0.95,0.9236091427533298,19,29.0,1,29.0,1,29.0,1,29.0,1
2708,max_effective,10,10,1,3,0.05,0.95,0.9329051819504256,24,28.0,0,29.0,0,30.0,1,30.0,1
2709,max_effective,10,10,1,3,0.05,0.95,0.945117607041332,14,29.0,0,29.0,0,30.0,1,30.0,1
2710,max_effective,10,10,1,3,0.05,0.95,0.757742432577246,11,26.0,1,26.0,1,26.0,1,26.0,1
2711,max_effective,10,10,1,3,0.05,0.95,0.9018724941199432,16,28.0,0,29.0,0,30.0,1,29.0,0
2712,max_effective,10,10,1,3,0.05,0.95,0.7496352527648468,8,21.0,1,21.0,1,21.0,1,21.0,1
2713,max_effective,10,10,1,3,0.05,0.95,0.9067256330528528,9,26.0,0,27.0,1,25.0,0,24.0,0
2714,max_effective,10,10,1,3,0.05,0.95,0.8841709444083362,3,17.0,1,17.0,1,17.0,1,17.0,1
2715,max_effective,10,10,1,3,0.05,0.95,0.9458143306041692,28,29.0,0,28.0,0,30.0,1,30.0,1
2716,max_effective,10,10,1,3,0.05,0.95,0.8535143130645505,5,22.0,1,22.0,1,22.0,1,22.0,1
2717,max_effective,10,10,1,3,0.05,0.95,0.9028022205132366,3,17.0,1,17.0,1,17.0,1,17.0,1
2718,max_effective,10,10,1,3,0.05,0.95,0.9284925356849724,11,30.0,1,30.0,1,30.0,1,30.0,1
2719,max_effective,10,10,1,3,0.05,0.95,0.9423438609370888,33,28.0,0,28.0,0,29.0,1,29.0,1
2720,max_effective,10,10,1,3,0.05,0.95,0.9404592620391204,12,28.0,0,28.0,0,29.0,1,29.0,1
2721,max_effective,10,10,1,3,0.05,0.95,0.8993632068870968,13,27.0,0,28.0,0,29.0,0,30.0,1
2722,max_effective,10,10,1,3,0.05,0.95,0.8179734582318597,7,23.0,1,23.0,1,22.0,0,23.0,1
2723,max_effective,10,10,1,3,0.05,0.95,0.8648728360377735,8,21.0,1,21.0,1,21.0,1,21.0,1
2724,max_effective,10,10,1,3,0.05,0.95,0.8646848438462763,8,25.0,1,25.0,1,25.0,1,25.0,1
2725,max_effective,10,10,1,3,0.05,0.95,0.901045617808054,11,26.0,0,27.0,1,27.0,1,26.0,0
2726,max_effective,10,10,1,3,0.05,0.95,0.896963336407646,9,21.0,1,21.0,1,21.0,1,21.0,1
2727,max_effective,10,10,1,3,0.05,0.95,0.9450502733534504,88,29.0,1,29.0,1,29.0,1,29.0,1
2728,max_effective,10,10,1,3,0.05,0.95,0.929448551712224,27,26.0,0,27.0,0,30.0,1,30.0,1
2729,max_effective,10,10,1,3,0.05,0.95,0.9044554587490864,8,26.0,0,26.0,0,27.0,1,26.0,0
2730,max_effective,10,10,1,3,0.05,0.95,0.9287443329466866,51,27.0,0,28.0,0,30.0,1,29.0,0
2731,max_effective,10,10,1,3,0.05,0.95,0.931043809354728,50,26.0,0,27.0,0,30.0,1,30.0,1
2732,max_effective,10,10,1,3,0.05,0.95,0.8629107029271014,19,27.0,0,28.0,0,27.0,0,29.0,1
2733,max_effective,10,10,1,3,0.05,0.95,0.84230594509811,4,16.0,1,16.0,1,16.0,1,16.0,1
2734,max_effective,10,10,1,3,0.05,0.95,0.9467198644819992,73,28.0,0,28.0,0,30.0,1,30.0,1
2735,max_effective,10,10,1,3,0.05,0.95,0.895208629848337,25,25.0,0,26.0,0,28.0,0,29.0,1
2736,max_effective,10,10,1,3,0.05,0.95,0.8957546627216822,15,27.0,1,27.0,1,27.0,1,27.0,1
2737,max_effective,10,10,1,3,0.05,0.95,0.9196042843652404,31,30.0,1,30.0,1,30.0,1,29.0,0
2738,max_effective,10,10,1,3,0.05,0.95,0.7216800660703879,10,28.0,0,28.0,0,29.0,0,30.0,1
2739,max_effective,10,10,1,3,0.05,0.95,0.8491102252782673,10,20.0,1,20.0,1,20.0,1,20.0,1
2740,max_effective,10,10,1,3,0.05,0.95,0.8759638677019173,4,15.0,1,15.0,1,15.0,1,15.0,1
2741,max_effective,10,10,1,3,0.05,0.95,0.8687249407897323,18,29.0,0,30.0,1,30.0,1,29.0,0
2742,max_effective,10,10,1,3,0.05,0.95,0.9319474016917202,12,28.0,0,28.0,0,29.0,1,29.0,1
2743,max_effective,10,10,1,3,0.05,0.95,0.6947192247146543,5,19.0,1,19.0,1,19.0,1,19.0,1
2744,max_effective,10,10,1,3,0.05,0.95,0.7585619347108143,7,25.0,1,25.0,1,25.0,1,25.0,1
2745,max_effective,10,10,1,3,0.05,0.95,0.84475482266734,6,22.0,1,22.0,1,22.0,1,22.0,1
2746,max_effective,10,10,1,3,0.05,0.95,0.931094907707532,15,26.0,0,26.0,0,28.0,1,28.0,1
2747,max_effective,10,10,1,3,0.05,0.95,0.8859129331208995,26,29.0,1,29.0,1,29.0,1,28.0,0
2748,max_effective,10,10,1,3,0.05,0.95,0.7757499695843462,6,20.0,1,20.0,1,20.0,1,20.0,1
2749,max_effective,10,10,1,3,0.05,0.95,0.6014999515745499,17,26.0,0,26.0,0,26.0,0,28.0,1
2750,max_effective,10,10,1,3,0.05,0.95,0.8034312905384948,6,22.0,1,22.0,1,22.0,1,22.0,1
2751,max_effective,10,10,1,3,0.05,0.95,0.9498179064112569,18,26.0,0,26.0,0,28.0,0,30.0,1
2752,max_effective,10,10,1,3,0.05,0.95,0.6293185199474642,4,17.0,1,17.0,1,17.0,1,17.0,1
2753,max_effective,10,10,1,3,0.05,0.95,0.8392548604752097,8,25.0,1,25.0,1,25.0,1,25.0,1
2754,max_effective,10,10,1,3,0.05,0.95,0.9040166742720502,3,19.0,1,19.0,1,19.0,1,19.0,1
2755,max_effective,10,10,1,3,0.05,0.95,0.9110354515187684,21,30.0,1,30.0,1,30.0,1,30.0,1
2756,max_effective,10,10,1,3,0.05,0.95,0.7966738570219161,9,23.0,1,23.0,1,23.0,1,23.0,1
2757,max_effective,10,10,1,3,0.05,0.95,0.8644353682494432,10,29.0,0,29.0,0,30.0,1,30.0,1
2758,max_effective,10,10,1,3,0.05,0.95,0.9175579103759044,14,27.0,0,27.0,0,30.0,1,29.0,0
2759,max_effective,10,10,1,3,0.05,0.95,0.9155109800733288,10,25.0,0,27.0,1,27.0,1,26.0,0
2760,max_effective,10,10,1,3,0.05,0.95,0.9337579318858178,7,24.0,0,25.0,1,25.0,1,25.0,1
2761,max_effective,10,10,1,3,0.05,0.95,0.9329785089854352,28,24.0,0,23.0,0,28.0,1,25.0,0
2762,max_effective,10,10,1,3,0.05,0.95,0.8211259408269148,11,26.0,0,26.0,0,28.0,1,28.0,1
2763,max_effective,10,10,1,3,0.05,0.95,0.9421584715919362,4,13.0,1,13.0,1,13.0,1,13.0,1
2764,max_effective,10,10,1,3,0.05,0.95,0.8595818043904822,8,28.0,0,29.0,1,29.0,1,28.0,0
2765,max_effective,10,10,1,3,0.05,0.95,0.9352108413227144,7,28.0,1,28.0,1,26.0,0,28.0,1
2766,max_effective,10,10,1,3,0.05,0.95,0.7428404532644374,2,11.0,1,11.0,1,11.0,1,11.0,1
2767,max_effective,10,10,1,3,0.05,0.95,0.9240627923737535,7,22.0,1,22.0,1,22.0,1,22.0,1
2768,max_effective,10,10,1,3,0.05,0.95,0.865768499722292,5,21.0,1,21.0,1,21.0,1,21.0,1
2769,max_effective,10,10,1,3,0.05,0.95,0.8425033094893188,6,19.0,1,19.0,1,19.0,1,19.0,1
2770,max_effective,10,10,1,3,0.05,0.95,0.9008555894557444,3,13.0,1,13.0,1,13.0,1,13.0,1
2771,max_effective,10,10,1,3,0.05,0.95,0.8654680225640489,12,24.0,0,25.0,0,29.0,1,28.0,0
2772,max_effective,10,10,1,3,0.05,0.95,0.865694579504035,5,20.0,1,20.0,1,20.0,1,20.0,1
2773,max_effective,10,10,1,3,0.05,0.95,0.8669251446772039,9,20.0,1,20.0,1,20.0,1,20.0,1
2774,max_effective,10,10,1,3,0.05,0.95,0.8784592132692712,11,30.0,1,30.0,1,29.0,0,29.0,0
2775,max_effective,10,10,1,3,0.05,0.95,0.8969287038823254,16,28.0,0,28.0,0,29.0,1,29.0,1
2776,max_effective,10,10,1,3,0.05,0.95,0.9161372051405592,23,27.0,0,29.0,1,29.0,1,29.0,1
2777,max_effective,10,10,1,3,0.05,0.95,0.8323448223586286,24,26.0,0,26.0,0,28.0,1,27.0,0
2778,max_effective,10,10,1,3,0.05,0.95,0.905705314902804,10,23.0,0,25.0,1,25.0,1,24.0,0
2779,max_effective,10,10,1,3,0.05,0.95,0.9134988311500633,11,25.0,0,26.0,0,27.0,0,28.0,1
2780,max_effective,10,10,1,3,0.05,0.95,0.8927411162320525,4,18.0,1,18.0,1,18.0,1,18.0,1
2781,max_effective,10,10,1,3,0.05,0.95,0.8967908280083619,11,30.0,1,30.0,1,30.0,1,30.0,1
2782,max_effective,10,10,1,3,0.05,0.95,0.907020208277406,5,15.0,1,15.0,1,15.0,1,15.0,1
2783,max_effective,10,10,1,3,0.05,0.95,0.8469205684763853,8,18.0,1,18.0,1,18.0,1,18.0,1
2784,max_effective,10,10,1,3,0.05,0.95,0.909476235912722,10,26.0,0,26.0,0,27.0,1,26.0,0
2785,max_effective,10,10,1,3,0.05,0.95,0.934720522861093,15,29.0,0,30.0,1,30.0,1,27.0,0
2786,max_effective,10,10,1,3,0.05,0.95,0.9290154188336804,12,24.0,0,25.0,0,28.0,1,28.0,1
2787,max_effective,10,10,1,3,0.05,0.95,0.8395961304599691,14,28.0,0,28.0,0,28.0,0,29.0,1
2788,max_effective,10,10,1,3,0.05,0.95,0.9273370960425124,21,25.0,0,25.0,0,25.0,0,26.0,1
2789,max_effective,10,10,1,3,0.05,0.95,0.8991183441909036,17,26.0,0,27.0,0,28.0,0,29.0,1
2790,max_effective,10,10,1,3,0.05,0.95,0.8802603553454782,11,28.0,0,29.0,1,29.0,1,29.0,1
2791,max_effective,10,10,1,3,0.05,0.95,0.9201153512957576,10,29.0,1,29.0,1,29.0,1,28.0,0
2792,max_effective,10,10,1,3,0.05,0.95,0.8527319978746993,12,25.0,0,27.0,0,29.0,1,28.0,0
2793,max_effective,10,10,1,3,0.05,0.95,0.9245361011204444,3,15.0,1,15.0,1,15.0,1,15.0,1
2794,max_effective,10,10,1,3,0.05,0.95,0.8259539471164447,5,16.0,1,16.0,1,16.0,1,16.0,1
2795,max_effective,10,10,1,3,0.05,0.95,0.8146386978620045,6,28.0,1,28.0,1,28.0,1,27.0,0
2796,max_effective,10,10,1,3,0.05,0.95,0.932094580919826,20,28.0,0,28.0,0,29.0,0,30.0,1
2797,max_effective,10,10,1,3,0.05,0.95,0.7149243728403323,6,26.0,1,26.0,1,26.0,1,26.0,1
2798,max_effective,10,10,1,3,0.05,0.95,0.8723099835015421,5,18.0,1,18.0,1,18.0,1,18.0,1
2799,max_effective,10,10,1,3,0.05,0.95,0.9174712185548236,6,21.0,1,21.0,1,20.0,0,21.0,1
2800,max_effective,10,10,1,3,0.05,0.95,0.940838001077287,25,29.0,0,29.0,0,30.0,1,29.0,0
2801,max_effective,10,10,1,3,0.05,0.95,0.9049816862010632,26,27.0,0,27.0,0,30.0,1,30.0,1
2802,max_effective,10,10,1,3,0.05,0.95,0.9183499161911992,70,28.0,0,28.0,0,29.0,0,30.0,1
2803,max_effective,10,10,1,3,0.05,0.95,0.933706273120787,9,27.0,1,27.0,1,26.0,0,27.0,1
2804,max_effective,10,10,1,3,0.05,0.95,0.8518263150040896,13,27.0,0,27.0,0,28.0,1,27.0,0
2805,max_effective,10,10,1,3,0.05,0.95,0.7677662785391096,11,25.0,0,25.0,0,26.0,1,26.0,1
2806,max_effective,10,10,1,3,0.05,0.95,0.9362797691289416,57,29.0,0,30.0,1,30.0,1,30.0,1
2807,max_effective,10,10,1,3,0.05,0.95,0.8736047696978008,20,28.0,0,28.0,0,28.0,0,30.0,1
2808,max_effective,10,10,1,3,0.05,0.95,0.8160329060910915,5,22.0,1,22.0,1,22.0,1,22.0,1
2809,max_effective,10,10,1,3,0.05,0.95,0.9453730282736246,24,29.0,0,29.0,0,30.0,1,30.0,1
2810,max_effective,10,10,1,3,0.05,0.95,0.7836612983970339,4,15.0,1,15.0,1,15.0,1,15.0,1
2811,max_effective,10,10,1,3,0.05,0.95,0.8894886073278697,17,28.0,0,29.0,1,26.0,0,26.0,0
2812,max_effective,10,10,1,3,0.05,0.95,0.9241028140563828,11,24.0,0,26.0,0,27.0,1,27.0,1
2813,max_effective,10,10,1,3,0.05,0.95,0.9148733104711324,6,26.0,1,26.0,1,25.0,0,25.0,0
2814,max_effective,10,10,1,3,0.05,0.95,0.8532270339233203,14,24.0,0,26.0,0,28.0,1,27.0,0
2815,max_effective,10,10,1,3,0.05,0.95,0.839920259726579,9,28.0,1,28.0,1,27.0,0,27.0,0
2816,max_effective,10,10,1,3,0.05,0.95,0.9380146353447264,6,21.0,1,21.0,1,21.0,1,21.0,1
2817,max_effective,10,10,1,3,0.05,0.95,0.8838810956981978,7,26.0,1,26.0,1,26.0,1,25.0,0
2818,max_effective,10,10,1,3,0.05,0.95,0.9367696634897676,18,28.0,0,28.0,0,30.0,1,29.0,0
2819,max_effective,10,10,1,3,0.05,0.95,0.8322455442673554,8,26.0,0,26.0,0,28.0,1,27.0,0
2820,max_effective,10,10,1,3,0.05,0.95,0.8828760994347282,14,30.0,1,30.0,1,30.0,1,30.0,1
2821,max_effective,10,10,1,3,0.05,0.95,0.8964254741759535,7,26.0,1,26.0,1,26.0,1,24.0,0
2822,max_effective,10,10,1,3,0.05,0.95,0.8017993449263685,3,19.0,1,19.0,1,19.0,1,19.0,1
2823,max_effective,10,10,1,3,0.05,0.95,0.7691881483650348,9,19.0,1,19.0,1,19.0,1,19.0,1
2824,max_effective,10,10,1,3,0.05,0.95,0.8009160628801163,5,27.0,1,26.0,0,26.0,0,25.0,0
2825,max_effective,10,10,1,3,0.05,0.95,0.8351668551213519,6,22.0,1,22.0,1,22.0,1,22.0,1
2826,max_effective,10,10,1,3,0.05,0.95,0.8778636832497967,9,29.0,0,29.0,0,30.0,1,30.0,1
2827,max_effective,10,10,1,3,0.05,0.95,0.8220094049481288,9,27.0,1,27.0,1,25.0,0,25.0,0
2828,max_effective,10,10,1,3,0.05,0.95,0.8367981348049545,9,23.0,1,23.0,1,23.0,1,23.0,1
2829,max_effective,10,10,1,3,0.05,0.95,0.8355820835352016,9,28.0,0,28.0,0,29.0,0,30.0,1
2830,max_effective,10,10,1,3,0.05,0.95,0.8401775938636423,8,22.0,1,22.0,1,22.0,1,22.0,1
2831,max_effective,10,10,1,3,0.05,0.95,0.9286147849321992,12,30.0,1,30.0,1,28.0,0,28.0,0
2832,max_effective,10,10,1,3,0.05,0.95,0.6212839637167723,4,15.0,1,15.0,1,15.0,1,15.0,1
2833,max_effective,10,10,1,3,0.05,0.95,0.8980102367410662,38,26.0,0,26.0,0,27.0,0,30.0,1
2834,max_effective,10,10,1,3,0.05,0.95,0.6886233729391529,5,18.0,1,18.0,1,18.0,1,18.0,1
2835,max_effective,10,10,1,3,0.05,0.95,0.8062624901188693,10,24.0,0,24.0,0,24.0,0,25.0,1
2836,max_effective,10,10,1,3,0.05,0.95,0.7690412241805001,5,28.0,1,28.0,1,28.0,1,28.0,1
2837,max_effective,10,10,1,3,0.05,0.95,0.8406389055644863,2,16.0,1,16.0,1,16.0,1,16.0,1
2838,max_effective,10,10,1,3,0.05,0.95,0.9487257422489096,51,27.0,0,27.0,0,29.0,1,27.0,0
2839,max_effective,10,10,1,3,0.05,0.95,0.9040962144024236,11,26.0,0,27.0,1,27.0,1,27.0,1
2840,max_effective,10,10,1,3,0.05,0.95,0.7123545070376597,2,13.0,1,13.0,1,13.0,1,13.0,1
2841,max_effective,10,10,1,3,0.05,0.95,0.7626090036237305,6,24.0,1,24.0,1,24.0,1,24.0,1
2842,max_effective,10,10,1,3,0.05,0.95,0.9495204418386208,12,28.0,1,27.0,0,24.0,0,27.0,0
2843,max_effective,10,10,1,3,0.05,0.95,0.9289797346390556,9,24.0,1,24.0,1,24.0,1,24.0,1
2844,max_effective,10,10,1,3,0.05,0.95,0.6592108940675658,3,16.0,1,16.0,1,16.0,1,16.0,1
2845,max_effective,10,10,1,3,0.05,0.95,0.9439529113910776,33,28.0,0,28.0,0,30.0,1,30.0,1
2846,max_effective,10,10,1,3,0.05,0.95,0.915396361032054,10,25.0,0,25.0,0,25.0,0,27.0,1
2847,max_effective,10,10,1,3,0.05,0.95,0.8284224525464113,14,27.0,0,27.0,0,27.0,0,29.0,1
2848,max_effective,10,10,1,3,0.05,0.95,0.8232650610213685,3,13.0,1,13.0,1,13.0,1,13.0,1
2849,max_effective,10,10,1,3,0.05,0.95,0.9194039844577926,5,20.0,1,20.0,1,20.0,1,20.0,1
2850,max_effective,10,10,1,3,0.05,0.95,0.93029940131876,7,22.0,1,22.0,1,22.0,1,22.0,1
2851,max_effective,10,10,1,3,0.05,0.95,0.822598490356592,3,14.0,1,14.0,1,14.0,1,14.0,1
2852,max_effective,10,10,1,3,0.05,0.95,0.8583605247016179,8,24.0,1,24.0,1,24.0,1,23.0,0
2853,max_effective,10,10,1,3,0.05,0.95,0.9267508149429324,16,28.0,0,28.0,0,30.0,1,29.0,0
2854,max_effective,10,10,1,3,0.05,0.95,0.7785491940443694,4,22.0,1,22.0,1,22.0,1,22.0,1
2855,max_effective,10,10,1,3,0.05,0.95,0.9275596394104814,14,29.0,1,29.0,1,29.0,1,28.0,0
2856,max_effective,10,10,1,3,0.05,0.95,0.9403085722888694,23,30.0,1,30.0,1,30.0,1,30.0,1
2857,max_effective,10,10,1,3,0.05,0.95,0.7617601300348603,4,18.0,1,18.0,1,18.0,1,18.0,1
2858,max_effective,10,10,1,3,0.05,0.95,0.6657140351701957,10,19.0,1,19.0,1,19.0,1,19.0,1
2859,max_effective,10,10,1,3,0.05,0.95,0.8959576957325779,5,18.0,1,18.0,1,18.0,1,18.0,1
2860,max_effective,10,10,1,3,0.05,0.95,0.9477426964083212,30,30.0,1,30.0,1,30.0,1,30.0,1
2861,max_effective,10,10,1,3,0.05,0.95,0.9426105951002746,31,28.0,0,30.0,1,30.0,1,30.0,1
2862,max_effective,10,10,1,3,0.05,0.95,0.937738264225344,4,18.0,1,18.0,1,18.0,1,18.0,1
2863,max_effective,10,10,1,3,0.05,0.95,0.762130015017781,2,11.0,1,11.0,1,11.0,1,11.0,1
2864,max_effective,10,10,1,3,0.05,0.95,0.9497768361459776,17,28.0,1,28.0,1,28.0,1,27.0,0
2865,max_effective,10,10,1,3,0.05,0.95,0.7857641542174959,16,29.0,0,29.0,0,29.0,0,30.0,1
2866,max_effective,10,10,1,3,0.05,0.95,0.8369070616471957,6,28.0,1,28.0,1,28.0,1,27.0,0
2867,max_effective,10,10,1,3,0.05,0.95,0.9250251012281528,16,24.0,0,26.0,0,23.0,0,27.0,1
2868,max_effective,10,10,1,3,0.05,0.95,0.8683954242469933,15,28.0,0,28.0,0,25.0,0,30.0,1
2869,max_effective,10,10,1,3,0.05,0.95,0.9054763153470466,12,25.0,1,25.0,1,25.0,1,25.0,1
2870,max_effective,10,10,1,3,0.05,0.95,0.9392380432315908,26,30.0,1,30.0,1,30.0,1,30.0,1
2871,max_effective,10,10,1,3,0.05,0.95,0.8108567533463801,5,23.0,1,23.0,1,23.0,1,23.0,1
2872,max_effective,10,10,1,3,0.05,0.95,0.8366680222589109,13,28.0,0,28.0,0,28.0,0,29.0,1
2873,max_effective,10,10,1,3,0.05,0.95,0.902783066840902,8,20.0,1,20.0,1,20.0,1,20.0,1
2874,max_effective,10,10,1,3,0.05,0.95,0.9134127345098286,4,21.0,1,21.0,1,21.0,1,21.0,1
2875,max_effective,10,10,1,3,0.05,0.95,0.7953485608161759,10,28.0,1,28.0,1,28.0,1,27.0,0
2876,max_effective,10,10,1,3,0.05,0.95,0.8424156967041713,4,15.0,1,15.0,1,15.0,1,15.0,1
2877,max_effective,10,10,1,3,0.05,0.95,0.7824645156397431,3,16.0,1,16.0,1,16.0,1,16.0,1
2878,max_effective,10,10,1,3,0.05,0.95,0.6608135433562015,3,13.0,1,13.0,1,13.0,1,13.0,1
2879,max_effective,10,10,1,3,0.05,0.95,0.9071252783905716,15,28.0,0,30.0,1,28.0,0,28.0,0
2880,max_effective,10,10,1,3,0.05,0.95,0.9050276651071492,14,28.0,0,28.0,0,28.0,0,29.0,1
2881,max_effective,10,10,1,3,0.05,0.95,0.915937176292524,34,29.0,0,29.0,0,30.0,1,30.0,1
2882,max_effective,10,10,1,3,0.05,0.95,0.8772083676233668,11,30.0,1,30.0,1,30.0,1,30.0,1
2883,max_effective,10,10,1,3,0.05,0.95,0.8639478646316162,9,21.0,1,21.0,1,21.0,1,21.0,1
2884,max_effective,10,10,1,3,0.05,0.95,0.7580013365291671,7,22.0,1,22.0,1,22.0,1,22.0,1
2885,max_effective,10,10,1,3,0.05,0.95,0.9039621186793916,9,25.0,1,25.0,1,25.0,1,25.0,1
2886,max_effective,10,10,1,3,0.05,0.95,0.8706619475652142,4,22.0,1,22.0,1,22.0,1,22.0,1
2887,max_effective,10,10,1,3,0.05,0.95,0.8741985027186422,4,16.0,1,16.0,1,16.0,1,16.0,1
2888,max_effective,10,10,1,3,0.05,0.95,0.7388260174942974,6,23.0,1,23.0,1,23.0,1,23.0,1
2889,max_effective,10,10,1,3,0.05,0.95,0.7185615337186306,5,22.0,1,22.0,1,22.0,1,22.0,1
2890,max_effective,10,10,1,3,0.05,0.95,0.864100897841191,4,20.0,1,20.0,1,20.0,1,20.0,1
2891,max_effective,10,10,1,3,0.05,0.95,0.9175931558103256,15,30.0,1,30.0,1,30.0,1,30.0,1
2892,max_effective,10,10,1,3,0.05,0.95,0.948809442283136,30,28.0,0,28.0,0,30.0,1,30.0,1
2893,max_effective,10,10,1,3,0.05,0.95,0.5996350538073715,5,23.0,1,23.0,1,23.0,1,23.0,1
2894,max_effective,10,10,1,3,0.05,0.95,0.9392806764140996,17,26.0,0,27.0,0,28.0,1,28.0,1
2895,max_effective,10,10,1,3,0.05,0.95,0.9359635059096616,6,25.0,1,25.0,1,25.0,1,25.0,1
2896,max_effective,10,10,1,3,0.05,0.95,0.893846414639348,8,23.0,1,23.0,1,23.0,1,23.0,1
2897,max_effective,10,10,1,3,0.05,0.95,0.7976769946053438,4,17.0,1,17.0,1,17.0,1,17.0,1
2898,max_effective,10,10,1,3,0.05,0.95,0.8816359290191291,18,29.0,0,29.0,0,30.0,1,30.0,1
2899,max_effective,10,10,1,3,0.05,0.95,0.8593005709093077,5,18.0,1,18.0,1,18.0,1,18.0,1
2900,max_effective,10,10,1,3,0.05,0.95,0.9444626149465054,15,27.0,0,29.0,1,29.0,1,29.0,1
2901,max_effective,10,10,1,3,0.05,0.95,0.7367266744672374,5,17.0,1,17.0,1,17.0,1,17.0,1
2902,max_effective,10,10,1,3,0.05,0.95,0.8478107353338348,5,19.0,1,19.0,1,19.0,1,19.0,1
2903,max_effective,10,10,1,3,0.05,0.95,0.8654743546271739,3,17.0,1,17.0,1,17.0,1,17.0,1
2904,max_effective,10,10,1,3,0.05,0.95,0.8900086910108851,6,28.0,1,28.0,1,26.0,0,26.0,0
2905,max_effective,10,10,1,3,0.05,0.95,0.763735458738876,4,16.0,1,16.0,1,16.0,1,16.0,1
2906,max_effective,10,10,1,3,0.05,0.95,0.9181585613457488,14,26.0,0,26.0,0,26.0,0,29.0,1
2907,max_effective,10,10,1,3,0.05,0.95,0.8349917980238546,11,28.0,0,28.0,0,28.0,0,29.0,1
2908,max_effective,10,10,1,3,0.05,0.95,0.7962478820548332,7,27.0,1,27.0,1,27.0,1,25.0,0
2909,max_effective,10,10,1,3,0.05,0.95,0.941568153200634,9,24.0,1,24.0,1,24.0,1,24.0,1
2910,max_effective,10,10,1,3,0.05,0.95,0.8953292261830418,14,24.0,0,24.0,0,30.0,1,27.0,0
2911,max_effective,10,10,1,3,0.05,0.95,0.7442421257457438,4,15.0,1,15.0,1,15.0,1,15.0,1
2912,max_effective,10,10,1,3,0.05,0.95,0.7793634871915568,4,18.0,1,18.0,1,18.0,1,18.0,1
2913,max_effective,10,10,1,3,0.05,0.95,0.931785391619558,11,28.0,1,28.0,1,26.0,0,26.0,0
2914,max_effective,10,10,1,3,0.05,0.95,0.7705457031774378,11,24.0,0,25.0,0,26.0,1,26.0,1
2915,max_effective,10,10,1,3,0.05,0.95,0.9172142673761892,12,27.0,0,28.0,0,27.0,0,29.0,1
2916,max_effective,10,10,1,3,0.05,0.95,0.84255668300195,3,16.0,1,16.0,1,16.0,1,16.0,1
2917,max_effective,10,10,1,3,0.05,0.95,0.9472016751481336,26,29.0,1,29.0,1,27.0,0,27.0,0
2918,max_effective,10,10,1,3,0.05,0.95,0.7495299700063728,4,19.0,1,19.0,1,19.0,1,19.0,1
2919,max_effective,10,10,1,3,0.05,0.95,0.7534690206529934,2,13.0,1,13.0,1,13.0,1,13.0,1
2920,max_effective,10,10,1,3,0.05,0.95,0.9279845019841252,17,27.0,0,26.0,0,29.0,1,28.0,0
2921,max_effective,10,10,1,3,0.05,0.95,0.9311162378754614,4,18.0,1,18.0,1,18.0,1,18.0,1
2922,max_effective,10,10,1,3,0.05,0.95,0.6745904906415203,3,13.0,1,13.0,1,13.0,1,13.0,1
2923,max_effective,10,10,1,3,0.05,0.95,0.909643489702624,7,22.0,1,22.0,1,22.0,1,22.0,1
2924,max_effective,10,10,1,3,0.05,0.95,0.9444113169699568,23,24.0,0,27.0,0,30.0,1,29.0,0
2925,max_effective,10,10,1,3,0.05,0.95,0.9436044331695864,19,30.0,1,30.0,1,30.0,1,30.0,1
2926,max_effective,10,10,1,3,0.05,0.95,0.8661181545628998,8,27.0,1,27.0,1,27.0,1,27.0,1
2927,max_effective,10,10,1,3,0.05,0.95,0.9241144341412922,9,27.0,0,28.0,1,28.0,1,27.0,0
2928,max_effective,10,10,1,3,0.05,0.95,0.9487137337518688,8,29.0,0,29.0,0,28.0,0,30.0,1
2929,max_effective,10,10,1,3,0.05,0.95,0.7679301860241889,2,12.0,1,12.0,1,12.0,1,12.0,1
2930,max_effective,10,10,1,3,0.05,0.95,0.5736808567423344,2,12.0,1,12.0,1,12.0,1,12.0,1
2931,max_effective,10,10,1,3,0.05,0.95,0.8304585406245325,11,28.0,1,27.0,0,28.0,1,27.0,0
2932,max_effective,10,10,1,3,0.05,0.95,0.8624721351301078,6,29.0,1,29.0,1,28.0,0,28.0,0
2933,max_effective,10,10,1,3,0.05,0.95,0.9434971246708544,23,29.0,0,29.0,0,30.0,1,30.0,1
2934,max_effective,10,10,1,3,0.05,0.95,0.9338749277481622,6,18.0,1,18.0,1,18.0,1,18.0,1
2935,max_effective,10,10,1,3,0.05,0.95,0.8864970368206634,20,28.0,0,28.0,0,27.0,0,30.0,1
2936,max_effective,10,10,1,3,0.05,0.95,0.9444633894039444,5,16.0,1,16.0,1,16.0,1,16.0,1
2937,max_effective,10,10,1,3,0.05,0.95,0.9222994045880912,10,24.0,0,24.0,0,27.0,1,27.0,1
2938,max_effective,10,10,1,3,0.05,0.95,0.8151555904967461,7,23.0,1,23.0,1,23.0,1,23.0,1
2939,max_effective,10,10,1,3,0.05,0.95,0.7896735128904838,5,23.0,1,23.0,1,23.0,1,23.0,1
2940,max_effective,10,10,1,3,0.05,0.95,0.8591474008060612,10,25.0,0,25.0,0,26.0,1,26.0,1
2941,max_effective,10,10,1,3,0.05,0.95,0.9148381388381052,7,23.0,1,23.0,1,23.0,1,23.0,1
2942,max_effective,10,10,1,3,0.05,0.95,0.9425222906148972,41,28.0,0,28.0,0,30.0,1,30.0,1
2943,max_effective,10,10,1,3,0.05,0.95,0.9443868982805002,13,29.0,0,29.0,0,30.0,1,30.0,1
2944,max_effective,10,10,1,3,0.05,0.95,0.9401847088655358,11,27.0,0,27.0,0,25.0,0,29.0,1
2945,max_effective,10,10,1,3,0.05,0.95,0.7345749329192084,12,24.0,0,26.0,0,26.0,0,27.0,1
2946,max_effective,10,10,1,3,0.05,0.95,0.8412173048004764,10,24.0,1,24.0,1,24.0,1,24.0,1
2947,max_effective,10,10,1,3,0.05,0.95,0.8305754780300221,24,30.0,1,30.0,1,30.0,1,28.0,0
2948,max_effective,10,10,1,3,0.05,0.95,0.914866338099778,48,29.0,0,29.0,0,30.0,1,30.0,1
2949,max_effective,10,10,1,3,0.05,0.95,0.9247553519231372,9,23.0,0,24.0,1,24.0,1,24.0,1
2950,max_effective,10,10,1,3,0.05,0.95,0.8411759239646598,8,26.0,1,26.0,1,26.0,1,26.0,1
2951,max_effective,10,10,1,3,0.05,0.95,0.9250082251176476,22,30.0,1,30.0,1,30.0,1,30.0,1
2952,max_effective,10,10,1,3,0.05,0.95,0.8950003009054343,15,29.0,1,29.0,1,29.0,1,28.0,0
2953,max_effective,10,10,1,3,0.05,0.95,0.936090091428558,48,27.0,0,27.0,0,29.0,0,30.0,1
2954,max_effective,10,10,1,3,0.05,0.95,0.6834063383778948,2,11.0,1,11.0,1,11.0,1,11.0,1
2955,max_effective,10,10,1,3,0.05,0.95,0.892647564734043,4,15.0,1,15.0,1,15.0,1,15.0,1
2956,max_effective,10,10,1,3,0.05,0.95,0.9227255658288256,5,23.0,1,23.0,1,23.0,1,23.0,1
2957,max_effective,10,10,1,3,0.05,0.95,0.9459450046381022,4,14.0,1,14.0,1,14.0,1,14.0,1
2958,max_effective,10,10,1,3,0.05,0.95,0.8596227796658744,6,21.0,1,21.0,1,21.0,1,21.0,1
2959,max_effective,10,10,1,3,0.05,0.95,0.9435856183790096,4,16.0,1,16.0,1,16.0,1,16.0,1
2960,max_effective,10,10,1,3,0.05,0.95,0.602849013051435,3,16.0,1,16.0,1,16.0,1,16.0,1
2961,max_effective,10,10,1,3,0.05,0.95,0.6798983569696809,9,22.0,1,22.0,1,22.0,1,22.0,1
2962,max_effective,10,10,1,3,0.05,0.95,0.9133701884847666,12,29.0,1,29.0,1,28.0,0,29.0,1
2963,max_effective,10,10,1,3,0.05,0.95,0.8697385408332609,11,26.0,0,26.0,0,28.0,0,29.0,1
2964,max_effective,10,10,1,3,0.05,0.95,0.8163358582964619,7,25.0,1,25.0,1,25.0,1,25.0,1
2965,max_effective,10,10,1,3,0.05,0.95,0.920714729921666,13,26.0,0,27.0,0,30.0,1,29.0,0
2966,max_effective,10,10,1,3,0.05,0.95,0.9254137692028712,16,29.0,0,29.0,0,30.0,1,29.0,0
2967,max_effective,10,10,1,3,0.05,0.95,0.9078170812507024,21,26.0,0,26.0,0,29.0,1,29.0,1
2968,max_effective,10,10,1,3,0.05,0.95,0.8923788152399967,12,23.0,1,23.0,1,23.0,1,23.0,1
2969,max_effective,10,10,1,3,0.05,0.95,0.8580703543084693,10,28.0,0,29.0,1,29.0,1,29.0,1
2970,max_effective,10,10,1,3,0.05,0.95,0.8700058732428475,13,24.0,1,24.0,1,24.0,1,24.0,1
2971,max_effective,10,10,1,3,0.05,0.95,0.9379805150498888,64,26.0,0,28.0,0,30.0,1,30.0,1
2972,max_effective,10,10,1,3,0.05,0.95,0.7663386162891426,3,17.0,1,17.0,1,17.0,1,17.0,1
2973,max_effective,10,10,1,3,0.05,0.95,0.9184265709436528,12,26.0,1,26.0,1,21.0,0,26.0,1
2974,max_effective,10,10,1,3,0.05,0.95,0.9420831690868736,24,27.0,0,28.0,0,30.0,1,30.0,1
2975,max_effective,10,10,1,3,0.05,0.95,0.8876766108379415,21,28.0,0,29.0,0,29.0,0,30.0,1
2976,max_effective,10,10,1,3,0.05,0.95,0.7114020642487643,3,14.0,1,14.0,1,14.0,1,14.0,1
2977,max_effective,10,10,1,3,0.05,0.95,0.8958025881561276,20,30.0,1,30.0,1,30.0,1,30.0,1
2978,max_effective,10,10,1,3,0.05,0.95,0.8963136716435047,4,17.0,1,17.0,1,17.0,1,17.0,1
2979,max_effective,10,10,1,3,0.05,0.95,0.8772351915661203,12,26.0,0,27.0,1,27.0,1,27.0,1
2980,max_effective,10,10,1,3,0.05,0.95,0.8731844632608298,16,28.0,0,28.0,0,28.0,0,30.0,1
2981,max_effective,10,10,1,3,0.05,0.95,0.9262518922628832,20,28.0,0,29.0,1,29.0,1,27.0,0
2982,max_effective,10,10,1,3,0.05,0.95,0.8950081102989955,11,26.0,0,26.0,0,27.0,0,28.0,1
2983,max_effective,10,10,1,3,0.05,0.95,0.9416509926614878,28,27.0,0,28.0,0,28.0,0,30.0,1
2984,max_effective,10,10,1,3,0.05,0.95,0.8339835301094728,14,28.0,1,28.0,1,28.0,1,27.0,0
2985,max_effective,10,10,1,3,0.05,0.95,0.9204602616678682,2,13.0,1,13.0,1,13.0,1,13.0,1
2986,max_effective,10,10,1,3,0.05,0.95,0.8990298596580351,18,29.0,0,29.0,0,30.0,1,30.0,1
2987,max_effective,10,10,1,3,0.05,0.95,0.7978039649538293,5,19.0,1,19.0,1,19.0,1,19.0,1
2988,max_effective,10,10,1,3,0.05,0.95,0.7844879476268537,6,28.0,1,28.0,1,28.0,1,28.0,1
2989,max_effective,10,10,1,3,0.05,0.95,0.8832763332410385,6,23.0,1,23.0,1,22.0,0,22.0,0
2990,max_effective,10,10,1,3,0.05,0.95,0.8760507416453327,21,29.0,0,29.0,0,30.0,1,29.0,0
2991,max_effective,10,10,1,3,0.05,0.95,0.8674796022755288,4,15.0,1,15.0,1,15.0,1,15.0,1
2992,max_effective,10,10,1,3,0.05,0.95,0.6813742246839152,5,18.0,1,18.0,1,18.0,1,18.0,1
2993,max_effective,10,10,1,3,0.05,0.95,0.6058668952458682,2,11.0,1,11.0,1,11.0,1,11.0,1
2994,max_effective,10,10,1,3,0.05,0.95,0.9041744994987204,33,27.0,0,27.0,0,30.0,1,30.0,1
2995,max_effective,10,10,1,3,0.05,0.95,0.9122172716077608,2,14.0,1,14.0,1,14.0,1,14.0,1
2996,max_effective,10,10,1,3,0.05,0.95,0.9451021105031882,12,29.0,0,29.0,0,30.0,1,30.0,1
2997,max_effective,10,10,1,3,0.05,0.95,0.8875636930314964,17,27.0,0,27.0,0,28.0,1,28.0,1
2998,max_effective,10,10,1,3,0.05,0.95,0.9442688342648796,18,30.0,1,30.0,1,30.0,1,30.0,1
2999,max_effective,10,10,1,3,0.05,0.95,0.9052076751075488,5,22.0,1,22.0,1,22.0,1,22.0,1
3000,max_effective,10,10,1,3,0.05,0.95,0.934639739406814,40,28.0,0,29.0,0,30.0,1,29.0,0
3001,max_effective,10,10,1,3,0.05,0.95,0.8786994418920224,6,20.0,1,20.0,1,20.0,1,20.0,1
3002,max_effective,10,10,1,3,0.05,0.95,0.9281091239259042,11,28.0,1,28.0,1,28.0,1,28.0,1
3003,max_effective,10,10,1,3,0.05,0.95,0.863629890740387,12,23.0,1,23.0,1,23.0,1,23.0,1
3004,max_effective,10,10,1,3,0.05,0.95,0.8909605940490976,5,21.0,1,21.0,1,21.0,1,21.0,1
3005,max_effective,10,10,1,3,0.05,0.95,0.8046155507752258,4,16.0,1,16.0,1,16.0,1,16.0,1
3006,max_effective,10,10,1,3,0.05,0.95,0.828228839058157,13,27.0,1,26.0,0,27.0,1,27.0,1
3007,max_effective,10,10,1,3,0.05,0.95,0.9327339921028036,19,28.0,0,28.0,0,28.0,0,30.0,1
3008,max_effective,10,10,1,3,0.05,0.95,0.8383964209625714,4,19.0,1,19.0,1,19.0,1,19.0,1
3009,max_effective,10,10,1,3,0.05,0.95,0.9496774849798674,26,27.0,0,27.0,0,29.0,0,30.0,1
3010,max_effective,10,10,1,3,0.05,0.95,0.9481660696529703,61,28.0,0,29.0,0,30.0,1,30.0,1
3011,max_effective,10,10,1,3,0.05,0.95,0.9314087511731802,28,29.0,1,29.0,1,28.0,0,28.0,0
3012,max_effective,10,10,1,3,0.05,0.95,0.8964993086972197,11,29.0,1,29.0,1,28.0,0,28.0,0
3013,max_effective,10,10,1,3,0.05,0.95,0.9200479683664856,20,30.0,1,30.0,1,30.0,1,30.0,1
3014,max_effective,10,10,1,3,0.05,0.95,0.8868881400453767,25,30.0,1,30.0,1,30.0,1,30.0,1
3015,max_effective,10,10,1,3,0.05,0.95,0.931824604769436,9,27.0,1,25.0,0,23.0,0,27.0,1
3016,max_effective,10,10,1,3,0.05,0.95,0.9318478799051608,10,28.0,0,28.0,0,29.0,1,29.0,1
3017,max_effective,10,10,1,3,0.05,0.95,0.8415781107167498,6,22.0,1,22.0,1,22.0,1,22.0,1
3018,max_effective,10,10,1,3,0.05,0.95,0.7135497319866454,5,25.0,1,25.0,1,24.0,0,25.0,1
3019,max_effective,10,10,1,3,0.05,0.95,0.5977066822617658,4,16.0,1,16.0,1,16.0,1,16.0,1
3020,max_effective,10,10,1,3,0.05,0.95,0.9312153746490924,25,28.0,0,29.0,0,30.0,1,30.0,1
3021,max_effective,10,10,1,3,0.05,0.95,0.8791128044938508,7,23.0,1,23.0,1,23.0,1,23.0,1
3022,max_effective,10,10,1,3,0.05,0.95,0.892081358319297,23,26.0,0,27.0,0,28.0,1,28.0,1
3023,max_effective,10,10,1,3,0.05,0.95,0.8760849734772042,19,25.0,0,26.0,0,25.0,0,27.0,1
3024,max_effective,10,10,1,3,0.05,0.95,0.85154008090621,17,27.0,0,27.0,0,27.0,0,28.0,1
3025,max_effective,10,10,1,3,0.05,0.95,0.8532705059525907,7,26.0,1,26.0,1,25.0,0,25.0,0
3026,max_effective,10,10,1,3,0.05,0.95,0.8599266607795896,16,28.0,0,28.0,0,29.0,1,28.0,0
3027,max_effective,10,10,1,3,0.05,0.95,0.8583984063962237,14,25.0,0,27.0,1,27.0,1,27.0,1
3028,max_effective,10,10,1,3,0.05,0.95,0.7821782028096974,4,16.0,1,16.0,1,16.0,1,16.0,1
3029,max_effective,10,10,1,3,0.05,0.95,0.8251066626412775,6,18.0,1,18.0,1,18.0,1,18.0,1
3030,max_effective,10,10,1,3,0.05,0.95,0.9443621543628288,41,27.0,0,27.0,0,29.0,0,30.0,1
3031,max_effective,10,10,1,3,0.05,0.95,0.8948394117181097,4,19.0,1,19.0,1,19.0,1,19.0,1
3032,max_effective,10,10,1,3,0.05,0.95,0.9239847153653612,4,20.0,1,20.0,1,20.0,1,20.0,1
3033,max_effective,10,10,1,3,0.05,0.95,0.925487678370104,6,23.0,1,23.0,1,23.0,1,23.0,1
3034,max_effective,10,10,1,3,0.05,0.95,0.8789615339705986,11,28.0,1,28.0,1,28.0,1,27.0,0
3035,max_effective,10,10,1,3,0.05,0.95,0.9000411901494144,12,26.0,0,26.0,0,27.0,1,27.0,1
3036,max_effective,10,10,1,3,0.05,0.95,0.753553963084663,3,16.0,1,16.0,1,16.0,1,16.0,1
3037,max_effective,10,10,1,3,0.05,0.95,0.944257817468186,4,20.0,1,20.0,1,20.0,1,20.0,1
3038,max_effective,10,10,1,3,0.05,0.95,0.8802307057197051,5,17.0,1,17.0,1,17.0,1,17.0,1
3039,max_effective,10,10,1,3,0.05,0.95,0.9235560544734616,21,25.0,0,27.0,0,29.0,0,30.0,1
3040,max_effective,10,10,1,3,0.05,0.95,0.9119160847043484,16,29.0,0,29.0,0,24.0,0,30.0,1
3041,max_effective,10,10,1,3,0.05,0.95,0.7753972465868607,5,17.0,1,17.0,1,17.0,1,17.0,1
3042,max_effective,10,10,1,3,0.05,0.95,0.8300347004890355,13,26.0,0,26.0,0,29.0,1,29.0,1
3043,max_effective,10,10,1,3,0.05,0.95,0.8592253244674601,11,28.0,0,28.0,0,30.0,1,29.0,0
3044,max_effective,10,10,1,3,0.05,0.95,0.8804269132601633,5,20.0,1,20.0,1,20.0,1,20.0,1
3045,max_effective,10,10,1,3,0.05,0.95,0.8072163347427654,3,15.0,1,15.0,1,15.0,1,15.0,1
3046,max_effective,10,10,1,3,0.05,0.95,0.9295192535829552,38,27.0,0,28.0,0,28.0,0,29.0,1
3047,max_effective,10,10,1,3,0.05,0.95,0.9263912537147516,17,29.0,1,29.0,1,29.0,1,29.0,1
3048,max_effective,10,10,1,3,0.05,0.95,0.8968967866373162,6,20.0,1,20.0,1,20.0,1,20.0,1
3049,max_effective,10,10,1,3,0.05,0.95,0.8025810137866976,7,27.0,1,27.0,1,26.0,0,25.0,0
3050,max_effective,10,10,1,3,0.05,0.95,0.938100172045454,9,25.0,0,26.0,1,26.0,1,26.0,1
3051,max_effective,10,10,1,3,0.05,0.95,0.9191618575845764,10,26.0,0,26.0,0,26.0,0,30.0,1
3052,max_effective,10,10,1,3,0.05,0.95,0.917172514076664,13,25.0,0,25.0,0,29.0,1,29.0,1
3053,max_effective,10,10,1,3,0.05,0.95,0.800748277608758,18,29.0,0,30.0,1,29.0,0,28.0,0
3054,max_effective,10,10,1,3,0.05,0.95,0.8449349451380848,5,17.0,1,17.0,1,17.0,1,17.0,1
3055,max_effective,10,10,1,3,0.05,0.95,0.7360922481661621,9,23.0,1,23.0,1,23.0,1,23.0,1
3056,max_effective,10,10,1,3,0.05,0.95,0.925048753209798,16,24.0,0,26.0,0,29.0,0,30.0,1
3057,max_effective,10,10,1,3,0.05,0.95,0.8955454962568085,4,19.0,1,19.0,1,19.0,1,19.0,1
3058,max_effective,10,10,1,3,0.05,0.95,0.8715419737635712,10,29.0,0,29.0,0,30.0,1,30.0,1
3059,max_effective,10,10,1,3,0.05,0.95,0.7163053729532386,4,19.0,1,19.0,1,19.0,1,19.0,1
3060,max_effective,10,10,1,3,0.05,0.95,0.8621519799595119,3,17.0,1,17.0,1,17.0,1,17.0,1
3061,max_effective,10,10,1,3,0.05,0.95,0.7048558030617947,4,22.0,1,22.0,1,22.0,1,22.0,1
3062,max_effective,10,10,1,3,0.05,0.95,0.8710953675061504,7,26.0,1,26.0,1,25.0,0,25.0,0
3063,max_effective,10,10,1,3,0.05,0.95,0.901108408078396,5,17.0,1,17.0,1,17.0,1,17.0,1
3064,max_effective,10,10,1,3,0.05,0.95,0.8761885778242198,20,26.0,0,26.0,0,27.0,0,29.0,1
3065,max_effective,10,10,1,3,0.05,0.95,0.9306841363842489,57,30.0,1,30.0,1,30.0,1,30.0,1
3066,max_effective,10,10,1,3,0.05,0.95,0.9454323352100168,21,28.0,0,29.0,0,30.0,1,30.0,1
3067,max_effective,10,10,1,3,0.05,0.95,0.9137075504487568,29,29.0,1,29.0,1,28.0,0,29.0,1
3068,max_effective,10,10,1,3,0.05,0.95,0.9484078696787228,30,28.0,0,29.0,0,30.0,1,30.0,1
3069,max_effective,10,10,1,3,0.05,0.95,0.9367101145329504,10,27.0,0,27.0,0,30.0,1,27.0,0
3070,max_effective,10,10,1,3,0.05,0.95,0.8714298058482356,6,20.0,1,20.0,1,20.0,1,20.0,1
3071,max_effective,10,10,1,3,0.05,0.95,0.9204718148800938,8,28.0,1,28.0,1,28.0,1,28.0,1
3072,max_effective,10,10,1,3,0.05,0.95,0.8886068040878621,14,23.0,0,26.0,1,26.0,1,26.0,1
3073,max_effective,10,10,1,3,0.05,0.95,0.8671120702611487,6,20.0,1,20.0,1,20.0,1,20.0,1
3074,max_effective,10,10,1,3,0.05,0.95,0.9205694780274872,28,24.0,0,26.0,0,26.0,0,28.0,1
3075,max_effective,10,10,1,3,0.05,0.95,0.9141210536610208,8,24.0,1,24.0,1,24.0,1,24.0,1
3076,max_effective,10,10,1,3,0.05,0.95,0.925632987917842,26,30.0,1,30.0,1,30.0,1,30.0,1
3077,max_effective,10,10,1,3,0.05,0.95,0.8869201035578709,9,29.0,1,29.0,1,28.0,0,28.0,0
3078,max_effective,10,10,1,3,0.05,0.95,0.9474679693693392,11,24.0,1,24.0,1,24.0,1,21.0,0
3079,max_effective,10,10,1,3,0.05,0.95,0.6588783764869117,8,24.0,1,24.0,1,24.0,1,24.0,1
3080,max_effective,10,10,1,3,0.05,0.95,0.5660657960736645,6,19.0,1,19.0,1,19.0,1,19.0,1
3081,max_effective,10,10,1,3,0.05,0.95,0.9373214396633276,11,24.0,0,26.0,1,26.0,1,26.0,1
3082,max_effective,10,10,1,3,0.05,0.95,0.8305601575727294,8,24.0,1,24.0,1,24.0,1,24.0,1
3083,max_effective,10,10,1,3,0.05,0.95,0.8879451074170069,2,13.0,1,13.0,1,13.0,1,13.0,1
3084,max_effective,10,10,1,3,0.05,0.95,0.7909582032809482,4,22.0,1,22.0,1,22.0,1,22.0,1
3085,max_effective,10,10,1,3,0.05,0.95,0.7948312940763577,4,15.0,1,15.0,1,15.0,1,15.0,1
3086,max_effective,10,10,1,3,0.05,0.95,0.7804343723015629,5,24.0,1,24.0,1,24.0,1,24.0,1
3087,max_effective,10,10,1,3,0.05,0.95,0.9016630239306496,13,28.0,0,28.0,0,30.0,1,28.0,0
3088,max_effective,10,10,1,3,0.05,0.95,0.93291836291751,31,30.0,1,30.0,1,30.0,1,30.0,1
3089,max_effective,10,10,1,3,0.05,0.95,0.8287236134307725,6,24.0,1,24.0,1,24.0,1,23.0,0
3090,max_effective,10,10,1,3,0.05,0.95,0.81295433143323,15,29.0,1,29.0,1,28.0,0,29.0,1
3091,max_effective,10,10,1,3,0.05,0.95,0.9260277297226278,8,25.0,0,26.0,1,26.0,1,25.0,0
3092,max_effective,10,10,1,3,0.05,0.95,0.8832265033251951,9,21.0,1,21.0,1,21.0,1,21.0,1
3093,max_effective,10,10,1,3,0.05,0.95,0.9416311062305937,47,30.0,1,30.0,1,30.0,1,30.0,1
3094,max_effective,10,10,1,3,0.05,0.95,0.8124343072440835,4,17.0,1,17.0,1,17.0,1,17.0,1
3095,max_effective,10,10,1,3,0.05,0.95,0.8250307028059038,9,22.0,1,22.0,1,22.0,1,22.0,1
3096,max_effective,10,10,1,3,0.05,0.95,0.8075561455666891,3,16.0,1,16.0,1,16.0,1,16.0,1
3097,max_effective,10,10,1,3,0.05,0.95,0.8804589192162097,9,25.0,0,25.0,0,26.0,1,25.0,0
3098,max_effective,10,10,1,3,0.05,0.95,0.8407139118547448,14,25.0,0,25.0,0,27.0,0,28.0,1
3099,max_effective,10,10,1,3,0.05,0.95,0.8687083136023033,19,26.0,1,25.0,0,24.0,0,25.0,0
3100,max_effective,10,10,1,3,0.05,0.95,0.9310641772634044,23,29.0,0,29.0,0,30.0,1,30.0,1
3101,max_effective,10,10,1,3,0.05,0.95,0.8168620012827937,9,25.0,0,26.0,1,26.0,1,26.0,1
3102,max_effective,10,10,1,3,0.05,0.95,0.8858907648536891,9,27.0,1,27.0,1,27.0,1,27.0,1
3103,max_effective,10,10,1,3,0.05,0.95,0.8717506536065505,5,20.0,1,20.0,1,20.0,1,20.0,1
3104,max_effective,10,10,1,3,0.05,0.95,0.830482779188914,5,17.0,1,17.0,1,17.0,1,17.0,1
3105,max_effective,10,10,1,3,0.05,0.95,0.9236396467073088,6,21.0,1,21.0,1,21.0,1,21.0,1
3106,max_effective,10,10,1,3,0.05,0.95,0.9142290866055008,16,29.0,0,30.0,1,28.0,0,29.0,0
3107,max_effective,10,10,1,3,0.05,0.95,0.7915666145492896,6,23.0,1,23.0,1,23.0,1,22.0,0
3108,max_effective,10,10,1,3,0.05,0.95,0.8348363752945358,11,25.0,1,25.0,1,25.0,1,25.0,1
3109,max_effective,10,10,1,3,0.05,0.95,0.9340510828023174,14,27.0,1,27.0,1,27.0,1,27.0,1
3110,max_effective,10,10,1,3,0.05,0.95,0.9078102869092508,5,17.0,1,17.0,1,17.0,1,17.0,1
3111,max_effective,10,10,1,3,0.05,0.95,0.8025634672388406,7,27.0,1,27.0,1,27.0,1,27.0,1
3112,max_effective,10,10,1,3,0.05,0.95,0.9166011810413144,20,28.0,1,28.0,1,28.0,1,28.0,1
3113,max_effective,10,10,1,3,0.05,0.95,0.9340777306330807,10,30.0,1,30.0,1,30.0,1,30.0,1
3114,max_effective,10,10,1,3,0.05,0.95,0.5769726157718751,5,19.0,1,19.0,1,19.0,1,19.0,1
3115,max_effective,10,10,1,3,0.05,0.95,0.9453609185468412,19,27.0,0,28.0,0,30.0,1,28.0,0
3116,max_effective,10,10,1,3,0.05,0.95,0.9314320377824769,6,26.0,0,27.0,1,26.0,0,27.0,1
3117,max_effective,10,10,1,3,0.05,0.95,0.7993226415330391,5,21.0,1,21.0,1,21.0,1,21.0,1
3118,max_effective,10,10,1,3,0.05,0.95,0.6707907671991867,5,20.0,1,20.0,1,20.0,1,20.0,1
3119,max_effective,10,10,1,3,0.05,0.95,0.9069329117262722,15,26.0,1,26.0,1,26.0,1,25.0,0
3120,max_effective,10,10,1,3,0.05,0.95,0.8326249583197921,3,17.0,1,17.0,1,17.0,1,17.0,1
3121,max_effective,10,10,1,3,0.05,0.95,0.947851023428932,8,29.0,1,29.0,1,29.0,1,29.0,1
3122,max_effective,10,10,1,3,0.05,0.95,0.8860028061738541,8,29.0,1,29.0,1,29.0,1,27.0,0
3123,max_effective,10,10,1,3,0.05,0.95,0.9470736652170582,52,30.0,1,30.0,1,30.0,1,30.0,1
3124,max_effective,10,10,1,3,0.05,0.95,0.8009847430094323,8,22.0,1,22.0,1,22.0,1,22.0,1
3125,max_effective,10,10,1,3,0.05,0.95,0.8506263266177504,3,15.0,1,15.0,1,15.0,1,15.0,1
3126,max_effective,10,10,1,3,0.05,0.95,0.9280324858272704,8,23.0,1,23.0,1,23.0,1,23.0,1
3127,max_effective,10,10,1,3,0.05,0.95,0.7411512774090013,14,26.0,0,27.0,0,29.0,1,28.0,0
3128,max_effective,10,10,1,3,0.05,0.95,0.9074691433004084,10,26.0,0,27.0,1,25.0,0,25.0,0
3129,max_effective,10,10,1,3,0.05,0.95,0.9072939549445328,24,29.0,0,29.0,0,30.0,1,30.0,1
3130,max_effective,10,10,1,3,0.05,0.95,0.6843602963607419,13,24.0,1,24.0,1,24.0,1,24.0,1
3131,max_effective,10,10,1,3,0.05,0.95,0.8083852736909123,16,29.0,1,29.0,1,29.0,1,29.0,1
3132,max_effective,10,10,1,3,0.05,0.95,0.8759997263639316,13,28.0,0,28.0,0,29.0,0,30.0,1
3133,max_effective,10,10,1,3,0.05,0.95,0.9161047891729694,29,28.0,0,28.0,0,30.0,1,29.0,0
3134,max_effective,10,10,1,3,0.05,0.95,0.8319238811857173,5,23.0,1,23.0,1,23.0,1,23.0,1
3135,max_effective,10,10,1,3,0.05,0.95,0.7068162751350906,9,21.0,1,21.0,1,21.0,1,21.0,1
3136,max_effective,10,10,1,3,0.05,0.95,0.8902173762671052,27,26.0,0,26.0,0,28.0,0,29.0,1
3137,max_effective,10,10,1,3,0.05,0.95,0.9084436998440804,29,25.0,0,26.0,0,27.0,0,29.0,1
3138,max_effective,10,10,1,3,0.05,0.95,0.933761866302578,8,27.0,1,26.0,0,23.0,0,25.0,0
3139,max_effective,10,10,1,3,0.05,0.95,0.847841079786332,4,21.0,1,21.0,1,21.0,1,21.0,1
3140,max_effective,10,10,1,3,0.05,0.95,0.9456192823013844,6,25.0,1,25.0,1,25.0,1,25.0,1
3141,max_effective,10,10,1,3,0.05,0.95,0.8490251709184712,3,14.0,1,14.0,1,14.0,1,14.0,1
3142,max_effective,10,10,1,3,0.05,0.95,0.9465545116264144,33,28.0,0,28.0,0,28.0,0,29.0,1
3143,max_effective,10,10,1,3,0.05,0.95,0.8885218934540445,9,25.0,0,25.0,0,25.0,0,26.0,1
3144,max_effective,10,10,1,3,0.05,0.95,0.8745485850211737,7,23.0,0,24.0,1,24.0,1,24.0,1
3145,max_effective,10,10,1,3,0.05,0.95,0.6245101337573359,4,14.0,1,14.0,1,14.0,1,14.0,1
3146,max_effective,10,10,1,3,0.05,0.95,0.9258984680455244,13,30.0,1,30.0,1,30.0,1,29.0,0
3147,max_effective,10,10,1,3,0.05,0.95,0.9471520216781936,6,20.0,1,20.0,1,20.0,1,20.0,1
3148,max_effective,10,10,1,3,0.05,0.95,0.8815802233293193,12,28.0,0,28.0,0,30.0,1,29.0,0
3149,max_effective,10,10,1,3,0.05,0.95,0.92454026718954,5,23.0,1,23.0,1,23.0,1,23.0,1
3150,max_effective,10,10,1,3,0.05,0.95,0.7426031895529506,8,22.0,1,22.0,1,22.0,1,22.0,1
3151,max_effective,10,10,1,3,0.05,0.95,0.929555773397976,11,28.0,0,28.0,0,29.0,0,30.0,1
3152,max_effective,10,10,1,3,0.05,0.95,0.887308982759758,6,22.0,1,22.0,1,22.0,1,22.0,1
3153,max_effective,10,10,1,3,0.05,0.95,0.9119465878097144,28,28.0,0,29.0,0,30.0,1,30.0,1
3154,max_effective,10,10,1,3,0.05,0.95,0.8049708307952909,3,14.0,1,14.0,1,14.0,1,14.0,1
3155,max_effective,10,10,1,3,0.05,0.95,0.8088450473279087,4,20.0,1,20.0,1,20.0,1,20.0,1
3156,max_effective,10,10,1,3,0.05,0.95,0.91810360314679,29,30.0,1,30.0,1,30.0,1,30.0,1
3157,max_effective,10,10,1,3,0.05,0.95,0.9226813853918452,14,29.0,0,29.0,0,29.0,0,30.0,1
3158,max_effective,10,10,1,3,0.05,0.95,0.873091348125505,15,30.0,1,30.0,1,29.0,0,29.0,0
3159,max_effective,10,10,1,3,0.05,0.95,0.8355917571151816,12,25.0,1,25.0,1,25.0,1,24.0,0
3160,max_effective,10,10,1,3,0.05,0.95,0.9407495143183238,8,23.0,1,23.0,1,23.0,1,22.0,0
3161,max_effective,10,10,1,3,0.05,0.95,0.905531230283247,44,26.0,0,26.0,0,26.0,0,27.0,1
3162,max_effective,10,10,1,3,0.05,0.95,0.8601333021107209,15,29.0,0,29.0,0,30.0,1,30.0,1
3163,max_effective,10,10,1,3,0.05,0.95,0.8341165541314298,17,28.0,0,29.0,0,30.0,1,30.0,1
3164,max_effective,10,10,1,3,0.05,0.95,0.8434573739575247,6,19.0,1,19.0,1,19.0,1,19.0,1
3165,max_effective,10,10,1,3,0.05,0.95,0.6597282632095981,4,16.0,1,16.0,1,16.0,1,16.0,1
3166,max_effective,10,10,1,3,0.05,0.95,0.8718384301569755,7,25.0,1,25.0,1,25.0,1,24.0,0
3167,max_effective,10,10,1,3,0.05,0.95,0.8921720885290727,8,26.0,1,26.0,1,25.0,0,26.0,1
3168,max_effective,10,10,1,3,0.05,0.95,0.8994376097067697,22,25.0,0,26.0,0,28.0,0,29.0,1
3169,max_effective,10,10,1,3,0.05,0.95,0.930735303298754,10,30.0,1,30.0,1,30.0,1,29.0,0
3170,max_effective,10,10,1,3,0.05,0.95,0.8959464008760101,11,24.0,0,25.0,0,25.0,0,27.0,1
3171,max_effective,10,10,1,3,0.05,0.95,0.7274084798668322,3,15.0,1,15.0,1,15.0,1,15.0,1
3172,max_effective,10,10,1,3,0.05,0.95,0.915781506166151,43,29.0,0,29.0,0,30.0,1,30.0,1
3173,max_effective,10,10,1,3,0.05,0.95,0.9320327397192164,7,24.0,1,24.0,1,24.0,1,24.0,1
3174,max_effective,10,10,1,3,0.05,0.95,0.7142919320708889,5,15.0,1,15.0,1,15.0,1,15.0,1
3175,max_effective,10,10,1,3,0.05,0.95,0.8650719890759649,11,23.0,1,23.0,1,23.0,1,22.0,0
3176,max_effective,10,10,1,3,0.05,0.95,0.8886694532249493,20,26.0,0,27.0,0,28.0,1,28.0,1
3177,max_effective,10,10,1,3,0.05,0.95,0.8379443407577103,7,23.0,1,23.0,1,23.0,1,23.0,1
3178,max_effective,10,10,1,3,0.05,0.95,0.9013040444721572,10,23.0,0,24.0,1,24.0,1,24.0,1
3179,max_effective,10,10,1,3,0.05,0.95,0.8996032060487732,6,25.0,1,25.0,1,24.0,0,24.0,0
3180,max_effective,10,10,1,3,0.05,0.95,0.9408922192064384,39,29.0,0,29.0,0,30.0,1,29.0,0
3181,max_effective,10,10,1,3,0.05,0.95,0.9188884648023712,8,25.0,1,25.0,1,25.0,1,25.0,1
3182,max_effective,10,10,1,3,0.05,0.95,0.8620794152747744,4,17.0,1,17.0,1,17.0,1,17.0,1
3183,max_effective,10,10,1,3,0.05,0.95,0.9340107615427704,12,30.0,1,30.0,1,29.0,0,29.0,0
3184,max_effective,10,10,1,3,0.05,0.95,0.8619486629157921,10,30.0,1,30.0,1,30.0,1,30.0,1
3185,max_effective,10,10,1,3,0.05,0.95,0.8628182620047502,5,19.0,1,19.0,1,19.0,1,19.0,1
3186,max_effective,10,10,1,3,0.05,0.95,0.7617072091420318,6,20.0,1,20.0,1,20.0,1,20.0,1
3187,max_effective,10,10,1,3,0.05,0.95,0.8682263517830708,40,29.0,0,30.0,1,29.0,0,29.0,0
3188,max_effective,10,10,1,3,0.05,0.95,0.8592444930323363,21,28.0,0,28.0,0,29.0,1,28.0,0
3189,max_effective,10,10,1,3,0.05,0.95,0.9256590079185344,5,19.0,1,19.0,1,19.0,1,19.0,1
3190,max_effective,10,10,1,3,0.05,0.95,0.9303789875270312,10,29.0,0,30.0,1,30.0,1,29.0,0
3191,max_effective,10,10,1,3,0.05,0.95,0.7050860508120893,6,21.0,1,21.0,1,21.0,1,21.0,1
3192,max_effective,10,10,1,3,0.05,0.95,0.875953532654756,8,29.0,1,29.0,1,28.0,0,29.0,1
3193,max_effective,10,10,1,3,0.05,0.95,0.7943526973442291,13,27.0,0,29.0,0,30.0,1,28.0,0
3194,max_effective,10,10,1,3,0.05,0.95,0.8302937828490699,9,23.0,1,23.0,1,23.0,1,23.0,1
3195,max_effective,10,10,1,3,0.05,0.95,0.8513800128830226,7,27.0,1,27.0,1,27.0,1,26.0,0
3196,max_effective,10,10,1,3,0.05,0.95,0.8626035943954905,14,29.0,0,29.0,0,29.0,0,30.0,1
3197,max_effective,10,10,1,3,0.05,0.95,0.93338350118075,7,20.0,1,20.0,1,20.0,1,20.0,1
3198,max_effective,10,10,1,3,0.05,0.95,0.9138878531130132,19,27.0,0,28.0,0,30.0,1,30.0,1
3199,max_effective,10,10,1,3,0.05,0.95,0.8618405307019125,15,30.0,1,30.0,1,30.0,1,29.0,0
3200,max_effective,10,10,1,3,0.05,0.95,0.7939620840235023,3,16.0,1,16.0,1,16.0,1,16.0,1
3201,max_effective,10,10,1,3,0.05,0.95,0.9035896936627408,8,28.0,1,28.0,1,23.0,0,27.0,0
3202,max_effective,10,10,1,3,0.05,0.95,0.8858376754971529,9,29.0,0,30.0,1,30.0,1,29.0,0
3203,max_effective,10,10,1,3,0.05,0.95,0.924084596200112,8,20.0,1,20.0,1,20.0,1,20.0,1
3204,max_effective,10,10,1,3,0.05,0.95,0.7451110604409312,4,20.0,1,20.0,1,20.0,1,20.0,1
3205,max_effective,10,10,1,3,0.05,0.95,0.9032319653903168,6,26.0,1,26.0,1,26.0,1,25.0,0
3206,max_effective,10,10,1,3,0.05,0.95,0.9306617446142624,5,20.0,1,20.0,1,20.0,1,20.0,1
3207,max_effective,10,10,1,3,0.05,0.95,0.931146110841556,7,26.0,1,26.0,1,26.0,1,26.0,1
3208,max_effective,10,10,1,3,0.05,0.95,0.9172030522331406,4,18.0,1,18.0,1,18.0,1,18.0,1
3209,max_effective,10,10,1,3,0.05,0.95,0.9348216557983005,4,21.0,1,21.0,1,21.0,1,21.0,1
3210,max_effective,10,10,1,3,0.05,0.95,0.9492648795295656,3,21.0,1,21.0,1,21.0,1,21.0,1
3211,max_effective,10,10,1,3,0.05,0.95,0.9341075008984646,10,29.0,1,29.0,1,27.0,0,27.0,0
3212,max_effective,10,10,1,3,0.05,0.95,0.7976242264037471,12,27.0,0,27.0,0,28.0,0,30.0,1
3213,max_effective,10,10,1,3,0.05,0.95,0.9103052979483144,11,22.0,1,22.0,1,22.0,1,22.0,1
3214,max_effective,10,10,1,3,0.05,0.95,0.9229846385214788,17,28.0,0,28.0,0,29.0,0,30.0,1
3215,max_effective,10,10,1,3,0.05,0.95,0.9268614903338848,14,26.0,0,28.0,0,29.0,1,29.0,1
3216,max_effective,10,10,1,3,0.05,0.95,0.8302658585600112,14,28.0,1,28.0,1,28.0,1,27.0,0
3217,max_effective,10,10,1,3,0.05,0.95,0.8758089118702325,7,29.0,0,30.0,1,29.0,0,29.0,0
3218,max_effective,10,10,1,3,0.05,0.95,0.7253447074279707,4,21.0,1,21.0,1,21.0,1,21.0,1
3219,max_effective,10,10,1,3,0.05,0.95,0.904682143110716,2,13.0,1,13.0,1,13.0,1,13.0,1
3220,max_effective,10,10,1,3,0.05,0.95,0.9421344907122736,13,29.0,0,29.0,0,30.0,1,28.0,0
3221,max_effective,10,10,1,3,0.05,0.95,0.8416059451502159,3,13.0,1,13.0,1,13.0,1,13.0,1
3222,max_effective,10,10,1,3,0.05,0.95,0.944175309788809,50,28.0,0,29.0,0,30.0,1,30.0,1
3223,max_effective,10,10,1,3,0.05,0.95,0.947558322418754,8,29.0,1,29.0,1,27.0,0,26.0,0
3224,max_effective,10,10,1,3,0.05,0.95,0.8501473542072997,5,19.0,1,19.0,1,19.0,1,19.0,1
3225,max_effective,10,10,1,3,0.05,0.95,0.8456644538569901,9,25.0,0,23.0,0,23.0,0,26.0,1
3226,max_effective,10,10,1,3,0.05,0.95,0.9319825419423337,26,25.0,0,26.0,0,29.0,0,30.0,1
3227,max_effective,10,10,1,3,0.05,0.95,0.8808563551951345,5,21.0,1,21.0,1,21.0,1,21.0,1
3228,max_effective,10,10,1,3,0.05,0.95,0.943408892609693,5,26.0,1,26.0,1,25.0,0,25.0,0
3229,max_effective,10,10,1,3,0.05,0.95,0.898887894124215,4,15.0,1,15.0,1,15.0,1,15.0,1
3230,max_effective,10,10,1,3,0.05,0.95,0.9347680440266944,22,24.0,0,27.0,0,29.0,0,30.0,1
3231,max_effective,10,10,1,3,0.05,0.95,0.8535943857180893,18,29.0,1,29.0,1,29.0,1,28.0,0
3232,max_effective,10,10,1,3,0.05,0.95,0.914209022571618,5,25.0,1,25.0,1,25.0,1,25.0,1
3233,max_effective,10,10,1,3,0.05,0.95,0.7383971553302933,8,25.0,1,24.0,0,23.0,0,25.0,1
3234,max_effective,10,10,1,3,0.05,0.95,0.9059509331555152,13,27.0,1,27.0,1,27.0,1,27.0,1
3235,max_effective,10,10,1,3,0.05,0.95,0.76253360666486,7,25.0,0,26.0,1,26.0,1,26.0,1
3236,max_effective,10,10,1,3,0.05,0.95,0.5960653448857128,4,15.0,1,15.0,1,15.0,1,15.0,1
3237,max_effective,10,10,1,3,0.05,0.95,0.9337376037897688,4,20.0,1,20.0,1,20.0,1,20.0,1
3238,max_effective,10,10,1,3,0.05,0.95,0.8940900429088289,14,24.0,0,28.0,0,30.0,1,29.0,0
3239,max_effective,10,10,1,3,0.05,0.95,0.8864130827102543,6,25.0,1,25.0,1,25.0,1,25.0,1
3240,max_effective,10,10,1,3,0.05,0.95,0.8657081888138135,21,25.0,0,25.0,0,27.0,0,30.0,1
3241,max_effective,10,10,1,3,0.05,0.95,0.8694138480092578,13,29.0,1,29.0,1,28.0,0,29.0,1
3242,max_effective,10,10,1,3,0.05,0.95,0.9030916232335964,11,29.0,0,29.0,0,30.0,1,30.0,1
3243,max_effective,10,10,1,3,0.05,0.95,0.6826778267398989,4,14.0,1,14.0,1,14.0,1,14.0,1
3244,max_effective,10,10,1,3,0.05,0.95,0.903583877852715,15,24.0,0,28.0,0,30.0,1,29.0,0
3245,max_effective,10,10,1,3,0.05,0.95,0.7263101938009865,3,14.0,1,14.0,1,14.0,1,14.0,1
3246,max_effective,10,10,1,3,0.05,0.95,0.8753492060954428,6,21.0,1,21.0,1,21.0,1,21.0,1
3247,max_effective,10,10,1,3,0.05,0.95,0.8692869599437617,8,27.0,0,27.0,0,28.0,1,27.0,0
3248,max_effective,10,10,1,3,0.05,0.95,0.9381176399570014,28,30.0,1,30.0,1,30.0,1,29.0,0
3249,max_effective,10,10,1,3,0.05,0.95,0.8967931064738708,7,19.0,1,19.0,1,19.0,1,19.0,1
3250,max_effective,10,10,1,3,0.05,0.95,0.7736549493228722,2,14.0,1,14.0,1,14.0,1,14.0,1
3251,max_effective,10,10,1,3,0.05,0.95,0.8446543716957426,6,24.0,1,24.0,1,24.0,1,24.0,1
3252,max_effective,10,10,1,3,0.05,0.95,0.8346542587376475,5,22.0,1,22.0,1,22.0,1,22.0,1
3253,max_effective,10,10,1,3,0.05,0.95,0.8152610695788519,5,23.0,1,23.0,1,23.0,1,23.0,1
3254,max_effective,10,10,1,3,0.05,0.95,0.8810336495237732,3,16.0,1,16.0,1,16.0,1,16.0,1
3255,max_effective,10,10,1,3,0.05,0.95,0.9164616803854186,6,23.0,1,23.0,1,23.0,1,23.0,1
3256,max_effective,10,10,1,3,0.05,0.95,0.9309091468674708,7,27.0,0,27.0,0,25.0,0,28.0,1
3257,max_effective,10,10,1,3,0.05,0.95,0.8811641234773605,16,27.0,0,27.0,0,30.0,1,28.0,0
3258,max_effective,10,10,1,3,0.05,0.95,0.799401375441526,7,23.0,1,23.0,1,23.0,1,23.0,1
3259,max_effective,10,10,1,3,0.05,0.95,0.9208902457337036,3,16.0,1,16.0,1,16.0,1,16.0,1
3260,max_effective,10,10,1,3,0.05,0.95,0.8487925433421304,4,21.0,1,21.0,1,21.0,1,21.0,1
3261,max_effective,10,10,1,3,0.05,0.95,0.9117254051445894,33,26.0,0,26.0,0,27.0,1,27.0,1
3262,max_effective,10,10,1,3,0.05,0.95,0.8984617006309196,17,30.0,1,30.0,1,30.0,1,30.0,1
3263,max_effective,10,10,1,3,0.05,0.95,0.8735906557532582,27,29.0,0,29.0,0,30.0,1,30.0,1
3264,max_effective,10,10,1,3,0.05,0.95,0.9184099281092546,18,30.0,1,30.0,1,29.0,0,29.0,0
3265,max_effective,10,10,1,3,0.05,0.95,0.9275865886349148,10,25.0,1,25.0,1,25.0,1,25.0,1
3266,max_effective,10,10,1,3,0.05,0.95,0.8489874923775348,3,17.0,1,17.0,1,17.0,1,17.0,1
3267,max_effective,10,10,1,3,0.05,0.95,0.9280142471438252,58,27.0,0,29.0,0,30.0,1,30.0,1
3268,max_effective,10,10,1,3,0.05,0.95,0.8883708387390254,18,27.0,0,27.0,0,27.0,0,28.0,1
3269,max_effective,10,10,1,3,0.05,0.95,0.9442936744064666,8,29.0,0,29.0,0,25.0,0,30.0,1
3270,max_effective,10,10,1,3,0.05,0.95,0.6982946786232013,4,16.0,1,16.0,1,16.0,1,16.0,1
3271,max_effective,10,10,1,3,0.05,0.95,0.8785016126916625,13,27.0,0,27.0,0,30.0,1,29.0,0
3272,max_effective,10,10,1,3,0.05,0.95,0.9380415773924888,33,27.0,0,29.0,0,30.0,1,30.0,1
3273,max_effective,10,10,1,3,0.05,0.95,0.9199834493400848,11,28.0,0,28.0,0,28.0,0,29.0,1
3274,max_effective,10,10,1,3,0.05,0.95,0.8321338402092628,5,15.0,1,15.0,1,15.0,1,15.0,1
3275,max_effective,10,10,1,3,0.05,0.95,0.7525106144284794,4,24.0,1,24.0,1,24.0,1,24.0,1
3276,max_effective,10,10,1,3,0.05,0.95,0.8942324425546481,13,26.0,1,26.0,1,24.0,0,26.0,1
3277,max_effective,10,10,1,3,0.05,0.95,0.903264125757884,5,22.0,1,22.0,1,22.0,1,22.0,1
3278,max_effective,10,10,1,3,0.05,0.95,0.9249064188118244,31,30.0,1,30.0,1,30.0,1,30.0,1
3279,max_effective,10,10,1,3,0.05,0.95,0.8251654618035565,4,19.0,1,19.0,1,19.0,1,19.0,1
3280,max_effective,10,10,1,3,0.05,0.95,0.916730933394577,14,26.0,0,27.0,1,27.0,1,26.0,0
3281,max_effective,10,10,1,3,0.05,0.95,0.8446980997375535,28,28.0,0,28.0,0,29.0,0,30.0,1
3282,max_effective,10,10,1,3,0.05,0.95,0.9228981015369774,40,27.0,0,28.0,0,30.0,1,30.0,1
3283,max_effective,10,10,1,3,0.05,0.95,0.9302292181498468,11,30.0,1,30.0,1,30.0,1,30.0,1
3284,max_effective,10,10,1,3,0.05,0.95,0.903998861332175,16,28.0,0,28.0,0,29.0,1,28.0,0
3285,max_effective,10,10,1,3,0.05,0.95,0.8295642829011728,5,25.0,1,25.0,1,24.0,0,25.0,1
3286,max_effective,10,10,1,3,0.05,0.95,0.9434393440986112,9,25.0,1,25.0,1,25.0,1,25.0,1
3287,max_effective,10,10,1,3,0.05,0.95,0.9074769036235958,18,30.0,1,30.0,1,30.0,1,28.0,0
3288,max_effective,10,10,1,3,0.05,0.95,0.9130853608669298,5,17.0,1,17.0,1,17.0,1,17.0,1
3289,max_effective,10,10,1,3,0.05,0.95,0.8398879616636825,9,28.0,0,29.0,0,30.0,1,29.0,0
3290,max_effective,10,10,1,3,0.05,0.95,0.7514949770861932,10,25.0,1,25.0,1,25.0,1,25.0,1
3291,max_effective,10,10,1,3,0.05,0.95,0.8621131918778726,18,26.0,0,27.0,0,30.0,1,30.0,1
3292,max_effective,10,10,1,3,0.05,0.95,0.946159910978876,34,30.0,1,30.0,1,28.0,0,27.0,0
3293,max_effective,10,10,1,3,0.05,0.95,0.8582182942418842,3,14.0,1,14.0,1,14.0,1,14.0,1
3294,max_effective,10,10,1,3,0.05,0.95,0.9247370129765886,6,17.0,1,17.0,1,17.0,1,17.0,1
3295,max_effective,10,10,1,3,0.05,0.95,0.8599194764115673,2,12.0,1,12.0,1,12.0,1,12.0,1
3296,max_effective,10,10,1,3,0.05,0.95,0.9196364505311484,96,24.0,0,25.0,0,28.0,0,29.0,1
3297,max_effective,10,10,1,3,0.05,0.95,0.8309324143625018,5,25.0,1,25.0,1,24.0,0,24.0,0
3298,max_effective,10,10,1,3,0.05,0.95,0.8211321272763339,17,28.0,0,28.0,0,29.0,0,30.0,1
3299,max_effective,10,10,1,3,0.05,0.95,0.926578375703082,23,28.0,0,29.0,0,30.0,1,28.0,0
3300,max_effective,10,10,1,3,0.05,0.95,0.8609547176010408,9,22.0,1,22.0,1,22.0,1,22.0,1
3301,max_effective,10,10,1,3,0.05,0.95,0.8040595978372549,5,17.0,1,17.0,1,17.0,1,17.0,1
3302,max_effective,10,10,1,3,0.05,0.95,0.9412977922594962,11,27.0,1,27.0,1,27.0,1,27.0,1
3303,max_effective,10,10,1,3,0.05,0.95,0.9055927026624472,26,30.0,1,30.0,1,30.0,1,29.0,0
3304,max_effective,10,10,1,3,0.05,0.95,0.8473668751466967,5,19.0,1,19.0,1,19.0,1,19.0,1
3305,max_effective,10,10,1,3,0.05,0.95,0.942050402573408,9,26.0,1,26.0,1,26.0,1,26.0,1
3306,max_effective,10,10,1,3,0.05,0.95,0.8125720002638359,8,20.0,1,20.0,1,20.0,1,20.0,1
3307,max_effective,10,10,1,3,0.05,0.95,0.9451401098300808,5,26.0,1,25.0,0,26.0,1,25.0,0
3308,max_effective,10,10,1,3,0.05,0.95,0.8857915718577373,13,27.0,1,25.0,0,27.0,1,26.0,0
3309,max_effective,10,10,1,3,0.05,0.95,0.8994343753535878,13,27.0,0,27.0,0,25.0,0,28.0,1
3310,max_effective,10,10,1,3,0.05,0.95,0.8633555132391182,5,24.0,1,24.0,1,24.0,1,24.0,1
3311,max_effective,10,10,1,3,0.05,0.95,0.877162019555712,21,26.0,0,28.0,0,29.0,0,30.0,1
3312,max_effective,10,10,1,3,0.05,0.95,0.9416004820915664,5,16.0,1,16.0,1,16.0,1,16.0,1
3313,max_effective,10,10,1,3,0.05,0.95,0.8456645559272613,6,20.0,1,20.0,1,20.0,1,20.0,1
3314,max_effective,10,10,1,3,0.05,0.95,0.904815646131773,30,26.0,0,26.0,0,28.0,0,30.0,1
3315,max_effective,10,10,1,3,0.05,0.95,0.9326384517889974,23,25.0,0,25.0,0,29.0,1,28.0,0
3316,max_effective,10,10,1,3,0.05,0.95,0.7615716505695079,4,15.0,1,15.0,1,15.0,1,15.0,1
3317,max_effective,10,10,1,3,0.05,0.95,0.8646296508934448,10,23.0,1,23.0,1,22.0,0,23.0,1
3318,max_effective,10,10,1,3,0.05,0.95,0.9400098939473692,13,28.0,1,27.0,0,28.0,1,27.0,0
3319,max_effective,10,10,1,3,0.05,0.95,0.8582977049019737,7,24.0,1,24.0,1,24.0,1,23.0,0
3320,max_effective,10,10,1,3,0.05,0.95,0.906194685896186,18,28.0,0,29.0,0,30.0,1,30.0,1
3321,max_effective,10,10,1,3,0.05,0.95,0.9210440379009276,9,27.0,0,27.0,0,29.0,1,28.0,0
3322,max_effective,10,10,1,3,0.05,0.95,0.9441634802003848,5,25.0,1,25.0,1,24.0,0,22.0,0
3323,max_effective,10,10,1,3,0.05,0.95,0.9426300567478118,12,28.0,1,28.0,1,26.0,0,28.0,1
3324,max_effective,10,10,1,3,0.05,0.95,0.7169408535478574,4,16.0,1,16.0,1,16.0,1,16.0,1
3325,max_effective,10,10,1,3,0.05,0.95,0.8940374198764657,5,19.0,1,19.0,1,19.0,1,19.0,1
3326,max_effective,10,10,1,3,0.05,0.95,0.6944098422081502,4,17.0,1,17.0,1,17.0,1,17.0,1
3327,max_effective,10,10,1,3,0.05,0.95,0.860640003981514,3,15.0,1,15.0,1,15.0,1,15.0,1
3328,max_effective,10,10,1,3,0.05,0.95,0.7683702750511577,7,21.0,1,21.0,1,21.0,1,21.0,1
3329,max_effective,10,10,1,3,0.05,0.95,0.9056548314575142,8,24.0,1,24.0,1,23.0,0,24.0,1
3330,max_effective,10,10,1,3,0.05,0.95,0.779103025519979,4,18.0,1,18.0,1,18.0,1,18.0,1
3331,max_effective,10,10,1,3,0.05,0.95,0.8903900127517913,11,29.0,1,29.0,1,29.0,1,29.0,1
3332,max_effective,10,10,1,3,0.05,0.95,0.8477426270695647,7,24.0,1,24.0,1,24.0,1,24.0,1
3333,max_effective,10,10,1,3,0.05,0.95,0.9080933925006348,8,27.0,0,27.0,0,28.0,1,27.0,0
3334,max_effective,10,10,1,3,0.05,0.95,0.9223484037132494,5,18.0,1,18.0,1,18.0,1,18.0,1
3335,max_effective,10,10,1,3,0.05,0.95,0.8300518455065335,7,22.0,1,22.0,1,22.0,1,22.0,1
3336,max_effective,10,10,1,3,0.05,0.95,0.88893862009057,26,29.0,0,29.0,0,30.0,1,30.0,1
3337,max_effective,10,10,1,3,0.05,0.95,0.8047087658975733,14,26.0,0,27.0,1,27.0,1,26.0,0
3338,max_effective,10,10,1,3,0.05,0.95,0.8030850799685777,8,27.0,1,27.0,1,27.0,1,26.0,0
3339,max_effective,10,10,1,3,0.05,0.95,0.7879483936204243,3,15.0,1,15.0,1,15.0,1,15.0,1
3340,max_effective,10,10,1,3,0.05,0.95,0.8415848644571208,14,29.0,0,30.0,1,29.0,0,28.0,0
3341,max_effective,10,10,1,3,0.05,0.95,0.9388258563982506,20,29.0,0,29.0,0,30.0,1,30.0,1
3342,max_effective,10,10,1,3,0.05,0.95,0.9015528033116856,6,24.0,1,24.0,1,24.0,1,24.0,1
3343,max_effective,10,10,1,3,0.05,0.95,0.9482523056968806,39,25.0,0,26.0,0,30.0,1,30.0,1
3344,max_effective,10,10,1,3,0.05,0.95,0.8089154988117319,4,15.0,1,15.0,1,15.0,1,15.0,1
3345,max_effective,10,10,1,3,0.05,0.95,0.71382701888115,10,26.0,1,25.0,0,25.0,0,26.0,1
3346,max_effective,10,10,1,3,0.05,0.95,0.7998766558474174,6,23.0,1,23.0,1,23.0,1,23.0,1
3347,max_effective,10,10,1,3,0.05,0.95,0.8709202558308335,8,29.0,1,29.0,1,29.0,1,29.0,1
3348,max_effective,10,10,1,3,0.05,0.95,0.8693311946194314,7,25.0,0,26.0,1,26.0,1,25.0,0
3349,max_effective,10,10,1,3,0.05,0.95,0.8906575758301046,15,28.0,0,28.0,0,29.0,1,29.0,1
3350,max_effective,10,10,1,3,0.05,0.95,0.8254644060322341,15,29.0,0,30.0,1,30.0,1,29.0,0
3351,max_effective,10,10,1,3,0.05,0.95,0.9445653168812927,19,28.0,0,28.0,0,28.0,0,30.0,1
3352,max_effective,10,10,1,3,0.05,0.95,0.8248041803374723,7,26.0,0,26.0,0,27.0,1,27.0,1
3353,max_effective,10,10,1,3,0.05,0.95,0.9362350761475582,16,28.0,0,28.0,0,29.0,1,29.0,1
3354,max_effective,10,10,1,3,0.05,0.95,0.7061651326759996,6,22.0,1,22.0,1,22.0,1,22.0,1
3355,max_effective,10,10,1,3,0.05,0.95,0.9343856455372634,15,28.0,0,29.0,1,29.0,1,29.0,1
3356,max_effective,10,10,1,3,0.05,0.95,0.7998450398576296,5,23.0,1,23.0,1,23.0,1,23.0,1
3357,max_effective,10,10,1,3,0.05,0.95,0.9196100254577224,19,26.0,0,26.0,0,29.0,1,29.0,1
3358,max_effective,10,10,1,3,0.05,0.95,0.861193120358773,5,27.0,1,27.0,1,26.0,0,25.0,0
3359,max_effective,10,10,1,3,0.05,0.95,0.8846792529146607,17,28.0,0,28.0,0,28.0,0,29.0,1
3360,max_effective,10,10,1,3,0.05,0.95,0.8275286639488688,8,23.0,1,23.0,1,23.0,1,23.0,1
3361,max_effective,10,10,1,3,0.05,0.95,0.925583025157792,8,18.0,1,18.0,1,18.0,1,18.0,1
3362,max_effective,10,10,1,3,0.05,0.95,0.8872757173975957,17,27.0,0,27.0,0,29.0,1,29.0,1
3363,max_effective,10,10,1,3,0.05,0.95,0.8963459421509428,6,29.0,1,29.0,1,28.0,0,27.0,0
3364,max_effective,10,10,1,3,0.05,0.95,0.9127086162778464,16,30.0,1,30.0,1,30.0,1,29.0,0
3365,max_effective,10,10,1,3,0.05,0.95,0.849172199371163,4,18.0,1,18.0,1,18.0,1,18.0,1
3366,max_effective,10,10,1,3,0.05,0.95,0.9421495227174036,23,30.0,1,30.0,1,30.0,1,30.0,1
3367,max_effective,10,10,1,3,0.05,0.95,0.9307742712381298,10,28.0,0,26.0,0,25.0,0,29.0,1
3368,max_effective,10,10,1,3,0.05,0.95,0.9192962530872728,14,29.0,0,29.0,0,29.0,0,30.0,1
3369,max_effective,10,10,1,3,0.05,0.95,0.9254095978072452,6,26.0,1,26.0,1,25.0,0,26.0,1
3370,max_effective,10,10,1,3,0.05,0.95,0.8314196052578581,16,29.0,0,29.0,0,29.0,0,30.0,1
3371,max_effective,10,10,1,3,0.05,0.95,0.831219345831899,10,25.0,0,25.0,0,27.0,1,27.0,1
3372,max_effective,10,10,1,3,0.05,0.95,0.7653188764706428,13,26.0,0,27.0,0,28.0,1,27.0,0
3373,max_effective,10,10,1,3,0.05,0.95,0.9432992371494654,19,27.0,0,28.0,0,30.0,1,30.0,1
3374,max_effective,10,10,1,3,0.05,0.95,0.7413524594133366,17,29.0,0,30.0,1,30.0,1,30.0,1
3375,max_effective,10,10,1,3,0.05,0.95,0.808033749879947,7,20.0,1,20.0,1,20.0,1,20.0,1
3376,max_effective,10,10,1,3,0.05,0.95,0.8956170877406493,7,29.0,1,28.0,0,25.0,0,26.0,0
3377,max_effective,10,10,1,3,0.05,0.95,0.8967407723313288,6,25.0,1,25.0,1,24.0,0,25.0,1
3378,max_effective,10,10,1,3,0.05,0.95,0.9479339406772108,31,27.0,0,28.0,0,30.0,1,30.0,1
3379,max_effective,10,10,1,3,0.05,0.95,0.9267853604925852,6,27.0,1,26.0,0,26.0,0,24.0,0
3380,max_effective,10,10,1,3,0.05,0.95,0.9293009688672236,6,24.0,1,24.0,1,24.0,1,24.0,1
3381,max_effective,10,10,1,3,0.05,0.95,0.9141752411463931,15,29.0,1,29.0,1,29.0,1,29.0,1
3382,max_effective,10,10,1,3,0.05,0.95,0.9075250589137206,8,24.0,1,24.0,1,24.0,1,24.0,1
3383,max_effective,10,10,1,3,0.05,0.95,0.793820090457483,5,29.0,1,29.0,1,27.0,0,27.0,0
3384,max_effective,10,10,1,3,0.05,0.95,0.7467642527632279,5,16.0,1,16.0,1,16.0,1,16.0,1
3385,max_effective,10,10,1,3,0.05,0.95,0.9309107828383936,12,26.0,0,26.0,0,28.0,0,29.0,1
3386,max_effective,10,10,1,3,0.05,0.95,0.9202902822694016,4,16.0,1,16.0,1,16.0,1,16.0,1
3387,max_effective,10,10,1,3,0.05,0.95,0.8406835039490418,15,23.0,0,29.0,1,28.0,0,28.0,0
3388,max_effective,10,10,1,3,0.05,0.95,0.923081920530207,34,28.0,0,28.0,0,29.0,1,29.0,1
3389,max_effective,10,10,1,3,0.05,0.95,0.8851771417107406,8,22.0,1,22.0,1,22.0,1,22.0,1
3390,max_effective,10,10,1,3,0.05,0.95,0.9195570782205964,6,28.0,1,28.0,1,28.0,1,27.0,0
3391,max_effective,10,10,1,3,0.05,0.95,0.9236817230788872,15,24.0,0,26.0,0,29.0,1,28.0,0
3392,max_effective,10,10,1,3,0.05,0.95,0.928553614163058,22,29.0,0,29.0,0,29.0,0,30.0,1
3393,max_effective,10,10,1,3,0.05,0.95,0.8479196722146735,18,27.0,0,27.0,0,28.0,0,30.0,1
3394,max_effective,10,10,1,3,0.05,0.95,0.931852195795976,7,24.0,0,24.0,0,22.0,0,25.0,1
3395,max_effective,10,10,1,3,0.05,0.95,0.8719264862303692,6,21.0,1,21.0,1,21.0,1,21.0,1
3396,max_effective,10,10,1,3,0.05,0.95,0.7698235383266417,13,25.0,1,25.0,1,25.0,1,25.0,1
3397,max_effective,10,10,1,3,0.05,0.95,0.8743717131344861,9,28.0,0,28.0,0,29.0,1,28.0,0
3398,max_effective,10,10,1,3,0.05,0.95,0.8593884594559139,5,18.0,1,18.0,1,18.0,1,18.0,1
3399,max_effective,10,10,1,3,0.05,0.95,0.926206623002348,5,17.0,1,17.0,1,17.0,1,17.0,1
3400,max_effective,10,10,1,3,0.05,0.95,0.7567543704129391,8,21.0,1,21.0,1,21.0,1,21.0,1
3401,max_effective,10,10,1,3,0.05,0.95,0.864177332188692,7,23.0,1,23.0,1,23.0,1,23.0,1
3402,max_effective,10,10,1,3,0.05,0.95,0.926036329588611,16,28.0,0,28.0,0,29.0,0,30.0,1
3403,max_effective,10,10,1,3,0.05,0.95,0.9316285674712802,9,23.0,1,23.0,1,23.0,1,23.0,1
3404,max_effective,10,10,1,3,0.05,0.95,0.8905610983540759,9,24.0,1,24.0,1,24.0,1,24.0,1
3405,max_effective,10,10,1,3,0.05,0.95,0.7707068229941622,4,19.0,1,19.0,1,19.0,1,18.0,0
3406,max_effective,10,10,1,3,0.05,0.95,0.9138231769896044,15,29.0,0,29.0,0,30.0,1,30.0,1
3407,max_effective,10,10,1,3,0.05,0.95,0.7523142307015306,5,23.0,1,23.0,1,23.0,1,23.0,1
3408,max_effective,10,10,1,3,0.05,0.95,0.887066613643622,10,29.0,1,29.0,1,28.0,0,28.0,0
3409,max_effective,10,10,1,3,0.05,0.95,0.7298816607371097,11,25.0,1,25.0,1,25.0,1,25.0,1
3410,max_effective,10,10,1,3,0.05,0.95,0.94811249938419,16,29.0,0,29.0,0,30.0,1,30.0,1
3411,max_effective,10,10,1,3,0.05,0.95,0.9464162063817606,13,30.0,1,30.0,1,30.0,1,30.0,1
3412,max_effective,10,10,1,3,0.05,0.95,0.8622178750948192,9,29.0,1,29.0,1,29.0,1,29.0,1
3413,max_effective,10,10,1,3,0.05,0.95,0.8819674055158814,39,28.0,0,28.0,0,29.0,1,29.0,1
3414,max_effective,10,10,1,3,0.05,0.95,0.6685859993097787,4,18.0,1,18.0,1,18.0,1,18.0,1
3415,max_effective,10,10,1,3,0.05,0.95,0.8948613905954961,4,23.0,1,23.0,1,23.0,1,23.0,1
3416,max_effective,10,10,1,3,0.05,0.95,0.901454811224533,20,27.0,0,28.0,0,29.0,0,30.0,1
3417,max_effective,10,10,1,3,0.05,0.95,0.8268137153888446,8,25.0,1,25.0,1,25.0,1,25.0,1
3418,max_effective,10,10,1,3,0.05,0.95,0.8888376608882114,12,29.0,1,29.0,1,29.0,1,29.0,1
3419,max_effective,10,10,1,3,0.05,0.95,0.8884040546609686,23,29.0,1,29.0,1,28.0,0,29.0,1
3420,max_effective,10,10,1,3,0.05,0.95,0.9323059226215934,15,28.0,1,26.0,0,27.0,0,27.0,0
3421,max_effective,10,10,1,3,0.05,0.95,0.7183399712680772,6,17.0,1,17.0,1,17.0,1,17.0,1
3422,max_effective,10,10,1,3,0.05,0.95,0.8521387951076204,9,25.0,1,24.0,0,24.0,0,25.0,1
3423,max_effective,10,10,1,3,0.05,0.95,0.7246549910538167,7,17.0,1,17.0,1,17.0,1,17.0,1
3424,max_effective,10,10,1,3,0.05,0.95,0.8899716565603196,43,28.0,0,28.0,0,29.0,1,28.0,0
3425,max_effective,10,10,1,3,0.05,0.95,0.9333274432480112,4,17.0,1,17.0,1,17.0,1,17.0,1
3426,max_effective,10,10,1,3,0.05,0.95,0.8562560656213493,7,25.0,1,25.0,1,25.0,1,25.0,1
3427,max_effective,10,10,1,3,0.05,0.95,0.896295053431455,23,30.0,1,30.0,1,30.0,1,30.0,1
3428,max_effective,10,10,1,3,0.05,0.95,0.7576332425447856,10,27.0,0,27.0,0,29.0,1,29.0,1
3429,max_effective,10,10,1,3,0.05,0.95,0.9221880285318674,11,27.0,1,27.0,1,26.0,0,26.0,0
3430,max_effective,10,10,1,3,0.05,0.95,0.9453686414798136,14,27.0,0,29.0,0,30.0,1,30.0,1
3431,max_effective,10,10,1,3,0.05,0.95,0.599732779431909,7,16.0,1,16.0,1,16.0,1,16.0,1
3432,max_effective,10,10,1,3,0.05,0.95,0.9377651193058943,20,28.0,0,30.0,1,30.0,1,29.0,0
3433,max_effective,10,10,1,3,0.05,0.95,0.8344256381382451,4,17.0,1,17.0,1,17.0,1,17.0,1
3434,max_effective,10,10,1,3,0.05,0.95,0.8927400573936699,12,28.0,1,28.0,1,28.0,1,27.0,0
3435,max_effective,10,10,1,3,0.05,0.95,0.8423123316867739,1,10.0,1,10.0,1,10.0,1,10.0,1
3436,max_effective,10,10,1,3,0.05,0.95,0.8539580745382589,6,21.0,1,21.0,1,21.0,1,21.0,1
3437,max_effective,10,10,1,3,0.05,0.95,0.9284737233782084,6,23.0,1,23.0,1,23.0,1,23.0,1
3438,max_effective,10,10,1,3,0.05,0.95,0.6957070317868157,2,12.0,1,12.0,1,12.0,1,12.0,1
3439,max_effective,10,10,1,3,0.05,0.95,0.6784915211293115,5,18.0,1,18.0,1,18.0,1,18.0,1
3440,max_effective,10,10,1,3,0.05,0.95,0.7526736037795321,4,16.0,1,16.0,1,16.0,1,16.0,1
3441,max_effective,10,10,1,3,0.05,0.95,0.9164222062951428,3,19.0,1,19.0,1,19.0,1,19.0,1
3442,max_effective,10,10,1,3,0.05,0.95,0.8905308572185481,6,28.0,1,28.0,1,27.0,0,26.0,0
3443,max_effective,10,10,1,3,0.05,0.95,0.9463864554251392,20,30.0,1,30.0,1,30.0,1,30.0,1
3444,max_effective,10,10,1,3,0.05,0.95,0.9335800817798215,52,27.0,0,28.0,0,28.0,0,30.0,1
3445,max_effective,10,10,1,3,0.05,0.95,0.921748733256226,14,30.0,1,30.0,1,30.0,1,30.0,1
3446,max_effective,10,10,1,3,0.05,0.95,0.9174361874252814,15,26.0,0,28.0,0,30.0,1,30.0,1
3447,max_effective,10,10,1,3,0.05,0.95,0.8704248442579865,6,24.0,1,24.0,1,23.0,0,23.0,0
3448,max_effective,10,10,1,3,0.05,0.95,0.7855940151218959,11,28.0,1,28.0,1,28.0,1,27.0,0
3449,max_effective,10,10,1,3,0.05,0.95,0.8964121176038999,21,27.0,0,30.0,1,29.0,0,29.0,0
3450,max_effective,10,10,1,3,0.05,0.95,0.7701652491299852,4,19.0,1,19.0,1,19.0,1,19.0,1
3451,max_effective,10,10,1,3,0.05,0.95,0.9188455530926588,11,26.0,0,26.0,0,27.0,1,26.0,0
3452,max_effective,10,10,1,3,0.05,0.95,0.7221867400981149,2,13.0,1,13.0,1,13.0,1,13.0,1
3453,max_effective,10,10,1,3,0.05,0.95,0.8932377485797315,37,30.0,1,30.0,1,30.0,1,30.0,1
3454,max_effective,10,10,1,3,0.05,0.95,0.8747284719969943,1,10.0,1,10.0,1,10.0,1,10.0,1
3455,max_effective,10,10,1,3,0.05,0.95,0.92466537032785,26,25.0,0,28.0,0,29.0,1,29.0,1
3456,max_effective,10,10,1,3,0.05,0.95,0.6715527491501114,5,19.0,1,19.0,1,19.0,1,19.0,1
3457,max_effective,10,10,1,3,0.05,0.95,0.7601125003692288,2,16.0,1,16.0,1,16.0,1,16.0,1
3458,max_effective,10,10,1,3,0.05,0.95,0.8674908126145784,3,16.0,1,16.0,1,16.0,1,16.0,1
3459,max_effective,10,10,1,3,0.05,0.95,0.8823124330978696,7,30.0,1,30.0,1,28.0,0,29.0,0
3460,max_effective,10,10,1,3,0.05,0.95,0.8847586566459071,5,17.0,1,17.0,1,17.0,1,17.0,1
3461,max_effective,10,10,1,3,0.05,0.95,0.9030255142612472,4,19.0,1,19.0,1,19.0,1,19.0,1
3462,max_effective,10,10,1,3,0.05,0.95,0.9373687864170503,4,14.0,1,14.0,1,14.0,1,14.0,1
3463,max_effective,10,10,1,3,0.05,0.95,0.8385253015828493,15,24.0,0,25.0,0,27.0,0,28.0,1
3464,max_effective,10,10,1,3,0.05,0.95,0.8828830151614142,28,26.0,1,26.0,1,24.0,0,24.0,0
3465,max_effective,10,10,1,3,0.05,0.95,0.8372911550484196,8,21.0,1,21.0,1,21.0,1,21.0,1
3466,max_effective,10,10,1,3,0.05,0.95,0.915767714900008,8,29.0,0,30.0,1,28.0,0,26.0,0
3467,max_effective,10,10,1,3,0.05,0.95,0.8788726067795121,4,18.0,1,18.0,1,18.0,1,18.0,1
3468,max_effective,10,10,1,3,0.05,0.95,0.8282938106326003,12,25.0,0,26.0,0,27.0,0,28.0,1
3469,max_effective,10,10,1,3,0.05,0.95,0.8864193279388266,14,28.0,0,28.0,0,29.0,0,30.0,1
3470,max_effective,10,10,1,3,0.05,0.95,0.8614316943707659,5,19.0,1,19.0,1,19.0,1,19.0,1
3471,max_effective,10,10,1,3,0.05,0.95,0.8863567893163216,11,26.0,1,26.0,1,24.0,0,25.0,0
3472,max_effective,10,10,1,3,0.05,0.95,0.9107501841312934,7,20.0,1,20.0,1,20.0,1,20.0,1
3473,max_effective,10,10,1,3,0.05,0.95,0.7531398962489871,6,18.0,1,18.0,1,18.0,1,18.0,1
3474,max_effective,10,10,1,3,0.05,0.95,0.881800290455296,3,14.0,1,14.0,1,14.0,1,14.0,1
3475,max_effective,10,10,1,3,0.05,0.95,0.8811920691890526,3,18.0,1,18.0,1,18.0,1,18.0,1
3476,max_effective,10,10,1,3,0.05,0.95,0.9077801054616405,6,28.0,0,28.0,0,26.0,0,29.0,1
3477,max_effective,10,10,1,3,0.05,0.95,0.7997841222710054,16,25.0,1,25.0,1,25.0,1,25.0,1
3478,max_effective,10,10,1,3,0.05,0.95,0.8936833065986067,8,24.0,1,24.0,1,24.0,1,24.0,1
3479,max_effective,10,10,1,3,0.05,0.95,0.6845887735967502,3,15.0,1,15.0,1,15.0,1,15.0,1
3480,max_effective,10,10,1,3,0.05,0.95,0.9009519974984131,17,28.0,0,28.0,0,30.0,1,30.0,1
3481,max_effective,10,10,1,3,0.05,0.95,0.8729406113618381,3,14.0,1,14.0,1,14.0,1,14.0,1
3482,max_effective,10,10,1,3,0.05,0.95,0.6103085821941499,4,19.0,1,19.0,1,19.0,1,19.0,1
3483,max_effective,10,10,1,3,0.05,0.95,0.939257298577818,20,27.0,0,27.0,0,28.0,1,27.0,0
3484,max_effective,10,10,1,3,0.05,0.95,0.9244639714405104,11,29.0,0,29.0,0,30.0,1,30.0,1
3485,max_effective,10,10,1,3,0.05,0.95,0.9071462594152638,5,22.0,1,22.0,1,22.0,1,22.0,1
3486,max_effective,10,10,1,3,0.05,0.95,0.757952350492115,4,17.0,1,17.0,1,17.0,1,17.0,1
3487,max_effective,10,10,1,3,0.05,0.95,0.8461748843453999,15,24.0,0,26.0,0,28.0,1,27.0,0
3488,max_effective,10,10,1,3,0.05,0.95,0.8940303020139969,21,29.0,0,29.0,0,29.0,0,30.0,1
3489,max_effective,10,10,1,3,0.05,0.95,0.7906005849314047,2,13.0,1,13.0,1,13.0,1,13.0,1
3490,max_effective,10,10,1,3,0.05,0.95,0.947636004981763,51,28.0,0,29.0,0,30.0,1,30.0,1
3491,max_effective,10,10,1,3,0.05,0.95,0.8970692197906217,23,25.0,0,25.0,0,25.0,0,28.0,1
3492,max_effective,10,10,1,3,0.05,0.95,0.9466907515301052,20,28.0,1,28.0,1,28.0,1,28.0,1
3493,max_effective,10,10,1,3,0.05,0.95,0.7632662128949932,4,17.0,1,17.0,1,17.0,1,17.0,1
3494,max_effective,10,10,1,3,0.05,0.95,0.9057958430513852,8,27.0,1,27.0,1,24.0,0,27.0,1
3495,max_effective,10,10,1,3,0.05,0.95,0.9076279638916686,16,27.0,0,27.0,0,27.0,0,29.0,1
3496,max_effective,10,10,1,3,0.05,0.95,0.8965240373695851,16,30.0,1,30.0,1,30.0,1,30.0,1
3497,max_effective,10,10,1,3,0.05,0.95,0.9377177685041956,12,29.0,1,29.0,1,29.0,1,28.0,0
3498,max_effective,10,10,1,3,0.05,0.95,0.8070196604834957,9,28.0,0,28.0,0,28.0,0,29.0,1
3499,max_effective,10,10,1,3,0.05,0.95,0.8968326957616385,72,30.0,1,30.0,1,30.0,1,29.0,0
3500,max_effective,10,10,1,3,0.05,0.95,0.9065816512318432,11,27.0,0,27.0,0,28.0,0,29.0,1
3501,max_effective,10,10,1,3,0.05,0.95,0.8905276268997018,6,24.0,1,23.0,0,22.0,0,22.0,0
3502,max_effective,10,10,1,3,0.05,0.95,0.8104996392013819,14,23.0,0,23.0,0,29.0,1,29.0,1
3503,max_effective,10,10,1,3,0.05,0.95,0.8196127592144711,4,23.0,1,23.0,1,23.0,1,23.0,1
3504,max_effective,10,10,1,3,0.05,0.95,0.8640406165871574,28,30.0,1,30.0,1,30.0,1,29.0,0
3505,max_effective,10,10,1,3,0.05,0.95,0.879553048732165,9,29.0,0,30.0,1,28.0,0,27.0,0
3506,max_effective,10,10,1,3,0.05,0.95,0.8347018382855138,24,27.0,0,27.0,0,27.0,0,28.0,1
3507,max_effective,10,10,1,3,0.05,0.95,0.9280299424347214,14,29.0,0,29.0,0,30.0,1,30.0,1
3508,max_effective,10,10,1,3,0.05,0.95,0.9413062750379896,42,27.0,0,28.0,0,30.0,1,29.0,0
3509,max_effective,10,10,1,3,0.05,0.95,0.7890335115474548,3,20.0,1,20.0,1,20.0,1,20.0,1
3510,max_effective,10,10,1,3,0.05,0.95,0.8806402573439908,5,17.0,1,17.0,1,17.0,1,17.0,1
3511,max_effective,10,10,1,3,0.05,0.95,0.90765868274873,14,30.0,1,28.0,0,28.0,0,26.0,0
3512,max_effective,10,10,1,3,0.05,0.95,0.9190754076770457,3,16.0,1,16.0,1,16.0,1,16.0,1
3513,max_effective,10,10,1,3,0.05,0.95,0.9397776728937404,9,25.0,0,24.0,0,26.0,1,26.0,1
3514,max_effective,10,10,1,3,0.05,0.95,0.9395248411429064,19,29.0,0,30.0,1,30.0,1,30.0,1
3515,max_effective,10,10,1,3,0.05,0.95,0.937414254784135,12,29.0,1,29.0,1,29.0,1,29.0,1
3516,max_effective,10,10,1,3,0.05,0.95,0.7724545687161151,5,17.0,1,17.0,1,17.0,1,17.0,1
3517,max_effective,10,10,1,3,0.05,0.95,0.9480372317268358,8,20.0,1,20.0,1,20.0,1,20.0,1
3518,max_effective,10,10,1,3,0.05,0.95,0.7790295237593334,6,25.0,1,25.0,1,25.0,1,24.0,0
3519,max_effective,10,10,1,3,0.05,0.95,0.8661528000060306,15,27.0,0,28.0,0,30.0,1,30.0,1
3520,max_effective,10,10,1,3,0.05,0.95,0.8362869762560117,9,22.0,1,22.0,1,22.0,1,22.0,1
3521,max_effective,10,10,1,3,0.05,0.95,0.9434365148376194,29,29.0,0,29.0,0,30.0,1,30.0,1
3522,max_effective,10,10,1,3,0.05,0.95,0.8834689202340117,18,26.0,0,26.0,0,28.0,1,28.0,1
3523,max_effective,10,10,1,3,0.05,0.95,0.926544423674973,7,28.0,1,28.0,1,27.0,0,24.0,0
3524,max_effective,10,10,1,3,0.05,0.95,0.9488372672813636,18,28.0,0,28.0,0,30.0,1,30.0,1
3525,max_effective,10,10,1,3,0.05,0.95,0.9432510342611624,13,26.0,0,28.0,1,28.0,1,28.0,1
3526,max_effective,10,10,1,3,0.05,0.95,0.8992054476491779,6,22.0,1,22.0,1,21.0,0,21.0,0
3527,max_effective,10,10,1,3,0.05,0.95,0.8660996240642328,10,25.0,1,25.0,1,25.0,1,25.0,1
3528,max_effective,10,10,1,3,0.05,0.95,0.9490673665737585,5,19.0,1,19.0,1,19.0,1,19.0,1
3529,max_effective,10,10,1,3,0.05,0.95,0.8916288251447224,17,27.0,0,28.0,0,30.0,1,30.0,1
3530,max_effective,10,10,1,3,0.05,0.95,0.9434227685246256,42,28.0,0,28.0,0,30.0,1,30.0,1
3531,max_effective,10,10,1,3,0.05,0.95,0.9432591399646144,26,28.0,0,28.0,0,30.0,1,30.0,1
3532,max_effective,10,10,1,3,0.05,0.95,0.8409756364419156,9,26.0,0,26.0,0,27.0,1,27.0,1
3533,max_effective,10,10,1,3,0.05,0.95,0.9226800113097742,3,17.0,1,17.0,1,17.0,1,17.0,1
3534,max_effective,10,10,1,3,0.05,0.95,0.860558223687839,14,30.0,1,30.0,1,30.0,1,29.0,0
3535,max_effective,10,10,1,3,0.05,0.95,0.8701657882450341,2,11.0,1,11.0,1,11.0,1,11.0,1
3536,max_effective,10,10,1,3,0.05,0.95,0.860383010702049,16,25.0,0,26.0,0,28.0,0,30.0,1
3537,max_effective,10,10,1,3,0.05,0.95,0.8884825160936816,4,18.0,1,18.0,1,18.0,1,18.0,1
3538,max_effective,10,10,1,3,0.05,0.95,0.7939747722639017,5,18.0,1,18.0,1,18.0,1,18.0,1
3539,max_effective,10,10,1,3,0.05,0.95,0.7369104664396283,7,22.0,1,22.0,1,22.0,1,22.0,1
3540,max_effective,10,10,1,3,0.05,0.95,0.931285861620136,52,29.0,0,29.0,0,30.0,1,30.0,1
3541,max_effective,10,10,1,3,0.05,0.95,0.895515170827325,6,18.0,1,18.0,1,18.0,1,18.0,1
3542,max_effective,10,10,1,3,0.05,0.95,0.8242335630718728,10,24.0,1,24.0,1,24.0,1,24.0,1
3543,max_effective,10,10,1,3,0.05,0.95,0.8546686951142254,18,29.0,0,29.0,0,29.0,0,30.0,1
3544,max_effective,10,10,1,3,0.05,0.95,0.5920441223201783,3,15.0,1,15.0,1,15.0,1,15.0,1
3545,max_effective,10,10,1,3,0.05,0.95,0.7548846923256584,9,23.0,1,23.0,1,23.0,1,23.0,1
3546,max_effective,10,10,1,3,0.05,0.95,0.9444159217331992,7,19.0,1,19.0,1,19.0,1,19.0,1
3547,max_effective,10,10,1,3,0.05,0.95,0.8712472110516568,13,27.0,0,27.0,0,29.0,1,28.0,0
3548,max_effective,10,10,1,3,0.05,0.95,0.8069655486191964,6,22.0,1,22.0,1,22.0,1,21.0,0
3549,max_effective,10,10,1,3,0.05,0.95,0.6208157419100074,6,18.0,1,18.0,1,18.0,1,18.0,1
3550,max_effective,10,10,1,3,0.05,0.95,0.9307235426896594,3,21.0,1,21.0,1,21.0,1,21.0,1
3551,max_effective,10,10,1,3,0.05,0.95,0.5959308712019583,7,21.0,1,21.0,1,21.0,1,21.0,1
3552,max_effective,10,10,1,3,0.05,0.95,0.8320742397970863,8,26.0,0,27.0,1,25.0,0,25.0,0
3553,max_effective,10,10,1,3,0.05,0.95,0.9495845178207192,24,29.0,0,29.0,0,30.0,1,30.0,1
3554,max_effective,10,10,1,3,0.05,0.95,0.9045280089720026,12,29.0,0,29.0,0,30.0,1,30.0,1
3555,max_effective,10,10,1,3,0.05,0.95,0.915945921816911,17,30.0,1,30.0,1,30.0,1,30.0,1
3556,max_effective,10,10,1,3,0.05,0.95,0.7601254421084902,6,15.0,1,15.0,1,15.0,1,15.0,1
3557,max_effective,10,10,1,3,0.05,0.95,0.574661850526127,5,19.0,1,19.0,1,19.0,1,19.0,1
3558,max_effective,10,10,1,3,0.05,0.95,0.8367451333215857,4,20.0,1,20.0,1,20.0,1,20.0,1
3559,max_effective,10,10,1,3,0.05,0.95,0.8357903261785262,22,29.0,0,29.0,0,30.0,1,30.0,1
3560,max_effective,10,10,1,3,0.05,0.95,0.8997193310550424,10,27.0,0,27.0,0,28.0,1,27.0,0
3561,max_effective,10,10,1,3,0.05,0.95,0.9417240495197642,5,21.0,1,21.0,1,21.0,1,21.0,1
3562,max_effective,10,10,1,3,0.05,0.95,0.8349521341859346,8,27.0,1,27.0,1,26.0,0,25.0,0
3563,max_effective,10,10,1,3,0.05,0.95,0.8543725250951881,5,19.0,1,19.0,1,19.0,1,19.0,1
3564,max_effective,10,10,1,3,0.05,0.95,0.9477205335362854,21,28.0,0,28.0,0,30.0,1,28.0,0
3565,max_effective,10,10,1,3,0.05,0.95,0.9061199678716544,11,27.0,0,27.0,0,29.0,1,29.0,1
3566,max_effective,10,10,1,3,0.05,0.95,0.8454158359547863,3,18.0,1,18.0,1,18.0,1,18.0,1
3567,max_effective,10,10,1,3,0.05,0.95,0.8969866815957481,45,30.0,1,30.0,1,30.0,1,29.0,0
3568,max_effective,10,10,1,3,0.05,0.95,0.8300294916352288,13,27.0,0,27.0,0,27.0,0,28.0,1
3569,max_effective,10,10,1,3,0.05,0.95,0.9036637651618132,6,27.0,1,27.0,1,26.0,0,26.0,0
3570,max_effective,10,10,1,3,0.05,0.95,0.8910961882018054,5,20.0,1,20.0,1,20.0,1,20.0,1
3571,max_effective,10,10,1,3,0.05,0.95,0.8077649520143453,9,23.0,1,23.0,1,23.0,1,23.0,1
3572,max_effective,10,10,1,3,0.05,0.95,0.9395404939838284,10,29.0,0,29.0,0,30.0,1,30.0,1
3573,max_effective,10,10,1,3,0.05,0.95,0.9011897077591504,22,30.0,1,30.0,1,30.0,1,29.0,0
3574,max_effective,10,10,1,3,0.05,0.95,0.7375213010341799,5,18.0,1,18.0,1,18.0,1,18.0,1
3575,max_effective,10,10,1,3,0.05,0.95,0.9478557618484164,35,28.0,0,28.0,0,29.0,1,29.0,1
3576,max_effective,10,10,1,3,0.05,0.95,0.9183494383815378,18,28.0,0,29.0,0,28.0,0,30.0,1
3577,max_effective,10,10,1,3,0.05,0.95,0.9428093296104896,26,28.0,0,29.0,0,30.0,1,30.0,1
3578,max_effective,10,10,1,3,0.05,0.95,0.7880337561381712,5,14.0,1,14.0,1,14.0,1,14.0,1
3579,max_effective,10,10,1,3,0.05,0.95,0.7338642231294167,3,15.0,1,15.0,1,15.0,1,15.0,1
3580,max_effective,10,10,1,3,0.05,0.95,0.7593985144885915,9,24.0,0,25.0,1,25.0,1,25.0,1
3581,max_effective,10,10,1,3,0.05,0.95,0.9137887642726388,6,27.0,1,27.0,1,26.0,0,26.0,0
3582,max_effective,10,10,1,3,0.05,0.95,0.5504275557860474,2,11.0,1,11.0,1,11.0,1,11.0,1
3583,max_effective,10,10,1,3,0.05,0.95,0.9216105156302724,24,30.0,1,30.0,1,30.0,1,30.0,1
3584,max_effective,10,10,1,3,0.05,0.95,0.8330893928278356,4,20.0,1,20.0,1,20.0,1,20.0,1
3585,max_effective,10,10,1,3,0.05,0.95,0.9221568872724184,13,26.0,0,27.0,0,30.0,1,30.0,1
3586,max_effective,10,10,1,3,0.05,0.95,0.862520633209519,25,28.0,0,29.0,0,30.0,1,30.0,1
3587,max_effective,10,10,1,3,0.05,0.95,0.7727052803853499,6,27.0,0,27.0,0,26.0,0,28.0,1
3588,max_effective,10,10,1,3,0.05,0.95,0.9258264502684088,32,27.0,0,27.0,0,27.0,0,29.0,1
3589,max_effective,10,10,1,3,0.05,0.95,0.8716122826301496,4,16.0,1,16.0,1,16.0,1,16.0,1
3590,max_effective,10,10,1,3,0.05,0.95,0.839541485210492,13,28.0,1,28.0,1,27.0,0,27.0,0
3591,max_effective,10,10,1,3,0.05,0.95,0.8946015003220746,25,29.0,1,29.0,1,29.0,1,29.0,1
3592,max_effective,10,10,1,3,0.05,0.95,0.9200196771051664,14,28.0,1,28.0,1,28.0,1,27.0,0
3593,max_effective,10,10,1,3,0.05,0.95,0.9111663951829692,12,27.0,0,28.0,0,29.0,1,28.0,0
3594,max_effective,10,10,1,3,0.05,0.95,0.8274456974119493,10,19.0,1,19.0,1,19.0,1,19.0,1
3595,max_effective,10,10,1,3,0.05,0.95,0.9158366142863078,9,26.0,0,26.0,0,27.0,1,27.0,1
3596,max_effective,10,10,1,3,0.05,0.95,0.949574861271407,28,29.0,0,30.0,1,30.0,1,30.0,1
3597,max_effective,10,10,1,3,0.05,0.95,0.9443769977249836,9,25.0,1,25.0,1,25.0,1,25.0,1
3598,max_effective,10,10,1,3,0.05,0.95,0.8428628202342688,6,21.0,1,21.0,1,21.0,1,21.0,1
3599,max_effective,10,10,1,3,0.05,0.95,0.948450436644168,91,27.0,0,27.0,0,28.0,0,29.0,1
3600,max_effective,10,10,1,3,0.05,0.95,0.8553530220266483,9,30.0,1,30.0,1,29.0,0,30.0,1
3601,max_effective,10,10,1,3,0.05,0.95,0.946540435009122,38,27.0,0,27.0,0,28.0,1,28.0,1
3602,max_effective,10,10,1,3,0.05,0.95,0.9150458686941128,54,29.0,0,29.0,0,30.0,1,30.0,1
3603,max_effective,10,10,1,3,0.05,0.95,0.845221862512234,8,27.0,0,28.0,1,27.0,0,28.0,1
3604,max_effective,10,10,1,3,0.05,0.95,0.9453836583079066,10,26.0,1,26.0,1,26.0,1,24.0,0
3605,max_effective,10,10,1,3,0.05,0.95,0.9459439061493315,9,28.0,1,28.0,1,26.0,0,27.0,0
3606,max_effective,10,10,1,3,0.05,0.95,0.8920977249510778,17,29.0,1,29.0,1,29.0,1,29.0,1
3607,max_effective,10,10,1,3,0.05,0.95,0.9471349455606484,17,29.0,0,29.0,0,30.0,1,30.0,1
3608,max_effective,10,10,1,3,0.05,0.95,0.8856140418378223,13,26.0,1,26.0,1,26.0,1,26.0,1
3609,max_effective,10,10,1,3,0.05,0.95,0.846947754392764,10,25.0,1,25.0,1,25.0,1,25.0,1
3610,max_effective,10,10,1,3,0.05,0.95,0.908600041112005,19,27.0,0,27.0,0,28.0,0,29.0,1
3611,max_effective,10,10,1,3,0.05,0.95,0.8265508962065186,10,24.0,0,25.0,0,26.0,1,26.0,1
3612,max_effective,10,10,1,3,0.05,0.95,0.8655350438946536,10,29.0,0,29.0,0,30.0,1,29.0,0
3613,max_effective,10,10,1,3,0.05,0.95,0.9228278937032308,61,27.0,0,27.0,0,30.0,1,30.0,1
3614,max_effective,10,10,1,3,0.05,0.95,0.8787500476640476,13,27.0,0,27.0,0,30.0,1,29.0,0
3615,max_effective,10,10,1,3,0.05,0.95,0.8884069846756135,5,21.0,1,21.0,1,21.0,1,21.0,1
3616,max_effective,10,10,1,3,0.05,0.95,0.918835118573906,6,27.0,1,27.0,1,27.0,1,27.0,1
3617,max_effective,10,10,1,3,0.05,0.95,0.9047319484038912,11,27.0,0,27.0,0,26.0,0,29.0,1
3618,max_effective,10,10,1,3,0.05,0.95,0.7629762191938138,4,15.0,1,15.0,1,15.0,1,15.0,1
3619,max_effective,10,10,1,3,0.05,0.95,0.9033079494073064,12,26.0,0,27.0,0,29.0,1,29.0,1
3620,max_effective,10,10,1,3,0.05,0.95,0.6977743840008936,4,14.0,1,14.0,1,14.0,1,14.0,1
3621,max_effective,10,10,1,3,0.05,0.95,0.8719736900589856,13,30.0,1,30.0,1,30.0,1,30.0,1
3622,max_effective,10,10,1,3,0.05,0.95,0.9341965079540138,90,26.0,0,27.0,0,29.0,0,30.0,1
3623,max_effective,10,10,1,3,0.05,0.95,0.9098174426085884,20,28.0,0,28.0,0,29.0,1,29.0,1
3624,max_effective,10,10,1,3,0.05,0.95,0.8708046996743659,5,19.0,1,19.0,1,19.0,1,19.0,1
3625,max_effective,10,10,1,3,0.05,0.95,0.91669613585169,18,26.0,0,27.0,0,29.0,1,29.0,1
3626,max_effective,10,10,1,3,0.05,0.95,0.8291970137022086,9,30.0,1,30.0,1,30.0,1,28.0,0
3627,max_effective,10,10,1,3,0.05,0.95,0.8730004196822618,12,26.0,0,26.0,0,28.0,1,28.0,1
3628,max_effective,10,10,1,3,0.05,0.95,0.9481700668441716,18,30.0,1,30.0,1,30.0,1,30.0,1
3629,max_effective,10,10,1,3,0.05,0.95,0.9474616610272196,16,29.0,0,30.0,1,30.0,1,29.0,0
3630,max_effective,10,10,1,3,0.05,0.95,0.9305603736474972,39,29.0,0,30.0,1,29.0,0,29.0,0
3631,max_effective,10,10,1,3,0.05,0.95,0.8765973312027817,5,16.0,1,16.0,1,16.0,1,16.0,1
3632,max_effective,10,10,1,3,0.05,0.95,0.8850107705214926,9,20.0,1,20.0,1,20.0,1,20.0,1
3633,max_effective,10,10,1,3,0.05,0.95,0.6235781351090863,8,18.0,1,18.0,1,18.0,1,18.0,1
3634,max_effective,10,10,1,3,0.05,0.95,0.8519706424876713,4,21.0,1,21.0,1,21.0,1,21.0,1
3635,max_effective,10,10,1,3,0.05,0.95,0.8325521249649201,11,24.0,1,24.0,1,24.0,1,24.0,1
3636,max_effective,10,10,1,3,0.05,0.95,0.7810211560949681,4,17.0,1,17.0,1,17.0,1,17.0,1
3637,max_effective,10,10,1,3,0.05,0.95,0.7404158185273596,6,15.0,1,15.0,1,15.0,1,15.0,1
3638,max_effective,10,10,1,3,0.05,0.95,0.8066552954682403,7,22.0,1,22.0,1,22.0,1,22.0,1
3639,max_effective,10,10,1,3,0.05,0.95,0.7766991466323918,7,24.0,0,25.0,1,25.0,1,25.0,1
3640,max_effective,10,10,1,3,0.05,0.95,0.9061139774111704,26,27.0,0,27.0,0,30.0,1,30.0,1
3641,max_effective,10,10,1,3,0.05,0.95,0.9408556871789427,9,27.0,0,28.0,1,28.0,1,28.0,1
3642,max_effective,10,10,1,3,0.05,0.95,0.7391408092584617,4,17.0,1,17.0,1,17.0,1,17.0,1
3643,max_effective,10,10,1,3,0.05,0.95,0.8689626430199846,23,29.0,0,29.0,0,30.0,1,26.0,0
3644,max_effective,10,10,1,3,0.05,0.95,0.907242254033657,17,28.0,0,28.0,0,29.0,1,28.0,0
3645,max_effective,10,10,1,3,0.05,0.95,0.7449582958005859,4,18.0,1,18.0,1,18.0,1,18.0,1
3646,max_effective,10,10,1,3,0.05,0.95,0.5701143026046607,4,15.0,1,15.0,1,15.0,1,15.0,1
3647,max_effective,10,10,1,3,0.05,0.95,0.8347782899901249,22,24.0,0,25.0,0,26.0,0,27.0,1
3648,max_effective,10,10,1,3,0.05,0.95,0.8555550318232289,2,14.0,1,14.0,1,14.0,1,14.0,1
3649,max_effective,10,10,1,3,0.05,0.95,0.9439119401331268,24,29.0,0,30.0,1,30.0,1,30.0,1
3650,max_effective,10,10,1,3,0.05,0.95,0.9122020328728838,13,27.0,0,27.0,0,30.0,1,29.0,0
3651,max_effective,10,10,1,3,0.05,0.95,0.9217391108962026,12,27.0,1,27.0,1,25.0,0,26.0,0
3652,max_effective,10,10,1,3,0.05,0.95,0.8845172452190643,3,16.0,1,16.0,1,16.0,1,16.0,1
3653,max_effective,10,10,1,3,0.05,0.95,0.9424325832760768,8,28.0,1,28.0,1,26.0,0,27.0,0
3654,max_effective,10,10,1,3,0.05,0.95,0.9353597529910812,6,24.0,1,24.0,1,24.0,1,24.0,1
3655,max_effective,10,10,1,3,0.05,0.95,0.9099548510964924,6,22.0,1,22.0,1,22.0,1,22.0,1
3656,max_effective,10,10,1,3,0.05,0.95,0.9398309544125985,5,21.0,1,21.0,1,21.0,1,21.0,1
3657,max_effective,10,10,1,3,0.05,0.95,0.8732178456664846,7,18.0,1,18.0,1,18.0,1,18.0,1
3658,max_effective,10,10,1,3,0.05,0.95,0.9427465650437749,9,27.0,0,28.0,1,26.0,0,28.0,1
3659,max_effective,10,10,1,3,0.05,0.95,0.8258799926960022,14,24.0,0,25.0,0,27.0,0,28.0,1
3660,max_effective,10,10,1,3,0.05,0.95,0.911158864206228,12,26.0,0,27.0,0,27.0,0,28.0,1
3661,max_effective,10,10,1,3,0.05,0.95,0.7434179622828911,12,25.0,0,26.0,0,27.0,0,28.0,1
3662,max_effective,10,10,1,3,0.05,0.95,0.9249879181202,13,28.0,0,29.0,0,30.0,1,29.0,0
3663,max_effective,10,10,1,3,0.05,0.95,0.8090346895656164,4,15.0,1,15.0,1,15.0,1,15.0,1
3664,max_effective,10,10,1,3,0.05,0.95,0.9023149551240204,17,28.0,1,28.0,1,28.0,1,27.0,0
3665,max_effective,10,10,1,3,0.05,0.95,0.8579311823648763,9,27.0,1,27.0,1,27.0,1,27.0,1
3666,max_effective,10,10,1,3,0.05,0.95,0.8172832945902335,12,27.0,1,27.0,1,27.0,1,27.0,1
3667,max_effective,10,10,1,3,0.05,0.95,0.9150254978625636,8,29.0,1,29.0,1,27.0,0,29.0,1
3668,max_effective,10,10,1,3,0.05,0.95,0.8907901906601251,5,20.0,1,20.0,1,20.0,1,20.0,1
3669,max_effective,10,10,1,3,0.05,0.95,0.9409277100812082,6,16.0,1,16.0,1,16.0,1,16.0,1
3670,max_effective,10,10,1,3,0.05,0.95,0.9121367348586518,9,26.0,0,26.0,0,26.0,0,27.0,1
3671,max_effective,10,10,1,3,0.05,0.95,0.8112066083507142,7,20.0,1,20.0,1,20.0,1,20.0,1
3672,max_effective,10,10,1,3,0.05,0.95,0.7600253727970651,3,15.0,1,15.0,1,15.0,1,15.0,1
3673,max_effective,10,10,1,3,0.05,0.95,0.8920749619442808,10,21.0,1,21.0,1,21.0,1,21.0,1
3674,max_effective,10,10,1,3,0.05,0.95,0.9308011253010162,13,29.0,1,29.0,1,29.0,1,28.0,0
3675,max_effective,10,10,1,3,0.05,0.95,0.870831430627808,5,18.0,1,18.0,1,18.0,1,18.0,1
3676,max_effective,10,10,1,3,0.05,0.95,0.8747801127815208,7,27.0,1,27.0,1,27.0,1,27.0,1
3677,max_effective,10,10,1,3,0.05,0.95,0.9135186653175807,25,26.0,0,28.0,0,29.0,0,30.0,1
3678,max_effective,10,10,1,3,0.05,0.95,0.8569686417323041,6,19.0,1,19.0,1,19.0,1,19.0,1
3679,max_effective,10,10,1,3,0.05,0.95,0.8102369142135041,6,22.0,1,22.0,1,22.0,1,22.0,1
3680,max_effective,10,10,1,3,0.05,0.95,0.8982059289714973,16,24.0,0,25.0,0,27.0,1,27.0,1
3681,max_effective,10,10,1,3,0.05,0.95,0.7836134863090635,6,22.0,1,22.0,1,22.0,1,22.0,1
3682,max_effective,10,10,1,3,0.05,0.95,0.8819437008295176,17,26.0,0,26.0,0,27.0,0,28.0,1
3683,max_effective,10,10,1,3,0.05,0.95,0.7322793272890027,11,22.0,1,22.0,1,22.0,1,22.0,1
3684,max_effective,10,10,1,3,0.05,0.95,0.9100611507462372,15,28.0,0,28.0,0,30.0,1,30.0,1
3685,max_effective,10,10,1,3,0.05,0.95,0.8290715877978785,18,29.0,1,29.0,1,28.0,0,28.0,0
3686,max_effective,10,10,1,3,0.05,0.95,0.9498479330632188,10,28.0,0,29.0,0,30.0,1,29.0,0
3687,max_effective,10,10,1,3,0.05,0.95,0.9360536867093658,13,28.0,0,28.0,0,29.0,1,28.0,0
3688,max_effective,10,10,1,3,0.05,0.95,0.7400923542867694,4,18.0,1,18.0,1,18.0,1,18.0,1
3689,max_effective,10,10,1,3,0.05,0.95,0.7560744720382051,3,17.0,1,17.0,1,17.0,1,17.0,1
3690,max_effective,10,10,1,3,0.05,0.95,0.9047597970673652,5,27.0,1,27.0,1,26.0,0,26.0,0
3691,max_effective,10,10,1,3,0.05,0.95,0.891207551166548,10,27.0,0,27.0,0,28.0,0,29.0,1
3692,max_effective,10,10,1,3,0.05,0.95,0.7648713916103104,3,14.0,1,14.0,1,14.0,1,14.0,1
3693,max_effective,10,10,1,3,0.05,0.95,0.9290027493207892,7,24.0,1,24.0,1,23.0,0,24.0,1
3694,max_effective,10,10,1,3,0.05,0.95,0.9126468796230476,3,18.0,1,18.0,1,18.0,1,18.0,1
3695,max_effective,10,10,1,3,0.05,0.95,0.8696447828939646,14,29.0,1,29.0,1,29.0,1,28.0,0
3696,max_effective,10,10,1,3,0.05,0.95,0.9489071990863612,17,26.0,0,27.0,0,27.0,0,28.0,1
3697,max_effective,10,10,1,3,0.05,0.95,0.91111202707859,7,27.0,1,27.0,1,25.0,0,26.0,0
3698,max_effective,10,10,1,3,0.05,0.95,0.8947950696156047,5,21.0,1,21.0,1,21.0,1,21.0,1
3699,max_effective,10,10,1,3,0.05,0.95,0.8736241146504434,4,21.0,1,21.0,1,21.0,1,21.0,1
3700,max_effective,10,10,1,3,0.05,0.95,0.837828650725513,4,18.0,1,18.0,1,18.0,1,18.0,1
3701,max_effective,10,10,1,3,0.05,0.95,0.8331645716388314,10,27.0,0,28.0,0,29.0,1,28.0,0
3702,max_effective,10,10,1,3,0.05,0.95,0.9250241908432312,18,27.0,0,28.0,0,29.0,1,28.0,0
3703,max_effective,10,10,1,3,0.05,0.95,0.820784082254804,12,24.0,0,28.0,0,29.0,1,29.0,1
3704,max_effective,10,10,1,3,0.05,0.95,0.9323288022631242,10,27.0,0,29.0,1,27.0,0,26.0,0
3705,max_effective,10,10,1,3,0.05,0.95,0.9441031094141707,14,29.0,1,29.0,1,29.0,1,28.0,0
3706,max_effective,10,10,1,3,0.05,0.95,0.802103646682425,5,20.0,1,20.0,1,20.0,1,20.0,1
3707,max_effective,10,10,1,3,0.05,0.95,0.8864351552288141,6,23.0,1,23.0,1,23.0,1,23.0,1
3708,max_effective,10,10,1,3,0.05,0.95,0.9447547140671948,6,24.0,1,24.0,1,24.0,1,24.0,1
3709,max_effective,10,10,1,3,0.05,0.95,0.8505755791600988,6,25.0,1,24.0,0,23.0,0,23.0,0
3710,max_effective,10,10,1,3,0.05,0.95,0.8046918995082336,11,24.0,1,24.0,1,24.0,1,24.0,1
3711,max_effective,10,10,1,3,0.05,0.95,0.9092901814423192,27,27.0,0,28.0,0,28.0,0,30.0,1
3712,max_effective,10,10,1,3,0.05,0.95,0.8790361458425482,7,29.0,1,29.0,1,28.0,0,28.0,0
3713,max_effective,10,10,1,3,0.05,0.95,0.8456932348777735,7,25.0,1,25.0,1,25.0,1,25.0,1
3714,max_effective,10,10,1,3,0.05,0.95,0.90380885532008,6,17.0,1,17.0,1,17.0,1,17.0,1
3715,max_effective,10,10,1,3,0.05,0.95,0.8819226276960691,25,26.0,0,27.0,0,29.0,0,30.0,1
3716,max_effective,10,10,1,3,0.05,0.95,0.8375146729803046,7,24.0,1,24.0,1,24.0,1,24.0,1
3717,max_effective,10,10,1,3,0.05,0.95,0.9452634191003934,38,29.0,0,29.0,0,30.0,1,29.0,0
3718,max_effective,10,10,1,3,0.05,0.95,0.9412833683107006,10,24.0,0,26.0,1,26.0,1,26.0,1
3719,max_effective,10,10,1,3,0.05,0.95,0.8937636624268573,6,20.0,1,20.0,1,20.0,1,20.0,1
3720,max_effective,10,10,1,3,0.05,0.95,0.9421352166032958,8,27.0,0,28.0,1,27.0,0,27.0,0
3721,max_effective,10,10,1,3,0.05,0.95,0.9040719076547492,6,26.0,1,26.0,1,26.0,1,25.0,0
3722,max_effective,10,10,1,3,0.05,0.95,0.8839381976482891,7,30.0,1,30.0,1,29.0,0,29.0,0
3723,max_effective,10,10,1,3,0.05,0.95,0.9076668904477826,5,28.0,0,28.0,0,26.0,0,29.0,1
3724,max_effective,10,10,1,3,0.05,0.95,0.927521436184766,5,19.0,1,19.0,1,19.0,1,19.0,1
3725,max_effective,10,10,1,3,0.05,0.95,0.7820930668064323,5,23.0,1,23.0,1,23.0,1,23.0,1
3726,max_effective,10,10,1,3,0.05,0.95,0.896997591203109,6,25.0,1,25.0,1,24.0,0,24.0,0
3727,max_effective,10,10,1,3,0.05,0.95,0.8574396319814456,21,27.0,0,27.0,0,28.0,1,28.0,1
3728,max_effective,10,10,1,3,0.05,0.95,0.8500892696028345,2,12.0,1,12.0,1,12.0,1,12.0,1
3729,max_effective,10,10,1,3,0.05,0.95,0.9162074942395626,13,26.0,1,26.0,1,26.0,1,26.0,1
3730,max_effective,10,10,1,3,0.05,0.95,0.9091037148283092,33,27.0,0,28.0,0,29.0,1,29.0,1
3731,max_effective,10,10,1,3,0.05,0.95,0.809288108360549,13,25.0,1,25.0,1,25.0,1,25.0,1
3732,max_effective,10,10,1,3,0.05,0.95,0.9091532062294588,6,24.0,1,24.0,1,23.0,0,22.0,0
3733,max_effective,10,10,1,3,0.05,0.95,0.7274531060394684,7,23.0,1,23.0,1,23.0,1,23.0,1
3734,max_effective,10,10,1,3,0.05,0.95,0.7883371947589651,13,27.0,1,27.0,1,27.0,1,27.0,1
3735,max_effective,10,10,1,3,0.05,0.95,0.9324688471272188,17,30.0,1,30.0,1,30.0,1,30.0,1
3736,max_effective,10,10,1,3,0.05,0.95,0.871909791572638,11,23.0,1,23.0,1,23.0,1,23.0,1
3737,max_effective,10,10,1,3,0.05,0.95,0.7315954436900254,5,19.0,1,19.0,1,19.0,1,19.0,1
3738,max_effective,10,10,1,3,0.05,0.95,0.9265525862539415,17,29.0,0,29.0,0,29.0,0,30.0,1
3739,max_effective,10,10,1,3,0.05,0.95,0.864439195730441,26,26.0,0,27.0,0,29.0,1,29.0,1
3740,max_effective,10,10,1,3,0.05,0.95,0.9336825345812368,49,30.0,1,30.0,1,30.0,1,30.0,1
3741,max_effective,10,10,1,3,0.05,0.95,0.9400983324522848,30,27.0,0,28.0,0,30.0,1,30.0,1
3742,max_effective,10,10,1,3,0.05,0.95,0.823237766042215,9,26.0,1,26.0,1,26.0,1,24.0,0
3743,max_effective,10,10,1,3,0.05,0.95,0.8962567660592977,16,26.0,1,26.0,1,25.0,0,25.0,0
3744,max_effective,10,10,1,3,0.05,0.95,0.8834599915009974,3,16.0,1,16.0,1,16.0,1,16.0,1
3745,max_effective,10,10,1,3,0.05,0.95,0.796820346622033,19,28.0,0,28.0,0,29.0,1,28.0,0
3746,max_effective,10,10,1,3,0.05,0.95,0.7537336677141262,6,19.0,1,19.0,1,19.0,1,19.0,1
3747,max_effective,10,10,1,3,0.05,0.95,0.8510635958870785,7,21.0,1,21.0,1,21.0,1,21.0,1
3748,max_effective,10,10,1,3,0.05,0.95,0.8195009381678232,6,23.0,1,23.0,1,23.0,1,23.0,1
3749,max_effective,10,10,1,3,0.05,0.95,0.9199436545981096,25,29.0,0,29.0,0,30.0,1,30.0,1
3750,max_effective,10,10,1,3,0.05,0.95,0.9318898394643228,5,22.0,1,22.0,1,22.0,1,22.0,1
3751,max_effective,10,10,1,3,0.05,0.95,0.9270603329969732,14,24.0,1,24.0,1,24.0,1,24.0,1
3752,max_effective,10,10,1,3,0.05,0.95,0.7665498920245705,6,23.0,1,23.0,1,23.0,1,23.0,1
3753,max_effective,10,10,1,3,0.05,0.95,0.8836769461798963,18,28.0,0,28.0,0,29.0,1,29.0,1
3754,max_effective,10,10,1,3,0.05,0.95,0.9376931202709712,19,29.0,1,29.0,1,29.0,1,29.0,1
3755,max_effective,10,10,1,3,0.05,0.95,0.8690843405538353,12,27.0,0,27.0,0,28.0,1,28.0,1
3756,max_effective,10,10,1,3,0.05,0.95,0.8346972305221413,9,27.0,0,27.0,0,28.0,1,28.0,1
3757,max_effective,10,10,1,3,0.05,0.95,0.8410652898260129,7,27.0,1,27.0,1,27.0,1,27.0,1
3758,max_effective,10,10,1,3,0.05,0.95,0.9009491133627646,9,30.0,1,30.0,1,29.0,0,28.0,0
3759,max_effective,10,10,1,3,0.05,0.95,0.8859641198304263,14,27.0,0,27.0,0,29.0,1,29.0,1
3760,max_effective,10,10,1,3,0.05,0.95,0.9178655964737904,11,28.0,0,29.0,0,30.0,1,30.0,1
3761,max_effective,10,10,1,3,0.05,0.95,0.9255437843828068,16,24.0,0,24.0,0,23.0,0,28.0,1
3762,max_effective,10,10,1,3,0.05,0.95,0.9015475719348418,34,28.0,0,28.0,0,29.0,1,29.0,1
3763,max_effective,10,10,1,3,0.05,0.95,0.8608590308139616,32,27.0,0,27.0,0,28.0,1,27.0,0
3764,max_effective,10,10,1,3,0.05,0.95,0.7912121804307076,5,19.0,1,19.0,1,19.0,1,19.0,1
3765,max_effective,10,10,1,3,0.05,0.95,0.9434119971408732,30,27.0,0,27.0,0,30.0,1,30.0,1
3766,max_effective,10,10,1,3,0.05,0.95,0.937440516713141,18,25.0,0,27.0,0,30.0,1,30.0,1
3767,max_effective,10,10,1,3,0.05,0.95,0.9120255896701868,17,26.0,0,26.0,0,25.0,0,27.0,1
3768,max_effective,10,10,1,3,0.05,0.95,0.8535942561108664,14,25.0,0,26.0,0,28.0,0,29.0,1
3769,max_effective,10,10,1,3,0.05,0.95,0.7947713895576815,10,21.0,1,21.0,1,21.0,1,21.0,1
3770,max_effective,10,10,1,3,0.05,0.95,0.9394165551388424,14,26.0,0,27.0,0,30.0,1,30.0,1
3771,max_effective,10,10,1,3,0.05,0.95,0.9425865485816046,16,28.0,0,28.0,0,29.0,1,27.0,0
3772,max_effective,10,10,1,3,0.05,0.95,0.8174975859656058,4,17.0,1,17.0,1,17.0,1,17.0,1
3773,max_effective,10,10,1,3,0.05,0.95,0.928429915815553,25,28.0,0,29.0,0,30.0,1,30.0,1
3774,max_effective,10,10,1,3,0.05,0.95,0.8340678129872041,8,18.0,1,18.0,1,18.0,1,18.0,1
3775,max_effective,10,10,1,3,0.05,0.95,0.925608896825807,15,26.0,0,26.0,0,24.0,0,28.0,1
3776,max_effective,10,10,1,3,0.05,0.95,0.9331083860749502,21,29.0,0,29.0,0,30.0,1,30.0,1
3777,max_effective,10,10,1,3,0.05,0.95,0.9438728889837446,13,29.0,1,29.0,1,29.0,1,28.0,0
3778,max_effective,10,10,1,3,0.05,0.95,0.9482386099880332,21,24.0,0,27.0,0,30.0,1,29.0,0
3779,max_effective,10,10,1,3,0.05,0.95,0.8976560564960406,6,27.0,1,26.0,0,25.0,0,24.0,0
3780,max_effective,10,10,1,3,0.05,0.95,0.900214838061921,14,28.0,1,28.0,1,28.0,1,27.0,0
3781,max_effective,10,10,1,3,0.05,0.95,0.8708609311913167,12,28.0,0,28.0,0,28.0,0,29.0,1
3782,max_effective,10,10,1,3,0.05,0.95,0.831108351556276,10,24.0,0,24.0,0,23.0,0,26.0,1
3783,max_effective,10,10,1,3,0.05,0.95,0.9492115104154768,17,29.0,0,30.0,1,30.0,1,30.0,1
3784,max_effective,10,10,1,3,0.05,0.95,0.9306326560965392,7,27.0,0,27.0,0,28.0,1,26.0,0
3785,max_effective,10,10,1,3,0.05,0.95,0.6697711380483845,3,14.0,1,14.0,1,14.0,1,14.0,1
3786,max_effective,10,10,1,3,0.05,0.95,0.7670639038447674,4,18.0,1,18.0,1,18.0,1,18.0,1
3787,max_effective,10,10,1,3,0.05,0.95,0.7740092559371549,5,24.0,1,24.0,1,24.0,1,24.0,1
3788,max_effective,10,10,1,3,0.05,0.95,0.9457947269500177,26,28.0,0,28.0,0,30.0,1,30.0,1
3789,max_effective,10,10,1,3,0.05,0.95,0.935090350965024,10,27.0,1,26.0,0,23.0,0,26.0,0
3790,max_effective,10,10,1,3,0.05,0.95,0.8258642487383147,10,24.0,1,24.0,1,24.0,1,22.0,0
3791,max_effective,10,10,1,3,0.05,0.95,0.9206691742035552,31,30.0,1,30.0,1,30.0,1,30.0,1
3792,max_effective,10,10,1,3,0.05,0.95,0.8597747309511476,11,27.0,0,28.0,0,29.0,0,30.0,1
3793,max_effective,10,10,1,3,0.05,0.95,0.8905420751366631,17,28.0,0,28.0,0,29.0,1,29.0,1
3794,max_effective,10,10,1,3,0.05,0.95,0.8835402710340652,20,26.0,0,27.0,0,29.0,1,29.0,1
3795,max_effective,10,10,1,3,0.05,0.95,0.9473429803839432,5,24.0,1,24.0,1,24.0,1,23.0,0
3796,max_effective,10,10,1,3,0.05,0.95,0.9178682080992416,8,26.0,1,26.0,1,25.0,0,26.0,1
3797,max_effective,10,10,1,3,0.05,0.95,0.9238671250118432,58,28.0,0,29.0,0,30.0,1,30.0,1
3798,max_effective,10,10,1,3,0.05,0.95,0.8313545715161776,4,16.0,1,16.0,1,16.0,1,16.0,1
3799,max_effective,10,10,1,3,0.05,0.95,0.816503030543697,22,29.0,1,27.0,0,29.0,1,29.0,1
3800,max_effective,10,10,1,3,0.05,0.95,0.9211905161357816,3,14.0,1,14.0,1,14.0,1,14.0,1
3801,max_effective,10,10,1,3,0.05,0.95,0.8515666630512879,5,22.0,1,22.0,1,22.0,1,22.0,1
3802,max_effective,10,10,1,3,0.05,0.95,0.9180579500744944,8,27.0,0,28.0,1,27.0,0,28.0,1
3803,max_effective,10,10,1,3,0.05,0.95,0.8439702957455811,7,19.0,1,19.0,1,19.0,1,19.0,1
3804,max_effective,10,10,1,3,0.05,0.95,0.842918310276922,5,16.0,1,16.0,1,16.0,1,16.0,1
3805,max_effective,10,10,1,3,0.05,0.95,0.6826375401954996,7,19.0,1,19.0,1,19.0,1,19.0,1
3806,max_effective,10,10,1,3,0.05,0.95,0.8858167151189011,22,28.0,0,28.0,0,28.0,0,29.0,1
3807,max_effective,10,10,1,3,0.05,0.95,0.8142763486859999,2,12.0,1,12.0,1,12.0,1,12.0,1
3808,max_effective,10,10,1,3,0.05,0.95,0.9165097441072584,17,27.0,0,28.0,1,27.0,0,27.0,0
3809,max_effective,10,10,1,3,0.05,0.95,0.8190774833469349,3,16.0,1,16.0,1,16.0,1,16.0,1
3810,max_effective,10,10,1,3,0.05,0.95,0.6717685807772462,7,27.0,1,27.0,1,27.0,1,27.0,1
3811,max_effective,10,10,1,3,0.05,0.95,0.9260769932268812,15,28.0,0,29.0,0,30.0,1,30.0,1
3812,max_effective,10,10,1,3,0.05,0.95,0.8150894217603445,8,24.0,1,24.0,1,24.0,1,24.0,1
3813,max_effective,10,10,1,3,0.05,0.95,0.7660264888061403,4,18.0,1,18.0,1,18.0,1,18.0,1
3814,max_effective,10,10,1,3,0.05,0.95,0.9401274931179292,4,16.0,1,16.0,1,16.0,1,16.0,1
3815,max_effective,10,10,1,3,0.05,0.95,0.8140073889523397,8,24.0,1,24.0,1,24.0,1,24.0,1
3816,max_effective,10,10,1,3,0.05,0.95,0.7053169920067752,6,17.0,1,17.0,1,17.0,1,17.0,1
3817,max_effective,10,10,1,3,0.05,0.95,0.836106669411977,10,24.0,1,24.0,1,24.0,1,23.0,0
3818,max_effective,10,10,1,3,0.05,0.95,0.9390106297970782,15,28.0,0,28.0,0,29.0,0,30.0,1
3819,max_effective,10,10,1,3,0.05,0.95,0.7989659236449973,5,20.0,1,20.0,1,20.0,1,20.0,1
3820,max_effective,10,10,1,3,0.05,0.95,0.8631572701572684,9,28.0,0,28.0,0,28.0,0,29.0,1
3821,max_effective,10,10,1,3,0.05,0.95,0.9350733181477372,19,29.0,0,28.0,0,30.0,1,30.0,1
3822,max_effective,10,10,1,3,0.05,0.95,0.9410526743608796,9,22.0,1,22.0,1,22.0,1,22.0,1
3823,max_effective,10,10,1,3,0.05,0.95,0.8144857630055848,12,30.0,1,30.0,1,30.0,1,30.0,1
3824,max_effective,10,10,1,3,0.05,0.95,0.7702586122361832,6,25.0,1,25.0,1,25.0,1,25.0,1
3825,max_effective,10,10,1,3,0.05,0.95,0.9090750391676292,7,23.0,1,23.0,1,23.0,1,23.0,1
3826,max_effective,10,10,1,3,0.05,0.95,0.8440662271488305,7,23.0,1,23.0,1,23.0,1,23.0,1
3827,max_effective,10,10,1,3,0.05,0.95,0.7931124880080102,8,29.0,1,28.0,0,27.0,0,26.0,0
3828,max_effective,10,10,1,3,0.05,0.95,0.9320408852536748,18,28.0,0,28.0,0,25.0,0,29.0,1
3829,max_effective,10,10,1,3,0.05,0.95,0.6525692321844787,6,20.0,1,20.0,1,20.0,1,20.0,1
3830,max_effective,10,10,1,3,0.05,0.95,0.8372176333255408,4,21.0,1,21.0,1,21.0,1,21.0,1
3831,max_effective,10,10,1,3,0.05,0.95,0.9137791584681536,10,28.0,0,28.0,0,29.0,1,29.0,1
3832,max_effective,10,10,1,3,0.05,0.95,0.7085633356510164,2,14.0,1,14.0,1,14.0,1,14.0,1
3833,max_effective,10,10,1,3,0.05,0.95,0.8622541145276751,7,24.0,1,24.0,1,22.0,0,22.0,0
3834,max_effective,10,10,1,3,0.05,0.95,0.6872546536603733,9,28.0,0,27.0,0,28.0,0,29.0,1
3835,max_effective,10,10,1,3,0.05,0.95,0.9112796838928408,14,25.0,0,28.0,0,29.0,1,28.0,0
3836,max_effective,10,10,1,3,0.05,0.95,0.9403255029998724,5,21.0,1,21.0,1,21.0,1,21.0,1
3837,max_effective,10,10,1,3,0.05,0.95,0.8678297169813693,7,22.0,1,22.0,1,22.0,1,22.0,1
3838,max_effective,10,10,1,3,0.05,0.95,0.9029177665633302,11,29.0,0,28.0,0,30.0,1,30.0,1
3839,max_effective,10,10,1,3,0.05,0.95,0.7384127486511836,11,27.0,1,27.0,1,26.0,0,27.0,1
3840,max_effective,10,10,1,3,0.05,0.95,0.9385993914548216,15,25.0,0,27.0,0,29.0,1,28.0,0
3841,max_effective,10,10,1,3,0.05,0.95,0.9078534662903232,14,29.0,0,29.0,0,29.0,0,30.0,1
3842,max_effective,10,10,1,3,0.05,0.95,0.762214611190976,16,26.0,1,26.0,1,25.0,0,24.0,0
3843,max_effective,10,10,1,3,0.05,0.95,0.9062591859413932,27,30.0,1,30.0,1,30.0,1,30.0,1
3844,max_effective,10,10,1,3,0.05,0.95,0.9282754741623456,6,25.0,1,25.0,1,25.0,1,25.0,1
3845,max_effective,10,10,1,3,0.05,0.95,0.9462312758873112,9,30.0,1,30.0,1,30.0,1,30.0,1
3846,max_effective,10,10,1,3,0.05,0.95,0.812693145183183,4,14.0,1,14.0,1,14.0,1,14.0,1
3847,max_effective,10,10,1,3,0.05,0.95,0.8431436241472912,3,15.0,1,15.0,1,15.0,1,15.0,1
3848,max_effective,10,10,1,3,0.05,0.95,0.94681626641902,18,29.0,0,30.0,1,30.0,1,29.0,0
3849,max_effective,10,10,1,3,0.05,0.95,0.9415611138503188,28,28.0,0,28.0,0,29.0,1,29.0,1
3850,max_effective,10,10,1,3,0.05,0.95,0.9482024973140936,20,28.0,0,29.0,1,26.0,0,27.0,0
3851,max_effective,10,10,1,3,0.05,0.95,0.6403281884402825,6,25.0,1,25.0,1,25.0,1,25.0,1
3852,max_effective,10,10,1,3,0.05,0.95,0.8541510236869496,4,20.0,1,20.0,1,20.0,1,20.0,1
3853,max_effective,10,10,1,3,0.05,0.95,0.9385144412769744,4,18.0,1,18.0,1,18.0,1,18.0,1
3854,max_effective,10,10,1,3,0.05,0.95,0.9261007275466796,32,26.0,0,28.0,0,30.0,1,30.0,1
3855,max_effective,10,10,1,3,0.05,0.95,0.7251593993306312,2,14.0,1,14.0,1,14.0,1,14.0,1
3856,max_effective,10,10,1,3,0.05,0.95,0.895481482155471,12,27.0,0,28.0,0,29.0,0,30.0,1
3857,max_effective,10,10,1,3,0.05,0.95,0.9353469884164312,11,28.0,1,28.0,1,28.0,1,27.0,0
3858,max_effective,10,10,1,3,0.05,0.95,0.938672802034744,34,29.0,0,29.0,0,30.0,1,29.0,0
3859,max_effective,10,10,1,3,0.05,0.95,0.8256639385373647,18,26.0,0,26.0,0,28.0,1,28.0,1
3860,max_effective,10,10,1,3,0.05,0.95,0.8948032572145935,4,18.0,1,18.0,1,18.0,1,18.0,1
3861,max_effective,10,10,1,3,0.05,0.95,0.9061179842382344,18,24.0,0,28.0,0,29.0,1,28.0,0
3862,max_effective,10,10,1,3,0.05,0.95,0.9473150760714918,14,29.0,1,29.0,1,29.0,1,28.0,0
3863,max_effective,10,10,1,3,0.05,0.95,0.730013969324677,8,19.0,1,19.0,1,19.0,1,19.0,1
3864,max_effective,10,10,1,3,0.05,0.95,0.9287869078287404,12,28.0,0,27.0,0,29.0,1,27.0,0
3865,max_effective,10,10,1,3,0.05,0.95,0.9044238950180924,7,22.0,1,22.0,1,22.0,1,22.0,1
3866,max_effective,10,10,1,3,0.05,0.95,0.7989289838383827,7,22.0,1,22.0,1,22.0,1,22.0,1
3867,max_effective,10,10,1,3,0.05,0.95,0.9431065202867368,23,27.0,0,27.0,0,29.0,1,29.0,1
3868,max_effective,10,10,1,3,0.05,0.95,0.7831474863690913,11,24.0,0,25.0,0,26.0,1,26.0,1
3869,max_effective,10,10,1,3,0.05,0.95,0.8803607376682671,14,29.0,1,29.0,1,28.0,0,28.0,0
3870,max_effective,10,10,1,3,0.05,0.95,0.8184046966865077,11,30.0,1,30.0,1,30.0,1,29.0,0
3871,max_effective,10,10,1,3,0.05,0.95,0.918479610296438,15,28.0,0,28.0,0,29.0,0,30.0,1
3872,max_effective,10,10,1,3,0.05,0.95,0.9482384717257308,42,29.0,0,29.0,0,30.0,1,30.0,1
3873,max_effective,10,10,1,3,0.05,0.95,0.934634000758052,16,29.0,1,29.0,1,28.0,0,27.0,0
3874,max_effective,10,10,1,3,0.05,0.95,0.857966312928051,16,26.0,0,27.0,1,27.0,1,27.0,1
3875,max_effective,10,10,1,3,0.05,0.95,0.9153575716801796,10,24.0,0,25.0,1,25.0,1,25.0,1
3876,max_effective,10,10,1,3,0.05,0.95,0.8653893669720503,4,19.0,1,19.0,1,19.0,1,19.0,1
3877,max_effective,10,10,1,3,0.05,0.95,0.9132179310662786,17,29.0,0,30.0,1,30.0,1,30.0,1
3878,max_effective,10,10,1,3,0.05,0.95,0.9095438580792656,21,24.0,0,25.0,0,28.0,0,29.0,1
3879,max_effective,10,10,1,3,0.05,0.95,0.7816804341002863,5,22.0,1,22.0,1,22.0,1,22.0,1
3880,max_effective,10,10,1,3,0.05,0.95,0.7385752004463959,4,18.0,1,18.0,1,18.0,1,18.0,1
3881,max_effective,10,10,1,3,0.05,0.95,0.6872456239595696,3,15.0,1,15.0,1,15.0,1,15.0,1
3882,max_effective,10,10,1,3,0.05,0.95,0.8198436090117743,4,15.0,1,15.0,1,15.0,1,15.0,1
3883,max_effective,10,10,1,3,0.05,0.95,0.9353451957189294,25,28.0,0,28.0,0,30.0,1,29.0,0
3884,max_effective,10,10,1,3,0.05,0.95,0.932050358049793,3,14.0,1,14.0,1,14.0,1,14.0,1
3885,max_effective,10,10,1,3,0.05,0.95,0.8743842742573873,11,27.0,1,27.0,1,26.0,0,27.0,1
3886,max_effective,10,10,1,3,0.05,0.95,0.7894757841233134,4,17.0,1,17.0,1,17.0,1,17.0,1
3887,max_effective,10,10,1,3,0.05,0.95,0.8466435143718588,7,21.0,1,21.0,1,21.0,1,21.0,1
3888,max_effective,10,10,1,3,0.05,0.95,0.7376790072480749,12,29.0,0,29.0,0,29.0,0,30.0,1
3889,max_effective,10,10,1,3,0.05,0.95,0.7821277695196056,3,14.0,1,14.0,1,14.0,1,14.0,1
3890,max_effective,10,10,1,3,0.05,0.95,0.8689782178074132,7,23.0,1,23.0,1,23.0,1,23.0,1
3891,max_effective,10,10,1,3,0.05,0.95,0.9231767454554984,4,18.0,1,18.0,1,18.0,1,18.0,1
3892,max_effective,10,10,1,3,0.05,0.95,0.9467739826688512,13,27.0,0,26.0,0,30.0,1,30.0,1
3893,max_effective,10,10,1,3,0.05,0.95,0.808923094730347,14,30.0,1,30.0,1,30.0,1,29.0,0
3894,max_effective,10,10,1,3,0.05,0.95,0.8842999928361914,11,30.0,1,30.0,1,30.0,1,30.0,1
3895,max_effective,10,10,1,3,0.05,0.95,0.9103219200013613,4,14.0,1,14.0,1,14.0,1,14.0,1
3896,max_effective,10,10,1,3,0.05,0.95,0.7921166470007511,5,19.0,1,19.0,1,19.0,1,19.0,1
3897,max_effective,10,10,1,3,0.05,0.95,0.9405993062253368,31,28.0,0,29.0,0,30.0,1,30.0,1
3898,max_effective,10,10,1,3,0.05,0.95,0.9433358980024176,31,27.0,0,27.0,0,30.0,1,30.0,1
3899,max_effective,10,10,1,3,0.05,0.95,0.7751221291312539,18,25.0,0,26.0,0,28.0,0,30.0,1
3900,max_effective,10,10,1,3,0.05,0.95,0.742918080475906,7,19.0,1,19.0,1,19.0,1,19.0,1
3901,max_effective,10,10,1,3,0.05,0.95,0.8175346776544774,9,25.0,0,25.0,0,25.0,0,26.0,1
3902,max_effective,10,10,1,3,0.05,0.95,0.8708268756853661,7,22.0,1,22.0,1,22.0,1,22.0,1
3903,max_effective,10,10,1,3,0.05,0.95,0.9334715914494984,7,24.0,1,24.0,1,24.0,1,23.0,0
3904,max_effective,10,10,1,3,0.05,0.95,0.936636630763674,31,25.0,0,25.0,0,25.0,0,26.0,1
3905,max_effective,10,10,1,3,0.05,0.95,0.7616625113452155,6,21.0,1,21.0,1,21.0,1,21.0,1
3906,max_effective,10,10,1,3,0.05,0.95,0.923984628482967,16,28.0,0,28.0,0,30.0,1,29.0,0
3907,max_effective,10,10,1,3,0.05,0.95,0.7735908630840282,3,14.0,1,14.0,1,14.0,1,14.0,1
3908,max_effective,10,10,1,3,0.05,0.95,0.9417544240048634,38,30.0,1,30.0,1,30.0,1,30.0,1
3909,max_effective,10,10,1,3,0.05,0.95,0.9301356289557812,10,27.0,1,26.0,0,24.0,0,26.0,0
3910,max_effective,10,10,1,3,0.05,0.95,0.7986346493503289,10,26.0,0,27.0,0,27.0,0,29.0,1
3911,max_effective,10,10,1,3,0.05,0.95,0.914946945420734,10,26.0,0,28.0,0,27.0,0,29.0,1
3912,max_effective,10,10,1,3,0.05,0.95,0.7694847382006875,7,25.0,0,25.0,0,26.0,1,26.0,1
3913,max_effective,10,10,1,3,0.05,0.95,0.7850367058666667,2,11.0,1,11.0,1,11.0,1,11.0,1
3914,max_effective,10,10,1,3,0.05,0.95,0.94928893652723,27,29.0,0,29.0,0,30.0,1,30.0,1
3915,max_effective,10,10,1,3,0.05,0.95,0.9290837458061628,11,27.0,0,28.0,0,30.0,1,28.0,0
3916,max_effective,10,10,1,3,0.05,0.95,0.6293394704433743,6,20.0,1,20.0,1,20.0,1,20.0,1
3917,max_effective,10,10,1,3,0.05,0.95,0.8942604388483041,9,26.0,0,27.0,1,27.0,1,25.0,0
3918,max_effective,10,10,1,3,0.05,0.95,0.9452709532056982,37,30.0,1,30.0,1,30.0,1,30.0,1
3919,max_effective,10,10,1,3,0.05,0.95,0.777789094005925,8,22.0,1,22.0,1,22.0,1,22.0,1
3920,max_effective,10,10,1,3,0.05,0.95,0.9165094656688686,17,27.0,0,28.0,0,27.0,0,29.0,1
3921,max_effective,10,10,1,3,0.05,0.95,0.9306738580627124,58,28.0,0,29.0,0,30.0,1,30.0,1
3922,max_effective,10,10,1,3,0.05,0.95,0.7090409339413852,4,18.0,1,18.0,1,18.0,1,18.0,1
3923,max_effective,10,10,1,3,0.05,0.95,0.948023274735913,22,29.0,0,29.0,0,30.0,1,30.0,1
3924,max_effective,10,10,1,3,0.05,0.95,0.8984510333645573,14,29.0,0,29.0,0,29.0,0,30.0,1
3925,max_effective,10,10,1,3,0.05,0.95,0.8863094603563285,11,27.0,0,27.0,0,29.0,1,29.0,1
3926,max_effective,10,10,1,3,0.05,0.95,0.9121984643431424,6,17.0,1,17.0,1,17.0,1,17.0,1
3927,max_effective,10,10,1,3,0.05,0.95,0.922647428789987,19,25.0,0,25.0,0,27.0,0,28.0,1
3928,max_effective,10,10,1,3,0.05,0.95,0.94838628799602,10,27.0,0,26.0,0,29.0,1,28.0,0
3929,max_effective,10,10,1,3,0.05,0.95,0.8539501294759887,6,22.0,1,22.0,1,22.0,1,22.0,1
3930,max_effective,10,10,1,3,0.05,0.95,0.925746747896418,50,24.0,0,25.0,0,28.0,1,28.0,1
3931,max_effective,10,10,1,3,0.05,0.95,0.9335330900563802,10,25.0,0,26.0,1,25.0,0,24.0,0
3932,max_effective,10,10,1,3,0.05,0.95,0.9457752461281784,20,30.0,1,30.0,1,30.0,1,30.0,1
3933,max_effective,10,10,1,3,0.05,0.95,0.9308766103847438,11,27.0,0,27.0,0,28.0,0,30.0,1
3934,max_effective,10,10,1,3,0.05,0.95,0.8766081612397038,16,28.0,1,28.0,1,28.0,1,28.0,1
3935,max_effective,10,10,1,3,0.05,0.95,0.8516835797539763,28,28.0,0,28.0,0,30.0,1,30.0,1
3936,max_effective,10,10,1,3,0.05,0.95,0.7880148474017665,11,24.0,1,24.0,1,24.0,1,24.0,1
3937,max_effective,10,10,1,3,0.05,0.95,0.8626534654198244,11,29.0,1,29.0,1,29.0,1,29.0,1
3938,max_effective,10,10,1,3,0.05,0.95,0.7830600563036029,3,13.0,1,13.0,1,13.0,1,13.0,1
3939,max_effective,10,10,1,3,0.05,0.95,0.8922856864799994,6,24.0,1,24.0,1,24.0,1,23.0,0
3940,max_effective,10,10,1,3,0.05,0.95,0.8515445860580092,25,28.0,1,27.0,0,25.0,0,25.0,0
3941,max_effective,10,10,1,3,0.05,0.95,0.8809283283983904,3,16.0,1,16.0,1,16.0,1,16.0,1
3942,max_effective,10,10,1,3,0.05,0.95,0.8544309802371874,6,22.0,1,22.0,1,22.0,1,22.0,1
3943,max_effective,10,10,1,3,0.05,0.95,0.9091888588059576,8,20.0,1,20.0,1,20.0,1,20.0,1
3944,max_effective,10,10,1,3,0.05,0.95,0.8370686338669311,16,26.0,0,26.0,0,27.0,0,28.0,1
3945,max_effective,10,10,1,3,0.05,0.95,0.832308598788655,10,29.0,1,29.0,1,29.0,1,28.0,0
3946,max_effective,10,10,1,3,0.05,0.95,0.8922629205225968,4,24.0,1,24.0,1,24.0,1,23.0,0
3947,max_effective,10,10,1,3,0.05,0.95,0.9038120194551842,12,24.0,0,25.0,0,27.0,0,28.0,1
3948,max_effective,10,10,1,3,0.05,0.95,0.8415447634830547,11,29.0,1,29.0,1,29.0,1,29.0,1
3949,max_effective,10,10,1,3,0.05,0.95,0.8308658062305604,8,23.0,1,23.0,1,23.0,1,23.0,1
3950,max_effective,10,10,1,3,0.05,0.95,0.9161701265618114,12,29.0,0,29.0,0,30.0,1,28.0,0
3951,max_effective,10,10,1,3,0.05,0.95,0.8513764540079137,19,28.0,1,28.0,1,27.0,0,27.0,0
3952,max_effective,10,10,1,3,0.05,0.95,0.9252340969732732,9,20.0,1,20.0,1,20.0,1,20.0,1
3953,max_effective,10,10,1,3,0.05,0.95,0.8575270593083226,5,19.0,1,19.0,1,19.0,1,19.0,1
3954,max_effective,10,10,1,3,0.05,0.95,0.9254182403022432,43,26.0,0,26.0,0,29.0,0,30.0,1
3955,max_effective,10,10,1,3,0.05,0.95,0.835842065767549,5,22.0,1,22.0,1,22.0,1,22.0,1
3956,max_effective,10,10,1,3,0.05,0.95,0.8383984901777815,4,16.0,1,16.0,1,16.0,1,16.0,1
3957,max_effective,10,10,1,3,0.05,0.95,0.8646879768542914,12,27.0,1,27.0,1,27.0,1,27.0,1
3958,max_effective,10,10,1,3,0.05,0.95,0.8081188063075908,8,23.0,1,23.0,1,23.0,1,23.0,1
3959,max_effective,10,10,1,3,0.05,0.95,0.8859102979167202,12,29.0,1,29.0,1,29.0,1,29.0,1
3960,max_effective,10,10,1,3,0.05,0.95,0.8667168085948993,20,24.0,0,26.0,0,28.0,0,29.0,1
3961,max_effective,10,10,1,3,0.05,0.95,0.9000183039869117,2,13.0,1,13.0,1,13.0,1,13.0,1
3962,max_effective,10,10,1,3,0.05,0.95,0.8753602123538362,3,15.0,1,15.0,1,15.0,1,15.0,1
3963,max_effective,10,10,1,3,0.05,0.95,0.9376225340066736,16,30.0,1,30.0,1,30.0,1,30.0,1
3964,max_effective,10,10,1,3,0.05,0.95,0.8315971167884935,13,26.0,1,26.0,1,26.0,1,26.0,1
3965,max_effective,10,10,1,3,0.05,0.95,0.7148147925871753,4,18.0,1,18.0,1,18.0,1,18.0,1
3966,max_effective,10,10,1,3,0.05,0.95,0.8482950595107297,21,28.0,0,28.0,0,29.0,1,28.0,0
3967,max_effective,10,10,1,3,0.05,0.95,0.7507853367743027,4,17.0,1,17.0,1,17.0,1,17.0,1
3968,max_effective,10,10,1,3,0.05,0.95,0.9261497371538642,14,25.0,0,26.0,0,28.0,1,28.0,1
3969,max_effective,10,10,1,3,0.05,0.95,0.5518757199229508,2,13.0,1,13.0,1,13.0,1,13.0,1
3970,max_effective,10,10,1,3,0.05,0.95,0.6933596249537071,4,18.0,1,18.0,1,18.0,1,18.0,1
3971,max_effective,10,10,1,3,0.05,0.95,0.8457874777613309,5,22.0,1,22.0,1,22.0,1,22.0,1
3972,max_effective,10,10,1,3,0.05,0.95,0.9029318529568188,7,26.0,1,25.0,0,24.0,0,23.0,0
3973,max_effective,10,10,1,3,0.05,0.95,0.8504911634536636,9,21.0,1,21.0,1,21.0,1,21.0,1
3974,max_effective,10,10,1,3,0.05,0.95,0.9227709865938613,3,13.0,1,13.0,1,13.0,1,13.0,1
3975,max_effective,10,10,1,3,0.05,0.95,0.8411213520393456,6,17.0,1,17.0,1,17.0,1,17.0,1
3976,max_effective,10,10,1,3,0.05,0.95,0.9029308192146716,5,22.0,1,22.0,1,22.0,1,22.0,1
3977,max_effective,10,10,1,3,0.05,0.95,0.9301698931019112,7,28.0,1,28.0,1,27.0,0,25.0,0
3978,max_effective,10,10,1,3,0.05,0.95,0.8354682314395296,5,20.0,1,20.0,1,20.0,1,20.0,1
3979,max_effective,10,10,1,3,0.05,0.95,0.6624167902288237,4,20.0,1,20.0,1,20.0,1,20.0,1
3980,max_effective,10,10,1,3,0.05,0.95,0.8206815708410178,3,16.0,1,16.0,1,16.0,1,16.0,1
3981,max_effective,10,10,1,3,0.05,0.95,0.9176716508226128,5,25.0,1,25.0,1,25.0,1,25.0,1
3982,max_effective,10,10,1,3,0.05,0.95,0.8874523731928714,5,25.0,1,24.0,0,24.0,0,25.0,1
3983,max_effective,10,10,1,3,0.05,0.95,0.7412799893345056,3,14.0,1,14.0,1,14.0,1,14.0,1
3984,max_effective,10,10,1,3,0.05,0.95,0.8903389114164827,18,29.0,0,29.0,0,30.0,1,29.0,0
3985,max_effective,10,10,1,3,0.05,0.95,0.8167947811338541,8,23.0,1,23.0,1,23.0,1,23.0,1
3986,max_effective,10,10,1,3,0.05,0.95,0.9103070034443675,14,29.0,1,29.0,1,27.0,0,27.0,0
3987,max_effective,10,10,1,3,0.05,0.95,0.7856184279619172,7,29.0,0,29.0,0,30.0,1,29.0,0
3988,max_effective,10,10,1,3,0.05,0.95,0.721008777608191,3,15.0,1,15.0,1,15.0,1,15.0,1
3989,max_effective,10,10,1,3,0.05,0.95,0.9359800663479664,37,29.0,0,30.0,1,30.0,1,30.0,1
3990,max_effective,10,10,1,3,0.05,0.95,0.940038644952349,32,29.0,0,29.0,0,30.0,1,30.0,1
3991,max_effective,10,10,1,3,0.05,0.95,0.8292050866673703,11,24.0,1,24.0,1,24.0,1,24.0,1
3992,max_effective,10,10,1,3,0.05,0.95,0.772995730957048,5,23.0,1,23.0,1,23.0,1,23.0,1
3993,max_effective,10,10,1,3,0.05,0.95,0.9333589257124214,16,30.0,1,30.0,1,30.0,1,30.0,1
3994,max_effective,10,10,1,3,0.05,0.95,0.9497132542232226,33,30.0,1,30.0,1,30.0,1,30.0,1
3995,max_effective,10,10,1,3,0.05,0.95,0.842989795755003,9,22.0,1,22.0,1,22.0,1,22.0,1
3996,max_effective,10,10,1,3,0.05,0.95,0.8732174262195478,6,17.0,1,17.0,1,17.0,1,17.0,1
3997,max_effective,10,10,1,3,0.05,0.95,0.9200912984003696,16,29.0,0,29.0,0,30.0,1,29.0,0
3998,max_effective,10,10,1,3,0.05,0.95,0.9309031022480796,14,26.0,0,27.0,0,28.0,1,28.0,1
3999,max_effective,10,10,1,3,0.05,0.95,0.8867779353356988,4,16.0,1,16.0,1,16.0,1,16.0,1
4000,max_effective,10,10,1,3,0.05,0.95,0.9225226808651344,11,30.0,1,30.0,1,30.0,1,30.0,1
4001,max_effective,10,10,1,3,0.05,0.95,0.8477362980049696,8,21.0,1,21.0,1,21.0,1,21.0,1
4002,max_effective,10,10,1,3,0.05,0.95,0.946780511324598,30,29.0,0,30.0,1,29.0,0,29.0,0
4003,max_effective,10,10,1,3,0.05,0.95,0.9083308999024368,8,29.0,1,29.0,1,29.0,1,28.0,0
4004,max_effective,10,10,1,3,0.05,0.95,0.8709326151474152,25,27.0,0,27.0,0,28.0,1,27.0,0
4005,max_effective,10,10,1,3,0.05,0.95,0.9043379754487658,12,26.0,0,26.0,0,29.0,1,29.0,1
4006,max_effective,10,10,1,3,0.05,0.95,0.8893710414257888,13,30.0,1,30.0,1,30.0,1,30.0,1
4007,max_effective,10,10,1,3,0.05,0.95,0.9243321937322942,12,27.0,0,29.0,1,29.0,1,28.0,0
4008,max_effective,10,10,1,3,0.05,0.95,0.8854882908631417,11,23.0,0,25.0,1,25.0,1,25.0,1
4009,max_effective,10,10,1,3,0.05,0.95,0.9431208790267802,17,27.0,0,27.0,0,30.0,1,30.0,1
4010,max_effective,10,10,1,3,0.05,0.95,0.918473666331978,11,26.0,0,26.0,0,29.0,1,28.0,0
4011,max_effective,10,10,1,3,0.05,0.95,0.9222562572088208,59,24.0,0,27.0,0,30.0,1,30.0,1
4012,max_effective,10,10,1,3,0.05,0.95,0.8220152926194348,20,28.0,1,28.0,1,28.0,1,28.0,1
4013,max_effective,10,10,1,3,0.05,0.95,0.8701077627644578,7,19.0,1,19.0,1,19.0,1,19.0,1
4014,max_effective,10,10,1,3,0.05,0.95,0.8298282894842377,2,13.0,1,13.0,1,13.0,1,13.0,1
4015,max_effective,10,10,1,3,0.05,0.95,0.9488441826898544,16,30.0,1,30.0,1,30.0,1,30.0,1
4016,max_effective,10,10,1,3,0.05,0.95,0.8954387697579517,23,28.0,0,29.0,1,27.0,0,29.0,1
4017,max_effective,10,10,1,3,0.05,0.95,0.5866893273862963,5,20.0,1,20.0,1,20.0,1,20.0,1
4018,max_effective,10,10,1,3,0.05,0.95,0.918549159128148,13,28.0,1,28.0,1,27.0,0,28.0,1
4019,max_effective,10,10,1,3,0.05,0.95,0.94975719396194,11,30.0,1,30.0,1,30.0,1,29.0,0
4020,max_effective,10,10,1,3,0.05,0.95,0.8320391666610923,7,24.0,1,24.0,1,24.0,1,24.0,1
4021,max_effective,10,10,1,3,0.05,0.95,0.8776322238921532,5,20.0,1,20.0,1,20.0,1,20.0,1
4022,max_effective,10,10,1,3,0.05,0.95,0.8764314640803523,11,24.0,0,26.0,1,26.0,1,26.0,1
4023,max_effective,10,10,1,3,0.05,0.95,0.9169323097052736,19,28.0,0,29.0,0,30.0,1,30.0,1
4024,max_effective,10,10,1,3,0.05,0.95,0.9001117703545064,13,28.0,1,28.0,1,28.0,1,28.0,1
4025,max_effective,10,10,1,3,0.05,0.95,0.7679071908829807,6,26.0,1,26.0,1,26.0,1,26.0,1
4026,max_effective,10,10,1,3,0.05,0.95,0.9146637860904676,6,17.0,1,17.0,1,17.0,1,17.0,1
4027,max_effective,10,10,1,3,0.05,0.95,0.8863398007179633,4,22.0,1,22.0,1,22.0,1,21.0,0
4028,max_effective,10,10,1,3,0.05,0.95,0.7303091997778982,6,19.0,1,19.0,1,19.0,1,19.0,1
4029,max_effective,10,10,1,3,0.05,0.95,0.8592591062759195,11,24.0,0,26.0,1,26.0,1,25.0,0
4030,max_effective,10,10,1,3,0.05,0.95,0.9198372567859988,36,29.0,0,29.0,0,27.0,0,30.0,1
4031,max_effective,10,10,1,3,0.05,0.95,0.8964973098759351,24,25.0,0,25.0,0,30.0,1,30.0,1
4032,max_effective,10,10,1,3,0.05,0.95,0.9365752699296552,23,28.0,0,28.0,0,29.0,0,30.0,1
4033,max_effective,10,10,1,3,0.05,0.95,0.9355659833150356,31,28.0,1,28.0,1,27.0,0,28.0,1
4034,max_effective,10,10,1,3,0.05,0.95,0.8259075964167126,4,20.0,1,20.0,1,20.0,1,20.0,1
4035,max_effective,10,10,1,3,0.05,0.95,0.821101897456825,5,20.0,1,20.0,1,20.0,1,20.0,1
4036,max_effective,10,10,1,3,0.05,0.95,0.8110562339296243,2,14.0,1,14.0,1,14.0,1,14.0,1
4037,max_effective,10,10,1,3,0.05,0.95,0.8739013248704036,7,21.0,1,21.0,1,21.0,1,21.0,1
4038,max_effective,10,10,1,3,0.05,0.95,0.9227090586306836,13,29.0,0,29.0,0,30.0,1,30.0,1
4039,max_effective,10,10,1,3,0.05,0.95,0.9199596345959348,6,24.0,1,24.0,1,24.0,1,24.0,1
4040,max_effective,10,10,1,3,0.05,0.95,0.931208179408973,5,28.0,1,28.0,1,28.0,1,27.0,0
4041,max_effective,10,10,1,3,0.05,0.95,0.8903494379967898,7,20.0,1,20.0,1,20.0,1,20.0,1
4042,max_effective,10,10,1,3,0.05,0.95,0.7250451119490092,6,18.0,1,18.0,1,18.0,1,18.0,1
4043,max_effective,10,10,1,3,0.05,0.95,0.9480982815037186,4,20.0,1,20.0,1,20.0,1,20.0,1
4044,max_effective,10,10,1,3,0.05,0.95,0.9330359097715368,12,26.0,1,26.0,1,26.0,1,26.0,1
4045,max_effective,10,10,1,3,0.05,0.95,0.857790369528043,12,28.0,1,28.0,1,27.0,0,27.0,0
4046,max_effective,10,10,1,3,0.05,0.95,0.765527686043941,7,23.0,1,23.0,1,23.0,1,23.0,1
4047,max_effective,10,10,1,3,0.05,0.95,0.9174009596238512,8,23.0,1,23.0,1,22.0,0,23.0,1
4048,max_effective,10,10,1,3,0.05,0.95,0.8718703356811497,4,23.0,1,23.0,1,23.0,1,23.0,1
4049,max_effective,10,10,1,3,0.05,0.95,0.748627092166464,5,21.0,1,21.0,1,21.0,1,21.0,1
4050,max_effective,10,10,1,3,0.05,0.95,0.8954732675372985,12,25.0,0,27.0,1,27.0,1,27.0,1
4051,max_effective,10,10,1,3,0.05,0.95,0.9084571009730948,16,30.0,1,30.0,1,30.0,1,30.0,1
4052,max_effective,10,10,1,3,0.05,0.95,0.8539734469058553,4,17.0,1,17.0,1,17.0,1,17.0,1
4053,max_effective,10,10,1,3,0.05,0.95,0.940470549915652,9,25.0,1,25.0,1,25.0,1,23.0,0
4054,max_effective,10,10,1,3,0.05,0.95,0.883231334563586,7,29.0,1,29.0,1,29.0,1,28.0,0
4055,max_effective,10,10,1,3,0.05,0.95,0.897798756362313,32,26.0,0,27.0,0,29.0,1,29.0,1
4056,max_effective,10,10,1,3,0.05,0.95,0.7283113352546536,5,20.0,1,20.0,1,20.0,1,20.0,1
4057,max_effective,10,10,1,3,0.05,0.95,0.5760511052403425,2,13.0,1,13.0,1,13.0,1,13.0,1
4058,max_effective,10,10,1,3,0.05,0.95,0.8269980590048666,5,24.0,1,24.0,1,23.0,0,23.0,0
4059,max_effective,10,10,1,3,0.05,0.95,0.902942522658613,11,27.0,0,27.0,0,30.0,1,29.0,0
4060,max_effective,10,10,1,3,0.05,0.95,0.93712571675607,26,30.0,1,30.0,1,30.0,1,30.0,1
4061,max_effective,10,10,1,3,0.05,0.95,0.8825171689964485,7,25.0,1,24.0,0,23.0,0,25.0,1
4062,max_effective,10,10,1,3,0.05,0.95,0.9326033719807588,3,15.0,1,15.0,1,15.0,1,15.0,1
4063,max_effective,10,10,1,3,0.05,0.95,0.9130456165621936,16,24.0,0,27.0,0,30.0,1,29.0,0
4064,max_effective,10,10,1,3,0.05,0.95,0.9433372386388328,9,29.0,1,29.0,1,28.0,0,27.0,0
4065,max_effective,10,10,1,3,0.05,0.95,0.7777009084702993,6,20.0,1,20.0,1,20.0,1,20.0,1
4066,max_effective,10,10,1,3,0.05,0.95,0.7994552617801545,8,27.0,1,27.0,1,27.0,1,26.0,0
4067,max_effective,10,10,1,3,0.05,0.95,0.9401563892519889,11,27.0,0,30.0,1,29.0,0,28.0,0
4068,max_effective,10,10,1,3,0.05,0.95,0.9403636387490212,40,26.0,0,27.0,0,29.0,1,28.0,0
4069,max_effective,10,10,1,3,0.05,0.95,0.8695014871754881,6,27.0,1,27.0,1,26.0,0,26.0,0
4070,max_effective,10,10,1,3,0.05,0.95,0.8637255446337713,7,24.0,1,24.0,1,24.0,1,24.0,1
4071,max_effective,10,10,1,3,0.05,0.95,0.934631640734264,16,27.0,0,27.0,0,30.0,1,30.0,1
4072,max_effective,10,10,1,3,0.05,0.95,0.8215855502739023,15,25.0,0,25.0,0,26.0,1,26.0,1
4073,max_effective,10,10,1,3,0.05,0.95,0.8342660553400953,3,19.0,1,19.0,1,19.0,1,19.0,1
4074,max_effective,10,10,1,3,0.05,0.95,0.8895263306865001,7,24.0,1,24.0,1,24.0,1,24.0,1
4075,max_effective,10,10,1,3,0.05,0.95,0.8542949815881782,13,29.0,1,29.0,1,29.0,1,29.0,1
4076,max_effective,10,10,1,3,0.05,0.95,0.9001899117986574,22,30.0,1,30.0,1,30.0,1,30.0,1
4077,max_effective,10,10,1,3,0.05,0.95,0.911104199094674,28,29.0,0,29.0,0,30.0,1,30.0,1
4078,max_effective,10,10,1,3,0.05,0.95,0.9293135488761788,49,29.0,1,29.0,1,29.0,1,29.0,1
4079,max_effective,10,10,1,3,0.05,0.95,0.8885701307781059,7,23.0,1,23.0,1,23.0,1,23.0,1
4080,max_effective,10,10,1,3,0.05,0.95,0.8593490890635128,5,15.0,1,15.0,1,15.0,1,15.0,1
4081,max_effective,10,10,1,3,0.05,0.95,0.8885800953856345,4,21.0,1,21.0,1,21.0,1,21.0,1
4082,max_effective,10,10,1,3,0.05,0.95,0.8443198281545534,6,23.0,1,23.0,1,23.0,1,23.0,1
4083,max_effective,10,10,1,3,0.05,0.95,0.8686633106460235,4,15.0,1,15.0,1,15.0,1,15.0,1
4084,max_effective,10,10,1,3,0.05,0.95,0.901065744822689,11,28.0,0,28.0,0,30.0,1,30.0,1
4085,max_effective,10,10,1,3,0.05,0.95,0.8166073362300772,15,25.0,0,25.0,0,27.0,0,28.0,1
4086,max_effective,10,10,1,3,0.05,0.95,0.8993507247381259,24,26.0,0,26.0,0,28.0,0,29.0,1
4087,max_effective,10,10,1,3,0.05,0.95,0.9358539743000018,6,15.0,1,15.0,1,15.0,1,15.0,1
4088,max_effective,10,10,1,3,0.05,0.95,0.8729037525660999,8,21.0,1,21.0,1,21.0,1,21.0,1
4089,max_effective,10,10,1,3,0.05,0.95,0.7868455332870581,11,28.0,1,28.0,1,28.0,1,28.0,1
4090,max_effective,10,10,1,3,0.05,0.95,0.7979603723961634,15,29.0,0,29.0,0,29.0,0,30.0,1
4091,max_effective,10,10,1,3,0.05,0.95,0.8843685280372025,20,23.0,0,29.0,0,30.0,1,29.0,0
4092,max_effective,10,10,1,3,0.05,0.95,0.9361050458914456,7,29.0,1,29.0,1,27.0,0,26.0,0
4093,max_effective,10,10,1,3,0.05,0.95,0.8876194131048091,7,29.0,0,30.0,1,30.0,1,29.0,0
4094,max_effective,10,10,1,3,0.05,0.95,0.8246813471680147,5,21.0,1,21.0,1,21.0,1,21.0,1
4095,max_effective,10,10,1,3,0.05,0.95,0.8115141799953441,9,18.0,1,18.0,1,18.0,1,18.0,1
4096,max_effective,10,10,1,3,0.05,0.95,0.9399293143497915,40,29.0,0,29.0,0,30.0,1,30.0,1
4097,max_effective,10,10,1,3,0.05,0.95,0.811945874176389,6,26.0,0,26.0,0,27.0,1,27.0,1
4098,max_effective,10,10,1,3,0.05,0.95,0.6809631331659615,4,16.0,1,16.0,1,16.0,1,16.0,1
4099,max_effective,10,10,1,3,0.05,0.95,0.8646902293265583,9,28.0,1,28.0,1,28.0,1,27.0,0
4100,max_effective,10,10,1,3,0.05,0.95,0.739180851776206,4,18.0,1,18.0,1,18.0,1,18.0,1
4101,max_effective,10,10,1,3,0.05,0.95,0.8068984155703879,3,16.0,1,16.0,1,16.0,1,16.0,1
4102,max_effective,10,10,1,3,0.05,0.95,0.9462534240271212,12,28.0,0,29.0,0,30.0,1,29.0,0
4103,max_effective,10,10,1,3,0.05,0.95,0.9072329448808842,9,26.0,1,25.0,0,26.0,1,26.0,1
4104,max_effective,10,10,1,3,0.05,0.95,0.9280134155625014,19,26.0,0,29.0,1,29.0,1,29.0,1
4105,max_effective,10,10,1,3,0.05,0.95,0.943200412541937,18,28.0,0,29.0,0,28.0,0,30.0,1
4106,max_effective,10,10,1,3,0.05,0.95,0.9138875488455092,15,28.0,0,29.0,0,30.0,1,29.0,0
4107,max_effective,10,10,1,3,0.05,0.95,0.9066866432019328,9,30.0,1,30.0,1,28.0,0,29.0,0
4108,max_effective,10,10,1,3,0.05,0.95,0.816599111541765,12,27.0,1,27.0,1,27.0,1,27.0,1
4109,max_effective,10,10,1,3,0.05,0.95,0.9072363956655144,6,27.0,1,27.0,1,26.0,0,27.0,1
4110,max_effective,10,10,1,3,0.05,0.95,0.8230160423200393,3,15.0,1,15.0,1,15.0,1,15.0,1
4111,max_effective,10,10,1,3,0.05,0.95,0.8756078957371308,6,19.0,1,19.0,1,19.0,1,19.0,1
4112,max_effective,10,10,1,3,0.05,0.95,0.879989757613386,16,26.0,0,28.0,0,29.0,0,30.0,1
4113,max_effective,10,10,1,3,0.05,0.95,0.91715231639454,7,27.0,1,27.0,1,26.0,0,27.0,1
4114,max_effective,10,10,1,3,0.05,0.95,0.8978156256429685,19,27.0,0,28.0,0,30.0,1,30.0,1
4115,max_effective,10,10,1,3,0.05,0.95,0.8264321257608639,3,16.0,1,16.0,1,16.0,1,16.0,1
4116,max_effective,10,10,1,3,0.05,0.95,0.9370781712986208,14,29.0,0,29.0,0,30.0,1,30.0,1
4117,max_effective,10,10,1,3,0.05,0.95,0.8112954614738754,12,22.0,1,22.0,1,22.0,1,22.0,1
4118,max_effective,10,10,1,3,0.05,0.95,0.8874796290237352,40,29.0,0,28.0,0,30.0,1,30.0,1
4119,max_effective,10,10,1,3,0.05,0.95,0.9054011271682876,17,29.0,1,29.0,1,29.0,1,29.0,1
4120,max_effective,10,10,1,3,0.05,0.95,0.932323250220496,20,27.0,0,27.0,0,28.0,1,28.0,1
4121,max_effective,10,10,1,3,0.05,0.95,0.8558969741454738,17,28.0,0,28.0,0,30.0,1,30.0,1
4122,max_effective,10,10,1,3,0.05,0.95,0.9176155966729028,34,29.0,0,29.0,0,29.0,0,30.0,1
4123,max_effective,10,10,1,3,0.05,0.95,0.7945537612971281,9,20.0,1,20.0,1,20.0,1,20.0,1
4124,max_effective,10,10,1,3,0.05,0.95,0.886436722788887,7,25.0,1,24.0,0,25.0,1,24.0,0
4125,max_effective,10,10,1,3,0.05,0.95,0.9471170521823454,31,28.0,0,29.0,0,30.0,1,28.0,0
4126,max_effective,10,10,1,3,0.05,0.95,0.9175942076647058,4,16.0,1,16.0,1,16.0,1,16.0,1
4127,max_effective,10,10,1,3,0.05,0.95,0.8797628318598019,9,21.0,1,21.0,1,21.0,1,21.0,1
4128,max_effective,10,10,1,3,0.05,0.95,0.9274796049475694,9,25.0,0,26.0,1,25.0,0,25.0,0
4129,max_effective,10,10,1,3,0.05,0.95,0.8768446416838767,10,29.0,0,29.0,0,29.0,0,30.0,1
4130,max_effective,10,10,1,3,0.05,0.95,0.6715856596489159,10,24.0,0,25.0,0,26.0,1,26.0,1
4131,max_effective,10,10,1,3,0.05,0.95,0.927391151097026,49,29.0,0,30.0,1,30.0,1,30.0,1
4132,max_effective,10,10,1,3,0.05,0.95,0.9374011882338644,7,18.0,1,18.0,1,18.0,1,18.0,1
4133,max_effective,10,10,1,3,0.05,0.95,0.9439269568466444,28,28.0,0,28.0,0,28.0,0,29.0,1
4134,max_effective,10,10,1,3,0.05,0.95,0.9321847422980792,17,27.0,0,28.0,0,30.0,1,30.0,1
4135,max_effective,10,10,1,3,0.05,0.95,0.9034756954309072,5,23.0,1,23.0,1,23.0,1,23.0,1
4136,max_effective,10,10,1,3,0.05,0.95,0.80326379992187,11,28.0,1,28.0,1,28.0,1,28.0,1
4137,max_effective,10,10,1,3,0.05,0.95,0.8888529910350912,6,23.0,1,23.0,1,23.0,1,23.0,1
4138,max_effective,10,10,1,3,0.05,0.95,0.8597986284266182,17,27.0,1,27.0,1,26.0,0,26.0,0
4139,max_effective,10,10,1,3,0.05,0.95,0.8024706974705805,8,27.0,0,27.0,0,27.0,0,29.0,1
4140,max_effective,10,10,1,3,0.05,0.95,0.9228237447384374,14,26.0,0,27.0,0,28.0,1,28.0,1
4141,max_effective,10,10,1,3,0.05,0.95,0.9405038213988232,38,26.0,0,26.0,0,27.0,0,29.0,1
4142,max_effective,10,10,1,3,0.05,0.95,0.937260416186011,51,23.0,0,24.0,0,27.0,0,30.0,1
4143,max_effective,10,10,1,3,0.05,0.95,0.890958499030118,20,25.0,0,28.0,0,27.0,0,29.0,1
4144,max_effective,10,10,1,3,0.05,0.95,0.9439363745735492,29,27.0,0,26.0,0,29.0,1,28.0,0
4145,max_effective,10,10,1,3,0.05,0.95,0.8351339301869927,8,29.0,0,29.0,0,27.0,0,30.0,1
4146,max_effective,10,10,1,3,0.05,0.95,0.8684148864422325,16,24.0,0,25.0,0,25.0,0,26.0,1
4147,max_effective,10,10,1,3,0.05,0.95,0.905767401354904,29,29.0,0,29.0,0,30.0,1,30.0,1
4148,max_effective,10,10,1,3,0.05,0.95,0.7946619774353011,5,17.0,1,17.0,1,17.0,1,17.0,1
4149,max_effective,10,10,1,3,0.05,0.95,0.9350775497152444,15,25.0,0,25.0,0,30.0,1,30.0,1
4150,max_effective,10,10,1,3,0.05,0.95,0.9479238751507204,43,27.0,0,27.0,0,30.0,1,30.0,1
4151,max_effective,10,10,1,3,0.05,0.95,0.8887041780231877,23,30.0,1,30.0,1,30.0,1,30.0,1
4152,max_effective,10,10,1,3,0.05,0.95,0.686584955319987,4,18.0,1,18.0,1,18.0,1,18.0,1
4153,max_effective,10,10,1,3,0.05,0.95,0.7884213622470021,6,26.0,1,26.0,1,26.0,1,26.0,1
4154,max_effective,10,10,1,3,0.05,0.95,0.916116673806562,12,27.0,0,27.0,0,28.0,0,29.0,1
4155,max_effective,10,10,1,3,0.05,0.95,0.9487359063292372,68,29.0,0,29.0,0,30.0,1,30.0,1
4156,max_effective,10,10,1,3,0.05,0.95,0.8609203030655159,29,28.0,0,28.0,0,29.0,1,29.0,1
4157,max_effective,10,10,1,3,0.05,0.95,0.8910337942296803,3,15.0,1,15.0,1,15.0,1,15.0,1
4158,max_effective,10,10,1,3,0.05,0.95,0.903238461706418,6,29.0,1,29.0,1,26.0,0,28.0,0
4159,max_effective,10,10,1,3,0.05,0.95,0.9485555898038248,15,28.0,0,28.0,0,28.0,0,30.0,1
4160,max_effective,10,10,1,3,0.05,0.95,0.8848902516647257,14,29.0,1,29.0,1,28.0,0,28.0,0
4161,max_effective,10,10,1,3,0.05,0.95,0.8818539305305148,7,24.0,0,25.0,1,25.0,1,25.0,1
4162,max_effective,10,10,1,3,0.05,0.95,0.79110535945892,10,27.0,0,27.0,0,27.0,0,29.0,1
4163,max_effective,10,10,1,3,0.05,0.95,0.7603962444093244,4,16.0,1,16.0,1,16.0,1,16.0,1
4164,max_effective,10,10,1,3,0.05,0.95,0.7569468550168131,3,13.0,1,13.0,1,13.0,1,13.0,1
4165,max_effective,10,10,1,3,0.05,0.95,0.8115291858467382,9,26.0,0,27.0,1,27.0,1,27.0,1
4166,max_effective,10,10,1,3,0.05,0.95,0.9396705123705368,19,30.0,1,30.0,1,30.0,1,30.0,1
4167,max_effective,10,10,1,3,0.05,0.95,0.90928508374105,20,28.0,0,29.0,0,30.0,1,30.0,1
4168,max_effective,10,10,1,3,0.05,0.95,0.6062956203173999,4,15.0,1,15.0,1,15.0,1,15.0,1
4169,max_effective,10,10,1,3,0.05,0.95,0.7918926594606123,6,26.0,1,26.0,1,26.0,1,26.0,1
4170,max_effective,10,10,1,3,0.05,0.95,0.9263574989241632,26,27.0,0,27.0,0,29.0,1,28.0,0
4171,max_effective,10,10,1,3,0.05,0.95,0.82483202842487,7,21.0,1,21.0,1,21.0,1,21.0,1
4172,max_effective,10,10,1,3,0.05,0.95,0.8340659362258984,8,18.0,1,18.0,1,18.0,1,18.0,1
4173,max_effective,10,10,1,3,0.05,0.95,0.9485679467796472,17,28.0,0,28.0,0,30.0,1,28.0,0
4174,max_effective,10,10,1,3,0.05,0.95,0.8640726201736434,9,23.0,1,23.0,1,23.0,1,23.0,1
4175,max_effective,10,10,1,3,0.05,0.95,0.907880971184744,13,28.0,0,29.0,0,29.0,0,30.0,1
4176,max_effective,10,10,1,3,0.05,0.95,0.8555068484989141,5,20.0,1,20.0,1,20.0,1,20.0,1
4177,max_effective,10,10,1,3,0.05,0.95,0.8010381827657954,10,29.0,1,29.0,1,29.0,1,29.0,1
4178,max_effective,10,10,1,3,0.05,0.95,0.8639393400222005,11,28.0,0,29.0,1,29.0,1,29.0,1
4179,max_effective,10,10,1,3,0.05,0.95,0.5802486758567714,4,21.0,1,21.0,1,21.0,1,21.0,1
4180,max_effective,10,10,1,3,0.05,0.95,0.7442603063775765,7,25.0,1,25.0,1,25.0,1,25.0,1
4181,max_effective,10,10,1,3,0.05,0.95,0.9069663200523916,6,18.0,1,18.0,1,18.0,1,18.0,1
4182,max_effective,10,10,1,3,0.05,0.95,0.9380888155066166,6,23.0,1,23.0,1,23.0,1,23.0,1
4183,max_effective,10,10,1,3,0.05,0.95,0.8285472582030055,6,25.0,1,25.0,1,25.0,1,25.0,1
4184,max_effective,10,10,1,3,0.05,0.95,0.8869506326053602,9,23.0,1,23.0,1,23.0,1,22.0,0
4185,max_effective,10,10,1,3,0.05,0.95,0.9335157000146508,81,26.0,0,26.0,0,29.0,1,29.0,1
4186,max_effective,10,10,1,3,0.05,0.95,0.794621534503899,3,15.0,1,15.0,1,15.0,1,15.0,1
4187,max_effective,10,10,1,3,0.05,0.95,0.4028729711680933,3,14.0,1,14.0,1,14.0,1,14.0,1
4188,max_effective,10,10,1,3,0.05,0.95,0.9315005388094412,29,26.0,0,26.0,0,29.0,1,29.0,1
4189,max_effective,10,10,1,3,0.05,0.95,0.9317728324775572,8,28.0,1,28.0,1,26.0,0,25.0,0
4190,max_effective,10,10,1,3,0.05,0.95,0.9026429314399872,11,25.0,0,27.0,0,28.0,1,28.0,1
4191,max_effective,10,10,1,3,0.05,0.95,0.8987187713313515,17,28.0,0,28.0,0,28.0,0,30.0,1
4192,max_effective,10,10,1,3,0.05,0.95,0.8707948583539608,12,28.0,1,28.0,1,28.0,1,27.0,0
4193,max_effective,10,10,1,3,0.05,0.95,0.9403192910985444,15,26.0,0,27.0,1,27.0,1,26.0,0
4194,max_effective,10,10,1,3,0.05,0.95,0.7434172634181748,3,14.0,1,14.0,1,14.0,1,14.0,1
4195,max_effective,10,10,1,3,0.05,0.95,0.8860983914887952,12,27.0,1,27.0,1,25.0,0,26.0,0
4196,max_effective,10,10,1,3,0.05,0.95,0.8888963032428627,14,29.0,0,29.0,0,30.0,1,30.0,1
4197,max_effective,10,10,1,3,0.05,0.95,0.9007091184482479,11,28.0,0,29.0,0,29.0,0,30.0,1
4198,max_effective,10,10,1,3,0.05,0.95,0.9221830385181252,8,18.0,1,18.0,1,18.0,1,18.0,1
4199,max_effective,10,10,1,3,0.05,0.95,0.9438747902619744,109,25.0,0,26.0,0,30.0,1,30.0,1
4200,max_effective,10,10,1,3,0.05,0.95,0.8117574111161497,6,21.0,1,21.0,1,21.0,1,21.0,1
4201,max_effective,10,10,1,3,0.05,0.95,0.9269494658317842,7,23.0,1,23.0,1,23.0,1,23.0,1
4202,max_effective,10,10,1,3,0.05,0.95,0.7378081625710399,7,23.0,1,23.0,1,23.0,1,23.0,1
4203,max_effective,10,10,1,3,0.05,0.95,0.7040059081247103,10,27.0,1,27.0,1,27.0,1,26.0,0
4204,max_effective,10,10,1,3,0.05,0.95,0.9316914905188916,10,24.0,1,24.0,1,24.0,1,24.0,1
4205,max_effective,10,10,1,3,0.05,0.95,0.8260858211500832,14,26.0,0,26.0,0,27.0,1,27.0,1
4206,max_effective,10,10,1,3,0.05,0.95,0.9306865462333088,12,29.0,1,29.0,1,29.0,1,28.0,0
4207,max_effective,10,10,1,3,0.05,0.95,0.6910742198606464,2,12.0,1,12.0,1,12.0,1,12.0,1
4208,max_effective,10,10,1,3,0.05,0.95,0.8187252382671799,9,29.0,1,29.0,1,28.0,0,29.0,1
4209,max_effective,10,10,1,3,0.05,0.95,0.9174508905705367,5,18.0,1,18.0,1,18.0,1,18.0,1
4210,max_effective,10,10,1,3,0.05,0.95,0.8565272937859024,12,26.0,0,28.0,1,28.0,1,28.0,1
4211,max_effective,10,10,1,3,0.05,0.95,0.8974753423463258,16,28.0,0,29.0,0,30.0,1,30.0,1
4212,max_effective,10,10,1,3,0.05,0.95,0.8930256258161344,4,13.0,1,13.0,1,13.0,1,13.0,1
4213,max_effective,10,10,1,3,0.05,0.95,0.8436273349443145,9,25.0,0,25.0,0,26.0,1,26.0,1
4214,max_effective,10,10,1,3,0.05,0.95,0.9053744048821272,18,28.0,0,28.0,0,30.0,1,28.0,0
4215,max_effective,10,10,1,3,0.05,0.95,0.8687926978759828,5,20.0,1,20.0,1,20.0,1,20.0,1
4216,max_effective,10,10,1,3,0.05,0.95,0.8946406575429996,6,27.0,1,27.0,1,27.0,1,26.0,0
4217,max_effective,10,10,1,3,0.05,0.95,0.9211426203335245,12,29.0,1,29.0,1,27.0,0,24.0,0
4218,max_effective,10,10,1,3,0.05,0.95,0.8914815775237483,8,27.0,1,27.0,1,27.0,1,26.0,0
4219,max_effective,10,10,1,3,0.05,0.95,0.9336664298021728,20,26.0,0,28.0,0,30.0,1,30.0,1
4220,max_effective,10,10,1,3,0.05,0.95,0.8790914165776008,8,26.0,0,26.0,0,29.0,1,29.0,1
4221,max_effective,10,10,1,3,0.05,0.95,0.9385373894380769,3,19.0,1,19.0,1,19.0,1,19.0,1
4222,max_effective,10,10,1,3,0.05,0.95,0.8796303661490761,6,24.0,1,24.0,1,24.0,1,24.0,1
4223,max_effective,10,10,1,3,0.05,0.95,0.9163557958850402,6,26.0,1,26.0,1,24.0,0,24.0,0
4224,max_effective,10,10,1,3,0.05,0.95,0.9166876652444024,22,27.0,0,28.0,0,29.0,1,27.0,0
4225,max_effective,10,10,1,3,0.05,0.95,0.9453487271399336,43,24.0,0,25.0,0,28.0,0,30.0,1
4226,max_effective,10,10,1,3,0.05,0.95,0.8390858667697053,11,29.0,0,29.0,0,30.0,1,30.0,1
4227,max_effective,10,10,1,3,0.05,0.95,0.7526800600995408,2,14.0,1,14.0,1,14.0,1,14.0,1
4228,max_effective,10,10,1,3,0.05,0.95,0.8684174357014369,8,26.0,1,26.0,1,25.0,0,26.0,1
4229,max_effective,10,10,1,3,0.05,0.95,0.9101426434824432,13,24.0,1,24.0,1,24.0,1,23.0,0
4230,max_effective,10,10,1,3,0.05,0.95,0.948151034641636,32,29.0,0,29.0,0,29.0,0,30.0,1
4231,max_effective,10,10,1,3,0.05,0.95,0.8387529392447779,14,29.0,0,29.0,0,30.0,1,30.0,1
4232,max_effective,10,10,1,3,0.05,0.95,0.8372511996634479,5,22.0,1,22.0,1,22.0,1,22.0,1
4233,max_effective,10,10,1,3,0.05,0.95,0.7419523989807008,6,16.0,1,16.0,1,16.0,1,16.0,1
4234,max_effective,10,10,1,3,0.05,0.95,0.9187189655018884,13,27.0,0,27.0,0,28.0,0,29.0,1
4235,max_effective,10,10,1,3,0.05,0.95,0.8393140901265912,5,19.0,1,19.0,1,19.0,1,19.0,1
4236,max_effective,10,10,1,3,0.05,0.95,0.8236935094792567,7,19.0,1,19.0,1,19.0,1,19.0,1
4237,max_effective,10,10,1,3,0.05,0.95,0.9078957088826378,27,25.0,0,27.0,0,30.0,1,30.0,1
4238,max_effective,10,10,1,3,0.05,0.95,0.909912798210984,27,30.0,1,30.0,1,30.0,1,30.0,1
4239,max_effective,10,10,1,3,0.05,0.95,0.7454967195036315,10,27.0,1,27.0,1,27.0,1,27.0,1
4240,max_effective,10,10,1,3,0.05,0.95,0.8883954682382377,9,24.0,1,24.0,1,24.0,1,24.0,1
4241,max_effective,10,10,1,3,0.05,0.95,0.8676025967380875,8,19.0,1,19.0,1,19.0,1,19.0,1
4242,max_effective,10,10,1,3,0.05,0.95,0.9331216285217904,13,30.0,1,30.0,1,30.0,1,30.0,1
4243,max_effective,10,10,1,3,0.05,0.95,0.7691050099870997,13,28.0,0,28.0,0,28.0,0,29.0,1
4244,max_effective,10,10,1,3,0.05,0.95,0.8847507053219331,18,27.0,0,28.0,1,27.0,0,26.0,0
4245,max_effective,10,10,1,3,0.05,0.95,0.9465938887517328,18,28.0,0,29.0,0,30.0,1,29.0,0
4246,max_effective,10,10,1,3,0.05,0.95,0.9288097305086532,20,27.0,0,27.0,0,30.0,1,30.0,1
4247,max_effective,10,10,1,3,0.05,0.95,0.6523195308114804,5,23.0,1,23.0,1,23.0,1,23.0,1
4248,max_effective,10,10,1,3,0.05,0.95,0.8323859869594517,8,26.0,1,26.0,1,26.0,1,26.0,1
4249,max_effective,10,10,1,3,0.05,0.95,0.9419144938931872,26,26.0,0,27.0,0,30.0,1,30.0,1
4250,max_effective,10,10,1,3,0.05,0.95,0.8708437487126827,8,26.0,1,26.0,1,25.0,0,25.0,0
4251,max_effective,10,10,1,3,0.05,0.95,0.9389610845928736,5,19.0,1,19.0,1,19.0,1,19.0,1
4252,max_effective,10,10,1,3,0.05,0.95,0.9052697396613002,32,30.0,1,30.0,1,30.0,1,30.0,1
4253,max_effective,10,10,1,3,0.05,0.95,0.7280977166508202,6,17.0,1,17.0,1,17.0,1,17.0,1
4254,max_effective,10,10,1,3,0.05,0.95,0.9369073750011196,34,29.0,0,29.0,0,30.0,1,29.0,0
4255,max_effective,10,10,1,3,0.05,0.95,0.94168654628531,14,27.0,0,27.0,0,30.0,1,30.0,1
4256,max_effective,10,10,1,3,0.05,0.95,0.9335004616626396,7,22.0,1,22.0,1,22.0,1,22.0,1
4257,max_effective,10,10,1,3,0.05,0.95,0.8817923884140579,3,14.0,1,14.0,1,14.0,1,14.0,1
4258,max_effective,10,10,1,3,0.05,0.95,0.8958300874380994,27,30.0,1,30.0,1,30.0,1,30.0,1
4259,max_effective,10,10,1,3,0.05,0.95,0.9473786952354616,10,25.0,1,25.0,1,24.0,0,24.0,0
4260,max_effective,10,10,1,3,0.05,0.95,0.9005134855862802,8,19.0,1,19.0,1,19.0,1,19.0,1
4261,max_effective,10,10,1,3,0.05,0.95,0.9394772842234036,12,27.0,1,27.0,1,27.0,1,27.0,1
4262,max_effective,10,10,1,3,0.05,0.95,0.9358464432085948,7,20.0,1,20.0,1,20.0,1,20.0,1
4263,max_effective,10,10,1,3,0.05,0.95,0.9065281028534428,9,27.0,1,27.0,1,26.0,0,27.0,1
4264,max_effective,10,10,1,3,0.05,0.95,0.8498234771358092,11,25.0,0,25.0,0,26.0,1,25.0,0
4265,max_effective,10,10,1,3,0.05,0.95,0.9327398028526144,6,23.0,1,23.0,1,23.0,1,23.0,1
4266,max_effective,10,10,1,3,0.05,0.95,0.8069946322602384,7,20.0,1,20.0,1,20.0,1,20.0,1
4267,max_effective,10,10,1,3,0.05,0.95,0.8152073897475958,6,23.0,1,23.0,1,23.0,1,23.0,1
4268,max_effective,10,10,1,3,0.05,0.95,0.8899407074680171,6,20.0,1,20.0,1,20.0,1,20.0,1
4269,max_effective,10,10,1,3,0.05,0.95,0.9499808094128092,39,26.0,0,26.0,0,29.0,1,29.0,1
4270,max_effective,10,10,1,3,0.05,0.95,0.8170787566988771,5,20.0,1,20.0,1,20.0,1,20.0,1
4271,max_effective,10,10,1,3,0.05,0.95,0.886421813259816,17,30.0,1,30.0,1,29.0,0,28.0,0
4272,max_effective,10,10,1,3,0.05,0.95,0.9334826197831392,7,23.0,1,23.0,1,23.0,1,22.0,0
4273,max_effective,10,10,1,3,0.05,0.95,0.8811673784904688,12,29.0,1,29.0,1,29.0,1,28.0,0
4274,max_effective,10,10,1,3,0.05,0.95,0.9341123779464028,20,26.0,0,27.0,0,29.0,0,30.0,1
4275,max_effective,10,10,1,3,0.05,0.95,0.8492424313771115,4,21.0,1,21.0,1,21.0,1,21.0,1
4276,max_effective,10,10,1,3,0.05,0.95,0.929103604442838,4,20.0,1,20.0,1,20.0,1,20.0,1
4277,max_effective,10,10,1,3,0.05,0.95,0.8887956705283531,18,26.0,0,27.0,0,28.0,1,28.0,1
4278,max_effective,10,10,1,3,0.05,0.95,0.938010699879368,31,27.0,0,27.0,0,29.0,1,29.0,1
4279,max_effective,10,10,1,3,0.05,0.95,0.8663120729763915,8,23.0,1,23.0,1,23.0,1,23.0,1
4280,max_effective,10,10,1,3,0.05,0.95,0.942043109138467,9,29.0,1,29.0,1,29.0,1,28.0,0
4281,max_effective,10,10,1,3,0.05,0.95,0.948091506202086,11,30.0,1,30.0,1,30.0,1,30.0,1
4282,max_effective,10,10,1,3,0.05,0.95,0.860688035731853,8,26.0,0,26.0,0,27.0,1,27.0,1
4283,max_effective,10,10,1,3,0.05,0.95,0.9425665691835794,9,29.0,0,29.0,0,27.0,0,30.0,1
4284,max_effective,10,10,1,3,0.05,0.95,0.9258313731878396,8,22.0,1,22.0,1,22.0,1,22.0,1
4285,max_effective,10,10,1,3,0.05,0.95,0.7556420184028418,6,24.0,0,24.0,0,24.0,0,25.0,1
4286,max_effective,10,10,1,3,0.05,0.95,0.8810290327255247,9,22.0,1,22.0,1,22.0,1,22.0,1
4287,max_effective,10,10,1,3,0.05,0.95,0.746208213844108,4,19.0,1,19.0,1,19.0,1,19.0,1
4288,max_effective,10,10,1,3,0.05,0.95,0.8995641007985571,33,29.0,0,29.0,0,30.0,1,29.0,0
4289,max_effective,10,10,1,3,0.05,0.95,0.8607180316701668,7,29.0,1,29.0,1,29.0,1,29.0,1
4290,max_effective,10,10,1,3,0.05,0.95,0.9361013551855472,6,19.0,1,19.0,1,19.0,1,19.0,1
4291,max_effective,10,10,1,3,0.05,0.95,0.9363617153590896,17,24.0,0,26.0,0,28.0,0,29.0,1
4292,max_effective,10,10,1,3,0.05,0.95,0.8902170762174912,8,28.0,0,28.0,0,28.0,0,30.0,1
4293,max_effective,10,10,1,3,0.05,0.95,0.8720222034664697,16,29.0,0,29.0,0,30.0,1,30.0,1
4294,max_effective,10,10,1,3,0.05,0.95,0.926956102483344,6,23.0,1,23.0,1,23.0,1,22.0,0
4295,max_effective,10,10,1,3,0.05,0.95,0.8753243461927784,12,27.0,0,27.0,0,27.0,0,29.0,1
4296,max_effective,10,10,1,3,0.05,0.95,0.9453958785227214,12,23.0,1,23.0,1,23.0,1,23.0,1
4297,max_effective,10,10,1,3,0.05,0.95,0.8875950380654307,9,30.0,1,30.0,1,30.0,1,30.0,1
4298,max_effective,10,10,1,3,0.05,0.95,0.8632530900939187,2,11.0,1,11.0,1,11.0,1,11.0,1
4299,max_effective,10,10,1,3,0.05,0.95,0.8917841868599755,9,29.0,1,29.0,1,29.0,1,27.0,0
4300,max_effective,10,10,1,3,0.05,0.95,0.8337534331957493,20,28.0,1,28.0,1,28.0,1,28.0,1
4301,max_effective,10,10,1,3,0.05,0.95,0.8738343806322229,3,15.0,1,15.0,1,15.0,1,15.0,1
4302,max_effective,10,10,1,3,0.05,0.95,0.892891888957571,16,29.0,0,29.0,0,30.0,1,29.0,0
4303,max_effective,10,10,1,3,0.05,0.95,0.9331062303765664,32,30.0,1,30.0,1,30.0,1,30.0,1
4304,max_effective,10,10,1,3,0.05,0.95,0.8720775647046194,8,20.0,1,20.0,1,20.0,1,20.0,1
4305,max_effective,10,10,1,3,0.05,0.95,0.6153826029118147,4,20.0,1,20.0,1,20.0,1,20.0,1
4306,max_effective,10,10,1,3,0.05,0.95,0.9329200002197128,6,25.0,0,25.0,0,26.0,1,26.0,1
4307,max_effective,10,10,1,3,0.05,0.95,0.7772391996376256,10,24.0,1,24.0,1,24.0,1,24.0,1
4308,max_effective,10,10,1,3,0.05,0.95,0.7874023236616257,8,24.0,1,24.0,1,24.0,1,24.0,1
4309,max_effective,10,10,1,3,0.05,0.95,0.8626843230678246,9,21.0,1,21.0,1,21.0,1,21.0,1
4310,max_effective,10,10,1,3,0.05,0.95,0.6401956258493267,3,14.0,1,14.0,1,14.0,1,14.0,1
4311,max_effective,10,10,1,3,0.05,0.95,0.928471822150024,13,28.0,1,28.0,1,28.0,1,28.0,1
4312,max_effective,10,10,1,3,0.05,0.95,0.8572008323636792,4,20.0,1,20.0,1,20.0,1,20.0,1
4313,max_effective,10,10,1,3,0.05,0.95,0.8539753985983902,10,24.0,0,25.0,0,26.0,1,26.0,1
4314,max_effective,10,10,1,3,0.05,0.95,0.8865339548554764,7,17.0,1,17.0,1,17.0,1,17.0,1
4315,max_effective,10,10,1,3,0.05,0.95,0.7857990410329083,4,21.0,1,21.0,1,21.0,1,21.0,1
4316,max_effective,10,10,1,3,0.05,0.95,0.8928007636918498,15,28.0,1,28.0,1,28.0,1,28.0,1
4317,max_effective,10,10,1,3,0.05,0.95,0.9234460860061504,8,22.0,1,22.0,1,22.0,1,22.0,1
4318,max_effective,10,10,1,3,0.05,0.95,0.8827556516586972,10,28.0,0,29.0,1,29.0,1,29.0,1
4319,max_effective,10,10,1,3,0.05,0.95,0.948585590880222,9,29.0,1,29.0,1,28.0,0,27.0,0
4320,max_effective,10,10,1,3,0.05,0.95,0.9384015592442004,16,26.0,0,26.0,0,29.0,1,29.0,1
4321,max_effective,10,10,1,3,0.05,0.95,0.867573165277315,5,24.0,1,23.0,0,23.0,0,23.0,0
4322,max_effective,10,10,1,3,0.05,0.95,0.7871127088331351,4,17.0,1,17.0,1,17.0,1,17.0,1
4323,max_effective,10,10,1,3,0.05,0.95,0.8785617672450607,4,15.0,1,15.0,1,15.0,1,15.0,1
4324,max_effective,10,10,1,3,0.05,0.95,0.9238083529939172,37,28.0,0,28.0,0,29.0,1,26.0,0
4325,max_effective,10,10,1,3,0.05,0.95,0.8616383130424464,10,24.0,1,24.0,1,24.0,1,24.0,1
4326,max_effective,10,10,1,3,0.05,0.95,0.9091723941035756,6,22.0,1,22.0,1,21.0,0,22.0,1
4327,max_effective,10,10,1,3,0.05,0.95,0.9492772559884176,5,19.0,1,19.0,1,19.0,1,19.0,1
4328,max_effective,10,10,1,3,0.05,0.95,0.8089358930640934,20,29.0,0,29.0,0,30.0,1,30.0,1
4329,max_effective,10,10,1,3,0.05,0.95,0.9433862666512018,4,17.0,1,17.0,1,17.0,1,17.0,1
4330,max_effective,10,10,1,3,0.05,0.95,0.8284402909351689,5,18.0,1,18.0,1,18.0,1,18.0,1
4331,max_effective,10,10,1,3,0.05,0.95,0.8284609525550263,5,20.0,1,20.0,1,20.0,1,20.0,1
4332,max_effective,10,10,1,3,0.05,0.95,0.7896774183273414,3,15.0,1,15.0,1,15.0,1,15.0,1
4333,max_effective,10,10,1,3,0.05,0.95,0.9447601519239252,20,29.0,0,30.0,1,30.0,1,30.0,1
4334,max_effective,10,10,1,3,0.05,0.95,0.8523272943621857,12,23.0,1,23.0,1,23.0,1,23.0,1
4335,max_effective,10,10,1,3,0.05,0.95,0.8753351875329123,9,24.0,1,24.0,1,24.0,1,24.0,1
4336,max_effective,10,10,1,3,0.05,0.95,0.9037800642510604,8,27.0,0,27.0,0,27.0,0,29.0,1
4337,max_effective,10,10,1,3,0.05,0.95,0.8863459135782569,11,29.0,1,29.0,1,28.0,0,28.0,0
4338,max_effective,10,10,1,3,0.05,0.95,0.920039944739554,43,27.0,0,28.0,0,30.0,1,30.0,1
4339,max_effective,10,10,1,3,0.05,0.95,0.9114710384882448,21,28.0,0,28.0,0,28.0,0,30.0,1
4340,max_effective,10,10,1,3,0.05,0.95,0.8258199281495878,6,17.0,1,17.0,1,17.0,1,17.0,1
4341,max_effective,10,10,1,3,0.05,0.95,0.9085849477175126,11,23.0,0,25.0,0,26.0,1,26.0,1
4342,max_effective,10,10,1,3,0.05,0.95,0.859543487722591,17,26.0,0,27.0,0,30.0,1,30.0,1
4343,max_effective,10,10,1,3,0.05,0.95,0.6699197789434681,4,17.0,1,17.0,1,17.0,1,17.0,1
4344,max_effective,10,10,1,3,0.05,0.95,0.9153491511123912,16,28.0,0,28.0,0,30.0,1,30.0,1
4345,max_effective,10,10,1,3,0.05,0.95,0.8737062803303307,7,24.0,1,24.0,1,24.0,1,24.0,1
4346,max_effective,10,10,1,3,0.05,0.95,0.835729892080312,5,18.0,1,18.0,1,18.0,1,18.0,1
4347,max_effective,10,10,1,3,0.05,0.95,0.9390797860382816,5,21.0,1,21.0,1,21.0,1,21.0,1
4348,max_effective,10,10,1,3,0.05,0.95,0.8859261086751581,25,27.0,0,27.0,0,26.0,0,30.0,1
4349,max_effective,10,10,1,3,0.05,0.95,0.9364127999002364,38,28.0,0,28.0,0,30.0,1,30.0,1
4350,max_effective,10,10,1,3,0.05,0.95,0.8958992098297219,3,15.0,1,15.0,1,15.0,1,15.0,1
4351,max_effective,10,10,1,3,0.05,0.95,0.8437090442553501,6,17.0,1,17.0,1,17.0,1,17.0,1
4352,max_effective,10,10,1,3,0.05,0.95,0.8152940768891942,6,19.0,1,19.0,1,19.0,1,19.0,1
4353,max_effective,10,10,1,3,0.05,0.95,0.8843037089084606,4,20.0,1,20.0,1,20.0,1,20.0,1
4354,max_effective,10,10,1,3,0.05,0.95,0.9270911111640772,4,24.0,1,24.0,1,24.0,1,24.0,1
4355,max_effective,10,10,1,3,0.05,0.95,0.836665338414158,3,14.0,1,14.0,1,14.0,1,14.0,1
4356,max_effective,10,10,1,3,0.05,0.95,0.8369662360004336,17,27.0,0,28.0,0,29.0,0,30.0,1
4357,max_effective,10,10,1,3,0.05,0.95,0.9270623190459384,19,28.0,0,29.0,0,30.0,1,30.0,1
4358,max_effective,10,10,1,3,0.05,0.95,0.93409713312691,5,22.0,1,22.0,1,22.0,1,22.0,1
4359,max_effective,10,10,1,3,0.05,0.95,0.9453963527346452,13,26.0,0,27.0,0,27.0,0,29.0,1
4360,max_effective,10,10,1,3,0.05,0.95,0.9202601812776008,4,20.0,1,20.0,1,20.0,1,20.0,1
4361,max_effective,10,10,1,3,0.05,0.95,0.8113342392659385,10,26.0,0,26.0,0,26.0,0,28.0,1
4362,max_effective,10,10,1,3,0.05,0.95,0.936065249600866,30,28.0,0,29.0,0,30.0,1,30.0,1
4363,max_effective,10,10,1,3,0.05,0.95,0.7594482238960003,3,15.0,1,15.0,1,15.0,1,15.0,1
4364,max_effective,10,10,1,3,0.05,0.95,0.9471474597855226,15,25.0,0,27.0,0,30.0,1,29.0,0
4365,max_effective,10,10,1,3,0.05,0.95,0.8653251219755211,5,22.0,1,22.0,1,22.0,1,22.0,1
4366,max_effective,10,10,1,3,0.05,0.95,0.8347691860702525,6,23.0,1,23.0,1,23.0,1,23.0,1
4367,max_effective,10,10,1,3,0.05,0.95,0.9450092117053126,7,25.0,1,25.0,1,25.0,1,25.0,1
4368,max_effective,10,10,1,3,0.05,0.95,0.9289580540966073,12,28.0,1,28.0,1,26.0,0,28.0,1
4369,max_effective,10,10,1,3,0.05,0.95,0.8695991204764789,7,22.0,1,22.0,1,22.0,1,22.0,1
4370,max_effective,10,10,1,3,0.05,0.95,0.9315972568708456,14,29.0,0,30.0,1,30.0,1,29.0,0
4371,max_effective,10,10,1,3,0.05,0.95,0.9319733933159696,11,29.0,1,29.0,1,27.0,0,28.0,0
4372,max_effective,10,10,1,3,0.05,0.95,0.6921953350626026,6,19.0,1,19.0,1,19.0,1,19.0,1
4373,max_effective,10,10,1,3,0.05,0.95,0.8905256974472495,9,25.0,1,25.0,1,25.0,1,23.0,0
4374,max_effective,10,10,1,3,0.05,0.95,0.9378113443290332,13,30.0,1,30.0,1,29.0,0,30.0,1
4375,max_effective,10,10,1,3,0.05,0.95,0.7488618844176078,6,27.0,1,26.0,0,25.0,0,25.0,0
4376,max_effective,10,10,1,3,0.05,0.95,0.8500560399242365,10,24.0,1,24.0,1,24.0,1,24.0,1
4377,max_effective,10,10,1,3,0.05,0.95,0.8968193166757576,7,21.0,1,21.0,1,21.0,1,21.0,1
4378,max_effective,10,10,1,3,0.05,0.95,0.8275451746593706,5,20.0,1,20.0,1,20.0,1,20.0,1
4379,max_effective,10,10,1,3,0.05,0.95,0.8744757519366414,5,27.0,1,27.0,1,26.0,0,26.0,0
4380,max_effective,10,10,1,3,0.05,0.95,0.7823651069931379,8,22.0,1,22.0,1,22.0,1,22.0,1
4381,max_effective,10,10,1,3,0.05,0.95,0.6945763591159778,7,24.0,0,25.0,1,25.0,1,25.0,1
4382,max_effective,10,10,1,3,0.05,0.95,0.8557220039027287,12,26.0,0,26.0,0,27.0,0,28.0,1
4383,max_effective,10,10,1,3,0.05,0.95,0.7280928423041896,5,19.0,1,19.0,1,19.0,1,19.0,1
4384,max_effective,10,10,1,3,0.05,0.95,0.8517423645939355,7,21.0,1,21.0,1,21.0,1,21.0,1
4385,max_effective,10,10,1,3,0.05,0.95,0.8987195983865701,5,16.0,1,16.0,1,16.0,1,16.0,1
4386,max_effective,10,10,1,3,0.05,0.95,0.9134524258258464,8,20.0,1,20.0,1,20.0,1,20.0,1
4387,max_effective,10,10,1,3,0.05,0.95,0.944759919968205,39,29.0,0,30.0,1,30.0,1,30.0,1
4388,max_effective,10,10,1,3,0.05,0.95,0.9191387162626272,10,27.0,0,28.0,1,27.0,0,27.0,0
4389,max_effective,10,10,1,3,0.05,0.95,0.7909431123111709,5,19.0,1,19.0,1,19.0,1,19.0,1
4390,max_effective,10,10,1,3,0.05,0.95,0.9167581529286029,16,26.0,0,26.0,0,29.0,0,30.0,1
4391,max_effective,10,10,1,3,0.05,0.95,0.8038250217382494,14,28.0,0,29.0,1,29.0,1,28.0,0
4392,max_effective,10,10,1,3,0.05,0.95,0.7429282553612644,7,19.0,1,19.0,1,19.0,1,19.0,1
4393,max_effective,10,10,1,3,0.05,0.95,0.9483788432029862,16,24.0,0,28.0,1,28.0,1,26.0,0
4394,max_effective,10,10,1,3,0.05,0.95,0.8969389934460524,11,29.0,1,29.0,1,29.0,1,29.0,1
4395,max_effective,10,10,1,3,0.05,0.95,0.8138688474588888,5,18.0,1,18.0,1,18.0,1,18.0,1
4396,max_effective,10,10,1,3,0.05,0.95,0.8816223437612962,4,17.0,1,17.0,1,17.0,1,17.0,1
4397,max_effective,10,10,1,3,0.05,0.95,0.9259239330927788,29,30.0,1,30.0,1,30.0,1,29.0,0
4398,max_effective,10,10,1,3,0.05,0.95,0.9480266465135144,61,30.0,1,30.0,1,30.0,1,30.0,1
4399,max_effective,10,10,1,3,0.05,0.95,0.9085925078499028,12,28.0,0,29.0,1,29.0,1,28.0,0
4400,max_effective,10,10,1,3,0.05,0.95,0.8079577636668002,2,12.0,1,12.0,1,12.0,1,12.0,1
4401,max_effective,10,10,1,3,0.05,0.95,0.940679165268093,19,28.0,0,29.0,1,29.0,1,28.0,0
4402,max_effective,10,10,1,3,0.05,0.95,0.9215851659601728,6,23.0,1,23.0,1,22.0,0,23.0,1
4403,max_effective,10,10,1,3,0.05,0.95,0.6414055467652179,4,15.0,1,15.0,1,15.0,1,15.0,1
4404,max_effective,10,10,1,3,0.05,0.95,0.925742146894558,15,28.0,0,28.0,0,30.0,1,30.0,1
4405,max_effective,10,10,1,3,0.05,0.95,0.9196252692482976,9,28.0,0,28.0,0,29.0,1,29.0,1
4406,max_effective,10,10,1,3,0.05,0.95,0.8304903673262137,9,27.0,0,27.0,0,27.0,0,28.0,1
4407,max_effective,10,10,1,3,0.05,0.95,0.9477659426250152,22,26.0,0,27.0,0,30.0,1,30.0,1
4408,max_effective,10,10,1,3,0.05,0.95,0.8574383619600083,16,25.0,0,27.0,0,27.0,0,29.0,1
4409,max_effective,10,10,1,3,0.05,0.95,0.873691911443244,7,26.0,1,26.0,1,24.0,0,25.0,0
4410,max_effective,10,10,1,3,0.05,0.95,0.8109472193275681,7,26.0,0,26.0,0,26.0,0,27.0,1
4411,max_effective,10,10,1,3,0.05,0.95,0.8685377796864646,16,27.0,0,27.0,0,28.0,0,30.0,1
4412,max_effective,10,10,1,3,0.05,0.95,0.9456639804954976,41,29.0,0,29.0,0,30.0,1,30.0,1
4413,max_effective,10,10,1,3,0.05,0.95,0.8008295850899453,7,25.0,1,25.0,1,25.0,1,25.0,1
4414,max_effective,10,10,1,3,0.05,0.95,0.939746084055622,18,27.0,0,28.0,0,30.0,1,30.0,1
4415,max_effective,10,10,1,3,0.05,0.95,0.8939999614985583,10,25.0,1,25.0,1,25.0,1,25.0,1
4416,max_effective,10,10,1,3,0.05,0.95,0.9253042907429696,8,29.0,1,29.0,1,26.0,0,26.0,0
4417,max_effective,10,10,1,3,0.05,0.95,0.7860675216048593,3,16.0,1,16.0,1,16.0,1,16.0,1
4418,max_effective,10,10,1,3,0.05,0.95,0.941812466820106,9,30.0,1,30.0,1,30.0,1,30.0,1
4419,max_effective,10,10,1,3,0.05,0.95,0.8286723706468271,13,27.0,0,27.0,0,29.0,1,28.0,0
4420,max_effective,10,10,1,3,0.05,0.95,0.8432021150591454,11,29.0,0,29.0,0,29.0,0,30.0,1
4421,max_effective,10,10,1,3,0.05,0.95,0.925819696150514,8,20.0,1,20.0,1,20.0,1,20.0,1
4422,max_effective,10,10,1,3,0.05,0.95,0.8913920153344992,20,27.0,0,27.0,0,29.0,1,28.0,0
4423,max_effective,10,10,1,3,0.05,0.95,0.8997185431357613,6,22.0,1,22.0,1,22.0,1,22.0,1
4424,max_effective,10,10,1,3,0.05,0.95,0.9135750754120548,25,29.0,0,29.0,0,30.0,1,30.0,1
4425,max_effective,10,10,1,3,0.05,0.95,0.8649820729434081,12,26.0,1,26.0,1,26.0,1,26.0,1
4426,max_effective,10,10,1,3,0.05,0.95,0.9251653076178338,9,28.0,0,29.0,1,29.0,1,28.0,0
4427,max_effective,10,10,1,3,0.05,0.95,0.8306337177494035,12,26.0,0,29.0,1,29.0,1,28.0,0
4428,max_effective,10,10,1,3,0.05,0.95,0.9125377739133478,13,25.0,0,25.0,0,28.0,1,28.0,1
4429,max_effective,10,10,1,3,0.05,0.95,0.9201744172413904,28,28.0,0,30.0,1,30.0,1,30.0,1
4430,max_effective,10,10,1,3,0.05,0.95,0.923970180214888,8,28.0,0,28.0,0,27.0,0,29.0,1
4431,max_effective,10,10,1,3,0.05,0.95,0.8173747161198497,3,13.0,1,13.0,1,13.0,1,13.0,1
4432,max_effective,10,10,1,3,0.05,0.95,0.8958974188565404,12,27.0,0,27.0,0,29.0,1,29.0,1
4433,max_effective,10,10,1,3,0.05,0.95,0.818640597536603,9,25.0,0,25.0,0,26.0,1,26.0,1
4434,max_effective,10,10,1,3,0.05,0.95,0.876184630262288,14,26.0,1,26.0,1,25.0,0,26.0,1
4435,max_effective,10,10,1,3,0.05,0.95,0.9256190291338732,5,17.0,1,17.0,1,17.0,1,17.0,1
4436,max_effective,10,10,1,3,0.05,0.95,0.9393137753754952,34,29.0,1,29.0,1,29.0,1,28.0,0
4437,max_effective,10,10,1,3,0.05,0.95,0.9000974129796898,26,28.0,0,30.0,1,30.0,1,30.0,1
4438,max_effective,10,10,1,3,0.05,0.95,0.9498016964421732,4,17.0,1,17.0,1,17.0,1,17.0,1
4439,max_effective,10,10,1,3,0.05,0.95,0.9273903960171592,10,27.0,0,27.0,0,28.0,1,28.0,1
4440,max_effective,10,10,1,3,0.05,0.95,0.76789439981461,3,14.0,1,14.0,1,14.0,1,14.0,1
4441,max_effective,10,10,1,3,0.05,0.95,0.8854437825942523,3,15.0,1,15.0,1,15.0,1,15.0,1
4442,max_effective,10,10,1,3,0.05,0.95,0.879086414414918,8,27.0,0,28.0,1,26.0,0,27.0,0
4443,max_effective,10,10,1,3,0.05,0.95,0.9203797852404868,3,12.0,1,12.0,1,12.0,1,12.0,1
4444,max_effective,10,10,1,3,0.05,0.95,0.9225008174610588,3,17.0,1,17.0,1,17.0,1,17.0,1
4445,max_effective,10,10,1,3,0.05,0.95,0.9220756334793296,33,24.0,0,26.0,0,29.0,0,30.0,1
4446,max_effective,10,10,1,3,0.05,0.95,0.9123271312520188,21,28.0,0,28.0,0,28.0,0,29.0,1
4447,max_effective,10,10,1,3,0.05,0.95,0.9455484392346494,13,30.0,1,30.0,1,29.0,0,29.0,0
4448,max_effective,10,10,1,3,0.05,0.95,0.8985112545573638,30,27.0,0,28.0,0,30.0,1,30.0,1
4449,max_effective,10,10,1,3,0.05,0.95,0.8949244896008135,6,16.0,1,16.0,1,16.0,1,16.0,1
4450,max_effective,10,10,1,3,0.05,0.95,0.769427571063954,4,20.0,1,20.0,1,20.0,1,20.0,1
4451,max_effective,10,10,1,3,0.05,0.95,0.9322707812243084,16,28.0,0,28.0,0,30.0,1,30.0,1
4452,max_effective,10,10,1,3,0.05,0.95,0.9056373039247512,9,29.0,0,29.0,0,30.0,1,29.0,0
4453,max_effective,10,10,1,3,0.05,0.95,0.7109058892239961,3,13.0,1,13.0,1,13.0,1,13.0,1
4454,max_effective,10,10,1,3,0.05,0.95,0.9127620441122009,20,29.0,0,29.0,0,30.0,1,30.0,1
4455,max_effective,10,10,1,3,0.05,0.95,0.7794231392747428,27,27.0,0,28.0,1,28.0,1,25.0,0
4456,max_effective,10,10,1,3,0.05,0.95,0.6928466505544407,2,12.0,1,12.0,1,12.0,1,12.0,1
4457,max_effective,10,10,1,3,0.05,0.95,0.7629571654697758,7,21.0,1,21.0,1,21.0,1,21.0,1
4458,max_effective,10,10,1,3,0.05,0.95,0.8942643333978496,7,20.0,1,20.0,1,20.0,1,20.0,1
4459,max_effective,10,10,1,3,0.05,0.95,0.8891447815071533,30,28.0,0,28.0,0,29.0,0,30.0,1
4460,max_effective,10,10,1,3,0.05,0.95,0.749452531413634,6,21.0,1,21.0,1,21.0,1,21.0,1
4461,max_effective,10,10,1,3,0.05,0.95,0.920481651074724,13,27.0,0,28.0,0,30.0,1,29.0,0
4462,max_effective,10,10,1,3,0.05,0.95,0.6374715041647604,10,19.0,1,19.0,1,19.0,1,19.0,1
4463,max_effective,10,10,1,3,0.05,0.95,0.8678609519310555,9,23.0,1,23.0,1,23.0,1,23.0,1
4464,max_effective,10,10,1,3,0.05,0.95,0.9083564458816804,18,30.0,1,30.0,1,29.0,0,29.0,0
4465,max_effective,10,10,1,3,0.05,0.95,0.9141824954785503,20,27.0,0,27.0,0,27.0,0,29.0,1
4466,max_effective,10,10,1,3,0.05,0.95,0.8150612701050094,3,15.0,1,15.0,1,15.0,1,15.0,1
4467,max_effective,10,10,1,3,0.05,0.95,0.8878953011868358,8,27.0,1,27.0,1,27.0,1,27.0,1
4468,max_effective,10,10,1,3,0.05,0.95,0.815495348125631,12,25.0,1,25.0,1,25.0,1,25.0,1
4469,max_effective,10,10,1,3,0.05,0.95,0.9493787799677256,12,26.0,1,26.0,1,26.0,1,25.0,0
4470,max_effective,10,10,1,3,0.05,0.95,0.9113084781393148,5,21.0,1,21.0,1,21.0,1,21.0,1
4471,max_effective,10,10,1,3,0.05,0.95,0.94656070969859,32,28.0,0,29.0,0,30.0,1,30.0,1
4472,max_effective,10,10,1,3,0.05,0.95,0.9489152141712004,12,29.0,0,29.0,0,27.0,0,30.0,1
4473,max_effective,10,10,1,3,0.05,0.95,0.9295822730932736,7,22.0,1,22.0,1,22.0,1,22.0,1
4474,max_effective,10,10,1,3,0.05,0.95,0.8289326322675685,9,23.0,1,23.0,1,23.0,1,23.0,1
4475,max_effective,10,10,1,3,0.05,0.95,0.9092925503058796,21,25.0,0,25.0,0,27.0,0,28.0,1
4476,max_effective,10,10,1,3,0.05,0.95,0.931392013863187,14,29.0,0,30.0,1,28.0,0,30.0,1
4477,max_effective,10,10,1,3,0.05,0.95,0.7567008043152841,9,24.0,0,25.0,1,25.0,1,25.0,1
4478,max_effective,10,10,1,3,0.05,0.95,0.7788087034770499,5,18.0,1,18.0,1,18.0,1,18.0,1
4479,max_effective,10,10,1,3,0.05,0.95,0.8471876200889009,6,19.0,1,19.0,1,19.0,1,19.0,1
4480,max_effective,10,10,1,3,0.05,0.95,0.8858930483654612,13,25.0,0,25.0,0,26.0,0,27.0,1
4481,max_effective,10,10,1,3,0.05,0.95,0.90853196842337,14,27.0,0,27.0,0,27.0,0,28.0,1
4482,max_effective,10,10,1,3,0.05,0.95,0.7382010485411017,5,21.0,1,21.0,1,21.0,1,21.0,1
4483,max_effective,10,10,1,3,0.05,0.95,0.806509504867314,4,16.0,1,16.0,1,16.0,1,16.0,1
4484,max_effective,10,10,1,3,0.05,0.95,0.8460735614563967,8,24.0,1,24.0,1,24.0,1,24.0,1
4485,max_effective,10,10,1,3,0.05,0.95,0.9127742121406944,16,29.0,0,29.0,0,28.0,0,30.0,1
4486,max_effective,10,10,1,3,0.05,0.95,0.9236194507358004,12,29.0,0,29.0,0,29.0,0,30.0,1
4487,max_effective,10,10,1,3,0.05,0.95,0.8935102266686736,13,30.0,1,30.0,1,30.0,1,30.0,1
4488,max_effective,10,10,1,3,0.05,0.95,0.8858912446793347,34,23.0,0,24.0,0,27.0,0,28.0,1
4489,max_effective,10,10,1,3,0.05,0.95,0.8253572600868123,10,27.0,1,27.0,1,26.0,0,26.0,0
4490,max_effective,10,10,1,3,0.05,0.95,0.9432552631473348,22,29.0,0,29.0,0,29.0,0,30.0,1
4491,max_effective,10,10,1,3,0.05,0.95,0.935124575558788,23,29.0,0,29.0,0,30.0,1,29.0,0
4492,max_effective,10,10,1,3,0.05,0.95,0.9087527817158636,13,29.0,1,29.0,1,29.0,1,28.0,0
4493,max_effective,10,10,1,3,0.05,0.95,0.8866837015858837,10,22.0,1,22.0,1,22.0,1,22.0,1
4494,max_effective,10,10,1,3,0.05,0.95,0.6834308524258002,2,13.0,1,13.0,1,13.0,1,13.0,1
4495,max_effective,10,10,1,3,0.05,0.95,0.868978056612952,17,28.0,1,28.0,1,28.0,1,28.0,1
4496,max_effective,10,10,1,3,0.05,0.95,0.8780719246340194,7,27.0,1,27.0,1,25.0,0,23.0,0
4497,max_effective,10,10,1,3,0.05,0.95,0.9438816191509526,13,28.0,0,29.0,0,30.0,1,28.0,0
4498,max_effective,10,10,1,3,0.05,0.95,0.8688799435161756,11,26.0,0,27.0,0,28.0,1,28.0,1
4499,max_effective,10,10,1,3,0.05,0.95,0.8483930851878185,14,29.0,0,29.0,0,30.0,1,30.0,1
4500,max_effective,10,10,1,3,0.05,0.95,0.8084630872822669,8,20.0,1,20.0,1,20.0,1,20.0,1
4501,max_effective,10,10,1,3,0.05,0.95,0.9293448142959582,21,29.0,1,29.0,1,29.0,1,29.0,1
4502,max_effective,10,10,1,3,0.05,0.95,0.8660247769065669,7,28.0,0,29.0,0,30.0,1,29.0,0
4503,max_effective,10,10,1,3,0.05,0.95,0.73073003387441,3,17.0,1,17.0,1,17.0,1,17.0,1
4504,max_effective,10,10,1,3,0.05,0.95,0.9300884027702472,9,23.0,0,24.0,1,24.0,1,24.0,1
4505,max_effective,10,10,1,3,0.05,0.95,0.9405352646755216,33,28.0,0,28.0,0,29.0,0,30.0,1
4506,max_effective,10,10,1,3,0.05,0.95,0.8662454983411064,3,17.0,1,17.0,1,17.0,1,17.0,1
4507,max_effective,10,10,1,3,0.05,0.95,0.902522661012813,8,22.0,1,22.0,1,22.0,1,22.0,1
4508,max_effective,10,10,1,3,0.05,0.95,0.9102966208675428,30,29.0,1,29.0,1,28.0,0,27.0,0
4509,max_effective,10,10,1,3,0.05,0.95,0.6594390662816169,5,17.0,1,17.0,1,17.0,1,17.0,1
4510,max_effective,10,10,1,3,0.05,0.95,0.9221188803076096,7,23.0,1,23.0,1,23.0,1,23.0,1
4511,max_effective,10,10,1,3,0.05,0.95,0.9219179160849804,10,23.0,1,23.0,1,23.0,1,23.0,1
4512,max_effective,10,10,1,3,0.05,0.95,0.9215789911712018,6,27.0,1,27.0,1,26.0,0,25.0,0
4513,max_effective,10,10,1,3,0.05,0.95,0.9317435726520004,41,24.0,0,27.0,0,29.0,0,30.0,1
4514,max_effective,10,10,1,3,0.05,0.95,0.8558717884958121,8,18.0,1,18.0,1,18.0,1,18.0,1
4515,max_effective,10,10,1,3,0.05,0.95,0.945981922499477,8,24.0,1,24.0,1,24.0,1,24.0,1
4516,max_effective,10,10,1,3,0.05,0.95,0.9062042717303038,6,26.0,1,26.0,1,25.0,0,24.0,0
4517,max_effective,10,10,1,3,0.05,0.95,0.7851554104773584,19,27.0,1,27.0,1,27.0,1,27.0,1
4518,max_effective,10,10,1,3,0.05,0.95,0.8894084999033507,16,27.0,0,27.0,0,28.0,0,30.0,1
4519,max_effective,10,10,1,3,0.05,0.95,0.8006609917313783,11,25.0,1,25.0,1,25.0,1,25.0,1
4520,max_effective,10,10,1,3,0.05,0.95,0.917857624231108,21,30.0,1,30.0,1,30.0,1,30.0,1
4521,max_effective,10,10,1,3,0.05,0.95,0.922743362976518,13,28.0,0,30.0,1,26.0,0,25.0,0
4522,max_effective,10,10,1,3,0.05,0.95,0.932721940994863,23,25.0,0,26.0,0,28.0,1,28.0,1
4523,max_effective,10,10,1,3,0.05,0.95,0.8272983350884625,3,17.0,1,17.0,1,17.0,1,17.0,1
4524,max_effective,10,10,1,3,0.05,0.95,0.7901738232635562,10,26.0,0,27.0,0,27.0,0,28.0,1
4525,max_effective,10,10,1,3,0.05,0.95,0.8989378959393716,16,29.0,0,29.0,0,30.0,1,30.0,1
4526,max_effective,10,10,1,3,0.05,0.95,0.8651685746622283,24,27.0,1,27.0,1,27.0,1,27.0,1
4527,max_effective,10,10,1,3,0.05,0.95,0.8793641280789942,14,27.0,0,27.0,0,28.0,1,27.0,0
4528,max_effective,10,10,1,3,0.05,0.95,0.7703273390233389,7,26.0,1,26.0,1,26.0,1,25.0,0
4529,max_effective,10,10,1,3,0.05,0.95,0.7231371878961412,9,24.0,1,24.0,1,24.0,1,24.0,1
4530,max_effective,10,10,1,3,0.05,0.95,0.6999865307793608,6,18.0,1,18.0,1,18.0,1,18.0,1
4531,max_effective,10,10,1,3,0.05,0.95,0.8391548482300218,4,18.0,1,18.0,1,18.0,1,18.0,1
4532,max_effective,10,10,1,3,0.05,0.95,0.935879446033462,14,29.0,0,29.0,0,30.0,1,30.0,1
4533,max_effective,10,10,1,3,0.05,0.95,0.8456678226865135,14,28.0,1,27.0,0,28.0,1,28.0,1
4534,max_effective,10,10,1,3,0.05,0.95,0.8515076687819814,9,26.0,1,26.0,1,25.0,0,25.0,0
4535,max_effective,10,10,1,3,0.05,0.95,0.8937744420371039,5,18.0,1,18.0,1,18.0,1,18.0,1
4536,max_effective,10,10,1,3,0.05,0.95,0.8566336751176682,7,27.0,1,27.0,1,26.0,0,25.0,0
4537,max_effective,10,10,1,3,0.05,0.95,0.8676487367342781,9,25.0,1,25.0,1,25.0,1,25.0,1
4538,max_effective,10,10,1,3,0.05,0.95,0.87106270702938,10,25.0,0,26.0,1,26.0,1,26.0,1
4539,max_effective,10,10,1,3,0.05,0.95,0.942396400855665,9,24.0,1,24.0,1,23.0,0,23.0,0
4540,max_effective,10,10,1,3,0.05,0.95,0.9158469973641964,13,30.0,1,30.0,1,30.0,1,30.0,1
4541,max_effective,10,10,1,3,0.05,0.95,0.8937177068735968,13,24.0,0,24.0,0,28.0,1,28.0,1
4542,max_effective,10,10,1,3,0.05,0.95,0.8564121263195046,5,18.0,1,18.0,1,18.0,1,18.0,1
4543,max_effective,10,10,1,3,0.05,0.95,0.9323114285096308,14,25.0,1,25.0,1,25.0,1,25.0,1
4544,max_effective,10,10,1,3,0.05,0.95,0.9299232340859904,10,27.0,1,27.0,1,27.0,1,26.0,0
4545,max_effective,10,10,1,3,0.05,0.95,0.6051318185036434,3,16.0,1,16.0,1,16.0,1,16.0,1
4546,max_effective,10,10,1,3,0.05,0.95,0.9426256777596153,22,26.0,0,27.0,0,29.0,1,29.0,1
4547,max_effective,10,10,1,3,0.05,0.95,0.8531517909263518,13,28.0,0,28.0,0,28.0,0,29.0,1
4548,max_effective,10,10,1,3,0.05,0.95,0.839059703410651,5,24.0,1,24.0,1,24.0,1,23.0,0
4549,max_effective,10,10,1,3,0.05,0.95,0.9419026278764512,44,29.0,0,29.0,0,30.0,1,29.0,0
4550,max_effective,10,10,1,3,0.05,0.95,0.9433831283313144,9,26.0,0,27.0,1,25.0,0,24.0,0
4551,max_effective,10,10,1,3,0.05,0.95,0.7519242846450073,6,15.0,1,15.0,1,15.0,1,15.0,1
4552,max_effective,10,10,1,3,0.05,0.95,0.9074591613980312,3,16.0,1,16.0,1,16.0,1,16.0,1
4553,max_effective,10,10,1,3,0.05,0.95,0.7703926526698235,12,26.0,0,27.0,1,27.0,1,26.0,0
4554,max_effective,10,10,1,3,0.05,0.95,0.8794827029510344,16,27.0,0,27.0,0,29.0,0,30.0,1
4555,max_effective,10,10,1,3,0.05,0.95,0.7783195158276381,7,25.0,1,25.0,1,25.0,1,25.0,1
4556,max_effective,10,10,1,3,0.05,0.95,0.8575145798567139,5,21.0,1,21.0,1,21.0,1,21.0,1
4557,max_effective,10,10,1,3,0.05,0.95,0.8576022998700302,19,26.0,0,26.0,0,28.0,0,30.0,1
4558,max_effective,10,10,1,3,0.05,0.95,0.7758469638642999,4,16.0,1,16.0,1,16.0,1,16.0,1
4559,max_effective,10,10,1,3,0.05,0.95,0.9421729754702208,27,28.0,0,29.0,0,29.0,0,30.0,1
4560,max_effective,10,10,1,3,0.05,0.95,0.8954449273287788,35,30.0,1,30.0,1,28.0,0,30.0,1
4561,max_effective,10,10,1,3,0.05,0.95,0.9232150840795702,10,27.0,0,26.0,0,28.0,1,28.0,1
4562,max_effective,10,10,1,3,0.05,0.95,0.8456279467306503,7,26.0,0,26.0,0,27.0,1,27.0,1
4563,max_effective,10,10,1,3,0.05,0.95,0.8676881503594341,6,27.0,1,27.0,1,25.0,0,26.0,0
4564,max_effective,10,10,1,3,0.05,0.95,0.8573774337102483,10,23.0,1,23.0,1,23.0,1,23.0,1
4565,max_effective,10,10,1,3,0.05,0.95,0.7501657270967147,4,20.0,1,20.0,1,20.0,1,20.0,1
4566,max_effective,10,10,1,3,0.05,0.95,0.8201049627210059,5,22.0,1,22.0,1,22.0,1,22.0,1
4567,max_effective,10,10,1,3,0.05,0.95,0.7719506187965194,3,14.0,1,14.0,1,14.0,1,14.0,1
4568,max_effective,10,10,1,3,0.05,0.95,0.9150704825035209,9,25.0,0,24.0,0,28.0,1,28.0,1
4569,max_effective,10,10,1,3,0.05,0.95,0.8802530780311354,10,20.0,1,20.0,1,20.0,1,20.0,1
4570,max_effective,10,10,1,3,0.05,0.95,0.6782507464295717,5,17.0,1,17.0,1,17.0,1,17.0,1
4571,max_effective,10,10,1,3,0.05,0.95,0.8726537541846523,9,28.0,0,28.0,0,29.0,1,28.0,0
4572,max_effective,10,10,1,3,0.05,0.95,0.8052058584586593,12,25.0,0,25.0,0,27.0,0,28.0,1
4573,max_effective,10,10,1,3,0.05,0.95,0.7893203833501923,6,18.0,1,18.0,1,18.0,1,18.0,1
4574,max_effective,10,10,1,3,0.05,0.95,0.8833478506449506,20,29.0,0,29.0,0,30.0,1,30.0,1
4575,max_effective,10,10,1,3,0.05,0.95,0.9320004286038795,13,25.0,0,27.0,1,27.0,1,26.0,0
4576,max_effective,10,10,1,3,0.05,0.95,0.943724235595094,7,20.0,1,20.0,1,20.0,1,20.0,1
4577,max_effective,10,10,1,3,0.05,0.95,0.9385025707678556,14,26.0,0,26.0,0,26.0,0,27.0,1
4578,max_effective,10,10,1,3,0.05,0.95,0.8113217577751054,4,19.0,1,19.0,1,19.0,1,19.0,1
4579,max_effective,10,10,1,3,0.05,0.95,0.6107979489564492,7,19.0,1,19.0,1,19.0,1,19.0,1
4580,max_effective,10,10,1,3,0.05,0.95,0.9292961013334768,8,27.0,0,28.0,1,26.0,0,28.0,1
4581,max_effective,10,10,1,3,0.05,0.95,0.8953103298277849,9,30.0,1,30.0,1,28.0,0,28.0,0
4582,max_effective,10,10,1,3,0.05,0.95,0.8962253391710446,11,28.0,1,28.0,1,28.0,1,28.0,1
4583,max_effective,10,10,1,3,0.05,0.95,0.9407746113300384,16,29.0,0,30.0,1,30.0,1,28.0,0
4584,max_effective,10,10,1,3,0.05,0.95,0.8185995396640139,5,17.0,1,17.0,1,17.0,1,17.0,1
4585,max_effective,10,10,1,3,0.05,0.95,0.8288226454242544,6,27.0,1,27.0,1,27.0,1,27.0,1
4586,max_effective,10,10,1,3,0.05,0.95,0.9493371092914642,85,28.0,0,28.0,0,30.0,1,30.0,1
4587,max_effective,10,10,1,3,0.05,0.95,0.8684673884925251,6,24.0,1,24.0,1,24.0,1,23.0,0
4588,max_effective,10,10,1,3,0.05,0.95,0.8721513606439474,5,23.0,1,23.0,1,23.0,1,23.0,1
4589,max_effective,10,10,1,3,0.05,0.95,0.8295981612317307,6,24.0,1,24.0,1,23.0,0,24.0,1
4590,max_effective,10,10,1,3,0.05,0.95,0.7920746431970428,7,19.0,1,19.0,1,19.0,1,19.0,1
4591,max_effective,10,10,1,3,0.05,0.95,0.9317366574732536,24,29.0,0,29.0,0,30.0,1,30.0,1
4592,max_effective,10,10,1,3,0.05,0.95,0.7521081187729944,6,20.0,1,20.0,1,20.0,1,20.0,1
4593,max_effective,10,10,1,3,0.05,0.95,0.842973549861033,5,18.0,1,18.0,1,18.0,1,18.0,1
4594,max_effective,10,10,1,3,0.05,0.95,0.9271879182126294,13,28.0,0,28.0,0,29.0,1,29.0,1
4595,max_effective,10,10,1,3,0.05,0.95,0.7522608735747733,6,29.0,1,29.0,1,29.0,1,28.0,0
4596,max_effective,10,10,1,3,0.05,0.95,0.9179108363963892,10,25.0,0,27.0,1,26.0,0,26.0,0
4597,max_effective,10,10,1,3,0.05,0.95,0.8339087801752805,7,21.0,1,21.0,1,21.0,1,21.0,1
4598,max_effective,10,10,1,3,0.05,0.95,0.9049863792953604,16,28.0,0,29.0,0,29.0,0,30.0,1
4599,max_effective,10,10,1,3,0.05,0.95,0.9342455894907096,7,23.0,1,23.0,1,23.0,1,23.0,1
4600,max_effective,10,10,1,3,0.05,0.95,0.9300387831787734,4,23.0,1,23.0,1,23.0,1,22.0,0
4601,max_effective,10,10,1,3,0.05,0.95,0.872657726472768,9,25.0,0,25.0,0,27.0,1,27.0,1
4602,max_effective,10,10,1,3,0.05,0.95,0.919930999424329,5,23.0,1,23.0,1,23.0,1,23.0,1
4603,max_effective,10,10,1,3,0.05,0.95,0.7387371899030208,2,12.0,1,12.0,1,12.0,1,12.0,1
4604,max_effective,10,10,1,3,0.05,0.95,0.7849900761470725,12,25.0,1,25.0,1,25.0,1,25.0,1
4605,max_effective,10,10,1,3,0.05,0.95,0.718407581606131,8,28.0,1,28.0,1,28.0,1,28.0,1
4606,max_effective,10,10,1,3,0.05,0.95,0.8133315517004227,8,25.0,0,26.0,1,26.0,1,26.0,1
4607,max_effective,10,10,1,3,0.05,0.95,0.8178244438746662,5,19.0,1,19.0,1,19.0,1,19.0,1
4608,max_effective,10,10,1,3,0.05,0.95,0.893766968942814,8,28.0,1,28.0,1,27.0,0,27.0,0
4609,max_effective,10,10,1,3,0.05,0.95,0.9315380353489612,8,29.0,0,30.0,1,28.0,0,27.0,0
4610,max_effective,10,10,1,3,0.05,0.95,0.9363952935330446,6,28.0,1,28.0,1,28.0,1,28.0,1
4611,max_effective,10,10,1,3,0.05,0.95,0.7024233773989798,9,24.0,0,24.0,0,25.0,1,25.0,1
4612,max_effective,10,10,1,3,0.05,0.95,0.9307070292845792,20,30.0,1,30.0,1,30.0,1,30.0,1
4613,max_effective,10,10,1,3,0.05,0.95,0.9479265011990632,60,28.0,0,29.0,0,30.0,1,30.0,1
4614,max_effective,10,10,1,3,0.05,0.95,0.9492814319292464,12,27.0,0,28.0,0,27.0,0,30.0,1
4615,max_effective,10,10,1,3,0.05,0.95,0.8873832863333276,6,23.0,1,23.0,1,23.0,1,23.0,1
4616,max_effective,10,10,1,3,0.05,0.95,0.89673418347673,18,27.0,0,26.0,0,29.0,1,29.0,1
4617,max_effective,10,10,1,3,0.05,0.95,0.9421562629604,39,27.0,0,28.0,0,30.0,1,29.0,0
4618,max_effective,10,10,1,3,0.05,0.95,0.7702345859170877,3,12.0,1,12.0,1,12.0,1,12.0,1
4619,max_effective,10,10,1,3,0.05,0.95,0.8945132074913363,6,25.0,1,25.0,1,25.0,1,24.0,0
4620,max_effective,10,10,1,3,0.05,0.95,0.8922202945233243,9,25.0,0,25.0,0,27.0,0,28.0,1
4621,max_effective,10,10,1,3,0.05,0.95,0.9268800033750756,45,24.0,0,26.0,0,29.0,0,30.0,1
4622,max_effective,10,10,1,3,0.05,0.95,0.8980631616642994,17,28.0,0,28.0,0,27.0,0,30.0,1
4623,max_effective,10,10,1,3,0.05,0.95,0.678707680373625,4,20.0,1,20.0,1,20.0,1,20.0,1
4624,max_effective,10,10,1,3,0.05,0.95,0.8081234815603134,5,21.0,1,21.0,1,21.0,1,21.0,1
4625,max_effective,10,10,1,3,0.05,0.95,0.87085385408808,4,19.0,1,19.0,1,19.0,1,19.0,1
4626,max_effective,10,10,1,3,0.05,0.95,0.946910027479338,7,26.0,1,26.0,1,25.0,0,25.0,0
4627,max_effective,10,10,1,3,0.05,0.95,0.9212383802997128,7,25.0,1,25.0,1,25.0,1,25.0,1
4628,max_effective,10,10,1,3,0.05,0.95,0.9319954576786844,25,29.0,0,30.0,1,30.0,1,30.0,1
4629,max_effective,10,10,1,3,0.05,0.95,0.943146230874266,48,29.0,1,29.0,1,29.0,1,29.0,1
4630,max_effective,10,10,1,3,0.05,0.95,0.9201628283043376,6,30.0,1,30.0,1,27.0,0,28.0,0
4631,max_effective,10,10,1,3,0.05,0.95,0.9440248871664632,29,29.0,0,30.0,1,30.0,1,30.0,1
4632,max_effective,10,10,1,3,0.05,0.95,0.9293782364009988,20,28.0,0,29.0,0,30.0,1,30.0,1
4633,max_effective,10,10,1,3,0.05,0.95,0.8802370689033318,5,21.0,1,21.0,1,21.0,1,21.0,1
4634,max_effective,10,10,1,3,0.05,0.95,0.9375072479755108,15,26.0,0,26.0,0,29.0,1,29.0,1
4635,max_effective,10,10,1,3,0.05,0.95,0.5860292948306516,2,11.0,1,11.0,1,11.0,1,11.0,1
4636,max_effective,10,10,1,3,0.05,0.95,0.8659323840053235,20,27.0,0,27.0,0,29.0,1,27.0,0
4637,max_effective,10,10,1,3,0.05,0.95,0.85338185645723,5,19.0,1,19.0,1,19.0,1,19.0,1
4638,max_effective,10,10,1,3,0.05,0.95,0.8316538817339394,5,18.0,1,18.0,1,18.0,1,18.0,1
4639,max_effective,10,10,1,3,0.05,0.95,0.9216788904698688,7,24.0,1,23.0,0,24.0,1,24.0,1
4640,max_effective,10,10,1,3,0.05,0.95,0.8104960269580506,6,20.0,1,20.0,1,20.0,1,20.0,1
4641,max_effective,10,10,1,3,0.05,0.95,0.9080139112427218,8,24.0,1,24.0,1,24.0,1,24.0,1
4642,max_effective,10,10,1,3,0.05,0.95,0.7722957766348985,2,12.0,1,12.0,1,12.0,1,12.0,1
4643,max_effective,10,10,1,3,0.05,0.95,0.7238550822673532,13,24.0,0,25.0,0,24.0,0,26.0,1
4644,max_effective,10,10,1,3,0.05,0.95,0.901834521414244,8,28.0,1,28.0,1,27.0,0,27.0,0
4645,max_effective,10,10,1,3,0.05,0.95,0.856373299766475,11,25.0,0,28.0,1,26.0,0,26.0,0
4646,max_effective,10,10,1,3,0.05,0.95,0.944081123532446,33,29.0,0,30.0,1,29.0,0,30.0,1
4647,max_effective,10,10,1,3,0.05,0.95,0.9457207709931535,14,26.0,0,26.0,0,29.0,0,30.0,1
4648,max_effective,10,10,1,3,0.05,0.95,0.8979035463715531,7,19.0,1,19.0,1,19.0,1,19.0,1
4649,max_effective,10,10,1,3,0.05,0.95,0.7078912087569441,17,25.0,0,28.0,0,29.0,1,29.0,1
4650,max_effective,10,10,1,3,0.05,0.95,0.8756372231941483,6,20.0,1,20.0,1,20.0,1,20.0,1
4651,max_effective,10,10,1,3,0.05,0.95,0.9175658922576596,19,28.0,0,28.0,0,29.0,1,29.0,1
4652,max_effective,10,10,1,3,0.05,0.95,0.9142815925763002,14,28.0,0,29.0,0,29.0,0,30.0,1
4653,max_effective,10,10,1,3,0.05,0.95,0.8444751270422131,8,28.0,1,28.0,1,27.0,0,26.0,0
4654,max_effective,10,10,1,3,0.05,0.95,0.9085180510832068,2,13.0,1,13.0,1,13.0,1,13.0,1
4655,max_effective,10,10,1,3,0.05,0.95,0.8123149589581526,11,25.0,0,25.0,0,25.0,0,28.0,1
4656,max_effective,10,10,1,3,0.05,0.95,0.942783239167936,31,27.0,0,28.0,0,29.0,1,29.0,1
4657,max_effective,10,10,1,3,0.05,0.95,0.8039257352189703,7,26.0,1,26.0,1,26.0,1,26.0,1
4658,max_effective,10,10,1,3,0.05,0.95,0.8629552171530188,29,30.0,1,30.0,1,30.0,1,30.0,1
4659,max_effective,10,10,1,3,0.05,0.95,0.9150320786195076,10,20.0,1,20.0,1,20.0,1,20.0,1
4660,max_effective,10,10,1,3,0.05,0.95,0.8136128832359343,8,29.0,1,29.0,1,28.0,0,27.0,0
4661,max_effective,10,10,1,3,0.05,0.95,0.9108774149001696,14,28.0,0,28.0,0,29.0,0,30.0,1
4662,max_effective,10,10,1,3,0.05,0.95,0.9376036658785172,16,29.0,0,29.0,0,30.0,1,29.0,0
4663,max_effective,10,10,1,3,0.05,0.95,0.8887688127845002,18,27.0,1,27.0,1,25.0,0,27.0,1
4664,max_effective,10,10,1,3,0.05,0.95,0.8564050609653305,24,27.0,0,29.0,0,30.0,1,29.0,0
4665,max_effective,10,10,1,3,0.05,0.95,0.7884754973384251,15,24.0,0,25.0,0,25.0,0,28.0,1
4666,max_effective,10,10,1,3,0.05,0.95,0.9412978351286772,29,29.0,0,29.0,0,30.0,1,30.0,1
4667,max_effective,10,10,1,3,0.05,0.95,0.8986371481777455,4,20.0,1,20.0,1,20.0,1,20.0,1
4668,max_effective,10,10,1,3,0.05,0.95,0.9095144053961608,15,29.0,0,30.0,1,30.0,1,29.0,0
4669,max_effective,10,10,1,3,0.05,0.95,0.856163885756265,11,28.0,0,28.0,0,28.0,0,29.0,1
4670,max_effective,10,10,1,3,0.05,0.95,0.947189669234088,67,29.0,0,30.0,1,30.0,1,29.0,0
4671,max_effective,10,10,1,3,0.05,0.95,0.6132481061292897,4,15.0,1,15.0,1,15.0,1,15.0,1
4672,max_effective,10,10,1,3,0.05,0.95,0.921671337777454,10,29.0,1,29.0,1,29.0,1,29.0,1
4673,max_effective,10,10,1,3,0.05,0.95,0.7767841271359169,6,30.0,1,30.0,1,30.0,1,30.0,1
4674,max_effective,10,10,1,3,0.05,0.95,0.928622278860501,4,17.0,1,17.0,1,17.0,1,17.0,1
4675,max_effective,10,10,1,3,0.05,0.95,0.859782668435988,10,29.0,0,30.0,1,30.0,1,29.0,0
4676,max_effective,10,10,1,3,0.05,0.95,0.8832763101012245,5,22.0,1,22.0,1,22.0,1,22.0,1
4677,max_effective,10,10,1,3,0.05,0.95,0.9168994744058292,4,19.0,1,19.0,1,19.0,1,19.0,1
4678,max_effective,10,10,1,3,0.05,0.95,0.8738018163359991,9,27.0,0,27.0,0,29.0,1,29.0,1
4679,max_effective,10,10,1,3,0.05,0.95,0.8732393840285061,6,18.0,1,18.0,1,18.0,1,18.0,1
4680,max_effective,10,10,1,3,0.05,0.95,0.7107848674592564,9,26.0,1,26.0,1,26.0,1,24.0,0
4681,max_effective,10,10,1,3,0.05,0.95,0.9477383753295991,53,30.0,1,30.0,1,30.0,1,30.0,1
4682,max_effective,10,10,1,3,0.05,0.95,0.9458600354149104,17,30.0,1,30.0,1,30.0,1,30.0,1
4683,max_effective,10,10,1,3,0.05,0.95,0.8341287756229685,6,22.0,1,22.0,1,22.0,1,22.0,1
4684,max_effective,10,10,1,3,0.05,0.95,0.747939613440499,6,25.0,1,25.0,1,25.0,1,25.0,1
4685,max_effective,10,10,1,3,0.05,0.95,0.929560032606425,41,28.0,0,28.0,0,30.0,1,30.0,1
4686,max_effective,10,10,1,3,0.05,0.95,0.9312944770844732,6,27.0,0,28.0,1,26.0,0,27.0,0
4687,max_effective,10,10,1,3,0.05,0.95,0.9196505090069468,14,26.0,0,27.0,1,27.0,1,27.0,1
4688,max_effective,10,10,1,3,0.05,0.95,0.891133140206697,6,22.0,1,22.0,1,22.0,1,22.0,1
4689,max_effective,10,10,1,3,0.05,0.95,0.786187614352252,1,10.0,1,10.0,1,10.0,1,10.0,1
4690,max_effective,10,10,1,3,0.05,0.95,0.8916492713050942,24,29.0,0,30.0,1,30.0,1,29.0,0
4691,max_effective,10,10,1,3,0.05,0.95,0.9439931107200906,37,24.0,0,25.0,0,30.0,1,30.0,1
4692,max_effective,10,10,1,3,0.05,0.95,0.9065809666870956,18,29.0,0,29.0,0,29.0,0,30.0,1
4693,max_effective,10,10,1,3,0.05,0.95,0.9370034700172584,21,29.0,0,29.0,0,30.0,1,30.0,1
4694,max_effective,10,10,1,3,0.05,0.95,0.919925220088376,15,30.0,1,30.0,1,30.0,1,29.0,0
4695,max_effective,10,10,1,3,0.05,0.95,0.7661165083119071,3,16.0,1,16.0,1,16.0,1,16.0,1
4696,max_effective,10,10,1,3,0.05,0.95,0.9143601604100264,17,29.0,0,30.0,1,30.0,1,30.0,1
4697,max_effective,10,10,1,3,0.05,0.95,0.8559740469998935,13,25.0,0,24.0,0,24.0,0,27.0,1
4698,max_effective,10,10,1,3,0.05,0.95,0.7873960514767737,7,26.0,1,24.0,0,24.0,0,26.0,1
4699,max_effective,10,10,1,3,0.05,0.95,0.850003741176933,10,28.0,0,29.0,0,30.0,1,30.0,1
4700,max_effective,10,10,1,3,0.05,0.95,0.7756924106703057,5,26.0,1,26.0,1,25.0,0,26.0,1
4701,max_effective,10,10,1,3,0.05,0.95,0.9266108525166148,6,29.0,1,29.0,1,26.0,0,26.0,0
4702,max_effective,10,10,1,3,0.05,0.95,0.777668708926856,7,24.0,1,24.0,1,24.0,1,24.0,1
4703,max_effective,10,10,1,3,0.05,0.95,0.8807972031678548,10,25.0,0,25.0,0,26.0,1,26.0,1
4704,max_effective,10,10,1,3,0.05,0.95,0.9172988597764518,9,26.0,0,27.0,1,26.0,0,26.0,0
4705,max_effective,10,10,1,3,0.05,0.95,0.9028281862243948,36,28.0,0,28.0,0,30.0,1,30.0,1
4706,max_effective,10,10,1,3,0.05,0.95,0.8729932551641968,6,26.0,1,26.0,1,25.0,0,26.0,1
4707,max_effective,10,10,1,3,0.05,0.95,0.94765423190179,29,28.0,0,28.0,0,30.0,1,30.0,1
4708,max_effective,10,10,1,3,0.05,0.95,0.937848522668561,5,23.0,1,23.0,1,23.0,1,23.0,1
4709,max_effective,10,10,1,3,0.05,0.95,0.9408040666298472,11,28.0,1,28.0,1,28.0,1,28.0,1
4710,max_effective,10,10,1,3,0.05,0.95,0.9225431528783012,7,27.0,0,28.0,1,27.0,0,27.0,0
4711,max_effective,10,10,1,3,0.05,0.95,0.8930634292463346,16,27.0,0,27.0,0,29.0,0,30.0,1
4712,max_effective,10,10,1,3,0.05,0.95,0.93770673407861,35,25.0,0,26.0,0,26.0,0,30.0,1
4713,max_effective,10,10,1,3,0.05,0.95,0.911276568791932,6,23.0,1,23.0,1,23.0,1,23.0,1
4714,max_effective,10,10,1,3,0.05,0.95,0.8852135422858931,17,28.0,0,28.0,0,30.0,1,30.0,1
4715,max_effective,10,10,1,3,0.05,0.95,0.914524290653997,7,26.0,1,26.0,1,24.0,0,24.0,0
4716,max_effective,10,10,1,3,0.05,0.95,0.912231638355583,37,28.0,0,28.0,0,29.0,0,30.0,1
4717,max_effective,10,10,1,3,0.05,0.95,0.8016893314822977,20,28.0,0,28.0,0,29.0,1,28.0,0
4718,max_effective,10,10,1,3,0.05,0.95,0.8757139855485762,14,26.0,0,27.0,0,29.0,1,29.0,1
4719,max_effective,10,10,1,3,0.05,0.95,0.9470198998464036,48,25.0,0,26.0,0,30.0,1,30.0,1
4720,max_effective,10,10,1,3,0.05,0.95,0.9178297077600712,45,23.0,0,24.0,0,26.0,0,27.0,1
4721,max_effective,10,10,1,3,0.05,0.95,0.9118226412997832,12,23.0,0,26.0,1,26.0,1,26.0,1
4722,max_effective,10,10,1,3,0.05,0.95,0.8186599366380705,5,19.0,1,19.0,1,19.0,1,19.0,1
4723,max_effective,10,10,1,3,0.05,0.95,0.778106530499662,6,26.0,0,26.0,0,27.0,1,26.0,0
4724,max_effective,10,10,1,3,0.05,0.95,0.8572495659635627,2,12.0,1,12.0,1,12.0,1,12.0,1
4725,max_effective,10,10,1,3,0.05,0.95,0.8281418272308357,10,25.0,0,27.0,1,27.0,1,27.0,1
4726,max_effective,10,10,1,3,0.05,0.95,0.8666953415829235,9,27.0,1,27.0,1,26.0,0,26.0,0
4727,max_effective,10,10,1,3,0.05,0.95,0.9040355090580476,12,23.0,1,23.0,1,23.0,1,23.0,1
4728,max_effective,10,10,1,3,0.05,0.95,0.9289381484262452,29,28.0,0,29.0,1,29.0,1,29.0,1
4729,max_effective,10,10,1,3,0.05,0.95,0.9477378698589496,9,29.0,1,29.0,1,28.0,0,28.0,0
4730,max_effective,10,10,1,3,0.05,0.95,0.831989563127975,17,27.0,0,28.0,1,28.0,1,27.0,0
4731,max_effective,10,10,1,3,0.05,0.95,0.9416007123709956,36,24.0,0,26.0,0,30.0,1,30.0,1
4732,max_effective,10,10,1,3,0.05,0.95,0.9298898227688874,29,29.0,1,29.0,1,27.0,0,29.0,1
4733,max_effective,10,10,1,3,0.05,0.95,0.91906798023028,41,24.0,0,27.0,0,29.0,1,29.0,1
4734,max_effective,10,10,1,3,0.05,0.95,0.8750327913647336,10,29.0,1,29.0,1,29.0,1,28.0,0
4735,max_effective,10,10,1,3,0.05,0.95,0.9497128933837992,35,30.0,1,30.0,1,30.0,1,30.0,1
4736,max_effective,10,10,1,3,0.05,0.95,0.8533309199415127,7,23.0,1,23.0,1,23.0,1,23.0,1
4737,max_effective,10,10,1,3,0.05,0.95,0.9143561920158104,4,18.0,1,18.0,1,18.0,1,18.0,1
4738,max_effective,10,10,1,3,0.05,0.95,0.6552114590136839,10,24.0,0,24.0,0,25.0,0,26.0,1
4739,max_effective,10,10,1,3,0.05,0.95,0.8572635641347272,11,27.0,0,28.0,0,29.0,1,28.0,0
4740,max_effective,10,10,1,3,0.05,0.95,0.9375730122945426,33,27.0,0,27.0,0,29.0,0,30.0,1
4741,max_effective,10,10,1,3,0.05,0.95,0.926750933262187,12,26.0,0,27.0,0,29.0,1,28.0,0
4742,max_effective,10,10,1,3,0.05,0.95,0.8291936400043275,5,22.0,1,22.0,1,22.0,1,22.0,1
4743,max_effective,10,10,1,3,0.05,0.95,0.7758019724462049,11,24.0,0,25.0,1,25.0,1,25.0,1
4744,max_effective,10,10,1,3,0.05,0.95,0.9260438979175806,46,27.0,0,27.0,0,30.0,1,29.0,0
4745,max_effective,10,10,1,3,0.05,0.95,0.8714872510345635,6,21.0,1,21.0,1,21.0,1,21.0,1
4746,max_effective,10,10,1,3,0.05,0.95,0.7083213273422684,5,16.0,1,16.0,1,16.0,1,16.0,1
4747,max_effective,10,10,1,3,0.05,0.95,0.8463724675816335,17,29.0,0,29.0,0,29.0,0,30.0,1
4748,max_effective,10,10,1,3,0.05,0.95,0.8926630721281271,32,26.0,0,27.0,0,26.0,0,30.0,1
4749,max_effective,10,10,1,3,0.05,0.95,0.9355781453204756,18,30.0,1,30.0,1,29.0,0,30.0,1
4750,max_effective,10,10,1,3,0.05,0.95,0.8368433054813891,6,25.0,1,25.0,1,25.0,1,23.0,0
4751,max_effective,10,10,1,3,0.05,0.95,0.92605695067199,12,29.0,1,29.0,1,27.0,0,26.0,0
4752,max_effective,10,10,1,3,0.05,0.95,0.7543203819530109,5,22.0,1,22.0,1,22.0,1,22.0,1
4753,max_effective,10,10,1,3,0.05,0.95,0.8542159170202527,4,17.0,1,17.0,1,17.0,1,17.0,1
4754,max_effective,10,10,1,3,0.05,0.95,0.949802351931024,31,30.0,1,30.0,1,30.0,1,30.0,1
4755,max_effective,10,10,1,3,0.05,0.95,0.9004808575099816,8,29.0,1,29.0,1,27.0,0,28.0,0
4756,max_effective,10,10,1,3,0.05,0.95,0.8891606052557032,6,28.0,1,28.0,1,27.0,0,27.0,0
4757,max_effective,10,10,1,3,0.05,0.95,0.9290721316158848,10,28.0,1,28.0,1,28.0,1,28.0,1
4758,max_effective,10,10,1,3,0.05,0.95,0.9285072352333325,8,30.0,1,30.0,1,30.0,1,29.0,0
4759,max_effective,10,10,1,3,0.05,0.95,0.8989851397911144,8,28.0,0,28.0,0,28.0,0,29.0,1
4760,max_effective,10,10,1,3,0.05,0.95,0.8476211227058367,3,12.0,1,12.0,1,12.0,1,12.0,1
4761,max_effective,10,10,1,3,0.05,0.95,0.7885053455724609,9,27.0,1,27.0,1,27.0,1,27.0,1
4762,max_effective,10,10,1,3,0.05,0.95,0.942748158843153,12,27.0,0,27.0,0,30.0,1,30.0,1
4763,max_effective,10,10,1,3,0.05,0.95,0.6732570768879524,3,14.0,1,14.0,1,14.0,1,14.0,1
4764,max_effective,10,10,1,3,0.05,0.95,0.9387559800337312,10,24.0,0,25.0,0,28.0,1,27.0,0
4765,max_effective,10,10,1,3,0.05,0.95,0.9238808232435138,81,28.0,0,28.0,0,29.0,0,30.0,1
4766,max_effective,10,10,1,3,0.05,0.95,0.8713126310905773,5,20.0,1,20.0,1,20.0,1,20.0,1
4767,max_effective,10,10,1,3,0.05,0.95,0.9264998148827098,14,30.0,1,30.0,1,28.0,0,27.0,0
4768,max_effective,10,10,1,3,0.05,0.95,0.8991219279803616,14,23.0,0,24.0,0,29.0,1,29.0,1
4769,max_effective,10,10,1,3,0.05,0.95,0.826470609112013,7,23.0,1,23.0,1,23.0,1,23.0,1
4770,max_effective,10,10,1,3,0.05,0.95,0.7992493680049692,3,15.0,1,15.0,1,15.0,1,15.0,1
4771,max_effective,10,10,1,3,0.05,0.95,0.927821876316322,26,27.0,0,27.0,0,29.0,0,30.0,1
4772,max_effective,10,10,1,3,0.05,0.95,0.916007957301684,7,26.0,1,26.0,1,24.0,0,24.0,0
4773,max_effective,10,10,1,3,0.05,0.95,0.8799145155183672,9,28.0,0,29.0,0,30.0,1,29.0,0
4774,max_effective,10,10,1,3,0.05,0.95,0.7120585526664619,3,14.0,1,14.0,1,14.0,1,14.0,1
4775,max_effective,10,10,1,3,0.05,0.95,0.6780693250884029,10,30.0,1,30.0,1,30.0,1,29.0,0
4776,max_effective,10,10,1,3,0.05,0.95,0.9462857737224312,17,27.0,1,27.0,1,27.0,1,24.0,0
4777,max_effective,10,10,1,3,0.05,0.95,0.8638050759426512,7,27.0,1,27.0,1,27.0,1,26.0,0
4778,max_effective,10,10,1,3,0.05,0.95,0.8807488547825327,4,17.0,1,17.0,1,17.0,1,17.0,1
4779,max_effective,10,10,1,3,0.05,0.95,0.9098930338679106,10,24.0,1,24.0,1,24.0,1,24.0,1
4780,max_effective,10,10,1,3,0.05,0.95,0.9243545868529636,4,15.0,1,15.0,1,15.0,1,15.0,1
4781,max_effective,10,10,1,3,0.05,0.95,0.9433207900341788,4,22.0,1,22.0,1,22.0,1,22.0,1
4782,max_effective,10,10,1,3,0.05,0.95,0.8612568902144575,5,19.0,1,19.0,1,19.0,1,19.0,1
4783,max_effective,10,10,1,3,0.05,0.95,0.9220693792896512,23,29.0,0,29.0,0,30.0,1,30.0,1
4784,max_effective,10,10,1,3,0.05,0.95,0.9110495677429604,10,26.0,1,26.0,1,26.0,1,26.0,1
4785,max_effective,10,10,1,3,0.05,0.95,0.8791851913128389,10,22.0,1,22.0,1,22.0,1,22.0,1
4786,max_effective,10,10,1,3,0.05,0.95,0.7799813224482138,4,16.0,1,16.0,1,16.0,1,16.0,1
4787,max_effective,10,10,1,3,0.05,0.95,0.9003533964465029,21,30.0,1,30.0,1,30.0,1,30.0,1
4788,max_effective,10,10,1,3,0.05,0.95,0.8993716909587262,7,25.0,1,25.0,1,25.0,1,25.0,1
4789,max_effective,10,10,1,3,0.05,0.95,0.9436920872312607,4,18.0,1,18.0,1,18.0,1,18.0,1
4790,max_effective,10,10,1,3,0.05,0.95,0.8203698235899202,5,20.0,1,20.0,1,20.0,1,20.0,1
4791,max_effective,10,10,1,3,0.05,0.95,0.9254385799585296,4,22.0,1,22.0,1,22.0,1,22.0,1
4792,max_effective,10,10,1,3,0.05,0.95,0.844365736561229,5,20.0,1,20.0,1,20.0,1,20.0,1
4793,max_effective,10,10,1,3,0.05,0.95,0.948187385067257,22,30.0,1,30.0,1,28.0,0,27.0,0
4794,max_effective,10,10,1,3,0.05,0.95,0.91107379406473,6,26.0,0,26.0,0,25.0,0,27.0,1
4795,max_effective,10,10,1,3,0.05,0.95,0.8346552320338065,3,14.0,1,14.0,1,14.0,1,14.0,1
4796,max_effective,10,10,1,3,0.05,0.95,0.8289851296313918,9,28.0,0,28.0,0,29.0,1,29.0,1
4797,max_effective,10,10,1,3,0.05,0.95,0.9331481709377905,38,29.0,0,30.0,1,30.0,1,29.0,0
4798,max_effective,10,10,1,3,0.05,0.95,0.925751383263274,22,28.0,0,29.0,0,30.0,1,30.0,1
4799,max_effective,10,10,1,3,0.05,0.95,0.8331258762234964,4,24.0,1,24.0,1,24.0,1,24.0,1
4800,max_effective,10,10,1,3,0.05,0.95,0.8746655263764087,5,18.0,1,18.0,1,18.0,1,18.0,1
4801,max_effective,10,10,1,3,0.05,0.95,0.8203518793678769,6,29.0,1,29.0,1,29.0,1,28.0,0
4802,max_effective,10,10,1,3,0.05,0.95,0.8466250798278,6,24.0,1,24.0,1,24.0,1,23.0,0
4803,max_effective,10,10,1,3,0.05,0.95,0.9247926346784398,17,25.0,0,27.0,0,28.0,1,28.0,1
4804,max_effective,10,10,1,3,0.05,0.95,0.7256447835207112,5,25.0,1,25.0,1,25.0,1,25.0,1
4805,max_effective,10,10,1,3,0.05,0.95,0.8886007234682223,6,23.0,1,23.0,1,23.0,1,23.0,1
4806,max_effective,10,10,1,3,0.05,0.95,0.874570252490429,3,18.0,1,18.0,1,18.0,1,18.0,1
4807,max_effective,10,10,1,3,0.05,0.95,0.919876749354481,17,27.0,0,27.0,0,29.0,1,29.0,1
4808,max_effective,10,10,1,3,0.05,0.95,0.7114204378655935,5,22.0,1,22.0,1,22.0,1,22.0,1
4809,max_effective,10,10,1,3,0.05,0.95,0.873354496112857,13,28.0,0,27.0,0,29.0,1,28.0,0
4810,max_effective,10,10,1,3,0.05,0.95,0.8714681674200493,10,29.0,0,29.0,0,30.0,1,30.0,1
4811,max_effective,10,10,1,3,0.05,0.95,0.8723412573128582,4,17.0,1,17.0,1,17.0,1,17.0,1
4812,max_effective,10,10,1,3,0.05,0.95,0.939269594331786,21,26.0,0,28.0,0,30.0,1,30.0,1
4813,max_effective,10,10,1,3,0.05,0.95,0.9321399785789936,88,28.0,0,28.0,0,30.0,1,29.0,0
4814,max_effective,10,10,1,3,0.05,0.95,0.8954025397956397,26,27.0,0,28.0,1,28.0,1,28.0,1
4815,max_effective,10,10,1,3,0.05,0.95,0.7501936993198307,6,16.0,1,16.0,1,16.0,1,16.0,1
4816,max_effective,10,10,1,3,0.05,0.95,0.9266800914848268,6,19.0,1,19.0,1,19.0,1,19.0,1
4817,max_effective,10,10,1,3,0.05,0.95,0.8905126312800896,5,21.0,1,21.0,1,21.0,1,21.0,1
4818,max_effective,10,10,1,3,0.05,0.95,0.8487925486964001,7,20.0,1,20.0,1,20.0,1,20.0,1
4819,max_effective,10,10,1,3,0.05,0.95,0.8126270506948874,14,26.0,0,27.0,0,27.0,0,28.0,1
4820,max_effective,10,10,1,3,0.05,0.95,0.8220279294115174,10,28.0,1,28.0,1,28.0,1,27.0,0
4821,max_effective,10,10,1,3,0.05,0.95,0.8540541760965402,7,20.0,1,20.0,1,20.0,1,20.0,1
4822,max_effective,10,10,1,3,0.05,0.95,0.9462978957284462,64,28.0,0,29.0,0,30.0,1,30.0,1
4823,max_effective,10,10,1,3,0.05,0.95,0.938476060826974,29,29.0,0,29.0,0,30.0,1,30.0,1
4824,max_effective,10,10,1,3,0.05,0.95,0.9483868086455398,37,29.0,0,30.0,1,30.0,1,30.0,1
4825,max_effective,10,10,1,3,0.05,0.95,0.9465556498965466,16,27.0,0,27.0,0,30.0,1,28.0,0
4826,max_effective,10,10,1,3,0.05,0.95,0.8738121778162057,3,13.0,1,13.0,1,13.0,1,13.0,1
4827,max_effective,10,10,1,3,0.05,0.95,0.8968717807821335,18,28.0,0,29.0,0,30.0,1,30.0,1
4828,max_effective,10,10,1,3,0.05,0.95,0.9373768210466225,18,27.0,0,27.0,0,29.0,0,30.0,1
4829,max_effective,10,10,1,3,0.05,0.95,0.6737839875351735,3,14.0,1,14.0,1,14.0,1,14.0,1
4830,max_effective,10,10,1,3,0.05,0.95,0.9155427127638212,21,29.0,0,30.0,1,30.0,1,30.0,1
4831,max_effective,10,10,1,3,0.05,0.95,0.9165215015321532,13,30.0,1,30.0,1,30.0,1,30.0,1
4832,max_effective,10,10,1,3,0.05,0.95,0.887433342576387,15,25.0,0,26.0,0,28.0,1,27.0,0
4833,max_effective,10,10,1,3,0.05,0.95,0.8897520578216525,10,27.0,1,27.0,1,27.0,1,26.0,0
4834,max_effective,10,10,1,3,0.05,0.95,0.849025247858677,10,23.0,1,23.0,1,23.0,1,23.0,1
4835,max_effective,10,10,1,3,0.05,0.95,0.9285201829479148,5,18.0,1,18.0,1,18.0,1,18.0,1
4836,max_effective,10,10,1,3,0.05,0.95,0.935987553446776,34,29.0,0,29.0,0,30.0,1,30.0,1
4837,max_effective,10,10,1,3,0.05,0.95,0.9336115886657992,15,25.0,1,25.0,1,25.0,1,25.0,1
4838,max_effective,10,10,1,3,0.05,0.95,0.9283748935403052,10,24.0,1,24.0,1,24.0,1,24.0,1
4839,max_effective,10,10,1,3,0.05,0.95,0.8940765223659926,16,27.0,1,27.0,1,27.0,1,27.0,1
4840,max_effective,10,10,1,3,0.05,0.95,0.8157440156257263,5,24.0,1,24.0,1,24.0,1,24.0,1
4841,max_effective,10,10,1,3,0.05,0.95,0.7016608808274193,4,13.0,1,13.0,1,13.0,1,13.0,1
4842,max_effective,10,10,1,3,0.05,0.95,0.8696711665508217,9,25.0,1,25.0,1,25.0,1,25.0,1
4843,max_effective,10,10,1,3,0.05,0.95,0.9307302487081563,5,18.0,1,18.0,1,18.0,1,18.0,1
4844,max_effective,10,10,1,3,0.05,0.95,0.9340997263713122,12,26.0,0,26.0,0,28.0,1,26.0,0
4845,max_effective,10,10,1,3,0.05,0.95,0.930433466397831,10,22.0,1,22.0,1,22.0,1,22.0,1
4846,max_effective,10,10,1,3,0.05,0.95,0.9272890604138866,13,29.0,1,29.0,1,21.0,0,25.0,0
4847,max_effective,10,10,1,3,0.05,0.95,0.946161010273562,47,27.0,0,27.0,0,29.0,1,29.0,1
4848,max_effective,10,10,1,3,0.05,0.95,0.8916779136300824,11,25.0,1,25.0,1,23.0,0,24.0,0
4849,max_effective,10,10,1,3,0.05,0.95,0.9175731387642836,12,29.0,1,28.0,0,28.0,0,29.0,1
4850,max_effective,10,10,1,3,0.05,0.95,0.9392027659892412,48,27.0,0,29.0,0,30.0,1,30.0,1
4851,max_effective,10,10,1,3,0.05,0.95,0.8214237705468803,14,26.0,0,27.0,1,27.0,1,27.0,1
4852,max_effective,10,10,1,3,0.05,0.95,0.948079357738932,39,29.0,0,29.0,0,28.0,0,30.0,1
4853,max_effective,10,10,1,3,0.05,0.95,0.9245049142008154,27,29.0,0,29.0,0,30.0,1,29.0,0
4854,max_effective,10,10,1,3,0.05,0.95,0.8101287577798154,4,20.0,1,20.0,1,20.0,1,20.0,1
4855,max_effective,10,10,1,3,0.05,0.95,0.9152957122902532,7,26.0,0,26.0,0,27.0,1,25.0,0
4856,max_effective,10,10,1,3,0.05,0.95,0.9045295048472662,3,16.0,1,16.0,1,16.0,1,16.0,1
4857,max_effective,10,10,1,3,0.05,0.95,0.863629608924412,3,14.0,1,14.0,1,14.0,1,14.0,1
4858,max_effective,10,10,1,3,0.05,0.95,0.9368328793003584,28,25.0,0,26.0,0,26.0,0,30.0,1
4859,max_effective,10,10,1,3,0.05,0.95,0.8712059004245638,16,27.0,0,27.0,0,27.0,0,29.0,1
4860,max_effective,10,10,1,3,0.05,0.95,0.9011999284872516,38,26.0,0,27.0,0,29.0,1,29.0,1
4861,max_effective,10,10,1,3,0.05,0.95,0.9385031820696156,22,28.0,0,28.0,0,30.0,1,30.0,1
4862,max_effective,10,10,1,3,0.05,0.95,0.9357659339507588,14,25.0,0,27.0,0,28.0,1,28.0,1
4863,max_effective,10,10,1,3,0.05,0.95,0.8985020379583024,18,28.0,0,29.0,1,28.0,0,27.0,0
4864,max_effective,10,10,1,3,0.05,0.95,0.4219571556389262,5,19.0,1,19.0,1,19.0,1,19.0,1
4865,max_effective,10,10,1,3,0.05,0.95,0.8404898797430971,11,29.0,1,29.0,1,29.0,1,29.0,1
4866,max_effective,10,10,1,3,0.05,0.95,0.9303168362457528,17,26.0,0,27.0,0,30.0,1,30.0,1
4867,max_effective,10,10,1,3,0.05,0.95,0.8990754880791622,14,27.0,0,28.0,0,28.0,0,29.0,1
4868,max_effective,10,10,1,3,0.05,0.95,0.6226255648134802,3,17.0,1,17.0,1,17.0,1,17.0,1
4869,max_effective,10,10,1,3,0.05,0.95,0.9452915042704702,10,28.0,1,28.0,1,28.0,1,28.0,1
4870,max_effective,10,10,1,3,0.05,0.95,0.8554373616708643,12,25.0,1,25.0,1,25.0,1,25.0,1
4871,max_effective,10,10,1,3,0.05,0.95,0.8872409915286519,3,15.0,1,15.0,1,15.0,1,15.0,1
4872,max_effective,10,10,1,3,0.05,0.95,0.8963760466641854,6,21.0,1,21.0,1,21.0,1,21.0,1
4873,max_effective,10,10,1,3,0.05,0.95,0.9398280145880288,12,28.0,1,28.0,1,28.0,1,28.0,1
4874,max_effective,10,10,1,3,0.05,0.95,0.9477179308175392,7,26.0,1,26.0,1,24.0,0,26.0,1
4875,max_effective,10,10,1,3,0.05,0.95,0.8814282012492216,7,29.0,1,29.0,1,28.0,0,26.0,0
4876,max_effective,10,10,1,3,0.05,0.95,0.8699495214735105,8,28.0,1,28.0,1,27.0,0,28.0,1
4877,max_effective,10,10,1,3,0.05,0.95,0.8750434341627806,28,27.0,0,29.0,0,29.0,0,30.0,1
4878,max_effective,10,10,1,3,0.05,0.95,0.7825552622464181,6,22.0,1,22.0,1,22.0,1,22.0,1
4879,max_effective,10,10,1,3,0.05,0.95,0.9462299343218328,7,18.0,1,18.0,1,18.0,1,18.0,1
4880,max_effective,10,10,1,3,0.05,0.95,0.9171946370409146,9,22.0,1,22.0,1,22.0,1,21.0,0
4881,max_effective,10,10,1,3,0.05,0.95,0.9384487993200916,6,18.0,1,18.0,1,18.0,1,18.0,1
4882,max_effective,10,10,1,3,0.05,0.95,0.8851662246139121,10,24.0,1,24.0,1,24.0,1,23.0,0
4883,max_effective,10,10,1,3,0.05,0.95,0.8823589812348048,6,21.0,1,21.0,1,21.0,1,21.0,1
4884,max_effective,10,10,1,3,0.05,0.95,0.9067076066653292,21,26.0,0,26.0,0,25.0,0,30.0,1
4885,max_effective,10,10,1,3,0.05,0.95,0.8918247409719456,9,21.0,1,21.0,1,21.0,1,21.0,1
4886,max_effective,10,10,1,3,0.05,0.95,0.8732015689170685,5,18.0,1,18.0,1,18.0,1,18.0,1
4887,max_effective,10,10,1,3,0.05,0.95,0.922548043098659,4,19.0,1,19.0,1,19.0,1,19.0,1
4888,max_effective,10,10,1,3,0.05,0.95,0.8455392688306955,18,29.0,1,29.0,1,28.0,0,27.0,0
4889,max_effective,10,10,1,3,0.05,0.95,0.8701761238590517,8,26.0,1,26.0,1,25.0,0,25.0,0
4890,max_effective,10,10,1,3,0.05,0.95,0.9223805400224904,8,27.0,1,27.0,1,25.0,0,24.0,0
4891,max_effective,10,10,1,3,0.05,0.95,0.9201604921285904,14,30.0,1,30.0,1,29.0,0,28.0,0
4892,max_effective,10,10,1,3,0.05,0.95,0.8448292608727889,22,30.0,1,30.0,1,30.0,1,29.0,0
4893,max_effective,10,10,1,3,0.05,0.95,0.8844747173920501,31,28.0,0,28.0,0,29.0,1,29.0,1
4894,max_effective,10,10,1,3,0.05,0.95,0.8604010185384041,9,27.0,1,27.0,1,26.0,0,26.0,0
4895,max_effective,10,10,1,3,0.05,0.95,0.859646243464247,6,19.0,1,19.0,1,19.0,1,19.0,1
4896,max_effective,10,10,1,3,0.05,0.95,0.9251102748594194,6,21.0,1,21.0,1,21.0,1,21.0,1
4897,max_effective,10,10,1,3,0.05,0.95,0.9121518621311784,11,24.0,0,27.0,1,27.0,1,26.0,0
4898,max_effective,10,10,1,3,0.05,0.95,0.8248946927787759,6,23.0,1,23.0,1,23.0,1,23.0,1
4899,max_effective,10,10,1,3,0.05,0.95,0.9476080028925966,17,26.0,0,27.0,0,30.0,1,29.0,0
4900,max_effective,10,10,1,3,0.05,0.95,0.8299727311264168,3,14.0,1,14.0,1,14.0,1,14.0,1
4901,max_effective,10,10,1,3,0.05,0.95,0.9473759606487462,14,24.0,0,25.0,0,24.0,0,26.0,1
4902,max_effective,10,10,1,3,0.05,0.95,0.9169185750871596,9,28.0,0,29.0,1,29.0,1,28.0,0
4903,max_effective,10,10,1,3,0.05,0.95,0.912741478416749,17,26.0,0,29.0,0,30.0,1,30.0,1
4904,max_effective,10,10,1,3,0.05,0.95,0.7744707931464069,2,14.0,1,14.0,1,14.0,1,14.0,1
4905,max_effective,10,10,1,3,0.05,0.95,0.8830550085139981,9,28.0,1,28.0,1,28.0,1,28.0,1
4906,max_effective,10,10,1,3,0.05,0.95,0.9335413456500176,15,25.0,1,25.0,1,23.0,0,25.0,1
4907,max_effective,10,10,1,3,0.05,0.95,0.8960131680493076,8,27.0,0,27.0,0,27.0,0,28.0,1
4908,max_effective,10,10,1,3,0.05,0.95,0.9392363293542492,5,19.0,1,19.0,1,19.0,1,19.0,1
4909,max_effective,10,10,1,3,0.05,0.95,0.9299826657650796,8,25.0,1,25.0,1,25.0,1,25.0,1
4910,max_effective,10,10,1,3,0.05,0.95,0.9098896895215955,9,25.0,0,26.0,1,24.0,0,26.0,1
4911,max_effective,10,10,1,3,0.05,0.95,0.8216819953595995,13,26.0,1,26.0,1,26.0,1,26.0,1
4912,max_effective,10,10,1,3,0.05,0.95,0.8858037452984702,7,22.0,1,22.0,1,22.0,1,22.0,1
4913,max_effective,10,10,1,3,0.05,0.95,0.9189891972339764,15,28.0,0,28.0,0,27.0,0,29.0,1
4914,max_effective,10,10,1,3,0.05,0.95,0.91910170211901,7,27.0,1,27.0,1,26.0,0,27.0,1
4915,max_effective,10,10,1,3,0.05,0.95,0.8895317202797793,5,19.0,1,19.0,1,19.0,1,19.0,1
4916,max_effective,10,10,1,3,0.05,0.95,0.9254361081632314,9,25.0,1,25.0,1,25.0,1,25.0,1
4917,max_effective,10,10,1,3,0.05,0.95,0.9259680392779204,39,30.0,1,30.0,1,30.0,1,30.0,1
4918,max_effective,10,10,1,3,0.05,0.95,0.8763763520666714,7,26.0,0,26.0,0,27.0,1,26.0,0
4919,max_effective,10,10,1,3,0.05,0.95,0.8248343400290463,16,27.0,0,28.0,0,29.0,1,27.0,0
4920,max_effective,10,10,1,3,0.05,0.95,0.5982456554106182,9,24.0,1,24.0,1,24.0,1,24.0,1
4921,max_effective,10,10,1,3,0.05,0.95,0.9185416124724184,14,27.0,0,29.0,0,28.0,0,30.0,1
4922,max_effective,10,10,1,3,0.05,0.95,0.8251497271678951,8,26.0,1,26.0,1,25.0,0,25.0,0
4923,max_effective,10,10,1,3,0.05,0.95,0.8950397519462776,6,23.0,1,23.0,1,23.0,1,23.0,1
4924,max_effective,10,10,1,3,0.05,0.95,0.9350104785516672,32,24.0,0,27.0,0,30.0,1,28.0,0
4925,max_effective,10,10,1,3,0.05,0.95,0.9223704718916116,8,20.0,1,20.0,1,20.0,1,20.0,1
4926,max_effective,10,10,1,3,0.05,0.95,0.93662256596702,6,22.0,1,22.0,1,22.0,1,21.0,0
4927,max_effective,10,10,1,3,0.05,0.95,0.9411349289585548,14,26.0,0,26.0,0,27.0,1,26.0,0
4928,max_effective,10,10,1,3,0.05,0.95,0.9097732048127476,8,26.0,1,26.0,1,25.0,0,25.0,0
4929,max_effective,10,10,1,3,0.05,0.95,0.7065148271869665,6,21.0,1,21.0,1,21.0,1,21.0,1
4930,max_effective,10,10,1,3,0.05,0.95,0.9496335041571816,5,19.0,1,19.0,1,19.0,1,19.0,1
4931,max_effective,10,10,1,3,0.05,0.95,0.8172602693668344,3,17.0,1,17.0,1,17.0,1,17.0,1
4932,max_effective,10,10,1,3,0.05,0.95,0.8054884568289375,8,19.0,1,19.0,1,19.0,1,19.0,1
4933,max_effective,10,10,1,3,0.05,0.95,0.8822623693583287,27,28.0,0,28.0,0,28.0,0,30.0,1
4934,max_effective,10,10,1,3,0.05,0.95,0.7971412806828694,5,19.0,1,19.0,1,19.0,1,19.0,1
4935,max_effective,10,10,1,3,0.05,0.95,0.8483194328357806,10,27.0,1,27.0,1,26.0,0,26.0,0
4936,max_effective,10,10,1,3,0.05,0.95,0.8265103630477296,4,17.0,1,17.0,1,17.0,1,17.0,1
4937,max_effective,10,10,1,3,0.05,0.95,0.9387530939780916,42,28.0,0,28.0,0,29.0,0,30.0,1
4938,max_effective,10,10,1,3,0.05,0.95,0.8586609151475746,15,30.0,1,30.0,1,29.0,0,28.0,0
4939,max_effective,10,10,1,3,0.05,0.95,0.6160224050405988,5,17.0,1,17.0,1,17.0,1,17.0,1
4940,max_effective,10,10,1,3,0.05,0.95,0.9285072382166848,39,27.0,0,27.0,0,28.0,0,30.0,1
4941,max_effective,10,10,1,3,0.05,0.95,0.8458276764865597,3,16.0,1,16.0,1,16.0,1,16.0,1
4942,max_effective,10,10,1,3,0.05,0.95,0.9008972676745532,14,28.0,0,28.0,0,30.0,1,29.0,0
4943,max_effective,10,10,1,3,0.05,0.95,0.8645310125342857,9,25.0,0,26.0,1,26.0,1,25.0,0
4944,max_effective,10,10,1,3,0.05,0.95,0.8756603569426546,15,27.0,0,27.0,0,28.0,1,28.0,1
4945,max_effective,10,10,1,3,0.05,0.95,0.8086575811668024,12,28.0,1,28.0,1,27.0,0,27.0,0
4946,max_effective,10,10,1,3,0.05,0.95,0.9319688944059928,7,27.0,1,27.0,1,27.0,1,26.0,0
4947,max_effective,10,10,1,3,0.05,0.95,0.8337292921156088,3,14.0,1,14.0,1,14.0,1,14.0,1
4948,max_effective,10,10,1,3,0.05,0.95,0.6761962007755873,4,18.0,1,18.0,1,18.0,1,18.0,1
4949,max_effective,10,10,1,3,0.05,0.95,0.9369688428330398,12,26.0,0,25.0,0,26.0,0,29.0,1
4950,max_effective,10,10,1,3,0.05,0.95,0.9369177558464418,11,25.0,0,25.0,0,25.0,0,28.0,1
4951,max_effective,10,10,1,3,0.05,0.95,0.8322528210259114,9,26.0,0,27.0,1,26.0,0,26.0,0
4952,max_effective,10,10,1,3,0.05,0.95,0.7875452148693702,6,21.0,1,21.0,1,21.0,1,21.0,1
4953,max_effective,10,10,1,3,0.05,0.95,0.8789882107563067,10,24.0,1,24.0,1,24.0,1,24.0,1
4954,max_effective,10,10,1,3,0.05,0.95,0.8364171265392103,19,28.0,0,28.0,0,28.0,0,29.0,1
4955,max_effective,10,10,1,3,0.05,0.95,0.917297089256482,5,22.0,1,22.0,1,22.0,1,22.0,1
4956,max_effective,10,10,1,3,0.05,0.95,0.935327987750358,65,28.0,0,29.0,0,30.0,1,29.0,0
4957,max_effective,10,10,1,3,0.05,0.95,0.8695111142775781,5,18.0,1,18.0,1,18.0,1,18.0,1
4958,max_effective,10,10,1,3,0.05,0.95,0.652584101653042,9,24.0,0,24.0,0,23.0,0,25.0,1
4959,max_effective,10,10,1,3,0.05,0.95,0.7960255344355704,6,24.0,1,24.0,1,24.0,1,23.0,0
4960,max_effective,10,10,1,3,0.05,0.95,0.9190451756306052,16,30.0,1,29.0,0,30.0,1,30.0,1
4961,max_effective,10,10,1,3,0.05,0.95,0.932561355298355,13,27.0,1,27.0,1,25.0,0,26.0,0
4962,max_effective,10,10,1,3,0.05,0.95,0.9258100921502465,9,27.0,0,27.0,0,28.0,0,29.0,1
4963,max_effective,10,10,1,3,0.05,0.95,0.8811059484555339,5,20.0,1,20.0,1,20.0,1,20.0,1
4964,max_effective,10,10,1,3,0.05,0.95,0.7575082928201433,5,19.0,1,19.0,1,19.0,1,19.0,1
4965,max_effective,10,10,1,3,0.05,0.95,0.9012770233229674,10,27.0,1,27.0,1,27.0,1,26.0,0
4966,max_effective,10,10,1,3,0.05,0.95,0.9344937710776904,16,26.0,0,25.0,0,23.0,0,29.0,1
4967,max_effective,10,10,1,3,0.05,0.95,0.9462104281378216,18,28.0,0,29.0,1,29.0,1,28.0,0
4968,max_effective,10,10,1,3,0.05,0.95,0.9302236398832138,4,17.0,1,17.0,1,17.0,1,17.0,1
4969,max_effective,10,10,1,3,0.05,0.95,0.848104668092209,6,19.0,1,19.0,1,19.0,1,19.0,1
4970,max_effective,10,10,1,3,0.05,0.95,0.7639668709536439,10,24.0,0,24.0,0,25.0,0,28.0,1
4971,max_effective,10,10,1,3,0.05,0.95,0.815019383802035,7,22.0,1,22.0,1,22.0,1,22.0,1
4972,max_effective,10,10,1,3,0.05,0.95,0.8517541430665084,11,27.0,0,27.0,0,27.0,0,29.0,1
4973,max_effective,10,10,1,3,0.05,0.95,0.7829463866094396,5,19.0,1,19.0,1,19.0,1,19.0,1
4974,max_effective,10,10,1,3,0.05,0.95,0.6230745350739121,3,14.0,1,14.0,1,14.0,1,14.0,1
4975,max_effective,10,10,1,3,0.05,0.95,0.8701690256843869,5,19.0,1,19.0,1,19.0,1,19.0,1
4976,max_effective,10,10,1,3,0.05,0.95,0.9214607097811606,8,26.0,1,26.0,1,26.0,1,26.0,1
4977,max_effective,10,10,1,3,0.05,0.95,0.8623989409084387,4,17.0,1,17.0,1,17.0,1,17.0,1
4978,max_effective,10,10,1,3,0.05,0.95,0.8534055673361223,16,27.0,0,27.0,0,28.0,1,26.0,0
4979,max_effective,10,10,1,3,0.05,0.95,0.7668238422536582,10,25.0,0,26.0,0,28.0,0,29.0,1
4980,max_effective,10,10,1,3,0.05,0.95,0.9230833689829148,16,26.0,0,26.0,0,27.0,1,27.0,1
4981,max_effective,10,10,1,3,0.05,0.95,0.9203081072057708,8,26.0,0,27.0,1,26.0,0,26.0,0
4982,max_effective,10,10,1,3,0.05,0.95,0.9212838354462852,22,28.0,0,28.0,0,28.0,0,29.0,1
4983,max_effective,10,10,1,3,0.05,0.95,0.909646130949901,15,28.0,0,29.0,0,30.0,1,30.0,1
4984,max_effective,10,10,1,3,0.05,0.95,0.9424474577646236,30,28.0,0,28.0,0,30.0,1,29.0,0
4985,max_effective,10,10,1,3,0.05,0.95,0.9038227590882716,41,28.0,0,28.0,0,28.0,0,29.0,1
4986,max_effective,10,10,1,3,0.05,0.95,0.8874823022602893,4,20.0,1,20.0,1,20.0,1,20.0,1
4987,max_effective,10,10,1,3,0.05,0.95,0.8439147651337866,5,18.0,1,18.0,1,18.0,1,18.0,1
4988,max_effective,10,10,1,3,0.05,0.95,0.8003699384046637,13,28.0,1,28.0,1,28.0,1,27.0,0
4989,max_effective,10,10,1,3,0.05,0.95,0.9334652606997166,7,26.0,1,26.0,1,25.0,0,25.0,0
4990,max_effective,10,10,1,3,0.05,0.95,0.9027851787350608,19,29.0,0,30.0,1,30.0,1,30.0,1
4991,max_effective,10,10,1,3,0.05,0.95,0.6930895919539276,3,15.0,1,15.0,1,15.0,1,15.0,1
4992,max_effective,10,10,1,3,0.05,0.95,0.9263675306341213,11,21.0,1,21.0,1,21.0,1,21.0,1
4993,max_effective,10,10,1,3,0.05,0.95,0.9426987567900516,19,28.0,0,28.0,0,30.0,1,30.0,1
4994,max_effective,10,10,1,3,0.05,0.95,0.8544183126274069,7,18.0,1,18.0,1,18.0,1,18.0,1
4995,max_effective,10,10,1,3,0.05,0.95,0.9348444886722616,33,27.0,0,28.0,0,27.0,0,30.0,1
4996,max_effective,10,10,1,3,0.05,0.95,0.9306727120151342,13,28.0,0,28.0,0,29.0,0,30.0,1
4997,max_effective,10,10,1,3,0.05,0.95,0.8346518404587318,5,20.0,1,20.0,1,20.0,1,20.0,1
4998,max_effective,10,10,1,3,0.05,0.95,0.909476076998136,26,29.0,0,30.0,1,30.0,1,29.0,0
4999,max_effective,10,10,1,3,0.05,0.95,0.9190371240339906,12,28.0,0,28.0,0,30.0,1,30.0,1
5000,max_effective,10,10,1,3,0.05,0.95,0.8854476333782927,16,26.0,0,27.0,0,29.0,1,29.0,1
5001,max_effective,10,10,1,3,0.05,0.95,0.9212941830716436,4,15.0,1,15.0,1,15.0,1,15.0,1
5002,max_effective,10,10,1,3,0.05,0.95,0.5562459104048727,4,17.0,1,17.0,1,17.0,1,17.0,1
5003,max_effective,10,10,1,3,0.05,0.95,0.881851056742197,19,27.0,0,27.0,0,29.0,1,28.0,0
5004,max_effective,10,10,1,3,0.05,0.95,0.92986278685033,9,29.0,1,29.0,1,26.0,0,27.0,0
5005,max_effective,10,10,1,3,0.05,0.95,0.9297289529426658,6,24.0,1,24.0,1,24.0,1,23.0,0
5006,max_effective,10,10,1,3,0.05,0.95,0.9246603656668684,25,28.0,0,28.0,0,27.0,0,29.0,1
5007,max_effective,10,10,1,3,0.05,0.95,0.8738863449968606,13,28.0,1,28.0,1,28.0,1,26.0,0
5008,max_effective,10,10,1,3,0.05,0.95,0.8819533241534017,6,17.0,1,17.0,1,17.0,1,17.0,1
5009,max_effective,10,10,1,3,0.05,0.95,0.8736511232560861,12,26.0,0,27.0,0,28.0,0,29.0,1
5010,max_effective,10,10,1,3,0.05,0.95,0.7924098420211744,7,26.0,1,26.0,1,26.0,1,26.0,1
5011,max_effective,10,10,1,3,0.05,0.95,0.8742006286080409,8,26.0,1,26.0,1,24.0,0,26.0,1
5012,max_effective,10,10,1,3,0.05,0.95,0.9426515571978136,10,26.0,1,26.0,1,26.0,1,25.0,0
5013,max_effective,10,10,1,3,0.05,0.95,0.8619010089892536,9,28.0,0,29.0,1,29.0,1,28.0,0
5014,max_effective,10,10,1,3,0.05,0.95,0.8857976813296943,7,19.0,1,19.0,1,19.0,1,19.0,1
5015,max_effective,10,10,1,3,0.05,0.95,0.8279542368716272,10,29.0,1,29.0,1,29.0,1,29.0,1
5016,max_effective,10,10,1,3,0.05,0.95,0.9284273703768636,13,28.0,0,28.0,0,29.0,1,29.0,1
5017,max_effective,10,10,1,3,0.05,0.95,0.7536504334980837,7,21.0,1,21.0,1,21.0,1,21.0,1
5018,max_effective,10,10,1,3,0.05,0.95,0.8722331546440668,8,26.0,0,27.0,1,26.0,0,24.0,0
5019,max_effective,10,10,1,3,0.05,0.95,0.8981274260030495,11,28.0,0,29.0,0,29.0,0,30.0,1
5020,max_effective,10,10,1,3,0.05,0.95,0.8042245771375864,9,24.0,1,24.0,1,24.0,1,23.0,0
5021,max_effective,10,10,1,3,0.05,0.95,0.940920991036716,8,26.0,1,26.0,1,25.0,0,26.0,1
5022,max_effective,10,10,1,3,0.05,0.95,0.8970760324171556,13,27.0,0,28.0,0,30.0,1,29.0,0
5023,max_effective,10,10,1,3,0.05,0.95,0.8008040771584125,5,19.0,1,19.0,1,19.0,1,19.0,1
5024,max_effective,10,10,1,3,0.05,0.95,0.5877088951748891,4,17.0,1,17.0,1,17.0,1,17.0,1
5025,max_effective,10,10,1,3,0.05,0.95,0.9273228716699824,7,28.0,0,29.0,1,28.0,0,29.0,1
5026,max_effective,10,10,1,3,0.05,0.95,0.7424593280326272,13,28.0,0,28.0,0,29.0,1,29.0,1
5027,max_effective,10,10,1,3,0.05,0.95,0.8306101039088205,3,20.0,1,20.0,1,20.0,1,20.0,1
5028,max_effective,10,10,1,3,0.05,0.95,0.912924866085546,15,27.0,0,28.0,0,28.0,0,29.0,1
5029,max_effective,10,10,1,3,0.05,0.95,0.871938742986353,8,22.0,1,22.0,1,22.0,1,22.0,1
5030,max_effective,10,10,1,3,0.05,0.95,0.8351765358897422,6,18.0,1,18.0,1,18.0,1,18.0,1
5031,max_effective,10,10,1,3,0.05,0.95,0.9081178288260336,36,30.0,1,30.0,1,30.0,1,30.0,1
5032,max_effective,10,10,1,3,0.05,0.95,0.826754500877541,11,28.0,0,28.0,0,29.0,1,29.0,1
5033,max_effective,10,10,1,3,0.05,0.95,0.7877857904238592,11,27.0,0,29.0,0,30.0,1,27.0,0
5034,max_effective,10,10,1,3,0.05,0.95,0.9490220263588068,13,27.0,0,28.0,0,28.0,0,29.0,1
5035,max_effective,10,10,1,3,0.05,0.95,0.934785986125056,29,26.0,0,28.0,0,30.0,1,30.0,1
5036,max_effective,10,10,1,3,0.05,0.95,0.7494755242757687,2,13.0,1,13.0,1,13.0,1,13.0,1
5037,max_effective,10,10,1,3,0.05,0.95,0.8965151102551435,8,26.0,0,27.0,1,27.0,1,27.0,1
5038,max_effective,10,10,1,3,0.05,0.95,0.908045493955713,16,27.0,0,28.0,0,30.0,1,29.0,0
5039,max_effective,10,10,1,3,0.05,0.95,0.861681434980343,4,15.0,1,15.0,1,15.0,1,15.0,1
5040,max_effective,10,10,1,3,0.05,0.95,0.6928533351163901,7,20.0,1,20.0,1,20.0,1,20.0,1
5041,max_effective,10,10,1,3,0.05,0.95,0.8811505481146314,19,27.0,0,27.0,0,30.0,1,30.0,1
5042,max_effective,10,10,1,3,0.05,0.95,0.8335143988954951,11,25.0,1,25.0,1,25.0,1,25.0,1
5043,max_effective,10,10,1,3,0.05,0.95,0.9342667728352656,21,24.0,0,25.0,0,29.0,1,29.0,1
5044,max_effective,10,10,1,3,0.05,0.95,0.943802223402713,83,29.0,0,29.0,0,29.0,0,30.0,1
5045,max_effective,10,10,1,3,0.05,0.95,0.8695573282165688,22,25.0,0,26.0,0,28.0,1,28.0,1
5046,max_effective,10,10,1,3,0.05,0.95,0.7176399206200067,2,12.0,1,12.0,1,12.0,1,12.0,1
5047,max_effective,10,10,1,3,0.05,0.95,0.79170996159624,12,26.0,0,26.0,0,25.0,0,28.0,1
5048,max_effective,10,10,1,3,0.05,0.95,0.9047892793129778,2,15.0,1,15.0,1,15.0,1,15.0,1
5049,max_effective,10,10,1,3,0.05,0.95,0.8142706898394333,8,26.0,1,26.0,1,26.0,1,26.0,1
5050,max_effective,10,10,1,3,0.05,0.95,0.9315114191861272,11,27.0,1,27.0,1,26.0,0,26.0,0
5051,max_effective,10,10,1,3,0.05,0.95,0.8471244608799422,13,26.0,0,27.0,0,29.0,1,29.0,1
5052,max_effective,10,10,1,3,0.05,0.95,0.9309117098262166,7,18.0,1,18.0,1,18.0,1,18.0,1
5053,max_effective,10,10,1,3,0.05,0.95,0.9179105869403162,59,29.0,0,30.0,1,30.0,1,30.0,1
5054,max_effective,10,10,1,3,0.05,0.95,0.9030041509139448,6,24.0,1,24.0,1,24.0,1,23.0,0
5055,max_effective,10,10,1,3,0.05,0.95,0.7609320487730311,3,15.0,1,15.0,1,15.0,1,15.0,1
5056,max_effective,10,10,1,3,0.05,0.95,0.9164227305433332,7,19.0,1,19.0,1,19.0,1,19.0,1
5057,max_effective,10,10,1,3,0.05,0.95,0.7736587858288911,6,26.0,0,26.0,0,26.0,0,27.0,1
5058,max_effective,10,10,1,3,0.05,0.95,0.8159088448634924,5,17.0,1,17.0,1,17.0,1,17.0,1
5059,max_effective,10,10,1,3,0.05,0.95,0.8180667676651033,5,20.0,1,20.0,1,20.0,1,20.0,1
5060,max_effective,10,10,1,3,0.05,0.95,0.7538749791370206,7,19.0,1,19.0,1,19.0,1,19.0,1
5061,max_effective,10,10,1,3,0.05,0.95,0.8959916288612859,13,29.0,0,29.0,0,29.0,0,30.0,1
5062,max_effective,10,10,1,3,0.05,0.95,0.869393911937738,5,23.0,1,23.0,1,23.0,1,23.0,1
5063,max_effective,10,10,1,3,0.05,0.95,0.9449359260729528,14,30.0,1,30.0,1,26.0,0,29.0,0
5064,max_effective,10,10,1,3,0.05,0.95,0.6867938540728807,7,24.0,1,24.0,1,24.0,1,24.0,1
5065,max_effective,10,10,1,3,0.05,0.95,0.9013038810108872,3,13.0,1,13.0,1,13.0,1,13.0,1
5066,max_effective,10,10,1,3,0.05,0.95,0.912644133263614,7,21.0,1,21.0,1,21.0,1,21.0,1
5067,max_effective,10,10,1,3,0.05,0.95,0.8922155268620571,13,25.0,0,26.0,0,29.0,1,29.0,1
5068,max_effective,10,10,1,3,0.05,0.95,0.8045089254266782,6,24.0,1,23.0,0,24.0,1,23.0,0
5069,max_effective,10,10,1,3,0.05,0.95,0.8288122820628424,10,27.0,0,27.0,0,27.0,0,29.0,1
5070,max_effective,10,10,1,3,0.05,0.95,0.8473897637919025,7,27.0,1,27.0,1,26.0,0,26.0,0
5071,max_effective,10,10,1,3,0.05,0.95,0.9139140129353172,14,26.0,1,26.0,1,25.0,0,26.0,1
5072,max_effective,10,10,1,3,0.05,0.95,0.5422221574789957,3,14.0,1,14.0,1,14.0,1,14.0,1
5073,max_effective,10,10,1,3,0.05,0.95,0.8677396609394934,13,28.0,0,28.0,0,29.0,0,30.0,1
5074,max_effective,10,10,1,3,0.05,0.95,0.9011197578822484,22,27.0,0,27.0,0,30.0,1,28.0,0
5075,max_effective,10,10,1,3,0.05,0.95,0.9212723728216924,24,27.0,0,27.0,0,29.0,0,30.0,1
5076,max_effective,10,10,1,3,0.05,0.95,0.906884117773092,27,27.0,0,27.0,0,29.0,1,29.0,1
5077,max_effective,10,10,1,3,0.05,0.95,0.8711062678440155,5,19.0,1,19.0,1,19.0,1,19.0,1
5078,max_effective,10,10,1,3,0.05,0.95,0.9216517671503188,15,29.0,0,30.0,1,30.0,1,30.0,1
5079,max_effective,10,10,1,3,0.05,0.95,0.8621679097775808,16,29.0,0,29.0,0,30.0,1,30.0,1
5080,max_effective,10,10,1,3,0.05,0.95,0.8321206856076903,10,29.0,0,30.0,1,29.0,0,28.0,0
5081,max_effective,10,10,1,3,0.05,0.95,0.8631653433160204,26,29.0,0,29.0,0,30.0,1,30.0,1
5082,max_effective,10,10,1,3,0.05,0.95,0.921482797754393,17,28.0,0,28.0,0,30.0,1,30.0,1
5083,max_effective,10,10,1,3,0.05,0.95,0.936998276616842,14,27.0,1,26.0,0,27.0,1,26.0,0
5084,max_effective,10,10,1,3,0.05,0.95,0.8748351980798538,6,20.0,1,20.0,1,20.0,1,20.0,1
5085,max_effective,10,10,1,3,0.05,0.95,0.9113412573531924,41,28.0,0,29.0,1,29.0,1,28.0,0
5086,max_effective,10,10,1,3,0.05,0.95,0.7916202372027725,5,24.0,1,24.0,1,24.0,1,24.0,1
5087,max_effective,10,10,1,3,0.05,0.95,0.9241718208500348,10,29.0,1,29.0,1,29.0,1,29.0,1
5088,max_effective,10,10,1,3,0.05,0.95,0.8374681428310015,7,22.0,1,22.0,1,22.0,1,22.0,1
5089,max_effective,10,10,1,3,0.05,0.95,0.7817152705758753,7,17.0,1,17.0,1,17.0,1,17.0,1
5090,max_effective,10,10,1,3,0.05,0.95,0.9358718135570911,13,29.0,0,29.0,0,30.0,1,30.0,1
5091,max_effective,10,10,1,3,0.05,0.95,0.8307474042887828,15,28.0,1,28.0,1,28.0,1,26.0,0
5092,max_effective,10,10,1,3,0.05,0.95,0.8124400489033619,4,18.0,1,18.0,1,18.0,1,18.0,1
5093,max_effective,10,10,1,3,0.05,0.95,0.92774210474487,15,26.0,0,26.0,0,28.0,1,28.0,1
5094,max_effective,10,10,1,3,0.05,0.95,0.940705342235485,40,29.0,0,30.0,1,30.0,1,30.0,1
5095,max_effective,10,10,1,3,0.05,0.95,0.8885872913260523,16,27.0,0,28.0,0,29.0,0,30.0,1
5096,max_effective,10,10,1,3,0.05,0.95,0.7598767402487125,5,23.0,1,23.0,1,23.0,1,23.0,1
5097,max_effective,10,10,1,3,0.05,0.95,0.9309167422809947,12,27.0,0,28.0,0,28.0,0,29.0,1
5098,max_effective,10,10,1,3,0.05,0.95,0.8432605892384826,3,13.0,1,13.0,1,13.0,1,13.0,1
5099,max_effective,10,10,1,3,0.05,0.95,0.9111317184502328,13,26.0,0,28.0,1,28.0,1,28.0,1
5100,max_effective,10,10,1,3,0.05,0.95,0.6480792768397963,12,25.0,0,27.0,1,27.0,1,25.0,0
5101,max_effective,10,10,1,3,0.05,0.95,0.8967043754662494,8,25.0,1,25.0,1,25.0,1,25.0,1
5102,max_effective,10,10,1,3,0.05,0.95,0.7989449532292422,3,17.0,1,17.0,1,17.0,1,17.0,1
5103,max_effective,10,10,1,3,0.05,0.95,0.9178763365354904,11,27.0,0,28.0,1,28.0,1,27.0,0
5104,max_effective,10,10,1,3,0.05,0.95,0.8104032413231117,4,16.0,1,16.0,1,16.0,1,16.0,1
5105,max_effective,10,10,1,3,0.05,0.95,0.9458470163516992,13,27.0,0,27.0,0,29.0,1,28.0,0
5106,max_effective,10,10,1,3,0.05,0.95,0.947682011447678,18,29.0,0,29.0,0,30.0,1,30.0,1
5107,max_effective,10,10,1,3,0.05,0.95,0.7012515580527386,4,17.0,1,17.0,1,17.0,1,17.0,1
5108,max_effective,10,10,1,3,0.05,0.95,0.8343519304149438,7,24.0,1,24.0,1,24.0,1,24.0,1
5109,max_effective,10,10,1,3,0.05,0.95,0.9247299632787158,5,21.0,1,21.0,1,21.0,1,21.0,1
5110,max_effective,10,10,1,3,0.05,0.95,0.925948270096921,14,27.0,0,29.0,0,30.0,1,29.0,0
5111,max_effective,10,10,1,3,0.05,0.95,0.9281887381405888,35,29.0,0,29.0,0,30.0,1,30.0,1
5112,max_effective,10,10,1,3,0.05,0.95,0.875042308069582,9,26.0,0,27.0,1,27.0,1,27.0,1
5113,max_effective,10,10,1,3,0.05,0.95,0.9366582404246216,7,29.0,1,29.0,1,27.0,0,28.0,0
5114,max_effective,10,10,1,3,0.05,0.95,0.8653982912688176,13,28.0,0,28.0,0,29.0,1,29.0,1
5115,max_effective,10,10,1,3,0.05,0.95,0.760447794352561,13,25.0,0,27.0,0,27.0,0,28.0,1
5116,max_effective,10,10,1,3,0.05,0.95,0.9072281964913886,35,26.0,0,28.0,0,29.0,0,30.0,1
5117,max_effective,10,10,1,3,0.05,0.95,0.9176074819607872,5,20.0,1,20.0,1,20.0,1,20.0,1
5118,max_effective,10,10,1,3,0.05,0.95,0.8287229538545751,7,24.0,1,24.0,1,24.0,1,24.0,1
5119,max_effective,10,10,1,3,0.05,0.95,0.8865100564734953,6,24.0,1,24.0,1,24.0,1,24.0,1
5120,max_effective,10,10,1,3,0.05,0.95,0.923104236712699,28,28.0,0,28.0,0,29.0,0,30.0,1
5121,max_effective,10,10,1,3,0.05,0.95,0.8382129303806924,4,18.0,1,18.0,1,18.0,1,18.0,1
5122,max_effective,10,10,1,3,0.05,0.95,0.930614803331849,34,29.0,1,29.0,1,29.0,1,28.0,0
5123,max_effective,10,10,1,3,0.05,0.95,0.8110503321147607,7,26.0,1,26.0,1,26.0,1,26.0,1
5124,max_effective,10,10,1,3,0.05,0.95,0.8399345703124003,22,27.0,0,27.0,0,28.0,0,29.0,1
5125,max_effective,10,10,1,3,0.05,0.95,0.8298245231776511,5,21.0,1,21.0,1,21.0,1,21.0,1
5126,max_effective,10,10,1,3,0.05,0.95,0.931836976536736,22,27.0,0,24.0,0,25.0,0,30.0,1
5127,max_effective,10,10,1,3,0.05,0.95,0.940296676160554,6,28.0,1,28.0,1,26.0,0,26.0,0
5128,max_effective,10,10,1,3,0.05,0.95,0.925041515139652,17,28.0,0,28.0,0,30.0,1,30.0,1
5129,max_effective,10,10,1,3,0.05,0.95,0.6831617880067367,6,24.0,1,24.0,1,24.0,1,24.0,1
5130,max_effective,10,10,1,3,0.05,0.95,0.7633933444650766,10,28.0,1,28.0,1,28.0,1,28.0,1
5131,max_effective,10,10,1,3,0.05,0.95,0.9302054793805647,6,29.0,1,29.0,1,27.0,0,28.0,0
5132,max_effective,10,10,1,3,0.05,0.95,0.8123804469873757,6,20.0,1,20.0,1,20.0,1,20.0,1
5133,max_effective,10,10,1,3,0.05,0.95,0.9186964941264548,21,25.0,0,29.0,1,27.0,0,26.0,0
5134,max_effective,10,10,1,3,0.05,0.95,0.9380923262157316,12,27.0,0,29.0,1,27.0,0,26.0,0
5135,max_effective,10,10,1,3,0.05,0.95,0.9015622755547272,18,25.0,0,25.0,0,29.0,1,28.0,0
5136,max_effective,10,10,1,3,0.05,0.95,0.9162438614517924,5,24.0,1,24.0,1,24.0,1,24.0,1
5137,max_effective,10,10,1,3,0.05,0.95,0.6578660685796919,12,27.0,1,27.0,1,27.0,1,27.0,1
5138,max_effective,10,10,1,3,0.05,0.95,0.94870265825734,25,29.0,0,28.0,0,30.0,1,29.0,0
5139,max_effective,10,10,1,3,0.05,0.95,0.8595215079459065,5,16.0,1,16.0,1,16.0,1,16.0,1
5140,max_effective,10,10,1,3,0.05,0.95,0.9257095102452408,11,28.0,0,29.0,1,28.0,0,26.0,0
5141,max_effective,10,10,1,3,0.05,0.95,0.9113983982018512,20,30.0,1,30.0,1,30.0,1,29.0,0
5142,max_effective,10,10,1,3,0.05,0.95,0.7874045874737547,9,27.0,1,27.0,1,27.0,1,27.0,1
5143,max_effective,10,10,1,3,0.05,0.95,0.9179897877498466,10,26.0,0,26.0,0,28.0,0,29.0,1
5144,max_effective,10,10,1,3,0.05,0.95,0.8816470280684148,9,27.0,0,27.0,0,30.0,1,29.0,0
5145,max_effective,10,10,1,3,0.05,0.95,0.909016108653656,11,28.0,0,29.0,0,30.0,1,30.0,1
5146,max_effective,10,10,1,3,0.05,0.95,0.8847166428115601,16,26.0,0,25.0,0,27.0,1,24.0,0
5147,max_effective,10,10,1,3,0.05,0.95,0.949348073822139,12,25.0,1,25.0,1,25.0,1,25.0,1
5148,max_effective,10,10,1,3,0.05,0.95,0.8324317370980989,8,21.0,1,21.0,1,21.0,1,21.0,1
5149,max_effective,10,10,1,3,0.05,0.95,0.9462882407188176,39,29.0,0,29.0,0,30.0,1,30.0,1
5150,max_effective,10,10,1,3,0.05,0.95,0.8073239774015873,5,15.0,1,15.0,1,15.0,1,15.0,1
5151,max_effective,10,10,1,3,0.05,0.95,0.8523704524177025,9,26.0,0,26.0,0,26.0,0,27.0,1
5152,max_effective,10,10,1,3,0.05,0.95,0.947890417066347,18,28.0,0,28.0,0,28.0,0,29.0,1
5153,max_effective,10,10,1,3,0.05,0.95,0.7061420346368182,2,11.0,1,11.0,1,11.0,1,11.0,1
5154,max_effective,10,10,1,3,0.05,0.95,0.9021065147745498,14,26.0,0,29.0,0,30.0,1,29.0,0
5155,max_effective,10,10,1,3,0.05,0.95,0.9278000517699688,28,26.0,0,28.0,1,26.0,0,28.0,1
5156,max_effective,10,10,1,3,0.05,0.95,0.9370083728535822,5,22.0,1,22.0,1,22.0,1,22.0,1
5157,max_effective,10,10,1,3,0.05,0.95,0.8877369318406588,17,30.0,1,30.0,1,30.0,1,30.0,1
5158,max_effective,10,10,1,3,0.05,0.95,0.695162287210845,9,26.0,0,26.0,0,28.0,1,25.0,0
5159,max_effective,10,10,1,3,0.05,0.95,0.9371177598584144,32,28.0,0,28.0,0,28.0,0,30.0,1
5160,max_effective,10,10,1,3,0.05,0.95,0.8719806119377714,10,26.0,0,26.0,0,27.0,1,25.0,0
5161,max_effective,10,10,1,3,0.05,0.95,0.8600623266382512,7,28.0,1,28.0,1,27.0,0,27.0,0
5162,max_effective,10,10,1,3,0.05,0.95,0.9481753060258098,9,27.0,1,27.0,1,27.0,1,26.0,0
5163,max_effective,10,10,1,3,0.05,0.95,0.8826164492904657,3,17.0,1,17.0,1,17.0,1,17.0,1
5164,max_effective,10,10,1,3,0.05,0.95,0.8986863020948492,7,20.0,1,20.0,1,20.0,1,20.0,1
5165,max_effective,10,10,1,3,0.05,0.95,0.6785115405871197,10,23.0,1,23.0,1,23.0,1,22.0,0
5166,max_effective,10,10,1,3,0.05,0.95,0.9367518625451368,31,26.0,0,26.0,0,27.0,0,29.0,1
5167,max_effective,10,10,1,3,0.05,0.95,0.8438550321826552,33,26.0,0,27.0,0,28.0,1,28.0,1
5168,max_effective,10,10,1,3,0.05,0.95,0.8971422138122567,9,18.0,1,18.0,1,18.0,1,18.0,1
5169,max_effective,10,10,1,3,0.05,0.95,0.8770008923620719,11,23.0,1,23.0,1,23.0,1,23.0,1
5170,max_effective,10,10,1,3,0.05,0.95,0.8644872774702453,13,26.0,1,26.0,1,26.0,1,25.0,0
5171,max_effective,10,10,1,3,0.05,0.95,0.5658775623185925,6,26.0,1,26.0,1,26.0,1,26.0,1
5172,max_effective,10,10,1,3,0.05,0.95,0.9001433431011868,11,30.0,1,30.0,1,30.0,1,30.0,1
5173,max_effective,10,10,1,3,0.05,0.95,0.8135484574643547,11,23.0,0,24.0,0,25.0,1,25.0,1
5174,max_effective,10,10,1,3,0.05,0.95,0.8533155424385509,17,27.0,0,27.0,0,28.0,1,28.0,1
5175,max_effective,10,10,1,3,0.05,0.95,0.9282421687809816,14,27.0,1,27.0,1,27.0,1,27.0,1
5176,max_effective,10,10,1,3,0.05,0.95,0.9392812964815572,42,27.0,0,27.0,0,29.0,0,30.0,1
5177,max_effective,10,10,1,3,0.05,0.95,0.8939343260816162,8,23.0,1,23.0,1,23.0,1,23.0,1
5178,max_effective,10,10,1,3,0.05,0.95,0.9120531874993558,17,30.0,1,30.0,1,30.0,1,30.0,1
5179,max_effective,10,10,1,3,0.05,0.95,0.8977268780225263,32,27.0,0,27.0,0,30.0,1,30.0,1
5180,max_effective,10,10,1,3,0.05,0.95,0.7667479629651331,4,16.0,1,16.0,1,16.0,1,16.0,1
5181,max_effective,10,10,1,3,0.05,0.95,0.9062108991001108,13,27.0,0,27.0,0,28.0,1,28.0,1
5182,max_effective,10,10,1,3,0.05,0.95,0.8505657898747957,19,25.0,0,26.0,0,28.0,1,28.0,1
5183,max_effective,10,10,1,3,0.05,0.95,0.9350515058487524,14,27.0,0,27.0,0,30.0,1,30.0,1
5184,max_effective,10,10,1,3,0.05,0.95,0.9397992869585472,59,28.0,0,26.0,0,29.0,1,29.0,1
5185,max_effective,10,10,1,3,0.05,0.95,0.943070881040938,13,27.0,0,27.0,0,29.0,1,29.0,1
5186,max_effective,10,10,1,3,0.05,0.95,0.9312747954384408,7,23.0,1,23.0,1,23.0,1,22.0,0
5187,max_effective,10,10,1,3,0.05,0.95,0.7980965160405757,4,20.0,1,20.0,1,20.0,1,20.0,1
5188,max_effective,10,10,1,3,0.05,0.95,0.9137466131005108,16,29.0,1,29.0,1,29.0,1,28.0,0
5189,max_effective,10,10,1,3,0.05,0.95,0.942003799659186,53,24.0,0,26.0,0,29.0,0,30.0,1
5190,max_effective,10,10,1,3,0.05,0.95,0.9167560791538002,21,26.0,0,28.0,0,30.0,1,30.0,1
5191,max_effective,10,10,1,3,0.05,0.95,0.9122294646842009,14,27.0,0,27.0,0,29.0,0,30.0,1
5192,max_effective,10,10,1,3,0.05,0.95,0.7154268415918028,5,18.0,1,18.0,1,18.0,1,18.0,1
5193,max_effective,10,10,1,3,0.05,0.95,0.7559415589765383,2,13.0,1,13.0,1,13.0,1,13.0,1
5194,max_effective,10,10,1,3,0.05,0.95,0.7319685185449645,4,16.0,1,16.0,1,16.0,1,16.0,1
5195,max_effective,10,10,1,3,0.05,0.95,0.8602249232141741,9,24.0,0,25.0,1,25.0,1,25.0,1
5196,max_effective,10,10,1,3,0.05,0.95,0.9261445428197378,5,18.0,1,18.0,1,18.0,1,18.0,1
5197,max_effective,10,10,1,3,0.05,0.95,0.8506226418746783,6,22.0,1,22.0,1,22.0,1,22.0,1
5198,max_effective,10,10,1,3,0.05,0.95,0.8945293365167034,7,18.0,1,18.0,1,18.0,1,18.0,1
5199,max_effective,10,10,1,3,0.05,0.95,0.930941258453697,8,29.0,0,30.0,1,26.0,0,28.0,0
5200,max_effective,10,10,1,3,0.05,0.95,0.8839569382041832,9,26.0,1,24.0,0,25.0,0,24.0,0
5201,max_effective,10,10,1,3,0.05,0.95,0.8362632058267077,6,19.0,1,19.0,1,19.0,1,19.0,1
5202,max_effective,10,10,1,3,0.05,0.95,0.9447226160137376,17,30.0,1,30.0,1,30.0,1,30.0,1
5203,max_effective,10,10,1,3,0.05,0.95,0.7232697142979453,3,15.0,1,15.0,1,15.0,1,15.0,1
5204,max_effective,10,10,1,3,0.05,0.95,0.7226353101145704,4,17.0,1,17.0,1,17.0,1,17.0,1
5205,max_effective,10,10,1,3,0.05,0.95,0.8296302762993061,4,15.0,1,15.0,1,15.0,1,15.0,1
5206,max_effective,10,10,1,3,0.05,0.95,0.942853589032156,10,25.0,1,25.0,1,25.0,1,25.0,1
5207,max_effective,10,10,1,3,0.05,0.95,0.7600552019530323,4,17.0,1,17.0,1,17.0,1,17.0,1
5208,max_effective,10,10,1,3,0.05,0.95,0.89564633786681,4,17.0,1,17.0,1,17.0,1,17.0,1
5209,max_effective,10,10,1,3,0.05,0.95,0.6833102964800967,2,12.0,1,12.0,1,12.0,1,12.0,1
5210,max_effective,10,10,1,3,0.05,0.95,0.9226481294626496,60,29.0,0,29.0,0,29.0,0,30.0,1
5211,max_effective,10,10,1,3,0.05,0.95,0.8118858544886944,4,19.0,1,19.0,1,19.0,1,19.0,1
5212,max_effective,10,10,1,3,0.05,0.95,0.8508200922754395,4,20.0,1,20.0,1,20.0,1,20.0,1
5213,max_effective,10,10,1,3,0.05,0.95,0.8573806024021622,3,16.0,1,16.0,1,16.0,1,16.0,1
5214,max_effective,10,10,1,3,0.05,0.95,0.9149729539612916,4,16.0,1,16.0,1,16.0,1,16.0,1
5215,max_effective,10,10,1,3,0.05,0.95,0.8806623752450805,19,26.0,0,26.0,0,30.0,1,29.0,0
5216,max_effective,10,10,1,3,0.05,0.95,0.9418913175990672,15,30.0,1,30.0,1,30.0,1,30.0,1
5217,max_effective,10,10,1,3,0.05,0.95,0.9332012364001996,53,30.0,1,30.0,1,30.0,1,30.0,1
5218,max_effective,10,10,1,3,0.05,0.95,0.792625542274741,5,22.0,1,22.0,1,22.0,1,22.0,1
5219,max_effective,10,10,1,3,0.05,0.95,0.7542353632966451,4,15.0,1,15.0,1,15.0,1,15.0,1
5220,max_effective,10,10,1,3,0.05,0.95,0.857863840161982,11,28.0,0,28.0,0,29.0,1,28.0,0
5221,max_effective,10,10,1,3,0.05,0.95,0.7892880117370167,7,21.0,1,21.0,1,21.0,1,21.0,1
5222,max_effective,10,10,1,3,0.05,0.95,0.8739628678627462,4,18.0,1,18.0,1,18.0,1,18.0,1
5223,max_effective,10,10,1,3,0.05,0.95,0.7588217230602381,4,21.0,1,21.0,1,21.0,1,21.0,1
5224,max_effective,10,10,1,3,0.05,0.95,0.8561391908419819,12,24.0,0,27.0,1,27.0,1,27.0,1
5225,max_effective,10,10,1,3,0.05,0.95,0.9047261589440136,33,29.0,0,29.0,0,30.0,1,30.0,1
5226,max_effective,10,10,1,3,0.05,0.95,0.8942183201113014,6,25.0,1,25.0,1,25.0,1,25.0,1
5227,max_effective,10,10,1,3,0.05,0.95,0.9427314545245866,29,29.0,0,30.0,1,30.0,1,29.0,0
5228,max_effective,10,10,1,3,0.05,0.95,0.9478534359754412,12,28.0,0,28.0,0,29.0,1,28.0,0
5229,max_effective,10,10,1,3,0.05,0.95,0.8299189476038008,5,20.0,1,20.0,1,20.0,1,20.0,1
5230,max_effective,10,10,1,3,0.05,0.95,0.9444019535044244,28,29.0,0,29.0,0,30.0,1,30.0,1
5231,max_effective,10,10,1,3,0.05,0.95,0.7216180315192118,4,16.0,1,16.0,1,16.0,1,16.0,1
5232,max_effective,10,10,1,3,0.05,0.95,0.7297508739487751,6,23.0,1,23.0,1,23.0,1,23.0,1
5233,max_effective,10,10,1,3,0.05,0.95,0.8820139795883676,12,26.0,0,26.0,0,28.0,0,29.0,1
5234,max_effective,10,10,1,3,0.05,0.95,0.8714832300223738,15,30.0,1,30.0,1,29.0,0,28.0,0
5235,max_effective,10,10,1,3,0.05,0.95,0.9236083590297266,10,26.0,1,26.0,1,24.0,0,26.0,1
5236,max_effective,10,10,1,3,0.05,0.95,0.8921516004513999,13,25.0,0,25.0,0,24.0,0,28.0,1
5237,max_effective,10,10,1,3,0.05,0.95,0.9416211903361013,5,18.0,1,18.0,1,18.0,1,18.0,1
5238,max_effective,10,10,1,3,0.05,0.95,0.932406557212725,6,24.0,1,24.0,1,24.0,1,23.0,0
5239,max_effective,10,10,1,3,0.05,0.95,0.9085436081195528,9,25.0,0,26.0,0,28.0,1,26.0,0
5240,max_effective,10,10,1,3,0.05,0.95,0.7845494629592424,8,24.0,1,24.0,1,24.0,1,24.0,1
5241,max_effective,10,10,1,3,0.05,0.95,0.8065139090410521,2,13.0,1,13.0,1,13.0,1,13.0,1
5242,max_effective,10,10,1,3,0.05,0.95,0.8269870453237413,2,13.0,1,13.0,1,13.0,1,13.0,1
5243,max_effective,10,10,1,3,0.05,0.95,0.9356916228919216,20,30.0,1,30.0,1,30.0,1,28.0,0
5244,max_effective,10,10,1,3,0.05,0.95,0.7295728452841447,11,23.0,1,23.0,1,23.0,1,23.0,1
5245,max_effective,10,10,1,3,0.05,0.95,0.8126794566776991,6,21.0,1,21.0,1,21.0,1,21.0,1
5246,max_effective,10,10,1,3,0.05,0.95,0.7148884012648089,6,27.0,1,27.0,1,27.0,1,26.0,0
5247,max_effective,10,10,1,3,0.05,0.95,0.8769743786693082,4,18.0,1,18.0,1,18.0,1,18.0,1
5248,max_effective,10,10,1,3,0.05,0.95,0.7873158673827373,4,15.0,1,15.0,1,15.0,1,15.0,1
5249,max_effective,10,10,1,3,0.05,0.95,0.8843959039050104,11,27.0,0,28.0,0,29.0,1,29.0,1
5250,max_effective,10,10,1,3,0.05,0.95,0.9476092367148928,11,30.0,1,30.0,1,30.0,1,30.0,1
5251,max_effective,10,10,1,3,0.05,0.95,0.8864592028955989,3,16.0,1,16.0,1,16.0,1,16.0,1
5252,max_effective,10,10,1,3,0.05,0.95,0.8894384740800604,6,20.0,1,20.0,1,20.0,1,20.0,1
5253,max_effective,10,10,1,3,0.05,0.95,0.926416684345788,15,28.0,0,29.0,0,30.0,1,29.0,0
5254,max_effective,10,10,1,3,0.05,0.95,0.8924564637913788,10,26.0,1,26.0,1,24.0,0,25.0,0
5255,max_effective,10,10,1,3,0.05,0.95,0.9154163112657124,10,30.0,1,30.0,1,29.0,0,28.0,0
5256,max_effective,10,10,1,3,0.05,0.95,0.8903209617736332,5,23.0,1,23.0,1,23.0,1,22.0,0
5257,max_effective,10,10,1,3,0.05,0.95,0.6499766913350118,3,15.0,1,15.0,1,15.0,1,15.0,1
5258,max_effective,10,10,1,3,0.05,0.95,0.8029967836351533,10,26.0,0,28.0,1,28.0,1,27.0,0
5259,max_effective,10,10,1,3,0.05,0.95,0.8690234797236032,38,27.0,0,28.0,0,29.0,1,28.0,0
5260,max_effective,10,10,1,3,0.05,0.95,0.8445565046547296,7,29.0,1,29.0,1,27.0,0,26.0,0
5261,max_effective,10,10,1,3,0.05,0.95,0.8897013889981061,8,19.0,1,19.0,1,19.0,1,19.0,1
5262,max_effective,10,10,1,3,0.05,0.95,0.9446950373026036,3,13.0,1,13.0,1,13.0,1,13.0,1
5263,max_effective,10,10,1,3,0.05,0.95,0.9360911480542968,4,20.0,1,20.0,1,20.0,1,20.0,1
5264,max_effective,10,10,1,3,0.05,0.95,0.8726487074007154,14,27.0,0,28.0,1,28.0,1,28.0,1
5265,max_effective,10,10,1,3,0.05,0.95,0.9496780012015678,34,28.0,0,30.0,1,30.0,1,30.0,1
5266,max_effective,10,10,1,3,0.05,0.95,0.912795786624792,27,28.0,0,28.0,0,29.0,0,30.0,1
5267,max_effective,10,10,1,3,0.05,0.95,0.9275625427596994,20,28.0,0,28.0,0,29.0,0,30.0,1
5268,max_effective,10,10,1,3,0.05,0.95,0.8863089311200584,11,29.0,1,29.0,1,25.0,0,29.0,1
5269,max_effective,10,10,1,3,0.05,0.95,0.7057440278216396,6,20.0,1,20.0,1,20.0,1,20.0,1
5270,max_effective,10,10,1,3,0.05,0.95,0.932586322415232,8,24.0,1,24.0,1,24.0,1,23.0,0
5271,max_effective,10,10,1,3,0.05,0.95,0.8135682859388739,11,24.0,1,24.0,1,24.0,1,24.0,1
5272,max_effective,10,10,1,3,0.05,0.95,0.719576289769718,7,28.0,0,28.0,0,28.0,0,29.0,1
5273,max_effective,10,10,1,3,0.05,0.95,0.9463738182932826,9,26.0,1,26.0,1,25.0,0,25.0,0
5274,max_effective,10,10,1,3,0.05,0.95,0.9029977706196785,20,29.0,0,29.0,0,30.0,1,30.0,1
5275,max_effective,10,10,1,3,0.05,0.95,0.8949432281955177,14,25.0,0,27.0,0,29.0,1,27.0,0
5276,max_effective,10,10,1,3,0.05,0.95,0.9065701789526064,24,29.0,0,27.0,0,30.0,1,29.0,0
5277,max_effective,10,10,1,3,0.05,0.95,0.8075123033419461,8,28.0,1,28.0,1,27.0,0,28.0,1
5278,max_effective,10,10,1,3,0.05,0.95,0.8033259140025487,3,16.0,1,16.0,1,16.0,1,16.0,1
5279,max_effective,10,10,1,3,0.05,0.95,0.8588341052537458,16,30.0,1,30.0,1,30.0,1,30.0,1
5280,max_effective,10,10,1,3,0.05,0.95,0.9075212108331188,5,19.0,1,19.0,1,19.0,1,19.0,1
5281,max_effective,10,10,1,3,0.05,0.95,0.8951127000396915,4,19.0,1,19.0,1,19.0,1,19.0,1
5282,max_effective,10,10,1,3,0.05,0.95,0.8713781612384424,10,28.0,1,28.0,1,28.0,1,28.0,1
5283,max_effective,10,10,1,3,0.05,0.95,0.8458713488786055,7,22.0,1,22.0,1,22.0,1,21.0,0
5284,max_effective,10,10,1,3,0.05,0.95,0.9174302206975892,21,28.0,0,29.0,0,29.0,0,30.0,1
5285,max_effective,10,10,1,3,0.05,0.95,0.8776117511469651,23,27.0,0,28.0,0,30.0,1,29.0,0
5286,max_effective,10,10,1,3,0.05,0.95,0.9025370230353356,11,26.0,0,27.0,0,28.0,1,28.0,1
5287,max_effective,10,10,1,3,0.05,0.95,0.8641658924378394,7,18.0,1,18.0,1,18.0,1,18.0,1
5288,max_effective,10,10,1,3,0.05,0.95,0.930499975704574,28,30.0,1,30.0,1,30.0,1,30.0,1
5289,max_effective,10,10,1,3,0.05,0.95,0.8563678903355169,11,21.0,1,21.0,1,21.0,1,21.0,1
5290,max_effective,10,10,1,3,0.05,0.95,0.935598033012764,20,24.0,0,28.0,0,30.0,1,28.0,0
5291,max_effective,10,10,1,3,0.05,0.95,0.9331012280055966,25,28.0,0,28.0,0,30.0,1,30.0,1
5292,max_effective,10,10,1,3,0.05,0.95,0.830664045200173,7,25.0,1,25.0,1,25.0,1,24.0,0
5293,max_effective,10,10,1,3,0.05,0.95,0.8243448198963494,5,21.0,1,21.0,1,21.0,1,21.0,1
5294,max_effective,10,10,1,3,0.05,0.95,0.8747997628548126,11,27.0,0,28.0,0,29.0,1,29.0,1
5295,max_effective,10,10,1,3,0.05,0.95,0.8780957149910051,10,29.0,0,30.0,1,28.0,0,28.0,0
5296,max_effective,10,10,1,3,0.05,0.95,0.7002691540055391,11,27.0,1,27.0,1,27.0,1,27.0,1
5297,max_effective,10,10,1,3,0.05,0.95,0.8446040767318991,12,28.0,0,29.0,0,30.0,1,29.0,0
5298,max_effective,10,10,1,3,0.05,0.95,0.8636643365237311,17,28.0,0,28.0,0,30.0,1,30.0,1
5299,max_effective,10,10,1,3,0.05,0.95,0.8283146980350571,5,19.0,1,19.0,1,19.0,1,19.0,1
5300,max_effective,10,10,1,3,0.05,0.95,0.8862166650086832,11,29.0,1,29.0,1,29.0,1,29.0,1
5301,max_effective,10,10,1,3,0.05,0.95,0.9392215584856158,5,25.0,1,25.0,1,24.0,0,25.0,1
5302,max_effective,10,10,1,3,0.05,0.95,0.8618012118207976,6,23.0,1,23.0,1,23.0,1,23.0,1
5303,max_effective,10,10,1,3,0.05,0.95,0.9136173591247608,3,16.0,1,16.0,1,16.0,1,16.0,1
5304,max_effective,10,10,1,3,0.05,0.95,0.9094128520195088,19,28.0,1,26.0,0,27.0,0,27.0,0
5305,max_effective,10,10,1,3,0.05,0.95,0.8858595196365122,12,27.0,0,28.0,0,28.0,0,29.0,1
5306,max_effective,10,10,1,3,0.05,0.95,0.829446224670392,12,23.0,1,23.0,1,23.0,1,23.0,1
5307,max_effective,10,10,1,3,0.05,0.95,0.9046371287046824,27,29.0,0,29.0,0,30.0,1,30.0,1
5308,max_effective,10,10,1,3,0.05,0.95,0.8622443568376669,13,26.0,1,26.0,1,26.0,1,23.0,0
5309,max_effective,10,10,1,3,0.05,0.95,0.8557527927244791,4,16.0,1,16.0,1,16.0,1,16.0,1
5310,max_effective,10,10,1,3,0.05,0.95,0.8881346311897875,11,27.0,0,27.0,0,30.0,1,30.0,1
5311,max_effective,10,10,1,3,0.05,0.95,0.9062185039293889,22,29.0,0,29.0,0,30.0,1,29.0,0
5312,max_effective,10,10,1,3,0.05,0.95,0.8032107803982707,6,21.0,1,21.0,1,21.0,1,21.0,1
5313,max_effective,10,10,1,3,0.05,0.95,0.8632842785228999,12,28.0,1,28.0,1,28.0,1,26.0,0
5314,max_effective,10,10,1,3,0.05,0.95,0.6571067184226235,8,23.0,1,23.0,1,23.0,1,23.0,1
5315,max_effective,10,10,1,3,0.05,0.95,0.8521210569777143,7,19.0,1,19.0,1,19.0,1,19.0,1
5316,max_effective,10,10,1,3,0.05,0.95,0.8718486247326223,4,21.0,1,21.0,1,21.0,1,21.0,1
5317,max_effective,10,10,1,3,0.05,0.95,0.8228309857015437,12,26.0,1,26.0,1,26.0,1,26.0,1
5318,max_effective,10,10,1,3,0.05,0.95,0.866180563789705,7,21.0,1,21.0,1,21.0,1,21.0,1
5319,max_effective,10,10,1,3,0.05,0.95,0.8793094728021722,13,28.0,0,28.0,0,28.0,0,29.0,1
5320,max_effective,10,10,1,3,0.05,0.95,0.8126127233619974,19,25.0,0,27.0,0,28.0,0,29.0,1
5321,max_effective,10,10,1,3,0.05,0.95,0.9497941631052595,15,26.0,0,26.0,0,30.0,1,29.0,0
5322,max_effective,10,10,1,3,0.05,0.95,0.9295540101847564,13,26.0,0,27.0,1,26.0,0,26.0,0
5323,max_effective,10,10,1,3,0.05,0.95,0.6938154549828275,2,14.0,1,14.0,1,14.0,1,14.0,1
5324,max_effective,10,10,1,3,0.05,0.95,0.7852576765456124,5,21.0,1,21.0,1,21.0,1,21.0,1
5325,max_effective,10,10,1,3,0.05,0.95,0.8721625794922193,7,24.0,1,24.0,1,23.0,0,24.0,1
5326,max_effective,10,10,1,3,0.05,0.95,0.9366086657511576,38,29.0,0,29.0,0,30.0,1,30.0,1
5327,max_effective,10,10,1,3,0.05,0.95,0.9212982499573787,10,29.0,0,29.0,0,30.0,1,30.0,1
5328,max_effective,10,10,1,3,0.05,0.95,0.8993881142792821,9,27.0,0,27.0,0,28.0,1,28.0,1
5329,max_effective,10,10,1,3,0.05,0.95,0.8977746039998793,9,29.0,1,29.0,1,29.0,1,27.0,0
5330,max_effective,10,10,1,3,0.05,0.95,0.8397393018084456,6,19.0,1,19.0,1,19.0,1,19.0,1
5331,max_effective,10,10,1,3,0.05,0.95,0.8775831891981135,13,30.0,1,30.0,1,29.0,0,28.0,0
5332,max_effective,10,10,1,3,0.05,0.95,0.8608836218099831,5,18.0,1,18.0,1,18.0,1,18.0,1
5333,max_effective,10,10,1,3,0.05,0.95,0.9298626997533918,5,20.0,1,20.0,1,20.0,1,20.0,1
5334,max_effective,10,10,1,3,0.05,0.95,0.9446622243679632,36,23.0,0,25.0,0,29.0,0,30.0,1
5335,max_effective,10,10,1,3,0.05,0.95,0.7854714480859061,4,21.0,1,21.0,1,21.0,1,21.0,1
5336,max_effective,10,10,1,3,0.05,0.95,0.8918854201706674,6,27.0,1,27.0,1,25.0,0,25.0,0
5337,max_effective,10,10,1,3,0.05,0.95,0.9415060392366976,62,26.0,0,27.0,0,30.0,1,30.0,1
5338,max_effective,10,10,1,3,0.05,0.95,0.8505454990735094,6,20.0,1,20.0,1,20.0,1,20.0,1
5339,max_effective,10,10,1,3,0.05,0.95,0.9216790770724674,7,26.0,0,26.0,0,25.0,0,28.0,1
5340,max_effective,10,10,1,3,0.05,0.95,0.7804495262880005,9,26.0,0,27.0,1,27.0,1,27.0,1
5341,max_effective,10,10,1,3,0.05,0.95,0.8167236449110431,11,29.0,1,29.0,1,29.0,1,29.0,1
5342,max_effective,10,10,1,3,0.05,0.95,0.9155864757237452,32,27.0,0,27.0,0,28.0,1,28.0,1
5343,max_effective,10,10,1,3,0.05,0.95,0.9274123254099772,8,23.0,1,23.0,1,23.0,1,23.0,1
5344,max_effective,10,10,1,3,0.05,0.95,0.944906572719007,36,26.0,0,26.0,0,29.0,1,28.0,0
5345,max_effective,10,10,1,3,0.05,0.95,0.8492666503545854,18,30.0,1,30.0,1,30.0,1,30.0,1
5346,max_effective,10,10,1,3,0.05,0.95,0.8405878851003912,10,23.0,1,23.0,1,23.0,1,22.0,0
5347,max_effective,10,10,1,3,0.05,0.95,0.897586342355074,14,30.0,1,30.0,1,29.0,0,28.0,0
5348,max_effective,10,10,1,3,0.05,0.95,0.8645242298082834,23,27.0,0,27.0,0,27.0,0,28.0,1
5349,max_effective,10,10,1,3,0.05,0.95,0.8585693977806677,12,25.0,1,25.0,1,25.0,1,25.0,1
5350,max_effective,10,10,1,3,0.05,0.95,0.8744790126712241,4,17.0,1,17.0,1,17.0,1,17.0,1
5351,max_effective,10,10,1,3,0.05,0.95,0.8502920907908306,6,21.0,1,21.0,1,21.0,1,21.0,1
5352,max_effective,10,10,1,3,0.05,0.95,0.9444054266693668,15,28.0,0,29.0,1,29.0,1,29.0,1
5353,max_effective,10,10,1,3,0.05,0.95,0.9490872163551588,24,27.0,0,27.0,0,29.0,1,28.0,0
5354,max_effective,10,10,1,3,0.05,0.95,0.9467793994908702,34,30.0,1,30.0,1,29.0,0,30.0,1
5355,max_effective,10,10,1,3,0.05,0.95,0.9026884636584034,13,27.0,0,27.0,0,28.0,1,27.0,0
5356,max_effective,10,10,1,3,0.05,0.95,0.8908716273561074,10,26.0,0,26.0,0,26.0,0,28.0,1
5357,max_effective,10,10,1,3,0.05,0.95,0.8236444140243965,4,17.0,1,17.0,1,17.0,1,17.0,1
5358,max_effective,10,10,1,3,0.05,0.95,0.834679258888962,2,15.0,1,15.0,1,15.0,1,15.0,1
5359,max_effective,10,10,1,3,0.05,0.95,0.9066231468856684,7,21.0,1,21.0,1,21.0,1,21.0,1
5360,max_effective,10,10,1,3,0.05,0.95,0.8358044560497769,13,23.0,1,23.0,1,23.0,1,23.0,1
5361,max_effective,10,10,1,3,0.05,0.95,0.928937584489345,8,29.0,0,29.0,0,29.0,0,30.0,1
5362,max_effective,10,10,1,3,0.05,0.95,0.8798709898422331,4,15.0,1,15.0,1,15.0,1,15.0,1
5363,max_effective,10,10,1,3,0.05,0.95,0.8889646732386349,19,26.0,0,26.0,0,28.0,0,29.0,1
5364,max_effective,10,10,1,3,0.05,0.95,0.6534416740875282,8,25.0,1,25.0,1,25.0,1,25.0,1
5365,max_effective,10,10,1,3,0.05,0.95,0.8944018786415684,6,22.0,1,22.0,1,22.0,1,22.0,1
5366,max_effective,10,10,1,3,0.05,0.95,0.9141185439592312,18,26.0,0,27.0,0,30.0,1,30.0,1
5367,max_effective,10,10,1,3,0.05,0.95,0.9072749922796222,24,28.0,0,29.0,0,30.0,1,28.0,0
5368,max_effective,10,10,1,3,0.05,0.95,0.941597988534028,20,29.0,0,29.0,0,30.0,1,29.0,0
5369,max_effective,10,10,1,3,0.05,0.95,0.7920063360880865,8,28.0,0,28.0,0,29.0,1,29.0,1
5370,max_effective,10,10,1,3,0.05,0.95,0.8324934753598442,11,27.0,0,27.0,0,29.0,1,29.0,1
5371,max_effective,10,10,1,3,0.05,0.95,0.9402811530489952,5,20.0,1,20.0,1,20.0,1,20.0,1
5372,max_effective,10,10,1,3,0.05,0.95,0.880040959971549,17,28.0,1,28.0,1,28.0,1,28.0,1
5373,max_effective,10,10,1,3,0.05,0.95,0.9228200319949786,15,28.0,0,29.0,1,29.0,1,29.0,1
5374,max_effective,10,10,1,3,0.05,0.95,0.9120532990921512,13,29.0,0,29.0,0,29.0,0,30.0,1
5375,max_effective,10,10,1,3,0.05,0.95,0.9297250516788346,13,25.0,1,25.0,1,25.0,1,25.0,1
5376,max_effective,10,10,1,3,0.05,0.95,0.9008953243362186,15,28.0,1,27.0,0,27.0,0,27.0,0
5377,max_effective,10,10,1,3,0.05,0.95,0.9056205897130424,8,29.0,1,29.0,1,29.0,1,29.0,1
5378,max_effective,10,10,1,3,0.05,0.95,0.9027850986066928,12,29.0,0,30.0,1,30.0,1,29.0,0
5379,max_effective,10,10,1,3,0.05,0.95,0.9344000471374752,6,22.0,1,22.0,1,22.0,1,22.0,1
5380,max_effective,10,10,1,3,0.05,0.95,0.8719778536584133,14,29.0,1,29.0,1,28.0,0,28.0,0
5381,max_effective,10,10,1,3,0.05,0.95,0.8843625042018131,18,29.0,0,29.0,0,30.0,1,30.0,1
5382,max_effective,10,10,1,3,0.05,0.95,0.8134114617131679,5,19.0,1,19.0,1,19.0,1,19.0,1
5383,max_effective,10,10,1,3,0.05,0.95,0.9387970650238696,4,22.0,1,22.0,1,22.0,1,22.0,1
5384,max_effective,10,10,1,3,0.05,0.95,0.898378370687227,14,29.0,0,29.0,0,29.0,0,30.0,1
5385,max_effective,10,10,1,3,0.05,0.95,0.926771720480857,26,29.0,0,29.0,0,30.0,1,29.0,0
5386,max_effective,10,10,1,3,0.05,0.95,0.754468443174872,7,20.0,1,20.0,1,20.0,1,20.0,1
5387,max_effective,10,10,1,3,0.05,0.95,0.8846619797084196,4,19.0,1,19.0,1,19.0,1,19.0,1
5388,max_effective,10,10,1,3,0.05,0.95,0.8786373044966511,5,20.0,1,20.0,1,20.0,1,20.0,1
5389,max_effective,10,10,1,3,0.05,0.95,0.9190662713433864,37,29.0,0,29.0,0,29.0,0,30.0,1
5390,max_effective,10,10,1,3,0.05,0.95,0.921871381296915,13,30.0,1,30.0,1,29.0,0,29.0,0
5391,max_effective,10,10,1,3,0.05,0.95,0.949947913139705,15,28.0,0,28.0,0,30.0,1,28.0,0
5392,max_effective,10,10,1,3,0.05,0.95,0.8710229291412502,19,29.0,1,29.0,1,28.0,0,28.0,0
5393,max_effective,10,10,1,3,0.05,0.95,0.9168401681745232,22,26.0,0,27.0,0,30.0,1,27.0,0
5394,max_effective,10,10,1,3,0.05,0.95,0.8206540373974284,13,26.0,0,26.0,0,28.0,1,28.0,1
5395,max_effective,10,10,1,3,0.05,0.95,0.9351218789013734,13,26.0,1,26.0,1,26.0,1,25.0,0
5396,max_effective,10,10,1,3,0.05,0.95,0.9229643179574488,12,27.0,0,27.0,0,28.0,1,28.0,1
5397,max_effective,10,10,1,3,0.05,0.95,0.9114176930325004,10,25.0,0,26.0,1,24.0,0,26.0,1
5398,max_effective,10,10,1,3,0.05,0.95,0.8701396713129718,11,26.0,1,25.0,0,24.0,0,24.0,0
5399,max_effective,10,10,1,3,0.05,0.95,0.8328313996909057,12,28.0,0,28.0,0,28.0,0,30.0,1
5400,max_effective,10,10,1,3,0.05,0.95,0.9266726989025936,4,18.0,1,18.0,1,18.0,1,18.0,1
5401,max_effective,10,10,1,3,0.05,0.95,0.9195793404490044,10,25.0,1,25.0,1,25.0,1,25.0,1
5402,max_effective,10,10,1,3,0.05,0.95,0.8339112363292236,7,27.0,1,27.0,1,26.0,0,26.0,0
5403,max_effective,10,10,1,3,0.05,0.95,0.9351817172123084,7,25.0,1,25.0,1,25.0,1,25.0,1
5404,max_effective,10,10,1,3,0.05,0.95,0.8991171177456612,16,29.0,1,29.0,1,28.0,0,27.0,0
5405,max_effective,10,10,1,3,0.05,0.95,0.8807445590475401,7,23.0,1,23.0,1,23.0,1,23.0,1
5406,max_effective,10,10,1,3,0.05,0.95,0.8758295298413108,3,16.0,1,16.0,1,16.0,1,16.0,1
5407,max_effective,10,10,1,3,0.05,0.95,0.7786803978860103,8,26.0,1,26.0,1,26.0,1,26.0,1
5408,max_effective,10,10,1,3,0.05,0.95,0.9165293811790742,41,27.0,0,28.0,0,29.0,1,28.0,0
5409,max_effective,10,10,1,3,0.05,0.95,0.8701083127796563,10,29.0,1,29.0,1,29.0,1,27.0,0
5410,max_effective,10,10,1,3,0.05,0.95,0.8903722116919466,15,28.0,0,29.0,1,28.0,0,27.0,0
5411,max_effective,10,10,1,3,0.05,0.95,0.8438497762715322,14,24.0,1,24.0,1,24.0,1,24.0,1
5412,max_effective,10,10,1,3,0.05,0.95,0.8281326413557064,9,29.0,0,30.0,1,30.0,1,30.0,1
5413,max_effective,10,10,1,3,0.05,0.95,0.7653607142915357,3,16.0,1,16.0,1,16.0,1,16.0,1
5414,max_effective,10,10,1,3,0.05,0.95,0.8205776381594145,14,27.0,1,27.0,1,27.0,1,26.0,0
5415,max_effective,10,10,1,3,0.05,0.95,0.9491408524399304,71,30.0,1,30.0,1,30.0,1,30.0,1
5416,max_effective,10,10,1,3,0.05,0.95,0.9071299239815752,9,19.0,1,19.0,1,19.0,1,19.0,1
5417,max_effective,10,10,1,3,0.05,0.95,0.8777550549446391,20,29.0,0,30.0,1,29.0,0,29.0,0
5418,max_effective,10,10,1,3,0.05,0.95,0.9084704950470466,16,28.0,1,26.0,0,27.0,0,25.0,0
5419,max_effective,10,10,1,3,0.05,0.95,0.7742583515869488,3,15.0,1,15.0,1,15.0,1,15.0,1
5420,max_effective,10,10,1,3,0.05,0.95,0.9495318592999056,8,22.0,1,22.0,1,22.0,1,22.0,1
5421,max_effective,10,10,1,3,0.05,0.95,0.920664379808251,13,29.0,1,29.0,1,29.0,1,28.0,0
5422,max_effective,10,10,1,3,0.05,0.95,0.8870363192429013,22,26.0,0,27.0,0,28.0,0,30.0,1
5423,max_effective,10,10,1,3,0.05,0.95,0.9208558827667136,9,29.0,1,29.0,1,28.0,0,29.0,1
5424,max_effective,10,10,1,3,0.05,0.95,0.9498816712419172,41,29.0,1,29.0,1,27.0,0,29.0,1
5425,max_effective,10,10,1,3,0.05,0.95,0.9454923554571056,15,29.0,0,29.0,0,30.0,1,30.0,1
5426,max_effective,10,10,1,3,0.05,0.95,0.8149739932591916,10,27.0,1,27.0,1,27.0,1,27.0,1
5427,max_effective,10,10,1,3,0.05,0.95,0.949908531143248,19,29.0,0,29.0,0,29.0,0,30.0,1
5428,max_effective,10,10,1,3,0.05,0.95,0.9122706379633386,29,30.0,1,30.0,1,30.0,1,30.0,1
5429,max_effective,10,10,1,3,0.05,0.95,0.8898731643851142,10,26.0,0,26.0,0,29.0,1,28.0,0
5430,max_effective,10,10,1,3,0.05,0.95,0.9437121424780328,17,26.0,0,27.0,0,29.0,1,29.0,1
5431,max_effective,10,10,1,3,0.05,0.95,0.8509609757613742,6,19.0,1,19.0,1,19.0,1,19.0,1
5432,max_effective,10,10,1,3,0.05,0.95,0.6687380317150826,4,17.0,1,17.0,1,17.0,1,17.0,1
5433,max_effective,10,10,1,3,0.05,0.95,0.6281614680090029,7,19.0,1,19.0,1,19.0,1,19.0,1
5434,max_effective,10,10,1,3,0.05,0.95,0.9355951706813732,54,26.0,0,27.0,0,30.0,1,30.0,1
5435,max_effective,10,10,1,3,0.05,0.95,0.7435404875943379,2,16.0,1,16.0,1,16.0,1,16.0,1
5436,max_effective,10,10,1,3,0.05,0.95,0.946509696818549,61,29.0,0,29.0,0,30.0,1,30.0,1
5437,max_effective,10,10,1,3,0.05,0.95,0.6596841706657675,5,19.0,1,19.0,1,19.0,1,19.0,1
5438,max_effective,10,10,1,3,0.05,0.95,0.8901182880835803,9,27.0,0,27.0,0,28.0,1,28.0,1
5439,max_effective,10,10,1,3,0.05,0.95,0.6868426958897257,8,25.0,0,25.0,0,26.0,1,26.0,1
5440,max_effective,10,10,1,3,0.05,0.95,0.8363121183273976,13,26.0,1,26.0,1,26.0,1,26.0,1
5441,max_effective,10,10,1,3,0.05,0.95,0.8277712697853029,25,28.0,0,28.0,0,27.0,0,29.0,1
5442,max_effective,10,10,1,3,0.05,0.95,0.9151234808301932,37,30.0,1,30.0,1,30.0,1,29.0,0
5443,max_effective,10,10,1,3,0.05,0.95,0.5043823575657154,3,15.0,1,15.0,1,15.0,1,15.0,1
5444,max_effective,10,10,1,3,0.05,0.95,0.9015865682634836,5,16.0,1,16.0,1,16.0,1,16.0,1
5445,max_effective,10,10,1,3,0.05,0.95,0.9091245359400234,22,29.0,0,29.0,0,30.0,1,30.0,1
5446,max_effective,10,10,1,3,0.05,0.95,0.712322838345186,3,14.0,1,14.0,1,14.0,1,14.0,1
5447,max_effective,10,10,1,3,0.05,0.95,0.8701205170035774,5,23.0,1,23.0,1,22.0,0,23.0,1
5448,max_effective,10,10,1,3,0.05,0.95,0.7504991726090875,3,22.0,1,22.0,1,22.0,1,22.0,1
5449,max_effective,10,10,1,3,0.05,0.95,0.9092652580385135,16,28.0,0,28.0,0,29.0,1,29.0,1
5450,max_effective,10,10,1,3,0.05,0.95,0.8326708387676673,4,19.0,1,19.0,1,19.0,1,19.0,1
5451,max_effective,10,10,1,3,0.05,0.95,0.9272775672930224,23,29.0,0,29.0,0,30.0,1,30.0,1
5452,max_effective,10,10,1,3,0.05,0.95,0.6389869054449757,5,15.0,1,15.0,1,15.0,1,15.0,1
5453,max_effective,10,10,1,3,0.05,0.95,0.8808811202593468,4,22.0,1,22.0,1,22.0,1,22.0,1
5454,max_effective,10,10,1,3,0.05,0.95,0.9296748753058672,12,30.0,1,30.0,1,30.0,1,30.0,1
5455,max_effective,10,10,1,3,0.05,0.95,0.782128163511401,4,19.0,1,19.0,1,19.0,1,19.0,1
5456,max_effective,10,10,1,3,0.05,0.95,0.9121076669774578,17,28.0,0,29.0,1,28.0,0,26.0,0
5457,max_effective,10,10,1,3,0.05,0.95,0.9223974101232022,6,22.0,1,22.0,1,22.0,1,22.0,1
5458,max_effective,10,10,1,3,0.05,0.95,0.9205511756151528,18,28.0,0,28.0,0,30.0,1,30.0,1
5459,max_effective,10,10,1,3,0.05,0.95,0.9472976899662496,41,30.0,1,30.0,1,30.0,1,30.0,1
5460,max_effective,10,10,1,3,0.05,0.95,0.7811756685099269,12,25.0,0,25.0,0,26.0,0,27.0,1
5461,max_effective,10,10,1,3,0.05,0.95,0.9228888343234446,15,28.0,1,28.0,1,26.0,0,26.0,0
5462,max_effective,10,10,1,3,0.05,0.95,0.7314867353840597,2,11.0,1,11.0,1,11.0,1,11.0,1
5463,max_effective,10,10,1,3,0.05,0.95,0.909257902784096,36,26.0,0,26.0,0,29.0,1,29.0,1
5464,max_effective,10,10,1,3,0.05,0.95,0.9449899679599458,29,30.0,1,30.0,1,30.0,1,30.0,1
5465,max_effective,10,10,1,3,0.05,0.95,0.9134295029038948,10,22.0,1,22.0,1,22.0,1,22.0,1
5466,max_effective,10,10,1,3,0.05,0.95,0.8348080486517344,6,23.0,1,23.0,1,23.0,1,23.0,1
5467,max_effective,10,10,1,3,0.05,0.95,0.857414484138979,5,20.0,1,20.0,1,20.0,1,20.0,1
5468,max_effective,10,10,1,3,0.05,0.95,0.8675177817896573,4,16.0,1,16.0,1,16.0,1,16.0,1
5469,max_effective,10,10,1,3,0.05,0.95,0.6624593788363393,4,16.0,1,16.0,1,16.0,1,16.0,1
5470,max_effective,10,10,1,3,0.05,0.95,0.907926831801861,22,29.0,0,30.0,1,30.0,1,29.0,0
5471,max_effective,10,10,1,3,0.05,0.95,0.769392516521519,17,27.0,0,28.0,0,29.0,1,29.0,1
5472,max_effective,10,10,1,3,0.05,0.95,0.9360449128690884,8,29.0,1,29.0,1,26.0,0,28.0,0
5473,max_effective,10,10,1,3,0.05,0.95,0.7386175149939308,3,18.0,1,18.0,1,18.0,1,18.0,1
5474,max_effective,10,10,1,3,0.05,0.95,0.6545386731468353,3,15.0,1,15.0,1,15.0,1,15.0,1
5475,max_effective,10,10,1,3,0.05,0.95,0.9425806126494004,34,29.0,0,29.0,0,30.0,1,30.0,1
5476,max_effective,10,10,1,3,0.05,0.95,0.9161079976809482,18,29.0,0,29.0,0,30.0,1,30.0,1
5477,max_effective,10,10,1,3,0.05,0.95,0.8104253745134037,5,20.0,1,20.0,1,20.0,1,20.0,1
5478,max_effective,10,10,1,3,0.05,0.95,0.7654248737606143,4,20.0,1,20.0,1,20.0,1,20.0,1
5479,max_effective,10,10,1,3,0.05,0.95,0.8696515915759873,9,26.0,0,27.0,1,26.0,0,26.0,0
5480,max_effective,10,10,1,3,0.05,0.95,0.8239122081531274,4,14.0,1,14.0,1,14.0,1,14.0,1
5481,max_effective,10,10,1,3,0.05,0.95,0.946157525812949,17,27.0,0,27.0,0,28.0,1,27.0,0
5482,max_effective,10,10,1,3,0.05,0.95,0.8282716415338292,19,28.0,1,28.0,1,28.0,1,24.0,0
5483,max_effective,10,10,1,3,0.05,0.95,0.8460229178190771,5,26.0,1,26.0,1,26.0,1,26.0,1
5484,max_effective,10,10,1,3,0.05,0.95,0.8593266170470615,7,27.0,0,27.0,0,29.0,1,29.0,1
5485,max_effective,10,10,1,3,0.05,0.95,0.9087093995588236,14,25.0,0,27.0,0,28.0,1,28.0,1
5486,max_effective,10,10,1,3,0.05,0.95,0.6294599373070631,5,19.0,1,19.0,1,19.0,1,19.0,1
5487,max_effective,10,10,1,3,0.05,0.95,0.7715900836215396,4,17.0,1,17.0,1,17.0,1,17.0,1
5488,max_effective,10,10,1,3,0.05,0.95,0.8746617589785878,6,23.0,1,23.0,1,23.0,1,23.0,1
5489,max_effective,10,10,1,3,0.05,0.95,0.8804369820167344,9,23.0,1,23.0,1,23.0,1,23.0,1
5490,max_effective,10,10,1,3,0.05,0.95,0.8623770717478652,5,20.0,1,20.0,1,20.0,1,20.0,1
5491,max_effective,10,10,1,3,0.05,0.95,0.9216109744016328,3,20.0,1,20.0,1,20.0,1,20.0,1
5492,max_effective,10,10,1,3,0.05,0.95,0.9233017658724886,6,23.0,1,23.0,1,23.0,1,23.0,1
5493,max_effective,10,10,1,3,0.05,0.95,0.9428141386528422,6,18.0,1,18.0,1,18.0,1,18.0,1
5494,max_effective,10,10,1,3,0.05,0.95,0.8881013605740403,27,27.0,0,28.0,0,29.0,1,29.0,1
5495,max_effective,10,10,1,3,0.05,0.95,0.8821738736825359,3,14.0,1,14.0,1,14.0,1,14.0,1
5496,max_effective,10,10,1,3,0.05,0.95,0.8365961194423112,6,28.0,1,28.0,1,28.0,1,28.0,1
5497,max_effective,10,10,1,3,0.05,0.95,0.8348944496096911,8,25.0,1,25.0,1,25.0,1,24.0,0
5498,max_effective,10,10,1,3,0.05,0.95,0.8934460278734634,28,26.0,0,26.0,0,26.0,0,28.0,1
5499,max_effective,10,10,1,3,0.05,0.95,0.804354965891919,5,21.0,1,21.0,1,21.0,1,21.0,1
5500,max_effective,10,10,1,3,0.05,0.95,0.9289034231944744,24,30.0,1,30.0,1,30.0,1,30.0,1
5501,max_effective,10,10,1,3,0.05,0.95,0.7875565828879256,10,30.0,1,30.0,1,30.0,1,28.0,0
5502,max_effective,10,10,1,3,0.05,0.95,0.9223175555258792,20,30.0,1,30.0,1,30.0,1,30.0,1
5503,max_effective,10,10,1,3,0.05,0.95,0.9078661765587228,9,24.0,1,24.0,1,24.0,1,24.0,1
5504,max_effective,10,10,1,3,0.05,0.95,0.9412411913594604,17,29.0,0,29.0,0,30.0,1,30.0,1
5505,max_effective,10,10,1,3,0.05,0.95,0.9095303307161416,13,29.0,0,29.0,0,30.0,1,29.0,0
5506,max_effective,10,10,1,3,0.05,0.95,0.936473625249994,12,28.0,0,28.0,0,29.0,1,29.0,1
5507,max_effective,10,10,1,3,0.05,0.95,0.7243411413288746,4,14.0,1,14.0,1,14.0,1,14.0,1
5508,max_effective,10,10,1,3,0.05,0.95,0.9283743720300742,33,25.0,0,27.0,0,27.0,0,29.0,1
5509,max_effective,10,10,1,3,0.05,0.95,0.8408372371285127,6,17.0,1,17.0,1,17.0,1,17.0,1
5510,max_effective,10,10,1,3,0.05,0.95,0.8244624318129233,6,23.0,1,23.0,1,23.0,1,23.0,1
5511,max_effective,10,10,1,3,0.05,0.95,0.9274166624590736,24,30.0,1,30.0,1,30.0,1,30.0,1
5512,max_effective,10,10,1,3,0.05,0.95,0.6621185951432552,4,15.0,1,15.0,1,15.0,1,15.0,1
5513,max_effective,10,10,1,3,0.05,0.95,0.9143878014729416,31,27.0,0,28.0,0,29.0,1,28.0,0
5514,max_effective,10,10,1,3,0.05,0.95,0.9431467177626802,33,27.0,0,27.0,0,30.0,1,30.0,1
5515,max_effective,10,10,1,3,0.05,0.95,0.905375657756614,22,28.0,0,29.0,0,27.0,0,30.0,1
5516,max_effective,10,10,1,3,0.05,0.95,0.9095778983036912,6,17.0,1,17.0,1,17.0,1,17.0,1
5517,max_effective,10,10,1,3,0.05,0.95,0.7265011644845015,5,18.0,1,18.0,1,18.0,1,18.0,1
5518,max_effective,10,10,1,3,0.05,0.95,0.9329800959043932,17,27.0,0,29.0,0,30.0,1,29.0,0
5519,max_effective,10,10,1,3,0.05,0.95,0.9195254263823796,11,30.0,1,30.0,1,27.0,0,30.0,1
5520,max_effective,10,10,1,3,0.05,0.95,0.938802509527691,4,19.0,1,19.0,1,19.0,1,19.0,1
5521,max_effective,10,10,1,3,0.05,0.95,0.9051308375581094,8,28.0,0,29.0,1,28.0,0,27.0,0
5522,max_effective,10,10,1,3,0.05,0.95,0.6781512359803779,5,18.0,1,18.0,1,18.0,1,18.0,1
5523,max_effective,10,10,1,3,0.05,0.95,0.8571827840984317,7,27.0,0,27.0,0,27.0,0,28.0,1
5524,max_effective,10,10,1,3,0.05,0.95,0.9479489577834048,26,27.0,0,30.0,1,30.0,1,30.0,1
5525,max_effective,10,10,1,3,0.05,0.95,0.9078363781886002,12,29.0,1,29.0,1,28.0,0,29.0,1
5526,max_effective,10,10,1,3,0.05,0.95,0.899636122447326,9,25.0,1,25.0,1,25.0,1,24.0,0
5527,max_effective,10,10,1,3,0.05,0.95,0.7638082722780818,7,18.0,1,18.0,1,18.0,1,18.0,1
5528,max_effective,10,10,1,3,0.05,0.95,0.9438179646173248,38,24.0,0,28.0,0,30.0,1,29.0,0
5529,max_effective,10,10,1,3,0.05,0.95,0.8498786359169818,7,24.0,1,24.0,1,23.0,0,23.0,0
5530,max_effective,10,10,1,3,0.05,0.95,0.8081471753468239,5,17.0,1,17.0,1,17.0,1,17.0,1
5531,max_effective,10,10,1,3,0.05,0.95,0.8663179753161535,10,23.0,0,24.0,1,24.0,1,23.0,0
5532,max_effective,10,10,1,3,0.05,0.95,0.7502661086914285,10,27.0,1,27.0,1,27.0,1,27.0,1
5533,max_effective,10,10,1,3,0.05,0.95,0.8558070572841909,12,26.0,1,26.0,1,26.0,1,26.0,1
5534,max_effective,10,10,1,3,0.05,0.95,0.9245869506982486,7,21.0,1,21.0,1,21.0,1,21.0,1
5535,max_effective,10,10,1,3,0.05,0.95,0.6844236083453966,7,22.0,1,22.0,1,22.0,1,22.0,1
5536,max_effective,10,10,1,3,0.05,0.95,0.7775034405721005,12,28.0,0,28.0,0,27.0,0,29.0,1
5537,max_effective,10,10,1,3,0.05,0.95,0.8149468097127378,13,27.0,1,27.0,1,26.0,0,26.0,0
5538,max_effective,10,10,1,3,0.05,0.95,0.8942439773752251,9,28.0,0,28.0,0,26.0,0,29.0,1
5539,max_effective,10,10,1,3,0.05,0.95,0.9163137512497374,9,28.0,1,28.0,1,27.0,0,27.0,0
5540,max_effective,10,10,1,3,0.05,0.95,0.9457562915638202,11,24.0,0,24.0,0,28.0,1,28.0,1
5541,max_effective,10,10,1,3,0.05,0.95,0.6866430042603933,6,18.0,1,18.0,1,18.0,1,18.0,1
5542,max_effective,10,10,1,3,0.05,0.95,0.8717765237575159,22,27.0,0,28.0,0,28.0,0,29.0,1
5543,max_effective,10,10,1,3,0.05,0.95,0.8977921527128574,17,28.0,0,29.0,1,29.0,1,29.0,1
5544,max_effective,10,10,1,3,0.05,0.95,0.9084578936979362,21,26.0,0,27.0,0,28.0,1,28.0,1
5545,max_effective,10,10,1,3,0.05,0.95,0.929164749447064,17,30.0,1,30.0,1,29.0,0,30.0,1
5546,max_effective,10,10,1,3,0.05,0.95,0.8545008049305106,9,25.0,0,25.0,0,26.0,1,26.0,1
5547,max_effective,10,10,1,3,0.05,0.95,0.9110464273744,15,29.0,1,29.0,1,27.0,0,27.0,0
5548,max_effective,10,10,1,3,0.05,0.95,0.9231102693384078,11,27.0,0,29.0,1,28.0,0,27.0,0
5549,max_effective,10,10,1,3,0.05,0.95,0.9202962620346624,15,28.0,0,28.0,0,29.0,1,28.0,0
5550,max_effective,10,10,1,3,0.05,0.95,0.7657149704916392,6,20.0,1,20.0,1,20.0,1,20.0,1
5551,max_effective,10,10,1,3,0.05,0.95,0.8461138256215031,9,22.0,0,22.0,0,22.0,0,23.0,1
5552,max_effective,10,10,1,3,0.05,0.95,0.928379388547877,20,29.0,0,29.0,0,30.0,1,28.0,0
5553,max_effective,10,10,1,3,0.05,0.95,0.934206585387928,5,28.0,1,28.0,1,28.0,1,27.0,0
5554,max_effective,10,10,1,3,0.05,0.95,0.7444404989185618,11,27.0,0,27.0,0,28.0,1,28.0,1
5555,max_effective,10,10,1,3,0.05,0.95,0.8807670447488115,24,30.0,1,30.0,1,30.0,1,30.0,1
5556,max_effective,10,10,1,3,0.05,0.95,0.7800914094805175,3,15.0,1,15.0,1,15.0,1,15.0,1
5557,max_effective,10,10,1,3,0.05,0.95,0.8654210964409688,12,28.0,0,29.0,0,29.0,0,30.0,1
5558,max_effective,10,10,1,3,0.05,0.95,0.9108567312443924,51,28.0,0,28.0,0,30.0,1,30.0,1
5559,max_effective,10,10,1,3,0.05,0.95,0.8923808881612126,4,21.0,1,21.0,1,21.0,1,21.0,1
5560,max_effective,10,10,1,3,0.05,0.95,0.9491993944301654,8,28.0,0,29.0,1,26.0,0,29.0,1
5561,max_effective,10,10,1,3,0.05,0.95,0.646113590256843,3,13.0,1,13.0,1,13.0,1,13.0,1
5562,max_effective,10,10,1,3,0.05,0.95,0.7481792323462969,8,26.0,0,26.0,0,26.0,0,27.0,1
5563,max_effective,10,10,1,3,0.05,0.95,0.91385910095073,16,27.0,0,28.0,0,30.0,1,30.0,1
5564,max_effective,10,10,1,3,0.05,0.95,0.8581669717495346,14,25.0,1,25.0,1,25.0,1,25.0,1
5565,max_effective,10,10,1,3,0.05,0.95,0.7358001539620316,7,27.0,1,26.0,0,26.0,0,26.0,0
5566,max_effective,10,10,1,3,0.05,0.95,0.8039022734717296,3,15.0,1,15.0,1,15.0,1,15.0,1
5567,max_effective,10,10,1,3,0.05,0.95,0.8086393777160563,4,19.0,1,19.0,1,19.0,1,19.0,1
5568,max_effective,10,10,1,3,0.05,0.95,0.8945112197344861,19,30.0,1,30.0,1,30.0,1,30.0,1
5569,max_effective,10,10,1,3,0.05,0.95,0.8356652722598987,7,30.0,1,30.0,1,30.0,1,29.0,0
5570,max_effective,10,10,1,3,0.05,0.95,0.7162740120946613,5,20.0,1,20.0,1,20.0,1,20.0,1
5571,max_effective,10,10,1,3,0.05,0.95,0.8580256516689183,3,14.0,1,14.0,1,14.0,1,14.0,1
5572,max_effective,10,10,1,3,0.05,0.95,0.9273430344655892,15,28.0,1,28.0,1,28.0,1,27.0,0
5573,max_effective,10,10,1,3,0.05,0.95,0.946019551946246,14,27.0,0,29.0,1,26.0,0,29.0,1
5574,max_effective,10,10,1,3,0.05,0.95,0.7321692372261981,4,20.0,1,20.0,1,20.0,1,20.0,1
5575,max_effective,10,10,1,3,0.05,0.95,0.8979403417345049,24,29.0,0,29.0,0,30.0,1,30.0,1
5576,max_effective,10,10,1,3,0.05,0.95,0.8813705343330974,21,25.0,1,25.0,1,24.0,0,25.0,1
5577,max_effective,10,10,1,3,0.05,0.95,0.6782897143350596,9,23.0,1,23.0,1,23.0,1,23.0,1
5578,max_effective,10,10,1,3,0.05,0.95,0.9270660176296392,23,29.0,1,29.0,1,29.0,1,28.0,0
5579,max_effective,10,10,1,3,0.05,0.95,0.9492445655765837,26,30.0,1,30.0,1,28.0,0,28.0,0
5580,max_effective,10,10,1,3,0.05,0.95,0.7882835130890403,6,19.0,1,19.0,1,19.0,1,19.0,1
5581,max_effective,10,10,1,3,0.05,0.95,0.9434586902357436,40,28.0,0,27.0,0,29.0,1,29.0,1
5582,max_effective,10,10,1,3,0.05,0.95,0.8677268124311743,7,23.0,1,23.0,1,23.0,1,23.0,1
5583,max_effective,10,10,1,3,0.05,0.95,0.9353166408264056,49,28.0,0,29.0,0,30.0,1,29.0,0
5584,max_effective,10,10,1,3,0.05,0.95,0.8380647277018323,4,20.0,1,20.0,1,20.0,1,20.0,1
5585,max_effective,10,10,1,3,0.05,0.95,0.936654832097604,32,28.0,0,28.0,0,29.0,0,30.0,1
5586,max_effective,10,10,1,3,0.05,0.95,0.9239022778354083,19,27.0,0,29.0,0,29.0,0,30.0,1
5587,max_effective,10,10,1,3,0.05,0.95,0.9412820784293552,101,30.0,1,30.0,1,30.0,1,30.0,1
5588,max_effective,10,10,1,3,0.05,0.95,0.9236551226626502,28,29.0,0,30.0,1,30.0,1,30.0,1
5589,max_effective,10,10,1,3,0.05,0.95,0.824611860690762,7,19.0,1,19.0,1,19.0,1,19.0,1
5590,max_effective,10,10,1,3,0.05,0.95,0.9195034756880603,10,26.0,0,26.0,0,25.0,0,29.0,1
5591,max_effective,10,10,1,3,0.05,0.95,0.7214188210243958,3,15.0,1,15.0,1,15.0,1,15.0,1
5592,max_effective,10,10,1,3,0.05,0.95,0.8235965711174077,5,19.0,1,19.0,1,19.0,1,19.0,1
5593,max_effective,10,10,1,3,0.05,0.95,0.8963293367292021,8,21.0,1,21.0,1,21.0,1,21.0,1
5594,max_effective,10,10,1,3,0.05,0.95,0.9400643263200142,14,26.0,0,27.0,0,30.0,1,30.0,1
5595,max_effective,10,10,1,3,0.05,0.95,0.9319639001958134,22,27.0,0,30.0,1,29.0,0,30.0,1
5596,max_effective,10,10,1,3,0.05,0.95,0.9218733922744018,19,28.0,1,28.0,1,28.0,1,27.0,0
5597,max_effective,10,10,1,3,0.05,0.95,0.780121406407759,13,26.0,1,26.0,1,25.0,0,26.0,1
5598,max_effective,10,10,1,3,0.05,0.95,0.8008302712218197,2,12.0,1,12.0,1,12.0,1,12.0,1
5599,max_effective,10,10,1,3,0.05,0.95,0.9211252922622832,14,26.0,0,26.0,0,30.0,1,30.0,1
5600,max_effective,10,10,1,3,0.05,0.95,0.8839851120180927,11,27.0,1,27.0,1,27.0,1,27.0,1
5601,max_effective,10,10,1,3,0.05,0.95,0.9374477467323704,11,29.0,0,29.0,0,27.0,0,30.0,1
5602,max_effective,10,10,1,3,0.05,0.95,0.9333572784722658,34,30.0,1,30.0,1,30.0,1,30.0,1
5603,max_effective,10,10,1,3,0.05,0.95,0.9311159902488364,17,27.0,0,28.0,0,29.0,1,29.0,1
5604,max_effective,10,10,1,3,0.05,0.95,0.8452515140662148,3,20.0,1,20.0,1,20.0,1,20.0,1
5605,max_effective,10,10,1,3,0.05,0.95,0.9333035433003652,52,25.0,0,27.0,0,30.0,1,29.0,0
5606,max_effective,10,10,1,3,0.05,0.95,0.823139891104812,19,28.0,0,28.0,0,28.0,0,29.0,1
5607,max_effective,10,10,1,3,0.05,0.95,0.906765340945102,15,28.0,1,28.0,1,27.0,0,27.0,0
5608,max_effective,10,10,1,3,0.05,0.95,0.8274525880412256,14,26.0,0,28.0,0,28.0,0,29.0,1
5609,max_effective,10,10,1,3,0.05,0.95,0.9171634785869404,4,22.0,1,22.0,1,22.0,1,22.0,1
5610,max_effective,10,10,1,3,0.05,0.95,0.8922709872060487,15,24.0,0,26.0,0,27.0,0,29.0,1
5611,max_effective,10,10,1,3,0.05,0.95,0.915234768383752,14,26.0,0,26.0,0,26.0,0,27.0,1
5612,max_effective,10,10,1,3,0.05,0.95,0.6444774421439474,5,17.0,1,17.0,1,17.0,1,17.0,1
5613,max_effective,10,10,1,3,0.05,0.95,0.811248016555074,12,25.0,1,25.0,1,25.0,1,25.0,1
5614,max_effective,10,10,1,3,0.05,0.95,0.9465066778348412,26,29.0,0,28.0,0,30.0,1,29.0,0
5615,max_effective,10,10,1,3,0.05,0.95,0.7775644307206832,7,27.0,1,27.0,1,27.0,1,27.0,1
5616,max_effective,10,10,1,3,0.05,0.95,0.8525495463549252,12,25.0,0,25.0,0,25.0,0,29.0,1
5617,max_effective,10,10,1,3,0.05,0.95,0.9339918636886722,5,18.0,1,18.0,1,18.0,1,18.0,1
5618,max_effective,10,10,1,3,0.05,0.95,0.9488132296204936,88,26.0,0,28.0,0,28.0,0,30.0,1
5619,max_effective,10,10,1,3,0.05,0.95,0.902893098916654,13,27.0,0,28.0,0,30.0,1,30.0,1
5620,max_effective,10,10,1,3,0.05,0.95,0.903822993879448,8,27.0,1,27.0,1,25.0,0,24.0,0
5621,max_effective,10,10,1,3,0.05,0.95,0.8205047311053918,7,24.0,1,24.0,1,24.0,1,24.0,1
5622,max_effective,10,10,1,3,0.05,0.95,0.8701887894641076,9,25.0,0,25.0,0,27.0,1,26.0,0
5623,max_effective,10,10,1,3,0.05,0.95,0.8958232053056189,14,27.0,0,27.0,0,29.0,1,28.0,0
5624,max_effective,10,10,1,3,0.05,0.95,0.806158683466862,7,27.0,1,27.0,1,27.0,1,27.0,1
5625,max_effective,10,10,1,3,0.05,0.95,0.8485610296371849,41,28.0,0,26.0,0,28.0,0,29.0,1
5626,max_effective,10,10,1,3,0.05,0.95,0.9248992195984508,9,27.0,1,26.0,0,24.0,0,25.0,0
5627,max_effective,10,10,1,3,0.05,0.95,0.9156934563757124,30,29.0,1,29.0,1,25.0,0,29.0,1
5628,max_effective,10,10,1,3,0.05,0.95,0.8955669306450521,8,21.0,1,21.0,1,21.0,1,20.0,0
5629,max_effective,10,10,1,3,0.05,0.95,0.9265373576543602,15,30.0,1,30.0,1,30.0,1,30.0,1
5630,max_effective,10,10,1,3,0.05,0.95,0.925556504417502,5,20.0,1,20.0,1,20.0,1,20.0,1
5631,max_effective,10,10,1,3,0.05,0.95,0.9216016355622818,7,27.0,1,27.0,1,26.0,0,27.0,1
5632,max_effective,10,10,1,3,0.05,0.95,0.9152331127334749,6,23.0,1,23.0,1,23.0,1,23.0,1
5633,max_effective,10,10,1,3,0.05,0.95,0.6637076162713753,3,18.0,1,18.0,1,18.0,1,18.0,1
5634,max_effective,10,10,1,3,0.05,0.95,0.6174872685313358,3,19.0,1,19.0,1,19.0,1,19.0,1
5635,max_effective,10,10,1,3,0.05,0.95,0.8252514960370132,2,15.0,1,15.0,1,15.0,1,15.0,1
5636,max_effective,10,10,1,3,0.05,0.95,0.8170675099311356,12,28.0,0,27.0,0,29.0,1,28.0,0
5637,max_effective,10,10,1,3,0.05,0.95,0.919412107108484,6,24.0,1,24.0,1,24.0,1,24.0,1
5638,max_effective,10,10,1,3,0.05,0.95,0.7658724982459263,6,19.0,1,19.0,1,19.0,1,19.0,1
5639,max_effective,10,10,1,3,0.05,0.95,0.8538096418911911,10,24.0,0,26.0,1,26.0,1,26.0,1
5640,max_effective,10,10,1,3,0.05,0.95,0.9040281797105416,7,24.0,1,24.0,1,23.0,0,24.0,1
5641,max_effective,10,10,1,3,0.05,0.95,0.9047903817262788,12,24.0,0,25.0,0,27.0,0,28.0,1
5642,max_effective,10,10,1,3,0.05,0.95,0.93248033399346,7,24.0,1,24.0,1,23.0,0,24.0,1
5643,max_effective,10,10,1,3,0.05,0.95,0.9078191886444404,8,22.0,1,22.0,1,22.0,1,22.0,1
5644,max_effective,10,10,1,3,0.05,0.95,0.6273425324862173,5,19.0,1,19.0,1,19.0,1,19.0,1
5645,max_effective,10,10,1,3,0.05,0.95,0.909749390345212,4,18.0,1,18.0,1,18.0,1,18.0,1
5646,max_effective,10,10,1,3,0.05,0.95,0.7819492991421938,3,13.0,1,13.0,1,13.0,1,13.0,1
5647,max_effective,10,10,1,3,0.05,0.95,0.7545669187510575,5,22.0,1,22.0,1,22.0,1,22.0,1
5648,max_effective,10,10,1,3,0.05,0.95,0.6514681895550717,4,18.0,1,18.0,1,18.0,1,18.0,1
5649,max_effective,10,10,1,3,0.05,0.95,0.8217129450416198,3,17.0,1,17.0,1,17.0,1,17.0,1
5650,max_effective,10,10,1,3,0.05,0.95,0.8972138186132266,8,24.0,0,24.0,0,23.0,0,25.0,1
5651,max_effective,10,10,1,3,0.05,0.95,0.931905822238795,26,30.0,1,30.0,1,30.0,1,29.0,0
5652,max_effective,10,10,1,3,0.05,0.95,0.9112318647604568,29,29.0,1,29.0,1,29.0,1,29.0,1
5653,max_effective,10,10,1,3,0.05,0.95,0.9445508966762431,55,27.0,0,27.0,0,28.0,0,30.0,1
5654,max_effective,10,10,1,3,0.05,0.95,0.920273147250826,7,23.0,1,23.0,1,23.0,1,23.0,1
5655,max_effective,10,10,1,3,0.05,0.95,0.9143982454646102,12,28.0,1,28.0,1,28.0,1,27.0,0
5656,max_effective,10,10,1,3,0.05,0.95,0.925110759075122,4,17.0,1,17.0,1,17.0,1,17.0,1
5657,max_effective,10,10,1,3,0.05,0.95,0.8832800990077776,15,29.0,1,29.0,1,28.0,0,29.0,1
5658,max_effective,10,10,1,3,0.05,0.95,0.9241712666758634,23,28.0,0,28.0,0,30.0,1,30.0,1
5659,max_effective,10,10,1,3,0.05,0.95,0.8458329666027536,7,29.0,1,29.0,1,29.0,1,28.0,0
5660,max_effective,10,10,1,3,0.05,0.95,0.8848721571004722,10,26.0,0,27.0,1,26.0,0,25.0,0
5661,max_effective,10,10,1,3,0.05,0.95,0.925997624447048,9,28.0,0,28.0,0,30.0,1,28.0,0
5662,max_effective,10,10,1,3,0.05,0.95,0.921306624390464,29,29.0,0,30.0,1,30.0,1,29.0,0
5663,max_effective,10,10,1,3,0.05,0.95,0.6828506313085179,4,21.0,1,21.0,1,21.0,1,21.0,1
5664,max_effective,10,10,1,3,0.05,0.95,0.906295712381788,9,30.0,1,30.0,1,28.0,0,27.0,0
5665,max_effective,10,10,1,3,0.05,0.95,0.8345837536363567,17,27.0,0,27.0,0,27.0,0,28.0,1
5666,max_effective,10,10,1,3,0.05,0.95,0.765023462840304,4,17.0,1,17.0,1,17.0,1,17.0,1
5667,max_effective,10,10,1,3,0.05,0.95,0.883035931922385,7,16.0,1,16.0,1,16.0,1,16.0,1
5668,max_effective,10,10,1,3,0.05,0.95,0.9417911859788656,21,28.0,1,28.0,1,28.0,1,28.0,1
5669,max_effective,10,10,1,3,0.05,0.95,0.869308387898275,6,23.0,1,23.0,1,23.0,1,23.0,1
5670,max_effective,10,10,1,3,0.05,0.95,0.840156619413413,14,26.0,0,27.0,0,28.0,1,27.0,0
5671,max_effective,10,10,1,3,0.05,0.95,0.9347441782608166,5,18.0,1,18.0,1,18.0,1,18.0,1
5672,max_effective,10,10,1,3,0.05,0.95,0.8392465191772975,12,25.0,1,25.0,1,25.0,1,25.0,1
5673,max_effective,10,10,1,3,0.05,0.95,0.8630242573687106,5,17.0,1,17.0,1,17.0,1,17.0,1
5674,max_effective,10,10,1,3,0.05,0.95,0.8699411035539516,5,18.0,1,18.0,1,18.0,1,18.0,1
5675,max_effective,10,10,1,3,0.05,0.95,0.8593600674351133,5,24.0,1,24.0,1,24.0,1,24.0,1
5676,max_effective,10,10,1,3,0.05,0.95,0.923135962586914,5,22.0,1,22.0,1,22.0,1,22.0,1
5677,max_effective,10,10,1,3,0.05,0.95,0.8414549497112478,3,14.0,1,14.0,1,14.0,1,14.0,1
5678,max_effective,10,10,1,3,0.05,0.95,0.8603634700318357,13,29.0,0,29.0,0,30.0,1,29.0,0
5679,max_effective,10,10,1,3,0.05,0.95,0.9308460481573376,26,28.0,0,28.0,0,30.0,1,30.0,1
5680,max_effective,10,10,1,3,0.05,0.95,0.9207439647478328,29,28.0,1,28.0,1,28.0,1,28.0,1
5681,max_effective,10,10,1,3,0.05,0.95,0.7481714556508224,4,18.0,1,18.0,1,18.0,1,18.0,1
5682,max_effective,10,10,1,3,0.05,0.95,0.9197355982521592,23,27.0,0,27.0,0,28.0,1,28.0,1
5683,max_effective,10,10,1,3,0.05,0.95,0.9024888450006462,42,26.0,0,26.0,0,29.0,1,29.0,1
5684,max_effective,10,10,1,3,0.05,0.95,0.9460589004631292,12,27.0,1,27.0,1,27.0,1,27.0,1
5685,max_effective,10,10,1,3,0.05,0.95,0.9186574813643684,15,26.0,0,26.0,0,28.0,1,28.0,1
5686,max_effective,10,10,1,3,0.05,0.95,0.756645859822995,3,16.0,1,16.0,1,16.0,1,16.0,1
5687,max_effective,10,10,1,3,0.05,0.95,0.9440687834374608,11,27.0,0,28.0,1,28.0,1,28.0,1
5688,max_effective,10,10,1,3,0.05,0.95,0.6998297089787344,4,18.0,1,18.0,1,18.0,1,18.0,1
5689,max_effective,10,10,1,3,0.05,0.95,0.9429408702534292,18,25.0,0,27.0,0,30.0,1,29.0,0
5690,max_effective,10,10,1,3,0.05,0.95,0.835243925294638,3,13.0,1,13.0,1,13.0,1,13.0,1
5691,max_effective,10,10,1,3,0.05,0.95,0.8614773809162818,8,29.0,1,29.0,1,29.0,1,28.0,0
5692,max_effective,10,10,1,3,0.05,0.95,0.9369765353854826,11,28.0,0,28.0,0,29.0,0,30.0,1
5693,max_effective,10,10,1,3,0.05,0.95,0.9250442996200984,13,26.0,0,27.0,0,26.0,0,29.0,1
5694,max_effective,10,10,1,3,0.05,0.95,0.8951523646323079,5,19.0,1,19.0,1,19.0,1,19.0,1
5695,max_effective,10,10,1,3,0.05,0.95,0.9272792675708889,27,29.0,0,30.0,1,30.0,1,30.0,1
5696,max_effective,10,10,1,3,0.05,0.95,0.886127831343087,15,28.0,0,28.0,0,29.0,1,28.0,0
5697,max_effective,10,10,1,3,0.05,0.95,0.8758248543252769,7,25.0,1,25.0,1,25.0,1,25.0,1
5698,max_effective,10,10,1,3,0.05,0.95,0.9171637166031515,16,27.0,0,27.0,0,30.0,1,30.0,1
5699,max_effective,10,10,1,3,0.05,0.95,0.7801425484063081,5,21.0,1,21.0,1,21.0,1,21.0,1
5700,max_effective,10,10,1,3,0.05,0.95,0.8776211187120075,11,24.0,0,26.0,0,27.0,1,27.0,1
5701,max_effective,10,10,1,3,0.05,0.95,0.922764225074544,18,30.0,1,30.0,1,29.0,0,30.0,1
5702,max_effective,10,10,1,3,0.05,0.95,0.7789646179802558,6,17.0,1,17.0,1,17.0,1,17.0,1
5703,max_effective,10,10,1,3,0.05,0.95,0.943873829488809,63,29.0,0,29.0,0,29.0,0,30.0,1
5704,max_effective,10,10,1,3,0.05,0.95,0.9394751881416146,11,29.0,0,29.0,0,30.0,1,29.0,0
5705,max_effective,10,10,1,3,0.05,0.95,0.9175647635809284,23,29.0,0,29.0,0,29.0,0,30.0,1
5706,max_effective,10,10,1,3,0.05,0.95,0.9153274219304878,2,13.0,1,13.0,1,13.0,1,13.0,1
5707,max_effective,10,10,1,3,0.05,0.95,0.9372585818429104,20,28.0,0,28.0,0,30.0,1,30.0,1
5708,max_effective,10,10,1,3,0.05,0.95,0.7702434943240125,10,25.0,1,25.0,1,25.0,1,25.0,1
5709,max_effective,10,10,1,3,0.05,0.95,0.9318761809648868,9,23.0,1,23.0,1,23.0,1,23.0,1
5710,max_effective,10,10,1,3,0.05,0.95,0.7497334585141696,16,29.0,1,29.0,1,28.0,0,29.0,1
5711,max_effective,10,10,1,3,0.05,0.95,0.8626304786957085,9,26.0,0,27.0,1,27.0,1,27.0,1
5712,max_effective,10,10,1,3,0.05,0.95,0.8499318651304978,7,28.0,1,28.0,1,28.0,1,27.0,0
5713,max_effective,10,10,1,3,0.05,0.95,0.8201971234905144,5,23.0,1,23.0,1,23.0,1,23.0,1
5714,max_effective,10,10,1,3,0.05,0.95,0.9182007063565022,9,22.0,1,22.0,1,22.0,1,22.0,1
5715,max_effective,10,10,1,3,0.05,0.95,0.9418931848185416,18,29.0,0,29.0,0,30.0,1,29.0,0
5716,max_effective,10,10,1,3,0.05,0.95,0.7921563700249042,3,14.0,1,14.0,1,14.0,1,14.0,1
5717,max_effective,10,10,1,3,0.05,0.95,0.7698117517381731,6,15.0,1,15.0,1,15.0,1,15.0,1
5718,max_effective,10,10,1,3,0.05,0.95,0.9222229818367872,9,27.0,0,27.0,0,27.0,0,29.0,1
5719,max_effective,10,10,1,3,0.05,0.95,0.9082386102804312,42,30.0,1,30.0,1,30.0,1,30.0,1
5720,max_effective,10,10,1,3,0.05,0.95,0.948342131085248,15,29.0,1,28.0,0,25.0,0,25.0,0
5721,max_effective,10,10,1,3,0.05,0.95,0.930818497559604,7,21.0,1,21.0,1,21.0,1,21.0,1
5722,max_effective,10,10,1,3,0.05,0.95,0.8518703841091045,9,29.0,1,29.0,1,29.0,1,28.0,0
5723,max_effective,10,10,1,3,0.05,0.95,0.7807576618785963,3,15.0,1,15.0,1,15.0,1,15.0,1
5724,max_effective,10,10,1,3,0.05,0.95,0.812665931540573,3,14.0,1,14.0,1,14.0,1,14.0,1
5725,max_effective,10,10,1,3,0.05,0.95,0.92080383883719,19,28.0,0,28.0,0,27.0,0,30.0,1
5726,max_effective,10,10,1,3,0.05,0.95,0.9216724331628284,28,27.0,0,28.0,0,30.0,1,30.0,1
5727,max_effective,10,10,1,3,0.05,0.95,0.8642329134055898,7,21.0,1,21.0,1,21.0,1,21.0,1
5728,max_effective,10,10,1,3,0.05,0.95,0.9336776011483782,7,19.0,1,19.0,1,19.0,1,19.0,1
5729,max_effective,10,10,1,3,0.05,0.95,0.9152122569199383,26,26.0,0,26.0,0,29.0,1,28.0,0
5730,max_effective,10,10,1,3,0.05,0.95,0.8986835815112466,7,19.0,1,19.0,1,19.0,1,19.0,1
5731,max_effective,10,10,1,3,0.05,0.95,0.8349695247534787,7,22.0,1,22.0,1,22.0,1,22.0,1
5732,max_effective,10,10,1,3,0.05,0.95,0.8296226071900572,8,25.0,1,24.0,0,25.0,1,24.0,0
5733,max_effective,10,10,1,3,0.05,0.95,0.8766213562342671,2,14.0,1,14.0,1,14.0,1,14.0,1
5734,max_effective,10,10,1,3,0.05,0.95,0.8381943987821479,11,28.0,0,28.0,0,29.0,1,29.0,1
5735,max_effective,10,10,1,3,0.05,0.95,0.8860826669161393,22,29.0,0,30.0,1,29.0,0,28.0,0
5736,max_effective,10,10,1,3,0.05,0.95,0.7245334894169899,9,26.0,1,26.0,1,26.0,1,26.0,1
5737,max_effective,10,10,1,3,0.05,0.95,0.8935684671510332,11,26.0,1,26.0,1,26.0,1,25.0,0
5738,max_effective,10,10,1,3,0.05,0.95,0.7696610009029677,9,28.0,0,28.0,0,29.0,0,30.0,1
5739,max_effective,10,10,1,3,0.05,0.95,0.8703043332765669,4,21.0,1,21.0,1,21.0,1,21.0,1
5740,max_effective,10,10,1,3,0.05,0.95,0.8766527901040073,31,28.0,0,28.0,0,29.0,1,29.0,1
5741,max_effective,10,10,1,3,0.05,0.95,0.8441773869616609,6,25.0,1,25.0,1,25.0,1,25.0,1
5742,max_effective,10,10,1,3,0.05,0.95,0.901580853703956,7,28.0,1,28.0,1,28.0,1,28.0,1
5743,max_effective,10,10,1,3,0.05,0.95,0.8191135563975949,10,23.0,1,23.0,1,23.0,1,23.0,1
5744,max_effective,10,10,1,3,0.05,0.95,0.7617290328932526,4,19.0,1,19.0,1,19.0,1,19.0,1
5745,max_effective,10,10,1,3,0.05,0.95,0.9227571715496836,6,19.0,1,19.0,1,19.0,1,19.0,1
5746,max_effective,10,10,1,3,0.05,0.95,0.8663542295779727,14,28.0,0,29.0,1,29.0,1,29.0,1
5747,max_effective,10,10,1,3,0.05,0.95,0.938145953903258,14,26.0,1,26.0,1,26.0,1,26.0,1
5748,max_effective,10,10,1,3,0.05,0.95,0.8742103723803535,5,26.0,1,26.0,1,25.0,0,25.0,0
5749,max_effective,10,10,1,3,0.05,0.95,0.9203016431245384,9,25.0,1,25.0,1,25.0,1,25.0,1
5750,max_effective,10,10,1,3,0.05,0.95,0.9017617297247996,10,26.0,0,27.0,0,28.0,1,28.0,1
5751,max_effective,10,10,1,3,0.05,0.95,0.9175830888412884,33,28.0,1,28.0,1,28.0,1,28.0,1
5752,max_effective,10,10,1,3,0.05,0.95,0.9220414768411124,11,25.0,0,25.0,0,28.0,1,27.0,0
5753,max_effective,10,10,1,3,0.05,0.95,0.9221189788409327,33,27.0,0,30.0,1,30.0,1,30.0,1
5754,max_effective,10,10,1,3,0.05,0.95,0.8852373383604499,10,25.0,0,24.0,0,27.0,1,26.0,0
5755,max_effective,10,10,1,3,0.05,0.95,0.610267314612399,3,16.0,1,16.0,1,16.0,1,16.0,1
5756,max_effective,10,10,1,3,0.05,0.95,0.892339834282602,5,17.0,1,17.0,1,17.0,1,17.0,1
5757,max_effective,10,10,1,3,0.05,0.95,0.889250257432529,21,26.0,0,26.0,0,25.0,0,28.0,1
5758,max_effective,10,10,1,3,0.05,0.95,0.9170792937826632,3,14.0,1,14.0,1,14.0,1,14.0,1
5759,max_effective,10,10,1,3,0.05,0.95,0.7118765147888586,9,27.0,0,27.0,0,27.0,0,28.0,1
5760,max_effective,10,10,1,3,0.05,0.95,0.9437925873410756,23,28.0,0,28.0,0,30.0,1,30.0,1
5761,max_effective,10,10,1,3,0.05,0.95,0.9046605047964004,20,29.0,0,29.0,0,30.0,1,29.0,0
5762,max_effective,10,10,1,3,0.05,0.95,0.8572744080885359,11,29.0,1,29.0,1,28.0,0,28.0,0
5763,max_effective,10,10,1,3,0.05,0.95,0.7198636170977801,10,25.0,1,25.0,1,25.0,1,25.0,1
5764,max_effective,10,10,1,3,0.05,0.95,0.8981668430167952,8,18.0,1,18.0,1,18.0,1,18.0,1
5765,max_effective,10,10,1,3,0.05,0.95,0.9287596123838616,13,26.0,1,26.0,1,26.0,1,26.0,1
5766,max_effective,10,10,1,3,0.05,0.95,0.7499048536261631,10,25.0,1,25.0,1,25.0,1,25.0,1
5767,max_effective,10,10,1,3,0.05,0.95,0.9132407070902128,28,27.0,0,28.0,0,30.0,1,30.0,1
5768,max_effective,10,10,1,3,0.05,0.95,0.9276529511948888,12,28.0,0,28.0,0,29.0,1,29.0,1
5769,max_effective,10,10,1,3,0.05,0.95,0.9077950650205496,19,27.0,0,27.0,0,27.0,0,28.0,1
5770,max_effective,10,10,1,3,0.05,0.95,0.624980690906691,5,21.0,1,21.0,1,21.0,1,21.0,1
5771,max_effective,10,10,1,3,0.05,0.95,0.8111125680913749,6,24.0,1,24.0,1,24.0,1,23.0,0
5772,max_effective,10,10,1,3,0.05,0.95,0.8926818103178527,17,27.0,0,29.0,1,28.0,0,27.0,0
5773,max_effective,10,10,1,3,0.05,0.95,0.8812621388008365,8,19.0,1,19.0,1,19.0,1,19.0,1
5774,max_effective,10,10,1,3,0.05,0.95,0.804770742214108,7,24.0,1,24.0,1,24.0,1,24.0,1
5775,max_effective,10,10,1,3,0.05,0.95,0.8175186316984882,5,22.0,1,22.0,1,22.0,1,22.0,1
5776,max_effective,10,10,1,3,0.05,0.95,0.7829772378872025,9,20.0,1,20.0,1,20.0,1,20.0,1
5777,max_effective,10,10,1,3,0.05,0.95,0.8861209880643119,16,29.0,0,30.0,1,29.0,0,30.0,1
5778,max_effective,10,10,1,3,0.05,0.95,0.868360047122042,17,23.0,0,26.0,0,29.0,1,29.0,1
5779,max_effective,10,10,1,3,0.05,0.95,0.7606017822482726,5,26.0,1,26.0,1,26.0,1,26.0,1
5780,max_effective,10,10,1,3,0.05,0.95,0.890847468546883,8,19.0,1,19.0,1,19.0,1,19.0,1
5781,max_effective,10,10,1,3,0.05,0.95,0.907465467207934,48,29.0,0,30.0,1,30.0,1,30.0,1
5782,max_effective,10,10,1,3,0.05,0.95,0.8045730652108328,12,26.0,0,26.0,0,27.0,1,27.0,1
5783,max_effective,10,10,1,3,0.05,0.95,0.9437422228784452,13,29.0,0,29.0,0,30.0,1,30.0,1
5784,max_effective,10,10,1,3,0.05,0.95,0.9247887829115128,19,26.0,0,26.0,0,26.0,0,29.0,1
5785,max_effective,10,10,1,3,0.05,0.95,0.9370489871315713,94,27.0,0,28.0,0,30.0,1,30.0,1
5786,max_effective,10,10,1,3,0.05,0.95,0.9389386510582488,37,29.0,0,29.0,0,30.0,1,30.0,1
5787,max_effective,10,10,1,3,0.05,0.95,0.8870959989196984,7,29.0,1,29.0,1,28.0,0,29.0,1
5788,max_effective,10,10,1,3,0.05,0.95,0.903608554446997,12,30.0,1,30.0,1,30.0,1,30.0,1
5789,max_effective,10,10,1,3,0.05,0.95,0.8201650630359046,4,14.0,1,14.0,1,14.0,1,14.0,1
5790,max_effective,10,10,1,3,0.05,0.95,0.8786994499683065,13,24.0,0,24.0,0,23.0,0,27.0,1
5791,max_effective,10,10,1,3,0.05,0.95,0.8764972602601606,22,29.0,0,29.0,0,30.0,1,29.0,0
5792,max_effective,10,10,1,3,0.05,0.95,0.9324496070708912,35,27.0,0,27.0,0,29.0,0,30.0,1
5793,max_effective,10,10,1,3,0.05,0.95,0.8889168687877662,10,26.0,0,27.0,1,27.0,1,26.0,0
5794,max_effective,10,10,1,3,0.05,0.95,0.7736865608669703,7,27.0,0,27.0,0,29.0,1,28.0,0
5795,max_effective,10,10,1,3,0.05,0.95,0.8767446646093863,16,29.0,0,29.0,0,29.0,0,30.0,1
5796,max_effective,10,10,1,3,0.05,0.95,0.9294853551406044,37,28.0,0,30.0,1,29.0,0,29.0,0
5797,max_effective,10,10,1,3,0.05,0.95,0.9471914141437638,28,29.0,0,30.0,1,30.0,1,30.0,1
5798,max_effective,10,10,1,3,0.05,0.95,0.9079146028859362,19,25.0,0,26.0,0,28.0,0,30.0,1
5799,max_effective,10,10,1,3,0.05,0.95,0.9281446638947726,24,28.0,0,28.0,0,29.0,1,28.0,0
5800,max_effective,10,10,1,3,0.05,0.95,0.9447374793002284,57,24.0,0,28.0,0,29.0,0,30.0,1
5801,max_effective,10,10,1,3,0.05,0.95,0.9049944536254748,11,26.0,0,26.0,0,27.0,1,26.0,0
5802,max_effective,10,10,1,3,0.05,0.95,0.9410956676685166,29,30.0,1,30.0,1,30.0,1,30.0,1
5803,max_effective,10,10,1,3,0.05,0.95,0.8925385773123576,5,25.0,1,24.0,0,24.0,0,23.0,0
5804,max_effective,10,10,1,3,0.05,0.95,0.784175666220756,11,26.0,1,26.0,1,26.0,1,26.0,1
5805,max_effective,10,10,1,3,0.05,0.95,0.892507972565622,16,28.0,1,28.0,1,25.0,0,25.0,0
5806,max_effective,10,10,1,3,0.05,0.95,0.927220155827436,6,22.0,1,22.0,1,22.0,1,22.0,1
5807,max_effective,10,10,1,3,0.05,0.95,0.924241558516916,31,28.0,0,29.0,0,30.0,1,30.0,1
5808,max_effective,10,10,1,3,0.05,0.95,0.7577123996115365,4,14.0,1,14.0,1,14.0,1,14.0,1
5809,max_effective,10,10,1,3,0.05,0.95,0.8587598168549232,14,28.0,1,28.0,1,27.0,0,27.0,0
5810,max_effective,10,10,1,3,0.05,0.95,0.6539787445907624,6,19.0,1,19.0,1,19.0,1,19.0,1
5811,max_effective,10,10,1,3,0.05,0.95,0.8782262746304811,18,23.0,0,23.0,0,24.0,1,24.0,1
5812,max_effective,10,10,1,3,0.05,0.95,0.8208818822023946,5,20.0,1,20.0,1,20.0,1,20.0,1
5813,max_effective,10,10,1,3,0.05,0.95,0.7238958141140237,6,25.0,1,25.0,1,25.0,1,25.0,1
5814,max_effective,10,10,1,3,0.05,0.95,0.9397421478550338,74,28.0,0,28.0,0,30.0,1,29.0,0
5815,max_effective,10,10,1,3,0.05,0.95,0.6884469612271152,4,17.0,1,17.0,1,17.0,1,17.0,1
5816,max_effective,10,10,1,3,0.05,0.95,0.9490213468374922,22,28.0,0,29.0,1,29.0,1,29.0,1
5817,max_effective,10,10,1,3,0.05,0.95,0.9387855414703158,5,26.0,1,26.0,1,26.0,1,25.0,0
5818,max_effective,10,10,1,3,0.05,0.95,0.8939571542517514,16,29.0,0,29.0,0,29.0,0,30.0,1
5819,max_effective,10,10,1,3,0.05,0.95,0.9079021772175724,10,29.0,0,30.0,1,30.0,1,28.0,0
5820,max_effective,10,10,1,3,0.05,0.95,0.7916208410314813,5,22.0,1,22.0,1,22.0,1,22.0,1
5821,max_effective,10,10,1,3,0.05,0.95,0.7890765508745207,14,25.0,0,25.0,0,26.0,0,27.0,1
5822,max_effective,10,10,1,3,0.05,0.95,0.8629554118780408,11,28.0,0,28.0,0,30.0,1,29.0,0
5823,max_effective,10,10,1,3,0.05,0.95,0.9400079412567648,76,27.0,0,28.0,0,29.0,0,30.0,1
5824,max_effective,10,10,1,3,0.05,0.95,0.8759085854573875,6,22.0,1,22.0,1,22.0,1,22.0,1
5825,max_effective,10,10,1,3,0.05,0.95,0.9493826189138956,12,28.0,0,28.0,0,29.0,0,30.0,1
5826,max_effective,10,10,1,3,0.05,0.95,0.9333283965874912,13,28.0,0,29.0,1,29.0,1,29.0,1
5827,max_effective,10,10,1,3,0.05,0.95,0.8466897173076757,13,29.0,0,29.0,0,29.0,0,30.0,1
5828,max_effective,10,10,1,3,0.05,0.95,0.9454035503413062,18,30.0,1,30.0,1,30.0,1,30.0,1
5829,max_effective,10,10,1,3,0.05,0.95,0.8460911478436394,8,23.0,1,23.0,1,23.0,1,23.0,1
5830,max_effective,10,10,1,3,0.05,0.95,0.8825882715163088,4,18.0,1,18.0,1,18.0,1,18.0,1
5831,max_effective,10,10,1,3,0.05,0.95,0.841141682181629,17,25.0,1,25.0,1,25.0,1,25.0,1
5832,max_effective,10,10,1,3,0.05,0.95,0.9299071006854478,21,29.0,0,30.0,1,29.0,0,28.0,0
5833,max_effective,10,10,1,3,0.05,0.95,0.9053701234867212,6,25.0,1,25.0,1,24.0,0,24.0,0
5834,max_effective,10,10,1,3,0.05,0.95,0.8022526532079579,4,19.0,1,19.0,1,19.0,1,19.0,1
5835,max_effective,10,10,1,3,0.05,0.95,0.7923261317031637,10,24.0,1,24.0,1,24.0,1,24.0,1
5836,max_effective,10,10,1,3,0.05,0.95,0.77492291753508,2,11.0,1,11.0,1,11.0,1,11.0,1
5837,max_effective,10,10,1,3,0.05,0.95,0.810854524124591,5,19.0,1,19.0,1,19.0,1,19.0,1
5838,max_effective,10,10,1,3,0.05,0.95,0.8908851334348131,8,25.0,1,25.0,1,25.0,1,25.0,1
5839,max_effective,10,10,1,3,0.05,0.95,0.927534050196925,7,26.0,0,27.0,1,26.0,0,27.0,1
5840,max_effective,10,10,1,3,0.05,0.95,0.8116587516713136,6,19.0,1,19.0,1,19.0,1,19.0,1
5841,max_effective,10,10,1,3,0.05,0.95,0.9396283185791766,14,29.0,0,29.0,0,30.0,1,30.0,1
5842,max_effective,10,10,1,3,0.05,0.95,0.8990230231600844,18,28.0,0,28.0,0,29.0,0,30.0,1
5843,max_effective,10,10,1,3,0.05,0.95,0.9364461276478182,29,27.0,0,27.0,0,30.0,1,30.0,1
5844,max_effective,10,10,1,3,0.05,0.95,0.8769084151654015,12,29.0,1,29.0,1,28.0,0,28.0,0
5845,max_effective,10,10,1,3,0.05,0.95,0.8195011949216318,4,18.0,1,18.0,1,18.0,1,18.0,1
5846,max_effective,10,10,1,3,0.05,0.95,0.8912558870001482,14,29.0,0,28.0,0,30.0,1,29.0,0
5847,max_effective,10,10,1,3,0.05,0.95,0.8622301506132539,4,22.0,1,22.0,1,22.0,1,22.0,1
5848,max_effective,10,10,1,3,0.05,0.95,0.934035999246485,12,29.0,0,30.0,1,30.0,1,30.0,1
5849,max_effective,10,10,1,3,0.05,0.95,0.891105580218156,3,15.0,1,15.0,1,15.0,1,15.0,1
5850,max_effective,10,10,1,3,0.05,0.95,0.6148089458011365,2,14.0,1,14.0,1,14.0,1,14.0,1
5851,max_effective,10,10,1,3,0.05,0.95,0.9148006425598152,20,26.0,0,27.0,0,29.0,1,28.0,0
5852,max_effective,10,10,1,3,0.05,0.95,0.9426395923249864,21,28.0,0,26.0,0,30.0,1,29.0,0
5853,max_effective,10,10,1,3,0.05,0.95,0.910352237129936,7,27.0,1,27.0,1,25.0,0,25.0,0
5854,max_effective,10,10,1,3,0.05,0.95,0.8219465899765165,6,18.0,1,18.0,1,18.0,1,18.0,1
5855,max_effective,10,10,1,3,0.05,0.95,0.8908059913072915,12,28.0,0,28.0,0,29.0,1,29.0,1
5856,max_effective,10,10,1,3,0.05,0.95,0.8158784054609552,9,27.0,1,27.0,1,27.0,1,26.0,0
5857,max_effective,10,10,1,3,0.05,0.95,0.9358512238683708,8,27.0,1,27.0,1,27.0,1,26.0,0
5858,max_effective,10,10,1,3,0.05,0.95,0.702200007880834,4,20.0,1,20.0,1,20.0,1,19.0,0
5859,max_effective,10,10,1,3,0.05,0.95,0.943916632037354,7,24.0,1,24.0,1,24.0,1,23.0,0
5860,max_effective,10,10,1,3,0.05,0.95,0.8924650687628739,17,27.0,0,27.0,0,30.0,1,30.0,1
5861,max_effective,10,10,1,3,0.05,0.95,0.8515245784564404,7,29.0,1,29.0,1,29.0,1,28.0,0
5862,max_effective,10,10,1,3,0.05,0.95,0.9342974753153206,15,29.0,0,29.0,0,30.0,1,30.0,1
5863,max_effective,10,10,1,3,0.05,0.95,0.8458295070028624,5,20.0,1,20.0,1,20.0,1,20.0,1
5864,max_effective,10,10,1,3,0.05,0.95,0.6643433132830773,3,15.0,1,15.0,1,15.0,1,15.0,1
5865,max_effective,10,10,1,3,0.05,0.95,0.7201755808327843,4,14.0,1,14.0,1,14.0,1,14.0,1
5866,max_effective,10,10,1,3,0.05,0.95,0.8970020684975979,5,19.0,1,19.0,1,19.0,1,19.0,1
5867,max_effective,10,10,1,3,0.05,0.95,0.8952656719274285,10,29.0,0,29.0,0,28.0,0,30.0,1
5868,max_effective,10,10,1,3,0.05,0.95,0.9452099829849449,33,28.0,0,28.0,0,30.0,1,30.0,1
5869,max_effective,10,10,1,3,0.05,0.95,0.8370503444399373,4,15.0,1,15.0,1,15.0,1,15.0,1
5870,max_effective,10,10,1,3,0.05,0.95,0.8133295361035301,4,16.0,1,16.0,1,16.0,1,16.0,1
5871,max_effective,10,10,1,3,0.05,0.95,0.7934052513594517,15,28.0,0,28.0,0,29.0,1,28.0,0
5872,max_effective,10,10,1,3,0.05,0.95,0.8889605513847322,6,27.0,1,27.0,1,26.0,0,26.0,0
5873,max_effective,10,10,1,3,0.05,0.95,0.879974078337378,13,25.0,1,25.0,1,25.0,1,25.0,1
5874,max_effective,10,10,1,3,0.05,0.95,0.891104338771356,21,28.0,1,28.0,1,28.0,1,26.0,0
5875,max_effective,10,10,1,3,0.05,0.95,0.8850737706638371,19,26.0,0,26.0,0,26.0,0,27.0,1
5876,max_effective,10,10,1,3,0.05,0.95,0.801146208344907,5,18.0,1,18.0,1,18.0,1,18.0,1
5877,max_effective,10,10,1,3,0.05,0.95,0.8620873287926426,3,23.0,1,23.0,1,23.0,1,23.0,1
5878,max_effective,10,10,1,3,0.05,0.95,0.8757649457719419,10,21.0,1,21.0,1,21.0,1,21.0,1
5879,max_effective,10,10,1,3,0.05,0.95,0.674909061289336,2,13.0,1,13.0,1,13.0,1,13.0,1
5880,max_effective,10,10,1,3,0.05,0.95,0.8260974921817205,7,22.0,1,22.0,1,22.0,1,22.0,1
5881,max_effective,10,10,1,3,0.05,0.95,0.9028751033012732,18,30.0,1,30.0,1,30.0,1,29.0,0
5882,max_effective,10,10,1,3,0.05,0.95,0.7940314929367926,6,23.0,1,23.0,1,23.0,1,23.0,1
5883,max_effective,10,10,1,3,0.05,0.95,0.890905224499181,14,28.0,0,28.0,0,28.0,0,30.0,1
5884,max_effective,10,10,1,3,0.05,0.95,0.8684827955782427,14,27.0,0,27.0,0,29.0,1,29.0,1
5885,max_effective,10,10,1,3,0.05,0.95,0.8903777681557863,16,28.0,0,28.0,0,28.0,0,30.0,1
5886,max_effective,10,10,1,3,0.05,0.95,0.932809627397004,17,24.0,0,24.0,0,27.0,0,30.0,1
5887,max_effective,10,10,1,3,0.05,0.95,0.729946908921383,4,17.0,1,17.0,1,17.0,1,17.0,1
5888,max_effective,10,10,1,3,0.05,0.95,0.8993736258072312,10,28.0,0,28.0,0,27.0,0,29.0,1
5889,max_effective,10,10,1,3,0.05,0.95,0.9201730215408188,29,29.0,1,29.0,1,26.0,0,29.0,1
5890,max_effective,10,10,1,3,0.05,0.95,0.9493339260511512,7,23.0,1,23.0,1,23.0,1,23.0,1
5891,max_effective,10,10,1,3,0.05,0.95,0.928336271225168,10,28.0,0,28.0,0,30.0,1,29.0,0
5892,max_effective,10,10,1,3,0.05,0.95,0.7128416580140536,4,15.0,1,15.0,1,15.0,1,15.0,1
5893,max_effective,10,10,1,3,0.05,0.95,0.707244088146545,4,18.0,1,18.0,1,18.0,1,18.0,1
5894,max_effective,10,10,1,3,0.05,0.95,0.9398186095859572,38,30.0,1,30.0,1,30.0,1,30.0,1
5895,max_effective,10,10,1,3,0.05,0.95,0.9484267514091064,13,26.0,0,26.0,0,29.0,1,29.0,1
5896,max_effective,10,10,1,3,0.05,0.95,0.7780513585137682,7,27.0,1,27.0,1,26.0,0,26.0,0
5897,max_effective,10,10,1,3,0.05,0.95,0.8833561919979638,4,15.0,1,15.0,1,15.0,1,15.0,1
5898,max_effective,10,10,1,3,0.05,0.95,0.9230743698626312,5,18.0,1,18.0,1,18.0,1,18.0,1
5899,max_effective,10,10,1,3,0.05,0.95,0.8031355781140973,3,15.0,1,15.0,1,15.0,1,15.0,1
5900,max_effective,10,10,1,3,0.05,0.95,0.949881026430694,39,30.0,1,30.0,1,30.0,1,30.0,1
5901,max_effective,10,10,1,3,0.05,0.95,0.9172400865073832,3,14.0,1,14.0,1,14.0,1,14.0,1
5902,max_effective,10,10,1,3,0.05,0.95,0.9251659687106364,5,28.0,1,28.0,1,25.0,0,26.0,0
5903,max_effective,10,10,1,3,0.05,0.95,0.8979165473380244,4,17.0,1,17.0,1,17.0,1,17.0,1
5904,max_effective,10,10,1,3,0.05,0.95,0.7248513151053967,7,24.0,1,24.0,1,24.0,1,24.0,1
5905,max_effective,10,10,1,3,0.05,0.95,0.8894376610525354,5,16.0,1,16.0,1,16.0,1,16.0,1
5906,max_effective,10,10,1,3,0.05,0.95,0.8994152351747785,13,28.0,0,28.0,0,29.0,1,29.0,1
5907,max_effective,10,10,1,3,0.05,0.95,0.8354543718019718,13,25.0,1,25.0,1,25.0,1,25.0,1
5908,max_effective,10,10,1,3,0.05,0.95,0.8641416485463987,7,25.0,1,25.0,1,24.0,0,23.0,0
5909,max_effective,10,10,1,3,0.05,0.95,0.8906052037524657,44,29.0,1,29.0,1,29.0,1,29.0,1
5910,max_effective,10,10,1,3,0.05,0.95,0.8229743621845974,18,26.0,0,27.0,0,27.0,0,28.0,1
5911,max_effective,10,10,1,3,0.05,0.95,0.8834866401626552,11,24.0,1,24.0,1,24.0,1,24.0,1
5912,max_effective,10,10,1,3,0.05,0.95,0.94284423810153,8,23.0,1,23.0,1,22.0,0,23.0,1
5913,max_effective,10,10,1,3,0.05,0.95,0.8955666845333317,25,28.0,0,28.0,0,29.0,1,28.0,0
5914,max_effective,10,10,1,3,0.05,0.95,0.918254781977312,10,30.0,1,30.0,1,29.0,0,28.0,0
5915,max_effective,10,10,1,3,0.05,0.95,0.8304295768444135,5,25.0,1,25.0,1,25.0,1,25.0,1
5916,max_effective,10,10,1,3,0.05,0.95,0.9483257062112718,23,26.0,0,25.0,0,29.0,0,30.0,1
5917,max_effective,10,10,1,3,0.05,0.95,0.7782344760222368,13,27.0,1,27.0,1,27.0,1,26.0,0
5918,max_effective,10,10,1,3,0.05,0.95,0.6974932763247266,3,14.0,1,14.0,1,14.0,1,14.0,1
5919,max_effective,10,10,1,3,0.05,0.95,0.8062651610634801,9,23.0,1,23.0,1,23.0,1,23.0,1
5920,max_effective,10,10,1,3,0.05,0.95,0.8760259652735511,8,29.0,0,29.0,0,30.0,1,30.0,1
5921,max_effective,10,10,1,3,0.05,0.95,0.8781513892581894,11,29.0,1,29.0,1,28.0,0,29.0,1
5922,max_effective,10,10,1,3,0.05,0.95,0.858520641327186,21,28.0,0,28.0,0,28.0,0,30.0,1
5923,max_effective,10,10,1,3,0.05,0.95,0.9454960862748424,10,30.0,1,28.0,0,25.0,0,25.0,0
5924,max_effective,10,10,1,3,0.05,0.95,0.4940014751441864,2,16.0,1,16.0,1,16.0,1,16.0,1
5925,max_effective,10,10,1,3,0.05,0.95,0.769667628352294,9,20.0,1,20.0,1,20.0,1,20.0,1
5926,max_effective,10,10,1,3,0.05,0.95,0.9238815997462796,43,29.0,1,29.0,1,29.0,1,29.0,1
5927,max_effective,10,10,1,3,0.05,0.95,0.9363202217501402,6,18.0,1,18.0,1,18.0,1,18.0,1
5928,max_effective,10,10,1,3,0.05,0.95,0.9192093692211648,5,15.0,1,15.0,1,15.0,1,15.0,1
5929,max_effective,10,10,1,3,0.05,0.95,0.7734038660068928,3,13.0,1,13.0,1,13.0,1,13.0,1
5930,max_effective,10,10,1,3,0.05,0.95,0.8581811853895892,3,14.0,1,14.0,1,14.0,1,14.0,1
5931,max_effective,10,10,1,3,0.05,0.95,0.8802136066339044,8,25.0,1,25.0,1,25.0,1,24.0,0
5932,max_effective,10,10,1,3,0.05,0.95,0.9073703916742754,11,29.0,1,27.0,0,25.0,0,24.0,0
5933,max_effective,10,10,1,3,0.05,0.95,0.7361838342005743,16,29.0,0,29.0,0,29.0,0,30.0,1
5934,max_effective,10,10,1,3,0.05,0.95,0.9334559824650164,11,28.0,1,28.0,1,26.0,0,28.0,1
5935,max_effective,10,10,1,3,0.05,0.95,0.8318506759717362,11,29.0,1,29.0,1,29.0,1,29.0,1
5936,max_effective,10,10,1,3,0.05,0.95,0.8499345456874153,4,20.0,1,20.0,1,20.0,1,20.0,1
5937,max_effective,10,10,1,3,0.05,0.95,0.8865616156601697,25,29.0,0,29.0,0,29.0,0,30.0,1
5938,max_effective,10,10,1,3,0.05,0.95,0.736444455792566,3,18.0,1,18.0,1,18.0,1,18.0,1
5939,max_effective,10,10,1,3,0.05,0.95,0.9440814484413056,4,25.0,1,25.0,1,24.0,0,25.0,1
5940,max_effective,10,10,1,3,0.05,0.95,0.9401786010455094,5,18.0,1,18.0,1,18.0,1,18.0,1
5941,max_effective,10,10,1,3,0.05,0.95,0.939470679346794,58,24.0,0,28.0,0,29.0,1,28.0,0
5942,max_effective,10,10,1,3,0.05,0.95,0.7754921820534355,4,16.0,1,16.0,1,16.0,1,16.0,1
5943,max_effective,10,10,1,3,0.05,0.95,0.9469444915056878,18,28.0,1,27.0,0,28.0,1,27.0,0
5944,max_effective,10,10,1,3,0.05,0.95,0.8993154134127744,9,30.0,1,30.0,1,30.0,1,29.0,0
5945,max_effective,10,10,1,3,0.05,0.95,0.8708112096406256,3,19.0,1,19.0,1,19.0,1,19.0,1
5946,max_effective,10,10,1,3,0.05,0.95,0.9486518542196264,35,30.0,1,30.0,1,30.0,1,30.0,1
5947,max_effective,10,10,1,3,0.05,0.95,0.9365197808516824,16,29.0,0,29.0,0,29.0,0,30.0,1
5948,max_effective,10,10,1,3,0.05,0.95,0.8484966659388146,6,19.0,1,19.0,1,19.0,1,19.0,1
5949,max_effective,10,10,1,3,0.05,0.95,0.8317641931515398,5,19.0,1,19.0,1,19.0,1,19.0,1
5950,max_effective,10,10,1,3,0.05,0.95,0.900250217891964,5,22.0,1,22.0,1,22.0,1,21.0,0
5951,max_effective,10,10,1,3,0.05,0.95,0.9135163085208164,11,30.0,1,30.0,1,30.0,1,30.0,1
5952,max_effective,10,10,1,3,0.05,0.95,0.9417207788978448,43,29.0,1,29.0,1,28.0,0,28.0,0
5953,max_effective,10,10,1,3,0.05,0.95,0.7677701043510371,4,15.0,1,15.0,1,15.0,1,15.0,1
5954,max_effective,10,10,1,3,0.05,0.95,0.7956103657644964,29,27.0,0,28.0,0,29.0,0,30.0,1
5955,max_effective,10,10,1,3,0.05,0.95,0.7816781217109388,7,19.0,1,19.0,1,19.0,1,19.0,1
5956,max_effective,10,10,1,3,0.05,0.95,0.8473831659962288,13,25.0,0,26.0,0,27.0,0,29.0,1
5957,max_effective,10,10,1,3,0.05,0.95,0.9471028327745878,43,30.0,1,30.0,1,30.0,1,28.0,0
5958,max_effective,10,10,1,3,0.05,0.95,0.9340219245365172,31,26.0,0,26.0,0,29.0,0,30.0,1
5959,max_effective,10,10,1,3,0.05,0.95,0.5937024344730758,5,17.0,1,17.0,1,17.0,1,17.0,1
5960,max_effective,10,10,1,3,0.05,0.95,0.7572732955116999,14,28.0,1,28.0,1,28.0,1,28.0,1
5961,max_effective,10,10,1,3,0.05,0.95,0.8549541201715699,7,18.0,1,18.0,1,18.0,1,18.0,1
5962,max_effective,10,10,1,3,0.05,0.95,0.8877841131254968,9,27.0,1,27.0,1,27.0,1,26.0,0
5963,max_effective,10,10,1,3,0.05,0.95,0.9411407217782006,3,13.0,1,13.0,1,13.0,1,13.0,1
5964,max_effective,10,10,1,3,0.05,0.95,0.8536907288481023,4,18.0,1,18.0,1,18.0,1,18.0,1
5965,max_effective,10,10,1,3,0.05,0.95,0.6925211976231922,5,19.0,1,19.0,1,19.0,1,19.0,1
5966,max_effective,10,10,1,3,0.05,0.95,0.918248275053842,10,29.0,0,29.0,0,30.0,1,28.0,0
5967,max_effective,10,10,1,3,0.05,0.95,0.911612099909656,6,26.0,1,26.0,1,24.0,0,26.0,1
5968,max_effective,10,10,1,3,0.05,0.95,0.8934657745854296,3,18.0,1,18.0,1,18.0,1,18.0,1
5969,max_effective,10,10,1,3,0.05,0.95,0.786035454671222,4,18.0,1,18.0,1,18.0,1,18.0,1
5970,max_effective,10,10,1,3,0.05,0.95,0.7715315865187529,10,27.0,0,27.0,0,29.0,1,29.0,1
5971,max_effective,10,10,1,3,0.05,0.95,0.9435084478270036,8,23.0,0,23.0,0,24.0,1,23.0,0
5972,max_effective,10,10,1,3,0.05,0.95,0.8096064740296148,5,21.0,1,21.0,1,21.0,1,21.0,1
5973,max_effective,10,10,1,3,0.05,0.95,0.939054104110426,18,30.0,1,30.0,1,30.0,1,30.0,1
5974,max_effective,10,10,1,3,0.05,0.95,0.7647870474505996,6,27.0,1,27.0,1,27.0,1,27.0,1
5975,max_effective,10,10,1,3,0.05,0.95,0.8743046670383622,27,27.0,0,27.0,0,28.0,0,29.0,1
5976,max_effective,10,10,1,3,0.05,0.95,0.8120834685795835,4,17.0,1,17.0,1,17.0,1,17.0,1
5977,max_effective,10,10,1,3,0.05,0.95,0.9414071076169892,43,28.0,0,29.0,0,30.0,1,30.0,1
5978,max_effective,10,10,1,3,0.05,0.95,0.8982937681279917,10,24.0,1,24.0,1,24.0,1,24.0,1
5979,max_effective,10,10,1,3,0.05,0.95,0.8211052404636024,5,20.0,1,20.0,1,20.0,1,20.0,1
5980,max_effective,10,10,1,3,0.05,0.95,0.9449013459791744,22,30.0,1,30.0,1,30.0,1,29.0,0
5981,max_effective,10,10,1,3,0.05,0.95,0.7150787366995472,3,15.0,1,15.0,1,15.0,1,15.0,1
5982,max_effective,10,10,1,3,0.05,0.95,0.8524096026224209,16,26.0,1,26.0,1,26.0,1,26.0,1
5983,max_effective,10,10,1,3,0.05,0.95,0.9457250552863732,22,29.0,1,29.0,1,28.0,0,28.0,0
5984,max_effective,10,10,1,3,0.05,0.95,0.9460773047856748,12,25.0,1,25.0,1,25.0,1,24.0,0
5985,max_effective,10,10,1,3,0.05,0.95,0.8309384921030557,3,14.0,1,14.0,1,14.0,1,14.0,1
5986,max_effective,10,10,1,3,0.05,0.95,0.8291723288207143,4,19.0,1,19.0,1,19.0,1,19.0,1
5987,max_effective,10,10,1,3,0.05,0.95,0.90351625965298,30,28.0,0,29.0,0,30.0,1,29.0,0
5988,max_effective,10,10,1,3,0.05,0.95,0.8285149845253359,9,24.0,0,24.0,0,25.0,0,27.0,1
5989,max_effective,10,10,1,3,0.05,0.95,0.9474783147478412,18,28.0,0,28.0,0,29.0,0,30.0,1
5990,max_effective,10,10,1,3,0.05,0.95,0.8691629270567751,5,25.0,1,25.0,1,25.0,1,25.0,1
5991,max_effective,10,10,1,3,0.05,0.95,0.8720086128938556,10,27.0,1,27.0,1,27.0,1,27.0,1
5992,max_effective,10,10,1,3,0.05,0.95,0.9313052677146708,18,27.0,0,29.0,1,29.0,1,28.0,0
5993,max_effective,10,10,1,3,0.05,0.95,0.8591563153354755,30,28.0,0,28.0,0,29.0,1,27.0,0
5994,max_effective,10,10,1,3,0.05,0.95,0.5801251088838254,4,14.0,1,14.0,1,14.0,1,14.0,1
5995,max_effective,10,10,1,3,0.05,0.95,0.9488227977869428,23,30.0,1,30.0,1,30.0,1,30.0,1
5996,max_effective,10,10,1,3,0.05,0.95,0.8657832595509053,24,29.0,0,30.0,1,30.0,1,29.0,0
5997,max_effective,10,10,1,3,0.05,0.95,0.7691519103998843,6,23.0,1,23.0,1,23.0,1,23.0,1
5998,max_effective,10,10,1,3,0.05,0.95,0.8174472726641833,6,25.0,1,25.0,1,25.0,1,25.0,1
5999,max_effective,10,10,1,3,0.05,0.95,0.9040656658894748,6,21.0,1,21.0,1,21.0,1,21.0,1
6000,max_effective,10,10,1,3,0.05,0.95,0.8442106945580053,4,16.0,1,16.0,1,16.0,1,16.0,1
6001,max_effective,10,10,1,3,0.05,0.95,0.8682297632162979,9,25.0,1,25.0,1,25.0,1,25.0,1
6002,max_effective,10,10,1,3,0.05,0.95,0.8571784780255624,6,19.0,1,19.0,1,19.0,1,19.0,1
6003,max_effective,10,10,1,3,0.05,0.95,0.7106115261168704,3,16.0,1,16.0,1,16.0,1,16.0,1
6004,max_effective,10,10,1,3,0.05,0.95,0.9424426883153152,7,27.0,0,27.0,0,28.0,1,27.0,0
6005,max_effective,10,10,1,3,0.05,0.95,0.9329613397231804,36,26.0,0,26.0,0,24.0,0,28.0,1
6006,max_effective,10,10,1,3,0.05,0.95,0.9070405903466408,12,30.0,1,30.0,1,27.0,0,28.0,0
6007,max_effective,10,10,1,3,0.05,0.95,0.8915052889383898,10,24.0,0,26.0,1,26.0,1,25.0,0
6008,max_effective,10,10,1,3,0.05,0.95,0.940366432005274,16,30.0,1,30.0,1,29.0,0,30.0,1
6009,max_effective,10,10,1,3,0.05,0.95,0.6881509885778502,4,16.0,1,16.0,1,16.0,1,16.0,1
6010,max_effective,10,10,1,3,0.05,0.95,0.8944774869799395,25,28.0,0,28.0,0,29.0,1,29.0,1
6011,max_effective,10,10,1,3,0.05,0.95,0.8166825414649542,5,19.0,1,19.0,1,19.0,1,19.0,1
6012,max_effective,10,10,1,3,0.05,0.95,0.9492063387006132,22,29.0,0,29.0,0,30.0,1,30.0,1
6013,max_effective,10,10,1,3,0.05,0.95,0.9026485414192634,7,23.0,1,23.0,1,23.0,1,23.0,1
6014,max_effective,10,10,1,3,0.05,0.95,0.9059247144757192,10,25.0,0,25.0,0,25.0,0,28.0,1
6015,max_effective,10,10,1,3,0.05,0.95,0.8203501065927176,15,28.0,1,28.0,1,28.0,1,28.0,1
6016,max_effective,10,10,1,3,0.05,0.95,0.9160106595232552,9,29.0,1,28.0,0,27.0,0,29.0,1
6017,max_effective,10,10,1,3,0.05,0.95,0.7894481097554354,5,20.0,1,20.0,1,20.0,1,20.0,1
6018,max_effective,10,10,1,3,0.05,0.95,0.8493585256139553,3,13.0,1,13.0,1,13.0,1,13.0,1
6019,max_effective,10,10,1,3,0.05,0.95,0.9336617821626926,32,26.0,0,27.0,0,30.0,1,30.0,1
6020,max_effective,10,10,1,3,0.05,0.95,0.9427270995267428,18,26.0,0,28.0,1,28.0,1,27.0,0
6021,max_effective,10,10,1,3,0.05,0.95,0.7875476553710175,12,28.0,1,28.0,1,28.0,1,28.0,1
6022,max_effective,10,10,1,3,0.05,0.95,0.9058558314885564,41,29.0,0,29.0,0,30.0,1,30.0,1
6023,max_effective,10,10,1,3,0.05,0.95,0.7822219724645526,8,23.0,1,23.0,1,23.0,1,23.0,1
6024,max_effective,10,10,1,3,0.05,0.95,0.944689907278414,6,22.0,1,22.0,1,22.0,1,22.0,1
6025,max_effective,10,10,1,3,0.05,0.95,0.7273874854703648,3,13.0,1,13.0,1,13.0,1,13.0,1
6026,max_effective,10,10,1,3,0.05,0.95,0.91014898583472,25,27.0,0,27.0,0,29.0,1,29.0,1
6027,max_effective,10,10,1,3,0.05,0.95,0.9398366438175038,7,25.0,1,25.0,1,25.0,1,25.0,1
6028,max_effective,10,10,1,3,0.05,0.95,0.8753963757091203,5,20.0,1,20.0,1,20.0,1,20.0,1
6029,max_effective,10,10,1,3,0.05,0.95,0.8417957547077394,8,27.0,1,27.0,1,27.0,1,27.0,1
6030,max_effective,10,10,1,3,0.05,0.95,0.8864453768548213,3,13.0,1,13.0,1,13.0,1,13.0,1
6031,max_effective,10,10,1,3,0.05,0.95,0.8357610089093345,5,20.0,1,20.0,1,20.0,1,20.0,1
6032,max_effective,10,10,1,3,0.05,0.95,0.8587266692927632,3,14.0,1,14.0,1,14.0,1,14.0,1
6033,max_effective,10,10,1,3,0.05,0.95,0.8612851791697064,10,27.0,0,27.0,0,30.0,1,30.0,1
6034,max_effective,10,10,1,3,0.05,0.95,0.9418377755052296,26,29.0,0,29.0,0,29.0,0,30.0,1
6035,max_effective,10,10,1,3,0.05,0.95,0.9416392131543276,13,28.0,1,27.0,0,28.0,1,27.0,0
6036,max_effective,10,10,1,3,0.05,0.95,0.913629016892258,14,30.0,1,30.0,1,29.0,0,29.0,0
6037,max_effective,10,10,1,3,0.05,0.95,0.5795482870997192,3,14.0,1,14.0,1,14.0,1,14.0,1
6038,max_effective,10,10,1,3,0.05,0.95,0.9346212501926432,21,26.0,0,27.0,0,27.0,0,28.0,1
6039,max_effective,10,10,1,3,0.05,0.95,0.8757988415021078,6,27.0,1,26.0,0,25.0,0,26.0,0
6040,max_effective,10,10,1,3,0.05,0.95,0.8856010238471078,8,29.0,1,29.0,1,29.0,1,27.0,0
6041,max_effective,10,10,1,3,0.05,0.95,0.9170371045013866,4,18.0,1,18.0,1,18.0,1,18.0,1
6042,max_effective,10,10,1,3,0.05,0.95,0.86791654216417,12,24.0,0,26.0,1,26.0,1,25.0,0
6043,max_effective,10,10,1,3,0.05,0.95,0.9172317346065634,9,29.0,0,29.0,0,30.0,1,29.0,0
6044,max_effective,10,10,1,3,0.05,0.95,0.845383739249756,17,26.0,0,27.0,0,28.0,1,27.0,0
6045,max_effective,10,10,1,3,0.05,0.95,0.9327747672679928,6,22.0,1,22.0,1,22.0,1,22.0,1
6046,max_effective,10,10,1,3,0.05,0.95,0.7818858221656019,13,25.0,1,25.0,1,24.0,0,23.0,0
6047,max_effective,10,10,1,3,0.05,0.95,0.8908265196805972,7,21.0,1,21.0,1,21.0,1,21.0,1
6048,max_effective,10,10,1,3,0.05,0.95,0.9441300797587452,10,25.0,0,25.0,0,28.0,1,27.0,0
6049,max_effective,10,10,1,3,0.05,0.95,0.9177448931471732,10,25.0,0,24.0,0,27.0,1,26.0,0
6050,max_effective,10,10,1,3,0.05,0.95,0.9191515237841302,8,27.0,0,28.0,1,28.0,1,27.0,0
6051,max_effective,10,10,1,3,0.05,0.95,0.9127333291329158,9,29.0,1,29.0,1,28.0,0,27.0,0
6052,max_effective,10,10,1,3,0.05,0.95,0.9141886865515368,32,28.0,0,28.0,0,30.0,1,30.0,1
6053,max_effective,10,10,1,3,0.05,0.95,0.8496324609150608,5,19.0,1,19.0,1,19.0,1,19.0,1
6054,max_effective,10,10,1,3,0.05,0.95,0.9231613331465994,7,28.0,1,28.0,1,24.0,0,26.0,0
6055,max_effective,10,10,1,3,0.05,0.95,0.8783653476198398,8,27.0,0,27.0,0,28.0,1,28.0,1
6056,max_effective,10,10,1,3,0.05,0.95,0.9274944868236408,10,24.0,1,24.0,1,24.0,1,23.0,0
6057,max_effective,10,10,1,3,0.05,0.95,0.9118579472701708,11,29.0,1,29.0,1,27.0,0,29.0,1
6058,max_effective,10,10,1,3,0.05,0.95,0.9441058747387826,4,21.0,1,21.0,1,21.0,1,21.0,1
6059,max_effective,10,10,1,3,0.05,0.95,0.9499323746503252,28,27.0,0,28.0,0,29.0,1,29.0,1
6060,max_effective,10,10,1,3,0.05,0.95,0.8721625195158011,5,23.0,1,23.0,1,23.0,1,23.0,1
6061,max_effective,10,10,1,3,0.05,0.95,0.8966963173321458,7,22.0,1,22.0,1,22.0,1,22.0,1
6062,max_effective,10,10,1,3,0.05,0.95,0.913452416498906,25,27.0,0,27.0,0,28.0,0,29.0,1
6063,max_effective,10,10,1,3,0.05,0.95,0.6308317471088554,5,18.0,1,18.0,1,18.0,1,18.0,1
6064,max_effective,10,10,1,3,0.05,0.95,0.9264434914633596,18,29.0,0,29.0,0,30.0,1,30.0,1
6065,max_effective,10,10,1,3,0.05,0.95,0.9490873825705688,80,29.0,0,27.0,0,30.0,1,29.0,0
6066,max_effective,10,10,1,3,0.05,0.95,0.9415665435650572,59,26.0,0,27.0,0,29.0,1,29.0,1
6067,max_effective,10,10,1,3,0.05,0.95,0.8768266731235967,7,24.0,1,24.0,1,24.0,1,24.0,1
6068,max_effective,10,10,1,3,0.05,0.95,0.6874927279312893,4,20.0,1,20.0,1,20.0,1,20.0,1
6069,max_effective,10,10,1,3,0.05,0.95,0.9224891878087168,8,29.0,0,29.0,0,30.0,1,28.0,0
6070,max_effective,10,10,1,3,0.05,0.95,0.6912288654401715,3,17.0,1,17.0,1,17.0,1,17.0,1
6071,max_effective,10,10,1,3,0.05,0.95,0.9181712728269108,4,17.0,1,17.0,1,17.0,1,17.0,1
6072,max_effective,10,10,1,3,0.05,0.95,0.9495591899599306,75,28.0,0,28.0,0,29.0,0,30.0,1
6073,max_effective,10,10,1,3,0.05,0.95,0.9362773305777624,9,26.0,1,26.0,1,26.0,1,26.0,1
6074,max_effective,10,10,1,3,0.05,0.95,0.8547691768580676,18,29.0,1,29.0,1,26.0,0,28.0,0
6075,max_effective,10,10,1,3,0.05,0.95,0.9493698562634508,12,26.0,1,26.0,1,26.0,1,26.0,1
6076,max_effective,10,10,1,3,0.05,0.95,0.7072834513476406,7,25.0,0,25.0,0,26.0,1,25.0,0
6077,max_effective,10,10,1,3,0.05,0.95,0.9468939676826228,10,29.0,1,29.0,1,29.0,1,26.0,0
6078,max_effective,10,10,1,3,0.05,0.95,0.832272004501811,12,30.0,1,30.0,1,30.0,1,30.0,1
6079,max_effective,10,10,1,3,0.05,0.95,0.9399786586445288,26,28.0,0,28.0,0,30.0,1,30.0,1
6080,max_effective,10,10,1,3,0.05,0.95,0.7950449715734031,12,23.0,0,24.0,1,24.0,1,24.0,1
6081,max_effective,10,10,1,3,0.05,0.95,0.9211970988424784,45,27.0,0,28.0,0,29.0,1,29.0,1
6082,max_effective,10,10,1,3,0.05,0.95,0.7885992694802767,5,21.0,1,21.0,1,21.0,1,21.0,1
6083,max_effective,10,10,1,3,0.05,0.95,0.8926706782333396,12,25.0,0,25.0,0,27.0,0,29.0,1
6084,max_effective,10,10,1,3,0.05,0.95,0.901572234254824,12,29.0,1,29.0,1,29.0,1,29.0,1
6085,max_effective,10,10,1,3,0.05,0.95,0.8423982943604165,9,27.0,1,27.0,1,26.0,0,26.0,0
6086,max_effective,10,10,1,3,0.05,0.95,0.8892637231039824,15,24.0,0,25.0,0,28.0,0,29.0,1
6087,max_effective,10,10,1,3,0.05,0.95,0.933444717946402,22,28.0,0,29.0,0,29.0,0,30.0,1
6088,max_effective,10,10,1,3,0.05,0.95,0.8800921455993489,6,25.0,1,25.0,1,24.0,0,24.0,0
6089,max_effective,10,10,1,3,0.05,0.95,0.9486409354720268,8,24.0,1,24.0,1,24.0,1,24.0,1
6090,max_effective,10,10,1,3,0.05,0.95,0.9349729186437606,12,28.0,0,30.0,1,30.0,1,30.0,1
6091,max_effective,10,10,1,3,0.05,0.95,0.9035187333747978,4,15.0,1,15.0,1,15.0,1,15.0,1
6092,max_effective,10,10,1,3,0.05,0.95,0.8589508676097036,13,29.0,0,29.0,0,30.0,1,30.0,1
6093,max_effective,10,10,1,3,0.05,0.95,0.8987503285564477,13,24.0,0,25.0,0,29.0,1,29.0,1
6094,max_effective,10,10,1,3,0.05,0.95,0.9297403115356728,6,19.0,1,19.0,1,19.0,1,19.0,1
6095,max_effective,10,10,1,3,0.05,0.95,0.8418195167310816,5,19.0,1,19.0,1,19.0,1,19.0,1
6096,max_effective,10,10,1,3,0.05,0.95,0.8027554203748223,20,27.0,0,27.0,0,28.0,0,29.0,1
6097,max_effective,10,10,1,3,0.05,0.95,0.837642956532657,4,18.0,1,18.0,1,18.0,1,18.0,1
6098,max_effective,10,10,1,3,0.05,0.95,0.875901687549121,5,16.0,1,16.0,1,16.0,1,16.0,1
6099,max_effective,10,10,1,3,0.05,0.95,0.9002614473735823,21,29.0,1,29.0,1,29.0,1,29.0,1
6100,max_effective,10,10,1,3,0.05,0.95,0.8572829193087593,21,28.0,0,29.0,1,29.0,1,29.0,1
6101,max_effective,10,10,1,3,0.05,0.95,0.9168599259686818,15,28.0,0,28.0,0,29.0,0,30.0,1
6102,max_effective,10,10,1,3,0.05,0.95,0.8998427809629326,15,26.0,0,27.0,0,29.0,1,29.0,1
6103,max_effective,10,10,1,3,0.05,0.95,0.9226978257991252,34,27.0,0,28.0,0,30.0,1,29.0,0
6104,max_effective,10,10,1,3,0.05,0.95,0.9489436002031582,13,28.0,1,28.0,1,28.0,1,28.0,1
6105,max_effective,10,10,1,3,0.05,0.95,0.9365455829485736,10,26.0,0,26.0,0,26.0,0,29.0,1
6106,max_effective,10,10,1,3,0.05,0.95,0.9243488664732308,38,29.0,0,29.0,0,29.0,0,30.0,1
6107,max_effective,10,10,1,3,0.05,0.95,0.939308219243691,15,29.0,0,29.0,0,29.0,0,30.0,1
6108,max_effective,10,10,1,3,0.05,0.95,0.8143572730980772,3,17.0,1,17.0,1,17.0,1,17.0,1
6109,max_effective,10,10,1,3,0.05,0.95,0.9337942301546378,39,29.0,1,29.0,1,29.0,1,27.0,0
6110,max_effective,10,10,1,3,0.05,0.95,0.7503722718166185,4,15.0,1,15.0,1,15.0,1,15.0,1
6111,max_effective,10,10,1,3,0.05,0.95,0.9480940220184124,40,30.0,1,30.0,1,30.0,1,30.0,1
6112,max_effective,10,10,1,3,0.05,0.95,0.9389552045045864,13,24.0,0,28.0,0,28.0,0,30.0,1
6113,max_effective,10,10,1,3,0.05,0.95,0.9482659414113592,5,23.0,1,23.0,1,23.0,1,23.0,1
6114,max_effective,10,10,1,3,0.05,0.95,0.8371853262473895,3,15.0,1,15.0,1,15.0,1,15.0,1
6115,max_effective,10,10,1,3,0.05,0.95,0.9226948605829922,29,26.0,0,26.0,0,29.0,1,29.0,1
6116,max_effective,10,10,1,3,0.05,0.95,0.8259939459110397,13,29.0,1,29.0,1,29.0,1,29.0,1
6117,max_effective,10,10,1,3,0.05,0.95,0.8498152911325023,3,13.0,1,13.0,1,13.0,1,13.0,1
6118,max_effective,10,10,1,3,0.05,0.95,0.8576572588753633,15,27.0,0,27.0,0,27.0,0,28.0,1
6119,max_effective,10,10,1,3,0.05,0.95,0.8739516505855601,3,14.0,1,14.0,1,14.0,1,14.0,1
6120,max_effective,10,10,1,3,0.05,0.95,0.8699172109340768,11,26.0,1,26.0,1,26.0,1,26.0,1
6121,max_effective,10,10,1,3,0.05,0.95,0.7103969775931338,6,27.0,1,27.0,1,27.0,1,27.0,1
6122,max_effective,10,10,1,3,0.05,0.95,0.8315665223627635,9,24.0,0,24.0,0,23.0,0,25.0,1
6123,max_effective,10,10,1,3,0.05,0.95,0.9474749427317954,6,17.0,1,17.0,1,17.0,1,17.0,1
6124,max_effective,10,10,1,3,0.05,0.95,0.8721208356874559,5,23.0,1,23.0,1,22.0,0,23.0,1
6125,max_effective,10,10,1,3,0.05,0.95,0.889598883507639,4,18.0,1,18.0,1,18.0,1,18.0,1
6126,max_effective,10,10,1,3,0.05,0.95,0.8407347895183481,8,29.0,1,29.0,1,29.0,1,28.0,0
6127,max_effective,10,10,1,3,0.05,0.95,0.7567474316847903,2,11.0,1,11.0,1,11.0,1,11.0,1
6128,max_effective,10,10,1,3,0.05,0.95,0.9056432310862164,10,27.0,0,27.0,0,28.0,1,28.0,1
6129,max_effective,10,10,1,3,0.05,0.95,0.7645098957606573,6,21.0,1,21.0,1,21.0,1,21.0,1
6130,max_effective,10,10,1,3,0.05,0.95,0.94802381186413,37,28.0,0,30.0,1,30.0,1,29.0,0
6131,max_effective,10,10,1,3,0.05,0.95,0.9488955426129432,9,28.0,1,28.0,1,27.0,0,26.0,0
6132,max_effective,10,10,1,3,0.05,0.95,0.8471153480498119,12,27.0,0,28.0,0,29.0,1,29.0,1
6133,max_effective,10,10,1,3,0.05,0.95,0.9044508788712042,23,26.0,0,28.0,0,30.0,1,29.0,0
6134,max_effective,10,10,1,3,0.05,0.95,0.9455127883267744,53,29.0,1,28.0,0,29.0,1,28.0,0
6135,max_effective,10,10,1,3,0.05,0.95,0.759286462333381,4,20.0,1,20.0,1,20.0,1,20.0,1
6136,max_effective,10,10,1,3,0.05,0.95,0.9280540271697898,14,27.0,0,28.0,1,28.0,1,27.0,0
6137,max_effective,10,10,1,3,0.05,0.95,0.8206138750335643,11,24.0,0,25.0,0,27.0,1,27.0,1
6138,max_effective,10,10,1,3,0.05,0.95,0.8979596477816669,4,14.0,1,14.0,1,14.0,1,14.0,1
6139,max_effective,10,10,1,3,0.05,0.95,0.9440130167080758,24,26.0,0,28.0,0,30.0,1,30.0,1
6140,max_effective,10,10,1,3,0.05,0.95,0.8786286655042276,10,24.0,0,26.0,1,26.0,1,26.0,1
6141,max_effective,10,10,1,3,0.05,0.95,0.7938384431353935,4,18.0,1,18.0,1,18.0,1,18.0,1
6142,max_effective,10,10,1,3,0.05,0.95,0.9078203161683192,30,27.0,0,27.0,0,29.0,1,29.0,1
6143,max_effective,10,10,1,3,0.05,0.95,0.9018502469197052,10,23.0,0,24.0,0,23.0,0,25.0,1
6144,max_effective,10,10,1,3,0.05,0.95,0.8903387163152486,12,28.0,0,28.0,0,28.0,0,30.0,1
6145,max_effective,10,10,1,3,0.05,0.95,0.9288678916331048,7,25.0,1,25.0,1,23.0,0,24.0,0
6146,max_effective,10,10,1,3,0.05,0.95,0.9272314634550196,26,29.0,0,29.0,0,30.0,1,30.0,1
6147,max_effective,10,10,1,3,0.05,0.95,0.8973703700220531,24,30.0,1,30.0,1,30.0,1,30.0,1
6148,max_effective,10,10,1,3,0.05,0.95,0.8953880395442595,16,27.0,0,27.0,0,28.0,1,26.0,0
6149,max_effective,10,10,1,3,0.05,0.95,0.7787178973101266,4,21.0,1,21.0,1,21.0,1,21.0,1
6150,max_effective,10,10,1,3,0.05,0.95,0.8886957988134626,4,16.0,1,16.0,1,16.0,1,16.0,1
6151,max_effective,10,10,1,3,0.05,0.95,0.9379569264980254,32,28.0,0,28.0,0,30.0,1,30.0,1
6152,max_effective,10,10,1,3,0.05,0.95,0.944215367267723,15,23.0,0,26.0,0,29.0,0,30.0,1
6153,max_effective,10,10,1,3,0.05,0.95,0.9483503887979318,7,23.0,1,23.0,1,23.0,1,23.0,1
6154,max_effective,10,10,1,3,0.05,0.95,0.8109021510319973,10,25.0,0,26.0,1,26.0,1,26.0,1
6155,max_effective,10,10,1,3,0.05,0.95,0.9176290006171978,13,26.0,0,26.0,0,24.0,0,30.0,1
6156,max_effective,10,10,1,3,0.05,0.95,0.9059625204968932,14,27.0,0,27.0,0,27.0,0,28.0,1
6157,max_effective,10,10,1,3,0.05,0.95,0.940473830039788,13,27.0,0,29.0,1,29.0,1,29.0,1
6158,max_effective,10,10,1,3,0.05,0.95,0.9456669730749746,18,29.0,0,30.0,1,30.0,1,29.0,0
6159,max_effective,10,10,1,3,0.05,0.95,0.92386682578449,13,26.0,0,28.0,0,30.0,1,28.0,0
6160,max_effective,10,10,1,3,0.05,0.95,0.7001389130418598,7,24.0,1,24.0,1,24.0,1,24.0,1
6161,max_effective,10,10,1,3,0.05,0.95,0.8687201753699368,7,24.0,1,24.0,1,24.0,1,24.0,1
6162,max_effective,10,10,1,3,0.05,0.95,0.9052287347182418,15,26.0,0,26.0,0,27.0,0,28.0,1
6163,max_effective,10,10,1,3,0.05,0.95,0.9161248275573703,5,25.0,1,25.0,1,25.0,1,25.0,1
6164,max_effective,10,10,1,3,0.05,0.95,0.6807906163973193,3,16.0,1,16.0,1,16.0,1,16.0,1
6165,max_effective,10,10,1,3,0.05,0.95,0.8711502065851648,5,25.0,1,25.0,1,25.0,1,25.0,1
6166,max_effective,10,10,1,3,0.05,0.95,0.8955621163270482,7,27.0,1,27.0,1,26.0,0,26.0,0
6167,max_effective,10,10,1,3,0.05,0.95,0.8074101643642849,4,17.0,1,17.0,1,17.0,1,17.0,1
6168,max_effective,10,10,1,3,0.05,0.95,0.9329163598304202,23,29.0,0,29.0,0,30.0,1,30.0,1
6169,max_effective,10,10,1,3,0.05,0.95,0.8167098495031344,2,14.0,1,14.0,1,14.0,1,14.0,1
6170,max_effective,10,10,1,3,0.05,0.95,0.7684306467267247,3,18.0,1,18.0,1,18.0,1,18.0,1
6171,max_effective,10,10,1,3,0.05,0.95,0.8945481154992416,5,17.0,1,17.0,1,17.0,1,17.0,1
6172,max_effective,10,10,1,3,0.05,0.95,0.9437923483662688,8,29.0,1,29.0,1,29.0,1,28.0,0
6173,max_effective,10,10,1,3,0.05,0.95,0.9157352891863976,17,24.0,0,29.0,1,29.0,1,29.0,1
6174,max_effective,10,10,1,3,0.05,0.95,0.7173119290665249,3,13.0,1,13.0,1,13.0,1,13.0,1
6175,max_effective,10,10,1,3,0.05,0.95,0.9036382105804706,13,30.0,1,30.0,1,28.0,0,28.0,0
6176,max_effective,10,10,1,3,0.05,0.95,0.8733933330290526,7,24.0,1,24.0,1,24.0,1,24.0,1
6177,max_effective,10,10,1,3,0.05,0.95,0.8783717686192002,6,23.0,1,23.0,1,23.0,1,23.0,1
6178,max_effective,10,10,1,3,0.05,0.95,0.8899346964623419,6,23.0,1,23.0,1,23.0,1,23.0,1
6179,max_effective,10,10,1,3,0.05,0.95,0.8864969581631771,14,30.0,1,30.0,1,30.0,1,30.0,1
6180,max_effective,10,10,1,3,0.05,0.95,0.9021320220042992,11,28.0,0,28.0,0,30.0,1,29.0,0
6181,max_effective,10,10,1,3,0.05,0.95,0.7829527544572003,8,21.0,1,21.0,1,21.0,1,21.0,1
6182,max_effective,10,10,1,3,0.05,0.95,0.8641638049245252,5,23.0,1,23.0,1,23.0,1,23.0,1
6183,max_effective,10,10,1,3,0.05,0.95,0.9292820369314094,13,30.0,1,30.0,1,30.0,1,30.0,1
6184,max_effective,10,10,1,3,0.05,0.95,0.8685489510298412,6,21.0,1,21.0,1,21.0,1,21.0,1
6185,max_effective,10,10,1,3,0.05,0.95,0.8652724251361986,17,30.0,1,30.0,1,28.0,0,28.0,0
6186,max_effective,10,10,1,3,0.05,0.95,0.8898171837067448,10,23.0,1,23.0,1,23.0,1,23.0,1
6187,max_effective,10,10,1,3,0.05,0.95,0.8531141268207558,7,25.0,1,25.0,1,24.0,0,24.0,0
6188,max_effective,10,10,1,3,0.05,0.95,0.8976566559412836,23,24.0,0,25.0,0,29.0,1,28.0,0
6189,max_effective,10,10,1,3,0.05,0.95,0.6324418448634014,5,27.0,1,27.0,1,27.0,1,27.0,1
6190,max_effective,10,10,1,3,0.05,0.95,0.9495581038636296,4,18.0,1,18.0,1,18.0,1,18.0,1
6191,max_effective,10,10,1,3,0.05,0.95,0.7226675693166118,7,25.0,0,25.0,0,25.0,0,26.0,1
6192,max_effective,10,10,1,3,0.05,0.95,0.7189410420642055,7,25.0,0,26.0,1,26.0,1,26.0,1
6193,max_effective,10,10,1,3,0.05,0.95,0.9334706208663308,44,30.0,1,30.0,1,30.0,1,30.0,1
6194,max_effective,10,10,1,3,0.05,0.95,0.9472140705019866,8,30.0,1,30.0,1,30.0,1,29.0,0
6195,max_effective,10,10,1,3,0.05,0.95,0.7973206430129435,10,24.0,0,25.0,1,25.0,1,25.0,1
6196,max_effective,10,10,1,3,0.05,0.95,0.7713425633279921,3,19.0,1,19.0,1,19.0,1,19.0,1
6197,max_effective,10,10,1,3,0.05,0.95,0.9187019730519936,40,28.0,0,28.0,0,30.0,1,30.0,1
6198,max_effective,10,10,1,3,0.05,0.95,0.9398401277818944,9,28.0,1,27.0,0,23.0,0,24.0,0
6199,max_effective,10,10,1,3,0.05,0.95,0.9357143616769698,11,30.0,1,30.0,1,30.0,1,30.0,1
6200,max_effective,10,10,1,3,0.05,0.95,0.878508917864703,13,28.0,0,28.0,0,29.0,0,30.0,1
6201,max_effective,10,10,1,3,0.05,0.95,0.9263859097549902,10,27.0,0,29.0,1,27.0,0,27.0,0
6202,max_effective,10,10,1,3,0.05,0.95,0.918841814780585,4,13.0,1,13.0,1,13.0,1,13.0,1
6203,max_effective,10,10,1,3,0.05,0.95,0.8331275094018891,11,26.0,0,26.0,0,28.0,1,28.0,1
6204,max_effective,10,10,1,3,0.05,0.95,0.8732589298107022,6,18.0,1,18.0,1,18.0,1,18.0,1
6205,max_effective,10,10,1,3,0.05,0.95,0.9165637651843876,11,25.0,0,25.0,0,29.0,1,28.0,0
6206,max_effective,10,10,1,3,0.05,0.95,0.8609734008287002,6,27.0,1,27.0,1,25.0,0,26.0,0
6207,max_effective,10,10,1,3,0.05,0.95,0.8297187796115068,11,22.0,1,22.0,1,22.0,1,22.0,1
6208,max_effective,10,10,1,3,0.05,0.95,0.9352050313685116,11,27.0,0,28.0,0,30.0,1,30.0,1
6209,max_effective,10,10,1,3,0.05,0.95,0.8509647877473876,3,18.0,1,18.0,1,18.0,1,18.0,1
6210,max_effective,10,10,1,3,0.05,0.95,0.9198087055748524,13,29.0,0,29.0,0,29.0,0,30.0,1
6211,max_effective,10,10,1,3,0.05,0.95,0.9055372551995492,31,30.0,1,30.0,1,30.0,1,29.0,0
6212,max_effective,10,10,1,3,0.05,0.95,0.94641199699183,47,27.0,0,28.0,0,29.0,1,29.0,1
6213,max_effective,10,10,1,3,0.05,0.95,0.932722662264194,5,26.0,1,26.0,1,24.0,0,26.0,1
6214,max_effective,10,10,1,3,0.05,0.95,0.8342867822487973,14,25.0,0,26.0,0,28.0,0,29.0,1
6215,max_effective,10,10,1,3,0.05,0.95,0.9204112492917276,17,29.0,0,29.0,0,30.0,1,30.0,1
6216,max_effective,10,10,1,3,0.05,0.95,0.9373560527318432,16,30.0,1,30.0,1,29.0,0,30.0,1
6217,max_effective,10,10,1,3,0.05,0.95,0.5641814154354374,4,18.0,1,18.0,1,18.0,1,18.0,1
6218,max_effective,10,10,1,3,0.05,0.95,0.8370414267761618,6,25.0,1,25.0,1,25.0,1,25.0,1
6219,max_effective,10,10,1,3,0.05,0.95,0.9262154768516546,19,30.0,1,30.0,1,30.0,1,28.0,0
6220,max_effective,10,10,1,3,0.05,0.95,0.9264002055136608,18,29.0,0,29.0,0,30.0,1,29.0,0
6221,max_effective,10,10,1,3,0.05,0.95,0.9499257481219944,11,28.0,0,29.0,0,29.0,0,30.0,1
6222,max_effective,10,10,1,3,0.05,0.95,0.8473784322345871,10,27.0,0,27.0,0,29.0,1,28.0,0
6223,max_effective,10,10,1,3,0.05,0.95,0.9364998065411404,20,29.0,1,29.0,1,29.0,1,29.0,1
6224,max_effective,10,10,1,3,0.05,0.95,0.8866700360852953,20,28.0,0,29.0,0,30.0,1,30.0,1
6225,max_effective,10,10,1,3,0.05,0.95,0.8951637297275646,4,21.0,1,21.0,1,21.0,1,21.0,1
6226,max_effective,10,10,1,3,0.05,0.95,0.9375099203717776,15,27.0,0,28.0,0,30.0,1,30.0,1
6227,max_effective,10,10,1,3,0.05,0.95,0.7976061579558763,6,17.0,1,17.0,1,17.0,1,17.0,1
6228,max_effective,10,10,1,3,0.05,0.95,0.7520631906171595,11,22.0,1,22.0,1,22.0,1,22.0,1
6229,max_effective,10,10,1,3,0.05,0.95,0.9114494069661496,5,19.0,1,19.0,1,19.0,1,19.0,1
6230,max_effective,10,10,1,3,0.05,0.95,0.8840688805333087,21,26.0,0,26.0,0,30.0,1,29.0,0
6231,max_effective,10,10,1,3,0.05,0.95,0.8995715982696381,27,27.0,0,27.0,0,28.0,0,30.0,1
6232,max_effective,10,10,1,3,0.05,0.95,0.8642171936674199,19,30.0,1,30.0,1,30.0,1,30.0,1
6233,max_effective,10,10,1,3,0.05,0.95,0.8855279807825908,14,27.0,0,27.0,0,30.0,1,30.0,1
6234,max_effective,10,10,1,3,0.05,0.95,0.8770502469818355,15,28.0,1,28.0,1,28.0,1,28.0,1
6235,max_effective,10,10,1,3,0.05,0.95,0.9381877703784528,6,22.0,1,22.0,1,22.0,1,22.0,1
6236,max_effective,10,10,1,3,0.05,0.95,0.8684708484429831,3,14.0,1,14.0,1,14.0,1,14.0,1
6237,max_effective,10,10,1,3,0.05,0.95,0.847782944554574,9,25.0,1,25.0,1,25.0,1,24.0,0
6238,max_effective,10,10,1,3,0.05,0.95,0.8521416339088771,11,24.0,0,26.0,0,27.0,1,27.0,1
6239,max_effective,10,10,1,3,0.05,0.95,0.764495729472876,3,15.0,1,15.0,1,15.0,1,15.0,1
6240,max_effective,10,10,1,3,0.05,0.95,0.9048359278693964,10,24.0,1,24.0,1,24.0,1,24.0,1
6241,max_effective,10,10,1,3,0.05,0.95,0.8523484419897848,5,21.0,1,21.0,1,21.0,1,21.0,1
6242,max_effective,10,10,1,3,0.05,0.95,0.8951260652587835,10,28.0,0,28.0,0,29.0,1,27.0,0
6243,max_effective,10,10,1,3,0.05,0.95,0.9124977519500002,23,27.0,0,27.0,0,28.0,1,28.0,1
6244,max_effective,10,10,1,3,0.05,0.95,0.92185639220124,13,29.0,0,30.0,1,30.0,1,30.0,1
6245,max_effective,10,10,1,3,0.05,0.95,0.9248432799231152,29,26.0,0,27.0,0,30.0,1,29.0,0
6246,max_effective,10,10,1,3,0.05,0.95,0.8426512649547081,6,23.0,1,23.0,1,23.0,1,23.0,1
6247,max_effective,10,10,1,3,0.05,0.95,0.8729420370149311,9,23.0,1,23.0,1,23.0,1,23.0,1
6248,max_effective,10,10,1,3,0.05,0.95,0.8001825685587338,6,22.0,1,22.0,1,22.0,1,22.0,1
6249,max_effective,10,10,1,3,0.05,0.95,0.8990258537672,10,28.0,0,29.0,1,27.0,0,27.0,0
6250,max_effective,10,10,1,3,0.05,0.95,0.931613459234198,17,30.0,1,30.0,1,30.0,1,30.0,1
6251,max_effective,10,10,1,3,0.05,0.95,0.7562163526453627,4,23.0,1,23.0,1,23.0,1,23.0,1
6252,max_effective,10,10,1,3,0.05,0.95,0.8418079576258113,9,24.0,0,25.0,1,25.0,1,25.0,1
6253,max_effective,10,10,1,3,0.05,0.95,0.8406431745241542,13,27.0,0,27.0,0,28.0,1,27.0,0
6254,max_effective,10,10,1,3,0.05,0.95,0.9326399222551062,33,29.0,0,29.0,0,29.0,0,30.0,1
6255,max_effective,10,10,1,3,0.05,0.95,0.924242493458362,28,29.0,0,29.0,0,30.0,1,29.0,0
6256,max_effective,10,10,1,3,0.05,0.95,0.9065753795794886,10,25.0,0,27.0,1,27.0,1,27.0,1
6257,max_effective,10,10,1,3,0.05,0.95,0.9119612527373506,16,27.0,0,28.0,0,30.0,1,27.0,0
6258,max_effective,10,10,1,3,0.05,0.95,0.8397929055006124,7,25.0,1,25.0,1,24.0,0,24.0,0
6259,max_effective,10,10,1,3,0.05,0.95,0.8931844306782859,4,15.0,1,15.0,1,15.0,1,15.0,1
6260,max_effective,10,10,1,3,0.05,0.95,0.8547282448056711,4,18.0,1,18.0,1,18.0,1,18.0,1
6261,max_effective,10,10,1,3,0.05,0.95,0.760526277209796,4,18.0,1,18.0,1,18.0,1,18.0,1
6262,max_effective,10,10,1,3,0.05,0.95,0.8919155633222718,24,26.0,0,26.0,0,27.0,0,28.0,1
6263,max_effective,10,10,1,3,0.05,0.95,0.7919191924385315,4,18.0,1,18.0,1,18.0,1,18.0,1
6264,max_effective,10,10,1,3,0.05,0.95,0.8048155577576028,6,26.0,1,26.0,1,26.0,1,26.0,1
6265,max_effective,10,10,1,3,0.05,0.95,0.8234558539093292,5,20.0,1,20.0,1,20.0,1,20.0,1
6266,max_effective,10,10,1,3,0.05,0.95,0.7394246679510079,2,14.0,1,14.0,1,14.0,1,14.0,1
6267,max_effective,10,10,1,3,0.05,0.95,0.9108150128117624,6,27.0,1,27.0,1,26.0,0,26.0,0
6268,max_effective,10,10,1,3,0.05,0.95,0.8402184418000348,10,27.0,0,27.0,0,29.0,0,30.0,1
6269,max_effective,10,10,1,3,0.05,0.95,0.8957266657746953,6,20.0,1,20.0,1,20.0,1,20.0,1
6270,max_effective,10,10,1,3,0.05,0.95,0.8476828036933246,4,17.0,1,17.0,1,17.0,1,17.0,1
6271,max_effective,10,10,1,3,0.05,0.95,0.8980130030560989,6,28.0,1,28.0,1,27.0,0,27.0,0
6272,max_effective,10,10,1,3,0.05,0.95,0.9362399870394578,24,25.0,0,26.0,0,29.0,0,30.0,1
6273,max_effective,10,10,1,3,0.05,0.95,0.8892303601544973,6,26.0,1,26.0,1,26.0,1,26.0,1
6274,max_effective,10,10,1,3,0.05,0.95,0.8387150403915986,10,30.0,1,30.0,1,29.0,0,28.0,0
6275,max_effective,10,10,1,3,0.05,0.95,0.884463592604897,12,28.0,1,28.0,1,26.0,0,25.0,0
6276,max_effective,10,10,1,3,0.05,0.95,0.9020128539395544,14,26.0,1,26.0,1,25.0,0,26.0,1
6277,max_effective,10,10,1,3,0.05,0.95,0.9357638187908522,7,23.0,1,23.0,1,23.0,1,23.0,1
6278,max_effective,10,10,1,3,0.05,0.95,0.9008867821207512,15,29.0,0,29.0,0,29.0,0,30.0,1
6279,max_effective,10,10,1,3,0.05,0.95,0.9488810979460248,32,28.0,0,28.0,0,28.0,0,30.0,1
6280,max_effective,10,10,1,3,0.05,0.95,0.86049789133078,14,24.0,0,26.0,0,29.0,1,29.0,1
6281,max_effective,10,10,1,3,0.05,0.95,0.9296769152256872,18,29.0,0,29.0,0,30.0,1,30.0,1
6282,max_effective,10,10,1,3,0.05,0.95,0.9323951628823434,11,25.0,1,25.0,1,25.0,1,25.0,1
6283,max_effective,10,10,1,3,0.05,0.95,0.8528328465587408,12,28.0,0,28.0,0,30.0,1,30.0,1
6284,max_effective,10,10,1,3,0.05,0.95,0.8622319045975034,12,26.0,1,26.0,1,26.0,1,25.0,0
6285,max_effective,10,10,1,3,0.05,0.95,0.9250391987806516,5,20.0,1,20.0,1,20.0,1,20.0,1
6286,max_effective,10,10,1,3,0.05,0.95,0.9214291446141472,14,25.0,0,26.0,0,27.0,0,28.0,1
6287,max_effective,10,10,1,3,0.05,0.95,0.9291756945514348,11,26.0,0,27.0,0,28.0,1,28.0,1
6288,max_effective,10,10,1,3,0.05,0.95,0.8072663757075266,13,23.0,0,24.0,0,26.0,1,26.0,1
6289,max_effective,10,10,1,3,0.05,0.95,0.8589532741977379,17,26.0,0,27.0,0,30.0,1,30.0,1
6290,max_effective,10,10,1,3,0.05,0.95,0.948707490970148,24,27.0,0,28.0,0,30.0,1,30.0,1
6291,max_effective,10,10,1,3,0.05,0.95,0.9140583446172236,26,27.0,0,28.0,0,30.0,1,29.0,0
6292,max_effective,10,10,1,3,0.05,0.95,0.7831756836317421,11,28.0,0,28.0,0,29.0,1,29.0,1
6293,max_effective,10,10,1,3,0.05,0.95,0.9047220807633432,15,28.0,1,28.0,1,28.0,1,26.0,0
6294,max_effective,10,10,1,3,0.05,0.95,0.864544096758262,9,28.0,1,28.0,1,28.0,1,28.0,1
6295,max_effective,10,10,1,3,0.05,0.95,0.9253224638321558,14,27.0,0,29.0,0,30.0,1,29.0,0
6296,max_effective,10,10,1,3,0.05,0.95,0.8968944156726908,16,30.0,1,30.0,1,30.0,1,30.0,1
6297,max_effective,10,10,1,3,0.05,0.95,0.944057528857786,18,28.0,0,28.0,0,30.0,1,30.0,1
6298,max_effective,10,10,1,3,0.05,0.95,0.9409272568941768,14,30.0,1,30.0,1,30.0,1,30.0,1
6299,max_effective,10,10,1,3,0.05,0.95,0.9040720839266292,8,27.0,0,28.0,1,28.0,1,28.0,1
6300,max_effective,10,10,1,3,0.05,0.95,0.7783513179977942,4,24.0,1,24.0,1,24.0,1,23.0,0
6301,max_effective,10,10,1,3,0.05,0.95,0.937651594187787,33,29.0,1,29.0,1,29.0,1,29.0,1
6302,max_effective,10,10,1,3,0.05,0.95,0.7334051082600631,3,17.0,1,17.0,1,17.0,1,17.0,1
6303,max_effective,10,10,1,3,0.05,0.95,0.906837423391742,25,30.0,1,30.0,1,30.0,1,29.0,0
6304,max_effective,10,10,1,3,0.05,0.95,0.8941554360153561,24,29.0,0,30.0,1,30.0,1,30.0,1
6305,max_effective,10,10,1,3,0.05,0.95,0.8950619632549919,13,30.0,1,30.0,1,28.0,0,28.0,0
6306,max_effective,10,10,1,3,0.05,0.95,0.8353339563397841,8,18.0,1,18.0,1,18.0,1,18.0,1
6307,max_effective,10,10,1,3,0.05,0.95,0.9240465374357408,14,29.0,0,29.0,0,30.0,1,29.0,0
6308,max_effective,10,10,1,3,0.05,0.95,0.8846086728149625,6,23.0,1,23.0,1,23.0,1,23.0,1
6309,max_effective,10,10,1,3,0.05,0.95,0.9476878967381234,13,26.0,0,27.0,0,29.0,1,29.0,1
6310,max_effective,10,10,1,3,0.05,0.95,0.8541659720712811,3,17.0,1,17.0,1,17.0,1,17.0,1
6311,max_effective,10,10,1,3,0.05,0.95,0.8255423342551172,9,27.0,0,27.0,0,29.0,1,28.0,0
6312,max_effective,10,10,1,3,0.05,0.95,0.9374014193532488,12,26.0,0,26.0,0,28.0,0,29.0,1
6313,max_effective,10,10,1,3,0.05,0.95,0.8214699541589047,3,13.0,1,13.0,1,13.0,1,13.0,1
6314,max_effective,10,10,1,3,0.05,0.95,0.7372402453046392,5,15.0,1,15.0,1,15.0,1,15.0,1
6315,max_effective,10,10,1,3,0.05,0.95,0.6840656730899978,4,17.0,1,17.0,1,17.0,1,17.0,1
6316,max_effective,10,10,1,3,0.05,0.95,0.8701569944016078,21,29.0,0,29.0,0,29.0,0,30.0,1
6317,max_effective,10,10,1,3,0.05,0.95,0.8573598153326455,13,27.0,0,27.0,0,29.0,0,30.0,1
6318,max_effective,10,10,1,3,0.05,0.95,0.9108278641563996,30,24.0,0,29.0,1,28.0,0,28.0,0
6319,max_effective,10,10,1,3,0.05,0.95,0.9398534849194078,38,24.0,0,26.0,0,30.0,1,30.0,1
6320,max_effective,10,10,1,3,0.05,0.95,0.9395536962436014,7,24.0,1,24.0,1,24.0,1,23.0,0
6321,max_effective,10,10,1,3,0.05,0.95,0.7179027892537869,3,15.0,1,15.0,1,15.0,1,15.0,1
6322,max_effective,10,10,1,3,0.05,0.95,0.9412904662240624,6,17.0,1,17.0,1,17.0,1,17.0,1
6323,max_effective,10,10,1,3,0.05,0.95,0.7143948747086689,8,25.0,1,25.0,1,25.0,1,25.0,1
6324,max_effective,10,10,1,3,0.05,0.95,0.8238526566016927,8,27.0,1,27.0,1,27.0,1,27.0,1
6325,max_effective,10,10,1,3,0.05,0.95,0.8978702814633032,8,30.0,1,30.0,1,28.0,0,27.0,0
6326,max_effective,10,10,1,3,0.05,0.95,0.9265286213377238,9,27.0,0,27.0,0,26.0,0,30.0,1
6327,max_effective,10,10,1,3,0.05,0.95,0.9273466553871051,71,26.0,0,27.0,0,28.0,0,30.0,1
6328,max_effective,10,10,1,3,0.05,0.95,0.8237986754807072,11,24.0,1,24.0,1,24.0,1,24.0,1
6329,max_effective,10,10,1,3,0.05,0.95,0.857015614262401,6,21.0,1,21.0,1,21.0,1,21.0,1
6330,max_effective,10,10,1,3,0.05,0.95,0.8711227919103617,16,29.0,0,29.0,0,30.0,1,30.0,1
6331,max_effective,10,10,1,3,0.05,0.95,0.9435042620685336,21,28.0,0,28.0,0,30.0,1,30.0,1
6332,max_effective,10,10,1,3,0.05,0.95,0.6931183034079303,4,16.0,1,16.0,1,16.0,1,16.0,1
6333,max_effective,10,10,1,3,0.05,0.95,0.9469397336428492,67,28.0,0,29.0,0,30.0,1,29.0,0
6334,max_effective,10,10,1,3,0.05,0.95,0.9404222401300456,9,26.0,0,26.0,0,25.0,0,27.0,1
6335,max_effective,10,10,1,3,0.05,0.95,0.9089256240203404,7,28.0,0,28.0,0,29.0,1,29.0,1
6336,max_effective,10,10,1,3,0.05,0.95,0.8788395561423571,15,27.0,0,27.0,0,29.0,1,28.0,0
6337,max_effective,10,10,1,3,0.05,0.95,0.7926593354250937,20,24.0,0,24.0,0,25.0,0,30.0,1
6338,max_effective,10,10,1,3,0.05,0.95,0.943562108045612,9,23.0,1,23.0,1,23.0,1,23.0,1
6339,max_effective,10,10,1,3,0.05,0.95,0.9151471777629282,5,19.0,1,19.0,1,19.0,1,19.0,1
6340,max_effective,10,10,1,3,0.05,0.95,0.8482818501844149,16,30.0,1,30.0,1,30.0,1,28.0,0
6341,max_effective,10,10,1,3,0.05,0.95,0.7906417238483116,8,26.0,1,26.0,1,26.0,1,26.0,1
6342,max_effective,10,10,1,3,0.05,0.95,0.91996064882677,17,28.0,0,29.0,0,30.0,1,30.0,1
6343,max_effective,10,10,1,3,0.05,0.95,0.7900073884395329,10,24.0,1,24.0,1,24.0,1,24.0,1
6344,max_effective,10,10,1,3,0.05,0.95,0.9149925529073096,17,26.0,0,27.0,0,28.0,1,27.0,0
6345,max_effective,10,10,1,3,0.05,0.95,0.9338899515522588,8,26.0,0,27.0,1,26.0,0,26.0,0
6346,max_effective,10,10,1,3,0.05,0.95,0.9017034156500504,14,26.0,1,26.0,1,25.0,0,25.0,0
6347,max_effective,10,10,1,3,0.05,0.95,0.6712862788691029,9,26.0,0,27.0,1,26.0,0,26.0,0
6348,max_effective,10,10,1,3,0.05,0.95,0.8793879818798611,7,21.0,1,21.0,1,21.0,1,21.0,1
6349,max_effective,10,10,1,3,0.05,0.95,0.7959233009625308,11,27.0,1,27.0,1,25.0,0,25.0,0
6350,max_effective,10,10,1,3,0.05,0.95,0.9472311120909,33,28.0,0,30.0,1,29.0,0,30.0,1
6351,max_effective,10,10,1,3,0.05,0.95,0.8693325406455297,31,28.0,0,28.0,0,29.0,1,29.0,1
6352,max_effective,10,10,1,3,0.05,0.95,0.8582482452515924,10,23.0,1,23.0,1,23.0,1,23.0,1
6353,max_effective,10,10,1,3,0.05,0.95,0.9090735852015112,13,29.0,0,29.0,0,30.0,1,30.0,1
6354,max_effective,10,10,1,3,0.05,0.95,0.9236095049882644,7,18.0,1,18.0,1,18.0,1,18.0,1
6355,max_effective,10,10,1,3,0.05,0.95,0.9366897652180064,23,28.0,0,28.0,0,30.0,1,29.0,0
6356,max_effective,10,10,1,3,0.05,0.95,0.9386742680323584,6,20.0,1,20.0,1,20.0,1,20.0,1
6357,max_effective,10,10,1,3,0.05,0.95,0.6825161631287671,8,21.0,1,21.0,1,21.0,1,21.0,1
6358,max_effective,10,10,1,3,0.05,0.95,0.916812634116551,9,26.0,1,25.0,0,24.0,0,24.0,0
6359,max_effective,10,10,1,3,0.05,0.95,0.7250371193011141,3,15.0,1,15.0,1,15.0,1,15.0,1
6360,max_effective,10,10,1,3,0.05,0.95,0.927105136146468,10,29.0,1,29.0,1,29.0,1,29.0,1
6361,max_effective,10,10,1,3,0.05,0.95,0.9458645525073516,24,30.0,1,30.0,1,30.0,1,30.0,1
6362,max_effective,10,10,1,3,0.05,0.95,0.9415366416964438,75,29.0,1,29.0,1,29.0,1,28.0,0
6363,max_effective,10,10,1,3,0.05,0.95,0.9485754587884324,40,25.0,0,25.0,0,28.0,1,28.0,1
6364,max_effective,10,10,1,3,0.05,0.95,0.853524217144948,27,27.0,1,27.0,1,26.0,0,26.0,0
6365,max_effective,10,10,1,3,0.05,0.95,0.5878206067229016,4,18.0,1,18.0,1,18.0,1,18.0,1
6366,max_effective,10,10,1,3,0.05,0.95,0.915903931630057,5,18.0,1,18.0,1,18.0,1,18.0,1
6367,max_effective,10,10,1,3,0.05,0.95,0.769283744357851,7,19.0,1,19.0,1,19.0,1,19.0,1
6368,max_effective,10,10,1,3,0.05,0.95,0.8962992461333347,43,30.0,1,30.0,1,30.0,1,30.0,1
6369,max_effective,10,10,1,3,0.05,0.95,0.891450535647909,8,26.0,0,27.0,1,27.0,1,27.0,1
6370,max_effective,10,10,1,3,0.05,0.95,0.8768555330046762,10,28.0,0,28.0,0,30.0,1,28.0,0
6371,max_effective,10,10,1,3,0.05,0.95,0.7435200743145983,6,19.0,1,19.0,1,19.0,1,19.0,1
6372,max_effective,10,10,1,3,0.05,0.95,0.8710600821307933,5,15.0,1,15.0,1,15.0,1,15.0,1
6373,max_effective,10,10,1,3,0.05,0.95,0.8788515298830003,5,19.0,1,19.0,1,19.0,1,19.0,1
6374,max_effective,10,10,1,3,0.05,0.95,0.9006302690459553,9,25.0,0,25.0,0,26.0,1,25.0,0
6375,max_effective,10,10,1,3,0.05,0.95,0.7256143648727189,3,20.0,1,20.0,1,20.0,1,20.0,1
6376,max_effective,10,10,1,3,0.05,0.95,0.8687578769786628,7,28.0,1,28.0,1,28.0,1,28.0,1
6377,max_effective,10,10,1,3,0.05,0.95,0.8797803591291983,15,27.0,0,28.0,0,29.0,1,29.0,1
6378,max_effective,10,10,1,3,0.05,0.95,0.7642402165352112,5,24.0,1,24.0,1,23.0,0,23.0,0
6379,max_effective,10,10,1,3,0.05,0.95,0.8510404579105143,5,15.0,1,15.0,1,15.0,1,15.0,1
6380,max_effective,10,10,1,3,0.05,0.95,0.8357585117010286,6,20.0,1,20.0,1,20.0,1,20.0,1
6381,max_effective,10,10,1,3,0.05,0.95,0.7671540724134156,13,27.0,1,27.0,1,27.0,1,27.0,1
6382,max_effective,10,10,1,3,0.05,0.95,0.8307931102634408,4,18.0,1,18.0,1,18.0,1,18.0,1
6383,max_effective,10,10,1,3,0.05,0.95,0.8643476269875319,5,20.0,1,20.0,1,20.0,1,20.0,1
6384,max_effective,10,10,1,3,0.05,0.95,0.7260971320237519,8,23.0,1,23.0,1,23.0,1,23.0,1
6385,max_effective,10,10,1,3,0.05,0.95,0.8873532097130936,8,28.0,0,28.0,0,28.0,0,30.0,1
6386,max_effective,10,10,1,3,0.05,0.95,0.6871396009018138,2,14.0,1,14.0,1,14.0,1,14.0,1
6387,max_effective,10,10,1,3,0.05,0.95,0.876145554870353,5,24.0,1,24.0,1,24.0,1,23.0,0
6388,max_effective,10,10,1,3,0.05,0.95,0.8765167307273123,3,20.0,1,20.0,1,20.0,1,20.0,1
6389,max_effective,10,10,1,3,0.05,0.95,0.9164180989308592,10,29.0,1,28.0,0,27.0,0,27.0,0
6390,max_effective,10,10,1,3,0.05,0.95,0.9487958304905472,21,29.0,1,29.0,1,28.0,0,27.0,0
6391,max_effective,10,10,1,3,0.05,0.95,0.899902837569328,15,28.0,0,28.0,0,29.0,1,29.0,1
6392,max_effective,10,10,1,3,0.05,0.95,0.9459941207005854,34,24.0,0,28.0,0,30.0,1,30.0,1
6393,max_effective,10,10,1,3,0.05,0.95,0.948655379830822,6,27.0,1,27.0,1,25.0,0,27.0,1
6394,max_effective,10,10,1,3,0.05,0.95,0.9402914250025136,13,29.0,1,29.0,1,28.0,0,29.0,1
6395,max_effective,10,10,1,3,0.05,0.95,0.8566560312980336,10,29.0,0,29.0,0,30.0,1,29.0,0
6396,max_effective,10,10,1,3,0.05,0.95,0.8739928109481073,20,26.0,0,26.0,0,27.0,0,29.0,1
6397,max_effective,10,10,1,3,0.05,0.95,0.7436417006359947,10,25.0,0,25.0,0,26.0,1,26.0,1
6398,max_effective,10,10,1,3,0.05,0.95,0.8550198881712834,14,25.0,0,27.0,0,29.0,1,29.0,1
6399,max_effective,10,10,1,3,0.05,0.95,0.9324637082225244,6,22.0,1,22.0,1,22.0,1,22.0,1
6400,max_effective,10,10,1,3,0.05,0.95,0.7873605405434636,11,22.0,1,22.0,1,22.0,1,21.0,0
6401,max_effective,10,10,1,3,0.05,0.95,0.8333036379709339,9,28.0,0,29.0,1,29.0,1,28.0,0
6402,max_effective,10,10,1,3,0.05,0.95,0.9271448449058396,58,24.0,0,26.0,0,29.0,0,30.0,1
6403,max_effective,10,10,1,3,0.05,0.95,0.9208022039156092,10,26.0,0,26.0,0,28.0,1,28.0,1
6404,max_effective,10,10,1,3,0.05,0.95,0.910473247210216,8,26.0,0,26.0,0,26.0,0,27.0,1
6405,max_effective,10,10,1,3,0.05,0.95,0.9404965075448372,5,21.0,1,21.0,1,21.0,1,21.0,1
6406,max_effective,10,10,1,3,0.05,0.95,0.8342505845990914,6,25.0,1,25.0,1,24.0,0,25.0,1
6407,max_effective,10,10,1,3,0.05,0.95,0.8122352626860273,4,17.0,1,17.0,1,17.0,1,17.0,1
6408,max_effective,10,10,1,3,0.05,0.95,0.8216676579084483,8,27.0,1,27.0,1,27.0,1,27.0,1
6409,max_effective,10,10,1,3,0.05,0.95,0.9217588949597004,26,30.0,1,30.0,1,30.0,1,30.0,1
6410,max_effective,10,10,1,3,0.05,0.95,0.9355782679172412,27,30.0,1,30.0,1,30.0,1,30.0,1
6411,max_effective,10,10,1,3,0.05,0.95,0.879619349217355,6,21.0,1,21.0,1,21.0,1,21.0,1
6412,max_effective,10,10,1,3,0.05,0.95,0.6795083044456002,4,17.0,1,17.0,1,17.0,1,17.0,1
6413,max_effective,10,10,1,3,0.05,0.95,0.874749040366921,7,25.0,1,25.0,1,25.0,1,25.0,1
6414,max_effective,10,10,1,3,0.05,0.95,0.8889766308959028,15,27.0,0,28.0,0,30.0,1,29.0,0
6415,max_effective,10,10,1,3,0.05,0.95,0.8607446437835262,6,19.0,1,19.0,1,19.0,1,19.0,1
6416,max_effective,10,10,1,3,0.05,0.95,0.8105331293927818,3,14.0,1,14.0,1,14.0,1,14.0,1
6417,max_effective,10,10,1,3,0.05,0.95,0.853182935085539,19,29.0,0,29.0,0,30.0,1,30.0,1
6418,max_effective,10,10,1,3,0.05,0.95,0.8944583837816016,6,28.0,1,28.0,1,28.0,1,26.0,0
6419,max_effective,10,10,1,3,0.05,0.95,0.8904884366667882,17,28.0,0,28.0,0,29.0,1,28.0,0
6420,max_effective,10,10,1,3,0.05,0.95,0.9452116925998368,37,28.0,0,28.0,0,30.0,1,30.0,1
6421,max_effective,10,10,1,3,0.05,0.95,0.8790940405962899,36,30.0,1,30.0,1,29.0,0,29.0,0
6422,max_effective,10,10,1,3,0.05,0.95,0.8870693360946645,9,21.0,1,21.0,1,21.0,1,21.0,1
6423,max_effective,10,10,1,3,0.05,0.95,0.9248448377811674,39,29.0,0,29.0,0,30.0,1,30.0,1
6424,max_effective,10,10,1,3,0.05,0.95,0.920680848782506,15,28.0,0,28.0,0,30.0,1,29.0,0
6425,max_effective,10,10,1,3,0.05,0.95,0.9446095763719208,18,29.0,0,29.0,0,30.0,1,29.0,0
6426,max_effective,10,10,1,3,0.05,0.95,0.940516996875714,13,27.0,0,27.0,0,29.0,1,29.0,1
6427,max_effective,10,10,1,3,0.05,0.95,0.7696507424406325,6,27.0,1,27.0,1,26.0,0,26.0,0
6428,max_effective,10,10,1,3,0.05,0.95,0.9325994452880888,26,26.0,0,27.0,0,30.0,1,30.0,1
6429,max_effective,10,10,1,3,0.05,0.95,0.5561711268355596,2,13.0,1,13.0,1,13.0,1,13.0,1
6430,max_effective,10,10,1,3,0.05,0.95,0.8828190615020322,21,24.0,0,24.0,0,27.0,1,27.0,1
6431,max_effective,10,10,1,3,0.05,0.95,0.843502597905722,14,26.0,1,26.0,1,26.0,1,26.0,1
6432,max_effective,10,10,1,3,0.05,0.95,0.8816123911371714,23,29.0,0,29.0,0,29.0,0,30.0,1
6433,max_effective,10,10,1,3,0.05,0.95,0.8621920932614798,7,21.0,1,21.0,1,21.0,1,21.0,1
6434,max_effective,10,10,1,3,0.05,0.95,0.6248803998401864,2,14.0,1,14.0,1,14.0,1,14.0,1
6435,max_effective,10,10,1,3,0.05,0.95,0.7765427188332933,7,22.0,1,22.0,1,22.0,1,22.0,1
6436,max_effective,10,10,1,3,0.05,0.95,0.9204300238895132,5,26.0,1,26.0,1,26.0,1,25.0,0
6437,max_effective,10,10,1,3,0.05,0.95,0.9105303974453112,30,26.0,0,27.0,0,30.0,1,30.0,1
6438,max_effective,10,10,1,3,0.05,0.95,0.9130493376399648,41,24.0,0,25.0,0,26.0,0,28.0,1
6439,max_effective,10,10,1,3,0.05,0.95,0.8394607635430873,8,23.0,1,23.0,1,23.0,1,23.0,1
6440,max_effective,10,10,1,3,0.05,0.95,0.785093751241156,7,21.0,1,21.0,1,21.0,1,21.0,1
6441,max_effective,10,10,1,3,0.05,0.95,0.9179596375215376,39,26.0,0,26.0,0,30.0,1,30.0,1
6442,max_effective,10,10,1,3,0.05,0.95,0.9073606195761684,5,16.0,1,16.0,1,16.0,1,16.0,1
6443,max_effective,10,10,1,3,0.05,0.95,0.9362519430184968,18,29.0,0,29.0,0,30.0,1,30.0,1
6444,max_effective,10,10,1,3,0.05,0.95,0.8798432646015494,12,28.0,1,28.0,1,28.0,1,28.0,1
6445,max_effective,10,10,1,3,0.05,0.95,0.8682694205657808,16,29.0,0,29.0,0,30.0,1,29.0,0
6446,max_effective,10,10,1,3,0.05,0.95,0.9428058039549604,34,28.0,0,29.0,0,30.0,1,30.0,1
6447,max_effective,10,10,1,3,0.05,0.95,0.7965389356373196,4,20.0,1,20.0,1,20.0,1,20.0,1
6448,max_effective,10,10,1,3,0.05,0.95,0.924933138226853,8,28.0,0,29.0,1,29.0,1,29.0,1
6449,max_effective,10,10,1,3,0.05,0.95,0.9120015883839055,10,28.0,0,28.0,0,28.0,0,29.0,1
6450,max_effective,10,10,1,3,0.05,0.95,0.9039328018843564,11,25.0,0,27.0,1,26.0,0,27.0,1
6451,max_effective,10,10,1,3,0.05,0.95,0.9463668800010182,29,28.0,0,29.0,0,30.0,1,29.0,0
6452,max_effective,10,10,1,3,0.05,0.95,0.8956246290570722,12,23.0,0,25.0,0,27.0,1,27.0,1
6453,max_effective,10,10,1,3,0.05,0.95,0.8848514869909012,8,26.0,0,26.0,0,28.0,1,28.0,1
6454,max_effective,10,10,1,3,0.05,0.95,0.915832425120542,30,29.0,0,26.0,0,29.0,0,30.0,1
6455,max_effective,10,10,1,3,0.05,0.95,0.8543280801616917,15,28.0,1,28.0,1,28.0,1,27.0,0
6456,max_effective,10,10,1,3,0.05,0.95,0.9248121468264908,15,29.0,1,29.0,1,29.0,1,29.0,1
6457,max_effective,10,10,1,3,0.05,0.95,0.9454729498657036,3,15.0,1,15.0,1,15.0,1,15.0,1
6458,max_effective,10,10,1,3,0.05,0.95,0.9463167737220064,12,27.0,0,28.0,1,28.0,1,26.0,0
6459,max_effective,10,10,1,3,0.05,0.95,0.5969319733251104,3,14.0,1,14.0,1,14.0,1,14.0,1
6460,max_effective,10,10,1,3,0.05,0.95,0.856604494464032,4,22.0,1,22.0,1,22.0,1,22.0,1
6461,max_effective,10,10,1,3,0.05,0.95,0.9143859283970543,6,25.0,1,24.0,0,23.0,0,21.0,0
6462,max_effective,10,10,1,3,0.05,0.95,0.9340642065129224,96,30.0,1,30.0,1,30.0,1,30.0,1
6463,max_effective,10,10,1,3,0.05,0.95,0.8682574630476613,16,28.0,0,29.0,0,30.0,1,30.0,1
6464,max_effective,10,10,1,3,0.05,0.95,0.9306926047278724,40,29.0,0,29.0,0,30.0,1,30.0,1
6465,max_effective,10,10,1,3,0.05,0.95,0.7540311158132017,5,19.0,1,19.0,1,19.0,1,19.0,1
6466,max_effective,10,10,1,3,0.05,0.95,0.5900233030211279,4,16.0,1,16.0,1,16.0,1,16.0,1
6467,max_effective,10,10,1,3,0.05,0.95,0.8954201628467863,19,26.0,0,28.0,0,30.0,1,29.0,0
6468,max_effective,10,10,1,3,0.05,0.95,0.7966766901950705,7,24.0,0,25.0,1,25.0,1,25.0,1
6469,max_effective,10,10,1,3,0.05,0.95,0.9076366055510238,3,13.0,1,13.0,1,13.0,1,13.0,1
6470,max_effective,10,10,1,3,0.05,0.95,0.9486576801423474,17,26.0,0,27.0,1,27.0,1,26.0,0
6471,max_effective,10,10,1,3,0.05,0.95,0.701439181533413,5,16.0,1,16.0,1,16.0,1,16.0,1
6472,max_effective,10,10,1,3,0.05,0.95,0.8945121319047039,9,27.0,1,27.0,1,27.0,1,27.0,1
6473,max_effective,10,10,1,3,0.05,0.95,0.9469308071452576,6,24.0,1,24.0,1,24.0,1,24.0,1
6474,max_effective,10,10,1,3,0.05,0.95,0.8178747042451829,5,19.0,1,19.0,1,19.0,1,19.0,1
6475,max_effective,10,10,1,3,0.05,0.95,0.944431509809716,17,28.0,0,28.0,0,29.0,1,29.0,1
6476,max_effective,10,10,1,3,0.05,0.95,0.946454057097425,49,29.0,0,30.0,1,30.0,1,30.0,1
6477,max_effective,10,10,1,3,0.05,0.95,0.93428635798654,11,25.0,1,25.0,1,25.0,1,25.0,1
6478,max_effective,10,10,1,3,0.05,0.95,0.8785361561652739,18,28.0,0,28.0,0,30.0,1,29.0,0
6479,max_effective,10,10,1,3,0.05,0.95,0.938332678120282,21,26.0,0,27.0,0,29.0,1,29.0,1
6480,max_effective,10,10,1,3,0.05,0.95,0.9020286718244436,9,28.0,0,28.0,0,30.0,1,28.0,0
6481,max_effective,10,10,1,3,0.05,0.95,0.8924141875363256,3,13.0,1,13.0,1,13.0,1,13.0,1
6482,max_effective,10,10,1,3,0.05,0.95,0.9383421319553976,33,28.0,0,28.0,0,28.0,0,30.0,1
6483,max_effective,10,10,1,3,0.05,0.95,0.7243405480482717,3,16.0,1,16.0,1,16.0,1,16.0,1
6484,max_effective,10,10,1,3,0.05,0.95,0.8894878398467434,14,30.0,1,30.0,1,30.0,1,29.0,0
6485,max_effective,10,10,1,3,0.05,0.95,0.939029318044908,16,26.0,0,27.0,0,29.0,0,30.0,1
6486,max_effective,10,10,1,3,0.05,0.95,0.9264005297094664,88,29.0,0,30.0,1,30.0,1,30.0,1
6487,max_effective,10,10,1,3,0.05,0.95,0.8849497231050151,8,27.0,0,27.0,0,28.0,1,28.0,1
6488,max_effective,10,10,1,3,0.05,0.95,0.90785325849447,12,26.0,1,26.0,1,26.0,1,26.0,1
6489,max_effective,10,10,1,3,0.05,0.95,0.8663090119592819,26,27.0,0,27.0,0,28.0,0,29.0,1
6490,max_effective,10,10,1,3,0.05,0.95,0.9491365128874324,15,29.0,0,30.0,1,30.0,1,29.0,0
6491,max_effective,10,10,1,3,0.05,0.95,0.8853351670170518,15,28.0,1,28.0,1,28.0,1,27.0,0
6492,max_effective,10,10,1,3,0.05,0.95,0.8186854969576952,9,26.0,0,27.0,1,26.0,0,26.0,0
6493,max_effective,10,10,1,3,0.05,0.95,0.9467063934474736,21,29.0,0,29.0,0,30.0,1,30.0,1
6494,max_effective,10,10,1,3,0.05,0.95,0.912029170933108,11,29.0,1,28.0,0,24.0,0,27.0,0
6495,max_effective,10,10,1,3,0.05,0.95,0.8789904582967778,3,15.0,1,15.0,1,15.0,1,15.0,1
6496,max_effective,10,10,1,3,0.05,0.95,0.8933328824516134,15,26.0,1,26.0,1,26.0,1,26.0,1
6497,max_effective,10,10,1,3,0.05,0.95,0.8554570386740331,11,26.0,1,26.0,1,26.0,1,26.0,1
6498,max_effective,10,10,1,3,0.05,0.95,0.9156310358926052,13,26.0,0,24.0,0,27.0,1,26.0,0
6499,max_effective,10,10,1,3,0.05,0.95,0.8263791298048038,4,24.0,1,24.0,1,24.0,1,24.0,1
6500,max_effective,10,10,1,3,0.05,0.95,0.7941744897009115,9,28.0,1,28.0,1,27.0,0,26.0,0
6501,max_effective,10,10,1,3,0.05,0.95,0.8476236436142887,8,29.0,1,29.0,1,27.0,0,28.0,0
6502,max_effective,10,10,1,3,0.05,0.95,0.8286689479924055,10,24.0,0,25.0,1,25.0,1,23.0,0
6503,max_effective,10,10,1,3,0.05,0.95,0.9275243768197888,4,18.0,1,18.0,1,18.0,1,18.0,1
6504,max_effective,10,10,1,3,0.05,0.95,0.94122153179475,10,29.0,1,29.0,1,29.0,1,29.0,1
6505,max_effective,10,10,1,3,0.05,0.95,0.9205687294331238,5,20.0,1,20.0,1,20.0,1,20.0,1
6506,max_effective,10,10,1,3,0.05,0.95,0.9320775516710068,21,28.0,0,28.0,0,29.0,0,30.0,1
6507,max_effective,10,10,1,3,0.05,0.95,0.938451938324245,18,24.0,0,26.0,0,30.0,1,30.0,1
6508,max_effective,10,10,1,3,0.05,0.95,0.8524253830429205,19,28.0,0,28.0,0,30.0,1,30.0,1
6509,max_effective,10,10,1,3,0.05,0.95,0.6612659653948053,7,20.0,1,20.0,1,20.0,1,20.0,1
6510,max_effective,10,10,1,3,0.05,0.95,0.9191114239201744,7,26.0,1,26.0,1,25.0,0,25.0,0
6511,max_effective,10,10,1,3,0.05,0.95,0.907279420805556,13,29.0,0,29.0,0,30.0,1,30.0,1
6512,max_effective,10,10,1,3,0.05,0.95,0.9195828317901538,38,26.0,0,29.0,0,30.0,1,30.0,1
6513,max_effective,10,10,1,3,0.05,0.95,0.8685282631072724,7,30.0,1,30.0,1,28.0,0,28.0,0
6514,max_effective,10,10,1,3,0.05,0.95,0.8495772461457527,10,28.0,1,28.0,1,28.0,1,27.0,0
6515,max_effective,10,10,1,3,0.05,0.95,0.9490444216690788,15,27.0,0,27.0,0,28.0,1,27.0,0
6516,max_effective,10,10,1,3,0.05,0.95,0.8717805968988639,4,14.0,1,14.0,1,14.0,1,14.0,1
6517,max_effective,10,10,1,3,0.05,0.95,0.8727948588602806,4,18.0,1,18.0,1,18.0,1,18.0,1
6518,max_effective,10,10,1,3,0.05,0.95,0.9257670263109642,36,30.0,1,30.0,1,30.0,1,29.0,0
6519,max_effective,10,10,1,3,0.05,0.95,0.8820249800239366,10,26.0,1,26.0,1,25.0,0,25.0,0
6520,max_effective,10,10,1,3,0.05,0.95,0.866213039165081,4,16.0,1,16.0,1,16.0,1,16.0,1
6521,max_effective,10,10,1,3,0.05,0.95,0.8679915399472724,7,22.0,1,22.0,1,22.0,1,22.0,1
6522,max_effective,10,10,1,3,0.05,0.95,0.9008711297224858,2,12.0,1,12.0,1,12.0,1,12.0,1
6523,max_effective,10,10,1,3,0.05,0.95,0.869651040216018,13,28.0,1,28.0,1,28.0,1,27.0,0
6524,max_effective,10,10,1,3,0.05,0.95,0.8134091891603191,20,26.0,0,26.0,0,26.0,0,29.0,1
6525,max_effective,10,10,1,3,0.05,0.95,0.8591826153468094,7,22.0,1,22.0,1,22.0,1,22.0,1
6526,max_effective,10,10,1,3,0.05,0.95,0.9431612498326089,12,27.0,0,29.0,1,28.0,0,28.0,0
6527,max_effective,10,10,1,3,0.05,0.95,0.919335844199622,20,30.0,1,29.0,0,30.0,1,30.0,1
6528,max_effective,10,10,1,3,0.05,0.95,0.8088341005142644,6,25.0,1,25.0,1,25.0,1,25.0,1
6529,max_effective,10,10,1,3,0.05,0.95,0.8655893723651307,9,28.0,0,29.0,1,28.0,0,27.0,0
6530,max_effective,10,10,1,3,0.05,0.95,0.8465408360873591,14,27.0,0,27.0,0,28.0,0,29.0,1
6531,max_effective,10,10,1,3,0.05,0.95,0.8013231218211232,4,19.0,1,19.0,1,19.0,1,19.0,1
6532,max_effective,10,10,1,3,0.05,0.95,0.8204223633381617,10,25.0,0,27.0,1,27.0,1,27.0,1
6533,max_effective,10,10,1,3,0.05,0.95,0.8125438925460996,6,24.0,1,24.0,1,24.0,1,24.0,1
6534,max_effective,10,10,1,3,0.05,0.95,0.9274680655802436,11,29.0,1,29.0,1,26.0,0,26.0,0
6535,max_effective,10,10,1,3,0.05,0.95,0.8837107544568852,24,27.0,0,27.0,0,28.0,0,29.0,1
6536,max_effective,10,10,1,3,0.05,0.95,0.8783369610084147,15,30.0,1,30.0,1,30.0,1,30.0,1
6537,max_effective,10,10,1,3,0.05,0.95,0.7703023495529927,4,17.0,1,17.0,1,17.0,1,17.0,1
6538,max_effective,10,10,1,3,0.05,0.95,0.9231635628322508,4,20.0,1,20.0,1,20.0,1,19.0,0
6539,max_effective,10,10,1,3,0.05,0.95,0.8566012229682951,18,27.0,0,27.0,0,27.0,0,29.0,1
6540,max_effective,10,10,1,3,0.05,0.95,0.8716364204432239,7,26.0,0,26.0,0,28.0,1,27.0,0
6541,max_effective,10,10,1,3,0.05,0.95,0.844658926550283,4,19.0,1,19.0,1,19.0,1,19.0,1
6542,max_effective,10,10,1,3,0.05,0.95,0.7979087265647585,14,28.0,1,28.0,1,26.0,0,27.0,0
6543,max_effective,10,10,1,3,0.05,0.95,0.892778495203349,13,23.0,0,26.0,0,28.0,1,27.0,0
6544,max_effective,10,10,1,3,0.05,0.95,0.8063415045088798,7,21.0,1,21.0,1,21.0,1,21.0,1
6545,max_effective,10,10,1,3,0.05,0.95,0.8372121842478023,7,28.0,0,29.0,1,29.0,1,29.0,1
6546,max_effective,10,10,1,3,0.05,0.95,0.9175181263253304,7,25.0,1,25.0,1,25.0,1,25.0,1
6547,max_effective,10,10,1,3,0.05,0.95,0.9006034093246283,2,11.0,1,11.0,1,11.0,1,11.0,1
6548,max_effective,10,10,1,3,0.05,0.95,0.5168960401831303,3,13.0,1,13.0,1,13.0,1,13.0,1
6549,max_effective,10,10,1,3,0.05,0.95,0.7951081413489154,2,14.0,1,14.0,1,14.0,1,14.0,1
6550,max_effective,10,10,1,3,0.05,0.95,0.8190034383001129,4,20.0,1,20.0,1,20.0,1,20.0,1
6551,max_effective,10,10,1,3,0.05,0.95,0.8950707637144285,10,27.0,0,27.0,0,27.0,0,28.0,1
6552,max_effective,10,10,1,3,0.05,0.95,0.8622452694195878,11,28.0,1,28.0,1,27.0,0,26.0,0
6553,max_effective,10,10,1,3,0.05,0.95,0.9405538852192395,7,22.0,1,22.0,1,22.0,1,22.0,1
6554,max_effective,10,10,1,3,0.05,0.95,0.8686179726291648,6,22.0,1,22.0,1,21.0,0,22.0,1
6555,max_effective,10,10,1,3,0.05,0.95,0.9270067154701636,28,28.0,0,29.0,0,29.0,0,30.0,1
6556,max_effective,10,10,1,3,0.05,0.95,0.8094641262234251,4,14.0,1,14.0,1,14.0,1,14.0,1
6557,max_effective,10,10,1,3,0.05,0.95,0.898654622672752,18,28.0,0,28.0,0,30.0,1,30.0,1
6558,max_effective,10,10,1,3,0.05,0.95,0.8887910131849928,15,26.0,0,26.0,0,27.0,1,27.0,1
6559,max_effective,10,10,1,3,0.05,0.95,0.9497746790571608,27,29.0,0,29.0,0,30.0,1,28.0,0
6560,max_effective,10,10,1,3,0.05,0.95,0.9069146646531848,14,27.0,0,27.0,0,30.0,1,30.0,1
6561,max_effective,10,10,1,3,0.05,0.95,0.7979725214193323,6,21.0,1,21.0,1,21.0,1,21.0,1
6562,max_effective,10,10,1,3,0.05,0.95,0.83272232281823,13,28.0,0,28.0,0,30.0,1,29.0,0
6563,max_effective,10,10,1,3,0.05,0.95,0.9398299813492168,43,29.0,1,29.0,1,28.0,0,28.0,0
6564,max_effective,10,10,1,3,0.05,0.95,0.9454184263147868,4,17.0,1,17.0,1,17.0,1,17.0,1
6565,max_effective,10,10,1,3,0.05,0.95,0.8195474356667316,4,14.0,1,14.0,1,14.0,1,14.0,1
6566,max_effective,10,10,1,3,0.05,0.95,0.814691815030237,12,27.0,1,27.0,1,27.0,1,27.0,1
6567,max_effective,10,10,1,3,0.05,0.95,0.7697060774252162,8,21.0,1,21.0,1,21.0,1,21.0,1
6568,max_effective,10,10,1,3,0.05,0.95,0.9104574782983842,9,30.0,1,30.0,1,30.0,1,29.0,0
6569,max_effective,10,10,1,3,0.05,0.95,0.9364194209103632,21,24.0,0,28.0,0,28.0,0,30.0,1
6570,max_effective,10,10,1,3,0.05,0.95,0.7898080287924246,5,17.0,1,17.0,1,17.0,1,17.0,1
6571,max_effective,10,10,1,3,0.05,0.95,0.8393167388016505,4,16.0,1,16.0,1,16.0,1,16.0,1
6572,max_effective,10,10,1,3,0.05,0.95,0.8475470417669733,2,12.0,1,12.0,1,12.0,1,12.0,1
6573,max_effective,10,10,1,3,0.05,0.95,0.9258118445729522,25,27.0,0,26.0,0,26.0,0,30.0,1
6574,max_effective,10,10,1,3,0.05,0.95,0.9404705411220936,12,29.0,0,29.0,0,30.0,1,29.0,0
6575,max_effective,10,10,1,3,0.05,0.95,0.8954996818581771,27,26.0,0,27.0,0,29.0,1,29.0,1
6576,max_effective,10,10,1,3,0.05,0.95,0.673005586482631,4,22.0,1,22.0,1,22.0,1,22.0,1
6577,max_effective,10,10,1,3,0.05,0.95,0.628441033749497,2,12.0,1,12.0,1,12.0,1,12.0,1
6578,max_effective,10,10,1,3,0.05,0.95,0.902902202556407,9,26.0,1,26.0,1,26.0,1,26.0,1
6579,max_effective,10,10,1,3,0.05,0.95,0.9429456392328954,74,30.0,1,30.0,1,30.0,1,30.0,1
6580,max_effective,10,10,1,3,0.05,0.95,0.9041299491136618,11,30.0,1,30.0,1,30.0,1,30.0,1
6581,max_effective,10,10,1,3,0.05,0.95,0.908729998254831,12,29.0,0,29.0,0,30.0,1,30.0,1
6582,max_effective,10,10,1,3,0.05,0.95,0.8565414102385167,6,25.0,1,25.0,1,24.0,0,23.0,0
6583,max_effective,10,10,1,3,0.05,0.95,0.7332276758053553,3,14.0,1,14.0,1,14.0,1,14.0,1
6584,max_effective,10,10,1,3,0.05,0.95,0.9291380392500628,17,29.0,0,29.0,0,30.0,1,29.0,0
6585,max_effective,10,10,1,3,0.05,0.95,0.9267058267842816,20,30.0,1,30.0,1,30.0,1,30.0,1
6586,max_effective,10,10,1,3,0.05,0.95,0.8942286286353941,26,30.0,1,30.0,1,30.0,1,30.0,1
6587,max_effective,10,10,1,3,0.05,0.95,0.8914615391296542,20,29.0,0,29.0,0,30.0,1,29.0,0
6588,max_effective,10,10,1,3,0.05,0.95,0.9316884378144876,27,30.0,1,30.0,1,30.0,1,30.0,1
6589,max_effective,10,10,1,3,0.05,0.95,0.676945379072645,8,19.0,1,19.0,1,19.0,1,19.0,1
6590,max_effective,10,10,1,3,0.05,0.95,0.8976515857764247,13,27.0,0,28.0,0,29.0,1,28.0,0
6591,max_effective,10,10,1,3,0.05,0.95,0.8186657514005136,7,22.0,1,22.0,1,22.0,1,22.0,1
6592,max_effective,10,10,1,3,0.05,0.95,0.6599846808145675,2,14.0,1,14.0,1,14.0,1,14.0,1
6593,max_effective,10,10,1,3,0.05,0.95,0.920669819554438,9,26.0,0,27.0,1,27.0,1,26.0,0
6594,max_effective,10,10,1,3,0.05,0.95,0.7993519624663582,12,24.0,1,24.0,1,24.0,1,23.0,0
6595,max_effective,10,10,1,3,0.05,0.95,0.9460418486107428,144,28.0,0,29.0,0,30.0,1,30.0,1
6596,max_effective,10,10,1,3,0.05,0.95,0.9266603872955238,28,29.0,0,29.0,0,30.0,1,30.0,1
6597,max_effective,10,10,1,3,0.05,0.95,0.9174260604006208,7,19.0,1,19.0,1,19.0,1,19.0,1
6598,max_effective,10,10,1,3,0.05,0.95,0.9483302484672784,18,27.0,0,27.0,0,29.0,0,30.0,1
6599,max_effective,10,10,1,3,0.05,0.95,0.904297173497473,21,26.0,0,27.0,0,30.0,1,30.0,1
6600,max_effective,10,10,1,3,0.05,0.95,0.8895720885638672,12,29.0,1,29.0,1,29.0,1,28.0,0
6601,max_effective,10,10,1,3,0.05,0.95,0.9101548428639784,12,29.0,1,29.0,1,27.0,0,28.0,0
6602,max_effective,10,10,1,3,0.05,0.95,0.9371753201368486,16,29.0,1,29.0,1,27.0,0,28.0,0
6603,max_effective,10,10,1,3,0.05,0.95,0.9457167910785828,7,24.0,1,24.0,1,23.0,0,24.0,1
6604,max_effective,10,10,1,3,0.05,0.95,0.8537515921985135,8,26.0,1,24.0,0,22.0,0,26.0,1
6605,max_effective,10,10,1,3,0.05,0.95,0.9131965580105226,6,24.0,1,24.0,1,24.0,1,24.0,1
6606,max_effective,10,10,1,3,0.05,0.95,0.8610823858967225,7,25.0,1,25.0,1,25.0,1,25.0,1
6607,max_effective,10,10,1,3,0.05,0.95,0.928248281126754,9,25.0,0,25.0,0,27.0,1,27.0,1
6608,max_effective,10,10,1,3,0.05,0.95,0.9472822079818944,35,30.0,1,30.0,1,30.0,1,30.0,1
6609,max_effective,10,10,1,3,0.05,0.95,0.8461607189912942,14,27.0,0,28.0,0,28.0,0,29.0,1
6610,max_effective,10,10,1,3,0.05,0.95,0.8099287776803242,8,21.0,1,21.0,1,21.0,1,21.0,1
6611,max_effective,10,10,1,3,0.05,0.95,0.8556115912753876,6,20.0,1,20.0,1,20.0,1,20.0,1
6612,max_effective,10,10,1,3,0.05,0.95,0.8838557037065848,7,18.0,1,18.0,1,18.0,1,18.0,1
6613,max_effective,10,10,1,3,0.05,0.95,0.9226991331359516,11,26.0,1,26.0,1,25.0,0,25.0,0
6614,max_effective,10,10,1,3,0.05,0.95,0.8772876925722648,3,14.0,1,14.0,1,14.0,1,14.0,1
6615,max_effective,10,10,1,3,0.05,0.95,0.922544103886102,9,28.0,0,28.0,0,30.0,1,28.0,0
6616,max_effective,10,10,1,3,0.05,0.95,0.8682213740895568,7,27.0,0,27.0,0,28.0,1,28.0,1
6617,max_effective,10,10,1,3,0.05,0.95,0.8825098866937197,6,28.0,1,28.0,1,26.0,0,27.0,0
6618,max_effective,10,10,1,3,0.05,0.95,0.8882830217227192,20,27.0,0,27.0,0,28.0,0,29.0,1
6619,max_effective,10,10,1,3,0.05,0.95,0.7583832311882832,3,14.0,1,14.0,1,14.0,1,14.0,1
6620,max_effective,10,10,1,3,0.05,0.95,0.9297108648464786,9,27.0,0,27.0,0,29.0,1,29.0,1
6621,max_effective,10,10,1,3,0.05,0.95,0.8411872661433818,6,21.0,1,21.0,1,21.0,1,21.0,1
6622,max_effective,10,10,1,3,0.05,0.95,0.9068715549894992,7,19.0,1,19.0,1,19.0,1,19.0,1
6623,max_effective,10,10,1,3,0.05,0.95,0.9396621578370382,13,26.0,1,26.0,1,26.0,1,26.0,1
6624,max_effective,10,10,1,3,0.05,0.95,0.8326550648783153,3,16.0,1,16.0,1,16.0,1,16.0,1
6625,max_effective,10,10,1,3,0.05,0.95,0.6039063399300859,5,20.0,1,20.0,1,20.0,1,20.0,1
6626,max_effective,10,10,1,3,0.05,0.95,0.9042324249981648,12,25.0,1,25.0,1,25.0,1,25.0,1
6627,max_effective,10,10,1,3,0.05,0.95,0.9390443447095884,11,28.0,0,28.0,0,30.0,1,29.0,0
6628,max_effective,10,10,1,3,0.05,0.95,0.8832629367999753,3,18.0,1,18.0,1,18.0,1,18.0,1
6629,max_effective,10,10,1,3,0.05,0.95,0.8832870143647962,4,17.0,1,17.0,1,17.0,1,17.0,1
6630,max_effective,10,10,1,3,0.05,0.95,0.8353782793960703,6,27.0,1,26.0,0,26.0,0,26.0,0
6631,max_effective,10,10,1,3,0.05,0.95,0.8529930939471206,5,19.0,1,19.0,1,19.0,1,19.0,1
6632,max_effective,10,10,1,3,0.05,0.95,0.8808317459159396,18,27.0,0,28.0,0,29.0,0,30.0,1
6633,max_effective,10,10,1,3,0.05,0.95,0.9199380363341084,21,29.0,0,29.0,0,30.0,1,30.0,1
6634,max_effective,10,10,1,3,0.05,0.95,0.8753649500217493,23,28.0,0,29.0,0,30.0,1,30.0,1
6635,max_effective,10,10,1,3,0.05,0.95,0.8198486350433992,10,23.0,1,23.0,1,23.0,1,23.0,1
6636,max_effective,10,10,1,3,0.05,0.95,0.9314146169036278,5,24.0,1,24.0,1,24.0,1,24.0,1
6637,max_effective,10,10,1,3,0.05,0.95,0.91871074692771,16,29.0,0,29.0,0,30.0,1,28.0,0
6638,max_effective,10,10,1,3,0.05,0.95,0.8245546597961789,7,26.0,0,26.0,0,27.0,1,26.0,0
6639,max_effective,10,10,1,3,0.05,0.95,0.8325719673809298,5,22.0,1,22.0,1,22.0,1,21.0,0
6640,max_effective,10,10,1,3,0.05,0.95,0.8972423471744481,13,27.0,0,28.0,0,29.0,1,29.0,1
6641,max_effective,10,10,1,3,0.05,0.95,0.6843484129432854,4,16.0,1,16.0,1,16.0,1,16.0,1
6642,max_effective,10,10,1,3,0.05,0.95,0.9180063938319232,3,16.0,1,16.0,1,16.0,1,16.0,1
6643,max_effective,10,10,1,3,0.05,0.95,0.7898308189987638,13,25.0,1,25.0,1,25.0,1,24.0,0
6644,max_effective,10,10,1,3,0.05,0.95,0.9095667710251688,5,29.0,1,29.0,1,27.0,0,27.0,0
6645,max_effective,10,10,1,3,0.05,0.95,0.8064644020410848,4,15.0,1,15.0,1,15.0,1,15.0,1
6646,max_effective,10,10,1,3,0.05,0.95,0.940660923160969,17,24.0,0,29.0,1,29.0,1,28.0,0
6647,max_effective,10,10,1,3,0.05,0.95,0.8096161855658778,9,24.0,0,24.0,0,27.0,1,27.0,1
6648,max_effective,10,10,1,3,0.05,0.95,0.8433561877598873,7,25.0,1,25.0,1,25.0,1,25.0,1
6649,max_effective,10,10,1,3,0.05,0.95,0.3297399381957059,3,12.0,1,12.0,1,12.0,1,12.0,1
6650,max_effective,10,10,1,3,0.05,0.95,0.8875859136931981,13,23.0,1,23.0,1,23.0,1,23.0,1
6651,max_effective,10,10,1,3,0.05,0.95,0.8242835744744855,9,26.0,0,26.0,0,27.0,1,27.0,1
6652,max_effective,10,10,1,3,0.05,0.95,0.8674568840755958,4,21.0,1,21.0,1,21.0,1,21.0,1
6653,max_effective,10,10,1,3,0.05,0.95,0.9186481451386224,29,27.0,1,27.0,1,27.0,1,26.0,0
6654,max_effective,10,10,1,3,0.05,0.95,0.873593420612507,6,26.0,1,26.0,1,26.0,1,26.0,1
6655,max_effective,10,10,1,3,0.05,0.95,0.9214440711380688,12,30.0,1,30.0,1,28.0,0,27.0,0
6656,max_effective,10,10,1,3,0.05,0.95,0.807683485615625,15,28.0,0,28.0,0,30.0,1,28.0,0
6657,max_effective,10,10,1,3,0.05,0.95,0.9377949459059176,26,30.0,1,30.0,1,30.0,1,29.0,0
6658,max_effective,10,10,1,3,0.05,0.95,0.92165970534063,10,22.0,1,22.0,1,22.0,1,22.0,1
6659,max_effective,10,10,1,3,0.05,0.95,0.8038891557583623,5,24.0,1,24.0,1,24.0,1,24.0,1
6660,max_effective,10,10,1,3,0.05,0.95,0.9446374975949748,81,30.0,1,30.0,1,30.0,1,28.0,0
6661,max_effective,10,10,1,3,0.05,0.95,0.7326962495407637,6,26.0,1,26.0,1,26.0,1,26.0,1
6662,max_effective,10,10,1,3,0.05,0.95,0.9146480259690624,5,19.0,1,19.0,1,19.0,1,19.0,1
6663,max_effective,10,10,1,3,0.05,0.95,0.9279663481797704,8,26.0,1,26.0,1,25.0,0,25.0,0
6664,max_effective,10,10,1,3,0.05,0.95,0.9120312144789297,15,27.0,0,28.0,0,29.0,1,29.0,1
6665,max_effective,10,10,1,3,0.05,0.95,0.930842695114579,53,25.0,0,29.0,0,30.0,1,30.0,1
6666,max_effective,10,10,1,3,0.05,0.95,0.8700772995699424,5,19.0,1,19.0,1,19.0,1,19.0,1
6667,max_effective,10,10,1,3,0.05,0.95,0.9289269748962192,10,27.0,0,27.0,0,26.0,0,28.0,1
6668,max_effective,10,10,1,3,0.05,0.95,0.861396386335492,15,26.0,0,26.0,0,27.0,0,30.0,1
6669,max_effective,10,10,1,3,0.05,0.95,0.8807267714470117,7,26.0,1,26.0,1,26.0,1,25.0,0
6670,max_effective,10,10,1,3,0.05,0.95,0.8875696174773442,6,27.0,1,27.0,1,27.0,1,26.0,0
6671,max_effective,10,10,1,3,0.05,0.95,0.8833213599682916,17,27.0,0,28.0,0,29.0,1,29.0,1
6672,max_effective,10,10,1,3,0.05,0.95,0.907293802147878,14,27.0,0,27.0,0,28.0,1,28.0,1
6673,max_effective,10,10,1,3,0.05,0.95,0.5158312295820541,2,12.0,1,12.0,1,12.0,1,12.0,1
6674,max_effective,10,10,1,3,0.05,0.95,0.6780104814500655,5,23.0,1,23.0,1,23.0,1,22.0,0
6675,max_effective,10,10,1,3,0.05,0.95,0.8766586955846667,6,16.0,1,16.0,1,16.0,1,16.0,1
6676,max_effective,10,10,1,3,0.05,0.95,0.927436521555402,9,28.0,1,28.0,1,27.0,0,27.0,0
6677,max_effective,10,10,1,3,0.05,0.95,0.877011294569001,17,27.0,0,27.0,0,28.0,0,29.0,1
6678,max_effective,10,10,1,3,0.05,0.95,0.8983287845715053,7,22.0,1,22.0,1,22.0,1,22.0,1
6679,max_effective,10,10,1,3,0.05,0.95,0.8046487676900248,3,23.0,1,23.0,1,23.0,1,23.0,1
6680,max_effective,10,10,1,3,0.05,0.95,0.8182718285345797,9,22.0,1,22.0,1,22.0,1,22.0,1
6681,max_effective,10,10,1,3,0.05,0.95,0.8930759730383452,26,28.0,0,29.0,0,30.0,1,30.0,1
6682,max_effective,10,10,1,3,0.05,0.95,0.8602551512839431,7,24.0,1,24.0,1,24.0,1,24.0,1
6683,max_effective,10,10,1,3,0.05,0.95,0.8446770757599161,14,27.0,1,27.0,1,27.0,1,24.0,0
6684,max_effective,10,10,1,3,0.05,0.95,0.8998943995603763,17,28.0,0,28.0,0,28.0,0,30.0,1
6685,max_effective,10,10,1,3,0.05,0.95,0.9033081267595052,8,26.0,1,26.0,1,25.0,0,25.0,0
6686,max_effective,10,10,1,3,0.05,0.95,0.8228536055800492,5,20.0,1,20.0,1,20.0,1,20.0,1
6687,max_effective,10,10,1,3,0.05,0.95,0.7822031091214124,9,30.0,1,30.0,1,29.0,0,28.0,0
6688,max_effective,10,10,1,3,0.05,0.95,0.9409347796311348,5,16.0,1,16.0,1,16.0,1,16.0,1
6689,max_effective,10,10,1,3,0.05,0.95,0.9285867963198532,11,29.0,1,29.0,1,27.0,0,28.0,0
6690,max_effective,10,10,1,3,0.05,0.95,0.938617403935444,45,28.0,0,28.0,0,30.0,1,30.0,1
6691,max_effective,10,10,1,3,0.05,0.95,0.9259234329612994,17,30.0,1,30.0,1,30.0,1,30.0,1
6692,max_effective,10,10,1,3,0.05,0.95,0.8643609518210534,7,26.0,0,26.0,0,27.0,1,27.0,1
6693,max_effective,10,10,1,3,0.05,0.95,0.8340179692639887,5,19.0,1,19.0,1,19.0,1,19.0,1
6694,max_effective,10,10,1,3,0.05,0.95,0.8813146914725632,14,30.0,1,30.0,1,30.0,1,30.0,1
6695,max_effective,10,10,1,3,0.05,0.95,0.9477540425679551,15,25.0,0,27.0,0,28.0,0,30.0,1
6696,max_effective,10,10,1,3,0.05,0.95,0.9294497582825428,8,30.0,1,30.0,1,30.0,1,30.0,1
6697,max_effective,10,10,1,3,0.05,0.95,0.8823393193272991,4,19.0,1,19.0,1,19.0,1,19.0,1
6698,max_effective,10,10,1,3,0.05,0.95,0.8761370119135212,8,26.0,1,26.0,1,26.0,1,25.0,0
6699,max_effective,10,10,1,3,0.05,0.95,0.8490184311108057,5,24.0,1,24.0,1,23.0,0,23.0,0
6700,max_effective,10,10,1,3,0.05,0.95,0.8906880025355308,6,29.0,1,29.0,1,29.0,1,29.0,1
6701,max_effective,10,10,1,3,0.05,0.95,0.8250327664654125,7,25.0,1,25.0,1,25.0,1,25.0,1
6702,max_effective,10,10,1,3,0.05,0.95,0.7830795875280328,11,26.0,0,26.0,0,27.0,0,28.0,1
6703,max_effective,10,10,1,3,0.05,0.95,0.926526819179012,77,28.0,0,28.0,0,29.0,1,29.0,1
6704,max_effective,10,10,1,3,0.05,0.95,0.919613387484577,19,28.0,0,28.0,0,30.0,1,30.0,1
6705,max_effective,10,10,1,3,0.05,0.95,0.8984640924002826,18,28.0,0,28.0,0,29.0,1,29.0,1
6706,max_effective,10,10,1,3,0.05,0.95,0.8421972345029697,7,24.0,1,24.0,1,24.0,1,24.0,1
6707,max_effective,10,10,1,3,0.05,0.95,0.9450494162698758,53,30.0,1,30.0,1,28.0,0,27.0,0
6708,max_effective,10,10,1,3,0.05,0.95,0.6651656094223989,2,12.0,1,12.0,1,12.0,1,12.0,1
6709,max_effective,10,10,1,3,0.05,0.95,0.8785451259226493,8,22.0,1,22.0,1,22.0,1,22.0,1
6710,max_effective,10,10,1,3,0.05,0.95,0.767415735692292,7,24.0,1,24.0,1,23.0,0,24.0,1
6711,max_effective,10,10,1,3,0.05,0.95,0.9455617595734404,24,28.0,0,28.0,0,30.0,1,30.0,1
6712,max_effective,10,10,1,3,0.05,0.95,0.9126740879549752,13,28.0,0,29.0,0,30.0,1,30.0,1
6713,max_effective,10,10,1,3,0.05,0.95,0.9419749465670688,16,26.0,0,28.0,0,30.0,1,30.0,1
6714,max_effective,10,10,1,3,0.05,0.95,0.9114389959157068,12,24.0,1,24.0,1,23.0,0,24.0,1
6715,max_effective,10,10,1,3,0.05,0.95,0.8580894528676248,5,29.0,1,29.0,1,29.0,1,28.0,0
6716,max_effective,10,10,1,3,0.05,0.95,0.8916370301295907,13,29.0,0,30.0,1,28.0,0,27.0,0
6717,max_effective,10,10,1,3,0.05,0.95,0.8057910990366922,5,20.0,1,20.0,1,20.0,1,20.0,1
6718,max_effective,10,10,1,3,0.05,0.95,0.8840722520042067,25,29.0,0,29.0,0,30.0,1,30.0,1
6719,max_effective,10,10,1,3,0.05,0.95,0.9266798245276504,6,24.0,1,23.0,0,24.0,1,24.0,1
6720,max_effective,10,10,1,3,0.05,0.95,0.9267665028222816,34,28.0,0,28.0,0,30.0,1,30.0,1
6721,max_effective,10,10,1,3,0.05,0.95,0.8119413219886618,4,17.0,1,17.0,1,17.0,1,17.0,1
6722,max_effective,10,10,1,3,0.05,0.95,0.895065973664423,29,28.0,0,28.0,0,29.0,0,30.0,1
6723,max_effective,10,10,1,3,0.05,0.95,0.8617687727240281,5,26.0,1,26.0,1,26.0,1,26.0,1
6724,max_effective,10,10,1,3,0.05,0.95,0.9153037051674068,8,28.0,0,28.0,0,29.0,1,29.0,1
6725,max_effective,10,10,1,3,0.05,0.95,0.8422281984223731,12,26.0,0,27.0,1,27.0,1,27.0,1
6726,max_effective,10,10,1,3,0.05,0.95,0.4536953527669892,2,11.0,1,11.0,1,11.0,1,11.0,1
6727,max_effective,10,10,1,3,0.05,0.95,0.9466762163980882,8,23.0,1,23.0,1,23.0,1,23.0,1
6728,max_effective,10,10,1,3,0.05,0.95,0.7712238216040692,5,19.0,1,19.0,1,19.0,1,19.0,1
6729,max_effective,10,10,1,3,0.05,0.95,0.9409212152730412,8,27.0,1,27.0,1,24.0,0,27.0,1
6730,max_effective,10,10,1,3,0.05,0.95,0.74341346470545,3,16.0,1,16.0,1,16.0,1,16.0,1
6731,max_effective,10,10,1,3,0.05,0.95,0.9240813651304104,8,28.0,0,29.0,1,28.0,0,29.0,1
6732,max_effective,10,10,1,3,0.05,0.95,0.838467906872069,8,24.0,1,24.0,1,24.0,1,24.0,1
6733,max_effective,10,10,1,3,0.05,0.95,0.8940819636709428,11,28.0,1,27.0,0,25.0,0,24.0,0
6734,max_effective,10,10,1,3,0.05,0.95,0.9159336485381816,14,28.0,0,30.0,1,30.0,1,30.0,1
6735,max_effective,10,10,1,3,0.05,0.95,0.9465942968138944,22,30.0,1,30.0,1,30.0,1,28.0,0
6736,max_effective,10,10,1,3,0.05,0.95,0.859970776452286,10,26.0,0,27.0,1,26.0,0,26.0,0
6737,max_effective,10,10,1,3,0.05,0.95,0.9466594967341424,46,28.0,0,26.0,0,30.0,1,30.0,1
6738,max_effective,10,10,1,3,0.05,0.95,0.903411181332408,15,26.0,0,26.0,0,26.0,0,30.0,1
6739,max_effective,10,10,1,3,0.05,0.95,0.8937948707647017,11,26.0,0,28.0,1,26.0,0,26.0,0
6740,max_effective,10,10,1,3,0.05,0.95,0.9073965208276626,6,23.0,1,23.0,1,23.0,1,23.0,1
6741,max_effective,10,10,1,3,0.05,0.95,0.8850052125416993,10,21.0,1,21.0,1,21.0,1,21.0,1
6742,max_effective,10,10,1,3,0.05,0.95,0.933784860831626,11,27.0,0,28.0,1,27.0,0,27.0,0
6743,max_effective,10,10,1,3,0.05,0.95,0.9145798993871744,4,25.0,1,25.0,1,25.0,1,24.0,0
6744,max_effective,10,10,1,3,0.05,0.95,0.8673903542763277,11,26.0,0,26.0,0,27.0,0,29.0,1
6745,max_effective,10,10,1,3,0.05,0.95,0.938457500488589,12,27.0,0,27.0,0,28.0,0,30.0,1
6746,max_effective,10,10,1,3,0.05,0.95,0.8572742038657635,7,27.0,1,27.0,1,26.0,0,25.0,0
6747,max_effective,10,10,1,3,0.05,0.95,0.9473128428468058,10,29.0,1,29.0,1,28.0,0,26.0,0
6748,max_effective,10,10,1,3,0.05,0.95,0.7133566538267655,4,20.0,1,20.0,1,20.0,1,20.0,1
6749,max_effective,10,10,1,3,0.05,0.95,0.7583341855653327,7,21.0,1,21.0,1,21.0,1,21.0,1
6750,max_effective,10,10,1,3,0.05,0.95,0.7028233960405068,9,26.0,1,26.0,1,26.0,1,26.0,1
6751,max_effective,10,10,1,3,0.05,0.95,0.8516662338203153,9,29.0,1,29.0,1,29.0,1,27.0,0
6752,max_effective,10,10,1,3,0.05,0.95,0.7447367796436701,3,14.0,1,14.0,1,14.0,1,14.0,1
6753,max_effective,10,10,1,3,0.05,0.95,0.9401590125659344,10,28.0,0,29.0,1,29.0,1,28.0,0
6754,max_effective,10,10,1,3,0.05,0.95,0.9161634301975,10,28.0,0,28.0,0,30.0,1,30.0,1
6755,max_effective,10,10,1,3,0.05,0.95,0.9486805362810492,29,30.0,1,30.0,1,30.0,1,30.0,1
6756,max_effective,10,10,1,3,0.05,0.95,0.7897311320187372,21,25.0,1,25.0,1,25.0,1,24.0,0
6757,max_effective,10,10,1,3,0.05,0.95,0.8997823916722133,25,27.0,0,27.0,0,26.0,0,28.0,1
6758,max_effective,10,10,1,3,0.05,0.95,0.8420450636639457,5,16.0,1,16.0,1,16.0,1,16.0,1
6759,max_effective,10,10,1,3,0.05,0.95,0.7972698557206711,19,27.0,0,29.0,1,29.0,1,29.0,1
6760,max_effective,10,10,1,3,0.05,0.95,0.8063132164446887,8,27.0,1,27.0,1,27.0,1,27.0,1
6761,max_effective,10,10,1,3,0.05,0.95,0.8448222730446922,6,23.0,1,23.0,1,23.0,1,23.0,1
6762,max_effective,10,10,1,3,0.05,0.95,0.8278238918284507,8,25.0,1,25.0,1,25.0,1,25.0,1
6763,max_effective,10,10,1,3,0.05,0.95,0.8341760969041239,14,28.0,0,28.0,0,30.0,1,30.0,1
6764,max_effective,10,10,1,3,0.05,0.95,0.8244155326589918,12,26.0,0,26.0,0,27.0,0,30.0,1
6765,max_effective,10,10,1,3,0.05,0.95,0.6595399065497197,4,14.0,1,14.0,1,14.0,1,14.0,1
6766,max_effective,10,10,1,3,0.05,0.95,0.8520971062529147,7,24.0,1,24.0,1,23.0,0,24.0,1
6767,max_effective,10,10,1,3,0.05,0.95,0.9362219131024074,31,26.0,0,28.0,0,30.0,1,30.0,1
6768,max_effective,10,10,1,3,0.05,0.95,0.7076267135321636,3,12.0,1,12.0,1,12.0,1,12.0,1
6769,max_effective,10,10,1,3,0.05,0.95,0.9440556151980856,20,29.0,0,29.0,0,30.0,1,30.0,1
6770,max_effective,10,10,1,3,0.05,0.95,0.9484770565392502,13,26.0,0,26.0,0,30.0,1,30.0,1
6771,max_effective,10,10,1,3,0.05,0.95,0.9162087992431622,4,18.0,1,18.0,1,18.0,1,18.0,1
6772,max_effective,10,10,1,3,0.05,0.95,0.727874193407426,3,17.0,1,17.0,1,17.0,1,17.0,1
6773,max_effective,10,10,1,3,0.05,0.95,0.9076917674151735,25,26.0,0,27.0,0,29.0,0,30.0,1
6774,max_effective,10,10,1,3,0.05,0.95,0.8773770469645584,25,28.0,1,28.0,1,28.0,1,28.0,1
6775,max_effective,10,10,1,3,0.05,0.95,0.7736577651161196,6,22.0,1,22.0,1,22.0,1,22.0,1
6776,max_effective,10,10,1,3,0.05,0.95,0.687685018527743,7,19.0,1,19.0,1,19.0,1,19.0,1
6777,max_effective,10,10,1,3,0.05,0.95,0.7303086420248469,9,24.0,0,24.0,0,27.0,1,27.0,1
6778,max_effective,10,10,1,3,0.05,0.95,0.8441761831792396,8,28.0,0,28.0,0,28.0,0,30.0,1
6779,max_effective,10,10,1,3,0.05,0.95,0.7272442917610134,5,19.0,1,19.0,1,19.0,1,19.0,1
6780,max_effective,10,10,1,3,0.05,0.95,0.9332468051386016,52,28.0,0,28.0,0,29.0,0,30.0,1
6781,max_effective,10,10,1,3,0.05,0.95,0.8445576336761,14,26.0,0,28.0,1,28.0,1,26.0,0
6782,max_effective,10,10,1,3,0.05,0.95,0.8758013333138794,7,23.0,1,23.0,1,23.0,1,23.0,1
6783,max_effective,10,10,1,3,0.05,0.95,0.9238358144433912,10,28.0,1,28.0,1,26.0,0,27.0,0
6784,max_effective,10,10,1,3,0.05,0.95,0.7970277307195084,4,17.0,1,17.0,1,17.0,1,17.0,1
6785,max_effective,10,10,1,3,0.05,0.95,0.8545258553151059,5,17.0,1,17.0,1,17.0,1,17.0,1
6786,max_effective,10,10,1,3,0.05,0.95,0.713095789807069,5,21.0,1,21.0,1,21.0,1,21.0,1
6787,max_effective,10,10,1,3,0.05,0.95,0.8296170307468637,6,18.0,1,18.0,1,18.0,1,18.0,1
6788,max_effective,10,10,1,3,0.05,0.95,0.8761579601139158,10,25.0,0,27.0,1,27.0,1,27.0,1
6789,max_effective,10,10,1,3,0.05,0.95,0.7390784607508362,5,20.0,1,20.0,1,20.0,1,20.0,1
6790,max_effective,10,10,1,3,0.05,0.95,0.9130635754802408,28,28.0,1,28.0,1,28.0,1,28.0,1
6791,max_effective,10,10,1,3,0.05,0.95,0.9362402330501116,64,30.0,1,29.0,0,29.0,0,28.0,0
6792,max_effective,10,10,1,3,0.05,0.95,0.888598363145192,8,27.0,1,27.0,1,27.0,1,27.0,1
6793,max_effective,10,10,1,3,0.05,0.95,0.7858769245449662,4,20.0,1,20.0,1,20.0,1,20.0,1
6794,max_effective,10,10,1,3,0.05,0.95,0.8207523687425591,12,28.0,1,28.0,1,27.0,0,28.0,1
6795,max_effective,10,10,1,3,0.05,0.95,0.891548068056086,4,19.0,1,19.0,1,19.0,1,19.0,1
6796,max_effective,10,10,1,3,0.05,0.95,0.6552859391897607,4,21.0,1,21.0,1,21.0,1,21.0,1
6797,max_effective,10,10,1,3,0.05,0.95,0.8331424901905524,8,22.0,1,22.0,1,22.0,1,22.0,1
6798,max_effective,10,10,1,3,0.05,0.95,0.9290084578642472,7,30.0,1,30.0,1,30.0,1,29.0,0
6799,max_effective,10,10,1,3,0.05,0.95,0.7281258249330511,5,15.0,1,15.0,1,15.0,1,15.0,1
6800,max_effective,10,10,1,3,0.05,0.95,0.9405812093020558,38,27.0,0,28.0,0,29.0,0,30.0,1
6801,max_effective,10,10,1,3,0.05,0.95,0.9079902440040992,44,30.0,1,30.0,1,30.0,1,30.0,1
6802,max_effective,10,10,1,3,0.05,0.95,0.8512620935975999,15,28.0,0,28.0,0,30.0,1,29.0,0
6803,max_effective,10,10,1,3,0.05,0.95,0.6345032492533336,4,16.0,1,16.0,1,16.0,1,16.0,1
6804,max_effective,10,10,1,3,0.05,0.95,0.9133529240445056,2,13.0,1,13.0,1,13.0,1,13.0,1
6805,max_effective,10,10,1,3,0.05,0.95,0.9316322739193376,14,29.0,0,29.0,0,30.0,1,29.0,0
6806,max_effective,10,10,1,3,0.05,0.95,0.7711012938483222,5,16.0,1,16.0,1,16.0,1,16.0,1
6807,max_effective,10,10,1,3,0.05,0.95,0.8477817634448519,5,18.0,1,18.0,1,18.0,1,18.0,1
6808,max_effective,10,10,1,3,0.05,0.95,0.8669299945497652,17,28.0,0,28.0,0,29.0,0,30.0,1
6809,max_effective,10,10,1,3,0.05,0.95,0.8546775687367312,13,27.0,0,27.0,0,27.0,0,29.0,1
6810,max_effective,10,10,1,3,0.05,0.95,0.9265635379303864,7,23.0,1,23.0,1,23.0,1,23.0,1
6811,max_effective,10,10,1,3,0.05,0.95,0.7970697942466253,4,18.0,1,18.0,1,18.0,1,18.0,1
6812,max_effective,10,10,1,3,0.05,0.95,0.9003238399054138,10,30.0,1,30.0,1,30.0,1,28.0,0
6813,max_effective,10,10,1,3,0.05,0.95,0.8818325812533341,28,28.0,0,29.0,0,30.0,1,30.0,1
6814,max_effective,10,10,1,3,0.05,0.95,0.6986658697889809,2,14.0,1,14.0,1,14.0,1,14.0,1
6815,max_effective,10,10,1,3,0.05,0.95,0.8473324661915077,18,28.0,0,28.0,0,28.0,0,30.0,1
6816,max_effective,10,10,1,3,0.05,0.95,0.9321874554081236,7,24.0,1,24.0,1,24.0,1,24.0,1
6817,max_effective,10,10,1,3,0.05,0.95,0.943795286614074,3,16.0,1,16.0,1,16.0,1,16.0,1
6818,max_effective,10,10,1,3,0.05,0.95,0.9358901833142552,44,25.0,0,26.0,0,30.0,1,30.0,1
6819,max_effective,10,10,1,3,0.05,0.95,0.7341231188528131,2,11.0,1,11.0,1,11.0,1,11.0,1
6820,max_effective,10,10,1,3,0.05,0.95,0.9368982316623882,8,23.0,1,23.0,1,23.0,1,23.0,1
6821,max_effective,10,10,1,3,0.05,0.95,0.927614347897213,13,28.0,0,29.0,1,29.0,1,29.0,1
6822,max_effective,10,10,1,3,0.05,0.95,0.8082057656412737,5,21.0,1,21.0,1,21.0,1,21.0,1
6823,max_effective,10,10,1,3,0.05,0.95,0.7698516517843502,8,20.0,1,20.0,1,20.0,1,20.0,1
6824,max_effective,10,10,1,3,0.05,0.95,0.7737449977735199,5,24.0,1,24.0,1,24.0,1,24.0,1
6825,max_effective,10,10,1,3,0.05,0.95,0.9166425857185784,13,25.0,0,27.0,0,28.0,1,28.0,1
6826,max_effective,10,10,1,3,0.05,0.95,0.9208459259604028,5,23.0,1,23.0,1,23.0,1,23.0,1
6827,max_effective,10,10,1,3,0.05,0.95,0.9380560387731806,12,29.0,1,29.0,1,29.0,1,28.0,0
6828,max_effective,10,10,1,3,0.05,0.95,0.8617715451775965,19,29.0,1,29.0,1,29.0,1,28.0,0
6829,max_effective,10,10,1,3,0.05,0.95,0.9210401666476424,12,26.0,0,27.0,1,27.0,1,27.0,1
6830,max_effective,10,10,1,3,0.05,0.95,0.7734230763386447,6,22.0,1,22.0,1,22.0,1,22.0,1
6831,max_effective,10,10,1,3,0.05,0.95,0.728682921067469,12,25.0,0,26.0,0,27.0,1,27.0,1
6832,max_effective,10,10,1,3,0.05,0.95,0.7607351014304349,10,20.0,1,20.0,1,20.0,1,20.0,1
6833,max_effective,10,10,1,3,0.05,0.95,0.8734985707425854,7,26.0,1,26.0,1,26.0,1,26.0,1
6834,max_effective,10,10,1,3,0.05,0.95,0.8638710518811323,8,26.0,1,26.0,1,26.0,1,26.0,1
6835,max_effective,10,10,1,3,0.05,0.95,0.9400267270497856,19,29.0,1,29.0,1,29.0,1,29.0,1
6836,max_effective,10,10,1,3,0.05,0.95,0.9315943081698872,28,29.0,0,29.0,0,30.0,1,30.0,1
6837,max_effective,10,10,1,3,0.05,0.95,0.6470517231722612,4,17.0,1,17.0,1,17.0,1,17.0,1
6838,max_effective,10,10,1,3,0.05,0.95,0.911097804921592,5,17.0,1,17.0,1,17.0,1,17.0,1
6839,max_effective,10,10,1,3,0.05,0.95,0.9313117395182576,18,27.0,0,27.0,0,30.0,1,30.0,1
6840,max_effective,10,10,1,3,0.05,0.95,0.9478168584232556,28,27.0,0,30.0,1,30.0,1,30.0,1
6841,max_effective,10,10,1,3,0.05,0.95,0.916097935252695,12,26.0,0,27.0,0,29.0,1,28.0,0
6842,max_effective,10,10,1,3,0.05,0.95,0.8204892128490703,11,28.0,0,28.0,0,28.0,0,29.0,1
6843,max_effective,10,10,1,3,0.05,0.95,0.9234951393267182,14,26.0,1,26.0,1,25.0,0,25.0,0
6844,max_effective,10,10,1,3,0.05,0.95,0.8364629937513727,8,28.0,0,28.0,0,29.0,1,29.0,1
6845,max_effective,10,10,1,3,0.05,0.95,0.8755871313777432,15,26.0,1,26.0,1,26.0,1,26.0,1
6846,max_effective,10,10,1,3,0.05,0.95,0.8392709642253222,5,27.0,1,27.0,1,27.0,1,26.0,0
6847,max_effective,10,10,1,3,0.05,0.95,0.7194813084742867,5,18.0,1,18.0,1,18.0,1,18.0,1
6848,max_effective,10,10,1,3,0.05,0.95,0.8396229286954098,7,25.0,1,25.0,1,25.0,1,25.0,1
6849,max_effective,10,10,1,3,0.05,0.95,0.944462575695146,14,29.0,0,29.0,0,29.0,0,30.0,1
6850,max_effective,10,10,1,3,0.05,0.95,0.8248067960595059,3,16.0,1,16.0,1,16.0,1,16.0,1
6851,max_effective,10,10,1,3,0.05,0.95,0.8578241798832822,5,18.0,1,18.0,1,18.0,1,18.0,1
6852,max_effective,10,10,1,3,0.05,0.95,0.5982972467651019,2,12.0,1,12.0,1,12.0,1,12.0,1
6853,max_effective,10,10,1,3,0.05,0.95,0.6027196496520009,3,16.0,1,16.0,1,16.0,1,16.0,1
6854,max_effective,10,10,1,3,0.05,0.95,0.9301279264821112,18,27.0,0,28.0,0,30.0,1,30.0,1
6855,max_effective,10,10,1,3,0.05,0.95,0.7773127260021491,9,27.0,1,27.0,1,27.0,1,26.0,0
6856,max_effective,10,10,1,3,0.05,0.95,0.8141894606729743,4,20.0,1,20.0,1,20.0,1,20.0,1
6857,max_effective,10,10,1,3,0.05,0.95,0.8633652413986097,20,30.0,1,30.0,1,30.0,1,30.0,1
6858,max_effective,10,10,1,3,0.05,0.95,0.7044199542630505,7,21.0,1,21.0,1,21.0,1,21.0,1
6859,max_effective,10,10,1,3,0.05,0.95,0.7916653015645193,8,27.0,0,27.0,0,27.0,0,28.0,1
6860,max_effective,10,10,1,3,0.05,0.95,0.9337551773610682,15,26.0,0,29.0,1,29.0,1,29.0,1
6861,max_effective,10,10,1,3,0.05,0.95,0.846351463234349,8,27.0,0,28.0,1,27.0,0,27.0,0
6862,max_effective,10,10,1,3,0.05,0.95,0.9378244277370008,6,26.0,1,26.0,1,25.0,0,25.0,0
6863,max_effective,10,10,1,3,0.05,0.95,0.8794293927582942,16,28.0,0,28.0,0,29.0,1,28.0,0
6864,max_effective,10,10,1,3,0.05,0.95,0.884932416707384,19,29.0,0,29.0,0,30.0,1,29.0,0
6865,max_effective,10,10,1,3,0.05,0.95,0.889013260374028,6,18.0,1,18.0,1,18.0,1,18.0,1
6866,max_effective,10,10,1,3,0.05,0.95,0.7218186908275622,8,26.0,1,26.0,1,26.0,1,26.0,1
6867,max_effective,10,10,1,3,0.05,0.95,0.9396342132782138,7,24.0,1,24.0,1,24.0,1,24.0,1
6868,max_effective,10,10,1,3,0.05,0.95,0.8993393862235872,11,28.0,0,29.0,1,28.0,0,27.0,0
6869,max_effective,10,10,1,3,0.05,0.95,0.8528081049698057,4,19.0,1,19.0,1,19.0,1,19.0,1
6870,max_effective,10,10,1,3,0.05,0.95,0.8851349782084836,6,26.0,1,26.0,1,25.0,0,25.0,0
6871,max_effective,10,10,1,3,0.05,0.95,0.9289874209802452,7,28.0,1,28.0,1,27.0,0,26.0,0
6872,max_effective,10,10,1,3,0.05,0.95,0.8381284017378209,18,24.0,0,26.0,0,28.0,1,28.0,1
6873,max_effective,10,10,1,3,0.05,0.95,0.6697311698255416,5,27.0,1,27.0,1,27.0,1,27.0,1
6874,max_effective,10,10,1,3,0.05,0.95,0.9440162435080418,44,30.0,1,30.0,1,30.0,1,30.0,1
6875,max_effective,10,10,1,3,0.05,0.95,0.8202374790118594,3,17.0,1,17.0,1,17.0,1,17.0,1
6876,max_effective,10,10,1,3,0.05,0.95,0.8526171226686565,14,27.0,0,27.0,0,28.0,0,29.0,1
6877,max_effective,10,10,1,3,0.05,0.95,0.9134543543109148,5,20.0,1,20.0,1,20.0,1,20.0,1
6878,max_effective,10,10,1,3,0.05,0.95,0.9068148883683628,8,30.0,1,30.0,1,30.0,1,29.0,0
6879,max_effective,10,10,1,3,0.05,0.95,0.8137480564077272,9,24.0,1,24.0,1,24.0,1,24.0,1
6880,max_effective,10,10,1,3,0.05,0.95,0.9072951863415736,2,13.0,1,13.0,1,13.0,1,13.0,1
6881,max_effective,10,10,1,3,0.05,0.95,0.8479379393955147,23,30.0,1,30.0,1,29.0,0,29.0,0
6882,max_effective,10,10,1,3,0.05,0.95,0.8355438724781379,7,25.0,0,25.0,0,25.0,0,26.0,1
6883,max_effective,10,10,1,3,0.05,0.95,0.9052704475350224,12,28.0,0,28.0,0,30.0,1,29.0,0
6884,max_effective,10,10,1,3,0.05,0.95,0.8696222015549365,14,26.0,0,29.0,1,29.0,1,28.0,0
6885,max_effective,10,10,1,3,0.05,0.95,0.8798123042165801,20,28.0,0,29.0,1,29.0,1,29.0,1
6886,max_effective,10,10,1,3,0.05,0.95,0.917503717001556,6,23.0,1,23.0,1,22.0,0,23.0,1
6887,max_effective,10,10,1,3,0.05,0.95,0.7078870268539046,4,20.0,1,20.0,1,20.0,1,20.0,1
6888,max_effective,10,10,1,3,0.05,0.95,0.93641605864438,35,30.0,1,30.0,1,30.0,1,30.0,1
6889,max_effective,10,10,1,3,0.05,0.95,0.8961749486667806,9,30.0,1,30.0,1,30.0,1,29.0,0
6890,max_effective,10,10,1,3,0.05,0.95,0.935637708971454,31,30.0,1,30.0,1,30.0,1,29.0,0
6891,max_effective,10,10,1,3,0.05,0.95,0.9161424987152338,6,16.0,1,16.0,1,16.0,1,16.0,1
6892,max_effective,10,10,1,3,0.05,0.95,0.8452515891182009,9,25.0,1,25.0,1,25.0,1,25.0,1
6893,max_effective,10,10,1,3,0.05,0.95,0.9233014674946518,17,27.0,0,29.0,0,30.0,1,30.0,1
6894,max_effective,10,10,1,3,0.05,0.95,0.9478600095043206,33,29.0,1,29.0,1,29.0,1,27.0,0
6895,max_effective,10,10,1,3,0.05,0.95,0.6734043147029452,6,19.0,1,19.0,1,19.0,1,19.0,1
6896,max_effective,10,10,1,3,0.05,0.95,0.9351733344930364,3,16.0,1,16.0,1,16.0,1,16.0,1
6897,max_effective,10,10,1,3,0.05,0.95,0.7626304546404405,6,18.0,1,18.0,1,18.0,1,18.0,1
6898,max_effective,10,10,1,3,0.05,0.95,0.9233739205208996,8,24.0,1,24.0,1,22.0,0,24.0,1
6899,max_effective,10,10,1,3,0.05,0.95,0.9355913743391012,4,16.0,1,16.0,1,16.0,1,16.0,1
6900,max_effective,10,10,1,3,0.05,0.95,0.7301877718807003,3,20.0,1,20.0,1,20.0,1,20.0,1
6901,max_effective,10,10,1,3,0.05,0.95,0.8702844811248703,10,26.0,0,27.0,1,26.0,0,26.0,0
6902,max_effective,10,10,1,3,0.05,0.95,0.7603603501593102,3,16.0,1,16.0,1,16.0,1,16.0,1
6903,max_effective,10,10,1,3,0.05,0.95,0.8119509048778988,28,24.0,0,25.0,0,27.0,1,27.0,1
6904,max_effective,10,10,1,3,0.05,0.95,0.8941381998793294,11,25.0,0,25.0,0,30.0,1,28.0,0
6905,max_effective,10,10,1,3,0.05,0.95,0.9315662377909704,10,23.0,0,25.0,1,24.0,0,24.0,0
6906,max_effective,10,10,1,3,0.05,0.95,0.9022402589361894,15,25.0,0,25.0,0,27.0,1,27.0,1
6907,max_effective,10,10,1,3,0.05,0.95,0.8890293786157425,9,23.0,0,24.0,1,24.0,1,23.0,0
6908,max_effective,10,10,1,3,0.05,0.95,0.7224768024563691,3,13.0,1,13.0,1,13.0,1,13.0,1
6909,max_effective,10,10,1,3,0.05,0.95,0.9007752501096394,16,29.0,0,29.0,0,30.0,1,30.0,1
6910,max_effective,10,10,1,3,0.05,0.95,0.9452036491031992,19,29.0,0,29.0,0,30.0,1,29.0,0
6911,max_effective,10,10,1,3,0.05,0.95,0.9156678253478832,4,16.0,1,16.0,1,16.0,1,16.0,1
6912,max_effective,10,10,1,3,0.05,0.95,0.8546373627233813,8,24.0,1,24.0,1,24.0,1,24.0,1
6913,max_effective,10,10,1,3,0.05,0.95,0.8301751846328248,2,12.0,1,12.0,1,12.0,1,12.0,1
6914,max_effective,10,10,1,3,0.05,0.95,0.9066531202739576,24,29.0,1,29.0,1,29.0,1,28.0,0
6915,max_effective,10,10,1,3,0.05,0.95,0.919994547340748,7,27.0,1,26.0,0,25.0,0,26.0,0
6916,max_effective,10,10,1,3,0.05,0.95,0.9441935043280272,15,26.0,1,26.0,1,25.0,0,25.0,0
6917,max_effective,10,10,1,3,0.05,0.95,0.9237819793740514,8,29.0,1,29.0,1,28.0,0,28.0,0
6918,max_effective,10,10,1,3,0.05,0.95,0.942172844116858,23,27.0,0,27.0,0,26.0,0,30.0,1
6919,max_effective,10,10,1,3,0.05,0.95,0.845368443929084,11,25.0,1,24.0,0,24.0,0,23.0,0
6920,max_effective,10,10,1,3,0.05,0.95,0.9017687531512278,3,14.0,1,14.0,1,14.0,1,14.0,1
6921,max_effective,10,10,1,3,0.05,0.95,0.6163425488713496,7,20.0,1,20.0,1,20.0,1,20.0,1
6922,max_effective,10,10,1,3,0.05,0.95,0.8106515168929557,12,26.0,0,26.0,0,28.0,1,28.0,1
6923,max_effective,10,10,1,3,0.05,0.95,0.949404938579831,14,29.0,1,29.0,1,27.0,0,28.0,0
6924,max_effective,10,10,1,3,0.05,0.95,0.9366092580499364,45,30.0,1,30.0,1,30.0,1,30.0,1
6925,max_effective,10,10,1,3,0.05,0.95,0.9256011622779444,43,29.0,0,30.0,1,30.0,1,30.0,1
6926,max_effective,10,10,1,3,0.05,0.95,0.8979734057096561,3,16.0,1,16.0,1,16.0,1,16.0,1
6927,max_effective,10,10,1,3,0.05,0.95,0.8645851973164516,20,27.0,1,27.0,1,26.0,0,25.0,0
6928,max_effective,10,10,1,3,0.05,0.95,0.9203393796524196,10,25.0,0,27.0,1,26.0,0,26.0,0
6929,max_effective,10,10,1,3,0.05,0.95,0.920031026926646,18,26.0,0,26.0,0,26.0,0,29.0,1
6930,max_effective,10,10,1,3,0.05,0.95,0.9351632179114544,37,27.0,0,28.0,0,30.0,1,30.0,1
6931,max_effective,10,10,1,3,0.05,0.95,0.9126736751855996,14,29.0,0,29.0,0,30.0,1,28.0,0
6932,max_effective,10,10,1,3,0.05,0.95,0.8363857488273212,17,29.0,0,29.0,0,30.0,1,30.0,1
6933,max_effective,10,10,1,3,0.05,0.95,0.8851274356308901,15,27.0,0,27.0,0,28.0,1,28.0,1
6934,max_effective,10,10,1,3,0.05,0.95,0.8911224662811685,3,16.0,1,16.0,1,16.0,1,16.0,1
6935,max_effective,10,10,1,3,0.05,0.95,0.7904302282601068,7,23.0,1,23.0,1,23.0,1,23.0,1
6936,max_effective,10,10,1,3,0.05,0.95,0.8844845929939487,6,20.0,1,20.0,1,20.0,1,20.0,1
6937,max_effective,10,10,1,3,0.05,0.95,0.8934347010960667,45,26.0,0,28.0,0,30.0,1,30.0,1
6938,max_effective,10,10,1,3,0.05,0.95,0.9350942699304572,28,29.0,0,29.0,0,30.0,1,30.0,1
6939,max_effective,10,10,1,3,0.05,0.95,0.9090333107874388,18,25.0,0,25.0,0,26.0,1,25.0,0
6940,max_effective,10,10,1,3,0.05,0.95,0.9159746552470184,2,12.0,1,12.0,1,12.0,1,12.0,1
6941,max_effective,10,10,1,3,0.05,0.95,0.908586246608642,9,23.0,1,23.0,1,23.0,1,23.0,1
6942,max_effective,10,10,1,3,0.05,0.95,0.8935360438565751,5,22.0,1,22.0,1,21.0,0,22.0,1
6943,max_effective,10,10,1,3,0.05,0.95,0.9341671142907229,23,29.0,1,29.0,1,27.0,0,28.0,0
6944,max_effective,10,10,1,3,0.05,0.95,0.9148521140777784,45,26.0,0,28.0,0,29.0,0,30.0,1
6945,max_effective,10,10,1,3,0.05,0.95,0.9130034193671074,8,22.0,1,22.0,1,22.0,1,22.0,1
6946,max_effective,10,10,1,3,0.05,0.95,0.7427918953192059,3,18.0,1,18.0,1,18.0,1,18.0,1
6947,max_effective,10,10,1,3,0.05,0.95,0.8367891233159499,27,26.0,0,26.0,0,27.0,0,29.0,1
6948,max_effective,10,10,1,3,0.05,0.95,0.8334697370509371,3,18.0,1,18.0,1,18.0,1,18.0,1
6949,max_effective,10,10,1,3,0.05,0.95,0.9013862998732222,20,29.0,1,29.0,1,29.0,1,29.0,1
6950,max_effective,10,10,1,3,0.05,0.95,0.9039139175226464,17,27.0,0,27.0,0,29.0,0,30.0,1
6951,max_effective,10,10,1,3,0.05,0.95,0.9170696746783716,38,29.0,0,29.0,0,30.0,1,30.0,1
6952,max_effective,10,10,1,3,0.05,0.95,0.9361045491126392,25,27.0,0,28.0,0,29.0,1,29.0,1
6953,max_effective,10,10,1,3,0.05,0.95,0.7911531816736936,14,26.0,0,26.0,0,27.0,0,28.0,1
6954,max_effective,10,10,1,3,0.05,0.95,0.8829427708550794,6,25.0,1,25.0,1,25.0,1,25.0,1
6955,max_effective,10,10,1,3,0.05,0.95,0.7603607439275457,8,26.0,0,27.0,1,27.0,1,26.0,0
6956,max_effective,10,10,1,3,0.05,0.95,0.8175521581514208,4,20.0,1,20.0,1,20.0,1,20.0,1
6957,max_effective,10,10,1,3,0.05,0.95,0.9439926355847096,30,27.0,0,29.0,0,30.0,1,30.0,1
6958,max_effective,10,10,1,3,0.05,0.95,0.9164844858376332,14,27.0,1,26.0,0,27.0,1,26.0,0
6959,max_effective,10,10,1,3,0.05,0.95,0.9298912340167318,11,24.0,0,23.0,0,27.0,1,27.0,1
6960,max_effective,10,10,1,3,0.05,0.95,0.8734962384975137,5,27.0,1,27.0,1,26.0,0,27.0,1
6961,max_effective,10,10,1,3,0.05,0.95,0.9393968180175936,44,27.0,0,27.0,0,29.0,0,30.0,1
6962,max_effective,10,10,1,3,0.05,0.95,0.944109980036726,12,27.0,0,27.0,0,29.0,1,29.0,1
6963,max_effective,10,10,1,3,0.05,0.95,0.8201883016406664,27,29.0,1,29.0,1,29.0,1,28.0,0
6964,max_effective,10,10,1,3,0.05,0.95,0.9354687225626068,49,29.0,1,29.0,1,28.0,0,27.0,0
6965,max_effective,10,10,1,3,0.05,0.95,0.9215250314473477,9,29.0,1,29.0,1,27.0,0,28.0,0
6966,max_effective,10,10,1,3,0.05,0.95,0.9433418613904276,9,28.0,1,28.0,1,27.0,0,28.0,1
6967,max_effective,10,10,1,3,0.05,0.95,0.8868311638231021,15,25.0,0,25.0,0,26.0,0,29.0,1
6968,max_effective,10,10,1,3,0.05,0.95,0.6846312929580024,5,23.0,1,23.0,1,23.0,1,23.0,1
6969,max_effective,10,10,1,3,0.05,0.95,0.938240053898198,64,27.0,0,28.0,0,30.0,1,30.0,1
6970,max_effective,10,10,1,3,0.05,0.95,0.898281646613706,27,25.0,0,28.0,1,27.0,0,27.0,0
6971,max_effective,10,10,1,3,0.05,0.95,0.927485658295504,31,29.0,0,29.0,0,30.0,1,30.0,1
6972,max_effective,10,10,1,3,0.05,0.95,0.8290404098085437,4,19.0,1,19.0,1,19.0,1,19.0,1
6973,max_effective,10,10,1,3,0.05,0.95,0.8711257230600347,10,29.0,1,29.0,1,26.0,0,25.0,0
6974,max_effective,10,10,1,3,0.05,0.95,0.9276255483146856,9,25.0,0,25.0,0,27.0,1,26.0,0
6975,max_effective,10,10,1,3,0.05,0.95,0.6302421069303904,3,16.0,1,16.0,1,16.0,1,16.0,1
6976,max_effective,10,10,1,3,0.05,0.95,0.6837846205926815,5,18.0,1,18.0,1,18.0,1,18.0,1
6977,max_effective,10,10,1,3,0.05,0.95,0.9427830013992284,8,27.0,1,27.0,1,27.0,1,26.0,0
6978,max_effective,10,10,1,3,0.05,0.95,0.8359168388474275,7,24.0,0,25.0,1,23.0,0,25.0,1
6979,max_effective,10,10,1,3,0.05,0.95,0.8673052313750944,13,24.0,0,25.0,0,27.0,0,29.0,1
6980,max_effective,10,10,1,3,0.05,0.95,0.8568111537704497,24,29.0,1,29.0,1,29.0,1,28.0,0
6981,max_effective,10,10,1,3,0.05,0.95,0.8849207735245622,19,29.0,0,29.0,0,30.0,1,30.0,1
6982,max_effective,10,10,1,3,0.05,0.95,0.9404291854013014,11,29.0,1,29.0,1,26.0,0,26.0,0
6983,max_effective,10,10,1,3,0.05,0.95,0.7315447816395751,6,24.0,1,24.0,1,24.0,1,24.0,1
6984,max_effective,10,10,1,3,0.05,0.95,0.9325276134129996,16,25.0,0,27.0,0,30.0,1,30.0,1
6985,max_effective,10,10,1,3,0.05,0.95,0.9050990312669098,9,28.0,1,28.0,1,28.0,1,26.0,0
6986,max_effective,10,10,1,3,0.05,0.95,0.8730423319629719,20,27.0,0,28.0,1,28.0,1,23.0,0
6987,max_effective,10,10,1,3,0.05,0.95,0.834702284545525,8,28.0,0,28.0,0,28.0,0,29.0,1
6988,max_effective,10,10,1,3,0.05,0.95,0.8911939694595906,20,27.0,0,27.0,0,29.0,1,27.0,0
6989,max_effective,10,10,1,3,0.05,0.95,0.7856819882709084,2,12.0,1,12.0,1,12.0,1,12.0,1
6990,max_effective,10,10,1,3,0.05,0.95,0.9313225284768942,36,30.0,1,30.0,1,30.0,1,30.0,1
6991,max_effective,10,10,1,3,0.05,0.95,0.8855873148285665,7,26.0,0,26.0,0,27.0,1,26.0,0
6992,max_effective,10,10,1,3,0.05,0.95,0.8467240144528129,8,23.0,1,23.0,1,23.0,1,23.0,1
6993,max_effective,10,10,1,3,0.05,0.95,0.9288530753047703,16,25.0,0,24.0,0,29.0,1,28.0,0
6994,max_effective,10,10,1,3,0.05,0.95,0.7840396491597865,5,19.0,1,19.0,1,19.0,1,19.0,1
6995,max_effective,10,10,1,3,0.05,0.95,0.9416838667655608,60,27.0,0,28.0,0,28.0,0,30.0,1
6996,max_effective,10,10,1,3,0.05,0.95,0.9050472171308608,8,20.0,1,20.0,1,20.0,1,20.0,1
6997,max_effective,10,10,1,3,0.05,0.95,0.9097519222617968,5,22.0,1,22.0,1,22.0,1,21.0,0
6998,max_effective,10,10,1,3,0.05,0.95,0.7828105380121161,5,19.0,1,19.0,1,19.0,1,19.0,1
6999,max_effective,10,10,1,3,0.05,0.95,0.772754905439588,6,20.0,1,20.0,1,20.0,1,20.0,1
7000,max_effective,10,10,1,3,0.05,0.95,0.7998727877805187,12,25.0,1,25.0,1,25.0,1,25.0,1
7001,max_effective,10,10,1,3,0.05,0.95,0.9233233221211296,8,28.0,1,28.0,1,26.0,0,26.0,0
7002,max_effective,10,10,1,3,0.05,0.95,0.8942391626375604,18,23.0,0,26.0,0,27.0,0,29.0,1
7003,max_effective,10,10,1,3,0.05,0.95,0.8626908562225275,3,16.0,1,16.0,1,16.0,1,16.0,1
7004,max_effective,10,10,1,3,0.05,0.95,0.8387034251593536,4,15.0,1,15.0,1,15.0,1,15.0,1
7005,max_effective,10,10,1,3,0.05,0.95,0.9396071923171362,48,28.0,0,29.0,0,30.0,1,30.0,1
7006,max_effective,10,10,1,3,0.05,0.95,0.9047689920684184,16,28.0,0,29.0,0,30.0,1,30.0,1
7007,max_effective,10,10,1,3,0.05,0.95,0.934819990073257,63,23.0,0,29.0,0,30.0,1,29.0,0
7008,max_effective,10,10,1,3,0.05,0.95,0.9455299777619408,8,30.0,1,30.0,1,28.0,0,29.0,0
7009,max_effective,10,10,1,3,0.05,0.95,0.9255756322121012,12,28.0,0,29.0,1,29.0,1,29.0,1
7010,max_effective,10,10,1,3,0.05,0.95,0.939068784714944,19,26.0,0,28.0,0,30.0,1,28.0,0
7011,max_effective,10,10,1,3,0.05,0.95,0.9399999336521818,9,30.0,1,30.0,1,28.0,0,28.0,0
7012,max_effective,10,10,1,3,0.05,0.95,0.8914032142113645,4,22.0,1,22.0,1,22.0,1,22.0,1
7013,max_effective,10,10,1,3,0.05,0.95,0.7931795185438285,21,28.0,0,29.0,0,30.0,1,29.0,0
7014,max_effective,10,10,1,3,0.05,0.95,0.8630657215445618,14,28.0,1,28.0,1,27.0,0,28.0,1
7015,max_effective,10,10,1,3,0.05,0.95,0.839129196212289,5,16.0,1,16.0,1,16.0,1,16.0,1
7016,max_effective,10,10,1,3,0.05,0.95,0.9088986771813596,4,18.0,1,18.0,1,18.0,1,18.0,1
7017,max_effective,10,10,1,3,0.05,0.95,0.9308176869519676,9,25.0,0,26.0,0,27.0,1,26.0,0
7018,max_effective,10,10,1,3,0.05,0.95,0.8330422116711805,4,23.0,1,23.0,1,23.0,1,23.0,1
7019,max_effective,10,10,1,3,0.05,0.95,0.8732766956886103,21,24.0,0,30.0,1,29.0,0,28.0,0
7020,max_effective,10,10,1,3,0.05,0.95,0.9470052699700212,32,28.0,0,29.0,0,30.0,1,30.0,1
7021,max_effective,10,10,1,3,0.05,0.95,0.892967624023387,8,21.0,1,21.0,1,21.0,1,21.0,1
7022,max_effective,10,10,1,3,0.05,0.95,0.8725584131369925,32,26.0,0,27.0,0,30.0,1,29.0,0
7023,max_effective,10,10,1,3,0.05,0.95,0.7782273160999051,4,17.0,1,17.0,1,17.0,1,17.0,1
7024,max_effective,10,10,1,3,0.05,0.95,0.948097599613613,27,28.0,0,29.0,0,30.0,1,30.0,1
7025,max_effective,10,10,1,3,0.05,0.95,0.654989651693393,11,23.0,1,23.0,1,23.0,1,23.0,1
7026,max_effective,10,10,1,3,0.05,0.95,0.9210656923150452,30,30.0,1,30.0,1,30.0,1,30.0,1
7027,max_effective,10,10,1,3,0.05,0.95,0.8813504982867763,7,29.0,0,30.0,1,30.0,1,30.0,1
7028,max_effective,10,10,1,3,0.05,0.95,0.8057772298868076,7,19.0,1,19.0,1,19.0,1,19.0,1
7029,max_effective,10,10,1,3,0.05,0.95,0.945315586610148,51,29.0,0,29.0,0,30.0,1,30.0,1
7030,max_effective,10,10,1,3,0.05,0.95,0.8188714005261272,9,24.0,1,24.0,1,24.0,1,24.0,1
7031,max_effective,10,10,1,3,0.05,0.95,0.9049689060111216,10,24.0,1,24.0,1,24.0,1,24.0,1
7032,max_effective,10,10,1,3,0.05,0.95,0.8520476127156548,10,24.0,0,25.0,1,25.0,1,25.0,1
7033,max_effective,10,10,1,3,0.05,0.95,0.7978341705949807,10,23.0,1,23.0,1,23.0,1,23.0,1
7034,max_effective,10,10,1,3,0.05,0.95,0.9286053280785604,6,20.0,1,20.0,1,20.0,1,20.0,1
7035,max_effective,10,10,1,3,0.05,0.95,0.9327669635017009,47,27.0,0,28.0,0,29.0,1,29.0,1
7036,max_effective,10,10,1,3,0.05,0.95,0.8411013829757824,5,17.0,1,17.0,1,17.0,1,17.0,1
7037,max_effective,10,10,1,3,0.05,0.95,0.8925843062804927,13,25.0,0,26.0,0,28.0,0,29.0,1
7038,max_effective,10,10,1,3,0.05,0.95,0.853484514111638,10,30.0,1,30.0,1,29.0,0,29.0,0
7039,max_effective,10,10,1,3,0.05,0.95,0.7723539548193209,10,25.0,0,25.0,0,26.0,0,27.0,1
7040,max_effective,10,10,1,3,0.05,0.95,0.7729276084495985,6,24.0,1,24.0,1,24.0,1,24.0,1
7041,max_effective,10,10,1,3,0.05,0.95,0.8908731431783521,4,16.0,1,16.0,1,16.0,1,16.0,1
7042,max_effective,10,10,1,3,0.05,0.95,0.8325200108489931,11,24.0,0,26.0,1,26.0,1,25.0,0
7043,max_effective,10,10,1,3,0.05,0.95,0.7445537208338007,3,14.0,1,14.0,1,14.0,1,14.0,1
7044,max_effective,10,10,1,3,0.05,0.95,0.7214597156646378,7,28.0,1,28.0,1,28.0,1,27.0,0
7045,max_effective,10,10,1,3,0.05,0.95,0.6946128512388955,9,29.0,1,29.0,1,29.0,1,29.0,1
7046,max_effective,10,10,1,3,0.05,0.95,0.9297948028985148,28,30.0,1,30.0,1,30.0,1,30.0,1
7047,max_effective,10,10,1,3,0.05,0.95,0.629882414837497,4,18.0,1,18.0,1,18.0,1,18.0,1
7048,max_effective,10,10,1,3,0.05,0.95,0.9213183659887382,34,30.0,1,29.0,0,30.0,1,30.0,1
7049,max_effective,10,10,1,3,0.05,0.95,0.927102051800332,2,13.0,1,13.0,1,13.0,1,13.0,1
7050,max_effective,10,10,1,3,0.05,0.95,0.9343141092921804,4,19.0,1,19.0,1,19.0,1,19.0,1
7051,max_effective,10,10,1,3,0.05,0.95,0.8339770032100613,11,24.0,1,24.0,1,24.0,1,24.0,1
7052,max_effective,10,10,1,3,0.05,0.95,0.9303379076163858,3,16.0,1,16.0,1,16.0,1,16.0,1
7053,max_effective,10,10,1,3,0.05,0.95,0.9217524640701598,22,28.0,0,28.0,0,30.0,1,30.0,1
7054,max_effective,10,10,1,3,0.05,0.95,0.7166620058468006,4,28.0,1,28.0,1,27.0,0,28.0,1
7055,max_effective,10,10,1,3,0.05,0.95,0.9388585468317706,12,27.0,0,27.0,0,28.0,1,28.0,1
7056,max_effective,10,10,1,3,0.05,0.95,0.947405239483476,54,28.0,0,28.0,0,30.0,1,30.0,1
7057,max_effective,10,10,1,3,0.05,0.95,0.934293916733558,18,28.0,0,27.0,0,28.0,0,29.0,1
7058,max_effective,10,10,1,3,0.05,0.95,0.9459737813703718,59,29.0,0,29.0,0,30.0,1,29.0,0
7059,max_effective,10,10,1,3,0.05,0.95,0.9300494298785832,8,26.0,0,26.0,0,26.0,0,27.0,1
7060,max_effective,10,10,1,3,0.05,0.95,0.8123323521214921,11,27.0,0,27.0,0,28.0,1,28.0,1
7061,max_effective,10,10,1,3,0.05,0.95,0.9230599955594015,11,29.0,1,29.0,1,28.0,0,27.0,0
7062,max_effective,10,10,1,3,0.05,0.95,0.7674468584094498,11,23.0,1,23.0,1,23.0,1,23.0,1
7063,max_effective,10,10,1,3,0.05,0.95,0.9351590481126952,8,24.0,0,26.0,1,26.0,1,26.0,1
7064,max_effective,10,10,1,3,0.05,0.95,0.6827133533827542,7,25.0,1,25.0,1,25.0,1,25.0,1
7065,max_effective,10,10,1,3,0.05,0.95,0.8664429841876097,3,14.0,1,14.0,1,14.0,1,14.0,1
7066,max_effective,10,10,1,3,0.05,0.95,0.7825541421963367,6,28.0,1,28.0,1,28.0,1,28.0,1
7067,max_effective,10,10,1,3,0.05,0.95,0.7541085200340365,11,20.0,1,20.0,1,20.0,1,20.0,1
7068,max_effective,10,10,1,3,0.05,0.95,0.9219398811067252,15,26.0,0,26.0,0,29.0,1,28.0,0
7069,max_effective,10,10,1,3,0.05,0.95,0.8579909543938724,10,22.0,1,22.0,1,22.0,1,22.0,1
7070,max_effective,10,10,1,3,0.05,0.95,0.8431228218650092,9,20.0,1,20.0,1,20.0,1,20.0,1
7071,max_effective,10,10,1,3,0.05,0.95,0.8819384298907559,21,29.0,1,29.0,1,29.0,1,29.0,1
7072,max_effective,10,10,1,3,0.05,0.95,0.8864447139941783,4,17.0,1,17.0,1,17.0,1,17.0,1
7073,max_effective,10,10,1,3,0.05,0.95,0.8988488282545625,8,22.0,1,22.0,1,22.0,1,22.0,1
7074,max_effective,10,10,1,3,0.05,0.95,0.8057309176758419,4,17.0,1,17.0,1,17.0,1,17.0,1
7075,max_effective,10,10,1,3,0.05,0.95,0.9141887278832954,6,20.0,1,20.0,1,20.0,1,20.0,1
7076,max_effective,10,10,1,3,0.05,0.95,0.7812924114752441,1,10.0,1,10.0,1,10.0,1,10.0,1
7077,max_effective,10,10,1,3,0.05,0.95,0.8184447028267994,15,28.0,0,28.0,0,29.0,0,30.0,1
7078,max_effective,10,10,1,3,0.05,0.95,0.936621062181332,30,27.0,0,27.0,0,29.0,1,29.0,1
7079,max_effective,10,10,1,3,0.05,0.95,0.8456907824409583,10,29.0,1,29.0,1,29.0,1,28.0,0
7080,max_effective,10,10,1,3,0.05,0.95,0.8172875370475724,2,13.0,1,13.0,1,13.0,1,13.0,1
7081,max_effective,10,10,1,3,0.05,0.95,0.9043250080629724,13,24.0,0,24.0,0,28.0,1,26.0,0
7082,max_effective,10,10,1,3,0.05,0.95,0.7208957197675542,14,29.0,1,29.0,1,29.0,1,28.0,0
7083,max_effective,10,10,1,3,0.05,0.95,0.9444784292510016,52,27.0,0,27.0,0,30.0,1,30.0,1
7084,max_effective,10,10,1,3,0.05,0.95,0.8805494716280748,13,29.0,0,29.0,0,30.0,1,29.0,0
7085,max_effective,10,10,1,3,0.05,0.95,0.8816169769693696,15,26.0,0,25.0,0,25.0,0,29.0,1
7086,max_effective,10,10,1,3,0.05,0.95,0.8759902568067407,7,20.0,1,20.0,1,20.0,1,20.0,1
7087,max_effective,10,10,1,3,0.05,0.95,0.9186073571283088,6,23.0,1,23.0,1,23.0,1,23.0,1
7088,max_effective,10,10,1,3,0.05,0.95,0.935684356425868,5,25.0,1,25.0,1,23.0,0,24.0,0
7089,max_effective,10,10,1,3,0.05,0.95,0.914473815494957,29,29.0,0,29.0,0,30.0,1,30.0,1
7090,max_effective,10,10,1,3,0.05,0.95,0.93791446591383,69,30.0,1,30.0,1,30.0,1,30.0,1
7091,max_effective,10,10,1,3,0.05,0.95,0.8445039876593646,15,29.0,1,29.0,1,29.0,1,29.0,1
7092,max_effective,10,10,1,3,0.05,0.95,0.8936700059114693,3,18.0,1,18.0,1,18.0,1,18.0,1
7093,max_effective,10,10,1,3,0.05,0.95,0.942889901271968,8,29.0,0,29.0,0,30.0,1,29.0,0
7094,max_effective,10,10,1,3,0.05,0.95,0.9120971389498072,26,26.0,0,27.0,0,29.0,1,27.0,0
7095,max_effective,10,10,1,3,0.05,0.95,0.4925326067602496,2,12.0,1,12.0,1,12.0,1,12.0,1
7096,max_effective,10,10,1,3,0.05,0.95,0.8549262422681569,16,26.0,1,26.0,1,26.0,1,26.0,1
7097,max_effective,10,10,1,3,0.05,0.95,0.9424665835981934,7,25.0,1,25.0,1,25.0,1,25.0,1
7098,max_effective,10,10,1,3,0.05,0.95,0.9398035450504356,44,29.0,0,30.0,1,30.0,1,30.0,1
7099,max_effective,10,10,1,3,0.05,0.95,0.931154075306475,23,30.0,1,30.0,1,30.0,1,30.0,1
7100,max_effective,10,10,1,3,0.05,0.95,0.8893831086336547,7,27.0,1,27.0,1,27.0,1,26.0,0
7101,max_effective,10,10,1,3,0.05,0.95,0.7673810890910951,4,17.0,1,17.0,1,17.0,1,17.0,1
7102,max_effective,10,10,1,3,0.05,0.95,0.93468648706975,23,29.0,0,30.0,1,30.0,1,29.0,0
7103,max_effective,10,10,1,3,0.05,0.95,0.8835442668212159,14,28.0,0,28.0,0,28.0,0,29.0,1
7104,max_effective,10,10,1,3,0.05,0.95,0.8679996859352443,4,17.0,1,17.0,1,17.0,1,17.0,1
7105,max_effective,10,10,1,3,0.05,0.95,0.920293254061631,30,26.0,0,26.0,0,30.0,1,30.0,1
7106,max_effective,10,10,1,3,0.05,0.95,0.8056203777319914,15,28.0,1,28.0,1,28.0,1,28.0,1
7107,max_effective,10,10,1,3,0.05,0.95,0.8528240269589292,7,28.0,1,28.0,1,28.0,1,28.0,1
7108,max_effective,10,10,1,3,0.05,0.95,0.8598249720717098,7,17.0,1,17.0,1,17.0,1,17.0,1
7109,max_effective,10,10,1,3,0.05,0.95,0.9347811998885422,7,29.0,0,29.0,0,27.0,0,30.0,1
7110,max_effective,10,10,1,3,0.05,0.95,0.9499076603343104,13,25.0,0,26.0,0,28.0,1,28.0,1
7111,max_effective,10,10,1,3,0.05,0.95,0.8928036481641454,16,26.0,0,29.0,0,27.0,0,30.0,1
7112,max_effective,10,10,1,3,0.05,0.95,0.8939271828454868,10,24.0,0,26.0,1,26.0,1,26.0,1
7113,max_effective,10,10,1,3,0.05,0.95,0.9012837708247232,3,17.0,1,17.0,1,17.0,1,17.0,1
7114,max_effective,10,10,1,3,0.05,0.95,0.897588893891581,19,28.0,0,28.0,0,29.0,0,30.0,1
7115,max_effective,10,10,1,3,0.05,0.95,0.8786123523789213,12,27.0,0,28.0,0,28.0,0,30.0,1
7116,max_effective,10,10,1,3,0.05,0.95,0.8131834243452332,6,22.0,1,22.0,1,22.0,1,22.0,1
7117,max_effective,10,10,1,3,0.05,0.95,0.945266527502686,19,27.0,0,28.0,0,29.0,0,30.0,1
7118,max_effective,10,10,1,3,0.05,0.95,0.6429320907888976,5,17.0,1,17.0,1,17.0,1,17.0,1
7119,max_effective,10,10,1,3,0.05,0.95,0.7647110714842525,3,18.0,1,18.0,1,18.0,1,18.0,1
7120,max_effective,10,10,1,3,0.05,0.95,0.885595299664109,8,27.0,0,27.0,0,26.0,0,28.0,1
7121,max_effective,10,10,1,3,0.05,0.95,0.9336007129045656,20,27.0,0,27.0,0,29.0,0,30.0,1
7122,max_effective,10,10,1,3,0.05,0.95,0.7959547429898619,4,22.0,1,22.0,1,22.0,1,22.0,1
7123,max_effective,10,10,1,3,0.05,0.95,0.682385612064866,5,19.0,1,19.0,1,19.0,1,19.0,1
7124,max_effective,10,10,1,3,0.05,0.95,0.7938713327703619,7,28.0,1,28.0,1,27.0,0,27.0,0
7125,max_effective,10,10,1,3,0.05,0.95,0.6973949241245868,2,15.0,1,15.0,1,15.0,1,15.0,1
7126,max_effective,10,10,1,3,0.05,0.95,0.8696422921682598,7,24.0,1,24.0,1,24.0,1,24.0,1
7127,max_effective,10,10,1,3,0.05,0.95,0.8899531390851012,38,30.0,1,30.0,1,30.0,1,30.0,1
7128,max_effective,10,10,1,3,0.05,0.95,0.8500004599211067,18,28.0,1,25.0,0,27.0,0,28.0,1
7129,max_effective,10,10,1,3,0.05,0.95,0.7753658206801386,9,21.0,1,21.0,1,21.0,1,21.0,1
7130,max_effective,10,10,1,3,0.05,0.95,0.8011205913277922,4,20.0,1,20.0,1,20.0,1,20.0,1
7131,max_effective,10,10,1,3,0.05,0.95,0.7633760759907903,5,19.0,1,19.0,1,19.0,1,19.0,1
7132,max_effective,10,10,1,3,0.05,0.95,0.8851361547179952,4,17.0,1,17.0,1,17.0,1,17.0,1
7133,max_effective,10,10,1,3,0.05,0.95,0.8768574666000523,5,19.0,1,19.0,1,19.0,1,19.0,1
7134,max_effective,10,10,1,3,0.05,0.95,0.8807278519490942,9,20.0,1,20.0,1,20.0,1,20.0,1
7135,max_effective,10,10,1,3,0.05,0.95,0.9153265510860642,15,27.0,0,28.0,0,29.0,1,28.0,0
7136,max_effective,10,10,1,3,0.05,0.95,0.8576524345301335,5,28.0,1,28.0,1,27.0,0,26.0,0
7137,max_effective,10,10,1,3,0.05,0.95,0.9161911469518732,22,28.0,0,29.0,0,30.0,1,30.0,1
7138,max_effective,10,10,1,3,0.05,0.95,0.9488627267833364,30,26.0,0,26.0,0,28.0,0,29.0,1
7139,max_effective,10,10,1,3,0.05,0.95,0.8706546349627687,7,28.0,1,28.0,1,28.0,1,28.0,1
7140,max_effective,10,10,1,3,0.05,0.95,0.9354071599962616,40,27.0,0,27.0,0,26.0,0,29.0,1
7141,max_effective,10,10,1,3,0.05,0.95,0.9276226129959032,16,26.0,0,27.0,0,25.0,0,28.0,1
7142,max_effective,10,10,1,3,0.05,0.95,0.8131454042237208,5,22.0,1,22.0,1,22.0,1,22.0,1
7143,max_effective,10,10,1,3,0.05,0.95,0.8760544377784144,21,29.0,0,29.0,0,30.0,1,29.0,0
7144,max_effective,10,10,1,3,0.05,0.95,0.910578829837142,27,30.0,1,30.0,1,30.0,1,30.0,1
7145,max_effective,10,10,1,3,0.05,0.95,0.9157980489361348,6,16.0,1,16.0,1,16.0,1,16.0,1
7146,max_effective,10,10,1,3,0.05,0.95,0.7365944284999334,4,18.0,1,18.0,1,18.0,1,18.0,1
7147,max_effective,10,10,1,3,0.05,0.95,0.9132728587765604,24,29.0,0,30.0,1,29.0,0,28.0,0
7148,max_effective,10,10,1,3,0.05,0.95,0.9019240334755416,12,29.0,1,29.0,1,26.0,0,29.0,1
7149,max_effective,10,10,1,3,0.05,0.95,0.8600214180135786,15,27.0,0,26.0,0,26.0,0,29.0,1
7150,max_effective,10,10,1,3,0.05,0.95,0.8805242695096583,7,21.0,1,21.0,1,21.0,1,21.0,1
7151,max_effective,10,10,1,3,0.05,0.95,0.8220621049932708,21,28.0,0,28.0,0,29.0,0,30.0,1
7152,max_effective,10,10,1,3,0.05,0.95,0.89942554908849,18,29.0,0,30.0,1,29.0,0,30.0,1
7153,max_effective,10,10,1,3,0.05,0.95,0.92715859289592,12,29.0,0,29.0,0,30.0,1,30.0,1
7154,max_effective,10,10,1,3,0.05,0.95,0.8423303878084232,19,29.0,1,29.0,1,26.0,0,28.0,0
7155,max_effective,10,10,1,3,0.05,0.95,0.9201887755602314,10,26.0,0,26.0,0,25.0,0,29.0,1
7156,max_effective,10,10,1,3,0.05,0.95,0.8918903447669713,5,27.0,1,27.0,1,27.0,1,27.0,1
7157,max_effective,10,10,1,3,0.05,0.95,0.8864103302471179,3,17.0,1,17.0,1,17.0,1,17.0,1
7158,max_effective,10,10,1,3,0.05,0.95,0.9222976098275912,7,24.0,1,23.0,0,22.0,0,24.0,1
7159,max_effective,10,10,1,3,0.05,0.95,0.943982511594978,8,27.0,1,27.0,1,26.0,0,26.0,0
7160,max_effective,10,10,1,3,0.05,0.95,0.8341371290235771,7,27.0,1,27.0,1,26.0,0,26.0,0
7161,max_effective,10,10,1,3,0.05,0.95,0.8695085158577884,12,26.0,0,28.0,1,25.0,0,27.0,0
7162,max_effective,10,10,1,3,0.05,0.95,0.8377999075534196,13,28.0,0,28.0,0,30.0,1,29.0,0
7163,max_effective,10,10,1,3,0.05,0.95,0.7529404504581786,4,23.0,1,23.0,1,23.0,1,23.0,1
7164,max_effective,10,10,1,3,0.05,0.95,0.7251879339775579,4,22.0,1,22.0,1,22.0,1,22.0,1
7165,max_effective,10,10,1,3,0.05,0.95,0.7733082969475088,3,15.0,1,15.0,1,15.0,1,15.0,1
7166,max_effective,10,10,1,3,0.05,0.95,0.7883019985639353,6,23.0,1,23.0,1,23.0,1,23.0,1
7167,max_effective,10,10,1,3,0.05,0.95,0.8884294746155247,29,29.0,0,29.0,0,30.0,1,30.0,1
7168,max_effective,10,10,1,3,0.05,0.95,0.921754619493206,13,29.0,0,29.0,0,29.0,0,30.0,1
7169,max_effective,10,10,1,3,0.05,0.95,0.8299729683894542,5,16.0,1,16.0,1,16.0,1,16.0,1
7170,max_effective,10,10,1,3,0.05,0.95,0.932240625581406,15,27.0,1,27.0,1,27.0,1,27.0,1
7171,max_effective,10,10,1,3,0.05,0.95,0.8943511769976943,31,27.0,1,27.0,1,27.0,1,27.0,1
7172,max_effective,10,10,1,3,0.05,0.95,0.904809705230598,35,24.0,0,25.0,0,29.0,1,29.0,1
7173,max_effective,10,10,1,3,0.05,0.95,0.8809052448001131,14,27.0,0,28.0,1,28.0,1,27.0,0
7174,max_effective,10,10,1,3,0.05,0.95,0.7144223977134668,3,15.0,1,15.0,1,15.0,1,15.0,1
7175,max_effective,10,10,1,3,0.05,0.95,0.8327440850972908,7,25.0,1,25.0,1,24.0,0,23.0,0
7176,max_effective,10,10,1,3,0.05,0.95,0.8864635300944146,9,27.0,1,27.0,1,26.0,0,25.0,0
7177,max_effective,10,10,1,3,0.05,0.95,0.909101085469187,30,26.0,0,27.0,0,28.0,0,30.0,1
7178,max_effective,10,10,1,3,0.05,0.95,0.9414873867437354,4,21.0,1,21.0,1,21.0,1,21.0,1
7179,max_effective,10,10,1,3,0.05,0.95,0.8776335355356734,6,24.0,1,24.0,1,24.0,1,23.0,0
7180,max_effective,10,10,1,3,0.05,0.95,0.5465385024160464,5,18.0,1,18.0,1,18.0,1,18.0,1
7181,max_effective,10,10,1,3,0.05,0.95,0.8237635013754938,9,26.0,1,26.0,1,26.0,1,25.0,0
7182,max_effective,10,10,1,3,0.05,0.95,0.80732895579288,10,24.0,1,24.0,1,24.0,1,24.0,1
7183,max_effective,10,10,1,3,0.05,0.95,0.9094995884814232,15,28.0,1,28.0,1,28.0,1,28.0,1
7184,max_effective,10,10,1,3,0.05,0.95,0.9196239738642632,8,26.0,1,26.0,1,26.0,1,26.0,1
7185,max_effective,10,10,1,3,0.05,0.95,0.94188819703759,89,30.0,1,30.0,1,30.0,1,29.0,0
7186,max_effective,10,10,1,3,0.05,0.95,0.8495229228958477,19,30.0,1,30.0,1,30.0,1,30.0,1
7187,max_effective,10,10,1,3,0.05,0.95,0.8887368424776014,8,27.0,1,27.0,1,25.0,0,25.0,0
7188,max_effective,10,10,1,3,0.05,0.95,0.888748148151312,6,25.0,1,25.0,1,25.0,1,25.0,1
7189,max_effective,10,10,1,3,0.05,0.95,0.9354995039946852,6,26.0,1,26.0,1,25.0,0,23.0,0
7190,max_effective,10,10,1,3,0.05,0.95,0.8579954337262687,10,29.0,0,29.0,0,29.0,0,30.0,1
7191,max_effective,10,10,1,3,0.05,0.95,0.7660069747032682,3,18.0,1,18.0,1,18.0,1,18.0,1
7192,max_effective,10,10,1,3,0.05,0.95,0.8840377587849343,8,25.0,1,25.0,1,25.0,1,25.0,1
7193,max_effective,10,10,1,3,0.05,0.95,0.9296966849786812,10,25.0,0,25.0,0,26.0,1,26.0,1
7194,max_effective,10,10,1,3,0.05,0.95,0.9098711313443728,9,26.0,0,26.0,0,26.0,0,27.0,1
7195,max_effective,10,10,1,3,0.05,0.95,0.8823708638597941,8,25.0,1,25.0,1,25.0,1,25.0,1
7196,max_effective,10,10,1,3,0.05,0.95,0.8250436201582013,2,13.0,1,13.0,1,13.0,1,13.0,1
7197,max_effective,10,10,1,3,0.05,0.95,0.8759634341686383,10,24.0,0,26.0,1,26.0,1,26.0,1
7198,max_effective,10,10,1,3,0.05,0.95,0.7760930152857505,16,28.0,1,28.0,1,28.0,1,28.0,1
7199,max_effective,10,10,1,3,0.05,0.95,0.9253929412608386,29,27.0,0,28.0,1,28.0,1,27.0,0
7200,max_effective,10,10,1,3,0.05,0.95,0.9382974275133178,9,26.0,0,27.0,1,25.0,0,27.0,1
7201,max_effective,10,10,1,3,0.05,0.95,0.9334020943823867,63,30.0,1,28.0,0,30.0,1,30.0,1
7202,max_effective,10,10,1,3,0.05,0.95,0.837323442071359,6,26.0,1,26.0,1,25.0,0,26.0,1
7203,max_effective,10,10,1,3,0.05,0.95,0.9237485944385524,4,17.0,1,17.0,1,17.0,1,17.0,1
7204,max_effective,10,10,1,3,0.05,0.95,0.9488959218146288,19,25.0,0,27.0,0,30.0,1,30.0,1
7205,max_effective,10,10,1,3,0.05,0.95,0.8966373655772027,6,23.0,1,23.0,1,23.0,1,23.0,1
7206,max_effective,10,10,1,3,0.05,0.95,0.8745675141881756,15,29.0,0,29.0,0,30.0,1,30.0,1
7207,max_effective,10,10,1,3,0.05,0.95,0.9216610901176768,26,28.0,0,29.0,1,29.0,1,29.0,1
7208,max_effective,10,10,1,3,0.05,0.95,0.7128267195591538,6,18.0,1,18.0,1,18.0,1,18.0,1
7209,max_effective,10,10,1,3,0.05,0.95,0.831989615236236,5,20.0,1,20.0,1,20.0,1,20.0,1
7210,max_effective,10,10,1,3,0.05,0.95,0.8689698841021043,6,22.0,1,22.0,1,22.0,1,22.0,1
7211,max_effective,10,10,1,3,0.05,0.95,0.9059975324728432,22,26.0,0,27.0,0,27.0,0,29.0,1
7212,max_effective,10,10,1,3,0.05,0.95,0.8393615478438569,12,28.0,1,27.0,0,27.0,0,26.0,0
7213,max_effective,10,10,1,3,0.05,0.95,0.7995315859205584,4,14.0,1,14.0,1,14.0,1,14.0,1
7214,max_effective,10,10,1,3,0.05,0.95,0.8572374912950635,10,28.0,0,28.0,0,29.0,1,29.0,1
7215,max_effective,10,10,1,3,0.05,0.95,0.7857076070124671,6,24.0,1,24.0,1,23.0,0,23.0,0
7216,max_effective,10,10,1,3,0.05,0.95,0.9469124287363712,14,27.0,0,27.0,0,30.0,1,30.0,1
7217,max_effective,10,10,1,3,0.05,0.95,0.5785064541672368,3,15.0,1,15.0,1,15.0,1,15.0,1
7218,max_effective,10,10,1,3,0.05,0.95,0.9118309770646033,12,29.0,0,30.0,1,30.0,1,30.0,1
7219,max_effective,10,10,1,3,0.05,0.95,0.9083792202264424,19,27.0,0,27.0,0,29.0,1,28.0,0
7220,max_effective,10,10,1,3,0.05,0.95,0.8666281130524729,5,23.0,1,23.0,1,23.0,1,23.0,1
7221,max_effective,10,10,1,3,0.05,0.95,0.8773489187005241,8,23.0,1,23.0,1,23.0,1,23.0,1
7222,max_effective,10,10,1,3,0.05,0.95,0.8159579035400563,8,28.0,0,28.0,0,29.0,1,29.0,1
7223,max_effective,10,10,1,3,0.05,0.95,0.913781360316672,36,30.0,1,30.0,1,29.0,0,29.0,0
7224,max_effective,10,10,1,3,0.05,0.95,0.913137429301102,46,30.0,1,30.0,1,30.0,1,30.0,1
7225,max_effective,10,10,1,3,0.05,0.95,0.8787671039805404,18,29.0,0,30.0,1,30.0,1,30.0,1
7226,max_effective,10,10,1,3,0.05,0.95,0.6792114268868733,3,14.0,1,14.0,1,14.0,1,14.0,1
7227,max_effective,10,10,1,3,0.05,0.95,0.6318341174119745,4,19.0,1,19.0,1,19.0,1,19.0,1
7228,max_effective,10,10,1,3,0.05,0.95,0.863907605741298,5,19.0,1,19.0,1,19.0,1,19.0,1
7229,max_effective,10,10,1,3,0.05,0.95,0.9375663906412116,8,28.0,1,28.0,1,28.0,1,28.0,1
7230,max_effective,10,10,1,3,0.05,0.95,0.8281147551163491,7,23.0,1,23.0,1,23.0,1,23.0,1
7231,max_effective,10,10,1,3,0.05,0.95,0.9200047546267128,14,30.0,1,30.0,1,30.0,1,30.0,1
7232,max_effective,10,10,1,3,0.05,0.95,0.8608375891510505,11,24.0,0,25.0,0,24.0,0,26.0,1
7233,max_effective,10,10,1,3,0.05,0.95,0.7223949047107864,4,16.0,1,16.0,1,16.0,1,16.0,1
7234,max_effective,10,10,1,3,0.05,0.95,0.909114595388866,7,24.0,1,24.0,1,23.0,0,24.0,1
7235,max_effective,10,10,1,3,0.05,0.95,0.871484585079019,3,15.0,1,15.0,1,15.0,1,15.0,1
7236,max_effective,10,10,1,3,0.05,0.95,0.815141055792126,19,29.0,1,29.0,1,29.0,1,28.0,0
7237,max_effective,10,10,1,3,0.05,0.95,0.9151228116512948,11,25.0,0,25.0,0,26.0,1,24.0,0
7238,max_effective,10,10,1,3,0.05,0.95,0.8527189379835591,32,28.0,0,29.0,1,28.0,0,28.0,0
7239,max_effective,10,10,1,3,0.05,0.95,0.6819473599828954,2,12.0,1,12.0,1,12.0,1,12.0,1
7240,max_effective,10,10,1,3,0.05,0.95,0.8107677911862712,5,19.0,1,19.0,1,19.0,1,19.0,1
7241,max_effective,10,10,1,3,0.05,0.95,0.8327008170588246,11,25.0,0,27.0,1,27.0,1,26.0,0
7242,max_effective,10,10,1,3,0.05,0.95,0.8520130668512019,5,24.0,1,24.0,1,23.0,0,23.0,0
7243,max_effective,10,10,1,3,0.05,0.95,0.8321740448832131,3,14.0,1,14.0,1,14.0,1,14.0,1
7244,max_effective,10,10,1,3,0.05,0.95,0.8402269371672374,5,21.0,1,21.0,1,21.0,1,21.0,1
7245,max_effective,10,10,1,3,0.05,0.95,0.8092153405599506,11,27.0,0,27.0,0,27.0,0,29.0,1
7246,max_effective,10,10,1,3,0.05,0.95,0.9374669731279504,9,27.0,0,28.0,1,28.0,1,27.0,0
7247,max_effective,10,10,1,3,0.05,0.95,0.8574723503335516,9,26.0,0,26.0,0,27.0,1,26.0,0
7248,max_effective,10,10,1,3,0.05,0.95,0.9080221741875296,47,27.0,0,28.0,0,29.0,1,28.0,0
7249,max_effective,10,10,1,3,0.05,0.95,0.8770892765199577,9,29.0,0,29.0,0,30.0,1,30.0,1
7250,max_effective,10,10,1,3,0.05,0.95,0.8771578426682466,5,15.0,1,15.0,1,15.0,1,15.0,1
7251,max_effective,10,10,1,3,0.05,0.95,0.9438953388932948,6,21.0,1,21.0,1,21.0,1,21.0,1
7252,max_effective,10,10,1,3,0.05,0.95,0.8604377674254952,10,23.0,0,25.0,1,25.0,1,24.0,0
7253,max_effective,10,10,1,3,0.05,0.95,0.7720625898785661,8,21.0,1,21.0,1,21.0,1,21.0,1
7254,max_effective,10,10,1,3,0.05,0.95,0.9294935163669148,17,30.0,1,30.0,1,30.0,1,30.0,1
7255,max_effective,10,10,1,3,0.05,0.95,0.9037709720321176,2,15.0,1,15.0,1,15.0,1,15.0,1
7256,max_effective,10,10,1,3,0.05,0.95,0.8998584297215628,5,20.0,1,20.0,1,20.0,1,20.0,1
7257,max_effective,10,10,1,3,0.05,0.95,0.9108152188856096,3,14.0,1,14.0,1,14.0,1,14.0,1
7258,max_effective,10,10,1,3,0.05,0.95,0.6901501665273776,4,14.0,1,14.0,1,14.0,1,14.0,1
7259,max_effective,10,10,1,3,0.05,0.95,0.8409049641712445,7,19.0,1,19.0,1,19.0,1,19.0,1
7260,max_effective,10,10,1,3,0.05,0.95,0.919986350456416,8,22.0,1,22.0,1,22.0,1,22.0,1
7261,max_effective,10,10,1,3,0.05,0.95,0.8500233553706474,8,22.0,1,22.0,1,22.0,1,22.0,1
7262,max_effective,10,10,1,3,0.05,0.95,0.8982195118285444,11,25.0,0,28.0,1,28.0,1,27.0,0
7263,max_effective,10,10,1,3,0.05,0.95,0.9329002102560324,31,25.0,0,27.0,0,30.0,1,29.0,0
7264,max_effective,10,10,1,3,0.05,0.95,0.885330893788219,7,24.0,1,24.0,1,23.0,0,24.0,1
7265,max_effective,10,10,1,3,0.05,0.95,0.9160141666353144,8,27.0,0,28.0,1,27.0,0,28.0,1
7266,max_effective,10,10,1,3,0.05,0.95,0.9371563201839376,17,28.0,0,28.0,0,30.0,1,28.0,0
7267,max_effective,10,10,1,3,0.05,0.95,0.8242403857039095,13,26.0,0,26.0,0,27.0,0,28.0,1
7268,max_effective,10,10,1,3,0.05,0.95,0.7473062528245029,3,14.0,1,14.0,1,14.0,1,14.0,1
7269,max_effective,10,10,1,3,0.05,0.95,0.8663478450416143,18,27.0,0,28.0,0,28.0,0,30.0,1
7270,max_effective,10,10,1,3,0.05,0.95,0.9428871519362244,27,28.0,0,28.0,0,29.0,0,30.0,1
7271,max_effective,10,10,1,3,0.05,0.95,0.8204886849565521,3,16.0,1,16.0,1,16.0,1,16.0,1
7272,max_effective,10,10,1,3,0.05,0.95,0.941635529624746,7,25.0,1,25.0,1,25.0,1,24.0,0
7273,max_effective,10,10,1,3,0.05,0.95,0.9431073995291854,66,28.0,0,29.0,0,30.0,1,30.0,1
7274,max_effective,10,10,1,3,0.05,0.95,0.9387084339603752,52,29.0,0,29.0,0,30.0,1,30.0,1
7275,max_effective,10,10,1,3,0.05,0.95,0.9329580095137946,10,25.0,1,23.0,0,23.0,0,23.0,0
7276,max_effective,10,10,1,3,0.05,0.95,0.9175446351826544,14,26.0,0,28.0,0,30.0,1,29.0,0
7277,max_effective,10,10,1,3,0.05,0.95,0.9399766024030392,11,23.0,1,23.0,1,23.0,1,20.0,0
7278,max_effective,10,10,1,3,0.05,0.95,0.8917020712627108,4,17.0,1,17.0,1,17.0,1,17.0,1
7279,max_effective,10,10,1,3,0.05,0.95,0.9165720590627786,46,28.0,0,28.0,0,28.0,0,29.0,1
7280,max_effective,10,10,1,3,0.05,0.95,0.907561806152321,5,21.0,1,21.0,1,21.0,1,21.0,1
7281,max_effective,10,10,1,3,0.05,0.95,0.8012590344926893,7,26.0,0,26.0,0,26.0,0,27.0,1
7282,max_effective,10,10,1,3,0.05,0.95,0.7792054403816556,7,24.0,1,24.0,1,23.0,0,24.0,1
7283,max_effective,10,10,1,3,0.05,0.95,0.93625698637368,10,23.0,1,23.0,1,23.0,1,23.0,1
7284,max_effective,10,10,1,3,0.05,0.95,0.94554403708836,23,29.0,0,29.0,0,30.0,1,30.0,1
7285,max_effective,10,10,1,3,0.05,0.95,0.9434892240069886,11,28.0,0,30.0,1,30.0,1,30.0,1
7286,max_effective,10,10,1,3,0.05,0.95,0.8456466812942172,13,27.0,0,27.0,0,27.0,0,30.0,1
7287,max_effective,10,10,1,3,0.05,0.95,0.9391327831036598,12,28.0,0,28.0,0,30.0,1,29.0,0
7288,max_effective,10,10,1,3,0.05,0.95,0.9195075081574297,7,23.0,1,23.0,1,23.0,1,23.0,1
7289,max_effective,10,10,1,3,0.05,0.95,0.8324604012193912,2,13.0,1,13.0,1,13.0,1,13.0,1
7290,max_effective,10,10,1,3,0.05,0.95,0.8165374981633775,4,14.0,1,14.0,1,14.0,1,14.0,1
7291,max_effective,10,10,1,3,0.05,0.95,0.946799631084862,15,27.0,0,27.0,0,27.0,0,30.0,1
7292,max_effective,10,10,1,3,0.05,0.95,0.917040207127074,20,30.0,1,30.0,1,30.0,1,30.0,1
7293,max_effective,10,10,1,3,0.05,0.95,0.9029755275914564,3,15.0,1,15.0,1,15.0,1,15.0,1
7294,max_effective,10,10,1,3,0.05,0.95,0.5621053231404614,5,16.0,1,16.0,1,16.0,1,16.0,1
7295,max_effective,10,10,1,3,0.05,0.95,0.6538189251094527,6,18.0,1,18.0,1,18.0,1,18.0,1
7296,max_effective,10,10,1,3,0.05,0.95,0.8449394639381633,4,20.0,1,20.0,1,20.0,1,20.0,1
7297,max_effective,10,10,1,3,0.05,0.95,0.9328023501524576,22,28.0,0,28.0,0,28.0,0,30.0,1
7298,max_effective,10,10,1,3,0.05,0.95,0.8775200073401532,26,29.0,0,29.0,0,30.0,1,30.0,1
7299,max_effective,10,10,1,3,0.05,0.95,0.8510220657237217,13,29.0,1,29.0,1,29.0,1,28.0,0
7300,max_effective,10,10,1,3,0.05,0.95,0.9045624064284852,4,20.0,1,20.0,1,20.0,1,20.0,1
7301,max_effective,10,10,1,3,0.05,0.95,0.8762807286697559,11,28.0,0,28.0,0,29.0,1,28.0,0
7302,max_effective,10,10,1,3,0.05,0.95,0.9430954615705376,10,29.0,1,29.0,1,28.0,0,29.0,1
7303,max_effective,10,10,1,3,0.05,0.95,0.8436587820705097,7,26.0,1,26.0,1,26.0,1,25.0,0
7304,max_effective,10,10,1,3,0.05,0.95,0.9212398009563262,4,18.0,1,18.0,1,18.0,1,18.0,1
7305,max_effective,10,10,1,3,0.05,0.95,0.9243499555986228,33,30.0,1,30.0,1,29.0,0,29.0,0
7306,max_effective,10,10,1,3,0.05,0.95,0.768093837157607,3,17.0,1,17.0,1,17.0,1,17.0,1
7307,max_effective,10,10,1,3,0.05,0.95,0.8098367195421219,7,17.0,1,17.0,1,17.0,1,17.0,1
7308,max_effective,10,10,1,3,0.05,0.95,0.7785413746852086,7,23.0,1,23.0,1,23.0,1,23.0,1
7309,max_effective,10,10,1,3,0.05,0.95,0.8386978057780253,6,26.0,0,26.0,0,26.0,0,27.0,1
7310,max_effective,10,10,1,3,0.05,0.95,0.918305853906046,19,29.0,0,29.0,0,30.0,1,29.0,0
7311,max_effective,10,10,1,3,0.05,0.95,0.6334424646708408,5,17.0,1,17.0,1,17.0,1,17.0,1
7312,max_effective,10,10,1,3,0.05,0.95,0.890893616187467,4,24.0,1,24.0,1,24.0,1,24.0,1
7313,max_effective,10,10,1,3,0.05,0.95,0.9046608282259349,9,24.0,1,24.0,1,24.0,1,24.0,1
7314,max_effective,10,10,1,3,0.05,0.95,0.7572852552272383,10,21.0,1,21.0,1,21.0,1,21.0,1
7315,max_effective,10,10,1,3,0.05,0.95,0.94711070883523,57,28.0,0,28.0,0,30.0,1,30.0,1
7316,max_effective,10,10,1,3,0.05,0.95,0.9325411602297312,39,27.0,0,29.0,0,30.0,1,30.0,1
7317,max_effective,10,10,1,3,0.05,0.95,0.5998672650844445,3,14.0,1,14.0,1,14.0,1,14.0,1
7318,max_effective,10,10,1,3,0.05,0.95,0.933820314192368,20,30.0,1,30.0,1,30.0,1,30.0,1
7319,max_effective,10,10,1,3,0.05,0.95,0.9295984652991968,6,22.0,1,22.0,1,22.0,1,22.0,1
7320,max_effective,10,10,1,3,0.05,0.95,0.8513647920988399,12,26.0,0,27.0,0,28.0,1,28.0,1
7321,max_effective,10,10,1,3,0.05,0.95,0.8956144614680426,4,16.0,1,16.0,1,16.0,1,16.0,1
7322,max_effective,10,10,1,3,0.05,0.95,0.943065078331117,15,30.0,1,30.0,1,30.0,1,30.0,1
7323,max_effective,10,10,1,3,0.05,0.95,0.7590608233904085,7,23.0,1,22.0,0,23.0,1,23.0,1
7324,max_effective,10,10,1,3,0.05,0.95,0.9381652001755636,40,28.0,1,27.0,0,28.0,1,28.0,1
7325,max_effective,10,10,1,3,0.05,0.95,0.8792381377840331,7,24.0,1,24.0,1,23.0,0,23.0,0
7326,max_effective,10,10,1,3,0.05,0.95,0.9355783392786228,11,26.0,0,27.0,0,29.0,1,27.0,0
7327,max_effective,10,10,1,3,0.05,0.95,0.8653765322626594,4,14.0,1,14.0,1,14.0,1,14.0,1
7328,max_effective,10,10,1,3,0.05,0.95,0.9083804851359344,14,28.0,0,29.0,0,30.0,1,30.0,1
7329,max_effective,10,10,1,3,0.05,0.95,0.928261650163088,59,28.0,0,28.0,0,30.0,1,30.0,1
7330,max_effective,10,10,1,3,0.05,0.95,0.8282018383150989,3,16.0,1,16.0,1,16.0,1,16.0,1
7331,max_effective,10,10,1,3,0.05,0.95,0.841483068221428,8,27.0,0,28.0,1,26.0,0,26.0,0
7332,max_effective,10,10,1,3,0.05,0.95,0.9287300377364722,20,24.0,0,27.0,0,29.0,0,30.0,1
7333,max_effective,10,10,1,3,0.05,0.95,0.7537783205179448,7,23.0,1,23.0,1,23.0,1,23.0,1
7334,max_effective,10,10,1,3,0.05,0.95,0.7261829278309284,3,14.0,1,14.0,1,14.0,1,14.0,1
7335,max_effective,10,10,1,3,0.05,0.95,0.9350491955244868,27,24.0,0,27.0,0,30.0,1,30.0,1
7336,max_effective,10,10,1,3,0.05,0.95,0.825806983937377,11,27.0,0,28.0,0,30.0,1,30.0,1
7337,max_effective,10,10,1,3,0.05,0.95,0.7109339889274169,3,15.0,1,15.0,1,15.0,1,15.0,1
7338,max_effective,10,10,1,3,0.05,0.95,0.8955248030329112,15,29.0,1,29.0,1,29.0,1,29.0,1
7339,max_effective,10,10,1,3,0.05,0.95,0.8588892151421745,9,25.0,0,26.0,1,26.0,1,26.0,1
7340,max_effective,10,10,1,3,0.05,0.95,0.8147723637541503,5,21.0,1,21.0,1,21.0,1,21.0,1
7341,max_effective,10,10,1,3,0.05,0.95,0.9090754742420264,10,26.0,0,27.0,1,24.0,0,24.0,0
7342,max_effective,10,10,1,3,0.05,0.95,0.5454628078239225,3,16.0,1,16.0,1,16.0,1,16.0,1
7343,max_effective,10,10,1,3,0.05,0.95,0.8153905765261628,3,18.0,1,18.0,1,18.0,1,18.0,1
7344,max_effective,10,10,1,3,0.05,0.95,0.8625273954727275,11,25.0,0,26.0,0,28.0,1,28.0,1
7345,max_effective,10,10,1,3,0.05,0.95,0.9355659342332164,19,30.0,1,30.0,1,30.0,1,30.0,1
7346,max_effective,10,10,1,3,0.05,0.95,0.9467377809881888,12,27.0,1,27.0,1,27.0,1,27.0,1
7347,max_effective,10,10,1,3,0.05,0.95,0.9085380772397478,19,28.0,1,28.0,1,27.0,0,27.0,0
7348,max_effective,10,10,1,3,0.05,0.95,0.880549243413631,2,13.0,1,13.0,1,13.0,1,13.0,1
7349,max_effective,10,10,1,3,0.05,0.95,0.8064370760912888,5,23.0,1,23.0,1,23.0,1,22.0,0
7350,max_effective,10,10,1,3,0.05,0.95,0.8596574033183421,8,28.0,0,28.0,0,29.0,1,29.0,1
7351,max_effective,10,10,1,3,0.05,0.95,0.7999307139236189,7,18.0,1,18.0,1,18.0,1,18.0,1
7352,max_effective,10,10,1,3,0.05,0.95,0.9344848826832088,17,29.0,0,29.0,0,30.0,1,30.0,1
7353,max_effective,10,10,1,3,0.05,0.95,0.6972238870222826,4,19.0,1,19.0,1,19.0,1,19.0,1
7354,max_effective,10,10,1,3,0.05,0.95,0.8408187297930301,9,27.0,1,27.0,1,27.0,1,26.0,0
7355,max_effective,10,10,1,3,0.05,0.95,0.7850574601526911,6,23.0,1,23.0,1,23.0,1,23.0,1
7356,max_effective,10,10,1,3,0.05,0.95,0.7841514814700927,4,16.0,1,16.0,1,16.0,1,16.0,1
7357,max_effective,10,10,1,3,0.05,0.95,0.8860530465918558,8,28.0,0,28.0,0,25.0,0,29.0,1
7358,max_effective,10,10,1,3,0.05,0.95,0.9450091355404768,33,30.0,1,30.0,1,30.0,1,30.0,1
7359,max_effective,10,10,1,3,0.05,0.95,0.903360362869294,20,29.0,1,29.0,1,29.0,1,29.0,1
7360,max_effective,10,10,1,3,0.05,0.95,0.9111648715993814,33,29.0,0,29.0,0,30.0,1,30.0,1
7361,max_effective,10,10,1,3,0.05,0.95,0.944645124374374,43,26.0,0,27.0,0,30.0,1,30.0,1
7362,max_effective,10,10,1,3,0.05,0.95,0.8968115114704935,17,29.0,1,29.0,1,29.0,1,29.0,1
7363,max_effective,10,10,1,3,0.05,0.95,0.8959820997048115,26,29.0,0,29.0,0,30.0,1,30.0,1
7364,max_effective,10,10,1,3,0.05,0.95,0.8899976899108979,6,27.0,1,27.0,1,27.0,1,26.0,0
7365,max_effective,10,10,1,3,0.05,0.95,0.7631270057751888,4,19.0,1,19.0,1,19.0,1,19.0,1
7366,max_effective,10,10,1,3,0.05,0.95,0.9275294730357188,8,28.0,1,28.0,1,26.0,0,28.0,1
7367,max_effective,10,10,1,3,0.05,0.95,0.9106060644842604,13,28.0,0,28.0,0,27.0,0,30.0,1
7368,max_effective,10,10,1,3,0.05,0.95,0.9397762185997568,24,27.0,0,27.0,0,28.0,0,29.0,1
7369,max_effective,10,10,1,3,0.05,0.95,0.8858012417844566,4,18.0,1,18.0,1,18.0,1,18.0,1
7370,max_effective,10,10,1,3,0.05,0.95,0.943324395360804,42,27.0,0,27.0,0,30.0,1,30.0,1
7371,max_effective,10,10,1,3,0.05,0.95,0.9198140984551338,13,27.0,0,28.0,0,30.0,1,29.0,0
7372,max_effective,10,10,1,3,0.05,0.95,0.9290004640670116,75,30.0,1,29.0,0,30.0,1,30.0,1
7373,max_effective,10,10,1,3,0.05,0.95,0.8269936593159469,7,20.0,1,20.0,1,20.0,1,20.0,1
7374,max_effective,10,10,1,3,0.05,0.95,0.8750378349694388,7,25.0,0,26.0,1,26.0,1,25.0,0
7375,max_effective,10,10,1,3,0.05,0.95,0.947033693531768,20,24.0,0,24.0,0,29.0,1,28.0,0
7376,max_effective,10,10,1,3,0.05,0.95,0.7830422984460542,6,16.0,1,16.0,1,16.0,1,16.0,1
7377,max_effective,10,10,1,3,0.05,0.95,0.800608858138223,6,23.0,1,23.0,1,23.0,1,22.0,0
7378,max_effective,10,10,1,3,0.05,0.95,0.8937116743731296,7,30.0,1,30.0,1,30.0,1,28.0,0
7379,max_effective,10,10,1,3,0.05,0.95,0.8865766219882711,9,23.0,1,23.0,1,23.0,1,23.0,1
7380,max_effective,10,10,1,3,0.05,0.95,0.7824625261869256,7,25.0,1,24.0,0,23.0,0,25.0,1
7381,max_effective,10,10,1,3,0.05,0.95,0.880096705505791,21,28.0,0,28.0,0,30.0,1,30.0,1
7382,max_effective,10,10,1,3,0.05,0.95,0.897315313732318,39,28.0,0,30.0,1,30.0,1,30.0,1
7383,max_effective,10,10,1,3,0.05,0.95,0.8536866917127718,9,30.0,1,30.0,1,30.0,1,29.0,0
7384,max_effective,10,10,1,3,0.05,0.95,0.8352070409218005,16,28.0,0,29.0,0,29.0,0,30.0,1
7385,max_effective,10,10,1,3,0.05,0.95,0.9048748799241536,4,21.0,1,21.0,1,21.0,1,21.0,1
7386,max_effective,10,10,1,3,0.05,0.95,0.8868061373967712,31,29.0,0,29.0,0,30.0,1,30.0,1
7387,max_effective,10,10,1,3,0.05,0.95,0.8348644324851052,10,26.0,0,26.0,0,29.0,1,28.0,0
7388,max_effective,10,10,1,3,0.05,0.95,0.9475818479431504,75,27.0,0,27.0,0,30.0,1,30.0,1
7389,max_effective,10,10,1,3,0.05,0.95,0.879498304426357,8,27.0,0,28.0,1,27.0,0,25.0,0
7390,max_effective,10,10,1,3,0.05,0.95,0.9369976779608014,28,29.0,0,26.0,0,29.0,0,30.0,1
7391,max_effective,10,10,1,3,0.05,0.95,0.6995575599740558,3,12.0,1,12.0,1,12.0,1,12.0,1
7392,max_effective,10,10,1,3,0.05,0.95,0.6236058907562558,4,14.0,1,14.0,1,14.0,1,14.0,1
7393,max_effective,10,10,1,3,0.05,0.95,0.8893715490429949,6,25.0,0,25.0,0,25.0,0,27.0,1
7394,max_effective,10,10,1,3,0.05,0.95,0.9412092725002024,28,29.0,0,30.0,1,30.0,1,30.0,1
7395,max_effective,10,10,1,3,0.05,0.95,0.9074101260551666,9,26.0,0,27.0,1,27.0,1,26.0,0
7396,max_effective,10,10,1,3,0.05,0.95,0.7422589181096425,5,24.0,1,24.0,1,24.0,1,24.0,1
7397,max_effective,10,10,1,3,0.05,0.95,0.901977577564056,3,15.0,1,15.0,1,15.0,1,15.0,1
7398,max_effective,10,10,1,3,0.05,0.95,0.8425735066681435,3,13.0,1,13.0,1,13.0,1,13.0,1
7399,max_effective,10,10,1,3,0.05,0.95,0.8427913236161713,3,17.0,1,17.0,1,17.0,1,17.0,1
7400,max_effective,10,10,1,3,0.05,0.95,0.8940642847707826,21,28.0,0,28.0,0,30.0,1,30.0,1
7401,max_effective,10,10,1,3,0.05,0.95,0.6546283919244181,6,23.0,1,23.0,1,23.0,1,23.0,1
7402,max_effective,10,10,1,3,0.05,0.95,0.9096729499493866,10,26.0,0,25.0,0,27.0,1,24.0,0
7403,max_effective,10,10,1,3,0.05,0.95,0.762338438947306,8,28.0,1,28.0,1,28.0,1,26.0,0
7404,max_effective,10,10,1,3,0.05,0.95,0.8484891641402953,10,30.0,1,30.0,1,30.0,1,29.0,0
7405,max_effective,10,10,1,3,0.05,0.95,0.7443830517211769,6,22.0,1,22.0,1,22.0,1,22.0,1
7406,max_effective,10,10,1,3,0.05,0.95,0.9397274002252546,17,29.0,0,30.0,1,30.0,1,30.0,1
7407,max_effective,10,10,1,3,0.05,0.95,0.8606224377639584,9,25.0,0,27.0,1,26.0,0,25.0,0
7408,max_effective,10,10,1,3,0.05,0.95,0.912678267955084,12,28.0,0,29.0,0,30.0,1,27.0,0
7409,max_effective,10,10,1,3,0.05,0.95,0.9168386459411026,13,28.0,0,28.0,0,29.0,1,29.0,1
7410,max_effective,10,10,1,3,0.05,0.95,0.6928755560029984,7,18.0,1,18.0,1,18.0,1,18.0,1
7411,max_effective,10,10,1,3,0.05,0.95,0.9492053478564412,27,28.0,0,28.0,0,29.0,1,29.0,1
7412,max_effective,10,10,1,3,0.05,0.95,0.9055674983127808,8,27.0,1,26.0,0,25.0,0,27.0,1
7413,max_effective,10,10,1,3,0.05,0.95,0.7256892059749086,4,20.0,1,20.0,1,20.0,1,20.0,1
7414,max_effective,10,10,1,3,0.05,0.95,0.8612645953621275,2,13.0,1,13.0,1,13.0,1,13.0,1
7415,max_effective,10,10,1,3,0.05,0.95,0.7635700033540485,11,29.0,1,29.0,1,29.0,1,28.0,0
7416,max_effective,10,10,1,3,0.05,0.95,0.8664466698681493,7,25.0,1,25.0,1,24.0,0,24.0,0
7417,max_effective,10,10,1,3,0.05,0.95,0.8322721688997773,6,24.0,1,24.0,1,24.0,1,24.0,1
7418,max_effective,10,10,1,3,0.05,0.95,0.9335308359874251,9,28.0,0,28.0,0,29.0,1,29.0,1
7419,max_effective,10,10,1,3,0.05,0.95,0.9009827386320398,10,29.0,0,29.0,0,30.0,1,30.0,1
7420,max_effective,10,10,1,3,0.05,0.95,0.7539328761807428,7,23.0,1,23.0,1,23.0,1,23.0,1
7421,max_effective,10,10,1,3,0.05,0.95,0.861909125013379,14,28.0,0,29.0,1,29.0,1,29.0,1
7422,max_effective,10,10,1,3,0.05,0.95,0.872553560638957,25,27.0,0,27.0,0,29.0,1,28.0,0
7423,max_effective,10,10,1,3,0.05,0.95,0.941525052634666,78,28.0,0,29.0,0,30.0,1,30.0,1
7424,max_effective,10,10,1,3,0.05,0.95,0.9091592329398258,13,29.0,1,29.0,1,28.0,0,28.0,0
7425,max_effective,10,10,1,3,0.05,0.95,0.80356857558251,8,23.0,1,23.0,1,23.0,1,23.0,1
7426,max_effective,10,10,1,3,0.05,0.95,0.934795755761374,17,27.0,0,28.0,0,30.0,1,30.0,1
7427,max_effective,10,10,1,3,0.05,0.95,0.8638093764530071,8,29.0,1,28.0,0,29.0,1,27.0,0
7428,max_effective,10,10,1,3,0.05,0.95,0.8814350956153804,12,28.0,1,28.0,1,28.0,1,28.0,1
7429,max_effective,10,10,1,3,0.05,0.95,0.948203342199532,6,24.0,1,24.0,1,24.0,1,24.0,1
7430,max_effective,10,10,1,3,0.05,0.95,0.9310849126351984,7,28.0,1,28.0,1,27.0,0,27.0,0
7431,max_effective,10,10,1,3,0.05,0.95,0.8646198038963341,3,17.0,1,17.0,1,17.0,1,17.0,1
7432,max_effective,10,10,1,3,0.05,0.95,0.888035060291655,22,28.0,0,28.0,0,30.0,1,30.0,1
7433,max_effective,10,10,1,3,0.05,0.95,0.8766683411302434,22,29.0,0,30.0,1,29.0,0,28.0,0
7434,max_effective,10,10,1,3,0.05,0.95,0.8803397737910892,8,29.0,1,29.0,1,28.0,0,27.0,0
7435,max_effective,10,10,1,3,0.05,0.95,0.8769426438005123,8,25.0,1,25.0,1,25.0,1,25.0,1
7436,max_effective,10,10,1,3,0.05,0.95,0.8257973972034847,6,22.0,1,22.0,1,22.0,1,22.0,1
7437,max_effective,10,10,1,3,0.05,0.95,0.766192350276864,5,16.0,1,16.0,1,16.0,1,16.0,1
7438,max_effective,10,10,1,3,0.05,0.95,0.8935311140641967,15,26.0,0,27.0,0,29.0,0,30.0,1
7439,max_effective,10,10,1,3,0.05,0.95,0.896367299158216,12,29.0,0,29.0,0,28.0,0,30.0,1
7440,max_effective,10,10,1,3,0.05,0.95,0.9081545045932602,21,30.0,1,30.0,1,30.0,1,29.0,0
7441,max_effective,10,10,1,3,0.05,0.95,0.9442952654134066,13,26.0,0,30.0,1,29.0,0,29.0,0
7442,max_effective,10,10,1,3,0.05,0.95,0.9225094487389904,35,30.0,1,30.0,1,30.0,1,30.0,1
7443,max_effective,10,10,1,3,0.05,0.95,0.9486291787052646,16,29.0,0,30.0,1,30.0,1,28.0,0
7444,max_effective,10,10,1,3,0.05,0.95,0.8276677182031119,6,23.0,1,23.0,1,23.0,1,22.0,0
7445,max_effective,10,10,1,3,0.05,0.95,0.903356716952426,23,28.0,0,28.0,0,28.0,0,29.0,1
7446,max_effective,10,10,1,3,0.05,0.95,0.9450436003588832,38,28.0,1,27.0,0,27.0,0,28.0,1
7447,max_effective,10,10,1,3,0.05,0.95,0.8975204292353551,19,30.0,1,30.0,1,30.0,1,29.0,0
7448,max_effective,10,10,1,3,0.05,0.95,0.9271070950728618,17,28.0,1,28.0,1,27.0,0,26.0,0
7449,max_effective,10,10,1,3,0.05,0.95,0.883519291162459,3,17.0,1,17.0,1,17.0,1,17.0,1
7450,max_effective,10,10,1,3,0.05,0.95,0.8822784822348892,8,27.0,0,27.0,0,28.0,1,27.0,0
7451,max_effective,10,10,1,3,0.05,0.95,0.8965407346388884,7,24.0,1,24.0,1,24.0,1,24.0,1
7452,max_effective,10,10,1,3,0.05,0.95,0.7397678589738117,4,17.0,1,17.0,1,17.0,1,17.0,1
7453,max_effective,10,10,1,3,0.05,0.95,0.7699104062082395,6,27.0,1,27.0,1,27.0,1,27.0,1
7454,max_effective,10,10,1,3,0.05,0.95,0.8134194560530955,6,22.0,1,22.0,1,22.0,1,22.0,1
7455,max_effective,10,10,1,3,0.05,0.95,0.9115295849750475,9,24.0,0,25.0,0,25.0,0,27.0,1
7456,max_effective,10,10,1,3,0.05,0.95,0.5744065045530068,5,18.0,1,18.0,1,18.0,1,17.0,0
7457,max_effective,10,10,1,3,0.05,0.95,0.6515211033880655,4,20.0,1,20.0,1,20.0,1,20.0,1
7458,max_effective,10,10,1,3,0.05,0.95,0.9208730402651772,18,30.0,1,30.0,1,30.0,1,30.0,1
7459,max_effective,10,10,1,3,0.05,0.95,0.9147193021557504,7,27.0,1,27.0,1,27.0,1,27.0,1
7460,max_effective,10,10,1,3,0.05,0.95,0.8563615685539897,6,27.0,0,27.0,0,26.0,0,28.0,1
7461,max_effective,10,10,1,3,0.05,0.95,0.934563954531892,21,26.0,0,27.0,0,28.0,1,28.0,1
7462,max_effective,10,10,1,3,0.05,0.95,0.9294206791920808,9,27.0,0,28.0,1,26.0,0,28.0,1
7463,max_effective,10,10,1,3,0.05,0.95,0.7870466988675814,3,16.0,1,16.0,1,16.0,1,16.0,1
7464,max_effective,10,10,1,3,0.05,0.95,0.8558527550226976,5,23.0,1,23.0,1,23.0,1,23.0,1
7465,max_effective,10,10,1,3,0.05,0.95,0.9074636270213554,11,28.0,1,28.0,1,27.0,0,28.0,1
7466,max_effective,10,10,1,3,0.05,0.95,0.9454879492568052,27,28.0,0,28.0,0,28.0,0,29.0,1
7467,max_effective,10,10,1,3,0.05,0.95,0.7751061358918828,4,19.0,1,19.0,1,19.0,1,19.0,1
7468,max_effective,10,10,1,3,0.05,0.95,0.9080678364572566,23,29.0,1,29.0,1,27.0,0,28.0,0
7469,max_effective,10,10,1,3,0.05,0.95,0.9237477441719278,5,28.0,1,28.0,1,27.0,0,26.0,0
7470,max_effective,10,10,1,3,0.05,0.95,0.882942498882151,8,25.0,1,25.0,1,25.0,1,25.0,1
7471,max_effective,10,10,1,3,0.05,0.95,0.9199808213734628,15,30.0,1,30.0,1,28.0,0,30.0,1
7472,max_effective,10,10,1,3,0.05,0.95,0.8791205544917051,10,29.0,0,29.0,0,27.0,0,30.0,1
7473,max_effective,10,10,1,3,0.05,0.95,0.8980891842910605,14,30.0,1,30.0,1,30.0,1,30.0,1
7474,max_effective,10,10,1,3,0.05,0.95,0.92871269293185,7,24.0,1,24.0,1,24.0,1,24.0,1
7475,max_effective,10,10,1,3,0.05,0.95,0.8716670961447275,5,28.0,1,28.0,1,28.0,1,26.0,0
7476,max_effective,10,10,1,3,0.05,0.95,0.782765593607048,3,14.0,1,14.0,1,14.0,1,14.0,1
7477,max_effective,10,10,1,3,0.05,0.95,0.7957362942410148,4,19.0,1,19.0,1,19.0,1,19.0,1
7478,max_effective,10,10,1,3,0.05,0.95,0.8241766064015521,11,25.0,1,25.0,1,25.0,1,25.0,1
7479,max_effective,10,10,1,3,0.05,0.95,0.7797583400225256,4,13.0,1,13.0,1,13.0,1,13.0,1
7480,max_effective,10,10,1,3,0.05,0.95,0.916910523418417,13,30.0,1,30.0,1,30.0,1,30.0,1
7481,max_effective,10,10,1,3,0.05,0.95,0.9075162529273474,5,22.0,1,22.0,1,22.0,1,22.0,1
7482,max_effective,10,10,1,3,0.05,0.95,0.8811770264918954,5,21.0,1,21.0,1,21.0,1,21.0,1
7483,max_effective,10,10,1,3,0.05,0.95,0.9011356571968416,6,19.0,1,19.0,1,19.0,1,19.0,1
7484,max_effective,10,10,1,3,0.05,0.95,0.9298655746349904,9,28.0,1,28.0,1,27.0,0,28.0,1
7485,max_effective,10,10,1,3,0.05,0.95,0.7980823216632492,7,24.0,0,24.0,0,25.0,1,25.0,1
7486,max_effective,10,10,1,3,0.05,0.95,0.833381882238913,5,20.0,1,20.0,1,20.0,1,20.0,1
7487,max_effective,10,10,1,3,0.05,0.95,0.9021233852589942,30,24.0,0,25.0,0,29.0,0,30.0,1
7488,max_effective,10,10,1,3,0.05,0.95,0.9482167265022228,14,30.0,1,30.0,1,29.0,0,30.0,1
7489,max_effective,10,10,1,3,0.05,0.95,0.9090105130036208,21,27.0,1,27.0,1,27.0,1,27.0,1
7490,max_effective,10,10,1,3,0.05,0.95,0.8959363774155176,10,28.0,0,28.0,0,29.0,0,30.0,1
7491,max_effective,10,10,1,3,0.05,0.95,0.933783139893018,16,26.0,0,26.0,0,26.0,0,28.0,1
7492,max_effective,10,10,1,3,0.05,0.95,0.8924472505826944,37,29.0,0,29.0,0,30.0,1,30.0,1
7493,max_effective,10,10,1,3,0.05,0.95,0.9008228424337744,11,24.0,1,24.0,1,24.0,1,24.0,1
7494,max_effective,10,10,1,3,0.05,0.95,0.936640240321834,24,29.0,0,29.0,0,30.0,1,30.0,1
7495,max_effective,10,10,1,3,0.05,0.95,0.8897703833711553,11,27.0,0,27.0,0,25.0,0,29.0,1
7496,max_effective,10,10,1,3,0.05,0.95,0.8608033204952352,9,29.0,1,29.0,1,28.0,0,28.0,0
7497,max_effective,10,10,1,3,0.05,0.95,0.940784103234807,4,18.0,1,18.0,1,18.0,1,18.0,1
7498,max_effective,10,10,1,3,0.05,0.95,0.8073195652736924,7,19.0,1,19.0,1,19.0,1,19.0,1
7499,max_effective,10,10,1,3,0.05,0.95,0.8406012003836366,12,26.0,0,26.0,0,27.0,0,28.0,1
7500,max_effective,10,10,1,3,0.05,0.95,0.9131483469489768,6,28.0,1,28.0,1,27.0,0,27.0,0
7501,max_effective,10,10,1,3,0.05,0.95,0.8886321295008157,9,24.0,1,24.0,1,24.0,1,23.0,0
7502,max_effective,10,10,1,3,0.05,0.95,0.6163530547213935,7,23.0,1,23.0,1,23.0,1,23.0,1
7503,max_effective,10,10,1,3,0.05,0.95,0.9165168964230862,9,29.0,1,29.0,1,29.0,1,28.0,0
7504,max_effective,10,10,1,3,0.05,0.95,0.901696277897912,7,19.0,1,19.0,1,19.0,1,19.0,1
7505,max_effective,10,10,1,3,0.05,0.95,0.8759258828797333,3,14.0,1,14.0,1,14.0,1,14.0,1
7506,max_effective,10,10,1,3,0.05,0.95,0.9208265862943622,28,30.0,1,30.0,1,30.0,1,29.0,0
7507,max_effective,10,10,1,3,0.05,0.95,0.7548081350554384,3,14.0,1,14.0,1,14.0,1,14.0,1
7508,max_effective,10,10,1,3,0.05,0.95,0.7937830362956199,16,27.0,0,27.0,0,28.0,1,28.0,1
7509,max_effective,10,10,1,3,0.05,0.95,0.9374605949479232,8,28.0,0,29.0,0,30.0,1,30.0,1
7510,max_effective,10,10,1,3,0.05,0.95,0.8476342304820625,4,15.0,1,15.0,1,15.0,1,15.0,1
7511,max_effective,10,10,1,3,0.05,0.95,0.9044063068860602,18,26.0,0,26.0,0,29.0,1,28.0,0
7512,max_effective,10,10,1,3,0.05,0.95,0.944390405137946,11,28.0,0,29.0,1,29.0,1,28.0,0
7513,max_effective,10,10,1,3,0.05,0.95,0.9369876467378624,24,28.0,1,28.0,1,26.0,0,28.0,1
7514,max_effective,10,10,1,3,0.05,0.95,0.7893582758934948,5,18.0,1,18.0,1,18.0,1,18.0,1
7515,max_effective,10,10,1,3,0.05,0.95,0.9350195152092804,35,29.0,0,29.0,0,30.0,1,30.0,1
7516,max_effective,10,10,1,3,0.05,0.95,0.9206804780339656,8,23.0,1,23.0,1,23.0,1,23.0,1
7517,max_effective,10,10,1,3,0.05,0.95,0.9028053562554024,23,26.0,0,28.0,0,30.0,1,30.0,1
7518,max_effective,10,10,1,3,0.05,0.95,0.8137328773720328,4,17.0,1,17.0,1,17.0,1,17.0,1
7519,max_effective,10,10,1,3,0.05,0.95,0.8844055407306537,16,29.0,0,29.0,0,30.0,1,30.0,1
7520,max_effective,10,10,1,3,0.05,0.95,0.8413383810817138,9,24.0,0,24.0,0,25.0,0,26.0,1
7521,max_effective,10,10,1,3,0.05,0.95,0.9263897259748292,8,28.0,0,28.0,0,29.0,1,29.0,1
7522,max_effective,10,10,1,3,0.05,0.95,0.8265469576062772,8,24.0,1,24.0,1,24.0,1,24.0,1
7523,max_effective,10,10,1,3,0.05,0.95,0.9156857735937516,26,26.0,0,26.0,0,28.0,0,29.0,1
7524,max_effective,10,10,1,3,0.05,0.95,0.8780690772404423,9,27.0,1,27.0,1,27.0,1,27.0,1
7525,max_effective,10,10,1,3,0.05,0.95,0.9140968248706408,9,24.0,1,24.0,1,24.0,1,24.0,1
7526,max_effective,10,10,1,3,0.05,0.95,0.8568653846216678,23,27.0,0,29.0,0,30.0,1,29.0,0
7527,max_effective,10,10,1,3,0.05,0.95,0.7767806998916176,3,18.0,1,18.0,1,18.0,1,18.0,1
7528,max_effective,10,10,1,3,0.05,0.95,0.744872426760705,11,25.0,1,25.0,1,25.0,1,23.0,0
7529,max_effective,10,10,1,3,0.05,0.95,0.921716197819575,7,24.0,1,24.0,1,24.0,1,24.0,1
7530,max_effective,10,10,1,3,0.05,0.95,0.8577624932599776,6,25.0,1,25.0,1,25.0,1,25.0,1
7531,max_effective,10,10,1,3,0.05,0.95,0.7352740808500563,6,20.0,1,20.0,1,20.0,1,20.0,1
7532,max_effective,10,10,1,3,0.05,0.95,0.9076059731313126,17,29.0,0,29.0,0,29.0,0,30.0,1
7533,max_effective,10,10,1,3,0.05,0.95,0.9271159865348017,17,29.0,0,29.0,0,29.0,0,30.0,1
7534,max_effective,10,10,1,3,0.05,0.95,0.9339139780577842,16,27.0,0,28.0,0,30.0,1,29.0,0
7535,max_effective,10,10,1,3,0.05,0.95,0.9032809799898854,12,29.0,0,29.0,0,30.0,1,30.0,1
7536,max_effective,10,10,1,3,0.05,0.95,0.8661141197763152,9,28.0,0,29.0,1,28.0,0,29.0,1
7537,max_effective,10,10,1,3,0.05,0.95,0.8240015133868873,6,19.0,1,19.0,1,19.0,1,19.0,1
7538,max_effective,10,10,1,3,0.05,0.95,0.9212482502651222,8,21.0,1,21.0,1,21.0,1,21.0,1
7539,max_effective,10,10,1,3,0.05,0.95,0.7219601364340997,10,25.0,0,25.0,0,25.0,0,27.0,1
7540,max_effective,10,10,1,3,0.05,0.95,0.8931635307282098,28,28.0,0,28.0,0,28.0,0,30.0,1
7541,max_effective,10,10,1,3,0.05,0.95,0.8994353908612691,13,30.0,1,30.0,1,30.0,1,29.0,0
7542,max_effective,10,10,1,3,0.05,0.95,0.8427658162908581,6,25.0,1,24.0,0,25.0,1,25.0,1
7543,max_effective,10,10,1,3,0.05,0.95,0.9262436912116064,42,29.0,0,29.0,0,30.0,1,28.0,0
7544,max_effective,10,10,1,3,0.05,0.95,0.8987499907572701,11,25.0,1,25.0,1,25.0,1,25.0,1
7545,max_effective,10,10,1,3,0.05,0.95,0.8464295436314929,6,23.0,1,23.0,1,23.0,1,23.0,1
7546,max_effective,10,10,1,3,0.05,0.95,0.9072562226471828,7,24.0,1,23.0,0,21.0,0,23.0,0
7547,max_effective,10,10,1,3,0.05,0.95,0.8960791130356798,16,29.0,1,29.0,1,28.0,0,29.0,1
7548,max_effective,10,10,1,3,0.05,0.95,0.7915577928119699,7,30.0,1,30.0,1,29.0,0,28.0,0
7549,max_effective,10,10,1,3,0.05,0.95,0.9427955641937884,35,29.0,0,29.0,0,30.0,1,30.0,1
7550,max_effective,10,10,1,3,0.05,0.95,0.9420891628079237,11,25.0,0,25.0,0,28.0,1,28.0,1
7551,max_effective,10,10,1,3,0.05,0.95,0.8859129132219773,13,28.0,0,28.0,0,28.0,0,29.0,1
7552,max_effective,10,10,1,3,0.05,0.95,0.9263731881431368,3,13.0,1,13.0,1,13.0,1,13.0,1
7553,max_effective,10,10,1,3,0.05,0.95,0.876307300983601,14,27.0,0,27.0,0,29.0,1,29.0,1
7554,max_effective,10,10,1,3,0.05,0.95,0.9085617319993676,5,24.0,1,24.0,1,24.0,1,24.0,1
7555,max_effective,10,10,1,3,0.05,0.95,0.7517008332384062,3,17.0,1,17.0,1,17.0,1,17.0,1
7556,max_effective,10,10,1,3,0.05,0.95,0.8941033966658627,7,27.0,0,27.0,0,26.0,0,29.0,1
7557,max_effective,10,10,1,3,0.05,0.95,0.9450082550128576,53,26.0,0,29.0,0,30.0,1,30.0,1
7558,max_effective,10,10,1,3,0.05,0.95,0.7972458188651129,5,27.0,1,27.0,1,27.0,1,26.0,0
7559,max_effective,10,10,1,3,0.05,0.95,0.7680767032757893,26,26.0,0,26.0,0,27.0,0,28.0,1
7560,max_effective,10,10,1,3,0.05,0.95,0.836185693480516,5,18.0,1,18.0,1,18.0,1,18.0,1
7561,max_effective,10,10,1,3,0.05,0.95,0.76819263734691,3,17.0,1,17.0,1,17.0,1,17.0,1
7562,max_effective,10,10,1,3,0.05,0.95,0.7893749229198096,5,17.0,1,17.0,1,17.0,1,17.0,1
7563,max_effective,10,10,1,3,0.05,0.95,0.626966584604638,2,11.0,1,11.0,1,11.0,1,11.0,1
7564,max_effective,10,10,1,3,0.05,0.95,0.7966664062139656,4,16.0,1,16.0,1,16.0,1,16.0,1
7565,max_effective,10,10,1,3,0.05,0.95,0.8372181640887911,2,13.0,1,13.0,1,13.0,1,13.0,1
7566,max_effective,10,10,1,3,0.05,0.95,0.8091315922364888,8,28.0,0,30.0,1,30.0,1,29.0,0
7567,max_effective,10,10,1,3,0.05,0.95,0.9317735601852636,21,29.0,1,29.0,1,28.0,0,28.0,0
7568,max_effective,10,10,1,3,0.05,0.95,0.7876940101615952,4,20.0,1,20.0,1,20.0,1,20.0,1
7569,max_effective,10,10,1,3,0.05,0.95,0.771341286005046,7,28.0,1,28.0,1,28.0,1,27.0,0
7570,max_effective,10,10,1,3,0.05,0.95,0.8173895594610429,5,24.0,0,24.0,0,24.0,0,25.0,1
7571,max_effective,10,10,1,3,0.05,0.95,0.8875780867813927,16,28.0,1,28.0,1,27.0,0,27.0,0
7572,max_effective,10,10,1,3,0.05,0.95,0.8775978495941724,10,29.0,1,29.0,1,29.0,1,29.0,1
7573,max_effective,10,10,1,3,0.05,0.95,0.9413923207632006,28,24.0,0,26.0,0,29.0,1,29.0,1
7574,max_effective,10,10,1,3,0.05,0.95,0.8571443699924092,14,29.0,1,29.0,1,29.0,1,29.0,1
7575,max_effective,10,10,1,3,0.05,0.95,0.8556998406325034,10,27.0,0,29.0,1,28.0,0,28.0,0
7576,max_effective,10,10,1,3,0.05,0.95,0.9209209315050404,6,26.0,1,25.0,0,26.0,1,25.0,0
7577,max_effective,10,10,1,3,0.05,0.95,0.9425030129336324,52,28.0,0,29.0,0,30.0,1,30.0,1
7578,max_effective,10,10,1,3,0.05,0.95,0.912673708290813,8,24.0,1,24.0,1,23.0,0,24.0,1
7579,max_effective,10,10,1,3,0.05,0.95,0.9342261135976478,14,28.0,0,28.0,0,29.0,0,30.0,1
7580,max_effective,10,10,1,3,0.05,0.95,0.944419867661991,23,29.0,0,29.0,0,30.0,1,30.0,1
7581,max_effective,10,10,1,3,0.05,0.95,0.5152521180633255,6,19.0,1,19.0,1,19.0,1,19.0,1
7582,max_effective,10,10,1,3,0.05,0.95,0.7662171892705262,5,18.0,1,18.0,1,18.0,1,18.0,1
7583,max_effective,10,10,1,3,0.05,0.95,0.8936279164751092,13,24.0,0,25.0,0,28.0,1,28.0,1
7584,max_effective,10,10,1,3,0.05,0.95,0.8661629045050312,9,23.0,1,23.0,1,23.0,1,23.0,1
7585,max_effective,10,10,1,3,0.05,0.95,0.8807692081491953,16,27.0,1,27.0,1,26.0,0,27.0,1
7586,max_effective,10,10,1,3,0.05,0.95,0.775837981729154,7,28.0,1,28.0,1,28.0,1,27.0,0
7587,max_effective,10,10,1,3,0.05,0.95,0.8753121536302582,24,28.0,1,28.0,1,25.0,0,27.0,0
7588,max_effective,10,10,1,3,0.05,0.95,0.9494010597920276,11,29.0,1,29.0,1,28.0,0,29.0,1
7589,max_effective,10,10,1,3,0.05,0.95,0.887082857819851,8,28.0,1,27.0,0,26.0,0,25.0,0
7590,max_effective,10,10,1,3,0.05,0.95,0.7287444358844822,6,19.0,1,19.0,1,19.0,1,19.0,1
7591,max_effective,10,10,1,3,0.05,0.95,0.9340045757920756,33,29.0,0,29.0,0,30.0,1,29.0,0
7592,max_effective,10,10,1,3,0.05,0.95,0.6356384155955952,7,26.0,1,26.0,1,26.0,1,26.0,1
7593,max_effective,10,10,1,3,0.05,0.95,0.943821555341924,25,29.0,0,29.0,0,30.0,1,30.0,1
7594,max_effective,10,10,1,3,0.05,0.95,0.9128057656485292,17,27.0,1,27.0,1,27.0,1,25.0,0
7595,max_effective,10,10,1,3,0.05,0.95,0.8701599953131101,21,24.0,0,25.0,0,29.0,0,30.0,1
7596,max_effective,10,10,1,3,0.05,0.95,0.8919931461643207,9,23.0,1,23.0,1,23.0,1,23.0,1
7597,max_effective,10,10,1,3,0.05,0.95,0.828278300020049,6,18.0,1,18.0,1,18.0,1,18.0,1
7598,max_effective,10,10,1,3,0.05,0.95,0.6505330228408187,5,20.0,1,20.0,1,20.0,1,20.0,1
7599,max_effective,10,10,1,3,0.05,0.95,0.9295242149928924,55,29.0,0,30.0,1,30.0,1,28.0,0
7600,max_effective,10,10,1,3,0.05,0.95,0.8150396601898544,9,28.0,0,28.0,0,29.0,0,30.0,1
7601,max_effective,10,10,1,3,0.05,0.95,0.7951066680218304,4,21.0,1,21.0,1,21.0,1,21.0,1
7602,max_effective,10,10,1,3,0.05,0.95,0.8100761018648085,4,21.0,1,21.0,1,21.0,1,21.0,1
7603,max_effective,10,10,1,3,0.05,0.95,0.8294149424148612,6,27.0,0,27.0,0,27.0,0,28.0,1
7604,max_effective,10,10,1,3,0.05,0.95,0.9245977652267964,21,28.0,0,28.0,0,30.0,1,30.0,1
7605,max_effective,10,10,1,3,0.05,0.95,0.6437726468506915,6,22.0,1,22.0,1,22.0,1,22.0,1
7606,max_effective,10,10,1,3,0.05,0.95,0.9340233736950784,11,27.0,0,28.0,1,28.0,1,28.0,1
7607,max_effective,10,10,1,3,0.05,0.95,0.89569727070457,10,29.0,1,29.0,1,29.0,1,28.0,0
7608,max_effective,10,10,1,3,0.05,0.95,0.8807718593681857,31,29.0,0,29.0,0,28.0,0,30.0,1
7609,max_effective,10,10,1,3,0.05,0.95,0.9284050334123594,26,28.0,0,28.0,0,30.0,1,30.0,1
7610,max_effective,10,10,1,3,0.05,0.95,0.7691455566756824,6,17.0,1,17.0,1,17.0,1,17.0,1
7611,max_effective,10,10,1,3,0.05,0.95,0.7669934865489402,10,21.0,1,21.0,1,21.0,1,21.0,1
7612,max_effective,10,10,1,3,0.05,0.95,0.9391283083720942,41,29.0,0,29.0,0,30.0,1,30.0,1
7613,max_effective,10,10,1,3,0.05,0.95,0.7575750269627007,6,23.0,1,23.0,1,23.0,1,23.0,1
7614,max_effective,10,10,1,3,0.05,0.95,0.9329159748210986,9,20.0,1,20.0,1,20.0,1,20.0,1
7615,max_effective,10,10,1,3,0.05,0.95,0.8198041550678873,5,24.0,1,24.0,1,23.0,0,24.0,1
7616,max_effective,10,10,1,3,0.05,0.95,0.9288278294582611,8,26.0,1,25.0,0,24.0,0,26.0,1
7617,max_effective,10,10,1,3,0.05,0.95,0.9426356255454416,15,25.0,0,26.0,0,28.0,1,28.0,1
7618,max_effective,10,10,1,3,0.05,0.95,0.6852905852226131,3,14.0,1,14.0,1,14.0,1,14.0,1
7619,max_effective,10,10,1,3,0.05,0.95,0.836543664773324,7,21.0,1,21.0,1,21.0,1,21.0,1
7620,max_effective,10,10,1,3,0.05,0.95,0.9493678242842988,15,29.0,0,30.0,1,30.0,1,29.0,0
7621,max_effective,10,10,1,3,0.05,0.95,0.9325928814808108,6,23.0,1,23.0,1,23.0,1,22.0,0
7622,max_effective,10,10,1,3,0.05,0.95,0.899035881274644,34,25.0,0,25.0,0,29.0,1,29.0,1
7623,max_effective,10,10,1,3,0.05,0.95,0.7764317177009287,5,19.0,1,19.0,1,19.0,1,19.0,1
7624,max_effective,10,10,1,3,0.05,0.95,0.7776511514279285,6,18.0,1,18.0,1,18.0,1,18.0,1
7625,max_effective,10,10,1,3,0.05,0.95,0.6410544417040437,5,18.0,1,18.0,1,18.0,1,18.0,1
7626,max_effective,10,10,1,3,0.05,0.95,0.855983637798691,5,21.0,1,21.0,1,21.0,1,21.0,1
7627,max_effective,10,10,1,3,0.05,0.95,0.8753729331993653,17,26.0,0,27.0,0,30.0,1,28.0,0
7628,max_effective,10,10,1,3,0.05,0.95,0.8648161160159316,6,20.0,1,20.0,1,20.0,1,20.0,1
7629,max_effective,10,10,1,3,0.05,0.95,0.8894370181033898,3,17.0,1,17.0,1,17.0,1,17.0,1
7630,max_effective,10,10,1,3,0.05,0.95,0.8763676096780946,9,24.0,1,24.0,1,24.0,1,24.0,1
7631,max_effective,10,10,1,3,0.05,0.95,0.9095230423797422,24,27.0,0,27.0,0,30.0,1,30.0,1
7632,max_effective,10,10,1,3,0.05,0.95,0.8985837821008047,8,27.0,0,27.0,0,28.0,1,28.0,1
7633,max_effective,10,10,1,3,0.05,0.95,0.5458411696539163,4,14.0,1,14.0,1,14.0,1,14.0,1
7634,max_effective,10,10,1,3,0.05,0.95,0.8267734462577354,6,18.0,1,18.0,1,18.0,1,18.0,1
7635,max_effective,10,10,1,3,0.05,0.95,0.923017982152956,20,27.0,0,28.0,1,27.0,0,27.0,0
7636,max_effective,10,10,1,3,0.05,0.95,0.9260243972585828,11,30.0,1,30.0,1,30.0,1,28.0,0
7637,max_effective,10,10,1,3,0.05,0.95,0.870496343659163,23,26.0,1,26.0,1,26.0,1,26.0,1
7638,max_effective,10,10,1,3,0.05,0.95,0.8946345832321033,13,28.0,0,28.0,0,30.0,1,30.0,1
7639,max_effective,10,10,1,3,0.05,0.95,0.920659848905664,8,20.0,1,20.0,1,20.0,1,20.0,1
7640,max_effective,10,10,1,3,0.05,0.95,0.6922579129421584,4,15.0,1,15.0,1,15.0,1,15.0,1
7641,max_effective,10,10,1,3,0.05,0.95,0.9482067704930328,6,23.0,1,23.0,1,23.0,1,23.0,1
7642,max_effective,10,10,1,3,0.05,0.95,0.8474235352671281,6,20.0,1,20.0,1,20.0,1,20.0,1
7643,max_effective,10,10,1,3,0.05,0.95,0.786024920898054,3,14.0,1,14.0,1,14.0,1,14.0,1
7644,max_effective,10,10,1,3,0.05,0.95,0.8812246339858677,5,26.0,1,26.0,1,25.0,0,25.0,0
7645,max_effective,10,10,1,3,0.05,0.95,0.8834819818052594,6,23.0,1,23.0,1,23.0,1,23.0,1
7646,max_effective,10,10,1,3,0.05,0.95,0.8053078219554183,6,20.0,1,20.0,1,20.0,1,20.0,1
7647,max_effective,10,10,1,3,0.05,0.95,0.8593567932572563,15,27.0,0,27.0,0,28.0,0,29.0,1
7648,max_effective,10,10,1,3,0.05,0.95,0.878044921949697,4,20.0,1,20.0,1,20.0,1,20.0,1
7649,max_effective,10,10,1,3,0.05,0.95,0.9358089277676842,27,29.0,0,29.0,0,30.0,1,30.0,1
7650,max_effective,10,10,1,3,0.05,0.95,0.9379761632922806,11,25.0,0,27.0,0,28.0,1,27.0,0
7651,max_effective,10,10,1,3,0.05,0.95,0.901829706278343,4,18.0,1,18.0,1,18.0,1,18.0,1
7652,max_effective,10,10,1,3,0.05,0.95,0.7776071422607875,11,27.0,0,27.0,0,27.0,0,28.0,1
7653,max_effective,10,10,1,3,0.05,0.95,0.8384036415126079,4,20.0,1,20.0,1,20.0,1,20.0,1
7654,max_effective,10,10,1,3,0.05,0.95,0.6979531151162657,7,19.0,1,19.0,1,19.0,1,19.0,1
7655,max_effective,10,10,1,3,0.05,0.95,0.9399198186029544,12,27.0,0,27.0,0,30.0,1,30.0,1
7656,max_effective,10,10,1,3,0.05,0.95,0.8497969206736065,7,20.0,1,20.0,1,20.0,1,20.0,1
7657,max_effective,10,10,1,3,0.05,0.95,0.9265324992285066,14,24.0,0,27.0,0,28.0,1,27.0,0
7658,max_effective,10,10,1,3,0.05,0.95,0.9340122174657642,10,29.0,1,29.0,1,28.0,0,26.0,0
7659,max_effective,10,10,1,3,0.05,0.95,0.9311563740406568,5,15.0,1,15.0,1,15.0,1,15.0,1
7660,max_effective,10,10,1,3,0.05,0.95,0.8338521806413908,6,26.0,1,26.0,1,26.0,1,26.0,1
7661,max_effective,10,10,1,3,0.05,0.95,0.9110948195969216,12,29.0,0,29.0,0,30.0,1,30.0,1
7662,max_effective,10,10,1,3,0.05,0.95,0.8720382334308546,11,29.0,1,29.0,1,28.0,0,28.0,0
7663,max_effective,10,10,1,3,0.05,0.95,0.6976722003223714,3,12.0,1,12.0,1,12.0,1,12.0,1
7664,max_effective,10,10,1,3,0.05,0.95,0.901510490357482,31,26.0,0,27.0,0,30.0,1,29.0,0
7665,max_effective,10,10,1,3,0.05,0.95,0.8490615723088032,17,28.0,0,28.0,0,28.0,0,29.0,1
7666,max_effective,10,10,1,3,0.05,0.95,0.9216947101897977,22,28.0,0,28.0,0,30.0,1,30.0,1
7667,max_effective,10,10,1,3,0.05,0.95,0.7921168512327845,5,23.0,1,23.0,1,23.0,1,23.0,1
7668,max_effective,10,10,1,3,0.05,0.95,0.84905255415646,5,26.0,1,26.0,1,26.0,1,26.0,1
7669,max_effective,10,10,1,3,0.05,0.95,0.7865386742277145,4,19.0,1,19.0,1,19.0,1,19.0,1
7670,max_effective,10,10,1,3,0.05,0.95,0.9409461426802324,17,29.0,1,29.0,1,29.0,1,28.0,0
7671,max_effective,10,10,1,3,0.05,0.95,0.9294433836594768,11,23.0,0,26.0,1,26.0,1,25.0,0
7672,max_effective,10,10,1,3,0.05,0.95,0.9266731742426024,4,14.0,1,14.0,1,14.0,1,14.0,1
7673,max_effective,10,10,1,3,0.05,0.95,0.7169491237624954,4,18.0,1,18.0,1,18.0,1,18.0,1
7674,max_effective,10,10,1,3,0.05,0.95,0.8799776261539737,7,29.0,1,28.0,0,26.0,0,26.0,0
7675,max_effective,10,10,1,3,0.05,0.95,0.9029194041364806,8,28.0,1,28.0,1,28.0,1,27.0,0
7676,max_effective,10,10,1,3,0.05,0.95,0.9069275764762734,3,14.0,1,14.0,1,14.0,1,14.0,1
7677,max_effective,10,10,1,3,0.05,0.95,0.8087689176132418,4,19.0,1,19.0,1,19.0,1,19.0,1
7678,max_effective,10,10,1,3,0.05,0.95,0.9297342329410198,14,29.0,0,30.0,1,29.0,0,30.0,1
7679,max_effective,10,10,1,3,0.05,0.95,0.8956323582113547,24,29.0,0,29.0,0,30.0,1,30.0,1
7680,max_effective,10,10,1,3,0.05,0.95,0.8324326976574282,6,24.0,1,24.0,1,24.0,1,24.0,1
7681,max_effective,10,10,1,3,0.05,0.95,0.8726234452652086,23,26.0,0,29.0,1,29.0,1,28.0,0
7682,max_effective,10,10,1,3,0.05,0.95,0.8724635043415765,6,23.0,1,23.0,1,23.0,1,23.0,1
7683,max_effective,10,10,1,3,0.05,0.95,0.9111075300419762,17,24.0,0,27.0,0,30.0,1,29.0,0
7684,max_effective,10,10,1,3,0.05,0.95,0.730043355584222,3,13.0,1,13.0,1,13.0,1,13.0,1
7685,max_effective,10,10,1,3,0.05,0.95,0.9368499964770016,7,26.0,0,27.0,1,25.0,0,27.0,1
7686,max_effective,10,10,1,3,0.05,0.95,0.94338888041176,11,28.0,1,28.0,1,25.0,0,25.0,0
7687,max_effective,10,10,1,3,0.05,0.95,0.8841633905075066,10,28.0,1,27.0,0,26.0,0,26.0,0
7688,max_effective,10,10,1,3,0.05,0.95,0.8914250368715463,11,24.0,0,26.0,1,26.0,1,25.0,0
7689,max_effective,10,10,1,3,0.05,0.95,0.9067164495655624,21,25.0,0,27.0,0,29.0,1,28.0,0
7690,max_effective,10,10,1,3,0.05,0.95,0.6442419386205054,8,19.0,1,19.0,1,19.0,1,19.0,1
7691,max_effective,10,10,1,3,0.05,0.95,0.904034287560829,6,22.0,1,22.0,1,22.0,1,22.0,1
7692,max_effective,10,10,1,3,0.05,0.95,0.9214920168024467,10,27.0,1,27.0,1,27.0,1,27.0,1
7693,max_effective,10,10,1,3,0.05,0.95,0.901609859389764,5,22.0,1,22.0,1,22.0,1,22.0,1
7694,max_effective,10,10,1,3,0.05,0.95,0.7555976290566414,12,22.0,1,22.0,1,22.0,1,22.0,1
7695,max_effective,10,10,1,3,0.05,0.95,0.948878441557226,4,21.0,1,21.0,1,21.0,1,21.0,1
7696,max_effective,10,10,1,3,0.05,0.95,0.8502061701616926,12,27.0,0,27.0,0,28.0,0,29.0,1
7697,max_effective,10,10,1,3,0.05,0.95,0.8681946217393013,2,11.0,1,11.0,1,11.0,1,11.0,1
7698,max_effective,10,10,1,3,0.05,0.95,0.7335555599743688,4,14.0,1,14.0,1,14.0,1,14.0,1
7699,max_effective,10,10,1,3,0.05,0.95,0.9274706912133728,26,29.0,0,29.0,0,30.0,1,27.0,0
7700,max_effective,10,10,1,3,0.05,0.95,0.9488228095283044,86,26.0,0,28.0,0,30.0,1,29.0,0
7701,max_effective,10,10,1,3,0.05,0.95,0.9163828807394632,20,27.0,0,28.0,0,28.0,0,29.0,1
7702,max_effective,10,10,1,3,0.05,0.95,0.935689297053882,5,21.0,1,21.0,1,21.0,1,21.0,1
7703,max_effective,10,10,1,3,0.05,0.95,0.9318271569244472,27,25.0,0,27.0,0,29.0,1,29.0,1
7704,max_effective,10,10,1,3,0.05,0.95,0.7212835423627532,11,25.0,1,25.0,1,25.0,1,25.0,1
7705,max_effective,10,10,1,3,0.05,0.95,0.8871820839966492,9,27.0,1,27.0,1,26.0,0,27.0,1
7706,max_effective,10,10,1,3,0.05,0.95,0.7198942643803918,4,16.0,1,16.0,1,16.0,1,16.0,1
7707,max_effective,10,10,1,3,0.05,0.95,0.9267795012784608,26,29.0,1,29.0,1,29.0,1,28.0,0
7708,max_effective,10,10,1,3,0.05,0.95,0.8334472183987679,2,14.0,1,14.0,1,14.0,1,14.0,1
7709,max_effective,10,10,1,3,0.05,0.95,0.8813512859349072,5,17.0,1,17.0,1,17.0,1,17.0,1
7710,max_effective,10,10,1,3,0.05,0.95,0.8934142643026594,17,28.0,0,28.0,0,26.0,0,29.0,1
7711,max_effective,10,10,1,3,0.05,0.95,0.922884676667425,18,26.0,1,26.0,1,26.0,1,26.0,1
7712,max_effective,10,10,1,3,0.05,0.95,0.928908773583733,39,26.0,0,26.0,0,26.0,0,27.0,1
7713,max_effective,10,10,1,3,0.05,0.95,0.8813507071620627,11,26.0,0,25.0,0,23.0,0,28.0,1
7714,max_effective,10,10,1,3,0.05,0.95,0.9397701425275202,13,28.0,0,28.0,0,29.0,1,27.0,0
7715,max_effective,10,10,1,3,0.05,0.95,0.937299046622578,14,24.0,0,29.0,1,28.0,0,28.0,0
7716,max_effective,10,10,1,3,0.05,0.95,0.7793040224408587,5,19.0,1,19.0,1,19.0,1,19.0,1
7717,max_effective,10,10,1,3,0.05,0.95,0.8896035827522498,7,25.0,1,25.0,1,25.0,1,25.0,1
7718,max_effective,10,10,1,3,0.05,0.95,0.9453109823845788,9,23.0,1,23.0,1,23.0,1,23.0,1
7719,max_effective,10,10,1,3,0.05,0.95,0.929383812887146,21,30.0,1,30.0,1,30.0,1,30.0,1
7720,max_effective,10,10,1,3,0.05,0.95,0.9342440082946676,14,28.0,1,28.0,1,28.0,1,28.0,1
7721,max_effective,10,10,1,3,0.05,0.95,0.7525421750176163,4,22.0,1,22.0,1,22.0,1,22.0,1
7722,max_effective,10,10,1,3,0.05,0.95,0.9297866523487932,13,28.0,1,28.0,1,28.0,1,28.0,1
7723,max_effective,10,10,1,3,0.05,0.95,0.8254417676347198,11,25.0,1,25.0,1,25.0,1,25.0,1
7724,max_effective,10,10,1,3,0.05,0.95,0.9298947622352328,14,25.0,0,28.0,0,29.0,1,29.0,1
7725,max_effective,10,10,1,3,0.05,0.95,0.845660900688143,8,26.0,0,27.0,1,26.0,0,26.0,0
7726,max_effective,10,10,1,3,0.05,0.95,0.6888816456551878,8,28.0,1,28.0,1,28.0,1,28.0,1
7727,max_effective,10,10,1,3,0.05,0.95,0.896911881828854,20,26.0,0,27.0,0,29.0,0,30.0,1
7728,max_effective,10,10,1,3,0.05,0.95,0.911850285275088,13,28.0,1,28.0,1,26.0,0,28.0,1
7729,max_effective,10,10,1,3,0.05,0.95,0.8304881091937535,18,27.0,1,27.0,1,27.0,1,27.0,1
7730,max_effective,10,10,1,3,0.05,0.95,0.8789230483825143,25,27.0,0,27.0,0,28.0,1,27.0,0
7731,max_effective,10,10,1,3,0.05,0.95,0.8199977058208651,15,27.0,0,27.0,0,29.0,1,29.0,1
7732,max_effective,10,10,1,3,0.05,0.95,0.9468125897659464,9,29.0,0,29.0,0,29.0,0,30.0,1
7733,max_effective,10,10,1,3,0.05,0.95,0.915265887420416,2,13.0,1,13.0,1,13.0,1,13.0,1
7734,max_effective,10,10,1,3,0.05,0.95,0.9268569806494682,18,29.0,0,29.0,0,30.0,1,30.0,1
7735,max_effective,10,10,1,3,0.05,0.95,0.9008316685549704,13,29.0,0,30.0,1,26.0,0,29.0,0
7736,max_effective,10,10,1,3,0.05,0.95,0.9092354676017826,16,28.0,0,28.0,0,29.0,1,27.0,0
7737,max_effective,10,10,1,3,0.05,0.95,0.9494827190783584,21,28.0,0,26.0,0,30.0,1,30.0,1
7738,max_effective,10,10,1,3,0.05,0.95,0.8587550382772606,6,20.0,1,20.0,1,20.0,1,20.0,1
7739,max_effective,10,10,1,3,0.05,0.95,0.8922172189370691,13,24.0,0,26.0,0,28.0,1,27.0,0
7740,max_effective,10,10,1,3,0.05,0.95,0.8868372528964199,17,26.0,0,27.0,0,30.0,1,29.0,0
7741,max_effective,10,10,1,3,0.05,0.95,0.8581029273349948,6,23.0,1,23.0,1,23.0,1,23.0,1
7742,max_effective,10,10,1,3,0.05,0.95,0.929447617240768,4,17.0,1,17.0,1,17.0,1,17.0,1
7743,max_effective,10,10,1,3,0.05,0.95,0.7990662146363836,14,26.0,0,26.0,0,27.0,1,26.0,0
7744,max_effective,10,10,1,3,0.05,0.95,0.8479184038322852,7,27.0,1,27.0,1,26.0,0,26.0,0
7745,max_effective,10,10,1,3,0.05,0.95,0.7146198844826822,5,16.0,1,16.0,1,16.0,1,16.0,1
7746,max_effective,10,10,1,3,0.05,0.95,0.947800935059506,73,26.0,0,27.0,0,29.0,1,28.0,0
7747,max_effective,10,10,1,3,0.05,0.95,0.8936078797493884,13,29.0,1,29.0,1,29.0,1,29.0,1
7748,max_effective,10,10,1,3,0.05,0.95,0.5179749633631936,1,10.0,1,10.0,1,10.0,1,10.0,1
7749,max_effective,10,10,1,3,0.05,0.95,0.8564624872518853,4,15.0,1,15.0,1,15.0,1,15.0,1
7750,max_effective,10,10,1,3,0.05,0.95,0.9068458713009188,18,30.0,1,30.0,1,30.0,1,30.0,1
7751,max_effective,10,10,1,3,0.05,0.95,0.9255138299585972,19,28.0,0,30.0,1,30.0,1,30.0,1
7752,max_effective,10,10,1,3,0.05,0.95,0.9125632351026752,4,18.0,1,18.0,1,18.0,1,18.0,1
7753,max_effective,10,10,1,3,0.05,0.95,0.930689406269075,18,28.0,0,29.0,0,29.0,0,30.0,1
7754,max_effective,10,10,1,3,0.05,0.95,0.9374908572079091,6,27.0,1,27.0,1,25.0,0,25.0,0
7755,max_effective,10,10,1,3,0.05,0.95,0.9269247188525636,7,24.0,1,24.0,1,24.0,1,24.0,1
7756,max_effective,10,10,1,3,0.05,0.95,0.9039252654609248,16,30.0,1,30.0,1,30.0,1,28.0,0
7757,max_effective,10,10,1,3,0.05,0.95,0.6488201759503678,8,24.0,1,23.0,0,23.0,0,24.0,1
7758,max_effective,10,10,1,3,0.05,0.95,0.6928109877441299,4,20.0,1,20.0,1,20.0,1,20.0,1
7759,max_effective,10,10,1,3,0.05,0.95,0.781071597029213,15,26.0,0,26.0,0,26.0,0,27.0,1
7760,max_effective,10,10,1,3,0.05,0.95,0.9484728643330942,10,21.0,1,21.0,1,21.0,1,21.0,1
7761,max_effective,10,10,1,3,0.05,0.95,0.8082795050458138,6,19.0,1,19.0,1,19.0,1,19.0,1
7762,max_effective,10,10,1,3,0.05,0.95,0.9215614655512652,9,24.0,1,24.0,1,24.0,1,24.0,1
7763,max_effective,10,10,1,3,0.05,0.95,0.894767309853122,6,22.0,1,22.0,1,22.0,1,22.0,1
7764,max_effective,10,10,1,3,0.05,0.95,0.8947531127292566,12,29.0,0,29.0,0,30.0,1,30.0,1
7765,max_effective,10,10,1,3,0.05,0.95,0.8094131205782595,3,14.0,1,14.0,1,14.0,1,14.0,1
7766,max_effective,10,10,1,3,0.05,0.95,0.8115110399500521,6,26.0,1,26.0,1,26.0,1,25.0,0
7767,max_effective,10,10,1,3,0.05,0.95,0.9106506602202692,34,29.0,1,29.0,1,29.0,1,28.0,0
7768,max_effective,10,10,1,3,0.05,0.95,0.8235876316561482,5,18.0,1,18.0,1,18.0,1,18.0,1
7769,max_effective,10,10,1,3,0.05,0.95,0.8863617151825869,7,28.0,0,28.0,0,30.0,1,29.0,0
7770,max_effective,10,10,1,3,0.05,0.95,0.8713226624770791,17,26.0,0,27.0,1,27.0,1,27.0,1
7771,max_effective,10,10,1,3,0.05,0.95,0.8852588046421592,5,19.0,1,19.0,1,19.0,1,19.0,1
7772,max_effective,10,10,1,3,0.05,0.95,0.7674462606122323,5,17.0,1,17.0,1,17.0,1,17.0,1
7773,max_effective,10,10,1,3,0.05,0.95,0.8546857780433331,23,29.0,0,29.0,0,30.0,1,29.0,0
7774,max_effective,10,10,1,3,0.05,0.95,0.9054909402133532,26,29.0,0,29.0,0,30.0,1,30.0,1
7775,max_effective,10,10,1,3,0.05,0.95,0.8655429361817442,3,15.0,1,15.0,1,15.0,1,15.0,1
7776,max_effective,10,10,1,3,0.05,0.95,0.8231300088022928,8,27.0,0,28.0,1,27.0,0,27.0,0
7777,max_effective,10,10,1,3,0.05,0.95,0.9215290462801776,12,29.0,0,29.0,0,30.0,1,30.0,1
7778,max_effective,10,10,1,3,0.05,0.95,0.751184250098625,11,25.0,1,25.0,1,25.0,1,23.0,0
7779,max_effective,10,10,1,3,0.05,0.95,0.9031539383905528,38,29.0,0,29.0,0,30.0,1,29.0,0
7780,max_effective,10,10,1,3,0.05,0.95,0.9240499003929076,21,24.0,0,25.0,0,28.0,1,28.0,1
7781,max_effective,10,10,1,3,0.05,0.95,0.9234781479583328,2,11.0,1,11.0,1,11.0,1,11.0,1
7782,max_effective,10,10,1,3,0.05,0.95,0.9371681857917912,22,28.0,1,28.0,1,28.0,1,27.0,0
7783,max_effective,10,10,1,3,0.05,0.95,0.8399709797298325,4,16.0,1,16.0,1,16.0,1,16.0,1
7784,max_effective,10,10,1,3,0.05,0.95,0.937393016544164,12,28.0,0,28.0,0,27.0,0,30.0,1
7785,max_effective,10,10,1,3,0.05,0.95,0.8794099589392388,12,23.0,0,25.0,0,27.0,1,27.0,1
7786,max_effective,10,10,1,3,0.05,0.95,0.8711569508543341,12,27.0,1,27.0,1,27.0,1,27.0,1
7787,max_effective,10,10,1,3,0.05,0.95,0.8782754754844817,5,16.0,1,16.0,1,16.0,1,16.0,1
7788,max_effective,10,10,1,3,0.05,0.95,0.9364862114066156,22,24.0,0,28.0,0,30.0,1,30.0,1
7789,max_effective,10,10,1,3,0.05,0.95,0.931232513265715,4,22.0,1,22.0,1,22.0,1,22.0,1
7790,max_effective,10,10,1,3,0.05,0.95,0.9442142641007604,9,20.0,1,20.0,1,20.0,1,20.0,1
7791,max_effective,10,10,1,3,0.05,0.95,0.9225299627644836,11,28.0,0,29.0,1,28.0,0,28.0,0
7792,max_effective,10,10,1,3,0.05,0.95,0.9428704514514104,12,29.0,1,28.0,0,28.0,0,26.0,0
7793,max_effective,10,10,1,3,0.05,0.95,0.7749501486973573,3,15.0,1,15.0,1,15.0,1,15.0,1
7794,max_effective,10,10,1,3,0.05,0.95,0.7580071653667924,21,27.0,0,26.0,0,26.0,0,28.0,1
7795,max_effective,10,10,1,3,0.05,0.95,0.9308618724730175,9,28.0,0,29.0,1,27.0,0,26.0,0
7796,max_effective,10,10,1,3,0.05,0.95,0.8386662522867152,11,28.0,1,28.0,1,28.0,1,27.0,0
7797,max_effective,10,10,1,3,0.05,0.95,0.882166095505175,10,28.0,0,28.0,0,29.0,1,29.0,1
7798,max_effective,10,10,1,3,0.05,0.95,0.9254965169810856,10,28.0,0,29.0,0,30.0,1,30.0,1
7799,max_effective,10,10,1,3,0.05,0.95,0.8475680999930632,16,30.0,1,30.0,1,30.0,1,30.0,1
7800,max_effective,10,10,1,3,0.05,0.95,0.9286996143310192,7,29.0,1,29.0,1,27.0,0,29.0,1
7801,max_effective,10,10,1,3,0.05,0.95,0.9313883038176152,17,26.0,0,26.0,0,28.0,1,28.0,1
7802,max_effective,10,10,1,3,0.05,0.95,0.8267345951521804,6,24.0,1,24.0,1,24.0,1,23.0,0
7803,max_effective,10,10,1,3,0.05,0.95,0.9498928295732928,22,28.0,0,28.0,0,30.0,1,29.0,0
7804,max_effective,10,10,1,3,0.05,0.95,0.9221839886935528,19,29.0,0,30.0,1,30.0,1,29.0,0
7805,max_effective,10,10,1,3,0.05,0.95,0.6799327718051927,5,23.0,1,23.0,1,23.0,1,23.0,1
7806,max_effective,10,10,1,3,0.05,0.95,0.8690234513574248,20,30.0,1,30.0,1,29.0,0,29.0,0
7807,max_effective,10,10,1,3,0.05,0.95,0.8903218062253693,12,26.0,0,25.0,0,27.0,1,25.0,0
7808,max_effective,10,10,1,3,0.05,0.95,0.8954690870516774,4,13.0,1,13.0,1,13.0,1,13.0,1
7809,max_effective,10,10,1,3,0.05,0.95,0.748818791386171,10,24.0,0,25.0,0,26.0,1,26.0,1
7810,max_effective,10,10,1,3,0.05,0.95,0.899945422320948,34,29.0,0,29.0,0,30.0,1,30.0,1
7811,max_effective,10,10,1,3,0.05,0.95,0.8898618725934275,9,27.0,0,27.0,0,28.0,0,29.0,1
7812,max_effective,10,10,1,3,0.05,0.95,0.747600937160473,3,15.0,1,15.0,1,15.0,1,15.0,1
7813,max_effective,10,10,1,3,0.05,0.95,0.8100048358360976,13,28.0,0,28.0,0,28.0,0,30.0,1
7814,max_effective,10,10,1,3,0.05,0.95,0.9375065300346354,62,28.0,0,29.0,0,30.0,1,30.0,1
7815,max_effective,10,10,1,3,0.05,0.95,0.939237157744759,29,23.0,0,24.0,0,27.0,0,29.0,1
7816,max_effective,10,10,1,3,0.05,0.95,0.8979210134363373,10,28.0,1,28.0,1,26.0,0,26.0,0
7817,max_effective,10,10,1,3,0.05,0.95,0.8259609199750072,7,21.0,1,21.0,1,21.0,1,21.0,1
7818,max_effective,10,10,1,3,0.05,0.95,0.9314237102685224,12,29.0,0,29.0,0,30.0,1,30.0,1
7819,max_effective,10,10,1,3,0.05,0.95,0.8046228337656158,7,27.0,1,27.0,1,27.0,1,27.0,1
7820,max_effective,10,10,1,3,0.05,0.95,0.9476490863083374,28,30.0,1,30.0,1,30.0,1,30.0,1
7821,max_effective,10,10,1,3,0.05,0.95,0.8764937041132809,10,25.0,0,26.0,1,25.0,0,26.0,1
7822,max_effective,10,10,1,3,0.05,0.95,0.8484944895831829,4,20.0,1,20.0,1,20.0,1,20.0,1
7823,max_effective,10,10,1,3,0.05,0.95,0.925363081716487,28,26.0,0,26.0,0,26.0,0,30.0,1
7824,max_effective,10,10,1,3,0.05,0.95,0.9003625787933512,4,21.0,1,21.0,1,21.0,1,21.0,1
7825,max_effective,10,10,1,3,0.05,0.95,0.808896518434102,8,19.0,1,19.0,1,19.0,1,19.0,1
7826,max_effective,10,10,1,3,0.05,0.95,0.8418618653214842,5,22.0,1,22.0,1,22.0,1,22.0,1
7827,max_effective,10,10,1,3,0.05,0.95,0.899163299188174,8,27.0,0,28.0,1,28.0,1,26.0,0
7828,max_effective,10,10,1,3,0.05,0.95,0.9414903953563948,36,28.0,1,28.0,1,27.0,0,27.0,0
7829,max_effective,10,10,1,3,0.05,0.95,0.9371316130127878,53,24.0,0,27.0,0,29.0,0,30.0,1
7830,max_effective,10,10,1,3,0.05,0.95,0.8368897368964291,13,26.0,1,26.0,1,25.0,0,26.0,1
7831,max_effective,10,10,1,3,0.05,0.95,0.901832825288588,20,30.0,1,30.0,1,30.0,1,30.0,1
7832,max_effective,10,10,1,3,0.05,0.95,0.8229407440073664,5,21.0,1,21.0,1,21.0,1,21.0,1
7833,max_effective,10,10,1,3,0.05,0.95,0.9379486844716836,14,30.0,1,30.0,1,29.0,0,30.0,1
7834,max_effective,10,10,1,3,0.05,0.95,0.9121826268470709,14,29.0,0,29.0,0,30.0,1,30.0,1
7835,max_effective,10,10,1,3,0.05,0.95,0.9076213206026752,10,28.0,0,29.0,1,29.0,1,28.0,0
7836,max_effective,10,10,1,3,0.05,0.95,0.8589204799233194,11,22.0,1,22.0,1,22.0,1,22.0,1
7837,max_effective,10,10,1,3,0.05,0.95,0.8711189542620783,15,25.0,0,27.0,0,29.0,1,28.0,0
7838,max_effective,10,10,1,3,0.05,0.95,0.927436833635958,4,20.0,1,20.0,1,20.0,1,20.0,1
7839,max_effective,10,10,1,3,0.05,0.95,0.9163385484959704,10,28.0,0,27.0,0,25.0,0,29.0,1
7840,max_effective,10,10,1,3,0.05,0.95,0.8898432270828889,21,26.0,0,28.0,0,29.0,0,30.0,1
7841,max_effective,10,10,1,3,0.05,0.95,0.5523058219814845,2,11.0,1,11.0,1,11.0,1,11.0,1
7842,max_effective,10,10,1,3,0.05,0.95,0.7602920098755191,6,21.0,1,21.0,1,21.0,1,21.0,1
7843,max_effective,10,10,1,3,0.05,0.95,0.8667149840172321,3,19.0,1,19.0,1,19.0,1,19.0,1
7844,max_effective,10,10,1,3,0.05,0.95,0.8974957930405721,5,20.0,1,20.0,1,20.0,1,20.0,1
7845,max_effective,10,10,1,3,0.05,0.95,0.6683202336482291,3,15.0,1,15.0,1,15.0,1,15.0,1
7846,max_effective,10,10,1,3,0.05,0.95,0.8387384110742612,22,29.0,1,29.0,1,29.0,1,28.0,0
7847,max_effective,10,10,1,3,0.05,0.95,0.8649985275980072,9,23.0,0,22.0,0,21.0,0,24.0,1
7848,max_effective,10,10,1,3,0.05,0.95,0.8744760789812057,7,28.0,0,28.0,0,29.0,1,29.0,1
7849,max_effective,10,10,1,3,0.05,0.95,0.8032613587667257,9,26.0,0,26.0,0,28.0,1,28.0,1
7850,max_effective,10,10,1,3,0.05,0.95,0.9066292386510114,9,25.0,0,26.0,1,26.0,1,25.0,0
7851,max_effective,10,10,1,3,0.05,0.95,0.9074308136438268,14,24.0,0,27.0,0,28.0,0,29.0,1
7852,max_effective,10,10,1,3,0.05,0.95,0.7413021920140322,6,24.0,1,24.0,1,24.0,1,24.0,1
7853,max_effective,10,10,1,3,0.05,0.95,0.8029523400048224,5,19.0,1,19.0,1,19.0,1,19.0,1
7854,max_effective,10,10,1,3,0.05,0.95,0.8427639021474809,3,17.0,1,17.0,1,17.0,1,17.0,1
7855,max_effective,10,10,1,3,0.05,0.95,0.8367235506493681,18,24.0,0,25.0,0,26.0,0,27.0,1
7856,max_effective,10,10,1,3,0.05,0.95,0.7818903046944049,11,27.0,0,27.0,0,28.0,0,29.0,1
7857,max_effective,10,10,1,3,0.05,0.95,0.8923436635278025,6,17.0,1,17.0,1,17.0,1,17.0,1
7858,max_effective,10,10,1,3,0.05,0.95,0.9152595508497928,25,29.0,0,29.0,0,30.0,1,30.0,1
7859,max_effective,10,10,1,3,0.05,0.95,0.9192826961718528,5,22.0,1,22.0,1,22.0,1,22.0,1
7860,max_effective,10,10,1,3,0.05,0.95,0.8948558306239153,4,18.0,1,18.0,1,18.0,1,18.0,1
7861,max_effective,10,10,1,3,0.05,0.95,0.912003099097704,9,29.0,0,29.0,0,30.0,1,28.0,0
7862,max_effective,10,10,1,3,0.05,0.95,0.8808302560370619,3,20.0,1,20.0,1,20.0,1,20.0,1
7863,max_effective,10,10,1,3,0.05,0.95,0.6703395455169813,2,13.0,1,13.0,1,13.0,1,13.0,1
7864,max_effective,10,10,1,3,0.05,0.95,0.8523362213963003,2,11.0,1,11.0,1,11.0,1,11.0,1
7865,max_effective,10,10,1,3,0.05,0.95,0.9086031779906988,11,28.0,1,28.0,1,28.0,1,27.0,0
7866,max_effective,10,10,1,3,0.05,0.95,0.9011246831318848,20,26.0,0,28.0,0,29.0,0,30.0,1
7867,max_effective,10,10,1,3,0.05,0.95,0.8820245875187165,3,15.0,1,15.0,1,15.0,1,15.0,1
7868,max_effective,10,10,1,3,0.05,0.95,0.9127838542165,27,30.0,1,30.0,1,30.0,1,29.0,0
7869,max_effective,10,10,1,3,0.05,0.95,0.7608241712616973,6,26.0,1,26.0,1,26.0,1,26.0,1
7870,max_effective,10,10,1,3,0.05,0.95,0.8272032733405239,5,21.0,1,21.0,1,21.0,1,21.0,1
7871,max_effective,10,10,1,3,0.05,0.95,0.6631667286404469,1,10.0,1,10.0,1,10.0,1,10.0,1
7872,max_effective,10,10,1,3,0.05,0.95,0.8962597140798709,4,20.0,1,20.0,1,20.0,1,20.0,1
7873,max_effective,10,10,1,3,0.05,0.95,0.8800903570691784,9,21.0,1,21.0,1,21.0,1,21.0,1
7874,max_effective,10,10,1,3,0.05,0.95,0.8778640051880003,9,29.0,1,29.0,1,28.0,0,28.0,0
7875,max_effective,10,10,1,3,0.05,0.95,0.871288375466849,7,28.0,1,28.0,1,27.0,0,27.0,0
7876,max_effective,10,10,1,3,0.05,0.95,0.8699897296611719,30,26.0,0,26.0,0,28.0,0,29.0,1
7877,max_effective,10,10,1,3,0.05,0.95,0.7585127597704295,3,16.0,1,16.0,1,16.0,1,16.0,1
7878,max_effective,10,10,1,3,0.05,0.95,0.8261864029700078,4,19.0,1,19.0,1,19.0,1,19.0,1
7879,max_effective,10,10,1,3,0.05,0.95,0.889875080092257,7,24.0,1,24.0,1,24.0,1,24.0,1
7880,max_effective,10,10,1,3,0.05,0.95,0.7486138869474522,6,23.0,1,23.0,1,23.0,1,23.0,1
7881,max_effective,10,10,1,3,0.05,0.95,0.8721899708055316,8,22.0,1,22.0,1,22.0,1,22.0,1
7882,max_effective,10,10,1,3,0.05,0.95,0.9381007872824828,17,30.0,1,30.0,1,30.0,1,29.0,0
7883,max_effective,10,10,1,3,0.05,0.95,0.6654754540620196,5,16.0,1,16.0,1,16.0,1,16.0,1
7884,max_effective,10,10,1,3,0.05,0.95,0.8697712717423607,10,29.0,0,29.0,0,29.0,0,30.0,1
7885,max_effective,10,10,1,3,0.05,0.95,0.9338718311333628,24,30.0,1,30.0,1,30.0,1,30.0,1
7886,max_effective,10,10,1,3,0.05,0.95,0.8785305670995992,12,26.0,0,27.0,1,25.0,0,26.0,0
7887,max_effective,10,10,1,3,0.05,0.95,0.947611034894441,18,29.0,0,30.0,1,30.0,1,30.0,1
7888,max_effective,10,10,1,3,0.05,0.95,0.8406681676390222,6,21.0,1,21.0,1,21.0,1,20.0,0
7889,max_effective,10,10,1,3,0.05,0.95,0.9165689793342732,25,27.0,0,28.0,0,29.0,0,30.0,1
7890,max_effective,10,10,1,3,0.05,0.95,0.8438588345823445,6,27.0,0,27.0,0,26.0,0,29.0,1
7891,max_effective,10,10,1,3,0.05,0.95,0.9201587793980798,17,27.0,1,27.0,1,27.0,1,26.0,0
7892,max_effective,10,10,1,3,0.05,0.95,0.8839128183943048,5,23.0,1,23.0,1,23.0,1,23.0,1
7893,max_effective,10,10,1,3,0.05,0.95,0.8279511257030969,4,20.0,1,20.0,1,20.0,1,20.0,1
7894,max_effective,10,10,1,3,0.05,0.95,0.9427894674024488,25,29.0,0,29.0,0,30.0,1,29.0,0
7895,max_effective,10,10,1,3,0.05,0.95,0.9143732739760656,16,26.0,1,26.0,1,26.0,1,26.0,1
7896,max_effective,10,10,1,3,0.05,0.95,0.929855725760462,20,29.0,0,30.0,1,30.0,1,30.0,1
7897,max_effective,10,10,1,3,0.05,0.95,0.8249065828597972,5,24.0,1,24.0,1,24.0,1,24.0,1
7898,max_effective,10,10,1,3,0.05,0.95,0.9463350773333694,28,25.0,0,26.0,0,27.0,1,27.0,1
7899,max_effective,10,10,1,3,0.05,0.95,0.946967497438486,17,29.0,0,29.0,0,30.0,1,30.0,1
7900,max_effective,10,10,1,3,0.05,0.95,0.740911660838564,1,10.0,1,10.0,1,10.0,1,10.0,1
7901,max_effective,10,10,1,3,0.05,0.95,0.9385689074455016,12,30.0,1,30.0,1,30.0,1,30.0,1
7902,max_effective,10,10,1,3,0.05,0.95,0.9332689575796342,18,27.0,0,28.0,0,30.0,1,30.0,1
7903,max_effective,10,10,1,3,0.05,0.95,0.8092293454078845,17,25.0,0,25.0,0,28.0,1,28.0,1
7904,max_effective,10,10,1,3,0.05,0.95,0.7918209827775039,7,23.0,1,23.0,1,23.0,1,23.0,1
7905,max_effective,10,10,1,3,0.05,0.95,0.8104271163273998,7,21.0,1,21.0,1,21.0,1,21.0,1
7906,max_effective,10,10,1,3,0.05,0.95,0.8622717451176447,9,28.0,0,28.0,0,29.0,1,28.0,0
7907,max_effective,10,10,1,3,0.05,0.95,0.877593152540921,5,19.0,1,19.0,1,19.0,1,19.0,1
7908,max_effective,10,10,1,3,0.05,0.95,0.8039644922307916,3,14.0,1,14.0,1,14.0,1,14.0,1
7909,max_effective,10,10,1,3,0.05,0.95,0.9229136737423256,14,29.0,1,29.0,1,29.0,1,28.0,0
7910,max_effective,10,10,1,3,0.05,0.95,0.9027529606210356,24,27.0,0,28.0,0,29.0,1,29.0,1
7911,max_effective,10,10,1,3,0.05,0.95,0.8799150680526535,9,29.0,1,29.0,1,29.0,1,28.0,0
7912,max_effective,10,10,1,3,0.05,0.95,0.8769109415078309,6,24.0,1,24.0,1,24.0,1,24.0,1
7913,max_effective,10,10,1,3,0.05,0.95,0.5724254849884576,3,12.0,1,12.0,1,12.0,1,12.0,1
7914,max_effective,10,10,1,3,0.05,0.95,0.881965664773757,15,26.0,0,26.0,0,26.0,0,30.0,1
7915,max_effective,10,10,1,3,0.05,0.95,0.8299644844901102,5,18.0,1,18.0,1,18.0,1,18.0,1
7916,max_effective,10,10,1,3,0.05,0.95,0.9401638122700676,23,30.0,1,30.0,1,30.0,1,30.0,1
7917,max_effective,10,10,1,3,0.05,0.95,0.8158002354476976,9,28.0,1,28.0,1,28.0,1,27.0,0
7918,max_effective,10,10,1,3,0.05,0.95,0.863300838609307,5,16.0,1,16.0,1,16.0,1,16.0,1
7919,max_effective,10,10,1,3,0.05,0.95,0.8122023748994954,11,25.0,1,25.0,1,25.0,1,24.0,0
7920,max_effective,10,10,1,3,0.05,0.95,0.9201873887632904,13,30.0,1,30.0,1,29.0,0,28.0,0
7921,max_effective,10,10,1,3,0.05,0.95,0.8104089587051382,4,21.0,1,21.0,1,21.0,1,21.0,1
7922,max_effective,10,10,1,3,0.05,0.95,0.8680185982878238,9,21.0,1,21.0,1,21.0,1,21.0,1
7923,max_effective,10,10,1,3,0.05,0.95,0.9453801379232324,71,26.0,0,27.0,0,29.0,0,30.0,1
7924,max_effective,10,10,1,3,0.05,0.95,0.9084542313283644,11,29.0,1,29.0,1,28.0,0,28.0,0
7925,max_effective,10,10,1,3,0.05,0.95,0.9280630669830322,17,25.0,0,25.0,0,28.0,0,29.0,1
7926,max_effective,10,10,1,3,0.05,0.95,0.9440904755848568,6,28.0,1,27.0,0,26.0,0,26.0,0
7927,max_effective,10,10,1,3,0.05,0.95,0.8475347860996978,11,28.0,1,28.0,1,28.0,1,28.0,1
7928,max_effective,10,10,1,3,0.05,0.95,0.9362850885365556,4,19.0,1,19.0,1,19.0,1,19.0,1
7929,max_effective,10,10,1,3,0.05,0.95,0.903779855489324,5,21.0,1,21.0,1,21.0,1,20.0,0
7930,max_effective,10,10,1,3,0.05,0.95,0.8858080101358342,3,13.0,1,13.0,1,13.0,1,13.0,1
7931,max_effective,10,10,1,3,0.05,0.95,0.897673942402291,13,28.0,0,28.0,0,29.0,1,28.0,0
7932,max_effective,10,10,1,3,0.05,0.95,0.9026104468248652,14,29.0,1,29.0,1,29.0,1,29.0,1
7933,max_effective,10,10,1,3,0.05,0.95,0.8681748384778354,12,24.0,1,24.0,1,24.0,1,24.0,1
7934,max_effective,10,10,1,3,0.05,0.95,0.656949247159291,3,15.0,1,15.0,1,15.0,1,15.0,1
7935,max_effective,10,10,1,3,0.05,0.95,0.9020207675196908,55,27.0,0,28.0,0,29.0,1,29.0,1
7936,max_effective,10,10,1,3,0.05,0.95,0.9431523296268636,11,28.0,0,29.0,0,30.0,1,30.0,1
7937,max_effective,10,10,1,3,0.05,0.95,0.8993998823907965,8,25.0,0,25.0,0,26.0,1,26.0,1
7938,max_effective,10,10,1,3,0.05,0.95,0.8800292659811412,12,29.0,1,29.0,1,28.0,0,29.0,1
7939,max_effective,10,10,1,3,0.05,0.95,0.9378879438683098,15,30.0,1,30.0,1,30.0,1,30.0,1
7940,max_effective,10,10,1,3,0.05,0.95,0.9226705835477894,17,26.0,0,26.0,0,26.0,0,27.0,1
7941,max_effective,10,10,1,3,0.05,0.95,0.7445915343580961,4,23.0,1,23.0,1,23.0,1,23.0,1
7942,max_effective,10,10,1,3,0.05,0.95,0.8278558365115888,2,14.0,1,14.0,1,14.0,1,14.0,1
7943,max_effective,10,10,1,3,0.05,0.95,0.9490182943077826,19,26.0,0,27.0,0,28.0,0,30.0,1
7944,max_effective,10,10,1,3,0.05,0.95,0.9476947888283958,8,25.0,1,25.0,1,24.0,0,25.0,1
7945,max_effective,10,10,1,3,0.05,0.95,0.9064369786390316,7,20.0,1,20.0,1,20.0,1,20.0,1
7946,max_effective,10,10,1,3,0.05,0.95,0.9352671248730408,11,29.0,0,29.0,0,30.0,1,30.0,1
7947,max_effective,10,10,1,3,0.05,0.95,0.9265427328674154,10,28.0,0,29.0,1,28.0,0,26.0,0
7948,max_effective,10,10,1,3,0.05,0.95,0.9410073740362636,45,29.0,0,30.0,1,29.0,0,29.0,0
7949,max_effective,10,10,1,3,0.05,0.95,0.941559661640918,56,28.0,0,28.0,0,29.0,0,30.0,1
7950,max_effective,10,10,1,3,0.05,0.95,0.8141633273096465,6,21.0,1,21.0,1,21.0,1,21.0,1
7951,max_effective,10,10,1,3,0.05,0.95,0.8139829487334643,11,30.0,1,30.0,1,30.0,1,30.0,1
7952,max_effective,10,10,1,3,0.05,0.95,0.9490789578746248,18,25.0,0,25.0,0,28.0,1,28.0,1
7953,max_effective,10,10,1,3,0.05,0.95,0.9101038011405213,22,26.0,0,26.0,0,30.0,1,29.0,0
7954,max_effective,10,10,1,3,0.05,0.95,0.9342500906818536,7,20.0,1,20.0,1,20.0,1,20.0,1
7955,max_effective,10,10,1,3,0.05,0.95,0.935562841481799,18,29.0,0,29.0,0,30.0,1,30.0,1
7956,max_effective,10,10,1,3,0.05,0.95,0.6924521446990662,4,23.0,1,23.0,1,23.0,1,23.0,1
7957,max_effective,10,10,1,3,0.05,0.95,0.878040362728264,15,28.0,0,28.0,0,29.0,1,29.0,1
7958,max_effective,10,10,1,3,0.05,0.95,0.865190406450451,13,28.0,0,28.0,0,29.0,1,28.0,0
7959,max_effective,10,10,1,3,0.05,0.95,0.8446786129463533,7,25.0,1,25.0,1,25.0,1,25.0,1
7960,max_effective,10,10,1,3,0.05,0.95,0.9252567744940098,4,20.0,1,20.0,1,20.0,1,19.0,0
7961,max_effective,10,10,1,3,0.05,0.95,0.9301504691940168,12,30.0,1,30.0,1,29.0,0,29.0,0
7962,max_effective,10,10,1,3,0.05,0.95,0.8971299320211866,21,25.0,0,26.0,0,29.0,0,30.0,1
7963,max_effective,10,10,1,3,0.05,0.95,0.9400607808338076,18,28.0,0,29.0,0,30.0,1,30.0,1
7964,max_effective,10,10,1,3,0.05,0.95,0.754016469804499,3,13.0,1,13.0,1,13.0,1,13.0,1
7965,max_effective,10,10,1,3,0.05,0.95,0.8386070622321418,6,24.0,1,24.0,1,24.0,1,24.0,1
7966,max_effective,10,10,1,3,0.05,0.95,0.8348643990882075,11,28.0,0,28.0,0,29.0,0,30.0,1
7967,max_effective,10,10,1,3,0.05,0.95,0.8878699867956219,17,25.0,0,27.0,0,29.0,0,30.0,1
7968,max_effective,10,10,1,3,0.05,0.95,0.817294853862361,17,29.0,1,29.0,1,29.0,1,29.0,1
7969,max_effective,10,10,1,3,0.05,0.95,0.8057762500410527,7,20.0,1,20.0,1,20.0,1,20.0,1
7970,max_effective,10,10,1,3,0.05,0.95,0.8239233265113783,6,20.0,1,20.0,1,20.0,1,20.0,1
7971,max_effective,10,10,1,3,0.05,0.95,0.921550561994548,16,27.0,0,27.0,0,30.0,1,30.0,1
7972,max_effective,10,10,1,3,0.05,0.95,0.9250330424391984,40,30.0,1,30.0,1,30.0,1,29.0,0
7973,max_effective,10,10,1,3,0.05,0.95,0.7268577186873332,6,23.0,1,23.0,1,23.0,1,23.0,1
7974,max_effective,10,10,1,3,0.05,0.95,0.7038735964132327,5,18.0,1,18.0,1,18.0,1,18.0,1
7975,max_effective,10,10,1,3,0.05,0.95,0.9254319162430464,7,28.0,0,28.0,0,28.0,0,29.0,1
7976,max_effective,10,10,1,3,0.05,0.95,0.9407796927803266,7,23.0,1,23.0,1,23.0,1,23.0,1
7977,max_effective,10,10,1,3,0.05,0.95,0.9257666713855536,18,26.0,0,27.0,0,29.0,0,30.0,1
7978,max_effective,10,10,1,3,0.05,0.95,0.9172321481303884,14,25.0,0,26.0,0,28.0,0,30.0,1
7979,max_effective,10,10,1,3,0.05,0.95,0.7692938834729283,4,15.0,1,15.0,1,15.0,1,15.0,1
7980,max_effective,10,10,1,3,0.05,0.95,0.914463605235338,18,29.0,0,30.0,1,30.0,1,30.0,1
7981,max_effective,10,10,1,3,0.05,0.95,0.9250310508233294,4,14.0,1,14.0,1,14.0,1,14.0,1
7982,max_effective,10,10,1,3,0.05,0.95,0.9276683107304852,16,29.0,0,29.0,0,30.0,1,30.0,1
7983,max_effective,10,10,1,3,0.05,0.95,0.92409451081502,20,27.0,0,27.0,0,29.0,0,30.0,1
7984,max_effective,10,10,1,3,0.05,0.95,0.9494132785195848,51,27.0,0,27.0,0,28.0,1,28.0,1
7985,max_effective,10,10,1,3,0.05,0.95,0.9129104181479096,26,26.0,0,26.0,0,28.0,1,28.0,1
7986,max_effective,10,10,1,3,0.05,0.95,0.8466400389166752,20,27.0,1,27.0,1,27.0,1,25.0,0
7987,max_effective,10,10,1,3,0.05,0.95,0.7731748430832835,4,18.0,1,18.0,1,18.0,1,18.0,1
7988,max_effective,10,10,1,3,0.05,0.95,0.8270248724406248,7,24.0,0,24.0,0,25.0,1,25.0,1
7989,max_effective,10,10,1,3,0.05,0.95,0.937636780900304,19,29.0,1,29.0,1,28.0,0,29.0,1
7990,max_effective,10,10,1,3,0.05,0.95,0.9355975742192378,5,24.0,1,24.0,1,24.0,1,23.0,0
7991,max_effective,10,10,1,3,0.05,0.95,0.8233376313532418,19,25.0,0,27.0,0,28.0,1,28.0,1
7992,max_effective,10,10,1,3,0.05,0.95,0.8848004834719172,9,30.0,1,30.0,1,30.0,1,29.0,0
7993,max_effective,10,10,1,3,0.05,0.95,0.8834587968251844,9,29.0,1,29.0,1,29.0,1,29.0,1
7994,max_effective,10,10,1,3,0.05,0.95,0.8375151741944274,5,19.0,1,19.0,1,19.0,1,19.0,1
7995,max_effective,10,10,1,3,0.05,0.95,0.8955155582251804,12,27.0,0,28.0,1,26.0,0,26.0,0
7996,max_effective,10,10,1,3,0.05,0.95,0.9346672117371264,43,30.0,1,30.0,1,30.0,1,30.0,1
7997,max_effective,10,10,1,3,0.05,0.95,0.923302462445952,17,28.0,0,28.0,0,29.0,0,30.0,1
7998,max_effective,10,10,1,3,0.05,0.95,0.9263401757852308,19,26.0,0,28.0,0,30.0,1,30.0,1
7999,max_effective,10,10,1,3,0.05,0.95,0.8503123105403174,14,28.0,1,28.0,1,27.0,0,26.0,0
8000,max_effective,10,10,1,3,0.05,0.95,0.8886575903059958,9,26.0,0,26.0,0,27.0,1,26.0,0
8001,max_effective,10,10,1,3,0.05,0.95,0.8880395486667826,16,28.0,0,30.0,1,30.0,1,30.0,1
8002,max_effective,10,10,1,3,0.05,0.95,0.8170157333095861,8,25.0,0,26.0,1,25.0,0,25.0,0
8003,max_effective,10,10,1,3,0.05,0.95,0.8566794978870854,16,27.0,0,28.0,1,28.0,1,27.0,0
8004,max_effective,10,10,1,3,0.05,0.95,0.7428707119784954,8,24.0,0,24.0,0,22.0,0,26.0,1
8005,max_effective,10,10,1,3,0.05,0.95,0.6824247258043818,3,16.0,1,16.0,1,16.0,1,16.0,1
8006,max_effective,10,10,1,3,0.05,0.95,0.824700080056748,7,26.0,1,26.0,1,25.0,0,25.0,0
8007,max_effective,10,10,1,3,0.05,0.95,0.9287204505022524,15,27.0,0,27.0,0,28.0,1,27.0,0
8008,max_effective,10,10,1,3,0.05,0.95,0.7795652163043234,3,13.0,1,13.0,1,13.0,1,13.0,1
8009,max_effective,10,10,1,3,0.05,0.95,0.8980858714862223,73,29.0,0,29.0,0,30.0,1,29.0,0
8010,max_effective,10,10,1,3,0.05,0.95,0.9276740387782114,38,28.0,0,29.0,0,30.0,1,29.0,0
8011,max_effective,10,10,1,3,0.05,0.95,0.6882321175944878,5,19.0,1,19.0,1,19.0,1,19.0,1
8012,max_effective,10,10,1,3,0.05,0.95,0.8279052255996634,6,17.0,1,17.0,1,17.0,1,17.0,1
8013,max_effective,10,10,1,3,0.05,0.95,0.8183971519906228,4,18.0,1,18.0,1,18.0,1,18.0,1
8014,max_effective,10,10,1,3,0.05,0.95,0.9162640057541884,22,27.0,0,27.0,0,29.0,1,29.0,1
8015,max_effective,10,10,1,3,0.05,0.95,0.8997791608782701,9,27.0,1,27.0,1,27.0,1,27.0,1
8016,max_effective,10,10,1,3,0.05,0.95,0.9054217544181308,14,27.0,0,29.0,0,30.0,1,30.0,1
8017,max_effective,10,10,1,3,0.05,0.95,0.9333186209608464,38,27.0,0,28.0,0,30.0,1,30.0,1
8018,max_effective,10,10,1,3,0.05,0.95,0.8316224250022257,22,30.0,1,30.0,1,30.0,1,30.0,1
8019,max_effective,10,10,1,3,0.05,0.95,0.6888051182426762,5,17.0,1,17.0,1,17.0,1,17.0,1
8020,max_effective,10,10,1,3,0.05,0.95,0.8549548819211912,16,27.0,1,27.0,1,27.0,1,27.0,1
8021,max_effective,10,10,1,3,0.05,0.95,0.886193954520092,4,19.0,1,19.0,1,19.0,1,19.0,1
8022,max_effective,10,10,1,3,0.05,0.95,0.9361451818056978,24,25.0,0,27.0,0,29.0,1,28.0,0
8023,max_effective,10,10,1,3,0.05,0.95,0.9128439521952426,4,20.0,1,20.0,1,20.0,1,19.0,0
8024,max_effective,10,10,1,3,0.05,0.95,0.9074525896572636,11,28.0,1,28.0,1,26.0,0,26.0,0
8025,max_effective,10,10,1,3,0.05,0.95,0.9171210623736292,12,28.0,0,30.0,1,30.0,1,27.0,0
8026,max_effective,10,10,1,3,0.05,0.95,0.8059565955596216,4,17.0,1,17.0,1,17.0,1,17.0,1
8027,max_effective,10,10,1,3,0.05,0.95,0.8981500164644427,8,24.0,1,24.0,1,24.0,1,22.0,0
8028,max_effective,10,10,1,3,0.05,0.95,0.8716595723888311,7,26.0,0,26.0,0,27.0,1,27.0,1
8029,max_effective,10,10,1,3,0.05,0.95,0.9109827165599296,14,29.0,0,29.0,0,30.0,1,29.0,0
8030,max_effective,10,10,1,3,0.05,0.95,0.9303714042142436,31,27.0,0,28.0,0,29.0,0,30.0,1
8031,max_effective,10,10,1,3,0.05,0.95,0.9376578358790753,24,29.0,0,29.0,0,30.0,1,30.0,1
8032,max_effective,10,10,1,3,0.05,0.95,0.9128575388341,16,28.0,0,29.0,0,30.0,1,30.0,1
8033,max_effective,10,10,1,3,0.05,0.95,0.9337125322446176,22,29.0,0,29.0,0,29.0,0,30.0,1
8034,max_effective,10,10,1,3,0.05,0.95,0.9422347347349112,31,30.0,1,30.0,1,30.0,1,30.0,1
8035,max_effective,10,10,1,3,0.05,0.95,0.939741871299988,19,30.0,1,30.0,1,30.0,1,30.0,1
8036,max_effective,10,10,1,3,0.05,0.95,0.9414495795577148,9,22.0,1,22.0,1,22.0,1,20.0,0
8037,max_effective,10,10,1,3,0.05,0.95,0.8945392261548138,7,25.0,1,25.0,1,25.0,1,25.0,1
8038,max_effective,10,10,1,3,0.05,0.95,0.8764073610661528,14,25.0,1,25.0,1,25.0,1,25.0,1
8039,max_effective,10,10,1,3,0.05,0.95,0.8330907144073604,5,22.0,1,22.0,1,22.0,1,22.0,1
8040,max_effective,10,10,1,3,0.05,0.95,0.8198121482037457,4,17.0,1,17.0,1,17.0,1,17.0,1
8041,max_effective,10,10,1,3,0.05,0.95,0.934088156969989,19,28.0,0,28.0,0,29.0,0,30.0,1
8042,max_effective,10,10,1,3,0.05,0.95,0.8978957936269655,24,27.0,0,27.0,0,28.0,0,30.0,1
8043,max_effective,10,10,1,3,0.05,0.95,0.92093977072516,12,28.0,0,28.0,0,30.0,1,30.0,1
8044,max_effective,10,10,1,3,0.05,0.95,0.8477157893861209,11,29.0,1,29.0,1,29.0,1,27.0,0
8045,max_effective,10,10,1,3,0.05,0.95,0.8029925132850396,4,18.0,1,18.0,1,18.0,1,18.0,1
8046,max_effective,10,10,1,3,0.05,0.95,0.8393852944521424,6,23.0,1,23.0,1,23.0,1,23.0,1
8047,max_effective,10,10,1,3,0.05,0.95,0.9427054934545795,33,28.0,0,29.0,0,30.0,1,30.0,1
8048,max_effective,10,10,1,3,0.05,0.95,0.940729222671289,16,27.0,0,28.0,1,28.0,1,28.0,1
8049,max_effective,10,10,1,3,0.05,0.95,0.8949259168966741,22,29.0,1,29.0,1,29.0,1,29.0,1
8050,max_effective,10,10,1,3,0.05,0.95,0.9419961915118098,23,30.0,1,30.0,1,30.0,1,28.0,0
8051,max_effective,10,10,1,3,0.05,0.95,0.9147620517376142,16,26.0,0,26.0,0,27.0,0,30.0,1
8052,max_effective,10,10,1,3,0.05,0.95,0.8437275866174335,8,26.0,0,26.0,0,26.0,0,27.0,1
8053,max_effective,10,10,1,3,0.05,0.95,0.942714733265472,13,28.0,0,28.0,0,30.0,1,30.0,1
8054,max_effective,10,10,1,3,0.05,0.95,0.8988186910522682,13,24.0,0,27.0,1,27.0,1,27.0,1
8055,max_effective,10,10,1,3,0.05,0.95,0.9093658891182868,15,28.0,0,29.0,1,29.0,1,28.0,0
8056,max_effective,10,10,1,3,0.05,0.95,0.9070042362907028,3,15.0,1,15.0,1,15.0,1,15.0,1
8057,max_effective,10,10,1,3,0.05,0.95,0.91992950446385,10,27.0,1,27.0,1,25.0,0,27.0,1
8058,max_effective,10,10,1,3,0.05,0.95,0.9340629322180398,24,27.0,0,27.0,0,28.0,0,29.0,1
8059,max_effective,10,10,1,3,0.05,0.95,0.8221248644531013,15,28.0,0,28.0,0,29.0,1,29.0,1
8060,max_effective,10,10,1,3,0.05,0.95,0.9363810465787916,21,26.0,0,27.0,0,30.0,1,29.0,0
8061,max_effective,10,10,1,3,0.05,0.95,0.8554125650196962,13,29.0,0,29.0,0,30.0,1,30.0,1
8062,max_effective,10,10,1,3,0.05,0.95,0.937950522393352,14,25.0,0,28.0,1,28.0,1,28.0,1
8063,max_effective,10,10,1,3,0.05,0.95,0.8986312969519333,9,28.0,0,28.0,0,29.0,1,29.0,1
8064,max_effective,10,10,1,3,0.05,0.95,0.9219138588845048,10,29.0,0,29.0,0,30.0,1,29.0,0
8065,max_effective,10,10,1,3,0.05,0.95,0.9231347678409844,8,25.0,1,25.0,1,25.0,1,25.0,1
8066,max_effective,10,10,1,3,0.05,0.95,0.8944472481414453,13,28.0,0,29.0,1,29.0,1,28.0,0
8067,max_effective,10,10,1,3,0.05,0.95,0.9482917503197512,13,29.0,0,29.0,0,29.0,0,30.0,1
8068,max_effective,10,10,1,3,0.05,0.95,0.908638754325559,7,25.0,1,25.0,1,23.0,0,22.0,0
8069,max_effective,10,10,1,3,0.05,0.95,0.7785055471814972,3,14.0,1,14.0,1,14.0,1,14.0,1
8070,max_effective,10,10,1,3,0.05,0.95,0.7619935366961278,3,15.0,1,15.0,1,15.0,1,15.0,1
8071,max_effective,10,10,1,3,0.05,0.95,0.9270884260439782,24,27.0,1,27.0,1,27.0,1,27.0,1
8072,max_effective,10,10,1,3,0.05,0.95,0.9257170207567652,10,26.0,1,26.0,1,26.0,1,25.0,0
8073,max_effective,10,10,1,3,0.05,0.95,0.8021754205564886,6,20.0,1,20.0,1,20.0,1,20.0,1
8074,max_effective,10,10,1,3,0.05,0.95,0.9326016597057012,13,26.0,0,26.0,0,28.0,1,28.0,1
8075,max_effective,10,10,1,3,0.05,0.95,0.8940896191552804,34,28.0,0,29.0,1,29.0,1,29.0,1
8076,max_effective,10,10,1,3,0.05,0.95,0.8651873514060563,4,21.0,1,21.0,1,21.0,1,21.0,1
8077,max_effective,10,10,1,3,0.05,0.95,0.7227361549157947,4,14.0,1,14.0,1,14.0,1,14.0,1
8078,max_effective,10,10,1,3,0.05,0.95,0.9434071096979916,29,28.0,0,29.0,1,28.0,0,28.0,0
8079,max_effective,10,10,1,3,0.05,0.95,0.9095504504839128,21,29.0,1,29.0,1,29.0,1,29.0,1
8080,max_effective,10,10,1,3,0.05,0.95,0.8493553404759167,9,25.0,0,26.0,1,26.0,1,25.0,0
8081,max_effective,10,10,1,3,0.05,0.95,0.6519712319540156,5,19.0,1,19.0,1,19.0,1,19.0,1
8082,max_effective,10,10,1,3,0.05,0.95,0.8902459287302111,18,28.0,0,29.0,0,29.0,0,30.0,1
8083,max_effective,10,10,1,3,0.05,0.95,0.9296163315422148,20,30.0,1,30.0,1,30.0,1,30.0,1
8084,max_effective,10,10,1,3,0.05,0.95,0.837680285816769,7,22.0,1,22.0,1,22.0,1,22.0,1
8085,max_effective,10,10,1,3,0.05,0.95,0.7990764389641207,1,10.0,1,10.0,1,10.0,1,10.0,1
8086,max_effective,10,10,1,3,0.05,0.95,0.9344110522872467,7,28.0,0,29.0,1,27.0,0,29.0,1
8087,max_effective,10,10,1,3,0.05,0.95,0.5464573279119168,7,22.0,1,22.0,1,22.0,1,22.0,1
8088,max_effective,10,10,1,3,0.05,0.95,0.8556476013440947,7,25.0,0,26.0,1,26.0,1,25.0,0
8089,max_effective,10,10,1,3,0.05,0.95,0.93663979447921,8,23.0,1,23.0,1,23.0,1,23.0,1
8090,max_effective,10,10,1,3,0.05,0.95,0.9259369243576472,32,28.0,0,28.0,0,28.0,0,29.0,1
8091,max_effective,10,10,1,3,0.05,0.95,0.8586410384580011,4,19.0,1,19.0,1,19.0,1,19.0,1
8092,max_effective,10,10,1,3,0.05,0.95,0.9047872293251402,26,28.0,0,28.0,0,29.0,0,30.0,1
8093,max_effective,10,10,1,3,0.05,0.95,0.8676707926549284,13,26.0,1,26.0,1,25.0,0,25.0,0
8094,max_effective,10,10,1,3,0.05,0.95,0.9285962007153984,42,26.0,0,26.0,0,29.0,1,29.0,1
8095,max_effective,10,10,1,3,0.05,0.95,0.6866132491353653,7,23.0,1,23.0,1,23.0,1,23.0,1
8096,max_effective,10,10,1,3,0.05,0.95,0.7524617002204442,5,19.0,1,19.0,1,19.0,1,19.0,1
8097,max_effective,10,10,1,3,0.05,0.95,0.8559506886679094,24,28.0,0,28.0,0,29.0,1,29.0,1
8098,max_effective,10,10,1,3,0.05,0.95,0.671306913835156,4,17.0,1,17.0,1,17.0,1,17.0,1
8099,max_effective,10,10,1,3,0.05,0.95,0.839079516017885,6,28.0,1,28.0,1,28.0,1,28.0,1
8100,max_effective,10,10,1,3,0.05,0.95,0.8659758325614123,6,22.0,1,22.0,1,22.0,1,22.0,1
8101,max_effective,10,10,1,3,0.05,0.95,0.9480301152794572,9,27.0,0,27.0,0,27.0,0,28.0,1
8102,max_effective,10,10,1,3,0.05,0.95,0.9406995466745388,29,30.0,1,30.0,1,30.0,1,30.0,1
8103,max_effective,10,10,1,3,0.05,0.95,0.8850284734415806,7,22.0,1,22.0,1,22.0,1,22.0,1
8104,max_effective,10,10,1,3,0.05,0.95,0.8633614514242278,6,25.0,1,25.0,1,25.0,1,25.0,1
8105,max_effective,10,10,1,3,0.05,0.95,0.8897986961147812,11,22.0,1,22.0,1,22.0,1,22.0,1
8106,max_effective,10,10,1,3,0.05,0.95,0.9162066836268896,19,28.0,0,28.0,0,30.0,1,29.0,0
8107,max_effective,10,10,1,3,0.05,0.95,0.9454904958023804,17,28.0,0,28.0,0,29.0,1,29.0,1
8108,max_effective,10,10,1,3,0.05,0.95,0.679133495564817,12,27.0,0,28.0,1,28.0,1,27.0,0
8109,max_effective,10,10,1,3,0.05,0.95,0.9397265045154194,23,30.0,1,30.0,1,30.0,1,30.0,1
8110,max_effective,10,10,1,3,0.05,0.95,0.9422780728730916,30,25.0,0,27.0,0,29.0,0,30.0,1
8111,max_effective,10,10,1,3,0.05,0.95,0.8412951254666814,6,18.0,1,18.0,1,18.0,1,18.0,1
8112,max_effective,10,10,1,3,0.05,0.95,0.8571702705613722,11,28.0,0,28.0,0,29.0,1,28.0,0
8113,max_effective,10,10,1,3,0.05,0.95,0.7013349783586292,6,23.0,1,23.0,1,23.0,1,23.0,1
8114,max_effective,10,10,1,3,0.05,0.95,0.8626352083453444,5,20.0,1,20.0,1,20.0,1,20.0,1
8115,max_effective,10,10,1,3,0.05,0.95,0.9285823446567996,13,28.0,0,29.0,0,30.0,1,29.0,0
8116,max_effective,10,10,1,3,0.05,0.95,0.9134937524340582,25,29.0,0,29.0,0,30.0,1,29.0,0
8117,max_effective,10,10,1,3,0.05,0.95,0.735100500334997,4,15.0,1,15.0,1,15.0,1,15.0,1
8118,max_effective,10,10,1,3,0.05,0.95,0.9360083450894068,42,25.0,0,27.0,0,30.0,1,30.0,1
8119,max_effective,10,10,1,3,0.05,0.95,0.8519069622466728,11,27.0,1,27.0,1,26.0,0,27.0,1
8120,max_effective,10,10,1,3,0.05,0.95,0.9265053549053924,23,29.0,0,30.0,1,30.0,1,30.0,1
8121,max_effective,10,10,1,3,0.05,0.95,0.6988359777588182,5,18.0,1,18.0,1,18.0,1,18.0,1
8122,max_effective,10,10,1,3,0.05,0.95,0.9123610480416984,8,27.0,0,27.0,0,28.0,1,27.0,0
8123,max_effective,10,10,1,3,0.05,0.95,0.9149093109852098,16,25.0,0,26.0,0,27.0,1,27.0,1
8124,max_effective,10,10,1,3,0.05,0.95,0.7869189522915023,6,23.0,1,23.0,1,23.0,1,23.0,1
8125,max_effective,10,10,1,3,0.05,0.95,0.9380795639155322,18,29.0,0,28.0,0,30.0,1,30.0,1
8126,max_effective,10,10,1,3,0.05,0.95,0.9085292670882628,6,24.0,1,24.0,1,23.0,0,23.0,0
8127,max_effective,10,10,1,3,0.05,0.95,0.7212123509819977,11,30.0,1,30.0,1,30.0,1,28.0,0
8128,max_effective,10,10,1,3,0.05,0.95,0.9465412447577152,19,24.0,0,26.0,0,29.0,0,30.0,1
8129,max_effective,10,10,1,3,0.05,0.95,0.7749734243073744,5,20.0,1,20.0,1,20.0,1,20.0,1
8130,max_effective,10,10,1,3,0.05,0.95,0.9483278847151504,14,27.0,0,29.0,1,29.0,1,29.0,1
8131,max_effective,10,10,1,3,0.05,0.95,0.8061316057966272,7,19.0,1,19.0,1,19.0,1,19.0,1
8132,max_effective,10,10,1,3,0.05,0.95,0.7955194831427662,9,23.0,1,23.0,1,23.0,1,23.0,1
8133,max_effective,10,10,1,3,0.05,0.95,0.8325213623995563,10,26.0,1,25.0,0,25.0,0,25.0,0
8134,max_effective,10,10,1,3,0.05,0.95,0.9032825502460468,11,21.0,1,21.0,1,21.0,1,21.0,1
8135,max_effective,10,10,1,3,0.05,0.95,0.8190254752135849,18,25.0,0,25.0,0,26.0,1,26.0,1
8136,max_effective,10,10,1,3,0.05,0.95,0.9246860333749012,12,27.0,1,27.0,1,27.0,1,26.0,0
8137,max_effective,10,10,1,3,0.05,0.95,0.7527541873702704,4,16.0,1,16.0,1,16.0,1,16.0,1
8138,max_effective,10,10,1,3,0.05,0.95,0.9317100442445388,22,28.0,0,29.0,1,26.0,0,28.0,0
8139,max_effective,10,10,1,3,0.05,0.95,0.903751280168662,22,26.0,0,28.0,0,27.0,0,29.0,1
8140,max_effective,10,10,1,3,0.05,0.95,0.8359682251118322,15,25.0,1,25.0,1,25.0,1,25.0,1
8141,max_effective,10,10,1,3,0.05,0.95,0.8282113565410234,2,15.0,1,15.0,1,15.0,1,15.0,1
8142,max_effective,10,10,1,3,0.05,0.95,0.9446023547957484,43,28.0,0,28.0,0,30.0,1,30.0,1
8143,max_effective,10,10,1,3,0.05,0.95,0.7032297965779716,4,15.0,1,15.0,1,15.0,1,15.0,1
8144,max_effective,10,10,1,3,0.05,0.95,0.8442437624899706,7,22.0,1,22.0,1,22.0,1,22.0,1
8145,max_effective,10,10,1,3,0.05,0.95,0.9440752946537638,12,25.0,0,26.0,0,30.0,1,29.0,0
8146,max_effective,10,10,1,3,0.05,0.95,0.8538647712623172,28,29.0,0,29.0,0,29.0,0,30.0,1
8147,max_effective,10,10,1,3,0.05,0.95,0.862538847182017,7,27.0,0,29.0,1,28.0,0,28.0,0
8148,max_effective,10,10,1,3,0.05,0.95,0.892936896962,16,29.0,0,29.0,0,30.0,1,30.0,1
8149,max_effective,10,10,1,3,0.05,0.95,0.8884106405338092,39,27.0,0,28.0,0,29.0,1,29.0,1
8150,max_effective,10,10,1,3,0.05,0.95,0.9398516666365676,13,26.0,0,28.0,1,28.0,1,28.0,1
8151,max_effective,10,10,1,3,0.05,0.95,0.6773066808971541,8,20.0,1,20.0,1,20.0,1,20.0,1
8152,max_effective,10,10,1,3,0.05,0.95,0.917723378996718,10,27.0,0,27.0,0,29.0,1,28.0,0
8153,max_effective,10,10,1,3,0.05,0.95,0.92450311379912,6,21.0,1,21.0,1,21.0,1,21.0,1
8154,max_effective,10,10,1,3,0.05,0.95,0.8729871982069826,7,30.0,1,30.0,1,29.0,0,28.0,0
8155,max_effective,10,10,1,3,0.05,0.95,0.8223337915336169,19,28.0,0,28.0,0,28.0,0,29.0,1
8156,max_effective,10,10,1,3,0.05,0.95,0.9320676031808988,42,27.0,0,27.0,0,29.0,0,30.0,1
8157,max_effective,10,10,1,3,0.05,0.95,0.8227739203479157,10,25.0,0,26.0,0,28.0,1,27.0,0
8158,max_effective,10,10,1,3,0.05,0.95,0.7372268594886638,8,25.0,1,25.0,1,25.0,1,25.0,1
8159,max_effective,10,10,1,3,0.05,0.95,0.9341361715676916,25,29.0,0,29.0,0,30.0,1,30.0,1
8160,max_effective,10,10,1,3,0.05,0.95,0.937139043487038,1,10.0,1,10.0,1,10.0,1,10.0,1
8161,max_effective,10,10,1,3,0.05,0.95,0.8334035945294915,8,24.0,1,24.0,1,24.0,1,24.0,1
8162,max_effective,10,10,1,3,0.05,0.95,0.882113972010446,9,25.0,1,25.0,1,24.0,0,24.0,0
8163,max_effective,10,10,1,3,0.05,0.95,0.922450287091403,14,28.0,0,30.0,1,30.0,1,30.0,1
8164,max_effective,10,10,1,3,0.05,0.95,0.6733078238057645,8,26.0,1,26.0,1,26.0,1,26.0,1
8165,max_effective,10,10,1,3,0.05,0.95,0.8945000573734876,16,29.0,0,29.0,0,30.0,1,29.0,0
8166,max_effective,10,10,1,3,0.05,0.95,0.9475620746991164,20,26.0,0,27.0,1,24.0,0,27.0,1
8167,max_effective,10,10,1,3,0.05,0.95,0.7626499499890462,6,22.0,1,22.0,1,22.0,1,22.0,1
8168,max_effective,10,10,1,3,0.05,0.95,0.8999251827100793,10,28.0,1,28.0,1,28.0,1,27.0,0
8169,max_effective,10,10,1,3,0.05,0.95,0.905385786212958,13,28.0,0,28.0,0,30.0,1,30.0,1
8170,max_effective,10,10,1,3,0.05,0.95,0.7719097673975085,7,20.0,1,20.0,1,20.0,1,20.0,1
8171,max_effective,10,10,1,3,0.05,0.95,0.9334910259448204,20,26.0,0,26.0,0,27.0,0,28.0,1
8172,max_effective,10,10,1,3,0.05,0.95,0.8285248726184117,6,22.0,1,22.0,1,22.0,1,22.0,1
8173,max_effective,10,10,1,3,0.05,0.95,0.946074610713775,36,28.0,0,28.0,0,29.0,0,30.0,1
8174,max_effective,10,10,1,3,0.05,0.95,0.8880058661194298,5,18.0,1,18.0,1,18.0,1,17.0,0
8175,max_effective,10,10,1,3,0.05,0.95,0.9359361931197034,21,30.0,1,30.0,1,30.0,1,30.0,1
8176,max_effective,10,10,1,3,0.05,0.95,0.9195049989536316,69,29.0,0,29.0,0,30.0,1,30.0,1
8177,max_effective,10,10,1,3,0.05,0.95,0.7775145393880482,5,22.0,1,22.0,1,22.0,1,22.0,1
8178,max_effective,10,10,1,3,0.05,0.95,0.8378350623261888,6,17.0,1,17.0,1,17.0,1,17.0,1
8179,max_effective,10,10,1,3,0.05,0.95,0.7861171341534622,7,24.0,1,23.0,0,24.0,1,24.0,1
8180,max_effective,10,10,1,3,0.05,0.95,0.9307576616771542,13,27.0,0,27.0,0,29.0,1,28.0,0
8181,max_effective,10,10,1,3,0.05,0.95,0.9048788674707802,14,30.0,1,30.0,1,29.0,0,28.0,0
8182,max_effective,10,10,1,3,0.05,0.95,0.8867620757043269,5,29.0,1,29.0,1,27.0,0,29.0,1
8183,max_effective,10,10,1,3,0.05,0.95,0.931332051423007,17,29.0,0,29.0,0,30.0,1,30.0,1
8184,max_effective,10,10,1,3,0.05,0.95,0.8069513192641424,7,25.0,0,25.0,0,25.0,0,26.0,1
8185,max_effective,10,10,1,3,0.05,0.95,0.9118104538854076,10,28.0,0,29.0,1,29.0,1,29.0,1
8186,max_effective,10,10,1,3,0.05,0.95,0.8249919134018558,8,20.0,1,20.0,1,20.0,1,20.0,1
8187,max_effective,10,10,1,3,0.05,0.95,0.9247987166413634,23,30.0,1,30.0,1,30.0,1,30.0,1
8188,max_effective,10,10,1,3,0.05,0.95,0.681497581981314,3,13.0,1,13.0,1,13.0,1,13.0,1
8189,max_effective,10,10,1,3,0.05,0.95,0.8153137482525438,3,13.0,1,13.0,1,13.0,1,13.0,1
8190,max_effective,10,10,1,3,0.05,0.95,0.9316989453022494,40,25.0,0,26.0,0,28.0,1,28.0,1
8191,max_effective,10,10,1,3,0.05,0.95,0.94906328086374,10,24.0,1,24.0,1,24.0,1,24.0,1
8192,max_effective,10,10,1,3,0.05,0.95,0.794268129815505,11,25.0,0,25.0,0,27.0,0,28.0,1
8193,max_effective,10,10,1,3,0.05,0.95,0.8666639333213265,3,21.0,1,21.0,1,21.0,1,21.0,1
8194,max_effective,10,10,1,3,0.05,0.95,0.9234100491603328,24,29.0,0,29.0,0,30.0,1,30.0,1
8195,max_effective,10,10,1,3,0.05,0.95,0.8400624608279599,4,22.0,1,22.0,1,22.0,1,22.0,1
8196,max_effective,10,10,1,3,0.05,0.95,0.7689949987521191,8,28.0,0,29.0,1,28.0,0,27.0,0
8197,max_effective,10,10,1,3,0.05,0.95,0.9274065247890694,3,14.0,1,14.0,1,14.0,1,14.0,1
8198,max_effective,10,10,1,3,0.05,0.95,0.8884327207470868,5,30.0,1,30.0,1,26.0,0,28.0,0
8199,max_effective,10,10,1,3,0.05,0.95,0.8992103831943993,26,27.0,0,27.0,0,30.0,1,29.0,0
8200,max_effective,10,10,1,3,0.05,0.95,0.8990991209784839,15,26.0,0,27.0,0,28.0,0,30.0,1
8201,max_effective,10,10,1,3,0.05,0.95,0.881798123849201,9,24.0,0,24.0,0,27.0,1,27.0,1
8202,max_effective,10,10,1,3,0.05,0.95,0.9307591178138276,15,26.0,0,26.0,0,30.0,1,29.0,0
8203,max_effective,10,10,1,3,0.05,0.95,0.789767695045248,14,26.0,0,26.0,0,28.0,1,28.0,1
8204,max_effective,10,10,1,3,0.05,0.95,0.9328269474232976,7,28.0,0,28.0,0,27.0,0,29.0,1
8205,max_effective,10,10,1,3,0.05,0.95,0.944771992827153,20,29.0,0,29.0,0,30.0,1,30.0,1
8206,max_effective,10,10,1,3,0.05,0.95,0.8055672254680272,13,28.0,0,28.0,0,29.0,1,28.0,0
8207,max_effective,10,10,1,3,0.05,0.95,0.9247396241174592,18,29.0,0,30.0,1,30.0,1,30.0,1
8208,max_effective,10,10,1,3,0.05,0.95,0.911843965544582,6,23.0,1,23.0,1,23.0,1,23.0,1
8209,max_effective,10,10,1,3,0.05,0.95,0.8361384670026317,15,29.0,1,29.0,1,29.0,1,29.0,1
8210,max_effective,10,10,1,3,0.05,0.95,0.9492396034655018,27,29.0,0,29.0,0,30.0,1,30.0,1
8211,max_effective,10,10,1,3,0.05,0.95,0.9343414613195417,6,24.0,1,24.0,1,22.0,0,24.0,1
8212,max_effective,10,10,1,3,0.05,0.95,0.919186136983481,14,29.0,0,30.0,1,30.0,1,30.0,1
8213,max_effective,10,10,1,3,0.05,0.95,0.8956036842556686,9,29.0,1,29.0,1,27.0,0,29.0,1
8214,max_effective,10,10,1,3,0.05,0.95,0.9453882133867696,23,28.0,0,28.0,0,29.0,0,30.0,1
8215,max_effective,10,10,1,3,0.05,0.95,0.7038512753409917,16,27.0,0,27.0,0,27.0,0,29.0,1
8216,max_effective,10,10,1,3,0.05,0.95,0.7271075445664068,3,15.0,1,15.0,1,15.0,1,15.0,1
8217,max_effective,10,10,1,3,0.05,0.95,0.9192998664708458,15,30.0,1,29.0,0,30.0,1,30.0,1
8218,max_effective,10,10,1,3,0.05,0.95,0.8802917328049064,12,28.0,0,28.0,0,29.0,0,30.0,1
8219,max_effective,10,10,1,3,0.05,0.95,0.7931452037995873,16,27.0,0,27.0,0,27.0,0,28.0,1
8220,max_effective,10,10,1,3,0.05,0.95,0.7027455923384383,4,15.0,1,15.0,1,15.0,1,15.0,1
8221,max_effective,10,10,1,3,0.05,0.95,0.9128649928757228,18,26.0,1,26.0,1,26.0,1,26.0,1
8222,max_effective,10,10,1,3,0.05,0.95,0.9173611254191764,11,30.0,1,30.0,1,30.0,1,29.0,0
8223,max_effective,10,10,1,3,0.05,0.95,0.8167437829665071,6,24.0,1,24.0,1,24.0,1,24.0,1
8224,max_effective,10,10,1,3,0.05,0.95,0.8643010791099764,8,22.0,1,22.0,1,22.0,1,22.0,1
8225,max_effective,10,10,1,3,0.05,0.95,0.8353070313340166,8,27.0,1,27.0,1,25.0,0,25.0,0
8226,max_effective,10,10,1,3,0.05,0.95,0.8957069917355565,11,29.0,0,29.0,0,30.0,1,30.0,1
8227,max_effective,10,10,1,3,0.05,0.95,0.9276285009575054,17,30.0,1,30.0,1,30.0,1,30.0,1
8228,max_effective,10,10,1,3,0.05,0.95,0.6888662553324408,4,15.0,1,15.0,1,15.0,1,15.0,1
8229,max_effective,10,10,1,3,0.05,0.95,0.8424545551755527,6,26.0,1,26.0,1,26.0,1,25.0,0
8230,max_effective,10,10,1,3,0.05,0.95,0.9109485929645244,6,23.0,1,23.0,1,23.0,1,23.0,1
8231,max_effective,10,10,1,3,0.05,0.95,0.8832255886853384,9,23.0,0,24.0,1,24.0,1,23.0,0
8232,max_effective,10,10,1,3,0.05,0.95,0.8881699308517375,2,11.0,1,11.0,1,11.0,1,11.0,1
8233,max_effective,10,10,1,3,0.05,0.95,0.8550502791040372,6,25.0,0,25.0,0,25.0,0,26.0,1
8234,max_effective,10,10,1,3,0.05,0.95,0.9481408760976102,27,28.0,0,28.0,0,29.0,0,30.0,1
8235,max_effective,10,10,1,3,0.05,0.95,0.9150545830333622,4,18.0,1,18.0,1,18.0,1,18.0,1
8236,max_effective,10,10,1,3,0.05,0.95,0.9278240859471,18,28.0,0,29.0,0,30.0,1,29.0,0
8237,max_effective,10,10,1,3,0.05,0.95,0.9236903590452902,4,17.0,1,17.0,1,17.0,1,17.0,1
8238,max_effective,10,10,1,3,0.05,0.95,0.9255075426713786,40,28.0,0,29.0,0,30.0,1,30.0,1
8239,max_effective,10,10,1,3,0.05,0.95,0.800192517028192,16,27.0,1,27.0,1,26.0,0,27.0,1
8240,max_effective,10,10,1,3,0.05,0.95,0.8015607399688334,15,30.0,1,30.0,1,30.0,1,29.0,0
8241,max_effective,10,10,1,3,0.05,0.95,0.9414236388490091,2,16.0,1,16.0,1,16.0,1,16.0,1
8242,max_effective,10,10,1,3,0.05,0.95,0.905801471724957,6,19.0,1,19.0,1,19.0,1,19.0,1
8243,max_effective,10,10,1,3,0.05,0.95,0.9094302087660856,9,26.0,0,26.0,0,28.0,1,27.0,0
8244,max_effective,10,10,1,3,0.05,0.95,0.8700388905481294,7,27.0,1,27.0,1,27.0,1,27.0,1
8245,max_effective,10,10,1,3,0.05,0.95,0.9266282497089202,21,25.0,0,26.0,0,30.0,1,30.0,1
8246,max_effective,10,10,1,3,0.05,0.95,0.8264187508657748,10,26.0,0,26.0,0,27.0,1,27.0,1
8247,max_effective,10,10,1,3,0.05,0.95,0.8663288308053199,9,25.0,0,26.0,1,26.0,1,25.0,0
8248,max_effective,10,10,1,3,0.05,0.95,0.8483169036715436,14,29.0,0,29.0,0,29.0,0,30.0,1
8249,max_effective,10,10,1,3,0.05,0.95,0.8723298386652313,5,26.0,1,26.0,1,26.0,1,25.0,0
8250,max_effective,10,10,1,3,0.05,0.95,0.9474806016668124,17,23.0,0,28.0,0,23.0,0,29.0,1
8251,max_effective,10,10,1,3,0.05,0.95,0.865100007897689,26,30.0,1,30.0,1,30.0,1,30.0,1
8252,max_effective,10,10,1,3,0.05,0.95,0.9333587643407129,17,28.0,0,28.0,0,29.0,0,30.0,1
8253,max_effective,10,10,1,3,0.05,0.95,0.7239725667769995,3,17.0,1,17.0,1,17.0,1,17.0,1
8254,max_effective,10,10,1,3,0.05,0.95,0.8708140499536303,7,28.0,1,28.0,1,25.0,0,25.0,0
8255,max_effective,10,10,1,3,0.05,0.95,0.7608556600766289,3,14.0,1,14.0,1,14.0,1,14.0,1
8256,max_effective,10,10,1,3,0.05,0.95,0.7411080704586804,4,19.0,1,19.0,1,19.0,1,19.0,1
8257,max_effective,10,10,1,3,0.05,0.95,0.7030145895410161,3,19.0,1,19.0,1,19.0,1,19.0,1
8258,max_effective,10,10,1,3,0.05,0.95,0.917804242140664,9,27.0,0,28.0,1,25.0,0,25.0,0
8259,max_effective,10,10,1,3,0.05,0.95,0.7334262423093038,7,21.0,1,21.0,1,21.0,1,21.0,1
8260,max_effective,10,10,1,3,0.05,0.95,0.8936876553012587,13,28.0,0,29.0,1,28.0,0,26.0,0
8261,max_effective,10,10,1,3,0.05,0.95,0.805807786925059,14,29.0,0,29.0,0,30.0,1,28.0,0
8262,max_effective,10,10,1,3,0.05,0.95,0.926528738842003,6,26.0,1,26.0,1,25.0,0,26.0,1
8263,max_effective,10,10,1,3,0.05,0.95,0.909591927900154,25,29.0,0,29.0,0,30.0,1,29.0,0
8264,max_effective,10,10,1,3,0.05,0.95,0.943521925445578,4,15.0,1,15.0,1,15.0,1,15.0,1
8265,max_effective,10,10,1,3,0.05,0.95,0.8939417801293479,21,29.0,0,29.0,0,30.0,1,30.0,1
8266,max_effective,10,10,1,3,0.05,0.95,0.9029467978166156,17,27.0,0,28.0,0,30.0,1,29.0,0
8267,max_effective,10,10,1,3,0.05,0.95,0.9250170589703977,18,28.0,0,29.0,0,30.0,1,29.0,0
8268,max_effective,10,10,1,3,0.05,0.95,0.933733710912404,12,27.0,1,27.0,1,27.0,1,26.0,0
8269,max_effective,10,10,1,3,0.05,0.95,0.8577435953762589,4,20.0,1,20.0,1,20.0,1,20.0,1
8270,max_effective,10,10,1,3,0.05,0.95,0.7331414879904387,14,27.0,0,27.0,0,28.0,0,29.0,1
8271,max_effective,10,10,1,3,0.05,0.95,0.8982308724827741,8,22.0,1,22.0,1,22.0,1,22.0,1
8272,max_effective,10,10,1,3,0.05,0.95,0.8897021035325566,31,26.0,0,28.0,0,30.0,1,30.0,1
8273,max_effective,10,10,1,3,0.05,0.95,0.9298636450157586,11,24.0,1,24.0,1,24.0,1,24.0,1
8274,max_effective,10,10,1,3,0.05,0.95,0.9481561779368756,26,30.0,1,30.0,1,30.0,1,30.0,1
8275,max_effective,10,10,1,3,0.05,0.95,0.8006109769747385,16,30.0,1,30.0,1,30.0,1,29.0,0
8276,max_effective,10,10,1,3,0.05,0.95,0.9482029235886577,12,29.0,0,30.0,1,29.0,0,27.0,0
8277,max_effective,10,10,1,3,0.05,0.95,0.9464252456920176,2,12.0,1,12.0,1,12.0,1,12.0,1
8278,max_effective,10,10,1,3,0.05,0.95,0.9044207570337964,12,30.0,1,30.0,1,30.0,1,30.0,1
8279,max_effective,10,10,1,3,0.05,0.95,0.8615807781339034,6,22.0,1,22.0,1,22.0,1,22.0,1
8280,max_effective,10,10,1,3,0.05,0.95,0.8721579686502379,15,26.0,0,27.0,1,27.0,1,27.0,1
8281,max_effective,10,10,1,3,0.05,0.95,0.938842279468244,13,28.0,0,29.0,0,30.0,1,30.0,1
8282,max_effective,10,10,1,3,0.05,0.95,0.8380719217290326,8,27.0,1,27.0,1,27.0,1,25.0,0
8283,max_effective,10,10,1,3,0.05,0.95,0.7268991835102636,6,21.0,1,21.0,1,21.0,1,21.0,1
8284,max_effective,10,10,1,3,0.05,0.95,0.949358818157626,5,21.0,1,21.0,1,21.0,1,21.0,1
8285,max_effective,10,10,1,3,0.05,0.95,0.9304561491294696,60,29.0,1,29.0,1,29.0,1,29.0,1
8286,max_effective,10,10,1,3,0.05,0.95,0.8817867538942942,9,25.0,1,25.0,1,25.0,1,24.0,0
8287,max_effective,10,10,1,3,0.05,0.95,0.91463023260193,32,26.0,0,27.0,0,30.0,1,30.0,1
8288,max_effective,10,10,1,3,0.05,0.95,0.8415365424988536,12,28.0,0,29.0,1,29.0,1,28.0,0
8289,max_effective,10,10,1,3,0.05,0.95,0.8920120323814227,12,28.0,0,29.0,1,27.0,0,26.0,0
8290,max_effective,10,10,1,3,0.05,0.95,0.9230106913605086,10,23.0,1,23.0,1,23.0,1,23.0,1
8291,max_effective,10,10,1,3,0.05,0.95,0.8927924446871961,10,27.0,1,27.0,1,27.0,1,27.0,1
8292,max_effective,10,10,1,3,0.05,0.95,0.8891210655817046,13,25.0,0,26.0,0,30.0,1,29.0,0
8293,max_effective,10,10,1,3,0.05,0.95,0.8485701100161358,7,22.0,1,22.0,1,22.0,1,22.0,1
8294,max_effective,10,10,1,3,0.05,0.95,0.901508161130994,8,20.0,1,20.0,1,20.0,1,20.0,1
8295,max_effective,10,10,1,3,0.05,0.95,0.8541777852541693,5,17.0,1,17.0,1,17.0,1,17.0,1
8296,max_effective,10,10,1,3,0.05,0.95,0.8507134963069968,15,27.0,0,27.0,0,29.0,1,28.0,0
8297,max_effective,10,10,1,3,0.05,0.95,0.7826267728583567,10,23.0,1,23.0,1,23.0,1,23.0,1
8298,max_effective,10,10,1,3,0.05,0.95,0.9332641826079364,2,12.0,1,12.0,1,12.0,1,12.0,1
8299,max_effective,10,10,1,3,0.05,0.95,0.8406407328544785,17,28.0,1,28.0,1,27.0,0,28.0,1
8300,max_effective,10,10,1,3,0.05,0.95,0.9224121968165344,4,21.0,1,21.0,1,21.0,1,21.0,1
8301,max_effective,10,10,1,3,0.05,0.95,0.9188790913332224,8,27.0,0,27.0,0,28.0,1,27.0,0
8302,max_effective,10,10,1,3,0.05,0.95,0.9194154675193092,17,27.0,0,27.0,0,30.0,1,29.0,0
8303,max_effective,10,10,1,3,0.05,0.95,0.937806017881902,15,28.0,0,28.0,0,26.0,0,29.0,1
8304,max_effective,10,10,1,3,0.05,0.95,0.852946123386154,5,18.0,1,18.0,1,18.0,1,18.0,1
8305,max_effective,10,10,1,3,0.05,0.95,0.8654195053490865,8,21.0,1,21.0,1,21.0,1,21.0,1
8306,max_effective,10,10,1,3,0.05,0.95,0.8828954891847495,12,24.0,0,25.0,0,26.0,1,25.0,0
8307,max_effective,10,10,1,3,0.05,0.95,0.931294582690084,24,25.0,0,25.0,0,26.0,0,28.0,1
8308,max_effective,10,10,1,3,0.05,0.95,0.6651324386295779,4,18.0,1,18.0,1,18.0,1,18.0,1
8309,max_effective,10,10,1,3,0.05,0.95,0.8174731671621085,6,21.0,1,21.0,1,21.0,1,21.0,1
8310,max_effective,10,10,1,3,0.05,0.95,0.9068701713216998,9,25.0,1,25.0,1,24.0,0,23.0,0
8311,max_effective,10,10,1,3,0.05,0.95,0.8448450986443683,12,24.0,0,27.0,1,26.0,0,25.0,0
8312,max_effective,10,10,1,3,0.05,0.95,0.9136613318432482,8,28.0,1,28.0,1,27.0,0,26.0,0
8313,max_effective,10,10,1,3,0.05,0.95,0.8239847802863541,5,20.0,1,20.0,1,20.0,1,20.0,1
8314,max_effective,10,10,1,3,0.05,0.95,0.9204370113629629,39,26.0,0,28.0,0,30.0,1,30.0,1
8315,max_effective,10,10,1,3,0.05,0.95,0.861402354090003,10,24.0,1,24.0,1,24.0,1,24.0,1
8316,max_effective,10,10,1,3,0.05,0.95,0.947022079453916,22,28.0,0,28.0,0,30.0,1,30.0,1
8317,max_effective,10,10,1,3,0.05,0.95,0.9005005756120386,6,20.0,1,20.0,1,20.0,1,20.0,1
8318,max_effective,10,10,1,3,0.05,0.95,0.9287432676330712,50,27.0,0,28.0,0,30.0,1,30.0,1
8319,max_effective,10,10,1,3,0.05,0.95,0.9449866818193666,30,28.0,0,28.0,0,29.0,0,30.0,1
8320,max_effective,10,10,1,3,0.05,0.95,0.9448768764092308,2,15.0,1,15.0,1,15.0,1,15.0,1
8321,max_effective,10,10,1,3,0.05,0.95,0.8847446311286573,4,17.0,1,17.0,1,17.0,1,17.0,1
8322,max_effective,10,10,1,3,0.05,0.95,0.8829580674943893,12,28.0,0,28.0,0,30.0,1,28.0,0
8323,max_effective,10,10,1,3,0.05,0.95,0.9479827713058298,11,24.0,0,25.0,0,27.0,1,27.0,1
8324,max_effective,10,10,1,3,0.05,0.95,0.5801372673700014,4,15.0,1,15.0,1,15.0,1,15.0,1
8325,max_effective,10,10,1,3,0.05,0.95,0.8490973410157346,10,24.0,0,25.0,0,26.0,0,27.0,1
8326,max_effective,10,10,1,3,0.05,0.95,0.9434997229351916,28,28.0,0,28.0,0,30.0,1,30.0,1
8327,max_effective,10,10,1,3,0.05,0.95,0.9202807279823244,38,30.0,1,30.0,1,30.0,1,30.0,1
8328,max_effective,10,10,1,3,0.05,0.95,0.9298097203676648,17,26.0,0,26.0,0,28.0,1,28.0,1
8329,max_effective,10,10,1,3,0.05,0.95,0.9485597336025076,26,29.0,0,29.0,0,29.0,0,30.0,1
8330,max_effective,10,10,1,3,0.05,0.95,0.8481126716587144,6,21.0,1,21.0,1,21.0,1,21.0,1
8331,max_effective,10,10,1,3,0.05,0.95,0.90435335702852,6,24.0,1,24.0,1,24.0,1,24.0,1
8332,max_effective,10,10,1,3,0.05,0.95,0.8617919064854503,6,25.0,1,25.0,1,25.0,1,24.0,0
8333,max_effective,10,10,1,3,0.05,0.95,0.9460807688331012,14,28.0,1,28.0,1,27.0,0,28.0,1
8334,max_effective,10,10,1,3,0.05,0.95,0.902123919513306,7,26.0,1,25.0,0,25.0,0,25.0,0
8335,max_effective,10,10,1,3,0.05,0.95,0.8893000631641129,7,28.0,0,29.0,1,26.0,0,27.0,0
8336,max_effective,10,10,1,3,0.05,0.95,0.90716929612907,11,25.0,0,26.0,1,26.0,1,25.0,0
8337,max_effective,10,10,1,3,0.05,0.95,0.7978955049369247,9,28.0,0,29.0,1,28.0,0,28.0,0
8338,max_effective,10,10,1,3,0.05,0.95,0.924386449237616,11,28.0,0,29.0,1,27.0,0,27.0,0
8339,max_effective,10,10,1,3,0.05,0.95,0.8529279600116199,14,28.0,0,28.0,0,30.0,1,29.0,0
8340,max_effective,10,10,1,3,0.05,0.95,0.907668681292036,20,26.0,0,27.0,0,28.0,1,28.0,1
8341,max_effective,10,10,1,3,0.05,0.95,0.8429281909275648,6,28.0,1,28.0,1,28.0,1,28.0,1
8342,max_effective,10,10,1,3,0.05,0.95,0.869851446022194,13,24.0,0,25.0,0,27.0,1,26.0,0
8343,max_effective,10,10,1,3,0.05,0.95,0.8874271961542516,36,25.0,0,27.0,0,29.0,1,29.0,1
8344,max_effective,10,10,1,3,0.05,0.95,0.9248705345996,18,29.0,0,29.0,0,30.0,1,30.0,1
8345,max_effective,10,10,1,3,0.05,0.95,0.9401303253668648,14,29.0,1,29.0,1,29.0,1,28.0,0
8346,max_effective,10,10,1,3,0.05,0.95,0.9176381126162424,17,29.0,0,28.0,0,28.0,0,30.0,1
8347,max_effective,10,10,1,3,0.05,0.95,0.8578981165401401,24,24.0,0,25.0,0,28.0,0,29.0,1
8348,max_effective,10,10,1,3,0.05,0.95,0.8871622568682892,7,24.0,1,24.0,1,24.0,1,24.0,1
8349,max_effective,10,10,1,3,0.05,0.95,0.6628220171840675,8,21.0,1,21.0,1,21.0,1,21.0,1
8350,max_effective,10,10,1,3,0.05,0.95,0.9153584918796828,10,25.0,0,25.0,0,26.0,1,26.0,1
8351,max_effective,10,10,1,3,0.05,0.95,0.9313148669869156,20,28.0,0,29.0,1,29.0,1,28.0,0
8352,max_effective,10,10,1,3,0.05,0.95,0.9285006101247616,5,18.0,1,18.0,1,18.0,1,18.0,1
8353,max_effective,10,10,1,3,0.05,0.95,0.9014220980358362,17,27.0,0,29.0,1,28.0,0,27.0,0
8354,max_effective,10,10,1,3,0.05,0.95,0.616465422157512,4,17.0,1,17.0,1,17.0,1,17.0,1
8355,max_effective,10,10,1,3,0.05,0.95,0.8839248712195343,14,28.0,0,28.0,0,30.0,1,30.0,1
8356,max_effective,10,10,1,3,0.05,0.95,0.9099621285071412,4,16.0,1,16.0,1,16.0,1,16.0,1
8357,max_effective,10,10,1,3,0.05,0.95,0.8611177040539886,7,29.0,1,29.0,1,29.0,1,29.0,1
8358,max_effective,10,10,1,3,0.05,0.95,0.6383216492433892,10,22.0,1,22.0,1,22.0,1,22.0,1
8359,max_effective,10,10,1,3,0.05,0.95,0.9403983124321976,8,30.0,1,30.0,1,30.0,1,28.0,0
8360,max_effective,10,10,1,3,0.05,0.95,0.893048994955108,14,28.0,0,27.0,0,28.0,0,30.0,1
8361,max_effective,10,10,1,3,0.05,0.95,0.9482361076912456,11,28.0,0,28.0,0,29.0,0,30.0,1
8362,max_effective,10,10,1,3,0.05,0.95,0.9251078810797484,7,26.0,0,27.0,1,27.0,1,25.0,0
8363,max_effective,10,10,1,3,0.05,0.95,0.9467083118585872,29,29.0,1,29.0,1,29.0,1,29.0,1
8364,max_effective,10,10,1,3,0.05,0.95,0.8937098549351838,20,24.0,0,25.0,0,29.0,0,30.0,1
8365,max_effective,10,10,1,3,0.05,0.95,0.855682662361986,12,29.0,1,29.0,1,27.0,0,29.0,1
8366,max_effective,10,10,1,3,0.05,0.95,0.8587863610077763,9,24.0,0,25.0,1,25.0,1,25.0,1
8367,max_effective,10,10,1,3,0.05,0.95,0.8883216238292602,4,19.0,1,19.0,1,19.0,1,19.0,1
8368,max_effective,10,10,1,3,0.05,0.95,0.8767840534557387,11,26.0,0,26.0,0,24.0,0,28.0,1
8369,max_effective,10,10,1,3,0.05,0.95,0.8797699445232522,4,20.0,1,20.0,1,20.0,1,20.0,1
8370,max_effective,10,10,1,3,0.05,0.95,0.917678781118642,6,21.0,1,21.0,1,21.0,1,21.0,1
8371,max_effective,10,10,1,3,0.05,0.95,0.8398311655566894,4,17.0,1,17.0,1,17.0,1,17.0,1
8372,max_effective,10,10,1,3,0.05,0.95,0.7950878526946852,10,23.0,1,23.0,1,23.0,1,23.0,1
8373,max_effective,10,10,1,3,0.05,0.95,0.946755309951753,21,29.0,1,29.0,1,29.0,1,29.0,1
8374,max_effective,10,10,1,3,0.05,0.95,0.8570941701040573,13,24.0,0,22.0,0,21.0,0,25.0,1
8375,max_effective,10,10,1,3,0.05,0.95,0.92989268561635,17,25.0,0,28.0,0,29.0,1,29.0,1
8376,max_effective,10,10,1,3,0.05,0.95,0.878732449317072,16,27.0,0,28.0,1,28.0,1,28.0,1
8377,max_effective,10,10,1,3,0.05,0.95,0.8720629291579363,7,22.0,1,22.0,1,22.0,1,22.0,1
8378,max_effective,10,10,1,3,0.05,0.95,0.8784997165797553,12,27.0,0,27.0,0,29.0,1,28.0,0
8379,max_effective,10,10,1,3,0.05,0.95,0.9417504596374487,9,27.0,0,27.0,0,26.0,0,29.0,1
8380,max_effective,10,10,1,3,0.05,0.95,0.721904691054573,6,22.0,1,22.0,1,22.0,1,22.0,1
8381,max_effective,10,10,1,3,0.05,0.95,0.8835291639324757,8,29.0,0,29.0,0,30.0,1,28.0,0
8382,max_effective,10,10,1,3,0.05,0.95,0.8845746067381061,5,20.0,1,20.0,1,20.0,1,20.0,1
8383,max_effective,10,10,1,3,0.05,0.95,0.7954160027207418,3,14.0,1,14.0,1,14.0,1,14.0,1
8384,max_effective,10,10,1,3,0.05,0.95,0.7717862808917039,7,19.0,1,19.0,1,19.0,1,19.0,1
8385,max_effective,10,10,1,3,0.05,0.95,0.8786248303440084,10,28.0,1,28.0,1,28.0,1,28.0,1
8386,max_effective,10,10,1,3,0.05,0.95,0.8237443870703646,13,26.0,0,27.0,0,27.0,0,28.0,1
8387,max_effective,10,10,1,3,0.05,0.95,0.8130911598831773,12,26.0,1,26.0,1,26.0,1,26.0,1
8388,max_effective,10,10,1,3,0.05,0.95,0.9222102653555484,6,25.0,1,25.0,1,25.0,1,25.0,1
8389,max_effective,10,10,1,3,0.05,0.95,0.9324400989213169,24,26.0,0,26.0,0,28.0,0,30.0,1
8390,max_effective,10,10,1,3,0.05,0.95,0.8822311695809678,19,28.0,0,28.0,0,29.0,1,29.0,1
8391,max_effective,10,10,1,3,0.05,0.95,0.8680789114880296,8,24.0,1,24.0,1,22.0,0,23.0,0
8392,max_effective,10,10,1,3,0.05,0.95,0.9328176993723538,21,28.0,0,28.0,0,29.0,1,29.0,1
8393,max_effective,10,10,1,3,0.05,0.95,0.8385090202250557,17,28.0,0,28.0,0,27.0,0,29.0,1
8394,max_effective,10,10,1,3,0.05,0.95,0.9454580807153826,11,27.0,1,27.0,1,27.0,1,24.0,0
8395,max_effective,10,10,1,3,0.05,0.95,0.9308665029569876,25,29.0,1,29.0,1,29.0,1,29.0,1
8396,max_effective,10,10,1,3,0.05,0.95,0.8827010727804028,8,23.0,1,23.0,1,22.0,0,21.0,0
8397,max_effective,10,10,1,3,0.05,0.95,0.9204660921897468,47,27.0,0,27.0,0,30.0,1,30.0,1
8398,max_effective,10,10,1,3,0.05,0.95,0.9315662809713996,12,27.0,0,27.0,0,28.0,0,29.0,1
8399,max_effective,10,10,1,3,0.05,0.95,0.9133556741282576,6,22.0,1,22.0,1,21.0,0,22.0,1
8400,max_effective,10,10,1,3,0.05,0.95,0.9335981499845905,11,29.0,1,29.0,1,27.0,0,27.0,0
8401,max_effective,10,10,1,3,0.05,0.95,0.8664895584403497,4,19.0,1,19.0,1,19.0,1,19.0,1
8402,max_effective,10,10,1,3,0.05,0.95,0.9074528450022004,5,21.0,1,21.0,1,21.0,1,21.0,1
8403,max_effective,10,10,1,3,0.05,0.95,0.6281650126681181,5,15.0,1,15.0,1,15.0,1,15.0,1
8404,max_effective,10,10,1,3,0.05,0.95,0.8788492842661295,27,29.0,0,30.0,1,30.0,1,30.0,1
8405,max_effective,10,10,1,3,0.05,0.95,0.9264901332206544,17,26.0,0,28.0,0,30.0,1,30.0,1
8406,max_effective,10,10,1,3,0.05,0.95,0.7757244344822873,8,27.0,0,27.0,0,27.0,0,29.0,1
8407,max_effective,10,10,1,3,0.05,0.95,0.8835768394434769,4,17.0,1,17.0,1,17.0,1,17.0,1
8408,max_effective,10,10,1,3,0.05,0.95,0.869555083688281,15,28.0,0,29.0,0,30.0,1,28.0,0
8409,max_effective,10,10,1,3,0.05,0.95,0.6397320519085326,3,14.0,1,14.0,1,14.0,1,14.0,1
8410,max_effective,10,10,1,3,0.05,0.95,0.913754517283888,11,24.0,0,25.0,0,28.0,1,28.0,1
8411,max_effective,10,10,1,3,0.05,0.95,0.8561074705784032,6,22.0,1,22.0,1,22.0,1,22.0,1
8412,max_effective,10,10,1,3,0.05,0.95,0.8225986688592534,4,16.0,1,16.0,1,16.0,1,16.0,1
8413,max_effective,10,10,1,3,0.05,0.95,0.8840225188688501,5,20.0,1,20.0,1,20.0,1,20.0,1
8414,max_effective,10,10,1,3,0.05,0.95,0.9294278622055264,16,27.0,0,28.0,0,30.0,1,30.0,1
8415,max_effective,10,10,1,3,0.05,0.95,0.8818155462909116,25,30.0,1,30.0,1,30.0,1,29.0,0
8416,max_effective,10,10,1,3,0.05,0.95,0.909660963754216,11,29.0,0,29.0,0,27.0,0,30.0,1
8417,max_effective,10,10,1,3,0.05,0.95,0.892273297149356,4,22.0,1,22.0,1,22.0,1,22.0,1
8418,max_effective,10,10,1,3,0.05,0.95,0.8948457642519017,7,28.0,1,28.0,1,28.0,1,28.0,1
8419,max_effective,10,10,1,3,0.05,0.95,0.914337183878036,19,29.0,0,29.0,0,30.0,1,30.0,1
8420,max_effective,10,10,1,3,0.05,0.95,0.8409182650732164,8,23.0,1,23.0,1,23.0,1,23.0,1
8421,max_effective,10,10,1,3,0.05,0.95,0.7979032464375396,15,29.0,1,29.0,1,29.0,1,29.0,1
8422,max_effective,10,10,1,3,0.05,0.95,0.9392150130365824,29,26.0,0,28.0,0,29.0,1,29.0,1
8423,max_effective,10,10,1,3,0.05,0.95,0.9102724238963484,44,30.0,1,30.0,1,30.0,1,30.0,1
8424,max_effective,10,10,1,3,0.05,0.95,0.8316126245132901,11,26.0,0,26.0,0,28.0,1,28.0,1
8425,max_effective,10,10,1,3,0.05,0.95,0.9024638768664088,38,27.0,1,27.0,1,26.0,0,27.0,1
8426,max_effective,10,10,1,3,0.05,0.95,0.8884098511593136,7,30.0,1,30.0,1,28.0,0,28.0,0
8427,max_effective,10,10,1,3,0.05,0.95,0.8817234025818289,17,26.0,0,27.0,0,28.0,1,28.0,1
8428,max_effective,10,10,1,3,0.05,0.95,0.894488269819176,7,25.0,1,25.0,1,25.0,1,25.0,1
8429,max_effective,10,10,1,3,0.05,0.95,0.939048027095394,13,27.0,1,26.0,0,25.0,0,25.0,0
8430,max_effective,10,10,1,3,0.05,0.95,0.9346154928924134,25,28.0,0,28.0,0,27.0,0,30.0,1
8431,max_effective,10,10,1,3,0.05,0.95,0.8173170047570707,4,17.0,1,17.0,1,17.0,1,17.0,1
8432,max_effective,10,10,1,3,0.05,0.95,0.8368419435570295,7,20.0,1,20.0,1,20.0,1,20.0,1
8433,max_effective,10,10,1,3,0.05,0.95,0.9277693786837212,6,25.0,1,25.0,1,23.0,0,24.0,0
8434,max_effective,10,10,1,3,0.05,0.95,0.9489535061908616,4,18.0,1,18.0,1,18.0,1,18.0,1
8435,max_effective,10,10,1,3,0.05,0.95,0.6972548301203271,6,18.0,1,18.0,1,18.0,1,18.0,1
8436,max_effective,10,10,1,3,0.05,0.95,0.8147290842958927,10,28.0,1,28.0,1,28.0,1,27.0,0
8437,max_effective,10,10,1,3,0.05,0.95,0.9158759887737846,14,27.0,0,28.0,0,29.0,0,30.0,1
8438,max_effective,10,10,1,3,0.05,0.95,0.7004812099304487,3,16.0,1,16.0,1,16.0,1,16.0,1
8439,max_effective,10,10,1,3,0.05,0.95,0.9448302846015628,18,29.0,0,29.0,0,29.0,0,30.0,1
8440,max_effective,10,10,1,3,0.05,0.95,0.839947716399091,6,27.0,1,27.0,1,26.0,0,25.0,0
8441,max_effective,10,10,1,3,0.05,0.95,0.7630597505182001,11,25.0,0,26.0,0,27.0,1,26.0,0
8442,max_effective,10,10,1,3,0.05,0.95,0.9092291649478302,14,28.0,0,27.0,0,29.0,1,27.0,0
8443,max_effective,10,10,1,3,0.05,0.95,0.7772274291617561,11,23.0,1,23.0,1,23.0,1,23.0,1
8444,max_effective,10,10,1,3,0.05,0.95,0.9374947264492342,24,27.0,0,27.0,0,30.0,1,29.0,0
8445,max_effective,10,10,1,3,0.05,0.95,0.7751121657274773,3,16.0,1,16.0,1,16.0,1,16.0,1
8446,max_effective,10,10,1,3,0.05,0.95,0.9158401989321532,5,25.0,1,25.0,1,24.0,0,23.0,0
8447,max_effective,10,10,1,3,0.05,0.95,0.9486696467249158,13,26.0,0,26.0,0,28.0,1,26.0,0
8448,max_effective,10,10,1,3,0.05,0.95,0.695797134698919,5,18.0,1,18.0,1,18.0,1,18.0,1
8449,max_effective,10,10,1,3,0.05,0.95,0.8868800366850033,17,28.0,0,29.0,0,30.0,1,28.0,0
8450,max_effective,10,10,1,3,0.05,0.95,0.8284230724468734,7,21.0,1,21.0,1,21.0,1,21.0,1
8451,max_effective,10,10,1,3,0.05,0.95,0.9382646477911214,22,28.0,1,28.0,1,28.0,1,28.0,1
8452,max_effective,10,10,1,3,0.05,0.95,0.8601852541324195,16,28.0,0,28.0,0,29.0,1,29.0,1
8453,max_effective,10,10,1,3,0.05,0.95,0.8972837914636829,8,19.0,1,19.0,1,19.0,1,19.0,1
8454,max_effective,10,10,1,3,0.05,0.95,0.8745452534878498,7,21.0,1,21.0,1,21.0,1,21.0,1
8455,max_effective,10,10,1,3,0.05,0.95,0.9453116774388404,6,27.0,1,27.0,1,26.0,0,26.0,0
8456,max_effective,10,10,1,3,0.05,0.95,0.875275337490258,5,23.0,1,23.0,1,23.0,1,23.0,1
8457,max_effective,10,10,1,3,0.05,0.95,0.7961978100731062,9,25.0,0,26.0,0,26.0,0,27.0,1
8458,max_effective,10,10,1,3,0.05,0.95,0.9235875172979342,10,26.0,1,26.0,1,26.0,1,26.0,1
8459,max_effective,10,10,1,3,0.05,0.95,0.9374612086111144,59,26.0,0,28.0,0,29.0,0,30.0,1
8460,max_effective,10,10,1,3,0.05,0.95,0.947577562064753,8,26.0,0,26.0,0,26.0,0,27.0,1
8461,max_effective,10,10,1,3,0.05,0.95,0.803651257827499,3,16.0,1,16.0,1,16.0,1,16.0,1
8462,max_effective,10,10,1,3,0.05,0.95,0.8578351131210232,25,29.0,0,29.0,0,29.0,0,30.0,1
8463,max_effective,10,10,1,3,0.05,0.95,0.87241827918931,19,29.0,0,29.0,0,30.0,1,29.0,0
8464,max_effective,10,10,1,3,0.05,0.95,0.75126881371259,11,26.0,1,26.0,1,26.0,1,26.0,1
8465,max_effective,10,10,1,3,0.05,0.95,0.758088801571005,8,22.0,1,22.0,1,22.0,1,22.0,1
8466,max_effective,10,10,1,3,0.05,0.95,0.9371276281620612,64,30.0,1,30.0,1,30.0,1,29.0,0
8467,max_effective,10,10,1,3,0.05,0.95,0.9323613144423216,6,26.0,1,26.0,1,24.0,0,25.0,0
8468,max_effective,10,10,1,3,0.05,0.95,0.8545025342883521,8,26.0,0,26.0,0,27.0,1,27.0,1
8469,max_effective,10,10,1,3,0.05,0.95,0.9409274359625128,11,29.0,0,30.0,1,30.0,1,29.0,0
8470,max_effective,10,10,1,3,0.05,0.95,0.930615200081484,10,24.0,1,24.0,1,24.0,1,24.0,1
8471,max_effective,10,10,1,3,0.05,0.95,0.8432155200845615,5,23.0,1,23.0,1,23.0,1,23.0,1
8472,max_effective,10,10,1,3,0.05,0.95,0.8565117305295742,6,24.0,1,24.0,1,23.0,0,23.0,0
8473,max_effective,10,10,1,3,0.05,0.95,0.9322161485169416,12,24.0,1,24.0,1,24.0,1,24.0,1
8474,max_effective,10,10,1,3,0.05,0.95,0.892188406379168,17,26.0,0,27.0,0,26.0,0,28.0,1
8475,max_effective,10,10,1,3,0.05,0.95,0.7554373585881962,2,12.0,1,12.0,1,12.0,1,12.0,1
8476,max_effective,10,10,1,3,0.05,0.95,0.542061650840358,4,17.0,1,17.0,1,17.0,1,17.0,1
8477,max_effective,10,10,1,3,0.05,0.95,0.520835901960113,5,18.0,1,18.0,1,18.0,1,18.0,1
8478,max_effective,10,10,1,3,0.05,0.95,0.7932551805897053,6,18.0,1,18.0,1,18.0,1,18.0,1
8479,max_effective,10,10,1,3,0.05,0.95,0.9107749146026198,5,22.0,1,22.0,1,22.0,1,22.0,1
8480,max_effective,10,10,1,3,0.05,0.95,0.8910245969636992,7,19.0,1,19.0,1,19.0,1,19.0,1
8481,max_effective,10,10,1,3,0.05,0.95,0.8942766705373274,6,21.0,1,21.0,1,21.0,1,21.0,1
8482,max_effective,10,10,1,3,0.05,0.95,0.9088458093089624,9,24.0,1,24.0,1,24.0,1,24.0,1
8483,max_effective,10,10,1,3,0.05,0.95,0.92425938526906,21,29.0,0,29.0,0,29.0,0,30.0,1
8484,max_effective,10,10,1,3,0.05,0.95,0.8449618459984655,28,30.0,1,30.0,1,30.0,1,30.0,1
8485,max_effective,10,10,1,3,0.05,0.95,0.8921801987364877,16,27.0,0,28.0,0,28.0,0,30.0,1
8486,max_effective,10,10,1,3,0.05,0.95,0.8463384493505177,9,24.0,0,25.0,1,25.0,1,25.0,1
8487,max_effective,10,10,1,3,0.05,0.95,0.87210864873193,7,26.0,1,26.0,1,26.0,1,26.0,1
8488,max_effective,10,10,1,3,0.05,0.95,0.8360248373679404,11,25.0,1,25.0,1,25.0,1,25.0,1
8489,max_effective,10,10,1,3,0.05,0.95,0.9426665967225966,33,28.0,0,29.0,0,30.0,1,30.0,1
8490,max_effective,10,10,1,3,0.05,0.95,0.8704157967583234,18,28.0,0,29.0,0,30.0,1,30.0,1
8491,max_effective,10,10,1,3,0.05,0.95,0.9087412060381392,7,24.0,1,24.0,1,23.0,0,24.0,1
8492,max_effective,10,10,1,3,0.05,0.95,0.8621660173363687,7,26.0,1,26.0,1,25.0,0,25.0,0
8493,max_effective,10,10,1,3,0.05,0.95,0.8431063505792559,10,28.0,0,28.0,0,28.0,0,29.0,1
8494,max_effective,10,10,1,3,0.05,0.95,0.7657269665036693,6,18.0,1,18.0,1,18.0,1,18.0,1
8495,max_effective,10,10,1,3,0.05,0.95,0.8290459445629698,12,27.0,0,27.0,0,28.0,0,30.0,1
8496,max_effective,10,10,1,3,0.05,0.95,0.6161388508643536,4,14.0,1,14.0,1,14.0,1,14.0,1
8497,max_effective,10,10,1,3,0.05,0.95,0.9113367080566338,17,28.0,0,28.0,0,30.0,1,29.0,0
8498,max_effective,10,10,1,3,0.05,0.95,0.8833607874986972,7,28.0,1,28.0,1,28.0,1,27.0,0
8499,max_effective,10,10,1,3,0.05,0.95,0.9480047017879872,3,18.0,1,18.0,1,18.0,1,18.0,1
8500,max_effective,10,10,1,3,0.05,0.95,0.8097240902290264,3,14.0,1,14.0,1,14.0,1,14.0,1
8501,max_effective,10,10,1,3,0.05,0.95,0.7373882633265849,7,17.0,1,17.0,1,17.0,1,17.0,1
8502,max_effective,10,10,1,3,0.05,0.95,0.8156204204437609,7,18.0,1,18.0,1,18.0,1,18.0,1
8503,max_effective,10,10,1,3,0.05,0.95,0.9070652725890004,21,29.0,0,29.0,0,29.0,0,30.0,1
8504,max_effective,10,10,1,3,0.05,0.95,0.932585128432358,6,19.0,1,19.0,1,19.0,1,19.0,1
8505,max_effective,10,10,1,3,0.05,0.95,0.7944591835022264,6,19.0,1,19.0,1,19.0,1,19.0,1
8506,max_effective,10,10,1,3,0.05,0.95,0.8661879293648397,5,20.0,1,20.0,1,20.0,1,20.0,1
8507,max_effective,10,10,1,3,0.05,0.95,0.8567599903246106,15,26.0,0,28.0,0,30.0,1,30.0,1
8508,max_effective,10,10,1,3,0.05,0.95,0.900788475091654,7,24.0,1,24.0,1,23.0,0,24.0,1
8509,max_effective,10,10,1,3,0.05,0.95,0.7781094572447175,3,17.0,1,17.0,1,17.0,1,17.0,1
8510,max_effective,10,10,1,3,0.05,0.95,0.8304175911645569,26,25.0,0,28.0,0,29.0,1,28.0,0
8511,max_effective,10,10,1,3,0.05,0.95,0.9490752233194376,39,27.0,0,27.0,0,28.0,0,29.0,1
8512,max_effective,10,10,1,3,0.05,0.95,0.9331426220858418,72,24.0,0,26.0,0,30.0,1,29.0,0
8513,max_effective,10,10,1,3,0.05,0.95,0.946023327365545,7,20.0,1,20.0,1,20.0,1,20.0,1
8514,max_effective,10,10,1,3,0.05,0.95,0.9371495685395766,6,26.0,1,26.0,1,26.0,1,26.0,1
8515,max_effective,10,10,1,3,0.05,0.95,0.6726821680721276,7,28.0,1,27.0,0,27.0,0,26.0,0
8516,max_effective,10,10,1,3,0.05,0.95,0.8895747277405013,16,28.0,0,29.0,0,30.0,1,30.0,1
8517,max_effective,10,10,1,3,0.05,0.95,0.750554826927953,6,27.0,1,27.0,1,27.0,1,27.0,1
8518,max_effective,10,10,1,3,0.05,0.95,0.9031889016866562,25,28.0,0,28.0,0,29.0,1,29.0,1
8519,max_effective,10,10,1,3,0.05,0.95,0.850654697308099,5,20.0,1,20.0,1,20.0,1,20.0,1
8520,max_effective,10,10,1,3,0.05,0.95,0.924959377559015,16,28.0,0,29.0,1,28.0,0,29.0,1
8521,max_effective,10,10,1,3,0.05,0.95,0.8930922891255736,33,28.0,1,28.0,1,27.0,0,28.0,1
8522,max_effective,10,10,1,3,0.05,0.95,0.8907100000678695,8,27.0,0,28.0,1,27.0,0,26.0,0
8523,max_effective,10,10,1,3,0.05,0.95,0.9170703478387888,44,23.0,0,24.0,0,27.0,0,29.0,1
8524,max_effective,10,10,1,3,0.05,0.95,0.8608200138700092,14,28.0,0,28.0,0,30.0,1,27.0,0
8525,max_effective,10,10,1,3,0.05,0.95,0.7934388060017042,16,26.0,0,26.0,0,26.0,0,27.0,1
8526,max_effective,10,10,1,3,0.05,0.95,0.9226799572450338,9,30.0,1,30.0,1,30.0,1,29.0,0
8527,max_effective,10,10,1,3,0.05,0.95,0.940021792376992,8,23.0,0,23.0,0,25.0,1,25.0,1
8528,max_effective,10,10,1,3,0.05,0.95,0.8720530725853051,5,29.0,1,29.0,1,28.0,0,28.0,0
8529,max_effective,10,10,1,3,0.05,0.95,0.8804640348150795,9,28.0,1,28.0,1,27.0,0,27.0,0
8530,max_effective,10,10,1,3,0.05,0.95,0.8941252762163143,13,24.0,0,26.0,0,28.0,1,27.0,0
8531,max_effective,10,10,1,3,0.05,0.95,0.9087818290478736,10,25.0,0,27.0,1,27.0,1,27.0,1
8532,max_effective,10,10,1,3,0.05,0.95,0.676550731784615,3,17.0,1,17.0,1,17.0,1,17.0,1
8533,max_effective,10,10,1,3,0.05,0.95,0.8419818918710849,8,20.0,1,20.0,1,20.0,1,20.0,1
8534,max_effective,10,10,1,3,0.05,0.95,0.7897674640283733,7,22.0,1,22.0,1,22.0,1,22.0,1
8535,max_effective,10,10,1,3,0.05,0.95,0.90573965242377,13,27.0,1,27.0,1,27.0,1,27.0,1
8536,max_effective,10,10,1,3,0.05,0.95,0.8649606840958906,3,13.0,1,13.0,1,13.0,1,13.0,1
8537,max_effective,10,10,1,3,0.05,0.95,0.826197464742413,6,26.0,1,25.0,0,24.0,0,25.0,0
8538,max_effective,10,10,1,3,0.05,0.95,0.869119893385919,11,30.0,1,30.0,1,30.0,1,28.0,0
8539,max_effective,10,10,1,3,0.05,0.95,0.916961614750643,14,28.0,0,29.0,1,29.0,1,28.0,0
8540,max_effective,10,10,1,3,0.05,0.95,0.8071864291520514,9,26.0,1,26.0,1,25.0,0,25.0,0
8541,max_effective,10,10,1,3,0.05,0.95,0.8846230569407447,17,29.0,0,29.0,0,30.0,1,29.0,0
8542,max_effective,10,10,1,3,0.05,0.95,0.8353929215285099,7,27.0,1,27.0,1,27.0,1,25.0,0
8543,max_effective,10,10,1,3,0.05,0.95,0.8446005175044538,9,21.0,1,21.0,1,21.0,1,21.0,1
8544,max_effective,10,10,1,3,0.05,0.95,0.6921108546180387,4,14.0,1,14.0,1,14.0,1,14.0,1
8545,max_effective,10,10,1,3,0.05,0.95,0.821446699611223,16,25.0,0,26.0,0,26.0,0,27.0,1
8546,max_effective,10,10,1,3,0.05,0.95,0.9041940924511056,13,26.0,0,27.0,0,30.0,1,30.0,1
8547,max_effective,10,10,1,3,0.05,0.95,0.9456011205014276,25,30.0,1,30.0,1,30.0,1,30.0,1
8548,max_effective,10,10,1,3,0.05,0.95,0.909048694645861,10,27.0,0,27.0,0,28.0,1,27.0,0
8549,max_effective,10,10,1,3,0.05,0.95,0.9114147639702218,15,28.0,0,28.0,0,30.0,1,30.0,1
8550,max_effective,10,10,1,3,0.05,0.95,0.8778864413859007,7,27.0,1,27.0,1,26.0,0,26.0,0
8551,max_effective,10,10,1,3,0.05,0.95,0.906061994125386,8,26.0,1,26.0,1,26.0,1,26.0,1
8552,max_effective,10,10,1,3,0.05,0.95,0.854220901618713,16,26.0,0,26.0,0,30.0,1,29.0,0
8553,max_effective,10,10,1,3,0.05,0.95,0.8051057837471568,6,23.0,1,23.0,1,23.0,1,23.0,1
8554,max_effective,10,10,1,3,0.05,0.95,0.7156958020445202,3,16.0,1,16.0,1,16.0,1,16.0,1
8555,max_effective,10,10,1,3,0.05,0.95,0.7470944480088293,4,15.0,1,15.0,1,15.0,1,15.0,1
8556,max_effective,10,10,1,3,0.05,0.95,0.856784880065555,7,23.0,1,23.0,1,23.0,1,23.0,1
8557,max_effective,10,10,1,3,0.05,0.95,0.8539473252375767,10,25.0,1,25.0,1,25.0,1,25.0,1
8558,max_effective,10,10,1,3,0.05,0.95,0.9114494169709916,10,26.0,1,26.0,1,24.0,0,24.0,0
8559,max_effective,10,10,1,3,0.05,0.95,0.9242103045911564,9,24.0,1,24.0,1,24.0,1,24.0,1
8560,max_effective,10,10,1,3,0.05,0.95,0.8051867912937616,4,17.0,1,17.0,1,17.0,1,17.0,1
8561,max_effective,10,10,1,3,0.05,0.95,0.7035188273123367,4,16.0,1,16.0,1,16.0,1,16.0,1
8562,max_effective,10,10,1,3,0.05,0.95,0.8264547931409395,13,26.0,1,26.0,1,26.0,1,25.0,0
8563,max_effective,10,10,1,3,0.05,0.95,0.7669430047782687,6,25.0,1,25.0,1,25.0,1,24.0,0
8564,max_effective,10,10,1,3,0.05,0.95,0.927146645985741,26,30.0,1,30.0,1,30.0,1,30.0,1
8565,max_effective,10,10,1,3,0.05,0.95,0.8524200605653552,5,22.0,1,22.0,1,22.0,1,22.0,1
8566,max_effective,10,10,1,3,0.05,0.95,0.9283321218592272,25,30.0,1,30.0,1,30.0,1,30.0,1
8567,max_effective,10,10,1,3,0.05,0.95,0.9337413179148832,25,28.0,0,29.0,0,30.0,1,27.0,0
8568,max_effective,10,10,1,3,0.05,0.95,0.8908637473569749,15,27.0,0,27.0,0,27.0,0,30.0,1
8569,max_effective,10,10,1,3,0.05,0.95,0.8452655048833295,12,24.0,1,24.0,1,24.0,1,24.0,1
8570,max_effective,10,10,1,3,0.05,0.95,0.9494311472435556,28,28.0,0,29.0,0,30.0,1,30.0,1
8571,max_effective,10,10,1,3,0.05,0.95,0.7737451381663756,7,23.0,1,23.0,1,23.0,1,23.0,1
8572,max_effective,10,10,1,3,0.05,0.95,0.9213633528675296,23,27.0,0,27.0,0,27.0,0,30.0,1
8573,max_effective,10,10,1,3,0.05,0.95,0.8578386993114273,19,26.0,0,26.0,0,26.0,0,28.0,1
8574,max_effective,10,10,1,3,0.05,0.95,0.9372290962419378,20,29.0,0,30.0,1,30.0,1,29.0,0
8575,max_effective,10,10,1,3,0.05,0.95,0.924591533867826,12,25.0,0,25.0,0,28.0,1,28.0,1
8576,max_effective,10,10,1,3,0.05,0.95,0.916460908855761,15,30.0,1,30.0,1,30.0,1,30.0,1
8577,max_effective,10,10,1,3,0.05,0.95,0.867022233318323,4,19.0,1,19.0,1,19.0,1,19.0,1
8578,max_effective,10,10,1,3,0.05,0.95,0.8467485429693536,17,27.0,0,28.0,0,29.0,1,28.0,0
8579,max_effective,10,10,1,3,0.05,0.95,0.8945821911547434,21,28.0,0,29.0,1,29.0,1,29.0,1
8580,max_effective,10,10,1,3,0.05,0.95,0.935459778290955,6,18.0,1,18.0,1,18.0,1,18.0,1
8581,max_effective,10,10,1,3,0.05,0.95,0.8876842731294144,7,27.0,1,26.0,0,23.0,0,26.0,0
8582,max_effective,10,10,1,3,0.05,0.95,0.8760250093773317,12,25.0,0,25.0,0,25.0,0,26.0,1
8583,max_effective,10,10,1,3,0.05,0.95,0.8736672179353592,43,28.0,0,27.0,0,27.0,0,29.0,1
8584,max_effective,10,10,1,3,0.05,0.95,0.8881894425329451,15,24.0,0,29.0,1,29.0,1,29.0,1
8585,max_effective,10,10,1,3,0.05,0.95,0.7492250811742336,6,23.0,1,23.0,1,23.0,1,23.0,1
8586,max_effective,10,10,1,3,0.05,0.95,0.7206896902103913,12,27.0,1,27.0,1,27.0,1,25.0,0
8587,max_effective,10,10,1,3,0.05,0.95,0.946414021035742,32,30.0,1,30.0,1,29.0,0,29.0,0
8588,max_effective,10,10,1,3,0.05,0.95,0.8318645583140315,10,26.0,0,26.0,0,28.0,1,28.0,1
8589,max_effective,10,10,1,3,0.05,0.95,0.7914461203520475,6,21.0,1,21.0,1,21.0,1,21.0,1
8590,max_effective,10,10,1,3,0.05,0.95,0.7382160624209143,4,19.0,1,19.0,1,19.0,1,19.0,1
8591,max_effective,10,10,1,3,0.05,0.95,0.8638866157129242,6,26.0,1,26.0,1,24.0,0,25.0,0
8592,max_effective,10,10,1,3,0.05,0.95,0.947122865453048,6,20.0,1,20.0,1,20.0,1,20.0,1
8593,max_effective,10,10,1,3,0.05,0.95,0.8623957852092723,11,27.0,0,27.0,0,30.0,1,29.0,0
8594,max_effective,10,10,1,3,0.05,0.95,0.907293734352014,21,25.0,0,27.0,0,29.0,0,30.0,1
8595,max_effective,10,10,1,3,0.05,0.95,0.7957330486255735,8,25.0,0,25.0,0,26.0,1,26.0,1
8596,max_effective,10,10,1,3,0.05,0.95,0.922803605649903,25,26.0,0,27.0,0,30.0,1,29.0,0
8597,max_effective,10,10,1,3,0.05,0.95,0.7664115204239984,4,18.0,1,18.0,1,18.0,1,18.0,1
8598,max_effective,10,10,1,3,0.05,0.95,0.9231482964216496,11,26.0,0,27.0,0,26.0,0,29.0,1
8599,max_effective,10,10,1,3,0.05,0.95,0.9359255402895011,29,30.0,1,30.0,1,30.0,1,30.0,1
8600,max_effective,10,10,1,3,0.05,0.95,0.8673318618802265,8,30.0,1,30.0,1,29.0,0,28.0,0
8601,max_effective,10,10,1,3,0.05,0.95,0.9127119092046984,4,19.0,1,19.0,1,19.0,1,19.0,1
8602,max_effective,10,10,1,3,0.05,0.95,0.92763679339406,38,27.0,0,28.0,0,28.0,0,30.0,1
8603,max_effective,10,10,1,3,0.05,0.95,0.944791208721442,46,26.0,0,28.0,0,30.0,1,29.0,0
8604,max_effective,10,10,1,3,0.05,0.95,0.9319572078889804,9,26.0,1,26.0,1,26.0,1,26.0,1
8605,max_effective,10,10,1,3,0.05,0.95,0.8427723010874525,5,22.0,1,22.0,1,22.0,1,22.0,1
8606,max_effective,10,10,1,3,0.05,0.95,0.8685831801211599,15,25.0,0,25.0,0,24.0,0,28.0,1
8607,max_effective,10,10,1,3,0.05,0.95,0.8083692439830977,7,20.0,1,20.0,1,20.0,1,20.0,1
8608,max_effective,10,10,1,3,0.05,0.95,0.9104491739071514,27,27.0,0,27.0,0,26.0,0,29.0,1
8609,max_effective,10,10,1,3,0.05,0.95,0.9001365018905774,17,29.0,0,28.0,0,30.0,1,30.0,1
8610,max_effective,10,10,1,3,0.05,0.95,0.4940693102419924,4,17.0,1,17.0,1,17.0,1,17.0,1
8611,max_effective,10,10,1,3,0.05,0.95,0.7878539504711246,5,16.0,1,16.0,1,16.0,1,16.0,1
8612,max_effective,10,10,1,3,0.05,0.95,0.9152729420929068,23,25.0,0,29.0,1,29.0,1,29.0,1
8613,max_effective,10,10,1,3,0.05,0.95,0.8207489399963951,7,28.0,1,28.0,1,26.0,0,27.0,0
8614,max_effective,10,10,1,3,0.05,0.95,0.8513450238169951,6,18.0,1,18.0,1,18.0,1,18.0,1
8615,max_effective,10,10,1,3,0.05,0.95,0.8382758041447969,6,24.0,1,24.0,1,24.0,1,24.0,1
8616,max_effective,10,10,1,3,0.05,0.95,0.8599940222546938,6,22.0,1,22.0,1,22.0,1,22.0,1
8617,max_effective,10,10,1,3,0.05,0.95,0.7638557574554178,3,15.0,1,15.0,1,15.0,1,15.0,1
8618,max_effective,10,10,1,3,0.05,0.95,0.8485765276354706,12,25.0,0,25.0,0,25.0,0,29.0,1
8619,max_effective,10,10,1,3,0.05,0.95,0.8854906948287271,13,29.0,1,29.0,1,27.0,0,27.0,0
8620,max_effective,10,10,1,3,0.05,0.95,0.7554609938911273,4,18.0,1,18.0,1,18.0,1,18.0,1
8621,max_effective,10,10,1,3,0.05,0.95,0.936127788295306,22,28.0,0,28.0,0,30.0,1,30.0,1
8622,max_effective,10,10,1,3,0.05,0.95,0.8483651993059632,5,21.0,1,21.0,1,21.0,1,21.0,1
8623,max_effective,10,10,1,3,0.05,0.95,0.6720502521442303,2,12.0,1,12.0,1,12.0,1,12.0,1
8624,max_effective,10,10,1,3,0.05,0.95,0.581729654370394,2,16.0,1,16.0,1,16.0,1,16.0,1
8625,max_effective,10,10,1,3,0.05,0.95,0.7003173820188622,8,26.0,1,26.0,1,26.0,1,26.0,1
8626,max_effective,10,10,1,3,0.05,0.95,0.8405413886714628,5,19.0,1,19.0,1,19.0,1,19.0,1
8627,max_effective,10,10,1,3,0.05,0.95,0.6382339698295887,4,16.0,1,16.0,1,16.0,1,16.0,1
8628,max_effective,10,10,1,3,0.05,0.95,0.8722365778909447,16,27.0,0,27.0,0,28.0,1,28.0,1
8629,max_effective,10,10,1,3,0.05,0.95,0.934569998306094,15,29.0,0,29.0,0,30.0,1,30.0,1
8630,max_effective,10,10,1,3,0.05,0.95,0.8549676975185382,3,16.0,1,16.0,1,16.0,1,16.0,1
8631,max_effective,10,10,1,3,0.05,0.95,0.9336316270040428,9,29.0,1,29.0,1,28.0,0,28.0,0
8632,max_effective,10,10,1,3,0.05,0.95,0.8320158612834603,6,23.0,1,23.0,1,23.0,1,23.0,1
8633,max_effective,10,10,1,3,0.05,0.95,0.934242752757083,13,27.0,0,29.0,0,30.0,1,29.0,0
8634,max_effective,10,10,1,3,0.05,0.95,0.8508904350799353,6,23.0,1,23.0,1,23.0,1,23.0,1
8635,max_effective,10,10,1,3,0.05,0.95,0.9471281698918096,22,29.0,0,29.0,0,30.0,1,30.0,1
8636,max_effective,10,10,1,3,0.05,0.95,0.9441245788668072,17,29.0,0,29.0,0,30.0,1,30.0,1
8637,max_effective,10,10,1,3,0.05,0.95,0.8678434595387198,4,26.0,1,26.0,1,25.0,0,26.0,1
8638,max_effective,10,10,1,3,0.05,0.95,0.913985316739308,40,29.0,0,29.0,0,29.0,0,30.0,1
8639,max_effective,10,10,1,3,0.05,0.95,0.9367075919836216,31,27.0,0,28.0,0,30.0,1,29.0,0
8640,max_effective,10,10,1,3,0.05,0.95,0.8489469015139085,12,28.0,0,28.0,0,29.0,0,30.0,1
8641,max_effective,10,10,1,3,0.05,0.95,0.9331196508643572,20,24.0,0,26.0,0,30.0,1,30.0,1
8642,max_effective,10,10,1,3,0.05,0.95,0.8741456110800079,7,22.0,1,22.0,1,22.0,1,22.0,1
8643,max_effective,10,10,1,3,0.05,0.95,0.866838748645028,2,15.0,1,15.0,1,15.0,1,15.0,1
8644,max_effective,10,10,1,3,0.05,0.95,0.8704783859130382,10,28.0,0,28.0,0,28.0,0,30.0,1
8645,max_effective,10,10,1,3,0.05,0.95,0.8882405696943673,4,14.0,1,14.0,1,14.0,1,14.0,1
8646,max_effective,10,10,1,3,0.05,0.95,0.7824672455984352,6,28.0,1,28.0,1,27.0,0,26.0,0
8647,max_effective,10,10,1,3,0.05,0.95,0.7796109907617711,14,29.0,0,29.0,0,30.0,1,29.0,0
8648,max_effective,10,10,1,3,0.05,0.95,0.9087414323380903,14,24.0,0,25.0,0,29.0,0,30.0,1
8649,max_effective,10,10,1,3,0.05,0.95,0.8380905154622834,32,28.0,0,28.0,0,29.0,1,29.0,1
8650,max_effective,10,10,1,3,0.05,0.95,0.8028783215467168,4,17.0,1,17.0,1,17.0,1,17.0,1
8651,max_effective,10,10,1,3,0.05,0.95,0.7956683205326655,6,27.0,1,27.0,1,27.0,1,25.0,0
8652,max_effective,10,10,1,3,0.05,0.95,0.6641296271554866,7,21.0,1,21.0,1,21.0,1,21.0,1
8653,max_effective,10,10,1,3,0.05,0.95,0.8483990866419812,11,26.0,1,26.0,1,26.0,1,24.0,0
8654,max_effective,10,10,1,3,0.05,0.95,0.7174586187008433,4,20.0,1,20.0,1,20.0,1,20.0,1
8655,max_effective,10,10,1,3,0.05,0.95,0.753502095467628,3,15.0,1,15.0,1,15.0,1,15.0,1
8656,max_effective,10,10,1,3,0.05,0.95,0.934783307725123,21,29.0,1,29.0,1,29.0,1,29.0,1
8657,max_effective,10,10,1,3,0.05,0.95,0.9195026131663409,11,27.0,0,28.0,1,28.0,1,27.0,0
8658,max_effective,10,10,1,3,0.05,0.95,0.9441083876510176,19,26.0,0,26.0,0,29.0,0,30.0,1
8659,max_effective,10,10,1,3,0.05,0.95,0.924084807465796,8,25.0,1,25.0,1,21.0,0,25.0,1
8660,max_effective,10,10,1,3,0.05,0.95,0.6363046815175809,4,20.0,1,20.0,1,20.0,1,20.0,1
8661,max_effective,10,10,1,3,0.05,0.95,0.6542971040943563,12,24.0,0,25.0,0,26.0,0,28.0,1
8662,max_effective,10,10,1,3,0.05,0.95,0.9374974200946642,13,30.0,1,30.0,1,30.0,1,30.0,1
8663,max_effective,10,10,1,3,0.05,0.95,0.8499898566298864,12,28.0,0,29.0,1,28.0,0,28.0,0
8664,max_effective,10,10,1,3,0.05,0.95,0.852549385962243,4,17.0,1,17.0,1,17.0,1,17.0,1
8665,max_effective,10,10,1,3,0.05,0.95,0.929775298274265,21,28.0,0,28.0,0,27.0,0,29.0,1
8666,max_effective,10,10,1,3,0.05,0.95,0.8019900814524422,3,13.0,1,13.0,1,13.0,1,13.0,1
8667,max_effective,10,10,1,3,0.05,0.95,0.8423876756542371,6,23.0,1,23.0,1,23.0,1,23.0,1
8668,max_effective,10,10,1,3,0.05,0.95,0.9432190431348074,38,28.0,0,29.0,0,30.0,1,30.0,1
8669,max_effective,10,10,1,3,0.05,0.95,0.7187771212152181,8,21.0,1,21.0,1,21.0,1,21.0,1
8670,max_effective,10,10,1,3,0.05,0.95,0.802543480330279,9,25.0,0,25.0,0,27.0,1,27.0,1
8671,max_effective,10,10,1,3,0.05,0.95,0.6050364930116435,7,18.0,1,18.0,1,18.0,1,18.0,1
8672,max_effective,10,10,1,3,0.05,0.95,0.9215177985031966,15,25.0,0,27.0,0,30.0,1,29.0,0
8673,max_effective,10,10,1,3,0.05,0.95,0.8147145108365855,6,19.0,1,19.0,1,19.0,1,19.0,1
8674,max_effective,10,10,1,3,0.05,0.95,0.9444053120636018,65,30.0,1,30.0,1,30.0,1,30.0,1
8675,max_effective,10,10,1,3,0.05,0.95,0.9102096625700468,5,22.0,1,22.0,1,22.0,1,21.0,0
8676,max_effective,10,10,1,3,0.05,0.95,0.7675704711197118,2,13.0,1,13.0,1,13.0,1,13.0,1
8677,max_effective,10,10,1,3,0.05,0.95,0.8963050685951758,24,27.0,0,27.0,0,30.0,1,30.0,1
8678,max_effective,10,10,1,3,0.05,0.95,0.8770129518774145,29,26.0,0,26.0,0,26.0,0,29.0,1
8679,max_effective,10,10,1,3,0.05,0.95,0.838002944400558,7,30.0,1,30.0,1,29.0,0,28.0,0
8680,max_effective,10,10,1,3,0.05,0.95,0.8614292541212581,7,30.0,1,30.0,1,30.0,1,30.0,1
8681,max_effective,10,10,1,3,0.05,0.95,0.9207828061462237,6,20.0,1,20.0,1,20.0,1,20.0,1
8682,max_effective,10,10,1,3,0.05,0.95,0.8462662036579179,18,28.0,0,29.0,0,30.0,1,30.0,1
8683,max_effective,10,10,1,3,0.05,0.95,0.810676065990977,3,16.0,1,16.0,1,16.0,1,16.0,1
8684,max_effective,10,10,1,3,0.05,0.95,0.8887778355592371,8,23.0,1,23.0,1,22.0,0,23.0,1
8685,max_effective,10,10,1,3,0.05,0.95,0.8324448213046618,10,27.0,0,27.0,0,28.0,1,28.0,1
8686,max_effective,10,10,1,3,0.05,0.95,0.9344640773631474,9,29.0,0,29.0,0,29.0,0,30.0,1
8687,max_effective,10,10,1,3,0.05,0.95,0.7608309944599468,4,15.0,1,15.0,1,15.0,1,15.0,1
8688,max_effective,10,10,1,3,0.05,0.95,0.8693633841876756,5,15.0,1,15.0,1,15.0,1,15.0,1
8689,max_effective,10,10,1,3,0.05,0.95,0.8263213727062622,17,26.0,0,28.0,0,30.0,1,30.0,1
8690,max_effective,10,10,1,3,0.05,0.95,0.8840605613424657,15,29.0,1,29.0,1,29.0,1,29.0,1
8691,max_effective,10,10,1,3,0.05,0.95,0.7255165886043412,11,29.0,1,29.0,1,29.0,1,28.0,0
8692,max_effective,10,10,1,3,0.05,0.95,0.8884735851357333,3,13.0,1,13.0,1,13.0,1,13.0,1
8693,max_effective,10,10,1,3,0.05,0.95,0.8662271097946466,12,26.0,0,25.0,0,25.0,0,28.0,1
8694,max_effective,10,10,1,3,0.05,0.95,0.9396071057056188,7,26.0,0,26.0,0,26.0,0,27.0,1
8695,max_effective,10,10,1,3,0.05,0.95,0.7439228971435822,8,28.0,1,28.0,1,28.0,1,28.0,1
8696,max_effective,10,10,1,3,0.05,0.95,0.7916678681956079,12,28.0,0,28.0,0,29.0,1,29.0,1
8697,max_effective,10,10,1,3,0.05,0.95,0.948801467384104,7,24.0,1,24.0,1,24.0,1,23.0,0
8698,max_effective,10,10,1,3,0.05,0.95,0.8210039124910359,9,23.0,1,23.0,1,23.0,1,23.0,1
8699,max_effective,10,10,1,3,0.05,0.95,0.8483834679517679,4,17.0,1,17.0,1,17.0,1,17.0,1
8700,max_effective,10,10,1,3,0.05,0.95,0.9171086266455925,30,28.0,0,28.0,0,29.0,1,29.0,1
8701,max_effective,10,10,1,3,0.05,0.95,0.8980393219084746,13,29.0,1,29.0,1,27.0,0,26.0,0
8702,max_effective,10,10,1,3,0.05,0.95,0.8906053214959445,10,29.0,0,29.0,0,30.0,1,29.0,0
8703,max_effective,10,10,1,3,0.05,0.95,0.9492992360096302,18,29.0,0,29.0,0,30.0,1,30.0,1
8704,max_effective,10,10,1,3,0.05,0.95,0.9451733756862992,14,30.0,1,30.0,1,30.0,1,30.0,1
8705,max_effective,10,10,1,3,0.05,0.95,0.7634093520083455,7,26.0,1,26.0,1,25.0,0,24.0,0
8706,max_effective,10,10,1,3,0.05,0.95,0.9165960069037128,17,26.0,0,26.0,0,29.0,0,30.0,1
8707,max_effective,10,10,1,3,0.05,0.95,0.895962880117109,6,22.0,1,22.0,1,22.0,1,22.0,1
8708,max_effective,10,10,1,3,0.05,0.95,0.8829015656081362,4,19.0,1,19.0,1,19.0,1,19.0,1
8709,max_effective,10,10,1,3,0.05,0.95,0.8093037324543794,4,17.0,1,17.0,1,17.0,1,17.0,1
8710,max_effective,10,10,1,3,0.05,0.95,0.8977698422502967,8,26.0,1,26.0,1,26.0,1,26.0,1
8711,max_effective,10,10,1,3,0.05,0.95,0.8287647298633342,9,27.0,0,28.0,1,28.0,1,27.0,0
8712,max_effective,10,10,1,3,0.05,0.95,0.8177472044136761,14,25.0,0,25.0,0,25.0,0,26.0,1
8713,max_effective,10,10,1,3,0.05,0.95,0.8289389227122527,14,27.0,0,28.0,0,28.0,0,30.0,1
8714,max_effective,10,10,1,3,0.05,0.95,0.8861568820027592,22,26.0,0,28.0,0,30.0,1,30.0,1
8715,max_effective,10,10,1,3,0.05,0.95,0.6934231191805645,5,19.0,1,19.0,1,19.0,1,19.0,1
8716,max_effective,10,10,1,3,0.05,0.95,0.6327158861586869,6,23.0,1,23.0,1,23.0,1,23.0,1
8717,max_effective,10,10,1,3,0.05,0.95,0.9218093799835272,60,28.0,0,28.0,0,29.0,0,30.0,1
8718,max_effective,10,10,1,3,0.05,0.95,0.8807281780623676,9,29.0,1,29.0,1,29.0,1,28.0,0
8719,max_effective,10,10,1,3,0.05,0.95,0.942375069607907,22,28.0,0,28.0,0,30.0,1,29.0,0
8720,max_effective,10,10,1,3,0.05,0.95,0.8927737620813885,15,27.0,0,28.0,1,27.0,0,25.0,0
8721,max_effective,10,10,1,3,0.05,0.95,0.8403935970814013,9,23.0,1,23.0,1,23.0,1,23.0,1
8722,max_effective,10,10,1,3,0.05,0.95,0.8561022747763706,6,22.0,1,22.0,1,22.0,1,22.0,1
8723,max_effective,10,10,1,3,0.05,0.95,0.9494528189267668,22,29.0,0,30.0,1,30.0,1,30.0,1
8724,max_effective,10,10,1,3,0.05,0.95,0.9451814992925393,43,29.0,0,29.0,0,28.0,0,30.0,1
8725,max_effective,10,10,1,3,0.05,0.95,0.7996506488447153,5,18.0,1,18.0,1,18.0,1,18.0,1
8726,max_effective,10,10,1,3,0.05,0.95,0.7320199028756879,4,20.0,1,20.0,1,20.0,1,20.0,1
8727,max_effective,10,10,1,3,0.05,0.95,0.8103548090716828,4,20.0,1,20.0,1,20.0,1,20.0,1
8728,max_effective,10,10,1,3,0.05,0.95,0.9028194839522524,15,29.0,0,29.0,0,29.0,0,30.0,1
8729,max_effective,10,10,1,3,0.05,0.95,0.8233876615188389,10,25.0,1,25.0,1,25.0,1,22.0,0
8730,max_effective,10,10,1,3,0.05,0.95,0.8058386635927509,3,18.0,1,18.0,1,18.0,1,18.0,1
8731,max_effective,10,10,1,3,0.05,0.95,0.8704702291875476,3,15.0,1,15.0,1,15.0,1,15.0,1
8732,max_effective,10,10,1,3,0.05,0.95,0.9110380572447204,6,27.0,1,27.0,1,25.0,0,27.0,1
8733,max_effective,10,10,1,3,0.05,0.95,0.8574653619258459,5,20.0,1,20.0,1,20.0,1,20.0,1
8734,max_effective,10,10,1,3,0.05,0.95,0.8893820250781277,23,26.0,0,27.0,0,29.0,1,28.0,0
8735,max_effective,10,10,1,3,0.05,0.95,0.937965688902834,11,25.0,0,26.0,1,25.0,0,24.0,0
8736,max_effective,10,10,1,3,0.05,0.95,0.923563983093852,14,28.0,0,28.0,0,29.0,1,29.0,1
8737,max_effective,10,10,1,3,0.05,0.95,0.852604533875997,13,27.0,1,27.0,1,27.0,1,27.0,1
8738,max_effective,10,10,1,3,0.05,0.95,0.8399097283097994,13,27.0,0,28.0,0,29.0,1,27.0,0
8739,max_effective,10,10,1,3,0.05,0.95,0.9498113216520836,14,26.0,0,26.0,0,29.0,0,30.0,1
8740,max_effective,10,10,1,3,0.05,0.95,0.6618710487441432,3,15.0,1,15.0,1,15.0,1,15.0,1
8741,max_effective,10,10,1,3,0.05,0.95,0.8389703520035963,6,20.0,1,20.0,1,20.0,1,20.0,1
8742,max_effective,10,10,1,3,0.05,0.95,0.9048934497159048,34,26.0,0,26.0,0,28.0,1,28.0,1
8743,max_effective,10,10,1,3,0.05,0.95,0.8840424652507918,5,24.0,1,24.0,1,23.0,0,23.0,0
8744,max_effective,10,10,1,3,0.05,0.95,0.8773953054413527,10,28.0,0,29.0,0,30.0,1,29.0,0
8745,max_effective,10,10,1,3,0.05,0.95,0.7680540467008914,7,21.0,1,21.0,1,21.0,1,21.0,1
8746,max_effective,10,10,1,3,0.05,0.95,0.8344501529336025,4,19.0,1,19.0,1,19.0,1,19.0,1
8747,max_effective,10,10,1,3,0.05,0.95,0.8853511355616493,3,20.0,1,20.0,1,20.0,1,20.0,1
8748,max_effective,10,10,1,3,0.05,0.95,0.9443054259789312,9,26.0,0,26.0,0,27.0,1,26.0,0
8749,max_effective,10,10,1,3,0.05,0.95,0.8594412012837345,6,27.0,1,27.0,1,26.0,0,26.0,0
8750,max_effective,10,10,1,3,0.05,0.95,0.9149279842485488,16,28.0,0,28.0,0,30.0,1,29.0,0
8751,max_effective,10,10,1,3,0.05,0.95,0.8355558603970137,4,16.0,1,16.0,1,16.0,1,16.0,1
8752,max_effective,10,10,1,3,0.05,0.95,0.9490877950873507,13,30.0,1,30.0,1,30.0,1,30.0,1
8753,max_effective,10,10,1,3,0.05,0.95,0.7625466337240838,6,18.0,1,18.0,1,18.0,1,18.0,1
8754,max_effective,10,10,1,3,0.05,0.95,0.8335357305286191,6,24.0,1,24.0,1,24.0,1,24.0,1
8755,max_effective,10,10,1,3,0.05,0.95,0.8364387072883945,17,30.0,1,30.0,1,30.0,1,30.0,1
8756,max_effective,10,10,1,3,0.05,0.95,0.9457706205753176,40,29.0,0,29.0,0,30.0,1,30.0,1
8757,max_effective,10,10,1,3,0.05,0.95,0.9465482804319336,12,30.0,1,30.0,1,30.0,1,30.0,1
8758,max_effective,10,10,1,3,0.05,0.95,0.8279145077557498,8,27.0,1,27.0,1,26.0,0,26.0,0
8759,max_effective,10,10,1,3,0.05,0.95,0.937256575383735,18,27.0,0,28.0,0,30.0,1,29.0,0
8760,max_effective,10,10,1,3,0.05,0.95,0.9199047158920116,26,28.0,0,28.0,0,29.0,1,29.0,1
8761,max_effective,10,10,1,3,0.05,0.95,0.9066669124882332,17,27.0,0,27.0,0,29.0,1,29.0,1
8762,max_effective,10,10,1,3,0.05,0.95,0.7183234826616188,4,17.0,1,17.0,1,17.0,1,17.0,1
8763,max_effective,10,10,1,3,0.05,0.95,0.7595312736607387,4,19.0,1,19.0,1,19.0,1,19.0,1
8764,max_effective,10,10,1,3,0.05,0.95,0.8823218937440759,21,26.0,0,26.0,0,30.0,1,29.0,0
8765,max_effective,10,10,1,3,0.05,0.95,0.9300431791729388,11,26.0,0,28.0,1,28.0,1,26.0,0
8766,max_effective,10,10,1,3,0.05,0.95,0.9128427204146614,43,30.0,1,30.0,1,30.0,1,30.0,1
8767,max_effective,10,10,1,3,0.05,0.95,0.8068736588588746,8,27.0,0,27.0,0,29.0,1,29.0,1
8768,max_effective,10,10,1,3,0.05,0.95,0.8398639612994119,7,23.0,1,23.0,1,23.0,1,23.0,1
8769,max_effective,10,10,1,3,0.05,0.95,0.8006538236378014,6,23.0,0,23.0,0,22.0,0,24.0,1
8770,max_effective,10,10,1,3,0.05,0.95,0.8481337863664361,6,22.0,1,22.0,1,22.0,1,22.0,1
8771,max_effective,10,10,1,3,0.05,0.95,0.9499786331508426,3,14.0,1,14.0,1,14.0,1,14.0,1
8772,max_effective,10,10,1,3,0.05,0.95,0.852281742192464,8,27.0,0,27.0,0,28.0,1,28.0,1
8773,max_effective,10,10,1,3,0.05,0.95,0.8838182134581629,27,28.0,0,28.0,0,30.0,1,30.0,1
8774,max_effective,10,10,1,3,0.05,0.95,0.8666875561447658,10,28.0,1,28.0,1,27.0,0,27.0,0
8775,max_effective,10,10,1,3,0.05,0.95,0.9406396215865664,33,28.0,0,28.0,0,29.0,1,29.0,1
8776,max_effective,10,10,1,3,0.05,0.95,0.8856627251121615,25,28.0,0,28.0,0,28.0,0,29.0,1
8777,max_effective,10,10,1,3,0.05,0.95,0.9125448178653036,37,30.0,1,30.0,1,30.0,1,30.0,1
8778,max_effective,10,10,1,3,0.05,0.95,0.806827545414389,5,19.0,1,19.0,1,19.0,1,19.0,1
8779,max_effective,10,10,1,3,0.05,0.95,0.7038498610152402,2,12.0,1,12.0,1,12.0,1,12.0,1
8780,max_effective,10,10,1,3,0.05,0.95,0.8896577863646958,8,24.0,1,23.0,0,23.0,0,24.0,1
8781,max_effective,10,10,1,3,0.05,0.95,0.939371481238186,6,25.0,1,25.0,1,24.0,0,24.0,0
8782,max_effective,10,10,1,3,0.05,0.95,0.8302744785635205,4,17.0,1,17.0,1,17.0,1,17.0,1
8783,max_effective,10,10,1,3,0.05,0.95,0.9166752846110746,7,22.0,1,22.0,1,22.0,1,22.0,1
8784,max_effective,10,10,1,3,0.05,0.95,0.9161157007871524,6,25.0,1,25.0,1,25.0,1,25.0,1
8785,max_effective,10,10,1,3,0.05,0.95,0.7846100401083825,5,24.0,1,24.0,1,24.0,1,24.0,1
8786,max_effective,10,10,1,3,0.05,0.95,0.6824573861623057,3,13.0,1,13.0,1,13.0,1,13.0,1
8787,max_effective,10,10,1,3,0.05,0.95,0.8967759472429776,16,30.0,1,30.0,1,30.0,1,29.0,0
8788,max_effective,10,10,1,3,0.05,0.95,0.8781690265595447,12,28.0,0,28.0,0,29.0,0,30.0,1
8789,max_effective,10,10,1,3,0.05,0.95,0.7672780698604503,3,17.0,1,17.0,1,17.0,1,17.0,1
8790,max_effective,10,10,1,3,0.05,0.95,0.9322075797543874,5,20.0,1,20.0,1,20.0,1,20.0,1
8791,max_effective,10,10,1,3,0.05,0.95,0.9023404141627748,4,20.0,1,20.0,1,20.0,1,20.0,1
8792,max_effective,10,10,1,3,0.05,0.95,0.9432494283533968,10,29.0,1,29.0,1,27.0,0,28.0,0
8793,max_effective,10,10,1,3,0.05,0.95,0.9466008085074512,27,29.0,0,29.0,0,30.0,1,30.0,1
8794,max_effective,10,10,1,3,0.05,0.95,0.9110878711571804,68,28.0,0,29.0,1,28.0,0,29.0,1
8795,max_effective,10,10,1,3,0.05,0.95,0.9479148505963438,4,18.0,1,18.0,1,18.0,1,18.0,1
8796,max_effective,10,10,1,3,0.05,0.95,0.9235602401809688,34,29.0,0,29.0,0,29.0,0,30.0,1
8797,max_effective,10,10,1,3,0.05,0.95,0.8123004743227963,12,24.0,0,24.0,0,25.0,1,24.0,0
8798,max_effective,10,10,1,3,0.05,0.95,0.9229836494621888,12,26.0,1,26.0,1,26.0,1,26.0,1
8799,max_effective,10,10,1,3,0.05,0.95,0.94720563415593,11,27.0,0,28.0,0,29.0,1,29.0,1
8800,max_effective,10,10,1,3,0.05,0.95,0.8687242805751979,11,27.0,1,27.0,1,26.0,0,26.0,0
8801,max_effective,10,10,1,3,0.05,0.95,0.8857720558504486,8,27.0,0,27.0,0,29.0,1,28.0,0
8802,max_effective,10,10,1,3,0.05,0.95,0.9302331939363844,13,25.0,1,25.0,1,25.0,1,25.0,1
8803,max_effective,10,10,1,3,0.05,0.95,0.797552647915125,6,20.0,1,20.0,1,20.0,1,20.0,1
8804,max_effective,10,10,1,3,0.05,0.95,0.7785250586483331,6,17.0,1,17.0,1,17.0,1,17.0,1
8805,max_effective,10,10,1,3,0.05,0.95,0.7710758201687973,10,22.0,1,22.0,1,22.0,1,22.0,1
8806,max_effective,10,10,1,3,0.05,0.95,0.8468836763150298,12,28.0,0,28.0,0,29.0,1,29.0,1
8807,max_effective,10,10,1,3,0.05,0.95,0.9028685613898032,4,18.0,1,18.0,1,18.0,1,18.0,1
8808,max_effective,10,10,1,3,0.05,0.95,0.4541578809408489,2,11.0,1,11.0,1,11.0,1,11.0,1
8809,max_effective,10,10,1,3,0.05,0.95,0.7813045760010954,3,15.0,1,15.0,1,15.0,1,15.0,1
8810,max_effective,10,10,1,3,0.05,0.95,0.9304000099507966,14,28.0,0,28.0,0,29.0,0,30.0,1
8811,max_effective,10,10,1,3,0.05,0.95,0.9305558465868976,3,16.0,1,16.0,1,16.0,1,16.0,1
8812,max_effective,10,10,1,3,0.05,0.95,0.9270118627620964,64,29.0,0,30.0,1,30.0,1,30.0,1
8813,max_effective,10,10,1,3,0.05,0.95,0.880470141489574,8,29.0,1,29.0,1,27.0,0,28.0,0
8814,max_effective,10,10,1,3,0.05,0.95,0.929096844304344,27,28.0,0,28.0,0,28.0,0,29.0,1
8815,max_effective,10,10,1,3,0.05,0.95,0.8133351101190928,12,27.0,0,28.0,0,29.0,1,28.0,0
8816,max_effective,10,10,1,3,0.05,0.95,0.8742900979511722,16,23.0,0,24.0,0,26.0,0,29.0,1
8817,max_effective,10,10,1,3,0.05,0.95,0.8511039685489583,4,23.0,1,23.0,1,23.0,1,23.0,1
8818,max_effective,10,10,1,3,0.05,0.95,0.9333306332435712,33,30.0,1,30.0,1,30.0,1,29.0,0
8819,max_effective,10,10,1,3,0.05,0.95,0.8900792677452859,12,30.0,1,30.0,1,30.0,1,28.0,0
8820,max_effective,10,10,1,3,0.05,0.95,0.9005895870828361,13,25.0,0,25.0,0,27.0,0,28.0,1
8821,max_effective,10,10,1,3,0.05,0.95,0.7912158058555462,8,29.0,1,29.0,1,28.0,0,26.0,0
8822,max_effective,10,10,1,3,0.05,0.95,0.945212112304432,10,26.0,0,26.0,0,29.0,1,28.0,0
8823,max_effective,10,10,1,3,0.05,0.95,0.9336039242629718,9,28.0,1,28.0,1,27.0,0,26.0,0
8824,max_effective,10,10,1,3,0.05,0.95,0.9293569600598196,11,28.0,1,28.0,1,28.0,1,27.0,0
8825,max_effective,10,10,1,3,0.05,0.95,0.8431918467738823,7,19.0,1,19.0,1,19.0,1,19.0,1
8826,max_effective,10,10,1,3,0.05,0.95,0.8895762419224273,12,27.0,0,26.0,0,25.0,0,29.0,1
8827,max_effective,10,10,1,3,0.05,0.95,0.8841174483074624,9,24.0,1,24.0,1,24.0,1,24.0,1
8828,max_effective,10,10,1,3,0.05,0.95,0.807496825801132,11,26.0,0,26.0,0,29.0,1,26.0,0
8829,max_effective,10,10,1,3,0.05,0.95,0.923572993061276,11,29.0,0,29.0,0,30.0,1,30.0,1
8830,max_effective,10,10,1,3,0.05,0.95,0.6425685605972838,3,13.0,1,13.0,1,13.0,1,13.0,1
8831,max_effective,10,10,1,3,0.05,0.95,0.9372842324638028,25,26.0,0,28.0,0,29.0,0,30.0,1
8832,max_effective,10,10,1,3,0.05,0.95,0.8158203756228457,9,29.0,0,30.0,1,30.0,1,28.0,0
8833,max_effective,10,10,1,3,0.05,0.95,0.9359760337495548,42,28.0,0,29.0,0,30.0,1,30.0,1
8834,max_effective,10,10,1,3,0.05,0.95,0.8462905808046967,30,28.0,0,28.0,0,27.0,0,29.0,1
8835,max_effective,10,10,1,3,0.05,0.95,0.9164065953269782,7,29.0,0,30.0,1,29.0,0,28.0,0
8836,max_effective,10,10,1,3,0.05,0.95,0.867879635621977,17,29.0,0,29.0,0,30.0,1,30.0,1
8837,max_effective,10,10,1,3,0.05,0.95,0.933803863614783,14,27.0,0,27.0,0,29.0,1,29.0,1
8838,max_effective,10,10,1,3,0.05,0.95,0.9008217105642526,10,22.0,1,22.0,1,22.0,1,22.0,1
8839,max_effective,10,10,1,3,0.05,0.95,0.792870513290821,6,16.0,1,16.0,1,16.0,1,16.0,1
8840,max_effective,10,10,1,3,0.05,0.95,0.8796097341430178,6,24.0,1,24.0,1,23.0,0,24.0,1
8841,max_effective,10,10,1,3,0.05,0.95,0.9384857231948848,52,28.0,0,28.0,0,30.0,1,29.0,0
8842,max_effective,10,10,1,3,0.05,0.95,0.8327594035062376,6,27.0,1,27.0,1,27.0,1,27.0,1
8843,max_effective,10,10,1,3,0.05,0.95,0.9260457336916204,13,29.0,0,30.0,1,30.0,1,30.0,1
8844,max_effective,10,10,1,3,0.05,0.95,0.8225434503301358,12,25.0,0,27.0,0,28.0,0,29.0,1
8845,max_effective,10,10,1,3,0.05,0.95,0.7631808371562895,9,23.0,1,23.0,1,23.0,1,23.0,1
8846,max_effective,10,10,1,3,0.05,0.95,0.7111107920799975,5,23.0,1,23.0,1,23.0,1,23.0,1
8847,max_effective,10,10,1,3,0.05,0.95,0.9257665228994106,9,27.0,0,29.0,1,28.0,0,27.0,0
8848,max_effective,10,10,1,3,0.05,0.95,0.8838766874493502,12,30.0,1,30.0,1,30.0,1,30.0,1
8849,max_effective,10,10,1,3,0.05,0.95,0.9370378779082428,12,28.0,1,28.0,1,26.0,0,26.0,0
8850,max_effective,10,10,1,3,0.05,0.95,0.917664718571428,4,26.0,1,26.0,1,26.0,1,25.0,0
8851,max_effective,10,10,1,3,0.05,0.95,0.8429268607483101,7,27.0,1,27.0,1,26.0,0,27.0,1
8852,max_effective,10,10,1,3,0.05,0.95,0.8522756551662121,17,28.0,0,29.0,0,30.0,1,29.0,0
8853,max_effective,10,10,1,3,0.05,0.95,0.9068491723493252,5,23.0,1,23.0,1,23.0,1,23.0,1
8854,max_effective,10,10,1,3,0.05,0.95,0.5323726444230082,4,18.0,1,18.0,1,18.0,1,18.0,1
8855,max_effective,10,10,1,3,0.05,0.95,0.7123422572462761,11,27.0,1,27.0,1,26.0,0,26.0,0
8856,max_effective,10,10,1,3,0.05,0.95,0.8114993454185304,5,23.0,1,23.0,1,23.0,1,23.0,1
8857,max_effective,10,10,1,3,0.05,0.95,0.8795350470727542,6,20.0,1,20.0,1,20.0,1,20.0,1
8858,max_effective,10,10,1,3,0.05,0.95,0.9438398786878068,11,23.0,1,23.0,1,23.0,1,23.0,1
8859,max_effective,10,10,1,3,0.05,0.95,0.883079933622333,6,24.0,1,24.0,1,24.0,1,23.0,0
8860,max_effective,10,10,1,3,0.05,0.95,0.858817855279274,20,29.0,1,29.0,1,28.0,0,28.0,0
8861,max_effective,10,10,1,3,0.05,0.95,0.8502257259251328,12,28.0,1,28.0,1,27.0,0,27.0,0
8862,max_effective,10,10,1,3,0.05,0.95,0.92778941294269,31,30.0,1,29.0,0,30.0,1,29.0,0
8863,max_effective,10,10,1,3,0.05,0.95,0.663787134103867,4,15.0,1,15.0,1,15.0,1,15.0,1
8864,max_effective,10,10,1,3,0.05,0.95,0.9043796480176672,41,27.0,0,28.0,0,30.0,1,29.0,0
8865,max_effective,10,10,1,3,0.05,0.95,0.9423270807337184,13,29.0,0,29.0,0,29.0,0,30.0,1
8866,max_effective,10,10,1,3,0.05,0.95,0.8739862366571974,4,17.0,1,17.0,1,17.0,1,17.0,1
8867,max_effective,10,10,1,3,0.05,0.95,0.8445174488108509,5,17.0,1,17.0,1,17.0,1,17.0,1
8868,max_effective,10,10,1,3,0.05,0.95,0.9013822348602168,35,25.0,0,26.0,0,29.0,0,30.0,1
8869,max_effective,10,10,1,3,0.05,0.95,0.9136083845800126,12,29.0,0,29.0,0,30.0,1,30.0,1
8870,max_effective,10,10,1,3,0.05,0.95,0.8040945975371186,7,25.0,1,25.0,1,25.0,1,25.0,1
8871,max_effective,10,10,1,3,0.05,0.95,0.9321804302731742,10,27.0,0,27.0,0,30.0,1,28.0,0
8872,max_effective,10,10,1,3,0.05,0.95,0.8638295000881093,8,29.0,1,29.0,1,29.0,1,26.0,0
8873,max_effective,10,10,1,3,0.05,0.95,0.9209415864165368,15,27.0,0,27.0,0,28.0,0,29.0,1
8874,max_effective,10,10,1,3,0.05,0.95,0.9000084031005757,7,23.0,1,23.0,1,23.0,1,23.0,1
8875,max_effective,10,10,1,3,0.05,0.95,0.6701595556038371,3,14.0,1,14.0,1,14.0,1,14.0,1
8876,max_effective,10,10,1,3,0.05,0.95,0.8627312203033444,29,28.0,0,28.0,0,30.0,1,30.0,1
8877,max_effective,10,10,1,3,0.05,0.95,0.8517579588268949,9,24.0,1,24.0,1,24.0,1,24.0,1
8878,max_effective,10,10,1,3,0.05,0.95,0.93165311857192,15,28.0,0,29.0,0,30.0,1,27.0,0
8879,max_effective,10,10,1,3,0.05,0.95,0.9491811390759086,22,29.0,0,29.0,0,30.0,1,30.0,1
8880,max_effective,10,10,1,3,0.05,0.95,0.9365759041120088,9,28.0,0,28.0,0,28.0,0,29.0,1
8881,max_effective,10,10,1,3,0.05,0.95,0.840422544983034,5,23.0,1,23.0,1,23.0,1,23.0,1
8882,max_effective,10,10,1,3,0.05,0.95,0.9478461410153222,15,30.0,1,30.0,1,30.0,1,30.0,1
8883,max_effective,10,10,1,3,0.05,0.95,0.8688807048328453,3,18.0,1,18.0,1,18.0,1,18.0,1
8884,max_effective,10,10,1,3,0.05,0.95,0.879668676491016,7,22.0,1,22.0,1,22.0,1,22.0,1
8885,max_effective,10,10,1,3,0.05,0.95,0.7974971924294828,13,26.0,0,26.0,0,27.0,1,27.0,1
8886,max_effective,10,10,1,3,0.05,0.95,0.7893258812014313,7,24.0,1,24.0,1,24.0,1,24.0,1
8887,max_effective,10,10,1,3,0.05,0.95,0.9359101280471466,18,27.0,0,28.0,0,29.0,1,29.0,1
8888,max_effective,10,10,1,3,0.05,0.95,0.8593614744215381,29,26.0,0,27.0,0,28.0,0,29.0,1
8889,max_effective,10,10,1,3,0.05,0.95,0.9327408582116644,41,29.0,1,29.0,1,29.0,1,29.0,1
8890,max_effective,10,10,1,3,0.05,0.95,0.9414315949329,3,16.0,1,16.0,1,16.0,1,16.0,1
8891,max_effective,10,10,1,3,0.05,0.95,0.8463342494690544,6,28.0,1,27.0,0,27.0,0,26.0,0
8892,max_effective,10,10,1,3,0.05,0.95,0.9448642516816104,51,27.0,0,25.0,0,30.0,1,30.0,1
8893,max_effective,10,10,1,3,0.05,0.95,0.7551947969174152,26,27.0,1,27.0,1,27.0,1,27.0,1
8894,max_effective,10,10,1,3,0.05,0.95,0.92795040086792,3,15.0,1,15.0,1,15.0,1,15.0,1
8895,max_effective,10,10,1,3,0.05,0.95,0.8233360257572051,17,25.0,0,25.0,0,25.0,0,26.0,1
8896,max_effective,10,10,1,3,0.05,0.95,0.8089384253198857,10,26.0,0,26.0,0,27.0,1,25.0,0
8897,max_effective,10,10,1,3,0.05,0.95,0.786403105823043,9,24.0,1,24.0,1,24.0,1,24.0,1
8898,max_effective,10,10,1,3,0.05,0.95,0.8462292244254345,4,18.0,1,18.0,1,18.0,1,18.0,1
8899,max_effective,10,10,1,3,0.05,0.95,0.9289430234960367,17,27.0,0,27.0,0,29.0,1,28.0,0
8900,max_effective,10,10,1,3,0.05,0.95,0.7893139141019102,4,17.0,1,17.0,1,17.0,1,17.0,1
8901,max_effective,10,10,1,3,0.05,0.95,0.8998530645154296,5,16.0,1,16.0,1,16.0,1,16.0,1
8902,max_effective,10,10,1,3,0.05,0.95,0.8922063761239247,15,28.0,0,29.0,1,29.0,1,29.0,1
8903,max_effective,10,10,1,3,0.05,0.95,0.8418655649142691,6,25.0,1,25.0,1,24.0,0,24.0,0
8904,max_effective,10,10,1,3,0.05,0.95,0.8813609457406145,5,20.0,1,20.0,1,20.0,1,20.0,1
8905,max_effective,10,10,1,3,0.05,0.95,0.8029826247117486,7,25.0,1,25.0,1,24.0,0,25.0,1
8906,max_effective,10,10,1,3,0.05,0.95,0.9260201528022812,11,28.0,0,29.0,1,28.0,0,27.0,0
8907,max_effective,10,10,1,3,0.05,0.95,0.8999255673422589,7,28.0,0,28.0,0,29.0,1,27.0,0
8908,max_effective,10,10,1,3,0.05,0.95,0.7858021390489237,8,29.0,1,29.0,1,28.0,0,28.0,0
8909,max_effective,10,10,1,3,0.05,0.95,0.8142074815318776,7,20.0,1,20.0,1,20.0,1,20.0,1
8910,max_effective,10,10,1,3,0.05,0.95,0.8327805620116117,9,23.0,1,23.0,1,23.0,1,23.0,1
8911,max_effective,10,10,1,3,0.05,0.95,0.941663490114807,5,21.0,1,21.0,1,21.0,1,21.0,1
8912,max_effective,10,10,1,3,0.05,0.95,0.8593943928197507,10,29.0,1,29.0,1,29.0,1,27.0,0
8913,max_effective,10,10,1,3,0.05,0.95,0.9189869299285194,13,25.0,0,27.0,1,27.0,1,26.0,0
8914,max_effective,10,10,1,3,0.05,0.95,0.8885064657096842,9,25.0,0,26.0,1,26.0,1,26.0,1
8915,max_effective,10,10,1,3,0.05,0.95,0.9457424985930843,6,22.0,1,22.0,1,22.0,1,22.0,1
8916,max_effective,10,10,1,3,0.05,0.95,0.8060388933637832,4,20.0,1,20.0,1,20.0,1,20.0,1
8917,max_effective,10,10,1,3,0.05,0.95,0.7840886455990392,3,18.0,1,18.0,1,18.0,1,18.0,1
8918,max_effective,10,10,1,3,0.05,0.95,0.9481427157254818,20,30.0,1,30.0,1,30.0,1,28.0,0
8919,max_effective,10,10,1,3,0.05,0.95,0.8041261108933748,3,14.0,1,14.0,1,14.0,1,14.0,1
8920,max_effective,10,10,1,3,0.05,0.95,0.9096337346337706,13,28.0,0,28.0,0,30.0,1,30.0,1
8921,max_effective,10,10,1,3,0.05,0.95,0.9050084721189114,52,27.0,0,28.0,0,29.0,1,29.0,1
8922,max_effective,10,10,1,3,0.05,0.95,0.9302562666174372,3,21.0,1,21.0,1,21.0,1,21.0,1
8923,max_effective,10,10,1,3,0.05,0.95,0.8364573691168677,5,22.0,1,22.0,1,22.0,1,22.0,1
8924,max_effective,10,10,1,3,0.05,0.95,0.9352583653770742,48,28.0,0,26.0,0,30.0,1,30.0,1
8925,max_effective,10,10,1,3,0.05,0.95,0.9342861344310468,38,28.0,0,28.0,0,29.0,0,30.0,1
8926,max_effective,10,10,1,3,0.05,0.95,0.9313251018963498,18,25.0,0,26.0,0,29.0,1,29.0,1
8927,max_effective,10,10,1,3,0.05,0.95,0.8911309613743895,21,24.0,0,26.0,0,29.0,0,30.0,1
8928,max_effective,10,10,1,3,0.05,0.95,0.9381813059730608,37,30.0,1,30.0,1,30.0,1,30.0,1
8929,max_effective,10,10,1,3,0.05,0.95,0.8947915420762482,3,15.0,1,15.0,1,15.0,1,15.0,1
8930,max_effective,10,10,1,3,0.05,0.95,0.9488863862433596,28,28.0,0,29.0,1,28.0,0,25.0,0
8931,max_effective,10,10,1,3,0.05,0.95,0.9442033753749388,11,26.0,0,26.0,0,27.0,0,29.0,1
8932,max_effective,10,10,1,3,0.05,0.95,0.9297481392405118,2,13.0,1,13.0,1,13.0,1,13.0,1
8933,max_effective,10,10,1,3,0.05,0.95,0.8068240405302733,7,25.0,1,25.0,1,25.0,1,25.0,1
8934,max_effective,10,10,1,3,0.05,0.95,0.9379651363929172,32,29.0,0,29.0,0,30.0,1,30.0,1
8935,max_effective,10,10,1,3,0.05,0.95,0.9293231506666976,11,27.0,0,27.0,0,29.0,1,29.0,1
8936,max_effective,10,10,1,3,0.05,0.95,0.7235474960002323,3,17.0,1,17.0,1,17.0,1,17.0,1
8937,max_effective,10,10,1,3,0.05,0.95,0.862132243937745,16,30.0,1,30.0,1,30.0,1,30.0,1
8938,max_effective,10,10,1,3,0.05,0.95,0.8641780402929902,4,17.0,1,17.0,1,17.0,1,17.0,1
8939,max_effective,10,10,1,3,0.05,0.95,0.8928807841316792,8,28.0,1,28.0,1,27.0,0,28.0,1
8940,max_effective,10,10,1,3,0.05,0.95,0.8339789081514472,6,19.0,1,19.0,1,19.0,1,19.0,1
8941,max_effective,10,10,1,3,0.05,0.95,0.7953750176439565,12,24.0,0,25.0,0,26.0,1,24.0,0
8942,max_effective,10,10,1,3,0.05,0.95,0.690639756836196,5,20.0,1,20.0,1,20.0,1,20.0,1
8943,max_effective,10,10,1,3,0.05,0.95,0.9279934916714876,3,15.0,1,15.0,1,15.0,1,15.0,1
8944,max_effective,10,10,1,3,0.05,0.95,0.922234537373317,22,27.0,0,27.0,0,30.0,1,28.0,0
8945,max_effective,10,10,1,3,0.05,0.95,0.9483539375078078,26,27.0,0,28.0,0,30.0,1,30.0,1
8946,max_effective,10,10,1,3,0.05,0.95,0.934526454672676,2,13.0,1,13.0,1,13.0,1,13.0,1
8947,max_effective,10,10,1,3,0.05,0.95,0.8716971102326667,9,19.0,1,19.0,1,19.0,1,19.0,1
8948,max_effective,10,10,1,3,0.05,0.95,0.9115077545473792,7,27.0,0,27.0,0,28.0,1,27.0,0
8949,max_effective,10,10,1,3,0.05,0.95,0.9035903827167784,6,25.0,1,25.0,1,24.0,0,25.0,1
8950,max_effective,10,10,1,3,0.05,0.95,0.825232316530052,15,27.0,0,27.0,0,29.0,1,28.0,0
8951,max_effective,10,10,1,3,0.05,0.95,0.7344466991152127,5,20.0,1,20.0,1,20.0,1,20.0,1
8952,max_effective,10,10,1,3,0.05,0.95,0.9460106916390576,15,28.0,0,28.0,0,30.0,1,30.0,1
8953,max_effective,10,10,1,3,0.05,0.95,0.8781117411140826,18,26.0,0,28.0,0,29.0,0,30.0,1
8954,max_effective,10,10,1,3,0.05,0.95,0.8596180844292383,21,26.0,0,28.0,0,28.0,0,29.0,1
8955,max_effective,10,10,1,3,0.05,0.95,0.9092809319718744,5,25.0,1,25.0,1,25.0,1,25.0,1
8956,max_effective,10,10,1,3,0.05,0.95,0.8556842437511433,15,26.0,0,26.0,0,27.0,0,28.0,1
8957,max_effective,10,10,1,3,0.05,0.95,0.8237607467533031,11,23.0,1,23.0,1,23.0,1,23.0,1
8958,max_effective,10,10,1,3,0.05,0.95,0.7681673344484964,4,21.0,1,21.0,1,21.0,1,21.0,1
8959,max_effective,10,10,1,3,0.05,0.95,0.6758372460092364,10,24.0,1,24.0,1,24.0,1,24.0,1
8960,max_effective,10,10,1,3,0.05,0.95,0.8925713330997236,14,28.0,0,28.0,0,28.0,0,29.0,1
8961,max_effective,10,10,1,3,0.05,0.95,0.8916358173443454,9,25.0,0,25.0,0,26.0,1,26.0,1
8962,max_effective,10,10,1,3,0.05,0.95,0.8926542098990449,7,20.0,1,20.0,1,20.0,1,20.0,1
8963,max_effective,10,10,1,3,0.05,0.95,0.9272365656302868,25,29.0,0,29.0,0,30.0,1,30.0,1
8964,max_effective,10,10,1,3,0.05,0.95,0.9420041672435502,24,29.0,0,30.0,1,30.0,1,30.0,1
8965,max_effective,10,10,1,3,0.05,0.95,0.868457424504265,5,19.0,1,19.0,1,19.0,1,19.0,1
8966,max_effective,10,10,1,3,0.05,0.95,0.7634406284378447,10,20.0,1,20.0,1,20.0,1,20.0,1
8967,max_effective,10,10,1,3,0.05,0.95,0.7213020971283803,3,16.0,1,16.0,1,16.0,1,16.0,1
8968,max_effective,10,10,1,3,0.05,0.95,0.895183678802581,30,30.0,1,30.0,1,30.0,1,30.0,1
8969,max_effective,10,10,1,3,0.05,0.95,0.8323289439385199,4,23.0,1,23.0,1,23.0,1,23.0,1
8970,max_effective,10,10,1,3,0.05,0.95,0.7688956704712984,10,25.0,0,25.0,0,26.0,1,26.0,1
8971,max_effective,10,10,1,3,0.05,0.95,0.854565945463261,11,26.0,0,26.0,0,27.0,1,27.0,1
8972,max_effective,10,10,1,3,0.05,0.95,0.8709597153552701,5,17.0,1,17.0,1,17.0,1,17.0,1
8973,max_effective,10,10,1,3,0.05,0.95,0.9152546260026884,8,26.0,1,26.0,1,25.0,0,24.0,0
8974,max_effective,10,10,1,3,0.05,0.95,0.9333454130420872,16,28.0,0,28.0,0,29.0,0,30.0,1
8975,max_effective,10,10,1,3,0.05,0.95,0.8862790549776275,4,16.0,1,16.0,1,16.0,1,16.0,1
8976,max_effective,10,10,1,3,0.05,0.95,0.7229286112159056,7,28.0,1,28.0,1,28.0,1,27.0,0
8977,max_effective,10,10,1,3,0.05,0.95,0.9348313547870052,25,30.0,1,30.0,1,30.0,1,30.0,1
8978,max_effective,10,10,1,3,0.05,0.95,0.7957037867046793,6,21.0,1,21.0,1,21.0,1,21.0,1
8979,max_effective,10,10,1,3,0.05,0.95,0.8633060512301954,3,17.0,1,17.0,1,17.0,1,17.0,1
8980,max_effective,10,10,1,3,0.05,0.95,0.5897653725533057,3,14.0,1,14.0,1,14.0,1,14.0,1
8981,max_effective,10,10,1,3,0.05,0.95,0.822723844805761,5,24.0,1,24.0,1,24.0,1,24.0,1
8982,max_effective,10,10,1,3,0.05,0.95,0.9296305350894236,19,26.0,0,28.0,0,30.0,1,30.0,1
8983,max_effective,10,10,1,3,0.05,0.95,0.8611713454752608,5,19.0,1,19.0,1,19.0,1,19.0,1
8984,max_effective,10,10,1,3,0.05,0.95,0.8363718054316694,5,22.0,1,22.0,1,22.0,1,22.0,1
8985,max_effective,10,10,1,3,0.05,0.95,0.9454344704895892,4,17.0,1,17.0,1,17.0,1,17.0,1
8986,max_effective,10,10,1,3,0.05,0.95,0.9199589368907276,53,25.0,0,26.0,0,26.0,0,30.0,1
8987,max_effective,10,10,1,3,0.05,0.95,0.7625915937827275,2,16.0,1,16.0,1,16.0,1,16.0,1
8988,max_effective,10,10,1,3,0.05,0.95,0.9059214202394376,20,26.0,0,26.0,0,28.0,1,28.0,1
8989,max_effective,10,10,1,3,0.05,0.95,0.9075932228754182,3,15.0,1,15.0,1,15.0,1,15.0,1
8990,max_effective,10,10,1,3,0.05,0.95,0.7681822478700571,5,21.0,1,21.0,1,21.0,1,21.0,1
8991,max_effective,10,10,1,3,0.05,0.95,0.7856139321312514,9,27.0,0,28.0,0,29.0,1,28.0,0
8992,max_effective,10,10,1,3,0.05,0.95,0.9297641608945492,16,29.0,0,29.0,0,30.0,1,30.0,1
8993,max_effective,10,10,1,3,0.05,0.95,0.8856045035312801,12,29.0,1,29.0,1,29.0,1,29.0,1
8994,max_effective,10,10,1,3,0.05,0.95,0.9312129305880552,4,19.0,1,19.0,1,19.0,1,19.0,1
8995,max_effective,10,10,1,3,0.05,0.95,0.7880640073557174,6,27.0,1,27.0,1,25.0,0,25.0,0
8996,max_effective,10,10,1,3,0.05,0.95,0.903516278726984,48,27.0,0,27.0,0,29.0,1,29.0,1
8997,max_effective,10,10,1,3,0.05,0.95,0.831187207367063,5,20.0,1,20.0,1,20.0,1,20.0,1
8998,max_effective,10,10,1,3,0.05,0.95,0.9251148873284296,66,29.0,0,29.0,0,29.0,0,30.0,1
8999,max_effective,10,10,1,3,0.05,0.95,0.8892033578046812,9,25.0,0,25.0,0,27.0,1,27.0,1
9000,max_effective,10,10,1,3,0.05,0.95,0.9213699322191192,24,29.0,0,29.0,0,30.0,1,29.0,0
9001,max_effective,10,10,1,3,0.05,0.95,0.8594256532758351,11,29.0,0,29.0,0,28.0,0,30.0,1
9002,max_effective,10,10,1,3,0.05,0.95,0.6645645556569015,5,16.0,1,16.0,1,16.0,1,16.0,1
9003,max_effective,10,10,1,3,0.05,0.95,0.8893440446028175,39,30.0,1,30.0,1,30.0,1,30.0,1
9004,max_effective,10,10,1,3,0.05,0.95,0.6621663204575187,4,19.0,1,19.0,1,19.0,1,19.0,1
9005,max_effective,10,10,1,3,0.05,0.95,0.8863312710501645,19,30.0,1,30.0,1,30.0,1,30.0,1
9006,max_effective,10,10,1,3,0.05,0.95,0.8639318222938418,15,29.0,1,29.0,1,29.0,1,28.0,0
9007,max_effective,10,10,1,3,0.05,0.95,0.7834253331822878,13,24.0,1,24.0,1,24.0,1,24.0,1
9008,max_effective,10,10,1,3,0.05,0.95,0.7847404953342855,7,20.0,1,20.0,1,20.0,1,20.0,1
9009,max_effective,10,10,1,3,0.05,0.95,0.8322908550984379,5,26.0,1,26.0,1,26.0,1,26.0,1
9010,max_effective,10,10,1,3,0.05,0.95,0.9157126538362996,7,22.0,1,22.0,1,22.0,1,22.0,1
9011,max_effective,10,10,1,3,0.05,0.95,0.8484764322920714,7,26.0,1,26.0,1,25.0,0,26.0,1
9012,max_effective,10,10,1,3,0.05,0.95,0.9036853764063532,25,29.0,0,29.0,0,30.0,1,30.0,1
9013,max_effective,10,10,1,3,0.05,0.95,0.8253460137158877,37,23.0,0,25.0,0,27.0,0,28.0,1
9014,max_effective,10,10,1,3,0.05,0.95,0.92015132313681,11,28.0,0,28.0,0,30.0,1,30.0,1
9015,max_effective,10,10,1,3,0.05,0.95,0.7308560119634928,4,17.0,1,17.0,1,17.0,1,17.0,1
9016,max_effective,10,10,1,3,0.05,0.95,0.8984552993745629,10,27.0,1,27.0,1,25.0,0,24.0,0
9017,max_effective,10,10,1,3,0.05,0.95,0.7572568231331074,7,22.0,1,22.0,1,22.0,1,22.0,1
9018,max_effective,10,10,1,3,0.05,0.95,0.9098445667573554,27,29.0,1,29.0,1,28.0,0,27.0,0
9019,max_effective,10,10,1,3,0.05,0.95,0.8239891967840484,8,27.0,0,28.0,0,29.0,1,27.0,0
9020,max_effective,10,10,1,3,0.05,0.95,0.7523370616212397,10,26.0,0,26.0,0,28.0,0,29.0,1
9021,max_effective,10,10,1,3,0.05,0.95,0.9159682945420188,25,29.0,0,29.0,0,30.0,1,30.0,1
9022,max_effective,10,10,1,3,0.05,0.95,0.9025255734689998,15,28.0,0,28.0,0,29.0,0,30.0,1
9023,max_effective,10,10,1,3,0.05,0.95,0.8242037942884073,21,25.0,0,26.0,0,27.0,0,28.0,1
9024,max_effective,10,10,1,3,0.05,0.95,0.5635169177184698,2,12.0,1,12.0,1,12.0,1,12.0,1
9025,max_effective,10,10,1,3,0.05,0.95,0.8566486158479064,13,28.0,0,28.0,0,29.0,0,30.0,1
9026,max_effective,10,10,1,3,0.05,0.95,0.9307395707540952,6,25.0,1,25.0,1,23.0,0,25.0,1
9027,max_effective,10,10,1,3,0.05,0.95,0.9206650802444252,21,27.0,1,27.0,1,27.0,1,27.0,1
9028,max_effective,10,10,1,3,0.05,0.95,0.8539239008543892,3,17.0,1,17.0,1,17.0,1,17.0,1
9029,max_effective,10,10,1,3,0.05,0.95,0.9198710859496722,4,19.0,1,19.0,1,19.0,1,19.0,1
9030,max_effective,10,10,1,3,0.05,0.95,0.8551939008505364,11,25.0,0,27.0,1,26.0,0,26.0,0
9031,max_effective,10,10,1,3,0.05,0.95,0.8697523001686419,11,26.0,0,27.0,0,28.0,1,26.0,0
9032,max_effective,10,10,1,3,0.05,0.95,0.813700244924722,14,26.0,0,26.0,0,27.0,1,27.0,1
9033,max_effective,10,10,1,3,0.05,0.95,0.7954016923452244,6,21.0,1,21.0,1,21.0,1,21.0,1
9034,max_effective,10,10,1,3,0.05,0.95,0.9445249057394444,18,29.0,0,29.0,0,30.0,1,30.0,1
9035,max_effective,10,10,1,3,0.05,0.95,0.9082479089959548,10,28.0,0,28.0,0,29.0,1,29.0,1
9036,max_effective,10,10,1,3,0.05,0.95,0.9381416583775536,17,28.0,0,28.0,0,29.0,1,29.0,1
9037,max_effective,10,10,1,3,0.05,0.95,0.8409791940582969,6,17.0,1,17.0,1,17.0,1,17.0,1
9038,max_effective,10,10,1,3,0.05,0.95,0.9293529085845184,7,25.0,1,25.0,1,24.0,0,24.0,0
9039,max_effective,10,10,1,3,0.05,0.95,0.8626999623843538,6,16.0,1,16.0,1,16.0,1,16.0,1
9040,max_effective,10,10,1,3,0.05,0.95,0.8016240129766886,4,18.0,1,18.0,1,18.0,1,18.0,1
9041,max_effective,10,10,1,3,0.05,0.95,0.9296141994020682,15,30.0,1,30.0,1,30.0,1,29.0,0
9042,max_effective,10,10,1,3,0.05,0.95,0.9350622926856982,7,27.0,1,27.0,1,26.0,0,26.0,0
9043,max_effective,10,10,1,3,0.05,0.95,0.8791543668123971,21,29.0,1,28.0,0,28.0,0,28.0,0
9044,max_effective,10,10,1,3,0.05,0.95,0.9203428876352276,29,26.0,0,25.0,0,28.0,1,26.0,0
9045,max_effective,10,10,1,3,0.05,0.95,0.948897781542784,25,28.0,0,28.0,0,30.0,1,30.0,1
9046,max_effective,10,10,1,3,0.05,0.95,0.8995527067759506,17,28.0,0,29.0,0,30.0,1,30.0,1
9047,max_effective,10,10,1,3,0.05,0.95,0.8606156638601187,13,30.0,1,30.0,1,30.0,1,30.0,1
9048,max_effective,10,10,1,3,0.05,0.95,0.9214062385182916,33,27.0,0,27.0,0,29.0,0,30.0,1
9049,max_effective,10,10,1,3,0.05,0.95,0.9104032174604686,11,27.0,0,27.0,0,29.0,1,29.0,1
9050,max_effective,10,10,1,3,0.05,0.95,0.9479949921342772,22,29.0,0,30.0,1,30.0,1,29.0,0
9051,max_effective,10,10,1,3,0.05,0.95,0.8967433414607544,7,21.0,1,21.0,1,21.0,1,21.0,1
9052,max_effective,10,10,1,3,0.05,0.95,0.6751862836019605,5,23.0,1,23.0,1,23.0,1,23.0,1
9053,max_effective,10,10,1,3,0.05,0.95,0.5527666476868536,5,19.0,1,19.0,1,19.0,1,19.0,1
9054,max_effective,10,10,1,3,0.05,0.95,0.8721528902520158,39,29.0,0,29.0,0,30.0,1,30.0,1
9055,max_effective,10,10,1,3,0.05,0.95,0.8740065968736738,8,20.0,1,20.0,1,20.0,1,20.0,1
9056,max_effective,10,10,1,3,0.05,0.95,0.8885033675651528,17,26.0,0,27.0,0,27.0,0,29.0,1
9057,max_effective,10,10,1,3,0.05,0.95,0.6832268926936624,5,16.0,1,16.0,1,16.0,1,16.0,1
9058,max_effective,10,10,1,3,0.05,0.95,0.8594727606749876,8,26.0,0,26.0,0,27.0,0,28.0,1
9059,max_effective,10,10,1,3,0.05,0.95,0.895631751030904,3,18.0,1,18.0,1,18.0,1,18.0,1
9060,max_effective,10,10,1,3,0.05,0.95,0.8432244075752531,5,20.0,1,20.0,1,20.0,1,20.0,1
9061,max_effective,10,10,1,3,0.05,0.95,0.908438032423254,16,25.0,0,27.0,0,29.0,0,30.0,1
9062,max_effective,10,10,1,3,0.05,0.95,0.9250005906472843,12,28.0,0,29.0,1,29.0,1,26.0,0
9063,max_effective,10,10,1,3,0.05,0.95,0.8417795786792547,6,23.0,1,23.0,1,23.0,1,23.0,1
9064,max_effective,10,10,1,3,0.05,0.95,0.8439785127407157,32,28.0,0,28.0,0,29.0,1,29.0,1
9065,max_effective,10,10,1,3,0.05,0.95,0.8914698513238392,3,16.0,1,16.0,1,16.0,1,16.0,1
9066,max_effective,10,10,1,3,0.05,0.95,0.7710817139358791,4,17.0,1,17.0,1,17.0,1,17.0,1
9067,max_effective,10,10,1,3,0.05,0.95,0.8444361569279735,3,16.0,1,16.0,1,16.0,1,16.0,1
9068,max_effective,10,10,1,3,0.05,0.95,0.5643383810563489,4,18.0,1,18.0,1,18.0,1,18.0,1
9069,max_effective,10,10,1,3,0.05,0.95,0.8902751408500256,18,28.0,0,27.0,0,29.0,0,30.0,1
9070,max_effective,10,10,1,3,0.05,0.95,0.9379112749477616,5,16.0,1,16.0,1,16.0,1,16.0,1
9071,max_effective,10,10,1,3,0.05,0.95,0.8639725198861316,4,19.0,1,19.0,1,19.0,1,19.0,1
9072,max_effective,10,10,1,3,0.05,0.95,0.928617371626318,36,29.0,0,30.0,1,29.0,0,28.0,0
9073,max_effective,10,10,1,3,0.05,0.95,0.7556729855030099,4,20.0,1,20.0,1,20.0,1,20.0,1
9074,max_effective,10,10,1,3,0.05,0.95,0.949783673450172,18,30.0,1,30.0,1,30.0,1,30.0,1
9075,max_effective,10,10,1,3,0.05,0.95,0.8551849317572009,8,22.0,1,22.0,1,22.0,1,22.0,1
9076,max_effective,10,10,1,3,0.05,0.95,0.8789319248744458,13,30.0,1,30.0,1,30.0,1,30.0,1
9077,max_effective,10,10,1,3,0.05,0.95,0.8790395710941626,8,27.0,1,27.0,1,27.0,1,27.0,1
9078,max_effective,10,10,1,3,0.05,0.95,0.8648761753386068,9,26.0,1,26.0,1,26.0,1,26.0,1
9079,max_effective,10,10,1,3,0.05,0.95,0.863633594897449,21,27.0,0,27.0,0,29.0,1,29.0,1
9080,max_effective,10,10,1,3,0.05,0.95,0.9045394734225792,8,20.0,1,20.0,1,20.0,1,20.0,1
9081,max_effective,10,10,1,3,0.05,0.95,0.8843509554489124,10,29.0,1,29.0,1,29.0,1,29.0,1
9082,max_effective,10,10,1,3,0.05,0.95,0.9446496510344904,37,29.0,0,29.0,0,30.0,1,30.0,1
9083,max_effective,10,10,1,3,0.05,0.95,0.8870103868580301,10,25.0,0,24.0,0,26.0,1,21.0,0
9084,max_effective,10,10,1,3,0.05,0.95,0.8587615767948068,6,25.0,1,25.0,1,25.0,1,23.0,0
9085,max_effective,10,10,1,3,0.05,0.95,0.9245740326944424,3,18.0,1,18.0,1,18.0,1,18.0,1
9086,max_effective,10,10,1,3,0.05,0.95,0.8999158971313543,13,25.0,0,25.0,0,27.0,0,29.0,1
9087,max_effective,10,10,1,3,0.05,0.95,0.7124467130208209,6,22.0,1,22.0,1,22.0,1,22.0,1
9088,max_effective,10,10,1,3,0.05,0.95,0.947848578183499,35,30.0,1,30.0,1,30.0,1,30.0,1
9089,max_effective,10,10,1,3,0.05,0.95,0.8388426753578682,2,13.0,1,13.0,1,13.0,1,13.0,1
9090,max_effective,10,10,1,3,0.05,0.95,0.8383956006923294,5,25.0,1,25.0,1,24.0,0,25.0,1
9091,max_effective,10,10,1,3,0.05,0.95,0.9430091467524604,6,27.0,1,27.0,1,24.0,0,27.0,1
9092,max_effective,10,10,1,3,0.05,0.95,0.809387719446165,10,28.0,1,28.0,1,28.0,1,28.0,1
9093,max_effective,10,10,1,3,0.05,0.95,0.9010769628501109,4,17.0,1,17.0,1,17.0,1,17.0,1
9094,max_effective,10,10,1,3,0.05,0.95,0.8995969449555024,19,26.0,0,27.0,0,28.0,1,28.0,1
9095,max_effective,10,10,1,3,0.05,0.95,0.9115138326276354,7,19.0,1,19.0,1,19.0,1,19.0,1
9096,max_effective,10,10,1,3,0.05,0.95,0.921858225479554,24,27.0,0,28.0,0,30.0,1,30.0,1
9097,max_effective,10,10,1,3,0.05,0.95,0.8524022796001408,18,27.0,0,26.0,0,29.0,1,28.0,0
9098,max_effective,10,10,1,3,0.05,0.95,0.845846540553571,8,30.0,1,30.0,1,30.0,1,29.0,0
9099,max_effective,10,10,1,3,0.05,0.95,0.897602148702138,8,28.0,1,28.0,1,27.0,0,26.0,0
9100,max_effective,10,10,1,3,0.05,0.95,0.7548860097409732,6,17.0,1,17.0,1,17.0,1,17.0,1
9101,max_effective,10,10,1,3,0.05,0.95,0.8846048565721264,5,20.0,1,20.0,1,20.0,1,20.0,1
9102,max_effective,10,10,1,3,0.05,0.95,0.8781203006923215,8,26.0,0,28.0,1,26.0,0,25.0,0
9103,max_effective,10,10,1,3,0.05,0.95,0.9003363461747945,18,28.0,0,29.0,0,30.0,1,29.0,0
9104,max_effective,10,10,1,3,0.05,0.95,0.864423286381464,11,24.0,0,25.0,1,25.0,1,25.0,1
9105,max_effective,10,10,1,3,0.05,0.95,0.9326961249225192,23,28.0,0,28.0,0,29.0,0,30.0,1
9106,max_effective,10,10,1,3,0.05,0.95,0.778552609699539,3,16.0,1,16.0,1,16.0,1,16.0,1
9107,max_effective,10,10,1,3,0.05,0.95,0.8617083637365922,5,22.0,1,22.0,1,22.0,1,22.0,1
9108,max_effective,10,10,1,3,0.05,0.95,0.8565519447809691,13,25.0,1,25.0,1,25.0,1,25.0,1
9109,max_effective,10,10,1,3,0.05,0.95,0.945196821968568,14,28.0,0,28.0,0,30.0,1,30.0,1
9110,max_effective,10,10,1,3,0.05,0.95,0.9281855259830684,18,29.0,1,29.0,1,26.0,0,29.0,1
9111,max_effective,10,10,1,3,0.05,0.95,0.8645575811312032,9,26.0,0,26.0,0,28.0,0,30.0,1
9112,max_effective,10,10,1,3,0.05,0.95,0.8859280682121174,27,26.0,0,26.0,0,25.0,0,28.0,1
9113,max_effective,10,10,1,3,0.05,0.95,0.8761305120798367,16,29.0,1,28.0,0,27.0,0,26.0,0
9114,max_effective,10,10,1,3,0.05,0.95,0.9424091557762864,7,25.0,1,25.0,1,22.0,0,25.0,1
9115,max_effective,10,10,1,3,0.05,0.95,0.8789577285656022,9,27.0,1,27.0,1,26.0,0,25.0,0
9116,max_effective,10,10,1,3,0.05,0.95,0.8499480535522113,4,16.0,1,16.0,1,16.0,1,16.0,1
9117,max_effective,10,10,1,3,0.05,0.95,0.8914969205026262,11,27.0,0,27.0,0,27.0,0,29.0,1
9118,max_effective,10,10,1,3,0.05,0.95,0.819927259527314,12,28.0,0,29.0,1,29.0,1,29.0,1
9119,max_effective,10,10,1,3,0.05,0.95,0.8987059346554229,6,28.0,1,28.0,1,27.0,0,27.0,0
9120,max_effective,10,10,1,3,0.05,0.95,0.7774183641423632,8,26.0,1,26.0,1,24.0,0,26.0,1
9121,max_effective,10,10,1,3,0.05,0.95,0.90750406975738,24,26.0,0,27.0,0,30.0,1,30.0,1
9122,max_effective,10,10,1,3,0.05,0.95,0.9314042341448384,14,25.0,0,26.0,0,30.0,1,29.0,0
9123,max_effective,10,10,1,3,0.05,0.95,0.8428908671352515,7,26.0,0,27.0,1,26.0,0,25.0,0
9124,max_effective,10,10,1,3,0.05,0.95,0.8650679232550714,13,27.0,0,27.0,0,28.0,1,28.0,1
9125,max_effective,10,10,1,3,0.05,0.95,0.931993453083896,11,27.0,0,28.0,0,29.0,1,28.0,0
9126,max_effective,10,10,1,3,0.05,0.95,0.9339634863436572,9,26.0,1,26.0,1,26.0,1,26.0,1
9127,max_effective,10,10,1,3,0.05,0.95,0.8016310050359194,8,24.0,1,24.0,1,24.0,1,24.0,1
9128,max_effective,10,10,1,3,0.05,0.95,0.938005430658752,19,30.0,1,30.0,1,30.0,1,30.0,1
9129,max_effective,10,10,1,3,0.05,0.95,0.9357667043561262,8,22.0,1,22.0,1,22.0,1,22.0,1
9130,max_effective,10,10,1,3,0.05,0.95,0.930458172693294,49,28.0,0,28.0,0,28.0,0,29.0,1
9131,max_effective,10,10,1,3,0.05,0.95,0.8448460978936058,7,21.0,1,21.0,1,21.0,1,21.0,1
9132,max_effective,10,10,1,3,0.05,0.95,0.8002351478761144,2,14.0,1,14.0,1,14.0,1,14.0,1
9133,max_effective,10,10,1,3,0.05,0.95,0.8563436899567679,25,24.0,0,27.0,0,29.0,1,29.0,1
9134,max_effective,10,10,1,3,0.05,0.95,0.8532530859644848,7,24.0,1,24.0,1,24.0,1,23.0,0
9135,max_effective,10,10,1,3,0.05,0.95,0.8727897757662253,5,23.0,1,23.0,1,23.0,1,23.0,1
9136,max_effective,10,10,1,3,0.05,0.95,0.7804822121342516,3,16.0,1,16.0,1,16.0,1,16.0,1
9137,max_effective,10,10,1,3,0.05,0.95,0.7442979023824992,2,12.0,1,12.0,1,12.0,1,12.0,1
9138,max_effective,10,10,1,3,0.05,0.95,0.8214213814836844,8,23.0,1,23.0,1,23.0,1,23.0,1
9139,max_effective,10,10,1,3,0.05,0.95,0.9104784708112138,24,30.0,1,30.0,1,30.0,1,30.0,1
9140,max_effective,10,10,1,3,0.05,0.95,0.9187291950017236,11,26.0,0,26.0,0,26.0,0,28.0,1
9141,max_effective,10,10,1,3,0.05,0.95,0.9479879339810816,43,28.0,0,29.0,0,30.0,1,30.0,1
9142,max_effective,10,10,1,3,0.05,0.95,0.9069131410509856,4,19.0,1,19.0,1,19.0,1,19.0,1
9143,max_effective,10,10,1,3,0.05,0.95,0.8047052952338216,6,27.0,1,27.0,1,27.0,1,26.0,0
9144,max_effective,10,10,1,3,0.05,0.95,0.8871615365626511,6,27.0,0,27.0,0,26.0,0,28.0,1
9145,max_effective,10,10,1,3,0.05,0.95,0.9071457293000004,4,16.0,1,16.0,1,16.0,1,16.0,1
9146,max_effective,10,10,1,3,0.05,0.95,0.9247625070375596,15,29.0,0,29.0,0,30.0,1,30.0,1
9147,max_effective,10,10,1,3,0.05,0.95,0.9493043909643089,52,28.0,0,29.0,1,29.0,1,28.0,0
9148,max_effective,10,10,1,3,0.05,0.95,0.8493350460633966,9,24.0,0,25.0,1,25.0,1,25.0,1
9149,max_effective,10,10,1,3,0.05,0.95,0.9422092559210872,13,27.0,0,28.0,0,30.0,1,29.0,0
9150,max_effective,10,10,1,3,0.05,0.95,0.9433231438321166,37,30.0,1,30.0,1,30.0,1,29.0,0
9151,max_effective,10,10,1,3,0.05,0.95,0.8877390446071585,10,28.0,0,28.0,0,29.0,1,29.0,1
9152,max_effective,10,10,1,3,0.05,0.95,0.9365918238539174,32,29.0,0,29.0,0,30.0,1,30.0,1
9153,max_effective,10,10,1,3,0.05,0.95,0.841135959313719,18,24.0,0,26.0,0,28.0,0,29.0,1
9154,max_effective,10,10,1,3,0.05,0.95,0.880608085217405,22,26.0,0,26.0,0,28.0,1,28.0,1
9155,max_effective,10,10,1,3,0.05,0.95,0.8087302686870561,7,26.0,1,26.0,1,26.0,1,26.0,1
9156,max_effective,10,10,1,3,0.05,0.95,0.9254864459812636,3,18.0,1,18.0,1,18.0,1,18.0,1
9157,max_effective,10,10,1,3,0.05,0.95,0.915625496666241,53,30.0,1,30.0,1,30.0,1,30.0,1
9158,max_effective,10,10,1,3,0.05,0.95,0.8204063996507472,5,19.0,1,19.0,1,19.0,1,19.0,1
9159,max_effective,10,10,1,3,0.05,0.95,0.925679226040017,50,29.0,0,29.0,0,30.0,1,30.0,1
9160,max_effective,10,10,1,3,0.05,0.95,0.8307763676453402,13,25.0,0,25.0,0,25.0,0,29.0,1
9161,max_effective,10,10,1,3,0.05,0.95,0.9167896366890008,11,27.0,0,27.0,0,25.0,0,29.0,1
9162,max_effective,10,10,1,3,0.05,0.95,0.9138840372171292,15,26.0,0,27.0,0,29.0,1,27.0,0
9163,max_effective,10,10,1,3,0.05,0.95,0.8896366556862296,15,30.0,1,30.0,1,30.0,1,30.0,1
9164,max_effective,10,10,1,3,0.05,0.95,0.7904522302186975,5,26.0,1,26.0,1,26.0,1,25.0,0
9165,max_effective,10,10,1,3,0.05,0.95,0.808896005445093,3,19.0,1,19.0,1,19.0,1,19.0,1
9166,max_effective,10,10,1,3,0.05,0.95,0.9455717187387735,15,28.0,1,28.0,1,27.0,0,27.0,0
9167,max_effective,10,10,1,3,0.05,0.95,0.8748376997514544,13,28.0,0,28.0,0,30.0,1,30.0,1
9168,max_effective,10,10,1,3,0.05,0.95,0.9063994348426282,10,27.0,0,28.0,1,28.0,1,27.0,0
9169,max_effective,10,10,1,3,0.05,0.95,0.8917549534251906,6,25.0,1,25.0,1,24.0,0,23.0,0
9170,max_effective,10,10,1,3,0.05,0.95,0.9001066414116375,10,26.0,1,26.0,1,24.0,0,26.0,1
9171,max_effective,10,10,1,3,0.05,0.95,0.8606953441964029,4,20.0,1,20.0,1,20.0,1,20.0,1
9172,max_effective,10,10,1,3,0.05,0.95,0.8791648068530562,9,22.0,1,22.0,1,22.0,1,22.0,1
9173,max_effective,10,10,1,3,0.05,0.95,0.710769446481357,5,26.0,1,26.0,1,26.0,1,26.0,1
9174,max_effective,10,10,1,3,0.05,0.95,0.7891867931716229,3,19.0,1,19.0,1,19.0,1,19.0,1
9175,max_effective,10,10,1,3,0.05,0.95,0.8638189719537753,9,26.0,1,26.0,1,24.0,0,24.0,0
9176,max_effective,10,10,1,3,0.05,0.95,0.9109326080607996,13,26.0,1,26.0,1,26.0,1,25.0,0
9177,max_effective,10,10,1,3,0.05,0.95,0.8488360438881684,14,27.0,1,27.0,1,27.0,1,26.0,0
9178,max_effective,10,10,1,3,0.05,0.95,0.8947808924950573,6,21.0,1,21.0,1,21.0,1,21.0,1
9179,max_effective,10,10,1,3,0.05,0.95,0.8861171217767756,13,27.0,1,27.0,1,27.0,1,27.0,1
9180,max_effective,10,10,1,3,0.05,0.95,0.9284837026770516,24,28.0,1,28.0,1,28.0,1,28.0,1
9181,max_effective,10,10,1,3,0.05,0.95,0.6409646568253778,4,15.0,1,15.0,1,15.0,1,15.0,1
9182,max_effective,10,10,1,3,0.05,0.95,0.94043282570896,34,30.0,1,30.0,1,30.0,1,30.0,1
9183,max_effective,10,10,1,3,0.05,0.95,0.9488263119507566,11,26.0,0,27.0,0,26.0,0,29.0,1
9184,max_effective,10,10,1,3,0.05,0.95,0.840798461295198,8,24.0,1,24.0,1,24.0,1,24.0,1
9185,max_effective,10,10,1,3,0.05,0.95,0.9334865480239386,11,26.0,0,28.0,1,28.0,1,26.0,0
9186,max_effective,10,10,1,3,0.05,0.95,0.9245864896524384,27,23.0,0,24.0,0,26.0,0,28.0,1
9187,max_effective,10,10,1,3,0.05,0.95,0.7717838733239565,5,19.0,1,19.0,1,19.0,1,19.0,1
9188,max_effective,10,10,1,3,0.05,0.95,0.922526319921278,13,28.0,0,28.0,0,29.0,0,30.0,1
9189,max_effective,10,10,1,3,0.05,0.95,0.7223840730999349,4,17.0,1,17.0,1,17.0,1,17.0,1
9190,max_effective,10,10,1,3,0.05,0.95,0.9370604581405966,11,28.0,1,28.0,1,26.0,0,27.0,0
9191,max_effective,10,10,1,3,0.05,0.95,0.8520800257903304,5,22.0,1,22.0,1,22.0,1,22.0,1
9192,max_effective,10,10,1,3,0.05,0.95,0.8968209615903491,15,28.0,0,28.0,0,30.0,1,30.0,1
9193,max_effective,10,10,1,3,0.05,0.95,0.8832649705174128,6,18.0,1,18.0,1,18.0,1,18.0,1
9194,max_effective,10,10,1,3,0.05,0.95,0.73968677059675,4,15.0,1,15.0,1,15.0,1,15.0,1
9195,max_effective,10,10,1,3,0.05,0.95,0.8451976581991482,17,27.0,0,27.0,0,27.0,0,30.0,1
9196,max_effective,10,10,1,3,0.05,0.95,0.934476990593543,12,27.0,1,27.0,1,27.0,1,27.0,1
9197,max_effective,10,10,1,3,0.05,0.95,0.8966227191738964,7,28.0,0,29.0,1,28.0,0,27.0,0
9198,max_effective,10,10,1,3,0.05,0.95,0.9079522857566034,17,30.0,1,30.0,1,30.0,1,30.0,1
9199,max_effective,10,10,1,3,0.05,0.95,0.6894247526654759,5,20.0,1,20.0,1,20.0,1,20.0,1
9200,max_effective,10,10,1,3,0.05,0.95,0.9215842536993308,20,29.0,0,30.0,1,30.0,1,30.0,1
9201,max_effective,10,10,1,3,0.05,0.95,0.9239437477269532,20,26.0,0,27.0,0,29.0,0,30.0,1
9202,max_effective,10,10,1,3,0.05,0.95,0.913830381771243,23,26.0,0,26.0,0,28.0,0,29.0,1
9203,max_effective,10,10,1,3,0.05,0.95,0.9018897116458104,11,24.0,1,24.0,1,24.0,1,24.0,1
9204,max_effective,10,10,1,3,0.05,0.95,0.9240378264362832,11,30.0,1,30.0,1,30.0,1,29.0,0
9205,max_effective,10,10,1,3,0.05,0.95,0.7338781765697028,4,15.0,1,15.0,1,15.0,1,15.0,1
9206,max_effective,10,10,1,3,0.05,0.95,0.9099134136424264,16,28.0,0,28.0,0,29.0,1,29.0,1
9207,max_effective,10,10,1,3,0.05,0.95,0.8036699581855273,5,20.0,1,20.0,1,20.0,1,20.0,1
9208,max_effective,10,10,1,3,0.05,0.95,0.9160285057950088,4,14.0,1,14.0,1,14.0,1,14.0,1
9209,max_effective,10,10,1,3,0.05,0.95,0.9405681261244576,44,29.0,0,29.0,0,30.0,1,29.0,0
9210,max_effective,10,10,1,3,0.05,0.95,0.9361617238870106,36,29.0,0,29.0,0,30.0,1,30.0,1
9211,max_effective,10,10,1,3,0.05,0.95,0.9430030309558682,36,27.0,0,29.0,0,30.0,1,30.0,1
9212,max_effective,10,10,1,3,0.05,0.95,0.755286377307653,5,20.0,1,20.0,1,20.0,1,20.0,1
9213,max_effective,10,10,1,3,0.05,0.95,0.8523285374388876,21,24.0,0,26.0,0,27.0,1,26.0,0
9214,max_effective,10,10,1,3,0.05,0.95,0.8457268377240381,7,27.0,0,27.0,0,29.0,1,27.0,0
9215,max_effective,10,10,1,3,0.05,0.95,0.885773147049049,5,15.0,1,15.0,1,15.0,1,15.0,1
9216,max_effective,10,10,1,3,0.05,0.95,0.8155177875436673,39,26.0,0,26.0,0,27.0,0,28.0,1
9217,max_effective,10,10,1,3,0.05,0.95,0.9089886363937644,16,30.0,1,30.0,1,30.0,1,30.0,1
9218,max_effective,10,10,1,3,0.05,0.95,0.8374950953588877,3,14.0,1,14.0,1,14.0,1,14.0,1
9219,max_effective,10,10,1,3,0.05,0.95,0.8866375707167609,10,25.0,1,25.0,1,25.0,1,25.0,1
9220,max_effective,10,10,1,3,0.05,0.95,0.916506158264897,21,28.0,0,28.0,0,30.0,1,30.0,1
9221,max_effective,10,10,1,3,0.05,0.95,0.949413948975315,10,27.0,0,27.0,0,28.0,0,30.0,1
9222,max_effective,10,10,1,3,0.05,0.95,0.8983512147214749,11,24.0,1,24.0,1,24.0,1,24.0,1
9223,max_effective,10,10,1,3,0.05,0.95,0.7228811761894213,3,15.0,1,15.0,1,15.0,1,15.0,1
9224,max_effective,10,10,1,3,0.05,0.95,0.8694179533096135,14,29.0,0,30.0,1,30.0,1,29.0,0
9225,max_effective,10,10,1,3,0.05,0.95,0.9473054680366736,16,29.0,0,29.0,0,30.0,1,29.0,0
9226,max_effective,10,10,1,3,0.05,0.95,0.9232756258391808,14,30.0,1,30.0,1,29.0,0,29.0,0
9227,max_effective,10,10,1,3,0.05,0.95,0.6746207147822422,9,23.0,1,23.0,1,23.0,1,23.0,1
9228,max_effective,10,10,1,3,0.05,0.95,0.938621415040392,16,28.0,0,29.0,0,30.0,1,30.0,1
9229,max_effective,10,10,1,3,0.05,0.95,0.9249239752368876,27,28.0,0,29.0,0,30.0,1,29.0,0
9230,max_effective,10,10,1,3,0.05,0.95,0.871184253791255,8,29.0,1,29.0,1,29.0,1,29.0,1
9231,max_effective,10,10,1,3,0.05,0.95,0.9052027173743108,12,28.0,0,29.0,0,30.0,1,30.0,1
9232,max_effective,10,10,1,3,0.05,0.95,0.8929800075118256,7,20.0,1,20.0,1,20.0,1,20.0,1
9233,max_effective,10,10,1,3,0.05,0.95,0.9150224612325782,17,26.0,0,25.0,0,29.0,1,28.0,0
9234,max_effective,10,10,1,3,0.05,0.95,0.9406543641225892,20,29.0,0,29.0,0,28.0,0,30.0,1
9235,max_effective,10,10,1,3,0.05,0.95,0.89544954704403,17,29.0,0,29.0,0,30.0,1,30.0,1
9236,max_effective,10,10,1,3,0.05,0.95,0.7667685246189074,9,26.0,0,26.0,0,27.0,0,28.0,1
9237,max_effective,10,10,1,3,0.05,0.95,0.7590901902301949,6,18.0,1,18.0,1,18.0,1,18.0,1
9238,max_effective,10,10,1,3,0.05,0.95,0.8934891711276234,10,27.0,0,27.0,0,27.0,0,29.0,1
9239,max_effective,10,10,1,3,0.05,0.95,0.8838522052304135,9,28.0,1,28.0,1,28.0,1,27.0,0
9240,max_effective,10,10,1,3,0.05,0.95,0.930333103714298,30,29.0,0,29.0,0,30.0,1,30.0,1
9241,max_effective,10,10,1,3,0.05,0.95,0.7388395069224973,8,26.0,1,26.0,1,26.0,1,26.0,1
9242,max_effective,10,10,1,3,0.05,0.95,0.8731540437489799,12,28.0,0,28.0,0,29.0,0,30.0,1
9243,max_effective,10,10,1,3,0.05,0.95,0.9132797914876156,31,30.0,1,30.0,1,30.0,1,27.0,0
9244,max_effective,10,10,1,3,0.05,0.95,0.8312041093196108,6,23.0,0,23.0,0,23.0,0,24.0,1
9245,max_effective,10,10,1,3,0.05,0.95,0.8225442344233268,4,20.0,1,20.0,1,20.0,1,20.0,1
9246,max_effective,10,10,1,3,0.05,0.95,0.8943847481824936,5,24.0,1,24.0,1,24.0,1,23.0,0
9247,max_effective,10,10,1,3,0.05,0.95,0.945256035900758,4,16.0,1,16.0,1,16.0,1,15.0,0
9248,max_effective,10,10,1,3,0.05,0.95,0.7321297613199087,4,15.0,1,15.0,1,15.0,1,15.0,1
9249,max_effective,10,10,1,3,0.05,0.95,0.7914117115408612,7,27.0,1,27.0,1,27.0,1,26.0,0
9250,max_effective,10,10,1,3,0.05,0.95,0.8422004583493786,29,26.0,0,26.0,0,26.0,0,29.0,1
9251,max_effective,10,10,1,3,0.05,0.95,0.9484349991425018,73,30.0,1,30.0,1,30.0,1,30.0,1
9252,max_effective,10,10,1,3,0.05,0.95,0.8647339166415885,5,21.0,1,21.0,1,21.0,1,21.0,1
9253,max_effective,10,10,1,3,0.05,0.95,0.792932852400751,7,21.0,1,21.0,1,21.0,1,21.0,1
9254,max_effective,10,10,1,3,0.05,0.95,0.8967609816083332,10,28.0,1,27.0,0,25.0,0,28.0,1
9255,max_effective,10,10,1,3,0.05,0.95,0.9426795710055996,11,29.0,0,30.0,1,30.0,1,29.0,0
9256,max_effective,10,10,1,3,0.05,0.95,0.8392079785018839,7,27.0,1,26.0,0,26.0,0,26.0,0
9257,max_effective,10,10,1,3,0.05,0.95,0.7572338991230626,6,20.0,1,20.0,1,20.0,1,20.0,1
9258,max_effective,10,10,1,3,0.05,0.95,0.8344761060425063,28,25.0,0,26.0,0,28.0,0,29.0,1
9259,max_effective,10,10,1,3,0.05,0.95,0.8928162844229507,12,27.0,0,27.0,0,29.0,1,29.0,1
9260,max_effective,10,10,1,3,0.05,0.95,0.858296234212747,4,17.0,1,17.0,1,17.0,1,17.0,1
9261,max_effective,10,10,1,3,0.05,0.95,0.8122428285790367,3,15.0,1,15.0,1,15.0,1,15.0,1
9262,max_effective,10,10,1,3,0.05,0.95,0.922320085770096,21,27.0,1,27.0,1,27.0,1,27.0,1
9263,max_effective,10,10,1,3,0.05,0.95,0.9494182159331226,23,28.0,0,28.0,0,30.0,1,28.0,0
9264,max_effective,10,10,1,3,0.05,0.95,0.8797558002207876,23,28.0,0,28.0,0,29.0,1,29.0,1
9265,max_effective,10,10,1,3,0.05,0.95,0.7666464579344614,5,22.0,1,22.0,1,22.0,1,22.0,1
9266,max_effective,10,10,1,3,0.05,0.95,0.8853896950837896,8,22.0,1,22.0,1,22.0,1,22.0,1
9267,max_effective,10,10,1,3,0.05,0.95,0.8857152358882342,8,26.0,1,26.0,1,25.0,0,25.0,0
9268,max_effective,10,10,1,3,0.05,0.95,0.9333847723258962,39,27.0,1,27.0,1,27.0,1,25.0,0
9269,max_effective,10,10,1,3,0.05,0.95,0.8953348928198703,5,22.0,1,22.0,1,22.0,1,22.0,1
9270,max_effective,10,10,1,3,0.05,0.95,0.8842323116948033,30,28.0,0,28.0,0,30.0,1,30.0,1
9271,max_effective,10,10,1,3,0.05,0.95,0.8601452195257732,6,28.0,1,28.0,1,28.0,1,28.0,1
9272,max_effective,10,10,1,3,0.05,0.95,0.8935048067666114,7,22.0,1,22.0,1,22.0,1,21.0,0
9273,max_effective,10,10,1,3,0.05,0.95,0.863763392899102,3,17.0,1,17.0,1,17.0,1,17.0,1
9274,max_effective,10,10,1,3,0.05,0.95,0.7555130205980684,10,24.0,0,24.0,0,25.0,1,25.0,1
9275,max_effective,10,10,1,3,0.05,0.95,0.8522933605009011,8,25.0,0,26.0,0,27.0,1,27.0,1
9276,max_effective,10,10,1,3,0.05,0.95,0.7648074820140179,9,26.0,1,26.0,1,26.0,1,26.0,1
9277,max_effective,10,10,1,3,0.05,0.95,0.9497611186222876,18,27.0,0,27.0,0,26.0,0,28.0,1
9278,max_effective,10,10,1,3,0.05,0.95,0.8656981614069911,19,25.0,0,26.0,0,28.0,0,29.0,1
9279,max_effective,10,10,1,3,0.05,0.95,0.887493602555755,9,24.0,1,24.0,1,24.0,1,24.0,1
9280,max_effective,10,10,1,3,0.05,0.95,0.810752329640757,5,21.0,1,21.0,1,21.0,1,21.0,1
9281,max_effective,10,10,1,3,0.05,0.95,0.8438421339197076,5,19.0,1,19.0,1,19.0,1,19.0,1
9282,max_effective,10,10,1,3,0.05,0.95,0.8983338797091011,18,28.0,0,28.0,0,29.0,1,29.0,1
9283,max_effective,10,10,1,3,0.05,0.95,0.9133387444904584,6,20.0,1,20.0,1,20.0,1,20.0,1
9284,max_effective,10,10,1,3,0.05,0.95,0.8440265033559136,8,24.0,1,24.0,1,24.0,1,24.0,1
9285,max_effective,10,10,1,3,0.05,0.95,0.8266724863383292,7,23.0,1,23.0,1,23.0,1,23.0,1
9286,max_effective,10,10,1,3,0.05,0.95,0.7045972251606663,4,19.0,1,19.0,1,19.0,1,19.0,1
9287,max_effective,10,10,1,3,0.05,0.95,0.922463721025299,42,28.0,0,29.0,1,28.0,0,29.0,1
9288,max_effective,10,10,1,3,0.05,0.95,0.6791256995551035,4,18.0,1,18.0,1,18.0,1,18.0,1
9289,max_effective,10,10,1,3,0.05,0.95,0.9054741181418038,11,30.0,1,30.0,1,29.0,0,28.0,0
9290,max_effective,10,10,1,3,0.05,0.95,0.9114439214614348,48,29.0,0,30.0,1,30.0,1,30.0,1
9291,max_effective,10,10,1,3,0.05,0.95,0.9191742749349822,12,30.0,1,30.0,1,30.0,1,30.0,1
9292,max_effective,10,10,1,3,0.05,0.95,0.8577676982375527,5,20.0,1,20.0,1,20.0,1,20.0,1
9293,max_effective,10,10,1,3,0.05,0.95,0.8179081473955069,10,26.0,1,26.0,1,26.0,1,26.0,1
9294,max_effective,10,10,1,3,0.05,0.95,0.9118804190402616,27,27.0,0,27.0,0,28.0,1,28.0,1
9295,max_effective,10,10,1,3,0.05,0.95,0.9493030517463908,38,26.0,0,27.0,0,29.0,1,29.0,1
9296,max_effective,10,10,1,3,0.05,0.95,0.9240915456351212,8,29.0,1,28.0,0,27.0,0,27.0,0
9297,max_effective,10,10,1,3,0.05,0.95,0.9411152742845108,10,29.0,0,30.0,1,28.0,0,27.0,0
9298,max_effective,10,10,1,3,0.05,0.95,0.8052121549734065,8,21.0,1,21.0,1,21.0,1,21.0,1
9299,max_effective,10,10,1,3,0.05,0.95,0.9051616165463234,7,16.0,1,16.0,1,16.0,1,16.0,1
9300,max_effective,10,10,1,3,0.05,0.95,0.9475902817123176,55,29.0,0,30.0,1,30.0,1,28.0,0
9301,max_effective,10,10,1,3,0.05,0.95,0.8792762923466271,8,24.0,0,25.0,1,25.0,1,24.0,0
9302,max_effective,10,10,1,3,0.05,0.95,0.923740848894706,22,25.0,1,25.0,1,25.0,1,24.0,0
9303,max_effective,10,10,1,3,0.05,0.95,0.9041081411494504,10,29.0,0,29.0,0,30.0,1,30.0,1
9304,max_effective,10,10,1,3,0.05,0.95,0.923247569937402,12,25.0,1,25.0,1,25.0,1,25.0,1
9305,max_effective,10,10,1,3,0.05,0.95,0.7929988836324808,13,25.0,1,25.0,1,25.0,1,25.0,1
9306,max_effective,10,10,1,3,0.05,0.95,0.8528428117417486,6,24.0,1,24.0,1,24.0,1,24.0,1
9307,max_effective,10,10,1,3,0.05,0.95,0.9282539069422692,16,24.0,0,25.0,0,24.0,0,27.0,1
9308,max_effective,10,10,1,3,0.05,0.95,0.9480651587749284,16,26.0,0,26.0,0,28.0,1,28.0,1
9309,max_effective,10,10,1,3,0.05,0.95,0.8075370929016092,8,22.0,1,22.0,1,22.0,1,22.0,1
9310,max_effective,10,10,1,3,0.05,0.95,0.8694913883634794,20,28.0,0,28.0,0,28.0,0,30.0,1
9311,max_effective,10,10,1,3,0.05,0.95,0.7245000270429534,9,25.0,0,25.0,0,27.0,1,27.0,1
9312,max_effective,10,10,1,3,0.05,0.95,0.9093811941222828,22,29.0,0,29.0,0,30.0,1,30.0,1
9313,max_effective,10,10,1,3,0.05,0.95,0.8435089073446326,12,29.0,0,29.0,0,29.0,0,30.0,1
9314,max_effective,10,10,1,3,0.05,0.95,0.9360023855955276,31,27.0,0,27.0,0,27.0,0,28.0,1
9315,max_effective,10,10,1,3,0.05,0.95,0.8156830754626263,3,14.0,1,14.0,1,14.0,1,14.0,1
9316,max_effective,10,10,1,3,0.05,0.95,0.8496417446008095,4,16.0,1,16.0,1,16.0,1,16.0,1
9317,max_effective,10,10,1,3,0.05,0.95,0.9022347404976768,16,27.0,0,28.0,0,30.0,1,30.0,1
9318,max_effective,10,10,1,3,0.05,0.95,0.8665051703337713,13,28.0,1,28.0,1,28.0,1,28.0,1
9319,max_effective,10,10,1,3,0.05,0.95,0.8580688683808799,14,24.0,0,26.0,1,26.0,1,25.0,0
9320,max_effective,10,10,1,3,0.05,0.95,0.941607362677933,17,29.0,0,29.0,0,29.0,0,30.0,1
9321,max_effective,10,10,1,3,0.05,0.95,0.7749947756576094,3,15.0,1,15.0,1,15.0,1,15.0,1
9322,max_effective,10,10,1,3,0.05,0.95,0.8112004746422211,14,29.0,1,29.0,1,29.0,1,29.0,1
9323,max_effective,10,10,1,3,0.05,0.95,0.8984568296193419,15,26.0,0,27.0,0,29.0,1,29.0,1
9324,max_effective,10,10,1,3,0.05,0.95,0.86122271574944,9,27.0,1,26.0,0,25.0,0,25.0,0
9325,max_effective,10,10,1,3,0.05,0.95,0.902065410952424,13,26.0,0,26.0,0,25.0,0,29.0,1
9326,max_effective,10,10,1,3,0.05,0.95,0.8974044975883463,23,28.0,0,29.0,0,30.0,1,28.0,0
9327,max_effective,10,10,1,3,0.05,0.95,0.9063056634638338,6,17.0,1,17.0,1,17.0,1,17.0,1
9328,max_effective,10,10,1,3,0.05,0.95,0.92255211260891,8,24.0,1,24.0,1,24.0,1,24.0,1
9329,max_effective,10,10,1,3,0.05,0.95,0.9381756801373607,64,29.0,0,29.0,0,30.0,1,30.0,1
9330,max_effective,10,10,1,3,0.05,0.95,0.9458951048215136,31,27.0,0,28.0,0,30.0,1,30.0,1
9331,max_effective,10,10,1,3,0.05,0.95,0.9144041834461184,20,27.0,0,28.0,0,29.0,0,30.0,1
9332,max_effective,10,10,1,3,0.05,0.95,0.8168046381076206,6,24.0,1,24.0,1,24.0,1,24.0,1
9333,max_effective,10,10,1,3,0.05,0.95,0.9032358077588192,12,26.0,1,26.0,1,26.0,1,26.0,1
9334,max_effective,10,10,1,3,0.05,0.95,0.9081697060702206,10,23.0,1,23.0,1,23.0,1,23.0,1
9335,max_effective,10,10,1,3,0.05,0.95,0.8337771447126391,5,22.0,1,22.0,1,22.0,1,22.0,1
9336,max_effective,10,10,1,3,0.05,0.95,0.9483410327498432,56,29.0,0,29.0,0,29.0,0,30.0,1
9337,max_effective,10,10,1,3,0.05,0.95,0.8724188628773762,12,26.0,0,27.0,0,29.0,1,27.0,0
9338,max_effective,10,10,1,3,0.05,0.95,0.9434409537006764,9,21.0,1,21.0,1,21.0,1,21.0,1
9339,max_effective,10,10,1,3,0.05,0.95,0.9141410272295128,15,28.0,0,28.0,0,29.0,0,30.0,1
9340,max_effective,10,10,1,3,0.05,0.95,0.9271077003296364,8,26.0,1,26.0,1,26.0,1,26.0,1
9341,max_effective,10,10,1,3,0.05,0.95,0.9089369138956856,29,29.0,0,29.0,0,30.0,1,30.0,1
9342,max_effective,10,10,1,3,0.05,0.95,0.863524523306059,9,30.0,1,30.0,1,30.0,1,29.0,0
9343,max_effective,10,10,1,3,0.05,0.95,0.9278174004137162,9,27.0,0,27.0,0,29.0,1,28.0,0
9344,max_effective,10,10,1,3,0.05,0.95,0.9269896263410768,3,13.0,1,13.0,1,13.0,1,13.0,1
9345,max_effective,10,10,1,3,0.05,0.95,0.8441584182539472,16,25.0,0,30.0,1,29.0,0,27.0,0
9346,max_effective,10,10,1,3,0.05,0.95,0.8658120471817244,16,30.0,1,30.0,1,29.0,0,28.0,0
9347,max_effective,10,10,1,3,0.05,0.95,0.9317618343204648,9,27.0,1,26.0,0,25.0,0,25.0,0
9348,max_effective,10,10,1,3,0.05,0.95,0.8650668931274328,6,25.0,1,25.0,1,24.0,0,24.0,0
9349,max_effective,10,10,1,3,0.05,0.95,0.8334734366928694,22,27.0,0,27.0,0,28.0,1,27.0,0
9350,max_effective,10,10,1,3,0.05,0.95,0.858990054760551,4,20.0,1,20.0,1,20.0,1,20.0,1
9351,max_effective,10,10,1,3,0.05,0.95,0.759502473718103,16,25.0,0,25.0,0,25.0,0,26.0,1
9352,max_effective,10,10,1,3,0.05,0.95,0.8828754756178522,4,14.0,1,14.0,1,14.0,1,14.0,1
9353,max_effective,10,10,1,3,0.05,0.95,0.7968492137179303,5,22.0,1,22.0,1,22.0,1,22.0,1
9354,max_effective,10,10,1,3,0.05,0.95,0.8646672757459496,4,17.0,1,17.0,1,17.0,1,17.0,1
9355,max_effective,10,10,1,3,0.05,0.95,0.8303286158246097,13,28.0,1,28.0,1,28.0,1,28.0,1
9356,max_effective,10,10,1,3,0.05,0.95,0.846852747679309,4,17.0,1,17.0,1,17.0,1,17.0,1
9357,max_effective,10,10,1,3,0.05,0.95,0.8319177397061469,14,28.0,1,28.0,1,28.0,1,28.0,1
9358,max_effective,10,10,1,3,0.05,0.95,0.9465125595610968,3,16.0,1,16.0,1,16.0,1,16.0,1
9359,max_effective,10,10,1,3,0.05,0.95,0.9174454884089324,93,29.0,0,29.0,0,29.0,0,30.0,1
9360,max_effective,10,10,1,3,0.05,0.95,0.9276587149901572,28,29.0,0,29.0,0,30.0,1,30.0,1
9361,max_effective,10,10,1,3,0.05,0.95,0.9414842885467668,25,28.0,0,29.0,0,30.0,1,30.0,1
9362,max_effective,10,10,1,3,0.05,0.95,0.9392639932778988,48,27.0,0,28.0,0,30.0,1,30.0,1
9363,max_effective,10,10,1,3,0.05,0.95,0.8069855439574776,9,24.0,1,24.0,1,24.0,1,24.0,1
9364,max_effective,10,10,1,3,0.05,0.95,0.9374830497200596,25,28.0,0,28.0,0,30.0,1,30.0,1
9365,max_effective,10,10,1,3,0.05,0.95,0.9120739725455564,6,23.0,1,23.0,1,23.0,1,23.0,1
9366,max_effective,10,10,1,3,0.05,0.95,0.793953110127282,5,16.0,1,16.0,1,16.0,1,16.0,1
9367,max_effective,10,10,1,3,0.05,0.95,0.8560493221533334,5,18.0,1,18.0,1,18.0,1,18.0,1
9368,max_effective,10,10,1,3,0.05,0.95,0.9337747367337466,51,30.0,1,30.0,1,29.0,0,28.0,0
9369,max_effective,10,10,1,3,0.05,0.95,0.7124794374383547,8,24.0,1,24.0,1,24.0,1,24.0,1
9370,max_effective,10,10,1,3,0.05,0.95,0.8855164046541547,11,24.0,1,24.0,1,24.0,1,24.0,1
9371,max_effective,10,10,1,3,0.05,0.95,0.7304906024612882,11,25.0,0,27.0,0,28.0,1,27.0,0
9372,max_effective,10,10,1,3,0.05,0.95,0.937567855894303,5,27.0,1,27.0,1,27.0,1,26.0,0
9373,max_effective,10,10,1,3,0.05,0.95,0.7230594567847275,6,18.0,1,18.0,1,18.0,1,18.0,1
9374,max_effective,10,10,1,3,0.05,0.95,0.9092017154795003,19,28.0,0,28.0,0,29.0,1,28.0,0
9375,max_effective,10,10,1,3,0.05,0.95,0.853473314892233,5,22.0,1,22.0,1,21.0,0,22.0,1
9376,max_effective,10,10,1,3,0.05,0.95,0.7560203634085187,5,14.0,1,14.0,1,14.0,1,14.0,1
9377,max_effective,10,10,1,3,0.05,0.95,0.9203708622438777,31,27.0,0,29.0,0,30.0,1,30.0,1
9378,max_effective,10,10,1,3,0.05,0.95,0.8990515683168799,2,15.0,1,15.0,1,15.0,1,15.0,1
9379,max_effective,10,10,1,3,0.05,0.95,0.8377270655892909,12,26.0,0,28.0,0,28.0,0,29.0,1
9380,max_effective,10,10,1,3,0.05,0.95,0.898901724168933,8,27.0,0,28.0,1,26.0,0,25.0,0
9381,max_effective,10,10,1,3,0.05,0.95,0.8562943095633823,8,29.0,1,29.0,1,29.0,1,29.0,1
9382,max_effective,10,10,1,3,0.05,0.95,0.936381073129221,21,25.0,0,26.0,0,30.0,1,30.0,1
9383,max_effective,10,10,1,3,0.05,0.95,0.8206007616736708,5,20.0,1,20.0,1,20.0,1,20.0,1
9384,max_effective,10,10,1,3,0.05,0.95,0.9394893442210764,24,27.0,0,27.0,0,28.0,1,26.0,0
9385,max_effective,10,10,1,3,0.05,0.95,0.6868260077172359,8,25.0,0,26.0,1,26.0,1,25.0,0
9386,max_effective,10,10,1,3,0.05,0.95,0.9098667591533794,18,28.0,0,29.0,0,27.0,0,30.0,1
9387,max_effective,10,10,1,3,0.05,0.95,0.9184648583877696,11,29.0,0,30.0,1,30.0,1,29.0,0
9388,max_effective,10,10,1,3,0.05,0.95,0.8895832546201915,25,28.0,0,28.0,0,29.0,1,29.0,1
9389,max_effective,10,10,1,3,0.05,0.95,0.914551586320623,16,27.0,0,28.0,0,29.0,0,30.0,1
9390,max_effective,10,10,1,3,0.05,0.95,0.6783887697231971,6,20.0,1,20.0,1,20.0,1,20.0,1
9391,max_effective,10,10,1,3,0.05,0.95,0.9034371853150156,20,25.0,0,27.0,0,28.0,0,30.0,1
9392,max_effective,10,10,1,3,0.05,0.95,0.8824273226583902,7,25.0,1,25.0,1,24.0,0,23.0,0
9393,max_effective,10,10,1,3,0.05,0.95,0.8715521999828886,7,26.0,1,26.0,1,25.0,0,26.0,1
9394,max_effective,10,10,1,3,0.05,0.95,0.8303439221944959,16,27.0,0,27.0,0,29.0,0,30.0,1
9395,max_effective,10,10,1,3,0.05,0.95,0.8892908759056701,13,25.0,1,25.0,1,25.0,1,25.0,1
9396,max_effective,10,10,1,3,0.05,0.95,0.9147645508369102,17,29.0,1,29.0,1,29.0,1,29.0,1
9397,max_effective,10,10,1,3,0.05,0.95,0.8828204248475621,13,26.0,0,26.0,0,29.0,1,28.0,0
9398,max_effective,10,10,1,3,0.05,0.95,0.933993167128952,8,29.0,0,29.0,0,29.0,0,30.0,1
9399,max_effective,10,10,1,3,0.05,0.95,0.885926437609884,9,27.0,0,27.0,0,28.0,1,28.0,1
9400,max_effective,10,10,1,3,0.05,0.95,0.9420997341745294,99,30.0,1,30.0,1,30.0,1,30.0,1
9401,max_effective,10,10,1,3,0.05,0.95,0.8804601798699775,21,27.0,0,27.0,0,29.0,1,28.0,0
9402,max_effective,10,10,1,3,0.05,0.95,0.945212783903776,5,21.0,1,21.0,1,21.0,1,19.0,0
9403,max_effective,10,10,1,3,0.05,0.95,0.9071534725111814,9,28.0,1,27.0,0,25.0,0,24.0,0
9404,max_effective,10,10,1,3,0.05,0.95,0.9409597273748116,16,30.0,1,30.0,1,30.0,1,30.0,1
9405,max_effective,10,10,1,3,0.05,0.95,0.9398198949828416,64,29.0,0,29.0,0,30.0,1,30.0,1
9406,max_effective,10,10,1,3,0.05,0.95,0.6905208716305756,2,11.0,1,11.0,1,11.0,1,11.0,1
9407,max_effective,10,10,1,3,0.05,0.95,0.6696804432592361,11,25.0,1,25.0,1,25.0,1,24.0,0
9408,max_effective,10,10,1,3,0.05,0.95,0.9035679726926068,13,29.0,1,29.0,1,28.0,0,29.0,1
9409,max_effective,10,10,1,3,0.05,0.95,0.9362147306790548,29,29.0,0,29.0,0,29.0,0,30.0,1
9410,max_effective,10,10,1,3,0.05,0.95,0.8514534799216189,18,29.0,0,29.0,0,30.0,1,29.0,0
9411,max_effective,10,10,1,3,0.05,0.95,0.918941966594958,7,19.0,1,19.0,1,19.0,1,19.0,1
9412,max_effective,10,10,1,3,0.05,0.95,0.9054017555094632,12,28.0,0,28.0,0,30.0,1,28.0,0
9413,max_effective,10,10,1,3,0.05,0.95,0.8035272533196491,3,17.0,1,17.0,1,17.0,1,17.0,1
9414,max_effective,10,10,1,3,0.05,0.95,0.8660301949201445,13,29.0,1,29.0,1,29.0,1,28.0,0
9415,max_effective,10,10,1,3,0.05,0.95,0.8894989807628579,39,27.0,0,29.0,1,28.0,0,28.0,0
9416,max_effective,10,10,1,3,0.05,0.95,0.9380638542995864,15,26.0,0,28.0,1,27.0,0,28.0,1
9417,max_effective,10,10,1,3,0.05,0.95,0.8907121563281094,14,28.0,0,28.0,0,29.0,1,29.0,1
9418,max_effective,10,10,1,3,0.05,0.95,0.9424078552544176,16,30.0,1,30.0,1,29.0,0,29.0,0
9419,max_effective,10,10,1,3,0.05,0.95,0.7440005258181766,11,27.0,0,27.0,0,28.0,1,28.0,1
9420,max_effective,10,10,1,3,0.05,0.95,0.7759050879593995,8,27.0,1,27.0,1,27.0,1,27.0,1
9421,max_effective,10,10,1,3,0.05,0.95,0.9220605266677062,50,29.0,0,29.0,0,30.0,1,30.0,1
9422,max_effective,10,10,1,3,0.05,0.95,0.9018386932079802,8,26.0,0,25.0,0,28.0,1,25.0,0
9423,max_effective,10,10,1,3,0.05,0.95,0.809931191473185,18,30.0,1,30.0,1,30.0,1,30.0,1
9424,max_effective,10,10,1,3,0.05,0.95,0.934697549267414,13,27.0,1,27.0,1,27.0,1,27.0,1
9425,max_effective,10,10,1,3,0.05,0.95,0.8938446376632071,4,16.0,1,16.0,1,16.0,1,16.0,1
9426,max_effective,10,10,1,3,0.05,0.95,0.947855228360834,22,29.0,0,30.0,1,30.0,1,30.0,1
9427,max_effective,10,10,1,3,0.05,0.95,0.9051242980744624,6,22.0,1,22.0,1,22.0,1,22.0,1
9428,max_effective,10,10,1,3,0.05,0.95,0.649194845709782,3,14.0,1,14.0,1,14.0,1,14.0,1
9429,max_effective,10,10,1,3,0.05,0.95,0.833595990653268,10,25.0,0,26.0,0,26.0,0,29.0,1
9430,max_effective,10,10,1,3,0.05,0.95,0.5998591444357484,4,14.0,1,14.0,1,14.0,1,14.0,1
9431,max_effective,10,10,1,3,0.05,0.95,0.9476284642083006,50,30.0,1,30.0,1,30.0,1,30.0,1
9432,max_effective,10,10,1,3,0.05,0.95,0.7297815773106214,5,18.0,1,18.0,1,18.0,1,18.0,1
9433,max_effective,10,10,1,3,0.05,0.95,0.9003704240301831,10,25.0,0,27.0,1,26.0,0,26.0,0
9434,max_effective,10,10,1,3,0.05,0.95,0.8967423878622507,4,18.0,1,18.0,1,18.0,1,18.0,1
9435,max_effective,10,10,1,3,0.05,0.95,0.8961189174447952,9,24.0,1,24.0,1,21.0,0,24.0,1
9436,max_effective,10,10,1,3,0.05,0.95,0.831486730740894,4,19.0,1,19.0,1,19.0,1,19.0,1
9437,max_effective,10,10,1,3,0.05,0.95,0.949206133002328,14,30.0,1,30.0,1,30.0,1,30.0,1
9438,max_effective,10,10,1,3,0.05,0.95,0.9124716226416736,12,27.0,0,28.0,0,29.0,0,30.0,1
9439,max_effective,10,10,1,3,0.05,0.95,0.925282759599637,3,16.0,1,16.0,1,16.0,1,16.0,1
9440,max_effective,10,10,1,3,0.05,0.95,0.9119263059061598,6,20.0,1,20.0,1,20.0,1,20.0,1
9441,max_effective,10,10,1,3,0.05,0.95,0.8916087910714975,57,26.0,0,27.0,0,28.0,0,30.0,1
9442,max_effective,10,10,1,3,0.05,0.95,0.8205888168232647,10,22.0,1,22.0,1,22.0,1,22.0,1
9443,max_effective,10,10,1,3,0.05,0.95,0.7404358086514848,5,18.0,1,18.0,1,18.0,1,18.0,1
9444,max_effective,10,10,1,3,0.05,0.95,0.9003301772280781,19,26.0,0,26.0,0,27.0,1,27.0,1
9445,max_effective,10,10,1,3,0.05,0.95,0.8768722211728872,9,22.0,1,22.0,1,22.0,1,22.0,1
9446,max_effective,10,10,1,3,0.05,0.95,0.9261812094285716,29,28.0,0,28.0,0,29.0,1,29.0,1
9447,max_effective,10,10,1,3,0.05,0.95,0.8673874489191058,11,25.0,0,25.0,0,26.0,1,26.0,1
9448,max_effective,10,10,1,3,0.05,0.95,0.8584210976287869,38,27.0,0,28.0,0,30.0,1,30.0,1
9449,max_effective,10,10,1,3,0.05,0.95,0.918562765837084,30,28.0,0,28.0,0,30.0,1,30.0,1
9450,max_effective,10,10,1,3,0.05,0.95,0.9490148205579888,11,24.0,1,24.0,1,24.0,1,24.0,1
9451,max_effective,10,10,1,3,0.05,0.95,0.8192362593520637,3,13.0,1,13.0,1,13.0,1,13.0,1
9452,max_effective,10,10,1,3,0.05,0.95,0.9293769250134076,13,29.0,0,29.0,0,29.0,0,30.0,1
9453,max_effective,10,10,1,3,0.05,0.95,0.7363962043726963,5,14.0,1,14.0,1,14.0,1,14.0,1
9454,max_effective,10,10,1,3,0.05,0.95,0.9359999776099508,7,27.0,1,27.0,1,26.0,0,26.0,0
9455,max_effective,10,10,1,3,0.05,0.95,0.9429330097331352,29,26.0,0,28.0,0,30.0,1,30.0,1
9456,max_effective,10,10,1,3,0.05,0.95,0.6856585487795145,4,20.0,1,20.0,1,20.0,1,20.0,1
9457,max_effective,10,10,1,3,0.05,0.95,0.9094705113340212,11,22.0,1,22.0,1,22.0,1,22.0,1
9458,max_effective,10,10,1,3,0.05,0.95,0.8680088878314447,7,22.0,1,22.0,1,22.0,1,22.0,1
9459,max_effective,10,10,1,3,0.05,0.95,0.8190757653250457,4,22.0,1,22.0,1,22.0,1,22.0,1
9460,max_effective,10,10,1,3,0.05,0.95,0.9410847445190014,15,27.0,0,27.0,0,27.0,0,30.0,1
9461,max_effective,10,10,1,3,0.05,0.95,0.7996962129518014,3,22.0,1,22.0,1,22.0,1,22.0,1
9462,max_effective,10,10,1,3,0.05,0.95,0.7990452351403423,7,22.0,1,22.0,1,22.0,1,22.0,1
9463,max_effective,10,10,1,3,0.05,0.95,0.9427139891904835,49,28.0,1,28.0,1,28.0,1,28.0,1
9464,max_effective,10,10,1,3,0.05,0.95,0.9176239597689884,6,25.0,0,25.0,0,26.0,1,26.0,1
9465,max_effective,10,10,1,3,0.05,0.95,0.9020338148690158,11,30.0,1,30.0,1,30.0,1,30.0,1
9466,max_effective,10,10,1,3,0.05,0.95,0.8776733665088126,4,16.0,1,16.0,1,16.0,1,16.0,1
9467,max_effective,10,10,1,3,0.05,0.95,0.9006317244689409,4,16.0,1,16.0,1,16.0,1,16.0,1
9468,max_effective,10,10,1,3,0.05,0.95,0.9269127393168336,33,29.0,1,29.0,1,28.0,0,28.0,0
9469,max_effective,10,10,1,3,0.05,0.95,0.8882770938561411,14,29.0,0,29.0,0,30.0,1,30.0,1
9470,max_effective,10,10,1,3,0.05,0.95,0.8562806656668772,13,26.0,1,26.0,1,23.0,0,24.0,0
9471,max_effective,10,10,1,3,0.05,0.95,0.6392069939410824,6,17.0,1,17.0,1,17.0,1,17.0,1
9472,max_effective,10,10,1,3,0.05,0.95,0.8098081680082513,7,19.0,1,19.0,1,19.0,1,19.0,1
9473,max_effective,10,10,1,3,0.05,0.95,0.9337620640377902,9,24.0,1,24.0,1,24.0,1,24.0,1
9474,max_effective,10,10,1,3,0.05,0.95,0.7359970718310105,4,21.0,1,21.0,1,21.0,1,21.0,1
9475,max_effective,10,10,1,3,0.05,0.95,0.8943626843463007,6,16.0,1,16.0,1,16.0,1,16.0,1
9476,max_effective,10,10,1,3,0.05,0.95,0.926615238805317,32,25.0,0,26.0,0,28.0,1,28.0,1
9477,max_effective,10,10,1,3,0.05,0.95,0.6970605697786072,3,15.0,1,15.0,1,15.0,1,15.0,1
9478,max_effective,10,10,1,3,0.05,0.95,0.9089864546902032,11,29.0,0,29.0,0,30.0,1,29.0,0
9479,max_effective,10,10,1,3,0.05,0.95,0.9430634100291964,57,29.0,0,29.0,0,30.0,1,30.0,1
9480,max_effective,10,10,1,3,0.05,0.95,0.9144714340675248,9,28.0,0,28.0,0,30.0,1,30.0,1
9481,max_effective,10,10,1,3,0.05,0.95,0.8094090316284194,4,14.0,1,14.0,1,14.0,1,14.0,1
9482,max_effective,10,10,1,3,0.05,0.95,0.7554483069659781,6,24.0,1,24.0,1,24.0,1,24.0,1
9483,max_effective,10,10,1,3,0.05,0.95,0.8804622428501774,10,28.0,0,28.0,0,29.0,1,27.0,0
9484,max_effective,10,10,1,3,0.05,0.95,0.9208555570707956,21,28.0,0,28.0,0,28.0,0,30.0,1
9485,max_effective,10,10,1,3,0.05,0.95,0.8804120410305238,19,27.0,0,28.0,0,28.0,0,29.0,1
9486,max_effective,10,10,1,3,0.05,0.95,0.907181171857016,15,26.0,0,27.0,0,28.0,1,28.0,1
9487,max_effective,10,10,1,3,0.05,0.95,0.8477363419236382,5,20.0,1,20.0,1,20.0,1,20.0,1
9488,max_effective,10,10,1,3,0.05,0.95,0.8212478435670615,24,28.0,1,28.0,1,28.0,1,28.0,1
9489,max_effective,10,10,1,3,0.05,0.95,0.7988072846047484,12,26.0,1,25.0,0,26.0,1,26.0,1
9490,max_effective,10,10,1,3,0.05,0.95,0.8972011390111263,16,25.0,0,24.0,0,24.0,0,29.0,1
9491,max_effective,10,10,1,3,0.05,0.95,0.9047360545245156,14,29.0,0,29.0,0,29.0,0,30.0,1
9492,max_effective,10,10,1,3,0.05,0.95,0.7654789740165093,6,21.0,1,21.0,1,21.0,1,21.0,1
9493,max_effective,10,10,1,3,0.05,0.95,0.9095166082878976,24,24.0,0,24.0,0,26.0,1,26.0,1
9494,max_effective,10,10,1,3,0.05,0.95,0.9339149265385872,12,30.0,1,30.0,1,30.0,1,30.0,1
9495,max_effective,10,10,1,3,0.05,0.95,0.8360378582332115,11,23.0,1,23.0,1,23.0,1,23.0,1
9496,max_effective,10,10,1,3,0.05,0.95,0.8717550206165657,38,26.0,0,28.0,0,29.0,1,29.0,1
9497,max_effective,10,10,1,3,0.05,0.95,0.9438509425665126,29,28.0,1,28.0,1,27.0,0,28.0,1
9498,max_effective,10,10,1,3,0.05,0.95,0.9167917860482948,7,24.0,1,24.0,1,24.0,1,24.0,1
9499,max_effective,10,10,1,3,0.05,0.95,0.8734481576185864,7,17.0,1,17.0,1,17.0,1,17.0,1
9500,max_effective,10,10,1,3,0.05,0.95,0.9168945466663226,12,26.0,0,30.0,1,29.0,0,28.0,0
9501,max_effective,10,10,1,3,0.05,0.95,0.9421216780565148,15,30.0,1,30.0,1,30.0,1,30.0,1
9502,max_effective,10,10,1,3,0.05,0.95,0.9348161958398754,11,26.0,0,26.0,0,26.0,0,27.0,1
9503,max_effective,10,10,1,3,0.05,0.95,0.8255734908810846,4,21.0,1,21.0,1,21.0,1,21.0,1
9504,max_effective,10,10,1,3,0.05,0.95,0.8732640243561929,17,28.0,0,28.0,0,29.0,1,29.0,1
9505,max_effective,10,10,1,3,0.05,0.95,0.7620906518990308,4,19.0,1,19.0,1,19.0,1,19.0,1
9506,max_effective,10,10,1,3,0.05,0.95,0.914385311178399,4,18.0,1,18.0,1,18.0,1,18.0,1
9507,max_effective,10,10,1,3,0.05,0.95,0.8683043405424,22,29.0,0,29.0,0,30.0,1,30.0,1
9508,max_effective,10,10,1,3,0.05,0.95,0.9287448659942178,15,28.0,0,29.0,1,29.0,1,29.0,1
9509,max_effective,10,10,1,3,0.05,0.95,0.8274991144476471,24,26.0,0,28.0,0,29.0,1,21.0,0
9510,max_effective,10,10,1,3,0.05,0.95,0.7421766432131846,5,20.0,1,20.0,1,20.0,1,20.0,1
9511,max_effective,10,10,1,3,0.05,0.95,0.8377029282338856,11,28.0,0,28.0,0,29.0,1,28.0,0
9512,max_effective,10,10,1,3,0.05,0.95,0.9014374296079468,8,18.0,1,18.0,1,18.0,1,18.0,1
9513,max_effective,10,10,1,3,0.05,0.95,0.850820425390956,5,17.0,1,17.0,1,17.0,1,17.0,1
9514,max_effective,10,10,1,3,0.05,0.95,0.9368310292544356,6,28.0,1,28.0,1,26.0,0,27.0,0
9515,max_effective,10,10,1,3,0.05,0.95,0.934578542604922,13,28.0,0,29.0,1,27.0,0,26.0,0
9516,max_effective,10,10,1,3,0.05,0.95,0.7563254050270406,4,22.0,1,22.0,1,22.0,1,22.0,1
9517,max_effective,10,10,1,3,0.05,0.95,0.9227598632916024,4,23.0,1,23.0,1,23.0,1,23.0,1
9518,max_effective,10,10,1,3,0.05,0.95,0.8421537708660384,13,29.0,0,29.0,0,30.0,1,29.0,0
9519,max_effective,10,10,1,3,0.05,0.95,0.865714518845622,4,15.0,1,15.0,1,15.0,1,15.0,1
9520,max_effective,10,10,1,3,0.05,0.95,0.7870293798447523,2,12.0,1,12.0,1,12.0,1,12.0,1
9521,max_effective,10,10,1,3,0.05,0.95,0.8072681444407273,5,17.0,1,17.0,1,17.0,1,17.0,1
9522,max_effective,10,10,1,3,0.05,0.95,0.8500760424849672,12,24.0,0,24.0,0,25.0,0,28.0,1
9523,max_effective,10,10,1,3,0.05,0.95,0.7861395244422243,7,24.0,1,24.0,1,24.0,1,24.0,1
9524,max_effective,10,10,1,3,0.05,0.95,0.8590231123340939,7,26.0,0,26.0,0,28.0,1,28.0,1
9525,max_effective,10,10,1,3,0.05,0.95,0.941633627682608,10,25.0,0,27.0,1,27.0,1,26.0,0
9526,max_effective,10,10,1,3,0.05,0.95,0.9047171590807356,17,28.0,0,29.0,0,29.0,0,30.0,1
9527,max_effective,10,10,1,3,0.05,0.95,0.9174183008757976,20,25.0,0,25.0,0,28.0,1,28.0,1
9528,max_effective,10,10,1,3,0.05,0.95,0.8944057969834985,2,15.0,1,15.0,1,15.0,1,15.0,1
9529,max_effective,10,10,1,3,0.05,0.95,0.9344582243809206,12,25.0,0,28.0,1,27.0,0,27.0,0
9530,max_effective,10,10,1,3,0.05,0.95,0.7580804036573701,4,16.0,1,16.0,1,16.0,1,16.0,1
9531,max_effective,10,10,1,3,0.05,0.95,0.8705333540349296,10,26.0,0,26.0,0,25.0,0,30.0,1
9532,max_effective,10,10,1,3,0.05,0.95,0.809916752280303,15,25.0,1,25.0,1,25.0,1,25.0,1
9533,max_effective,10,10,1,3,0.05,0.95,0.7218377007834489,8,24.0,1,24.0,1,23.0,0,23.0,0
9534,max_effective,10,10,1,3,0.05,0.95,0.9472928631743412,13,27.0,0,28.0,0,29.0,1,27.0,0
9535,max_effective,10,10,1,3,0.05,0.95,0.8557841607900045,16,28.0,1,28.0,1,28.0,1,27.0,0
9536,max_effective,10,10,1,3,0.05,0.95,0.8835569235399064,8,29.0,1,29.0,1,29.0,1,28.0,0
9537,max_effective,10,10,1,3,0.05,0.95,0.9413632266952188,20,29.0,0,30.0,1,30.0,1,30.0,1
9538,max_effective,10,10,1,3,0.05,0.95,0.8872291901517645,8,27.0,1,27.0,1,25.0,0,24.0,0
9539,max_effective,10,10,1,3,0.05,0.95,0.7941158565346507,7,23.0,1,23.0,1,23.0,1,23.0,1
9540,max_effective,10,10,1,3,0.05,0.95,0.861429603573101,5,24.0,1,24.0,1,24.0,1,24.0,1
9541,max_effective,10,10,1,3,0.05,0.95,0.9148672606418248,15,24.0,0,30.0,1,28.0,0,29.0,0
9542,max_effective,10,10,1,3,0.05,0.95,0.8924629328223112,15,29.0,0,29.0,0,29.0,0,30.0,1
9543,max_effective,10,10,1,3,0.05,0.95,0.8951759740122912,9,25.0,0,26.0,1,25.0,0,25.0,0
9544,max_effective,10,10,1,3,0.05,0.95,0.8005093378586441,8,26.0,1,26.0,1,26.0,1,26.0,1
9545,max_effective,10,10,1,3,0.05,0.95,0.944243299240888,10,28.0,0,28.0,0,29.0,1,29.0,1
9546,max_effective,10,10,1,3,0.05,0.95,0.7498286947118294,12,26.0,1,26.0,1,26.0,1,26.0,1
9547,max_effective,10,10,1,3,0.05,0.95,0.8771695105730013,14,26.0,0,27.0,0,27.0,0,28.0,1
9548,max_effective,10,10,1,3,0.05,0.95,0.8980709945867977,14,24.0,0,25.0,0,27.0,0,28.0,1
9549,max_effective,10,10,1,3,0.05,0.95,0.5760400970061856,4,21.0,1,21.0,1,21.0,1,21.0,1
9550,max_effective,10,10,1,3,0.05,0.95,0.90213157430277,13,23.0,1,23.0,1,23.0,1,22.0,0
9551,max_effective,10,10,1,3,0.05,0.95,0.9153252529969316,20,25.0,0,26.0,0,30.0,1,30.0,1
9552,max_effective,10,10,1,3,0.05,0.95,0.9015030500704058,8,27.0,0,30.0,1,27.0,0,26.0,0
9553,max_effective,10,10,1,3,0.05,0.95,0.795369831350102,11,30.0,1,30.0,1,30.0,1,28.0,0
9554,max_effective,10,10,1,3,0.05,0.95,0.9435620779704676,11,26.0,0,27.0,1,25.0,0,25.0,0
9555,max_effective,10,10,1,3,0.05,0.95,0.9493965880026024,20,26.0,0,27.0,0,30.0,1,30.0,1
9556,max_effective,10,10,1,3,0.05,0.95,0.862804038400076,13,26.0,1,26.0,1,26.0,1,26.0,1
9557,max_effective,10,10,1,3,0.05,0.95,0.9238510333366552,8,25.0,1,24.0,0,22.0,0,22.0,0
9558,max_effective,10,10,1,3,0.05,0.95,0.9375026127401122,10,25.0,0,25.0,0,26.0,1,26.0,1
9559,max_effective,10,10,1,3,0.05,0.95,0.7957106029430937,7,20.0,1,20.0,1,20.0,1,20.0,1
9560,max_effective,10,10,1,3,0.05,0.95,0.8549506624899872,5,20.0,1,20.0,1,20.0,1,20.0,1
9561,max_effective,10,10,1,3,0.05,0.95,0.7656975935087726,9,26.0,0,27.0,0,27.0,0,28.0,1
9562,max_effective,10,10,1,3,0.05,0.95,0.7580551876249405,5,20.0,1,20.0,1,20.0,1,20.0,1
9563,max_effective,10,10,1,3,0.05,0.95,0.906521522098248,7,24.0,1,24.0,1,24.0,1,24.0,1
9564,max_effective,10,10,1,3,0.05,0.95,0.8232003380811502,14,28.0,0,28.0,0,29.0,1,29.0,1
9565,max_effective,10,10,1,3,0.05,0.95,0.9294214362647212,41,26.0,0,27.0,0,29.0,0,30.0,1
9566,max_effective,10,10,1,3,0.05,0.95,0.858522150382805,3,15.0,1,15.0,1,15.0,1,15.0,1
9567,max_effective,10,10,1,3,0.05,0.95,0.8658253674669771,20,27.0,0,27.0,0,27.0,0,29.0,1
9568,max_effective,10,10,1,3,0.05,0.95,0.937758695662228,2,13.0,1,13.0,1,13.0,1,13.0,1
9569,max_effective,10,10,1,3,0.05,0.95,0.8480596145359094,4,16.0,1,16.0,1,16.0,1,16.0,1
9570,max_effective,10,10,1,3,0.05,0.95,0.936243441500666,37,29.0,1,29.0,1,29.0,1,28.0,0
9571,max_effective,10,10,1,3,0.05,0.95,0.8964132403400524,14,28.0,0,28.0,0,28.0,0,30.0,1
9572,max_effective,10,10,1,3,0.05,0.95,0.7740545714541113,4,17.0,1,17.0,1,17.0,1,17.0,1
9573,max_effective,10,10,1,3,0.05,0.95,0.9331796562018452,47,29.0,0,30.0,1,28.0,0,30.0,1
9574,max_effective,10,10,1,3,0.05,0.95,0.7497978043402558,4,18.0,1,18.0,1,18.0,1,18.0,1
9575,max_effective,10,10,1,3,0.05,0.95,0.915404663815567,25,29.0,1,29.0,1,28.0,0,27.0,0
9576,max_effective,10,10,1,3,0.05,0.95,0.9100033952414662,15,28.0,0,28.0,0,29.0,1,29.0,1
9577,max_effective,10,10,1,3,0.05,0.95,0.8003720072760675,5,23.0,1,23.0,1,23.0,1,23.0,1
9578,max_effective,10,10,1,3,0.05,0.95,0.7743266405878968,6,21.0,1,21.0,1,21.0,1,21.0,1
9579,max_effective,10,10,1,3,0.05,0.95,0.9330836078449358,24,25.0,0,27.0,0,30.0,1,30.0,1
9580,max_effective,10,10,1,3,0.05,0.95,0.9319503939034072,21,29.0,0,29.0,0,30.0,1,30.0,1
9581,max_effective,10,10,1,3,0.05,0.95,0.9171992910836804,11,29.0,0,29.0,0,30.0,1,29.0,0
9582,max_effective,10,10,1,3,0.05,0.95,0.7389606162195324,2,15.0,1,15.0,1,15.0,1,15.0,1
9583,max_effective,10,10,1,3,0.05,0.95,0.941634831860991,47,29.0,0,29.0,0,30.0,1,29.0,0
9584,max_effective,10,10,1,3,0.05,0.95,0.7902874194450754,8,26.0,1,26.0,1,25.0,0,24.0,0
9585,max_effective,10,10,1,3,0.05,0.95,0.8468098613384719,5,24.0,1,24.0,1,24.0,1,24.0,1
9586,max_effective,10,10,1,3,0.05,0.95,0.8932342759864735,6,24.0,1,24.0,1,24.0,1,24.0,1
9587,max_effective,10,10,1,3,0.05,0.95,0.8472572503590146,7,24.0,0,25.0,1,25.0,1,24.0,0
9588,max_effective,10,10,1,3,0.05,0.95,0.869122612665862,15,30.0,1,30.0,1,30.0,1,29.0,0
9589,max_effective,10,10,1,3,0.05,0.95,0.8789503694966355,11,26.0,1,26.0,1,26.0,1,26.0,1
9590,max_effective,10,10,1,3,0.05,0.95,0.8132230654691419,8,20.0,1,20.0,1,20.0,1,20.0,1
9591,max_effective,10,10,1,3,0.05,0.95,0.7641801754482781,3,14.0,1,14.0,1,14.0,1,14.0,1
9592,max_effective,10,10,1,3,0.05,0.95,0.6281057271422044,4,16.0,1,16.0,1,16.0,1,16.0,1
9593,max_effective,10,10,1,3,0.05,0.95,0.890936700846024,5,17.0,1,17.0,1,17.0,1,17.0,1
9594,max_effective,10,10,1,3,0.05,0.95,0.7305206289639163,7,17.0,1,17.0,1,17.0,1,17.0,1
9595,max_effective,10,10,1,3,0.05,0.95,0.7727114257518872,4,16.0,1,16.0,1,16.0,1,16.0,1
9596,max_effective,10,10,1,3,0.05,0.95,0.9039422720367156,11,27.0,1,27.0,1,27.0,1,27.0,1
9597,max_effective,10,10,1,3,0.05,0.95,0.8357413530930213,6,27.0,1,27.0,1,26.0,0,27.0,1
9598,max_effective,10,10,1,3,0.05,0.95,0.870160044227285,5,19.0,1,19.0,1,19.0,1,19.0,1
9599,max_effective,10,10,1,3,0.05,0.95,0.8983888561284209,10,29.0,1,29.0,1,28.0,0,28.0,0
9600,max_effective,10,10,1,3,0.05,0.95,0.8361712470344176,4,20.0,1,20.0,1,20.0,1,20.0,1
9601,max_effective,10,10,1,3,0.05,0.95,0.8499904798231191,12,29.0,0,29.0,0,30.0,1,30.0,1
9602,max_effective,10,10,1,3,0.05,0.95,0.931720173387552,10,24.0,1,24.0,1,24.0,1,24.0,1
9603,max_effective,10,10,1,3,0.05,0.95,0.929422113227062,11,30.0,1,30.0,1,29.0,0,28.0,0
9604,max_effective,10,10,1,3,0.05,0.95,0.8355120234530858,10,27.0,0,27.0,0,28.0,0,29.0,1
9605,max_effective,10,10,1,3,0.05,0.95,0.9474982701583288,47,27.0,0,27.0,0,28.0,0,30.0,1
9606,max_effective,10,10,1,3,0.05,0.95,0.9206482484282936,14,29.0,0,29.0,0,30.0,1,30.0,1
9607,max_effective,10,10,1,3,0.05,0.95,0.8067961438134236,5,22.0,1,22.0,1,22.0,1,22.0,1
9608,max_effective,10,10,1,3,0.05,0.95,0.9164049620743108,12,27.0,0,27.0,0,27.0,0,29.0,1
9609,max_effective,10,10,1,3,0.05,0.95,0.7986229823708223,3,14.0,1,14.0,1,14.0,1,14.0,1
9610,max_effective,10,10,1,3,0.05,0.95,0.9192558475653684,18,30.0,1,30.0,1,30.0,1,30.0,1
9611,max_effective,10,10,1,3,0.05,0.95,0.9204822842105072,22,29.0,0,29.0,0,30.0,1,30.0,1
9612,max_effective,10,10,1,3,0.05,0.95,0.9424268465723834,18,27.0,0,27.0,0,29.0,0,30.0,1
9613,max_effective,10,10,1,3,0.05,0.95,0.9311565288407416,16,28.0,0,28.0,0,30.0,1,29.0,0
9614,max_effective,10,10,1,3,0.05,0.95,0.8879433613202248,8,24.0,0,25.0,1,25.0,1,25.0,1
9615,max_effective,10,10,1,3,0.05,0.95,0.8177963530837149,14,28.0,1,26.0,0,28.0,1,28.0,1
9616,max_effective,10,10,1,3,0.05,0.95,0.6838385430911563,6,23.0,1,23.0,1,23.0,1,23.0,1
9617,max_effective,10,10,1,3,0.05,0.95,0.9402864989428564,9,25.0,0,26.0,0,27.0,1,26.0,0
9618,max_effective,10,10,1,3,0.05,0.95,0.6894476250220593,5,21.0,1,21.0,1,21.0,1,21.0,1
9619,max_effective,10,10,1,3,0.05,0.95,0.870985962059342,6,18.0,1,18.0,1,18.0,1,18.0,1
9620,max_effective,10,10,1,3,0.05,0.95,0.7283846341237203,7,26.0,1,26.0,1,25.0,0,25.0,0
9621,max_effective,10,10,1,3,0.05,0.95,0.8679028904387958,4,15.0,1,15.0,1,15.0,1,15.0,1
9622,max_effective,10,10,1,3,0.05,0.95,0.90638792429957,9,27.0,0,28.0,1,26.0,0,28.0,1
9623,max_effective,10,10,1,3,0.05,0.95,0.8147022948285899,5,20.0,1,20.0,1,20.0,1,20.0,1
9624,max_effective,10,10,1,3,0.05,0.95,0.8049649320158161,10,21.0,1,21.0,1,21.0,1,21.0,1
9625,max_effective,10,10,1,3,0.05,0.95,0.8244308684744578,13,29.0,0,29.0,0,30.0,1,30.0,1
9626,max_effective,10,10,1,3,0.05,0.95,0.9063437998747208,14,26.0,0,25.0,0,29.0,1,26.0,0
9627,max_effective,10,10,1,3,0.05,0.95,0.7728569796629577,8,26.0,1,26.0,1,26.0,1,26.0,1
9628,max_effective,10,10,1,3,0.05,0.95,0.9365802197888368,13,28.0,0,29.0,0,30.0,1,28.0,0
9629,max_effective,10,10,1,3,0.05,0.95,0.9227936111270983,4,24.0,1,24.0,1,24.0,1,24.0,1
9630,max_effective,10,10,1,3,0.05,0.95,0.7453933619228702,4,16.0,1,16.0,1,16.0,1,16.0,1
9631,max_effective,10,10,1,3,0.05,0.95,0.7927116292011814,16,23.0,0,23.0,0,24.0,0,25.0,1
9632,max_effective,10,10,1,3,0.05,0.95,0.8020863342644606,13,28.0,1,28.0,1,26.0,0,25.0,0
9633,max_effective,10,10,1,3,0.05,0.95,0.8510056837336581,7,21.0,1,21.0,1,21.0,1,21.0,1
9634,max_effective,10,10,1,3,0.05,0.95,0.8870869038608376,4,16.0,1,16.0,1,16.0,1,16.0,1
9635,max_effective,10,10,1,3,0.05,0.95,0.8703855558160071,11,26.0,0,27.0,0,27.0,0,29.0,1
9636,max_effective,10,10,1,3,0.05,0.95,0.9386409459585356,4,14.0,1,14.0,1,14.0,1,14.0,1
9637,max_effective,10,10,1,3,0.05,0.95,0.9140105516279412,68,30.0,1,30.0,1,30.0,1,30.0,1
9638,max_effective,10,10,1,3,0.05,0.95,0.881955323075072,16,27.0,0,30.0,1,28.0,0,27.0,0
9639,max_effective,10,10,1,3,0.05,0.95,0.8195498339486297,3,15.0,1,15.0,1,15.0,1,15.0,1
9640,max_effective,10,10,1,3,0.05,0.95,0.9365434509906568,29,28.0,0,25.0,0,29.0,0,30.0,1
9641,max_effective,10,10,1,3,0.05,0.95,0.9351535986967694,26,28.0,0,28.0,0,30.0,1,30.0,1
9642,max_effective,10,10,1,3,0.05,0.95,0.8162724407380925,5,21.0,1,21.0,1,21.0,1,21.0,1
9643,max_effective,10,10,1,3,0.05,0.95,0.9436919752378944,26,28.0,0,29.0,0,30.0,1,27.0,0
9644,max_effective,10,10,1,3,0.05,0.95,0.6948873033769639,6,22.0,1,22.0,1,22.0,1,22.0,1
9645,max_effective,10,10,1,3,0.05,0.95,0.940044482792978,12,27.0,0,27.0,0,29.0,0,30.0,1
9646,max_effective,10,10,1,3,0.05,0.95,0.7709462344062932,2,14.0,1,14.0,1,14.0,1,14.0,1
9647,max_effective,10,10,1,3,0.05,0.95,0.7463263947243717,6,25.0,1,25.0,1,25.0,1,25.0,1
9648,max_effective,10,10,1,3,0.05,0.95,0.9369151922816404,19,25.0,0,25.0,0,30.0,1,29.0,0
9649,max_effective,10,10,1,3,0.05,0.95,0.932696549472548,3,15.0,1,15.0,1,15.0,1,15.0,1
9650,max_effective,10,10,1,3,0.05,0.95,0.9384287737939896,19,25.0,0,27.0,0,30.0,1,30.0,1
9651,max_effective,10,10,1,3,0.05,0.95,0.928209885399014,28,29.0,1,29.0,1,28.0,0,28.0,0
9652,max_effective,10,10,1,3,0.05,0.95,0.8453004818755118,15,25.0,0,26.0,0,28.0,1,28.0,1
9653,max_effective,10,10,1,3,0.05,0.95,0.8347922194021233,6,25.0,1,25.0,1,25.0,1,25.0,1
9654,max_effective,10,10,1,3,0.05,0.95,0.8995392760933526,24,30.0,1,30.0,1,30.0,1,30.0,1
9655,max_effective,10,10,1,3,0.05,0.95,0.9458305309203552,51,26.0,0,27.0,0,30.0,1,30.0,1
9656,max_effective,10,10,1,3,0.05,0.95,0.9091949741269212,3,14.0,1,14.0,1,14.0,1,14.0,1
9657,max_effective,10,10,1,3,0.05,0.95,0.9462574994658784,11,29.0,1,29.0,1,29.0,1,28.0,0
9658,max_effective,10,10,1,3,0.05,0.95,0.7766436518254355,7,20.0,1,20.0,1,20.0,1,20.0,1
9659,max_effective,10,10,1,3,0.05,0.95,0.8700476902324151,3,14.0,1,14.0,1,14.0,1,14.0,1
9660,max_effective,10,10,1,3,0.05,0.95,0.8887562541669916,7,20.0,1,20.0,1,20.0,1,20.0,1
9661,max_effective,10,10,1,3,0.05,0.95,0.9271362947761708,13,27.0,0,28.0,0,28.0,0,30.0,1
9662,max_effective,10,10,1,3,0.05,0.95,0.9191831429691716,18,29.0,1,29.0,1,29.0,1,29.0,1
9663,max_effective,10,10,1,3,0.05,0.95,0.9282046109135632,9,30.0,1,29.0,0,27.0,0,26.0,0
9664,max_effective,10,10,1,3,0.05,0.95,0.9444905772502198,10,27.0,1,27.0,1,24.0,0,27.0,1
9665,max_effective,10,10,1,3,0.05,0.95,0.8485020171856222,5,20.0,1,20.0,1,20.0,1,20.0,1
9666,max_effective,10,10,1,3,0.05,0.95,0.8698418500978519,5,19.0,1,19.0,1,19.0,1,19.0,1
9667,max_effective,10,10,1,3,0.05,0.95,0.9370004485163036,32,24.0,0,25.0,0,29.0,0,30.0,1
9668,max_effective,10,10,1,3,0.05,0.95,0.878866300677906,14,30.0,1,30.0,1,30.0,1,30.0,1
9669,max_effective,10,10,1,3,0.05,0.95,0.8637797270641521,8,28.0,1,28.0,1,27.0,0,27.0,0
9670,max_effective,10,10,1,3,0.05,0.95,0.9190679068535094,11,27.0,0,29.0,1,26.0,0,26.0,0
9671,max_effective,10,10,1,3,0.05,0.95,0.8452512402752513,9,27.0,0,27.0,0,29.0,1,28.0,0
9672,max_effective,10,10,1,3,0.05,0.95,0.8469874117947136,10,23.0,1,23.0,1,23.0,1,23.0,1
9673,max_effective,10,10,1,3,0.05,0.95,0.871310190360792,5,25.0,1,25.0,1,25.0,1,25.0,1
9674,max_effective,10,10,1,3,0.05,0.95,0.9339910601345448,32,29.0,1,29.0,1,29.0,1,29.0,1
9675,max_effective,10,10,1,3,0.05,0.95,0.9040181641769424,27,29.0,0,29.0,0,29.0,0,30.0,1
9676,max_effective,10,10,1,3,0.05,0.95,0.8966961236115241,14,29.0,1,28.0,0,29.0,1,27.0,0
9677,max_effective,10,10,1,3,0.05,0.95,0.7243523625838652,4,19.0,1,19.0,1,19.0,1,19.0,1
9678,max_effective,10,10,1,3,0.05,0.95,0.8900944547779612,12,30.0,1,30.0,1,28.0,0,30.0,1
9679,max_effective,10,10,1,3,0.05,0.95,0.914017644660158,18,26.0,0,26.0,0,29.0,1,29.0,1
9680,max_effective,10,10,1,3,0.05,0.95,0.8878400672584228,12,30.0,1,30.0,1,28.0,0,30.0,1
9681,max_effective,10,10,1,3,0.05,0.95,0.9355931096660794,9,28.0,0,29.0,0,27.0,0,30.0,1
9682,max_effective,10,10,1,3,0.05,0.95,0.9233550464400424,26,27.0,0,29.0,0,30.0,1,30.0,1
9683,max_effective,10,10,1,3,0.05,0.95,0.9162550054880148,13,28.0,0,28.0,0,30.0,1,30.0,1
9684,max_effective,10,10,1,3,0.05,0.95,0.8912851411660311,11,23.0,1,23.0,1,23.0,1,23.0,1
9685,max_effective,10,10,1,3,0.05,0.95,0.8477014324950657,11,30.0,1,30.0,1,30.0,1,30.0,1
9686,max_effective,10,10,1,3,0.05,0.95,0.8924046019004375,14,25.0,0,25.0,0,26.0,1,26.0,1
9687,max_effective,10,10,1,3,0.05,0.95,0.9285879168478371,21,29.0,0,29.0,0,30.0,1,30.0,1
9688,max_effective,10,10,1,3,0.05,0.95,0.9287251393170576,15,30.0,1,30.0,1,29.0,0,29.0,0
9689,max_effective,10,10,1,3,0.05,0.95,0.9245087151306912,4,16.0,1,16.0,1,16.0,1,16.0,1
9690,max_effective,10,10,1,3,0.05,0.95,0.9185589477986869,11,30.0,1,30.0,1,28.0,0,27.0,0
9691,max_effective,10,10,1,3,0.05,0.95,0.9106101655527687,11,25.0,0,28.0,1,26.0,0,25.0,0
9692,max_effective,10,10,1,3,0.05,0.95,0.8941744748548897,5,23.0,1,23.0,1,23.0,1,22.0,0
9693,max_effective,10,10,1,3,0.05,0.95,0.8096285687948395,3,14.0,1,14.0,1,14.0,1,14.0,1
9694,max_effective,10,10,1,3,0.05,0.95,0.820131952955616,4,15.0,1,15.0,1,15.0,1,15.0,1
9695,max_effective,10,10,1,3,0.05,0.95,0.7417876818628456,7,20.0,1,20.0,1,20.0,1,20.0,1
9696,max_effective,10,10,1,3,0.05,0.95,0.9419202607303406,34,30.0,1,30.0,1,30.0,1,30.0,1
9697,max_effective,10,10,1,3,0.05,0.95,0.9492186202876924,33,29.0,0,29.0,0,30.0,1,30.0,1
9698,max_effective,10,10,1,3,0.05,0.95,0.9230268831143684,12,26.0,0,27.0,0,28.0,1,28.0,1
9699,max_effective,10,10,1,3,0.05,0.95,0.8540458185759292,10,29.0,0,29.0,0,30.0,1,29.0,0
9700,max_effective,10,10,1,3,0.05,0.95,0.8880141608598654,23,27.0,0,27.0,0,29.0,1,29.0,1
9701,max_effective,10,10,1,3,0.05,0.95,0.9011074350706132,26,29.0,1,29.0,1,29.0,1,29.0,1
9702,max_effective,10,10,1,3,0.05,0.95,0.945547214757808,31,26.0,0,28.0,0,30.0,1,28.0,0
9703,max_effective,10,10,1,3,0.05,0.95,0.8819254756676892,4,18.0,1,18.0,1,18.0,1,18.0,1
9704,max_effective,10,10,1,3,0.05,0.95,0.9277950968972272,16,25.0,0,27.0,0,30.0,1,29.0,0
9705,max_effective,10,10,1,3,0.05,0.95,0.9434754695490938,21,29.0,0,29.0,0,30.0,1,30.0,1
9706,max_effective,10,10,1,3,0.05,0.95,0.9067440599700844,26,28.0,0,28.0,0,29.0,0,30.0,1
9707,max_effective,10,10,1,3,0.05,0.95,0.8991496889582892,12,29.0,0,30.0,1,30.0,1,30.0,1
9708,max_effective,10,10,1,3,0.05,0.95,0.8551071026074778,7,25.0,1,24.0,0,25.0,1,23.0,0
9709,max_effective,10,10,1,3,0.05,0.95,0.934592076382076,9,28.0,1,27.0,0,24.0,0,27.0,0
9710,max_effective,10,10,1,3,0.05,0.95,0.8323136424329898,6,20.0,1,20.0,1,20.0,1,20.0,1
9711,max_effective,10,10,1,3,0.05,0.95,0.9363558316937264,5,18.0,1,18.0,1,18.0,1,18.0,1
9712,max_effective,10,10,1,3,0.05,0.95,0.9141018562641486,9,30.0,1,30.0,1,26.0,0,30.0,1
9713,max_effective,10,10,1,3,0.05,0.95,0.6849859872038805,4,18.0,1,18.0,1,18.0,1,18.0,1
9714,max_effective,10,10,1,3,0.05,0.95,0.9276877914142758,23,28.0,0,29.0,0,30.0,1,29.0,0
9715,max_effective,10,10,1,3,0.05,0.95,0.9255607094576204,51,29.0,0,29.0,0,30.0,1,30.0,1
9716,max_effective,10,10,1,3,0.05,0.95,0.8857452493659161,12,24.0,1,24.0,1,24.0,1,24.0,1
9717,max_effective,10,10,1,3,0.05,0.95,0.9004228514993948,13,27.0,1,27.0,1,27.0,1,26.0,0
9718,max_effective,10,10,1,3,0.05,0.95,0.7214141292057495,2,14.0,1,14.0,1,14.0,1,14.0,1
9719,max_effective,10,10,1,3,0.05,0.95,0.8844964451246894,7,21.0,1,21.0,1,21.0,1,21.0,1
9720,max_effective,10,10,1,3,0.05,0.95,0.8440689670732432,5,22.0,1,22.0,1,22.0,1,22.0,1
9721,max_effective,10,10,1,3,0.05,0.95,0.9431601209802905,16,28.0,0,29.0,0,30.0,1,29.0,0
9722,max_effective,10,10,1,3,0.05,0.95,0.9302187519516958,6,26.0,1,26.0,1,26.0,1,26.0,1
9723,max_effective,10,10,1,3,0.05,0.95,0.9282483707211624,6,24.0,1,24.0,1,24.0,1,24.0,1
9724,max_effective,10,10,1,3,0.05,0.95,0.946909293975787,30,26.0,0,27.0,0,30.0,1,29.0,0
9725,max_effective,10,10,1,3,0.05,0.95,0.902227850392738,9,26.0,0,26.0,0,27.0,1,25.0,0
9726,max_effective,10,10,1,3,0.05,0.95,0.948632110329236,8,28.0,1,28.0,1,25.0,0,25.0,0
9727,max_effective,10,10,1,3,0.05,0.95,0.9151570854221877,7,24.0,1,24.0,1,24.0,1,24.0,1
9728,max_effective,10,10,1,3,0.05,0.95,0.9147277538410834,14,27.0,1,27.0,1,27.0,1,27.0,1
9729,max_effective,10,10,1,3,0.05,0.95,0.6601412525288411,7,25.0,1,25.0,1,25.0,1,25.0,1
9730,max_effective,10,10,1,3,0.05,0.95,0.8699269822109987,4,21.0,1,21.0,1,21.0,1,21.0,1
9731,max_effective,10,10,1,3,0.05,0.95,0.7918668470821542,5,25.0,1,25.0,1,25.0,1,25.0,1
9732,max_effective,10,10,1,3,0.05,0.95,0.9447929118662576,8,23.0,1,23.0,1,23.0,1,23.0,1
9733,max_effective,10,10,1,3,0.05,0.95,0.942605779938862,7,19.0,1,19.0,1,19.0,1,19.0,1
9734,max_effective,10,10,1,3,0.05,0.95,0.9498398289493788,18,29.0,0,29.0,0,30.0,1,30.0,1
9735,max_effective,10,10,1,3,0.05,0.95,0.9110986897306868,10,26.0,0,27.0,1,26.0,0,26.0,0
9736,max_effective,10,10,1,3,0.05,0.95,0.7479881894741799,5,19.0,1,19.0,1,19.0,1,19.0,1
9737,max_effective,10,10,1,3,0.05,0.95,0.8355975425234322,4,20.0,1,20.0,1,20.0,1,20.0,1
9738,max_effective,10,10,1,3,0.05,0.95,0.8994947396287896,33,29.0,0,29.0,0,29.0,0,30.0,1
9739,max_effective,10,10,1,3,0.05,0.95,0.9242517022604186,13,29.0,1,29.0,1,29.0,1,29.0,1
9740,max_effective,10,10,1,3,0.05,0.95,0.9461133761196636,8,26.0,0,26.0,0,27.0,1,25.0,0
9741,max_effective,10,10,1,3,0.05,0.95,0.8554627379008459,6,16.0,1,16.0,1,16.0,1,16.0,1
9742,max_effective,10,10,1,3,0.05,0.95,0.8966587895795939,9,21.0,1,21.0,1,21.0,1,21.0,1
9743,max_effective,10,10,1,3,0.05,0.95,0.9208984232585142,9,26.0,0,26.0,0,27.0,0,28.0,1
9744,max_effective,10,10,1,3,0.05,0.95,0.8786840877921979,14,29.0,1,29.0,1,28.0,0,28.0,0
9745,max_effective,10,10,1,3,0.05,0.95,0.7316830441851051,3,16.0,1,16.0,1,16.0,1,16.0,1
9746,max_effective,10,10,1,3,0.05,0.95,0.8738322340909952,13,27.0,1,27.0,1,26.0,0,26.0,0
9747,max_effective,10,10,1,3,0.05,0.95,0.9433227974688584,21,25.0,0,25.0,0,29.0,1,29.0,1
9748,max_effective,10,10,1,3,0.05,0.95,0.816034515261403,8,24.0,1,24.0,1,24.0,1,24.0,1
9749,max_effective,10,10,1,3,0.05,0.95,0.8501391227957329,4,22.0,1,22.0,1,22.0,1,22.0,1
9750,max_effective,10,10,1,3,0.05,0.95,0.8863577525046957,12,25.0,0,27.0,1,26.0,0,26.0,0
9751,max_effective,10,10,1,3,0.05,0.95,0.8595065035295759,18,26.0,0,28.0,0,30.0,1,29.0,0
9752,max_effective,10,10,1,3,0.05,0.95,0.9233436121348372,16,24.0,0,26.0,0,28.0,1,28.0,1
9753,max_effective,10,10,1,3,0.05,0.95,0.8798788402015008,13,28.0,0,29.0,0,30.0,1,30.0,1
9754,max_effective,10,10,1,3,0.05,0.95,0.8958620202898689,26,27.0,0,28.0,0,28.0,0,29.0,1
9755,max_effective,10,10,1,3,0.05,0.95,0.9304957138216102,11,25.0,0,25.0,0,24.0,0,26.0,1
9756,max_effective,10,10,1,3,0.05,0.95,0.9358802242085786,46,30.0,1,30.0,1,28.0,0,29.0,0
9757,max_effective,10,10,1,3,0.05,0.95,0.9115134821450672,7,25.0,1,25.0,1,25.0,1,25.0,1
9758,max_effective,10,10,1,3,0.05,0.95,0.946885177790543,7,25.0,1,25.0,1,23.0,0,25.0,1
9759,max_effective,10,10,1,3,0.05,0.95,0.8129235271806461,3,13.0,1,13.0,1,13.0,1,13.0,1
9760,max_effective,10,10,1,3,0.05,0.95,0.8977511542717591,7,24.0,0,24.0,0,25.0,1,24.0,0
9761,max_effective,10,10,1,3,0.05,0.95,0.9348898301585636,14,25.0,0,26.0,0,28.0,0,30.0,1
9762,max_effective,10,10,1,3,0.05,0.95,0.9124423920549194,7,24.0,1,24.0,1,24.0,1,24.0,1
9763,max_effective,10,10,1,3,0.05,0.95,0.8771670319101841,8,19.0,1,19.0,1,19.0,1,19.0,1
9764,max_effective,10,10,1,3,0.05,0.95,0.7970417607409491,6,22.0,1,22.0,1,22.0,1,22.0,1
9765,max_effective,10,10,1,3,0.05,0.95,0.8056041884075253,7,29.0,1,29.0,1,29.0,1,29.0,1
9766,max_effective,10,10,1,3,0.05,0.95,0.9412557229176272,16,26.0,0,27.0,0,30.0,1,30.0,1
9767,max_effective,10,10,1,3,0.05,0.95,0.8881622225985932,7,24.0,1,24.0,1,23.0,0,24.0,1
9768,max_effective,10,10,1,3,0.05,0.95,0.862391436238959,12,23.0,1,23.0,1,23.0,1,23.0,1
9769,max_effective,10,10,1,3,0.05,0.95,0.8956025679654631,10,30.0,1,30.0,1,28.0,0,27.0,0
9770,max_effective,10,10,1,3,0.05,0.95,0.9119739570959317,17,30.0,1,30.0,1,30.0,1,30.0,1
9771,max_effective,10,10,1,3,0.05,0.95,0.8590544288238523,16,27.0,0,27.0,0,28.0,1,28.0,1
9772,max_effective,10,10,1,3,0.05,0.95,0.8099492780997536,5,16.0,1,16.0,1,16.0,1,16.0,1
9773,max_effective,10,10,1,3,0.05,0.95,0.9294754872925725,22,29.0,0,29.0,0,30.0,1,30.0,1
9774,max_effective,10,10,1,3,0.05,0.95,0.5758520983876945,2,13.0,1,13.0,1,13.0,1,13.0,1
9775,max_effective,10,10,1,3,0.05,0.95,0.9287603930538166,37,23.0,0,26.0,0,30.0,1,30.0,1
9776,max_effective,10,10,1,3,0.05,0.95,0.8498941180844566,14,27.0,0,27.0,0,28.0,1,27.0,0
9777,max_effective,10,10,1,3,0.05,0.95,0.8996548638804555,8,28.0,1,28.0,1,28.0,1,28.0,1
9778,max_effective,10,10,1,3,0.05,0.95,0.831277892603875,3,15.0,1,15.0,1,15.0,1,15.0,1
9779,max_effective,10,10,1,3,0.05,0.95,0.929333038152086,34,23.0,0,26.0,0,30.0,1,30.0,1
9780,max_effective,10,10,1,3,0.05,0.95,0.8585653107372045,4,20.0,1,20.0,1,20.0,1,20.0,1
9781,max_effective,10,10,1,3,0.05,0.95,0.8982377406948678,29,29.0,0,29.0,0,30.0,1,30.0,1
9782,max_effective,10,10,1,3,0.05,0.95,0.9175693641341436,8,27.0,0,27.0,0,28.0,1,27.0,0
9783,max_effective,10,10,1,3,0.05,0.95,0.8844283750388896,6,17.0,1,17.0,1,17.0,1,17.0,1
9784,max_effective,10,10,1,3,0.05,0.95,0.8409696922857324,2,13.0,1,13.0,1,13.0,1,13.0,1
9785,max_effective,10,10,1,3,0.05,0.95,0.8202846997240925,4,16.0,1,16.0,1,16.0,1,16.0,1
9786,max_effective,10,10,1,3,0.05,0.95,0.7581519126638419,8,24.0,1,24.0,1,24.0,1,24.0,1
9787,max_effective,10,10,1,3,0.05,0.95,0.8248606340458969,2,14.0,1,14.0,1,14.0,1,14.0,1
9788,max_effective,10,10,1,3,0.05,0.95,0.6834508839595944,3,14.0,1,14.0,1,14.0,1,14.0,1
9789,max_effective,10,10,1,3,0.05,0.95,0.9366370990069112,6,23.0,1,23.0,1,23.0,1,23.0,1
9790,max_effective,10,10,1,3,0.05,0.95,0.8851523202676579,11,29.0,0,29.0,0,30.0,1,30.0,1
9791,max_effective,10,10,1,3,0.05,0.95,0.8850418246089021,12,27.0,0,28.0,0,28.0,0,30.0,1
9792,max_effective,10,10,1,3,0.05,0.95,0.8804685950805579,5,23.0,1,22.0,0,23.0,1,23.0,1
9793,max_effective,10,10,1,3,0.05,0.95,0.9492998765247866,30,29.0,0,29.0,0,30.0,1,29.0,0
9794,max_effective,10,10,1,3,0.05,0.95,0.7607410334836839,6,22.0,1,22.0,1,22.0,1,22.0,1
9795,max_effective,10,10,1,3,0.05,0.95,0.9353529423838158,7,25.0,1,25.0,1,22.0,0,22.0,0
9796,max_effective,10,10,1,3,0.05,0.95,0.8759954111297389,4,16.0,1,16.0,1,16.0,1,16.0,1
9797,max_effective,10,10,1,3,0.05,0.95,0.878671995153532,10,28.0,0,28.0,0,29.0,1,29.0,1
9798,max_effective,10,10,1,3,0.05,0.95,0.8863568714998391,15,28.0,1,28.0,1,27.0,0,27.0,0
9799,max_effective,10,10,1,3,0.05,0.95,0.7580827016358506,7,19.0,1,19.0,1,19.0,1,19.0,1
9800,max_effective,10,10,1,3,0.05,0.95,0.9171194205955115,4,17.0,1,17.0,1,17.0,1,17.0,1
9801,max_effective,10,10,1,3,0.05,0.95,0.8122447001419594,3,16.0,1,16.0,1,16.0,1,16.0,1
9802,max_effective,10,10,1,3,0.05,0.95,0.9086725063145084,23,27.0,0,29.0,0,30.0,1,30.0,1
9803,max_effective,10,10,1,3,0.05,0.95,0.9210176665037224,7,22.0,1,22.0,1,22.0,1,22.0,1
9804,max_effective,10,10,1,3,0.05,0.95,0.7015549818143862,2,13.0,1,13.0,1,13.0,1,13.0,1
9805,max_effective,10,10,1,3,0.05,0.95,0.8804640794548038,8,27.0,0,27.0,0,23.0,0,28.0,1
9806,max_effective,10,10,1,3,0.05,0.95,0.8931559449580646,5,26.0,1,26.0,1,26.0,1,25.0,0
9807,max_effective,10,10,1,3,0.05,0.95,0.8672754423424498,29,29.0,1,29.0,1,29.0,1,29.0,1
9808,max_effective,10,10,1,3,0.05,0.95,0.8762749604077017,10,23.0,1,23.0,1,23.0,1,23.0,1
9809,max_effective,10,10,1,3,0.05,0.95,0.8553583127694165,4,24.0,1,24.0,1,24.0,1,23.0,0
9810,max_effective,10,10,1,3,0.05,0.95,0.9431233301782742,22,28.0,0,28.0,0,30.0,1,30.0,1
9811,max_effective,10,10,1,3,0.05,0.95,0.8311914439390095,8,24.0,0,25.0,1,25.0,1,25.0,1
9812,max_effective,10,10,1,3,0.05,0.95,0.9437540778870668,26,25.0,0,25.0,0,30.0,1,30.0,1
9813,max_effective,10,10,1,3,0.05,0.95,0.78259377138261,3,17.0,1,17.0,1,17.0,1,17.0,1
9814,max_effective,10,10,1,3,0.05,0.95,0.9250682892921196,6,25.0,1,25.0,1,23.0,0,25.0,1
9815,max_effective,10,10,1,3,0.05,0.95,0.9179777864860708,23,29.0,0,29.0,0,30.0,1,26.0,0
9816,max_effective,10,10,1,3,0.05,0.95,0.8904808101459686,7,23.0,0,24.0,1,23.0,0,24.0,1
9817,max_effective,10,10,1,3,0.05,0.95,0.9153472897682896,18,27.0,0,27.0,0,29.0,1,29.0,1
9818,max_effective,10,10,1,3,0.05,0.95,0.9043313154054016,12,25.0,1,25.0,1,25.0,1,25.0,1
9819,max_effective,10,10,1,3,0.05,0.95,0.923812431571126,30,28.0,0,28.0,0,30.0,1,29.0,0
9820,max_effective,10,10,1,3,0.05,0.95,0.935927842037819,10,29.0,0,29.0,0,30.0,1,29.0,0
9821,max_effective,10,10,1,3,0.05,0.95,0.6348997083246876,4,19.0,1,19.0,1,19.0,1,19.0,1
9822,max_effective,10,10,1,3,0.05,0.95,0.8011972084083551,13,24.0,0,26.0,0,28.0,1,25.0,0
9823,max_effective,10,10,1,3,0.05,0.95,0.8651674656524119,11,22.0,1,22.0,1,22.0,1,22.0,1
9824,max_effective,10,10,1,3,0.05,0.95,0.895082160321212,14,30.0,1,30.0,1,30.0,1,30.0,1
9825,max_effective,10,10,1,3,0.05,0.95,0.8716801491183727,11,27.0,1,27.0,1,27.0,1,27.0,1
9826,max_effective,10,10,1,3,0.05,0.95,0.8650209979647944,13,27.0,0,27.0,0,28.0,0,29.0,1
9827,max_effective,10,10,1,3,0.05,0.95,0.8975417424426597,7,26.0,0,26.0,0,27.0,1,27.0,1
9828,max_effective,10,10,1,3,0.05,0.95,0.8112327265073763,9,22.0,1,22.0,1,22.0,1,22.0,1
9829,max_effective,10,10,1,3,0.05,0.95,0.9135245686959568,8,24.0,1,24.0,1,24.0,1,24.0,1
9830,max_effective,10,10,1,3,0.05,0.95,0.9407710139481916,25,29.0,0,29.0,0,30.0,1,30.0,1
9831,max_effective,10,10,1,3,0.05,0.95,0.8426937962480713,11,27.0,0,27.0,0,28.0,1,28.0,1
9832,max_effective,10,10,1,3,0.05,0.95,0.9300550675452344,5,18.0,1,18.0,1,18.0,1,18.0,1
9833,max_effective,10,10,1,3,0.05,0.95,0.7502140510577954,14,29.0,1,29.0,1,28.0,0,28.0,0
9834,max_effective,10,10,1,3,0.05,0.95,0.8466315794585108,4,16.0,1,16.0,1,16.0,1,16.0,1
9835,max_effective,10,10,1,3,0.05,0.95,0.9489963758466492,24,28.0,0,28.0,0,30.0,1,30.0,1
9836,max_effective,10,10,1,3,0.05,0.95,0.8189036948206515,4,16.0,1,16.0,1,16.0,1,16.0,1
9837,max_effective,10,10,1,3,0.05,0.95,0.8517015167231781,9,24.0,0,25.0,1,25.0,1,25.0,1
9838,max_effective,10,10,1,3,0.05,0.95,0.9036036521024124,5,19.0,1,19.0,1,19.0,1,19.0,1
9839,max_effective,10,10,1,3,0.05,0.95,0.9025732267018926,22,26.0,0,26.0,0,28.0,0,29.0,1
9840,max_effective,10,10,1,3,0.05,0.95,0.9325373742670544,7,28.0,1,28.0,1,28.0,1,27.0,0
9841,max_effective,10,10,1,3,0.05,0.95,0.8658283493748479,10,25.0,1,25.0,1,25.0,1,25.0,1
9842,max_effective,10,10,1,3,0.05,0.95,0.940572866306028,51,29.0,0,29.0,0,29.0,0,30.0,1
9843,max_effective,10,10,1,3,0.05,0.95,0.8372744074655466,11,28.0,0,29.0,1,29.0,1,28.0,0
9844,max_effective,10,10,1,3,0.05,0.95,0.9144084451931528,5,14.0,1,14.0,1,14.0,1,14.0,1
9845,max_effective,10,10,1,3,0.05,0.95,0.8320707175365405,7,21.0,1,21.0,1,21.0,1,21.0,1
9846,max_effective,10,10,1,3,0.05,0.95,0.780305354913585,5,20.0,1,20.0,1,20.0,1,20.0,1
9847,max_effective,10,10,1,3,0.05,0.95,0.9461016065894354,52,29.0,0,30.0,1,30.0,1,30.0,1
9848,max_effective,10,10,1,3,0.05,0.95,0.8663971176214653,12,26.0,0,27.0,1,27.0,1,26.0,0
9849,max_effective,10,10,1,3,0.05,0.95,0.8668954307467114,27,28.0,0,29.0,0,30.0,1,30.0,1
9850,max_effective,10,10,1,3,0.05,0.95,0.7742835918518451,7,19.0,1,19.0,1,19.0,1,19.0,1
9851,max_effective,10,10,1,3,0.05,0.95,0.7706921586502226,3,13.0,1,13.0,1,13.0,1,13.0,1
9852,max_effective,10,10,1,3,0.05,0.95,0.8289511480493854,9,26.0,0,26.0,0,26.0,0,27.0,1
9853,max_effective,10,10,1,3,0.05,0.95,0.9448054955438174,8,22.0,1,22.0,1,22.0,1,22.0,1
9854,max_effective,10,10,1,3,0.05,0.95,0.922448183402926,17,30.0,1,30.0,1,30.0,1,30.0,1
9855,max_effective,10,10,1,3,0.05,0.95,0.7985960154905433,5,21.0,1,21.0,1,21.0,1,21.0,1
9856,max_effective,10,10,1,3,0.05,0.95,0.9397093289237672,21,30.0,1,30.0,1,30.0,1,27.0,0
9857,max_effective,10,10,1,3,0.05,0.95,0.875621666253888,4,20.0,1,20.0,1,20.0,1,20.0,1
9858,max_effective,10,10,1,3,0.05,0.95,0.8973627607454664,1,10.0,1,10.0,1,10.0,1,10.0,1
9859,max_effective,10,10,1,3,0.05,0.95,0.5493066247236914,3,16.0,1,16.0,1,16.0,1,16.0,1
9860,max_effective,10,10,1,3,0.05,0.95,0.9260825671640758,8,25.0,1,25.0,1,24.0,0,25.0,1
9861,max_effective,10,10,1,3,0.05,0.95,0.9339932382162536,18,27.0,0,27.0,0,29.0,1,29.0,1
9862,max_effective,10,10,1,3,0.05,0.95,0.8061666507625226,7,21.0,1,21.0,1,21.0,1,21.0,1
9863,max_effective,10,10,1,3,0.05,0.95,0.8429623496961582,12,27.0,0,27.0,0,29.0,1,29.0,1
9864,max_effective,10,10,1,3,0.05,0.95,0.8618510744514383,25,28.0,0,28.0,0,29.0,1,27.0,0
9865,max_effective,10,10,1,3,0.05,0.95,0.930485301656632,20,30.0,1,30.0,1,30.0,1,29.0,0
9866,max_effective,10,10,1,3,0.05,0.95,0.8672592355531121,10,26.0,1,26.0,1,26.0,1,26.0,1
9867,max_effective,10,10,1,3,0.05,0.95,0.9126484255211988,11,28.0,0,28.0,0,29.0,1,29.0,1
9868,max_effective,10,10,1,3,0.05,0.95,0.868571729544796,4,21.0,1,21.0,1,21.0,1,21.0,1
9869,max_effective,10,10,1,3,0.05,0.95,0.9150287827862904,13,27.0,0,27.0,0,30.0,1,30.0,1
9870,max_effective,10,10,1,3,0.05,0.95,0.8851488412857342,17,26.0,0,27.0,0,28.0,1,28.0,1
9871,max_effective,10,10,1,3,0.05,0.95,0.8754949726940169,6,28.0,1,28.0,1,26.0,0,25.0,0
9872,max_effective,10,10,1,3,0.05,0.95,0.7986871486726833,5,19.0,1,19.0,1,19.0,1,19.0,1
9873,max_effective,10,10,1,3,0.05,0.95,0.9001251948058533,36,28.0,0,28.0,0,29.0,1,29.0,1
9874,max_effective,10,10,1,3,0.05,0.95,0.7772024535701479,16,29.0,0,29.0,0,29.0,0,30.0,1
9875,max_effective,10,10,1,3,0.05,0.95,0.9087131175184638,21,29.0,1,29.0,1,29.0,1,28.0,0
9876,max_effective,10,10,1,3,0.05,0.95,0.8804369464377497,22,25.0,0,28.0,0,30.0,1,30.0,1
9877,max_effective,10,10,1,3,0.05,0.95,0.9293596918974636,24,27.0,0,27.0,0,29.0,0,30.0,1
9878,max_effective,10,10,1,3,0.05,0.95,0.8449392117113356,11,26.0,0,26.0,0,27.0,1,26.0,0
9879,max_effective,10,10,1,3,0.05,0.95,0.7805608861338941,6,26.0,1,26.0,1,25.0,0,26.0,1
9880,max_effective,10,10,1,3,0.05,0.95,0.8852556847141282,6,17.0,1,17.0,1,17.0,1,17.0,1
9881,max_effective,10,10,1,3,0.05,0.95,0.9062297183141316,16,29.0,0,30.0,1,30.0,1,30.0,1
9882,max_effective,10,10,1,3,0.05,0.95,0.9255190803910516,7,28.0,0,28.0,0,25.0,0,29.0,1
9883,max_effective,10,10,1,3,0.05,0.95,0.7488292307844956,3,14.0,1,14.0,1,14.0,1,14.0,1
9884,max_effective,10,10,1,3,0.05,0.95,0.9189574176945036,22,26.0,0,28.0,1,28.0,1,28.0,1
9885,max_effective,10,10,1,3,0.05,0.95,0.8953488439254499,9,27.0,0,27.0,0,27.0,0,28.0,1
9886,max_effective,10,10,1,3,0.05,0.95,0.8889046267311257,9,25.0,1,25.0,1,25.0,1,25.0,1
9887,max_effective,10,10,1,3,0.05,0.95,0.8638703196615384,19,29.0,0,29.0,0,28.0,0,30.0,1
9888,max_effective,10,10,1,3,0.05,0.95,0.5349850120859361,1,10.0,1,10.0,1,10.0,1,10.0,1
9889,max_effective,10,10,1,3,0.05,0.95,0.9328466487235976,16,27.0,1,27.0,1,27.0,1,27.0,1
9890,max_effective,10,10,1,3,0.05,0.95,0.8018398713508078,5,16.0,1,16.0,1,16.0,1,16.0,1
9891,max_effective,10,10,1,3,0.05,0.95,0.8603113675081535,9,24.0,1,24.0,1,24.0,1,24.0,1
9892,max_effective,10,10,1,3,0.05,0.95,0.8517197657196935,3,20.0,1,20.0,1,20.0,1,20.0,1
9893,max_effective,10,10,1,3,0.05,0.95,0.9352007920899156,12,26.0,0,27.0,0,29.0,1,27.0,0
9894,max_effective,10,10,1,3,0.05,0.95,0.8155645113737426,16,27.0,0,27.0,0,30.0,1,30.0,1
9895,max_effective,10,10,1,3,0.05,0.95,0.9072807443850126,10,28.0,0,29.0,0,25.0,0,30.0,1
9896,max_effective,10,10,1,3,0.05,0.95,0.7957883106414133,9,21.0,1,21.0,1,21.0,1,21.0,1
9897,max_effective,10,10,1,3,0.05,0.95,0.898616283923715,4,21.0,1,21.0,1,21.0,1,21.0,1
9898,max_effective,10,10,1,3,0.05,0.95,0.913775618150284,11,28.0,0,28.0,0,29.0,0,30.0,1
9899,max_effective,10,10,1,3,0.05,0.95,0.9201586228656806,32,28.0,0,28.0,0,29.0,0,30.0,1
9900,max_effective,10,10,1,3,0.05,0.95,0.9400557492195484,8,28.0,0,28.0,0,30.0,1,28.0,0
9901,max_effective,10,10,1,3,0.05,0.95,0.9275859127164624,14,26.0,0,29.0,1,28.0,0,29.0,1
9902,max_effective,10,10,1,3,0.05,0.95,0.8955664037243096,14,30.0,1,30.0,1,28.0,0,26.0,0
9903,max_effective,10,10,1,3,0.05,0.95,0.820996139290131,10,28.0,0,28.0,0,30.0,1,29.0,0
9904,max_effective,10,10,1,3,0.05,0.95,0.9349422656041618,17,27.0,0,27.0,0,30.0,1,30.0,1
9905,max_effective,10,10,1,3,0.05,0.95,0.9473196596737176,41,30.0,1,30.0,1,30.0,1,29.0,0
9906,max_effective,10,10,1,3,0.05,0.95,0.9376451527656008,17,30.0,1,30.0,1,30.0,1,30.0,1
9907,max_effective,10,10,1,3,0.05,0.95,0.8236191922666408,4,24.0,1,24.0,1,24.0,1,24.0,1
9908,max_effective,10,10,1,3,0.05,0.95,0.919393104400966,10,27.0,0,27.0,0,26.0,0,28.0,1
9909,max_effective,10,10,1,3,0.05,0.95,0.924987474509812,11,23.0,1,23.0,1,23.0,1,23.0,1
9910,max_effective,10,10,1,3,0.05,0.95,0.9234448496716512,33,28.0,0,29.0,1,28.0,0,27.0,0
9911,max_effective,10,10,1,3,0.05,0.95,0.8478506614329365,7,27.0,1,27.0,1,27.0,1,27.0,1
9912,max_effective,10,10,1,3,0.05,0.95,0.8777755166641596,5,20.0,1,20.0,1,20.0,1,20.0,1
9913,max_effective,10,10,1,3,0.05,0.95,0.6850474785442666,4,20.0,1,20.0,1,20.0,1,20.0,1
9914,max_effective,10,10,1,3,0.05,0.95,0.7886364453762617,2,14.0,1,14.0,1,14.0,1,14.0,1
9915,max_effective,10,10,1,3,0.05,0.95,0.8674593131781676,7,23.0,1,23.0,1,23.0,1,23.0,1
9916,max_effective,10,10,1,3,0.05,0.95,0.9365859110213448,4,18.0,1,18.0,1,18.0,1,18.0,1
9917,max_effective,10,10,1,3,0.05,0.95,0.8781647195816751,9,24.0,1,24.0,1,23.0,0,22.0,0
9918,max_effective,10,10,1,3,0.05,0.95,0.8392475119249121,8,20.0,1,20.0,1,20.0,1,20.0,1
9919,max_effective,10,10,1,3,0.05,0.95,0.697311168233129,7,24.0,1,24.0,1,24.0,1,24.0,1
9920,max_effective,10,10,1,3,0.05,0.95,0.8787345586406833,8,25.0,0,25.0,0,26.0,1,26.0,1
9921,max_effective,10,10,1,3,0.05,0.95,0.9265520536265404,25,26.0,0,28.0,0,29.0,0,30.0,1
9922,max_effective,10,10,1,3,0.05,0.95,0.9208436504279848,19,30.0,1,30.0,1,30.0,1,30.0,1
9923,max_effective,10,10,1,3,0.05,0.95,0.9351914960538246,37,29.0,0,27.0,0,30.0,1,29.0,0
9924,max_effective,10,10,1,3,0.05,0.95,0.9411014172894908,34,30.0,1,30.0,1,30.0,1,29.0,0
9925,max_effective,10,10,1,3,0.05,0.95,0.9493430414429042,11,29.0,1,29.0,1,28.0,0,28.0,0
9926,max_effective,10,10,1,3,0.05,0.95,0.9373312174609784,26,29.0,0,29.0,0,30.0,1,30.0,1
9927,max_effective,10,10,1,3,0.05,0.95,0.7552181418655243,8,25.0,0,25.0,0,26.0,1,26.0,1
9928,max_effective,10,10,1,3,0.05,0.95,0.8610800743788966,16,30.0,1,30.0,1,30.0,1,30.0,1
9929,max_effective,10,10,1,3,0.05,0.95,0.9036800468954416,10,27.0,0,28.0,0,29.0,1,28.0,0
9930,max_effective,10,10,1,3,0.05,0.95,0.8888464053044524,9,26.0,0,26.0,0,27.0,1,26.0,0
9931,max_effective,10,10,1,3,0.05,0.95,0.9317003143456004,6,21.0,1,21.0,1,21.0,1,20.0,0
9932,max_effective,10,10,1,3,0.05,0.95,0.8744216892883122,10,27.0,0,27.0,0,29.0,1,29.0,1
9933,max_effective,10,10,1,3,0.05,0.95,0.8647213038619298,6,22.0,1,22.0,1,22.0,1,22.0,1
9934,max_effective,10,10,1,3,0.05,0.95,0.945730169283797,30,28.0,0,29.0,0,30.0,1,30.0,1
9935,max_effective,10,10,1,3,0.05,0.95,0.7809755394761666,6,20.0,1,20.0,1,20.0,1,20.0,1
9936,max_effective,10,10,1,3,0.05,0.95,0.8020988486547381,7,27.0,1,27.0,1,26.0,0,26.0,0
9937,max_effective,10,10,1,3,0.05,0.95,0.946225792669674,6,23.0,1,23.0,1,23.0,1,23.0,1
9938,max_effective,10,10,1,3,0.05,0.95,0.8029690245271971,9,25.0,0,25.0,0,26.0,1,26.0,1
9939,max_effective,10,10,1,3,0.05,0.95,0.9206674641012982,10,27.0,0,28.0,1,26.0,0,26.0,0
9940,max_effective,10,10,1,3,0.05,0.95,0.9082095375224932,13,29.0,0,30.0,1,30.0,1,30.0,1
9941,max_effective,10,10,1,3,0.05,0.95,0.9252596171509088,16,29.0,1,29.0,1,28.0,0,27.0,0
9942,max_effective,10,10,1,3,0.05,0.95,0.9364305464255794,49,26.0,0,28.0,0,30.0,1,30.0,1
9943,max_effective,10,10,1,3,0.05,0.95,0.8890604209278892,7,27.0,1,27.0,1,27.0,1,26.0,0
9944,max_effective,10,10,1,3,0.05,0.95,0.7216786175589127,4,17.0,1,17.0,1,17.0,1,17.0,1
9945,max_effective,10,10,1,3,0.05,0.95,0.9196382413640736,32,28.0,0,29.0,0,28.0,0,30.0,1
9946,max_effective,10,10,1,3,0.05,0.95,0.9450441835975352,9,24.0,1,23.0,0,24.0,1,23.0,0
9947,max_effective,10,10,1,3,0.05,0.95,0.8611335474513097,15,27.0,0,28.0,0,29.0,1,28.0,0
9948,max_effective,10,10,1,3,0.05,0.95,0.859659464910281,35,27.0,0,28.0,0,30.0,1,29.0,0
9949,max_effective,10,10,1,3,0.05,0.95,0.9388101851527588,21,29.0,1,29.0,1,27.0,0,27.0,0
9950,max_effective,10,10,1,3,0.05,0.95,0.9002549203148479,7,24.0,1,24.0,1,24.0,1,24.0,1
9951,max_effective,10,10,1,3,0.05,0.95,0.7375751421396401,4,18.0,1,18.0,1,18.0,1,18.0,1
9952,max_effective,10,10,1,3,0.05,0.95,0.7767733092075253,9,25.0,0,25.0,0,26.0,1,26.0,1
9953,max_effective,10,10,1,3,0.05,0.95,0.7443756768871755,8,19.0,1,19.0,1,19.0,1,19.0,1
9954,max_effective,10,10,1,3,0.05,0.95,0.8754340533065068,6,21.0,1,21.0,1,21.0,1,21.0,1
9955,max_effective,10,10,1,3,0.05,0.95,0.8554251851414495,10,30.0,1,30.0,1,30.0,1,30.0,1
9956,max_effective,10,10,1,3,0.05,0.95,0.8417091455026815,10,27.0,0,27.0,0,28.0,1,28.0,1
9957,max_effective,10,10,1,3,0.05,0.95,0.920403035501379,6,26.0,1,26.0,1,25.0,0,24.0,0
9958,max_effective,10,10,1,3,0.05,0.95,0.8104479421021695,5,23.0,1,23.0,1,23.0,1,23.0,1
9959,max_effective,10,10,1,3,0.05,0.95,0.8694759671489136,16,29.0,1,29.0,1,29.0,1,29.0,1
9960,max_effective,10,10,1,3,0.05,0.95,0.9451605670158396,45,30.0,1,30.0,1,30.0,1,30.0,1
9961,max_effective,10,10,1,3,0.05,0.95,0.8197979159293279,16,25.0,0,27.0,0,29.0,0,30.0,1
9962,max_effective,10,10,1,3,0.05,0.95,0.7890974628134869,3,15.0,1,15.0,1,15.0,1,15.0,1
9963,max_effective,10,10,1,3,0.05,0.95,0.9242427404494352,23,29.0,0,30.0,1,29.0,0,29.0,0
9964,max_effective,10,10,1,3,0.05,0.95,0.9420711520252026,53,26.0,0,29.0,1,29.0,1,28.0,0
9965,max_effective,10,10,1,3,0.05,0.95,0.8647408969546733,22,25.0,0,25.0,0,27.0,0,28.0,1
9966,max_effective,10,10,1,3,0.05,0.95,0.9449318227675022,9,29.0,0,29.0,0,28.0,0,30.0,1
9967,max_effective,10,10,1,3,0.05,0.95,0.9447406886544516,12,30.0,1,30.0,1,29.0,0,27.0,0
9968,max_effective,10,10,1,3,0.05,0.95,0.9229732966407674,6,22.0,1,22.0,1,22.0,1,22.0,1
9969,max_effective,10,10,1,3,0.05,0.95,0.9120329796509756,23,25.0,0,25.0,0,29.0,0,30.0,1
9970,max_effective,10,10,1,3,0.05,0.95,0.7825626846067458,5,23.0,1,23.0,1,23.0,1,23.0,1
9971,max_effective,10,10,1,3,0.05,0.95,0.8925897562648366,12,28.0,0,28.0,0,29.0,1,29.0,1
9972,max_effective,10,10,1,3,0.05,0.95,0.8278574141315899,11,23.0,1,23.0,1,23.0,1,23.0,1
9973,max_effective,10,10,1,3,0.05,0.95,0.9292370426512452,23,29.0,1,29.0,1,29.0,1,28.0,0
9974,max_effective,10,10,1,3,0.05,0.95,0.8465621198539754,7,23.0,1,23.0,1,23.0,1,23.0,1
9975,max_effective,10,10,1,3,0.05,0.95,0.8392457187500588,9,25.0,0,26.0,1,26.0,1,26.0,1
9976,max_effective,10,10,1,3,0.05,0.95,0.8322354474506184,9,26.0,0,26.0,0,27.0,1,27.0,1
9977,max_effective,10,10,1,3,0.05,0.95,0.9039016622786508,19,27.0,0,27.0,0,29.0,1,28.0,0
9978,max_effective,10,10,1,3,0.05,0.95,0.9343392820531946,12,28.0,0,29.0,1,28.0,0,27.0,0
9979,max_effective,10,10,1,3,0.05,0.95,0.7485807176274686,9,26.0,0,27.0,0,26.0,0,29.0,1
9980,max_effective,10,10,1,3,0.05,0.95,0.8002891288514953,6,22.0,1,22.0,1,22.0,1,22.0,1
9981,max_effective,10,10,1,3,0.05,0.95,0.9227180695430318,8,28.0,1,28.0,1,28.0,1,27.0,0
9982,max_effective,10,10,1,3,0.05,0.95,0.8313917910898448,24,26.0,0,26.0,0,28.0,1,28.0,1
9983,max_effective,10,10,1,3,0.05,0.95,0.914975707613243,18,29.0,0,29.0,0,30.0,1,30.0,1
9984,max_effective,10,10,1,3,0.05,0.95,0.8739757363070362,9,25.0,0,26.0,1,26.0,1,26.0,1
9985,max_effective,10,10,1,3,0.05,0.95,0.8975027737700689,18,29.0,1,29.0,1,28.0,0,29.0,1
9986,max_effective,10,10,1,3,0.05,0.95,0.894531994741046,6,19.0,1,19.0,1,19.0,1,19.0,1
9987,max_effective,10,10,1,3,0.05,0.95,0.8861468679007047,12,30.0,1,30.0,1,30.0,1,30.0,1
9988,max_effective,10,10,1,3,0.05,0.95,0.8908734695234727,7,25.0,1,25.0,1,25.0,1,25.0,1
9989,max_effective,10,10,1,3,0.05,0.95,0.8834655780178572,8,26.0,0,28.0,1,27.0,0,27.0,0
9990,max_effective,10,10,1,3,0.05,0.95,0.8062490726143065,13,27.0,1,27.0,1,27.0,1,27.0,1
9991,max_effective,10,10,1,3,0.05,0.95,0.7902187078643772,4,19.0,1,19.0,1,19.0,1,19.0,1
9992,max_effective,10,10,1,3,0.05,0.95,0.7973306675093443,3,15.0,1,15.0,1,15.0,1,15.0,1
9993,max_effective,10,10,1,3,0.05,0.95,0.9102507880616414,20,29.0,0,29.0,0,29.0,0,30.0,1
9994,max_effective,10,10,1,3,0.05,0.95,0.9139415803443156,9,29.0,1,29.0,1,29.0,1,29.0,1
9995,max_effective,10,10,1,3,0.05,0.95,0.727636241890007,5,23.0,1,23.0,1,23.0,1,23.0,1
9996,max_effective,10,10,1,3,0.05,0.95,0.751428428583519,4,15.0,1,15.0,1,15.0,1,15.0,1
9997,max_effective,10,10,1,3,0.05,0.95,0.8340000037480201,4,17.0,1,17.0,1,17.0,1,17.0,1
9998,max_effective,10,10,1,3,0.05,0.95,0.8659468500954735,7,23.0,1,23.0,1,23.0,1,23.0,1
9999,max_effective,10,10,1,3,0.05,0.95,0.7902278191548727,3,18.0,1,18.0,1,18.0,1,18.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n10_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,10,20,2,3,0.05,0.95,0.9082253786157486,10,33.0,1,33.0,1,33.0,1,33.0,1
1,max_effective,10,20,2,3,0.05,0.95,0.7832265024568744,7,24.0,1,24.0,1,24.0,1,24.0,1
2,max_effective,10,20,2,3,0.05,0.95,0.9243920062030592,6,32.0,1,32.0,1,32.0,1,32.0,1
3,max_effective,10,20,2,3,0.05,0.95,0.8866742311624913,48,44.0,0,51.0,0,56.0,0,58.0,1
4,max_effective,10,20,2,3,0.05,0.95,0.7576665740876458,2,13.0,1,13.0,1,13.0,1,13.0,1
5,max_effective,10,20,2,3,0.05,0.95,0.918343944920502,13,41.0,1,41.0,1,41.0,1,41.0,1
6,max_effective,10,20,2,3,0.05,0.95,0.7269481805420762,3,18.0,1,18.0,1,18.0,1,18.0,1
7,max_effective,10,20,2,3,0.05,0.95,0.8425586538865975,18,41.0,0,42.0,1,42.0,1,42.0,1
8,max_effective,10,20,2,3,0.05,0.95,0.8766436885137026,7,26.0,1,26.0,1,26.0,1,26.0,1
9,max_effective,10,20,2,3,0.05,0.95,0.9358149415138226,27,49.0,0,53.0,0,56.0,1,55.0,0
10,max_effective,10,20,2,3,0.05,0.95,0.8777768600011906,4,16.0,1,16.0,1,16.0,1,16.0,1
11,max_effective,10,20,2,3,0.05,0.95,0.9220651642450082,13,28.0,1,28.0,1,28.0,1,28.0,1
12,max_effective,10,20,2,3,0.05,0.95,0.8162337773985416,16,37.0,1,37.0,1,37.0,1,37.0,1
13,max_effective,10,20,2,3,0.05,0.95,0.9197816295857038,5,21.0,1,21.0,1,21.0,1,21.0,1
14,max_effective,10,20,2,3,0.05,0.95,0.9429524342334382,18,39.0,1,39.0,1,39.0,1,39.0,1
15,max_effective,10,20,2,3,0.05,0.95,0.8383860629979282,6,19.0,1,19.0,1,19.0,1,19.0,1
16,max_effective,10,20,2,3,0.05,0.95,0.947662114432885,8,27.0,1,27.0,1,27.0,1,27.0,1
17,max_effective,10,20,2,3,0.05,0.95,0.800540530350755,22,40.0,0,45.0,1,45.0,1,44.0,0
18,max_effective,10,20,2,3,0.05,0.95,0.8782906615784253,2,14.0,1,14.0,1,14.0,1,13.0,0
19,max_effective,10,20,2,3,0.05,0.95,0.9454078293004288,22,47.0,0,51.0,0,53.0,1,53.0,1
20,max_effective,10,20,2,3,0.05,0.95,0.9179506218063468,8,32.0,1,32.0,1,32.0,1,32.0,1
21,max_effective,10,20,2,3,0.05,0.95,0.8089690606101388,5,22.0,1,22.0,1,22.0,1,22.0,1
22,max_effective,10,20,2,3,0.05,0.95,0.9402858060003372,18,37.0,1,37.0,1,37.0,1,37.0,1
23,max_effective,10,20,2,3,0.05,0.95,0.879435477029304,8,25.0,1,25.0,1,25.0,1,25.0,1
24,max_effective,10,20,2,3,0.05,0.95,0.8924134642253392,4,17.0,1,17.0,1,17.0,1,17.0,1
25,max_effective,10,20,2,3,0.05,0.95,0.8187550565389654,7,23.0,1,23.0,1,23.0,1,23.0,1
26,max_effective,10,20,2,3,0.05,0.95,0.8581184510151139,8,25.0,1,25.0,1,25.0,1,24.0,0
27,max_effective,10,20,2,3,0.05,0.95,0.9128028106141995,7,23.0,1,23.0,1,23.0,1,23.0,1
28,max_effective,10,20,2,3,0.05,0.95,0.9455281627819137,8,26.0,1,26.0,1,26.0,1,26.0,1
29,max_effective,10,20,2,3,0.05,0.95,0.9221754317775998,17,37.0,1,37.0,1,37.0,1,37.0,1
30,max_effective,10,20,2,3,0.05,0.95,0.631189710695724,3,17.0,1,17.0,1,17.0,1,17.0,1
31,max_effective,10,20,2,3,0.05,0.95,0.8456599249726807,20,34.0,1,34.0,1,34.0,1,34.0,1
32,max_effective,10,20,2,3,0.05,0.95,0.7440452644973052,5,19.0,1,19.0,1,19.0,1,19.0,1
33,max_effective,10,20,2,3,0.05,0.95,0.7357838018653854,3,13.0,1,13.0,1,13.0,1,13.0,1
34,max_effective,10,20,2,3,0.05,0.95,0.8981597924249173,7,22.0,1,22.0,1,22.0,1,22.0,1
35,max_effective,10,20,2,3,0.05,0.95,0.8537885715775005,11,39.0,1,39.0,1,39.0,1,39.0,1
36,max_effective,10,20,2,3,0.05,0.95,0.7045193027394354,7,28.0,1,28.0,1,28.0,1,28.0,1
37,max_effective,10,20,2,3,0.05,0.95,0.934021925189051,7,32.0,1,32.0,1,32.0,1,32.0,1
38,max_effective,10,20,2,3,0.05,0.95,0.854457516544502,5,17.0,1,17.0,1,17.0,1,17.0,1
39,max_effective,10,20,2,3,0.05,0.95,0.9247871281609104,31,50.0,0,53.0,0,55.0,1,54.0,0
40,max_effective,10,20,2,3,0.05,0.95,0.8594338972589671,9,31.0,1,31.0,1,31.0,1,31.0,1
41,max_effective,10,20,2,3,0.05,0.95,0.9177355689612328,11,24.0,1,24.0,1,24.0,1,24.0,1
42,max_effective,10,20,2,3,0.05,0.95,0.9045735916381884,22,45.0,1,45.0,1,45.0,1,45.0,1
43,max_effective,10,20,2,3,0.05,0.95,0.9253527908741116,7,24.0,1,24.0,1,24.0,1,24.0,1
44,max_effective,10,20,2,3,0.05,0.95,0.8917185972647652,12,21.0,1,21.0,1,21.0,1,21.0,1
45,max_effective,10,20,2,3,0.05,0.95,0.9077540164024048,7,32.0,1,32.0,1,32.0,1,32.0,1
46,max_effective,10,20,2,3,0.05,0.95,0.8010537449112491,11,30.0,1,30.0,1,30.0,1,30.0,1
47,max_effective,10,20,2,3,0.05,0.95,0.9315673721097508,10,26.0,1,26.0,1,26.0,1,26.0,1
48,max_effective,10,20,2,3,0.05,0.95,0.8300128352092083,12,41.0,1,41.0,1,41.0,1,41.0,1
49,max_effective,10,20,2,3,0.05,0.95,0.92153024760662,11,36.0,1,36.0,1,36.0,1,36.0,1
50,max_effective,10,20,2,3,0.05,0.95,0.8770790557905517,23,44.0,1,41.0,0,44.0,1,44.0,1
51,max_effective,10,20,2,3,0.05,0.95,0.8513634519631453,23,46.0,1,46.0,1,46.0,1,46.0,1
52,max_effective,10,20,2,3,0.05,0.95,0.8915707717894984,7,24.0,1,24.0,1,24.0,1,24.0,1
53,max_effective,10,20,2,3,0.05,0.95,0.8968114086430006,7,23.0,1,23.0,1,23.0,1,23.0,1
54,max_effective,10,20,2,3,0.05,0.95,0.8605210131390909,6,28.0,1,28.0,1,28.0,1,28.0,1
55,max_effective,10,20,2,3,0.05,0.95,0.9251428839024132,15,38.0,1,38.0,1,38.0,1,38.0,1
56,max_effective,10,20,2,3,0.05,0.95,0.7507881659345621,4,14.0,1,14.0,1,14.0,1,14.0,1
57,max_effective,10,20,2,3,0.05,0.95,0.8392134496544942,14,36.0,1,36.0,1,36.0,1,36.0,1
58,max_effective,10,20,2,3,0.05,0.95,0.7850274052986376,2,15.0,1,15.0,1,15.0,1,15.0,1
59,max_effective,10,20,2,3,0.05,0.95,0.935842401707856,22,41.0,0,45.0,0,41.0,0,50.0,1
60,max_effective,10,20,2,3,0.05,0.95,0.9325624574880084,30,44.0,0,48.0,0,54.0,1,54.0,1
61,max_effective,10,20,2,3,0.05,0.95,0.912515613636683,38,50.0,0,52.0,0,52.0,0,57.0,1
62,max_effective,10,20,2,3,0.05,0.95,0.9422787124398244,35,46.0,0,49.0,1,49.0,1,47.0,0
63,max_effective,10,20,2,3,0.05,0.95,0.9274421334420044,25,47.0,1,47.0,1,46.0,0,43.0,0
64,max_effective,10,20,2,3,0.05,0.95,0.7575668482987463,7,19.0,1,19.0,1,19.0,1,19.0,1
65,max_effective,10,20,2,3,0.05,0.95,0.8760720573033786,15,41.0,1,41.0,1,41.0,1,41.0,1
66,max_effective,10,20,2,3,0.05,0.95,0.9178252431620187,22,48.0,1,48.0,1,46.0,0,46.0,0
67,max_effective,10,20,2,3,0.05,0.95,0.9152031822582952,7,38.0,1,38.0,1,38.0,1,38.0,1
68,max_effective,10,20,2,3,0.05,0.95,0.8816679084496927,8,25.0,1,25.0,1,25.0,1,24.0,0
69,max_effective,10,20,2,3,0.05,0.95,0.8995496075738891,9,29.0,1,29.0,1,29.0,1,29.0,1
70,max_effective,10,20,2,3,0.05,0.95,0.855930357363186,15,33.0,1,33.0,1,33.0,1,33.0,1
71,max_effective,10,20,2,3,0.05,0.95,0.8436654616521674,6,19.0,1,19.0,1,19.0,1,19.0,1
72,max_effective,10,20,2,3,0.05,0.95,0.8176458631693362,6,22.0,1,22.0,1,22.0,1,22.0,1
73,max_effective,10,20,2,3,0.05,0.95,0.8008877607487666,7,24.0,1,24.0,1,24.0,1,24.0,1
74,max_effective,10,20,2,3,0.05,0.95,0.9407718382362382,28,51.0,0,57.0,1,52.0,0,52.0,0
75,max_effective,10,20,2,3,0.05,0.95,0.8629329834289186,35,46.0,0,50.0,0,52.0,1,51.0,0
76,max_effective,10,20,2,3,0.05,0.95,0.8610655099295522,25,50.0,1,50.0,1,50.0,1,50.0,1
77,max_effective,10,20,2,3,0.05,0.95,0.9416489717178111,18,35.0,1,35.0,1,35.0,1,35.0,1
78,max_effective,10,20,2,3,0.05,0.95,0.9234168740063964,5,19.0,1,19.0,1,19.0,1,19.0,1
79,max_effective,10,20,2,3,0.05,0.95,0.92240407296965,16,34.0,1,34.0,1,34.0,1,34.0,1
80,max_effective,10,20,2,3,0.05,0.95,0.8291322192132693,16,30.0,1,30.0,1,30.0,1,30.0,1
81,max_effective,10,20,2,3,0.05,0.95,0.833052328413242,5,28.0,1,28.0,1,28.0,1,28.0,1
82,max_effective,10,20,2,3,0.05,0.95,0.8557738442103202,4,19.0,1,19.0,1,19.0,1,19.0,1
83,max_effective,10,20,2,3,0.05,0.95,0.9035712595904976,14,37.0,1,37.0,1,37.0,1,37.0,1
84,max_effective,10,20,2,3,0.05,0.95,0.9206570228007288,5,17.0,1,17.0,1,17.0,1,17.0,1
85,max_effective,10,20,2,3,0.05,0.95,0.8671276017522586,5,19.0,1,19.0,1,19.0,1,19.0,1
86,max_effective,10,20,2,3,0.05,0.95,0.9476275873256575,12,43.0,1,43.0,1,42.0,0,41.0,0
87,max_effective,10,20,2,3,0.05,0.95,0.906529469759968,9,25.0,1,25.0,1,25.0,1,25.0,1
88,max_effective,10,20,2,3,0.05,0.95,0.896630540974627,4,19.0,1,19.0,1,19.0,1,19.0,1
89,max_effective,10,20,2,3,0.05,0.95,0.7009205896777341,8,22.0,1,22.0,1,22.0,1,22.0,1
90,max_effective,10,20,2,3,0.05,0.95,0.9040186926614996,11,36.0,1,36.0,1,36.0,1,36.0,1
91,max_effective,10,20,2,3,0.05,0.95,0.933171879721968,9,26.0,1,26.0,1,26.0,1,26.0,1
92,max_effective,10,20,2,3,0.05,0.95,0.7913604390225283,4,21.0,1,21.0,1,21.0,1,21.0,1
93,max_effective,10,20,2,3,0.05,0.95,0.9442720086881148,19,39.0,1,39.0,1,39.0,1,39.0,1
94,max_effective,10,20,2,3,0.05,0.95,0.766311399811961,4,16.0,1,16.0,1,16.0,1,16.0,1
95,max_effective,10,20,2,3,0.05,0.95,0.818458694322556,9,19.0,1,19.0,1,19.0,1,19.0,1
96,max_effective,10,20,2,3,0.05,0.95,0.8706351291754835,11,28.0,1,28.0,1,28.0,1,28.0,1
97,max_effective,10,20,2,3,0.05,0.95,0.926508771730704,34,53.0,0,55.0,1,54.0,0,55.0,1
98,max_effective,10,20,2,3,0.05,0.95,0.8753913887960678,16,28.0,1,28.0,1,28.0,1,28.0,1
99,max_effective,10,20,2,3,0.05,0.95,0.9018467778429006,7,24.0,1,24.0,1,24.0,1,24.0,1
100,max_effective,10,20,2,3,0.05,0.95,0.8343478152616197,7,23.0,1,23.0,1,23.0,1,23.0,1
101,max_effective,10,20,2,3,0.05,0.95,0.902863423140168,12,50.0,1,48.0,0,46.0,0,46.0,0
102,max_effective,10,20,2,3,0.05,0.95,0.9469360486463952,6,28.0,1,28.0,1,28.0,1,28.0,1
103,max_effective,10,20,2,3,0.05,0.95,0.8810166348227412,16,46.0,1,45.0,0,45.0,0,45.0,0
104,max_effective,10,20,2,3,0.05,0.95,0.8655909294545198,15,50.0,1,50.0,1,50.0,1,50.0,1
105,max_effective,10,20,2,3,0.05,0.95,0.9172454494532088,15,24.0,1,24.0,1,24.0,1,23.0,0
106,max_effective,10,20,2,3,0.05,0.95,0.8818335861130436,7,21.0,1,21.0,1,21.0,1,21.0,1
107,max_effective,10,20,2,3,0.05,0.95,0.818852982895699,10,33.0,1,33.0,1,33.0,1,33.0,1
108,max_effective,10,20,2,3,0.05,0.95,0.9439632112125084,28,43.0,0,50.0,0,52.0,1,50.0,0
109,max_effective,10,20,2,3,0.05,0.95,0.768824922769266,5,21.0,1,21.0,1,21.0,1,21.0,1
110,max_effective,10,20,2,3,0.05,0.95,0.9259271468881284,11,36.0,1,36.0,1,36.0,1,36.0,1
111,max_effective,10,20,2,3,0.05,0.95,0.9016302775283666,3,15.0,1,15.0,1,15.0,1,15.0,1
112,max_effective,10,20,2,3,0.05,0.95,0.9298840746971456,11,29.0,1,29.0,1,29.0,1,29.0,1
113,max_effective,10,20,2,3,0.05,0.95,0.8105726346559103,6,23.0,1,23.0,1,23.0,1,23.0,1
114,max_effective,10,20,2,3,0.05,0.95,0.9185126765142922,15,39.0,1,39.0,1,39.0,1,39.0,1
115,max_effective,10,20,2,3,0.05,0.95,0.8997258026837449,26,43.0,1,43.0,1,43.0,1,43.0,1
116,max_effective,10,20,2,3,0.05,0.95,0.9072927775425872,19,33.0,1,33.0,1,33.0,1,33.0,1
117,max_effective,10,20,2,3,0.05,0.95,0.9348312850025732,10,36.0,1,36.0,1,36.0,1,36.0,1
118,max_effective,10,20,2,3,0.05,0.95,0.9392747352939836,15,30.0,1,30.0,1,30.0,1,30.0,1
119,max_effective,10,20,2,3,0.05,0.95,0.9136101889112266,9,33.0,1,33.0,1,33.0,1,33.0,1
120,max_effective,10,20,2,3,0.05,0.95,0.8797396553404961,6,20.0,1,20.0,1,20.0,1,20.0,1
121,max_effective,10,20,2,3,0.05,0.95,0.9251088009571774,15,32.0,1,32.0,1,32.0,1,32.0,1
122,max_effective,10,20,2,3,0.05,0.95,0.9489066731379988,24,50.0,0,55.0,1,52.0,0,51.0,0
123,max_effective,10,20,2,3,0.05,0.95,0.7672064243341253,8,26.0,1,26.0,1,26.0,1,26.0,1
124,max_effective,10,20,2,3,0.05,0.95,0.9003807028947861,22,42.0,1,42.0,1,42.0,1,42.0,1
125,max_effective,10,20,2,3,0.05,0.95,0.8259032726330382,7,35.0,1,35.0,1,35.0,1,35.0,1
126,max_effective,10,20,2,3,0.05,0.95,0.949583031239558,6,21.0,1,21.0,1,21.0,1,21.0,1
127,max_effective,10,20,2,3,0.05,0.95,0.7648990779912351,4,15.0,1,15.0,1,15.0,1,15.0,1
128,max_effective,10,20,2,3,0.05,0.95,0.9102478467801508,10,32.0,1,32.0,1,32.0,1,32.0,1
129,max_effective,10,20,2,3,0.05,0.95,0.7313248255430823,12,28.0,1,28.0,1,28.0,1,28.0,1
130,max_effective,10,20,2,3,0.05,0.95,0.9340028292527778,20,44.0,0,46.0,1,45.0,0,42.0,0
131,max_effective,10,20,2,3,0.05,0.95,0.8972591772955945,4,18.0,1,18.0,1,18.0,1,18.0,1
132,max_effective,10,20,2,3,0.05,0.95,0.8023944894144667,5,22.0,1,22.0,1,22.0,1,22.0,1
133,max_effective,10,20,2,3,0.05,0.95,0.707358356020863,12,22.0,1,22.0,1,22.0,1,22.0,1
134,max_effective,10,20,2,3,0.05,0.95,0.849168401064706,5,20.0,1,20.0,1,20.0,1,20.0,1
135,max_effective,10,20,2,3,0.05,0.95,0.8954904017385259,6,27.0,1,27.0,1,27.0,1,27.0,1
136,max_effective,10,20,2,3,0.05,0.95,0.8648257725831672,4,20.0,1,20.0,1,20.0,1,20.0,1
137,max_effective,10,20,2,3,0.05,0.95,0.9314823540687628,8,27.0,1,27.0,1,27.0,1,27.0,1
138,max_effective,10,20,2,3,0.05,0.95,0.8769654706186965,8,27.0,1,27.0,1,27.0,1,27.0,1
139,max_effective,10,20,2,3,0.05,0.95,0.9171940256362208,17,29.0,1,29.0,1,29.0,1,29.0,1
140,max_effective,10,20,2,3,0.05,0.95,0.9090933601506856,11,39.0,1,39.0,1,39.0,1,39.0,1
141,max_effective,10,20,2,3,0.05,0.95,0.9235179481049508,23,48.0,1,44.0,0,48.0,1,47.0,0
142,max_effective,10,20,2,3,0.05,0.95,0.9308074070667308,16,36.0,1,36.0,1,36.0,1,36.0,1
143,max_effective,10,20,2,3,0.05,0.95,0.8921624458127979,6,21.0,1,21.0,1,21.0,1,21.0,1
144,max_effective,10,20,2,3,0.05,0.95,0.8889741753489792,9,38.0,1,38.0,1,38.0,1,38.0,1
145,max_effective,10,20,2,3,0.05,0.95,0.9489916919094442,11,42.0,1,42.0,1,42.0,1,42.0,1
146,max_effective,10,20,2,3,0.05,0.95,0.8393334092282525,4,17.0,1,17.0,1,17.0,1,17.0,1
147,max_effective,10,20,2,3,0.05,0.95,0.9487503467907558,26,41.0,1,41.0,1,41.0,1,41.0,1
148,max_effective,10,20,2,3,0.05,0.95,0.933957289637482,11,36.0,1,36.0,1,36.0,1,36.0,1
149,max_effective,10,20,2,3,0.05,0.95,0.9135946923608343,11,46.0,1,46.0,1,46.0,1,46.0,1
150,max_effective,10,20,2,3,0.05,0.95,0.6556322267791304,5,16.0,1,16.0,1,16.0,1,16.0,1
151,max_effective,10,20,2,3,0.05,0.95,0.8527773589524537,11,46.0,0,46.0,0,47.0,1,47.0,1
152,max_effective,10,20,2,3,0.05,0.95,0.8590621940218379,3,15.0,1,15.0,1,15.0,1,15.0,1
153,max_effective,10,20,2,3,0.05,0.95,0.8951719751914946,8,29.0,1,29.0,1,29.0,1,29.0,1
154,max_effective,10,20,2,3,0.05,0.95,0.7488972843047454,5,20.0,1,20.0,1,20.0,1,20.0,1
155,max_effective,10,20,2,3,0.05,0.95,0.943400943416412,11,29.0,1,29.0,1,29.0,1,29.0,1
156,max_effective,10,20,2,3,0.05,0.95,0.8357067360012911,8,24.0,1,24.0,1,24.0,1,24.0,1
157,max_effective,10,20,2,3,0.05,0.95,0.918540370671745,19,42.0,0,45.0,1,45.0,1,45.0,1
158,max_effective,10,20,2,3,0.05,0.95,0.9357475069191143,19,39.0,1,39.0,1,39.0,1,39.0,1
159,max_effective,10,20,2,3,0.05,0.95,0.830581893768746,10,31.0,1,31.0,1,31.0,1,31.0,1
160,max_effective,10,20,2,3,0.05,0.95,0.8774835127202875,28,47.0,0,51.0,0,48.0,0,52.0,1
161,max_effective,10,20,2,3,0.05,0.95,0.8634665991666068,5,17.0,1,17.0,1,17.0,1,17.0,1
162,max_effective,10,20,2,3,0.05,0.95,0.9180225499226624,7,26.0,1,26.0,1,26.0,1,26.0,1
163,max_effective,10,20,2,3,0.05,0.95,0.8997402773657743,10,36.0,1,36.0,1,36.0,1,36.0,1
164,max_effective,10,20,2,3,0.05,0.95,0.7803960480970118,4,19.0,1,19.0,1,19.0,1,19.0,1
165,max_effective,10,20,2,3,0.05,0.95,0.8413201061426244,6,20.0,1,20.0,1,20.0,1,20.0,1
166,max_effective,10,20,2,3,0.05,0.95,0.8927787220197295,8,33.0,1,33.0,1,33.0,1,33.0,1
167,max_effective,10,20,2,3,0.05,0.95,0.8600989233168451,7,20.0,1,20.0,1,20.0,1,20.0,1
168,max_effective,10,20,2,3,0.05,0.95,0.9351525169259504,22,44.0,0,50.0,0,52.0,1,52.0,1
169,max_effective,10,20,2,3,0.05,0.95,0.7385462670897674,10,27.0,1,27.0,1,27.0,1,27.0,1
170,max_effective,10,20,2,3,0.05,0.95,0.7364499871389939,2,12.0,1,12.0,1,12.0,1,12.0,1
171,max_effective,10,20,2,3,0.05,0.95,0.9106641446255904,8,19.0,1,19.0,1,19.0,1,19.0,1
172,max_effective,10,20,2,3,0.05,0.95,0.8971729835154745,3,19.0,1,19.0,1,19.0,1,19.0,1
173,max_effective,10,20,2,3,0.05,0.95,0.9404691330513412,31,50.0,0,54.0,0,58.0,1,57.0,0
174,max_effective,10,20,2,3,0.05,0.95,0.9437060690446506,13,28.0,1,28.0,1,28.0,1,28.0,1
175,max_effective,10,20,2,3,0.05,0.95,0.920588379306164,5,21.0,1,21.0,1,21.0,1,21.0,1
176,max_effective,10,20,2,3,0.05,0.95,0.8354164942802021,12,39.0,1,39.0,1,39.0,1,39.0,1
177,max_effective,10,20,2,3,0.05,0.95,0.8236526922074019,5,23.0,1,23.0,1,23.0,1,23.0,1
178,max_effective,10,20,2,3,0.05,0.95,0.7858498053332329,7,29.0,1,29.0,1,29.0,1,29.0,1
179,max_effective,10,20,2,3,0.05,0.95,0.8554506302674323,13,33.0,1,33.0,1,33.0,1,33.0,1
180,max_effective,10,20,2,3,0.05,0.95,0.9487251434456566,12,47.0,1,47.0,1,47.0,1,47.0,1
181,max_effective,10,20,2,3,0.05,0.95,0.7296103036116939,8,22.0,1,22.0,1,22.0,1,22.0,1
182,max_effective,10,20,2,3,0.05,0.95,0.8672879095313626,9,29.0,1,29.0,1,29.0,1,29.0,1
183,max_effective,10,20,2,3,0.05,0.95,0.8116898069121604,22,43.0,1,43.0,1,43.0,1,43.0,1
184,max_effective,10,20,2,3,0.05,0.95,0.87358021419996,25,42.0,1,42.0,1,42.0,1,42.0,1
185,max_effective,10,20,2,3,0.05,0.95,0.8930505455050043,7,22.0,1,22.0,1,22.0,1,22.0,1
186,max_effective,10,20,2,3,0.05,0.95,0.8508729722079647,6,22.0,1,22.0,1,22.0,1,22.0,1
187,max_effective,10,20,2,3,0.05,0.95,0.9298908561786098,7,27.0,1,27.0,1,27.0,1,27.0,1
188,max_effective,10,20,2,3,0.05,0.95,0.7691141743713321,4,21.0,1,21.0,1,21.0,1,21.0,1
189,max_effective,10,20,2,3,0.05,0.95,0.9162280703609712,8,25.0,1,25.0,1,25.0,1,25.0,1
190,max_effective,10,20,2,3,0.05,0.95,0.7716999506811589,2,11.0,1,11.0,1,11.0,1,11.0,1
191,max_effective,10,20,2,3,0.05,0.95,0.9326313867032164,11,28.0,1,28.0,1,28.0,1,28.0,1
192,max_effective,10,20,2,3,0.05,0.95,0.8608396230956156,16,40.0,1,40.0,1,40.0,1,40.0,1
193,max_effective,10,20,2,3,0.05,0.95,0.8658277683689984,6,26.0,1,26.0,1,26.0,1,26.0,1
194,max_effective,10,20,2,3,0.05,0.95,0.9442397320514544,10,36.0,1,36.0,1,36.0,1,35.0,0
195,max_effective,10,20,2,3,0.05,0.95,0.8573062262656896,2,14.0,1,14.0,1,14.0,1,14.0,1
196,max_effective,10,20,2,3,0.05,0.95,0.8214854712802173,6,19.0,1,19.0,1,19.0,1,19.0,1
197,max_effective,10,20,2,3,0.05,0.95,0.8186632648117803,2,13.0,1,13.0,1,13.0,1,13.0,1
198,max_effective,10,20,2,3,0.05,0.95,0.8854776426419635,12,40.0,1,40.0,1,40.0,1,40.0,1
199,max_effective,10,20,2,3,0.05,0.95,0.7541963861494975,5,17.0,1,17.0,1,17.0,1,17.0,1
200,max_effective,10,20,2,3,0.05,0.95,0.9048200358174522,21,41.0,1,41.0,1,41.0,1,41.0,1
201,max_effective,10,20,2,3,0.05,0.95,0.9138222721362758,13,34.0,1,34.0,1,34.0,1,34.0,1
202,max_effective,10,20,2,3,0.05,0.95,0.9002268515444368,35,48.0,0,52.0,0,54.0,0,56.0,1
203,max_effective,10,20,2,3,0.05,0.95,0.9391652604421256,10,36.0,1,36.0,1,36.0,1,36.0,1
204,max_effective,10,20,2,3,0.05,0.95,0.92186718029257,8,19.0,1,19.0,1,19.0,1,19.0,1
205,max_effective,10,20,2,3,0.05,0.95,0.7959214238240514,8,21.0,1,21.0,1,21.0,1,21.0,1
206,max_effective,10,20,2,3,0.05,0.95,0.9405326084971652,3,14.0,1,14.0,1,14.0,1,14.0,1
207,max_effective,10,20,2,3,0.05,0.95,0.8894587503558724,9,30.0,1,30.0,1,30.0,1,30.0,1
208,max_effective,10,20,2,3,0.05,0.95,0.9097770883826204,53,51.0,0,54.0,0,57.0,0,58.0,1
209,max_effective,10,20,2,3,0.05,0.95,0.923843053116414,22,51.0,0,53.0,0,56.0,1,56.0,1
210,max_effective,10,20,2,3,0.05,0.95,0.8741059463685857,7,17.0,1,17.0,1,17.0,1,17.0,1
211,max_effective,10,20,2,3,0.05,0.95,0.9093017244909124,3,15.0,1,15.0,1,15.0,1,15.0,1
212,max_effective,10,20,2,3,0.05,0.95,0.8649454035572446,4,16.0,1,16.0,1,16.0,1,16.0,1
213,max_effective,10,20,2,3,0.05,0.95,0.9410069507692048,6,28.0,1,28.0,1,28.0,1,28.0,1
214,max_effective,10,20,2,3,0.05,0.95,0.9480644017988892,33,45.0,0,49.0,1,49.0,1,47.0,0
215,max_effective,10,20,2,3,0.05,0.95,0.947558623826792,38,48.0,0,54.0,1,53.0,0,51.0,0
216,max_effective,10,20,2,3,0.05,0.95,0.8492027450959551,9,27.0,1,27.0,1,27.0,1,27.0,1
217,max_effective,10,20,2,3,0.05,0.95,0.8938387684022008,8,26.0,1,26.0,1,26.0,1,26.0,1
218,max_effective,10,20,2,3,0.05,0.95,0.9311529832227718,4,16.0,1,16.0,1,16.0,1,16.0,1
219,max_effective,10,20,2,3,0.05,0.95,0.8431650168862683,5,17.0,1,17.0,1,17.0,1,17.0,1
220,max_effective,10,20,2,3,0.05,0.95,0.8666298179817628,13,44.0,1,44.0,1,44.0,1,44.0,1
221,max_effective,10,20,2,3,0.05,0.95,0.8102524516867292,8,23.0,1,23.0,1,23.0,1,23.0,1
222,max_effective,10,20,2,3,0.05,0.95,0.6902169063007055,2,13.0,1,13.0,1,13.0,1,13.0,1
223,max_effective,10,20,2,3,0.05,0.95,0.9054947657379572,8,32.0,1,32.0,1,32.0,1,32.0,1
224,max_effective,10,20,2,3,0.05,0.95,0.9408965137807004,8,22.0,1,22.0,1,22.0,1,22.0,1
225,max_effective,10,20,2,3,0.05,0.95,0.9221796221913938,15,46.0,0,48.0,1,45.0,0,47.0,0
226,max_effective,10,20,2,3,0.05,0.95,0.7353369530342068,4,19.0,1,19.0,1,19.0,1,19.0,1
227,max_effective,10,20,2,3,0.05,0.95,0.6892265917103221,5,20.0,1,20.0,1,20.0,1,20.0,1
228,max_effective,10,20,2,3,0.05,0.95,0.9265399145778164,32,48.0,0,49.0,0,49.0,0,56.0,1
229,max_effective,10,20,2,3,0.05,0.95,0.8980122938492388,5,24.0,1,24.0,1,24.0,1,24.0,1
230,max_effective,10,20,2,3,0.05,0.95,0.9428140019128246,59,42.0,0,48.0,0,53.0,0,54.0,1
231,max_effective,10,20,2,3,0.05,0.95,0.870617236875348,8,27.0,1,27.0,1,27.0,1,27.0,1
232,max_effective,10,20,2,3,0.05,0.95,0.8802630807542081,9,33.0,1,33.0,1,33.0,1,33.0,1
233,max_effective,10,20,2,3,0.05,0.95,0.9433693867723264,19,47.0,1,47.0,1,44.0,0,44.0,0
234,max_effective,10,20,2,3,0.05,0.95,0.8642641843674429,5,18.0,1,18.0,1,18.0,1,18.0,1
235,max_effective,10,20,2,3,0.05,0.95,0.942804661870152,13,32.0,1,32.0,1,32.0,1,32.0,1
236,max_effective,10,20,2,3,0.05,0.95,0.8256408189674236,4,17.0,1,17.0,1,17.0,1,17.0,1
237,max_effective,10,20,2,3,0.05,0.95,0.8320204549296896,22,49.0,0,51.0,0,52.0,1,52.0,1
238,max_effective,10,20,2,3,0.05,0.95,0.809687047845356,17,27.0,1,27.0,1,27.0,1,27.0,1
239,max_effective,10,20,2,3,0.05,0.95,0.8796138499644205,6,26.0,1,26.0,1,26.0,1,26.0,1
240,max_effective,10,20,2,3,0.05,0.95,0.9044653777164464,38,46.0,0,50.0,0,52.0,0,60.0,1
241,max_effective,10,20,2,3,0.05,0.95,0.8990613671567723,18,37.0,1,37.0,1,37.0,1,37.0,1
242,max_effective,10,20,2,3,0.05,0.95,0.7591387269201968,2,15.0,1,15.0,1,15.0,1,15.0,1
243,max_effective,10,20,2,3,0.05,0.95,0.9354204917362152,13,41.0,1,41.0,1,41.0,1,41.0,1
244,max_effective,10,20,2,3,0.05,0.95,0.885430577073933,4,19.0,1,19.0,1,19.0,1,19.0,1
245,max_effective,10,20,2,3,0.05,0.95,0.921574217028296,24,45.0,0,50.0,1,49.0,0,50.0,1
246,max_effective,10,20,2,3,0.05,0.95,0.885489398475845,17,32.0,1,32.0,1,32.0,1,32.0,1
247,max_effective,10,20,2,3,0.05,0.95,0.8391544654951083,3,18.0,1,18.0,1,18.0,1,18.0,1
248,max_effective,10,20,2,3,0.05,0.95,0.8521747962289729,11,34.0,1,34.0,1,34.0,1,34.0,1
249,max_effective,10,20,2,3,0.05,0.95,0.8981709840630027,3,16.0,1,16.0,1,16.0,1,16.0,1
250,max_effective,10,20,2,3,0.05,0.95,0.92893003590925,14,35.0,1,35.0,1,35.0,1,35.0,1
251,max_effective,10,20,2,3,0.05,0.95,0.8748342011855255,5,18.0,1,18.0,1,18.0,1,18.0,1
252,max_effective,10,20,2,3,0.05,0.95,0.9309012994263058,8,30.0,1,30.0,1,30.0,1,30.0,1
253,max_effective,10,20,2,3,0.05,0.95,0.6716538729141335,3,13.0,1,13.0,1,13.0,1,13.0,1
254,max_effective,10,20,2,3,0.05,0.95,0.9161432862014276,5,19.0,1,19.0,1,19.0,1,19.0,1
255,max_effective,10,20,2,3,0.05,0.95,0.9238027873201258,25,47.0,0,51.0,0,53.0,1,52.0,0
256,max_effective,10,20,2,3,0.05,0.95,0.9395619494197848,15,34.0,1,34.0,1,34.0,1,34.0,1
257,max_effective,10,20,2,3,0.05,0.95,0.94381885441374,11,31.0,1,31.0,1,31.0,1,31.0,1
258,max_effective,10,20,2,3,0.05,0.95,0.8595533282719735,6,26.0,1,26.0,1,26.0,1,26.0,1
259,max_effective,10,20,2,3,0.05,0.95,0.946215063151801,11,30.0,1,30.0,1,30.0,1,30.0,1
260,max_effective,10,20,2,3,0.05,0.95,0.9367169634728464,47,49.0,0,52.0,0,56.0,0,57.0,1
261,max_effective,10,20,2,3,0.05,0.95,0.797841962065334,3,16.0,1,16.0,1,16.0,1,16.0,1
262,max_effective,10,20,2,3,0.05,0.95,0.9396590067247712,12,37.0,1,37.0,1,37.0,1,37.0,1
263,max_effective,10,20,2,3,0.05,0.95,0.9467025178068584,13,30.0,1,30.0,1,30.0,1,30.0,1
264,max_effective,10,20,2,3,0.05,0.95,0.8436193294628297,4,17.0,1,17.0,1,17.0,1,17.0,1
265,max_effective,10,20,2,3,0.05,0.95,0.8572540129241534,5,20.0,1,20.0,1,20.0,1,20.0,1
266,max_effective,10,20,2,3,0.05,0.95,0.9326865082642886,40,54.0,0,55.0,1,55.0,1,52.0,0
267,max_effective,10,20,2,3,0.05,0.95,0.8852763475757032,9,28.0,1,28.0,1,28.0,1,28.0,1
268,max_effective,10,20,2,3,0.05,0.95,0.9231081897757312,43,46.0,0,49.0,0,54.0,0,56.0,1
269,max_effective,10,20,2,3,0.05,0.95,0.921331558110553,17,50.0,0,53.0,0,55.0,1,54.0,0
270,max_effective,10,20,2,3,0.05,0.95,0.7527794560176954,2,13.0,1,13.0,1,13.0,1,13.0,1
271,max_effective,10,20,2,3,0.05,0.95,0.942494705548442,15,40.0,1,40.0,1,40.0,1,40.0,1
272,max_effective,10,20,2,3,0.05,0.95,0.9224505209654988,14,36.0,1,36.0,1,36.0,1,36.0,1
273,max_effective,10,20,2,3,0.05,0.95,0.90175020041389,9,25.0,1,25.0,1,25.0,1,25.0,1
274,max_effective,10,20,2,3,0.05,0.95,0.7931527416285006,10,24.0,1,24.0,1,24.0,1,24.0,1
275,max_effective,10,20,2,3,0.05,0.95,0.8790605334881132,13,29.0,1,29.0,1,29.0,1,29.0,1
276,max_effective,10,20,2,3,0.05,0.95,0.9173321489099008,50,43.0,0,44.0,0,55.0,0,56.0,1
277,max_effective,10,20,2,3,0.05,0.95,0.7265869386452432,3,15.0,1,15.0,1,15.0,1,15.0,1
278,max_effective,10,20,2,3,0.05,0.95,0.935027683788955,18,39.0,1,39.0,1,39.0,1,39.0,1
279,max_effective,10,20,2,3,0.05,0.95,0.939260206786808,26,48.0,0,52.0,1,51.0,0,47.0,0
280,max_effective,10,20,2,3,0.05,0.95,0.8469439832822051,9,30.0,1,30.0,1,30.0,1,30.0,1
281,max_effective,10,20,2,3,0.05,0.95,0.8242968818616778,3,13.0,1,13.0,1,13.0,1,13.0,1
282,max_effective,10,20,2,3,0.05,0.95,0.8502320699188578,6,27.0,1,27.0,1,27.0,1,27.0,1
283,max_effective,10,20,2,3,0.05,0.95,0.78804808708081,4,15.0,1,15.0,1,15.0,1,15.0,1
284,max_effective,10,20,2,3,0.05,0.95,0.8421219115757514,5,18.0,1,18.0,1,18.0,1,18.0,1
285,max_effective,10,20,2,3,0.05,0.95,0.9341261179795094,12,29.0,1,29.0,1,29.0,1,29.0,1
286,max_effective,10,20,2,3,0.05,0.95,0.878246625399179,19,49.0,0,51.0,1,51.0,1,51.0,1
287,max_effective,10,20,2,3,0.05,0.95,0.9048659637695928,24,43.0,1,43.0,1,43.0,1,43.0,1
288,max_effective,10,20,2,3,0.05,0.95,0.9356366355573096,8,22.0,1,22.0,1,22.0,1,22.0,1
289,max_effective,10,20,2,3,0.05,0.95,0.92209911763949,4,18.0,1,18.0,1,18.0,1,18.0,1
290,max_effective,10,20,2,3,0.05,0.95,0.8570134099573203,4,16.0,1,16.0,1,16.0,1,16.0,1
291,max_effective,10,20,2,3,0.05,0.95,0.9100964990268636,14,38.0,1,38.0,1,38.0,1,38.0,1
292,max_effective,10,20,2,3,0.05,0.95,0.916074158606464,9,33.0,1,33.0,1,33.0,1,33.0,1
293,max_effective,10,20,2,3,0.05,0.95,0.8759105994751392,15,46.0,0,51.0,1,51.0,1,50.0,0
294,max_effective,10,20,2,3,0.05,0.95,0.9403920499662836,7,26.0,1,26.0,1,26.0,1,26.0,1
295,max_effective,10,20,2,3,0.05,0.95,0.8609986434619921,14,32.0,1,32.0,1,32.0,1,32.0,1
296,max_effective,10,20,2,3,0.05,0.95,0.6752262342179631,9,24.0,1,24.0,1,24.0,1,24.0,1
297,max_effective,10,20,2,3,0.05,0.95,0.9410142032798752,41,46.0,0,50.0,0,58.0,1,58.0,1
298,max_effective,10,20,2,3,0.05,0.95,0.9149364245805076,6,19.0,1,19.0,1,19.0,1,19.0,1
299,max_effective,10,20,2,3,0.05,0.95,0.8716601908035525,8,28.0,1,28.0,1,28.0,1,28.0,1
300,max_effective,10,20,2,3,0.05,0.95,0.8725705998856965,14,34.0,1,34.0,1,34.0,1,34.0,1
301,max_effective,10,20,2,3,0.05,0.95,0.941029386363978,19,33.0,1,33.0,1,33.0,1,33.0,1
302,max_effective,10,20,2,3,0.05,0.95,0.7069064481580742,2,13.0,1,13.0,1,13.0,1,13.0,1
303,max_effective,10,20,2,3,0.05,0.95,0.9021024422371572,11,41.0,1,41.0,1,40.0,0,39.0,0
304,max_effective,10,20,2,3,0.05,0.95,0.8901257801507108,11,34.0,1,34.0,1,34.0,1,34.0,1
305,max_effective,10,20,2,3,0.05,0.95,0.8782379693607273,19,47.0,1,47.0,1,47.0,1,47.0,1
306,max_effective,10,20,2,3,0.05,0.95,0.8452634224480892,6,21.0,1,21.0,1,21.0,1,21.0,1
307,max_effective,10,20,2,3,0.05,0.95,0.8924095800956648,26,40.0,1,40.0,1,40.0,1,39.0,0
308,max_effective,10,20,2,3,0.05,0.95,0.8119208546731985,16,42.0,1,42.0,1,42.0,1,42.0,1
309,max_effective,10,20,2,3,0.05,0.95,0.8332699179898726,9,33.0,1,33.0,1,33.0,1,33.0,1
310,max_effective,10,20,2,3,0.05,0.95,0.7089941291637755,5,23.0,1,23.0,1,23.0,1,23.0,1
311,max_effective,10,20,2,3,0.05,0.95,0.9409741367354784,39,44.0,0,51.0,1,51.0,1,50.0,0
312,max_effective,10,20,2,3,0.05,0.95,0.8468749100993413,10,40.0,1,40.0,1,40.0,1,40.0,1
313,max_effective,10,20,2,3,0.05,0.95,0.8567558750825841,11,40.0,1,40.0,1,40.0,1,40.0,1
314,max_effective,10,20,2,3,0.05,0.95,0.7123841194426268,4,15.0,1,15.0,1,15.0,1,15.0,1
315,max_effective,10,20,2,3,0.05,0.95,0.9433231061851124,12,43.0,1,43.0,1,43.0,1,42.0,0
316,max_effective,10,20,2,3,0.05,0.95,0.8822275320204129,11,30.0,1,30.0,1,30.0,1,30.0,1
317,max_effective,10,20,2,3,0.05,0.95,0.9428368724485722,31,47.0,1,47.0,1,47.0,1,47.0,1
318,max_effective,10,20,2,3,0.05,0.95,0.8862076847690463,6,23.0,1,23.0,1,23.0,1,23.0,1
319,max_effective,10,20,2,3,0.05,0.95,0.8313939883430019,5,20.0,1,20.0,1,20.0,1,20.0,1
320,max_effective,10,20,2,3,0.05,0.95,0.9301848272769142,43,45.0,0,49.0,0,50.0,1,49.0,0
321,max_effective,10,20,2,3,0.05,0.95,0.9241863502185912,6,23.0,1,23.0,1,23.0,1,23.0,1
322,max_effective,10,20,2,3,0.05,0.95,0.9115492335971244,32,48.0,0,43.0,0,51.0,1,51.0,1
323,max_effective,10,20,2,3,0.05,0.95,0.9104933206425152,12,29.0,1,29.0,1,29.0,1,29.0,1
324,max_effective,10,20,2,3,0.05,0.95,0.9100702773046828,8,24.0,1,24.0,1,24.0,1,24.0,1
325,max_effective,10,20,2,3,0.05,0.95,0.8899073942920553,9,20.0,1,20.0,1,20.0,1,20.0,1
326,max_effective,10,20,2,3,0.05,0.95,0.8722474765164311,6,24.0,1,24.0,1,24.0,1,24.0,1
327,max_effective,10,20,2,3,0.05,0.95,0.9180510340598096,12,35.0,1,35.0,1,35.0,1,35.0,1
328,max_effective,10,20,2,3,0.05,0.95,0.557186386971633,4,13.0,1,13.0,1,13.0,1,13.0,1
329,max_effective,10,20,2,3,0.05,0.95,0.747930497982976,7,18.0,1,18.0,1,18.0,1,18.0,1
330,max_effective,10,20,2,3,0.05,0.95,0.9478930011744562,16,48.0,1,48.0,1,48.0,1,48.0,1
331,max_effective,10,20,2,3,0.05,0.95,0.7391604258714278,3,16.0,1,16.0,1,16.0,1,16.0,1
332,max_effective,10,20,2,3,0.05,0.95,0.8949840325843312,9,28.0,1,28.0,1,28.0,1,28.0,1
333,max_effective,10,20,2,3,0.05,0.95,0.9207121022804003,18,35.0,1,35.0,1,35.0,1,35.0,1
334,max_effective,10,20,2,3,0.05,0.95,0.8821026532678342,4,18.0,1,18.0,1,18.0,1,18.0,1
335,max_effective,10,20,2,3,0.05,0.95,0.9469881343760304,31,52.0,0,52.0,0,57.0,0,58.0,1
336,max_effective,10,20,2,3,0.05,0.95,0.926249531220016,20,38.0,1,38.0,1,38.0,1,38.0,1
337,max_effective,10,20,2,3,0.05,0.95,0.9327408249543628,9,28.0,1,28.0,1,28.0,1,28.0,1
338,max_effective,10,20,2,3,0.05,0.95,0.909916771366254,3,17.0,1,17.0,1,17.0,1,17.0,1
339,max_effective,10,20,2,3,0.05,0.95,0.920940108127458,8,23.0,1,23.0,1,23.0,1,23.0,1
340,max_effective,10,20,2,3,0.05,0.95,0.9085976472447754,2,13.0,1,13.0,1,13.0,1,13.0,1
341,max_effective,10,20,2,3,0.05,0.95,0.9364125862043384,50,41.0,0,50.0,0,58.0,0,59.0,1
342,max_effective,10,20,2,3,0.05,0.95,0.9356262798369877,30,55.0,0,56.0,0,58.0,1,58.0,1
343,max_effective,10,20,2,3,0.05,0.95,0.8524854552613448,3,17.0,1,17.0,1,17.0,1,17.0,1
344,max_effective,10,20,2,3,0.05,0.95,0.8632142627522701,7,25.0,1,25.0,1,25.0,1,25.0,1
345,max_effective,10,20,2,3,0.05,0.95,0.804727540998232,3,14.0,1,14.0,1,14.0,1,14.0,1
346,max_effective,10,20,2,3,0.05,0.95,0.9274398196657622,9,36.0,1,36.0,1,36.0,1,36.0,1
347,max_effective,10,20,2,3,0.05,0.95,0.8287385821257214,3,16.0,1,16.0,1,16.0,1,16.0,1
348,max_effective,10,20,2,3,0.05,0.95,0.8905658086287209,10,29.0,1,29.0,1,29.0,1,29.0,1
349,max_effective,10,20,2,3,0.05,0.95,0.8320006842799057,6,25.0,1,25.0,1,25.0,1,25.0,1
350,max_effective,10,20,2,3,0.05,0.95,0.911878092464463,16,37.0,1,37.0,1,37.0,1,36.0,0
351,max_effective,10,20,2,3,0.05,0.95,0.8572607729145438,8,33.0,1,33.0,1,33.0,1,33.0,1
352,max_effective,10,20,2,3,0.05,0.95,0.8871864451881145,39,45.0,0,52.0,0,53.0,1,38.0,0
353,max_effective,10,20,2,3,0.05,0.95,0.892464668775836,57,47.0,0,48.0,0,53.0,1,51.0,0
354,max_effective,10,20,2,3,0.05,0.95,0.8708489983987635,8,27.0,1,27.0,1,27.0,1,27.0,1
355,max_effective,10,20,2,3,0.05,0.95,0.8455186140646422,8,31.0,1,31.0,1,31.0,1,31.0,1
356,max_effective,10,20,2,3,0.05,0.95,0.8770797914784041,9,22.0,1,22.0,1,22.0,1,22.0,1
357,max_effective,10,20,2,3,0.05,0.95,0.8632996058297591,14,40.0,0,41.0,1,41.0,1,41.0,1
358,max_effective,10,20,2,3,0.05,0.95,0.8760688249013011,57,44.0,0,53.0,0,58.0,1,58.0,1
359,max_effective,10,20,2,3,0.05,0.95,0.8632762379674704,9,27.0,1,27.0,1,27.0,1,27.0,1
360,max_effective,10,20,2,3,0.05,0.95,0.8824545667653705,8,28.0,1,28.0,1,28.0,1,28.0,1
361,max_effective,10,20,2,3,0.05,0.95,0.931574562180178,28,43.0,0,46.0,0,55.0,0,57.0,1
362,max_effective,10,20,2,3,0.05,0.95,0.6791530463537232,7,18.0,1,18.0,1,18.0,1,18.0,1
363,max_effective,10,20,2,3,0.05,0.95,0.9247002736721716,8,32.0,1,32.0,1,32.0,1,32.0,1
364,max_effective,10,20,2,3,0.05,0.95,0.939951366447716,42,47.0,0,54.0,0,57.0,1,56.0,0
365,max_effective,10,20,2,3,0.05,0.95,0.9450999755419892,14,38.0,1,38.0,1,38.0,1,38.0,1
366,max_effective,10,20,2,3,0.05,0.95,0.9336737376578136,10,27.0,1,27.0,1,27.0,1,27.0,1
367,max_effective,10,20,2,3,0.05,0.95,0.9491471774305286,16,45.0,1,42.0,0,43.0,0,42.0,0
368,max_effective,10,20,2,3,0.05,0.95,0.8779832182246239,17,37.0,1,37.0,1,37.0,1,37.0,1
369,max_effective,10,20,2,3,0.05,0.95,0.9071005671691424,12,36.0,1,36.0,1,36.0,1,36.0,1
370,max_effective,10,20,2,3,0.05,0.95,0.9370153174691094,20,41.0,1,41.0,1,41.0,1,41.0,1
371,max_effective,10,20,2,3,0.05,0.95,0.9268744395608652,11,48.0,1,48.0,1,45.0,0,44.0,0
372,max_effective,10,20,2,3,0.05,0.95,0.8588324067493722,12,30.0,1,30.0,1,30.0,1,30.0,1
373,max_effective,10,20,2,3,0.05,0.95,0.8520279634287031,3,18.0,1,18.0,1,18.0,1,18.0,1
374,max_effective,10,20,2,3,0.05,0.95,0.8826143609092251,6,27.0,1,27.0,1,27.0,1,27.0,1
375,max_effective,10,20,2,3,0.05,0.95,0.9261595025221344,5,16.0,1,16.0,1,16.0,1,16.0,1
376,max_effective,10,20,2,3,0.05,0.95,0.9207158196479392,24,39.0,1,39.0,1,39.0,1,39.0,1
377,max_effective,10,20,2,3,0.05,0.95,0.8765068662394498,14,27.0,1,27.0,1,27.0,1,27.0,1
378,max_effective,10,20,2,3,0.05,0.95,0.7339482980469165,4,19.0,1,19.0,1,19.0,1,19.0,1
379,max_effective,10,20,2,3,0.05,0.95,0.9328785707991945,12,39.0,1,39.0,1,39.0,1,36.0,0
380,max_effective,10,20,2,3,0.05,0.95,0.9384022569559416,27,44.0,0,47.0,0,53.0,0,59.0,1
381,max_effective,10,20,2,3,0.05,0.95,0.9343943386747048,11,26.0,1,26.0,1,26.0,1,26.0,1
382,max_effective,10,20,2,3,0.05,0.95,0.8669103192789501,4,16.0,1,16.0,1,16.0,1,16.0,1
383,max_effective,10,20,2,3,0.05,0.95,0.9377627354439037,15,39.0,1,39.0,1,39.0,1,39.0,1
384,max_effective,10,20,2,3,0.05,0.95,0.9305328151752524,7,22.0,1,22.0,1,22.0,1,22.0,1
385,max_effective,10,20,2,3,0.05,0.95,0.915109403222566,5,22.0,1,22.0,1,22.0,1,22.0,1
386,max_effective,10,20,2,3,0.05,0.95,0.9006789518460565,6,21.0,1,21.0,1,21.0,1,21.0,1
387,max_effective,10,20,2,3,0.05,0.95,0.7007660134287014,4,16.0,1,16.0,1,16.0,1,16.0,1
388,max_effective,10,20,2,3,0.05,0.95,0.9256283342638912,8,23.0,1,23.0,1,23.0,1,22.0,0
389,max_effective,10,20,2,3,0.05,0.95,0.91924816820619,19,35.0,1,35.0,1,35.0,1,34.0,0
390,max_effective,10,20,2,3,0.05,0.95,0.8887555475617285,9,23.0,1,23.0,1,23.0,1,23.0,1
391,max_effective,10,20,2,3,0.05,0.95,0.9444584810249996,6,23.0,1,23.0,1,23.0,1,23.0,1
392,max_effective,10,20,2,3,0.05,0.95,0.7274445923946157,6,25.0,1,25.0,1,25.0,1,25.0,1
393,max_effective,10,20,2,3,0.05,0.95,0.9456452212660756,53,47.0,0,53.0,0,57.0,0,58.0,1
394,max_effective,10,20,2,3,0.05,0.95,0.8281545052783187,10,23.0,1,23.0,1,23.0,1,23.0,1
395,max_effective,10,20,2,3,0.05,0.95,0.7823849041368367,19,48.0,0,49.0,0,50.0,0,53.0,1
396,max_effective,10,20,2,3,0.05,0.95,0.9475837377986974,32,40.0,0,51.0,0,55.0,1,50.0,0
397,max_effective,10,20,2,3,0.05,0.95,0.9008633512714056,21,39.0,1,39.0,1,39.0,1,39.0,1
398,max_effective,10,20,2,3,0.05,0.95,0.9494502067145704,21,42.0,1,42.0,1,42.0,1,42.0,1
399,max_effective,10,20,2,3,0.05,0.95,0.7074140161709436,3,17.0,1,17.0,1,17.0,1,17.0,1
400,max_effective,10,20,2,3,0.05,0.95,0.8813984550415158,23,41.0,1,41.0,1,41.0,1,41.0,1
401,max_effective,10,20,2,3,0.05,0.95,0.7865223647021223,12,37.0,1,37.0,1,37.0,1,37.0,1
402,max_effective,10,20,2,3,0.05,0.95,0.9249985999903496,8,27.0,1,27.0,1,27.0,1,27.0,1
403,max_effective,10,20,2,3,0.05,0.95,0.9454085161211432,10,32.0,1,32.0,1,32.0,1,32.0,1
404,max_effective,10,20,2,3,0.05,0.95,0.8560318361193764,7,23.0,1,23.0,1,23.0,1,23.0,1
405,max_effective,10,20,2,3,0.05,0.95,0.9184541636292324,5,24.0,1,24.0,1,24.0,1,24.0,1
406,max_effective,10,20,2,3,0.05,0.95,0.8498788001514476,15,32.0,1,32.0,1,32.0,1,32.0,1
407,max_effective,10,20,2,3,0.05,0.95,0.7392226865261691,5,16.0,1,16.0,1,16.0,1,16.0,1
408,max_effective,10,20,2,3,0.05,0.95,0.7481329648271625,16,44.0,1,44.0,1,44.0,1,44.0,1
409,max_effective,10,20,2,3,0.05,0.95,0.876363413047329,12,32.0,1,32.0,1,32.0,1,32.0,1
410,max_effective,10,20,2,3,0.05,0.95,0.7600651410814728,13,40.0,1,40.0,1,40.0,1,40.0,1
411,max_effective,10,20,2,3,0.05,0.95,0.8531261886651024,2,13.0,1,13.0,1,13.0,1,13.0,1
412,max_effective,10,20,2,3,0.05,0.95,0.92257131754625,11,29.0,1,29.0,1,29.0,1,29.0,1
413,max_effective,10,20,2,3,0.05,0.95,0.9239932735305808,13,31.0,1,31.0,1,31.0,1,31.0,1
414,max_effective,10,20,2,3,0.05,0.95,0.8487678165092526,13,33.0,1,33.0,1,33.0,1,32.0,0
415,max_effective,10,20,2,3,0.05,0.95,0.908287960247982,7,28.0,1,28.0,1,28.0,1,28.0,1
416,max_effective,10,20,2,3,0.05,0.95,0.927744364916778,19,44.0,0,46.0,0,47.0,1,47.0,1
417,max_effective,10,20,2,3,0.05,0.95,0.8151114879295606,11,40.0,1,40.0,1,40.0,1,40.0,1
418,max_effective,10,20,2,3,0.05,0.95,0.8724433799348672,3,16.0,1,16.0,1,16.0,1,16.0,1
419,max_effective,10,20,2,3,0.05,0.95,0.9338391988036082,51,47.0,0,50.0,0,55.0,1,53.0,0
420,max_effective,10,20,2,3,0.05,0.95,0.904058397202428,21,43.0,0,43.0,0,48.0,1,48.0,1
421,max_effective,10,20,2,3,0.05,0.95,0.9214138160305844,10,29.0,1,29.0,1,29.0,1,29.0,1
422,max_effective,10,20,2,3,0.05,0.95,0.9412787881093242,57,47.0,0,54.0,0,57.0,1,56.0,0
423,max_effective,10,20,2,3,0.05,0.95,0.9257762466161262,7,23.0,1,23.0,1,23.0,1,23.0,1
424,max_effective,10,20,2,3,0.05,0.95,0.9222739478997946,13,31.0,1,31.0,1,31.0,1,31.0,1
425,max_effective,10,20,2,3,0.05,0.95,0.8808848739693632,25,40.0,1,40.0,1,40.0,1,40.0,1
426,max_effective,10,20,2,3,0.05,0.95,0.942477134358558,6,27.0,1,27.0,1,27.0,1,27.0,1
427,max_effective,10,20,2,3,0.05,0.95,0.7873287403103177,10,33.0,1,33.0,1,33.0,1,33.0,1
428,max_effective,10,20,2,3,0.05,0.95,0.8812136469443363,21,44.0,0,48.0,1,48.0,1,47.0,0
429,max_effective,10,20,2,3,0.05,0.95,0.901771891217234,4,18.0,1,18.0,1,18.0,1,18.0,1
430,max_effective,10,20,2,3,0.05,0.95,0.8686787800243598,4,18.0,1,18.0,1,18.0,1,18.0,1
431,max_effective,10,20,2,3,0.05,0.95,0.943138775723844,30,47.0,0,49.0,0,50.0,1,50.0,1
432,max_effective,10,20,2,3,0.05,0.95,0.8711536568566974,10,36.0,1,36.0,1,36.0,1,36.0,1
433,max_effective,10,20,2,3,0.05,0.95,0.7794032585254662,10,31.0,1,31.0,1,31.0,1,31.0,1
434,max_effective,10,20,2,3,0.05,0.95,0.9235760571456672,8,29.0,1,29.0,1,29.0,1,29.0,1
435,max_effective,10,20,2,3,0.05,0.95,0.8562274233042484,13,23.0,1,23.0,1,23.0,1,23.0,1
436,max_effective,10,20,2,3,0.05,0.95,0.944942554381598,5,19.0,1,19.0,1,19.0,1,19.0,1
437,max_effective,10,20,2,3,0.05,0.95,0.8945627302385414,7,31.0,1,31.0,1,31.0,1,31.0,1
438,max_effective,10,20,2,3,0.05,0.95,0.9193834900545907,5,15.0,1,15.0,1,15.0,1,15.0,1
439,max_effective,10,20,2,3,0.05,0.95,0.9300426363133384,21,47.0,1,47.0,1,47.0,1,46.0,0
440,max_effective,10,20,2,3,0.05,0.95,0.8180944493425438,4,17.0,1,17.0,1,17.0,1,17.0,1
441,max_effective,10,20,2,3,0.05,0.95,0.7367180079912339,17,48.0,1,48.0,1,47.0,0,48.0,1
442,max_effective,10,20,2,3,0.05,0.95,0.880613145807576,4,16.0,1,16.0,1,16.0,1,16.0,1
443,max_effective,10,20,2,3,0.05,0.95,0.8580016745267679,10,39.0,1,39.0,1,39.0,1,39.0,1
444,max_effective,10,20,2,3,0.05,0.95,0.9437640186755356,9,33.0,1,33.0,1,33.0,1,33.0,1
445,max_effective,10,20,2,3,0.05,0.95,0.9412791048450716,14,27.0,1,27.0,1,27.0,1,27.0,1
446,max_effective,10,20,2,3,0.05,0.95,0.9198746303180142,6,24.0,1,24.0,1,24.0,1,24.0,1
447,max_effective,10,20,2,3,0.05,0.95,0.8768524551297078,6,23.0,1,23.0,1,23.0,1,23.0,1
448,max_effective,10,20,2,3,0.05,0.95,0.8997139708260047,23,39.0,1,39.0,1,39.0,1,39.0,1
449,max_effective,10,20,2,3,0.05,0.95,0.8654525893947769,3,15.0,1,15.0,1,15.0,1,15.0,1
450,max_effective,10,20,2,3,0.05,0.95,0.7030722429209773,9,30.0,1,30.0,1,30.0,1,30.0,1
451,max_effective,10,20,2,3,0.05,0.95,0.9455118675157396,36,48.0,0,48.0,0,53.0,0,57.0,1
452,max_effective,10,20,2,3,0.05,0.95,0.8214505495485719,8,30.0,1,30.0,1,30.0,1,30.0,1
453,max_effective,10,20,2,3,0.05,0.95,0.8572409658813744,6,26.0,1,26.0,1,26.0,1,26.0,1
454,max_effective,10,20,2,3,0.05,0.95,0.9139055408728036,5,19.0,1,19.0,1,19.0,1,19.0,1
455,max_effective,10,20,2,3,0.05,0.95,0.8992355183116699,8,32.0,1,32.0,1,32.0,1,32.0,1
456,max_effective,10,20,2,3,0.05,0.95,0.9392559734966603,58,52.0,0,48.0,0,57.0,1,55.0,0
457,max_effective,10,20,2,3,0.05,0.95,0.8565602654608525,6,20.0,1,20.0,1,20.0,1,20.0,1
458,max_effective,10,20,2,3,0.05,0.95,0.9002635265299214,23,48.0,0,55.0,1,52.0,0,49.0,0
459,max_effective,10,20,2,3,0.05,0.95,0.9220768072152604,6,27.0,1,27.0,1,27.0,1,27.0,1
460,max_effective,10,20,2,3,0.05,0.95,0.92737975060246,38,43.0,0,53.0,0,55.0,1,54.0,0
461,max_effective,10,20,2,3,0.05,0.95,0.9029510173512724,4,20.0,1,20.0,1,20.0,1,20.0,1
462,max_effective,10,20,2,3,0.05,0.95,0.9105278259046816,8,21.0,1,21.0,1,21.0,1,21.0,1
463,max_effective,10,20,2,3,0.05,0.95,0.9221074478001304,21,47.0,0,49.0,1,49.0,1,48.0,0
464,max_effective,10,20,2,3,0.05,0.95,0.6552243033521699,5,22.0,1,22.0,1,22.0,1,22.0,1
465,max_effective,10,20,2,3,0.05,0.95,0.9203072842506226,8,28.0,1,28.0,1,28.0,1,28.0,1
466,max_effective,10,20,2,3,0.05,0.95,0.8916196172673264,40,47.0,0,47.0,0,51.0,0,55.0,1
467,max_effective,10,20,2,3,0.05,0.95,0.9464134989115958,17,43.0,1,43.0,1,43.0,1,43.0,1
468,max_effective,10,20,2,3,0.05,0.95,0.709532917661011,3,17.0,1,17.0,1,17.0,1,17.0,1
469,max_effective,10,20,2,3,0.05,0.95,0.7346410611457035,5,22.0,1,22.0,1,22.0,1,22.0,1
470,max_effective,10,20,2,3,0.05,0.95,0.8993641380557533,5,16.0,1,16.0,1,16.0,1,16.0,1
471,max_effective,10,20,2,3,0.05,0.95,0.8841068246001729,9,26.0,1,26.0,1,26.0,1,26.0,1
472,max_effective,10,20,2,3,0.05,0.95,0.8788678992566726,4,17.0,1,17.0,1,17.0,1,16.0,0
473,max_effective,10,20,2,3,0.05,0.95,0.8757755928265416,8,31.0,1,31.0,1,31.0,1,31.0,1
474,max_effective,10,20,2,3,0.05,0.95,0.8360561213893389,7,20.0,1,20.0,1,20.0,1,20.0,1
475,max_effective,10,20,2,3,0.05,0.95,0.6544524080857715,3,14.0,1,14.0,1,14.0,1,14.0,1
476,max_effective,10,20,2,3,0.05,0.95,0.8974320207453973,6,31.0,1,31.0,1,31.0,1,31.0,1
477,max_effective,10,20,2,3,0.05,0.95,0.8334015697195056,7,24.0,1,24.0,1,24.0,1,24.0,1
478,max_effective,10,20,2,3,0.05,0.95,0.9357029083844148,19,42.0,1,42.0,1,42.0,1,42.0,1
479,max_effective,10,20,2,3,0.05,0.95,0.9230074308221552,15,52.0,0,54.0,1,51.0,0,51.0,0
480,max_effective,10,20,2,3,0.05,0.95,0.8504089991361214,13,40.0,1,40.0,1,40.0,1,40.0,1
481,max_effective,10,20,2,3,0.05,0.95,0.9270689478226426,10,30.0,1,30.0,1,30.0,1,30.0,1
482,max_effective,10,20,2,3,0.05,0.95,0.8665078243779317,6,17.0,1,17.0,1,17.0,1,17.0,1
483,max_effective,10,20,2,3,0.05,0.95,0.9358418104760704,15,31.0,1,31.0,1,31.0,1,31.0,1
484,max_effective,10,20,2,3,0.05,0.95,0.8409445675906502,5,26.0,1,26.0,1,26.0,1,26.0,1
485,max_effective,10,20,2,3,0.05,0.95,0.937724930272848,51,45.0,0,51.0,0,55.0,1,54.0,0
486,max_effective,10,20,2,3,0.05,0.95,0.9382970543381082,48,48.0,0,51.0,0,53.0,0,56.0,1
487,max_effective,10,20,2,3,0.05,0.95,0.8400080851121821,13,35.0,1,35.0,1,35.0,1,35.0,1
488,max_effective,10,20,2,3,0.05,0.95,0.6279425630514911,8,23.0,1,23.0,1,23.0,1,23.0,1
489,max_effective,10,20,2,3,0.05,0.95,0.9223482030434168,7,32.0,1,32.0,1,32.0,1,32.0,1
490,max_effective,10,20,2,3,0.05,0.95,0.8109513451964021,14,32.0,1,32.0,1,32.0,1,32.0,1
491,max_effective,10,20,2,3,0.05,0.95,0.859175223979814,5,28.0,1,28.0,1,28.0,1,28.0,1
492,max_effective,10,20,2,3,0.05,0.95,0.9272746661798108,17,42.0,0,43.0,1,43.0,1,42.0,0
493,max_effective,10,20,2,3,0.05,0.95,0.8120779880969614,9,20.0,1,20.0,1,20.0,1,20.0,1
494,max_effective,10,20,2,3,0.05,0.95,0.9200415225726144,15,36.0,1,36.0,1,36.0,1,36.0,1
495,max_effective,10,20,2,3,0.05,0.95,0.936632180562762,26,53.0,0,55.0,0,56.0,0,60.0,1
496,max_effective,10,20,2,3,0.05,0.95,0.8272474162098631,4,22.0,1,22.0,1,22.0,1,22.0,1
497,max_effective,10,20,2,3,0.05,0.95,0.8961828332542238,7,17.0,1,17.0,1,17.0,1,17.0,1
498,max_effective,10,20,2,3,0.05,0.95,0.7576158909318527,2,13.0,1,13.0,1,13.0,1,13.0,1
499,max_effective,10,20,2,3,0.05,0.95,0.873153874175579,15,33.0,1,33.0,1,33.0,1,33.0,1
500,max_effective,10,20,2,3,0.05,0.95,0.8843193540153585,9,30.0,1,30.0,1,30.0,1,30.0,1
501,max_effective,10,20,2,3,0.05,0.95,0.8886217187799189,33,53.0,0,54.0,0,55.0,0,57.0,1
502,max_effective,10,20,2,3,0.05,0.95,0.6288755793923783,3,17.0,1,17.0,1,17.0,1,17.0,1
503,max_effective,10,20,2,3,0.05,0.95,0.8098663801609345,7,23.0,1,23.0,1,23.0,1,23.0,1
504,max_effective,10,20,2,3,0.05,0.95,0.9158330927307206,26,42.0,1,42.0,1,42.0,1,41.0,0
505,max_effective,10,20,2,3,0.05,0.95,0.8214391931604735,4,19.0,1,19.0,1,19.0,1,19.0,1
506,max_effective,10,20,2,3,0.05,0.95,0.9384787062688676,40,53.0,1,52.0,0,53.0,1,52.0,0
507,max_effective,10,20,2,3,0.05,0.95,0.9109292214450476,14,35.0,1,35.0,1,35.0,1,35.0,1
508,max_effective,10,20,2,3,0.05,0.95,0.8666272741204816,7,20.0,1,20.0,1,20.0,1,20.0,1
509,max_effective,10,20,2,3,0.05,0.95,0.8374431612306746,9,25.0,1,25.0,1,25.0,1,25.0,1
510,max_effective,10,20,2,3,0.05,0.95,0.9370784703613986,36,47.0,0,49.0,0,53.0,1,52.0,0
511,max_effective,10,20,2,3,0.05,0.95,0.829038000019221,6,19.0,1,19.0,1,19.0,1,19.0,1
512,max_effective,10,20,2,3,0.05,0.95,0.9317181413664148,8,22.0,1,22.0,1,22.0,1,22.0,1
513,max_effective,10,20,2,3,0.05,0.95,0.9253551529785888,15,47.0,1,47.0,1,47.0,1,47.0,1
514,max_effective,10,20,2,3,0.05,0.95,0.9375569602396876,45,51.0,0,57.0,0,59.0,1,59.0,1
515,max_effective,10,20,2,3,0.05,0.95,0.8854119380195631,28,46.0,0,51.0,0,51.0,0,53.0,1
516,max_effective,10,20,2,3,0.05,0.95,0.9297208137865096,7,39.0,1,39.0,1,39.0,1,39.0,1
517,max_effective,10,20,2,3,0.05,0.95,0.9181274447044212,30,49.0,0,51.0,0,52.0,1,52.0,1
518,max_effective,10,20,2,3,0.05,0.95,0.7800717709936712,7,24.0,1,24.0,1,24.0,1,24.0,1
519,max_effective,10,20,2,3,0.05,0.95,0.9291607065825892,29,45.0,0,49.0,0,53.0,0,54.0,1
520,max_effective,10,20,2,3,0.05,0.95,0.8390358483902141,15,29.0,1,29.0,1,29.0,1,29.0,1
521,max_effective,10,20,2,3,0.05,0.95,0.9077918956067026,13,35.0,1,35.0,1,35.0,1,35.0,1
522,max_effective,10,20,2,3,0.05,0.95,0.9392747554871472,13,33.0,1,33.0,1,33.0,1,33.0,1
523,max_effective,10,20,2,3,0.05,0.95,0.8854862881147046,11,34.0,1,34.0,1,34.0,1,34.0,1
524,max_effective,10,20,2,3,0.05,0.95,0.913065248344296,6,25.0,1,25.0,1,25.0,1,25.0,1
525,max_effective,10,20,2,3,0.05,0.95,0.9193254303788448,7,25.0,1,25.0,1,25.0,1,25.0,1
526,max_effective,10,20,2,3,0.05,0.95,0.9119160990698691,19,36.0,1,36.0,1,36.0,1,36.0,1
527,max_effective,10,20,2,3,0.05,0.95,0.8689551069621845,15,30.0,1,30.0,1,30.0,1,30.0,1
528,max_effective,10,20,2,3,0.05,0.95,0.9305745733340858,59,51.0,0,53.0,0,59.0,1,58.0,0
529,max_effective,10,20,2,3,0.05,0.95,0.9375916458694076,10,26.0,1,26.0,1,26.0,1,26.0,1
530,max_effective,10,20,2,3,0.05,0.95,0.8610250316730665,4,18.0,1,18.0,1,18.0,1,18.0,1
531,max_effective,10,20,2,3,0.05,0.95,0.8918002717442566,21,34.0,1,34.0,1,34.0,1,34.0,1
532,max_effective,10,20,2,3,0.05,0.95,0.799873187169007,3,17.0,1,17.0,1,17.0,1,17.0,1
533,max_effective,10,20,2,3,0.05,0.95,0.8801266316444156,6,23.0,1,23.0,1,23.0,1,23.0,1
534,max_effective,10,20,2,3,0.05,0.95,0.7098036416741972,5,21.0,1,21.0,1,21.0,1,21.0,1
535,max_effective,10,20,2,3,0.05,0.95,0.8856357761013075,6,25.0,1,25.0,1,25.0,1,25.0,1
536,max_effective,10,20,2,3,0.05,0.95,0.8678802258495806,11,31.0,1,31.0,1,31.0,1,31.0,1
537,max_effective,10,20,2,3,0.05,0.95,0.945192915761918,33,46.0,0,52.0,0,60.0,1,59.0,0
538,max_effective,10,20,2,3,0.05,0.95,0.8854653631748093,23,43.0,0,47.0,0,53.0,1,48.0,0
539,max_effective,10,20,2,3,0.05,0.95,0.8808856086923222,9,20.0,1,20.0,1,20.0,1,20.0,1
540,max_effective,10,20,2,3,0.05,0.95,0.8562911805689836,12,30.0,1,30.0,1,30.0,1,30.0,1
541,max_effective,10,20,2,3,0.05,0.95,0.809423789312019,3,19.0,1,19.0,1,19.0,1,19.0,1
542,max_effective,10,20,2,3,0.05,0.95,0.700817981194765,4,18.0,1,18.0,1,18.0,1,18.0,1
543,max_effective,10,20,2,3,0.05,0.95,0.9192067185914246,15,44.0,1,44.0,1,44.0,1,44.0,1
544,max_effective,10,20,2,3,0.05,0.95,0.8907964833329162,7,25.0,1,25.0,1,25.0,1,25.0,1
545,max_effective,10,20,2,3,0.05,0.95,0.8713481183424483,16,33.0,1,33.0,1,33.0,1,32.0,0
546,max_effective,10,20,2,3,0.05,0.95,0.9367691241899452,30,50.0,0,54.0,0,58.0,1,58.0,1
547,max_effective,10,20,2,3,0.05,0.95,0.8759534573590819,8,28.0,1,28.0,1,28.0,1,28.0,1
548,max_effective,10,20,2,3,0.05,0.95,0.920519312995817,20,41.0,1,41.0,1,41.0,1,41.0,1
549,max_effective,10,20,2,3,0.05,0.95,0.8519081587841725,12,36.0,1,36.0,1,36.0,1,36.0,1
550,max_effective,10,20,2,3,0.05,0.95,0.8648512181111845,9,37.0,1,37.0,1,37.0,1,37.0,1
551,max_effective,10,20,2,3,0.05,0.95,0.8394922508077882,12,38.0,1,38.0,1,38.0,1,38.0,1
552,max_effective,10,20,2,3,0.05,0.95,0.7776609986693918,8,32.0,1,32.0,1,32.0,1,32.0,1
553,max_effective,10,20,2,3,0.05,0.95,0.6730159240163156,2,13.0,1,13.0,1,13.0,1,13.0,1
554,max_effective,10,20,2,3,0.05,0.95,0.907781078106793,22,43.0,0,46.0,1,46.0,1,46.0,1
555,max_effective,10,20,2,3,0.05,0.95,0.9495402379549656,19,36.0,1,36.0,1,36.0,1,36.0,1
556,max_effective,10,20,2,3,0.05,0.95,0.913023017771629,10,36.0,1,36.0,1,36.0,1,35.0,0
557,max_effective,10,20,2,3,0.05,0.95,0.915911931839452,11,43.0,1,43.0,1,43.0,1,43.0,1
558,max_effective,10,20,2,3,0.05,0.95,0.9059462501159874,10,36.0,1,36.0,1,36.0,1,36.0,1
559,max_effective,10,20,2,3,0.05,0.95,0.9288377953880856,5,25.0,1,25.0,1,25.0,1,25.0,1
560,max_effective,10,20,2,3,0.05,0.95,0.8334240819752542,8,23.0,1,23.0,1,23.0,1,23.0,1
561,max_effective,10,20,2,3,0.05,0.95,0.8447923238308346,2,14.0,1,14.0,1,14.0,1,14.0,1
562,max_effective,10,20,2,3,0.05,0.95,0.9316232415291028,24,49.0,0,53.0,1,53.0,1,53.0,1
563,max_effective,10,20,2,3,0.05,0.95,0.9012474344311648,19,51.0,0,54.0,1,53.0,0,52.0,0
564,max_effective,10,20,2,3,0.05,0.95,0.8496893309068768,4,19.0,1,19.0,1,19.0,1,19.0,1
565,max_effective,10,20,2,3,0.05,0.95,0.9110923044400754,10,31.0,1,31.0,1,31.0,1,31.0,1
566,max_effective,10,20,2,3,0.05,0.95,0.8221745282723953,2,11.0,1,11.0,1,11.0,1,11.0,1
567,max_effective,10,20,2,3,0.05,0.95,0.8572661264897504,16,37.0,1,37.0,1,37.0,1,37.0,1
568,max_effective,10,20,2,3,0.05,0.95,0.8639529219505736,26,39.0,1,39.0,1,39.0,1,39.0,1
569,max_effective,10,20,2,3,0.05,0.95,0.8717694320333477,9,25.0,1,25.0,1,25.0,1,25.0,1
570,max_effective,10,20,2,3,0.05,0.95,0.7356303165140778,19,36.0,1,36.0,1,36.0,1,36.0,1
571,max_effective,10,20,2,3,0.05,0.95,0.9367945734209948,25,42.0,0,50.0,1,50.0,1,50.0,1
572,max_effective,10,20,2,3,0.05,0.95,0.9010579771286128,8,31.0,1,31.0,1,31.0,1,31.0,1
573,max_effective,10,20,2,3,0.05,0.95,0.8705062965684358,10,36.0,1,36.0,1,36.0,1,36.0,1
574,max_effective,10,20,2,3,0.05,0.95,0.8745741822881661,7,19.0,1,19.0,1,19.0,1,19.0,1
575,max_effective,10,20,2,3,0.05,0.95,0.845616823316886,6,22.0,1,22.0,1,22.0,1,22.0,1
576,max_effective,10,20,2,3,0.05,0.95,0.8866306555577746,6,22.0,1,22.0,1,22.0,1,22.0,1
577,max_effective,10,20,2,3,0.05,0.95,0.9166851751967244,11,29.0,1,29.0,1,29.0,1,29.0,1
578,max_effective,10,20,2,3,0.05,0.95,0.8551355837105551,5,21.0,1,21.0,1,21.0,1,21.0,1
579,max_effective,10,20,2,3,0.05,0.95,0.8753363562807422,11,25.0,1,25.0,1,25.0,1,25.0,1
580,max_effective,10,20,2,3,0.05,0.95,0.8376428530533112,3,20.0,1,20.0,1,20.0,1,20.0,1
581,max_effective,10,20,2,3,0.05,0.95,0.8633454982074829,18,37.0,1,37.0,1,37.0,1,37.0,1
582,max_effective,10,20,2,3,0.05,0.95,0.8923938473025783,11,45.0,1,45.0,1,44.0,0,44.0,0
583,max_effective,10,20,2,3,0.05,0.95,0.8006193612969387,5,20.0,1,20.0,1,20.0,1,20.0,1
584,max_effective,10,20,2,3,0.05,0.95,0.9457953177837968,5,23.0,1,23.0,1,23.0,1,23.0,1
585,max_effective,10,20,2,3,0.05,0.95,0.9337304151190604,23,52.0,1,52.0,1,52.0,1,50.0,0
586,max_effective,10,20,2,3,0.05,0.95,0.932240559009349,16,26.0,1,26.0,1,26.0,1,26.0,1
587,max_effective,10,20,2,3,0.05,0.95,0.8631715866087184,12,34.0,1,34.0,1,34.0,1,34.0,1
588,max_effective,10,20,2,3,0.05,0.95,0.8905687170544787,10,22.0,1,22.0,1,22.0,1,22.0,1
589,max_effective,10,20,2,3,0.05,0.95,0.8844637513116174,16,37.0,1,37.0,1,37.0,1,37.0,1
590,max_effective,10,20,2,3,0.05,0.95,0.9059768621764028,18,57.0,0,56.0,0,59.0,1,58.0,0
591,max_effective,10,20,2,3,0.05,0.95,0.9015440969833528,4,23.0,1,23.0,1,23.0,1,23.0,1
592,max_effective,10,20,2,3,0.05,0.95,0.903955486928696,10,35.0,1,35.0,1,35.0,1,35.0,1
593,max_effective,10,20,2,3,0.05,0.95,0.9222014414960776,6,27.0,1,27.0,1,27.0,1,27.0,1
594,max_effective,10,20,2,3,0.05,0.95,0.8601838355226801,19,29.0,1,29.0,1,29.0,1,29.0,1
595,max_effective,10,20,2,3,0.05,0.95,0.90845323881311,26,45.0,0,55.0,0,58.0,1,55.0,0
596,max_effective,10,20,2,3,0.05,0.95,0.8999247871508284,12,36.0,1,36.0,1,36.0,1,36.0,1
597,max_effective,10,20,2,3,0.05,0.95,0.8817188849552703,7,24.0,1,24.0,1,24.0,1,24.0,1
598,max_effective,10,20,2,3,0.05,0.95,0.938032146650784,22,47.0,0,55.0,1,52.0,0,52.0,0
599,max_effective,10,20,2,3,0.05,0.95,0.83055262310139,12,35.0,1,35.0,1,35.0,1,35.0,1
600,max_effective,10,20,2,3,0.05,0.95,0.8753611631335017,15,31.0,1,31.0,1,31.0,1,31.0,1
601,max_effective,10,20,2,3,0.05,0.95,0.9271167387845896,19,33.0,1,33.0,1,33.0,1,33.0,1
602,max_effective,10,20,2,3,0.05,0.95,0.9363144164031596,13,33.0,1,33.0,1,33.0,1,33.0,1
603,max_effective,10,20,2,3,0.05,0.95,0.9213096259473686,10,25.0,1,25.0,1,25.0,1,25.0,1
604,max_effective,10,20,2,3,0.05,0.95,0.8603306175174029,11,34.0,1,34.0,1,34.0,1,34.0,1
605,max_effective,10,20,2,3,0.05,0.95,0.8721259267287818,15,37.0,1,37.0,1,37.0,1,37.0,1
606,max_effective,10,20,2,3,0.05,0.95,0.7537646211444035,3,15.0,1,15.0,1,15.0,1,15.0,1
607,max_effective,10,20,2,3,0.05,0.95,0.918736421367998,15,31.0,1,31.0,1,31.0,1,31.0,1
608,max_effective,10,20,2,3,0.05,0.95,0.8350080467558871,34,44.0,0,46.0,0,49.0,0,50.0,1
609,max_effective,10,20,2,3,0.05,0.95,0.8597318553661615,7,27.0,1,27.0,1,27.0,1,27.0,1
610,max_effective,10,20,2,3,0.05,0.95,0.896140223998062,21,36.0,1,36.0,1,36.0,1,36.0,1
611,max_effective,10,20,2,3,0.05,0.95,0.841245970709266,3,17.0,1,17.0,1,17.0,1,17.0,1
612,max_effective,10,20,2,3,0.05,0.95,0.9312748406935216,16,38.0,1,38.0,1,38.0,1,38.0,1
613,max_effective,10,20,2,3,0.05,0.95,0.849409597781217,4,14.0,1,14.0,1,14.0,1,14.0,1
614,max_effective,10,20,2,3,0.05,0.95,0.8819727580506475,6,24.0,1,24.0,1,24.0,1,24.0,1
615,max_effective,10,20,2,3,0.05,0.95,0.9135215696622724,12,35.0,1,35.0,1,35.0,1,35.0,1
616,max_effective,10,20,2,3,0.05,0.95,0.9303418730323436,63,49.0,0,52.0,0,58.0,0,60.0,1
617,max_effective,10,20,2,3,0.05,0.95,0.9044726613802672,23,41.0,0,43.0,0,47.0,1,47.0,1
618,max_effective,10,20,2,3,0.05,0.95,0.8532243708272271,21,35.0,1,35.0,1,35.0,1,35.0,1
619,max_effective,10,20,2,3,0.05,0.95,0.6849785152958784,3,16.0,1,16.0,1,16.0,1,16.0,1
620,max_effective,10,20,2,3,0.05,0.95,0.8508420680879597,4,20.0,1,20.0,1,20.0,1,20.0,1
621,max_effective,10,20,2,3,0.05,0.95,0.9317917283961404,16,33.0,1,33.0,1,33.0,1,32.0,0
622,max_effective,10,20,2,3,0.05,0.95,0.8945412371864901,43,50.0,0,50.0,0,51.0,1,51.0,1
623,max_effective,10,20,2,3,0.05,0.95,0.8663373927494774,7,33.0,1,33.0,1,33.0,1,33.0,1
624,max_effective,10,20,2,3,0.05,0.95,0.9161577615525468,9,35.0,1,35.0,1,35.0,1,35.0,1
625,max_effective,10,20,2,3,0.05,0.95,0.7884548908838135,9,32.0,1,32.0,1,32.0,1,32.0,1
626,max_effective,10,20,2,3,0.05,0.95,0.93618854119229,11,34.0,1,34.0,1,34.0,1,34.0,1
627,max_effective,10,20,2,3,0.05,0.95,0.8973266451109572,14,38.0,1,38.0,1,38.0,1,38.0,1
628,max_effective,10,20,2,3,0.05,0.95,0.9289105091028236,14,39.0,1,39.0,1,39.0,1,39.0,1
629,max_effective,10,20,2,3,0.05,0.95,0.9144907877686772,20,36.0,1,36.0,1,36.0,1,36.0,1
630,max_effective,10,20,2,3,0.05,0.95,0.8231336530042059,7,20.0,1,20.0,1,20.0,1,20.0,1
631,max_effective,10,20,2,3,0.05,0.95,0.937267288438584,16,44.0,1,43.0,0,44.0,1,42.0,0
632,max_effective,10,20,2,3,0.05,0.95,0.7754341902016902,7,25.0,1,25.0,1,25.0,1,25.0,1
633,max_effective,10,20,2,3,0.05,0.95,0.8632208136714281,2,14.0,1,14.0,1,14.0,1,14.0,1
634,max_effective,10,20,2,3,0.05,0.95,0.8773406842182572,7,21.0,1,21.0,1,21.0,1,21.0,1
635,max_effective,10,20,2,3,0.05,0.95,0.9051164407427588,9,26.0,1,26.0,1,26.0,1,26.0,1
636,max_effective,10,20,2,3,0.05,0.95,0.9370229261449988,19,41.0,1,41.0,1,41.0,1,41.0,1
637,max_effective,10,20,2,3,0.05,0.95,0.9415731890213898,16,34.0,1,34.0,1,34.0,1,34.0,1
638,max_effective,10,20,2,3,0.05,0.95,0.923746638934307,24,39.0,0,47.0,1,47.0,1,47.0,1
639,max_effective,10,20,2,3,0.05,0.95,0.7645577735743446,9,23.0,1,23.0,1,23.0,1,23.0,1
640,max_effective,10,20,2,3,0.05,0.95,0.9452829513731889,10,28.0,1,28.0,1,28.0,1,28.0,1
641,max_effective,10,20,2,3,0.05,0.95,0.8324096189012363,4,16.0,1,16.0,1,16.0,1,16.0,1
642,max_effective,10,20,2,3,0.05,0.95,0.8481403950719848,15,24.0,1,24.0,1,24.0,1,24.0,1
643,max_effective,10,20,2,3,0.05,0.95,0.8908139290668524,4,20.0,1,20.0,1,20.0,1,20.0,1
644,max_effective,10,20,2,3,0.05,0.95,0.8964612585243292,4,23.0,1,23.0,1,23.0,1,23.0,1
645,max_effective,10,20,2,3,0.05,0.95,0.943410620012232,6,28.0,1,28.0,1,28.0,1,28.0,1
646,max_effective,10,20,2,3,0.05,0.95,0.9295964515133356,14,43.0,1,43.0,1,43.0,1,43.0,1
647,max_effective,10,20,2,3,0.05,0.95,0.9451789364834866,34,51.0,0,53.0,1,50.0,0,48.0,0
648,max_effective,10,20,2,3,0.05,0.95,0.6354748104147155,5,21.0,1,21.0,1,21.0,1,21.0,1
649,max_effective,10,20,2,3,0.05,0.95,0.9192880562831112,3,17.0,1,17.0,1,17.0,1,17.0,1
650,max_effective,10,20,2,3,0.05,0.95,0.8464869169486748,6,19.0,1,19.0,1,19.0,1,19.0,1
651,max_effective,10,20,2,3,0.05,0.95,0.9201244740204548,11,36.0,1,36.0,1,36.0,1,36.0,1
652,max_effective,10,20,2,3,0.05,0.95,0.8998631830287181,13,38.0,1,38.0,1,38.0,1,38.0,1
653,max_effective,10,20,2,3,0.05,0.95,0.879502383698166,14,31.0,1,31.0,1,31.0,1,31.0,1
654,max_effective,10,20,2,3,0.05,0.95,0.91669905744454,17,40.0,1,40.0,1,40.0,1,40.0,1
655,max_effective,10,20,2,3,0.05,0.95,0.9449204500619156,22,44.0,0,43.0,0,45.0,1,45.0,1
656,max_effective,10,20,2,3,0.05,0.95,0.9321838664693756,23,40.0,1,40.0,1,40.0,1,40.0,1
657,max_effective,10,20,2,3,0.05,0.95,0.9261040666157748,8,23.0,1,23.0,1,23.0,1,23.0,1
658,max_effective,10,20,2,3,0.05,0.95,0.8951537574014768,5,20.0,1,20.0,1,20.0,1,20.0,1
659,max_effective,10,20,2,3,0.05,0.95,0.8110381258924709,10,24.0,1,24.0,1,24.0,1,24.0,1
660,max_effective,10,20,2,3,0.05,0.95,0.9419117272136586,9,28.0,1,28.0,1,28.0,1,28.0,1
661,max_effective,10,20,2,3,0.05,0.95,0.9472644242357314,26,44.0,0,47.0,0,51.0,1,51.0,1
662,max_effective,10,20,2,3,0.05,0.95,0.7654590225717257,9,23.0,1,23.0,1,23.0,1,23.0,1
663,max_effective,10,20,2,3,0.05,0.95,0.8687817033966717,11,41.0,1,41.0,1,41.0,1,41.0,1
664,max_effective,10,20,2,3,0.05,0.95,0.7373811145153458,4,18.0,1,18.0,1,18.0,1,18.0,1
665,max_effective,10,20,2,3,0.05,0.95,0.9162678937909272,6,23.0,1,23.0,1,23.0,1,23.0,1
666,max_effective,10,20,2,3,0.05,0.95,0.8264832994141224,10,24.0,1,24.0,1,24.0,1,24.0,1
667,max_effective,10,20,2,3,0.05,0.95,0.9245409946940896,58,49.0,0,52.0,0,53.0,0,58.0,1
668,max_effective,10,20,2,3,0.05,0.95,0.9447424073280184,8,29.0,1,29.0,1,29.0,1,29.0,1
669,max_effective,10,20,2,3,0.05,0.95,0.9463200556161926,9,34.0,1,34.0,1,34.0,1,34.0,1
670,max_effective,10,20,2,3,0.05,0.95,0.8012266186221346,5,20.0,1,20.0,1,20.0,1,20.0,1
671,max_effective,10,20,2,3,0.05,0.95,0.79562333210794,5,19.0,1,19.0,1,19.0,1,19.0,1
672,max_effective,10,20,2,3,0.05,0.95,0.8335163347234636,9,36.0,1,36.0,1,36.0,1,36.0,1
673,max_effective,10,20,2,3,0.05,0.95,0.9358921684046976,9,34.0,1,34.0,1,34.0,1,34.0,1
674,max_effective,10,20,2,3,0.05,0.95,0.7802725221844007,10,23.0,1,23.0,1,23.0,1,23.0,1
675,max_effective,10,20,2,3,0.05,0.95,0.7480132208240419,5,20.0,1,20.0,1,20.0,1,20.0,1
676,max_effective,10,20,2,3,0.05,0.95,0.9088277583975196,12,45.0,1,44.0,0,40.0,0,45.0,1
677,max_effective,10,20,2,3,0.05,0.95,0.9485948000603378,30,46.0,0,52.0,0,55.0,1,54.0,0
678,max_effective,10,20,2,3,0.05,0.95,0.8693011979218344,14,41.0,1,41.0,1,41.0,1,41.0,1
679,max_effective,10,20,2,3,0.05,0.95,0.8835665778527222,11,33.0,1,33.0,1,33.0,1,33.0,1
680,max_effective,10,20,2,3,0.05,0.95,0.7686149261705177,3,16.0,1,16.0,1,16.0,1,16.0,1
681,max_effective,10,20,2,3,0.05,0.95,0.9301611957132944,18,36.0,1,36.0,1,36.0,1,36.0,1
682,max_effective,10,20,2,3,0.05,0.95,0.9343900507281973,18,39.0,1,39.0,1,39.0,1,39.0,1
683,max_effective,10,20,2,3,0.05,0.95,0.7929106353597065,3,19.0,1,19.0,1,19.0,1,19.0,1
684,max_effective,10,20,2,3,0.05,0.95,0.7549148789577623,8,30.0,1,30.0,1,30.0,1,30.0,1
685,max_effective,10,20,2,3,0.05,0.95,0.8222569955025105,5,17.0,1,17.0,1,17.0,1,17.0,1
686,max_effective,10,20,2,3,0.05,0.95,0.8565751857720117,4,16.0,1,16.0,1,16.0,1,16.0,1
687,max_effective,10,20,2,3,0.05,0.95,0.8499366598169893,16,37.0,1,37.0,1,37.0,1,36.0,0
688,max_effective,10,20,2,3,0.05,0.95,0.9159351062590676,11,33.0,1,33.0,1,33.0,1,33.0,1
689,max_effective,10,20,2,3,0.05,0.95,0.8632804940957925,12,28.0,1,28.0,1,28.0,1,28.0,1
690,max_effective,10,20,2,3,0.05,0.95,0.8775223118229035,4,15.0,1,15.0,1,15.0,1,15.0,1
691,max_effective,10,20,2,3,0.05,0.95,0.9246566451081838,7,30.0,1,30.0,1,30.0,1,30.0,1
692,max_effective,10,20,2,3,0.05,0.95,0.9273151949800944,19,50.0,0,53.0,1,48.0,0,48.0,0
693,max_effective,10,20,2,3,0.05,0.95,0.9234584529964942,7,25.0,1,25.0,1,25.0,1,25.0,1
694,max_effective,10,20,2,3,0.05,0.95,0.8743093349257726,16,36.0,1,36.0,1,36.0,1,36.0,1
695,max_effective,10,20,2,3,0.05,0.95,0.9294617786373612,22,36.0,1,36.0,1,36.0,1,36.0,1
696,max_effective,10,20,2,3,0.05,0.95,0.8570477350042144,3,17.0,1,17.0,1,17.0,1,17.0,1
697,max_effective,10,20,2,3,0.05,0.95,0.9405320822512124,19,38.0,1,38.0,1,38.0,1,38.0,1
698,max_effective,10,20,2,3,0.05,0.95,0.8827007939842968,11,34.0,1,34.0,1,34.0,1,34.0,1
699,max_effective,10,20,2,3,0.05,0.95,0.9454533498271132,38,53.0,0,55.0,0,53.0,0,59.0,1
700,max_effective,10,20,2,3,0.05,0.95,0.9013436933845776,15,27.0,1,27.0,1,27.0,1,27.0,1
701,max_effective,10,20,2,3,0.05,0.95,0.8473205504439295,8,30.0,1,30.0,1,30.0,1,30.0,1
702,max_effective,10,20,2,3,0.05,0.95,0.8284780368043928,11,24.0,1,24.0,1,24.0,1,24.0,1
703,max_effective,10,20,2,3,0.05,0.95,0.8278104110673917,4,22.0,1,22.0,1,22.0,1,22.0,1
704,max_effective,10,20,2,3,0.05,0.95,0.7988245124346613,3,15.0,1,15.0,1,15.0,1,15.0,1
705,max_effective,10,20,2,3,0.05,0.95,0.893823858697967,8,33.0,1,33.0,1,33.0,1,33.0,1
706,max_effective,10,20,2,3,0.05,0.95,0.5598414364123057,2,12.0,1,12.0,1,12.0,1,12.0,1
707,max_effective,10,20,2,3,0.05,0.95,0.9404282200577933,14,39.0,1,39.0,1,39.0,1,39.0,1
708,max_effective,10,20,2,3,0.05,0.95,0.7277130879937282,5,16.0,1,16.0,1,16.0,1,16.0,1
709,max_effective,10,20,2,3,0.05,0.95,0.8789143107696575,4,21.0,1,21.0,1,21.0,1,21.0,1
710,max_effective,10,20,2,3,0.05,0.95,0.6762066724702351,8,20.0,1,20.0,1,20.0,1,20.0,1
711,max_effective,10,20,2,3,0.05,0.95,0.9472182465498296,12,29.0,1,29.0,1,29.0,1,29.0,1
712,max_effective,10,20,2,3,0.05,0.95,0.8928828965537725,6,21.0,1,21.0,1,21.0,1,21.0,1
713,max_effective,10,20,2,3,0.05,0.95,0.8683105387553216,12,36.0,1,36.0,1,36.0,1,36.0,1
714,max_effective,10,20,2,3,0.05,0.95,0.9275397510273234,9,27.0,1,27.0,1,27.0,1,27.0,1
715,max_effective,10,20,2,3,0.05,0.95,0.8755643429467823,19,31.0,1,31.0,1,31.0,1,31.0,1
716,max_effective,10,20,2,3,0.05,0.95,0.8874209566254124,11,37.0,1,37.0,1,37.0,1,37.0,1
717,max_effective,10,20,2,3,0.05,0.95,0.8316006292877862,3,18.0,1,18.0,1,18.0,1,18.0,1
718,max_effective,10,20,2,3,0.05,0.95,0.9499161366322388,31,46.0,0,55.0,1,54.0,0,54.0,0
719,max_effective,10,20,2,3,0.05,0.95,0.9325558442393168,13,24.0,1,24.0,1,24.0,1,24.0,1
720,max_effective,10,20,2,3,0.05,0.95,0.7464752906842753,3,17.0,1,17.0,1,17.0,1,17.0,1
721,max_effective,10,20,2,3,0.05,0.95,0.9122192243114112,10,30.0,1,30.0,1,30.0,1,30.0,1
722,max_effective,10,20,2,3,0.05,0.95,0.9275638981678412,34,46.0,0,53.0,1,53.0,1,49.0,0
723,max_effective,10,20,2,3,0.05,0.95,0.8796634442417078,10,29.0,1,29.0,1,29.0,1,29.0,1
724,max_effective,10,20,2,3,0.05,0.95,0.9042690904462496,11,37.0,1,37.0,1,37.0,1,37.0,1
725,max_effective,10,20,2,3,0.05,0.95,0.8445733713821533,5,22.0,1,22.0,1,22.0,1,22.0,1
726,max_effective,10,20,2,3,0.05,0.95,0.9181808094042464,6,21.0,1,21.0,1,21.0,1,21.0,1
727,max_effective,10,20,2,3,0.05,0.95,0.8568914178739534,24,43.0,1,43.0,1,43.0,1,43.0,1
728,max_effective,10,20,2,3,0.05,0.95,0.9449428560684964,17,38.0,1,38.0,1,38.0,1,38.0,1
729,max_effective,10,20,2,3,0.05,0.95,0.9205026162582004,2,14.0,1,14.0,1,14.0,1,14.0,1
730,max_effective,10,20,2,3,0.05,0.95,0.9471502822930624,8,30.0,1,30.0,1,30.0,1,30.0,1
731,max_effective,10,20,2,3,0.05,0.95,0.8711226243097488,7,26.0,1,26.0,1,26.0,1,26.0,1
732,max_effective,10,20,2,3,0.05,0.95,0.8423649267679638,5,18.0,1,18.0,1,18.0,1,18.0,1
733,max_effective,10,20,2,3,0.05,0.95,0.8134046856699866,4,15.0,1,15.0,1,15.0,1,15.0,1
734,max_effective,10,20,2,3,0.05,0.95,0.9209273567933528,12,42.0,1,41.0,0,42.0,1,42.0,1
735,max_effective,10,20,2,3,0.05,0.95,0.9330772960327768,15,36.0,1,36.0,1,36.0,1,36.0,1
736,max_effective,10,20,2,3,0.05,0.95,0.8322165944589169,3,18.0,1,18.0,1,18.0,1,18.0,1
737,max_effective,10,20,2,3,0.05,0.95,0.7998948793708932,3,13.0,1,13.0,1,13.0,1,13.0,1
738,max_effective,10,20,2,3,0.05,0.95,0.9442979948060952,33,46.0,0,47.0,1,47.0,1,46.0,0
739,max_effective,10,20,2,3,0.05,0.95,0.8540618267884318,16,43.0,0,47.0,1,47.0,1,47.0,1
740,max_effective,10,20,2,3,0.05,0.95,0.9219347211052452,8,34.0,1,34.0,1,34.0,1,34.0,1
741,max_effective,10,20,2,3,0.05,0.95,0.8548379555870397,4,14.0,1,14.0,1,14.0,1,14.0,1
742,max_effective,10,20,2,3,0.05,0.95,0.9143664215219436,10,39.0,1,39.0,1,39.0,1,39.0,1
743,max_effective,10,20,2,3,0.05,0.95,0.937510009038144,24,48.0,1,48.0,1,48.0,1,47.0,0
744,max_effective,10,20,2,3,0.05,0.95,0.8982049418263074,9,34.0,1,34.0,1,34.0,1,34.0,1
745,max_effective,10,20,2,3,0.05,0.95,0.902835058693714,17,48.0,1,48.0,1,48.0,1,48.0,1
746,max_effective,10,20,2,3,0.05,0.95,0.929025064919442,17,45.0,0,48.0,0,49.0,1,48.0,0
747,max_effective,10,20,2,3,0.05,0.95,0.8776523841765594,9,41.0,1,41.0,1,40.0,0,40.0,0
748,max_effective,10,20,2,3,0.05,0.95,0.8715101530127852,13,31.0,1,31.0,1,31.0,1,31.0,1
749,max_effective,10,20,2,3,0.05,0.95,0.8944141736642629,27,51.0,0,54.0,0,54.0,0,59.0,1
750,max_effective,10,20,2,3,0.05,0.95,0.8258021347760942,8,24.0,1,24.0,1,24.0,1,24.0,1
751,max_effective,10,20,2,3,0.05,0.95,0.9290162190519492,7,21.0,1,21.0,1,21.0,1,21.0,1
752,max_effective,10,20,2,3,0.05,0.95,0.9442590269110952,22,42.0,1,42.0,1,42.0,1,42.0,1
753,max_effective,10,20,2,3,0.05,0.95,0.9333223769249948,8,21.0,1,21.0,1,21.0,1,21.0,1
754,max_effective,10,20,2,3,0.05,0.95,0.6625517236473369,8,25.0,1,25.0,1,25.0,1,25.0,1
755,max_effective,10,20,2,3,0.05,0.95,0.903814144089394,14,40.0,1,40.0,1,40.0,1,40.0,1
756,max_effective,10,20,2,3,0.05,0.95,0.8772741386463697,12,30.0,1,30.0,1,30.0,1,30.0,1
757,max_effective,10,20,2,3,0.05,0.95,0.8009828121419524,4,16.0,1,16.0,1,16.0,1,16.0,1
758,max_effective,10,20,2,3,0.05,0.95,0.6702960446772606,12,27.0,1,27.0,1,27.0,1,27.0,1
759,max_effective,10,20,2,3,0.05,0.95,0.9150236596076632,13,42.0,1,42.0,1,42.0,1,41.0,0
760,max_effective,10,20,2,3,0.05,0.95,0.9198896430905456,20,33.0,1,33.0,1,33.0,1,33.0,1
761,max_effective,10,20,2,3,0.05,0.95,0.7423454134719337,5,18.0,1,18.0,1,18.0,1,18.0,1
762,max_effective,10,20,2,3,0.05,0.95,0.9420969663703774,9,39.0,1,39.0,1,39.0,1,39.0,1
763,max_effective,10,20,2,3,0.05,0.95,0.8448816390436152,5,18.0,1,18.0,1,18.0,1,18.0,1
764,max_effective,10,20,2,3,0.05,0.95,0.900095822013021,11,32.0,1,32.0,1,32.0,1,32.0,1
765,max_effective,10,20,2,3,0.05,0.95,0.8127196917038673,9,22.0,1,22.0,1,22.0,1,22.0,1
766,max_effective,10,20,2,3,0.05,0.95,0.9282384818691548,13,35.0,1,35.0,1,35.0,1,35.0,1
767,max_effective,10,20,2,3,0.05,0.95,0.9343085326812344,6,17.0,1,17.0,1,17.0,1,17.0,1
768,max_effective,10,20,2,3,0.05,0.95,0.9186881378347944,29,49.0,1,49.0,1,49.0,1,49.0,1
769,max_effective,10,20,2,3,0.05,0.95,0.6185483559174103,2,13.0,1,13.0,1,13.0,1,13.0,1
770,max_effective,10,20,2,3,0.05,0.95,0.8813460308864041,4,23.0,1,23.0,1,23.0,1,23.0,1
771,max_effective,10,20,2,3,0.05,0.95,0.7758351980918473,5,18.0,1,18.0,1,18.0,1,18.0,1
772,max_effective,10,20,2,3,0.05,0.95,0.8841760264341092,7,31.0,1,31.0,1,31.0,1,31.0,1
773,max_effective,10,20,2,3,0.05,0.95,0.8857627957329902,20,45.0,0,55.0,1,53.0,0,51.0,0
774,max_effective,10,20,2,3,0.05,0.95,0.768749635046678,5,18.0,1,18.0,1,18.0,1,18.0,1
775,max_effective,10,20,2,3,0.05,0.95,0.9345247902669022,13,41.0,1,41.0,1,41.0,1,41.0,1
776,max_effective,10,20,2,3,0.05,0.95,0.8408809580155407,33,44.0,0,45.0,1,45.0,1,45.0,1
777,max_effective,10,20,2,3,0.05,0.95,0.9315607048883312,18,43.0,0,45.0,1,43.0,0,45.0,1
778,max_effective,10,20,2,3,0.05,0.95,0.9206170929369591,8,32.0,1,32.0,1,32.0,1,32.0,1
779,max_effective,10,20,2,3,0.05,0.95,0.8715160090170357,19,29.0,1,29.0,1,29.0,1,29.0,1
780,max_effective,10,20,2,3,0.05,0.95,0.8790188267149479,3,13.0,1,13.0,1,13.0,1,13.0,1
781,max_effective,10,20,2,3,0.05,0.95,0.9492828603017534,23,35.0,1,35.0,1,35.0,1,35.0,1
782,max_effective,10,20,2,3,0.05,0.95,0.8790971614593317,11,39.0,1,39.0,1,39.0,1,39.0,1
783,max_effective,10,20,2,3,0.05,0.95,0.775437017554572,7,35.0,1,35.0,1,35.0,1,35.0,1
784,max_effective,10,20,2,3,0.05,0.95,0.5817955813809642,3,14.0,1,14.0,1,14.0,1,11.0,0
785,max_effective,10,20,2,3,0.05,0.95,0.8042580752226739,16,31.0,1,31.0,1,31.0,1,31.0,1
786,max_effective,10,20,2,3,0.05,0.95,0.8308560903867478,16,38.0,1,38.0,1,38.0,1,38.0,1
787,max_effective,10,20,2,3,0.05,0.95,0.9282495673766552,35,43.0,0,46.0,1,46.0,1,40.0,0
788,max_effective,10,20,2,3,0.05,0.95,0.8368742126385852,14,35.0,1,35.0,1,35.0,1,35.0,1
789,max_effective,10,20,2,3,0.05,0.95,0.8405170896664058,10,24.0,1,24.0,1,24.0,1,21.0,0
790,max_effective,10,20,2,3,0.05,0.95,0.767462613535843,5,23.0,1,23.0,1,23.0,1,23.0,1
791,max_effective,10,20,2,3,0.05,0.95,0.7815398270587506,14,27.0,1,27.0,1,27.0,1,27.0,1
792,max_effective,10,20,2,3,0.05,0.95,0.8467389934208733,8,30.0,1,30.0,1,30.0,1,30.0,1
793,max_effective,10,20,2,3,0.05,0.95,0.9102591521577326,16,40.0,1,40.0,1,40.0,1,40.0,1
794,max_effective,10,20,2,3,0.05,0.95,0.9259548372461008,19,41.0,1,41.0,1,41.0,1,41.0,1
795,max_effective,10,20,2,3,0.05,0.95,0.8808524677479006,18,36.0,1,36.0,1,36.0,1,36.0,1
796,max_effective,10,20,2,3,0.05,0.95,0.8206786054938688,10,22.0,1,22.0,1,22.0,1,22.0,1
797,max_effective,10,20,2,3,0.05,0.95,0.9304976043001152,40,51.0,1,51.0,1,51.0,1,51.0,1
798,max_effective,10,20,2,3,0.05,0.95,0.8727602351261864,13,23.0,1,23.0,1,23.0,1,23.0,1
799,max_effective,10,20,2,3,0.05,0.95,0.6006173717853179,2,14.0,1,14.0,1,14.0,1,14.0,1
800,max_effective,10,20,2,3,0.05,0.95,0.9331090204859024,5,24.0,1,24.0,1,24.0,1,24.0,1
801,max_effective,10,20,2,3,0.05,0.95,0.8747609514970976,10,30.0,1,30.0,1,30.0,1,30.0,1
802,max_effective,10,20,2,3,0.05,0.95,0.9171094160905304,5,18.0,1,18.0,1,18.0,1,18.0,1
803,max_effective,10,20,2,3,0.05,0.95,0.8567290257102634,6,22.0,1,22.0,1,22.0,1,22.0,1
804,max_effective,10,20,2,3,0.05,0.95,0.6214049756107475,5,19.0,1,19.0,1,19.0,1,19.0,1
805,max_effective,10,20,2,3,0.05,0.95,0.944907778950011,7,26.0,1,26.0,1,26.0,1,26.0,1
806,max_effective,10,20,2,3,0.05,0.95,0.9306263029915084,11,36.0,1,36.0,1,36.0,1,36.0,1
807,max_effective,10,20,2,3,0.05,0.95,0.7521875301900054,7,19.0,1,19.0,1,19.0,1,19.0,1
808,max_effective,10,20,2,3,0.05,0.95,0.6951746026781036,6,19.0,1,19.0,1,19.0,1,19.0,1
809,max_effective,10,20,2,3,0.05,0.95,0.7475998249031561,2,12.0,1,12.0,1,12.0,1,12.0,1
810,max_effective,10,20,2,3,0.05,0.95,0.8222294055976256,12,33.0,1,33.0,1,33.0,1,33.0,1
811,max_effective,10,20,2,3,0.05,0.95,0.8628780955742154,29,50.0,0,52.0,1,51.0,0,52.0,1
812,max_effective,10,20,2,3,0.05,0.95,0.8308945410674855,15,35.0,1,35.0,1,35.0,1,35.0,1
813,max_effective,10,20,2,3,0.05,0.95,0.8903974794438289,17,37.0,1,37.0,1,37.0,1,37.0,1
814,max_effective,10,20,2,3,0.05,0.95,0.8676899351024094,14,32.0,1,32.0,1,32.0,1,32.0,1
815,max_effective,10,20,2,3,0.05,0.95,0.9307311354059056,7,24.0,1,24.0,1,24.0,1,24.0,1
816,max_effective,10,20,2,3,0.05,0.95,0.8578384576712653,9,28.0,1,28.0,1,28.0,1,28.0,1
817,max_effective,10,20,2,3,0.05,0.95,0.934602880682283,34,49.0,0,50.0,0,51.0,1,50.0,0
818,max_effective,10,20,2,3,0.05,0.95,0.9386510247184658,17,38.0,1,38.0,1,38.0,1,38.0,1
819,max_effective,10,20,2,3,0.05,0.95,0.8595102622336854,15,28.0,1,28.0,1,28.0,1,28.0,1
820,max_effective,10,20,2,3,0.05,0.95,0.5448968811822831,3,16.0,1,16.0,1,16.0,1,16.0,1
821,max_effective,10,20,2,3,0.05,0.95,0.7141826902244204,14,39.0,1,39.0,1,39.0,1,37.0,0
822,max_effective,10,20,2,3,0.05,0.95,0.921506849234676,9,20.0,1,20.0,1,20.0,1,20.0,1
823,max_effective,10,20,2,3,0.05,0.95,0.8635761125209036,12,37.0,1,37.0,1,37.0,1,37.0,1
824,max_effective,10,20,2,3,0.05,0.95,0.8500503887189003,11,28.0,1,28.0,1,28.0,1,27.0,0
825,max_effective,10,20,2,3,0.05,0.95,0.8648119562633786,5,27.0,1,27.0,1,27.0,1,27.0,1
826,max_effective,10,20,2,3,0.05,0.95,0.794523348976413,6,26.0,1,26.0,1,26.0,1,26.0,1
827,max_effective,10,20,2,3,0.05,0.95,0.9480864625921182,10,28.0,1,28.0,1,28.0,1,28.0,1
828,max_effective,10,20,2,3,0.05,0.95,0.9448575953450872,25,44.0,0,50.0,1,48.0,0,48.0,0
829,max_effective,10,20,2,3,0.05,0.95,0.7788405020837547,5,22.0,1,22.0,1,22.0,1,22.0,1
830,max_effective,10,20,2,3,0.05,0.95,0.9222744405203273,3,15.0,1,15.0,1,15.0,1,15.0,1
831,max_effective,10,20,2,3,0.05,0.95,0.8423560476328292,9,25.0,1,25.0,1,25.0,1,25.0,1
832,max_effective,10,20,2,3,0.05,0.95,0.9417559582017544,12,31.0,1,31.0,1,31.0,1,31.0,1
833,max_effective,10,20,2,3,0.05,0.95,0.8547246727800855,15,43.0,0,45.0,1,45.0,1,45.0,1
834,max_effective,10,20,2,3,0.05,0.95,0.8763396860301689,11,24.0,1,24.0,1,24.0,1,24.0,1
835,max_effective,10,20,2,3,0.05,0.95,0.9174127603737476,24,41.0,1,41.0,1,41.0,1,41.0,1
836,max_effective,10,20,2,3,0.05,0.95,0.9282258644113692,11,29.0,1,29.0,1,29.0,1,29.0,1
837,max_effective,10,20,2,3,0.05,0.95,0.6851959784310102,3,14.0,1,14.0,1,14.0,1,14.0,1
838,max_effective,10,20,2,3,0.05,0.95,0.8478596762727271,6,23.0,1,23.0,1,23.0,1,23.0,1
839,max_effective,10,20,2,3,0.05,0.95,0.9228632935182058,13,37.0,1,37.0,1,37.0,1,37.0,1
840,max_effective,10,20,2,3,0.05,0.95,0.6775768852453201,3,14.0,1,14.0,1,14.0,1,14.0,1
841,max_effective,10,20,2,3,0.05,0.95,0.9260326834080786,16,50.0,0,52.0,1,51.0,0,50.0,0
842,max_effective,10,20,2,3,0.05,0.95,0.8767149564909038,23,37.0,1,37.0,1,37.0,1,37.0,1
843,max_effective,10,20,2,3,0.05,0.95,0.8051166180936319,5,19.0,1,19.0,1,19.0,1,19.0,1
844,max_effective,10,20,2,3,0.05,0.95,0.7966452416528363,4,13.0,1,13.0,1,13.0,1,13.0,1
845,max_effective,10,20,2,3,0.05,0.95,0.8690992845426531,9,25.0,1,25.0,1,25.0,1,25.0,1
846,max_effective,10,20,2,3,0.05,0.95,0.8886210030956999,6,29.0,1,29.0,1,29.0,1,29.0,1
847,max_effective,10,20,2,3,0.05,0.95,0.7986877859582193,5,16.0,1,16.0,1,16.0,1,16.0,1
848,max_effective,10,20,2,3,0.05,0.95,0.9306768622216632,15,26.0,1,26.0,1,26.0,1,26.0,1
849,max_effective,10,20,2,3,0.05,0.95,0.7994342628339722,7,20.0,1,20.0,1,20.0,1,20.0,1
850,max_effective,10,20,2,3,0.05,0.95,0.8591102463636512,15,37.0,1,37.0,1,37.0,1,37.0,1
851,max_effective,10,20,2,3,0.05,0.95,0.9486556490658749,12,25.0,1,25.0,1,25.0,1,25.0,1
852,max_effective,10,20,2,3,0.05,0.95,0.7045274742019125,4,16.0,1,16.0,1,16.0,1,16.0,1
853,max_effective,10,20,2,3,0.05,0.95,0.9178208091548118,8,27.0,1,27.0,1,27.0,1,27.0,1
854,max_effective,10,20,2,3,0.05,0.95,0.83505195896688,4,22.0,1,22.0,1,22.0,1,22.0,1
855,max_effective,10,20,2,3,0.05,0.95,0.801148741342423,7,20.0,1,20.0,1,20.0,1,20.0,1
856,max_effective,10,20,2,3,0.05,0.95,0.8844422538523696,17,34.0,1,34.0,1,34.0,1,34.0,1
857,max_effective,10,20,2,3,0.05,0.95,0.9016110432632156,20,52.0,0,50.0,0,47.0,0,57.0,1
858,max_effective,10,20,2,3,0.05,0.95,0.6859926539066694,4,14.0,1,14.0,1,14.0,1,14.0,1
859,max_effective,10,20,2,3,0.05,0.95,0.9255319290834338,20,42.0,1,42.0,1,40.0,0,39.0,0
860,max_effective,10,20,2,3,0.05,0.95,0.922028551120012,6,19.0,1,19.0,1,19.0,1,19.0,1
861,max_effective,10,20,2,3,0.05,0.95,0.931737460068652,5,24.0,1,24.0,1,24.0,1,24.0,1
862,max_effective,10,20,2,3,0.05,0.95,0.8750368004439473,8,30.0,1,30.0,1,30.0,1,30.0,1
863,max_effective,10,20,2,3,0.05,0.95,0.8055098516374815,17,30.0,1,30.0,1,30.0,1,30.0,1
864,max_effective,10,20,2,3,0.05,0.95,0.9410339700916892,57,46.0,0,49.0,0,54.0,1,54.0,1
865,max_effective,10,20,2,3,0.05,0.95,0.934079073597512,18,51.0,0,50.0,0,47.0,0,53.0,1
866,max_effective,10,20,2,3,0.05,0.95,0.8261414353757668,11,29.0,1,29.0,1,29.0,1,29.0,1
867,max_effective,10,20,2,3,0.05,0.95,0.8641968023079859,3,15.0,1,15.0,1,15.0,1,15.0,1
868,max_effective,10,20,2,3,0.05,0.95,0.9062678328193348,30,48.0,0,49.0,1,49.0,1,48.0,0
869,max_effective,10,20,2,3,0.05,0.95,0.9234131798362054,17,48.0,0,51.0,1,48.0,0,46.0,0
870,max_effective,10,20,2,3,0.05,0.95,0.9266674044246096,7,31.0,1,31.0,1,31.0,1,31.0,1
871,max_effective,10,20,2,3,0.05,0.95,0.815798514377803,4,21.0,1,21.0,1,21.0,1,20.0,0
872,max_effective,10,20,2,3,0.05,0.95,0.8567702798665789,7,21.0,1,21.0,1,21.0,1,21.0,1
873,max_effective,10,20,2,3,0.05,0.95,0.9466582830114644,12,30.0,1,30.0,1,30.0,1,30.0,1
874,max_effective,10,20,2,3,0.05,0.95,0.8117800284201561,9,25.0,1,25.0,1,25.0,1,25.0,1
875,max_effective,10,20,2,3,0.05,0.95,0.7459459089008545,8,23.0,1,23.0,1,23.0,1,23.0,1
876,max_effective,10,20,2,3,0.05,0.95,0.8804392085362147,11,43.0,1,43.0,1,43.0,1,43.0,1
877,max_effective,10,20,2,3,0.05,0.95,0.9152027932154178,5,24.0,1,24.0,1,24.0,1,24.0,1
878,max_effective,10,20,2,3,0.05,0.95,0.9174472923699406,8,37.0,1,37.0,1,37.0,1,37.0,1
879,max_effective,10,20,2,3,0.05,0.95,0.7845402122951735,8,24.0,1,24.0,1,24.0,1,24.0,1
880,max_effective,10,20,2,3,0.05,0.95,0.8045543480401619,10,28.0,1,28.0,1,28.0,1,28.0,1
881,max_effective,10,20,2,3,0.05,0.95,0.7158236848124712,5,15.0,1,15.0,1,15.0,1,15.0,1
882,max_effective,10,20,2,3,0.05,0.95,0.935946388504702,21,38.0,1,38.0,1,38.0,1,38.0,1
883,max_effective,10,20,2,3,0.05,0.95,0.9478869036725728,41,53.0,0,56.0,0,59.0,0,60.0,1
884,max_effective,10,20,2,3,0.05,0.95,0.8654183813870625,9,27.0,1,27.0,1,27.0,1,27.0,1
885,max_effective,10,20,2,3,0.05,0.95,0.923870146820484,8,40.0,1,40.0,1,39.0,0,39.0,0
886,max_effective,10,20,2,3,0.05,0.95,0.8975490115126302,23,34.0,1,34.0,1,34.0,1,34.0,1
887,max_effective,10,20,2,3,0.05,0.95,0.9191338157141508,7,25.0,1,25.0,1,25.0,1,25.0,1
888,max_effective,10,20,2,3,0.05,0.95,0.8797395569118459,20,36.0,1,36.0,1,36.0,1,36.0,1
889,max_effective,10,20,2,3,0.05,0.95,0.887821072199393,6,27.0,1,27.0,1,27.0,1,27.0,1
890,max_effective,10,20,2,3,0.05,0.95,0.9053752710659392,44,48.0,0,51.0,0,56.0,0,59.0,1
891,max_effective,10,20,2,3,0.05,0.95,0.8888459909148293,4,19.0,1,19.0,1,19.0,1,19.0,1
892,max_effective,10,20,2,3,0.05,0.95,0.9198506920179949,10,28.0,1,28.0,1,28.0,1,28.0,1
893,max_effective,10,20,2,3,0.05,0.95,0.7032531496619202,10,19.0,1,19.0,1,19.0,1,19.0,1
894,max_effective,10,20,2,3,0.05,0.95,0.9073083223684156,8,21.0,1,21.0,1,21.0,1,21.0,1
895,max_effective,10,20,2,3,0.05,0.95,0.8232386258515471,11,32.0,1,32.0,1,32.0,1,32.0,1
896,max_effective,10,20,2,3,0.05,0.95,0.8754467591214634,4,19.0,1,19.0,1,19.0,1,19.0,1
897,max_effective,10,20,2,3,0.05,0.95,0.9380119093616426,3,15.0,1,15.0,1,15.0,1,15.0,1
898,max_effective,10,20,2,3,0.05,0.95,0.750569824134982,7,21.0,1,21.0,1,21.0,1,21.0,1
899,max_effective,10,20,2,3,0.05,0.95,0.9333635277864356,27,48.0,0,53.0,1,53.0,1,52.0,0
900,max_effective,10,20,2,3,0.05,0.95,0.8107778736464922,15,28.0,1,28.0,1,28.0,1,28.0,1
901,max_effective,10,20,2,3,0.05,0.95,0.7876751036058133,3,15.0,1,15.0,1,15.0,1,15.0,1
902,max_effective,10,20,2,3,0.05,0.95,0.9425031552386576,5,18.0,1,18.0,1,18.0,1,18.0,1
903,max_effective,10,20,2,3,0.05,0.95,0.8493105595522097,16,28.0,1,28.0,1,28.0,1,28.0,1
904,max_effective,10,20,2,3,0.05,0.95,0.8438873914795315,3,13.0,1,13.0,1,13.0,1,13.0,1
905,max_effective,10,20,2,3,0.05,0.95,0.7340224625510878,5,20.0,1,20.0,1,20.0,1,20.0,1
906,max_effective,10,20,2,3,0.05,0.95,0.8661180535933073,5,22.0,1,22.0,1,22.0,1,22.0,1
907,max_effective,10,20,2,3,0.05,0.95,0.7659252163326842,9,23.0,1,23.0,1,23.0,1,23.0,1
908,max_effective,10,20,2,3,0.05,0.95,0.9324124561947388,8,35.0,1,35.0,1,35.0,1,32.0,0
909,max_effective,10,20,2,3,0.05,0.95,0.7837915392326567,18,31.0,1,31.0,1,31.0,1,31.0,1
910,max_effective,10,20,2,3,0.05,0.95,0.7383988235597949,3,17.0,1,17.0,1,17.0,1,17.0,1
911,max_effective,10,20,2,3,0.05,0.95,0.9080032167868012,6,18.0,1,18.0,1,18.0,1,18.0,1
912,max_effective,10,20,2,3,0.05,0.95,0.722784693080283,4,18.0,1,18.0,1,18.0,1,18.0,1
913,max_effective,10,20,2,3,0.05,0.95,0.8013615034310057,4,18.0,1,18.0,1,18.0,1,18.0,1
914,max_effective,10,20,2,3,0.05,0.95,0.8040113820913364,7,31.0,1,31.0,1,31.0,1,31.0,1
915,max_effective,10,20,2,3,0.05,0.95,0.9284245720427674,6,31.0,1,31.0,1,31.0,1,31.0,1
916,max_effective,10,20,2,3,0.05,0.95,0.8506533809689915,16,30.0,1,30.0,1,30.0,1,30.0,1
917,max_effective,10,20,2,3,0.05,0.95,0.9213590895065252,11,27.0,1,27.0,1,27.0,1,26.0,0
918,max_effective,10,20,2,3,0.05,0.95,0.8753228685132954,5,22.0,1,22.0,1,22.0,1,22.0,1
919,max_effective,10,20,2,3,0.05,0.95,0.9167317440355378,5,19.0,1,19.0,1,19.0,1,19.0,1
920,max_effective,10,20,2,3,0.05,0.95,0.8969307616353319,8,24.0,1,24.0,1,24.0,1,24.0,1
921,max_effective,10,20,2,3,0.05,0.95,0.9475054569110588,15,50.0,0,51.0,1,48.0,0,49.0,0
922,max_effective,10,20,2,3,0.05,0.95,0.945028619474593,15,48.0,1,48.0,1,43.0,0,48.0,1
923,max_effective,10,20,2,3,0.05,0.95,0.8784189324370593,10,25.0,1,25.0,1,25.0,1,25.0,1
924,max_effective,10,20,2,3,0.05,0.95,0.9264383739237426,14,36.0,1,36.0,1,36.0,1,36.0,1
925,max_effective,10,20,2,3,0.05,0.95,0.8798530191763075,13,34.0,1,34.0,1,34.0,1,34.0,1
926,max_effective,10,20,2,3,0.05,0.95,0.904592008547145,19,32.0,1,32.0,1,32.0,1,32.0,1
927,max_effective,10,20,2,3,0.05,0.95,0.9197956759101708,26,42.0,1,42.0,1,42.0,1,42.0,1
928,max_effective,10,20,2,3,0.05,0.95,0.9499258913762388,20,36.0,1,36.0,1,36.0,1,36.0,1
929,max_effective,10,20,2,3,0.05,0.95,0.9215615819480842,4,22.0,1,22.0,1,22.0,1,22.0,1
930,max_effective,10,20,2,3,0.05,0.95,0.8775088875141365,18,31.0,1,31.0,1,31.0,1,31.0,1
931,max_effective,10,20,2,3,0.05,0.95,0.8881179684606915,6,26.0,1,26.0,1,26.0,1,26.0,1
932,max_effective,10,20,2,3,0.05,0.95,0.8010475054511647,5,19.0,1,19.0,1,19.0,1,19.0,1
933,max_effective,10,20,2,3,0.05,0.95,0.9037625952489244,5,19.0,1,19.0,1,19.0,1,19.0,1
934,max_effective,10,20,2,3,0.05,0.95,0.857460744462543,8,22.0,1,22.0,1,22.0,1,22.0,1
935,max_effective,10,20,2,3,0.05,0.95,0.949314563102545,89,47.0,0,53.0,0,58.0,0,60.0,1
936,max_effective,10,20,2,3,0.05,0.95,0.9250808441589948,23,53.0,0,54.0,1,50.0,0,49.0,0
937,max_effective,10,20,2,3,0.05,0.95,0.931665318582652,25,43.0,1,43.0,1,43.0,1,42.0,0
938,max_effective,10,20,2,3,0.05,0.95,0.860137536940897,8,32.0,1,32.0,1,32.0,1,32.0,1
939,max_effective,10,20,2,3,0.05,0.95,0.8584718062669071,2,12.0,1,12.0,1,12.0,1,12.0,1
940,max_effective,10,20,2,3,0.05,0.95,0.9222037228294768,20,44.0,1,44.0,1,44.0,1,44.0,1
941,max_effective,10,20,2,3,0.05,0.95,0.8213915001108213,20,30.0,1,30.0,1,30.0,1,30.0,1
942,max_effective,10,20,2,3,0.05,0.95,0.9280790205724028,18,33.0,1,33.0,1,33.0,1,33.0,1
943,max_effective,10,20,2,3,0.05,0.95,0.8728384057538815,19,39.0,1,39.0,1,39.0,1,39.0,1
944,max_effective,10,20,2,3,0.05,0.95,0.9226554773246484,19,39.0,1,39.0,1,39.0,1,39.0,1
945,max_effective,10,20,2,3,0.05,0.95,0.9119624038530147,4,22.0,1,22.0,1,22.0,1,22.0,1
946,max_effective,10,20,2,3,0.05,0.95,0.8678855551957235,6,23.0,1,23.0,1,23.0,1,23.0,1
947,max_effective,10,20,2,3,0.05,0.95,0.890921385996342,20,39.0,0,43.0,1,42.0,0,43.0,1
948,max_effective,10,20,2,3,0.05,0.95,0.7385748946301869,2,12.0,1,12.0,1,12.0,1,12.0,1
949,max_effective,10,20,2,3,0.05,0.95,0.919625277285176,14,47.0,1,47.0,1,47.0,1,45.0,0
950,max_effective,10,20,2,3,0.05,0.95,0.8946905751678045,11,39.0,1,39.0,1,39.0,1,39.0,1
951,max_effective,10,20,2,3,0.05,0.95,0.888344738302317,5,20.0,1,20.0,1,20.0,1,20.0,1
952,max_effective,10,20,2,3,0.05,0.95,0.8561555216703408,18,43.0,0,44.0,1,44.0,1,44.0,1
953,max_effective,10,20,2,3,0.05,0.95,0.9321823757864914,9,32.0,1,32.0,1,32.0,1,32.0,1
954,max_effective,10,20,2,3,0.05,0.95,0.8572904624042028,5,24.0,1,24.0,1,24.0,1,24.0,1
955,max_effective,10,20,2,3,0.05,0.95,0.7536560765674799,11,34.0,1,34.0,1,34.0,1,34.0,1
956,max_effective,10,20,2,3,0.05,0.95,0.7568303192649447,4,22.0,1,22.0,1,22.0,1,22.0,1
957,max_effective,10,20,2,3,0.05,0.95,0.9451479459701592,9,34.0,1,34.0,1,34.0,1,34.0,1
958,max_effective,10,20,2,3,0.05,0.95,0.8734966672425979,20,49.0,0,50.0,1,47.0,0,49.0,0
959,max_effective,10,20,2,3,0.05,0.95,0.9377399201780978,29,56.0,0,57.0,1,56.0,0,56.0,0
960,max_effective,10,20,2,3,0.05,0.95,0.7589052532056243,9,38.0,1,38.0,1,38.0,1,38.0,1
961,max_effective,10,20,2,3,0.05,0.95,0.9386903064676048,12,37.0,1,37.0,1,37.0,1,37.0,1
962,max_effective,10,20,2,3,0.05,0.95,0.716849100446492,13,30.0,1,30.0,1,30.0,1,30.0,1
963,max_effective,10,20,2,3,0.05,0.95,0.9214434338541992,3,17.0,1,17.0,1,17.0,1,17.0,1
964,max_effective,10,20,2,3,0.05,0.95,0.9433227125368354,21,54.0,0,50.0,0,55.0,1,54.0,0
965,max_effective,10,20,2,3,0.05,0.95,0.8973427825288989,13,36.0,1,36.0,1,36.0,1,36.0,1
966,max_effective,10,20,2,3,0.05,0.95,0.8333957617147821,7,17.0,1,17.0,1,17.0,1,17.0,1
967,max_effective,10,20,2,3,0.05,0.95,0.9390559709953584,15,41.0,1,41.0,1,40.0,0,39.0,0
968,max_effective,10,20,2,3,0.05,0.95,0.7975445701270149,7,24.0,1,24.0,1,24.0,1,24.0,1
969,max_effective,10,20,2,3,0.05,0.95,0.8018450932595473,6,19.0,1,19.0,1,19.0,1,19.0,1
970,max_effective,10,20,2,3,0.05,0.95,0.6967018388863025,10,26.0,1,26.0,1,26.0,1,26.0,1
971,max_effective,10,20,2,3,0.05,0.95,0.7894180589749594,6,20.0,1,20.0,1,20.0,1,20.0,1
972,max_effective,10,20,2,3,0.05,0.95,0.7407405279822646,4,14.0,1,14.0,1,14.0,1,14.0,1
973,max_effective,10,20,2,3,0.05,0.95,0.923741957320692,27,41.0,1,41.0,1,41.0,1,41.0,1
974,max_effective,10,20,2,3,0.05,0.95,0.8264251049668335,6,25.0,1,25.0,1,25.0,1,25.0,1
975,max_effective,10,20,2,3,0.05,0.95,0.8273343024864724,8,18.0,1,18.0,1,18.0,1,18.0,1
976,max_effective,10,20,2,3,0.05,0.95,0.7990128823872121,6,16.0,1,16.0,1,16.0,1,16.0,1
977,max_effective,10,20,2,3,0.05,0.95,0.9489731206745032,25,46.0,1,46.0,1,46.0,1,46.0,1
978,max_effective,10,20,2,3,0.05,0.95,0.8857510451943721,10,30.0,1,30.0,1,30.0,1,30.0,1
979,max_effective,10,20,2,3,0.05,0.95,0.809103351780375,9,26.0,1,26.0,1,26.0,1,26.0,1
980,max_effective,10,20,2,3,0.05,0.95,0.9081946994764174,19,47.0,0,49.0,1,48.0,0,48.0,0
981,max_effective,10,20,2,3,0.05,0.95,0.8848528599322808,8,20.0,1,20.0,1,20.0,1,20.0,1
982,max_effective,10,20,2,3,0.05,0.95,0.8910438100048194,11,36.0,1,36.0,1,36.0,1,36.0,1
983,max_effective,10,20,2,3,0.05,0.95,0.9285459617468176,41,42.0,0,56.0,1,56.0,1,56.0,1
984,max_effective,10,20,2,3,0.05,0.95,0.8261234292505238,4,17.0,1,17.0,1,17.0,1,17.0,1
985,max_effective,10,20,2,3,0.05,0.95,0.9174644895761984,7,21.0,1,21.0,1,21.0,1,21.0,1
986,max_effective,10,20,2,3,0.05,0.95,0.8866819606927575,10,27.0,1,27.0,1,27.0,1,27.0,1
987,max_effective,10,20,2,3,0.05,0.95,0.9290119246304628,6,21.0,1,21.0,1,21.0,1,21.0,1
988,max_effective,10,20,2,3,0.05,0.95,0.8913811224927998,5,27.0,1,27.0,1,27.0,1,27.0,1
989,max_effective,10,20,2,3,0.05,0.95,0.9359532863647152,10,38.0,1,38.0,1,38.0,1,38.0,1
990,max_effective,10,20,2,3,0.05,0.95,0.8506622349682735,18,29.0,1,29.0,1,29.0,1,29.0,1
991,max_effective,10,20,2,3,0.05,0.95,0.9305221208450286,13,48.0,1,48.0,1,48.0,1,48.0,1
992,max_effective,10,20,2,3,0.05,0.95,0.9310231173809858,12,32.0,1,32.0,1,32.0,1,30.0,0
993,max_effective,10,20,2,3,0.05,0.95,0.9400110274222152,17,33.0,1,33.0,1,33.0,1,32.0,0
994,max_effective,10,20,2,3,0.05,0.95,0.8796765511505267,4,17.0,1,17.0,1,17.0,1,17.0,1
995,max_effective,10,20,2,3,0.05,0.95,0.9263867327674512,15,30.0,1,30.0,1,30.0,1,30.0,1
996,max_effective,10,20,2,3,0.05,0.95,0.9314719953619016,18,41.0,1,41.0,1,41.0,1,41.0,1
997,max_effective,10,20,2,3,0.05,0.95,0.923867570846348,6,31.0,1,31.0,1,31.0,1,31.0,1
998,max_effective,10,20,2,3,0.05,0.95,0.8970213709029697,6,23.0,1,23.0,1,23.0,1,23.0,1
999,max_effective,10,20,2,3,0.05,0.95,0.9175685717767028,25,52.0,0,55.0,0,58.0,1,58.0,1
1000,max_effective,10,20,2,3,0.05,0.95,0.8822947458318104,11,34.0,1,34.0,1,34.0,1,34.0,1
1001,max_effective,10,20,2,3,0.05,0.95,0.7420440253236008,4,19.0,1,19.0,1,19.0,1,19.0,1
1002,max_effective,10,20,2,3,0.05,0.95,0.7932977703450899,11,25.0,1,25.0,1,25.0,1,25.0,1
1003,max_effective,10,20,2,3,0.05,0.95,0.9140307367477514,52,50.0,0,54.0,1,53.0,0,53.0,0
1004,max_effective,10,20,2,3,0.05,0.95,0.923969140617883,7,28.0,1,28.0,1,28.0,1,28.0,1
1005,max_effective,10,20,2,3,0.05,0.95,0.9335441903205408,16,36.0,1,36.0,1,36.0,1,36.0,1
1006,max_effective,10,20,2,3,0.05,0.95,0.8242659960758124,11,32.0,1,32.0,1,32.0,1,32.0,1
1007,max_effective,10,20,2,3,0.05,0.95,0.77639281409013,3,12.0,1,12.0,1,12.0,1,12.0,1
1008,max_effective,10,20,2,3,0.05,0.95,0.9395336525548053,26,42.0,0,46.0,0,53.0,1,52.0,0
1009,max_effective,10,20,2,3,0.05,0.95,0.948514375720414,23,46.0,0,49.0,1,48.0,0,48.0,0
1010,max_effective,10,20,2,3,0.05,0.95,0.8943490699838884,12,37.0,1,37.0,1,37.0,1,37.0,1
1011,max_effective,10,20,2,3,0.05,0.95,0.7668369266271335,5,21.0,1,21.0,1,21.0,1,21.0,1
1012,max_effective,10,20,2,3,0.05,0.95,0.9323138217094694,23,48.0,0,50.0,0,56.0,1,56.0,1
1013,max_effective,10,20,2,3,0.05,0.95,0.9069737337202644,31,49.0,1,42.0,0,49.0,1,48.0,0
1014,max_effective,10,20,2,3,0.05,0.95,0.625005609010971,3,17.0,1,17.0,1,17.0,1,17.0,1
1015,max_effective,10,20,2,3,0.05,0.95,0.929567403748633,42,51.0,0,52.0,1,49.0,0,50.0,0
1016,max_effective,10,20,2,3,0.05,0.95,0.9001856291994385,6,22.0,1,22.0,1,22.0,1,22.0,1
1017,max_effective,10,20,2,3,0.05,0.95,0.8931486181411934,7,23.0,1,23.0,1,23.0,1,23.0,1
1018,max_effective,10,20,2,3,0.05,0.95,0.9273196488033576,21,37.0,1,37.0,1,37.0,1,37.0,1
1019,max_effective,10,20,2,3,0.05,0.95,0.8245320249789031,7,22.0,1,22.0,1,22.0,1,22.0,1
1020,max_effective,10,20,2,3,0.05,0.95,0.8289002013172047,13,30.0,1,30.0,1,30.0,1,30.0,1
1021,max_effective,10,20,2,3,0.05,0.95,0.9188901456759252,6,23.0,1,23.0,1,23.0,1,23.0,1
1022,max_effective,10,20,2,3,0.05,0.95,0.9263928207120036,21,34.0,1,34.0,1,34.0,1,34.0,1
1023,max_effective,10,20,2,3,0.05,0.95,0.8295475638446301,5,21.0,1,21.0,1,21.0,1,21.0,1
1024,max_effective,10,20,2,3,0.05,0.95,0.93010420388738,32,46.0,0,49.0,1,49.0,1,46.0,0
1025,max_effective,10,20,2,3,0.05,0.95,0.87740796750285,6,17.0,1,17.0,1,17.0,1,17.0,1
1026,max_effective,10,20,2,3,0.05,0.95,0.8897560445026481,3,18.0,1,18.0,1,18.0,1,18.0,1
1027,max_effective,10,20,2,3,0.05,0.95,0.9085385528916006,25,44.0,0,52.0,1,50.0,0,49.0,0
1028,max_effective,10,20,2,3,0.05,0.95,0.9413763528423698,12,26.0,1,26.0,1,26.0,1,26.0,1
1029,max_effective,10,20,2,3,0.05,0.95,0.9497654809698336,18,35.0,1,35.0,1,35.0,1,35.0,1
1030,max_effective,10,20,2,3,0.05,0.95,0.8566326489833965,6,20.0,1,20.0,1,20.0,1,20.0,1
1031,max_effective,10,20,2,3,0.05,0.95,0.9225363839697414,7,25.0,1,25.0,1,25.0,1,25.0,1
1032,max_effective,10,20,2,3,0.05,0.95,0.9084236804906494,21,40.0,1,40.0,1,40.0,1,40.0,1
1033,max_effective,10,20,2,3,0.05,0.95,0.8658149836123082,4,13.0,1,13.0,1,13.0,1,13.0,1
1034,max_effective,10,20,2,3,0.05,0.95,0.8572489461915411,5,23.0,1,23.0,1,23.0,1,23.0,1
1035,max_effective,10,20,2,3,0.05,0.95,0.923909923019428,12,28.0,1,28.0,1,28.0,1,28.0,1
1036,max_effective,10,20,2,3,0.05,0.95,0.8953574835625652,4,19.0,1,19.0,1,19.0,1,19.0,1
1037,max_effective,10,20,2,3,0.05,0.95,0.6570553901429368,6,17.0,1,17.0,1,17.0,1,17.0,1
1038,max_effective,10,20,2,3,0.05,0.95,0.9270064293975772,16,36.0,1,36.0,1,36.0,1,36.0,1
1039,max_effective,10,20,2,3,0.05,0.95,0.6404204466352528,5,19.0,1,19.0,1,19.0,1,19.0,1
1040,max_effective,10,20,2,3,0.05,0.95,0.8689069433583897,18,42.0,1,42.0,1,42.0,1,42.0,1
1041,max_effective,10,20,2,3,0.05,0.95,0.9059670053107072,15,31.0,1,31.0,1,31.0,1,31.0,1
1042,max_effective,10,20,2,3,0.05,0.95,0.758123314245282,5,18.0,1,18.0,1,18.0,1,18.0,1
1043,max_effective,10,20,2,3,0.05,0.95,0.9246845999835096,36,44.0,0,51.0,0,55.0,0,56.0,1
1044,max_effective,10,20,2,3,0.05,0.95,0.8936058335536309,8,26.0,1,26.0,1,26.0,1,26.0,1
1045,max_effective,10,20,2,3,0.05,0.95,0.907640209310266,19,50.0,0,52.0,0,56.0,1,55.0,0
1046,max_effective,10,20,2,3,0.05,0.95,0.8728231461463523,7,27.0,1,27.0,1,27.0,1,27.0,1
1047,max_effective,10,20,2,3,0.05,0.95,0.9044442649536548,24,44.0,1,44.0,1,44.0,1,44.0,1
1048,max_effective,10,20,2,3,0.05,0.95,0.6989187175960799,8,18.0,1,18.0,1,18.0,1,18.0,1
1049,max_effective,10,20,2,3,0.05,0.95,0.8649398719438967,11,30.0,1,30.0,1,30.0,1,30.0,1
1050,max_effective,10,20,2,3,0.05,0.95,0.9045471048139908,5,22.0,1,22.0,1,22.0,1,22.0,1
1051,max_effective,10,20,2,3,0.05,0.95,0.932166306292664,11,30.0,1,30.0,1,30.0,1,30.0,1
1052,max_effective,10,20,2,3,0.05,0.95,0.797633250200784,3,15.0,1,15.0,1,15.0,1,15.0,1
1053,max_effective,10,20,2,3,0.05,0.95,0.7441201151971769,7,31.0,1,31.0,1,31.0,1,31.0,1
1054,max_effective,10,20,2,3,0.05,0.95,0.8461984380935236,15,42.0,1,42.0,1,42.0,1,42.0,1
1055,max_effective,10,20,2,3,0.05,0.95,0.9150544297636062,9,36.0,1,36.0,1,36.0,1,36.0,1
1056,max_effective,10,20,2,3,0.05,0.95,0.7624783893116801,7,24.0,1,24.0,1,24.0,1,24.0,1
1057,max_effective,10,20,2,3,0.05,0.95,0.891200061687991,33,40.0,0,53.0,0,53.0,0,54.0,1
1058,max_effective,10,20,2,3,0.05,0.95,0.8841026558896126,13,37.0,1,37.0,1,37.0,1,37.0,1
1059,max_effective,10,20,2,3,0.05,0.95,0.8280507139458632,5,17.0,1,17.0,1,17.0,1,17.0,1
1060,max_effective,10,20,2,3,0.05,0.95,0.942284993449478,15,30.0,1,30.0,1,30.0,1,30.0,1
1061,max_effective,10,20,2,3,0.05,0.95,0.7283173485083657,6,16.0,1,16.0,1,16.0,1,15.0,0
1062,max_effective,10,20,2,3,0.05,0.95,0.9262591714498823,7,28.0,1,28.0,1,28.0,1,28.0,1
1063,max_effective,10,20,2,3,0.05,0.95,0.8738086888952731,9,32.0,1,32.0,1,32.0,1,32.0,1
1064,max_effective,10,20,2,3,0.05,0.95,0.9424657017792538,48,49.0,0,53.0,0,60.0,1,60.0,1
1065,max_effective,10,20,2,3,0.05,0.95,0.7825618279647321,12,34.0,1,34.0,1,34.0,1,34.0,1
1066,max_effective,10,20,2,3,0.05,0.95,0.9257470326235926,33,45.0,0,47.0,0,49.0,1,49.0,1
1067,max_effective,10,20,2,3,0.05,0.95,0.947199433366833,48,44.0,0,45.0,0,50.0,0,51.0,1
1068,max_effective,10,20,2,3,0.05,0.95,0.941606010152788,26,44.0,1,44.0,1,44.0,1,44.0,1
1069,max_effective,10,20,2,3,0.05,0.95,0.6876405022111877,4,16.0,1,16.0,1,16.0,1,16.0,1
1070,max_effective,10,20,2,3,0.05,0.95,0.922866345493518,7,23.0,1,23.0,1,23.0,1,23.0,1
1071,max_effective,10,20,2,3,0.05,0.95,0.9390870306035334,70,48.0,0,49.0,0,58.0,1,57.0,0
1072,max_effective,10,20,2,3,0.05,0.95,0.8553561840648217,5,20.0,1,20.0,1,20.0,1,20.0,1
1073,max_effective,10,20,2,3,0.05,0.95,0.9170307306945458,18,35.0,1,35.0,1,35.0,1,35.0,1
1074,max_effective,10,20,2,3,0.05,0.95,0.9204041377207058,16,30.0,1,30.0,1,30.0,1,30.0,1
1075,max_effective,10,20,2,3,0.05,0.95,0.9423537737353436,19,40.0,0,42.0,0,43.0,1,43.0,1
1076,max_effective,10,20,2,3,0.05,0.95,0.8969222051623899,5,17.0,1,17.0,1,17.0,1,17.0,1
1077,max_effective,10,20,2,3,0.05,0.95,0.942113650379284,47,47.0,0,49.0,0,54.0,1,53.0,0
1078,max_effective,10,20,2,3,0.05,0.95,0.9079456496471736,6,25.0,1,25.0,1,25.0,1,25.0,1
1079,max_effective,10,20,2,3,0.05,0.95,0.8112657129720015,6,21.0,1,21.0,1,21.0,1,21.0,1
1080,max_effective,10,20,2,3,0.05,0.95,0.9174720960409232,12,39.0,1,39.0,1,39.0,1,39.0,1
1081,max_effective,10,20,2,3,0.05,0.95,0.909789392616898,48,45.0,0,49.0,0,54.0,0,59.0,1
1082,max_effective,10,20,2,3,0.05,0.95,0.920975967217554,17,38.0,1,38.0,1,38.0,1,38.0,1
1083,max_effective,10,20,2,3,0.05,0.95,0.8626125378499114,20,32.0,1,32.0,1,32.0,1,32.0,1
1084,max_effective,10,20,2,3,0.05,0.95,0.4654652736786605,2,14.0,1,14.0,1,14.0,1,14.0,1
1085,max_effective,10,20,2,3,0.05,0.95,0.8254767551599336,4,19.0,1,19.0,1,19.0,1,19.0,1
1086,max_effective,10,20,2,3,0.05,0.95,0.9114128254073196,16,33.0,1,33.0,1,33.0,1,33.0,1
1087,max_effective,10,20,2,3,0.05,0.95,0.9007361315298864,11,27.0,1,27.0,1,27.0,1,27.0,1
1088,max_effective,10,20,2,3,0.05,0.95,0.8831405820554066,5,25.0,1,25.0,1,25.0,1,25.0,1
1089,max_effective,10,20,2,3,0.05,0.95,0.9248544165877212,19,30.0,1,30.0,1,30.0,1,30.0,1
1090,max_effective,10,20,2,3,0.05,0.95,0.7724642642858819,10,35.0,1,35.0,1,35.0,1,35.0,1
1091,max_effective,10,20,2,3,0.05,0.95,0.9419961630395516,23,38.0,1,38.0,1,38.0,1,38.0,1
1092,max_effective,10,20,2,3,0.05,0.95,0.8568031072003178,8,24.0,1,24.0,1,24.0,1,24.0,1
1093,max_effective,10,20,2,3,0.05,0.95,0.7327528453571355,4,17.0,1,17.0,1,17.0,1,17.0,1
1094,max_effective,10,20,2,3,0.05,0.95,0.9333799214068372,6,27.0,1,27.0,1,27.0,1,27.0,1
1095,max_effective,10,20,2,3,0.05,0.95,0.7483514619760651,4,21.0,1,21.0,1,21.0,1,21.0,1
1096,max_effective,10,20,2,3,0.05,0.95,0.7818433555625163,4,17.0,1,17.0,1,17.0,1,17.0,1
1097,max_effective,10,20,2,3,0.05,0.95,0.9468289533417572,17,47.0,1,46.0,0,42.0,0,40.0,0
1098,max_effective,10,20,2,3,0.05,0.95,0.9271893547430524,8,28.0,1,28.0,1,28.0,1,28.0,1
1099,max_effective,10,20,2,3,0.05,0.95,0.8417297715997561,9,22.0,1,22.0,1,22.0,1,22.0,1
1100,max_effective,10,20,2,3,0.05,0.95,0.8981589631132167,5,20.0,1,20.0,1,20.0,1,20.0,1
1101,max_effective,10,20,2,3,0.05,0.95,0.941408472379235,14,33.0,1,33.0,1,33.0,1,33.0,1
1102,max_effective,10,20,2,3,0.05,0.95,0.9129299896760714,28,44.0,1,44.0,1,44.0,1,44.0,1
1103,max_effective,10,20,2,3,0.05,0.95,0.8875700775271596,27,52.0,0,54.0,0,58.0,1,56.0,0
1104,max_effective,10,20,2,3,0.05,0.95,0.8567400570046217,10,38.0,1,38.0,1,38.0,1,38.0,1
1105,max_effective,10,20,2,3,0.05,0.95,0.8963402492264215,12,36.0,1,36.0,1,36.0,1,36.0,1
1106,max_effective,10,20,2,3,0.05,0.95,0.872928289542292,3,15.0,1,15.0,1,15.0,1,15.0,1
1107,max_effective,10,20,2,3,0.05,0.95,0.7391806031838276,3,15.0,1,15.0,1,15.0,1,15.0,1
1108,max_effective,10,20,2,3,0.05,0.95,0.9167877641074886,4,15.0,1,15.0,1,15.0,1,15.0,1
1109,max_effective,10,20,2,3,0.05,0.95,0.8914246834530032,6,26.0,1,26.0,1,26.0,1,26.0,1
1110,max_effective,10,20,2,3,0.05,0.95,0.9343588582605736,9,33.0,1,33.0,1,33.0,1,31.0,0
1111,max_effective,10,20,2,3,0.05,0.95,0.94662652343684,23,54.0,0,55.0,0,55.0,0,56.0,1
1112,max_effective,10,20,2,3,0.05,0.95,0.9497328424065056,10,31.0,1,31.0,1,31.0,1,31.0,1
1113,max_effective,10,20,2,3,0.05,0.95,0.9044949242561794,66,48.0,0,54.0,0,56.0,0,57.0,1
1114,max_effective,10,20,2,3,0.05,0.95,0.9444779325633564,9,26.0,1,26.0,1,26.0,1,26.0,1
1115,max_effective,10,20,2,3,0.05,0.95,0.881234954419947,8,26.0,1,26.0,1,26.0,1,26.0,1
1116,max_effective,10,20,2,3,0.05,0.95,0.93039290315337,68,49.0,0,53.0,0,60.0,1,58.0,0
1117,max_effective,10,20,2,3,0.05,0.95,0.8267649444349505,5,21.0,1,21.0,1,21.0,1,21.0,1
1118,max_effective,10,20,2,3,0.05,0.95,0.9236121625119637,22,50.0,0,55.0,0,57.0,1,57.0,1
1119,max_effective,10,20,2,3,0.05,0.95,0.902347669120522,52,45.0,0,46.0,0,48.0,0,53.0,1
1120,max_effective,10,20,2,3,0.05,0.95,0.8047959157940102,5,19.0,1,19.0,1,19.0,1,19.0,1
1121,max_effective,10,20,2,3,0.05,0.95,0.7387316858149218,7,20.0,1,20.0,1,20.0,1,20.0,1
1122,max_effective,10,20,2,3,0.05,0.95,0.8640026377526836,3,14.0,1,14.0,1,14.0,1,14.0,1
1123,max_effective,10,20,2,3,0.05,0.95,0.8986947901457798,3,15.0,1,15.0,1,15.0,1,15.0,1
1124,max_effective,10,20,2,3,0.05,0.95,0.6805232516541161,8,17.0,1,17.0,1,17.0,1,17.0,1
1125,max_effective,10,20,2,3,0.05,0.95,0.6925914267710853,4,16.0,1,16.0,1,16.0,1,16.0,1
1126,max_effective,10,20,2,3,0.05,0.95,0.6631942808289899,8,32.0,1,32.0,1,32.0,1,32.0,1
1127,max_effective,10,20,2,3,0.05,0.95,0.7368425062568761,9,27.0,1,27.0,1,27.0,1,27.0,1
1128,max_effective,10,20,2,3,0.05,0.95,0.8874962308440176,15,35.0,1,35.0,1,35.0,1,35.0,1
1129,max_effective,10,20,2,3,0.05,0.95,0.8460316669163686,9,31.0,1,31.0,1,31.0,1,31.0,1
1130,max_effective,10,20,2,3,0.05,0.95,0.6838937767923005,4,23.0,1,23.0,1,23.0,1,23.0,1
1131,max_effective,10,20,2,3,0.05,0.95,0.6518737671894146,3,14.0,1,14.0,1,14.0,1,13.0,0
1132,max_effective,10,20,2,3,0.05,0.95,0.744268298928051,2,13.0,1,13.0,1,13.0,1,13.0,1
1133,max_effective,10,20,2,3,0.05,0.95,0.711242073397268,4,18.0,1,18.0,1,18.0,1,18.0,1
1134,max_effective,10,20,2,3,0.05,0.95,0.6280378343973446,7,18.0,1,18.0,1,18.0,1,18.0,1
1135,max_effective,10,20,2,3,0.05,0.95,0.8599888215762358,3,13.0,1,13.0,1,13.0,1,13.0,1
1136,max_effective,10,20,2,3,0.05,0.95,0.5859684563261214,1,10.0,1,10.0,1,10.0,1,9.0,0
1137,max_effective,10,20,2,3,0.05,0.95,0.8667888106238718,6,20.0,1,20.0,1,20.0,1,19.0,0
1138,max_effective,10,20,2,3,0.05,0.95,0.9249260305605856,19,34.0,1,34.0,1,34.0,1,34.0,1
1139,max_effective,10,20,2,3,0.05,0.95,0.8823431984020937,12,29.0,1,29.0,1,29.0,1,29.0,1
1140,max_effective,10,20,2,3,0.05,0.95,0.9126360362386948,10,37.0,1,37.0,1,37.0,1,37.0,1
1141,max_effective,10,20,2,3,0.05,0.95,0.90180056358638,14,43.0,1,43.0,1,43.0,1,43.0,1
1142,max_effective,10,20,2,3,0.05,0.95,0.5161750883807892,4,16.0,1,16.0,1,16.0,1,16.0,1
1143,max_effective,10,20,2,3,0.05,0.95,0.9381166697936364,23,41.0,1,41.0,1,41.0,1,41.0,1
1144,max_effective,10,20,2,3,0.05,0.95,0.9474395247728964,6,26.0,1,26.0,1,26.0,1,26.0,1
1145,max_effective,10,20,2,3,0.05,0.95,0.903464747048896,3,17.0,1,17.0,1,17.0,1,17.0,1
1146,max_effective,10,20,2,3,0.05,0.95,0.7709618089254763,4,18.0,1,18.0,1,18.0,1,18.0,1
1147,max_effective,10,20,2,3,0.05,0.95,0.8566076366646931,4,21.0,1,21.0,1,21.0,1,21.0,1
1148,max_effective,10,20,2,3,0.05,0.95,0.9053751567662416,20,31.0,1,31.0,1,31.0,1,31.0,1
1149,max_effective,10,20,2,3,0.05,0.95,0.7666583488917567,3,15.0,1,15.0,1,15.0,1,15.0,1
1150,max_effective,10,20,2,3,0.05,0.95,0.9333118064335644,7,24.0,1,24.0,1,24.0,1,23.0,0
1151,max_effective,10,20,2,3,0.05,0.95,0.87486911907545,17,48.0,0,53.0,1,50.0,0,52.0,0
1152,max_effective,10,20,2,3,0.05,0.95,0.9232342311733764,12,44.0,1,44.0,1,44.0,1,44.0,1
1153,max_effective,10,20,2,3,0.05,0.95,0.922748512976048,47,47.0,0,54.0,1,54.0,1,54.0,1
1154,max_effective,10,20,2,3,0.05,0.95,0.9491141770510546,11,24.0,1,24.0,1,24.0,1,24.0,1
1155,max_effective,10,20,2,3,0.05,0.95,0.8690099417223738,19,35.0,1,35.0,1,35.0,1,35.0,1
1156,max_effective,10,20,2,3,0.05,0.95,0.7509696723834643,4,15.0,1,15.0,1,15.0,1,15.0,1
1157,max_effective,10,20,2,3,0.05,0.95,0.9374273119673387,8,27.0,1,27.0,1,27.0,1,27.0,1
1158,max_effective,10,20,2,3,0.05,0.95,0.828455639563512,9,33.0,1,33.0,1,33.0,1,33.0,1
1159,max_effective,10,20,2,3,0.05,0.95,0.7410354922376229,4,21.0,1,21.0,1,21.0,1,21.0,1
1160,max_effective,10,20,2,3,0.05,0.95,0.916821549736812,39,50.0,0,52.0,0,53.0,1,53.0,1
1161,max_effective,10,20,2,3,0.05,0.95,0.851600471000977,15,26.0,1,26.0,1,26.0,1,26.0,1
1162,max_effective,10,20,2,3,0.05,0.95,0.7148190513529594,6,28.0,1,28.0,1,28.0,1,28.0,1
1163,max_effective,10,20,2,3,0.05,0.95,0.9343503918505114,8,27.0,1,27.0,1,27.0,1,27.0,1
1164,max_effective,10,20,2,3,0.05,0.95,0.9408347295189166,22,44.0,0,46.0,0,49.0,1,48.0,0
1165,max_effective,10,20,2,3,0.05,0.95,0.934672839204919,7,24.0,1,24.0,1,24.0,1,23.0,0
1166,max_effective,10,20,2,3,0.05,0.95,0.9035476579127444,9,29.0,1,29.0,1,29.0,1,29.0,1
1167,max_effective,10,20,2,3,0.05,0.95,0.8379001961376569,16,40.0,1,40.0,1,40.0,1,40.0,1
1168,max_effective,10,20,2,3,0.05,0.95,0.8630508340829715,5,19.0,1,19.0,1,19.0,1,19.0,1
1169,max_effective,10,20,2,3,0.05,0.95,0.9437010087705784,8,27.0,1,27.0,1,27.0,1,27.0,1
1170,max_effective,10,20,2,3,0.05,0.95,0.9180315787885452,27,42.0,1,42.0,1,42.0,1,42.0,1
1171,max_effective,10,20,2,3,0.05,0.95,0.9249141383377696,29,48.0,1,48.0,1,48.0,1,48.0,1
1172,max_effective,10,20,2,3,0.05,0.95,0.8160099378511406,9,28.0,1,28.0,1,28.0,1,28.0,1
1173,max_effective,10,20,2,3,0.05,0.95,0.9170137093243144,9,27.0,1,27.0,1,27.0,1,27.0,1
1174,max_effective,10,20,2,3,0.05,0.95,0.9192368875306716,17,36.0,1,36.0,1,36.0,1,36.0,1
1175,max_effective,10,20,2,3,0.05,0.95,0.9330574479152008,18,33.0,1,33.0,1,33.0,1,33.0,1
1176,max_effective,10,20,2,3,0.05,0.95,0.8216878139917171,6,24.0,1,24.0,1,24.0,1,24.0,1
1177,max_effective,10,20,2,3,0.05,0.95,0.8743224126590499,32,45.0,1,45.0,1,45.0,1,45.0,1
1178,max_effective,10,20,2,3,0.05,0.95,0.9056545586183632,16,29.0,1,29.0,1,29.0,1,29.0,1
1179,max_effective,10,20,2,3,0.05,0.95,0.931422770182998,11,24.0,1,24.0,1,24.0,1,24.0,1
1180,max_effective,10,20,2,3,0.05,0.95,0.8488182025598799,13,37.0,1,37.0,1,37.0,1,37.0,1
1181,max_effective,10,20,2,3,0.05,0.95,0.8860266642901568,4,17.0,1,17.0,1,17.0,1,17.0,1
1182,max_effective,10,20,2,3,0.05,0.95,0.8315114382358666,6,20.0,1,20.0,1,20.0,1,20.0,1
1183,max_effective,10,20,2,3,0.05,0.95,0.9467278970126648,6,25.0,1,25.0,1,25.0,1,25.0,1
1184,max_effective,10,20,2,3,0.05,0.95,0.8106996790089049,11,31.0,1,31.0,1,31.0,1,31.0,1
1185,max_effective,10,20,2,3,0.05,0.95,0.910548971946046,17,36.0,1,36.0,1,36.0,1,36.0,1
1186,max_effective,10,20,2,3,0.05,0.95,0.9281631526314564,23,48.0,0,52.0,0,54.0,1,53.0,0
1187,max_effective,10,20,2,3,0.05,0.95,0.9114981860119372,7,19.0,1,19.0,1,19.0,1,19.0,1
1188,max_effective,10,20,2,3,0.05,0.95,0.8288733638986273,6,19.0,1,19.0,1,19.0,1,19.0,1
1189,max_effective,10,20,2,3,0.05,0.95,0.9222283543387924,21,36.0,1,36.0,1,36.0,1,36.0,1
1190,max_effective,10,20,2,3,0.05,0.95,0.9300635353087516,34,42.0,0,46.0,0,51.0,1,51.0,1
1191,max_effective,10,20,2,3,0.05,0.95,0.9206199984922786,26,52.0,0,56.0,0,58.0,1,58.0,1
1192,max_effective,10,20,2,3,0.05,0.95,0.8837809625627417,6,22.0,1,22.0,1,22.0,1,22.0,1
1193,max_effective,10,20,2,3,0.05,0.95,0.8485288837165762,19,32.0,1,32.0,1,32.0,1,32.0,1
1194,max_effective,10,20,2,3,0.05,0.95,0.9052384226544676,23,43.0,1,43.0,1,43.0,1,43.0,1
1195,max_effective,10,20,2,3,0.05,0.95,0.8742117306568188,10,23.0,1,23.0,1,23.0,1,23.0,1
1196,max_effective,10,20,2,3,0.05,0.95,0.8772656069523116,11,34.0,1,34.0,1,34.0,1,34.0,1
1197,max_effective,10,20,2,3,0.05,0.95,0.8875093680800842,10,26.0,1,26.0,1,26.0,1,26.0,1
1198,max_effective,10,20,2,3,0.05,0.95,0.6741784994957463,4,15.0,1,15.0,1,15.0,1,15.0,1
1199,max_effective,10,20,2,3,0.05,0.95,0.8845579571055817,9,27.0,1,27.0,1,27.0,1,27.0,1
1200,max_effective,10,20,2,3,0.05,0.95,0.9212012746599686,6,33.0,1,33.0,1,33.0,1,33.0,1
1201,max_effective,10,20,2,3,0.05,0.95,0.9139183993994195,7,28.0,1,28.0,1,28.0,1,28.0,1
1202,max_effective,10,20,2,3,0.05,0.95,0.9462727238073648,18,41.0,1,41.0,1,41.0,1,41.0,1
1203,max_effective,10,20,2,3,0.05,0.95,0.7083261729560849,6,19.0,1,19.0,1,19.0,1,19.0,1
1204,max_effective,10,20,2,3,0.05,0.95,0.7858191666010078,6,19.0,1,19.0,1,19.0,1,19.0,1
1205,max_effective,10,20,2,3,0.05,0.95,0.9474767781907208,6,26.0,1,26.0,1,26.0,1,26.0,1
1206,max_effective,10,20,2,3,0.05,0.95,0.7623544233391772,4,18.0,1,18.0,1,18.0,1,18.0,1
1207,max_effective,10,20,2,3,0.05,0.95,0.9221642014690706,7,24.0,1,24.0,1,24.0,1,24.0,1
1208,max_effective,10,20,2,3,0.05,0.95,0.7890788590571263,10,32.0,1,32.0,1,32.0,1,32.0,1
1209,max_effective,10,20,2,3,0.05,0.95,0.9030617336631754,9,30.0,1,30.0,1,30.0,1,30.0,1
1210,max_effective,10,20,2,3,0.05,0.95,0.5599191000893806,4,18.0,1,18.0,1,18.0,1,18.0,1
1211,max_effective,10,20,2,3,0.05,0.95,0.8628378830915422,10,27.0,1,27.0,1,27.0,1,27.0,1
1212,max_effective,10,20,2,3,0.05,0.95,0.869330420699283,11,29.0,1,29.0,1,29.0,1,29.0,1
1213,max_effective,10,20,2,3,0.05,0.95,0.9179445841859628,12,30.0,1,30.0,1,30.0,1,30.0,1
1214,max_effective,10,20,2,3,0.05,0.95,0.923740792220316,17,36.0,1,36.0,1,36.0,1,36.0,1
1215,max_effective,10,20,2,3,0.05,0.95,0.8881388513824588,10,24.0,1,24.0,1,24.0,1,24.0,1
1216,max_effective,10,20,2,3,0.05,0.95,0.8879336205045371,5,20.0,1,20.0,1,20.0,1,20.0,1
1217,max_effective,10,20,2,3,0.05,0.95,0.9373363446910946,16,40.0,1,40.0,1,40.0,1,40.0,1
1218,max_effective,10,20,2,3,0.05,0.95,0.9373021027079084,10,37.0,1,37.0,1,37.0,1,37.0,1
1219,max_effective,10,20,2,3,0.05,0.95,0.8685067004525505,10,41.0,1,41.0,1,41.0,1,41.0,1
1220,max_effective,10,20,2,3,0.05,0.95,0.938863449683773,34,46.0,0,48.0,0,52.0,0,53.0,1
1221,max_effective,10,20,2,3,0.05,0.95,0.906256105363432,34,52.0,0,47.0,0,55.0,0,59.0,1
1222,max_effective,10,20,2,3,0.05,0.95,0.7902313868289644,7,18.0,1,18.0,1,18.0,1,18.0,1
1223,max_effective,10,20,2,3,0.05,0.95,0.9421611723620756,8,26.0,1,26.0,1,26.0,1,26.0,1
1224,max_effective,10,20,2,3,0.05,0.95,0.7165340459055276,2,14.0,1,14.0,1,14.0,1,14.0,1
1225,max_effective,10,20,2,3,0.05,0.95,0.9120102691432612,22,46.0,1,46.0,1,46.0,1,46.0,1
1226,max_effective,10,20,2,3,0.05,0.95,0.9377045207773248,18,34.0,1,34.0,1,34.0,1,34.0,1
1227,max_effective,10,20,2,3,0.05,0.95,0.8004427957586507,5,20.0,1,20.0,1,20.0,1,20.0,1
1228,max_effective,10,20,2,3,0.05,0.95,0.8521564306945912,9,24.0,1,24.0,1,24.0,1,24.0,1
1229,max_effective,10,20,2,3,0.05,0.95,0.946011533477563,74,48.0,0,50.0,0,57.0,1,56.0,0
1230,max_effective,10,20,2,3,0.05,0.95,0.8765167480367066,7,20.0,1,20.0,1,20.0,1,19.0,0
1231,max_effective,10,20,2,3,0.05,0.95,0.871831617846269,11,38.0,1,38.0,1,38.0,1,37.0,0
1232,max_effective,10,20,2,3,0.05,0.95,0.9225363759508152,12,28.0,1,28.0,1,28.0,1,28.0,1
1233,max_effective,10,20,2,3,0.05,0.95,0.91652563894987,26,52.0,0,54.0,0,54.0,0,55.0,1
1234,max_effective,10,20,2,3,0.05,0.95,0.8914428312771343,7,27.0,1,27.0,1,27.0,1,27.0,1
1235,max_effective,10,20,2,3,0.05,0.95,0.9127898128300358,38,47.0,0,51.0,0,50.0,0,54.0,1
1236,max_effective,10,20,2,3,0.05,0.95,0.9497830383226404,12,26.0,1,26.0,1,26.0,1,26.0,1
1237,max_effective,10,20,2,3,0.05,0.95,0.800760452477407,5,21.0,1,21.0,1,21.0,1,21.0,1
1238,max_effective,10,20,2,3,0.05,0.95,0.9000238211563633,11,27.0,1,27.0,1,27.0,1,27.0,1
1239,max_effective,10,20,2,3,0.05,0.95,0.9368641900739028,19,51.0,0,54.0,0,59.0,1,58.0,0
1240,max_effective,10,20,2,3,0.05,0.95,0.9185843134689756,21,33.0,1,33.0,1,33.0,1,33.0,1
1241,max_effective,10,20,2,3,0.05,0.95,0.8046800188456367,8,19.0,1,19.0,1,19.0,1,19.0,1
1242,max_effective,10,20,2,3,0.05,0.95,0.8907951762887718,4,21.0,1,21.0,1,21.0,1,21.0,1
1243,max_effective,10,20,2,3,0.05,0.95,0.8454509583686555,8,23.0,1,23.0,1,23.0,1,23.0,1
1244,max_effective,10,20,2,3,0.05,0.95,0.9213446849772012,5,25.0,1,25.0,1,25.0,1,25.0,1
1245,max_effective,10,20,2,3,0.05,0.95,0.9432390806926853,7,27.0,1,27.0,1,27.0,1,27.0,1
1246,max_effective,10,20,2,3,0.05,0.95,0.8737457170895134,9,29.0,1,29.0,1,29.0,1,29.0,1
1247,max_effective,10,20,2,3,0.05,0.95,0.7154472847467999,6,23.0,1,23.0,1,23.0,1,23.0,1
1248,max_effective,10,20,2,3,0.05,0.95,0.8496919806268168,21,44.0,1,44.0,1,44.0,1,44.0,1
1249,max_effective,10,20,2,3,0.05,0.95,0.9039615767097094,15,31.0,1,31.0,1,31.0,1,31.0,1
1250,max_effective,10,20,2,3,0.05,0.95,0.8858240745258972,28,50.0,0,53.0,0,56.0,1,55.0,0
1251,max_effective,10,20,2,3,0.05,0.95,0.9212512045060844,8,24.0,1,24.0,1,24.0,1,24.0,1
1252,max_effective,10,20,2,3,0.05,0.95,0.8179561779910878,4,17.0,1,17.0,1,17.0,1,17.0,1
1253,max_effective,10,20,2,3,0.05,0.95,0.80101871405599,2,13.0,1,13.0,1,13.0,1,13.0,1
1254,max_effective,10,20,2,3,0.05,0.95,0.8987799059220241,20,47.0,1,47.0,1,46.0,0,46.0,0
1255,max_effective,10,20,2,3,0.05,0.95,0.8927818881065208,5,16.0,1,16.0,1,16.0,1,16.0,1
1256,max_effective,10,20,2,3,0.05,0.95,0.9431649592515928,26,47.0,1,47.0,1,47.0,1,47.0,1
1257,max_effective,10,20,2,3,0.05,0.95,0.9075908949669792,33,46.0,0,48.0,0,52.0,0,55.0,1
1258,max_effective,10,20,2,3,0.05,0.95,0.8447116494872003,6,25.0,1,25.0,1,25.0,1,25.0,1
1259,max_effective,10,20,2,3,0.05,0.95,0.9148904045480885,14,35.0,1,35.0,1,35.0,1,35.0,1
1260,max_effective,10,20,2,3,0.05,0.95,0.8336390172558703,2,16.0,1,16.0,1,16.0,1,16.0,1
1261,max_effective,10,20,2,3,0.05,0.95,0.938655770108434,91,46.0,0,51.0,0,58.0,1,58.0,1
1262,max_effective,10,20,2,3,0.05,0.95,0.927454945100958,12,22.0,1,22.0,1,22.0,1,22.0,1
1263,max_effective,10,20,2,3,0.05,0.95,0.8271971970328112,8,23.0,1,23.0,1,23.0,1,23.0,1
1264,max_effective,10,20,2,3,0.05,0.95,0.9122667606191311,21,39.0,1,39.0,1,39.0,1,39.0,1
1265,max_effective,10,20,2,3,0.05,0.95,0.7863012388929352,9,25.0,1,25.0,1,25.0,1,25.0,1
1266,max_effective,10,20,2,3,0.05,0.95,0.9371214629806732,7,30.0,1,30.0,1,30.0,1,30.0,1
1267,max_effective,10,20,2,3,0.05,0.95,0.8909239812095078,6,22.0,1,22.0,1,22.0,1,22.0,1
1268,max_effective,10,20,2,3,0.05,0.95,0.9300477240535584,22,52.0,0,53.0,1,53.0,1,52.0,0
1269,max_effective,10,20,2,3,0.05,0.95,0.9058649700037726,8,25.0,1,25.0,1,25.0,1,25.0,1
1270,max_effective,10,20,2,3,0.05,0.95,0.9177459365305768,8,27.0,1,27.0,1,27.0,1,27.0,1
1271,max_effective,10,20,2,3,0.05,0.95,0.9371121647095656,3,18.0,1,18.0,1,18.0,1,18.0,1
1272,max_effective,10,20,2,3,0.05,0.95,0.9391220241122744,17,50.0,0,51.0,1,49.0,0,49.0,0
1273,max_effective,10,20,2,3,0.05,0.95,0.9211961329008308,8,26.0,1,26.0,1,26.0,1,26.0,1
1274,max_effective,10,20,2,3,0.05,0.95,0.8747316059976098,10,30.0,1,30.0,1,30.0,1,30.0,1
1275,max_effective,10,20,2,3,0.05,0.95,0.9481076123513124,7,26.0,1,26.0,1,26.0,1,26.0,1
1276,max_effective,10,20,2,3,0.05,0.95,0.8144205511657963,2,11.0,1,11.0,1,11.0,1,11.0,1
1277,max_effective,10,20,2,3,0.05,0.95,0.8334918041940866,11,33.0,1,33.0,1,33.0,1,33.0,1
1278,max_effective,10,20,2,3,0.05,0.95,0.7818217582416571,5,25.0,1,25.0,1,25.0,1,25.0,1
1279,max_effective,10,20,2,3,0.05,0.95,0.8118361817539406,12,36.0,1,36.0,1,36.0,1,36.0,1
1280,max_effective,10,20,2,3,0.05,0.95,0.904275204169612,21,37.0,1,37.0,1,37.0,1,37.0,1
1281,max_effective,10,20,2,3,0.05,0.95,0.8904569143998579,7,23.0,1,23.0,1,23.0,1,23.0,1
1282,max_effective,10,20,2,3,0.05,0.95,0.8196204532277103,3,19.0,1,19.0,1,19.0,1,19.0,1
1283,max_effective,10,20,2,3,0.05,0.95,0.778560190037265,4,19.0,1,19.0,1,19.0,1,19.0,1
1284,max_effective,10,20,2,3,0.05,0.95,0.9223692660524954,5,19.0,1,19.0,1,19.0,1,19.0,1
1285,max_effective,10,20,2,3,0.05,0.95,0.8234375162561369,5,24.0,1,24.0,1,24.0,1,24.0,1
1286,max_effective,10,20,2,3,0.05,0.95,0.9499221918865446,17,48.0,1,48.0,1,47.0,0,46.0,0
1287,max_effective,10,20,2,3,0.05,0.95,0.9390379081225174,16,42.0,1,42.0,1,42.0,1,42.0,1
1288,max_effective,10,20,2,3,0.05,0.95,0.8397459992466162,6,24.0,1,24.0,1,24.0,1,24.0,1
1289,max_effective,10,20,2,3,0.05,0.95,0.7900591779517763,6,19.0,1,19.0,1,19.0,1,19.0,1
1290,max_effective,10,20,2,3,0.05,0.95,0.9361443040821256,11,28.0,1,28.0,1,28.0,1,28.0,1
1291,max_effective,10,20,2,3,0.05,0.95,0.9300956793058346,8,33.0,1,33.0,1,33.0,1,33.0,1
1292,max_effective,10,20,2,3,0.05,0.95,0.8192590910046696,8,25.0,1,25.0,1,25.0,1,25.0,1
1293,max_effective,10,20,2,3,0.05,0.95,0.9476968383285598,11,55.0,1,54.0,0,55.0,1,54.0,0
1294,max_effective,10,20,2,3,0.05,0.95,0.9467922210488118,22,55.0,0,58.0,1,54.0,0,55.0,0
1295,max_effective,10,20,2,3,0.05,0.95,0.8772620767521169,13,32.0,1,32.0,1,32.0,1,32.0,1
1296,max_effective,10,20,2,3,0.05,0.95,0.8776132790633262,26,41.0,1,41.0,1,41.0,1,41.0,1
1297,max_effective,10,20,2,3,0.05,0.95,0.7461082081038815,5,19.0,1,19.0,1,19.0,1,19.0,1
1298,max_effective,10,20,2,3,0.05,0.95,0.906199794574594,20,38.0,1,38.0,1,38.0,1,38.0,1
1299,max_effective,10,20,2,3,0.05,0.95,0.66598622244107,2,16.0,1,16.0,1,16.0,1,16.0,1
1300,max_effective,10,20,2,3,0.05,0.95,0.8937838001944611,23,49.0,0,50.0,0,47.0,0,52.0,1
1301,max_effective,10,20,2,3,0.05,0.95,0.7327909453754353,7,20.0,1,20.0,1,20.0,1,20.0,1
1302,max_effective,10,20,2,3,0.05,0.95,0.8289053449291314,9,29.0,1,29.0,1,29.0,1,29.0,1
1303,max_effective,10,20,2,3,0.05,0.95,0.9453661985704848,9,24.0,1,24.0,1,24.0,1,24.0,1
1304,max_effective,10,20,2,3,0.05,0.95,0.7975029627528998,6,29.0,1,29.0,1,29.0,1,29.0,1
1305,max_effective,10,20,2,3,0.05,0.95,0.712364349325311,3,18.0,1,18.0,1,18.0,1,18.0,1
1306,max_effective,10,20,2,3,0.05,0.95,0.8916845459231011,4,21.0,1,21.0,1,21.0,1,21.0,1
1307,max_effective,10,20,2,3,0.05,0.95,0.8758239333813281,4,20.0,1,20.0,1,20.0,1,20.0,1
1308,max_effective,10,20,2,3,0.05,0.95,0.9479759962755224,40,51.0,1,51.0,1,51.0,1,51.0,1
1309,max_effective,10,20,2,3,0.05,0.95,0.8784179481315827,7,23.0,1,23.0,1,23.0,1,23.0,1
1310,max_effective,10,20,2,3,0.05,0.95,0.8234945966438332,5,22.0,1,22.0,1,22.0,1,22.0,1
1311,max_effective,10,20,2,3,0.05,0.95,0.8828103962292774,9,21.0,1,21.0,1,21.0,1,21.0,1
1312,max_effective,10,20,2,3,0.05,0.95,0.8658246375454621,9,28.0,1,28.0,1,28.0,1,28.0,1
1313,max_effective,10,20,2,3,0.05,0.95,0.9422303435484868,4,16.0,1,16.0,1,16.0,1,16.0,1
1314,max_effective,10,20,2,3,0.05,0.95,0.9498710051687564,24,39.0,1,39.0,1,39.0,1,39.0,1
1315,max_effective,10,20,2,3,0.05,0.95,0.7388479865734942,3,19.0,1,19.0,1,19.0,1,19.0,1
1316,max_effective,10,20,2,3,0.05,0.95,0.9165846364751924,16,37.0,1,37.0,1,37.0,1,37.0,1
1317,max_effective,10,20,2,3,0.05,0.95,0.8053237037954905,4,15.0,1,15.0,1,15.0,1,15.0,1
1318,max_effective,10,20,2,3,0.05,0.95,0.8605766076828474,3,18.0,1,18.0,1,18.0,1,18.0,1
1319,max_effective,10,20,2,3,0.05,0.95,0.9481129033850532,13,32.0,1,32.0,1,32.0,1,32.0,1
1320,max_effective,10,20,2,3,0.05,0.95,0.7791290680758485,8,27.0,1,27.0,1,27.0,1,27.0,1
1321,max_effective,10,20,2,3,0.05,0.95,0.8592705378828024,4,18.0,1,18.0,1,18.0,1,18.0,1
1322,max_effective,10,20,2,3,0.05,0.95,0.8897491292122963,10,25.0,1,25.0,1,25.0,1,25.0,1
1323,max_effective,10,20,2,3,0.05,0.95,0.8705651199596254,18,35.0,1,35.0,1,35.0,1,35.0,1
1324,max_effective,10,20,2,3,0.05,0.95,0.920305266994528,14,37.0,1,37.0,1,37.0,1,37.0,1
1325,max_effective,10,20,2,3,0.05,0.95,0.7723481350969222,7,23.0,1,23.0,1,23.0,1,23.0,1
1326,max_effective,10,20,2,3,0.05,0.95,0.7780125410006424,4,16.0,1,16.0,1,16.0,1,16.0,1
1327,max_effective,10,20,2,3,0.05,0.95,0.9443220239901804,9,34.0,1,34.0,1,34.0,1,34.0,1
1328,max_effective,10,20,2,3,0.05,0.95,0.8337132086103568,8,26.0,1,26.0,1,26.0,1,26.0,1
1329,max_effective,10,20,2,3,0.05,0.95,0.9312261118769452,16,42.0,1,42.0,1,42.0,1,42.0,1
1330,max_effective,10,20,2,3,0.05,0.95,0.7469619541394763,6,22.0,1,22.0,1,22.0,1,22.0,1
1331,max_effective,10,20,2,3,0.05,0.95,0.8806217915597452,14,31.0,1,31.0,1,31.0,1,31.0,1
1332,max_effective,10,20,2,3,0.05,0.95,0.7756039587265098,5,21.0,1,21.0,1,21.0,1,21.0,1
1333,max_effective,10,20,2,3,0.05,0.95,0.7713462229136884,4,21.0,1,21.0,1,21.0,1,21.0,1
1334,max_effective,10,20,2,3,0.05,0.95,0.9174788105337658,11,29.0,1,29.0,1,29.0,1,29.0,1
1335,max_effective,10,20,2,3,0.05,0.95,0.6889480983710402,4,16.0,1,16.0,1,16.0,1,16.0,1
1336,max_effective,10,20,2,3,0.05,0.95,0.9432124867932468,31,47.0,0,51.0,1,51.0,1,51.0,1
1337,max_effective,10,20,2,3,0.05,0.95,0.7499733968216845,6,19.0,1,19.0,1,19.0,1,18.0,0
1338,max_effective,10,20,2,3,0.05,0.95,0.8774984745887936,16,31.0,1,31.0,1,31.0,1,31.0,1
1339,max_effective,10,20,2,3,0.05,0.95,0.9041774387884975,17,49.0,0,51.0,0,53.0,1,53.0,1
1340,max_effective,10,20,2,3,0.05,0.95,0.7254737772235467,6,22.0,1,22.0,1,22.0,1,22.0,1
1341,max_effective,10,20,2,3,0.05,0.95,0.8379325285909622,14,35.0,1,35.0,1,35.0,1,35.0,1
1342,max_effective,10,20,2,3,0.05,0.95,0.9490983797001452,3,17.0,1,17.0,1,17.0,1,17.0,1
1343,max_effective,10,20,2,3,0.05,0.95,0.9330435823138272,21,46.0,1,46.0,1,46.0,1,44.0,0
1344,max_effective,10,20,2,3,0.05,0.95,0.9240817788422746,22,43.0,1,43.0,1,43.0,1,43.0,1
1345,max_effective,10,20,2,3,0.05,0.95,0.9441992896065166,21,50.0,0,49.0,0,52.0,1,51.0,0
1346,max_effective,10,20,2,3,0.05,0.95,0.845085759853015,31,47.0,0,49.0,0,51.0,1,51.0,1
1347,max_effective,10,20,2,3,0.05,0.95,0.9189355622322004,18,45.0,0,46.0,1,46.0,1,46.0,1
1348,max_effective,10,20,2,3,0.05,0.95,0.9458938431411776,7,20.0,1,20.0,1,20.0,1,20.0,1
1349,max_effective,10,20,2,3,0.05,0.95,0.9405070983837744,16,34.0,1,34.0,1,34.0,1,34.0,1
1350,max_effective,10,20,2,3,0.05,0.95,0.9295641555485686,9,30.0,1,30.0,1,30.0,1,30.0,1
1351,max_effective,10,20,2,3,0.05,0.95,0.8675823517553994,7,21.0,1,21.0,1,21.0,1,21.0,1
1352,max_effective,10,20,2,3,0.05,0.95,0.6918898077930569,12,28.0,1,28.0,1,28.0,1,28.0,1
1353,max_effective,10,20,2,3,0.05,0.95,0.9418687044301578,11,27.0,1,27.0,1,27.0,1,27.0,1
1354,max_effective,10,20,2,3,0.05,0.95,0.9161480747403296,7,26.0,1,26.0,1,26.0,1,26.0,1
1355,max_effective,10,20,2,3,0.05,0.95,0.9220006091895552,8,20.0,1,20.0,1,20.0,1,20.0,1
1356,max_effective,10,20,2,3,0.05,0.95,0.7383915171600592,9,22.0,1,22.0,1,22.0,1,22.0,1
1357,max_effective,10,20,2,3,0.05,0.95,0.7727675097022444,9,32.0,1,32.0,1,32.0,1,32.0,1
1358,max_effective,10,20,2,3,0.05,0.95,0.7474663161225733,4,16.0,1,16.0,1,16.0,1,16.0,1
1359,max_effective,10,20,2,3,0.05,0.95,0.93315275012588,19,50.0,0,52.0,1,51.0,0,51.0,0
1360,max_effective,10,20,2,3,0.05,0.95,0.7796918773037492,10,26.0,1,26.0,1,26.0,1,26.0,1
1361,max_effective,10,20,2,3,0.05,0.95,0.8339746718239585,8,21.0,1,21.0,1,21.0,1,21.0,1
1362,max_effective,10,20,2,3,0.05,0.95,0.8951384463006772,47,48.0,0,49.0,0,53.0,1,53.0,1
1363,max_effective,10,20,2,3,0.05,0.95,0.8024146698999804,3,14.0,1,14.0,1,14.0,1,14.0,1
1364,max_effective,10,20,2,3,0.05,0.95,0.9408155533321358,9,28.0,1,28.0,1,28.0,1,28.0,1
1365,max_effective,10,20,2,3,0.05,0.95,0.845364630323797,6,25.0,1,25.0,1,25.0,1,25.0,1
1366,max_effective,10,20,2,3,0.05,0.95,0.7316677346283164,2,13.0,1,13.0,1,13.0,1,13.0,1
1367,max_effective,10,20,2,3,0.05,0.95,0.6844457306262454,3,16.0,1,16.0,1,16.0,1,16.0,1
1368,max_effective,10,20,2,3,0.05,0.95,0.947550353959557,23,56.0,0,58.0,0,60.0,1,60.0,1
1369,max_effective,10,20,2,3,0.05,0.95,0.8548542063203697,12,35.0,1,35.0,1,35.0,1,35.0,1
1370,max_effective,10,20,2,3,0.05,0.95,0.9146035116386364,9,27.0,1,27.0,1,27.0,1,27.0,1
1371,max_effective,10,20,2,3,0.05,0.95,0.9491219030257576,18,47.0,0,48.0,1,47.0,0,46.0,0
1372,max_effective,10,20,2,3,0.05,0.95,0.9312952926657132,16,41.0,1,41.0,1,41.0,1,41.0,1
1373,max_effective,10,20,2,3,0.05,0.95,0.9498776311813628,20,44.0,0,51.0,1,48.0,0,50.0,0
1374,max_effective,10,20,2,3,0.05,0.95,0.8973041187376413,5,17.0,1,17.0,1,17.0,1,17.0,1
1375,max_effective,10,20,2,3,0.05,0.95,0.8432978114592502,4,16.0,1,16.0,1,16.0,1,16.0,1
1376,max_effective,10,20,2,3,0.05,0.95,0.8623300631623068,11,25.0,1,25.0,1,25.0,1,25.0,1
1377,max_effective,10,20,2,3,0.05,0.95,0.9305230300249012,11,35.0,1,35.0,1,35.0,1,35.0,1
1378,max_effective,10,20,2,3,0.05,0.95,0.8966304233151794,8,27.0,1,27.0,1,27.0,1,27.0,1
1379,max_effective,10,20,2,3,0.05,0.95,0.9201690468318428,28,50.0,0,52.0,0,56.0,1,56.0,1
1380,max_effective,10,20,2,3,0.05,0.95,0.7847075975893701,17,32.0,1,32.0,1,32.0,1,32.0,1
1381,max_effective,10,20,2,3,0.05,0.95,0.9230536361860244,14,27.0,1,27.0,1,27.0,1,27.0,1
1382,max_effective,10,20,2,3,0.05,0.95,0.7612793434219276,10,23.0,1,23.0,1,23.0,1,23.0,1
1383,max_effective,10,20,2,3,0.05,0.95,0.8777514343957182,4,16.0,1,16.0,1,16.0,1,16.0,1
1384,max_effective,10,20,2,3,0.05,0.95,0.8881848382720265,6,22.0,1,22.0,1,22.0,1,22.0,1
1385,max_effective,10,20,2,3,0.05,0.95,0.900345158556452,59,52.0,0,55.0,0,57.0,0,58.0,1
1386,max_effective,10,20,2,3,0.05,0.95,0.8292761101885873,11,27.0,1,27.0,1,27.0,1,27.0,1
1387,max_effective,10,20,2,3,0.05,0.95,0.8791219759994863,19,47.0,0,49.0,1,49.0,1,49.0,1
1388,max_effective,10,20,2,3,0.05,0.95,0.862911334042135,21,31.0,1,31.0,1,31.0,1,31.0,1
1389,max_effective,10,20,2,3,0.05,0.95,0.7712652637842826,4,17.0,1,17.0,1,17.0,1,17.0,1
1390,max_effective,10,20,2,3,0.05,0.95,0.8298646292711577,15,33.0,1,33.0,1,33.0,1,33.0,1
1391,max_effective,10,20,2,3,0.05,0.95,0.9074963590778118,32,44.0,0,52.0,0,57.0,1,57.0,1
1392,max_effective,10,20,2,3,0.05,0.95,0.5072833930817336,3,16.0,1,16.0,1,16.0,1,16.0,1
1393,max_effective,10,20,2,3,0.05,0.95,0.8946378273589417,42,51.0,0,54.0,1,52.0,0,53.0,0
1394,max_effective,10,20,2,3,0.05,0.95,0.9407549911955928,7,28.0,1,28.0,1,28.0,1,28.0,1
1395,max_effective,10,20,2,3,0.05,0.95,0.8852697348746182,8,24.0,1,24.0,1,24.0,1,24.0,1
1396,max_effective,10,20,2,3,0.05,0.95,0.9407384599933424,4,18.0,1,18.0,1,18.0,1,18.0,1
1397,max_effective,10,20,2,3,0.05,0.95,0.8472103550136959,11,28.0,1,28.0,1,28.0,1,28.0,1
1398,max_effective,10,20,2,3,0.05,0.95,0.8875485222722456,5,28.0,1,28.0,1,28.0,1,28.0,1
1399,max_effective,10,20,2,3,0.05,0.95,0.839520704530056,4,18.0,1,18.0,1,18.0,1,18.0,1
1400,max_effective,10,20,2,3,0.05,0.95,0.8509063162712199,5,24.0,1,24.0,1,24.0,1,24.0,1
1401,max_effective,10,20,2,3,0.05,0.95,0.9159310416687498,18,50.0,0,52.0,1,51.0,0,51.0,0
1402,max_effective,10,20,2,3,0.05,0.95,0.8612601720690418,12,37.0,1,37.0,1,37.0,1,37.0,1
1403,max_effective,10,20,2,3,0.05,0.95,0.8996276241664385,9,31.0,1,31.0,1,31.0,1,31.0,1
1404,max_effective,10,20,2,3,0.05,0.95,0.800163867631603,5,25.0,1,25.0,1,25.0,1,25.0,1
1405,max_effective,10,20,2,3,0.05,0.95,0.882778796042045,14,38.0,1,38.0,1,38.0,1,38.0,1
1406,max_effective,10,20,2,3,0.05,0.95,0.8193499848678015,8,29.0,1,29.0,1,29.0,1,29.0,1
1407,max_effective,10,20,2,3,0.05,0.95,0.9110528597532004,23,42.0,0,46.0,1,46.0,1,46.0,1
1408,max_effective,10,20,2,3,0.05,0.95,0.8889394459835177,4,16.0,1,16.0,1,16.0,1,16.0,1
1409,max_effective,10,20,2,3,0.05,0.95,0.812840150167317,8,35.0,1,35.0,1,35.0,1,35.0,1
1410,max_effective,10,20,2,3,0.05,0.95,0.855440672515901,24,48.0,0,53.0,0,54.0,1,52.0,0
1411,max_effective,10,20,2,3,0.05,0.95,0.8912971490015984,4,17.0,1,17.0,1,17.0,1,17.0,1
1412,max_effective,10,20,2,3,0.05,0.95,0.94364340258708,27,52.0,0,55.0,0,59.0,1,58.0,0
1413,max_effective,10,20,2,3,0.05,0.95,0.8497841084692387,7,21.0,1,21.0,1,21.0,1,21.0,1
1414,max_effective,10,20,2,3,0.05,0.95,0.8831590293486564,6,22.0,1,22.0,1,22.0,1,22.0,1
1415,max_effective,10,20,2,3,0.05,0.95,0.9304483024859804,4,19.0,1,19.0,1,19.0,1,19.0,1
1416,max_effective,10,20,2,3,0.05,0.95,0.9056211172286762,5,21.0,1,21.0,1,21.0,1,21.0,1
1417,max_effective,10,20,2,3,0.05,0.95,0.9099323756833736,7,27.0,1,27.0,1,27.0,1,27.0,1
1418,max_effective,10,20,2,3,0.05,0.95,0.9352616796511454,15,36.0,1,36.0,1,36.0,1,36.0,1
1419,max_effective,10,20,2,3,0.05,0.95,0.9383377205027184,162,44.0,0,56.0,0,59.0,1,56.0,0
1420,max_effective,10,20,2,3,0.05,0.95,0.9380120891328826,76,48.0,0,52.0,0,59.0,1,59.0,1
1421,max_effective,10,20,2,3,0.05,0.95,0.917112507158078,6,18.0,1,18.0,1,18.0,1,18.0,1
1422,max_effective,10,20,2,3,0.05,0.95,0.8707937780807552,2,13.0,1,13.0,1,13.0,1,13.0,1
1423,max_effective,10,20,2,3,0.05,0.95,0.83700115711827,5,20.0,1,20.0,1,20.0,1,20.0,1
1424,max_effective,10,20,2,3,0.05,0.95,0.9071931411888438,8,38.0,1,38.0,1,38.0,1,38.0,1
1425,max_effective,10,20,2,3,0.05,0.95,0.8154696308327176,6,27.0,1,27.0,1,27.0,1,27.0,1
1426,max_effective,10,20,2,3,0.05,0.95,0.9167137671143856,8,33.0,1,33.0,1,33.0,1,33.0,1
1427,max_effective,10,20,2,3,0.05,0.95,0.9286048064694424,14,32.0,1,32.0,1,32.0,1,32.0,1
1428,max_effective,10,20,2,3,0.05,0.95,0.8932321374213533,36,48.0,0,50.0,1,50.0,1,50.0,1
1429,max_effective,10,20,2,3,0.05,0.95,0.8984197311400544,5,26.0,1,26.0,1,26.0,1,26.0,1
1430,max_effective,10,20,2,3,0.05,0.95,0.883428764516574,22,41.0,1,41.0,1,41.0,1,41.0,1
1431,max_effective,10,20,2,3,0.05,0.95,0.9352880883868996,11,35.0,1,35.0,1,35.0,1,35.0,1
1432,max_effective,10,20,2,3,0.05,0.95,0.8576965257610626,8,26.0,1,26.0,1,26.0,1,26.0,1
1433,max_effective,10,20,2,3,0.05,0.95,0.8933410187573567,17,44.0,0,45.0,1,45.0,1,43.0,0
1434,max_effective,10,20,2,3,0.05,0.95,0.8490515305613203,12,25.0,1,25.0,1,25.0,1,25.0,1
1435,max_effective,10,20,2,3,0.05,0.95,0.8792009764103198,29,48.0,1,48.0,1,48.0,1,48.0,1
1436,max_effective,10,20,2,3,0.05,0.95,0.9285847607018362,10,28.0,1,28.0,1,28.0,1,28.0,1
1437,max_effective,10,20,2,3,0.05,0.95,0.6937809865145967,6,16.0,1,16.0,1,16.0,1,16.0,1
1438,max_effective,10,20,2,3,0.05,0.95,0.8619306101603785,16,28.0,1,28.0,1,28.0,1,27.0,0
1439,max_effective,10,20,2,3,0.05,0.95,0.8958071734804642,11,22.0,1,22.0,1,22.0,1,22.0,1
1440,max_effective,10,20,2,3,0.05,0.95,0.8707258552749986,17,37.0,1,37.0,1,37.0,1,37.0,1
1441,max_effective,10,20,2,3,0.05,0.95,0.9221765502828748,4,18.0,1,18.0,1,18.0,1,17.0,0
1442,max_effective,10,20,2,3,0.05,0.95,0.9376108161843584,16,42.0,1,42.0,1,42.0,1,42.0,1
1443,max_effective,10,20,2,3,0.05,0.95,0.906070305438603,4,21.0,1,21.0,1,21.0,1,21.0,1
1444,max_effective,10,20,2,3,0.05,0.95,0.8117870194194905,22,40.0,0,45.0,1,45.0,1,45.0,1
1445,max_effective,10,20,2,3,0.05,0.95,0.924108450693076,36,48.0,0,52.0,0,55.0,1,55.0,1
1446,max_effective,10,20,2,3,0.05,0.95,0.7718289533881425,5,20.0,1,20.0,1,20.0,1,20.0,1
1447,max_effective,10,20,2,3,0.05,0.95,0.925132270692258,12,34.0,1,34.0,1,34.0,1,34.0,1
1448,max_effective,10,20,2,3,0.05,0.95,0.8392641077283338,15,41.0,1,41.0,1,41.0,1,39.0,0
1449,max_effective,10,20,2,3,0.05,0.95,0.9385205319386318,22,44.0,0,46.0,0,49.0,1,49.0,1
1450,max_effective,10,20,2,3,0.05,0.95,0.8211074628676484,3,20.0,1,20.0,1,20.0,1,20.0,1
1451,max_effective,10,20,2,3,0.05,0.95,0.9332474159494196,24,41.0,1,41.0,1,41.0,1,41.0,1
1452,max_effective,10,20,2,3,0.05,0.95,0.943687078642436,34,49.0,0,49.0,0,55.0,1,54.0,0
1453,max_effective,10,20,2,3,0.05,0.95,0.9191829230590824,22,50.0,0,50.0,0,51.0,1,50.0,0
1454,max_effective,10,20,2,3,0.05,0.95,0.9039058820916024,18,47.0,0,48.0,1,45.0,0,47.0,0
1455,max_effective,10,20,2,3,0.05,0.95,0.9336372650403147,14,41.0,0,42.0,1,42.0,1,42.0,1
1456,max_effective,10,20,2,3,0.05,0.95,0.7236548885517005,4,16.0,1,16.0,1,16.0,1,16.0,1
1457,max_effective,10,20,2,3,0.05,0.95,0.9141665870731538,12,25.0,1,25.0,1,25.0,1,25.0,1
1458,max_effective,10,20,2,3,0.05,0.95,0.6920410856421286,3,16.0,1,16.0,1,16.0,1,16.0,1
1459,max_effective,10,20,2,3,0.05,0.95,0.9482569228233796,30,51.0,0,54.0,0,59.0,0,60.0,1
1460,max_effective,10,20,2,3,0.05,0.95,0.9398790924941324,17,48.0,1,47.0,0,48.0,1,48.0,1
1461,max_effective,10,20,2,3,0.05,0.95,0.8564202961676844,5,24.0,1,24.0,1,24.0,1,24.0,1
1462,max_effective,10,20,2,3,0.05,0.95,0.8302152325610258,3,16.0,1,16.0,1,16.0,1,16.0,1
1463,max_effective,10,20,2,3,0.05,0.95,0.9452922637334752,13,41.0,1,41.0,1,41.0,1,41.0,1
1464,max_effective,10,20,2,3,0.05,0.95,0.8684678152574098,21,35.0,1,35.0,1,35.0,1,35.0,1
1465,max_effective,10,20,2,3,0.05,0.95,0.8854566123165911,10,25.0,1,25.0,1,25.0,1,25.0,1
1466,max_effective,10,20,2,3,0.05,0.95,0.9369910223680058,10,26.0,1,26.0,1,26.0,1,26.0,1
1467,max_effective,10,20,2,3,0.05,0.95,0.8937894863038983,3,17.0,1,17.0,1,17.0,1,17.0,1
1468,max_effective,10,20,2,3,0.05,0.95,0.8016987709996084,6,25.0,1,25.0,1,25.0,1,25.0,1
1469,max_effective,10,20,2,3,0.05,0.95,0.9069275186898892,20,44.0,0,48.0,1,48.0,1,48.0,1
1470,max_effective,10,20,2,3,0.05,0.95,0.8809745027951104,19,34.0,1,34.0,1,34.0,1,34.0,1
1471,max_effective,10,20,2,3,0.05,0.95,0.8340298404637138,10,39.0,1,39.0,1,39.0,1,39.0,1
1472,max_effective,10,20,2,3,0.05,0.95,0.910321352908958,22,46.0,0,51.0,0,55.0,1,54.0,0
1473,max_effective,10,20,2,3,0.05,0.95,0.930053873975848,31,44.0,0,47.0,0,57.0,1,53.0,0
1474,max_effective,10,20,2,3,0.05,0.95,0.9427237916636928,15,44.0,0,50.0,1,46.0,0,44.0,0
1475,max_effective,10,20,2,3,0.05,0.95,0.7872719723916637,5,19.0,1,19.0,1,19.0,1,19.0,1
1476,max_effective,10,20,2,3,0.05,0.95,0.939863052419712,18,49.0,1,47.0,0,45.0,0,44.0,0
1477,max_effective,10,20,2,3,0.05,0.95,0.8379675928262562,14,28.0,1,28.0,1,28.0,1,28.0,1
1478,max_effective,10,20,2,3,0.05,0.95,0.8885246938610488,4,13.0,1,13.0,1,13.0,1,13.0,1
1479,max_effective,10,20,2,3,0.05,0.95,0.93526207963302,18,42.0,1,42.0,1,42.0,1,42.0,1
1480,max_effective,10,20,2,3,0.05,0.95,0.924146282553536,8,26.0,1,26.0,1,26.0,1,26.0,1
1481,max_effective,10,20,2,3,0.05,0.95,0.9338916003770716,28,48.0,1,48.0,1,48.0,1,48.0,1
1482,max_effective,10,20,2,3,0.05,0.95,0.807402615609119,8,32.0,1,32.0,1,32.0,1,32.0,1
1483,max_effective,10,20,2,3,0.05,0.95,0.8670618581022809,5,22.0,1,22.0,1,22.0,1,22.0,1
1484,max_effective,10,20,2,3,0.05,0.95,0.7883490779479662,6,19.0,1,19.0,1,19.0,1,19.0,1
1485,max_effective,10,20,2,3,0.05,0.95,0.8196801480555571,5,23.0,1,23.0,1,23.0,1,23.0,1
1486,max_effective,10,20,2,3,0.05,0.95,0.9074473910329326,13,41.0,1,41.0,1,41.0,1,41.0,1
1487,max_effective,10,20,2,3,0.05,0.95,0.9303213652129564,5,22.0,1,22.0,1,22.0,1,22.0,1
1488,max_effective,10,20,2,3,0.05,0.95,0.8992437086604694,17,43.0,1,43.0,1,43.0,1,43.0,1
1489,max_effective,10,20,2,3,0.05,0.95,0.8641516193593763,11,35.0,1,35.0,1,35.0,1,35.0,1
1490,max_effective,10,20,2,3,0.05,0.95,0.9035165981952988,6,24.0,1,24.0,1,24.0,1,24.0,1
1491,max_effective,10,20,2,3,0.05,0.95,0.9280535725565952,12,33.0,1,33.0,1,33.0,1,33.0,1
1492,max_effective,10,20,2,3,0.05,0.95,0.9493424809855568,5,16.0,1,16.0,1,16.0,1,16.0,1
1493,max_effective,10,20,2,3,0.05,0.95,0.9214563242495384,4,15.0,1,15.0,1,15.0,1,15.0,1
1494,max_effective,10,20,2,3,0.05,0.95,0.7658773240067511,3,13.0,1,13.0,1,13.0,1,13.0,1
1495,max_effective,10,20,2,3,0.05,0.95,0.9429865818867595,9,38.0,1,38.0,1,38.0,1,38.0,1
1496,max_effective,10,20,2,3,0.05,0.95,0.9238608819274696,13,37.0,1,37.0,1,37.0,1,37.0,1
1497,max_effective,10,20,2,3,0.05,0.95,0.803479496703793,7,27.0,1,27.0,1,27.0,1,27.0,1
1498,max_effective,10,20,2,3,0.05,0.95,0.8857018544597232,21,40.0,1,40.0,1,40.0,1,40.0,1
1499,max_effective,10,20,2,3,0.05,0.95,0.8264721918566099,8,27.0,1,27.0,1,27.0,1,27.0,1
1500,max_effective,10,20,2,3,0.05,0.95,0.9217081444609138,6,23.0,1,23.0,1,23.0,1,23.0,1
1501,max_effective,10,20,2,3,0.05,0.95,0.7952697133858868,5,22.0,1,22.0,1,22.0,1,22.0,1
1502,max_effective,10,20,2,3,0.05,0.95,0.8718898348896564,31,46.0,0,49.0,0,49.0,0,51.0,1
1503,max_effective,10,20,2,3,0.05,0.95,0.9019018542892198,17,37.0,1,37.0,1,37.0,1,37.0,1
1504,max_effective,10,20,2,3,0.05,0.95,0.8664197753639821,6,33.0,1,33.0,1,33.0,1,33.0,1
1505,max_effective,10,20,2,3,0.05,0.95,0.8737127014831605,6,21.0,1,21.0,1,21.0,1,21.0,1
1506,max_effective,10,20,2,3,0.05,0.95,0.9356119548156594,16,53.0,0,54.0,1,52.0,0,52.0,0
1507,max_effective,10,20,2,3,0.05,0.95,0.912509395518124,3,17.0,1,17.0,1,17.0,1,17.0,1
1508,max_effective,10,20,2,3,0.05,0.95,0.9093817228884672,12,28.0,1,28.0,1,28.0,1,28.0,1
1509,max_effective,10,20,2,3,0.05,0.95,0.78185205320239,4,18.0,1,18.0,1,18.0,1,18.0,1
1510,max_effective,10,20,2,3,0.05,0.95,0.9200089859138548,10,32.0,1,32.0,1,32.0,1,32.0,1
1511,max_effective,10,20,2,3,0.05,0.95,0.9260765418117716,4,18.0,1,18.0,1,18.0,1,18.0,1
1512,max_effective,10,20,2,3,0.05,0.95,0.9468504415822916,3,14.0,1,14.0,1,14.0,1,14.0,1
1513,max_effective,10,20,2,3,0.05,0.95,0.9225867730754704,7,32.0,1,32.0,1,32.0,1,32.0,1
1514,max_effective,10,20,2,3,0.05,0.95,0.947800987266178,11,28.0,1,28.0,1,28.0,1,28.0,1
1515,max_effective,10,20,2,3,0.05,0.95,0.9344320866648396,12,38.0,1,38.0,1,38.0,1,38.0,1
1516,max_effective,10,20,2,3,0.05,0.95,0.7274189219165768,5,17.0,1,17.0,1,17.0,1,17.0,1
1517,max_effective,10,20,2,3,0.05,0.95,0.892601686947469,12,26.0,1,26.0,1,26.0,1,26.0,1
1518,max_effective,10,20,2,3,0.05,0.95,0.9213213086149906,6,22.0,1,22.0,1,22.0,1,22.0,1
1519,max_effective,10,20,2,3,0.05,0.95,0.8874230075923054,7,21.0,1,21.0,1,21.0,1,21.0,1
1520,max_effective,10,20,2,3,0.05,0.95,0.8503358014417725,6,24.0,1,24.0,1,24.0,1,24.0,1
1521,max_effective,10,20,2,3,0.05,0.95,0.8974418605548721,4,16.0,1,16.0,1,16.0,1,16.0,1
1522,max_effective,10,20,2,3,0.05,0.95,0.938943700067396,36,45.0,0,50.0,0,57.0,1,57.0,1
1523,max_effective,10,20,2,3,0.05,0.95,0.8588690276475395,21,39.0,1,39.0,1,39.0,1,39.0,1
1524,max_effective,10,20,2,3,0.05,0.95,0.900462755379797,11,38.0,1,38.0,1,38.0,1,38.0,1
1525,max_effective,10,20,2,3,0.05,0.95,0.7790049788351716,7,17.0,1,17.0,1,17.0,1,17.0,1
1526,max_effective,10,20,2,3,0.05,0.95,0.9044473758142196,6,18.0,1,18.0,1,18.0,1,18.0,1
1527,max_effective,10,20,2,3,0.05,0.95,0.9111957828939258,11,44.0,1,44.0,1,44.0,1,44.0,1
1528,max_effective,10,20,2,3,0.05,0.95,0.855506206183085,5,23.0,1,23.0,1,23.0,1,23.0,1
1529,max_effective,10,20,2,3,0.05,0.95,0.946648099704557,35,50.0,0,56.0,0,58.0,0,60.0,1
1530,max_effective,10,20,2,3,0.05,0.95,0.8744404946995945,11,34.0,1,34.0,1,34.0,1,34.0,1
1531,max_effective,10,20,2,3,0.05,0.95,0.9019906200403444,5,22.0,1,22.0,1,22.0,1,22.0,1
1532,max_effective,10,20,2,3,0.05,0.95,0.923688700729596,9,41.0,1,41.0,1,41.0,1,41.0,1
1533,max_effective,10,20,2,3,0.05,0.95,0.9254451008758066,7,21.0,1,21.0,1,21.0,1,21.0,1
1534,max_effective,10,20,2,3,0.05,0.95,0.6863591853291144,7,20.0,1,20.0,1,20.0,1,20.0,1
1535,max_effective,10,20,2,3,0.05,0.95,0.8503888885121361,14,33.0,1,33.0,1,33.0,1,33.0,1
1536,max_effective,10,20,2,3,0.05,0.95,0.9085372944980816,5,19.0,1,19.0,1,19.0,1,19.0,1
1537,max_effective,10,20,2,3,0.05,0.95,0.934809711859367,8,27.0,1,27.0,1,27.0,1,27.0,1
1538,max_effective,10,20,2,3,0.05,0.95,0.8292433818181325,5,19.0,1,19.0,1,19.0,1,19.0,1
1539,max_effective,10,20,2,3,0.05,0.95,0.7806173338148025,4,18.0,1,18.0,1,18.0,1,18.0,1
1540,max_effective,10,20,2,3,0.05,0.95,0.8930305016610586,12,28.0,1,28.0,1,28.0,1,28.0,1
1541,max_effective,10,20,2,3,0.05,0.95,0.7988140356268267,5,26.0,1,26.0,1,26.0,1,26.0,1
1542,max_effective,10,20,2,3,0.05,0.95,0.8254429675960239,8,25.0,1,25.0,1,25.0,1,25.0,1
1543,max_effective,10,20,2,3,0.05,0.95,0.7639444260826092,9,26.0,1,26.0,1,26.0,1,26.0,1
1544,max_effective,10,20,2,3,0.05,0.95,0.8984450694401939,17,37.0,1,37.0,1,37.0,1,37.0,1
1545,max_effective,10,20,2,3,0.05,0.95,0.924406842344858,10,26.0,1,26.0,1,26.0,1,26.0,1
1546,max_effective,10,20,2,3,0.05,0.95,0.9225086588385316,6,18.0,1,18.0,1,18.0,1,17.0,0
1547,max_effective,10,20,2,3,0.05,0.95,0.8570019305207527,13,35.0,1,35.0,1,35.0,1,35.0,1
1548,max_effective,10,20,2,3,0.05,0.95,0.932699592747256,35,48.0,1,48.0,1,48.0,1,48.0,1
1549,max_effective,10,20,2,3,0.05,0.95,0.8091210397523312,8,29.0,1,29.0,1,29.0,1,29.0,1
1550,max_effective,10,20,2,3,0.05,0.95,0.861638582775984,12,35.0,1,35.0,1,35.0,1,35.0,1
1551,max_effective,10,20,2,3,0.05,0.95,0.7404198694156005,9,28.0,1,28.0,1,28.0,1,28.0,1
1552,max_effective,10,20,2,3,0.05,0.95,0.8622826552320194,5,20.0,1,20.0,1,20.0,1,18.0,0
1553,max_effective,10,20,2,3,0.05,0.95,0.8688807688257245,4,21.0,1,21.0,1,21.0,1,21.0,1
1554,max_effective,10,20,2,3,0.05,0.95,0.9465444122215984,25,42.0,0,43.0,0,48.0,1,48.0,1
1555,max_effective,10,20,2,3,0.05,0.95,0.9095369516155812,9,36.0,1,36.0,1,36.0,1,36.0,1
1556,max_effective,10,20,2,3,0.05,0.95,0.8991436073654854,9,30.0,1,30.0,1,30.0,1,30.0,1
1557,max_effective,10,20,2,3,0.05,0.95,0.8627363194006872,10,27.0,1,27.0,1,27.0,1,27.0,1
1558,max_effective,10,20,2,3,0.05,0.95,0.9113649638133412,9,23.0,1,23.0,1,23.0,1,23.0,1
1559,max_effective,10,20,2,3,0.05,0.95,0.9497402650985692,34,52.0,0,55.0,0,60.0,1,60.0,1
1560,max_effective,10,20,2,3,0.05,0.95,0.934243151406156,6,24.0,1,24.0,1,24.0,1,24.0,1
1561,max_effective,10,20,2,3,0.05,0.95,0.8953365184213143,5,24.0,1,24.0,1,24.0,1,24.0,1
1562,max_effective,10,20,2,3,0.05,0.95,0.9178300642806516,40,48.0,0,48.0,0,56.0,0,59.0,1
1563,max_effective,10,20,2,3,0.05,0.95,0.8045335447193266,6,31.0,1,31.0,1,31.0,1,31.0,1
1564,max_effective,10,20,2,3,0.05,0.95,0.9317912590798738,17,47.0,1,47.0,1,47.0,1,47.0,1
1565,max_effective,10,20,2,3,0.05,0.95,0.9432874232499128,56,49.0,0,50.0,0,59.0,1,59.0,1
1566,max_effective,10,20,2,3,0.05,0.95,0.8214309066851366,11,31.0,1,31.0,1,31.0,1,31.0,1
1567,max_effective,10,20,2,3,0.05,0.95,0.9266791749308556,9,27.0,1,27.0,1,27.0,1,27.0,1
1568,max_effective,10,20,2,3,0.05,0.95,0.9274765103380463,9,27.0,1,27.0,1,27.0,1,27.0,1
1569,max_effective,10,20,2,3,0.05,0.95,0.9060250871594152,4,21.0,1,21.0,1,21.0,1,21.0,1
1570,max_effective,10,20,2,3,0.05,0.95,0.8837705457168155,40,48.0,0,53.0,0,56.0,0,60.0,1
1571,max_effective,10,20,2,3,0.05,0.95,0.8256764828619517,16,45.0,1,45.0,1,45.0,1,45.0,1
1572,max_effective,10,20,2,3,0.05,0.95,0.8878662051172092,5,20.0,1,20.0,1,20.0,1,20.0,1
1573,max_effective,10,20,2,3,0.05,0.95,0.8801930467322995,16,46.0,1,45.0,0,42.0,0,42.0,0
1574,max_effective,10,20,2,3,0.05,0.95,0.932031592345906,11,29.0,1,29.0,1,29.0,1,29.0,1
1575,max_effective,10,20,2,3,0.05,0.95,0.9374549431905504,13,30.0,1,30.0,1,30.0,1,30.0,1
1576,max_effective,10,20,2,3,0.05,0.95,0.9410311442084932,23,48.0,0,52.0,0,46.0,0,55.0,1
1577,max_effective,10,20,2,3,0.05,0.95,0.7881762788941112,13,29.0,1,29.0,1,29.0,1,29.0,1
1578,max_effective,10,20,2,3,0.05,0.95,0.8798829593167087,18,50.0,0,51.0,0,54.0,1,53.0,0
1579,max_effective,10,20,2,3,0.05,0.95,0.8400835643448902,7,22.0,1,22.0,1,22.0,1,22.0,1
1580,max_effective,10,20,2,3,0.05,0.95,0.9272650921512132,4,25.0,1,25.0,1,25.0,1,25.0,1
1581,max_effective,10,20,2,3,0.05,0.95,0.9275316140139688,5,18.0,1,18.0,1,18.0,1,18.0,1
1582,max_effective,10,20,2,3,0.05,0.95,0.9169169886533264,9,27.0,1,27.0,1,27.0,1,27.0,1
1583,max_effective,10,20,2,3,0.05,0.95,0.7712661853470552,3,16.0,1,16.0,1,16.0,1,16.0,1
1584,max_effective,10,20,2,3,0.05,0.95,0.891098467887578,11,36.0,1,36.0,1,36.0,1,36.0,1
1585,max_effective,10,20,2,3,0.05,0.95,0.8234504950427689,9,31.0,1,31.0,1,31.0,1,31.0,1
1586,max_effective,10,20,2,3,0.05,0.95,0.7979472876520864,15,30.0,1,30.0,1,30.0,1,30.0,1
1587,max_effective,10,20,2,3,0.05,0.95,0.9136476226489536,31,42.0,1,42.0,1,42.0,1,42.0,1
1588,max_effective,10,20,2,3,0.05,0.95,0.9096341751768374,12,28.0,1,28.0,1,28.0,1,28.0,1
1589,max_effective,10,20,2,3,0.05,0.95,0.794225464347831,3,17.0,1,17.0,1,17.0,1,17.0,1
1590,max_effective,10,20,2,3,0.05,0.95,0.9490340852765636,31,51.0,0,52.0,0,54.0,1,53.0,0
1591,max_effective,10,20,2,3,0.05,0.95,0.8428599546227431,4,25.0,1,25.0,1,25.0,1,25.0,1
1592,max_effective,10,20,2,3,0.05,0.95,0.9217739735772458,38,47.0,0,55.0,0,57.0,1,57.0,1
1593,max_effective,10,20,2,3,0.05,0.95,0.8985183816208182,8,32.0,1,32.0,1,32.0,1,32.0,1
1594,max_effective,10,20,2,3,0.05,0.95,0.9084419287457812,11,40.0,1,40.0,1,40.0,1,40.0,1
1595,max_effective,10,20,2,3,0.05,0.95,0.8135726439105458,5,26.0,1,26.0,1,26.0,1,26.0,1
1596,max_effective,10,20,2,3,0.05,0.95,0.9160945031345976,27,44.0,1,44.0,1,44.0,1,44.0,1
1597,max_effective,10,20,2,3,0.05,0.95,0.9193062920137304,13,40.0,1,40.0,1,40.0,1,40.0,1
1598,max_effective,10,20,2,3,0.05,0.95,0.9313342406051694,5,18.0,1,18.0,1,18.0,1,18.0,1
1599,max_effective,10,20,2,3,0.05,0.95,0.8808876280872728,9,26.0,1,26.0,1,26.0,1,26.0,1
1600,max_effective,10,20,2,3,0.05,0.95,0.785508571870734,8,24.0,1,24.0,1,24.0,1,23.0,0
1601,max_effective,10,20,2,3,0.05,0.95,0.6583235277231679,5,17.0,1,17.0,1,17.0,1,17.0,1
1602,max_effective,10,20,2,3,0.05,0.95,0.9340253243570624,4,16.0,1,16.0,1,16.0,1,16.0,1
1603,max_effective,10,20,2,3,0.05,0.95,0.8900452875540468,15,29.0,1,29.0,1,29.0,1,28.0,0
1604,max_effective,10,20,2,3,0.05,0.95,0.7966717976071409,7,19.0,1,19.0,1,19.0,1,19.0,1
1605,max_effective,10,20,2,3,0.05,0.95,0.8131989903642065,9,29.0,1,29.0,1,29.0,1,29.0,1
1606,max_effective,10,20,2,3,0.05,0.95,0.7238880074627291,8,21.0,1,21.0,1,21.0,1,21.0,1
1607,max_effective,10,20,2,3,0.05,0.95,0.908646572749378,13,31.0,1,31.0,1,31.0,1,31.0,1
1608,max_effective,10,20,2,3,0.05,0.95,0.9261789446997892,9,32.0,1,32.0,1,32.0,1,32.0,1
1609,max_effective,10,20,2,3,0.05,0.95,0.7612705130424267,7,22.0,1,22.0,1,22.0,1,22.0,1
1610,max_effective,10,20,2,3,0.05,0.95,0.8545657661168043,17,36.0,1,36.0,1,36.0,1,36.0,1
1611,max_effective,10,20,2,3,0.05,0.95,0.9279736203012812,39,47.0,0,49.0,0,58.0,1,57.0,0
1612,max_effective,10,20,2,3,0.05,0.95,0.6502804538025074,4,19.0,1,19.0,1,19.0,1,19.0,1
1613,max_effective,10,20,2,3,0.05,0.95,0.9141533879480376,7,28.0,1,28.0,1,28.0,1,28.0,1
1614,max_effective,10,20,2,3,0.05,0.95,0.8928204946815584,20,35.0,1,35.0,1,35.0,1,35.0,1
1615,max_effective,10,20,2,3,0.05,0.95,0.8903698384057027,14,44.0,1,43.0,0,42.0,0,41.0,0
1616,max_effective,10,20,2,3,0.05,0.95,0.8689991983746883,19,41.0,0,42.0,0,43.0,1,43.0,1
1617,max_effective,10,20,2,3,0.05,0.95,0.9488268935186696,10,38.0,1,38.0,1,38.0,1,38.0,1
1618,max_effective,10,20,2,3,0.05,0.95,0.8148477911185834,9,25.0,1,25.0,1,25.0,1,25.0,1
1619,max_effective,10,20,2,3,0.05,0.95,0.9315778497326428,9,37.0,1,37.0,1,37.0,1,37.0,1
1620,max_effective,10,20,2,3,0.05,0.95,0.9357855894139504,14,44.0,0,45.0,1,45.0,1,45.0,1
1621,max_effective,10,20,2,3,0.05,0.95,0.8154409340967216,8,29.0,1,29.0,1,29.0,1,29.0,1
1622,max_effective,10,20,2,3,0.05,0.95,0.8168028500933163,20,37.0,1,37.0,1,37.0,1,37.0,1
1623,max_effective,10,20,2,3,0.05,0.95,0.9023802800677349,23,41.0,1,41.0,1,41.0,1,41.0,1
1624,max_effective,10,20,2,3,0.05,0.95,0.8294120610538979,6,17.0,1,17.0,1,17.0,1,17.0,1
1625,max_effective,10,20,2,3,0.05,0.95,0.8268920948302172,22,37.0,1,37.0,1,37.0,1,36.0,0
1626,max_effective,10,20,2,3,0.05,0.95,0.9410724148739736,18,36.0,1,36.0,1,36.0,1,36.0,1
1627,max_effective,10,20,2,3,0.05,0.95,0.7249688628168824,7,25.0,1,25.0,1,25.0,1,25.0,1
1628,max_effective,10,20,2,3,0.05,0.95,0.8635861278573163,12,27.0,1,27.0,1,27.0,1,27.0,1
1629,max_effective,10,20,2,3,0.05,0.95,0.943117988239582,12,40.0,1,40.0,1,40.0,1,40.0,1
1630,max_effective,10,20,2,3,0.05,0.95,0.6682460763763657,6,21.0,1,21.0,1,21.0,1,21.0,1
1631,max_effective,10,20,2,3,0.05,0.95,0.8988438417989322,9,24.0,1,24.0,1,24.0,1,24.0,1
1632,max_effective,10,20,2,3,0.05,0.95,0.9254456115820489,18,36.0,1,36.0,1,36.0,1,36.0,1
1633,max_effective,10,20,2,3,0.05,0.95,0.9072969964141004,11,32.0,1,32.0,1,32.0,1,32.0,1
1634,max_effective,10,20,2,3,0.05,0.95,0.748623018769267,4,17.0,1,17.0,1,17.0,1,17.0,1
1635,max_effective,10,20,2,3,0.05,0.95,0.7363223607794399,4,18.0,1,18.0,1,18.0,1,18.0,1
1636,max_effective,10,20,2,3,0.05,0.95,0.8641092736689531,9,30.0,1,30.0,1,30.0,1,30.0,1
1637,max_effective,10,20,2,3,0.05,0.95,0.8022748805673986,14,33.0,1,33.0,1,33.0,1,33.0,1
1638,max_effective,10,20,2,3,0.05,0.95,0.7414720940429766,12,30.0,1,30.0,1,30.0,1,30.0,1
1639,max_effective,10,20,2,3,0.05,0.95,0.7486584149019989,5,22.0,1,22.0,1,22.0,1,22.0,1
1640,max_effective,10,20,2,3,0.05,0.95,0.7530994779263582,4,19.0,1,19.0,1,19.0,1,19.0,1
1641,max_effective,10,20,2,3,0.05,0.95,0.9251060580397872,8,41.0,1,41.0,1,41.0,1,41.0,1
1642,max_effective,10,20,2,3,0.05,0.95,0.9448748528047703,38,50.0,0,53.0,0,57.0,1,57.0,1
1643,max_effective,10,20,2,3,0.05,0.95,0.9436572513208236,13,50.0,1,50.0,1,50.0,1,50.0,1
1644,max_effective,10,20,2,3,0.05,0.95,0.8773927329356521,13,30.0,1,30.0,1,30.0,1,28.0,0
1645,max_effective,10,20,2,3,0.05,0.95,0.9282994651324346,33,45.0,0,46.0,1,46.0,1,46.0,1
1646,max_effective,10,20,2,3,0.05,0.95,0.9251042122761318,11,39.0,1,39.0,1,39.0,1,39.0,1
1647,max_effective,10,20,2,3,0.05,0.95,0.8041315316079504,10,26.0,1,26.0,1,26.0,1,26.0,1
1648,max_effective,10,20,2,3,0.05,0.95,0.844837736579861,13,37.0,1,37.0,1,37.0,1,37.0,1
1649,max_effective,10,20,2,3,0.05,0.95,0.920356346732579,5,21.0,1,21.0,1,21.0,1,21.0,1
1650,max_effective,10,20,2,3,0.05,0.95,0.9311834271434154,34,47.0,0,49.0,1,49.0,1,49.0,1
1651,max_effective,10,20,2,3,0.05,0.95,0.9051278452756956,6,20.0,1,20.0,1,20.0,1,20.0,1
1652,max_effective,10,20,2,3,0.05,0.95,0.8281281247384702,17,32.0,1,32.0,1,32.0,1,32.0,1
1653,max_effective,10,20,2,3,0.05,0.95,0.7796473269492256,11,21.0,1,21.0,1,21.0,1,21.0,1
1654,max_effective,10,20,2,3,0.05,0.95,0.9169360404300808,4,19.0,1,19.0,1,19.0,1,19.0,1
1655,max_effective,10,20,2,3,0.05,0.95,0.8583854139790298,26,53.0,1,53.0,1,50.0,0,46.0,0
1656,max_effective,10,20,2,3,0.05,0.95,0.9366148361772756,49,50.0,0,53.0,1,53.0,1,46.0,0
1657,max_effective,10,20,2,3,0.05,0.95,0.9069476060459672,12,39.0,1,39.0,1,39.0,1,39.0,1
1658,max_effective,10,20,2,3,0.05,0.95,0.8956503234321368,3,16.0,1,16.0,1,16.0,1,16.0,1
1659,max_effective,10,20,2,3,0.05,0.95,0.7585831728859984,6,22.0,1,22.0,1,22.0,1,22.0,1
1660,max_effective,10,20,2,3,0.05,0.95,0.8807632199470405,8,27.0,1,27.0,1,27.0,1,27.0,1
1661,max_effective,10,20,2,3,0.05,0.95,0.9223376356445188,55,44.0,0,48.0,0,53.0,1,53.0,1
1662,max_effective,10,20,2,3,0.05,0.95,0.8722559490499148,7,24.0,1,24.0,1,24.0,1,24.0,1
1663,max_effective,10,20,2,3,0.05,0.95,0.9459440779712726,7,28.0,1,28.0,1,28.0,1,28.0,1
1664,max_effective,10,20,2,3,0.05,0.95,0.8613579040180668,13,31.0,1,31.0,1,31.0,1,31.0,1
1665,max_effective,10,20,2,3,0.05,0.95,0.8932528033156684,4,21.0,1,21.0,1,21.0,1,21.0,1
1666,max_effective,10,20,2,3,0.05,0.95,0.8927330371255102,6,19.0,1,19.0,1,19.0,1,19.0,1
1667,max_effective,10,20,2,3,0.05,0.95,0.6700694308436705,6,18.0,1,18.0,1,18.0,1,18.0,1
1668,max_effective,10,20,2,3,0.05,0.95,0.94555000571057,4,22.0,1,22.0,1,22.0,1,22.0,1
1669,max_effective,10,20,2,3,0.05,0.95,0.7567102622926655,6,27.0,1,27.0,1,27.0,1,27.0,1
1670,max_effective,10,20,2,3,0.05,0.95,0.946166742306946,31,40.0,0,54.0,1,54.0,1,54.0,1
1671,max_effective,10,20,2,3,0.05,0.95,0.8584039405957078,22,46.0,0,49.0,1,47.0,0,49.0,1
1672,max_effective,10,20,2,3,0.05,0.95,0.8819509005397481,7,27.0,1,27.0,1,27.0,1,27.0,1
1673,max_effective,10,20,2,3,0.05,0.95,0.8925865149283263,13,34.0,1,34.0,1,34.0,1,34.0,1
1674,max_effective,10,20,2,3,0.05,0.95,0.8097064487130389,11,42.0,1,42.0,1,42.0,1,42.0,1
1675,max_effective,10,20,2,3,0.05,0.95,0.922341363138132,9,23.0,1,23.0,1,23.0,1,23.0,1
1676,max_effective,10,20,2,3,0.05,0.95,0.9333176184428962,3,14.0,1,14.0,1,14.0,1,14.0,1
1677,max_effective,10,20,2,3,0.05,0.95,0.9191029573471567,17,36.0,1,36.0,1,36.0,1,36.0,1
1678,max_effective,10,20,2,3,0.05,0.95,0.7551572659643969,3,13.0,1,13.0,1,13.0,1,13.0,1
1679,max_effective,10,20,2,3,0.05,0.95,0.9429658603351118,19,43.0,0,46.0,1,45.0,0,45.0,0
1680,max_effective,10,20,2,3,0.05,0.95,0.8139557087121501,9,20.0,1,20.0,1,20.0,1,20.0,1
1681,max_effective,10,20,2,3,0.05,0.95,0.8903581347198831,7,29.0,1,29.0,1,29.0,1,29.0,1
1682,max_effective,10,20,2,3,0.05,0.95,0.8419712504700164,9,21.0,1,21.0,1,21.0,1,21.0,1
1683,max_effective,10,20,2,3,0.05,0.95,0.9189532702571264,16,54.0,1,53.0,0,49.0,0,49.0,0
1684,max_effective,10,20,2,3,0.05,0.95,0.711392355487461,4,20.0,1,20.0,1,20.0,1,20.0,1
1685,max_effective,10,20,2,3,0.05,0.95,0.9334190611113982,16,28.0,1,28.0,1,28.0,1,28.0,1
1686,max_effective,10,20,2,3,0.05,0.95,0.8918250029397936,29,42.0,1,42.0,1,42.0,1,42.0,1
1687,max_effective,10,20,2,3,0.05,0.95,0.9440172384383064,12,31.0,1,31.0,1,31.0,1,31.0,1
1688,max_effective,10,20,2,3,0.05,0.95,0.9425305259993506,22,46.0,0,49.0,0,50.0,0,51.0,1
1689,max_effective,10,20,2,3,0.05,0.95,0.9274030860738538,22,39.0,1,39.0,1,39.0,1,39.0,1
1690,max_effective,10,20,2,3,0.05,0.95,0.9194020139995877,14,41.0,1,41.0,1,41.0,1,41.0,1
1691,max_effective,10,20,2,3,0.05,0.95,0.6993524573017944,16,32.0,1,32.0,1,32.0,1,32.0,1
1692,max_effective,10,20,2,3,0.05,0.95,0.9070268401169116,21,41.0,1,41.0,1,41.0,1,41.0,1
1693,max_effective,10,20,2,3,0.05,0.95,0.8189915542611678,5,25.0,1,25.0,1,25.0,1,25.0,1
1694,max_effective,10,20,2,3,0.05,0.95,0.863059747732018,7,26.0,1,26.0,1,26.0,1,26.0,1
1695,max_effective,10,20,2,3,0.05,0.95,0.8850635140827311,5,22.0,1,22.0,1,22.0,1,22.0,1
1696,max_effective,10,20,2,3,0.05,0.95,0.8945575123928164,13,47.0,1,47.0,1,47.0,1,47.0,1
1697,max_effective,10,20,2,3,0.05,0.95,0.8209287035118872,8,22.0,1,22.0,1,22.0,1,22.0,1
1698,max_effective,10,20,2,3,0.05,0.95,0.9141163854776536,22,39.0,1,39.0,1,39.0,1,39.0,1
1699,max_effective,10,20,2,3,0.05,0.95,0.8256541744496632,8,29.0,1,29.0,1,29.0,1,29.0,1
1700,max_effective,10,20,2,3,0.05,0.95,0.8248947417838948,6,27.0,1,27.0,1,27.0,1,27.0,1
1701,max_effective,10,20,2,3,0.05,0.95,0.8031766353058868,8,35.0,1,35.0,1,35.0,1,35.0,1
1702,max_effective,10,20,2,3,0.05,0.95,0.9284275119794096,26,43.0,0,50.0,0,53.0,1,52.0,0
1703,max_effective,10,20,2,3,0.05,0.95,0.942022475526348,12,38.0,1,38.0,1,38.0,1,38.0,1
1704,max_effective,10,20,2,3,0.05,0.95,0.709493128946551,2,13.0,1,13.0,1,13.0,1,13.0,1
1705,max_effective,10,20,2,3,0.05,0.95,0.810730570033194,7,24.0,1,24.0,1,24.0,1,24.0,1
1706,max_effective,10,20,2,3,0.05,0.95,0.7350836097895495,3,12.0,1,12.0,1,12.0,1,12.0,1
1707,max_effective,10,20,2,3,0.05,0.95,0.7772613939455165,10,27.0,1,27.0,1,27.0,1,27.0,1
1708,max_effective,10,20,2,3,0.05,0.95,0.9387617229933092,10,24.0,1,24.0,1,24.0,1,24.0,1
1709,max_effective,10,20,2,3,0.05,0.95,0.9481441418906886,10,27.0,1,27.0,1,27.0,1,27.0,1
1710,max_effective,10,20,2,3,0.05,0.95,0.9379228550230648,16,28.0,1,28.0,1,28.0,1,28.0,1
1711,max_effective,10,20,2,3,0.05,0.95,0.7147648083579187,5,16.0,1,16.0,1,16.0,1,16.0,1
1712,max_effective,10,20,2,3,0.05,0.95,0.8873944288246519,17,29.0,1,29.0,1,29.0,1,29.0,1
1713,max_effective,10,20,2,3,0.05,0.95,0.939163543686103,5,24.0,1,24.0,1,24.0,1,24.0,1
1714,max_effective,10,20,2,3,0.05,0.95,0.9166576685606,13,31.0,1,31.0,1,31.0,1,31.0,1
1715,max_effective,10,20,2,3,0.05,0.95,0.6767770252987021,4,18.0,1,18.0,1,18.0,1,18.0,1
1716,max_effective,10,20,2,3,0.05,0.95,0.8857776308247661,16,46.0,0,48.0,1,47.0,0,47.0,0
1717,max_effective,10,20,2,3,0.05,0.95,0.8522381957721378,12,26.0,1,26.0,1,26.0,1,26.0,1
1718,max_effective,10,20,2,3,0.05,0.95,0.9028911553727664,11,41.0,1,41.0,1,41.0,1,41.0,1
1719,max_effective,10,20,2,3,0.05,0.95,0.8874935003794845,7,34.0,1,34.0,1,34.0,1,34.0,1
1720,max_effective,10,20,2,3,0.05,0.95,0.7047014332727245,7,24.0,1,24.0,1,24.0,1,24.0,1
1721,max_effective,10,20,2,3,0.05,0.95,0.81443543240339,3,15.0,1,15.0,1,15.0,1,15.0,1
1722,max_effective,10,20,2,3,0.05,0.95,0.9478431806642844,13,41.0,1,41.0,1,41.0,1,41.0,1
1723,max_effective,10,20,2,3,0.05,0.95,0.887902371697781,10,26.0,1,26.0,1,26.0,1,26.0,1
1724,max_effective,10,20,2,3,0.05,0.95,0.9282489097976208,28,47.0,0,51.0,1,50.0,0,50.0,0
1725,max_effective,10,20,2,3,0.05,0.95,0.9139155637723158,10,37.0,1,37.0,1,37.0,1,37.0,1
1726,max_effective,10,20,2,3,0.05,0.95,0.7679720667175255,5,22.0,1,22.0,1,22.0,1,22.0,1
1727,max_effective,10,20,2,3,0.05,0.95,0.8714032177495151,6,26.0,1,26.0,1,26.0,1,26.0,1
1728,max_effective,10,20,2,3,0.05,0.95,0.8542706122976611,11,27.0,1,27.0,1,27.0,1,26.0,0
1729,max_effective,10,20,2,3,0.05,0.95,0.9169612589988008,4,22.0,1,22.0,1,22.0,1,22.0,1
1730,max_effective,10,20,2,3,0.05,0.95,0.8230993922371003,10,23.0,1,23.0,1,23.0,1,23.0,1
1731,max_effective,10,20,2,3,0.05,0.95,0.9063113506561734,9,26.0,1,26.0,1,26.0,1,26.0,1
1732,max_effective,10,20,2,3,0.05,0.95,0.9353638771952776,4,23.0,1,23.0,1,23.0,1,23.0,1
1733,max_effective,10,20,2,3,0.05,0.95,0.9362403859134806,11,27.0,1,27.0,1,27.0,1,27.0,1
1734,max_effective,10,20,2,3,0.05,0.95,0.8755637789319815,20,40.0,1,40.0,1,40.0,1,40.0,1
1735,max_effective,10,20,2,3,0.05,0.95,0.9130302608054764,3,12.0,1,12.0,1,12.0,1,12.0,1
1736,max_effective,10,20,2,3,0.05,0.95,0.926944459113787,14,46.0,1,46.0,1,46.0,1,44.0,0
1737,max_effective,10,20,2,3,0.05,0.95,0.9212802947564444,22,40.0,0,45.0,1,45.0,1,45.0,1
1738,max_effective,10,20,2,3,0.05,0.95,0.9352633934578418,11,29.0,1,29.0,1,29.0,1,29.0,1
1739,max_effective,10,20,2,3,0.05,0.95,0.8790747867074037,9,22.0,1,22.0,1,22.0,1,22.0,1
1740,max_effective,10,20,2,3,0.05,0.95,0.8990656818602218,8,23.0,1,23.0,1,23.0,1,23.0,1
1741,max_effective,10,20,2,3,0.05,0.95,0.8080489342620083,6,23.0,1,23.0,1,23.0,1,23.0,1
1742,max_effective,10,20,2,3,0.05,0.95,0.8369347365164981,24,46.0,0,46.0,0,49.0,1,45.0,0
1743,max_effective,10,20,2,3,0.05,0.95,0.9302359276192556,4,19.0,1,19.0,1,19.0,1,18.0,0
1744,max_effective,10,20,2,3,0.05,0.95,0.8613459206676835,14,25.0,1,25.0,1,25.0,1,25.0,1
1745,max_effective,10,20,2,3,0.05,0.95,0.7221360248748001,3,14.0,1,14.0,1,14.0,1,14.0,1
1746,max_effective,10,20,2,3,0.05,0.95,0.7576441840741388,6,31.0,1,31.0,1,31.0,1,31.0,1
1747,max_effective,10,20,2,3,0.05,0.95,0.8794795082029021,8,24.0,1,24.0,1,24.0,1,24.0,1
1748,max_effective,10,20,2,3,0.05,0.95,0.8581541967491545,1,10.0,1,10.0,1,10.0,1,10.0,1
1749,max_effective,10,20,2,3,0.05,0.95,0.9431867736289624,15,36.0,1,36.0,1,36.0,1,36.0,1
1750,max_effective,10,20,2,3,0.05,0.95,0.7604313532587864,9,19.0,1,19.0,1,19.0,1,19.0,1
1751,max_effective,10,20,2,3,0.05,0.95,0.7801407467197364,3,14.0,1,14.0,1,14.0,1,14.0,1
1752,max_effective,10,20,2,3,0.05,0.95,0.903666427526145,8,20.0,1,20.0,1,20.0,1,20.0,1
1753,max_effective,10,20,2,3,0.05,0.95,0.9421046424336904,41,46.0,0,44.0,0,54.0,0,56.0,1
1754,max_effective,10,20,2,3,0.05,0.95,0.499242835437295,3,14.0,1,14.0,1,14.0,1,14.0,1
1755,max_effective,10,20,2,3,0.05,0.95,0.6646641397655173,4,17.0,1,17.0,1,17.0,1,17.0,1
1756,max_effective,10,20,2,3,0.05,0.95,0.6698328992016781,3,15.0,1,15.0,1,15.0,1,15.0,1
1757,max_effective,10,20,2,3,0.05,0.95,0.9380785650637627,6,17.0,1,17.0,1,17.0,1,17.0,1
1758,max_effective,10,20,2,3,0.05,0.95,0.9230557294745244,14,29.0,1,29.0,1,29.0,1,29.0,1
1759,max_effective,10,20,2,3,0.05,0.95,0.9283347801954782,9,27.0,1,27.0,1,27.0,1,26.0,0
1760,max_effective,10,20,2,3,0.05,0.95,0.8920103001285777,21,35.0,1,35.0,1,35.0,1,35.0,1
1761,max_effective,10,20,2,3,0.05,0.95,0.8613408275697122,9,31.0,1,31.0,1,31.0,1,31.0,1
1762,max_effective,10,20,2,3,0.05,0.95,0.7709472571846159,5,24.0,1,24.0,1,24.0,1,24.0,1
1763,max_effective,10,20,2,3,0.05,0.95,0.9229523558806492,31,54.0,0,56.0,1,54.0,0,54.0,0
1764,max_effective,10,20,2,3,0.05,0.95,0.8416599969632244,5,16.0,1,16.0,1,16.0,1,16.0,1
1765,max_effective,10,20,2,3,0.05,0.95,0.9413217378281348,15,34.0,1,34.0,1,34.0,1,34.0,1
1766,max_effective,10,20,2,3,0.05,0.95,0.8773596584728517,5,20.0,1,20.0,1,20.0,1,20.0,1
1767,max_effective,10,20,2,3,0.05,0.95,0.7444795369224304,5,16.0,1,16.0,1,16.0,1,16.0,1
1768,max_effective,10,20,2,3,0.05,0.95,0.9473519840048852,14,31.0,1,31.0,1,31.0,1,31.0,1
1769,max_effective,10,20,2,3,0.05,0.95,0.943219400690491,14,26.0,1,26.0,1,26.0,1,26.0,1
1770,max_effective,10,20,2,3,0.05,0.95,0.9284252544440428,7,24.0,1,24.0,1,24.0,1,24.0,1
1771,max_effective,10,20,2,3,0.05,0.95,0.8905718992337531,4,15.0,1,15.0,1,15.0,1,15.0,1
1772,max_effective,10,20,2,3,0.05,0.95,0.9100819304192572,37,52.0,0,58.0,1,57.0,0,58.0,1
1773,max_effective,10,20,2,3,0.05,0.95,0.9118474568473984,4,20.0,1,20.0,1,20.0,1,20.0,1
1774,max_effective,10,20,2,3,0.05,0.95,0.8438061472649818,8,27.0,1,27.0,1,27.0,1,27.0,1
1775,max_effective,10,20,2,3,0.05,0.95,0.9254545353081808,3,15.0,1,15.0,1,15.0,1,15.0,1
1776,max_effective,10,20,2,3,0.05,0.95,0.940145738575545,43,49.0,0,49.0,0,58.0,1,54.0,0
1777,max_effective,10,20,2,3,0.05,0.95,0.9180887325506856,23,41.0,1,41.0,1,41.0,1,41.0,1
1778,max_effective,10,20,2,3,0.05,0.95,0.931143748381018,8,30.0,1,30.0,1,30.0,1,30.0,1
1779,max_effective,10,20,2,3,0.05,0.95,0.8415364310827803,5,23.0,1,23.0,1,23.0,1,23.0,1
1780,max_effective,10,20,2,3,0.05,0.95,0.92365123730337,17,43.0,1,43.0,1,43.0,1,42.0,0
1781,max_effective,10,20,2,3,0.05,0.95,0.8585533303682229,8,23.0,1,23.0,1,23.0,1,23.0,1
1782,max_effective,10,20,2,3,0.05,0.95,0.9457082893924302,10,28.0,1,28.0,1,28.0,1,28.0,1
1783,max_effective,10,20,2,3,0.05,0.95,0.9262781752887104,8,29.0,1,29.0,1,29.0,1,29.0,1
1784,max_effective,10,20,2,3,0.05,0.95,0.9050092362872876,9,29.0,1,29.0,1,29.0,1,29.0,1
1785,max_effective,10,20,2,3,0.05,0.95,0.795981168826837,4,18.0,1,18.0,1,18.0,1,18.0,1
1786,max_effective,10,20,2,3,0.05,0.95,0.8020094885056337,15,30.0,1,30.0,1,30.0,1,30.0,1
1787,max_effective,10,20,2,3,0.05,0.95,0.8750665074310167,6,26.0,1,26.0,1,26.0,1,26.0,1
1788,max_effective,10,20,2,3,0.05,0.95,0.9178764966712688,11,30.0,1,30.0,1,30.0,1,30.0,1
1789,max_effective,10,20,2,3,0.05,0.95,0.8593825011115795,14,38.0,1,38.0,1,38.0,1,38.0,1
1790,max_effective,10,20,2,3,0.05,0.95,0.861357593117637,6,25.0,1,25.0,1,25.0,1,25.0,1
1791,max_effective,10,20,2,3,0.05,0.95,0.9061230378634672,12,25.0,1,25.0,1,25.0,1,25.0,1
1792,max_effective,10,20,2,3,0.05,0.95,0.945716930881736,5,20.0,1,20.0,1,20.0,1,20.0,1
1793,max_effective,10,20,2,3,0.05,0.95,0.6738350777256218,6,20.0,1,20.0,1,20.0,1,20.0,1
1794,max_effective,10,20,2,3,0.05,0.95,0.8918374310368842,11,30.0,1,30.0,1,30.0,1,30.0,1
1795,max_effective,10,20,2,3,0.05,0.95,0.9400652964147892,11,40.0,1,40.0,1,40.0,1,39.0,0
1796,max_effective,10,20,2,3,0.05,0.95,0.8584678269039939,18,44.0,0,46.0,0,50.0,1,50.0,1
1797,max_effective,10,20,2,3,0.05,0.95,0.8789724161212711,14,26.0,1,26.0,1,26.0,1,26.0,1
1798,max_effective,10,20,2,3,0.05,0.95,0.9090141352930036,19,32.0,1,32.0,1,32.0,1,32.0,1
1799,max_effective,10,20,2,3,0.05,0.95,0.9224212569755724,7,20.0,1,20.0,1,20.0,1,20.0,1
1800,max_effective,10,20,2,3,0.05,0.95,0.7837705135068099,3,14.0,1,14.0,1,14.0,1,14.0,1
1801,max_effective,10,20,2,3,0.05,0.95,0.947856174776949,41,51.0,1,51.0,1,51.0,1,51.0,1
1802,max_effective,10,20,2,3,0.05,0.95,0.904923138586947,28,46.0,0,53.0,0,55.0,0,56.0,1
1803,max_effective,10,20,2,3,0.05,0.95,0.8353488762466698,7,27.0,1,27.0,1,27.0,1,27.0,1
1804,max_effective,10,20,2,3,0.05,0.95,0.9224788317789694,19,42.0,0,49.0,1,45.0,0,45.0,0
1805,max_effective,10,20,2,3,0.05,0.95,0.9205650442362968,11,35.0,1,35.0,1,35.0,1,35.0,1
1806,max_effective,10,20,2,3,0.05,0.95,0.8875833382328314,5,22.0,1,22.0,1,22.0,1,20.0,0
1807,max_effective,10,20,2,3,0.05,0.95,0.9076300091476048,7,17.0,1,17.0,1,17.0,1,17.0,1
1808,max_effective,10,20,2,3,0.05,0.95,0.7509912973018635,6,29.0,1,29.0,1,29.0,1,29.0,1
1809,max_effective,10,20,2,3,0.05,0.95,0.8338114968182581,7,23.0,1,23.0,1,23.0,1,23.0,1
1810,max_effective,10,20,2,3,0.05,0.95,0.9365963072424952,17,34.0,1,34.0,1,34.0,1,34.0,1
1811,max_effective,10,20,2,3,0.05,0.95,0.8972274605164252,18,37.0,1,37.0,1,37.0,1,37.0,1
1812,max_effective,10,20,2,3,0.05,0.95,0.9328964572108784,12,48.0,1,48.0,1,45.0,0,48.0,1
1813,max_effective,10,20,2,3,0.05,0.95,0.4787692287726079,1,10.0,1,10.0,1,10.0,1,9.0,0
1814,max_effective,10,20,2,3,0.05,0.95,0.9131038402590748,7,24.0,1,24.0,1,24.0,1,24.0,1
1815,max_effective,10,20,2,3,0.05,0.95,0.9491987961388226,17,35.0,1,35.0,1,35.0,1,35.0,1
1816,max_effective,10,20,2,3,0.05,0.95,0.9309232069342396,10,43.0,1,43.0,1,40.0,0,43.0,1
1817,max_effective,10,20,2,3,0.05,0.95,0.8351560425100452,8,37.0,1,37.0,1,37.0,1,37.0,1
1818,max_effective,10,20,2,3,0.05,0.95,0.8671104969248203,5,23.0,1,23.0,1,23.0,1,23.0,1
1819,max_effective,10,20,2,3,0.05,0.95,0.9459403120926816,6,26.0,1,26.0,1,26.0,1,26.0,1
1820,max_effective,10,20,2,3,0.05,0.95,0.8284892943227795,11,25.0,1,25.0,1,25.0,1,25.0,1
1821,max_effective,10,20,2,3,0.05,0.95,0.9393192087984108,21,49.0,0,55.0,0,59.0,1,59.0,1
1822,max_effective,10,20,2,3,0.05,0.95,0.901657946460852,22,43.0,0,48.0,1,48.0,1,47.0,0
1823,max_effective,10,20,2,3,0.05,0.95,0.9235521907619408,15,42.0,0,43.0,1,43.0,1,43.0,1
1824,max_effective,10,20,2,3,0.05,0.95,0.8746840128330984,6,19.0,1,19.0,1,19.0,1,19.0,1
1825,max_effective,10,20,2,3,0.05,0.95,0.8850010860895144,3,14.0,1,14.0,1,14.0,1,14.0,1
1826,max_effective,10,20,2,3,0.05,0.95,0.9366693567583892,13,48.0,1,48.0,1,46.0,0,48.0,1
1827,max_effective,10,20,2,3,0.05,0.95,0.9241812320873186,9,34.0,1,34.0,1,34.0,1,34.0,1
1828,max_effective,10,20,2,3,0.05,0.95,0.857743038443181,14,28.0,1,28.0,1,28.0,1,28.0,1
1829,max_effective,10,20,2,3,0.05,0.95,0.8070299970085828,9,28.0,1,28.0,1,28.0,1,28.0,1
1830,max_effective,10,20,2,3,0.05,0.95,0.9307048852282132,9,25.0,1,25.0,1,25.0,1,25.0,1
1831,max_effective,10,20,2,3,0.05,0.95,0.8952699101189718,15,34.0,1,34.0,1,34.0,1,34.0,1
1832,max_effective,10,20,2,3,0.05,0.95,0.7763587526679867,5,19.0,1,19.0,1,19.0,1,19.0,1
1833,max_effective,10,20,2,3,0.05,0.95,0.8925736669374632,20,50.0,1,46.0,0,43.0,0,44.0,0
1834,max_effective,10,20,2,3,0.05,0.95,0.8315518311366643,5,21.0,1,21.0,1,21.0,1,21.0,1
1835,max_effective,10,20,2,3,0.05,0.95,0.8478941644089893,6,19.0,1,19.0,1,19.0,1,19.0,1
1836,max_effective,10,20,2,3,0.05,0.95,0.902425535083094,6,24.0,1,24.0,1,24.0,1,24.0,1
1837,max_effective,10,20,2,3,0.05,0.95,0.8582892486230058,5,19.0,1,19.0,1,19.0,1,19.0,1
1838,max_effective,10,20,2,3,0.05,0.95,0.9304105322329964,6,23.0,1,23.0,1,23.0,1,23.0,1
1839,max_effective,10,20,2,3,0.05,0.95,0.809828495525857,9,22.0,1,22.0,1,22.0,1,22.0,1
1840,max_effective,10,20,2,3,0.05,0.95,0.8834882382382259,13,39.0,1,39.0,1,39.0,1,39.0,1
1841,max_effective,10,20,2,3,0.05,0.95,0.823402036760128,11,38.0,1,38.0,1,38.0,1,38.0,1
1842,max_effective,10,20,2,3,0.05,0.95,0.9147394228820634,11,24.0,1,24.0,1,24.0,1,24.0,1
1843,max_effective,10,20,2,3,0.05,0.95,0.9358546834396668,3,14.0,1,14.0,1,14.0,1,13.0,0
1844,max_effective,10,20,2,3,0.05,0.95,0.8376241478386431,18,37.0,1,37.0,1,37.0,1,37.0,1
1845,max_effective,10,20,2,3,0.05,0.95,0.9167770086893414,11,35.0,1,35.0,1,35.0,1,35.0,1
1846,max_effective,10,20,2,3,0.05,0.95,0.9133960430769764,37,51.0,0,55.0,0,50.0,0,57.0,1
1847,max_effective,10,20,2,3,0.05,0.95,0.948432297645534,21,32.0,1,32.0,1,32.0,1,32.0,1
1848,max_effective,10,20,2,3,0.05,0.95,0.9398485299528356,11,34.0,1,34.0,1,34.0,1,34.0,1
1849,max_effective,10,20,2,3,0.05,0.95,0.90284184331637,9,27.0,1,27.0,1,27.0,1,27.0,1
1850,max_effective,10,20,2,3,0.05,0.95,0.7889838931163192,4,22.0,1,22.0,1,22.0,1,22.0,1
1851,max_effective,10,20,2,3,0.05,0.95,0.7324895217947083,4,19.0,1,19.0,1,19.0,1,19.0,1
1852,max_effective,10,20,2,3,0.05,0.95,0.9258309796075344,10,35.0,1,35.0,1,35.0,1,35.0,1
1853,max_effective,10,20,2,3,0.05,0.95,0.903641932095716,8,32.0,1,32.0,1,32.0,1,32.0,1
1854,max_effective,10,20,2,3,0.05,0.95,0.8126518487435535,3,17.0,1,17.0,1,17.0,1,16.0,0
1855,max_effective,10,20,2,3,0.05,0.95,0.8348942388719605,6,24.0,1,24.0,1,24.0,1,23.0,0
1856,max_effective,10,20,2,3,0.05,0.95,0.8574643184394991,10,31.0,1,31.0,1,31.0,1,31.0,1
1857,max_effective,10,20,2,3,0.05,0.95,0.8670104594709827,18,43.0,0,44.0,0,45.0,1,45.0,1
1858,max_effective,10,20,2,3,0.05,0.95,0.5854214399210088,4,17.0,1,17.0,1,17.0,1,17.0,1
1859,max_effective,10,20,2,3,0.05,0.95,0.8855278518371672,9,20.0,1,20.0,1,20.0,1,19.0,0
1860,max_effective,10,20,2,3,0.05,0.95,0.9364978535570576,11,33.0,1,33.0,1,33.0,1,33.0,1
1861,max_effective,10,20,2,3,0.05,0.95,0.9357819918356788,24,45.0,1,45.0,1,45.0,1,45.0,1
1862,max_effective,10,20,2,3,0.05,0.95,0.7141023878221447,2,12.0,1,12.0,1,12.0,1,12.0,1
1863,max_effective,10,20,2,3,0.05,0.95,0.7511056957708729,8,29.0,1,29.0,1,29.0,1,29.0,1
1864,max_effective,10,20,2,3,0.05,0.95,0.8916130098994632,37,46.0,0,49.0,0,53.0,0,57.0,1
1865,max_effective,10,20,2,3,0.05,0.95,0.9350308019431572,23,47.0,0,50.0,0,55.0,1,55.0,1
1866,max_effective,10,20,2,3,0.05,0.95,0.9261427258091394,8,33.0,1,33.0,1,33.0,1,33.0,1
1867,max_effective,10,20,2,3,0.05,0.95,0.9165601000747892,23,46.0,0,54.0,1,53.0,0,52.0,0
1868,max_effective,10,20,2,3,0.05,0.95,0.8927305291463674,16,45.0,0,45.0,0,46.0,1,46.0,1
1869,max_effective,10,20,2,3,0.05,0.95,0.8664527521075647,5,21.0,1,21.0,1,21.0,1,21.0,1
1870,max_effective,10,20,2,3,0.05,0.95,0.9342320632358556,8,27.0,1,27.0,1,27.0,1,27.0,1
1871,max_effective,10,20,2,3,0.05,0.95,0.7800406009263682,8,22.0,1,22.0,1,22.0,1,22.0,1
1872,max_effective,10,20,2,3,0.05,0.95,0.8717209621114785,5,19.0,1,19.0,1,19.0,1,19.0,1
1873,max_effective,10,20,2,3,0.05,0.95,0.8740884483305842,37,54.0,1,52.0,0,52.0,0,52.0,0
1874,max_effective,10,20,2,3,0.05,0.95,0.8699243728754446,5,20.0,1,20.0,1,20.0,1,20.0,1
1875,max_effective,10,20,2,3,0.05,0.95,0.9232780995269106,19,36.0,1,36.0,1,36.0,1,36.0,1
1876,max_effective,10,20,2,3,0.05,0.95,0.9424108713742904,11,31.0,1,31.0,1,31.0,1,31.0,1
1877,max_effective,10,20,2,3,0.05,0.95,0.9300837797915632,41,54.0,0,57.0,1,57.0,1,56.0,0
1878,max_effective,10,20,2,3,0.05,0.95,0.9431185735663272,7,30.0,1,30.0,1,30.0,1,30.0,1
1879,max_effective,10,20,2,3,0.05,0.95,0.944189971546798,32,46.0,1,46.0,1,46.0,1,45.0,0
1880,max_effective,10,20,2,3,0.05,0.95,0.9224465260200696,19,43.0,0,45.0,1,42.0,0,44.0,0
1881,max_effective,10,20,2,3,0.05,0.95,0.8985600090443189,9,30.0,1,30.0,1,30.0,1,30.0,1
1882,max_effective,10,20,2,3,0.05,0.95,0.929580138752064,54,45.0,0,48.0,0,55.0,1,55.0,1
1883,max_effective,10,20,2,3,0.05,0.95,0.9015125368376756,5,26.0,1,26.0,1,26.0,1,26.0,1
1884,max_effective,10,20,2,3,0.05,0.95,0.8138499881701065,7,19.0,1,19.0,1,19.0,1,19.0,1
1885,max_effective,10,20,2,3,0.05,0.95,0.7697358916262734,7,21.0,1,21.0,1,21.0,1,21.0,1
1886,max_effective,10,20,2,3,0.05,0.95,0.9114551290100276,6,31.0,1,31.0,1,31.0,1,31.0,1
1887,max_effective,10,20,2,3,0.05,0.95,0.8264889613451323,6,20.0,1,20.0,1,20.0,1,20.0,1
1888,max_effective,10,20,2,3,0.05,0.95,0.8089956559828464,5,21.0,1,21.0,1,21.0,1,21.0,1
1889,max_effective,10,20,2,3,0.05,0.95,0.8318959625213379,5,23.0,1,23.0,1,23.0,1,22.0,0
1890,max_effective,10,20,2,3,0.05,0.95,0.8439551123844975,8,32.0,1,32.0,1,32.0,1,32.0,1
1891,max_effective,10,20,2,3,0.05,0.95,0.6805329755380142,4,17.0,1,17.0,1,17.0,1,17.0,1
1892,max_effective,10,20,2,3,0.05,0.95,0.8880634516399735,9,31.0,1,31.0,1,31.0,1,31.0,1
1893,max_effective,10,20,2,3,0.05,0.95,0.88565023630396,11,35.0,1,35.0,1,35.0,1,35.0,1
1894,max_effective,10,20,2,3,0.05,0.95,0.9051729146006018,4,20.0,1,20.0,1,20.0,1,20.0,1
1895,max_effective,10,20,2,3,0.05,0.95,0.8774562259948449,9,31.0,1,31.0,1,31.0,1,31.0,1
1896,max_effective,10,20,2,3,0.05,0.95,0.943087253167728,9,35.0,1,35.0,1,35.0,1,35.0,1
1897,max_effective,10,20,2,3,0.05,0.95,0.7077623153383146,4,16.0,1,16.0,1,16.0,1,16.0,1
1898,max_effective,10,20,2,3,0.05,0.95,0.8803583458234086,17,46.0,1,46.0,1,45.0,0,45.0,0
1899,max_effective,10,20,2,3,0.05,0.95,0.8336580035331937,12,31.0,1,31.0,1,31.0,1,31.0,1
1900,max_effective,10,20,2,3,0.05,0.95,0.8891227768980985,8,35.0,1,35.0,1,35.0,1,35.0,1
1901,max_effective,10,20,2,3,0.05,0.95,0.9094798066811268,8,36.0,1,36.0,1,36.0,1,36.0,1
1902,max_effective,10,20,2,3,0.05,0.95,0.8758983602728846,17,44.0,1,44.0,1,44.0,1,44.0,1
1903,max_effective,10,20,2,3,0.05,0.95,0.8659965120264295,3,13.0,1,13.0,1,13.0,1,13.0,1
1904,max_effective,10,20,2,3,0.05,0.95,0.6996319339469537,16,29.0,1,29.0,1,29.0,1,29.0,1
1905,max_effective,10,20,2,3,0.05,0.95,0.9297911663046792,12,38.0,1,38.0,1,38.0,1,38.0,1
1906,max_effective,10,20,2,3,0.05,0.95,0.9191144839205838,15,30.0,1,30.0,1,30.0,1,30.0,1
1907,max_effective,10,20,2,3,0.05,0.95,0.860426997308858,21,46.0,1,46.0,1,46.0,1,46.0,1
1908,max_effective,10,20,2,3,0.05,0.95,0.8299282775443193,11,36.0,1,36.0,1,36.0,1,36.0,1
1909,max_effective,10,20,2,3,0.05,0.95,0.8343181759651449,11,22.0,1,22.0,1,22.0,1,22.0,1
1910,max_effective,10,20,2,3,0.05,0.95,0.9353568716061592,19,37.0,0,39.0,1,39.0,1,39.0,1
1911,max_effective,10,20,2,3,0.05,0.95,0.9328949884156146,14,35.0,1,35.0,1,35.0,1,35.0,1
1912,max_effective,10,20,2,3,0.05,0.95,0.8217685664100912,4,15.0,1,15.0,1,15.0,1,15.0,1
1913,max_effective,10,20,2,3,0.05,0.95,0.8721940028252766,22,44.0,1,44.0,1,44.0,1,44.0,1
1914,max_effective,10,20,2,3,0.05,0.95,0.9100382813901704,22,41.0,1,41.0,1,41.0,1,41.0,1
1915,max_effective,10,20,2,3,0.05,0.95,0.7762874821504647,6,20.0,1,20.0,1,20.0,1,20.0,1
1916,max_effective,10,20,2,3,0.05,0.95,0.8291212647961325,31,44.0,0,45.0,1,44.0,0,43.0,0
1917,max_effective,10,20,2,3,0.05,0.95,0.8836617391850143,8,26.0,1,26.0,1,26.0,1,26.0,1
1918,max_effective,10,20,2,3,0.05,0.95,0.8350963628927027,5,19.0,1,19.0,1,19.0,1,19.0,1
1919,max_effective,10,20,2,3,0.05,0.95,0.7362330897618644,4,15.0,1,15.0,1,15.0,1,15.0,1
1920,max_effective,10,20,2,3,0.05,0.95,0.9335952628995124,9,34.0,1,34.0,1,34.0,1,34.0,1
1921,max_effective,10,20,2,3,0.05,0.95,0.9285377986979012,26,41.0,1,41.0,1,41.0,1,41.0,1
1922,max_effective,10,20,2,3,0.05,0.95,0.8125470622557486,4,17.0,1,17.0,1,17.0,1,17.0,1
1923,max_effective,10,20,2,3,0.05,0.95,0.9152408557588784,11,37.0,1,37.0,1,37.0,1,37.0,1
1924,max_effective,10,20,2,3,0.05,0.95,0.8885606023346169,17,42.0,1,42.0,1,42.0,1,42.0,1
1925,max_effective,10,20,2,3,0.05,0.95,0.8895588019147963,6,21.0,1,21.0,1,21.0,1,21.0,1
1926,max_effective,10,20,2,3,0.05,0.95,0.8697238890078701,27,49.0,0,52.0,0,55.0,1,53.0,0
1927,max_effective,10,20,2,3,0.05,0.95,0.9365535797668504,16,38.0,1,38.0,1,38.0,1,38.0,1
1928,max_effective,10,20,2,3,0.05,0.95,0.9477241225896144,26,42.0,0,51.0,0,55.0,1,52.0,0
1929,max_effective,10,20,2,3,0.05,0.95,0.8564651922567896,8,28.0,1,28.0,1,28.0,1,28.0,1
1930,max_effective,10,20,2,3,0.05,0.95,0.7592246675104939,4,16.0,1,16.0,1,16.0,1,16.0,1
1931,max_effective,10,20,2,3,0.05,0.95,0.9492620075021396,13,39.0,1,39.0,1,33.0,0,32.0,0
1932,max_effective,10,20,2,3,0.05,0.95,0.8184644261019915,7,30.0,1,30.0,1,30.0,1,30.0,1
1933,max_effective,10,20,2,3,0.05,0.95,0.9414285058483136,9,28.0,1,28.0,1,28.0,1,28.0,1
1934,max_effective,10,20,2,3,0.05,0.95,0.9475738467871534,8,28.0,1,28.0,1,28.0,1,28.0,1
1935,max_effective,10,20,2,3,0.05,0.95,0.8331490092848584,13,32.0,1,32.0,1,32.0,1,32.0,1
1936,max_effective,10,20,2,3,0.05,0.95,0.8701177146871881,8,28.0,1,28.0,1,28.0,1,28.0,1
1937,max_effective,10,20,2,3,0.05,0.95,0.9135079939132046,15,32.0,1,32.0,1,32.0,1,32.0,1
1938,max_effective,10,20,2,3,0.05,0.95,0.9218681337083744,51,46.0,0,50.0,0,56.0,0,57.0,1
1939,max_effective,10,20,2,3,0.05,0.95,0.8706344717213903,4,17.0,1,17.0,1,17.0,1,17.0,1
1940,max_effective,10,20,2,3,0.05,0.95,0.8605905367099882,22,36.0,1,36.0,1,36.0,1,36.0,1
1941,max_effective,10,20,2,3,0.05,0.95,0.9467273201298076,22,35.0,1,35.0,1,35.0,1,35.0,1
1942,max_effective,10,20,2,3,0.05,0.95,0.6549508603533335,4,19.0,1,19.0,1,19.0,1,19.0,1
1943,max_effective,10,20,2,3,0.05,0.95,0.8395030870768861,5,21.0,1,21.0,1,21.0,1,21.0,1
1944,max_effective,10,20,2,3,0.05,0.95,0.9423088024378452,11,42.0,1,42.0,1,42.0,1,42.0,1
1945,max_effective,10,20,2,3,0.05,0.95,0.9303072830620128,16,38.0,1,38.0,1,38.0,1,38.0,1
1946,max_effective,10,20,2,3,0.05,0.95,0.9408990758446252,23,39.0,1,39.0,1,39.0,1,39.0,1
1947,max_effective,10,20,2,3,0.05,0.95,0.8029442676512779,5,24.0,1,24.0,1,24.0,1,24.0,1
1948,max_effective,10,20,2,3,0.05,0.95,0.8397911520252282,5,21.0,1,21.0,1,21.0,1,21.0,1
1949,max_effective,10,20,2,3,0.05,0.95,0.9182309531766288,6,21.0,1,21.0,1,21.0,1,21.0,1
1950,max_effective,10,20,2,3,0.05,0.95,0.9396143656519218,18,50.0,0,52.0,0,49.0,0,56.0,1
1951,max_effective,10,20,2,3,0.05,0.95,0.9232221281295024,16,47.0,1,47.0,1,46.0,0,46.0,0
1952,max_effective,10,20,2,3,0.05,0.95,0.9444741249310068,63,47.0,0,52.0,0,60.0,1,59.0,0
1953,max_effective,10,20,2,3,0.05,0.95,0.8895422971121515,15,27.0,1,27.0,1,27.0,1,27.0,1
1954,max_effective,10,20,2,3,0.05,0.95,0.8535783401735907,6,29.0,1,29.0,1,29.0,1,29.0,1
1955,max_effective,10,20,2,3,0.05,0.95,0.8758762815079556,10,35.0,1,35.0,1,35.0,1,35.0,1
1956,max_effective,10,20,2,3,0.05,0.95,0.8238036093239816,2,15.0,1,15.0,1,15.0,1,15.0,1
1957,max_effective,10,20,2,3,0.05,0.95,0.9210568613756276,16,46.0,1,46.0,1,46.0,1,46.0,1
1958,max_effective,10,20,2,3,0.05,0.95,0.9077764670548848,4,17.0,1,17.0,1,17.0,1,17.0,1
1959,max_effective,10,20,2,3,0.05,0.95,0.908877991098962,13,38.0,1,38.0,1,38.0,1,38.0,1
1960,max_effective,10,20,2,3,0.05,0.95,0.9070653772193692,10,26.0,1,26.0,1,26.0,1,26.0,1
1961,max_effective,10,20,2,3,0.05,0.95,0.929703212614822,7,22.0,1,22.0,1,22.0,1,22.0,1
1962,max_effective,10,20,2,3,0.05,0.95,0.8159334758943164,4,19.0,1,19.0,1,19.0,1,19.0,1
1963,max_effective,10,20,2,3,0.05,0.95,0.9341490362739202,10,24.0,1,24.0,1,24.0,1,24.0,1
1964,max_effective,10,20,2,3,0.05,0.95,0.8277177302224096,21,47.0,0,47.0,0,48.0,0,49.0,1
1965,max_effective,10,20,2,3,0.05,0.95,0.9491586182166268,25,52.0,0,52.0,0,51.0,0,58.0,1
1966,max_effective,10,20,2,3,0.05,0.95,0.9492140611546565,32,49.0,0,54.0,0,60.0,1,58.0,0
1967,max_effective,10,20,2,3,0.05,0.95,0.8615955143516282,6,21.0,1,21.0,1,21.0,1,21.0,1
1968,max_effective,10,20,2,3,0.05,0.95,0.939671049963826,22,52.0,1,52.0,1,52.0,1,52.0,1
1969,max_effective,10,20,2,3,0.05,0.95,0.7451796300320371,3,14.0,1,14.0,1,14.0,1,14.0,1
1970,max_effective,10,20,2,3,0.05,0.95,0.7318644976917936,3,15.0,1,15.0,1,15.0,1,15.0,1
1971,max_effective,10,20,2,3,0.05,0.95,0.8984300130873194,7,26.0,1,26.0,1,26.0,1,26.0,1
1972,max_effective,10,20,2,3,0.05,0.95,0.9054370571159888,6,23.0,1,23.0,1,23.0,1,23.0,1
1973,max_effective,10,20,2,3,0.05,0.95,0.9312107378746132,22,48.0,0,51.0,1,46.0,0,46.0,0
1974,max_effective,10,20,2,3,0.05,0.95,0.887348223790774,15,43.0,1,43.0,1,43.0,1,43.0,1
1975,max_effective,10,20,2,3,0.05,0.95,0.8353317417030263,4,16.0,1,16.0,1,16.0,1,16.0,1
1976,max_effective,10,20,2,3,0.05,0.95,0.9392914956259996,13,32.0,1,32.0,1,32.0,1,32.0,1
1977,max_effective,10,20,2,3,0.05,0.95,0.9351535908059484,10,32.0,1,32.0,1,32.0,1,32.0,1
1978,max_effective,10,20,2,3,0.05,0.95,0.8379097723954142,7,24.0,1,24.0,1,24.0,1,24.0,1
1979,max_effective,10,20,2,3,0.05,0.95,0.9048521016732244,36,47.0,0,48.0,0,47.0,0,50.0,1
1980,max_effective,10,20,2,3,0.05,0.95,0.8119540867345901,7,26.0,1,26.0,1,26.0,1,26.0,1
1981,max_effective,10,20,2,3,0.05,0.95,0.8777088231690439,7,21.0,1,21.0,1,21.0,1,21.0,1
1982,max_effective,10,20,2,3,0.05,0.95,0.8210345902084953,5,17.0,1,17.0,1,17.0,1,17.0,1
1983,max_effective,10,20,2,3,0.05,0.95,0.9290826907047196,74,45.0,0,47.0,0,54.0,0,55.0,1
1984,max_effective,10,20,2,3,0.05,0.95,0.8039624967317255,12,30.0,1,30.0,1,30.0,1,30.0,1
1985,max_effective,10,20,2,3,0.05,0.95,0.946043049833998,28,44.0,1,44.0,1,44.0,1,44.0,1
1986,max_effective,10,20,2,3,0.05,0.95,0.8550039224940721,3,16.0,1,16.0,1,16.0,1,16.0,1
1987,max_effective,10,20,2,3,0.05,0.95,0.9163688126320032,11,33.0,1,33.0,1,33.0,1,33.0,1
1988,max_effective,10,20,2,3,0.05,0.95,0.8413426496564138,12,23.0,1,23.0,1,23.0,1,23.0,1
1989,max_effective,10,20,2,3,0.05,0.95,0.9356723625385892,7,32.0,1,32.0,1,32.0,1,32.0,1
1990,max_effective,10,20,2,3,0.05,0.95,0.9466395618424897,16,43.0,0,44.0,0,45.0,0,47.0,1
1991,max_effective,10,20,2,3,0.05,0.95,0.9334826323236664,18,30.0,1,30.0,1,30.0,1,30.0,1
1992,max_effective,10,20,2,3,0.05,0.95,0.8747881524650777,14,53.0,0,56.0,0,57.0,1,55.0,0
1993,max_effective,10,20,2,3,0.05,0.95,0.9019667484162102,10,35.0,1,35.0,1,35.0,1,35.0,1
1994,max_effective,10,20,2,3,0.05,0.95,0.847924788337977,20,30.0,1,30.0,1,30.0,1,30.0,1
1995,max_effective,10,20,2,3,0.05,0.95,0.941865773263861,20,37.0,1,37.0,1,37.0,1,37.0,1
1996,max_effective,10,20,2,3,0.05,0.95,0.9439002952638902,9,40.0,1,40.0,1,40.0,1,40.0,1
1997,max_effective,10,20,2,3,0.05,0.95,0.7813547284467773,7,27.0,1,27.0,1,27.0,1,27.0,1
1998,max_effective,10,20,2,3,0.05,0.95,0.9469939108395125,21,38.0,1,38.0,1,38.0,1,38.0,1
1999,max_effective,10,20,2,3,0.05,0.95,0.8010306659526969,10,26.0,1,26.0,1,26.0,1,26.0,1
2000,max_effective,10,20,2,3,0.05,0.95,0.916301962772235,21,33.0,1,33.0,1,33.0,1,33.0,1
2001,max_effective,10,20,2,3,0.05,0.95,0.91998200121012,14,36.0,1,36.0,1,36.0,1,36.0,1
2002,max_effective,10,20,2,3,0.05,0.95,0.9254624155592972,10,28.0,1,28.0,1,28.0,1,28.0,1
2003,max_effective,10,20,2,3,0.05,0.95,0.9179984165786522,4,16.0,1,16.0,1,16.0,1,16.0,1
2004,max_effective,10,20,2,3,0.05,0.95,0.9039128937637187,16,41.0,1,41.0,1,41.0,1,41.0,1
2005,max_effective,10,20,2,3,0.05,0.95,0.7548393945018699,6,21.0,1,21.0,1,21.0,1,21.0,1
2006,max_effective,10,20,2,3,0.05,0.95,0.7693708792812027,6,20.0,1,20.0,1,20.0,1,20.0,1
2007,max_effective,10,20,2,3,0.05,0.95,0.7710646299242909,8,22.0,1,22.0,1,22.0,1,22.0,1
2008,max_effective,10,20,2,3,0.05,0.95,0.8479439822202111,21,41.0,1,41.0,1,41.0,1,41.0,1
2009,max_effective,10,20,2,3,0.05,0.95,0.8601871280988673,6,19.0,1,19.0,1,19.0,1,19.0,1
2010,max_effective,10,20,2,3,0.05,0.95,0.8902620968392403,5,23.0,1,23.0,1,23.0,1,23.0,1
2011,max_effective,10,20,2,3,0.05,0.95,0.784222612124423,3,16.0,1,16.0,1,16.0,1,16.0,1
2012,max_effective,10,20,2,3,0.05,0.95,0.9233505554096866,15,45.0,0,47.0,1,43.0,0,44.0,0
2013,max_effective,10,20,2,3,0.05,0.95,0.9178266382588256,3,20.0,1,20.0,1,20.0,1,20.0,1
2014,max_effective,10,20,2,3,0.05,0.95,0.9169084210676252,5,25.0,1,25.0,1,25.0,1,25.0,1
2015,max_effective,10,20,2,3,0.05,0.95,0.7654790737258986,7,24.0,1,24.0,1,24.0,1,24.0,1
2016,max_effective,10,20,2,3,0.05,0.95,0.9036261113046364,61,45.0,0,48.0,0,54.0,1,53.0,0
2017,max_effective,10,20,2,3,0.05,0.95,0.9111074192602648,7,27.0,1,27.0,1,27.0,1,27.0,1
2018,max_effective,10,20,2,3,0.05,0.95,0.4721143752293038,6,23.0,1,23.0,1,23.0,1,23.0,1
2019,max_effective,10,20,2,3,0.05,0.95,0.9127760281145322,29,51.0,0,52.0,0,54.0,1,54.0,1
2020,max_effective,10,20,2,3,0.05,0.95,0.8395928800899066,7,36.0,1,36.0,1,36.0,1,36.0,1
2021,max_effective,10,20,2,3,0.05,0.95,0.939488617532059,9,28.0,1,28.0,1,28.0,1,28.0,1
2022,max_effective,10,20,2,3,0.05,0.95,0.8983641624707062,10,29.0,1,29.0,1,29.0,1,29.0,1
2023,max_effective,10,20,2,3,0.05,0.95,0.940687138329944,21,47.0,0,55.0,0,56.0,1,56.0,1
2024,max_effective,10,20,2,3,0.05,0.95,0.7680535029160713,3,18.0,1,18.0,1,18.0,1,18.0,1
2025,max_effective,10,20,2,3,0.05,0.95,0.9343728466826082,5,22.0,1,22.0,1,22.0,1,22.0,1
2026,max_effective,10,20,2,3,0.05,0.95,0.8448859406335416,9,26.0,1,26.0,1,26.0,1,26.0,1
2027,max_effective,10,20,2,3,0.05,0.95,0.8208574642366541,10,26.0,1,26.0,1,26.0,1,26.0,1
2028,max_effective,10,20,2,3,0.05,0.95,0.9288649171132431,49,41.0,0,48.0,0,53.0,1,53.0,1
2029,max_effective,10,20,2,3,0.05,0.95,0.9405823750237228,36,49.0,0,51.0,0,58.0,1,58.0,1
2030,max_effective,10,20,2,3,0.05,0.95,0.8420402779674474,13,30.0,1,30.0,1,30.0,1,30.0,1
2031,max_effective,10,20,2,3,0.05,0.95,0.943190283154108,6,26.0,1,26.0,1,26.0,1,26.0,1
2032,max_effective,10,20,2,3,0.05,0.95,0.94144307800596,29,49.0,0,52.0,1,51.0,0,52.0,1
2033,max_effective,10,20,2,3,0.05,0.95,0.9361629686119972,36,52.0,0,55.0,0,60.0,1,60.0,1
2034,max_effective,10,20,2,3,0.05,0.95,0.9493906118080416,14,35.0,1,35.0,1,35.0,1,35.0,1
2035,max_effective,10,20,2,3,0.05,0.95,0.8389868693780381,8,28.0,1,28.0,1,28.0,1,28.0,1
2036,max_effective,10,20,2,3,0.05,0.95,0.8739877578124596,4,16.0,1,16.0,1,16.0,1,16.0,1
2037,max_effective,10,20,2,3,0.05,0.95,0.6801714920124908,5,18.0,1,18.0,1,18.0,1,18.0,1
2038,max_effective,10,20,2,3,0.05,0.95,0.8997152635518142,9,27.0,1,27.0,1,27.0,1,27.0,1
2039,max_effective,10,20,2,3,0.05,0.95,0.9063740790152126,25,49.0,0,50.0,0,57.0,1,57.0,1
2040,max_effective,10,20,2,3,0.05,0.95,0.7172579657580219,10,38.0,1,38.0,1,38.0,1,38.0,1
2041,max_effective,10,20,2,3,0.05,0.95,0.8986214876206692,10,27.0,1,27.0,1,27.0,1,27.0,1
2042,max_effective,10,20,2,3,0.05,0.95,0.8897212693990222,17,37.0,1,37.0,1,37.0,1,37.0,1
2043,max_effective,10,20,2,3,0.05,0.95,0.9366283869898356,13,34.0,1,34.0,1,34.0,1,34.0,1
2044,max_effective,10,20,2,3,0.05,0.95,0.7660677837156475,5,19.0,1,19.0,1,19.0,1,19.0,1
2045,max_effective,10,20,2,3,0.05,0.95,0.8682500930638611,11,29.0,1,29.0,1,29.0,1,29.0,1
2046,max_effective,10,20,2,3,0.05,0.95,0.8249130011075393,10,37.0,1,37.0,1,37.0,1,37.0,1
2047,max_effective,10,20,2,3,0.05,0.95,0.8216122372717942,10,28.0,1,28.0,1,28.0,1,28.0,1
2048,max_effective,10,20,2,3,0.05,0.95,0.6683443028843643,4,20.0,1,20.0,1,20.0,1,20.0,1
2049,max_effective,10,20,2,3,0.05,0.95,0.735792447388288,2,12.0,1,12.0,1,12.0,1,12.0,1
2050,max_effective,10,20,2,3,0.05,0.95,0.8683415770778014,12,30.0,1,30.0,1,30.0,1,30.0,1
2051,max_effective,10,20,2,3,0.05,0.95,0.9223159697199966,49,53.0,0,51.0,0,48.0,0,56.0,1
2052,max_effective,10,20,2,3,0.05,0.95,0.9152789831697694,16,52.0,1,51.0,0,52.0,1,47.0,0
2053,max_effective,10,20,2,3,0.05,0.95,0.8262986639349373,9,31.0,1,31.0,1,31.0,1,31.0,1
2054,max_effective,10,20,2,3,0.05,0.95,0.8798218952999134,15,35.0,1,35.0,1,35.0,1,35.0,1
2055,max_effective,10,20,2,3,0.05,0.95,0.8950647384208937,17,34.0,1,34.0,1,34.0,1,34.0,1
2056,max_effective,10,20,2,3,0.05,0.95,0.873034669374428,7,22.0,1,22.0,1,22.0,1,22.0,1
2057,max_effective,10,20,2,3,0.05,0.95,0.8940260308096708,7,23.0,1,23.0,1,23.0,1,23.0,1
2058,max_effective,10,20,2,3,0.05,0.95,0.947155397607171,33,43.0,1,43.0,1,43.0,1,43.0,1
2059,max_effective,10,20,2,3,0.05,0.95,0.9226611363298528,16,39.0,1,39.0,1,39.0,1,39.0,1
2060,max_effective,10,20,2,3,0.05,0.95,0.6886558643723887,10,24.0,1,24.0,1,24.0,1,24.0,1
2061,max_effective,10,20,2,3,0.05,0.95,0.7942692477474373,10,36.0,1,36.0,1,36.0,1,36.0,1
2062,max_effective,10,20,2,3,0.05,0.95,0.7804282934390377,7,20.0,1,20.0,1,20.0,1,20.0,1
2063,max_effective,10,20,2,3,0.05,0.95,0.934595628908883,20,36.0,1,36.0,1,36.0,1,36.0,1
2064,max_effective,10,20,2,3,0.05,0.95,0.9354856790575378,28,44.0,0,45.0,1,45.0,1,44.0,0
2065,max_effective,10,20,2,3,0.05,0.95,0.9396150423267065,7,22.0,1,22.0,1,22.0,1,22.0,1
2066,max_effective,10,20,2,3,0.05,0.95,0.80475687268235,5,23.0,1,23.0,1,23.0,1,23.0,1
2067,max_effective,10,20,2,3,0.05,0.95,0.8411313291326116,8,23.0,1,23.0,1,23.0,1,23.0,1
2068,max_effective,10,20,2,3,0.05,0.95,0.8580276692943246,11,28.0,1,28.0,1,28.0,1,28.0,1
2069,max_effective,10,20,2,3,0.05,0.95,0.9265699062836958,6,26.0,1,26.0,1,26.0,1,26.0,1
2070,max_effective,10,20,2,3,0.05,0.95,0.932105321883078,14,30.0,1,30.0,1,30.0,1,30.0,1
2071,max_effective,10,20,2,3,0.05,0.95,0.824505090644151,3,19.0,1,19.0,1,19.0,1,19.0,1
2072,max_effective,10,20,2,3,0.05,0.95,0.9300600690961984,26,40.0,1,40.0,1,40.0,1,40.0,1
2073,max_effective,10,20,2,3,0.05,0.95,0.8549909934206534,12,31.0,1,31.0,1,31.0,1,31.0,1
2074,max_effective,10,20,2,3,0.05,0.95,0.9390457776332694,17,28.0,1,28.0,1,28.0,1,28.0,1
2075,max_effective,10,20,2,3,0.05,0.95,0.9416882863230304,13,44.0,1,44.0,1,44.0,1,44.0,1
2076,max_effective,10,20,2,3,0.05,0.95,0.8588776765302548,7,21.0,1,21.0,1,21.0,1,21.0,1
2077,max_effective,10,20,2,3,0.05,0.95,0.90492964733474,9,26.0,1,26.0,1,26.0,1,25.0,0
2078,max_effective,10,20,2,3,0.05,0.95,0.9477036542319932,34,45.0,0,54.0,0,56.0,1,55.0,0
2079,max_effective,10,20,2,3,0.05,0.95,0.8203428895407321,16,35.0,1,35.0,1,35.0,1,35.0,1
2080,max_effective,10,20,2,3,0.05,0.95,0.8957312442855011,23,45.0,0,47.0,0,50.0,1,49.0,0
2081,max_effective,10,20,2,3,0.05,0.95,0.8436574121334296,3,15.0,1,15.0,1,15.0,1,14.0,0
2082,max_effective,10,20,2,3,0.05,0.95,0.8438851590983119,12,22.0,1,22.0,1,22.0,1,22.0,1
2083,max_effective,10,20,2,3,0.05,0.95,0.8809646951580744,6,26.0,1,26.0,1,26.0,1,26.0,1
2084,max_effective,10,20,2,3,0.05,0.95,0.9462932030686813,14,27.0,1,27.0,1,27.0,1,27.0,1
2085,max_effective,10,20,2,3,0.05,0.95,0.8913920730541334,12,37.0,1,37.0,1,37.0,1,37.0,1
2086,max_effective,10,20,2,3,0.05,0.95,0.8977545079321438,24,44.0,1,44.0,1,44.0,1,44.0,1
2087,max_effective,10,20,2,3,0.05,0.95,0.9211834882901844,14,40.0,1,40.0,1,40.0,1,40.0,1
2088,max_effective,10,20,2,3,0.05,0.95,0.9387749570732796,15,32.0,1,32.0,1,32.0,1,32.0,1
2089,max_effective,10,20,2,3,0.05,0.95,0.9283811362189376,18,39.0,1,39.0,1,39.0,1,39.0,1
2090,max_effective,10,20,2,3,0.05,0.95,0.9190209291560252,27,50.0,0,50.0,0,57.0,1,56.0,0
2091,max_effective,10,20,2,3,0.05,0.95,0.7879189309310201,7,23.0,1,23.0,1,23.0,1,23.0,1
2092,max_effective,10,20,2,3,0.05,0.95,0.8532841252199024,14,46.0,0,46.0,0,47.0,1,47.0,1
2093,max_effective,10,20,2,3,0.05,0.95,0.7198540624948028,3,20.0,1,20.0,1,20.0,1,20.0,1
2094,max_effective,10,20,2,3,0.05,0.95,0.8537476013423044,15,34.0,1,34.0,1,34.0,1,34.0,1
2095,max_effective,10,20,2,3,0.05,0.95,0.8814899969027106,3,15.0,1,15.0,1,15.0,1,15.0,1
2096,max_effective,10,20,2,3,0.05,0.95,0.8360118827923498,11,28.0,1,28.0,1,28.0,1,28.0,1
2097,max_effective,10,20,2,3,0.05,0.95,0.7565106171789658,4,20.0,1,20.0,1,20.0,1,20.0,1
2098,max_effective,10,20,2,3,0.05,0.95,0.7634301693115598,7,24.0,1,24.0,1,24.0,1,24.0,1
2099,max_effective,10,20,2,3,0.05,0.95,0.9134455923294584,5,20.0,1,20.0,1,20.0,1,20.0,1
2100,max_effective,10,20,2,3,0.05,0.95,0.8581730498269522,6,24.0,1,24.0,1,24.0,1,24.0,1
2101,max_effective,10,20,2,3,0.05,0.95,0.918988777810336,10,23.0,1,23.0,1,23.0,1,23.0,1
2102,max_effective,10,20,2,3,0.05,0.95,0.9322197638793236,5,19.0,1,19.0,1,19.0,1,19.0,1
2103,max_effective,10,20,2,3,0.05,0.95,0.9129096072372168,12,32.0,1,32.0,1,32.0,1,32.0,1
2104,max_effective,10,20,2,3,0.05,0.95,0.9456784803922408,6,23.0,1,23.0,1,23.0,1,23.0,1
2105,max_effective,10,20,2,3,0.05,0.95,0.9310666667374244,5,24.0,1,24.0,1,24.0,1,24.0,1
2106,max_effective,10,20,2,3,0.05,0.95,0.847477958584919,5,30.0,1,30.0,1,30.0,1,30.0,1
2107,max_effective,10,20,2,3,0.05,0.95,0.9358555711980308,15,41.0,1,41.0,1,41.0,1,41.0,1
2108,max_effective,10,20,2,3,0.05,0.95,0.8866286086284043,12,37.0,1,37.0,1,37.0,1,37.0,1
2109,max_effective,10,20,2,3,0.05,0.95,0.8741787050859304,12,26.0,1,26.0,1,26.0,1,26.0,1
2110,max_effective,10,20,2,3,0.05,0.95,0.8294278989321473,5,25.0,1,25.0,1,25.0,1,25.0,1
2111,max_effective,10,20,2,3,0.05,0.95,0.781169880208464,8,20.0,1,20.0,1,20.0,1,20.0,1
2112,max_effective,10,20,2,3,0.05,0.95,0.9016356071563272,20,51.0,1,51.0,1,50.0,0,49.0,0
2113,max_effective,10,20,2,3,0.05,0.95,0.8527715669094089,12,24.0,1,24.0,1,24.0,1,23.0,0
2114,max_effective,10,20,2,3,0.05,0.95,0.8899301502946261,2,14.0,1,14.0,1,14.0,1,14.0,1
2115,max_effective,10,20,2,3,0.05,0.95,0.8193167714826255,7,21.0,1,21.0,1,21.0,1,21.0,1
2116,max_effective,10,20,2,3,0.05,0.95,0.9198161757467846,8,26.0,1,26.0,1,26.0,1,26.0,1
2117,max_effective,10,20,2,3,0.05,0.95,0.8521480261985892,10,34.0,1,34.0,1,34.0,1,34.0,1
2118,max_effective,10,20,2,3,0.05,0.95,0.8136044350629152,11,33.0,1,33.0,1,33.0,1,33.0,1
2119,max_effective,10,20,2,3,0.05,0.95,0.8231559936069595,13,37.0,1,37.0,1,37.0,1,37.0,1
2120,max_effective,10,20,2,3,0.05,0.95,0.9294179651910508,3,16.0,1,16.0,1,16.0,1,16.0,1
2121,max_effective,10,20,2,3,0.05,0.95,0.9092691759931668,22,42.0,1,42.0,1,42.0,1,42.0,1
2122,max_effective,10,20,2,3,0.05,0.95,0.8185818467634067,5,18.0,1,18.0,1,18.0,1,18.0,1
2123,max_effective,10,20,2,3,0.05,0.95,0.6684271833636012,3,12.0,1,12.0,1,12.0,1,12.0,1
2124,max_effective,10,20,2,3,0.05,0.95,0.9331216924087534,20,49.0,1,47.0,0,48.0,0,48.0,0
2125,max_effective,10,20,2,3,0.05,0.95,0.8621189545754835,13,33.0,1,33.0,1,33.0,1,33.0,1
2126,max_effective,10,20,2,3,0.05,0.95,0.8385968583713009,10,23.0,1,23.0,1,23.0,1,23.0,1
2127,max_effective,10,20,2,3,0.05,0.95,0.7034611606689644,6,29.0,1,29.0,1,29.0,1,29.0,1
2128,max_effective,10,20,2,3,0.05,0.95,0.7035976328924755,7,22.0,1,22.0,1,22.0,1,22.0,1
2129,max_effective,10,20,2,3,0.05,0.95,0.944118310696438,35,54.0,0,59.0,1,59.0,1,58.0,0
2130,max_effective,10,20,2,3,0.05,0.95,0.8916552410472058,10,31.0,1,31.0,1,31.0,1,31.0,1
2131,max_effective,10,20,2,3,0.05,0.95,0.94786769564695,3,17.0,1,17.0,1,17.0,1,17.0,1
2132,max_effective,10,20,2,3,0.05,0.95,0.7895807112281975,2,14.0,1,14.0,1,14.0,1,14.0,1
2133,max_effective,10,20,2,3,0.05,0.95,0.8957869170676866,8,27.0,1,27.0,1,27.0,1,27.0,1
2134,max_effective,10,20,2,3,0.05,0.95,0.7458721331581748,7,23.0,1,23.0,1,23.0,1,23.0,1
2135,max_effective,10,20,2,3,0.05,0.95,0.9271897828285408,19,29.0,1,29.0,1,29.0,1,29.0,1
2136,max_effective,10,20,2,3,0.05,0.95,0.9142156586411168,23,49.0,0,54.0,0,56.0,1,56.0,1
2137,max_effective,10,20,2,3,0.05,0.95,0.9398376984222324,27,39.0,1,39.0,1,39.0,1,39.0,1
2138,max_effective,10,20,2,3,0.05,0.95,0.910452732952696,13,48.0,0,49.0,1,47.0,0,47.0,0
2139,max_effective,10,20,2,3,0.05,0.95,0.949539179848581,12,32.0,1,32.0,1,32.0,1,32.0,1
2140,max_effective,10,20,2,3,0.05,0.95,0.9139405635369012,17,37.0,1,37.0,1,37.0,1,37.0,1
2141,max_effective,10,20,2,3,0.05,0.95,0.8645245203393866,10,26.0,1,26.0,1,26.0,1,26.0,1
2142,max_effective,10,20,2,3,0.05,0.95,0.9269302113886956,6,28.0,1,28.0,1,28.0,1,28.0,1
2143,max_effective,10,20,2,3,0.05,0.95,0.8585950431408597,8,31.0,1,31.0,1,31.0,1,31.0,1
2144,max_effective,10,20,2,3,0.05,0.95,0.8959773210940721,10,34.0,1,34.0,1,34.0,1,34.0,1
2145,max_effective,10,20,2,3,0.05,0.95,0.904957907935757,28,42.0,0,47.0,0,55.0,1,53.0,0
2146,max_effective,10,20,2,3,0.05,0.95,0.8226406443289944,12,24.0,1,24.0,1,24.0,1,24.0,1
2147,max_effective,10,20,2,3,0.05,0.95,0.8176408145164569,7,20.0,1,20.0,1,20.0,1,20.0,1
2148,max_effective,10,20,2,3,0.05,0.95,0.8196435071188313,5,17.0,1,17.0,1,17.0,1,17.0,1
2149,max_effective,10,20,2,3,0.05,0.95,0.8849959319286534,10,25.0,1,25.0,1,25.0,1,25.0,1
2150,max_effective,10,20,2,3,0.05,0.95,0.7696102275201144,9,23.0,1,23.0,1,23.0,1,23.0,1
2151,max_effective,10,20,2,3,0.05,0.95,0.8687126310276952,3,14.0,1,14.0,1,14.0,1,14.0,1
2152,max_effective,10,20,2,3,0.05,0.95,0.8734330538438155,53,45.0,0,51.0,0,56.0,0,58.0,1
2153,max_effective,10,20,2,3,0.05,0.95,0.9344172290880244,46,47.0,0,53.0,0,58.0,1,57.0,0
2154,max_effective,10,20,2,3,0.05,0.95,0.9138999893773828,15,48.0,0,48.0,0,49.0,1,49.0,1
2155,max_effective,10,20,2,3,0.05,0.95,0.8552471120616608,12,36.0,1,36.0,1,36.0,1,36.0,1
2156,max_effective,10,20,2,3,0.05,0.95,0.9217296736298808,27,45.0,1,45.0,1,45.0,1,45.0,1
2157,max_effective,10,20,2,3,0.05,0.95,0.9011878415843276,10,38.0,1,38.0,1,38.0,1,38.0,1
2158,max_effective,10,20,2,3,0.05,0.95,0.9465138932427732,18,39.0,1,39.0,1,39.0,1,39.0,1
2159,max_effective,10,20,2,3,0.05,0.95,0.9109303726225711,5,30.0,1,30.0,1,30.0,1,30.0,1
2160,max_effective,10,20,2,3,0.05,0.95,0.9253556298524904,9,22.0,1,22.0,1,22.0,1,22.0,1
2161,max_effective,10,20,2,3,0.05,0.95,0.7375166840381684,3,18.0,1,18.0,1,18.0,1,18.0,1
2162,max_effective,10,20,2,3,0.05,0.95,0.7154149650342134,3,15.0,1,15.0,1,15.0,1,15.0,1
2163,max_effective,10,20,2,3,0.05,0.95,0.6338659405282929,7,25.0,1,25.0,1,25.0,1,25.0,1
2164,max_effective,10,20,2,3,0.05,0.95,0.8392058729680868,11,35.0,1,35.0,1,35.0,1,35.0,1
2165,max_effective,10,20,2,3,0.05,0.95,0.9481913370329776,33,53.0,0,55.0,0,59.0,1,59.0,1
2166,max_effective,10,20,2,3,0.05,0.95,0.8609886554574736,3,15.0,1,15.0,1,15.0,1,15.0,1
2167,max_effective,10,20,2,3,0.05,0.95,0.756108132901,19,33.0,1,33.0,1,33.0,1,33.0,1
2168,max_effective,10,20,2,3,0.05,0.95,0.804255014358113,5,21.0,1,21.0,1,21.0,1,21.0,1
2169,max_effective,10,20,2,3,0.05,0.95,0.8748247900866913,5,18.0,1,18.0,1,18.0,1,18.0,1
2170,max_effective,10,20,2,3,0.05,0.95,0.8140780811849508,5,20.0,1,20.0,1,20.0,1,20.0,1
2171,max_effective,10,20,2,3,0.05,0.95,0.9405690228869008,43,44.0,0,50.0,0,56.0,0,58.0,1
2172,max_effective,10,20,2,3,0.05,0.95,0.917024778114029,14,43.0,1,43.0,1,43.0,1,43.0,1
2173,max_effective,10,20,2,3,0.05,0.95,0.869222418479877,28,45.0,0,51.0,0,52.0,1,49.0,0
2174,max_effective,10,20,2,3,0.05,0.95,0.9411872915581124,22,41.0,1,41.0,1,41.0,1,41.0,1
2175,max_effective,10,20,2,3,0.05,0.95,0.8765931480154565,13,35.0,1,35.0,1,35.0,1,35.0,1
2176,max_effective,10,20,2,3,0.05,0.95,0.8724646756859995,5,17.0,1,17.0,1,17.0,1,17.0,1
2177,max_effective,10,20,2,3,0.05,0.95,0.8203183903135396,4,19.0,1,19.0,1,19.0,1,19.0,1
2178,max_effective,10,20,2,3,0.05,0.95,0.9426205024610462,7,21.0,1,21.0,1,21.0,1,21.0,1
2179,max_effective,10,20,2,3,0.05,0.95,0.8743107133082155,12,24.0,1,24.0,1,24.0,1,24.0,1
2180,max_effective,10,20,2,3,0.05,0.95,0.9322838642614506,6,17.0,1,17.0,1,17.0,1,17.0,1
2181,max_effective,10,20,2,3,0.05,0.95,0.9358815935412136,8,26.0,1,26.0,1,26.0,1,26.0,1
2182,max_effective,10,20,2,3,0.05,0.95,0.8832975774929551,14,30.0,1,30.0,1,30.0,1,30.0,1
2183,max_effective,10,20,2,3,0.05,0.95,0.7032670998775371,5,19.0,1,19.0,1,19.0,1,19.0,1
2184,max_effective,10,20,2,3,0.05,0.95,0.8906554704406904,7,23.0,1,23.0,1,23.0,1,23.0,1
2185,max_effective,10,20,2,3,0.05,0.95,0.9422558771442622,38,45.0,0,50.0,0,57.0,0,58.0,1
2186,max_effective,10,20,2,3,0.05,0.95,0.7689036691019085,5,14.0,1,14.0,1,14.0,1,14.0,1
2187,max_effective,10,20,2,3,0.05,0.95,0.8566104580220709,11,35.0,1,35.0,1,35.0,1,35.0,1
2188,max_effective,10,20,2,3,0.05,0.95,0.8105373593151592,5,19.0,1,19.0,1,19.0,1,19.0,1
2189,max_effective,10,20,2,3,0.05,0.95,0.8455007702693731,7,23.0,1,23.0,1,23.0,1,23.0,1
2190,max_effective,10,20,2,3,0.05,0.95,0.8055440904875956,4,17.0,1,17.0,1,17.0,1,17.0,1
2191,max_effective,10,20,2,3,0.05,0.95,0.9110188579628702,7,27.0,1,27.0,1,27.0,1,27.0,1
2192,max_effective,10,20,2,3,0.05,0.95,0.9283460503340056,12,35.0,1,35.0,1,35.0,1,35.0,1
2193,max_effective,10,20,2,3,0.05,0.95,0.93964030187584,11,28.0,1,28.0,1,28.0,1,28.0,1
2194,max_effective,10,20,2,3,0.05,0.95,0.9425560687104756,32,41.0,0,50.0,0,54.0,1,53.0,0
2195,max_effective,10,20,2,3,0.05,0.95,0.8348832125775768,9,40.0,1,40.0,1,40.0,1,40.0,1
2196,max_effective,10,20,2,3,0.05,0.95,0.8862551986231005,7,28.0,1,28.0,1,28.0,1,28.0,1
2197,max_effective,10,20,2,3,0.05,0.95,0.917472805110744,11,28.0,1,28.0,1,28.0,1,28.0,1
2198,max_effective,10,20,2,3,0.05,0.95,0.7913297988108964,8,25.0,1,25.0,1,25.0,1,25.0,1
2199,max_effective,10,20,2,3,0.05,0.95,0.8913405862823173,31,48.0,0,55.0,0,57.0,1,52.0,0
2200,max_effective,10,20,2,3,0.05,0.95,0.8189660804134238,9,29.0,1,29.0,1,29.0,1,29.0,1
2201,max_effective,10,20,2,3,0.05,0.95,0.8154054712636999,11,31.0,1,31.0,1,31.0,1,31.0,1
2202,max_effective,10,20,2,3,0.05,0.95,0.9170545983414936,29,48.0,0,51.0,1,51.0,1,51.0,1
2203,max_effective,10,20,2,3,0.05,0.95,0.9444476414773978,7,27.0,1,27.0,1,27.0,1,26.0,0
2204,max_effective,10,20,2,3,0.05,0.95,0.8278141804909948,2,14.0,1,14.0,1,14.0,1,14.0,1
2205,max_effective,10,20,2,3,0.05,0.95,0.9374278323440416,20,45.0,0,50.0,1,50.0,1,50.0,1
2206,max_effective,10,20,2,3,0.05,0.95,0.947506169961508,11,34.0,1,34.0,1,34.0,1,34.0,1
2207,max_effective,10,20,2,3,0.05,0.95,0.8530170127893414,9,30.0,1,30.0,1,30.0,1,30.0,1
2208,max_effective,10,20,2,3,0.05,0.95,0.6382197580316954,4,15.0,1,15.0,1,15.0,1,15.0,1
2209,max_effective,10,20,2,3,0.05,0.95,0.9351784370375226,26,42.0,0,48.0,0,51.0,1,51.0,1
2210,max_effective,10,20,2,3,0.05,0.95,0.931050461156072,5,19.0,1,19.0,1,19.0,1,19.0,1
2211,max_effective,10,20,2,3,0.05,0.95,0.927858235165358,34,51.0,0,53.0,0,53.0,0,55.0,1
2212,max_effective,10,20,2,3,0.05,0.95,0.9460712587477969,21,45.0,0,50.0,1,50.0,1,43.0,0
2213,max_effective,10,20,2,3,0.05,0.95,0.8888917147272207,9,28.0,1,28.0,1,28.0,1,28.0,1
2214,max_effective,10,20,2,3,0.05,0.95,0.8858742987501109,18,40.0,1,40.0,1,40.0,1,40.0,1
2215,max_effective,10,20,2,3,0.05,0.95,0.8691442779117214,12,33.0,1,33.0,1,33.0,1,33.0,1
2216,max_effective,10,20,2,3,0.05,0.95,0.8956372243701833,9,52.0,1,51.0,0,48.0,0,48.0,0
2217,max_effective,10,20,2,3,0.05,0.95,0.9015803807213156,14,39.0,1,39.0,1,39.0,1,39.0,1
2218,max_effective,10,20,2,3,0.05,0.95,0.9076047437785087,10,26.0,1,26.0,1,26.0,1,26.0,1
2219,max_effective,10,20,2,3,0.05,0.95,0.923032565007772,25,42.0,1,42.0,1,42.0,1,42.0,1
2220,max_effective,10,20,2,3,0.05,0.95,0.9304427427686972,3,12.0,1,12.0,1,12.0,1,12.0,1
2221,max_effective,10,20,2,3,0.05,0.95,0.880963670631046,8,25.0,1,25.0,1,25.0,1,25.0,1
2222,max_effective,10,20,2,3,0.05,0.95,0.7620037518974151,4,22.0,1,22.0,1,22.0,1,22.0,1
2223,max_effective,10,20,2,3,0.05,0.95,0.9318523629640658,11,34.0,1,34.0,1,34.0,1,34.0,1
2224,max_effective,10,20,2,3,0.05,0.95,0.757960433590532,4,20.0,1,20.0,1,20.0,1,20.0,1
2225,max_effective,10,20,2,3,0.05,0.95,0.8907100309514454,9,41.0,1,41.0,1,41.0,1,41.0,1
2226,max_effective,10,20,2,3,0.05,0.95,0.7469057673561487,6,21.0,1,21.0,1,21.0,1,21.0,1
2227,max_effective,10,20,2,3,0.05,0.95,0.8706002388561579,20,34.0,1,34.0,1,34.0,1,34.0,1
2228,max_effective,10,20,2,3,0.05,0.95,0.8974627602989631,25,36.0,1,36.0,1,36.0,1,36.0,1
2229,max_effective,10,20,2,3,0.05,0.95,0.8673623648774361,5,21.0,1,21.0,1,21.0,1,21.0,1
2230,max_effective,10,20,2,3,0.05,0.95,0.9379682840013444,11,32.0,1,32.0,1,32.0,1,32.0,1
2231,max_effective,10,20,2,3,0.05,0.95,0.9183404146072324,25,51.0,0,56.0,0,57.0,0,58.0,1
2232,max_effective,10,20,2,3,0.05,0.95,0.9318801618828816,11,39.0,1,39.0,1,39.0,1,39.0,1
2233,max_effective,10,20,2,3,0.05,0.95,0.7215147317793418,3,17.0,1,17.0,1,17.0,1,17.0,1
2234,max_effective,10,20,2,3,0.05,0.95,0.9304462594141752,35,43.0,0,45.0,0,53.0,1,52.0,0
2235,max_effective,10,20,2,3,0.05,0.95,0.9253271319365268,20,50.0,0,52.0,0,54.0,1,53.0,0
2236,max_effective,10,20,2,3,0.05,0.95,0.7955867225348523,7,18.0,1,18.0,1,18.0,1,18.0,1
2237,max_effective,10,20,2,3,0.05,0.95,0.9482225843616304,18,32.0,1,32.0,1,32.0,1,32.0,1
2238,max_effective,10,20,2,3,0.05,0.95,0.8771107958721238,5,19.0,1,19.0,1,19.0,1,19.0,1
2239,max_effective,10,20,2,3,0.05,0.95,0.9334315733782076,28,43.0,0,54.0,1,54.0,1,54.0,1
2240,max_effective,10,20,2,3,0.05,0.95,0.9170490188353028,11,38.0,1,38.0,1,38.0,1,38.0,1
2241,max_effective,10,20,2,3,0.05,0.95,0.7367057886590649,6,18.0,1,18.0,1,18.0,1,18.0,1
2242,max_effective,10,20,2,3,0.05,0.95,0.9168037544016968,7,33.0,1,33.0,1,33.0,1,33.0,1
2243,max_effective,10,20,2,3,0.05,0.95,0.8085719381954118,8,31.0,1,31.0,1,31.0,1,31.0,1
2244,max_effective,10,20,2,3,0.05,0.95,0.9079013925883004,6,20.0,1,20.0,1,20.0,1,20.0,1
2245,max_effective,10,20,2,3,0.05,0.95,0.9244019272845168,28,41.0,1,41.0,1,41.0,1,41.0,1
2246,max_effective,10,20,2,3,0.05,0.95,0.9060608569466592,11,30.0,1,30.0,1,30.0,1,29.0,0
2247,max_effective,10,20,2,3,0.05,0.95,0.8548253191406304,8,25.0,1,25.0,1,25.0,1,25.0,1
2248,max_effective,10,20,2,3,0.05,0.95,0.9351160310748756,39,44.0,0,44.0,0,53.0,0,55.0,1
2249,max_effective,10,20,2,3,0.05,0.95,0.6885321851813981,7,18.0,1,18.0,1,18.0,1,18.0,1
2250,max_effective,10,20,2,3,0.05,0.95,0.9023103788435664,4,19.0,1,19.0,1,19.0,1,19.0,1
2251,max_effective,10,20,2,3,0.05,0.95,0.8832609997392191,16,33.0,1,33.0,1,33.0,1,33.0,1
2252,max_effective,10,20,2,3,0.05,0.95,0.9215837266237664,43,47.0,0,50.0,0,56.0,0,58.0,1
2253,max_effective,10,20,2,3,0.05,0.95,0.8736764574735554,10,33.0,1,33.0,1,33.0,1,33.0,1
2254,max_effective,10,20,2,3,0.05,0.95,0.849247237795239,8,29.0,1,29.0,1,29.0,1,29.0,1
2255,max_effective,10,20,2,3,0.05,0.95,0.7894910505021623,5,23.0,1,23.0,1,23.0,1,23.0,1
2256,max_effective,10,20,2,3,0.05,0.95,0.8852321119426875,20,38.0,1,38.0,1,38.0,1,38.0,1
2257,max_effective,10,20,2,3,0.05,0.95,0.8073172945535008,5,23.0,1,23.0,1,23.0,1,23.0,1
2258,max_effective,10,20,2,3,0.05,0.95,0.9104702056557056,13,30.0,1,30.0,1,30.0,1,30.0,1
2259,max_effective,10,20,2,3,0.05,0.95,0.9466631911436852,25,42.0,0,51.0,1,51.0,1,51.0,1
2260,max_effective,10,20,2,3,0.05,0.95,0.9388302658520468,24,42.0,0,49.0,1,49.0,1,47.0,0
2261,max_effective,10,20,2,3,0.05,0.95,0.8158828939253203,14,30.0,1,30.0,1,30.0,1,30.0,1
2262,max_effective,10,20,2,3,0.05,0.95,0.9324647699105898,10,35.0,1,35.0,1,35.0,1,35.0,1
2263,max_effective,10,20,2,3,0.05,0.95,0.938451527058466,6,23.0,1,23.0,1,23.0,1,23.0,1
2264,max_effective,10,20,2,3,0.05,0.95,0.8325639239315936,15,37.0,1,37.0,1,37.0,1,37.0,1
2265,max_effective,10,20,2,3,0.05,0.95,0.9408537814164456,7,22.0,1,22.0,1,22.0,1,22.0,1
2266,max_effective,10,20,2,3,0.05,0.95,0.851524155849281,4,16.0,1,16.0,1,16.0,1,16.0,1
2267,max_effective,10,20,2,3,0.05,0.95,0.896128440574502,4,18.0,1,18.0,1,18.0,1,18.0,1
2268,max_effective,10,20,2,3,0.05,0.95,0.8133972592538087,5,20.0,1,20.0,1,20.0,1,20.0,1
2269,max_effective,10,20,2,3,0.05,0.95,0.8157408879741296,8,38.0,1,38.0,1,38.0,1,38.0,1
2270,max_effective,10,20,2,3,0.05,0.95,0.8714443508723508,14,37.0,1,37.0,1,37.0,1,37.0,1
2271,max_effective,10,20,2,3,0.05,0.95,0.73446329574353,5,23.0,1,23.0,1,23.0,1,23.0,1
2272,max_effective,10,20,2,3,0.05,0.95,0.8143286442394655,3,13.0,1,13.0,1,13.0,1,13.0,1
2273,max_effective,10,20,2,3,0.05,0.95,0.9329649339304558,7,26.0,1,26.0,1,26.0,1,26.0,1
2274,max_effective,10,20,2,3,0.05,0.95,0.8889788491899389,19,43.0,0,46.0,1,46.0,1,46.0,1
2275,max_effective,10,20,2,3,0.05,0.95,0.9172738508056856,9,29.0,1,29.0,1,29.0,1,29.0,1
2276,max_effective,10,20,2,3,0.05,0.95,0.8904530921505196,17,35.0,1,35.0,1,35.0,1,35.0,1
2277,max_effective,10,20,2,3,0.05,0.95,0.9441624838597552,9,28.0,1,28.0,1,28.0,1,28.0,1
2278,max_effective,10,20,2,3,0.05,0.95,0.8250477811629607,5,17.0,1,17.0,1,17.0,1,17.0,1
2279,max_effective,10,20,2,3,0.05,0.95,0.94044899134063,43,55.0,0,55.0,0,57.0,0,58.0,1
2280,max_effective,10,20,2,3,0.05,0.95,0.933683790283547,38,49.0,1,49.0,1,49.0,1,49.0,1
2281,max_effective,10,20,2,3,0.05,0.95,0.8771709961800956,15,30.0,1,30.0,1,30.0,1,30.0,1
2282,max_effective,10,20,2,3,0.05,0.95,0.8672073813568815,10,33.0,1,33.0,1,33.0,1,33.0,1
2283,max_effective,10,20,2,3,0.05,0.95,0.7807853184007624,4,15.0,1,15.0,1,15.0,1,15.0,1
2284,max_effective,10,20,2,3,0.05,0.95,0.9194022436066404,9,30.0,1,30.0,1,30.0,1,30.0,1
2285,max_effective,10,20,2,3,0.05,0.95,0.8331191066910756,7,23.0,1,23.0,1,23.0,1,23.0,1
2286,max_effective,10,20,2,3,0.05,0.95,0.8718647075812058,8,26.0,1,26.0,1,26.0,1,26.0,1
2287,max_effective,10,20,2,3,0.05,0.95,0.7405479246212868,8,26.0,1,26.0,1,26.0,1,26.0,1
2288,max_effective,10,20,2,3,0.05,0.95,0.8755614932576614,10,30.0,1,30.0,1,30.0,1,30.0,1
2289,max_effective,10,20,2,3,0.05,0.95,0.901037544188916,22,45.0,1,45.0,1,45.0,1,45.0,1
2290,max_effective,10,20,2,3,0.05,0.95,0.7365182698285915,3,15.0,1,15.0,1,15.0,1,15.0,1
2291,max_effective,10,20,2,3,0.05,0.95,0.8267507974035916,12,23.0,1,23.0,1,23.0,1,23.0,1
2292,max_effective,10,20,2,3,0.05,0.95,0.8282384600011191,4,16.0,1,16.0,1,16.0,1,16.0,1
2293,max_effective,10,20,2,3,0.05,0.95,0.9058906451686944,13,34.0,1,34.0,1,34.0,1,34.0,1
2294,max_effective,10,20,2,3,0.05,0.95,0.5960793355687414,2,12.0,1,12.0,1,12.0,1,12.0,1
2295,max_effective,10,20,2,3,0.05,0.95,0.9272494957797668,16,51.0,1,50.0,0,46.0,0,51.0,1
2296,max_effective,10,20,2,3,0.05,0.95,0.8543126469240744,6,19.0,1,19.0,1,19.0,1,19.0,1
2297,max_effective,10,20,2,3,0.05,0.95,0.8949303252157578,6,24.0,1,24.0,1,24.0,1,24.0,1
2298,max_effective,10,20,2,3,0.05,0.95,0.9451403399921664,14,44.0,0,47.0,1,46.0,0,46.0,0
2299,max_effective,10,20,2,3,0.05,0.95,0.8610886174631068,18,39.0,0,40.0,1,40.0,1,40.0,1
2300,max_effective,10,20,2,3,0.05,0.95,0.6663038823011548,4,18.0,1,18.0,1,18.0,1,18.0,1
2301,max_effective,10,20,2,3,0.05,0.95,0.8727857892092118,24,41.0,1,41.0,1,41.0,1,40.0,0
2302,max_effective,10,20,2,3,0.05,0.95,0.876885914726415,6,23.0,1,23.0,1,23.0,1,23.0,1
2303,max_effective,10,20,2,3,0.05,0.95,0.7321904392884676,6,26.0,1,26.0,1,26.0,1,26.0,1
2304,max_effective,10,20,2,3,0.05,0.95,0.9151795627684464,21,34.0,1,34.0,1,34.0,1,34.0,1
2305,max_effective,10,20,2,3,0.05,0.95,0.8459709240848411,5,16.0,1,16.0,1,16.0,1,16.0,1
2306,max_effective,10,20,2,3,0.05,0.95,0.9466046518080148,37,51.0,0,54.0,0,59.0,1,59.0,1
2307,max_effective,10,20,2,3,0.05,0.95,0.891796563609838,13,30.0,1,30.0,1,30.0,1,30.0,1
2308,max_effective,10,20,2,3,0.05,0.95,0.8506438652842728,18,33.0,1,33.0,1,33.0,1,33.0,1
2309,max_effective,10,20,2,3,0.05,0.95,0.8930809259432619,4,17.0,1,17.0,1,17.0,1,17.0,1
2310,max_effective,10,20,2,3,0.05,0.95,0.9089653848167047,20,55.0,1,55.0,1,50.0,0,51.0,0
2311,max_effective,10,20,2,3,0.05,0.95,0.8813794363037857,9,31.0,1,31.0,1,31.0,1,31.0,1
2312,max_effective,10,20,2,3,0.05,0.95,0.9425201280439608,10,34.0,1,34.0,1,34.0,1,34.0,1
2313,max_effective,10,20,2,3,0.05,0.95,0.9251630414607308,18,32.0,1,32.0,1,32.0,1,32.0,1
2314,max_effective,10,20,2,3,0.05,0.95,0.608091188587578,4,15.0,1,15.0,1,15.0,1,15.0,1
2315,max_effective,10,20,2,3,0.05,0.95,0.9174384136440756,13,39.0,1,39.0,1,39.0,1,39.0,1
2316,max_effective,10,20,2,3,0.05,0.95,0.8114634449910929,5,28.0,1,28.0,1,28.0,1,28.0,1
2317,max_effective,10,20,2,3,0.05,0.95,0.7853150550391566,6,21.0,1,21.0,1,21.0,1,21.0,1
2318,max_effective,10,20,2,3,0.05,0.95,0.8764760210595289,12,28.0,1,28.0,1,28.0,1,28.0,1
2319,max_effective,10,20,2,3,0.05,0.95,0.8471957291476037,12,34.0,1,34.0,1,34.0,1,34.0,1
2320,max_effective,10,20,2,3,0.05,0.95,0.9132338508458944,13,23.0,1,23.0,1,23.0,1,23.0,1
2321,max_effective,10,20,2,3,0.05,0.95,0.8745317691564873,18,38.0,1,38.0,1,38.0,1,38.0,1
2322,max_effective,10,20,2,3,0.05,0.95,0.9494871949246996,15,40.0,1,40.0,1,40.0,1,40.0,1
2323,max_effective,10,20,2,3,0.05,0.95,0.8127595730966091,7,21.0,1,21.0,1,21.0,1,21.0,1
2324,max_effective,10,20,2,3,0.05,0.95,0.9300714391000268,4,21.0,1,21.0,1,21.0,1,21.0,1
2325,max_effective,10,20,2,3,0.05,0.95,0.8994445297065705,23,45.0,1,45.0,1,45.0,1,45.0,1
2326,max_effective,10,20,2,3,0.05,0.95,0.8925049982407713,10,27.0,1,27.0,1,27.0,1,27.0,1
2327,max_effective,10,20,2,3,0.05,0.95,0.9215344715552736,13,34.0,1,34.0,1,34.0,1,34.0,1
2328,max_effective,10,20,2,3,0.05,0.95,0.935618803703028,30,47.0,0,49.0,0,54.0,1,54.0,1
2329,max_effective,10,20,2,3,0.05,0.95,0.9486315290739072,16,38.0,1,38.0,1,38.0,1,38.0,1
2330,max_effective,10,20,2,3,0.05,0.95,0.8889135917001028,3,15.0,1,15.0,1,15.0,1,15.0,1
2331,max_effective,10,20,2,3,0.05,0.95,0.7549973759551327,6,18.0,1,18.0,1,18.0,1,18.0,1
2332,max_effective,10,20,2,3,0.05,0.95,0.939285897789267,16,45.0,1,44.0,0,45.0,1,45.0,1
2333,max_effective,10,20,2,3,0.05,0.95,0.949196245540773,12,44.0,1,44.0,1,44.0,1,44.0,1
2334,max_effective,10,20,2,3,0.05,0.95,0.81233585587113,6,21.0,1,21.0,1,21.0,1,21.0,1
2335,max_effective,10,20,2,3,0.05,0.95,0.8834072085233793,15,36.0,1,36.0,1,36.0,1,36.0,1
2336,max_effective,10,20,2,3,0.05,0.95,0.8884165670001896,5,17.0,1,17.0,1,17.0,1,17.0,1
2337,max_effective,10,20,2,3,0.05,0.95,0.9196335091356446,6,23.0,1,23.0,1,23.0,1,23.0,1
2338,max_effective,10,20,2,3,0.05,0.95,0.7571717468824001,4,17.0,1,17.0,1,17.0,1,17.0,1
2339,max_effective,10,20,2,3,0.05,0.95,0.865268031967403,7,37.0,1,37.0,1,37.0,1,37.0,1
2340,max_effective,10,20,2,3,0.05,0.95,0.9198905216905698,26,47.0,1,47.0,1,47.0,1,47.0,1
2341,max_effective,10,20,2,3,0.05,0.95,0.9286413388395468,14,28.0,1,28.0,1,28.0,1,28.0,1
2342,max_effective,10,20,2,3,0.05,0.95,0.9093189352340204,7,26.0,1,26.0,1,26.0,1,26.0,1
2343,max_effective,10,20,2,3,0.05,0.95,0.930355077460817,12,23.0,1,23.0,1,23.0,1,23.0,1
2344,max_effective,10,20,2,3,0.05,0.95,0.9257069274423206,9,30.0,1,30.0,1,30.0,1,30.0,1
2345,max_effective,10,20,2,3,0.05,0.95,0.8782663646644728,14,44.0,1,44.0,1,44.0,1,44.0,1
2346,max_effective,10,20,2,3,0.05,0.95,0.8259670477074668,22,34.0,1,34.0,1,34.0,1,34.0,1
2347,max_effective,10,20,2,3,0.05,0.95,0.8922512064942206,14,41.0,1,41.0,1,41.0,1,41.0,1
2348,max_effective,10,20,2,3,0.05,0.95,0.8917646754398041,21,40.0,1,40.0,1,40.0,1,40.0,1
2349,max_effective,10,20,2,3,0.05,0.95,0.8882781730326094,6,25.0,1,25.0,1,25.0,1,25.0,1
2350,max_effective,10,20,2,3,0.05,0.95,0.859971746473396,11,25.0,1,25.0,1,25.0,1,25.0,1
2351,max_effective,10,20,2,3,0.05,0.95,0.8864530333948147,10,30.0,1,30.0,1,30.0,1,30.0,1
2352,max_effective,10,20,2,3,0.05,0.95,0.9413985689397112,5,17.0,1,17.0,1,17.0,1,17.0,1
2353,max_effective,10,20,2,3,0.05,0.95,0.8847250557845014,5,24.0,1,24.0,1,24.0,1,24.0,1
2354,max_effective,10,20,2,3,0.05,0.95,0.9224542378129834,22,38.0,1,38.0,1,38.0,1,38.0,1
2355,max_effective,10,20,2,3,0.05,0.95,0.9299876153634822,18,41.0,0,42.0,1,42.0,1,42.0,1
2356,max_effective,10,20,2,3,0.05,0.95,0.9449193106669898,19,46.0,0,50.0,1,49.0,0,49.0,0
2357,max_effective,10,20,2,3,0.05,0.95,0.9209441223032347,16,44.0,1,44.0,1,44.0,1,44.0,1
2358,max_effective,10,20,2,3,0.05,0.95,0.932947688413294,13,36.0,1,36.0,1,36.0,1,36.0,1
2359,max_effective,10,20,2,3,0.05,0.95,0.7473421873879353,3,15.0,1,15.0,1,15.0,1,15.0,1
2360,max_effective,10,20,2,3,0.05,0.95,0.9318730084227056,24,52.0,0,56.0,0,59.0,1,59.0,1
2361,max_effective,10,20,2,3,0.05,0.95,0.8812185715480658,9,28.0,1,28.0,1,28.0,1,28.0,1
2362,max_effective,10,20,2,3,0.05,0.95,0.8587356804948726,12,34.0,1,34.0,1,34.0,1,34.0,1
2363,max_effective,10,20,2,3,0.05,0.95,0.8912831596224378,4,16.0,1,16.0,1,16.0,1,16.0,1
2364,max_effective,10,20,2,3,0.05,0.95,0.7822592591682982,13,35.0,1,35.0,1,35.0,1,35.0,1
2365,max_effective,10,20,2,3,0.05,0.95,0.8897998918126115,5,19.0,1,19.0,1,19.0,1,19.0,1
2366,max_effective,10,20,2,3,0.05,0.95,0.8957163227792947,14,34.0,1,34.0,1,34.0,1,34.0,1
2367,max_effective,10,20,2,3,0.05,0.95,0.8439755783135595,4,16.0,1,16.0,1,16.0,1,16.0,1
2368,max_effective,10,20,2,3,0.05,0.95,0.9415019593076396,7,27.0,1,27.0,1,27.0,1,27.0,1
2369,max_effective,10,20,2,3,0.05,0.95,0.8714188099326469,27,51.0,0,50.0,0,51.0,0,54.0,1
2370,max_effective,10,20,2,3,0.05,0.95,0.9080381144170894,8,21.0,1,21.0,1,21.0,1,21.0,1
2371,max_effective,10,20,2,3,0.05,0.95,0.9241042558040548,47,41.0,0,49.0,0,57.0,0,58.0,1
2372,max_effective,10,20,2,3,0.05,0.95,0.7828324284280846,8,31.0,1,31.0,1,31.0,1,31.0,1
2373,max_effective,10,20,2,3,0.05,0.95,0.942226511292069,16,43.0,1,43.0,1,43.0,1,43.0,1
2374,max_effective,10,20,2,3,0.05,0.95,0.9126129410873222,3,17.0,1,17.0,1,17.0,1,17.0,1
2375,max_effective,10,20,2,3,0.05,0.95,0.942487204035972,58,49.0,0,56.0,0,57.0,1,57.0,1
2376,max_effective,10,20,2,3,0.05,0.95,0.9424958002030952,13,46.0,1,46.0,1,46.0,1,45.0,0
2377,max_effective,10,20,2,3,0.05,0.95,0.9018795754830634,14,26.0,1,26.0,1,26.0,1,26.0,1
2378,max_effective,10,20,2,3,0.05,0.95,0.9214751727106884,30,50.0,0,51.0,1,50.0,0,49.0,0
2379,max_effective,10,20,2,3,0.05,0.95,0.9466582699658233,6,18.0,1,18.0,1,18.0,1,18.0,1
2380,max_effective,10,20,2,3,0.05,0.95,0.9370669764726228,5,19.0,1,19.0,1,19.0,1,19.0,1
2381,max_effective,10,20,2,3,0.05,0.95,0.8308750645309593,4,17.0,1,17.0,1,17.0,1,17.0,1
2382,max_effective,10,20,2,3,0.05,0.95,0.8030364721140923,8,22.0,1,22.0,1,22.0,1,22.0,1
2383,max_effective,10,20,2,3,0.05,0.95,0.8206836694466642,5,31.0,1,31.0,1,31.0,1,31.0,1
2384,max_effective,10,20,2,3,0.05,0.95,0.9184757106023732,32,48.0,1,48.0,1,48.0,1,48.0,1
2385,max_effective,10,20,2,3,0.05,0.95,0.9258969047661092,24,45.0,1,45.0,1,45.0,1,45.0,1
2386,max_effective,10,20,2,3,0.05,0.95,0.7391965410100805,6,25.0,1,25.0,1,25.0,1,25.0,1
2387,max_effective,10,20,2,3,0.05,0.95,0.9433018656505608,5,24.0,1,24.0,1,24.0,1,24.0,1
2388,max_effective,10,20,2,3,0.05,0.95,0.8104563650680351,4,15.0,1,15.0,1,15.0,1,15.0,1
2389,max_effective,10,20,2,3,0.05,0.95,0.9319703749957208,8,26.0,1,26.0,1,26.0,1,26.0,1
2390,max_effective,10,20,2,3,0.05,0.95,0.9430064906517244,30,53.0,0,54.0,1,54.0,1,54.0,1
2391,max_effective,10,20,2,3,0.05,0.95,0.9040599992805668,24,35.0,1,35.0,1,35.0,1,35.0,1
2392,max_effective,10,20,2,3,0.05,0.95,0.7760033456825567,7,17.0,1,17.0,1,17.0,1,17.0,1
2393,max_effective,10,20,2,3,0.05,0.95,0.8919809041903053,8,29.0,1,29.0,1,29.0,1,29.0,1
2394,max_effective,10,20,2,3,0.05,0.95,0.5585203702365021,4,16.0,1,16.0,1,16.0,1,16.0,1
2395,max_effective,10,20,2,3,0.05,0.95,0.8912623785438845,21,46.0,0,50.0,1,46.0,0,45.0,0
2396,max_effective,10,20,2,3,0.05,0.95,0.925238849071098,10,36.0,1,36.0,1,36.0,1,36.0,1
2397,max_effective,10,20,2,3,0.05,0.95,0.6096499395106915,4,15.0,1,15.0,1,15.0,1,15.0,1
2398,max_effective,10,20,2,3,0.05,0.95,0.8088088701354177,4,20.0,1,20.0,1,20.0,1,20.0,1
2399,max_effective,10,20,2,3,0.05,0.95,0.7894296051854487,4,14.0,1,14.0,1,14.0,1,14.0,1
2400,max_effective,10,20,2,3,0.05,0.95,0.8520181513051084,4,19.0,1,19.0,1,19.0,1,18.0,0
2401,max_effective,10,20,2,3,0.05,0.95,0.7996167402014377,5,23.0,1,23.0,1,23.0,1,22.0,0
2402,max_effective,10,20,2,3,0.05,0.95,0.9406740552410944,22,58.0,1,57.0,0,55.0,0,55.0,0
2403,max_effective,10,20,2,3,0.05,0.95,0.864324637917205,9,31.0,1,31.0,1,31.0,1,31.0,1
2404,max_effective,10,20,2,3,0.05,0.95,0.8952267018768685,8,25.0,1,25.0,1,25.0,1,25.0,1
2405,max_effective,10,20,2,3,0.05,0.95,0.946602426572887,20,35.0,1,35.0,1,35.0,1,35.0,1
2406,max_effective,10,20,2,3,0.05,0.95,0.840831463131136,11,24.0,1,24.0,1,24.0,1,24.0,1
2407,max_effective,10,20,2,3,0.05,0.95,0.904612208421952,13,36.0,1,36.0,1,36.0,1,36.0,1
2408,max_effective,10,20,2,3,0.05,0.95,0.8532333016770708,11,31.0,1,31.0,1,31.0,1,31.0,1
2409,max_effective,10,20,2,3,0.05,0.95,0.8003165627185238,5,16.0,1,16.0,1,16.0,1,16.0,1
2410,max_effective,10,20,2,3,0.05,0.95,0.9361141758097148,9,25.0,1,25.0,1,25.0,1,25.0,1
2411,max_effective,10,20,2,3,0.05,0.95,0.7214147418837091,3,13.0,1,13.0,1,13.0,1,13.0,1
2412,max_effective,10,20,2,3,0.05,0.95,0.9177112628394808,21,41.0,0,43.0,1,43.0,1,42.0,0
2413,max_effective,10,20,2,3,0.05,0.95,0.8338419687641003,6,17.0,1,17.0,1,17.0,1,17.0,1
2414,max_effective,10,20,2,3,0.05,0.95,0.7911848537774893,8,34.0,1,34.0,1,34.0,1,34.0,1
2415,max_effective,10,20,2,3,0.05,0.95,0.897215811877011,7,28.0,1,28.0,1,28.0,1,28.0,1
2416,max_effective,10,20,2,3,0.05,0.95,0.8940834071800873,5,19.0,1,19.0,1,19.0,1,19.0,1
2417,max_effective,10,20,2,3,0.05,0.95,0.9019625591772744,9,26.0,1,26.0,1,26.0,1,26.0,1
2418,max_effective,10,20,2,3,0.05,0.95,0.9402176930422146,15,35.0,1,35.0,1,35.0,1,35.0,1
2419,max_effective,10,20,2,3,0.05,0.95,0.7614216748724401,4,17.0,1,17.0,1,17.0,1,17.0,1
2420,max_effective,10,20,2,3,0.05,0.95,0.8714864227137805,7,28.0,1,28.0,1,28.0,1,28.0,1
2421,max_effective,10,20,2,3,0.05,0.95,0.8370399543027794,6,17.0,1,17.0,1,17.0,1,17.0,1
2422,max_effective,10,20,2,3,0.05,0.95,0.9144659458721046,22,53.0,0,53.0,0,57.0,1,57.0,1
2423,max_effective,10,20,2,3,0.05,0.95,0.8463219658519497,5,24.0,1,24.0,1,24.0,1,24.0,1
2424,max_effective,10,20,2,3,0.05,0.95,0.7547981410617037,6,30.0,1,30.0,1,30.0,1,30.0,1
2425,max_effective,10,20,2,3,0.05,0.95,0.9455556422790528,15,31.0,1,31.0,1,31.0,1,31.0,1
2426,max_effective,10,20,2,3,0.05,0.95,0.9449293943440674,8,26.0,1,26.0,1,26.0,1,26.0,1
2427,max_effective,10,20,2,3,0.05,0.95,0.9031869560046828,15,31.0,1,31.0,1,31.0,1,31.0,1
2428,max_effective,10,20,2,3,0.05,0.95,0.9394262103822956,13,38.0,1,38.0,1,38.0,1,38.0,1
2429,max_effective,10,20,2,3,0.05,0.95,0.797578889318131,4,14.0,1,14.0,1,14.0,1,14.0,1
2430,max_effective,10,20,2,3,0.05,0.95,0.93524228025758,9,25.0,1,25.0,1,25.0,1,25.0,1
2431,max_effective,10,20,2,3,0.05,0.95,0.8136639849561372,9,36.0,1,36.0,1,36.0,1,36.0,1
2432,max_effective,10,20,2,3,0.05,0.95,0.8384819816714455,7,23.0,1,23.0,1,23.0,1,23.0,1
2433,max_effective,10,20,2,3,0.05,0.95,0.935590573388644,10,28.0,1,28.0,1,28.0,1,28.0,1
2434,max_effective,10,20,2,3,0.05,0.95,0.9057730423176422,6,21.0,1,21.0,1,21.0,1,21.0,1
2435,max_effective,10,20,2,3,0.05,0.95,0.767873733386614,3,15.0,1,15.0,1,15.0,1,15.0,1
2436,max_effective,10,20,2,3,0.05,0.95,0.8010732155548945,8,30.0,1,30.0,1,30.0,1,30.0,1
2437,max_effective,10,20,2,3,0.05,0.95,0.8755123692678503,9,21.0,1,21.0,1,21.0,1,21.0,1
2438,max_effective,10,20,2,3,0.05,0.95,0.9469355618790049,16,29.0,1,29.0,1,29.0,1,29.0,1
2439,max_effective,10,20,2,3,0.05,0.95,0.8203913510545328,15,37.0,1,37.0,1,37.0,1,37.0,1
2440,max_effective,10,20,2,3,0.05,0.95,0.9130893178234576,19,46.0,1,46.0,1,45.0,0,45.0,0
2441,max_effective,10,20,2,3,0.05,0.95,0.9431076963072884,75,46.0,0,49.0,0,54.0,0,55.0,1
2442,max_effective,10,20,2,3,0.05,0.95,0.7042033165054186,2,12.0,1,12.0,1,12.0,1,12.0,1
2443,max_effective,10,20,2,3,0.05,0.95,0.7884350837976606,6,24.0,1,24.0,1,24.0,1,24.0,1
2444,max_effective,10,20,2,3,0.05,0.95,0.772234542893516,4,18.0,1,18.0,1,18.0,1,18.0,1
2445,max_effective,10,20,2,3,0.05,0.95,0.8934117638276192,13,39.0,1,39.0,1,39.0,1,39.0,1
2446,max_effective,10,20,2,3,0.05,0.95,0.8681195061737819,20,35.0,1,35.0,1,35.0,1,35.0,1
2447,max_effective,10,20,2,3,0.05,0.95,0.8881408282463339,11,36.0,1,36.0,1,36.0,1,36.0,1
2448,max_effective,10,20,2,3,0.05,0.95,0.9243972023288224,29,43.0,1,43.0,1,43.0,1,43.0,1
2449,max_effective,10,20,2,3,0.05,0.95,0.8765397520094631,13,33.0,1,33.0,1,33.0,1,33.0,1
2450,max_effective,10,20,2,3,0.05,0.95,0.7961280228181246,4,15.0,1,15.0,1,15.0,1,15.0,1
2451,max_effective,10,20,2,3,0.05,0.95,0.8121796845299621,14,36.0,1,36.0,1,36.0,1,36.0,1
2452,max_effective,10,20,2,3,0.05,0.95,0.7376748068783373,3,16.0,1,16.0,1,16.0,1,16.0,1
2453,max_effective,10,20,2,3,0.05,0.95,0.9441172489368412,35,46.0,0,50.0,0,52.0,1,52.0,1
2454,max_effective,10,20,2,3,0.05,0.95,0.8584315334960873,23,39.0,1,39.0,1,39.0,1,39.0,1
2455,max_effective,10,20,2,3,0.05,0.95,0.8857913128479042,8,25.0,1,25.0,1,25.0,1,25.0,1
2456,max_effective,10,20,2,3,0.05,0.95,0.9198562229148914,44,50.0,0,50.0,0,57.0,1,54.0,0
2457,max_effective,10,20,2,3,0.05,0.95,0.7690749115720991,8,27.0,1,27.0,1,27.0,1,27.0,1
2458,max_effective,10,20,2,3,0.05,0.95,0.9209647482354102,9,31.0,1,31.0,1,31.0,1,31.0,1
2459,max_effective,10,20,2,3,0.05,0.95,0.8622060641447536,7,25.0,1,25.0,1,25.0,1,25.0,1
2460,max_effective,10,20,2,3,0.05,0.95,0.9358751205617212,18,44.0,0,46.0,1,45.0,0,46.0,1
2461,max_effective,10,20,2,3,0.05,0.95,0.7875919116821881,9,31.0,1,31.0,1,31.0,1,31.0,1
2462,max_effective,10,20,2,3,0.05,0.95,0.8998141461665653,21,39.0,1,39.0,1,39.0,1,39.0,1
2463,max_effective,10,20,2,3,0.05,0.95,0.7506931111711204,3,18.0,1,18.0,1,18.0,1,18.0,1
2464,max_effective,10,20,2,3,0.05,0.95,0.8981036417107086,5,20.0,1,20.0,1,20.0,1,20.0,1
2465,max_effective,10,20,2,3,0.05,0.95,0.8446278177928018,7,22.0,1,22.0,1,22.0,1,22.0,1
2466,max_effective,10,20,2,3,0.05,0.95,0.7714396821981953,3,13.0,1,13.0,1,13.0,1,13.0,1
2467,max_effective,10,20,2,3,0.05,0.95,0.5923668599909687,2,12.0,1,12.0,1,12.0,1,12.0,1
2468,max_effective,10,20,2,3,0.05,0.95,0.8471507942657448,4,21.0,1,21.0,1,21.0,1,21.0,1
2469,max_effective,10,20,2,3,0.05,0.95,0.901855216145687,8,26.0,1,26.0,1,26.0,1,26.0,1
2470,max_effective,10,20,2,3,0.05,0.95,0.9340751252251404,44,50.0,0,53.0,0,58.0,1,57.0,0
2471,max_effective,10,20,2,3,0.05,0.95,0.823741646818508,11,39.0,1,39.0,1,39.0,1,39.0,1
2472,max_effective,10,20,2,3,0.05,0.95,0.9091912885985032,9,32.0,1,32.0,1,32.0,1,32.0,1
2473,max_effective,10,20,2,3,0.05,0.95,0.9347665134177956,11,38.0,1,38.0,1,38.0,1,38.0,1
2474,max_effective,10,20,2,3,0.05,0.95,0.8752440054594371,16,35.0,1,35.0,1,35.0,1,35.0,1
2475,max_effective,10,20,2,3,0.05,0.95,0.7638880982538062,9,34.0,1,34.0,1,34.0,1,34.0,1
2476,max_effective,10,20,2,3,0.05,0.95,0.9073532572704086,5,21.0,1,21.0,1,21.0,1,21.0,1
2477,max_effective,10,20,2,3,0.05,0.95,0.9458689280998192,28,41.0,1,41.0,1,41.0,1,41.0,1
2478,max_effective,10,20,2,3,0.05,0.95,0.9406992364507356,10,21.0,1,21.0,1,21.0,1,21.0,1
2479,max_effective,10,20,2,3,0.05,0.95,0.9266191761457012,9,27.0,1,27.0,1,27.0,1,27.0,1
2480,max_effective,10,20,2,3,0.05,0.95,0.933346346755448,14,35.0,1,35.0,1,35.0,1,35.0,1
2481,max_effective,10,20,2,3,0.05,0.95,0.8920941816142307,11,25.0,1,25.0,1,25.0,1,25.0,1
2482,max_effective,10,20,2,3,0.05,0.95,0.928528185011833,17,33.0,1,33.0,1,33.0,1,33.0,1
2483,max_effective,10,20,2,3,0.05,0.95,0.9392252067546806,36,46.0,0,48.0,1,48.0,1,46.0,0
2484,max_effective,10,20,2,3,0.05,0.95,0.9402287274122814,14,28.0,1,28.0,1,28.0,1,28.0,1
2485,max_effective,10,20,2,3,0.05,0.95,0.94034965048865,30,43.0,0,48.0,0,55.0,1,54.0,0
2486,max_effective,10,20,2,3,0.05,0.95,0.9412090116004634,11,35.0,1,35.0,1,35.0,1,35.0,1
2487,max_effective,10,20,2,3,0.05,0.95,0.946571152543218,12,31.0,1,31.0,1,31.0,1,31.0,1
2488,max_effective,10,20,2,3,0.05,0.95,0.9277401454760144,37,48.0,0,51.0,0,55.0,1,55.0,1
2489,max_effective,10,20,2,3,0.05,0.95,0.91228188577485,24,40.0,1,40.0,1,40.0,1,40.0,1
2490,max_effective,10,20,2,3,0.05,0.95,0.8212693328295808,7,23.0,1,23.0,1,23.0,1,23.0,1
2491,max_effective,10,20,2,3,0.05,0.95,0.7060647935353613,4,17.0,1,17.0,1,17.0,1,17.0,1
2492,max_effective,10,20,2,3,0.05,0.95,0.8772981672502482,8,20.0,1,20.0,1,20.0,1,20.0,1
2493,max_effective,10,20,2,3,0.05,0.95,0.903405162617849,16,37.0,1,37.0,1,37.0,1,37.0,1
2494,max_effective,10,20,2,3,0.05,0.95,0.8299210922181663,16,33.0,1,33.0,1,33.0,1,33.0,1
2495,max_effective,10,20,2,3,0.05,0.95,0.9188482740855276,4,20.0,1,20.0,1,20.0,1,20.0,1
2496,max_effective,10,20,2,3,0.05,0.95,0.748875502642062,6,31.0,1,31.0,1,31.0,1,31.0,1
2497,max_effective,10,20,2,3,0.05,0.95,0.9180591608898314,17,37.0,1,37.0,1,37.0,1,37.0,1
2498,max_effective,10,20,2,3,0.05,0.95,0.9064786741848976,8,23.0,1,23.0,1,23.0,1,23.0,1
2499,max_effective,10,20,2,3,0.05,0.95,0.9375670219449804,32,55.0,1,55.0,1,53.0,0,55.0,1
2500,max_effective,10,20,2,3,0.05,0.95,0.8947790113394147,60,49.0,0,52.0,0,54.0,1,54.0,1
2501,max_effective,10,20,2,3,0.05,0.95,0.9427748010193516,4,18.0,1,18.0,1,18.0,1,18.0,1
2502,max_effective,10,20,2,3,0.05,0.95,0.90414927210527,27,45.0,0,47.0,0,51.0,1,51.0,1
2503,max_effective,10,20,2,3,0.05,0.95,0.914299532256172,32,40.0,0,42.0,0,55.0,1,53.0,0
2504,max_effective,10,20,2,3,0.05,0.95,0.8999704976289651,7,22.0,1,22.0,1,22.0,1,22.0,1
2505,max_effective,10,20,2,3,0.05,0.95,0.7797225201185397,4,17.0,1,17.0,1,17.0,1,17.0,1
2506,max_effective,10,20,2,3,0.05,0.95,0.7694023844938892,6,31.0,1,31.0,1,31.0,1,31.0,1
2507,max_effective,10,20,2,3,0.05,0.95,0.6952488647789302,2,13.0,1,13.0,1,13.0,1,13.0,1
2508,max_effective,10,20,2,3,0.05,0.95,0.920134984742114,28,45.0,0,53.0,0,57.0,1,52.0,0
2509,max_effective,10,20,2,3,0.05,0.95,0.9244834473718642,12,35.0,1,35.0,1,35.0,1,35.0,1
2510,max_effective,10,20,2,3,0.05,0.95,0.9069678633307748,14,31.0,1,31.0,1,31.0,1,31.0,1
2511,max_effective,10,20,2,3,0.05,0.95,0.939075982562032,30,45.0,0,46.0,1,46.0,1,46.0,1
2512,max_effective,10,20,2,3,0.05,0.95,0.9020290641651978,7,27.0,1,27.0,1,27.0,1,27.0,1
2513,max_effective,10,20,2,3,0.05,0.95,0.922327083784086,9,24.0,1,24.0,1,24.0,1,24.0,1
2514,max_effective,10,20,2,3,0.05,0.95,0.7191292213181767,4,19.0,1,19.0,1,19.0,1,19.0,1
2515,max_effective,10,20,2,3,0.05,0.95,0.882930280913591,30,49.0,1,48.0,0,49.0,1,46.0,0
2516,max_effective,10,20,2,3,0.05,0.95,0.8783137384457976,7,30.0,1,30.0,1,30.0,1,30.0,1
2517,max_effective,10,20,2,3,0.05,0.95,0.8688225858278684,13,30.0,1,30.0,1,30.0,1,30.0,1
2518,max_effective,10,20,2,3,0.05,0.95,0.7840745426548955,3,13.0,1,13.0,1,13.0,1,13.0,1
2519,max_effective,10,20,2,3,0.05,0.95,0.9043630428244576,13,32.0,1,32.0,1,32.0,1,32.0,1
2520,max_effective,10,20,2,3,0.05,0.95,0.8684721164656026,14,31.0,1,31.0,1,31.0,1,31.0,1
2521,max_effective,10,20,2,3,0.05,0.95,0.778839739021563,7,27.0,1,27.0,1,27.0,1,27.0,1
2522,max_effective,10,20,2,3,0.05,0.95,0.9300297243095402,72,56.0,0,56.0,0,56.0,0,57.0,1
2523,max_effective,10,20,2,3,0.05,0.95,0.8777910090529025,21,43.0,1,43.0,1,43.0,1,43.0,1
2524,max_effective,10,20,2,3,0.05,0.95,0.885885542046383,7,28.0,1,28.0,1,28.0,1,28.0,1
2525,max_effective,10,20,2,3,0.05,0.95,0.8930437074839902,10,25.0,1,25.0,1,25.0,1,25.0,1
2526,max_effective,10,20,2,3,0.05,0.95,0.9085593024777908,13,37.0,1,37.0,1,37.0,1,37.0,1
2527,max_effective,10,20,2,3,0.05,0.95,0.9041260749527532,11,23.0,1,23.0,1,23.0,1,23.0,1
2528,max_effective,10,20,2,3,0.05,0.95,0.9337525070321178,8,25.0,1,25.0,1,25.0,1,25.0,1
2529,max_effective,10,20,2,3,0.05,0.95,0.9200708134281544,36,47.0,0,50.0,0,51.0,1,51.0,1
2530,max_effective,10,20,2,3,0.05,0.95,0.8961107870167594,21,55.0,1,54.0,0,55.0,1,54.0,0
2531,max_effective,10,20,2,3,0.05,0.95,0.8801341236330146,14,26.0,1,26.0,1,26.0,1,26.0,1
2532,max_effective,10,20,2,3,0.05,0.95,0.8588476885709863,18,37.0,1,37.0,1,37.0,1,37.0,1
2533,max_effective,10,20,2,3,0.05,0.95,0.9149878944222776,4,19.0,1,19.0,1,19.0,1,19.0,1
2534,max_effective,10,20,2,3,0.05,0.95,0.8843378297668059,18,48.0,0,47.0,0,52.0,1,48.0,0
2535,max_effective,10,20,2,3,0.05,0.95,0.8125756752563885,13,26.0,1,26.0,1,26.0,1,26.0,1
2536,max_effective,10,20,2,3,0.05,0.95,0.895025800634599,8,22.0,1,22.0,1,22.0,1,22.0,1
2537,max_effective,10,20,2,3,0.05,0.95,0.929753601503542,22,51.0,0,51.0,0,56.0,0,57.0,1
2538,max_effective,10,20,2,3,0.05,0.95,0.8291518386586665,8,22.0,1,22.0,1,22.0,1,22.0,1
2539,max_effective,10,20,2,3,0.05,0.95,0.9269498292787608,3,17.0,1,17.0,1,17.0,1,17.0,1
2540,max_effective,10,20,2,3,0.05,0.95,0.9431030607867624,9,30.0,1,30.0,1,30.0,1,30.0,1
2541,max_effective,10,20,2,3,0.05,0.95,0.9331796700064706,12,24.0,1,24.0,1,24.0,1,24.0,1
2542,max_effective,10,20,2,3,0.05,0.95,0.8983574840140671,32,51.0,0,53.0,0,57.0,1,56.0,0
2543,max_effective,10,20,2,3,0.05,0.95,0.925638281860581,25,40.0,1,40.0,1,40.0,1,39.0,0
2544,max_effective,10,20,2,3,0.05,0.95,0.8618893738976303,14,27.0,1,27.0,1,27.0,1,27.0,1
2545,max_effective,10,20,2,3,0.05,0.95,0.8569401066247596,4,20.0,1,20.0,1,20.0,1,20.0,1
2546,max_effective,10,20,2,3,0.05,0.95,0.9215947468501368,12,26.0,1,26.0,1,26.0,1,26.0,1
2547,max_effective,10,20,2,3,0.05,0.95,0.6273343381076365,8,27.0,1,27.0,1,27.0,1,27.0,1
2548,max_effective,10,20,2,3,0.05,0.95,0.9147595948769984,4,19.0,1,19.0,1,19.0,1,19.0,1
2549,max_effective,10,20,2,3,0.05,0.95,0.8259591124094198,9,29.0,1,29.0,1,29.0,1,29.0,1
2550,max_effective,10,20,2,3,0.05,0.95,0.839535642025459,10,28.0,1,28.0,1,28.0,1,28.0,1
2551,max_effective,10,20,2,3,0.05,0.95,0.9154461538571056,7,27.0,1,27.0,1,27.0,1,27.0,1
2552,max_effective,10,20,2,3,0.05,0.95,0.914924147637526,7,27.0,1,27.0,1,27.0,1,27.0,1
2553,max_effective,10,20,2,3,0.05,0.95,0.7320986665728855,3,15.0,1,15.0,1,15.0,1,15.0,1
2554,max_effective,10,20,2,3,0.05,0.95,0.7834456198741702,12,25.0,1,25.0,1,25.0,1,25.0,1
2555,max_effective,10,20,2,3,0.05,0.95,0.8014348416251866,8,20.0,1,20.0,1,20.0,1,20.0,1
2556,max_effective,10,20,2,3,0.05,0.95,0.8795532490771539,14,30.0,1,30.0,1,30.0,1,30.0,1
2557,max_effective,10,20,2,3,0.05,0.95,0.8322511454074051,11,28.0,1,28.0,1,28.0,1,28.0,1
2558,max_effective,10,20,2,3,0.05,0.95,0.9335844268464308,26,51.0,0,54.0,0,56.0,1,54.0,0
2559,max_effective,10,20,2,3,0.05,0.95,0.8253703493513875,6,18.0,1,18.0,1,18.0,1,18.0,1
2560,max_effective,10,20,2,3,0.05,0.95,0.911603381789917,4,19.0,1,19.0,1,19.0,1,19.0,1
2561,max_effective,10,20,2,3,0.05,0.95,0.9136530692810516,5,20.0,1,20.0,1,20.0,1,20.0,1
2562,max_effective,10,20,2,3,0.05,0.95,0.8593084283922919,11,33.0,1,33.0,1,33.0,1,33.0,1
2563,max_effective,10,20,2,3,0.05,0.95,0.8966515621196686,3,15.0,1,15.0,1,15.0,1,15.0,1
2564,max_effective,10,20,2,3,0.05,0.95,0.9166418805076,39,43.0,0,50.0,0,54.0,0,56.0,1
2565,max_effective,10,20,2,3,0.05,0.95,0.8824900352271962,5,18.0,1,18.0,1,18.0,1,18.0,1
2566,max_effective,10,20,2,3,0.05,0.95,0.9149194569696948,6,20.0,1,20.0,1,20.0,1,20.0,1
2567,max_effective,10,20,2,3,0.05,0.95,0.9314465481111572,12,51.0,1,49.0,0,46.0,0,45.0,0
2568,max_effective,10,20,2,3,0.05,0.95,0.9403805269579126,16,35.0,1,35.0,1,35.0,1,35.0,1
2569,max_effective,10,20,2,3,0.05,0.95,0.928338721012418,3,18.0,1,18.0,1,18.0,1,18.0,1
2570,max_effective,10,20,2,3,0.05,0.95,0.91093578712225,30,50.0,0,50.0,0,51.0,1,51.0,1
2571,max_effective,10,20,2,3,0.05,0.95,0.7946524690916642,21,42.0,1,42.0,1,42.0,1,42.0,1
2572,max_effective,10,20,2,3,0.05,0.95,0.9180411996735732,9,23.0,1,23.0,1,23.0,1,23.0,1
2573,max_effective,10,20,2,3,0.05,0.95,0.9362951382991204,12,34.0,1,34.0,1,34.0,1,34.0,1
2574,max_effective,10,20,2,3,0.05,0.95,0.7840698741464591,6,20.0,1,20.0,1,20.0,1,19.0,0
2575,max_effective,10,20,2,3,0.05,0.95,0.8751513415907312,23,41.0,1,41.0,1,41.0,1,41.0,1
2576,max_effective,10,20,2,3,0.05,0.95,0.8203195793417238,5,22.0,1,22.0,1,22.0,1,22.0,1
2577,max_effective,10,20,2,3,0.05,0.95,0.888421984963536,14,45.0,1,45.0,1,45.0,1,45.0,1
2578,max_effective,10,20,2,3,0.05,0.95,0.8214762231240436,6,20.0,1,20.0,1,20.0,1,20.0,1
2579,max_effective,10,20,2,3,0.05,0.95,0.8930924415840269,15,38.0,1,38.0,1,38.0,1,38.0,1
2580,max_effective,10,20,2,3,0.05,0.95,0.6868688550250358,4,18.0,1,18.0,1,18.0,1,18.0,1
2581,max_effective,10,20,2,3,0.05,0.95,0.8600806851829237,11,33.0,1,33.0,1,33.0,1,33.0,1
2582,max_effective,10,20,2,3,0.05,0.95,0.9423845723521304,40,44.0,0,46.0,0,55.0,1,52.0,0
2583,max_effective,10,20,2,3,0.05,0.95,0.8629139211305188,9,24.0,1,24.0,1,24.0,1,24.0,1
2584,max_effective,10,20,2,3,0.05,0.95,0.8654464452564882,23,46.0,1,46.0,1,46.0,1,46.0,1
2585,max_effective,10,20,2,3,0.05,0.95,0.8746087433255595,12,30.0,1,30.0,1,30.0,1,30.0,1
2586,max_effective,10,20,2,3,0.05,0.95,0.845430760660667,7,28.0,1,28.0,1,28.0,1,28.0,1
2587,max_effective,10,20,2,3,0.05,0.95,0.8564291260188304,4,21.0,1,21.0,1,21.0,1,21.0,1
2588,max_effective,10,20,2,3,0.05,0.95,0.8573851722579998,7,21.0,1,21.0,1,21.0,1,21.0,1
2589,max_effective,10,20,2,3,0.05,0.95,0.9033274322900012,16,31.0,1,31.0,1,31.0,1,31.0,1
2590,max_effective,10,20,2,3,0.05,0.95,0.8703004123437259,17,33.0,1,33.0,1,33.0,1,33.0,1
2591,max_effective,10,20,2,3,0.05,0.95,0.8127194344723171,4,20.0,1,20.0,1,20.0,1,20.0,1
2592,max_effective,10,20,2,3,0.05,0.95,0.8567494209210053,3,14.0,1,14.0,1,14.0,1,14.0,1
2593,max_effective,10,20,2,3,0.05,0.95,0.8539230732941248,10,38.0,1,38.0,1,38.0,1,38.0,1
2594,max_effective,10,20,2,3,0.05,0.95,0.7904694498516484,5,17.0,1,17.0,1,17.0,1,17.0,1
2595,max_effective,10,20,2,3,0.05,0.95,0.7862266959241399,5,25.0,1,25.0,1,25.0,1,25.0,1
2596,max_effective,10,20,2,3,0.05,0.95,0.9352320141618,16,30.0,1,30.0,1,30.0,1,30.0,1
2597,max_effective,10,20,2,3,0.05,0.95,0.918537727022552,15,32.0,1,32.0,1,32.0,1,32.0,1
2598,max_effective,10,20,2,3,0.05,0.95,0.898123728071286,3,17.0,1,17.0,1,17.0,1,17.0,1
2599,max_effective,10,20,2,3,0.05,0.95,0.9313481741336742,9,30.0,1,30.0,1,30.0,1,30.0,1
2600,max_effective,10,20,2,3,0.05,0.95,0.9171210204823464,17,56.0,1,54.0,0,54.0,0,52.0,0
2601,max_effective,10,20,2,3,0.05,0.95,0.8029197756000257,5,16.0,1,16.0,1,16.0,1,16.0,1
2602,max_effective,10,20,2,3,0.05,0.95,0.9149223736131548,6,21.0,1,21.0,1,21.0,1,21.0,1
2603,max_effective,10,20,2,3,0.05,0.95,0.882208691549485,7,30.0,1,30.0,1,30.0,1,30.0,1
2604,max_effective,10,20,2,3,0.05,0.95,0.8835058855081137,19,44.0,0,41.0,0,46.0,1,43.0,0
2605,max_effective,10,20,2,3,0.05,0.95,0.8389591468327259,8,20.0,1,20.0,1,20.0,1,19.0,0
2606,max_effective,10,20,2,3,0.05,0.95,0.8977897598354947,8,36.0,1,36.0,1,36.0,1,36.0,1
2607,max_effective,10,20,2,3,0.05,0.95,0.9475669507866544,31,48.0,0,51.0,0,56.0,0,57.0,1
2608,max_effective,10,20,2,3,0.05,0.95,0.8949023779415655,5,22.0,1,22.0,1,22.0,1,22.0,1
2609,max_effective,10,20,2,3,0.05,0.95,0.8976112908182586,16,47.0,1,44.0,0,40.0,0,46.0,0
2610,max_effective,10,20,2,3,0.05,0.95,0.8632935030002628,5,21.0,1,21.0,1,21.0,1,21.0,1
2611,max_effective,10,20,2,3,0.05,0.95,0.9451410999079188,22,44.0,0,48.0,1,48.0,1,48.0,1
2612,max_effective,10,20,2,3,0.05,0.95,0.91653347864987,29,49.0,0,53.0,0,59.0,1,59.0,1
2613,max_effective,10,20,2,3,0.05,0.95,0.8086982428167113,3,17.0,1,17.0,1,17.0,1,17.0,1
2614,max_effective,10,20,2,3,0.05,0.95,0.8792082297495526,14,33.0,1,33.0,1,33.0,1,33.0,1
2615,max_effective,10,20,2,3,0.05,0.95,0.8567442515720882,5,20.0,1,20.0,1,20.0,1,20.0,1
2616,max_effective,10,20,2,3,0.05,0.95,0.9056230602998556,10,34.0,1,34.0,1,34.0,1,34.0,1
2617,max_effective,10,20,2,3,0.05,0.95,0.9271835602371744,25,45.0,1,45.0,1,45.0,1,45.0,1
2618,max_effective,10,20,2,3,0.05,0.95,0.9397404421230742,5,27.0,1,27.0,1,27.0,1,27.0,1
2619,max_effective,10,20,2,3,0.05,0.95,0.847064869532751,25,40.0,0,46.0,1,46.0,1,46.0,1
2620,max_effective,10,20,2,3,0.05,0.95,0.7006043092145093,3,13.0,1,13.0,1,13.0,1,13.0,1
2621,max_effective,10,20,2,3,0.05,0.95,0.8773728066470171,5,21.0,1,21.0,1,21.0,1,21.0,1
2622,max_effective,10,20,2,3,0.05,0.95,0.8398058642114478,9,36.0,1,36.0,1,36.0,1,36.0,1
2623,max_effective,10,20,2,3,0.05,0.95,0.9111180301267524,14,42.0,1,42.0,1,42.0,1,42.0,1
2624,max_effective,10,20,2,3,0.05,0.95,0.7844212149608369,4,18.0,1,18.0,1,18.0,1,18.0,1
2625,max_effective,10,20,2,3,0.05,0.95,0.9074534396308344,14,27.0,1,27.0,1,27.0,1,27.0,1
2626,max_effective,10,20,2,3,0.05,0.95,0.8240968448600097,7,21.0,1,21.0,1,21.0,1,21.0,1
2627,max_effective,10,20,2,3,0.05,0.95,0.9219124178593692,14,37.0,1,37.0,1,37.0,1,37.0,1
2628,max_effective,10,20,2,3,0.05,0.95,0.9341956737252956,11,22.0,1,22.0,1,22.0,1,22.0,1
2629,max_effective,10,20,2,3,0.05,0.95,0.9484239080588024,16,44.0,1,44.0,1,44.0,1,43.0,0
2630,max_effective,10,20,2,3,0.05,0.95,0.912153376040545,4,21.0,1,21.0,1,21.0,1,21.0,1
2631,max_effective,10,20,2,3,0.05,0.95,0.9156737817290784,12,38.0,1,38.0,1,38.0,1,38.0,1
2632,max_effective,10,20,2,3,0.05,0.95,0.7509130022311616,4,19.0,1,19.0,1,19.0,1,19.0,1
2633,max_effective,10,20,2,3,0.05,0.95,0.8964437190958929,5,21.0,1,21.0,1,21.0,1,20.0,0
2634,max_effective,10,20,2,3,0.05,0.95,0.7547960668662134,7,22.0,1,22.0,1,22.0,1,22.0,1
2635,max_effective,10,20,2,3,0.05,0.95,0.9313247550787334,20,44.0,0,46.0,0,48.0,1,48.0,1
2636,max_effective,10,20,2,3,0.05,0.95,0.872828243849036,14,43.0,1,43.0,1,43.0,1,43.0,1
2637,max_effective,10,20,2,3,0.05,0.95,0.8373886468614862,5,17.0,1,17.0,1,17.0,1,17.0,1
2638,max_effective,10,20,2,3,0.05,0.95,0.913708298854812,22,39.0,1,39.0,1,39.0,1,39.0,1
2639,max_effective,10,20,2,3,0.05,0.95,0.8605129410923221,8,22.0,1,22.0,1,22.0,1,22.0,1
2640,max_effective,10,20,2,3,0.05,0.95,0.9426673849049304,6,21.0,1,21.0,1,21.0,1,21.0,1
2641,max_effective,10,20,2,3,0.05,0.95,0.9245474050169264,14,31.0,1,31.0,1,31.0,1,31.0,1
2642,max_effective,10,20,2,3,0.05,0.95,0.8810775794276428,7,24.0,1,24.0,1,24.0,1,24.0,1
2643,max_effective,10,20,2,3,0.05,0.95,0.8572791427494892,11,27.0,1,27.0,1,27.0,1,27.0,1
2644,max_effective,10,20,2,3,0.05,0.95,0.8144737735739223,5,24.0,1,24.0,1,24.0,1,24.0,1
2645,max_effective,10,20,2,3,0.05,0.95,0.904567006836647,12,49.0,1,49.0,1,48.0,0,47.0,0
2646,max_effective,10,20,2,3,0.05,0.95,0.9032942756784214,6,28.0,1,28.0,1,28.0,1,28.0,1
2647,max_effective,10,20,2,3,0.05,0.95,0.9097230906508996,13,41.0,1,41.0,1,41.0,1,41.0,1
2648,max_effective,10,20,2,3,0.05,0.95,0.9335689511054208,2,12.0,1,12.0,1,12.0,1,12.0,1
2649,max_effective,10,20,2,3,0.05,0.95,0.8851023389269556,15,27.0,1,27.0,1,27.0,1,27.0,1
2650,max_effective,10,20,2,3,0.05,0.95,0.808902338589386,4,19.0,1,19.0,1,19.0,1,19.0,1
2651,max_effective,10,20,2,3,0.05,0.95,0.9350369144855348,6,27.0,1,27.0,1,27.0,1,27.0,1
2652,max_effective,10,20,2,3,0.05,0.95,0.8859520841777734,23,41.0,0,45.0,0,47.0,1,47.0,1
2653,max_effective,10,20,2,3,0.05,0.95,0.9179489115717422,18,47.0,0,48.0,1,47.0,0,46.0,0
2654,max_effective,10,20,2,3,0.05,0.95,0.8563506299232634,11,38.0,1,38.0,1,38.0,1,38.0,1
2655,max_effective,10,20,2,3,0.05,0.95,0.9117295458119916,5,30.0,1,30.0,1,30.0,1,30.0,1
2656,max_effective,10,20,2,3,0.05,0.95,0.8632720283832115,4,19.0,1,19.0,1,19.0,1,19.0,1
2657,max_effective,10,20,2,3,0.05,0.95,0.8968153774884753,7,21.0,1,21.0,1,21.0,1,21.0,1
2658,max_effective,10,20,2,3,0.05,0.95,0.7892517748561184,20,35.0,1,35.0,1,35.0,1,35.0,1
2659,max_effective,10,20,2,3,0.05,0.95,0.8874950613195364,15,32.0,1,32.0,1,32.0,1,32.0,1
2660,max_effective,10,20,2,3,0.05,0.95,0.9362043299300268,25,43.0,1,43.0,1,43.0,1,43.0,1
2661,max_effective,10,20,2,3,0.05,0.95,0.8966155995775423,7,31.0,1,31.0,1,31.0,1,30.0,0
2662,max_effective,10,20,2,3,0.05,0.95,0.913694672400418,6,22.0,1,22.0,1,22.0,1,22.0,1
2663,max_effective,10,20,2,3,0.05,0.95,0.6890997707720888,8,21.0,1,21.0,1,21.0,1,21.0,1
2664,max_effective,10,20,2,3,0.05,0.95,0.9118580736237633,8,29.0,1,29.0,1,29.0,1,29.0,1
2665,max_effective,10,20,2,3,0.05,0.95,0.9457350609792028,59,46.0,0,54.0,0,59.0,1,58.0,0
2666,max_effective,10,20,2,3,0.05,0.95,0.7648562145061566,7,26.0,1,26.0,1,26.0,1,26.0,1
2667,max_effective,10,20,2,3,0.05,0.95,0.9487192625139046,73,45.0,0,52.0,0,59.0,1,59.0,1
2668,max_effective,10,20,2,3,0.05,0.95,0.775260816846886,6,24.0,1,24.0,1,24.0,1,24.0,1
2669,max_effective,10,20,2,3,0.05,0.95,0.9454565654411122,11,34.0,1,34.0,1,34.0,1,34.0,1
2670,max_effective,10,20,2,3,0.05,0.95,0.9399727774556762,20,39.0,0,42.0,1,42.0,1,42.0,1
2671,max_effective,10,20,2,3,0.05,0.95,0.9296594166697985,7,25.0,1,25.0,1,25.0,1,25.0,1
2672,max_effective,10,20,2,3,0.05,0.95,0.7911827277069621,10,30.0,1,30.0,1,30.0,1,30.0,1
2673,max_effective,10,20,2,3,0.05,0.95,0.888106265679426,11,32.0,1,32.0,1,32.0,1,32.0,1
2674,max_effective,10,20,2,3,0.05,0.95,0.7274973592323666,6,22.0,1,22.0,1,22.0,1,22.0,1
2675,max_effective,10,20,2,3,0.05,0.95,0.9428353483257518,40,54.0,0,57.0,0,59.0,1,59.0,1
2676,max_effective,10,20,2,3,0.05,0.95,0.8675631265583449,17,44.0,0,47.0,1,47.0,1,47.0,1
2677,max_effective,10,20,2,3,0.05,0.95,0.9244008924794784,7,22.0,1,22.0,1,22.0,1,22.0,1
2678,max_effective,10,20,2,3,0.05,0.95,0.7412224298913256,3,15.0,1,15.0,1,15.0,1,15.0,1
2679,max_effective,10,20,2,3,0.05,0.95,0.899257563572424,8,31.0,1,31.0,1,31.0,1,31.0,1
2680,max_effective,10,20,2,3,0.05,0.95,0.8819240967969224,8,30.0,1,30.0,1,30.0,1,30.0,1
2681,max_effective,10,20,2,3,0.05,0.95,0.915055797264248,4,15.0,1,15.0,1,15.0,1,15.0,1
2682,max_effective,10,20,2,3,0.05,0.95,0.7226124225514833,4,13.0,1,13.0,1,13.0,1,13.0,1
2683,max_effective,10,20,2,3,0.05,0.95,0.8551109309034807,16,38.0,1,38.0,1,38.0,1,38.0,1
2684,max_effective,10,20,2,3,0.05,0.95,0.9301935486670796,7,31.0,1,31.0,1,31.0,1,31.0,1
2685,max_effective,10,20,2,3,0.05,0.95,0.9359785864562006,4,20.0,1,20.0,1,20.0,1,19.0,0
2686,max_effective,10,20,2,3,0.05,0.95,0.8503043963185649,8,33.0,1,33.0,1,33.0,1,33.0,1
2687,max_effective,10,20,2,3,0.05,0.95,0.7779775518916388,17,30.0,1,30.0,1,30.0,1,30.0,1
2688,max_effective,10,20,2,3,0.05,0.95,0.8347860982088688,5,20.0,1,20.0,1,20.0,1,20.0,1
2689,max_effective,10,20,2,3,0.05,0.95,0.9267703601110204,45,50.0,0,55.0,0,57.0,0,59.0,1
2690,max_effective,10,20,2,3,0.05,0.95,0.8693227315445412,9,35.0,1,35.0,1,35.0,1,35.0,1
2691,max_effective,10,20,2,3,0.05,0.95,0.69558221551483,2,12.0,1,12.0,1,12.0,1,12.0,1
2692,max_effective,10,20,2,3,0.05,0.95,0.7988891318163899,10,26.0,1,26.0,1,26.0,1,26.0,1
2693,max_effective,10,20,2,3,0.05,0.95,0.9140697644165746,19,54.0,1,51.0,0,48.0,0,54.0,1
2694,max_effective,10,20,2,3,0.05,0.95,0.856896659046155,6,30.0,1,30.0,1,30.0,1,30.0,1
2695,max_effective,10,20,2,3,0.05,0.95,0.9172379972793808,6,22.0,1,22.0,1,22.0,1,22.0,1
2696,max_effective,10,20,2,3,0.05,0.95,0.7722103845627368,5,21.0,1,21.0,1,21.0,1,21.0,1
2697,max_effective,10,20,2,3,0.05,0.95,0.8641101611454471,12,34.0,1,34.0,1,34.0,1,34.0,1
2698,max_effective,10,20,2,3,0.05,0.95,0.8888555725336061,11,25.0,1,25.0,1,25.0,1,25.0,1
2699,max_effective,10,20,2,3,0.05,0.95,0.7432399968398239,3,14.0,1,14.0,1,14.0,1,14.0,1
2700,max_effective,10,20,2,3,0.05,0.95,0.8867940714740861,42,47.0,0,50.0,1,50.0,1,49.0,0
2701,max_effective,10,20,2,3,0.05,0.95,0.7844685527282023,5,15.0,1,15.0,1,15.0,1,15.0,1
2702,max_effective,10,20,2,3,0.05,0.95,0.7968126835839839,4,19.0,1,19.0,1,19.0,1,19.0,1
2703,max_effective,10,20,2,3,0.05,0.95,0.7954057713930789,14,29.0,1,29.0,1,29.0,1,29.0,1
2704,max_effective,10,20,2,3,0.05,0.95,0.9249376934899702,52,47.0,0,53.0,0,57.0,0,58.0,1
2705,max_effective,10,20,2,3,0.05,0.95,0.8564029440620214,5,25.0,1,25.0,1,25.0,1,25.0,1
2706,max_effective,10,20,2,3,0.05,0.95,0.9150515811063938,9,27.0,1,27.0,1,27.0,1,27.0,1
2707,max_effective,10,20,2,3,0.05,0.95,0.9158314679439946,10,26.0,1,26.0,1,26.0,1,26.0,1
2708,max_effective,10,20,2,3,0.05,0.95,0.9356099499267384,11,35.0,1,35.0,1,35.0,1,35.0,1
2709,max_effective,10,20,2,3,0.05,0.95,0.9384797271513792,4,17.0,1,17.0,1,17.0,1,17.0,1
2710,max_effective,10,20,2,3,0.05,0.95,0.8755280084339667,6,18.0,1,18.0,1,18.0,1,18.0,1
2711,max_effective,10,20,2,3,0.05,0.95,0.9182250427610368,29,44.0,0,46.0,0,51.0,1,51.0,1
2712,max_effective,10,20,2,3,0.05,0.95,0.9401469469298868,19,34.0,1,34.0,1,34.0,1,34.0,1
2713,max_effective,10,20,2,3,0.05,0.95,0.9284791885300844,34,49.0,1,48.0,0,48.0,0,48.0,0
2714,max_effective,10,20,2,3,0.05,0.95,0.9444269761716904,18,44.0,1,44.0,1,44.0,1,44.0,1
2715,max_effective,10,20,2,3,0.05,0.95,0.7951318378733706,5,31.0,1,31.0,1,31.0,1,31.0,1
2716,max_effective,10,20,2,3,0.05,0.95,0.7434694230918185,5,18.0,1,18.0,1,18.0,1,18.0,1
2717,max_effective,10,20,2,3,0.05,0.95,0.8418136131437419,5,22.0,1,22.0,1,22.0,1,22.0,1
2718,max_effective,10,20,2,3,0.05,0.95,0.5829758562183252,3,14.0,1,14.0,1,14.0,1,14.0,1
2719,max_effective,10,20,2,3,0.05,0.95,0.789265611619165,3,17.0,1,17.0,1,17.0,1,17.0,1
2720,max_effective,10,20,2,3,0.05,0.95,0.9108092089361276,12,47.0,1,47.0,1,47.0,1,46.0,0
2721,max_effective,10,20,2,3,0.05,0.95,0.856904793470338,10,37.0,1,37.0,1,37.0,1,37.0,1
2722,max_effective,10,20,2,3,0.05,0.95,0.8425767003992567,7,21.0,1,21.0,1,21.0,1,21.0,1
2723,max_effective,10,20,2,3,0.05,0.95,0.9419032617948288,13,44.0,1,44.0,1,44.0,1,44.0,1
2724,max_effective,10,20,2,3,0.05,0.95,0.8219571459158659,3,15.0,1,15.0,1,15.0,1,15.0,1
2725,max_effective,10,20,2,3,0.05,0.95,0.9319708564774464,3,16.0,1,16.0,1,16.0,1,16.0,1
2726,max_effective,10,20,2,3,0.05,0.95,0.934999361311264,21,47.0,0,51.0,0,52.0,1,49.0,0
2727,max_effective,10,20,2,3,0.05,0.95,0.8942379367479955,3,14.0,1,14.0,1,14.0,1,14.0,1
2728,max_effective,10,20,2,3,0.05,0.95,0.9351391512060804,19,36.0,1,36.0,1,36.0,1,36.0,1
2729,max_effective,10,20,2,3,0.05,0.95,0.8831627018509995,33,49.0,0,51.0,0,47.0,0,53.0,1
2730,max_effective,10,20,2,3,0.05,0.95,0.9155259623311214,14,45.0,0,47.0,1,43.0,0,44.0,0
2731,max_effective,10,20,2,3,0.05,0.95,0.6654216607711442,3,17.0,1,17.0,1,17.0,1,17.0,1
2732,max_effective,10,20,2,3,0.05,0.95,0.8946621968062533,15,34.0,1,34.0,1,34.0,1,33.0,0
2733,max_effective,10,20,2,3,0.05,0.95,0.8927097331350761,6,19.0,1,19.0,1,19.0,1,19.0,1
2734,max_effective,10,20,2,3,0.05,0.95,0.8620795682259325,14,27.0,1,27.0,1,27.0,1,27.0,1
2735,max_effective,10,20,2,3,0.05,0.95,0.8737570655094735,16,52.0,0,53.0,1,52.0,0,51.0,0
2736,max_effective,10,20,2,3,0.05,0.95,0.866899320125745,11,24.0,1,24.0,1,24.0,1,23.0,0
2737,max_effective,10,20,2,3,0.05,0.95,0.8827590413700772,3,13.0,1,13.0,1,13.0,1,12.0,0
2738,max_effective,10,20,2,3,0.05,0.95,0.948123995913905,5,18.0,1,18.0,1,18.0,1,18.0,1
2739,max_effective,10,20,2,3,0.05,0.95,0.8312269331686092,6,23.0,1,23.0,1,23.0,1,23.0,1
2740,max_effective,10,20,2,3,0.05,0.95,0.7127005912758176,5,22.0,1,22.0,1,22.0,1,22.0,1
2741,max_effective,10,20,2,3,0.05,0.95,0.9380976347278251,7,24.0,1,24.0,1,24.0,1,24.0,1
2742,max_effective,10,20,2,3,0.05,0.95,0.5165256281293586,2,13.0,1,13.0,1,13.0,1,12.0,0
2743,max_effective,10,20,2,3,0.05,0.95,0.9289539510481338,4,16.0,1,16.0,1,16.0,1,16.0,1
2744,max_effective,10,20,2,3,0.05,0.95,0.8867096615075176,27,41.0,0,43.0,0,51.0,1,51.0,1
2745,max_effective,10,20,2,3,0.05,0.95,0.7513469807837135,6,28.0,1,28.0,1,28.0,1,28.0,1
2746,max_effective,10,20,2,3,0.05,0.95,0.8035312474565116,3,15.0,1,15.0,1,15.0,1,15.0,1
2747,max_effective,10,20,2,3,0.05,0.95,0.9150997985243956,22,50.0,0,52.0,0,54.0,0,56.0,1
2748,max_effective,10,20,2,3,0.05,0.95,0.8267081410231946,13,37.0,1,37.0,1,37.0,1,37.0,1
2749,max_effective,10,20,2,3,0.05,0.95,0.9178318310641552,43,47.0,0,50.0,0,53.0,1,52.0,0
2750,max_effective,10,20,2,3,0.05,0.95,0.8812528870191115,4,19.0,1,19.0,1,19.0,1,19.0,1
2751,max_effective,10,20,2,3,0.05,0.95,0.9486180462406644,37,49.0,0,52.0,0,54.0,0,57.0,1
2752,max_effective,10,20,2,3,0.05,0.95,0.9255257882437566,12,40.0,1,40.0,1,40.0,1,40.0,1
2753,max_effective,10,20,2,3,0.05,0.95,0.8876948733188631,28,40.0,1,40.0,1,40.0,1,40.0,1
2754,max_effective,10,20,2,3,0.05,0.95,0.9396919539111698,38,49.0,0,54.0,0,57.0,0,58.0,1
2755,max_effective,10,20,2,3,0.05,0.95,0.8349858659276893,9,25.0,1,25.0,1,25.0,1,25.0,1
2756,max_effective,10,20,2,3,0.05,0.95,0.9022015424104792,10,40.0,1,40.0,1,40.0,1,40.0,1
2757,max_effective,10,20,2,3,0.05,0.95,0.8509728698662068,4,26.0,1,26.0,1,26.0,1,26.0,1
2758,max_effective,10,20,2,3,0.05,0.95,0.8866363863448564,15,26.0,1,26.0,1,26.0,1,26.0,1
2759,max_effective,10,20,2,3,0.05,0.95,0.9412059531568092,15,28.0,1,28.0,1,28.0,1,28.0,1
2760,max_effective,10,20,2,3,0.05,0.95,0.7073134453684747,1,10.0,1,10.0,1,10.0,1,10.0,1
2761,max_effective,10,20,2,3,0.05,0.95,0.915914078644262,7,18.0,1,18.0,1,18.0,1,18.0,1
2762,max_effective,10,20,2,3,0.05,0.95,0.9079211500476554,4,20.0,1,20.0,1,20.0,1,20.0,1
2763,max_effective,10,20,2,3,0.05,0.95,0.8537894611306015,21,46.0,0,47.0,0,48.0,1,48.0,1
2764,max_effective,10,20,2,3,0.05,0.95,0.9464906179007184,7,33.0,1,33.0,1,33.0,1,33.0,1
2765,max_effective,10,20,2,3,0.05,0.95,0.9031746826676508,5,23.0,1,23.0,1,23.0,1,23.0,1
2766,max_effective,10,20,2,3,0.05,0.95,0.7987431490809619,4,23.0,1,23.0,1,23.0,1,22.0,0
2767,max_effective,10,20,2,3,0.05,0.95,0.9350781765386976,7,19.0,1,19.0,1,19.0,1,19.0,1
2768,max_effective,10,20,2,3,0.05,0.95,0.8217316518450898,7,25.0,1,25.0,1,25.0,1,25.0,1
2769,max_effective,10,20,2,3,0.05,0.95,0.8327845819492721,20,35.0,1,35.0,1,35.0,1,35.0,1
2770,max_effective,10,20,2,3,0.05,0.95,0.8418022548841652,19,49.0,0,51.0,1,50.0,0,51.0,1
2771,max_effective,10,20,2,3,0.05,0.95,0.9189161245479138,11,31.0,1,31.0,1,31.0,1,31.0,1
2772,max_effective,10,20,2,3,0.05,0.95,0.8732973405154131,2,12.0,1,12.0,1,12.0,1,12.0,1
2773,max_effective,10,20,2,3,0.05,0.95,0.8265380505856516,19,44.0,0,47.0,1,47.0,1,47.0,1
2774,max_effective,10,20,2,3,0.05,0.95,0.945879736273334,4,16.0,1,16.0,1,16.0,1,16.0,1
2775,max_effective,10,20,2,3,0.05,0.95,0.937576676682085,12,38.0,1,38.0,1,38.0,1,38.0,1
2776,max_effective,10,20,2,3,0.05,0.95,0.9155182587924324,16,37.0,1,37.0,1,37.0,1,37.0,1
2777,max_effective,10,20,2,3,0.05,0.95,0.7485236649334478,4,18.0,1,18.0,1,18.0,1,18.0,1
2778,max_effective,10,20,2,3,0.05,0.95,0.8944501751048336,17,37.0,1,37.0,1,37.0,1,37.0,1
2779,max_effective,10,20,2,3,0.05,0.95,0.908939989415116,38,52.0,1,52.0,1,52.0,1,52.0,1
2780,max_effective,10,20,2,3,0.05,0.95,0.9141572692002649,7,23.0,1,23.0,1,23.0,1,23.0,1
2781,max_effective,10,20,2,3,0.05,0.95,0.7643114623257933,6,21.0,1,21.0,1,21.0,1,21.0,1
2782,max_effective,10,20,2,3,0.05,0.95,0.9361609426035656,11,27.0,1,27.0,1,27.0,1,27.0,1
2783,max_effective,10,20,2,3,0.05,0.95,0.9123229831144162,18,40.0,1,40.0,1,40.0,1,40.0,1
2784,max_effective,10,20,2,3,0.05,0.95,0.9496523926840474,4,20.0,1,20.0,1,20.0,1,20.0,1
2785,max_effective,10,20,2,3,0.05,0.95,0.9258186901726057,12,37.0,1,37.0,1,37.0,1,37.0,1
2786,max_effective,10,20,2,3,0.05,0.95,0.9158849479456502,4,16.0,1,16.0,1,16.0,1,16.0,1
2787,max_effective,10,20,2,3,0.05,0.95,0.9223895385116252,15,46.0,1,46.0,1,46.0,1,46.0,1
2788,max_effective,10,20,2,3,0.05,0.95,0.9059823702159812,9,37.0,1,37.0,1,37.0,1,37.0,1
2789,max_effective,10,20,2,3,0.05,0.95,0.902672211969366,6,30.0,1,30.0,1,30.0,1,30.0,1
2790,max_effective,10,20,2,3,0.05,0.95,0.8846712166948214,4,24.0,1,24.0,1,24.0,1,23.0,0
2791,max_effective,10,20,2,3,0.05,0.95,0.8984833515077713,5,20.0,1,20.0,1,20.0,1,20.0,1
2792,max_effective,10,20,2,3,0.05,0.95,0.8428226844291701,14,27.0,1,27.0,1,27.0,1,27.0,1
2793,max_effective,10,20,2,3,0.05,0.95,0.9455229942105002,30,48.0,0,49.0,1,48.0,0,47.0,0
2794,max_effective,10,20,2,3,0.05,0.95,0.9386932121303324,15,51.0,1,51.0,1,49.0,0,48.0,0
2795,max_effective,10,20,2,3,0.05,0.95,0.8985738699623129,16,38.0,1,38.0,1,38.0,1,38.0,1
2796,max_effective,10,20,2,3,0.05,0.95,0.9439093182096632,12,36.0,1,36.0,1,36.0,1,36.0,1
2797,max_effective,10,20,2,3,0.05,0.95,0.9252667112119372,21,42.0,1,42.0,1,42.0,1,42.0,1
2798,max_effective,10,20,2,3,0.05,0.95,0.7694322488092051,4,18.0,1,18.0,1,18.0,1,18.0,1
2799,max_effective,10,20,2,3,0.05,0.95,0.8642975911785907,4,22.0,1,22.0,1,22.0,1,22.0,1
2800,max_effective,10,20,2,3,0.05,0.95,0.9416327824517828,39,48.0,0,45.0,0,56.0,0,57.0,1
2801,max_effective,10,20,2,3,0.05,0.95,0.9023003824528238,27,46.0,1,46.0,1,46.0,1,46.0,1
2802,max_effective,10,20,2,3,0.05,0.95,0.9088218900658428,22,41.0,1,41.0,1,41.0,1,41.0,1
2803,max_effective,10,20,2,3,0.05,0.95,0.921600467198678,9,22.0,1,22.0,1,22.0,1,22.0,1
2804,max_effective,10,20,2,3,0.05,0.95,0.8057339273982058,4,15.0,1,15.0,1,15.0,1,15.0,1
2805,max_effective,10,20,2,3,0.05,0.95,0.8409134195627914,14,37.0,1,37.0,1,37.0,1,37.0,1
2806,max_effective,10,20,2,3,0.05,0.95,0.8786128291521051,17,43.0,0,44.0,1,44.0,1,44.0,1
2807,max_effective,10,20,2,3,0.05,0.95,0.948441966055518,7,26.0,1,26.0,1,26.0,1,26.0,1
2808,max_effective,10,20,2,3,0.05,0.95,0.8842050893687609,4,20.0,1,20.0,1,20.0,1,20.0,1
2809,max_effective,10,20,2,3,0.05,0.95,0.9311100580899404,8,31.0,1,31.0,1,31.0,1,31.0,1
2810,max_effective,10,20,2,3,0.05,0.95,0.8866978349816287,9,29.0,1,29.0,1,29.0,1,29.0,1
2811,max_effective,10,20,2,3,0.05,0.95,0.946318771583773,40,47.0,0,51.0,0,57.0,1,57.0,1
2812,max_effective,10,20,2,3,0.05,0.95,0.9222511849388756,21,56.0,0,59.0,0,60.0,1,60.0,1
2813,max_effective,10,20,2,3,0.05,0.95,0.8491628876073664,9,35.0,1,35.0,1,35.0,1,30.0,0
2814,max_effective,10,20,2,3,0.05,0.95,0.8274820833061673,6,22.0,1,22.0,1,22.0,1,22.0,1
2815,max_effective,10,20,2,3,0.05,0.95,0.9413877665110532,20,37.0,1,37.0,1,37.0,1,37.0,1
2816,max_effective,10,20,2,3,0.05,0.95,0.7520947359972238,6,22.0,1,22.0,1,22.0,1,22.0,1
2817,max_effective,10,20,2,3,0.05,0.95,0.8401946276871196,13,34.0,1,34.0,1,34.0,1,34.0,1
2818,max_effective,10,20,2,3,0.05,0.95,0.9002316276112646,10,32.0,1,32.0,1,32.0,1,32.0,1
2819,max_effective,10,20,2,3,0.05,0.95,0.702304039451545,5,25.0,1,25.0,1,25.0,1,25.0,1
2820,max_effective,10,20,2,3,0.05,0.95,0.888498275183821,10,33.0,1,33.0,1,33.0,1,29.0,0
2821,max_effective,10,20,2,3,0.05,0.95,0.9393511286609538,22,48.0,0,52.0,1,48.0,0,51.0,0
2822,max_effective,10,20,2,3,0.05,0.95,0.8304062718421087,1,10.0,1,10.0,1,10.0,1,10.0,1
2823,max_effective,10,20,2,3,0.05,0.95,0.895493249765593,4,20.0,1,20.0,1,20.0,1,20.0,1
2824,max_effective,10,20,2,3,0.05,0.95,0.8333315159679283,4,17.0,1,17.0,1,17.0,1,17.0,1
2825,max_effective,10,20,2,3,0.05,0.95,0.9271520328313282,12,37.0,1,37.0,1,37.0,1,37.0,1
2826,max_effective,10,20,2,3,0.05,0.95,0.767967246887052,18,31.0,1,31.0,1,31.0,1,31.0,1
2827,max_effective,10,20,2,3,0.05,0.95,0.798954143433037,6,18.0,1,18.0,1,18.0,1,18.0,1
2828,max_effective,10,20,2,3,0.05,0.95,0.9188922230245752,5,17.0,1,17.0,1,17.0,1,17.0,1
2829,max_effective,10,20,2,3,0.05,0.95,0.9355324839298068,33,48.0,0,49.0,1,48.0,0,44.0,0
2830,max_effective,10,20,2,3,0.05,0.95,0.7055713623050754,4,18.0,1,18.0,1,18.0,1,18.0,1
2831,max_effective,10,20,2,3,0.05,0.95,0.9158185519054473,48,50.0,0,54.0,0,55.0,0,57.0,1
2832,max_effective,10,20,2,3,0.05,0.95,0.925166787670423,6,26.0,1,26.0,1,26.0,1,26.0,1
2833,max_effective,10,20,2,3,0.05,0.95,0.9462226674456476,9,34.0,1,34.0,1,34.0,1,34.0,1
2834,max_effective,10,20,2,3,0.05,0.95,0.9335184624934344,57,46.0,0,51.0,0,58.0,0,60.0,1
2835,max_effective,10,20,2,3,0.05,0.95,0.91485540580163,10,24.0,1,24.0,1,24.0,1,24.0,1
2836,max_effective,10,20,2,3,0.05,0.95,0.8736911701871627,10,38.0,1,38.0,1,38.0,1,38.0,1
2837,max_effective,10,20,2,3,0.05,0.95,0.8515666329511564,10,23.0,1,23.0,1,23.0,1,23.0,1
2838,max_effective,10,20,2,3,0.05,0.95,0.8854354641888099,12,30.0,1,30.0,1,30.0,1,30.0,1
2839,max_effective,10,20,2,3,0.05,0.95,0.8926669279757076,9,32.0,1,32.0,1,32.0,1,32.0,1
2840,max_effective,10,20,2,3,0.05,0.95,0.944232515602446,40,48.0,0,54.0,0,57.0,1,57.0,1
2841,max_effective,10,20,2,3,0.05,0.95,0.9388578422312016,6,27.0,1,27.0,1,27.0,1,27.0,1
2842,max_effective,10,20,2,3,0.05,0.95,0.912027919465802,4,23.0,1,23.0,1,23.0,1,23.0,1
2843,max_effective,10,20,2,3,0.05,0.95,0.94267505736282,18,45.0,0,49.0,1,47.0,0,47.0,0
2844,max_effective,10,20,2,3,0.05,0.95,0.941339805139392,10,30.0,1,30.0,1,30.0,1,30.0,1
2845,max_effective,10,20,2,3,0.05,0.95,0.9117600777804196,23,52.0,0,52.0,0,57.0,1,57.0,1
2846,max_effective,10,20,2,3,0.05,0.95,0.7202048643762382,7,24.0,1,24.0,1,24.0,1,24.0,1
2847,max_effective,10,20,2,3,0.05,0.95,0.9101710453580282,16,48.0,1,48.0,1,47.0,0,47.0,0
2848,max_effective,10,20,2,3,0.05,0.95,0.9127192261419698,9,28.0,1,28.0,1,28.0,1,28.0,1
2849,max_effective,10,20,2,3,0.05,0.95,0.8581258757320995,8,23.0,1,23.0,1,23.0,1,23.0,1
2850,max_effective,10,20,2,3,0.05,0.95,0.8605950307385622,22,37.0,1,37.0,1,37.0,1,37.0,1
2851,max_effective,10,20,2,3,0.05,0.95,0.9454181445212372,2,14.0,1,14.0,1,14.0,1,14.0,1
2852,max_effective,10,20,2,3,0.05,0.95,0.8286573292393814,4,21.0,1,21.0,1,21.0,1,21.0,1
2853,max_effective,10,20,2,3,0.05,0.95,0.8500089342159058,7,25.0,1,25.0,1,25.0,1,25.0,1
2854,max_effective,10,20,2,3,0.05,0.95,0.9355955918627524,15,34.0,1,34.0,1,34.0,1,34.0,1
2855,max_effective,10,20,2,3,0.05,0.95,0.90093295423051,4,21.0,1,21.0,1,21.0,1,21.0,1
2856,max_effective,10,20,2,3,0.05,0.95,0.93260302614607,6,26.0,1,26.0,1,26.0,1,26.0,1
2857,max_effective,10,20,2,3,0.05,0.95,0.5931518970397145,4,16.0,1,16.0,1,16.0,1,16.0,1
2858,max_effective,10,20,2,3,0.05,0.95,0.945097199308999,15,41.0,1,41.0,1,41.0,1,41.0,1
2859,max_effective,10,20,2,3,0.05,0.95,0.9332798543550148,31,51.0,0,53.0,0,54.0,1,54.0,1
2860,max_effective,10,20,2,3,0.05,0.95,0.8898686557953909,14,35.0,1,35.0,1,35.0,1,35.0,1
2861,max_effective,10,20,2,3,0.05,0.95,0.9108813575849576,17,39.0,1,39.0,1,39.0,1,39.0,1
2862,max_effective,10,20,2,3,0.05,0.95,0.6555577269586428,4,19.0,1,19.0,1,19.0,1,19.0,1
2863,max_effective,10,20,2,3,0.05,0.95,0.7151716522151645,10,27.0,1,27.0,1,27.0,1,27.0,1
2864,max_effective,10,20,2,3,0.05,0.95,0.8822168338875276,16,37.0,1,37.0,1,37.0,1,37.0,1
2865,max_effective,10,20,2,3,0.05,0.95,0.942556725641882,46,53.0,0,55.0,0,60.0,1,60.0,1
2866,max_effective,10,20,2,3,0.05,0.95,0.8599982429510571,10,28.0,1,28.0,1,28.0,1,28.0,1
2867,max_effective,10,20,2,3,0.05,0.95,0.6411965375020762,3,15.0,1,15.0,1,15.0,1,15.0,1
2868,max_effective,10,20,2,3,0.05,0.95,0.94185073114466,21,53.0,0,54.0,0,58.0,1,57.0,0
2869,max_effective,10,20,2,3,0.05,0.95,0.9139632154450064,7,30.0,1,30.0,1,30.0,1,30.0,1
2870,max_effective,10,20,2,3,0.05,0.95,0.8966746192036803,6,20.0,1,20.0,1,20.0,1,20.0,1
2871,max_effective,10,20,2,3,0.05,0.95,0.7991946008047065,4,14.0,1,14.0,1,14.0,1,14.0,1
2872,max_effective,10,20,2,3,0.05,0.95,0.8416322380301767,9,24.0,1,24.0,1,24.0,1,24.0,1
2873,max_effective,10,20,2,3,0.05,0.95,0.9239050146984455,5,23.0,1,23.0,1,23.0,1,23.0,1
2874,max_effective,10,20,2,3,0.05,0.95,0.941001023407944,17,46.0,0,49.0,1,45.0,0,47.0,0
2875,max_effective,10,20,2,3,0.05,0.95,0.915995774167512,6,21.0,1,21.0,1,21.0,1,21.0,1
2876,max_effective,10,20,2,3,0.05,0.95,0.909645371185976,12,25.0,1,25.0,1,25.0,1,25.0,1
2877,max_effective,10,20,2,3,0.05,0.95,0.9121890521272692,5,24.0,1,24.0,1,24.0,1,24.0,1
2878,max_effective,10,20,2,3,0.05,0.95,0.8284086722646785,17,35.0,1,35.0,1,35.0,1,35.0,1
2879,max_effective,10,20,2,3,0.05,0.95,0.9282727065860252,16,34.0,1,34.0,1,34.0,1,34.0,1
2880,max_effective,10,20,2,3,0.05,0.95,0.9469657367951204,30,45.0,0,47.0,0,51.0,0,54.0,1
2881,max_effective,10,20,2,3,0.05,0.95,0.905122772540966,5,20.0,1,20.0,1,20.0,1,20.0,1
2882,max_effective,10,20,2,3,0.05,0.95,0.8918765702748696,30,51.0,0,53.0,0,55.0,1,51.0,0
2883,max_effective,10,20,2,3,0.05,0.95,0.901448642274764,17,48.0,0,50.0,1,49.0,0,50.0,1
2884,max_effective,10,20,2,3,0.05,0.95,0.9311737474633331,18,43.0,1,43.0,1,43.0,1,43.0,1
2885,max_effective,10,20,2,3,0.05,0.95,0.8288269452287403,7,32.0,1,32.0,1,32.0,1,32.0,1
2886,max_effective,10,20,2,3,0.05,0.95,0.8404443423440475,7,19.0,1,19.0,1,19.0,1,19.0,1
2887,max_effective,10,20,2,3,0.05,0.95,0.9390914069981172,17,34.0,1,34.0,1,34.0,1,34.0,1
2888,max_effective,10,20,2,3,0.05,0.95,0.8328237778468828,7,21.0,1,21.0,1,21.0,1,21.0,1
2889,max_effective,10,20,2,3,0.05,0.95,0.7654607402584233,7,24.0,1,24.0,1,24.0,1,24.0,1
2890,max_effective,10,20,2,3,0.05,0.95,0.8277495455645343,5,19.0,1,19.0,1,19.0,1,19.0,1
2891,max_effective,10,20,2,3,0.05,0.95,0.9479696636374276,7,21.0,1,21.0,1,21.0,1,21.0,1
2892,max_effective,10,20,2,3,0.05,0.95,0.8992455803019722,3,14.0,1,14.0,1,14.0,1,14.0,1
2893,max_effective,10,20,2,3,0.05,0.95,0.7794887240192265,5,21.0,1,21.0,1,21.0,1,21.0,1
2894,max_effective,10,20,2,3,0.05,0.95,0.9287187328509648,85,43.0,0,48.0,0,57.0,1,56.0,0
2895,max_effective,10,20,2,3,0.05,0.95,0.9382213244217892,12,39.0,1,39.0,1,39.0,1,39.0,1
2896,max_effective,10,20,2,3,0.05,0.95,0.9022433698381332,11,36.0,1,36.0,1,36.0,1,36.0,1
2897,max_effective,10,20,2,3,0.05,0.95,0.9394304491613852,9,29.0,1,29.0,1,29.0,1,29.0,1
2898,max_effective,10,20,2,3,0.05,0.95,0.8938378833832644,39,42.0,0,51.0,0,55.0,1,55.0,1
2899,max_effective,10,20,2,3,0.05,0.95,0.9017341636114182,16,45.0,1,45.0,1,45.0,1,45.0,1
2900,max_effective,10,20,2,3,0.05,0.95,0.925597553885716,19,48.0,0,50.0,1,46.0,0,46.0,0
2901,max_effective,10,20,2,3,0.05,0.95,0.6263313295412791,4,17.0,1,17.0,1,17.0,1,17.0,1
2902,max_effective,10,20,2,3,0.05,0.95,0.9283241414112324,27,47.0,1,47.0,1,47.0,1,47.0,1
2903,max_effective,10,20,2,3,0.05,0.95,0.8990530575869135,10,30.0,1,30.0,1,30.0,1,30.0,1
2904,max_effective,10,20,2,3,0.05,0.95,0.8946287766756237,6,20.0,1,20.0,1,20.0,1,20.0,1
2905,max_effective,10,20,2,3,0.05,0.95,0.7605939597232946,5,21.0,1,21.0,1,21.0,1,21.0,1
2906,max_effective,10,20,2,3,0.05,0.95,0.9489513594704618,7,26.0,1,26.0,1,26.0,1,26.0,1
2907,max_effective,10,20,2,3,0.05,0.95,0.930098671459703,20,42.0,1,42.0,1,42.0,1,42.0,1
2908,max_effective,10,20,2,3,0.05,0.95,0.9460081052333128,28,49.0,0,50.0,1,50.0,1,50.0,1
2909,max_effective,10,20,2,3,0.05,0.95,0.9205481513573978,7,18.0,1,18.0,1,18.0,1,18.0,1
2910,max_effective,10,20,2,3,0.05,0.95,0.9342470755707384,12,35.0,1,35.0,1,35.0,1,35.0,1
2911,max_effective,10,20,2,3,0.05,0.95,0.9123807006862782,15,32.0,1,32.0,1,32.0,1,30.0,0
2912,max_effective,10,20,2,3,0.05,0.95,0.9085914234188978,12,26.0,1,26.0,1,26.0,1,26.0,1
2913,max_effective,10,20,2,3,0.05,0.95,0.9451633798852316,43,48.0,0,50.0,0,57.0,1,57.0,1
2914,max_effective,10,20,2,3,0.05,0.95,0.908774157137044,9,19.0,1,19.0,1,19.0,1,19.0,1
2915,max_effective,10,20,2,3,0.05,0.95,0.8540390316852058,21,35.0,1,35.0,1,35.0,1,35.0,1
2916,max_effective,10,20,2,3,0.05,0.95,0.9353778250575968,34,43.0,0,45.0,1,45.0,1,45.0,1
2917,max_effective,10,20,2,3,0.05,0.95,0.867099098185239,9,23.0,1,23.0,1,23.0,1,23.0,1
2918,max_effective,10,20,2,3,0.05,0.95,0.8786872853920485,8,21.0,1,21.0,1,21.0,1,21.0,1
2919,max_effective,10,20,2,3,0.05,0.95,0.8821187771530409,14,44.0,1,44.0,1,44.0,1,44.0,1
2920,max_effective,10,20,2,3,0.05,0.95,0.9406466626015004,19,38.0,1,38.0,1,38.0,1,38.0,1
2921,max_effective,10,20,2,3,0.05,0.95,0.8774582483193449,3,14.0,1,14.0,1,14.0,1,14.0,1
2922,max_effective,10,20,2,3,0.05,0.95,0.6929460093473827,4,16.0,1,16.0,1,16.0,1,16.0,1
2923,max_effective,10,20,2,3,0.05,0.95,0.8816294497865743,9,31.0,1,31.0,1,31.0,1,31.0,1
2924,max_effective,10,20,2,3,0.05,0.95,0.8018345249531806,6,25.0,1,25.0,1,25.0,1,25.0,1
2925,max_effective,10,20,2,3,0.05,0.95,0.8552692982632665,5,18.0,1,18.0,1,18.0,1,18.0,1
2926,max_effective,10,20,2,3,0.05,0.95,0.9193053267129104,7,22.0,1,22.0,1,22.0,1,22.0,1
2927,max_effective,10,20,2,3,0.05,0.95,0.9286997662494416,8,35.0,1,35.0,1,35.0,1,35.0,1
2928,max_effective,10,20,2,3,0.05,0.95,0.5575427277981387,3,15.0,1,15.0,1,15.0,1,15.0,1
2929,max_effective,10,20,2,3,0.05,0.95,0.7682167685358495,6,23.0,1,23.0,1,23.0,1,23.0,1
2930,max_effective,10,20,2,3,0.05,0.95,0.9274720354412972,18,46.0,0,48.0,1,48.0,1,48.0,1
2931,max_effective,10,20,2,3,0.05,0.95,0.9133227290519038,7,28.0,1,28.0,1,28.0,1,28.0,1
2932,max_effective,10,20,2,3,0.05,0.95,0.9099627814287282,3,17.0,1,17.0,1,17.0,1,17.0,1
2933,max_effective,10,20,2,3,0.05,0.95,0.8307946713920773,7,19.0,1,19.0,1,19.0,1,19.0,1
2934,max_effective,10,20,2,3,0.05,0.95,0.8724263226992675,6,20.0,1,20.0,1,20.0,1,20.0,1
2935,max_effective,10,20,2,3,0.05,0.95,0.9332177615134064,16,38.0,1,38.0,1,38.0,1,38.0,1
2936,max_effective,10,20,2,3,0.05,0.95,0.9293569561041718,15,43.0,1,43.0,1,43.0,1,42.0,0
2937,max_effective,10,20,2,3,0.05,0.95,0.9269086610396482,20,37.0,1,37.0,1,37.0,1,37.0,1
2938,max_effective,10,20,2,3,0.05,0.95,0.9134578959901066,3,16.0,1,16.0,1,16.0,1,16.0,1
2939,max_effective,10,20,2,3,0.05,0.95,0.9316059799213516,20,43.0,0,47.0,1,46.0,0,46.0,0
2940,max_effective,10,20,2,3,0.05,0.95,0.8422033569168264,11,37.0,1,37.0,1,37.0,1,37.0,1
2941,max_effective,10,20,2,3,0.05,0.95,0.7983572646845744,4,18.0,1,18.0,1,18.0,1,18.0,1
2942,max_effective,10,20,2,3,0.05,0.95,0.8369864836357286,7,25.0,1,25.0,1,25.0,1,25.0,1
2943,max_effective,10,20,2,3,0.05,0.95,0.7533541664147825,5,15.0,1,15.0,1,15.0,1,15.0,1
2944,max_effective,10,20,2,3,0.05,0.95,0.9493752701865564,30,54.0,0,55.0,0,59.0,1,57.0,0
2945,max_effective,10,20,2,3,0.05,0.95,0.9338998349421894,20,46.0,0,45.0,0,50.0,1,50.0,1
2946,max_effective,10,20,2,3,0.05,0.95,0.9421694242379022,59,47.0,0,54.0,0,55.0,0,57.0,1
2947,max_effective,10,20,2,3,0.05,0.95,0.9354411919439488,8,22.0,1,22.0,1,22.0,1,22.0,1
2948,max_effective,10,20,2,3,0.05,0.95,0.8556480096122057,8,30.0,1,30.0,1,30.0,1,30.0,1
2949,max_effective,10,20,2,3,0.05,0.95,0.8630340695683728,6,24.0,1,24.0,1,24.0,1,24.0,1
2950,max_effective,10,20,2,3,0.05,0.95,0.8998836329723842,9,34.0,1,34.0,1,34.0,1,34.0,1
2951,max_effective,10,20,2,3,0.05,0.95,0.9234847538443184,33,49.0,0,56.0,0,60.0,1,60.0,1
2952,max_effective,10,20,2,3,0.05,0.95,0.7101713379504615,4,15.0,1,15.0,1,15.0,1,15.0,1
2953,max_effective,10,20,2,3,0.05,0.95,0.9314626567952868,29,41.0,0,50.0,0,53.0,1,52.0,0
2954,max_effective,10,20,2,3,0.05,0.95,0.7739922955717401,13,31.0,1,31.0,1,31.0,1,31.0,1
2955,max_effective,10,20,2,3,0.05,0.95,0.8259812238942851,4,19.0,1,19.0,1,19.0,1,19.0,1
2956,max_effective,10,20,2,3,0.05,0.95,0.7396375911971282,4,17.0,1,17.0,1,17.0,1,17.0,1
2957,max_effective,10,20,2,3,0.05,0.95,0.7829362515843017,7,22.0,1,22.0,1,22.0,1,22.0,1
2958,max_effective,10,20,2,3,0.05,0.95,0.9174899090744284,8,28.0,1,28.0,1,28.0,1,28.0,1
2959,max_effective,10,20,2,3,0.05,0.95,0.8940491662840345,4,21.0,1,21.0,1,21.0,1,21.0,1
2960,max_effective,10,20,2,3,0.05,0.95,0.87681590527059,20,48.0,0,49.0,1,49.0,1,49.0,1
2961,max_effective,10,20,2,3,0.05,0.95,0.922037449532637,15,29.0,1,29.0,1,29.0,1,29.0,1
2962,max_effective,10,20,2,3,0.05,0.95,0.9471948780081292,7,25.0,1,25.0,1,25.0,1,25.0,1
2963,max_effective,10,20,2,3,0.05,0.95,0.912950431894908,11,30.0,1,30.0,1,30.0,1,30.0,1
2964,max_effective,10,20,2,3,0.05,0.95,0.9141482907254692,35,46.0,0,52.0,1,52.0,1,52.0,1
2965,max_effective,10,20,2,3,0.05,0.95,0.8645689785813787,5,24.0,1,24.0,1,24.0,1,23.0,0
2966,max_effective,10,20,2,3,0.05,0.95,0.9135434566495968,11,32.0,1,32.0,1,32.0,1,32.0,1
2967,max_effective,10,20,2,3,0.05,0.95,0.8982130653022513,22,43.0,0,48.0,0,49.0,0,50.0,1
2968,max_effective,10,20,2,3,0.05,0.95,0.9178255312175244,25,49.0,0,49.0,0,53.0,0,55.0,1
2969,max_effective,10,20,2,3,0.05,0.95,0.8584775208556535,19,33.0,1,33.0,1,33.0,1,33.0,1
2970,max_effective,10,20,2,3,0.05,0.95,0.940878798854684,12,27.0,1,27.0,1,27.0,1,27.0,1
2971,max_effective,10,20,2,3,0.05,0.95,0.9392645676798532,12,29.0,1,29.0,1,29.0,1,29.0,1
2972,max_effective,10,20,2,3,0.05,0.95,0.8458301823528845,10,31.0,1,31.0,1,31.0,1,31.0,1
2973,max_effective,10,20,2,3,0.05,0.95,0.9352826513405338,42,43.0,0,54.0,1,52.0,0,53.0,0
2974,max_effective,10,20,2,3,0.05,0.95,0.9463399109890002,54,45.0,0,48.0,0,56.0,0,59.0,1
2975,max_effective,10,20,2,3,0.05,0.95,0.8097995494990414,5,22.0,1,22.0,1,22.0,1,22.0,1
2976,max_effective,10,20,2,3,0.05,0.95,0.9284398872230212,18,49.0,1,49.0,1,49.0,1,49.0,1
2977,max_effective,10,20,2,3,0.05,0.95,0.9014510423872336,8,19.0,1,19.0,1,19.0,1,19.0,1
2978,max_effective,10,20,2,3,0.05,0.95,0.8342152533502195,6,19.0,1,19.0,1,19.0,1,19.0,1
2979,max_effective,10,20,2,3,0.05,0.95,0.9396483112218216,73,49.0,0,50.0,0,58.0,1,58.0,1
2980,max_effective,10,20,2,3,0.05,0.95,0.9009957092458228,7,24.0,1,24.0,1,24.0,1,24.0,1
2981,max_effective,10,20,2,3,0.05,0.95,0.8724848661148448,18,49.0,0,51.0,1,51.0,1,51.0,1
2982,max_effective,10,20,2,3,0.05,0.95,0.9367734617828848,6,26.0,1,26.0,1,26.0,1,26.0,1
2983,max_effective,10,20,2,3,0.05,0.95,0.9407318214884468,13,31.0,1,31.0,1,31.0,1,31.0,1
2984,max_effective,10,20,2,3,0.05,0.95,0.8975809608324353,3,14.0,1,14.0,1,14.0,1,14.0,1
2985,max_effective,10,20,2,3,0.05,0.95,0.869538045428971,4,21.0,1,21.0,1,21.0,1,21.0,1
2986,max_effective,10,20,2,3,0.05,0.95,0.8490363022121712,15,43.0,0,45.0,1,45.0,1,45.0,1
2987,max_effective,10,20,2,3,0.05,0.95,0.9199485928756894,17,39.0,1,39.0,1,39.0,1,39.0,1
2988,max_effective,10,20,2,3,0.05,0.95,0.7898491678662685,2,13.0,1,13.0,1,13.0,1,12.0,0
2989,max_effective,10,20,2,3,0.05,0.95,0.9407884325662794,66,52.0,0,56.0,1,56.0,1,56.0,1
2990,max_effective,10,20,2,3,0.05,0.95,0.8876625568998813,24,51.0,0,55.0,0,57.0,1,57.0,1
2991,max_effective,10,20,2,3,0.05,0.95,0.9318533605975996,15,39.0,1,39.0,1,39.0,1,38.0,0
2992,max_effective,10,20,2,3,0.05,0.95,0.854674932841461,5,25.0,1,25.0,1,25.0,1,25.0,1
2993,max_effective,10,20,2,3,0.05,0.95,0.8017547536758842,5,24.0,1,24.0,1,24.0,1,24.0,1
2994,max_effective,10,20,2,3,0.05,0.95,0.9222074703348012,23,45.0,0,52.0,1,51.0,0,48.0,0
2995,max_effective,10,20,2,3,0.05,0.95,0.8525782783282277,8,32.0,1,32.0,1,32.0,1,32.0,1
2996,max_effective,10,20,2,3,0.05,0.95,0.9448249596042,20,43.0,0,47.0,1,47.0,1,47.0,1
2997,max_effective,10,20,2,3,0.05,0.95,0.889874232701855,14,36.0,1,36.0,1,36.0,1,36.0,1
2998,max_effective,10,20,2,3,0.05,0.95,0.8649354233852566,15,36.0,1,36.0,1,36.0,1,36.0,1
2999,max_effective,10,20,2,3,0.05,0.95,0.8629408380192309,5,24.0,1,24.0,1,24.0,1,24.0,1
3000,max_effective,10,20,2,3,0.05,0.95,0.9394964659310344,13,26.0,1,26.0,1,26.0,1,26.0,1
3001,max_effective,10,20,2,3,0.05,0.95,0.7779171431139873,9,25.0,1,25.0,1,25.0,1,25.0,1
3002,max_effective,10,20,2,3,0.05,0.95,0.942931554317837,57,49.0,0,54.0,0,54.0,0,58.0,1
3003,max_effective,10,20,2,3,0.05,0.95,0.8394277082073207,6,18.0,1,18.0,1,18.0,1,18.0,1
3004,max_effective,10,20,2,3,0.05,0.95,0.7862015335903045,9,31.0,1,31.0,1,31.0,1,31.0,1
3005,max_effective,10,20,2,3,0.05,0.95,0.9191448339573208,37,51.0,0,56.0,0,57.0,0,58.0,1
3006,max_effective,10,20,2,3,0.05,0.95,0.8483651799001538,9,26.0,1,26.0,1,26.0,1,26.0,1
3007,max_effective,10,20,2,3,0.05,0.95,0.8906405446683935,11,33.0,1,33.0,1,33.0,1,33.0,1
3008,max_effective,10,20,2,3,0.05,0.95,0.9392066401071918,5,24.0,1,24.0,1,24.0,1,24.0,1
3009,max_effective,10,20,2,3,0.05,0.95,0.8305346026866947,24,49.0,0,53.0,0,55.0,1,55.0,1
3010,max_effective,10,20,2,3,0.05,0.95,0.9160331235988852,16,41.0,1,41.0,1,40.0,0,41.0,1
3011,max_effective,10,20,2,3,0.05,0.95,0.8556897874456181,6,16.0,1,16.0,1,16.0,1,16.0,1
3012,max_effective,10,20,2,3,0.05,0.95,0.9171769137895242,23,43.0,1,43.0,1,43.0,1,42.0,0
3013,max_effective,10,20,2,3,0.05,0.95,0.9442180677382976,9,24.0,1,24.0,1,24.0,1,24.0,1
3014,max_effective,10,20,2,3,0.05,0.95,0.930664043493193,44,51.0,0,54.0,0,56.0,0,57.0,1
3015,max_effective,10,20,2,3,0.05,0.95,0.9370594444890248,7,18.0,1,18.0,1,18.0,1,18.0,1
3016,max_effective,10,20,2,3,0.05,0.95,0.920202061094495,28,51.0,0,55.0,0,56.0,0,57.0,1
3017,max_effective,10,20,2,3,0.05,0.95,0.9256939515074564,33,43.0,0,49.0,0,54.0,1,54.0,1
3018,max_effective,10,20,2,3,0.05,0.95,0.86345678863943,12,30.0,1,30.0,1,30.0,1,30.0,1
3019,max_effective,10,20,2,3,0.05,0.95,0.7734158777913902,8,20.0,1,20.0,1,20.0,1,20.0,1
3020,max_effective,10,20,2,3,0.05,0.95,0.8991737139695521,23,47.0,0,54.0,1,54.0,1,51.0,0
3021,max_effective,10,20,2,3,0.05,0.95,0.9174847277251228,27,42.0,1,42.0,1,42.0,1,42.0,1
3022,max_effective,10,20,2,3,0.05,0.95,0.9454615848644174,14,25.0,1,25.0,1,25.0,1,24.0,0
3023,max_effective,10,20,2,3,0.05,0.95,0.9334163131998556,18,48.0,0,50.0,1,50.0,1,49.0,0
3024,max_effective,10,20,2,3,0.05,0.95,0.8723510730685111,10,25.0,1,25.0,1,25.0,1,25.0,1
3025,max_effective,10,20,2,3,0.05,0.95,0.9151892037926216,24,42.0,1,42.0,1,42.0,1,42.0,1
3026,max_effective,10,20,2,3,0.05,0.95,0.949518274918688,19,34.0,1,34.0,1,34.0,1,34.0,1
3027,max_effective,10,20,2,3,0.05,0.95,0.657168665784635,6,17.0,1,17.0,1,17.0,1,17.0,1
3028,max_effective,10,20,2,3,0.05,0.95,0.8414091930442884,24,38.0,1,38.0,1,38.0,1,38.0,1
3029,max_effective,10,20,2,3,0.05,0.95,0.7835598549655414,10,22.0,1,22.0,1,22.0,1,22.0,1
3030,max_effective,10,20,2,3,0.05,0.95,0.8872313877557576,10,24.0,1,24.0,1,24.0,1,24.0,1
3031,max_effective,10,20,2,3,0.05,0.95,0.9492178277583057,16,31.0,1,31.0,1,31.0,1,31.0,1
3032,max_effective,10,20,2,3,0.05,0.95,0.8909619577805352,31,47.0,1,47.0,1,47.0,1,47.0,1
3033,max_effective,10,20,2,3,0.05,0.95,0.707610507722747,6,18.0,1,18.0,1,18.0,1,18.0,1
3034,max_effective,10,20,2,3,0.05,0.95,0.9453693159429518,25,42.0,0,50.0,1,50.0,1,49.0,0
3035,max_effective,10,20,2,3,0.05,0.95,0.8713417319157997,7,32.0,1,32.0,1,32.0,1,32.0,1
3036,max_effective,10,20,2,3,0.05,0.95,0.8978295390607802,9,33.0,1,33.0,1,33.0,1,33.0,1
3037,max_effective,10,20,2,3,0.05,0.95,0.8982548283705329,33,47.0,0,51.0,0,53.0,1,52.0,0
3038,max_effective,10,20,2,3,0.05,0.95,0.9488243118928998,39,49.0,0,51.0,0,53.0,1,52.0,0
3039,max_effective,10,20,2,3,0.05,0.95,0.9497113231835764,66,50.0,0,49.0,0,56.0,1,56.0,1
3040,max_effective,10,20,2,3,0.05,0.95,0.8326964520367726,10,25.0,1,25.0,1,25.0,1,25.0,1
3041,max_effective,10,20,2,3,0.05,0.95,0.930608863673461,20,50.0,0,51.0,0,53.0,0,56.0,1
3042,max_effective,10,20,2,3,0.05,0.95,0.942303639439587,30,51.0,0,52.0,0,59.0,1,57.0,0
3043,max_effective,10,20,2,3,0.05,0.95,0.8596308018515123,5,20.0,1,20.0,1,20.0,1,20.0,1
3044,max_effective,10,20,2,3,0.05,0.95,0.9412586901825236,44,45.0,0,47.0,0,57.0,1,56.0,0
3045,max_effective,10,20,2,3,0.05,0.95,0.8862898237696067,13,33.0,1,33.0,1,33.0,1,33.0,1
3046,max_effective,10,20,2,3,0.05,0.95,0.9458446690428486,3,14.0,1,14.0,1,14.0,1,14.0,1
3047,max_effective,10,20,2,3,0.05,0.95,0.8216157828286842,3,18.0,1,18.0,1,18.0,1,18.0,1
3048,max_effective,10,20,2,3,0.05,0.95,0.9337186082855882,27,40.0,0,53.0,1,50.0,0,51.0,0
3049,max_effective,10,20,2,3,0.05,0.95,0.8929221500079136,13,30.0,1,30.0,1,30.0,1,30.0,1
3050,max_effective,10,20,2,3,0.05,0.95,0.940493439990834,12,30.0,1,30.0,1,30.0,1,30.0,1
3051,max_effective,10,20,2,3,0.05,0.95,0.9150489726054146,29,49.0,0,54.0,0,55.0,1,54.0,0
3052,max_effective,10,20,2,3,0.05,0.95,0.8913840802402673,8,26.0,1,26.0,1,26.0,1,26.0,1
3053,max_effective,10,20,2,3,0.05,0.95,0.7385222702636288,12,39.0,1,39.0,1,39.0,1,39.0,1
3054,max_effective,10,20,2,3,0.05,0.95,0.8410122530250095,15,31.0,1,31.0,1,31.0,1,31.0,1
3055,max_effective,10,20,2,3,0.05,0.95,0.787238057306349,8,21.0,1,21.0,1,21.0,1,21.0,1
3056,max_effective,10,20,2,3,0.05,0.95,0.6622829105347444,4,23.0,1,23.0,1,23.0,1,23.0,1
3057,max_effective,10,20,2,3,0.05,0.95,0.937251063151094,10,28.0,1,28.0,1,28.0,1,28.0,1
3058,max_effective,10,20,2,3,0.05,0.95,0.9110108798384416,7,24.0,1,24.0,1,24.0,1,24.0,1
3059,max_effective,10,20,2,3,0.05,0.95,0.9438715089963108,7,31.0,1,31.0,1,31.0,1,31.0,1
3060,max_effective,10,20,2,3,0.05,0.95,0.9324872097040224,12,27.0,1,27.0,1,27.0,1,27.0,1
3061,max_effective,10,20,2,3,0.05,0.95,0.8780741489062646,22,40.0,0,43.0,1,43.0,1,42.0,0
3062,max_effective,10,20,2,3,0.05,0.95,0.7914899721748971,20,38.0,1,38.0,1,38.0,1,36.0,0
3063,max_effective,10,20,2,3,0.05,0.95,0.8888786408679863,17,46.0,0,48.0,1,45.0,0,45.0,0
3064,max_effective,10,20,2,3,0.05,0.95,0.8782376139778574,9,32.0,1,32.0,1,32.0,1,32.0,1
3065,max_effective,10,20,2,3,0.05,0.95,0.75070313890417,5,20.0,1,20.0,1,20.0,1,20.0,1
3066,max_effective,10,20,2,3,0.05,0.95,0.8917966851033359,26,40.0,1,40.0,1,40.0,1,40.0,1
3067,max_effective,10,20,2,3,0.05,0.95,0.9105856724450868,8,27.0,1,27.0,1,27.0,1,27.0,1
3068,max_effective,10,20,2,3,0.05,0.95,0.9031576640099016,6,24.0,1,24.0,1,24.0,1,24.0,1
3069,max_effective,10,20,2,3,0.05,0.95,0.8915814499542177,24,52.0,0,54.0,0,55.0,0,57.0,1
3070,max_effective,10,20,2,3,0.05,0.95,0.8213428382061784,6,17.0,1,17.0,1,17.0,1,17.0,1
3071,max_effective,10,20,2,3,0.05,0.95,0.8158563945326553,4,17.0,1,17.0,1,17.0,1,17.0,1
3072,max_effective,10,20,2,3,0.05,0.95,0.9231582849295524,5,20.0,1,20.0,1,20.0,1,20.0,1
3073,max_effective,10,20,2,3,0.05,0.95,0.9124206767375612,15,45.0,0,44.0,0,44.0,0,48.0,1
3074,max_effective,10,20,2,3,0.05,0.95,0.8524555437083033,8,22.0,1,22.0,1,22.0,1,22.0,1
3075,max_effective,10,20,2,3,0.05,0.95,0.940011055529434,67,43.0,0,51.0,0,58.0,1,58.0,1
3076,max_effective,10,20,2,3,0.05,0.95,0.8279226063155305,10,28.0,1,28.0,1,28.0,1,28.0,1
3077,max_effective,10,20,2,3,0.05,0.95,0.7669020307472223,9,22.0,1,22.0,1,22.0,1,22.0,1
3078,max_effective,10,20,2,3,0.05,0.95,0.9125424715921197,16,49.0,1,49.0,1,49.0,1,49.0,1
3079,max_effective,10,20,2,3,0.05,0.95,0.8516271604197576,3,15.0,1,15.0,1,15.0,1,15.0,1
3080,max_effective,10,20,2,3,0.05,0.95,0.901839023983276,20,48.0,0,51.0,1,48.0,0,48.0,0
3081,max_effective,10,20,2,3,0.05,0.95,0.8573251004311728,20,51.0,1,51.0,1,50.0,0,48.0,0
3082,max_effective,10,20,2,3,0.05,0.95,0.869072459288134,9,25.0,1,25.0,1,25.0,1,25.0,1
3083,max_effective,10,20,2,3,0.05,0.95,0.8942947452881651,10,27.0,1,27.0,1,27.0,1,27.0,1
3084,max_effective,10,20,2,3,0.05,0.95,0.9336845651889532,9,19.0,1,19.0,1,19.0,1,19.0,1
3085,max_effective,10,20,2,3,0.05,0.95,0.8907249159060647,4,21.0,1,21.0,1,21.0,1,21.0,1
3086,max_effective,10,20,2,3,0.05,0.95,0.927324955181178,10,45.0,1,45.0,1,45.0,1,44.0,0
3087,max_effective,10,20,2,3,0.05,0.95,0.8767739492298494,7,26.0,1,26.0,1,26.0,1,26.0,1
3088,max_effective,10,20,2,3,0.05,0.95,0.8117307008793951,3,14.0,1,14.0,1,14.0,1,14.0,1
3089,max_effective,10,20,2,3,0.05,0.95,0.922113554509864,17,45.0,1,45.0,1,45.0,1,45.0,1
3090,max_effective,10,20,2,3,0.05,0.95,0.8823346769550539,9,28.0,1,28.0,1,28.0,1,28.0,1
3091,max_effective,10,20,2,3,0.05,0.95,0.9014449468303924,14,45.0,0,47.0,1,47.0,1,47.0,1
3092,max_effective,10,20,2,3,0.05,0.95,0.9453884080427384,37,48.0,1,48.0,1,48.0,1,48.0,1
3093,max_effective,10,20,2,3,0.05,0.95,0.8342662636317382,4,13.0,1,13.0,1,13.0,1,13.0,1
3094,max_effective,10,20,2,3,0.05,0.95,0.8742344096317187,15,47.0,0,50.0,1,47.0,0,47.0,0
3095,max_effective,10,20,2,3,0.05,0.95,0.9225381031824084,28,40.0,0,51.0,1,51.0,1,50.0,0
3096,max_effective,10,20,2,3,0.05,0.95,0.7548415702482837,9,20.0,1,20.0,1,20.0,1,20.0,1
3097,max_effective,10,20,2,3,0.05,0.95,0.931824793398042,73,42.0,0,50.0,0,56.0,0,60.0,1
3098,max_effective,10,20,2,3,0.05,0.95,0.8265095735393633,9,36.0,1,36.0,1,36.0,1,36.0,1
3099,max_effective,10,20,2,3,0.05,0.95,0.8803209468954711,6,25.0,1,25.0,1,25.0,1,25.0,1
3100,max_effective,10,20,2,3,0.05,0.95,0.9128842440295794,12,38.0,1,38.0,1,38.0,1,38.0,1
3101,max_effective,10,20,2,3,0.05,0.95,0.8784649116652979,9,32.0,1,32.0,1,32.0,1,32.0,1
3102,max_effective,10,20,2,3,0.05,0.95,0.9457087769867036,31,53.0,0,56.0,0,60.0,1,60.0,1
3103,max_effective,10,20,2,3,0.05,0.95,0.7666510300965549,6,27.0,1,27.0,1,27.0,1,27.0,1
3104,max_effective,10,20,2,3,0.05,0.95,0.8263179293576661,8,26.0,1,26.0,1,26.0,1,26.0,1
3105,max_effective,10,20,2,3,0.05,0.95,0.8054408842282539,8,27.0,1,27.0,1,27.0,1,27.0,1
3106,max_effective,10,20,2,3,0.05,0.95,0.8966340523819691,15,35.0,1,35.0,1,35.0,1,35.0,1
3107,max_effective,10,20,2,3,0.05,0.95,0.8314319433014249,5,19.0,1,19.0,1,19.0,1,19.0,1
3108,max_effective,10,20,2,3,0.05,0.95,0.9431478393799198,35,46.0,0,50.0,0,55.0,1,55.0,1
3109,max_effective,10,20,2,3,0.05,0.95,0.617034075379449,6,20.0,1,20.0,1,20.0,1,20.0,1
3110,max_effective,10,20,2,3,0.05,0.95,0.9009699800756265,6,22.0,1,22.0,1,22.0,1,22.0,1
3111,max_effective,10,20,2,3,0.05,0.95,0.8951327577439376,8,25.0,1,25.0,1,25.0,1,25.0,1
3112,max_effective,10,20,2,3,0.05,0.95,0.8406976551103357,9,22.0,1,22.0,1,22.0,1,22.0,1
3113,max_effective,10,20,2,3,0.05,0.95,0.882732990773694,10,29.0,1,29.0,1,29.0,1,29.0,1
3114,max_effective,10,20,2,3,0.05,0.95,0.93775954499278,5,20.0,1,20.0,1,20.0,1,20.0,1
3115,max_effective,10,20,2,3,0.05,0.95,0.8268443390012794,15,33.0,1,33.0,1,33.0,1,33.0,1
3116,max_effective,10,20,2,3,0.05,0.95,0.6589930176234179,10,21.0,1,21.0,1,21.0,1,21.0,1
3117,max_effective,10,20,2,3,0.05,0.95,0.9078399409906608,9,27.0,1,27.0,1,27.0,1,27.0,1
3118,max_effective,10,20,2,3,0.05,0.95,0.8626720358776305,4,17.0,1,17.0,1,17.0,1,17.0,1
3119,max_effective,10,20,2,3,0.05,0.95,0.8534936189150397,3,17.0,1,17.0,1,17.0,1,17.0,1
3120,max_effective,10,20,2,3,0.05,0.95,0.935076774536999,8,26.0,1,26.0,1,26.0,1,26.0,1
3121,max_effective,10,20,2,3,0.05,0.95,0.8642813415450106,4,25.0,1,25.0,1,25.0,1,25.0,1
3122,max_effective,10,20,2,3,0.05,0.95,0.9243860252646316,6,21.0,1,21.0,1,21.0,1,20.0,0
3123,max_effective,10,20,2,3,0.05,0.95,0.8770882960742195,4,19.0,1,19.0,1,19.0,1,19.0,1
3124,max_effective,10,20,2,3,0.05,0.95,0.8481551649954636,5,24.0,1,24.0,1,24.0,1,24.0,1
3125,max_effective,10,20,2,3,0.05,0.95,0.7646095197258304,4,16.0,1,16.0,1,16.0,1,16.0,1
3126,max_effective,10,20,2,3,0.05,0.95,0.7216379334673373,3,21.0,1,21.0,1,21.0,1,21.0,1
3127,max_effective,10,20,2,3,0.05,0.95,0.8074154764204395,2,12.0,1,12.0,1,12.0,1,12.0,1
3128,max_effective,10,20,2,3,0.05,0.95,0.9499923949597454,12,30.0,1,30.0,1,30.0,1,30.0,1
3129,max_effective,10,20,2,3,0.05,0.95,0.9051443809048176,13,32.0,1,32.0,1,32.0,1,32.0,1
3130,max_effective,10,20,2,3,0.05,0.95,0.672365850024576,5,23.0,1,23.0,1,23.0,1,23.0,1
3131,max_effective,10,20,2,3,0.05,0.95,0.9088492619199726,25,48.0,1,48.0,1,48.0,1,48.0,1
3132,max_effective,10,20,2,3,0.05,0.95,0.9227151094639572,9,23.0,1,23.0,1,23.0,1,23.0,1
3133,max_effective,10,20,2,3,0.05,0.95,0.8816996401704332,19,49.0,0,51.0,0,54.0,1,51.0,0
3134,max_effective,10,20,2,3,0.05,0.95,0.9332657595467868,8,20.0,1,20.0,1,20.0,1,20.0,1
3135,max_effective,10,20,2,3,0.05,0.95,0.7704214503923328,4,19.0,1,19.0,1,19.0,1,19.0,1
3136,max_effective,10,20,2,3,0.05,0.95,0.8707599211323125,9,36.0,1,36.0,1,36.0,1,36.0,1
3137,max_effective,10,20,2,3,0.05,0.95,0.9158298724403248,8,25.0,1,25.0,1,25.0,1,25.0,1
3138,max_effective,10,20,2,3,0.05,0.95,0.938897751946736,4,19.0,1,19.0,1,19.0,1,19.0,1
3139,max_effective,10,20,2,3,0.05,0.95,0.9023931774554338,7,20.0,1,20.0,1,20.0,1,20.0,1
3140,max_effective,10,20,2,3,0.05,0.95,0.9171790710094758,26,38.0,1,38.0,1,38.0,1,38.0,1
3141,max_effective,10,20,2,3,0.05,0.95,0.9445287411958772,19,34.0,1,34.0,1,34.0,1,34.0,1
3142,max_effective,10,20,2,3,0.05,0.95,0.6842505185323391,4,16.0,1,16.0,1,16.0,1,16.0,1
3143,max_effective,10,20,2,3,0.05,0.95,0.935205114806071,12,52.0,0,54.0,0,50.0,0,56.0,1
3144,max_effective,10,20,2,3,0.05,0.95,0.6950773811277302,6,21.0,1,21.0,1,21.0,1,21.0,1
3145,max_effective,10,20,2,3,0.05,0.95,0.8841129409646826,7,24.0,1,24.0,1,24.0,1,24.0,1
3146,max_effective,10,20,2,3,0.05,0.95,0.8505845846402043,4,21.0,1,21.0,1,21.0,1,21.0,1
3147,max_effective,10,20,2,3,0.05,0.95,0.897058727662437,7,26.0,1,26.0,1,26.0,1,26.0,1
3148,max_effective,10,20,2,3,0.05,0.95,0.9498431711452958,6,22.0,1,22.0,1,22.0,1,22.0,1
3149,max_effective,10,20,2,3,0.05,0.95,0.8942371678641817,12,27.0,1,27.0,1,27.0,1,27.0,1
3150,max_effective,10,20,2,3,0.05,0.95,0.8893300972829714,21,46.0,0,48.0,0,51.0,1,50.0,0
3151,max_effective,10,20,2,3,0.05,0.95,0.9469817829175692,17,42.0,1,42.0,1,42.0,1,42.0,1
3152,max_effective,10,20,2,3,0.05,0.95,0.9400324198979622,12,36.0,1,36.0,1,36.0,1,36.0,1
3153,max_effective,10,20,2,3,0.05,0.95,0.9488264140708066,8,25.0,1,25.0,1,25.0,1,25.0,1
3154,max_effective,10,20,2,3,0.05,0.95,0.9297938646390816,33,50.0,0,50.0,0,56.0,0,57.0,1
3155,max_effective,10,20,2,3,0.05,0.95,0.8858532852241887,10,34.0,1,34.0,1,34.0,1,34.0,1
3156,max_effective,10,20,2,3,0.05,0.95,0.9414401369239346,28,49.0,0,51.0,0,56.0,1,55.0,0
3157,max_effective,10,20,2,3,0.05,0.95,0.8486733340901478,7,31.0,1,31.0,1,31.0,1,31.0,1
3158,max_effective,10,20,2,3,0.05,0.95,0.9479057176052056,31,50.0,0,52.0,0,55.0,1,54.0,0
3159,max_effective,10,20,2,3,0.05,0.95,0.7761615387933795,5,20.0,1,20.0,1,20.0,1,20.0,1
3160,max_effective,10,20,2,3,0.05,0.95,0.9041577140521392,25,47.0,0,49.0,0,54.0,1,53.0,0
3161,max_effective,10,20,2,3,0.05,0.95,0.9366049044384188,12,40.0,1,40.0,1,40.0,1,40.0,1
3162,max_effective,10,20,2,3,0.05,0.95,0.7962350861540416,12,28.0,1,28.0,1,28.0,1,28.0,1
3163,max_effective,10,20,2,3,0.05,0.95,0.9300820004211584,47,42.0,0,45.0,0,55.0,1,55.0,1
3164,max_effective,10,20,2,3,0.05,0.95,0.9243374226534022,3,14.0,1,14.0,1,14.0,1,14.0,1
3165,max_effective,10,20,2,3,0.05,0.95,0.8915792674593863,5,23.0,1,23.0,1,23.0,1,23.0,1
3166,max_effective,10,20,2,3,0.05,0.95,0.8500419494757623,3,16.0,1,16.0,1,16.0,1,16.0,1
3167,max_effective,10,20,2,3,0.05,0.95,0.932786973869053,13,34.0,1,34.0,1,34.0,1,34.0,1
3168,max_effective,10,20,2,3,0.05,0.95,0.9449750485820948,25,43.0,1,43.0,1,43.0,1,43.0,1
3169,max_effective,10,20,2,3,0.05,0.95,0.9123604326302448,24,36.0,1,36.0,1,36.0,1,36.0,1
3170,max_effective,10,20,2,3,0.05,0.95,0.7084570873647961,3,12.0,1,12.0,1,12.0,1,12.0,1
3171,max_effective,10,20,2,3,0.05,0.95,0.9139711856154764,18,29.0,1,29.0,1,29.0,1,29.0,1
3172,max_effective,10,20,2,3,0.05,0.95,0.9230968598092242,82,54.0,0,55.0,0,57.0,1,56.0,0
3173,max_effective,10,20,2,3,0.05,0.95,0.8103882277155143,7,23.0,1,23.0,1,23.0,1,23.0,1
3174,max_effective,10,20,2,3,0.05,0.95,0.9482297887289792,18,46.0,0,46.0,0,46.0,0,47.0,1
3175,max_effective,10,20,2,3,0.05,0.95,0.8788415802800296,26,41.0,1,41.0,1,41.0,1,41.0,1
3176,max_effective,10,20,2,3,0.05,0.95,0.8284046903615545,5,20.0,1,20.0,1,20.0,1,20.0,1
3177,max_effective,10,20,2,3,0.05,0.95,0.9425545282724948,48,52.0,0,54.0,0,57.0,0,58.0,1
3178,max_effective,10,20,2,3,0.05,0.95,0.8418846557095809,7,29.0,1,29.0,1,29.0,1,29.0,1
3179,max_effective,10,20,2,3,0.05,0.95,0.7626837677702697,4,21.0,1,21.0,1,21.0,1,21.0,1
3180,max_effective,10,20,2,3,0.05,0.95,0.9402794104344524,5,20.0,1,20.0,1,20.0,1,20.0,1
3181,max_effective,10,20,2,3,0.05,0.95,0.9149859126301746,21,45.0,1,45.0,1,45.0,1,45.0,1
3182,max_effective,10,20,2,3,0.05,0.95,0.9388951911108558,31,52.0,0,59.0,1,59.0,1,58.0,0
3183,max_effective,10,20,2,3,0.05,0.95,0.784498484686607,9,30.0,1,30.0,1,30.0,1,30.0,1
3184,max_effective,10,20,2,3,0.05,0.95,0.8918962474625758,5,22.0,1,22.0,1,22.0,1,22.0,1
3185,max_effective,10,20,2,3,0.05,0.95,0.9258206169038942,6,27.0,1,27.0,1,27.0,1,27.0,1
3186,max_effective,10,20,2,3,0.05,0.95,0.8771386294660791,3,15.0,1,15.0,1,15.0,1,15.0,1
3187,max_effective,10,20,2,3,0.05,0.95,0.9430490427756856,27,53.0,0,55.0,0,59.0,1,58.0,0
3188,max_effective,10,20,2,3,0.05,0.95,0.8787757321462887,12,30.0,1,30.0,1,30.0,1,30.0,1
3189,max_effective,10,20,2,3,0.05,0.95,0.8754888554679341,6,22.0,1,22.0,1,22.0,1,22.0,1
3190,max_effective,10,20,2,3,0.05,0.95,0.9011860045143256,12,48.0,1,48.0,1,47.0,0,47.0,0
3191,max_effective,10,20,2,3,0.05,0.95,0.6929771158484302,11,20.0,1,20.0,1,20.0,1,20.0,1
3192,max_effective,10,20,2,3,0.05,0.95,0.9014713044827372,22,43.0,1,43.0,1,42.0,0,42.0,0
3193,max_effective,10,20,2,3,0.05,0.95,0.833916897661688,7,21.0,1,21.0,1,21.0,1,21.0,1
3194,max_effective,10,20,2,3,0.05,0.95,0.949039301586687,10,33.0,1,33.0,1,33.0,1,31.0,0
3195,max_effective,10,20,2,3,0.05,0.95,0.9404522697054924,49,53.0,0,55.0,0,58.0,1,58.0,1
3196,max_effective,10,20,2,3,0.05,0.95,0.7959837315793035,11,31.0,1,31.0,1,31.0,1,31.0,1
3197,max_effective,10,20,2,3,0.05,0.95,0.8653844302612433,9,21.0,1,21.0,1,21.0,1,21.0,1
3198,max_effective,10,20,2,3,0.05,0.95,0.7515456543826018,7,25.0,1,25.0,1,25.0,1,25.0,1
3199,max_effective,10,20,2,3,0.05,0.95,0.9074721062439176,32,46.0,0,56.0,1,54.0,0,54.0,0
3200,max_effective,10,20,2,3,0.05,0.95,0.9283470659320298,9,28.0,1,28.0,1,28.0,1,28.0,1
3201,max_effective,10,20,2,3,0.05,0.95,0.7746189779969437,7,27.0,1,27.0,1,27.0,1,27.0,1
3202,max_effective,10,20,2,3,0.05,0.95,0.6608458967071645,3,16.0,1,16.0,1,16.0,1,16.0,1
3203,max_effective,10,20,2,3,0.05,0.95,0.8523564381125847,9,19.0,1,19.0,1,19.0,1,19.0,1
3204,max_effective,10,20,2,3,0.05,0.95,0.8700321906391933,22,40.0,1,40.0,1,40.0,1,40.0,1
3205,max_effective,10,20,2,3,0.05,0.95,0.917399850957018,30,51.0,0,51.0,0,44.0,0,53.0,1
3206,max_effective,10,20,2,3,0.05,0.95,0.8716474887182358,15,39.0,1,39.0,1,39.0,1,39.0,1
3207,max_effective,10,20,2,3,0.05,0.95,0.7737345249971638,4,21.0,1,21.0,1,21.0,1,21.0,1
3208,max_effective,10,20,2,3,0.05,0.95,0.7952031903986914,3,13.0,1,13.0,1,13.0,1,13.0,1
3209,max_effective,10,20,2,3,0.05,0.95,0.9393124802990706,10,33.0,1,33.0,1,33.0,1,33.0,1
3210,max_effective,10,20,2,3,0.05,0.95,0.9426729655117396,8,25.0,1,25.0,1,25.0,1,25.0,1
3211,max_effective,10,20,2,3,0.05,0.95,0.7969847871878808,6,25.0,1,25.0,1,25.0,1,25.0,1
3212,max_effective,10,20,2,3,0.05,0.95,0.933436365479808,17,47.0,1,46.0,0,47.0,1,46.0,0
3213,max_effective,10,20,2,3,0.05,0.95,0.9217023399840644,7,21.0,1,21.0,1,21.0,1,21.0,1
3214,max_effective,10,20,2,3,0.05,0.95,0.936381897066635,13,34.0,1,34.0,1,34.0,1,34.0,1
3215,max_effective,10,20,2,3,0.05,0.95,0.9264246952766564,28,47.0,1,47.0,1,47.0,1,47.0,1
3216,max_effective,10,20,2,3,0.05,0.95,0.7899055675721223,4,19.0,1,19.0,1,19.0,1,19.0,1
3217,max_effective,10,20,2,3,0.05,0.95,0.8527283665654056,3,13.0,1,13.0,1,13.0,1,13.0,1
3218,max_effective,10,20,2,3,0.05,0.95,0.6464431658280212,6,18.0,1,18.0,1,18.0,1,18.0,1
3219,max_effective,10,20,2,3,0.05,0.95,0.7692130173965248,5,20.0,1,20.0,1,20.0,1,20.0,1
3220,max_effective,10,20,2,3,0.05,0.95,0.7999926404533173,13,36.0,1,36.0,1,36.0,1,36.0,1
3221,max_effective,10,20,2,3,0.05,0.95,0.8198026488397505,6,23.0,1,23.0,1,23.0,1,23.0,1
3222,max_effective,10,20,2,3,0.05,0.95,0.8719069274067447,14,29.0,1,29.0,1,29.0,1,29.0,1
3223,max_effective,10,20,2,3,0.05,0.95,0.9201091457606264,21,35.0,1,35.0,1,35.0,1,35.0,1
3224,max_effective,10,20,2,3,0.05,0.95,0.9107255780205976,18,41.0,1,41.0,1,41.0,1,41.0,1
3225,max_effective,10,20,2,3,0.05,0.95,0.8369633983437239,7,17.0,1,17.0,1,17.0,1,17.0,1
3226,max_effective,10,20,2,3,0.05,0.95,0.8261108450448235,3,15.0,1,15.0,1,15.0,1,15.0,1
3227,max_effective,10,20,2,3,0.05,0.95,0.8948517431878357,8,26.0,1,26.0,1,26.0,1,26.0,1
3228,max_effective,10,20,2,3,0.05,0.95,0.9070754399937782,7,24.0,1,24.0,1,24.0,1,24.0,1
3229,max_effective,10,20,2,3,0.05,0.95,0.7206271842851971,6,16.0,1,16.0,1,16.0,1,16.0,1
3230,max_effective,10,20,2,3,0.05,0.95,0.8796860805434257,21,43.0,1,43.0,1,43.0,1,43.0,1
3231,max_effective,10,20,2,3,0.05,0.95,0.9406601743975598,50,51.0,0,53.0,0,58.0,0,59.0,1
3232,max_effective,10,20,2,3,0.05,0.95,0.9434925419183906,14,45.0,1,45.0,1,44.0,0,44.0,0
3233,max_effective,10,20,2,3,0.05,0.95,0.8985463961337578,4,18.0,1,18.0,1,18.0,1,18.0,1
3234,max_effective,10,20,2,3,0.05,0.95,0.917782443368924,6,18.0,1,18.0,1,18.0,1,18.0,1
3235,max_effective,10,20,2,3,0.05,0.95,0.8427760942424612,6,20.0,1,20.0,1,20.0,1,20.0,1
3236,max_effective,10,20,2,3,0.05,0.95,0.8479389340787273,7,21.0,1,21.0,1,21.0,1,21.0,1
3237,max_effective,10,20,2,3,0.05,0.95,0.6817773048304444,3,17.0,1,17.0,1,17.0,1,17.0,1
3238,max_effective,10,20,2,3,0.05,0.95,0.7383655332841875,10,22.0,1,22.0,1,22.0,1,22.0,1
3239,max_effective,10,20,2,3,0.05,0.95,0.8946947770310798,20,41.0,1,41.0,1,41.0,1,40.0,0
3240,max_effective,10,20,2,3,0.05,0.95,0.9290157238614494,38,44.0,0,48.0,0,52.0,1,47.0,0
3241,max_effective,10,20,2,3,0.05,0.95,0.8876029152855405,14,33.0,1,33.0,1,33.0,1,33.0,1
3242,max_effective,10,20,2,3,0.05,0.95,0.9004247535415633,23,44.0,1,44.0,1,44.0,1,44.0,1
3243,max_effective,10,20,2,3,0.05,0.95,0.8812517936379642,8,31.0,1,31.0,1,31.0,1,31.0,1
3244,max_effective,10,20,2,3,0.05,0.95,0.7913063203868429,7,24.0,1,24.0,1,24.0,1,24.0,1
3245,max_effective,10,20,2,3,0.05,0.95,0.6997940146659136,3,16.0,1,16.0,1,16.0,1,16.0,1
3246,max_effective,10,20,2,3,0.05,0.95,0.6977300575279132,6,23.0,1,23.0,1,23.0,1,23.0,1
3247,max_effective,10,20,2,3,0.05,0.95,0.91674766173325,15,25.0,1,25.0,1,25.0,1,25.0,1
3248,max_effective,10,20,2,3,0.05,0.95,0.8039759375092015,6,27.0,1,27.0,1,27.0,1,27.0,1
3249,max_effective,10,20,2,3,0.05,0.95,0.9259713935570542,5,23.0,1,23.0,1,23.0,1,23.0,1
3250,max_effective,10,20,2,3,0.05,0.95,0.9189944583048614,14,45.0,0,48.0,1,45.0,0,44.0,0
3251,max_effective,10,20,2,3,0.05,0.95,0.7319753159275629,5,17.0,1,17.0,1,17.0,1,17.0,1
3252,max_effective,10,20,2,3,0.05,0.95,0.939788424618686,14,34.0,1,34.0,1,34.0,1,34.0,1
3253,max_effective,10,20,2,3,0.05,0.95,0.931096235890526,9,31.0,1,31.0,1,31.0,1,31.0,1
3254,max_effective,10,20,2,3,0.05,0.95,0.9429114331928656,11,36.0,1,36.0,1,36.0,1,36.0,1
3255,max_effective,10,20,2,3,0.05,0.95,0.7039370073381843,5,22.0,1,22.0,1,22.0,1,22.0,1
3256,max_effective,10,20,2,3,0.05,0.95,0.7256750873936602,5,20.0,1,20.0,1,20.0,1,20.0,1
3257,max_effective,10,20,2,3,0.05,0.95,0.8355966607539539,5,22.0,1,22.0,1,22.0,1,22.0,1
3258,max_effective,10,20,2,3,0.05,0.95,0.8463567028554084,5,18.0,1,18.0,1,18.0,1,18.0,1
3259,max_effective,10,20,2,3,0.05,0.95,0.8328512658683522,12,29.0,1,29.0,1,29.0,1,29.0,1
3260,max_effective,10,20,2,3,0.05,0.95,0.8990148433769347,14,39.0,1,39.0,1,39.0,1,39.0,1
3261,max_effective,10,20,2,3,0.05,0.95,0.9211122321377152,10,32.0,1,32.0,1,32.0,1,32.0,1
3262,max_effective,10,20,2,3,0.05,0.95,0.8657059400913314,11,38.0,1,38.0,1,38.0,1,38.0,1
3263,max_effective,10,20,2,3,0.05,0.95,0.9458656769926084,3,17.0,1,17.0,1,17.0,1,17.0,1
3264,max_effective,10,20,2,3,0.05,0.95,0.9297074898166114,60,45.0,0,50.0,0,52.0,0,57.0,1
3265,max_effective,10,20,2,3,0.05,0.95,0.9145490265571936,16,41.0,1,41.0,1,41.0,1,41.0,1
3266,max_effective,10,20,2,3,0.05,0.95,0.8639764395439362,4,15.0,1,15.0,1,15.0,1,15.0,1
3267,max_effective,10,20,2,3,0.05,0.95,0.7981967846065264,5,17.0,1,17.0,1,17.0,1,17.0,1
3268,max_effective,10,20,2,3,0.05,0.95,0.7988254345651495,7,30.0,1,30.0,1,30.0,1,30.0,1
3269,max_effective,10,20,2,3,0.05,0.95,0.8322217293079506,13,37.0,1,37.0,1,37.0,1,37.0,1
3270,max_effective,10,20,2,3,0.05,0.95,0.9265303122269496,32,40.0,0,48.0,0,55.0,1,55.0,1
3271,max_effective,10,20,2,3,0.05,0.95,0.9044352784940264,23,45.0,1,45.0,1,45.0,1,45.0,1
3272,max_effective,10,20,2,3,0.05,0.95,0.839042060045517,8,26.0,1,26.0,1,26.0,1,26.0,1
3273,max_effective,10,20,2,3,0.05,0.95,0.8205171628276399,5,24.0,1,24.0,1,24.0,1,24.0,1
3274,max_effective,10,20,2,3,0.05,0.95,0.9357546742071076,17,45.0,1,45.0,1,44.0,0,44.0,0
3275,max_effective,10,20,2,3,0.05,0.95,0.9441889902464216,11,20.0,1,20.0,1,20.0,1,20.0,1
3276,max_effective,10,20,2,3,0.05,0.95,0.8919389564702144,7,30.0,1,30.0,1,30.0,1,30.0,1
3277,max_effective,10,20,2,3,0.05,0.95,0.9037328854751508,8,23.0,1,23.0,1,23.0,1,23.0,1
3278,max_effective,10,20,2,3,0.05,0.95,0.8935115712410956,19,51.0,0,54.0,1,53.0,0,52.0,0
3279,max_effective,10,20,2,3,0.05,0.95,0.9265058969813385,10,36.0,1,36.0,1,36.0,1,36.0,1
3280,max_effective,10,20,2,3,0.05,0.95,0.8947839623532571,9,24.0,1,24.0,1,24.0,1,24.0,1
3281,max_effective,10,20,2,3,0.05,0.95,0.9365258577742318,64,43.0,0,48.0,0,56.0,0,57.0,1
3282,max_effective,10,20,2,3,0.05,0.95,0.891143041576972,8,24.0,1,24.0,1,24.0,1,24.0,1
3283,max_effective,10,20,2,3,0.05,0.95,0.9243140041918804,8,25.0,1,25.0,1,25.0,1,25.0,1
3284,max_effective,10,20,2,3,0.05,0.95,0.9059714767325582,8,30.0,1,30.0,1,30.0,1,30.0,1
3285,max_effective,10,20,2,3,0.05,0.95,0.8812884627965913,12,38.0,1,38.0,1,38.0,1,38.0,1
3286,max_effective,10,20,2,3,0.05,0.95,0.8627824993092826,6,33.0,1,33.0,1,33.0,1,32.0,0
3287,max_effective,10,20,2,3,0.05,0.95,0.9389440630649486,19,41.0,1,41.0,1,41.0,1,40.0,0
3288,max_effective,10,20,2,3,0.05,0.95,0.611927639457027,4,20.0,1,20.0,1,20.0,1,20.0,1
3289,max_effective,10,20,2,3,0.05,0.95,0.9103896522284628,25,45.0,0,52.0,0,53.0,0,54.0,1
3290,max_effective,10,20,2,3,0.05,0.95,0.8025806317582753,11,40.0,1,40.0,1,40.0,1,40.0,1
3291,max_effective,10,20,2,3,0.05,0.95,0.7754140459729328,5,20.0,1,20.0,1,20.0,1,20.0,1
3292,max_effective,10,20,2,3,0.05,0.95,0.8851900378164267,11,38.0,1,38.0,1,38.0,1,38.0,1
3293,max_effective,10,20,2,3,0.05,0.95,0.880317559067831,7,27.0,1,27.0,1,27.0,1,27.0,1
3294,max_effective,10,20,2,3,0.05,0.95,0.9455816188845668,4,23.0,1,23.0,1,23.0,1,23.0,1
3295,max_effective,10,20,2,3,0.05,0.95,0.9198381534753012,3,17.0,1,17.0,1,17.0,1,17.0,1
3296,max_effective,10,20,2,3,0.05,0.95,0.652191803696592,3,13.0,1,13.0,1,13.0,1,13.0,1
3297,max_effective,10,20,2,3,0.05,0.95,0.927838206210914,27,45.0,0,46.0,0,52.0,1,52.0,1
3298,max_effective,10,20,2,3,0.05,0.95,0.7795392312925681,6,21.0,1,21.0,1,21.0,1,21.0,1
3299,max_effective,10,20,2,3,0.05,0.95,0.9161725369142548,49,47.0,0,50.0,0,59.0,1,59.0,1
3300,max_effective,10,20,2,3,0.05,0.95,0.8573217289183448,6,20.0,1,20.0,1,20.0,1,20.0,1
3301,max_effective,10,20,2,3,0.05,0.95,0.9382157554575752,14,33.0,1,33.0,1,33.0,1,33.0,1
3302,max_effective,10,20,2,3,0.05,0.95,0.7136570228089733,7,23.0,1,23.0,1,23.0,1,23.0,1
3303,max_effective,10,20,2,3,0.05,0.95,0.9400617383601162,25,51.0,0,52.0,1,50.0,0,49.0,0
3304,max_effective,10,20,2,3,0.05,0.95,0.7657019269073333,7,24.0,1,24.0,1,24.0,1,24.0,1
3305,max_effective,10,20,2,3,0.05,0.95,0.9069976920871274,17,33.0,1,33.0,1,33.0,1,33.0,1
3306,max_effective,10,20,2,3,0.05,0.95,0.7726641915223221,6,22.0,1,22.0,1,22.0,1,22.0,1
3307,max_effective,10,20,2,3,0.05,0.95,0.8963028708362212,22,42.0,1,42.0,1,42.0,1,42.0,1
3308,max_effective,10,20,2,3,0.05,0.95,0.949774733164696,9,26.0,1,26.0,1,26.0,1,26.0,1
3309,max_effective,10,20,2,3,0.05,0.95,0.9338525683994396,39,48.0,0,51.0,1,49.0,0,49.0,0
3310,max_effective,10,20,2,3,0.05,0.95,0.747544176329361,5,21.0,1,21.0,1,21.0,1,21.0,1
3311,max_effective,10,20,2,3,0.05,0.95,0.942886707991238,49,46.0,0,48.0,0,52.0,0,53.0,1
3312,max_effective,10,20,2,3,0.05,0.95,0.9323222729952986,41,41.0,0,47.0,0,57.0,1,57.0,1
3313,max_effective,10,20,2,3,0.05,0.95,0.8854085790730813,7,26.0,1,26.0,1,26.0,1,26.0,1
3314,max_effective,10,20,2,3,0.05,0.95,0.9285690088506876,15,34.0,1,34.0,1,34.0,1,34.0,1
3315,max_effective,10,20,2,3,0.05,0.95,0.8490861745467481,4,17.0,1,17.0,1,17.0,1,17.0,1
3316,max_effective,10,20,2,3,0.05,0.95,0.7866322197922145,9,36.0,1,36.0,1,36.0,1,36.0,1
3317,max_effective,10,20,2,3,0.05,0.95,0.8900352739323479,9,28.0,1,28.0,1,28.0,1,28.0,1
3318,max_effective,10,20,2,3,0.05,0.95,0.9329228801973164,24,43.0,0,47.0,0,50.0,1,50.0,1
3319,max_effective,10,20,2,3,0.05,0.95,0.9046621430746244,4,22.0,1,22.0,1,22.0,1,22.0,1
3320,max_effective,10,20,2,3,0.05,0.95,0.8929994921866797,18,38.0,1,38.0,1,38.0,1,38.0,1
3321,max_effective,10,20,2,3,0.05,0.95,0.9282964550446146,12,28.0,1,28.0,1,28.0,1,28.0,1
3322,max_effective,10,20,2,3,0.05,0.95,0.7232653849500388,5,16.0,1,16.0,1,16.0,1,16.0,1
3323,max_effective,10,20,2,3,0.05,0.95,0.7360088413637427,4,18.0,1,18.0,1,18.0,1,18.0,1
3324,max_effective,10,20,2,3,0.05,0.95,0.9155332723049556,7,24.0,1,24.0,1,24.0,1,24.0,1
3325,max_effective,10,20,2,3,0.05,0.95,0.9308134257055628,30,49.0,0,50.0,1,49.0,0,48.0,0
3326,max_effective,10,20,2,3,0.05,0.95,0.9234990599436296,14,33.0,1,33.0,1,33.0,1,33.0,1
3327,max_effective,10,20,2,3,0.05,0.95,0.7586584966261763,8,21.0,1,21.0,1,21.0,1,21.0,1
3328,max_effective,10,20,2,3,0.05,0.95,0.8341639003733834,11,34.0,1,34.0,1,34.0,1,34.0,1
3329,max_effective,10,20,2,3,0.05,0.95,0.8446735506442915,10,24.0,1,24.0,1,24.0,1,24.0,1
3330,max_effective,10,20,2,3,0.05,0.95,0.80941108114115,10,32.0,1,32.0,1,32.0,1,32.0,1
3331,max_effective,10,20,2,3,0.05,0.95,0.8583011029167822,32,46.0,0,49.0,1,49.0,1,49.0,1
3332,max_effective,10,20,2,3,0.05,0.95,0.8512024058907571,3,16.0,1,16.0,1,16.0,1,15.0,0
3333,max_effective,10,20,2,3,0.05,0.95,0.9079575484920668,6,25.0,1,25.0,1,25.0,1,25.0,1
3334,max_effective,10,20,2,3,0.05,0.95,0.8806436825544841,3,17.0,1,17.0,1,17.0,1,17.0,1
3335,max_effective,10,20,2,3,0.05,0.95,0.9311298483982526,8,24.0,1,24.0,1,24.0,1,24.0,1
3336,max_effective,10,20,2,3,0.05,0.95,0.9231443529139362,17,41.0,1,41.0,1,41.0,1,41.0,1
3337,max_effective,10,20,2,3,0.05,0.95,0.8502710745927481,15,31.0,1,31.0,1,31.0,1,31.0,1
3338,max_effective,10,20,2,3,0.05,0.95,0.8703922414306937,7,29.0,1,29.0,1,29.0,1,29.0,1
3339,max_effective,10,20,2,3,0.05,0.95,0.9039628230303898,11,32.0,1,32.0,1,32.0,1,32.0,1
3340,max_effective,10,20,2,3,0.05,0.95,0.9297966925969176,14,33.0,1,33.0,1,33.0,1,33.0,1
3341,max_effective,10,20,2,3,0.05,0.95,0.918084163058538,12,35.0,1,35.0,1,35.0,1,35.0,1
3342,max_effective,10,20,2,3,0.05,0.95,0.8383072382692388,9,34.0,1,34.0,1,34.0,1,34.0,1
3343,max_effective,10,20,2,3,0.05,0.95,0.9348039021571954,7,18.0,1,18.0,1,18.0,1,18.0,1
3344,max_effective,10,20,2,3,0.05,0.95,0.901156192334961,12,45.0,1,45.0,1,45.0,1,45.0,1
3345,max_effective,10,20,2,3,0.05,0.95,0.8142828362462847,9,32.0,1,32.0,1,32.0,1,32.0,1
3346,max_effective,10,20,2,3,0.05,0.95,0.9289218942599148,37,45.0,0,53.0,1,53.0,1,52.0,0
3347,max_effective,10,20,2,3,0.05,0.95,0.8712717271258629,9,36.0,1,36.0,1,36.0,1,36.0,1
3348,max_effective,10,20,2,3,0.05,0.95,0.906136791683948,17,43.0,1,43.0,1,42.0,0,43.0,1
3349,max_effective,10,20,2,3,0.05,0.95,0.8769756568669208,6,24.0,1,24.0,1,24.0,1,24.0,1
3350,max_effective,10,20,2,3,0.05,0.95,0.8527889310969717,6,17.0,1,17.0,1,17.0,1,17.0,1
3351,max_effective,10,20,2,3,0.05,0.95,0.9053410972935296,15,31.0,1,31.0,1,31.0,1,31.0,1
3352,max_effective,10,20,2,3,0.05,0.95,0.9371242765003348,6,25.0,1,25.0,1,25.0,1,25.0,1
3353,max_effective,10,20,2,3,0.05,0.95,0.813877205942275,5,18.0,1,18.0,1,18.0,1,17.0,0
3354,max_effective,10,20,2,3,0.05,0.95,0.770202819153674,4,19.0,1,19.0,1,19.0,1,19.0,1
3355,max_effective,10,20,2,3,0.05,0.95,0.9395676639680433,42,44.0,0,54.0,0,55.0,0,56.0,1
3356,max_effective,10,20,2,3,0.05,0.95,0.8417419308960558,23,52.0,0,53.0,1,53.0,1,52.0,0
3357,max_effective,10,20,2,3,0.05,0.95,0.9024127397263216,6,25.0,1,25.0,1,25.0,1,25.0,1
3358,max_effective,10,20,2,3,0.05,0.95,0.7948177961911725,6,21.0,1,21.0,1,21.0,1,21.0,1
3359,max_effective,10,20,2,3,0.05,0.95,0.89458391973057,5,25.0,1,25.0,1,25.0,1,25.0,1
3360,max_effective,10,20,2,3,0.05,0.95,0.9157336593878505,32,42.0,0,47.0,1,47.0,1,45.0,0
3361,max_effective,10,20,2,3,0.05,0.95,0.7227398528885501,8,21.0,1,21.0,1,21.0,1,21.0,1
3362,max_effective,10,20,2,3,0.05,0.95,0.949237325966628,12,28.0,1,28.0,1,28.0,1,28.0,1
3363,max_effective,10,20,2,3,0.05,0.95,0.8985096720060709,14,26.0,1,26.0,1,26.0,1,26.0,1
3364,max_effective,10,20,2,3,0.05,0.95,0.8255532876854131,4,19.0,1,19.0,1,19.0,1,19.0,1
3365,max_effective,10,20,2,3,0.05,0.95,0.9244971643548489,12,24.0,1,24.0,1,24.0,1,24.0,1
3366,max_effective,10,20,2,3,0.05,0.95,0.9472591402551506,29,41.0,0,49.0,0,54.0,1,54.0,1
3367,max_effective,10,20,2,3,0.05,0.95,0.9444614110820206,29,51.0,1,51.0,1,48.0,0,50.0,0
3368,max_effective,10,20,2,3,0.05,0.95,0.9487283049005534,13,25.0,1,25.0,1,25.0,1,25.0,1
3369,max_effective,10,20,2,3,0.05,0.95,0.9367939817066632,22,48.0,1,48.0,1,48.0,1,48.0,1
3370,max_effective,10,20,2,3,0.05,0.95,0.8919009440200697,7,29.0,1,29.0,1,29.0,1,29.0,1
3371,max_effective,10,20,2,3,0.05,0.95,0.9263906709317092,40,45.0,0,48.0,0,57.0,0,58.0,1
3372,max_effective,10,20,2,3,0.05,0.95,0.8147159342194504,13,31.0,1,31.0,1,31.0,1,31.0,1
3373,max_effective,10,20,2,3,0.05,0.95,0.8951644296879319,12,27.0,1,27.0,1,27.0,1,25.0,0
3374,max_effective,10,20,2,3,0.05,0.95,0.6708353346287571,5,17.0,1,17.0,1,17.0,1,17.0,1
3375,max_effective,10,20,2,3,0.05,0.95,0.918565233869029,15,37.0,1,37.0,1,37.0,1,37.0,1
3376,max_effective,10,20,2,3,0.05,0.95,0.796036239816487,3,16.0,1,16.0,1,16.0,1,16.0,1
3377,max_effective,10,20,2,3,0.05,0.95,0.9316561501667328,18,40.0,1,40.0,1,40.0,1,40.0,1
3378,max_effective,10,20,2,3,0.05,0.95,0.9219089083179842,18,40.0,0,42.0,1,42.0,1,42.0,1
3379,max_effective,10,20,2,3,0.05,0.95,0.9488978480132466,10,39.0,1,39.0,1,39.0,1,39.0,1
3380,max_effective,10,20,2,3,0.05,0.95,0.8264569911436814,5,20.0,1,20.0,1,20.0,1,20.0,1
3381,max_effective,10,20,2,3,0.05,0.95,0.9180894967584948,20,32.0,1,32.0,1,32.0,1,32.0,1
3382,max_effective,10,20,2,3,0.05,0.95,0.9414987871041962,5,24.0,1,24.0,1,24.0,1,24.0,1
3383,max_effective,10,20,2,3,0.05,0.95,0.8594390813493614,5,22.0,1,22.0,1,22.0,1,22.0,1
3384,max_effective,10,20,2,3,0.05,0.95,0.8951075361562977,33,44.0,0,45.0,1,45.0,1,45.0,1
3385,max_effective,10,20,2,3,0.05,0.95,0.9391585072396132,16,42.0,1,42.0,1,42.0,1,42.0,1
3386,max_effective,10,20,2,3,0.05,0.95,0.9331267380880052,14,47.0,0,50.0,0,49.0,0,51.0,1
3387,max_effective,10,20,2,3,0.05,0.95,0.931332675906778,12,38.0,1,38.0,1,38.0,1,38.0,1
3388,max_effective,10,20,2,3,0.05,0.95,0.9359109159803416,7,21.0,1,21.0,1,21.0,1,21.0,1
3389,max_effective,10,20,2,3,0.05,0.95,0.8557897048937348,3,14.0,1,14.0,1,14.0,1,14.0,1
3390,max_effective,10,20,2,3,0.05,0.95,0.90406664186316,17,40.0,1,40.0,1,40.0,1,40.0,1
3391,max_effective,10,20,2,3,0.05,0.95,0.8123264070924202,9,24.0,1,24.0,1,24.0,1,24.0,1
3392,max_effective,10,20,2,3,0.05,0.95,0.743629382860993,5,19.0,1,19.0,1,19.0,1,19.0,1
3393,max_effective,10,20,2,3,0.05,0.95,0.9234426314134134,19,43.0,1,43.0,1,43.0,1,43.0,1
3394,max_effective,10,20,2,3,0.05,0.95,0.8788914490797418,12,29.0,1,29.0,1,29.0,1,29.0,1
3395,max_effective,10,20,2,3,0.05,0.95,0.9490593615371302,11,34.0,1,34.0,1,34.0,1,34.0,1
3396,max_effective,10,20,2,3,0.05,0.95,0.8122221513170879,8,23.0,1,23.0,1,23.0,1,23.0,1
3397,max_effective,10,20,2,3,0.05,0.95,0.801692409444884,14,37.0,1,37.0,1,37.0,1,37.0,1
3398,max_effective,10,20,2,3,0.05,0.95,0.9388544049478807,14,38.0,1,38.0,1,38.0,1,38.0,1
3399,max_effective,10,20,2,3,0.05,0.95,0.9426946517246064,16,42.0,1,42.0,1,42.0,1,41.0,0
3400,max_effective,10,20,2,3,0.05,0.95,0.9175392989890204,25,45.0,1,45.0,1,45.0,1,45.0,1
3401,max_effective,10,20,2,3,0.05,0.95,0.931274953512674,5,19.0,1,19.0,1,19.0,1,19.0,1
3402,max_effective,10,20,2,3,0.05,0.95,0.8882914918728881,13,33.0,1,33.0,1,33.0,1,33.0,1
3403,max_effective,10,20,2,3,0.05,0.95,0.9088263804560356,12,32.0,1,32.0,1,32.0,1,32.0,1
3404,max_effective,10,20,2,3,0.05,0.95,0.864494706744461,40,52.0,0,54.0,0,55.0,1,55.0,1
3405,max_effective,10,20,2,3,0.05,0.95,0.9175710697676466,4,15.0,1,15.0,1,15.0,1,15.0,1
3406,max_effective,10,20,2,3,0.05,0.95,0.9127175816759328,10,37.0,1,37.0,1,37.0,1,37.0,1
3407,max_effective,10,20,2,3,0.05,0.95,0.882574463927229,18,40.0,1,40.0,1,40.0,1,40.0,1
3408,max_effective,10,20,2,3,0.05,0.95,0.8459297676025843,6,32.0,1,32.0,1,32.0,1,32.0,1
3409,max_effective,10,20,2,3,0.05,0.95,0.8511656280998506,6,20.0,1,20.0,1,20.0,1,19.0,0
3410,max_effective,10,20,2,3,0.05,0.95,0.9021466233296548,11,30.0,1,30.0,1,30.0,1,30.0,1
3411,max_effective,10,20,2,3,0.05,0.95,0.846873382310466,3,16.0,1,16.0,1,16.0,1,16.0,1
3412,max_effective,10,20,2,3,0.05,0.95,0.9484392142693968,6,20.0,1,20.0,1,20.0,1,20.0,1
3413,max_effective,10,20,2,3,0.05,0.95,0.90156628749545,9,29.0,1,29.0,1,29.0,1,29.0,1
3414,max_effective,10,20,2,3,0.05,0.95,0.939945930794256,8,32.0,1,32.0,1,32.0,1,32.0,1
3415,max_effective,10,20,2,3,0.05,0.95,0.9253845541534615,20,39.0,1,39.0,1,39.0,1,39.0,1
3416,max_effective,10,20,2,3,0.05,0.95,0.9396885167969856,8,25.0,1,25.0,1,25.0,1,25.0,1
3417,max_effective,10,20,2,3,0.05,0.95,0.8974851750136706,13,42.0,0,43.0,1,43.0,1,43.0,1
3418,max_effective,10,20,2,3,0.05,0.95,0.6922011130517406,7,18.0,1,18.0,1,18.0,1,18.0,1
3419,max_effective,10,20,2,3,0.05,0.95,0.771026225792367,7,28.0,1,28.0,1,28.0,1,28.0,1
3420,max_effective,10,20,2,3,0.05,0.95,0.9307949445739284,11,33.0,1,33.0,1,33.0,1,33.0,1
3421,max_effective,10,20,2,3,0.05,0.95,0.8594872194179195,8,25.0,1,25.0,1,25.0,1,25.0,1
3422,max_effective,10,20,2,3,0.05,0.95,0.8982145398553539,15,47.0,0,47.0,0,47.0,0,48.0,1
3423,max_effective,10,20,2,3,0.05,0.95,0.806638351565508,6,19.0,1,19.0,1,19.0,1,19.0,1
3424,max_effective,10,20,2,3,0.05,0.95,0.9401879319276472,52,47.0,0,55.0,0,59.0,0,60.0,1
3425,max_effective,10,20,2,3,0.05,0.95,0.8285685978118486,6,17.0,1,17.0,1,17.0,1,17.0,1
3426,max_effective,10,20,2,3,0.05,0.95,0.8963481531530684,17,52.0,1,52.0,1,51.0,0,51.0,0
3427,max_effective,10,20,2,3,0.05,0.95,0.9464736511690062,9,30.0,1,30.0,1,30.0,1,30.0,1
3428,max_effective,10,20,2,3,0.05,0.95,0.920534409100837,17,36.0,1,36.0,1,36.0,1,36.0,1
3429,max_effective,10,20,2,3,0.05,0.95,0.9203299711510594,57,53.0,0,56.0,0,59.0,1,59.0,1
3430,max_effective,10,20,2,3,0.05,0.95,0.7959083936149985,3,16.0,1,16.0,1,16.0,1,16.0,1
3431,max_effective,10,20,2,3,0.05,0.95,0.7583593877921174,7,20.0,1,20.0,1,20.0,1,20.0,1
3432,max_effective,10,20,2,3,0.05,0.95,0.8370660011642923,4,19.0,1,19.0,1,19.0,1,19.0,1
3433,max_effective,10,20,2,3,0.05,0.95,0.8294929697897924,16,42.0,1,42.0,1,42.0,1,42.0,1
3434,max_effective,10,20,2,3,0.05,0.95,0.936187645724846,18,50.0,0,52.0,1,52.0,1,52.0,1
3435,max_effective,10,20,2,3,0.05,0.95,0.8992800717704652,43,44.0,0,47.0,0,55.0,1,54.0,0
3436,max_effective,10,20,2,3,0.05,0.95,0.7259263246100766,4,18.0,1,18.0,1,18.0,1,18.0,1
3437,max_effective,10,20,2,3,0.05,0.95,0.9191287156958666,12,36.0,1,36.0,1,36.0,1,36.0,1
3438,max_effective,10,20,2,3,0.05,0.95,0.9433501615763412,9,23.0,1,23.0,1,23.0,1,23.0,1
3439,max_effective,10,20,2,3,0.05,0.95,0.9010973878373412,9,31.0,1,31.0,1,31.0,1,31.0,1
3440,max_effective,10,20,2,3,0.05,0.95,0.9334496033765936,9,35.0,1,35.0,1,35.0,1,35.0,1
3441,max_effective,10,20,2,3,0.05,0.95,0.9402937970369508,30,52.0,0,50.0,0,46.0,0,53.0,1
3442,max_effective,10,20,2,3,0.05,0.95,0.7245936925698645,5,16.0,1,16.0,1,16.0,1,16.0,1
3443,max_effective,10,20,2,3,0.05,0.95,0.7563793966629203,5,19.0,1,19.0,1,19.0,1,19.0,1
3444,max_effective,10,20,2,3,0.05,0.95,0.8287974866244285,5,23.0,1,23.0,1,23.0,1,23.0,1
3445,max_effective,10,20,2,3,0.05,0.95,0.9479671533441836,23,42.0,1,42.0,1,42.0,1,42.0,1
3446,max_effective,10,20,2,3,0.05,0.95,0.8373300600129522,8,26.0,1,26.0,1,26.0,1,26.0,1
3447,max_effective,10,20,2,3,0.05,0.95,0.8075616498112304,4,21.0,1,21.0,1,21.0,1,21.0,1
3448,max_effective,10,20,2,3,0.05,0.95,0.871029419209569,13,30.0,1,30.0,1,30.0,1,30.0,1
3449,max_effective,10,20,2,3,0.05,0.95,0.9136179427177454,6,23.0,1,23.0,1,23.0,1,23.0,1
3450,max_effective,10,20,2,3,0.05,0.95,0.9239305046749992,7,23.0,1,23.0,1,23.0,1,23.0,1
3451,max_effective,10,20,2,3,0.05,0.95,0.9402136839474504,49,52.0,0,55.0,0,59.0,1,59.0,1
3452,max_effective,10,20,2,3,0.05,0.95,0.8173800811316975,9,28.0,1,28.0,1,28.0,1,28.0,1
3453,max_effective,10,20,2,3,0.05,0.95,0.86854871658729,12,27.0,1,27.0,1,27.0,1,27.0,1
3454,max_effective,10,20,2,3,0.05,0.95,0.8861171971825861,7,25.0,1,25.0,1,25.0,1,25.0,1
3455,max_effective,10,20,2,3,0.05,0.95,0.5870593619061276,4,17.0,1,17.0,1,17.0,1,17.0,1
3456,max_effective,10,20,2,3,0.05,0.95,0.9107855543555432,28,45.0,0,51.0,0,55.0,1,54.0,0
3457,max_effective,10,20,2,3,0.05,0.95,0.8703181198924674,10,29.0,1,29.0,1,29.0,1,29.0,1
3458,max_effective,10,20,2,3,0.05,0.95,0.9055674604460172,5,22.0,1,22.0,1,22.0,1,22.0,1
3459,max_effective,10,20,2,3,0.05,0.95,0.8857217376903038,12,43.0,1,43.0,1,43.0,1,43.0,1
3460,max_effective,10,20,2,3,0.05,0.95,0.8444006349142992,6,18.0,1,18.0,1,18.0,1,18.0,1
3461,max_effective,10,20,2,3,0.05,0.95,0.9374146242979744,28,50.0,0,51.0,1,51.0,1,51.0,1
3462,max_effective,10,20,2,3,0.05,0.95,0.8185954002442245,8,27.0,1,27.0,1,27.0,1,27.0,1
3463,max_effective,10,20,2,3,0.05,0.95,0.8612871112135355,13,29.0,1,29.0,1,29.0,1,29.0,1
3464,max_effective,10,20,2,3,0.05,0.95,0.903932506933609,17,45.0,0,47.0,1,46.0,0,46.0,0
3465,max_effective,10,20,2,3,0.05,0.95,0.9207206409394252,6,25.0,1,25.0,1,25.0,1,25.0,1
3466,max_effective,10,20,2,3,0.05,0.95,0.8941596949519667,4,18.0,1,18.0,1,18.0,1,18.0,1
3467,max_effective,10,20,2,3,0.05,0.95,0.9340169424892024,14,35.0,1,35.0,1,35.0,1,35.0,1
3468,max_effective,10,20,2,3,0.05,0.95,0.8472840681582023,7,22.0,1,22.0,1,22.0,1,21.0,0
3469,max_effective,10,20,2,3,0.05,0.95,0.9235070293159684,22,38.0,1,38.0,1,38.0,1,38.0,1
3470,max_effective,10,20,2,3,0.05,0.95,0.7869269759286269,6,21.0,1,21.0,1,21.0,1,21.0,1
3471,max_effective,10,20,2,3,0.05,0.95,0.8781565327776254,9,26.0,1,26.0,1,26.0,1,26.0,1
3472,max_effective,10,20,2,3,0.05,0.95,0.8650694226271727,14,32.0,1,32.0,1,32.0,1,32.0,1
3473,max_effective,10,20,2,3,0.05,0.95,0.6985357457830693,6,20.0,1,20.0,1,20.0,1,20.0,1
3474,max_effective,10,20,2,3,0.05,0.95,0.8758208880574151,4,24.0,1,24.0,1,24.0,1,24.0,1
3475,max_effective,10,20,2,3,0.05,0.95,0.8648574048514546,2,13.0,1,13.0,1,13.0,1,13.0,1
3476,max_effective,10,20,2,3,0.05,0.95,0.8927812131012378,26,41.0,0,50.0,1,50.0,1,50.0,1
3477,max_effective,10,20,2,3,0.05,0.95,0.8569293705184232,14,35.0,1,35.0,1,35.0,1,35.0,1
3478,max_effective,10,20,2,3,0.05,0.95,0.9496823814523452,15,46.0,1,46.0,1,46.0,1,46.0,1
3479,max_effective,10,20,2,3,0.05,0.95,0.9391713218757066,27,49.0,1,48.0,0,48.0,0,46.0,0
3480,max_effective,10,20,2,3,0.05,0.95,0.7652896250969156,5,18.0,1,18.0,1,18.0,1,18.0,1
3481,max_effective,10,20,2,3,0.05,0.95,0.9068232455142178,10,28.0,1,28.0,1,28.0,1,28.0,1
3482,max_effective,10,20,2,3,0.05,0.95,0.9193709998261675,8,28.0,1,28.0,1,28.0,1,28.0,1
3483,max_effective,10,20,2,3,0.05,0.95,0.8983991278203821,17,35.0,1,35.0,1,35.0,1,35.0,1
3484,max_effective,10,20,2,3,0.05,0.95,0.864633024835094,3,20.0,1,20.0,1,20.0,1,20.0,1
3485,max_effective,10,20,2,3,0.05,0.95,0.809053464555053,8,19.0,1,19.0,1,19.0,1,19.0,1
3486,max_effective,10,20,2,3,0.05,0.95,0.8489386758269543,8,29.0,1,29.0,1,29.0,1,29.0,1
3487,max_effective,10,20,2,3,0.05,0.95,0.9366841005447132,4,19.0,1,19.0,1,19.0,1,19.0,1
3488,max_effective,10,20,2,3,0.05,0.95,0.9371284996911596,4,26.0,1,26.0,1,26.0,1,26.0,1
3489,max_effective,10,20,2,3,0.05,0.95,0.8618282886121758,16,33.0,1,33.0,1,33.0,1,33.0,1
3490,max_effective,10,20,2,3,0.05,0.95,0.7964222814259242,8,24.0,1,24.0,1,24.0,1,24.0,1
3491,max_effective,10,20,2,3,0.05,0.95,0.9053389640197678,30,52.0,0,54.0,1,54.0,1,47.0,0
3492,max_effective,10,20,2,3,0.05,0.95,0.9424597925047954,9,34.0,1,34.0,1,34.0,1,34.0,1
3493,max_effective,10,20,2,3,0.05,0.95,0.9297681569488698,8,24.0,1,24.0,1,24.0,1,24.0,1
3494,max_effective,10,20,2,3,0.05,0.95,0.687534291452218,3,14.0,1,14.0,1,14.0,1,14.0,1
3495,max_effective,10,20,2,3,0.05,0.95,0.829099759074933,3,15.0,1,15.0,1,15.0,1,15.0,1
3496,max_effective,10,20,2,3,0.05,0.95,0.9183477186667288,11,30.0,1,30.0,1,30.0,1,30.0,1
3497,max_effective,10,20,2,3,0.05,0.95,0.8757774622210204,5,21.0,1,21.0,1,21.0,1,21.0,1
3498,max_effective,10,20,2,3,0.05,0.95,0.9273937147187088,29,51.0,0,48.0,0,53.0,1,51.0,0
3499,max_effective,10,20,2,3,0.05,0.95,0.9036507529566268,26,39.0,1,39.0,1,39.0,1,39.0,1
3500,max_effective,10,20,2,3,0.05,0.95,0.9277964996805952,11,26.0,1,26.0,1,26.0,1,26.0,1
3501,max_effective,10,20,2,3,0.05,0.95,0.8068955196470194,2,14.0,1,14.0,1,14.0,1,14.0,1
3502,max_effective,10,20,2,3,0.05,0.95,0.9176785532300616,19,29.0,1,29.0,1,29.0,1,29.0,1
3503,max_effective,10,20,2,3,0.05,0.95,0.9335785362990991,14,46.0,1,46.0,1,46.0,1,46.0,1
3504,max_effective,10,20,2,3,0.05,0.95,0.9191296954008742,12,40.0,1,40.0,1,40.0,1,40.0,1
3505,max_effective,10,20,2,3,0.05,0.95,0.8997465892818731,9,23.0,1,23.0,1,23.0,1,23.0,1
3506,max_effective,10,20,2,3,0.05,0.95,0.9031953777079031,3,17.0,1,17.0,1,17.0,1,17.0,1
3507,max_effective,10,20,2,3,0.05,0.95,0.7712166209803119,3,18.0,1,18.0,1,18.0,1,18.0,1
3508,max_effective,10,20,2,3,0.05,0.95,0.8875214254680942,28,40.0,0,52.0,1,52.0,1,52.0,1
3509,max_effective,10,20,2,3,0.05,0.95,0.9136190533745636,7,25.0,1,25.0,1,25.0,1,25.0,1
3510,max_effective,10,20,2,3,0.05,0.95,0.9181834240759656,18,48.0,1,48.0,1,48.0,1,48.0,1
3511,max_effective,10,20,2,3,0.05,0.95,0.94003119832263,56,48.0,0,52.0,0,53.0,0,56.0,1
3512,max_effective,10,20,2,3,0.05,0.95,0.9364175551103218,6,21.0,1,21.0,1,21.0,1,21.0,1
3513,max_effective,10,20,2,3,0.05,0.95,0.9028281677891168,24,40.0,0,47.0,1,47.0,1,47.0,1
3514,max_effective,10,20,2,3,0.05,0.95,0.9276609890117002,42,41.0,0,53.0,0,57.0,1,56.0,0
3515,max_effective,10,20,2,3,0.05,0.95,0.9375303124666275,55,45.0,0,47.0,0,58.0,1,58.0,1
3516,max_effective,10,20,2,3,0.05,0.95,0.7403156999967002,5,24.0,1,24.0,1,24.0,1,24.0,1
3517,max_effective,10,20,2,3,0.05,0.95,0.8878337126517442,3,12.0,1,12.0,1,12.0,1,12.0,1
3518,max_effective,10,20,2,3,0.05,0.95,0.9290920215210786,9,30.0,1,30.0,1,30.0,1,30.0,1
3519,max_effective,10,20,2,3,0.05,0.95,0.9148812529905508,6,24.0,1,24.0,1,24.0,1,24.0,1
3520,max_effective,10,20,2,3,0.05,0.95,0.9009809218520038,8,37.0,1,37.0,1,37.0,1,37.0,1
3521,max_effective,10,20,2,3,0.05,0.95,0.9389181076771248,16,39.0,1,39.0,1,39.0,1,39.0,1
3522,max_effective,10,20,2,3,0.05,0.95,0.9108758092181792,18,28.0,1,28.0,1,28.0,1,28.0,1
3523,max_effective,10,20,2,3,0.05,0.95,0.932812175478668,11,29.0,1,29.0,1,29.0,1,29.0,1
3524,max_effective,10,20,2,3,0.05,0.95,0.9337566362663626,10,22.0,1,22.0,1,22.0,1,21.0,0
3525,max_effective,10,20,2,3,0.05,0.95,0.7648957571888018,13,33.0,1,33.0,1,33.0,1,33.0,1
3526,max_effective,10,20,2,3,0.05,0.95,0.8765426493822064,5,16.0,1,16.0,1,16.0,1,16.0,1
3527,max_effective,10,20,2,3,0.05,0.95,0.9190419161886618,3,15.0,1,15.0,1,15.0,1,15.0,1
3528,max_effective,10,20,2,3,0.05,0.95,0.8846896873739353,9,29.0,1,29.0,1,29.0,1,29.0,1
3529,max_effective,10,20,2,3,0.05,0.95,0.9325939894877634,10,27.0,1,27.0,1,27.0,1,27.0,1
3530,max_effective,10,20,2,3,0.05,0.95,0.6755021857091507,3,14.0,1,14.0,1,14.0,1,14.0,1
3531,max_effective,10,20,2,3,0.05,0.95,0.9214239000267502,7,27.0,1,27.0,1,27.0,1,27.0,1
3532,max_effective,10,20,2,3,0.05,0.95,0.8993085819933081,4,22.0,1,22.0,1,22.0,1,22.0,1
3533,max_effective,10,20,2,3,0.05,0.95,0.9226638693486164,5,23.0,1,23.0,1,23.0,1,23.0,1
3534,max_effective,10,20,2,3,0.05,0.95,0.7568913654912418,6,23.0,1,23.0,1,23.0,1,23.0,1
3535,max_effective,10,20,2,3,0.05,0.95,0.9382645708207802,30,46.0,1,46.0,1,46.0,1,44.0,0
3536,max_effective,10,20,2,3,0.05,0.95,0.8867061446458696,23,40.0,0,46.0,1,46.0,1,46.0,1
3537,max_effective,10,20,2,3,0.05,0.95,0.8468313973350847,7,21.0,1,21.0,1,21.0,1,21.0,1
3538,max_effective,10,20,2,3,0.05,0.95,0.9055298308803216,3,16.0,1,16.0,1,16.0,1,16.0,1
3539,max_effective,10,20,2,3,0.05,0.95,0.9341869446912688,32,47.0,0,50.0,1,50.0,1,48.0,0
3540,max_effective,10,20,2,3,0.05,0.95,0.9455064929859874,18,55.0,0,53.0,0,59.0,1,57.0,0
3541,max_effective,10,20,2,3,0.05,0.95,0.9352238581150598,28,45.0,1,45.0,1,45.0,1,45.0,1
3542,max_effective,10,20,2,3,0.05,0.95,0.9128238336871144,16,33.0,1,33.0,1,33.0,1,33.0,1
3543,max_effective,10,20,2,3,0.05,0.95,0.8486946888851377,23,46.0,1,46.0,1,46.0,1,46.0,1
3544,max_effective,10,20,2,3,0.05,0.95,0.9399361547475292,64,46.0,0,50.0,0,55.0,0,57.0,1
3545,max_effective,10,20,2,3,0.05,0.95,0.8395027150009814,11,33.0,1,33.0,1,33.0,1,33.0,1
3546,max_effective,10,20,2,3,0.05,0.95,0.9208979263439488,13,51.0,0,54.0,1,51.0,0,52.0,0
3547,max_effective,10,20,2,3,0.05,0.95,0.895686507605316,7,22.0,1,22.0,1,22.0,1,22.0,1
3548,max_effective,10,20,2,3,0.05,0.95,0.9393770395343144,19,36.0,1,36.0,1,36.0,1,36.0,1
3549,max_effective,10,20,2,3,0.05,0.95,0.7249737172290636,3,15.0,1,15.0,1,15.0,1,15.0,1
3550,max_effective,10,20,2,3,0.05,0.95,0.861477557659267,7,28.0,1,28.0,1,28.0,1,28.0,1
3551,max_effective,10,20,2,3,0.05,0.95,0.7657224243780568,5,19.0,1,19.0,1,19.0,1,19.0,1
3552,max_effective,10,20,2,3,0.05,0.95,0.8843247966411822,3,16.0,1,16.0,1,16.0,1,16.0,1
3553,max_effective,10,20,2,3,0.05,0.95,0.9315294300071434,20,41.0,0,45.0,1,45.0,1,45.0,1
3554,max_effective,10,20,2,3,0.05,0.95,0.945589592868744,19,37.0,1,37.0,1,37.0,1,37.0,1
3555,max_effective,10,20,2,3,0.05,0.95,0.8688489152572146,9,43.0,1,43.0,1,43.0,1,43.0,1
3556,max_effective,10,20,2,3,0.05,0.95,0.8981204833487214,23,48.0,0,56.0,1,54.0,0,53.0,0
3557,max_effective,10,20,2,3,0.05,0.95,0.9223981078415214,18,30.0,1,30.0,1,30.0,1,30.0,1
3558,max_effective,10,20,2,3,0.05,0.95,0.9228709781536856,8,27.0,1,27.0,1,27.0,1,27.0,1
3559,max_effective,10,20,2,3,0.05,0.95,0.838072094091903,21,43.0,0,44.0,0,46.0,0,48.0,1
3560,max_effective,10,20,2,3,0.05,0.95,0.9054724013230449,4,20.0,1,20.0,1,20.0,1,20.0,1
3561,max_effective,10,20,2,3,0.05,0.95,0.7451199735323166,4,19.0,1,19.0,1,19.0,1,19.0,1
3562,max_effective,10,20,2,3,0.05,0.95,0.939683262683628,28,47.0,0,49.0,1,49.0,1,49.0,1
3563,max_effective,10,20,2,3,0.05,0.95,0.6659795890931691,3,16.0,1,16.0,1,16.0,1,16.0,1
3564,max_effective,10,20,2,3,0.05,0.95,0.8650024617816956,7,22.0,1,22.0,1,22.0,1,22.0,1
3565,max_effective,10,20,2,3,0.05,0.95,0.9110759686404574,6,19.0,1,19.0,1,19.0,1,19.0,1
3566,max_effective,10,20,2,3,0.05,0.95,0.940139344246077,30,45.0,0,48.0,0,55.0,1,55.0,1
3567,max_effective,10,20,2,3,0.05,0.95,0.8128928002770199,6,19.0,1,19.0,1,19.0,1,19.0,1
3568,max_effective,10,20,2,3,0.05,0.95,0.9132676797489512,11,32.0,1,32.0,1,32.0,1,32.0,1
3569,max_effective,10,20,2,3,0.05,0.95,0.8236546858028957,8,31.0,1,31.0,1,31.0,1,31.0,1
3570,max_effective,10,20,2,3,0.05,0.95,0.8758944683836404,18,44.0,0,45.0,1,45.0,1,45.0,1
3571,max_effective,10,20,2,3,0.05,0.95,0.9314088677788934,27,49.0,1,49.0,1,49.0,1,48.0,0
3572,max_effective,10,20,2,3,0.05,0.95,0.8727947571241859,16,41.0,1,41.0,1,41.0,1,41.0,1
3573,max_effective,10,20,2,3,0.05,0.95,0.8776432861835364,4,20.0,1,20.0,1,20.0,1,20.0,1
3574,max_effective,10,20,2,3,0.05,0.95,0.8818407271600099,14,25.0,1,25.0,1,25.0,1,24.0,0
3575,max_effective,10,20,2,3,0.05,0.95,0.920976156358327,8,27.0,1,27.0,1,27.0,1,27.0,1
3576,max_effective,10,20,2,3,0.05,0.95,0.8638993492156446,9,27.0,1,27.0,1,27.0,1,27.0,1
3577,max_effective,10,20,2,3,0.05,0.95,0.8971994188170549,13,28.0,1,28.0,1,28.0,1,28.0,1
3578,max_effective,10,20,2,3,0.05,0.95,0.9340868316148968,15,45.0,1,45.0,1,45.0,1,45.0,1
3579,max_effective,10,20,2,3,0.05,0.95,0.8726938615137164,8,25.0,1,25.0,1,25.0,1,25.0,1
3580,max_effective,10,20,2,3,0.05,0.95,0.8298967868693878,19,42.0,0,48.0,1,48.0,1,48.0,1
3581,max_effective,10,20,2,3,0.05,0.95,0.8117629249432049,4,15.0,1,15.0,1,15.0,1,15.0,1
3582,max_effective,10,20,2,3,0.05,0.95,0.8121986210318907,15,46.0,1,44.0,0,43.0,0,40.0,0
3583,max_effective,10,20,2,3,0.05,0.95,0.9229400126236234,19,36.0,1,36.0,1,36.0,1,36.0,1
3584,max_effective,10,20,2,3,0.05,0.95,0.8739064035001904,4,15.0,1,15.0,1,15.0,1,15.0,1
3585,max_effective,10,20,2,3,0.05,0.95,0.9114275051602558,12,37.0,1,37.0,1,37.0,1,37.0,1
3586,max_effective,10,20,2,3,0.05,0.95,0.943881031831452,89,52.0,0,54.0,0,57.0,1,57.0,1
3587,max_effective,10,20,2,3,0.05,0.95,0.9414569750873998,9,32.0,1,32.0,1,32.0,1,32.0,1
3588,max_effective,10,20,2,3,0.05,0.95,0.8773658986538413,12,34.0,1,34.0,1,34.0,1,34.0,1
3589,max_effective,10,20,2,3,0.05,0.95,0.8912728185769045,17,32.0,1,32.0,1,32.0,1,32.0,1
3590,max_effective,10,20,2,3,0.05,0.95,0.8858841754186849,15,37.0,1,37.0,1,37.0,1,37.0,1
3591,max_effective,10,20,2,3,0.05,0.95,0.9439814413590736,11,26.0,1,26.0,1,26.0,1,26.0,1
3592,max_effective,10,20,2,3,0.05,0.95,0.8187450169106175,21,41.0,1,41.0,1,41.0,1,41.0,1
3593,max_effective,10,20,2,3,0.05,0.95,0.6789811570695539,5,19.0,1,19.0,1,19.0,1,19.0,1
3594,max_effective,10,20,2,3,0.05,0.95,0.8549611852450487,4,13.0,1,13.0,1,13.0,1,13.0,1
3595,max_effective,10,20,2,3,0.05,0.95,0.8920447371685399,31,50.0,0,52.0,1,46.0,0,48.0,0
3596,max_effective,10,20,2,3,0.05,0.95,0.7299342669531015,5,19.0,1,19.0,1,19.0,1,19.0,1
3597,max_effective,10,20,2,3,0.05,0.95,0.860842055457615,13,36.0,1,36.0,1,36.0,1,36.0,1
3598,max_effective,10,20,2,3,0.05,0.95,0.9110813974432814,10,35.0,1,35.0,1,35.0,1,35.0,1
3599,max_effective,10,20,2,3,0.05,0.95,0.862660281925063,3,14.0,1,14.0,1,14.0,1,14.0,1
3600,max_effective,10,20,2,3,0.05,0.95,0.9321649345190032,8,27.0,1,27.0,1,27.0,1,27.0,1
3601,max_effective,10,20,2,3,0.05,0.95,0.9224100732188696,6,18.0,1,18.0,1,18.0,1,18.0,1
3602,max_effective,10,20,2,3,0.05,0.95,0.8744707081292575,16,34.0,1,34.0,1,34.0,1,34.0,1
3603,max_effective,10,20,2,3,0.05,0.95,0.9301971810864708,5,20.0,1,20.0,1,20.0,1,20.0,1
3604,max_effective,10,20,2,3,0.05,0.95,0.9489049704759296,18,39.0,1,39.0,1,39.0,1,39.0,1
3605,max_effective,10,20,2,3,0.05,0.95,0.8972233789225236,6,21.0,1,21.0,1,21.0,1,21.0,1
3606,max_effective,10,20,2,3,0.05,0.95,0.8023468062447733,6,20.0,1,20.0,1,20.0,1,20.0,1
3607,max_effective,10,20,2,3,0.05,0.95,0.852107790519152,4,19.0,1,19.0,1,19.0,1,19.0,1
3608,max_effective,10,20,2,3,0.05,0.95,0.8306928614938045,9,19.0,1,19.0,1,19.0,1,19.0,1
3609,max_effective,10,20,2,3,0.05,0.95,0.91420014462249,29,47.0,1,47.0,1,47.0,1,47.0,1
3610,max_effective,10,20,2,3,0.05,0.95,0.804877367710596,5,15.0,1,15.0,1,15.0,1,15.0,1
3611,max_effective,10,20,2,3,0.05,0.95,0.9389101269399904,24,53.0,0,54.0,0,56.0,1,56.0,1
3612,max_effective,10,20,2,3,0.05,0.95,0.9318669410046452,18,39.0,1,39.0,1,39.0,1,39.0,1
3613,max_effective,10,20,2,3,0.05,0.95,0.9346703123150628,11,31.0,1,31.0,1,31.0,1,31.0,1
3614,max_effective,10,20,2,3,0.05,0.95,0.9319028381051008,4,16.0,1,16.0,1,16.0,1,16.0,1
3615,max_effective,10,20,2,3,0.05,0.95,0.789556470746641,5,23.0,1,23.0,1,23.0,1,23.0,1
3616,max_effective,10,20,2,3,0.05,0.95,0.8616824941124117,5,19.0,1,19.0,1,19.0,1,19.0,1
3617,max_effective,10,20,2,3,0.05,0.95,0.8194979343718329,9,26.0,1,26.0,1,26.0,1,26.0,1
3618,max_effective,10,20,2,3,0.05,0.95,0.8948931616769464,22,46.0,1,46.0,1,46.0,1,46.0,1
3619,max_effective,10,20,2,3,0.05,0.95,0.926288090658136,4,18.0,1,18.0,1,18.0,1,18.0,1
3620,max_effective,10,20,2,3,0.05,0.95,0.9162920467205212,7,18.0,1,18.0,1,18.0,1,18.0,1
3621,max_effective,10,20,2,3,0.05,0.95,0.8560069300415438,9,27.0,1,27.0,1,27.0,1,27.0,1
3622,max_effective,10,20,2,3,0.05,0.95,0.8180907760283064,14,35.0,1,35.0,1,35.0,1,35.0,1
3623,max_effective,10,20,2,3,0.05,0.95,0.8979279603372683,6,28.0,1,28.0,1,28.0,1,28.0,1
3624,max_effective,10,20,2,3,0.05,0.95,0.9062130967401228,15,35.0,1,35.0,1,35.0,1,35.0,1
3625,max_effective,10,20,2,3,0.05,0.95,0.9181348404746824,12,42.0,1,42.0,1,42.0,1,42.0,1
3626,max_effective,10,20,2,3,0.05,0.95,0.9118408954438744,10,24.0,1,24.0,1,24.0,1,24.0,1
3627,max_effective,10,20,2,3,0.05,0.95,0.8609776308923708,8,23.0,1,23.0,1,23.0,1,23.0,1
3628,max_effective,10,20,2,3,0.05,0.95,0.8765048984988764,14,25.0,1,25.0,1,25.0,1,25.0,1
3629,max_effective,10,20,2,3,0.05,0.95,0.8808113310788334,9,34.0,1,34.0,1,34.0,1,34.0,1
3630,max_effective,10,20,2,3,0.05,0.95,0.8596289161658043,7,22.0,1,22.0,1,22.0,1,22.0,1
3631,max_effective,10,20,2,3,0.05,0.95,0.915696679147674,12,44.0,1,44.0,1,44.0,1,44.0,1
3632,max_effective,10,20,2,3,0.05,0.95,0.9496416148911928,25,48.0,0,53.0,1,48.0,0,52.0,0
3633,max_effective,10,20,2,3,0.05,0.95,0.8999312833078711,9,33.0,1,33.0,1,33.0,1,33.0,1
3634,max_effective,10,20,2,3,0.05,0.95,0.8122844251587757,8,20.0,1,20.0,1,20.0,1,19.0,0
3635,max_effective,10,20,2,3,0.05,0.95,0.9380098377934848,34,49.0,0,51.0,0,52.0,0,55.0,1
3636,max_effective,10,20,2,3,0.05,0.95,0.5746262930421315,4,17.0,1,17.0,1,17.0,1,17.0,1
3637,max_effective,10,20,2,3,0.05,0.95,0.9385704790633173,18,49.0,0,49.0,0,48.0,0,50.0,1
3638,max_effective,10,20,2,3,0.05,0.95,0.8908971982409505,10,30.0,1,30.0,1,30.0,1,30.0,1
3639,max_effective,10,20,2,3,0.05,0.95,0.8557681396025996,4,17.0,1,17.0,1,17.0,1,17.0,1
3640,max_effective,10,20,2,3,0.05,0.95,0.8300291756558421,3,13.0,1,13.0,1,13.0,1,13.0,1
3641,max_effective,10,20,2,3,0.05,0.95,0.9005525712626322,7,29.0,1,29.0,1,29.0,1,29.0,1
3642,max_effective,10,20,2,3,0.05,0.95,0.9096883762420906,12,48.0,1,47.0,0,48.0,1,48.0,1
3643,max_effective,10,20,2,3,0.05,0.95,0.8812062618775254,11,30.0,1,30.0,1,30.0,1,30.0,1
3644,max_effective,10,20,2,3,0.05,0.95,0.8721713013510133,5,20.0,1,20.0,1,20.0,1,20.0,1
3645,max_effective,10,20,2,3,0.05,0.95,0.942756140401392,5,18.0,1,18.0,1,18.0,1,18.0,1
3646,max_effective,10,20,2,3,0.05,0.95,0.9354406352165576,41,44.0,0,49.0,0,56.0,1,56.0,1
3647,max_effective,10,20,2,3,0.05,0.95,0.9328341587299016,5,16.0,1,16.0,1,16.0,1,16.0,1
3648,max_effective,10,20,2,3,0.05,0.95,0.9247000375824228,17,41.0,1,41.0,1,41.0,1,41.0,1
3649,max_effective,10,20,2,3,0.05,0.95,0.9185927631495971,11,42.0,1,42.0,1,42.0,1,40.0,0
3650,max_effective,10,20,2,3,0.05,0.95,0.828047806976491,10,25.0,1,25.0,1,25.0,1,25.0,1
3651,max_effective,10,20,2,3,0.05,0.95,0.6396230981373262,4,16.0,1,16.0,1,16.0,1,16.0,1
3652,max_effective,10,20,2,3,0.05,0.95,0.9477312083189604,24,36.0,1,36.0,1,36.0,1,36.0,1
3653,max_effective,10,20,2,3,0.05,0.95,0.8104922208170438,9,25.0,1,25.0,1,25.0,1,25.0,1
3654,max_effective,10,20,2,3,0.05,0.95,0.9021796686666133,26,46.0,0,50.0,1,50.0,1,47.0,0
3655,max_effective,10,20,2,3,0.05,0.95,0.8337865701196522,6,18.0,1,18.0,1,18.0,1,18.0,1
3656,max_effective,10,20,2,3,0.05,0.95,0.8713356728671452,6,24.0,1,24.0,1,24.0,1,24.0,1
3657,max_effective,10,20,2,3,0.05,0.95,0.9440425813979224,11,29.0,1,29.0,1,29.0,1,29.0,1
3658,max_effective,10,20,2,3,0.05,0.95,0.7944112280849995,6,20.0,1,20.0,1,20.0,1,20.0,1
3659,max_effective,10,20,2,3,0.05,0.95,0.8286406302803461,5,25.0,1,25.0,1,25.0,1,25.0,1
3660,max_effective,10,20,2,3,0.05,0.95,0.8441937924445156,5,18.0,1,18.0,1,18.0,1,18.0,1
3661,max_effective,10,20,2,3,0.05,0.95,0.898127264627521,6,24.0,1,24.0,1,24.0,1,24.0,1
3662,max_effective,10,20,2,3,0.05,0.95,0.783310121426322,12,34.0,1,34.0,1,34.0,1,34.0,1
3663,max_effective,10,20,2,3,0.05,0.95,0.854395967562341,7,17.0,1,17.0,1,17.0,1,17.0,1
3664,max_effective,10,20,2,3,0.05,0.95,0.9144606936715992,12,27.0,1,27.0,1,27.0,1,27.0,1
3665,max_effective,10,20,2,3,0.05,0.95,0.8349212682183053,8,23.0,1,23.0,1,23.0,1,23.0,1
3666,max_effective,10,20,2,3,0.05,0.95,0.6689570485753878,5,19.0,1,19.0,1,19.0,1,19.0,1
3667,max_effective,10,20,2,3,0.05,0.95,0.5738983476159677,5,20.0,1,20.0,1,20.0,1,20.0,1
3668,max_effective,10,20,2,3,0.05,0.95,0.9364150870862508,21,40.0,1,40.0,1,40.0,1,40.0,1
3669,max_effective,10,20,2,3,0.05,0.95,0.9301971511267966,6,28.0,1,28.0,1,28.0,1,28.0,1
3670,max_effective,10,20,2,3,0.05,0.95,0.9164476959114896,8,24.0,1,24.0,1,24.0,1,24.0,1
3671,max_effective,10,20,2,3,0.05,0.95,0.907911793296874,28,41.0,1,41.0,1,41.0,1,41.0,1
3672,max_effective,10,20,2,3,0.05,0.95,0.6278254814964443,2,14.0,1,14.0,1,14.0,1,14.0,1
3673,max_effective,10,20,2,3,0.05,0.95,0.9394992100928156,4,16.0,1,16.0,1,16.0,1,16.0,1
3674,max_effective,10,20,2,3,0.05,0.95,0.6875122233493834,4,19.0,1,19.0,1,19.0,1,19.0,1
3675,max_effective,10,20,2,3,0.05,0.95,0.8990622940464534,26,43.0,1,43.0,1,43.0,1,43.0,1
3676,max_effective,10,20,2,3,0.05,0.95,0.9487518720897272,8,29.0,1,29.0,1,29.0,1,29.0,1
3677,max_effective,10,20,2,3,0.05,0.95,0.8408312339959398,5,17.0,1,17.0,1,17.0,1,17.0,1
3678,max_effective,10,20,2,3,0.05,0.95,0.9453147450339532,18,35.0,1,35.0,1,35.0,1,35.0,1
3679,max_effective,10,20,2,3,0.05,0.95,0.857372363000573,10,31.0,1,31.0,1,31.0,1,31.0,1
3680,max_effective,10,20,2,3,0.05,0.95,0.927461743697633,15,47.0,0,47.0,0,49.0,1,49.0,1
3681,max_effective,10,20,2,3,0.05,0.95,0.9290332608797892,9,23.0,1,23.0,1,23.0,1,23.0,1
3682,max_effective,10,20,2,3,0.05,0.95,0.9208135948039872,11,30.0,1,30.0,1,30.0,1,30.0,1
3683,max_effective,10,20,2,3,0.05,0.95,0.6705496664440255,4,19.0,1,19.0,1,19.0,1,19.0,1
3684,max_effective,10,20,2,3,0.05,0.95,0.7570067311330739,13,31.0,1,31.0,1,31.0,1,31.0,1
3685,max_effective,10,20,2,3,0.05,0.95,0.9066427820066852,22,43.0,1,43.0,1,43.0,1,43.0,1
3686,max_effective,10,20,2,3,0.05,0.95,0.8881036076362409,9,26.0,1,26.0,1,26.0,1,26.0,1
3687,max_effective,10,20,2,3,0.05,0.95,0.9487545131360212,7,19.0,1,19.0,1,19.0,1,19.0,1
3688,max_effective,10,20,2,3,0.05,0.95,0.9321088450174329,9,23.0,1,23.0,1,23.0,1,23.0,1
3689,max_effective,10,20,2,3,0.05,0.95,0.923562550830346,13,27.0,1,27.0,1,27.0,1,27.0,1
3690,max_effective,10,20,2,3,0.05,0.95,0.9412741486519496,39,44.0,0,51.0,0,54.0,1,52.0,0
3691,max_effective,10,20,2,3,0.05,0.95,0.8485134991911456,10,30.0,1,30.0,1,30.0,1,30.0,1
3692,max_effective,10,20,2,3,0.05,0.95,0.8391947226619628,7,18.0,1,18.0,1,18.0,1,18.0,1
3693,max_effective,10,20,2,3,0.05,0.95,0.9070833150236832,9,33.0,1,33.0,1,33.0,1,33.0,1
3694,max_effective,10,20,2,3,0.05,0.95,0.8920306209907916,3,12.0,1,12.0,1,12.0,1,12.0,1
3695,max_effective,10,20,2,3,0.05,0.95,0.8262952969688185,7,29.0,1,29.0,1,29.0,1,29.0,1
3696,max_effective,10,20,2,3,0.05,0.95,0.8443292524445861,11,26.0,1,26.0,1,26.0,1,26.0,1
3697,max_effective,10,20,2,3,0.05,0.95,0.9489381414675698,16,33.0,1,33.0,1,33.0,1,33.0,1
3698,max_effective,10,20,2,3,0.05,0.95,0.8621754544621506,11,32.0,1,32.0,1,32.0,1,32.0,1
3699,max_effective,10,20,2,3,0.05,0.95,0.8202133551764438,13,23.0,1,23.0,1,23.0,1,23.0,1
3700,max_effective,10,20,2,3,0.05,0.95,0.5755817536700681,4,18.0,1,18.0,1,18.0,1,18.0,1
3701,max_effective,10,20,2,3,0.05,0.95,0.9412668345723316,39,45.0,0,47.0,0,52.0,0,59.0,1
3702,max_effective,10,20,2,3,0.05,0.95,0.8415114956626295,5,22.0,1,22.0,1,22.0,1,22.0,1
3703,max_effective,10,20,2,3,0.05,0.95,0.6687425012004897,2,14.0,1,14.0,1,14.0,1,14.0,1
3704,max_effective,10,20,2,3,0.05,0.95,0.8655081242429791,6,30.0,1,30.0,1,30.0,1,30.0,1
3705,max_effective,10,20,2,3,0.05,0.95,0.7778668868728094,9,30.0,1,30.0,1,30.0,1,30.0,1
3706,max_effective,10,20,2,3,0.05,0.95,0.9054096152994902,26,48.0,0,52.0,0,56.0,0,59.0,1
3707,max_effective,10,20,2,3,0.05,0.95,0.8704268738325867,15,29.0,1,29.0,1,29.0,1,29.0,1
3708,max_effective,10,20,2,3,0.05,0.95,0.9137739426318264,5,16.0,1,16.0,1,16.0,1,16.0,1
3709,max_effective,10,20,2,3,0.05,0.95,0.8527890215858924,5,22.0,1,22.0,1,22.0,1,22.0,1
3710,max_effective,10,20,2,3,0.05,0.95,0.8222387464904168,4,21.0,1,21.0,1,21.0,1,21.0,1
3711,max_effective,10,20,2,3,0.05,0.95,0.9007817647099102,7,24.0,1,24.0,1,24.0,1,24.0,1
3712,max_effective,10,20,2,3,0.05,0.95,0.9395413652686304,16,27.0,1,27.0,1,27.0,1,27.0,1
3713,max_effective,10,20,2,3,0.05,0.95,0.8881775706770196,7,23.0,1,23.0,1,23.0,1,23.0,1
3714,max_effective,10,20,2,3,0.05,0.95,0.8318856615487044,2,11.0,1,11.0,1,11.0,1,11.0,1
3715,max_effective,10,20,2,3,0.05,0.95,0.7636125904771751,5,17.0,1,17.0,1,17.0,1,17.0,1
3716,max_effective,10,20,2,3,0.05,0.95,0.9182155225046384,8,25.0,1,25.0,1,25.0,1,25.0,1
3717,max_effective,10,20,2,3,0.05,0.95,0.7209023966206697,7,21.0,1,21.0,1,21.0,1,21.0,1
3718,max_effective,10,20,2,3,0.05,0.95,0.8997366501142642,4,18.0,1,18.0,1,18.0,1,18.0,1
3719,max_effective,10,20,2,3,0.05,0.95,0.8718438504914807,14,40.0,1,40.0,1,40.0,1,40.0,1
3720,max_effective,10,20,2,3,0.05,0.95,0.8650206941329577,9,26.0,1,26.0,1,26.0,1,26.0,1
3721,max_effective,10,20,2,3,0.05,0.95,0.8743639810488857,15,44.0,1,44.0,1,44.0,1,44.0,1
3722,max_effective,10,20,2,3,0.05,0.95,0.764407146906704,9,28.0,1,28.0,1,28.0,1,28.0,1
3723,max_effective,10,20,2,3,0.05,0.95,0.8585011628000663,6,23.0,1,23.0,1,23.0,1,23.0,1
3724,max_effective,10,20,2,3,0.05,0.95,0.9199218796282024,17,46.0,0,49.0,1,47.0,0,47.0,0
3725,max_effective,10,20,2,3,0.05,0.95,0.8998183849233105,8,29.0,1,29.0,1,29.0,1,29.0,1
3726,max_effective,10,20,2,3,0.05,0.95,0.8542191559609958,7,26.0,1,26.0,1,26.0,1,26.0,1
3727,max_effective,10,20,2,3,0.05,0.95,0.7479087511976208,5,25.0,1,25.0,1,25.0,1,25.0,1
3728,max_effective,10,20,2,3,0.05,0.95,0.8759686638224572,6,21.0,1,21.0,1,21.0,1,21.0,1
3729,max_effective,10,20,2,3,0.05,0.95,0.8508488450325677,21,39.0,1,39.0,1,39.0,1,39.0,1
3730,max_effective,10,20,2,3,0.05,0.95,0.949229221403132,44,47.0,0,51.0,0,57.0,0,59.0,1
3731,max_effective,10,20,2,3,0.05,0.95,0.9319948343615326,8,33.0,1,33.0,1,33.0,1,33.0,1
3732,max_effective,10,20,2,3,0.05,0.95,0.9161110280873752,21,39.0,1,39.0,1,39.0,1,39.0,1
3733,max_effective,10,20,2,3,0.05,0.95,0.8139598514874047,8,32.0,1,32.0,1,32.0,1,32.0,1
3734,max_effective,10,20,2,3,0.05,0.95,0.7847168891826266,4,18.0,1,18.0,1,18.0,1,18.0,1
3735,max_effective,10,20,2,3,0.05,0.95,0.940367348903096,11,26.0,1,26.0,1,26.0,1,26.0,1
3736,max_effective,10,20,2,3,0.05,0.95,0.8382780790596992,9,28.0,1,28.0,1,28.0,1,28.0,1
3737,max_effective,10,20,2,3,0.05,0.95,0.9381459914532716,16,53.0,1,52.0,0,49.0,0,48.0,0
3738,max_effective,10,20,2,3,0.05,0.95,0.8870216425920265,10,31.0,1,31.0,1,31.0,1,31.0,1
3739,max_effective,10,20,2,3,0.05,0.95,0.9229221515261656,12,32.0,1,32.0,1,32.0,1,31.0,0
3740,max_effective,10,20,2,3,0.05,0.95,0.9225865788072748,5,19.0,1,19.0,1,19.0,1,19.0,1
3741,max_effective,10,20,2,3,0.05,0.95,0.8794059378964887,7,36.0,1,36.0,1,36.0,1,36.0,1
3742,max_effective,10,20,2,3,0.05,0.95,0.9086461086275608,11,23.0,1,23.0,1,23.0,1,23.0,1
3743,max_effective,10,20,2,3,0.05,0.95,0.883627703882768,14,28.0,1,28.0,1,28.0,1,28.0,1
3744,max_effective,10,20,2,3,0.05,0.95,0.920388377882298,16,27.0,1,27.0,1,27.0,1,27.0,1
3745,max_effective,10,20,2,3,0.05,0.95,0.9130107065185752,13,30.0,1,30.0,1,30.0,1,30.0,1
3746,max_effective,10,20,2,3,0.05,0.95,0.9173103862161296,7,28.0,1,28.0,1,28.0,1,28.0,1
3747,max_effective,10,20,2,3,0.05,0.95,0.8319680610029893,8,26.0,1,26.0,1,26.0,1,26.0,1
3748,max_effective,10,20,2,3,0.05,0.95,0.9403249914980312,34,52.0,0,54.0,0,55.0,1,55.0,1
3749,max_effective,10,20,2,3,0.05,0.95,0.9140112671420778,7,33.0,1,33.0,1,33.0,1,33.0,1
3750,max_effective,10,20,2,3,0.05,0.95,0.942418984600498,64,52.0,0,56.0,0,60.0,1,60.0,1
3751,max_effective,10,20,2,3,0.05,0.95,0.6413341743353823,4,14.0,1,14.0,1,14.0,1,14.0,1
3752,max_effective,10,20,2,3,0.05,0.95,0.9237667949709888,9,31.0,1,31.0,1,31.0,1,31.0,1
3753,max_effective,10,20,2,3,0.05,0.95,0.8813545822752922,12,40.0,1,40.0,1,40.0,1,40.0,1
3754,max_effective,10,20,2,3,0.05,0.95,0.8629595745969636,7,21.0,1,21.0,1,21.0,1,21.0,1
3755,max_effective,10,20,2,3,0.05,0.95,0.875165169139858,18,34.0,1,34.0,1,34.0,1,34.0,1
3756,max_effective,10,20,2,3,0.05,0.95,0.9499233787999692,5,20.0,1,20.0,1,20.0,1,20.0,1
3757,max_effective,10,20,2,3,0.05,0.95,0.8176917509537149,8,34.0,1,34.0,1,34.0,1,34.0,1
3758,max_effective,10,20,2,3,0.05,0.95,0.9332346864787248,10,35.0,1,35.0,1,35.0,1,35.0,1
3759,max_effective,10,20,2,3,0.05,0.95,0.8997160142084711,6,29.0,1,29.0,1,29.0,1,29.0,1
3760,max_effective,10,20,2,3,0.05,0.95,0.8949583777827926,6,20.0,1,20.0,1,20.0,1,20.0,1
3761,max_effective,10,20,2,3,0.05,0.95,0.92579550290909,12,36.0,1,36.0,1,36.0,1,36.0,1
3762,max_effective,10,20,2,3,0.05,0.95,0.7898129322525528,7,27.0,1,27.0,1,27.0,1,27.0,1
3763,max_effective,10,20,2,3,0.05,0.95,0.8947774360536972,5,18.0,1,18.0,1,18.0,1,18.0,1
3764,max_effective,10,20,2,3,0.05,0.95,0.8708546853697554,8,19.0,1,19.0,1,19.0,1,19.0,1
3765,max_effective,10,20,2,3,0.05,0.95,0.8769027433728064,6,26.0,1,26.0,1,26.0,1,26.0,1
3766,max_effective,10,20,2,3,0.05,0.95,0.9148364630871668,2,11.0,1,11.0,1,11.0,1,11.0,1
3767,max_effective,10,20,2,3,0.05,0.95,0.9427393020492868,28,47.0,1,47.0,1,47.0,1,47.0,1
3768,max_effective,10,20,2,3,0.05,0.95,0.9323196352264912,13,33.0,1,33.0,1,33.0,1,33.0,1
3769,max_effective,10,20,2,3,0.05,0.95,0.9283582148358254,11,32.0,1,32.0,1,32.0,1,31.0,0
3770,max_effective,10,20,2,3,0.05,0.95,0.8312034556969393,7,27.0,1,27.0,1,27.0,1,27.0,1
3771,max_effective,10,20,2,3,0.05,0.95,0.8879470445468665,11,27.0,1,27.0,1,27.0,1,27.0,1
3772,max_effective,10,20,2,3,0.05,0.95,0.9488520822360446,6,28.0,1,28.0,1,28.0,1,28.0,1
3773,max_effective,10,20,2,3,0.05,0.95,0.8731542142153063,14,27.0,1,27.0,1,27.0,1,27.0,1
3774,max_effective,10,20,2,3,0.05,0.95,0.8884044342478002,8,19.0,1,19.0,1,19.0,1,19.0,1
3775,max_effective,10,20,2,3,0.05,0.95,0.9430774127598158,24,44.0,1,44.0,1,44.0,1,44.0,1
3776,max_effective,10,20,2,3,0.05,0.95,0.8932011908828581,13,26.0,1,26.0,1,26.0,1,26.0,1
3777,max_effective,10,20,2,3,0.05,0.95,0.9464716882304638,31,53.0,0,54.0,1,51.0,0,51.0,0
3778,max_effective,10,20,2,3,0.05,0.95,0.8250553402856179,6,29.0,1,29.0,1,29.0,1,29.0,1
3779,max_effective,10,20,2,3,0.05,0.95,0.7529959680173123,14,34.0,1,34.0,1,34.0,1,34.0,1
3780,max_effective,10,20,2,3,0.05,0.95,0.627401885412058,3,15.0,1,15.0,1,15.0,1,15.0,1
3781,max_effective,10,20,2,3,0.05,0.95,0.8238465651130334,7,21.0,1,21.0,1,21.0,1,21.0,1
3782,max_effective,10,20,2,3,0.05,0.95,0.8110452202881525,9,25.0,1,25.0,1,25.0,1,25.0,1
3783,max_effective,10,20,2,3,0.05,0.95,0.8743768626442159,7,23.0,1,23.0,1,23.0,1,23.0,1
3784,max_effective,10,20,2,3,0.05,0.95,0.9151976537452348,7,20.0,1,20.0,1,20.0,1,20.0,1
3785,max_effective,10,20,2,3,0.05,0.95,0.9216782241532764,7,19.0,1,19.0,1,19.0,1,19.0,1
3786,max_effective,10,20,2,3,0.05,0.95,0.9439307077122904,10,33.0,1,33.0,1,33.0,1,33.0,1
3787,max_effective,10,20,2,3,0.05,0.95,0.909323592288088,10,43.0,1,43.0,1,42.0,0,43.0,1
3788,max_effective,10,20,2,3,0.05,0.95,0.9038134602759338,8,21.0,1,21.0,1,21.0,1,21.0,1
3789,max_effective,10,20,2,3,0.05,0.95,0.8198673698120718,5,21.0,1,21.0,1,21.0,1,21.0,1
3790,max_effective,10,20,2,3,0.05,0.95,0.919735310400792,5,24.0,1,24.0,1,24.0,1,24.0,1
3791,max_effective,10,20,2,3,0.05,0.95,0.8901609613109278,30,49.0,0,52.0,0,56.0,1,55.0,0
3792,max_effective,10,20,2,3,0.05,0.95,0.9443724981961504,12,29.0,1,29.0,1,29.0,1,29.0,1
3793,max_effective,10,20,2,3,0.05,0.95,0.9123104203880756,10,31.0,1,31.0,1,31.0,1,31.0,1
3794,max_effective,10,20,2,3,0.05,0.95,0.7045861677963012,2,11.0,1,11.0,1,11.0,1,11.0,1
3795,max_effective,10,20,2,3,0.05,0.95,0.9141675133718804,13,37.0,1,37.0,1,37.0,1,37.0,1
3796,max_effective,10,20,2,3,0.05,0.95,0.9434497997679148,31,51.0,0,53.0,0,56.0,0,57.0,1
3797,max_effective,10,20,2,3,0.05,0.95,0.8810519701054582,3,16.0,1,16.0,1,16.0,1,16.0,1
3798,max_effective,10,20,2,3,0.05,0.95,0.8789763394421225,7,22.0,1,22.0,1,22.0,1,22.0,1
3799,max_effective,10,20,2,3,0.05,0.95,0.8776655100333374,9,24.0,1,24.0,1,24.0,1,24.0,1
3800,max_effective,10,20,2,3,0.05,0.95,0.9187105915275728,38,49.0,0,53.0,0,55.0,0,57.0,1
3801,max_effective,10,20,2,3,0.05,0.95,0.9317567878207152,37,45.0,0,50.0,1,50.0,1,50.0,1
3802,max_effective,10,20,2,3,0.05,0.95,0.6686314000462784,3,15.0,1,15.0,1,15.0,1,15.0,1
3803,max_effective,10,20,2,3,0.05,0.95,0.9031734523261268,19,50.0,0,52.0,1,48.0,0,47.0,0
3804,max_effective,10,20,2,3,0.05,0.95,0.9092431978713462,33,52.0,0,54.0,0,56.0,0,57.0,1
3805,max_effective,10,20,2,3,0.05,0.95,0.8025405060479837,7,24.0,1,24.0,1,24.0,1,24.0,1
3806,max_effective,10,20,2,3,0.05,0.95,0.6093068306986795,2,15.0,1,15.0,1,15.0,1,15.0,1
3807,max_effective,10,20,2,3,0.05,0.95,0.8015693141635034,7,27.0,1,27.0,1,27.0,1,27.0,1
3808,max_effective,10,20,2,3,0.05,0.95,0.8249161502121303,5,17.0,1,17.0,1,17.0,1,17.0,1
3809,max_effective,10,20,2,3,0.05,0.95,0.8977471641537311,22,36.0,1,36.0,1,36.0,1,34.0,0
3810,max_effective,10,20,2,3,0.05,0.95,0.9481333633722936,26,40.0,1,40.0,1,40.0,1,40.0,1
3811,max_effective,10,20,2,3,0.05,0.95,0.9205898768573691,6,20.0,1,20.0,1,20.0,1,20.0,1
3812,max_effective,10,20,2,3,0.05,0.95,0.8817051448616954,13,43.0,1,43.0,1,43.0,1,43.0,1
3813,max_effective,10,20,2,3,0.05,0.95,0.9377571009723532,36,45.0,0,48.0,0,53.0,0,54.0,1
3814,max_effective,10,20,2,3,0.05,0.95,0.8771354721946346,8,25.0,1,25.0,1,25.0,1,25.0,1
3815,max_effective,10,20,2,3,0.05,0.95,0.8987765715001746,6,30.0,1,30.0,1,30.0,1,30.0,1
3816,max_effective,10,20,2,3,0.05,0.95,0.7178166118386157,6,22.0,1,22.0,1,22.0,1,22.0,1
3817,max_effective,10,20,2,3,0.05,0.95,0.9167642377662376,6,28.0,1,28.0,1,28.0,1,28.0,1
3818,max_effective,10,20,2,3,0.05,0.95,0.7570941174184088,4,18.0,1,18.0,1,18.0,1,18.0,1
3819,max_effective,10,20,2,3,0.05,0.95,0.9162513560488498,12,38.0,1,38.0,1,38.0,1,38.0,1
3820,max_effective,10,20,2,3,0.05,0.95,0.7687951783466027,5,20.0,1,20.0,1,20.0,1,20.0,1
3821,max_effective,10,20,2,3,0.05,0.95,0.9152169278894896,13,32.0,1,32.0,1,32.0,1,32.0,1
3822,max_effective,10,20,2,3,0.05,0.95,0.7569831485242194,10,28.0,1,28.0,1,28.0,1,28.0,1
3823,max_effective,10,20,2,3,0.05,0.95,0.9322082649288708,10,23.0,1,23.0,1,23.0,1,23.0,1
3824,max_effective,10,20,2,3,0.05,0.95,0.9461404210684836,11,33.0,1,33.0,1,33.0,1,33.0,1
3825,max_effective,10,20,2,3,0.05,0.95,0.9090926202317956,6,22.0,1,22.0,1,22.0,1,22.0,1
3826,max_effective,10,20,2,3,0.05,0.95,0.8613204695842406,30,50.0,0,55.0,1,54.0,0,48.0,0
3827,max_effective,10,20,2,3,0.05,0.95,0.879531817261795,8,28.0,1,28.0,1,28.0,1,28.0,1
3828,max_effective,10,20,2,3,0.05,0.95,0.8700018194800933,12,39.0,1,39.0,1,36.0,0,39.0,1
3829,max_effective,10,20,2,3,0.05,0.95,0.9163825053663832,12,39.0,1,39.0,1,39.0,1,39.0,1
3830,max_effective,10,20,2,3,0.05,0.95,0.8423621298323601,9,30.0,1,30.0,1,30.0,1,30.0,1
3831,max_effective,10,20,2,3,0.05,0.95,0.9394494948695022,10,51.0,1,51.0,1,51.0,1,51.0,1
3832,max_effective,10,20,2,3,0.05,0.95,0.9179921096089878,16,33.0,1,33.0,1,33.0,1,33.0,1
3833,max_effective,10,20,2,3,0.05,0.95,0.9305156282045814,11,39.0,1,39.0,1,39.0,1,39.0,1
3834,max_effective,10,20,2,3,0.05,0.95,0.7588415566452703,4,19.0,1,19.0,1,19.0,1,19.0,1
3835,max_effective,10,20,2,3,0.05,0.95,0.7900022562262854,8,19.0,1,19.0,1,19.0,1,19.0,1
3836,max_effective,10,20,2,3,0.05,0.95,0.7031010386438117,5,17.0,1,17.0,1,17.0,1,17.0,1
3837,max_effective,10,20,2,3,0.05,0.95,0.9026214755097304,7,29.0,1,29.0,1,29.0,1,29.0,1
3838,max_effective,10,20,2,3,0.05,0.95,0.9473952144886962,11,25.0,1,25.0,1,25.0,1,25.0,1
3839,max_effective,10,20,2,3,0.05,0.95,0.9488827136147888,25,52.0,0,50.0,0,60.0,1,52.0,0
3840,max_effective,10,20,2,3,0.05,0.95,0.9062559079208452,8,34.0,1,34.0,1,34.0,1,34.0,1
3841,max_effective,10,20,2,3,0.05,0.95,0.8402489989093633,6,22.0,1,22.0,1,22.0,1,22.0,1
3842,max_effective,10,20,2,3,0.05,0.95,0.9485076525195796,6,20.0,1,20.0,1,20.0,1,20.0,1
3843,max_effective,10,20,2,3,0.05,0.95,0.941947502922366,34,53.0,0,52.0,0,56.0,1,53.0,0
3844,max_effective,10,20,2,3,0.05,0.95,0.843618993039588,6,22.0,1,22.0,1,22.0,1,22.0,1
3845,max_effective,10,20,2,3,0.05,0.95,0.8702177932452905,16,40.0,1,40.0,1,40.0,1,40.0,1
3846,max_effective,10,20,2,3,0.05,0.95,0.9496076950063952,5,19.0,1,19.0,1,19.0,1,19.0,1
3847,max_effective,10,20,2,3,0.05,0.95,0.8798104936973441,30,40.0,0,47.0,0,53.0,1,52.0,0
3848,max_effective,10,20,2,3,0.05,0.95,0.7959892505445122,3,18.0,1,18.0,1,18.0,1,18.0,1
3849,max_effective,10,20,2,3,0.05,0.95,0.9380732677584132,14,41.0,1,41.0,1,41.0,1,41.0,1
3850,max_effective,10,20,2,3,0.05,0.95,0.9328155794814252,27,45.0,0,46.0,0,52.0,0,55.0,1
3851,max_effective,10,20,2,3,0.05,0.95,0.9423054515633288,8,31.0,1,31.0,1,31.0,1,31.0,1
3852,max_effective,10,20,2,3,0.05,0.95,0.8090892355001783,3,16.0,1,16.0,1,16.0,1,16.0,1
3853,max_effective,10,20,2,3,0.05,0.95,0.9326082854781568,34,45.0,0,47.0,0,50.0,1,50.0,1
3854,max_effective,10,20,2,3,0.05,0.95,0.9117760222704132,8,28.0,1,28.0,1,28.0,1,28.0,1
3855,max_effective,10,20,2,3,0.05,0.95,0.811147277968075,5,15.0,1,15.0,1,15.0,1,15.0,1
3856,max_effective,10,20,2,3,0.05,0.95,0.8943918674251509,9,26.0,1,26.0,1,26.0,1,26.0,1
3857,max_effective,10,20,2,3,0.05,0.95,0.91101187024984,22,51.0,0,49.0,0,52.0,0,53.0,1
3858,max_effective,10,20,2,3,0.05,0.95,0.8905961868522128,26,46.0,0,50.0,0,52.0,1,51.0,0
3859,max_effective,10,20,2,3,0.05,0.95,0.9181386043547484,22,50.0,0,54.0,0,56.0,1,56.0,1
3860,max_effective,10,20,2,3,0.05,0.95,0.6595020712252864,5,14.0,1,14.0,1,14.0,1,14.0,1
3861,max_effective,10,20,2,3,0.05,0.95,0.7913889661027614,4,17.0,1,17.0,1,17.0,1,17.0,1
3862,max_effective,10,20,2,3,0.05,0.95,0.943687319472193,54,44.0,0,53.0,0,57.0,0,58.0,1
3863,max_effective,10,20,2,3,0.05,0.95,0.7764027863257755,7,22.0,1,22.0,1,22.0,1,22.0,1
3864,max_effective,10,20,2,3,0.05,0.95,0.9087289405978484,5,20.0,1,20.0,1,20.0,1,20.0,1
3865,max_effective,10,20,2,3,0.05,0.95,0.9408449259486475,13,34.0,1,34.0,1,34.0,1,34.0,1
3866,max_effective,10,20,2,3,0.05,0.95,0.8757201384787824,24,45.0,0,49.0,0,50.0,1,48.0,0
3867,max_effective,10,20,2,3,0.05,0.95,0.9406093402966502,28,48.0,0,49.0,1,49.0,1,48.0,0
3868,max_effective,10,20,2,3,0.05,0.95,0.8916982932164931,12,45.0,0,47.0,1,47.0,1,47.0,1
3869,max_effective,10,20,2,3,0.05,0.95,0.9491865925696334,27,49.0,0,52.0,0,58.0,0,59.0,1
3870,max_effective,10,20,2,3,0.05,0.95,0.9091133265980584,6,21.0,1,21.0,1,21.0,1,21.0,1
3871,max_effective,10,20,2,3,0.05,0.95,0.90784532457889,17,38.0,1,38.0,1,38.0,1,38.0,1
3872,max_effective,10,20,2,3,0.05,0.95,0.7787477589035251,3,16.0,1,16.0,1,16.0,1,16.0,1
3873,max_effective,10,20,2,3,0.05,0.95,0.9413262838747296,12,30.0,1,30.0,1,30.0,1,30.0,1
3874,max_effective,10,20,2,3,0.05,0.95,0.8023572866834152,11,23.0,1,23.0,1,23.0,1,23.0,1
3875,max_effective,10,20,2,3,0.05,0.95,0.9454634058907035,15,40.0,1,40.0,1,40.0,1,40.0,1
3876,max_effective,10,20,2,3,0.05,0.95,0.9339868458730932,7,28.0,1,28.0,1,28.0,1,28.0,1
3877,max_effective,10,20,2,3,0.05,0.95,0.8837897667002795,10,37.0,1,37.0,1,37.0,1,37.0,1
3878,max_effective,10,20,2,3,0.05,0.95,0.8804890048114781,11,33.0,1,33.0,1,33.0,1,33.0,1
3879,max_effective,10,20,2,3,0.05,0.95,0.9442947127220948,8,25.0,1,25.0,1,25.0,1,25.0,1
3880,max_effective,10,20,2,3,0.05,0.95,0.9160695449944528,8,24.0,1,24.0,1,24.0,1,24.0,1
3881,max_effective,10,20,2,3,0.05,0.95,0.8663239436458873,14,27.0,1,27.0,1,27.0,1,27.0,1
3882,max_effective,10,20,2,3,0.05,0.95,0.9129445133302834,6,25.0,1,25.0,1,25.0,1,25.0,1
3883,max_effective,10,20,2,3,0.05,0.95,0.9305239915696846,10,27.0,1,27.0,1,27.0,1,27.0,1
3884,max_effective,10,20,2,3,0.05,0.95,0.9457895919999844,13,44.0,1,44.0,1,44.0,1,43.0,0
3885,max_effective,10,20,2,3,0.05,0.95,0.8404512272527047,11,29.0,1,29.0,1,29.0,1,29.0,1
3886,max_effective,10,20,2,3,0.05,0.95,0.8556799909568389,10,28.0,1,28.0,1,28.0,1,28.0,1
3887,max_effective,10,20,2,3,0.05,0.95,0.9253094294887672,10,30.0,1,30.0,1,30.0,1,30.0,1
3888,max_effective,10,20,2,3,0.05,0.95,0.7261208053935786,3,15.0,1,15.0,1,15.0,1,15.0,1
3889,max_effective,10,20,2,3,0.05,0.95,0.9363083644102634,15,48.0,0,48.0,0,50.0,1,50.0,1
3890,max_effective,10,20,2,3,0.05,0.95,0.9427648816725258,38,49.0,0,53.0,0,58.0,1,57.0,0
3891,max_effective,10,20,2,3,0.05,0.95,0.7935261740379684,5,24.0,1,24.0,1,24.0,1,24.0,1
3892,max_effective,10,20,2,3,0.05,0.95,0.7550113389328953,6,22.0,1,22.0,1,22.0,1,22.0,1
3893,max_effective,10,20,2,3,0.05,0.95,0.9471400063630768,19,50.0,1,50.0,1,50.0,1,50.0,1
3894,max_effective,10,20,2,3,0.05,0.95,0.9319623227524312,21,50.0,0,50.0,0,51.0,1,51.0,1
3895,max_effective,10,20,2,3,0.05,0.95,0.9447688070025992,25,41.0,0,47.0,0,52.0,1,51.0,0
3896,max_effective,10,20,2,3,0.05,0.95,0.8962944179558008,4,17.0,1,17.0,1,17.0,1,17.0,1
3897,max_effective,10,20,2,3,0.05,0.95,0.8732971418284802,10,33.0,1,33.0,1,33.0,1,33.0,1
3898,max_effective,10,20,2,3,0.05,0.95,0.8944504812592038,15,26.0,1,26.0,1,26.0,1,26.0,1
3899,max_effective,10,20,2,3,0.05,0.95,0.8140914240522217,12,33.0,1,33.0,1,33.0,1,33.0,1
3900,max_effective,10,20,2,3,0.05,0.95,0.9076411469740616,18,42.0,0,43.0,1,43.0,1,43.0,1
3901,max_effective,10,20,2,3,0.05,0.95,0.9444139685152052,31,45.0,0,55.0,1,53.0,0,53.0,0
3902,max_effective,10,20,2,3,0.05,0.95,0.9146982560877296,24,42.0,1,42.0,1,42.0,1,42.0,1
3903,max_effective,10,20,2,3,0.05,0.95,0.92902536450478,17,46.0,0,49.0,0,52.0,1,49.0,0
3904,max_effective,10,20,2,3,0.05,0.95,0.789867936410732,9,25.0,1,25.0,1,25.0,1,25.0,1
3905,max_effective,10,20,2,3,0.05,0.95,0.946271505783428,2,15.0,1,15.0,1,15.0,1,15.0,1
3906,max_effective,10,20,2,3,0.05,0.95,0.7850927791334474,5,22.0,1,22.0,1,22.0,1,22.0,1
3907,max_effective,10,20,2,3,0.05,0.95,0.8870495453396107,3,14.0,1,14.0,1,14.0,1,14.0,1
3908,max_effective,10,20,2,3,0.05,0.95,0.8754868629977045,11,37.0,1,37.0,1,37.0,1,37.0,1
3909,max_effective,10,20,2,3,0.05,0.95,0.8966486228933539,4,18.0,1,18.0,1,18.0,1,18.0,1
3910,max_effective,10,20,2,3,0.05,0.95,0.9231890259126808,7,27.0,1,27.0,1,27.0,1,27.0,1
3911,max_effective,10,20,2,3,0.05,0.95,0.8758042547232204,31,42.0,0,49.0,0,52.0,0,56.0,1
3912,max_effective,10,20,2,3,0.05,0.95,0.9257403483302276,8,27.0,1,27.0,1,27.0,1,27.0,1
3913,max_effective,10,20,2,3,0.05,0.95,0.9184075824311708,29,45.0,1,45.0,1,45.0,1,45.0,1
3914,max_effective,10,20,2,3,0.05,0.95,0.9280894558930338,30,51.0,0,53.0,1,51.0,0,51.0,0
3915,max_effective,10,20,2,3,0.05,0.95,0.551879545066675,5,17.0,1,17.0,1,17.0,1,17.0,1
3916,max_effective,10,20,2,3,0.05,0.95,0.7927485968461319,1,10.0,1,10.0,1,10.0,1,10.0,1
3917,max_effective,10,20,2,3,0.05,0.95,0.7212384701706918,8,30.0,1,30.0,1,30.0,1,30.0,1
3918,max_effective,10,20,2,3,0.05,0.95,0.9483833873725436,12,31.0,1,31.0,1,31.0,1,31.0,1
3919,max_effective,10,20,2,3,0.05,0.95,0.9236074513563722,82,52.0,0,56.0,0,59.0,0,60.0,1
3920,max_effective,10,20,2,3,0.05,0.95,0.60728866620262,5,16.0,1,16.0,1,16.0,1,15.0,0
3921,max_effective,10,20,2,3,0.05,0.95,0.9385577678344836,26,48.0,1,48.0,1,45.0,0,43.0,0
3922,max_effective,10,20,2,3,0.05,0.95,0.6543757254394912,4,16.0,1,16.0,1,16.0,1,16.0,1
3923,max_effective,10,20,2,3,0.05,0.95,0.8500944818092884,12,33.0,1,33.0,1,33.0,1,33.0,1
3924,max_effective,10,20,2,3,0.05,0.95,0.8781320448006583,4,18.0,1,18.0,1,18.0,1,18.0,1
3925,max_effective,10,20,2,3,0.05,0.95,0.8304500605013362,12,32.0,1,32.0,1,32.0,1,32.0,1
3926,max_effective,10,20,2,3,0.05,0.95,0.7770079836513355,3,16.0,1,16.0,1,16.0,1,16.0,1
3927,max_effective,10,20,2,3,0.05,0.95,0.8843847022567023,3,18.0,1,18.0,1,18.0,1,18.0,1
3928,max_effective,10,20,2,3,0.05,0.95,0.9357763535343432,4,19.0,1,19.0,1,19.0,1,19.0,1
3929,max_effective,10,20,2,3,0.05,0.95,0.8775379409425529,21,39.0,1,39.0,1,39.0,1,39.0,1
3930,max_effective,10,20,2,3,0.05,0.95,0.8556621216574297,19,39.0,1,39.0,1,39.0,1,39.0,1
3931,max_effective,10,20,2,3,0.05,0.95,0.8492380891787858,22,36.0,1,36.0,1,36.0,1,36.0,1
3932,max_effective,10,20,2,3,0.05,0.95,0.9148099629812112,7,30.0,1,30.0,1,30.0,1,30.0,1
3933,max_effective,10,20,2,3,0.05,0.95,0.7950978477351308,5,19.0,1,19.0,1,19.0,1,19.0,1
3934,max_effective,10,20,2,3,0.05,0.95,0.7853560852103447,5,27.0,1,27.0,1,27.0,1,27.0,1
3935,max_effective,10,20,2,3,0.05,0.95,0.7099507586460241,3,16.0,1,16.0,1,16.0,1,16.0,1
3936,max_effective,10,20,2,3,0.05,0.95,0.8393332924900132,6,24.0,1,24.0,1,24.0,1,24.0,1
3937,max_effective,10,20,2,3,0.05,0.95,0.9383860739931432,14,30.0,1,30.0,1,30.0,1,30.0,1
3938,max_effective,10,20,2,3,0.05,0.95,0.8284001772848179,8,20.0,1,20.0,1,20.0,1,20.0,1
3939,max_effective,10,20,2,3,0.05,0.95,0.8171861412286034,9,21.0,1,21.0,1,21.0,1,20.0,0
3940,max_effective,10,20,2,3,0.05,0.95,0.8663231429169023,4,17.0,1,17.0,1,17.0,1,17.0,1
3941,max_effective,10,20,2,3,0.05,0.95,0.8548736595525855,7,22.0,1,22.0,1,22.0,1,22.0,1
3942,max_effective,10,20,2,3,0.05,0.95,0.94738695104073,10,30.0,1,30.0,1,30.0,1,30.0,1
3943,max_effective,10,20,2,3,0.05,0.95,0.8357118921475691,12,31.0,1,31.0,1,31.0,1,31.0,1
3944,max_effective,10,20,2,3,0.05,0.95,0.8935888039103079,18,36.0,1,36.0,1,36.0,1,36.0,1
3945,max_effective,10,20,2,3,0.05,0.95,0.7288401283349025,7,28.0,1,28.0,1,28.0,1,28.0,1
3946,max_effective,10,20,2,3,0.05,0.95,0.9469536319006292,24,47.0,0,51.0,1,49.0,0,49.0,0
3947,max_effective,10,20,2,3,0.05,0.95,0.838250959319147,10,26.0,1,26.0,1,26.0,1,26.0,1
3948,max_effective,10,20,2,3,0.05,0.95,0.9470314762338258,7,34.0,1,34.0,1,34.0,1,34.0,1
3949,max_effective,10,20,2,3,0.05,0.95,0.9394064362140498,11,26.0,1,26.0,1,26.0,1,26.0,1
3950,max_effective,10,20,2,3,0.05,0.95,0.9401606874557872,30,54.0,1,54.0,1,50.0,0,51.0,0
3951,max_effective,10,20,2,3,0.05,0.95,0.9031806069919824,7,19.0,1,19.0,1,19.0,1,19.0,1
3952,max_effective,10,20,2,3,0.05,0.95,0.6792726260533887,3,15.0,1,15.0,1,15.0,1,15.0,1
3953,max_effective,10,20,2,3,0.05,0.95,0.913785432674862,7,32.0,1,32.0,1,32.0,1,32.0,1
3954,max_effective,10,20,2,3,0.05,0.95,0.8535525644385386,3,17.0,1,17.0,1,17.0,1,17.0,1
3955,max_effective,10,20,2,3,0.05,0.95,0.8333001882165342,3,14.0,1,14.0,1,14.0,1,14.0,1
3956,max_effective,10,20,2,3,0.05,0.95,0.908254232211421,7,26.0,1,26.0,1,26.0,1,26.0,1
3957,max_effective,10,20,2,3,0.05,0.95,0.9386030970110948,39,43.0,0,49.0,0,53.0,1,53.0,1
3958,max_effective,10,20,2,3,0.05,0.95,0.930207196335015,16,38.0,1,38.0,1,38.0,1,38.0,1
3959,max_effective,10,20,2,3,0.05,0.95,0.8063165877524237,6,24.0,1,24.0,1,24.0,1,24.0,1
3960,max_effective,10,20,2,3,0.05,0.95,0.8743042878688191,11,38.0,1,38.0,1,38.0,1,38.0,1
3961,max_effective,10,20,2,3,0.05,0.95,0.9438789277863068,4,19.0,1,19.0,1,19.0,1,19.0,1
3962,max_effective,10,20,2,3,0.05,0.95,0.8606981260538422,7,23.0,1,23.0,1,23.0,1,23.0,1
3963,max_effective,10,20,2,3,0.05,0.95,0.9055308915792576,5,17.0,1,17.0,1,17.0,1,17.0,1
3964,max_effective,10,20,2,3,0.05,0.95,0.898204175758983,14,44.0,1,44.0,1,44.0,1,44.0,1
3965,max_effective,10,20,2,3,0.05,0.95,0.9336605499992404,17,48.0,0,49.0,1,49.0,1,46.0,0
3966,max_effective,10,20,2,3,0.05,0.95,0.8855585613603087,8,26.0,1,26.0,1,26.0,1,26.0,1
3967,max_effective,10,20,2,3,0.05,0.95,0.9153328413564988,6,22.0,1,22.0,1,22.0,1,22.0,1
3968,max_effective,10,20,2,3,0.05,0.95,0.8469224547986581,3,14.0,1,14.0,1,14.0,1,14.0,1
3969,max_effective,10,20,2,3,0.05,0.95,0.883004231537509,13,33.0,1,33.0,1,33.0,1,33.0,1
3970,max_effective,10,20,2,3,0.05,0.95,0.9284012429089274,7,16.0,1,16.0,1,16.0,1,15.0,0
3971,max_effective,10,20,2,3,0.05,0.95,0.9011400482212282,8,26.0,1,26.0,1,26.0,1,26.0,1
3972,max_effective,10,20,2,3,0.05,0.95,0.9154280686431914,14,35.0,1,35.0,1,35.0,1,35.0,1
3973,max_effective,10,20,2,3,0.05,0.95,0.8167966377199161,5,22.0,1,22.0,1,22.0,1,22.0,1
3974,max_effective,10,20,2,3,0.05,0.95,0.9082660304549044,7,26.0,1,26.0,1,26.0,1,26.0,1
3975,max_effective,10,20,2,3,0.05,0.95,0.8663964605976808,16,40.0,1,40.0,1,40.0,1,40.0,1
3976,max_effective,10,20,2,3,0.05,0.95,0.8521943582535672,24,41.0,1,41.0,1,41.0,1,41.0,1
3977,max_effective,10,20,2,3,0.05,0.95,0.735517653513266,5,20.0,1,20.0,1,20.0,1,20.0,1
3978,max_effective,10,20,2,3,0.05,0.95,0.9190585947895344,25,53.0,0,57.0,1,55.0,0,55.0,0
3979,max_effective,10,20,2,3,0.05,0.95,0.944263823303101,4,18.0,1,18.0,1,18.0,1,18.0,1
3980,max_effective,10,20,2,3,0.05,0.95,0.8474446876761939,4,24.0,1,24.0,1,24.0,1,24.0,1
3981,max_effective,10,20,2,3,0.05,0.95,0.929522318217221,17,41.0,1,41.0,1,41.0,1,41.0,1
3982,max_effective,10,20,2,3,0.05,0.95,0.7929701460178744,8,26.0,1,26.0,1,26.0,1,26.0,1
3983,max_effective,10,20,2,3,0.05,0.95,0.9405181480684484,30,42.0,1,42.0,1,42.0,1,42.0,1
3984,max_effective,10,20,2,3,0.05,0.95,0.8854674407455303,5,20.0,1,20.0,1,20.0,1,20.0,1
3985,max_effective,10,20,2,3,0.05,0.95,0.8610939405765194,5,16.0,1,16.0,1,16.0,1,16.0,1
3986,max_effective,10,20,2,3,0.05,0.95,0.9412154430789984,3,16.0,1,16.0,1,16.0,1,16.0,1
3987,max_effective,10,20,2,3,0.05,0.95,0.8954350327109247,17,36.0,1,36.0,1,36.0,1,36.0,1
3988,max_effective,10,20,2,3,0.05,0.95,0.7564581939125513,11,29.0,1,29.0,1,29.0,1,29.0,1
3989,max_effective,10,20,2,3,0.05,0.95,0.8441378167217515,11,23.0,1,23.0,1,23.0,1,23.0,1
3990,max_effective,10,20,2,3,0.05,0.95,0.9102785152259456,14,31.0,1,31.0,1,31.0,1,31.0,1
3991,max_effective,10,20,2,3,0.05,0.95,0.7615069584364385,3,15.0,1,15.0,1,15.0,1,15.0,1
3992,max_effective,10,20,2,3,0.05,0.95,0.9491749588631248,14,43.0,0,47.0,1,47.0,1,46.0,0
3993,max_effective,10,20,2,3,0.05,0.95,0.9054588246156176,12,40.0,1,40.0,1,40.0,1,40.0,1
3994,max_effective,10,20,2,3,0.05,0.95,0.8254971130553904,12,25.0,1,25.0,1,25.0,1,25.0,1
3995,max_effective,10,20,2,3,0.05,0.95,0.93572695725407,9,28.0,1,28.0,1,28.0,1,28.0,1
3996,max_effective,10,20,2,3,0.05,0.95,0.9022542452052686,8,25.0,1,25.0,1,25.0,1,25.0,1
3997,max_effective,10,20,2,3,0.05,0.95,0.726102727538439,9,28.0,1,28.0,1,28.0,1,28.0,1
3998,max_effective,10,20,2,3,0.05,0.95,0.8508428581991917,10,25.0,1,25.0,1,25.0,1,25.0,1
3999,max_effective,10,20,2,3,0.05,0.95,0.7769002052643837,8,22.0,1,22.0,1,22.0,1,22.0,1
4000,max_effective,10,20,2,3,0.05,0.95,0.8596726888579158,21,42.0,1,42.0,1,42.0,1,42.0,1
4001,max_effective,10,20,2,3,0.05,0.95,0.9439862462814844,22,34.0,1,34.0,1,34.0,1,34.0,1
4002,max_effective,10,20,2,3,0.05,0.95,0.8487492429237015,7,33.0,1,33.0,1,33.0,1,33.0,1
4003,max_effective,10,20,2,3,0.05,0.95,0.911430359298686,12,34.0,1,34.0,1,34.0,1,34.0,1
4004,max_effective,10,20,2,3,0.05,0.95,0.8103250214619708,3,17.0,1,17.0,1,17.0,1,17.0,1
4005,max_effective,10,20,2,3,0.05,0.95,0.9443478824913222,105,46.0,0,48.0,0,50.0,0,51.0,1
4006,max_effective,10,20,2,3,0.05,0.95,0.8653472550368627,10,24.0,1,24.0,1,24.0,1,21.0,0
4007,max_effective,10,20,2,3,0.05,0.95,0.8875287013778432,17,40.0,1,40.0,1,40.0,1,40.0,1
4008,max_effective,10,20,2,3,0.05,0.95,0.8228483927480635,7,24.0,1,24.0,1,24.0,1,24.0,1
4009,max_effective,10,20,2,3,0.05,0.95,0.9290092511186286,11,23.0,1,23.0,1,23.0,1,23.0,1
4010,max_effective,10,20,2,3,0.05,0.95,0.8569763875768911,25,43.0,1,43.0,1,43.0,1,43.0,1
4011,max_effective,10,20,2,3,0.05,0.95,0.933153853910358,23,40.0,1,40.0,1,40.0,1,40.0,1
4012,max_effective,10,20,2,3,0.05,0.95,0.9192184071571532,20,50.0,0,51.0,0,53.0,1,52.0,0
4013,max_effective,10,20,2,3,0.05,0.95,0.9245488764472368,9,29.0,1,29.0,1,29.0,1,29.0,1
4014,max_effective,10,20,2,3,0.05,0.95,0.8786811659910118,4,17.0,1,17.0,1,17.0,1,17.0,1
4015,max_effective,10,20,2,3,0.05,0.95,0.8559226811512097,17,42.0,1,42.0,1,42.0,1,42.0,1
4016,max_effective,10,20,2,3,0.05,0.95,0.942468823469596,8,28.0,1,28.0,1,28.0,1,28.0,1
4017,max_effective,10,20,2,3,0.05,0.95,0.8723558106786902,10,30.0,1,30.0,1,30.0,1,30.0,1
4018,max_effective,10,20,2,3,0.05,0.95,0.8747810264059116,14,46.0,0,46.0,0,45.0,0,47.0,1
4019,max_effective,10,20,2,3,0.05,0.95,0.8699492201077127,21,44.0,1,44.0,1,44.0,1,44.0,1
4020,max_effective,10,20,2,3,0.05,0.95,0.8925537359617741,12,35.0,1,35.0,1,35.0,1,35.0,1
4021,max_effective,10,20,2,3,0.05,0.95,0.8607474579622849,19,46.0,0,47.0,0,48.0,1,46.0,0
4022,max_effective,10,20,2,3,0.05,0.95,0.9154923525049008,12,44.0,1,44.0,1,44.0,1,44.0,1
4023,max_effective,10,20,2,3,0.05,0.95,0.7547181688263155,11,30.0,1,30.0,1,30.0,1,30.0,1
4024,max_effective,10,20,2,3,0.05,0.95,0.879768811331361,28,44.0,0,46.0,0,56.0,0,57.0,1
4025,max_effective,10,20,2,3,0.05,0.95,0.8271676717448966,13,33.0,1,33.0,1,33.0,1,33.0,1
4026,max_effective,10,20,2,3,0.05,0.95,0.8366101101503117,7,26.0,1,26.0,1,26.0,1,26.0,1
4027,max_effective,10,20,2,3,0.05,0.95,0.6615954725746829,2,16.0,1,16.0,1,16.0,1,16.0,1
4028,max_effective,10,20,2,3,0.05,0.95,0.9160040847636728,12,39.0,1,39.0,1,39.0,1,36.0,0
4029,max_effective,10,20,2,3,0.05,0.95,0.6671659187664806,5,16.0,1,16.0,1,16.0,1,16.0,1
4030,max_effective,10,20,2,3,0.05,0.95,0.8615085623715889,4,19.0,1,19.0,1,19.0,1,19.0,1
4031,max_effective,10,20,2,3,0.05,0.95,0.945245496627214,26,52.0,0,54.0,0,56.0,1,54.0,0
4032,max_effective,10,20,2,3,0.05,0.95,0.9319318576574556,14,28.0,1,28.0,1,28.0,1,28.0,1
4033,max_effective,10,20,2,3,0.05,0.95,0.8737556356824673,20,36.0,1,36.0,1,36.0,1,36.0,1
4034,max_effective,10,20,2,3,0.05,0.95,0.7394220196532758,7,24.0,1,24.0,1,24.0,1,24.0,1
4035,max_effective,10,20,2,3,0.05,0.95,0.919675501082998,13,37.0,1,37.0,1,37.0,1,37.0,1
4036,max_effective,10,20,2,3,0.05,0.95,0.9189352052383246,11,30.0,1,30.0,1,30.0,1,30.0,1
4037,max_effective,10,20,2,3,0.05,0.95,0.7155118998796884,4,18.0,1,18.0,1,18.0,1,18.0,1
4038,max_effective,10,20,2,3,0.05,0.95,0.9168844833742944,30,45.0,0,50.0,0,53.0,0,55.0,1
4039,max_effective,10,20,2,3,0.05,0.95,0.8456016538289738,8,32.0,1,32.0,1,32.0,1,32.0,1
4040,max_effective,10,20,2,3,0.05,0.95,0.8922731541142097,15,43.0,1,43.0,1,41.0,0,43.0,1
4041,max_effective,10,20,2,3,0.05,0.95,0.8697685724628487,9,28.0,1,28.0,1,28.0,1,28.0,1
4042,max_effective,10,20,2,3,0.05,0.95,0.8075797393422243,16,45.0,0,47.0,0,48.0,1,48.0,1
4043,max_effective,10,20,2,3,0.05,0.95,0.9141094890616366,9,25.0,1,25.0,1,25.0,1,25.0,1
4044,max_effective,10,20,2,3,0.05,0.95,0.9496862085424184,26,43.0,0,52.0,1,49.0,0,48.0,0
4045,max_effective,10,20,2,3,0.05,0.95,0.6842449793253087,5,23.0,1,23.0,1,23.0,1,23.0,1
4046,max_effective,10,20,2,3,0.05,0.95,0.8721267711242792,11,37.0,1,37.0,1,37.0,1,37.0,1
4047,max_effective,10,20,2,3,0.05,0.95,0.9283522636538164,13,22.0,1,22.0,1,22.0,1,22.0,1
4048,max_effective,10,20,2,3,0.05,0.95,0.9392958057393452,2,14.0,1,14.0,1,14.0,1,14.0,1
4049,max_effective,10,20,2,3,0.05,0.95,0.9455133335157072,53,54.0,1,51.0,0,54.0,1,54.0,1
4050,max_effective,10,20,2,3,0.05,0.95,0.8474756017520292,4,18.0,1,18.0,1,18.0,1,18.0,1
4051,max_effective,10,20,2,3,0.05,0.95,0.9450616297520482,6,24.0,1,24.0,1,24.0,1,24.0,1
4052,max_effective,10,20,2,3,0.05,0.95,0.8025670756295286,8,25.0,1,25.0,1,25.0,1,24.0,0
4053,max_effective,10,20,2,3,0.05,0.95,0.9120047595735674,3,12.0,1,12.0,1,12.0,1,12.0,1
4054,max_effective,10,20,2,3,0.05,0.95,0.947924770059666,49,44.0,0,51.0,0,58.0,1,56.0,0
4055,max_effective,10,20,2,3,0.05,0.95,0.9156416613722382,12,36.0,1,36.0,1,36.0,1,36.0,1
4056,max_effective,10,20,2,3,0.05,0.95,0.8329888455715181,5,25.0,1,25.0,1,25.0,1,25.0,1
4057,max_effective,10,20,2,3,0.05,0.95,0.8678875456887292,8,30.0,1,30.0,1,30.0,1,30.0,1
4058,max_effective,10,20,2,3,0.05,0.95,0.9173574498446386,47,44.0,0,56.0,1,50.0,0,52.0,0
4059,max_effective,10,20,2,3,0.05,0.95,0.811627726350817,13,29.0,1,29.0,1,29.0,1,29.0,1
4060,max_effective,10,20,2,3,0.05,0.95,0.8231973107698468,5,18.0,1,18.0,1,18.0,1,18.0,1
4061,max_effective,10,20,2,3,0.05,0.95,0.93692963532338,24,45.0,0,47.0,0,50.0,1,50.0,1
4062,max_effective,10,20,2,3,0.05,0.95,0.820886108479342,6,24.0,1,24.0,1,24.0,1,24.0,1
4063,max_effective,10,20,2,3,0.05,0.95,0.9003168664135733,11,40.0,1,40.0,1,40.0,1,40.0,1
4064,max_effective,10,20,2,3,0.05,0.95,0.946384331241647,10,29.0,1,29.0,1,29.0,1,29.0,1
4065,max_effective,10,20,2,3,0.05,0.95,0.8283654296808524,10,37.0,1,37.0,1,37.0,1,37.0,1
4066,max_effective,10,20,2,3,0.05,0.95,0.8785403354458474,7,23.0,1,23.0,1,23.0,1,23.0,1
4067,max_effective,10,20,2,3,0.05,0.95,0.880783739996949,4,21.0,1,21.0,1,21.0,1,21.0,1
4068,max_effective,10,20,2,3,0.05,0.95,0.8511476676833324,13,31.0,1,31.0,1,31.0,1,31.0,1
4069,max_effective,10,20,2,3,0.05,0.95,0.7099796041966084,3,13.0,1,13.0,1,13.0,1,13.0,1
4070,max_effective,10,20,2,3,0.05,0.95,0.8338566400996154,6,22.0,1,22.0,1,22.0,1,22.0,1
4071,max_effective,10,20,2,3,0.05,0.95,0.8494038438926912,3,15.0,1,15.0,1,15.0,1,15.0,1
4072,max_effective,10,20,2,3,0.05,0.95,0.6450597463619059,4,17.0,1,17.0,1,17.0,1,17.0,1
4073,max_effective,10,20,2,3,0.05,0.95,0.8713054850191256,10,31.0,1,31.0,1,31.0,1,31.0,1
4074,max_effective,10,20,2,3,0.05,0.95,0.9447580357307596,16,36.0,1,36.0,1,36.0,1,32.0,0
4075,max_effective,10,20,2,3,0.05,0.95,0.8049395163128643,5,17.0,1,17.0,1,17.0,1,15.0,0
4076,max_effective,10,20,2,3,0.05,0.95,0.9406715235880806,21,41.0,0,43.0,1,43.0,1,43.0,1
4077,max_effective,10,20,2,3,0.05,0.95,0.944075370798377,23,49.0,0,53.0,1,50.0,0,48.0,0
4078,max_effective,10,20,2,3,0.05,0.95,0.8891151901989414,27,52.0,1,52.0,1,52.0,1,52.0,1
4079,max_effective,10,20,2,3,0.05,0.95,0.8261094495666779,4,15.0,1,15.0,1,15.0,1,15.0,1
4080,max_effective,10,20,2,3,0.05,0.95,0.8902516677487899,4,17.0,1,17.0,1,17.0,1,17.0,1
4081,max_effective,10,20,2,3,0.05,0.95,0.8870813838859017,10,35.0,1,35.0,1,35.0,1,35.0,1
4082,max_effective,10,20,2,3,0.05,0.95,0.9352722065179668,14,28.0,1,28.0,1,28.0,1,28.0,1
4083,max_effective,10,20,2,3,0.05,0.95,0.8393779645115887,7,24.0,1,24.0,1,24.0,1,24.0,1
4084,max_effective,10,20,2,3,0.05,0.95,0.7871035011245837,8,27.0,1,27.0,1,27.0,1,27.0,1
4085,max_effective,10,20,2,3,0.05,0.95,0.8248201437319218,13,31.0,1,31.0,1,31.0,1,31.0,1
4086,max_effective,10,20,2,3,0.05,0.95,0.8556802341077534,4,16.0,1,16.0,1,16.0,1,16.0,1
4087,max_effective,10,20,2,3,0.05,0.95,0.7904947197565504,9,30.0,1,30.0,1,30.0,1,30.0,1
4088,max_effective,10,20,2,3,0.05,0.95,0.8513877478992672,14,38.0,1,38.0,1,38.0,1,38.0,1
4089,max_effective,10,20,2,3,0.05,0.95,0.917445633879178,25,49.0,1,49.0,1,47.0,0,49.0,1
4090,max_effective,10,20,2,3,0.05,0.95,0.8420412537889908,9,26.0,1,26.0,1,26.0,1,26.0,1
4091,max_effective,10,20,2,3,0.05,0.95,0.901538894467136,4,19.0,1,19.0,1,19.0,1,17.0,0
4092,max_effective,10,20,2,3,0.05,0.95,0.9095602473091104,8,28.0,1,28.0,1,28.0,1,28.0,1
4093,max_effective,10,20,2,3,0.05,0.95,0.9103440330668282,11,28.0,1,28.0,1,28.0,1,27.0,0
4094,max_effective,10,20,2,3,0.05,0.95,0.9278842400815502,28,54.0,0,58.0,0,60.0,1,58.0,0
4095,max_effective,10,20,2,3,0.05,0.95,0.9342048864508788,13,35.0,1,35.0,1,35.0,1,35.0,1
4096,max_effective,10,20,2,3,0.05,0.95,0.9235531951784154,4,19.0,1,19.0,1,19.0,1,19.0,1
4097,max_effective,10,20,2,3,0.05,0.95,0.7774647909763347,9,27.0,1,27.0,1,27.0,1,27.0,1
4098,max_effective,10,20,2,3,0.05,0.95,0.7648079435403478,6,20.0,1,20.0,1,20.0,1,20.0,1
4099,max_effective,10,20,2,3,0.05,0.95,0.9336685129637377,10,30.0,1,30.0,1,30.0,1,30.0,1
4100,max_effective,10,20,2,3,0.05,0.95,0.798832988343737,8,23.0,1,23.0,1,23.0,1,23.0,1
4101,max_effective,10,20,2,3,0.05,0.95,0.8852078481285169,8,23.0,1,23.0,1,23.0,1,23.0,1
4102,max_effective,10,20,2,3,0.05,0.95,0.8577579332950622,3,13.0,1,13.0,1,13.0,1,13.0,1
4103,max_effective,10,20,2,3,0.05,0.95,0.896786882318534,42,48.0,0,52.0,0,51.0,0,56.0,1
4104,max_effective,10,20,2,3,0.05,0.95,0.931814561019408,48,45.0,0,52.0,0,57.0,1,57.0,1
4105,max_effective,10,20,2,3,0.05,0.95,0.9281449719576714,26,44.0,1,44.0,1,44.0,1,44.0,1
4106,max_effective,10,20,2,3,0.05,0.95,0.9467507384026752,38,48.0,1,48.0,1,48.0,1,47.0,0
4107,max_effective,10,20,2,3,0.05,0.95,0.8546649136863956,7,22.0,1,22.0,1,22.0,1,22.0,1
4108,max_effective,10,20,2,3,0.05,0.95,0.8890195005959558,6,18.0,1,18.0,1,18.0,1,18.0,1
4109,max_effective,10,20,2,3,0.05,0.95,0.8476981984124923,6,25.0,1,25.0,1,25.0,1,25.0,1
4110,max_effective,10,20,2,3,0.05,0.95,0.8477172684889515,19,52.0,1,49.0,0,50.0,0,51.0,0
4111,max_effective,10,20,2,3,0.05,0.95,0.9163994322048158,9,33.0,1,33.0,1,33.0,1,33.0,1
4112,max_effective,10,20,2,3,0.05,0.95,0.9401577788752766,10,41.0,1,41.0,1,41.0,1,41.0,1
4113,max_effective,10,20,2,3,0.05,0.95,0.7487587112922214,4,16.0,1,16.0,1,16.0,1,16.0,1
4114,max_effective,10,20,2,3,0.05,0.95,0.7003618092585352,4,18.0,1,18.0,1,18.0,1,18.0,1
4115,max_effective,10,20,2,3,0.05,0.95,0.8459856530910581,9,32.0,1,32.0,1,32.0,1,32.0,1
4116,max_effective,10,20,2,3,0.05,0.95,0.8715147369434736,11,24.0,1,24.0,1,24.0,1,24.0,1
4117,max_effective,10,20,2,3,0.05,0.95,0.7471792940019585,3,17.0,1,17.0,1,17.0,1,17.0,1
4118,max_effective,10,20,2,3,0.05,0.95,0.890054945504997,8,31.0,1,31.0,1,31.0,1,31.0,1
4119,max_effective,10,20,2,3,0.05,0.95,0.7231026818339814,5,16.0,1,16.0,1,16.0,1,16.0,1
4120,max_effective,10,20,2,3,0.05,0.95,0.8973852406054518,5,23.0,1,23.0,1,23.0,1,23.0,1
4121,max_effective,10,20,2,3,0.05,0.95,0.8578100511174075,7,22.0,1,22.0,1,22.0,1,22.0,1
4122,max_effective,10,20,2,3,0.05,0.95,0.6735281106048929,3,14.0,1,14.0,1,14.0,1,14.0,1
4123,max_effective,10,20,2,3,0.05,0.95,0.9184234634479432,18,36.0,1,36.0,1,36.0,1,36.0,1
4124,max_effective,10,20,2,3,0.05,0.95,0.8526321139598563,5,21.0,1,21.0,1,21.0,1,21.0,1
4125,max_effective,10,20,2,3,0.05,0.95,0.8487101832678535,5,23.0,1,23.0,1,23.0,1,23.0,1
4126,max_effective,10,20,2,3,0.05,0.95,0.8659739160357461,11,33.0,1,33.0,1,33.0,1,33.0,1
4127,max_effective,10,20,2,3,0.05,0.95,0.755137145565658,7,23.0,1,23.0,1,23.0,1,23.0,1
4128,max_effective,10,20,2,3,0.05,0.95,0.9266819765236124,9,28.0,1,28.0,1,28.0,1,28.0,1
4129,max_effective,10,20,2,3,0.05,0.95,0.9387566834611648,26,39.0,0,48.0,1,47.0,0,48.0,1
4130,max_effective,10,20,2,3,0.05,0.95,0.881286044127552,15,41.0,1,41.0,1,41.0,1,41.0,1
4131,max_effective,10,20,2,3,0.05,0.95,0.7009813120743293,14,29.0,1,29.0,1,29.0,1,29.0,1
4132,max_effective,10,20,2,3,0.05,0.95,0.9387620069088394,29,47.0,1,47.0,1,47.0,1,47.0,1
4133,max_effective,10,20,2,3,0.05,0.95,0.7469471767477589,10,26.0,1,26.0,1,26.0,1,26.0,1
4134,max_effective,10,20,2,3,0.05,0.95,0.8876904460130545,11,22.0,1,22.0,1,22.0,1,22.0,1
4135,max_effective,10,20,2,3,0.05,0.95,0.9164495596018808,22,33.0,1,33.0,1,33.0,1,32.0,0
4136,max_effective,10,20,2,3,0.05,0.95,0.8799165582026471,4,20.0,1,20.0,1,20.0,1,20.0,1
4137,max_effective,10,20,2,3,0.05,0.95,0.9131299384178748,8,27.0,1,27.0,1,27.0,1,27.0,1
4138,max_effective,10,20,2,3,0.05,0.95,0.9422115068490609,12,24.0,1,24.0,1,24.0,1,24.0,1
4139,max_effective,10,20,2,3,0.05,0.95,0.9111602685669152,13,31.0,1,31.0,1,31.0,1,31.0,1
4140,max_effective,10,20,2,3,0.05,0.95,0.7480617018269868,16,32.0,1,32.0,1,32.0,1,32.0,1
4141,max_effective,10,20,2,3,0.05,0.95,0.7668429702754982,7,24.0,1,24.0,1,24.0,1,24.0,1
4142,max_effective,10,20,2,3,0.05,0.95,0.9216654512488052,23,48.0,0,50.0,0,52.0,1,52.0,1
4143,max_effective,10,20,2,3,0.05,0.95,0.8950066002746603,9,26.0,1,26.0,1,26.0,1,26.0,1
4144,max_effective,10,20,2,3,0.05,0.95,0.8661488200195088,15,32.0,1,32.0,1,32.0,1,32.0,1
4145,max_effective,10,20,2,3,0.05,0.95,0.888491833671684,12,34.0,1,34.0,1,34.0,1,34.0,1
4146,max_effective,10,20,2,3,0.05,0.95,0.934584842537018,6,24.0,1,24.0,1,24.0,1,24.0,1
4147,max_effective,10,20,2,3,0.05,0.95,0.9498573054317349,43,43.0,0,58.0,0,54.0,0,59.0,1
4148,max_effective,10,20,2,3,0.05,0.95,0.8681800359978468,4,18.0,1,18.0,1,18.0,1,18.0,1
4149,max_effective,10,20,2,3,0.05,0.95,0.9327273643341344,46,50.0,0,53.0,0,58.0,0,59.0,1
4150,max_effective,10,20,2,3,0.05,0.95,0.8578353558479781,12,39.0,1,39.0,1,39.0,1,39.0,1
4151,max_effective,10,20,2,3,0.05,0.95,0.9170307546066911,8,22.0,1,22.0,1,22.0,1,21.0,0
4152,max_effective,10,20,2,3,0.05,0.95,0.7679864180997453,7,23.0,1,23.0,1,23.0,1,23.0,1
4153,max_effective,10,20,2,3,0.05,0.95,0.9438343191938576,7,32.0,1,32.0,1,32.0,1,32.0,1
4154,max_effective,10,20,2,3,0.05,0.95,0.7641781084406609,7,29.0,1,29.0,1,29.0,1,29.0,1
4155,max_effective,10,20,2,3,0.05,0.95,0.9394917214217764,10,30.0,1,30.0,1,30.0,1,30.0,1
4156,max_effective,10,20,2,3,0.05,0.95,0.9101778350627842,16,41.0,1,41.0,1,41.0,1,41.0,1
4157,max_effective,10,20,2,3,0.05,0.95,0.8240110806573631,6,27.0,1,27.0,1,27.0,1,27.0,1
4158,max_effective,10,20,2,3,0.05,0.95,0.8397093512807406,5,21.0,1,21.0,1,21.0,1,21.0,1
4159,max_effective,10,20,2,3,0.05,0.95,0.8810996354265296,11,28.0,1,28.0,1,28.0,1,28.0,1
4160,max_effective,10,20,2,3,0.05,0.95,0.8860283542787933,9,24.0,1,24.0,1,24.0,1,24.0,1
4161,max_effective,10,20,2,3,0.05,0.95,0.9193925906068396,29,42.0,1,42.0,1,42.0,1,42.0,1
4162,max_effective,10,20,2,3,0.05,0.95,0.933935246814177,7,28.0,1,28.0,1,28.0,1,28.0,1
4163,max_effective,10,20,2,3,0.05,0.95,0.9388993518413606,30,46.0,0,47.0,0,54.0,0,56.0,1
4164,max_effective,10,20,2,3,0.05,0.95,0.7927722544425154,4,15.0,1,15.0,1,15.0,1,15.0,1
4165,max_effective,10,20,2,3,0.05,0.95,0.803406996427309,5,24.0,1,24.0,1,24.0,1,24.0,1
4166,max_effective,10,20,2,3,0.05,0.95,0.9326367783004544,6,24.0,1,24.0,1,24.0,1,24.0,1
4167,max_effective,10,20,2,3,0.05,0.95,0.9207433410417476,31,49.0,0,52.0,0,54.0,0,55.0,1
4168,max_effective,10,20,2,3,0.05,0.95,0.9291868414061542,13,37.0,1,37.0,1,37.0,1,36.0,0
4169,max_effective,10,20,2,3,0.05,0.95,0.7825058050130294,9,26.0,1,26.0,1,26.0,1,26.0,1
4170,max_effective,10,20,2,3,0.05,0.95,0.9188871756032666,16,48.0,1,48.0,1,48.0,1,48.0,1
4171,max_effective,10,20,2,3,0.05,0.95,0.9120906516267228,16,35.0,1,35.0,1,35.0,1,35.0,1
4172,max_effective,10,20,2,3,0.05,0.95,0.941092435951712,26,48.0,0,50.0,0,54.0,0,55.0,1
4173,max_effective,10,20,2,3,0.05,0.95,0.8815046307791752,6,24.0,1,24.0,1,24.0,1,24.0,1
4174,max_effective,10,20,2,3,0.05,0.95,0.8399071778847961,32,46.0,0,50.0,0,52.0,1,52.0,1
4175,max_effective,10,20,2,3,0.05,0.95,0.8310625861435024,8,29.0,1,29.0,1,29.0,1,29.0,1
4176,max_effective,10,20,2,3,0.05,0.95,0.9292881540744904,41,43.0,0,54.0,0,55.0,1,55.0,1
4177,max_effective,10,20,2,3,0.05,0.95,0.949564149457567,24,39.0,1,39.0,1,39.0,1,39.0,1
4178,max_effective,10,20,2,3,0.05,0.95,0.9484580609155132,10,37.0,1,37.0,1,37.0,1,37.0,1
4179,max_effective,10,20,2,3,0.05,0.95,0.8826323580953525,28,47.0,1,47.0,1,47.0,1,47.0,1
4180,max_effective,10,20,2,3,0.05,0.95,0.8808653041190405,15,44.0,1,44.0,1,44.0,1,44.0,1
4181,max_effective,10,20,2,3,0.05,0.95,0.9257600803657552,33,48.0,0,52.0,1,52.0,1,49.0,0
4182,max_effective,10,20,2,3,0.05,0.95,0.9429944971435686,14,48.0,0,50.0,1,49.0,0,49.0,0
4183,max_effective,10,20,2,3,0.05,0.95,0.921856422570678,21,46.0,0,48.0,1,48.0,1,47.0,0
4184,max_effective,10,20,2,3,0.05,0.95,0.919783393789766,6,26.0,1,26.0,1,26.0,1,26.0,1
4185,max_effective,10,20,2,3,0.05,0.95,0.940700864021258,22,44.0,1,44.0,1,44.0,1,43.0,0
4186,max_effective,10,20,2,3,0.05,0.95,0.6944256607524492,5,27.0,1,27.0,1,27.0,1,27.0,1
4187,max_effective,10,20,2,3,0.05,0.95,0.9081291688105037,5,25.0,1,25.0,1,25.0,1,24.0,0
4188,max_effective,10,20,2,3,0.05,0.95,0.7722659907297486,8,27.0,1,27.0,1,27.0,1,27.0,1
4189,max_effective,10,20,2,3,0.05,0.95,0.9407471144641628,23,41.0,1,41.0,1,41.0,1,41.0,1
4190,max_effective,10,20,2,3,0.05,0.95,0.6343400733654537,6,20.0,1,20.0,1,20.0,1,20.0,1
4191,max_effective,10,20,2,3,0.05,0.95,0.9499221937648288,37,55.0,0,53.0,0,57.0,1,55.0,0
4192,max_effective,10,20,2,3,0.05,0.95,0.708343872214966,8,27.0,1,27.0,1,27.0,1,27.0,1
4193,max_effective,10,20,2,3,0.05,0.95,0.8810949190521405,11,31.0,1,31.0,1,31.0,1,31.0,1
4194,max_effective,10,20,2,3,0.05,0.95,0.9192653346050476,6,26.0,1,26.0,1,26.0,1,26.0,1
4195,max_effective,10,20,2,3,0.05,0.95,0.9164356975799712,18,38.0,1,38.0,1,38.0,1,38.0,1
4196,max_effective,10,20,2,3,0.05,0.95,0.912734259313452,23,54.0,0,56.0,0,57.0,0,58.0,1
4197,max_effective,10,20,2,3,0.05,0.95,0.6995500568868149,6,26.0,1,26.0,1,26.0,1,25.0,0
4198,max_effective,10,20,2,3,0.05,0.95,0.7412987274865055,7,23.0,1,23.0,1,23.0,1,23.0,1
4199,max_effective,10,20,2,3,0.05,0.95,0.9059581508045476,23,55.0,0,57.0,0,59.0,1,56.0,0
4200,max_effective,10,20,2,3,0.05,0.95,0.9221614374474746,7,29.0,1,29.0,1,29.0,1,29.0,1
4201,max_effective,10,20,2,3,0.05,0.95,0.9053143078404547,10,24.0,1,24.0,1,24.0,1,24.0,1
4202,max_effective,10,20,2,3,0.05,0.95,0.936940768794968,7,25.0,1,25.0,1,25.0,1,25.0,1
4203,max_effective,10,20,2,3,0.05,0.95,0.8291881750806358,11,28.0,1,28.0,1,28.0,1,28.0,1
4204,max_effective,10,20,2,3,0.05,0.95,0.6651604353272764,25,37.0,1,37.0,1,37.0,1,37.0,1
4205,max_effective,10,20,2,3,0.05,0.95,0.8826548073367427,8,31.0,1,31.0,1,31.0,1,31.0,1
4206,max_effective,10,20,2,3,0.05,0.95,0.7034276682269991,7,20.0,1,20.0,1,20.0,1,20.0,1
4207,max_effective,10,20,2,3,0.05,0.95,0.9241221945860584,39,43.0,0,49.0,0,57.0,1,56.0,0
4208,max_effective,10,20,2,3,0.05,0.95,0.9140826002492042,26,44.0,1,44.0,1,44.0,1,44.0,1
4209,max_effective,10,20,2,3,0.05,0.95,0.9158519563813096,7,22.0,1,22.0,1,22.0,1,22.0,1
4210,max_effective,10,20,2,3,0.05,0.95,0.9011992401370098,5,17.0,1,17.0,1,17.0,1,17.0,1
4211,max_effective,10,20,2,3,0.05,0.95,0.8848737476575633,15,39.0,1,39.0,1,39.0,1,39.0,1
4212,max_effective,10,20,2,3,0.05,0.95,0.9443172512310732,8,26.0,1,26.0,1,26.0,1,26.0,1
4213,max_effective,10,20,2,3,0.05,0.95,0.8617971977544914,8,29.0,1,29.0,1,29.0,1,29.0,1
4214,max_effective,10,20,2,3,0.05,0.95,0.8669853612716798,10,28.0,1,28.0,1,28.0,1,28.0,1
4215,max_effective,10,20,2,3,0.05,0.95,0.8525507260048263,13,40.0,1,40.0,1,40.0,1,40.0,1
4216,max_effective,10,20,2,3,0.05,0.95,0.8814448577442667,13,44.0,0,45.0,1,45.0,1,45.0,1
4217,max_effective,10,20,2,3,0.05,0.95,0.9286527075740996,22,43.0,0,47.0,0,51.0,1,51.0,1
4218,max_effective,10,20,2,3,0.05,0.95,0.9116642352536484,5,19.0,1,19.0,1,19.0,1,19.0,1
4219,max_effective,10,20,2,3,0.05,0.95,0.8588902280527974,10,23.0,1,23.0,1,23.0,1,23.0,1
4220,max_effective,10,20,2,3,0.05,0.95,0.8552101925662459,16,37.0,1,37.0,1,37.0,1,37.0,1
4221,max_effective,10,20,2,3,0.05,0.95,0.7740309860529718,7,22.0,1,22.0,1,22.0,1,22.0,1
4222,max_effective,10,20,2,3,0.05,0.95,0.873037224247697,27,51.0,0,53.0,0,57.0,0,58.0,1
4223,max_effective,10,20,2,3,0.05,0.95,0.8728157731335028,8,27.0,1,27.0,1,27.0,1,27.0,1
4224,max_effective,10,20,2,3,0.05,0.95,0.857873484517578,8,27.0,1,27.0,1,27.0,1,27.0,1
4225,max_effective,10,20,2,3,0.05,0.95,0.7862209472556727,10,39.0,1,39.0,1,39.0,1,38.0,0
4226,max_effective,10,20,2,3,0.05,0.95,0.8479324402820156,8,24.0,1,24.0,1,24.0,1,24.0,1
4227,max_effective,10,20,2,3,0.05,0.95,0.9248338139692036,12,37.0,1,37.0,1,37.0,1,37.0,1
4228,max_effective,10,20,2,3,0.05,0.95,0.7642491793891849,2,13.0,1,13.0,1,13.0,1,13.0,1
4229,max_effective,10,20,2,3,0.05,0.95,0.937679186788551,13,23.0,1,23.0,1,23.0,1,23.0,1
4230,max_effective,10,20,2,3,0.05,0.95,0.7411659341821537,7,19.0,1,19.0,1,19.0,1,19.0,1
4231,max_effective,10,20,2,3,0.05,0.95,0.7909085269371465,6,21.0,1,21.0,1,21.0,1,21.0,1
4232,max_effective,10,20,2,3,0.05,0.95,0.8982647856847616,5,19.0,1,19.0,1,19.0,1,19.0,1
4233,max_effective,10,20,2,3,0.05,0.95,0.9039990380928974,3,15.0,1,15.0,1,15.0,1,15.0,1
4234,max_effective,10,20,2,3,0.05,0.95,0.8772517118287806,16,34.0,1,34.0,1,34.0,1,34.0,1
4235,max_effective,10,20,2,3,0.05,0.95,0.7414671076552946,7,21.0,1,21.0,1,21.0,1,21.0,1
4236,max_effective,10,20,2,3,0.05,0.95,0.9008601114628998,11,31.0,1,31.0,1,31.0,1,31.0,1
4237,max_effective,10,20,2,3,0.05,0.95,0.9428957695580866,42,43.0,0,53.0,0,58.0,1,56.0,0
4238,max_effective,10,20,2,3,0.05,0.95,0.7524430372446362,5,15.0,1,15.0,1,15.0,1,15.0,1
4239,max_effective,10,20,2,3,0.05,0.95,0.9202708574774286,11,34.0,1,34.0,1,34.0,1,34.0,1
4240,max_effective,10,20,2,3,0.05,0.95,0.899103135525989,10,44.0,1,44.0,1,41.0,0,40.0,0
4241,max_effective,10,20,2,3,0.05,0.95,0.924550097510437,7,29.0,1,29.0,1,29.0,1,29.0,1
4242,max_effective,10,20,2,3,0.05,0.95,0.8344810731665855,16,40.0,1,40.0,1,40.0,1,40.0,1
4243,max_effective,10,20,2,3,0.05,0.95,0.9165603557782402,8,29.0,1,29.0,1,29.0,1,29.0,1
4244,max_effective,10,20,2,3,0.05,0.95,0.9151967009428787,9,26.0,1,26.0,1,26.0,1,26.0,1
4245,max_effective,10,20,2,3,0.05,0.95,0.9352045543010066,10,30.0,1,30.0,1,30.0,1,30.0,1
4246,max_effective,10,20,2,3,0.05,0.95,0.9309277718513532,30,42.0,0,55.0,1,55.0,1,55.0,1
4247,max_effective,10,20,2,3,0.05,0.95,0.7519982905373289,4,22.0,1,22.0,1,22.0,1,22.0,1
4248,max_effective,10,20,2,3,0.05,0.95,0.8586398339156691,6,20.0,1,20.0,1,20.0,1,20.0,1
4249,max_effective,10,20,2,3,0.05,0.95,0.7281237896907634,6,21.0,1,21.0,1,21.0,1,21.0,1
4250,max_effective,10,20,2,3,0.05,0.95,0.9102774537657824,16,32.0,1,32.0,1,32.0,1,32.0,1
4251,max_effective,10,20,2,3,0.05,0.95,0.8165982506153826,6,24.0,1,24.0,1,24.0,1,24.0,1
4252,max_effective,10,20,2,3,0.05,0.95,0.8202182897613497,6,25.0,1,25.0,1,25.0,1,25.0,1
4253,max_effective,10,20,2,3,0.05,0.95,0.7297786154874216,4,19.0,1,19.0,1,19.0,1,19.0,1
4254,max_effective,10,20,2,3,0.05,0.95,0.9148793582865412,20,35.0,1,35.0,1,35.0,1,35.0,1
4255,max_effective,10,20,2,3,0.05,0.95,0.8702424846475583,10,31.0,1,31.0,1,31.0,1,31.0,1
4256,max_effective,10,20,2,3,0.05,0.95,0.9019927268236482,8,35.0,1,35.0,1,35.0,1,35.0,1
4257,max_effective,10,20,2,3,0.05,0.95,0.733758347292622,7,22.0,1,22.0,1,22.0,1,22.0,1
4258,max_effective,10,20,2,3,0.05,0.95,0.8786512290389408,12,43.0,1,43.0,1,43.0,1,43.0,1
4259,max_effective,10,20,2,3,0.05,0.95,0.9101481503324556,18,39.0,1,39.0,1,39.0,1,39.0,1
4260,max_effective,10,20,2,3,0.05,0.95,0.900455649555365,11,36.0,1,36.0,1,36.0,1,36.0,1
4261,max_effective,10,20,2,3,0.05,0.95,0.9176996634910992,30,42.0,0,45.0,1,45.0,1,45.0,1
4262,max_effective,10,20,2,3,0.05,0.95,0.8750236384960658,10,27.0,1,27.0,1,27.0,1,27.0,1
4263,max_effective,10,20,2,3,0.05,0.95,0.9059033132507166,9,33.0,1,33.0,1,33.0,1,33.0,1
4264,max_effective,10,20,2,3,0.05,0.95,0.8420410390156774,22,48.0,0,51.0,1,51.0,1,50.0,0
4265,max_effective,10,20,2,3,0.05,0.95,0.9444563077236432,18,42.0,0,41.0,0,43.0,1,39.0,0
4266,max_effective,10,20,2,3,0.05,0.95,0.9059197667447584,6,19.0,1,19.0,1,19.0,1,19.0,1
4267,max_effective,10,20,2,3,0.05,0.95,0.8902048651528515,4,17.0,1,17.0,1,17.0,1,17.0,1
4268,max_effective,10,20,2,3,0.05,0.95,0.9347885118337678,7,20.0,1,20.0,1,20.0,1,20.0,1
4269,max_effective,10,20,2,3,0.05,0.95,0.8814381788478168,6,28.0,1,28.0,1,28.0,1,28.0,1
4270,max_effective,10,20,2,3,0.05,0.95,0.9254436479102464,8,18.0,1,18.0,1,18.0,1,18.0,1
4271,max_effective,10,20,2,3,0.05,0.95,0.9122662845474616,8,24.0,1,24.0,1,24.0,1,24.0,1
4272,max_effective,10,20,2,3,0.05,0.95,0.8906926341535792,7,24.0,1,24.0,1,24.0,1,24.0,1
4273,max_effective,10,20,2,3,0.05,0.95,0.9192057591278942,16,50.0,0,55.0,0,56.0,1,55.0,0
4274,max_effective,10,20,2,3,0.05,0.95,0.8597604696162381,18,52.0,0,55.0,0,54.0,0,57.0,1
4275,max_effective,10,20,2,3,0.05,0.95,0.8999233272951677,14,38.0,1,38.0,1,38.0,1,38.0,1
4276,max_effective,10,20,2,3,0.05,0.95,0.9071991199996244,10,26.0,1,26.0,1,26.0,1,26.0,1
4277,max_effective,10,20,2,3,0.05,0.95,0.8731478470995848,9,33.0,1,33.0,1,33.0,1,33.0,1
4278,max_effective,10,20,2,3,0.05,0.95,0.9379089386522704,7,23.0,1,23.0,1,23.0,1,23.0,1
4279,max_effective,10,20,2,3,0.05,0.95,0.92698899654001,53,48.0,0,52.0,0,58.0,1,57.0,0
4280,max_effective,10,20,2,3,0.05,0.95,0.8751992291988797,27,52.0,0,54.0,0,55.0,1,53.0,0
4281,max_effective,10,20,2,3,0.05,0.95,0.8174362519462409,12,26.0,1,26.0,1,26.0,1,26.0,1
4282,max_effective,10,20,2,3,0.05,0.95,0.8653247248305679,13,34.0,1,34.0,1,34.0,1,34.0,1
4283,max_effective,10,20,2,3,0.05,0.95,0.6888360669984352,3,15.0,1,15.0,1,15.0,1,15.0,1
4284,max_effective,10,20,2,3,0.05,0.95,0.9379900754500116,9,26.0,1,26.0,1,26.0,1,26.0,1
4285,max_effective,10,20,2,3,0.05,0.95,0.8309960824684551,5,22.0,1,22.0,1,22.0,1,22.0,1
4286,max_effective,10,20,2,3,0.05,0.95,0.9303363279085756,5,26.0,1,26.0,1,26.0,1,26.0,1
4287,max_effective,10,20,2,3,0.05,0.95,0.912797751288398,17,39.0,0,40.0,1,40.0,1,39.0,0
4288,max_effective,10,20,2,3,0.05,0.95,0.834472478974346,14,28.0,1,28.0,1,28.0,1,28.0,1
4289,max_effective,10,20,2,3,0.05,0.95,0.9475804480721616,71,47.0,0,51.0,0,59.0,1,57.0,0
4290,max_effective,10,20,2,3,0.05,0.95,0.8440247847759587,6,21.0,1,21.0,1,21.0,1,21.0,1
4291,max_effective,10,20,2,3,0.05,0.95,0.8612984061056473,9,33.0,1,33.0,1,33.0,1,33.0,1
4292,max_effective,10,20,2,3,0.05,0.95,0.8822220008548811,14,31.0,1,31.0,1,31.0,1,31.0,1
4293,max_effective,10,20,2,3,0.05,0.95,0.91974489884066,15,30.0,1,30.0,1,30.0,1,30.0,1
4294,max_effective,10,20,2,3,0.05,0.95,0.9385165980073336,15,43.0,1,43.0,1,43.0,1,43.0,1
4295,max_effective,10,20,2,3,0.05,0.95,0.7545102025959421,10,23.0,1,23.0,1,23.0,1,23.0,1
4296,max_effective,10,20,2,3,0.05,0.95,0.8873593485187192,3,13.0,1,13.0,1,13.0,1,13.0,1
4297,max_effective,10,20,2,3,0.05,0.95,0.897548734706912,21,40.0,0,44.0,1,44.0,1,44.0,1
4298,max_effective,10,20,2,3,0.05,0.95,0.8615593642931569,7,24.0,1,24.0,1,24.0,1,24.0,1
4299,max_effective,10,20,2,3,0.05,0.95,0.8788670503402144,8,28.0,1,28.0,1,28.0,1,28.0,1
4300,max_effective,10,20,2,3,0.05,0.95,0.9233755525618724,35,39.0,0,50.0,0,56.0,1,51.0,0
4301,max_effective,10,20,2,3,0.05,0.95,0.9124523304083184,38,46.0,0,52.0,1,52.0,1,52.0,1
4302,max_effective,10,20,2,3,0.05,0.95,0.8999148501675983,17,35.0,1,35.0,1,35.0,1,35.0,1
4303,max_effective,10,20,2,3,0.05,0.95,0.7268397023976667,10,24.0,1,24.0,1,24.0,1,24.0,1
4304,max_effective,10,20,2,3,0.05,0.95,0.6729723331696347,5,15.0,1,15.0,1,15.0,1,14.0,0
4305,max_effective,10,20,2,3,0.05,0.95,0.8600082650487845,4,21.0,1,21.0,1,21.0,1,21.0,1
4306,max_effective,10,20,2,3,0.05,0.95,0.8310968975244983,5,18.0,1,18.0,1,18.0,1,18.0,1
4307,max_effective,10,20,2,3,0.05,0.95,0.8183332617870495,13,38.0,1,38.0,1,38.0,1,38.0,1
4308,max_effective,10,20,2,3,0.05,0.95,0.7974663001410683,4,19.0,1,19.0,1,19.0,1,19.0,1
4309,max_effective,10,20,2,3,0.05,0.95,0.939836732981075,20,41.0,0,48.0,1,48.0,1,48.0,1
4310,max_effective,10,20,2,3,0.05,0.95,0.9460057114733113,41,51.0,0,53.0,0,52.0,0,59.0,1
4311,max_effective,10,20,2,3,0.05,0.95,0.8702572543436197,20,51.0,0,53.0,0,56.0,1,53.0,0
4312,max_effective,10,20,2,3,0.05,0.95,0.8213872736850957,6,24.0,1,24.0,1,24.0,1,24.0,1
4313,max_effective,10,20,2,3,0.05,0.95,0.9452884523370372,10,24.0,1,24.0,1,24.0,1,24.0,1
4314,max_effective,10,20,2,3,0.05,0.95,0.7524370805396109,4,16.0,1,16.0,1,16.0,1,16.0,1
4315,max_effective,10,20,2,3,0.05,0.95,0.9112616881669802,12,41.0,1,41.0,1,41.0,1,41.0,1
4316,max_effective,10,20,2,3,0.05,0.95,0.9178500930876063,20,35.0,1,35.0,1,35.0,1,35.0,1
4317,max_effective,10,20,2,3,0.05,0.95,0.9143612586982016,16,32.0,1,32.0,1,32.0,1,32.0,1
4318,max_effective,10,20,2,3,0.05,0.95,0.7911182362048277,9,23.0,1,23.0,1,23.0,1,23.0,1
4319,max_effective,10,20,2,3,0.05,0.95,0.9281637210763048,28,42.0,1,42.0,1,42.0,1,42.0,1
4320,max_effective,10,20,2,3,0.05,0.95,0.9213320237471542,26,46.0,1,46.0,1,46.0,1,46.0,1
4321,max_effective,10,20,2,3,0.05,0.95,0.933564925350854,8,29.0,1,29.0,1,29.0,1,29.0,1
4322,max_effective,10,20,2,3,0.05,0.95,0.8093949909083558,4,17.0,1,17.0,1,17.0,1,16.0,0
4323,max_effective,10,20,2,3,0.05,0.95,0.94228288821252,23,45.0,0,43.0,0,49.0,1,42.0,0
4324,max_effective,10,20,2,3,0.05,0.95,0.8276045734933322,7,26.0,1,26.0,1,26.0,1,26.0,1
4325,max_effective,10,20,2,3,0.05,0.95,0.8082466372220379,9,26.0,1,26.0,1,26.0,1,26.0,1
4326,max_effective,10,20,2,3,0.05,0.95,0.8812232757227473,23,34.0,1,34.0,1,34.0,1,34.0,1
4327,max_effective,10,20,2,3,0.05,0.95,0.922467906690793,8,30.0,1,30.0,1,30.0,1,30.0,1
4328,max_effective,10,20,2,3,0.05,0.95,0.8195807503169095,4,15.0,1,15.0,1,15.0,1,15.0,1
4329,max_effective,10,20,2,3,0.05,0.95,0.8946861023820921,8,30.0,1,30.0,1,30.0,1,30.0,1
4330,max_effective,10,20,2,3,0.05,0.95,0.9171057719528138,16,32.0,1,32.0,1,32.0,1,32.0,1
4331,max_effective,10,20,2,3,0.05,0.95,0.8401690339282508,12,36.0,1,36.0,1,36.0,1,36.0,1
4332,max_effective,10,20,2,3,0.05,0.95,0.8808240398601415,5,17.0,1,17.0,1,17.0,1,17.0,1
4333,max_effective,10,20,2,3,0.05,0.95,0.8908476509321753,7,27.0,1,27.0,1,27.0,1,27.0,1
4334,max_effective,10,20,2,3,0.05,0.95,0.8960794410929327,5,17.0,1,17.0,1,17.0,1,17.0,1
4335,max_effective,10,20,2,3,0.05,0.95,0.941240766240365,12,39.0,1,39.0,1,39.0,1,39.0,1
4336,max_effective,10,20,2,3,0.05,0.95,0.9328080646996998,9,31.0,1,31.0,1,31.0,1,31.0,1
4337,max_effective,10,20,2,3,0.05,0.95,0.9310861708279708,13,45.0,1,45.0,1,45.0,1,45.0,1
4338,max_effective,10,20,2,3,0.05,0.95,0.9313541238198582,16,44.0,1,44.0,1,42.0,0,44.0,1
4339,max_effective,10,20,2,3,0.05,0.95,0.9472168353720294,15,34.0,1,34.0,1,34.0,1,34.0,1
4340,max_effective,10,20,2,3,0.05,0.95,0.873434862048311,14,46.0,0,46.0,0,47.0,1,47.0,1
4341,max_effective,10,20,2,3,0.05,0.95,0.8098426529431151,2,14.0,1,14.0,1,14.0,1,14.0,1
4342,max_effective,10,20,2,3,0.05,0.95,0.9336152331215772,8,19.0,1,19.0,1,19.0,1,19.0,1
4343,max_effective,10,20,2,3,0.05,0.95,0.839764946031428,7,31.0,1,31.0,1,31.0,1,31.0,1
4344,max_effective,10,20,2,3,0.05,0.95,0.8443328321283974,19,40.0,0,42.0,1,42.0,1,42.0,1
4345,max_effective,10,20,2,3,0.05,0.95,0.923532977760117,3,15.0,1,15.0,1,15.0,1,15.0,1
4346,max_effective,10,20,2,3,0.05,0.95,0.944997089440307,8,35.0,1,35.0,1,35.0,1,35.0,1
4347,max_effective,10,20,2,3,0.05,0.95,0.904047202995851,5,20.0,1,20.0,1,20.0,1,20.0,1
4348,max_effective,10,20,2,3,0.05,0.95,0.8997129223290187,3,16.0,1,16.0,1,16.0,1,16.0,1
4349,max_effective,10,20,2,3,0.05,0.95,0.8825443349353775,11,27.0,1,27.0,1,27.0,1,27.0,1
4350,max_effective,10,20,2,3,0.05,0.95,0.8202774237926985,7,17.0,1,17.0,1,17.0,1,17.0,1
4351,max_effective,10,20,2,3,0.05,0.95,0.9285810502384896,32,43.0,1,43.0,1,43.0,1,40.0,0
4352,max_effective,10,20,2,3,0.05,0.95,0.8986575508925877,11,40.0,1,40.0,1,40.0,1,40.0,1
4353,max_effective,10,20,2,3,0.05,0.95,0.9320060922417468,70,41.0,0,45.0,0,50.0,0,53.0,1
4354,max_effective,10,20,2,3,0.05,0.95,0.9248887497495488,9,34.0,1,34.0,1,34.0,1,34.0,1
4355,max_effective,10,20,2,3,0.05,0.95,0.9096685700682852,5,17.0,1,17.0,1,17.0,1,17.0,1
4356,max_effective,10,20,2,3,0.05,0.95,0.8295199427630093,5,25.0,1,25.0,1,25.0,1,25.0,1
4357,max_effective,10,20,2,3,0.05,0.95,0.8556910273905628,9,22.0,1,22.0,1,22.0,1,22.0,1
4358,max_effective,10,20,2,3,0.05,0.95,0.9203362453472184,48,50.0,0,48.0,0,56.0,0,58.0,1
4359,max_effective,10,20,2,3,0.05,0.95,0.7947279270498897,4,23.0,1,23.0,1,23.0,1,23.0,1
4360,max_effective,10,20,2,3,0.05,0.95,0.9169875325992908,13,54.0,0,56.0,1,52.0,0,50.0,0
4361,max_effective,10,20,2,3,0.05,0.95,0.8630683739799173,8,27.0,1,27.0,1,27.0,1,27.0,1
4362,max_effective,10,20,2,3,0.05,0.95,0.5630888388496195,8,19.0,1,19.0,1,19.0,1,19.0,1
4363,max_effective,10,20,2,3,0.05,0.95,0.7388767395847596,6,22.0,1,22.0,1,22.0,1,22.0,1
4364,max_effective,10,20,2,3,0.05,0.95,0.9431194884047756,9,23.0,1,23.0,1,23.0,1,22.0,0
4365,max_effective,10,20,2,3,0.05,0.95,0.7911760661876347,7,30.0,1,30.0,1,30.0,1,30.0,1
4366,max_effective,10,20,2,3,0.05,0.95,0.8403116124282318,5,27.0,1,27.0,1,27.0,1,27.0,1
4367,max_effective,10,20,2,3,0.05,0.95,0.9200730196094896,26,52.0,0,53.0,0,60.0,1,60.0,1
4368,max_effective,10,20,2,3,0.05,0.95,0.8524507200251675,6,18.0,1,18.0,1,18.0,1,18.0,1
4369,max_effective,10,20,2,3,0.05,0.95,0.8914298827259306,13,25.0,1,25.0,1,25.0,1,25.0,1
4370,max_effective,10,20,2,3,0.05,0.95,0.9438949086016856,5,20.0,1,20.0,1,20.0,1,20.0,1
4371,max_effective,10,20,2,3,0.05,0.95,0.8651036404140054,7,26.0,1,26.0,1,26.0,1,26.0,1
4372,max_effective,10,20,2,3,0.05,0.95,0.901479898450491,9,30.0,1,30.0,1,30.0,1,30.0,1
4373,max_effective,10,20,2,3,0.05,0.95,0.8217183532294309,7,19.0,1,19.0,1,19.0,1,19.0,1
4374,max_effective,10,20,2,3,0.05,0.95,0.9259950604783388,12,31.0,1,31.0,1,31.0,1,31.0,1
4375,max_effective,10,20,2,3,0.05,0.95,0.8974863262086032,15,36.0,1,36.0,1,36.0,1,36.0,1
4376,max_effective,10,20,2,3,0.05,0.95,0.9305313526499625,5,21.0,1,21.0,1,21.0,1,21.0,1
4377,max_effective,10,20,2,3,0.05,0.95,0.8892320600840168,23,42.0,1,42.0,1,42.0,1,42.0,1
4378,max_effective,10,20,2,3,0.05,0.95,0.9006698224535412,15,32.0,1,32.0,1,32.0,1,32.0,1
4379,max_effective,10,20,2,3,0.05,0.95,0.9263348661993824,25,45.0,0,46.0,0,52.0,1,51.0,0
4380,max_effective,10,20,2,3,0.05,0.95,0.9088685488882507,9,23.0,1,23.0,1,23.0,1,23.0,1
4381,max_effective,10,20,2,3,0.05,0.95,0.9245605106211116,8,22.0,1,22.0,1,22.0,1,22.0,1
4382,max_effective,10,20,2,3,0.05,0.95,0.7561454198356087,8,24.0,1,24.0,1,24.0,1,24.0,1
4383,max_effective,10,20,2,3,0.05,0.95,0.9141965932646402,4,16.0,1,16.0,1,16.0,1,16.0,1
4384,max_effective,10,20,2,3,0.05,0.95,0.9207508386981528,11,38.0,1,38.0,1,38.0,1,38.0,1
4385,max_effective,10,20,2,3,0.05,0.95,0.9010728239686256,21,45.0,0,48.0,0,57.0,1,57.0,1
4386,max_effective,10,20,2,3,0.05,0.95,0.9471630792171332,17,36.0,1,36.0,1,36.0,1,36.0,1
4387,max_effective,10,20,2,3,0.05,0.95,0.7778089687902211,4,18.0,1,18.0,1,18.0,1,18.0,1
4388,max_effective,10,20,2,3,0.05,0.95,0.8548690076263166,7,20.0,1,20.0,1,20.0,1,20.0,1
4389,max_effective,10,20,2,3,0.05,0.95,0.9090498790063476,10,33.0,1,33.0,1,33.0,1,33.0,1
4390,max_effective,10,20,2,3,0.05,0.95,0.9271496641336692,11,41.0,1,41.0,1,41.0,1,41.0,1
4391,max_effective,10,20,2,3,0.05,0.95,0.8796018387480904,6,22.0,1,22.0,1,22.0,1,22.0,1
4392,max_effective,10,20,2,3,0.05,0.95,0.9114461609484352,5,19.0,1,19.0,1,19.0,1,19.0,1
4393,max_effective,10,20,2,3,0.05,0.95,0.9030900510149286,8,24.0,1,24.0,1,24.0,1,24.0,1
4394,max_effective,10,20,2,3,0.05,0.95,0.8888213880232776,10,27.0,1,27.0,1,27.0,1,27.0,1
4395,max_effective,10,20,2,3,0.05,0.95,0.8546553643052915,4,16.0,1,16.0,1,16.0,1,16.0,1
4396,max_effective,10,20,2,3,0.05,0.95,0.8727022784445111,6,19.0,1,19.0,1,19.0,1,19.0,1
4397,max_effective,10,20,2,3,0.05,0.95,0.9083110247021442,3,17.0,1,17.0,1,17.0,1,17.0,1
4398,max_effective,10,20,2,3,0.05,0.95,0.8784918648033104,7,17.0,1,17.0,1,17.0,1,17.0,1
4399,max_effective,10,20,2,3,0.05,0.95,0.9051284973025128,7,30.0,1,30.0,1,30.0,1,30.0,1
4400,max_effective,10,20,2,3,0.05,0.95,0.8823446100430582,8,29.0,1,29.0,1,29.0,1,29.0,1
4401,max_effective,10,20,2,3,0.05,0.95,0.8469790924047342,4,16.0,1,16.0,1,16.0,1,16.0,1
4402,max_effective,10,20,2,3,0.05,0.95,0.9008235934446828,22,48.0,0,49.0,0,52.0,0,53.0,1
4403,max_effective,10,20,2,3,0.05,0.95,0.9010489469600992,8,30.0,1,30.0,1,30.0,1,30.0,1
4404,max_effective,10,20,2,3,0.05,0.95,0.7546464345514513,3,15.0,1,15.0,1,15.0,1,15.0,1
4405,max_effective,10,20,2,3,0.05,0.95,0.9127246420011104,12,31.0,1,31.0,1,31.0,1,31.0,1
4406,max_effective,10,20,2,3,0.05,0.95,0.8765704382182216,10,29.0,1,29.0,1,29.0,1,29.0,1
4407,max_effective,10,20,2,3,0.05,0.95,0.8258626357320027,22,39.0,1,39.0,1,39.0,1,39.0,1
4408,max_effective,10,20,2,3,0.05,0.95,0.9490068175236884,18,34.0,1,34.0,1,34.0,1,34.0,1
4409,max_effective,10,20,2,3,0.05,0.95,0.8349915722304071,6,23.0,1,23.0,1,23.0,1,23.0,1
4410,max_effective,10,20,2,3,0.05,0.95,0.8305030254306931,5,21.0,1,21.0,1,21.0,1,21.0,1
4411,max_effective,10,20,2,3,0.05,0.95,0.8999398084123218,15,30.0,1,30.0,1,30.0,1,30.0,1
4412,max_effective,10,20,2,3,0.05,0.95,0.8842431633402166,10,24.0,1,24.0,1,24.0,1,24.0,1
4413,max_effective,10,20,2,3,0.05,0.95,0.8111052640865866,10,26.0,1,26.0,1,26.0,1,26.0,1
4414,max_effective,10,20,2,3,0.05,0.95,0.884037245603896,8,32.0,1,32.0,1,32.0,1,32.0,1
4415,max_effective,10,20,2,3,0.05,0.95,0.9262294311219672,27,38.0,1,38.0,1,38.0,1,38.0,1
4416,max_effective,10,20,2,3,0.05,0.95,0.826845262895277,6,19.0,1,19.0,1,19.0,1,19.0,1
4417,max_effective,10,20,2,3,0.05,0.95,0.7330966896669445,7,26.0,1,26.0,1,26.0,1,26.0,1
4418,max_effective,10,20,2,3,0.05,0.95,0.7198339203612171,11,23.0,1,23.0,1,23.0,1,23.0,1
4419,max_effective,10,20,2,3,0.05,0.95,0.8340580952907243,8,31.0,1,31.0,1,31.0,1,31.0,1
4420,max_effective,10,20,2,3,0.05,0.95,0.8124012707061139,9,19.0,1,19.0,1,19.0,1,19.0,1
4421,max_effective,10,20,2,3,0.05,0.95,0.7702557157571593,3,18.0,1,18.0,1,18.0,1,18.0,1
4422,max_effective,10,20,2,3,0.05,0.95,0.8386267237682599,10,27.0,1,27.0,1,27.0,1,27.0,1
4423,max_effective,10,20,2,3,0.05,0.95,0.92714058167348,13,25.0,1,25.0,1,25.0,1,25.0,1
4424,max_effective,10,20,2,3,0.05,0.95,0.8336449110086036,33,51.0,0,52.0,1,52.0,1,52.0,1
4425,max_effective,10,20,2,3,0.05,0.95,0.9421330920678264,42,42.0,0,50.0,0,59.0,1,58.0,0
4426,max_effective,10,20,2,3,0.05,0.95,0.9323156567365116,9,37.0,1,37.0,1,36.0,0,35.0,0
4427,max_effective,10,20,2,3,0.05,0.95,0.8011147985937774,4,17.0,1,17.0,1,17.0,1,17.0,1
4428,max_effective,10,20,2,3,0.05,0.95,0.8911730422331673,20,46.0,0,48.0,0,46.0,0,50.0,1
4429,max_effective,10,20,2,3,0.05,0.95,0.8443878742092087,19,48.0,0,50.0,0,49.0,0,53.0,1
4430,max_effective,10,20,2,3,0.05,0.95,0.901414493734654,14,23.0,1,23.0,1,23.0,1,23.0,1
4431,max_effective,10,20,2,3,0.05,0.95,0.9083067376132192,36,49.0,0,51.0,0,54.0,1,46.0,0
4432,max_effective,10,20,2,3,0.05,0.95,0.8373163640979422,5,26.0,1,26.0,1,26.0,1,26.0,1
4433,max_effective,10,20,2,3,0.05,0.95,0.5411879269989617,2,12.0,1,12.0,1,12.0,1,12.0,1
4434,max_effective,10,20,2,3,0.05,0.95,0.9301985585339018,10,25.0,1,25.0,1,25.0,1,25.0,1
4435,max_effective,10,20,2,3,0.05,0.95,0.9424959682223406,21,42.0,0,46.0,1,46.0,1,46.0,1
4436,max_effective,10,20,2,3,0.05,0.95,0.9288850395217688,27,45.0,1,45.0,1,45.0,1,45.0,1
4437,max_effective,10,20,2,3,0.05,0.95,0.9467185480348836,12,30.0,1,30.0,1,30.0,1,30.0,1
4438,max_effective,10,20,2,3,0.05,0.95,0.5833755010033961,2,14.0,1,14.0,1,14.0,1,14.0,1
4439,max_effective,10,20,2,3,0.05,0.95,0.8170831068875836,7,25.0,1,25.0,1,25.0,1,25.0,1
4440,max_effective,10,20,2,3,0.05,0.95,0.8935062866107485,7,17.0,1,17.0,1,17.0,1,17.0,1
4441,max_effective,10,20,2,3,0.05,0.95,0.9366140924436108,9,28.0,1,28.0,1,28.0,1,28.0,1
4442,max_effective,10,20,2,3,0.05,0.95,0.9009887816634924,9,25.0,1,25.0,1,25.0,1,25.0,1
4443,max_effective,10,20,2,3,0.05,0.95,0.8111105602054813,9,26.0,1,26.0,1,26.0,1,26.0,1
4444,max_effective,10,20,2,3,0.05,0.95,0.9174092510319902,3,16.0,1,16.0,1,16.0,1,16.0,1
4445,max_effective,10,20,2,3,0.05,0.95,0.9173394986102006,7,34.0,1,34.0,1,34.0,1,34.0,1
4446,max_effective,10,20,2,3,0.05,0.95,0.943847865135883,8,28.0,1,28.0,1,28.0,1,28.0,1
4447,max_effective,10,20,2,3,0.05,0.95,0.8753385229074808,5,26.0,1,26.0,1,26.0,1,26.0,1
4448,max_effective,10,20,2,3,0.05,0.95,0.8022917248538749,6,21.0,1,21.0,1,21.0,1,21.0,1
4449,max_effective,10,20,2,3,0.05,0.95,0.9137258689094444,13,31.0,1,31.0,1,31.0,1,31.0,1
4450,max_effective,10,20,2,3,0.05,0.95,0.923910659079228,7,32.0,1,32.0,1,32.0,1,32.0,1
4451,max_effective,10,20,2,3,0.05,0.95,0.856543172055369,4,20.0,1,20.0,1,20.0,1,20.0,1
4452,max_effective,10,20,2,3,0.05,0.95,0.8523058370929258,6,21.0,1,21.0,1,21.0,1,21.0,1
4453,max_effective,10,20,2,3,0.05,0.95,0.8093976707902866,10,29.0,1,29.0,1,29.0,1,29.0,1
4454,max_effective,10,20,2,3,0.05,0.95,0.8481735049926803,16,32.0,1,32.0,1,32.0,1,32.0,1
4455,max_effective,10,20,2,3,0.05,0.95,0.8779151666480958,4,17.0,1,17.0,1,17.0,1,17.0,1
4456,max_effective,10,20,2,3,0.05,0.95,0.9263199712932996,31,52.0,0,55.0,0,56.0,1,56.0,1
4457,max_effective,10,20,2,3,0.05,0.95,0.9349798659216796,9,27.0,1,27.0,1,27.0,1,27.0,1
4458,max_effective,10,20,2,3,0.05,0.95,0.8018660881241901,7,20.0,1,20.0,1,20.0,1,20.0,1
4459,max_effective,10,20,2,3,0.05,0.95,0.7799465155354726,6,19.0,1,19.0,1,19.0,1,19.0,1
4460,max_effective,10,20,2,3,0.05,0.95,0.7934597724043809,6,20.0,1,20.0,1,20.0,1,20.0,1
4461,max_effective,10,20,2,3,0.05,0.95,0.9169259886088416,18,38.0,1,38.0,1,38.0,1,38.0,1
4462,max_effective,10,20,2,3,0.05,0.95,0.94345509457031,26,49.0,0,51.0,0,57.0,0,58.0,1
4463,max_effective,10,20,2,3,0.05,0.95,0.8374045797327968,7,31.0,1,31.0,1,31.0,1,31.0,1
4464,max_effective,10,20,2,3,0.05,0.95,0.9332674859414944,9,33.0,1,33.0,1,33.0,1,32.0,0
4465,max_effective,10,20,2,3,0.05,0.95,0.8438646923289415,13,33.0,1,33.0,1,33.0,1,33.0,1
4466,max_effective,10,20,2,3,0.05,0.95,0.6732538802134327,3,15.0,1,15.0,1,15.0,1,15.0,1
4467,max_effective,10,20,2,3,0.05,0.95,0.8628865759422462,10,39.0,1,39.0,1,39.0,1,39.0,1
4468,max_effective,10,20,2,3,0.05,0.95,0.8110520050862762,7,18.0,1,18.0,1,18.0,1,18.0,1
4469,max_effective,10,20,2,3,0.05,0.95,0.7152201078404383,4,18.0,1,18.0,1,18.0,1,18.0,1
4470,max_effective,10,20,2,3,0.05,0.95,0.9278679881779098,43,44.0,0,47.0,0,48.0,0,49.0,1
4471,max_effective,10,20,2,3,0.05,0.95,0.8635569177434204,8,18.0,1,18.0,1,18.0,1,18.0,1
4472,max_effective,10,20,2,3,0.05,0.95,0.8061684747872035,6,16.0,1,16.0,1,16.0,1,16.0,1
4473,max_effective,10,20,2,3,0.05,0.95,0.926734529327325,32,49.0,0,55.0,1,55.0,1,55.0,1
4474,max_effective,10,20,2,3,0.05,0.95,0.9027629674893732,6,23.0,1,23.0,1,23.0,1,23.0,1
4475,max_effective,10,20,2,3,0.05,0.95,0.9293979830202808,19,39.0,1,39.0,1,39.0,1,39.0,1
4476,max_effective,10,20,2,3,0.05,0.95,0.8463006128729268,11,35.0,1,35.0,1,35.0,1,35.0,1
4477,max_effective,10,20,2,3,0.05,0.95,0.7073613421061159,5,23.0,1,23.0,1,23.0,1,21.0,0
4478,max_effective,10,20,2,3,0.05,0.95,0.8583297268345544,6,24.0,1,24.0,1,24.0,1,24.0,1
4479,max_effective,10,20,2,3,0.05,0.95,0.7887573161246192,5,22.0,1,22.0,1,22.0,1,22.0,1
4480,max_effective,10,20,2,3,0.05,0.95,0.7627935664751744,4,20.0,1,20.0,1,20.0,1,20.0,1
4481,max_effective,10,20,2,3,0.05,0.95,0.9391252055506938,19,47.0,0,48.0,1,46.0,0,45.0,0
4482,max_effective,10,20,2,3,0.05,0.95,0.9347440438133914,10,30.0,1,30.0,1,30.0,1,30.0,1
4483,max_effective,10,20,2,3,0.05,0.95,0.942758955343986,10,34.0,1,34.0,1,34.0,1,34.0,1
4484,max_effective,10,20,2,3,0.05,0.95,0.796804510058567,5,26.0,1,26.0,1,26.0,1,26.0,1
4485,max_effective,10,20,2,3,0.05,0.95,0.7521207940697376,11,37.0,1,37.0,1,37.0,1,37.0,1
4486,max_effective,10,20,2,3,0.05,0.95,0.944086401216509,16,46.0,1,46.0,1,45.0,0,44.0,0
4487,max_effective,10,20,2,3,0.05,0.95,0.8802467548535062,10,38.0,1,38.0,1,38.0,1,38.0,1
4488,max_effective,10,20,2,3,0.05,0.95,0.9465646375180584,27,43.0,1,43.0,1,43.0,1,43.0,1
4489,max_effective,10,20,2,3,0.05,0.95,0.7717174481671345,6,18.0,1,18.0,1,18.0,1,18.0,1
4490,max_effective,10,20,2,3,0.05,0.95,0.9267041986799786,7,24.0,1,24.0,1,24.0,1,24.0,1
4491,max_effective,10,20,2,3,0.05,0.95,0.9189680316552644,6,29.0,1,29.0,1,29.0,1,29.0,1
4492,max_effective,10,20,2,3,0.05,0.95,0.823825712286093,11,33.0,1,33.0,1,33.0,1,33.0,1
4493,max_effective,10,20,2,3,0.05,0.95,0.6307260925066606,4,16.0,1,16.0,1,16.0,1,16.0,1
4494,max_effective,10,20,2,3,0.05,0.95,0.8275363801767454,4,17.0,1,17.0,1,17.0,1,17.0,1
4495,max_effective,10,20,2,3,0.05,0.95,0.8074225087789034,4,17.0,1,17.0,1,17.0,1,17.0,1
4496,max_effective,10,20,2,3,0.05,0.95,0.8410664851544929,4,17.0,1,17.0,1,17.0,1,17.0,1
4497,max_effective,10,20,2,3,0.05,0.95,0.8598318361606722,5,23.0,1,23.0,1,23.0,1,23.0,1
4498,max_effective,10,20,2,3,0.05,0.95,0.9315753786775608,37,53.0,0,57.0,1,54.0,0,53.0,0
4499,max_effective,10,20,2,3,0.05,0.95,0.891106754750547,8,23.0,1,23.0,1,23.0,1,23.0,1
4500,max_effective,10,20,2,3,0.05,0.95,0.8815344249668353,4,15.0,1,15.0,1,15.0,1,15.0,1
4501,max_effective,10,20,2,3,0.05,0.95,0.9190377079099208,6,17.0,1,17.0,1,17.0,1,17.0,1
4502,max_effective,10,20,2,3,0.05,0.95,0.8732265496093149,21,38.0,1,38.0,1,38.0,1,38.0,1
4503,max_effective,10,20,2,3,0.05,0.95,0.8034020777644885,11,26.0,1,26.0,1,26.0,1,26.0,1
4504,max_effective,10,20,2,3,0.05,0.95,0.8302892944257898,15,31.0,1,31.0,1,31.0,1,31.0,1
4505,max_effective,10,20,2,3,0.05,0.95,0.8045006090056875,5,26.0,1,26.0,1,26.0,1,26.0,1
4506,max_effective,10,20,2,3,0.05,0.95,0.919908659138462,26,45.0,0,51.0,1,50.0,0,50.0,0
4507,max_effective,10,20,2,3,0.05,0.95,0.9124769496334072,10,27.0,1,27.0,1,27.0,1,27.0,1
4508,max_effective,10,20,2,3,0.05,0.95,0.8755467202708286,4,21.0,1,21.0,1,21.0,1,21.0,1
4509,max_effective,10,20,2,3,0.05,0.95,0.8139389843289357,12,31.0,1,31.0,1,31.0,1,31.0,1
4510,max_effective,10,20,2,3,0.05,0.95,0.9289564158477698,22,34.0,1,34.0,1,34.0,1,34.0,1
4511,max_effective,10,20,2,3,0.05,0.95,0.8172670822352116,13,42.0,1,42.0,1,42.0,1,41.0,0
4512,max_effective,10,20,2,3,0.05,0.95,0.9359120090923674,21,43.0,0,51.0,1,49.0,0,49.0,0
4513,max_effective,10,20,2,3,0.05,0.95,0.6878618744939676,4,17.0,1,17.0,1,17.0,1,17.0,1
4514,max_effective,10,20,2,3,0.05,0.95,0.8847462387304577,7,25.0,1,25.0,1,25.0,1,25.0,1
4515,max_effective,10,20,2,3,0.05,0.95,0.9020892026796886,11,26.0,1,26.0,1,26.0,1,26.0,1
4516,max_effective,10,20,2,3,0.05,0.95,0.888882015795274,3,15.0,1,15.0,1,15.0,1,15.0,1
4517,max_effective,10,20,2,3,0.05,0.95,0.8575771175919856,17,42.0,0,44.0,1,44.0,1,44.0,1
4518,max_effective,10,20,2,3,0.05,0.95,0.8972226584320919,5,23.0,1,23.0,1,23.0,1,23.0,1
4519,max_effective,10,20,2,3,0.05,0.95,0.8116080966355401,11,36.0,1,36.0,1,36.0,1,36.0,1
4520,max_effective,10,20,2,3,0.05,0.95,0.9340552316186906,13,25.0,1,25.0,1,25.0,1,25.0,1
4521,max_effective,10,20,2,3,0.05,0.95,0.9128053063958764,24,46.0,1,46.0,1,46.0,1,46.0,1
4522,max_effective,10,20,2,3,0.05,0.95,0.8820821497277646,9,36.0,1,36.0,1,36.0,1,36.0,1
4523,max_effective,10,20,2,3,0.05,0.95,0.7816094241240665,6,31.0,1,31.0,1,31.0,1,31.0,1
4524,max_effective,10,20,2,3,0.05,0.95,0.916984853320862,11,41.0,1,41.0,1,40.0,0,41.0,1
4525,max_effective,10,20,2,3,0.05,0.95,0.9467279365795658,15,48.0,0,54.0,1,48.0,0,48.0,0
4526,max_effective,10,20,2,3,0.05,0.95,0.9490472324289502,39,55.0,0,50.0,0,57.0,0,58.0,1
4527,max_effective,10,20,2,3,0.05,0.95,0.9336520108356208,18,50.0,0,55.0,1,54.0,0,52.0,0
4528,max_effective,10,20,2,3,0.05,0.95,0.8795204830360454,7,28.0,1,28.0,1,28.0,1,28.0,1
4529,max_effective,10,20,2,3,0.05,0.95,0.9087802389901402,16,43.0,1,42.0,0,43.0,1,43.0,1
4530,max_effective,10,20,2,3,0.05,0.95,0.8079242606327477,7,16.0,1,16.0,1,16.0,1,16.0,1
4531,max_effective,10,20,2,3,0.05,0.95,0.8249185739183188,12,28.0,1,28.0,1,28.0,1,28.0,1
4532,max_effective,10,20,2,3,0.05,0.95,0.9164917202337102,20,47.0,0,49.0,0,50.0,0,51.0,1
4533,max_effective,10,20,2,3,0.05,0.95,0.9082838894495138,14,35.0,1,35.0,1,35.0,1,35.0,1
4534,max_effective,10,20,2,3,0.05,0.95,0.8372893859255632,11,25.0,1,25.0,1,25.0,1,25.0,1
4535,max_effective,10,20,2,3,0.05,0.95,0.7242403357037751,6,17.0,1,17.0,1,17.0,1,17.0,1
4536,max_effective,10,20,2,3,0.05,0.95,0.8967461677768536,4,16.0,1,16.0,1,16.0,1,16.0,1
4537,max_effective,10,20,2,3,0.05,0.95,0.8870447885802287,3,16.0,1,16.0,1,16.0,1,16.0,1
4538,max_effective,10,20,2,3,0.05,0.95,0.9188830279527572,10,37.0,1,37.0,1,37.0,1,37.0,1
4539,max_effective,10,20,2,3,0.05,0.95,0.8194769519067254,6,24.0,1,24.0,1,24.0,1,24.0,1
4540,max_effective,10,20,2,3,0.05,0.95,0.8960342921855156,14,31.0,1,31.0,1,31.0,1,31.0,1
4541,max_effective,10,20,2,3,0.05,0.95,0.6663296124851708,7,20.0,1,20.0,1,20.0,1,20.0,1
4542,max_effective,10,20,2,3,0.05,0.95,0.9496764306781106,19,45.0,0,54.0,1,49.0,0,51.0,0
4543,max_effective,10,20,2,3,0.05,0.95,0.7258279946428898,3,18.0,1,18.0,1,18.0,1,18.0,1
4544,max_effective,10,20,2,3,0.05,0.95,0.853534806624815,8,21.0,1,21.0,1,21.0,1,21.0,1
4545,max_effective,10,20,2,3,0.05,0.95,0.9022526084930576,8,23.0,1,23.0,1,23.0,1,23.0,1
4546,max_effective,10,20,2,3,0.05,0.95,0.9333837232891512,9,35.0,1,35.0,1,35.0,1,35.0,1
4547,max_effective,10,20,2,3,0.05,0.95,0.9168504405310972,8,40.0,1,40.0,1,40.0,1,40.0,1
4548,max_effective,10,20,2,3,0.05,0.95,0.842090578510483,10,25.0,1,25.0,1,25.0,1,25.0,1
4549,max_effective,10,20,2,3,0.05,0.95,0.8707218215115264,14,45.0,0,47.0,0,48.0,1,48.0,1
4550,max_effective,10,20,2,3,0.05,0.95,0.8344428207646617,6,27.0,1,27.0,1,27.0,1,27.0,1
4551,max_effective,10,20,2,3,0.05,0.95,0.8837395643978129,2,13.0,1,13.0,1,13.0,1,13.0,1
4552,max_effective,10,20,2,3,0.05,0.95,0.933101491169151,49,42.0,0,56.0,0,59.0,1,59.0,1
4553,max_effective,10,20,2,3,0.05,0.95,0.8420662753893206,6,27.0,1,27.0,1,27.0,1,27.0,1
4554,max_effective,10,20,2,3,0.05,0.95,0.9389355033854272,6,28.0,1,28.0,1,28.0,1,28.0,1
4555,max_effective,10,20,2,3,0.05,0.95,0.9427931100487223,7,19.0,1,19.0,1,19.0,1,19.0,1
4556,max_effective,10,20,2,3,0.05,0.95,0.9482304458563284,8,26.0,1,26.0,1,26.0,1,26.0,1
4557,max_effective,10,20,2,3,0.05,0.95,0.8097559368275322,6,19.0,1,19.0,1,19.0,1,19.0,1
4558,max_effective,10,20,2,3,0.05,0.95,0.9256867192715464,16,45.0,1,45.0,1,45.0,1,45.0,1
4559,max_effective,10,20,2,3,0.05,0.95,0.9076794236086893,20,47.0,0,51.0,0,53.0,1,51.0,0
4560,max_effective,10,20,2,3,0.05,0.95,0.9449418408498336,15,29.0,1,29.0,1,29.0,1,29.0,1
4561,max_effective,10,20,2,3,0.05,0.95,0.6646884107754879,4,16.0,1,16.0,1,16.0,1,16.0,1
4562,max_effective,10,20,2,3,0.05,0.95,0.7435082773525232,4,16.0,1,16.0,1,16.0,1,16.0,1
4563,max_effective,10,20,2,3,0.05,0.95,0.9021108895511916,11,30.0,1,30.0,1,30.0,1,30.0,1
4564,max_effective,10,20,2,3,0.05,0.95,0.8875357883451049,3,14.0,1,14.0,1,14.0,1,14.0,1
4565,max_effective,10,20,2,3,0.05,0.95,0.8472296851636245,9,34.0,1,34.0,1,34.0,1,34.0,1
4566,max_effective,10,20,2,3,0.05,0.95,0.8912424366325981,8,21.0,1,21.0,1,21.0,1,21.0,1
4567,max_effective,10,20,2,3,0.05,0.95,0.894677568104845,10,43.0,1,43.0,1,43.0,1,43.0,1
4568,max_effective,10,20,2,3,0.05,0.95,0.9380170505201268,17,40.0,1,40.0,1,40.0,1,40.0,1
4569,max_effective,10,20,2,3,0.05,0.95,0.8617814910523923,12,25.0,1,25.0,1,25.0,1,25.0,1
4570,max_effective,10,20,2,3,0.05,0.95,0.897142814793886,13,27.0,1,27.0,1,27.0,1,27.0,1
4571,max_effective,10,20,2,3,0.05,0.95,0.7941140460138408,3,16.0,1,16.0,1,16.0,1,16.0,1
4572,max_effective,10,20,2,3,0.05,0.95,0.8193404491960014,3,15.0,1,15.0,1,15.0,1,15.0,1
4573,max_effective,10,20,2,3,0.05,0.95,0.9481286753365432,4,20.0,1,20.0,1,20.0,1,20.0,1
4574,max_effective,10,20,2,3,0.05,0.95,0.8646419681555519,8,22.0,1,22.0,1,22.0,1,22.0,1
4575,max_effective,10,20,2,3,0.05,0.95,0.712904155898859,7,33.0,1,33.0,1,33.0,1,33.0,1
4576,max_effective,10,20,2,3,0.05,0.95,0.8648941623575882,10,28.0,1,28.0,1,28.0,1,28.0,1
4577,max_effective,10,20,2,3,0.05,0.95,0.8728484210829841,15,37.0,1,37.0,1,37.0,1,37.0,1
4578,max_effective,10,20,2,3,0.05,0.95,0.9228102132542196,22,33.0,1,33.0,1,33.0,1,33.0,1
4579,max_effective,10,20,2,3,0.05,0.95,0.831579873606371,4,20.0,1,20.0,1,20.0,1,20.0,1
4580,max_effective,10,20,2,3,0.05,0.95,0.8473401993125538,10,32.0,1,32.0,1,32.0,1,32.0,1
4581,max_effective,10,20,2,3,0.05,0.95,0.8279435373941234,15,41.0,0,42.0,1,42.0,1,42.0,1
4582,max_effective,10,20,2,3,0.05,0.95,0.8373850347519074,16,37.0,1,37.0,1,37.0,1,37.0,1
4583,max_effective,10,20,2,3,0.05,0.95,0.9478456261076446,11,38.0,1,38.0,1,38.0,1,38.0,1
4584,max_effective,10,20,2,3,0.05,0.95,0.9361435195822811,9,40.0,1,40.0,1,40.0,1,40.0,1
4585,max_effective,10,20,2,3,0.05,0.95,0.8602175644798689,5,21.0,1,21.0,1,21.0,1,21.0,1
4586,max_effective,10,20,2,3,0.05,0.95,0.9018986717325445,5,24.0,1,24.0,1,24.0,1,24.0,1
4587,max_effective,10,20,2,3,0.05,0.95,0.8851036592831245,5,15.0,1,15.0,1,15.0,1,15.0,1
4588,max_effective,10,20,2,3,0.05,0.95,0.8992154305571725,29,51.0,0,53.0,0,54.0,1,53.0,0
4589,max_effective,10,20,2,3,0.05,0.95,0.8354133235951265,6,19.0,1,19.0,1,19.0,1,19.0,1
4590,max_effective,10,20,2,3,0.05,0.95,0.9405015461384696,11,39.0,1,39.0,1,39.0,1,39.0,1
4591,max_effective,10,20,2,3,0.05,0.95,0.8170219833109024,6,26.0,1,26.0,1,26.0,1,26.0,1
4592,max_effective,10,20,2,3,0.05,0.95,0.883520030010846,10,23.0,1,23.0,1,23.0,1,23.0,1
4593,max_effective,10,20,2,3,0.05,0.95,0.92983038412443,16,32.0,1,32.0,1,32.0,1,32.0,1
4594,max_effective,10,20,2,3,0.05,0.95,0.7583062759138236,7,19.0,1,19.0,1,19.0,1,19.0,1
4595,max_effective,10,20,2,3,0.05,0.95,0.8828192185211856,9,26.0,1,26.0,1,26.0,1,26.0,1
4596,max_effective,10,20,2,3,0.05,0.95,0.9223619987128516,10,37.0,1,37.0,1,37.0,1,37.0,1
4597,max_effective,10,20,2,3,0.05,0.95,0.9104306680738566,8,30.0,1,30.0,1,30.0,1,30.0,1
4598,max_effective,10,20,2,3,0.05,0.95,0.832087906683293,7,19.0,1,19.0,1,19.0,1,19.0,1
4599,max_effective,10,20,2,3,0.05,0.95,0.9455311921432268,15,43.0,1,43.0,1,43.0,1,43.0,1
4600,max_effective,10,20,2,3,0.05,0.95,0.8992152515585919,7,23.0,1,23.0,1,23.0,1,23.0,1
4601,max_effective,10,20,2,3,0.05,0.95,0.91598018573029,13,33.0,1,33.0,1,33.0,1,33.0,1
4602,max_effective,10,20,2,3,0.05,0.95,0.817787251170873,19,36.0,1,36.0,1,36.0,1,36.0,1
4603,max_effective,10,20,2,3,0.05,0.95,0.8602138642798519,14,26.0,1,26.0,1,26.0,1,26.0,1
4604,max_effective,10,20,2,3,0.05,0.95,0.7322356577330248,4,16.0,1,16.0,1,16.0,1,16.0,1
4605,max_effective,10,20,2,3,0.05,0.95,0.8264784279776656,8,29.0,1,29.0,1,29.0,1,29.0,1
4606,max_effective,10,20,2,3,0.05,0.95,0.8618007473605278,20,45.0,0,47.0,1,47.0,1,47.0,1
4607,max_effective,10,20,2,3,0.05,0.95,0.6355490818210622,4,20.0,1,20.0,1,20.0,1,20.0,1
4608,max_effective,10,20,2,3,0.05,0.95,0.948254898584076,20,39.0,1,39.0,1,39.0,1,39.0,1
4609,max_effective,10,20,2,3,0.05,0.95,0.7796392467256926,6,17.0,1,17.0,1,17.0,1,17.0,1
4610,max_effective,10,20,2,3,0.05,0.95,0.8534411081230101,6,20.0,1,20.0,1,20.0,1,20.0,1
4611,max_effective,10,20,2,3,0.05,0.95,0.9112146201490056,12,23.0,1,23.0,1,23.0,1,23.0,1
4612,max_effective,10,20,2,3,0.05,0.95,0.939167965099944,11,44.0,1,44.0,1,43.0,0,42.0,0
4613,max_effective,10,20,2,3,0.05,0.95,0.8915765562891863,36,46.0,0,49.0,0,53.0,1,53.0,1
4614,max_effective,10,20,2,3,0.05,0.95,0.869982344305021,6,25.0,1,25.0,1,25.0,1,25.0,1
4615,max_effective,10,20,2,3,0.05,0.95,0.8756373625391589,4,14.0,1,14.0,1,14.0,1,14.0,1
4616,max_effective,10,20,2,3,0.05,0.95,0.9331839742873425,12,44.0,1,44.0,1,44.0,1,44.0,1
4617,max_effective,10,20,2,3,0.05,0.95,0.9371214122216645,5,23.0,1,23.0,1,23.0,1,23.0,1
4618,max_effective,10,20,2,3,0.05,0.95,0.913009762895203,8,24.0,1,24.0,1,24.0,1,24.0,1
4619,max_effective,10,20,2,3,0.05,0.95,0.898979219723001,8,26.0,1,26.0,1,26.0,1,26.0,1
4620,max_effective,10,20,2,3,0.05,0.95,0.7204463971580589,5,18.0,1,18.0,1,18.0,1,18.0,1
4621,max_effective,10,20,2,3,0.05,0.95,0.8051629066684776,9,26.0,1,26.0,1,26.0,1,26.0,1
4622,max_effective,10,20,2,3,0.05,0.95,0.9088956505908456,55,51.0,0,52.0,0,54.0,1,53.0,0
4623,max_effective,10,20,2,3,0.05,0.95,0.7492609596000003,13,34.0,1,34.0,1,34.0,1,34.0,1
4624,max_effective,10,20,2,3,0.05,0.95,0.9313320262281966,28,47.0,0,48.0,1,48.0,1,48.0,1
4625,max_effective,10,20,2,3,0.05,0.95,0.9350486800861966,8,34.0,1,34.0,1,34.0,1,34.0,1
4626,max_effective,10,20,2,3,0.05,0.95,0.8198874800976516,6,21.0,1,21.0,1,21.0,1,21.0,1
4627,max_effective,10,20,2,3,0.05,0.95,0.8972093716990525,7,32.0,1,32.0,1,32.0,1,32.0,1
4628,max_effective,10,20,2,3,0.05,0.95,0.8782296632985147,9,35.0,1,35.0,1,35.0,1,35.0,1
4629,max_effective,10,20,2,3,0.05,0.95,0.7626515617321312,5,27.0,1,27.0,1,27.0,1,27.0,1
4630,max_effective,10,20,2,3,0.05,0.95,0.8234438085350042,4,20.0,1,20.0,1,20.0,1,20.0,1
4631,max_effective,10,20,2,3,0.05,0.95,0.9342097384893132,6,29.0,1,29.0,1,29.0,1,29.0,1
4632,max_effective,10,20,2,3,0.05,0.95,0.7876459281294708,6,21.0,1,21.0,1,21.0,1,20.0,0
4633,max_effective,10,20,2,3,0.05,0.95,0.9495027527876614,36,45.0,0,50.0,0,54.0,1,53.0,0
4634,max_effective,10,20,2,3,0.05,0.95,0.8918387408737601,6,19.0,1,19.0,1,19.0,1,19.0,1
4635,max_effective,10,20,2,3,0.05,0.95,0.9039595380535907,26,40.0,0,49.0,1,49.0,1,47.0,0
4636,max_effective,10,20,2,3,0.05,0.95,0.7642336512777939,6,27.0,1,27.0,1,27.0,1,27.0,1
4637,max_effective,10,20,2,3,0.05,0.95,0.9181950524343928,9,27.0,1,27.0,1,27.0,1,27.0,1
4638,max_effective,10,20,2,3,0.05,0.95,0.9358143168577344,13,31.0,1,31.0,1,31.0,1,31.0,1
4639,max_effective,10,20,2,3,0.05,0.95,0.9006845366300912,17,36.0,1,36.0,1,36.0,1,36.0,1
4640,max_effective,10,20,2,3,0.05,0.95,0.9471104509047248,12,46.0,0,49.0,1,45.0,0,45.0,0
4641,max_effective,10,20,2,3,0.05,0.95,0.8230992804328477,6,29.0,1,29.0,1,29.0,1,29.0,1
4642,max_effective,10,20,2,3,0.05,0.95,0.9496360815542292,4,15.0,1,15.0,1,15.0,1,15.0,1
4643,max_effective,10,20,2,3,0.05,0.95,0.9010277473323725,16,36.0,1,36.0,1,36.0,1,36.0,1
4644,max_effective,10,20,2,3,0.05,0.95,0.8906877089066173,9,31.0,1,31.0,1,31.0,1,31.0,1
4645,max_effective,10,20,2,3,0.05,0.95,0.7615854803196643,13,33.0,1,33.0,1,33.0,1,33.0,1
4646,max_effective,10,20,2,3,0.05,0.95,0.7184175509405086,4,15.0,1,15.0,1,15.0,1,15.0,1
4647,max_effective,10,20,2,3,0.05,0.95,0.9255084821706138,14,37.0,1,37.0,1,37.0,1,37.0,1
4648,max_effective,10,20,2,3,0.05,0.95,0.9099174245675644,16,39.0,1,39.0,1,39.0,1,39.0,1
4649,max_effective,10,20,2,3,0.05,0.95,0.9190344089371576,7,26.0,1,26.0,1,26.0,1,26.0,1
4650,max_effective,10,20,2,3,0.05,0.95,0.8226117145652332,5,19.0,1,19.0,1,19.0,1,19.0,1
4651,max_effective,10,20,2,3,0.05,0.95,0.9450431658147124,6,22.0,1,22.0,1,22.0,1,22.0,1
4652,max_effective,10,20,2,3,0.05,0.95,0.7849736778456701,3,16.0,1,16.0,1,16.0,1,16.0,1
4653,max_effective,10,20,2,3,0.05,0.95,0.8400318426008822,8,26.0,1,26.0,1,26.0,1,26.0,1
4654,max_effective,10,20,2,3,0.05,0.95,0.9047507057705167,11,39.0,1,39.0,1,39.0,1,39.0,1
4655,max_effective,10,20,2,3,0.05,0.95,0.9363704673620368,17,44.0,0,47.0,0,48.0,1,48.0,1
4656,max_effective,10,20,2,3,0.05,0.95,0.8669055442518608,12,30.0,1,30.0,1,30.0,1,30.0,1
4657,max_effective,10,20,2,3,0.05,0.95,0.5757758322383321,2,12.0,1,12.0,1,12.0,1,12.0,1
4658,max_effective,10,20,2,3,0.05,0.95,0.5019684734861588,3,14.0,1,14.0,1,14.0,1,14.0,1
4659,max_effective,10,20,2,3,0.05,0.95,0.9328814299097042,5,28.0,1,28.0,1,28.0,1,28.0,1
4660,max_effective,10,20,2,3,0.05,0.95,0.889636108642406,30,51.0,0,54.0,0,57.0,1,57.0,1
4661,max_effective,10,20,2,3,0.05,0.95,0.8687133664192339,6,21.0,1,21.0,1,21.0,1,21.0,1
4662,max_effective,10,20,2,3,0.05,0.95,0.7800604904860522,7,26.0,1,26.0,1,26.0,1,26.0,1
4663,max_effective,10,20,2,3,0.05,0.95,0.9120258556102274,9,38.0,1,38.0,1,38.0,1,38.0,1
4664,max_effective,10,20,2,3,0.05,0.95,0.9161588676736356,9,22.0,1,22.0,1,22.0,1,22.0,1
4665,max_effective,10,20,2,3,0.05,0.95,0.7549559388976012,11,36.0,1,36.0,1,36.0,1,36.0,1
4666,max_effective,10,20,2,3,0.05,0.95,0.8821904940909759,15,34.0,1,34.0,1,34.0,1,34.0,1
4667,max_effective,10,20,2,3,0.05,0.95,0.7494810198528005,5,25.0,1,25.0,1,25.0,1,25.0,1
4668,max_effective,10,20,2,3,0.05,0.95,0.8551773006003742,11,24.0,1,24.0,1,24.0,1,24.0,1
4669,max_effective,10,20,2,3,0.05,0.95,0.9236090849405884,20,40.0,1,40.0,1,40.0,1,40.0,1
4670,max_effective,10,20,2,3,0.05,0.95,0.8899298039883474,5,22.0,1,22.0,1,22.0,1,22.0,1
4671,max_effective,10,20,2,3,0.05,0.95,0.9358528102595344,17,42.0,0,43.0,1,43.0,1,43.0,1
4672,max_effective,10,20,2,3,0.05,0.95,0.8755381912215923,15,31.0,1,31.0,1,31.0,1,31.0,1
4673,max_effective,10,20,2,3,0.05,0.95,0.9471337596822968,10,32.0,1,32.0,1,32.0,1,32.0,1
4674,max_effective,10,20,2,3,0.05,0.95,0.8659229122802552,3,13.0,1,13.0,1,13.0,1,13.0,1
4675,max_effective,10,20,2,3,0.05,0.95,0.9174343292744072,6,20.0,1,20.0,1,20.0,1,20.0,1
4676,max_effective,10,20,2,3,0.05,0.95,0.7890641598480878,2,13.0,1,13.0,1,13.0,1,13.0,1
4677,max_effective,10,20,2,3,0.05,0.95,0.8723331372328327,9,22.0,1,22.0,1,22.0,1,22.0,1
4678,max_effective,10,20,2,3,0.05,0.95,0.9325024168014312,6,16.0,1,16.0,1,16.0,1,16.0,1
4679,max_effective,10,20,2,3,0.05,0.95,0.9228688608655908,20,41.0,0,43.0,1,43.0,1,43.0,1
4680,max_effective,10,20,2,3,0.05,0.95,0.8932859296693844,21,45.0,1,45.0,1,45.0,1,45.0,1
4681,max_effective,10,20,2,3,0.05,0.95,0.8818754535905906,6,19.0,1,19.0,1,19.0,1,19.0,1
4682,max_effective,10,20,2,3,0.05,0.95,0.9272807564479124,10,26.0,1,26.0,1,26.0,1,26.0,1
4683,max_effective,10,20,2,3,0.05,0.95,0.8504412650634028,11,28.0,1,28.0,1,28.0,1,28.0,1
4684,max_effective,10,20,2,3,0.05,0.95,0.8944860480245111,8,32.0,1,32.0,1,32.0,1,32.0,1
4685,max_effective,10,20,2,3,0.05,0.95,0.8793090140472493,7,25.0,1,25.0,1,25.0,1,25.0,1
4686,max_effective,10,20,2,3,0.05,0.95,0.8851338926392164,7,22.0,1,22.0,1,22.0,1,22.0,1
4687,max_effective,10,20,2,3,0.05,0.95,0.9395448943919896,38,41.0,0,50.0,0,59.0,1,55.0,0
4688,max_effective,10,20,2,3,0.05,0.95,0.6687408975098531,9,24.0,1,24.0,1,24.0,1,24.0,1
4689,max_effective,10,20,2,3,0.05,0.95,0.9164569217035516,47,50.0,0,52.0,0,56.0,0,57.0,1
4690,max_effective,10,20,2,3,0.05,0.95,0.9392799899863165,10,23.0,1,23.0,1,23.0,1,23.0,1
4691,max_effective,10,20,2,3,0.05,0.95,0.7511894920186521,9,25.0,1,25.0,1,25.0,1,25.0,1
4692,max_effective,10,20,2,3,0.05,0.95,0.844997831584137,7,26.0,1,26.0,1,26.0,1,26.0,1
4693,max_effective,10,20,2,3,0.05,0.95,0.8574683485430715,18,36.0,1,36.0,1,36.0,1,36.0,1
4694,max_effective,10,20,2,3,0.05,0.95,0.9432912577507854,52,45.0,0,47.0,0,59.0,1,57.0,0
4695,max_effective,10,20,2,3,0.05,0.95,0.9296982623009918,6,26.0,1,26.0,1,26.0,1,26.0,1
4696,max_effective,10,20,2,3,0.05,0.95,0.911868206132979,11,35.0,1,35.0,1,35.0,1,35.0,1
4697,max_effective,10,20,2,3,0.05,0.95,0.6766467140644717,11,28.0,1,28.0,1,28.0,1,28.0,1
4698,max_effective,10,20,2,3,0.05,0.95,0.8943226094161224,23,47.0,0,51.0,1,49.0,0,47.0,0
4699,max_effective,10,20,2,3,0.05,0.95,0.9175620353332958,3,15.0,1,15.0,1,15.0,1,15.0,1
4700,max_effective,10,20,2,3,0.05,0.95,0.9095111121207654,19,52.0,0,55.0,1,53.0,0,53.0,0
4701,max_effective,10,20,2,3,0.05,0.95,0.9198179960790558,16,32.0,1,32.0,1,32.0,1,32.0,1
4702,max_effective,10,20,2,3,0.05,0.95,0.6991629924169267,4,17.0,1,17.0,1,17.0,1,17.0,1
4703,max_effective,10,20,2,3,0.05,0.95,0.9386302189712552,19,42.0,1,42.0,1,42.0,1,42.0,1
4704,max_effective,10,20,2,3,0.05,0.95,0.8087497628666314,8,20.0,1,20.0,1,20.0,1,20.0,1
4705,max_effective,10,20,2,3,0.05,0.95,0.8091389633162817,6,18.0,1,18.0,1,18.0,1,18.0,1
4706,max_effective,10,20,2,3,0.05,0.95,0.8707927578521929,6,21.0,1,21.0,1,21.0,1,21.0,1
4707,max_effective,10,20,2,3,0.05,0.95,0.8426550323428289,23,53.0,0,54.0,0,60.0,1,58.0,0
4708,max_effective,10,20,2,3,0.05,0.95,0.8214142839306644,7,22.0,1,22.0,1,22.0,1,22.0,1
4709,max_effective,10,20,2,3,0.05,0.95,0.8941233613771011,10,30.0,1,30.0,1,30.0,1,30.0,1
4710,max_effective,10,20,2,3,0.05,0.95,0.8642989153667054,6,23.0,1,23.0,1,23.0,1,23.0,1
4711,max_effective,10,20,2,3,0.05,0.95,0.8870238631695894,7,25.0,1,25.0,1,25.0,1,25.0,1
4712,max_effective,10,20,2,3,0.05,0.95,0.9385925133375408,8,46.0,1,46.0,1,43.0,0,44.0,0
4713,max_effective,10,20,2,3,0.05,0.95,0.8786121181681517,22,50.0,0,50.0,0,51.0,0,55.0,1
4714,max_effective,10,20,2,3,0.05,0.95,0.8641117595343378,9,29.0,1,29.0,1,29.0,1,29.0,1
4715,max_effective,10,20,2,3,0.05,0.95,0.9491959118921316,28,44.0,0,46.0,0,51.0,1,51.0,1
4716,max_effective,10,20,2,3,0.05,0.95,0.8655992947180419,13,37.0,1,37.0,1,37.0,1,37.0,1
4717,max_effective,10,20,2,3,0.05,0.95,0.9440892542394176,116,43.0,0,44.0,0,55.0,0,56.0,1
4718,max_effective,10,20,2,3,0.05,0.95,0.7594890222097382,4,15.0,1,15.0,1,15.0,1,15.0,1
4719,max_effective,10,20,2,3,0.05,0.95,0.9320837012980984,16,41.0,1,41.0,1,41.0,1,41.0,1
4720,max_effective,10,20,2,3,0.05,0.95,0.8285759459949094,10,28.0,1,28.0,1,28.0,1,28.0,1
4721,max_effective,10,20,2,3,0.05,0.95,0.7046442117922423,5,19.0,1,19.0,1,19.0,1,19.0,1
4722,max_effective,10,20,2,3,0.05,0.95,0.6419961023693505,3,16.0,1,16.0,1,16.0,1,16.0,1
4723,max_effective,10,20,2,3,0.05,0.95,0.7576120202876492,4,16.0,1,16.0,1,16.0,1,16.0,1
4724,max_effective,10,20,2,3,0.05,0.95,0.8838493699149474,12,31.0,1,31.0,1,31.0,1,31.0,1
4725,max_effective,10,20,2,3,0.05,0.95,0.909204746586204,21,34.0,1,34.0,1,34.0,1,34.0,1
4726,max_effective,10,20,2,3,0.05,0.95,0.9386205659298628,66,51.0,0,52.0,0,54.0,1,54.0,1
4727,max_effective,10,20,2,3,0.05,0.95,0.9248175755649648,35,52.0,0,53.0,0,56.0,1,54.0,0
4728,max_effective,10,20,2,3,0.05,0.95,0.9388428825606824,41,40.0,0,47.0,0,54.0,0,56.0,1
4729,max_effective,10,20,2,3,0.05,0.95,0.7002053533281463,19,31.0,1,31.0,1,31.0,1,31.0,1
4730,max_effective,10,20,2,3,0.05,0.95,0.94745125159493,9,28.0,1,28.0,1,28.0,1,28.0,1
4731,max_effective,10,20,2,3,0.05,0.95,0.9408176628656112,21,46.0,0,48.0,1,45.0,0,48.0,1
4732,max_effective,10,20,2,3,0.05,0.95,0.9191907731555456,7,26.0,1,26.0,1,26.0,1,26.0,1
4733,max_effective,10,20,2,3,0.05,0.95,0.8946218929000311,14,32.0,1,32.0,1,32.0,1,32.0,1
4734,max_effective,10,20,2,3,0.05,0.95,0.7680487115832492,9,26.0,1,26.0,1,26.0,1,26.0,1
4735,max_effective,10,20,2,3,0.05,0.95,0.9498322078521384,56,48.0,0,48.0,0,57.0,1,56.0,0
4736,max_effective,10,20,2,3,0.05,0.95,0.8681044296175352,12,44.0,1,43.0,0,44.0,1,44.0,1
4737,max_effective,10,20,2,3,0.05,0.95,0.8988175422980533,11,34.0,1,34.0,1,34.0,1,34.0,1
4738,max_effective,10,20,2,3,0.05,0.95,0.9137095064851288,5,16.0,1,16.0,1,16.0,1,16.0,1
4739,max_effective,10,20,2,3,0.05,0.95,0.9068206399374378,56,46.0,0,48.0,0,51.0,0,57.0,1
4740,max_effective,10,20,2,3,0.05,0.95,0.7802620142671635,16,28.0,1,28.0,1,28.0,1,28.0,1
4741,max_effective,10,20,2,3,0.05,0.95,0.9272526592037604,29,41.0,0,47.0,0,49.0,1,45.0,0
4742,max_effective,10,20,2,3,0.05,0.95,0.7785803016335723,5,18.0,1,18.0,1,18.0,1,18.0,1
4743,max_effective,10,20,2,3,0.05,0.95,0.8653061977975685,21,48.0,0,51.0,0,56.0,1,55.0,0
4744,max_effective,10,20,2,3,0.05,0.95,0.9177210608106596,10,23.0,1,23.0,1,23.0,1,22.0,0
4745,max_effective,10,20,2,3,0.05,0.95,0.8049019988784235,8,29.0,1,29.0,1,29.0,1,29.0,1
4746,max_effective,10,20,2,3,0.05,0.95,0.7556396467119291,5,18.0,1,18.0,1,18.0,1,18.0,1
4747,max_effective,10,20,2,3,0.05,0.95,0.9266550629902136,21,49.0,0,51.0,1,50.0,0,51.0,1
4748,max_effective,10,20,2,3,0.05,0.95,0.8394467450785191,10,32.0,1,32.0,1,32.0,1,32.0,1
4749,max_effective,10,20,2,3,0.05,0.95,0.9179298002239584,19,48.0,0,50.0,1,49.0,0,47.0,0
4750,max_effective,10,20,2,3,0.05,0.95,0.8865589820345814,25,45.0,1,45.0,1,45.0,1,45.0,1
4751,max_effective,10,20,2,3,0.05,0.95,0.9113609365863172,10,39.0,1,39.0,1,39.0,1,39.0,1
4752,max_effective,10,20,2,3,0.05,0.95,0.5948672988200726,3,18.0,1,18.0,1,18.0,1,18.0,1
4753,max_effective,10,20,2,3,0.05,0.95,0.9176200176169406,5,19.0,1,19.0,1,19.0,1,19.0,1
4754,max_effective,10,20,2,3,0.05,0.95,0.9027944251425056,20,41.0,1,41.0,1,41.0,1,41.0,1
4755,max_effective,10,20,2,3,0.05,0.95,0.9346571410954388,18,47.0,0,49.0,1,47.0,0,49.0,1
4756,max_effective,10,20,2,3,0.05,0.95,0.893674272113294,32,47.0,1,47.0,1,47.0,1,47.0,1
4757,max_effective,10,20,2,3,0.05,0.95,0.8639981631479373,10,25.0,1,25.0,1,25.0,1,25.0,1
4758,max_effective,10,20,2,3,0.05,0.95,0.92929252001048,41,46.0,0,57.0,1,56.0,0,54.0,0
4759,max_effective,10,20,2,3,0.05,0.95,0.892543626809319,23,50.0,1,49.0,0,50.0,1,49.0,0
4760,max_effective,10,20,2,3,0.05,0.95,0.9419393031027788,34,49.0,0,52.0,0,55.0,0,56.0,1
4761,max_effective,10,20,2,3,0.05,0.95,0.8224421722432599,5,24.0,1,24.0,1,24.0,1,24.0,1
4762,max_effective,10,20,2,3,0.05,0.95,0.742167460891524,6,22.0,1,22.0,1,22.0,1,22.0,1
4763,max_effective,10,20,2,3,0.05,0.95,0.7436642824257494,2,13.0,1,13.0,1,13.0,1,12.0,0
4764,max_effective,10,20,2,3,0.05,0.95,0.885718608975133,6,25.0,1,25.0,1,25.0,1,25.0,1
4765,max_effective,10,20,2,3,0.05,0.95,0.8707873971596782,10,26.0,1,26.0,1,26.0,1,26.0,1
4766,max_effective,10,20,2,3,0.05,0.95,0.9361513451612348,11,36.0,1,36.0,1,36.0,1,36.0,1
4767,max_effective,10,20,2,3,0.05,0.95,0.8765287977218252,5,25.0,1,25.0,1,25.0,1,24.0,0
4768,max_effective,10,20,2,3,0.05,0.95,0.559423112295981,3,14.0,1,14.0,1,14.0,1,14.0,1
4769,max_effective,10,20,2,3,0.05,0.95,0.8950010013016941,18,31.0,1,31.0,1,31.0,1,31.0,1
4770,max_effective,10,20,2,3,0.05,0.95,0.9161895929036948,22,42.0,1,42.0,1,42.0,1,42.0,1
4771,max_effective,10,20,2,3,0.05,0.95,0.7123125839485924,15,32.0,1,32.0,1,32.0,1,32.0,1
4772,max_effective,10,20,2,3,0.05,0.95,0.937947121543384,9,23.0,1,23.0,1,23.0,1,23.0,1
4773,max_effective,10,20,2,3,0.05,0.95,0.928833568430788,22,35.0,1,35.0,1,35.0,1,35.0,1
4774,max_effective,10,20,2,3,0.05,0.95,0.8158129768271554,10,22.0,1,22.0,1,22.0,1,22.0,1
4775,max_effective,10,20,2,3,0.05,0.95,0.6226024959077179,2,12.0,1,12.0,1,12.0,1,12.0,1
4776,max_effective,10,20,2,3,0.05,0.95,0.9094272716769056,27,43.0,0,50.0,0,53.0,1,52.0,0
4777,max_effective,10,20,2,3,0.05,0.95,0.8594373630399849,23,34.0,1,34.0,1,34.0,1,34.0,1
4778,max_effective,10,20,2,3,0.05,0.95,0.8783765837582521,17,47.0,1,47.0,1,47.0,1,47.0,1
4779,max_effective,10,20,2,3,0.05,0.95,0.8741924453266157,11,26.0,1,26.0,1,26.0,1,26.0,1
4780,max_effective,10,20,2,3,0.05,0.95,0.9181723288246352,21,48.0,1,45.0,0,42.0,0,42.0,0
4781,max_effective,10,20,2,3,0.05,0.95,0.9107344486268308,6,29.0,1,29.0,1,29.0,1,29.0,1
4782,max_effective,10,20,2,3,0.05,0.95,0.9223441266610988,13,52.0,1,52.0,1,48.0,0,46.0,0
4783,max_effective,10,20,2,3,0.05,0.95,0.9264177459642468,8,25.0,1,25.0,1,25.0,1,25.0,1
4784,max_effective,10,20,2,3,0.05,0.95,0.8427217423058887,30,48.0,0,53.0,0,55.0,0,57.0,1
4785,max_effective,10,20,2,3,0.05,0.95,0.7988691985777516,4,20.0,1,20.0,1,20.0,1,20.0,1
4786,max_effective,10,20,2,3,0.05,0.95,0.8990207755111913,4,20.0,1,20.0,1,20.0,1,20.0,1
4787,max_effective,10,20,2,3,0.05,0.95,0.8682712730129141,14,43.0,1,43.0,1,43.0,1,43.0,1
4788,max_effective,10,20,2,3,0.05,0.95,0.8104058799146625,14,37.0,1,37.0,1,37.0,1,37.0,1
4789,max_effective,10,20,2,3,0.05,0.95,0.8984425018692599,40,41.0,0,53.0,0,55.0,1,52.0,0
4790,max_effective,10,20,2,3,0.05,0.95,0.9487954514826488,29,48.0,1,48.0,1,48.0,1,46.0,0
4791,max_effective,10,20,2,3,0.05,0.95,0.7702137773200196,2,11.0,1,11.0,1,11.0,1,11.0,1
4792,max_effective,10,20,2,3,0.05,0.95,0.8534918097647722,23,41.0,1,41.0,1,41.0,1,41.0,1
4793,max_effective,10,20,2,3,0.05,0.95,0.8995807248040926,27,48.0,1,48.0,1,48.0,1,48.0,1
4794,max_effective,10,20,2,3,0.05,0.95,0.9081611784899792,19,46.0,1,46.0,1,46.0,1,46.0,1
4795,max_effective,10,20,2,3,0.05,0.95,0.8187327224893568,3,15.0,1,15.0,1,15.0,1,15.0,1
4796,max_effective,10,20,2,3,0.05,0.95,0.8800296002859244,6,19.0,1,19.0,1,19.0,1,19.0,1
4797,max_effective,10,20,2,3,0.05,0.95,0.8726374319576397,12,39.0,1,39.0,1,39.0,1,39.0,1
4798,max_effective,10,20,2,3,0.05,0.95,0.7868014730427785,6,20.0,1,20.0,1,20.0,1,20.0,1
4799,max_effective,10,20,2,3,0.05,0.95,0.8371358523540038,8,22.0,1,22.0,1,22.0,1,22.0,1
4800,max_effective,10,20,2,3,0.05,0.95,0.3546698191199919,2,13.0,1,13.0,1,13.0,1,13.0,1
4801,max_effective,10,20,2,3,0.05,0.95,0.877884682734708,17,34.0,1,34.0,1,34.0,1,34.0,1
4802,max_effective,10,20,2,3,0.05,0.95,0.8920647385993371,36,46.0,0,52.0,0,53.0,1,52.0,0
4803,max_effective,10,20,2,3,0.05,0.95,0.9058679082726268,21,35.0,1,35.0,1,35.0,1,35.0,1
4804,max_effective,10,20,2,3,0.05,0.95,0.8639295627933413,7,19.0,1,19.0,1,19.0,1,19.0,1
4805,max_effective,10,20,2,3,0.05,0.95,0.9302757714930208,10,26.0,1,26.0,1,26.0,1,26.0,1
4806,max_effective,10,20,2,3,0.05,0.95,0.905567482056162,6,24.0,1,24.0,1,24.0,1,24.0,1
4807,max_effective,10,20,2,3,0.05,0.95,0.9361890564354994,25,40.0,1,40.0,1,40.0,1,40.0,1
4808,max_effective,10,20,2,3,0.05,0.95,0.8952364865923464,2,12.0,1,12.0,1,12.0,1,12.0,1
4809,max_effective,10,20,2,3,0.05,0.95,0.9345945098503664,15,24.0,1,24.0,1,24.0,1,24.0,1
4810,max_effective,10,20,2,3,0.05,0.95,0.9116393983664614,7,22.0,1,22.0,1,22.0,1,22.0,1
4811,max_effective,10,20,2,3,0.05,0.95,0.8112220254278096,4,17.0,1,17.0,1,17.0,1,17.0,1
4812,max_effective,10,20,2,3,0.05,0.95,0.776482138066805,17,35.0,1,35.0,1,35.0,1,35.0,1
4813,max_effective,10,20,2,3,0.05,0.95,0.9394717305273182,20,44.0,1,44.0,1,44.0,1,44.0,1
4814,max_effective,10,20,2,3,0.05,0.95,0.7610744922577224,10,24.0,1,24.0,1,24.0,1,24.0,1
4815,max_effective,10,20,2,3,0.05,0.95,0.8871930759982682,22,38.0,0,43.0,1,43.0,1,43.0,1
4816,max_effective,10,20,2,3,0.05,0.95,0.7871221887392985,5,17.0,1,17.0,1,17.0,1,17.0,1
4817,max_effective,10,20,2,3,0.05,0.95,0.844114104484231,4,13.0,1,13.0,1,13.0,1,13.0,1
4818,max_effective,10,20,2,3,0.05,0.95,0.8935562925432124,8,35.0,1,35.0,1,35.0,1,35.0,1
4819,max_effective,10,20,2,3,0.05,0.95,0.9489281739616748,83,53.0,0,55.0,0,59.0,1,59.0,1
4820,max_effective,10,20,2,3,0.05,0.95,0.8648197035927041,13,28.0,1,28.0,1,28.0,1,28.0,1
4821,max_effective,10,20,2,3,0.05,0.95,0.8050887643070215,8,26.0,1,26.0,1,26.0,1,26.0,1
4822,max_effective,10,20,2,3,0.05,0.95,0.9241353461701836,9,26.0,1,26.0,1,26.0,1,26.0,1
4823,max_effective,10,20,2,3,0.05,0.95,0.8799204558175889,18,47.0,0,49.0,1,49.0,1,49.0,1
4824,max_effective,10,20,2,3,0.05,0.95,0.6510220820838059,4,15.0,1,15.0,1,15.0,1,15.0,1
4825,max_effective,10,20,2,3,0.05,0.95,0.846919561480234,7,31.0,1,31.0,1,31.0,1,31.0,1
4826,max_effective,10,20,2,3,0.05,0.95,0.9163931561769948,5,21.0,1,21.0,1,21.0,1,21.0,1
4827,max_effective,10,20,2,3,0.05,0.95,0.8633972658260393,12,29.0,1,29.0,1,29.0,1,29.0,1
4828,max_effective,10,20,2,3,0.05,0.95,0.8516344419852035,7,23.0,1,23.0,1,23.0,1,23.0,1
4829,max_effective,10,20,2,3,0.05,0.95,0.9351678999043797,37,47.0,0,52.0,0,55.0,1,53.0,0
4830,max_effective,10,20,2,3,0.05,0.95,0.8514977721929795,4,15.0,1,15.0,1,15.0,1,15.0,1
4831,max_effective,10,20,2,3,0.05,0.95,0.9297284048933394,22,43.0,1,43.0,1,43.0,1,43.0,1
4832,max_effective,10,20,2,3,0.05,0.95,0.9293071914109792,11,31.0,1,31.0,1,31.0,1,31.0,1
4833,max_effective,10,20,2,3,0.05,0.95,0.8960108150680804,10,40.0,1,40.0,1,40.0,1,39.0,0
4834,max_effective,10,20,2,3,0.05,0.95,0.935517653524689,10,29.0,1,29.0,1,29.0,1,29.0,1
4835,max_effective,10,20,2,3,0.05,0.95,0.8522566987681367,9,28.0,1,28.0,1,28.0,1,28.0,1
4836,max_effective,10,20,2,3,0.05,0.95,0.9204587674655984,10,38.0,1,38.0,1,38.0,1,38.0,1
4837,max_effective,10,20,2,3,0.05,0.95,0.9412626595864628,42,50.0,0,52.0,0,52.0,0,58.0,1
4838,max_effective,10,20,2,3,0.05,0.95,0.9237354685220556,31,46.0,1,46.0,1,46.0,1,46.0,1
4839,max_effective,10,20,2,3,0.05,0.95,0.7583912224401695,3,21.0,1,21.0,1,21.0,1,21.0,1
4840,max_effective,10,20,2,3,0.05,0.95,0.904520191007448,13,40.0,1,40.0,1,40.0,1,40.0,1
4841,max_effective,10,20,2,3,0.05,0.95,0.9184990248597952,20,45.0,0,46.0,1,46.0,1,46.0,1
4842,max_effective,10,20,2,3,0.05,0.95,0.7912047996051215,3,15.0,1,15.0,1,15.0,1,15.0,1
4843,max_effective,10,20,2,3,0.05,0.95,0.8532642030623646,13,46.0,1,46.0,1,46.0,1,46.0,1
4844,max_effective,10,20,2,3,0.05,0.95,0.8320784745733588,17,40.0,1,40.0,1,40.0,1,40.0,1
4845,max_effective,10,20,2,3,0.05,0.95,0.8745037381203637,7,24.0,1,24.0,1,24.0,1,24.0,1
4846,max_effective,10,20,2,3,0.05,0.95,0.918827062441885,20,36.0,1,36.0,1,36.0,1,36.0,1
4847,max_effective,10,20,2,3,0.05,0.95,0.9168724843180208,9,26.0,1,26.0,1,26.0,1,26.0,1
4848,max_effective,10,20,2,3,0.05,0.95,0.938163013049328,23,45.0,0,51.0,1,49.0,0,49.0,0
4849,max_effective,10,20,2,3,0.05,0.95,0.5634305697989902,4,18.0,1,18.0,1,18.0,1,18.0,1
4850,max_effective,10,20,2,3,0.05,0.95,0.9001134256444908,11,35.0,1,35.0,1,35.0,1,35.0,1
4851,max_effective,10,20,2,3,0.05,0.95,0.8892978886123868,7,31.0,1,31.0,1,31.0,1,31.0,1
4852,max_effective,10,20,2,3,0.05,0.95,0.8921826403734643,10,30.0,1,30.0,1,30.0,1,30.0,1
4853,max_effective,10,20,2,3,0.05,0.95,0.9211648355648102,11,39.0,1,39.0,1,39.0,1,39.0,1
4854,max_effective,10,20,2,3,0.05,0.95,0.9158079137327608,5,27.0,1,27.0,1,27.0,1,27.0,1
4855,max_effective,10,20,2,3,0.05,0.95,0.760516812945479,5,25.0,1,25.0,1,25.0,1,25.0,1
4856,max_effective,10,20,2,3,0.05,0.95,0.5843876552650129,2,14.0,1,14.0,1,14.0,1,14.0,1
4857,max_effective,10,20,2,3,0.05,0.95,0.8201740334024874,16,33.0,1,33.0,1,33.0,1,33.0,1
4858,max_effective,10,20,2,3,0.05,0.95,0.776174764612295,3,15.0,1,15.0,1,15.0,1,15.0,1
4859,max_effective,10,20,2,3,0.05,0.95,0.9495596053049572,51,52.0,0,54.0,0,56.0,0,57.0,1
4860,max_effective,10,20,2,3,0.05,0.95,0.802440278638499,8,21.0,1,21.0,1,21.0,1,21.0,1
4861,max_effective,10,20,2,3,0.05,0.95,0.9046357234112926,8,29.0,1,29.0,1,29.0,1,29.0,1
4862,max_effective,10,20,2,3,0.05,0.95,0.8422259764829118,15,40.0,1,40.0,1,40.0,1,40.0,1
4863,max_effective,10,20,2,3,0.05,0.95,0.8978040923248188,7,28.0,1,28.0,1,28.0,1,28.0,1
4864,max_effective,10,20,2,3,0.05,0.95,0.8943895890494303,38,53.0,0,49.0,0,56.0,1,55.0,0
4865,max_effective,10,20,2,3,0.05,0.95,0.9333119387274784,78,46.0,0,51.0,0,58.0,1,58.0,1
4866,max_effective,10,20,2,3,0.05,0.95,0.8605629895008127,10,34.0,1,34.0,1,34.0,1,34.0,1
4867,max_effective,10,20,2,3,0.05,0.95,0.9359269062580792,6,25.0,1,25.0,1,25.0,1,25.0,1
4868,max_effective,10,20,2,3,0.05,0.95,0.9477081588548476,9,33.0,1,33.0,1,33.0,1,33.0,1
4869,max_effective,10,20,2,3,0.05,0.95,0.9362855309800492,18,43.0,0,44.0,1,44.0,1,44.0,1
4870,max_effective,10,20,2,3,0.05,0.95,0.7914055518957469,13,27.0,1,27.0,1,27.0,1,27.0,1
4871,max_effective,10,20,2,3,0.05,0.95,0.9150148902227756,18,30.0,1,30.0,1,30.0,1,30.0,1
4872,max_effective,10,20,2,3,0.05,0.95,0.9333347319802984,47,54.0,0,54.0,0,55.0,0,59.0,1
4873,max_effective,10,20,2,3,0.05,0.95,0.9132585084822424,10,31.0,1,31.0,1,31.0,1,31.0,1
4874,max_effective,10,20,2,3,0.05,0.95,0.8209040007458405,7,27.0,1,27.0,1,27.0,1,27.0,1
4875,max_effective,10,20,2,3,0.05,0.95,0.9151375233590892,8,28.0,1,28.0,1,28.0,1,28.0,1
4876,max_effective,10,20,2,3,0.05,0.95,0.9419062416726384,39,47.0,0,47.0,0,49.0,0,52.0,1
4877,max_effective,10,20,2,3,0.05,0.95,0.8863145433609154,3,22.0,1,22.0,1,22.0,1,22.0,1
4878,max_effective,10,20,2,3,0.05,0.95,0.9494629347209336,6,18.0,1,18.0,1,18.0,1,18.0,1
4879,max_effective,10,20,2,3,0.05,0.95,0.9488552320620176,21,43.0,1,43.0,1,43.0,1,42.0,0
4880,max_effective,10,20,2,3,0.05,0.95,0.9337700536881,48,46.0,0,50.0,0,56.0,1,56.0,1
4881,max_effective,10,20,2,3,0.05,0.95,0.8085796000647552,4,14.0,1,14.0,1,14.0,1,14.0,1
4882,max_effective,10,20,2,3,0.05,0.95,0.847166684915989,4,23.0,1,23.0,1,23.0,1,23.0,1
4883,max_effective,10,20,2,3,0.05,0.95,0.8026427116049052,9,26.0,1,26.0,1,26.0,1,26.0,1
4884,max_effective,10,20,2,3,0.05,0.95,0.8189138264684661,7,18.0,1,18.0,1,18.0,1,18.0,1
4885,max_effective,10,20,2,3,0.05,0.95,0.912112099405978,6,21.0,1,21.0,1,21.0,1,21.0,1
4886,max_effective,10,20,2,3,0.05,0.95,0.9022651904560708,19,38.0,1,38.0,1,38.0,1,38.0,1
4887,max_effective,10,20,2,3,0.05,0.95,0.7930711648320979,6,17.0,1,17.0,1,17.0,1,17.0,1
4888,max_effective,10,20,2,3,0.05,0.95,0.8587649861429038,16,31.0,1,31.0,1,31.0,1,31.0,1
4889,max_effective,10,20,2,3,0.05,0.95,0.9106929448648589,10,22.0,1,22.0,1,22.0,1,22.0,1
4890,max_effective,10,20,2,3,0.05,0.95,0.8810456755824526,9,25.0,1,25.0,1,25.0,1,25.0,1
4891,max_effective,10,20,2,3,0.05,0.95,0.9333643308487944,10,26.0,1,26.0,1,26.0,1,26.0,1
4892,max_effective,10,20,2,3,0.05,0.95,0.940381368963594,23,39.0,1,39.0,1,39.0,1,39.0,1
4893,max_effective,10,20,2,3,0.05,0.95,0.9497911422278568,46,49.0,0,56.0,1,56.0,1,56.0,1
4894,max_effective,10,20,2,3,0.05,0.95,0.8853747686671367,17,34.0,1,34.0,1,34.0,1,34.0,1
4895,max_effective,10,20,2,3,0.05,0.95,0.902853811576482,13,31.0,1,31.0,1,31.0,1,31.0,1
4896,max_effective,10,20,2,3,0.05,0.95,0.8231621144029041,6,22.0,1,22.0,1,22.0,1,22.0,1
4897,max_effective,10,20,2,3,0.05,0.95,0.919757628329787,20,53.0,1,47.0,0,50.0,0,50.0,0
4898,max_effective,10,20,2,3,0.05,0.95,0.9407437182382838,6,23.0,1,23.0,1,23.0,1,23.0,1
4899,max_effective,10,20,2,3,0.05,0.95,0.9149389729943546,27,50.0,0,52.0,0,55.0,0,56.0,1
4900,max_effective,10,20,2,3,0.05,0.95,0.8474429195831986,8,26.0,1,26.0,1,26.0,1,26.0,1
4901,max_effective,10,20,2,3,0.05,0.95,0.8759600745436928,10,33.0,1,33.0,1,33.0,1,33.0,1
4902,max_effective,10,20,2,3,0.05,0.95,0.8036682447965823,10,29.0,1,29.0,1,29.0,1,29.0,1
4903,max_effective,10,20,2,3,0.05,0.95,0.7130428454134903,4,17.0,1,17.0,1,17.0,1,17.0,1
4904,max_effective,10,20,2,3,0.05,0.95,0.9357686049607188,22,50.0,0,52.0,0,57.0,1,57.0,1
4905,max_effective,10,20,2,3,0.05,0.95,0.8649704722362623,9,26.0,1,26.0,1,26.0,1,26.0,1
4906,max_effective,10,20,2,3,0.05,0.95,0.8681831790121197,7,22.0,1,22.0,1,22.0,1,22.0,1
4907,max_effective,10,20,2,3,0.05,0.95,0.713764199473166,2,13.0,1,13.0,1,13.0,1,13.0,1
4908,max_effective,10,20,2,3,0.05,0.95,0.9136886921869914,9,27.0,1,27.0,1,27.0,1,27.0,1
4909,max_effective,10,20,2,3,0.05,0.95,0.9320721708244656,12,27.0,1,27.0,1,27.0,1,27.0,1
4910,max_effective,10,20,2,3,0.05,0.95,0.913228926904775,17,36.0,1,36.0,1,36.0,1,36.0,1
4911,max_effective,10,20,2,3,0.05,0.95,0.8376767532640189,3,19.0,1,19.0,1,19.0,1,19.0,1
4912,max_effective,10,20,2,3,0.05,0.95,0.8089807309595752,8,27.0,1,27.0,1,27.0,1,27.0,1
4913,max_effective,10,20,2,3,0.05,0.95,0.7513175418148962,5,19.0,1,19.0,1,19.0,1,19.0,1
4914,max_effective,10,20,2,3,0.05,0.95,0.9382165889433371,26,38.0,1,38.0,1,38.0,1,38.0,1
4915,max_effective,10,20,2,3,0.05,0.95,0.9169183275199128,13,32.0,1,32.0,1,32.0,1,32.0,1
4916,max_effective,10,20,2,3,0.05,0.95,0.9134124621752602,8,25.0,1,25.0,1,25.0,1,25.0,1
4917,max_effective,10,20,2,3,0.05,0.95,0.891338484287314,14,30.0,1,30.0,1,30.0,1,30.0,1
4918,max_effective,10,20,2,3,0.05,0.95,0.7337854421573238,5,19.0,1,19.0,1,19.0,1,19.0,1
4919,max_effective,10,20,2,3,0.05,0.95,0.8427497564116384,7,23.0,1,23.0,1,23.0,1,23.0,1
4920,max_effective,10,20,2,3,0.05,0.95,0.7927840681875076,7,27.0,1,27.0,1,27.0,1,27.0,1
4921,max_effective,10,20,2,3,0.05,0.95,0.837313747868761,33,48.0,0,50.0,0,52.0,1,51.0,0
4922,max_effective,10,20,2,3,0.05,0.95,0.8984398041977394,5,17.0,1,17.0,1,17.0,1,17.0,1
4923,max_effective,10,20,2,3,0.05,0.95,0.9344360898874782,12,32.0,1,32.0,1,32.0,1,29.0,0
4924,max_effective,10,20,2,3,0.05,0.95,0.8963062046483352,26,45.0,0,50.0,0,54.0,1,52.0,0
4925,max_effective,10,20,2,3,0.05,0.95,0.8836381305141213,25,46.0,0,49.0,0,52.0,1,51.0,0
4926,max_effective,10,20,2,3,0.05,0.95,0.8649946113362287,8,37.0,1,37.0,1,37.0,1,37.0,1
4927,max_effective,10,20,2,3,0.05,0.95,0.9443137637230822,22,45.0,0,48.0,0,51.0,1,51.0,1
4928,max_effective,10,20,2,3,0.05,0.95,0.9155522227933024,30,42.0,0,48.0,0,55.0,1,52.0,0
4929,max_effective,10,20,2,3,0.05,0.95,0.7945803893905626,5,23.0,1,23.0,1,23.0,1,23.0,1
4930,max_effective,10,20,2,3,0.05,0.95,0.7447947504408804,7,20.0,1,20.0,1,20.0,1,20.0,1
4931,max_effective,10,20,2,3,0.05,0.95,0.9296082571483842,9,22.0,1,22.0,1,22.0,1,22.0,1
4932,max_effective,10,20,2,3,0.05,0.95,0.849697588716425,11,38.0,1,38.0,1,38.0,1,38.0,1
4933,max_effective,10,20,2,3,0.05,0.95,0.829490053317937,8,29.0,1,29.0,1,29.0,1,29.0,1
4934,max_effective,10,20,2,3,0.05,0.95,0.6967525373778798,4,15.0,1,15.0,1,15.0,1,15.0,1
4935,max_effective,10,20,2,3,0.05,0.95,0.6976727449931962,4,20.0,1,20.0,1,20.0,1,20.0,1
4936,max_effective,10,20,2,3,0.05,0.95,0.9014689401855516,12,30.0,1,30.0,1,30.0,1,30.0,1
4937,max_effective,10,20,2,3,0.05,0.95,0.919069841234366,29,50.0,0,55.0,0,56.0,1,54.0,0
4938,max_effective,10,20,2,3,0.05,0.95,0.8358718674142226,7,22.0,1,22.0,1,22.0,1,22.0,1
4939,max_effective,10,20,2,3,0.05,0.95,0.9186737463524872,13,31.0,1,31.0,1,31.0,1,31.0,1
4940,max_effective,10,20,2,3,0.05,0.95,0.8323602127067316,5,19.0,1,19.0,1,19.0,1,19.0,1
4941,max_effective,10,20,2,3,0.05,0.95,0.8711256974926572,18,45.0,1,45.0,1,45.0,1,43.0,0
4942,max_effective,10,20,2,3,0.05,0.95,0.9398747386521026,13,35.0,1,35.0,1,35.0,1,35.0,1
4943,max_effective,10,20,2,3,0.05,0.95,0.7689215518878483,4,21.0,1,21.0,1,21.0,1,21.0,1
4944,max_effective,10,20,2,3,0.05,0.95,0.8453705343215059,29,53.0,0,56.0,1,55.0,0,56.0,1
4945,max_effective,10,20,2,3,0.05,0.95,0.9422918299212708,5,22.0,1,22.0,1,22.0,1,22.0,1
4946,max_effective,10,20,2,3,0.05,0.95,0.9144244120540924,22,48.0,0,48.0,0,55.0,1,54.0,0
4947,max_effective,10,20,2,3,0.05,0.95,0.8091629193407831,4,16.0,1,16.0,1,16.0,1,15.0,0
4948,max_effective,10,20,2,3,0.05,0.95,0.6852976353955749,3,16.0,1,16.0,1,16.0,1,16.0,1
4949,max_effective,10,20,2,3,0.05,0.95,0.7169258041026138,4,16.0,1,16.0,1,16.0,1,16.0,1
4950,max_effective,10,20,2,3,0.05,0.95,0.8078710688219115,16,35.0,1,35.0,1,35.0,1,35.0,1
4951,max_effective,10,20,2,3,0.05,0.95,0.8823791046559766,17,39.0,1,39.0,1,38.0,0,39.0,1
4952,max_effective,10,20,2,3,0.05,0.95,0.837953751343145,10,35.0,1,35.0,1,35.0,1,35.0,1
4953,max_effective,10,20,2,3,0.05,0.95,0.9384652654620932,22,38.0,1,38.0,1,38.0,1,38.0,1
4954,max_effective,10,20,2,3,0.05,0.95,0.6825552657988919,9,22.0,1,22.0,1,22.0,1,22.0,1
4955,max_effective,10,20,2,3,0.05,0.95,0.7827962142047488,9,29.0,1,29.0,1,29.0,1,29.0,1
4956,max_effective,10,20,2,3,0.05,0.95,0.8468039754481256,20,39.0,1,39.0,1,39.0,1,39.0,1
4957,max_effective,10,20,2,3,0.05,0.95,0.8392860483267381,3,15.0,1,15.0,1,15.0,1,15.0,1
4958,max_effective,10,20,2,3,0.05,0.95,0.917113764885765,41,45.0,0,50.0,0,55.0,0,59.0,1
4959,max_effective,10,20,2,3,0.05,0.95,0.8464109602354885,3,12.0,1,12.0,1,12.0,1,12.0,1
4960,max_effective,10,20,2,3,0.05,0.95,0.8000147236094822,9,41.0,1,41.0,1,41.0,1,41.0,1
4961,max_effective,10,20,2,3,0.05,0.95,0.8208613948900918,4,17.0,1,17.0,1,17.0,1,16.0,0
4962,max_effective,10,20,2,3,0.05,0.95,0.9431035963661772,3,15.0,1,15.0,1,15.0,1,14.0,0
4963,max_effective,10,20,2,3,0.05,0.95,0.9134087459213898,5,24.0,1,24.0,1,24.0,1,24.0,1
4964,max_effective,10,20,2,3,0.05,0.95,0.9157181593318982,5,23.0,1,23.0,1,23.0,1,23.0,1
4965,max_effective,10,20,2,3,0.05,0.95,0.9107531661971416,21,42.0,0,44.0,1,44.0,1,44.0,1
4966,max_effective,10,20,2,3,0.05,0.95,0.9404324771313388,14,28.0,1,28.0,1,28.0,1,28.0,1
4967,max_effective,10,20,2,3,0.05,0.95,0.8214343629960397,14,36.0,1,36.0,1,36.0,1,36.0,1
4968,max_effective,10,20,2,3,0.05,0.95,0.8481737604697662,6,22.0,1,22.0,1,22.0,1,22.0,1
4969,max_effective,10,20,2,3,0.05,0.95,0.8175115276074297,7,25.0,1,25.0,1,25.0,1,25.0,1
4970,max_effective,10,20,2,3,0.05,0.95,0.8029375727335806,5,21.0,1,21.0,1,21.0,1,21.0,1
4971,max_effective,10,20,2,3,0.05,0.95,0.920066118249222,3,23.0,1,23.0,1,23.0,1,23.0,1
4972,max_effective,10,20,2,3,0.05,0.95,0.9012916617281692,10,27.0,1,27.0,1,27.0,1,27.0,1
4973,max_effective,10,20,2,3,0.05,0.95,0.9243273574896936,45,47.0,0,51.0,0,56.0,0,57.0,1
4974,max_effective,10,20,2,3,0.05,0.95,0.9284989399467892,34,45.0,0,49.0,0,54.0,1,54.0,1
4975,max_effective,10,20,2,3,0.05,0.95,0.8948438719689272,5,18.0,1,18.0,1,18.0,1,18.0,1
4976,max_effective,10,20,2,3,0.05,0.95,0.8389852277485044,6,16.0,1,16.0,1,16.0,1,16.0,1
4977,max_effective,10,20,2,3,0.05,0.95,0.8929681541915244,21,48.0,0,52.0,1,47.0,0,46.0,0
4978,max_effective,10,20,2,3,0.05,0.95,0.8879421161800333,8,21.0,1,21.0,1,21.0,1,21.0,1
4979,max_effective,10,20,2,3,0.05,0.95,0.9355223721913928,17,36.0,1,36.0,1,36.0,1,36.0,1
4980,max_effective,10,20,2,3,0.05,0.95,0.9158439311939388,25,47.0,0,48.0,0,51.0,1,50.0,0
4981,max_effective,10,20,2,3,0.05,0.95,0.9046294190450648,9,21.0,1,21.0,1,21.0,1,21.0,1
4982,max_effective,10,20,2,3,0.05,0.95,0.9459204000850482,18,33.0,1,33.0,1,33.0,1,33.0,1
4983,max_effective,10,20,2,3,0.05,0.95,0.8388478036598412,24,45.0,1,45.0,1,45.0,1,45.0,1
4984,max_effective,10,20,2,3,0.05,0.95,0.92850262425,9,32.0,1,32.0,1,32.0,1,32.0,1
4985,max_effective,10,20,2,3,0.05,0.95,0.8584507351960059,7,24.0,1,24.0,1,24.0,1,24.0,1
4986,max_effective,10,20,2,3,0.05,0.95,0.90885107093686,9,34.0,1,34.0,1,34.0,1,34.0,1
4987,max_effective,10,20,2,3,0.05,0.95,0.924768486651487,6,18.0,1,18.0,1,18.0,1,18.0,1
4988,max_effective,10,20,2,3,0.05,0.95,0.8840132168306818,7,26.0,1,26.0,1,26.0,1,26.0,1
4989,max_effective,10,20,2,3,0.05,0.95,0.8708627580624871,16,28.0,1,28.0,1,28.0,1,28.0,1
4990,max_effective,10,20,2,3,0.05,0.95,0.8565419709559843,10,31.0,1,31.0,1,31.0,1,31.0,1
4991,max_effective,10,20,2,3,0.05,0.95,0.7308741795336761,5,21.0,1,21.0,1,21.0,1,21.0,1
4992,max_effective,10,20,2,3,0.05,0.95,0.8775065995589914,6,22.0,1,22.0,1,22.0,1,22.0,1
4993,max_effective,10,20,2,3,0.05,0.95,0.8247921501248594,12,41.0,1,41.0,1,41.0,1,41.0,1
4994,max_effective,10,20,2,3,0.05,0.95,0.8671902349439641,9,33.0,1,33.0,1,33.0,1,33.0,1
4995,max_effective,10,20,2,3,0.05,0.95,0.9395557741563476,10,22.0,1,22.0,1,22.0,1,22.0,1
4996,max_effective,10,20,2,3,0.05,0.95,0.9326318655333647,5,24.0,1,24.0,1,24.0,1,24.0,1
4997,max_effective,10,20,2,3,0.05,0.95,0.9242005758385752,31,47.0,1,47.0,1,47.0,1,47.0,1
4998,max_effective,10,20,2,3,0.05,0.95,0.8039368471976698,5,20.0,1,20.0,1,20.0,1,20.0,1
4999,max_effective,10,20,2,3,0.05,0.95,0.911752839594302,9,27.0,1,27.0,1,27.0,1,27.0,1
5000,max_effective,10,20,2,3,0.05,0.95,0.8632387908668012,5,24.0,1,24.0,1,24.0,1,24.0,1
5001,max_effective,10,20,2,3,0.05,0.95,0.8508478122657654,5,17.0,1,17.0,1,17.0,1,17.0,1
5002,max_effective,10,20,2,3,0.05,0.95,0.6976813312233019,5,20.0,1,20.0,1,20.0,1,20.0,1
5003,max_effective,10,20,2,3,0.05,0.95,0.9098446245418184,6,24.0,1,24.0,1,24.0,1,24.0,1
5004,max_effective,10,20,2,3,0.05,0.95,0.9050995594938456,23,44.0,1,44.0,1,44.0,1,44.0,1
5005,max_effective,10,20,2,3,0.05,0.95,0.841385456923012,18,36.0,1,36.0,1,36.0,1,36.0,1
5006,max_effective,10,20,2,3,0.05,0.95,0.8981617660750546,3,18.0,1,18.0,1,18.0,1,18.0,1
5007,max_effective,10,20,2,3,0.05,0.95,0.933986314168007,15,37.0,1,37.0,1,37.0,1,37.0,1
5008,max_effective,10,20,2,3,0.05,0.95,0.6396980610142142,5,15.0,1,15.0,1,15.0,1,15.0,1
5009,max_effective,10,20,2,3,0.05,0.95,0.9407080432864954,47,47.0,0,51.0,0,57.0,0,59.0,1
5010,max_effective,10,20,2,3,0.05,0.95,0.6397958106008614,3,17.0,1,17.0,1,17.0,1,17.0,1
5011,max_effective,10,20,2,3,0.05,0.95,0.7914878909553758,4,13.0,1,13.0,1,13.0,1,12.0,0
5012,max_effective,10,20,2,3,0.05,0.95,0.939957641621614,11,33.0,1,33.0,1,33.0,1,33.0,1
5013,max_effective,10,20,2,3,0.05,0.95,0.8297529438208765,5,14.0,1,14.0,1,14.0,1,14.0,1
5014,max_effective,10,20,2,3,0.05,0.95,0.8869785011711826,4,18.0,1,18.0,1,18.0,1,18.0,1
5015,max_effective,10,20,2,3,0.05,0.95,0.901427554735741,26,49.0,0,54.0,0,55.0,0,56.0,1
5016,max_effective,10,20,2,3,0.05,0.95,0.8868520943947009,5,19.0,1,19.0,1,19.0,1,19.0,1
5017,max_effective,10,20,2,3,0.05,0.95,0.8909672772603263,26,44.0,0,46.0,0,53.0,1,51.0,0
5018,max_effective,10,20,2,3,0.05,0.95,0.9252321380604128,17,43.0,1,43.0,1,43.0,1,43.0,1
5019,max_effective,10,20,2,3,0.05,0.95,0.943638669693466,50,51.0,0,49.0,0,58.0,1,58.0,1
5020,max_effective,10,20,2,3,0.05,0.95,0.8922719903424144,9,27.0,1,27.0,1,27.0,1,27.0,1
5021,max_effective,10,20,2,3,0.05,0.95,0.9402596950495414,45,48.0,0,49.0,0,55.0,1,55.0,1
5022,max_effective,10,20,2,3,0.05,0.95,0.9264275737852896,11,26.0,1,26.0,1,26.0,1,26.0,1
5023,max_effective,10,20,2,3,0.05,0.95,0.8128987544375726,3,17.0,1,17.0,1,17.0,1,17.0,1
5024,max_effective,10,20,2,3,0.05,0.95,0.9383332390049096,48,47.0,0,48.0,0,52.0,1,52.0,1
5025,max_effective,10,20,2,3,0.05,0.95,0.7889950926069781,5,17.0,1,17.0,1,17.0,1,17.0,1
5026,max_effective,10,20,2,3,0.05,0.95,0.9021159480523564,11,49.0,1,49.0,1,48.0,0,47.0,0
5027,max_effective,10,20,2,3,0.05,0.95,0.6899798932034993,3,14.0,1,14.0,1,14.0,1,13.0,0
5028,max_effective,10,20,2,3,0.05,0.95,0.9039811213716356,12,30.0,1,30.0,1,30.0,1,30.0,1
5029,max_effective,10,20,2,3,0.05,0.95,0.9477562443922044,26,46.0,0,56.0,1,53.0,0,52.0,0
5030,max_effective,10,20,2,3,0.05,0.95,0.828316725493345,6,25.0,1,25.0,1,25.0,1,25.0,1
5031,max_effective,10,20,2,3,0.05,0.95,0.8760790712918954,9,26.0,1,26.0,1,26.0,1,26.0,1
5032,max_effective,10,20,2,3,0.05,0.95,0.7530374804681954,7,18.0,1,18.0,1,18.0,1,18.0,1
5033,max_effective,10,20,2,3,0.05,0.95,0.9010276014868128,22,37.0,1,37.0,1,37.0,1,37.0,1
5034,max_effective,10,20,2,3,0.05,0.95,0.8468903137544743,29,45.0,1,45.0,1,45.0,1,45.0,1
5035,max_effective,10,20,2,3,0.05,0.95,0.9424059973922684,11,31.0,1,31.0,1,31.0,1,31.0,1
5036,max_effective,10,20,2,3,0.05,0.95,0.8648694407413998,19,42.0,0,43.0,0,45.0,1,45.0,1
5037,max_effective,10,20,2,3,0.05,0.95,0.9167605129929602,9,29.0,1,29.0,1,29.0,1,29.0,1
5038,max_effective,10,20,2,3,0.05,0.95,0.9285443006608988,22,39.0,1,39.0,1,39.0,1,39.0,1
5039,max_effective,10,20,2,3,0.05,0.95,0.8389098695400179,6,19.0,1,19.0,1,19.0,1,19.0,1
5040,max_effective,10,20,2,3,0.05,0.95,0.8591930230857644,8,37.0,1,37.0,1,37.0,1,37.0,1
5041,max_effective,10,20,2,3,0.05,0.95,0.8858198319783385,8,26.0,1,26.0,1,26.0,1,26.0,1
5042,max_effective,10,20,2,3,0.05,0.95,0.8830224178282388,8,29.0,1,29.0,1,29.0,1,29.0,1
5043,max_effective,10,20,2,3,0.05,0.95,0.8684713061618864,19,34.0,1,34.0,1,34.0,1,34.0,1
5044,max_effective,10,20,2,3,0.05,0.95,0.8605038356487993,16,43.0,1,43.0,1,43.0,1,43.0,1
5045,max_effective,10,20,2,3,0.05,0.95,0.8155700190794418,9,19.0,1,19.0,1,19.0,1,19.0,1
5046,max_effective,10,20,2,3,0.05,0.95,0.9069339920528056,10,27.0,1,27.0,1,27.0,1,27.0,1
5047,max_effective,10,20,2,3,0.05,0.95,0.6847231448712631,14,24.0,1,24.0,1,24.0,1,24.0,1
5048,max_effective,10,20,2,3,0.05,0.95,0.9429270637340664,109,40.0,0,54.0,0,58.0,1,57.0,0
5049,max_effective,10,20,2,3,0.05,0.95,0.7449569632919281,2,11.0,1,11.0,1,11.0,1,10.0,0
5050,max_effective,10,20,2,3,0.05,0.95,0.8357420960862265,8,40.0,1,40.0,1,40.0,1,40.0,1
5051,max_effective,10,20,2,3,0.05,0.95,0.8405507924003142,4,18.0,1,18.0,1,18.0,1,18.0,1
5052,max_effective,10,20,2,3,0.05,0.95,0.8977468863904986,14,41.0,1,41.0,1,41.0,1,41.0,1
5053,max_effective,10,20,2,3,0.05,0.95,0.9406477834068954,4,19.0,1,19.0,1,19.0,1,19.0,1
5054,max_effective,10,20,2,3,0.05,0.95,0.9422578865240766,8,23.0,1,23.0,1,23.0,1,23.0,1
5055,max_effective,10,20,2,3,0.05,0.95,0.8102719118773571,5,20.0,1,20.0,1,20.0,1,20.0,1
5056,max_effective,10,20,2,3,0.05,0.95,0.9104746978291712,13,36.0,1,36.0,1,36.0,1,36.0,1
5057,max_effective,10,20,2,3,0.05,0.95,0.9270507205305508,10,22.0,1,22.0,1,22.0,1,22.0,1
5058,max_effective,10,20,2,3,0.05,0.95,0.8041607677735352,2,13.0,1,13.0,1,13.0,1,13.0,1
5059,max_effective,10,20,2,3,0.05,0.95,0.7669437856103799,6,20.0,1,20.0,1,20.0,1,20.0,1
5060,max_effective,10,20,2,3,0.05,0.95,0.8561060106448813,7,24.0,1,24.0,1,24.0,1,24.0,1
5061,max_effective,10,20,2,3,0.05,0.95,0.8799970784049631,11,33.0,1,33.0,1,33.0,1,33.0,1
5062,max_effective,10,20,2,3,0.05,0.95,0.8424842079176259,5,21.0,1,21.0,1,21.0,1,21.0,1
5063,max_effective,10,20,2,3,0.05,0.95,0.924948090382776,15,33.0,1,33.0,1,33.0,1,33.0,1
5064,max_effective,10,20,2,3,0.05,0.95,0.8679270810620785,16,32.0,1,32.0,1,32.0,1,32.0,1
5065,max_effective,10,20,2,3,0.05,0.95,0.8647896452876395,8,22.0,1,22.0,1,22.0,1,22.0,1
5066,max_effective,10,20,2,3,0.05,0.95,0.9416554253064748,25,47.0,0,51.0,0,54.0,1,52.0,0
5067,max_effective,10,20,2,3,0.05,0.95,0.7536136779838876,3,16.0,1,16.0,1,16.0,1,16.0,1
5068,max_effective,10,20,2,3,0.05,0.95,0.8993799621050098,4,17.0,1,17.0,1,17.0,1,17.0,1
5069,max_effective,10,20,2,3,0.05,0.95,0.8964487229538182,10,37.0,1,37.0,1,37.0,1,37.0,1
5070,max_effective,10,20,2,3,0.05,0.95,0.7274958373636667,2,14.0,1,14.0,1,14.0,1,14.0,1
5071,max_effective,10,20,2,3,0.05,0.95,0.9344846310251772,47,49.0,0,53.0,0,57.0,1,56.0,0
5072,max_effective,10,20,2,3,0.05,0.95,0.7947328601186522,8,22.0,1,22.0,1,22.0,1,22.0,1
5073,max_effective,10,20,2,3,0.05,0.95,0.939573582554744,10,23.0,1,23.0,1,23.0,1,23.0,1
5074,max_effective,10,20,2,3,0.05,0.95,0.9115121831957465,18,33.0,1,33.0,1,33.0,1,33.0,1
5075,max_effective,10,20,2,3,0.05,0.95,0.921947947736086,22,38.0,1,38.0,1,38.0,1,38.0,1
5076,max_effective,10,20,2,3,0.05,0.95,0.9325548601243798,18,42.0,1,42.0,1,42.0,1,42.0,1
5077,max_effective,10,20,2,3,0.05,0.95,0.8866965823938958,13,49.0,1,49.0,1,47.0,0,48.0,0
5078,max_effective,10,20,2,3,0.05,0.95,0.8092005596064409,14,28.0,1,28.0,1,28.0,1,28.0,1
5079,max_effective,10,20,2,3,0.05,0.95,0.9443885924373608,6,27.0,1,27.0,1,27.0,1,27.0,1
5080,max_effective,10,20,2,3,0.05,0.95,0.9440607545114612,3,13.0,1,13.0,1,13.0,1,13.0,1
5081,max_effective,10,20,2,3,0.05,0.95,0.8521573931017775,15,35.0,1,35.0,1,35.0,1,35.0,1
5082,max_effective,10,20,2,3,0.05,0.95,0.8397064765607667,9,28.0,1,28.0,1,28.0,1,28.0,1
5083,max_effective,10,20,2,3,0.05,0.95,0.9410267241389552,11,36.0,1,36.0,1,36.0,1,36.0,1
5084,max_effective,10,20,2,3,0.05,0.95,0.793319733172677,14,29.0,1,29.0,1,29.0,1,29.0,1
5085,max_effective,10,20,2,3,0.05,0.95,0.9467207466375248,13,35.0,1,35.0,1,35.0,1,35.0,1
5086,max_effective,10,20,2,3,0.05,0.95,0.9275374814855984,8,24.0,1,24.0,1,24.0,1,24.0,1
5087,max_effective,10,20,2,3,0.05,0.95,0.9308202578182432,6,24.0,1,24.0,1,24.0,1,24.0,1
5088,max_effective,10,20,2,3,0.05,0.95,0.8977931190034625,3,14.0,1,14.0,1,14.0,1,14.0,1
5089,max_effective,10,20,2,3,0.05,0.95,0.7318389540778071,5,19.0,1,19.0,1,19.0,1,19.0,1
5090,max_effective,10,20,2,3,0.05,0.95,0.9274358450615122,15,43.0,0,45.0,1,45.0,1,45.0,1
5091,max_effective,10,20,2,3,0.05,0.95,0.9114879436462012,6,19.0,1,19.0,1,19.0,1,19.0,1
5092,max_effective,10,20,2,3,0.05,0.95,0.9142341687769646,14,30.0,1,30.0,1,30.0,1,30.0,1
5093,max_effective,10,20,2,3,0.05,0.95,0.8202015261569824,4,18.0,1,18.0,1,18.0,1,18.0,1
5094,max_effective,10,20,2,3,0.05,0.95,0.885783698156395,6,23.0,1,23.0,1,23.0,1,23.0,1
5095,max_effective,10,20,2,3,0.05,0.95,0.8150647583174966,2,11.0,1,11.0,1,11.0,1,11.0,1
5096,max_effective,10,20,2,3,0.05,0.95,0.8300446654025565,5,16.0,1,16.0,1,16.0,1,16.0,1
5097,max_effective,10,20,2,3,0.05,0.95,0.9152176830007138,11,46.0,1,46.0,1,46.0,1,45.0,0
5098,max_effective,10,20,2,3,0.05,0.95,0.897058900324533,13,29.0,1,29.0,1,29.0,1,29.0,1
5099,max_effective,10,20,2,3,0.05,0.95,0.9449994324442084,35,46.0,0,49.0,1,49.0,1,48.0,0
5100,max_effective,10,20,2,3,0.05,0.95,0.9440114719411496,73,39.0,0,52.0,0,54.0,0,55.0,1
5101,max_effective,10,20,2,3,0.05,0.95,0.944066216891957,19,45.0,0,43.0,0,48.0,1,48.0,1
5102,max_effective,10,20,2,3,0.05,0.95,0.9474306286322952,19,42.0,0,45.0,1,44.0,0,44.0,0
5103,max_effective,10,20,2,3,0.05,0.95,0.9334855904865332,9,24.0,1,24.0,1,24.0,1,24.0,1
5104,max_effective,10,20,2,3,0.05,0.95,0.9245526420786316,10,25.0,1,25.0,1,25.0,1,25.0,1
5105,max_effective,10,20,2,3,0.05,0.95,0.7982159287691646,8,34.0,1,34.0,1,34.0,1,34.0,1
5106,max_effective,10,20,2,3,0.05,0.95,0.8904008028868947,6,17.0,1,17.0,1,17.0,1,17.0,1
5107,max_effective,10,20,2,3,0.05,0.95,0.7848299079390748,7,24.0,1,24.0,1,24.0,1,24.0,1
5108,max_effective,10,20,2,3,0.05,0.95,0.916722090978677,14,30.0,1,30.0,1,30.0,1,30.0,1
5109,max_effective,10,20,2,3,0.05,0.95,0.8757652492197063,3,17.0,1,17.0,1,17.0,1,17.0,1
5110,max_effective,10,20,2,3,0.05,0.95,0.8766076840447957,14,44.0,1,44.0,1,44.0,1,44.0,1
5111,max_effective,10,20,2,3,0.05,0.95,0.9197079146182991,18,35.0,1,35.0,1,35.0,1,35.0,1
5112,max_effective,10,20,2,3,0.05,0.95,0.9389998839793632,20,36.0,1,36.0,1,36.0,1,36.0,1
5113,max_effective,10,20,2,3,0.05,0.95,0.851737189263552,6,20.0,1,20.0,1,20.0,1,20.0,1
5114,max_effective,10,20,2,3,0.05,0.95,0.949119787068316,11,32.0,1,32.0,1,32.0,1,32.0,1
5115,max_effective,10,20,2,3,0.05,0.95,0.8901054670438934,35,41.0,0,46.0,0,51.0,0,53.0,1
5116,max_effective,10,20,2,3,0.05,0.95,0.9271152139289208,40,52.0,0,52.0,0,53.0,1,53.0,1
5117,max_effective,10,20,2,3,0.05,0.95,0.8955294313398777,10,36.0,1,36.0,1,36.0,1,36.0,1
5118,max_effective,10,20,2,3,0.05,0.95,0.9472666597712368,17,41.0,0,42.0,1,42.0,1,42.0,1
5119,max_effective,10,20,2,3,0.05,0.95,0.8849443003803611,14,38.0,1,38.0,1,38.0,1,38.0,1
5120,max_effective,10,20,2,3,0.05,0.95,0.907420550838827,31,52.0,0,53.0,0,54.0,1,54.0,1
5121,max_effective,10,20,2,3,0.05,0.95,0.9415760913034704,15,31.0,1,31.0,1,31.0,1,31.0,1
5122,max_effective,10,20,2,3,0.05,0.95,0.76611284066269,13,28.0,1,28.0,1,28.0,1,28.0,1
5123,max_effective,10,20,2,3,0.05,0.95,0.768587317721292,6,23.0,1,23.0,1,23.0,1,23.0,1
5124,max_effective,10,20,2,3,0.05,0.95,0.6814220936765193,5,19.0,1,19.0,1,19.0,1,19.0,1
5125,max_effective,10,20,2,3,0.05,0.95,0.7519918515289462,3,15.0,1,15.0,1,15.0,1,15.0,1
5126,max_effective,10,20,2,3,0.05,0.95,0.9109720791318576,17,38.0,1,38.0,1,38.0,1,38.0,1
5127,max_effective,10,20,2,3,0.05,0.95,0.9229898952016188,32,46.0,1,46.0,1,46.0,1,45.0,0
5128,max_effective,10,20,2,3,0.05,0.95,0.8717498316828503,10,40.0,1,40.0,1,40.0,1,39.0,0
5129,max_effective,10,20,2,3,0.05,0.95,0.9336910033685808,16,36.0,1,36.0,1,36.0,1,36.0,1
5130,max_effective,10,20,2,3,0.05,0.95,0.8305467789514446,8,26.0,1,26.0,1,26.0,1,26.0,1
5131,max_effective,10,20,2,3,0.05,0.95,0.671054175286159,6,20.0,1,20.0,1,20.0,1,20.0,1
5132,max_effective,10,20,2,3,0.05,0.95,0.8683856440001302,9,24.0,1,24.0,1,24.0,1,24.0,1
5133,max_effective,10,20,2,3,0.05,0.95,0.9425295833228968,68,48.0,0,55.0,0,57.0,0,59.0,1
5134,max_effective,10,20,2,3,0.05,0.95,0.9405598871350254,8,24.0,1,24.0,1,24.0,1,24.0,1
5135,max_effective,10,20,2,3,0.05,0.95,0.6726893503095904,6,17.0,1,17.0,1,17.0,1,17.0,1
5136,max_effective,10,20,2,3,0.05,0.95,0.8606307627887287,5,22.0,1,22.0,1,22.0,1,22.0,1
5137,max_effective,10,20,2,3,0.05,0.95,0.9457516310777356,5,18.0,1,18.0,1,18.0,1,18.0,1
5138,max_effective,10,20,2,3,0.05,0.95,0.8927325935964945,6,28.0,1,28.0,1,28.0,1,28.0,1
5139,max_effective,10,20,2,3,0.05,0.95,0.8013225992671806,3,12.0,1,12.0,1,12.0,1,12.0,1
5140,max_effective,10,20,2,3,0.05,0.95,0.8680443269366938,6,29.0,1,29.0,1,29.0,1,29.0,1
5141,max_effective,10,20,2,3,0.05,0.95,0.7968976977590595,8,29.0,1,29.0,1,29.0,1,29.0,1
5142,max_effective,10,20,2,3,0.05,0.95,0.7846309897132724,9,36.0,1,36.0,1,36.0,1,36.0,1
5143,max_effective,10,20,2,3,0.05,0.95,0.872937716513267,21,42.0,0,46.0,1,46.0,1,46.0,1
5144,max_effective,10,20,2,3,0.05,0.95,0.7329528460653396,9,25.0,1,25.0,1,25.0,1,25.0,1
5145,max_effective,10,20,2,3,0.05,0.95,0.9302581751470308,12,28.0,1,28.0,1,28.0,1,27.0,0
5146,max_effective,10,20,2,3,0.05,0.95,0.7954682885054664,14,35.0,1,35.0,1,35.0,1,35.0,1
5147,max_effective,10,20,2,3,0.05,0.95,0.8921022066210368,3,17.0,1,17.0,1,17.0,1,17.0,1
5148,max_effective,10,20,2,3,0.05,0.95,0.8556057170745184,3,12.0,1,12.0,1,12.0,1,12.0,1
5149,max_effective,10,20,2,3,0.05,0.95,0.832895152241564,5,29.0,1,29.0,1,29.0,1,29.0,1
5150,max_effective,10,20,2,3,0.05,0.95,0.8812647138486286,7,25.0,1,25.0,1,25.0,1,25.0,1
5151,max_effective,10,20,2,3,0.05,0.95,0.7833091938942827,10,26.0,1,26.0,1,26.0,1,26.0,1
5152,max_effective,10,20,2,3,0.05,0.95,0.7223820955466731,8,21.0,1,21.0,1,21.0,1,21.0,1
5153,max_effective,10,20,2,3,0.05,0.95,0.8677498901127794,8,26.0,1,26.0,1,26.0,1,25.0,0
5154,max_effective,10,20,2,3,0.05,0.95,0.6836034125423899,5,16.0,1,16.0,1,16.0,1,16.0,1
5155,max_effective,10,20,2,3,0.05,0.95,0.7589500937091053,4,16.0,1,16.0,1,16.0,1,16.0,1
5156,max_effective,10,20,2,3,0.05,0.95,0.8804302736009133,7,21.0,1,21.0,1,21.0,1,21.0,1
5157,max_effective,10,20,2,3,0.05,0.95,0.9448269771150534,14,46.0,1,46.0,1,46.0,1,46.0,1
5158,max_effective,10,20,2,3,0.05,0.95,0.9448465177973476,42,45.0,0,50.0,0,55.0,0,58.0,1
5159,max_effective,10,20,2,3,0.05,0.95,0.8996804761823473,19,38.0,1,38.0,1,38.0,1,38.0,1
5160,max_effective,10,20,2,3,0.05,0.95,0.9220225709620212,23,48.0,0,49.0,1,49.0,1,49.0,1
5161,max_effective,10,20,2,3,0.05,0.95,0.7046777681387887,3,13.0,1,13.0,1,13.0,1,11.0,0
5162,max_effective,10,20,2,3,0.05,0.95,0.8918778764319462,9,26.0,1,26.0,1,26.0,1,26.0,1
5163,max_effective,10,20,2,3,0.05,0.95,0.8736924272285721,6,20.0,1,20.0,1,20.0,1,20.0,1
5164,max_effective,10,20,2,3,0.05,0.95,0.739078062831731,10,23.0,1,23.0,1,23.0,1,23.0,1
5165,max_effective,10,20,2,3,0.05,0.95,0.8077363065023094,17,35.0,1,35.0,1,35.0,1,35.0,1
5166,max_effective,10,20,2,3,0.05,0.95,0.909311117597155,3,17.0,1,17.0,1,17.0,1,17.0,1
5167,max_effective,10,20,2,3,0.05,0.95,0.8996797432271288,11,32.0,1,32.0,1,32.0,1,32.0,1
5168,max_effective,10,20,2,3,0.05,0.95,0.9426200274533036,15,40.0,1,40.0,1,40.0,1,39.0,0
5169,max_effective,10,20,2,3,0.05,0.95,0.7603328187265174,6,24.0,1,24.0,1,24.0,1,24.0,1
5170,max_effective,10,20,2,3,0.05,0.95,0.8758219739289143,8,27.0,1,27.0,1,27.0,1,27.0,1
5171,max_effective,10,20,2,3,0.05,0.95,0.8856390931001702,15,48.0,1,47.0,0,44.0,0,43.0,0
5172,max_effective,10,20,2,3,0.05,0.95,0.9259609902217388,10,42.0,1,42.0,1,42.0,1,42.0,1
5173,max_effective,10,20,2,3,0.05,0.95,0.7655206101701395,4,15.0,1,15.0,1,15.0,1,15.0,1
5174,max_effective,10,20,2,3,0.05,0.95,0.7886293370946416,11,35.0,1,35.0,1,35.0,1,34.0,0
5175,max_effective,10,20,2,3,0.05,0.95,0.940464866100102,17,43.0,0,47.0,1,44.0,0,43.0,0
5176,max_effective,10,20,2,3,0.05,0.95,0.9072575984827858,10,23.0,1,23.0,1,23.0,1,23.0,1
5177,max_effective,10,20,2,3,0.05,0.95,0.914878576034494,6,25.0,1,25.0,1,25.0,1,25.0,1
5178,max_effective,10,20,2,3,0.05,0.95,0.8575079189841394,4,16.0,1,16.0,1,16.0,1,16.0,1
5179,max_effective,10,20,2,3,0.05,0.95,0.7842587691852367,5,26.0,1,26.0,1,26.0,1,26.0,1
5180,max_effective,10,20,2,3,0.05,0.95,0.8897383098475257,10,36.0,1,36.0,1,36.0,1,36.0,1
5181,max_effective,10,20,2,3,0.05,0.95,0.845292306994552,2,15.0,1,15.0,1,15.0,1,15.0,1
5182,max_effective,10,20,2,3,0.05,0.95,0.8853454797678953,9,27.0,1,27.0,1,27.0,1,27.0,1
5183,max_effective,10,20,2,3,0.05,0.95,0.8115568921313334,8,28.0,1,28.0,1,28.0,1,28.0,1
5184,max_effective,10,20,2,3,0.05,0.95,0.809136487249044,5,25.0,1,25.0,1,25.0,1,25.0,1
5185,max_effective,10,20,2,3,0.05,0.95,0.9342183184178702,13,40.0,1,40.0,1,40.0,1,39.0,0
5186,max_effective,10,20,2,3,0.05,0.95,0.9093621347435462,11,32.0,1,32.0,1,32.0,1,32.0,1
5187,max_effective,10,20,2,3,0.05,0.95,0.9346210987885696,5,20.0,1,20.0,1,20.0,1,19.0,0
5188,max_effective,10,20,2,3,0.05,0.95,0.8991083894521728,12,35.0,1,35.0,1,35.0,1,35.0,1
5189,max_effective,10,20,2,3,0.05,0.95,0.7931457691176407,16,33.0,1,33.0,1,33.0,1,33.0,1
5190,max_effective,10,20,2,3,0.05,0.95,0.8344148989148552,18,42.0,0,47.0,1,47.0,1,46.0,0
5191,max_effective,10,20,2,3,0.05,0.95,0.8667316797438762,14,26.0,1,26.0,1,26.0,1,26.0,1
5192,max_effective,10,20,2,3,0.05,0.95,0.9489184580045164,24,44.0,0,48.0,0,54.0,1,53.0,0
5193,max_effective,10,20,2,3,0.05,0.95,0.844262602983444,2,12.0,1,12.0,1,12.0,1,10.0,0
5194,max_effective,10,20,2,3,0.05,0.95,0.7356464574730208,7,22.0,1,22.0,1,22.0,1,22.0,1
5195,max_effective,10,20,2,3,0.05,0.95,0.9339786626249098,12,34.0,1,34.0,1,34.0,1,34.0,1
5196,max_effective,10,20,2,3,0.05,0.95,0.9247083967363624,18,37.0,1,37.0,1,37.0,1,37.0,1
5197,max_effective,10,20,2,3,0.05,0.95,0.8664928832954032,7,27.0,1,27.0,1,27.0,1,27.0,1
5198,max_effective,10,20,2,3,0.05,0.95,0.8772505211288399,5,19.0,1,19.0,1,19.0,1,19.0,1
5199,max_effective,10,20,2,3,0.05,0.95,0.939273502359154,5,17.0,1,17.0,1,17.0,1,17.0,1
5200,max_effective,10,20,2,3,0.05,0.95,0.9099026725385284,21,47.0,0,49.0,1,46.0,0,49.0,1
5201,max_effective,10,20,2,3,0.05,0.95,0.9026258969168472,13,29.0,1,29.0,1,29.0,1,29.0,1
5202,max_effective,10,20,2,3,0.05,0.95,0.9134967260034412,12,25.0,1,25.0,1,25.0,1,25.0,1
5203,max_effective,10,20,2,3,0.05,0.95,0.803851904635068,10,25.0,1,25.0,1,25.0,1,25.0,1
5204,max_effective,10,20,2,3,0.05,0.95,0.8524504123114409,9,21.0,1,21.0,1,21.0,1,21.0,1
5205,max_effective,10,20,2,3,0.05,0.95,0.7307516507668783,6,20.0,1,20.0,1,20.0,1,20.0,1
5206,max_effective,10,20,2,3,0.05,0.95,0.9418812509143114,14,46.0,1,46.0,1,46.0,1,46.0,1
5207,max_effective,10,20,2,3,0.05,0.95,0.8637442224862087,10,24.0,1,24.0,1,24.0,1,24.0,1
5208,max_effective,10,20,2,3,0.05,0.95,0.834286295510216,11,26.0,1,26.0,1,26.0,1,26.0,1
5209,max_effective,10,20,2,3,0.05,0.95,0.9119157478588616,7,26.0,1,26.0,1,26.0,1,26.0,1
5210,max_effective,10,20,2,3,0.05,0.95,0.947388226916152,7,19.0,1,19.0,1,19.0,1,19.0,1
5211,max_effective,10,20,2,3,0.05,0.95,0.9315176206320416,13,39.0,1,39.0,1,39.0,1,39.0,1
5212,max_effective,10,20,2,3,0.05,0.95,0.8202443159540033,4,15.0,1,15.0,1,15.0,1,15.0,1
5213,max_effective,10,20,2,3,0.05,0.95,0.9068675293194932,46,47.0,0,51.0,0,56.0,0,58.0,1
5214,max_effective,10,20,2,3,0.05,0.95,0.907846401738464,9,30.0,1,30.0,1,30.0,1,30.0,1
5215,max_effective,10,20,2,3,0.05,0.95,0.8073873757897124,10,25.0,1,25.0,1,25.0,1,24.0,0
5216,max_effective,10,20,2,3,0.05,0.95,0.9039491924858324,18,30.0,1,30.0,1,30.0,1,30.0,1
5217,max_effective,10,20,2,3,0.05,0.95,0.8742791778595804,4,20.0,1,20.0,1,20.0,1,20.0,1
5218,max_effective,10,20,2,3,0.05,0.95,0.8560559406240023,3,14.0,1,14.0,1,14.0,1,14.0,1
5219,max_effective,10,20,2,3,0.05,0.95,0.8865191375503396,6,31.0,1,31.0,1,31.0,1,31.0,1
5220,max_effective,10,20,2,3,0.05,0.95,0.9468999963661416,78,44.0,0,48.0,0,54.0,1,54.0,1
5221,max_effective,10,20,2,3,0.05,0.95,0.9257894444334922,39,42.0,0,55.0,1,53.0,0,52.0,0
5222,max_effective,10,20,2,3,0.05,0.95,0.901056724030954,9,34.0,1,34.0,1,34.0,1,34.0,1
5223,max_effective,10,20,2,3,0.05,0.95,0.936940510430822,17,42.0,0,43.0,1,43.0,1,43.0,1
5224,max_effective,10,20,2,3,0.05,0.95,0.9119055814179204,12,38.0,1,38.0,1,38.0,1,38.0,1
5225,max_effective,10,20,2,3,0.05,0.95,0.7966846758235829,10,23.0,1,23.0,1,23.0,1,23.0,1
5226,max_effective,10,20,2,3,0.05,0.95,0.7762310071295393,3,15.0,1,15.0,1,15.0,1,15.0,1
5227,max_effective,10,20,2,3,0.05,0.95,0.8628188330034018,14,36.0,1,36.0,1,36.0,1,36.0,1
5228,max_effective,10,20,2,3,0.05,0.95,0.6867980113776945,8,18.0,1,18.0,1,18.0,1,18.0,1
5229,max_effective,10,20,2,3,0.05,0.95,0.907439035275536,8,29.0,1,29.0,1,29.0,1,29.0,1
5230,max_effective,10,20,2,3,0.05,0.95,0.8399466512385078,19,48.0,0,51.0,0,53.0,1,49.0,0
5231,max_effective,10,20,2,3,0.05,0.95,0.9128170542668732,21,44.0,1,39.0,0,44.0,1,39.0,0
5232,max_effective,10,20,2,3,0.05,0.95,0.8459915606722308,16,36.0,1,36.0,1,36.0,1,36.0,1
5233,max_effective,10,20,2,3,0.05,0.95,0.798879204074441,5,19.0,1,19.0,1,19.0,1,19.0,1
5234,max_effective,10,20,2,3,0.05,0.95,0.8844614924372387,5,20.0,1,20.0,1,20.0,1,20.0,1
5235,max_effective,10,20,2,3,0.05,0.95,0.752915350210069,17,42.0,1,42.0,1,42.0,1,42.0,1
5236,max_effective,10,20,2,3,0.05,0.95,0.8856518067569771,13,36.0,1,36.0,1,36.0,1,36.0,1
5237,max_effective,10,20,2,3,0.05,0.95,0.903792153598726,4,21.0,1,21.0,1,21.0,1,21.0,1
5238,max_effective,10,20,2,3,0.05,0.95,0.9301538993700222,134,49.0,0,55.0,1,53.0,0,54.0,0
5239,max_effective,10,20,2,3,0.05,0.95,0.9122949880014064,14,33.0,1,33.0,1,33.0,1,33.0,1
5240,max_effective,10,20,2,3,0.05,0.95,0.9181897977934356,8,28.0,1,28.0,1,28.0,1,28.0,1
5241,max_effective,10,20,2,3,0.05,0.95,0.7937223662907504,8,37.0,1,37.0,1,37.0,1,37.0,1
5242,max_effective,10,20,2,3,0.05,0.95,0.7893288706224304,2,15.0,1,15.0,1,15.0,1,15.0,1
5243,max_effective,10,20,2,3,0.05,0.95,0.9468419577675188,12,36.0,1,36.0,1,36.0,1,36.0,1
5244,max_effective,10,20,2,3,0.05,0.95,0.8428141576573249,9,25.0,1,25.0,1,25.0,1,25.0,1
5245,max_effective,10,20,2,3,0.05,0.95,0.9065004658962312,12,34.0,1,34.0,1,34.0,1,34.0,1
5246,max_effective,10,20,2,3,0.05,0.95,0.8417151915685925,10,26.0,1,26.0,1,26.0,1,26.0,1
5247,max_effective,10,20,2,3,0.05,0.95,0.9276961270993356,11,39.0,1,39.0,1,39.0,1,39.0,1
5248,max_effective,10,20,2,3,0.05,0.95,0.9392219564522686,9,29.0,1,29.0,1,29.0,1,29.0,1
5249,max_effective,10,20,2,3,0.05,0.95,0.912807325687733,34,45.0,1,45.0,1,45.0,1,45.0,1
5250,max_effective,10,20,2,3,0.05,0.95,0.8724785417986672,7,20.0,1,20.0,1,20.0,1,20.0,1
5251,max_effective,10,20,2,3,0.05,0.95,0.937098169607664,23,47.0,0,49.0,1,44.0,0,43.0,0
5252,max_effective,10,20,2,3,0.05,0.95,0.8766694681107381,7,18.0,1,18.0,1,18.0,1,18.0,1
5253,max_effective,10,20,2,3,0.05,0.95,0.9287499520072392,15,47.0,0,47.0,0,49.0,1,49.0,1
5254,max_effective,10,20,2,3,0.05,0.95,0.9127966253680692,4,19.0,1,19.0,1,19.0,1,19.0,1
5255,max_effective,10,20,2,3,0.05,0.95,0.9124590955774003,4,17.0,1,17.0,1,17.0,1,17.0,1
5256,max_effective,10,20,2,3,0.05,0.95,0.9073743672297538,17,45.0,1,45.0,1,44.0,0,45.0,1
5257,max_effective,10,20,2,3,0.05,0.95,0.9251667072258956,22,37.0,1,37.0,1,37.0,1,37.0,1
5258,max_effective,10,20,2,3,0.05,0.95,0.8874480709711021,8,31.0,1,31.0,1,31.0,1,31.0,1
5259,max_effective,10,20,2,3,0.05,0.95,0.9344185534087088,36,51.0,0,55.0,1,53.0,0,53.0,0
5260,max_effective,10,20,2,3,0.05,0.95,0.8893394014533995,5,21.0,1,21.0,1,21.0,1,21.0,1
5261,max_effective,10,20,2,3,0.05,0.95,0.9396531737985012,30,42.0,0,54.0,0,55.0,1,55.0,1
5262,max_effective,10,20,2,3,0.05,0.95,0.9492648209632764,5,20.0,1,20.0,1,20.0,1,20.0,1
5263,max_effective,10,20,2,3,0.05,0.95,0.5844718598766885,3,13.0,1,13.0,1,13.0,1,13.0,1
5264,max_effective,10,20,2,3,0.05,0.95,0.7284659961122989,12,33.0,1,33.0,1,33.0,1,33.0,1
5265,max_effective,10,20,2,3,0.05,0.95,0.9065852946191438,13,34.0,1,34.0,1,34.0,1,34.0,1
5266,max_effective,10,20,2,3,0.05,0.95,0.8736240627838582,8,27.0,1,27.0,1,27.0,1,27.0,1
5267,max_effective,10,20,2,3,0.05,0.95,0.9044461749285492,8,21.0,1,21.0,1,21.0,1,21.0,1
5268,max_effective,10,20,2,3,0.05,0.95,0.6541349554447913,8,29.0,1,29.0,1,29.0,1,29.0,1
5269,max_effective,10,20,2,3,0.05,0.95,0.7951361711361268,9,21.0,1,21.0,1,21.0,1,21.0,1
5270,max_effective,10,20,2,3,0.05,0.95,0.9452037788556752,16,49.0,0,49.0,0,54.0,1,53.0,0
5271,max_effective,10,20,2,3,0.05,0.95,0.8713534548478323,20,31.0,1,31.0,1,31.0,1,31.0,1
5272,max_effective,10,20,2,3,0.05,0.95,0.8570890358332447,31,46.0,0,48.0,1,48.0,1,45.0,0
5273,max_effective,10,20,2,3,0.05,0.95,0.9114325751245672,36,46.0,0,48.0,0,53.0,1,53.0,1
5274,max_effective,10,20,2,3,0.05,0.95,0.7960589074725708,9,23.0,1,23.0,1,23.0,1,23.0,1
5275,max_effective,10,20,2,3,0.05,0.95,0.8194642247611718,2,12.0,1,12.0,1,12.0,1,12.0,1
5276,max_effective,10,20,2,3,0.05,0.95,0.8988518203384144,11,25.0,1,25.0,1,25.0,1,25.0,1
5277,max_effective,10,20,2,3,0.05,0.95,0.9212364115361324,8,28.0,1,28.0,1,28.0,1,28.0,1
5278,max_effective,10,20,2,3,0.05,0.95,0.887182210991643,3,17.0,1,17.0,1,17.0,1,17.0,1
5279,max_effective,10,20,2,3,0.05,0.95,0.9410558657909024,8,25.0,1,25.0,1,25.0,1,25.0,1
5280,max_effective,10,20,2,3,0.05,0.95,0.948081638042482,63,47.0,0,51.0,0,56.0,0,57.0,1
5281,max_effective,10,20,2,3,0.05,0.95,0.7600093022828737,8,26.0,1,26.0,1,26.0,1,26.0,1
5282,max_effective,10,20,2,3,0.05,0.95,0.9308764724834976,11,28.0,1,28.0,1,28.0,1,28.0,1
5283,max_effective,10,20,2,3,0.05,0.95,0.7691105336839051,4,16.0,1,16.0,1,16.0,1,16.0,1
5284,max_effective,10,20,2,3,0.05,0.95,0.8730452313294428,5,18.0,1,18.0,1,18.0,1,18.0,1
5285,max_effective,10,20,2,3,0.05,0.95,0.7570889660164738,3,16.0,1,16.0,1,16.0,1,16.0,1
5286,max_effective,10,20,2,3,0.05,0.95,0.8246212375320925,8,26.0,1,26.0,1,26.0,1,26.0,1
5287,max_effective,10,20,2,3,0.05,0.95,0.9382396589108568,60,49.0,0,58.0,1,57.0,0,57.0,0
5288,max_effective,10,20,2,3,0.05,0.95,0.8430099015280534,9,24.0,1,24.0,1,24.0,1,24.0,1
5289,max_effective,10,20,2,3,0.05,0.95,0.8760188467178521,11,24.0,1,24.0,1,24.0,1,24.0,1
5290,max_effective,10,20,2,3,0.05,0.95,0.8447950411005363,13,33.0,1,33.0,1,33.0,1,33.0,1
5291,max_effective,10,20,2,3,0.05,0.95,0.8465519822261021,7,24.0,1,24.0,1,24.0,1,24.0,1
5292,max_effective,10,20,2,3,0.05,0.95,0.931767150485532,5,25.0,1,25.0,1,25.0,1,25.0,1
5293,max_effective,10,20,2,3,0.05,0.95,0.871156365472914,10,33.0,1,33.0,1,33.0,1,33.0,1
5294,max_effective,10,20,2,3,0.05,0.95,0.9363880698521764,30,51.0,0,54.0,0,55.0,1,52.0,0
5295,max_effective,10,20,2,3,0.05,0.95,0.7449337985574088,14,29.0,1,29.0,1,29.0,1,29.0,1
5296,max_effective,10,20,2,3,0.05,0.95,0.8679809228289364,5,21.0,1,21.0,1,21.0,1,21.0,1
5297,max_effective,10,20,2,3,0.05,0.95,0.8074675262690892,10,22.0,1,22.0,1,22.0,1,22.0,1
5298,max_effective,10,20,2,3,0.05,0.95,0.8904994079174456,19,40.0,1,40.0,1,40.0,1,40.0,1
5299,max_effective,10,20,2,3,0.05,0.95,0.9380135287617036,32,50.0,0,45.0,0,54.0,1,54.0,1
5300,max_effective,10,20,2,3,0.05,0.95,0.9273084865413832,52,40.0,0,49.0,0,57.0,0,58.0,1
5301,max_effective,10,20,2,3,0.05,0.95,0.8673872742851316,6,21.0,1,21.0,1,21.0,1,21.0,1
5302,max_effective,10,20,2,3,0.05,0.95,0.8466482890628352,11,28.0,1,28.0,1,28.0,1,28.0,1
5303,max_effective,10,20,2,3,0.05,0.95,0.9371078408266112,16,37.0,1,37.0,1,37.0,1,37.0,1
5304,max_effective,10,20,2,3,0.05,0.95,0.8667706503311113,11,31.0,1,31.0,1,31.0,1,31.0,1
5305,max_effective,10,20,2,3,0.05,0.95,0.948149639071072,9,27.0,1,27.0,1,27.0,1,27.0,1
5306,max_effective,10,20,2,3,0.05,0.95,0.9100364010067312,25,52.0,0,53.0,0,50.0,0,55.0,1
5307,max_effective,10,20,2,3,0.05,0.95,0.8929659788029708,22,37.0,1,37.0,1,37.0,1,37.0,1
5308,max_effective,10,20,2,3,0.05,0.95,0.7630224920397013,5,21.0,1,21.0,1,21.0,1,21.0,1
5309,max_effective,10,20,2,3,0.05,0.95,0.756069720670129,4,16.0,1,16.0,1,16.0,1,16.0,1
5310,max_effective,10,20,2,3,0.05,0.95,0.9220899726156572,11,29.0,1,29.0,1,29.0,1,29.0,1
5311,max_effective,10,20,2,3,0.05,0.95,0.9469252482545484,4,24.0,1,24.0,1,24.0,1,24.0,1
5312,max_effective,10,20,2,3,0.05,0.95,0.8676144909904527,4,21.0,1,21.0,1,21.0,1,21.0,1
5313,max_effective,10,20,2,3,0.05,0.95,0.7876668156164633,2,12.0,1,12.0,1,12.0,1,12.0,1
5314,max_effective,10,20,2,3,0.05,0.95,0.94893034196954,16,42.0,1,42.0,1,42.0,1,42.0,1
5315,max_effective,10,20,2,3,0.05,0.95,0.9395493963022544,6,25.0,1,25.0,1,25.0,1,25.0,1
5316,max_effective,10,20,2,3,0.05,0.95,0.8380388988394187,10,31.0,1,31.0,1,31.0,1,31.0,1
5317,max_effective,10,20,2,3,0.05,0.95,0.8365565938524712,11,35.0,1,35.0,1,35.0,1,35.0,1
5318,max_effective,10,20,2,3,0.05,0.95,0.8322433693330817,10,30.0,1,30.0,1,30.0,1,30.0,1
5319,max_effective,10,20,2,3,0.05,0.95,0.8914785844295893,11,29.0,1,29.0,1,29.0,1,29.0,1
5320,max_effective,10,20,2,3,0.05,0.95,0.7251011666965055,5,21.0,1,21.0,1,21.0,1,21.0,1
5321,max_effective,10,20,2,3,0.05,0.95,0.877907774923209,9,33.0,1,33.0,1,33.0,1,33.0,1
5322,max_effective,10,20,2,3,0.05,0.95,0.9007836742843413,6,30.0,1,30.0,1,30.0,1,30.0,1
5323,max_effective,10,20,2,3,0.05,0.95,0.8934382375773013,19,44.0,0,51.0,1,49.0,0,51.0,1
5324,max_effective,10,20,2,3,0.05,0.95,0.9191925983351712,28,42.0,1,42.0,1,42.0,1,41.0,0
5325,max_effective,10,20,2,3,0.05,0.95,0.927978656519748,21,46.0,0,47.0,0,50.0,1,50.0,1
5326,max_effective,10,20,2,3,0.05,0.95,0.9095361413669748,6,22.0,1,22.0,1,22.0,1,22.0,1
5327,max_effective,10,20,2,3,0.05,0.95,0.9243054264953314,3,16.0,1,16.0,1,16.0,1,16.0,1
5328,max_effective,10,20,2,3,0.05,0.95,0.914949219194287,11,34.0,1,34.0,1,34.0,1,34.0,1
5329,max_effective,10,20,2,3,0.05,0.95,0.8544372551975051,8,28.0,1,28.0,1,28.0,1,28.0,1
5330,max_effective,10,20,2,3,0.05,0.95,0.8101717428847337,4,18.0,1,18.0,1,18.0,1,18.0,1
5331,max_effective,10,20,2,3,0.05,0.95,0.9314503416124928,5,17.0,1,17.0,1,17.0,1,17.0,1
5332,max_effective,10,20,2,3,0.05,0.95,0.8700979499430249,27,48.0,0,53.0,0,55.0,1,54.0,0
5333,max_effective,10,20,2,3,0.05,0.95,0.8310954676320615,18,35.0,1,35.0,1,35.0,1,35.0,1
5334,max_effective,10,20,2,3,0.05,0.95,0.9308876289363548,12,44.0,1,44.0,1,44.0,1,43.0,0
5335,max_effective,10,20,2,3,0.05,0.95,0.9432133655571197,13,25.0,1,25.0,1,25.0,1,25.0,1
5336,max_effective,10,20,2,3,0.05,0.95,0.8887041124421441,12,32.0,1,32.0,1,32.0,1,32.0,1
5337,max_effective,10,20,2,3,0.05,0.95,0.9131854376207716,20,42.0,1,42.0,1,42.0,1,42.0,1
5338,max_effective,10,20,2,3,0.05,0.95,0.9452248107325236,28,52.0,0,55.0,1,53.0,0,53.0,0
5339,max_effective,10,20,2,3,0.05,0.95,0.7866163182394276,4,21.0,1,21.0,1,21.0,1,21.0,1
5340,max_effective,10,20,2,3,0.05,0.95,0.8937914249650285,8,29.0,1,29.0,1,29.0,1,29.0,1
5341,max_effective,10,20,2,3,0.05,0.95,0.7779408994892069,6,25.0,1,25.0,1,25.0,1,25.0,1
5342,max_effective,10,20,2,3,0.05,0.95,0.8849461284428843,14,29.0,1,29.0,1,29.0,1,29.0,1
5343,max_effective,10,20,2,3,0.05,0.95,0.9474566246728556,142,48.0,0,53.0,0,59.0,0,60.0,1
5344,max_effective,10,20,2,3,0.05,0.95,0.8119974892091602,3,13.0,1,13.0,1,13.0,1,13.0,1
5345,max_effective,10,20,2,3,0.05,0.95,0.8924066975940487,17,38.0,1,38.0,1,38.0,1,38.0,1
5346,max_effective,10,20,2,3,0.05,0.95,0.8450915542195201,12,23.0,1,23.0,1,23.0,1,23.0,1
5347,max_effective,10,20,2,3,0.05,0.95,0.8267899657178442,6,22.0,1,22.0,1,22.0,1,22.0,1
5348,max_effective,10,20,2,3,0.05,0.95,0.9353153260890542,30,44.0,1,44.0,1,44.0,1,44.0,1
5349,max_effective,10,20,2,3,0.05,0.95,0.9167023518464356,9,20.0,1,20.0,1,20.0,1,20.0,1
5350,max_effective,10,20,2,3,0.05,0.95,0.923387783303952,15,47.0,1,45.0,0,45.0,0,45.0,0
5351,max_effective,10,20,2,3,0.05,0.95,0.8300015462428454,9,26.0,1,26.0,1,26.0,1,25.0,0
5352,max_effective,10,20,2,3,0.05,0.95,0.8885590406349098,22,37.0,1,37.0,1,37.0,1,37.0,1
5353,max_effective,10,20,2,3,0.05,0.95,0.9085196705336964,3,16.0,1,16.0,1,16.0,1,16.0,1
5354,max_effective,10,20,2,3,0.05,0.95,0.7929597326683125,12,31.0,1,31.0,1,31.0,1,30.0,0
5355,max_effective,10,20,2,3,0.05,0.95,0.6800350396108062,4,18.0,1,18.0,1,18.0,1,18.0,1
5356,max_effective,10,20,2,3,0.05,0.95,0.7116082066130626,5,24.0,1,24.0,1,24.0,1,24.0,1
5357,max_effective,10,20,2,3,0.05,0.95,0.7274066722653031,4,19.0,1,19.0,1,19.0,1,19.0,1
5358,max_effective,10,20,2,3,0.05,0.95,0.7796854491457442,3,16.0,1,16.0,1,16.0,1,16.0,1
5359,max_effective,10,20,2,3,0.05,0.95,0.8891625362266036,13,49.0,1,49.0,1,49.0,1,49.0,1
5360,max_effective,10,20,2,3,0.05,0.95,0.8764826818062561,4,24.0,1,24.0,1,24.0,1,24.0,1
5361,max_effective,10,20,2,3,0.05,0.95,0.913267075809631,18,36.0,1,36.0,1,36.0,1,36.0,1
5362,max_effective,10,20,2,3,0.05,0.95,0.8300329527776766,8,22.0,1,22.0,1,22.0,1,22.0,1
5363,max_effective,10,20,2,3,0.05,0.95,0.8631454947208859,7,25.0,1,25.0,1,25.0,1,25.0,1
5364,max_effective,10,20,2,3,0.05,0.95,0.9435786905190164,36,50.0,0,52.0,0,56.0,1,55.0,0
5365,max_effective,10,20,2,3,0.05,0.95,0.7347413263101685,5,16.0,1,16.0,1,16.0,1,16.0,1
5366,max_effective,10,20,2,3,0.05,0.95,0.8796753724571931,11,42.0,1,42.0,1,42.0,1,42.0,1
5367,max_effective,10,20,2,3,0.05,0.95,0.9387766524409228,13,31.0,1,31.0,1,31.0,1,31.0,1
5368,max_effective,10,20,2,3,0.05,0.95,0.9198790264650164,7,27.0,1,27.0,1,27.0,1,27.0,1
5369,max_effective,10,20,2,3,0.05,0.95,0.833038921341814,8,20.0,1,20.0,1,20.0,1,20.0,1
5370,max_effective,10,20,2,3,0.05,0.95,0.8997032375811613,9,32.0,1,32.0,1,32.0,1,32.0,1
5371,max_effective,10,20,2,3,0.05,0.95,0.9337873444636322,3,14.0,1,14.0,1,14.0,1,14.0,1
5372,max_effective,10,20,2,3,0.05,0.95,0.672581207228498,2,14.0,1,14.0,1,14.0,1,14.0,1
5373,max_effective,10,20,2,3,0.05,0.95,0.9399062603150012,9,30.0,1,30.0,1,30.0,1,30.0,1
5374,max_effective,10,20,2,3,0.05,0.95,0.9298454937393292,16,32.0,1,32.0,1,32.0,1,32.0,1
5375,max_effective,10,20,2,3,0.05,0.95,0.7952354319125289,6,24.0,1,24.0,1,24.0,1,24.0,1
5376,max_effective,10,20,2,3,0.05,0.95,0.8750331364688446,7,35.0,1,35.0,1,35.0,1,35.0,1
5377,max_effective,10,20,2,3,0.05,0.95,0.9288903356982654,28,53.0,0,55.0,0,58.0,1,58.0,1
5378,max_effective,10,20,2,3,0.05,0.95,0.8913306809068933,9,24.0,1,24.0,1,24.0,1,24.0,1
5379,max_effective,10,20,2,3,0.05,0.95,0.6915790618473622,4,17.0,1,17.0,1,17.0,1,17.0,1
5380,max_effective,10,20,2,3,0.05,0.95,0.6915928566322481,4,18.0,1,18.0,1,18.0,1,18.0,1
5381,max_effective,10,20,2,3,0.05,0.95,0.770841735674044,10,30.0,1,30.0,1,30.0,1,30.0,1
5382,max_effective,10,20,2,3,0.05,0.95,0.9299783632444651,20,34.0,1,34.0,1,34.0,1,34.0,1
5383,max_effective,10,20,2,3,0.05,0.95,0.9284673586503374,11,26.0,1,26.0,1,26.0,1,26.0,1
5384,max_effective,10,20,2,3,0.05,0.95,0.9416984853523414,68,50.0,0,54.0,0,59.0,1,58.0,0
5385,max_effective,10,20,2,3,0.05,0.95,0.9117502840454528,8,30.0,1,30.0,1,30.0,1,30.0,1
5386,max_effective,10,20,2,3,0.05,0.95,0.8182333728362107,7,27.0,1,27.0,1,27.0,1,27.0,1
5387,max_effective,10,20,2,3,0.05,0.95,0.9270485324063226,8,25.0,1,25.0,1,25.0,1,25.0,1
5388,max_effective,10,20,2,3,0.05,0.95,0.9092111088327184,4,21.0,1,21.0,1,21.0,1,21.0,1
5389,max_effective,10,20,2,3,0.05,0.95,0.925376704538726,20,39.0,1,39.0,1,39.0,1,39.0,1
5390,max_effective,10,20,2,3,0.05,0.95,0.9203374892961992,12,31.0,1,31.0,1,31.0,1,31.0,1
5391,max_effective,10,20,2,3,0.05,0.95,0.7312008577058996,6,16.0,1,16.0,1,16.0,1,15.0,0
5392,max_effective,10,20,2,3,0.05,0.95,0.9189670033010447,9,39.0,1,39.0,1,39.0,1,39.0,1
5393,max_effective,10,20,2,3,0.05,0.95,0.9388504144726346,39,52.0,0,55.0,0,59.0,1,59.0,1
5394,max_effective,10,20,2,3,0.05,0.95,0.9395714898104566,9,36.0,1,36.0,1,36.0,1,36.0,1
5395,max_effective,10,20,2,3,0.05,0.95,0.7676448497900494,6,24.0,1,24.0,1,24.0,1,24.0,1
5396,max_effective,10,20,2,3,0.05,0.95,0.9489165660056414,47,45.0,0,51.0,0,58.0,1,57.0,0
5397,max_effective,10,20,2,3,0.05,0.95,0.9462157175325336,18,42.0,0,46.0,1,46.0,1,46.0,1
5398,max_effective,10,20,2,3,0.05,0.95,0.9414504022814512,3,16.0,1,16.0,1,16.0,1,16.0,1
5399,max_effective,10,20,2,3,0.05,0.95,0.9450769828058893,12,32.0,1,32.0,1,32.0,1,32.0,1
5400,max_effective,10,20,2,3,0.05,0.95,0.9421239963436092,36,55.0,0,57.0,0,59.0,1,59.0,1
5401,max_effective,10,20,2,3,0.05,0.95,0.8886186362373076,20,29.0,1,29.0,1,29.0,1,29.0,1
5402,max_effective,10,20,2,3,0.05,0.95,0.9497223767231504,17,42.0,0,47.0,1,43.0,0,47.0,1
5403,max_effective,10,20,2,3,0.05,0.95,0.8950994686027133,7,25.0,1,25.0,1,25.0,1,25.0,1
5404,max_effective,10,20,2,3,0.05,0.95,0.8381583263234619,12,35.0,1,35.0,1,35.0,1,35.0,1
5405,max_effective,10,20,2,3,0.05,0.95,0.735117910312992,4,17.0,1,17.0,1,17.0,1,17.0,1
5406,max_effective,10,20,2,3,0.05,0.95,0.939466064191916,4,15.0,1,15.0,1,15.0,1,15.0,1
5407,max_effective,10,20,2,3,0.05,0.95,0.6210675564761423,3,18.0,1,18.0,1,18.0,1,18.0,1
5408,max_effective,10,20,2,3,0.05,0.95,0.8988996372591166,16,34.0,1,34.0,1,34.0,1,34.0,1
5409,max_effective,10,20,2,3,0.05,0.95,0.8856409639560201,9,26.0,1,26.0,1,26.0,1,26.0,1
5410,max_effective,10,20,2,3,0.05,0.95,0.9356222292896328,19,32.0,1,32.0,1,32.0,1,32.0,1
5411,max_effective,10,20,2,3,0.05,0.95,0.9392211330231908,30,50.0,0,50.0,0,55.0,1,55.0,1
5412,max_effective,10,20,2,3,0.05,0.95,0.7529519533235656,3,12.0,1,12.0,1,12.0,1,12.0,1
5413,max_effective,10,20,2,3,0.05,0.95,0.8162841669223715,2,15.0,1,15.0,1,15.0,1,15.0,1
5414,max_effective,10,20,2,3,0.05,0.95,0.8369223903086802,23,41.0,1,41.0,1,41.0,1,41.0,1
5415,max_effective,10,20,2,3,0.05,0.95,0.8760969618193765,8,25.0,1,25.0,1,25.0,1,25.0,1
5416,max_effective,10,20,2,3,0.05,0.95,0.8865647993433278,7,21.0,1,21.0,1,21.0,1,21.0,1
5417,max_effective,10,20,2,3,0.05,0.95,0.8916842602954268,8,28.0,1,28.0,1,28.0,1,28.0,1
5418,max_effective,10,20,2,3,0.05,0.95,0.9204967290801996,37,51.0,0,50.0,0,57.0,0,60.0,1
5419,max_effective,10,20,2,3,0.05,0.95,0.668197045145609,4,14.0,1,14.0,1,14.0,1,14.0,1
5420,max_effective,10,20,2,3,0.05,0.95,0.9111789785138872,6,25.0,1,25.0,1,25.0,1,25.0,1
5421,max_effective,10,20,2,3,0.05,0.95,0.947289732827527,11,28.0,1,28.0,1,28.0,1,28.0,1
5422,max_effective,10,20,2,3,0.05,0.95,0.911602008119015,32,45.0,0,48.0,1,48.0,1,48.0,1
5423,max_effective,10,20,2,3,0.05,0.95,0.9136808533335552,12,47.0,0,47.0,0,48.0,1,47.0,0
5424,max_effective,10,20,2,3,0.05,0.95,0.8622385373572272,4,17.0,1,17.0,1,17.0,1,17.0,1
5425,max_effective,10,20,2,3,0.05,0.95,0.9185116523693568,11,33.0,1,33.0,1,33.0,1,33.0,1
5426,max_effective,10,20,2,3,0.05,0.95,0.8669311540995643,21,38.0,1,38.0,1,38.0,1,38.0,1
5427,max_effective,10,20,2,3,0.05,0.95,0.9458298747097922,7,21.0,1,21.0,1,21.0,1,21.0,1
5428,max_effective,10,20,2,3,0.05,0.95,0.8833615276900613,7,20.0,1,20.0,1,20.0,1,20.0,1
5429,max_effective,10,20,2,3,0.05,0.95,0.815837835146068,6,23.0,1,23.0,1,23.0,1,23.0,1
5430,max_effective,10,20,2,3,0.05,0.95,0.9012736175220196,20,51.0,0,50.0,0,54.0,1,50.0,0
5431,max_effective,10,20,2,3,0.05,0.95,0.7871423772687453,6,23.0,1,23.0,1,23.0,1,23.0,1
5432,max_effective,10,20,2,3,0.05,0.95,0.945010387831212,58,50.0,0,55.0,0,56.0,0,60.0,1
5433,max_effective,10,20,2,3,0.05,0.95,0.8354796095436783,14,46.0,0,46.0,0,47.0,0,48.0,1
5434,max_effective,10,20,2,3,0.05,0.95,0.9322822565072594,3,19.0,1,19.0,1,19.0,1,19.0,1
5435,max_effective,10,20,2,3,0.05,0.95,0.9369763861617034,29,55.0,0,57.0,1,54.0,0,55.0,0
5436,max_effective,10,20,2,3,0.05,0.95,0.9432617107599448,12,30.0,1,30.0,1,30.0,1,30.0,1
5437,max_effective,10,20,2,3,0.05,0.95,0.7272722197193386,9,28.0,1,28.0,1,28.0,1,28.0,1
5438,max_effective,10,20,2,3,0.05,0.95,0.8207669052454937,11,33.0,1,33.0,1,33.0,1,33.0,1
5439,max_effective,10,20,2,3,0.05,0.95,0.8490911260836399,5,22.0,1,22.0,1,22.0,1,22.0,1
5440,max_effective,10,20,2,3,0.05,0.95,0.8763520465373666,18,32.0,1,32.0,1,32.0,1,32.0,1
5441,max_effective,10,20,2,3,0.05,0.95,0.8815405914901383,16,44.0,1,44.0,1,44.0,1,44.0,1
5442,max_effective,10,20,2,3,0.05,0.95,0.7999791057159659,6,19.0,1,19.0,1,19.0,1,19.0,1
5443,max_effective,10,20,2,3,0.05,0.95,0.9363507902127972,32,43.0,0,56.0,1,56.0,1,56.0,1
5444,max_effective,10,20,2,3,0.05,0.95,0.9295922428027836,22,34.0,1,34.0,1,34.0,1,34.0,1
5445,max_effective,10,20,2,3,0.05,0.95,0.9138970565035128,17,36.0,1,36.0,1,36.0,1,36.0,1
5446,max_effective,10,20,2,3,0.05,0.95,0.8880761387892548,28,46.0,1,46.0,1,45.0,0,45.0,0
5447,max_effective,10,20,2,3,0.05,0.95,0.9142101923923884,16,43.0,1,43.0,1,43.0,1,43.0,1
5448,max_effective,10,20,2,3,0.05,0.95,0.7217800174464826,4,19.0,1,19.0,1,19.0,1,19.0,1
5449,max_effective,10,20,2,3,0.05,0.95,0.8423572933193179,3,14.0,1,14.0,1,14.0,1,14.0,1
5450,max_effective,10,20,2,3,0.05,0.95,0.8703610688864679,11,36.0,1,36.0,1,36.0,1,36.0,1
5451,max_effective,10,20,2,3,0.05,0.95,0.9077994432866948,34,43.0,0,50.0,0,55.0,0,56.0,1
5452,max_effective,10,20,2,3,0.05,0.95,0.868723346125408,7,21.0,1,21.0,1,21.0,1,21.0,1
5453,max_effective,10,20,2,3,0.05,0.95,0.8261776804700957,7,27.0,1,27.0,1,27.0,1,27.0,1
5454,max_effective,10,20,2,3,0.05,0.95,0.8780787609024434,9,42.0,1,42.0,1,40.0,0,40.0,0
5455,max_effective,10,20,2,3,0.05,0.95,0.9384100831865289,13,54.0,1,52.0,0,46.0,0,53.0,0
5456,max_effective,10,20,2,3,0.05,0.95,0.8358397809874341,14,30.0,1,30.0,1,30.0,1,30.0,1
5457,max_effective,10,20,2,3,0.05,0.95,0.5680194407519965,4,17.0,1,17.0,1,17.0,1,17.0,1
5458,max_effective,10,20,2,3,0.05,0.95,0.93616818616722,15,30.0,1,30.0,1,30.0,1,30.0,1
5459,max_effective,10,20,2,3,0.05,0.95,0.9020967671592188,4,26.0,1,26.0,1,26.0,1,26.0,1
5460,max_effective,10,20,2,3,0.05,0.95,0.7970595518728772,7,22.0,1,22.0,1,22.0,1,22.0,1
5461,max_effective,10,20,2,3,0.05,0.95,0.9404255336243612,27,42.0,1,42.0,1,42.0,1,42.0,1
5462,max_effective,10,20,2,3,0.05,0.95,0.9085531885220004,7,20.0,1,20.0,1,20.0,1,20.0,1
5463,max_effective,10,20,2,3,0.05,0.95,0.8118425000343537,15,40.0,1,40.0,1,40.0,1,40.0,1
5464,max_effective,10,20,2,3,0.05,0.95,0.8133570363899901,6,21.0,1,21.0,1,21.0,1,21.0,1
5465,max_effective,10,20,2,3,0.05,0.95,0.6451891276541539,5,14.0,1,14.0,1,14.0,1,14.0,1
5466,max_effective,10,20,2,3,0.05,0.95,0.9110622524556984,12,36.0,1,36.0,1,36.0,1,36.0,1
5467,max_effective,10,20,2,3,0.05,0.95,0.7894225710050323,4,14.0,1,14.0,1,14.0,1,13.0,0
5468,max_effective,10,20,2,3,0.05,0.95,0.8174756949152596,6,26.0,1,26.0,1,26.0,1,26.0,1
5469,max_effective,10,20,2,3,0.05,0.95,0.8636367378321821,24,45.0,0,46.0,0,46.0,0,53.0,1
5470,max_effective,10,20,2,3,0.05,0.95,0.8609668043612833,6,29.0,1,29.0,1,29.0,1,29.0,1
5471,max_effective,10,20,2,3,0.05,0.95,0.903080330056702,11,24.0,1,24.0,1,24.0,1,24.0,1
5472,max_effective,10,20,2,3,0.05,0.95,0.7466279034820871,5,21.0,1,21.0,1,21.0,1,21.0,1
5473,max_effective,10,20,2,3,0.05,0.95,0.6369627432722192,7,21.0,1,21.0,1,21.0,1,21.0,1
5474,max_effective,10,20,2,3,0.05,0.95,0.916619361154826,66,51.0,0,56.0,1,53.0,0,56.0,1
5475,max_effective,10,20,2,3,0.05,0.95,0.8967467141125892,8,25.0,1,25.0,1,25.0,1,25.0,1
5476,max_effective,10,20,2,3,0.05,0.95,0.948722898960461,11,29.0,1,29.0,1,29.0,1,29.0,1
5477,max_effective,10,20,2,3,0.05,0.95,0.8627851076599098,13,30.0,1,30.0,1,30.0,1,30.0,1
5478,max_effective,10,20,2,3,0.05,0.95,0.9041174100691508,9,29.0,1,29.0,1,29.0,1,29.0,1
5479,max_effective,10,20,2,3,0.05,0.95,0.8921449203014632,6,22.0,1,22.0,1,22.0,1,22.0,1
5480,max_effective,10,20,2,3,0.05,0.95,0.8531204139728154,8,31.0,1,31.0,1,31.0,1,31.0,1
5481,max_effective,10,20,2,3,0.05,0.95,0.9220253486897844,12,26.0,1,26.0,1,26.0,1,26.0,1
5482,max_effective,10,20,2,3,0.05,0.95,0.7349084109534755,6,17.0,1,17.0,1,17.0,1,17.0,1
5483,max_effective,10,20,2,3,0.05,0.95,0.840369623013381,5,27.0,1,27.0,1,27.0,1,27.0,1
5484,max_effective,10,20,2,3,0.05,0.95,0.9220041238280688,6,28.0,1,28.0,1,28.0,1,28.0,1
5485,max_effective,10,20,2,3,0.05,0.95,0.6077523434363783,3,16.0,1,16.0,1,16.0,1,16.0,1
5486,max_effective,10,20,2,3,0.05,0.95,0.9459552773497408,22,51.0,0,54.0,0,58.0,1,58.0,1
5487,max_effective,10,20,2,3,0.05,0.95,0.837725079367065,6,25.0,1,25.0,1,25.0,1,25.0,1
5488,max_effective,10,20,2,3,0.05,0.95,0.8170442204661488,16,35.0,1,35.0,1,35.0,1,35.0,1
5489,max_effective,10,20,2,3,0.05,0.95,0.9436290045880456,13,39.0,1,39.0,1,39.0,1,39.0,1
5490,max_effective,10,20,2,3,0.05,0.95,0.7379850529165752,6,22.0,1,22.0,1,22.0,1,22.0,1
5491,max_effective,10,20,2,3,0.05,0.95,0.7477200950991687,3,17.0,1,17.0,1,17.0,1,17.0,1
5492,max_effective,10,20,2,3,0.05,0.95,0.868571927906524,7,21.0,1,21.0,1,21.0,1,19.0,0
5493,max_effective,10,20,2,3,0.05,0.95,0.9498697717457684,25,50.0,0,53.0,0,59.0,1,57.0,0
5494,max_effective,10,20,2,3,0.05,0.95,0.8894632073974946,38,47.0,0,52.0,0,55.0,1,54.0,0
5495,max_effective,10,20,2,3,0.05,0.95,0.8432639565100692,9,27.0,1,27.0,1,27.0,1,27.0,1
5496,max_effective,10,20,2,3,0.05,0.95,0.9148182097270618,11,31.0,1,31.0,1,31.0,1,31.0,1
5497,max_effective,10,20,2,3,0.05,0.95,0.8609469648218274,14,28.0,1,28.0,1,28.0,1,28.0,1
5498,max_effective,10,20,2,3,0.05,0.95,0.9127935296889932,10,27.0,1,27.0,1,27.0,1,27.0,1
5499,max_effective,10,20,2,3,0.05,0.95,0.921918807329114,7,23.0,1,23.0,1,23.0,1,23.0,1
5500,max_effective,10,20,2,3,0.05,0.95,0.8938474390472946,7,24.0,1,24.0,1,24.0,1,24.0,1
5501,max_effective,10,20,2,3,0.05,0.95,0.937123148540755,16,44.0,1,44.0,1,44.0,1,44.0,1
5502,max_effective,10,20,2,3,0.05,0.95,0.8580879985868477,14,28.0,1,28.0,1,28.0,1,28.0,1
5503,max_effective,10,20,2,3,0.05,0.95,0.9276320017982074,20,42.0,0,46.0,1,44.0,0,44.0,0
5504,max_effective,10,20,2,3,0.05,0.95,0.9470938884585564,14,34.0,1,34.0,1,34.0,1,33.0,0
5505,max_effective,10,20,2,3,0.05,0.95,0.7174696452102216,2,17.0,1,17.0,1,17.0,1,17.0,1
5506,max_effective,10,20,2,3,0.05,0.95,0.84372222779666,3,15.0,1,15.0,1,15.0,1,15.0,1
5507,max_effective,10,20,2,3,0.05,0.95,0.8282766082496187,12,39.0,1,39.0,1,39.0,1,39.0,1
5508,max_effective,10,20,2,3,0.05,0.95,0.902471201488622,14,26.0,1,26.0,1,26.0,1,26.0,1
5509,max_effective,10,20,2,3,0.05,0.95,0.9123646937463108,11,41.0,1,41.0,1,40.0,0,39.0,0
5510,max_effective,10,20,2,3,0.05,0.95,0.936452156771866,20,41.0,1,41.0,1,41.0,1,41.0,1
5511,max_effective,10,20,2,3,0.05,0.95,0.8288992974679259,2,14.0,1,14.0,1,14.0,1,14.0,1
5512,max_effective,10,20,2,3,0.05,0.95,0.8897813070279149,15,28.0,1,28.0,1,28.0,1,28.0,1
5513,max_effective,10,20,2,3,0.05,0.95,0.8935333385650327,5,25.0,1,25.0,1,25.0,1,25.0,1
5514,max_effective,10,20,2,3,0.05,0.95,0.9369697417188352,12,38.0,1,38.0,1,38.0,1,38.0,1
5515,max_effective,10,20,2,3,0.05,0.95,0.9131576873908342,9,28.0,1,28.0,1,28.0,1,27.0,0
5516,max_effective,10,20,2,3,0.05,0.95,0.8067407852605997,5,24.0,1,24.0,1,24.0,1,24.0,1
5517,max_effective,10,20,2,3,0.05,0.95,0.9168168448546418,18,54.0,0,54.0,0,59.0,1,59.0,1
5518,max_effective,10,20,2,3,0.05,0.95,0.9270066410379711,10,22.0,1,22.0,1,22.0,1,22.0,1
5519,max_effective,10,20,2,3,0.05,0.95,0.9124173778833132,12,32.0,1,32.0,1,32.0,1,32.0,1
5520,max_effective,10,20,2,3,0.05,0.95,0.8491165592887022,5,15.0,1,15.0,1,15.0,1,15.0,1
5521,max_effective,10,20,2,3,0.05,0.95,0.9096229779351293,26,50.0,0,55.0,0,58.0,1,58.0,1
5522,max_effective,10,20,2,3,0.05,0.95,0.9339937777116468,19,41.0,1,41.0,1,41.0,1,41.0,1
5523,max_effective,10,20,2,3,0.05,0.95,0.9413623844680014,9,25.0,1,25.0,1,25.0,1,25.0,1
5524,max_effective,10,20,2,3,0.05,0.95,0.8672930598011142,25,41.0,1,41.0,1,41.0,1,41.0,1
5525,max_effective,10,20,2,3,0.05,0.95,0.947428052280302,30,47.0,0,48.0,1,48.0,1,47.0,0
5526,max_effective,10,20,2,3,0.05,0.95,0.9348461637336724,7,29.0,1,29.0,1,29.0,1,29.0,1
5527,max_effective,10,20,2,3,0.05,0.95,0.8673669681867819,10,23.0,1,23.0,1,23.0,1,23.0,1
5528,max_effective,10,20,2,3,0.05,0.95,0.8671788660668233,7,26.0,1,26.0,1,26.0,1,26.0,1
5529,max_effective,10,20,2,3,0.05,0.95,0.9452064777794166,15,29.0,1,29.0,1,29.0,1,29.0,1
5530,max_effective,10,20,2,3,0.05,0.95,0.8654347938550678,15,35.0,1,35.0,1,35.0,1,35.0,1
5531,max_effective,10,20,2,3,0.05,0.95,0.9367892096740972,72,45.0,0,51.0,0,56.0,0,59.0,1
5532,max_effective,10,20,2,3,0.05,0.95,0.8748640867606883,15,49.0,0,50.0,1,48.0,0,48.0,0
5533,max_effective,10,20,2,3,0.05,0.95,0.6681341423543378,5,25.0,1,25.0,1,25.0,1,25.0,1
5534,max_effective,10,20,2,3,0.05,0.95,0.9478923968834344,27,42.0,0,52.0,0,55.0,1,54.0,0
5535,max_effective,10,20,2,3,0.05,0.95,0.7848306456076329,15,31.0,1,31.0,1,31.0,1,31.0,1
5536,max_effective,10,20,2,3,0.05,0.95,0.9384828942336648,71,49.0,0,52.0,0,55.0,0,57.0,1
5537,max_effective,10,20,2,3,0.05,0.95,0.7990810806013577,2,12.0,1,12.0,1,12.0,1,12.0,1
5538,max_effective,10,20,2,3,0.05,0.95,0.8406599930130774,7,22.0,1,22.0,1,22.0,1,22.0,1
5539,max_effective,10,20,2,3,0.05,0.95,0.9093803070607168,4,14.0,1,14.0,1,14.0,1,14.0,1
5540,max_effective,10,20,2,3,0.05,0.95,0.8831840692042857,4,18.0,1,18.0,1,18.0,1,18.0,1
5541,max_effective,10,20,2,3,0.05,0.95,0.880668343208822,6,27.0,1,27.0,1,27.0,1,27.0,1
5542,max_effective,10,20,2,3,0.05,0.95,0.9393702465234464,9,45.0,1,45.0,1,45.0,1,45.0,1
5543,max_effective,10,20,2,3,0.05,0.95,0.9332439324082892,10,32.0,1,32.0,1,32.0,1,31.0,0
5544,max_effective,10,20,2,3,0.05,0.95,0.9240772341796424,16,39.0,1,39.0,1,39.0,1,39.0,1
5545,max_effective,10,20,2,3,0.05,0.95,0.9153349767032848,21,33.0,1,33.0,1,33.0,1,33.0,1
5546,max_effective,10,20,2,3,0.05,0.95,0.8813456587871358,10,25.0,1,25.0,1,25.0,1,25.0,1
5547,max_effective,10,20,2,3,0.05,0.95,0.774857926347587,6,25.0,1,25.0,1,25.0,1,25.0,1
5548,max_effective,10,20,2,3,0.05,0.95,0.9486520615088334,23,45.0,1,45.0,1,44.0,0,43.0,0
5549,max_effective,10,20,2,3,0.05,0.95,0.940672629875153,8,17.0,1,17.0,1,17.0,1,16.0,0
5550,max_effective,10,20,2,3,0.05,0.95,0.9336890709543948,10,43.0,1,43.0,1,43.0,1,43.0,1
5551,max_effective,10,20,2,3,0.05,0.95,0.8232313289602265,24,45.0,1,44.0,0,45.0,1,44.0,0
5552,max_effective,10,20,2,3,0.05,0.95,0.84300726057301,10,37.0,1,37.0,1,37.0,1,37.0,1
5553,max_effective,10,20,2,3,0.05,0.95,0.8778756506295409,12,28.0,1,28.0,1,28.0,1,28.0,1
5554,max_effective,10,20,2,3,0.05,0.95,0.8516671747330111,10,23.0,1,23.0,1,23.0,1,23.0,1
5555,max_effective,10,20,2,3,0.05,0.95,0.9329754234327824,28,43.0,0,54.0,1,54.0,1,54.0,1
5556,max_effective,10,20,2,3,0.05,0.95,0.8230515631835378,4,19.0,1,19.0,1,19.0,1,19.0,1
5557,max_effective,10,20,2,3,0.05,0.95,0.8817122095764505,11,26.0,1,26.0,1,26.0,1,26.0,1
5558,max_effective,10,20,2,3,0.05,0.95,0.8618673755833058,15,31.0,1,31.0,1,31.0,1,31.0,1
5559,max_effective,10,20,2,3,0.05,0.95,0.8245801975516981,15,29.0,1,29.0,1,29.0,1,29.0,1
5560,max_effective,10,20,2,3,0.05,0.95,0.9296509453247156,10,28.0,1,28.0,1,28.0,1,28.0,1
5561,max_effective,10,20,2,3,0.05,0.95,0.8372149645331546,4,18.0,1,18.0,1,18.0,1,18.0,1
5562,max_effective,10,20,2,3,0.05,0.95,0.9057856836126238,12,25.0,1,25.0,1,25.0,1,25.0,1
5563,max_effective,10,20,2,3,0.05,0.95,0.8191994425044126,7,28.0,1,28.0,1,28.0,1,28.0,1
5564,max_effective,10,20,2,3,0.05,0.95,0.9453336704381092,8,29.0,1,29.0,1,29.0,1,29.0,1
5565,max_effective,10,20,2,3,0.05,0.95,0.845359357526933,4,17.0,1,17.0,1,17.0,1,17.0,1
5566,max_effective,10,20,2,3,0.05,0.95,0.934526659714741,12,28.0,1,28.0,1,28.0,1,28.0,1
5567,max_effective,10,20,2,3,0.05,0.95,0.933702989655252,31,46.0,0,48.0,1,48.0,1,48.0,1
5568,max_effective,10,20,2,3,0.05,0.95,0.9489493963289568,5,20.0,1,20.0,1,20.0,1,20.0,1
5569,max_effective,10,20,2,3,0.05,0.95,0.8696393066261983,8,30.0,1,30.0,1,30.0,1,30.0,1
5570,max_effective,10,20,2,3,0.05,0.95,0.7522824985244555,3,16.0,1,16.0,1,16.0,1,16.0,1
5571,max_effective,10,20,2,3,0.05,0.95,0.909841750298681,6,23.0,1,23.0,1,23.0,1,23.0,1
5572,max_effective,10,20,2,3,0.05,0.95,0.9205469599654708,13,32.0,1,32.0,1,32.0,1,32.0,1
5573,max_effective,10,20,2,3,0.05,0.95,0.912510594040416,55,46.0,0,47.0,0,53.0,0,57.0,1
5574,max_effective,10,20,2,3,0.05,0.95,0.6866564626445714,3,16.0,1,16.0,1,16.0,1,16.0,1
5575,max_effective,10,20,2,3,0.05,0.95,0.7300230785094275,9,27.0,1,27.0,1,27.0,1,27.0,1
5576,max_effective,10,20,2,3,0.05,0.95,0.874978730049037,15,32.0,1,32.0,1,32.0,1,32.0,1
5577,max_effective,10,20,2,3,0.05,0.95,0.8019532727770953,4,20.0,1,20.0,1,20.0,1,20.0,1
5578,max_effective,10,20,2,3,0.05,0.95,0.9349043996530136,25,46.0,0,49.0,1,47.0,0,44.0,0
5579,max_effective,10,20,2,3,0.05,0.95,0.9319872653484488,25,47.0,0,50.0,1,50.0,1,50.0,1
5580,max_effective,10,20,2,3,0.05,0.95,0.9257220268823394,22,46.0,1,46.0,1,46.0,1,45.0,0
5581,max_effective,10,20,2,3,0.05,0.95,0.9114363799646188,7,21.0,1,21.0,1,21.0,1,21.0,1
5582,max_effective,10,20,2,3,0.05,0.95,0.809240951352438,4,17.0,1,17.0,1,17.0,1,17.0,1
5583,max_effective,10,20,2,3,0.05,0.95,0.928140835418278,12,42.0,1,42.0,1,42.0,1,42.0,1
5584,max_effective,10,20,2,3,0.05,0.95,0.921427555360899,19,36.0,1,36.0,1,36.0,1,36.0,1
5585,max_effective,10,20,2,3,0.05,0.95,0.9267596183145518,11,34.0,1,34.0,1,34.0,1,34.0,1
5586,max_effective,10,20,2,3,0.05,0.95,0.7928903800829231,8,27.0,1,27.0,1,27.0,1,27.0,1
5587,max_effective,10,20,2,3,0.05,0.95,0.8272906043306397,15,44.0,1,44.0,1,44.0,1,44.0,1
5588,max_effective,10,20,2,3,0.05,0.95,0.6380346508340216,4,17.0,1,17.0,1,17.0,1,17.0,1
5589,max_effective,10,20,2,3,0.05,0.95,0.8585575795137302,7,31.0,1,31.0,1,31.0,1,31.0,1
5590,max_effective,10,20,2,3,0.05,0.95,0.7856192992916163,5,21.0,1,21.0,1,21.0,1,21.0,1
5591,max_effective,10,20,2,3,0.05,0.95,0.7235765313790797,3,17.0,1,17.0,1,17.0,1,17.0,1
5592,max_effective,10,20,2,3,0.05,0.95,0.7244126064855417,7,18.0,1,18.0,1,18.0,1,18.0,1
5593,max_effective,10,20,2,3,0.05,0.95,0.5397236578386362,4,13.0,1,13.0,1,13.0,1,13.0,1
5594,max_effective,10,20,2,3,0.05,0.95,0.8105016751898043,8,24.0,1,24.0,1,24.0,1,24.0,1
5595,max_effective,10,20,2,3,0.05,0.95,0.8277760527208449,3,16.0,1,16.0,1,16.0,1,16.0,1
5596,max_effective,10,20,2,3,0.05,0.95,0.9098462497310408,13,38.0,1,38.0,1,38.0,1,38.0,1
5597,max_effective,10,20,2,3,0.05,0.95,0.5541304971509926,3,13.0,1,13.0,1,13.0,1,13.0,1
5598,max_effective,10,20,2,3,0.05,0.95,0.749275838735086,6,23.0,1,23.0,1,23.0,1,23.0,1
5599,max_effective,10,20,2,3,0.05,0.95,0.9383358069923866,51,41.0,0,49.0,0,58.0,0,60.0,1
5600,max_effective,10,20,2,3,0.05,0.95,0.846136335718043,10,23.0,1,23.0,1,23.0,1,23.0,1
5601,max_effective,10,20,2,3,0.05,0.95,0.845667411768726,13,24.0,1,24.0,1,24.0,1,24.0,1
5602,max_effective,10,20,2,3,0.05,0.95,0.8528916113706023,10,25.0,1,25.0,1,25.0,1,25.0,1
5603,max_effective,10,20,2,3,0.05,0.95,0.7403643215103545,8,26.0,1,26.0,1,26.0,1,26.0,1
5604,max_effective,10,20,2,3,0.05,0.95,0.8686897876552147,10,30.0,1,30.0,1,30.0,1,30.0,1
5605,max_effective,10,20,2,3,0.05,0.95,0.8936443571059784,21,49.0,0,55.0,1,53.0,0,52.0,0
5606,max_effective,10,20,2,3,0.05,0.95,0.8675646161062297,4,16.0,1,16.0,1,16.0,1,16.0,1
5607,max_effective,10,20,2,3,0.05,0.95,0.9380622166742943,10,39.0,1,39.0,1,39.0,1,39.0,1
5608,max_effective,10,20,2,3,0.05,0.95,0.9372390940392732,30,44.0,0,49.0,0,53.0,0,55.0,1
5609,max_effective,10,20,2,3,0.05,0.95,0.7664949586315993,7,27.0,1,27.0,1,27.0,1,27.0,1
5610,max_effective,10,20,2,3,0.05,0.95,0.8654627976658626,8,24.0,1,24.0,1,24.0,1,24.0,1
5611,max_effective,10,20,2,3,0.05,0.95,0.9025342185544578,11,29.0,1,29.0,1,29.0,1,29.0,1
5612,max_effective,10,20,2,3,0.05,0.95,0.9100858896065386,26,47.0,1,47.0,1,47.0,1,47.0,1
5613,max_effective,10,20,2,3,0.05,0.95,0.8951939885476217,6,23.0,1,23.0,1,23.0,1,23.0,1
5614,max_effective,10,20,2,3,0.05,0.95,0.948429498249499,16,41.0,1,41.0,1,41.0,1,41.0,1
5615,max_effective,10,20,2,3,0.05,0.95,0.8514538011234548,6,24.0,1,24.0,1,24.0,1,24.0,1
5616,max_effective,10,20,2,3,0.05,0.95,0.8985767268212603,13,31.0,1,31.0,1,31.0,1,31.0,1
5617,max_effective,10,20,2,3,0.05,0.95,0.7731295224308136,3,13.0,1,13.0,1,13.0,1,13.0,1
5618,max_effective,10,20,2,3,0.05,0.95,0.8302023083156318,6,22.0,1,22.0,1,22.0,1,22.0,1
5619,max_effective,10,20,2,3,0.05,0.95,0.8229683890259971,9,26.0,1,26.0,1,26.0,1,26.0,1
5620,max_effective,10,20,2,3,0.05,0.95,0.9245712105801972,15,30.0,1,30.0,1,30.0,1,28.0,0
5621,max_effective,10,20,2,3,0.05,0.95,0.9379987859999004,16,47.0,1,47.0,1,47.0,1,46.0,0
5622,max_effective,10,20,2,3,0.05,0.95,0.8325302793749662,18,30.0,1,30.0,1,30.0,1,29.0,0
5623,max_effective,10,20,2,3,0.05,0.95,0.8877277062710285,6,24.0,1,24.0,1,24.0,1,24.0,1
5624,max_effective,10,20,2,3,0.05,0.95,0.8681311280629913,8,25.0,1,25.0,1,25.0,1,25.0,1
5625,max_effective,10,20,2,3,0.05,0.95,0.851030613350693,15,42.0,1,42.0,1,42.0,1,41.0,0
5626,max_effective,10,20,2,3,0.05,0.95,0.6612735270180894,3,14.0,1,14.0,1,14.0,1,14.0,1
5627,max_effective,10,20,2,3,0.05,0.95,0.8326835478925696,4,19.0,1,19.0,1,19.0,1,19.0,1
5628,max_effective,10,20,2,3,0.05,0.95,0.7734424635862276,9,32.0,1,32.0,1,32.0,1,32.0,1
5629,max_effective,10,20,2,3,0.05,0.95,0.6769185420991786,7,26.0,1,26.0,1,26.0,1,25.0,0
5630,max_effective,10,20,2,3,0.05,0.95,0.838232200659755,18,33.0,1,33.0,1,33.0,1,33.0,1
5631,max_effective,10,20,2,3,0.05,0.95,0.9366771740246316,11,41.0,1,41.0,1,41.0,1,41.0,1
5632,max_effective,10,20,2,3,0.05,0.95,0.9032097004823436,21,45.0,0,44.0,0,47.0,1,46.0,0
5633,max_effective,10,20,2,3,0.05,0.95,0.915770416163097,7,28.0,1,28.0,1,28.0,1,28.0,1
5634,max_effective,10,20,2,3,0.05,0.95,0.8707013760279365,11,30.0,1,30.0,1,30.0,1,30.0,1
5635,max_effective,10,20,2,3,0.05,0.95,0.7501408822005617,3,14.0,1,14.0,1,14.0,1,14.0,1
5636,max_effective,10,20,2,3,0.05,0.95,0.7833423158600411,6,22.0,1,22.0,1,22.0,1,22.0,1
5637,max_effective,10,20,2,3,0.05,0.95,0.8349717777743718,6,24.0,1,24.0,1,24.0,1,24.0,1
5638,max_effective,10,20,2,3,0.05,0.95,0.7838138633221062,4,20.0,1,20.0,1,20.0,1,20.0,1
5639,max_effective,10,20,2,3,0.05,0.95,0.8578259535328888,7,21.0,1,21.0,1,21.0,1,21.0,1
5640,max_effective,10,20,2,3,0.05,0.95,0.9078597924946632,18,48.0,1,48.0,1,46.0,0,48.0,1
5641,max_effective,10,20,2,3,0.05,0.95,0.7928693254301703,5,18.0,1,18.0,1,18.0,1,18.0,1
5642,max_effective,10,20,2,3,0.05,0.95,0.8823716862407245,6,17.0,1,17.0,1,17.0,1,17.0,1
5643,max_effective,10,20,2,3,0.05,0.95,0.820147822331203,10,34.0,1,34.0,1,34.0,1,34.0,1
5644,max_effective,10,20,2,3,0.05,0.95,0.7585469822371937,2,13.0,1,13.0,1,13.0,1,13.0,1
5645,max_effective,10,20,2,3,0.05,0.95,0.9379821334994268,15,40.0,1,40.0,1,40.0,1,40.0,1
5646,max_effective,10,20,2,3,0.05,0.95,0.7363285011541387,6,19.0,1,19.0,1,19.0,1,19.0,1
5647,max_effective,10,20,2,3,0.05,0.95,0.7774362073041171,5,15.0,1,15.0,1,15.0,1,15.0,1
5648,max_effective,10,20,2,3,0.05,0.95,0.9318986278475352,8,27.0,1,27.0,1,27.0,1,27.0,1
5649,max_effective,10,20,2,3,0.05,0.95,0.853887399819267,43,54.0,0,51.0,0,53.0,0,55.0,1
5650,max_effective,10,20,2,3,0.05,0.95,0.937744304079546,12,33.0,1,33.0,1,33.0,1,33.0,1
5651,max_effective,10,20,2,3,0.05,0.95,0.891257016393733,10,34.0,1,34.0,1,34.0,1,34.0,1
5652,max_effective,10,20,2,3,0.05,0.95,0.8783514237486685,12,37.0,1,37.0,1,37.0,1,37.0,1
5653,max_effective,10,20,2,3,0.05,0.95,0.9244051765818904,27,49.0,1,49.0,1,49.0,1,49.0,1
5654,max_effective,10,20,2,3,0.05,0.95,0.9040472373524796,6,28.0,1,28.0,1,28.0,1,28.0,1
5655,max_effective,10,20,2,3,0.05,0.95,0.9246141753073824,5,17.0,1,17.0,1,17.0,1,17.0,1
5656,max_effective,10,20,2,3,0.05,0.95,0.8124582939581629,4,15.0,1,15.0,1,15.0,1,15.0,1
5657,max_effective,10,20,2,3,0.05,0.95,0.9406978807681482,8,25.0,1,25.0,1,25.0,1,25.0,1
5658,max_effective,10,20,2,3,0.05,0.95,0.8188901758355951,5,19.0,1,19.0,1,19.0,1,18.0,0
5659,max_effective,10,20,2,3,0.05,0.95,0.9461883691659788,6,23.0,1,23.0,1,23.0,1,23.0,1
5660,max_effective,10,20,2,3,0.05,0.95,0.9386667037266978,12,36.0,1,36.0,1,36.0,1,36.0,1
5661,max_effective,10,20,2,3,0.05,0.95,0.7581972885688294,11,24.0,1,24.0,1,24.0,1,24.0,1
5662,max_effective,10,20,2,3,0.05,0.95,0.886920230443156,4,19.0,1,19.0,1,19.0,1,19.0,1
5663,max_effective,10,20,2,3,0.05,0.95,0.7853686369490197,4,17.0,1,17.0,1,17.0,1,17.0,1
5664,max_effective,10,20,2,3,0.05,0.95,0.9213536951512182,11,33.0,1,33.0,1,33.0,1,33.0,1
5665,max_effective,10,20,2,3,0.05,0.95,0.8960035583697451,10,34.0,1,34.0,1,34.0,1,34.0,1
5666,max_effective,10,20,2,3,0.05,0.95,0.9430408310212968,7,22.0,1,22.0,1,22.0,1,22.0,1
5667,max_effective,10,20,2,3,0.05,0.95,0.7715668188521823,9,29.0,1,29.0,1,29.0,1,29.0,1
5668,max_effective,10,20,2,3,0.05,0.95,0.8997251069644775,9,23.0,1,23.0,1,23.0,1,23.0,1
5669,max_effective,10,20,2,3,0.05,0.95,0.9336267148624636,5,19.0,1,19.0,1,19.0,1,19.0,1
5670,max_effective,10,20,2,3,0.05,0.95,0.7930626867339556,6,21.0,1,21.0,1,21.0,1,21.0,1
5671,max_effective,10,20,2,3,0.05,0.95,0.9280789831473456,10,21.0,1,21.0,1,21.0,1,21.0,1
5672,max_effective,10,20,2,3,0.05,0.95,0.9398672448078504,22,45.0,1,45.0,1,45.0,1,45.0,1
5673,max_effective,10,20,2,3,0.05,0.95,0.93856676145341,42,45.0,0,54.0,1,54.0,1,54.0,1
5674,max_effective,10,20,2,3,0.05,0.95,0.7169554302554596,5,23.0,1,23.0,1,23.0,1,23.0,1
5675,max_effective,10,20,2,3,0.05,0.95,0.788601518466683,5,22.0,1,22.0,1,22.0,1,22.0,1
5676,max_effective,10,20,2,3,0.05,0.95,0.9400704226665916,31,47.0,0,50.0,0,51.0,1,51.0,1
5677,max_effective,10,20,2,3,0.05,0.95,0.9095770713028344,15,48.0,1,45.0,0,48.0,1,47.0,0
5678,max_effective,10,20,2,3,0.05,0.95,0.8502148328097638,17,34.0,1,34.0,1,34.0,1,34.0,1
5679,max_effective,10,20,2,3,0.05,0.95,0.8143250032703784,4,18.0,1,18.0,1,18.0,1,18.0,1
5680,max_effective,10,20,2,3,0.05,0.95,0.9260006590390584,17,40.0,1,40.0,1,39.0,0,40.0,1
5681,max_effective,10,20,2,3,0.05,0.95,0.8708131088902187,7,21.0,1,21.0,1,21.0,1,21.0,1
5682,max_effective,10,20,2,3,0.05,0.95,0.9392983797757266,12,38.0,1,38.0,1,38.0,1,38.0,1
5683,max_effective,10,20,2,3,0.05,0.95,0.6393964031615905,4,17.0,1,17.0,1,17.0,1,17.0,1
5684,max_effective,10,20,2,3,0.05,0.95,0.943029003142406,44,46.0,0,47.0,0,48.0,1,48.0,1
5685,max_effective,10,20,2,3,0.05,0.95,0.9095437804253008,5,17.0,1,17.0,1,17.0,1,17.0,1
5686,max_effective,10,20,2,3,0.05,0.95,0.944606238780137,25,45.0,1,45.0,1,45.0,1,45.0,1
5687,max_effective,10,20,2,3,0.05,0.95,0.9186921568147738,12,42.0,1,42.0,1,42.0,1,42.0,1
5688,max_effective,10,20,2,3,0.05,0.95,0.6994123639546226,8,19.0,1,19.0,1,19.0,1,19.0,1
5689,max_effective,10,20,2,3,0.05,0.95,0.8866659691691536,16,42.0,1,42.0,1,42.0,1,42.0,1
5690,max_effective,10,20,2,3,0.05,0.95,0.7993558874571477,2,12.0,1,12.0,1,12.0,1,12.0,1
5691,max_effective,10,20,2,3,0.05,0.95,0.8026254863009203,7,26.0,1,26.0,1,26.0,1,26.0,1
5692,max_effective,10,20,2,3,0.05,0.95,0.9041206500170396,4,17.0,1,17.0,1,17.0,1,17.0,1
5693,max_effective,10,20,2,3,0.05,0.95,0.8611221638200468,18,34.0,1,34.0,1,34.0,1,34.0,1
5694,max_effective,10,20,2,3,0.05,0.95,0.91231237728757,4,18.0,1,18.0,1,18.0,1,18.0,1
5695,max_effective,10,20,2,3,0.05,0.95,0.6695992926849464,9,28.0,1,28.0,1,28.0,1,26.0,0
5696,max_effective,10,20,2,3,0.05,0.95,0.7942676608381541,4,15.0,1,15.0,1,15.0,1,15.0,1
5697,max_effective,10,20,2,3,0.05,0.95,0.9350559212162242,21,45.0,0,50.0,1,46.0,0,46.0,0
5698,max_effective,10,20,2,3,0.05,0.95,0.8948518753003792,17,46.0,0,52.0,1,48.0,0,47.0,0
5699,max_effective,10,20,2,3,0.05,0.95,0.8533889360846932,6,20.0,1,20.0,1,20.0,1,20.0,1
5700,max_effective,10,20,2,3,0.05,0.95,0.940537131565573,29,54.0,0,49.0,0,55.0,1,54.0,0
5701,max_effective,10,20,2,3,0.05,0.95,0.9393155585633762,15,40.0,1,40.0,1,40.0,1,40.0,1
5702,max_effective,10,20,2,3,0.05,0.95,0.8749775199486558,3,14.0,1,14.0,1,14.0,1,14.0,1
5703,max_effective,10,20,2,3,0.05,0.95,0.8855122896819431,12,32.0,1,32.0,1,32.0,1,32.0,1
5704,max_effective,10,20,2,3,0.05,0.95,0.8552802139623366,7,31.0,1,31.0,1,31.0,1,31.0,1
5705,max_effective,10,20,2,3,0.05,0.95,0.8738789585237566,6,16.0,1,16.0,1,16.0,1,16.0,1
5706,max_effective,10,20,2,3,0.05,0.95,0.9124573710940156,14,27.0,1,27.0,1,27.0,1,27.0,1
5707,max_effective,10,20,2,3,0.05,0.95,0.878884678661363,4,18.0,1,18.0,1,18.0,1,18.0,1
5708,max_effective,10,20,2,3,0.05,0.95,0.8664714552574191,9,32.0,1,32.0,1,32.0,1,32.0,1
5709,max_effective,10,20,2,3,0.05,0.95,0.8638822333905138,17,32.0,1,32.0,1,32.0,1,27.0,0
5710,max_effective,10,20,2,3,0.05,0.95,0.7944574961616631,12,24.0,1,24.0,1,24.0,1,24.0,1
5711,max_effective,10,20,2,3,0.05,0.95,0.8582330686186213,14,28.0,1,28.0,1,28.0,1,28.0,1
5712,max_effective,10,20,2,3,0.05,0.95,0.9486589985190126,5,15.0,1,15.0,1,15.0,1,15.0,1
5713,max_effective,10,20,2,3,0.05,0.95,0.920198738766838,9,26.0,1,26.0,1,26.0,1,26.0,1
5714,max_effective,10,20,2,3,0.05,0.95,0.7599457440496388,7,23.0,1,23.0,1,23.0,1,23.0,1
5715,max_effective,10,20,2,3,0.05,0.95,0.9491936082039096,6,20.0,1,20.0,1,20.0,1,20.0,1
5716,max_effective,10,20,2,3,0.05,0.95,0.6774938638348478,7,21.0,1,21.0,1,21.0,1,21.0,1
5717,max_effective,10,20,2,3,0.05,0.95,0.8201163716910052,3,16.0,1,16.0,1,16.0,1,15.0,0
5718,max_effective,10,20,2,3,0.05,0.95,0.7607439300400031,9,31.0,1,31.0,1,31.0,1,31.0,1
5719,max_effective,10,20,2,3,0.05,0.95,0.9001404479019243,14,40.0,1,40.0,1,38.0,0,37.0,0
5720,max_effective,10,20,2,3,0.05,0.95,0.7712495864052158,6,17.0,1,17.0,1,17.0,1,17.0,1
5721,max_effective,10,20,2,3,0.05,0.95,0.9053861213514154,7,31.0,1,31.0,1,31.0,1,31.0,1
5722,max_effective,10,20,2,3,0.05,0.95,0.8232748040607782,3,17.0,1,17.0,1,17.0,1,17.0,1
5723,max_effective,10,20,2,3,0.05,0.95,0.9482746589412344,18,42.0,1,42.0,1,42.0,1,42.0,1
5724,max_effective,10,20,2,3,0.05,0.95,0.9442832709262547,56,49.0,0,53.0,0,59.0,0,60.0,1
5725,max_effective,10,20,2,3,0.05,0.95,0.7724196540479913,6,20.0,1,20.0,1,20.0,1,20.0,1
5726,max_effective,10,20,2,3,0.05,0.95,0.9370948900895112,14,43.0,1,43.0,1,43.0,1,43.0,1
5727,max_effective,10,20,2,3,0.05,0.95,0.8416252633041266,17,33.0,1,33.0,1,33.0,1,33.0,1
5728,max_effective,10,20,2,3,0.05,0.95,0.8149538871808961,5,17.0,1,17.0,1,17.0,1,17.0,1
5729,max_effective,10,20,2,3,0.05,0.95,0.8055023856852116,6,24.0,1,24.0,1,24.0,1,24.0,1
5730,max_effective,10,20,2,3,0.05,0.95,0.8209624548643524,7,24.0,1,24.0,1,24.0,1,24.0,1
5731,max_effective,10,20,2,3,0.05,0.95,0.7862149487232032,3,12.0,1,12.0,1,12.0,1,12.0,1
5732,max_effective,10,20,2,3,0.05,0.95,0.7889202206477542,23,39.0,1,39.0,1,39.0,1,39.0,1
5733,max_effective,10,20,2,3,0.05,0.95,0.9442177298706992,30,51.0,0,52.0,1,52.0,1,52.0,1
5734,max_effective,10,20,2,3,0.05,0.95,0.8972134944320781,40,44.0,0,52.0,0,53.0,0,55.0,1
5735,max_effective,10,20,2,3,0.05,0.95,0.8893232987889307,10,23.0,1,23.0,1,23.0,1,23.0,1
5736,max_effective,10,20,2,3,0.05,0.95,0.8933340789311156,6,24.0,1,24.0,1,24.0,1,24.0,1
5737,max_effective,10,20,2,3,0.05,0.95,0.9242932597589424,40,51.0,0,54.0,1,54.0,1,54.0,1
5738,max_effective,10,20,2,3,0.05,0.95,0.8606776444647254,5,16.0,1,16.0,1,16.0,1,16.0,1
5739,max_effective,10,20,2,3,0.05,0.95,0.8553884570355005,14,39.0,1,39.0,1,39.0,1,39.0,1
5740,max_effective,10,20,2,3,0.05,0.95,0.9422593969111728,20,50.0,0,53.0,1,50.0,0,49.0,0
5741,max_effective,10,20,2,3,0.05,0.95,0.900398513262753,5,17.0,1,17.0,1,17.0,1,16.0,0
5742,max_effective,10,20,2,3,0.05,0.95,0.7910040697991626,11,32.0,1,32.0,1,32.0,1,32.0,1
5743,max_effective,10,20,2,3,0.05,0.95,0.7866489684798432,9,22.0,1,22.0,1,22.0,1,22.0,1
5744,max_effective,10,20,2,3,0.05,0.95,0.8829475309570984,7,23.0,1,23.0,1,23.0,1,23.0,1
5745,max_effective,10,20,2,3,0.05,0.95,0.8850884593888684,15,32.0,1,32.0,1,32.0,1,32.0,1
5746,max_effective,10,20,2,3,0.05,0.95,0.9305755719638116,9,38.0,1,38.0,1,38.0,1,38.0,1
5747,max_effective,10,20,2,3,0.05,0.95,0.799575108524852,7,28.0,1,28.0,1,28.0,1,28.0,1
5748,max_effective,10,20,2,3,0.05,0.95,0.859609980015752,4,19.0,1,19.0,1,19.0,1,19.0,1
5749,max_effective,10,20,2,3,0.05,0.95,0.9356968311631008,11,53.0,1,53.0,1,53.0,1,52.0,0
5750,max_effective,10,20,2,3,0.05,0.95,0.8680695285782107,8,24.0,1,24.0,1,24.0,1,24.0,1
5751,max_effective,10,20,2,3,0.05,0.95,0.9427343214985348,81,43.0,0,43.0,0,45.0,0,54.0,1
5752,max_effective,10,20,2,3,0.05,0.95,0.9245481451321284,25,54.0,0,55.0,0,56.0,1,56.0,1
5753,max_effective,10,20,2,3,0.05,0.95,0.9055219108975144,13,38.0,1,38.0,1,38.0,1,38.0,1
5754,max_effective,10,20,2,3,0.05,0.95,0.9213233086385584,19,37.0,1,37.0,1,37.0,1,37.0,1
5755,max_effective,10,20,2,3,0.05,0.95,0.8599047313925324,6,20.0,1,20.0,1,20.0,1,20.0,1
5756,max_effective,10,20,2,3,0.05,0.95,0.9486802000245838,9,28.0,1,28.0,1,28.0,1,28.0,1
5757,max_effective,10,20,2,3,0.05,0.95,0.8630270304352264,14,42.0,1,42.0,1,42.0,1,42.0,1
5758,max_effective,10,20,2,3,0.05,0.95,0.842524153063502,5,21.0,1,21.0,1,21.0,1,21.0,1
5759,max_effective,10,20,2,3,0.05,0.95,0.8569332848333259,7,25.0,1,25.0,1,25.0,1,25.0,1
5760,max_effective,10,20,2,3,0.05,0.95,0.7957503604252026,9,29.0,1,29.0,1,29.0,1,29.0,1
5761,max_effective,10,20,2,3,0.05,0.95,0.8722819105556894,6,17.0,1,17.0,1,17.0,1,17.0,1
5762,max_effective,10,20,2,3,0.05,0.95,0.7511021944296221,4,15.0,1,15.0,1,15.0,1,15.0,1
5763,max_effective,10,20,2,3,0.05,0.95,0.7227895614520219,5,16.0,1,16.0,1,16.0,1,16.0,1
5764,max_effective,10,20,2,3,0.05,0.95,0.8431210224126934,7,30.0,1,30.0,1,30.0,1,30.0,1
5765,max_effective,10,20,2,3,0.05,0.95,0.7913602175892408,5,18.0,1,18.0,1,18.0,1,18.0,1
5766,max_effective,10,20,2,3,0.05,0.95,0.7780696454586343,11,29.0,1,29.0,1,29.0,1,29.0,1
5767,max_effective,10,20,2,3,0.05,0.95,0.8907756008786146,23,41.0,1,41.0,1,41.0,1,41.0,1
5768,max_effective,10,20,2,3,0.05,0.95,0.7117309524906661,3,13.0,1,13.0,1,13.0,1,12.0,0
5769,max_effective,10,20,2,3,0.05,0.95,0.8852624290640289,20,40.0,0,44.0,1,43.0,0,41.0,0
5770,max_effective,10,20,2,3,0.05,0.95,0.8115597040852566,3,15.0,1,15.0,1,15.0,1,15.0,1
5771,max_effective,10,20,2,3,0.05,0.95,0.949103607894907,14,37.0,1,37.0,1,37.0,1,37.0,1
5772,max_effective,10,20,2,3,0.05,0.95,0.9322422952005636,29,43.0,1,43.0,1,43.0,1,43.0,1
5773,max_effective,10,20,2,3,0.05,0.95,0.8917922447605692,5,19.0,1,19.0,1,19.0,1,19.0,1
5774,max_effective,10,20,2,3,0.05,0.95,0.860722142077074,9,26.0,1,26.0,1,26.0,1,26.0,1
5775,max_effective,10,20,2,3,0.05,0.95,0.934144135567798,9,28.0,1,28.0,1,28.0,1,28.0,1
5776,max_effective,10,20,2,3,0.05,0.95,0.9417594807903468,21,42.0,0,44.0,1,44.0,1,44.0,1
5777,max_effective,10,20,2,3,0.05,0.95,0.8275686171643065,6,22.0,1,22.0,1,22.0,1,22.0,1
5778,max_effective,10,20,2,3,0.05,0.95,0.9247940790762944,9,24.0,1,24.0,1,24.0,1,24.0,1
5779,max_effective,10,20,2,3,0.05,0.95,0.827809792287791,5,28.0,1,28.0,1,28.0,1,28.0,1
5780,max_effective,10,20,2,3,0.05,0.95,0.8978488786765835,8,27.0,1,27.0,1,27.0,1,27.0,1
5781,max_effective,10,20,2,3,0.05,0.95,0.912461293910128,14,29.0,1,29.0,1,29.0,1,29.0,1
5782,max_effective,10,20,2,3,0.05,0.95,0.8698547736711073,10,22.0,1,22.0,1,22.0,1,22.0,1
5783,max_effective,10,20,2,3,0.05,0.95,0.8945113534723045,11,25.0,1,25.0,1,25.0,1,25.0,1
5784,max_effective,10,20,2,3,0.05,0.95,0.94822316870656,4,21.0,1,21.0,1,21.0,1,21.0,1
5785,max_effective,10,20,2,3,0.05,0.95,0.7051033033926699,5,24.0,1,24.0,1,24.0,1,24.0,1
5786,max_effective,10,20,2,3,0.05,0.95,0.8469637810129063,10,27.0,1,27.0,1,27.0,1,27.0,1
5787,max_effective,10,20,2,3,0.05,0.95,0.9280261363116044,25,48.0,1,48.0,1,48.0,1,48.0,1
5788,max_effective,10,20,2,3,0.05,0.95,0.9405221737019408,14,40.0,1,40.0,1,40.0,1,40.0,1
5789,max_effective,10,20,2,3,0.05,0.95,0.8773606802715243,7,23.0,1,23.0,1,23.0,1,23.0,1
5790,max_effective,10,20,2,3,0.05,0.95,0.8977628953057981,22,46.0,0,48.0,0,52.0,1,52.0,1
5791,max_effective,10,20,2,3,0.05,0.95,0.8705216069776811,13,28.0,1,28.0,1,28.0,1,28.0,1
5792,max_effective,10,20,2,3,0.05,0.95,0.923794850546477,11,32.0,1,32.0,1,32.0,1,32.0,1
5793,max_effective,10,20,2,3,0.05,0.95,0.943959426672427,18,46.0,0,48.0,1,48.0,1,48.0,1
5794,max_effective,10,20,2,3,0.05,0.95,0.8727891613415725,10,25.0,1,25.0,1,25.0,1,25.0,1
5795,max_effective,10,20,2,3,0.05,0.95,0.9338529386869916,12,37.0,1,37.0,1,37.0,1,37.0,1
5796,max_effective,10,20,2,3,0.05,0.95,0.9390504184440668,4,15.0,1,15.0,1,15.0,1,15.0,1
5797,max_effective,10,20,2,3,0.05,0.95,0.9309991015902792,27,49.0,0,53.0,0,53.0,0,54.0,1
5798,max_effective,10,20,2,3,0.05,0.95,0.9076774949008618,45,49.0,0,52.0,0,53.0,0,57.0,1
5799,max_effective,10,20,2,3,0.05,0.95,0.9412723149814948,45,46.0,0,50.0,0,56.0,1,55.0,0
5800,max_effective,10,20,2,3,0.05,0.95,0.889569278119186,8,23.0,1,23.0,1,23.0,1,23.0,1
5801,max_effective,10,20,2,3,0.05,0.95,0.891539999351764,4,19.0,1,19.0,1,19.0,1,19.0,1
5802,max_effective,10,20,2,3,0.05,0.95,0.9253137999509434,13,35.0,1,35.0,1,35.0,1,35.0,1
5803,max_effective,10,20,2,3,0.05,0.95,0.751973239046736,3,15.0,1,15.0,1,15.0,1,15.0,1
5804,max_effective,10,20,2,3,0.05,0.95,0.9143970198836492,34,44.0,0,47.0,0,55.0,0,58.0,1
5805,max_effective,10,20,2,3,0.05,0.95,0.9020661518849988,12,25.0,1,25.0,1,25.0,1,25.0,1
5806,max_effective,10,20,2,3,0.05,0.95,0.903095816904302,9,31.0,1,31.0,1,31.0,1,31.0,1
5807,max_effective,10,20,2,3,0.05,0.95,0.9182979649854228,24,46.0,1,46.0,1,44.0,0,46.0,1
5808,max_effective,10,20,2,3,0.05,0.95,0.8358920250335763,15,49.0,1,49.0,1,49.0,1,49.0,1
5809,max_effective,10,20,2,3,0.05,0.95,0.9478874439675916,48,53.0,0,54.0,0,55.0,1,54.0,0
5810,max_effective,10,20,2,3,0.05,0.95,0.6940873943951081,8,24.0,1,24.0,1,24.0,1,24.0,1
5811,max_effective,10,20,2,3,0.05,0.95,0.9481127273488932,14,35.0,1,35.0,1,35.0,1,35.0,1
5812,max_effective,10,20,2,3,0.05,0.95,0.892808087931261,8,30.0,1,30.0,1,30.0,1,30.0,1
5813,max_effective,10,20,2,3,0.05,0.95,0.8779763683177059,19,41.0,1,41.0,1,41.0,1,41.0,1
5814,max_effective,10,20,2,3,0.05,0.95,0.864668128118577,6,29.0,1,29.0,1,29.0,1,29.0,1
5815,max_effective,10,20,2,3,0.05,0.95,0.9408246377214002,47,44.0,0,55.0,1,53.0,0,51.0,0
5816,max_effective,10,20,2,3,0.05,0.95,0.9442687452971732,40,48.0,0,46.0,0,55.0,1,55.0,1
5817,max_effective,10,20,2,3,0.05,0.95,0.8058862523551128,11,42.0,1,42.0,1,42.0,1,42.0,1
5818,max_effective,10,20,2,3,0.05,0.95,0.8928539599311374,10,26.0,1,26.0,1,26.0,1,26.0,1
5819,max_effective,10,20,2,3,0.05,0.95,0.906883540843049,10,28.0,1,28.0,1,28.0,1,28.0,1
5820,max_effective,10,20,2,3,0.05,0.95,0.8986065007299185,7,22.0,1,22.0,1,22.0,1,22.0,1
5821,max_effective,10,20,2,3,0.05,0.95,0.7862701445697362,6,17.0,1,17.0,1,17.0,1,17.0,1
5822,max_effective,10,20,2,3,0.05,0.95,0.9044713599491316,8,25.0,1,25.0,1,25.0,1,25.0,1
5823,max_effective,10,20,2,3,0.05,0.95,0.6565337726376185,6,21.0,1,21.0,1,21.0,1,21.0,1
5824,max_effective,10,20,2,3,0.05,0.95,0.9237138954284132,6,18.0,1,18.0,1,18.0,1,18.0,1
5825,max_effective,10,20,2,3,0.05,0.95,0.8132410709027895,14,45.0,1,45.0,1,45.0,1,42.0,0
5826,max_effective,10,20,2,3,0.05,0.95,0.8812100252835086,11,29.0,1,29.0,1,29.0,1,29.0,1
5827,max_effective,10,20,2,3,0.05,0.95,0.8443338603428965,9,32.0,1,32.0,1,32.0,1,32.0,1
5828,max_effective,10,20,2,3,0.05,0.95,0.8952805219691276,4,18.0,1,18.0,1,18.0,1,18.0,1
5829,max_effective,10,20,2,3,0.05,0.95,0.862167477258887,2,13.0,1,13.0,1,13.0,1,13.0,1
5830,max_effective,10,20,2,3,0.05,0.95,0.9482388517104066,18,41.0,1,41.0,1,41.0,1,41.0,1
5831,max_effective,10,20,2,3,0.05,0.95,0.9264437353005266,31,44.0,0,46.0,1,46.0,1,46.0,1
5832,max_effective,10,20,2,3,0.05,0.95,0.9247753033305478,6,31.0,1,31.0,1,31.0,1,31.0,1
5833,max_effective,10,20,2,3,0.05,0.95,0.9380722566344186,5,20.0,1,20.0,1,20.0,1,20.0,1
5834,max_effective,10,20,2,3,0.05,0.95,0.9249005096529804,14,43.0,1,43.0,1,43.0,1,41.0,0
5835,max_effective,10,20,2,3,0.05,0.95,0.8035369225219322,9,20.0,1,20.0,1,20.0,1,20.0,1
5836,max_effective,10,20,2,3,0.05,0.95,0.7371911493905835,8,30.0,1,30.0,1,30.0,1,30.0,1
5837,max_effective,10,20,2,3,0.05,0.95,0.8609232432375981,5,24.0,1,24.0,1,24.0,1,24.0,1
5838,max_effective,10,20,2,3,0.05,0.95,0.8852265777939428,6,25.0,1,25.0,1,25.0,1,25.0,1
5839,max_effective,10,20,2,3,0.05,0.95,0.8955453470644051,10,32.0,1,32.0,1,32.0,1,32.0,1
5840,max_effective,10,20,2,3,0.05,0.95,0.8496119427182826,7,18.0,1,18.0,1,18.0,1,18.0,1
5841,max_effective,10,20,2,3,0.05,0.95,0.8944957146975696,20,50.0,0,51.0,0,54.0,1,52.0,0
5842,max_effective,10,20,2,3,0.05,0.95,0.9242427004042624,6,27.0,1,27.0,1,27.0,1,27.0,1
5843,max_effective,10,20,2,3,0.05,0.95,0.879405097840252,6,31.0,1,31.0,1,31.0,1,31.0,1
5844,max_effective,10,20,2,3,0.05,0.95,0.8992782488039633,9,29.0,1,29.0,1,29.0,1,29.0,1
5845,max_effective,10,20,2,3,0.05,0.95,0.7323558852983643,7,31.0,1,31.0,1,31.0,1,31.0,1
5846,max_effective,10,20,2,3,0.05,0.95,0.8350621090413574,4,22.0,1,22.0,1,22.0,1,22.0,1
5847,max_effective,10,20,2,3,0.05,0.95,0.9358447079142352,14,33.0,1,33.0,1,33.0,1,33.0,1
5848,max_effective,10,20,2,3,0.05,0.95,0.8100792023278465,5,19.0,1,19.0,1,19.0,1,17.0,0
5849,max_effective,10,20,2,3,0.05,0.95,0.937098239329248,24,53.0,0,54.0,1,54.0,1,53.0,0
5850,max_effective,10,20,2,3,0.05,0.95,0.9094219738829352,7,20.0,1,20.0,1,20.0,1,20.0,1
5851,max_effective,10,20,2,3,0.05,0.95,0.9488421761949138,8,20.0,1,20.0,1,20.0,1,20.0,1
5852,max_effective,10,20,2,3,0.05,0.95,0.9243835885317204,13,37.0,1,37.0,1,37.0,1,37.0,1
5853,max_effective,10,20,2,3,0.05,0.95,0.922728469986744,3,18.0,1,18.0,1,18.0,1,18.0,1
5854,max_effective,10,20,2,3,0.05,0.95,0.8963699163199292,19,32.0,1,32.0,1,32.0,1,32.0,1
5855,max_effective,10,20,2,3,0.05,0.95,0.8299455918149413,37,47.0,0,50.0,0,53.0,0,54.0,1
5856,max_effective,10,20,2,3,0.05,0.95,0.9079334424518972,7,23.0,1,23.0,1,23.0,1,23.0,1
5857,max_effective,10,20,2,3,0.05,0.95,0.8933571204177879,10,31.0,1,31.0,1,31.0,1,31.0,1
5858,max_effective,10,20,2,3,0.05,0.95,0.9426254538263088,63,44.0,0,47.0,0,51.0,0,52.0,1
5859,max_effective,10,20,2,3,0.05,0.95,0.9140499424832604,8,22.0,1,22.0,1,22.0,1,21.0,0
5860,max_effective,10,20,2,3,0.05,0.95,0.8607002256313224,9,38.0,1,38.0,1,38.0,1,38.0,1
5861,max_effective,10,20,2,3,0.05,0.95,0.8819692256265559,12,34.0,1,34.0,1,34.0,1,34.0,1
5862,max_effective,10,20,2,3,0.05,0.95,0.90548321321494,7,19.0,1,19.0,1,19.0,1,19.0,1
5863,max_effective,10,20,2,3,0.05,0.95,0.9092546508508664,9,29.0,1,29.0,1,29.0,1,29.0,1
5864,max_effective,10,20,2,3,0.05,0.95,0.7347472446018763,4,18.0,1,18.0,1,18.0,1,18.0,1
5865,max_effective,10,20,2,3,0.05,0.95,0.9220475840733376,7,32.0,1,32.0,1,32.0,1,32.0,1
5866,max_effective,10,20,2,3,0.05,0.95,0.935676509419536,11,25.0,1,25.0,1,25.0,1,25.0,1
5867,max_effective,10,20,2,3,0.05,0.95,0.8610988798477857,8,23.0,1,23.0,1,23.0,1,23.0,1
5868,max_effective,10,20,2,3,0.05,0.95,0.6737483243810458,5,21.0,1,21.0,1,21.0,1,21.0,1
5869,max_effective,10,20,2,3,0.05,0.95,0.9059163487929612,26,45.0,1,45.0,1,45.0,1,45.0,1
5870,max_effective,10,20,2,3,0.05,0.95,0.8932578961273951,7,18.0,1,18.0,1,18.0,1,18.0,1
5871,max_effective,10,20,2,3,0.05,0.95,0.9418973739808384,12,37.0,1,37.0,1,37.0,1,37.0,1
5872,max_effective,10,20,2,3,0.05,0.95,0.7676791992168831,9,24.0,1,24.0,1,24.0,1,24.0,1
5873,max_effective,10,20,2,3,0.05,0.95,0.87007665274579,3,15.0,1,15.0,1,15.0,1,15.0,1
5874,max_effective,10,20,2,3,0.05,0.95,0.8620728520855356,35,43.0,0,43.0,0,45.0,1,45.0,1
5875,max_effective,10,20,2,3,0.05,0.95,0.9365295385446664,25,44.0,0,46.0,0,55.0,1,41.0,0
5876,max_effective,10,20,2,3,0.05,0.95,0.76442029996471,4,18.0,1,18.0,1,18.0,1,18.0,1
5877,max_effective,10,20,2,3,0.05,0.95,0.9297704849189368,8,34.0,1,34.0,1,34.0,1,34.0,1
5878,max_effective,10,20,2,3,0.05,0.95,0.8704650789311768,11,28.0,1,28.0,1,28.0,1,28.0,1
5879,max_effective,10,20,2,3,0.05,0.95,0.7343360112649474,6,19.0,1,19.0,1,19.0,1,19.0,1
5880,max_effective,10,20,2,3,0.05,0.95,0.8878134820247197,12,27.0,1,27.0,1,27.0,1,27.0,1
5881,max_effective,10,20,2,3,0.05,0.95,0.9356226977358384,2,12.0,1,12.0,1,12.0,1,12.0,1
5882,max_effective,10,20,2,3,0.05,0.95,0.9237843413608138,12,38.0,1,38.0,1,38.0,1,38.0,1
5883,max_effective,10,20,2,3,0.05,0.95,0.9353720878083038,2,14.0,1,14.0,1,14.0,1,14.0,1
5884,max_effective,10,20,2,3,0.05,0.95,0.8433492345463723,3,18.0,1,18.0,1,18.0,1,18.0,1
5885,max_effective,10,20,2,3,0.05,0.95,0.8960779950649737,28,47.0,0,52.0,0,54.0,1,52.0,0
5886,max_effective,10,20,2,3,0.05,0.95,0.8967103237104246,21,35.0,1,35.0,1,35.0,1,35.0,1
5887,max_effective,10,20,2,3,0.05,0.95,0.9334957883164464,23,41.0,1,41.0,1,41.0,1,41.0,1
5888,max_effective,10,20,2,3,0.05,0.95,0.8352383107578357,13,37.0,1,37.0,1,37.0,1,37.0,1
5889,max_effective,10,20,2,3,0.05,0.95,0.90646877474504,7,22.0,1,22.0,1,22.0,1,22.0,1
5890,max_effective,10,20,2,3,0.05,0.95,0.8761836982559228,5,23.0,1,23.0,1,23.0,1,23.0,1
5891,max_effective,10,20,2,3,0.05,0.95,0.8675864110161027,3,16.0,1,16.0,1,16.0,1,16.0,1
5892,max_effective,10,20,2,3,0.05,0.95,0.6453655556198346,9,21.0,1,21.0,1,21.0,1,21.0,1
5893,max_effective,10,20,2,3,0.05,0.95,0.6148261829995766,3,13.0,1,13.0,1,13.0,1,13.0,1
5894,max_effective,10,20,2,3,0.05,0.95,0.9042108166746272,14,27.0,1,27.0,1,27.0,1,27.0,1
5895,max_effective,10,20,2,3,0.05,0.95,0.75270764808491,6,17.0,1,17.0,1,17.0,1,17.0,1
5896,max_effective,10,20,2,3,0.05,0.95,0.8572165168333707,11,39.0,1,39.0,1,39.0,1,39.0,1
5897,max_effective,10,20,2,3,0.05,0.95,0.9470333290143114,8,34.0,1,34.0,1,34.0,1,34.0,1
5898,max_effective,10,20,2,3,0.05,0.95,0.6568720148697799,5,23.0,1,23.0,1,23.0,1,23.0,1
5899,max_effective,10,20,2,3,0.05,0.95,0.9487813533099106,28,47.0,0,51.0,0,54.0,1,54.0,1
5900,max_effective,10,20,2,3,0.05,0.95,0.9361728715691444,20,43.0,0,47.0,1,47.0,1,47.0,1
5901,max_effective,10,20,2,3,0.05,0.95,0.8949315867968234,18,38.0,1,38.0,1,38.0,1,38.0,1
5902,max_effective,10,20,2,3,0.05,0.95,0.8194158821345793,4,20.0,1,20.0,1,20.0,1,20.0,1
5903,max_effective,10,20,2,3,0.05,0.95,0.9144364866726608,9,25.0,1,25.0,1,25.0,1,25.0,1
5904,max_effective,10,20,2,3,0.05,0.95,0.8477464875098166,10,25.0,1,25.0,1,25.0,1,25.0,1
5905,max_effective,10,20,2,3,0.05,0.95,0.9451346308928658,40,46.0,0,50.0,0,55.0,0,57.0,1
5906,max_effective,10,20,2,3,0.05,0.95,0.908688891528015,20,48.0,0,48.0,0,51.0,1,51.0,1
5907,max_effective,10,20,2,3,0.05,0.95,0.7738474019429364,13,29.0,1,29.0,1,29.0,1,29.0,1
5908,max_effective,10,20,2,3,0.05,0.95,0.9223035563194526,26,45.0,0,47.0,0,51.0,0,54.0,1
5909,max_effective,10,20,2,3,0.05,0.95,0.9313416370931992,15,42.0,1,42.0,1,42.0,1,42.0,1
5910,max_effective,10,20,2,3,0.05,0.95,0.949433329312936,13,43.0,0,44.0,1,44.0,1,44.0,1
5911,max_effective,10,20,2,3,0.05,0.95,0.8659421198582457,9,24.0,1,24.0,1,24.0,1,24.0,1
5912,max_effective,10,20,2,3,0.05,0.95,0.9463347585376516,22,35.0,1,35.0,1,35.0,1,31.0,0
5913,max_effective,10,20,2,3,0.05,0.95,0.8872358488045756,14,34.0,1,34.0,1,34.0,1,34.0,1
5914,max_effective,10,20,2,3,0.05,0.95,0.9453959142551168,13,32.0,1,32.0,1,32.0,1,30.0,0
5915,max_effective,10,20,2,3,0.05,0.95,0.8703229766259803,10,24.0,1,24.0,1,24.0,1,24.0,1
5916,max_effective,10,20,2,3,0.05,0.95,0.734565929526054,4,19.0,1,19.0,1,19.0,1,19.0,1
5917,max_effective,10,20,2,3,0.05,0.95,0.9034169290839884,4,14.0,1,14.0,1,14.0,1,14.0,1
5918,max_effective,10,20,2,3,0.05,0.95,0.7843779282043497,7,29.0,1,29.0,1,29.0,1,29.0,1
5919,max_effective,10,20,2,3,0.05,0.95,0.8817558821271804,8,22.0,1,22.0,1,22.0,1,22.0,1
5920,max_effective,10,20,2,3,0.05,0.95,0.831473872107613,10,29.0,1,29.0,1,29.0,1,29.0,1
5921,max_effective,10,20,2,3,0.05,0.95,0.6685937920510773,3,15.0,1,15.0,1,15.0,1,15.0,1
5922,max_effective,10,20,2,3,0.05,0.95,0.9313738264487784,12,33.0,1,33.0,1,33.0,1,33.0,1
5923,max_effective,10,20,2,3,0.05,0.95,0.9340027558091084,20,36.0,1,36.0,1,36.0,1,36.0,1
5924,max_effective,10,20,2,3,0.05,0.95,0.8541277986849771,8,29.0,1,29.0,1,29.0,1,29.0,1
5925,max_effective,10,20,2,3,0.05,0.95,0.8273660251191759,8,20.0,1,20.0,1,20.0,1,20.0,1
5926,max_effective,10,20,2,3,0.05,0.95,0.7954752365031378,6,19.0,1,19.0,1,19.0,1,19.0,1
5927,max_effective,10,20,2,3,0.05,0.95,0.9282764351717016,7,21.0,1,21.0,1,21.0,1,21.0,1
5928,max_effective,10,20,2,3,0.05,0.95,0.937020271625068,36,49.0,0,51.0,0,53.0,0,54.0,1
5929,max_effective,10,20,2,3,0.05,0.95,0.9323059037167708,32,53.0,0,52.0,0,54.0,1,53.0,0
5930,max_effective,10,20,2,3,0.05,0.95,0.9048476517378468,13,37.0,1,37.0,1,37.0,1,37.0,1
5931,max_effective,10,20,2,3,0.05,0.95,0.8859873942971386,9,36.0,1,36.0,1,36.0,1,36.0,1
5932,max_effective,10,20,2,3,0.05,0.95,0.9351482336610564,36,44.0,0,48.0,0,53.0,1,53.0,1
5933,max_effective,10,20,2,3,0.05,0.95,0.8783643210220471,12,26.0,1,26.0,1,26.0,1,26.0,1
5934,max_effective,10,20,2,3,0.05,0.95,0.93973172089697,44,46.0,0,50.0,0,57.0,1,56.0,0
5935,max_effective,10,20,2,3,0.05,0.95,0.9302284646677446,22,41.0,0,47.0,1,45.0,0,47.0,1
5936,max_effective,10,20,2,3,0.05,0.95,0.8776149421967198,2,13.0,1,13.0,1,13.0,1,13.0,1
5937,max_effective,10,20,2,3,0.05,0.95,0.8552653726152639,32,45.0,0,48.0,1,48.0,1,48.0,1
5938,max_effective,10,20,2,3,0.05,0.95,0.9495976720074244,17,34.0,1,34.0,1,34.0,1,34.0,1
5939,max_effective,10,20,2,3,0.05,0.95,0.8930941963438139,3,14.0,1,14.0,1,14.0,1,14.0,1
5940,max_effective,10,20,2,3,0.05,0.95,0.9148595244948996,6,24.0,1,24.0,1,24.0,1,23.0,0
5941,max_effective,10,20,2,3,0.05,0.95,0.8800858248371183,8,30.0,1,30.0,1,30.0,1,30.0,1
5942,max_effective,10,20,2,3,0.05,0.95,0.9045074030017362,6,25.0,1,25.0,1,25.0,1,25.0,1
5943,max_effective,10,20,2,3,0.05,0.95,0.7096619840893676,4,18.0,1,18.0,1,18.0,1,18.0,1
5944,max_effective,10,20,2,3,0.05,0.95,0.5946262818032594,5,18.0,1,18.0,1,18.0,1,18.0,1
5945,max_effective,10,20,2,3,0.05,0.95,0.7453579854977318,11,36.0,1,36.0,1,36.0,1,36.0,1
5946,max_effective,10,20,2,3,0.05,0.95,0.9018495451516964,9,30.0,1,30.0,1,30.0,1,30.0,1
5947,max_effective,10,20,2,3,0.05,0.95,0.8495118314622219,7,25.0,1,25.0,1,25.0,1,25.0,1
5948,max_effective,10,20,2,3,0.05,0.95,0.8526710372067905,13,31.0,1,31.0,1,31.0,1,31.0,1
5949,max_effective,10,20,2,3,0.05,0.95,0.8763618801443865,2,12.0,1,12.0,1,12.0,1,12.0,1
5950,max_effective,10,20,2,3,0.05,0.95,0.8911167294015493,10,27.0,1,27.0,1,27.0,1,27.0,1
5951,max_effective,10,20,2,3,0.05,0.95,0.777244826739845,3,15.0,1,15.0,1,15.0,1,15.0,1
5952,max_effective,10,20,2,3,0.05,0.95,0.921931828986508,4,18.0,1,18.0,1,18.0,1,18.0,1
5953,max_effective,10,20,2,3,0.05,0.95,0.9338594747429128,8,28.0,1,28.0,1,28.0,1,28.0,1
5954,max_effective,10,20,2,3,0.05,0.95,0.9445958779657696,13,40.0,1,40.0,1,40.0,1,40.0,1
5955,max_effective,10,20,2,3,0.05,0.95,0.9064022955489526,39,48.0,0,50.0,0,52.0,0,53.0,1
5956,max_effective,10,20,2,3,0.05,0.95,0.9008243879436848,4,17.0,1,17.0,1,17.0,1,17.0,1
5957,max_effective,10,20,2,3,0.05,0.95,0.8721331197675458,10,39.0,1,38.0,0,39.0,1,39.0,1
5958,max_effective,10,20,2,3,0.05,0.95,0.8451631573552955,9,24.0,1,24.0,1,24.0,1,23.0,0
5959,max_effective,10,20,2,3,0.05,0.95,0.8288304814425173,4,15.0,1,15.0,1,15.0,1,15.0,1
5960,max_effective,10,20,2,3,0.05,0.95,0.8608915562936449,6,21.0,1,21.0,1,21.0,1,21.0,1
5961,max_effective,10,20,2,3,0.05,0.95,0.8857702599791357,8,24.0,1,24.0,1,24.0,1,24.0,1
5962,max_effective,10,20,2,3,0.05,0.95,0.9327553498942938,20,35.0,1,35.0,1,35.0,1,35.0,1
5963,max_effective,10,20,2,3,0.05,0.95,0.9374360845692912,15,44.0,0,46.0,1,46.0,1,45.0,0
5964,max_effective,10,20,2,3,0.05,0.95,0.9380190563453504,22,40.0,0,45.0,1,45.0,1,45.0,1
5965,max_effective,10,20,2,3,0.05,0.95,0.8004113916251171,2,12.0,1,12.0,1,12.0,1,12.0,1
5966,max_effective,10,20,2,3,0.05,0.95,0.8824990971690025,10,28.0,1,28.0,1,28.0,1,28.0,1
5967,max_effective,10,20,2,3,0.05,0.95,0.788379695108949,3,15.0,1,15.0,1,15.0,1,15.0,1
5968,max_effective,10,20,2,3,0.05,0.95,0.7869548687231424,11,26.0,1,26.0,1,26.0,1,26.0,1
5969,max_effective,10,20,2,3,0.05,0.95,0.8959429307772174,9,27.0,1,27.0,1,27.0,1,27.0,1
5970,max_effective,10,20,2,3,0.05,0.95,0.9143805729548594,5,17.0,1,17.0,1,17.0,1,17.0,1
5971,max_effective,10,20,2,3,0.05,0.95,0.9107750346483536,9,34.0,1,34.0,1,34.0,1,34.0,1
5972,max_effective,10,20,2,3,0.05,0.95,0.9248443255227504,28,53.0,0,52.0,0,58.0,0,60.0,1
5973,max_effective,10,20,2,3,0.05,0.95,0.9493044900683064,82,51.0,0,53.0,0,60.0,1,59.0,0
5974,max_effective,10,20,2,3,0.05,0.95,0.8316735124047087,8,21.0,1,21.0,1,21.0,1,21.0,1
5975,max_effective,10,20,2,3,0.05,0.95,0.7996154433938777,6,23.0,1,23.0,1,23.0,1,23.0,1
5976,max_effective,10,20,2,3,0.05,0.95,0.9451339845088532,20,44.0,0,45.0,0,47.0,1,47.0,1
5977,max_effective,10,20,2,3,0.05,0.95,0.7569266898311192,5,22.0,1,22.0,1,22.0,1,22.0,1
5978,max_effective,10,20,2,3,0.05,0.95,0.7876388849375545,4,17.0,1,17.0,1,17.0,1,17.0,1
5979,max_effective,10,20,2,3,0.05,0.95,0.9186243930521072,12,34.0,1,34.0,1,34.0,1,34.0,1
5980,max_effective,10,20,2,3,0.05,0.95,0.8449684617796577,7,22.0,1,22.0,1,22.0,1,22.0,1
5981,max_effective,10,20,2,3,0.05,0.95,0.71351978527107,10,30.0,1,30.0,1,30.0,1,30.0,1
5982,max_effective,10,20,2,3,0.05,0.95,0.8712166004050764,6,30.0,1,30.0,1,30.0,1,30.0,1
5983,max_effective,10,20,2,3,0.05,0.95,0.9405960703005832,12,31.0,1,31.0,1,31.0,1,30.0,0
5984,max_effective,10,20,2,3,0.05,0.95,0.9350188972094994,11,28.0,1,28.0,1,28.0,1,28.0,1
5985,max_effective,10,20,2,3,0.05,0.95,0.9401871938462608,5,16.0,1,16.0,1,16.0,1,16.0,1
5986,max_effective,10,20,2,3,0.05,0.95,0.93008041419343,10,24.0,1,24.0,1,24.0,1,24.0,1
5987,max_effective,10,20,2,3,0.05,0.95,0.8752665513833853,14,27.0,1,27.0,1,27.0,1,27.0,1
5988,max_effective,10,20,2,3,0.05,0.95,0.7814118338634394,5,20.0,1,20.0,1,20.0,1,20.0,1
5989,max_effective,10,20,2,3,0.05,0.95,0.9445970241079308,25,50.0,0,50.0,0,57.0,0,58.0,1
5990,max_effective,10,20,2,3,0.05,0.95,0.8783239150160489,10,30.0,1,30.0,1,30.0,1,30.0,1
5991,max_effective,10,20,2,3,0.05,0.95,0.8057275346385083,11,37.0,1,37.0,1,37.0,1,37.0,1
5992,max_effective,10,20,2,3,0.05,0.95,0.9376240159800636,13,29.0,1,29.0,1,29.0,1,29.0,1
5993,max_effective,10,20,2,3,0.05,0.95,0.8153147309505809,7,31.0,1,31.0,1,31.0,1,31.0,1
5994,max_effective,10,20,2,3,0.05,0.95,0.8507326105941668,7,26.0,1,26.0,1,26.0,1,26.0,1
5995,max_effective,10,20,2,3,0.05,0.95,0.9180660361209232,2,11.0,1,11.0,1,11.0,1,11.0,1
5996,max_effective,10,20,2,3,0.05,0.95,0.931421465176703,5,17.0,1,17.0,1,17.0,1,17.0,1
5997,max_effective,10,20,2,3,0.05,0.95,0.9477998720450874,99,49.0,0,54.0,0,57.0,0,59.0,1
5998,max_effective,10,20,2,3,0.05,0.95,0.93760647797687,18,38.0,1,38.0,1,38.0,1,38.0,1
5999,max_effective,10,20,2,3,0.05,0.95,0.8231121942059626,3,12.0,1,12.0,1,12.0,1,12.0,1
6000,max_effective,10,20,2,3,0.05,0.95,0.9483028551414122,9,27.0,1,27.0,1,27.0,1,27.0,1
6001,max_effective,10,20,2,3,0.05,0.95,0.9193908527233278,6,22.0,1,22.0,1,22.0,1,22.0,1
6002,max_effective,10,20,2,3,0.05,0.95,0.9065082309588096,9,31.0,1,31.0,1,31.0,1,31.0,1
6003,max_effective,10,20,2,3,0.05,0.95,0.9427446250429272,16,49.0,0,55.0,1,52.0,0,51.0,0
6004,max_effective,10,20,2,3,0.05,0.95,0.9008188749392804,4,15.0,1,15.0,1,15.0,1,15.0,1
6005,max_effective,10,20,2,3,0.05,0.95,0.8738485340001392,53,49.0,0,51.0,0,49.0,0,52.0,1
6006,max_effective,10,20,2,3,0.05,0.95,0.8135781563596953,4,19.0,1,19.0,1,19.0,1,19.0,1
6007,max_effective,10,20,2,3,0.05,0.95,0.943445118774116,9,27.0,1,27.0,1,27.0,1,26.0,0
6008,max_effective,10,20,2,3,0.05,0.95,0.8828482183393954,11,30.0,1,30.0,1,30.0,1,30.0,1
6009,max_effective,10,20,2,3,0.05,0.95,0.9378102098526988,21,34.0,1,34.0,1,34.0,1,34.0,1
6010,max_effective,10,20,2,3,0.05,0.95,0.8216506370605492,2,12.0,1,12.0,1,12.0,1,12.0,1
6011,max_effective,10,20,2,3,0.05,0.95,0.8165861765717037,9,24.0,1,24.0,1,24.0,1,24.0,1
6012,max_effective,10,20,2,3,0.05,0.95,0.8072668439794828,7,21.0,1,21.0,1,21.0,1,21.0,1
6013,max_effective,10,20,2,3,0.05,0.95,0.927618906071469,50,46.0,0,48.0,0,54.0,0,55.0,1
6014,max_effective,10,20,2,3,0.05,0.95,0.9446771477203242,44,47.0,0,51.0,0,57.0,0,58.0,1
6015,max_effective,10,20,2,3,0.05,0.95,0.9493506024751224,2,12.0,1,12.0,1,12.0,1,12.0,1
6016,max_effective,10,20,2,3,0.05,0.95,0.8471699936330828,7,22.0,1,22.0,1,22.0,1,22.0,1
6017,max_effective,10,20,2,3,0.05,0.95,0.9077049637035388,12,43.0,1,43.0,1,43.0,1,43.0,1
6018,max_effective,10,20,2,3,0.05,0.95,0.9395317603311404,53,51.0,0,53.0,0,56.0,1,55.0,0
6019,max_effective,10,20,2,3,0.05,0.95,0.8033001882251662,19,47.0,1,47.0,1,47.0,1,47.0,1
6020,max_effective,10,20,2,3,0.05,0.95,0.8640674589038233,3,15.0,1,15.0,1,15.0,1,15.0,1
6021,max_effective,10,20,2,3,0.05,0.95,0.7615461764887742,6,28.0,1,28.0,1,28.0,1,28.0,1
6022,max_effective,10,20,2,3,0.05,0.95,0.7999313581013447,6,26.0,1,26.0,1,26.0,1,26.0,1
6023,max_effective,10,20,2,3,0.05,0.95,0.8768060996599164,4,19.0,1,19.0,1,19.0,1,19.0,1
6024,max_effective,10,20,2,3,0.05,0.95,0.8714288321898079,8,24.0,1,24.0,1,24.0,1,24.0,1
6025,max_effective,10,20,2,3,0.05,0.95,0.8278314027938458,9,29.0,1,29.0,1,29.0,1,29.0,1
6026,max_effective,10,20,2,3,0.05,0.95,0.7522600303598332,10,23.0,1,23.0,1,23.0,1,23.0,1
6027,max_effective,10,20,2,3,0.05,0.95,0.8483449216383012,16,44.0,0,48.0,0,49.0,1,49.0,1
6028,max_effective,10,20,2,3,0.05,0.95,0.925245229277396,60,47.0,0,51.0,0,55.0,0,58.0,1
6029,max_effective,10,20,2,3,0.05,0.95,0.8557220363631476,9,29.0,1,29.0,1,29.0,1,29.0,1
6030,max_effective,10,20,2,3,0.05,0.95,0.8707832173490698,9,27.0,1,27.0,1,27.0,1,27.0,1
6031,max_effective,10,20,2,3,0.05,0.95,0.9418043693363948,12,34.0,1,34.0,1,34.0,1,34.0,1
6032,max_effective,10,20,2,3,0.05,0.95,0.9495408112288012,84,52.0,0,55.0,0,60.0,1,60.0,1
6033,max_effective,10,20,2,3,0.05,0.95,0.9450512596949676,17,40.0,1,40.0,1,40.0,1,40.0,1
6034,max_effective,10,20,2,3,0.05,0.95,0.946570000502486,15,40.0,1,40.0,1,40.0,1,40.0,1
6035,max_effective,10,20,2,3,0.05,0.95,0.70590945557524,5,18.0,1,18.0,1,18.0,1,18.0,1
6036,max_effective,10,20,2,3,0.05,0.95,0.7715110683206846,4,20.0,1,20.0,1,20.0,1,20.0,1
6037,max_effective,10,20,2,3,0.05,0.95,0.9053451767564644,23,46.0,0,48.0,0,50.0,1,50.0,1
6038,max_effective,10,20,2,3,0.05,0.95,0.9345632227526852,19,39.0,1,39.0,1,39.0,1,39.0,1
6039,max_effective,10,20,2,3,0.05,0.95,0.8248696155417657,10,30.0,1,30.0,1,30.0,1,30.0,1
6040,max_effective,10,20,2,3,0.05,0.95,0.8570698611527725,3,15.0,1,15.0,1,15.0,1,15.0,1
6041,max_effective,10,20,2,3,0.05,0.95,0.837662531286871,7,19.0,1,19.0,1,19.0,1,19.0,1
6042,max_effective,10,20,2,3,0.05,0.95,0.7099906568515234,2,14.0,1,14.0,1,14.0,1,14.0,1
6043,max_effective,10,20,2,3,0.05,0.95,0.927346484486256,9,26.0,1,26.0,1,26.0,1,26.0,1
6044,max_effective,10,20,2,3,0.05,0.95,0.8606905475887126,16,44.0,0,47.0,1,47.0,1,47.0,1
6045,max_effective,10,20,2,3,0.05,0.95,0.8471641829445674,6,17.0,1,17.0,1,17.0,1,17.0,1
6046,max_effective,10,20,2,3,0.05,0.95,0.828198106173681,16,45.0,1,45.0,1,45.0,1,45.0,1
6047,max_effective,10,20,2,3,0.05,0.95,0.9434561349908072,22,48.0,0,53.0,1,53.0,1,53.0,1
6048,max_effective,10,20,2,3,0.05,0.95,0.9081763260949622,12,42.0,0,43.0,1,43.0,1,43.0,1
6049,max_effective,10,20,2,3,0.05,0.95,0.8397637305593731,9,22.0,1,22.0,1,22.0,1,21.0,0
6050,max_effective,10,20,2,3,0.05,0.95,0.7540051481212379,7,21.0,1,21.0,1,21.0,1,21.0,1
6051,max_effective,10,20,2,3,0.05,0.95,0.7952452472902847,4,16.0,1,16.0,1,16.0,1,16.0,1
6052,max_effective,10,20,2,3,0.05,0.95,0.909877869970134,6,18.0,1,18.0,1,18.0,1,18.0,1
6053,max_effective,10,20,2,3,0.05,0.95,0.75294262935629,2,12.0,1,12.0,1,12.0,1,12.0,1
6054,max_effective,10,20,2,3,0.05,0.95,0.8932972231657713,12,42.0,1,42.0,1,42.0,1,42.0,1
6055,max_effective,10,20,2,3,0.05,0.95,0.9310190148705147,8,26.0,1,26.0,1,26.0,1,26.0,1
6056,max_effective,10,20,2,3,0.05,0.95,0.8166868451274183,5,21.0,1,21.0,1,21.0,1,21.0,1
6057,max_effective,10,20,2,3,0.05,0.95,0.9488165118154378,11,38.0,1,38.0,1,38.0,1,38.0,1
6058,max_effective,10,20,2,3,0.05,0.95,0.9111772700796454,17,37.0,1,37.0,1,37.0,1,37.0,1
6059,max_effective,10,20,2,3,0.05,0.95,0.8383382277399931,17,41.0,1,41.0,1,41.0,1,40.0,0
6060,max_effective,10,20,2,3,0.05,0.95,0.9489551366609555,30,39.0,0,51.0,0,51.0,0,52.0,1
6061,max_effective,10,20,2,3,0.05,0.95,0.8964421879126345,10,34.0,1,34.0,1,34.0,1,34.0,1
6062,max_effective,10,20,2,3,0.05,0.95,0.8985468716447453,34,44.0,0,49.0,0,52.0,1,50.0,0
6063,max_effective,10,20,2,3,0.05,0.95,0.9395730639147096,15,39.0,1,39.0,1,39.0,1,39.0,1
6064,max_effective,10,20,2,3,0.05,0.95,0.8918557573036083,9,24.0,1,24.0,1,24.0,1,24.0,1
6065,max_effective,10,20,2,3,0.05,0.95,0.6867648341919153,9,19.0,1,19.0,1,19.0,1,19.0,1
6066,max_effective,10,20,2,3,0.05,0.95,0.8323904106245846,16,37.0,1,37.0,1,37.0,1,37.0,1
6067,max_effective,10,20,2,3,0.05,0.95,0.9428182174784808,22,39.0,0,42.0,1,42.0,1,42.0,1
6068,max_effective,10,20,2,3,0.05,0.95,0.9356954940358864,44,48.0,0,52.0,0,57.0,0,59.0,1
6069,max_effective,10,20,2,3,0.05,0.95,0.859371995914401,11,31.0,1,31.0,1,31.0,1,31.0,1
6070,max_effective,10,20,2,3,0.05,0.95,0.9494363414990348,9,37.0,1,37.0,1,34.0,0,37.0,1
6071,max_effective,10,20,2,3,0.05,0.95,0.9354639750318876,8,24.0,1,24.0,1,24.0,1,24.0,1
6072,max_effective,10,20,2,3,0.05,0.95,0.9464320507571036,13,51.0,0,51.0,0,50.0,0,52.0,1
6073,max_effective,10,20,2,3,0.05,0.95,0.9195132779187885,5,22.0,1,22.0,1,22.0,1,21.0,0
6074,max_effective,10,20,2,3,0.05,0.95,0.9019706679953082,7,28.0,1,28.0,1,28.0,1,28.0,1
6075,max_effective,10,20,2,3,0.05,0.95,0.620128812050019,6,18.0,1,18.0,1,18.0,1,18.0,1
6076,max_effective,10,20,2,3,0.05,0.95,0.6460412387878793,4,20.0,1,20.0,1,20.0,1,20.0,1
6077,max_effective,10,20,2,3,0.05,0.95,0.9165806812310788,5,24.0,1,24.0,1,24.0,1,24.0,1
6078,max_effective,10,20,2,3,0.05,0.95,0.9478081541059492,46,44.0,0,51.0,0,58.0,1,58.0,1
6079,max_effective,10,20,2,3,0.05,0.95,0.8628367142000833,8,25.0,1,25.0,1,25.0,1,25.0,1
6080,max_effective,10,20,2,3,0.05,0.95,0.8851580409373192,5,19.0,1,19.0,1,19.0,1,19.0,1
6081,max_effective,10,20,2,3,0.05,0.95,0.9403314241303964,40,50.0,0,56.0,0,59.0,1,58.0,0
6082,max_effective,10,20,2,3,0.05,0.95,0.8689893948405295,19,32.0,1,32.0,1,32.0,1,32.0,1
6083,max_effective,10,20,2,3,0.05,0.95,0.8404263709479207,7,32.0,1,32.0,1,32.0,1,32.0,1
6084,max_effective,10,20,2,3,0.05,0.95,0.9133433597481228,35,43.0,0,51.0,0,56.0,1,56.0,1
6085,max_effective,10,20,2,3,0.05,0.95,0.914747135178046,7,23.0,1,23.0,1,23.0,1,23.0,1
6086,max_effective,10,20,2,3,0.05,0.95,0.7027872028747671,5,17.0,1,17.0,1,17.0,1,17.0,1
6087,max_effective,10,20,2,3,0.05,0.95,0.9284054486577956,24,44.0,1,44.0,1,44.0,1,44.0,1
6088,max_effective,10,20,2,3,0.05,0.95,0.6851949138646332,3,14.0,1,14.0,1,14.0,1,14.0,1
6089,max_effective,10,20,2,3,0.05,0.95,0.6727169161369042,3,18.0,1,18.0,1,18.0,1,18.0,1
6090,max_effective,10,20,2,3,0.05,0.95,0.9288453789009538,30,39.0,0,46.0,0,53.0,1,51.0,0
6091,max_effective,10,20,2,3,0.05,0.95,0.8284198579724953,11,29.0,1,29.0,1,29.0,1,29.0,1
6092,max_effective,10,20,2,3,0.05,0.95,0.8910703280535504,21,42.0,1,42.0,1,42.0,1,42.0,1
6093,max_effective,10,20,2,3,0.05,0.95,0.9465705655706736,15,28.0,1,28.0,1,28.0,1,28.0,1
6094,max_effective,10,20,2,3,0.05,0.95,0.9209369437154784,5,21.0,1,21.0,1,21.0,1,21.0,1
6095,max_effective,10,20,2,3,0.05,0.95,0.8185809582868694,25,36.0,1,36.0,1,36.0,1,35.0,0
6096,max_effective,10,20,2,3,0.05,0.95,0.8802156347772218,11,28.0,1,28.0,1,28.0,1,28.0,1
6097,max_effective,10,20,2,3,0.05,0.95,0.8662178975444633,6,17.0,1,17.0,1,17.0,1,17.0,1
6098,max_effective,10,20,2,3,0.05,0.95,0.8225810771971571,12,29.0,1,29.0,1,29.0,1,29.0,1
6099,max_effective,10,20,2,3,0.05,0.95,0.9351470283922332,52,45.0,0,51.0,0,57.0,0,58.0,1
6100,max_effective,10,20,2,3,0.05,0.95,0.742704011357656,3,18.0,1,18.0,1,18.0,1,18.0,1
6101,max_effective,10,20,2,3,0.05,0.95,0.925182855106742,4,20.0,1,20.0,1,20.0,1,20.0,1
6102,max_effective,10,20,2,3,0.05,0.95,0.7032899450029014,5,16.0,1,16.0,1,16.0,1,16.0,1
6103,max_effective,10,20,2,3,0.05,0.95,0.7568073469430071,5,22.0,1,22.0,1,22.0,1,22.0,1
6104,max_effective,10,20,2,3,0.05,0.95,0.9474075630782912,7,27.0,1,27.0,1,27.0,1,27.0,1
6105,max_effective,10,20,2,3,0.05,0.95,0.8968912244253454,13,38.0,1,38.0,1,38.0,1,38.0,1
6106,max_effective,10,20,2,3,0.05,0.95,0.8877480215080423,14,33.0,1,33.0,1,33.0,1,33.0,1
6107,max_effective,10,20,2,3,0.05,0.95,0.9482563061521242,16,51.0,0,56.0,1,54.0,0,54.0,0
6108,max_effective,10,20,2,3,0.05,0.95,0.7607917459653997,3,16.0,1,16.0,1,16.0,1,16.0,1
6109,max_effective,10,20,2,3,0.05,0.95,0.9292737548019544,10,33.0,1,33.0,1,33.0,1,33.0,1
6110,max_effective,10,20,2,3,0.05,0.95,0.6281365924736994,6,22.0,1,22.0,1,22.0,1,22.0,1
6111,max_effective,10,20,2,3,0.05,0.95,0.8422049621317063,13,27.0,1,27.0,1,27.0,1,27.0,1
6112,max_effective,10,20,2,3,0.05,0.95,0.9264500115611392,12,29.0,1,29.0,1,29.0,1,29.0,1
6113,max_effective,10,20,2,3,0.05,0.95,0.9076411733589852,6,30.0,1,30.0,1,30.0,1,30.0,1
6114,max_effective,10,20,2,3,0.05,0.95,0.8160443697806039,8,21.0,1,21.0,1,21.0,1,21.0,1
6115,max_effective,10,20,2,3,0.05,0.95,0.912262778590992,7,27.0,1,27.0,1,27.0,1,27.0,1
6116,max_effective,10,20,2,3,0.05,0.95,0.8974853813394553,13,38.0,1,38.0,1,38.0,1,38.0,1
6117,max_effective,10,20,2,3,0.05,0.95,0.8709918503352493,13,32.0,1,32.0,1,32.0,1,32.0,1
6118,max_effective,10,20,2,3,0.05,0.95,0.8796906883503344,15,41.0,1,41.0,1,41.0,1,41.0,1
6119,max_effective,10,20,2,3,0.05,0.95,0.920999836928066,8,22.0,1,22.0,1,22.0,1,22.0,1
6120,max_effective,10,20,2,3,0.05,0.95,0.8938304494948132,13,43.0,1,43.0,1,43.0,1,42.0,0
6121,max_effective,10,20,2,3,0.05,0.95,0.6730971720844728,7,28.0,1,28.0,1,28.0,1,28.0,1
6122,max_effective,10,20,2,3,0.05,0.95,0.884212781681475,4,18.0,1,18.0,1,18.0,1,18.0,1
6123,max_effective,10,20,2,3,0.05,0.95,0.9385213472888724,13,28.0,1,28.0,1,28.0,1,27.0,0
6124,max_effective,10,20,2,3,0.05,0.95,0.861609574044465,5,22.0,1,22.0,1,22.0,1,22.0,1
6125,max_effective,10,20,2,3,0.05,0.95,0.7682713033623679,3,16.0,1,16.0,1,16.0,1,16.0,1
6126,max_effective,10,20,2,3,0.05,0.95,0.8337795268576506,13,33.0,1,33.0,1,33.0,1,33.0,1
6127,max_effective,10,20,2,3,0.05,0.95,0.8211257013339816,5,22.0,1,22.0,1,22.0,1,22.0,1
6128,max_effective,10,20,2,3,0.05,0.95,0.8944185452762987,26,50.0,0,49.0,0,50.0,0,54.0,1
6129,max_effective,10,20,2,3,0.05,0.95,0.7792668379461526,4,17.0,1,17.0,1,17.0,1,17.0,1
6130,max_effective,10,20,2,3,0.05,0.95,0.8323191134694491,10,35.0,1,35.0,1,35.0,1,35.0,1
6131,max_effective,10,20,2,3,0.05,0.95,0.9263777311422042,11,28.0,1,28.0,1,28.0,1,28.0,1
6132,max_effective,10,20,2,3,0.05,0.95,0.9088817052736552,7,24.0,1,24.0,1,24.0,1,24.0,1
6133,max_effective,10,20,2,3,0.05,0.95,0.9017440999775266,5,22.0,1,22.0,1,22.0,1,22.0,1
6134,max_effective,10,20,2,3,0.05,0.95,0.8672232963886947,4,17.0,1,17.0,1,17.0,1,17.0,1
6135,max_effective,10,20,2,3,0.05,0.95,0.8459008171097058,5,17.0,1,17.0,1,17.0,1,17.0,1
6136,max_effective,10,20,2,3,0.05,0.95,0.8436824042621199,10,32.0,1,32.0,1,32.0,1,32.0,1
6137,max_effective,10,20,2,3,0.05,0.95,0.8794283931828535,17,37.0,1,37.0,1,37.0,1,37.0,1
6138,max_effective,10,20,2,3,0.05,0.95,0.7469500773850293,10,22.0,1,22.0,1,22.0,1,22.0,1
6139,max_effective,10,20,2,3,0.05,0.95,0.8410070047678986,7,26.0,1,26.0,1,26.0,1,26.0,1
6140,max_effective,10,20,2,3,0.05,0.95,0.9150645188036232,12,33.0,1,33.0,1,33.0,1,33.0,1
6141,max_effective,10,20,2,3,0.05,0.95,0.517771141676247,4,18.0,1,18.0,1,18.0,1,18.0,1
6142,max_effective,10,20,2,3,0.05,0.95,0.8582079717727316,7,28.0,1,28.0,1,28.0,1,28.0,1
6143,max_effective,10,20,2,3,0.05,0.95,0.8620160987475779,6,16.0,1,16.0,1,16.0,1,16.0,1
6144,max_effective,10,20,2,3,0.05,0.95,0.8518711346809476,12,25.0,1,25.0,1,25.0,1,25.0,1
6145,max_effective,10,20,2,3,0.05,0.95,0.8959846975017738,14,31.0,1,31.0,1,31.0,1,30.0,0
6146,max_effective,10,20,2,3,0.05,0.95,0.8228077756714942,25,47.0,1,47.0,1,44.0,0,47.0,1
6147,max_effective,10,20,2,3,0.05,0.95,0.8968055959665979,2,12.0,1,12.0,1,12.0,1,12.0,1
6148,max_effective,10,20,2,3,0.05,0.95,0.9269458105239894,10,25.0,1,25.0,1,25.0,1,25.0,1
6149,max_effective,10,20,2,3,0.05,0.95,0.9105636394702952,16,34.0,1,34.0,1,34.0,1,34.0,1
6150,max_effective,10,20,2,3,0.05,0.95,0.8249044350406513,13,35.0,1,35.0,1,35.0,1,35.0,1
6151,max_effective,10,20,2,3,0.05,0.95,0.8535811632736228,8,22.0,1,22.0,1,22.0,1,22.0,1
6152,max_effective,10,20,2,3,0.05,0.95,0.8736942977984049,12,39.0,1,39.0,1,39.0,1,39.0,1
6153,max_effective,10,20,2,3,0.05,0.95,0.7560568043941651,9,25.0,1,25.0,1,25.0,1,25.0,1
6154,max_effective,10,20,2,3,0.05,0.95,0.9063511991363736,16,44.0,0,46.0,1,46.0,1,46.0,1
6155,max_effective,10,20,2,3,0.05,0.95,0.8703049181068045,15,32.0,1,32.0,1,32.0,1,32.0,1
6156,max_effective,10,20,2,3,0.05,0.95,0.9262952915338358,12,33.0,1,33.0,1,33.0,1,33.0,1
6157,max_effective,10,20,2,3,0.05,0.95,0.9265905867670444,12,29.0,1,29.0,1,29.0,1,29.0,1
6158,max_effective,10,20,2,3,0.05,0.95,0.6859919017798285,5,20.0,1,20.0,1,20.0,1,20.0,1
6159,max_effective,10,20,2,3,0.05,0.95,0.9203084313262934,11,41.0,1,41.0,1,40.0,0,40.0,0
6160,max_effective,10,20,2,3,0.05,0.95,0.8608397492629503,4,19.0,1,19.0,1,19.0,1,19.0,1
6161,max_effective,10,20,2,3,0.05,0.95,0.8502296700309244,3,14.0,1,14.0,1,14.0,1,14.0,1
6162,max_effective,10,20,2,3,0.05,0.95,0.7490026549652661,5,21.0,1,21.0,1,21.0,1,21.0,1
6163,max_effective,10,20,2,3,0.05,0.95,0.6937806488435019,12,28.0,1,28.0,1,28.0,1,28.0,1
6164,max_effective,10,20,2,3,0.05,0.95,0.9164575302189216,5,22.0,1,22.0,1,22.0,1,22.0,1
6165,max_effective,10,20,2,3,0.05,0.95,0.9314735759511378,24,52.0,0,54.0,0,56.0,1,54.0,0
6166,max_effective,10,20,2,3,0.05,0.95,0.9122202084009716,4,18.0,1,18.0,1,18.0,1,18.0,1
6167,max_effective,10,20,2,3,0.05,0.95,0.8054689847422503,13,30.0,1,30.0,1,30.0,1,30.0,1
6168,max_effective,10,20,2,3,0.05,0.95,0.8192013415918291,5,26.0,1,26.0,1,26.0,1,26.0,1
6169,max_effective,10,20,2,3,0.05,0.95,0.8856454634004083,12,26.0,1,26.0,1,26.0,1,26.0,1
6170,max_effective,10,20,2,3,0.05,0.95,0.944069798468944,5,22.0,1,22.0,1,22.0,1,22.0,1
6171,max_effective,10,20,2,3,0.05,0.95,0.7941476776693003,5,20.0,1,20.0,1,20.0,1,19.0,0
6172,max_effective,10,20,2,3,0.05,0.95,0.8249649331942981,4,19.0,1,19.0,1,19.0,1,19.0,1
6173,max_effective,10,20,2,3,0.05,0.95,0.935654424968604,7,23.0,1,23.0,1,23.0,1,23.0,1
6174,max_effective,10,20,2,3,0.05,0.95,0.8908404024941776,12,33.0,1,33.0,1,33.0,1,33.0,1
6175,max_effective,10,20,2,3,0.05,0.95,0.7874261571544292,8,21.0,1,21.0,1,21.0,1,21.0,1
6176,max_effective,10,20,2,3,0.05,0.95,0.8132698202298977,26,39.0,1,39.0,1,39.0,1,39.0,1
6177,max_effective,10,20,2,3,0.05,0.95,0.8627789752765674,3,17.0,1,17.0,1,17.0,1,17.0,1
6178,max_effective,10,20,2,3,0.05,0.95,0.893485476855179,14,28.0,1,28.0,1,28.0,1,28.0,1
6179,max_effective,10,20,2,3,0.05,0.95,0.9057981433873092,30,43.0,0,47.0,0,54.0,1,54.0,1
6180,max_effective,10,20,2,3,0.05,0.95,0.9240975210272068,7,23.0,1,23.0,1,23.0,1,23.0,1
6181,max_effective,10,20,2,3,0.05,0.95,0.8616076312940151,19,37.0,1,37.0,1,37.0,1,37.0,1
6182,max_effective,10,20,2,3,0.05,0.95,0.9464861067414742,18,48.0,0,52.0,0,53.0,0,55.0,1
6183,max_effective,10,20,2,3,0.05,0.95,0.9281187949277008,8,26.0,1,26.0,1,26.0,1,26.0,1
6184,max_effective,10,20,2,3,0.05,0.95,0.8787279433840901,18,44.0,0,45.0,1,45.0,1,45.0,1
6185,max_effective,10,20,2,3,0.05,0.95,0.8169161983983727,31,49.0,0,49.0,0,52.0,0,53.0,1
6186,max_effective,10,20,2,3,0.05,0.95,0.8451284019565715,3,14.0,1,14.0,1,14.0,1,12.0,0
6187,max_effective,10,20,2,3,0.05,0.95,0.8885281637743311,3,15.0,1,15.0,1,15.0,1,15.0,1
6188,max_effective,10,20,2,3,0.05,0.95,0.9004597236669099,12,27.0,1,27.0,1,27.0,1,27.0,1
6189,max_effective,10,20,2,3,0.05,0.95,0.8841255682788582,21,51.0,0,54.0,0,53.0,0,57.0,1
6190,max_effective,10,20,2,3,0.05,0.95,0.8604913134127402,10,28.0,1,28.0,1,28.0,1,28.0,1
6191,max_effective,10,20,2,3,0.05,0.95,0.8871210865964014,43,46.0,0,47.0,0,55.0,1,55.0,1
6192,max_effective,10,20,2,3,0.05,0.95,0.7867277834901115,8,23.0,1,23.0,1,23.0,1,23.0,1
6193,max_effective,10,20,2,3,0.05,0.95,0.8814438835776491,3,18.0,1,18.0,1,18.0,1,18.0,1
6194,max_effective,10,20,2,3,0.05,0.95,0.760028871115293,3,12.0,1,12.0,1,12.0,1,12.0,1
6195,max_effective,10,20,2,3,0.05,0.95,0.7199792996624256,2,12.0,1,12.0,1,12.0,1,12.0,1
6196,max_effective,10,20,2,3,0.05,0.95,0.8547719826354276,4,16.0,1,16.0,1,16.0,1,16.0,1
6197,max_effective,10,20,2,3,0.05,0.95,0.9320115145326968,7,24.0,1,24.0,1,24.0,1,24.0,1
6198,max_effective,10,20,2,3,0.05,0.95,0.9091473133419464,23,50.0,0,52.0,0,55.0,1,53.0,0
6199,max_effective,10,20,2,3,0.05,0.95,0.8642560400926197,5,21.0,1,21.0,1,21.0,1,21.0,1
6200,max_effective,10,20,2,3,0.05,0.95,0.6636744058272364,6,24.0,1,24.0,1,24.0,1,24.0,1
6201,max_effective,10,20,2,3,0.05,0.95,0.9416274352036592,27,53.0,0,54.0,1,51.0,0,50.0,0
6202,max_effective,10,20,2,3,0.05,0.95,0.9393794580822672,15,44.0,1,42.0,0,39.0,0,39.0,0
6203,max_effective,10,20,2,3,0.05,0.95,0.8390910048850326,5,22.0,1,22.0,1,22.0,1,22.0,1
6204,max_effective,10,20,2,3,0.05,0.95,0.9307290055258304,11,49.0,0,50.0,1,47.0,0,46.0,0
6205,max_effective,10,20,2,3,0.05,0.95,0.8860875255155705,6,25.0,1,25.0,1,25.0,1,25.0,1
6206,max_effective,10,20,2,3,0.05,0.95,0.7725366962942866,16,28.0,1,28.0,1,28.0,1,28.0,1
6207,max_effective,10,20,2,3,0.05,0.95,0.9455461701679438,85,51.0,0,57.0,0,60.0,1,59.0,0
6208,max_effective,10,20,2,3,0.05,0.95,0.9274954686183,10,31.0,1,31.0,1,31.0,1,31.0,1
6209,max_effective,10,20,2,3,0.05,0.95,0.8693457543885378,7,28.0,1,28.0,1,28.0,1,28.0,1
6210,max_effective,10,20,2,3,0.05,0.95,0.8563789122558665,7,19.0,1,19.0,1,19.0,1,19.0,1
6211,max_effective,10,20,2,3,0.05,0.95,0.9124642640470408,7,34.0,1,34.0,1,34.0,1,32.0,0
6212,max_effective,10,20,2,3,0.05,0.95,0.9164478274697788,8,27.0,1,27.0,1,27.0,1,27.0,1
6213,max_effective,10,20,2,3,0.05,0.95,0.8879487634177214,13,45.0,1,45.0,1,45.0,1,45.0,1
6214,max_effective,10,20,2,3,0.05,0.95,0.937833296297082,15,43.0,1,43.0,1,43.0,1,43.0,1
6215,max_effective,10,20,2,3,0.05,0.95,0.9096215920348624,4,23.0,1,23.0,1,23.0,1,23.0,1
6216,max_effective,10,20,2,3,0.05,0.95,0.9204990083732902,29,44.0,1,44.0,1,44.0,1,44.0,1
6217,max_effective,10,20,2,3,0.05,0.95,0.9263699031295094,13,46.0,1,46.0,1,46.0,1,46.0,1
6218,max_effective,10,20,2,3,0.05,0.95,0.8869385818281139,24,46.0,0,45.0,0,49.0,0,50.0,1
6219,max_effective,10,20,2,3,0.05,0.95,0.9326512391762944,5,23.0,1,23.0,1,23.0,1,23.0,1
6220,max_effective,10,20,2,3,0.05,0.95,0.8264512873616503,12,28.0,1,28.0,1,28.0,1,28.0,1
6221,max_effective,10,20,2,3,0.05,0.95,0.9031415678357976,7,21.0,1,21.0,1,21.0,1,21.0,1
6222,max_effective,10,20,2,3,0.05,0.95,0.8753178313637383,5,15.0,1,15.0,1,15.0,1,15.0,1
6223,max_effective,10,20,2,3,0.05,0.95,0.8680306889390188,21,41.0,1,41.0,1,41.0,1,41.0,1
6224,max_effective,10,20,2,3,0.05,0.95,0.8474894261807688,5,30.0,1,30.0,1,30.0,1,30.0,1
6225,max_effective,10,20,2,3,0.05,0.95,0.6468553815764077,5,18.0,1,18.0,1,18.0,1,18.0,1
6226,max_effective,10,20,2,3,0.05,0.95,0.7064245007704887,4,17.0,1,17.0,1,17.0,1,17.0,1
6227,max_effective,10,20,2,3,0.05,0.95,0.8869453637287315,5,21.0,1,21.0,1,21.0,1,21.0,1
6228,max_effective,10,20,2,3,0.05,0.95,0.9421321804466664,21,46.0,0,44.0,0,48.0,1,45.0,0
6229,max_effective,10,20,2,3,0.05,0.95,0.6747219259584986,5,20.0,1,20.0,1,20.0,1,20.0,1
6230,max_effective,10,20,2,3,0.05,0.95,0.8992785118892688,20,33.0,1,33.0,1,33.0,1,33.0,1
6231,max_effective,10,20,2,3,0.05,0.95,0.8195983864577394,8,18.0,1,18.0,1,18.0,1,18.0,1
6232,max_effective,10,20,2,3,0.05,0.95,0.7546683579532224,7,29.0,1,29.0,1,29.0,1,29.0,1
6233,max_effective,10,20,2,3,0.05,0.95,0.893348134731318,12,36.0,1,36.0,1,36.0,1,36.0,1
6234,max_effective,10,20,2,3,0.05,0.95,0.7651307069155868,4,16.0,1,16.0,1,16.0,1,16.0,1
6235,max_effective,10,20,2,3,0.05,0.95,0.849977055706577,5,18.0,1,18.0,1,18.0,1,18.0,1
6236,max_effective,10,20,2,3,0.05,0.95,0.8290359463158367,7,38.0,1,38.0,1,38.0,1,38.0,1
6237,max_effective,10,20,2,3,0.05,0.95,0.907168240466305,17,37.0,1,37.0,1,37.0,1,37.0,1
6238,max_effective,10,20,2,3,0.05,0.95,0.656976717694931,6,17.0,1,17.0,1,17.0,1,17.0,1
6239,max_effective,10,20,2,3,0.05,0.95,0.9156537480225516,24,53.0,0,56.0,0,58.0,1,57.0,0
6240,max_effective,10,20,2,3,0.05,0.95,0.9045147874166066,9,22.0,1,22.0,1,22.0,1,22.0,1
6241,max_effective,10,20,2,3,0.05,0.95,0.909844650007828,11,47.0,0,48.0,1,48.0,1,48.0,1
6242,max_effective,10,20,2,3,0.05,0.95,0.9391238762247264,26,57.0,0,56.0,0,58.0,1,57.0,0
6243,max_effective,10,20,2,3,0.05,0.95,0.8670533893369787,9,36.0,1,36.0,1,36.0,1,36.0,1
6244,max_effective,10,20,2,3,0.05,0.95,0.8508002550629709,6,26.0,1,26.0,1,26.0,1,26.0,1
6245,max_effective,10,20,2,3,0.05,0.95,0.8806078807338015,8,27.0,1,27.0,1,27.0,1,27.0,1
6246,max_effective,10,20,2,3,0.05,0.95,0.9165570872019558,16,32.0,1,32.0,1,32.0,1,32.0,1
6247,max_effective,10,20,2,3,0.05,0.95,0.8922335869498168,14,38.0,1,38.0,1,38.0,1,38.0,1
6248,max_effective,10,20,2,3,0.05,0.95,0.8631413615603454,10,51.0,1,51.0,1,51.0,1,51.0,1
6249,max_effective,10,20,2,3,0.05,0.95,0.8858361456509688,14,27.0,1,27.0,1,27.0,1,27.0,1
6250,max_effective,10,20,2,3,0.05,0.95,0.9173591588268046,10,28.0,1,28.0,1,28.0,1,28.0,1
6251,max_effective,10,20,2,3,0.05,0.95,0.7876847021102342,8,28.0,1,28.0,1,28.0,1,28.0,1
6252,max_effective,10,20,2,3,0.05,0.95,0.9137650852771732,6,21.0,1,21.0,1,21.0,1,21.0,1
6253,max_effective,10,20,2,3,0.05,0.95,0.7593411950779342,14,30.0,1,30.0,1,30.0,1,30.0,1
6254,max_effective,10,20,2,3,0.05,0.95,0.9278217468239331,7,25.0,1,25.0,1,25.0,1,24.0,0
6255,max_effective,10,20,2,3,0.05,0.95,0.932695280432316,3,16.0,1,16.0,1,16.0,1,16.0,1
6256,max_effective,10,20,2,3,0.05,0.95,0.8409665102767926,4,25.0,1,25.0,1,25.0,1,25.0,1
6257,max_effective,10,20,2,3,0.05,0.95,0.9457603579375388,17,34.0,1,34.0,1,34.0,1,34.0,1
6258,max_effective,10,20,2,3,0.05,0.95,0.94587524944635,18,45.0,0,50.0,1,45.0,0,49.0,0
6259,max_effective,10,20,2,3,0.05,0.95,0.8341239628182824,8,24.0,1,24.0,1,24.0,1,24.0,1
6260,max_effective,10,20,2,3,0.05,0.95,0.9187088952662416,39,44.0,0,48.0,0,56.0,1,56.0,1
6261,max_effective,10,20,2,3,0.05,0.95,0.9275264842530936,13,38.0,1,38.0,1,38.0,1,38.0,1
6262,max_effective,10,20,2,3,0.05,0.95,0.85630996165593,6,23.0,1,23.0,1,23.0,1,23.0,1
6263,max_effective,10,20,2,3,0.05,0.95,0.9400760584971758,21,34.0,1,34.0,1,34.0,1,34.0,1
6264,max_effective,10,20,2,3,0.05,0.95,0.8753408543062079,22,41.0,1,41.0,1,41.0,1,41.0,1
6265,max_effective,10,20,2,3,0.05,0.95,0.8488133219078511,27,51.0,1,51.0,1,51.0,1,51.0,1
6266,max_effective,10,20,2,3,0.05,0.95,0.8680078518728287,6,20.0,1,20.0,1,20.0,1,20.0,1
6267,max_effective,10,20,2,3,0.05,0.95,0.9236281572201672,12,37.0,1,37.0,1,37.0,1,37.0,1
6268,max_effective,10,20,2,3,0.05,0.95,0.8839247452975675,7,24.0,1,24.0,1,24.0,1,24.0,1
6269,max_effective,10,20,2,3,0.05,0.95,0.8873419455857697,12,27.0,1,27.0,1,27.0,1,27.0,1
6270,max_effective,10,20,2,3,0.05,0.95,0.9342885299663648,46,51.0,0,52.0,0,55.0,1,54.0,0
6271,max_effective,10,20,2,3,0.05,0.95,0.9124254444590514,28,51.0,0,53.0,1,52.0,0,53.0,1
6272,max_effective,10,20,2,3,0.05,0.95,0.8869621367422479,21,43.0,1,43.0,1,43.0,1,43.0,1
6273,max_effective,10,20,2,3,0.05,0.95,0.9464951140421854,15,35.0,1,35.0,1,35.0,1,35.0,1
6274,max_effective,10,20,2,3,0.05,0.95,0.7509981429293227,5,24.0,1,24.0,1,24.0,1,24.0,1
6275,max_effective,10,20,2,3,0.05,0.95,0.9349635892504672,7,22.0,1,22.0,1,22.0,1,22.0,1
6276,max_effective,10,20,2,3,0.05,0.95,0.9051571234850784,10,25.0,1,25.0,1,25.0,1,25.0,1
6277,max_effective,10,20,2,3,0.05,0.95,0.7443725117331205,5,17.0,1,17.0,1,17.0,1,17.0,1
6278,max_effective,10,20,2,3,0.05,0.95,0.8666196958748748,12,37.0,1,37.0,1,37.0,1,37.0,1
6279,max_effective,10,20,2,3,0.05,0.95,0.8834926513857444,11,29.0,1,29.0,1,29.0,1,29.0,1
6280,max_effective,10,20,2,3,0.05,0.95,0.8018374380414948,8,31.0,1,31.0,1,31.0,1,31.0,1
6281,max_effective,10,20,2,3,0.05,0.95,0.6764156293654084,5,24.0,1,24.0,1,24.0,1,24.0,1
6282,max_effective,10,20,2,3,0.05,0.95,0.857678855620991,15,45.0,1,43.0,0,45.0,1,45.0,1
6283,max_effective,10,20,2,3,0.05,0.95,0.7209452346333731,5,16.0,1,16.0,1,16.0,1,16.0,1
6284,max_effective,10,20,2,3,0.05,0.95,0.9467542830917036,8,35.0,1,35.0,1,35.0,1,35.0,1
6285,max_effective,10,20,2,3,0.05,0.95,0.92548934176177,9,25.0,1,25.0,1,25.0,1,25.0,1
6286,max_effective,10,20,2,3,0.05,0.95,0.9097394033613052,9,36.0,1,36.0,1,36.0,1,36.0,1
6287,max_effective,10,20,2,3,0.05,0.95,0.9099727939815532,11,29.0,1,29.0,1,29.0,1,29.0,1
6288,max_effective,10,20,2,3,0.05,0.95,0.8083358170288091,14,32.0,1,32.0,1,32.0,1,32.0,1
6289,max_effective,10,20,2,3,0.05,0.95,0.844892668560277,13,43.0,1,43.0,1,42.0,0,43.0,1
6290,max_effective,10,20,2,3,0.05,0.95,0.8611580344219167,4,19.0,1,19.0,1,19.0,1,19.0,1
6291,max_effective,10,20,2,3,0.05,0.95,0.9125560535434416,17,34.0,1,34.0,1,34.0,1,34.0,1
6292,max_effective,10,20,2,3,0.05,0.95,0.8077216512396234,8,31.0,1,31.0,1,31.0,1,31.0,1
6293,max_effective,10,20,2,3,0.05,0.95,0.8431502209748367,5,19.0,1,19.0,1,19.0,1,19.0,1
6294,max_effective,10,20,2,3,0.05,0.95,0.8037703040592876,6,21.0,1,21.0,1,21.0,1,21.0,1
6295,max_effective,10,20,2,3,0.05,0.95,0.948980739216645,20,49.0,0,50.0,1,48.0,0,50.0,1
6296,max_effective,10,20,2,3,0.05,0.95,0.9227396958472924,15,51.0,0,54.0,0,55.0,1,54.0,0
6297,max_effective,10,20,2,3,0.05,0.95,0.946319440416323,6,25.0,1,25.0,1,25.0,1,25.0,1
6298,max_effective,10,20,2,3,0.05,0.95,0.900928575234623,5,18.0,1,18.0,1,18.0,1,18.0,1
6299,max_effective,10,20,2,3,0.05,0.95,0.9381988626163108,10,39.0,1,39.0,1,39.0,1,39.0,1
6300,max_effective,10,20,2,3,0.05,0.95,0.8106226316863263,3,19.0,1,19.0,1,19.0,1,19.0,1
6301,max_effective,10,20,2,3,0.05,0.95,0.8250233578583713,6,24.0,1,24.0,1,24.0,1,24.0,1
6302,max_effective,10,20,2,3,0.05,0.95,0.9435464083201336,50,52.0,0,54.0,0,59.0,0,60.0,1
6303,max_effective,10,20,2,3,0.05,0.95,0.9184432602262876,9,25.0,1,25.0,1,25.0,1,25.0,1
6304,max_effective,10,20,2,3,0.05,0.95,0.7380010877179013,8,22.0,1,22.0,1,22.0,1,22.0,1
6305,max_effective,10,20,2,3,0.05,0.95,0.9415674397042072,5,24.0,1,24.0,1,24.0,1,24.0,1
6306,max_effective,10,20,2,3,0.05,0.95,0.8920739632509428,16,39.0,1,39.0,1,39.0,1,39.0,1
6307,max_effective,10,20,2,3,0.05,0.95,0.9473672466660626,31,48.0,0,50.0,0,53.0,1,52.0,0
6308,max_effective,10,20,2,3,0.05,0.95,0.8643151310333552,8,21.0,1,21.0,1,21.0,1,21.0,1
6309,max_effective,10,20,2,3,0.05,0.95,0.8935642067847501,13,36.0,1,36.0,1,36.0,1,36.0,1
6310,max_effective,10,20,2,3,0.05,0.95,0.6416721242833384,5,21.0,1,21.0,1,21.0,1,21.0,1
6311,max_effective,10,20,2,3,0.05,0.95,0.9487391971068432,6,20.0,1,20.0,1,20.0,1,20.0,1
6312,max_effective,10,20,2,3,0.05,0.95,0.7021164990889462,7,22.0,1,22.0,1,22.0,1,22.0,1
6313,max_effective,10,20,2,3,0.05,0.95,0.945667342079822,19,49.0,1,49.0,1,49.0,1,45.0,0
6314,max_effective,10,20,2,3,0.05,0.95,0.8847345251958014,6,20.0,1,20.0,1,20.0,1,19.0,0
6315,max_effective,10,20,2,3,0.05,0.95,0.7934022867364053,5,26.0,1,26.0,1,26.0,1,26.0,1
6316,max_effective,10,20,2,3,0.05,0.95,0.8916884669847864,4,19.0,1,19.0,1,19.0,1,19.0,1
6317,max_effective,10,20,2,3,0.05,0.95,0.6482613884031342,4,19.0,1,19.0,1,19.0,1,19.0,1
6318,max_effective,10,20,2,3,0.05,0.95,0.7794797230988113,12,33.0,1,33.0,1,33.0,1,33.0,1
6319,max_effective,10,20,2,3,0.05,0.95,0.8508367049387355,10,37.0,1,37.0,1,37.0,1,37.0,1
6320,max_effective,10,20,2,3,0.05,0.95,0.8935963906037334,16,36.0,1,36.0,1,36.0,1,36.0,1
6321,max_effective,10,20,2,3,0.05,0.95,0.7836220403901615,2,13.0,1,13.0,1,13.0,1,13.0,1
6322,max_effective,10,20,2,3,0.05,0.95,0.8580368736327815,4,14.0,1,14.0,1,14.0,1,14.0,1
6323,max_effective,10,20,2,3,0.05,0.95,0.8846596853265939,9,25.0,1,25.0,1,25.0,1,25.0,1
6324,max_effective,10,20,2,3,0.05,0.95,0.8709247541464141,8,31.0,1,31.0,1,31.0,1,31.0,1
6325,max_effective,10,20,2,3,0.05,0.95,0.9449639039174478,10,42.0,1,42.0,1,40.0,0,42.0,1
6326,max_effective,10,20,2,3,0.05,0.95,0.9220375257370576,10,34.0,1,34.0,1,34.0,1,34.0,1
6327,max_effective,10,20,2,3,0.05,0.95,0.9264110982212572,16,47.0,0,49.0,0,47.0,0,51.0,1
6328,max_effective,10,20,2,3,0.05,0.95,0.8032005479299307,6,19.0,1,19.0,1,19.0,1,19.0,1
6329,max_effective,10,20,2,3,0.05,0.95,0.9329290278991768,3,16.0,1,16.0,1,16.0,1,16.0,1
6330,max_effective,10,20,2,3,0.05,0.95,0.770674070527167,10,37.0,1,37.0,1,37.0,1,37.0,1
6331,max_effective,10,20,2,3,0.05,0.95,0.9475320712227424,24,37.0,1,37.0,1,37.0,1,37.0,1
6332,max_effective,10,20,2,3,0.05,0.95,0.786184639613963,9,29.0,1,29.0,1,29.0,1,29.0,1
6333,max_effective,10,20,2,3,0.05,0.95,0.8665319645673688,9,31.0,1,31.0,1,31.0,1,31.0,1
6334,max_effective,10,20,2,3,0.05,0.95,0.8694737530206011,7,26.0,1,26.0,1,26.0,1,26.0,1
6335,max_effective,10,20,2,3,0.05,0.95,0.9403900654226072,15,49.0,0,54.0,1,52.0,0,52.0,0
6336,max_effective,10,20,2,3,0.05,0.95,0.7375686903739532,5,18.0,1,18.0,1,18.0,1,18.0,1
6337,max_effective,10,20,2,3,0.05,0.95,0.9412816251897128,32,50.0,0,54.0,1,54.0,1,54.0,1
6338,max_effective,10,20,2,3,0.05,0.95,0.8493714627525161,3,13.0,1,13.0,1,13.0,1,13.0,1
6339,max_effective,10,20,2,3,0.05,0.95,0.8904923683791316,4,17.0,1,17.0,1,17.0,1,16.0,0
6340,max_effective,10,20,2,3,0.05,0.95,0.8615895041026937,14,48.0,0,51.0,1,49.0,0,49.0,0
6341,max_effective,10,20,2,3,0.05,0.95,0.8681972235747982,4,20.0,1,20.0,1,20.0,1,20.0,1
6342,max_effective,10,20,2,3,0.05,0.95,0.8797734968970979,8,35.0,1,35.0,1,35.0,1,35.0,1
6343,max_effective,10,20,2,3,0.05,0.95,0.826537349976249,8,25.0,1,25.0,1,25.0,1,25.0,1
6344,max_effective,10,20,2,3,0.05,0.95,0.916616057107424,17,39.0,1,39.0,1,39.0,1,39.0,1
6345,max_effective,10,20,2,3,0.05,0.95,0.9125985028086278,18,45.0,0,46.0,1,46.0,1,46.0,1
6346,max_effective,10,20,2,3,0.05,0.95,0.8178844449441378,11,30.0,1,30.0,1,30.0,1,30.0,1
6347,max_effective,10,20,2,3,0.05,0.95,0.906567186024174,5,23.0,1,23.0,1,23.0,1,23.0,1
6348,max_effective,10,20,2,3,0.05,0.95,0.8505345757703502,6,26.0,1,26.0,1,26.0,1,26.0,1
6349,max_effective,10,20,2,3,0.05,0.95,0.8151985043796013,11,30.0,1,30.0,1,30.0,1,30.0,1
6350,max_effective,10,20,2,3,0.05,0.95,0.8400759347872646,14,33.0,1,33.0,1,33.0,1,33.0,1
6351,max_effective,10,20,2,3,0.05,0.95,0.7846653212031153,3,16.0,1,16.0,1,16.0,1,16.0,1
6352,max_effective,10,20,2,3,0.05,0.95,0.9101830305060346,38,47.0,0,48.0,0,53.0,1,47.0,0
6353,max_effective,10,20,2,3,0.05,0.95,0.7963061076943925,11,26.0,1,26.0,1,26.0,1,26.0,1
6354,max_effective,10,20,2,3,0.05,0.95,0.890323555130464,15,40.0,1,40.0,1,40.0,1,40.0,1
6355,max_effective,10,20,2,3,0.05,0.95,0.8530644493469418,8,28.0,1,28.0,1,28.0,1,28.0,1
6356,max_effective,10,20,2,3,0.05,0.95,0.7381400366446064,6,22.0,1,22.0,1,22.0,1,22.0,1
6357,max_effective,10,20,2,3,0.05,0.95,0.7607266387429744,4,18.0,1,18.0,1,18.0,1,18.0,1
6358,max_effective,10,20,2,3,0.05,0.95,0.831602845613663,6,16.0,1,16.0,1,16.0,1,16.0,1
6359,max_effective,10,20,2,3,0.05,0.95,0.9452381895412146,12,46.0,0,48.0,1,47.0,0,47.0,0
6360,max_effective,10,20,2,3,0.05,0.95,0.9458797149367686,17,42.0,1,42.0,1,42.0,1,42.0,1
6361,max_effective,10,20,2,3,0.05,0.95,0.896850056521668,9,20.0,1,20.0,1,20.0,1,20.0,1
6362,max_effective,10,20,2,3,0.05,0.95,0.9265696308806458,15,36.0,1,36.0,1,36.0,1,36.0,1
6363,max_effective,10,20,2,3,0.05,0.95,0.9421531107668116,21,42.0,1,42.0,1,42.0,1,42.0,1
6364,max_effective,10,20,2,3,0.05,0.95,0.9079763392831174,16,32.0,1,32.0,1,32.0,1,32.0,1
6365,max_effective,10,20,2,3,0.05,0.95,0.6901819198098397,11,28.0,1,28.0,1,28.0,1,28.0,1
6366,max_effective,10,20,2,3,0.05,0.95,0.4385764692616839,3,15.0,1,15.0,1,15.0,1,15.0,1
6367,max_effective,10,20,2,3,0.05,0.95,0.8682445873372524,12,33.0,1,33.0,1,33.0,1,33.0,1
6368,max_effective,10,20,2,3,0.05,0.95,0.880046857321402,10,31.0,1,31.0,1,31.0,1,31.0,1
6369,max_effective,10,20,2,3,0.05,0.95,0.9338737964829088,22,33.0,1,33.0,1,33.0,1,33.0,1
6370,max_effective,10,20,2,3,0.05,0.95,0.6490138670830888,3,13.0,1,13.0,1,13.0,1,13.0,1
6371,max_effective,10,20,2,3,0.05,0.95,0.904398865025421,10,23.0,1,23.0,1,23.0,1,23.0,1
6372,max_effective,10,20,2,3,0.05,0.95,0.9287060749632734,9,24.0,1,24.0,1,24.0,1,24.0,1
6373,max_effective,10,20,2,3,0.05,0.95,0.9468781359818644,22,43.0,0,47.0,1,47.0,1,47.0,1
6374,max_effective,10,20,2,3,0.05,0.95,0.9244404760850752,19,41.0,1,41.0,1,41.0,1,41.0,1
6375,max_effective,10,20,2,3,0.05,0.95,0.9365292934502346,17,40.0,1,40.0,1,40.0,1,40.0,1
6376,max_effective,10,20,2,3,0.05,0.95,0.8471033890015696,7,28.0,1,28.0,1,28.0,1,28.0,1
6377,max_effective,10,20,2,3,0.05,0.95,0.6793516534130329,6,22.0,1,22.0,1,22.0,1,22.0,1
6378,max_effective,10,20,2,3,0.05,0.95,0.9121776092740744,7,28.0,1,28.0,1,28.0,1,28.0,1
6379,max_effective,10,20,2,3,0.05,0.95,0.86990800102124,30,51.0,0,52.0,1,52.0,1,49.0,0
6380,max_effective,10,20,2,3,0.05,0.95,0.8576385473868497,9,24.0,1,24.0,1,24.0,1,24.0,1
6381,max_effective,10,20,2,3,0.05,0.95,0.8508708160452075,8,28.0,1,28.0,1,28.0,1,28.0,1
6382,max_effective,10,20,2,3,0.05,0.95,0.7590675642300965,4,17.0,1,17.0,1,17.0,1,17.0,1
6383,max_effective,10,20,2,3,0.05,0.95,0.8264520656389558,12,35.0,1,35.0,1,35.0,1,35.0,1
6384,max_effective,10,20,2,3,0.05,0.95,0.7797063061048694,5,22.0,1,22.0,1,22.0,1,22.0,1
6385,max_effective,10,20,2,3,0.05,0.95,0.9430213141070994,11,36.0,1,36.0,1,36.0,1,36.0,1
6386,max_effective,10,20,2,3,0.05,0.95,0.9299248752545348,10,31.0,1,31.0,1,31.0,1,31.0,1
6387,max_effective,10,20,2,3,0.05,0.95,0.9082542302575862,31,42.0,1,42.0,1,42.0,1,42.0,1
6388,max_effective,10,20,2,3,0.05,0.95,0.9487014395044296,38,42.0,0,48.0,0,58.0,0,59.0,1
6389,max_effective,10,20,2,3,0.05,0.95,0.8620299535496472,6,24.0,1,24.0,1,24.0,1,24.0,1
6390,max_effective,10,20,2,3,0.05,0.95,0.7844045588826664,3,17.0,1,17.0,1,17.0,1,17.0,1
6391,max_effective,10,20,2,3,0.05,0.95,0.949978373512844,28,40.0,0,52.0,1,51.0,0,51.0,0
6392,max_effective,10,20,2,3,0.05,0.95,0.89352704503297,6,26.0,1,26.0,1,26.0,1,26.0,1
6393,max_effective,10,20,2,3,0.05,0.95,0.9489918432555882,6,28.0,1,28.0,1,28.0,1,28.0,1
6394,max_effective,10,20,2,3,0.05,0.95,0.9325047041084952,2,16.0,1,16.0,1,16.0,1,16.0,1
6395,max_effective,10,20,2,3,0.05,0.95,0.7666286256950949,4,20.0,1,20.0,1,20.0,1,20.0,1
6396,max_effective,10,20,2,3,0.05,0.95,0.9173642894437418,50,44.0,0,49.0,0,53.0,0,58.0,1
6397,max_effective,10,20,2,3,0.05,0.95,0.9178631642878332,54,44.0,0,51.0,0,55.0,0,57.0,1
6398,max_effective,10,20,2,3,0.05,0.95,0.9376124079004192,14,35.0,1,35.0,1,35.0,1,35.0,1
6399,max_effective,10,20,2,3,0.05,0.95,0.8812629583018499,11,36.0,1,36.0,1,36.0,1,36.0,1
6400,max_effective,10,20,2,3,0.05,0.95,0.9413096303284064,9,29.0,1,29.0,1,29.0,1,29.0,1
6401,max_effective,10,20,2,3,0.05,0.95,0.8523024067331265,5,22.0,1,22.0,1,22.0,1,22.0,1
6402,max_effective,10,20,2,3,0.05,0.95,0.8572309061280662,12,25.0,1,25.0,1,25.0,1,25.0,1
6403,max_effective,10,20,2,3,0.05,0.95,0.9446071478691932,6,32.0,1,32.0,1,32.0,1,32.0,1
6404,max_effective,10,20,2,3,0.05,0.95,0.8756196235918253,10,24.0,1,24.0,1,24.0,1,24.0,1
6405,max_effective,10,20,2,3,0.05,0.95,0.8131228725210327,6,18.0,1,18.0,1,18.0,1,18.0,1
6406,max_effective,10,20,2,3,0.05,0.95,0.9230545295235196,16,39.0,1,39.0,1,39.0,1,39.0,1
6407,max_effective,10,20,2,3,0.05,0.95,0.8721415761759105,12,41.0,1,41.0,1,41.0,1,41.0,1
6408,max_effective,10,20,2,3,0.05,0.95,0.8291497267178356,3,13.0,1,13.0,1,13.0,1,13.0,1
6409,max_effective,10,20,2,3,0.05,0.95,0.7909469941865835,7,23.0,1,23.0,1,23.0,1,23.0,1
6410,max_effective,10,20,2,3,0.05,0.95,0.8722777116546451,4,20.0,1,20.0,1,20.0,1,20.0,1
6411,max_effective,10,20,2,3,0.05,0.95,0.8190452094034391,20,41.0,1,41.0,1,41.0,1,39.0,0
6412,max_effective,10,20,2,3,0.05,0.95,0.8353184002419323,2,14.0,1,14.0,1,14.0,1,14.0,1
6413,max_effective,10,20,2,3,0.05,0.95,0.8371961879459183,4,18.0,1,18.0,1,18.0,1,18.0,1
6414,max_effective,10,20,2,3,0.05,0.95,0.7764374260853841,7,32.0,1,32.0,1,32.0,1,32.0,1
6415,max_effective,10,20,2,3,0.05,0.95,0.8532370343623693,8,31.0,1,31.0,1,31.0,1,31.0,1
6416,max_effective,10,20,2,3,0.05,0.95,0.912067288780268,17,40.0,1,40.0,1,40.0,1,40.0,1
6417,max_effective,10,20,2,3,0.05,0.95,0.8695193195145667,7,26.0,1,26.0,1,26.0,1,26.0,1
6418,max_effective,10,20,2,3,0.05,0.95,0.8497997412739386,19,46.0,0,47.0,1,46.0,0,46.0,0
6419,max_effective,10,20,2,3,0.05,0.95,0.8095195472161897,20,34.0,1,34.0,1,34.0,1,34.0,1
6420,max_effective,10,20,2,3,0.05,0.95,0.8607258843086598,9,23.0,1,23.0,1,23.0,1,23.0,1
6421,max_effective,10,20,2,3,0.05,0.95,0.90508863415956,8,29.0,1,29.0,1,29.0,1,29.0,1
6422,max_effective,10,20,2,3,0.05,0.95,0.9085523255894472,3,13.0,1,13.0,1,13.0,1,13.0,1
6423,max_effective,10,20,2,3,0.05,0.95,0.9423851078678864,23,42.0,1,42.0,1,42.0,1,42.0,1
6424,max_effective,10,20,2,3,0.05,0.95,0.9368730863274184,11,31.0,1,31.0,1,31.0,1,31.0,1
6425,max_effective,10,20,2,3,0.05,0.95,0.9453134652706447,25,51.0,0,54.0,0,53.0,0,58.0,1
6426,max_effective,10,20,2,3,0.05,0.95,0.7818467031095548,10,27.0,1,27.0,1,27.0,1,27.0,1
6427,max_effective,10,20,2,3,0.05,0.95,0.9436036753725618,59,47.0,0,51.0,0,57.0,0,58.0,1
6428,max_effective,10,20,2,3,0.05,0.95,0.8406182317979621,4,19.0,1,19.0,1,19.0,1,19.0,1
6429,max_effective,10,20,2,3,0.05,0.95,0.7878417560399522,4,18.0,1,18.0,1,18.0,1,18.0,1
6430,max_effective,10,20,2,3,0.05,0.95,0.8979854698206357,5,23.0,1,23.0,1,23.0,1,23.0,1
6431,max_effective,10,20,2,3,0.05,0.95,0.8587178230044028,6,24.0,1,24.0,1,24.0,1,24.0,1
6432,max_effective,10,20,2,3,0.05,0.95,0.9280508051422348,10,36.0,1,36.0,1,36.0,1,36.0,1
6433,max_effective,10,20,2,3,0.05,0.95,0.7670777824728146,14,29.0,1,29.0,1,29.0,1,29.0,1
6434,max_effective,10,20,2,3,0.05,0.95,0.7829911909346078,9,29.0,1,29.0,1,29.0,1,29.0,1
6435,max_effective,10,20,2,3,0.05,0.95,0.7893922940506646,7,21.0,1,21.0,1,21.0,1,21.0,1
6436,max_effective,10,20,2,3,0.05,0.95,0.9233297620985568,6,25.0,1,25.0,1,25.0,1,25.0,1
6437,max_effective,10,20,2,3,0.05,0.95,0.8649167569811685,7,27.0,1,27.0,1,27.0,1,27.0,1
6438,max_effective,10,20,2,3,0.05,0.95,0.9050721454405374,11,39.0,1,39.0,1,39.0,1,39.0,1
6439,max_effective,10,20,2,3,0.05,0.95,0.7021609670392922,3,15.0,1,15.0,1,15.0,1,15.0,1
6440,max_effective,10,20,2,3,0.05,0.95,0.9489316463514084,19,34.0,1,34.0,1,34.0,1,34.0,1
6441,max_effective,10,20,2,3,0.05,0.95,0.9405048728739708,4,14.0,1,14.0,1,14.0,1,14.0,1
6442,max_effective,10,20,2,3,0.05,0.95,0.886516145034177,12,35.0,1,35.0,1,35.0,1,35.0,1
6443,max_effective,10,20,2,3,0.05,0.95,0.9425383482725256,11,35.0,1,35.0,1,35.0,1,35.0,1
6444,max_effective,10,20,2,3,0.05,0.95,0.905620177596467,11,26.0,1,26.0,1,26.0,1,26.0,1
6445,max_effective,10,20,2,3,0.05,0.95,0.8368649321458501,14,32.0,1,32.0,1,32.0,1,32.0,1
6446,max_effective,10,20,2,3,0.05,0.95,0.9312002458791684,5,20.0,1,20.0,1,20.0,1,20.0,1
6447,max_effective,10,20,2,3,0.05,0.95,0.6913113411277515,6,21.0,1,21.0,1,21.0,1,21.0,1
6448,max_effective,10,20,2,3,0.05,0.95,0.6840536145610009,4,18.0,1,18.0,1,18.0,1,17.0,0
6449,max_effective,10,20,2,3,0.05,0.95,0.9023982094806108,14,30.0,1,30.0,1,30.0,1,30.0,1
6450,max_effective,10,20,2,3,0.05,0.95,0.8495869967556844,14,31.0,1,31.0,1,31.0,1,31.0,1
6451,max_effective,10,20,2,3,0.05,0.95,0.9268905048950768,19,37.0,1,37.0,1,37.0,1,36.0,0
6452,max_effective,10,20,2,3,0.05,0.95,0.8445804900664042,14,32.0,1,32.0,1,32.0,1,32.0,1
6453,max_effective,10,20,2,3,0.05,0.95,0.8844666716294995,33,54.0,0,56.0,0,58.0,1,55.0,0
6454,max_effective,10,20,2,3,0.05,0.95,0.9497959525524008,9,25.0,1,25.0,1,25.0,1,24.0,0
6455,max_effective,10,20,2,3,0.05,0.95,0.8608475288510905,13,32.0,1,32.0,1,32.0,1,32.0,1
6456,max_effective,10,20,2,3,0.05,0.95,0.9328843158228584,14,44.0,1,44.0,1,43.0,0,44.0,1
6457,max_effective,10,20,2,3,0.05,0.95,0.941083836528676,8,23.0,1,23.0,1,23.0,1,23.0,1
6458,max_effective,10,20,2,3,0.05,0.95,0.9349113467082542,96,42.0,0,49.0,0,57.0,0,60.0,1
6459,max_effective,10,20,2,3,0.05,0.95,0.7734812352065281,8,26.0,1,26.0,1,26.0,1,26.0,1
6460,max_effective,10,20,2,3,0.05,0.95,0.795964668055253,5,25.0,1,25.0,1,25.0,1,24.0,0
6461,max_effective,10,20,2,3,0.05,0.95,0.9439321385174138,19,38.0,1,38.0,1,38.0,1,38.0,1
6462,max_effective,10,20,2,3,0.05,0.95,0.8600798159035632,30,48.0,0,49.0,1,49.0,1,49.0,1
6463,max_effective,10,20,2,3,0.05,0.95,0.9468349491779776,18,28.0,1,28.0,1,28.0,1,28.0,1
6464,max_effective,10,20,2,3,0.05,0.95,0.770476126876097,8,21.0,1,21.0,1,21.0,1,21.0,1
6465,max_effective,10,20,2,3,0.05,0.95,0.8980370063617586,8,25.0,1,25.0,1,25.0,1,25.0,1
6466,max_effective,10,20,2,3,0.05,0.95,0.8271136121181629,8,26.0,1,26.0,1,26.0,1,25.0,0
6467,max_effective,10,20,2,3,0.05,0.95,0.8740778176160836,3,14.0,1,14.0,1,14.0,1,14.0,1
6468,max_effective,10,20,2,3,0.05,0.95,0.8897425576498019,3,13.0,1,13.0,1,13.0,1,13.0,1
6469,max_effective,10,20,2,3,0.05,0.95,0.7467801226084622,4,16.0,1,16.0,1,16.0,1,16.0,1
6470,max_effective,10,20,2,3,0.05,0.95,0.9016971281798796,26,48.0,1,48.0,1,48.0,1,48.0,1
6471,max_effective,10,20,2,3,0.05,0.95,0.9067519212661538,28,44.0,0,51.0,0,51.0,0,53.0,1
6472,max_effective,10,20,2,3,0.05,0.95,0.8658737338221728,4,20.0,1,20.0,1,20.0,1,20.0,1
6473,max_effective,10,20,2,3,0.05,0.95,0.9260999582119048,13,47.0,0,50.0,1,47.0,0,47.0,0
6474,max_effective,10,20,2,3,0.05,0.95,0.7083539474286008,2,12.0,1,12.0,1,12.0,1,12.0,1
6475,max_effective,10,20,2,3,0.05,0.95,0.9070574907434278,13,44.0,1,44.0,1,40.0,0,41.0,0
6476,max_effective,10,20,2,3,0.05,0.95,0.8669310608871166,26,44.0,1,44.0,1,44.0,1,44.0,1
6477,max_effective,10,20,2,3,0.05,0.95,0.94349363444983,13,42.0,1,42.0,1,42.0,1,42.0,1
6478,max_effective,10,20,2,3,0.05,0.95,0.9091191172783024,26,44.0,0,50.0,0,53.0,1,53.0,1
6479,max_effective,10,20,2,3,0.05,0.95,0.8611348134043539,6,32.0,1,32.0,1,32.0,1,32.0,1
6480,max_effective,10,20,2,3,0.05,0.95,0.8969534824303509,11,28.0,1,28.0,1,28.0,1,28.0,1
6481,max_effective,10,20,2,3,0.05,0.95,0.8661086737217699,9,26.0,1,26.0,1,26.0,1,26.0,1
6482,max_effective,10,20,2,3,0.05,0.95,0.8187539919344435,13,32.0,1,32.0,1,32.0,1,32.0,1
6483,max_effective,10,20,2,3,0.05,0.95,0.9267554080597096,20,43.0,1,43.0,1,42.0,0,42.0,0
6484,max_effective,10,20,2,3,0.05,0.95,0.9061514333396494,24,38.0,1,38.0,1,38.0,1,38.0,1
6485,max_effective,10,20,2,3,0.05,0.95,0.8337163172804282,8,24.0,1,24.0,1,24.0,1,24.0,1
6486,max_effective,10,20,2,3,0.05,0.95,0.9009249242123044,10,26.0,1,26.0,1,26.0,1,26.0,1
6487,max_effective,10,20,2,3,0.05,0.95,0.9317919894813296,28,42.0,1,42.0,1,42.0,1,40.0,0
6488,max_effective,10,20,2,3,0.05,0.95,0.9278724064651022,6,20.0,1,20.0,1,20.0,1,20.0,1
6489,max_effective,10,20,2,3,0.05,0.95,0.8492981731553352,3,19.0,1,19.0,1,19.0,1,18.0,0
6490,max_effective,10,20,2,3,0.05,0.95,0.8319790235101343,3,15.0,1,15.0,1,15.0,1,14.0,0
6491,max_effective,10,20,2,3,0.05,0.95,0.913357510718242,3,16.0,1,16.0,1,16.0,1,16.0,1
6492,max_effective,10,20,2,3,0.05,0.95,0.9013490952483688,16,30.0,1,30.0,1,30.0,1,29.0,0
6493,max_effective,10,20,2,3,0.05,0.95,0.8942264984988041,3,15.0,1,15.0,1,15.0,1,15.0,1
6494,max_effective,10,20,2,3,0.05,0.95,0.5840051654346844,2,17.0,1,17.0,1,17.0,1,17.0,1
6495,max_effective,10,20,2,3,0.05,0.95,0.8612797676064291,13,53.0,0,55.0,1,52.0,0,51.0,0
6496,max_effective,10,20,2,3,0.05,0.95,0.8972282459446818,6,23.0,1,23.0,1,23.0,1,23.0,1
6497,max_effective,10,20,2,3,0.05,0.95,0.7257046383279528,12,35.0,1,35.0,1,35.0,1,35.0,1
6498,max_effective,10,20,2,3,0.05,0.95,0.8553302712443054,6,23.0,1,23.0,1,23.0,1,23.0,1
6499,max_effective,10,20,2,3,0.05,0.95,0.6983296416503628,3,14.0,1,14.0,1,14.0,1,14.0,1
6500,max_effective,10,20,2,3,0.05,0.95,0.7699952396463146,8,20.0,1,20.0,1,20.0,1,20.0,1
6501,max_effective,10,20,2,3,0.05,0.95,0.9281348949847916,35,41.0,0,51.0,0,55.0,1,51.0,0
6502,max_effective,10,20,2,3,0.05,0.95,0.8312582780562515,5,23.0,1,23.0,1,23.0,1,23.0,1
6503,max_effective,10,20,2,3,0.05,0.95,0.8977800003442911,10,31.0,1,31.0,1,31.0,1,30.0,0
6504,max_effective,10,20,2,3,0.05,0.95,0.7569373629349297,4,21.0,1,21.0,1,21.0,1,21.0,1
6505,max_effective,10,20,2,3,0.05,0.95,0.7581679195614328,6,25.0,1,25.0,1,25.0,1,25.0,1
6506,max_effective,10,20,2,3,0.05,0.95,0.7701615168137588,2,11.0,1,11.0,1,11.0,1,11.0,1
6507,max_effective,10,20,2,3,0.05,0.95,0.9232015209204084,4,21.0,1,21.0,1,21.0,1,21.0,1
6508,max_effective,10,20,2,3,0.05,0.95,0.779765027376582,6,21.0,1,21.0,1,21.0,1,21.0,1
6509,max_effective,10,20,2,3,0.05,0.95,0.9117528449825286,7,27.0,1,27.0,1,27.0,1,27.0,1
6510,max_effective,10,20,2,3,0.05,0.95,0.8208070981195624,3,17.0,1,17.0,1,17.0,1,17.0,1
6511,max_effective,10,20,2,3,0.05,0.95,0.927408048673898,21,44.0,0,44.0,0,48.0,1,48.0,1
6512,max_effective,10,20,2,3,0.05,0.95,0.9276160914325082,24,54.0,1,53.0,0,50.0,0,48.0,0
6513,max_effective,10,20,2,3,0.05,0.95,0.8807399275669349,20,49.0,0,49.0,0,49.0,0,50.0,1
6514,max_effective,10,20,2,3,0.05,0.95,0.908463776673788,8,22.0,1,22.0,1,22.0,1,22.0,1
6515,max_effective,10,20,2,3,0.05,0.95,0.7708976953230128,6,26.0,1,26.0,1,26.0,1,26.0,1
6516,max_effective,10,20,2,3,0.05,0.95,0.7999268216607102,7,28.0,1,28.0,1,28.0,1,28.0,1
6517,max_effective,10,20,2,3,0.05,0.95,0.9174483514665852,24,41.0,1,41.0,1,41.0,1,41.0,1
6518,max_effective,10,20,2,3,0.05,0.95,0.8520447505805034,4,18.0,1,18.0,1,18.0,1,18.0,1
6519,max_effective,10,20,2,3,0.05,0.95,0.9168401972360488,8,25.0,1,25.0,1,25.0,1,25.0,1
6520,max_effective,10,20,2,3,0.05,0.95,0.9454494914047982,14,37.0,1,37.0,1,37.0,1,37.0,1
6521,max_effective,10,20,2,3,0.05,0.95,0.8749783237580699,14,32.0,1,32.0,1,32.0,1,32.0,1
6522,max_effective,10,20,2,3,0.05,0.95,0.8143678578903117,8,30.0,1,30.0,1,30.0,1,30.0,1
6523,max_effective,10,20,2,3,0.05,0.95,0.8211511235898542,7,25.0,1,25.0,1,25.0,1,25.0,1
6524,max_effective,10,20,2,3,0.05,0.95,0.904126462164736,4,14.0,1,14.0,1,14.0,1,14.0,1
6525,max_effective,10,20,2,3,0.05,0.95,0.8404964024135705,8,22.0,1,22.0,1,22.0,1,22.0,1
6526,max_effective,10,20,2,3,0.05,0.95,0.9022820983837436,7,27.0,1,27.0,1,27.0,1,27.0,1
6527,max_effective,10,20,2,3,0.05,0.95,0.8980153932346404,14,52.0,1,51.0,0,49.0,0,51.0,0
6528,max_effective,10,20,2,3,0.05,0.95,0.8523549862800192,12,38.0,1,38.0,1,38.0,1,38.0,1
6529,max_effective,10,20,2,3,0.05,0.95,0.878186302944231,5,21.0,1,21.0,1,21.0,1,21.0,1
6530,max_effective,10,20,2,3,0.05,0.95,0.8844513716700739,8,26.0,1,26.0,1,26.0,1,26.0,1
6531,max_effective,10,20,2,3,0.05,0.95,0.8006878166731851,5,16.0,1,16.0,1,16.0,1,16.0,1
6532,max_effective,10,20,2,3,0.05,0.95,0.8554655725151008,3,16.0,1,16.0,1,16.0,1,16.0,1
6533,max_effective,10,20,2,3,0.05,0.95,0.9207653976411996,7,29.0,1,29.0,1,29.0,1,29.0,1
6534,max_effective,10,20,2,3,0.05,0.95,0.7775198577210366,5,19.0,1,19.0,1,19.0,1,19.0,1
6535,max_effective,10,20,2,3,0.05,0.95,0.9001373753437562,5,23.0,1,23.0,1,23.0,1,23.0,1
6536,max_effective,10,20,2,3,0.05,0.95,0.9337304961305596,61,42.0,0,52.0,0,59.0,0,60.0,1
6537,max_effective,10,20,2,3,0.05,0.95,0.8142998772362369,12,31.0,1,31.0,1,31.0,1,31.0,1
6538,max_effective,10,20,2,3,0.05,0.95,0.9138793958385928,7,25.0,1,25.0,1,25.0,1,25.0,1
6539,max_effective,10,20,2,3,0.05,0.95,0.7529979999349694,3,17.0,1,17.0,1,17.0,1,17.0,1
6540,max_effective,10,20,2,3,0.05,0.95,0.7541275825217477,6,19.0,1,19.0,1,19.0,1,19.0,1
6541,max_effective,10,20,2,3,0.05,0.95,0.9039338491825928,29,53.0,0,55.0,0,59.0,1,58.0,0
6542,max_effective,10,20,2,3,0.05,0.95,0.923171848614179,20,46.0,1,46.0,1,45.0,0,44.0,0
6543,max_effective,10,20,2,3,0.05,0.95,0.8874268389395868,6,19.0,1,19.0,1,19.0,1,19.0,1
6544,max_effective,10,20,2,3,0.05,0.95,0.9471261658220386,43,49.0,0,53.0,0,55.0,0,56.0,1
6545,max_effective,10,20,2,3,0.05,0.95,0.8083500638111076,7,21.0,1,21.0,1,21.0,1,21.0,1
6546,max_effective,10,20,2,3,0.05,0.95,0.9305395478184536,6,21.0,1,21.0,1,21.0,1,21.0,1
6547,max_effective,10,20,2,3,0.05,0.95,0.9020481381077172,36,51.0,0,54.0,1,51.0,0,53.0,0
6548,max_effective,10,20,2,3,0.05,0.95,0.9165881798269856,6,23.0,1,23.0,1,23.0,1,23.0,1
6549,max_effective,10,20,2,3,0.05,0.95,0.7050120825000549,3,16.0,1,16.0,1,16.0,1,16.0,1
6550,max_effective,10,20,2,3,0.05,0.95,0.8937977714530173,4,20.0,1,20.0,1,20.0,1,20.0,1
6551,max_effective,10,20,2,3,0.05,0.95,0.8478426723826679,7,23.0,1,23.0,1,23.0,1,23.0,1
6552,max_effective,10,20,2,3,0.05,0.95,0.8673054093795656,8,29.0,1,29.0,1,29.0,1,29.0,1
6553,max_effective,10,20,2,3,0.05,0.95,0.860638740960476,4,18.0,1,18.0,1,18.0,1,18.0,1
6554,max_effective,10,20,2,3,0.05,0.95,0.939525821228719,6,19.0,1,19.0,1,19.0,1,19.0,1
6555,max_effective,10,20,2,3,0.05,0.95,0.8894833525618878,10,30.0,1,30.0,1,30.0,1,30.0,1
6556,max_effective,10,20,2,3,0.05,0.95,0.9114086971649462,14,38.0,1,38.0,1,38.0,1,38.0,1
6557,max_effective,10,20,2,3,0.05,0.95,0.8840759240640493,16,38.0,1,38.0,1,38.0,1,38.0,1
6558,max_effective,10,20,2,3,0.05,0.95,0.8853282730607764,25,45.0,0,50.0,0,51.0,1,50.0,0
6559,max_effective,10,20,2,3,0.05,0.95,0.8543703248519169,7,23.0,1,23.0,1,23.0,1,23.0,1
6560,max_effective,10,20,2,3,0.05,0.95,0.8402531909285609,11,28.0,1,28.0,1,28.0,1,28.0,1
6561,max_effective,10,20,2,3,0.05,0.95,0.9398742282586144,6,30.0,1,30.0,1,30.0,1,30.0,1
6562,max_effective,10,20,2,3,0.05,0.95,0.9039158882266232,6,24.0,1,24.0,1,24.0,1,24.0,1
6563,max_effective,10,20,2,3,0.05,0.95,0.928465894210456,11,30.0,1,30.0,1,30.0,1,30.0,1
6564,max_effective,10,20,2,3,0.05,0.95,0.7926898243096125,20,35.0,1,35.0,1,35.0,1,35.0,1
6565,max_effective,10,20,2,3,0.05,0.95,0.8976708323232747,12,32.0,1,32.0,1,32.0,1,32.0,1
6566,max_effective,10,20,2,3,0.05,0.95,0.8631389755955219,5,15.0,1,15.0,1,15.0,1,15.0,1
6567,max_effective,10,20,2,3,0.05,0.95,0.7694149245934416,8,25.0,1,25.0,1,25.0,1,24.0,0
6568,max_effective,10,20,2,3,0.05,0.95,0.8856726167893342,12,23.0,1,23.0,1,23.0,1,23.0,1
6569,max_effective,10,20,2,3,0.05,0.95,0.9235307301780982,13,40.0,1,40.0,1,40.0,1,40.0,1
6570,max_effective,10,20,2,3,0.05,0.95,0.8627282705030527,13,26.0,1,26.0,1,26.0,1,26.0,1
6571,max_effective,10,20,2,3,0.05,0.95,0.9365824818935954,20,45.0,0,46.0,1,45.0,0,44.0,0
6572,max_effective,10,20,2,3,0.05,0.95,0.8416456608427936,6,25.0,1,25.0,1,25.0,1,25.0,1
6573,max_effective,10,20,2,3,0.05,0.95,0.92120010401207,3,18.0,1,18.0,1,18.0,1,18.0,1
6574,max_effective,10,20,2,3,0.05,0.95,0.905297445260114,7,26.0,1,26.0,1,26.0,1,26.0,1
6575,max_effective,10,20,2,3,0.05,0.95,0.9140931550647334,12,38.0,1,38.0,1,38.0,1,38.0,1
6576,max_effective,10,20,2,3,0.05,0.95,0.889369538743612,6,25.0,1,25.0,1,25.0,1,25.0,1
6577,max_effective,10,20,2,3,0.05,0.95,0.910231990626328,10,32.0,1,32.0,1,32.0,1,32.0,1
6578,max_effective,10,20,2,3,0.05,0.95,0.8614557747803402,21,44.0,1,44.0,1,44.0,1,43.0,0
6579,max_effective,10,20,2,3,0.05,0.95,0.8869213651388309,24,34.0,1,34.0,1,34.0,1,34.0,1
6580,max_effective,10,20,2,3,0.05,0.95,0.930819822568876,69,49.0,0,51.0,0,57.0,1,57.0,1
6581,max_effective,10,20,2,3,0.05,0.95,0.8956075648242057,11,34.0,1,34.0,1,34.0,1,34.0,1
6582,max_effective,10,20,2,3,0.05,0.95,0.8421979197695288,6,24.0,1,24.0,1,24.0,1,24.0,1
6583,max_effective,10,20,2,3,0.05,0.95,0.8979837437587835,9,31.0,1,31.0,1,31.0,1,31.0,1
6584,max_effective,10,20,2,3,0.05,0.95,0.8630072319505226,7,28.0,1,28.0,1,28.0,1,28.0,1
6585,max_effective,10,20,2,3,0.05,0.95,0.6831226966398973,4,20.0,1,20.0,1,20.0,1,20.0,1
6586,max_effective,10,20,2,3,0.05,0.95,0.9292115008479952,43,48.0,0,51.0,0,54.0,0,57.0,1
6587,max_effective,10,20,2,3,0.05,0.95,0.9079189289803072,7,20.0,1,20.0,1,20.0,1,20.0,1
6588,max_effective,10,20,2,3,0.05,0.95,0.8213444851709611,5,18.0,1,18.0,1,18.0,1,18.0,1
6589,max_effective,10,20,2,3,0.05,0.95,0.9058018395813552,34,39.0,0,52.0,0,54.0,1,54.0,1
6590,max_effective,10,20,2,3,0.05,0.95,0.9087704160483544,8,25.0,1,25.0,1,25.0,1,25.0,1
6591,max_effective,10,20,2,3,0.05,0.95,0.9373907207699316,8,34.0,1,34.0,1,34.0,1,30.0,0
6592,max_effective,10,20,2,3,0.05,0.95,0.7448346255262686,4,18.0,1,18.0,1,18.0,1,18.0,1
6593,max_effective,10,20,2,3,0.05,0.95,0.8642145145899489,4,19.0,1,19.0,1,19.0,1,19.0,1
6594,max_effective,10,20,2,3,0.05,0.95,0.8208963847387815,4,15.0,1,15.0,1,15.0,1,15.0,1
6595,max_effective,10,20,2,3,0.05,0.95,0.7967321177609894,4,18.0,1,18.0,1,18.0,1,18.0,1
6596,max_effective,10,20,2,3,0.05,0.95,0.9477301806061326,34,55.0,0,56.0,0,56.0,0,60.0,1
6597,max_effective,10,20,2,3,0.05,0.95,0.9336044835741564,23,34.0,1,34.0,1,34.0,1,34.0,1
6598,max_effective,10,20,2,3,0.05,0.95,0.7028123638167669,5,20.0,1,20.0,1,20.0,1,20.0,1
6599,max_effective,10,20,2,3,0.05,0.95,0.9024367885568296,44,39.0,0,53.0,1,51.0,0,52.0,0
6600,max_effective,10,20,2,3,0.05,0.95,0.8597487348005439,4,21.0,1,21.0,1,21.0,1,21.0,1
6601,max_effective,10,20,2,3,0.05,0.95,0.8376296624284845,13,37.0,1,37.0,1,37.0,1,37.0,1
6602,max_effective,10,20,2,3,0.05,0.95,0.925937500606418,11,25.0,1,25.0,1,25.0,1,25.0,1
6603,max_effective,10,20,2,3,0.05,0.95,0.8948789487880484,6,20.0,1,20.0,1,20.0,1,20.0,1
6604,max_effective,10,20,2,3,0.05,0.95,0.9074802559651878,7,30.0,1,30.0,1,30.0,1,30.0,1
6605,max_effective,10,20,2,3,0.05,0.95,0.7598018397964176,5,19.0,1,19.0,1,19.0,1,19.0,1
6606,max_effective,10,20,2,3,0.05,0.95,0.90843860762148,5,22.0,1,22.0,1,22.0,1,22.0,1
6607,max_effective,10,20,2,3,0.05,0.95,0.710135180166297,6,23.0,1,23.0,1,23.0,1,23.0,1
6608,max_effective,10,20,2,3,0.05,0.95,0.8959555831384375,11,33.0,1,33.0,1,33.0,1,33.0,1
6609,max_effective,10,20,2,3,0.05,0.95,0.9396776922806692,9,33.0,1,33.0,1,33.0,1,33.0,1
6610,max_effective,10,20,2,3,0.05,0.95,0.8569660048761598,12,32.0,1,32.0,1,32.0,1,32.0,1
6611,max_effective,10,20,2,3,0.05,0.95,0.8390824286076954,6,27.0,1,27.0,1,27.0,1,27.0,1
6612,max_effective,10,20,2,3,0.05,0.95,0.9461617421762744,15,36.0,1,36.0,1,36.0,1,36.0,1
6613,max_effective,10,20,2,3,0.05,0.95,0.7428279189237631,14,25.0,1,25.0,1,25.0,1,25.0,1
6614,max_effective,10,20,2,3,0.05,0.95,0.9275090556686724,13,27.0,1,27.0,1,27.0,1,27.0,1
6615,max_effective,10,20,2,3,0.05,0.95,0.8458516933266508,4,15.0,1,15.0,1,15.0,1,15.0,1
6616,max_effective,10,20,2,3,0.05,0.95,0.9484653767553888,6,19.0,1,19.0,1,19.0,1,19.0,1
6617,max_effective,10,20,2,3,0.05,0.95,0.9439030159452252,29,46.0,0,56.0,0,57.0,1,57.0,1
6618,max_effective,10,20,2,3,0.05,0.95,0.9491656594379234,14,31.0,1,31.0,1,31.0,1,31.0,1
6619,max_effective,10,20,2,3,0.05,0.95,0.9497167344932252,7,31.0,1,31.0,1,31.0,1,31.0,1
6620,max_effective,10,20,2,3,0.05,0.95,0.9291030684538072,21,42.0,1,42.0,1,42.0,1,42.0,1
6621,max_effective,10,20,2,3,0.05,0.95,0.9341146098896584,7,23.0,1,23.0,1,23.0,1,23.0,1
6622,max_effective,10,20,2,3,0.05,0.95,0.8670366650880409,9,21.0,1,21.0,1,21.0,1,21.0,1
6623,max_effective,10,20,2,3,0.05,0.95,0.8559931822939455,6,31.0,1,31.0,1,31.0,1,31.0,1
6624,max_effective,10,20,2,3,0.05,0.95,0.7356577464710038,6,19.0,1,19.0,1,19.0,1,19.0,1
6625,max_effective,10,20,2,3,0.05,0.95,0.9101289596544226,7,20.0,1,20.0,1,20.0,1,20.0,1
6626,max_effective,10,20,2,3,0.05,0.95,0.8450218561259029,10,32.0,1,32.0,1,32.0,1,32.0,1
6627,max_effective,10,20,2,3,0.05,0.95,0.9419118661856112,57,47.0,0,49.0,0,53.0,1,53.0,1
6628,max_effective,10,20,2,3,0.05,0.95,0.9013060844205836,13,38.0,1,38.0,1,38.0,1,38.0,1
6629,max_effective,10,20,2,3,0.05,0.95,0.928393269024712,5,16.0,1,16.0,1,16.0,1,16.0,1
6630,max_effective,10,20,2,3,0.05,0.95,0.9270219392422756,37,52.0,0,55.0,0,57.0,0,58.0,1
6631,max_effective,10,20,2,3,0.05,0.95,0.8703269340186633,7,20.0,1,20.0,1,20.0,1,20.0,1
6632,max_effective,10,20,2,3,0.05,0.95,0.9014595029027443,11,22.0,1,22.0,1,22.0,1,22.0,1
6633,max_effective,10,20,2,3,0.05,0.95,0.8296775267273787,4,20.0,1,20.0,1,20.0,1,20.0,1
6634,max_effective,10,20,2,3,0.05,0.95,0.9346396034338494,5,22.0,1,22.0,1,22.0,1,22.0,1
6635,max_effective,10,20,2,3,0.05,0.95,0.9372276181001054,9,24.0,1,24.0,1,24.0,1,24.0,1
6636,max_effective,10,20,2,3,0.05,0.95,0.7389025688120147,7,21.0,1,21.0,1,21.0,1,21.0,1
6637,max_effective,10,20,2,3,0.05,0.95,0.7117914550942518,5,18.0,1,18.0,1,18.0,1,18.0,1
6638,max_effective,10,20,2,3,0.05,0.95,0.8753854013876927,5,16.0,1,16.0,1,16.0,1,16.0,1
6639,max_effective,10,20,2,3,0.05,0.95,0.9113842431093262,25,51.0,0,54.0,0,56.0,1,56.0,1
6640,max_effective,10,20,2,3,0.05,0.95,0.939766140151162,24,44.0,0,46.0,0,46.0,0,49.0,1
6641,max_effective,10,20,2,3,0.05,0.95,0.8840933231579576,10,39.0,1,39.0,1,39.0,1,39.0,1
6642,max_effective,10,20,2,3,0.05,0.95,0.8161816694580548,6,21.0,1,21.0,1,21.0,1,21.0,1
6643,max_effective,10,20,2,3,0.05,0.95,0.8438293499179742,27,45.0,1,45.0,1,45.0,1,42.0,0
6644,max_effective,10,20,2,3,0.05,0.95,0.943799254206008,10,37.0,1,37.0,1,37.0,1,37.0,1
6645,max_effective,10,20,2,3,0.05,0.95,0.9275986621419088,5,21.0,1,21.0,1,21.0,1,21.0,1
6646,max_effective,10,20,2,3,0.05,0.95,0.8047482922476152,10,25.0,1,25.0,1,25.0,1,25.0,1
6647,max_effective,10,20,2,3,0.05,0.95,0.9228123044635046,27,47.0,1,47.0,1,47.0,1,46.0,0
6648,max_effective,10,20,2,3,0.05,0.95,0.8785382316504987,9,28.0,1,28.0,1,28.0,1,28.0,1
6649,max_effective,10,20,2,3,0.05,0.95,0.9294628239692628,8,24.0,1,24.0,1,24.0,1,24.0,1
6650,max_effective,10,20,2,3,0.05,0.95,0.6589481701735094,3,14.0,1,14.0,1,14.0,1,14.0,1
6651,max_effective,10,20,2,3,0.05,0.95,0.7667773504796375,6,17.0,1,17.0,1,17.0,1,17.0,1
6652,max_effective,10,20,2,3,0.05,0.95,0.9245265038803372,4,15.0,1,15.0,1,15.0,1,15.0,1
6653,max_effective,10,20,2,3,0.05,0.95,0.9398353569040138,23,45.0,0,50.0,0,52.0,0,53.0,1
6654,max_effective,10,20,2,3,0.05,0.95,0.7374658339789076,10,20.0,1,20.0,1,20.0,1,20.0,1
6655,max_effective,10,20,2,3,0.05,0.95,0.9488917493783569,7,38.0,1,38.0,1,38.0,1,38.0,1
6656,max_effective,10,20,2,3,0.05,0.95,0.9027156465664816,9,37.0,1,37.0,1,37.0,1,37.0,1
6657,max_effective,10,20,2,3,0.05,0.95,0.9005439248809386,11,28.0,1,28.0,1,28.0,1,28.0,1
6658,max_effective,10,20,2,3,0.05,0.95,0.9145232436082664,11,29.0,1,29.0,1,29.0,1,29.0,1
6659,max_effective,10,20,2,3,0.05,0.95,0.9171274887972386,9,41.0,1,41.0,1,41.0,1,41.0,1
6660,max_effective,10,20,2,3,0.05,0.95,0.9017395593063856,4,14.0,1,14.0,1,14.0,1,14.0,1
6661,max_effective,10,20,2,3,0.05,0.95,0.7255383153421298,6,24.0,1,24.0,1,24.0,1,24.0,1
6662,max_effective,10,20,2,3,0.05,0.95,0.7870596596504835,18,38.0,1,38.0,1,38.0,1,37.0,0
6663,max_effective,10,20,2,3,0.05,0.95,0.9480559023808832,10,31.0,1,31.0,1,31.0,1,31.0,1
6664,max_effective,10,20,2,3,0.05,0.95,0.8465833621976482,9,30.0,1,30.0,1,30.0,1,30.0,1
6665,max_effective,10,20,2,3,0.05,0.95,0.8874132943449167,4,18.0,1,18.0,1,18.0,1,18.0,1
6666,max_effective,10,20,2,3,0.05,0.95,0.5587895750384008,3,16.0,1,16.0,1,16.0,1,16.0,1
6667,max_effective,10,20,2,3,0.05,0.95,0.9205553888720548,7,24.0,1,24.0,1,24.0,1,24.0,1
6668,max_effective,10,20,2,3,0.05,0.95,0.9094635562192664,34,45.0,0,47.0,1,47.0,1,47.0,1
6669,max_effective,10,20,2,3,0.05,0.95,0.7774386398062926,4,18.0,1,18.0,1,18.0,1,18.0,1
6670,max_effective,10,20,2,3,0.05,0.95,0.8944528660350658,14,32.0,1,32.0,1,32.0,1,32.0,1
6671,max_effective,10,20,2,3,0.05,0.95,0.8012571675391629,5,17.0,1,17.0,1,17.0,1,17.0,1
6672,max_effective,10,20,2,3,0.05,0.95,0.9004209186411564,21,41.0,0,46.0,1,46.0,1,46.0,1
6673,max_effective,10,20,2,3,0.05,0.95,0.9362209974802166,13,41.0,1,41.0,1,41.0,1,41.0,1
6674,max_effective,10,20,2,3,0.05,0.95,0.8815612605595395,9,29.0,1,29.0,1,29.0,1,29.0,1
6675,max_effective,10,20,2,3,0.05,0.95,0.9412455022540296,68,46.0,0,51.0,0,58.0,0,59.0,1
6676,max_effective,10,20,2,3,0.05,0.95,0.922690443305608,15,43.0,1,40.0,0,38.0,0,37.0,0
6677,max_effective,10,20,2,3,0.05,0.95,0.8450907535653833,4,17.0,1,17.0,1,17.0,1,17.0,1
6678,max_effective,10,20,2,3,0.05,0.95,0.704393910595325,10,30.0,1,30.0,1,30.0,1,30.0,1
6679,max_effective,10,20,2,3,0.05,0.95,0.9257832799276092,9,39.0,1,39.0,1,38.0,0,39.0,1
6680,max_effective,10,20,2,3,0.05,0.95,0.8992710687922499,27,49.0,1,49.0,1,49.0,1,49.0,1
6681,max_effective,10,20,2,3,0.05,0.95,0.7794525196324263,9,27.0,1,27.0,1,27.0,1,27.0,1
6682,max_effective,10,20,2,3,0.05,0.95,0.9158418505319162,21,43.0,0,48.0,0,52.0,1,52.0,1
6683,max_effective,10,20,2,3,0.05,0.95,0.9458116439303842,16,36.0,1,36.0,1,36.0,1,36.0,1
6684,max_effective,10,20,2,3,0.05,0.95,0.929666018181755,25,44.0,0,47.0,0,51.0,0,52.0,1
6685,max_effective,10,20,2,3,0.05,0.95,0.8735036646972645,6,21.0,1,21.0,1,21.0,1,21.0,1
6686,max_effective,10,20,2,3,0.05,0.95,0.92924627264724,15,35.0,1,35.0,1,35.0,1,35.0,1
6687,max_effective,10,20,2,3,0.05,0.95,0.9049637382554018,70,39.0,0,53.0,0,53.0,0,56.0,1
6688,max_effective,10,20,2,3,0.05,0.95,0.9298422649767852,24,43.0,0,49.0,0,50.0,1,50.0,1
6689,max_effective,10,20,2,3,0.05,0.95,0.8879931810206914,8,30.0,1,30.0,1,30.0,1,30.0,1
6690,max_effective,10,20,2,3,0.05,0.95,0.7884294267378521,8,21.0,1,21.0,1,21.0,1,20.0,0
6691,max_effective,10,20,2,3,0.05,0.95,0.9436799895507696,16,31.0,1,31.0,1,31.0,1,31.0,1
6692,max_effective,10,20,2,3,0.05,0.95,0.9237271376056247,17,35.0,1,35.0,1,35.0,1,35.0,1
6693,max_effective,10,20,2,3,0.05,0.95,0.9174458127903746,10,32.0,1,32.0,1,32.0,1,32.0,1
6694,max_effective,10,20,2,3,0.05,0.95,0.8408794135435251,11,42.0,1,42.0,1,42.0,1,42.0,1
6695,max_effective,10,20,2,3,0.05,0.95,0.8104928953171767,6,25.0,1,25.0,1,25.0,1,25.0,1
6696,max_effective,10,20,2,3,0.05,0.95,0.821181931105358,5,21.0,1,21.0,1,21.0,1,21.0,1
6697,max_effective,10,20,2,3,0.05,0.95,0.8462350883744835,17,29.0,1,29.0,1,29.0,1,29.0,1
6698,max_effective,10,20,2,3,0.05,0.95,0.7304470376774975,7,19.0,1,19.0,1,19.0,1,19.0,1
6699,max_effective,10,20,2,3,0.05,0.95,0.8550688614123013,14,33.0,1,33.0,1,33.0,1,33.0,1
6700,max_effective,10,20,2,3,0.05,0.95,0.8869392236155894,10,41.0,1,41.0,1,39.0,0,41.0,1
6701,max_effective,10,20,2,3,0.05,0.95,0.896526096561124,8,34.0,1,34.0,1,34.0,1,34.0,1
6702,max_effective,10,20,2,3,0.05,0.95,0.9322799719908198,52,47.0,0,55.0,0,57.0,0,59.0,1
6703,max_effective,10,20,2,3,0.05,0.95,0.9470967188906806,11,30.0,1,30.0,1,30.0,1,30.0,1
6704,max_effective,10,20,2,3,0.05,0.95,0.9046705370776276,28,41.0,1,41.0,1,41.0,1,41.0,1
6705,max_effective,10,20,2,3,0.05,0.95,0.8805379210773231,15,29.0,1,29.0,1,29.0,1,29.0,1
6706,max_effective,10,20,2,3,0.05,0.95,0.8403825302454737,15,40.0,1,40.0,1,40.0,1,40.0,1
6707,max_effective,10,20,2,3,0.05,0.95,0.9449550802099758,28,48.0,1,48.0,1,48.0,1,48.0,1
6708,max_effective,10,20,2,3,0.05,0.95,0.8466582651917021,15,34.0,1,34.0,1,34.0,1,34.0,1
6709,max_effective,10,20,2,3,0.05,0.95,0.920335450280998,9,27.0,1,27.0,1,27.0,1,27.0,1
6710,max_effective,10,20,2,3,0.05,0.95,0.8712790009186098,2,13.0,1,13.0,1,13.0,1,13.0,1
6711,max_effective,10,20,2,3,0.05,0.95,0.9404645858080504,11,46.0,0,46.0,0,47.0,1,47.0,1
6712,max_effective,10,20,2,3,0.05,0.95,0.90989108816152,5,19.0,1,19.0,1,19.0,1,19.0,1
6713,max_effective,10,20,2,3,0.05,0.95,0.7483742483611908,8,21.0,1,21.0,1,21.0,1,21.0,1
6714,max_effective,10,20,2,3,0.05,0.95,0.8782624101414752,6,26.0,1,26.0,1,26.0,1,26.0,1
6715,max_effective,10,20,2,3,0.05,0.95,0.8255773681735545,7,20.0,1,20.0,1,20.0,1,20.0,1
6716,max_effective,10,20,2,3,0.05,0.95,0.8864326071711516,11,45.0,1,45.0,1,45.0,1,45.0,1
6717,max_effective,10,20,2,3,0.05,0.95,0.9070328258257556,6,21.0,1,21.0,1,21.0,1,21.0,1
6718,max_effective,10,20,2,3,0.05,0.95,0.6306839564310549,5,20.0,1,20.0,1,20.0,1,20.0,1
6719,max_effective,10,20,2,3,0.05,0.95,0.8739786550053303,4,17.0,1,17.0,1,17.0,1,17.0,1
6720,max_effective,10,20,2,3,0.05,0.95,0.6916591732322793,12,24.0,1,24.0,1,24.0,1,24.0,1
6721,max_effective,10,20,2,3,0.05,0.95,0.9178888086137776,21,46.0,1,46.0,1,45.0,0,46.0,1
6722,max_effective,10,20,2,3,0.05,0.95,0.9296429692759596,42,45.0,0,50.0,0,58.0,1,56.0,0
6723,max_effective,10,20,2,3,0.05,0.95,0.929626093532483,34,44.0,0,49.0,1,49.0,1,48.0,0
6724,max_effective,10,20,2,3,0.05,0.95,0.9404300616030432,15,29.0,1,29.0,1,29.0,1,29.0,1
6725,max_effective,10,20,2,3,0.05,0.95,0.8570928610988843,6,20.0,1,20.0,1,20.0,1,20.0,1
6726,max_effective,10,20,2,3,0.05,0.95,0.9165248654179672,14,37.0,1,37.0,1,37.0,1,37.0,1
6727,max_effective,10,20,2,3,0.05,0.95,0.9337282067190836,27,42.0,0,53.0,1,52.0,0,52.0,0
6728,max_effective,10,20,2,3,0.05,0.95,0.8422149038259982,21,39.0,1,39.0,1,39.0,1,39.0,1
6729,max_effective,10,20,2,3,0.05,0.95,0.9210093617703596,20,37.0,1,37.0,1,37.0,1,37.0,1
6730,max_effective,10,20,2,3,0.05,0.95,0.8192541088932224,6,25.0,1,25.0,1,25.0,1,25.0,1
6731,max_effective,10,20,2,3,0.05,0.95,0.6532038279267292,2,14.0,1,14.0,1,14.0,1,14.0,1
6732,max_effective,10,20,2,3,0.05,0.95,0.8723703386670054,15,33.0,1,33.0,1,33.0,1,33.0,1
6733,max_effective,10,20,2,3,0.05,0.95,0.9270991751125152,19,29.0,1,29.0,1,29.0,1,29.0,1
6734,max_effective,10,20,2,3,0.05,0.95,0.5309571321857289,3,14.0,1,14.0,1,14.0,1,14.0,1
6735,max_effective,10,20,2,3,0.05,0.95,0.8507360229758948,17,32.0,1,32.0,1,32.0,1,32.0,1
6736,max_effective,10,20,2,3,0.05,0.95,0.8087414471937787,8,24.0,1,24.0,1,24.0,1,24.0,1
6737,max_effective,10,20,2,3,0.05,0.95,0.8501502189428249,12,27.0,1,27.0,1,27.0,1,27.0,1
6738,max_effective,10,20,2,3,0.05,0.95,0.8998036339049078,3,16.0,1,16.0,1,16.0,1,16.0,1
6739,max_effective,10,20,2,3,0.05,0.95,0.9213116072873726,9,21.0,1,21.0,1,21.0,1,21.0,1
6740,max_effective,10,20,2,3,0.05,0.95,0.820668902223479,27,42.0,1,42.0,1,42.0,1,42.0,1
6741,max_effective,10,20,2,3,0.05,0.95,0.8692444925823875,23,38.0,1,38.0,1,38.0,1,38.0,1
6742,max_effective,10,20,2,3,0.05,0.95,0.7858978492074981,5,17.0,1,17.0,1,17.0,1,17.0,1
6743,max_effective,10,20,2,3,0.05,0.95,0.9462799047379176,12,32.0,1,32.0,1,32.0,1,32.0,1
6744,max_effective,10,20,2,3,0.05,0.95,0.6937117189393879,4,15.0,1,15.0,1,15.0,1,15.0,1
6745,max_effective,10,20,2,3,0.05,0.95,0.7821655541771977,5,25.0,1,25.0,1,25.0,1,25.0,1
6746,max_effective,10,20,2,3,0.05,0.95,0.9406052389252328,14,36.0,1,36.0,1,36.0,1,36.0,1
6747,max_effective,10,20,2,3,0.05,0.95,0.9307180977254936,21,44.0,0,48.0,1,42.0,0,48.0,1
6748,max_effective,10,20,2,3,0.05,0.95,0.7846286284090419,6,22.0,1,22.0,1,22.0,1,22.0,1
6749,max_effective,10,20,2,3,0.05,0.95,0.7927612412887363,12,30.0,1,30.0,1,30.0,1,30.0,1
6750,max_effective,10,20,2,3,0.05,0.95,0.8126133771805912,5,22.0,1,22.0,1,22.0,1,22.0,1
6751,max_effective,10,20,2,3,0.05,0.95,0.827080223851108,6,24.0,1,24.0,1,24.0,1,24.0,1
6752,max_effective,10,20,2,3,0.05,0.95,0.7833692459365205,5,20.0,1,20.0,1,20.0,1,20.0,1
6753,max_effective,10,20,2,3,0.05,0.95,0.8794385132595917,17,36.0,1,36.0,1,36.0,1,36.0,1
6754,max_effective,10,20,2,3,0.05,0.95,0.8640913580261228,16,34.0,1,34.0,1,34.0,1,34.0,1
6755,max_effective,10,20,2,3,0.05,0.95,0.8584964864890876,16,46.0,0,51.0,1,50.0,0,49.0,0
6756,max_effective,10,20,2,3,0.05,0.95,0.92137856187207,14,32.0,1,32.0,1,32.0,1,32.0,1
6757,max_effective,10,20,2,3,0.05,0.95,0.92911705177106,16,48.0,0,49.0,1,46.0,0,45.0,0
6758,max_effective,10,20,2,3,0.05,0.95,0.9308133053289211,10,38.0,1,38.0,1,38.0,1,38.0,1
6759,max_effective,10,20,2,3,0.05,0.95,0.8862778459373173,23,39.0,1,39.0,1,39.0,1,39.0,1
6760,max_effective,10,20,2,3,0.05,0.95,0.825997636573213,10,21.0,1,21.0,1,21.0,1,21.0,1
6761,max_effective,10,20,2,3,0.05,0.95,0.9470920990797076,9,33.0,1,33.0,1,33.0,1,33.0,1
6762,max_effective,10,20,2,3,0.05,0.95,0.6482126656254568,3,14.0,1,14.0,1,14.0,1,14.0,1
6763,max_effective,10,20,2,3,0.05,0.95,0.8047763762101184,4,16.0,1,16.0,1,16.0,1,16.0,1
6764,max_effective,10,20,2,3,0.05,0.95,0.7687780746196711,7,19.0,1,19.0,1,19.0,1,19.0,1
6765,max_effective,10,20,2,3,0.05,0.95,0.8815232076883706,7,28.0,1,28.0,1,28.0,1,28.0,1
6766,max_effective,10,20,2,3,0.05,0.95,0.8902628938352257,22,53.0,0,52.0,0,56.0,1,55.0,0
6767,max_effective,10,20,2,3,0.05,0.95,0.9081452907353958,14,47.0,1,46.0,0,44.0,0,43.0,0
6768,max_effective,10,20,2,3,0.05,0.95,0.9066194607211182,12,21.0,1,21.0,1,21.0,1,21.0,1
6769,max_effective,10,20,2,3,0.05,0.95,0.9388637405723942,15,44.0,0,45.0,1,45.0,1,45.0,1
6770,max_effective,10,20,2,3,0.05,0.95,0.8657167619498339,7,20.0,1,20.0,1,20.0,1,20.0,1
6771,max_effective,10,20,2,3,0.05,0.95,0.5797178370634063,3,14.0,1,14.0,1,14.0,1,14.0,1
6772,max_effective,10,20,2,3,0.05,0.95,0.8789970152902511,6,23.0,1,23.0,1,23.0,1,23.0,1
6773,max_effective,10,20,2,3,0.05,0.95,0.9415009883866452,28,42.0,1,42.0,1,42.0,1,42.0,1
6774,max_effective,10,20,2,3,0.05,0.95,0.9370078500643207,33,47.0,0,53.0,1,53.0,1,52.0,0
6775,max_effective,10,20,2,3,0.05,0.95,0.7135174284241964,7,20.0,1,20.0,1,20.0,1,20.0,1
6776,max_effective,10,20,2,3,0.05,0.95,0.8160074947130518,10,31.0,1,31.0,1,31.0,1,31.0,1
6777,max_effective,10,20,2,3,0.05,0.95,0.9477896241061264,11,40.0,1,40.0,1,40.0,1,40.0,1
6778,max_effective,10,20,2,3,0.05,0.95,0.7271019913699737,2,11.0,1,11.0,1,11.0,1,11.0,1
6779,max_effective,10,20,2,3,0.05,0.95,0.7601549415620579,8,25.0,1,25.0,1,25.0,1,25.0,1
6780,max_effective,10,20,2,3,0.05,0.95,0.9084614734676834,10,31.0,1,31.0,1,31.0,1,31.0,1
6781,max_effective,10,20,2,3,0.05,0.95,0.8838563840926446,8,37.0,1,37.0,1,37.0,1,37.0,1
6782,max_effective,10,20,2,3,0.05,0.95,0.8771846809421069,12,39.0,1,39.0,1,39.0,1,39.0,1
6783,max_effective,10,20,2,3,0.05,0.95,0.8533184466654038,6,19.0,1,19.0,1,19.0,1,19.0,1
6784,max_effective,10,20,2,3,0.05,0.95,0.7903692509114867,7,28.0,1,28.0,1,28.0,1,28.0,1
6785,max_effective,10,20,2,3,0.05,0.95,0.922094926398454,10,33.0,1,33.0,1,33.0,1,33.0,1
6786,max_effective,10,20,2,3,0.05,0.95,0.791957913286185,6,21.0,1,21.0,1,21.0,1,21.0,1
6787,max_effective,10,20,2,3,0.05,0.95,0.761674204172975,5,16.0,1,16.0,1,16.0,1,16.0,1
6788,max_effective,10,20,2,3,0.05,0.95,0.8190279853024918,7,28.0,1,28.0,1,28.0,1,28.0,1
6789,max_effective,10,20,2,3,0.05,0.95,0.6682618625600011,7,22.0,1,22.0,1,22.0,1,22.0,1
6790,max_effective,10,20,2,3,0.05,0.95,0.7164879879104605,2,12.0,1,12.0,1,12.0,1,12.0,1
6791,max_effective,10,20,2,3,0.05,0.95,0.9175133875420838,10,25.0,1,25.0,1,25.0,1,25.0,1
6792,max_effective,10,20,2,3,0.05,0.95,0.8178592542981076,4,17.0,1,17.0,1,17.0,1,17.0,1
6793,max_effective,10,20,2,3,0.05,0.95,0.91532450871048,21,45.0,0,46.0,1,45.0,0,45.0,0
6794,max_effective,10,20,2,3,0.05,0.95,0.4496812314954942,4,15.0,1,15.0,1,15.0,1,15.0,1
6795,max_effective,10,20,2,3,0.05,0.95,0.8705868995012123,8,27.0,1,27.0,1,27.0,1,26.0,0
6796,max_effective,10,20,2,3,0.05,0.95,0.9127686034286956,8,26.0,1,26.0,1,26.0,1,26.0,1
6797,max_effective,10,20,2,3,0.05,0.95,0.9392635221915138,15,45.0,1,45.0,1,45.0,1,45.0,1
6798,max_effective,10,20,2,3,0.05,0.95,0.9156892182967454,12,37.0,1,37.0,1,37.0,1,37.0,1
6799,max_effective,10,20,2,3,0.05,0.95,0.743586007424638,12,32.0,1,32.0,1,32.0,1,32.0,1
6800,max_effective,10,20,2,3,0.05,0.95,0.8641108789410987,9,23.0,1,23.0,1,23.0,1,23.0,1
6801,max_effective,10,20,2,3,0.05,0.95,0.9101443467901402,3,16.0,1,16.0,1,16.0,1,16.0,1
6802,max_effective,10,20,2,3,0.05,0.95,0.9080106961529154,8,23.0,1,23.0,1,23.0,1,23.0,1
6803,max_effective,10,20,2,3,0.05,0.95,0.8860743624385776,9,39.0,1,39.0,1,39.0,1,39.0,1
6804,max_effective,10,20,2,3,0.05,0.95,0.9126996973685052,15,40.0,1,40.0,1,39.0,0,39.0,0
6805,max_effective,10,20,2,3,0.05,0.95,0.9443626604839108,17,42.0,1,42.0,1,42.0,1,42.0,1
6806,max_effective,10,20,2,3,0.05,0.95,0.8143832486939512,7,25.0,1,25.0,1,25.0,1,25.0,1
6807,max_effective,10,20,2,3,0.05,0.95,0.8778946946799594,14,35.0,1,35.0,1,35.0,1,35.0,1
6808,max_effective,10,20,2,3,0.05,0.95,0.8259090950802307,5,20.0,1,20.0,1,20.0,1,20.0,1
6809,max_effective,10,20,2,3,0.05,0.95,0.9339017806829076,26,49.0,0,51.0,1,51.0,1,51.0,1
6810,max_effective,10,20,2,3,0.05,0.95,0.8875912258411862,4,20.0,1,20.0,1,20.0,1,20.0,1
6811,max_effective,10,20,2,3,0.05,0.95,0.863355342408646,5,16.0,1,16.0,1,16.0,1,16.0,1
6812,max_effective,10,20,2,3,0.05,0.95,0.8369017054301957,5,16.0,1,16.0,1,16.0,1,16.0,1
6813,max_effective,10,20,2,3,0.05,0.95,0.9489250138102512,6,23.0,1,23.0,1,23.0,1,23.0,1
6814,max_effective,10,20,2,3,0.05,0.95,0.9015551107193848,10,34.0,1,34.0,1,34.0,1,34.0,1
6815,max_effective,10,20,2,3,0.05,0.95,0.8610621675857383,2,14.0,1,14.0,1,14.0,1,14.0,1
6816,max_effective,10,20,2,3,0.05,0.95,0.8977566645933767,10,25.0,1,25.0,1,25.0,1,25.0,1
6817,max_effective,10,20,2,3,0.05,0.95,0.7885994082360396,10,30.0,1,30.0,1,30.0,1,30.0,1
6818,max_effective,10,20,2,3,0.05,0.95,0.9312685446954784,4,15.0,1,15.0,1,15.0,1,14.0,0
6819,max_effective,10,20,2,3,0.05,0.95,0.7980671244820032,3,19.0,1,19.0,1,19.0,1,19.0,1
6820,max_effective,10,20,2,3,0.05,0.95,0.9390647134812432,7,27.0,1,27.0,1,27.0,1,27.0,1
6821,max_effective,10,20,2,3,0.05,0.95,0.8823095058665145,14,36.0,1,36.0,1,36.0,1,36.0,1
6822,max_effective,10,20,2,3,0.05,0.95,0.902539603820621,13,35.0,1,35.0,1,35.0,1,35.0,1
6823,max_effective,10,20,2,3,0.05,0.95,0.8564918378346795,5,27.0,1,27.0,1,27.0,1,27.0,1
6824,max_effective,10,20,2,3,0.05,0.95,0.8124916774794028,8,26.0,1,26.0,1,26.0,1,26.0,1
6825,max_effective,10,20,2,3,0.05,0.95,0.7830982778120628,3,16.0,1,16.0,1,16.0,1,16.0,1
6826,max_effective,10,20,2,3,0.05,0.95,0.8804774024432209,10,29.0,1,29.0,1,29.0,1,29.0,1
6827,max_effective,10,20,2,3,0.05,0.95,0.9306631585163152,12,41.0,1,41.0,1,41.0,1,41.0,1
6828,max_effective,10,20,2,3,0.05,0.95,0.7464466291694694,5,21.0,1,21.0,1,21.0,1,21.0,1
6829,max_effective,10,20,2,3,0.05,0.95,0.9018489071619334,12,36.0,1,36.0,1,36.0,1,36.0,1
6830,max_effective,10,20,2,3,0.05,0.95,0.9261897284397383,6,28.0,1,28.0,1,28.0,1,28.0,1
6831,max_effective,10,20,2,3,0.05,0.95,0.7798489502154028,22,34.0,1,34.0,1,34.0,1,34.0,1
6832,max_effective,10,20,2,3,0.05,0.95,0.8717001163583576,7,28.0,1,28.0,1,28.0,1,28.0,1
6833,max_effective,10,20,2,3,0.05,0.95,0.900094283590174,19,54.0,1,53.0,0,53.0,0,53.0,0
6834,max_effective,10,20,2,3,0.05,0.95,0.8866755872133018,32,45.0,0,52.0,0,55.0,1,54.0,0
6835,max_effective,10,20,2,3,0.05,0.95,0.8574096571430936,44,46.0,0,49.0,0,51.0,1,47.0,0
6836,max_effective,10,20,2,3,0.05,0.95,0.878337417434916,19,35.0,1,35.0,1,35.0,1,35.0,1
6837,max_effective,10,20,2,3,0.05,0.95,0.666375119705267,4,18.0,1,18.0,1,18.0,1,18.0,1
6838,max_effective,10,20,2,3,0.05,0.95,0.8021170183547625,2,13.0,1,13.0,1,13.0,1,13.0,1
6839,max_effective,10,20,2,3,0.05,0.95,0.9444891899134236,26,49.0,1,48.0,0,49.0,1,49.0,1
6840,max_effective,10,20,2,3,0.05,0.95,0.9103849883107772,11,27.0,1,27.0,1,27.0,1,27.0,1
6841,max_effective,10,20,2,3,0.05,0.95,0.8794097565084833,6,25.0,1,25.0,1,25.0,1,25.0,1
6842,max_effective,10,20,2,3,0.05,0.95,0.9243513925417716,9,39.0,1,39.0,1,37.0,0,37.0,0
6843,max_effective,10,20,2,3,0.05,0.95,0.8689306333998205,8,24.0,1,24.0,1,24.0,1,24.0,1
6844,max_effective,10,20,2,3,0.05,0.95,0.9312451534505438,43,49.0,0,49.0,0,56.0,1,53.0,0
6845,max_effective,10,20,2,3,0.05,0.95,0.9295384202229432,16,51.0,0,53.0,1,51.0,0,53.0,1
6846,max_effective,10,20,2,3,0.05,0.95,0.6808777013445663,3,16.0,1,16.0,1,16.0,1,16.0,1
6847,max_effective,10,20,2,3,0.05,0.95,0.913222920300465,43,43.0,0,48.0,0,52.0,0,58.0,1
6848,max_effective,10,20,2,3,0.05,0.95,0.9459097958704084,8,18.0,1,18.0,1,18.0,1,18.0,1
6849,max_effective,10,20,2,3,0.05,0.95,0.8055266594198469,3,15.0,1,15.0,1,15.0,1,15.0,1
6850,max_effective,10,20,2,3,0.05,0.95,0.8730824048330682,8,30.0,1,30.0,1,30.0,1,30.0,1
6851,max_effective,10,20,2,3,0.05,0.95,0.8695046899149873,6,20.0,1,20.0,1,20.0,1,20.0,1
6852,max_effective,10,20,2,3,0.05,0.95,0.9040803462454808,6,23.0,1,23.0,1,23.0,1,23.0,1
6853,max_effective,10,20,2,3,0.05,0.95,0.9358860104769398,8,27.0,1,27.0,1,27.0,1,27.0,1
6854,max_effective,10,20,2,3,0.05,0.95,0.8581807573606264,6,19.0,1,19.0,1,19.0,1,19.0,1
6855,max_effective,10,20,2,3,0.05,0.95,0.853428634380221,3,17.0,1,17.0,1,17.0,1,17.0,1
6856,max_effective,10,20,2,3,0.05,0.95,0.940158354704558,3,15.0,1,15.0,1,15.0,1,15.0,1
6857,max_effective,10,20,2,3,0.05,0.95,0.7901523186778321,4,17.0,1,17.0,1,17.0,1,17.0,1
6858,max_effective,10,20,2,3,0.05,0.95,0.9351299212133698,9,25.0,1,25.0,1,25.0,1,25.0,1
6859,max_effective,10,20,2,3,0.05,0.95,0.8307370046242277,8,32.0,1,32.0,1,32.0,1,32.0,1
6860,max_effective,10,20,2,3,0.05,0.95,0.9121159724786893,17,32.0,1,32.0,1,32.0,1,32.0,1
6861,max_effective,10,20,2,3,0.05,0.95,0.9202697864755396,35,48.0,0,50.0,0,51.0,1,47.0,0
6862,max_effective,10,20,2,3,0.05,0.95,0.8617165121129331,9,23.0,1,23.0,1,23.0,1,23.0,1
6863,max_effective,10,20,2,3,0.05,0.95,0.9138320142299092,13,26.0,1,26.0,1,26.0,1,26.0,1
6864,max_effective,10,20,2,3,0.05,0.95,0.8998111166906084,16,30.0,1,30.0,1,30.0,1,30.0,1
6865,max_effective,10,20,2,3,0.05,0.95,0.7743797410250697,2,13.0,1,13.0,1,13.0,1,13.0,1
6866,max_effective,10,20,2,3,0.05,0.95,0.8785134030852665,12,31.0,1,31.0,1,31.0,1,31.0,1
6867,max_effective,10,20,2,3,0.05,0.95,0.8192484970021052,10,23.0,1,23.0,1,23.0,1,23.0,1
6868,max_effective,10,20,2,3,0.05,0.95,0.9320157962889746,5,21.0,1,21.0,1,21.0,1,21.0,1
6869,max_effective,10,20,2,3,0.05,0.95,0.9203479109832696,19,46.0,0,49.0,1,49.0,1,48.0,0
6870,max_effective,10,20,2,3,0.05,0.95,0.9158276300080672,6,25.0,1,25.0,1,25.0,1,25.0,1
6871,max_effective,10,20,2,3,0.05,0.95,0.9356264828717498,96,56.0,0,57.0,0,60.0,1,60.0,1
6872,max_effective,10,20,2,3,0.05,0.95,0.861971495916478,6,19.0,1,19.0,1,19.0,1,19.0,1
6873,max_effective,10,20,2,3,0.05,0.95,0.8933806310383685,12,35.0,1,35.0,1,35.0,1,35.0,1
6874,max_effective,10,20,2,3,0.05,0.95,0.8097312935448734,7,29.0,1,29.0,1,29.0,1,29.0,1
6875,max_effective,10,20,2,3,0.05,0.95,0.9043725414192394,7,21.0,1,21.0,1,21.0,1,21.0,1
6876,max_effective,10,20,2,3,0.05,0.95,0.8212132655840425,19,45.0,1,45.0,1,45.0,1,45.0,1
6877,max_effective,10,20,2,3,0.05,0.95,0.9304388406039916,6,27.0,1,27.0,1,27.0,1,27.0,1
6878,max_effective,10,20,2,3,0.05,0.95,0.8802682788715253,17,29.0,1,29.0,1,29.0,1,29.0,1
6879,max_effective,10,20,2,3,0.05,0.95,0.91755494179543,5,23.0,1,23.0,1,23.0,1,23.0,1
6880,max_effective,10,20,2,3,0.05,0.95,0.9367412874555648,49,53.0,0,52.0,0,54.0,1,52.0,0
6881,max_effective,10,20,2,3,0.05,0.95,0.8890493677704349,9,26.0,1,26.0,1,26.0,1,26.0,1
6882,max_effective,10,20,2,3,0.05,0.95,0.8458464533949153,6,21.0,1,21.0,1,21.0,1,21.0,1
6883,max_effective,10,20,2,3,0.05,0.95,0.9111066366925348,13,31.0,1,31.0,1,31.0,1,31.0,1
6884,max_effective,10,20,2,3,0.05,0.95,0.9494109342813544,26,45.0,1,45.0,1,45.0,1,45.0,1
6885,max_effective,10,20,2,3,0.05,0.95,0.8874607021644972,6,21.0,1,21.0,1,21.0,1,21.0,1
6886,max_effective,10,20,2,3,0.05,0.95,0.8748080566391641,18,47.0,0,48.0,1,48.0,1,48.0,1
6887,max_effective,10,20,2,3,0.05,0.95,0.8837113938490975,5,19.0,1,19.0,1,19.0,1,19.0,1
6888,max_effective,10,20,2,3,0.05,0.95,0.9367695223156028,54,47.0,0,51.0,0,58.0,1,57.0,0
6889,max_effective,10,20,2,3,0.05,0.95,0.7632378361903062,7,23.0,1,23.0,1,23.0,1,23.0,1
6890,max_effective,10,20,2,3,0.05,0.95,0.9254883484093694,11,27.0,1,27.0,1,27.0,1,27.0,1
6891,max_effective,10,20,2,3,0.05,0.95,0.9036160572080736,8,21.0,1,21.0,1,21.0,1,21.0,1
6892,max_effective,10,20,2,3,0.05,0.95,0.8300892093253374,6,20.0,1,20.0,1,20.0,1,20.0,1
6893,max_effective,10,20,2,3,0.05,0.95,0.7914524213155899,7,22.0,1,22.0,1,22.0,1,22.0,1
6894,max_effective,10,20,2,3,0.05,0.95,0.845540134942102,6,22.0,1,22.0,1,22.0,1,22.0,1
6895,max_effective,10,20,2,3,0.05,0.95,0.9093939352262596,13,35.0,1,35.0,1,35.0,1,35.0,1
6896,max_effective,10,20,2,3,0.05,0.95,0.8637775629800344,12,34.0,1,34.0,1,34.0,1,34.0,1
6897,max_effective,10,20,2,3,0.05,0.95,0.9406575589978168,29,53.0,0,54.0,1,49.0,0,49.0,0
6898,max_effective,10,20,2,3,0.05,0.95,0.8734346832314843,12,37.0,1,37.0,1,37.0,1,37.0,1
6899,max_effective,10,20,2,3,0.05,0.95,0.8848957212885765,4,14.0,1,14.0,1,14.0,1,14.0,1
6900,max_effective,10,20,2,3,0.05,0.95,0.7847950253080306,4,16.0,1,16.0,1,16.0,1,16.0,1
6901,max_effective,10,20,2,3,0.05,0.95,0.6161259723827416,3,15.0,1,15.0,1,15.0,1,15.0,1
6902,max_effective,10,20,2,3,0.05,0.95,0.8649497096765852,4,23.0,1,23.0,1,23.0,1,23.0,1
6903,max_effective,10,20,2,3,0.05,0.95,0.707678283129319,3,15.0,1,15.0,1,15.0,1,15.0,1
6904,max_effective,10,20,2,3,0.05,0.95,0.8541260122261649,13,36.0,1,36.0,1,36.0,1,36.0,1
6905,max_effective,10,20,2,3,0.05,0.95,0.8277615895770262,13,30.0,1,30.0,1,30.0,1,30.0,1
6906,max_effective,10,20,2,3,0.05,0.95,0.9277646594632152,14,40.0,1,40.0,1,40.0,1,40.0,1
6907,max_effective,10,20,2,3,0.05,0.95,0.8437545290488965,7,26.0,1,26.0,1,26.0,1,26.0,1
6908,max_effective,10,20,2,3,0.05,0.95,0.800296777145187,17,36.0,1,36.0,1,36.0,1,36.0,1
6909,max_effective,10,20,2,3,0.05,0.95,0.936111977852152,23,49.0,0,54.0,0,55.0,1,52.0,0
6910,max_effective,10,20,2,3,0.05,0.95,0.8787423819497839,8,21.0,1,21.0,1,21.0,1,21.0,1
6911,max_effective,10,20,2,3,0.05,0.95,0.9480104782835924,9,26.0,1,26.0,1,26.0,1,26.0,1
6912,max_effective,10,20,2,3,0.05,0.95,0.7638544955992244,3,13.0,1,13.0,1,13.0,1,13.0,1
6913,max_effective,10,20,2,3,0.05,0.95,0.8612030564585326,3,18.0,1,18.0,1,18.0,1,18.0,1
6914,max_effective,10,20,2,3,0.05,0.95,0.9366215210220312,6,27.0,1,27.0,1,27.0,1,27.0,1
6915,max_effective,10,20,2,3,0.05,0.95,0.9128447245249228,8,31.0,1,31.0,1,31.0,1,31.0,1
6916,max_effective,10,20,2,3,0.05,0.95,0.9445112590798708,28,49.0,0,54.0,1,53.0,0,54.0,1
6917,max_effective,10,20,2,3,0.05,0.95,0.943768485968704,11,29.0,1,29.0,1,29.0,1,29.0,1
6918,max_effective,10,20,2,3,0.05,0.95,0.8791173051138569,7,26.0,1,26.0,1,26.0,1,25.0,0
6919,max_effective,10,20,2,3,0.05,0.95,0.941958820026328,6,25.0,1,25.0,1,25.0,1,25.0,1
6920,max_effective,10,20,2,3,0.05,0.95,0.9375469248921487,6,22.0,1,22.0,1,22.0,1,22.0,1
6921,max_effective,10,20,2,3,0.05,0.95,0.9372264977142052,13,27.0,1,27.0,1,27.0,1,27.0,1
6922,max_effective,10,20,2,3,0.05,0.95,0.9432266798458252,23,39.0,1,39.0,1,39.0,1,39.0,1
6923,max_effective,10,20,2,3,0.05,0.95,0.7639517407969414,8,26.0,1,26.0,1,26.0,1,26.0,1
6924,max_effective,10,20,2,3,0.05,0.95,0.849743596102797,3,15.0,1,15.0,1,15.0,1,15.0,1
6925,max_effective,10,20,2,3,0.05,0.95,0.8926824790399677,4,18.0,1,18.0,1,18.0,1,18.0,1
6926,max_effective,10,20,2,3,0.05,0.95,0.8507720913023326,9,24.0,1,24.0,1,24.0,1,24.0,1
6927,max_effective,10,20,2,3,0.05,0.95,0.9483948256077824,9,33.0,1,33.0,1,33.0,1,33.0,1
6928,max_effective,10,20,2,3,0.05,0.95,0.9042481800668396,11,34.0,1,34.0,1,34.0,1,34.0,1
6929,max_effective,10,20,2,3,0.05,0.95,0.843702821658193,18,35.0,1,35.0,1,35.0,1,35.0,1
6930,max_effective,10,20,2,3,0.05,0.95,0.8345616274577288,4,22.0,1,22.0,1,22.0,1,22.0,1
6931,max_effective,10,20,2,3,0.05,0.95,0.9241579104325388,26,51.0,1,51.0,1,48.0,0,50.0,0
6932,max_effective,10,20,2,3,0.05,0.95,0.7846831368956148,4,19.0,1,19.0,1,19.0,1,19.0,1
6933,max_effective,10,20,2,3,0.05,0.95,0.7070640036070749,11,27.0,1,27.0,1,27.0,1,27.0,1
6934,max_effective,10,20,2,3,0.05,0.95,0.9331252173472132,6,18.0,1,18.0,1,18.0,1,18.0,1
6935,max_effective,10,20,2,3,0.05,0.95,0.9457152797706024,21,45.0,0,50.0,0,53.0,1,53.0,1
6936,max_effective,10,20,2,3,0.05,0.95,0.5817952519878083,5,16.0,1,16.0,1,16.0,1,16.0,1
6937,max_effective,10,20,2,3,0.05,0.95,0.4716238605649101,3,17.0,1,17.0,1,17.0,1,17.0,1
6938,max_effective,10,20,2,3,0.05,0.95,0.9457364534993078,70,47.0,0,56.0,1,55.0,0,56.0,1
6939,max_effective,10,20,2,3,0.05,0.95,0.9373968450530756,6,25.0,1,25.0,1,25.0,1,25.0,1
6940,max_effective,10,20,2,3,0.05,0.95,0.8562754741213172,3,14.0,1,14.0,1,14.0,1,14.0,1
6941,max_effective,10,20,2,3,0.05,0.95,0.9492974800272784,37,42.0,0,58.0,0,60.0,1,56.0,0
6942,max_effective,10,20,2,3,0.05,0.95,0.9349866157189292,8,33.0,1,33.0,1,33.0,1,33.0,1
6943,max_effective,10,20,2,3,0.05,0.95,0.9485915660515538,14,40.0,1,40.0,1,40.0,1,40.0,1
6944,max_effective,10,20,2,3,0.05,0.95,0.9426539633106312,23,44.0,1,44.0,1,44.0,1,44.0,1
6945,max_effective,10,20,2,3,0.05,0.95,0.7179358706467985,5,15.0,1,15.0,1,15.0,1,15.0,1
6946,max_effective,10,20,2,3,0.05,0.95,0.7667178375042768,4,21.0,1,21.0,1,21.0,1,21.0,1
6947,max_effective,10,20,2,3,0.05,0.95,0.9270797177378396,19,45.0,1,45.0,1,45.0,1,45.0,1
6948,max_effective,10,20,2,3,0.05,0.95,0.8326413056680992,10,31.0,1,31.0,1,31.0,1,31.0,1
6949,max_effective,10,20,2,3,0.05,0.95,0.7030737719804834,10,25.0,1,25.0,1,25.0,1,25.0,1
6950,max_effective,10,20,2,3,0.05,0.95,0.8434969799214218,6,18.0,1,18.0,1,18.0,1,18.0,1
6951,max_effective,10,20,2,3,0.05,0.95,0.9058934333219116,11,21.0,1,21.0,1,21.0,1,21.0,1
6952,max_effective,10,20,2,3,0.05,0.95,0.8769925515969907,3,15.0,1,15.0,1,15.0,1,15.0,1
6953,max_effective,10,20,2,3,0.05,0.95,0.9095813689120656,11,27.0,1,27.0,1,27.0,1,26.0,0
6954,max_effective,10,20,2,3,0.05,0.95,0.9486293776637648,55,52.0,0,56.0,0,57.0,0,59.0,1
6955,max_effective,10,20,2,3,0.05,0.95,0.931163339625906,6,21.0,1,21.0,1,21.0,1,21.0,1
6956,max_effective,10,20,2,3,0.05,0.95,0.9453274706307518,6,23.0,1,23.0,1,23.0,1,23.0,1
6957,max_effective,10,20,2,3,0.05,0.95,0.921737180672013,21,41.0,0,45.0,1,44.0,0,45.0,1
6958,max_effective,10,20,2,3,0.05,0.95,0.9357793041124922,10,27.0,1,27.0,1,27.0,1,27.0,1
6959,max_effective,10,20,2,3,0.05,0.95,0.8411747310127555,10,22.0,1,22.0,1,22.0,1,22.0,1
6960,max_effective,10,20,2,3,0.05,0.95,0.9401106433156656,5,22.0,1,22.0,1,22.0,1,22.0,1
6961,max_effective,10,20,2,3,0.05,0.95,0.7758371290316067,8,27.0,1,27.0,1,27.0,1,27.0,1
6962,max_effective,10,20,2,3,0.05,0.95,0.8954216263157647,4,17.0,1,17.0,1,17.0,1,17.0,1
6963,max_effective,10,20,2,3,0.05,0.95,0.8475413241119448,4,15.0,1,15.0,1,15.0,1,15.0,1
6964,max_effective,10,20,2,3,0.05,0.95,0.8696975365740505,11,35.0,1,35.0,1,35.0,1,35.0,1
6965,max_effective,10,20,2,3,0.05,0.95,0.8774131127361776,8,27.0,1,27.0,1,27.0,1,27.0,1
6966,max_effective,10,20,2,3,0.05,0.95,0.8356304242091702,12,29.0,1,29.0,1,29.0,1,29.0,1
6967,max_effective,10,20,2,3,0.05,0.95,0.8441579932843186,6,22.0,1,22.0,1,22.0,1,22.0,1
6968,max_effective,10,20,2,3,0.05,0.95,0.9470418219992002,21,49.0,0,56.0,1,48.0,0,48.0,0
6969,max_effective,10,20,2,3,0.05,0.95,0.822353154461184,5,18.0,1,18.0,1,18.0,1,18.0,1
6970,max_effective,10,20,2,3,0.05,0.95,0.854189672507812,6,24.0,1,24.0,1,24.0,1,24.0,1
6971,max_effective,10,20,2,3,0.05,0.95,0.922891355578763,15,36.0,1,36.0,1,36.0,1,36.0,1
6972,max_effective,10,20,2,3,0.05,0.95,0.8079653018126528,12,33.0,1,33.0,1,33.0,1,33.0,1
6973,max_effective,10,20,2,3,0.05,0.95,0.8574087527928266,4,15.0,1,15.0,1,15.0,1,15.0,1
6974,max_effective,10,20,2,3,0.05,0.95,0.8827268688267838,4,22.0,1,22.0,1,22.0,1,22.0,1
6975,max_effective,10,20,2,3,0.05,0.95,0.9252874641809588,8,24.0,1,24.0,1,24.0,1,24.0,1
6976,max_effective,10,20,2,3,0.05,0.95,0.8707679858559063,7,24.0,1,24.0,1,24.0,1,24.0,1
6977,max_effective,10,20,2,3,0.05,0.95,0.8429164516482014,14,41.0,1,41.0,1,41.0,1,41.0,1
6978,max_effective,10,20,2,3,0.05,0.95,0.7883802599063859,6,23.0,1,23.0,1,23.0,1,23.0,1
6979,max_effective,10,20,2,3,0.05,0.95,0.9361653454354107,7,28.0,1,28.0,1,28.0,1,28.0,1
6980,max_effective,10,20,2,3,0.05,0.95,0.8649436915826887,7,25.0,1,25.0,1,25.0,1,25.0,1
6981,max_effective,10,20,2,3,0.05,0.95,0.8559227378517965,9,25.0,1,25.0,1,25.0,1,25.0,1
6982,max_effective,10,20,2,3,0.05,0.95,0.7978468135665304,16,40.0,0,41.0,1,41.0,1,41.0,1
6983,max_effective,10,20,2,3,0.05,0.95,0.9172365346674068,19,35.0,1,35.0,1,35.0,1,35.0,1
6984,max_effective,10,20,2,3,0.05,0.95,0.9261113844279696,18,39.0,1,39.0,1,39.0,1,37.0,0
6985,max_effective,10,20,2,3,0.05,0.95,0.8559909979608351,16,37.0,1,37.0,1,37.0,1,37.0,1
6986,max_effective,10,20,2,3,0.05,0.95,0.8786834596304279,6,18.0,1,18.0,1,18.0,1,18.0,1
6987,max_effective,10,20,2,3,0.05,0.95,0.9248171648213686,26,42.0,0,43.0,0,51.0,1,50.0,0
6988,max_effective,10,20,2,3,0.05,0.95,0.938158913719046,19,42.0,0,45.0,1,45.0,1,45.0,1
6989,max_effective,10,20,2,3,0.05,0.95,0.9152894572918432,18,41.0,0,43.0,1,43.0,1,43.0,1
6990,max_effective,10,20,2,3,0.05,0.95,0.7191623714603218,3,15.0,1,15.0,1,15.0,1,15.0,1
6991,max_effective,10,20,2,3,0.05,0.95,0.7988322351754531,7,23.0,1,23.0,1,23.0,1,23.0,1
6992,max_effective,10,20,2,3,0.05,0.95,0.9325337033861498,16,48.0,1,48.0,1,46.0,0,48.0,1
6993,max_effective,10,20,2,3,0.05,0.95,0.8111616189119963,1,10.0,1,10.0,1,10.0,1,10.0,1
6994,max_effective,10,20,2,3,0.05,0.95,0.7162128492610405,6,19.0,1,19.0,1,19.0,1,19.0,1
6995,max_effective,10,20,2,3,0.05,0.95,0.9229334585641332,12,33.0,1,33.0,1,33.0,1,33.0,1
6996,max_effective,10,20,2,3,0.05,0.95,0.8703793706864142,9,33.0,1,33.0,1,33.0,1,33.0,1
6997,max_effective,10,20,2,3,0.05,0.95,0.8352632131494436,7,22.0,1,22.0,1,22.0,1,22.0,1
6998,max_effective,10,20,2,3,0.05,0.95,0.9198017545896628,12,29.0,1,29.0,1,29.0,1,29.0,1
6999,max_effective,10,20,2,3,0.05,0.95,0.9346558306228582,8,32.0,1,32.0,1,32.0,1,32.0,1
7000,max_effective,10,20,2,3,0.05,0.95,0.9444546629254474,12,43.0,1,43.0,1,41.0,0,43.0,1
7001,max_effective,10,20,2,3,0.05,0.95,0.8327650631441322,8,23.0,1,23.0,1,23.0,1,23.0,1
7002,max_effective,10,20,2,3,0.05,0.95,0.8569461119526082,8,19.0,1,19.0,1,19.0,1,19.0,1
7003,max_effective,10,20,2,3,0.05,0.95,0.937494324955682,13,35.0,1,35.0,1,35.0,1,35.0,1
7004,max_effective,10,20,2,3,0.05,0.95,0.9234695635610668,27,43.0,0,51.0,1,47.0,0,45.0,0
7005,max_effective,10,20,2,3,0.05,0.95,0.9019763719299886,6,19.0,1,19.0,1,19.0,1,19.0,1
7006,max_effective,10,20,2,3,0.05,0.95,0.9181043555477096,14,37.0,1,37.0,1,37.0,1,37.0,1
7007,max_effective,10,20,2,3,0.05,0.95,0.8844412651188838,9,35.0,1,35.0,1,35.0,1,35.0,1
7008,max_effective,10,20,2,3,0.05,0.95,0.8327331597482885,14,34.0,1,34.0,1,34.0,1,34.0,1
7009,max_effective,10,20,2,3,0.05,0.95,0.8557647604643791,13,44.0,1,44.0,1,44.0,1,44.0,1
7010,max_effective,10,20,2,3,0.05,0.95,0.93414083991326,13,39.0,1,39.0,1,39.0,1,37.0,0
7011,max_effective,10,20,2,3,0.05,0.95,0.947228048820024,29,48.0,1,48.0,1,48.0,1,48.0,1
7012,max_effective,10,20,2,3,0.05,0.95,0.8458386877792264,13,35.0,1,35.0,1,35.0,1,35.0,1
7013,max_effective,10,20,2,3,0.05,0.95,0.8799755140129375,18,43.0,0,44.0,1,44.0,1,44.0,1
7014,max_effective,10,20,2,3,0.05,0.95,0.938208942489104,32,45.0,0,50.0,0,58.0,1,58.0,1
7015,max_effective,10,20,2,3,0.05,0.95,0.7469198903036274,5,22.0,1,22.0,1,22.0,1,22.0,1
7016,max_effective,10,20,2,3,0.05,0.95,0.8817442212355858,10,27.0,1,27.0,1,27.0,1,27.0,1
7017,max_effective,10,20,2,3,0.05,0.95,0.8868482082183969,16,36.0,1,36.0,1,36.0,1,36.0,1
7018,max_effective,10,20,2,3,0.05,0.95,0.707497018949869,6,23.0,1,23.0,1,23.0,1,23.0,1
7019,max_effective,10,20,2,3,0.05,0.95,0.914298278495376,25,42.0,1,42.0,1,42.0,1,42.0,1
7020,max_effective,10,20,2,3,0.05,0.95,0.8609752209569665,10,28.0,1,28.0,1,28.0,1,28.0,1
7021,max_effective,10,20,2,3,0.05,0.95,0.7890703340797278,8,21.0,1,21.0,1,21.0,1,21.0,1
7022,max_effective,10,20,2,3,0.05,0.95,0.8403169597150194,6,19.0,1,19.0,1,19.0,1,19.0,1
7023,max_effective,10,20,2,3,0.05,0.95,0.8855790054064961,15,35.0,1,35.0,1,35.0,1,35.0,1
7024,max_effective,10,20,2,3,0.05,0.95,0.7412368527509946,5,19.0,1,19.0,1,19.0,1,19.0,1
7025,max_effective,10,20,2,3,0.05,0.95,0.94437118861134,57,51.0,0,54.0,0,56.0,1,55.0,0
7026,max_effective,10,20,2,3,0.05,0.95,0.8418435071605863,9,32.0,1,32.0,1,32.0,1,32.0,1
7027,max_effective,10,20,2,3,0.05,0.95,0.9313528348490562,17,36.0,1,36.0,1,36.0,1,36.0,1
7028,max_effective,10,20,2,3,0.05,0.95,0.8706203314956946,6,25.0,1,25.0,1,25.0,1,25.0,1
7029,max_effective,10,20,2,3,0.05,0.95,0.9172704144803144,11,33.0,1,33.0,1,33.0,1,33.0,1
7030,max_effective,10,20,2,3,0.05,0.95,0.925277165475852,31,46.0,0,48.0,1,48.0,1,47.0,0
7031,max_effective,10,20,2,3,0.05,0.95,0.8912349133704993,16,34.0,1,34.0,1,34.0,1,34.0,1
7032,max_effective,10,20,2,3,0.05,0.95,0.7755279941662706,10,29.0,1,29.0,1,29.0,1,29.0,1
7033,max_effective,10,20,2,3,0.05,0.95,0.9273641744399838,8,27.0,1,27.0,1,27.0,1,27.0,1
7034,max_effective,10,20,2,3,0.05,0.95,0.9231653101974908,14,31.0,1,31.0,1,31.0,1,31.0,1
7035,max_effective,10,20,2,3,0.05,0.95,0.7285132760322836,5,18.0,1,18.0,1,18.0,1,18.0,1
7036,max_effective,10,20,2,3,0.05,0.95,0.7836956875492485,9,28.0,1,28.0,1,28.0,1,28.0,1
7037,max_effective,10,20,2,3,0.05,0.95,0.8516466027137916,3,16.0,1,16.0,1,16.0,1,16.0,1
7038,max_effective,10,20,2,3,0.05,0.95,0.9143734083243048,15,43.0,1,43.0,1,43.0,1,43.0,1
7039,max_effective,10,20,2,3,0.05,0.95,0.7927516367722478,11,32.0,1,32.0,1,32.0,1,32.0,1
7040,max_effective,10,20,2,3,0.05,0.95,0.9293982891085742,9,29.0,1,29.0,1,29.0,1,29.0,1
7041,max_effective,10,20,2,3,0.05,0.95,0.9097137879876598,12,52.0,0,54.0,1,54.0,1,54.0,1
7042,max_effective,10,20,2,3,0.05,0.95,0.929870509654354,13,37.0,1,37.0,1,37.0,1,37.0,1
7043,max_effective,10,20,2,3,0.05,0.95,0.9434310843336609,17,44.0,0,48.0,1,48.0,1,46.0,0
7044,max_effective,10,20,2,3,0.05,0.95,0.7928835205866153,3,18.0,1,18.0,1,18.0,1,18.0,1
7045,max_effective,10,20,2,3,0.05,0.95,0.8891967707763174,11,30.0,1,30.0,1,30.0,1,29.0,0
7046,max_effective,10,20,2,3,0.05,0.95,0.8710184076629531,9,34.0,1,34.0,1,34.0,1,34.0,1
7047,max_effective,10,20,2,3,0.05,0.95,0.9319775434002028,16,51.0,1,50.0,0,50.0,0,49.0,0
7048,max_effective,10,20,2,3,0.05,0.95,0.8187165670167955,11,28.0,1,28.0,1,28.0,1,28.0,1
7049,max_effective,10,20,2,3,0.05,0.95,0.9190399166156676,4,20.0,1,20.0,1,20.0,1,20.0,1
7050,max_effective,10,20,2,3,0.05,0.95,0.9285094567174542,42,52.0,0,52.0,0,51.0,0,53.0,1
7051,max_effective,10,20,2,3,0.05,0.95,0.6938134721442292,4,17.0,1,17.0,1,17.0,1,17.0,1
7052,max_effective,10,20,2,3,0.05,0.95,0.7369450094413682,5,16.0,1,16.0,1,16.0,1,16.0,1
7053,max_effective,10,20,2,3,0.05,0.95,0.8907672113206987,24,38.0,1,38.0,1,38.0,1,38.0,1
7054,max_effective,10,20,2,3,0.05,0.95,0.7266407086698412,3,14.0,1,14.0,1,14.0,1,14.0,1
7055,max_effective,10,20,2,3,0.05,0.95,0.8605926552883568,2,15.0,1,15.0,1,15.0,1,15.0,1
7056,max_effective,10,20,2,3,0.05,0.95,0.9197145612087714,11,28.0,1,28.0,1,28.0,1,28.0,1
7057,max_effective,10,20,2,3,0.05,0.95,0.9176778786502614,7,26.0,1,26.0,1,26.0,1,26.0,1
7058,max_effective,10,20,2,3,0.05,0.95,0.8914055593524401,6,25.0,1,25.0,1,25.0,1,25.0,1
7059,max_effective,10,20,2,3,0.05,0.95,0.91192919640592,3,16.0,1,16.0,1,16.0,1,16.0,1
7060,max_effective,10,20,2,3,0.05,0.95,0.8883124715538018,10,34.0,1,34.0,1,34.0,1,34.0,1
7061,max_effective,10,20,2,3,0.05,0.95,0.7735925154566408,7,19.0,1,19.0,1,19.0,1,19.0,1
7062,max_effective,10,20,2,3,0.05,0.95,0.9402575412618286,19,42.0,1,42.0,1,42.0,1,42.0,1
7063,max_effective,10,20,2,3,0.05,0.95,0.9461790731656232,60,47.0,0,48.0,0,54.0,1,54.0,1
7064,max_effective,10,20,2,3,0.05,0.95,0.7497707735535255,5,20.0,1,20.0,1,20.0,1,20.0,1
7065,max_effective,10,20,2,3,0.05,0.95,0.806897931573566,7,23.0,1,23.0,1,23.0,1,23.0,1
7066,max_effective,10,20,2,3,0.05,0.95,0.8746610660228219,8,27.0,1,27.0,1,27.0,1,27.0,1
7067,max_effective,10,20,2,3,0.05,0.95,0.8155210893699287,6,25.0,1,25.0,1,25.0,1,25.0,1
7068,max_effective,10,20,2,3,0.05,0.95,0.9382263947936366,4,15.0,1,15.0,1,15.0,1,15.0,1
7069,max_effective,10,20,2,3,0.05,0.95,0.9408160204238052,14,37.0,1,37.0,1,37.0,1,37.0,1
7070,max_effective,10,20,2,3,0.05,0.95,0.9224669003918124,28,46.0,0,48.0,1,48.0,1,47.0,0
7071,max_effective,10,20,2,3,0.05,0.95,0.8616605459457597,10,32.0,1,32.0,1,32.0,1,32.0,1
7072,max_effective,10,20,2,3,0.05,0.95,0.7945981899399779,6,19.0,1,19.0,1,19.0,1,19.0,1
7073,max_effective,10,20,2,3,0.05,0.95,0.8685016999336863,12,45.0,1,45.0,1,45.0,1,45.0,1
7074,max_effective,10,20,2,3,0.05,0.95,0.8999439776033555,21,35.0,1,35.0,1,35.0,1,35.0,1
7075,max_effective,10,20,2,3,0.05,0.95,0.8784963719531043,14,35.0,1,35.0,1,35.0,1,35.0,1
7076,max_effective,10,20,2,3,0.05,0.95,0.8790652162403731,30,54.0,1,48.0,0,54.0,1,50.0,0
7077,max_effective,10,20,2,3,0.05,0.95,0.9293823749429992,10,37.0,1,37.0,1,37.0,1,37.0,1
7078,max_effective,10,20,2,3,0.05,0.95,0.7677973142240597,8,26.0,1,26.0,1,26.0,1,26.0,1
7079,max_effective,10,20,2,3,0.05,0.95,0.9478417455618592,51,48.0,0,52.0,0,57.0,0,59.0,1
7080,max_effective,10,20,2,3,0.05,0.95,0.8952983979447278,14,37.0,1,37.0,1,37.0,1,37.0,1
7081,max_effective,10,20,2,3,0.05,0.95,0.8622190673819548,7,20.0,1,20.0,1,20.0,1,20.0,1
7082,max_effective,10,20,2,3,0.05,0.95,0.9444088419323368,7,27.0,1,27.0,1,27.0,1,27.0,1
7083,max_effective,10,20,2,3,0.05,0.95,0.8348356715208834,12,36.0,1,36.0,1,36.0,1,36.0,1
7084,max_effective,10,20,2,3,0.05,0.95,0.769477675360322,6,23.0,1,23.0,1,23.0,1,23.0,1
7085,max_effective,10,20,2,3,0.05,0.95,0.9099595011589892,6,22.0,1,22.0,1,22.0,1,22.0,1
7086,max_effective,10,20,2,3,0.05,0.95,0.9223979058626606,49,43.0,0,50.0,0,57.0,0,58.0,1
7087,max_effective,10,20,2,3,0.05,0.95,0.8873774003304122,9,28.0,1,28.0,1,28.0,1,28.0,1
7088,max_effective,10,20,2,3,0.05,0.95,0.6150249032582696,4,16.0,1,16.0,1,16.0,1,16.0,1
7089,max_effective,10,20,2,3,0.05,0.95,0.877613279065881,13,38.0,1,38.0,1,38.0,1,38.0,1
7090,max_effective,10,20,2,3,0.05,0.95,0.8753467378965332,10,23.0,1,23.0,1,23.0,1,23.0,1
7091,max_effective,10,20,2,3,0.05,0.95,0.9251775220279972,18,41.0,0,43.0,1,43.0,1,43.0,1
7092,max_effective,10,20,2,3,0.05,0.95,0.897017041617661,13,23.0,1,23.0,1,23.0,1,23.0,1
7093,max_effective,10,20,2,3,0.05,0.95,0.9217848625114232,15,32.0,1,32.0,1,32.0,1,32.0,1
7094,max_effective,10,20,2,3,0.05,0.95,0.9379341990521068,59,41.0,0,57.0,0,54.0,0,58.0,1
7095,max_effective,10,20,2,3,0.05,0.95,0.9441716550136215,11,26.0,1,26.0,1,26.0,1,26.0,1
7096,max_effective,10,20,2,3,0.05,0.95,0.6346841689468853,3,15.0,1,15.0,1,15.0,1,15.0,1
7097,max_effective,10,20,2,3,0.05,0.95,0.9162292183385472,50,43.0,0,55.0,0,60.0,1,56.0,0
7098,max_effective,10,20,2,3,0.05,0.95,0.9466979262165038,26,52.0,0,52.0,0,58.0,1,54.0,0
7099,max_effective,10,20,2,3,0.05,0.95,0.8403429065291149,11,30.0,1,30.0,1,30.0,1,30.0,1
7100,max_effective,10,20,2,3,0.05,0.95,0.937578859691752,5,20.0,1,20.0,1,20.0,1,20.0,1
7101,max_effective,10,20,2,3,0.05,0.95,0.9302164621006552,5,19.0,1,19.0,1,19.0,1,19.0,1
7102,max_effective,10,20,2,3,0.05,0.95,0.941430487597339,22,45.0,1,43.0,0,43.0,0,37.0,0
7103,max_effective,10,20,2,3,0.05,0.95,0.8667405991887654,67,47.0,0,54.0,0,56.0,1,52.0,0
7104,max_effective,10,20,2,3,0.05,0.95,0.8546797101922281,6,39.0,1,39.0,1,39.0,1,39.0,1
7105,max_effective,10,20,2,3,0.05,0.95,0.6976713984616468,7,19.0,1,19.0,1,19.0,1,19.0,1
7106,max_effective,10,20,2,3,0.05,0.95,0.8888506973454935,17,28.0,1,28.0,1,28.0,1,28.0,1
7107,max_effective,10,20,2,3,0.05,0.95,0.9299750620204924,29,46.0,1,46.0,1,46.0,1,46.0,1
7108,max_effective,10,20,2,3,0.05,0.95,0.8559400822711697,5,17.0,1,17.0,1,17.0,1,17.0,1
7109,max_effective,10,20,2,3,0.05,0.95,0.7600812175702469,2,13.0,1,13.0,1,13.0,1,13.0,1
7110,max_effective,10,20,2,3,0.05,0.95,0.8534975642468858,8,30.0,1,30.0,1,30.0,1,30.0,1
7111,max_effective,10,20,2,3,0.05,0.95,0.904916585794631,6,25.0,1,25.0,1,25.0,1,25.0,1
7112,max_effective,10,20,2,3,0.05,0.95,0.9400856377552764,4,19.0,1,19.0,1,19.0,1,19.0,1
7113,max_effective,10,20,2,3,0.05,0.95,0.9477396025029982,39,49.0,0,51.0,0,59.0,1,59.0,1
7114,max_effective,10,20,2,3,0.05,0.95,0.94698462482508,14,35.0,1,35.0,1,35.0,1,35.0,1
7115,max_effective,10,20,2,3,0.05,0.95,0.489210186117653,2,13.0,1,13.0,1,13.0,1,13.0,1
7116,max_effective,10,20,2,3,0.05,0.95,0.9264974515875792,10,31.0,1,31.0,1,31.0,1,31.0,1
7117,max_effective,10,20,2,3,0.05,0.95,0.9365022618058572,5,15.0,1,15.0,1,15.0,1,15.0,1
7118,max_effective,10,20,2,3,0.05,0.95,0.864505068248012,13,31.0,1,31.0,1,31.0,1,31.0,1
7119,max_effective,10,20,2,3,0.05,0.95,0.8212301580740835,7,18.0,1,18.0,1,18.0,1,18.0,1
7120,max_effective,10,20,2,3,0.05,0.95,0.9226603707183364,31,50.0,0,53.0,0,55.0,0,56.0,1
7121,max_effective,10,20,2,3,0.05,0.95,0.9322156033039312,23,48.0,1,48.0,1,47.0,0,47.0,0
7122,max_effective,10,20,2,3,0.05,0.95,0.9177625769716956,5,25.0,1,25.0,1,25.0,1,25.0,1
7123,max_effective,10,20,2,3,0.05,0.95,0.8689432239749253,9,27.0,1,27.0,1,27.0,1,27.0,1
7124,max_effective,10,20,2,3,0.05,0.95,0.9388953814321268,8,25.0,1,25.0,1,25.0,1,25.0,1
7125,max_effective,10,20,2,3,0.05,0.95,0.9434938595214992,19,30.0,1,30.0,1,30.0,1,30.0,1
7126,max_effective,10,20,2,3,0.05,0.95,0.9327658044246884,7,27.0,1,27.0,1,27.0,1,27.0,1
7127,max_effective,10,20,2,3,0.05,0.95,0.8628133266101959,7,24.0,1,24.0,1,24.0,1,24.0,1
7128,max_effective,10,20,2,3,0.05,0.95,0.7742693358252033,4,15.0,1,15.0,1,15.0,1,15.0,1
7129,max_effective,10,20,2,3,0.05,0.95,0.7819168994350134,8,27.0,1,27.0,1,27.0,1,27.0,1
7130,max_effective,10,20,2,3,0.05,0.95,0.7998030374417964,6,22.0,1,22.0,1,22.0,1,22.0,1
7131,max_effective,10,20,2,3,0.05,0.95,0.9162304727826044,3,16.0,1,16.0,1,16.0,1,16.0,1
7132,max_effective,10,20,2,3,0.05,0.95,0.9456939267451006,14,38.0,1,38.0,1,38.0,1,38.0,1
7133,max_effective,10,20,2,3,0.05,0.95,0.7994488203850056,4,17.0,1,17.0,1,17.0,1,17.0,1
7134,max_effective,10,20,2,3,0.05,0.95,0.911400980073994,5,20.0,1,20.0,1,20.0,1,20.0,1
7135,max_effective,10,20,2,3,0.05,0.95,0.8364335328957522,5,23.0,1,23.0,1,23.0,1,23.0,1
7136,max_effective,10,20,2,3,0.05,0.95,0.8548674502850927,19,36.0,1,36.0,1,36.0,1,36.0,1
7137,max_effective,10,20,2,3,0.05,0.95,0.92432731709342,8,23.0,1,23.0,1,23.0,1,23.0,1
7138,max_effective,10,20,2,3,0.05,0.95,0.9009639133850056,14,39.0,1,39.0,1,39.0,1,39.0,1
7139,max_effective,10,20,2,3,0.05,0.95,0.8268448835197271,3,16.0,1,16.0,1,16.0,1,16.0,1
7140,max_effective,10,20,2,3,0.05,0.95,0.8822660858240781,10,44.0,1,44.0,1,43.0,0,42.0,0
7141,max_effective,10,20,2,3,0.05,0.95,0.9322070005658404,10,26.0,1,26.0,1,26.0,1,26.0,1
7142,max_effective,10,20,2,3,0.05,0.95,0.8881763761638096,26,43.0,1,43.0,1,43.0,1,43.0,1
7143,max_effective,10,20,2,3,0.05,0.95,0.75316618565337,5,22.0,1,22.0,1,22.0,1,22.0,1
7144,max_effective,10,20,2,3,0.05,0.95,0.728592921729195,7,21.0,1,21.0,1,21.0,1,21.0,1
7145,max_effective,10,20,2,3,0.05,0.95,0.8447401559519462,10,30.0,1,30.0,1,30.0,1,30.0,1
7146,max_effective,10,20,2,3,0.05,0.95,0.7991157989940347,4,13.0,1,13.0,1,13.0,1,13.0,1
7147,max_effective,10,20,2,3,0.05,0.95,0.8900967320203074,22,41.0,1,41.0,1,41.0,1,41.0,1
7148,max_effective,10,20,2,3,0.05,0.95,0.6916140446002078,7,28.0,1,28.0,1,28.0,1,28.0,1
7149,max_effective,10,20,2,3,0.05,0.95,0.8090676481549496,8,22.0,1,22.0,1,22.0,1,22.0,1
7150,max_effective,10,20,2,3,0.05,0.95,0.9012182769195916,5,18.0,1,18.0,1,18.0,1,17.0,0
7151,max_effective,10,20,2,3,0.05,0.95,0.8957297248022758,10,29.0,1,29.0,1,29.0,1,29.0,1
7152,max_effective,10,20,2,3,0.05,0.95,0.9455058341537068,41,44.0,0,56.0,1,56.0,1,55.0,0
7153,max_effective,10,20,2,3,0.05,0.95,0.7398952529632636,3,16.0,1,16.0,1,16.0,1,16.0,1
7154,max_effective,10,20,2,3,0.05,0.95,0.772753662642865,2,15.0,1,15.0,1,15.0,1,15.0,1
7155,max_effective,10,20,2,3,0.05,0.95,0.8431839392415175,13,42.0,1,42.0,1,42.0,1,42.0,1
7156,max_effective,10,20,2,3,0.05,0.95,0.8254106018484968,5,16.0,1,16.0,1,16.0,1,16.0,1
7157,max_effective,10,20,2,3,0.05,0.95,0.9205706139747208,7,25.0,1,25.0,1,25.0,1,25.0,1
7158,max_effective,10,20,2,3,0.05,0.95,0.9085238663519648,10,38.0,1,38.0,1,38.0,1,38.0,1
7159,max_effective,10,20,2,3,0.05,0.95,0.937537720247282,19,52.0,1,52.0,1,52.0,1,52.0,1
7160,max_effective,10,20,2,3,0.05,0.95,0.9300475652426674,3,13.0,1,13.0,1,13.0,1,11.0,0
7161,max_effective,10,20,2,3,0.05,0.95,0.8325552532153023,6,21.0,1,21.0,1,21.0,1,21.0,1
7162,max_effective,10,20,2,3,0.05,0.95,0.7744558012288628,3,18.0,1,18.0,1,18.0,1,18.0,1
7163,max_effective,10,20,2,3,0.05,0.95,0.9397696194071932,38,49.0,0,57.0,1,57.0,1,53.0,0
7164,max_effective,10,20,2,3,0.05,0.95,0.7714831840762554,5,20.0,1,20.0,1,20.0,1,20.0,1
7165,max_effective,10,20,2,3,0.05,0.95,0.9340510332641484,37,47.0,0,53.0,0,55.0,1,54.0,0
7166,max_effective,10,20,2,3,0.05,0.95,0.8973904786766882,5,20.0,1,20.0,1,20.0,1,20.0,1
7167,max_effective,10,20,2,3,0.05,0.95,0.8858244538989415,8,22.0,1,22.0,1,22.0,1,21.0,0
7168,max_effective,10,20,2,3,0.05,0.95,0.946297393063365,23,42.0,1,42.0,1,42.0,1,42.0,1
7169,max_effective,10,20,2,3,0.05,0.95,0.9320456534049384,14,36.0,1,36.0,1,36.0,1,36.0,1
7170,max_effective,10,20,2,3,0.05,0.95,0.8122362479040016,11,26.0,1,26.0,1,26.0,1,26.0,1
7171,max_effective,10,20,2,3,0.05,0.95,0.9259514899518728,9,32.0,1,32.0,1,32.0,1,32.0,1
7172,max_effective,10,20,2,3,0.05,0.95,0.8838907626085624,9,29.0,1,29.0,1,29.0,1,29.0,1
7173,max_effective,10,20,2,3,0.05,0.95,0.8531938734676028,5,18.0,1,18.0,1,18.0,1,18.0,1
7174,max_effective,10,20,2,3,0.05,0.95,0.940726435502098,48,43.0,0,50.0,0,55.0,1,55.0,1
7175,max_effective,10,20,2,3,0.05,0.95,0.9442388805377452,32,40.0,0,54.0,1,53.0,0,52.0,0
7176,max_effective,10,20,2,3,0.05,0.95,0.9270481850499784,15,32.0,1,32.0,1,32.0,1,32.0,1
7177,max_effective,10,20,2,3,0.05,0.95,0.9183817532392248,4,24.0,1,24.0,1,24.0,1,24.0,1
7178,max_effective,10,20,2,3,0.05,0.95,0.9223953641272938,13,46.0,1,45.0,0,46.0,1,46.0,1
7179,max_effective,10,20,2,3,0.05,0.95,0.9485367331625768,5,25.0,1,25.0,1,25.0,1,25.0,1
7180,max_effective,10,20,2,3,0.05,0.95,0.7881135878619466,6,22.0,1,22.0,1,22.0,1,22.0,1
7181,max_effective,10,20,2,3,0.05,0.95,0.8882839944518832,16,36.0,1,36.0,1,36.0,1,36.0,1
7182,max_effective,10,20,2,3,0.05,0.95,0.8614591072087014,12,31.0,1,31.0,1,31.0,1,31.0,1
7183,max_effective,10,20,2,3,0.05,0.95,0.6702755956979171,3,15.0,1,15.0,1,15.0,1,15.0,1
7184,max_effective,10,20,2,3,0.05,0.95,0.8608561070175446,8,23.0,1,23.0,1,23.0,1,23.0,1
7185,max_effective,10,20,2,3,0.05,0.95,0.94841294945745,23,39.0,1,39.0,1,39.0,1,39.0,1
7186,max_effective,10,20,2,3,0.05,0.95,0.8533328467243494,12,33.0,1,33.0,1,33.0,1,33.0,1
7187,max_effective,10,20,2,3,0.05,0.95,0.9469193604873885,27,48.0,1,48.0,1,47.0,0,48.0,1
7188,max_effective,10,20,2,3,0.05,0.95,0.7728270562994861,16,35.0,1,35.0,1,35.0,1,35.0,1
7189,max_effective,10,20,2,3,0.05,0.95,0.906449732035798,9,27.0,1,27.0,1,27.0,1,27.0,1
7190,max_effective,10,20,2,3,0.05,0.95,0.8451543833613403,7,27.0,1,27.0,1,27.0,1,27.0,1
7191,max_effective,10,20,2,3,0.05,0.95,0.914676313223463,12,46.0,0,48.0,1,46.0,0,44.0,0
7192,max_effective,10,20,2,3,0.05,0.95,0.930464858865302,17,47.0,1,43.0,0,47.0,1,47.0,1
7193,max_effective,10,20,2,3,0.05,0.95,0.756371497843916,6,25.0,1,25.0,1,25.0,1,25.0,1
7194,max_effective,10,20,2,3,0.05,0.95,0.8808758124742011,4,18.0,1,18.0,1,18.0,1,18.0,1
7195,max_effective,10,20,2,3,0.05,0.95,0.6839080668757487,6,24.0,1,24.0,1,24.0,1,24.0,1
7196,max_effective,10,20,2,3,0.05,0.95,0.8867034116651312,17,46.0,0,46.0,0,47.0,1,46.0,0
7197,max_effective,10,20,2,3,0.05,0.95,0.9280779090237384,3,15.0,1,15.0,1,15.0,1,15.0,1
7198,max_effective,10,20,2,3,0.05,0.95,0.9477627315032452,19,41.0,1,41.0,1,41.0,1,41.0,1
7199,max_effective,10,20,2,3,0.05,0.95,0.8383706512753765,7,23.0,1,23.0,1,23.0,1,23.0,1
7200,max_effective,10,20,2,3,0.05,0.95,0.9479447926076966,49,51.0,0,49.0,0,59.0,1,57.0,0
7201,max_effective,10,20,2,3,0.05,0.95,0.7776495042834144,4,15.0,1,15.0,1,15.0,1,15.0,1
7202,max_effective,10,20,2,3,0.05,0.95,0.8547161707041759,19,32.0,1,32.0,1,32.0,1,32.0,1
7203,max_effective,10,20,2,3,0.05,0.95,0.9221519665244576,20,47.0,0,48.0,0,50.0,1,50.0,1
7204,max_effective,10,20,2,3,0.05,0.95,0.88328893847131,17,47.0,0,48.0,1,48.0,1,46.0,0
7205,max_effective,10,20,2,3,0.05,0.95,0.9001319737639293,13,30.0,1,30.0,1,30.0,1,30.0,1
7206,max_effective,10,20,2,3,0.05,0.95,0.9015305078738544,12,32.0,1,32.0,1,32.0,1,32.0,1
7207,max_effective,10,20,2,3,0.05,0.95,0.8413842436536422,8,35.0,1,35.0,1,35.0,1,35.0,1
7208,max_effective,10,20,2,3,0.05,0.95,0.9220536544480162,13,45.0,1,45.0,1,45.0,1,45.0,1
7209,max_effective,10,20,2,3,0.05,0.95,0.7967577373282038,7,24.0,1,24.0,1,24.0,1,24.0,1
7210,max_effective,10,20,2,3,0.05,0.95,0.9233013994368636,38,50.0,0,50.0,0,54.0,1,54.0,1
7211,max_effective,10,20,2,3,0.05,0.95,0.9127825074650716,6,28.0,1,28.0,1,28.0,1,28.0,1
7212,max_effective,10,20,2,3,0.05,0.95,0.8973735376401978,33,44.0,0,48.0,1,48.0,1,48.0,1
7213,max_effective,10,20,2,3,0.05,0.95,0.9342264098220648,10,35.0,1,35.0,1,35.0,1,35.0,1
7214,max_effective,10,20,2,3,0.05,0.95,0.9329443043243326,6,24.0,1,24.0,1,24.0,1,24.0,1
7215,max_effective,10,20,2,3,0.05,0.95,0.8228883915555171,7,24.0,1,24.0,1,24.0,1,24.0,1
7216,max_effective,10,20,2,3,0.05,0.95,0.9159449434269348,6,27.0,1,27.0,1,27.0,1,27.0,1
7217,max_effective,10,20,2,3,0.05,0.95,0.8596285616857086,9,41.0,1,41.0,1,41.0,1,41.0,1
7218,max_effective,10,20,2,3,0.05,0.95,0.9239745573661324,43,50.0,0,53.0,0,55.0,1,53.0,0
7219,max_effective,10,20,2,3,0.05,0.95,0.9093564858785872,32,45.0,1,45.0,1,45.0,1,43.0,0
7220,max_effective,10,20,2,3,0.05,0.95,0.8306561314385568,22,34.0,1,34.0,1,34.0,1,34.0,1
7221,max_effective,10,20,2,3,0.05,0.95,0.8883550904480867,10,26.0,1,26.0,1,26.0,1,26.0,1
7222,max_effective,10,20,2,3,0.05,0.95,0.9222290692577269,13,28.0,1,28.0,1,28.0,1,28.0,1
7223,max_effective,10,20,2,3,0.05,0.95,0.908281333605497,5,19.0,1,19.0,1,19.0,1,19.0,1
7224,max_effective,10,20,2,3,0.05,0.95,0.7613809856440181,5,20.0,1,20.0,1,20.0,1,20.0,1
7225,max_effective,10,20,2,3,0.05,0.95,0.7391575826383069,12,31.0,1,31.0,1,31.0,1,31.0,1
7226,max_effective,10,20,2,3,0.05,0.95,0.9448056590771308,11,31.0,1,31.0,1,31.0,1,30.0,0
7227,max_effective,10,20,2,3,0.05,0.95,0.8831723542137361,8,26.0,1,26.0,1,26.0,1,26.0,1
7228,max_effective,10,20,2,3,0.05,0.95,0.8946431818361426,10,27.0,1,27.0,1,27.0,1,27.0,1
7229,max_effective,10,20,2,3,0.05,0.95,0.8605019113276686,3,13.0,1,13.0,1,13.0,1,13.0,1
7230,max_effective,10,20,2,3,0.05,0.95,0.9001974037389303,10,26.0,1,26.0,1,26.0,1,26.0,1
7231,max_effective,10,20,2,3,0.05,0.95,0.9492911893305452,11,29.0,1,29.0,1,29.0,1,29.0,1
7232,max_effective,10,20,2,3,0.05,0.95,0.9185132307352256,20,40.0,1,40.0,1,40.0,1,40.0,1
7233,max_effective,10,20,2,3,0.05,0.95,0.9318329160932712,29,42.0,0,50.0,0,51.0,1,50.0,0
7234,max_effective,10,20,2,3,0.05,0.95,0.9410419565560016,68,43.0,0,51.0,0,57.0,0,58.0,1
7235,max_effective,10,20,2,3,0.05,0.95,0.9319206188400092,6,18.0,1,18.0,1,18.0,1,18.0,1
7236,max_effective,10,20,2,3,0.05,0.95,0.6879033149366844,10,29.0,1,29.0,1,29.0,1,29.0,1
7237,max_effective,10,20,2,3,0.05,0.95,0.9160999736207586,9,24.0,1,24.0,1,24.0,1,23.0,0
7238,max_effective,10,20,2,3,0.05,0.95,0.8762683494430616,7,30.0,1,30.0,1,30.0,1,30.0,1
7239,max_effective,10,20,2,3,0.05,0.95,0.844325189023591,12,35.0,1,35.0,1,35.0,1,35.0,1
7240,max_effective,10,20,2,3,0.05,0.95,0.8758037197972691,22,45.0,1,45.0,1,45.0,1,45.0,1
7241,max_effective,10,20,2,3,0.05,0.95,0.9069257889193942,13,41.0,1,41.0,1,41.0,1,41.0,1
7242,max_effective,10,20,2,3,0.05,0.95,0.9431346614382676,107,44.0,0,49.0,0,54.0,1,54.0,1
7243,max_effective,10,20,2,3,0.05,0.95,0.9364513224101236,29,55.0,1,54.0,0,53.0,0,52.0,0
7244,max_effective,10,20,2,3,0.05,0.95,0.7422750693969845,2,13.0,1,13.0,1,13.0,1,13.0,1
7245,max_effective,10,20,2,3,0.05,0.95,0.7337321313785686,3,18.0,1,18.0,1,18.0,1,18.0,1
7246,max_effective,10,20,2,3,0.05,0.95,0.9130425515145192,15,39.0,1,39.0,1,39.0,1,39.0,1
7247,max_effective,10,20,2,3,0.05,0.95,0.8111516333375337,14,38.0,1,37.0,0,38.0,1,38.0,1
7248,max_effective,10,20,2,3,0.05,0.95,0.8820311656257904,9,27.0,1,27.0,1,27.0,1,27.0,1
7249,max_effective,10,20,2,3,0.05,0.95,0.8447608624699362,9,26.0,1,26.0,1,26.0,1,26.0,1
7250,max_effective,10,20,2,3,0.05,0.95,0.6617295613822447,4,18.0,1,18.0,1,18.0,1,18.0,1
7251,max_effective,10,20,2,3,0.05,0.95,0.7932960409286095,3,15.0,1,15.0,1,15.0,1,15.0,1
7252,max_effective,10,20,2,3,0.05,0.95,0.939228968017626,6,19.0,1,19.0,1,19.0,1,19.0,1
7253,max_effective,10,20,2,3,0.05,0.95,0.790511710361976,5,18.0,1,18.0,1,18.0,1,18.0,1
7254,max_effective,10,20,2,3,0.05,0.95,0.911470344318847,15,29.0,1,29.0,1,29.0,1,29.0,1
7255,max_effective,10,20,2,3,0.05,0.95,0.901189547166469,10,27.0,1,27.0,1,27.0,1,27.0,1
7256,max_effective,10,20,2,3,0.05,0.95,0.9363464812388986,37,46.0,0,52.0,0,54.0,1,52.0,0
7257,max_effective,10,20,2,3,0.05,0.95,0.8682560141986341,4,20.0,1,20.0,1,20.0,1,20.0,1
7258,max_effective,10,20,2,3,0.05,0.95,0.9081077028153808,16,31.0,1,31.0,1,31.0,1,31.0,1
7259,max_effective,10,20,2,3,0.05,0.95,0.8859339055909412,7,23.0,1,23.0,1,23.0,1,23.0,1
7260,max_effective,10,20,2,3,0.05,0.95,0.9354307496634108,10,26.0,1,26.0,1,26.0,1,26.0,1
7261,max_effective,10,20,2,3,0.05,0.95,0.9249926064487056,17,35.0,1,35.0,1,35.0,1,35.0,1
7262,max_effective,10,20,2,3,0.05,0.95,0.9044936196415329,3,14.0,1,14.0,1,14.0,1,14.0,1
7263,max_effective,10,20,2,3,0.05,0.95,0.8743571021127079,10,37.0,1,37.0,1,37.0,1,37.0,1
7264,max_effective,10,20,2,3,0.05,0.95,0.8662803896489502,3,18.0,1,18.0,1,18.0,1,18.0,1
7265,max_effective,10,20,2,3,0.05,0.95,0.8642274015000249,8,23.0,1,23.0,1,23.0,1,23.0,1
7266,max_effective,10,20,2,3,0.05,0.95,0.917664151263704,35,41.0,0,54.0,0,55.0,0,57.0,1
7267,max_effective,10,20,2,3,0.05,0.95,0.8756166177092314,6,17.0,1,17.0,1,17.0,1,17.0,1
7268,max_effective,10,20,2,3,0.05,0.95,0.9394363772087791,10,34.0,1,34.0,1,34.0,1,34.0,1
7269,max_effective,10,20,2,3,0.05,0.95,0.6795103417462036,3,17.0,1,17.0,1,17.0,1,17.0,1
7270,max_effective,10,20,2,3,0.05,0.95,0.9437643474229632,14,38.0,1,38.0,1,38.0,1,38.0,1
7271,max_effective,10,20,2,3,0.05,0.95,0.918694416290752,12,27.0,1,27.0,1,27.0,1,27.0,1
7272,max_effective,10,20,2,3,0.05,0.95,0.8987866213413335,11,28.0,1,28.0,1,28.0,1,28.0,1
7273,max_effective,10,20,2,3,0.05,0.95,0.8629905377862118,8,26.0,1,26.0,1,26.0,1,26.0,1
7274,max_effective,10,20,2,3,0.05,0.95,0.8001962938248799,3,15.0,1,15.0,1,15.0,1,15.0,1
7275,max_effective,10,20,2,3,0.05,0.95,0.9397396638799824,84,48.0,0,55.0,0,57.0,0,58.0,1
7276,max_effective,10,20,2,3,0.05,0.95,0.912713879143312,21,39.0,1,39.0,1,39.0,1,39.0,1
7277,max_effective,10,20,2,3,0.05,0.95,0.914643196885766,11,36.0,1,36.0,1,36.0,1,36.0,1
7278,max_effective,10,20,2,3,0.05,0.95,0.9318757244331872,16,40.0,1,40.0,1,40.0,1,40.0,1
7279,max_effective,10,20,2,3,0.05,0.95,0.9077661679923305,15,43.0,1,43.0,1,43.0,1,43.0,1
7280,max_effective,10,20,2,3,0.05,0.95,0.9292968763063912,11,28.0,1,28.0,1,28.0,1,28.0,1
7281,max_effective,10,20,2,3,0.05,0.95,0.9247990040267252,6,21.0,1,21.0,1,21.0,1,21.0,1
7282,max_effective,10,20,2,3,0.05,0.95,0.8338013539929795,6,16.0,1,16.0,1,16.0,1,16.0,1
7283,max_effective,10,20,2,3,0.05,0.95,0.8376450371003868,21,45.0,0,49.0,0,50.0,0,53.0,1
7284,max_effective,10,20,2,3,0.05,0.95,0.7613645647094647,6,21.0,1,21.0,1,21.0,1,21.0,1
7285,max_effective,10,20,2,3,0.05,0.95,0.8289908903059852,4,19.0,1,19.0,1,19.0,1,19.0,1
7286,max_effective,10,20,2,3,0.05,0.95,0.8598785575695003,14,40.0,1,38.0,0,40.0,1,40.0,1
7287,max_effective,10,20,2,3,0.05,0.95,0.898483157045972,19,39.0,1,39.0,1,39.0,1,39.0,1
7288,max_effective,10,20,2,3,0.05,0.95,0.7464146598909752,3,15.0,1,15.0,1,15.0,1,15.0,1
7289,max_effective,10,20,2,3,0.05,0.95,0.938406081661638,10,28.0,1,28.0,1,28.0,1,28.0,1
7290,max_effective,10,20,2,3,0.05,0.95,0.8734516534005395,14,44.0,1,44.0,1,44.0,1,44.0,1
7291,max_effective,10,20,2,3,0.05,0.95,0.9103203153153616,17,43.0,1,43.0,1,43.0,1,43.0,1
7292,max_effective,10,20,2,3,0.05,0.95,0.9028877180482192,19,45.0,0,46.0,1,46.0,1,38.0,0
7293,max_effective,10,20,2,3,0.05,0.95,0.8355194548592305,3,18.0,1,18.0,1,18.0,1,18.0,1
7294,max_effective,10,20,2,3,0.05,0.95,0.8830417646067817,10,24.0,1,24.0,1,24.0,1,24.0,1
7295,max_effective,10,20,2,3,0.05,0.95,0.9044998421824074,5,16.0,1,16.0,1,16.0,1,16.0,1
7296,max_effective,10,20,2,3,0.05,0.95,0.8068801772133789,3,16.0,1,16.0,1,16.0,1,16.0,1
7297,max_effective,10,20,2,3,0.05,0.95,0.9188875580987024,10,33.0,1,33.0,1,33.0,1,33.0,1
7298,max_effective,10,20,2,3,0.05,0.95,0.9008958316115612,6,18.0,1,18.0,1,18.0,1,17.0,0
7299,max_effective,10,20,2,3,0.05,0.95,0.8452814685532036,13,34.0,1,34.0,1,34.0,1,34.0,1
7300,max_effective,10,20,2,3,0.05,0.95,0.7905164525955296,8,23.0,1,23.0,1,23.0,1,23.0,1
7301,max_effective,10,20,2,3,0.05,0.95,0.8643245997851635,17,31.0,1,31.0,1,31.0,1,31.0,1
7302,max_effective,10,20,2,3,0.05,0.95,0.9413493611156988,24,42.0,1,42.0,1,42.0,1,42.0,1
7303,max_effective,10,20,2,3,0.05,0.95,0.7347757393903249,4,17.0,1,17.0,1,17.0,1,16.0,0
7304,max_effective,10,20,2,3,0.05,0.95,0.9420690794823404,4,17.0,1,17.0,1,17.0,1,17.0,1
7305,max_effective,10,20,2,3,0.05,0.95,0.9267422197516436,19,43.0,0,45.0,1,45.0,1,45.0,1
7306,max_effective,10,20,2,3,0.05,0.95,0.8168216709041126,11,28.0,1,28.0,1,28.0,1,28.0,1
7307,max_effective,10,20,2,3,0.05,0.95,0.726353615524155,10,25.0,1,25.0,1,25.0,1,25.0,1
7308,max_effective,10,20,2,3,0.05,0.95,0.6849735524996655,3,13.0,1,13.0,1,13.0,1,13.0,1
7309,max_effective,10,20,2,3,0.05,0.95,0.9361978551885916,11,32.0,1,32.0,1,32.0,1,32.0,1
7310,max_effective,10,20,2,3,0.05,0.95,0.8878703585131481,9,29.0,1,29.0,1,29.0,1,29.0,1
7311,max_effective,10,20,2,3,0.05,0.95,0.8900637506494191,10,32.0,1,32.0,1,32.0,1,32.0,1
7312,max_effective,10,20,2,3,0.05,0.95,0.9403993211927472,17,35.0,1,35.0,1,35.0,1,35.0,1
7313,max_effective,10,20,2,3,0.05,0.95,0.8913885483603629,6,17.0,1,17.0,1,17.0,1,17.0,1
7314,max_effective,10,20,2,3,0.05,0.95,0.9412240489178344,15,50.0,0,53.0,1,50.0,0,49.0,0
7315,max_effective,10,20,2,3,0.05,0.95,0.8642185935160969,9,26.0,1,26.0,1,26.0,1,26.0,1
7316,max_effective,10,20,2,3,0.05,0.95,0.7507127815561333,5,17.0,1,17.0,1,17.0,1,17.0,1
7317,max_effective,10,20,2,3,0.05,0.95,0.896704012968568,5,21.0,1,21.0,1,21.0,1,21.0,1
7318,max_effective,10,20,2,3,0.05,0.95,0.8021586124164198,13,29.0,1,29.0,1,29.0,1,29.0,1
7319,max_effective,10,20,2,3,0.05,0.95,0.792927673095807,8,24.0,1,24.0,1,24.0,1,24.0,1
7320,max_effective,10,20,2,3,0.05,0.95,0.9163089420307552,11,33.0,1,33.0,1,33.0,1,33.0,1
7321,max_effective,10,20,2,3,0.05,0.95,0.890327323587118,13,36.0,1,36.0,1,36.0,1,36.0,1
7322,max_effective,10,20,2,3,0.05,0.95,0.8870221585946366,16,29.0,1,29.0,1,29.0,1,29.0,1
7323,max_effective,10,20,2,3,0.05,0.95,0.8908937762045724,10,24.0,1,24.0,1,24.0,1,24.0,1
7324,max_effective,10,20,2,3,0.05,0.95,0.7572480367554556,6,24.0,1,24.0,1,24.0,1,24.0,1
7325,max_effective,10,20,2,3,0.05,0.95,0.8552091207635799,27,49.0,1,49.0,1,49.0,1,49.0,1
7326,max_effective,10,20,2,3,0.05,0.95,0.90983464072431,13,42.0,1,42.0,1,40.0,0,40.0,0
7327,max_effective,10,20,2,3,0.05,0.95,0.9239465062475692,6,30.0,1,30.0,1,30.0,1,30.0,1
7328,max_effective,10,20,2,3,0.05,0.95,0.8203189578341553,10,24.0,1,24.0,1,24.0,1,24.0,1
7329,max_effective,10,20,2,3,0.05,0.95,0.940868831733888,28,48.0,0,49.0,0,55.0,1,55.0,1
7330,max_effective,10,20,2,3,0.05,0.95,0.922715141372472,6,26.0,1,26.0,1,26.0,1,26.0,1
7331,max_effective,10,20,2,3,0.05,0.95,0.8550104324835424,12,34.0,1,34.0,1,34.0,1,33.0,0
7332,max_effective,10,20,2,3,0.05,0.95,0.9030360979939632,6,24.0,1,24.0,1,24.0,1,24.0,1
7333,max_effective,10,20,2,3,0.05,0.95,0.9328807554201513,20,42.0,0,46.0,1,44.0,0,44.0,0
7334,max_effective,10,20,2,3,0.05,0.95,0.8867064159525977,21,45.0,1,45.0,1,45.0,1,45.0,1
7335,max_effective,10,20,2,3,0.05,0.95,0.8140784848720193,8,25.0,1,25.0,1,25.0,1,25.0,1
7336,max_effective,10,20,2,3,0.05,0.95,0.8314430043492281,6,30.0,1,30.0,1,30.0,1,30.0,1
7337,max_effective,10,20,2,3,0.05,0.95,0.8086925392056413,12,28.0,1,28.0,1,28.0,1,28.0,1
7338,max_effective,10,20,2,3,0.05,0.95,0.9418082707904192,9,29.0,1,29.0,1,29.0,1,29.0,1
7339,max_effective,10,20,2,3,0.05,0.95,0.8929300110827282,8,27.0,1,27.0,1,27.0,1,27.0,1
7340,max_effective,10,20,2,3,0.05,0.95,0.9275900318242128,6,27.0,1,27.0,1,27.0,1,27.0,1
7341,max_effective,10,20,2,3,0.05,0.95,0.8627068849479663,6,21.0,1,21.0,1,21.0,1,21.0,1
7342,max_effective,10,20,2,3,0.05,0.95,0.9255183941088028,13,49.0,0,48.0,0,47.0,0,50.0,1
7343,max_effective,10,20,2,3,0.05,0.95,0.8444559845682862,6,18.0,1,18.0,1,18.0,1,18.0,1
7344,max_effective,10,20,2,3,0.05,0.95,0.8979844442015681,52,56.0,0,53.0,0,58.0,1,56.0,0
7345,max_effective,10,20,2,3,0.05,0.95,0.5929175619627435,5,19.0,1,19.0,1,19.0,1,19.0,1
7346,max_effective,10,20,2,3,0.05,0.95,0.920466888127077,9,29.0,1,29.0,1,29.0,1,29.0,1
7347,max_effective,10,20,2,3,0.05,0.95,0.9372014438659274,13,50.0,0,52.0,1,49.0,0,49.0,0
7348,max_effective,10,20,2,3,0.05,0.95,0.9308030125717875,9,30.0,1,30.0,1,30.0,1,30.0,1
7349,max_effective,10,20,2,3,0.05,0.95,0.9251335000912002,33,45.0,0,48.0,0,52.0,1,52.0,1
7350,max_effective,10,20,2,3,0.05,0.95,0.9439711021227288,46,45.0,0,55.0,0,56.0,0,57.0,1
7351,max_effective,10,20,2,3,0.05,0.95,0.8205458787621506,15,25.0,1,25.0,1,25.0,1,25.0,1
7352,max_effective,10,20,2,3,0.05,0.95,0.943604124891794,18,45.0,0,46.0,1,46.0,1,46.0,1
7353,max_effective,10,20,2,3,0.05,0.95,0.9488965978093944,31,54.0,1,47.0,0,54.0,1,52.0,0
7354,max_effective,10,20,2,3,0.05,0.95,0.7755727118974167,4,18.0,1,18.0,1,18.0,1,18.0,1
7355,max_effective,10,20,2,3,0.05,0.95,0.8100978963947382,7,29.0,1,29.0,1,29.0,1,29.0,1
7356,max_effective,10,20,2,3,0.05,0.95,0.8817302639687351,7,32.0,1,32.0,1,32.0,1,32.0,1
7357,max_effective,10,20,2,3,0.05,0.95,0.7160707366102798,4,20.0,1,20.0,1,20.0,1,20.0,1
7358,max_effective,10,20,2,3,0.05,0.95,0.9332147387227054,17,47.0,0,52.0,1,51.0,0,51.0,0
7359,max_effective,10,20,2,3,0.05,0.95,0.8525491505486048,25,42.0,0,46.0,1,46.0,1,45.0,0
7360,max_effective,10,20,2,3,0.05,0.95,0.8786828313885153,7,26.0,1,26.0,1,26.0,1,26.0,1
7361,max_effective,10,20,2,3,0.05,0.95,0.8234917888052967,7,23.0,1,23.0,1,23.0,1,23.0,1
7362,max_effective,10,20,2,3,0.05,0.95,0.9376420773925952,15,28.0,1,28.0,1,28.0,1,28.0,1
7363,max_effective,10,20,2,3,0.05,0.95,0.862059167803023,24,37.0,1,37.0,1,37.0,1,37.0,1
7364,max_effective,10,20,2,3,0.05,0.95,0.8348847085339707,8,24.0,1,24.0,1,24.0,1,24.0,1
7365,max_effective,10,20,2,3,0.05,0.95,0.922325743700073,14,32.0,1,32.0,1,32.0,1,32.0,1
7366,max_effective,10,20,2,3,0.05,0.95,0.9466385723894976,78,47.0,0,49.0,0,51.0,0,53.0,1
7367,max_effective,10,20,2,3,0.05,0.95,0.821975568424611,10,28.0,1,28.0,1,28.0,1,28.0,1
7368,max_effective,10,20,2,3,0.05,0.95,0.8665553312036821,4,15.0,1,15.0,1,15.0,1,15.0,1
7369,max_effective,10,20,2,3,0.05,0.95,0.947300939291202,54,53.0,0,54.0,0,58.0,1,56.0,0
7370,max_effective,10,20,2,3,0.05,0.95,0.949151682815016,21,35.0,1,35.0,1,35.0,1,35.0,1
7371,max_effective,10,20,2,3,0.05,0.95,0.9407852657401076,24,41.0,1,41.0,1,41.0,1,41.0,1
7372,max_effective,10,20,2,3,0.05,0.95,0.9450257436100632,16,37.0,1,37.0,1,37.0,1,36.0,0
7373,max_effective,10,20,2,3,0.05,0.95,0.940844280114112,41,48.0,0,54.0,0,58.0,0,59.0,1
7374,max_effective,10,20,2,3,0.05,0.95,0.8928365301277698,8,19.0,1,19.0,1,19.0,1,19.0,1
7375,max_effective,10,20,2,3,0.05,0.95,0.82105873622662,17,36.0,1,36.0,1,36.0,1,36.0,1
7376,max_effective,10,20,2,3,0.05,0.95,0.9381070525734674,92,47.0,0,49.0,0,55.0,1,55.0,1
7377,max_effective,10,20,2,3,0.05,0.95,0.6281098853063269,2,11.0,1,11.0,1,11.0,1,11.0,1
7378,max_effective,10,20,2,3,0.05,0.95,0.9236891319556944,16,39.0,1,39.0,1,39.0,1,39.0,1
7379,max_effective,10,20,2,3,0.05,0.95,0.9177639426638916,18,39.0,1,39.0,1,39.0,1,39.0,1
7380,max_effective,10,20,2,3,0.05,0.95,0.7946246635452799,7,28.0,1,28.0,1,28.0,1,28.0,1
7381,max_effective,10,20,2,3,0.05,0.95,0.8677639917527827,14,46.0,0,47.0,0,48.0,1,48.0,1
7382,max_effective,10,20,2,3,0.05,0.95,0.8925271365979879,18,52.0,0,53.0,1,53.0,1,52.0,0
7383,max_effective,10,20,2,3,0.05,0.95,0.933585774129439,5,20.0,1,20.0,1,20.0,1,20.0,1
7384,max_effective,10,20,2,3,0.05,0.95,0.9035568298366948,35,46.0,0,50.0,0,52.0,1,52.0,1
7385,max_effective,10,20,2,3,0.05,0.95,0.8504966081441057,13,45.0,1,45.0,1,45.0,1,45.0,1
7386,max_effective,10,20,2,3,0.05,0.95,0.8507314633606531,6,19.0,1,19.0,1,19.0,1,19.0,1
7387,max_effective,10,20,2,3,0.05,0.95,0.8228601250637829,8,24.0,1,24.0,1,24.0,1,24.0,1
7388,max_effective,10,20,2,3,0.05,0.95,0.8721070266125576,25,38.0,1,38.0,1,38.0,1,38.0,1
7389,max_effective,10,20,2,3,0.05,0.95,0.8973731577193894,6,19.0,1,19.0,1,19.0,1,19.0,1
7390,max_effective,10,20,2,3,0.05,0.95,0.871167505017421,6,24.0,1,24.0,1,24.0,1,24.0,1
7391,max_effective,10,20,2,3,0.05,0.95,0.874811447108728,5,27.0,1,27.0,1,27.0,1,27.0,1
7392,max_effective,10,20,2,3,0.05,0.95,0.8072936419715682,3,16.0,1,16.0,1,16.0,1,16.0,1
7393,max_effective,10,20,2,3,0.05,0.95,0.5487821042394239,4,14.0,1,14.0,1,14.0,1,14.0,1
7394,max_effective,10,20,2,3,0.05,0.95,0.9001731468783963,18,36.0,1,36.0,1,36.0,1,36.0,1
7395,max_effective,10,20,2,3,0.05,0.95,0.8833890069840795,6,35.0,1,35.0,1,35.0,1,35.0,1
7396,max_effective,10,20,2,3,0.05,0.95,0.9448169036065764,16,33.0,1,33.0,1,33.0,1,33.0,1
7397,max_effective,10,20,2,3,0.05,0.95,0.8995979002850747,21,42.0,1,42.0,1,42.0,1,41.0,0
7398,max_effective,10,20,2,3,0.05,0.95,0.7681217096590386,5,28.0,1,28.0,1,28.0,1,28.0,1
7399,max_effective,10,20,2,3,0.05,0.95,0.8405329946240017,13,38.0,1,38.0,1,38.0,1,38.0,1
7400,max_effective,10,20,2,3,0.05,0.95,0.9411922289744304,26,45.0,0,49.0,1,46.0,0,49.0,1
7401,max_effective,10,20,2,3,0.05,0.95,0.5191125015598623,2,14.0,1,14.0,1,14.0,1,14.0,1
7402,max_effective,10,20,2,3,0.05,0.95,0.9457916346956028,22,46.0,0,51.0,1,51.0,1,51.0,1
7403,max_effective,10,20,2,3,0.05,0.95,0.8772106045860852,7,25.0,1,25.0,1,25.0,1,25.0,1
7404,max_effective,10,20,2,3,0.05,0.95,0.9469786168405756,38,49.0,0,52.0,0,57.0,1,53.0,0
7405,max_effective,10,20,2,3,0.05,0.95,0.9316408326864452,23,48.0,0,50.0,0,53.0,1,43.0,0
7406,max_effective,10,20,2,3,0.05,0.95,0.8996118625039828,5,19.0,1,19.0,1,19.0,1,19.0,1
7407,max_effective,10,20,2,3,0.05,0.95,0.9317346351789312,7,31.0,1,31.0,1,31.0,1,31.0,1
7408,max_effective,10,20,2,3,0.05,0.95,0.8710580428911795,17,30.0,1,30.0,1,30.0,1,30.0,1
7409,max_effective,10,20,2,3,0.05,0.95,0.7969141941329514,15,37.0,1,37.0,1,37.0,1,37.0,1
7410,max_effective,10,20,2,3,0.05,0.95,0.83038974203915,22,41.0,1,41.0,1,41.0,1,41.0,1
7411,max_effective,10,20,2,3,0.05,0.95,0.8534361678063529,4,16.0,1,16.0,1,16.0,1,16.0,1
7412,max_effective,10,20,2,3,0.05,0.95,0.8900848283746507,15,25.0,1,25.0,1,25.0,1,25.0,1
7413,max_effective,10,20,2,3,0.05,0.95,0.875220526752285,9,34.0,1,34.0,1,34.0,1,34.0,1
7414,max_effective,10,20,2,3,0.05,0.95,0.7075817603049153,2,12.0,1,12.0,1,12.0,1,12.0,1
7415,max_effective,10,20,2,3,0.05,0.95,0.8875747036775915,13,46.0,1,46.0,1,46.0,1,46.0,1
7416,max_effective,10,20,2,3,0.05,0.95,0.76400231130673,6,22.0,1,22.0,1,22.0,1,22.0,1
7417,max_effective,10,20,2,3,0.05,0.95,0.7157035504107789,2,15.0,1,15.0,1,15.0,1,15.0,1
7418,max_effective,10,20,2,3,0.05,0.95,0.7667341704927069,9,20.0,1,20.0,1,20.0,1,20.0,1
7419,max_effective,10,20,2,3,0.05,0.95,0.9263754578129028,16,30.0,1,30.0,1,30.0,1,29.0,0
7420,max_effective,10,20,2,3,0.05,0.95,0.813967910888383,10,29.0,1,29.0,1,29.0,1,29.0,1
7421,max_effective,10,20,2,3,0.05,0.95,0.8151332180395315,15,46.0,0,48.0,1,48.0,1,48.0,1
7422,max_effective,10,20,2,3,0.05,0.95,0.8520482507968179,11,40.0,1,40.0,1,40.0,1,40.0,1
7423,max_effective,10,20,2,3,0.05,0.95,0.914906749477261,5,20.0,1,20.0,1,20.0,1,20.0,1
7424,max_effective,10,20,2,3,0.05,0.95,0.8440474520223208,10,25.0,1,25.0,1,25.0,1,25.0,1
7425,max_effective,10,20,2,3,0.05,0.95,0.7901863859190863,4,19.0,1,19.0,1,19.0,1,19.0,1
7426,max_effective,10,20,2,3,0.05,0.95,0.9303383399423834,5,15.0,1,15.0,1,15.0,1,14.0,0
7427,max_effective,10,20,2,3,0.05,0.95,0.9305419762442492,29,45.0,1,45.0,1,45.0,1,45.0,1
7428,max_effective,10,20,2,3,0.05,0.95,0.9201587070096436,6,25.0,1,25.0,1,25.0,1,25.0,1
7429,max_effective,10,20,2,3,0.05,0.95,0.8886126890764688,4,17.0,1,17.0,1,17.0,1,17.0,1
7430,max_effective,10,20,2,3,0.05,0.95,0.905953120771159,19,37.0,1,37.0,1,37.0,1,37.0,1
7431,max_effective,10,20,2,3,0.05,0.95,0.8018633071471679,5,21.0,1,21.0,1,21.0,1,21.0,1
7432,max_effective,10,20,2,3,0.05,0.95,0.8910002732905631,7,24.0,1,24.0,1,24.0,1,24.0,1
7433,max_effective,10,20,2,3,0.05,0.95,0.8742373111496129,16,38.0,1,38.0,1,38.0,1,38.0,1
7434,max_effective,10,20,2,3,0.05,0.95,0.9104161795185248,10,29.0,1,29.0,1,29.0,1,29.0,1
7435,max_effective,10,20,2,3,0.05,0.95,0.7615912474192407,8,19.0,1,19.0,1,19.0,1,19.0,1
7436,max_effective,10,20,2,3,0.05,0.95,0.7658739662511483,5,21.0,1,21.0,1,21.0,1,21.0,1
7437,max_effective,10,20,2,3,0.05,0.95,0.8646949597134254,5,20.0,1,20.0,1,20.0,1,20.0,1
7438,max_effective,10,20,2,3,0.05,0.95,0.5815247099756912,4,17.0,1,17.0,1,17.0,1,17.0,1
7439,max_effective,10,20,2,3,0.05,0.95,0.8083974901813363,16,45.0,1,45.0,1,44.0,0,45.0,1
7440,max_effective,10,20,2,3,0.05,0.95,0.8960219440433517,49,48.0,0,52.0,0,55.0,1,55.0,1
7441,max_effective,10,20,2,3,0.05,0.95,0.6397132656220225,3,18.0,1,18.0,1,18.0,1,18.0,1
7442,max_effective,10,20,2,3,0.05,0.95,0.9365070789032434,5,18.0,1,18.0,1,18.0,1,18.0,1
7443,max_effective,10,20,2,3,0.05,0.95,0.9400091772498798,7,18.0,1,18.0,1,18.0,1,18.0,1
7444,max_effective,10,20,2,3,0.05,0.95,0.8160489096359506,9,29.0,1,29.0,1,29.0,1,29.0,1
7445,max_effective,10,20,2,3,0.05,0.95,0.8959789822208443,6,35.0,1,35.0,1,35.0,1,35.0,1
7446,max_effective,10,20,2,3,0.05,0.95,0.8959114490142487,22,45.0,1,45.0,1,45.0,1,45.0,1
7447,max_effective,10,20,2,3,0.05,0.95,0.9097817258250872,10,25.0,1,25.0,1,25.0,1,25.0,1
7448,max_effective,10,20,2,3,0.05,0.95,0.9315101413961432,11,38.0,1,38.0,1,38.0,1,38.0,1
7449,max_effective,10,20,2,3,0.05,0.95,0.9459894086960068,18,50.0,0,52.0,1,50.0,0,50.0,0
7450,max_effective,10,20,2,3,0.05,0.95,0.9495810578513524,26,52.0,0,53.0,0,57.0,1,55.0,0
7451,max_effective,10,20,2,3,0.05,0.95,0.9089306089101572,9,29.0,1,29.0,1,29.0,1,29.0,1
7452,max_effective,10,20,2,3,0.05,0.95,0.8039969555707485,2,14.0,1,14.0,1,14.0,1,14.0,1
7453,max_effective,10,20,2,3,0.05,0.95,0.6924956940514159,5,20.0,1,20.0,1,20.0,1,20.0,1
7454,max_effective,10,20,2,3,0.05,0.95,0.8317872976078396,9,25.0,1,25.0,1,25.0,1,25.0,1
7455,max_effective,10,20,2,3,0.05,0.95,0.9484070847672142,25,46.0,1,46.0,1,46.0,1,45.0,0
7456,max_effective,10,20,2,3,0.05,0.95,0.8103135708800208,8,24.0,1,24.0,1,24.0,1,24.0,1
7457,max_effective,10,20,2,3,0.05,0.95,0.908800289171414,11,38.0,1,38.0,1,38.0,1,38.0,1
7458,max_effective,10,20,2,3,0.05,0.95,0.9271266015021484,19,41.0,0,43.0,1,43.0,1,43.0,1
7459,max_effective,10,20,2,3,0.05,0.95,0.804175443187837,5,20.0,1,20.0,1,20.0,1,20.0,1
7460,max_effective,10,20,2,3,0.05,0.95,0.9438884831385924,24,47.0,0,51.0,0,54.0,1,54.0,1
7461,max_effective,10,20,2,3,0.05,0.95,0.6995498870515726,7,22.0,1,22.0,1,22.0,1,22.0,1
7462,max_effective,10,20,2,3,0.05,0.95,0.9394243924108112,9,31.0,1,31.0,1,31.0,1,31.0,1
7463,max_effective,10,20,2,3,0.05,0.95,0.6683373229934274,5,22.0,1,22.0,1,22.0,1,22.0,1
7464,max_effective,10,20,2,3,0.05,0.95,0.8864128376146233,12,28.0,1,28.0,1,28.0,1,28.0,1
7465,max_effective,10,20,2,3,0.05,0.95,0.9315554644637428,24,52.0,0,54.0,0,57.0,0,58.0,1
7466,max_effective,10,20,2,3,0.05,0.95,0.7916533930942956,9,23.0,1,23.0,1,23.0,1,23.0,1
7467,max_effective,10,20,2,3,0.05,0.95,0.8477128185827814,8,26.0,1,26.0,1,26.0,1,26.0,1
7468,max_effective,10,20,2,3,0.05,0.95,0.9234545507835732,11,26.0,1,26.0,1,26.0,1,26.0,1
7469,max_effective,10,20,2,3,0.05,0.95,0.9373910258279294,31,49.0,0,55.0,1,55.0,1,54.0,0
7470,max_effective,10,20,2,3,0.05,0.95,0.9301131920378426,21,42.0,1,42.0,1,42.0,1,42.0,1
7471,max_effective,10,20,2,3,0.05,0.95,0.8523450719796939,9,29.0,1,29.0,1,29.0,1,29.0,1
7472,max_effective,10,20,2,3,0.05,0.95,0.8996121992598052,22,41.0,1,41.0,1,41.0,1,41.0,1
7473,max_effective,10,20,2,3,0.05,0.95,0.9006087980644387,21,41.0,1,41.0,1,41.0,1,41.0,1
7474,max_effective,10,20,2,3,0.05,0.95,0.8438584729426573,3,14.0,1,14.0,1,14.0,1,14.0,1
7475,max_effective,10,20,2,3,0.05,0.95,0.9430964930313086,9,37.0,1,37.0,1,37.0,1,37.0,1
7476,max_effective,10,20,2,3,0.05,0.95,0.9001668016522756,12,27.0,1,27.0,1,27.0,1,27.0,1
7477,max_effective,10,20,2,3,0.05,0.95,0.82380719082204,9,33.0,1,33.0,1,33.0,1,33.0,1
7478,max_effective,10,20,2,3,0.05,0.95,0.8440372214090934,16,36.0,1,36.0,1,36.0,1,36.0,1
7479,max_effective,10,20,2,3,0.05,0.95,0.7924947479223928,3,15.0,1,15.0,1,15.0,1,15.0,1
7480,max_effective,10,20,2,3,0.05,0.95,0.9062318682780977,6,32.0,1,32.0,1,32.0,1,32.0,1
7481,max_effective,10,20,2,3,0.05,0.95,0.8580024127256044,17,28.0,1,28.0,1,28.0,1,28.0,1
7482,max_effective,10,20,2,3,0.05,0.95,0.8197761405105576,5,21.0,1,21.0,1,21.0,1,21.0,1
7483,max_effective,10,20,2,3,0.05,0.95,0.8910263255551331,10,35.0,1,35.0,1,35.0,1,35.0,1
7484,max_effective,10,20,2,3,0.05,0.95,0.8301852417280027,3,15.0,1,15.0,1,15.0,1,15.0,1
7485,max_effective,10,20,2,3,0.05,0.95,0.9031306148814734,4,19.0,1,19.0,1,19.0,1,19.0,1
7486,max_effective,10,20,2,3,0.05,0.95,0.8897969696472121,5,20.0,1,20.0,1,20.0,1,20.0,1
7487,max_effective,10,20,2,3,0.05,0.95,0.9232099147941218,6,25.0,1,25.0,1,25.0,1,25.0,1
7488,max_effective,10,20,2,3,0.05,0.95,0.905077746462067,9,45.0,1,45.0,1,45.0,1,45.0,1
7489,max_effective,10,20,2,3,0.05,0.95,0.8827031784558598,11,28.0,1,28.0,1,28.0,1,28.0,1
7490,max_effective,10,20,2,3,0.05,0.95,0.868324788822134,6,20.0,1,20.0,1,20.0,1,20.0,1
7491,max_effective,10,20,2,3,0.05,0.95,0.8745713541486027,12,24.0,1,24.0,1,24.0,1,24.0,1
7492,max_effective,10,20,2,3,0.05,0.95,0.9410989696325271,27,47.0,0,49.0,0,57.0,1,56.0,0
7493,max_effective,10,20,2,3,0.05,0.95,0.925690170078762,7,25.0,1,25.0,1,25.0,1,25.0,1
7494,max_effective,10,20,2,3,0.05,0.95,0.9053147868091492,12,35.0,1,35.0,1,35.0,1,35.0,1
7495,max_effective,10,20,2,3,0.05,0.95,0.7488774699127495,2,15.0,1,15.0,1,15.0,1,15.0,1
7496,max_effective,10,20,2,3,0.05,0.95,0.92031039045741,15,33.0,1,33.0,1,33.0,1,33.0,1
7497,max_effective,10,20,2,3,0.05,0.95,0.9170173537461952,9,28.0,1,28.0,1,28.0,1,28.0,1
7498,max_effective,10,20,2,3,0.05,0.95,0.9344614718785518,8,28.0,1,28.0,1,28.0,1,28.0,1
7499,max_effective,10,20,2,3,0.05,0.95,0.8667750471616964,4,16.0,1,16.0,1,16.0,1,16.0,1
7500,max_effective,10,20,2,3,0.05,0.95,0.7370030356984706,3,16.0,1,16.0,1,16.0,1,16.0,1
7501,max_effective,10,20,2,3,0.05,0.95,0.8758601279164263,5,19.0,1,19.0,1,19.0,1,19.0,1
7502,max_effective,10,20,2,3,0.05,0.95,0.9204868875054868,16,47.0,0,48.0,0,50.0,1,49.0,0
7503,max_effective,10,20,2,3,0.05,0.95,0.9078523764885144,18,46.0,0,51.0,1,49.0,0,50.0,0
7504,max_effective,10,20,2,3,0.05,0.95,0.884968893990226,12,36.0,1,36.0,1,36.0,1,36.0,1
7505,max_effective,10,20,2,3,0.05,0.95,0.8971271488752103,29,45.0,0,50.0,0,56.0,1,54.0,0
7506,max_effective,10,20,2,3,0.05,0.95,0.9352451173334784,32,51.0,0,51.0,0,51.0,0,56.0,1
7507,max_effective,10,20,2,3,0.05,0.95,0.8506704161837627,13,33.0,1,33.0,1,33.0,1,33.0,1
7508,max_effective,10,20,2,3,0.05,0.95,0.9253805162336224,13,45.0,1,45.0,1,45.0,1,45.0,1
7509,max_effective,10,20,2,3,0.05,0.95,0.9186931511758222,27,48.0,0,49.0,1,49.0,1,48.0,0
7510,max_effective,10,20,2,3,0.05,0.95,0.8104160510834174,19,44.0,1,44.0,1,44.0,1,44.0,1
7511,max_effective,10,20,2,3,0.05,0.95,0.8091866559359427,8,23.0,1,23.0,1,23.0,1,23.0,1
7512,max_effective,10,20,2,3,0.05,0.95,0.8082046138808623,5,24.0,1,24.0,1,24.0,1,24.0,1
7513,max_effective,10,20,2,3,0.05,0.95,0.7303405375824701,5,19.0,1,19.0,1,19.0,1,19.0,1
7514,max_effective,10,20,2,3,0.05,0.95,0.881927693983456,6,23.0,1,23.0,1,23.0,1,23.0,1
7515,max_effective,10,20,2,3,0.05,0.95,0.926508818725672,5,22.0,1,22.0,1,22.0,1,22.0,1
7516,max_effective,10,20,2,3,0.05,0.95,0.8692651900297181,7,28.0,1,28.0,1,28.0,1,28.0,1
7517,max_effective,10,20,2,3,0.05,0.95,0.9021583983296484,4,19.0,1,19.0,1,19.0,1,19.0,1
7518,max_effective,10,20,2,3,0.05,0.95,0.8930505225282314,25,47.0,1,47.0,1,47.0,1,47.0,1
7519,max_effective,10,20,2,3,0.05,0.95,0.9144148962605634,15,44.0,0,45.0,1,45.0,1,45.0,1
7520,max_effective,10,20,2,3,0.05,0.95,0.9427886959822984,28,49.0,0,45.0,0,50.0,1,50.0,1
7521,max_effective,10,20,2,3,0.05,0.95,0.9436777337053254,26,48.0,0,52.0,0,54.0,1,53.0,0
7522,max_effective,10,20,2,3,0.05,0.95,0.9115931771353364,7,27.0,1,27.0,1,27.0,1,27.0,1
7523,max_effective,10,20,2,3,0.05,0.95,0.7796306690385019,8,25.0,1,25.0,1,25.0,1,25.0,1
7524,max_effective,10,20,2,3,0.05,0.95,0.84496809118827,12,48.0,0,49.0,1,49.0,1,49.0,1
7525,max_effective,10,20,2,3,0.05,0.95,0.9340449567737176,7,25.0,1,25.0,1,25.0,1,25.0,1
7526,max_effective,10,20,2,3,0.05,0.95,0.9295209380138522,23,46.0,0,53.0,1,52.0,0,52.0,0
7527,max_effective,10,20,2,3,0.05,0.95,0.8120369343351952,16,38.0,1,38.0,1,38.0,1,38.0,1
7528,max_effective,10,20,2,3,0.05,0.95,0.7615110174047984,7,20.0,1,20.0,1,20.0,1,20.0,1
7529,max_effective,10,20,2,3,0.05,0.95,0.933845798874074,20,39.0,1,39.0,1,39.0,1,39.0,1
7530,max_effective,10,20,2,3,0.05,0.95,0.7157870226104982,2,13.0,1,13.0,1,13.0,1,13.0,1
7531,max_effective,10,20,2,3,0.05,0.95,0.7939212863649648,5,23.0,1,23.0,1,23.0,1,23.0,1
7532,max_effective,10,20,2,3,0.05,0.95,0.9244599538979584,8,36.0,1,36.0,1,36.0,1,36.0,1
7533,max_effective,10,20,2,3,0.05,0.95,0.9342372511366708,6,23.0,1,23.0,1,23.0,1,23.0,1
7534,max_effective,10,20,2,3,0.05,0.95,0.8947679102500704,14,28.0,1,28.0,1,28.0,1,28.0,1
7535,max_effective,10,20,2,3,0.05,0.95,0.8634971150353822,6,27.0,1,27.0,1,27.0,1,27.0,1
7536,max_effective,10,20,2,3,0.05,0.95,0.9179757294200968,8,30.0,1,30.0,1,30.0,1,30.0,1
7537,max_effective,10,20,2,3,0.05,0.95,0.9071479038757796,11,40.0,1,40.0,1,40.0,1,40.0,1
7538,max_effective,10,20,2,3,0.05,0.95,0.6161551628641854,3,15.0,1,15.0,1,15.0,1,15.0,1
7539,max_effective,10,20,2,3,0.05,0.95,0.7365736565620851,9,26.0,1,26.0,1,26.0,1,26.0,1
7540,max_effective,10,20,2,3,0.05,0.95,0.887268341065801,10,24.0,1,24.0,1,24.0,1,24.0,1
7541,max_effective,10,20,2,3,0.05,0.95,0.8578303205010992,8,26.0,1,26.0,1,26.0,1,26.0,1
7542,max_effective,10,20,2,3,0.05,0.95,0.8742659194515082,12,33.0,1,33.0,1,33.0,1,33.0,1
7543,max_effective,10,20,2,3,0.05,0.95,0.9190336660408188,5,24.0,1,24.0,1,24.0,1,24.0,1
7544,max_effective,10,20,2,3,0.05,0.95,0.9273972821046808,42,52.0,0,54.0,0,59.0,0,60.0,1
7545,max_effective,10,20,2,3,0.05,0.95,0.9462958820208076,37,48.0,0,50.0,0,54.0,0,57.0,1
7546,max_effective,10,20,2,3,0.05,0.95,0.7773251553613155,3,15.0,1,15.0,1,15.0,1,15.0,1
7547,max_effective,10,20,2,3,0.05,0.95,0.84966650487184,6,21.0,1,21.0,1,21.0,1,21.0,1
7548,max_effective,10,20,2,3,0.05,0.95,0.7751241784364246,5,21.0,1,21.0,1,21.0,1,21.0,1
7549,max_effective,10,20,2,3,0.05,0.95,0.9440511251803994,12,39.0,1,38.0,0,39.0,1,38.0,0
7550,max_effective,10,20,2,3,0.05,0.95,0.9302233121416866,11,32.0,1,32.0,1,32.0,1,32.0,1
7551,max_effective,10,20,2,3,0.05,0.95,0.9423363943452484,11,22.0,1,22.0,1,22.0,1,22.0,1
7552,max_effective,10,20,2,3,0.05,0.95,0.9375584879918972,25,42.0,1,42.0,1,42.0,1,42.0,1
7553,max_effective,10,20,2,3,0.05,0.95,0.9228525619413596,12,28.0,1,28.0,1,28.0,1,28.0,1
7554,max_effective,10,20,2,3,0.05,0.95,0.856645961532483,16,46.0,0,45.0,0,49.0,1,43.0,0
7555,max_effective,10,20,2,3,0.05,0.95,0.9373450503412591,34,49.0,0,55.0,0,58.0,1,57.0,0
7556,max_effective,10,20,2,3,0.05,0.95,0.9167022331965268,8,35.0,1,35.0,1,35.0,1,35.0,1
7557,max_effective,10,20,2,3,0.05,0.95,0.7975285768726144,6,21.0,1,21.0,1,21.0,1,21.0,1
7558,max_effective,10,20,2,3,0.05,0.95,0.8683051309509623,10,32.0,1,32.0,1,32.0,1,32.0,1
7559,max_effective,10,20,2,3,0.05,0.95,0.8602459622086008,6,22.0,1,22.0,1,22.0,1,22.0,1
7560,max_effective,10,20,2,3,0.05,0.95,0.7991157222550404,12,29.0,1,29.0,1,29.0,1,29.0,1
7561,max_effective,10,20,2,3,0.05,0.95,0.9193612392699038,8,32.0,1,32.0,1,32.0,1,32.0,1
7562,max_effective,10,20,2,3,0.05,0.95,0.8359452892764357,2,12.0,1,12.0,1,12.0,1,12.0,1
7563,max_effective,10,20,2,3,0.05,0.95,0.8307542946223033,13,34.0,1,34.0,1,34.0,1,34.0,1
7564,max_effective,10,20,2,3,0.05,0.95,0.9167924681944224,9,24.0,1,24.0,1,24.0,1,24.0,1
7565,max_effective,10,20,2,3,0.05,0.95,0.8508379792715792,7,23.0,1,23.0,1,23.0,1,23.0,1
7566,max_effective,10,20,2,3,0.05,0.95,0.8914923154898825,6,19.0,1,19.0,1,19.0,1,19.0,1
7567,max_effective,10,20,2,3,0.05,0.95,0.9390058568194484,13,35.0,1,35.0,1,35.0,1,35.0,1
7568,max_effective,10,20,2,3,0.05,0.95,0.9281157942962946,11,45.0,1,45.0,1,44.0,0,45.0,1
7569,max_effective,10,20,2,3,0.05,0.95,0.8972839414036906,9,25.0,1,25.0,1,25.0,1,25.0,1
7570,max_effective,10,20,2,3,0.05,0.95,0.9437033677414582,15,43.0,1,43.0,1,43.0,1,41.0,0
7571,max_effective,10,20,2,3,0.05,0.95,0.8574202602119397,4,20.0,1,20.0,1,20.0,1,20.0,1
7572,max_effective,10,20,2,3,0.05,0.95,0.8557203831222036,16,43.0,1,43.0,1,43.0,1,43.0,1
7573,max_effective,10,20,2,3,0.05,0.95,0.9437584165113136,30,50.0,0,53.0,0,59.0,1,59.0,1
7574,max_effective,10,20,2,3,0.05,0.95,0.9220121110872624,24,48.0,1,48.0,1,48.0,1,46.0,0
7575,max_effective,10,20,2,3,0.05,0.95,0.9119774156581096,20,30.0,1,30.0,1,30.0,1,30.0,1
7576,max_effective,10,20,2,3,0.05,0.95,0.7903225498230985,9,30.0,1,30.0,1,30.0,1,30.0,1
7577,max_effective,10,20,2,3,0.05,0.95,0.9263461623546256,26,45.0,1,45.0,1,45.0,1,45.0,1
7578,max_effective,10,20,2,3,0.05,0.95,0.9464653289481142,7,27.0,1,27.0,1,27.0,1,27.0,1
7579,max_effective,10,20,2,3,0.05,0.95,0.922196794449722,18,35.0,1,35.0,1,35.0,1,35.0,1
7580,max_effective,10,20,2,3,0.05,0.95,0.9010088419758008,7,32.0,1,32.0,1,32.0,1,32.0,1
7581,max_effective,10,20,2,3,0.05,0.95,0.8838077989891283,9,25.0,1,25.0,1,25.0,1,25.0,1
7582,max_effective,10,20,2,3,0.05,0.95,0.921863390851927,10,25.0,1,25.0,1,25.0,1,25.0,1
7583,max_effective,10,20,2,3,0.05,0.95,0.8987787754669904,7,29.0,1,29.0,1,29.0,1,29.0,1
7584,max_effective,10,20,2,3,0.05,0.95,0.7655570759725079,7,31.0,1,31.0,1,31.0,1,31.0,1
7585,max_effective,10,20,2,3,0.05,0.95,0.7854774758595663,6,27.0,1,27.0,1,27.0,1,27.0,1
7586,max_effective,10,20,2,3,0.05,0.95,0.8301986531421799,8,30.0,1,30.0,1,30.0,1,30.0,1
7587,max_effective,10,20,2,3,0.05,0.95,0.8970029835545175,10,23.0,1,23.0,1,23.0,1,23.0,1
7588,max_effective,10,20,2,3,0.05,0.95,0.5740948639068302,4,17.0,1,17.0,1,17.0,1,17.0,1
7589,max_effective,10,20,2,3,0.05,0.95,0.8239064681257102,2,11.0,1,11.0,1,11.0,1,10.0,0
7590,max_effective,10,20,2,3,0.05,0.95,0.7758285157155559,3,17.0,1,17.0,1,17.0,1,17.0,1
7591,max_effective,10,20,2,3,0.05,0.95,0.8825974248727291,17,33.0,1,33.0,1,33.0,1,33.0,1
7592,max_effective,10,20,2,3,0.05,0.95,0.9281623373453596,64,47.0,0,51.0,0,57.0,0,59.0,1
7593,max_effective,10,20,2,3,0.05,0.95,0.7908875089213513,6,21.0,1,21.0,1,21.0,1,21.0,1
7594,max_effective,10,20,2,3,0.05,0.95,0.8877571826180386,20,37.0,1,37.0,1,37.0,1,37.0,1
7595,max_effective,10,20,2,3,0.05,0.95,0.9274471172132824,53,47.0,0,55.0,0,56.0,1,55.0,0
7596,max_effective,10,20,2,3,0.05,0.95,0.9142315423097628,20,45.0,0,46.0,0,48.0,1,48.0,1
7597,max_effective,10,20,2,3,0.05,0.95,0.7743232395624896,8,20.0,1,20.0,1,20.0,1,20.0,1
7598,max_effective,10,20,2,3,0.05,0.95,0.9003007885426169,8,24.0,1,24.0,1,24.0,1,24.0,1
7599,max_effective,10,20,2,3,0.05,0.95,0.8691428175905562,6,16.0,1,16.0,1,16.0,1,16.0,1
7600,max_effective,10,20,2,3,0.05,0.95,0.8483759372548116,7,22.0,1,22.0,1,22.0,1,22.0,1
7601,max_effective,10,20,2,3,0.05,0.95,0.944538588403354,4,22.0,1,22.0,1,22.0,1,22.0,1
7602,max_effective,10,20,2,3,0.05,0.95,0.9225569432008668,19,49.0,0,54.0,1,51.0,0,48.0,0
7603,max_effective,10,20,2,3,0.05,0.95,0.8267278683011096,11,34.0,1,34.0,1,34.0,1,34.0,1
7604,max_effective,10,20,2,3,0.05,0.95,0.9061866980111892,9,25.0,1,25.0,1,25.0,1,25.0,1
7605,max_effective,10,20,2,3,0.05,0.95,0.9305489180214384,25,48.0,1,47.0,0,48.0,1,44.0,0
7606,max_effective,10,20,2,3,0.05,0.95,0.8458226917892868,6,17.0,1,17.0,1,17.0,1,17.0,1
7607,max_effective,10,20,2,3,0.05,0.95,0.8805303936960778,8,21.0,1,21.0,1,21.0,1,21.0,1
7608,max_effective,10,20,2,3,0.05,0.95,0.916955152866568,16,34.0,1,34.0,1,34.0,1,34.0,1
7609,max_effective,10,20,2,3,0.05,0.95,0.7687853651962441,3,12.0,1,12.0,1,12.0,1,12.0,1
7610,max_effective,10,20,2,3,0.05,0.95,0.862189700685861,6,26.0,1,26.0,1,26.0,1,26.0,1
7611,max_effective,10,20,2,3,0.05,0.95,0.910134756360864,21,45.0,1,45.0,1,45.0,1,45.0,1
7612,max_effective,10,20,2,3,0.05,0.95,0.9130430427909614,8,22.0,1,22.0,1,22.0,1,22.0,1
7613,max_effective,10,20,2,3,0.05,0.95,0.8678700532660935,6,30.0,1,30.0,1,30.0,1,30.0,1
7614,max_effective,10,20,2,3,0.05,0.95,0.9363063626542896,10,27.0,1,27.0,1,27.0,1,27.0,1
7615,max_effective,10,20,2,3,0.05,0.95,0.6974976219240322,11,31.0,1,31.0,1,31.0,1,31.0,1
7616,max_effective,10,20,2,3,0.05,0.95,0.9150732799202232,14,40.0,1,40.0,1,40.0,1,40.0,1
7617,max_effective,10,20,2,3,0.05,0.95,0.7428600655980249,13,31.0,1,31.0,1,31.0,1,31.0,1
7618,max_effective,10,20,2,3,0.05,0.95,0.9418849621949862,22,43.0,1,43.0,1,43.0,1,43.0,1
7619,max_effective,10,20,2,3,0.05,0.95,0.914275100181134,45,46.0,0,50.0,0,54.0,1,54.0,1
7620,max_effective,10,20,2,3,0.05,0.95,0.9041081939088492,8,23.0,1,23.0,1,23.0,1,23.0,1
7621,max_effective,10,20,2,3,0.05,0.95,0.8049313761626782,5,16.0,1,16.0,1,16.0,1,16.0,1
7622,max_effective,10,20,2,3,0.05,0.95,0.7928110632184023,11,26.0,1,26.0,1,26.0,1,26.0,1
7623,max_effective,10,20,2,3,0.05,0.95,0.9484063699306567,13,50.0,0,51.0,0,52.0,1,52.0,1
7624,max_effective,10,20,2,3,0.05,0.95,0.9101130012447528,23,41.0,1,41.0,1,41.0,1,40.0,0
7625,max_effective,10,20,2,3,0.05,0.95,0.948471565229679,16,49.0,1,49.0,1,47.0,0,49.0,1
7626,max_effective,10,20,2,3,0.05,0.95,0.9183803364114236,19,51.0,1,45.0,0,51.0,1,44.0,0
7627,max_effective,10,20,2,3,0.05,0.95,0.8922935436980541,3,15.0,1,15.0,1,15.0,1,15.0,1
7628,max_effective,10,20,2,3,0.05,0.95,0.7990038698796245,7,18.0,1,18.0,1,18.0,1,18.0,1
7629,max_effective,10,20,2,3,0.05,0.95,0.686625929059723,4,22.0,1,22.0,1,22.0,1,22.0,1
7630,max_effective,10,20,2,3,0.05,0.95,0.8119383441166844,10,23.0,1,23.0,1,23.0,1,23.0,1
7631,max_effective,10,20,2,3,0.05,0.95,0.8617644210757592,33,46.0,0,49.0,0,52.0,1,52.0,1
7632,max_effective,10,20,2,3,0.05,0.95,0.7891880138541257,4,17.0,1,17.0,1,17.0,1,17.0,1
7633,max_effective,10,20,2,3,0.05,0.95,0.942511842323978,20,41.0,0,45.0,1,45.0,1,45.0,1
7634,max_effective,10,20,2,3,0.05,0.95,0.7701942993038114,5,18.0,1,18.0,1,18.0,1,18.0,1
7635,max_effective,10,20,2,3,0.05,0.95,0.8455018512988249,21,42.0,1,42.0,1,42.0,1,42.0,1
7636,max_effective,10,20,2,3,0.05,0.95,0.8960752425483514,7,19.0,1,19.0,1,19.0,1,19.0,1
7637,max_effective,10,20,2,3,0.05,0.95,0.7752884324228904,3,15.0,1,15.0,1,15.0,1,15.0,1
7638,max_effective,10,20,2,3,0.05,0.95,0.8989158023737922,18,35.0,1,35.0,1,35.0,1,35.0,1
7639,max_effective,10,20,2,3,0.05,0.95,0.8983708304558802,16,38.0,1,38.0,1,38.0,1,38.0,1
7640,max_effective,10,20,2,3,0.05,0.95,0.8829961320671494,5,15.0,1,15.0,1,15.0,1,15.0,1
7641,max_effective,10,20,2,3,0.05,0.95,0.8801451625778219,15,26.0,1,26.0,1,26.0,1,26.0,1
7642,max_effective,10,20,2,3,0.05,0.95,0.8458627708262971,7,22.0,1,22.0,1,22.0,1,22.0,1
7643,max_effective,10,20,2,3,0.05,0.95,0.944682082603894,41,49.0,0,58.0,0,59.0,1,55.0,0
7644,max_effective,10,20,2,3,0.05,0.95,0.913677527481776,11,35.0,1,35.0,1,35.0,1,35.0,1
7645,max_effective,10,20,2,3,0.05,0.95,0.94765429935999,21,45.0,0,47.0,1,46.0,0,46.0,0
7646,max_effective,10,20,2,3,0.05,0.95,0.7589117671054129,6,25.0,1,25.0,1,25.0,1,25.0,1
7647,max_effective,10,20,2,3,0.05,0.95,0.8344492563104984,11,31.0,1,31.0,1,31.0,1,31.0,1
7648,max_effective,10,20,2,3,0.05,0.95,0.8726799472166599,5,22.0,1,22.0,1,22.0,1,22.0,1
7649,max_effective,10,20,2,3,0.05,0.95,0.9332051270763932,14,26.0,1,26.0,1,26.0,1,26.0,1
7650,max_effective,10,20,2,3,0.05,0.95,0.8126309288729174,7,22.0,1,22.0,1,22.0,1,22.0,1
7651,max_effective,10,20,2,3,0.05,0.95,0.9247765294585956,20,43.0,0,46.0,0,47.0,1,47.0,1
7652,max_effective,10,20,2,3,0.05,0.95,0.8278361262312786,9,32.0,1,32.0,1,32.0,1,32.0,1
7653,max_effective,10,20,2,3,0.05,0.95,0.8756399497184798,11,29.0,1,29.0,1,29.0,1,29.0,1
7654,max_effective,10,20,2,3,0.05,0.95,0.9460375798821352,9,43.0,1,43.0,1,43.0,1,43.0,1
7655,max_effective,10,20,2,3,0.05,0.95,0.7950172026504095,5,21.0,1,21.0,1,21.0,1,21.0,1
7656,max_effective,10,20,2,3,0.05,0.95,0.8445539156486337,7,26.0,1,26.0,1,26.0,1,26.0,1
7657,max_effective,10,20,2,3,0.05,0.95,0.7786112266045053,8,24.0,1,24.0,1,24.0,1,24.0,1
7658,max_effective,10,20,2,3,0.05,0.95,0.8024510097191575,19,30.0,1,30.0,1,30.0,1,30.0,1
7659,max_effective,10,20,2,3,0.05,0.95,0.8120250666186785,11,35.0,1,35.0,1,35.0,1,35.0,1
7660,max_effective,10,20,2,3,0.05,0.95,0.8956163912105388,17,32.0,1,32.0,1,32.0,1,32.0,1
7661,max_effective,10,20,2,3,0.05,0.95,0.946387664014014,5,16.0,1,16.0,1,16.0,1,16.0,1
7662,max_effective,10,20,2,3,0.05,0.95,0.8453003060786568,6,27.0,1,27.0,1,27.0,1,27.0,1
7663,max_effective,10,20,2,3,0.05,0.95,0.9443900209085316,18,29.0,1,29.0,1,29.0,1,29.0,1
7664,max_effective,10,20,2,3,0.05,0.95,0.8941770409176367,6,21.0,1,21.0,1,21.0,1,21.0,1
7665,max_effective,10,20,2,3,0.05,0.95,0.8872258623769127,3,15.0,1,15.0,1,15.0,1,14.0,0
7666,max_effective,10,20,2,3,0.05,0.95,0.7626254479006109,4,17.0,1,17.0,1,17.0,1,17.0,1
7667,max_effective,10,20,2,3,0.05,0.95,0.6914164907708877,3,16.0,1,16.0,1,16.0,1,16.0,1
7668,max_effective,10,20,2,3,0.05,0.95,0.8938515785144155,9,39.0,1,39.0,1,39.0,1,38.0,0
7669,max_effective,10,20,2,3,0.05,0.95,0.9173323882216732,20,42.0,0,45.0,0,46.0,1,45.0,0
7670,max_effective,10,20,2,3,0.05,0.95,0.9319112827683984,30,44.0,1,44.0,1,44.0,1,44.0,1
7671,max_effective,10,20,2,3,0.05,0.95,0.9304472018933432,17,50.0,0,54.0,1,51.0,0,50.0,0
7672,max_effective,10,20,2,3,0.05,0.95,0.9275592071085365,9,26.0,1,26.0,1,26.0,1,26.0,1
7673,max_effective,10,20,2,3,0.05,0.95,0.9096369344732844,26,38.0,1,38.0,1,38.0,1,38.0,1
7674,max_effective,10,20,2,3,0.05,0.95,0.9236329961078305,5,26.0,1,26.0,1,26.0,1,26.0,1
7675,max_effective,10,20,2,3,0.05,0.95,0.9345694598518076,16,40.0,1,40.0,1,40.0,1,40.0,1
7676,max_effective,10,20,2,3,0.05,0.95,0.927328581011872,12,32.0,1,32.0,1,32.0,1,32.0,1
7677,max_effective,10,20,2,3,0.05,0.95,0.901122081548132,13,28.0,1,28.0,1,28.0,1,28.0,1
7678,max_effective,10,20,2,3,0.05,0.95,0.9462185656599597,34,47.0,0,53.0,0,60.0,1,60.0,1
7679,max_effective,10,20,2,3,0.05,0.95,0.9233659505583685,10,25.0,1,25.0,1,25.0,1,25.0,1
7680,max_effective,10,20,2,3,0.05,0.95,0.8376644166689732,5,19.0,1,19.0,1,19.0,1,19.0,1
7681,max_effective,10,20,2,3,0.05,0.95,0.9442562579958276,19,41.0,0,48.0,1,48.0,1,48.0,1
7682,max_effective,10,20,2,3,0.05,0.95,0.949730920270946,8,30.0,1,30.0,1,30.0,1,30.0,1
7683,max_effective,10,20,2,3,0.05,0.95,0.8620816447055175,11,35.0,1,35.0,1,35.0,1,35.0,1
7684,max_effective,10,20,2,3,0.05,0.95,0.9490931164655362,50,46.0,0,54.0,0,55.0,0,58.0,1
7685,max_effective,10,20,2,3,0.05,0.95,0.936972406015795,19,38.0,0,40.0,1,40.0,1,40.0,1
7686,max_effective,10,20,2,3,0.05,0.95,0.9405416474421812,8,38.0,1,38.0,1,38.0,1,38.0,1
7687,max_effective,10,20,2,3,0.05,0.95,0.9148462798960388,32,45.0,0,55.0,1,54.0,0,50.0,0
7688,max_effective,10,20,2,3,0.05,0.95,0.9431979462190933,18,40.0,1,40.0,1,39.0,0,39.0,0
7689,max_effective,10,20,2,3,0.05,0.95,0.9444064466819826,16,38.0,1,38.0,1,38.0,1,38.0,1
7690,max_effective,10,20,2,3,0.05,0.95,0.9257844501706606,8,21.0,1,21.0,1,21.0,1,21.0,1
7691,max_effective,10,20,2,3,0.05,0.95,0.9091537172940504,9,31.0,1,31.0,1,31.0,1,31.0,1
7692,max_effective,10,20,2,3,0.05,0.95,0.937056906819451,25,41.0,1,41.0,1,41.0,1,41.0,1
7693,max_effective,10,20,2,3,0.05,0.95,0.7055183059330322,10,28.0,1,28.0,1,28.0,1,28.0,1
7694,max_effective,10,20,2,3,0.05,0.95,0.920513372128872,2,15.0,1,15.0,1,15.0,1,15.0,1
7695,max_effective,10,20,2,3,0.05,0.95,0.7681496392373404,5,23.0,1,23.0,1,23.0,1,23.0,1
7696,max_effective,10,20,2,3,0.05,0.95,0.9290635266497416,9,30.0,1,30.0,1,30.0,1,30.0,1
7697,max_effective,10,20,2,3,0.05,0.95,0.899015633770524,4,22.0,1,22.0,1,22.0,1,22.0,1
7698,max_effective,10,20,2,3,0.05,0.95,0.948272067667935,49,45.0,0,52.0,0,59.0,1,57.0,0
7699,max_effective,10,20,2,3,0.05,0.95,0.8524000578651793,8,18.0,1,18.0,1,18.0,1,18.0,1
7700,max_effective,10,20,2,3,0.05,0.95,0.886407232687275,5,22.0,1,22.0,1,22.0,1,22.0,1
7701,max_effective,10,20,2,3,0.05,0.95,0.9271627523080748,12,37.0,1,37.0,1,37.0,1,37.0,1
7702,max_effective,10,20,2,3,0.05,0.95,0.9486917099498828,13,34.0,1,34.0,1,34.0,1,32.0,0
7703,max_effective,10,20,2,3,0.05,0.95,0.8974132294014645,12,45.0,1,45.0,1,45.0,1,45.0,1
7704,max_effective,10,20,2,3,0.05,0.95,0.7518372078908246,12,26.0,1,26.0,1,26.0,1,26.0,1
7705,max_effective,10,20,2,3,0.05,0.95,0.9346635725210966,8,28.0,1,28.0,1,28.0,1,28.0,1
7706,max_effective,10,20,2,3,0.05,0.95,0.8965269616727883,32,40.0,0,51.0,1,51.0,1,46.0,0
7707,max_effective,10,20,2,3,0.05,0.95,0.7022565873684544,2,12.0,1,12.0,1,12.0,1,12.0,1
7708,max_effective,10,20,2,3,0.05,0.95,0.854196541064607,18,33.0,1,33.0,1,33.0,1,33.0,1
7709,max_effective,10,20,2,3,0.05,0.95,0.9064491735141128,6,21.0,1,21.0,1,21.0,1,21.0,1
7710,max_effective,10,20,2,3,0.05,0.95,0.784120272111174,10,30.0,1,30.0,1,30.0,1,30.0,1
7711,max_effective,10,20,2,3,0.05,0.95,0.8833331741754065,18,32.0,1,32.0,1,32.0,1,31.0,0
7712,max_effective,10,20,2,3,0.05,0.95,0.9277477924660832,18,32.0,1,32.0,1,32.0,1,32.0,1
7713,max_effective,10,20,2,3,0.05,0.95,0.8485304183312493,4,17.0,1,17.0,1,17.0,1,17.0,1
7714,max_effective,10,20,2,3,0.05,0.95,0.8838924557344927,9,25.0,1,25.0,1,25.0,1,25.0,1
7715,max_effective,10,20,2,3,0.05,0.95,0.7733286894786537,7,25.0,1,25.0,1,25.0,1,25.0,1
7716,max_effective,10,20,2,3,0.05,0.95,0.8946255978507281,32,44.0,0,47.0,1,47.0,1,46.0,0
7717,max_effective,10,20,2,3,0.05,0.95,0.8648026018608682,8,25.0,1,25.0,1,25.0,1,25.0,1
7718,max_effective,10,20,2,3,0.05,0.95,0.8753624509358068,14,32.0,1,32.0,1,32.0,1,32.0,1
7719,max_effective,10,20,2,3,0.05,0.95,0.8234268975880732,4,22.0,1,22.0,1,22.0,1,22.0,1
7720,max_effective,10,20,2,3,0.05,0.95,0.8393965783913812,16,34.0,1,34.0,1,34.0,1,34.0,1
7721,max_effective,10,20,2,3,0.05,0.95,0.8390210223405254,10,23.0,1,23.0,1,23.0,1,23.0,1
7722,max_effective,10,20,2,3,0.05,0.95,0.7610629631888136,5,22.0,1,22.0,1,22.0,1,22.0,1
7723,max_effective,10,20,2,3,0.05,0.95,0.6791532908080986,2,11.0,1,11.0,1,11.0,1,11.0,1
7724,max_effective,10,20,2,3,0.05,0.95,0.9373492821234006,22,43.0,0,49.0,0,52.0,1,52.0,1
7725,max_effective,10,20,2,3,0.05,0.95,0.7263671282715313,4,17.0,1,17.0,1,17.0,1,17.0,1
7726,max_effective,10,20,2,3,0.05,0.95,0.9295261247310472,12,35.0,1,35.0,1,35.0,1,34.0,0
7727,max_effective,10,20,2,3,0.05,0.95,0.9214934935158284,7,27.0,1,27.0,1,27.0,1,27.0,1
7728,max_effective,10,20,2,3,0.05,0.95,0.9263358424433008,17,38.0,1,38.0,1,38.0,1,38.0,1
7729,max_effective,10,20,2,3,0.05,0.95,0.9256293473476088,9,27.0,1,27.0,1,27.0,1,27.0,1
7730,max_effective,10,20,2,3,0.05,0.95,0.9302860032399984,7,25.0,1,25.0,1,25.0,1,25.0,1
7731,max_effective,10,20,2,3,0.05,0.95,0.8373029056082497,10,22.0,1,22.0,1,22.0,1,22.0,1
7732,max_effective,10,20,2,3,0.05,0.95,0.8432909793867109,7,27.0,1,27.0,1,27.0,1,27.0,1
7733,max_effective,10,20,2,3,0.05,0.95,0.9209833724523588,3,17.0,1,17.0,1,17.0,1,17.0,1
7734,max_effective,10,20,2,3,0.05,0.95,0.9413543029049126,5,21.0,1,21.0,1,21.0,1,21.0,1
7735,max_effective,10,20,2,3,0.05,0.95,0.7646231323846814,10,29.0,1,29.0,1,29.0,1,29.0,1
7736,max_effective,10,20,2,3,0.05,0.95,0.8194073871279797,7,29.0,1,29.0,1,29.0,1,29.0,1
7737,max_effective,10,20,2,3,0.05,0.95,0.8659131156603854,13,35.0,1,35.0,1,35.0,1,35.0,1
7738,max_effective,10,20,2,3,0.05,0.95,0.9035117911977102,21,45.0,1,45.0,1,45.0,1,45.0,1
7739,max_effective,10,20,2,3,0.05,0.95,0.8613836240653403,9,32.0,1,32.0,1,32.0,1,32.0,1
7740,max_effective,10,20,2,3,0.05,0.95,0.9293876483037292,6,24.0,1,24.0,1,24.0,1,24.0,1
7741,max_effective,10,20,2,3,0.05,0.95,0.9384647567294144,13,24.0,1,24.0,1,24.0,1,24.0,1
7742,max_effective,10,20,2,3,0.05,0.95,0.8593439904809019,6,25.0,1,25.0,1,25.0,1,24.0,0
7743,max_effective,10,20,2,3,0.05,0.95,0.90570894576581,13,36.0,1,36.0,1,36.0,1,36.0,1
7744,max_effective,10,20,2,3,0.05,0.95,0.8511802526028917,10,38.0,1,38.0,1,38.0,1,38.0,1
7745,max_effective,10,20,2,3,0.05,0.95,0.7896847883465593,6,20.0,1,20.0,1,20.0,1,20.0,1
7746,max_effective,10,20,2,3,0.05,0.95,0.8322533640913712,3,16.0,1,16.0,1,16.0,1,16.0,1
7747,max_effective,10,20,2,3,0.05,0.95,0.934006610981728,5,18.0,1,18.0,1,18.0,1,18.0,1
7748,max_effective,10,20,2,3,0.05,0.95,0.8712072175523393,28,42.0,1,42.0,1,42.0,1,42.0,1
7749,max_effective,10,20,2,3,0.05,0.95,0.925550142289982,36,47.0,0,50.0,0,51.0,1,51.0,1
7750,max_effective,10,20,2,3,0.05,0.95,0.9256471202755034,11,29.0,1,29.0,1,29.0,1,29.0,1
7751,max_effective,10,20,2,3,0.05,0.95,0.6566968778911642,6,16.0,1,16.0,1,16.0,1,16.0,1
7752,max_effective,10,20,2,3,0.05,0.95,0.8605809428482525,14,31.0,1,31.0,1,31.0,1,31.0,1
7753,max_effective,10,20,2,3,0.05,0.95,0.7910072783306706,7,20.0,1,20.0,1,20.0,1,20.0,1
7754,max_effective,10,20,2,3,0.05,0.95,0.9225305461868738,56,46.0,0,52.0,0,59.0,1,59.0,1
7755,max_effective,10,20,2,3,0.05,0.95,0.7683105396482954,4,23.0,1,23.0,1,23.0,1,23.0,1
7756,max_effective,10,20,2,3,0.05,0.95,0.7779254842419543,14,24.0,1,24.0,1,24.0,1,24.0,1
7757,max_effective,10,20,2,3,0.05,0.95,0.7855848178487518,10,30.0,1,30.0,1,30.0,1,30.0,1
7758,max_effective,10,20,2,3,0.05,0.95,0.7466934321533139,6,25.0,1,25.0,1,25.0,1,25.0,1
7759,max_effective,10,20,2,3,0.05,0.95,0.9264688579253524,23,41.0,0,47.0,1,44.0,0,47.0,1
7760,max_effective,10,20,2,3,0.05,0.95,0.927571943505944,5,27.0,1,27.0,1,27.0,1,27.0,1
7761,max_effective,10,20,2,3,0.05,0.95,0.8956573153635325,17,30.0,1,30.0,1,30.0,1,30.0,1
7762,max_effective,10,20,2,3,0.05,0.95,0.9297760731802586,7,24.0,1,24.0,1,24.0,1,24.0,1
7763,max_effective,10,20,2,3,0.05,0.95,0.915001788260782,13,36.0,1,36.0,1,36.0,1,36.0,1
7764,max_effective,10,20,2,3,0.05,0.95,0.9342574890672816,21,45.0,1,45.0,1,45.0,1,45.0,1
7765,max_effective,10,20,2,3,0.05,0.95,0.8668403753282238,7,29.0,1,29.0,1,29.0,1,29.0,1
7766,max_effective,10,20,2,3,0.05,0.95,0.9396301471096092,19,53.0,0,56.0,0,59.0,0,60.0,1
7767,max_effective,10,20,2,3,0.05,0.95,0.9089862005200368,10,33.0,1,33.0,1,33.0,1,33.0,1
7768,max_effective,10,20,2,3,0.05,0.95,0.9133141769171964,14,30.0,1,30.0,1,30.0,1,30.0,1
7769,max_effective,10,20,2,3,0.05,0.95,0.8701643741906061,8,26.0,1,26.0,1,26.0,1,26.0,1
7770,max_effective,10,20,2,3,0.05,0.95,0.9264431968506792,5,22.0,1,22.0,1,22.0,1,22.0,1
7771,max_effective,10,20,2,3,0.05,0.95,0.939854325094722,9,21.0,1,21.0,1,21.0,1,21.0,1
7772,max_effective,10,20,2,3,0.05,0.95,0.9155493782882432,7,25.0,1,25.0,1,25.0,1,25.0,1
7773,max_effective,10,20,2,3,0.05,0.95,0.877105746411372,5,26.0,1,26.0,1,26.0,1,26.0,1
7774,max_effective,10,20,2,3,0.05,0.95,0.9468734743194204,10,24.0,1,24.0,1,24.0,1,24.0,1
7775,max_effective,10,20,2,3,0.05,0.95,0.7788698035938688,12,31.0,1,31.0,1,31.0,1,31.0,1
7776,max_effective,10,20,2,3,0.05,0.95,0.7555451221470975,2,11.0,1,11.0,1,11.0,1,11.0,1
7777,max_effective,10,20,2,3,0.05,0.95,0.7416846197782581,9,24.0,1,24.0,1,24.0,1,24.0,1
7778,max_effective,10,20,2,3,0.05,0.95,0.9471589751355208,8,25.0,1,25.0,1,25.0,1,25.0,1
7779,max_effective,10,20,2,3,0.05,0.95,0.937398347503728,9,38.0,1,38.0,1,38.0,1,38.0,1
7780,max_effective,10,20,2,3,0.05,0.95,0.9424905641947744,11,40.0,1,40.0,1,39.0,0,38.0,0
7781,max_effective,10,20,2,3,0.05,0.95,0.9414191103495252,33,48.0,0,49.0,0,54.0,1,53.0,0
7782,max_effective,10,20,2,3,0.05,0.95,0.8431137193053246,4,19.0,1,19.0,1,19.0,1,19.0,1
7783,max_effective,10,20,2,3,0.05,0.95,0.8958933658382395,11,36.0,1,36.0,1,35.0,0,34.0,0
7784,max_effective,10,20,2,3,0.05,0.95,0.8365286748585787,5,18.0,1,18.0,1,18.0,1,18.0,1
7785,max_effective,10,20,2,3,0.05,0.95,0.7768340522904216,8,21.0,1,21.0,1,21.0,1,21.0,1
7786,max_effective,10,20,2,3,0.05,0.95,0.8598252383208198,8,27.0,1,27.0,1,27.0,1,27.0,1
7787,max_effective,10,20,2,3,0.05,0.95,0.8967799279652847,12,29.0,1,29.0,1,29.0,1,29.0,1
7788,max_effective,10,20,2,3,0.05,0.95,0.9137938542112536,6,17.0,1,17.0,1,17.0,1,17.0,1
7789,max_effective,10,20,2,3,0.05,0.95,0.8733354841954047,5,19.0,1,19.0,1,19.0,1,18.0,0
7790,max_effective,10,20,2,3,0.05,0.95,0.904660633373634,14,30.0,1,30.0,1,30.0,1,30.0,1
7791,max_effective,10,20,2,3,0.05,0.95,0.9419879159961738,19,45.0,1,45.0,1,45.0,1,45.0,1
7792,max_effective,10,20,2,3,0.05,0.95,0.9236001860948856,18,55.0,0,55.0,0,59.0,1,57.0,0
7793,max_effective,10,20,2,3,0.05,0.95,0.7936621369625435,4,15.0,1,15.0,1,15.0,1,15.0,1
7794,max_effective,10,20,2,3,0.05,0.95,0.8944229891368064,4,24.0,1,24.0,1,24.0,1,24.0,1
7795,max_effective,10,20,2,3,0.05,0.95,0.7262830601440978,6,18.0,1,18.0,1,18.0,1,18.0,1
7796,max_effective,10,20,2,3,0.05,0.95,0.8883606670410094,7,23.0,1,23.0,1,23.0,1,23.0,1
7797,max_effective,10,20,2,3,0.05,0.95,0.9420996158328168,9,25.0,1,25.0,1,25.0,1,25.0,1
7798,max_effective,10,20,2,3,0.05,0.95,0.937659249580407,40,42.0,0,48.0,0,57.0,0,59.0,1
7799,max_effective,10,20,2,3,0.05,0.95,0.9300590556180048,17,38.0,1,38.0,1,38.0,1,38.0,1
7800,max_effective,10,20,2,3,0.05,0.95,0.8405819028380769,9,36.0,1,36.0,1,36.0,1,36.0,1
7801,max_effective,10,20,2,3,0.05,0.95,0.8447121619182928,11,36.0,1,36.0,1,36.0,1,36.0,1
7802,max_effective,10,20,2,3,0.05,0.95,0.9175288543154344,18,40.0,1,40.0,1,40.0,1,39.0,0
7803,max_effective,10,20,2,3,0.05,0.95,0.8405996447571995,10,26.0,1,26.0,1,26.0,1,26.0,1
7804,max_effective,10,20,2,3,0.05,0.95,0.6101777746325474,2,13.0,1,13.0,1,13.0,1,13.0,1
7805,max_effective,10,20,2,3,0.05,0.95,0.5737078309695107,4,16.0,1,16.0,1,16.0,1,16.0,1
7806,max_effective,10,20,2,3,0.05,0.95,0.9339067088634558,26,41.0,0,52.0,1,45.0,0,41.0,0
7807,max_effective,10,20,2,3,0.05,0.95,0.9477469026096422,64,44.0,0,46.0,0,51.0,1,49.0,0
7808,max_effective,10,20,2,3,0.05,0.95,0.9030983582382224,8,19.0,1,19.0,1,19.0,1,19.0,1
7809,max_effective,10,20,2,3,0.05,0.95,0.8706640412061892,6,20.0,1,20.0,1,20.0,1,20.0,1
7810,max_effective,10,20,2,3,0.05,0.95,0.8797935851725524,21,41.0,1,41.0,1,41.0,1,41.0,1
7811,max_effective,10,20,2,3,0.05,0.95,0.8505809896168633,8,30.0,1,30.0,1,30.0,1,30.0,1
7812,max_effective,10,20,2,3,0.05,0.95,0.880156959136401,5,24.0,1,24.0,1,24.0,1,24.0,1
7813,max_effective,10,20,2,3,0.05,0.95,0.8646579212854725,15,38.0,1,38.0,1,38.0,1,38.0,1
7814,max_effective,10,20,2,3,0.05,0.95,0.8731769499883856,3,15.0,1,15.0,1,15.0,1,15.0,1
7815,max_effective,10,20,2,3,0.05,0.95,0.7497594766447836,10,25.0,1,25.0,1,25.0,1,25.0,1
7816,max_effective,10,20,2,3,0.05,0.95,0.9352372755197326,34,49.0,0,50.0,0,55.0,1,54.0,0
7817,max_effective,10,20,2,3,0.05,0.95,0.9344369427854652,30,49.0,0,52.0,0,56.0,1,56.0,1
7818,max_effective,10,20,2,3,0.05,0.95,0.8929444733719066,7,31.0,1,31.0,1,31.0,1,31.0,1
7819,max_effective,10,20,2,3,0.05,0.95,0.9080550442142222,7,21.0,1,21.0,1,21.0,1,21.0,1
7820,max_effective,10,20,2,3,0.05,0.95,0.930877573527333,42,42.0,0,47.0,0,56.0,1,56.0,1
7821,max_effective,10,20,2,3,0.05,0.95,0.8219201502813563,6,23.0,1,23.0,1,23.0,1,23.0,1
7822,max_effective,10,20,2,3,0.05,0.95,0.8128366835611575,5,25.0,1,25.0,1,25.0,1,25.0,1
7823,max_effective,10,20,2,3,0.05,0.95,0.6077713290903847,5,19.0,1,19.0,1,19.0,1,19.0,1
7824,max_effective,10,20,2,3,0.05,0.95,0.8678502906838103,10,22.0,1,22.0,1,22.0,1,22.0,1
7825,max_effective,10,20,2,3,0.05,0.95,0.7872837712565639,10,34.0,1,34.0,1,34.0,1,34.0,1
7826,max_effective,10,20,2,3,0.05,0.95,0.923983622588834,24,54.0,0,55.0,1,52.0,0,51.0,0
7827,max_effective,10,20,2,3,0.05,0.95,0.9441513449536868,10,31.0,1,31.0,1,31.0,1,31.0,1
7828,max_effective,10,20,2,3,0.05,0.95,0.8311530252861615,6,23.0,1,23.0,1,23.0,1,23.0,1
7829,max_effective,10,20,2,3,0.05,0.95,0.9442096494815002,22,50.0,0,51.0,0,57.0,1,57.0,1
7830,max_effective,10,20,2,3,0.05,0.95,0.8916243214583249,10,25.0,1,25.0,1,25.0,1,25.0,1
7831,max_effective,10,20,2,3,0.05,0.95,0.876470744402413,10,25.0,1,25.0,1,25.0,1,25.0,1
7832,max_effective,10,20,2,3,0.05,0.95,0.8697992833132236,7,24.0,1,24.0,1,24.0,1,24.0,1
7833,max_effective,10,20,2,3,0.05,0.95,0.9421088316892952,28,41.0,1,41.0,1,41.0,1,41.0,1
7834,max_effective,10,20,2,3,0.05,0.95,0.7418847308929307,6,21.0,1,21.0,1,21.0,1,21.0,1
7835,max_effective,10,20,2,3,0.05,0.95,0.9012741976963274,18,48.0,0,53.0,0,55.0,1,54.0,0
7836,max_effective,10,20,2,3,0.05,0.95,0.7819597481193931,3,14.0,1,14.0,1,14.0,1,14.0,1
7837,max_effective,10,20,2,3,0.05,0.95,0.7966944686367894,2,15.0,1,15.0,1,15.0,1,15.0,1
7838,max_effective,10,20,2,3,0.05,0.95,0.8954746600214696,7,29.0,1,29.0,1,29.0,1,29.0,1
7839,max_effective,10,20,2,3,0.05,0.95,0.8828673830064973,11,26.0,1,26.0,1,26.0,1,26.0,1
7840,max_effective,10,20,2,3,0.05,0.95,0.9329930480163736,14,41.0,1,41.0,1,41.0,1,41.0,1
7841,max_effective,10,20,2,3,0.05,0.95,0.8100793747022126,9,23.0,1,23.0,1,23.0,1,23.0,1
7842,max_effective,10,20,2,3,0.05,0.95,0.7885670505981927,7,21.0,1,21.0,1,21.0,1,20.0,0
7843,max_effective,10,20,2,3,0.05,0.95,0.9498424667025224,11,31.0,1,31.0,1,31.0,1,31.0,1
7844,max_effective,10,20,2,3,0.05,0.95,0.9153844286090776,12,40.0,1,40.0,1,40.0,1,40.0,1
7845,max_effective,10,20,2,3,0.05,0.95,0.8406581207747775,10,31.0,1,31.0,1,31.0,1,31.0,1
7846,max_effective,10,20,2,3,0.05,0.95,0.8856570938228089,11,36.0,1,36.0,1,36.0,1,36.0,1
7847,max_effective,10,20,2,3,0.05,0.95,0.7683955853726283,3,19.0,1,19.0,1,19.0,1,19.0,1
7848,max_effective,10,20,2,3,0.05,0.95,0.9120834499987828,15,31.0,1,31.0,1,31.0,1,31.0,1
7849,max_effective,10,20,2,3,0.05,0.95,0.9104572103073232,27,43.0,0,49.0,1,49.0,1,47.0,0
7850,max_effective,10,20,2,3,0.05,0.95,0.8377195827381517,8,24.0,1,24.0,1,24.0,1,24.0,1
7851,max_effective,10,20,2,3,0.05,0.95,0.8160093073020775,10,24.0,1,24.0,1,24.0,1,24.0,1
7852,max_effective,10,20,2,3,0.05,0.95,0.9404346596112848,5,32.0,1,32.0,1,32.0,1,32.0,1
7853,max_effective,10,20,2,3,0.05,0.95,0.8730684525683705,12,34.0,1,34.0,1,34.0,1,34.0,1
7854,max_effective,10,20,2,3,0.05,0.95,0.7815016101870943,2,12.0,1,12.0,1,12.0,1,12.0,1
7855,max_effective,10,20,2,3,0.05,0.95,0.9200712103286668,31,44.0,1,44.0,1,44.0,1,44.0,1
7856,max_effective,10,20,2,3,0.05,0.95,0.9369527165185888,6,29.0,1,29.0,1,29.0,1,29.0,1
7857,max_effective,10,20,2,3,0.05,0.95,0.9169628462076734,11,50.0,1,49.0,0,49.0,0,47.0,0
7858,max_effective,10,20,2,3,0.05,0.95,0.9341731911782096,7,23.0,1,23.0,1,23.0,1,23.0,1
7859,max_effective,10,20,2,3,0.05,0.95,0.9346087915551832,10,27.0,1,27.0,1,27.0,1,27.0,1
7860,max_effective,10,20,2,3,0.05,0.95,0.9484920464595068,15,46.0,0,51.0,1,48.0,0,48.0,0
7861,max_effective,10,20,2,3,0.05,0.95,0.800003862821917,9,38.0,1,38.0,1,38.0,1,38.0,1
7862,max_effective,10,20,2,3,0.05,0.95,0.8406608113775662,25,38.0,1,38.0,1,38.0,1,38.0,1
7863,max_effective,10,20,2,3,0.05,0.95,0.9025668689947672,22,51.0,0,54.0,0,56.0,1,55.0,0
7864,max_effective,10,20,2,3,0.05,0.95,0.7400457423291232,4,16.0,1,16.0,1,16.0,1,16.0,1
7865,max_effective,10,20,2,3,0.05,0.95,0.9273285547492296,10,30.0,1,30.0,1,30.0,1,30.0,1
7866,max_effective,10,20,2,3,0.05,0.95,0.7604863974357245,3,17.0,1,17.0,1,17.0,1,17.0,1
7867,max_effective,10,20,2,3,0.05,0.95,0.8580280114835515,6,30.0,1,30.0,1,30.0,1,30.0,1
7868,max_effective,10,20,2,3,0.05,0.95,0.7938580310201659,4,21.0,1,21.0,1,21.0,1,21.0,1
7869,max_effective,10,20,2,3,0.05,0.95,0.9203848940365276,19,41.0,0,43.0,1,42.0,0,41.0,0
7870,max_effective,10,20,2,3,0.05,0.95,0.9465331780809464,20,38.0,1,38.0,1,38.0,1,38.0,1
7871,max_effective,10,20,2,3,0.05,0.95,0.9084764529992512,6,19.0,1,19.0,1,19.0,1,19.0,1
7872,max_effective,10,20,2,3,0.05,0.95,0.8245997552518984,28,40.0,1,40.0,1,40.0,1,40.0,1
7873,max_effective,10,20,2,3,0.05,0.95,0.9208942214301234,12,26.0,1,26.0,1,26.0,1,26.0,1
7874,max_effective,10,20,2,3,0.05,0.95,0.811819098710824,9,25.0,1,25.0,1,25.0,1,25.0,1
7875,max_effective,10,20,2,3,0.05,0.95,0.9217085498888724,10,23.0,1,23.0,1,23.0,1,23.0,1
7876,max_effective,10,20,2,3,0.05,0.95,0.9475604492035136,17,29.0,1,29.0,1,29.0,1,29.0,1
7877,max_effective,10,20,2,3,0.05,0.95,0.8944065305542616,11,31.0,1,31.0,1,31.0,1,31.0,1
7878,max_effective,10,20,2,3,0.05,0.95,0.8996577328988703,8,23.0,1,23.0,1,23.0,1,23.0,1
7879,max_effective,10,20,2,3,0.05,0.95,0.8980948369991261,11,22.0,1,22.0,1,22.0,1,22.0,1
7880,max_effective,10,20,2,3,0.05,0.95,0.9003965193764778,8,22.0,1,22.0,1,22.0,1,22.0,1
7881,max_effective,10,20,2,3,0.05,0.95,0.8912784837931551,4,18.0,1,18.0,1,18.0,1,18.0,1
7882,max_effective,10,20,2,3,0.05,0.95,0.9131021960645392,17,51.0,0,53.0,0,58.0,1,56.0,0
7883,max_effective,10,20,2,3,0.05,0.95,0.9078320262510968,4,16.0,1,16.0,1,16.0,1,16.0,1
7884,max_effective,10,20,2,3,0.05,0.95,0.91728795124765,20,38.0,1,38.0,1,38.0,1,38.0,1
7885,max_effective,10,20,2,3,0.05,0.95,0.9433006031608748,78,52.0,0,48.0,0,54.0,1,52.0,0
7886,max_effective,10,20,2,3,0.05,0.95,0.7066497365529477,14,27.0,1,27.0,1,27.0,1,27.0,1
7887,max_effective,10,20,2,3,0.05,0.95,0.6934684768650377,3,17.0,1,17.0,1,17.0,1,17.0,1
7888,max_effective,10,20,2,3,0.05,0.95,0.9467314888764506,39,44.0,0,48.0,0,54.0,0,55.0,1
7889,max_effective,10,20,2,3,0.05,0.95,0.727613398454869,2,12.0,1,12.0,1,12.0,1,12.0,1
7890,max_effective,10,20,2,3,0.05,0.95,0.9228687518159656,12,39.0,1,39.0,1,39.0,1,39.0,1
7891,max_effective,10,20,2,3,0.05,0.95,0.90278253326284,49,47.0,0,54.0,0,57.0,0,58.0,1
7892,max_effective,10,20,2,3,0.05,0.95,0.9079000693297096,7,22.0,1,22.0,1,22.0,1,21.0,0
7893,max_effective,10,20,2,3,0.05,0.95,0.8543744714371395,2,15.0,1,15.0,1,15.0,1,15.0,1
7894,max_effective,10,20,2,3,0.05,0.95,0.9164680342326424,15,33.0,1,33.0,1,33.0,1,33.0,1
7895,max_effective,10,20,2,3,0.05,0.95,0.942880849017596,35,46.0,0,56.0,1,54.0,0,52.0,0
7896,max_effective,10,20,2,3,0.05,0.95,0.8233276636675458,6,23.0,1,23.0,1,23.0,1,23.0,1
7897,max_effective,10,20,2,3,0.05,0.95,0.9181579419958013,15,35.0,1,35.0,1,35.0,1,31.0,0
7898,max_effective,10,20,2,3,0.05,0.95,0.7384603237825506,5,16.0,1,16.0,1,16.0,1,16.0,1
7899,max_effective,10,20,2,3,0.05,0.95,0.9159397395853393,8,29.0,1,29.0,1,29.0,1,29.0,1
7900,max_effective,10,20,2,3,0.05,0.95,0.90240799047523,17,38.0,1,38.0,1,38.0,1,38.0,1
7901,max_effective,10,20,2,3,0.05,0.95,0.8562925462494957,3,13.0,1,13.0,1,13.0,1,13.0,1
7902,max_effective,10,20,2,3,0.05,0.95,0.9329009213344162,12,39.0,1,39.0,1,39.0,1,39.0,1
7903,max_effective,10,20,2,3,0.05,0.95,0.8399680362998299,4,22.0,1,22.0,1,22.0,1,22.0,1
7904,max_effective,10,20,2,3,0.05,0.95,0.8205282333248006,9,35.0,1,35.0,1,35.0,1,35.0,1
7905,max_effective,10,20,2,3,0.05,0.95,0.9021444498743058,31,41.0,0,46.0,0,53.0,0,55.0,1
7906,max_effective,10,20,2,3,0.05,0.95,0.903597897215272,3,14.0,1,14.0,1,14.0,1,14.0,1
7907,max_effective,10,20,2,3,0.05,0.95,0.949674454789138,31,52.0,0,51.0,0,49.0,0,54.0,1
7908,max_effective,10,20,2,3,0.05,0.95,0.8823469434586759,41,50.0,0,55.0,0,59.0,1,58.0,0
7909,max_effective,10,20,2,3,0.05,0.95,0.8047410025650892,7,23.0,1,23.0,1,23.0,1,23.0,1
7910,max_effective,10,20,2,3,0.05,0.95,0.8222932120597277,6,22.0,1,22.0,1,22.0,1,22.0,1
7911,max_effective,10,20,2,3,0.05,0.95,0.7844458328158481,5,16.0,1,16.0,1,16.0,1,16.0,1
7912,max_effective,10,20,2,3,0.05,0.95,0.8576685411906999,6,22.0,1,22.0,1,22.0,1,22.0,1
7913,max_effective,10,20,2,3,0.05,0.95,0.867451503002935,19,40.0,0,43.0,1,43.0,1,43.0,1
7914,max_effective,10,20,2,3,0.05,0.95,0.8190057149210016,15,32.0,1,32.0,1,32.0,1,32.0,1
7915,max_effective,10,20,2,3,0.05,0.95,0.9095882901795418,4,15.0,1,15.0,1,15.0,1,15.0,1
7916,max_effective,10,20,2,3,0.05,0.95,0.8391101476949875,9,26.0,1,26.0,1,26.0,1,26.0,1
7917,max_effective,10,20,2,3,0.05,0.95,0.9486106020306232,44,47.0,0,49.0,0,59.0,0,60.0,1
7918,max_effective,10,20,2,3,0.05,0.95,0.8287490136659996,16,39.0,1,39.0,1,39.0,1,39.0,1
7919,max_effective,10,20,2,3,0.05,0.95,0.9111990293268568,11,28.0,1,28.0,1,28.0,1,28.0,1
7920,max_effective,10,20,2,3,0.05,0.95,0.8998354180427317,11,24.0,1,24.0,1,24.0,1,24.0,1
7921,max_effective,10,20,2,3,0.05,0.95,0.7172580575478956,5,16.0,1,16.0,1,16.0,1,16.0,1
7922,max_effective,10,20,2,3,0.05,0.95,0.7676544960948893,2,15.0,1,15.0,1,15.0,1,15.0,1
7923,max_effective,10,20,2,3,0.05,0.95,0.930902998313368,3,14.0,1,14.0,1,14.0,1,14.0,1
7924,max_effective,10,20,2,3,0.05,0.95,0.9379330919562874,23,43.0,0,49.0,1,48.0,0,48.0,0
7925,max_effective,10,20,2,3,0.05,0.95,0.8706001076462941,3,15.0,1,15.0,1,15.0,1,15.0,1
7926,max_effective,10,20,2,3,0.05,0.95,0.8477093314457567,17,40.0,1,40.0,1,40.0,1,40.0,1
7927,max_effective,10,20,2,3,0.05,0.95,0.8995029482398966,33,44.0,0,48.0,1,48.0,1,48.0,1
7928,max_effective,10,20,2,3,0.05,0.95,0.8539709855538404,11,28.0,1,28.0,1,28.0,1,28.0,1
7929,max_effective,10,20,2,3,0.05,0.95,0.9302758607484258,30,49.0,0,53.0,0,56.0,1,54.0,0
7930,max_effective,10,20,2,3,0.05,0.95,0.9169192254550153,10,39.0,1,39.0,1,39.0,1,39.0,1
7931,max_effective,10,20,2,3,0.05,0.95,0.9301828457879668,4,18.0,1,18.0,1,18.0,1,18.0,1
7932,max_effective,10,20,2,3,0.05,0.95,0.8842349140069277,4,19.0,1,19.0,1,19.0,1,19.0,1
7933,max_effective,10,20,2,3,0.05,0.95,0.9337237699478036,37,52.0,0,54.0,0,60.0,1,60.0,1
7934,max_effective,10,20,2,3,0.05,0.95,0.9194895997594608,6,20.0,1,20.0,1,20.0,1,20.0,1
7935,max_effective,10,20,2,3,0.05,0.95,0.9140595835513726,21,42.0,1,42.0,1,42.0,1,42.0,1
7936,max_effective,10,20,2,3,0.05,0.95,0.899687368113366,42,47.0,0,51.0,0,55.0,0,56.0,1
7937,max_effective,10,20,2,3,0.05,0.95,0.8989362067571599,10,25.0,1,25.0,1,25.0,1,25.0,1
7938,max_effective,10,20,2,3,0.05,0.95,0.9182938310830258,3,16.0,1,16.0,1,16.0,1,16.0,1
7939,max_effective,10,20,2,3,0.05,0.95,0.8832552688608831,5,23.0,1,23.0,1,23.0,1,23.0,1
7940,max_effective,10,20,2,3,0.05,0.95,0.8567318298065171,18,52.0,0,53.0,1,52.0,0,50.0,0
7941,max_effective,10,20,2,3,0.05,0.95,0.7594402649678158,12,42.0,1,42.0,1,42.0,1,42.0,1
7942,max_effective,10,20,2,3,0.05,0.95,0.9394892956190264,12,28.0,1,28.0,1,28.0,1,28.0,1
7943,max_effective,10,20,2,3,0.05,0.95,0.7880811694925531,7,27.0,1,27.0,1,27.0,1,27.0,1
7944,max_effective,10,20,2,3,0.05,0.95,0.908175848909524,5,27.0,1,27.0,1,27.0,1,27.0,1
7945,max_effective,10,20,2,3,0.05,0.95,0.8340565968135012,9,40.0,1,40.0,1,40.0,1,40.0,1
7946,max_effective,10,20,2,3,0.05,0.95,0.8859228838792664,10,37.0,1,37.0,1,37.0,1,37.0,1
7947,max_effective,10,20,2,3,0.05,0.95,0.9059336951318162,7,25.0,1,25.0,1,25.0,1,25.0,1
7948,max_effective,10,20,2,3,0.05,0.95,0.8383315420210872,3,13.0,1,13.0,1,13.0,1,13.0,1
7949,max_effective,10,20,2,3,0.05,0.95,0.9191129674197664,11,33.0,1,33.0,1,33.0,1,33.0,1
7950,max_effective,10,20,2,3,0.05,0.95,0.9283357807131986,13,29.0,1,29.0,1,29.0,1,29.0,1
7951,max_effective,10,20,2,3,0.05,0.95,0.883128518902242,4,18.0,1,18.0,1,18.0,1,18.0,1
7952,max_effective,10,20,2,3,0.05,0.95,0.9157927081629508,5,19.0,1,19.0,1,19.0,1,19.0,1
7953,max_effective,10,20,2,3,0.05,0.95,0.7426222975487029,11,36.0,1,36.0,1,36.0,1,36.0,1
7954,max_effective,10,20,2,3,0.05,0.95,0.8268123683106585,4,24.0,1,24.0,1,24.0,1,24.0,1
7955,max_effective,10,20,2,3,0.05,0.95,0.9086268958059784,11,32.0,1,32.0,1,32.0,1,32.0,1
7956,max_effective,10,20,2,3,0.05,0.95,0.8708730616046301,10,30.0,1,30.0,1,30.0,1,30.0,1
7957,max_effective,10,20,2,3,0.05,0.95,0.7658354811735629,5,18.0,1,18.0,1,18.0,1,18.0,1
7958,max_effective,10,20,2,3,0.05,0.95,0.8486067301753857,5,22.0,1,22.0,1,22.0,1,22.0,1
7959,max_effective,10,20,2,3,0.05,0.95,0.868851245056994,12,24.0,1,24.0,1,24.0,1,24.0,1
7960,max_effective,10,20,2,3,0.05,0.95,0.7864837341784267,2,12.0,1,12.0,1,12.0,1,12.0,1
7961,max_effective,10,20,2,3,0.05,0.95,0.8930029575694608,11,28.0,1,28.0,1,28.0,1,28.0,1
7962,max_effective,10,20,2,3,0.05,0.95,0.8943687350649784,44,50.0,0,52.0,0,53.0,0,55.0,1
7963,max_effective,10,20,2,3,0.05,0.95,0.922100873587957,25,42.0,1,42.0,1,42.0,1,41.0,0
7964,max_effective,10,20,2,3,0.05,0.95,0.8406764642041001,4,19.0,1,19.0,1,19.0,1,19.0,1
7965,max_effective,10,20,2,3,0.05,0.95,0.923161400278957,50,44.0,0,46.0,0,56.0,0,57.0,1
7966,max_effective,10,20,2,3,0.05,0.95,0.9347636937955142,13,32.0,1,32.0,1,32.0,1,32.0,1
7967,max_effective,10,20,2,3,0.05,0.95,0.7566578075352077,2,15.0,1,15.0,1,15.0,1,15.0,1
7968,max_effective,10,20,2,3,0.05,0.95,0.8909585426872283,5,20.0,1,20.0,1,20.0,1,20.0,1
7969,max_effective,10,20,2,3,0.05,0.95,0.9015451007749752,11,45.0,1,45.0,1,45.0,1,45.0,1
7970,max_effective,10,20,2,3,0.05,0.95,0.8067527501440972,10,32.0,1,32.0,1,32.0,1,32.0,1
7971,max_effective,10,20,2,3,0.05,0.95,0.9366986659630598,7,30.0,1,30.0,1,30.0,1,30.0,1
7972,max_effective,10,20,2,3,0.05,0.95,0.9348838469794946,17,42.0,0,43.0,0,44.0,1,43.0,0
7973,max_effective,10,20,2,3,0.05,0.95,0.8598472342329456,13,31.0,1,31.0,1,31.0,1,31.0,1
7974,max_effective,10,20,2,3,0.05,0.95,0.9431215839802148,18,36.0,1,36.0,1,36.0,1,36.0,1
7975,max_effective,10,20,2,3,0.05,0.95,0.818211694090522,5,19.0,1,19.0,1,19.0,1,19.0,1
7976,max_effective,10,20,2,3,0.05,0.95,0.9466166171772308,33,49.0,0,52.0,0,53.0,1,52.0,0
7977,max_effective,10,20,2,3,0.05,0.95,0.8100568681404169,3,13.0,1,13.0,1,13.0,1,13.0,1
7978,max_effective,10,20,2,3,0.05,0.95,0.8938286618936508,4,18.0,1,18.0,1,18.0,1,18.0,1
7979,max_effective,10,20,2,3,0.05,0.95,0.8415733629210408,9,35.0,1,35.0,1,35.0,1,35.0,1
7980,max_effective,10,20,2,3,0.05,0.95,0.9230375819361828,38,44.0,0,45.0,0,53.0,1,53.0,1
7981,max_effective,10,20,2,3,0.05,0.95,0.9140539159523076,7,28.0,1,28.0,1,28.0,1,28.0,1
7982,max_effective,10,20,2,3,0.05,0.95,0.8795826421715977,21,40.0,1,40.0,1,40.0,1,40.0,1
7983,max_effective,10,20,2,3,0.05,0.95,0.7675572833177267,3,16.0,1,16.0,1,16.0,1,15.0,0
7984,max_effective,10,20,2,3,0.05,0.95,0.94427054863196,14,39.0,1,39.0,1,39.0,1,39.0,1
7985,max_effective,10,20,2,3,0.05,0.95,0.9346701228798356,69,46.0,0,50.0,0,56.0,1,56.0,1
7986,max_effective,10,20,2,3,0.05,0.95,0.8375292675026238,7,20.0,1,20.0,1,20.0,1,20.0,1
7987,max_effective,10,20,2,3,0.05,0.95,0.9434996893201542,15,37.0,1,37.0,1,37.0,1,37.0,1
7988,max_effective,10,20,2,3,0.05,0.95,0.8432059327309225,9,28.0,1,28.0,1,28.0,1,28.0,1
7989,max_effective,10,20,2,3,0.05,0.95,0.9231481453248616,23,41.0,1,41.0,1,41.0,1,41.0,1
7990,max_effective,10,20,2,3,0.05,0.95,0.6848121897617405,7,26.0,1,26.0,1,26.0,1,26.0,1
7991,max_effective,10,20,2,3,0.05,0.95,0.8508238154785618,5,20.0,1,20.0,1,20.0,1,20.0,1
7992,max_effective,10,20,2,3,0.05,0.95,0.860515927452678,10,30.0,1,30.0,1,30.0,1,30.0,1
7993,max_effective,10,20,2,3,0.05,0.95,0.918835515401486,35,45.0,0,51.0,1,51.0,1,51.0,1
7994,max_effective,10,20,2,3,0.05,0.95,0.7080485976221483,6,16.0,1,16.0,1,16.0,1,16.0,1
7995,max_effective,10,20,2,3,0.05,0.95,0.794159190744478,5,17.0,1,17.0,1,17.0,1,17.0,1
7996,max_effective,10,20,2,3,0.05,0.95,0.9020360071724158,18,48.0,0,51.0,0,54.0,0,55.0,1
7997,max_effective,10,20,2,3,0.05,0.95,0.9237166981990502,24,46.0,1,46.0,1,46.0,1,46.0,1
7998,max_effective,10,20,2,3,0.05,0.95,0.7891565166907683,3,19.0,1,19.0,1,19.0,1,19.0,1
7999,max_effective,10,20,2,3,0.05,0.95,0.8311538611821874,50,50.0,0,45.0,0,48.0,0,53.0,1
8000,max_effective,10,20,2,3,0.05,0.95,0.9184875782778372,12,25.0,1,25.0,1,25.0,1,25.0,1
8001,max_effective,10,20,2,3,0.05,0.95,0.8514368564732938,11,27.0,1,27.0,1,27.0,1,27.0,1
8002,max_effective,10,20,2,3,0.05,0.95,0.9439897626848676,33,51.0,0,54.0,0,58.0,0,59.0,1
8003,max_effective,10,20,2,3,0.05,0.95,0.8098969379091736,8,26.0,1,26.0,1,26.0,1,26.0,1
8004,max_effective,10,20,2,3,0.05,0.95,0.9345279681118164,26,49.0,1,49.0,1,49.0,1,49.0,1
8005,max_effective,10,20,2,3,0.05,0.95,0.9263866517489292,12,34.0,1,34.0,1,34.0,1,34.0,1
8006,max_effective,10,20,2,3,0.05,0.95,0.9045194705995914,16,44.0,1,44.0,1,44.0,1,44.0,1
8007,max_effective,10,20,2,3,0.05,0.95,0.7495723682533606,7,24.0,1,24.0,1,24.0,1,24.0,1
8008,max_effective,10,20,2,3,0.05,0.95,0.9433462012796486,28,44.0,1,44.0,1,44.0,1,42.0,0
8009,max_effective,10,20,2,3,0.05,0.95,0.9078507805410564,23,41.0,0,46.0,0,47.0,1,46.0,0
8010,max_effective,10,20,2,3,0.05,0.95,0.8755411172077474,6,22.0,1,22.0,1,22.0,1,22.0,1
8011,max_effective,10,20,2,3,0.05,0.95,0.8698829991193481,4,21.0,1,21.0,1,21.0,1,21.0,1
8012,max_effective,10,20,2,3,0.05,0.95,0.8872891544980772,4,19.0,1,19.0,1,19.0,1,19.0,1
8013,max_effective,10,20,2,3,0.05,0.95,0.9161780944239007,33,43.0,1,43.0,1,43.0,1,43.0,1
8014,max_effective,10,20,2,3,0.05,0.95,0.9076515842152642,14,32.0,1,32.0,1,32.0,1,32.0,1
8015,max_effective,10,20,2,3,0.05,0.95,0.8428730917502583,7,23.0,1,23.0,1,23.0,1,23.0,1
8016,max_effective,10,20,2,3,0.05,0.95,0.9336326127366872,16,27.0,1,27.0,1,27.0,1,27.0,1
8017,max_effective,10,20,2,3,0.05,0.95,0.7858187625301042,5,19.0,1,19.0,1,19.0,1,19.0,1
8018,max_effective,10,20,2,3,0.05,0.95,0.94162379621351,14,32.0,1,32.0,1,32.0,1,32.0,1
8019,max_effective,10,20,2,3,0.05,0.95,0.82888092228591,8,33.0,1,33.0,1,33.0,1,33.0,1
8020,max_effective,10,20,2,3,0.05,0.95,0.7300684357073297,4,21.0,1,21.0,1,21.0,1,21.0,1
8021,max_effective,10,20,2,3,0.05,0.95,0.9299518605915728,23,53.0,0,58.0,1,56.0,0,54.0,0
8022,max_effective,10,20,2,3,0.05,0.95,0.933505099605856,18,45.0,0,47.0,1,47.0,1,41.0,0
8023,max_effective,10,20,2,3,0.05,0.95,0.9441119339898764,4,15.0,1,15.0,1,15.0,1,15.0,1
8024,max_effective,10,20,2,3,0.05,0.95,0.8860969404884212,12,32.0,1,32.0,1,32.0,1,32.0,1
8025,max_effective,10,20,2,3,0.05,0.95,0.8359117497893557,9,25.0,1,25.0,1,25.0,1,25.0,1
8026,max_effective,10,20,2,3,0.05,0.95,0.8924755540608472,8,26.0,1,26.0,1,26.0,1,26.0,1
8027,max_effective,10,20,2,3,0.05,0.95,0.9204165457861758,14,31.0,1,31.0,1,31.0,1,31.0,1
8028,max_effective,10,20,2,3,0.05,0.95,0.923240443073232,13,36.0,1,36.0,1,36.0,1,36.0,1
8029,max_effective,10,20,2,3,0.05,0.95,0.8166475563468438,6,19.0,1,19.0,1,19.0,1,19.0,1
8030,max_effective,10,20,2,3,0.05,0.95,0.919844976803052,20,47.0,0,50.0,0,54.0,1,52.0,0
8031,max_effective,10,20,2,3,0.05,0.95,0.9487378593088324,21,55.0,0,58.0,0,59.0,0,60.0,1
8032,max_effective,10,20,2,3,0.05,0.95,0.8677545993447268,1,10.0,1,10.0,1,10.0,1,10.0,1
8033,max_effective,10,20,2,3,0.05,0.95,0.9477800339372484,9,24.0,1,24.0,1,24.0,1,24.0,1
8034,max_effective,10,20,2,3,0.05,0.95,0.9426660197256832,34,54.0,0,58.0,1,58.0,1,58.0,1
8035,max_effective,10,20,2,3,0.05,0.95,0.827673530015148,5,25.0,1,25.0,1,25.0,1,25.0,1
8036,max_effective,10,20,2,3,0.05,0.95,0.695611188322905,3,15.0,1,15.0,1,15.0,1,15.0,1
8037,max_effective,10,20,2,3,0.05,0.95,0.9002140571656031,18,32.0,1,32.0,1,32.0,1,32.0,1
8038,max_effective,10,20,2,3,0.05,0.95,0.8784310505124087,3,15.0,1,15.0,1,15.0,1,15.0,1
8039,max_effective,10,20,2,3,0.05,0.95,0.823609951445162,14,30.0,1,30.0,1,30.0,1,30.0,1
8040,max_effective,10,20,2,3,0.05,0.95,0.7291665721629246,13,28.0,1,28.0,1,28.0,1,28.0,1
8041,max_effective,10,20,2,3,0.05,0.95,0.8823829564337347,24,44.0,1,44.0,1,44.0,1,44.0,1
8042,max_effective,10,20,2,3,0.05,0.95,0.8610344358811176,9,27.0,1,27.0,1,27.0,1,27.0,1
8043,max_effective,10,20,2,3,0.05,0.95,0.7374217484277032,7,22.0,1,22.0,1,22.0,1,22.0,1
8044,max_effective,10,20,2,3,0.05,0.95,0.7534788621032913,4,17.0,1,17.0,1,17.0,1,17.0,1
8045,max_effective,10,20,2,3,0.05,0.95,0.9054285871133848,13,27.0,1,27.0,1,27.0,1,27.0,1
8046,max_effective,10,20,2,3,0.05,0.95,0.7909563044954934,4,17.0,1,17.0,1,17.0,1,17.0,1
8047,max_effective,10,20,2,3,0.05,0.95,0.9428601360754212,16,32.0,1,32.0,1,32.0,1,32.0,1
8048,max_effective,10,20,2,3,0.05,0.95,0.8729851209509878,10,24.0,1,24.0,1,24.0,1,24.0,1
8049,max_effective,10,20,2,3,0.05,0.95,0.8133461663380405,8,33.0,1,33.0,1,33.0,1,33.0,1
8050,max_effective,10,20,2,3,0.05,0.95,0.896261834876259,4,17.0,1,17.0,1,17.0,1,17.0,1
8051,max_effective,10,20,2,3,0.05,0.95,0.9337834870208244,15,37.0,1,37.0,1,37.0,1,37.0,1
8052,max_effective,10,20,2,3,0.05,0.95,0.8934552769285589,4,17.0,1,17.0,1,17.0,1,17.0,1
8053,max_effective,10,20,2,3,0.05,0.95,0.9493454970977586,18,47.0,1,47.0,1,47.0,1,47.0,1
8054,max_effective,10,20,2,3,0.05,0.95,0.7171879866187927,4,18.0,1,18.0,1,18.0,1,18.0,1
8055,max_effective,10,20,2,3,0.05,0.95,0.8316640732013556,4,18.0,1,18.0,1,18.0,1,18.0,1
8056,max_effective,10,20,2,3,0.05,0.95,0.9473475601616876,15,28.0,1,28.0,1,28.0,1,28.0,1
8057,max_effective,10,20,2,3,0.05,0.95,0.8828303269683452,26,51.0,0,52.0,0,53.0,0,54.0,1
8058,max_effective,10,20,2,3,0.05,0.95,0.8359899956200111,3,12.0,1,12.0,1,12.0,1,12.0,1
8059,max_effective,10,20,2,3,0.05,0.95,0.9128792708997148,10,30.0,1,30.0,1,30.0,1,30.0,1
8060,max_effective,10,20,2,3,0.05,0.95,0.9118270499714988,17,42.0,1,42.0,1,42.0,1,42.0,1
8061,max_effective,10,20,2,3,0.05,0.95,0.7725295366028264,8,28.0,1,28.0,1,28.0,1,28.0,1
8062,max_effective,10,20,2,3,0.05,0.95,0.8755357890013965,7,21.0,1,21.0,1,21.0,1,21.0,1
8063,max_effective,10,20,2,3,0.05,0.95,0.8035720583312465,6,24.0,1,24.0,1,24.0,1,24.0,1
8064,max_effective,10,20,2,3,0.05,0.95,0.8512323103469611,26,47.0,0,52.0,0,54.0,1,52.0,0
8065,max_effective,10,20,2,3,0.05,0.95,0.946296796646246,11,34.0,1,34.0,1,34.0,1,34.0,1
8066,max_effective,10,20,2,3,0.05,0.95,0.8950379239204521,11,21.0,1,21.0,1,21.0,1,20.0,0
8067,max_effective,10,20,2,3,0.05,0.95,0.8803172333586451,6,21.0,1,21.0,1,21.0,1,21.0,1
8068,max_effective,10,20,2,3,0.05,0.95,0.8459060250409403,8,33.0,1,33.0,1,33.0,1,33.0,1
8069,max_effective,10,20,2,3,0.05,0.95,0.6533161048640002,2,13.0,1,13.0,1,13.0,1,13.0,1
8070,max_effective,10,20,2,3,0.05,0.95,0.8313326130042115,11,40.0,1,40.0,1,40.0,1,40.0,1
8071,max_effective,10,20,2,3,0.05,0.95,0.9055922144101358,9,26.0,1,26.0,1,26.0,1,26.0,1
8072,max_effective,10,20,2,3,0.05,0.95,0.8469354323564275,9,37.0,1,37.0,1,37.0,1,37.0,1
8073,max_effective,10,20,2,3,0.05,0.95,0.8549266434398601,11,27.0,1,27.0,1,27.0,1,27.0,1
8074,max_effective,10,20,2,3,0.05,0.95,0.9035677978549058,4,23.0,1,23.0,1,23.0,1,23.0,1
8075,max_effective,10,20,2,3,0.05,0.95,0.9421855082610988,10,24.0,1,24.0,1,24.0,1,24.0,1
8076,max_effective,10,20,2,3,0.05,0.95,0.7809960364170817,5,21.0,1,21.0,1,21.0,1,21.0,1
8077,max_effective,10,20,2,3,0.05,0.95,0.9415276607408896,22,51.0,0,53.0,0,54.0,1,53.0,0
8078,max_effective,10,20,2,3,0.05,0.95,0.9048742334297102,10,27.0,1,27.0,1,27.0,1,27.0,1
8079,max_effective,10,20,2,3,0.05,0.95,0.8742906909276967,6,27.0,1,27.0,1,27.0,1,27.0,1
8080,max_effective,10,20,2,3,0.05,0.95,0.910493181751232,9,37.0,1,37.0,1,37.0,1,37.0,1
8081,max_effective,10,20,2,3,0.05,0.95,0.9371889916522578,15,38.0,1,38.0,1,38.0,1,38.0,1
8082,max_effective,10,20,2,3,0.05,0.95,0.9296095110706788,8,20.0,1,20.0,1,20.0,1,20.0,1
8083,max_effective,10,20,2,3,0.05,0.95,0.925870287138714,9,28.0,1,28.0,1,28.0,1,26.0,0
8084,max_effective,10,20,2,3,0.05,0.95,0.8949213855594554,42,47.0,0,48.0,0,55.0,1,55.0,1
8085,max_effective,10,20,2,3,0.05,0.95,0.8884720900972011,12,27.0,1,27.0,1,27.0,1,27.0,1
8086,max_effective,10,20,2,3,0.05,0.95,0.9348900661623936,11,35.0,1,35.0,1,35.0,1,35.0,1
8087,max_effective,10,20,2,3,0.05,0.95,0.8869164200531897,8,26.0,1,26.0,1,26.0,1,26.0,1
8088,max_effective,10,20,2,3,0.05,0.95,0.9143156374321576,12,30.0,1,30.0,1,30.0,1,30.0,1
8089,max_effective,10,20,2,3,0.05,0.95,0.8639367904759693,19,37.0,1,37.0,1,37.0,1,37.0,1
8090,max_effective,10,20,2,3,0.05,0.95,0.8574376892490451,6,19.0,1,19.0,1,19.0,1,19.0,1
8091,max_effective,10,20,2,3,0.05,0.95,0.920625558951406,12,48.0,1,48.0,1,47.0,0,47.0,0
8092,max_effective,10,20,2,3,0.05,0.95,0.9047470625961568,22,37.0,1,37.0,1,37.0,1,37.0,1
8093,max_effective,10,20,2,3,0.05,0.95,0.8522650122537644,35,46.0,1,46.0,1,46.0,1,46.0,1
8094,max_effective,10,20,2,3,0.05,0.95,0.923542446480627,3,15.0,1,15.0,1,15.0,1,15.0,1
8095,max_effective,10,20,2,3,0.05,0.95,0.877274472409954,13,27.0,1,27.0,1,27.0,1,27.0,1
8096,max_effective,10,20,2,3,0.05,0.95,0.892922102454855,38,46.0,0,50.0,0,55.0,0,57.0,1
8097,max_effective,10,20,2,3,0.05,0.95,0.9313856807398928,4,18.0,1,18.0,1,18.0,1,18.0,1
8098,max_effective,10,20,2,3,0.05,0.95,0.8943714201543285,8,24.0,1,24.0,1,24.0,1,24.0,1
8099,max_effective,10,20,2,3,0.05,0.95,0.8256320628580048,10,29.0,1,29.0,1,29.0,1,29.0,1
8100,max_effective,10,20,2,3,0.05,0.95,0.8636635801142334,6,28.0,1,28.0,1,28.0,1,28.0,1
8101,max_effective,10,20,2,3,0.05,0.95,0.908219486571108,17,47.0,0,47.0,0,51.0,1,51.0,1
8102,max_effective,10,20,2,3,0.05,0.95,0.7748918644400938,8,26.0,1,26.0,1,26.0,1,26.0,1
8103,max_effective,10,20,2,3,0.05,0.95,0.8223140612636156,9,22.0,1,22.0,1,22.0,1,22.0,1
8104,max_effective,10,20,2,3,0.05,0.95,0.9215654232618484,12,29.0,1,29.0,1,29.0,1,29.0,1
8105,max_effective,10,20,2,3,0.05,0.95,0.7857960793381885,8,19.0,1,19.0,1,19.0,1,19.0,1
8106,max_effective,10,20,2,3,0.05,0.95,0.8746997068290053,10,28.0,1,28.0,1,28.0,1,28.0,1
8107,max_effective,10,20,2,3,0.05,0.95,0.8830235503850487,10,27.0,1,27.0,1,27.0,1,27.0,1
8108,max_effective,10,20,2,3,0.05,0.95,0.8947934495333423,16,42.0,0,44.0,0,49.0,1,49.0,1
8109,max_effective,10,20,2,3,0.05,0.95,0.7750628128247494,7,23.0,1,23.0,1,23.0,1,23.0,1
8110,max_effective,10,20,2,3,0.05,0.95,0.9478580504856744,16,29.0,1,29.0,1,29.0,1,29.0,1
8111,max_effective,10,20,2,3,0.05,0.95,0.9073942863714708,9,32.0,1,32.0,1,32.0,1,32.0,1
8112,max_effective,10,20,2,3,0.05,0.95,0.9409920571329652,21,46.0,0,50.0,1,50.0,1,50.0,1
8113,max_effective,10,20,2,3,0.05,0.95,0.6861949864650368,6,23.0,1,23.0,1,23.0,1,23.0,1
8114,max_effective,10,20,2,3,0.05,0.95,0.8744099971629478,4,17.0,1,17.0,1,17.0,1,17.0,1
8115,max_effective,10,20,2,3,0.05,0.95,0.8747045937273947,11,34.0,1,34.0,1,34.0,1,34.0,1
8116,max_effective,10,20,2,3,0.05,0.95,0.8975438193579671,3,14.0,1,14.0,1,14.0,1,13.0,0
8117,max_effective,10,20,2,3,0.05,0.95,0.8935086910338599,7,22.0,1,22.0,1,22.0,1,22.0,1
8118,max_effective,10,20,2,3,0.05,0.95,0.8690962864474354,8,25.0,1,25.0,1,25.0,1,25.0,1
8119,max_effective,10,20,2,3,0.05,0.95,0.8613757665129406,15,35.0,1,35.0,1,35.0,1,35.0,1
8120,max_effective,10,20,2,3,0.05,0.95,0.9431117522612844,14,46.0,1,44.0,0,46.0,1,40.0,0
8121,max_effective,10,20,2,3,0.05,0.95,0.9060338614384872,25,44.0,1,44.0,1,44.0,1,44.0,1
8122,max_effective,10,20,2,3,0.05,0.95,0.9315038313765922,5,21.0,1,21.0,1,21.0,1,21.0,1
8123,max_effective,10,20,2,3,0.05,0.95,0.88468750238356,41,49.0,0,50.0,0,57.0,1,57.0,1
8124,max_effective,10,20,2,3,0.05,0.95,0.6484066307296276,6,23.0,1,23.0,1,23.0,1,23.0,1
8125,max_effective,10,20,2,3,0.05,0.95,0.9260239157242084,4,17.0,1,17.0,1,17.0,1,17.0,1
8126,max_effective,10,20,2,3,0.05,0.95,0.943361717468318,8,25.0,1,25.0,1,25.0,1,25.0,1
8127,max_effective,10,20,2,3,0.05,0.95,0.8967713283965728,9,27.0,1,27.0,1,27.0,1,27.0,1
8128,max_effective,10,20,2,3,0.05,0.95,0.8067864198341649,35,43.0,0,52.0,0,54.0,1,53.0,0
8129,max_effective,10,20,2,3,0.05,0.95,0.8353130233994529,15,39.0,1,39.0,1,39.0,1,39.0,1
8130,max_effective,10,20,2,3,0.05,0.95,0.934503429557596,32,49.0,0,54.0,1,53.0,0,47.0,0
8131,max_effective,10,20,2,3,0.05,0.95,0.9181741662756469,13,24.0,1,24.0,1,24.0,1,24.0,1
8132,max_effective,10,20,2,3,0.05,0.95,0.9223912767670784,12,46.0,1,45.0,0,46.0,1,46.0,1
8133,max_effective,10,20,2,3,0.05,0.95,0.7998369738866421,12,30.0,1,30.0,1,30.0,1,30.0,1
8134,max_effective,10,20,2,3,0.05,0.95,0.891099322954815,7,23.0,1,23.0,1,23.0,1,23.0,1
8135,max_effective,10,20,2,3,0.05,0.95,0.7384264779769583,8,29.0,1,29.0,1,29.0,1,29.0,1
8136,max_effective,10,20,2,3,0.05,0.95,0.9086832214540368,10,34.0,1,34.0,1,34.0,1,34.0,1
8137,max_effective,10,20,2,3,0.05,0.95,0.9474218185028238,16,44.0,1,44.0,1,44.0,1,43.0,0
8138,max_effective,10,20,2,3,0.05,0.95,0.8691938028906515,14,32.0,1,32.0,1,32.0,1,32.0,1
8139,max_effective,10,20,2,3,0.05,0.95,0.921978111439274,5,25.0,1,25.0,1,25.0,1,25.0,1
8140,max_effective,10,20,2,3,0.05,0.95,0.8496327271363512,15,26.0,1,26.0,1,26.0,1,26.0,1
8141,max_effective,10,20,2,3,0.05,0.95,0.9476998922816458,6,20.0,1,20.0,1,20.0,1,20.0,1
8142,max_effective,10,20,2,3,0.05,0.95,0.9042414184325126,5,18.0,1,18.0,1,18.0,1,18.0,1
8143,max_effective,10,20,2,3,0.05,0.95,0.7820670232337865,22,49.0,0,53.0,1,53.0,1,49.0,0
8144,max_effective,10,20,2,3,0.05,0.95,0.938231113998302,7,25.0,1,25.0,1,25.0,1,25.0,1
8145,max_effective,10,20,2,3,0.05,0.95,0.9334981445613292,12,35.0,1,35.0,1,35.0,1,35.0,1
8146,max_effective,10,20,2,3,0.05,0.95,0.7324121254254806,3,15.0,1,15.0,1,15.0,1,15.0,1
8147,max_effective,10,20,2,3,0.05,0.95,0.8870343061014893,5,19.0,1,19.0,1,19.0,1,19.0,1
8148,max_effective,10,20,2,3,0.05,0.95,0.7807911391801559,8,25.0,1,25.0,1,25.0,1,25.0,1
8149,max_effective,10,20,2,3,0.05,0.95,0.8449167123580468,13,37.0,1,37.0,1,37.0,1,37.0,1
8150,max_effective,10,20,2,3,0.05,0.95,0.89075427661124,4,21.0,1,21.0,1,21.0,1,21.0,1
8151,max_effective,10,20,2,3,0.05,0.95,0.8509372423717433,8,29.0,1,29.0,1,29.0,1,29.0,1
8152,max_effective,10,20,2,3,0.05,0.95,0.9085250189250432,15,44.0,1,44.0,1,44.0,1,44.0,1
8153,max_effective,10,20,2,3,0.05,0.95,0.8597574721667526,9,22.0,1,22.0,1,22.0,1,22.0,1
8154,max_effective,10,20,2,3,0.05,0.95,0.905748275986562,17,46.0,1,46.0,1,46.0,1,46.0,1
8155,max_effective,10,20,2,3,0.05,0.95,0.8569179443501086,15,37.0,1,37.0,1,37.0,1,37.0,1
8156,max_effective,10,20,2,3,0.05,0.95,0.9204766528193832,14,34.0,1,34.0,1,34.0,1,34.0,1
8157,max_effective,10,20,2,3,0.05,0.95,0.8054341304014803,7,21.0,1,21.0,1,21.0,1,21.0,1
8158,max_effective,10,20,2,3,0.05,0.95,0.9231815709328338,16,46.0,0,48.0,1,46.0,0,45.0,0
8159,max_effective,10,20,2,3,0.05,0.95,0.9338275233132408,12,37.0,1,37.0,1,37.0,1,37.0,1
8160,max_effective,10,20,2,3,0.05,0.95,0.903950582279992,20,32.0,1,32.0,1,32.0,1,32.0,1
8161,max_effective,10,20,2,3,0.05,0.95,0.8306004024834034,4,14.0,1,14.0,1,14.0,1,14.0,1
8162,max_effective,10,20,2,3,0.05,0.95,0.9343591940454216,19,32.0,1,32.0,1,32.0,1,32.0,1
8163,max_effective,10,20,2,3,0.05,0.95,0.82501152565128,7,19.0,1,19.0,1,19.0,1,19.0,1
8164,max_effective,10,20,2,3,0.05,0.95,0.8971611715969958,12,38.0,1,38.0,1,38.0,1,38.0,1
8165,max_effective,10,20,2,3,0.05,0.95,0.897382608809945,47,43.0,0,47.0,0,55.0,1,55.0,1
8166,max_effective,10,20,2,3,0.05,0.95,0.8436147378204708,13,26.0,1,26.0,1,26.0,1,26.0,1
8167,max_effective,10,20,2,3,0.05,0.95,0.7157332204081915,4,18.0,1,18.0,1,18.0,1,18.0,1
8168,max_effective,10,20,2,3,0.05,0.95,0.8277547339308633,11,28.0,1,28.0,1,28.0,1,28.0,1
8169,max_effective,10,20,2,3,0.05,0.95,0.7967057714391268,5,21.0,1,21.0,1,21.0,1,21.0,1
8170,max_effective,10,20,2,3,0.05,0.95,0.9034020362103574,15,29.0,1,29.0,1,29.0,1,29.0,1
8171,max_effective,10,20,2,3,0.05,0.95,0.8338098858638971,5,23.0,1,23.0,1,23.0,1,23.0,1
8172,max_effective,10,20,2,3,0.05,0.95,0.938549403238755,12,46.0,1,45.0,0,43.0,0,42.0,0
8173,max_effective,10,20,2,3,0.05,0.95,0.9246359705393185,19,35.0,1,35.0,1,35.0,1,34.0,0
8174,max_effective,10,20,2,3,0.05,0.95,0.8994117930651566,9,35.0,1,35.0,1,35.0,1,35.0,1
8175,max_effective,10,20,2,3,0.05,0.95,0.8166835563173798,3,15.0,1,15.0,1,15.0,1,15.0,1
8176,max_effective,10,20,2,3,0.05,0.95,0.8500849884889774,9,33.0,1,33.0,1,33.0,1,33.0,1
8177,max_effective,10,20,2,3,0.05,0.95,0.9237791760187194,14,32.0,1,32.0,1,32.0,1,32.0,1
8178,max_effective,10,20,2,3,0.05,0.95,0.9131530794984064,6,21.0,1,21.0,1,21.0,1,21.0,1
8179,max_effective,10,20,2,3,0.05,0.95,0.8611429551668978,14,40.0,1,40.0,1,40.0,1,40.0,1
8180,max_effective,10,20,2,3,0.05,0.95,0.824267978714308,10,28.0,1,28.0,1,28.0,1,27.0,0
8181,max_effective,10,20,2,3,0.05,0.95,0.8922849389137343,16,35.0,1,35.0,1,35.0,1,35.0,1
8182,max_effective,10,20,2,3,0.05,0.95,0.8906630659834445,8,27.0,1,27.0,1,27.0,1,27.0,1
8183,max_effective,10,20,2,3,0.05,0.95,0.7489155638938678,5,21.0,1,21.0,1,21.0,1,21.0,1
8184,max_effective,10,20,2,3,0.05,0.95,0.8629498325158397,22,47.0,1,47.0,1,47.0,1,47.0,1
8185,max_effective,10,20,2,3,0.05,0.95,0.9472693194928749,4,13.0,1,13.0,1,13.0,1,13.0,1
8186,max_effective,10,20,2,3,0.05,0.95,0.824990624817363,7,21.0,1,21.0,1,21.0,1,21.0,1
8187,max_effective,10,20,2,3,0.05,0.95,0.8581854233232985,14,36.0,1,36.0,1,36.0,1,36.0,1
8188,max_effective,10,20,2,3,0.05,0.95,0.9162043805790951,14,25.0,1,25.0,1,25.0,1,25.0,1
8189,max_effective,10,20,2,3,0.05,0.95,0.9316248119211452,6,20.0,1,20.0,1,20.0,1,19.0,0
8190,max_effective,10,20,2,3,0.05,0.95,0.8839955090808416,8,34.0,1,34.0,1,34.0,1,34.0,1
8191,max_effective,10,20,2,3,0.05,0.95,0.9038083927984948,6,21.0,1,21.0,1,21.0,1,21.0,1
8192,max_effective,10,20,2,3,0.05,0.95,0.8840163172769872,14,26.0,1,26.0,1,26.0,1,26.0,1
8193,max_effective,10,20,2,3,0.05,0.95,0.5546255135622045,2,11.0,1,11.0,1,11.0,1,11.0,1
8194,max_effective,10,20,2,3,0.05,0.95,0.936122784776514,5,21.0,1,21.0,1,21.0,1,21.0,1
8195,max_effective,10,20,2,3,0.05,0.95,0.9435781599279912,11,37.0,1,37.0,1,37.0,1,37.0,1
8196,max_effective,10,20,2,3,0.05,0.95,0.8645929949636298,28,47.0,1,47.0,1,47.0,1,47.0,1
8197,max_effective,10,20,2,3,0.05,0.95,0.8423294839187484,8,29.0,1,29.0,1,29.0,1,29.0,1
8198,max_effective,10,20,2,3,0.05,0.95,0.9070596039824758,7,34.0,1,34.0,1,34.0,1,34.0,1
8199,max_effective,10,20,2,3,0.05,0.95,0.9195707175201489,33,51.0,0,48.0,0,54.0,0,57.0,1
8200,max_effective,10,20,2,3,0.05,0.95,0.8980476585329816,3,17.0,1,17.0,1,17.0,1,17.0,1
8201,max_effective,10,20,2,3,0.05,0.95,0.8722942070096071,9,25.0,1,25.0,1,25.0,1,25.0,1
8202,max_effective,10,20,2,3,0.05,0.95,0.914186091072432,7,21.0,1,21.0,1,21.0,1,21.0,1
8203,max_effective,10,20,2,3,0.05,0.95,0.8113313422853322,13,32.0,1,32.0,1,32.0,1,32.0,1
8204,max_effective,10,20,2,3,0.05,0.95,0.9407927064075724,6,19.0,1,19.0,1,19.0,1,19.0,1
8205,max_effective,10,20,2,3,0.05,0.95,0.7697342834622154,4,20.0,1,20.0,1,20.0,1,20.0,1
8206,max_effective,10,20,2,3,0.05,0.95,0.9325360839553012,13,38.0,1,38.0,1,38.0,1,38.0,1
8207,max_effective,10,20,2,3,0.05,0.95,0.9389108412431576,23,35.0,1,35.0,1,35.0,1,35.0,1
8208,max_effective,10,20,2,3,0.05,0.95,0.9451179733419776,28,45.0,1,45.0,1,45.0,1,43.0,0
8209,max_effective,10,20,2,3,0.05,0.95,0.941197530228786,28,49.0,0,54.0,0,57.0,1,56.0,0
8210,max_effective,10,20,2,3,0.05,0.95,0.9131622370770012,7,34.0,1,34.0,1,34.0,1,34.0,1
8211,max_effective,10,20,2,3,0.05,0.95,0.932821031003208,8,33.0,1,33.0,1,33.0,1,33.0,1
8212,max_effective,10,20,2,3,0.05,0.95,0.8619483628385356,15,41.0,1,41.0,1,41.0,1,41.0,1
8213,max_effective,10,20,2,3,0.05,0.95,0.8585356941118508,31,45.0,1,45.0,1,45.0,1,45.0,1
8214,max_effective,10,20,2,3,0.05,0.95,0.9170282770036888,15,34.0,1,34.0,1,34.0,1,34.0,1
8215,max_effective,10,20,2,3,0.05,0.95,0.94411623383604,7,22.0,1,22.0,1,22.0,1,22.0,1
8216,max_effective,10,20,2,3,0.05,0.95,0.9349016143828256,25,51.0,0,54.0,1,51.0,0,49.0,0
8217,max_effective,10,20,2,3,0.05,0.95,0.9152320628162904,7,22.0,1,22.0,1,22.0,1,22.0,1
8218,max_effective,10,20,2,3,0.05,0.95,0.8180635213687888,3,17.0,1,17.0,1,17.0,1,17.0,1
8219,max_effective,10,20,2,3,0.05,0.95,0.7589345743291084,7,30.0,1,30.0,1,30.0,1,30.0,1
8220,max_effective,10,20,2,3,0.05,0.95,0.92006915358548,28,40.0,0,51.0,0,54.0,1,51.0,0
8221,max_effective,10,20,2,3,0.05,0.95,0.9186052313380052,4,18.0,1,18.0,1,18.0,1,18.0,1
8222,max_effective,10,20,2,3,0.05,0.95,0.8989516607718058,13,37.0,1,37.0,1,37.0,1,37.0,1
8223,max_effective,10,20,2,3,0.05,0.95,0.9491029230971706,32,45.0,0,53.0,1,50.0,0,46.0,0
8224,max_effective,10,20,2,3,0.05,0.95,0.9347065486697576,9,34.0,1,34.0,1,34.0,1,34.0,1
8225,max_effective,10,20,2,3,0.05,0.95,0.5094767661576787,3,15.0,1,15.0,1,15.0,1,15.0,1
8226,max_effective,10,20,2,3,0.05,0.95,0.913128938037317,14,37.0,1,37.0,1,37.0,1,37.0,1
8227,max_effective,10,20,2,3,0.05,0.95,0.7732441132656644,5,18.0,1,18.0,1,18.0,1,18.0,1
8228,max_effective,10,20,2,3,0.05,0.95,0.88450663812443,9,36.0,1,36.0,1,36.0,1,36.0,1
8229,max_effective,10,20,2,3,0.05,0.95,0.935063935753302,13,40.0,1,40.0,1,40.0,1,40.0,1
8230,max_effective,10,20,2,3,0.05,0.95,0.9304739943029408,11,40.0,1,40.0,1,40.0,1,40.0,1
8231,max_effective,10,20,2,3,0.05,0.95,0.947579300649231,27,41.0,0,51.0,1,50.0,0,48.0,0
8232,max_effective,10,20,2,3,0.05,0.95,0.8530140856144902,18,42.0,0,44.0,1,44.0,1,44.0,1
8233,max_effective,10,20,2,3,0.05,0.95,0.7569668519027194,5,19.0,1,19.0,1,19.0,1,19.0,1
8234,max_effective,10,20,2,3,0.05,0.95,0.8873644871505025,5,27.0,1,27.0,1,27.0,1,27.0,1
8235,max_effective,10,20,2,3,0.05,0.95,0.9475985936170986,6,29.0,1,29.0,1,29.0,1,29.0,1
8236,max_effective,10,20,2,3,0.05,0.95,0.9091192353226633,15,32.0,1,32.0,1,32.0,1,32.0,1
8237,max_effective,10,20,2,3,0.05,0.95,0.8971303042621731,5,20.0,1,20.0,1,20.0,1,20.0,1
8238,max_effective,10,20,2,3,0.05,0.95,0.7223706041972358,3,15.0,1,15.0,1,15.0,1,15.0,1
8239,max_effective,10,20,2,3,0.05,0.95,0.853468649052897,13,35.0,1,35.0,1,35.0,1,35.0,1
8240,max_effective,10,20,2,3,0.05,0.95,0.9047450794401916,17,30.0,1,30.0,1,30.0,1,30.0,1
8241,max_effective,10,20,2,3,0.05,0.95,0.7124599759784216,11,24.0,1,24.0,1,24.0,1,24.0,1
8242,max_effective,10,20,2,3,0.05,0.95,0.9455420919729952,32,46.0,0,49.0,1,48.0,0,47.0,0
8243,max_effective,10,20,2,3,0.05,0.95,0.898661381829246,20,43.0,1,43.0,1,43.0,1,43.0,1
8244,max_effective,10,20,2,3,0.05,0.95,0.940029196106954,8,33.0,1,33.0,1,33.0,1,33.0,1
8245,max_effective,10,20,2,3,0.05,0.95,0.8064898914748723,5,25.0,1,25.0,1,25.0,1,25.0,1
8246,max_effective,10,20,2,3,0.05,0.95,0.867774720724724,8,23.0,1,23.0,1,23.0,1,23.0,1
8247,max_effective,10,20,2,3,0.05,0.95,0.7810111085606519,5,24.0,1,24.0,1,24.0,1,24.0,1
8248,max_effective,10,20,2,3,0.05,0.95,0.6975772868446901,6,21.0,1,21.0,1,21.0,1,21.0,1
8249,max_effective,10,20,2,3,0.05,0.95,0.8515673384866373,4,19.0,1,19.0,1,19.0,1,19.0,1
8250,max_effective,10,20,2,3,0.05,0.95,0.9168113436367435,14,31.0,1,31.0,1,31.0,1,31.0,1
8251,max_effective,10,20,2,3,0.05,0.95,0.838671922530847,9,28.0,1,28.0,1,28.0,1,28.0,1
8252,max_effective,10,20,2,3,0.05,0.95,0.9377102278153844,19,37.0,1,37.0,1,37.0,1,37.0,1
8253,max_effective,10,20,2,3,0.05,0.95,0.9462241164730074,89,53.0,0,57.0,0,60.0,1,60.0,1
8254,max_effective,10,20,2,3,0.05,0.95,0.935051058681239,10,33.0,1,33.0,1,33.0,1,33.0,1
8255,max_effective,10,20,2,3,0.05,0.95,0.8806451447613755,8,30.0,1,30.0,1,30.0,1,30.0,1
8256,max_effective,10,20,2,3,0.05,0.95,0.7487919893238543,8,19.0,1,19.0,1,19.0,1,19.0,1
8257,max_effective,10,20,2,3,0.05,0.95,0.8957431188177932,5,17.0,1,17.0,1,17.0,1,16.0,0
8258,max_effective,10,20,2,3,0.05,0.95,0.9229505885907016,3,19.0,1,19.0,1,19.0,1,19.0,1
8259,max_effective,10,20,2,3,0.05,0.95,0.8638342368156104,6,16.0,1,16.0,1,16.0,1,16.0,1
8260,max_effective,10,20,2,3,0.05,0.95,0.778576235734089,7,23.0,1,23.0,1,23.0,1,23.0,1
8261,max_effective,10,20,2,3,0.05,0.95,0.8212863309554728,7,19.0,1,19.0,1,19.0,1,19.0,1
8262,max_effective,10,20,2,3,0.05,0.95,0.8513547103566816,6,20.0,1,20.0,1,20.0,1,20.0,1
8263,max_effective,10,20,2,3,0.05,0.95,0.8971862685559199,26,45.0,0,47.0,0,54.0,1,53.0,0
8264,max_effective,10,20,2,3,0.05,0.95,0.8751420286570678,4,22.0,1,22.0,1,22.0,1,22.0,1
8265,max_effective,10,20,2,3,0.05,0.95,0.7488011880723763,3,15.0,1,15.0,1,15.0,1,15.0,1
8266,max_effective,10,20,2,3,0.05,0.95,0.9360808633768164,4,21.0,1,21.0,1,21.0,1,21.0,1
8267,max_effective,10,20,2,3,0.05,0.95,0.9228774829126998,24,40.0,0,45.0,1,45.0,1,45.0,1
8268,max_effective,10,20,2,3,0.05,0.95,0.8730115475447094,4,18.0,1,18.0,1,18.0,1,18.0,1
8269,max_effective,10,20,2,3,0.05,0.95,0.9339261808611296,23,45.0,0,49.0,1,49.0,1,49.0,1
8270,max_effective,10,20,2,3,0.05,0.95,0.8847439328625141,8,28.0,1,28.0,1,28.0,1,28.0,1
8271,max_effective,10,20,2,3,0.05,0.95,0.871639226220749,32,50.0,0,53.0,0,59.0,1,59.0,1
8272,max_effective,10,20,2,3,0.05,0.95,0.9333381148845517,7,22.0,1,22.0,1,22.0,1,22.0,1
8273,max_effective,10,20,2,3,0.05,0.95,0.7332117317568446,7,18.0,1,18.0,1,18.0,1,18.0,1
8274,max_effective,10,20,2,3,0.05,0.95,0.8755230659779544,7,28.0,1,28.0,1,28.0,1,28.0,1
8275,max_effective,10,20,2,3,0.05,0.95,0.8153944050269689,7,26.0,1,26.0,1,26.0,1,26.0,1
8276,max_effective,10,20,2,3,0.05,0.95,0.8479311379430261,3,17.0,1,17.0,1,17.0,1,17.0,1
8277,max_effective,10,20,2,3,0.05,0.95,0.8531335412602014,7,31.0,1,31.0,1,31.0,1,31.0,1
8278,max_effective,10,20,2,3,0.05,0.95,0.8596093753151051,20,38.0,1,38.0,1,38.0,1,38.0,1
8279,max_effective,10,20,2,3,0.05,0.95,0.8763410926860891,21,46.0,1,46.0,1,46.0,1,46.0,1
8280,max_effective,10,20,2,3,0.05,0.95,0.8987105605324007,27,49.0,0,51.0,0,53.0,1,52.0,0
8281,max_effective,10,20,2,3,0.05,0.95,0.8701312122523307,5,20.0,1,20.0,1,20.0,1,20.0,1
8282,max_effective,10,20,2,3,0.05,0.95,0.89902800476868,25,40.0,0,45.0,0,48.0,1,48.0,1
8283,max_effective,10,20,2,3,0.05,0.95,0.8565784722864964,6,18.0,1,18.0,1,18.0,1,17.0,0
8284,max_effective,10,20,2,3,0.05,0.95,0.8762397878240828,7,30.0,1,30.0,1,30.0,1,30.0,1
8285,max_effective,10,20,2,3,0.05,0.95,0.9483628197751172,5,28.0,1,28.0,1,28.0,1,28.0,1
8286,max_effective,10,20,2,3,0.05,0.95,0.8804971480539977,15,28.0,1,28.0,1,28.0,1,28.0,1
8287,max_effective,10,20,2,3,0.05,0.95,0.8571725638623187,15,37.0,1,37.0,1,36.0,0,37.0,1
8288,max_effective,10,20,2,3,0.05,0.95,0.869526453854939,7,29.0,1,29.0,1,29.0,1,29.0,1
8289,max_effective,10,20,2,3,0.05,0.95,0.9270359468891516,17,45.0,0,49.0,1,49.0,1,49.0,1
8290,max_effective,10,20,2,3,0.05,0.95,0.8440773264532755,6,22.0,1,22.0,1,22.0,1,22.0,1
8291,max_effective,10,20,2,3,0.05,0.95,0.8693392244328554,14,44.0,0,45.0,1,45.0,1,45.0,1
8292,max_effective,10,20,2,3,0.05,0.95,0.8519640788914192,5,21.0,1,21.0,1,21.0,1,21.0,1
8293,max_effective,10,20,2,3,0.05,0.95,0.935872616929371,14,30.0,1,30.0,1,30.0,1,30.0,1
8294,max_effective,10,20,2,3,0.05,0.95,0.9232406923183946,7,26.0,1,26.0,1,26.0,1,26.0,1
8295,max_effective,10,20,2,3,0.05,0.95,0.8777800916050661,2,11.0,1,11.0,1,11.0,1,11.0,1
8296,max_effective,10,20,2,3,0.05,0.95,0.7456925222001654,7,31.0,1,31.0,1,31.0,1,31.0,1
8297,max_effective,10,20,2,3,0.05,0.95,0.9429232493912298,9,23.0,1,23.0,1,23.0,1,23.0,1
8298,max_effective,10,20,2,3,0.05,0.95,0.8915236079984045,11,23.0,1,23.0,1,23.0,1,23.0,1
8299,max_effective,10,20,2,3,0.05,0.95,0.7432735473593365,8,19.0,1,19.0,1,19.0,1,19.0,1
8300,max_effective,10,20,2,3,0.05,0.95,0.889279435950595,4,18.0,1,18.0,1,18.0,1,18.0,1
8301,max_effective,10,20,2,3,0.05,0.95,0.932350502517974,10,29.0,1,29.0,1,29.0,1,29.0,1
8302,max_effective,10,20,2,3,0.05,0.95,0.892127934480566,8,22.0,1,22.0,1,22.0,1,22.0,1
8303,max_effective,10,20,2,3,0.05,0.95,0.7975614124550099,14,33.0,1,33.0,1,33.0,1,33.0,1
8304,max_effective,10,20,2,3,0.05,0.95,0.9467480546759866,25,39.0,1,39.0,1,39.0,1,39.0,1
8305,max_effective,10,20,2,3,0.05,0.95,0.8430289889291002,9,33.0,1,33.0,1,33.0,1,33.0,1
8306,max_effective,10,20,2,3,0.05,0.95,0.9319948838624794,15,33.0,1,33.0,1,33.0,1,32.0,0
8307,max_effective,10,20,2,3,0.05,0.95,0.8643471807478412,8,22.0,1,22.0,1,22.0,1,22.0,1
8308,max_effective,10,20,2,3,0.05,0.95,0.9152414501919915,28,43.0,0,43.0,0,53.0,1,42.0,0
8309,max_effective,10,20,2,3,0.05,0.95,0.7758619272611016,5,20.0,1,20.0,1,20.0,1,20.0,1
8310,max_effective,10,20,2,3,0.05,0.95,0.8928669118111474,10,24.0,1,24.0,1,24.0,1,24.0,1
8311,max_effective,10,20,2,3,0.05,0.95,0.9129238585693232,7,18.0,1,18.0,1,18.0,1,17.0,0
8312,max_effective,10,20,2,3,0.05,0.95,0.5085612550409078,5,14.0,1,14.0,1,14.0,1,14.0,1
8313,max_effective,10,20,2,3,0.05,0.95,0.8478754364370544,4,15.0,1,15.0,1,15.0,1,15.0,1
8314,max_effective,10,20,2,3,0.05,0.95,0.9292838810991002,20,41.0,0,45.0,1,45.0,1,45.0,1
8315,max_effective,10,20,2,3,0.05,0.95,0.9008496574879632,5,21.0,1,21.0,1,21.0,1,21.0,1
8316,max_effective,10,20,2,3,0.05,0.95,0.9290182099531956,6,24.0,1,24.0,1,24.0,1,24.0,1
8317,max_effective,10,20,2,3,0.05,0.95,0.9457258543866786,62,46.0,0,49.0,0,57.0,1,56.0,0
8318,max_effective,10,20,2,3,0.05,0.95,0.7275807113628848,4,20.0,1,20.0,1,20.0,1,20.0,1
8319,max_effective,10,20,2,3,0.05,0.95,0.9062761547638994,5,17.0,1,17.0,1,17.0,1,17.0,1
8320,max_effective,10,20,2,3,0.05,0.95,0.8436909932791702,4,13.0,1,13.0,1,13.0,1,13.0,1
8321,max_effective,10,20,2,3,0.05,0.95,0.8511068281359475,12,30.0,1,30.0,1,30.0,1,30.0,1
8322,max_effective,10,20,2,3,0.05,0.95,0.9145799195880532,11,35.0,1,35.0,1,35.0,1,35.0,1
8323,max_effective,10,20,2,3,0.05,0.95,0.8659057149166731,5,22.0,1,22.0,1,22.0,1,22.0,1
8324,max_effective,10,20,2,3,0.05,0.95,0.7223295395857041,5,15.0,1,15.0,1,15.0,1,15.0,1
8325,max_effective,10,20,2,3,0.05,0.95,0.8379065766129521,11,26.0,1,26.0,1,26.0,1,26.0,1
8326,max_effective,10,20,2,3,0.05,0.95,0.9344480859043288,8,25.0,1,25.0,1,25.0,1,25.0,1
8327,max_effective,10,20,2,3,0.05,0.95,0.8624541851152849,4,16.0,1,16.0,1,16.0,1,16.0,1
8328,max_effective,10,20,2,3,0.05,0.95,0.9174223174177364,17,43.0,1,43.0,1,43.0,1,43.0,1
8329,max_effective,10,20,2,3,0.05,0.95,0.9435593459032526,13,33.0,1,33.0,1,33.0,1,33.0,1
8330,max_effective,10,20,2,3,0.05,0.95,0.9001514016661301,15,40.0,1,40.0,1,40.0,1,40.0,1
8331,max_effective,10,20,2,3,0.05,0.95,0.8693949709497978,5,18.0,1,18.0,1,18.0,1,18.0,1
8332,max_effective,10,20,2,3,0.05,0.95,0.802840706739397,3,14.0,1,14.0,1,14.0,1,14.0,1
8333,max_effective,10,20,2,3,0.05,0.95,0.7872844179427599,6,19.0,1,19.0,1,19.0,1,19.0,1
8334,max_effective,10,20,2,3,0.05,0.95,0.9175740919899036,17,39.0,1,39.0,1,39.0,1,39.0,1
8335,max_effective,10,20,2,3,0.05,0.95,0.8142824558894514,4,20.0,1,20.0,1,20.0,1,20.0,1
8336,max_effective,10,20,2,3,0.05,0.95,0.6502778010360064,6,18.0,1,18.0,1,18.0,1,18.0,1
8337,max_effective,10,20,2,3,0.05,0.95,0.8935079939718157,11,25.0,1,25.0,1,25.0,1,25.0,1
8338,max_effective,10,20,2,3,0.05,0.95,0.8656209406575124,6,22.0,1,22.0,1,22.0,1,22.0,1
8339,max_effective,10,20,2,3,0.05,0.95,0.6433759499955191,4,17.0,1,17.0,1,17.0,1,17.0,1
8340,max_effective,10,20,2,3,0.05,0.95,0.8846064202341897,51,48.0,0,55.0,0,56.0,1,56.0,1
8341,max_effective,10,20,2,3,0.05,0.95,0.8829869025304073,11,26.0,1,26.0,1,26.0,1,26.0,1
8342,max_effective,10,20,2,3,0.05,0.95,0.9345691547361776,21,54.0,0,57.0,0,58.0,1,57.0,0
8343,max_effective,10,20,2,3,0.05,0.95,0.702489171207587,5,19.0,1,19.0,1,19.0,1,19.0,1
8344,max_effective,10,20,2,3,0.05,0.95,0.8660915514653905,22,43.0,0,46.0,0,48.0,1,47.0,0
8345,max_effective,10,20,2,3,0.05,0.95,0.7882077200008799,2,12.0,1,12.0,1,12.0,1,12.0,1
8346,max_effective,10,20,2,3,0.05,0.95,0.9352959783802222,18,39.0,0,41.0,1,41.0,1,41.0,1
8347,max_effective,10,20,2,3,0.05,0.95,0.8271130447581695,14,32.0,1,32.0,1,32.0,1,32.0,1
8348,max_effective,10,20,2,3,0.05,0.95,0.9221164398491556,24,40.0,1,40.0,1,40.0,1,40.0,1
8349,max_effective,10,20,2,3,0.05,0.95,0.6762774279587501,4,15.0,1,15.0,1,15.0,1,15.0,1
8350,max_effective,10,20,2,3,0.05,0.95,0.9457297093316342,36,48.0,0,53.0,0,58.0,0,60.0,1
8351,max_effective,10,20,2,3,0.05,0.95,0.8431127244347677,10,31.0,1,31.0,1,31.0,1,31.0,1
8352,max_effective,10,20,2,3,0.05,0.95,0.8330746135085724,14,29.0,1,29.0,1,29.0,1,29.0,1
8353,max_effective,10,20,2,3,0.05,0.95,0.8910218351615141,9,29.0,1,29.0,1,29.0,1,29.0,1
8354,max_effective,10,20,2,3,0.05,0.95,0.8990694204451164,13,30.0,1,30.0,1,30.0,1,30.0,1
8355,max_effective,10,20,2,3,0.05,0.95,0.8773501304708698,28,46.0,0,47.0,1,47.0,1,47.0,1
8356,max_effective,10,20,2,3,0.05,0.95,0.9269354038851276,10,31.0,1,31.0,1,31.0,1,31.0,1
8357,max_effective,10,20,2,3,0.05,0.95,0.8176923815695899,2,14.0,1,14.0,1,14.0,1,14.0,1
8358,max_effective,10,20,2,3,0.05,0.95,0.9136487330315168,9,27.0,1,27.0,1,27.0,1,26.0,0
8359,max_effective,10,20,2,3,0.05,0.95,0.9111533662775132,59,49.0,0,52.0,0,54.0,0,55.0,1
8360,max_effective,10,20,2,3,0.05,0.95,0.6373210548350559,8,20.0,1,20.0,1,20.0,1,20.0,1
8361,max_effective,10,20,2,3,0.05,0.95,0.9303583455856872,23,53.0,1,52.0,0,51.0,0,53.0,1
8362,max_effective,10,20,2,3,0.05,0.95,0.8537776957474635,3,18.0,1,18.0,1,18.0,1,18.0,1
8363,max_effective,10,20,2,3,0.05,0.95,0.899292249747034,5,22.0,1,22.0,1,22.0,1,22.0,1
8364,max_effective,10,20,2,3,0.05,0.95,0.9162124998011576,11,38.0,1,38.0,1,38.0,1,38.0,1
8365,max_effective,10,20,2,3,0.05,0.95,0.8828454207847358,7,24.0,1,24.0,1,24.0,1,24.0,1
8366,max_effective,10,20,2,3,0.05,0.95,0.8718774614609707,11,45.0,1,44.0,0,43.0,0,42.0,0
8367,max_effective,10,20,2,3,0.05,0.95,0.9045027408935014,42,45.0,0,49.0,0,55.0,1,52.0,0
8368,max_effective,10,20,2,3,0.05,0.95,0.8911019477717578,7,33.0,1,33.0,1,33.0,1,33.0,1
8369,max_effective,10,20,2,3,0.05,0.95,0.789107147056252,9,20.0,1,20.0,1,20.0,1,20.0,1
8370,max_effective,10,20,2,3,0.05,0.95,0.7325522005617756,18,35.0,1,35.0,1,35.0,1,35.0,1
8371,max_effective,10,20,2,3,0.05,0.95,0.7979802963720086,8,32.0,1,32.0,1,32.0,1,32.0,1
8372,max_effective,10,20,2,3,0.05,0.95,0.8877526234105539,9,28.0,1,28.0,1,28.0,1,28.0,1
8373,max_effective,10,20,2,3,0.05,0.95,0.8833843211651566,3,17.0,1,17.0,1,17.0,1,17.0,1
8374,max_effective,10,20,2,3,0.05,0.95,0.94230889493399,17,41.0,1,41.0,1,41.0,1,41.0,1
8375,max_effective,10,20,2,3,0.05,0.95,0.8412966192895063,25,44.0,0,45.0,0,46.0,0,52.0,1
8376,max_effective,10,20,2,3,0.05,0.95,0.9308129933893188,25,42.0,0,50.0,0,54.0,1,53.0,0
8377,max_effective,10,20,2,3,0.05,0.95,0.9120120802679228,14,28.0,1,28.0,1,28.0,1,28.0,1
8378,max_effective,10,20,2,3,0.05,0.95,0.9410799485019032,41,44.0,0,48.0,0,53.0,1,53.0,1
8379,max_effective,10,20,2,3,0.05,0.95,0.9041618858072952,7,24.0,1,24.0,1,24.0,1,24.0,1
8380,max_effective,10,20,2,3,0.05,0.95,0.8986348959943201,8,29.0,1,29.0,1,29.0,1,29.0,1
8381,max_effective,10,20,2,3,0.05,0.95,0.9064350371779348,3,16.0,1,16.0,1,16.0,1,16.0,1
8382,max_effective,10,20,2,3,0.05,0.95,0.9470082929964928,58,47.0,0,51.0,0,59.0,1,59.0,1
8383,max_effective,10,20,2,3,0.05,0.95,0.9011429377887414,5,23.0,1,23.0,1,23.0,1,23.0,1
8384,max_effective,10,20,2,3,0.05,0.95,0.9385494393677688,18,33.0,1,33.0,1,33.0,1,33.0,1
8385,max_effective,10,20,2,3,0.05,0.95,0.9360006288165597,16,47.0,0,52.0,1,51.0,0,49.0,0
8386,max_effective,10,20,2,3,0.05,0.95,0.8785543328189998,28,44.0,1,44.0,1,44.0,1,44.0,1
8387,max_effective,10,20,2,3,0.05,0.95,0.9187957368151108,21,38.0,1,38.0,1,38.0,1,38.0,1
8388,max_effective,10,20,2,3,0.05,0.95,0.8228261815329071,22,36.0,1,36.0,1,36.0,1,36.0,1
8389,max_effective,10,20,2,3,0.05,0.95,0.9443009509419916,8,25.0,1,25.0,1,25.0,1,25.0,1
8390,max_effective,10,20,2,3,0.05,0.95,0.8682598073501774,10,39.0,1,39.0,1,39.0,1,39.0,1
8391,max_effective,10,20,2,3,0.05,0.95,0.9331949176858424,12,28.0,1,28.0,1,28.0,1,28.0,1
8392,max_effective,10,20,2,3,0.05,0.95,0.801968269572211,3,14.0,1,14.0,1,14.0,1,14.0,1
8393,max_effective,10,20,2,3,0.05,0.95,0.7819137607866068,7,23.0,1,23.0,1,23.0,1,23.0,1
8394,max_effective,10,20,2,3,0.05,0.95,0.9392460771934614,29,48.0,0,50.0,0,58.0,1,58.0,1
8395,max_effective,10,20,2,3,0.05,0.95,0.9082355144557116,9,32.0,1,32.0,1,32.0,1,31.0,0
8396,max_effective,10,20,2,3,0.05,0.95,0.9412459071470876,29,44.0,1,44.0,1,44.0,1,44.0,1
8397,max_effective,10,20,2,3,0.05,0.95,0.8294372068680954,8,21.0,1,21.0,1,21.0,1,21.0,1
8398,max_effective,10,20,2,3,0.05,0.95,0.7335567906414237,5,20.0,1,20.0,1,20.0,1,20.0,1
8399,max_effective,10,20,2,3,0.05,0.95,0.912646008002452,16,56.0,0,57.0,1,55.0,0,55.0,0
8400,max_effective,10,20,2,3,0.05,0.95,0.862555103847047,19,48.0,0,50.0,0,51.0,1,49.0,0
8401,max_effective,10,20,2,3,0.05,0.95,0.854846114607745,22,53.0,1,53.0,1,53.0,1,51.0,0
8402,max_effective,10,20,2,3,0.05,0.95,0.8948770615436251,8,38.0,1,38.0,1,38.0,1,38.0,1
8403,max_effective,10,20,2,3,0.05,0.95,0.8719696580485555,11,29.0,1,29.0,1,29.0,1,29.0,1
8404,max_effective,10,20,2,3,0.05,0.95,0.8344596672147935,8,28.0,1,28.0,1,28.0,1,28.0,1
8405,max_effective,10,20,2,3,0.05,0.95,0.949434220315274,12,30.0,1,30.0,1,30.0,1,30.0,1
8406,max_effective,10,20,2,3,0.05,0.95,0.9483735372462168,57,49.0,0,52.0,0,56.0,0,58.0,1
8407,max_effective,10,20,2,3,0.05,0.95,0.6995388314600643,3,18.0,1,18.0,1,18.0,1,18.0,1
8408,max_effective,10,20,2,3,0.05,0.95,0.9186952990357252,16,44.0,0,46.0,0,47.0,1,47.0,1
8409,max_effective,10,20,2,3,0.05,0.95,0.8847329005572206,5,15.0,1,15.0,1,15.0,1,15.0,1
8410,max_effective,10,20,2,3,0.05,0.95,0.9412866645142484,25,43.0,0,45.0,0,51.0,1,51.0,1
8411,max_effective,10,20,2,3,0.05,0.95,0.9145303350620568,9,41.0,1,41.0,1,41.0,1,41.0,1
8412,max_effective,10,20,2,3,0.05,0.95,0.879067722710034,9,26.0,1,26.0,1,26.0,1,26.0,1
8413,max_effective,10,20,2,3,0.05,0.95,0.8871495649515514,7,25.0,1,25.0,1,25.0,1,25.0,1
8414,max_effective,10,20,2,3,0.05,0.95,0.7090752204752752,6,21.0,1,21.0,1,21.0,1,21.0,1
8415,max_effective,10,20,2,3,0.05,0.95,0.9091593454415192,12,27.0,1,27.0,1,27.0,1,27.0,1
8416,max_effective,10,20,2,3,0.05,0.95,0.5710908808699956,3,17.0,1,17.0,1,17.0,1,17.0,1
8417,max_effective,10,20,2,3,0.05,0.95,0.7483255226254089,6,20.0,1,20.0,1,20.0,1,20.0,1
8418,max_effective,10,20,2,3,0.05,0.95,0.8550380838396275,4,19.0,1,19.0,1,19.0,1,19.0,1
8419,max_effective,10,20,2,3,0.05,0.95,0.8191543409749669,7,29.0,1,29.0,1,29.0,1,29.0,1
8420,max_effective,10,20,2,3,0.05,0.95,0.796136180972417,4,16.0,1,16.0,1,16.0,1,16.0,1
8421,max_effective,10,20,2,3,0.05,0.95,0.9153043651780404,17,46.0,0,49.0,1,46.0,0,46.0,0
8422,max_effective,10,20,2,3,0.05,0.95,0.8814487747583344,5,19.0,1,19.0,1,19.0,1,19.0,1
8423,max_effective,10,20,2,3,0.05,0.95,0.8200570262300507,6,23.0,1,23.0,1,23.0,1,23.0,1
8424,max_effective,10,20,2,3,0.05,0.95,0.9044140890962964,13,31.0,1,31.0,1,31.0,1,31.0,1
8425,max_effective,10,20,2,3,0.05,0.95,0.9421254436118692,10,33.0,1,33.0,1,33.0,1,33.0,1
8426,max_effective,10,20,2,3,0.05,0.95,0.797867728299894,1,10.0,1,10.0,1,10.0,1,10.0,1
8427,max_effective,10,20,2,3,0.05,0.95,0.9066922813173336,5,16.0,1,16.0,1,16.0,1,16.0,1
8428,max_effective,10,20,2,3,0.05,0.95,0.7341084999256051,5,15.0,1,15.0,1,15.0,1,15.0,1
8429,max_effective,10,20,2,3,0.05,0.95,0.8315833669552812,4,19.0,1,19.0,1,19.0,1,19.0,1
8430,max_effective,10,20,2,3,0.05,0.95,0.8917570384648176,8,22.0,1,22.0,1,22.0,1,22.0,1
8431,max_effective,10,20,2,3,0.05,0.95,0.7901377865756424,9,28.0,1,28.0,1,28.0,1,28.0,1
8432,max_effective,10,20,2,3,0.05,0.95,0.9324266651781172,4,16.0,1,16.0,1,16.0,1,16.0,1
8433,max_effective,10,20,2,3,0.05,0.95,0.9186549026490348,17,33.0,1,33.0,1,33.0,1,33.0,1
8434,max_effective,10,20,2,3,0.05,0.95,0.878582577649775,23,45.0,1,45.0,1,45.0,1,45.0,1
8435,max_effective,10,20,2,3,0.05,0.95,0.8289058331262207,11,35.0,1,35.0,1,35.0,1,35.0,1
8436,max_effective,10,20,2,3,0.05,0.95,0.9179413715876584,26,50.0,0,51.0,0,53.0,1,53.0,1
8437,max_effective,10,20,2,3,0.05,0.95,0.9029643928869476,4,22.0,1,22.0,1,22.0,1,22.0,1
8438,max_effective,10,20,2,3,0.05,0.95,0.6985900923115266,5,22.0,1,22.0,1,22.0,1,22.0,1
8439,max_effective,10,20,2,3,0.05,0.95,0.889477741420386,6,18.0,1,18.0,1,18.0,1,18.0,1
8440,max_effective,10,20,2,3,0.05,0.95,0.8531910465976063,8,28.0,1,28.0,1,28.0,1,28.0,1
8441,max_effective,10,20,2,3,0.05,0.95,0.6914720423272909,3,13.0,1,13.0,1,13.0,1,13.0,1
8442,max_effective,10,20,2,3,0.05,0.95,0.8746468373755447,10,27.0,1,27.0,1,27.0,1,27.0,1
8443,max_effective,10,20,2,3,0.05,0.95,0.9139648812962424,6,23.0,1,23.0,1,23.0,1,23.0,1
8444,max_effective,10,20,2,3,0.05,0.95,0.8695060905104558,26,44.0,1,44.0,1,44.0,1,44.0,1
8445,max_effective,10,20,2,3,0.05,0.95,0.8569635683661003,2,13.0,1,13.0,1,13.0,1,13.0,1
8446,max_effective,10,20,2,3,0.05,0.95,0.765728479472505,8,19.0,1,19.0,1,19.0,1,19.0,1
8447,max_effective,10,20,2,3,0.05,0.95,0.914715367815018,12,24.0,1,24.0,1,24.0,1,24.0,1
8448,max_effective,10,20,2,3,0.05,0.95,0.8513969076478597,15,30.0,1,30.0,1,30.0,1,30.0,1
8449,max_effective,10,20,2,3,0.05,0.95,0.7741213938362669,8,28.0,1,28.0,1,28.0,1,28.0,1
8450,max_effective,10,20,2,3,0.05,0.95,0.8786266362291623,22,44.0,1,44.0,1,44.0,1,43.0,0
8451,max_effective,10,20,2,3,0.05,0.95,0.9467464042709116,33,43.0,0,46.0,0,49.0,1,49.0,1
8452,max_effective,10,20,2,3,0.05,0.95,0.8705901468830364,13,33.0,1,33.0,1,33.0,1,33.0,1
8453,max_effective,10,20,2,3,0.05,0.95,0.9124797826325656,10,37.0,1,37.0,1,37.0,1,37.0,1
8454,max_effective,10,20,2,3,0.05,0.95,0.904378211024626,4,19.0,1,19.0,1,19.0,1,19.0,1
8455,max_effective,10,20,2,3,0.05,0.95,0.9389674231912526,41,48.0,0,53.0,0,60.0,1,60.0,1
8456,max_effective,10,20,2,3,0.05,0.95,0.4962391982662255,2,13.0,1,13.0,1,13.0,1,13.0,1
8457,max_effective,10,20,2,3,0.05,0.95,0.908542275630546,9,28.0,1,28.0,1,28.0,1,28.0,1
8458,max_effective,10,20,2,3,0.05,0.95,0.9226652282961813,20,47.0,0,48.0,0,47.0,0,53.0,1
8459,max_effective,10,20,2,3,0.05,0.95,0.9215625882775572,10,25.0,1,25.0,1,25.0,1,25.0,1
8460,max_effective,10,20,2,3,0.05,0.95,0.9445999263679704,46,42.0,0,47.0,0,56.0,0,57.0,1
8461,max_effective,10,20,2,3,0.05,0.95,0.9383415099998118,20,51.0,0,54.0,0,51.0,0,57.0,1
8462,max_effective,10,20,2,3,0.05,0.95,0.8403539843122944,6,17.0,1,17.0,1,17.0,1,17.0,1
8463,max_effective,10,20,2,3,0.05,0.95,0.9461068850251384,28,49.0,0,50.0,0,56.0,0,57.0,1
8464,max_effective,10,20,2,3,0.05,0.95,0.787115742143061,6,21.0,1,21.0,1,21.0,1,21.0,1
8465,max_effective,10,20,2,3,0.05,0.95,0.6951095391697653,8,32.0,1,32.0,1,32.0,1,32.0,1
8466,max_effective,10,20,2,3,0.05,0.95,0.6189333230513807,2,14.0,1,14.0,1,14.0,1,14.0,1
8467,max_effective,10,20,2,3,0.05,0.95,0.74125549009052,4,18.0,1,18.0,1,18.0,1,18.0,1
8468,max_effective,10,20,2,3,0.05,0.95,0.7964752357875532,5,17.0,1,17.0,1,17.0,1,17.0,1
8469,max_effective,10,20,2,3,0.05,0.95,0.9403185461422838,41,46.0,0,50.0,0,54.0,1,53.0,0
8470,max_effective,10,20,2,3,0.05,0.95,0.91186026479989,51,40.0,0,52.0,1,51.0,0,51.0,0
8471,max_effective,10,20,2,3,0.05,0.95,0.8888582066388552,4,23.0,1,23.0,1,23.0,1,23.0,1
8472,max_effective,10,20,2,3,0.05,0.95,0.7735377910034554,3,15.0,1,15.0,1,15.0,1,15.0,1
8473,max_effective,10,20,2,3,0.05,0.95,0.9026105241557,15,42.0,0,43.0,1,43.0,1,43.0,1
8474,max_effective,10,20,2,3,0.05,0.95,0.9415770899539117,11,43.0,1,43.0,1,43.0,1,43.0,1
8475,max_effective,10,20,2,3,0.05,0.95,0.8943405827660518,17,50.0,0,52.0,1,52.0,1,51.0,0
8476,max_effective,10,20,2,3,0.05,0.95,0.7467687767666755,5,21.0,1,21.0,1,21.0,1,21.0,1
8477,max_effective,10,20,2,3,0.05,0.95,0.9159823472271406,14,36.0,1,36.0,1,36.0,1,36.0,1
8478,max_effective,10,20,2,3,0.05,0.95,0.8861655245505919,10,36.0,1,36.0,1,36.0,1,36.0,1
8479,max_effective,10,20,2,3,0.05,0.95,0.8309261672353685,9,24.0,1,24.0,1,24.0,1,24.0,1
8480,max_effective,10,20,2,3,0.05,0.95,0.8030235228261794,8,30.0,1,30.0,1,30.0,1,30.0,1
8481,max_effective,10,20,2,3,0.05,0.95,0.8716834400867376,11,27.0,1,27.0,1,27.0,1,27.0,1
8482,max_effective,10,20,2,3,0.05,0.95,0.9497226473970792,29,43.0,0,45.0,0,53.0,1,53.0,1
8483,max_effective,10,20,2,3,0.05,0.95,0.9125333486578489,17,30.0,1,30.0,1,30.0,1,30.0,1
8484,max_effective,10,20,2,3,0.05,0.95,0.8378054597824633,13,29.0,1,29.0,1,29.0,1,29.0,1
8485,max_effective,10,20,2,3,0.05,0.95,0.7651759995442509,4,17.0,1,17.0,1,17.0,1,16.0,0
8486,max_effective,10,20,2,3,0.05,0.95,0.9498111620380928,2,13.0,1,13.0,1,13.0,1,13.0,1
8487,max_effective,10,20,2,3,0.05,0.95,0.6811801774868799,2,14.0,1,14.0,1,14.0,1,14.0,1
8488,max_effective,10,20,2,3,0.05,0.95,0.9335207628527908,25,48.0,0,53.0,1,51.0,0,48.0,0
8489,max_effective,10,20,2,3,0.05,0.95,0.9113017641951208,10,43.0,1,43.0,1,43.0,1,43.0,1
8490,max_effective,10,20,2,3,0.05,0.95,0.8733230303158896,8,24.0,1,24.0,1,24.0,1,24.0,1
8491,max_effective,10,20,2,3,0.05,0.95,0.9400289849746204,23,43.0,1,43.0,1,43.0,1,43.0,1
8492,max_effective,10,20,2,3,0.05,0.95,0.9493356211403992,3,14.0,1,14.0,1,14.0,1,14.0,1
8493,max_effective,10,20,2,3,0.05,0.95,0.9468175670152852,25,50.0,1,50.0,1,48.0,0,47.0,0
8494,max_effective,10,20,2,3,0.05,0.95,0.9228996738494012,48,52.0,0,53.0,0,58.0,1,52.0,0
8495,max_effective,10,20,2,3,0.05,0.95,0.9492466155733228,30,42.0,0,54.0,1,54.0,1,54.0,1
8496,max_effective,10,20,2,3,0.05,0.95,0.7889052385431604,4,19.0,1,19.0,1,19.0,1,19.0,1
8497,max_effective,10,20,2,3,0.05,0.95,0.9018340222643616,3,13.0,1,13.0,1,13.0,1,13.0,1
8498,max_effective,10,20,2,3,0.05,0.95,0.902742319202863,5,18.0,1,18.0,1,18.0,1,18.0,1
8499,max_effective,10,20,2,3,0.05,0.95,0.935361502734639,7,27.0,1,27.0,1,27.0,1,27.0,1
8500,max_effective,10,20,2,3,0.05,0.95,0.8138200025252278,26,39.0,1,39.0,1,39.0,1,39.0,1
8501,max_effective,10,20,2,3,0.05,0.95,0.8092001233453483,15,33.0,1,33.0,1,33.0,1,33.0,1
8502,max_effective,10,20,2,3,0.05,0.95,0.9116778682698208,26,49.0,0,50.0,0,55.0,1,55.0,1
8503,max_effective,10,20,2,3,0.05,0.95,0.9297885841634914,8,29.0,1,29.0,1,29.0,1,29.0,1
8504,max_effective,10,20,2,3,0.05,0.95,0.8391151051150428,12,30.0,1,30.0,1,30.0,1,30.0,1
8505,max_effective,10,20,2,3,0.05,0.95,0.9268283340778176,23,47.0,0,54.0,1,51.0,0,49.0,0
8506,max_effective,10,20,2,3,0.05,0.95,0.931908800127067,11,40.0,1,40.0,1,40.0,1,40.0,1
8507,max_effective,10,20,2,3,0.05,0.95,0.9319218281890184,21,50.0,0,51.0,0,53.0,1,53.0,1
8508,max_effective,10,20,2,3,0.05,0.95,0.9191678442216707,12,37.0,1,37.0,1,37.0,1,37.0,1
8509,max_effective,10,20,2,3,0.05,0.95,0.8347141350905941,3,15.0,1,15.0,1,15.0,1,15.0,1
8510,max_effective,10,20,2,3,0.05,0.95,0.8535078074905341,6,25.0,1,25.0,1,25.0,1,25.0,1
8511,max_effective,10,20,2,3,0.05,0.95,0.922353980852179,15,33.0,1,33.0,1,33.0,1,33.0,1
8512,max_effective,10,20,2,3,0.05,0.95,0.8842077417320765,16,38.0,1,38.0,1,38.0,1,38.0,1
8513,max_effective,10,20,2,3,0.05,0.95,0.9198722747096546,12,34.0,1,34.0,1,34.0,1,34.0,1
8514,max_effective,10,20,2,3,0.05,0.95,0.7319146512625142,5,23.0,1,23.0,1,23.0,1,23.0,1
8515,max_effective,10,20,2,3,0.05,0.95,0.9299591932110548,2,11.0,1,11.0,1,11.0,1,11.0,1
8516,max_effective,10,20,2,3,0.05,0.95,0.9072109376411848,6,24.0,1,24.0,1,24.0,1,24.0,1
8517,max_effective,10,20,2,3,0.05,0.95,0.6585154331035673,4,18.0,1,18.0,1,18.0,1,18.0,1
8518,max_effective,10,20,2,3,0.05,0.95,0.8230105702069159,3,17.0,1,17.0,1,17.0,1,17.0,1
8519,max_effective,10,20,2,3,0.05,0.95,0.9473884105095274,16,43.0,1,43.0,1,43.0,1,43.0,1
8520,max_effective,10,20,2,3,0.05,0.95,0.899675365851151,4,15.0,1,15.0,1,15.0,1,15.0,1
8521,max_effective,10,20,2,3,0.05,0.95,0.8920012555981338,6,21.0,1,21.0,1,21.0,1,21.0,1
8522,max_effective,10,20,2,3,0.05,0.95,0.8545287849086033,6,24.0,1,24.0,1,24.0,1,24.0,1
8523,max_effective,10,20,2,3,0.05,0.95,0.9344860068219544,28,50.0,0,53.0,1,53.0,1,52.0,0
8524,max_effective,10,20,2,3,0.05,0.95,0.8287220560684185,13,30.0,1,30.0,1,30.0,1,30.0,1
8525,max_effective,10,20,2,3,0.05,0.95,0.9240899823378632,3,17.0,1,17.0,1,17.0,1,17.0,1
8526,max_effective,10,20,2,3,0.05,0.95,0.8246266005372722,8,28.0,1,28.0,1,28.0,1,28.0,1
8527,max_effective,10,20,2,3,0.05,0.95,0.8704849523808067,8,26.0,1,26.0,1,26.0,1,26.0,1
8528,max_effective,10,20,2,3,0.05,0.95,0.8371372672026425,35,43.0,0,49.0,1,49.0,1,45.0,0
8529,max_effective,10,20,2,3,0.05,0.95,0.8897519003086073,8,27.0,1,27.0,1,27.0,1,27.0,1
8530,max_effective,10,20,2,3,0.05,0.95,0.9408152351030454,54,49.0,0,51.0,0,58.0,1,58.0,1
8531,max_effective,10,20,2,3,0.05,0.95,0.9340919044946424,18,42.0,0,47.0,1,47.0,1,46.0,0
8532,max_effective,10,20,2,3,0.05,0.95,0.918124160662252,14,33.0,1,33.0,1,33.0,1,29.0,0
8533,max_effective,10,20,2,3,0.05,0.95,0.8879072745402613,4,16.0,1,16.0,1,16.0,1,16.0,1
8534,max_effective,10,20,2,3,0.05,0.95,0.8967223522681872,10,38.0,1,38.0,1,38.0,1,38.0,1
8535,max_effective,10,20,2,3,0.05,0.95,0.946642479913263,11,39.0,1,39.0,1,39.0,1,39.0,1
8536,max_effective,10,20,2,3,0.05,0.95,0.9317249447764574,17,33.0,1,33.0,1,33.0,1,33.0,1
8537,max_effective,10,20,2,3,0.05,0.95,0.8377437217614228,9,28.0,1,28.0,1,28.0,1,28.0,1
8538,max_effective,10,20,2,3,0.05,0.95,0.9333266110589497,21,50.0,0,52.0,0,51.0,0,56.0,1
8539,max_effective,10,20,2,3,0.05,0.95,0.9074399808777976,4,19.0,1,19.0,1,19.0,1,19.0,1
8540,max_effective,10,20,2,3,0.05,0.95,0.872034929128559,10,23.0,1,23.0,1,23.0,1,23.0,1
8541,max_effective,10,20,2,3,0.05,0.95,0.9489798930240828,29,45.0,1,45.0,1,45.0,1,45.0,1
8542,max_effective,10,20,2,3,0.05,0.95,0.8601444372108104,12,33.0,1,33.0,1,33.0,1,33.0,1
8543,max_effective,10,20,2,3,0.05,0.95,0.9422778668935016,11,26.0,1,26.0,1,26.0,1,26.0,1
8544,max_effective,10,20,2,3,0.05,0.95,0.9381767203953628,14,43.0,1,42.0,0,43.0,1,43.0,1
8545,max_effective,10,20,2,3,0.05,0.95,0.9164791382946448,28,42.0,0,47.0,0,55.0,1,53.0,0
8546,max_effective,10,20,2,3,0.05,0.95,0.8659151825135539,6,25.0,1,25.0,1,25.0,1,25.0,1
8547,max_effective,10,20,2,3,0.05,0.95,0.9246996588596936,24,48.0,0,51.0,1,50.0,0,51.0,1
8548,max_effective,10,20,2,3,0.05,0.95,0.9354071346708992,16,49.0,0,50.0,0,51.0,1,51.0,1
8549,max_effective,10,20,2,3,0.05,0.95,0.9358143547912074,13,31.0,1,31.0,1,31.0,1,31.0,1
8550,max_effective,10,20,2,3,0.05,0.95,0.8882597606315693,13,40.0,1,40.0,1,40.0,1,40.0,1
8551,max_effective,10,20,2,3,0.05,0.95,0.901854224024834,18,47.0,0,48.0,0,49.0,1,49.0,1
8552,max_effective,10,20,2,3,0.05,0.95,0.9457183819463806,40,54.0,0,57.0,0,57.0,0,59.0,1
8553,max_effective,10,20,2,3,0.05,0.95,0.946561114162793,45,45.0,0,50.0,0,59.0,1,58.0,0
8554,max_effective,10,20,2,3,0.05,0.95,0.929688815939694,67,49.0,0,53.0,0,59.0,1,58.0,0
8555,max_effective,10,20,2,3,0.05,0.95,0.7499759419670805,4,18.0,1,18.0,1,18.0,1,18.0,1
8556,max_effective,10,20,2,3,0.05,0.95,0.9466793051894302,10,26.0,1,26.0,1,26.0,1,26.0,1
8557,max_effective,10,20,2,3,0.05,0.95,0.8953070212638481,3,17.0,1,17.0,1,17.0,1,17.0,1
8558,max_effective,10,20,2,3,0.05,0.95,0.8948442156264034,16,37.0,1,37.0,1,37.0,1,37.0,1
8559,max_effective,10,20,2,3,0.05,0.95,0.7918276078339704,5,20.0,1,20.0,1,20.0,1,20.0,1
8560,max_effective,10,20,2,3,0.05,0.95,0.8799161769192237,12,24.0,1,24.0,1,24.0,1,24.0,1
8561,max_effective,10,20,2,3,0.05,0.95,0.9272743272895824,38,42.0,0,55.0,0,58.0,1,55.0,0
8562,max_effective,10,20,2,3,0.05,0.95,0.930274393828648,22,45.0,0,48.0,0,50.0,1,49.0,0
8563,max_effective,10,20,2,3,0.05,0.95,0.7304530056562794,7,20.0,1,20.0,1,20.0,1,20.0,1
8564,max_effective,10,20,2,3,0.05,0.95,0.9066483048983428,9,28.0,1,28.0,1,28.0,1,28.0,1
8565,max_effective,10,20,2,3,0.05,0.95,0.8974917142488272,28,46.0,0,53.0,0,52.0,0,58.0,1
8566,max_effective,10,20,2,3,0.05,0.95,0.7866354304555243,8,20.0,1,20.0,1,20.0,1,20.0,1
8567,max_effective,10,20,2,3,0.05,0.95,0.9353844805009518,40,44.0,0,51.0,0,60.0,1,59.0,0
8568,max_effective,10,20,2,3,0.05,0.95,0.8382643429897898,14,29.0,1,29.0,1,29.0,1,29.0,1
8569,max_effective,10,20,2,3,0.05,0.95,0.8961086113972123,4,18.0,1,18.0,1,18.0,1,18.0,1
8570,max_effective,10,20,2,3,0.05,0.95,0.920894528663331,9,27.0,1,27.0,1,27.0,1,27.0,1
8571,max_effective,10,20,2,3,0.05,0.95,0.8685850665144708,8,20.0,1,20.0,1,20.0,1,20.0,1
8572,max_effective,10,20,2,3,0.05,0.95,0.9368180077264864,35,52.0,0,53.0,0,57.0,0,58.0,1
8573,max_effective,10,20,2,3,0.05,0.95,0.9363468944445402,18,47.0,0,53.0,0,54.0,1,52.0,0
8574,max_effective,10,20,2,3,0.05,0.95,0.8856032234163989,9,20.0,1,20.0,1,20.0,1,20.0,1
8575,max_effective,10,20,2,3,0.05,0.95,0.8649177262686302,14,47.0,1,47.0,1,46.0,0,44.0,0
8576,max_effective,10,20,2,3,0.05,0.95,0.9256236701840772,11,26.0,1,26.0,1,26.0,1,26.0,1
8577,max_effective,10,20,2,3,0.05,0.95,0.9053193792368216,15,42.0,1,42.0,1,42.0,1,42.0,1
8578,max_effective,10,20,2,3,0.05,0.95,0.8394238629447328,5,17.0,1,17.0,1,17.0,1,17.0,1
8579,max_effective,10,20,2,3,0.05,0.95,0.6368534561861393,5,19.0,1,19.0,1,19.0,1,19.0,1
8580,max_effective,10,20,2,3,0.05,0.95,0.9370348586271908,21,45.0,1,45.0,1,44.0,0,45.0,1
8581,max_effective,10,20,2,3,0.05,0.95,0.9379417301632944,8,33.0,1,33.0,1,33.0,1,33.0,1
8582,max_effective,10,20,2,3,0.05,0.95,0.8985848313188213,12,32.0,1,32.0,1,32.0,1,32.0,1
8583,max_effective,10,20,2,3,0.05,0.95,0.9239066347152496,10,27.0,1,27.0,1,27.0,1,27.0,1
8584,max_effective,10,20,2,3,0.05,0.95,0.8740701651952304,13,31.0,1,31.0,1,31.0,1,31.0,1
8585,max_effective,10,20,2,3,0.05,0.95,0.8656455425713718,4,19.0,1,19.0,1,19.0,1,19.0,1
8586,max_effective,10,20,2,3,0.05,0.95,0.9277089483778428,14,25.0,1,25.0,1,25.0,1,25.0,1
8587,max_effective,10,20,2,3,0.05,0.95,0.911788461755482,42,41.0,0,55.0,0,54.0,0,56.0,1
8588,max_effective,10,20,2,3,0.05,0.95,0.9308880046863176,20,43.0,0,44.0,0,49.0,1,49.0,1
8589,max_effective,10,20,2,3,0.05,0.95,0.7425510500458817,5,17.0,1,17.0,1,17.0,1,17.0,1
8590,max_effective,10,20,2,3,0.05,0.95,0.8790118639664216,7,32.0,1,32.0,1,32.0,1,32.0,1
8591,max_effective,10,20,2,3,0.05,0.95,0.909302744238358,4,22.0,1,22.0,1,22.0,1,22.0,1
8592,max_effective,10,20,2,3,0.05,0.95,0.8962500509135539,16,44.0,0,44.0,0,47.0,1,45.0,0
8593,max_effective,10,20,2,3,0.05,0.95,0.8975141801605165,2,15.0,1,15.0,1,15.0,1,15.0,1
8594,max_effective,10,20,2,3,0.05,0.95,0.9374311079746154,16,34.0,1,34.0,1,34.0,1,34.0,1
8595,max_effective,10,20,2,3,0.05,0.95,0.9204270897573028,12,28.0,1,28.0,1,28.0,1,28.0,1
8596,max_effective,10,20,2,3,0.05,0.95,0.7929094976986535,7,28.0,1,28.0,1,28.0,1,28.0,1
8597,max_effective,10,20,2,3,0.05,0.95,0.90731606561937,19,40.0,1,40.0,1,40.0,1,40.0,1
8598,max_effective,10,20,2,3,0.05,0.95,0.6244435818255507,4,20.0,1,20.0,1,20.0,1,20.0,1
8599,max_effective,10,20,2,3,0.05,0.95,0.7389814777660432,6,17.0,1,17.0,1,17.0,1,17.0,1
8600,max_effective,10,20,2,3,0.05,0.95,0.8574535573462791,25,41.0,0,46.0,0,50.0,1,50.0,1
8601,max_effective,10,20,2,3,0.05,0.95,0.7754251968450915,2,11.0,1,11.0,1,11.0,1,11.0,1
8602,max_effective,10,20,2,3,0.05,0.95,0.8779799910186447,7,23.0,1,23.0,1,23.0,1,23.0,1
8603,max_effective,10,20,2,3,0.05,0.95,0.8006906739239226,7,31.0,1,31.0,1,31.0,1,31.0,1
8604,max_effective,10,20,2,3,0.05,0.95,0.9419715501804228,8,20.0,1,20.0,1,20.0,1,20.0,1
8605,max_effective,10,20,2,3,0.05,0.95,0.7910492447586571,10,29.0,1,29.0,1,29.0,1,29.0,1
8606,max_effective,10,20,2,3,0.05,0.95,0.9174947357519164,21,34.0,1,34.0,1,34.0,1,34.0,1
8607,max_effective,10,20,2,3,0.05,0.95,0.8242504590998027,9,25.0,1,25.0,1,25.0,1,25.0,1
8608,max_effective,10,20,2,3,0.05,0.95,0.9449152453287392,126,45.0,0,50.0,0,58.0,1,58.0,1
8609,max_effective,10,20,2,3,0.05,0.95,0.947537193580814,10,33.0,1,33.0,1,33.0,1,33.0,1
8610,max_effective,10,20,2,3,0.05,0.95,0.9401892221477756,9,21.0,1,21.0,1,21.0,1,21.0,1
8611,max_effective,10,20,2,3,0.05,0.95,0.7828524069383973,11,22.0,1,22.0,1,22.0,1,22.0,1
8612,max_effective,10,20,2,3,0.05,0.95,0.9389553945581524,47,54.0,1,54.0,1,50.0,0,50.0,0
8613,max_effective,10,20,2,3,0.05,0.95,0.8566354427699211,14,37.0,1,37.0,1,37.0,1,37.0,1
8614,max_effective,10,20,2,3,0.05,0.95,0.917064786175698,73,51.0,0,53.0,0,59.0,1,56.0,0
8615,max_effective,10,20,2,3,0.05,0.95,0.9405246576857792,17,40.0,1,40.0,1,40.0,1,40.0,1
8616,max_effective,10,20,2,3,0.05,0.95,0.9357020580223352,22,37.0,1,37.0,1,37.0,1,37.0,1
8617,max_effective,10,20,2,3,0.05,0.95,0.6516678461748172,3,13.0,1,13.0,1,13.0,1,13.0,1
8618,max_effective,10,20,2,3,0.05,0.95,0.6559265629978883,5,24.0,1,24.0,1,24.0,1,24.0,1
8619,max_effective,10,20,2,3,0.05,0.95,0.8036613442062771,5,20.0,1,20.0,1,20.0,1,20.0,1
8620,max_effective,10,20,2,3,0.05,0.95,0.9013942896184536,12,28.0,1,28.0,1,28.0,1,28.0,1
8621,max_effective,10,20,2,3,0.05,0.95,0.9023206604072328,18,32.0,1,32.0,1,32.0,1,32.0,1
8622,max_effective,10,20,2,3,0.05,0.95,0.9496323340342808,12,34.0,1,34.0,1,34.0,1,34.0,1
8623,max_effective,10,20,2,3,0.05,0.95,0.8054110030040065,5,19.0,1,19.0,1,19.0,1,19.0,1
8624,max_effective,10,20,2,3,0.05,0.95,0.8878502237159921,21,46.0,0,54.0,1,52.0,0,52.0,0
8625,max_effective,10,20,2,3,0.05,0.95,0.8816620220466258,25,44.0,0,47.0,0,54.0,0,55.0,1
8626,max_effective,10,20,2,3,0.05,0.95,0.9425094557267067,34,45.0,0,51.0,0,52.0,1,52.0,1
8627,max_effective,10,20,2,3,0.05,0.95,0.90817656607492,9,23.0,1,23.0,1,23.0,1,23.0,1
8628,max_effective,10,20,2,3,0.05,0.95,0.7955438893055407,18,32.0,1,32.0,1,32.0,1,32.0,1
8629,max_effective,10,20,2,3,0.05,0.95,0.9065430147680804,7,23.0,1,23.0,1,23.0,1,23.0,1
8630,max_effective,10,20,2,3,0.05,0.95,0.8575802798939322,7,24.0,1,24.0,1,24.0,1,24.0,1
8631,max_effective,10,20,2,3,0.05,0.95,0.9478721521280484,17,44.0,0,45.0,1,45.0,1,45.0,1
8632,max_effective,10,20,2,3,0.05,0.95,0.9470540332037288,7,22.0,1,22.0,1,22.0,1,22.0,1
8633,max_effective,10,20,2,3,0.05,0.95,0.8842396345271857,24,44.0,1,44.0,1,44.0,1,44.0,1
8634,max_effective,10,20,2,3,0.05,0.95,0.8687511540301895,19,35.0,1,35.0,1,35.0,1,35.0,1
8635,max_effective,10,20,2,3,0.05,0.95,0.8317857114018178,7,19.0,1,19.0,1,19.0,1,19.0,1
8636,max_effective,10,20,2,3,0.05,0.95,0.9460505572926902,4,16.0,1,16.0,1,16.0,1,16.0,1
8637,max_effective,10,20,2,3,0.05,0.95,0.643160181558446,3,13.0,1,13.0,1,13.0,1,13.0,1
8638,max_effective,10,20,2,3,0.05,0.95,0.8856201813932256,11,36.0,1,36.0,1,36.0,1,36.0,1
8639,max_effective,10,20,2,3,0.05,0.95,0.7174817124158135,5,28.0,1,28.0,1,28.0,1,28.0,1
8640,max_effective,10,20,2,3,0.05,0.95,0.949420990494068,21,48.0,0,52.0,1,50.0,0,50.0,0
8641,max_effective,10,20,2,3,0.05,0.95,0.9142522201844776,24,41.0,1,41.0,1,41.0,1,41.0,1
8642,max_effective,10,20,2,3,0.05,0.95,0.8757663709368472,8,23.0,1,23.0,1,23.0,1,23.0,1
8643,max_effective,10,20,2,3,0.05,0.95,0.9445872083729364,55,47.0,0,52.0,0,56.0,0,59.0,1
8644,max_effective,10,20,2,3,0.05,0.95,0.8110456308442493,19,45.0,0,47.0,1,47.0,1,47.0,1
8645,max_effective,10,20,2,3,0.05,0.95,0.9104575041925012,24,49.0,0,51.0,0,58.0,1,56.0,0
8646,max_effective,10,20,2,3,0.05,0.95,0.8713479512059115,10,34.0,1,34.0,1,34.0,1,34.0,1
8647,max_effective,10,20,2,3,0.05,0.95,0.8775202271600069,3,14.0,1,14.0,1,14.0,1,14.0,1
8648,max_effective,10,20,2,3,0.05,0.95,0.8852246307677282,12,28.0,1,28.0,1,28.0,1,28.0,1
8649,max_effective,10,20,2,3,0.05,0.95,0.9373061918584512,23,40.0,1,40.0,1,40.0,1,40.0,1
8650,max_effective,10,20,2,3,0.05,0.95,0.8746506469541825,5,26.0,1,26.0,1,26.0,1,26.0,1
8651,max_effective,10,20,2,3,0.05,0.95,0.8951409471340701,32,45.0,1,45.0,1,45.0,1,45.0,1
8652,max_effective,10,20,2,3,0.05,0.95,0.9499781428520964,4,16.0,1,16.0,1,16.0,1,16.0,1
8653,max_effective,10,20,2,3,0.05,0.95,0.9456233450859476,42,44.0,0,48.0,0,57.0,0,58.0,1
8654,max_effective,10,20,2,3,0.05,0.95,0.9293540053929528,8,39.0,1,39.0,1,39.0,1,39.0,1
8655,max_effective,10,20,2,3,0.05,0.95,0.7783349534237782,7,24.0,1,24.0,1,24.0,1,24.0,1
8656,max_effective,10,20,2,3,0.05,0.95,0.9143036538845052,5,16.0,1,16.0,1,16.0,1,16.0,1
8657,max_effective,10,20,2,3,0.05,0.95,0.9211858494024444,7,21.0,1,21.0,1,21.0,1,21.0,1
8658,max_effective,10,20,2,3,0.05,0.95,0.9126764346813164,13,27.0,1,27.0,1,27.0,1,27.0,1
8659,max_effective,10,20,2,3,0.05,0.95,0.85481288022344,5,19.0,1,19.0,1,19.0,1,19.0,1
8660,max_effective,10,20,2,3,0.05,0.95,0.8340507189955757,1,10.0,1,10.0,1,10.0,1,10.0,1
8661,max_effective,10,20,2,3,0.05,0.95,0.8615969230199384,16,34.0,1,34.0,1,34.0,1,34.0,1
8662,max_effective,10,20,2,3,0.05,0.95,0.9223630764788918,11,26.0,1,26.0,1,26.0,1,26.0,1
8663,max_effective,10,20,2,3,0.05,0.95,0.9040965354552988,21,39.0,1,39.0,1,39.0,1,39.0,1
8664,max_effective,10,20,2,3,0.05,0.95,0.8220856347240267,3,15.0,1,15.0,1,15.0,1,15.0,1
8665,max_effective,10,20,2,3,0.05,0.95,0.948652556622026,71,49.0,0,56.0,0,58.0,1,58.0,1
8666,max_effective,10,20,2,3,0.05,0.95,0.7779559178304231,7,24.0,1,24.0,1,24.0,1,24.0,1
8667,max_effective,10,20,2,3,0.05,0.95,0.6962048003270798,5,19.0,1,19.0,1,19.0,1,19.0,1
8668,max_effective,10,20,2,3,0.05,0.95,0.8988752093921845,17,46.0,1,46.0,1,46.0,1,43.0,0
8669,max_effective,10,20,2,3,0.05,0.95,0.8398925171197346,4,15.0,1,15.0,1,15.0,1,15.0,1
8670,max_effective,10,20,2,3,0.05,0.95,0.85144057791402,19,37.0,1,37.0,1,37.0,1,36.0,0
8671,max_effective,10,20,2,3,0.05,0.95,0.801643869338918,2,13.0,1,13.0,1,13.0,1,13.0,1
8672,max_effective,10,20,2,3,0.05,0.95,0.860928102512811,7,28.0,1,28.0,1,28.0,1,28.0,1
8673,max_effective,10,20,2,3,0.05,0.95,0.935182754888134,15,48.0,1,46.0,0,47.0,0,46.0,0
8674,max_effective,10,20,2,3,0.05,0.95,0.9498590744775028,46,48.0,0,55.0,0,60.0,1,60.0,1
8675,max_effective,10,20,2,3,0.05,0.95,0.9436812203345464,9,25.0,1,25.0,1,25.0,1,25.0,1
8676,max_effective,10,20,2,3,0.05,0.95,0.8409141315344817,5,17.0,1,17.0,1,17.0,1,17.0,1
8677,max_effective,10,20,2,3,0.05,0.95,0.8356094568626838,2,13.0,1,13.0,1,13.0,1,13.0,1
8678,max_effective,10,20,2,3,0.05,0.95,0.8729761061938138,3,15.0,1,15.0,1,15.0,1,15.0,1
8679,max_effective,10,20,2,3,0.05,0.95,0.9376457922227956,8,31.0,1,31.0,1,31.0,1,31.0,1
8680,max_effective,10,20,2,3,0.05,0.95,0.9359276481232348,15,39.0,1,39.0,1,39.0,1,38.0,0
8681,max_effective,10,20,2,3,0.05,0.95,0.9363785337928596,19,44.0,0,48.0,0,48.0,0,50.0,1
8682,max_effective,10,20,2,3,0.05,0.95,0.8965498508401788,9,36.0,1,36.0,1,36.0,1,36.0,1
8683,max_effective,10,20,2,3,0.05,0.95,0.8617202189539442,5,24.0,1,24.0,1,24.0,1,24.0,1
8684,max_effective,10,20,2,3,0.05,0.95,0.921423960320046,32,41.0,0,45.0,0,47.0,1,47.0,1
8685,max_effective,10,20,2,3,0.05,0.95,0.913884720608285,44,48.0,0,54.0,0,55.0,1,55.0,1
8686,max_effective,10,20,2,3,0.05,0.95,0.6689231964511317,11,31.0,1,31.0,1,31.0,1,31.0,1
8687,max_effective,10,20,2,3,0.05,0.95,0.8809144833948046,10,32.0,1,32.0,1,32.0,1,32.0,1
8688,max_effective,10,20,2,3,0.05,0.95,0.8910638844956136,7,26.0,1,26.0,1,26.0,1,26.0,1
8689,max_effective,10,20,2,3,0.05,0.95,0.77757610331157,3,16.0,1,16.0,1,16.0,1,16.0,1
8690,max_effective,10,20,2,3,0.05,0.95,0.7120103377938052,9,26.0,1,26.0,1,26.0,1,26.0,1
8691,max_effective,10,20,2,3,0.05,0.95,0.9498717359485686,93,54.0,0,55.0,0,57.0,1,57.0,1
8692,max_effective,10,20,2,3,0.05,0.95,0.914385186270752,17,40.0,0,41.0,1,41.0,1,39.0,0
8693,max_effective,10,20,2,3,0.05,0.95,0.9499317611228136,13,35.0,1,35.0,1,35.0,1,35.0,1
8694,max_effective,10,20,2,3,0.05,0.95,0.8732060084729563,9,26.0,1,26.0,1,26.0,1,26.0,1
8695,max_effective,10,20,2,3,0.05,0.95,0.8973125554190508,5,21.0,1,21.0,1,21.0,1,21.0,1
8696,max_effective,10,20,2,3,0.05,0.95,0.942219028027728,36,52.0,0,55.0,0,60.0,1,60.0,1
8697,max_effective,10,20,2,3,0.05,0.95,0.915428350934981,36,54.0,0,56.0,0,59.0,1,59.0,1
8698,max_effective,10,20,2,3,0.05,0.95,0.9194320421908588,5,21.0,1,21.0,1,21.0,1,21.0,1
8699,max_effective,10,20,2,3,0.05,0.95,0.8812506132477291,15,40.0,1,40.0,1,40.0,1,40.0,1
8700,max_effective,10,20,2,3,0.05,0.95,0.907528302112282,28,50.0,0,50.0,0,53.0,1,53.0,1
8701,max_effective,10,20,2,3,0.05,0.95,0.9086272726130544,6,28.0,1,28.0,1,28.0,1,28.0,1
8702,max_effective,10,20,2,3,0.05,0.95,0.9018955889164766,32,44.0,0,49.0,1,49.0,1,48.0,0
8703,max_effective,10,20,2,3,0.05,0.95,0.9332249714379616,11,32.0,1,32.0,1,32.0,1,32.0,1
8704,max_effective,10,20,2,3,0.05,0.95,0.9245375553350266,15,44.0,1,44.0,1,44.0,1,44.0,1
8705,max_effective,10,20,2,3,0.05,0.95,0.9469763753111288,4,23.0,1,23.0,1,23.0,1,23.0,1
8706,max_effective,10,20,2,3,0.05,0.95,0.8590539421351404,8,31.0,1,31.0,1,31.0,1,31.0,1
8707,max_effective,10,20,2,3,0.05,0.95,0.8194366366836421,10,30.0,1,30.0,1,30.0,1,30.0,1
8708,max_effective,10,20,2,3,0.05,0.95,0.7489250253505078,4,21.0,1,21.0,1,21.0,1,21.0,1
8709,max_effective,10,20,2,3,0.05,0.95,0.9352078570628674,27,49.0,1,49.0,1,49.0,1,49.0,1
8710,max_effective,10,20,2,3,0.05,0.95,0.9129197423979336,8,26.0,1,26.0,1,26.0,1,26.0,1
8711,max_effective,10,20,2,3,0.05,0.95,0.738600093197815,4,19.0,1,19.0,1,19.0,1,19.0,1
8712,max_effective,10,20,2,3,0.05,0.95,0.8624060674660226,10,31.0,1,31.0,1,31.0,1,31.0,1
8713,max_effective,10,20,2,3,0.05,0.95,0.9007270860316072,16,47.0,0,49.0,1,49.0,1,47.0,0
8714,max_effective,10,20,2,3,0.05,0.95,0.941467062453296,15,52.0,0,54.0,1,52.0,0,52.0,0
8715,max_effective,10,20,2,3,0.05,0.95,0.9174571782367198,28,40.0,1,40.0,1,40.0,1,40.0,1
8716,max_effective,10,20,2,3,0.05,0.95,0.9428374844545432,62,48.0,0,52.0,0,59.0,1,58.0,0
8717,max_effective,10,20,2,3,0.05,0.95,0.9495282982717272,17,51.0,0,53.0,1,48.0,0,50.0,0
8718,max_effective,10,20,2,3,0.05,0.95,0.6282916806735468,8,22.0,1,22.0,1,22.0,1,22.0,1
8719,max_effective,10,20,2,3,0.05,0.95,0.8909845426350694,17,40.0,1,40.0,1,40.0,1,40.0,1
8720,max_effective,10,20,2,3,0.05,0.95,0.9072786633739008,26,50.0,0,51.0,0,54.0,1,54.0,1
8721,max_effective,10,20,2,3,0.05,0.95,0.7011276105325621,7,25.0,1,25.0,1,25.0,1,25.0,1
8722,max_effective,10,20,2,3,0.05,0.95,0.6918941628177989,4,19.0,1,19.0,1,19.0,1,18.0,0
8723,max_effective,10,20,2,3,0.05,0.95,0.9187815252184164,12,32.0,1,32.0,1,32.0,1,32.0,1
8724,max_effective,10,20,2,3,0.05,0.95,0.883696235590823,8,20.0,1,20.0,1,20.0,1,20.0,1
8725,max_effective,10,20,2,3,0.05,0.95,0.8804804142991314,14,32.0,1,32.0,1,32.0,1,32.0,1
8726,max_effective,10,20,2,3,0.05,0.95,0.8422829976164872,6,20.0,1,20.0,1,20.0,1,20.0,1
8727,max_effective,10,20,2,3,0.05,0.95,0.8747081608430398,6,25.0,1,25.0,1,25.0,1,25.0,1
8728,max_effective,10,20,2,3,0.05,0.95,0.7730402622053342,9,24.0,1,24.0,1,24.0,1,24.0,1
8729,max_effective,10,20,2,3,0.05,0.95,0.9491034716341492,12,37.0,1,37.0,1,37.0,1,37.0,1
8730,max_effective,10,20,2,3,0.05,0.95,0.8734001542028713,13,38.0,1,38.0,1,38.0,1,38.0,1
8731,max_effective,10,20,2,3,0.05,0.95,0.9312257606070464,13,29.0,1,29.0,1,29.0,1,29.0,1
8732,max_effective,10,20,2,3,0.05,0.95,0.8692002252245037,8,28.0,1,28.0,1,28.0,1,28.0,1
8733,max_effective,10,20,2,3,0.05,0.95,0.8007682054438169,7,20.0,1,20.0,1,20.0,1,20.0,1
8734,max_effective,10,20,2,3,0.05,0.95,0.9033769239011684,26,52.0,0,57.0,0,57.0,0,59.0,1
8735,max_effective,10,20,2,3,0.05,0.95,0.906674332668003,23,39.0,1,39.0,1,39.0,1,39.0,1
8736,max_effective,10,20,2,3,0.05,0.95,0.8033554807866984,3,19.0,1,19.0,1,19.0,1,19.0,1
8737,max_effective,10,20,2,3,0.05,0.95,0.8456514485400765,16,42.0,1,42.0,1,42.0,1,42.0,1
8738,max_effective,10,20,2,3,0.05,0.95,0.7364110119597751,5,22.0,1,22.0,1,22.0,1,22.0,1
8739,max_effective,10,20,2,3,0.05,0.95,0.821803952957247,9,26.0,1,26.0,1,26.0,1,26.0,1
8740,max_effective,10,20,2,3,0.05,0.95,0.8734022765458824,6,27.0,1,27.0,1,27.0,1,27.0,1
8741,max_effective,10,20,2,3,0.05,0.95,0.8777665227581267,7,27.0,1,27.0,1,27.0,1,27.0,1
8742,max_effective,10,20,2,3,0.05,0.95,0.861095501562423,6,26.0,1,26.0,1,26.0,1,26.0,1
8743,max_effective,10,20,2,3,0.05,0.95,0.787114254501892,4,18.0,1,18.0,1,18.0,1,18.0,1
8744,max_effective,10,20,2,3,0.05,0.95,0.9033768539246538,6,17.0,1,17.0,1,17.0,1,17.0,1
8745,max_effective,10,20,2,3,0.05,0.95,0.9287844964714554,27,52.0,0,52.0,0,56.0,1,54.0,0
8746,max_effective,10,20,2,3,0.05,0.95,0.8770868204236797,9,27.0,1,27.0,1,27.0,1,27.0,1
8747,max_effective,10,20,2,3,0.05,0.95,0.9173903798256168,23,45.0,0,43.0,0,51.0,1,51.0,1
8748,max_effective,10,20,2,3,0.05,0.95,0.8842381607705696,17,33.0,1,33.0,1,33.0,1,33.0,1
8749,max_effective,10,20,2,3,0.05,0.95,0.7368680434119905,4,17.0,1,17.0,1,17.0,1,17.0,1
8750,max_effective,10,20,2,3,0.05,0.95,0.9410957862293948,10,39.0,1,39.0,1,39.0,1,39.0,1
8751,max_effective,10,20,2,3,0.05,0.95,0.7647698458196936,7,19.0,1,19.0,1,19.0,1,19.0,1
8752,max_effective,10,20,2,3,0.05,0.95,0.9195698485053652,14,30.0,1,30.0,1,30.0,1,30.0,1
8753,max_effective,10,20,2,3,0.05,0.95,0.947375204586672,17,52.0,0,53.0,0,57.0,1,55.0,0
8754,max_effective,10,20,2,3,0.05,0.95,0.8719142362513795,21,37.0,1,37.0,1,37.0,1,35.0,0
8755,max_effective,10,20,2,3,0.05,0.95,0.9476189432452752,29,48.0,0,52.0,0,54.0,1,51.0,0
8756,max_effective,10,20,2,3,0.05,0.95,0.9229751907315158,16,27.0,1,27.0,1,27.0,1,27.0,1
8757,max_effective,10,20,2,3,0.05,0.95,0.8655717901437807,27,47.0,0,48.0,1,48.0,1,48.0,1
8758,max_effective,10,20,2,3,0.05,0.95,0.9409945029665918,18,39.0,1,39.0,1,39.0,1,39.0,1
8759,max_effective,10,20,2,3,0.05,0.95,0.8994620258127302,6,26.0,1,26.0,1,26.0,1,26.0,1
8760,max_effective,10,20,2,3,0.05,0.95,0.8320291842865821,16,36.0,1,36.0,1,36.0,1,36.0,1
8761,max_effective,10,20,2,3,0.05,0.95,0.6388215060157898,4,17.0,1,17.0,1,17.0,1,17.0,1
8762,max_effective,10,20,2,3,0.05,0.95,0.7595427037531596,6,20.0,1,20.0,1,20.0,1,20.0,1
8763,max_effective,10,20,2,3,0.05,0.95,0.946638547018864,5,20.0,1,20.0,1,20.0,1,20.0,1
8764,max_effective,10,20,2,3,0.05,0.95,0.8845870575065173,6,25.0,1,25.0,1,25.0,1,25.0,1
8765,max_effective,10,20,2,3,0.05,0.95,0.9399566732428908,44,43.0,0,48.0,0,57.0,0,60.0,1
8766,max_effective,10,20,2,3,0.05,0.95,0.9326206980413004,13,32.0,1,32.0,1,32.0,1,32.0,1
8767,max_effective,10,20,2,3,0.05,0.95,0.931246447253838,18,53.0,0,54.0,1,53.0,0,52.0,0
8768,max_effective,10,20,2,3,0.05,0.95,0.8137158049493227,7,20.0,1,20.0,1,20.0,1,20.0,1
8769,max_effective,10,20,2,3,0.05,0.95,0.9303645845652518,6,27.0,1,27.0,1,27.0,1,27.0,1
8770,max_effective,10,20,2,3,0.05,0.95,0.9371527728157408,30,46.0,0,49.0,0,49.0,0,53.0,1
8771,max_effective,10,20,2,3,0.05,0.95,0.9100398943100176,3,17.0,1,17.0,1,17.0,1,17.0,1
8772,max_effective,10,20,2,3,0.05,0.95,0.9382311040329672,25,41.0,0,49.0,1,49.0,1,47.0,0
8773,max_effective,10,20,2,3,0.05,0.95,0.9247253925099244,12,43.0,1,43.0,1,43.0,1,43.0,1
8774,max_effective,10,20,2,3,0.05,0.95,0.8120686254303164,10,27.0,1,27.0,1,27.0,1,27.0,1
8775,max_effective,10,20,2,3,0.05,0.95,0.8778882483164395,8,23.0,1,23.0,1,23.0,1,23.0,1
8776,max_effective,10,20,2,3,0.05,0.95,0.775164150643422,4,17.0,1,17.0,1,17.0,1,17.0,1
8777,max_effective,10,20,2,3,0.05,0.95,0.8071233442988326,9,27.0,1,27.0,1,27.0,1,27.0,1
8778,max_effective,10,20,2,3,0.05,0.95,0.9355057891443296,17,33.0,1,33.0,1,33.0,1,33.0,1
8779,max_effective,10,20,2,3,0.05,0.95,0.9153338361819908,13,30.0,1,30.0,1,30.0,1,30.0,1
8780,max_effective,10,20,2,3,0.05,0.95,0.7822549410972959,8,28.0,1,28.0,1,28.0,1,28.0,1
8781,max_effective,10,20,2,3,0.05,0.95,0.8224205994075976,11,25.0,1,25.0,1,25.0,1,25.0,1
8782,max_effective,10,20,2,3,0.05,0.95,0.8712706463928265,5,16.0,1,16.0,1,16.0,1,16.0,1
8783,max_effective,10,20,2,3,0.05,0.95,0.9159428109845584,8,18.0,1,18.0,1,18.0,1,17.0,0
8784,max_effective,10,20,2,3,0.05,0.95,0.7927698160210611,1,10.0,1,10.0,1,10.0,1,10.0,1
8785,max_effective,10,20,2,3,0.05,0.95,0.9277141953269642,20,43.0,1,43.0,1,41.0,0,43.0,1
8786,max_effective,10,20,2,3,0.05,0.95,0.8133850500058414,6,28.0,1,28.0,1,28.0,1,28.0,1
8787,max_effective,10,20,2,3,0.05,0.95,0.92298875536942,14,42.0,1,42.0,1,42.0,1,42.0,1
8788,max_effective,10,20,2,3,0.05,0.95,0.7988626533773168,5,21.0,1,21.0,1,21.0,1,21.0,1
8789,max_effective,10,20,2,3,0.05,0.95,0.906144261384966,8,21.0,1,21.0,1,21.0,1,21.0,1
8790,max_effective,10,20,2,3,0.05,0.95,0.8677379628595924,13,38.0,1,38.0,1,38.0,1,38.0,1
8791,max_effective,10,20,2,3,0.05,0.95,0.7025514292241875,4,15.0,1,15.0,1,15.0,1,15.0,1
8792,max_effective,10,20,2,3,0.05,0.95,0.9300632494944112,5,19.0,1,19.0,1,19.0,1,19.0,1
8793,max_effective,10,20,2,3,0.05,0.95,0.914739968617962,19,41.0,0,48.0,1,48.0,1,48.0,1
8794,max_effective,10,20,2,3,0.05,0.95,0.9415091688486158,13,32.0,1,32.0,1,32.0,1,32.0,1
8795,max_effective,10,20,2,3,0.05,0.95,0.8503805729417624,6,28.0,1,28.0,1,28.0,1,28.0,1
8796,max_effective,10,20,2,3,0.05,0.95,0.9028478964868876,8,26.0,1,26.0,1,26.0,1,26.0,1
8797,max_effective,10,20,2,3,0.05,0.95,0.9198564551612424,3,12.0,1,12.0,1,12.0,1,12.0,1
8798,max_effective,10,20,2,3,0.05,0.95,0.9238033718552262,11,29.0,1,29.0,1,29.0,1,29.0,1
8799,max_effective,10,20,2,3,0.05,0.95,0.6764454807596019,3,13.0,1,13.0,1,13.0,1,12.0,0
8800,max_effective,10,20,2,3,0.05,0.95,0.9369025656885208,46,44.0,0,53.0,0,58.0,1,57.0,0
8801,max_effective,10,20,2,3,0.05,0.95,0.9121500290513406,6,21.0,1,21.0,1,21.0,1,21.0,1
8802,max_effective,10,20,2,3,0.05,0.95,0.9231185922352486,16,57.0,0,58.0,1,56.0,0,55.0,0
8803,max_effective,10,20,2,3,0.05,0.95,0.924051460798958,6,28.0,1,28.0,1,28.0,1,28.0,1
8804,max_effective,10,20,2,3,0.05,0.95,0.9477818391434364,8,30.0,1,30.0,1,30.0,1,30.0,1
8805,max_effective,10,20,2,3,0.05,0.95,0.9053355603519286,18,48.0,1,48.0,1,48.0,1,48.0,1
8806,max_effective,10,20,2,3,0.05,0.95,0.888111135201205,8,22.0,1,22.0,1,22.0,1,22.0,1
8807,max_effective,10,20,2,3,0.05,0.95,0.853636844111314,4,23.0,1,23.0,1,23.0,1,23.0,1
8808,max_effective,10,20,2,3,0.05,0.95,0.8447300327751578,4,20.0,1,20.0,1,20.0,1,20.0,1
8809,max_effective,10,20,2,3,0.05,0.95,0.8231170261875801,8,23.0,1,23.0,1,23.0,1,23.0,1
8810,max_effective,10,20,2,3,0.05,0.95,0.7351513203472645,9,31.0,1,31.0,1,31.0,1,31.0,1
8811,max_effective,10,20,2,3,0.05,0.95,0.9370983324869824,23,49.0,0,52.0,0,53.0,1,53.0,1
8812,max_effective,10,20,2,3,0.05,0.95,0.8958872977418497,21,38.0,1,38.0,1,38.0,1,38.0,1
8813,max_effective,10,20,2,3,0.05,0.95,0.903846323453962,6,26.0,1,26.0,1,26.0,1,26.0,1
8814,max_effective,10,20,2,3,0.05,0.95,0.8763828739437882,26,38.0,1,38.0,1,38.0,1,38.0,1
8815,max_effective,10,20,2,3,0.05,0.95,0.8585688541860793,8,25.0,1,25.0,1,25.0,1,25.0,1
8816,max_effective,10,20,2,3,0.05,0.95,0.919013785936278,30,48.0,0,48.0,0,55.0,1,54.0,0
8817,max_effective,10,20,2,3,0.05,0.95,0.945767518666251,41,48.0,0,51.0,0,57.0,1,55.0,0
8818,max_effective,10,20,2,3,0.05,0.95,0.9106608997658772,28,50.0,0,56.0,0,57.0,1,54.0,0
8819,max_effective,10,20,2,3,0.05,0.95,0.8496251402456275,20,44.0,0,45.0,1,45.0,1,44.0,0
8820,max_effective,10,20,2,3,0.05,0.95,0.949267315757932,28,43.0,0,45.0,1,45.0,1,45.0,1
8821,max_effective,10,20,2,3,0.05,0.95,0.85791651568194,11,35.0,1,35.0,1,35.0,1,35.0,1
8822,max_effective,10,20,2,3,0.05,0.95,0.9020306006911234,9,31.0,1,31.0,1,31.0,1,31.0,1
8823,max_effective,10,20,2,3,0.05,0.95,0.931141435967946,4,18.0,1,18.0,1,18.0,1,18.0,1
8824,max_effective,10,20,2,3,0.05,0.95,0.8399689669743999,4,16.0,1,16.0,1,16.0,1,16.0,1
8825,max_effective,10,20,2,3,0.05,0.95,0.9220982078419226,33,51.0,1,51.0,1,49.0,0,49.0,0
8826,max_effective,10,20,2,3,0.05,0.95,0.9189238168336892,16,44.0,1,44.0,1,41.0,0,44.0,1
8827,max_effective,10,20,2,3,0.05,0.95,0.8994452402562698,33,47.0,0,48.0,1,48.0,1,46.0,0
8828,max_effective,10,20,2,3,0.05,0.95,0.9243161596518862,30,50.0,0,53.0,1,51.0,0,45.0,0
8829,max_effective,10,20,2,3,0.05,0.95,0.8867366200042559,22,42.0,1,42.0,1,41.0,0,42.0,1
8830,max_effective,10,20,2,3,0.05,0.95,0.942278769874171,27,50.0,0,52.0,0,53.0,1,52.0,0
8831,max_effective,10,20,2,3,0.05,0.95,0.7876400466642022,10,25.0,1,25.0,1,25.0,1,25.0,1
8832,max_effective,10,20,2,3,0.05,0.95,0.8981071318399136,2,15.0,1,15.0,1,15.0,1,15.0,1
8833,max_effective,10,20,2,3,0.05,0.95,0.8638553508858928,8,18.0,1,18.0,1,18.0,1,18.0,1
8834,max_effective,10,20,2,3,0.05,0.95,0.9375385697886872,14,44.0,1,44.0,1,44.0,1,44.0,1
8835,max_effective,10,20,2,3,0.05,0.95,0.8145938339841751,7,32.0,1,32.0,1,32.0,1,32.0,1
8836,max_effective,10,20,2,3,0.05,0.95,0.8143654138377527,12,24.0,1,24.0,1,24.0,1,24.0,1
8837,max_effective,10,20,2,3,0.05,0.95,0.9412016873106764,15,28.0,1,28.0,1,28.0,1,28.0,1
8838,max_effective,10,20,2,3,0.05,0.95,0.9084971281764296,27,44.0,1,44.0,1,44.0,1,44.0,1
8839,max_effective,10,20,2,3,0.05,0.95,0.8587918673896688,10,34.0,1,34.0,1,34.0,1,34.0,1
8840,max_effective,10,20,2,3,0.05,0.95,0.8717066522080325,19,44.0,0,44.0,0,49.0,1,49.0,1
8841,max_effective,10,20,2,3,0.05,0.95,0.9217104293165754,4,19.0,1,19.0,1,19.0,1,19.0,1
8842,max_effective,10,20,2,3,0.05,0.95,0.942846398022434,39,54.0,0,54.0,0,59.0,1,58.0,0
8843,max_effective,10,20,2,3,0.05,0.95,0.8969032760923559,14,50.0,0,51.0,1,51.0,1,51.0,1
8844,max_effective,10,20,2,3,0.05,0.95,0.931647945641312,35,51.0,0,56.0,0,57.0,1,56.0,0
8845,max_effective,10,20,2,3,0.05,0.95,0.8086835104750448,3,14.0,1,14.0,1,14.0,1,14.0,1
8846,max_effective,10,20,2,3,0.05,0.95,0.9306086252568232,20,41.0,0,45.0,1,45.0,1,45.0,1
8847,max_effective,10,20,2,3,0.05,0.95,0.7364055489471291,4,17.0,1,17.0,1,17.0,1,17.0,1
8848,max_effective,10,20,2,3,0.05,0.95,0.9226558037208212,4,27.0,1,27.0,1,27.0,1,27.0,1
8849,max_effective,10,20,2,3,0.05,0.95,0.8472364029734417,12,36.0,1,36.0,1,36.0,1,36.0,1
8850,max_effective,10,20,2,3,0.05,0.95,0.9343843583663708,16,41.0,1,41.0,1,40.0,0,41.0,1
8851,max_effective,10,20,2,3,0.05,0.95,0.8943178182306858,13,29.0,1,29.0,1,29.0,1,29.0,1
8852,max_effective,10,20,2,3,0.05,0.95,0.9444403822912076,8,27.0,1,27.0,1,27.0,1,27.0,1
8853,max_effective,10,20,2,3,0.05,0.95,0.945179363941478,16,27.0,1,27.0,1,27.0,1,27.0,1
8854,max_effective,10,20,2,3,0.05,0.95,0.8996290581431298,5,19.0,1,19.0,1,19.0,1,19.0,1
8855,max_effective,10,20,2,3,0.05,0.95,0.8623765626596406,10,43.0,1,43.0,1,43.0,1,43.0,1
8856,max_effective,10,20,2,3,0.05,0.95,0.9321140331644712,10,37.0,1,37.0,1,37.0,1,37.0,1
8857,max_effective,10,20,2,3,0.05,0.95,0.9329661898095128,21,46.0,1,46.0,1,45.0,0,46.0,1
8858,max_effective,10,20,2,3,0.05,0.95,0.8017481782314636,3,13.0,1,13.0,1,13.0,1,13.0,1
8859,max_effective,10,20,2,3,0.05,0.95,0.9340162441412468,11,31.0,1,31.0,1,31.0,1,31.0,1
8860,max_effective,10,20,2,3,0.05,0.95,0.9299909709454915,3,15.0,1,15.0,1,15.0,1,15.0,1
8861,max_effective,10,20,2,3,0.05,0.95,0.912035560216156,21,46.0,0,48.0,1,45.0,0,42.0,0
8862,max_effective,10,20,2,3,0.05,0.95,0.728558015502785,7,23.0,1,23.0,1,23.0,1,23.0,1
8863,max_effective,10,20,2,3,0.05,0.95,0.8073951861625132,4,14.0,1,14.0,1,14.0,1,14.0,1
8864,max_effective,10,20,2,3,0.05,0.95,0.8001906831719914,8,31.0,1,31.0,1,31.0,1,31.0,1
8865,max_effective,10,20,2,3,0.05,0.95,0.7670034304907111,7,24.0,1,24.0,1,24.0,1,24.0,1
8866,max_effective,10,20,2,3,0.05,0.95,0.8580087310666338,5,22.0,1,22.0,1,22.0,1,22.0,1
8867,max_effective,10,20,2,3,0.05,0.95,0.9192915829037064,7,21.0,1,21.0,1,21.0,1,21.0,1
8868,max_effective,10,20,2,3,0.05,0.95,0.805928259766934,6,19.0,1,19.0,1,19.0,1,19.0,1
8869,max_effective,10,20,2,3,0.05,0.95,0.745006889816884,4,23.0,1,23.0,1,23.0,1,23.0,1
8870,max_effective,10,20,2,3,0.05,0.95,0.6511683998033889,8,22.0,1,22.0,1,22.0,1,22.0,1
8871,max_effective,10,20,2,3,0.05,0.95,0.8772145302033869,12,23.0,1,23.0,1,23.0,1,23.0,1
8872,max_effective,10,20,2,3,0.05,0.95,0.9391756870853828,15,51.0,1,46.0,0,47.0,0,46.0,0
8873,max_effective,10,20,2,3,0.05,0.95,0.8611714473552479,4,18.0,1,18.0,1,18.0,1,18.0,1
8874,max_effective,10,20,2,3,0.05,0.95,0.909020021910266,12,43.0,1,42.0,0,40.0,0,43.0,1
8875,max_effective,10,20,2,3,0.05,0.95,0.877714478800216,13,35.0,1,35.0,1,35.0,1,35.0,1
8876,max_effective,10,20,2,3,0.05,0.95,0.9428658224606524,36,49.0,0,51.0,0,57.0,1,53.0,0
8877,max_effective,10,20,2,3,0.05,0.95,0.9228216730693438,9,25.0,1,25.0,1,25.0,1,25.0,1
8878,max_effective,10,20,2,3,0.05,0.95,0.8801284634552486,15,32.0,1,32.0,1,32.0,1,32.0,1
8879,max_effective,10,20,2,3,0.05,0.95,0.8540173223419679,15,43.0,1,42.0,0,43.0,1,41.0,0
8880,max_effective,10,20,2,3,0.05,0.95,0.7066250472662384,8,33.0,1,33.0,1,33.0,1,33.0,1
8881,max_effective,10,20,2,3,0.05,0.95,0.9483339338079894,3,15.0,1,15.0,1,15.0,1,15.0,1
8882,max_effective,10,20,2,3,0.05,0.95,0.5977022703898549,5,19.0,1,19.0,1,19.0,1,19.0,1
8883,max_effective,10,20,2,3,0.05,0.95,0.8949542572429807,13,36.0,1,36.0,1,36.0,1,36.0,1
8884,max_effective,10,20,2,3,0.05,0.95,0.9210490061106308,32,49.0,0,51.0,0,52.0,1,52.0,1
8885,max_effective,10,20,2,3,0.05,0.95,0.7887119212333021,12,28.0,1,28.0,1,28.0,1,28.0,1
8886,max_effective,10,20,2,3,0.05,0.95,0.9009357805690624,20,39.0,1,39.0,1,39.0,1,39.0,1
8887,max_effective,10,20,2,3,0.05,0.95,0.8034104208488563,5,17.0,1,17.0,1,17.0,1,17.0,1
8888,max_effective,10,20,2,3,0.05,0.95,0.9297287392197646,15,42.0,1,42.0,1,42.0,1,42.0,1
8889,max_effective,10,20,2,3,0.05,0.95,0.901755486948682,5,26.0,1,26.0,1,26.0,1,26.0,1
8890,max_effective,10,20,2,3,0.05,0.95,0.8994005260781772,13,29.0,1,29.0,1,29.0,1,29.0,1
8891,max_effective,10,20,2,3,0.05,0.95,0.8667384740743526,11,27.0,1,27.0,1,27.0,1,27.0,1
8892,max_effective,10,20,2,3,0.05,0.95,0.8797258568256126,12,39.0,1,39.0,1,39.0,1,39.0,1
8893,max_effective,10,20,2,3,0.05,0.95,0.8870082874092545,7,19.0,1,19.0,1,19.0,1,19.0,1
8894,max_effective,10,20,2,3,0.05,0.95,0.9240898806819672,9,33.0,1,33.0,1,33.0,1,33.0,1
8895,max_effective,10,20,2,3,0.05,0.95,0.8625297034695656,9,23.0,1,23.0,1,23.0,1,23.0,1
8896,max_effective,10,20,2,3,0.05,0.95,0.932167833912254,39,49.0,0,53.0,0,57.0,1,57.0,1
8897,max_effective,10,20,2,3,0.05,0.95,0.7854599215010855,5,23.0,1,23.0,1,23.0,1,23.0,1
8898,max_effective,10,20,2,3,0.05,0.95,0.8832692871145748,18,43.0,1,43.0,1,43.0,1,43.0,1
8899,max_effective,10,20,2,3,0.05,0.95,0.9376748502360392,23,45.0,0,49.0,0,52.0,0,53.0,1
8900,max_effective,10,20,2,3,0.05,0.95,0.9399457012812468,12,33.0,1,33.0,1,33.0,1,33.0,1
8901,max_effective,10,20,2,3,0.05,0.95,0.8737293586658224,8,34.0,1,34.0,1,34.0,1,34.0,1
8902,max_effective,10,20,2,3,0.05,0.95,0.7636772223597539,5,19.0,1,19.0,1,19.0,1,19.0,1
8903,max_effective,10,20,2,3,0.05,0.95,0.8094290686131486,4,19.0,1,19.0,1,19.0,1,19.0,1
8904,max_effective,10,20,2,3,0.05,0.95,0.9137418224338018,12,30.0,1,30.0,1,30.0,1,30.0,1
8905,max_effective,10,20,2,3,0.05,0.95,0.7633791155666902,5,16.0,1,16.0,1,16.0,1,16.0,1
8906,max_effective,10,20,2,3,0.05,0.95,0.9295153333701696,6,26.0,1,26.0,1,26.0,1,26.0,1
8907,max_effective,10,20,2,3,0.05,0.95,0.9129644771367116,33,42.0,0,53.0,0,54.0,0,58.0,1
8908,max_effective,10,20,2,3,0.05,0.95,0.8799067714903489,5,19.0,1,19.0,1,19.0,1,19.0,1
8909,max_effective,10,20,2,3,0.05,0.95,0.9039269979256366,7,27.0,1,27.0,1,27.0,1,27.0,1
8910,max_effective,10,20,2,3,0.05,0.95,0.9076714748984892,7,24.0,1,24.0,1,24.0,1,24.0,1
8911,max_effective,10,20,2,3,0.05,0.95,0.9111844473674724,4,25.0,1,25.0,1,25.0,1,25.0,1
8912,max_effective,10,20,2,3,0.05,0.95,0.9229387848968628,9,26.0,1,26.0,1,26.0,1,26.0,1
8913,max_effective,10,20,2,3,0.05,0.95,0.860896362536666,23,36.0,1,36.0,1,36.0,1,36.0,1
8914,max_effective,10,20,2,3,0.05,0.95,0.9498531644842544,7,39.0,1,39.0,1,39.0,1,39.0,1
8915,max_effective,10,20,2,3,0.05,0.95,0.8620189060519095,14,30.0,1,30.0,1,30.0,1,30.0,1
8916,max_effective,10,20,2,3,0.05,0.95,0.9244244121893276,17,39.0,1,39.0,1,39.0,1,39.0,1
8917,max_effective,10,20,2,3,0.05,0.95,0.7265498092686281,3,15.0,1,15.0,1,15.0,1,15.0,1
8918,max_effective,10,20,2,3,0.05,0.95,0.7385412343286377,5,15.0,1,15.0,1,15.0,1,14.0,0
8919,max_effective,10,20,2,3,0.05,0.95,0.9137164718598428,14,47.0,0,49.0,1,49.0,1,49.0,1
8920,max_effective,10,20,2,3,0.05,0.95,0.8298516809241141,7,26.0,1,26.0,1,26.0,1,26.0,1
8921,max_effective,10,20,2,3,0.05,0.95,0.9144006975953104,23,40.0,1,40.0,1,40.0,1,40.0,1
8922,max_effective,10,20,2,3,0.05,0.95,0.8717343222529728,3,14.0,1,14.0,1,14.0,1,14.0,1
8923,max_effective,10,20,2,3,0.05,0.95,0.8767158639874306,27,47.0,1,47.0,1,47.0,1,47.0,1
8924,max_effective,10,20,2,3,0.05,0.95,0.9347397801663364,34,48.0,0,49.0,0,52.0,1,47.0,0
8925,max_effective,10,20,2,3,0.05,0.95,0.8921176691813109,15,30.0,1,30.0,1,30.0,1,30.0,1
8926,max_effective,10,20,2,3,0.05,0.95,0.9223384771792196,16,35.0,1,35.0,1,35.0,1,35.0,1
8927,max_effective,10,20,2,3,0.05,0.95,0.8979622927874933,12,33.0,1,33.0,1,33.0,1,33.0,1
8928,max_effective,10,20,2,3,0.05,0.95,0.8981460460208954,13,32.0,1,32.0,1,32.0,1,32.0,1
8929,max_effective,10,20,2,3,0.05,0.95,0.5803928779016627,2,13.0,1,13.0,1,13.0,1,13.0,1
8930,max_effective,10,20,2,3,0.05,0.95,0.8315575479963098,14,34.0,1,34.0,1,34.0,1,34.0,1
8931,max_effective,10,20,2,3,0.05,0.95,0.8514889140564803,18,41.0,1,41.0,1,41.0,1,41.0,1
8932,max_effective,10,20,2,3,0.05,0.95,0.9422299606138872,26,51.0,0,53.0,0,58.0,1,58.0,1
8933,max_effective,10,20,2,3,0.05,0.95,0.7682983748152242,11,37.0,1,37.0,1,37.0,1,37.0,1
8934,max_effective,10,20,2,3,0.05,0.95,0.7742539298716045,10,31.0,1,31.0,1,31.0,1,31.0,1
8935,max_effective,10,20,2,3,0.05,0.95,0.7573846673152772,12,47.0,0,48.0,1,48.0,1,48.0,1
8936,max_effective,10,20,2,3,0.05,0.95,0.7471076177131749,7,27.0,1,27.0,1,27.0,1,27.0,1
8937,max_effective,10,20,2,3,0.05,0.95,0.8547452872476048,6,24.0,1,24.0,1,24.0,1,24.0,1
8938,max_effective,10,20,2,3,0.05,0.95,0.69419580381892,4,17.0,1,17.0,1,17.0,1,17.0,1
8939,max_effective,10,20,2,3,0.05,0.95,0.9413057104861576,10,24.0,1,24.0,1,24.0,1,24.0,1
8940,max_effective,10,20,2,3,0.05,0.95,0.848275696964041,17,37.0,1,37.0,1,37.0,1,37.0,1
8941,max_effective,10,20,2,3,0.05,0.95,0.8247082770546637,2,13.0,1,13.0,1,13.0,1,13.0,1
8942,max_effective,10,20,2,3,0.05,0.95,0.9281050757846544,17,45.0,0,49.0,1,46.0,0,44.0,0
8943,max_effective,10,20,2,3,0.05,0.95,0.8818668022609357,6,25.0,1,25.0,1,25.0,1,25.0,1
8944,max_effective,10,20,2,3,0.05,0.95,0.9440315004363738,8,20.0,1,20.0,1,20.0,1,20.0,1
8945,max_effective,10,20,2,3,0.05,0.95,0.884814220992868,26,47.0,0,49.0,0,53.0,0,54.0,1
8946,max_effective,10,20,2,3,0.05,0.95,0.9157003671830372,4,19.0,1,19.0,1,19.0,1,19.0,1
8947,max_effective,10,20,2,3,0.05,0.95,0.8767492726603139,12,41.0,1,41.0,1,41.0,1,41.0,1
8948,max_effective,10,20,2,3,0.05,0.95,0.8541644415453055,11,22.0,1,22.0,1,22.0,1,22.0,1
8949,max_effective,10,20,2,3,0.05,0.95,0.8538685387615782,5,20.0,1,20.0,1,20.0,1,20.0,1
8950,max_effective,10,20,2,3,0.05,0.95,0.7929239735243903,11,30.0,1,30.0,1,30.0,1,30.0,1
8951,max_effective,10,20,2,3,0.05,0.95,0.7455216253001514,10,20.0,1,20.0,1,20.0,1,20.0,1
8952,max_effective,10,20,2,3,0.05,0.95,0.897206018043665,20,45.0,0,48.0,1,48.0,1,48.0,1
8953,max_effective,10,20,2,3,0.05,0.95,0.8215463208256163,2,15.0,1,15.0,1,15.0,1,15.0,1
8954,max_effective,10,20,2,3,0.05,0.95,0.9210430689770568,6,25.0,1,25.0,1,25.0,1,25.0,1
8955,max_effective,10,20,2,3,0.05,0.95,0.8777718612003049,27,42.0,1,42.0,1,42.0,1,42.0,1
8956,max_effective,10,20,2,3,0.05,0.95,0.7696249130434696,4,17.0,1,17.0,1,17.0,1,17.0,1
8957,max_effective,10,20,2,3,0.05,0.95,0.922602470431168,13,40.0,1,40.0,1,40.0,1,40.0,1
8958,max_effective,10,20,2,3,0.05,0.95,0.9303384874567524,25,48.0,0,50.0,0,55.0,0,60.0,1
8959,max_effective,10,20,2,3,0.05,0.95,0.9299187548003942,8,18.0,1,18.0,1,18.0,1,18.0,1
8960,max_effective,10,20,2,3,0.05,0.95,0.9129208755920092,6,27.0,1,27.0,1,27.0,1,27.0,1
8961,max_effective,10,20,2,3,0.05,0.95,0.8733211607617453,6,23.0,1,23.0,1,23.0,1,23.0,1
8962,max_effective,10,20,2,3,0.05,0.95,0.9480501746718916,20,45.0,0,46.0,1,46.0,1,45.0,0
8963,max_effective,10,20,2,3,0.05,0.95,0.9185872383739392,10,25.0,1,25.0,1,25.0,1,25.0,1
8964,max_effective,10,20,2,3,0.05,0.95,0.4567192767334555,3,14.0,1,14.0,1,14.0,1,14.0,1
8965,max_effective,10,20,2,3,0.05,0.95,0.940554116577074,23,47.0,0,49.0,0,50.0,0,53.0,1
8966,max_effective,10,20,2,3,0.05,0.95,0.925155041252286,10,35.0,1,35.0,1,35.0,1,35.0,1
8967,max_effective,10,20,2,3,0.05,0.95,0.8489073668154645,6,20.0,1,20.0,1,20.0,1,20.0,1
8968,max_effective,10,20,2,3,0.05,0.95,0.8534178909629301,7,19.0,1,19.0,1,19.0,1,19.0,1
8969,max_effective,10,20,2,3,0.05,0.95,0.8156330604945762,8,34.0,1,34.0,1,34.0,1,34.0,1
8970,max_effective,10,20,2,3,0.05,0.95,0.874466534980648,10,24.0,1,24.0,1,24.0,1,24.0,1
8971,max_effective,10,20,2,3,0.05,0.95,0.7787917983761712,9,22.0,1,22.0,1,22.0,1,22.0,1
8972,max_effective,10,20,2,3,0.05,0.95,0.9387947878327288,36,52.0,0,57.0,0,60.0,1,60.0,1
8973,max_effective,10,20,2,3,0.05,0.95,0.8619622899948106,10,26.0,1,26.0,1,26.0,1,26.0,1
8974,max_effective,10,20,2,3,0.05,0.95,0.9426862087715197,6,26.0,1,26.0,1,26.0,1,26.0,1
8975,max_effective,10,20,2,3,0.05,0.95,0.9106010935202516,8,26.0,1,26.0,1,26.0,1,26.0,1
8976,max_effective,10,20,2,3,0.05,0.95,0.8945280124513627,12,34.0,1,34.0,1,34.0,1,34.0,1
8977,max_effective,10,20,2,3,0.05,0.95,0.9381280459245496,18,44.0,1,44.0,1,42.0,0,42.0,0
8978,max_effective,10,20,2,3,0.05,0.95,0.8760852304261231,14,37.0,1,37.0,1,37.0,1,37.0,1
8979,max_effective,10,20,2,3,0.05,0.95,0.84783141472774,9,34.0,1,34.0,1,34.0,1,34.0,1
8980,max_effective,10,20,2,3,0.05,0.95,0.9288976299915634,4,17.0,1,17.0,1,17.0,1,17.0,1
8981,max_effective,10,20,2,3,0.05,0.95,0.9333221412812878,3,18.0,1,18.0,1,18.0,1,18.0,1
8982,max_effective,10,20,2,3,0.05,0.95,0.9389829346044828,11,35.0,1,35.0,1,35.0,1,35.0,1
8983,max_effective,10,20,2,3,0.05,0.95,0.8106199925005556,5,15.0,1,15.0,1,15.0,1,15.0,1
8984,max_effective,10,20,2,3,0.05,0.95,0.9005675425165999,8,37.0,1,37.0,1,37.0,1,37.0,1
8985,max_effective,10,20,2,3,0.05,0.95,0.8518579464353828,12,28.0,1,28.0,1,28.0,1,28.0,1
8986,max_effective,10,20,2,3,0.05,0.95,0.7251174093087467,7,21.0,1,21.0,1,21.0,1,21.0,1
8987,max_effective,10,20,2,3,0.05,0.95,0.9255363773000926,5,17.0,1,17.0,1,17.0,1,17.0,1
8988,max_effective,10,20,2,3,0.05,0.95,0.9267538648704414,30,45.0,0,48.0,1,48.0,1,48.0,1
8989,max_effective,10,20,2,3,0.05,0.95,0.9312352650033164,22,44.0,0,50.0,1,49.0,0,49.0,0
8990,max_effective,10,20,2,3,0.05,0.95,0.9310007753869824,5,20.0,1,20.0,1,20.0,1,20.0,1
8991,max_effective,10,20,2,3,0.05,0.95,0.8210115553150743,8,31.0,1,31.0,1,31.0,1,31.0,1
8992,max_effective,10,20,2,3,0.05,0.95,0.8586835920921746,5,19.0,1,19.0,1,19.0,1,19.0,1
8993,max_effective,10,20,2,3,0.05,0.95,0.8271186400406274,5,16.0,1,16.0,1,16.0,1,16.0,1
8994,max_effective,10,20,2,3,0.05,0.95,0.942368605690278,16,31.0,1,31.0,1,31.0,1,31.0,1
8995,max_effective,10,20,2,3,0.05,0.95,0.9449459744055748,67,47.0,0,51.0,0,59.0,1,59.0,1
8996,max_effective,10,20,2,3,0.05,0.95,0.8859356504188786,20,33.0,1,33.0,1,33.0,1,33.0,1
8997,max_effective,10,20,2,3,0.05,0.95,0.9197357525162496,20,42.0,0,46.0,1,46.0,1,46.0,1
8998,max_effective,10,20,2,3,0.05,0.95,0.8062687170403027,9,24.0,1,24.0,1,24.0,1,24.0,1
8999,max_effective,10,20,2,3,0.05,0.95,0.931940281148916,9,23.0,1,23.0,1,23.0,1,23.0,1
9000,max_effective,10,20,2,3,0.05,0.95,0.912950623003394,19,41.0,1,41.0,1,41.0,1,41.0,1
9001,max_effective,10,20,2,3,0.05,0.95,0.8995504085299362,7,24.0,1,24.0,1,24.0,1,24.0,1
9002,max_effective,10,20,2,3,0.05,0.95,0.8621759106930502,10,36.0,1,36.0,1,36.0,1,36.0,1
9003,max_effective,10,20,2,3,0.05,0.95,0.76909830709557,12,30.0,1,30.0,1,30.0,1,30.0,1
9004,max_effective,10,20,2,3,0.05,0.95,0.9415007425362212,10,27.0,1,27.0,1,27.0,1,27.0,1
9005,max_effective,10,20,2,3,0.05,0.95,0.9167321309934248,7,27.0,1,27.0,1,27.0,1,27.0,1
9006,max_effective,10,20,2,3,0.05,0.95,0.6983984309496117,9,27.0,1,27.0,1,27.0,1,27.0,1
9007,max_effective,10,20,2,3,0.05,0.95,0.7176784938643236,5,29.0,1,29.0,1,29.0,1,29.0,1
9008,max_effective,10,20,2,3,0.05,0.95,0.8914041946276522,11,32.0,1,32.0,1,32.0,1,32.0,1
9009,max_effective,10,20,2,3,0.05,0.95,0.8434836716206402,4,22.0,1,22.0,1,22.0,1,22.0,1
9010,max_effective,10,20,2,3,0.05,0.95,0.8695756688669287,20,33.0,1,33.0,1,33.0,1,33.0,1
9011,max_effective,10,20,2,3,0.05,0.95,0.8688743706565282,5,24.0,1,24.0,1,24.0,1,24.0,1
9012,max_effective,10,20,2,3,0.05,0.95,0.918753082281826,17,38.0,1,38.0,1,38.0,1,38.0,1
9013,max_effective,10,20,2,3,0.05,0.95,0.7330245989812278,7,23.0,1,23.0,1,23.0,1,23.0,1
9014,max_effective,10,20,2,3,0.05,0.95,0.9281933196268444,17,46.0,0,47.0,0,49.0,1,49.0,1
9015,max_effective,10,20,2,3,0.05,0.95,0.946591270151216,53,44.0,0,47.0,0,57.0,1,56.0,0
9016,max_effective,10,20,2,3,0.05,0.95,0.8005398198931573,5,19.0,1,19.0,1,19.0,1,19.0,1
9017,max_effective,10,20,2,3,0.05,0.95,0.9162432122453048,18,48.0,0,52.0,0,55.0,1,55.0,1
9018,max_effective,10,20,2,3,0.05,0.95,0.8844694249728985,7,25.0,1,25.0,1,25.0,1,25.0,1
9019,max_effective,10,20,2,3,0.05,0.95,0.9104888406717676,7,34.0,1,34.0,1,34.0,1,34.0,1
9020,max_effective,10,20,2,3,0.05,0.95,0.9263135718343198,13,28.0,1,28.0,1,28.0,1,28.0,1
9021,max_effective,10,20,2,3,0.05,0.95,0.7901717248610578,3,17.0,1,17.0,1,17.0,1,17.0,1
9022,max_effective,10,20,2,3,0.05,0.95,0.9118991670800096,9,27.0,1,27.0,1,27.0,1,27.0,1
9023,max_effective,10,20,2,3,0.05,0.95,0.9042050754744476,3,16.0,1,16.0,1,16.0,1,16.0,1
9024,max_effective,10,20,2,3,0.05,0.95,0.7087854309265251,3,14.0,1,14.0,1,14.0,1,14.0,1
9025,max_effective,10,20,2,3,0.05,0.95,0.874899964753865,8,30.0,1,30.0,1,30.0,1,30.0,1
9026,max_effective,10,20,2,3,0.05,0.95,0.7721532736474617,12,30.0,1,30.0,1,30.0,1,30.0,1
9027,max_effective,10,20,2,3,0.05,0.95,0.7238256484835871,5,18.0,1,18.0,1,18.0,1,18.0,1
9028,max_effective,10,20,2,3,0.05,0.95,0.7930625396060675,3,13.0,1,13.0,1,13.0,1,13.0,1
9029,max_effective,10,20,2,3,0.05,0.95,0.758950194917907,3,14.0,1,14.0,1,14.0,1,14.0,1
9030,max_effective,10,20,2,3,0.05,0.95,0.8822204709330589,18,46.0,0,49.0,0,51.0,1,48.0,0
9031,max_effective,10,20,2,3,0.05,0.95,0.9361375608290428,4,18.0,1,18.0,1,18.0,1,18.0,1
9032,max_effective,10,20,2,3,0.05,0.95,0.8988895585682829,26,47.0,0,48.0,0,51.0,0,54.0,1
9033,max_effective,10,20,2,3,0.05,0.95,0.9022399204892354,10,34.0,1,34.0,1,34.0,1,34.0,1
9034,max_effective,10,20,2,3,0.05,0.95,0.8948041571461763,39,46.0,0,49.0,0,52.0,0,53.0,1
9035,max_effective,10,20,2,3,0.05,0.95,0.7586771825330718,3,13.0,1,13.0,1,13.0,1,13.0,1
9036,max_effective,10,20,2,3,0.05,0.95,0.9115361387462588,18,48.0,0,49.0,0,49.0,0,51.0,1
9037,max_effective,10,20,2,3,0.05,0.95,0.8672309412411787,16,28.0,1,28.0,1,28.0,1,28.0,1
9038,max_effective,10,20,2,3,0.05,0.95,0.9469927621743548,32,48.0,0,50.0,0,51.0,1,51.0,1
9039,max_effective,10,20,2,3,0.05,0.95,0.9379519890465904,6,25.0,1,25.0,1,25.0,1,25.0,1
9040,max_effective,10,20,2,3,0.05,0.95,0.7371542154507981,5,15.0,1,15.0,1,15.0,1,15.0,1
9041,max_effective,10,20,2,3,0.05,0.95,0.9464666590720472,30,53.0,0,57.0,0,58.0,0,59.0,1
9042,max_effective,10,20,2,3,0.05,0.95,0.9338433057700832,57,51.0,0,53.0,0,59.0,1,57.0,0
9043,max_effective,10,20,2,3,0.05,0.95,0.9116660907154672,19,44.0,0,46.0,0,47.0,1,47.0,1
9044,max_effective,10,20,2,3,0.05,0.95,0.6368975321087624,5,24.0,1,24.0,1,24.0,1,24.0,1
9045,max_effective,10,20,2,3,0.05,0.95,0.8800520680846986,5,25.0,1,25.0,1,25.0,1,25.0,1
9046,max_effective,10,20,2,3,0.05,0.95,0.8167752690539857,6,18.0,1,18.0,1,18.0,1,18.0,1
9047,max_effective,10,20,2,3,0.05,0.95,0.8564056937550045,4,16.0,1,16.0,1,16.0,1,16.0,1
9048,max_effective,10,20,2,3,0.05,0.95,0.871570588909395,10,24.0,1,24.0,1,24.0,1,24.0,1
9049,max_effective,10,20,2,3,0.05,0.95,0.8822875604746447,20,42.0,1,42.0,1,42.0,1,42.0,1
9050,max_effective,10,20,2,3,0.05,0.95,0.9338744907905976,11,31.0,1,31.0,1,31.0,1,31.0,1
9051,max_effective,10,20,2,3,0.05,0.95,0.8616048310583723,12,31.0,1,31.0,1,31.0,1,30.0,0
9052,max_effective,10,20,2,3,0.05,0.95,0.8473902818393538,4,19.0,1,19.0,1,19.0,1,19.0,1
9053,max_effective,10,20,2,3,0.05,0.95,0.9301557552795524,8,25.0,1,25.0,1,25.0,1,25.0,1
9054,max_effective,10,20,2,3,0.05,0.95,0.9376834963497872,24,43.0,0,46.0,0,52.0,1,51.0,0
9055,max_effective,10,20,2,3,0.05,0.95,0.8849967104199711,10,29.0,1,29.0,1,29.0,1,29.0,1
9056,max_effective,10,20,2,3,0.05,0.95,0.9111179622820814,15,42.0,1,42.0,1,42.0,1,42.0,1
9057,max_effective,10,20,2,3,0.05,0.95,0.9366988404582268,27,52.0,0,54.0,0,57.0,0,58.0,1
9058,max_effective,10,20,2,3,0.05,0.95,0.9089408383676906,8,18.0,1,18.0,1,18.0,1,18.0,1
9059,max_effective,10,20,2,3,0.05,0.95,0.9267769173162836,5,17.0,1,17.0,1,17.0,1,17.0,1
9060,max_effective,10,20,2,3,0.05,0.95,0.7673413774026212,16,35.0,1,35.0,1,35.0,1,35.0,1
9061,max_effective,10,20,2,3,0.05,0.95,0.9390311755331768,19,53.0,1,47.0,0,43.0,0,43.0,0
9062,max_effective,10,20,2,3,0.05,0.95,0.8643573886041918,4,19.0,1,19.0,1,19.0,1,19.0,1
9063,max_effective,10,20,2,3,0.05,0.95,0.9221068470786038,12,26.0,1,26.0,1,26.0,1,26.0,1
9064,max_effective,10,20,2,3,0.05,0.95,0.9187474828892616,7,21.0,1,21.0,1,21.0,1,21.0,1
9065,max_effective,10,20,2,3,0.05,0.95,0.9273780537498602,6,24.0,1,24.0,1,24.0,1,24.0,1
9066,max_effective,10,20,2,3,0.05,0.95,0.9056932208845422,8,24.0,1,24.0,1,24.0,1,24.0,1
9067,max_effective,10,20,2,3,0.05,0.95,0.8333350857488623,13,27.0,1,27.0,1,27.0,1,27.0,1
9068,max_effective,10,20,2,3,0.05,0.95,0.8668001897959129,9,24.0,1,24.0,1,24.0,1,24.0,1
9069,max_effective,10,20,2,3,0.05,0.95,0.9358304749344286,7,35.0,1,35.0,1,35.0,1,35.0,1
9070,max_effective,10,20,2,3,0.05,0.95,0.7857136902110382,11,22.0,1,22.0,1,22.0,1,22.0,1
9071,max_effective,10,20,2,3,0.05,0.95,0.8911451945523242,4,22.0,1,22.0,1,22.0,1,22.0,1
9072,max_effective,10,20,2,3,0.05,0.95,0.916098194762364,6,21.0,1,21.0,1,21.0,1,21.0,1
9073,max_effective,10,20,2,3,0.05,0.95,0.8795147346009087,3,17.0,1,17.0,1,17.0,1,17.0,1
9074,max_effective,10,20,2,3,0.05,0.95,0.9362785908763084,44,50.0,0,56.0,0,58.0,0,59.0,1
9075,max_effective,10,20,2,3,0.05,0.95,0.8151404913822083,5,21.0,1,21.0,1,21.0,1,21.0,1
9076,max_effective,10,20,2,3,0.05,0.95,0.8874710197541773,4,21.0,1,21.0,1,21.0,1,21.0,1
9077,max_effective,10,20,2,3,0.05,0.95,0.7839919674734114,13,32.0,1,32.0,1,32.0,1,32.0,1
9078,max_effective,10,20,2,3,0.05,0.95,0.902202136360583,21,34.0,1,34.0,1,34.0,1,34.0,1
9079,max_effective,10,20,2,3,0.05,0.95,0.9441341526741018,22,34.0,1,34.0,1,34.0,1,34.0,1
9080,max_effective,10,20,2,3,0.05,0.95,0.9279368317489822,5,16.0,1,16.0,1,16.0,1,16.0,1
9081,max_effective,10,20,2,3,0.05,0.95,0.949034406647639,7,21.0,1,21.0,1,21.0,1,21.0,1
9082,max_effective,10,20,2,3,0.05,0.95,0.7195690415494846,7,28.0,1,28.0,1,28.0,1,28.0,1
9083,max_effective,10,20,2,3,0.05,0.95,0.9210194639470076,23,41.0,1,41.0,1,41.0,1,41.0,1
9084,max_effective,10,20,2,3,0.05,0.95,0.8836791855081029,10,40.0,1,40.0,1,40.0,1,36.0,0
9085,max_effective,10,20,2,3,0.05,0.95,0.9135988560905448,13,26.0,1,26.0,1,26.0,1,26.0,1
9086,max_effective,10,20,2,3,0.05,0.95,0.8692482664720065,15,29.0,1,29.0,1,29.0,1,29.0,1
9087,max_effective,10,20,2,3,0.05,0.95,0.9382009863927409,4,21.0,1,21.0,1,21.0,1,21.0,1
9088,max_effective,10,20,2,3,0.05,0.95,0.7647940764792777,5,21.0,1,21.0,1,21.0,1,21.0,1
9089,max_effective,10,20,2,3,0.05,0.95,0.9484199808421976,68,48.0,0,50.0,0,56.0,0,58.0,1
9090,max_effective,10,20,2,3,0.05,0.95,0.8359027112947218,10,21.0,1,21.0,1,21.0,1,21.0,1
9091,max_effective,10,20,2,3,0.05,0.95,0.8155006241577424,8,25.0,1,25.0,1,25.0,1,25.0,1
9092,max_effective,10,20,2,3,0.05,0.95,0.9279777692369244,11,25.0,1,25.0,1,25.0,1,25.0,1
9093,max_effective,10,20,2,3,0.05,0.95,0.8700961267782803,9,34.0,1,34.0,1,34.0,1,34.0,1
9094,max_effective,10,20,2,3,0.05,0.95,0.8300721300951764,8,24.0,1,24.0,1,24.0,1,24.0,1
9095,max_effective,10,20,2,3,0.05,0.95,0.7209077255310539,5,19.0,1,19.0,1,19.0,1,19.0,1
9096,max_effective,10,20,2,3,0.05,0.95,0.8808580686543243,6,24.0,1,24.0,1,24.0,1,24.0,1
9097,max_effective,10,20,2,3,0.05,0.95,0.9351689765562936,8,23.0,1,23.0,1,23.0,1,23.0,1
9098,max_effective,10,20,2,3,0.05,0.95,0.6674528186121935,2,12.0,1,12.0,1,12.0,1,12.0,1
9099,max_effective,10,20,2,3,0.05,0.95,0.8206845654804149,4,17.0,1,17.0,1,17.0,1,16.0,0
9100,max_effective,10,20,2,3,0.05,0.95,0.8883738895586271,24,40.0,1,40.0,1,40.0,1,40.0,1
9101,max_effective,10,20,2,3,0.05,0.95,0.7286658058625675,5,22.0,1,22.0,1,22.0,1,22.0,1
9102,max_effective,10,20,2,3,0.05,0.95,0.854248785835282,5,16.0,1,16.0,1,16.0,1,16.0,1
9103,max_effective,10,20,2,3,0.05,0.95,0.8639574585221381,9,20.0,1,20.0,1,20.0,1,20.0,1
9104,max_effective,10,20,2,3,0.05,0.95,0.9201093614241552,7,29.0,1,29.0,1,29.0,1,29.0,1
9105,max_effective,10,20,2,3,0.05,0.95,0.7419685200573857,7,17.0,1,17.0,1,17.0,1,17.0,1
9106,max_effective,10,20,2,3,0.05,0.95,0.9041823106446352,7,27.0,1,27.0,1,27.0,1,27.0,1
9107,max_effective,10,20,2,3,0.05,0.95,0.9006669085021684,10,38.0,1,38.0,1,38.0,1,38.0,1
9108,max_effective,10,20,2,3,0.05,0.95,0.9233979022232464,10,37.0,1,37.0,1,37.0,1,36.0,0
9109,max_effective,10,20,2,3,0.05,0.95,0.9410627154905924,6,24.0,1,24.0,1,24.0,1,24.0,1
9110,max_effective,10,20,2,3,0.05,0.95,0.7104432049322297,4,15.0,1,15.0,1,15.0,1,15.0,1
9111,max_effective,10,20,2,3,0.05,0.95,0.7390609095872667,5,26.0,1,26.0,1,26.0,1,26.0,1
9112,max_effective,10,20,2,3,0.05,0.95,0.8163196854984659,14,31.0,1,31.0,1,31.0,1,31.0,1
9113,max_effective,10,20,2,3,0.05,0.95,0.929601018887596,15,35.0,1,35.0,1,35.0,1,35.0,1
9114,max_effective,10,20,2,3,0.05,0.95,0.8724587435644241,14,32.0,1,32.0,1,32.0,1,32.0,1
9115,max_effective,10,20,2,3,0.05,0.95,0.8933629968140404,8,34.0,1,34.0,1,34.0,1,34.0,1
9116,max_effective,10,20,2,3,0.05,0.95,0.8710706959875473,4,20.0,1,20.0,1,20.0,1,20.0,1
9117,max_effective,10,20,2,3,0.05,0.95,0.8754243475707675,7,24.0,1,24.0,1,24.0,1,24.0,1
9118,max_effective,10,20,2,3,0.05,0.95,0.8996509856476085,10,30.0,1,30.0,1,30.0,1,30.0,1
9119,max_effective,10,20,2,3,0.05,0.95,0.8519968015471268,14,36.0,1,36.0,1,36.0,1,36.0,1
9120,max_effective,10,20,2,3,0.05,0.95,0.8863532767618482,10,40.0,1,40.0,1,40.0,1,40.0,1
9121,max_effective,10,20,2,3,0.05,0.95,0.9273990027641976,26,49.0,1,47.0,0,49.0,1,48.0,0
9122,max_effective,10,20,2,3,0.05,0.95,0.8448761188983521,20,35.0,1,35.0,1,35.0,1,35.0,1
9123,max_effective,10,20,2,3,0.05,0.95,0.9167245069310848,19,46.0,0,48.0,1,48.0,1,48.0,1
9124,max_effective,10,20,2,3,0.05,0.95,0.7966051001182856,5,18.0,1,18.0,1,18.0,1,18.0,1
9125,max_effective,10,20,2,3,0.05,0.95,0.9419412492976852,34,42.0,0,54.0,0,55.0,1,55.0,1
9126,max_effective,10,20,2,3,0.05,0.95,0.943575294663317,27,54.0,0,54.0,0,60.0,1,60.0,1
9127,max_effective,10,20,2,3,0.05,0.95,0.929436284375841,10,37.0,1,37.0,1,37.0,1,37.0,1
9128,max_effective,10,20,2,3,0.05,0.95,0.8996530192954618,19,37.0,1,37.0,1,37.0,1,37.0,1
9129,max_effective,10,20,2,3,0.05,0.95,0.8661922079410396,13,27.0,1,27.0,1,27.0,1,27.0,1
9130,max_effective,10,20,2,3,0.05,0.95,0.8428517204073293,6,21.0,1,21.0,1,21.0,1,21.0,1
9131,max_effective,10,20,2,3,0.05,0.95,0.867022680938031,8,27.0,1,27.0,1,27.0,1,27.0,1
9132,max_effective,10,20,2,3,0.05,0.95,0.9016774568071456,16,47.0,1,47.0,1,47.0,1,47.0,1
9133,max_effective,10,20,2,3,0.05,0.95,0.945758136538536,2,14.0,1,14.0,1,14.0,1,14.0,1
9134,max_effective,10,20,2,3,0.05,0.95,0.8813274613678945,18,37.0,1,37.0,1,37.0,1,37.0,1
9135,max_effective,10,20,2,3,0.05,0.95,0.8233991849658314,21,43.0,0,45.0,0,47.0,1,47.0,1
9136,max_effective,10,20,2,3,0.05,0.95,0.8879485411637235,11,29.0,1,29.0,1,29.0,1,29.0,1
9137,max_effective,10,20,2,3,0.05,0.95,0.8800042721912633,11,32.0,1,32.0,1,32.0,1,32.0,1
9138,max_effective,10,20,2,3,0.05,0.95,0.7585000602422993,5,20.0,1,20.0,1,20.0,1,20.0,1
9139,max_effective,10,20,2,3,0.05,0.95,0.9021539584898204,13,37.0,1,37.0,1,37.0,1,37.0,1
9140,max_effective,10,20,2,3,0.05,0.95,0.9401468189386644,31,45.0,0,47.0,1,47.0,1,45.0,0
9141,max_effective,10,20,2,3,0.05,0.95,0.830157855829165,27,41.0,1,41.0,1,41.0,1,41.0,1
9142,max_effective,10,20,2,3,0.05,0.95,0.8525811576937765,8,24.0,1,24.0,1,24.0,1,23.0,0
9143,max_effective,10,20,2,3,0.05,0.95,0.912185905128752,15,27.0,1,27.0,1,27.0,1,27.0,1
9144,max_effective,10,20,2,3,0.05,0.95,0.5764946831306998,5,17.0,1,17.0,1,17.0,1,17.0,1
9145,max_effective,10,20,2,3,0.05,0.95,0.820041021819172,2,11.0,1,11.0,1,11.0,1,11.0,1
9146,max_effective,10,20,2,3,0.05,0.95,0.8774881523866842,14,48.0,1,46.0,0,44.0,0,42.0,0
9147,max_effective,10,20,2,3,0.05,0.95,0.8812054491163048,9,35.0,1,35.0,1,35.0,1,35.0,1
9148,max_effective,10,20,2,3,0.05,0.95,0.9487442148926646,52,54.0,0,57.0,0,60.0,1,60.0,1
9149,max_effective,10,20,2,3,0.05,0.95,0.8195384781887931,17,35.0,1,35.0,1,35.0,1,35.0,1
9150,max_effective,10,20,2,3,0.05,0.95,0.8899094643320223,18,48.0,0,53.0,1,51.0,0,51.0,0
9151,max_effective,10,20,2,3,0.05,0.95,0.619220439287955,4,23.0,1,23.0,1,23.0,1,23.0,1
9152,max_effective,10,20,2,3,0.05,0.95,0.6459523963834506,4,14.0,1,14.0,1,14.0,1,14.0,1
9153,max_effective,10,20,2,3,0.05,0.95,0.8148744762140987,9,31.0,1,31.0,1,31.0,1,31.0,1
9154,max_effective,10,20,2,3,0.05,0.95,0.883332947033637,15,45.0,0,48.0,0,50.0,1,50.0,1
9155,max_effective,10,20,2,3,0.05,0.95,0.807017439312533,4,15.0,1,15.0,1,15.0,1,15.0,1
9156,max_effective,10,20,2,3,0.05,0.95,0.8793949536466364,21,52.0,1,52.0,1,52.0,1,48.0,0
9157,max_effective,10,20,2,3,0.05,0.95,0.873007568821745,12,30.0,1,30.0,1,30.0,1,30.0,1
9158,max_effective,10,20,2,3,0.05,0.95,0.907852965911065,27,38.0,1,38.0,1,38.0,1,38.0,1
9159,max_effective,10,20,2,3,0.05,0.95,0.8973013625034192,15,36.0,1,36.0,1,36.0,1,36.0,1
9160,max_effective,10,20,2,3,0.05,0.95,0.9267015022768766,5,22.0,1,22.0,1,22.0,1,22.0,1
9161,max_effective,10,20,2,3,0.05,0.95,0.9391168431378502,38,42.0,0,55.0,0,55.0,0,56.0,1
9162,max_effective,10,20,2,3,0.05,0.95,0.945741565991491,50,52.0,0,51.0,0,59.0,1,56.0,0
9163,max_effective,10,20,2,3,0.05,0.95,0.946507125778724,23,44.0,0,48.0,0,50.0,1,50.0,1
9164,max_effective,10,20,2,3,0.05,0.95,0.8644122195881956,2,11.0,1,11.0,1,11.0,1,11.0,1
9165,max_effective,10,20,2,3,0.05,0.95,0.8693036297682468,8,27.0,1,27.0,1,27.0,1,27.0,1
9166,max_effective,10,20,2,3,0.05,0.95,0.9320784703810404,38,50.0,0,55.0,0,58.0,1,58.0,1
9167,max_effective,10,20,2,3,0.05,0.95,0.9327285499999052,23,34.0,1,34.0,1,34.0,1,34.0,1
9168,max_effective,10,20,2,3,0.05,0.95,0.907699375121425,10,26.0,1,26.0,1,26.0,1,26.0,1
9169,max_effective,10,20,2,3,0.05,0.95,0.8673440813045437,17,33.0,1,33.0,1,33.0,1,33.0,1
9170,max_effective,10,20,2,3,0.05,0.95,0.9289120352833412,4,22.0,1,22.0,1,22.0,1,22.0,1
9171,max_effective,10,20,2,3,0.05,0.95,0.7401600675767052,2,12.0,1,12.0,1,12.0,1,12.0,1
9172,max_effective,10,20,2,3,0.05,0.95,0.7667775921100772,3,17.0,1,17.0,1,17.0,1,17.0,1
9173,max_effective,10,20,2,3,0.05,0.95,0.9360232955784464,12,36.0,1,36.0,1,36.0,1,35.0,0
9174,max_effective,10,20,2,3,0.05,0.95,0.8837410991740473,9,42.0,1,42.0,1,42.0,1,42.0,1
9175,max_effective,10,20,2,3,0.05,0.95,0.9490904199540704,44,50.0,0,52.0,0,56.0,1,56.0,1
9176,max_effective,10,20,2,3,0.05,0.95,0.9436141531338958,12,46.0,0,46.0,0,45.0,0,48.0,1
9177,max_effective,10,20,2,3,0.05,0.95,0.8065540134846241,6,29.0,1,29.0,1,29.0,1,29.0,1
9178,max_effective,10,20,2,3,0.05,0.95,0.8497399033280062,7,20.0,1,20.0,1,20.0,1,20.0,1
9179,max_effective,10,20,2,3,0.05,0.95,0.9140921845853188,18,32.0,1,32.0,1,32.0,1,32.0,1
9180,max_effective,10,20,2,3,0.05,0.95,0.9077112116266576,61,50.0,0,58.0,1,57.0,0,58.0,1
9181,max_effective,10,20,2,3,0.05,0.95,0.9210910076131272,14,30.0,1,30.0,1,30.0,1,30.0,1
9182,max_effective,10,20,2,3,0.05,0.95,0.911072700908558,6,23.0,1,23.0,1,23.0,1,23.0,1
9183,max_effective,10,20,2,3,0.05,0.95,0.9425541585642794,11,34.0,1,34.0,1,34.0,1,34.0,1
9184,max_effective,10,20,2,3,0.05,0.95,0.7419790672081806,3,15.0,1,15.0,1,15.0,1,15.0,1
9185,max_effective,10,20,2,3,0.05,0.95,0.9080890427542688,16,54.0,1,53.0,0,53.0,0,53.0,0
9186,max_effective,10,20,2,3,0.05,0.95,0.9068373046232018,23,36.0,1,36.0,1,36.0,1,36.0,1
9187,max_effective,10,20,2,3,0.05,0.95,0.9199143103087776,53,42.0,0,43.0,0,57.0,1,56.0,0
9188,max_effective,10,20,2,3,0.05,0.95,0.8645635085747486,9,25.0,1,25.0,1,25.0,1,25.0,1
9189,max_effective,10,20,2,3,0.05,0.95,0.8633060934694636,17,31.0,1,31.0,1,31.0,1,31.0,1
9190,max_effective,10,20,2,3,0.05,0.95,0.9454805416757648,8,31.0,1,31.0,1,31.0,1,31.0,1
9191,max_effective,10,20,2,3,0.05,0.95,0.8086725000100674,3,13.0,1,13.0,1,13.0,1,13.0,1
9192,max_effective,10,20,2,3,0.05,0.95,0.8946882513184522,11,28.0,1,28.0,1,28.0,1,28.0,1
9193,max_effective,10,20,2,3,0.05,0.95,0.8215458482223557,12,27.0,1,27.0,1,27.0,1,27.0,1
9194,max_effective,10,20,2,3,0.05,0.95,0.88804978527929,4,18.0,1,18.0,1,18.0,1,18.0,1
9195,max_effective,10,20,2,3,0.05,0.95,0.917587713979198,4,18.0,1,18.0,1,18.0,1,18.0,1
9196,max_effective,10,20,2,3,0.05,0.95,0.7351291513204358,10,26.0,1,26.0,1,26.0,1,26.0,1
9197,max_effective,10,20,2,3,0.05,0.95,0.9348799685660972,121,56.0,0,55.0,0,57.0,1,57.0,1
9198,max_effective,10,20,2,3,0.05,0.95,0.9357924483072704,12,45.0,0,46.0,1,46.0,1,46.0,1
9199,max_effective,10,20,2,3,0.05,0.95,0.9319593356748552,40,50.0,0,53.0,0,56.0,1,56.0,1
9200,max_effective,10,20,2,3,0.05,0.95,0.9154785951990184,11,24.0,1,24.0,1,24.0,1,24.0,1
9201,max_effective,10,20,2,3,0.05,0.95,0.7845785452490786,10,24.0,1,24.0,1,24.0,1,24.0,1
9202,max_effective,10,20,2,3,0.05,0.95,0.9320094501970232,3,16.0,1,16.0,1,16.0,1,16.0,1
9203,max_effective,10,20,2,3,0.05,0.95,0.7028226144715684,3,18.0,1,18.0,1,18.0,1,18.0,1
9204,max_effective,10,20,2,3,0.05,0.95,0.797633062214919,8,28.0,1,28.0,1,28.0,1,28.0,1
9205,max_effective,10,20,2,3,0.05,0.95,0.8955878424943075,8,21.0,1,21.0,1,21.0,1,21.0,1
9206,max_effective,10,20,2,3,0.05,0.95,0.8855364622629031,8,24.0,1,24.0,1,24.0,1,24.0,1
9207,max_effective,10,20,2,3,0.05,0.95,0.900166609230775,18,43.0,0,44.0,1,44.0,1,44.0,1
9208,max_effective,10,20,2,3,0.05,0.95,0.8743234933833016,7,25.0,1,25.0,1,25.0,1,25.0,1
9209,max_effective,10,20,2,3,0.05,0.95,0.866220841160202,16,29.0,1,29.0,1,29.0,1,29.0,1
9210,max_effective,10,20,2,3,0.05,0.95,0.8651516394742691,8,29.0,1,29.0,1,29.0,1,29.0,1
9211,max_effective,10,20,2,3,0.05,0.95,0.7268428952128154,2,12.0,1,12.0,1,12.0,1,12.0,1
9212,max_effective,10,20,2,3,0.05,0.95,0.8433373751340326,9,31.0,1,31.0,1,31.0,1,31.0,1
9213,max_effective,10,20,2,3,0.05,0.95,0.7778791868282638,6,20.0,1,20.0,1,20.0,1,20.0,1
9214,max_effective,10,20,2,3,0.05,0.95,0.90895940003325,4,18.0,1,18.0,1,18.0,1,18.0,1
9215,max_effective,10,20,2,3,0.05,0.95,0.822658607812779,2,13.0,1,13.0,1,13.0,1,13.0,1
9216,max_effective,10,20,2,3,0.05,0.95,0.9055622116518554,21,44.0,1,44.0,1,44.0,1,44.0,1
9217,max_effective,10,20,2,3,0.05,0.95,0.9342501916618426,21,43.0,0,47.0,1,47.0,1,47.0,1
9218,max_effective,10,20,2,3,0.05,0.95,0.8895847765805722,14,39.0,1,39.0,1,39.0,1,39.0,1
9219,max_effective,10,20,2,3,0.05,0.95,0.8596645419436242,5,21.0,1,21.0,1,21.0,1,21.0,1
9220,max_effective,10,20,2,3,0.05,0.95,0.8464429952083422,6,17.0,1,17.0,1,17.0,1,17.0,1
9221,max_effective,10,20,2,3,0.05,0.95,0.9302945951691636,31,49.0,0,54.0,0,56.0,0,58.0,1
9222,max_effective,10,20,2,3,0.05,0.95,0.802980406751411,9,25.0,1,25.0,1,25.0,1,25.0,1
9223,max_effective,10,20,2,3,0.05,0.95,0.7686395761489401,5,19.0,1,19.0,1,19.0,1,19.0,1
9224,max_effective,10,20,2,3,0.05,0.95,0.8359853350540141,3,14.0,1,14.0,1,14.0,1,14.0,1
9225,max_effective,10,20,2,3,0.05,0.95,0.9290616821762656,51,55.0,0,51.0,0,60.0,1,60.0,1
9226,max_effective,10,20,2,3,0.05,0.95,0.8918724499791921,14,40.0,1,40.0,1,40.0,1,40.0,1
9227,max_effective,10,20,2,3,0.05,0.95,0.9442983446897412,10,35.0,1,35.0,1,35.0,1,35.0,1
9228,max_effective,10,20,2,3,0.05,0.95,0.9293174319530346,9,21.0,1,21.0,1,21.0,1,21.0,1
9229,max_effective,10,20,2,3,0.05,0.95,0.8826076809747623,17,42.0,1,42.0,1,42.0,1,42.0,1
9230,max_effective,10,20,2,3,0.05,0.95,0.9008529542821072,6,20.0,1,20.0,1,20.0,1,19.0,0
9231,max_effective,10,20,2,3,0.05,0.95,0.7792657092759055,12,31.0,1,31.0,1,31.0,1,31.0,1
9232,max_effective,10,20,2,3,0.05,0.95,0.9040644290682036,21,44.0,1,44.0,1,44.0,1,44.0,1
9233,max_effective,10,20,2,3,0.05,0.95,0.8459241765531664,14,34.0,1,34.0,1,34.0,1,34.0,1
9234,max_effective,10,20,2,3,0.05,0.95,0.9252823840176044,28,42.0,1,42.0,1,42.0,1,40.0,0
9235,max_effective,10,20,2,3,0.05,0.95,0.9314074057870034,17,44.0,1,44.0,1,44.0,1,44.0,1
9236,max_effective,10,20,2,3,0.05,0.95,0.9399272010037568,18,46.0,1,46.0,1,46.0,1,46.0,1
9237,max_effective,10,20,2,3,0.05,0.95,0.910792658759744,28,44.0,1,44.0,1,44.0,1,44.0,1
9238,max_effective,10,20,2,3,0.05,0.95,0.9340175271874028,6,20.0,1,20.0,1,20.0,1,20.0,1
9239,max_effective,10,20,2,3,0.05,0.95,0.8901162978465526,8,27.0,1,27.0,1,27.0,1,27.0,1
9240,max_effective,10,20,2,3,0.05,0.95,0.7997445676689892,11,25.0,1,25.0,1,25.0,1,25.0,1
9241,max_effective,10,20,2,3,0.05,0.95,0.8778162597446529,9,24.0,1,24.0,1,24.0,1,24.0,1
9242,max_effective,10,20,2,3,0.05,0.95,0.8327078470445614,16,36.0,1,36.0,1,36.0,1,36.0,1
9243,max_effective,10,20,2,3,0.05,0.95,0.917336248981043,3,12.0,1,12.0,1,12.0,1,12.0,1
9244,max_effective,10,20,2,3,0.05,0.95,0.758337591581551,7,21.0,1,21.0,1,21.0,1,21.0,1
9245,max_effective,10,20,2,3,0.05,0.95,0.9197567541213962,21,43.0,0,48.0,1,46.0,0,46.0,0
9246,max_effective,10,20,2,3,0.05,0.95,0.916122185334428,7,28.0,1,28.0,1,28.0,1,28.0,1
9247,max_effective,10,20,2,3,0.05,0.95,0.935549033435208,18,34.0,1,34.0,1,34.0,1,34.0,1
9248,max_effective,10,20,2,3,0.05,0.95,0.8844462286121575,6,21.0,1,21.0,1,21.0,1,21.0,1
9249,max_effective,10,20,2,3,0.05,0.95,0.8520761239213578,8,22.0,1,22.0,1,22.0,1,22.0,1
9250,max_effective,10,20,2,3,0.05,0.95,0.8704837491933641,7,22.0,1,22.0,1,22.0,1,22.0,1
9251,max_effective,10,20,2,3,0.05,0.95,0.8943324770617017,27,46.0,0,50.0,0,52.0,1,50.0,0
9252,max_effective,10,20,2,3,0.05,0.95,0.8607779906800406,8,30.0,1,30.0,1,30.0,1,30.0,1
9253,max_effective,10,20,2,3,0.05,0.95,0.947669083993945,14,26.0,1,26.0,1,26.0,1,25.0,0
9254,max_effective,10,20,2,3,0.05,0.95,0.7967344596967224,5,22.0,1,22.0,1,22.0,1,22.0,1
9255,max_effective,10,20,2,3,0.05,0.95,0.9125050709323334,7,29.0,1,29.0,1,29.0,1,29.0,1
9256,max_effective,10,20,2,3,0.05,0.95,0.9211120998704622,24,42.0,0,51.0,0,52.0,1,52.0,1
9257,max_effective,10,20,2,3,0.05,0.95,0.9382727722766968,21,49.0,0,50.0,1,44.0,0,44.0,0
9258,max_effective,10,20,2,3,0.05,0.95,0.7976617463534357,8,21.0,1,21.0,1,21.0,1,21.0,1
9259,max_effective,10,20,2,3,0.05,0.95,0.926867697598616,11,28.0,1,28.0,1,28.0,1,28.0,1
9260,max_effective,10,20,2,3,0.05,0.95,0.8768160978428866,10,27.0,1,27.0,1,27.0,1,27.0,1
9261,max_effective,10,20,2,3,0.05,0.95,0.9486303331275991,5,16.0,1,16.0,1,16.0,1,16.0,1
9262,max_effective,10,20,2,3,0.05,0.95,0.9355933669286476,5,18.0,1,18.0,1,18.0,1,18.0,1
9263,max_effective,10,20,2,3,0.05,0.95,0.8626399833832665,3,13.0,1,13.0,1,13.0,1,13.0,1
9264,max_effective,10,20,2,3,0.05,0.95,0.873533741884952,6,26.0,1,26.0,1,26.0,1,26.0,1
9265,max_effective,10,20,2,3,0.05,0.95,0.7657396262049464,4,21.0,1,21.0,1,21.0,1,21.0,1
9266,max_effective,10,20,2,3,0.05,0.95,0.8611402894837448,10,24.0,1,24.0,1,24.0,1,24.0,1
9267,max_effective,10,20,2,3,0.05,0.95,0.7874311259266918,7,35.0,1,35.0,1,35.0,1,35.0,1
9268,max_effective,10,20,2,3,0.05,0.95,0.9347171692164072,22,54.0,0,55.0,1,49.0,0,45.0,0
9269,max_effective,10,20,2,3,0.05,0.95,0.7720929693140014,8,23.0,1,23.0,1,23.0,1,23.0,1
9270,max_effective,10,20,2,3,0.05,0.95,0.929780716441074,16,43.0,1,43.0,1,43.0,1,43.0,1
9271,max_effective,10,20,2,3,0.05,0.95,0.9076177045119712,9,38.0,1,38.0,1,38.0,1,38.0,1
9272,max_effective,10,20,2,3,0.05,0.95,0.8939785195466883,26,44.0,1,44.0,1,44.0,1,44.0,1
9273,max_effective,10,20,2,3,0.05,0.95,0.7932501411414301,4,21.0,1,21.0,1,21.0,1,21.0,1
9274,max_effective,10,20,2,3,0.05,0.95,0.8803732048840395,7,24.0,1,24.0,1,24.0,1,24.0,1
9275,max_effective,10,20,2,3,0.05,0.95,0.7959712033094958,8,29.0,1,29.0,1,29.0,1,29.0,1
9276,max_effective,10,20,2,3,0.05,0.95,0.8785792525405558,10,35.0,1,35.0,1,35.0,1,35.0,1
9277,max_effective,10,20,2,3,0.05,0.95,0.687974825204253,4,19.0,1,19.0,1,19.0,1,19.0,1
9278,max_effective,10,20,2,3,0.05,0.95,0.8880879972724337,9,27.0,1,27.0,1,27.0,1,27.0,1
9279,max_effective,10,20,2,3,0.05,0.95,0.8743027229389032,2,13.0,1,13.0,1,13.0,1,13.0,1
9280,max_effective,10,20,2,3,0.05,0.95,0.8944948252784986,19,39.0,1,39.0,1,39.0,1,39.0,1
9281,max_effective,10,20,2,3,0.05,0.95,0.8295743643355927,10,23.0,1,23.0,1,23.0,1,23.0,1
9282,max_effective,10,20,2,3,0.05,0.95,0.8154749187735426,12,30.0,1,30.0,1,30.0,1,30.0,1
9283,max_effective,10,20,2,3,0.05,0.95,0.9020599287879276,7,28.0,1,28.0,1,28.0,1,28.0,1
9284,max_effective,10,20,2,3,0.05,0.95,0.8928115598013989,9,36.0,1,36.0,1,36.0,1,36.0,1
9285,max_effective,10,20,2,3,0.05,0.95,0.9418793737668162,10,25.0,1,25.0,1,25.0,1,25.0,1
9286,max_effective,10,20,2,3,0.05,0.95,0.8537416564267493,11,25.0,1,25.0,1,25.0,1,25.0,1
9287,max_effective,10,20,2,3,0.05,0.95,0.9498878091071884,27,45.0,0,42.0,0,52.0,1,44.0,0
9288,max_effective,10,20,2,3,0.05,0.95,0.6550165118523349,3,17.0,1,17.0,1,17.0,1,17.0,1
9289,max_effective,10,20,2,3,0.05,0.95,0.9137410900438367,6,24.0,1,24.0,1,24.0,1,24.0,1
9290,max_effective,10,20,2,3,0.05,0.95,0.9495542010940256,22,45.0,1,45.0,1,45.0,1,45.0,1
9291,max_effective,10,20,2,3,0.05,0.95,0.9175438890332582,9,45.0,1,45.0,1,42.0,0,41.0,0
9292,max_effective,10,20,2,3,0.05,0.95,0.8551025583864074,14,38.0,1,38.0,1,38.0,1,38.0,1
9293,max_effective,10,20,2,3,0.05,0.95,0.93291553794603,15,33.0,1,33.0,1,33.0,1,33.0,1
9294,max_effective,10,20,2,3,0.05,0.95,0.9286183095215964,21,50.0,0,53.0,1,51.0,0,50.0,0
9295,max_effective,10,20,2,3,0.05,0.95,0.8739215086261996,5,21.0,1,21.0,1,21.0,1,21.0,1
9296,max_effective,10,20,2,3,0.05,0.95,0.9242497317795424,19,35.0,1,35.0,1,35.0,1,35.0,1
9297,max_effective,10,20,2,3,0.05,0.95,0.7219918529718647,9,29.0,1,29.0,1,29.0,1,29.0,1
9298,max_effective,10,20,2,3,0.05,0.95,0.8610321813404189,13,27.0,1,27.0,1,27.0,1,27.0,1
9299,max_effective,10,20,2,3,0.05,0.95,0.8366291833650431,8,25.0,1,25.0,1,25.0,1,25.0,1
9300,max_effective,10,20,2,3,0.05,0.95,0.8322815954613946,4,22.0,1,22.0,1,22.0,1,22.0,1
9301,max_effective,10,20,2,3,0.05,0.95,0.9420142920298092,26,45.0,0,52.0,0,53.0,1,52.0,0
9302,max_effective,10,20,2,3,0.05,0.95,0.9187182554880576,13,44.0,1,44.0,1,44.0,1,43.0,0
9303,max_effective,10,20,2,3,0.05,0.95,0.82166123770202,8,23.0,1,23.0,1,23.0,1,23.0,1
9304,max_effective,10,20,2,3,0.05,0.95,0.9363908505653692,48,51.0,0,53.0,0,56.0,0,58.0,1
9305,max_effective,10,20,2,3,0.05,0.95,0.8710758384978077,3,21.0,1,21.0,1,21.0,1,21.0,1
9306,max_effective,10,20,2,3,0.05,0.95,0.790778874507744,8,27.0,1,27.0,1,27.0,1,27.0,1
9307,max_effective,10,20,2,3,0.05,0.95,0.8513844912790366,2,11.0,1,11.0,1,11.0,1,11.0,1
9308,max_effective,10,20,2,3,0.05,0.95,0.8080451883792789,9,29.0,1,29.0,1,29.0,1,29.0,1
9309,max_effective,10,20,2,3,0.05,0.95,0.7729611127405712,7,21.0,1,21.0,1,21.0,1,21.0,1
9310,max_effective,10,20,2,3,0.05,0.95,0.8693849751382446,6,21.0,1,21.0,1,21.0,1,21.0,1
9311,max_effective,10,20,2,3,0.05,0.95,0.9013211555005256,14,34.0,1,34.0,1,34.0,1,34.0,1
9312,max_effective,10,20,2,3,0.05,0.95,0.7224600734784952,4,18.0,1,18.0,1,18.0,1,18.0,1
9313,max_effective,10,20,2,3,0.05,0.95,0.9494303200008952,46,50.0,0,52.0,0,55.0,0,56.0,1
9314,max_effective,10,20,2,3,0.05,0.95,0.9131462382771202,12,44.0,1,44.0,1,44.0,1,44.0,1
9315,max_effective,10,20,2,3,0.05,0.95,0.9127527367144964,26,49.0,1,49.0,1,49.0,1,49.0,1
9316,max_effective,10,20,2,3,0.05,0.95,0.8728230586170393,3,16.0,1,16.0,1,16.0,1,16.0,1
9317,max_effective,10,20,2,3,0.05,0.95,0.8614030083726533,5,18.0,1,18.0,1,18.0,1,18.0,1
9318,max_effective,10,20,2,3,0.05,0.95,0.8202030345066641,8,20.0,1,20.0,1,20.0,1,20.0,1
9319,max_effective,10,20,2,3,0.05,0.95,0.7999960496459975,9,23.0,1,23.0,1,23.0,1,23.0,1
9320,max_effective,10,20,2,3,0.05,0.95,0.7586877196678782,4,15.0,1,15.0,1,15.0,1,15.0,1
9321,max_effective,10,20,2,3,0.05,0.95,0.90578255226487,18,36.0,1,36.0,1,36.0,1,36.0,1
9322,max_effective,10,20,2,3,0.05,0.95,0.9025555678625742,4,21.0,1,21.0,1,21.0,1,21.0,1
9323,max_effective,10,20,2,3,0.05,0.95,0.7285714762319913,3,19.0,1,19.0,1,19.0,1,19.0,1
9324,max_effective,10,20,2,3,0.05,0.95,0.8290666605294065,5,17.0,1,17.0,1,17.0,1,17.0,1
9325,max_effective,10,20,2,3,0.05,0.95,0.9451888965173902,15,44.0,1,44.0,1,44.0,1,44.0,1
9326,max_effective,10,20,2,3,0.05,0.95,0.7255741213216045,5,21.0,1,21.0,1,21.0,1,21.0,1
9327,max_effective,10,20,2,3,0.05,0.95,0.8975406642024122,26,48.0,1,48.0,1,48.0,1,47.0,0
9328,max_effective,10,20,2,3,0.05,0.95,0.9172221981799352,15,36.0,1,36.0,1,36.0,1,34.0,0
9329,max_effective,10,20,2,3,0.05,0.95,0.8366698925505726,8,43.0,1,42.0,0,39.0,0,40.0,0
9330,max_effective,10,20,2,3,0.05,0.95,0.9146536224484192,19,37.0,1,37.0,1,37.0,1,37.0,1
9331,max_effective,10,20,2,3,0.05,0.95,0.8519211421425659,11,37.0,1,37.0,1,37.0,1,37.0,1
9332,max_effective,10,20,2,3,0.05,0.95,0.8861671595347649,8,23.0,1,23.0,1,23.0,1,23.0,1
9333,max_effective,10,20,2,3,0.05,0.95,0.8834344600297731,13,28.0,1,28.0,1,28.0,1,28.0,1
9334,max_effective,10,20,2,3,0.05,0.95,0.9294650931692786,61,50.0,0,48.0,0,57.0,1,56.0,0
9335,max_effective,10,20,2,3,0.05,0.95,0.9193543089162765,10,32.0,1,32.0,1,32.0,1,32.0,1
9336,max_effective,10,20,2,3,0.05,0.95,0.8383609758045099,7,19.0,1,19.0,1,19.0,1,19.0,1
9337,max_effective,10,20,2,3,0.05,0.95,0.7055607120174113,5,14.0,1,14.0,1,14.0,1,14.0,1
9338,max_effective,10,20,2,3,0.05,0.95,0.859686048295313,8,26.0,1,26.0,1,26.0,1,26.0,1
9339,max_effective,10,20,2,3,0.05,0.95,0.9103005878603696,15,48.0,1,48.0,1,48.0,1,47.0,0
9340,max_effective,10,20,2,3,0.05,0.95,0.6044116184242356,3,15.0,1,15.0,1,15.0,1,14.0,0
9341,max_effective,10,20,2,3,0.05,0.95,0.9261190308054162,14,29.0,1,29.0,1,29.0,1,29.0,1
9342,max_effective,10,20,2,3,0.05,0.95,0.8488914758713738,5,23.0,1,23.0,1,23.0,1,23.0,1
9343,max_effective,10,20,2,3,0.05,0.95,0.9033056175672196,8,32.0,1,32.0,1,32.0,1,32.0,1
9344,max_effective,10,20,2,3,0.05,0.95,0.930197797807408,21,48.0,0,49.0,1,43.0,0,41.0,0
9345,max_effective,10,20,2,3,0.05,0.95,0.9436136370725542,26,44.0,0,47.0,0,51.0,0,53.0,1
9346,max_effective,10,20,2,3,0.05,0.95,0.8793827868785629,12,48.0,1,48.0,1,45.0,0,48.0,1
9347,max_effective,10,20,2,3,0.05,0.95,0.9125617252115024,30,44.0,0,47.0,1,47.0,1,36.0,0
9348,max_effective,10,20,2,3,0.05,0.95,0.9426080423176906,3,12.0,1,12.0,1,12.0,1,12.0,1
9349,max_effective,10,20,2,3,0.05,0.95,0.5626878099885724,2,12.0,1,12.0,1,12.0,1,12.0,1
9350,max_effective,10,20,2,3,0.05,0.95,0.8641525728961268,6,24.0,1,24.0,1,24.0,1,24.0,1
9351,max_effective,10,20,2,3,0.05,0.95,0.8695718356643196,8,20.0,1,20.0,1,20.0,1,20.0,1
9352,max_effective,10,20,2,3,0.05,0.95,0.8114954089707799,4,17.0,1,17.0,1,17.0,1,17.0,1
9353,max_effective,10,20,2,3,0.05,0.95,0.8426346442643986,12,24.0,1,24.0,1,24.0,1,24.0,1
9354,max_effective,10,20,2,3,0.05,0.95,0.9161311867321568,17,34.0,1,34.0,1,34.0,1,34.0,1
9355,max_effective,10,20,2,3,0.05,0.95,0.9111065343371438,15,44.0,1,44.0,1,44.0,1,42.0,0
9356,max_effective,10,20,2,3,0.05,0.95,0.8259693954440068,18,47.0,0,48.0,0,48.0,0,51.0,1
9357,max_effective,10,20,2,3,0.05,0.95,0.7214012615380341,2,11.0,1,11.0,1,11.0,1,11.0,1
9358,max_effective,10,20,2,3,0.05,0.95,0.8060264923462549,4,21.0,1,21.0,1,21.0,1,21.0,1
9359,max_effective,10,20,2,3,0.05,0.95,0.8669562384948228,2,12.0,1,12.0,1,12.0,1,12.0,1
9360,max_effective,10,20,2,3,0.05,0.95,0.4238324358044537,3,13.0,1,13.0,1,13.0,1,13.0,1
9361,max_effective,10,20,2,3,0.05,0.95,0.8457875657557276,6,27.0,1,27.0,1,27.0,1,27.0,1
9362,max_effective,10,20,2,3,0.05,0.95,0.9003707153254171,11,37.0,1,37.0,1,37.0,1,36.0,0
9363,max_effective,10,20,2,3,0.05,0.95,0.924314493624,27,47.0,1,47.0,1,47.0,1,46.0,0
9364,max_effective,10,20,2,3,0.05,0.95,0.7859472167749336,2,13.0,1,13.0,1,13.0,1,13.0,1
9365,max_effective,10,20,2,3,0.05,0.95,0.9283143512987138,14,40.0,1,40.0,1,40.0,1,40.0,1
9366,max_effective,10,20,2,3,0.05,0.95,0.9066861407170408,21,47.0,0,51.0,1,50.0,0,50.0,0
9367,max_effective,10,20,2,3,0.05,0.95,0.8993514443277538,4,22.0,1,22.0,1,22.0,1,22.0,1
9368,max_effective,10,20,2,3,0.05,0.95,0.9379459188768102,77,46.0,0,48.0,0,57.0,1,57.0,1
9369,max_effective,10,20,2,3,0.05,0.95,0.8332823533071646,8,31.0,1,31.0,1,31.0,1,31.0,1
9370,max_effective,10,20,2,3,0.05,0.95,0.939627417457302,10,27.0,1,27.0,1,27.0,1,27.0,1
9371,max_effective,10,20,2,3,0.05,0.95,0.8890684251033392,28,49.0,0,51.0,1,46.0,0,46.0,0
9372,max_effective,10,20,2,3,0.05,0.95,0.8810551100307571,8,33.0,1,33.0,1,33.0,1,33.0,1
9373,max_effective,10,20,2,3,0.05,0.95,0.9184506079260614,71,51.0,0,57.0,0,60.0,1,60.0,1
9374,max_effective,10,20,2,3,0.05,0.95,0.8017503730858978,8,24.0,1,24.0,1,24.0,1,24.0,1
9375,max_effective,10,20,2,3,0.05,0.95,0.9161947491864312,8,19.0,1,19.0,1,19.0,1,19.0,1
9376,max_effective,10,20,2,3,0.05,0.95,0.9126630578413129,26,49.0,0,54.0,0,55.0,1,52.0,0
9377,max_effective,10,20,2,3,0.05,0.95,0.9159333904673892,19,54.0,0,54.0,0,58.0,1,58.0,1
9378,max_effective,10,20,2,3,0.05,0.95,0.8153424489002099,3,16.0,1,16.0,1,16.0,1,16.0,1
9379,max_effective,10,20,2,3,0.05,0.95,0.9245943299583826,11,25.0,1,25.0,1,25.0,1,25.0,1
9380,max_effective,10,20,2,3,0.05,0.95,0.8160617434785149,11,33.0,1,33.0,1,33.0,1,33.0,1
9381,max_effective,10,20,2,3,0.05,0.95,0.8779705450363913,16,42.0,1,42.0,1,42.0,1,42.0,1
9382,max_effective,10,20,2,3,0.05,0.95,0.9368347719235736,15,52.0,0,54.0,1,53.0,0,49.0,0
9383,max_effective,10,20,2,3,0.05,0.95,0.7476836135714252,4,15.0,1,15.0,1,15.0,1,15.0,1
9384,max_effective,10,20,2,3,0.05,0.95,0.9141298369778385,8,31.0,1,31.0,1,31.0,1,31.0,1
9385,max_effective,10,20,2,3,0.05,0.95,0.937379721180076,132,48.0,0,54.0,0,59.0,1,59.0,1
9386,max_effective,10,20,2,3,0.05,0.95,0.9194426082185992,8,43.0,1,43.0,1,43.0,1,43.0,1
9387,max_effective,10,20,2,3,0.05,0.95,0.7621625659973299,3,17.0,1,17.0,1,17.0,1,17.0,1
9388,max_effective,10,20,2,3,0.05,0.95,0.9349044269210453,14,38.0,1,38.0,1,38.0,1,38.0,1
9389,max_effective,10,20,2,3,0.05,0.95,0.8297233622020835,11,27.0,1,27.0,1,27.0,1,27.0,1
9390,max_effective,10,20,2,3,0.05,0.95,0.9076197681709652,15,34.0,1,34.0,1,34.0,1,34.0,1
9391,max_effective,10,20,2,3,0.05,0.95,0.6696661418672195,2,13.0,1,13.0,1,13.0,1,13.0,1
9392,max_effective,10,20,2,3,0.05,0.95,0.930346510290826,12,39.0,1,39.0,1,39.0,1,39.0,1
9393,max_effective,10,20,2,3,0.05,0.95,0.8637494765324507,7,26.0,1,26.0,1,26.0,1,26.0,1
9394,max_effective,10,20,2,3,0.05,0.95,0.9461875014960748,12,29.0,1,29.0,1,29.0,1,29.0,1
9395,max_effective,10,20,2,3,0.05,0.95,0.9423741521916348,19,49.0,0,50.0,0,54.0,1,53.0,0
9396,max_effective,10,20,2,3,0.05,0.95,0.7941091176964761,3,16.0,1,16.0,1,16.0,1,16.0,1
9397,max_effective,10,20,2,3,0.05,0.95,0.7803597029548306,10,33.0,1,33.0,1,33.0,1,33.0,1
9398,max_effective,10,20,2,3,0.05,0.95,0.9494581855708618,10,31.0,1,31.0,1,31.0,1,31.0,1
9399,max_effective,10,20,2,3,0.05,0.95,0.8583012938662938,10,35.0,1,35.0,1,35.0,1,35.0,1
9400,max_effective,10,20,2,3,0.05,0.95,0.8888177535604451,22,39.0,1,39.0,1,39.0,1,39.0,1
9401,max_effective,10,20,2,3,0.05,0.95,0.8214884558425429,8,29.0,1,29.0,1,29.0,1,29.0,1
9402,max_effective,10,20,2,3,0.05,0.95,0.9132233949936376,12,33.0,1,33.0,1,33.0,1,33.0,1
9403,max_effective,10,20,2,3,0.05,0.95,0.8169047934579152,7,28.0,1,28.0,1,28.0,1,28.0,1
9404,max_effective,10,20,2,3,0.05,0.95,0.853649842268817,5,18.0,1,18.0,1,18.0,1,18.0,1
9405,max_effective,10,20,2,3,0.05,0.95,0.9276636463756298,11,33.0,1,33.0,1,33.0,1,33.0,1
9406,max_effective,10,20,2,3,0.05,0.95,0.8273319322546892,9,29.0,1,29.0,1,29.0,1,29.0,1
9407,max_effective,10,20,2,3,0.05,0.95,0.7381891903991905,10,23.0,1,23.0,1,23.0,1,23.0,1
9408,max_effective,10,20,2,3,0.05,0.95,0.9421073488743892,52,43.0,0,50.0,0,60.0,1,59.0,0
9409,max_effective,10,20,2,3,0.05,0.95,0.9341770367824512,6,22.0,1,22.0,1,22.0,1,22.0,1
9410,max_effective,10,20,2,3,0.05,0.95,0.8956775171803221,11,32.0,1,32.0,1,32.0,1,32.0,1
9411,max_effective,10,20,2,3,0.05,0.95,0.9227855079051144,4,20.0,1,20.0,1,20.0,1,20.0,1
9412,max_effective,10,20,2,3,0.05,0.95,0.7869233557234678,4,16.0,1,16.0,1,16.0,1,16.0,1
9413,max_effective,10,20,2,3,0.05,0.95,0.8422273135790536,3,15.0,1,15.0,1,15.0,1,15.0,1
9414,max_effective,10,20,2,3,0.05,0.95,0.9336704395863936,55,50.0,0,55.0,0,57.0,0,59.0,1
9415,max_effective,10,20,2,3,0.05,0.95,0.8699892571924341,16,43.0,1,42.0,0,43.0,1,43.0,1
9416,max_effective,10,20,2,3,0.05,0.95,0.922686825621805,18,48.0,0,52.0,1,49.0,0,51.0,0
9417,max_effective,10,20,2,3,0.05,0.95,0.8022765512527291,4,21.0,1,21.0,1,21.0,1,21.0,1
9418,max_effective,10,20,2,3,0.05,0.95,0.9205148119053468,18,50.0,1,49.0,0,49.0,0,47.0,0
9419,max_effective,10,20,2,3,0.05,0.95,0.8579858745266395,13,32.0,1,32.0,1,32.0,1,32.0,1
9420,max_effective,10,20,2,3,0.05,0.95,0.8740963498718293,12,32.0,1,32.0,1,32.0,1,32.0,1
9421,max_effective,10,20,2,3,0.05,0.95,0.9473849581617684,12,36.0,1,36.0,1,36.0,1,36.0,1
9422,max_effective,10,20,2,3,0.05,0.95,0.906110144620036,26,36.0,1,36.0,1,36.0,1,36.0,1
9423,max_effective,10,20,2,3,0.05,0.95,0.8947423404643724,16,33.0,1,33.0,1,33.0,1,33.0,1
9424,max_effective,10,20,2,3,0.05,0.95,0.8891669001935826,21,50.0,0,50.0,0,54.0,1,53.0,0
9425,max_effective,10,20,2,3,0.05,0.95,0.9493713680086208,44,54.0,0,50.0,0,60.0,1,60.0,1
9426,max_effective,10,20,2,3,0.05,0.95,0.7588551164182151,7,23.0,1,23.0,1,23.0,1,23.0,1
9427,max_effective,10,20,2,3,0.05,0.95,0.899148211145415,17,48.0,1,48.0,1,47.0,0,47.0,0
9428,max_effective,10,20,2,3,0.05,0.95,0.8484632823446702,4,15.0,1,15.0,1,15.0,1,15.0,1
9429,max_effective,10,20,2,3,0.05,0.95,0.9411856594885836,7,25.0,1,25.0,1,25.0,1,25.0,1
9430,max_effective,10,20,2,3,0.05,0.95,0.8305002004171554,2,13.0,1,13.0,1,13.0,1,13.0,1
9431,max_effective,10,20,2,3,0.05,0.95,0.9448390470229356,15,45.0,1,45.0,1,45.0,1,45.0,1
9432,max_effective,10,20,2,3,0.05,0.95,0.9230641291818988,25,52.0,1,51.0,0,49.0,0,50.0,0
9433,max_effective,10,20,2,3,0.05,0.95,0.8548366877655411,12,32.0,1,32.0,1,32.0,1,32.0,1
9434,max_effective,10,20,2,3,0.05,0.95,0.9065283582675632,38,47.0,0,52.0,0,58.0,1,57.0,0
9435,max_effective,10,20,2,3,0.05,0.95,0.9092664085411089,12,41.0,1,41.0,1,41.0,1,40.0,0
9436,max_effective,10,20,2,3,0.05,0.95,0.7098952609296947,3,17.0,1,17.0,1,17.0,1,17.0,1
9437,max_effective,10,20,2,3,0.05,0.95,0.8911953840431462,8,25.0,1,25.0,1,25.0,1,24.0,0
9438,max_effective,10,20,2,3,0.05,0.95,0.9423812544556088,18,45.0,1,45.0,1,45.0,1,39.0,0
9439,max_effective,10,20,2,3,0.05,0.95,0.8841049770801318,13,31.0,1,31.0,1,31.0,1,31.0,1
9440,max_effective,10,20,2,3,0.05,0.95,0.9265695464505792,6,24.0,1,24.0,1,24.0,1,24.0,1
9441,max_effective,10,20,2,3,0.05,0.95,0.6294004235626786,3,14.0,1,14.0,1,14.0,1,14.0,1
9442,max_effective,10,20,2,3,0.05,0.95,0.9314754823392566,5,19.0,1,19.0,1,19.0,1,19.0,1
9443,max_effective,10,20,2,3,0.05,0.95,0.92292155870082,23,41.0,1,41.0,1,41.0,1,41.0,1
9444,max_effective,10,20,2,3,0.05,0.95,0.828457572436615,10,31.0,1,31.0,1,31.0,1,31.0,1
9445,max_effective,10,20,2,3,0.05,0.95,0.6823302356459839,6,21.0,1,21.0,1,21.0,1,21.0,1
9446,max_effective,10,20,2,3,0.05,0.95,0.7901076590287367,7,27.0,1,27.0,1,27.0,1,27.0,1
9447,max_effective,10,20,2,3,0.05,0.95,0.9382206734878804,14,41.0,1,41.0,1,41.0,1,41.0,1
9448,max_effective,10,20,2,3,0.05,0.95,0.6834543900819334,12,30.0,1,30.0,1,30.0,1,30.0,1
9449,max_effective,10,20,2,3,0.05,0.95,0.7433012262227855,2,14.0,1,14.0,1,14.0,1,14.0,1
9450,max_effective,10,20,2,3,0.05,0.95,0.8386910535881127,5,22.0,1,22.0,1,22.0,1,22.0,1
9451,max_effective,10,20,2,3,0.05,0.95,0.802279255881691,3,15.0,1,15.0,1,15.0,1,15.0,1
9452,max_effective,10,20,2,3,0.05,0.95,0.8055090882048923,9,23.0,1,23.0,1,23.0,1,23.0,1
9453,max_effective,10,20,2,3,0.05,0.95,0.7543967818221787,2,12.0,1,12.0,1,12.0,1,12.0,1
9454,max_effective,10,20,2,3,0.05,0.95,0.6306486447074743,2,12.0,1,12.0,1,12.0,1,12.0,1
9455,max_effective,10,20,2,3,0.05,0.95,0.7444450159745032,3,16.0,1,16.0,1,16.0,1,16.0,1
9456,max_effective,10,20,2,3,0.05,0.95,0.9454771986395044,34,45.0,0,50.0,1,50.0,1,48.0,0
9457,max_effective,10,20,2,3,0.05,0.95,0.9028702805296288,17,45.0,0,52.0,0,53.0,1,53.0,1
9458,max_effective,10,20,2,3,0.05,0.95,0.9333488093557752,9,23.0,1,23.0,1,23.0,1,23.0,1
9459,max_effective,10,20,2,3,0.05,0.95,0.8232631448430767,10,21.0,1,21.0,1,21.0,1,21.0,1
9460,max_effective,10,20,2,3,0.05,0.95,0.8117634749782331,8,30.0,1,30.0,1,30.0,1,30.0,1
9461,max_effective,10,20,2,3,0.05,0.95,0.9388835155210262,48,42.0,0,48.0,0,57.0,1,56.0,0
9462,max_effective,10,20,2,3,0.05,0.95,0.8706722420790778,6,25.0,1,25.0,1,25.0,1,25.0,1
9463,max_effective,10,20,2,3,0.05,0.95,0.9498783360830384,29,51.0,1,51.0,1,51.0,1,51.0,1
9464,max_effective,10,20,2,3,0.05,0.95,0.6477959068926834,3,12.0,1,12.0,1,12.0,1,12.0,1
9465,max_effective,10,20,2,3,0.05,0.95,0.8699135416113063,11,42.0,1,42.0,1,42.0,1,41.0,0
9466,max_effective,10,20,2,3,0.05,0.95,0.8852543057317331,11,29.0,1,29.0,1,29.0,1,29.0,1
9467,max_effective,10,20,2,3,0.05,0.95,0.9155400525897044,26,39.0,0,46.0,1,46.0,1,46.0,1
9468,max_effective,10,20,2,3,0.05,0.95,0.8200078878238499,7,19.0,1,19.0,1,19.0,1,19.0,1
9469,max_effective,10,20,2,3,0.05,0.95,0.9449533613751194,7,27.0,1,27.0,1,27.0,1,27.0,1
9470,max_effective,10,20,2,3,0.05,0.95,0.7601778356412611,5,21.0,1,21.0,1,21.0,1,21.0,1
9471,max_effective,10,20,2,3,0.05,0.95,0.7975890764217779,9,23.0,1,23.0,1,23.0,1,23.0,1
9472,max_effective,10,20,2,3,0.05,0.95,0.7946389904795622,4,18.0,1,18.0,1,18.0,1,18.0,1
9473,max_effective,10,20,2,3,0.05,0.95,0.9147731556105364,8,31.0,1,31.0,1,31.0,1,31.0,1
9474,max_effective,10,20,2,3,0.05,0.95,0.8942203018375866,17,43.0,0,46.0,0,46.0,0,49.0,1
9475,max_effective,10,20,2,3,0.05,0.95,0.9033155058695622,25,48.0,1,48.0,1,48.0,1,48.0,1
9476,max_effective,10,20,2,3,0.05,0.95,0.9365282738327756,4,18.0,1,18.0,1,18.0,1,18.0,1
9477,max_effective,10,20,2,3,0.05,0.95,0.9402644241463568,46,49.0,0,55.0,0,60.0,1,60.0,1
9478,max_effective,10,20,2,3,0.05,0.95,0.9180054845505936,13,35.0,1,35.0,1,35.0,1,35.0,1
9479,max_effective,10,20,2,3,0.05,0.95,0.7619747179858432,2,11.0,1,11.0,1,11.0,1,11.0,1
9480,max_effective,10,20,2,3,0.05,0.95,0.7961602142908097,9,30.0,1,30.0,1,30.0,1,30.0,1
9481,max_effective,10,20,2,3,0.05,0.95,0.8480076391194866,8,20.0,1,20.0,1,20.0,1,20.0,1
9482,max_effective,10,20,2,3,0.05,0.95,0.8824199089552434,3,16.0,1,16.0,1,16.0,1,16.0,1
9483,max_effective,10,20,2,3,0.05,0.95,0.92887724364582,6,18.0,1,18.0,1,18.0,1,18.0,1
9484,max_effective,10,20,2,3,0.05,0.95,0.9233546893595186,28,42.0,1,42.0,1,42.0,1,42.0,1
9485,max_effective,10,20,2,3,0.05,0.95,0.7402876724342581,3,17.0,1,17.0,1,17.0,1,17.0,1
9486,max_effective,10,20,2,3,0.05,0.95,0.8473735564744854,9,29.0,1,29.0,1,29.0,1,29.0,1
9487,max_effective,10,20,2,3,0.05,0.95,0.8703667805105073,16,47.0,0,51.0,0,54.0,1,53.0,0
9488,max_effective,10,20,2,3,0.05,0.95,0.926111545312544,10,29.0,1,29.0,1,29.0,1,29.0,1
9489,max_effective,10,20,2,3,0.05,0.95,0.8785380197052125,4,24.0,1,24.0,1,24.0,1,24.0,1
9490,max_effective,10,20,2,3,0.05,0.95,0.8475621020633876,7,25.0,1,25.0,1,25.0,1,25.0,1
9491,max_effective,10,20,2,3,0.05,0.95,0.9420821510359948,28,49.0,0,50.0,0,51.0,0,57.0,1
9492,max_effective,10,20,2,3,0.05,0.95,0.87238514500596,7,25.0,1,25.0,1,25.0,1,25.0,1
9493,max_effective,10,20,2,3,0.05,0.95,0.859896592095716,5,23.0,1,23.0,1,23.0,1,23.0,1
9494,max_effective,10,20,2,3,0.05,0.95,0.8830162656259615,10,29.0,1,29.0,1,29.0,1,29.0,1
9495,max_effective,10,20,2,3,0.05,0.95,0.8374783143259076,6,19.0,1,19.0,1,19.0,1,19.0,1
9496,max_effective,10,20,2,3,0.05,0.95,0.9215275871757924,19,31.0,1,31.0,1,31.0,1,31.0,1
9497,max_effective,10,20,2,3,0.05,0.95,0.8162233639686326,7,20.0,1,20.0,1,20.0,1,20.0,1
9498,max_effective,10,20,2,3,0.05,0.95,0.765707320720377,6,22.0,1,22.0,1,22.0,1,22.0,1
9499,max_effective,10,20,2,3,0.05,0.95,0.9455400927367836,3,19.0,1,19.0,1,19.0,1,19.0,1
9500,max_effective,10,20,2,3,0.05,0.95,0.9244610520016252,10,29.0,1,29.0,1,29.0,1,29.0,1
9501,max_effective,10,20,2,3,0.05,0.95,0.8777521044682972,16,42.0,1,42.0,1,42.0,1,42.0,1
9502,max_effective,10,20,2,3,0.05,0.95,0.9376082142614586,72,48.0,0,54.0,0,59.0,1,59.0,1
9503,max_effective,10,20,2,3,0.05,0.95,0.9459486628572582,27,50.0,0,54.0,0,56.0,1,53.0,0
9504,max_effective,10,20,2,3,0.05,0.95,0.8889218397357327,32,47.0,1,47.0,1,47.0,1,47.0,1
9505,max_effective,10,20,2,3,0.05,0.95,0.8723405477400065,17,26.0,1,26.0,1,26.0,1,26.0,1
9506,max_effective,10,20,2,3,0.05,0.95,0.8939311957816884,8,29.0,1,29.0,1,29.0,1,29.0,1
9507,max_effective,10,20,2,3,0.05,0.95,0.8901135280816791,4,19.0,1,19.0,1,19.0,1,19.0,1
9508,max_effective,10,20,2,3,0.05,0.95,0.9260022371257232,31,47.0,0,51.0,1,51.0,1,51.0,1
9509,max_effective,10,20,2,3,0.05,0.95,0.9115977602328498,5,23.0,1,23.0,1,23.0,1,23.0,1
9510,max_effective,10,20,2,3,0.05,0.95,0.9331917389783682,3,15.0,1,15.0,1,15.0,1,15.0,1
9511,max_effective,10,20,2,3,0.05,0.95,0.804892518793636,5,26.0,1,26.0,1,26.0,1,26.0,1
9512,max_effective,10,20,2,3,0.05,0.95,0.9012445416533562,12,35.0,1,35.0,1,35.0,1,35.0,1
9513,max_effective,10,20,2,3,0.05,0.95,0.9331722983839464,27,48.0,0,52.0,0,56.0,1,56.0,1
9514,max_effective,10,20,2,3,0.05,0.95,0.903740509387097,7,30.0,1,30.0,1,30.0,1,30.0,1
9515,max_effective,10,20,2,3,0.05,0.95,0.9233930623235956,7,28.0,1,28.0,1,28.0,1,28.0,1
9516,max_effective,10,20,2,3,0.05,0.95,0.8124737052749544,13,26.0,1,26.0,1,26.0,1,26.0,1
9517,max_effective,10,20,2,3,0.05,0.95,0.9396445453135756,5,18.0,1,18.0,1,18.0,1,18.0,1
9518,max_effective,10,20,2,3,0.05,0.95,0.93113980908704,24,45.0,0,49.0,0,50.0,1,48.0,0
9519,max_effective,10,20,2,3,0.05,0.95,0.7568244019229361,12,33.0,1,33.0,1,33.0,1,33.0,1
9520,max_effective,10,20,2,3,0.05,0.95,0.7102215377955553,7,27.0,1,27.0,1,27.0,1,27.0,1
9521,max_effective,10,20,2,3,0.05,0.95,0.7328393522534051,10,30.0,1,30.0,1,30.0,1,28.0,0
9522,max_effective,10,20,2,3,0.05,0.95,0.9422171295560126,11,48.0,1,48.0,1,48.0,1,47.0,0
9523,max_effective,10,20,2,3,0.05,0.95,0.9497229492178876,32,48.0,1,48.0,1,47.0,0,45.0,0
9524,max_effective,10,20,2,3,0.05,0.95,0.8189183444610311,5,20.0,1,20.0,1,20.0,1,20.0,1
9525,max_effective,10,20,2,3,0.05,0.95,0.8162600824126371,8,23.0,1,23.0,1,23.0,1,23.0,1
9526,max_effective,10,20,2,3,0.05,0.95,0.9256308969740648,33,47.0,0,51.0,0,54.0,1,54.0,1
9527,max_effective,10,20,2,3,0.05,0.95,0.8253403683424395,5,20.0,1,20.0,1,20.0,1,20.0,1
9528,max_effective,10,20,2,3,0.05,0.95,0.7924860732995033,3,13.0,1,13.0,1,13.0,1,13.0,1
9529,max_effective,10,20,2,3,0.05,0.95,0.7538324513549787,6,22.0,1,22.0,1,22.0,1,22.0,1
9530,max_effective,10,20,2,3,0.05,0.95,0.9478055137824236,25,54.0,0,55.0,0,58.0,0,60.0,1
9531,max_effective,10,20,2,3,0.05,0.95,0.915000476396278,6,23.0,1,23.0,1,23.0,1,23.0,1
9532,max_effective,10,20,2,3,0.05,0.95,0.9332214661287576,15,39.0,1,39.0,1,39.0,1,39.0,1
9533,max_effective,10,20,2,3,0.05,0.95,0.8622071544464566,4,15.0,1,15.0,1,15.0,1,15.0,1
9534,max_effective,10,20,2,3,0.05,0.95,0.7329066377852438,5,21.0,1,21.0,1,21.0,1,21.0,1
9535,max_effective,10,20,2,3,0.05,0.95,0.7678272900419466,2,11.0,1,11.0,1,11.0,1,11.0,1
9536,max_effective,10,20,2,3,0.05,0.95,0.8560884044020348,2,13.0,1,13.0,1,13.0,1,13.0,1
9537,max_effective,10,20,2,3,0.05,0.95,0.8395735296963818,6,24.0,1,24.0,1,24.0,1,24.0,1
9538,max_effective,10,20,2,3,0.05,0.95,0.94147305858619,13,47.0,0,49.0,1,49.0,1,49.0,1
9539,max_effective,10,20,2,3,0.05,0.95,0.9476590272024998,35,45.0,0,48.0,0,50.0,1,49.0,0
9540,max_effective,10,20,2,3,0.05,0.95,0.8137948621368796,4,21.0,1,21.0,1,21.0,1,21.0,1
9541,max_effective,10,20,2,3,0.05,0.95,0.9382409127868458,22,47.0,0,51.0,1,50.0,0,50.0,0
9542,max_effective,10,20,2,3,0.05,0.95,0.9458480695861268,21,48.0,0,52.0,1,48.0,0,47.0,0
9543,max_effective,10,20,2,3,0.05,0.95,0.8310753813067376,8,28.0,1,28.0,1,28.0,1,28.0,1
9544,max_effective,10,20,2,3,0.05,0.95,0.9250815921781408,17,40.0,1,40.0,1,40.0,1,40.0,1
9545,max_effective,10,20,2,3,0.05,0.95,0.9365129606321831,23,42.0,1,42.0,1,42.0,1,41.0,0
9546,max_effective,10,20,2,3,0.05,0.95,0.8300233399718268,4,21.0,1,21.0,1,21.0,1,21.0,1
9547,max_effective,10,20,2,3,0.05,0.95,0.7896894260662799,15,42.0,1,41.0,0,40.0,0,42.0,1
9548,max_effective,10,20,2,3,0.05,0.95,0.7829731547005978,15,28.0,1,28.0,1,28.0,1,28.0,1
9549,max_effective,10,20,2,3,0.05,0.95,0.9333128737364824,55,51.0,0,53.0,0,58.0,1,58.0,1
9550,max_effective,10,20,2,3,0.05,0.95,0.9219648621588044,9,21.0,1,21.0,1,21.0,1,21.0,1
9551,max_effective,10,20,2,3,0.05,0.95,0.7579387547117172,9,22.0,1,22.0,1,22.0,1,22.0,1
9552,max_effective,10,20,2,3,0.05,0.95,0.8608790655722737,15,41.0,1,41.0,1,41.0,1,41.0,1
9553,max_effective,10,20,2,3,0.05,0.95,0.884844913406513,20,41.0,1,41.0,1,41.0,1,41.0,1
9554,max_effective,10,20,2,3,0.05,0.95,0.9454930352733752,45,52.0,0,53.0,0,58.0,1,58.0,1
9555,max_effective,10,20,2,3,0.05,0.95,0.914014406107395,17,54.0,0,56.0,1,53.0,0,53.0,0
9556,max_effective,10,20,2,3,0.05,0.95,0.6450282245180846,7,20.0,1,20.0,1,20.0,1,20.0,1
9557,max_effective,10,20,2,3,0.05,0.95,0.8643848826405098,17,28.0,1,28.0,1,28.0,1,28.0,1
9558,max_effective,10,20,2,3,0.05,0.95,0.6702385979568403,6,25.0,1,25.0,1,25.0,1,25.0,1
9559,max_effective,10,20,2,3,0.05,0.95,0.7506928150828285,5,24.0,1,24.0,1,24.0,1,24.0,1
9560,max_effective,10,20,2,3,0.05,0.95,0.9204432688033348,4,19.0,1,19.0,1,19.0,1,19.0,1
9561,max_effective,10,20,2,3,0.05,0.95,0.861210617573745,10,19.0,1,19.0,1,19.0,1,19.0,1
9562,max_effective,10,20,2,3,0.05,0.95,0.8944952275578452,12,39.0,1,39.0,1,39.0,1,39.0,1
9563,max_effective,10,20,2,3,0.05,0.95,0.869781195755359,16,33.0,1,33.0,1,33.0,1,33.0,1
9564,max_effective,10,20,2,3,0.05,0.95,0.8626998939602218,9,19.0,1,19.0,1,19.0,1,18.0,0
9565,max_effective,10,20,2,3,0.05,0.95,0.9109030401625748,22,43.0,1,43.0,1,43.0,1,43.0,1
9566,max_effective,10,20,2,3,0.05,0.95,0.853650181513656,7,31.0,1,31.0,1,31.0,1,31.0,1
9567,max_effective,10,20,2,3,0.05,0.95,0.9164812063552352,18,41.0,1,41.0,1,41.0,1,41.0,1
9568,max_effective,10,20,2,3,0.05,0.95,0.947613046977564,23,50.0,1,50.0,1,50.0,1,50.0,1
9569,max_effective,10,20,2,3,0.05,0.95,0.8870496720252278,10,32.0,1,32.0,1,32.0,1,32.0,1
9570,max_effective,10,20,2,3,0.05,0.95,0.8678374305116218,11,29.0,1,29.0,1,29.0,1,29.0,1
9571,max_effective,10,20,2,3,0.05,0.95,0.881804121040623,6,24.0,1,24.0,1,24.0,1,24.0,1
9572,max_effective,10,20,2,3,0.05,0.95,0.8134143217708436,7,28.0,1,28.0,1,28.0,1,28.0,1
9573,max_effective,10,20,2,3,0.05,0.95,0.7678300507629543,11,27.0,1,27.0,1,27.0,1,27.0,1
9574,max_effective,10,20,2,3,0.05,0.95,0.93010463188634,7,21.0,1,21.0,1,21.0,1,21.0,1
9575,max_effective,10,20,2,3,0.05,0.95,0.8359056465931282,3,16.0,1,16.0,1,16.0,1,16.0,1
9576,max_effective,10,20,2,3,0.05,0.95,0.9212951432635468,60,49.0,0,54.0,0,55.0,0,57.0,1
9577,max_effective,10,20,2,3,0.05,0.95,0.9270897248947922,18,49.0,0,50.0,1,50.0,1,50.0,1
9578,max_effective,10,20,2,3,0.05,0.95,0.9168687200845264,8,22.0,1,22.0,1,22.0,1,22.0,1
9579,max_effective,10,20,2,3,0.05,0.95,0.9450619589066156,8,29.0,1,29.0,1,29.0,1,29.0,1
9580,max_effective,10,20,2,3,0.05,0.95,0.9039129706726302,20,48.0,0,51.0,1,49.0,0,47.0,0
9581,max_effective,10,20,2,3,0.05,0.95,0.9422969221356972,23,52.0,0,53.0,0,53.0,0,56.0,1
9582,max_effective,10,20,2,3,0.05,0.95,0.9265211160702626,4,17.0,1,17.0,1,17.0,1,16.0,0
9583,max_effective,10,20,2,3,0.05,0.95,0.7939704295778783,7,19.0,1,19.0,1,19.0,1,19.0,1
9584,max_effective,10,20,2,3,0.05,0.95,0.6708995723084334,7,19.0,1,19.0,1,19.0,1,19.0,1
9585,max_effective,10,20,2,3,0.05,0.95,0.8667894473176746,8,26.0,1,26.0,1,26.0,1,26.0,1
9586,max_effective,10,20,2,3,0.05,0.95,0.926776783687479,7,31.0,1,31.0,1,31.0,1,31.0,1
9587,max_effective,10,20,2,3,0.05,0.95,0.7530776851410841,13,38.0,1,38.0,1,38.0,1,38.0,1
9588,max_effective,10,20,2,3,0.05,0.95,0.8105490398669802,8,19.0,1,19.0,1,19.0,1,19.0,1
9589,max_effective,10,20,2,3,0.05,0.95,0.9184782851664836,8,24.0,1,24.0,1,24.0,1,24.0,1
9590,max_effective,10,20,2,3,0.05,0.95,0.939972460815251,5,20.0,1,20.0,1,20.0,1,20.0,1
9591,max_effective,10,20,2,3,0.05,0.95,0.9188960538711132,25,44.0,0,51.0,1,49.0,0,48.0,0
9592,max_effective,10,20,2,3,0.05,0.95,0.6741418370031592,2,13.0,1,13.0,1,13.0,1,13.0,1
9593,max_effective,10,20,2,3,0.05,0.95,0.8351844823477194,8,32.0,1,32.0,1,32.0,1,32.0,1
9594,max_effective,10,20,2,3,0.05,0.95,0.8799908442458887,11,30.0,1,30.0,1,30.0,1,30.0,1
9595,max_effective,10,20,2,3,0.05,0.95,0.9098901433961796,40,46.0,0,51.0,0,54.0,1,54.0,1
9596,max_effective,10,20,2,3,0.05,0.95,0.9009260501480304,3,14.0,1,14.0,1,14.0,1,14.0,1
9597,max_effective,10,20,2,3,0.05,0.95,0.8761832811992869,31,54.0,0,55.0,0,58.0,0,59.0,1
9598,max_effective,10,20,2,3,0.05,0.95,0.9425615565001484,16,37.0,0,38.0,1,38.0,1,38.0,1
9599,max_effective,10,20,2,3,0.05,0.95,0.9417952422500416,16,32.0,1,32.0,1,32.0,1,32.0,1
9600,max_effective,10,20,2,3,0.05,0.95,0.925341742536686,22,49.0,0,56.0,1,55.0,0,50.0,0
9601,max_effective,10,20,2,3,0.05,0.95,0.7613055592439566,11,26.0,1,26.0,1,26.0,1,26.0,1
9602,max_effective,10,20,2,3,0.05,0.95,0.9406202370174152,8,27.0,1,27.0,1,27.0,1,27.0,1
9603,max_effective,10,20,2,3,0.05,0.95,0.9338317761674187,15,53.0,1,52.0,0,49.0,0,48.0,0
9604,max_effective,10,20,2,3,0.05,0.95,0.9449761025080784,25,45.0,0,46.0,0,49.0,1,49.0,1
9605,max_effective,10,20,2,3,0.05,0.95,0.9339867894979345,13,49.0,1,47.0,0,44.0,0,44.0,0
9606,max_effective,10,20,2,3,0.05,0.95,0.9403002967306664,12,32.0,1,32.0,1,32.0,1,32.0,1
9607,max_effective,10,20,2,3,0.05,0.95,0.7362971467113145,2,13.0,1,13.0,1,13.0,1,13.0,1
9608,max_effective,10,20,2,3,0.05,0.95,0.8974035411450324,13,39.0,1,39.0,1,39.0,1,38.0,0
9609,max_effective,10,20,2,3,0.05,0.95,0.9142170682944216,8,30.0,1,30.0,1,30.0,1,30.0,1
9610,max_effective,10,20,2,3,0.05,0.95,0.8922676961263581,19,45.0,1,43.0,0,45.0,1,45.0,1
9611,max_effective,10,20,2,3,0.05,0.95,0.9335556071359702,4,20.0,1,20.0,1,20.0,1,20.0,1
9612,max_effective,10,20,2,3,0.05,0.95,0.9145597194846036,17,46.0,0,49.0,1,49.0,1,49.0,1
9613,max_effective,10,20,2,3,0.05,0.95,0.9382697806318784,26,47.0,0,50.0,0,57.0,1,57.0,1
9614,max_effective,10,20,2,3,0.05,0.95,0.8516167913505445,7,27.0,1,27.0,1,27.0,1,27.0,1
9615,max_effective,10,20,2,3,0.05,0.95,0.8972657453516674,14,30.0,1,30.0,1,30.0,1,30.0,1
9616,max_effective,10,20,2,3,0.05,0.95,0.9268303007657572,7,31.0,1,31.0,1,31.0,1,31.0,1
9617,max_effective,10,20,2,3,0.05,0.95,0.9404142064452106,18,35.0,1,35.0,1,35.0,1,35.0,1
9618,max_effective,10,20,2,3,0.05,0.95,0.8004899079416128,5,18.0,1,18.0,1,18.0,1,18.0,1
9619,max_effective,10,20,2,3,0.05,0.95,0.6579246686635766,3,14.0,1,14.0,1,14.0,1,14.0,1
9620,max_effective,10,20,2,3,0.05,0.95,0.9138739042808706,12,35.0,1,35.0,1,35.0,1,35.0,1
9621,max_effective,10,20,2,3,0.05,0.95,0.932891982649382,5,25.0,1,25.0,1,25.0,1,25.0,1
9622,max_effective,10,20,2,3,0.05,0.95,0.7890519967020696,5,19.0,1,19.0,1,19.0,1,19.0,1
9623,max_effective,10,20,2,3,0.05,0.95,0.798819708404049,11,27.0,1,27.0,1,27.0,1,27.0,1
9624,max_effective,10,20,2,3,0.05,0.95,0.9221533393439132,7,38.0,1,38.0,1,38.0,1,38.0,1
9625,max_effective,10,20,2,3,0.05,0.95,0.9369865608769374,38,47.0,0,50.0,0,54.0,1,53.0,0
9626,max_effective,10,20,2,3,0.05,0.95,0.7724240487577939,4,22.0,1,22.0,1,22.0,1,22.0,1
9627,max_effective,10,20,2,3,0.05,0.95,0.9065895911800465,20,41.0,1,41.0,1,41.0,1,41.0,1
9628,max_effective,10,20,2,3,0.05,0.95,0.9369162647062322,18,43.0,0,44.0,1,44.0,1,44.0,1
9629,max_effective,10,20,2,3,0.05,0.95,0.9453976750276496,11,26.0,1,26.0,1,26.0,1,26.0,1
9630,max_effective,10,20,2,3,0.05,0.95,0.8378101898272564,5,21.0,1,21.0,1,21.0,1,21.0,1
9631,max_effective,10,20,2,3,0.05,0.95,0.7833838160497842,14,32.0,1,32.0,1,32.0,1,32.0,1
9632,max_effective,10,20,2,3,0.05,0.95,0.9047627741330174,13,33.0,1,33.0,1,33.0,1,33.0,1
9633,max_effective,10,20,2,3,0.05,0.95,0.8920148536390339,11,29.0,1,29.0,1,29.0,1,29.0,1
9634,max_effective,10,20,2,3,0.05,0.95,0.8596163309330219,8,20.0,1,20.0,1,20.0,1,20.0,1
9635,max_effective,10,20,2,3,0.05,0.95,0.9227142779257824,29,51.0,0,53.0,0,54.0,1,54.0,1
9636,max_effective,10,20,2,3,0.05,0.95,0.7871474508514423,9,35.0,1,35.0,1,35.0,1,35.0,1
9637,max_effective,10,20,2,3,0.05,0.95,0.7228192604143334,8,43.0,1,43.0,1,43.0,1,42.0,0
9638,max_effective,10,20,2,3,0.05,0.95,0.9404319918382794,6,27.0,1,27.0,1,27.0,1,26.0,0
9639,max_effective,10,20,2,3,0.05,0.95,0.8060546749947181,7,25.0,1,25.0,1,25.0,1,25.0,1
9640,max_effective,10,20,2,3,0.05,0.95,0.9436467100294044,25,50.0,0,50.0,0,52.0,1,51.0,0
9641,max_effective,10,20,2,3,0.05,0.95,0.8385085681765698,13,31.0,1,31.0,1,31.0,1,31.0,1
9642,max_effective,10,20,2,3,0.05,0.95,0.9395445518468236,19,39.0,1,39.0,1,39.0,1,39.0,1
9643,max_effective,10,20,2,3,0.05,0.95,0.946099217032927,38,42.0,0,50.0,0,57.0,1,57.0,1
9644,max_effective,10,20,2,3,0.05,0.95,0.6875861423679006,4,22.0,1,22.0,1,22.0,1,22.0,1
9645,max_effective,10,20,2,3,0.05,0.95,0.927536195180136,21,41.0,1,41.0,1,41.0,1,41.0,1
9646,max_effective,10,20,2,3,0.05,0.95,0.8038212441528542,9,25.0,1,25.0,1,25.0,1,25.0,1
9647,max_effective,10,20,2,3,0.05,0.95,0.7513286811385048,6,23.0,1,23.0,1,23.0,1,23.0,1
9648,max_effective,10,20,2,3,0.05,0.95,0.701264900281776,3,13.0,1,13.0,1,13.0,1,13.0,1
9649,max_effective,10,20,2,3,0.05,0.95,0.9425184627284212,6,24.0,1,24.0,1,24.0,1,24.0,1
9650,max_effective,10,20,2,3,0.05,0.95,0.9181406867537646,36,52.0,0,54.0,1,52.0,0,54.0,1
9651,max_effective,10,20,2,3,0.05,0.95,0.8534786257004593,13,30.0,1,30.0,1,30.0,1,30.0,1
9652,max_effective,10,20,2,3,0.05,0.95,0.920144207160736,13,34.0,1,34.0,1,34.0,1,34.0,1
9653,max_effective,10,20,2,3,0.05,0.95,0.9390483519696472,27,41.0,1,41.0,1,41.0,1,38.0,0
9654,max_effective,10,20,2,3,0.05,0.95,0.9436107701443952,43,46.0,0,53.0,0,57.0,1,55.0,0
9655,max_effective,10,20,2,3,0.05,0.95,0.8454803353701423,10,27.0,1,27.0,1,27.0,1,27.0,1
9656,max_effective,10,20,2,3,0.05,0.95,0.8485235928298523,10,30.0,1,30.0,1,30.0,1,30.0,1
9657,max_effective,10,20,2,3,0.05,0.95,0.9197216432039252,16,34.0,1,34.0,1,34.0,1,34.0,1
9658,max_effective,10,20,2,3,0.05,0.95,0.722675859680838,5,21.0,1,21.0,1,21.0,1,21.0,1
9659,max_effective,10,20,2,3,0.05,0.95,0.8855281846370584,14,36.0,1,36.0,1,36.0,1,36.0,1
9660,max_effective,10,20,2,3,0.05,0.95,0.828045430765618,3,14.0,1,14.0,1,14.0,1,14.0,1
9661,max_effective,10,20,2,3,0.05,0.95,0.9217527787425668,5,15.0,1,15.0,1,15.0,1,15.0,1
9662,max_effective,10,20,2,3,0.05,0.95,0.8451806327413962,7,33.0,1,33.0,1,33.0,1,33.0,1
9663,max_effective,10,20,2,3,0.05,0.95,0.8971605896576614,9,29.0,1,29.0,1,29.0,1,29.0,1
9664,max_effective,10,20,2,3,0.05,0.95,0.9495156467208848,14,41.0,1,41.0,1,41.0,1,41.0,1
9665,max_effective,10,20,2,3,0.05,0.95,0.694704908069697,8,24.0,1,24.0,1,24.0,1,24.0,1
9666,max_effective,10,20,2,3,0.05,0.95,0.9402192143719642,19,46.0,0,50.0,1,45.0,0,44.0,0
9667,max_effective,10,20,2,3,0.05,0.95,0.9245521783730114,58,46.0,0,47.0,1,45.0,0,45.0,0
9668,max_effective,10,20,2,3,0.05,0.95,0.8784370595427389,26,43.0,1,43.0,1,43.0,1,43.0,1
9669,max_effective,10,20,2,3,0.05,0.95,0.8955431175440524,13,34.0,1,34.0,1,34.0,1,34.0,1
9670,max_effective,10,20,2,3,0.05,0.95,0.920842749584466,23,45.0,1,45.0,1,45.0,1,45.0,1
9671,max_effective,10,20,2,3,0.05,0.95,0.8878463111647722,24,48.0,1,48.0,1,47.0,0,48.0,1
9672,max_effective,10,20,2,3,0.05,0.95,0.8694435261567766,4,15.0,1,15.0,1,15.0,1,15.0,1
9673,max_effective,10,20,2,3,0.05,0.95,0.9468638527890086,35,45.0,0,52.0,1,52.0,1,50.0,0
9674,max_effective,10,20,2,3,0.05,0.95,0.6081549708268159,3,15.0,1,15.0,1,15.0,1,15.0,1
9675,max_effective,10,20,2,3,0.05,0.95,0.9296169843820316,20,50.0,0,53.0,0,55.0,1,55.0,1
9676,max_effective,10,20,2,3,0.05,0.95,0.920027437782288,15,31.0,1,31.0,1,31.0,1,31.0,1
9677,max_effective,10,20,2,3,0.05,0.95,0.7519035313114776,3,16.0,1,16.0,1,16.0,1,16.0,1
9678,max_effective,10,20,2,3,0.05,0.95,0.836959826785403,22,39.0,1,39.0,1,39.0,1,39.0,1
9679,max_effective,10,20,2,3,0.05,0.95,0.7299438659824846,7,20.0,1,20.0,1,20.0,1,20.0,1
9680,max_effective,10,20,2,3,0.05,0.95,0.9154171618319856,17,46.0,0,50.0,1,49.0,0,49.0,0
9681,max_effective,10,20,2,3,0.05,0.95,0.8310655144098033,8,25.0,1,25.0,1,25.0,1,25.0,1
9682,max_effective,10,20,2,3,0.05,0.95,0.9408669831696016,8,27.0,1,27.0,1,27.0,1,27.0,1
9683,max_effective,10,20,2,3,0.05,0.95,0.9425453407842306,15,42.0,1,42.0,1,42.0,1,42.0,1
9684,max_effective,10,20,2,3,0.05,0.95,0.9492588698715116,23,46.0,0,48.0,0,53.0,1,53.0,1
9685,max_effective,10,20,2,3,0.05,0.95,0.8825317785738122,7,21.0,1,21.0,1,21.0,1,21.0,1
9686,max_effective,10,20,2,3,0.05,0.95,0.9199443344529038,16,45.0,1,45.0,1,45.0,1,45.0,1
9687,max_effective,10,20,2,3,0.05,0.95,0.8684575565860527,18,30.0,1,30.0,1,30.0,1,30.0,1
9688,max_effective,10,20,2,3,0.05,0.95,0.8234392819687304,10,32.0,1,32.0,1,32.0,1,32.0,1
9689,max_effective,10,20,2,3,0.05,0.95,0.9199368428954812,17,52.0,1,50.0,0,47.0,0,46.0,0
9690,max_effective,10,20,2,3,0.05,0.95,0.8824539947231679,7,25.0,1,25.0,1,25.0,1,25.0,1
9691,max_effective,10,20,2,3,0.05,0.95,0.6085493676827647,6,25.0,1,25.0,1,25.0,1,25.0,1
9692,max_effective,10,20,2,3,0.05,0.95,0.9461452728015978,16,29.0,1,29.0,1,29.0,1,28.0,0
9693,max_effective,10,20,2,3,0.05,0.95,0.9405780489224062,8,36.0,1,36.0,1,36.0,1,36.0,1
9694,max_effective,10,20,2,3,0.05,0.95,0.939436576243402,13,32.0,1,32.0,1,32.0,1,32.0,1
9695,max_effective,10,20,2,3,0.05,0.95,0.9122413253059696,10,47.0,1,47.0,1,43.0,0,47.0,1
9696,max_effective,10,20,2,3,0.05,0.95,0.8967637737568799,10,28.0,1,28.0,1,28.0,1,28.0,1
9697,max_effective,10,20,2,3,0.05,0.95,0.8372003862193615,5,19.0,1,19.0,1,19.0,1,19.0,1
9698,max_effective,10,20,2,3,0.05,0.95,0.927359801128868,12,26.0,1,26.0,1,26.0,1,26.0,1
9699,max_effective,10,20,2,3,0.05,0.95,0.9234969918751876,26,42.0,1,42.0,1,42.0,1,42.0,1
9700,max_effective,10,20,2,3,0.05,0.95,0.9106581277856556,27,50.0,0,51.0,0,53.0,0,56.0,1
9701,max_effective,10,20,2,3,0.05,0.95,0.8491504635053087,5,21.0,1,21.0,1,21.0,1,21.0,1
9702,max_effective,10,20,2,3,0.05,0.95,0.8550508966248785,24,41.0,0,48.0,1,46.0,0,48.0,1
9703,max_effective,10,20,2,3,0.05,0.95,0.9318965197015124,41,50.0,0,53.0,0,57.0,1,57.0,1
9704,max_effective,10,20,2,3,0.05,0.95,0.8749040716567571,34,43.0,0,55.0,0,58.0,1,53.0,0
9705,max_effective,10,20,2,3,0.05,0.95,0.932653597305926,23,41.0,0,48.0,1,48.0,1,47.0,0
9706,max_effective,10,20,2,3,0.05,0.95,0.8843108675975422,11,28.0,1,28.0,1,28.0,1,28.0,1
9707,max_effective,10,20,2,3,0.05,0.95,0.9288118219829432,56,47.0,0,52.0,0,56.0,0,59.0,1
9708,max_effective,10,20,2,3,0.05,0.95,0.9395759390398224,16,32.0,1,32.0,1,32.0,1,32.0,1
9709,max_effective,10,20,2,3,0.05,0.95,0.8833061633283338,11,25.0,1,25.0,1,25.0,1,25.0,1
9710,max_effective,10,20,2,3,0.05,0.95,0.8418860967799222,17,30.0,1,30.0,1,30.0,1,30.0,1
9711,max_effective,10,20,2,3,0.05,0.95,0.8573640013913524,7,21.0,1,21.0,1,21.0,1,21.0,1
9712,max_effective,10,20,2,3,0.05,0.95,0.8490324019807038,12,34.0,1,34.0,1,34.0,1,34.0,1
9713,max_effective,10,20,2,3,0.05,0.95,0.8821553978320087,11,34.0,1,34.0,1,34.0,1,34.0,1
9714,max_effective,10,20,2,3,0.05,0.95,0.8780139409640036,5,20.0,1,20.0,1,20.0,1,20.0,1
9715,max_effective,10,20,2,3,0.05,0.95,0.9428437564576652,15,38.0,1,38.0,1,38.0,1,38.0,1
9716,max_effective,10,20,2,3,0.05,0.95,0.7070618916461826,10,21.0,1,21.0,1,21.0,1,21.0,1
9717,max_effective,10,20,2,3,0.05,0.95,0.9141333386963127,33,51.0,0,52.0,0,55.0,1,55.0,1
9718,max_effective,10,20,2,3,0.05,0.95,0.9137396762880728,5,19.0,1,19.0,1,19.0,1,19.0,1
9719,max_effective,10,20,2,3,0.05,0.95,0.7616512395935233,12,23.0,1,23.0,1,23.0,1,23.0,1
9720,max_effective,10,20,2,3,0.05,0.95,0.9402746037599516,12,25.0,1,25.0,1,25.0,1,25.0,1
9721,max_effective,10,20,2,3,0.05,0.95,0.9425564600546048,29,48.0,1,48.0,1,48.0,1,48.0,1
9722,max_effective,10,20,2,3,0.05,0.95,0.8281861845384157,24,35.0,1,35.0,1,35.0,1,35.0,1
9723,max_effective,10,20,2,3,0.05,0.95,0.8955249053390341,9,31.0,1,31.0,1,31.0,1,31.0,1
9724,max_effective,10,20,2,3,0.05,0.95,0.8674451844541499,7,23.0,1,23.0,1,23.0,1,23.0,1
9725,max_effective,10,20,2,3,0.05,0.95,0.9207068417607904,27,52.0,0,56.0,0,58.0,0,60.0,1
9726,max_effective,10,20,2,3,0.05,0.95,0.857739939514238,3,15.0,1,15.0,1,15.0,1,15.0,1
9727,max_effective,10,20,2,3,0.05,0.95,0.935253881374079,5,26.0,1,26.0,1,26.0,1,26.0,1
9728,max_effective,10,20,2,3,0.05,0.95,0.8536589333411387,8,24.0,1,24.0,1,24.0,1,24.0,1
9729,max_effective,10,20,2,3,0.05,0.95,0.823832510144697,11,22.0,1,22.0,1,22.0,1,22.0,1
9730,max_effective,10,20,2,3,0.05,0.95,0.7948227824830423,11,27.0,1,27.0,1,27.0,1,27.0,1
9731,max_effective,10,20,2,3,0.05,0.95,0.8171739209863091,5,22.0,1,22.0,1,22.0,1,22.0,1
9732,max_effective,10,20,2,3,0.05,0.95,0.9382855093996876,16,50.0,1,50.0,1,50.0,1,50.0,1
9733,max_effective,10,20,2,3,0.05,0.95,0.9400550319936918,36,49.0,0,54.0,0,55.0,0,58.0,1
9734,max_effective,10,20,2,3,0.05,0.95,0.851750550180985,6,23.0,1,23.0,1,23.0,1,23.0,1
9735,max_effective,10,20,2,3,0.05,0.95,0.8541840852662086,3,14.0,1,14.0,1,14.0,1,14.0,1
9736,max_effective,10,20,2,3,0.05,0.95,0.8767221093272982,8,21.0,1,21.0,1,21.0,1,21.0,1
9737,max_effective,10,20,2,3,0.05,0.95,0.918086420083662,3,19.0,1,19.0,1,19.0,1,19.0,1
9738,max_effective,10,20,2,3,0.05,0.95,0.7546666336111784,11,26.0,1,26.0,1,26.0,1,26.0,1
9739,max_effective,10,20,2,3,0.05,0.95,0.7089076003133131,6,17.0,1,17.0,1,17.0,1,17.0,1
9740,max_effective,10,20,2,3,0.05,0.95,0.9299893361107604,67,44.0,0,49.0,0,57.0,1,54.0,0
9741,max_effective,10,20,2,3,0.05,0.95,0.8104704606173245,3,17.0,1,17.0,1,17.0,1,17.0,1
9742,max_effective,10,20,2,3,0.05,0.95,0.945922614692958,36,55.0,0,58.0,0,60.0,1,60.0,1
9743,max_effective,10,20,2,3,0.05,0.95,0.8240400100392874,6,24.0,1,24.0,1,24.0,1,24.0,1
9744,max_effective,10,20,2,3,0.05,0.95,0.8584774966516238,9,28.0,1,28.0,1,28.0,1,28.0,1
9745,max_effective,10,20,2,3,0.05,0.95,0.9374410661703416,16,31.0,1,31.0,1,31.0,1,31.0,1
9746,max_effective,10,20,2,3,0.05,0.95,0.9227013646567932,16,38.0,1,38.0,1,38.0,1,38.0,1
9747,max_effective,10,20,2,3,0.05,0.95,0.9439120997394568,17,50.0,1,50.0,1,49.0,0,49.0,0
9748,max_effective,10,20,2,3,0.05,0.95,0.8872500278412466,7,28.0,1,28.0,1,28.0,1,28.0,1
9749,max_effective,10,20,2,3,0.05,0.95,0.8779180095641164,8,27.0,1,27.0,1,27.0,1,27.0,1
9750,max_effective,10,20,2,3,0.05,0.95,0.8576322529312834,14,39.0,1,39.0,1,39.0,1,39.0,1
9751,max_effective,10,20,2,3,0.05,0.95,0.9470965934429072,40,42.0,0,45.0,0,58.0,1,58.0,1
9752,max_effective,10,20,2,3,0.05,0.95,0.8654390813095502,4,22.0,1,22.0,1,22.0,1,22.0,1
9753,max_effective,10,20,2,3,0.05,0.95,0.9222083279254436,24,42.0,1,42.0,1,42.0,1,42.0,1
9754,max_effective,10,20,2,3,0.05,0.95,0.9297602996509534,16,44.0,0,47.0,1,47.0,1,47.0,1
9755,max_effective,10,20,2,3,0.05,0.95,0.9364664954135778,6,23.0,1,23.0,1,23.0,1,23.0,1
9756,max_effective,10,20,2,3,0.05,0.95,0.9343920441634236,33,47.0,0,49.0,0,49.0,0,51.0,1
9757,max_effective,10,20,2,3,0.05,0.95,0.8776714673988004,10,36.0,1,36.0,1,36.0,1,36.0,1
9758,max_effective,10,20,2,3,0.05,0.95,0.9229285653064964,5,18.0,1,18.0,1,18.0,1,18.0,1
9759,max_effective,10,20,2,3,0.05,0.95,0.6305152237385331,4,16.0,1,16.0,1,16.0,1,16.0,1
9760,max_effective,10,20,2,3,0.05,0.95,0.9307337907452274,32,47.0,0,50.0,0,52.0,1,52.0,1
9761,max_effective,10,20,2,3,0.05,0.95,0.882926728640501,11,37.0,1,37.0,1,37.0,1,37.0,1
9762,max_effective,10,20,2,3,0.05,0.95,0.7944827382655798,3,13.0,1,13.0,1,13.0,1,13.0,1
9763,max_effective,10,20,2,3,0.05,0.95,0.8745279667888203,7,25.0,1,25.0,1,25.0,1,25.0,1
9764,max_effective,10,20,2,3,0.05,0.95,0.9360195320503392,3,14.0,1,14.0,1,14.0,1,14.0,1
9765,max_effective,10,20,2,3,0.05,0.95,0.9148707060192912,23,42.0,1,42.0,1,42.0,1,42.0,1
9766,max_effective,10,20,2,3,0.05,0.95,0.9135177616816144,10,41.0,1,41.0,1,41.0,1,41.0,1
9767,max_effective,10,20,2,3,0.05,0.95,0.8828991916304335,13,30.0,1,30.0,1,30.0,1,30.0,1
9768,max_effective,10,20,2,3,0.05,0.95,0.7880852627528426,6,26.0,1,26.0,1,26.0,1,26.0,1
9769,max_effective,10,20,2,3,0.05,0.95,0.9439819829287714,17,36.0,1,36.0,1,36.0,1,36.0,1
9770,max_effective,10,20,2,3,0.05,0.95,0.7304729211172102,12,33.0,1,33.0,1,33.0,1,33.0,1
9771,max_effective,10,20,2,3,0.05,0.95,0.949364815003839,13,48.0,1,47.0,0,46.0,0,46.0,0
9772,max_effective,10,20,2,3,0.05,0.95,0.8618169870841927,7,24.0,1,24.0,1,24.0,1,24.0,1
9773,max_effective,10,20,2,3,0.05,0.95,0.9389380407531868,15,30.0,1,30.0,1,30.0,1,30.0,1
9774,max_effective,10,20,2,3,0.05,0.95,0.9197292080712955,13,39.0,1,39.0,1,39.0,1,39.0,1
9775,max_effective,10,20,2,3,0.05,0.95,0.859903971126366,9,27.0,1,27.0,1,27.0,1,27.0,1
9776,max_effective,10,20,2,3,0.05,0.95,0.8970344594400582,23,46.0,1,43.0,0,40.0,0,39.0,0
9777,max_effective,10,20,2,3,0.05,0.95,0.8629951275941847,7,20.0,1,20.0,1,20.0,1,20.0,1
9778,max_effective,10,20,2,3,0.05,0.95,0.9133157751260976,10,21.0,1,21.0,1,21.0,1,21.0,1
9779,max_effective,10,20,2,3,0.05,0.95,0.9476536876474436,10,23.0,1,23.0,1,23.0,1,23.0,1
9780,max_effective,10,20,2,3,0.05,0.95,0.9155186555735269,10,33.0,1,33.0,1,33.0,1,33.0,1
9781,max_effective,10,20,2,3,0.05,0.95,0.9042051773360248,27,41.0,0,51.0,1,51.0,1,51.0,1
9782,max_effective,10,20,2,3,0.05,0.95,0.8891872404145438,42,54.0,0,57.0,0,57.0,0,58.0,1
9783,max_effective,10,20,2,3,0.05,0.95,0.8749111303690171,10,28.0,1,28.0,1,28.0,1,28.0,1
9784,max_effective,10,20,2,3,0.05,0.95,0.8568196689520517,10,34.0,1,34.0,1,34.0,1,34.0,1
9785,max_effective,10,20,2,3,0.05,0.95,0.9214115646094624,11,39.0,1,39.0,1,39.0,1,39.0,1
9786,max_effective,10,20,2,3,0.05,0.95,0.860148596790083,3,16.0,1,16.0,1,16.0,1,16.0,1
9787,max_effective,10,20,2,3,0.05,0.95,0.8850125410825692,19,45.0,0,50.0,0,53.0,1,51.0,0
9788,max_effective,10,20,2,3,0.05,0.95,0.9338221825430466,34,46.0,0,50.0,1,50.0,1,49.0,0
9789,max_effective,10,20,2,3,0.05,0.95,0.8289126469683645,21,45.0,1,45.0,1,45.0,1,45.0,1
9790,max_effective,10,20,2,3,0.05,0.95,0.8864562840993158,34,47.0,0,55.0,1,55.0,1,51.0,0
9791,max_effective,10,20,2,3,0.05,0.95,0.8103522703926194,15,45.0,0,47.0,1,47.0,1,47.0,1
9792,max_effective,10,20,2,3,0.05,0.95,0.8230676148095613,3,15.0,1,15.0,1,15.0,1,15.0,1
9793,max_effective,10,20,2,3,0.05,0.95,0.641878209366594,3,15.0,1,15.0,1,15.0,1,15.0,1
9794,max_effective,10,20,2,3,0.05,0.95,0.8452194229170682,2,16.0,1,16.0,1,16.0,1,16.0,1
9795,max_effective,10,20,2,3,0.05,0.95,0.9165498903823084,12,44.0,1,44.0,1,44.0,1,44.0,1
9796,max_effective,10,20,2,3,0.05,0.95,0.8931297959827567,5,17.0,1,17.0,1,17.0,1,17.0,1
9797,max_effective,10,20,2,3,0.05,0.95,0.8322095084597769,25,47.0,0,49.0,0,51.0,0,55.0,1
9798,max_effective,10,20,2,3,0.05,0.95,0.770387445295829,6,19.0,1,19.0,1,19.0,1,19.0,1
9799,max_effective,10,20,2,3,0.05,0.95,0.8680281940979857,16,38.0,1,38.0,1,38.0,1,38.0,1
9800,max_effective,10,20,2,3,0.05,0.95,0.7040392674740992,4,17.0,1,17.0,1,17.0,1,17.0,1
9801,max_effective,10,20,2,3,0.05,0.95,0.94824448772276,42,48.0,0,54.0,0,58.0,0,60.0,1
9802,max_effective,10,20,2,3,0.05,0.95,0.7983035326317701,6,24.0,1,24.0,1,24.0,1,24.0,1
9803,max_effective,10,20,2,3,0.05,0.95,0.9321417786405896,9,26.0,1,26.0,1,26.0,1,26.0,1
9804,max_effective,10,20,2,3,0.05,0.95,0.7916464435803446,5,20.0,1,20.0,1,20.0,1,20.0,1
9805,max_effective,10,20,2,3,0.05,0.95,0.8698104752183209,20,48.0,0,49.0,1,48.0,0,47.0,0
9806,max_effective,10,20,2,3,0.05,0.95,0.8063137370215101,13,33.0,1,33.0,1,33.0,1,33.0,1
9807,max_effective,10,20,2,3,0.05,0.95,0.7986406210832029,3,16.0,1,16.0,1,16.0,1,16.0,1
9808,max_effective,10,20,2,3,0.05,0.95,0.9358888636054332,8,28.0,1,28.0,1,28.0,1,28.0,1
9809,max_effective,10,20,2,3,0.05,0.95,0.9013377347122732,18,37.0,1,37.0,1,37.0,1,37.0,1
9810,max_effective,10,20,2,3,0.05,0.95,0.8469238323037109,6,28.0,1,28.0,1,28.0,1,28.0,1
9811,max_effective,10,20,2,3,0.05,0.95,0.943392082248144,16,42.0,1,42.0,1,42.0,1,42.0,1
9812,max_effective,10,20,2,3,0.05,0.95,0.8377655329784335,7,17.0,1,17.0,1,17.0,1,17.0,1
9813,max_effective,10,20,2,3,0.05,0.95,0.8890677906199747,33,44.0,0,48.0,1,48.0,1,48.0,1
9814,max_effective,10,20,2,3,0.05,0.95,0.8452957805353933,6,22.0,1,22.0,1,22.0,1,22.0,1
9815,max_effective,10,20,2,3,0.05,0.95,0.9273093412367536,9,36.0,1,36.0,1,36.0,1,36.0,1
9816,max_effective,10,20,2,3,0.05,0.95,0.9238265812086376,7,26.0,1,26.0,1,26.0,1,26.0,1
9817,max_effective,10,20,2,3,0.05,0.95,0.7082776883268909,4,17.0,1,17.0,1,17.0,1,17.0,1
9818,max_effective,10,20,2,3,0.05,0.95,0.9362246355117614,20,43.0,0,47.0,1,47.0,1,46.0,0
9819,max_effective,10,20,2,3,0.05,0.95,0.899049701369974,18,36.0,1,36.0,1,36.0,1,36.0,1
9820,max_effective,10,20,2,3,0.05,0.95,0.9160266864728132,3,16.0,1,16.0,1,16.0,1,16.0,1
9821,max_effective,10,20,2,3,0.05,0.95,0.9465578034155178,13,39.0,1,39.0,1,39.0,1,39.0,1
9822,max_effective,10,20,2,3,0.05,0.95,0.911125470539332,12,39.0,1,39.0,1,38.0,0,39.0,1
9823,max_effective,10,20,2,3,0.05,0.95,0.8820616100537199,11,30.0,1,30.0,1,30.0,1,30.0,1
9824,max_effective,10,20,2,3,0.05,0.95,0.9259734676449322,15,35.0,1,35.0,1,35.0,1,35.0,1
9825,max_effective,10,20,2,3,0.05,0.95,0.8475526942775399,10,26.0,1,26.0,1,26.0,1,26.0,1
9826,max_effective,10,20,2,3,0.05,0.95,0.7404356688531323,5,26.0,1,26.0,1,26.0,1,26.0,1
9827,max_effective,10,20,2,3,0.05,0.95,0.9060336340127774,15,49.0,0,55.0,0,51.0,0,56.0,1
9828,max_effective,10,20,2,3,0.05,0.95,0.9193773327972584,17,38.0,1,38.0,1,38.0,1,38.0,1
9829,max_effective,10,20,2,3,0.05,0.95,0.8211772334678763,8,25.0,1,25.0,1,25.0,1,25.0,1
9830,max_effective,10,20,2,3,0.05,0.95,0.9376819770095456,19,50.0,1,50.0,1,46.0,0,50.0,1
9831,max_effective,10,20,2,3,0.05,0.95,0.9323109755461844,8,23.0,1,23.0,1,23.0,1,23.0,1
9832,max_effective,10,20,2,3,0.05,0.95,0.9160442624960536,6,21.0,1,21.0,1,21.0,1,21.0,1
9833,max_effective,10,20,2,3,0.05,0.95,0.8345089052046587,9,24.0,1,24.0,1,24.0,1,24.0,1
9834,max_effective,10,20,2,3,0.05,0.95,0.6917351453621239,5,19.0,1,19.0,1,19.0,1,19.0,1
9835,max_effective,10,20,2,3,0.05,0.95,0.9388496526481264,26,46.0,1,46.0,1,46.0,1,46.0,1
9836,max_effective,10,20,2,3,0.05,0.95,0.8280372923808431,7,22.0,1,22.0,1,22.0,1,22.0,1
9837,max_effective,10,20,2,3,0.05,0.95,0.9330787108286106,6,22.0,1,22.0,1,22.0,1,22.0,1
9838,max_effective,10,20,2,3,0.05,0.95,0.6682742478763383,11,31.0,1,31.0,1,31.0,1,31.0,1
9839,max_effective,10,20,2,3,0.05,0.95,0.7618442676789717,6,24.0,1,24.0,1,24.0,1,24.0,1
9840,max_effective,10,20,2,3,0.05,0.95,0.9388265156046284,19,47.0,0,50.0,0,51.0,1,51.0,1
9841,max_effective,10,20,2,3,0.05,0.95,0.7879588097720438,8,19.0,1,19.0,1,19.0,1,19.0,1
9842,max_effective,10,20,2,3,0.05,0.95,0.892078971133269,22,36.0,1,36.0,1,36.0,1,36.0,1
9843,max_effective,10,20,2,3,0.05,0.95,0.8939551559084282,4,22.0,1,22.0,1,22.0,1,22.0,1
9844,max_effective,10,20,2,3,0.05,0.95,0.9208752075724206,35,48.0,0,54.0,1,54.0,1,50.0,0
9845,max_effective,10,20,2,3,0.05,0.95,0.8537013826204942,7,27.0,1,27.0,1,27.0,1,27.0,1
9846,max_effective,10,20,2,3,0.05,0.95,0.8144528983196607,6,19.0,1,19.0,1,19.0,1,19.0,1
9847,max_effective,10,20,2,3,0.05,0.95,0.9411212960643348,6,23.0,1,23.0,1,23.0,1,23.0,1
9848,max_effective,10,20,2,3,0.05,0.95,0.8739194053842878,4,18.0,1,18.0,1,18.0,1,18.0,1
9849,max_effective,10,20,2,3,0.05,0.95,0.879175994491845,7,25.0,1,25.0,1,25.0,1,25.0,1
9850,max_effective,10,20,2,3,0.05,0.95,0.8920090315120714,5,21.0,1,21.0,1,21.0,1,21.0,1
9851,max_effective,10,20,2,3,0.05,0.95,0.9366281488548908,7,24.0,1,24.0,1,24.0,1,23.0,0
9852,max_effective,10,20,2,3,0.05,0.95,0.8497745979244439,7,22.0,1,22.0,1,22.0,1,22.0,1
9853,max_effective,10,20,2,3,0.05,0.95,0.9094111790938206,16,26.0,1,26.0,1,26.0,1,26.0,1
9854,max_effective,10,20,2,3,0.05,0.95,0.8134461951061615,6,23.0,1,23.0,1,23.0,1,23.0,1
9855,max_effective,10,20,2,3,0.05,0.95,0.7526470541171897,3,16.0,1,16.0,1,16.0,1,16.0,1
9856,max_effective,10,20,2,3,0.05,0.95,0.9405175772866838,90,51.0,0,52.0,0,58.0,0,60.0,1
9857,max_effective,10,20,2,3,0.05,0.95,0.9478583248215556,57,48.0,0,52.0,0,58.0,1,58.0,1
9858,max_effective,10,20,2,3,0.05,0.95,0.7675684927614284,3,13.0,1,13.0,1,13.0,1,13.0,1
9859,max_effective,10,20,2,3,0.05,0.95,0.8307617247883989,6,19.0,1,19.0,1,19.0,1,19.0,1
9860,max_effective,10,20,2,3,0.05,0.95,0.942867514102248,18,44.0,0,46.0,1,46.0,1,46.0,1
9861,max_effective,10,20,2,3,0.05,0.95,0.9455339360871032,8,23.0,1,23.0,1,23.0,1,23.0,1
9862,max_effective,10,20,2,3,0.05,0.95,0.7925017546906058,4,15.0,1,15.0,1,15.0,1,15.0,1
9863,max_effective,10,20,2,3,0.05,0.95,0.8483386247674325,6,18.0,1,18.0,1,18.0,1,18.0,1
9864,max_effective,10,20,2,3,0.05,0.95,0.9496518549579458,24,38.0,1,38.0,1,38.0,1,38.0,1
9865,max_effective,10,20,2,3,0.05,0.95,0.945512369811002,13,42.0,1,42.0,1,42.0,1,41.0,0
9866,max_effective,10,20,2,3,0.05,0.95,0.9444675177439436,26,47.0,0,55.0,1,55.0,1,55.0,1
9867,max_effective,10,20,2,3,0.05,0.95,0.735702006418596,6,23.0,1,23.0,1,23.0,1,23.0,1
9868,max_effective,10,20,2,3,0.05,0.95,0.8749227012920485,16,46.0,1,46.0,1,46.0,1,46.0,1
9869,max_effective,10,20,2,3,0.05,0.95,0.8617659343694569,3,17.0,1,17.0,1,17.0,1,17.0,1
9870,max_effective,10,20,2,3,0.05,0.95,0.8370403193467986,4,19.0,1,19.0,1,19.0,1,19.0,1
9871,max_effective,10,20,2,3,0.05,0.95,0.924744485737744,24,43.0,1,43.0,1,43.0,1,43.0,1
9872,max_effective,10,20,2,3,0.05,0.95,0.878055506715442,9,19.0,1,19.0,1,19.0,1,19.0,1
9873,max_effective,10,20,2,3,0.05,0.95,0.916538278234508,31,53.0,0,54.0,0,55.0,1,54.0,0
9874,max_effective,10,20,2,3,0.05,0.95,0.9448904571433592,6,22.0,1,22.0,1,22.0,1,22.0,1
9875,max_effective,10,20,2,3,0.05,0.95,0.8738921462169218,6,22.0,1,22.0,1,22.0,1,22.0,1
9876,max_effective,10,20,2,3,0.05,0.95,0.7879668568340257,8,32.0,1,32.0,1,32.0,1,32.0,1
9877,max_effective,10,20,2,3,0.05,0.95,0.9271555574204317,4,21.0,1,21.0,1,21.0,1,21.0,1
9878,max_effective,10,20,2,3,0.05,0.95,0.9265946026572688,16,36.0,1,36.0,1,36.0,1,36.0,1
9879,max_effective,10,20,2,3,0.05,0.95,0.8937281838101644,14,51.0,0,52.0,0,53.0,1,51.0,0
9880,max_effective,10,20,2,3,0.05,0.95,0.8849409059953588,6,22.0,1,22.0,1,22.0,1,22.0,1
9881,max_effective,10,20,2,3,0.05,0.95,0.9489653978676847,7,27.0,1,27.0,1,27.0,1,27.0,1
9882,max_effective,10,20,2,3,0.05,0.95,0.8371659224321867,6,21.0,1,21.0,1,21.0,1,21.0,1
9883,max_effective,10,20,2,3,0.05,0.95,0.8348740880260185,6,19.0,1,19.0,1,19.0,1,19.0,1
9884,max_effective,10,20,2,3,0.05,0.95,0.8135195348138639,3,16.0,1,16.0,1,16.0,1,16.0,1
9885,max_effective,10,20,2,3,0.05,0.95,0.9292117974318248,8,25.0,1,25.0,1,25.0,1,25.0,1
9886,max_effective,10,20,2,3,0.05,0.95,0.791776940913791,4,17.0,1,17.0,1,17.0,1,17.0,1
9887,max_effective,10,20,2,3,0.05,0.95,0.6599111005144682,4,19.0,1,19.0,1,19.0,1,19.0,1
9888,max_effective,10,20,2,3,0.05,0.95,0.9188609677549942,10,23.0,1,23.0,1,23.0,1,23.0,1
9889,max_effective,10,20,2,3,0.05,0.95,0.8928630834891901,9,29.0,1,29.0,1,29.0,1,29.0,1
9890,max_effective,10,20,2,3,0.05,0.95,0.9269623594415556,27,41.0,1,41.0,1,41.0,1,41.0,1
9891,max_effective,10,20,2,3,0.05,0.95,0.922296625321898,12,31.0,1,31.0,1,31.0,1,31.0,1
9892,max_effective,10,20,2,3,0.05,0.95,0.8555838580862593,6,24.0,1,24.0,1,24.0,1,24.0,1
9893,max_effective,10,20,2,3,0.05,0.95,0.9197114383421352,19,39.0,1,39.0,1,39.0,1,35.0,0
9894,max_effective,10,20,2,3,0.05,0.95,0.9381497988518612,13,45.0,1,45.0,1,45.0,1,45.0,1
9895,max_effective,10,20,2,3,0.05,0.95,0.5544270192710095,2,12.0,1,12.0,1,12.0,1,12.0,1
9896,max_effective,10,20,2,3,0.05,0.95,0.7114258294016037,3,14.0,1,14.0,1,14.0,1,14.0,1
9897,max_effective,10,20,2,3,0.05,0.95,0.9120566485555532,2,11.0,1,11.0,1,11.0,1,11.0,1
9898,max_effective,10,20,2,3,0.05,0.95,0.9155482987349778,14,45.0,1,45.0,1,43.0,0,43.0,0
9899,max_effective,10,20,2,3,0.05,0.95,0.8572283015825474,6,24.0,1,24.0,1,24.0,1,24.0,1
9900,max_effective,10,20,2,3,0.05,0.95,0.8434026581372616,5,16.0,1,16.0,1,16.0,1,16.0,1
9901,max_effective,10,20,2,3,0.05,0.95,0.9400967227662036,19,52.0,0,53.0,1,51.0,0,52.0,0
9902,max_effective,10,20,2,3,0.05,0.95,0.8896532872087122,13,30.0,1,30.0,1,30.0,1,30.0,1
9903,max_effective,10,20,2,3,0.05,0.95,0.9475939266764268,14,33.0,1,33.0,1,33.0,1,33.0,1
9904,max_effective,10,20,2,3,0.05,0.95,0.8566686761000254,8,26.0,1,26.0,1,26.0,1,26.0,1
9905,max_effective,10,20,2,3,0.05,0.95,0.8906740027361787,2,13.0,1,13.0,1,13.0,1,12.0,0
9906,max_effective,10,20,2,3,0.05,0.95,0.7880773885550488,6,21.0,1,21.0,1,21.0,1,21.0,1
9907,max_effective,10,20,2,3,0.05,0.95,0.7812393776013221,7,30.0,1,30.0,1,30.0,1,30.0,1
9908,max_effective,10,20,2,3,0.05,0.95,0.7838994867219025,6,20.0,1,20.0,1,20.0,1,20.0,1
9909,max_effective,10,20,2,3,0.05,0.95,0.8568338080984279,14,43.0,1,43.0,1,43.0,1,43.0,1
9910,max_effective,10,20,2,3,0.05,0.95,0.7291590565493,6,28.0,1,28.0,1,28.0,1,28.0,1
9911,max_effective,10,20,2,3,0.05,0.95,0.8997443723523729,24,47.0,0,52.0,0,55.0,1,53.0,0
9912,max_effective,10,20,2,3,0.05,0.95,0.889262300637323,4,16.0,1,16.0,1,16.0,1,16.0,1
9913,max_effective,10,20,2,3,0.05,0.95,0.9113819444947926,11,24.0,1,24.0,1,24.0,1,24.0,1
9914,max_effective,10,20,2,3,0.05,0.95,0.9463375486396708,8,25.0,1,25.0,1,25.0,1,25.0,1
9915,max_effective,10,20,2,3,0.05,0.95,0.8886100192347528,5,16.0,1,16.0,1,16.0,1,16.0,1
9916,max_effective,10,20,2,3,0.05,0.95,0.8969698858255444,13,39.0,0,40.0,1,40.0,1,38.0,0
9917,max_effective,10,20,2,3,0.05,0.95,0.9059035735930342,11,42.0,1,40.0,0,37.0,0,36.0,0
9918,max_effective,10,20,2,3,0.05,0.95,0.8053470125541342,11,35.0,1,35.0,1,35.0,1,35.0,1
9919,max_effective,10,20,2,3,0.05,0.95,0.8881322812955402,5,21.0,1,21.0,1,21.0,1,21.0,1
9920,max_effective,10,20,2,3,0.05,0.95,0.925068807101616,34,44.0,0,49.0,1,49.0,1,48.0,0
9921,max_effective,10,20,2,3,0.05,0.95,0.8943008813434725,11,27.0,1,27.0,1,27.0,1,27.0,1
9922,max_effective,10,20,2,3,0.05,0.95,0.8517849661105914,8,30.0,1,30.0,1,30.0,1,30.0,1
9923,max_effective,10,20,2,3,0.05,0.95,0.8500018537767846,6,20.0,1,20.0,1,20.0,1,20.0,1
9924,max_effective,10,20,2,3,0.05,0.95,0.9419490636697712,15,27.0,1,27.0,1,27.0,1,27.0,1
9925,max_effective,10,20,2,3,0.05,0.95,0.9102865673848792,12,40.0,1,40.0,1,40.0,1,40.0,1
9926,max_effective,10,20,2,3,0.05,0.95,0.877934136640185,12,34.0,1,34.0,1,34.0,1,34.0,1
9927,max_effective,10,20,2,3,0.05,0.95,0.9392218784188658,13,31.0,1,31.0,1,31.0,1,31.0,1
9928,max_effective,10,20,2,3,0.05,0.95,0.8681066458259871,8,22.0,1,22.0,1,22.0,1,22.0,1
9929,max_effective,10,20,2,3,0.05,0.95,0.8757383133178538,13,35.0,1,35.0,1,35.0,1,35.0,1
9930,max_effective,10,20,2,3,0.05,0.95,0.8576097139314574,10,30.0,1,30.0,1,30.0,1,30.0,1
9931,max_effective,10,20,2,3,0.05,0.95,0.911032217302698,16,41.0,1,41.0,1,41.0,1,41.0,1
9932,max_effective,10,20,2,3,0.05,0.95,0.9037960396632372,23,44.0,1,44.0,1,44.0,1,44.0,1
9933,max_effective,10,20,2,3,0.05,0.95,0.852688154750134,10,27.0,1,27.0,1,27.0,1,27.0,1
9934,max_effective,10,20,2,3,0.05,0.95,0.9293930840832896,16,33.0,1,33.0,1,33.0,1,33.0,1
9935,max_effective,10,20,2,3,0.05,0.95,0.8174487689991546,6,28.0,1,28.0,1,28.0,1,28.0,1
9936,max_effective,10,20,2,3,0.05,0.95,0.800203629572908,4,19.0,1,19.0,1,19.0,1,19.0,1
9937,max_effective,10,20,2,3,0.05,0.95,0.6940333824055709,6,21.0,1,21.0,1,21.0,1,21.0,1
9938,max_effective,10,20,2,3,0.05,0.95,0.9297911101653736,41,49.0,0,50.0,0,53.0,1,52.0,0
9939,max_effective,10,20,2,3,0.05,0.95,0.9233878314227896,14,41.0,1,41.0,1,41.0,1,41.0,1
9940,max_effective,10,20,2,3,0.05,0.95,0.8646157278959781,7,18.0,1,18.0,1,18.0,1,18.0,1
9941,max_effective,10,20,2,3,0.05,0.95,0.8821104302969756,12,30.0,1,30.0,1,30.0,1,30.0,1
9942,max_effective,10,20,2,3,0.05,0.95,0.9276570008257128,27,42.0,0,52.0,1,52.0,1,52.0,1
9943,max_effective,10,20,2,3,0.05,0.95,0.7437886950929584,8,20.0,1,20.0,1,20.0,1,20.0,1
9944,max_effective,10,20,2,3,0.05,0.95,0.8230771568416327,5,17.0,1,17.0,1,17.0,1,17.0,1
9945,max_effective,10,20,2,3,0.05,0.95,0.944086619970424,10,26.0,1,26.0,1,26.0,1,25.0,0
9946,max_effective,10,20,2,3,0.05,0.95,0.9343133512481916,38,53.0,0,53.0,0,56.0,0,57.0,1
9947,max_effective,10,20,2,3,0.05,0.95,0.9135285424453756,10,35.0,1,35.0,1,35.0,1,35.0,1
9948,max_effective,10,20,2,3,0.05,0.95,0.8603179228192395,19,40.0,1,40.0,1,40.0,1,40.0,1
9949,max_effective,10,20,2,3,0.05,0.95,0.8693891515755678,6,19.0,1,19.0,1,19.0,1,19.0,1
9950,max_effective,10,20,2,3,0.05,0.95,0.8269061878242862,6,18.0,1,18.0,1,18.0,1,18.0,1
9951,max_effective,10,20,2,3,0.05,0.95,0.8682801202170406,12,27.0,1,27.0,1,27.0,1,27.0,1
9952,max_effective,10,20,2,3,0.05,0.95,0.8980803713347193,3,16.0,1,16.0,1,16.0,1,16.0,1
9953,max_effective,10,20,2,3,0.05,0.95,0.9473381833892056,21,48.0,0,49.0,0,50.0,1,50.0,1
9954,max_effective,10,20,2,3,0.05,0.95,0.9315555047119384,12,37.0,1,37.0,1,37.0,1,37.0,1
9955,max_effective,10,20,2,3,0.05,0.95,0.9456100082034848,9,35.0,1,35.0,1,35.0,1,34.0,0
9956,max_effective,10,20,2,3,0.05,0.95,0.9272207589847212,23,37.0,1,37.0,1,37.0,1,37.0,1
9957,max_effective,10,20,2,3,0.05,0.95,0.9392746195436598,27,52.0,0,54.0,0,55.0,1,53.0,0
9958,max_effective,10,20,2,3,0.05,0.95,0.8219964701892156,16,32.0,1,32.0,1,32.0,1,32.0,1
9959,max_effective,10,20,2,3,0.05,0.95,0.7536373162661189,3,18.0,1,18.0,1,18.0,1,18.0,1
9960,max_effective,10,20,2,3,0.05,0.95,0.8345591294419935,9,34.0,1,34.0,1,34.0,1,34.0,1
9961,max_effective,10,20,2,3,0.05,0.95,0.894138779704027,6,30.0,1,30.0,1,30.0,1,30.0,1
9962,max_effective,10,20,2,3,0.05,0.95,0.8674725041487454,6,18.0,1,18.0,1,18.0,1,18.0,1
9963,max_effective,10,20,2,3,0.05,0.95,0.9113449844542724,16,36.0,1,36.0,1,36.0,1,36.0,1
9964,max_effective,10,20,2,3,0.05,0.95,0.9283505715969336,25,51.0,0,52.0,1,52.0,1,51.0,0
9965,max_effective,10,20,2,3,0.05,0.95,0.918100825420924,12,30.0,1,30.0,1,30.0,1,30.0,1
9966,max_effective,10,20,2,3,0.05,0.95,0.91268754471695,6,25.0,1,25.0,1,25.0,1,25.0,1
9967,max_effective,10,20,2,3,0.05,0.95,0.8546548310686676,3,18.0,1,18.0,1,18.0,1,18.0,1
9968,max_effective,10,20,2,3,0.05,0.95,0.8702970165026709,10,31.0,1,31.0,1,31.0,1,31.0,1
9969,max_effective,10,20,2,3,0.05,0.95,0.7849214195806685,11,24.0,1,24.0,1,24.0,1,24.0,1
9970,max_effective,10,20,2,3,0.05,0.95,0.7720607978538787,5,22.0,1,22.0,1,22.0,1,22.0,1
9971,max_effective,10,20,2,3,0.05,0.95,0.8269019970660729,9,25.0,1,25.0,1,25.0,1,25.0,1
9972,max_effective,10,20,2,3,0.05,0.95,0.8935551305926501,13,33.0,1,33.0,1,33.0,1,33.0,1
9973,max_effective,10,20,2,3,0.05,0.95,0.8163713545539473,6,23.0,1,23.0,1,23.0,1,23.0,1
9974,max_effective,10,20,2,3,0.05,0.95,0.9440436538334602,57,52.0,0,57.0,0,55.0,0,58.0,1
9975,max_effective,10,20,2,3,0.05,0.95,0.8939670708845031,40,47.0,0,53.0,0,53.0,0,57.0,1
9976,max_effective,10,20,2,3,0.05,0.95,0.918681887806988,38,50.0,0,52.0,0,54.0,1,54.0,1
9977,max_effective,10,20,2,3,0.05,0.95,0.8888234367796436,42,44.0,0,51.0,1,50.0,0,47.0,0
9978,max_effective,10,20,2,3,0.05,0.95,0.8308062515598247,11,34.0,1,34.0,1,34.0,1,34.0,1
9979,max_effective,10,20,2,3,0.05,0.95,0.9111231243636764,8,30.0,1,30.0,1,30.0,1,30.0,1
9980,max_effective,10,20,2,3,0.05,0.95,0.8670819511356629,14,41.0,1,41.0,1,41.0,1,41.0,1
9981,max_effective,10,20,2,3,0.05,0.95,0.8839509205066344,8,21.0,1,21.0,1,21.0,1,20.0,0
9982,max_effective,10,20,2,3,0.05,0.95,0.800674979640551,5,20.0,1,20.0,1,20.0,1,20.0,1
9983,max_effective,10,20,2,3,0.05,0.95,0.8714024537739016,9,26.0,1,26.0,1,26.0,1,26.0,1
9984,max_effective,10,20,2,3,0.05,0.95,0.875211609532605,9,41.0,1,41.0,1,41.0,1,35.0,0
9985,max_effective,10,20,2,3,0.05,0.95,0.8528828832056307,6,20.0,1,20.0,1,20.0,1,20.0,1
9986,max_effective,10,20,2,3,0.05,0.95,0.7724349314504985,3,14.0,1,14.0,1,14.0,1,14.0,1
9987,max_effective,10,20,2,3,0.05,0.95,0.929903412821666,7,28.0,1,28.0,1,28.0,1,28.0,1
9988,max_effective,10,20,2,3,0.05,0.95,0.9053586136441166,13,48.0,1,48.0,1,48.0,1,48.0,1
9989,max_effective,10,20,2,3,0.05,0.95,0.6902718888322347,3,12.0,1,12.0,1,12.0,1,12.0,1
9990,max_effective,10,20,2,3,0.05,0.95,0.9104867569894536,5,20.0,1,20.0,1,20.0,1,19.0,0
9991,max_effective,10,20,2,3,0.05,0.95,0.9021842438865396,17,48.0,1,47.0,0,48.0,1,48.0,1
9992,max_effective,10,20,2,3,0.05,0.95,0.869036825850547,9,34.0,1,34.0,1,34.0,1,34.0,1
9993,max_effective,10,20,2,3,0.05,0.95,0.9195452159095884,16,46.0,0,47.0,0,48.0,1,48.0,1
9994,max_effective,10,20,2,3,0.05,0.95,0.845702872430669,8,31.0,1,31.0,1,31.0,1,31.0,1
9995,max_effective,10,20,2,3,0.05,0.95,0.7479221724277194,5,17.0,1,17.0,1,17.0,1,16.0,0
9996,max_effective,10,20,2,3,0.05,0.95,0.8742096011983529,20,47.0,0,52.0,0,59.0,1,57.0,0
9997,max_effective,10,20,2,3,0.05,0.95,0.943823137715994,8,28.0,1,28.0,1,28.0,1,28.0,1
9998,max_effective,10,20,2,3,0.05,0.95,0.9088736176435144,6,22.0,1,22.0,1,22.0,1,22.0,1
9999,max_effective,10,20,2,3,0.05,0.95,0.8281353125315163,6,23.0,1,23.0,1,23.0,1,23.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n10_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,10,30,3,3,0.05,0.95,0.9351411369827604,30,55.0,1,55.0,1,55.0,1,55.0,1
1,max_effective,10,30,3,3,0.05,0.95,0.9245417332208496,18,47.0,1,47.0,1,47.0,1,47.0,1
2,max_effective,10,30,3,3,0.05,0.95,0.8229774466974704,10,28.0,1,28.0,1,28.0,1,28.0,1
3,max_effective,10,30,3,3,0.05,0.95,0.92909948065589,6,22.0,1,22.0,1,22.0,1,22.0,1
4,max_effective,10,30,3,3,0.05,0.95,0.7450948354759375,5,19.0,1,19.0,1,19.0,1,19.0,1
5,max_effective,10,30,3,3,0.05,0.95,0.8556219392811419,16,38.0,1,38.0,1,38.0,1,38.0,1
6,max_effective,10,30,3,3,0.05,0.95,0.9047501120910189,12,44.0,1,44.0,1,44.0,1,44.0,1
7,max_effective,10,30,3,3,0.05,0.95,0.8813476865113128,5,24.0,1,24.0,1,24.0,1,24.0,1
8,max_effective,10,30,3,3,0.05,0.95,0.945621231375884,8,23.0,1,23.0,1,23.0,1,23.0,1
9,max_effective,10,30,3,3,0.05,0.95,0.8762540063478718,5,28.0,1,28.0,1,28.0,1,28.0,1
10,max_effective,10,30,3,3,0.05,0.95,0.9166743112684502,6,25.0,1,25.0,1,25.0,1,25.0,1
11,max_effective,10,30,3,3,0.05,0.95,0.836019593822984,7,22.0,1,22.0,1,22.0,1,22.0,1
12,max_effective,10,30,3,3,0.05,0.95,0.8090219588615053,8,24.0,1,24.0,1,24.0,1,24.0,1
13,max_effective,10,30,3,3,0.05,0.95,0.7772729200845536,6,20.0,1,20.0,1,20.0,1,20.0,1
14,max_effective,10,30,3,3,0.05,0.95,0.9268199248069884,33,45.0,1,45.0,1,45.0,1,45.0,1
15,max_effective,10,30,3,3,0.05,0.95,0.8934824234784563,13,46.0,1,46.0,1,46.0,1,46.0,1
16,max_effective,10,30,3,3,0.05,0.95,0.7064726317450619,3,18.0,1,18.0,1,18.0,1,18.0,1
17,max_effective,10,30,3,3,0.05,0.95,0.8690705016135909,11,28.0,1,28.0,1,28.0,1,28.0,1
18,max_effective,10,30,3,3,0.05,0.95,0.9419619142967308,21,64.0,1,64.0,1,64.0,1,64.0,1
19,max_effective,10,30,3,3,0.05,0.95,0.9352729768995928,25,67.0,0,73.0,0,74.0,1,74.0,1
20,max_effective,10,30,3,3,0.05,0.95,0.7794033174781597,9,31.0,1,31.0,1,31.0,1,31.0,1
21,max_effective,10,30,3,3,0.05,0.95,0.8944585434656968,22,58.0,1,58.0,1,58.0,1,58.0,1
22,max_effective,10,30,3,3,0.05,0.95,0.9193113230169412,16,49.0,1,49.0,1,49.0,1,49.0,1
23,max_effective,10,30,3,3,0.05,0.95,0.9168540097869168,9,36.0,1,36.0,1,36.0,1,36.0,1
24,max_effective,10,30,3,3,0.05,0.95,0.879126325816406,8,21.0,1,21.0,1,21.0,1,19.0,0
25,max_effective,10,30,3,3,0.05,0.95,0.5443391928690948,4,16.0,1,16.0,1,16.0,1,16.0,1
26,max_effective,10,30,3,3,0.05,0.95,0.8471660277145112,8,22.0,1,22.0,1,22.0,1,22.0,1
27,max_effective,10,30,3,3,0.05,0.95,0.8211501065665864,9,38.0,1,38.0,1,38.0,1,38.0,1
28,max_effective,10,30,3,3,0.05,0.95,0.7528556325311195,6,26.0,1,26.0,1,26.0,1,26.0,1
29,max_effective,10,30,3,3,0.05,0.95,0.8105371276843365,5,23.0,1,23.0,1,23.0,1,23.0,1
30,max_effective,10,30,3,3,0.05,0.95,0.8356205457599253,7,21.0,1,21.0,1,21.0,1,21.0,1
31,max_effective,10,30,3,3,0.05,0.95,0.9256902348728312,17,38.0,1,38.0,1,38.0,1,38.0,1
32,max_effective,10,30,3,3,0.05,0.95,0.5896842306082491,3,19.0,1,19.0,1,19.0,1,19.0,1
33,max_effective,10,30,3,3,0.05,0.95,0.855364303099006,34,55.0,1,55.0,1,55.0,1,54.0,0
34,max_effective,10,30,3,3,0.05,0.95,0.8531729041087324,6,18.0,1,18.0,1,18.0,1,18.0,1
35,max_effective,10,30,3,3,0.05,0.95,0.8986782119841826,11,29.0,1,29.0,1,29.0,1,29.0,1
36,max_effective,10,30,3,3,0.05,0.95,0.8159983903695598,6,20.0,1,20.0,1,20.0,1,20.0,1
37,max_effective,10,30,3,3,0.05,0.95,0.8267149773280745,7,26.0,1,26.0,1,26.0,1,26.0,1
38,max_effective,10,30,3,3,0.05,0.95,0.7877011917121568,7,23.0,1,23.0,1,23.0,1,23.0,1
39,max_effective,10,30,3,3,0.05,0.95,0.7932801633776273,7,25.0,1,25.0,1,25.0,1,25.0,1
40,max_effective,10,30,3,3,0.05,0.95,0.9379377042112136,38,62.0,0,71.0,0,76.0,1,75.0,0
41,max_effective,10,30,3,3,0.05,0.95,0.7715190347740408,3,17.0,1,17.0,1,17.0,1,17.0,1
42,max_effective,10,30,3,3,0.05,0.95,0.8118246109283378,3,17.0,1,17.0,1,17.0,1,17.0,1
43,max_effective,10,30,3,3,0.05,0.95,0.940942650103432,18,41.0,1,41.0,1,41.0,1,41.0,1
44,max_effective,10,30,3,3,0.05,0.95,0.7452913318453568,5,23.0,1,23.0,1,23.0,1,23.0,1
45,max_effective,10,30,3,3,0.05,0.95,0.9310025357688104,14,41.0,1,41.0,1,41.0,1,41.0,1
46,max_effective,10,30,3,3,0.05,0.95,0.607129649615505,3,15.0,1,15.0,1,15.0,1,15.0,1
47,max_effective,10,30,3,3,0.05,0.95,0.871264842382687,13,30.0,1,30.0,1,30.0,1,30.0,1
48,max_effective,10,30,3,3,0.05,0.95,0.9382462689785636,6,30.0,1,30.0,1,30.0,1,29.0,0
49,max_effective,10,30,3,3,0.05,0.95,0.8988209943610143,40,58.0,0,65.0,0,72.0,1,72.0,1
50,max_effective,10,30,3,3,0.05,0.95,0.8394719450336271,5,24.0,1,24.0,1,24.0,1,24.0,1
51,max_effective,10,30,3,3,0.05,0.95,0.9254370170315104,7,31.0,1,31.0,1,31.0,1,30.0,0
52,max_effective,10,30,3,3,0.05,0.95,0.9454028756806516,13,38.0,1,38.0,1,38.0,1,38.0,1
53,max_effective,10,30,3,3,0.05,0.95,0.7167954229496601,3,15.0,1,15.0,1,15.0,1,15.0,1
54,max_effective,10,30,3,3,0.05,0.95,0.9257812556668216,17,45.0,1,45.0,1,45.0,1,45.0,1
55,max_effective,10,30,3,3,0.05,0.95,0.8669214404242012,7,30.0,1,30.0,1,30.0,1,30.0,1
56,max_effective,10,30,3,3,0.05,0.95,0.803533327411192,7,38.0,1,38.0,1,38.0,1,38.0,1
57,max_effective,10,30,3,3,0.05,0.95,0.8450505715801866,5,21.0,1,21.0,1,21.0,1,19.0,0
58,max_effective,10,30,3,3,0.05,0.95,0.859853258063903,2,17.0,1,17.0,1,17.0,1,17.0,1
59,max_effective,10,30,3,3,0.05,0.95,0.896330496979611,3,14.0,1,14.0,1,14.0,1,14.0,1
60,max_effective,10,30,3,3,0.05,0.95,0.9104999434968696,21,35.0,1,35.0,1,35.0,1,35.0,1
61,max_effective,10,30,3,3,0.05,0.95,0.9382162141788716,32,58.0,0,62.0,1,62.0,1,62.0,1
62,max_effective,10,30,3,3,0.05,0.95,0.9449911879455004,18,38.0,1,38.0,1,38.0,1,38.0,1
63,max_effective,10,30,3,3,0.05,0.95,0.9487965025449908,16,30.0,1,30.0,1,30.0,1,30.0,1
64,max_effective,10,30,3,3,0.05,0.95,0.9248139539198296,27,47.0,1,47.0,1,47.0,1,47.0,1
65,max_effective,10,30,3,3,0.05,0.95,0.8141933318482285,6,17.0,1,17.0,1,17.0,1,17.0,1
66,max_effective,10,30,3,3,0.05,0.95,0.8963488063869811,25,56.0,1,56.0,1,56.0,1,56.0,1
67,max_effective,10,30,3,3,0.05,0.95,0.8849898234719603,4,20.0,1,20.0,1,20.0,1,20.0,1
68,max_effective,10,30,3,3,0.05,0.95,0.892539007326961,7,20.0,1,20.0,1,20.0,1,20.0,1
69,max_effective,10,30,3,3,0.05,0.95,0.9486341351161938,12,23.0,1,23.0,1,23.0,1,23.0,1
70,max_effective,10,30,3,3,0.05,0.95,0.6775224591652648,6,20.0,1,20.0,1,20.0,1,20.0,1
71,max_effective,10,30,3,3,0.05,0.95,0.8946056402692677,16,38.0,1,38.0,1,38.0,1,38.0,1
72,max_effective,10,30,3,3,0.05,0.95,0.8436220215802968,4,22.0,1,22.0,1,22.0,1,22.0,1
73,max_effective,10,30,3,3,0.05,0.95,0.9486487578227116,60,61.0,0,81.0,1,79.0,0,78.0,0
74,max_effective,10,30,3,3,0.05,0.95,0.9055779521103012,50,70.0,0,79.0,0,83.0,1,83.0,1
75,max_effective,10,30,3,3,0.05,0.95,0.9161392558927997,37,55.0,1,55.0,1,55.0,1,55.0,1
76,max_effective,10,30,3,3,0.05,0.95,0.9455283267733036,12,33.0,1,33.0,1,33.0,1,33.0,1
77,max_effective,10,30,3,3,0.05,0.95,0.7767941571285085,13,28.0,1,28.0,1,28.0,1,28.0,1
78,max_effective,10,30,3,3,0.05,0.95,0.8629217825222245,5,19.0,1,19.0,1,19.0,1,19.0,1
79,max_effective,10,30,3,3,0.05,0.95,0.9453426015631782,25,58.0,1,58.0,1,53.0,0,58.0,1
80,max_effective,10,30,3,3,0.05,0.95,0.8904548323408736,5,24.0,1,24.0,1,24.0,1,24.0,1
81,max_effective,10,30,3,3,0.05,0.95,0.9252240744523916,20,53.0,1,53.0,1,53.0,1,53.0,1
82,max_effective,10,30,3,3,0.05,0.95,0.9487785973210636,8,28.0,1,28.0,1,28.0,1,28.0,1
83,max_effective,10,30,3,3,0.05,0.95,0.8663652005442651,22,45.0,1,45.0,1,45.0,1,45.0,1
84,max_effective,10,30,3,3,0.05,0.95,0.9411802253204716,14,31.0,1,31.0,1,31.0,1,31.0,1
85,max_effective,10,30,3,3,0.05,0.95,0.8508619385638185,10,42.0,1,42.0,1,42.0,1,42.0,1
86,max_effective,10,30,3,3,0.05,0.95,0.9215623895180922,10,35.0,1,35.0,1,35.0,1,35.0,1
87,max_effective,10,30,3,3,0.05,0.95,0.8422883555098865,5,16.0,1,16.0,1,16.0,1,16.0,1
88,max_effective,10,30,3,3,0.05,0.95,0.9150474242139798,17,44.0,1,44.0,1,44.0,1,44.0,1
89,max_effective,10,30,3,3,0.05,0.95,0.902268869713473,8,40.0,1,40.0,1,40.0,1,40.0,1
90,max_effective,10,30,3,3,0.05,0.95,0.7426611796363426,11,30.0,1,30.0,1,30.0,1,30.0,1
91,max_effective,10,30,3,3,0.05,0.95,0.8672037678934826,7,21.0,1,21.0,1,21.0,1,21.0,1
92,max_effective,10,30,3,3,0.05,0.95,0.8980752598881797,13,32.0,1,32.0,1,32.0,1,32.0,1
93,max_effective,10,30,3,3,0.05,0.95,0.947786352299645,51,54.0,0,74.0,0,77.0,1,77.0,1
94,max_effective,10,30,3,3,0.05,0.95,0.9436487486473336,10,34.0,1,34.0,1,34.0,1,34.0,1
95,max_effective,10,30,3,3,0.05,0.95,0.9461783524190768,23,49.0,1,49.0,1,49.0,1,49.0,1
96,max_effective,10,30,3,3,0.05,0.95,0.6931864188155762,5,21.0,1,21.0,1,21.0,1,21.0,1
97,max_effective,10,30,3,3,0.05,0.95,0.8553514102639059,6,28.0,1,28.0,1,28.0,1,28.0,1
98,max_effective,10,30,3,3,0.05,0.95,0.7771142551119141,3,17.0,1,17.0,1,17.0,1,17.0,1
99,max_effective,10,30,3,3,0.05,0.95,0.9323035519937176,19,42.0,1,42.0,1,42.0,1,42.0,1
100,max_effective,10,30,3,3,0.05,0.95,0.8781262360409905,8,31.0,1,31.0,1,31.0,1,31.0,1
101,max_effective,10,30,3,3,0.05,0.95,0.832644217438904,6,19.0,1,19.0,1,19.0,1,19.0,1
102,max_effective,10,30,3,3,0.05,0.95,0.8567690278491334,18,44.0,1,44.0,1,44.0,1,44.0,1
103,max_effective,10,30,3,3,0.05,0.95,0.905547126400958,8,28.0,1,28.0,1,28.0,1,28.0,1
104,max_effective,10,30,3,3,0.05,0.95,0.912735907707689,14,40.0,1,40.0,1,40.0,1,40.0,1
105,max_effective,10,30,3,3,0.05,0.95,0.924204013976953,10,37.0,1,37.0,1,37.0,1,37.0,1
106,max_effective,10,30,3,3,0.05,0.95,0.9124528889317776,16,46.0,1,46.0,1,46.0,1,46.0,1
107,max_effective,10,30,3,3,0.05,0.95,0.9119492493083472,6,18.0,1,18.0,1,18.0,1,18.0,1
108,max_effective,10,30,3,3,0.05,0.95,0.9072647609823026,22,32.0,1,32.0,1,32.0,1,32.0,1
109,max_effective,10,30,3,3,0.05,0.95,0.8315978246500981,21,37.0,1,37.0,1,37.0,1,37.0,1
110,max_effective,10,30,3,3,0.05,0.95,0.7992882013702158,4,22.0,1,22.0,1,22.0,1,22.0,1
111,max_effective,10,30,3,3,0.05,0.95,0.8198877198955721,6,19.0,1,19.0,1,19.0,1,19.0,1
112,max_effective,10,30,3,3,0.05,0.95,0.9437353550870384,2,12.0,1,12.0,1,12.0,1,12.0,1
113,max_effective,10,30,3,3,0.05,0.95,0.8863829852057521,4,20.0,1,20.0,1,20.0,1,20.0,1
114,max_effective,10,30,3,3,0.05,0.95,0.9361276847058282,20,59.0,0,60.0,1,60.0,1,60.0,1
115,max_effective,10,30,3,3,0.05,0.95,0.8313331071722684,4,18.0,1,18.0,1,18.0,1,18.0,1
116,max_effective,10,30,3,3,0.05,0.95,0.874025089100698,8,21.0,1,21.0,1,21.0,1,20.0,0
117,max_effective,10,30,3,3,0.05,0.95,0.93961672088264,12,40.0,1,40.0,1,40.0,1,40.0,1
118,max_effective,10,30,3,3,0.05,0.95,0.9230924841234848,8,28.0,1,28.0,1,28.0,1,28.0,1
119,max_effective,10,30,3,3,0.05,0.95,0.7644389176289702,6,23.0,1,23.0,1,23.0,1,23.0,1
120,max_effective,10,30,3,3,0.05,0.95,0.9396483885340412,21,35.0,1,35.0,1,35.0,1,35.0,1
121,max_effective,10,30,3,3,0.05,0.95,0.8389878130882132,19,36.0,1,36.0,1,36.0,1,36.0,1
122,max_effective,10,30,3,3,0.05,0.95,0.9327192767760892,15,38.0,1,38.0,1,38.0,1,38.0,1
123,max_effective,10,30,3,3,0.05,0.95,0.9091307368050148,9,31.0,1,31.0,1,31.0,1,31.0,1
124,max_effective,10,30,3,3,0.05,0.95,0.9122380508604552,26,49.0,1,49.0,1,49.0,1,49.0,1
125,max_effective,10,30,3,3,0.05,0.95,0.9077596422757954,7,25.0,1,25.0,1,25.0,1,25.0,1
126,max_effective,10,30,3,3,0.05,0.95,0.911532662322661,12,24.0,1,24.0,1,24.0,1,24.0,1
127,max_effective,10,30,3,3,0.05,0.95,0.8997433194888418,7,22.0,1,22.0,1,22.0,1,22.0,1
128,max_effective,10,30,3,3,0.05,0.95,0.8407779089511281,11,22.0,1,22.0,1,22.0,1,22.0,1
129,max_effective,10,30,3,3,0.05,0.95,0.9041899332668324,13,38.0,1,38.0,1,38.0,1,38.0,1
130,max_effective,10,30,3,3,0.05,0.95,0.938898810799737,10,34.0,1,34.0,1,34.0,1,32.0,0
131,max_effective,10,30,3,3,0.05,0.95,0.7733577072686502,7,23.0,1,23.0,1,23.0,1,23.0,1
132,max_effective,10,30,3,3,0.05,0.95,0.9457585433715564,9,34.0,1,34.0,1,34.0,1,34.0,1
133,max_effective,10,30,3,3,0.05,0.95,0.8751920356158223,2,14.0,1,14.0,1,14.0,1,14.0,1
134,max_effective,10,30,3,3,0.05,0.95,0.9193021936191142,26,46.0,1,46.0,1,46.0,1,46.0,1
135,max_effective,10,30,3,3,0.05,0.95,0.9227376776139016,16,38.0,1,38.0,1,38.0,1,38.0,1
136,max_effective,10,30,3,3,0.05,0.95,0.9193919374418218,13,34.0,1,34.0,1,34.0,1,34.0,1
137,max_effective,10,30,3,3,0.05,0.95,0.8744907130069709,6,28.0,1,28.0,1,28.0,1,28.0,1
138,max_effective,10,30,3,3,0.05,0.95,0.883543575692743,10,41.0,1,41.0,1,41.0,1,41.0,1
139,max_effective,10,30,3,3,0.05,0.95,0.9067682573734992,8,21.0,1,21.0,1,21.0,1,21.0,1
140,max_effective,10,30,3,3,0.05,0.95,0.5415836721073649,2,13.0,1,13.0,1,13.0,1,13.0,1
141,max_effective,10,30,3,3,0.05,0.95,0.9339340911378188,17,35.0,1,35.0,1,35.0,1,35.0,1
142,max_effective,10,30,3,3,0.05,0.95,0.8611687879074814,15,35.0,1,35.0,1,35.0,1,35.0,1
143,max_effective,10,30,3,3,0.05,0.95,0.9346909366477658,23,66.0,0,68.0,1,66.0,0,68.0,1
144,max_effective,10,30,3,3,0.05,0.95,0.8768914915781653,19,33.0,1,33.0,1,33.0,1,33.0,1
145,max_effective,10,30,3,3,0.05,0.95,0.8024033228570394,7,27.0,1,27.0,1,27.0,1,27.0,1
146,max_effective,10,30,3,3,0.05,0.95,0.8169502932151883,13,31.0,1,31.0,1,31.0,1,31.0,1
147,max_effective,10,30,3,3,0.05,0.95,0.8798138608675613,12,29.0,1,29.0,1,29.0,1,27.0,0
148,max_effective,10,30,3,3,0.05,0.95,0.9194776050261304,17,29.0,1,29.0,1,29.0,1,29.0,1
149,max_effective,10,30,3,3,0.05,0.95,0.9248507326297696,11,47.0,1,47.0,1,47.0,1,47.0,1
150,max_effective,10,30,3,3,0.05,0.95,0.9429243623553812,28,69.0,0,71.0,0,74.0,1,74.0,1
151,max_effective,10,30,3,3,0.05,0.95,0.9305406027045814,34,61.0,1,61.0,1,61.0,1,61.0,1
152,max_effective,10,30,3,3,0.05,0.95,0.9429961890495764,24,45.0,1,45.0,1,45.0,1,45.0,1
153,max_effective,10,30,3,3,0.05,0.95,0.8537652874537723,7,22.0,1,22.0,1,22.0,1,22.0,1
154,max_effective,10,30,3,3,0.05,0.95,0.8896278741081451,6,19.0,1,19.0,1,19.0,1,19.0,1
155,max_effective,10,30,3,3,0.05,0.95,0.8853197636315858,7,34.0,1,34.0,1,34.0,1,34.0,1
156,max_effective,10,30,3,3,0.05,0.95,0.821484088828742,5,19.0,1,19.0,1,19.0,1,19.0,1
157,max_effective,10,30,3,3,0.05,0.95,0.7658311063783639,4,14.0,1,14.0,1,14.0,1,13.0,0
158,max_effective,10,30,3,3,0.05,0.95,0.921629142483768,26,45.0,1,45.0,1,45.0,1,45.0,1
159,max_effective,10,30,3,3,0.05,0.95,0.91470148440244,11,31.0,1,31.0,1,31.0,1,31.0,1
160,max_effective,10,30,3,3,0.05,0.95,0.7658854113060958,12,39.0,1,39.0,1,39.0,1,39.0,1
161,max_effective,10,30,3,3,0.05,0.95,0.8529793273208794,6,17.0,1,17.0,1,17.0,1,17.0,1
162,max_effective,10,30,3,3,0.05,0.95,0.8854429257383679,8,32.0,1,32.0,1,32.0,1,32.0,1
163,max_effective,10,30,3,3,0.05,0.95,0.930534844868732,14,35.0,1,35.0,1,35.0,1,35.0,1
164,max_effective,10,30,3,3,0.05,0.95,0.9114698105635968,13,32.0,1,32.0,1,32.0,1,32.0,1
165,max_effective,10,30,3,3,0.05,0.95,0.887016644435985,8,24.0,1,24.0,1,24.0,1,21.0,0
166,max_effective,10,30,3,3,0.05,0.95,0.925248959276638,18,42.0,1,42.0,1,42.0,1,42.0,1
167,max_effective,10,30,3,3,0.05,0.95,0.7169591892362028,4,16.0,1,16.0,1,16.0,1,16.0,1
168,max_effective,10,30,3,3,0.05,0.95,0.8667400151271736,7,19.0,1,19.0,1,19.0,1,19.0,1
169,max_effective,10,30,3,3,0.05,0.95,0.9360014293305778,11,31.0,1,31.0,1,31.0,1,31.0,1
170,max_effective,10,30,3,3,0.05,0.95,0.9432111568746744,18,48.0,1,48.0,1,48.0,1,48.0,1
171,max_effective,10,30,3,3,0.05,0.95,0.8864042694415734,4,16.0,1,16.0,1,16.0,1,16.0,1
172,max_effective,10,30,3,3,0.05,0.95,0.8772198697890198,6,18.0,1,18.0,1,18.0,1,18.0,1
173,max_effective,10,30,3,3,0.05,0.95,0.8752676992088682,17,33.0,1,33.0,1,33.0,1,33.0,1
174,max_effective,10,30,3,3,0.05,0.95,0.9070615326993228,4,14.0,1,14.0,1,14.0,1,14.0,1
175,max_effective,10,30,3,3,0.05,0.95,0.919198287502689,2,13.0,1,13.0,1,13.0,1,13.0,1
176,max_effective,10,30,3,3,0.05,0.95,0.930621293594924,11,23.0,1,23.0,1,23.0,1,23.0,1
177,max_effective,10,30,3,3,0.05,0.95,0.8789772295520458,10,38.0,1,38.0,1,38.0,1,38.0,1
178,max_effective,10,30,3,3,0.05,0.95,0.9456083053814156,16,29.0,1,29.0,1,29.0,1,29.0,1
179,max_effective,10,30,3,3,0.05,0.95,0.8161781635096823,6,30.0,1,30.0,1,30.0,1,30.0,1
180,max_effective,10,30,3,3,0.05,0.95,0.9312501392160571,26,59.0,1,59.0,1,59.0,1,59.0,1
181,max_effective,10,30,3,3,0.05,0.95,0.6064135255433961,4,25.0,1,25.0,1,25.0,1,25.0,1
182,max_effective,10,30,3,3,0.05,0.95,0.8821874189911909,33,65.0,1,65.0,1,65.0,1,65.0,1
183,max_effective,10,30,3,3,0.05,0.95,0.8734241063157088,14,39.0,1,39.0,1,39.0,1,39.0,1
184,max_effective,10,30,3,3,0.05,0.95,0.9273444557559316,21,37.0,1,37.0,1,37.0,1,37.0,1
185,max_effective,10,30,3,3,0.05,0.95,0.8936621340855504,8,22.0,1,22.0,1,22.0,1,22.0,1
186,max_effective,10,30,3,3,0.05,0.95,0.7884326884328606,8,25.0,1,25.0,1,25.0,1,25.0,1
187,max_effective,10,30,3,3,0.05,0.95,0.9176201161501808,19,38.0,1,38.0,1,38.0,1,38.0,1
188,max_effective,10,30,3,3,0.05,0.95,0.8853952812521,6,21.0,1,21.0,1,21.0,1,21.0,1
189,max_effective,10,30,3,3,0.05,0.95,0.8461014890021064,11,32.0,1,32.0,1,32.0,1,32.0,1
190,max_effective,10,30,3,3,0.05,0.95,0.946156928334859,8,25.0,1,25.0,1,25.0,1,25.0,1
191,max_effective,10,30,3,3,0.05,0.95,0.9443744248554274,8,20.0,1,20.0,1,20.0,1,20.0,1
192,max_effective,10,30,3,3,0.05,0.95,0.8991549146218116,13,38.0,1,38.0,1,38.0,1,38.0,1
193,max_effective,10,30,3,3,0.05,0.95,0.8331772393840994,5,22.0,1,22.0,1,22.0,1,22.0,1
194,max_effective,10,30,3,3,0.05,0.95,0.8891384406150253,5,19.0,1,19.0,1,19.0,1,19.0,1
195,max_effective,10,30,3,3,0.05,0.95,0.7780174872457422,3,15.0,1,15.0,1,15.0,1,15.0,1
196,max_effective,10,30,3,3,0.05,0.95,0.9049333628829468,5,20.0,1,20.0,1,20.0,1,20.0,1
197,max_effective,10,30,3,3,0.05,0.95,0.8616773534137426,13,26.0,1,26.0,1,26.0,1,26.0,1
198,max_effective,10,30,3,3,0.05,0.95,0.9039485971488992,18,43.0,1,43.0,1,43.0,1,43.0,1
199,max_effective,10,30,3,3,0.05,0.95,0.935180494332016,12,40.0,1,40.0,1,40.0,1,40.0,1
200,max_effective,10,30,3,3,0.05,0.95,0.9363240496713215,21,42.0,1,42.0,1,42.0,1,42.0,1
201,max_effective,10,30,3,3,0.05,0.95,0.9179386731569588,7,26.0,1,26.0,1,26.0,1,26.0,1
202,max_effective,10,30,3,3,0.05,0.95,0.8902430830328777,9,26.0,1,26.0,1,26.0,1,25.0,0
203,max_effective,10,30,3,3,0.05,0.95,0.8886625083851785,11,36.0,1,36.0,1,36.0,1,36.0,1
204,max_effective,10,30,3,3,0.05,0.95,0.9011434808340988,21,52.0,1,52.0,1,52.0,1,52.0,1
205,max_effective,10,30,3,3,0.05,0.95,0.9333931341232096,6,20.0,1,20.0,1,20.0,1,20.0,1
206,max_effective,10,30,3,3,0.05,0.95,0.923939665050678,6,28.0,1,28.0,1,28.0,1,28.0,1
207,max_effective,10,30,3,3,0.05,0.95,0.7543169385903644,4,16.0,1,16.0,1,16.0,1,16.0,1
208,max_effective,10,30,3,3,0.05,0.95,0.840100141406916,12,24.0,1,24.0,1,24.0,1,23.0,0
209,max_effective,10,30,3,3,0.05,0.95,0.8865500356464666,15,32.0,1,32.0,1,32.0,1,31.0,0
210,max_effective,10,30,3,3,0.05,0.95,0.937869474232088,12,40.0,1,40.0,1,40.0,1,40.0,1
211,max_effective,10,30,3,3,0.05,0.95,0.8810623298978609,8,29.0,1,29.0,1,29.0,1,29.0,1
212,max_effective,10,30,3,3,0.05,0.95,0.7888544002024814,3,17.0,1,17.0,1,17.0,1,17.0,1
213,max_effective,10,30,3,3,0.05,0.95,0.8729736364549889,15,29.0,1,29.0,1,29.0,1,29.0,1
214,max_effective,10,30,3,3,0.05,0.95,0.9102178492079468,25,36.0,1,36.0,1,36.0,1,36.0,1
215,max_effective,10,30,3,3,0.05,0.95,0.9312826303192604,14,41.0,1,41.0,1,41.0,1,41.0,1
216,max_effective,10,30,3,3,0.05,0.95,0.8873291471029047,9,33.0,1,33.0,1,33.0,1,33.0,1
217,max_effective,10,30,3,3,0.05,0.95,0.8848619658179094,16,32.0,1,32.0,1,32.0,1,32.0,1
218,max_effective,10,30,3,3,0.05,0.95,0.6930457321247068,4,15.0,1,15.0,1,15.0,1,15.0,1
219,max_effective,10,30,3,3,0.05,0.95,0.6479988616828506,2,13.0,1,13.0,1,13.0,1,13.0,1
220,max_effective,10,30,3,3,0.05,0.95,0.8934714853025875,7,27.0,1,27.0,1,27.0,1,27.0,1
221,max_effective,10,30,3,3,0.05,0.95,0.9421601323636062,13,37.0,1,37.0,1,37.0,1,37.0,1
222,max_effective,10,30,3,3,0.05,0.95,0.8974129504861033,19,35.0,1,35.0,1,35.0,1,35.0,1
223,max_effective,10,30,3,3,0.05,0.95,0.8207020557813686,7,24.0,1,24.0,1,24.0,1,24.0,1
224,max_effective,10,30,3,3,0.05,0.95,0.8144816586731713,2,12.0,1,12.0,1,12.0,1,12.0,1
225,max_effective,10,30,3,3,0.05,0.95,0.7599828796538958,9,29.0,1,29.0,1,29.0,1,29.0,1
226,max_effective,10,30,3,3,0.05,0.95,0.9483066577641664,89,74.0,0,81.0,0,81.0,0,89.0,1
227,max_effective,10,30,3,3,0.05,0.95,0.880265532941833,6,26.0,1,26.0,1,26.0,1,26.0,1
228,max_effective,10,30,3,3,0.05,0.95,0.9365089372278944,6,20.0,1,20.0,1,20.0,1,20.0,1
229,max_effective,10,30,3,3,0.05,0.95,0.8333032989180772,22,45.0,1,45.0,1,45.0,1,45.0,1
230,max_effective,10,30,3,3,0.05,0.95,0.9343488653908032,9,30.0,1,30.0,1,30.0,1,30.0,1
231,max_effective,10,30,3,3,0.05,0.95,0.8276665917170001,4,18.0,1,18.0,1,18.0,1,18.0,1
232,max_effective,10,30,3,3,0.05,0.95,0.8080056057400019,10,40.0,1,40.0,1,40.0,1,40.0,1
233,max_effective,10,30,3,3,0.05,0.95,0.9404095740624556,41,56.0,1,56.0,1,56.0,1,56.0,1
234,max_effective,10,30,3,3,0.05,0.95,0.9018361000626056,17,40.0,1,40.0,1,40.0,1,40.0,1
235,max_effective,10,30,3,3,0.05,0.95,0.9394022563555732,32,53.0,1,53.0,1,53.0,1,53.0,1
236,max_effective,10,30,3,3,0.05,0.95,0.8586725739012008,17,43.0,1,43.0,1,43.0,1,43.0,1
237,max_effective,10,30,3,3,0.05,0.95,0.7768506280606121,4,16.0,1,16.0,1,16.0,1,16.0,1
238,max_effective,10,30,3,3,0.05,0.95,0.8648006904073949,17,43.0,1,43.0,1,43.0,1,43.0,1
239,max_effective,10,30,3,3,0.05,0.95,0.9443330930522288,18,56.0,1,56.0,1,56.0,1,56.0,1
240,max_effective,10,30,3,3,0.05,0.95,0.8747569138103952,9,30.0,1,30.0,1,30.0,1,30.0,1
241,max_effective,10,30,3,3,0.05,0.95,0.9409269881146456,44,65.0,0,66.0,1,66.0,1,66.0,1
242,max_effective,10,30,3,3,0.05,0.95,0.849683927419592,15,45.0,1,45.0,1,45.0,1,45.0,1
243,max_effective,10,30,3,3,0.05,0.95,0.9016651466367952,12,34.0,1,34.0,1,34.0,1,34.0,1
244,max_effective,10,30,3,3,0.05,0.95,0.7604149042685204,4,17.0,1,17.0,1,17.0,1,16.0,0
245,max_effective,10,30,3,3,0.05,0.95,0.8451782636854814,4,18.0,1,18.0,1,18.0,1,18.0,1
246,max_effective,10,30,3,3,0.05,0.95,0.8548172489581435,10,23.0,1,23.0,1,23.0,1,23.0,1
247,max_effective,10,30,3,3,0.05,0.95,0.8768351302216287,40,60.0,1,60.0,1,60.0,1,60.0,1
248,max_effective,10,30,3,3,0.05,0.95,0.8992902436998346,12,25.0,1,25.0,1,25.0,1,25.0,1
249,max_effective,10,30,3,3,0.05,0.95,0.8918546308647807,6,23.0,1,23.0,1,23.0,1,23.0,1
250,max_effective,10,30,3,3,0.05,0.95,0.9416215357439088,52,70.0,0,76.0,0,81.0,1,80.0,0
251,max_effective,10,30,3,3,0.05,0.95,0.6780327092843462,13,32.0,1,32.0,1,32.0,1,32.0,1
252,max_effective,10,30,3,3,0.05,0.95,0.8801526970761437,4,16.0,1,16.0,1,16.0,1,16.0,1
253,max_effective,10,30,3,3,0.05,0.95,0.8809912091220775,8,23.0,1,23.0,1,23.0,1,23.0,1
254,max_effective,10,30,3,3,0.05,0.95,0.9286859035123572,19,53.0,1,53.0,1,53.0,1,53.0,1
255,max_effective,10,30,3,3,0.05,0.95,0.9359904167870828,14,33.0,1,33.0,1,33.0,1,33.0,1
256,max_effective,10,30,3,3,0.05,0.95,0.928468342381049,3,16.0,1,16.0,1,16.0,1,16.0,1
257,max_effective,10,30,3,3,0.05,0.95,0.8339687340306069,9,28.0,1,28.0,1,28.0,1,28.0,1
258,max_effective,10,30,3,3,0.05,0.95,0.8851555198442461,18,31.0,1,31.0,1,31.0,1,31.0,1
259,max_effective,10,30,3,3,0.05,0.95,0.7276118721046685,8,31.0,1,31.0,1,31.0,1,31.0,1
260,max_effective,10,30,3,3,0.05,0.95,0.9042496498661692,3,20.0,1,20.0,1,20.0,1,20.0,1
261,max_effective,10,30,3,3,0.05,0.95,0.91388537685377,26,47.0,1,47.0,1,47.0,1,47.0,1
262,max_effective,10,30,3,3,0.05,0.95,0.7950309894033607,4,15.0,1,15.0,1,15.0,1,15.0,1
263,max_effective,10,30,3,3,0.05,0.95,0.8510715301262793,4,18.0,1,18.0,1,18.0,1,17.0,0
264,max_effective,10,30,3,3,0.05,0.95,0.8768152754511149,8,23.0,1,23.0,1,23.0,1,23.0,1
265,max_effective,10,30,3,3,0.05,0.95,0.8868230965833762,6,19.0,1,19.0,1,19.0,1,19.0,1
266,max_effective,10,30,3,3,0.05,0.95,0.9385387986995232,7,23.0,1,23.0,1,23.0,1,23.0,1
267,max_effective,10,30,3,3,0.05,0.95,0.9376630764863892,11,47.0,1,47.0,1,47.0,1,47.0,1
268,max_effective,10,30,3,3,0.05,0.95,0.8798475062938809,5,21.0,1,21.0,1,21.0,1,21.0,1
269,max_effective,10,30,3,3,0.05,0.95,0.926446492085732,8,22.0,1,22.0,1,22.0,1,22.0,1
270,max_effective,10,30,3,3,0.05,0.95,0.7260250034538516,8,24.0,1,24.0,1,24.0,1,24.0,1
271,max_effective,10,30,3,3,0.05,0.95,0.8791679520401574,16,37.0,1,37.0,1,37.0,1,37.0,1
272,max_effective,10,30,3,3,0.05,0.95,0.9483441826377575,12,26.0,1,26.0,1,26.0,1,25.0,0
273,max_effective,10,30,3,3,0.05,0.95,0.8328308293782325,19,48.0,1,48.0,1,48.0,1,48.0,1
274,max_effective,10,30,3,3,0.05,0.95,0.9153838097322304,11,22.0,1,22.0,1,22.0,1,22.0,1
275,max_effective,10,30,3,3,0.05,0.95,0.8792273850464055,7,24.0,1,24.0,1,24.0,1,24.0,1
276,max_effective,10,30,3,3,0.05,0.95,0.9389947550178378,16,43.0,1,43.0,1,43.0,1,43.0,1
277,max_effective,10,30,3,3,0.05,0.95,0.8806222212972502,8,22.0,1,22.0,1,22.0,1,22.0,1
278,max_effective,10,30,3,3,0.05,0.95,0.7466651729723133,3,15.0,1,15.0,1,15.0,1,15.0,1
279,max_effective,10,30,3,3,0.05,0.95,0.9282230672842064,9,28.0,1,28.0,1,28.0,1,28.0,1
280,max_effective,10,30,3,3,0.05,0.95,0.9379866100472376,15,43.0,1,43.0,1,43.0,1,43.0,1
281,max_effective,10,30,3,3,0.05,0.95,0.9493777092237728,8,25.0,1,25.0,1,25.0,1,25.0,1
282,max_effective,10,30,3,3,0.05,0.95,0.7511761637313851,6,19.0,1,19.0,1,19.0,1,19.0,1
283,max_effective,10,30,3,3,0.05,0.95,0.9234941090022488,5,23.0,1,23.0,1,23.0,1,23.0,1
284,max_effective,10,30,3,3,0.05,0.95,0.915449670152104,7,29.0,1,29.0,1,29.0,1,29.0,1
285,max_effective,10,30,3,3,0.05,0.95,0.8034196098454937,4,14.0,1,14.0,1,14.0,1,14.0,1
286,max_effective,10,30,3,3,0.05,0.95,0.8285107426205014,7,32.0,1,32.0,1,32.0,1,32.0,1
287,max_effective,10,30,3,3,0.05,0.95,0.8145789837152054,17,38.0,1,38.0,1,38.0,1,38.0,1
288,max_effective,10,30,3,3,0.05,0.95,0.9361641525800212,9,26.0,1,26.0,1,26.0,1,26.0,1
289,max_effective,10,30,3,3,0.05,0.95,0.872154300733798,7,26.0,1,26.0,1,26.0,1,26.0,1
290,max_effective,10,30,3,3,0.05,0.95,0.913627879077204,22,50.0,1,50.0,1,50.0,1,49.0,0
291,max_effective,10,30,3,3,0.05,0.95,0.9002386592262688,7,32.0,1,32.0,1,32.0,1,32.0,1
292,max_effective,10,30,3,3,0.05,0.95,0.9459672528950244,23,40.0,1,40.0,1,40.0,1,40.0,1
293,max_effective,10,30,3,3,0.05,0.95,0.7601996535007409,3,15.0,1,15.0,1,15.0,1,15.0,1
294,max_effective,10,30,3,3,0.05,0.95,0.944698251598879,50,70.0,0,73.0,0,80.0,0,82.0,1
295,max_effective,10,30,3,3,0.05,0.95,0.8734527253377241,5,19.0,1,19.0,1,19.0,1,19.0,1
296,max_effective,10,30,3,3,0.05,0.95,0.94027490118056,5,24.0,1,24.0,1,24.0,1,24.0,1
297,max_effective,10,30,3,3,0.05,0.95,0.854077164218636,2,11.0,1,11.0,1,11.0,1,11.0,1
298,max_effective,10,30,3,3,0.05,0.95,0.936693856225086,22,36.0,1,36.0,1,36.0,1,36.0,1
299,max_effective,10,30,3,3,0.05,0.95,0.7618218234521072,3,13.0,1,13.0,1,13.0,1,13.0,1
300,max_effective,10,30,3,3,0.05,0.95,0.7110569048822092,7,18.0,1,18.0,1,18.0,1,16.0,0
301,max_effective,10,30,3,3,0.05,0.95,0.8461217427410113,12,35.0,1,35.0,1,35.0,1,35.0,1
302,max_effective,10,30,3,3,0.05,0.95,0.8806874771688201,4,16.0,1,16.0,1,16.0,1,16.0,1
303,max_effective,10,30,3,3,0.05,0.95,0.9391883143845088,20,37.0,1,37.0,1,37.0,1,37.0,1
304,max_effective,10,30,3,3,0.05,0.95,0.93842562059473,7,40.0,1,40.0,1,40.0,1,40.0,1
305,max_effective,10,30,3,3,0.05,0.95,0.9111924982546962,5,22.0,1,22.0,1,22.0,1,22.0,1
306,max_effective,10,30,3,3,0.05,0.95,0.9187009469159652,6,27.0,1,27.0,1,27.0,1,27.0,1
307,max_effective,10,30,3,3,0.05,0.95,0.7800989393257023,6,17.0,1,17.0,1,17.0,1,17.0,1
308,max_effective,10,30,3,3,0.05,0.95,0.9104234562384084,14,30.0,1,30.0,1,30.0,1,30.0,1
309,max_effective,10,30,3,3,0.05,0.95,0.934798023547468,5,20.0,1,20.0,1,20.0,1,20.0,1
310,max_effective,10,30,3,3,0.05,0.95,0.9264976373570012,14,37.0,1,37.0,1,37.0,1,37.0,1
311,max_effective,10,30,3,3,0.05,0.95,0.6562710417404982,5,17.0,1,17.0,1,17.0,1,17.0,1
312,max_effective,10,30,3,3,0.05,0.95,0.7156723708084894,6,23.0,1,23.0,1,23.0,1,23.0,1
313,max_effective,10,30,3,3,0.05,0.95,0.8687887760109537,9,25.0,1,25.0,1,25.0,1,25.0,1
314,max_effective,10,30,3,3,0.05,0.95,0.8991282469269245,18,49.0,1,49.0,1,49.0,1,49.0,1
315,max_effective,10,30,3,3,0.05,0.95,0.8865867552527933,17,37.0,1,37.0,1,37.0,1,37.0,1
316,max_effective,10,30,3,3,0.05,0.95,0.7375445471477289,10,34.0,1,34.0,1,34.0,1,34.0,1
317,max_effective,10,30,3,3,0.05,0.95,0.7791318877020703,9,34.0,1,34.0,1,34.0,1,34.0,1
318,max_effective,10,30,3,3,0.05,0.95,0.941992190299842,15,36.0,1,36.0,1,36.0,1,35.0,0
319,max_effective,10,30,3,3,0.05,0.95,0.9067494572863124,15,31.0,1,31.0,1,31.0,1,31.0,1
320,max_effective,10,30,3,3,0.05,0.95,0.8486327710673705,12,27.0,1,27.0,1,27.0,1,27.0,1
321,max_effective,10,30,3,3,0.05,0.95,0.8813909227915497,12,34.0,1,34.0,1,34.0,1,34.0,1
322,max_effective,10,30,3,3,0.05,0.95,0.8672018252658912,24,40.0,1,40.0,1,40.0,1,40.0,1
323,max_effective,10,30,3,3,0.05,0.95,0.9297414071918294,11,35.0,1,35.0,1,35.0,1,33.0,0
324,max_effective,10,30,3,3,0.05,0.95,0.7966754672971311,5,17.0,1,17.0,1,17.0,1,17.0,1
325,max_effective,10,30,3,3,0.05,0.95,0.8221023491764364,4,20.0,1,20.0,1,20.0,1,20.0,1
326,max_effective,10,30,3,3,0.05,0.95,0.9184325089144566,11,21.0,1,21.0,1,21.0,1,21.0,1
327,max_effective,10,30,3,3,0.05,0.95,0.7260461474252984,6,22.0,1,22.0,1,22.0,1,22.0,1
328,max_effective,10,30,3,3,0.05,0.95,0.9130482299542748,10,31.0,1,31.0,1,31.0,1,31.0,1
329,max_effective,10,30,3,3,0.05,0.95,0.8604807783669235,5,23.0,1,23.0,1,23.0,1,23.0,1
330,max_effective,10,30,3,3,0.05,0.95,0.9352770793230286,41,69.0,1,69.0,1,68.0,0,64.0,0
331,max_effective,10,30,3,3,0.05,0.95,0.8227088688821933,2,13.0,1,13.0,1,13.0,1,13.0,1
332,max_effective,10,30,3,3,0.05,0.95,0.89847533766467,9,27.0,1,27.0,1,27.0,1,27.0,1
333,max_effective,10,30,3,3,0.05,0.95,0.9325189692975424,5,22.0,1,22.0,1,22.0,1,22.0,1
334,max_effective,10,30,3,3,0.05,0.95,0.9016680948023076,4,23.0,1,23.0,1,23.0,1,23.0,1
335,max_effective,10,30,3,3,0.05,0.95,0.6633292108457404,4,18.0,1,18.0,1,18.0,1,18.0,1
336,max_effective,10,30,3,3,0.05,0.95,0.8515714965794804,19,31.0,1,31.0,1,31.0,1,31.0,1
337,max_effective,10,30,3,3,0.05,0.95,0.9241861296399556,6,17.0,1,17.0,1,17.0,1,17.0,1
338,max_effective,10,30,3,3,0.05,0.95,0.7720382972307991,5,23.0,1,23.0,1,23.0,1,23.0,1
339,max_effective,10,30,3,3,0.05,0.95,0.8339102244979918,7,17.0,1,17.0,1,17.0,1,17.0,1
340,max_effective,10,30,3,3,0.05,0.95,0.9302424815796216,9,33.0,1,33.0,1,33.0,1,33.0,1
341,max_effective,10,30,3,3,0.05,0.95,0.8113201975314801,5,16.0,1,16.0,1,16.0,1,16.0,1
342,max_effective,10,30,3,3,0.05,0.95,0.860188399698141,14,30.0,1,30.0,1,30.0,1,30.0,1
343,max_effective,10,30,3,3,0.05,0.95,0.7433293357050247,4,15.0,1,15.0,1,15.0,1,15.0,1
344,max_effective,10,30,3,3,0.05,0.95,0.7748548793656216,5,18.0,1,18.0,1,18.0,1,18.0,1
345,max_effective,10,30,3,3,0.05,0.95,0.895859413671634,6,24.0,1,24.0,1,24.0,1,24.0,1
346,max_effective,10,30,3,3,0.05,0.95,0.9427974925875646,9,27.0,1,27.0,1,27.0,1,27.0,1
347,max_effective,10,30,3,3,0.05,0.95,0.9173456026559352,19,44.0,1,44.0,1,44.0,1,44.0,1
348,max_effective,10,30,3,3,0.05,0.95,0.9171694195056842,23,41.0,1,41.0,1,41.0,1,41.0,1
349,max_effective,10,30,3,3,0.05,0.95,0.7000276538203151,7,22.0,1,22.0,1,22.0,1,22.0,1
350,max_effective,10,30,3,3,0.05,0.95,0.9022649673072876,5,21.0,1,21.0,1,21.0,1,21.0,1
351,max_effective,10,30,3,3,0.05,0.95,0.9410752227865036,35,68.0,0,71.0,0,71.0,0,76.0,1
352,max_effective,10,30,3,3,0.05,0.95,0.8346118435279498,6,21.0,1,21.0,1,21.0,1,21.0,1
353,max_effective,10,30,3,3,0.05,0.95,0.8529909614645034,6,21.0,1,21.0,1,21.0,1,21.0,1
354,max_effective,10,30,3,3,0.05,0.95,0.8021987274056441,8,26.0,1,26.0,1,26.0,1,26.0,1
355,max_effective,10,30,3,3,0.05,0.95,0.883196464108439,2,13.0,1,13.0,1,13.0,1,13.0,1
356,max_effective,10,30,3,3,0.05,0.95,0.8130673840805621,5,22.0,1,22.0,1,22.0,1,22.0,1
357,max_effective,10,30,3,3,0.05,0.95,0.90508608319231,31,50.0,1,50.0,1,50.0,1,50.0,1
358,max_effective,10,30,3,3,0.05,0.95,0.9211939968743028,10,35.0,1,35.0,1,35.0,1,35.0,1
359,max_effective,10,30,3,3,0.05,0.95,0.8341176381208298,4,22.0,1,22.0,1,22.0,1,22.0,1
360,max_effective,10,30,3,3,0.05,0.95,0.9336206080810528,3,16.0,1,16.0,1,16.0,1,16.0,1
361,max_effective,10,30,3,3,0.05,0.95,0.7299077242971556,5,22.0,1,22.0,1,22.0,1,22.0,1
362,max_effective,10,30,3,3,0.05,0.95,0.8809837717036634,8,29.0,1,29.0,1,29.0,1,29.0,1
363,max_effective,10,30,3,3,0.05,0.95,0.828304543123462,11,23.0,1,23.0,1,23.0,1,23.0,1
364,max_effective,10,30,3,3,0.05,0.95,0.8478219695054376,20,45.0,1,45.0,1,45.0,1,45.0,1
365,max_effective,10,30,3,3,0.05,0.95,0.9202480966105508,8,22.0,1,22.0,1,22.0,1,22.0,1
366,max_effective,10,30,3,3,0.05,0.95,0.8963638003211845,34,63.0,1,63.0,1,63.0,1,63.0,1
367,max_effective,10,30,3,3,0.05,0.95,0.8875010601265859,4,19.0,1,19.0,1,19.0,1,19.0,1
368,max_effective,10,30,3,3,0.05,0.95,0.9124100276841892,10,32.0,1,32.0,1,32.0,1,32.0,1
369,max_effective,10,30,3,3,0.05,0.95,0.9407677802910264,22,47.0,1,47.0,1,47.0,1,46.0,0
370,max_effective,10,30,3,3,0.05,0.95,0.9454837248452594,24,47.0,1,47.0,1,47.0,1,47.0,1
371,max_effective,10,30,3,3,0.05,0.95,0.8930804587920146,9,27.0,1,27.0,1,27.0,1,27.0,1
372,max_effective,10,30,3,3,0.05,0.95,0.9197746118011132,8,30.0,1,30.0,1,30.0,1,30.0,1
373,max_effective,10,30,3,3,0.05,0.95,0.9357396141260292,13,39.0,1,39.0,1,39.0,1,39.0,1
374,max_effective,10,30,3,3,0.05,0.95,0.9255941755567324,8,27.0,1,27.0,1,27.0,1,27.0,1
375,max_effective,10,30,3,3,0.05,0.95,0.7888944216067605,5,19.0,1,19.0,1,19.0,1,19.0,1
376,max_effective,10,30,3,3,0.05,0.95,0.8526691298933008,9,27.0,1,27.0,1,27.0,1,27.0,1
377,max_effective,10,30,3,3,0.05,0.95,0.9472705021919516,22,46.0,1,46.0,1,46.0,1,46.0,1
378,max_effective,10,30,3,3,0.05,0.95,0.8752599510280771,7,22.0,1,22.0,1,22.0,1,22.0,1
379,max_effective,10,30,3,3,0.05,0.95,0.7072062350111359,7,20.0,1,20.0,1,20.0,1,20.0,1
380,max_effective,10,30,3,3,0.05,0.95,0.7626939920099292,8,24.0,1,24.0,1,24.0,1,24.0,1
381,max_effective,10,30,3,3,0.05,0.95,0.9085756244518244,13,34.0,1,34.0,1,34.0,1,34.0,1
382,max_effective,10,30,3,3,0.05,0.95,0.9011922365725348,4,20.0,1,20.0,1,20.0,1,20.0,1
383,max_effective,10,30,3,3,0.05,0.95,0.8294342746874162,4,24.0,1,24.0,1,24.0,1,24.0,1
384,max_effective,10,30,3,3,0.05,0.95,0.8042823634713684,7,25.0,1,25.0,1,25.0,1,25.0,1
385,max_effective,10,30,3,3,0.05,0.95,0.9381257396213744,20,43.0,1,43.0,1,43.0,1,42.0,0
386,max_effective,10,30,3,3,0.05,0.95,0.7686854969066378,9,21.0,1,21.0,1,21.0,1,21.0,1
387,max_effective,10,30,3,3,0.05,0.95,0.8051015244577138,3,17.0,1,17.0,1,17.0,1,17.0,1
388,max_effective,10,30,3,3,0.05,0.95,0.9406574652039188,27,45.0,1,45.0,1,45.0,1,44.0,0
389,max_effective,10,30,3,3,0.05,0.95,0.9062020225369988,17,34.0,1,34.0,1,34.0,1,34.0,1
390,max_effective,10,30,3,3,0.05,0.95,0.8494271797239241,5,20.0,1,20.0,1,20.0,1,20.0,1
391,max_effective,10,30,3,3,0.05,0.95,0.7499746783317015,7,25.0,1,25.0,1,25.0,1,25.0,1
392,max_effective,10,30,3,3,0.05,0.95,0.9401075756120332,24,50.0,1,50.0,1,50.0,1,50.0,1
393,max_effective,10,30,3,3,0.05,0.95,0.8773712986539969,10,29.0,1,29.0,1,29.0,1,29.0,1
394,max_effective,10,30,3,3,0.05,0.95,0.8351216335169374,8,25.0,1,25.0,1,25.0,1,25.0,1
395,max_effective,10,30,3,3,0.05,0.95,0.7945500877275659,4,17.0,1,17.0,1,17.0,1,17.0,1
396,max_effective,10,30,3,3,0.05,0.95,0.9426154160475726,33,58.0,1,58.0,1,58.0,1,58.0,1
397,max_effective,10,30,3,3,0.05,0.95,0.8927672829758354,17,38.0,1,38.0,1,38.0,1,38.0,1
398,max_effective,10,30,3,3,0.05,0.95,0.8382904385452803,4,19.0,1,19.0,1,19.0,1,19.0,1
399,max_effective,10,30,3,3,0.05,0.95,0.943365794769484,5,24.0,1,24.0,1,24.0,1,24.0,1
400,max_effective,10,30,3,3,0.05,0.95,0.9438976756441608,31,61.0,0,68.0,1,68.0,1,68.0,1
401,max_effective,10,30,3,3,0.05,0.95,0.8590168582316066,3,13.0,1,13.0,1,13.0,1,13.0,1
402,max_effective,10,30,3,3,0.05,0.95,0.8677737724283517,5,16.0,1,16.0,1,16.0,1,16.0,1
403,max_effective,10,30,3,3,0.05,0.95,0.9282864816853597,9,29.0,1,29.0,1,29.0,1,29.0,1
404,max_effective,10,30,3,3,0.05,0.95,0.944492486267661,10,37.0,1,37.0,1,37.0,1,37.0,1
405,max_effective,10,30,3,3,0.05,0.95,0.7806052538448645,4,21.0,1,21.0,1,21.0,1,21.0,1
406,max_effective,10,30,3,3,0.05,0.95,0.9335437138977976,4,15.0,1,15.0,1,15.0,1,15.0,1
407,max_effective,10,30,3,3,0.05,0.95,0.8001637546048458,11,31.0,1,31.0,1,31.0,1,31.0,1
408,max_effective,10,30,3,3,0.05,0.95,0.9322867141030834,21,62.0,1,62.0,1,62.0,1,62.0,1
409,max_effective,10,30,3,3,0.05,0.95,0.7693349672060357,6,26.0,1,26.0,1,26.0,1,26.0,1
410,max_effective,10,30,3,3,0.05,0.95,0.8793893221945305,4,18.0,1,18.0,1,18.0,1,18.0,1
411,max_effective,10,30,3,3,0.05,0.95,0.8846387378524948,5,21.0,1,21.0,1,21.0,1,21.0,1
412,max_effective,10,30,3,3,0.05,0.95,0.921642615727281,10,33.0,1,33.0,1,33.0,1,33.0,1
413,max_effective,10,30,3,3,0.05,0.95,0.8958323682298716,5,18.0,1,18.0,1,18.0,1,18.0,1
414,max_effective,10,30,3,3,0.05,0.95,0.840604670615701,8,24.0,1,24.0,1,24.0,1,24.0,1
415,max_effective,10,30,3,3,0.05,0.95,0.91867358176523,43,59.0,1,59.0,1,59.0,1,59.0,1
416,max_effective,10,30,3,3,0.05,0.95,0.799454244362886,9,26.0,1,26.0,1,26.0,1,26.0,1
417,max_effective,10,30,3,3,0.05,0.95,0.9275918655062776,5,23.0,1,23.0,1,23.0,1,23.0,1
418,max_effective,10,30,3,3,0.05,0.95,0.9320536948730072,26,42.0,1,42.0,1,42.0,1,42.0,1
419,max_effective,10,30,3,3,0.05,0.95,0.7318653845885121,4,16.0,1,16.0,1,16.0,1,16.0,1
420,max_effective,10,30,3,3,0.05,0.95,0.7460705032847154,4,22.0,1,22.0,1,22.0,1,22.0,1
421,max_effective,10,30,3,3,0.05,0.95,0.935759085910038,20,37.0,1,37.0,1,37.0,1,37.0,1
422,max_effective,10,30,3,3,0.05,0.95,0.9141643253976668,16,46.0,1,46.0,1,46.0,1,46.0,1
423,max_effective,10,30,3,3,0.05,0.95,0.85594761514719,16,43.0,1,43.0,1,43.0,1,43.0,1
424,max_effective,10,30,3,3,0.05,0.95,0.9369266907307424,16,42.0,1,42.0,1,42.0,1,42.0,1
425,max_effective,10,30,3,3,0.05,0.95,0.8966378739308939,12,33.0,1,33.0,1,33.0,1,33.0,1
426,max_effective,10,30,3,3,0.05,0.95,0.8925052638189406,10,29.0,1,29.0,1,29.0,1,29.0,1
427,max_effective,10,30,3,3,0.05,0.95,0.935632755683774,22,55.0,1,55.0,1,55.0,1,52.0,0
428,max_effective,10,30,3,3,0.05,0.95,0.8926471404434585,7,21.0,1,21.0,1,21.0,1,21.0,1
429,max_effective,10,30,3,3,0.05,0.95,0.8994928475128381,5,21.0,1,21.0,1,21.0,1,21.0,1
430,max_effective,10,30,3,3,0.05,0.95,0.8985328534355074,14,35.0,1,35.0,1,35.0,1,35.0,1
431,max_effective,10,30,3,3,0.05,0.95,0.8952350900214215,4,13.0,1,13.0,1,13.0,1,13.0,1
432,max_effective,10,30,3,3,0.05,0.95,0.8386403614909005,12,27.0,1,27.0,1,27.0,1,25.0,0
433,max_effective,10,30,3,3,0.05,0.95,0.9218444058664556,14,33.0,1,33.0,1,33.0,1,33.0,1
434,max_effective,10,30,3,3,0.05,0.95,0.9351575203334328,5,21.0,1,21.0,1,21.0,1,21.0,1
435,max_effective,10,30,3,3,0.05,0.95,0.8246160249478143,7,29.0,1,29.0,1,29.0,1,29.0,1
436,max_effective,10,30,3,3,0.05,0.95,0.9353679581277335,11,31.0,1,31.0,1,31.0,1,31.0,1
437,max_effective,10,30,3,3,0.05,0.95,0.9087960432482234,15,42.0,1,42.0,1,42.0,1,42.0,1
438,max_effective,10,30,3,3,0.05,0.95,0.8347516788165227,5,19.0,1,19.0,1,19.0,1,19.0,1
439,max_effective,10,30,3,3,0.05,0.95,0.8543554059585985,7,19.0,1,19.0,1,19.0,1,19.0,1
440,max_effective,10,30,3,3,0.05,0.95,0.9160938244976702,5,25.0,1,25.0,1,25.0,1,25.0,1
441,max_effective,10,30,3,3,0.05,0.95,0.9365827107366166,17,52.0,1,52.0,1,52.0,1,52.0,1
442,max_effective,10,30,3,3,0.05,0.95,0.8786576067313935,20,37.0,1,37.0,1,37.0,1,37.0,1
443,max_effective,10,30,3,3,0.05,0.95,0.8560591488639622,9,37.0,1,37.0,1,37.0,1,37.0,1
444,max_effective,10,30,3,3,0.05,0.95,0.775109635959534,13,32.0,1,32.0,1,32.0,1,32.0,1
445,max_effective,10,30,3,3,0.05,0.95,0.8687032470690476,6,20.0,1,20.0,1,20.0,1,20.0,1
446,max_effective,10,30,3,3,0.05,0.95,0.7818735500477212,4,14.0,1,14.0,1,14.0,1,14.0,1
447,max_effective,10,30,3,3,0.05,0.95,0.8669029957121456,4,17.0,1,17.0,1,17.0,1,17.0,1
448,max_effective,10,30,3,3,0.05,0.95,0.7514862176568525,4,17.0,1,17.0,1,17.0,1,17.0,1
449,max_effective,10,30,3,3,0.05,0.95,0.8133969941504366,6,22.0,1,22.0,1,22.0,1,22.0,1
450,max_effective,10,30,3,3,0.05,0.95,0.9415405606076174,6,18.0,1,18.0,1,18.0,1,18.0,1
451,max_effective,10,30,3,3,0.05,0.95,0.94876185611018,21,36.0,1,36.0,1,36.0,1,36.0,1
452,max_effective,10,30,3,3,0.05,0.95,0.8827880116002624,7,22.0,1,22.0,1,22.0,1,21.0,0
453,max_effective,10,30,3,3,0.05,0.95,0.8879638359343762,13,26.0,1,26.0,1,26.0,1,26.0,1
454,max_effective,10,30,3,3,0.05,0.95,0.8918127380603345,5,18.0,1,18.0,1,18.0,1,18.0,1
455,max_effective,10,30,3,3,0.05,0.95,0.8688594395642222,6,22.0,1,22.0,1,22.0,1,22.0,1
456,max_effective,10,30,3,3,0.05,0.95,0.9155517509117294,5,17.0,1,17.0,1,17.0,1,17.0,1
457,max_effective,10,30,3,3,0.05,0.95,0.9424187722427904,5,22.0,1,22.0,1,22.0,1,22.0,1
458,max_effective,10,30,3,3,0.05,0.95,0.8426887523284288,3,15.0,1,15.0,1,15.0,1,15.0,1
459,max_effective,10,30,3,3,0.05,0.95,0.8940279012631481,21,45.0,1,45.0,1,45.0,1,45.0,1
460,max_effective,10,30,3,3,0.05,0.95,0.8108222100832861,3,12.0,1,12.0,1,12.0,1,12.0,1
461,max_effective,10,30,3,3,0.05,0.95,0.8469421895419981,14,38.0,1,38.0,1,38.0,1,38.0,1
462,max_effective,10,30,3,3,0.05,0.95,0.8873445917958555,14,38.0,1,38.0,1,38.0,1,38.0,1
463,max_effective,10,30,3,3,0.05,0.95,0.7106466970190198,6,18.0,1,18.0,1,18.0,1,16.0,0
464,max_effective,10,30,3,3,0.05,0.95,0.9463760379503408,43,59.0,1,59.0,1,59.0,1,56.0,0
465,max_effective,10,30,3,3,0.05,0.95,0.6623185042379951,6,19.0,1,19.0,1,19.0,1,19.0,1
466,max_effective,10,30,3,3,0.05,0.95,0.7432492780096,9,25.0,1,25.0,1,25.0,1,25.0,1
467,max_effective,10,30,3,3,0.05,0.95,0.8628128063983717,8,33.0,1,33.0,1,33.0,1,33.0,1
468,max_effective,10,30,3,3,0.05,0.95,0.9005962380174918,7,26.0,1,26.0,1,26.0,1,26.0,1
469,max_effective,10,30,3,3,0.05,0.95,0.9307350984183256,30,75.0,0,75.0,0,81.0,1,81.0,1
470,max_effective,10,30,3,3,0.05,0.95,0.9144038663865092,25,37.0,1,37.0,1,37.0,1,37.0,1
471,max_effective,10,30,3,3,0.05,0.95,0.9138753582376482,3,12.0,1,12.0,1,12.0,1,12.0,1
472,max_effective,10,30,3,3,0.05,0.95,0.8084942405393205,6,24.0,1,24.0,1,24.0,1,24.0,1
473,max_effective,10,30,3,3,0.05,0.95,0.9484014165260348,5,27.0,1,27.0,1,27.0,1,27.0,1
474,max_effective,10,30,3,3,0.05,0.95,0.8851744909032128,15,28.0,1,28.0,1,28.0,1,28.0,1
475,max_effective,10,30,3,3,0.05,0.95,0.9329832056564996,7,18.0,1,18.0,1,18.0,1,17.0,0
476,max_effective,10,30,3,3,0.05,0.95,0.8585412067282406,9,32.0,1,32.0,1,32.0,1,32.0,1
477,max_effective,10,30,3,3,0.05,0.95,0.7498245869585557,10,29.0,1,29.0,1,29.0,1,29.0,1
478,max_effective,10,30,3,3,0.05,0.95,0.8860648457174389,8,28.0,1,28.0,1,28.0,1,28.0,1
479,max_effective,10,30,3,3,0.05,0.95,0.9477884600207018,3,16.0,1,16.0,1,16.0,1,16.0,1
480,max_effective,10,30,3,3,0.05,0.95,0.932762288436184,8,33.0,1,33.0,1,33.0,1,33.0,1
481,max_effective,10,30,3,3,0.05,0.95,0.8944529420816112,7,28.0,1,28.0,1,28.0,1,28.0,1
482,max_effective,10,30,3,3,0.05,0.95,0.8108059335856914,6,26.0,1,26.0,1,26.0,1,26.0,1
483,max_effective,10,30,3,3,0.05,0.95,0.7484536451188694,4,16.0,1,16.0,1,16.0,1,16.0,1
484,max_effective,10,30,3,3,0.05,0.95,0.899860582908718,22,58.0,0,61.0,1,61.0,1,61.0,1
485,max_effective,10,30,3,3,0.05,0.95,0.912758046938534,33,54.0,1,54.0,1,54.0,1,54.0,1
486,max_effective,10,30,3,3,0.05,0.95,0.8556885931449308,2,11.0,1,11.0,1,11.0,1,11.0,1
487,max_effective,10,30,3,3,0.05,0.95,0.7342952240994457,5,22.0,1,22.0,1,22.0,1,22.0,1
488,max_effective,10,30,3,3,0.05,0.95,0.8841566203300371,10,32.0,1,32.0,1,32.0,1,32.0,1
489,max_effective,10,30,3,3,0.05,0.95,0.8386576655698096,5,27.0,1,27.0,1,27.0,1,27.0,1
490,max_effective,10,30,3,3,0.05,0.95,0.9294215190834588,15,37.0,1,37.0,1,37.0,1,37.0,1
491,max_effective,10,30,3,3,0.05,0.95,0.8263039345619895,4,18.0,1,18.0,1,18.0,1,17.0,0
492,max_effective,10,30,3,3,0.05,0.95,0.8822707607936295,24,71.0,1,70.0,0,68.0,0,65.0,0
493,max_effective,10,30,3,3,0.05,0.95,0.9379337076533154,27,41.0,1,41.0,1,41.0,1,41.0,1
494,max_effective,10,30,3,3,0.05,0.95,0.946723720406216,13,40.0,1,40.0,1,40.0,1,40.0,1
495,max_effective,10,30,3,3,0.05,0.95,0.8784290602250443,13,30.0,1,30.0,1,30.0,1,28.0,0
496,max_effective,10,30,3,3,0.05,0.95,0.7250374490207069,3,14.0,1,14.0,1,14.0,1,14.0,1
497,max_effective,10,30,3,3,0.05,0.95,0.7794552465608428,2,12.0,1,12.0,1,12.0,1,12.0,1
498,max_effective,10,30,3,3,0.05,0.95,0.7953545193604324,2,15.0,1,15.0,1,15.0,1,15.0,1
499,max_effective,10,30,3,3,0.05,0.95,0.9494155297223956,19,31.0,1,31.0,1,31.0,1,30.0,0
500,max_effective,10,30,3,3,0.05,0.95,0.9307941276029728,7,20.0,1,20.0,1,20.0,1,20.0,1
501,max_effective,10,30,3,3,0.05,0.95,0.9268461007881054,9,21.0,1,21.0,1,21.0,1,21.0,1
502,max_effective,10,30,3,3,0.05,0.95,0.8857343880149939,10,25.0,1,25.0,1,25.0,1,25.0,1
503,max_effective,10,30,3,3,0.05,0.95,0.8959341531324008,10,27.0,1,27.0,1,27.0,1,27.0,1
504,max_effective,10,30,3,3,0.05,0.95,0.7348055263913482,4,14.0,1,14.0,1,14.0,1,14.0,1
505,max_effective,10,30,3,3,0.05,0.95,0.9020795741997863,8,31.0,1,31.0,1,31.0,1,31.0,1
506,max_effective,10,30,3,3,0.05,0.95,0.8865264076077871,8,19.0,1,19.0,1,19.0,1,19.0,1
507,max_effective,10,30,3,3,0.05,0.95,0.8804916678024605,12,36.0,1,36.0,1,36.0,1,36.0,1
508,max_effective,10,30,3,3,0.05,0.95,0.9394899338068028,17,36.0,1,36.0,1,36.0,1,36.0,1
509,max_effective,10,30,3,3,0.05,0.95,0.935622854283999,26,66.0,0,73.0,1,71.0,0,69.0,0
510,max_effective,10,30,3,3,0.05,0.95,0.8912994384802371,9,27.0,1,27.0,1,27.0,1,27.0,1
511,max_effective,10,30,3,3,0.05,0.95,0.9233450467413288,43,56.0,1,56.0,1,56.0,1,56.0,1
512,max_effective,10,30,3,3,0.05,0.95,0.8198748288005778,7,25.0,1,25.0,1,25.0,1,25.0,1
513,max_effective,10,30,3,3,0.05,0.95,0.9187582814821312,29,55.0,1,55.0,1,55.0,1,55.0,1
514,max_effective,10,30,3,3,0.05,0.95,0.8323143464337582,7,29.0,1,29.0,1,29.0,1,29.0,1
515,max_effective,10,30,3,3,0.05,0.95,0.8855833573092317,9,24.0,1,24.0,1,24.0,1,24.0,1
516,max_effective,10,30,3,3,0.05,0.95,0.8961605556506046,20,31.0,1,31.0,1,31.0,1,31.0,1
517,max_effective,10,30,3,3,0.05,0.95,0.9161798354672074,14,28.0,1,28.0,1,28.0,1,28.0,1
518,max_effective,10,30,3,3,0.05,0.95,0.9270122408624456,4,17.0,1,17.0,1,17.0,1,16.0,0
519,max_effective,10,30,3,3,0.05,0.95,0.8609085358263242,23,40.0,1,40.0,1,40.0,1,40.0,1
520,max_effective,10,30,3,3,0.05,0.95,0.9162644829765596,47,68.0,0,72.0,1,72.0,1,72.0,1
521,max_effective,10,30,3,3,0.05,0.95,0.8579290858853508,5,16.0,1,16.0,1,16.0,1,16.0,1
522,max_effective,10,30,3,3,0.05,0.95,0.927441314902006,7,22.0,1,22.0,1,22.0,1,22.0,1
523,max_effective,10,30,3,3,0.05,0.95,0.800095544836269,13,32.0,1,32.0,1,32.0,1,32.0,1
524,max_effective,10,30,3,3,0.05,0.95,0.8875967733740905,5,19.0,1,19.0,1,19.0,1,19.0,1
525,max_effective,10,30,3,3,0.05,0.95,0.9442288227800564,18,43.0,1,43.0,1,43.0,1,43.0,1
526,max_effective,10,30,3,3,0.05,0.95,0.8982865770644932,37,46.0,1,46.0,1,46.0,1,46.0,1
527,max_effective,10,30,3,3,0.05,0.95,0.9218702050682748,17,41.0,1,41.0,1,41.0,1,41.0,1
528,max_effective,10,30,3,3,0.05,0.95,0.9184634818528188,27,42.0,1,42.0,1,42.0,1,42.0,1
529,max_effective,10,30,3,3,0.05,0.95,0.8461216248187674,5,21.0,1,21.0,1,21.0,1,21.0,1
530,max_effective,10,30,3,3,0.05,0.95,0.8788772382986726,18,40.0,1,40.0,1,40.0,1,40.0,1
531,max_effective,10,30,3,3,0.05,0.95,0.9490095740144148,36,58.0,1,58.0,1,58.0,1,58.0,1
532,max_effective,10,30,3,3,0.05,0.95,0.8770396283910149,13,31.0,1,31.0,1,31.0,1,31.0,1
533,max_effective,10,30,3,3,0.05,0.95,0.9270723669245556,7,28.0,1,28.0,1,28.0,1,28.0,1
534,max_effective,10,30,3,3,0.05,0.95,0.8995255013419363,9,38.0,1,38.0,1,38.0,1,38.0,1
535,max_effective,10,30,3,3,0.05,0.95,0.8727660988491112,14,28.0,1,28.0,1,28.0,1,28.0,1
536,max_effective,10,30,3,3,0.05,0.95,0.7204636147933324,2,13.0,1,13.0,1,13.0,1,12.0,0
537,max_effective,10,30,3,3,0.05,0.95,0.9297479174644472,15,36.0,1,36.0,1,36.0,1,36.0,1
538,max_effective,10,30,3,3,0.05,0.95,0.9182687499090796,11,33.0,1,33.0,1,33.0,1,33.0,1
539,max_effective,10,30,3,3,0.05,0.95,0.8425591733661667,5,15.0,1,15.0,1,15.0,1,14.0,0
540,max_effective,10,30,3,3,0.05,0.95,0.939473023058212,59,64.0,0,67.0,0,76.0,0,79.0,1
541,max_effective,10,30,3,3,0.05,0.95,0.86698533145871,8,24.0,1,24.0,1,24.0,1,24.0,1
542,max_effective,10,30,3,3,0.05,0.95,0.8801892406079131,8,29.0,1,29.0,1,29.0,1,29.0,1
543,max_effective,10,30,3,3,0.05,0.95,0.744531353318937,4,19.0,1,19.0,1,19.0,1,19.0,1
544,max_effective,10,30,3,3,0.05,0.95,0.503430174424159,3,13.0,1,13.0,1,13.0,1,13.0,1
545,max_effective,10,30,3,3,0.05,0.95,0.8570049611361977,5,18.0,1,18.0,1,18.0,1,18.0,1
546,max_effective,10,30,3,3,0.05,0.95,0.8887687936533688,9,26.0,1,26.0,1,26.0,1,25.0,0
547,max_effective,10,30,3,3,0.05,0.95,0.919820831314933,23,43.0,1,43.0,1,43.0,1,43.0,1
548,max_effective,10,30,3,3,0.05,0.95,0.7812149860629635,3,14.0,1,14.0,1,14.0,1,14.0,1
549,max_effective,10,30,3,3,0.05,0.95,0.9333937267467286,12,34.0,1,34.0,1,34.0,1,34.0,1
550,max_effective,10,30,3,3,0.05,0.95,0.8180005119207463,17,33.0,1,33.0,1,33.0,1,33.0,1
551,max_effective,10,30,3,3,0.05,0.95,0.8565264791694402,5,23.0,1,23.0,1,23.0,1,23.0,1
552,max_effective,10,30,3,3,0.05,0.95,0.8081910178934407,5,16.0,1,16.0,1,16.0,1,16.0,1
553,max_effective,10,30,3,3,0.05,0.95,0.9466780114888972,4,18.0,1,18.0,1,18.0,1,18.0,1
554,max_effective,10,30,3,3,0.05,0.95,0.8701881555363217,5,26.0,1,26.0,1,26.0,1,26.0,1
555,max_effective,10,30,3,3,0.05,0.95,0.922454690697078,16,42.0,1,42.0,1,42.0,1,42.0,1
556,max_effective,10,30,3,3,0.05,0.95,0.7986893329252567,22,35.0,1,35.0,1,35.0,1,35.0,1
557,max_effective,10,30,3,3,0.05,0.95,0.907180866071714,7,23.0,1,23.0,1,23.0,1,23.0,1
558,max_effective,10,30,3,3,0.05,0.95,0.9189541973368164,6,26.0,1,26.0,1,26.0,1,26.0,1
559,max_effective,10,30,3,3,0.05,0.95,0.8554030740756624,12,32.0,1,32.0,1,32.0,1,32.0,1
560,max_effective,10,30,3,3,0.05,0.95,0.8844059673747422,12,26.0,1,26.0,1,26.0,1,26.0,1
561,max_effective,10,30,3,3,0.05,0.95,0.8412036660927372,6,15.0,1,15.0,1,15.0,1,15.0,1
562,max_effective,10,30,3,3,0.05,0.95,0.9105115322173206,10,27.0,1,27.0,1,27.0,1,27.0,1
563,max_effective,10,30,3,3,0.05,0.95,0.9359105250958965,19,40.0,1,40.0,1,40.0,1,40.0,1
564,max_effective,10,30,3,3,0.05,0.95,0.8824390514392431,5,22.0,1,22.0,1,22.0,1,22.0,1
565,max_effective,10,30,3,3,0.05,0.95,0.9174061720037184,9,30.0,1,30.0,1,30.0,1,30.0,1
566,max_effective,10,30,3,3,0.05,0.95,0.9201206969604228,31,49.0,1,49.0,1,49.0,1,49.0,1
567,max_effective,10,30,3,3,0.05,0.95,0.8498426382230976,7,21.0,1,21.0,1,21.0,1,21.0,1
568,max_effective,10,30,3,3,0.05,0.95,0.9360570455198856,31,56.0,0,61.0,1,61.0,1,61.0,1
569,max_effective,10,30,3,3,0.05,0.95,0.9199862320862496,21,44.0,1,44.0,1,44.0,1,44.0,1
570,max_effective,10,30,3,3,0.05,0.95,0.9345974307524354,19,39.0,1,39.0,1,39.0,1,39.0,1
571,max_effective,10,30,3,3,0.05,0.95,0.9390273068639896,49,67.0,0,68.0,1,68.0,1,67.0,0
572,max_effective,10,30,3,3,0.05,0.95,0.6418592307689105,8,26.0,1,26.0,1,26.0,1,26.0,1
573,max_effective,10,30,3,3,0.05,0.95,0.6706375708195504,4,17.0,1,17.0,1,17.0,1,17.0,1
574,max_effective,10,30,3,3,0.05,0.95,0.751258576077106,5,17.0,1,17.0,1,17.0,1,17.0,1
575,max_effective,10,30,3,3,0.05,0.95,0.930450482355342,57,71.0,1,71.0,1,71.0,1,70.0,0
576,max_effective,10,30,3,3,0.05,0.95,0.855020158834147,10,32.0,1,32.0,1,32.0,1,32.0,1
577,max_effective,10,30,3,3,0.05,0.95,0.8446311196500466,3,13.0,1,13.0,1,13.0,1,13.0,1
578,max_effective,10,30,3,3,0.05,0.95,0.9460525878735928,23,42.0,1,42.0,1,42.0,1,42.0,1
579,max_effective,10,30,3,3,0.05,0.95,0.7634115363168538,11,22.0,1,22.0,1,22.0,1,22.0,1
580,max_effective,10,30,3,3,0.05,0.95,0.8482903935598841,8,21.0,1,21.0,1,21.0,1,21.0,1
581,max_effective,10,30,3,3,0.05,0.95,0.6727621077678267,3,13.0,1,13.0,1,13.0,1,13.0,1
582,max_effective,10,30,3,3,0.05,0.95,0.9166883866569554,17,40.0,1,40.0,1,40.0,1,40.0,1
583,max_effective,10,30,3,3,0.05,0.95,0.9195831340262524,4,20.0,1,20.0,1,20.0,1,20.0,1
584,max_effective,10,30,3,3,0.05,0.95,0.8752269480266941,10,37.0,1,37.0,1,37.0,1,37.0,1
585,max_effective,10,30,3,3,0.05,0.95,0.9268614157317496,26,69.0,0,77.0,1,73.0,0,76.0,0
586,max_effective,10,30,3,3,0.05,0.95,0.8746434164643748,6,25.0,1,25.0,1,25.0,1,25.0,1
587,max_effective,10,30,3,3,0.05,0.95,0.8760772408752989,13,42.0,1,42.0,1,42.0,1,42.0,1
588,max_effective,10,30,3,3,0.05,0.95,0.816225284922906,9,44.0,1,44.0,1,44.0,1,44.0,1
589,max_effective,10,30,3,3,0.05,0.95,0.8004518702662365,5,23.0,1,23.0,1,23.0,1,23.0,1
590,max_effective,10,30,3,3,0.05,0.95,0.7406736024250755,5,21.0,1,21.0,1,21.0,1,21.0,1
591,max_effective,10,30,3,3,0.05,0.95,0.850190357384083,11,36.0,1,36.0,1,36.0,1,36.0,1
592,max_effective,10,30,3,3,0.05,0.95,0.8994637032917974,12,33.0,1,33.0,1,33.0,1,33.0,1
593,max_effective,10,30,3,3,0.05,0.95,0.9392628791152507,26,51.0,1,51.0,1,51.0,1,51.0,1
594,max_effective,10,30,3,3,0.05,0.95,0.9103326664410724,32,54.0,1,54.0,1,54.0,1,54.0,1
595,max_effective,10,30,3,3,0.05,0.95,0.8438673593302313,8,28.0,1,28.0,1,28.0,1,28.0,1
596,max_effective,10,30,3,3,0.05,0.95,0.9221217018772204,19,65.0,0,67.0,1,66.0,0,67.0,1
597,max_effective,10,30,3,3,0.05,0.95,0.7264570548275561,6,22.0,1,22.0,1,22.0,1,22.0,1
598,max_effective,10,30,3,3,0.05,0.95,0.9429651244031448,42,70.0,0,71.0,1,71.0,1,71.0,1
599,max_effective,10,30,3,3,0.05,0.95,0.9407364805205446,16,45.0,1,45.0,1,45.0,1,45.0,1
600,max_effective,10,30,3,3,0.05,0.95,0.9393083513470618,23,37.0,1,37.0,1,37.0,1,37.0,1
601,max_effective,10,30,3,3,0.05,0.95,0.9139540234908782,11,37.0,1,37.0,1,37.0,1,37.0,1
602,max_effective,10,30,3,3,0.05,0.95,0.9387535819645269,7,21.0,1,21.0,1,21.0,1,21.0,1
603,max_effective,10,30,3,3,0.05,0.95,0.734261167239587,3,16.0,1,16.0,1,16.0,1,16.0,1
604,max_effective,10,30,3,3,0.05,0.95,0.91950386766661,10,28.0,1,28.0,1,28.0,1,28.0,1
605,max_effective,10,30,3,3,0.05,0.95,0.9483957397893698,6,26.0,1,26.0,1,26.0,1,26.0,1
606,max_effective,10,30,3,3,0.05,0.95,0.7654087624598548,5,18.0,1,18.0,1,18.0,1,18.0,1
607,max_effective,10,30,3,3,0.05,0.95,0.6969676787628929,6,23.0,1,23.0,1,23.0,1,23.0,1
608,max_effective,10,30,3,3,0.05,0.95,0.9187357869765704,17,56.0,1,56.0,1,56.0,1,56.0,1
609,max_effective,10,30,3,3,0.05,0.95,0.9312349284372996,58,68.0,0,72.0,0,85.0,1,81.0,0
610,max_effective,10,30,3,3,0.05,0.95,0.9248885123881816,10,33.0,1,33.0,1,33.0,1,33.0,1
611,max_effective,10,30,3,3,0.05,0.95,0.8878316349113662,25,47.0,1,47.0,1,47.0,1,47.0,1
612,max_effective,10,30,3,3,0.05,0.95,0.943377073147409,31,55.0,1,55.0,1,55.0,1,55.0,1
613,max_effective,10,30,3,3,0.05,0.95,0.940343394796162,25,62.0,1,62.0,1,62.0,1,62.0,1
614,max_effective,10,30,3,3,0.05,0.95,0.8586228496972679,10,39.0,1,39.0,1,39.0,1,39.0,1
615,max_effective,10,30,3,3,0.05,0.95,0.9296527893745696,61,61.0,0,68.0,0,76.0,1,73.0,0
616,max_effective,10,30,3,3,0.05,0.95,0.93755811662926,20,33.0,1,33.0,1,33.0,1,33.0,1
617,max_effective,10,30,3,3,0.05,0.95,0.8242547072434526,7,24.0,1,24.0,1,24.0,1,24.0,1
618,max_effective,10,30,3,3,0.05,0.95,0.80011454132618,7,25.0,1,25.0,1,25.0,1,25.0,1
619,max_effective,10,30,3,3,0.05,0.95,0.9206545669835646,44,63.0,0,79.0,1,78.0,0,74.0,0
620,max_effective,10,30,3,3,0.05,0.95,0.7936469731073134,4,19.0,1,19.0,1,19.0,1,19.0,1
621,max_effective,10,30,3,3,0.05,0.95,0.8941167702430303,8,29.0,1,29.0,1,29.0,1,28.0,0
622,max_effective,10,30,3,3,0.05,0.95,0.926003995418656,23,38.0,1,38.0,1,38.0,1,38.0,1
623,max_effective,10,30,3,3,0.05,0.95,0.9333587747378684,22,47.0,1,47.0,1,47.0,1,47.0,1
624,max_effective,10,30,3,3,0.05,0.95,0.9005053644611539,5,15.0,1,15.0,1,15.0,1,15.0,1
625,max_effective,10,30,3,3,0.05,0.95,0.9265468559476072,6,29.0,1,29.0,1,29.0,1,29.0,1
626,max_effective,10,30,3,3,0.05,0.95,0.935834482000796,6,28.0,1,28.0,1,28.0,1,28.0,1
627,max_effective,10,30,3,3,0.05,0.95,0.758622058737844,5,17.0,1,17.0,1,17.0,1,17.0,1
628,max_effective,10,30,3,3,0.05,0.95,0.9010757476752632,36,62.0,0,65.0,0,68.0,0,70.0,1
629,max_effective,10,30,3,3,0.05,0.95,0.7334592397432393,11,24.0,1,24.0,1,24.0,1,24.0,1
630,max_effective,10,30,3,3,0.05,0.95,0.8400636713239696,12,26.0,1,26.0,1,26.0,1,26.0,1
631,max_effective,10,30,3,3,0.05,0.95,0.93650354988488,11,34.0,1,34.0,1,34.0,1,34.0,1
632,max_effective,10,30,3,3,0.05,0.95,0.933853029177017,11,25.0,1,25.0,1,25.0,1,25.0,1
633,max_effective,10,30,3,3,0.05,0.95,0.949801383561197,6,21.0,1,21.0,1,21.0,1,21.0,1
634,max_effective,10,30,3,3,0.05,0.95,0.8681560713466513,8,23.0,1,23.0,1,23.0,1,23.0,1
635,max_effective,10,30,3,3,0.05,0.95,0.8157019591838576,6,23.0,1,23.0,1,23.0,1,23.0,1
636,max_effective,10,30,3,3,0.05,0.95,0.841891167057331,11,27.0,1,27.0,1,27.0,1,27.0,1
637,max_effective,10,30,3,3,0.05,0.95,0.8278773071904704,24,44.0,1,44.0,1,44.0,1,44.0,1
638,max_effective,10,30,3,3,0.05,0.95,0.8476839092849319,4,18.0,1,18.0,1,18.0,1,18.0,1
639,max_effective,10,30,3,3,0.05,0.95,0.8093515718487392,8,25.0,1,25.0,1,25.0,1,25.0,1
640,max_effective,10,30,3,3,0.05,0.95,0.9421593133197622,7,23.0,1,23.0,1,23.0,1,23.0,1
641,max_effective,10,30,3,3,0.05,0.95,0.8965032520477383,23,37.0,1,37.0,1,37.0,1,37.0,1
642,max_effective,10,30,3,3,0.05,0.95,0.9187187931091292,8,31.0,1,31.0,1,31.0,1,31.0,1
643,max_effective,10,30,3,3,0.05,0.95,0.8960747068320222,42,65.0,0,66.0,0,79.0,1,60.0,0
644,max_effective,10,30,3,3,0.05,0.95,0.8219212003573839,6,18.0,1,18.0,1,18.0,1,18.0,1
645,max_effective,10,30,3,3,0.05,0.95,0.9291740625720416,16,46.0,1,46.0,1,46.0,1,46.0,1
646,max_effective,10,30,3,3,0.05,0.95,0.911024147383946,40,65.0,0,71.0,0,75.0,0,76.0,1
647,max_effective,10,30,3,3,0.05,0.95,0.8284724682492588,5,22.0,1,22.0,1,22.0,1,22.0,1
648,max_effective,10,30,3,3,0.05,0.95,0.7349517725002868,3,15.0,1,15.0,1,15.0,1,15.0,1
649,max_effective,10,30,3,3,0.05,0.95,0.7316244398259653,4,16.0,1,16.0,1,16.0,1,16.0,1
650,max_effective,10,30,3,3,0.05,0.95,0.9303756488874966,12,37.0,1,37.0,1,37.0,1,37.0,1
651,max_effective,10,30,3,3,0.05,0.95,0.8496445972651141,20,39.0,1,39.0,1,39.0,1,39.0,1
652,max_effective,10,30,3,3,0.05,0.95,0.7607334209605852,3,13.0,1,13.0,1,13.0,1,13.0,1
653,max_effective,10,30,3,3,0.05,0.95,0.8973482498745662,2,12.0,1,12.0,1,12.0,1,12.0,1
654,max_effective,10,30,3,3,0.05,0.95,0.9193203554297614,14,41.0,1,41.0,1,41.0,1,41.0,1
655,max_effective,10,30,3,3,0.05,0.95,0.8216127222469324,10,33.0,1,33.0,1,33.0,1,33.0,1
656,max_effective,10,30,3,3,0.05,0.95,0.944929815551498,44,67.0,0,68.0,1,68.0,1,67.0,0
657,max_effective,10,30,3,3,0.05,0.95,0.8664561624462371,13,36.0,1,36.0,1,36.0,1,34.0,0
658,max_effective,10,30,3,3,0.05,0.95,0.9264327633874926,11,22.0,1,22.0,1,22.0,1,22.0,1
659,max_effective,10,30,3,3,0.05,0.95,0.8363870977335456,6,25.0,1,25.0,1,25.0,1,25.0,1
660,max_effective,10,30,3,3,0.05,0.95,0.5943321501174891,5,14.0,1,14.0,1,14.0,1,14.0,1
661,max_effective,10,30,3,3,0.05,0.95,0.8274451877366833,6,23.0,1,23.0,1,23.0,1,23.0,1
662,max_effective,10,30,3,3,0.05,0.95,0.8830002038560573,9,24.0,1,24.0,1,24.0,1,24.0,1
663,max_effective,10,30,3,3,0.05,0.95,0.8961392538041049,10,31.0,1,31.0,1,31.0,1,31.0,1
664,max_effective,10,30,3,3,0.05,0.95,0.919193780258882,13,30.0,1,30.0,1,30.0,1,30.0,1
665,max_effective,10,30,3,3,0.05,0.95,0.9459244627358584,13,51.0,1,51.0,1,51.0,1,51.0,1
666,max_effective,10,30,3,3,0.05,0.95,0.908350201162172,6,24.0,1,24.0,1,24.0,1,24.0,1
667,max_effective,10,30,3,3,0.05,0.95,0.8765826719941096,3,14.0,1,14.0,1,14.0,1,14.0,1
668,max_effective,10,30,3,3,0.05,0.95,0.9005798901858741,11,29.0,1,29.0,1,29.0,1,29.0,1
669,max_effective,10,30,3,3,0.05,0.95,0.7551441625540074,18,37.0,1,37.0,1,37.0,1,37.0,1
670,max_effective,10,30,3,3,0.05,0.95,0.945550944126182,41,61.0,1,61.0,1,61.0,1,61.0,1
671,max_effective,10,30,3,3,0.05,0.95,0.913290592407287,21,61.0,1,61.0,1,61.0,1,61.0,1
672,max_effective,10,30,3,3,0.05,0.95,0.9382394722588686,34,70.0,1,70.0,1,69.0,0,69.0,0
673,max_effective,10,30,3,3,0.05,0.95,0.6797570519512164,2,12.0,1,12.0,1,12.0,1,12.0,1
674,max_effective,10,30,3,3,0.05,0.95,0.6757857806806318,5,21.0,1,21.0,1,21.0,1,21.0,1
675,max_effective,10,30,3,3,0.05,0.95,0.8264688127165257,5,18.0,1,18.0,1,18.0,1,18.0,1
676,max_effective,10,30,3,3,0.05,0.95,0.9240061672435428,3,18.0,1,18.0,1,18.0,1,18.0,1
677,max_effective,10,30,3,3,0.05,0.95,0.8959189636343774,13,26.0,1,26.0,1,26.0,1,26.0,1
678,max_effective,10,30,3,3,0.05,0.95,0.8473590453073683,11,28.0,1,28.0,1,28.0,1,28.0,1
679,max_effective,10,30,3,3,0.05,0.95,0.9202539192996922,7,21.0,1,21.0,1,21.0,1,21.0,1
680,max_effective,10,30,3,3,0.05,0.95,0.9410433014765484,12,31.0,1,31.0,1,31.0,1,31.0,1
681,max_effective,10,30,3,3,0.05,0.95,0.9027731189619118,7,22.0,1,22.0,1,22.0,1,22.0,1
682,max_effective,10,30,3,3,0.05,0.95,0.8246182061876964,7,31.0,1,31.0,1,31.0,1,31.0,1
683,max_effective,10,30,3,3,0.05,0.95,0.8030826012599239,6,20.0,1,20.0,1,20.0,1,20.0,1
684,max_effective,10,30,3,3,0.05,0.95,0.8964704285203067,6,23.0,1,23.0,1,23.0,1,23.0,1
685,max_effective,10,30,3,3,0.05,0.95,0.9349977826163264,8,30.0,1,30.0,1,30.0,1,30.0,1
686,max_effective,10,30,3,3,0.05,0.95,0.763209634920736,7,23.0,1,23.0,1,23.0,1,23.0,1
687,max_effective,10,30,3,3,0.05,0.95,0.8548195763808915,27,47.0,1,47.0,1,47.0,1,47.0,1
688,max_effective,10,30,3,3,0.05,0.95,0.7765709451349703,4,17.0,1,17.0,1,17.0,1,17.0,1
689,max_effective,10,30,3,3,0.05,0.95,0.886329096637117,11,33.0,1,33.0,1,33.0,1,33.0,1
690,max_effective,10,30,3,3,0.05,0.95,0.9429427644222824,26,49.0,1,49.0,1,49.0,1,49.0,1
691,max_effective,10,30,3,3,0.05,0.95,0.8511478809076949,2,14.0,1,14.0,1,14.0,1,14.0,1
692,max_effective,10,30,3,3,0.05,0.95,0.9317143156308694,13,33.0,1,33.0,1,33.0,1,33.0,1
693,max_effective,10,30,3,3,0.05,0.95,0.9308487464907328,28,47.0,1,47.0,1,47.0,1,47.0,1
694,max_effective,10,30,3,3,0.05,0.95,0.8130759880087381,3,14.0,1,14.0,1,14.0,1,14.0,1
695,max_effective,10,30,3,3,0.05,0.95,0.9422359122072438,34,64.0,1,64.0,1,64.0,1,64.0,1
696,max_effective,10,30,3,3,0.05,0.95,0.9146590512602362,5,18.0,1,18.0,1,18.0,1,18.0,1
697,max_effective,10,30,3,3,0.05,0.95,0.9282281611142034,18,46.0,1,46.0,1,46.0,1,46.0,1
698,max_effective,10,30,3,3,0.05,0.95,0.8604039708570191,6,28.0,1,28.0,1,28.0,1,28.0,1
699,max_effective,10,30,3,3,0.05,0.95,0.7568423428895256,18,32.0,1,32.0,1,32.0,1,32.0,1
700,max_effective,10,30,3,3,0.05,0.95,0.8621062342117745,11,30.0,1,30.0,1,30.0,1,30.0,1
701,max_effective,10,30,3,3,0.05,0.95,0.9465345688863308,37,61.0,1,61.0,1,61.0,1,61.0,1
702,max_effective,10,30,3,3,0.05,0.95,0.7728469395379024,8,28.0,1,28.0,1,28.0,1,28.0,1
703,max_effective,10,30,3,3,0.05,0.95,0.7792006441051768,4,14.0,1,14.0,1,14.0,1,14.0,1
704,max_effective,10,30,3,3,0.05,0.95,0.6687198447254927,1,10.0,1,10.0,1,10.0,1,10.0,1
705,max_effective,10,30,3,3,0.05,0.95,0.8646328637235111,11,31.0,1,31.0,1,31.0,1,31.0,1
706,max_effective,10,30,3,3,0.05,0.95,0.8950472934321523,19,36.0,1,36.0,1,36.0,1,36.0,1
707,max_effective,10,30,3,3,0.05,0.95,0.6847759272431581,9,24.0,1,24.0,1,24.0,1,24.0,1
708,max_effective,10,30,3,3,0.05,0.95,0.8860117879466589,8,36.0,1,36.0,1,36.0,1,36.0,1
709,max_effective,10,30,3,3,0.05,0.95,0.9144231865487568,4,19.0,1,19.0,1,19.0,1,19.0,1
710,max_effective,10,30,3,3,0.05,0.95,0.7884652873082449,7,20.0,1,20.0,1,20.0,1,20.0,1
711,max_effective,10,30,3,3,0.05,0.95,0.6465798516795591,4,16.0,1,16.0,1,16.0,1,15.0,0
712,max_effective,10,30,3,3,0.05,0.95,0.9139381102783536,15,34.0,1,34.0,1,34.0,1,34.0,1
713,max_effective,10,30,3,3,0.05,0.95,0.8277978992040744,21,48.0,1,48.0,1,48.0,1,48.0,1
714,max_effective,10,30,3,3,0.05,0.95,0.873400545198042,7,29.0,1,29.0,1,29.0,1,29.0,1
715,max_effective,10,30,3,3,0.05,0.95,0.7423329559374272,3,13.0,1,13.0,1,13.0,1,13.0,1
716,max_effective,10,30,3,3,0.05,0.95,0.8909844701098819,15,40.0,1,40.0,1,40.0,1,40.0,1
717,max_effective,10,30,3,3,0.05,0.95,0.8877924326585623,17,33.0,1,33.0,1,33.0,1,33.0,1
718,max_effective,10,30,3,3,0.05,0.95,0.8757172101383491,4,20.0,1,20.0,1,20.0,1,20.0,1
719,max_effective,10,30,3,3,0.05,0.95,0.8461190475292385,6,30.0,1,30.0,1,30.0,1,30.0,1
720,max_effective,10,30,3,3,0.05,0.95,0.9332275849265524,16,49.0,1,49.0,1,49.0,1,49.0,1
721,max_effective,10,30,3,3,0.05,0.95,0.8996951826313068,4,25.0,1,25.0,1,25.0,1,25.0,1
722,max_effective,10,30,3,3,0.05,0.95,0.8885202267129381,8,20.0,1,20.0,1,20.0,1,20.0,1
723,max_effective,10,30,3,3,0.05,0.95,0.782070253714552,5,18.0,1,18.0,1,18.0,1,18.0,1
724,max_effective,10,30,3,3,0.05,0.95,0.7895042277823199,2,14.0,1,14.0,1,14.0,1,14.0,1
725,max_effective,10,30,3,3,0.05,0.95,0.8282741514117244,10,28.0,1,28.0,1,28.0,1,28.0,1
726,max_effective,10,30,3,3,0.05,0.95,0.8470636440391128,30,61.0,0,67.0,1,67.0,1,67.0,1
727,max_effective,10,30,3,3,0.05,0.95,0.8845408369888486,7,25.0,1,25.0,1,25.0,1,25.0,1
728,max_effective,10,30,3,3,0.05,0.95,0.5963072778598255,6,19.0,1,19.0,1,19.0,1,19.0,1
729,max_effective,10,30,3,3,0.05,0.95,0.9417482972439752,13,32.0,1,32.0,1,32.0,1,32.0,1
730,max_effective,10,30,3,3,0.05,0.95,0.8772885680225235,7,24.0,1,24.0,1,24.0,1,24.0,1
731,max_effective,10,30,3,3,0.05,0.95,0.9108823251734548,31,66.0,1,66.0,1,66.0,1,66.0,1
732,max_effective,10,30,3,3,0.05,0.95,0.847105655140045,4,16.0,1,16.0,1,16.0,1,16.0,1
733,max_effective,10,30,3,3,0.05,0.95,0.928765363443631,17,55.0,1,55.0,1,55.0,1,55.0,1
734,max_effective,10,30,3,3,0.05,0.95,0.8889686691413676,22,38.0,1,38.0,1,38.0,1,38.0,1
735,max_effective,10,30,3,3,0.05,0.95,0.9357194914727416,8,29.0,1,29.0,1,29.0,1,29.0,1
736,max_effective,10,30,3,3,0.05,0.95,0.928270291054699,20,44.0,1,44.0,1,44.0,1,44.0,1
737,max_effective,10,30,3,3,0.05,0.95,0.9329458538694202,29,50.0,1,50.0,1,50.0,1,50.0,1
738,max_effective,10,30,3,3,0.05,0.95,0.9480565405850644,30,52.0,1,52.0,1,52.0,1,52.0,1
739,max_effective,10,30,3,3,0.05,0.95,0.8454103507013327,15,27.0,1,27.0,1,27.0,1,27.0,1
740,max_effective,10,30,3,3,0.05,0.95,0.9034613591735898,17,35.0,1,35.0,1,35.0,1,35.0,1
741,max_effective,10,30,3,3,0.05,0.95,0.8372479060892065,4,15.0,1,15.0,1,15.0,1,15.0,1
742,max_effective,10,30,3,3,0.05,0.95,0.8105263658839132,5,19.0,1,19.0,1,19.0,1,19.0,1
743,max_effective,10,30,3,3,0.05,0.95,0.9415626000265844,3,17.0,1,17.0,1,17.0,1,17.0,1
744,max_effective,10,30,3,3,0.05,0.95,0.6054954039878191,6,21.0,1,21.0,1,21.0,1,21.0,1
745,max_effective,10,30,3,3,0.05,0.95,0.9095593315189427,32,46.0,1,46.0,1,46.0,1,46.0,1
746,max_effective,10,30,3,3,0.05,0.95,0.8925199926233243,4,16.0,1,16.0,1,16.0,1,16.0,1
747,max_effective,10,30,3,3,0.05,0.95,0.9311208368864136,24,42.0,1,42.0,1,42.0,1,42.0,1
748,max_effective,10,30,3,3,0.05,0.95,0.9161458402791242,17,35.0,1,35.0,1,35.0,1,35.0,1
749,max_effective,10,30,3,3,0.05,0.95,0.8628264635672527,12,43.0,1,43.0,1,43.0,1,43.0,1
750,max_effective,10,30,3,3,0.05,0.95,0.9246771203487636,10,43.0,1,43.0,1,43.0,1,43.0,1
751,max_effective,10,30,3,3,0.05,0.95,0.9487668106361744,8,25.0,1,25.0,1,25.0,1,25.0,1
752,max_effective,10,30,3,3,0.05,0.95,0.7066301876373541,9,19.0,1,19.0,1,19.0,1,19.0,1
753,max_effective,10,30,3,3,0.05,0.95,0.9351446052385256,29,56.0,1,56.0,1,56.0,1,56.0,1
754,max_effective,10,30,3,3,0.05,0.95,0.932534012946324,21,59.0,1,59.0,1,59.0,1,59.0,1
755,max_effective,10,30,3,3,0.05,0.95,0.9347293510879456,18,63.0,0,65.0,1,64.0,0,65.0,1
756,max_effective,10,30,3,3,0.05,0.95,0.9368677559427075,15,45.0,1,45.0,1,45.0,1,45.0,1
757,max_effective,10,30,3,3,0.05,0.95,0.9101849052335874,16,41.0,1,41.0,1,41.0,1,41.0,1
758,max_effective,10,30,3,3,0.05,0.95,0.9128635065613784,8,20.0,1,20.0,1,20.0,1,20.0,1
759,max_effective,10,30,3,3,0.05,0.95,0.939475071155074,39,75.0,1,75.0,1,75.0,1,75.0,1
760,max_effective,10,30,3,3,0.05,0.95,0.8758707555272467,3,17.0,1,17.0,1,17.0,1,17.0,1
761,max_effective,10,30,3,3,0.05,0.95,0.8894121236957772,22,55.0,1,55.0,1,55.0,1,55.0,1
762,max_effective,10,30,3,3,0.05,0.95,0.7837005529433945,7,19.0,1,19.0,1,19.0,1,19.0,1
763,max_effective,10,30,3,3,0.05,0.95,0.8998762078112996,9,37.0,1,37.0,1,37.0,1,37.0,1
764,max_effective,10,30,3,3,0.05,0.95,0.894736434692228,10,30.0,1,30.0,1,30.0,1,30.0,1
765,max_effective,10,30,3,3,0.05,0.95,0.9481093418344096,24,75.0,1,73.0,0,73.0,0,70.0,0
766,max_effective,10,30,3,3,0.05,0.95,0.909093357118592,22,49.0,1,49.0,1,49.0,1,49.0,1
767,max_effective,10,30,3,3,0.05,0.95,0.8955678190325593,47,62.0,1,62.0,1,62.0,1,62.0,1
768,max_effective,10,30,3,3,0.05,0.95,0.9023372242677384,15,43.0,1,43.0,1,43.0,1,43.0,1
769,max_effective,10,30,3,3,0.05,0.95,0.9367120659751172,37,67.0,0,68.0,0,68.0,0,73.0,1
770,max_effective,10,30,3,3,0.05,0.95,0.8327975077809366,4,18.0,1,18.0,1,18.0,1,18.0,1
771,max_effective,10,30,3,3,0.05,0.95,0.8954701673820833,12,30.0,1,30.0,1,30.0,1,30.0,1
772,max_effective,10,30,3,3,0.05,0.95,0.8935413868489106,18,37.0,1,37.0,1,37.0,1,37.0,1
773,max_effective,10,30,3,3,0.05,0.95,0.9482388074982508,25,46.0,1,46.0,1,46.0,1,43.0,0
774,max_effective,10,30,3,3,0.05,0.95,0.686286637831761,4,15.0,1,15.0,1,15.0,1,15.0,1
775,max_effective,10,30,3,3,0.05,0.95,0.8400929490451201,10,28.0,1,28.0,1,28.0,1,28.0,1
776,max_effective,10,30,3,3,0.05,0.95,0.9340778487474276,25,40.0,1,40.0,1,40.0,1,40.0,1
777,max_effective,10,30,3,3,0.05,0.95,0.9292336576210614,5,25.0,1,25.0,1,25.0,1,25.0,1
778,max_effective,10,30,3,3,0.05,0.95,0.8367895869107266,16,32.0,1,32.0,1,32.0,1,32.0,1
779,max_effective,10,30,3,3,0.05,0.95,0.8303085653125304,7,26.0,1,26.0,1,26.0,1,26.0,1
780,max_effective,10,30,3,3,0.05,0.95,0.9016578283145223,6,18.0,1,18.0,1,18.0,1,18.0,1
781,max_effective,10,30,3,3,0.05,0.95,0.8763234126268556,10,28.0,1,28.0,1,28.0,1,28.0,1
782,max_effective,10,30,3,3,0.05,0.95,0.8349393465941959,10,32.0,1,32.0,1,32.0,1,32.0,1
783,max_effective,10,30,3,3,0.05,0.95,0.947195099923387,10,24.0,1,24.0,1,24.0,1,22.0,0
784,max_effective,10,30,3,3,0.05,0.95,0.939664100083318,9,22.0,1,22.0,1,22.0,1,22.0,1
785,max_effective,10,30,3,3,0.05,0.95,0.9339283526354524,18,71.0,0,73.0,1,72.0,0,70.0,0
786,max_effective,10,30,3,3,0.05,0.95,0.8086012423912841,12,37.0,1,37.0,1,37.0,1,37.0,1
787,max_effective,10,30,3,3,0.05,0.95,0.8853173990831389,4,14.0,1,14.0,1,14.0,1,14.0,1
788,max_effective,10,30,3,3,0.05,0.95,0.922980718185917,6,21.0,1,21.0,1,21.0,1,21.0,1
789,max_effective,10,30,3,3,0.05,0.95,0.9357132871514732,36,52.0,1,52.0,1,52.0,1,52.0,1
790,max_effective,10,30,3,3,0.05,0.95,0.809821781377391,9,23.0,1,23.0,1,23.0,1,23.0,1
791,max_effective,10,30,3,3,0.05,0.95,0.9483786598492232,31,44.0,1,44.0,1,44.0,1,44.0,1
792,max_effective,10,30,3,3,0.05,0.95,0.932374328635286,93,70.0,0,73.0,0,78.0,0,82.0,1
793,max_effective,10,30,3,3,0.05,0.95,0.861589168903045,10,30.0,1,30.0,1,30.0,1,30.0,1
794,max_effective,10,30,3,3,0.05,0.95,0.8931711730002388,10,31.0,1,31.0,1,31.0,1,31.0,1
795,max_effective,10,30,3,3,0.05,0.95,0.8352970325563076,7,17.0,1,17.0,1,17.0,1,17.0,1
796,max_effective,10,30,3,3,0.05,0.95,0.9247213363627732,52,63.0,0,73.0,0,77.0,0,82.0,1
797,max_effective,10,30,3,3,0.05,0.95,0.9046783197162004,7,25.0,1,25.0,1,25.0,1,25.0,1
798,max_effective,10,30,3,3,0.05,0.95,0.9419101614805298,42,75.0,0,78.0,1,78.0,1,76.0,0
799,max_effective,10,30,3,3,0.05,0.95,0.90548271452517,11,34.0,1,34.0,1,34.0,1,34.0,1
800,max_effective,10,30,3,3,0.05,0.95,0.7324905847735649,7,27.0,1,27.0,1,27.0,1,27.0,1
801,max_effective,10,30,3,3,0.05,0.95,0.8999415625524373,26,44.0,1,44.0,1,44.0,1,44.0,1
802,max_effective,10,30,3,3,0.05,0.95,0.9042636740403036,10,32.0,1,32.0,1,32.0,1,32.0,1
803,max_effective,10,30,3,3,0.05,0.95,0.905542684838037,21,44.0,1,44.0,1,44.0,1,44.0,1
804,max_effective,10,30,3,3,0.05,0.95,0.9284770380291822,12,46.0,1,46.0,1,46.0,1,46.0,1
805,max_effective,10,30,3,3,0.05,0.95,0.8188679480724984,7,19.0,1,19.0,1,19.0,1,19.0,1
806,max_effective,10,30,3,3,0.05,0.95,0.9317902080697889,21,44.0,1,44.0,1,44.0,1,44.0,1
807,max_effective,10,30,3,3,0.05,0.95,0.7963406094908265,6,22.0,1,22.0,1,22.0,1,21.0,0
808,max_effective,10,30,3,3,0.05,0.95,0.8887212735852149,11,34.0,1,34.0,1,34.0,1,34.0,1
809,max_effective,10,30,3,3,0.05,0.95,0.8332649369833269,11,23.0,1,23.0,1,23.0,1,23.0,1
810,max_effective,10,30,3,3,0.05,0.95,0.6599910341931229,8,28.0,1,28.0,1,28.0,1,28.0,1
811,max_effective,10,30,3,3,0.05,0.95,0.8657144088968585,14,29.0,1,29.0,1,29.0,1,29.0,1
812,max_effective,10,30,3,3,0.05,0.95,0.910467892923918,6,30.0,1,30.0,1,30.0,1,30.0,1
813,max_effective,10,30,3,3,0.05,0.95,0.8806261965711537,10,30.0,1,30.0,1,30.0,1,30.0,1
814,max_effective,10,30,3,3,0.05,0.95,0.9478606990529018,53,66.0,0,75.0,0,78.0,1,76.0,0
815,max_effective,10,30,3,3,0.05,0.95,0.8434948934716304,16,43.0,1,43.0,1,43.0,1,43.0,1
816,max_effective,10,30,3,3,0.05,0.95,0.9463217487405668,26,49.0,1,49.0,1,49.0,1,49.0,1
817,max_effective,10,30,3,3,0.05,0.95,0.8645069848083697,12,35.0,1,35.0,1,35.0,1,35.0,1
818,max_effective,10,30,3,3,0.05,0.95,0.834149457411005,10,38.0,1,38.0,1,38.0,1,38.0,1
819,max_effective,10,30,3,3,0.05,0.95,0.766251978965555,5,17.0,1,17.0,1,17.0,1,16.0,0
820,max_effective,10,30,3,3,0.05,0.95,0.8656986175070345,11,32.0,1,32.0,1,32.0,1,32.0,1
821,max_effective,10,30,3,3,0.05,0.95,0.938227816238068,5,14.0,1,14.0,1,14.0,1,14.0,1
822,max_effective,10,30,3,3,0.05,0.95,0.9496134113398488,23,39.0,1,39.0,1,39.0,1,39.0,1
823,max_effective,10,30,3,3,0.05,0.95,0.8900263657272359,25,68.0,0,71.0,0,73.0,1,72.0,0
824,max_effective,10,30,3,3,0.05,0.95,0.9215614725176304,12,29.0,1,29.0,1,29.0,1,29.0,1
825,max_effective,10,30,3,3,0.05,0.95,0.8951839368713593,4,19.0,1,19.0,1,19.0,1,19.0,1
826,max_effective,10,30,3,3,0.05,0.95,0.8176137316078004,2,13.0,1,13.0,1,13.0,1,11.0,0
827,max_effective,10,30,3,3,0.05,0.95,0.815917781846052,5,17.0,1,17.0,1,17.0,1,17.0,1
828,max_effective,10,30,3,3,0.05,0.95,0.9156164878173968,7,25.0,1,25.0,1,25.0,1,25.0,1
829,max_effective,10,30,3,3,0.05,0.95,0.9073010769528208,4,17.0,1,17.0,1,17.0,1,17.0,1
830,max_effective,10,30,3,3,0.05,0.95,0.93327984180424,3,15.0,1,15.0,1,15.0,1,14.0,0
831,max_effective,10,30,3,3,0.05,0.95,0.937954738792897,9,25.0,1,25.0,1,25.0,1,25.0,1
832,max_effective,10,30,3,3,0.05,0.95,0.8843556556579567,8,22.0,1,22.0,1,22.0,1,22.0,1
833,max_effective,10,30,3,3,0.05,0.95,0.8388631544794412,2,12.0,1,12.0,1,12.0,1,12.0,1
834,max_effective,10,30,3,3,0.05,0.95,0.904034610497417,17,33.0,1,33.0,1,33.0,1,33.0,1
835,max_effective,10,30,3,3,0.05,0.95,0.7999854909216002,7,20.0,1,20.0,1,20.0,1,20.0,1
836,max_effective,10,30,3,3,0.05,0.95,0.6745814607798291,5,21.0,1,21.0,1,21.0,1,21.0,1
837,max_effective,10,30,3,3,0.05,0.95,0.8430561751914197,3,17.0,1,17.0,1,17.0,1,17.0,1
838,max_effective,10,30,3,3,0.05,0.95,0.9463150383013442,10,24.0,1,24.0,1,24.0,1,24.0,1
839,max_effective,10,30,3,3,0.05,0.95,0.9371159580265268,15,52.0,1,52.0,1,52.0,1,52.0,1
840,max_effective,10,30,3,3,0.05,0.95,0.8159146963787594,18,40.0,1,40.0,1,40.0,1,40.0,1
841,max_effective,10,30,3,3,0.05,0.95,0.8496976712571221,12,27.0,1,27.0,1,27.0,1,27.0,1
842,max_effective,10,30,3,3,0.05,0.95,0.9298243688640724,15,40.0,1,40.0,1,40.0,1,39.0,0
843,max_effective,10,30,3,3,0.05,0.95,0.9385203945384905,11,34.0,1,34.0,1,34.0,1,34.0,1
844,max_effective,10,30,3,3,0.05,0.95,0.9135826321631084,8,31.0,1,31.0,1,31.0,1,31.0,1
845,max_effective,10,30,3,3,0.05,0.95,0.7121559615513591,4,25.0,1,25.0,1,25.0,1,25.0,1
846,max_effective,10,30,3,3,0.05,0.95,0.7943987994371191,7,25.0,1,25.0,1,25.0,1,22.0,0
847,max_effective,10,30,3,3,0.05,0.95,0.7335602930257427,6,16.0,1,16.0,1,16.0,1,16.0,1
848,max_effective,10,30,3,3,0.05,0.95,0.840755934498234,4,16.0,1,16.0,1,16.0,1,16.0,1
849,max_effective,10,30,3,3,0.05,0.95,0.8831059001892161,5,17.0,1,17.0,1,17.0,1,17.0,1
850,max_effective,10,30,3,3,0.05,0.95,0.9419082095974336,12,34.0,1,34.0,1,34.0,1,34.0,1
851,max_effective,10,30,3,3,0.05,0.95,0.8723137322741439,8,28.0,1,28.0,1,28.0,1,28.0,1
852,max_effective,10,30,3,3,0.05,0.95,0.9495752316867542,35,59.0,1,59.0,1,58.0,0,57.0,0
853,max_effective,10,30,3,3,0.05,0.95,0.848482960746295,16,30.0,1,30.0,1,30.0,1,30.0,1
854,max_effective,10,30,3,3,0.05,0.95,0.9486997592850804,8,33.0,1,33.0,1,33.0,1,33.0,1
855,max_effective,10,30,3,3,0.05,0.95,0.7305377405497688,8,23.0,1,23.0,1,23.0,1,23.0,1
856,max_effective,10,30,3,3,0.05,0.95,0.8405040457045949,8,24.0,1,24.0,1,24.0,1,24.0,1
857,max_effective,10,30,3,3,0.05,0.95,0.866474363949886,21,41.0,1,41.0,1,41.0,1,41.0,1
858,max_effective,10,30,3,3,0.05,0.95,0.8711026056067367,7,28.0,1,28.0,1,28.0,1,28.0,1
859,max_effective,10,30,3,3,0.05,0.95,0.5981407190279885,5,19.0,1,19.0,1,19.0,1,19.0,1
860,max_effective,10,30,3,3,0.05,0.95,0.811421474608919,12,29.0,1,29.0,1,29.0,1,29.0,1
861,max_effective,10,30,3,3,0.05,0.95,0.9459061427718786,37,65.0,1,65.0,1,65.0,1,65.0,1
862,max_effective,10,30,3,3,0.05,0.95,0.9419775008172596,26,69.0,1,67.0,0,69.0,1,68.0,0
863,max_effective,10,30,3,3,0.05,0.95,0.7933113326677943,3,15.0,1,15.0,1,15.0,1,15.0,1
864,max_effective,10,30,3,3,0.05,0.95,0.8908499657623529,9,38.0,1,38.0,1,38.0,1,38.0,1
865,max_effective,10,30,3,3,0.05,0.95,0.9268451673225722,8,26.0,1,26.0,1,26.0,1,26.0,1
866,max_effective,10,30,3,3,0.05,0.95,0.8050618518493077,3,15.0,1,15.0,1,15.0,1,14.0,0
867,max_effective,10,30,3,3,0.05,0.95,0.9464490633878364,14,48.0,1,48.0,1,48.0,1,48.0,1
868,max_effective,10,30,3,3,0.05,0.95,0.9452929835694692,8,22.0,1,22.0,1,22.0,1,22.0,1
869,max_effective,10,30,3,3,0.05,0.95,0.742470526175104,6,19.0,1,19.0,1,19.0,1,19.0,1
870,max_effective,10,30,3,3,0.05,0.95,0.9186397431587956,15,34.0,1,34.0,1,34.0,1,34.0,1
871,max_effective,10,30,3,3,0.05,0.95,0.9325399469040664,34,48.0,1,48.0,1,48.0,1,48.0,1
872,max_effective,10,30,3,3,0.05,0.95,0.936513890756158,5,20.0,1,20.0,1,20.0,1,20.0,1
873,max_effective,10,30,3,3,0.05,0.95,0.94985984074681,11,25.0,1,25.0,1,25.0,1,25.0,1
874,max_effective,10,30,3,3,0.05,0.95,0.5929661372873263,4,16.0,1,16.0,1,16.0,1,16.0,1
875,max_effective,10,30,3,3,0.05,0.95,0.7630981007865015,10,33.0,1,33.0,1,33.0,1,33.0,1
876,max_effective,10,30,3,3,0.05,0.95,0.89311269800016,21,53.0,1,53.0,1,53.0,1,53.0,1
877,max_effective,10,30,3,3,0.05,0.95,0.9411994113646376,6,21.0,1,21.0,1,21.0,1,21.0,1
878,max_effective,10,30,3,3,0.05,0.95,0.8955226742390272,20,46.0,1,46.0,1,46.0,1,46.0,1
879,max_effective,10,30,3,3,0.05,0.95,0.9336429122554452,3,15.0,1,15.0,1,15.0,1,15.0,1
880,max_effective,10,30,3,3,0.05,0.95,0.9366094430216592,7,29.0,1,29.0,1,29.0,1,29.0,1
881,max_effective,10,30,3,3,0.05,0.95,0.919773781255944,22,34.0,1,34.0,1,34.0,1,34.0,1
882,max_effective,10,30,3,3,0.05,0.95,0.8049044422665201,3,16.0,1,16.0,1,16.0,1,16.0,1
883,max_effective,10,30,3,3,0.05,0.95,0.8645304188663345,18,33.0,1,33.0,1,33.0,1,33.0,1
884,max_effective,10,30,3,3,0.05,0.95,0.8980122879401199,9,28.0,1,28.0,1,28.0,1,28.0,1
885,max_effective,10,30,3,3,0.05,0.95,0.9230607847436104,15,35.0,1,35.0,1,35.0,1,34.0,0
886,max_effective,10,30,3,3,0.05,0.95,0.9428521941108384,8,23.0,1,23.0,1,23.0,1,23.0,1
887,max_effective,10,30,3,3,0.05,0.95,0.8837635310426026,7,26.0,1,26.0,1,26.0,1,26.0,1
888,max_effective,10,30,3,3,0.05,0.95,0.7792443265015631,9,31.0,1,31.0,1,31.0,1,31.0,1
889,max_effective,10,30,3,3,0.05,0.95,0.9356797164865118,6,32.0,1,32.0,1,32.0,1,32.0,1
890,max_effective,10,30,3,3,0.05,0.95,0.8980099021547338,10,36.0,1,36.0,1,36.0,1,36.0,1
891,max_effective,10,30,3,3,0.05,0.95,0.9490074356186876,8,23.0,1,23.0,1,23.0,1,23.0,1
892,max_effective,10,30,3,3,0.05,0.95,0.8986558554301024,13,46.0,1,46.0,1,46.0,1,46.0,1
893,max_effective,10,30,3,3,0.05,0.95,0.9366284338086592,20,31.0,1,31.0,1,31.0,1,31.0,1
894,max_effective,10,30,3,3,0.05,0.95,0.8461076155957233,3,16.0,1,16.0,1,16.0,1,16.0,1
895,max_effective,10,30,3,3,0.05,0.95,0.9075065193657772,7,29.0,1,29.0,1,29.0,1,29.0,1
896,max_effective,10,30,3,3,0.05,0.95,0.900383571115719,8,25.0,1,25.0,1,25.0,1,25.0,1
897,max_effective,10,30,3,3,0.05,0.95,0.763914183342941,7,25.0,1,25.0,1,25.0,1,25.0,1
898,max_effective,10,30,3,3,0.05,0.95,0.925944962937174,13,30.0,1,30.0,1,30.0,1,30.0,1
899,max_effective,10,30,3,3,0.05,0.95,0.9177064055197992,24,55.0,1,55.0,1,55.0,1,55.0,1
900,max_effective,10,30,3,3,0.05,0.95,0.9373135150457366,57,66.0,0,74.0,0,80.0,1,77.0,0
901,max_effective,10,30,3,3,0.05,0.95,0.9010157199945786,40,60.0,1,60.0,1,60.0,1,60.0,1
902,max_effective,10,30,3,3,0.05,0.95,0.9369144984046464,9,31.0,1,31.0,1,31.0,1,31.0,1
903,max_effective,10,30,3,3,0.05,0.95,0.9218812772163169,5,19.0,1,19.0,1,19.0,1,19.0,1
904,max_effective,10,30,3,3,0.05,0.95,0.9210900373846096,2,13.0,1,13.0,1,13.0,1,13.0,1
905,max_effective,10,30,3,3,0.05,0.95,0.7658453209314346,3,19.0,1,19.0,1,19.0,1,19.0,1
906,max_effective,10,30,3,3,0.05,0.95,0.8855704469076624,8,26.0,1,26.0,1,26.0,1,26.0,1
907,max_effective,10,30,3,3,0.05,0.95,0.877763524202939,24,51.0,1,51.0,1,51.0,1,47.0,0
908,max_effective,10,30,3,3,0.05,0.95,0.940880115726733,13,35.0,1,35.0,1,35.0,1,35.0,1
909,max_effective,10,30,3,3,0.05,0.95,0.9162371906808284,14,42.0,1,42.0,1,42.0,1,42.0,1
910,max_effective,10,30,3,3,0.05,0.95,0.946621554579858,43,69.0,0,77.0,1,76.0,0,64.0,0
911,max_effective,10,30,3,3,0.05,0.95,0.7754063967664727,7,26.0,1,26.0,1,26.0,1,26.0,1
912,max_effective,10,30,3,3,0.05,0.95,0.93188858581224,4,15.0,1,15.0,1,15.0,1,15.0,1
913,max_effective,10,30,3,3,0.05,0.95,0.9404469271010238,7,24.0,1,24.0,1,24.0,1,24.0,1
914,max_effective,10,30,3,3,0.05,0.95,0.8776286111955507,11,36.0,1,36.0,1,36.0,1,36.0,1
915,max_effective,10,30,3,3,0.05,0.95,0.9427716522091936,37,57.0,1,57.0,1,57.0,1,57.0,1
916,max_effective,10,30,3,3,0.05,0.95,0.8063774466935847,15,33.0,1,33.0,1,33.0,1,33.0,1
917,max_effective,10,30,3,3,0.05,0.95,0.8161894981826177,19,38.0,1,38.0,1,38.0,1,38.0,1
918,max_effective,10,30,3,3,0.05,0.95,0.744322813183752,8,26.0,1,26.0,1,26.0,1,26.0,1
919,max_effective,10,30,3,3,0.05,0.95,0.8254548043354039,8,25.0,1,25.0,1,25.0,1,25.0,1
920,max_effective,10,30,3,3,0.05,0.95,0.7116382907889759,9,26.0,1,26.0,1,26.0,1,26.0,1
921,max_effective,10,30,3,3,0.05,0.95,0.9203756952011752,6,24.0,1,24.0,1,24.0,1,24.0,1
922,max_effective,10,30,3,3,0.05,0.95,0.9406714098146602,9,41.0,1,41.0,1,41.0,1,41.0,1
923,max_effective,10,30,3,3,0.05,0.95,0.8250358788626325,9,35.0,1,35.0,1,35.0,1,35.0,1
924,max_effective,10,30,3,3,0.05,0.95,0.8757310158142718,8,23.0,1,23.0,1,23.0,1,23.0,1
925,max_effective,10,30,3,3,0.05,0.95,0.8283803879413673,6,22.0,1,22.0,1,22.0,1,22.0,1
926,max_effective,10,30,3,3,0.05,0.95,0.9406925819858806,36,60.0,0,70.0,1,70.0,1,70.0,1
927,max_effective,10,30,3,3,0.05,0.95,0.9469465423145684,17,47.0,1,47.0,1,47.0,1,47.0,1
928,max_effective,10,30,3,3,0.05,0.95,0.8003295716600367,6,18.0,1,18.0,1,18.0,1,18.0,1
929,max_effective,10,30,3,3,0.05,0.95,0.9415610103090668,46,56.0,1,56.0,1,56.0,1,56.0,1
930,max_effective,10,30,3,3,0.05,0.95,0.8261595439335833,9,27.0,1,27.0,1,27.0,1,27.0,1
931,max_effective,10,30,3,3,0.05,0.95,0.9271365809736992,11,50.0,1,50.0,1,50.0,1,50.0,1
932,max_effective,10,30,3,3,0.05,0.95,0.9215954900090584,12,29.0,1,29.0,1,29.0,1,29.0,1
933,max_effective,10,30,3,3,0.05,0.95,0.870104068305169,4,21.0,1,21.0,1,21.0,1,21.0,1
934,max_effective,10,30,3,3,0.05,0.95,0.8600695054828216,16,64.0,1,64.0,1,64.0,1,64.0,1
935,max_effective,10,30,3,3,0.05,0.95,0.7466422068765809,7,20.0,1,20.0,1,20.0,1,19.0,0
936,max_effective,10,30,3,3,0.05,0.95,0.8787663283712409,19,44.0,1,44.0,1,44.0,1,44.0,1
937,max_effective,10,30,3,3,0.05,0.95,0.925667769521282,35,67.0,1,67.0,1,67.0,1,67.0,1
938,max_effective,10,30,3,3,0.05,0.95,0.9280474083918892,11,25.0,1,25.0,1,25.0,1,25.0,1
939,max_effective,10,30,3,3,0.05,0.95,0.93239029512509,32,62.0,0,72.0,0,73.0,0,75.0,1
940,max_effective,10,30,3,3,0.05,0.95,0.8558457504115895,5,17.0,1,17.0,1,17.0,1,17.0,1
941,max_effective,10,30,3,3,0.05,0.95,0.8638358204617302,16,35.0,1,35.0,1,35.0,1,35.0,1
942,max_effective,10,30,3,3,0.05,0.95,0.9131743691720616,12,44.0,1,44.0,1,44.0,1,44.0,1
943,max_effective,10,30,3,3,0.05,0.95,0.9209029911784946,3,18.0,1,18.0,1,18.0,1,18.0,1
944,max_effective,10,30,3,3,0.05,0.95,0.8256152176481185,5,18.0,1,18.0,1,18.0,1,18.0,1
945,max_effective,10,30,3,3,0.05,0.95,0.9463757102105532,20,55.0,1,55.0,1,55.0,1,55.0,1
946,max_effective,10,30,3,3,0.05,0.95,0.904770379982612,22,38.0,1,38.0,1,38.0,1,38.0,1
947,max_effective,10,30,3,3,0.05,0.95,0.8425851486859575,11,41.0,1,41.0,1,41.0,1,41.0,1
948,max_effective,10,30,3,3,0.05,0.95,0.8425915203228399,3,13.0,1,13.0,1,13.0,1,13.0,1
949,max_effective,10,30,3,3,0.05,0.95,0.9159943429439772,17,32.0,1,32.0,1,32.0,1,32.0,1
950,max_effective,10,30,3,3,0.05,0.95,0.931231509605432,5,23.0,1,23.0,1,23.0,1,23.0,1
951,max_effective,10,30,3,3,0.05,0.95,0.8231999350138778,6,17.0,1,17.0,1,17.0,1,17.0,1
952,max_effective,10,30,3,3,0.05,0.95,0.9250911200396152,13,22.0,1,22.0,1,22.0,1,22.0,1
953,max_effective,10,30,3,3,0.05,0.95,0.880610449381446,47,74.0,1,74.0,1,74.0,1,74.0,1
954,max_effective,10,30,3,3,0.05,0.95,0.837605874311116,10,26.0,1,26.0,1,26.0,1,26.0,1
955,max_effective,10,30,3,3,0.05,0.95,0.8565476222107091,3,15.0,1,15.0,1,15.0,1,13.0,0
956,max_effective,10,30,3,3,0.05,0.95,0.8529685955257981,7,20.0,1,20.0,1,20.0,1,20.0,1
957,max_effective,10,30,3,3,0.05,0.95,0.9166010304846784,11,37.0,1,37.0,1,37.0,1,37.0,1
958,max_effective,10,30,3,3,0.05,0.95,0.9345562057135516,6,25.0,1,25.0,1,25.0,1,25.0,1
959,max_effective,10,30,3,3,0.05,0.95,0.9477527910027612,12,22.0,1,22.0,1,22.0,1,22.0,1
960,max_effective,10,30,3,3,0.05,0.95,0.9318549050241216,12,37.0,1,37.0,1,37.0,1,37.0,1
961,max_effective,10,30,3,3,0.05,0.95,0.7867177643263771,6,17.0,1,17.0,1,17.0,1,17.0,1
962,max_effective,10,30,3,3,0.05,0.95,0.9000339983587233,5,21.0,1,21.0,1,21.0,1,21.0,1
963,max_effective,10,30,3,3,0.05,0.95,0.9347418079398152,12,40.0,1,40.0,1,40.0,1,40.0,1
964,max_effective,10,30,3,3,0.05,0.95,0.8798243269605003,9,19.0,1,19.0,1,19.0,1,19.0,1
965,max_effective,10,30,3,3,0.05,0.95,0.8866292262368242,8,41.0,1,41.0,1,41.0,1,41.0,1
966,max_effective,10,30,3,3,0.05,0.95,0.6267030187547031,5,15.0,1,15.0,1,15.0,1,15.0,1
967,max_effective,10,30,3,3,0.05,0.95,0.9316642513432476,3,14.0,1,14.0,1,14.0,1,14.0,1
968,max_effective,10,30,3,3,0.05,0.95,0.8945898729266057,24,43.0,1,43.0,1,43.0,1,43.0,1
969,max_effective,10,30,3,3,0.05,0.95,0.8857426614998237,25,45.0,1,45.0,1,45.0,1,45.0,1
970,max_effective,10,30,3,3,0.05,0.95,0.9346317893163848,30,65.0,0,69.0,1,69.0,1,69.0,1
971,max_effective,10,30,3,3,0.05,0.95,0.929731000797878,37,65.0,0,78.0,1,76.0,0,74.0,0
972,max_effective,10,30,3,3,0.05,0.95,0.7377746070950079,6,17.0,1,17.0,1,17.0,1,17.0,1
973,max_effective,10,30,3,3,0.05,0.95,0.9267771564487032,24,62.0,0,63.0,1,63.0,1,63.0,1
974,max_effective,10,30,3,3,0.05,0.95,0.901224465440935,5,21.0,1,21.0,1,21.0,1,21.0,1
975,max_effective,10,30,3,3,0.05,0.95,0.9453118030074418,29,54.0,1,54.0,1,54.0,1,54.0,1
976,max_effective,10,30,3,3,0.05,0.95,0.8879612806399816,13,35.0,1,35.0,1,35.0,1,35.0,1
977,max_effective,10,30,3,3,0.05,0.95,0.945612834838662,38,56.0,1,56.0,1,56.0,1,56.0,1
978,max_effective,10,30,3,3,0.05,0.95,0.8993828148976875,2,12.0,1,12.0,1,12.0,1,12.0,1
979,max_effective,10,30,3,3,0.05,0.95,0.9070317574118008,9,32.0,1,32.0,1,32.0,1,32.0,1
980,max_effective,10,30,3,3,0.05,0.95,0.8628222091489599,8,28.0,1,28.0,1,28.0,1,28.0,1
981,max_effective,10,30,3,3,0.05,0.95,0.8746888951957432,16,27.0,1,27.0,1,27.0,1,27.0,1
982,max_effective,10,30,3,3,0.05,0.95,0.8823040988528242,11,29.0,1,29.0,1,29.0,1,29.0,1
983,max_effective,10,30,3,3,0.05,0.95,0.9358648404959992,36,59.0,1,59.0,1,59.0,1,59.0,1
984,max_effective,10,30,3,3,0.05,0.95,0.8572674923449354,13,27.0,1,27.0,1,27.0,1,27.0,1
985,max_effective,10,30,3,3,0.05,0.95,0.8712070076856818,4,17.0,1,17.0,1,17.0,1,17.0,1
986,max_effective,10,30,3,3,0.05,0.95,0.9171132727671112,12,30.0,1,30.0,1,30.0,1,30.0,1
987,max_effective,10,30,3,3,0.05,0.95,0.91272761997998,13,37.0,1,37.0,1,37.0,1,37.0,1
988,max_effective,10,30,3,3,0.05,0.95,0.9295767704835636,6,20.0,1,20.0,1,20.0,1,20.0,1
989,max_effective,10,30,3,3,0.05,0.95,0.8434079467871815,3,18.0,1,18.0,1,18.0,1,18.0,1
990,max_effective,10,30,3,3,0.05,0.95,0.8394831447835314,6,23.0,1,23.0,1,23.0,1,23.0,1
991,max_effective,10,30,3,3,0.05,0.95,0.6573099527102995,6,17.0,1,17.0,1,17.0,1,17.0,1
992,max_effective,10,30,3,3,0.05,0.95,0.6074145282535182,4,19.0,1,19.0,1,19.0,1,19.0,1
993,max_effective,10,30,3,3,0.05,0.95,0.9309962721809047,8,29.0,1,29.0,1,29.0,1,29.0,1
994,max_effective,10,30,3,3,0.05,0.95,0.8802373315603788,10,21.0,1,21.0,1,21.0,1,21.0,1
995,max_effective,10,30,3,3,0.05,0.95,0.9282891581785276,20,36.0,1,36.0,1,36.0,1,36.0,1
996,max_effective,10,30,3,3,0.05,0.95,0.8559992113103352,4,19.0,1,19.0,1,19.0,1,19.0,1
997,max_effective,10,30,3,3,0.05,0.95,0.9223566977320125,13,33.0,1,33.0,1,33.0,1,33.0,1
998,max_effective,10,30,3,3,0.05,0.95,0.8959928063675473,16,57.0,1,57.0,1,57.0,1,57.0,1
999,max_effective,10,30,3,3,0.05,0.95,0.797580734872512,6,26.0,1,26.0,1,26.0,1,26.0,1
1000,max_effective,10,30,3,3,0.05,0.95,0.8985221671943882,2,12.0,1,12.0,1,12.0,1,12.0,1
1001,max_effective,10,30,3,3,0.05,0.95,0.9467929225248514,9,36.0,1,36.0,1,36.0,1,36.0,1
1002,max_effective,10,30,3,3,0.05,0.95,0.8913864610104623,13,39.0,1,39.0,1,39.0,1,39.0,1
1003,max_effective,10,30,3,3,0.05,0.95,0.8899736578236548,8,23.0,1,23.0,1,23.0,1,23.0,1
1004,max_effective,10,30,3,3,0.05,0.95,0.8430885760245268,4,14.0,1,14.0,1,14.0,1,14.0,1
1005,max_effective,10,30,3,3,0.05,0.95,0.9090407118775116,26,57.0,0,64.0,1,64.0,1,64.0,1
1006,max_effective,10,30,3,3,0.05,0.95,0.8951565404980336,11,34.0,1,34.0,1,34.0,1,34.0,1
1007,max_effective,10,30,3,3,0.05,0.95,0.7825890686355418,13,26.0,1,26.0,1,26.0,1,26.0,1
1008,max_effective,10,30,3,3,0.05,0.95,0.9332891165455108,11,37.0,1,37.0,1,37.0,1,37.0,1
1009,max_effective,10,30,3,3,0.05,0.95,0.9011771402237108,3,13.0,1,13.0,1,13.0,1,13.0,1
1010,max_effective,10,30,3,3,0.05,0.95,0.8664576331950726,14,39.0,1,39.0,1,39.0,1,39.0,1
1011,max_effective,10,30,3,3,0.05,0.95,0.8170318443630925,10,20.0,1,20.0,1,20.0,1,20.0,1
1012,max_effective,10,30,3,3,0.05,0.95,0.8904916031218252,10,28.0,1,28.0,1,28.0,1,28.0,1
1013,max_effective,10,30,3,3,0.05,0.95,0.8594444126915032,7,17.0,1,17.0,1,17.0,1,17.0,1
1014,max_effective,10,30,3,3,0.05,0.95,0.8933062726944438,4,18.0,1,18.0,1,18.0,1,18.0,1
1015,max_effective,10,30,3,3,0.05,0.95,0.821892405723705,5,24.0,1,24.0,1,24.0,1,24.0,1
1016,max_effective,10,30,3,3,0.05,0.95,0.9478095357036982,59,69.0,0,78.0,0,89.0,1,89.0,1
1017,max_effective,10,30,3,3,0.05,0.95,0.7930052049355176,10,25.0,1,25.0,1,25.0,1,25.0,1
1018,max_effective,10,30,3,3,0.05,0.95,0.93582160745707,10,31.0,1,31.0,1,31.0,1,31.0,1
1019,max_effective,10,30,3,3,0.05,0.95,0.9372723831646382,7,22.0,1,22.0,1,22.0,1,22.0,1
1020,max_effective,10,30,3,3,0.05,0.95,0.9162430936501346,11,32.0,1,32.0,1,32.0,1,32.0,1
1021,max_effective,10,30,3,3,0.05,0.95,0.8538005555281596,7,22.0,1,22.0,1,22.0,1,22.0,1
1022,max_effective,10,30,3,3,0.05,0.95,0.838384825623786,9,30.0,1,30.0,1,30.0,1,29.0,0
1023,max_effective,10,30,3,3,0.05,0.95,0.9190841011198216,9,35.0,1,35.0,1,35.0,1,35.0,1
1024,max_effective,10,30,3,3,0.05,0.95,0.9166228676403708,34,54.0,1,54.0,1,54.0,1,54.0,1
1025,max_effective,10,30,3,3,0.05,0.95,0.8178366967101103,10,31.0,1,31.0,1,31.0,1,31.0,1
1026,max_effective,10,30,3,3,0.05,0.95,0.8088492234014487,3,15.0,1,15.0,1,15.0,1,15.0,1
1027,max_effective,10,30,3,3,0.05,0.95,0.5788790940953246,9,22.0,1,22.0,1,22.0,1,22.0,1
1028,max_effective,10,30,3,3,0.05,0.95,0.8439343576459438,8,24.0,1,24.0,1,24.0,1,24.0,1
1029,max_effective,10,30,3,3,0.05,0.95,0.926698872080816,7,22.0,1,22.0,1,22.0,1,22.0,1
1030,max_effective,10,30,3,3,0.05,0.95,0.7265732704674845,5,20.0,1,20.0,1,20.0,1,15.0,0
1031,max_effective,10,30,3,3,0.05,0.95,0.9368175222615468,10,38.0,1,38.0,1,38.0,1,38.0,1
1032,max_effective,10,30,3,3,0.05,0.95,0.9035380672793384,27,58.0,1,58.0,1,58.0,1,57.0,0
1033,max_effective,10,30,3,3,0.05,0.95,0.9476037326689968,16,43.0,1,43.0,1,43.0,1,43.0,1
1034,max_effective,10,30,3,3,0.05,0.95,0.7260484768592445,6,20.0,1,20.0,1,20.0,1,20.0,1
1035,max_effective,10,30,3,3,0.05,0.95,0.9048890994546424,30,51.0,1,51.0,1,51.0,1,51.0,1
1036,max_effective,10,30,3,3,0.05,0.95,0.884660353497385,18,35.0,1,35.0,1,35.0,1,35.0,1
1037,max_effective,10,30,3,3,0.05,0.95,0.872639918290895,33,46.0,1,46.0,1,46.0,1,46.0,1
1038,max_effective,10,30,3,3,0.05,0.95,0.8829645375676426,29,49.0,1,49.0,1,49.0,1,49.0,1
1039,max_effective,10,30,3,3,0.05,0.95,0.8404504939828814,13,36.0,1,36.0,1,36.0,1,36.0,1
1040,max_effective,10,30,3,3,0.05,0.95,0.8543366920094925,5,16.0,1,16.0,1,16.0,1,16.0,1
1041,max_effective,10,30,3,3,0.05,0.95,0.9388165604055906,3,17.0,1,17.0,1,17.0,1,17.0,1
1042,max_effective,10,30,3,3,0.05,0.95,0.8895510684008561,4,17.0,1,17.0,1,17.0,1,17.0,1
1043,max_effective,10,30,3,3,0.05,0.95,0.923241846020312,24,47.0,1,47.0,1,47.0,1,47.0,1
1044,max_effective,10,30,3,3,0.05,0.95,0.6799366937305671,13,37.0,1,37.0,1,37.0,1,37.0,1
1045,max_effective,10,30,3,3,0.05,0.95,0.9028261640309484,8,32.0,1,32.0,1,32.0,1,32.0,1
1046,max_effective,10,30,3,3,0.05,0.95,0.8401850105202388,6,18.0,1,18.0,1,18.0,1,18.0,1
1047,max_effective,10,30,3,3,0.05,0.95,0.8878369117246513,4,20.0,1,20.0,1,20.0,1,20.0,1
1048,max_effective,10,30,3,3,0.05,0.95,0.8643942088420686,12,31.0,1,31.0,1,31.0,1,31.0,1
1049,max_effective,10,30,3,3,0.05,0.95,0.8432244590953742,6,24.0,1,24.0,1,24.0,1,24.0,1
1050,max_effective,10,30,3,3,0.05,0.95,0.8755421966373541,10,34.0,1,34.0,1,34.0,1,34.0,1
1051,max_effective,10,30,3,3,0.05,0.95,0.7300820981868125,8,21.0,1,21.0,1,21.0,1,21.0,1
1052,max_effective,10,30,3,3,0.05,0.95,0.81459101147778,9,23.0,1,23.0,1,23.0,1,23.0,1
1053,max_effective,10,30,3,3,0.05,0.95,0.8641502944194175,10,38.0,1,38.0,1,38.0,1,38.0,1
1054,max_effective,10,30,3,3,0.05,0.95,0.831072902058854,7,30.0,1,30.0,1,30.0,1,30.0,1
1055,max_effective,10,30,3,3,0.05,0.95,0.8890655872890625,14,40.0,1,40.0,1,40.0,1,40.0,1
1056,max_effective,10,30,3,3,0.05,0.95,0.908153894083636,5,24.0,1,24.0,1,24.0,1,24.0,1
1057,max_effective,10,30,3,3,0.05,0.95,0.921241156562509,20,56.0,1,56.0,1,56.0,1,56.0,1
1058,max_effective,10,30,3,3,0.05,0.95,0.8032175778862728,11,32.0,1,32.0,1,32.0,1,32.0,1
1059,max_effective,10,30,3,3,0.05,0.95,0.9414159892988954,4,17.0,1,17.0,1,17.0,1,17.0,1
1060,max_effective,10,30,3,3,0.05,0.95,0.93192307089381,7,32.0,1,32.0,1,32.0,1,32.0,1
1061,max_effective,10,30,3,3,0.05,0.95,0.9454464889157912,7,19.0,1,19.0,1,19.0,1,19.0,1
1062,max_effective,10,30,3,3,0.05,0.95,0.9148781375959272,20,51.0,1,51.0,1,51.0,1,51.0,1
1063,max_effective,10,30,3,3,0.05,0.95,0.9426039560405332,15,44.0,1,44.0,1,44.0,1,43.0,0
1064,max_effective,10,30,3,3,0.05,0.95,0.9303815576947492,11,34.0,1,34.0,1,34.0,1,34.0,1
1065,max_effective,10,30,3,3,0.05,0.95,0.7894004285430595,7,27.0,1,27.0,1,27.0,1,27.0,1
1066,max_effective,10,30,3,3,0.05,0.95,0.9031571264906528,9,33.0,1,33.0,1,33.0,1,33.0,1
1067,max_effective,10,30,3,3,0.05,0.95,0.766661879632824,8,27.0,1,27.0,1,27.0,1,27.0,1
1068,max_effective,10,30,3,3,0.05,0.95,0.874892698193129,10,32.0,1,32.0,1,32.0,1,32.0,1
1069,max_effective,10,30,3,3,0.05,0.95,0.9367747107687387,12,35.0,1,35.0,1,35.0,1,35.0,1
1070,max_effective,10,30,3,3,0.05,0.95,0.8610219924675206,11,31.0,1,31.0,1,31.0,1,31.0,1
1071,max_effective,10,30,3,3,0.05,0.95,0.900577436423985,46,58.0,1,58.0,1,58.0,1,58.0,1
1072,max_effective,10,30,3,3,0.05,0.95,0.932219899724872,34,60.0,0,64.0,0,68.0,1,67.0,0
1073,max_effective,10,30,3,3,0.05,0.95,0.8584039308304471,19,40.0,1,40.0,1,40.0,1,40.0,1
1074,max_effective,10,30,3,3,0.05,0.95,0.8889936584494211,9,32.0,1,32.0,1,32.0,1,32.0,1
1075,max_effective,10,30,3,3,0.05,0.95,0.9211272330109292,14,36.0,1,36.0,1,36.0,1,36.0,1
1076,max_effective,10,30,3,3,0.05,0.95,0.909965480867436,8,36.0,1,36.0,1,36.0,1,36.0,1
1077,max_effective,10,30,3,3,0.05,0.95,0.7979801202414907,7,23.0,1,23.0,1,23.0,1,23.0,1
1078,max_effective,10,30,3,3,0.05,0.95,0.9468687320925322,7,25.0,1,25.0,1,25.0,1,25.0,1
1079,max_effective,10,30,3,3,0.05,0.95,0.9357607379457245,12,38.0,1,38.0,1,38.0,1,38.0,1
1080,max_effective,10,30,3,3,0.05,0.95,0.9491196490103508,2,15.0,1,15.0,1,15.0,1,15.0,1
1081,max_effective,10,30,3,3,0.05,0.95,0.9097010729278646,27,47.0,1,47.0,1,47.0,1,47.0,1
1082,max_effective,10,30,3,3,0.05,0.95,0.9431007202662468,45,75.0,0,79.0,0,87.0,1,85.0,0
1083,max_effective,10,30,3,3,0.05,0.95,0.8959011434891225,12,30.0,1,30.0,1,30.0,1,30.0,1
1084,max_effective,10,30,3,3,0.05,0.95,0.9453728784284195,29,72.0,1,72.0,1,69.0,0,69.0,0
1085,max_effective,10,30,3,3,0.05,0.95,0.9259996572519594,13,34.0,1,34.0,1,34.0,1,34.0,1
1086,max_effective,10,30,3,3,0.05,0.95,0.9487830258158498,51,67.0,0,71.0,0,76.0,1,76.0,1
1087,max_effective,10,30,3,3,0.05,0.95,0.9112212955095048,25,46.0,1,46.0,1,46.0,1,46.0,1
1088,max_effective,10,30,3,3,0.05,0.95,0.9323295549714896,23,49.0,1,49.0,1,49.0,1,49.0,1
1089,max_effective,10,30,3,3,0.05,0.95,0.9063108301246232,17,47.0,1,47.0,1,47.0,1,47.0,1
1090,max_effective,10,30,3,3,0.05,0.95,0.5934020743333001,3,13.0,1,13.0,1,13.0,1,13.0,1
1091,max_effective,10,30,3,3,0.05,0.95,0.8601371736314821,8,23.0,1,23.0,1,23.0,1,23.0,1
1092,max_effective,10,30,3,3,0.05,0.95,0.8939685200645621,14,37.0,1,37.0,1,37.0,1,37.0,1
1093,max_effective,10,30,3,3,0.05,0.95,0.8690354225470641,10,30.0,1,30.0,1,30.0,1,30.0,1
1094,max_effective,10,30,3,3,0.05,0.95,0.9401322399044858,23,37.0,1,37.0,1,37.0,1,37.0,1
1095,max_effective,10,30,3,3,0.05,0.95,0.9246002061064986,16,37.0,1,37.0,1,37.0,1,37.0,1
1096,max_effective,10,30,3,3,0.05,0.95,0.9467470380655169,20,34.0,1,34.0,1,34.0,1,34.0,1
1097,max_effective,10,30,3,3,0.05,0.95,0.9299320367746764,12,26.0,1,26.0,1,26.0,1,26.0,1
1098,max_effective,10,30,3,3,0.05,0.95,0.8711241442197333,9,19.0,1,19.0,1,19.0,1,19.0,1
1099,max_effective,10,30,3,3,0.05,0.95,0.8179709434233915,7,25.0,1,25.0,1,25.0,1,25.0,1
1100,max_effective,10,30,3,3,0.05,0.95,0.9377971214341434,41,72.0,1,72.0,1,72.0,1,72.0,1
1101,max_effective,10,30,3,3,0.05,0.95,0.7421596405271303,10,25.0,1,25.0,1,25.0,1,25.0,1
1102,max_effective,10,30,3,3,0.05,0.95,0.923477727258253,51,63.0,0,71.0,1,71.0,1,71.0,1
1103,max_effective,10,30,3,3,0.05,0.95,0.9368986753584678,8,25.0,1,25.0,1,25.0,1,25.0,1
1104,max_effective,10,30,3,3,0.05,0.95,0.8913072913015945,3,16.0,1,16.0,1,16.0,1,16.0,1
1105,max_effective,10,30,3,3,0.05,0.95,0.9030236113393556,27,37.0,1,37.0,1,37.0,1,37.0,1
1106,max_effective,10,30,3,3,0.05,0.95,0.8087971363757104,9,33.0,1,33.0,1,33.0,1,33.0,1
1107,max_effective,10,30,3,3,0.05,0.95,0.9437183469978688,6,21.0,1,21.0,1,21.0,1,21.0,1
1108,max_effective,10,30,3,3,0.05,0.95,0.8691973604669898,6,21.0,1,21.0,1,21.0,1,21.0,1
1109,max_effective,10,30,3,3,0.05,0.95,0.8859932835409198,8,21.0,1,21.0,1,21.0,1,21.0,1
1110,max_effective,10,30,3,3,0.05,0.95,0.9208160142275424,34,63.0,1,63.0,1,63.0,1,63.0,1
1111,max_effective,10,30,3,3,0.05,0.95,0.8848122384962123,18,34.0,1,34.0,1,34.0,1,34.0,1
1112,max_effective,10,30,3,3,0.05,0.95,0.9038567588659768,8,29.0,1,29.0,1,29.0,1,27.0,0
1113,max_effective,10,30,3,3,0.05,0.95,0.8835433694241329,4,20.0,1,20.0,1,20.0,1,20.0,1
1114,max_effective,10,30,3,3,0.05,0.95,0.8765562525997259,17,57.0,1,57.0,1,57.0,1,53.0,0
1115,max_effective,10,30,3,3,0.05,0.95,0.8382642276000655,3,14.0,1,14.0,1,14.0,1,14.0,1
1116,max_effective,10,30,3,3,0.05,0.95,0.9381841110976928,21,71.0,0,76.0,0,80.0,1,79.0,0
1117,max_effective,10,30,3,3,0.05,0.95,0.6806517362820717,5,24.0,1,24.0,1,24.0,1,24.0,1
1118,max_effective,10,30,3,3,0.05,0.95,0.9115494263186006,4,24.0,1,24.0,1,24.0,1,24.0,1
1119,max_effective,10,30,3,3,0.05,0.95,0.9494704155595596,20,42.0,1,42.0,1,42.0,1,42.0,1
1120,max_effective,10,30,3,3,0.05,0.95,0.9128839050204014,6,23.0,1,23.0,1,23.0,1,23.0,1
1121,max_effective,10,30,3,3,0.05,0.95,0.9050800596065136,12,34.0,1,34.0,1,34.0,1,34.0,1
1122,max_effective,10,30,3,3,0.05,0.95,0.7407857975700516,10,32.0,1,32.0,1,32.0,1,32.0,1
1123,max_effective,10,30,3,3,0.05,0.95,0.8742418240430581,7,21.0,1,21.0,1,21.0,1,21.0,1
1124,max_effective,10,30,3,3,0.05,0.95,0.8650460819560655,11,33.0,1,33.0,1,33.0,1,33.0,1
1125,max_effective,10,30,3,3,0.05,0.95,0.7402800673912912,4,16.0,1,16.0,1,16.0,1,16.0,1
1126,max_effective,10,30,3,3,0.05,0.95,0.8928354564422449,15,31.0,1,31.0,1,31.0,1,31.0,1
1127,max_effective,10,30,3,3,0.05,0.95,0.9127540143168704,4,16.0,1,16.0,1,16.0,1,16.0,1
1128,max_effective,10,30,3,3,0.05,0.95,0.9130463713455832,16,29.0,1,29.0,1,29.0,1,29.0,1
1129,max_effective,10,30,3,3,0.05,0.95,0.9095988274801742,22,44.0,1,44.0,1,44.0,1,44.0,1
1130,max_effective,10,30,3,3,0.05,0.95,0.9338481523647196,11,33.0,1,33.0,1,33.0,1,33.0,1
1131,max_effective,10,30,3,3,0.05,0.95,0.8859141741778005,40,54.0,1,54.0,1,54.0,1,54.0,1
1132,max_effective,10,30,3,3,0.05,0.95,0.8975797843123584,7,26.0,1,26.0,1,26.0,1,26.0,1
1133,max_effective,10,30,3,3,0.05,0.95,0.7128711021230764,3,16.0,1,16.0,1,16.0,1,16.0,1
1134,max_effective,10,30,3,3,0.05,0.95,0.9238956838774116,18,40.0,1,40.0,1,40.0,1,40.0,1
1135,max_effective,10,30,3,3,0.05,0.95,0.8168800325755874,6,20.0,1,20.0,1,20.0,1,20.0,1
1136,max_effective,10,30,3,3,0.05,0.95,0.6951724981509102,7,24.0,1,24.0,1,24.0,1,24.0,1
1137,max_effective,10,30,3,3,0.05,0.95,0.9264667853118962,15,35.0,1,35.0,1,35.0,1,35.0,1
1138,max_effective,10,30,3,3,0.05,0.95,0.8779737143554965,20,35.0,1,35.0,1,35.0,1,35.0,1
1139,max_effective,10,30,3,3,0.05,0.95,0.8199854181244518,10,28.0,1,28.0,1,28.0,1,28.0,1
1140,max_effective,10,30,3,3,0.05,0.95,0.9441328219720184,14,32.0,1,32.0,1,32.0,1,32.0,1
1141,max_effective,10,30,3,3,0.05,0.95,0.943239937805444,52,59.0,0,83.0,1,82.0,0,82.0,0
1142,max_effective,10,30,3,3,0.05,0.95,0.9220439545769384,31,53.0,1,53.0,1,53.0,1,53.0,1
1143,max_effective,10,30,3,3,0.05,0.95,0.8064625022758032,3,16.0,1,16.0,1,16.0,1,16.0,1
1144,max_effective,10,30,3,3,0.05,0.95,0.8214385916375306,6,22.0,1,22.0,1,22.0,1,22.0,1
1145,max_effective,10,30,3,3,0.05,0.95,0.8857005314423404,7,28.0,1,28.0,1,28.0,1,28.0,1
1146,max_effective,10,30,3,3,0.05,0.95,0.9379366739057248,19,35.0,1,35.0,1,35.0,1,35.0,1
1147,max_effective,10,30,3,3,0.05,0.95,0.8438256182869446,6,25.0,1,25.0,1,25.0,1,25.0,1
1148,max_effective,10,30,3,3,0.05,0.95,0.8350110536022489,11,24.0,1,24.0,1,24.0,1,24.0,1
1149,max_effective,10,30,3,3,0.05,0.95,0.9289751683859604,26,68.0,0,73.0,1,71.0,0,70.0,0
1150,max_effective,10,30,3,3,0.05,0.95,0.9065320437144954,23,55.0,1,55.0,1,55.0,1,55.0,1
1151,max_effective,10,30,3,3,0.05,0.95,0.8504788088385533,4,19.0,1,19.0,1,19.0,1,19.0,1
1152,max_effective,10,30,3,3,0.05,0.95,0.93963685407033,27,52.0,1,52.0,1,52.0,1,52.0,1
1153,max_effective,10,30,3,3,0.05,0.95,0.8548869059172164,10,23.0,1,23.0,1,23.0,1,23.0,1
1154,max_effective,10,30,3,3,0.05,0.95,0.94261038297354,24,67.0,1,64.0,0,64.0,0,62.0,0
1155,max_effective,10,30,3,3,0.05,0.95,0.879155221121867,3,15.0,1,15.0,1,15.0,1,15.0,1
1156,max_effective,10,30,3,3,0.05,0.95,0.9106262530633468,3,14.0,1,14.0,1,14.0,1,14.0,1
1157,max_effective,10,30,3,3,0.05,0.95,0.8981027008308932,27,48.0,1,48.0,1,48.0,1,48.0,1
1158,max_effective,10,30,3,3,0.05,0.95,0.9147112676443367,10,31.0,1,31.0,1,31.0,1,31.0,1
1159,max_effective,10,30,3,3,0.05,0.95,0.7733450189058791,5,20.0,1,20.0,1,20.0,1,20.0,1
1160,max_effective,10,30,3,3,0.05,0.95,0.8564489617619624,17,38.0,1,38.0,1,38.0,1,38.0,1
1161,max_effective,10,30,3,3,0.05,0.95,0.935578902597433,28,61.0,0,64.0,1,64.0,1,64.0,1
1162,max_effective,10,30,3,3,0.05,0.95,0.8252264989860318,3,14.0,1,14.0,1,14.0,1,14.0,1
1163,max_effective,10,30,3,3,0.05,0.95,0.6297064685195021,2,15.0,1,15.0,1,15.0,1,13.0,0
1164,max_effective,10,30,3,3,0.05,0.95,0.93239351702437,34,57.0,1,57.0,1,57.0,1,57.0,1
1165,max_effective,10,30,3,3,0.05,0.95,0.9413572165310504,20,67.0,0,69.0,1,68.0,0,67.0,0
1166,max_effective,10,30,3,3,0.05,0.95,0.8243368638436511,9,34.0,1,34.0,1,34.0,1,34.0,1
1167,max_effective,10,30,3,3,0.05,0.95,0.8358705225028664,6,23.0,1,23.0,1,23.0,1,23.0,1
1168,max_effective,10,30,3,3,0.05,0.95,0.8020058128335872,4,15.0,1,15.0,1,15.0,1,15.0,1
1169,max_effective,10,30,3,3,0.05,0.95,0.8261545622689532,10,33.0,1,33.0,1,33.0,1,33.0,1
1170,max_effective,10,30,3,3,0.05,0.95,0.7851019544667253,6,21.0,1,21.0,1,21.0,1,21.0,1
1171,max_effective,10,30,3,3,0.05,0.95,0.94695326802196,16,46.0,1,46.0,1,46.0,1,46.0,1
1172,max_effective,10,30,3,3,0.05,0.95,0.8388857112918976,4,15.0,1,15.0,1,15.0,1,15.0,1
1173,max_effective,10,30,3,3,0.05,0.95,0.946124270497985,14,49.0,1,49.0,1,49.0,1,49.0,1
1174,max_effective,10,30,3,3,0.05,0.95,0.923365274492022,29,50.0,1,50.0,1,50.0,1,50.0,1
1175,max_effective,10,30,3,3,0.05,0.95,0.7780239879408042,6,21.0,1,21.0,1,21.0,1,21.0,1
1176,max_effective,10,30,3,3,0.05,0.95,0.7463247877410285,7,24.0,1,24.0,1,24.0,1,24.0,1
1177,max_effective,10,30,3,3,0.05,0.95,0.8677268769240588,4,22.0,1,22.0,1,22.0,1,22.0,1
1178,max_effective,10,30,3,3,0.05,0.95,0.9108128696363782,13,24.0,1,24.0,1,24.0,1,24.0,1
1179,max_effective,10,30,3,3,0.05,0.95,0.652740098389079,5,19.0,1,19.0,1,19.0,1,19.0,1
1180,max_effective,10,30,3,3,0.05,0.95,0.8212730885571227,5,23.0,1,23.0,1,23.0,1,23.0,1
1181,max_effective,10,30,3,3,0.05,0.95,0.7829441502051331,8,25.0,1,25.0,1,25.0,1,25.0,1
1182,max_effective,10,30,3,3,0.05,0.95,0.8548268280263127,11,27.0,1,27.0,1,27.0,1,27.0,1
1183,max_effective,10,30,3,3,0.05,0.95,0.8195236427119967,7,28.0,1,28.0,1,28.0,1,28.0,1
1184,max_effective,10,30,3,3,0.05,0.95,0.902163509675426,9,28.0,1,28.0,1,28.0,1,28.0,1
1185,max_effective,10,30,3,3,0.05,0.95,0.6848151388679922,3,20.0,1,20.0,1,20.0,1,20.0,1
1186,max_effective,10,30,3,3,0.05,0.95,0.8280440805539853,20,44.0,1,44.0,1,44.0,1,44.0,1
1187,max_effective,10,30,3,3,0.05,0.95,0.6795050236010941,5,21.0,1,21.0,1,21.0,1,21.0,1
1188,max_effective,10,30,3,3,0.05,0.95,0.7387231324847908,5,22.0,1,22.0,1,22.0,1,22.0,1
1189,max_effective,10,30,3,3,0.05,0.95,0.9386340164059244,9,39.0,1,39.0,1,39.0,1,39.0,1
1190,max_effective,10,30,3,3,0.05,0.95,0.9273621205160568,25,48.0,1,48.0,1,48.0,1,48.0,1
1191,max_effective,10,30,3,3,0.05,0.95,0.8737712008758133,9,35.0,1,35.0,1,35.0,1,35.0,1
1192,max_effective,10,30,3,3,0.05,0.95,0.9371647369567956,8,27.0,1,27.0,1,27.0,1,27.0,1
1193,max_effective,10,30,3,3,0.05,0.95,0.8895324410535513,12,30.0,1,30.0,1,30.0,1,30.0,1
1194,max_effective,10,30,3,3,0.05,0.95,0.9137311436733324,46,68.0,1,68.0,1,68.0,1,68.0,1
1195,max_effective,10,30,3,3,0.05,0.95,0.9266115621446388,6,23.0,1,23.0,1,23.0,1,23.0,1
1196,max_effective,10,30,3,3,0.05,0.95,0.9339556158992828,17,41.0,1,41.0,1,41.0,1,41.0,1
1197,max_effective,10,30,3,3,0.05,0.95,0.876721620850946,15,45.0,1,45.0,1,45.0,1,45.0,1
1198,max_effective,10,30,3,3,0.05,0.95,0.8507223753498502,4,21.0,1,21.0,1,21.0,1,21.0,1
1199,max_effective,10,30,3,3,0.05,0.95,0.8798236978782656,5,16.0,1,16.0,1,16.0,1,16.0,1
1200,max_effective,10,30,3,3,0.05,0.95,0.876363799716896,28,56.0,1,56.0,1,56.0,1,56.0,1
1201,max_effective,10,30,3,3,0.05,0.95,0.8992044641145445,36,64.0,1,64.0,1,64.0,1,64.0,1
1202,max_effective,10,30,3,3,0.05,0.95,0.8978360742848358,15,35.0,1,35.0,1,35.0,1,35.0,1
1203,max_effective,10,30,3,3,0.05,0.95,0.8463684002944971,3,17.0,1,17.0,1,17.0,1,17.0,1
1204,max_effective,10,30,3,3,0.05,0.95,0.9054113526398524,10,22.0,1,22.0,1,22.0,1,22.0,1
1205,max_effective,10,30,3,3,0.05,0.95,0.9397618435973044,7,26.0,1,26.0,1,26.0,1,26.0,1
1206,max_effective,10,30,3,3,0.05,0.95,0.8690610288121268,9,21.0,1,21.0,1,21.0,1,21.0,1
1207,max_effective,10,30,3,3,0.05,0.95,0.8584660393300861,5,21.0,1,21.0,1,21.0,1,20.0,0
1208,max_effective,10,30,3,3,0.05,0.95,0.9319918085402368,4,17.0,1,17.0,1,17.0,1,17.0,1
1209,max_effective,10,30,3,3,0.05,0.95,0.948531053222446,19,55.0,1,55.0,1,55.0,1,55.0,1
1210,max_effective,10,30,3,3,0.05,0.95,0.9432781843002296,11,32.0,1,32.0,1,32.0,1,32.0,1
1211,max_effective,10,30,3,3,0.05,0.95,0.9480286648799072,14,38.0,1,38.0,1,38.0,1,37.0,0
1212,max_effective,10,30,3,3,0.05,0.95,0.7230359571886013,17,48.0,1,48.0,1,48.0,1,48.0,1
1213,max_effective,10,30,3,3,0.05,0.95,0.9491262444645882,5,25.0,1,25.0,1,25.0,1,25.0,1
1214,max_effective,10,30,3,3,0.05,0.95,0.9262556983427458,8,24.0,1,24.0,1,24.0,1,24.0,1
1215,max_effective,10,30,3,3,0.05,0.95,0.9194693103282412,10,30.0,1,30.0,1,30.0,1,30.0,1
1216,max_effective,10,30,3,3,0.05,0.95,0.8815639626844,8,23.0,1,23.0,1,23.0,1,23.0,1
1217,max_effective,10,30,3,3,0.05,0.95,0.6544630226125854,13,23.0,1,23.0,1,23.0,1,23.0,1
1218,max_effective,10,30,3,3,0.05,0.95,0.8826278469389488,4,22.0,1,22.0,1,22.0,1,22.0,1
1219,max_effective,10,30,3,3,0.05,0.95,0.8077030742186049,5,25.0,1,25.0,1,25.0,1,25.0,1
1220,max_effective,10,30,3,3,0.05,0.95,0.9010465822104796,3,22.0,1,22.0,1,22.0,1,22.0,1
1221,max_effective,10,30,3,3,0.05,0.95,0.9449827822258694,14,60.0,1,60.0,1,60.0,1,60.0,1
1222,max_effective,10,30,3,3,0.05,0.95,0.9058268610714058,4,22.0,1,22.0,1,22.0,1,22.0,1
1223,max_effective,10,30,3,3,0.05,0.95,0.9207785571793512,8,26.0,1,26.0,1,26.0,1,26.0,1
1224,max_effective,10,30,3,3,0.05,0.95,0.8446329541465455,4,16.0,1,16.0,1,16.0,1,15.0,0
1225,max_effective,10,30,3,3,0.05,0.95,0.9036156557522336,4,18.0,1,18.0,1,18.0,1,18.0,1
1226,max_effective,10,30,3,3,0.05,0.95,0.8510554650796297,3,17.0,1,17.0,1,17.0,1,17.0,1
1227,max_effective,10,30,3,3,0.05,0.95,0.8263888530634914,2,12.0,1,12.0,1,12.0,1,12.0,1
1228,max_effective,10,30,3,3,0.05,0.95,0.9379843200005012,63,71.0,0,76.0,0,85.0,1,85.0,1
1229,max_effective,10,30,3,3,0.05,0.95,0.936502094781204,16,46.0,1,46.0,1,46.0,1,46.0,1
1230,max_effective,10,30,3,3,0.05,0.95,0.9332577964434476,7,26.0,1,26.0,1,26.0,1,26.0,1
1231,max_effective,10,30,3,3,0.05,0.95,0.6503005574344201,4,19.0,1,19.0,1,19.0,1,19.0,1
1232,max_effective,10,30,3,3,0.05,0.95,0.8265409764053419,13,31.0,1,31.0,1,31.0,1,31.0,1
1233,max_effective,10,30,3,3,0.05,0.95,0.9287042835985512,10,41.0,1,41.0,1,41.0,1,38.0,0
1234,max_effective,10,30,3,3,0.05,0.95,0.8239416686421267,5,21.0,1,21.0,1,21.0,1,21.0,1
1235,max_effective,10,30,3,3,0.05,0.95,0.909176880272104,16,29.0,1,29.0,1,29.0,1,29.0,1
1236,max_effective,10,30,3,3,0.05,0.95,0.9194315659909932,28,49.0,1,49.0,1,49.0,1,49.0,1
1237,max_effective,10,30,3,3,0.05,0.95,0.895089218013429,11,27.0,1,27.0,1,27.0,1,27.0,1
1238,max_effective,10,30,3,3,0.05,0.95,0.9298458358915104,36,50.0,1,50.0,1,50.0,1,50.0,1
1239,max_effective,10,30,3,3,0.05,0.95,0.8495800367608223,4,13.0,1,13.0,1,13.0,1,13.0,1
1240,max_effective,10,30,3,3,0.05,0.95,0.9482008331155108,7,21.0,1,21.0,1,21.0,1,21.0,1
1241,max_effective,10,30,3,3,0.05,0.95,0.6980574599065175,5,20.0,1,20.0,1,20.0,1,20.0,1
1242,max_effective,10,30,3,3,0.05,0.95,0.7452389328403954,5,24.0,1,24.0,1,24.0,1,24.0,1
1243,max_effective,10,30,3,3,0.05,0.95,0.8136081127925217,7,22.0,1,22.0,1,22.0,1,22.0,1
1244,max_effective,10,30,3,3,0.05,0.95,0.8815964346039152,22,32.0,1,32.0,1,32.0,1,32.0,1
1245,max_effective,10,30,3,3,0.05,0.95,0.9229347334906708,34,49.0,1,49.0,1,49.0,1,48.0,0
1246,max_effective,10,30,3,3,0.05,0.95,0.7799508736990552,3,15.0,1,15.0,1,15.0,1,15.0,1
1247,max_effective,10,30,3,3,0.05,0.95,0.9222895589413376,10,22.0,1,22.0,1,22.0,1,21.0,0
1248,max_effective,10,30,3,3,0.05,0.95,0.9173295897953916,3,14.0,1,14.0,1,14.0,1,14.0,1
1249,max_effective,10,30,3,3,0.05,0.95,0.9250269752155276,4,17.0,1,17.0,1,17.0,1,17.0,1
1250,max_effective,10,30,3,3,0.05,0.95,0.8970204051542007,16,42.0,1,42.0,1,42.0,1,42.0,1
1251,max_effective,10,30,3,3,0.05,0.95,0.8506901776135612,5,21.0,1,21.0,1,21.0,1,21.0,1
1252,max_effective,10,30,3,3,0.05,0.95,0.7289615292498722,4,16.0,1,16.0,1,16.0,1,16.0,1
1253,max_effective,10,30,3,3,0.05,0.95,0.8515199676368578,5,25.0,1,25.0,1,25.0,1,25.0,1
1254,max_effective,10,30,3,3,0.05,0.95,0.8174386354403754,4,17.0,1,17.0,1,17.0,1,16.0,0
1255,max_effective,10,30,3,3,0.05,0.95,0.8293966193463389,18,37.0,1,37.0,1,37.0,1,37.0,1
1256,max_effective,10,30,3,3,0.05,0.95,0.9473631157636552,6,18.0,1,18.0,1,18.0,1,18.0,1
1257,max_effective,10,30,3,3,0.05,0.95,0.863248080001202,5,26.0,1,26.0,1,26.0,1,26.0,1
1258,max_effective,10,30,3,3,0.05,0.95,0.9343964599040286,10,35.0,1,35.0,1,35.0,1,35.0,1
1259,max_effective,10,30,3,3,0.05,0.95,0.9237956405574766,33,55.0,1,55.0,1,55.0,1,55.0,1
1260,max_effective,10,30,3,3,0.05,0.95,0.8341832159123495,8,20.0,1,20.0,1,20.0,1,18.0,0
1261,max_effective,10,30,3,3,0.05,0.95,0.9445819206473712,20,44.0,1,44.0,1,44.0,1,44.0,1
1262,max_effective,10,30,3,3,0.05,0.95,0.8490834588737772,5,23.0,1,23.0,1,23.0,1,23.0,1
1263,max_effective,10,30,3,3,0.05,0.95,0.9260246386226304,8,19.0,1,19.0,1,19.0,1,19.0,1
1264,max_effective,10,30,3,3,0.05,0.95,0.840314800014694,10,29.0,1,29.0,1,29.0,1,29.0,1
1265,max_effective,10,30,3,3,0.05,0.95,0.7086026327006695,4,18.0,1,18.0,1,18.0,1,18.0,1
1266,max_effective,10,30,3,3,0.05,0.95,0.8358642056505325,4,20.0,1,20.0,1,20.0,1,20.0,1
1267,max_effective,10,30,3,3,0.05,0.95,0.946140975405094,21,39.0,1,39.0,1,39.0,1,39.0,1
1268,max_effective,10,30,3,3,0.05,0.95,0.7576584758642707,3,17.0,1,17.0,1,17.0,1,17.0,1
1269,max_effective,10,30,3,3,0.05,0.95,0.6672327128800641,4,17.0,1,17.0,1,17.0,1,17.0,1
1270,max_effective,10,30,3,3,0.05,0.95,0.7869445257391793,5,17.0,1,17.0,1,17.0,1,17.0,1
1271,max_effective,10,30,3,3,0.05,0.95,0.9451872179086592,28,44.0,1,44.0,1,44.0,1,44.0,1
1272,max_effective,10,30,3,3,0.05,0.95,0.8934504011733293,13,40.0,1,40.0,1,40.0,1,40.0,1
1273,max_effective,10,30,3,3,0.05,0.95,0.9260683267437076,44,68.0,0,71.0,1,71.0,1,71.0,1
1274,max_effective,10,30,3,3,0.05,0.95,0.8530500804968434,16,35.0,1,35.0,1,35.0,1,35.0,1
1275,max_effective,10,30,3,3,0.05,0.95,0.925228229652238,6,24.0,1,24.0,1,24.0,1,24.0,1
1276,max_effective,10,30,3,3,0.05,0.95,0.8292042523829862,3,16.0,1,16.0,1,16.0,1,16.0,1
1277,max_effective,10,30,3,3,0.05,0.95,0.8298539905006828,18,47.0,1,47.0,1,47.0,1,47.0,1
1278,max_effective,10,30,3,3,0.05,0.95,0.9275666464626529,11,31.0,1,31.0,1,31.0,1,29.0,0
1279,max_effective,10,30,3,3,0.05,0.95,0.9301977072648114,25,55.0,0,56.0,1,56.0,1,56.0,1
1280,max_effective,10,30,3,3,0.05,0.95,0.7940054753826058,12,27.0,1,27.0,1,27.0,1,27.0,1
1281,max_effective,10,30,3,3,0.05,0.95,0.8856438708306258,8,24.0,1,24.0,1,24.0,1,24.0,1
1282,max_effective,10,30,3,3,0.05,0.95,0.9102038052185516,7,22.0,1,22.0,1,22.0,1,22.0,1
1283,max_effective,10,30,3,3,0.05,0.95,0.9429318995660424,4,15.0,1,15.0,1,15.0,1,15.0,1
1284,max_effective,10,30,3,3,0.05,0.95,0.9253833642711764,6,25.0,1,25.0,1,25.0,1,25.0,1
1285,max_effective,10,30,3,3,0.05,0.95,0.8254674745176499,7,31.0,1,31.0,1,31.0,1,31.0,1
1286,max_effective,10,30,3,3,0.05,0.95,0.853527885219386,15,44.0,1,44.0,1,44.0,1,42.0,0
1287,max_effective,10,30,3,3,0.05,0.95,0.8233883637173921,15,40.0,1,40.0,1,40.0,1,40.0,1
1288,max_effective,10,30,3,3,0.05,0.95,0.9178175134577782,41,61.0,0,74.0,0,79.0,1,79.0,1
1289,max_effective,10,30,3,3,0.05,0.95,0.9028511922771532,21,44.0,1,44.0,1,44.0,1,44.0,1
1290,max_effective,10,30,3,3,0.05,0.95,0.887117849572718,9,27.0,1,27.0,1,27.0,1,27.0,1
1291,max_effective,10,30,3,3,0.05,0.95,0.9279304087527738,9,41.0,1,41.0,1,41.0,1,41.0,1
1292,max_effective,10,30,3,3,0.05,0.95,0.9197505077313204,17,32.0,1,32.0,1,32.0,1,32.0,1
1293,max_effective,10,30,3,3,0.05,0.95,0.8814577277576598,8,20.0,1,20.0,1,20.0,1,20.0,1
1294,max_effective,10,30,3,3,0.05,0.95,0.8781223446699488,12,35.0,1,35.0,1,35.0,1,35.0,1
1295,max_effective,10,30,3,3,0.05,0.95,0.8479258375098747,5,19.0,1,19.0,1,19.0,1,19.0,1
1296,max_effective,10,30,3,3,0.05,0.95,0.9249638617065716,12,35.0,1,35.0,1,35.0,1,35.0,1
1297,max_effective,10,30,3,3,0.05,0.95,0.921215008151816,32,50.0,1,50.0,1,50.0,1,50.0,1
1298,max_effective,10,30,3,3,0.05,0.95,0.8951674898975376,45,67.0,0,69.0,1,69.0,1,69.0,1
1299,max_effective,10,30,3,3,0.05,0.95,0.8564993583769663,17,43.0,1,43.0,1,43.0,1,42.0,0
1300,max_effective,10,30,3,3,0.05,0.95,0.858719652528,7,19.0,1,19.0,1,19.0,1,19.0,1
1301,max_effective,10,30,3,3,0.05,0.95,0.8779804075755823,5,15.0,1,15.0,1,15.0,1,15.0,1
1302,max_effective,10,30,3,3,0.05,0.95,0.8080846621226904,6,17.0,1,17.0,1,17.0,1,17.0,1
1303,max_effective,10,30,3,3,0.05,0.95,0.8886604559966208,18,37.0,1,37.0,1,37.0,1,37.0,1
1304,max_effective,10,30,3,3,0.05,0.95,0.8924016604625071,8,33.0,1,33.0,1,33.0,1,33.0,1
1305,max_effective,10,30,3,3,0.05,0.95,0.9472473729240412,54,71.0,0,76.0,0,80.0,1,80.0,1
1306,max_effective,10,30,3,3,0.05,0.95,0.8527145722967289,9,26.0,1,26.0,1,26.0,1,26.0,1
1307,max_effective,10,30,3,3,0.05,0.95,0.9396493594424188,17,48.0,1,48.0,1,48.0,1,48.0,1
1308,max_effective,10,30,3,3,0.05,0.95,0.9130428512165184,13,31.0,1,31.0,1,31.0,1,31.0,1
1309,max_effective,10,30,3,3,0.05,0.95,0.9370182914228526,19,64.0,0,68.0,1,64.0,0,68.0,1
1310,max_effective,10,30,3,3,0.05,0.95,0.93060040196295,10,21.0,1,21.0,1,21.0,1,21.0,1
1311,max_effective,10,30,3,3,0.05,0.95,0.9186805127761574,9,32.0,1,32.0,1,32.0,1,32.0,1
1312,max_effective,10,30,3,3,0.05,0.95,0.8978655323939606,17,41.0,1,41.0,1,41.0,1,41.0,1
1313,max_effective,10,30,3,3,0.05,0.95,0.9183790201339588,7,26.0,1,26.0,1,26.0,1,26.0,1
1314,max_effective,10,30,3,3,0.05,0.95,0.943582311258814,12,36.0,1,36.0,1,36.0,1,36.0,1
1315,max_effective,10,30,3,3,0.05,0.95,0.5762235138295505,4,15.0,1,15.0,1,15.0,1,15.0,1
1316,max_effective,10,30,3,3,0.05,0.95,0.8866731911189234,9,28.0,1,28.0,1,28.0,1,28.0,1
1317,max_effective,10,30,3,3,0.05,0.95,0.9416921117741068,26,42.0,1,42.0,1,42.0,1,42.0,1
1318,max_effective,10,30,3,3,0.05,0.95,0.918883774121096,22,53.0,1,53.0,1,53.0,1,53.0,1
1319,max_effective,10,30,3,3,0.05,0.95,0.9147703741003322,7,24.0,1,24.0,1,24.0,1,24.0,1
1320,max_effective,10,30,3,3,0.05,0.95,0.941090441195104,73,69.0,0,73.0,0,78.0,0,87.0,1
1321,max_effective,10,30,3,3,0.05,0.95,0.7344150756337274,8,32.0,1,32.0,1,32.0,1,32.0,1
1322,max_effective,10,30,3,3,0.05,0.95,0.9110197311981018,6,25.0,1,25.0,1,25.0,1,25.0,1
1323,max_effective,10,30,3,3,0.05,0.95,0.9436352088750398,9,27.0,1,27.0,1,27.0,1,27.0,1
1324,max_effective,10,30,3,3,0.05,0.95,0.7229742291269956,6,17.0,1,17.0,1,17.0,1,17.0,1
1325,max_effective,10,30,3,3,0.05,0.95,0.9241096597252096,12,28.0,1,28.0,1,28.0,1,28.0,1
1326,max_effective,10,30,3,3,0.05,0.95,0.8720157271392637,46,64.0,1,64.0,1,64.0,1,64.0,1
1327,max_effective,10,30,3,3,0.05,0.95,0.8167305379002151,7,19.0,1,19.0,1,19.0,1,19.0,1
1328,max_effective,10,30,3,3,0.05,0.95,0.8640385569398219,11,27.0,1,27.0,1,27.0,1,27.0,1
1329,max_effective,10,30,3,3,0.05,0.95,0.7497110202705054,5,17.0,1,17.0,1,17.0,1,17.0,1
1330,max_effective,10,30,3,3,0.05,0.95,0.926431508892903,10,38.0,1,38.0,1,38.0,1,38.0,1
1331,max_effective,10,30,3,3,0.05,0.95,0.907653073191673,12,33.0,1,33.0,1,33.0,1,33.0,1
1332,max_effective,10,30,3,3,0.05,0.95,0.8587930834635066,14,34.0,1,34.0,1,34.0,1,34.0,1
1333,max_effective,10,30,3,3,0.05,0.95,0.8986052781370625,13,31.0,1,31.0,1,31.0,1,31.0,1
1334,max_effective,10,30,3,3,0.05,0.95,0.9225745203684356,8,23.0,1,23.0,1,23.0,1,23.0,1
1335,max_effective,10,30,3,3,0.05,0.95,0.8464421172677756,3,17.0,1,17.0,1,17.0,1,17.0,1
1336,max_effective,10,30,3,3,0.05,0.95,0.8828449523940447,12,31.0,1,31.0,1,31.0,1,31.0,1
1337,max_effective,10,30,3,3,0.05,0.95,0.8557729795395641,10,22.0,1,22.0,1,22.0,1,22.0,1
1338,max_effective,10,30,3,3,0.05,0.95,0.9367624813386238,10,33.0,1,33.0,1,33.0,1,33.0,1
1339,max_effective,10,30,3,3,0.05,0.95,0.7598612768714067,8,25.0,1,25.0,1,25.0,1,25.0,1
1340,max_effective,10,30,3,3,0.05,0.95,0.9388802027904574,54,64.0,1,64.0,1,64.0,1,64.0,1
1341,max_effective,10,30,3,3,0.05,0.95,0.894185523476658,5,18.0,1,18.0,1,18.0,1,18.0,1
1342,max_effective,10,30,3,3,0.05,0.95,0.9037206560500396,13,43.0,1,43.0,1,43.0,1,43.0,1
1343,max_effective,10,30,3,3,0.05,0.95,0.905730279274622,33,55.0,0,64.0,1,64.0,1,64.0,1
1344,max_effective,10,30,3,3,0.05,0.95,0.9194309432166576,12,41.0,1,41.0,1,41.0,1,41.0,1
1345,max_effective,10,30,3,3,0.05,0.95,0.9282271038777328,27,51.0,1,51.0,1,51.0,1,51.0,1
1346,max_effective,10,30,3,3,0.05,0.95,0.6907562511317162,8,20.0,1,20.0,1,20.0,1,20.0,1
1347,max_effective,10,30,3,3,0.05,0.95,0.8607826983514923,9,24.0,1,24.0,1,24.0,1,24.0,1
1348,max_effective,10,30,3,3,0.05,0.95,0.8700313104608253,1,10.0,1,10.0,1,10.0,1,10.0,1
1349,max_effective,10,30,3,3,0.05,0.95,0.9475775227434498,5,19.0,1,19.0,1,19.0,1,19.0,1
1350,max_effective,10,30,3,3,0.05,0.95,0.8647636676672877,5,19.0,1,19.0,1,19.0,1,19.0,1
1351,max_effective,10,30,3,3,0.05,0.95,0.938858331039834,24,62.0,1,62.0,1,62.0,1,62.0,1
1352,max_effective,10,30,3,3,0.05,0.95,0.8903509712283263,29,53.0,1,53.0,1,53.0,1,53.0,1
1353,max_effective,10,30,3,3,0.05,0.95,0.7738352238423736,4,16.0,1,16.0,1,16.0,1,15.0,0
1354,max_effective,10,30,3,3,0.05,0.95,0.912763253765632,22,56.0,0,59.0,1,59.0,1,58.0,0
1355,max_effective,10,30,3,3,0.05,0.95,0.7779198521056386,6,26.0,1,26.0,1,26.0,1,26.0,1
1356,max_effective,10,30,3,3,0.05,0.95,0.948951594701129,28,50.0,1,50.0,1,50.0,1,50.0,1
1357,max_effective,10,30,3,3,0.05,0.95,0.8949731005326218,29,40.0,1,40.0,1,40.0,1,40.0,1
1358,max_effective,10,30,3,3,0.05,0.95,0.926776578108072,5,19.0,1,19.0,1,19.0,1,19.0,1
1359,max_effective,10,30,3,3,0.05,0.95,0.9372149298545276,14,36.0,1,36.0,1,36.0,1,36.0,1
1360,max_effective,10,30,3,3,0.05,0.95,0.8707677594548386,12,25.0,1,25.0,1,25.0,1,25.0,1
1361,max_effective,10,30,3,3,0.05,0.95,0.907055428232764,6,26.0,1,26.0,1,26.0,1,26.0,1
1362,max_effective,10,30,3,3,0.05,0.95,0.8936543947924994,15,32.0,1,32.0,1,32.0,1,32.0,1
1363,max_effective,10,30,3,3,0.05,0.95,0.8433889669043518,4,18.0,1,18.0,1,18.0,1,18.0,1
1364,max_effective,10,30,3,3,0.05,0.95,0.8787300822876207,7,22.0,1,22.0,1,22.0,1,22.0,1
1365,max_effective,10,30,3,3,0.05,0.95,0.837922182714096,7,31.0,1,31.0,1,31.0,1,31.0,1
1366,max_effective,10,30,3,3,0.05,0.95,0.9211632417191477,6,20.0,1,20.0,1,20.0,1,20.0,1
1367,max_effective,10,30,3,3,0.05,0.95,0.9224922199225348,36,56.0,1,56.0,1,56.0,1,56.0,1
1368,max_effective,10,30,3,3,0.05,0.95,0.8867391150158281,7,18.0,1,18.0,1,18.0,1,18.0,1
1369,max_effective,10,30,3,3,0.05,0.95,0.8046185107947812,8,27.0,1,27.0,1,27.0,1,27.0,1
1370,max_effective,10,30,3,3,0.05,0.95,0.9443359978681364,48,63.0,0,68.0,1,68.0,1,68.0,1
1371,max_effective,10,30,3,3,0.05,0.95,0.9311625843185,20,34.0,1,34.0,1,34.0,1,34.0,1
1372,max_effective,10,30,3,3,0.05,0.95,0.81962538095241,18,41.0,1,41.0,1,41.0,1,41.0,1
1373,max_effective,10,30,3,3,0.05,0.95,0.9126948675408606,2,15.0,1,15.0,1,15.0,1,13.0,0
1374,max_effective,10,30,3,3,0.05,0.95,0.8451064750037046,10,39.0,1,39.0,1,39.0,1,39.0,1
1375,max_effective,10,30,3,3,0.05,0.95,0.93131000836808,16,49.0,1,49.0,1,49.0,1,49.0,1
1376,max_effective,10,30,3,3,0.05,0.95,0.8607557777039202,9,26.0,1,26.0,1,26.0,1,26.0,1
1377,max_effective,10,30,3,3,0.05,0.95,0.8255607952211842,6,16.0,1,16.0,1,16.0,1,16.0,1
1378,max_effective,10,30,3,3,0.05,0.95,0.8279365087827414,2,11.0,1,11.0,1,11.0,1,11.0,1
1379,max_effective,10,30,3,3,0.05,0.95,0.9494202464941018,32,60.0,0,67.0,1,67.0,1,67.0,1
1380,max_effective,10,30,3,3,0.05,0.95,0.9260506763270734,2,14.0,1,14.0,1,14.0,1,14.0,1
1381,max_effective,10,30,3,3,0.05,0.95,0.9081946131655092,9,30.0,1,30.0,1,30.0,1,30.0,1
1382,max_effective,10,30,3,3,0.05,0.95,0.8445930522944337,10,23.0,1,23.0,1,23.0,1,23.0,1
1383,max_effective,10,30,3,3,0.05,0.95,0.8247820292056259,17,32.0,1,32.0,1,32.0,1,32.0,1
1384,max_effective,10,30,3,3,0.05,0.95,0.841929810555812,9,26.0,1,26.0,1,26.0,1,26.0,1
1385,max_effective,10,30,3,3,0.05,0.95,0.8459802634825223,7,30.0,1,30.0,1,30.0,1,30.0,1
1386,max_effective,10,30,3,3,0.05,0.95,0.9095129709393716,34,51.0,1,51.0,1,51.0,1,51.0,1
1387,max_effective,10,30,3,3,0.05,0.95,0.7782282340311054,4,23.0,1,23.0,1,23.0,1,23.0,1
1388,max_effective,10,30,3,3,0.05,0.95,0.9104518634890872,9,39.0,1,39.0,1,39.0,1,39.0,1
1389,max_effective,10,30,3,3,0.05,0.95,0.8812379338585101,11,30.0,1,30.0,1,30.0,1,30.0,1
1390,max_effective,10,30,3,3,0.05,0.95,0.7123690473133579,4,15.0,1,15.0,1,15.0,1,15.0,1
1391,max_effective,10,30,3,3,0.05,0.95,0.9334349724838504,20,41.0,1,41.0,1,41.0,1,41.0,1
1392,max_effective,10,30,3,3,0.05,0.95,0.8680655454006859,13,30.0,1,30.0,1,30.0,1,30.0,1
1393,max_effective,10,30,3,3,0.05,0.95,0.9203455837298684,4,16.0,1,16.0,1,16.0,1,16.0,1
1394,max_effective,10,30,3,3,0.05,0.95,0.8337697847863281,7,24.0,1,24.0,1,24.0,1,24.0,1
1395,max_effective,10,30,3,3,0.05,0.95,0.9147658589944592,10,27.0,1,27.0,1,27.0,1,27.0,1
1396,max_effective,10,30,3,3,0.05,0.95,0.9449106491642876,8,32.0,1,32.0,1,32.0,1,32.0,1
1397,max_effective,10,30,3,3,0.05,0.95,0.8489720312128396,6,25.0,1,25.0,1,25.0,1,25.0,1
1398,max_effective,10,30,3,3,0.05,0.95,0.8806013031997113,28,40.0,1,40.0,1,40.0,1,39.0,0
1399,max_effective,10,30,3,3,0.05,0.95,0.8750113873392823,10,26.0,1,26.0,1,26.0,1,26.0,1
1400,max_effective,10,30,3,3,0.05,0.95,0.8970470414503401,26,48.0,1,48.0,1,48.0,1,48.0,1
1401,max_effective,10,30,3,3,0.05,0.95,0.843694152741247,6,26.0,1,26.0,1,26.0,1,26.0,1
1402,max_effective,10,30,3,3,0.05,0.95,0.7642070497097901,4,19.0,1,19.0,1,19.0,1,19.0,1
1403,max_effective,10,30,3,3,0.05,0.95,0.9355257943236556,21,54.0,1,54.0,1,54.0,1,54.0,1
1404,max_effective,10,30,3,3,0.05,0.95,0.9411022982282152,18,51.0,1,51.0,1,51.0,1,51.0,1
1405,max_effective,10,30,3,3,0.05,0.95,0.9236753623640844,19,47.0,1,47.0,1,47.0,1,47.0,1
1406,max_effective,10,30,3,3,0.05,0.95,0.9422274645502688,11,30.0,1,30.0,1,30.0,1,30.0,1
1407,max_effective,10,30,3,3,0.05,0.95,0.9366566577895457,10,31.0,1,31.0,1,31.0,1,31.0,1
1408,max_effective,10,30,3,3,0.05,0.95,0.8777014960243756,7,23.0,1,23.0,1,23.0,1,23.0,1
1409,max_effective,10,30,3,3,0.05,0.95,0.6619239573303375,5,17.0,1,17.0,1,17.0,1,17.0,1
1410,max_effective,10,30,3,3,0.05,0.95,0.9267565412171112,16,38.0,1,38.0,1,38.0,1,38.0,1
1411,max_effective,10,30,3,3,0.05,0.95,0.8244732782048408,9,23.0,1,23.0,1,23.0,1,23.0,1
1412,max_effective,10,30,3,3,0.05,0.95,0.8455287623999688,6,21.0,1,21.0,1,21.0,1,21.0,1
1413,max_effective,10,30,3,3,0.05,0.95,0.8279462597539524,7,20.0,1,20.0,1,20.0,1,20.0,1
1414,max_effective,10,30,3,3,0.05,0.95,0.9221032411970822,11,38.0,1,38.0,1,38.0,1,38.0,1
1415,max_effective,10,30,3,3,0.05,0.95,0.9300814578620606,26,42.0,1,42.0,1,42.0,1,42.0,1
1416,max_effective,10,30,3,3,0.05,0.95,0.567910155585657,2,12.0,1,12.0,1,12.0,1,12.0,1
1417,max_effective,10,30,3,3,0.05,0.95,0.9364432057278788,9,28.0,1,28.0,1,28.0,1,28.0,1
1418,max_effective,10,30,3,3,0.05,0.95,0.9462589501144164,66,66.0,0,78.0,0,87.0,1,85.0,0
1419,max_effective,10,30,3,3,0.05,0.95,0.9185589823352512,12,37.0,1,37.0,1,37.0,1,37.0,1
1420,max_effective,10,30,3,3,0.05,0.95,0.901705284547626,13,26.0,1,26.0,1,26.0,1,26.0,1
1421,max_effective,10,30,3,3,0.05,0.95,0.9335209012298048,12,28.0,1,28.0,1,28.0,1,28.0,1
1422,max_effective,10,30,3,3,0.05,0.95,0.9497747346776728,9,35.0,1,35.0,1,35.0,1,35.0,1
1423,max_effective,10,30,3,3,0.05,0.95,0.7886379434431662,5,19.0,1,19.0,1,19.0,1,19.0,1
1424,max_effective,10,30,3,3,0.05,0.95,0.888480910940645,4,16.0,1,16.0,1,16.0,1,16.0,1
1425,max_effective,10,30,3,3,0.05,0.95,0.7958243843628715,16,35.0,1,35.0,1,35.0,1,35.0,1
1426,max_effective,10,30,3,3,0.05,0.95,0.6993128390152002,7,25.0,1,25.0,1,25.0,1,25.0,1
1427,max_effective,10,30,3,3,0.05,0.95,0.8106593225890163,5,16.0,1,16.0,1,16.0,1,16.0,1
1428,max_effective,10,30,3,3,0.05,0.95,0.9363251821262696,21,54.0,1,54.0,1,54.0,1,54.0,1
1429,max_effective,10,30,3,3,0.05,0.95,0.92092027098596,24,58.0,1,58.0,1,58.0,1,57.0,0
1430,max_effective,10,30,3,3,0.05,0.95,0.9496110326946628,5,17.0,1,17.0,1,17.0,1,17.0,1
1431,max_effective,10,30,3,3,0.05,0.95,0.9372595709114064,6,29.0,1,29.0,1,29.0,1,29.0,1
1432,max_effective,10,30,3,3,0.05,0.95,0.9385243148021116,12,30.0,1,30.0,1,30.0,1,30.0,1
1433,max_effective,10,30,3,3,0.05,0.95,0.8614426177220508,2,13.0,1,13.0,1,13.0,1,13.0,1
1434,max_effective,10,30,3,3,0.05,0.95,0.9216458371416956,4,18.0,1,18.0,1,18.0,1,18.0,1
1435,max_effective,10,30,3,3,0.05,0.95,0.8563014975817155,8,32.0,1,32.0,1,32.0,1,32.0,1
1436,max_effective,10,30,3,3,0.05,0.95,0.9091106591133424,10,37.0,1,37.0,1,37.0,1,37.0,1
1437,max_effective,10,30,3,3,0.05,0.95,0.8553023590330968,13,26.0,1,26.0,1,26.0,1,26.0,1
1438,max_effective,10,30,3,3,0.05,0.95,0.7396968043122469,8,27.0,1,27.0,1,27.0,1,27.0,1
1439,max_effective,10,30,3,3,0.05,0.95,0.927469571408139,22,56.0,1,56.0,1,56.0,1,56.0,1
1440,max_effective,10,30,3,3,0.05,0.95,0.8926055791605011,27,57.0,1,57.0,1,57.0,1,57.0,1
1441,max_effective,10,30,3,3,0.05,0.95,0.8819446984439713,8,32.0,1,32.0,1,32.0,1,32.0,1
1442,max_effective,10,30,3,3,0.05,0.95,0.8682345108920975,7,29.0,1,29.0,1,29.0,1,29.0,1
1443,max_effective,10,30,3,3,0.05,0.95,0.8529005198165157,6,22.0,1,22.0,1,22.0,1,22.0,1
1444,max_effective,10,30,3,3,0.05,0.95,0.77716109517016,7,24.0,1,24.0,1,24.0,1,24.0,1
1445,max_effective,10,30,3,3,0.05,0.95,0.92033071831881,26,54.0,1,54.0,1,54.0,1,54.0,1
1446,max_effective,10,30,3,3,0.05,0.95,0.8407184467674444,7,22.0,1,22.0,1,22.0,1,22.0,1
1447,max_effective,10,30,3,3,0.05,0.95,0.9099886454762112,29,66.0,0,69.0,0,76.0,1,76.0,1
1448,max_effective,10,30,3,3,0.05,0.95,0.8580518081258323,5,25.0,1,25.0,1,25.0,1,25.0,1
1449,max_effective,10,30,3,3,0.05,0.95,0.8439394351213113,5,31.0,1,31.0,1,31.0,1,31.0,1
1450,max_effective,10,30,3,3,0.05,0.95,0.87496710293498,10,38.0,1,38.0,1,38.0,1,38.0,1
1451,max_effective,10,30,3,3,0.05,0.95,0.942648683931452,17,40.0,1,40.0,1,40.0,1,40.0,1
1452,max_effective,10,30,3,3,0.05,0.95,0.737361928241138,9,29.0,1,29.0,1,29.0,1,29.0,1
1453,max_effective,10,30,3,3,0.05,0.95,0.847681365397332,16,30.0,1,30.0,1,30.0,1,30.0,1
1454,max_effective,10,30,3,3,0.05,0.95,0.8249268626386201,2,12.0,1,12.0,1,12.0,1,12.0,1
1455,max_effective,10,30,3,3,0.05,0.95,0.8734654358288577,10,28.0,1,28.0,1,28.0,1,28.0,1
1456,max_effective,10,30,3,3,0.05,0.95,0.8720446443725844,3,16.0,1,16.0,1,16.0,1,16.0,1
1457,max_effective,10,30,3,3,0.05,0.95,0.9203576894370508,12,34.0,1,34.0,1,34.0,1,34.0,1
1458,max_effective,10,30,3,3,0.05,0.95,0.878123063032341,9,30.0,1,30.0,1,30.0,1,30.0,1
1459,max_effective,10,30,3,3,0.05,0.95,0.8977846720372926,9,27.0,1,27.0,1,27.0,1,27.0,1
1460,max_effective,10,30,3,3,0.05,0.95,0.6919134253954009,3,13.0,1,13.0,1,13.0,1,12.0,0
1461,max_effective,10,30,3,3,0.05,0.95,0.944111731819042,15,55.0,1,55.0,1,55.0,1,55.0,1
1462,max_effective,10,30,3,3,0.05,0.95,0.8989836776940853,6,24.0,1,24.0,1,24.0,1,24.0,1
1463,max_effective,10,30,3,3,0.05,0.95,0.7556081027175496,13,28.0,1,28.0,1,28.0,1,28.0,1
1464,max_effective,10,30,3,3,0.05,0.95,0.9484123962699402,6,25.0,1,25.0,1,25.0,1,25.0,1
1465,max_effective,10,30,3,3,0.05,0.95,0.8609409896018423,11,26.0,1,26.0,1,26.0,1,26.0,1
1466,max_effective,10,30,3,3,0.05,0.95,0.9132985572564738,12,31.0,1,31.0,1,31.0,1,30.0,0
1467,max_effective,10,30,3,3,0.05,0.95,0.9054605795045548,12,43.0,1,43.0,1,43.0,1,43.0,1
1468,max_effective,10,30,3,3,0.05,0.95,0.9090351130548016,11,36.0,1,36.0,1,36.0,1,36.0,1
1469,max_effective,10,30,3,3,0.05,0.95,0.866328266770091,25,47.0,1,47.0,1,47.0,1,47.0,1
1470,max_effective,10,30,3,3,0.05,0.95,0.93068704487268,14,39.0,1,39.0,1,39.0,1,39.0,1
1471,max_effective,10,30,3,3,0.05,0.95,0.9420152037783052,2,13.0,1,13.0,1,13.0,1,13.0,1
1472,max_effective,10,30,3,3,0.05,0.95,0.9239002126262756,12,25.0,1,25.0,1,25.0,1,25.0,1
1473,max_effective,10,30,3,3,0.05,0.95,0.9337549423649232,12,33.0,1,33.0,1,33.0,1,33.0,1
1474,max_effective,10,30,3,3,0.05,0.95,0.910135368425688,9,30.0,1,30.0,1,30.0,1,30.0,1
1475,max_effective,10,30,3,3,0.05,0.95,0.9496910063753504,21,31.0,1,31.0,1,31.0,1,31.0,1
1476,max_effective,10,30,3,3,0.05,0.95,0.9413227986344486,6,21.0,1,21.0,1,21.0,1,21.0,1
1477,max_effective,10,30,3,3,0.05,0.95,0.8645202892720696,16,41.0,1,41.0,1,41.0,1,41.0,1
1478,max_effective,10,30,3,3,0.05,0.95,0.9331771464606852,9,27.0,1,27.0,1,27.0,1,27.0,1
1479,max_effective,10,30,3,3,0.05,0.95,0.9401680517761684,33,55.0,0,64.0,1,64.0,1,64.0,1
1480,max_effective,10,30,3,3,0.05,0.95,0.8937490396251316,53,69.0,0,73.0,0,76.0,1,67.0,0
1481,max_effective,10,30,3,3,0.05,0.95,0.9451332588760428,12,41.0,1,41.0,1,41.0,1,41.0,1
1482,max_effective,10,30,3,3,0.05,0.95,0.8695898490816195,6,33.0,1,33.0,1,33.0,1,33.0,1
1483,max_effective,10,30,3,3,0.05,0.95,0.7230868138161295,5,20.0,1,20.0,1,20.0,1,20.0,1
1484,max_effective,10,30,3,3,0.05,0.95,0.9464433536731508,17,40.0,1,40.0,1,40.0,1,40.0,1
1485,max_effective,10,30,3,3,0.05,0.95,0.7208924793421092,2,13.0,1,13.0,1,13.0,1,13.0,1
1486,max_effective,10,30,3,3,0.05,0.95,0.8323996560366871,8,28.0,1,28.0,1,28.0,1,28.0,1
1487,max_effective,10,30,3,3,0.05,0.95,0.8252223850494229,3,14.0,1,14.0,1,14.0,1,14.0,1
1488,max_effective,10,30,3,3,0.05,0.95,0.8394572962807884,8,25.0,1,25.0,1,25.0,1,25.0,1
1489,max_effective,10,30,3,3,0.05,0.95,0.7985077375964428,21,38.0,1,38.0,1,38.0,1,38.0,1
1490,max_effective,10,30,3,3,0.05,0.95,0.9392913787767784,8,25.0,1,25.0,1,25.0,1,25.0,1
1491,max_effective,10,30,3,3,0.05,0.95,0.8329077120345194,10,28.0,1,28.0,1,28.0,1,28.0,1
1492,max_effective,10,30,3,3,0.05,0.95,0.8749103789699262,11,47.0,1,47.0,1,47.0,1,47.0,1
1493,max_effective,10,30,3,3,0.05,0.95,0.9071553732471388,10,35.0,1,35.0,1,35.0,1,35.0,1
1494,max_effective,10,30,3,3,0.05,0.95,0.9387104452142998,28,50.0,1,50.0,1,50.0,1,50.0,1
1495,max_effective,10,30,3,3,0.05,0.95,0.9310323171991248,34,48.0,1,48.0,1,48.0,1,48.0,1
1496,max_effective,10,30,3,3,0.05,0.95,0.8670132200359834,15,31.0,1,31.0,1,31.0,1,31.0,1
1497,max_effective,10,30,3,3,0.05,0.95,0.9164983988310466,8,24.0,1,24.0,1,24.0,1,24.0,1
1498,max_effective,10,30,3,3,0.05,0.95,0.9163781445411384,9,41.0,1,41.0,1,41.0,1,41.0,1
1499,max_effective,10,30,3,3,0.05,0.95,0.773760642461163,7,31.0,1,31.0,1,31.0,1,31.0,1
1500,max_effective,10,30,3,3,0.05,0.95,0.9169252829046196,32,61.0,1,61.0,1,61.0,1,61.0,1
1501,max_effective,10,30,3,3,0.05,0.95,0.9353329260948609,11,47.0,1,47.0,1,47.0,1,47.0,1
1502,max_effective,10,30,3,3,0.05,0.95,0.8661543695599254,9,28.0,1,28.0,1,28.0,1,28.0,1
1503,max_effective,10,30,3,3,0.05,0.95,0.786800410893091,7,17.0,1,17.0,1,17.0,1,17.0,1
1504,max_effective,10,30,3,3,0.05,0.95,0.7756217641260511,7,23.0,1,23.0,1,23.0,1,23.0,1
1505,max_effective,10,30,3,3,0.05,0.95,0.9431504211788184,28,55.0,1,55.0,1,55.0,1,55.0,1
1506,max_effective,10,30,3,3,0.05,0.95,0.7947650165105398,6,16.0,1,16.0,1,16.0,1,16.0,1
1507,max_effective,10,30,3,3,0.05,0.95,0.9066973795725574,16,50.0,1,50.0,1,50.0,1,50.0,1
1508,max_effective,10,30,3,3,0.05,0.95,0.9190869590149024,8,24.0,1,24.0,1,24.0,1,24.0,1
1509,max_effective,10,30,3,3,0.05,0.95,0.9016867950484015,12,29.0,1,29.0,1,29.0,1,29.0,1
1510,max_effective,10,30,3,3,0.05,0.95,0.8765889717303043,36,53.0,1,53.0,1,53.0,1,53.0,1
1511,max_effective,10,30,3,3,0.05,0.95,0.7234423708240678,6,23.0,1,23.0,1,23.0,1,23.0,1
1512,max_effective,10,30,3,3,0.05,0.95,0.7803932825542115,7,27.0,1,27.0,1,27.0,1,27.0,1
1513,max_effective,10,30,3,3,0.05,0.95,0.593181043427686,3,13.0,1,13.0,1,13.0,1,13.0,1
1514,max_effective,10,30,3,3,0.05,0.95,0.9443268177507796,9,45.0,1,45.0,1,45.0,1,45.0,1
1515,max_effective,10,30,3,3,0.05,0.95,0.9409433610327472,15,54.0,1,54.0,1,54.0,1,54.0,1
1516,max_effective,10,30,3,3,0.05,0.95,0.9389184026941714,66,76.0,0,86.0,0,89.0,1,87.0,0
1517,max_effective,10,30,3,3,0.05,0.95,0.9198222154555477,33,48.0,1,48.0,1,48.0,1,48.0,1
1518,max_effective,10,30,3,3,0.05,0.95,0.8980018648131367,22,47.0,1,47.0,1,47.0,1,47.0,1
1519,max_effective,10,30,3,3,0.05,0.95,0.8930887854314912,8,30.0,1,30.0,1,30.0,1,30.0,1
1520,max_effective,10,30,3,3,0.05,0.95,0.8935260457040217,12,33.0,1,33.0,1,33.0,1,33.0,1
1521,max_effective,10,30,3,3,0.05,0.95,0.7854855343052131,7,19.0,1,19.0,1,19.0,1,19.0,1
1522,max_effective,10,30,3,3,0.05,0.95,0.949951608209625,11,27.0,1,27.0,1,27.0,1,27.0,1
1523,max_effective,10,30,3,3,0.05,0.95,0.9486926490927812,17,44.0,1,44.0,1,44.0,1,44.0,1
1524,max_effective,10,30,3,3,0.05,0.95,0.8644224976775295,16,38.0,1,38.0,1,38.0,1,38.0,1
1525,max_effective,10,30,3,3,0.05,0.95,0.9442818491317796,7,19.0,1,19.0,1,19.0,1,19.0,1
1526,max_effective,10,30,3,3,0.05,0.95,0.947181059627226,52,61.0,0,70.0,1,70.0,1,69.0,0
1527,max_effective,10,30,3,3,0.05,0.95,0.7314324954027484,8,27.0,1,27.0,1,27.0,1,27.0,1
1528,max_effective,10,30,3,3,0.05,0.95,0.9422125104942216,7,24.0,1,24.0,1,24.0,1,24.0,1
1529,max_effective,10,30,3,3,0.05,0.95,0.9268049788721676,15,42.0,1,42.0,1,42.0,1,42.0,1
1530,max_effective,10,30,3,3,0.05,0.95,0.9011392914946664,32,57.0,1,57.0,1,57.0,1,57.0,1
1531,max_effective,10,30,3,3,0.05,0.95,0.9002661015562722,12,37.0,1,37.0,1,37.0,1,37.0,1
1532,max_effective,10,30,3,3,0.05,0.95,0.7640403400562389,3,15.0,1,15.0,1,15.0,1,15.0,1
1533,max_effective,10,30,3,3,0.05,0.95,0.7232655138288031,9,20.0,1,20.0,1,20.0,1,20.0,1
1534,max_effective,10,30,3,3,0.05,0.95,0.934100492303329,39,51.0,1,51.0,1,51.0,1,51.0,1
1535,max_effective,10,30,3,3,0.05,0.95,0.8900528956154599,8,42.0,1,42.0,1,42.0,1,42.0,1
1536,max_effective,10,30,3,3,0.05,0.95,0.8384692674442695,7,24.0,1,24.0,1,24.0,1,24.0,1
1537,max_effective,10,30,3,3,0.05,0.95,0.883414002315434,7,17.0,1,17.0,1,17.0,1,17.0,1
1538,max_effective,10,30,3,3,0.05,0.95,0.9059771376600616,16,36.0,1,36.0,1,36.0,1,36.0,1
1539,max_effective,10,30,3,3,0.05,0.95,0.9292921118689786,27,51.0,1,51.0,1,51.0,1,51.0,1
1540,max_effective,10,30,3,3,0.05,0.95,0.9228364677104778,6,25.0,1,25.0,1,25.0,1,25.0,1
1541,max_effective,10,30,3,3,0.05,0.95,0.7607012222592776,8,27.0,1,27.0,1,27.0,1,27.0,1
1542,max_effective,10,30,3,3,0.05,0.95,0.9348420331801752,6,23.0,1,23.0,1,23.0,1,23.0,1
1543,max_effective,10,30,3,3,0.05,0.95,0.8335263310992219,10,27.0,1,27.0,1,27.0,1,27.0,1
1544,max_effective,10,30,3,3,0.05,0.95,0.9076189548701644,18,43.0,1,43.0,1,43.0,1,43.0,1
1545,max_effective,10,30,3,3,0.05,0.95,0.9460881083479402,5,28.0,1,28.0,1,28.0,1,28.0,1
1546,max_effective,10,30,3,3,0.05,0.95,0.8758326152674848,6,26.0,1,26.0,1,26.0,1,26.0,1
1547,max_effective,10,30,3,3,0.05,0.95,0.8516084547391138,16,43.0,1,43.0,1,43.0,1,43.0,1
1548,max_effective,10,30,3,3,0.05,0.95,0.8884768279186177,7,24.0,1,24.0,1,24.0,1,24.0,1
1549,max_effective,10,30,3,3,0.05,0.95,0.8674194823600069,3,15.0,1,15.0,1,15.0,1,15.0,1
1550,max_effective,10,30,3,3,0.05,0.95,0.8190487429015967,24,41.0,1,41.0,1,41.0,1,41.0,1
1551,max_effective,10,30,3,3,0.05,0.95,0.8804065837040832,7,22.0,1,22.0,1,22.0,1,22.0,1
1552,max_effective,10,30,3,3,0.05,0.95,0.9152178830041184,35,49.0,1,49.0,1,49.0,1,49.0,1
1553,max_effective,10,30,3,3,0.05,0.95,0.867861675956566,5,22.0,1,22.0,1,22.0,1,22.0,1
1554,max_effective,10,30,3,3,0.05,0.95,0.917338092297009,7,28.0,1,28.0,1,28.0,1,28.0,1
1555,max_effective,10,30,3,3,0.05,0.95,0.8826562402938822,43,63.0,0,69.0,0,75.0,0,78.0,1
1556,max_effective,10,30,3,3,0.05,0.95,0.8783360635453655,9,38.0,1,38.0,1,38.0,1,38.0,1
1557,max_effective,10,30,3,3,0.05,0.95,0.8747880939534014,12,27.0,1,27.0,1,27.0,1,27.0,1
1558,max_effective,10,30,3,3,0.05,0.95,0.8401302846461653,7,23.0,1,23.0,1,23.0,1,23.0,1
1559,max_effective,10,30,3,3,0.05,0.95,0.8155877357350401,16,51.0,1,51.0,1,51.0,1,51.0,1
1560,max_effective,10,30,3,3,0.05,0.95,0.5832940293150312,3,14.0,1,14.0,1,14.0,1,14.0,1
1561,max_effective,10,30,3,3,0.05,0.95,0.940545528740636,16,35.0,1,35.0,1,35.0,1,35.0,1
1562,max_effective,10,30,3,3,0.05,0.95,0.8811110382190958,7,24.0,1,24.0,1,24.0,1,24.0,1
1563,max_effective,10,30,3,3,0.05,0.95,0.8593777662575012,7,23.0,1,23.0,1,23.0,1,23.0,1
1564,max_effective,10,30,3,3,0.05,0.95,0.900896969216569,34,59.0,1,59.0,1,59.0,1,59.0,1
1565,max_effective,10,30,3,3,0.05,0.95,0.917395287845299,12,36.0,1,36.0,1,36.0,1,36.0,1
1566,max_effective,10,30,3,3,0.05,0.95,0.9285021196959218,15,31.0,1,31.0,1,31.0,1,31.0,1
1567,max_effective,10,30,3,3,0.05,0.95,0.8854870192542251,5,18.0,1,18.0,1,18.0,1,18.0,1
1568,max_effective,10,30,3,3,0.05,0.95,0.920259410234046,10,31.0,1,31.0,1,31.0,1,31.0,1
1569,max_effective,10,30,3,3,0.05,0.95,0.7733154180190959,16,32.0,1,32.0,1,32.0,1,32.0,1
1570,max_effective,10,30,3,3,0.05,0.95,0.943329230396128,21,58.0,1,58.0,1,58.0,1,58.0,1
1571,max_effective,10,30,3,3,0.05,0.95,0.8190918994421299,7,27.0,1,27.0,1,27.0,1,27.0,1
1572,max_effective,10,30,3,3,0.05,0.95,0.8110034341020802,15,29.0,1,29.0,1,29.0,1,29.0,1
1573,max_effective,10,30,3,3,0.05,0.95,0.9060055911247008,5,23.0,1,23.0,1,23.0,1,23.0,1
1574,max_effective,10,30,3,3,0.05,0.95,0.93892827800494,93,63.0,0,70.0,0,79.0,0,84.0,1
1575,max_effective,10,30,3,3,0.05,0.95,0.9192356682032924,10,35.0,1,35.0,1,35.0,1,35.0,1
1576,max_effective,10,30,3,3,0.05,0.95,0.939973002456158,12,33.0,1,33.0,1,33.0,1,28.0,0
1577,max_effective,10,30,3,3,0.05,0.95,0.9269358929725764,10,33.0,1,33.0,1,33.0,1,33.0,1
1578,max_effective,10,30,3,3,0.05,0.95,0.6718734939560388,5,15.0,1,15.0,1,15.0,1,15.0,1
1579,max_effective,10,30,3,3,0.05,0.95,0.7350546511819894,4,17.0,1,17.0,1,17.0,1,17.0,1
1580,max_effective,10,30,3,3,0.05,0.95,0.8822018902532791,6,22.0,1,22.0,1,22.0,1,22.0,1
1581,max_effective,10,30,3,3,0.05,0.95,0.8621003902123953,14,41.0,1,41.0,1,41.0,1,41.0,1
1582,max_effective,10,30,3,3,0.05,0.95,0.856023769528321,21,37.0,1,37.0,1,37.0,1,37.0,1
1583,max_effective,10,30,3,3,0.05,0.95,0.733786395454575,4,20.0,1,20.0,1,20.0,1,20.0,1
1584,max_effective,10,30,3,3,0.05,0.95,0.6192881496569198,4,16.0,1,16.0,1,16.0,1,15.0,0
1585,max_effective,10,30,3,3,0.05,0.95,0.943182149285384,57,65.0,0,66.0,0,74.0,1,74.0,1
1586,max_effective,10,30,3,3,0.05,0.95,0.7104317692453128,4,20.0,1,20.0,1,20.0,1,20.0,1
1587,max_effective,10,30,3,3,0.05,0.95,0.873403527357382,7,26.0,1,26.0,1,26.0,1,26.0,1
1588,max_effective,10,30,3,3,0.05,0.95,0.887548772030265,7,22.0,1,22.0,1,22.0,1,22.0,1
1589,max_effective,10,30,3,3,0.05,0.95,0.87146159810025,8,26.0,1,26.0,1,26.0,1,26.0,1
1590,max_effective,10,30,3,3,0.05,0.95,0.9080585171506022,23,53.0,1,53.0,1,53.0,1,53.0,1
1591,max_effective,10,30,3,3,0.05,0.95,0.913242291754336,11,36.0,1,36.0,1,36.0,1,36.0,1
1592,max_effective,10,30,3,3,0.05,0.95,0.9163983157524148,14,38.0,1,38.0,1,38.0,1,38.0,1
1593,max_effective,10,30,3,3,0.05,0.95,0.8891084832718732,10,33.0,1,33.0,1,33.0,1,33.0,1
1594,max_effective,10,30,3,3,0.05,0.95,0.6236079620329659,4,18.0,1,18.0,1,18.0,1,18.0,1
1595,max_effective,10,30,3,3,0.05,0.95,0.9083645003523874,35,49.0,1,49.0,1,49.0,1,49.0,1
1596,max_effective,10,30,3,3,0.05,0.95,0.9421566315755934,7,22.0,1,22.0,1,22.0,1,22.0,1
1597,max_effective,10,30,3,3,0.05,0.95,0.9030323771663208,9,32.0,1,32.0,1,32.0,1,32.0,1
1598,max_effective,10,30,3,3,0.05,0.95,0.877003218879516,13,30.0,1,30.0,1,30.0,1,30.0,1
1599,max_effective,10,30,3,3,0.05,0.95,0.8804511590291417,6,22.0,1,22.0,1,22.0,1,22.0,1
1600,max_effective,10,30,3,3,0.05,0.95,0.8540840809457579,10,34.0,1,34.0,1,34.0,1,32.0,0
1601,max_effective,10,30,3,3,0.05,0.95,0.9331733025111996,14,39.0,1,39.0,1,39.0,1,39.0,1
1602,max_effective,10,30,3,3,0.05,0.95,0.7869633173750583,6,23.0,1,23.0,1,23.0,1,21.0,0
1603,max_effective,10,30,3,3,0.05,0.95,0.935489205764674,4,19.0,1,19.0,1,19.0,1,19.0,1
1604,max_effective,10,30,3,3,0.05,0.95,0.820310963799111,3,13.0,1,13.0,1,13.0,1,13.0,1
1605,max_effective,10,30,3,3,0.05,0.95,0.9335064719884104,27,49.0,1,49.0,1,49.0,1,49.0,1
1606,max_effective,10,30,3,3,0.05,0.95,0.938939300030927,29,43.0,1,43.0,1,43.0,1,43.0,1
1607,max_effective,10,30,3,3,0.05,0.95,0.9361166403676412,38,71.0,0,73.0,0,80.0,1,80.0,1
1608,max_effective,10,30,3,3,0.05,0.95,0.8636000142077741,37,55.0,1,55.0,1,55.0,1,55.0,1
1609,max_effective,10,30,3,3,0.05,0.95,0.9041029129701617,18,56.0,1,56.0,1,56.0,1,56.0,1
1610,max_effective,10,30,3,3,0.05,0.95,0.9085567162023676,19,48.0,1,48.0,1,48.0,1,48.0,1
1611,max_effective,10,30,3,3,0.05,0.95,0.9066832171777892,17,37.0,1,37.0,1,37.0,1,37.0,1
1612,max_effective,10,30,3,3,0.05,0.95,0.9367812358149108,11,29.0,1,29.0,1,29.0,1,29.0,1
1613,max_effective,10,30,3,3,0.05,0.95,0.939723900064837,35,64.0,0,76.0,1,71.0,0,65.0,0
1614,max_effective,10,30,3,3,0.05,0.95,0.925941594303918,5,17.0,1,17.0,1,17.0,1,17.0,1
1615,max_effective,10,30,3,3,0.05,0.95,0.939192198741138,4,20.0,1,20.0,1,20.0,1,20.0,1
1616,max_effective,10,30,3,3,0.05,0.95,0.8793401619598742,34,61.0,1,61.0,1,61.0,1,61.0,1
1617,max_effective,10,30,3,3,0.05,0.95,0.9352898045560364,4,22.0,1,22.0,1,22.0,1,22.0,1
1618,max_effective,10,30,3,3,0.05,0.95,0.7825817151811258,8,23.0,1,23.0,1,23.0,1,22.0,0
1619,max_effective,10,30,3,3,0.05,0.95,0.8529921943415911,14,31.0,1,31.0,1,31.0,1,31.0,1
1620,max_effective,10,30,3,3,0.05,0.95,0.872099538268992,7,24.0,1,24.0,1,24.0,1,24.0,1
1621,max_effective,10,30,3,3,0.05,0.95,0.8266615396952003,3,14.0,1,14.0,1,14.0,1,14.0,1
1622,max_effective,10,30,3,3,0.05,0.95,0.8901211263175111,6,27.0,1,27.0,1,27.0,1,27.0,1
1623,max_effective,10,30,3,3,0.05,0.95,0.9220376229491452,20,31.0,1,31.0,1,31.0,1,31.0,1
1624,max_effective,10,30,3,3,0.05,0.95,0.933409396399944,10,34.0,1,34.0,1,34.0,1,34.0,1
1625,max_effective,10,30,3,3,0.05,0.95,0.9283904385155196,18,34.0,1,34.0,1,34.0,1,34.0,1
1626,max_effective,10,30,3,3,0.05,0.95,0.855575162640338,11,29.0,1,29.0,1,29.0,1,29.0,1
1627,max_effective,10,30,3,3,0.05,0.95,0.9103358272234192,6,22.0,1,22.0,1,22.0,1,22.0,1
1628,max_effective,10,30,3,3,0.05,0.95,0.7593760872586859,10,23.0,1,23.0,1,23.0,1,23.0,1
1629,max_effective,10,30,3,3,0.05,0.95,0.9313915353988722,58,62.0,0,72.0,1,72.0,1,72.0,1
1630,max_effective,10,30,3,3,0.05,0.95,0.8163993579290751,3,15.0,1,15.0,1,15.0,1,15.0,1
1631,max_effective,10,30,3,3,0.05,0.95,0.8719607068444577,7,22.0,1,22.0,1,22.0,1,22.0,1
1632,max_effective,10,30,3,3,0.05,0.95,0.8584719474744686,11,28.0,1,28.0,1,28.0,1,28.0,1
1633,max_effective,10,30,3,3,0.05,0.95,0.7704045981188936,8,21.0,1,21.0,1,21.0,1,21.0,1
1634,max_effective,10,30,3,3,0.05,0.95,0.8567870508555439,4,20.0,1,20.0,1,20.0,1,17.0,0
1635,max_effective,10,30,3,3,0.05,0.95,0.8051896953452289,7,21.0,1,21.0,1,21.0,1,21.0,1
1636,max_effective,10,30,3,3,0.05,0.95,0.8940142904636769,11,38.0,1,38.0,1,38.0,1,38.0,1
1637,max_effective,10,30,3,3,0.05,0.95,0.7483438564871828,4,17.0,1,17.0,1,17.0,1,17.0,1
1638,max_effective,10,30,3,3,0.05,0.95,0.906421044096304,6,20.0,1,20.0,1,20.0,1,20.0,1
1639,max_effective,10,30,3,3,0.05,0.95,0.9361138477034844,5,24.0,1,24.0,1,24.0,1,24.0,1
1640,max_effective,10,30,3,3,0.05,0.95,0.9071254878868752,31,61.0,0,68.0,0,69.0,1,69.0,1
1641,max_effective,10,30,3,3,0.05,0.95,0.9181483407859824,34,60.0,1,60.0,1,60.0,1,60.0,1
1642,max_effective,10,30,3,3,0.05,0.95,0.9499832389808264,14,34.0,1,34.0,1,34.0,1,34.0,1
1643,max_effective,10,30,3,3,0.05,0.95,0.7317151873375745,7,26.0,1,26.0,1,26.0,1,26.0,1
1644,max_effective,10,30,3,3,0.05,0.95,0.9415387442884552,11,34.0,1,34.0,1,34.0,1,34.0,1
1645,max_effective,10,30,3,3,0.05,0.95,0.6144075471075056,8,23.0,1,23.0,1,23.0,1,23.0,1
1646,max_effective,10,30,3,3,0.05,0.95,0.8862395565478761,6,25.0,1,25.0,1,25.0,1,25.0,1
1647,max_effective,10,30,3,3,0.05,0.95,0.6766817836376872,3,14.0,1,14.0,1,14.0,1,14.0,1
1648,max_effective,10,30,3,3,0.05,0.95,0.8906771129097197,6,21.0,1,21.0,1,21.0,1,21.0,1
1649,max_effective,10,30,3,3,0.05,0.95,0.8618594454263364,16,37.0,1,37.0,1,37.0,1,37.0,1
1650,max_effective,10,30,3,3,0.05,0.95,0.7697575882432536,10,22.0,1,22.0,1,22.0,1,22.0,1
1651,max_effective,10,30,3,3,0.05,0.95,0.7745910111798479,4,18.0,1,18.0,1,18.0,1,18.0,1
1652,max_effective,10,30,3,3,0.05,0.95,0.738138996380503,6,23.0,1,23.0,1,23.0,1,23.0,1
1653,max_effective,10,30,3,3,0.05,0.95,0.8765663130667541,25,41.0,1,41.0,1,41.0,1,41.0,1
1654,max_effective,10,30,3,3,0.05,0.95,0.842551436573367,15,33.0,1,33.0,1,33.0,1,33.0,1
1655,max_effective,10,30,3,3,0.05,0.95,0.7346657086789042,3,18.0,1,18.0,1,18.0,1,18.0,1
1656,max_effective,10,30,3,3,0.05,0.95,0.9425603007786258,8,27.0,1,27.0,1,27.0,1,27.0,1
1657,max_effective,10,30,3,3,0.05,0.95,0.9134267711078072,18,31.0,1,31.0,1,31.0,1,31.0,1
1658,max_effective,10,30,3,3,0.05,0.95,0.9295216907830268,22,72.0,0,75.0,1,75.0,1,74.0,0
1659,max_effective,10,30,3,3,0.05,0.95,0.7728212463180832,10,25.0,1,25.0,1,25.0,1,24.0,0
1660,max_effective,10,30,3,3,0.05,0.95,0.8501669437072241,7,21.0,1,21.0,1,21.0,1,21.0,1
1661,max_effective,10,30,3,3,0.05,0.95,0.8867754869604139,37,62.0,1,62.0,1,62.0,1,62.0,1
1662,max_effective,10,30,3,3,0.05,0.95,0.7369685517902712,4,14.0,1,14.0,1,14.0,1,14.0,1
1663,max_effective,10,30,3,3,0.05,0.95,0.7302734685312926,5,17.0,1,17.0,1,17.0,1,17.0,1
1664,max_effective,10,30,3,3,0.05,0.95,0.9265272414192418,12,31.0,1,31.0,1,31.0,1,31.0,1
1665,max_effective,10,30,3,3,0.05,0.95,0.933763893236692,5,21.0,1,21.0,1,21.0,1,21.0,1
1666,max_effective,10,30,3,3,0.05,0.95,0.8850440692679694,3,17.0,1,17.0,1,17.0,1,17.0,1
1667,max_effective,10,30,3,3,0.05,0.95,0.9433117128447588,59,65.0,0,68.0,0,76.0,1,76.0,1
1668,max_effective,10,30,3,3,0.05,0.95,0.8080992815466151,4,18.0,1,18.0,1,18.0,1,18.0,1
1669,max_effective,10,30,3,3,0.05,0.95,0.7259216344343279,4,17.0,1,17.0,1,17.0,1,17.0,1
1670,max_effective,10,30,3,3,0.05,0.95,0.9411184541896572,13,24.0,1,24.0,1,24.0,1,24.0,1
1671,max_effective,10,30,3,3,0.05,0.95,0.7692120294261274,4,18.0,1,18.0,1,18.0,1,18.0,1
1672,max_effective,10,30,3,3,0.05,0.95,0.9386405394075176,8,28.0,1,28.0,1,28.0,1,28.0,1
1673,max_effective,10,30,3,3,0.05,0.95,0.9395549584350724,23,52.0,1,52.0,1,52.0,1,52.0,1
1674,max_effective,10,30,3,3,0.05,0.95,0.8747716548932631,6,16.0,1,16.0,1,16.0,1,16.0,1
1675,max_effective,10,30,3,3,0.05,0.95,0.921779686769282,15,30.0,1,30.0,1,30.0,1,30.0,1
1676,max_effective,10,30,3,3,0.05,0.95,0.8036671729096628,10,31.0,1,31.0,1,31.0,1,31.0,1
1677,max_effective,10,30,3,3,0.05,0.95,0.8952106827553228,7,24.0,1,24.0,1,24.0,1,24.0,1
1678,max_effective,10,30,3,3,0.05,0.95,0.9026963756242748,19,30.0,1,30.0,1,30.0,1,30.0,1
1679,max_effective,10,30,3,3,0.05,0.95,0.8418373008403716,6,19.0,1,19.0,1,19.0,1,19.0,1
1680,max_effective,10,30,3,3,0.05,0.95,0.6379269820854129,11,30.0,1,30.0,1,30.0,1,30.0,1
1681,max_effective,10,30,3,3,0.05,0.95,0.9310580316377702,11,28.0,1,28.0,1,28.0,1,28.0,1
1682,max_effective,10,30,3,3,0.05,0.95,0.7535436107961272,6,23.0,1,23.0,1,23.0,1,23.0,1
1683,max_effective,10,30,3,3,0.05,0.95,0.7360932008926786,11,24.0,1,24.0,1,24.0,1,24.0,1
1684,max_effective,10,30,3,3,0.05,0.95,0.7982841090321371,6,19.0,1,19.0,1,19.0,1,19.0,1
1685,max_effective,10,30,3,3,0.05,0.95,0.9374967497036796,13,41.0,1,41.0,1,41.0,1,41.0,1
1686,max_effective,10,30,3,3,0.05,0.95,0.93829720597212,17,43.0,1,43.0,1,43.0,1,43.0,1
1687,max_effective,10,30,3,3,0.05,0.95,0.9058415012451306,30,63.0,0,77.0,1,77.0,1,75.0,0
1688,max_effective,10,30,3,3,0.05,0.95,0.9279012527562756,23,59.0,1,59.0,1,59.0,1,59.0,1
1689,max_effective,10,30,3,3,0.05,0.95,0.8897107142187313,6,22.0,1,22.0,1,22.0,1,22.0,1
1690,max_effective,10,30,3,3,0.05,0.95,0.9422652380855964,27,67.0,1,67.0,1,67.0,1,67.0,1
1691,max_effective,10,30,3,3,0.05,0.95,0.9030584030292652,20,64.0,1,64.0,1,64.0,1,64.0,1
1692,max_effective,10,30,3,3,0.05,0.95,0.9438586953561406,28,69.0,0,71.0,1,71.0,1,70.0,0
1693,max_effective,10,30,3,3,0.05,0.95,0.9076578961457228,11,27.0,1,27.0,1,27.0,1,27.0,1
1694,max_effective,10,30,3,3,0.05,0.95,0.7480601439780059,4,27.0,1,27.0,1,27.0,1,27.0,1
1695,max_effective,10,30,3,3,0.05,0.95,0.8041952828907362,4,18.0,1,18.0,1,18.0,1,18.0,1
1696,max_effective,10,30,3,3,0.05,0.95,0.930787988292404,40,56.0,1,56.0,1,56.0,1,56.0,1
1697,max_effective,10,30,3,3,0.05,0.95,0.906160246740914,10,24.0,1,24.0,1,24.0,1,24.0,1
1698,max_effective,10,30,3,3,0.05,0.95,0.9382714648764936,17,38.0,1,38.0,1,38.0,1,38.0,1
1699,max_effective,10,30,3,3,0.05,0.95,0.7527306222565251,6,28.0,1,28.0,1,28.0,1,28.0,1
1700,max_effective,10,30,3,3,0.05,0.95,0.9430206313284588,39,63.0,1,63.0,1,63.0,1,63.0,1
1701,max_effective,10,30,3,3,0.05,0.95,0.9351649160499018,20,41.0,1,41.0,1,41.0,1,41.0,1
1702,max_effective,10,30,3,3,0.05,0.95,0.8209643508553622,12,40.0,1,40.0,1,40.0,1,40.0,1
1703,max_effective,10,30,3,3,0.05,0.95,0.8621529439125669,17,29.0,1,29.0,1,29.0,1,29.0,1
1704,max_effective,10,30,3,3,0.05,0.95,0.81239922885947,27,39.0,1,39.0,1,39.0,1,39.0,1
1705,max_effective,10,30,3,3,0.05,0.95,0.846112744764286,6,15.0,1,15.0,1,15.0,1,14.0,0
1706,max_effective,10,30,3,3,0.05,0.95,0.72005151914212,4,18.0,1,18.0,1,18.0,1,18.0,1
1707,max_effective,10,30,3,3,0.05,0.95,0.8919478834694554,10,32.0,1,32.0,1,32.0,1,32.0,1
1708,max_effective,10,30,3,3,0.05,0.95,0.8604485132888672,12,26.0,1,26.0,1,26.0,1,26.0,1
1709,max_effective,10,30,3,3,0.05,0.95,0.9105036962129592,6,21.0,1,21.0,1,21.0,1,21.0,1
1710,max_effective,10,30,3,3,0.05,0.95,0.824826780678992,5,23.0,1,23.0,1,23.0,1,23.0,1
1711,max_effective,10,30,3,3,0.05,0.95,0.8875978186389741,4,16.0,1,16.0,1,16.0,1,16.0,1
1712,max_effective,10,30,3,3,0.05,0.95,0.7765340384385758,3,16.0,1,16.0,1,16.0,1,16.0,1
1713,max_effective,10,30,3,3,0.05,0.95,0.8350223344220106,5,18.0,1,18.0,1,18.0,1,18.0,1
1714,max_effective,10,30,3,3,0.05,0.95,0.7972728707679952,2,15.0,1,15.0,1,15.0,1,15.0,1
1715,max_effective,10,30,3,3,0.05,0.95,0.6167706407366449,4,18.0,1,18.0,1,18.0,1,18.0,1
1716,max_effective,10,30,3,3,0.05,0.95,0.9166935530722568,11,28.0,1,28.0,1,28.0,1,28.0,1
1717,max_effective,10,30,3,3,0.05,0.95,0.6198017090010894,2,15.0,1,15.0,1,15.0,1,14.0,0
1718,max_effective,10,30,3,3,0.05,0.95,0.8872994779331891,20,42.0,1,42.0,1,42.0,1,42.0,1
1719,max_effective,10,30,3,3,0.05,0.95,0.9397052689032246,37,56.0,1,56.0,1,56.0,1,56.0,1
1720,max_effective,10,30,3,3,0.05,0.95,0.9142628982645816,14,29.0,1,29.0,1,29.0,1,29.0,1
1721,max_effective,10,30,3,3,0.05,0.95,0.8610540840227099,11,34.0,1,34.0,1,34.0,1,34.0,1
1722,max_effective,10,30,3,3,0.05,0.95,0.8484101543733076,5,19.0,1,19.0,1,19.0,1,19.0,1
1723,max_effective,10,30,3,3,0.05,0.95,0.9372798831996692,12,32.0,1,32.0,1,32.0,1,32.0,1
1724,max_effective,10,30,3,3,0.05,0.95,0.9324616802129322,4,16.0,1,16.0,1,16.0,1,16.0,1
1725,max_effective,10,30,3,3,0.05,0.95,0.90603586562067,7,29.0,1,29.0,1,29.0,1,29.0,1
1726,max_effective,10,30,3,3,0.05,0.95,0.8877139505889154,15,35.0,1,35.0,1,35.0,1,35.0,1
1727,max_effective,10,30,3,3,0.05,0.95,0.9234778118080476,23,38.0,1,38.0,1,38.0,1,38.0,1
1728,max_effective,10,30,3,3,0.05,0.95,0.8979257984524153,17,36.0,1,36.0,1,36.0,1,36.0,1
1729,max_effective,10,30,3,3,0.05,0.95,0.9304830285073548,49,62.0,0,70.0,1,70.0,1,69.0,0
1730,max_effective,10,30,3,3,0.05,0.95,0.9264560741851462,6,21.0,1,21.0,1,21.0,1,21.0,1
1731,max_effective,10,30,3,3,0.05,0.95,0.9149873445453583,17,39.0,1,39.0,1,39.0,1,39.0,1
1732,max_effective,10,30,3,3,0.05,0.95,0.823851342974341,11,23.0,1,23.0,1,23.0,1,23.0,1
1733,max_effective,10,30,3,3,0.05,0.95,0.9135420082119536,4,15.0,1,15.0,1,15.0,1,15.0,1
1734,max_effective,10,30,3,3,0.05,0.95,0.8734460673010531,22,43.0,1,43.0,1,43.0,1,43.0,1
1735,max_effective,10,30,3,3,0.05,0.95,0.943105388284208,17,50.0,1,50.0,1,50.0,1,50.0,1
1736,max_effective,10,30,3,3,0.05,0.95,0.7461428809124973,7,20.0,1,20.0,1,20.0,1,20.0,1
1737,max_effective,10,30,3,3,0.05,0.95,0.8003146002149546,7,21.0,1,21.0,1,21.0,1,21.0,1
1738,max_effective,10,30,3,3,0.05,0.95,0.9018444026371676,15,38.0,1,38.0,1,38.0,1,38.0,1
1739,max_effective,10,30,3,3,0.05,0.95,0.9486233482158372,80,74.0,0,75.0,0,83.0,1,83.0,1
1740,max_effective,10,30,3,3,0.05,0.95,0.622363013444908,5,24.0,1,24.0,1,24.0,1,24.0,1
1741,max_effective,10,30,3,3,0.05,0.95,0.9169849959819992,9,24.0,1,24.0,1,24.0,1,24.0,1
1742,max_effective,10,30,3,3,0.05,0.95,0.9218474126329677,11,36.0,1,36.0,1,36.0,1,34.0,0
1743,max_effective,10,30,3,3,0.05,0.95,0.8935548647741377,9,19.0,1,19.0,1,19.0,1,19.0,1
1744,max_effective,10,30,3,3,0.05,0.95,0.8661677672597935,8,34.0,1,34.0,1,34.0,1,34.0,1
1745,max_effective,10,30,3,3,0.05,0.95,0.840581791059202,5,20.0,1,20.0,1,20.0,1,20.0,1
1746,max_effective,10,30,3,3,0.05,0.95,0.9498123312271264,15,39.0,1,39.0,1,39.0,1,39.0,1
1747,max_effective,10,30,3,3,0.05,0.95,0.906062360065946,31,54.0,1,54.0,1,54.0,1,54.0,1
1748,max_effective,10,30,3,3,0.05,0.95,0.7077635319812454,3,14.0,1,14.0,1,14.0,1,14.0,1
1749,max_effective,10,30,3,3,0.05,0.95,0.8857528638497887,6,23.0,1,23.0,1,23.0,1,23.0,1
1750,max_effective,10,30,3,3,0.05,0.95,0.8923840248228452,11,42.0,1,42.0,1,42.0,1,42.0,1
1751,max_effective,10,30,3,3,0.05,0.95,0.885894091387343,14,39.0,1,39.0,1,39.0,1,39.0,1
1752,max_effective,10,30,3,3,0.05,0.95,0.695156038107051,4,21.0,1,21.0,1,21.0,1,21.0,1
1753,max_effective,10,30,3,3,0.05,0.95,0.7423055820634523,8,22.0,1,22.0,1,22.0,1,22.0,1
1754,max_effective,10,30,3,3,0.05,0.95,0.9158436580785884,3,15.0,1,15.0,1,15.0,1,15.0,1
1755,max_effective,10,30,3,3,0.05,0.95,0.9457476147937792,50,68.0,0,75.0,0,86.0,1,84.0,0
1756,max_effective,10,30,3,3,0.05,0.95,0.8967060948214225,7,21.0,1,21.0,1,21.0,1,21.0,1
1757,max_effective,10,30,3,3,0.05,0.95,0.7748887352025717,9,24.0,1,24.0,1,24.0,1,24.0,1
1758,max_effective,10,30,3,3,0.05,0.95,0.9288545253505712,24,42.0,1,42.0,1,42.0,1,42.0,1
1759,max_effective,10,30,3,3,0.05,0.95,0.8599856156348135,13,27.0,1,27.0,1,27.0,1,25.0,0
1760,max_effective,10,30,3,3,0.05,0.95,0.7650897374090833,14,29.0,1,29.0,1,29.0,1,28.0,0
1761,max_effective,10,30,3,3,0.05,0.95,0.8624658545118068,16,31.0,1,31.0,1,31.0,1,31.0,1
1762,max_effective,10,30,3,3,0.05,0.95,0.918081096780651,10,39.0,1,39.0,1,39.0,1,39.0,1
1763,max_effective,10,30,3,3,0.05,0.95,0.8858534297375611,7,22.0,1,22.0,1,22.0,1,22.0,1
1764,max_effective,10,30,3,3,0.05,0.95,0.923427164054226,10,29.0,1,29.0,1,29.0,1,29.0,1
1765,max_effective,10,30,3,3,0.05,0.95,0.844783183410645,10,27.0,1,27.0,1,27.0,1,27.0,1
1766,max_effective,10,30,3,3,0.05,0.95,0.9282583254595274,9,26.0,1,26.0,1,26.0,1,26.0,1
1767,max_effective,10,30,3,3,0.05,0.95,0.7563142577428148,8,26.0,1,26.0,1,26.0,1,26.0,1
1768,max_effective,10,30,3,3,0.05,0.95,0.8027439435638892,7,22.0,1,22.0,1,22.0,1,22.0,1
1769,max_effective,10,30,3,3,0.05,0.95,0.8923548712435173,9,33.0,1,33.0,1,33.0,1,33.0,1
1770,max_effective,10,30,3,3,0.05,0.95,0.9216722703232052,7,21.0,1,21.0,1,21.0,1,21.0,1
1771,max_effective,10,30,3,3,0.05,0.95,0.7710426625466529,4,16.0,1,16.0,1,16.0,1,16.0,1
1772,max_effective,10,30,3,3,0.05,0.95,0.9412232244200828,29,47.0,1,47.0,1,47.0,1,47.0,1
1773,max_effective,10,30,3,3,0.05,0.95,0.8655029548913127,6,25.0,1,25.0,1,25.0,1,25.0,1
1774,max_effective,10,30,3,3,0.05,0.95,0.9441091640734328,11,30.0,1,30.0,1,30.0,1,30.0,1
1775,max_effective,10,30,3,3,0.05,0.95,0.9499686289454906,24,71.0,0,71.0,0,65.0,0,72.0,1
1776,max_effective,10,30,3,3,0.05,0.95,0.8517999469897342,6,20.0,1,20.0,1,20.0,1,20.0,1
1777,max_effective,10,30,3,3,0.05,0.95,0.9447832187142338,29,73.0,0,78.0,1,71.0,0,69.0,0
1778,max_effective,10,30,3,3,0.05,0.95,0.905940910733204,27,42.0,1,42.0,1,42.0,1,42.0,1
1779,max_effective,10,30,3,3,0.05,0.95,0.9270022451948594,25,36.0,1,36.0,1,36.0,1,36.0,1
1780,max_effective,10,30,3,3,0.05,0.95,0.8539759488400951,28,47.0,1,47.0,1,47.0,1,47.0,1
1781,max_effective,10,30,3,3,0.05,0.95,0.9303883130840858,32,56.0,1,56.0,1,56.0,1,56.0,1
1782,max_effective,10,30,3,3,0.05,0.95,0.879581070123558,4,27.0,1,27.0,1,27.0,1,27.0,1
1783,max_effective,10,30,3,3,0.05,0.95,0.9253698172020164,8,27.0,1,27.0,1,27.0,1,27.0,1
1784,max_effective,10,30,3,3,0.05,0.95,0.9414563295373768,53,71.0,0,81.0,1,81.0,1,77.0,0
1785,max_effective,10,30,3,3,0.05,0.95,0.8810816178651333,11,24.0,1,24.0,1,24.0,1,23.0,0
1786,max_effective,10,30,3,3,0.05,0.95,0.8795102446560071,12,30.0,1,30.0,1,30.0,1,30.0,1
1787,max_effective,10,30,3,3,0.05,0.95,0.927102187254381,28,53.0,1,53.0,1,53.0,1,53.0,1
1788,max_effective,10,30,3,3,0.05,0.95,0.8919973822849848,12,30.0,1,30.0,1,30.0,1,30.0,1
1789,max_effective,10,30,3,3,0.05,0.95,0.8835972416822199,10,31.0,1,31.0,1,31.0,1,31.0,1
1790,max_effective,10,30,3,3,0.05,0.95,0.8547378777409396,4,17.0,1,17.0,1,17.0,1,17.0,1
1791,max_effective,10,30,3,3,0.05,0.95,0.8808999789942484,12,40.0,1,40.0,1,40.0,1,40.0,1
1792,max_effective,10,30,3,3,0.05,0.95,0.8392568583477401,12,40.0,1,40.0,1,40.0,1,40.0,1
1793,max_effective,10,30,3,3,0.05,0.95,0.9369066394659352,19,38.0,1,38.0,1,38.0,1,38.0,1
1794,max_effective,10,30,3,3,0.05,0.95,0.9151478313384144,30,58.0,0,60.0,1,60.0,1,60.0,1
1795,max_effective,10,30,3,3,0.05,0.95,0.9488909712018926,4,18.0,1,18.0,1,18.0,1,18.0,1
1796,max_effective,10,30,3,3,0.05,0.95,0.90517933214182,19,34.0,1,34.0,1,34.0,1,34.0,1
1797,max_effective,10,30,3,3,0.05,0.95,0.8622048716532938,19,34.0,1,34.0,1,34.0,1,34.0,1
1798,max_effective,10,30,3,3,0.05,0.95,0.8919470767907471,9,27.0,1,27.0,1,27.0,1,27.0,1
1799,max_effective,10,30,3,3,0.05,0.95,0.8737797652720252,7,29.0,1,29.0,1,29.0,1,25.0,0
1800,max_effective,10,30,3,3,0.05,0.95,0.9091398853835164,8,26.0,1,26.0,1,26.0,1,25.0,0
1801,max_effective,10,30,3,3,0.05,0.95,0.898190936817,19,42.0,1,42.0,1,42.0,1,42.0,1
1802,max_effective,10,30,3,3,0.05,0.95,0.8912510120054151,8,28.0,1,28.0,1,28.0,1,28.0,1
1803,max_effective,10,30,3,3,0.05,0.95,0.9309887789104556,12,24.0,1,24.0,1,24.0,1,24.0,1
1804,max_effective,10,30,3,3,0.05,0.95,0.8832356514519757,9,26.0,1,26.0,1,26.0,1,26.0,1
1805,max_effective,10,30,3,3,0.05,0.95,0.8800654928598728,4,18.0,1,18.0,1,18.0,1,18.0,1
1806,max_effective,10,30,3,3,0.05,0.95,0.6398110973852124,5,16.0,1,16.0,1,16.0,1,16.0,1
1807,max_effective,10,30,3,3,0.05,0.95,0.8907571840103816,12,45.0,1,45.0,1,45.0,1,45.0,1
1808,max_effective,10,30,3,3,0.05,0.95,0.7328148542464686,15,35.0,1,35.0,1,35.0,1,33.0,0
1809,max_effective,10,30,3,3,0.05,0.95,0.9338932165186636,17,34.0,1,34.0,1,34.0,1,34.0,1
1810,max_effective,10,30,3,3,0.05,0.95,0.9304957571175052,20,53.0,1,53.0,1,53.0,1,53.0,1
1811,max_effective,10,30,3,3,0.05,0.95,0.7923545150922539,4,15.0,1,15.0,1,15.0,1,15.0,1
1812,max_effective,10,30,3,3,0.05,0.95,0.8818815822089234,5,21.0,1,21.0,1,21.0,1,21.0,1
1813,max_effective,10,30,3,3,0.05,0.95,0.9010619470852708,13,45.0,1,45.0,1,45.0,1,45.0,1
1814,max_effective,10,30,3,3,0.05,0.95,0.8763171454141967,8,32.0,1,32.0,1,32.0,1,32.0,1
1815,max_effective,10,30,3,3,0.05,0.95,0.8400582371691653,10,24.0,1,24.0,1,24.0,1,24.0,1
1816,max_effective,10,30,3,3,0.05,0.95,0.9432743580496924,9,35.0,1,35.0,1,35.0,1,35.0,1
1817,max_effective,10,30,3,3,0.05,0.95,0.9375823964899278,35,60.0,0,69.0,1,69.0,1,69.0,1
1818,max_effective,10,30,3,3,0.05,0.95,0.8539206115341802,14,29.0,1,29.0,1,29.0,1,29.0,1
1819,max_effective,10,30,3,3,0.05,0.95,0.8071723929261199,13,29.0,1,29.0,1,29.0,1,28.0,0
1820,max_effective,10,30,3,3,0.05,0.95,0.8512338114157246,9,31.0,1,31.0,1,31.0,1,31.0,1
1821,max_effective,10,30,3,3,0.05,0.95,0.9139118089156942,7,35.0,1,35.0,1,35.0,1,35.0,1
1822,max_effective,10,30,3,3,0.05,0.95,0.8904370588028153,8,34.0,1,34.0,1,34.0,1,34.0,1
1823,max_effective,10,30,3,3,0.05,0.95,0.9415630276179074,6,25.0,1,25.0,1,25.0,1,25.0,1
1824,max_effective,10,30,3,3,0.05,0.95,0.8770616474861347,5,20.0,1,20.0,1,20.0,1,20.0,1
1825,max_effective,10,30,3,3,0.05,0.95,0.9283625150711812,17,36.0,1,36.0,1,36.0,1,36.0,1
1826,max_effective,10,30,3,3,0.05,0.95,0.9193149418326044,7,24.0,1,24.0,1,24.0,1,24.0,1
1827,max_effective,10,30,3,3,0.05,0.95,0.9221943889617926,14,32.0,1,32.0,1,32.0,1,32.0,1
1828,max_effective,10,30,3,3,0.05,0.95,0.939091708351761,22,74.0,0,76.0,1,73.0,0,72.0,0
1829,max_effective,10,30,3,3,0.05,0.95,0.7832049063474442,3,16.0,1,16.0,1,16.0,1,16.0,1
1830,max_effective,10,30,3,3,0.05,0.95,0.8554729441884098,8,23.0,1,23.0,1,23.0,1,23.0,1
1831,max_effective,10,30,3,3,0.05,0.95,0.7194391845955099,7,27.0,1,27.0,1,27.0,1,27.0,1
1832,max_effective,10,30,3,3,0.05,0.95,0.8841256554384818,6,25.0,1,25.0,1,25.0,1,25.0,1
1833,max_effective,10,30,3,3,0.05,0.95,0.7605273404658115,3,15.0,1,15.0,1,15.0,1,15.0,1
1834,max_effective,10,30,3,3,0.05,0.95,0.8545605785452463,5,20.0,1,20.0,1,20.0,1,20.0,1
1835,max_effective,10,30,3,3,0.05,0.95,0.7463833469055825,5,16.0,1,16.0,1,16.0,1,16.0,1
1836,max_effective,10,30,3,3,0.05,0.95,0.7831510117888721,5,18.0,1,18.0,1,18.0,1,18.0,1
1837,max_effective,10,30,3,3,0.05,0.95,0.8505629608187218,14,37.0,1,37.0,1,37.0,1,37.0,1
1838,max_effective,10,30,3,3,0.05,0.95,0.8832791486686498,4,13.0,1,13.0,1,13.0,1,12.0,0
1839,max_effective,10,30,3,3,0.05,0.95,0.9272161187805296,11,45.0,1,45.0,1,45.0,1,45.0,1
1840,max_effective,10,30,3,3,0.05,0.95,0.9177561112394677,4,18.0,1,18.0,1,18.0,1,18.0,1
1841,max_effective,10,30,3,3,0.05,0.95,0.8664357508979762,4,18.0,1,18.0,1,18.0,1,18.0,1
1842,max_effective,10,30,3,3,0.05,0.95,0.8990259197199476,5,16.0,1,16.0,1,16.0,1,16.0,1
1843,max_effective,10,30,3,3,0.05,0.95,0.9307815577200392,16,36.0,1,36.0,1,36.0,1,36.0,1
1844,max_effective,10,30,3,3,0.05,0.95,0.9068122807367428,4,19.0,1,19.0,1,19.0,1,19.0,1
1845,max_effective,10,30,3,3,0.05,0.95,0.9370708056047832,10,38.0,1,38.0,1,38.0,1,38.0,1
1846,max_effective,10,30,3,3,0.05,0.95,0.8804170742267642,15,50.0,1,50.0,1,50.0,1,50.0,1
1847,max_effective,10,30,3,3,0.05,0.95,0.84551873936807,10,29.0,1,29.0,1,29.0,1,29.0,1
1848,max_effective,10,30,3,3,0.05,0.95,0.8379519822827286,8,22.0,1,22.0,1,22.0,1,22.0,1
1849,max_effective,10,30,3,3,0.05,0.95,0.8386854738677005,3,17.0,1,17.0,1,17.0,1,17.0,1
1850,max_effective,10,30,3,3,0.05,0.95,0.7836802409803109,5,22.0,1,22.0,1,22.0,1,22.0,1
1851,max_effective,10,30,3,3,0.05,0.95,0.776114484912564,9,20.0,1,20.0,1,20.0,1,20.0,1
1852,max_effective,10,30,3,3,0.05,0.95,0.9402052879570792,21,44.0,1,44.0,1,44.0,1,44.0,1
1853,max_effective,10,30,3,3,0.05,0.95,0.9448675713256488,9,23.0,1,23.0,1,23.0,1,23.0,1
1854,max_effective,10,30,3,3,0.05,0.95,0.7968231760951284,8,21.0,1,21.0,1,21.0,1,21.0,1
1855,max_effective,10,30,3,3,0.05,0.95,0.9178953340154204,7,32.0,1,32.0,1,32.0,1,32.0,1
1856,max_effective,10,30,3,3,0.05,0.95,0.8761664329903297,31,57.0,1,57.0,1,57.0,1,57.0,1
1857,max_effective,10,30,3,3,0.05,0.95,0.912812403990804,10,32.0,1,32.0,1,32.0,1,32.0,1
1858,max_effective,10,30,3,3,0.05,0.95,0.8894455973388722,6,20.0,1,20.0,1,20.0,1,20.0,1
1859,max_effective,10,30,3,3,0.05,0.95,0.928638039070094,27,44.0,1,44.0,1,44.0,1,44.0,1
1860,max_effective,10,30,3,3,0.05,0.95,0.8312292625200828,21,36.0,1,36.0,1,36.0,1,36.0,1
1861,max_effective,10,30,3,3,0.05,0.95,0.8247631781635087,9,24.0,1,24.0,1,24.0,1,24.0,1
1862,max_effective,10,30,3,3,0.05,0.95,0.8596869385652386,6,22.0,1,22.0,1,22.0,1,22.0,1
1863,max_effective,10,30,3,3,0.05,0.95,0.9470611983466988,7,23.0,1,23.0,1,23.0,1,23.0,1
1864,max_effective,10,30,3,3,0.05,0.95,0.88520287530902,21,39.0,1,39.0,1,39.0,1,39.0,1
1865,max_effective,10,30,3,3,0.05,0.95,0.8305709861418301,8,30.0,1,30.0,1,30.0,1,30.0,1
1866,max_effective,10,30,3,3,0.05,0.95,0.928283697655052,26,54.0,1,54.0,1,54.0,1,54.0,1
1867,max_effective,10,30,3,3,0.05,0.95,0.8030184007748893,5,23.0,1,23.0,1,23.0,1,23.0,1
1868,max_effective,10,30,3,3,0.05,0.95,0.8934232023323478,7,21.0,1,21.0,1,21.0,1,21.0,1
1869,max_effective,10,30,3,3,0.05,0.95,0.9356628592000876,8,29.0,1,29.0,1,29.0,1,29.0,1
1870,max_effective,10,30,3,3,0.05,0.95,0.8962656745981601,6,20.0,1,20.0,1,20.0,1,20.0,1
1871,max_effective,10,30,3,3,0.05,0.95,0.9258065510193744,8,32.0,1,32.0,1,32.0,1,32.0,1
1872,max_effective,10,30,3,3,0.05,0.95,0.8886669790025353,6,19.0,1,19.0,1,19.0,1,19.0,1
1873,max_effective,10,30,3,3,0.05,0.95,0.7288462877480075,6,23.0,1,23.0,1,23.0,1,23.0,1
1874,max_effective,10,30,3,3,0.05,0.95,0.9485580185871688,33,68.0,0,69.0,0,74.0,1,73.0,0
1875,max_effective,10,30,3,3,0.05,0.95,0.91921604625557,22,35.0,1,35.0,1,35.0,1,35.0,1
1876,max_effective,10,30,3,3,0.05,0.95,0.8245716025369234,12,34.0,1,34.0,1,34.0,1,34.0,1
1877,max_effective,10,30,3,3,0.05,0.95,0.8262806865949134,14,30.0,1,30.0,1,30.0,1,30.0,1
1878,max_effective,10,30,3,3,0.05,0.95,0.8215452885076067,9,21.0,1,21.0,1,21.0,1,20.0,0
1879,max_effective,10,30,3,3,0.05,0.95,0.941930114481808,9,27.0,1,27.0,1,27.0,1,27.0,1
1880,max_effective,10,30,3,3,0.05,0.95,0.884006005555528,16,31.0,1,31.0,1,31.0,1,31.0,1
1881,max_effective,10,30,3,3,0.05,0.95,0.8143148314107388,13,38.0,1,38.0,1,38.0,1,38.0,1
1882,max_effective,10,30,3,3,0.05,0.95,0.8176327892896192,6,28.0,1,28.0,1,28.0,1,28.0,1
1883,max_effective,10,30,3,3,0.05,0.95,0.9143377550364986,17,52.0,1,52.0,1,52.0,1,52.0,1
1884,max_effective,10,30,3,3,0.05,0.95,0.8490091377923046,6,19.0,1,19.0,1,19.0,1,19.0,1
1885,max_effective,10,30,3,3,0.05,0.95,0.8865216443827953,32,60.0,1,60.0,1,60.0,1,60.0,1
1886,max_effective,10,30,3,3,0.05,0.95,0.9199579381991766,14,33.0,1,33.0,1,33.0,1,33.0,1
1887,max_effective,10,30,3,3,0.05,0.95,0.7945653273968606,11,22.0,1,22.0,1,22.0,1,22.0,1
1888,max_effective,10,30,3,3,0.05,0.95,0.769100230454607,6,18.0,1,18.0,1,18.0,1,18.0,1
1889,max_effective,10,30,3,3,0.05,0.95,0.8399485915487364,13,40.0,1,40.0,1,40.0,1,40.0,1
1890,max_effective,10,30,3,3,0.05,0.95,0.8529216181588821,5,22.0,1,22.0,1,22.0,1,22.0,1
1891,max_effective,10,30,3,3,0.05,0.95,0.945588752185638,32,50.0,1,50.0,1,50.0,1,50.0,1
1892,max_effective,10,30,3,3,0.05,0.95,0.9444564848443134,26,40.0,1,40.0,1,40.0,1,40.0,1
1893,max_effective,10,30,3,3,0.05,0.95,0.8213337840081696,6,23.0,1,23.0,1,23.0,1,23.0,1
1894,max_effective,10,30,3,3,0.05,0.95,0.9276565705819476,35,52.0,1,52.0,1,52.0,1,52.0,1
1895,max_effective,10,30,3,3,0.05,0.95,0.930605380020852,5,17.0,1,17.0,1,17.0,1,15.0,0
1896,max_effective,10,30,3,3,0.05,0.95,0.931098257723849,5,22.0,1,22.0,1,22.0,1,22.0,1
1897,max_effective,10,30,3,3,0.05,0.95,0.8555934746817523,5,24.0,1,24.0,1,24.0,1,24.0,1
1898,max_effective,10,30,3,3,0.05,0.95,0.9399730157263256,8,26.0,1,26.0,1,26.0,1,26.0,1
1899,max_effective,10,30,3,3,0.05,0.95,0.863886447878582,11,33.0,1,33.0,1,33.0,1,33.0,1
1900,max_effective,10,30,3,3,0.05,0.95,0.8683250662750116,12,28.0,1,28.0,1,28.0,1,28.0,1
1901,max_effective,10,30,3,3,0.05,0.95,0.6851107571712911,6,20.0,1,20.0,1,20.0,1,20.0,1
1902,max_effective,10,30,3,3,0.05,0.95,0.9272744682484196,23,49.0,1,49.0,1,49.0,1,49.0,1
1903,max_effective,10,30,3,3,0.05,0.95,0.9177998645359042,15,30.0,1,30.0,1,30.0,1,30.0,1
1904,max_effective,10,30,3,3,0.05,0.95,0.9293645736955646,11,33.0,1,33.0,1,33.0,1,33.0,1
1905,max_effective,10,30,3,3,0.05,0.95,0.8758097457617595,7,24.0,1,24.0,1,24.0,1,24.0,1
1906,max_effective,10,30,3,3,0.05,0.95,0.6590305174771426,4,15.0,1,15.0,1,15.0,1,15.0,1
1907,max_effective,10,30,3,3,0.05,0.95,0.9497587474554408,23,37.0,1,37.0,1,37.0,1,37.0,1
1908,max_effective,10,30,3,3,0.05,0.95,0.7093293979926347,2,13.0,1,13.0,1,13.0,1,12.0,0
1909,max_effective,10,30,3,3,0.05,0.95,0.7889764504365864,28,43.0,1,43.0,1,43.0,1,43.0,1
1910,max_effective,10,30,3,3,0.05,0.95,0.9028299755737778,8,23.0,1,23.0,1,23.0,1,23.0,1
1911,max_effective,10,30,3,3,0.05,0.95,0.9342470798019896,15,33.0,1,33.0,1,33.0,1,33.0,1
1912,max_effective,10,30,3,3,0.05,0.95,0.9269934558524956,19,34.0,1,34.0,1,34.0,1,34.0,1
1913,max_effective,10,30,3,3,0.05,0.95,0.9143012756105948,20,46.0,1,46.0,1,46.0,1,46.0,1
1914,max_effective,10,30,3,3,0.05,0.95,0.90477632071757,10,27.0,1,27.0,1,27.0,1,27.0,1
1915,max_effective,10,30,3,3,0.05,0.95,0.9328184178373586,10,30.0,1,30.0,1,30.0,1,30.0,1
1916,max_effective,10,30,3,3,0.05,0.95,0.9230180996189226,12,46.0,1,46.0,1,46.0,1,46.0,1
1917,max_effective,10,30,3,3,0.05,0.95,0.9026906517624604,9,28.0,1,28.0,1,28.0,1,28.0,1
1918,max_effective,10,30,3,3,0.05,0.95,0.8333338200601501,6,29.0,1,29.0,1,29.0,1,29.0,1
1919,max_effective,10,30,3,3,0.05,0.95,0.926914467963966,6,20.0,1,20.0,1,20.0,1,20.0,1
1920,max_effective,10,30,3,3,0.05,0.95,0.9348090006870136,7,25.0,1,25.0,1,25.0,1,25.0,1
1921,max_effective,10,30,3,3,0.05,0.95,0.7798281801589495,13,26.0,1,26.0,1,26.0,1,24.0,0
1922,max_effective,10,30,3,3,0.05,0.95,0.8017724167621219,18,41.0,1,41.0,1,41.0,1,41.0,1
1923,max_effective,10,30,3,3,0.05,0.95,0.9463313918216496,14,38.0,1,38.0,1,38.0,1,38.0,1
1924,max_effective,10,30,3,3,0.05,0.95,0.859047939132471,17,39.0,1,39.0,1,39.0,1,39.0,1
1925,max_effective,10,30,3,3,0.05,0.95,0.8544391257269727,5,22.0,1,22.0,1,22.0,1,22.0,1
1926,max_effective,10,30,3,3,0.05,0.95,0.9265664647769049,69,73.0,0,79.0,1,79.0,1,79.0,1
1927,max_effective,10,30,3,3,0.05,0.95,0.9421403437526698,14,41.0,1,41.0,1,41.0,1,41.0,1
1928,max_effective,10,30,3,3,0.05,0.95,0.8355735741292917,4,29.0,1,29.0,1,29.0,1,28.0,0
1929,max_effective,10,30,3,3,0.05,0.95,0.8753921648831138,5,21.0,1,21.0,1,21.0,1,21.0,1
1930,max_effective,10,30,3,3,0.05,0.95,0.8773041215531946,6,24.0,1,24.0,1,24.0,1,24.0,1
1931,max_effective,10,30,3,3,0.05,0.95,0.9251794260281728,11,32.0,1,32.0,1,32.0,1,32.0,1
1932,max_effective,10,30,3,3,0.05,0.95,0.8824601052984233,17,45.0,1,45.0,1,45.0,1,45.0,1
1933,max_effective,10,30,3,3,0.05,0.95,0.906010255561617,34,58.0,1,58.0,1,58.0,1,58.0,1
1934,max_effective,10,30,3,3,0.05,0.95,0.8551454639478259,12,23.0,1,23.0,1,23.0,1,23.0,1
1935,max_effective,10,30,3,3,0.05,0.95,0.8191927405072563,14,35.0,1,35.0,1,35.0,1,35.0,1
1936,max_effective,10,30,3,3,0.05,0.95,0.9050883701011572,14,45.0,1,45.0,1,45.0,1,45.0,1
1937,max_effective,10,30,3,3,0.05,0.95,0.914763327516417,11,30.0,1,30.0,1,30.0,1,30.0,1
1938,max_effective,10,30,3,3,0.05,0.95,0.9256697051671378,52,63.0,0,71.0,0,74.0,1,74.0,1
1939,max_effective,10,30,3,3,0.05,0.95,0.8013223082318385,2,15.0,1,15.0,1,15.0,1,15.0,1
1940,max_effective,10,30,3,3,0.05,0.95,0.8410908414038332,8,32.0,1,32.0,1,32.0,1,32.0,1
1941,max_effective,10,30,3,3,0.05,0.95,0.8840821263170789,12,57.0,1,57.0,1,57.0,1,57.0,1
1942,max_effective,10,30,3,3,0.05,0.95,0.9097680176914662,4,16.0,1,16.0,1,16.0,1,16.0,1
1943,max_effective,10,30,3,3,0.05,0.95,0.9242265638886846,30,45.0,1,45.0,1,45.0,1,45.0,1
1944,max_effective,10,30,3,3,0.05,0.95,0.9234011801575244,7,20.0,1,20.0,1,20.0,1,20.0,1
1945,max_effective,10,30,3,3,0.05,0.95,0.8162570351968075,35,49.0,1,49.0,1,49.0,1,49.0,1
1946,max_effective,10,30,3,3,0.05,0.95,0.8130142043503977,2,12.0,1,12.0,1,12.0,1,12.0,1
1947,max_effective,10,30,3,3,0.05,0.95,0.9031645679288504,15,43.0,1,43.0,1,43.0,1,43.0,1
1948,max_effective,10,30,3,3,0.05,0.95,0.792039019880253,2,12.0,1,12.0,1,12.0,1,12.0,1
1949,max_effective,10,30,3,3,0.05,0.95,0.9110004209511364,11,36.0,1,36.0,1,36.0,1,36.0,1
1950,max_effective,10,30,3,3,0.05,0.95,0.8914659598381357,24,45.0,1,45.0,1,45.0,1,45.0,1
1951,max_effective,10,30,3,3,0.05,0.95,0.9339552678375984,3,15.0,1,15.0,1,15.0,1,15.0,1
1952,max_effective,10,30,3,3,0.05,0.95,0.7766634077373045,4,16.0,1,16.0,1,16.0,1,16.0,1
1953,max_effective,10,30,3,3,0.05,0.95,0.9479938301598806,25,47.0,1,47.0,1,47.0,1,47.0,1
1954,max_effective,10,30,3,3,0.05,0.95,0.9346012334568878,10,28.0,1,28.0,1,28.0,1,28.0,1
1955,max_effective,10,30,3,3,0.05,0.95,0.9491390565441016,9,30.0,1,30.0,1,30.0,1,28.0,0
1956,max_effective,10,30,3,3,0.05,0.95,0.8817163558011326,22,50.0,1,50.0,1,50.0,1,50.0,1
1957,max_effective,10,30,3,3,0.05,0.95,0.8019036892394976,7,23.0,1,23.0,1,23.0,1,23.0,1
1958,max_effective,10,30,3,3,0.05,0.95,0.9387691593734276,16,38.0,1,38.0,1,38.0,1,38.0,1
1959,max_effective,10,30,3,3,0.05,0.95,0.8559471243950239,13,52.0,1,52.0,1,52.0,1,47.0,0
1960,max_effective,10,30,3,3,0.05,0.95,0.8907112354671946,21,44.0,1,44.0,1,44.0,1,44.0,1
1961,max_effective,10,30,3,3,0.05,0.95,0.8597469939402423,9,30.0,1,30.0,1,30.0,1,30.0,1
1962,max_effective,10,30,3,3,0.05,0.95,0.6710936511134549,5,21.0,1,21.0,1,21.0,1,19.0,0
1963,max_effective,10,30,3,3,0.05,0.95,0.8594615249632609,7,24.0,1,24.0,1,24.0,1,23.0,0
1964,max_effective,10,30,3,3,0.05,0.95,0.8645092020380459,6,29.0,1,29.0,1,29.0,1,29.0,1
1965,max_effective,10,30,3,3,0.05,0.95,0.7538144316357349,3,14.0,1,14.0,1,14.0,1,13.0,0
1966,max_effective,10,30,3,3,0.05,0.95,0.9455211126512842,33,53.0,1,53.0,1,53.0,1,53.0,1
1967,max_effective,10,30,3,3,0.05,0.95,0.8403612644506852,10,21.0,1,21.0,1,21.0,1,21.0,1
1968,max_effective,10,30,3,3,0.05,0.95,0.909979613420024,5,23.0,1,23.0,1,23.0,1,23.0,1
1969,max_effective,10,30,3,3,0.05,0.95,0.8665304481440426,11,36.0,1,36.0,1,36.0,1,36.0,1
1970,max_effective,10,30,3,3,0.05,0.95,0.9152017122714144,10,25.0,1,25.0,1,25.0,1,25.0,1
1971,max_effective,10,30,3,3,0.05,0.95,0.7341097796767155,20,31.0,1,31.0,1,31.0,1,31.0,1
1972,max_effective,10,30,3,3,0.05,0.95,0.9041427382536368,5,17.0,1,17.0,1,17.0,1,17.0,1
1973,max_effective,10,30,3,3,0.05,0.95,0.8855707332850978,10,28.0,1,28.0,1,28.0,1,28.0,1
1974,max_effective,10,30,3,3,0.05,0.95,0.8994954980178431,7,38.0,1,38.0,1,38.0,1,38.0,1
1975,max_effective,10,30,3,3,0.05,0.95,0.861528927893365,5,21.0,1,21.0,1,21.0,1,21.0,1
1976,max_effective,10,30,3,3,0.05,0.95,0.8952499600085977,10,27.0,1,27.0,1,27.0,1,27.0,1
1977,max_effective,10,30,3,3,0.05,0.95,0.8907549522778608,7,28.0,1,28.0,1,28.0,1,28.0,1
1978,max_effective,10,30,3,3,0.05,0.95,0.811267437391173,2,14.0,1,14.0,1,14.0,1,14.0,1
1979,max_effective,10,30,3,3,0.05,0.95,0.9061732031185546,11,32.0,1,32.0,1,32.0,1,32.0,1
1980,max_effective,10,30,3,3,0.05,0.95,0.8554457953388169,9,20.0,1,20.0,1,20.0,1,20.0,1
1981,max_effective,10,30,3,3,0.05,0.95,0.8518724630674056,25,39.0,1,39.0,1,39.0,1,39.0,1
1982,max_effective,10,30,3,3,0.05,0.95,0.9466611451123929,23,41.0,1,41.0,1,41.0,1,41.0,1
1983,max_effective,10,30,3,3,0.05,0.95,0.8047157137869905,9,22.0,1,22.0,1,22.0,1,22.0,1
1984,max_effective,10,30,3,3,0.05,0.95,0.946259883182891,16,42.0,1,42.0,1,42.0,1,42.0,1
1985,max_effective,10,30,3,3,0.05,0.95,0.8857851769404591,11,26.0,1,26.0,1,26.0,1,26.0,1
1986,max_effective,10,30,3,3,0.05,0.95,0.9118754631443148,10,39.0,1,39.0,1,39.0,1,39.0,1
1987,max_effective,10,30,3,3,0.05,0.95,0.9457160682763852,13,45.0,1,45.0,1,45.0,1,45.0,1
1988,max_effective,10,30,3,3,0.05,0.95,0.9398922428831464,11,21.0,1,21.0,1,21.0,1,21.0,1
1989,max_effective,10,30,3,3,0.05,0.95,0.8697642094692862,7,22.0,1,22.0,1,22.0,1,22.0,1
1990,max_effective,10,30,3,3,0.05,0.95,0.9345864789924077,8,25.0,1,25.0,1,25.0,1,25.0,1
1991,max_effective,10,30,3,3,0.05,0.95,0.7745275700197389,12,35.0,1,35.0,1,35.0,1,35.0,1
1992,max_effective,10,30,3,3,0.05,0.95,0.9284054844268635,25,60.0,0,61.0,1,61.0,1,61.0,1
1993,max_effective,10,30,3,3,0.05,0.95,0.8460935216473849,10,28.0,1,28.0,1,28.0,1,28.0,1
1994,max_effective,10,30,3,3,0.05,0.95,0.8961479466806896,13,41.0,1,41.0,1,41.0,1,41.0,1
1995,max_effective,10,30,3,3,0.05,0.95,0.9408293854382924,16,45.0,1,45.0,1,45.0,1,45.0,1
1996,max_effective,10,30,3,3,0.05,0.95,0.8916937056317957,5,20.0,1,20.0,1,20.0,1,20.0,1
1997,max_effective,10,30,3,3,0.05,0.95,0.913242204664277,4,22.0,1,22.0,1,22.0,1,22.0,1
1998,max_effective,10,30,3,3,0.05,0.95,0.9473763924317292,10,42.0,1,42.0,1,42.0,1,42.0,1
1999,max_effective,10,30,3,3,0.05,0.95,0.8036735683728817,6,23.0,1,23.0,1,23.0,1,22.0,0
2000,max_effective,10,30,3,3,0.05,0.95,0.8808211552667438,3,15.0,1,15.0,1,15.0,1,15.0,1
2001,max_effective,10,30,3,3,0.05,0.95,0.8990865193020602,10,40.0,1,40.0,1,40.0,1,40.0,1
2002,max_effective,10,30,3,3,0.05,0.95,0.7865752311619683,4,16.0,1,16.0,1,16.0,1,16.0,1
2003,max_effective,10,30,3,3,0.05,0.95,0.9301547784952936,43,59.0,0,76.0,1,71.0,0,71.0,0
2004,max_effective,10,30,3,3,0.05,0.95,0.7613516928286223,4,16.0,1,16.0,1,16.0,1,16.0,1
2005,max_effective,10,30,3,3,0.05,0.95,0.8688603233528651,14,36.0,1,36.0,1,36.0,1,36.0,1
2006,max_effective,10,30,3,3,0.05,0.95,0.9490647018457024,11,35.0,1,35.0,1,35.0,1,35.0,1
2007,max_effective,10,30,3,3,0.05,0.95,0.6589563989431917,3,18.0,1,18.0,1,18.0,1,18.0,1
2008,max_effective,10,30,3,3,0.05,0.95,0.7884796425750221,5,22.0,1,22.0,1,22.0,1,22.0,1
2009,max_effective,10,30,3,3,0.05,0.95,0.8376366077377265,15,38.0,1,38.0,1,38.0,1,38.0,1
2010,max_effective,10,30,3,3,0.05,0.95,0.9455656399551864,37,60.0,1,60.0,1,60.0,1,60.0,1
2011,max_effective,10,30,3,3,0.05,0.95,0.9028421202599928,33,57.0,1,57.0,1,57.0,1,57.0,1
2012,max_effective,10,30,3,3,0.05,0.95,0.9195813874715631,23,50.0,1,50.0,1,50.0,1,50.0,1
2013,max_effective,10,30,3,3,0.05,0.95,0.9227316699491468,8,30.0,1,30.0,1,30.0,1,23.0,0
2014,max_effective,10,30,3,3,0.05,0.95,0.9406595027484072,17,32.0,1,32.0,1,32.0,1,32.0,1
2015,max_effective,10,30,3,3,0.05,0.95,0.9450579470672588,24,63.0,1,63.0,1,60.0,0,59.0,0
2016,max_effective,10,30,3,3,0.05,0.95,0.9426068994119944,46,58.0,1,58.0,1,58.0,1,58.0,1
2017,max_effective,10,30,3,3,0.05,0.95,0.8392922212111587,8,25.0,1,25.0,1,25.0,1,25.0,1
2018,max_effective,10,30,3,3,0.05,0.95,0.7901132709119882,2,12.0,1,12.0,1,12.0,1,12.0,1
2019,max_effective,10,30,3,3,0.05,0.95,0.8704974743851975,3,18.0,1,18.0,1,18.0,1,18.0,1
2020,max_effective,10,30,3,3,0.05,0.95,0.7312079622949716,5,22.0,1,22.0,1,22.0,1,22.0,1
2021,max_effective,10,30,3,3,0.05,0.95,0.8669427879065665,5,26.0,1,26.0,1,26.0,1,26.0,1
2022,max_effective,10,30,3,3,0.05,0.95,0.924819399977072,21,68.0,0,69.0,0,72.0,1,71.0,0
2023,max_effective,10,30,3,3,0.05,0.95,0.948709146087372,14,43.0,1,43.0,1,43.0,1,43.0,1
2024,max_effective,10,30,3,3,0.05,0.95,0.9437756289740802,16,52.0,1,52.0,1,52.0,1,52.0,1
2025,max_effective,10,30,3,3,0.05,0.95,0.9161006747606824,21,68.0,1,68.0,1,68.0,1,66.0,0
2026,max_effective,10,30,3,3,0.05,0.95,0.7974275083048731,6,18.0,1,18.0,1,18.0,1,18.0,1
2027,max_effective,10,30,3,3,0.05,0.95,0.9460609054857172,8,27.0,1,27.0,1,27.0,1,27.0,1
2028,max_effective,10,30,3,3,0.05,0.95,0.852952229716519,9,28.0,1,28.0,1,28.0,1,28.0,1
2029,max_effective,10,30,3,3,0.05,0.95,0.8924563273435451,7,23.0,1,23.0,1,23.0,1,23.0,1
2030,max_effective,10,30,3,3,0.05,0.95,0.7148063830025945,3,16.0,1,16.0,1,16.0,1,16.0,1
2031,max_effective,10,30,3,3,0.05,0.95,0.760893436030426,5,17.0,1,17.0,1,17.0,1,17.0,1
2032,max_effective,10,30,3,3,0.05,0.95,0.8391204906864583,5,24.0,1,24.0,1,24.0,1,24.0,1
2033,max_effective,10,30,3,3,0.05,0.95,0.9134001513313066,11,29.0,1,29.0,1,29.0,1,29.0,1
2034,max_effective,10,30,3,3,0.05,0.95,0.9490541052467518,22,59.0,1,59.0,1,59.0,1,59.0,1
2035,max_effective,10,30,3,3,0.05,0.95,0.9161299078800846,20,41.0,1,41.0,1,41.0,1,41.0,1
2036,max_effective,10,30,3,3,0.05,0.95,0.9350189006402678,25,41.0,1,41.0,1,41.0,1,41.0,1
2037,max_effective,10,30,3,3,0.05,0.95,0.7673984473186947,13,32.0,1,32.0,1,32.0,1,32.0,1
2038,max_effective,10,30,3,3,0.05,0.95,0.9172454620120924,32,56.0,1,56.0,1,56.0,1,56.0,1
2039,max_effective,10,30,3,3,0.05,0.95,0.808719001146675,6,22.0,1,22.0,1,22.0,1,22.0,1
2040,max_effective,10,30,3,3,0.05,0.95,0.9295260057726036,6,23.0,1,23.0,1,23.0,1,23.0,1
2041,max_effective,10,30,3,3,0.05,0.95,0.9353999447722244,12,27.0,1,27.0,1,27.0,1,27.0,1
2042,max_effective,10,30,3,3,0.05,0.95,0.867397898945798,9,26.0,1,26.0,1,26.0,1,25.0,0
2043,max_effective,10,30,3,3,0.05,0.95,0.8383364958549637,4,22.0,1,22.0,1,22.0,1,22.0,1
2044,max_effective,10,30,3,3,0.05,0.95,0.925713668163954,5,22.0,1,22.0,1,22.0,1,20.0,0
2045,max_effective,10,30,3,3,0.05,0.95,0.7977981979710268,14,27.0,1,27.0,1,27.0,1,26.0,0
2046,max_effective,10,30,3,3,0.05,0.95,0.8980221513175248,24,43.0,1,43.0,1,43.0,1,43.0,1
2047,max_effective,10,30,3,3,0.05,0.95,0.9236109129885196,9,29.0,1,29.0,1,29.0,1,29.0,1
2048,max_effective,10,30,3,3,0.05,0.95,0.8645334835751214,5,22.0,1,22.0,1,22.0,1,22.0,1
2049,max_effective,10,30,3,3,0.05,0.95,0.8769071577467736,7,24.0,1,24.0,1,24.0,1,24.0,1
2050,max_effective,10,30,3,3,0.05,0.95,0.9384148471726638,21,55.0,1,55.0,1,55.0,1,55.0,1
2051,max_effective,10,30,3,3,0.05,0.95,0.8482513443887564,9,32.0,1,32.0,1,32.0,1,32.0,1
2052,max_effective,10,30,3,3,0.05,0.95,0.6620746963240398,3,18.0,1,18.0,1,18.0,1,18.0,1
2053,max_effective,10,30,3,3,0.05,0.95,0.9250284138792844,15,47.0,1,47.0,1,47.0,1,47.0,1
2054,max_effective,10,30,3,3,0.05,0.95,0.9417043277453327,8,38.0,1,38.0,1,38.0,1,38.0,1
2055,max_effective,10,30,3,3,0.05,0.95,0.6044901062713077,2,16.0,1,16.0,1,16.0,1,15.0,0
2056,max_effective,10,30,3,3,0.05,0.95,0.9363446432284888,6,19.0,1,19.0,1,19.0,1,19.0,1
2057,max_effective,10,30,3,3,0.05,0.95,0.8760766400720998,7,21.0,1,21.0,1,21.0,1,21.0,1
2058,max_effective,10,30,3,3,0.05,0.95,0.7262444275793417,3,15.0,1,15.0,1,15.0,1,15.0,1
2059,max_effective,10,30,3,3,0.05,0.95,0.914409416726068,7,35.0,1,35.0,1,35.0,1,35.0,1
2060,max_effective,10,30,3,3,0.05,0.95,0.9439288839673738,33,57.0,1,57.0,1,57.0,1,57.0,1
2061,max_effective,10,30,3,3,0.05,0.95,0.9407393738134556,12,29.0,1,29.0,1,29.0,1,29.0,1
2062,max_effective,10,30,3,3,0.05,0.95,0.8886828173478786,9,26.0,1,26.0,1,26.0,1,26.0,1
2063,max_effective,10,30,3,3,0.05,0.95,0.9447899585120312,22,36.0,1,36.0,1,36.0,1,36.0,1
2064,max_effective,10,30,3,3,0.05,0.95,0.936806976812906,29,49.0,1,49.0,1,49.0,1,49.0,1
2065,max_effective,10,30,3,3,0.05,0.95,0.8509135219197096,7,24.0,1,24.0,1,24.0,1,24.0,1
2066,max_effective,10,30,3,3,0.05,0.95,0.9196747882816032,30,47.0,1,47.0,1,47.0,1,47.0,1
2067,max_effective,10,30,3,3,0.05,0.95,0.9376791601177537,20,38.0,1,38.0,1,38.0,1,38.0,1
2068,max_effective,10,30,3,3,0.05,0.95,0.8405033955370641,8,23.0,1,23.0,1,23.0,1,23.0,1
2069,max_effective,10,30,3,3,0.05,0.95,0.9221548280573718,22,44.0,1,44.0,1,44.0,1,44.0,1
2070,max_effective,10,30,3,3,0.05,0.95,0.8843932203713704,3,17.0,1,17.0,1,17.0,1,17.0,1
2071,max_effective,10,30,3,3,0.05,0.95,0.8595616295482575,10,34.0,1,34.0,1,34.0,1,34.0,1
2072,max_effective,10,30,3,3,0.05,0.95,0.919232120200206,14,40.0,1,40.0,1,40.0,1,40.0,1
2073,max_effective,10,30,3,3,0.05,0.95,0.949964496833203,19,39.0,1,39.0,1,39.0,1,39.0,1
2074,max_effective,10,30,3,3,0.05,0.95,0.9408180676745612,18,50.0,1,50.0,1,50.0,1,50.0,1
2075,max_effective,10,30,3,3,0.05,0.95,0.8459828490185791,7,29.0,1,29.0,1,29.0,1,29.0,1
2076,max_effective,10,30,3,3,0.05,0.95,0.8478973089358335,23,43.0,1,43.0,1,43.0,1,43.0,1
2077,max_effective,10,30,3,3,0.05,0.95,0.7649757211123157,2,11.0,1,11.0,1,11.0,1,11.0,1
2078,max_effective,10,30,3,3,0.05,0.95,0.9061496334871392,14,29.0,1,29.0,1,29.0,1,29.0,1
2079,max_effective,10,30,3,3,0.05,0.95,0.8929501012953927,28,38.0,1,38.0,1,38.0,1,38.0,1
2080,max_effective,10,30,3,3,0.05,0.95,0.8563932431649893,14,34.0,1,34.0,1,34.0,1,34.0,1
2081,max_effective,10,30,3,3,0.05,0.95,0.6359449143198488,4,20.0,1,20.0,1,20.0,1,20.0,1
2082,max_effective,10,30,3,3,0.05,0.95,0.9264598426642358,29,68.0,0,74.0,0,84.0,0,85.0,1
2083,max_effective,10,30,3,3,0.05,0.95,0.8307644924561313,12,30.0,1,30.0,1,30.0,1,30.0,1
2084,max_effective,10,30,3,3,0.05,0.95,0.8907182321091887,9,24.0,1,24.0,1,24.0,1,24.0,1
2085,max_effective,10,30,3,3,0.05,0.95,0.8136858628359174,17,35.0,1,35.0,1,35.0,1,35.0,1
2086,max_effective,10,30,3,3,0.05,0.95,0.826174503889561,10,26.0,1,26.0,1,26.0,1,26.0,1
2087,max_effective,10,30,3,3,0.05,0.95,0.8945545502835536,28,80.0,0,83.0,1,76.0,0,74.0,0
2088,max_effective,10,30,3,3,0.05,0.95,0.931818194817128,27,52.0,1,52.0,1,52.0,1,52.0,1
2089,max_effective,10,30,3,3,0.05,0.95,0.8902383566100962,10,37.0,1,37.0,1,37.0,1,37.0,1
2090,max_effective,10,30,3,3,0.05,0.95,0.8910010906708266,5,21.0,1,21.0,1,21.0,1,21.0,1
2091,max_effective,10,30,3,3,0.05,0.95,0.8419577967476513,10,26.0,1,26.0,1,26.0,1,26.0,1
2092,max_effective,10,30,3,3,0.05,0.95,0.9396547560761118,22,36.0,1,36.0,1,36.0,1,36.0,1
2093,max_effective,10,30,3,3,0.05,0.95,0.9054831637847924,6,21.0,1,21.0,1,21.0,1,21.0,1
2094,max_effective,10,30,3,3,0.05,0.95,0.8264087999930891,17,33.0,1,33.0,1,33.0,1,33.0,1
2095,max_effective,10,30,3,3,0.05,0.95,0.9287502535790404,19,63.0,1,63.0,1,63.0,1,63.0,1
2096,max_effective,10,30,3,3,0.05,0.95,0.9325586470786964,9,34.0,1,34.0,1,34.0,1,34.0,1
2097,max_effective,10,30,3,3,0.05,0.95,0.9323274299015916,18,44.0,1,44.0,1,44.0,1,44.0,1
2098,max_effective,10,30,3,3,0.05,0.95,0.8301548962633679,10,34.0,1,34.0,1,34.0,1,34.0,1
2099,max_effective,10,30,3,3,0.05,0.95,0.6945159056657914,8,28.0,1,28.0,1,28.0,1,28.0,1
2100,max_effective,10,30,3,3,0.05,0.95,0.8933767217779442,3,15.0,1,15.0,1,15.0,1,15.0,1
2101,max_effective,10,30,3,3,0.05,0.95,0.8091866537918818,10,38.0,1,38.0,1,38.0,1,38.0,1
2102,max_effective,10,30,3,3,0.05,0.95,0.857247276137227,4,17.0,1,17.0,1,17.0,1,17.0,1
2103,max_effective,10,30,3,3,0.05,0.95,0.842060958003815,6,19.0,1,19.0,1,19.0,1,19.0,1
2104,max_effective,10,30,3,3,0.05,0.95,0.9419285644023434,11,31.0,1,31.0,1,31.0,1,31.0,1
2105,max_effective,10,30,3,3,0.05,0.95,0.9309940664451984,41,64.0,1,64.0,1,64.0,1,64.0,1
2106,max_effective,10,30,3,3,0.05,0.95,0.9424553967241814,40,77.0,1,77.0,1,64.0,0,64.0,0
2107,max_effective,10,30,3,3,0.05,0.95,0.9290586126019188,17,42.0,1,42.0,1,42.0,1,42.0,1
2108,max_effective,10,30,3,3,0.05,0.95,0.8367351023971711,6,24.0,1,24.0,1,24.0,1,24.0,1
2109,max_effective,10,30,3,3,0.05,0.95,0.929237457367563,12,31.0,1,31.0,1,31.0,1,31.0,1
2110,max_effective,10,30,3,3,0.05,0.95,0.8304036240637952,9,25.0,1,25.0,1,25.0,1,25.0,1
2111,max_effective,10,30,3,3,0.05,0.95,0.8172834899256988,5,23.0,1,23.0,1,23.0,1,23.0,1
2112,max_effective,10,30,3,3,0.05,0.95,0.921130156574954,21,40.0,1,40.0,1,40.0,1,40.0,1
2113,max_effective,10,30,3,3,0.05,0.95,0.7391674726114761,4,16.0,1,16.0,1,16.0,1,16.0,1
2114,max_effective,10,30,3,3,0.05,0.95,0.8789682235538748,5,24.0,1,24.0,1,24.0,1,24.0,1
2115,max_effective,10,30,3,3,0.05,0.95,0.9296956823849248,20,33.0,1,33.0,1,33.0,1,33.0,1
2116,max_effective,10,30,3,3,0.05,0.95,0.9407201890396576,10,31.0,1,31.0,1,31.0,1,31.0,1
2117,max_effective,10,30,3,3,0.05,0.95,0.9215831050636736,14,36.0,1,36.0,1,36.0,1,36.0,1
2118,max_effective,10,30,3,3,0.05,0.95,0.910956481029491,9,27.0,1,27.0,1,27.0,1,27.0,1
2119,max_effective,10,30,3,3,0.05,0.95,0.8689080498685855,12,27.0,1,27.0,1,27.0,1,27.0,1
2120,max_effective,10,30,3,3,0.05,0.95,0.8133130108511101,8,24.0,1,24.0,1,24.0,1,24.0,1
2121,max_effective,10,30,3,3,0.05,0.95,0.931205051292026,16,35.0,1,35.0,1,35.0,1,35.0,1
2122,max_effective,10,30,3,3,0.05,0.95,0.5605829849647528,2,11.0,1,11.0,1,11.0,1,11.0,1
2123,max_effective,10,30,3,3,0.05,0.95,0.6990934985946916,6,23.0,1,23.0,1,23.0,1,23.0,1
2124,max_effective,10,30,3,3,0.05,0.95,0.906118085329084,10,29.0,1,29.0,1,29.0,1,29.0,1
2125,max_effective,10,30,3,3,0.05,0.95,0.8133739795799677,3,14.0,1,14.0,1,14.0,1,14.0,1
2126,max_effective,10,30,3,3,0.05,0.95,0.8365299635102498,11,29.0,1,29.0,1,29.0,1,29.0,1
2127,max_effective,10,30,3,3,0.05,0.95,0.9023866306307864,15,32.0,1,32.0,1,32.0,1,32.0,1
2128,max_effective,10,30,3,3,0.05,0.95,0.8789671736605527,2,11.0,1,11.0,1,11.0,1,11.0,1
2129,max_effective,10,30,3,3,0.05,0.95,0.9100878691977154,15,43.0,1,43.0,1,43.0,1,43.0,1
2130,max_effective,10,30,3,3,0.05,0.95,0.8792288937357112,25,49.0,1,49.0,1,49.0,1,49.0,1
2131,max_effective,10,30,3,3,0.05,0.95,0.8291132284773431,3,13.0,1,13.0,1,13.0,1,13.0,1
2132,max_effective,10,30,3,3,0.05,0.95,0.9264267411045376,11,27.0,1,27.0,1,27.0,1,27.0,1
2133,max_effective,10,30,3,3,0.05,0.95,0.8662896696793798,8,23.0,1,23.0,1,23.0,1,23.0,1
2134,max_effective,10,30,3,3,0.05,0.95,0.9122329714583068,33,74.0,0,77.0,0,77.0,0,80.0,1
2135,max_effective,10,30,3,3,0.05,0.95,0.9474248628241048,43,70.0,1,70.0,1,70.0,1,70.0,1
2136,max_effective,10,30,3,3,0.05,0.95,0.8834062439692764,13,37.0,1,37.0,1,37.0,1,37.0,1
2137,max_effective,10,30,3,3,0.05,0.95,0.8949828762584695,10,28.0,1,28.0,1,28.0,1,28.0,1
2138,max_effective,10,30,3,3,0.05,0.95,0.928139473239068,13,33.0,1,33.0,1,33.0,1,33.0,1
2139,max_effective,10,30,3,3,0.05,0.95,0.9472505058413364,8,21.0,1,21.0,1,21.0,1,21.0,1
2140,max_effective,10,30,3,3,0.05,0.95,0.9169174992321968,6,18.0,1,18.0,1,18.0,1,18.0,1
2141,max_effective,10,30,3,3,0.05,0.95,0.7273639713786232,5,27.0,1,27.0,1,27.0,1,27.0,1
2142,max_effective,10,30,3,3,0.05,0.95,0.8503310326378566,10,28.0,1,28.0,1,28.0,1,27.0,0
2143,max_effective,10,30,3,3,0.05,0.95,0.9117255196196512,5,22.0,1,22.0,1,22.0,1,22.0,1
2144,max_effective,10,30,3,3,0.05,0.95,0.8834642323524204,8,27.0,1,27.0,1,27.0,1,27.0,1
2145,max_effective,10,30,3,3,0.05,0.95,0.9451298048981308,20,51.0,1,51.0,1,51.0,1,51.0,1
2146,max_effective,10,30,3,3,0.05,0.95,0.8952436574836629,6,25.0,1,25.0,1,25.0,1,25.0,1
2147,max_effective,10,30,3,3,0.05,0.95,0.9437206831022382,16,44.0,1,44.0,1,44.0,1,44.0,1
2148,max_effective,10,30,3,3,0.05,0.95,0.765569442231682,4,19.0,1,19.0,1,19.0,1,19.0,1
2149,max_effective,10,30,3,3,0.05,0.95,0.7306707935783175,3,18.0,1,18.0,1,18.0,1,18.0,1
2150,max_effective,10,30,3,3,0.05,0.95,0.9158008486281032,14,30.0,1,30.0,1,30.0,1,30.0,1
2151,max_effective,10,30,3,3,0.05,0.95,0.8473688511502606,4,21.0,1,21.0,1,21.0,1,21.0,1
2152,max_effective,10,30,3,3,0.05,0.95,0.9004510649570457,5,17.0,1,17.0,1,17.0,1,17.0,1
2153,max_effective,10,30,3,3,0.05,0.95,0.8771868077624917,5,21.0,1,21.0,1,21.0,1,21.0,1
2154,max_effective,10,30,3,3,0.05,0.95,0.8863945930538877,16,41.0,1,41.0,1,41.0,1,41.0,1
2155,max_effective,10,30,3,3,0.05,0.95,0.8163704957815838,5,22.0,1,22.0,1,22.0,1,22.0,1
2156,max_effective,10,30,3,3,0.05,0.95,0.873881653945473,7,24.0,1,24.0,1,24.0,1,24.0,1
2157,max_effective,10,30,3,3,0.05,0.95,0.8555541246881412,5,22.0,1,22.0,1,22.0,1,22.0,1
2158,max_effective,10,30,3,3,0.05,0.95,0.7929342712039946,8,23.0,1,23.0,1,23.0,1,23.0,1
2159,max_effective,10,30,3,3,0.05,0.95,0.9127793025206288,14,28.0,1,28.0,1,28.0,1,28.0,1
2160,max_effective,10,30,3,3,0.05,0.95,0.9266611389256632,9,32.0,1,32.0,1,32.0,1,32.0,1
2161,max_effective,10,30,3,3,0.05,0.95,0.92122098136937,24,57.0,1,57.0,1,57.0,1,57.0,1
2162,max_effective,10,30,3,3,0.05,0.95,0.9138607481528946,9,22.0,1,22.0,1,22.0,1,22.0,1
2163,max_effective,10,30,3,3,0.05,0.95,0.9187496074943492,8,26.0,1,26.0,1,26.0,1,26.0,1
2164,max_effective,10,30,3,3,0.05,0.95,0.6295980852786437,3,14.0,1,14.0,1,14.0,1,12.0,0
2165,max_effective,10,30,3,3,0.05,0.95,0.8884159605528438,8,25.0,1,25.0,1,25.0,1,23.0,0
2166,max_effective,10,30,3,3,0.05,0.95,0.9282849978341634,6,22.0,1,22.0,1,22.0,1,22.0,1
2167,max_effective,10,30,3,3,0.05,0.95,0.9426202166776086,44,69.0,0,70.0,1,70.0,1,70.0,1
2168,max_effective,10,30,3,3,0.05,0.95,0.915154119040008,31,57.0,0,60.0,1,60.0,1,57.0,0
2169,max_effective,10,30,3,3,0.05,0.95,0.7363874685203783,8,20.0,1,20.0,1,20.0,1,20.0,1
2170,max_effective,10,30,3,3,0.05,0.95,0.904564159636938,20,50.0,1,50.0,1,50.0,1,50.0,1
2171,max_effective,10,30,3,3,0.05,0.95,0.5291842705484593,3,14.0,1,14.0,1,14.0,1,14.0,1
2172,max_effective,10,30,3,3,0.05,0.95,0.8729854683699675,7,24.0,1,24.0,1,24.0,1,24.0,1
2173,max_effective,10,30,3,3,0.05,0.95,0.8672142174958986,6,20.0,1,20.0,1,20.0,1,20.0,1
2174,max_effective,10,30,3,3,0.05,0.95,0.8776212845585589,5,20.0,1,20.0,1,20.0,1,20.0,1
2175,max_effective,10,30,3,3,0.05,0.95,0.9419967498215815,7,27.0,1,27.0,1,27.0,1,27.0,1
2176,max_effective,10,30,3,3,0.05,0.95,0.7578878491905031,6,24.0,1,24.0,1,24.0,1,24.0,1
2177,max_effective,10,30,3,3,0.05,0.95,0.9473796340458605,7,20.0,1,20.0,1,20.0,1,20.0,1
2178,max_effective,10,30,3,3,0.05,0.95,0.9299750599961152,13,34.0,1,34.0,1,34.0,1,34.0,1
2179,max_effective,10,30,3,3,0.05,0.95,0.8305568403837893,25,49.0,1,49.0,1,49.0,1,49.0,1
2180,max_effective,10,30,3,3,0.05,0.95,0.770787947005541,7,25.0,1,25.0,1,25.0,1,25.0,1
2181,max_effective,10,30,3,3,0.05,0.95,0.9350866319342052,13,30.0,1,30.0,1,30.0,1,30.0,1
2182,max_effective,10,30,3,3,0.05,0.95,0.8724321876423597,18,38.0,1,38.0,1,38.0,1,34.0,0
2183,max_effective,10,30,3,3,0.05,0.95,0.913153901087462,10,30.0,1,30.0,1,30.0,1,30.0,1
2184,max_effective,10,30,3,3,0.05,0.95,0.8539875269667468,4,14.0,1,14.0,1,14.0,1,14.0,1
2185,max_effective,10,30,3,3,0.05,0.95,0.8462539073226684,4,19.0,1,19.0,1,19.0,1,19.0,1
2186,max_effective,10,30,3,3,0.05,0.95,0.7849444539311831,2,12.0,1,12.0,1,12.0,1,12.0,1
2187,max_effective,10,30,3,3,0.05,0.95,0.8967430751515055,18,33.0,1,33.0,1,33.0,1,33.0,1
2188,max_effective,10,30,3,3,0.05,0.95,0.7660254428834639,5,19.0,1,19.0,1,19.0,1,17.0,0
2189,max_effective,10,30,3,3,0.05,0.95,0.8995824466889122,47,62.0,0,66.0,1,66.0,1,66.0,1
2190,max_effective,10,30,3,3,0.05,0.95,0.9085938546215732,12,22.0,1,22.0,1,22.0,1,22.0,1
2191,max_effective,10,30,3,3,0.05,0.95,0.9175905254353128,14,32.0,1,32.0,1,32.0,1,32.0,1
2192,max_effective,10,30,3,3,0.05,0.95,0.8774000144721911,9,30.0,1,30.0,1,30.0,1,30.0,1
2193,max_effective,10,30,3,3,0.05,0.95,0.8996826067792434,7,32.0,1,32.0,1,32.0,1,32.0,1
2194,max_effective,10,30,3,3,0.05,0.95,0.90042463224437,2,12.0,1,12.0,1,12.0,1,12.0,1
2195,max_effective,10,30,3,3,0.05,0.95,0.8236942823798113,6,30.0,1,30.0,1,30.0,1,30.0,1
2196,max_effective,10,30,3,3,0.05,0.95,0.9409317215412738,27,54.0,1,54.0,1,54.0,1,54.0,1
2197,max_effective,10,30,3,3,0.05,0.95,0.7446854353470693,6,17.0,1,17.0,1,17.0,1,17.0,1
2198,max_effective,10,30,3,3,0.05,0.95,0.937092095399648,3,17.0,1,17.0,1,17.0,1,17.0,1
2199,max_effective,10,30,3,3,0.05,0.95,0.508578728944498,2,14.0,1,14.0,1,14.0,1,14.0,1
2200,max_effective,10,30,3,3,0.05,0.95,0.9281099186016788,11,42.0,1,42.0,1,42.0,1,42.0,1
2201,max_effective,10,30,3,3,0.05,0.95,0.9142443045297396,24,72.0,0,70.0,0,77.0,1,76.0,0
2202,max_effective,10,30,3,3,0.05,0.95,0.9299163661270612,30,53.0,1,53.0,1,53.0,1,53.0,1
2203,max_effective,10,30,3,3,0.05,0.95,0.9339863382679604,12,26.0,1,26.0,1,26.0,1,26.0,1
2204,max_effective,10,30,3,3,0.05,0.95,0.910041720615258,3,17.0,1,17.0,1,17.0,1,17.0,1
2205,max_effective,10,30,3,3,0.05,0.95,0.9201583322316989,11,26.0,1,26.0,1,26.0,1,26.0,1
2206,max_effective,10,30,3,3,0.05,0.95,0.7454132985328207,9,31.0,1,31.0,1,31.0,1,31.0,1
2207,max_effective,10,30,3,3,0.05,0.95,0.8894615165145724,9,36.0,1,36.0,1,36.0,1,36.0,1
2208,max_effective,10,30,3,3,0.05,0.95,0.8770267211337256,17,30.0,1,30.0,1,30.0,1,30.0,1
2209,max_effective,10,30,3,3,0.05,0.95,0.8882879278293034,7,32.0,1,32.0,1,32.0,1,32.0,1
2210,max_effective,10,30,3,3,0.05,0.95,0.7281493167042659,9,25.0,1,25.0,1,25.0,1,25.0,1
2211,max_effective,10,30,3,3,0.05,0.95,0.8032896553916778,17,37.0,1,37.0,1,37.0,1,37.0,1
2212,max_effective,10,30,3,3,0.05,0.95,0.8979817458089188,34,54.0,1,54.0,1,54.0,1,54.0,1
2213,max_effective,10,30,3,3,0.05,0.95,0.9322499871819296,24,61.0,1,61.0,1,58.0,0,56.0,0
2214,max_effective,10,30,3,3,0.05,0.95,0.8041173859924546,7,23.0,1,23.0,1,23.0,1,23.0,1
2215,max_effective,10,30,3,3,0.05,0.95,0.9414646139406916,9,18.0,1,18.0,1,18.0,1,18.0,1
2216,max_effective,10,30,3,3,0.05,0.95,0.8001877627551139,6,26.0,1,26.0,1,26.0,1,26.0,1
2217,max_effective,10,30,3,3,0.05,0.95,0.8586192815026998,4,19.0,1,19.0,1,19.0,1,19.0,1
2218,max_effective,10,30,3,3,0.05,0.95,0.9176495299198856,28,61.0,1,61.0,1,61.0,1,61.0,1
2219,max_effective,10,30,3,3,0.05,0.95,0.9216376108063856,16,37.0,1,37.0,1,37.0,1,37.0,1
2220,max_effective,10,30,3,3,0.05,0.95,0.8913446206758212,31,56.0,1,56.0,1,56.0,1,56.0,1
2221,max_effective,10,30,3,3,0.05,0.95,0.7108939779498775,3,17.0,1,17.0,1,17.0,1,17.0,1
2222,max_effective,10,30,3,3,0.05,0.95,0.7826301488061326,6,25.0,1,25.0,1,25.0,1,25.0,1
2223,max_effective,10,30,3,3,0.05,0.95,0.8569016534951918,16,28.0,1,28.0,1,28.0,1,28.0,1
2224,max_effective,10,30,3,3,0.05,0.95,0.8540154497500955,22,51.0,1,51.0,1,51.0,1,51.0,1
2225,max_effective,10,30,3,3,0.05,0.95,0.9476274579454924,8,26.0,1,26.0,1,26.0,1,26.0,1
2226,max_effective,10,30,3,3,0.05,0.95,0.8144984657817564,13,29.0,1,29.0,1,29.0,1,29.0,1
2227,max_effective,10,30,3,3,0.05,0.95,0.867928225012923,8,24.0,1,24.0,1,24.0,1,24.0,1
2228,max_effective,10,30,3,3,0.05,0.95,0.7991498432853925,5,19.0,1,19.0,1,19.0,1,19.0,1
2229,max_effective,10,30,3,3,0.05,0.95,0.8521159956401031,7,32.0,1,32.0,1,32.0,1,32.0,1
2230,max_effective,10,30,3,3,0.05,0.95,0.8478673742765311,8,26.0,1,26.0,1,26.0,1,26.0,1
2231,max_effective,10,30,3,3,0.05,0.95,0.9044937594461492,5,18.0,1,18.0,1,18.0,1,18.0,1
2232,max_effective,10,30,3,3,0.05,0.95,0.8157861306345419,10,30.0,1,30.0,1,30.0,1,30.0,1
2233,max_effective,10,30,3,3,0.05,0.95,0.9375711172321805,3,17.0,1,17.0,1,17.0,1,17.0,1
2234,max_effective,10,30,3,3,0.05,0.95,0.7611793754382006,4,18.0,1,18.0,1,18.0,1,18.0,1
2235,max_effective,10,30,3,3,0.05,0.95,0.6735896570385326,3,17.0,1,17.0,1,17.0,1,17.0,1
2236,max_effective,10,30,3,3,0.05,0.95,0.8641043568463819,20,45.0,1,45.0,1,45.0,1,45.0,1
2237,max_effective,10,30,3,3,0.05,0.95,0.9317944837720664,15,34.0,1,34.0,1,34.0,1,34.0,1
2238,max_effective,10,30,3,3,0.05,0.95,0.7463253212926874,9,26.0,1,26.0,1,26.0,1,26.0,1
2239,max_effective,10,30,3,3,0.05,0.95,0.9409357593808838,9,31.0,1,31.0,1,31.0,1,31.0,1
2240,max_effective,10,30,3,3,0.05,0.95,0.8585560043536672,5,20.0,1,20.0,1,20.0,1,20.0,1
2241,max_effective,10,30,3,3,0.05,0.95,0.8050230691248973,17,41.0,1,41.0,1,41.0,1,41.0,1
2242,max_effective,10,30,3,3,0.05,0.95,0.8967474633177112,10,31.0,1,31.0,1,31.0,1,31.0,1
2243,max_effective,10,30,3,3,0.05,0.95,0.8820892650884236,6,21.0,1,21.0,1,21.0,1,20.0,0
2244,max_effective,10,30,3,3,0.05,0.95,0.9373613895980468,9,32.0,1,32.0,1,32.0,1,32.0,1
2245,max_effective,10,30,3,3,0.05,0.95,0.86945012890543,23,43.0,1,43.0,1,43.0,1,43.0,1
2246,max_effective,10,30,3,3,0.05,0.95,0.9473124569273256,5,25.0,1,25.0,1,25.0,1,25.0,1
2247,max_effective,10,30,3,3,0.05,0.95,0.9239880256437673,4,20.0,1,20.0,1,20.0,1,20.0,1
2248,max_effective,10,30,3,3,0.05,0.95,0.921170812949127,11,35.0,1,35.0,1,35.0,1,35.0,1
2249,max_effective,10,30,3,3,0.05,0.95,0.5730901586007742,6,20.0,1,20.0,1,20.0,1,20.0,1
2250,max_effective,10,30,3,3,0.05,0.95,0.9013301325283312,18,41.0,1,41.0,1,41.0,1,41.0,1
2251,max_effective,10,30,3,3,0.05,0.95,0.8589164630986936,19,32.0,1,32.0,1,32.0,1,32.0,1
2252,max_effective,10,30,3,3,0.05,0.95,0.9259620777340102,12,26.0,1,26.0,1,26.0,1,26.0,1
2253,max_effective,10,30,3,3,0.05,0.95,0.8515713937580313,6,24.0,1,24.0,1,24.0,1,24.0,1
2254,max_effective,10,30,3,3,0.05,0.95,0.9458161861939924,12,35.0,1,35.0,1,35.0,1,35.0,1
2255,max_effective,10,30,3,3,0.05,0.95,0.7476675665675945,6,22.0,1,22.0,1,22.0,1,22.0,1
2256,max_effective,10,30,3,3,0.05,0.95,0.9425669223915948,34,45.0,1,45.0,1,45.0,1,45.0,1
2257,max_effective,10,30,3,3,0.05,0.95,0.8206409645079642,13,29.0,1,29.0,1,29.0,1,29.0,1
2258,max_effective,10,30,3,3,0.05,0.95,0.9136639730933585,9,30.0,1,30.0,1,30.0,1,30.0,1
2259,max_effective,10,30,3,3,0.05,0.95,0.8127308796670972,6,23.0,1,23.0,1,23.0,1,23.0,1
2260,max_effective,10,30,3,3,0.05,0.95,0.8235531674002616,9,29.0,1,29.0,1,29.0,1,28.0,0
2261,max_effective,10,30,3,3,0.05,0.95,0.79782789695533,5,20.0,1,20.0,1,20.0,1,20.0,1
2262,max_effective,10,30,3,3,0.05,0.95,0.8188903359408823,9,24.0,1,24.0,1,24.0,1,24.0,1
2263,max_effective,10,30,3,3,0.05,0.95,0.6227218500697594,2,11.0,1,11.0,1,11.0,1,11.0,1
2264,max_effective,10,30,3,3,0.05,0.95,0.7552754703974753,8,32.0,1,32.0,1,32.0,1,32.0,1
2265,max_effective,10,30,3,3,0.05,0.95,0.93138055549644,19,40.0,1,40.0,1,40.0,1,40.0,1
2266,max_effective,10,30,3,3,0.05,0.95,0.9086939643963948,10,28.0,1,28.0,1,28.0,1,28.0,1
2267,max_effective,10,30,3,3,0.05,0.95,0.8664940834044242,29,70.0,0,72.0,1,72.0,1,67.0,0
2268,max_effective,10,30,3,3,0.05,0.95,0.94887525583862,11,43.0,1,43.0,1,43.0,1,43.0,1
2269,max_effective,10,30,3,3,0.05,0.95,0.9065924137484896,6,22.0,1,22.0,1,22.0,1,22.0,1
2270,max_effective,10,30,3,3,0.05,0.95,0.9308176054769188,14,27.0,1,27.0,1,27.0,1,27.0,1
2271,max_effective,10,30,3,3,0.05,0.95,0.8405126670163116,5,23.0,1,23.0,1,23.0,1,23.0,1
2272,max_effective,10,30,3,3,0.05,0.95,0.9242592524421686,3,16.0,1,16.0,1,16.0,1,16.0,1
2273,max_effective,10,30,3,3,0.05,0.95,0.9347474216206088,17,48.0,1,48.0,1,48.0,1,48.0,1
2274,max_effective,10,30,3,3,0.05,0.95,0.9221478603489224,33,46.0,1,46.0,1,46.0,1,46.0,1
2275,max_effective,10,30,3,3,0.05,0.95,0.8472902981185412,21,51.0,1,51.0,1,51.0,1,51.0,1
2276,max_effective,10,30,3,3,0.05,0.95,0.729852352384996,4,15.0,1,15.0,1,15.0,1,15.0,1
2277,max_effective,10,30,3,3,0.05,0.95,0.9318880906344776,18,59.0,1,59.0,1,59.0,1,59.0,1
2278,max_effective,10,30,3,3,0.05,0.95,0.88840821997639,3,15.0,1,15.0,1,15.0,1,15.0,1
2279,max_effective,10,30,3,3,0.05,0.95,0.9163266747757738,4,18.0,1,18.0,1,18.0,1,18.0,1
2280,max_effective,10,30,3,3,0.05,0.95,0.8365071744736349,10,29.0,1,29.0,1,29.0,1,29.0,1
2281,max_effective,10,30,3,3,0.05,0.95,0.8108570967598209,13,30.0,1,30.0,1,30.0,1,30.0,1
2282,max_effective,10,30,3,3,0.05,0.95,0.9358529801555148,59,59.0,0,76.0,0,79.0,1,78.0,0
2283,max_effective,10,30,3,3,0.05,0.95,0.8583154475276233,15,27.0,1,27.0,1,27.0,1,27.0,1
2284,max_effective,10,30,3,3,0.05,0.95,0.8936877428634055,3,15.0,1,15.0,1,15.0,1,15.0,1
2285,max_effective,10,30,3,3,0.05,0.95,0.9373256832121338,19,52.0,1,52.0,1,52.0,1,52.0,1
2286,max_effective,10,30,3,3,0.05,0.95,0.7531559321570288,3,15.0,1,15.0,1,15.0,1,15.0,1
2287,max_effective,10,30,3,3,0.05,0.95,0.8345627011801242,8,24.0,1,24.0,1,24.0,1,24.0,1
2288,max_effective,10,30,3,3,0.05,0.95,0.9070122765786548,9,34.0,1,34.0,1,34.0,1,34.0,1
2289,max_effective,10,30,3,3,0.05,0.95,0.86711859675234,10,32.0,1,32.0,1,32.0,1,32.0,1
2290,max_effective,10,30,3,3,0.05,0.95,0.8903524755325349,8,30.0,1,30.0,1,30.0,1,30.0,1
2291,max_effective,10,30,3,3,0.05,0.95,0.8274654275970266,4,19.0,1,19.0,1,19.0,1,19.0,1
2292,max_effective,10,30,3,3,0.05,0.95,0.8390223697493412,12,30.0,1,30.0,1,30.0,1,30.0,1
2293,max_effective,10,30,3,3,0.05,0.95,0.9321376704686422,39,58.0,0,69.0,1,69.0,1,69.0,1
2294,max_effective,10,30,3,3,0.05,0.95,0.9306395049611736,6,22.0,1,22.0,1,22.0,1,22.0,1
2295,max_effective,10,30,3,3,0.05,0.95,0.9130825362763576,41,71.0,0,69.0,0,74.0,1,72.0,0
2296,max_effective,10,30,3,3,0.05,0.95,0.9370042896861964,21,43.0,1,43.0,1,43.0,1,43.0,1
2297,max_effective,10,30,3,3,0.05,0.95,0.7711997085162346,5,15.0,1,15.0,1,15.0,1,15.0,1
2298,max_effective,10,30,3,3,0.05,0.95,0.9426195643171812,29,60.0,0,61.0,1,61.0,1,61.0,1
2299,max_effective,10,30,3,3,0.05,0.95,0.906909323593776,7,24.0,1,24.0,1,24.0,1,24.0,1
2300,max_effective,10,30,3,3,0.05,0.95,0.906536717649669,16,32.0,1,32.0,1,32.0,1,32.0,1
2301,max_effective,10,30,3,3,0.05,0.95,0.841526127288337,3,19.0,1,19.0,1,19.0,1,19.0,1
2302,max_effective,10,30,3,3,0.05,0.95,0.8184727839055957,12,37.0,1,37.0,1,37.0,1,37.0,1
2303,max_effective,10,30,3,3,0.05,0.95,0.9151143435252376,4,16.0,1,16.0,1,16.0,1,16.0,1
2304,max_effective,10,30,3,3,0.05,0.95,0.904691351304227,5,17.0,1,17.0,1,17.0,1,16.0,0
2305,max_effective,10,30,3,3,0.05,0.95,0.837523159371701,2,12.0,1,12.0,1,12.0,1,12.0,1
2306,max_effective,10,30,3,3,0.05,0.95,0.8704249395619298,3,16.0,1,16.0,1,16.0,1,16.0,1
2307,max_effective,10,30,3,3,0.05,0.95,0.7787011954962259,2,11.0,1,11.0,1,11.0,1,11.0,1
2308,max_effective,10,30,3,3,0.05,0.95,0.8862399634150189,20,34.0,1,34.0,1,34.0,1,34.0,1
2309,max_effective,10,30,3,3,0.05,0.95,0.9128776022703656,13,32.0,1,32.0,1,32.0,1,32.0,1
2310,max_effective,10,30,3,3,0.05,0.95,0.9062492851295236,19,42.0,1,42.0,1,42.0,1,42.0,1
2311,max_effective,10,30,3,3,0.05,0.95,0.9231600533472022,29,68.0,0,65.0,0,73.0,1,66.0,0
2312,max_effective,10,30,3,3,0.05,0.95,0.9448418463423158,15,30.0,1,30.0,1,30.0,1,30.0,1
2313,max_effective,10,30,3,3,0.05,0.95,0.8716985187293652,22,34.0,1,34.0,1,34.0,1,34.0,1
2314,max_effective,10,30,3,3,0.05,0.95,0.8677962328189132,18,36.0,1,36.0,1,36.0,1,36.0,1
2315,max_effective,10,30,3,3,0.05,0.95,0.7110530705695325,16,35.0,1,35.0,1,35.0,1,35.0,1
2316,max_effective,10,30,3,3,0.05,0.95,0.8790670033929814,15,33.0,1,33.0,1,33.0,1,33.0,1
2317,max_effective,10,30,3,3,0.05,0.95,0.8305700022308815,5,18.0,1,18.0,1,18.0,1,18.0,1
2318,max_effective,10,30,3,3,0.05,0.95,0.922205405192694,11,41.0,1,41.0,1,41.0,1,41.0,1
2319,max_effective,10,30,3,3,0.05,0.95,0.7662707171609854,4,19.0,1,19.0,1,19.0,1,19.0,1
2320,max_effective,10,30,3,3,0.05,0.95,0.9086441616575166,18,47.0,1,47.0,1,47.0,1,47.0,1
2321,max_effective,10,30,3,3,0.05,0.95,0.9278804320092348,33,47.0,1,47.0,1,47.0,1,47.0,1
2322,max_effective,10,30,3,3,0.05,0.95,0.9172355196835064,13,41.0,1,41.0,1,41.0,1,41.0,1
2323,max_effective,10,30,3,3,0.05,0.95,0.7779534226585583,2,13.0,1,13.0,1,13.0,1,13.0,1
2324,max_effective,10,30,3,3,0.05,0.95,0.8878674998025246,8,22.0,1,22.0,1,22.0,1,22.0,1
2325,max_effective,10,30,3,3,0.05,0.95,0.6605574762613187,7,19.0,1,19.0,1,19.0,1,19.0,1
2326,max_effective,10,30,3,3,0.05,0.95,0.8425168935613593,9,24.0,1,24.0,1,24.0,1,24.0,1
2327,max_effective,10,30,3,3,0.05,0.95,0.780618078334156,17,34.0,1,34.0,1,34.0,1,34.0,1
2328,max_effective,10,30,3,3,0.05,0.95,0.877990179479753,18,40.0,1,40.0,1,40.0,1,40.0,1
2329,max_effective,10,30,3,3,0.05,0.95,0.6401556426299434,3,13.0,1,13.0,1,13.0,1,13.0,1
2330,max_effective,10,30,3,3,0.05,0.95,0.9078121774094846,8,34.0,1,34.0,1,34.0,1,34.0,1
2331,max_effective,10,30,3,3,0.05,0.95,0.894546117811196,11,28.0,1,28.0,1,28.0,1,28.0,1
2332,max_effective,10,30,3,3,0.05,0.95,0.8159687251333306,2,15.0,1,15.0,1,15.0,1,14.0,0
2333,max_effective,10,30,3,3,0.05,0.95,0.825300153242145,7,22.0,1,22.0,1,22.0,1,22.0,1
2334,max_effective,10,30,3,3,0.05,0.95,0.9320150956139178,16,32.0,1,32.0,1,32.0,1,32.0,1
2335,max_effective,10,30,3,3,0.05,0.95,0.8959726509051671,12,22.0,1,22.0,1,22.0,1,22.0,1
2336,max_effective,10,30,3,3,0.05,0.95,0.9020894448654264,11,36.0,1,36.0,1,36.0,1,36.0,1
2337,max_effective,10,30,3,3,0.05,0.95,0.94667213703565,19,60.0,1,60.0,1,60.0,1,57.0,0
2338,max_effective,10,30,3,3,0.05,0.95,0.8494606729933819,3,14.0,1,14.0,1,14.0,1,14.0,1
2339,max_effective,10,30,3,3,0.05,0.95,0.8235257977263506,4,19.0,1,19.0,1,19.0,1,19.0,1
2340,max_effective,10,30,3,3,0.05,0.95,0.8137759112134566,10,21.0,1,21.0,1,21.0,1,21.0,1
2341,max_effective,10,30,3,3,0.05,0.95,0.8419505080302134,14,44.0,1,44.0,1,44.0,1,44.0,1
2342,max_effective,10,30,3,3,0.05,0.95,0.5874548100717372,5,18.0,1,18.0,1,18.0,1,18.0,1
2343,max_effective,10,30,3,3,0.05,0.95,0.949363696562946,15,38.0,1,38.0,1,38.0,1,38.0,1
2344,max_effective,10,30,3,3,0.05,0.95,0.9273373490299114,9,33.0,1,33.0,1,33.0,1,33.0,1
2345,max_effective,10,30,3,3,0.05,0.95,0.7811564032974011,4,20.0,1,20.0,1,20.0,1,20.0,1
2346,max_effective,10,30,3,3,0.05,0.95,0.9456559892723968,11,30.0,1,30.0,1,30.0,1,30.0,1
2347,max_effective,10,30,3,3,0.05,0.95,0.8843875119337182,12,28.0,1,28.0,1,28.0,1,28.0,1
2348,max_effective,10,30,3,3,0.05,0.95,0.9470422905566732,10,33.0,1,33.0,1,33.0,1,33.0,1
2349,max_effective,10,30,3,3,0.05,0.95,0.9392291518448556,9,37.0,1,37.0,1,37.0,1,37.0,1
2350,max_effective,10,30,3,3,0.05,0.95,0.7855855817165096,4,15.0,1,15.0,1,15.0,1,15.0,1
2351,max_effective,10,30,3,3,0.05,0.95,0.7930555221025637,2,15.0,1,15.0,1,15.0,1,15.0,1
2352,max_effective,10,30,3,3,0.05,0.95,0.8633231335433766,5,20.0,1,20.0,1,20.0,1,20.0,1
2353,max_effective,10,30,3,3,0.05,0.95,0.9359968049655016,28,78.0,0,80.0,1,80.0,1,79.0,0
2354,max_effective,10,30,3,3,0.05,0.95,0.899200349626318,15,40.0,1,40.0,1,40.0,1,40.0,1
2355,max_effective,10,30,3,3,0.05,0.95,0.931495043312612,10,33.0,1,33.0,1,33.0,1,33.0,1
2356,max_effective,10,30,3,3,0.05,0.95,0.9490594227910344,11,26.0,1,26.0,1,26.0,1,26.0,1
2357,max_effective,10,30,3,3,0.05,0.95,0.9173771866498568,9,33.0,1,33.0,1,33.0,1,33.0,1
2358,max_effective,10,30,3,3,0.05,0.95,0.909852161691702,18,37.0,1,37.0,1,37.0,1,37.0,1
2359,max_effective,10,30,3,3,0.05,0.95,0.901004704826021,21,44.0,1,44.0,1,44.0,1,44.0,1
2360,max_effective,10,30,3,3,0.05,0.95,0.9134989611085238,10,39.0,1,39.0,1,39.0,1,39.0,1
2361,max_effective,10,30,3,3,0.05,0.95,0.9413415499318888,18,52.0,1,52.0,1,52.0,1,52.0,1
2362,max_effective,10,30,3,3,0.05,0.95,0.9215904054783012,9,42.0,1,42.0,1,42.0,1,42.0,1
2363,max_effective,10,30,3,3,0.05,0.95,0.7315135281315945,10,27.0,1,27.0,1,27.0,1,27.0,1
2364,max_effective,10,30,3,3,0.05,0.95,0.937240658330329,6,25.0,1,25.0,1,25.0,1,25.0,1
2365,max_effective,10,30,3,3,0.05,0.95,0.9140030786642592,5,18.0,1,18.0,1,18.0,1,18.0,1
2366,max_effective,10,30,3,3,0.05,0.95,0.8520968451553341,5,18.0,1,18.0,1,18.0,1,18.0,1
2367,max_effective,10,30,3,3,0.05,0.95,0.890313537386213,2,11.0,1,11.0,1,11.0,1,11.0,1
2368,max_effective,10,30,3,3,0.05,0.95,0.8820370021391514,6,21.0,1,21.0,1,21.0,1,21.0,1
2369,max_effective,10,30,3,3,0.05,0.95,0.940082985550801,23,46.0,1,46.0,1,46.0,1,46.0,1
2370,max_effective,10,30,3,3,0.05,0.95,0.8658726227924751,12,27.0,1,27.0,1,27.0,1,26.0,0
2371,max_effective,10,30,3,3,0.05,0.95,0.8494201649981159,10,40.0,1,40.0,1,40.0,1,40.0,1
2372,max_effective,10,30,3,3,0.05,0.95,0.8679575903282191,7,25.0,1,25.0,1,25.0,1,25.0,1
2373,max_effective,10,30,3,3,0.05,0.95,0.8975442756776575,5,27.0,1,27.0,1,27.0,1,27.0,1
2374,max_effective,10,30,3,3,0.05,0.95,0.9197949176459882,10,31.0,1,31.0,1,31.0,1,31.0,1
2375,max_effective,10,30,3,3,0.05,0.95,0.9081102474700627,8,32.0,1,32.0,1,32.0,1,30.0,0
2376,max_effective,10,30,3,3,0.05,0.95,0.8698567631824728,6,27.0,1,27.0,1,27.0,1,27.0,1
2377,max_effective,10,30,3,3,0.05,0.95,0.9119348570172202,10,39.0,1,39.0,1,39.0,1,39.0,1
2378,max_effective,10,30,3,3,0.05,0.95,0.8557813013767636,4,24.0,1,24.0,1,24.0,1,24.0,1
2379,max_effective,10,30,3,3,0.05,0.95,0.8953627982567928,12,35.0,1,35.0,1,35.0,1,35.0,1
2380,max_effective,10,30,3,3,0.05,0.95,0.9269754296404368,9,29.0,1,29.0,1,29.0,1,29.0,1
2381,max_effective,10,30,3,3,0.05,0.95,0.9433566492724452,14,36.0,1,36.0,1,36.0,1,36.0,1
2382,max_effective,10,30,3,3,0.05,0.95,0.7573939030048528,6,27.0,1,27.0,1,27.0,1,27.0,1
2383,max_effective,10,30,3,3,0.05,0.95,0.9059085788812756,2,14.0,1,14.0,1,14.0,1,14.0,1
2384,max_effective,10,30,3,3,0.05,0.95,0.8935463326393822,8,18.0,1,18.0,1,18.0,1,18.0,1
2385,max_effective,10,30,3,3,0.05,0.95,0.7986991345122268,6,27.0,1,27.0,1,27.0,1,27.0,1
2386,max_effective,10,30,3,3,0.05,0.95,0.9466517119480504,28,42.0,1,42.0,1,42.0,1,42.0,1
2387,max_effective,10,30,3,3,0.05,0.95,0.8768267957751495,8,25.0,1,25.0,1,25.0,1,25.0,1
2388,max_effective,10,30,3,3,0.05,0.95,0.859941305800047,12,44.0,1,44.0,1,44.0,1,44.0,1
2389,max_effective,10,30,3,3,0.05,0.95,0.8302042631669159,3,17.0,1,17.0,1,17.0,1,17.0,1
2390,max_effective,10,30,3,3,0.05,0.95,0.8601238026866896,16,33.0,1,33.0,1,33.0,1,33.0,1
2391,max_effective,10,30,3,3,0.05,0.95,0.9223928970631972,20,45.0,1,45.0,1,45.0,1,45.0,1
2392,max_effective,10,30,3,3,0.05,0.95,0.7748785113124619,4,16.0,1,16.0,1,16.0,1,16.0,1
2393,max_effective,10,30,3,3,0.05,0.95,0.7960280732931467,5,18.0,1,18.0,1,18.0,1,18.0,1
2394,max_effective,10,30,3,3,0.05,0.95,0.9410354407663796,37,69.0,0,76.0,1,67.0,0,70.0,0
2395,max_effective,10,30,3,3,0.05,0.95,0.7852900924648738,5,16.0,1,16.0,1,16.0,1,16.0,1
2396,max_effective,10,30,3,3,0.05,0.95,0.918392376491326,16,37.0,1,37.0,1,37.0,1,37.0,1
2397,max_effective,10,30,3,3,0.05,0.95,0.8891685989380081,24,36.0,1,36.0,1,36.0,1,36.0,1
2398,max_effective,10,30,3,3,0.05,0.95,0.8833222589632229,13,28.0,1,28.0,1,28.0,1,28.0,1
2399,max_effective,10,30,3,3,0.05,0.95,0.9164891439651958,18,42.0,1,42.0,1,42.0,1,42.0,1
2400,max_effective,10,30,3,3,0.05,0.95,0.9174495184721926,11,38.0,1,38.0,1,38.0,1,38.0,1
2401,max_effective,10,30,3,3,0.05,0.95,0.9145393576133196,33,48.0,1,48.0,1,48.0,1,48.0,1
2402,max_effective,10,30,3,3,0.05,0.95,0.7943368046692829,12,33.0,1,33.0,1,33.0,1,33.0,1
2403,max_effective,10,30,3,3,0.05,0.95,0.8651763195083221,6,21.0,1,21.0,1,21.0,1,21.0,1
2404,max_effective,10,30,3,3,0.05,0.95,0.9398038465978024,8,29.0,1,29.0,1,29.0,1,29.0,1
2405,max_effective,10,30,3,3,0.05,0.95,0.9109066555743616,8,22.0,1,22.0,1,22.0,1,22.0,1
2406,max_effective,10,30,3,3,0.05,0.95,0.8572192196064663,3,14.0,1,14.0,1,14.0,1,14.0,1
2407,max_effective,10,30,3,3,0.05,0.95,0.7970020051091311,9,28.0,1,28.0,1,28.0,1,28.0,1
2408,max_effective,10,30,3,3,0.05,0.95,0.8035069061490836,16,28.0,1,28.0,1,28.0,1,28.0,1
2409,max_effective,10,30,3,3,0.05,0.95,0.7310299528324464,7,19.0,1,19.0,1,19.0,1,18.0,0
2410,max_effective,10,30,3,3,0.05,0.95,0.8160847692785409,6,19.0,1,19.0,1,19.0,1,19.0,1
2411,max_effective,10,30,3,3,0.05,0.95,0.786989373858765,10,27.0,1,27.0,1,27.0,1,27.0,1
2412,max_effective,10,30,3,3,0.05,0.95,0.8143615164474015,10,26.0,1,26.0,1,26.0,1,26.0,1
2413,max_effective,10,30,3,3,0.05,0.95,0.9310461647592784,7,34.0,1,34.0,1,34.0,1,34.0,1
2414,max_effective,10,30,3,3,0.05,0.95,0.718072417895079,5,18.0,1,18.0,1,18.0,1,18.0,1
2415,max_effective,10,30,3,3,0.05,0.95,0.8261524020874567,3,15.0,1,15.0,1,15.0,1,14.0,0
2416,max_effective,10,30,3,3,0.05,0.95,0.9478635386135024,15,41.0,1,41.0,1,41.0,1,41.0,1
2417,max_effective,10,30,3,3,0.05,0.95,0.8449469770861785,7,26.0,1,26.0,1,26.0,1,26.0,1
2418,max_effective,10,30,3,3,0.05,0.95,0.9479974860665276,19,40.0,1,40.0,1,40.0,1,40.0,1
2419,max_effective,10,30,3,3,0.05,0.95,0.888486098371949,10,30.0,1,30.0,1,30.0,1,30.0,1
2420,max_effective,10,30,3,3,0.05,0.95,0.8585362429468549,27,60.0,1,60.0,1,60.0,1,60.0,1
2421,max_effective,10,30,3,3,0.05,0.95,0.8825027623061759,21,57.0,1,57.0,1,57.0,1,57.0,1
2422,max_effective,10,30,3,3,0.05,0.95,0.9300064165854632,11,44.0,1,44.0,1,44.0,1,44.0,1
2423,max_effective,10,30,3,3,0.05,0.95,0.8832229542354828,4,16.0,1,16.0,1,16.0,1,16.0,1
2424,max_effective,10,30,3,3,0.05,0.95,0.7397830414463626,6,26.0,1,26.0,1,26.0,1,24.0,0
2425,max_effective,10,30,3,3,0.05,0.95,0.7763217611596313,7,31.0,1,31.0,1,31.0,1,31.0,1
2426,max_effective,10,30,3,3,0.05,0.95,0.8867421698096319,9,33.0,1,33.0,1,33.0,1,33.0,1
2427,max_effective,10,30,3,3,0.05,0.95,0.6755930527313632,6,19.0,1,19.0,1,19.0,1,19.0,1
2428,max_effective,10,30,3,3,0.05,0.95,0.8607324154971755,10,29.0,1,29.0,1,29.0,1,29.0,1
2429,max_effective,10,30,3,3,0.05,0.95,0.6958089569561119,14,37.0,1,37.0,1,37.0,1,34.0,0
2430,max_effective,10,30,3,3,0.05,0.95,0.9396923726616068,7,34.0,1,34.0,1,34.0,1,34.0,1
2431,max_effective,10,30,3,3,0.05,0.95,0.9481645883427136,45,74.0,0,78.0,1,78.0,1,76.0,0
2432,max_effective,10,30,3,3,0.05,0.95,0.7441556416034644,4,18.0,1,18.0,1,18.0,1,18.0,1
2433,max_effective,10,30,3,3,0.05,0.95,0.900099948567148,2,12.0,1,12.0,1,12.0,1,11.0,0
2434,max_effective,10,30,3,3,0.05,0.95,0.8149152666305923,4,14.0,1,14.0,1,14.0,1,13.0,0
2435,max_effective,10,30,3,3,0.05,0.95,0.7123773186033944,3,16.0,1,16.0,1,16.0,1,16.0,1
2436,max_effective,10,30,3,3,0.05,0.95,0.792519745079052,4,17.0,1,17.0,1,17.0,1,17.0,1
2437,max_effective,10,30,3,3,0.05,0.95,0.9135120339726734,6,24.0,1,24.0,1,24.0,1,24.0,1
2438,max_effective,10,30,3,3,0.05,0.95,0.9493167567261984,7,25.0,1,25.0,1,25.0,1,25.0,1
2439,max_effective,10,30,3,3,0.05,0.95,0.8049676585179597,8,29.0,1,29.0,1,29.0,1,29.0,1
2440,max_effective,10,30,3,3,0.05,0.95,0.9130765584123112,14,45.0,1,45.0,1,45.0,1,45.0,1
2441,max_effective,10,30,3,3,0.05,0.95,0.8875804637933238,21,61.0,1,61.0,1,61.0,1,61.0,1
2442,max_effective,10,30,3,3,0.05,0.95,0.930575506174916,44,60.0,0,73.0,0,78.0,1,75.0,0
2443,max_effective,10,30,3,3,0.05,0.95,0.883766439797429,4,19.0,1,19.0,1,19.0,1,19.0,1
2444,max_effective,10,30,3,3,0.05,0.95,0.83129076480425,19,33.0,1,33.0,1,33.0,1,33.0,1
2445,max_effective,10,30,3,3,0.05,0.95,0.8774293283985569,7,22.0,1,22.0,1,22.0,1,22.0,1
2446,max_effective,10,30,3,3,0.05,0.95,0.9252592632033764,60,71.0,1,71.0,1,71.0,1,71.0,1
2447,max_effective,10,30,3,3,0.05,0.95,0.9038566405816812,10,40.0,1,40.0,1,40.0,1,40.0,1
2448,max_effective,10,30,3,3,0.05,0.95,0.8847283024589703,22,39.0,1,39.0,1,39.0,1,39.0,1
2449,max_effective,10,30,3,3,0.05,0.95,0.7689351763981143,6,23.0,1,23.0,1,23.0,1,23.0,1
2450,max_effective,10,30,3,3,0.05,0.95,0.6557912920162537,5,17.0,1,17.0,1,17.0,1,17.0,1
2451,max_effective,10,30,3,3,0.05,0.95,0.9071859825780794,9,27.0,1,27.0,1,27.0,1,27.0,1
2452,max_effective,10,30,3,3,0.05,0.95,0.8449551041365913,9,27.0,1,27.0,1,27.0,1,27.0,1
2453,max_effective,10,30,3,3,0.05,0.95,0.8354801976046861,11,28.0,1,28.0,1,28.0,1,28.0,1
2454,max_effective,10,30,3,3,0.05,0.95,0.8958179189507474,8,21.0,1,21.0,1,21.0,1,21.0,1
2455,max_effective,10,30,3,3,0.05,0.95,0.8859963833522112,21,70.0,1,69.0,0,67.0,0,70.0,1
2456,max_effective,10,30,3,3,0.05,0.95,0.9449554531902976,51,72.0,0,75.0,1,75.0,1,71.0,0
2457,max_effective,10,30,3,3,0.05,0.95,0.8283620606247915,8,28.0,1,28.0,1,28.0,1,28.0,1
2458,max_effective,10,30,3,3,0.05,0.95,0.7103056461026859,7,22.0,1,22.0,1,22.0,1,22.0,1
2459,max_effective,10,30,3,3,0.05,0.95,0.8085064490461,12,27.0,1,27.0,1,27.0,1,27.0,1
2460,max_effective,10,30,3,3,0.05,0.95,0.8018341387977257,3,15.0,1,15.0,1,15.0,1,15.0,1
2461,max_effective,10,30,3,3,0.05,0.95,0.9138417801344304,3,13.0,1,13.0,1,13.0,1,13.0,1
2462,max_effective,10,30,3,3,0.05,0.95,0.9357052760170324,18,35.0,1,35.0,1,35.0,1,35.0,1
2463,max_effective,10,30,3,3,0.05,0.95,0.8096695059389003,4,19.0,1,19.0,1,19.0,1,19.0,1
2464,max_effective,10,30,3,3,0.05,0.95,0.8874587333284902,8,26.0,1,26.0,1,26.0,1,26.0,1
2465,max_effective,10,30,3,3,0.05,0.95,0.9417935556678638,31,66.0,1,66.0,1,66.0,1,66.0,1
2466,max_effective,10,30,3,3,0.05,0.95,0.9040376420196452,10,28.0,1,28.0,1,28.0,1,28.0,1
2467,max_effective,10,30,3,3,0.05,0.95,0.7422390045265709,4,20.0,1,20.0,1,20.0,1,20.0,1
2468,max_effective,10,30,3,3,0.05,0.95,0.8207222253015333,14,38.0,1,38.0,1,38.0,1,38.0,1
2469,max_effective,10,30,3,3,0.05,0.95,0.8783904036652718,5,23.0,1,23.0,1,23.0,1,23.0,1
2470,max_effective,10,30,3,3,0.05,0.95,0.7409917286726359,5,27.0,1,27.0,1,27.0,1,27.0,1
2471,max_effective,10,30,3,3,0.05,0.95,0.9477131991889696,53,78.0,0,79.0,1,74.0,0,74.0,0
2472,max_effective,10,30,3,3,0.05,0.95,0.9448093336874704,27,62.0,1,62.0,1,62.0,1,62.0,1
2473,max_effective,10,30,3,3,0.05,0.95,0.9044140232447236,15,36.0,1,36.0,1,36.0,1,36.0,1
2474,max_effective,10,30,3,3,0.05,0.95,0.7668025460697935,7,23.0,1,23.0,1,23.0,1,23.0,1
2475,max_effective,10,30,3,3,0.05,0.95,0.8524117965490908,9,26.0,1,26.0,1,26.0,1,26.0,1
2476,max_effective,10,30,3,3,0.05,0.95,0.8831837287374156,4,18.0,1,18.0,1,18.0,1,18.0,1
2477,max_effective,10,30,3,3,0.05,0.95,0.8492394860554406,26,72.0,0,75.0,1,75.0,1,73.0,0
2478,max_effective,10,30,3,3,0.05,0.95,0.5485442376388652,3,14.0,1,14.0,1,14.0,1,14.0,1
2479,max_effective,10,30,3,3,0.05,0.95,0.8962952392088197,21,34.0,1,34.0,1,34.0,1,34.0,1
2480,max_effective,10,30,3,3,0.05,0.95,0.892755887513427,29,55.0,1,55.0,1,55.0,1,55.0,1
2481,max_effective,10,30,3,3,0.05,0.95,0.921452661954642,10,33.0,1,33.0,1,33.0,1,33.0,1
2482,max_effective,10,30,3,3,0.05,0.95,0.9431961328126364,5,19.0,1,19.0,1,19.0,1,19.0,1
2483,max_effective,10,30,3,3,0.05,0.95,0.9344796989266017,87,71.0,0,77.0,0,84.0,1,83.0,0
2484,max_effective,10,30,3,3,0.05,0.95,0.8057161347272636,4,23.0,1,23.0,1,23.0,1,23.0,1
2485,max_effective,10,30,3,3,0.05,0.95,0.92399788066705,12,44.0,1,44.0,1,44.0,1,44.0,1
2486,max_effective,10,30,3,3,0.05,0.95,0.78456144563312,3,18.0,1,18.0,1,18.0,1,18.0,1
2487,max_effective,10,30,3,3,0.05,0.95,0.9417950516895532,17,28.0,1,28.0,1,28.0,1,28.0,1
2488,max_effective,10,30,3,3,0.05,0.95,0.88286245268175,23,58.0,1,58.0,1,58.0,1,58.0,1
2489,max_effective,10,30,3,3,0.05,0.95,0.8359358064608527,4,22.0,1,22.0,1,22.0,1,22.0,1
2490,max_effective,10,30,3,3,0.05,0.95,0.8780641114997692,11,47.0,1,47.0,1,47.0,1,47.0,1
2491,max_effective,10,30,3,3,0.05,0.95,0.9341012518657876,53,69.0,0,78.0,0,79.0,1,79.0,1
2492,max_effective,10,30,3,3,0.05,0.95,0.8833337980924046,22,35.0,1,35.0,1,35.0,1,35.0,1
2493,max_effective,10,30,3,3,0.05,0.95,0.9479803435441616,12,29.0,1,29.0,1,29.0,1,29.0,1
2494,max_effective,10,30,3,3,0.05,0.95,0.9068655480913428,4,18.0,1,18.0,1,18.0,1,16.0,0
2495,max_effective,10,30,3,3,0.05,0.95,0.8670974533618326,15,38.0,1,38.0,1,38.0,1,38.0,1
2496,max_effective,10,30,3,3,0.05,0.95,0.784792315500647,4,14.0,1,14.0,1,14.0,1,14.0,1
2497,max_effective,10,30,3,3,0.05,0.95,0.9403923361488058,6,18.0,1,18.0,1,18.0,1,18.0,1
2498,max_effective,10,30,3,3,0.05,0.95,0.6874981074702928,5,17.0,1,17.0,1,17.0,1,17.0,1
2499,max_effective,10,30,3,3,0.05,0.95,0.9464652722159804,20,40.0,1,40.0,1,40.0,1,40.0,1
2500,max_effective,10,30,3,3,0.05,0.95,0.7586329225567804,3,14.0,1,14.0,1,14.0,1,14.0,1
2501,max_effective,10,30,3,3,0.05,0.95,0.9331156309747958,41,72.0,0,78.0,0,82.0,1,77.0,0
2502,max_effective,10,30,3,3,0.05,0.95,0.8224345815523333,5,19.0,1,19.0,1,19.0,1,19.0,1
2503,max_effective,10,30,3,3,0.05,0.95,0.8767005318294989,9,24.0,1,24.0,1,24.0,1,24.0,1
2504,max_effective,10,30,3,3,0.05,0.95,0.7803576380058916,2,12.0,1,12.0,1,12.0,1,12.0,1
2505,max_effective,10,30,3,3,0.05,0.95,0.8544599320648593,6,16.0,1,16.0,1,16.0,1,16.0,1
2506,max_effective,10,30,3,3,0.05,0.95,0.6814521595084742,4,20.0,1,20.0,1,20.0,1,20.0,1
2507,max_effective,10,30,3,3,0.05,0.95,0.9403235623628228,6,26.0,1,26.0,1,26.0,1,26.0,1
2508,max_effective,10,30,3,3,0.05,0.95,0.8097865981115091,3,15.0,1,15.0,1,15.0,1,15.0,1
2509,max_effective,10,30,3,3,0.05,0.95,0.9463623481010662,15,55.0,1,55.0,1,55.0,1,55.0,1
2510,max_effective,10,30,3,3,0.05,0.95,0.937880518747661,16,34.0,1,34.0,1,34.0,1,34.0,1
2511,max_effective,10,30,3,3,0.05,0.95,0.7887052437956339,10,21.0,1,21.0,1,21.0,1,20.0,0
2512,max_effective,10,30,3,3,0.05,0.95,0.9098876289796904,12,35.0,1,35.0,1,35.0,1,35.0,1
2513,max_effective,10,30,3,3,0.05,0.95,0.8953383690129072,4,18.0,1,18.0,1,18.0,1,18.0,1
2514,max_effective,10,30,3,3,0.05,0.95,0.8041925149282437,12,37.0,1,37.0,1,37.0,1,37.0,1
2515,max_effective,10,30,3,3,0.05,0.95,0.8859454039137094,9,20.0,1,20.0,1,20.0,1,20.0,1
2516,max_effective,10,30,3,3,0.05,0.95,0.9056264529526992,16,38.0,1,38.0,1,38.0,1,38.0,1
2517,max_effective,10,30,3,3,0.05,0.95,0.7932467995504718,5,14.0,1,14.0,1,14.0,1,13.0,0
2518,max_effective,10,30,3,3,0.05,0.95,0.8938212683219379,4,22.0,1,22.0,1,22.0,1,22.0,1
2519,max_effective,10,30,3,3,0.05,0.95,0.9485459888966188,15,40.0,1,40.0,1,40.0,1,40.0,1
2520,max_effective,10,30,3,3,0.05,0.95,0.8766500013558753,3,15.0,1,15.0,1,15.0,1,15.0,1
2521,max_effective,10,30,3,3,0.05,0.95,0.9022713729725946,6,19.0,1,19.0,1,19.0,1,19.0,1
2522,max_effective,10,30,3,3,0.05,0.95,0.843642383940666,28,47.0,1,47.0,1,47.0,1,47.0,1
2523,max_effective,10,30,3,3,0.05,0.95,0.9450268007177912,7,22.0,1,22.0,1,22.0,1,22.0,1
2524,max_effective,10,30,3,3,0.05,0.95,0.9161412440118276,9,27.0,1,27.0,1,27.0,1,27.0,1
2525,max_effective,10,30,3,3,0.05,0.95,0.8710097940667624,10,25.0,1,25.0,1,25.0,1,25.0,1
2526,max_effective,10,30,3,3,0.05,0.95,0.9244111949504464,12,25.0,1,25.0,1,25.0,1,25.0,1
2527,max_effective,10,30,3,3,0.05,0.95,0.8971072591948914,7,23.0,1,23.0,1,23.0,1,23.0,1
2528,max_effective,10,30,3,3,0.05,0.95,0.8283577760894034,10,31.0,1,31.0,1,31.0,1,31.0,1
2529,max_effective,10,30,3,3,0.05,0.95,0.8325462510905824,5,21.0,1,21.0,1,21.0,1,21.0,1
2530,max_effective,10,30,3,3,0.05,0.95,0.8935899251362083,4,16.0,1,16.0,1,16.0,1,16.0,1
2531,max_effective,10,30,3,3,0.05,0.95,0.7922688940982366,6,19.0,1,19.0,1,19.0,1,19.0,1
2532,max_effective,10,30,3,3,0.05,0.95,0.9355121884371468,12,36.0,1,36.0,1,36.0,1,36.0,1
2533,max_effective,10,30,3,3,0.05,0.95,0.7949090279931444,6,24.0,1,24.0,1,24.0,1,24.0,1
2534,max_effective,10,30,3,3,0.05,0.95,0.6548775957217159,5,21.0,1,21.0,1,21.0,1,21.0,1
2535,max_effective,10,30,3,3,0.05,0.95,0.8383998522528622,3,12.0,1,12.0,1,12.0,1,11.0,0
2536,max_effective,10,30,3,3,0.05,0.95,0.927823883042223,5,22.0,1,22.0,1,22.0,1,22.0,1
2537,max_effective,10,30,3,3,0.05,0.95,0.931394697930198,22,45.0,1,45.0,1,45.0,1,45.0,1
2538,max_effective,10,30,3,3,0.05,0.95,0.8629215700006214,12,48.0,1,48.0,1,48.0,1,48.0,1
2539,max_effective,10,30,3,3,0.05,0.95,0.9264038511949608,14,32.0,1,32.0,1,32.0,1,32.0,1
2540,max_effective,10,30,3,3,0.05,0.95,0.8539709232019718,7,21.0,1,21.0,1,21.0,1,21.0,1
2541,max_effective,10,30,3,3,0.05,0.95,0.9427611849769766,27,52.0,1,52.0,1,52.0,1,52.0,1
2542,max_effective,10,30,3,3,0.05,0.95,0.9412302820453,14,38.0,1,38.0,1,38.0,1,38.0,1
2543,max_effective,10,30,3,3,0.05,0.95,0.6967174423641881,4,15.0,1,15.0,1,15.0,1,15.0,1
2544,max_effective,10,30,3,3,0.05,0.95,0.9392005635682176,56,63.0,0,72.0,0,84.0,0,89.0,1
2545,max_effective,10,30,3,3,0.05,0.95,0.9036792547086464,8,25.0,1,25.0,1,25.0,1,25.0,1
2546,max_effective,10,30,3,3,0.05,0.95,0.9356124850865456,9,34.0,1,34.0,1,34.0,1,34.0,1
2547,max_effective,10,30,3,3,0.05,0.95,0.7315167942846182,5,23.0,1,23.0,1,23.0,1,23.0,1
2548,max_effective,10,30,3,3,0.05,0.95,0.9340122051418864,25,38.0,1,38.0,1,38.0,1,38.0,1
2549,max_effective,10,30,3,3,0.05,0.95,0.8042916073558314,11,33.0,1,33.0,1,33.0,1,33.0,1
2550,max_effective,10,30,3,3,0.05,0.95,0.9457464106386038,50,69.0,0,74.0,0,82.0,0,83.0,1
2551,max_effective,10,30,3,3,0.05,0.95,0.888395995145637,21,62.0,1,62.0,1,62.0,1,62.0,1
2552,max_effective,10,30,3,3,0.05,0.95,0.9397816816525736,14,34.0,1,34.0,1,34.0,1,34.0,1
2553,max_effective,10,30,3,3,0.05,0.95,0.8608087946598152,2,14.0,1,14.0,1,14.0,1,13.0,0
2554,max_effective,10,30,3,3,0.05,0.95,0.939955258357445,19,62.0,0,63.0,1,63.0,1,63.0,1
2555,max_effective,10,30,3,3,0.05,0.95,0.8975211338645313,9,29.0,1,29.0,1,29.0,1,29.0,1
2556,max_effective,10,30,3,3,0.05,0.95,0.8420115020653686,8,19.0,1,19.0,1,19.0,1,19.0,1
2557,max_effective,10,30,3,3,0.05,0.95,0.7434115717378096,4,16.0,1,16.0,1,16.0,1,16.0,1
2558,max_effective,10,30,3,3,0.05,0.95,0.7386376415950192,5,26.0,1,26.0,1,26.0,1,26.0,1
2559,max_effective,10,30,3,3,0.05,0.95,0.9366076039914146,48,69.0,0,75.0,0,81.0,0,88.0,1
2560,max_effective,10,30,3,3,0.05,0.95,0.941333163449902,5,24.0,1,24.0,1,24.0,1,24.0,1
2561,max_effective,10,30,3,3,0.05,0.95,0.8299575364839261,9,31.0,1,31.0,1,31.0,1,31.0,1
2562,max_effective,10,30,3,3,0.05,0.95,0.7481887537598098,6,18.0,1,18.0,1,18.0,1,18.0,1
2563,max_effective,10,30,3,3,0.05,0.95,0.8585308389791686,14,35.0,1,35.0,1,35.0,1,35.0,1
2564,max_effective,10,30,3,3,0.05,0.95,0.9390011088681616,13,37.0,1,37.0,1,37.0,1,37.0,1
2565,max_effective,10,30,3,3,0.05,0.95,0.7936087314322557,4,19.0,1,19.0,1,19.0,1,19.0,1
2566,max_effective,10,30,3,3,0.05,0.95,0.9476894322462418,17,41.0,1,41.0,1,41.0,1,41.0,1
2567,max_effective,10,30,3,3,0.05,0.95,0.9389451828755412,26,67.0,0,73.0,1,69.0,0,68.0,0
2568,max_effective,10,30,3,3,0.05,0.95,0.8998648637527675,8,25.0,1,25.0,1,25.0,1,25.0,1
2569,max_effective,10,30,3,3,0.05,0.95,0.902589722533898,16,39.0,1,39.0,1,39.0,1,39.0,1
2570,max_effective,10,30,3,3,0.05,0.95,0.6008838730511613,2,11.0,1,11.0,1,11.0,1,10.0,0
2571,max_effective,10,30,3,3,0.05,0.95,0.9343904034967364,24,68.0,1,68.0,1,68.0,1,68.0,1
2572,max_effective,10,30,3,3,0.05,0.95,0.9194508794612576,16,33.0,1,33.0,1,33.0,1,33.0,1
2573,max_effective,10,30,3,3,0.05,0.95,0.7850947743200543,3,15.0,1,15.0,1,15.0,1,15.0,1
2574,max_effective,10,30,3,3,0.05,0.95,0.906721655825998,7,20.0,1,20.0,1,20.0,1,20.0,1
2575,max_effective,10,30,3,3,0.05,0.95,0.9162104736479236,12,34.0,1,34.0,1,34.0,1,34.0,1
2576,max_effective,10,30,3,3,0.05,0.95,0.8897886044394109,6,20.0,1,20.0,1,20.0,1,20.0,1
2577,max_effective,10,30,3,3,0.05,0.95,0.7064586939336746,7,23.0,1,23.0,1,23.0,1,23.0,1
2578,max_effective,10,30,3,3,0.05,0.95,0.8151105849317563,5,22.0,1,22.0,1,22.0,1,22.0,1
2579,max_effective,10,30,3,3,0.05,0.95,0.8525547719808387,14,23.0,1,23.0,1,23.0,1,23.0,1
2580,max_effective,10,30,3,3,0.05,0.95,0.9494797950052902,2,14.0,1,14.0,1,14.0,1,14.0,1
2581,max_effective,10,30,3,3,0.05,0.95,0.8261030994574099,4,17.0,1,17.0,1,17.0,1,17.0,1
2582,max_effective,10,30,3,3,0.05,0.95,0.9054405849891116,5,19.0,1,19.0,1,19.0,1,19.0,1
2583,max_effective,10,30,3,3,0.05,0.95,0.9132090315228848,32,55.0,0,59.0,1,59.0,1,59.0,1
2584,max_effective,10,30,3,3,0.05,0.95,0.923271168358182,12,27.0,1,27.0,1,27.0,1,27.0,1
2585,max_effective,10,30,3,3,0.05,0.95,0.9153465458392588,27,58.0,0,59.0,1,59.0,1,59.0,1
2586,max_effective,10,30,3,3,0.05,0.95,0.6840066920494048,8,23.0,1,23.0,1,23.0,1,23.0,1
2587,max_effective,10,30,3,3,0.05,0.95,0.8248324163725148,2,14.0,1,14.0,1,14.0,1,14.0,1
2588,max_effective,10,30,3,3,0.05,0.95,0.8478568890927825,15,35.0,1,35.0,1,35.0,1,35.0,1
2589,max_effective,10,30,3,3,0.05,0.95,0.9163465557333834,21,33.0,1,33.0,1,33.0,1,33.0,1
2590,max_effective,10,30,3,3,0.05,0.95,0.8844781767504476,9,29.0,1,29.0,1,29.0,1,29.0,1
2591,max_effective,10,30,3,3,0.05,0.95,0.7807189117538256,5,17.0,1,17.0,1,17.0,1,17.0,1
2592,max_effective,10,30,3,3,0.05,0.95,0.8769431489076095,4,14.0,1,14.0,1,14.0,1,14.0,1
2593,max_effective,10,30,3,3,0.05,0.95,0.8728727970953292,3,14.0,1,14.0,1,14.0,1,14.0,1
2594,max_effective,10,30,3,3,0.05,0.95,0.92968684865454,7,18.0,1,18.0,1,18.0,1,18.0,1
2595,max_effective,10,30,3,3,0.05,0.95,0.5534676542144631,2,11.0,1,11.0,1,11.0,1,11.0,1
2596,max_effective,10,30,3,3,0.05,0.95,0.9241849696167754,10,23.0,1,23.0,1,23.0,1,23.0,1
2597,max_effective,10,30,3,3,0.05,0.95,0.7326832582972943,7,22.0,1,22.0,1,22.0,1,22.0,1
2598,max_effective,10,30,3,3,0.05,0.95,0.7567809735199776,6,20.0,1,20.0,1,20.0,1,20.0,1
2599,max_effective,10,30,3,3,0.05,0.95,0.944873912377188,5,20.0,1,20.0,1,20.0,1,20.0,1
2600,max_effective,10,30,3,3,0.05,0.95,0.8380517907006926,7,23.0,1,23.0,1,23.0,1,23.0,1
2601,max_effective,10,30,3,3,0.05,0.95,0.9003928626176452,13,32.0,1,32.0,1,32.0,1,32.0,1
2602,max_effective,10,30,3,3,0.05,0.95,0.6869868318791474,6,20.0,1,20.0,1,20.0,1,20.0,1
2603,max_effective,10,30,3,3,0.05,0.95,0.9435232674290364,44,68.0,0,75.0,0,78.0,1,78.0,1
2604,max_effective,10,30,3,3,0.05,0.95,0.9090844014486826,5,21.0,1,21.0,1,21.0,1,21.0,1
2605,max_effective,10,30,3,3,0.05,0.95,0.9208779097864676,8,31.0,1,31.0,1,31.0,1,31.0,1
2606,max_effective,10,30,3,3,0.05,0.95,0.8863151217687304,8,23.0,1,23.0,1,23.0,1,23.0,1
2607,max_effective,10,30,3,3,0.05,0.95,0.9183795733866912,8,24.0,1,24.0,1,24.0,1,24.0,1
2608,max_effective,10,30,3,3,0.05,0.95,0.7829757055161841,11,35.0,1,35.0,1,35.0,1,35.0,1
2609,max_effective,10,30,3,3,0.05,0.95,0.897341845978566,5,17.0,1,17.0,1,17.0,1,17.0,1
2610,max_effective,10,30,3,3,0.05,0.95,0.8638761697289631,10,29.0,1,29.0,1,29.0,1,28.0,0
2611,max_effective,10,30,3,3,0.05,0.95,0.9224803108117444,8,29.0,1,29.0,1,29.0,1,29.0,1
2612,max_effective,10,30,3,3,0.05,0.95,0.8458656857192192,5,19.0,1,19.0,1,19.0,1,19.0,1
2613,max_effective,10,30,3,3,0.05,0.95,0.9074296823010554,8,24.0,1,24.0,1,24.0,1,23.0,0
2614,max_effective,10,30,3,3,0.05,0.95,0.9216735381006602,43,71.0,0,73.0,1,73.0,1,73.0,1
2615,max_effective,10,30,3,3,0.05,0.95,0.7361132516187712,3,14.0,1,14.0,1,14.0,1,14.0,1
2616,max_effective,10,30,3,3,0.05,0.95,0.8328032628041577,5,23.0,1,23.0,1,23.0,1,23.0,1
2617,max_effective,10,30,3,3,0.05,0.95,0.8697571881866497,8,21.0,1,21.0,1,21.0,1,21.0,1
2618,max_effective,10,30,3,3,0.05,0.95,0.940003805560266,23,70.0,0,74.0,0,74.0,0,76.0,1
2619,max_effective,10,30,3,3,0.05,0.95,0.932636014219672,12,31.0,1,31.0,1,31.0,1,31.0,1
2620,max_effective,10,30,3,3,0.05,0.95,0.880099145303096,5,20.0,1,20.0,1,20.0,1,20.0,1
2621,max_effective,10,30,3,3,0.05,0.95,0.9351889794431965,6,23.0,1,23.0,1,23.0,1,23.0,1
2622,max_effective,10,30,3,3,0.05,0.95,0.9008364611040076,15,41.0,1,41.0,1,41.0,1,41.0,1
2623,max_effective,10,30,3,3,0.05,0.95,0.8123150234689221,5,20.0,1,20.0,1,20.0,1,20.0,1
2624,max_effective,10,30,3,3,0.05,0.95,0.8139821158262764,5,23.0,1,23.0,1,23.0,1,23.0,1
2625,max_effective,10,30,3,3,0.05,0.95,0.8962113824731428,27,45.0,1,45.0,1,45.0,1,45.0,1
2626,max_effective,10,30,3,3,0.05,0.95,0.8699112302612271,8,29.0,1,29.0,1,29.0,1,29.0,1
2627,max_effective,10,30,3,3,0.05,0.95,0.9482407427151542,15,37.0,1,37.0,1,37.0,1,37.0,1
2628,max_effective,10,30,3,3,0.05,0.95,0.8431524750332688,8,25.0,1,25.0,1,25.0,1,25.0,1
2629,max_effective,10,30,3,3,0.05,0.95,0.9275531123796252,7,28.0,1,28.0,1,28.0,1,28.0,1
2630,max_effective,10,30,3,3,0.05,0.95,0.8271284247161313,8,22.0,1,22.0,1,22.0,1,21.0,0
2631,max_effective,10,30,3,3,0.05,0.95,0.9272939032676204,40,62.0,0,66.0,0,74.0,1,74.0,1
2632,max_effective,10,30,3,3,0.05,0.95,0.879281543282801,4,20.0,1,20.0,1,20.0,1,20.0,1
2633,max_effective,10,30,3,3,0.05,0.95,0.8538864609377372,4,25.0,1,25.0,1,25.0,1,25.0,1
2634,max_effective,10,30,3,3,0.05,0.95,0.8916903462647765,23,47.0,1,47.0,1,47.0,1,47.0,1
2635,max_effective,10,30,3,3,0.05,0.95,0.8785384126449763,5,16.0,1,16.0,1,16.0,1,16.0,1
2636,max_effective,10,30,3,3,0.05,0.95,0.9358751886106929,12,23.0,1,23.0,1,23.0,1,23.0,1
2637,max_effective,10,30,3,3,0.05,0.95,0.8167789296209366,2,13.0,1,13.0,1,13.0,1,13.0,1
2638,max_effective,10,30,3,3,0.05,0.95,0.8558682922329078,6,27.0,1,27.0,1,27.0,1,27.0,1
2639,max_effective,10,30,3,3,0.05,0.95,0.8838003424353181,10,23.0,1,23.0,1,23.0,1,23.0,1
2640,max_effective,10,30,3,3,0.05,0.95,0.933211614925885,6,23.0,1,23.0,1,23.0,1,23.0,1
2641,max_effective,10,30,3,3,0.05,0.95,0.946233666851816,21,49.0,1,49.0,1,49.0,1,49.0,1
2642,max_effective,10,30,3,3,0.05,0.95,0.8562900868022615,5,16.0,1,16.0,1,16.0,1,16.0,1
2643,max_effective,10,30,3,3,0.05,0.95,0.697594195628814,7,17.0,1,17.0,1,17.0,1,17.0,1
2644,max_effective,10,30,3,3,0.05,0.95,0.9380301151833916,33,56.0,1,56.0,1,56.0,1,56.0,1
2645,max_effective,10,30,3,3,0.05,0.95,0.8157826376609325,8,29.0,1,29.0,1,29.0,1,29.0,1
2646,max_effective,10,30,3,3,0.05,0.95,0.8635512140473277,11,30.0,1,30.0,1,30.0,1,30.0,1
2647,max_effective,10,30,3,3,0.05,0.95,0.6932696621828845,3,14.0,1,14.0,1,14.0,1,13.0,0
2648,max_effective,10,30,3,3,0.05,0.95,0.832445578597788,5,17.0,1,17.0,1,17.0,1,17.0,1
2649,max_effective,10,30,3,3,0.05,0.95,0.8869718788552695,15,37.0,1,37.0,1,37.0,1,37.0,1
2650,max_effective,10,30,3,3,0.05,0.95,0.8996681815362854,7,17.0,1,17.0,1,17.0,1,17.0,1
2651,max_effective,10,30,3,3,0.05,0.95,0.8963821829218916,5,17.0,1,17.0,1,17.0,1,17.0,1
2652,max_effective,10,30,3,3,0.05,0.95,0.9342958179599946,4,16.0,1,16.0,1,16.0,1,16.0,1
2653,max_effective,10,30,3,3,0.05,0.95,0.803611907474467,14,36.0,1,36.0,1,36.0,1,36.0,1
2654,max_effective,10,30,3,3,0.05,0.95,0.932041152899384,6,18.0,1,18.0,1,18.0,1,18.0,1
2655,max_effective,10,30,3,3,0.05,0.95,0.5460867906946404,2,11.0,1,11.0,1,11.0,1,11.0,1
2656,max_effective,10,30,3,3,0.05,0.95,0.92802417578883,29,49.0,1,49.0,1,49.0,1,49.0,1
2657,max_effective,10,30,3,3,0.05,0.95,0.9209159549094488,6,24.0,1,24.0,1,24.0,1,24.0,1
2658,max_effective,10,30,3,3,0.05,0.95,0.821367758684958,8,30.0,1,30.0,1,30.0,1,30.0,1
2659,max_effective,10,30,3,3,0.05,0.95,0.9453705273667696,23,54.0,1,54.0,1,54.0,1,54.0,1
2660,max_effective,10,30,3,3,0.05,0.95,0.8545333052575267,7,24.0,1,24.0,1,24.0,1,24.0,1
2661,max_effective,10,30,3,3,0.05,0.95,0.8813380038711854,9,25.0,1,25.0,1,25.0,1,25.0,1
2662,max_effective,10,30,3,3,0.05,0.95,0.9036287173393877,29,64.0,0,66.0,0,67.0,0,69.0,1
2663,max_effective,10,30,3,3,0.05,0.95,0.8594259793148795,5,20.0,1,20.0,1,20.0,1,20.0,1
2664,max_effective,10,30,3,3,0.05,0.95,0.887637388811711,8,25.0,1,25.0,1,25.0,1,25.0,1
2665,max_effective,10,30,3,3,0.05,0.95,0.6701268261798788,10,33.0,1,33.0,1,33.0,1,33.0,1
2666,max_effective,10,30,3,3,0.05,0.95,0.8428183097841083,4,19.0,1,19.0,1,19.0,1,19.0,1
2667,max_effective,10,30,3,3,0.05,0.95,0.8914418160816151,5,23.0,1,23.0,1,23.0,1,23.0,1
2668,max_effective,10,30,3,3,0.05,0.95,0.9054501689188886,15,36.0,1,36.0,1,36.0,1,36.0,1
2669,max_effective,10,30,3,3,0.05,0.95,0.9064127668700352,6,21.0,1,21.0,1,21.0,1,19.0,0
2670,max_effective,10,30,3,3,0.05,0.95,0.9296337778505236,13,35.0,1,35.0,1,35.0,1,35.0,1
2671,max_effective,10,30,3,3,0.05,0.95,0.9463612093815366,14,26.0,1,26.0,1,26.0,1,26.0,1
2672,max_effective,10,30,3,3,0.05,0.95,0.7893471433239138,5,18.0,1,18.0,1,18.0,1,18.0,1
2673,max_effective,10,30,3,3,0.05,0.95,0.8388288811280273,3,14.0,1,14.0,1,14.0,1,14.0,1
2674,max_effective,10,30,3,3,0.05,0.95,0.9416992107401964,58,63.0,0,73.0,1,73.0,1,72.0,0
2675,max_effective,10,30,3,3,0.05,0.95,0.929390609903128,27,40.0,1,40.0,1,40.0,1,40.0,1
2676,max_effective,10,30,3,3,0.05,0.95,0.8520934384663268,5,22.0,1,22.0,1,22.0,1,22.0,1
2677,max_effective,10,30,3,3,0.05,0.95,0.9296164167570032,12,35.0,1,35.0,1,35.0,1,35.0,1
2678,max_effective,10,30,3,3,0.05,0.95,0.9118569622266732,21,66.0,0,68.0,1,68.0,1,68.0,1
2679,max_effective,10,30,3,3,0.05,0.95,0.8676441397720318,8,26.0,1,26.0,1,26.0,1,26.0,1
2680,max_effective,10,30,3,3,0.05,0.95,0.9482089675811184,13,33.0,1,33.0,1,33.0,1,32.0,0
2681,max_effective,10,30,3,3,0.05,0.95,0.9040190562517256,26,54.0,1,54.0,1,54.0,1,54.0,1
2682,max_effective,10,30,3,3,0.05,0.95,0.9378873303570204,52,62.0,0,66.0,1,66.0,1,66.0,1
2683,max_effective,10,30,3,3,0.05,0.95,0.8981899258579161,26,44.0,1,44.0,1,44.0,1,44.0,1
2684,max_effective,10,30,3,3,0.05,0.95,0.9087720378780504,53,74.0,0,77.0,0,76.0,0,78.0,1
2685,max_effective,10,30,3,3,0.05,0.95,0.9430993233362612,91,61.0,0,79.0,0,84.0,1,84.0,1
2686,max_effective,10,30,3,3,0.05,0.95,0.943234889306646,19,33.0,1,33.0,1,33.0,1,33.0,1
2687,max_effective,10,30,3,3,0.05,0.95,0.9492826749576164,16,34.0,1,34.0,1,34.0,1,34.0,1
2688,max_effective,10,30,3,3,0.05,0.95,0.9248690929539504,30,69.0,0,73.0,1,72.0,0,70.0,0
2689,max_effective,10,30,3,3,0.05,0.95,0.9125675371659804,12,28.0,1,28.0,1,28.0,1,28.0,1
2690,max_effective,10,30,3,3,0.05,0.95,0.913529584740169,23,61.0,1,61.0,1,61.0,1,61.0,1
2691,max_effective,10,30,3,3,0.05,0.95,0.7306912385072685,5,17.0,1,17.0,1,17.0,1,17.0,1
2692,max_effective,10,30,3,3,0.05,0.95,0.9050801566843883,35,64.0,1,64.0,1,64.0,1,64.0,1
2693,max_effective,10,30,3,3,0.05,0.95,0.8942142739923744,5,28.0,1,28.0,1,28.0,1,28.0,1
2694,max_effective,10,30,3,3,0.05,0.95,0.9329333569475456,28,71.0,0,72.0,0,67.0,0,73.0,1
2695,max_effective,10,30,3,3,0.05,0.95,0.8963259307260014,10,24.0,1,24.0,1,24.0,1,24.0,1
2696,max_effective,10,30,3,3,0.05,0.95,0.9053063826655552,8,26.0,1,26.0,1,26.0,1,26.0,1
2697,max_effective,10,30,3,3,0.05,0.95,0.7983072267485168,8,33.0,1,33.0,1,33.0,1,33.0,1
2698,max_effective,10,30,3,3,0.05,0.95,0.9366726944414698,49,69.0,0,70.0,1,70.0,1,66.0,0
2699,max_effective,10,30,3,3,0.05,0.95,0.8478862456415083,9,26.0,1,26.0,1,26.0,1,26.0,1
2700,max_effective,10,30,3,3,0.05,0.95,0.727946673211338,3,15.0,1,15.0,1,15.0,1,15.0,1
2701,max_effective,10,30,3,3,0.05,0.95,0.9095477566600696,17,42.0,1,42.0,1,42.0,1,42.0,1
2702,max_effective,10,30,3,3,0.05,0.95,0.9139164553935878,15,30.0,1,30.0,1,30.0,1,30.0,1
2703,max_effective,10,30,3,3,0.05,0.95,0.9070601028188372,10,25.0,1,25.0,1,25.0,1,25.0,1
2704,max_effective,10,30,3,3,0.05,0.95,0.8700292974487236,38,57.0,1,57.0,1,57.0,1,57.0,1
2705,max_effective,10,30,3,3,0.05,0.95,0.9089820542186516,11,29.0,1,29.0,1,29.0,1,29.0,1
2706,max_effective,10,30,3,3,0.05,0.95,0.929432924991586,16,34.0,1,34.0,1,34.0,1,34.0,1
2707,max_effective,10,30,3,3,0.05,0.95,0.7746477322597843,4,19.0,1,19.0,1,19.0,1,19.0,1
2708,max_effective,10,30,3,3,0.05,0.95,0.9305501550665626,4,18.0,1,18.0,1,18.0,1,18.0,1
2709,max_effective,10,30,3,3,0.05,0.95,0.8151656782017513,6,24.0,1,24.0,1,24.0,1,24.0,1
2710,max_effective,10,30,3,3,0.05,0.95,0.7610920678946209,5,22.0,1,22.0,1,22.0,1,22.0,1
2711,max_effective,10,30,3,3,0.05,0.95,0.9298308217303992,19,41.0,1,41.0,1,41.0,1,41.0,1
2712,max_effective,10,30,3,3,0.05,0.95,0.904206375216376,28,42.0,1,42.0,1,42.0,1,42.0,1
2713,max_effective,10,30,3,3,0.05,0.95,0.8843985415141421,19,45.0,1,45.0,1,45.0,1,45.0,1
2714,max_effective,10,30,3,3,0.05,0.95,0.931033963917644,6,20.0,1,20.0,1,20.0,1,19.0,0
2715,max_effective,10,30,3,3,0.05,0.95,0.9477833564074024,33,64.0,0,67.0,0,71.0,1,70.0,0
2716,max_effective,10,30,3,3,0.05,0.95,0.9457651841007464,9,41.0,1,41.0,1,41.0,1,41.0,1
2717,max_effective,10,30,3,3,0.05,0.95,0.8094300980974602,7,29.0,1,29.0,1,29.0,1,29.0,1
2718,max_effective,10,30,3,3,0.05,0.95,0.895048451026317,12,47.0,1,47.0,1,47.0,1,47.0,1
2719,max_effective,10,30,3,3,0.05,0.95,0.9256321133316006,6,20.0,1,20.0,1,20.0,1,20.0,1
2720,max_effective,10,30,3,3,0.05,0.95,0.7159463239770921,2,12.0,1,12.0,1,12.0,1,12.0,1
2721,max_effective,10,30,3,3,0.05,0.95,0.9356611101765216,10,34.0,1,34.0,1,34.0,1,34.0,1
2722,max_effective,10,30,3,3,0.05,0.95,0.891449904712783,7,20.0,1,20.0,1,20.0,1,20.0,1
2723,max_effective,10,30,3,3,0.05,0.95,0.9458158271050484,13,44.0,1,44.0,1,44.0,1,44.0,1
2724,max_effective,10,30,3,3,0.05,0.95,0.8634720244292797,8,27.0,1,27.0,1,27.0,1,27.0,1
2725,max_effective,10,30,3,3,0.05,0.95,0.8877789161380816,11,25.0,1,25.0,1,25.0,1,25.0,1
2726,max_effective,10,30,3,3,0.05,0.95,0.8254026594062118,6,27.0,1,27.0,1,27.0,1,27.0,1
2727,max_effective,10,30,3,3,0.05,0.95,0.8479652375128153,6,20.0,1,20.0,1,20.0,1,20.0,1
2728,max_effective,10,30,3,3,0.05,0.95,0.885160065215146,17,45.0,1,45.0,1,45.0,1,45.0,1
2729,max_effective,10,30,3,3,0.05,0.95,0.9078582647702446,12,30.0,1,30.0,1,30.0,1,30.0,1
2730,max_effective,10,30,3,3,0.05,0.95,0.8110668046400391,7,17.0,1,17.0,1,17.0,1,17.0,1
2731,max_effective,10,30,3,3,0.05,0.95,0.8595279041569988,3,17.0,1,17.0,1,17.0,1,17.0,1
2732,max_effective,10,30,3,3,0.05,0.95,0.5802782871394483,7,23.0,1,23.0,1,23.0,1,23.0,1
2733,max_effective,10,30,3,3,0.05,0.95,0.9337274336764462,4,21.0,1,21.0,1,21.0,1,21.0,1
2734,max_effective,10,30,3,3,0.05,0.95,0.9185795029970534,5,20.0,1,20.0,1,20.0,1,20.0,1
2735,max_effective,10,30,3,3,0.05,0.95,0.8901767837714377,17,43.0,1,43.0,1,43.0,1,43.0,1
2736,max_effective,10,30,3,3,0.05,0.95,0.916109384001143,9,27.0,1,27.0,1,27.0,1,27.0,1
2737,max_effective,10,30,3,3,0.05,0.95,0.9255002626406132,4,18.0,1,18.0,1,18.0,1,17.0,0
2738,max_effective,10,30,3,3,0.05,0.95,0.7112507362701987,11,25.0,1,25.0,1,25.0,1,25.0,1
2739,max_effective,10,30,3,3,0.05,0.95,0.9426544904583338,34,74.0,0,76.0,0,82.0,1,81.0,0
2740,max_effective,10,30,3,3,0.05,0.95,0.591128719773578,5,15.0,1,15.0,1,15.0,1,15.0,1
2741,max_effective,10,30,3,3,0.05,0.95,0.8134906221479631,11,35.0,1,35.0,1,35.0,1,35.0,1
2742,max_effective,10,30,3,3,0.05,0.95,0.7793856008525277,4,18.0,1,18.0,1,18.0,1,18.0,1
2743,max_effective,10,30,3,3,0.05,0.95,0.7377965558825669,2,14.0,1,14.0,1,14.0,1,14.0,1
2744,max_effective,10,30,3,3,0.05,0.95,0.8425898077429553,8,28.0,1,28.0,1,28.0,1,28.0,1
2745,max_effective,10,30,3,3,0.05,0.95,0.9278156811306496,15,36.0,1,36.0,1,36.0,1,36.0,1
2746,max_effective,10,30,3,3,0.05,0.95,0.7793999078491566,3,14.0,1,14.0,1,14.0,1,14.0,1
2747,max_effective,10,30,3,3,0.05,0.95,0.9356898069453624,9,24.0,1,24.0,1,24.0,1,24.0,1
2748,max_effective,10,30,3,3,0.05,0.95,0.9113128643712194,21,44.0,1,44.0,1,44.0,1,44.0,1
2749,max_effective,10,30,3,3,0.05,0.95,0.9281673706206248,11,35.0,1,35.0,1,35.0,1,35.0,1
2750,max_effective,10,30,3,3,0.05,0.95,0.8333764254751853,3,15.0,1,15.0,1,15.0,1,14.0,0
2751,max_effective,10,30,3,3,0.05,0.95,0.9216605746945208,29,39.0,1,39.0,1,39.0,1,39.0,1
2752,max_effective,10,30,3,3,0.05,0.95,0.92542483569505,6,20.0,1,20.0,1,20.0,1,20.0,1
2753,max_effective,10,30,3,3,0.05,0.95,0.6759786490539146,3,16.0,1,16.0,1,16.0,1,15.0,0
2754,max_effective,10,30,3,3,0.05,0.95,0.8016174627031165,8,26.0,1,26.0,1,26.0,1,26.0,1
2755,max_effective,10,30,3,3,0.05,0.95,0.7864109470219881,5,17.0,1,17.0,1,17.0,1,17.0,1
2756,max_effective,10,30,3,3,0.05,0.95,0.5735271099081629,4,18.0,1,18.0,1,18.0,1,18.0,1
2757,max_effective,10,30,3,3,0.05,0.95,0.9085560807366064,6,27.0,1,27.0,1,27.0,1,27.0,1
2758,max_effective,10,30,3,3,0.05,0.95,0.9094719864864076,24,43.0,1,43.0,1,43.0,1,43.0,1
2759,max_effective,10,30,3,3,0.05,0.95,0.7928559097296152,14,33.0,1,33.0,1,33.0,1,33.0,1
2760,max_effective,10,30,3,3,0.05,0.95,0.8762665512076262,9,22.0,1,22.0,1,22.0,1,22.0,1
2761,max_effective,10,30,3,3,0.05,0.95,0.9051487342410968,34,59.0,1,59.0,1,59.0,1,59.0,1
2762,max_effective,10,30,3,3,0.05,0.95,0.893454194076649,13,38.0,1,38.0,1,38.0,1,38.0,1
2763,max_effective,10,30,3,3,0.05,0.95,0.8877595423232563,11,40.0,1,40.0,1,40.0,1,40.0,1
2764,max_effective,10,30,3,3,0.05,0.95,0.9131352756518472,16,42.0,1,42.0,1,42.0,1,42.0,1
2765,max_effective,10,30,3,3,0.05,0.95,0.9278808011373124,4,21.0,1,21.0,1,21.0,1,21.0,1
2766,max_effective,10,30,3,3,0.05,0.95,0.9057024522979064,8,32.0,1,32.0,1,32.0,1,32.0,1
2767,max_effective,10,30,3,3,0.05,0.95,0.9497321944949434,19,31.0,1,31.0,1,31.0,1,31.0,1
2768,max_effective,10,30,3,3,0.05,0.95,0.8929102068959597,11,27.0,1,27.0,1,27.0,1,27.0,1
2769,max_effective,10,30,3,3,0.05,0.95,0.6191655471807915,5,21.0,1,21.0,1,21.0,1,21.0,1
2770,max_effective,10,30,3,3,0.05,0.95,0.9348535193965316,24,71.0,0,72.0,0,74.0,1,71.0,0
2771,max_effective,10,30,3,3,0.05,0.95,0.8793502910758737,24,42.0,1,42.0,1,42.0,1,42.0,1
2772,max_effective,10,30,3,3,0.05,0.95,0.8795880774813183,21,36.0,1,36.0,1,36.0,1,36.0,1
2773,max_effective,10,30,3,3,0.05,0.95,0.7968388830518515,4,19.0,1,19.0,1,19.0,1,19.0,1
2774,max_effective,10,30,3,3,0.05,0.95,0.915383157078148,9,29.0,1,29.0,1,29.0,1,29.0,1
2775,max_effective,10,30,3,3,0.05,0.95,0.7591689591124373,6,15.0,1,15.0,1,15.0,1,15.0,1
2776,max_effective,10,30,3,3,0.05,0.95,0.9342603839171462,65,74.0,0,76.0,0,79.0,0,86.0,1
2777,max_effective,10,30,3,3,0.05,0.95,0.8310951297977737,5,18.0,1,18.0,1,18.0,1,18.0,1
2778,max_effective,10,30,3,3,0.05,0.95,0.833446937947756,8,30.0,1,30.0,1,30.0,1,29.0,0
2779,max_effective,10,30,3,3,0.05,0.95,0.75001281799088,3,17.0,1,17.0,1,17.0,1,17.0,1
2780,max_effective,10,30,3,3,0.05,0.95,0.9377752215994224,5,21.0,1,21.0,1,21.0,1,21.0,1
2781,max_effective,10,30,3,3,0.05,0.95,0.8563877365682256,55,63.0,0,70.0,1,70.0,1,70.0,1
2782,max_effective,10,30,3,3,0.05,0.95,0.8598191658516483,7,26.0,1,26.0,1,26.0,1,26.0,1
2783,max_effective,10,30,3,3,0.05,0.95,0.9116126919517068,11,42.0,1,42.0,1,42.0,1,42.0,1
2784,max_effective,10,30,3,3,0.05,0.95,0.8008913935627634,8,33.0,1,33.0,1,33.0,1,33.0,1
2785,max_effective,10,30,3,3,0.05,0.95,0.8961499925090216,23,37.0,1,37.0,1,37.0,1,37.0,1
2786,max_effective,10,30,3,3,0.05,0.95,0.8061688555669693,15,25.0,1,25.0,1,25.0,1,25.0,1
2787,max_effective,10,30,3,3,0.05,0.95,0.9242296864744473,7,21.0,1,21.0,1,21.0,1,21.0,1
2788,max_effective,10,30,3,3,0.05,0.95,0.914298454787326,16,35.0,1,35.0,1,35.0,1,35.0,1
2789,max_effective,10,30,3,3,0.05,0.95,0.8682886013139681,9,25.0,1,25.0,1,25.0,1,25.0,1
2790,max_effective,10,30,3,3,0.05,0.95,0.8378211407207072,8,23.0,1,23.0,1,23.0,1,23.0,1
2791,max_effective,10,30,3,3,0.05,0.95,0.9005277557356067,20,36.0,1,36.0,1,36.0,1,36.0,1
2792,max_effective,10,30,3,3,0.05,0.95,0.9343823847258822,57,65.0,0,74.0,0,81.0,1,80.0,0
2793,max_effective,10,30,3,3,0.05,0.95,0.8490280761197457,21,41.0,1,41.0,1,41.0,1,41.0,1
2794,max_effective,10,30,3,3,0.05,0.95,0.8668585796826335,11,36.0,1,36.0,1,36.0,1,35.0,0
2795,max_effective,10,30,3,3,0.05,0.95,0.8302108801873991,3,16.0,1,16.0,1,16.0,1,16.0,1
2796,max_effective,10,30,3,3,0.05,0.95,0.9192148732207484,24,43.0,1,43.0,1,43.0,1,43.0,1
2797,max_effective,10,30,3,3,0.05,0.95,0.8736449417641873,10,32.0,1,32.0,1,32.0,1,32.0,1
2798,max_effective,10,30,3,3,0.05,0.95,0.8110207643581613,6,29.0,1,29.0,1,29.0,1,29.0,1
2799,max_effective,10,30,3,3,0.05,0.95,0.7910184135642641,2,13.0,1,13.0,1,13.0,1,13.0,1
2800,max_effective,10,30,3,3,0.05,0.95,0.8401133483219146,10,29.0,1,29.0,1,29.0,1,29.0,1
2801,max_effective,10,30,3,3,0.05,0.95,0.9432090277652851,14,37.0,1,37.0,1,37.0,1,37.0,1
2802,max_effective,10,30,3,3,0.05,0.95,0.6170347366047205,6,22.0,1,22.0,1,22.0,1,22.0,1
2803,max_effective,10,30,3,3,0.05,0.95,0.8760858668356485,10,21.0,1,21.0,1,21.0,1,21.0,1
2804,max_effective,10,30,3,3,0.05,0.95,0.9146499026213982,8,26.0,1,26.0,1,26.0,1,26.0,1
2805,max_effective,10,30,3,3,0.05,0.95,0.9151567061671576,9,25.0,1,25.0,1,25.0,1,25.0,1
2806,max_effective,10,30,3,3,0.05,0.95,0.9276629430743492,12,35.0,1,35.0,1,35.0,1,35.0,1
2807,max_effective,10,30,3,3,0.05,0.95,0.9050682587369032,23,40.0,1,40.0,1,40.0,1,40.0,1
2808,max_effective,10,30,3,3,0.05,0.95,0.8769756807702874,10,21.0,1,21.0,1,21.0,1,21.0,1
2809,max_effective,10,30,3,3,0.05,0.95,0.945564385468458,23,39.0,1,39.0,1,39.0,1,39.0,1
2810,max_effective,10,30,3,3,0.05,0.95,0.89902637070085,14,37.0,1,37.0,1,37.0,1,37.0,1
2811,max_effective,10,30,3,3,0.05,0.95,0.9351827750959916,20,40.0,1,40.0,1,40.0,1,40.0,1
2812,max_effective,10,30,3,3,0.05,0.95,0.8549393879665497,6,17.0,1,17.0,1,17.0,1,17.0,1
2813,max_effective,10,30,3,3,0.05,0.95,0.8162425161269175,17,34.0,1,34.0,1,34.0,1,34.0,1
2814,max_effective,10,30,3,3,0.05,0.95,0.8065211262680055,4,19.0,1,19.0,1,19.0,1,19.0,1
2815,max_effective,10,30,3,3,0.05,0.95,0.9047380013873304,31,53.0,1,53.0,1,53.0,1,53.0,1
2816,max_effective,10,30,3,3,0.05,0.95,0.7281659100904465,3,12.0,1,12.0,1,12.0,1,11.0,0
2817,max_effective,10,30,3,3,0.05,0.95,0.9292552285288128,13,47.0,1,47.0,1,47.0,1,47.0,1
2818,max_effective,10,30,3,3,0.05,0.95,0.756435695363314,5,22.0,1,22.0,1,22.0,1,22.0,1
2819,max_effective,10,30,3,3,0.05,0.95,0.8966370605946322,8,25.0,1,25.0,1,25.0,1,25.0,1
2820,max_effective,10,30,3,3,0.05,0.95,0.8748197624173283,7,19.0,1,19.0,1,19.0,1,19.0,1
2821,max_effective,10,30,3,3,0.05,0.95,0.934886029709376,23,51.0,1,51.0,1,51.0,1,51.0,1
2822,max_effective,10,30,3,3,0.05,0.95,0.9485301436760132,42,64.0,1,64.0,1,64.0,1,64.0,1
2823,max_effective,10,30,3,3,0.05,0.95,0.9146594083004432,5,22.0,1,22.0,1,22.0,1,22.0,1
2824,max_effective,10,30,3,3,0.05,0.95,0.5527447440476745,2,13.0,1,13.0,1,13.0,1,13.0,1
2825,max_effective,10,30,3,3,0.05,0.95,0.871036987528928,4,17.0,1,17.0,1,17.0,1,17.0,1
2826,max_effective,10,30,3,3,0.05,0.95,0.9314933513586544,17,31.0,1,31.0,1,31.0,1,31.0,1
2827,max_effective,10,30,3,3,0.05,0.95,0.8112776039509246,12,29.0,1,29.0,1,29.0,1,29.0,1
2828,max_effective,10,30,3,3,0.05,0.95,0.8773055943629916,10,34.0,1,34.0,1,34.0,1,34.0,1
2829,max_effective,10,30,3,3,0.05,0.95,0.9080339505925972,7,20.0,1,20.0,1,20.0,1,19.0,0
2830,max_effective,10,30,3,3,0.05,0.95,0.8493378652777611,8,32.0,1,32.0,1,32.0,1,32.0,1
2831,max_effective,10,30,3,3,0.05,0.95,0.9279865765944264,11,32.0,1,32.0,1,32.0,1,32.0,1
2832,max_effective,10,30,3,3,0.05,0.95,0.921870047326498,9,21.0,1,21.0,1,21.0,1,21.0,1
2833,max_effective,10,30,3,3,0.05,0.95,0.9339814294619184,10,41.0,1,41.0,1,41.0,1,41.0,1
2834,max_effective,10,30,3,3,0.05,0.95,0.9146149254216264,17,46.0,1,46.0,1,46.0,1,46.0,1
2835,max_effective,10,30,3,3,0.05,0.95,0.8178515765486303,8,29.0,1,29.0,1,29.0,1,29.0,1
2836,max_effective,10,30,3,3,0.05,0.95,0.776797048848996,9,31.0,1,31.0,1,31.0,1,31.0,1
2837,max_effective,10,30,3,3,0.05,0.95,0.8727166047890952,9,21.0,1,21.0,1,21.0,1,21.0,1
2838,max_effective,10,30,3,3,0.05,0.95,0.9033701894547178,9,21.0,1,21.0,1,21.0,1,21.0,1
2839,max_effective,10,30,3,3,0.05,0.95,0.9086585533116642,3,17.0,1,17.0,1,17.0,1,17.0,1
2840,max_effective,10,30,3,3,0.05,0.95,0.8530808122881397,7,24.0,1,24.0,1,24.0,1,24.0,1
2841,max_effective,10,30,3,3,0.05,0.95,0.7793389806815058,5,25.0,1,25.0,1,25.0,1,25.0,1
2842,max_effective,10,30,3,3,0.05,0.95,0.8982848747927779,8,18.0,1,18.0,1,18.0,1,18.0,1
2843,max_effective,10,30,3,3,0.05,0.95,0.8759342320366337,6,22.0,1,22.0,1,22.0,1,22.0,1
2844,max_effective,10,30,3,3,0.05,0.95,0.93175902241263,27,44.0,1,44.0,1,44.0,1,44.0,1
2845,max_effective,10,30,3,3,0.05,0.95,0.8480624878816984,14,36.0,1,36.0,1,36.0,1,36.0,1
2846,max_effective,10,30,3,3,0.05,0.95,0.9199178910090378,18,38.0,1,38.0,1,38.0,1,38.0,1
2847,max_effective,10,30,3,3,0.05,0.95,0.8734114433008502,4,20.0,1,20.0,1,20.0,1,20.0,1
2848,max_effective,10,30,3,3,0.05,0.95,0.903261068463151,11,36.0,1,36.0,1,36.0,1,36.0,1
2849,max_effective,10,30,3,3,0.05,0.95,0.8738127051842726,20,40.0,1,40.0,1,40.0,1,40.0,1
2850,max_effective,10,30,3,3,0.05,0.95,0.8896045810672809,6,21.0,1,21.0,1,21.0,1,21.0,1
2851,max_effective,10,30,3,3,0.05,0.95,0.8070445526870017,5,20.0,1,20.0,1,20.0,1,20.0,1
2852,max_effective,10,30,3,3,0.05,0.95,0.8037320676166443,8,22.0,1,22.0,1,22.0,1,22.0,1
2853,max_effective,10,30,3,3,0.05,0.95,0.852592666249055,3,14.0,1,14.0,1,14.0,1,14.0,1
2854,max_effective,10,30,3,3,0.05,0.95,0.8361605739363108,5,18.0,1,18.0,1,18.0,1,18.0,1
2855,max_effective,10,30,3,3,0.05,0.95,0.9130946963295298,21,61.0,0,64.0,1,64.0,1,64.0,1
2856,max_effective,10,30,3,3,0.05,0.95,0.7603568089372519,5,19.0,1,19.0,1,19.0,1,19.0,1
2857,max_effective,10,30,3,3,0.05,0.95,0.7595444052671798,11,34.0,1,34.0,1,34.0,1,34.0,1
2858,max_effective,10,30,3,3,0.05,0.95,0.8781026094657809,11,38.0,1,38.0,1,38.0,1,38.0,1
2859,max_effective,10,30,3,3,0.05,0.95,0.9280022516547488,16,35.0,1,35.0,1,35.0,1,35.0,1
2860,max_effective,10,30,3,3,0.05,0.95,0.93588853788657,6,18.0,1,18.0,1,18.0,1,17.0,0
2861,max_effective,10,30,3,3,0.05,0.95,0.9245311925498868,19,57.0,1,57.0,1,57.0,1,53.0,0
2862,max_effective,10,30,3,3,0.05,0.95,0.8695407861640944,9,29.0,1,29.0,1,29.0,1,29.0,1
2863,max_effective,10,30,3,3,0.05,0.95,0.9143681928388676,8,33.0,1,33.0,1,33.0,1,33.0,1
2864,max_effective,10,30,3,3,0.05,0.95,0.9145788311039164,9,28.0,1,28.0,1,28.0,1,28.0,1
2865,max_effective,10,30,3,3,0.05,0.95,0.9227951535724764,15,40.0,1,40.0,1,40.0,1,40.0,1
2866,max_effective,10,30,3,3,0.05,0.95,0.9131372107460604,6,25.0,1,25.0,1,25.0,1,25.0,1
2867,max_effective,10,30,3,3,0.05,0.95,0.8380655108886671,10,22.0,1,22.0,1,22.0,1,22.0,1
2868,max_effective,10,30,3,3,0.05,0.95,0.8829215915377833,11,44.0,1,44.0,1,44.0,1,44.0,1
2869,max_effective,10,30,3,3,0.05,0.95,0.9106021865306118,42,72.0,1,72.0,1,72.0,1,72.0,1
2870,max_effective,10,30,3,3,0.05,0.95,0.8846801330396895,3,16.0,1,16.0,1,16.0,1,16.0,1
2871,max_effective,10,30,3,3,0.05,0.95,0.8585075042769884,7,22.0,1,22.0,1,22.0,1,22.0,1
2872,max_effective,10,30,3,3,0.05,0.95,0.6418243408419481,7,19.0,1,19.0,1,19.0,1,19.0,1
2873,max_effective,10,30,3,3,0.05,0.95,0.6088960080589317,3,14.0,1,14.0,1,14.0,1,14.0,1
2874,max_effective,10,30,3,3,0.05,0.95,0.9254163776300866,24,48.0,1,48.0,1,48.0,1,48.0,1
2875,max_effective,10,30,3,3,0.05,0.95,0.9110226823053048,20,50.0,1,50.0,1,50.0,1,50.0,1
2876,max_effective,10,30,3,3,0.05,0.95,0.7506878756043537,6,21.0,1,21.0,1,21.0,1,21.0,1
2877,max_effective,10,30,3,3,0.05,0.95,0.9319916817663398,5,25.0,1,25.0,1,25.0,1,25.0,1
2878,max_effective,10,30,3,3,0.05,0.95,0.9388736378463972,22,45.0,1,45.0,1,45.0,1,45.0,1
2879,max_effective,10,30,3,3,0.05,0.95,0.6835321587922107,5,17.0,1,17.0,1,17.0,1,17.0,1
2880,max_effective,10,30,3,3,0.05,0.95,0.5520391061285449,6,18.0,1,18.0,1,18.0,1,18.0,1
2881,max_effective,10,30,3,3,0.05,0.95,0.9293161799369616,8,27.0,1,27.0,1,27.0,1,27.0,1
2882,max_effective,10,30,3,3,0.05,0.95,0.6881173935266224,3,16.0,1,16.0,1,16.0,1,16.0,1
2883,max_effective,10,30,3,3,0.05,0.95,0.8782349682447186,25,36.0,1,36.0,1,36.0,1,36.0,1
2884,max_effective,10,30,3,3,0.05,0.95,0.9214274928206,31,71.0,0,73.0,0,78.0,1,77.0,0
2885,max_effective,10,30,3,3,0.05,0.95,0.7649424936005002,5,19.0,1,19.0,1,19.0,1,19.0,1
2886,max_effective,10,30,3,3,0.05,0.95,0.8996624519672751,20,41.0,1,41.0,1,41.0,1,41.0,1
2887,max_effective,10,30,3,3,0.05,0.95,0.936363276890501,31,53.0,1,53.0,1,53.0,1,53.0,1
2888,max_effective,10,30,3,3,0.05,0.95,0.9067578064436096,10,23.0,1,23.0,1,23.0,1,23.0,1
2889,max_effective,10,30,3,3,0.05,0.95,0.8554867191556805,6,17.0,1,17.0,1,17.0,1,17.0,1
2890,max_effective,10,30,3,3,0.05,0.95,0.885909692997934,5,23.0,1,23.0,1,23.0,1,23.0,1
2891,max_effective,10,30,3,3,0.05,0.95,0.9387650013096972,4,16.0,1,16.0,1,16.0,1,16.0,1
2892,max_effective,10,30,3,3,0.05,0.95,0.8789387764804214,12,33.0,1,33.0,1,33.0,1,33.0,1
2893,max_effective,10,30,3,3,0.05,0.95,0.9459238486142142,23,39.0,1,39.0,1,39.0,1,39.0,1
2894,max_effective,10,30,3,3,0.05,0.95,0.9197459908665674,6,28.0,1,28.0,1,28.0,1,28.0,1
2895,max_effective,10,30,3,3,0.05,0.95,0.9476378811556132,4,19.0,1,19.0,1,19.0,1,19.0,1
2896,max_effective,10,30,3,3,0.05,0.95,0.920634879095684,23,55.0,1,55.0,1,55.0,1,55.0,1
2897,max_effective,10,30,3,3,0.05,0.95,0.9297852451128548,26,38.0,1,38.0,1,38.0,1,38.0,1
2898,max_effective,10,30,3,3,0.05,0.95,0.918377998542062,14,35.0,1,35.0,1,35.0,1,35.0,1
2899,max_effective,10,30,3,3,0.05,0.95,0.9352023156079844,53,67.0,0,72.0,1,72.0,1,72.0,1
2900,max_effective,10,30,3,3,0.05,0.95,0.9388936033427366,7,26.0,1,26.0,1,26.0,1,26.0,1
2901,max_effective,10,30,3,3,0.05,0.95,0.9231295823260114,13,31.0,1,31.0,1,31.0,1,31.0,1
2902,max_effective,10,30,3,3,0.05,0.95,0.8863422403488171,18,44.0,1,44.0,1,44.0,1,44.0,1
2903,max_effective,10,30,3,3,0.05,0.95,0.9083352973691456,21,35.0,1,35.0,1,35.0,1,35.0,1
2904,max_effective,10,30,3,3,0.05,0.95,0.838710476002166,10,24.0,1,24.0,1,24.0,1,24.0,1
2905,max_effective,10,30,3,3,0.05,0.95,0.9360460631285694,16,45.0,1,45.0,1,45.0,1,45.0,1
2906,max_effective,10,30,3,3,0.05,0.95,0.5097547354509854,2,12.0,1,12.0,1,12.0,1,12.0,1
2907,max_effective,10,30,3,3,0.05,0.95,0.933668697079792,27,44.0,1,44.0,1,44.0,1,44.0,1
2908,max_effective,10,30,3,3,0.05,0.95,0.8764755463417309,9,35.0,1,35.0,1,35.0,1,35.0,1
2909,max_effective,10,30,3,3,0.05,0.95,0.9163894314908894,17,26.0,1,26.0,1,26.0,1,26.0,1
2910,max_effective,10,30,3,3,0.05,0.95,0.932519920125428,12,48.0,1,48.0,1,48.0,1,48.0,1
2911,max_effective,10,30,3,3,0.05,0.95,0.9490736239787194,10,27.0,1,27.0,1,27.0,1,27.0,1
2912,max_effective,10,30,3,3,0.05,0.95,0.933355959706278,8,24.0,1,24.0,1,24.0,1,24.0,1
2913,max_effective,10,30,3,3,0.05,0.95,0.8367409943096576,7,21.0,1,21.0,1,21.0,1,21.0,1
2914,max_effective,10,30,3,3,0.05,0.95,0.9093653538382256,12,40.0,1,40.0,1,40.0,1,40.0,1
2915,max_effective,10,30,3,3,0.05,0.95,0.9316226833064136,18,29.0,1,29.0,1,29.0,1,28.0,0
2916,max_effective,10,30,3,3,0.05,0.95,0.902243396654645,6,22.0,1,22.0,1,22.0,1,22.0,1
2917,max_effective,10,30,3,3,0.05,0.95,0.9240582376401452,13,45.0,1,45.0,1,45.0,1,45.0,1
2918,max_effective,10,30,3,3,0.05,0.95,0.8589217540257434,10,30.0,1,30.0,1,30.0,1,30.0,1
2919,max_effective,10,30,3,3,0.05,0.95,0.8625871548439408,5,21.0,1,21.0,1,21.0,1,21.0,1
2920,max_effective,10,30,3,3,0.05,0.95,0.940981952729018,21,49.0,1,49.0,1,49.0,1,49.0,1
2921,max_effective,10,30,3,3,0.05,0.95,0.8852562115314322,14,46.0,1,46.0,1,46.0,1,46.0,1
2922,max_effective,10,30,3,3,0.05,0.95,0.7863584043812692,5,19.0,1,19.0,1,19.0,1,19.0,1
2923,max_effective,10,30,3,3,0.05,0.95,0.7648349096300396,14,42.0,1,42.0,1,42.0,1,42.0,1
2924,max_effective,10,30,3,3,0.05,0.95,0.8640882490067022,11,31.0,1,31.0,1,31.0,1,31.0,1
2925,max_effective,10,30,3,3,0.05,0.95,0.6047329631898857,3,18.0,1,18.0,1,18.0,1,18.0,1
2926,max_effective,10,30,3,3,0.05,0.95,0.7856876347937953,2,12.0,1,12.0,1,12.0,1,12.0,1
2927,max_effective,10,30,3,3,0.05,0.95,0.9213121991644172,32,49.0,1,49.0,1,49.0,1,49.0,1
2928,max_effective,10,30,3,3,0.05,0.95,0.6951193212861874,11,28.0,1,28.0,1,28.0,1,28.0,1
2929,max_effective,10,30,3,3,0.05,0.95,0.8403346563793368,22,42.0,1,42.0,1,42.0,1,42.0,1
2930,max_effective,10,30,3,3,0.05,0.95,0.9301304811155354,11,40.0,1,40.0,1,40.0,1,40.0,1
2931,max_effective,10,30,3,3,0.05,0.95,0.9227778748606984,9,34.0,1,34.0,1,34.0,1,34.0,1
2932,max_effective,10,30,3,3,0.05,0.95,0.8981320940330257,11,31.0,1,31.0,1,31.0,1,31.0,1
2933,max_effective,10,30,3,3,0.05,0.95,0.9496839642287488,40,63.0,0,69.0,0,76.0,0,77.0,1
2934,max_effective,10,30,3,3,0.05,0.95,0.9456375733331184,16,36.0,1,36.0,1,36.0,1,36.0,1
2935,max_effective,10,30,3,3,0.05,0.95,0.9124985099490166,2,12.0,1,12.0,1,12.0,1,12.0,1
2936,max_effective,10,30,3,3,0.05,0.95,0.905355327214919,3,12.0,1,12.0,1,12.0,1,12.0,1
2937,max_effective,10,30,3,3,0.05,0.95,0.8812742795078831,6,27.0,1,27.0,1,27.0,1,27.0,1
2938,max_effective,10,30,3,3,0.05,0.95,0.8704651297192978,3,14.0,1,14.0,1,14.0,1,14.0,1
2939,max_effective,10,30,3,3,0.05,0.95,0.913461275036662,10,26.0,1,26.0,1,26.0,1,26.0,1
2940,max_effective,10,30,3,3,0.05,0.95,0.9232304454322652,14,31.0,1,31.0,1,31.0,1,31.0,1
2941,max_effective,10,30,3,3,0.05,0.95,0.8950084927799261,11,40.0,1,40.0,1,40.0,1,40.0,1
2942,max_effective,10,30,3,3,0.05,0.95,0.9180984268586858,17,36.0,1,36.0,1,36.0,1,36.0,1
2943,max_effective,10,30,3,3,0.05,0.95,0.8743737221731795,15,33.0,1,33.0,1,33.0,1,33.0,1
2944,max_effective,10,30,3,3,0.05,0.95,0.8343058258027921,8,22.0,1,22.0,1,22.0,1,22.0,1
2945,max_effective,10,30,3,3,0.05,0.95,0.9214192983738976,19,50.0,1,50.0,1,50.0,1,50.0,1
2946,max_effective,10,30,3,3,0.05,0.95,0.9108641755802064,24,55.0,1,55.0,1,55.0,1,55.0,1
2947,max_effective,10,30,3,3,0.05,0.95,0.9033803173175328,7,30.0,1,30.0,1,30.0,1,30.0,1
2948,max_effective,10,30,3,3,0.05,0.95,0.9282780692597354,11,36.0,1,36.0,1,36.0,1,36.0,1
2949,max_effective,10,30,3,3,0.05,0.95,0.9148545285985404,8,28.0,1,28.0,1,28.0,1,28.0,1
2950,max_effective,10,30,3,3,0.05,0.95,0.9457553370198744,39,59.0,1,59.0,1,59.0,1,59.0,1
2951,max_effective,10,30,3,3,0.05,0.95,0.9208388530173198,20,38.0,1,38.0,1,38.0,1,38.0,1
2952,max_effective,10,30,3,3,0.05,0.95,0.8477756946106653,22,49.0,1,49.0,1,49.0,1,49.0,1
2953,max_effective,10,30,3,3,0.05,0.95,0.9006178140947878,38,55.0,1,55.0,1,55.0,1,55.0,1
2954,max_effective,10,30,3,3,0.05,0.95,0.9363983886770748,3,14.0,1,14.0,1,14.0,1,14.0,1
2955,max_effective,10,30,3,3,0.05,0.95,0.8466162280081398,10,26.0,1,26.0,1,26.0,1,26.0,1
2956,max_effective,10,30,3,3,0.05,0.95,0.8669528506423532,12,24.0,1,24.0,1,24.0,1,24.0,1
2957,max_effective,10,30,3,3,0.05,0.95,0.7216032481042488,5,19.0,1,19.0,1,19.0,1,19.0,1
2958,max_effective,10,30,3,3,0.05,0.95,0.7675431599462037,12,24.0,1,24.0,1,24.0,1,24.0,1
2959,max_effective,10,30,3,3,0.05,0.95,0.8835400888982325,8,23.0,1,23.0,1,23.0,1,23.0,1
2960,max_effective,10,30,3,3,0.05,0.95,0.941819588872378,7,28.0,1,28.0,1,28.0,1,28.0,1
2961,max_effective,10,30,3,3,0.05,0.95,0.9110722740748542,17,49.0,1,49.0,1,49.0,1,49.0,1
2962,max_effective,10,30,3,3,0.05,0.95,0.9488923363659398,33,55.0,1,55.0,1,55.0,1,55.0,1
2963,max_effective,10,30,3,3,0.05,0.95,0.7954747825787775,10,25.0,1,25.0,1,25.0,1,25.0,1
2964,max_effective,10,30,3,3,0.05,0.95,0.8351427936136606,5,19.0,1,19.0,1,19.0,1,19.0,1
2965,max_effective,10,30,3,3,0.05,0.95,0.8809054522621654,10,23.0,1,23.0,1,23.0,1,23.0,1
2966,max_effective,10,30,3,3,0.05,0.95,0.907658254085396,4,19.0,1,19.0,1,19.0,1,19.0,1
2967,max_effective,10,30,3,3,0.05,0.95,0.8790427678263839,8,23.0,1,23.0,1,23.0,1,23.0,1
2968,max_effective,10,30,3,3,0.05,0.95,0.7720542422580687,9,30.0,1,30.0,1,30.0,1,30.0,1
2969,max_effective,10,30,3,3,0.05,0.95,0.6991478993057949,12,24.0,1,24.0,1,24.0,1,24.0,1
2970,max_effective,10,30,3,3,0.05,0.95,0.9308244461564968,24,57.0,1,57.0,1,57.0,1,57.0,1
2971,max_effective,10,30,3,3,0.05,0.95,0.9273203552973504,6,26.0,1,26.0,1,26.0,1,26.0,1
2972,max_effective,10,30,3,3,0.05,0.95,0.9368252458668463,18,39.0,1,39.0,1,39.0,1,39.0,1
2973,max_effective,10,30,3,3,0.05,0.95,0.8403960153818584,2,14.0,1,14.0,1,14.0,1,14.0,1
2974,max_effective,10,30,3,3,0.05,0.95,0.899509882055967,19,73.0,0,75.0,1,73.0,0,73.0,0
2975,max_effective,10,30,3,3,0.05,0.95,0.9340687248668214,21,44.0,1,44.0,1,44.0,1,44.0,1
2976,max_effective,10,30,3,3,0.05,0.95,0.9017818396867104,19,34.0,1,34.0,1,34.0,1,34.0,1
2977,max_effective,10,30,3,3,0.05,0.95,0.8281459828042711,11,27.0,1,27.0,1,27.0,1,27.0,1
2978,max_effective,10,30,3,3,0.05,0.95,0.8862985683321782,13,36.0,1,36.0,1,36.0,1,35.0,0
2979,max_effective,10,30,3,3,0.05,0.95,0.9240829548211996,9,25.0,1,25.0,1,25.0,1,25.0,1
2980,max_effective,10,30,3,3,0.05,0.95,0.93059391172017,26,65.0,0,70.0,1,70.0,1,69.0,0
2981,max_effective,10,30,3,3,0.05,0.95,0.9460518904148428,25,66.0,1,66.0,1,66.0,1,66.0,1
2982,max_effective,10,30,3,3,0.05,0.95,0.7263151504936466,3,19.0,1,19.0,1,19.0,1,19.0,1
2983,max_effective,10,30,3,3,0.05,0.95,0.7457062648281795,5,24.0,1,24.0,1,24.0,1,24.0,1
2984,max_effective,10,30,3,3,0.05,0.95,0.7968476960176276,9,29.0,1,29.0,1,29.0,1,29.0,1
2985,max_effective,10,30,3,3,0.05,0.95,0.7474999317288311,3,16.0,1,16.0,1,16.0,1,16.0,1
2986,max_effective,10,30,3,3,0.05,0.95,0.9182923997466176,9,23.0,1,23.0,1,23.0,1,23.0,1
2987,max_effective,10,30,3,3,0.05,0.95,0.8985017024198783,15,53.0,1,53.0,1,53.0,1,53.0,1
2988,max_effective,10,30,3,3,0.05,0.95,0.8473247718999499,6,26.0,1,26.0,1,26.0,1,26.0,1
2989,max_effective,10,30,3,3,0.05,0.95,0.8137593148536559,4,15.0,1,15.0,1,15.0,1,15.0,1
2990,max_effective,10,30,3,3,0.05,0.95,0.5946007150845977,5,21.0,1,21.0,1,21.0,1,21.0,1
2991,max_effective,10,30,3,3,0.05,0.95,0.7359439671352691,10,26.0,1,26.0,1,26.0,1,26.0,1
2992,max_effective,10,30,3,3,0.05,0.95,0.7205380822510299,3,15.0,1,15.0,1,15.0,1,15.0,1
2993,max_effective,10,30,3,3,0.05,0.95,0.9089511601085616,27,57.0,1,57.0,1,57.0,1,57.0,1
2994,max_effective,10,30,3,3,0.05,0.95,0.8580044587251495,16,41.0,1,41.0,1,41.0,1,41.0,1
2995,max_effective,10,30,3,3,0.05,0.95,0.9341869104693016,12,37.0,1,37.0,1,37.0,1,37.0,1
2996,max_effective,10,30,3,3,0.05,0.95,0.921707244468024,6,21.0,1,21.0,1,21.0,1,21.0,1
2997,max_effective,10,30,3,3,0.05,0.95,0.946572803446225,27,52.0,1,52.0,1,52.0,1,52.0,1
2998,max_effective,10,30,3,3,0.05,0.95,0.6797065674990221,4,18.0,1,18.0,1,18.0,1,18.0,1
2999,max_effective,10,30,3,3,0.05,0.95,0.9040540836054842,10,33.0,1,33.0,1,33.0,1,33.0,1
3000,max_effective,10,30,3,3,0.05,0.95,0.8990221998196029,8,22.0,1,22.0,1,22.0,1,22.0,1
3001,max_effective,10,30,3,3,0.05,0.95,0.9408078242969156,36,56.0,1,56.0,1,56.0,1,56.0,1
3002,max_effective,10,30,3,3,0.05,0.95,0.9310608096459306,9,20.0,1,20.0,1,20.0,1,20.0,1
3003,max_effective,10,30,3,3,0.05,0.95,0.849756181065342,15,31.0,1,31.0,1,31.0,1,31.0,1
3004,max_effective,10,30,3,3,0.05,0.95,0.9494671491366556,33,52.0,1,52.0,1,52.0,1,52.0,1
3005,max_effective,10,30,3,3,0.05,0.95,0.8908341435428122,5,21.0,1,21.0,1,21.0,1,21.0,1
3006,max_effective,10,30,3,3,0.05,0.95,0.7766010301320698,12,36.0,1,36.0,1,36.0,1,36.0,1
3007,max_effective,10,30,3,3,0.05,0.95,0.9477706540980164,4,16.0,1,16.0,1,16.0,1,16.0,1
3008,max_effective,10,30,3,3,0.05,0.95,0.9420109103118338,12,40.0,1,40.0,1,40.0,1,40.0,1
3009,max_effective,10,30,3,3,0.05,0.95,0.8922668791570947,5,18.0,1,18.0,1,18.0,1,18.0,1
3010,max_effective,10,30,3,3,0.05,0.95,0.7480413170765347,8,24.0,1,24.0,1,24.0,1,24.0,1
3011,max_effective,10,30,3,3,0.05,0.95,0.8898934467136742,18,41.0,1,41.0,1,41.0,1,41.0,1
3012,max_effective,10,30,3,3,0.05,0.95,0.8441294688772378,6,27.0,1,27.0,1,27.0,1,27.0,1
3013,max_effective,10,30,3,3,0.05,0.95,0.9340687572836668,11,30.0,1,30.0,1,30.0,1,30.0,1
3014,max_effective,10,30,3,3,0.05,0.95,0.8673348510978665,3,15.0,1,15.0,1,15.0,1,15.0,1
3015,max_effective,10,30,3,3,0.05,0.95,0.9136416157194214,33,70.0,0,73.0,1,68.0,0,63.0,0
3016,max_effective,10,30,3,3,0.05,0.95,0.8754036710371261,13,29.0,1,29.0,1,29.0,1,29.0,1
3017,max_effective,10,30,3,3,0.05,0.95,0.9437801619319428,4,18.0,1,18.0,1,18.0,1,18.0,1
3018,max_effective,10,30,3,3,0.05,0.95,0.887431601400495,10,33.0,1,33.0,1,33.0,1,33.0,1
3019,max_effective,10,30,3,3,0.05,0.95,0.934032412176564,7,29.0,1,29.0,1,29.0,1,29.0,1
3020,max_effective,10,30,3,3,0.05,0.95,0.8906699014286207,11,26.0,1,26.0,1,26.0,1,26.0,1
3021,max_effective,10,30,3,3,0.05,0.95,0.7977922647688046,7,30.0,1,30.0,1,30.0,1,30.0,1
3022,max_effective,10,30,3,3,0.05,0.95,0.8498867288190356,15,27.0,1,27.0,1,27.0,1,27.0,1
3023,max_effective,10,30,3,3,0.05,0.95,0.9191384333298088,3,16.0,1,16.0,1,16.0,1,16.0,1
3024,max_effective,10,30,3,3,0.05,0.95,0.9461298866252646,8,26.0,1,26.0,1,26.0,1,26.0,1
3025,max_effective,10,30,3,3,0.05,0.95,0.8933856609784957,6,25.0,1,25.0,1,25.0,1,25.0,1
3026,max_effective,10,30,3,3,0.05,0.95,0.7849883600924724,4,18.0,1,18.0,1,18.0,1,18.0,1
3027,max_effective,10,30,3,3,0.05,0.95,0.9050141196807788,13,41.0,1,41.0,1,41.0,1,41.0,1
3028,max_effective,10,30,3,3,0.05,0.95,0.9304767844320676,24,57.0,1,57.0,1,57.0,1,57.0,1
3029,max_effective,10,30,3,3,0.05,0.95,0.8798814646797916,17,43.0,1,43.0,1,43.0,1,42.0,0
3030,max_effective,10,30,3,3,0.05,0.95,0.8838584169916529,17,31.0,1,31.0,1,31.0,1,31.0,1
3031,max_effective,10,30,3,3,0.05,0.95,0.8861633417027522,7,30.0,1,30.0,1,30.0,1,30.0,1
3032,max_effective,10,30,3,3,0.05,0.95,0.7974270168127365,13,42.0,1,42.0,1,42.0,1,42.0,1
3033,max_effective,10,30,3,3,0.05,0.95,0.7913179508680933,7,19.0,1,19.0,1,19.0,1,19.0,1
3034,max_effective,10,30,3,3,0.05,0.95,0.9154915098531408,9,21.0,1,21.0,1,21.0,1,21.0,1
3035,max_effective,10,30,3,3,0.05,0.95,0.9280759741008564,15,39.0,1,39.0,1,39.0,1,39.0,1
3036,max_effective,10,30,3,3,0.05,0.95,0.839675494918372,12,31.0,1,31.0,1,31.0,1,31.0,1
3037,max_effective,10,30,3,3,0.05,0.95,0.9217216309861912,11,28.0,1,28.0,1,28.0,1,28.0,1
3038,max_effective,10,30,3,3,0.05,0.95,0.946929657190422,6,17.0,1,17.0,1,17.0,1,17.0,1
3039,max_effective,10,30,3,3,0.05,0.95,0.9439893779160646,8,25.0,1,25.0,1,25.0,1,25.0,1
3040,max_effective,10,30,3,3,0.05,0.95,0.9221525876308724,16,39.0,1,39.0,1,39.0,1,39.0,1
3041,max_effective,10,30,3,3,0.05,0.95,0.842296174765103,6,18.0,1,18.0,1,18.0,1,18.0,1
3042,max_effective,10,30,3,3,0.05,0.95,0.866582090445262,10,30.0,1,30.0,1,30.0,1,30.0,1
3043,max_effective,10,30,3,3,0.05,0.95,0.866376847667259,25,42.0,1,42.0,1,42.0,1,42.0,1
3044,max_effective,10,30,3,3,0.05,0.95,0.9495934064940016,9,21.0,1,21.0,1,21.0,1,21.0,1
3045,max_effective,10,30,3,3,0.05,0.95,0.906359556718252,19,48.0,1,48.0,1,48.0,1,48.0,1
3046,max_effective,10,30,3,3,0.05,0.95,0.8671450373999048,13,38.0,1,38.0,1,38.0,1,38.0,1
3047,max_effective,10,30,3,3,0.05,0.95,0.8682918504874264,4,18.0,1,18.0,1,18.0,1,18.0,1
3048,max_effective,10,30,3,3,0.05,0.95,0.8596367454296208,8,36.0,1,36.0,1,36.0,1,36.0,1
3049,max_effective,10,30,3,3,0.05,0.95,0.7805685019712172,18,31.0,1,31.0,1,31.0,1,31.0,1
3050,max_effective,10,30,3,3,0.05,0.95,0.937473875828666,20,52.0,1,52.0,1,52.0,1,52.0,1
3051,max_effective,10,30,3,3,0.05,0.95,0.9397504644324828,120,63.0,0,76.0,0,87.0,1,86.0,0
3052,max_effective,10,30,3,3,0.05,0.95,0.8573164095730209,3,16.0,1,16.0,1,16.0,1,16.0,1
3053,max_effective,10,30,3,3,0.05,0.95,0.8378232795753848,3,15.0,1,15.0,1,15.0,1,15.0,1
3054,max_effective,10,30,3,3,0.05,0.95,0.8243261123038842,14,27.0,1,27.0,1,27.0,1,27.0,1
3055,max_effective,10,30,3,3,0.05,0.95,0.9188591369325776,6,25.0,1,25.0,1,25.0,1,25.0,1
3056,max_effective,10,30,3,3,0.05,0.95,0.9362146445338828,24,40.0,1,40.0,1,40.0,1,40.0,1
3057,max_effective,10,30,3,3,0.05,0.95,0.9334098516565792,20,34.0,1,34.0,1,34.0,1,34.0,1
3058,max_effective,10,30,3,3,0.05,0.95,0.9280230461764823,7,27.0,1,27.0,1,27.0,1,27.0,1
3059,max_effective,10,30,3,3,0.05,0.95,0.8559569646312946,9,23.0,1,23.0,1,23.0,1,23.0,1
3060,max_effective,10,30,3,3,0.05,0.95,0.9491783379769771,7,31.0,1,31.0,1,31.0,1,31.0,1
3061,max_effective,10,30,3,3,0.05,0.95,0.9085262738631126,13,39.0,1,39.0,1,39.0,1,39.0,1
3062,max_effective,10,30,3,3,0.05,0.95,0.8527473668400757,8,24.0,1,24.0,1,24.0,1,24.0,1
3063,max_effective,10,30,3,3,0.05,0.95,0.8737170712892696,4,21.0,1,21.0,1,21.0,1,21.0,1
3064,max_effective,10,30,3,3,0.05,0.95,0.8280655152066952,5,24.0,1,24.0,1,24.0,1,24.0,1
3065,max_effective,10,30,3,3,0.05,0.95,0.8990912965291455,7,25.0,1,25.0,1,25.0,1,25.0,1
3066,max_effective,10,30,3,3,0.05,0.95,0.7760748066765505,6,21.0,1,21.0,1,21.0,1,21.0,1
3067,max_effective,10,30,3,3,0.05,0.95,0.7747776029821988,6,24.0,1,24.0,1,24.0,1,24.0,1
3068,max_effective,10,30,3,3,0.05,0.95,0.9280907101537672,17,32.0,1,32.0,1,32.0,1,32.0,1
3069,max_effective,10,30,3,3,0.05,0.95,0.8869961777114567,18,29.0,1,29.0,1,29.0,1,29.0,1
3070,max_effective,10,30,3,3,0.05,0.95,0.8493746280354106,7,27.0,1,27.0,1,27.0,1,27.0,1
3071,max_effective,10,30,3,3,0.05,0.95,0.8911157689768265,25,59.0,1,59.0,1,59.0,1,59.0,1
3072,max_effective,10,30,3,3,0.05,0.95,0.916867262656302,54,53.0,0,75.0,0,72.0,0,81.0,1
3073,max_effective,10,30,3,3,0.05,0.95,0.8973766214793295,4,18.0,1,18.0,1,18.0,1,18.0,1
3074,max_effective,10,30,3,3,0.05,0.95,0.9049701085765022,8,37.0,1,37.0,1,37.0,1,37.0,1
3075,max_effective,10,30,3,3,0.05,0.95,0.8127979935921283,8,24.0,1,24.0,1,24.0,1,24.0,1
3076,max_effective,10,30,3,3,0.05,0.95,0.9026352456048304,10,33.0,1,33.0,1,33.0,1,33.0,1
3077,max_effective,10,30,3,3,0.05,0.95,0.7870896748309049,5,24.0,1,24.0,1,24.0,1,24.0,1
3078,max_effective,10,30,3,3,0.05,0.95,0.8141318179095602,2,13.0,1,13.0,1,13.0,1,13.0,1
3079,max_effective,10,30,3,3,0.05,0.95,0.857554094781926,9,24.0,1,24.0,1,24.0,1,24.0,1
3080,max_effective,10,30,3,3,0.05,0.95,0.944048105324608,4,18.0,1,18.0,1,18.0,1,18.0,1
3081,max_effective,10,30,3,3,0.05,0.95,0.9153461294470786,11,23.0,1,23.0,1,23.0,1,23.0,1
3082,max_effective,10,30,3,3,0.05,0.95,0.7411672208329665,4,15.0,1,15.0,1,15.0,1,15.0,1
3083,max_effective,10,30,3,3,0.05,0.95,0.8150594191801724,5,19.0,1,19.0,1,19.0,1,19.0,1
3084,max_effective,10,30,3,3,0.05,0.95,0.6447787670389097,2,12.0,1,12.0,1,12.0,1,12.0,1
3085,max_effective,10,30,3,3,0.05,0.95,0.905020198262032,19,35.0,1,35.0,1,35.0,1,35.0,1
3086,max_effective,10,30,3,3,0.05,0.95,0.8919495479805313,12,27.0,1,27.0,1,27.0,1,27.0,1
3087,max_effective,10,30,3,3,0.05,0.95,0.7992847968918659,3,13.0,1,13.0,1,13.0,1,12.0,0
3088,max_effective,10,30,3,3,0.05,0.95,0.9425210192541198,21,48.0,1,48.0,1,48.0,1,48.0,1
3089,max_effective,10,30,3,3,0.05,0.95,0.9284317239515888,11,35.0,1,35.0,1,35.0,1,35.0,1
3090,max_effective,10,30,3,3,0.05,0.95,0.8238546601519873,11,23.0,1,23.0,1,23.0,1,23.0,1
3091,max_effective,10,30,3,3,0.05,0.95,0.8282366973745383,16,40.0,1,40.0,1,40.0,1,40.0,1
3092,max_effective,10,30,3,3,0.05,0.95,0.8902428937593239,14,28.0,1,28.0,1,28.0,1,28.0,1
3093,max_effective,10,30,3,3,0.05,0.95,0.8154020356241332,15,28.0,1,28.0,1,28.0,1,28.0,1
3094,max_effective,10,30,3,3,0.05,0.95,0.9380371978745744,51,64.0,1,64.0,1,64.0,1,64.0,1
3095,max_effective,10,30,3,3,0.05,0.95,0.9427010925276188,27,69.0,0,72.0,0,75.0,1,72.0,0
3096,max_effective,10,30,3,3,0.05,0.95,0.9422850237055764,31,62.0,0,67.0,1,67.0,1,66.0,0
3097,max_effective,10,30,3,3,0.05,0.95,0.8374174443189443,3,15.0,1,15.0,1,15.0,1,15.0,1
3098,max_effective,10,30,3,3,0.05,0.95,0.8942586192252107,4,16.0,1,16.0,1,16.0,1,16.0,1
3099,max_effective,10,30,3,3,0.05,0.95,0.8658929604659327,21,60.0,1,60.0,1,60.0,1,60.0,1
3100,max_effective,10,30,3,3,0.05,0.95,0.9093232379464288,13,31.0,1,31.0,1,31.0,1,31.0,1
3101,max_effective,10,30,3,3,0.05,0.95,0.8739411359618661,8,24.0,1,24.0,1,24.0,1,24.0,1
3102,max_effective,10,30,3,3,0.05,0.95,0.8487485348640449,10,32.0,1,32.0,1,32.0,1,32.0,1
3103,max_effective,10,30,3,3,0.05,0.95,0.8705605118270832,7,22.0,1,22.0,1,22.0,1,22.0,1
3104,max_effective,10,30,3,3,0.05,0.95,0.7896660899928313,15,26.0,1,26.0,1,26.0,1,26.0,1
3105,max_effective,10,30,3,3,0.05,0.95,0.624734626917905,4,14.0,1,14.0,1,14.0,1,14.0,1
3106,max_effective,10,30,3,3,0.05,0.95,0.91472092542731,4,15.0,1,15.0,1,15.0,1,15.0,1
3107,max_effective,10,30,3,3,0.05,0.95,0.884118095243594,7,35.0,1,35.0,1,35.0,1,35.0,1
3108,max_effective,10,30,3,3,0.05,0.95,0.873441112433267,7,27.0,1,27.0,1,27.0,1,27.0,1
3109,max_effective,10,30,3,3,0.05,0.95,0.8414357671036679,6,19.0,1,19.0,1,19.0,1,19.0,1
3110,max_effective,10,30,3,3,0.05,0.95,0.910208774382648,9,22.0,1,22.0,1,22.0,1,22.0,1
3111,max_effective,10,30,3,3,0.05,0.95,0.6659989653299523,6,23.0,1,23.0,1,23.0,1,23.0,1
3112,max_effective,10,30,3,3,0.05,0.95,0.8421235415007626,4,20.0,1,20.0,1,20.0,1,20.0,1
3113,max_effective,10,30,3,3,0.05,0.95,0.9480611770332998,13,34.0,1,34.0,1,34.0,1,34.0,1
3114,max_effective,10,30,3,3,0.05,0.95,0.9062200276619726,10,33.0,1,33.0,1,33.0,1,33.0,1
3115,max_effective,10,30,3,3,0.05,0.95,0.8859581830399269,23,38.0,1,38.0,1,38.0,1,38.0,1
3116,max_effective,10,30,3,3,0.05,0.95,0.943643206101402,18,45.0,1,45.0,1,45.0,1,45.0,1
3117,max_effective,10,30,3,3,0.05,0.95,0.8185269491754206,6,24.0,1,24.0,1,24.0,1,24.0,1
3118,max_effective,10,30,3,3,0.05,0.95,0.8562051852888602,23,43.0,1,43.0,1,43.0,1,40.0,0
3119,max_effective,10,30,3,3,0.05,0.95,0.92856851819488,14,40.0,1,40.0,1,40.0,1,40.0,1
3120,max_effective,10,30,3,3,0.05,0.95,0.9157968461898024,2,14.0,1,14.0,1,14.0,1,14.0,1
3121,max_effective,10,30,3,3,0.05,0.95,0.9183377332142798,16,50.0,1,50.0,1,50.0,1,50.0,1
3122,max_effective,10,30,3,3,0.05,0.95,0.8242055439203162,8,36.0,1,36.0,1,36.0,1,36.0,1
3123,max_effective,10,30,3,3,0.05,0.95,0.8753490472663881,24,40.0,1,40.0,1,40.0,1,40.0,1
3124,max_effective,10,30,3,3,0.05,0.95,0.867858917045578,9,34.0,1,34.0,1,34.0,1,34.0,1
3125,max_effective,10,30,3,3,0.05,0.95,0.9193299010644528,15,52.0,1,52.0,1,52.0,1,52.0,1
3126,max_effective,10,30,3,3,0.05,0.95,0.9193003540566168,31,53.0,1,53.0,1,53.0,1,53.0,1
3127,max_effective,10,30,3,3,0.05,0.95,0.929136761877137,4,20.0,1,20.0,1,20.0,1,20.0,1
3128,max_effective,10,30,3,3,0.05,0.95,0.9120769270925512,23,39.0,1,39.0,1,39.0,1,39.0,1
3129,max_effective,10,30,3,3,0.05,0.95,0.8743976915875781,10,38.0,1,38.0,1,38.0,1,38.0,1
3130,max_effective,10,30,3,3,0.05,0.95,0.8481419333062915,6,19.0,1,19.0,1,19.0,1,19.0,1
3131,max_effective,10,30,3,3,0.05,0.95,0.9320229994370004,18,51.0,1,51.0,1,51.0,1,51.0,1
3132,max_effective,10,30,3,3,0.05,0.95,0.9302982999091514,11,25.0,1,25.0,1,25.0,1,25.0,1
3133,max_effective,10,30,3,3,0.05,0.95,0.6671290201580868,3,17.0,1,17.0,1,17.0,1,17.0,1
3134,max_effective,10,30,3,3,0.05,0.95,0.9163361743448812,7,23.0,1,23.0,1,23.0,1,23.0,1
3135,max_effective,10,30,3,3,0.05,0.95,0.7581468075590949,9,23.0,1,23.0,1,23.0,1,23.0,1
3136,max_effective,10,30,3,3,0.05,0.95,0.6690937588771215,5,24.0,1,24.0,1,24.0,1,24.0,1
3137,max_effective,10,30,3,3,0.05,0.95,0.8770731538247496,14,39.0,1,39.0,1,39.0,1,39.0,1
3138,max_effective,10,30,3,3,0.05,0.95,0.9115647141121788,27,50.0,1,50.0,1,50.0,1,50.0,1
3139,max_effective,10,30,3,3,0.05,0.95,0.9455479334789268,40,64.0,1,64.0,1,64.0,1,64.0,1
3140,max_effective,10,30,3,3,0.05,0.95,0.903361932829436,64,58.0,0,80.0,0,76.0,0,87.0,1
3141,max_effective,10,30,3,3,0.05,0.95,0.9067231535315948,14,43.0,1,43.0,1,43.0,1,43.0,1
3142,max_effective,10,30,3,3,0.05,0.95,0.7454776839358136,5,23.0,1,23.0,1,23.0,1,22.0,0
3143,max_effective,10,30,3,3,0.05,0.95,0.9359382418181535,23,45.0,1,45.0,1,45.0,1,45.0,1
3144,max_effective,10,30,3,3,0.05,0.95,0.918965004648035,20,37.0,1,37.0,1,37.0,1,37.0,1
3145,max_effective,10,30,3,3,0.05,0.95,0.8077450293325503,5,18.0,1,18.0,1,18.0,1,18.0,1
3146,max_effective,10,30,3,3,0.05,0.95,0.9185950398687956,10,45.0,1,45.0,1,45.0,1,45.0,1
3147,max_effective,10,30,3,3,0.05,0.95,0.8833479601002606,24,40.0,1,40.0,1,40.0,1,40.0,1
3148,max_effective,10,30,3,3,0.05,0.95,0.9085851981146734,13,37.0,1,37.0,1,37.0,1,37.0,1
3149,max_effective,10,30,3,3,0.05,0.95,0.8442092481005126,11,24.0,1,24.0,1,24.0,1,24.0,1
3150,max_effective,10,30,3,3,0.05,0.95,0.9157831270911658,7,18.0,1,18.0,1,18.0,1,18.0,1
3151,max_effective,10,30,3,3,0.05,0.95,0.8572033825232246,12,35.0,1,35.0,1,35.0,1,35.0,1
3152,max_effective,10,30,3,3,0.05,0.95,0.9425747656179012,8,29.0,1,29.0,1,29.0,1,29.0,1
3153,max_effective,10,30,3,3,0.05,0.95,0.9210387258852348,22,57.0,1,57.0,1,57.0,1,57.0,1
3154,max_effective,10,30,3,3,0.05,0.95,0.9286133739746854,12,25.0,1,25.0,1,25.0,1,24.0,0
3155,max_effective,10,30,3,3,0.05,0.95,0.8308611365811946,5,19.0,1,19.0,1,19.0,1,18.0,0
3156,max_effective,10,30,3,3,0.05,0.95,0.5294961344040134,4,16.0,1,16.0,1,16.0,1,16.0,1
3157,max_effective,10,30,3,3,0.05,0.95,0.9351928517376868,16,52.0,1,52.0,1,52.0,1,52.0,1
3158,max_effective,10,30,3,3,0.05,0.95,0.9481967732439432,23,55.0,1,55.0,1,55.0,1,55.0,1
3159,max_effective,10,30,3,3,0.05,0.95,0.802836002497445,5,29.0,1,29.0,1,29.0,1,29.0,1
3160,max_effective,10,30,3,3,0.05,0.95,0.8439500481776546,4,18.0,1,18.0,1,18.0,1,18.0,1
3161,max_effective,10,30,3,3,0.05,0.95,0.8636254137795663,4,19.0,1,19.0,1,19.0,1,18.0,0
3162,max_effective,10,30,3,3,0.05,0.95,0.9190408259499104,58,67.0,0,72.0,0,76.0,0,77.0,1
3163,max_effective,10,30,3,3,0.05,0.95,0.9453026262770308,43,66.0,1,66.0,1,65.0,0,57.0,0
3164,max_effective,10,30,3,3,0.05,0.95,0.7443479254124319,4,19.0,1,19.0,1,19.0,1,19.0,1
3165,max_effective,10,30,3,3,0.05,0.95,0.9466235127970136,44,73.0,0,78.0,0,79.0,1,78.0,0
3166,max_effective,10,30,3,3,0.05,0.95,0.9003722345715409,6,22.0,1,22.0,1,22.0,1,22.0,1
3167,max_effective,10,30,3,3,0.05,0.95,0.9391929599393536,15,31.0,1,31.0,1,31.0,1,31.0,1
3168,max_effective,10,30,3,3,0.05,0.95,0.8744721367434667,9,28.0,1,28.0,1,28.0,1,28.0,1
3169,max_effective,10,30,3,3,0.05,0.95,0.8254888662808232,6,20.0,1,20.0,1,20.0,1,20.0,1
3170,max_effective,10,30,3,3,0.05,0.95,0.8599810123276334,9,37.0,1,37.0,1,37.0,1,37.0,1
3171,max_effective,10,30,3,3,0.05,0.95,0.8937187178346822,23,49.0,1,49.0,1,49.0,1,42.0,0
3172,max_effective,10,30,3,3,0.05,0.95,0.8862559473910415,19,69.0,1,69.0,1,66.0,0,68.0,0
3173,max_effective,10,30,3,3,0.05,0.95,0.7988704169988144,5,18.0,1,18.0,1,18.0,1,18.0,1
3174,max_effective,10,30,3,3,0.05,0.95,0.9152073373503176,19,31.0,1,31.0,1,31.0,1,31.0,1
3175,max_effective,10,30,3,3,0.05,0.95,0.8996838483459225,10,36.0,1,36.0,1,36.0,1,36.0,1
3176,max_effective,10,30,3,3,0.05,0.95,0.8301021136635367,12,36.0,1,36.0,1,36.0,1,36.0,1
3177,max_effective,10,30,3,3,0.05,0.95,0.8211779712203428,8,26.0,1,26.0,1,26.0,1,26.0,1
3178,max_effective,10,30,3,3,0.05,0.95,0.8797561523273866,28,38.0,1,38.0,1,38.0,1,38.0,1
3179,max_effective,10,30,3,3,0.05,0.95,0.8809165106589985,8,31.0,1,31.0,1,31.0,1,31.0,1
3180,max_effective,10,30,3,3,0.05,0.95,0.908456123281618,13,26.0,1,26.0,1,26.0,1,26.0,1
3181,max_effective,10,30,3,3,0.05,0.95,0.8272014610564367,6,19.0,1,19.0,1,19.0,1,19.0,1
3182,max_effective,10,30,3,3,0.05,0.95,0.916732345017262,19,44.0,1,44.0,1,44.0,1,44.0,1
3183,max_effective,10,30,3,3,0.05,0.95,0.9350487824693872,39,62.0,1,62.0,1,62.0,1,62.0,1
3184,max_effective,10,30,3,3,0.05,0.95,0.9275041985461968,41,66.0,1,66.0,1,66.0,1,66.0,1
3185,max_effective,10,30,3,3,0.05,0.95,0.9339675155244128,19,63.0,1,63.0,1,63.0,1,63.0,1
3186,max_effective,10,30,3,3,0.05,0.95,0.9111174787067864,14,42.0,1,42.0,1,42.0,1,42.0,1
3187,max_effective,10,30,3,3,0.05,0.95,0.9172683746725164,15,37.0,1,37.0,1,37.0,1,37.0,1
3188,max_effective,10,30,3,3,0.05,0.95,0.9229554018446464,16,35.0,1,35.0,1,35.0,1,35.0,1
3189,max_effective,10,30,3,3,0.05,0.95,0.7539381154343112,15,32.0,1,32.0,1,32.0,1,32.0,1
3190,max_effective,10,30,3,3,0.05,0.95,0.9298390886223802,16,35.0,1,35.0,1,35.0,1,35.0,1
3191,max_effective,10,30,3,3,0.05,0.95,0.8149711408560515,8,27.0,1,27.0,1,27.0,1,26.0,0
3192,max_effective,10,30,3,3,0.05,0.95,0.9362953460799374,13,39.0,1,39.0,1,39.0,1,39.0,1
3193,max_effective,10,30,3,3,0.05,0.95,0.7739318328045377,8,25.0,1,25.0,1,25.0,1,23.0,0
3194,max_effective,10,30,3,3,0.05,0.95,0.8462783630849394,24,52.0,1,52.0,1,52.0,1,52.0,1
3195,max_effective,10,30,3,3,0.05,0.95,0.7701684472635563,5,18.0,1,18.0,1,18.0,1,17.0,0
3196,max_effective,10,30,3,3,0.05,0.95,0.8649731844298935,4,18.0,1,18.0,1,18.0,1,18.0,1
3197,max_effective,10,30,3,3,0.05,0.95,0.8635220703593572,7,33.0,1,33.0,1,33.0,1,33.0,1
3198,max_effective,10,30,3,3,0.05,0.95,0.864545292315525,6,21.0,1,21.0,1,21.0,1,21.0,1
3199,max_effective,10,30,3,3,0.05,0.95,0.86820412812568,9,24.0,1,24.0,1,24.0,1,24.0,1
3200,max_effective,10,30,3,3,0.05,0.95,0.8765055997096858,8,32.0,1,32.0,1,32.0,1,32.0,1
3201,max_effective,10,30,3,3,0.05,0.95,0.9413967758167184,7,23.0,1,23.0,1,23.0,1,23.0,1
3202,max_effective,10,30,3,3,0.05,0.95,0.9384938667156728,5,25.0,1,25.0,1,25.0,1,25.0,1
3203,max_effective,10,30,3,3,0.05,0.95,0.9138520103266564,22,58.0,1,58.0,1,58.0,1,58.0,1
3204,max_effective,10,30,3,3,0.05,0.95,0.9399513004877204,36,48.0,1,48.0,1,48.0,1,48.0,1
3205,max_effective,10,30,3,3,0.05,0.95,0.7251522178063519,7,21.0,1,21.0,1,21.0,1,21.0,1
3206,max_effective,10,30,3,3,0.05,0.95,0.9459680804812642,11,31.0,1,31.0,1,31.0,1,31.0,1
3207,max_effective,10,30,3,3,0.05,0.95,0.9423060118975756,11,42.0,1,42.0,1,42.0,1,42.0,1
3208,max_effective,10,30,3,3,0.05,0.95,0.9299974350307456,14,36.0,1,36.0,1,36.0,1,36.0,1
3209,max_effective,10,30,3,3,0.05,0.95,0.9492332154920342,6,25.0,1,25.0,1,25.0,1,25.0,1
3210,max_effective,10,30,3,3,0.05,0.95,0.9292567518123682,27,58.0,1,58.0,1,58.0,1,58.0,1
3211,max_effective,10,30,3,3,0.05,0.95,0.9298556199364036,9,40.0,1,40.0,1,40.0,1,40.0,1
3212,max_effective,10,30,3,3,0.05,0.95,0.846057531949514,12,28.0,1,28.0,1,28.0,1,28.0,1
3213,max_effective,10,30,3,3,0.05,0.95,0.6735402664015836,6,19.0,1,19.0,1,19.0,1,19.0,1
3214,max_effective,10,30,3,3,0.05,0.95,0.947195132561548,18,47.0,1,47.0,1,47.0,1,47.0,1
3215,max_effective,10,30,3,3,0.05,0.95,0.8714159719854513,6,22.0,1,22.0,1,22.0,1,22.0,1
3216,max_effective,10,30,3,3,0.05,0.95,0.9403758527388076,41,61.0,1,61.0,1,61.0,1,61.0,1
3217,max_effective,10,30,3,3,0.05,0.95,0.7966571225243886,13,32.0,1,32.0,1,32.0,1,30.0,0
3218,max_effective,10,30,3,3,0.05,0.95,0.8779033720404172,9,30.0,1,30.0,1,30.0,1,30.0,1
3219,max_effective,10,30,3,3,0.05,0.95,0.8814866946497197,23,36.0,1,36.0,1,36.0,1,36.0,1
3220,max_effective,10,30,3,3,0.05,0.95,0.9373771832072488,8,26.0,1,26.0,1,26.0,1,26.0,1
3221,max_effective,10,30,3,3,0.05,0.95,0.928644752977562,9,27.0,1,27.0,1,27.0,1,27.0,1
3222,max_effective,10,30,3,3,0.05,0.95,0.8374027780140242,18,37.0,1,37.0,1,37.0,1,37.0,1
3223,max_effective,10,30,3,3,0.05,0.95,0.8380263616451419,8,24.0,1,24.0,1,24.0,1,24.0,1
3224,max_effective,10,30,3,3,0.05,0.95,0.9155745477399831,17,52.0,1,52.0,1,52.0,1,52.0,1
3225,max_effective,10,30,3,3,0.05,0.95,0.9351228757967356,10,22.0,1,22.0,1,22.0,1,21.0,0
3226,max_effective,10,30,3,3,0.05,0.95,0.9307697840319484,16,29.0,1,29.0,1,29.0,1,29.0,1
3227,max_effective,10,30,3,3,0.05,0.95,0.841899962009472,9,27.0,1,27.0,1,27.0,1,27.0,1
3228,max_effective,10,30,3,3,0.05,0.95,0.7815426164892877,3,13.0,1,13.0,1,13.0,1,13.0,1
3229,max_effective,10,30,3,3,0.05,0.95,0.9426960632513224,24,40.0,1,40.0,1,40.0,1,40.0,1
3230,max_effective,10,30,3,3,0.05,0.95,0.8472995852914336,23,36.0,1,36.0,1,36.0,1,36.0,1
3231,max_effective,10,30,3,3,0.05,0.95,0.9246764993659502,8,35.0,1,35.0,1,35.0,1,35.0,1
3232,max_effective,10,30,3,3,0.05,0.95,0.9491587569171264,15,37.0,1,37.0,1,37.0,1,37.0,1
3233,max_effective,10,30,3,3,0.05,0.95,0.9240767554360652,7,22.0,1,22.0,1,22.0,1,22.0,1
3234,max_effective,10,30,3,3,0.05,0.95,0.7809841103042605,4,14.0,1,14.0,1,14.0,1,14.0,1
3235,max_effective,10,30,3,3,0.05,0.95,0.8918612073126252,5,19.0,1,19.0,1,19.0,1,19.0,1
3236,max_effective,10,30,3,3,0.05,0.95,0.8271432872674513,7,21.0,1,21.0,1,21.0,1,21.0,1
3237,max_effective,10,30,3,3,0.05,0.95,0.8720187242738336,8,33.0,1,33.0,1,33.0,1,33.0,1
3238,max_effective,10,30,3,3,0.05,0.95,0.7741810574427928,5,19.0,1,19.0,1,19.0,1,19.0,1
3239,max_effective,10,30,3,3,0.05,0.95,0.9102572824030428,36,50.0,1,50.0,1,50.0,1,50.0,1
3240,max_effective,10,30,3,3,0.05,0.95,0.93980617123506,18,45.0,1,45.0,1,45.0,1,45.0,1
3241,max_effective,10,30,3,3,0.05,0.95,0.8483674382487189,6,19.0,1,19.0,1,19.0,1,19.0,1
3242,max_effective,10,30,3,3,0.05,0.95,0.8552968855930193,7,27.0,1,27.0,1,27.0,1,27.0,1
3243,max_effective,10,30,3,3,0.05,0.95,0.9087610639532986,18,32.0,1,32.0,1,32.0,1,32.0,1
3244,max_effective,10,30,3,3,0.05,0.95,0.8083117659925285,4,20.0,1,20.0,1,20.0,1,20.0,1
3245,max_effective,10,30,3,3,0.05,0.95,0.9432507005564914,9,25.0,1,25.0,1,25.0,1,25.0,1
3246,max_effective,10,30,3,3,0.05,0.95,0.8018638693624663,4,18.0,1,18.0,1,18.0,1,18.0,1
3247,max_effective,10,30,3,3,0.05,0.95,0.8404782731077647,5,23.0,1,23.0,1,23.0,1,22.0,0
3248,max_effective,10,30,3,3,0.05,0.95,0.8943471659571376,9,24.0,1,24.0,1,24.0,1,22.0,0
3249,max_effective,10,30,3,3,0.05,0.95,0.9226455527773793,8,25.0,1,25.0,1,25.0,1,25.0,1
3250,max_effective,10,30,3,3,0.05,0.95,0.7191819925922416,3,13.0,1,13.0,1,13.0,1,11.0,0
3251,max_effective,10,30,3,3,0.05,0.95,0.9170309389590852,5,23.0,1,23.0,1,23.0,1,23.0,1
3252,max_effective,10,30,3,3,0.05,0.95,0.7746853291301383,3,14.0,1,14.0,1,14.0,1,14.0,1
3253,max_effective,10,30,3,3,0.05,0.95,0.7514235443226003,6,24.0,1,24.0,1,24.0,1,24.0,1
3254,max_effective,10,30,3,3,0.05,0.95,0.7962917403454327,6,22.0,1,22.0,1,22.0,1,22.0,1
3255,max_effective,10,30,3,3,0.05,0.95,0.9204350307525992,11,28.0,1,28.0,1,28.0,1,28.0,1
3256,max_effective,10,30,3,3,0.05,0.95,0.949332112296274,4,21.0,1,21.0,1,21.0,1,21.0,1
3257,max_effective,10,30,3,3,0.05,0.95,0.7786084107695074,19,34.0,1,34.0,1,34.0,1,34.0,1
3258,max_effective,10,30,3,3,0.05,0.95,0.8477200934062777,5,22.0,1,22.0,1,22.0,1,22.0,1
3259,max_effective,10,30,3,3,0.05,0.95,0.7876381914827862,5,20.0,1,20.0,1,20.0,1,19.0,0
3260,max_effective,10,30,3,3,0.05,0.95,0.9348589498089844,20,51.0,1,51.0,1,51.0,1,51.0,1
3261,max_effective,10,30,3,3,0.05,0.95,0.8873040611230685,12,53.0,1,53.0,1,53.0,1,53.0,1
3262,max_effective,10,30,3,3,0.05,0.95,0.9359094440836382,9,25.0,1,25.0,1,25.0,1,25.0,1
3263,max_effective,10,30,3,3,0.05,0.95,0.8855146096602761,21,38.0,1,38.0,1,38.0,1,37.0,0
3264,max_effective,10,30,3,3,0.05,0.95,0.900544195211826,23,42.0,1,42.0,1,42.0,1,42.0,1
3265,max_effective,10,30,3,3,0.05,0.95,0.7661998967306038,3,21.0,1,21.0,1,21.0,1,19.0,0
3266,max_effective,10,30,3,3,0.05,0.95,0.8063362681956142,20,39.0,1,39.0,1,39.0,1,39.0,1
3267,max_effective,10,30,3,3,0.05,0.95,0.943372586137821,7,25.0,1,25.0,1,25.0,1,25.0,1
3268,max_effective,10,30,3,3,0.05,0.95,0.8953263505609024,14,30.0,1,30.0,1,30.0,1,30.0,1
3269,max_effective,10,30,3,3,0.05,0.95,0.9353371380615892,13,42.0,1,42.0,1,42.0,1,42.0,1
3270,max_effective,10,30,3,3,0.05,0.95,0.8690646045594411,3,14.0,1,14.0,1,14.0,1,13.0,0
3271,max_effective,10,30,3,3,0.05,0.95,0.8511698830567493,4,18.0,1,18.0,1,18.0,1,18.0,1
3272,max_effective,10,30,3,3,0.05,0.95,0.8713489623790048,3,17.0,1,17.0,1,17.0,1,17.0,1
3273,max_effective,10,30,3,3,0.05,0.95,0.8166546207710894,7,21.0,1,21.0,1,21.0,1,21.0,1
3274,max_effective,10,30,3,3,0.05,0.95,0.8063763553088675,3,13.0,1,13.0,1,13.0,1,13.0,1
3275,max_effective,10,30,3,3,0.05,0.95,0.9401322703357082,15,35.0,1,35.0,1,35.0,1,35.0,1
3276,max_effective,10,30,3,3,0.05,0.95,0.9486695814167052,7,27.0,1,27.0,1,27.0,1,27.0,1
3277,max_effective,10,30,3,3,0.05,0.95,0.7328187565443869,3,14.0,1,14.0,1,14.0,1,14.0,1
3278,max_effective,10,30,3,3,0.05,0.95,0.7192907514308945,5,18.0,1,18.0,1,18.0,1,18.0,1
3279,max_effective,10,30,3,3,0.05,0.95,0.9153123884138216,5,22.0,1,22.0,1,22.0,1,22.0,1
3280,max_effective,10,30,3,3,0.05,0.95,0.7638253856263735,10,25.0,1,25.0,1,25.0,1,25.0,1
3281,max_effective,10,30,3,3,0.05,0.95,0.8551284713172662,8,32.0,1,32.0,1,32.0,1,32.0,1
3282,max_effective,10,30,3,3,0.05,0.95,0.9012073662991024,11,28.0,1,28.0,1,28.0,1,28.0,1
3283,max_effective,10,30,3,3,0.05,0.95,0.8650822878418292,23,42.0,1,42.0,1,42.0,1,42.0,1
3284,max_effective,10,30,3,3,0.05,0.95,0.8163127019864787,22,41.0,1,41.0,1,41.0,1,41.0,1
3285,max_effective,10,30,3,3,0.05,0.95,0.7450335978145839,9,41.0,1,41.0,1,41.0,1,39.0,0
3286,max_effective,10,30,3,3,0.05,0.95,0.9235583377409416,14,29.0,1,29.0,1,29.0,1,29.0,1
3287,max_effective,10,30,3,3,0.05,0.95,0.70952727405298,2,11.0,1,11.0,1,11.0,1,10.0,0
3288,max_effective,10,30,3,3,0.05,0.95,0.7213055022640545,2,11.0,1,11.0,1,11.0,1,11.0,1
3289,max_effective,10,30,3,3,0.05,0.95,0.7978570345637702,6,18.0,1,18.0,1,18.0,1,18.0,1
3290,max_effective,10,30,3,3,0.05,0.95,0.913970807962854,7,24.0,1,24.0,1,24.0,1,24.0,1
3291,max_effective,10,30,3,3,0.05,0.95,0.9350267035320968,3,14.0,1,14.0,1,14.0,1,14.0,1
3292,max_effective,10,30,3,3,0.05,0.95,0.8952117051286242,33,50.0,1,50.0,1,50.0,1,50.0,1
3293,max_effective,10,30,3,3,0.05,0.95,0.93469103088359,27,44.0,1,44.0,1,44.0,1,44.0,1
3294,max_effective,10,30,3,3,0.05,0.95,0.9033407365804172,10,26.0,1,26.0,1,26.0,1,26.0,1
3295,max_effective,10,30,3,3,0.05,0.95,0.9364332390922728,32,56.0,1,56.0,1,56.0,1,56.0,1
3296,max_effective,10,30,3,3,0.05,0.95,0.8241086947174849,3,18.0,1,18.0,1,18.0,1,18.0,1
3297,max_effective,10,30,3,3,0.05,0.95,0.93764475260139,27,70.0,0,76.0,1,71.0,0,67.0,0
3298,max_effective,10,30,3,3,0.05,0.95,0.8917140169752302,3,15.0,1,15.0,1,15.0,1,15.0,1
3299,max_effective,10,30,3,3,0.05,0.95,0.8421574933558081,5,21.0,1,21.0,1,21.0,1,21.0,1
3300,max_effective,10,30,3,3,0.05,0.95,0.8316978947800796,6,30.0,1,30.0,1,30.0,1,30.0,1
3301,max_effective,10,30,3,3,0.05,0.95,0.9484002969756689,46,71.0,0,76.0,0,83.0,1,65.0,0
3302,max_effective,10,30,3,3,0.05,0.95,0.8308827448048154,8,30.0,1,30.0,1,30.0,1,30.0,1
3303,max_effective,10,30,3,3,0.05,0.95,0.9385349942554474,16,36.0,1,36.0,1,36.0,1,36.0,1
3304,max_effective,10,30,3,3,0.05,0.95,0.7656939682411302,6,22.0,1,22.0,1,22.0,1,22.0,1
3305,max_effective,10,30,3,3,0.05,0.95,0.8917834555422977,14,30.0,1,30.0,1,30.0,1,30.0,1
3306,max_effective,10,30,3,3,0.05,0.95,0.8240483406037783,5,22.0,1,22.0,1,22.0,1,22.0,1
3307,max_effective,10,30,3,3,0.05,0.95,0.7640306936979365,11,30.0,1,30.0,1,30.0,1,29.0,0
3308,max_effective,10,30,3,3,0.05,0.95,0.9067424256015044,8,28.0,1,28.0,1,28.0,1,28.0,1
3309,max_effective,10,30,3,3,0.05,0.95,0.9398053291759062,24,37.0,1,37.0,1,37.0,1,37.0,1
3310,max_effective,10,30,3,3,0.05,0.95,0.8837409723921289,40,65.0,1,65.0,1,65.0,1,65.0,1
3311,max_effective,10,30,3,3,0.05,0.95,0.8327050276685467,5,19.0,1,19.0,1,19.0,1,19.0,1
3312,max_effective,10,30,3,3,0.05,0.95,0.9183053793294552,9,37.0,1,37.0,1,37.0,1,37.0,1
3313,max_effective,10,30,3,3,0.05,0.95,0.7548083396252194,4,19.0,1,19.0,1,19.0,1,19.0,1
3314,max_effective,10,30,3,3,0.05,0.95,0.7882696742146429,4,15.0,1,15.0,1,15.0,1,15.0,1
3315,max_effective,10,30,3,3,0.05,0.95,0.9134745268662944,14,38.0,1,38.0,1,38.0,1,38.0,1
3316,max_effective,10,30,3,3,0.05,0.95,0.9337502361600698,10,34.0,1,34.0,1,34.0,1,34.0,1
3317,max_effective,10,30,3,3,0.05,0.95,0.7663094338364598,4,21.0,1,21.0,1,21.0,1,18.0,0
3318,max_effective,10,30,3,3,0.05,0.95,0.9320720181082108,6,27.0,1,27.0,1,27.0,1,25.0,0
3319,max_effective,10,30,3,3,0.05,0.95,0.9045306438070202,10,35.0,1,35.0,1,35.0,1,35.0,1
3320,max_effective,10,30,3,3,0.05,0.95,0.9493831626617916,6,23.0,1,23.0,1,23.0,1,23.0,1
3321,max_effective,10,30,3,3,0.05,0.95,0.8697412283955757,9,34.0,1,34.0,1,34.0,1,34.0,1
3322,max_effective,10,30,3,3,0.05,0.95,0.8448407922632203,6,20.0,1,20.0,1,20.0,1,20.0,1
3323,max_effective,10,30,3,3,0.05,0.95,0.8547538318080595,6,27.0,1,27.0,1,27.0,1,27.0,1
3324,max_effective,10,30,3,3,0.05,0.95,0.904273972879718,17,32.0,1,32.0,1,32.0,1,32.0,1
3325,max_effective,10,30,3,3,0.05,0.95,0.9374088188642432,14,35.0,1,35.0,1,35.0,1,35.0,1
3326,max_effective,10,30,3,3,0.05,0.95,0.927712493267794,17,47.0,1,47.0,1,47.0,1,47.0,1
3327,max_effective,10,30,3,3,0.05,0.95,0.8531066648514877,10,30.0,1,30.0,1,30.0,1,30.0,1
3328,max_effective,10,30,3,3,0.05,0.95,0.9032670994098696,13,30.0,1,30.0,1,30.0,1,30.0,1
3329,max_effective,10,30,3,3,0.05,0.95,0.9402983704639276,9,37.0,1,37.0,1,37.0,1,37.0,1
3330,max_effective,10,30,3,3,0.05,0.95,0.805158842195944,5,20.0,1,20.0,1,20.0,1,20.0,1
3331,max_effective,10,30,3,3,0.05,0.95,0.9270392418994547,10,26.0,1,26.0,1,26.0,1,26.0,1
3332,max_effective,10,30,3,3,0.05,0.95,0.8962629800273596,27,44.0,1,44.0,1,44.0,1,44.0,1
3333,max_effective,10,30,3,3,0.05,0.95,0.9346594561420378,15,37.0,1,37.0,1,37.0,1,37.0,1
3334,max_effective,10,30,3,3,0.05,0.95,0.7620032863157118,9,28.0,1,28.0,1,28.0,1,28.0,1
3335,max_effective,10,30,3,3,0.05,0.95,0.9205659785710384,9,27.0,1,27.0,1,27.0,1,27.0,1
3336,max_effective,10,30,3,3,0.05,0.95,0.696327446981259,8,20.0,1,20.0,1,20.0,1,20.0,1
3337,max_effective,10,30,3,3,0.05,0.95,0.9264825946858442,23,51.0,1,51.0,1,51.0,1,51.0,1
3338,max_effective,10,30,3,3,0.05,0.95,0.8931849114276739,5,21.0,1,21.0,1,21.0,1,21.0,1
3339,max_effective,10,30,3,3,0.05,0.95,0.9043680046003224,6,16.0,1,16.0,1,16.0,1,16.0,1
3340,max_effective,10,30,3,3,0.05,0.95,0.925064539708837,11,29.0,1,29.0,1,29.0,1,29.0,1
3341,max_effective,10,30,3,3,0.05,0.95,0.918762162128363,15,36.0,1,36.0,1,36.0,1,36.0,1
3342,max_effective,10,30,3,3,0.05,0.95,0.8886656539715647,12,33.0,1,33.0,1,33.0,1,33.0,1
3343,max_effective,10,30,3,3,0.05,0.95,0.8484495536661595,5,17.0,1,17.0,1,17.0,1,17.0,1
3344,max_effective,10,30,3,3,0.05,0.95,0.6767715733604167,1,10.0,1,10.0,1,10.0,1,10.0,1
3345,max_effective,10,30,3,3,0.05,0.95,0.9252630803518892,12,37.0,1,37.0,1,37.0,1,37.0,1
3346,max_effective,10,30,3,3,0.05,0.95,0.890983570647449,4,23.0,1,23.0,1,23.0,1,23.0,1
3347,max_effective,10,30,3,3,0.05,0.95,0.7766164523351534,3,17.0,1,17.0,1,17.0,1,17.0,1
3348,max_effective,10,30,3,3,0.05,0.95,0.9118627240502126,41,66.0,0,72.0,0,74.0,0,77.0,1
3349,max_effective,10,30,3,3,0.05,0.95,0.8977234057730884,4,16.0,1,16.0,1,16.0,1,16.0,1
3350,max_effective,10,30,3,3,0.05,0.95,0.9272079540536772,20,43.0,1,43.0,1,43.0,1,43.0,1
3351,max_effective,10,30,3,3,0.05,0.95,0.8963310403750526,11,34.0,1,34.0,1,34.0,1,34.0,1
3352,max_effective,10,30,3,3,0.05,0.95,0.8609226747212518,10,27.0,1,27.0,1,27.0,1,27.0,1
3353,max_effective,10,30,3,3,0.05,0.95,0.8187558647575028,10,29.0,1,29.0,1,29.0,1,29.0,1
3354,max_effective,10,30,3,3,0.05,0.95,0.9382232442665857,30,52.0,1,52.0,1,52.0,1,51.0,0
3355,max_effective,10,30,3,3,0.05,0.95,0.9132220384472828,5,17.0,1,17.0,1,17.0,1,17.0,1
3356,max_effective,10,30,3,3,0.05,0.95,0.8833503779924566,12,23.0,1,23.0,1,23.0,1,23.0,1
3357,max_effective,10,30,3,3,0.05,0.95,0.8216022720334045,24,42.0,1,42.0,1,42.0,1,42.0,1
3358,max_effective,10,30,3,3,0.05,0.95,0.9223299116875808,6,25.0,1,25.0,1,25.0,1,25.0,1
3359,max_effective,10,30,3,3,0.05,0.95,0.8707618668348187,2,13.0,1,13.0,1,13.0,1,13.0,1
3360,max_effective,10,30,3,3,0.05,0.95,0.9371516225136328,7,21.0,1,21.0,1,21.0,1,21.0,1
3361,max_effective,10,30,3,3,0.05,0.95,0.8058424077247303,8,22.0,1,22.0,1,22.0,1,22.0,1
3362,max_effective,10,30,3,3,0.05,0.95,0.8208700209469966,7,25.0,1,25.0,1,25.0,1,25.0,1
3363,max_effective,10,30,3,3,0.05,0.95,0.8140840163898022,6,21.0,1,21.0,1,21.0,1,21.0,1
3364,max_effective,10,30,3,3,0.05,0.95,0.7830949006180961,10,24.0,1,24.0,1,24.0,1,24.0,1
3365,max_effective,10,30,3,3,0.05,0.95,0.9015733737425968,16,40.0,1,40.0,1,40.0,1,40.0,1
3366,max_effective,10,30,3,3,0.05,0.95,0.889204312375643,10,21.0,1,21.0,1,21.0,1,21.0,1
3367,max_effective,10,30,3,3,0.05,0.95,0.8539211335930412,7,28.0,1,28.0,1,28.0,1,28.0,1
3368,max_effective,10,30,3,3,0.05,0.95,0.8504150842460662,3,15.0,1,15.0,1,15.0,1,15.0,1
3369,max_effective,10,30,3,3,0.05,0.95,0.8484009911489115,20,55.0,1,55.0,1,55.0,1,55.0,1
3370,max_effective,10,30,3,3,0.05,0.95,0.9152009410907156,9,22.0,1,22.0,1,22.0,1,22.0,1
3371,max_effective,10,30,3,3,0.05,0.95,0.7438517133815821,4,21.0,1,21.0,1,21.0,1,21.0,1
3372,max_effective,10,30,3,3,0.05,0.95,0.7797114231894429,15,31.0,1,31.0,1,31.0,1,31.0,1
3373,max_effective,10,30,3,3,0.05,0.95,0.9326810770478118,8,28.0,1,28.0,1,28.0,1,28.0,1
3374,max_effective,10,30,3,3,0.05,0.95,0.9371054260709636,11,41.0,1,41.0,1,41.0,1,41.0,1
3375,max_effective,10,30,3,3,0.05,0.95,0.9394522971685704,10,41.0,1,41.0,1,41.0,1,41.0,1
3376,max_effective,10,30,3,3,0.05,0.95,0.7892230017619248,7,29.0,1,29.0,1,29.0,1,29.0,1
3377,max_effective,10,30,3,3,0.05,0.95,0.9314071370204502,19,37.0,1,37.0,1,37.0,1,35.0,0
3378,max_effective,10,30,3,3,0.05,0.95,0.9235543821481368,9,35.0,1,35.0,1,35.0,1,35.0,1
3379,max_effective,10,30,3,3,0.05,0.95,0.9376888025583412,17,39.0,1,39.0,1,39.0,1,39.0,1
3380,max_effective,10,30,3,3,0.05,0.95,0.920929596358128,6,22.0,1,22.0,1,22.0,1,22.0,1
3381,max_effective,10,30,3,3,0.05,0.95,0.8844566311100938,27,39.0,1,39.0,1,39.0,1,39.0,1
3382,max_effective,10,30,3,3,0.05,0.95,0.9165120983035574,13,43.0,1,43.0,1,43.0,1,43.0,1
3383,max_effective,10,30,3,3,0.05,0.95,0.9170316526377446,31,50.0,1,50.0,1,50.0,1,50.0,1
3384,max_effective,10,30,3,3,0.05,0.95,0.8874810053055114,21,73.0,1,72.0,0,69.0,0,71.0,0
3385,max_effective,10,30,3,3,0.05,0.95,0.9419688173121662,19,46.0,1,46.0,1,46.0,1,46.0,1
3386,max_effective,10,30,3,3,0.05,0.95,0.9473173882697108,87,65.0,0,74.0,0,78.0,1,76.0,0
3387,max_effective,10,30,3,3,0.05,0.95,0.9153027573430406,2,13.0,1,13.0,1,13.0,1,13.0,1
3388,max_effective,10,30,3,3,0.05,0.95,0.6896875061994849,3,16.0,1,16.0,1,16.0,1,16.0,1
3389,max_effective,10,30,3,3,0.05,0.95,0.7486110286446364,5,26.0,1,26.0,1,26.0,1,26.0,1
3390,max_effective,10,30,3,3,0.05,0.95,0.7303015102154796,3,16.0,1,16.0,1,16.0,1,16.0,1
3391,max_effective,10,30,3,3,0.05,0.95,0.92943909384215,5,21.0,1,21.0,1,21.0,1,21.0,1
3392,max_effective,10,30,3,3,0.05,0.95,0.8037998513783258,5,17.0,1,17.0,1,17.0,1,17.0,1
3393,max_effective,10,30,3,3,0.05,0.95,0.9449396274853614,18,39.0,1,39.0,1,39.0,1,39.0,1
3394,max_effective,10,30,3,3,0.05,0.95,0.92351503750033,5,18.0,1,18.0,1,18.0,1,18.0,1
3395,max_effective,10,30,3,3,0.05,0.95,0.8077798317971725,5,18.0,1,18.0,1,18.0,1,18.0,1
3396,max_effective,10,30,3,3,0.05,0.95,0.899818780746756,7,28.0,1,28.0,1,28.0,1,28.0,1
3397,max_effective,10,30,3,3,0.05,0.95,0.8211186033614708,5,27.0,1,27.0,1,27.0,1,27.0,1
3398,max_effective,10,30,3,3,0.05,0.95,0.9226869093739204,7,18.0,1,18.0,1,18.0,1,17.0,0
3399,max_effective,10,30,3,3,0.05,0.95,0.866412813442992,8,32.0,1,32.0,1,32.0,1,32.0,1
3400,max_effective,10,30,3,3,0.05,0.95,0.9034351505093482,7,28.0,1,28.0,1,28.0,1,28.0,1
3401,max_effective,10,30,3,3,0.05,0.95,0.898840102271458,8,34.0,1,34.0,1,34.0,1,34.0,1
3402,max_effective,10,30,3,3,0.05,0.95,0.900106492198891,6,27.0,1,27.0,1,27.0,1,27.0,1
3403,max_effective,10,30,3,3,0.05,0.95,0.8469541114122402,9,42.0,1,42.0,1,42.0,1,42.0,1
3404,max_effective,10,30,3,3,0.05,0.95,0.937458252205638,27,48.0,1,48.0,1,48.0,1,48.0,1
3405,max_effective,10,30,3,3,0.05,0.95,0.8771765924298682,9,22.0,1,22.0,1,22.0,1,22.0,1
3406,max_effective,10,30,3,3,0.05,0.95,0.8261339159540699,29,45.0,1,45.0,1,45.0,1,45.0,1
3407,max_effective,10,30,3,3,0.05,0.95,0.94762263573106,4,16.0,1,16.0,1,16.0,1,16.0,1
3408,max_effective,10,30,3,3,0.05,0.95,0.7181711980944474,6,21.0,1,21.0,1,21.0,1,21.0,1
3409,max_effective,10,30,3,3,0.05,0.95,0.924427237034132,33,55.0,1,55.0,1,55.0,1,55.0,1
3410,max_effective,10,30,3,3,0.05,0.95,0.9358439636059488,16,44.0,1,44.0,1,44.0,1,44.0,1
3411,max_effective,10,30,3,3,0.05,0.95,0.7368003939151471,5,17.0,1,17.0,1,17.0,1,17.0,1
3412,max_effective,10,30,3,3,0.05,0.95,0.854083876639213,9,28.0,1,28.0,1,28.0,1,28.0,1
3413,max_effective,10,30,3,3,0.05,0.95,0.7604302324130677,4,19.0,1,19.0,1,19.0,1,19.0,1
3414,max_effective,10,30,3,3,0.05,0.95,0.9326689336987344,50,68.0,0,73.0,0,79.0,1,78.0,0
3415,max_effective,10,30,3,3,0.05,0.95,0.784702493036438,11,29.0,1,29.0,1,29.0,1,29.0,1
3416,max_effective,10,30,3,3,0.05,0.95,0.9207312900084108,17,44.0,1,44.0,1,44.0,1,44.0,1
3417,max_effective,10,30,3,3,0.05,0.95,0.8966889356833849,11,38.0,1,38.0,1,38.0,1,38.0,1
3418,max_effective,10,30,3,3,0.05,0.95,0.922683043058427,18,39.0,1,39.0,1,39.0,1,39.0,1
3419,max_effective,10,30,3,3,0.05,0.95,0.8551235238005808,13,39.0,1,39.0,1,39.0,1,39.0,1
3420,max_effective,10,30,3,3,0.05,0.95,0.8935718006992575,20,38.0,1,38.0,1,38.0,1,38.0,1
3421,max_effective,10,30,3,3,0.05,0.95,0.9299254183198346,14,35.0,1,35.0,1,35.0,1,35.0,1
3422,max_effective,10,30,3,3,0.05,0.95,0.8757920406897285,17,36.0,1,36.0,1,36.0,1,36.0,1
3423,max_effective,10,30,3,3,0.05,0.95,0.8296259035820008,15,43.0,1,43.0,1,43.0,1,43.0,1
3424,max_effective,10,30,3,3,0.05,0.95,0.934258369611198,37,51.0,1,51.0,1,51.0,1,51.0,1
3425,max_effective,10,30,3,3,0.05,0.95,0.8106774271926391,9,24.0,1,24.0,1,24.0,1,24.0,1
3426,max_effective,10,30,3,3,0.05,0.95,0.7627569470683488,6,22.0,1,22.0,1,22.0,1,22.0,1
3427,max_effective,10,30,3,3,0.05,0.95,0.9462083620632658,17,38.0,1,38.0,1,38.0,1,38.0,1
3428,max_effective,10,30,3,3,0.05,0.95,0.8169511372877015,7,21.0,1,21.0,1,21.0,1,21.0,1
3429,max_effective,10,30,3,3,0.05,0.95,0.787905248299631,5,24.0,1,24.0,1,24.0,1,24.0,1
3430,max_effective,10,30,3,3,0.05,0.95,0.6452701170306139,8,19.0,1,19.0,1,19.0,1,19.0,1
3431,max_effective,10,30,3,3,0.05,0.95,0.9237610340595084,12,31.0,1,31.0,1,31.0,1,31.0,1
3432,max_effective,10,30,3,3,0.05,0.95,0.6997806137360644,3,12.0,1,12.0,1,12.0,1,12.0,1
3433,max_effective,10,30,3,3,0.05,0.95,0.7510124047991046,11,33.0,1,33.0,1,33.0,1,33.0,1
3434,max_effective,10,30,3,3,0.05,0.95,0.8713901902244331,5,20.0,1,20.0,1,20.0,1,20.0,1
3435,max_effective,10,30,3,3,0.05,0.95,0.7980430706652754,4,18.0,1,18.0,1,18.0,1,18.0,1
3436,max_effective,10,30,3,3,0.05,0.95,0.9043854364967616,5,24.0,1,24.0,1,24.0,1,24.0,1
3437,max_effective,10,30,3,3,0.05,0.95,0.8117342628289397,6,20.0,1,20.0,1,20.0,1,20.0,1
3438,max_effective,10,30,3,3,0.05,0.95,0.8340630623327887,7,31.0,1,31.0,1,31.0,1,31.0,1
3439,max_effective,10,30,3,3,0.05,0.95,0.9217859761657508,24,51.0,1,51.0,1,51.0,1,51.0,1
3440,max_effective,10,30,3,3,0.05,0.95,0.8759828657434238,22,37.0,1,37.0,1,37.0,1,37.0,1
3441,max_effective,10,30,3,3,0.05,0.95,0.9403206742483092,7,24.0,1,24.0,1,24.0,1,24.0,1
3442,max_effective,10,30,3,3,0.05,0.95,0.9047582539368026,8,27.0,1,27.0,1,27.0,1,27.0,1
3443,max_effective,10,30,3,3,0.05,0.95,0.7757036210146334,3,15.0,1,15.0,1,15.0,1,15.0,1
3444,max_effective,10,30,3,3,0.05,0.95,0.8096100537080717,5,19.0,1,19.0,1,19.0,1,19.0,1
3445,max_effective,10,30,3,3,0.05,0.95,0.8864891827349692,13,34.0,1,34.0,1,34.0,1,34.0,1
3446,max_effective,10,30,3,3,0.05,0.95,0.9495111680651108,14,36.0,1,36.0,1,36.0,1,36.0,1
3447,max_effective,10,30,3,3,0.05,0.95,0.7707671888224698,7,32.0,1,32.0,1,32.0,1,32.0,1
3448,max_effective,10,30,3,3,0.05,0.95,0.9488765680919896,15,34.0,1,34.0,1,34.0,1,34.0,1
3449,max_effective,10,30,3,3,0.05,0.95,0.9445293831652952,107,68.0,0,75.0,0,82.0,0,87.0,1
3450,max_effective,10,30,3,3,0.05,0.95,0.7285909039456434,3,14.0,1,14.0,1,14.0,1,14.0,1
3451,max_effective,10,30,3,3,0.05,0.95,0.8661707310818941,5,18.0,1,18.0,1,18.0,1,18.0,1
3452,max_effective,10,30,3,3,0.05,0.95,0.9465666210639572,15,50.0,1,50.0,1,50.0,1,50.0,1
3453,max_effective,10,30,3,3,0.05,0.95,0.944425909462273,43,67.0,0,77.0,0,89.0,1,81.0,0
3454,max_effective,10,30,3,3,0.05,0.95,0.868780308331229,12,26.0,1,26.0,1,26.0,1,26.0,1
3455,max_effective,10,30,3,3,0.05,0.95,0.8546487728608346,13,39.0,1,39.0,1,39.0,1,39.0,1
3456,max_effective,10,30,3,3,0.05,0.95,0.911395244876026,13,39.0,1,39.0,1,39.0,1,39.0,1
3457,max_effective,10,30,3,3,0.05,0.95,0.8655194816443931,13,40.0,1,40.0,1,40.0,1,40.0,1
3458,max_effective,10,30,3,3,0.05,0.95,0.8426864348182462,3,14.0,1,14.0,1,14.0,1,14.0,1
3459,max_effective,10,30,3,3,0.05,0.95,0.9446616870833864,15,48.0,1,48.0,1,48.0,1,48.0,1
3460,max_effective,10,30,3,3,0.05,0.95,0.9065281198968234,25,48.0,1,48.0,1,48.0,1,48.0,1
3461,max_effective,10,30,3,3,0.05,0.95,0.838554940704697,8,27.0,1,27.0,1,27.0,1,27.0,1
3462,max_effective,10,30,3,3,0.05,0.95,0.867095168920307,8,30.0,1,30.0,1,30.0,1,30.0,1
3463,max_effective,10,30,3,3,0.05,0.95,0.8126503560071261,15,28.0,1,28.0,1,28.0,1,28.0,1
3464,max_effective,10,30,3,3,0.05,0.95,0.942740849077296,18,58.0,1,58.0,1,58.0,1,58.0,1
3465,max_effective,10,30,3,3,0.05,0.95,0.904093087866777,17,47.0,1,47.0,1,47.0,1,47.0,1
3466,max_effective,10,30,3,3,0.05,0.95,0.8925791795859407,7,28.0,1,28.0,1,28.0,1,28.0,1
3467,max_effective,10,30,3,3,0.05,0.95,0.9349366549931476,22,48.0,1,48.0,1,48.0,1,48.0,1
3468,max_effective,10,30,3,3,0.05,0.95,0.8904412331943422,6,20.0,1,20.0,1,20.0,1,20.0,1
3469,max_effective,10,30,3,3,0.05,0.95,0.913046260932372,18,33.0,1,33.0,1,33.0,1,33.0,1
3470,max_effective,10,30,3,3,0.05,0.95,0.9023290494459508,12,36.0,1,36.0,1,36.0,1,36.0,1
3471,max_effective,10,30,3,3,0.05,0.95,0.8836664598913523,20,36.0,1,36.0,1,36.0,1,36.0,1
3472,max_effective,10,30,3,3,0.05,0.95,0.8755893693423854,11,29.0,1,29.0,1,29.0,1,29.0,1
3473,max_effective,10,30,3,3,0.05,0.95,0.7742971186107959,4,19.0,1,19.0,1,19.0,1,19.0,1
3474,max_effective,10,30,3,3,0.05,0.95,0.6545945802037304,2,12.0,1,12.0,1,12.0,1,12.0,1
3475,max_effective,10,30,3,3,0.05,0.95,0.8262641380264821,16,44.0,1,44.0,1,44.0,1,44.0,1
3476,max_effective,10,30,3,3,0.05,0.95,0.8750380326149317,5,18.0,1,18.0,1,18.0,1,18.0,1
3477,max_effective,10,30,3,3,0.05,0.95,0.861993934259311,10,38.0,1,38.0,1,38.0,1,38.0,1
3478,max_effective,10,30,3,3,0.05,0.95,0.8765173650044502,8,30.0,1,30.0,1,30.0,1,30.0,1
3479,max_effective,10,30,3,3,0.05,0.95,0.9244906424989912,16,36.0,1,36.0,1,36.0,1,36.0,1
3480,max_effective,10,30,3,3,0.05,0.95,0.7451365316269974,8,23.0,1,23.0,1,23.0,1,23.0,1
3481,max_effective,10,30,3,3,0.05,0.95,0.8879216710462505,23,61.0,1,61.0,1,61.0,1,61.0,1
3482,max_effective,10,30,3,3,0.05,0.95,0.8931859439448179,10,33.0,1,33.0,1,33.0,1,33.0,1
3483,max_effective,10,30,3,3,0.05,0.95,0.7702256734127009,6,23.0,1,23.0,1,23.0,1,23.0,1
3484,max_effective,10,30,3,3,0.05,0.95,0.945044855881337,10,37.0,1,37.0,1,37.0,1,37.0,1
3485,max_effective,10,30,3,3,0.05,0.95,0.8607835246405943,11,37.0,1,37.0,1,37.0,1,37.0,1
3486,max_effective,10,30,3,3,0.05,0.95,0.949152031645266,7,21.0,1,21.0,1,21.0,1,21.0,1
3487,max_effective,10,30,3,3,0.05,0.95,0.9394670694080344,10,44.0,1,44.0,1,44.0,1,44.0,1
3488,max_effective,10,30,3,3,0.05,0.95,0.8999932454691002,5,15.0,1,15.0,1,15.0,1,15.0,1
3489,max_effective,10,30,3,3,0.05,0.95,0.8818413724753861,26,49.0,1,49.0,1,49.0,1,49.0,1
3490,max_effective,10,30,3,3,0.05,0.95,0.879984911200031,11,33.0,1,33.0,1,33.0,1,32.0,0
3491,max_effective,10,30,3,3,0.05,0.95,0.8696530390911154,3,15.0,1,15.0,1,15.0,1,15.0,1
3492,max_effective,10,30,3,3,0.05,0.95,0.9130932882774808,8,34.0,1,34.0,1,34.0,1,34.0,1
3493,max_effective,10,30,3,3,0.05,0.95,0.9343320734004142,12,32.0,1,32.0,1,32.0,1,32.0,1
3494,max_effective,10,30,3,3,0.05,0.95,0.9082851780312042,19,39.0,1,39.0,1,39.0,1,39.0,1
3495,max_effective,10,30,3,3,0.05,0.95,0.9443564352221344,19,48.0,1,48.0,1,48.0,1,48.0,1
3496,max_effective,10,30,3,3,0.05,0.95,0.8849964502581721,9,29.0,1,29.0,1,29.0,1,29.0,1
3497,max_effective,10,30,3,3,0.05,0.95,0.909624499985732,5,27.0,1,27.0,1,27.0,1,27.0,1
3498,max_effective,10,30,3,3,0.05,0.95,0.8367204356231713,8,19.0,1,19.0,1,19.0,1,19.0,1
3499,max_effective,10,30,3,3,0.05,0.95,0.8784948844882176,13,44.0,1,44.0,1,44.0,1,44.0,1
3500,max_effective,10,30,3,3,0.05,0.95,0.9332074202627514,52,73.0,0,74.0,0,75.0,0,81.0,1
3501,max_effective,10,30,3,3,0.05,0.95,0.949006559076226,15,34.0,1,34.0,1,34.0,1,34.0,1
3502,max_effective,10,30,3,3,0.05,0.95,0.8253185359270901,9,25.0,1,25.0,1,25.0,1,25.0,1
3503,max_effective,10,30,3,3,0.05,0.95,0.902842515152396,14,33.0,1,33.0,1,33.0,1,33.0,1
3504,max_effective,10,30,3,3,0.05,0.95,0.864815899637827,13,37.0,1,37.0,1,37.0,1,37.0,1
3505,max_effective,10,30,3,3,0.05,0.95,0.7977497752176005,6,22.0,1,22.0,1,22.0,1,22.0,1
3506,max_effective,10,30,3,3,0.05,0.95,0.8355844681706828,16,41.0,1,41.0,1,41.0,1,41.0,1
3507,max_effective,10,30,3,3,0.05,0.95,0.901682390093842,8,36.0,1,36.0,1,36.0,1,36.0,1
3508,max_effective,10,30,3,3,0.05,0.95,0.7871878281789678,3,15.0,1,15.0,1,15.0,1,14.0,0
3509,max_effective,10,30,3,3,0.05,0.95,0.7009117710909935,4,15.0,1,15.0,1,15.0,1,15.0,1
3510,max_effective,10,30,3,3,0.05,0.95,0.8560670701047901,8,27.0,1,27.0,1,27.0,1,27.0,1
3511,max_effective,10,30,3,3,0.05,0.95,0.8437881384178375,8,25.0,1,25.0,1,25.0,1,25.0,1
3512,max_effective,10,30,3,3,0.05,0.95,0.915389489391639,14,42.0,1,42.0,1,42.0,1,42.0,1
3513,max_effective,10,30,3,3,0.05,0.95,0.8089985391909756,7,27.0,1,27.0,1,27.0,1,27.0,1
3514,max_effective,10,30,3,3,0.05,0.95,0.9467826040165992,19,60.0,1,60.0,1,60.0,1,59.0,0
3515,max_effective,10,30,3,3,0.05,0.95,0.7762001528086117,4,15.0,1,15.0,1,15.0,1,15.0,1
3516,max_effective,10,30,3,3,0.05,0.95,0.9145417837815276,27,45.0,1,45.0,1,45.0,1,45.0,1
3517,max_effective,10,30,3,3,0.05,0.95,0.8519212292808811,6,24.0,1,24.0,1,24.0,1,24.0,1
3518,max_effective,10,30,3,3,0.05,0.95,0.8594678043663335,8,31.0,1,31.0,1,31.0,1,31.0,1
3519,max_effective,10,30,3,3,0.05,0.95,0.7278144418766286,4,16.0,1,16.0,1,16.0,1,16.0,1
3520,max_effective,10,30,3,3,0.05,0.95,0.909452652255724,29,56.0,1,56.0,1,56.0,1,56.0,1
3521,max_effective,10,30,3,3,0.05,0.95,0.7953260046522055,7,27.0,1,27.0,1,27.0,1,27.0,1
3522,max_effective,10,30,3,3,0.05,0.95,0.8283896524409619,4,24.0,1,24.0,1,24.0,1,24.0,1
3523,max_effective,10,30,3,3,0.05,0.95,0.8394820919866468,7,23.0,1,23.0,1,23.0,1,23.0,1
3524,max_effective,10,30,3,3,0.05,0.95,0.9214524517972305,24,56.0,1,56.0,1,56.0,1,56.0,1
3525,max_effective,10,30,3,3,0.05,0.95,0.9078541694930384,4,17.0,1,17.0,1,17.0,1,17.0,1
3526,max_effective,10,30,3,3,0.05,0.95,0.9166246506471024,13,32.0,1,32.0,1,32.0,1,32.0,1
3527,max_effective,10,30,3,3,0.05,0.95,0.9499889227470972,9,22.0,1,22.0,1,22.0,1,22.0,1
3528,max_effective,10,30,3,3,0.05,0.95,0.9233917572124584,18,51.0,1,51.0,1,51.0,1,51.0,1
3529,max_effective,10,30,3,3,0.05,0.95,0.91134145833337,5,17.0,1,17.0,1,17.0,1,17.0,1
3530,max_effective,10,30,3,3,0.05,0.95,0.9010727581333652,11,43.0,1,43.0,1,43.0,1,43.0,1
3531,max_effective,10,30,3,3,0.05,0.95,0.7808461937233201,7,23.0,1,23.0,1,23.0,1,23.0,1
3532,max_effective,10,30,3,3,0.05,0.95,0.9186839632576684,46,61.0,1,61.0,1,61.0,1,53.0,0
3533,max_effective,10,30,3,3,0.05,0.95,0.8788831219482552,42,61.0,0,70.0,0,75.0,1,70.0,0
3534,max_effective,10,30,3,3,0.05,0.95,0.7005879468122762,5,15.0,1,15.0,1,15.0,1,15.0,1
3535,max_effective,10,30,3,3,0.05,0.95,0.8926771291049422,17,52.0,1,52.0,1,52.0,1,52.0,1
3536,max_effective,10,30,3,3,0.05,0.95,0.9413881767102688,11,20.0,1,20.0,1,20.0,1,19.0,0
3537,max_effective,10,30,3,3,0.05,0.95,0.9057542133960091,5,16.0,1,16.0,1,16.0,1,16.0,1
3538,max_effective,10,30,3,3,0.05,0.95,0.9409771147681592,22,64.0,0,65.0,1,65.0,1,65.0,1
3539,max_effective,10,30,3,3,0.05,0.95,0.830819941104793,7,23.0,1,23.0,1,23.0,1,23.0,1
3540,max_effective,10,30,3,3,0.05,0.95,0.6044419820964001,3,17.0,1,17.0,1,17.0,1,17.0,1
3541,max_effective,10,30,3,3,0.05,0.95,0.9024318141847308,13,38.0,1,38.0,1,38.0,1,38.0,1
3542,max_effective,10,30,3,3,0.05,0.95,0.8838516132735629,6,21.0,1,21.0,1,21.0,1,21.0,1
3543,max_effective,10,30,3,3,0.05,0.95,0.947182229951889,10,33.0,1,33.0,1,33.0,1,32.0,0
3544,max_effective,10,30,3,3,0.05,0.95,0.8697159225304917,6,22.0,1,22.0,1,22.0,1,22.0,1
3545,max_effective,10,30,3,3,0.05,0.95,0.7031164027802012,3,14.0,1,14.0,1,14.0,1,14.0,1
3546,max_effective,10,30,3,3,0.05,0.95,0.8925731971750456,16,70.0,1,67.0,0,68.0,0,62.0,0
3547,max_effective,10,30,3,3,0.05,0.95,0.8851232306443504,6,21.0,1,21.0,1,21.0,1,21.0,1
3548,max_effective,10,30,3,3,0.05,0.95,0.6884818999508887,6,22.0,1,22.0,1,22.0,1,21.0,0
3549,max_effective,10,30,3,3,0.05,0.95,0.9022340321394556,9,23.0,1,23.0,1,23.0,1,23.0,1
3550,max_effective,10,30,3,3,0.05,0.95,0.9172031881836118,25,70.0,1,70.0,1,67.0,0,70.0,1
3551,max_effective,10,30,3,3,0.05,0.95,0.8223331614516738,7,23.0,1,23.0,1,23.0,1,23.0,1
3552,max_effective,10,30,3,3,0.05,0.95,0.8561275512975272,3,20.0,1,20.0,1,20.0,1,20.0,1
3553,max_effective,10,30,3,3,0.05,0.95,0.9027207858443406,15,28.0,1,28.0,1,28.0,1,28.0,1
3554,max_effective,10,30,3,3,0.05,0.95,0.9479239778058924,4,18.0,1,18.0,1,18.0,1,18.0,1
3555,max_effective,10,30,3,3,0.05,0.95,0.9106371325738372,14,30.0,1,30.0,1,30.0,1,30.0,1
3556,max_effective,10,30,3,3,0.05,0.95,0.8599604126927382,10,24.0,1,24.0,1,24.0,1,24.0,1
3557,max_effective,10,30,3,3,0.05,0.95,0.9372870602195912,48,66.0,0,70.0,0,73.0,0,74.0,1
3558,max_effective,10,30,3,3,0.05,0.95,0.9386089310704668,7,22.0,1,22.0,1,22.0,1,22.0,1
3559,max_effective,10,30,3,3,0.05,0.95,0.9396199670061492,18,33.0,1,33.0,1,33.0,1,33.0,1
3560,max_effective,10,30,3,3,0.05,0.95,0.735422437399724,3,12.0,1,12.0,1,12.0,1,12.0,1
3561,max_effective,10,30,3,3,0.05,0.95,0.925268960493455,24,50.0,1,50.0,1,50.0,1,48.0,0
3562,max_effective,10,30,3,3,0.05,0.95,0.7466199317071286,6,22.0,1,22.0,1,22.0,1,21.0,0
3563,max_effective,10,30,3,3,0.05,0.95,0.9418751674289992,23,55.0,1,55.0,1,53.0,0,52.0,0
3564,max_effective,10,30,3,3,0.05,0.95,0.9402018736082656,29,45.0,1,45.0,1,45.0,1,45.0,1
3565,max_effective,10,30,3,3,0.05,0.95,0.8526742717972863,7,31.0,1,31.0,1,31.0,1,31.0,1
3566,max_effective,10,30,3,3,0.05,0.95,0.8853829971975828,5,20.0,1,20.0,1,20.0,1,20.0,1
3567,max_effective,10,30,3,3,0.05,0.95,0.9018122202975718,11,34.0,1,34.0,1,34.0,1,34.0,1
3568,max_effective,10,30,3,3,0.05,0.95,0.9365268794010152,18,33.0,1,33.0,1,33.0,1,33.0,1
3569,max_effective,10,30,3,3,0.05,0.95,0.8971370405091431,16,40.0,1,40.0,1,40.0,1,40.0,1
3570,max_effective,10,30,3,3,0.05,0.95,0.942340901426163,36,61.0,1,61.0,1,61.0,1,61.0,1
3571,max_effective,10,30,3,3,0.05,0.95,0.9056081326673988,9,24.0,1,24.0,1,24.0,1,24.0,1
3572,max_effective,10,30,3,3,0.05,0.95,0.8330040224764859,10,31.0,1,31.0,1,31.0,1,29.0,0
3573,max_effective,10,30,3,3,0.05,0.95,0.9073930748055417,22,36.0,1,36.0,1,36.0,1,36.0,1
3574,max_effective,10,30,3,3,0.05,0.95,0.928169297873116,6,20.0,1,20.0,1,20.0,1,20.0,1
3575,max_effective,10,30,3,3,0.05,0.95,0.887808944333043,29,60.0,0,61.0,1,61.0,1,61.0,1
3576,max_effective,10,30,3,3,0.05,0.95,0.9259975909902376,28,44.0,1,44.0,1,44.0,1,44.0,1
3577,max_effective,10,30,3,3,0.05,0.95,0.7910609994707406,3,13.0,1,13.0,1,13.0,1,13.0,1
3578,max_effective,10,30,3,3,0.05,0.95,0.9243445183743776,26,42.0,1,42.0,1,42.0,1,42.0,1
3579,max_effective,10,30,3,3,0.05,0.95,0.8926635305332918,10,31.0,1,31.0,1,31.0,1,31.0,1
3580,max_effective,10,30,3,3,0.05,0.95,0.900455868587991,46,62.0,1,62.0,1,62.0,1,62.0,1
3581,max_effective,10,30,3,3,0.05,0.95,0.7993835444160268,8,24.0,1,24.0,1,24.0,1,24.0,1
3582,max_effective,10,30,3,3,0.05,0.95,0.7866221370207305,2,14.0,1,14.0,1,14.0,1,14.0,1
3583,max_effective,10,30,3,3,0.05,0.95,0.8781696075251961,3,16.0,1,16.0,1,16.0,1,16.0,1
3584,max_effective,10,30,3,3,0.05,0.95,0.60207719011298,3,17.0,1,17.0,1,17.0,1,17.0,1
3585,max_effective,10,30,3,3,0.05,0.95,0.901570553978719,14,28.0,1,28.0,1,28.0,1,28.0,1
3586,max_effective,10,30,3,3,0.05,0.95,0.7734613661585045,4,16.0,1,16.0,1,16.0,1,16.0,1
3587,max_effective,10,30,3,3,0.05,0.95,0.787859704233565,9,25.0,1,25.0,1,25.0,1,25.0,1
3588,max_effective,10,30,3,3,0.05,0.95,0.9165635929297647,7,17.0,1,17.0,1,17.0,1,17.0,1
3589,max_effective,10,30,3,3,0.05,0.95,0.792585689182252,5,18.0,1,18.0,1,18.0,1,18.0,1
3590,max_effective,10,30,3,3,0.05,0.95,0.9101012804178008,7,17.0,1,17.0,1,17.0,1,17.0,1
3591,max_effective,10,30,3,3,0.05,0.95,0.8673135641530355,7,25.0,1,25.0,1,25.0,1,25.0,1
3592,max_effective,10,30,3,3,0.05,0.95,0.8456813925973332,17,44.0,1,44.0,1,44.0,1,44.0,1
3593,max_effective,10,30,3,3,0.05,0.95,0.9103878301916104,21,51.0,1,51.0,1,51.0,1,51.0,1
3594,max_effective,10,30,3,3,0.05,0.95,0.9088471643147548,15,37.0,1,37.0,1,37.0,1,37.0,1
3595,max_effective,10,30,3,3,0.05,0.95,0.940013653862135,8,23.0,1,23.0,1,23.0,1,23.0,1
3596,max_effective,10,30,3,3,0.05,0.95,0.8857130023618098,13,28.0,1,28.0,1,28.0,1,28.0,1
3597,max_effective,10,30,3,3,0.05,0.95,0.8669462696499751,3,18.0,1,18.0,1,18.0,1,18.0,1
3598,max_effective,10,30,3,3,0.05,0.95,0.6718379338778356,3,13.0,1,13.0,1,13.0,1,13.0,1
3599,max_effective,10,30,3,3,0.05,0.95,0.6089417812441885,5,24.0,1,24.0,1,24.0,1,24.0,1
3600,max_effective,10,30,3,3,0.05,0.95,0.933616807694519,9,33.0,1,33.0,1,33.0,1,33.0,1
3601,max_effective,10,30,3,3,0.05,0.95,0.9146146340582778,26,52.0,1,52.0,1,52.0,1,52.0,1
3602,max_effective,10,30,3,3,0.05,0.95,0.8415385594602796,10,28.0,1,28.0,1,28.0,1,28.0,1
3603,max_effective,10,30,3,3,0.05,0.95,0.8626654768992007,5,21.0,1,21.0,1,21.0,1,21.0,1
3604,max_effective,10,30,3,3,0.05,0.95,0.792362907725394,9,28.0,1,28.0,1,28.0,1,28.0,1
3605,max_effective,10,30,3,3,0.05,0.95,0.805930450635434,6,23.0,1,23.0,1,23.0,1,23.0,1
3606,max_effective,10,30,3,3,0.05,0.95,0.9483135798854012,12,42.0,1,42.0,1,42.0,1,42.0,1
3607,max_effective,10,30,3,3,0.05,0.95,0.910071430090992,5,21.0,1,21.0,1,21.0,1,21.0,1
3608,max_effective,10,30,3,3,0.05,0.95,0.9378002363681848,11,49.0,1,49.0,1,49.0,1,49.0,1
3609,max_effective,10,30,3,3,0.05,0.95,0.9398278528149624,55,70.0,1,70.0,1,70.0,1,69.0,0
3610,max_effective,10,30,3,3,0.05,0.95,0.7599942884465117,9,22.0,1,22.0,1,22.0,1,22.0,1
3611,max_effective,10,30,3,3,0.05,0.95,0.9320582582596596,13,36.0,1,36.0,1,36.0,1,36.0,1
3612,max_effective,10,30,3,3,0.05,0.95,0.8970463840163753,2,17.0,1,17.0,1,17.0,1,17.0,1
3613,max_effective,10,30,3,3,0.05,0.95,0.9235870167640956,19,63.0,1,63.0,1,58.0,0,60.0,0
3614,max_effective,10,30,3,3,0.05,0.95,0.940581196338881,42,70.0,1,70.0,1,70.0,1,69.0,0
3615,max_effective,10,30,3,3,0.05,0.95,0.910296332773938,9,33.0,1,33.0,1,33.0,1,33.0,1
3616,max_effective,10,30,3,3,0.05,0.95,0.9420171477940478,4,16.0,1,16.0,1,16.0,1,16.0,1
3617,max_effective,10,30,3,3,0.05,0.95,0.8892821011532044,16,45.0,1,45.0,1,45.0,1,45.0,1
3618,max_effective,10,30,3,3,0.05,0.95,0.8322861491241158,19,29.0,1,29.0,1,29.0,1,29.0,1
3619,max_effective,10,30,3,3,0.05,0.95,0.891348179728479,14,27.0,1,27.0,1,27.0,1,27.0,1
3620,max_effective,10,30,3,3,0.05,0.95,0.8466895994328373,14,40.0,1,40.0,1,40.0,1,40.0,1
3621,max_effective,10,30,3,3,0.05,0.95,0.9067495887237856,6,25.0,1,25.0,1,25.0,1,25.0,1
3622,max_effective,10,30,3,3,0.05,0.95,0.6797700202731132,3,15.0,1,15.0,1,15.0,1,15.0,1
3623,max_effective,10,30,3,3,0.05,0.95,0.8997030698836332,14,36.0,1,36.0,1,36.0,1,36.0,1
3624,max_effective,10,30,3,3,0.05,0.95,0.9279975221290208,24,48.0,1,48.0,1,48.0,1,48.0,1
3625,max_effective,10,30,3,3,0.05,0.95,0.8546551306035849,5,22.0,1,22.0,1,22.0,1,22.0,1
3626,max_effective,10,30,3,3,0.05,0.95,0.9127093789017708,8,33.0,1,33.0,1,33.0,1,33.0,1
3627,max_effective,10,30,3,3,0.05,0.95,0.7849536771920562,6,21.0,1,21.0,1,21.0,1,21.0,1
3628,max_effective,10,30,3,3,0.05,0.95,0.8174696754384749,11,26.0,1,26.0,1,26.0,1,26.0,1
3629,max_effective,10,30,3,3,0.05,0.95,0.8730264579420185,6,18.0,1,18.0,1,18.0,1,18.0,1
3630,max_effective,10,30,3,3,0.05,0.95,0.8107036685510266,10,29.0,1,29.0,1,29.0,1,29.0,1
3631,max_effective,10,30,3,3,0.05,0.95,0.7418296146634302,9,21.0,1,21.0,1,21.0,1,21.0,1
3632,max_effective,10,30,3,3,0.05,0.95,0.7451360145146018,5,21.0,1,21.0,1,21.0,1,21.0,1
3633,max_effective,10,30,3,3,0.05,0.95,0.8314196722303107,6,24.0,1,24.0,1,24.0,1,24.0,1
3634,max_effective,10,30,3,3,0.05,0.95,0.7891933944289982,6,22.0,1,22.0,1,22.0,1,22.0,1
3635,max_effective,10,30,3,3,0.05,0.95,0.9485204957455914,46,64.0,0,71.0,0,81.0,1,81.0,1
3636,max_effective,10,30,3,3,0.05,0.95,0.9297202536974736,16,37.0,1,37.0,1,37.0,1,37.0,1
3637,max_effective,10,30,3,3,0.05,0.95,0.8342368877657276,9,32.0,1,32.0,1,32.0,1,32.0,1
3638,max_effective,10,30,3,3,0.05,0.95,0.8796804008444941,10,31.0,1,31.0,1,31.0,1,31.0,1
3639,max_effective,10,30,3,3,0.05,0.95,0.910134268726812,27,56.0,1,56.0,1,56.0,1,56.0,1
3640,max_effective,10,30,3,3,0.05,0.95,0.6490635126060189,5,18.0,1,18.0,1,18.0,1,17.0,0
3641,max_effective,10,30,3,3,0.05,0.95,0.8538854274728185,14,35.0,1,35.0,1,35.0,1,35.0,1
3642,max_effective,10,30,3,3,0.05,0.95,0.921297043051181,3,17.0,1,17.0,1,17.0,1,17.0,1
3643,max_effective,10,30,3,3,0.05,0.95,0.8764128481674209,21,45.0,1,45.0,1,45.0,1,45.0,1
3644,max_effective,10,30,3,3,0.05,0.95,0.947144000523316,27,47.0,1,47.0,1,47.0,1,47.0,1
3645,max_effective,10,30,3,3,0.05,0.95,0.941563800246504,29,53.0,1,53.0,1,53.0,1,53.0,1
3646,max_effective,10,30,3,3,0.05,0.95,0.9474016217428644,8,25.0,1,25.0,1,25.0,1,25.0,1
3647,max_effective,10,30,3,3,0.05,0.95,0.9345292251240034,8,24.0,1,24.0,1,24.0,1,24.0,1
3648,max_effective,10,30,3,3,0.05,0.95,0.7710824956724273,2,12.0,1,12.0,1,12.0,1,12.0,1
3649,max_effective,10,30,3,3,0.05,0.95,0.8843191953217407,10,36.0,1,36.0,1,36.0,1,36.0,1
3650,max_effective,10,30,3,3,0.05,0.95,0.8518272849136935,11,30.0,1,30.0,1,30.0,1,30.0,1
3651,max_effective,10,30,3,3,0.05,0.95,0.9314033431203392,20,46.0,1,46.0,1,46.0,1,46.0,1
3652,max_effective,10,30,3,3,0.05,0.95,0.8611683138626239,4,19.0,1,19.0,1,19.0,1,19.0,1
3653,max_effective,10,30,3,3,0.05,0.95,0.9238271914734192,10,38.0,1,38.0,1,38.0,1,38.0,1
3654,max_effective,10,30,3,3,0.05,0.95,0.8794282559824963,10,21.0,1,21.0,1,21.0,1,21.0,1
3655,max_effective,10,30,3,3,0.05,0.95,0.8967366891339412,19,44.0,1,44.0,1,44.0,1,44.0,1
3656,max_effective,10,30,3,3,0.05,0.95,0.913050499111468,4,18.0,1,18.0,1,18.0,1,18.0,1
3657,max_effective,10,30,3,3,0.05,0.95,0.8663904422417387,9,29.0,1,29.0,1,29.0,1,29.0,1
3658,max_effective,10,30,3,3,0.05,0.95,0.9472095137540568,21,43.0,1,43.0,1,43.0,1,43.0,1
3659,max_effective,10,30,3,3,0.05,0.95,0.6808505585730189,10,29.0,1,29.0,1,29.0,1,29.0,1
3660,max_effective,10,30,3,3,0.05,0.95,0.7933238833327625,14,35.0,1,35.0,1,35.0,1,35.0,1
3661,max_effective,10,30,3,3,0.05,0.95,0.926763349125274,10,26.0,1,26.0,1,26.0,1,26.0,1
3662,max_effective,10,30,3,3,0.05,0.95,0.8578293242196031,2,13.0,1,13.0,1,13.0,1,13.0,1
3663,max_effective,10,30,3,3,0.05,0.95,0.7660614500527869,6,21.0,1,21.0,1,21.0,1,21.0,1
3664,max_effective,10,30,3,3,0.05,0.95,0.942963428011886,18,32.0,1,32.0,1,32.0,1,32.0,1
3665,max_effective,10,30,3,3,0.05,0.95,0.916351060931761,54,68.0,0,74.0,1,74.0,1,74.0,1
3666,max_effective,10,30,3,3,0.05,0.95,0.9296828863311498,36,60.0,1,60.0,1,60.0,1,60.0,1
3667,max_effective,10,30,3,3,0.05,0.95,0.7997147547459554,4,15.0,1,15.0,1,15.0,1,14.0,0
3668,max_effective,10,30,3,3,0.05,0.95,0.9189134154194372,17,44.0,1,44.0,1,44.0,1,44.0,1
3669,max_effective,10,30,3,3,0.05,0.95,0.82973562445612,23,36.0,1,36.0,1,36.0,1,36.0,1
3670,max_effective,10,30,3,3,0.05,0.95,0.8687324104472345,23,49.0,1,49.0,1,49.0,1,49.0,1
3671,max_effective,10,30,3,3,0.05,0.95,0.8433990039059379,12,44.0,1,44.0,1,44.0,1,44.0,1
3672,max_effective,10,30,3,3,0.05,0.95,0.8759739861784435,5,24.0,1,24.0,1,24.0,1,24.0,1
3673,max_effective,10,30,3,3,0.05,0.95,0.8768632707330765,8,26.0,1,26.0,1,26.0,1,26.0,1
3674,max_effective,10,30,3,3,0.05,0.95,0.914012501535854,3,17.0,1,17.0,1,17.0,1,17.0,1
3675,max_effective,10,30,3,3,0.05,0.95,0.7666337807849446,6,20.0,1,20.0,1,20.0,1,20.0,1
3676,max_effective,10,30,3,3,0.05,0.95,0.9385108237772122,27,44.0,1,44.0,1,44.0,1,43.0,0
3677,max_effective,10,30,3,3,0.05,0.95,0.8306218687260684,12,36.0,1,36.0,1,36.0,1,36.0,1
3678,max_effective,10,30,3,3,0.05,0.95,0.881142623925491,14,26.0,1,26.0,1,26.0,1,26.0,1
3679,max_effective,10,30,3,3,0.05,0.95,0.9113985180129182,4,20.0,1,20.0,1,20.0,1,20.0,1
3680,max_effective,10,30,3,3,0.05,0.95,0.9389705701771498,12,32.0,1,32.0,1,32.0,1,32.0,1
3681,max_effective,10,30,3,3,0.05,0.95,0.6123616105124448,3,17.0,1,17.0,1,17.0,1,17.0,1
3682,max_effective,10,30,3,3,0.05,0.95,0.9177640442768784,24,40.0,1,40.0,1,40.0,1,39.0,0
3683,max_effective,10,30,3,3,0.05,0.95,0.825890248876136,3,16.0,1,16.0,1,16.0,1,16.0,1
3684,max_effective,10,30,3,3,0.05,0.95,0.9260616879077024,10,28.0,1,28.0,1,28.0,1,28.0,1
3685,max_effective,10,30,3,3,0.05,0.95,0.8355508958312872,5,15.0,1,15.0,1,15.0,1,15.0,1
3686,max_effective,10,30,3,3,0.05,0.95,0.9243220041799358,11,50.0,1,50.0,1,50.0,1,50.0,1
3687,max_effective,10,30,3,3,0.05,0.95,0.7519084360829579,11,40.0,1,40.0,1,40.0,1,40.0,1
3688,max_effective,10,30,3,3,0.05,0.95,0.9056208405661802,7,26.0,1,26.0,1,26.0,1,24.0,0
3689,max_effective,10,30,3,3,0.05,0.95,0.8464981684887909,8,20.0,1,20.0,1,20.0,1,20.0,1
3690,max_effective,10,30,3,3,0.05,0.95,0.7755040476294239,8,29.0,1,29.0,1,29.0,1,29.0,1
3691,max_effective,10,30,3,3,0.05,0.95,0.8101706626898937,6,26.0,1,26.0,1,26.0,1,26.0,1
3692,max_effective,10,30,3,3,0.05,0.95,0.6948851865619995,2,13.0,1,13.0,1,13.0,1,13.0,1
3693,max_effective,10,30,3,3,0.05,0.95,0.7859873009661614,7,29.0,1,29.0,1,29.0,1,29.0,1
3694,max_effective,10,30,3,3,0.05,0.95,0.9416349960834356,68,76.0,0,80.0,0,81.0,1,81.0,1
3695,max_effective,10,30,3,3,0.05,0.95,0.9026934401838412,10,30.0,1,30.0,1,30.0,1,30.0,1
3696,max_effective,10,30,3,3,0.05,0.95,0.707447959687294,7,25.0,1,25.0,1,25.0,1,25.0,1
3697,max_effective,10,30,3,3,0.05,0.95,0.9339729742962996,16,49.0,1,49.0,1,49.0,1,49.0,1
3698,max_effective,10,30,3,3,0.05,0.95,0.8395852570027018,10,24.0,1,24.0,1,24.0,1,23.0,0
3699,max_effective,10,30,3,3,0.05,0.95,0.9398257753158498,10,36.0,1,36.0,1,36.0,1,36.0,1
3700,max_effective,10,30,3,3,0.05,0.95,0.8827701708520921,20,43.0,1,43.0,1,43.0,1,43.0,1
3701,max_effective,10,30,3,3,0.05,0.95,0.9347593585573516,5,22.0,1,22.0,1,22.0,1,22.0,1
3702,max_effective,10,30,3,3,0.05,0.95,0.8499326302127247,32,54.0,1,54.0,1,54.0,1,54.0,1
3703,max_effective,10,30,3,3,0.05,0.95,0.8464439773832746,17,51.0,1,51.0,1,51.0,1,50.0,0
3704,max_effective,10,30,3,3,0.05,0.95,0.6693950044949106,5,19.0,1,19.0,1,19.0,1,19.0,1
3705,max_effective,10,30,3,3,0.05,0.95,0.6173281217245382,3,15.0,1,15.0,1,15.0,1,15.0,1
3706,max_effective,10,30,3,3,0.05,0.95,0.9318488899131055,16,45.0,1,45.0,1,45.0,1,45.0,1
3707,max_effective,10,30,3,3,0.05,0.95,0.83651917382359,13,34.0,1,34.0,1,34.0,1,34.0,1
3708,max_effective,10,30,3,3,0.05,0.95,0.8030437336663527,18,42.0,1,42.0,1,42.0,1,42.0,1
3709,max_effective,10,30,3,3,0.05,0.95,0.8541721368744192,6,24.0,1,24.0,1,24.0,1,24.0,1
3710,max_effective,10,30,3,3,0.05,0.95,0.9142602128156198,10,29.0,1,29.0,1,29.0,1,29.0,1
3711,max_effective,10,30,3,3,0.05,0.95,0.8377900570795677,15,36.0,1,36.0,1,36.0,1,36.0,1
3712,max_effective,10,30,3,3,0.05,0.95,0.8123991973451591,7,19.0,1,19.0,1,19.0,1,18.0,0
3713,max_effective,10,30,3,3,0.05,0.95,0.8333686420762597,32,51.0,1,51.0,1,51.0,1,51.0,1
3714,max_effective,10,30,3,3,0.05,0.95,0.8996084722776693,5,16.0,1,16.0,1,16.0,1,15.0,0
3715,max_effective,10,30,3,3,0.05,0.95,0.9371235942446164,27,56.0,1,56.0,1,56.0,1,56.0,1
3716,max_effective,10,30,3,3,0.05,0.95,0.8600421639624369,2,12.0,1,12.0,1,12.0,1,12.0,1
3717,max_effective,10,30,3,3,0.05,0.95,0.914455736098626,5,20.0,1,20.0,1,20.0,1,20.0,1
3718,max_effective,10,30,3,3,0.05,0.95,0.8803159003241202,19,34.0,1,34.0,1,34.0,1,34.0,1
3719,max_effective,10,30,3,3,0.05,0.95,0.9457861976361512,3,17.0,1,17.0,1,17.0,1,17.0,1
3720,max_effective,10,30,3,3,0.05,0.95,0.8005010040941177,8,29.0,1,29.0,1,29.0,1,29.0,1
3721,max_effective,10,30,3,3,0.05,0.95,0.9152577846721204,12,38.0,1,38.0,1,38.0,1,38.0,1
3722,max_effective,10,30,3,3,0.05,0.95,0.9032301179752036,25,47.0,1,47.0,1,47.0,1,47.0,1
3723,max_effective,10,30,3,3,0.05,0.95,0.9241838677420394,58,72.0,0,76.0,0,81.0,0,82.0,1
3724,max_effective,10,30,3,3,0.05,0.95,0.8796464375950902,4,18.0,1,18.0,1,18.0,1,18.0,1
3725,max_effective,10,30,3,3,0.05,0.95,0.7865089764532229,7,21.0,1,21.0,1,21.0,1,21.0,1
3726,max_effective,10,30,3,3,0.05,0.95,0.9031100538452214,10,28.0,1,28.0,1,28.0,1,28.0,1
3727,max_effective,10,30,3,3,0.05,0.95,0.8569579083372606,12,39.0,1,39.0,1,39.0,1,39.0,1
3728,max_effective,10,30,3,3,0.05,0.95,0.7404790438890955,3,16.0,1,16.0,1,16.0,1,16.0,1
3729,max_effective,10,30,3,3,0.05,0.95,0.861881878707604,11,34.0,1,34.0,1,34.0,1,34.0,1
3730,max_effective,10,30,3,3,0.05,0.95,0.9322789796872608,48,67.0,0,72.0,1,72.0,1,72.0,1
3731,max_effective,10,30,3,3,0.05,0.95,0.8448183850800115,16,36.0,1,36.0,1,36.0,1,36.0,1
3732,max_effective,10,30,3,3,0.05,0.95,0.8813672187351842,8,23.0,1,23.0,1,23.0,1,23.0,1
3733,max_effective,10,30,3,3,0.05,0.95,0.6398831180939866,4,22.0,1,22.0,1,22.0,1,22.0,1
3734,max_effective,10,30,3,3,0.05,0.95,0.8127291003538829,6,19.0,1,19.0,1,19.0,1,19.0,1
3735,max_effective,10,30,3,3,0.05,0.95,0.8677395401924762,8,21.0,1,21.0,1,21.0,1,21.0,1
3736,max_effective,10,30,3,3,0.05,0.95,0.8836310956533129,5,16.0,1,16.0,1,16.0,1,16.0,1
3737,max_effective,10,30,3,3,0.05,0.95,0.7450919750074612,3,13.0,1,13.0,1,13.0,1,12.0,0
3738,max_effective,10,30,3,3,0.05,0.95,0.9334654320400227,16,40.0,1,40.0,1,40.0,1,40.0,1
3739,max_effective,10,30,3,3,0.05,0.95,0.893734486848792,25,45.0,1,45.0,1,45.0,1,45.0,1
3740,max_effective,10,30,3,3,0.05,0.95,0.7302785340599173,7,20.0,1,20.0,1,20.0,1,20.0,1
3741,max_effective,10,30,3,3,0.05,0.95,0.9435658197127148,6,18.0,1,18.0,1,18.0,1,18.0,1
3742,max_effective,10,30,3,3,0.05,0.95,0.7992367885494842,8,25.0,1,25.0,1,25.0,1,25.0,1
3743,max_effective,10,30,3,3,0.05,0.95,0.9317100940015852,10,23.0,1,23.0,1,23.0,1,23.0,1
3744,max_effective,10,30,3,3,0.05,0.95,0.6507784110266184,6,22.0,1,22.0,1,22.0,1,22.0,1
3745,max_effective,10,30,3,3,0.05,0.95,0.888602092171434,19,40.0,1,40.0,1,40.0,1,40.0,1
3746,max_effective,10,30,3,3,0.05,0.95,0.9096593363048692,15,38.0,1,38.0,1,38.0,1,38.0,1
3747,max_effective,10,30,3,3,0.05,0.95,0.8059274049525321,11,25.0,1,25.0,1,25.0,1,25.0,1
3748,max_effective,10,30,3,3,0.05,0.95,0.7872132530384156,2,14.0,1,14.0,1,14.0,1,14.0,1
3749,max_effective,10,30,3,3,0.05,0.95,0.9045430231751432,15,34.0,1,34.0,1,34.0,1,34.0,1
3750,max_effective,10,30,3,3,0.05,0.95,0.7913236557131664,6,24.0,1,24.0,1,24.0,1,24.0,1
3751,max_effective,10,30,3,3,0.05,0.95,0.8301146972720199,2,11.0,1,11.0,1,11.0,1,11.0,1
3752,max_effective,10,30,3,3,0.05,0.95,0.7832404071471301,10,25.0,1,25.0,1,25.0,1,25.0,1
3753,max_effective,10,30,3,3,0.05,0.95,0.9499368286186548,57,59.0,0,77.0,0,82.0,1,82.0,1
3754,max_effective,10,30,3,3,0.05,0.95,0.9101181389724772,9,23.0,1,23.0,1,23.0,1,23.0,1
3755,max_effective,10,30,3,3,0.05,0.95,0.8468941445073818,7,28.0,1,28.0,1,28.0,1,28.0,1
3756,max_effective,10,30,3,3,0.05,0.95,0.879940378598789,9,30.0,1,30.0,1,30.0,1,30.0,1
3757,max_effective,10,30,3,3,0.05,0.95,0.8989075638552207,14,36.0,1,36.0,1,36.0,1,36.0,1
3758,max_effective,10,30,3,3,0.05,0.95,0.9382615111841274,6,23.0,1,23.0,1,23.0,1,23.0,1
3759,max_effective,10,30,3,3,0.05,0.95,0.9343109754266988,18,39.0,1,39.0,1,39.0,1,39.0,1
3760,max_effective,10,30,3,3,0.05,0.95,0.8243678148712463,7,24.0,1,24.0,1,24.0,1,24.0,1
3761,max_effective,10,30,3,3,0.05,0.95,0.9295532451438714,38,60.0,1,60.0,1,60.0,1,60.0,1
3762,max_effective,10,30,3,3,0.05,0.95,0.8369507663658301,7,30.0,1,30.0,1,30.0,1,30.0,1
3763,max_effective,10,30,3,3,0.05,0.95,0.8895415647173264,30,61.0,1,61.0,1,61.0,1,53.0,0
3764,max_effective,10,30,3,3,0.05,0.95,0.9475062754044692,44,68.0,0,69.0,1,69.0,1,68.0,0
3765,max_effective,10,30,3,3,0.05,0.95,0.8142468652432256,20,30.0,1,30.0,1,30.0,1,30.0,1
3766,max_effective,10,30,3,3,0.05,0.95,0.8760228887618562,5,20.0,1,20.0,1,20.0,1,20.0,1
3767,max_effective,10,30,3,3,0.05,0.95,0.93919482997127,9,21.0,1,21.0,1,21.0,1,21.0,1
3768,max_effective,10,30,3,3,0.05,0.95,0.9412583660275738,23,45.0,1,45.0,1,45.0,1,45.0,1
3769,max_effective,10,30,3,3,0.05,0.95,0.9062438691058352,9,25.0,1,25.0,1,25.0,1,25.0,1
3770,max_effective,10,30,3,3,0.05,0.95,0.8075160746350039,8,29.0,1,29.0,1,29.0,1,29.0,1
3771,max_effective,10,30,3,3,0.05,0.95,0.9262787029761992,7,23.0,1,23.0,1,23.0,1,23.0,1
3772,max_effective,10,30,3,3,0.05,0.95,0.8993267302750965,8,21.0,1,21.0,1,21.0,1,21.0,1
3773,max_effective,10,30,3,3,0.05,0.95,0.9090862754994756,5,25.0,1,25.0,1,25.0,1,25.0,1
3774,max_effective,10,30,3,3,0.05,0.95,0.6767817107692764,5,25.0,1,25.0,1,25.0,1,25.0,1
3775,max_effective,10,30,3,3,0.05,0.95,0.6508181142819639,5,26.0,1,26.0,1,26.0,1,26.0,1
3776,max_effective,10,30,3,3,0.05,0.95,0.9455024311454262,18,38.0,1,38.0,1,38.0,1,38.0,1
3777,max_effective,10,30,3,3,0.05,0.95,0.9444422177176912,29,65.0,0,64.0,0,70.0,1,70.0,1
3778,max_effective,10,30,3,3,0.05,0.95,0.8782594163164852,9,41.0,1,41.0,1,41.0,1,41.0,1
3779,max_effective,10,30,3,3,0.05,0.95,0.8920073887475,22,53.0,1,53.0,1,53.0,1,53.0,1
3780,max_effective,10,30,3,3,0.05,0.95,0.9031086089997804,58,65.0,0,75.0,0,80.0,1,79.0,0
3781,max_effective,10,30,3,3,0.05,0.95,0.8688654822428844,6,25.0,1,25.0,1,25.0,1,25.0,1
3782,max_effective,10,30,3,3,0.05,0.95,0.9002544817639813,17,34.0,1,34.0,1,34.0,1,34.0,1
3783,max_effective,10,30,3,3,0.05,0.95,0.884189480641828,7,27.0,1,27.0,1,27.0,1,27.0,1
3784,max_effective,10,30,3,3,0.05,0.95,0.941230848750888,31,56.0,1,56.0,1,56.0,1,56.0,1
3785,max_effective,10,30,3,3,0.05,0.95,0.9000019354924471,16,47.0,1,47.0,1,47.0,1,47.0,1
3786,max_effective,10,30,3,3,0.05,0.95,0.7713558683995863,3,14.0,1,14.0,1,14.0,1,14.0,1
3787,max_effective,10,30,3,3,0.05,0.95,0.7887449281279267,4,16.0,1,16.0,1,16.0,1,16.0,1
3788,max_effective,10,30,3,3,0.05,0.95,0.874630458408713,18,37.0,1,37.0,1,37.0,1,37.0,1
3789,max_effective,10,30,3,3,0.05,0.95,0.8975760925458871,10,24.0,1,24.0,1,24.0,1,24.0,1
3790,max_effective,10,30,3,3,0.05,0.95,0.8376056914881926,19,43.0,1,43.0,1,43.0,1,43.0,1
3791,max_effective,10,30,3,3,0.05,0.95,0.9347974023690664,9,25.0,1,25.0,1,25.0,1,24.0,0
3792,max_effective,10,30,3,3,0.05,0.95,0.8012956357626978,6,23.0,1,23.0,1,23.0,1,23.0,1
3793,max_effective,10,30,3,3,0.05,0.95,0.9129973794176058,37,61.0,0,72.0,1,72.0,1,68.0,0
3794,max_effective,10,30,3,3,0.05,0.95,0.9182954622534562,13,32.0,1,32.0,1,32.0,1,32.0,1
3795,max_effective,10,30,3,3,0.05,0.95,0.8047308960357195,6,27.0,1,27.0,1,27.0,1,27.0,1
3796,max_effective,10,30,3,3,0.05,0.95,0.83311235303942,10,35.0,1,35.0,1,35.0,1,35.0,1
3797,max_effective,10,30,3,3,0.05,0.95,0.9144352770673748,7,21.0,1,21.0,1,21.0,1,21.0,1
3798,max_effective,10,30,3,3,0.05,0.95,0.835903702167665,7,29.0,1,29.0,1,29.0,1,29.0,1
3799,max_effective,10,30,3,3,0.05,0.95,0.9057569104595636,13,47.0,1,47.0,1,47.0,1,46.0,0
3800,max_effective,10,30,3,3,0.05,0.95,0.9283261552548532,11,45.0,1,45.0,1,45.0,1,45.0,1
3801,max_effective,10,30,3,3,0.05,0.95,0.8791333469581045,22,42.0,1,42.0,1,42.0,1,42.0,1
3802,max_effective,10,30,3,3,0.05,0.95,0.923887531924036,10,29.0,1,29.0,1,29.0,1,29.0,1
3803,max_effective,10,30,3,3,0.05,0.95,0.6570082556285771,5,21.0,1,21.0,1,21.0,1,21.0,1
3804,max_effective,10,30,3,3,0.05,0.95,0.8701223201703306,17,32.0,1,32.0,1,32.0,1,32.0,1
3805,max_effective,10,30,3,3,0.05,0.95,0.8114037263910335,3,17.0,1,17.0,1,17.0,1,17.0,1
3806,max_effective,10,30,3,3,0.05,0.95,0.8514050021542737,9,27.0,1,27.0,1,27.0,1,27.0,1
3807,max_effective,10,30,3,3,0.05,0.95,0.8996927467041878,19,59.0,1,59.0,1,59.0,1,59.0,1
3808,max_effective,10,30,3,3,0.05,0.95,0.9475133616337006,25,56.0,1,56.0,1,55.0,0,56.0,1
3809,max_effective,10,30,3,3,0.05,0.95,0.9477902259666556,8,25.0,1,25.0,1,25.0,1,25.0,1
3810,max_effective,10,30,3,3,0.05,0.95,0.9175016887534616,16,31.0,1,31.0,1,31.0,1,31.0,1
3811,max_effective,10,30,3,3,0.05,0.95,0.8579200010359341,11,29.0,1,29.0,1,29.0,1,29.0,1
3812,max_effective,10,30,3,3,0.05,0.95,0.9474631864415244,27,62.0,1,62.0,1,62.0,1,62.0,1
3813,max_effective,10,30,3,3,0.05,0.95,0.6870811817931214,3,15.0,1,15.0,1,15.0,1,15.0,1
3814,max_effective,10,30,3,3,0.05,0.95,0.9369047150344444,9,30.0,1,30.0,1,30.0,1,30.0,1
3815,max_effective,10,30,3,3,0.05,0.95,0.8879697206062541,16,31.0,1,31.0,1,31.0,1,31.0,1
3816,max_effective,10,30,3,3,0.05,0.95,0.913877612596366,30,50.0,1,50.0,1,50.0,1,50.0,1
3817,max_effective,10,30,3,3,0.05,0.95,0.8545366273654063,12,38.0,1,38.0,1,38.0,1,38.0,1
3818,max_effective,10,30,3,3,0.05,0.95,0.896503602543414,8,22.0,1,22.0,1,22.0,1,22.0,1
3819,max_effective,10,30,3,3,0.05,0.95,0.8063892683525954,3,14.0,1,14.0,1,14.0,1,14.0,1
3820,max_effective,10,30,3,3,0.05,0.95,0.824811015743704,4,17.0,1,17.0,1,17.0,1,17.0,1
3821,max_effective,10,30,3,3,0.05,0.95,0.8367495428995413,8,21.0,1,21.0,1,21.0,1,21.0,1
3822,max_effective,10,30,3,3,0.05,0.95,0.908602676689946,5,25.0,1,25.0,1,25.0,1,25.0,1
3823,max_effective,10,30,3,3,0.05,0.95,0.7154932110665578,5,17.0,1,17.0,1,17.0,1,17.0,1
3824,max_effective,10,30,3,3,0.05,0.95,0.9145341662586318,15,36.0,1,36.0,1,36.0,1,36.0,1
3825,max_effective,10,30,3,3,0.05,0.95,0.7077071673238587,5,24.0,1,24.0,1,24.0,1,24.0,1
3826,max_effective,10,30,3,3,0.05,0.95,0.8901018199634742,9,27.0,1,27.0,1,27.0,1,27.0,1
3827,max_effective,10,30,3,3,0.05,0.95,0.8878857748473455,8,23.0,1,23.0,1,23.0,1,23.0,1
3828,max_effective,10,30,3,3,0.05,0.95,0.8459084298319465,6,22.0,1,22.0,1,22.0,1,22.0,1
3829,max_effective,10,30,3,3,0.05,0.95,0.8905249202647535,25,55.0,1,55.0,1,55.0,1,55.0,1
3830,max_effective,10,30,3,3,0.05,0.95,0.9234582584566654,9,28.0,1,28.0,1,28.0,1,28.0,1
3831,max_effective,10,30,3,3,0.05,0.95,0.7710570624746274,9,24.0,1,24.0,1,24.0,1,24.0,1
3832,max_effective,10,30,3,3,0.05,0.95,0.7573390063595443,7,23.0,1,23.0,1,23.0,1,23.0,1
3833,max_effective,10,30,3,3,0.05,0.95,0.9460405449341373,17,40.0,1,40.0,1,40.0,1,40.0,1
3834,max_effective,10,30,3,3,0.05,0.95,0.9206275142819936,8,27.0,1,27.0,1,27.0,1,27.0,1
3835,max_effective,10,30,3,3,0.05,0.95,0.8543944440829992,7,25.0,1,25.0,1,25.0,1,25.0,1
3836,max_effective,10,30,3,3,0.05,0.95,0.9471699952221718,14,37.0,1,37.0,1,37.0,1,37.0,1
3837,max_effective,10,30,3,3,0.05,0.95,0.7365042117100261,5,19.0,1,19.0,1,19.0,1,19.0,1
3838,max_effective,10,30,3,3,0.05,0.95,0.7972108285039405,5,23.0,1,23.0,1,23.0,1,23.0,1
3839,max_effective,10,30,3,3,0.05,0.95,0.8349161754773563,16,30.0,1,30.0,1,30.0,1,30.0,1
3840,max_effective,10,30,3,3,0.05,0.95,0.9102661080970944,17,37.0,1,37.0,1,37.0,1,37.0,1
3841,max_effective,10,30,3,3,0.05,0.95,0.916573519321697,7,22.0,1,22.0,1,22.0,1,22.0,1
3842,max_effective,10,30,3,3,0.05,0.95,0.8306007155371503,7,28.0,1,28.0,1,28.0,1,28.0,1
3843,max_effective,10,30,3,3,0.05,0.95,0.9336333642850256,40,56.0,1,56.0,1,56.0,1,56.0,1
3844,max_effective,10,30,3,3,0.05,0.95,0.922806443705094,22,55.0,1,55.0,1,55.0,1,55.0,1
3845,max_effective,10,30,3,3,0.05,0.95,0.706437317978387,7,23.0,1,23.0,1,23.0,1,23.0,1
3846,max_effective,10,30,3,3,0.05,0.95,0.8987099694626471,12,36.0,1,36.0,1,36.0,1,36.0,1
3847,max_effective,10,30,3,3,0.05,0.95,0.8480015686411948,5,21.0,1,21.0,1,21.0,1,21.0,1
3848,max_effective,10,30,3,3,0.05,0.95,0.6809326985015451,4,17.0,1,17.0,1,17.0,1,16.0,0
3849,max_effective,10,30,3,3,0.05,0.95,0.8509640871314263,8,25.0,1,25.0,1,25.0,1,25.0,1
3850,max_effective,10,30,3,3,0.05,0.95,0.8565914713036589,9,22.0,1,22.0,1,22.0,1,21.0,0
3851,max_effective,10,30,3,3,0.05,0.95,0.8544624335440941,15,25.0,1,25.0,1,25.0,1,25.0,1
3852,max_effective,10,30,3,3,0.05,0.95,0.8826000158721872,9,22.0,1,22.0,1,22.0,1,22.0,1
3853,max_effective,10,30,3,3,0.05,0.95,0.7266322330556275,5,21.0,1,21.0,1,21.0,1,21.0,1
3854,max_effective,10,30,3,3,0.05,0.95,0.947818582770551,11,23.0,1,23.0,1,23.0,1,22.0,0
3855,max_effective,10,30,3,3,0.05,0.95,0.6731539477956077,4,26.0,1,26.0,1,26.0,1,26.0,1
3856,max_effective,10,30,3,3,0.05,0.95,0.9171349780225786,3,15.0,1,15.0,1,15.0,1,15.0,1
3857,max_effective,10,30,3,3,0.05,0.95,0.9136729319023082,16,35.0,1,35.0,1,35.0,1,35.0,1
3858,max_effective,10,30,3,3,0.05,0.95,0.7651660467858273,8,26.0,1,26.0,1,26.0,1,26.0,1
3859,max_effective,10,30,3,3,0.05,0.95,0.7668809406415463,6,24.0,1,24.0,1,24.0,1,24.0,1
3860,max_effective,10,30,3,3,0.05,0.95,0.8010301584537811,5,23.0,1,23.0,1,23.0,1,23.0,1
3861,max_effective,10,30,3,3,0.05,0.95,0.7843929624142738,12,22.0,1,22.0,1,22.0,1,21.0,0
3862,max_effective,10,30,3,3,0.05,0.95,0.813236249488597,21,39.0,1,39.0,1,39.0,1,39.0,1
3863,max_effective,10,30,3,3,0.05,0.95,0.9173728011211718,14,32.0,1,32.0,1,32.0,1,32.0,1
3864,max_effective,10,30,3,3,0.05,0.95,0.939193915138018,33,62.0,1,62.0,1,62.0,1,62.0,1
3865,max_effective,10,30,3,3,0.05,0.95,0.8327234177315325,16,34.0,1,34.0,1,34.0,1,34.0,1
3866,max_effective,10,30,3,3,0.05,0.95,0.8780623969464967,8,24.0,1,24.0,1,24.0,1,24.0,1
3867,max_effective,10,30,3,3,0.05,0.95,0.9352232319996944,50,63.0,0,69.0,0,70.0,1,69.0,0
3868,max_effective,10,30,3,3,0.05,0.95,0.9211485816328968,23,35.0,1,35.0,1,35.0,1,35.0,1
3869,max_effective,10,30,3,3,0.05,0.95,0.940718476867728,16,33.0,1,33.0,1,33.0,1,33.0,1
3870,max_effective,10,30,3,3,0.05,0.95,0.9128825971190832,15,39.0,1,39.0,1,39.0,1,39.0,1
3871,max_effective,10,30,3,3,0.05,0.95,0.8111941249546715,4,15.0,1,15.0,1,15.0,1,15.0,1
3872,max_effective,10,30,3,3,0.05,0.95,0.9398359816525992,11,31.0,1,31.0,1,31.0,1,31.0,1
3873,max_effective,10,30,3,3,0.05,0.95,0.944320387094547,6,19.0,1,19.0,1,19.0,1,19.0,1
3874,max_effective,10,30,3,3,0.05,0.95,0.8619982838751347,6,21.0,1,21.0,1,21.0,1,21.0,1
3875,max_effective,10,30,3,3,0.05,0.95,0.7577423100866454,8,26.0,1,26.0,1,26.0,1,26.0,1
3876,max_effective,10,30,3,3,0.05,0.95,0.836884050141977,4,19.0,1,19.0,1,19.0,1,19.0,1
3877,max_effective,10,30,3,3,0.05,0.95,0.8969531527635558,11,27.0,1,27.0,1,27.0,1,27.0,1
3878,max_effective,10,30,3,3,0.05,0.95,0.942199919161236,13,39.0,1,39.0,1,39.0,1,39.0,1
3879,max_effective,10,30,3,3,0.05,0.95,0.924049446342621,9,26.0,1,26.0,1,26.0,1,26.0,1
3880,max_effective,10,30,3,3,0.05,0.95,0.9013402424449862,7,27.0,1,27.0,1,27.0,1,27.0,1
3881,max_effective,10,30,3,3,0.05,0.95,0.8385189976760715,17,53.0,1,53.0,1,53.0,1,53.0,1
3882,max_effective,10,30,3,3,0.05,0.95,0.8385787850434786,5,20.0,1,20.0,1,20.0,1,20.0,1
3883,max_effective,10,30,3,3,0.05,0.95,0.5712058074751316,4,15.0,1,15.0,1,15.0,1,15.0,1
3884,max_effective,10,30,3,3,0.05,0.95,0.934792696058833,8,24.0,1,24.0,1,24.0,1,24.0,1
3885,max_effective,10,30,3,3,0.05,0.95,0.8940119095495301,4,18.0,1,18.0,1,18.0,1,18.0,1
3886,max_effective,10,30,3,3,0.05,0.95,0.9303254331435106,22,51.0,1,51.0,1,51.0,1,51.0,1
3887,max_effective,10,30,3,3,0.05,0.95,0.881133289431271,27,59.0,1,59.0,1,59.0,1,59.0,1
3888,max_effective,10,30,3,3,0.05,0.95,0.8910625914347214,32,46.0,1,46.0,1,46.0,1,46.0,1
3889,max_effective,10,30,3,3,0.05,0.95,0.8730329456834889,13,34.0,1,34.0,1,34.0,1,34.0,1
3890,max_effective,10,30,3,3,0.05,0.95,0.8173294209129,7,26.0,1,26.0,1,26.0,1,26.0,1
3891,max_effective,10,30,3,3,0.05,0.95,0.58062772678735,6,16.0,1,16.0,1,16.0,1,16.0,1
3892,max_effective,10,30,3,3,0.05,0.95,0.8990518574846049,7,21.0,1,21.0,1,21.0,1,21.0,1
3893,max_effective,10,30,3,3,0.05,0.95,0.9204445008147892,5,18.0,1,18.0,1,18.0,1,18.0,1
3894,max_effective,10,30,3,3,0.05,0.95,0.7896987653327912,3,13.0,1,13.0,1,13.0,1,13.0,1
3895,max_effective,10,30,3,3,0.05,0.95,0.9048076282684788,20,38.0,1,38.0,1,38.0,1,38.0,1
3896,max_effective,10,30,3,3,0.05,0.95,0.92189131818003,12,26.0,1,26.0,1,26.0,1,26.0,1
3897,max_effective,10,30,3,3,0.05,0.95,0.8913129805419118,11,33.0,1,33.0,1,33.0,1,33.0,1
3898,max_effective,10,30,3,3,0.05,0.95,0.809171298780483,6,27.0,1,27.0,1,27.0,1,27.0,1
3899,max_effective,10,30,3,3,0.05,0.95,0.8831146938681885,19,38.0,1,38.0,1,38.0,1,38.0,1
3900,max_effective,10,30,3,3,0.05,0.95,0.9315651902234616,26,64.0,1,64.0,1,64.0,1,64.0,1
3901,max_effective,10,30,3,3,0.05,0.95,0.9051687935917394,16,38.0,1,38.0,1,38.0,1,38.0,1
3902,max_effective,10,30,3,3,0.05,0.95,0.94508161008777,7,30.0,1,30.0,1,30.0,1,30.0,1
3903,max_effective,10,30,3,3,0.05,0.95,0.9345749029180662,86,73.0,0,77.0,0,84.0,0,88.0,1
3904,max_effective,10,30,3,3,0.05,0.95,0.9448055367531608,41,67.0,1,67.0,1,67.0,1,67.0,1
3905,max_effective,10,30,3,3,0.05,0.95,0.9295001393338154,12,24.0,1,24.0,1,24.0,1,23.0,0
3906,max_effective,10,30,3,3,0.05,0.95,0.868745836468599,17,37.0,1,37.0,1,37.0,1,37.0,1
3907,max_effective,10,30,3,3,0.05,0.95,0.9142786064385696,10,39.0,1,39.0,1,39.0,1,39.0,1
3908,max_effective,10,30,3,3,0.05,0.95,0.9014153483277036,42,60.0,1,60.0,1,60.0,1,60.0,1
3909,max_effective,10,30,3,3,0.05,0.95,0.9414388582032952,9,28.0,1,28.0,1,28.0,1,28.0,1
3910,max_effective,10,30,3,3,0.05,0.95,0.7731292639138663,3,16.0,1,16.0,1,16.0,1,16.0,1
3911,max_effective,10,30,3,3,0.05,0.95,0.8330770800990496,12,26.0,1,26.0,1,26.0,1,26.0,1
3912,max_effective,10,30,3,3,0.05,0.95,0.9374150784508074,29,49.0,1,49.0,1,49.0,1,49.0,1
3913,max_effective,10,30,3,3,0.05,0.95,0.8809796436464785,3,15.0,1,15.0,1,15.0,1,15.0,1
3914,max_effective,10,30,3,3,0.05,0.95,0.7170922927833869,4,17.0,1,17.0,1,17.0,1,17.0,1
3915,max_effective,10,30,3,3,0.05,0.95,0.9416593854523174,13,31.0,1,31.0,1,31.0,1,29.0,0
3916,max_effective,10,30,3,3,0.05,0.95,0.9349722108923302,18,32.0,1,32.0,1,32.0,1,32.0,1
3917,max_effective,10,30,3,3,0.05,0.95,0.7363280452962181,7,20.0,1,20.0,1,20.0,1,20.0,1
3918,max_effective,10,30,3,3,0.05,0.95,0.9314973295892728,37,58.0,1,58.0,1,58.0,1,58.0,1
3919,max_effective,10,30,3,3,0.05,0.95,0.9071161258252248,10,39.0,1,39.0,1,39.0,1,39.0,1
3920,max_effective,10,30,3,3,0.05,0.95,0.5541876449547823,2,13.0,1,13.0,1,13.0,1,13.0,1
3921,max_effective,10,30,3,3,0.05,0.95,0.92403387672834,10,24.0,1,24.0,1,24.0,1,24.0,1
3922,max_effective,10,30,3,3,0.05,0.95,0.8498293078876263,7,18.0,1,18.0,1,18.0,1,18.0,1
3923,max_effective,10,30,3,3,0.05,0.95,0.9367386351536138,32,59.0,1,59.0,1,59.0,1,59.0,1
3924,max_effective,10,30,3,3,0.05,0.95,0.9487607624179584,19,48.0,1,48.0,1,48.0,1,48.0,1
3925,max_effective,10,30,3,3,0.05,0.95,0.9133429486832814,19,44.0,1,44.0,1,44.0,1,44.0,1
3926,max_effective,10,30,3,3,0.05,0.95,0.7622923991232089,11,32.0,1,32.0,1,32.0,1,32.0,1
3927,max_effective,10,30,3,3,0.05,0.95,0.814908879557464,9,25.0,1,25.0,1,25.0,1,25.0,1
3928,max_effective,10,30,3,3,0.05,0.95,0.9414700043034936,6,24.0,1,24.0,1,24.0,1,24.0,1
3929,max_effective,10,30,3,3,0.05,0.95,0.8291548779774728,7,25.0,1,25.0,1,25.0,1,24.0,0
3930,max_effective,10,30,3,3,0.05,0.95,0.8363611585438436,4,19.0,1,19.0,1,19.0,1,19.0,1
3931,max_effective,10,30,3,3,0.05,0.95,0.8151637319232675,5,22.0,1,22.0,1,22.0,1,22.0,1
3932,max_effective,10,30,3,3,0.05,0.95,0.9232071268205936,8,31.0,1,31.0,1,31.0,1,31.0,1
3933,max_effective,10,30,3,3,0.05,0.95,0.5900690312171816,2,12.0,1,12.0,1,12.0,1,12.0,1
3934,max_effective,10,30,3,3,0.05,0.95,0.8697842616587265,5,19.0,1,19.0,1,19.0,1,19.0,1
3935,max_effective,10,30,3,3,0.05,0.95,0.9463519937184354,9,36.0,1,36.0,1,36.0,1,36.0,1
3936,max_effective,10,30,3,3,0.05,0.95,0.9456487412896052,15,49.0,1,49.0,1,49.0,1,49.0,1
3937,max_effective,10,30,3,3,0.05,0.95,0.8219136107917961,6,24.0,1,24.0,1,24.0,1,24.0,1
3938,max_effective,10,30,3,3,0.05,0.95,0.8859252243299804,24,54.0,1,54.0,1,54.0,1,54.0,1
3939,max_effective,10,30,3,3,0.05,0.95,0.8541208512834902,10,44.0,1,44.0,1,44.0,1,44.0,1
3940,max_effective,10,30,3,3,0.05,0.95,0.7074899107811131,4,15.0,1,15.0,1,15.0,1,15.0,1
3941,max_effective,10,30,3,3,0.05,0.95,0.8793614906538212,7,26.0,1,26.0,1,26.0,1,26.0,1
3942,max_effective,10,30,3,3,0.05,0.95,0.93247309626117,12,29.0,1,29.0,1,29.0,1,29.0,1
3943,max_effective,10,30,3,3,0.05,0.95,0.8256901800550287,10,35.0,1,35.0,1,35.0,1,35.0,1
3944,max_effective,10,30,3,3,0.05,0.95,0.833946138540376,5,23.0,1,23.0,1,23.0,1,22.0,0
3945,max_effective,10,30,3,3,0.05,0.95,0.936953739527983,85,60.0,0,78.0,0,79.0,0,87.0,1
3946,max_effective,10,30,3,3,0.05,0.95,0.949020978673304,43,57.0,0,72.0,1,72.0,1,72.0,1
3947,max_effective,10,30,3,3,0.05,0.95,0.9442085162052056,24,51.0,1,51.0,1,51.0,1,51.0,1
3948,max_effective,10,30,3,3,0.05,0.95,0.8079504185200079,10,25.0,1,25.0,1,25.0,1,25.0,1
3949,max_effective,10,30,3,3,0.05,0.95,0.7280417531493624,6,20.0,1,20.0,1,20.0,1,20.0,1
3950,max_effective,10,30,3,3,0.05,0.95,0.9450238508096224,59,66.0,0,75.0,0,77.0,1,77.0,1
3951,max_effective,10,30,3,3,0.05,0.95,0.7696693421339162,4,14.0,1,14.0,1,14.0,1,14.0,1
3952,max_effective,10,30,3,3,0.05,0.95,0.832249766156523,5,17.0,1,17.0,1,17.0,1,17.0,1
3953,max_effective,10,30,3,3,0.05,0.95,0.8432015623065827,22,44.0,1,44.0,1,44.0,1,44.0,1
3954,max_effective,10,30,3,3,0.05,0.95,0.7910753225989718,4,19.0,1,19.0,1,19.0,1,19.0,1
3955,max_effective,10,30,3,3,0.05,0.95,0.9394479708285174,14,39.0,1,39.0,1,39.0,1,39.0,1
3956,max_effective,10,30,3,3,0.05,0.95,0.9414039537966707,32,52.0,1,52.0,1,52.0,1,52.0,1
3957,max_effective,10,30,3,3,0.05,0.95,0.9222523673626164,4,23.0,1,23.0,1,23.0,1,23.0,1
3958,max_effective,10,30,3,3,0.05,0.95,0.9299756312422556,14,28.0,1,28.0,1,28.0,1,28.0,1
3959,max_effective,10,30,3,3,0.05,0.95,0.9452814223503196,24,71.0,0,77.0,1,77.0,1,77.0,1
3960,max_effective,10,30,3,3,0.05,0.95,0.9319427680267212,49,67.0,0,72.0,0,77.0,1,75.0,0
3961,max_effective,10,30,3,3,0.05,0.95,0.9340254308787868,40,61.0,1,61.0,1,61.0,1,61.0,1
3962,max_effective,10,30,3,3,0.05,0.95,0.8280679933240208,3,18.0,1,18.0,1,18.0,1,18.0,1
3963,max_effective,10,30,3,3,0.05,0.95,0.9243393610440184,13,39.0,1,39.0,1,39.0,1,39.0,1
3964,max_effective,10,30,3,3,0.05,0.95,0.8048380059924864,7,26.0,1,26.0,1,26.0,1,26.0,1
3965,max_effective,10,30,3,3,0.05,0.95,0.9488569141588864,18,56.0,1,56.0,1,56.0,1,56.0,1
3966,max_effective,10,30,3,3,0.05,0.95,0.815800968167885,27,42.0,1,42.0,1,42.0,1,42.0,1
3967,max_effective,10,30,3,3,0.05,0.95,0.9157066661328032,19,47.0,1,47.0,1,47.0,1,47.0,1
3968,max_effective,10,30,3,3,0.05,0.95,0.9430836830900948,20,52.0,1,52.0,1,52.0,1,52.0,1
3969,max_effective,10,30,3,3,0.05,0.95,0.8293185653016277,13,33.0,1,33.0,1,33.0,1,33.0,1
3970,max_effective,10,30,3,3,0.05,0.95,0.7999874188530913,9,24.0,1,24.0,1,24.0,1,24.0,1
3971,max_effective,10,30,3,3,0.05,0.95,0.9369819592391097,8,44.0,1,44.0,1,44.0,1,44.0,1
3972,max_effective,10,30,3,3,0.05,0.95,0.8918478731877328,14,26.0,1,26.0,1,26.0,1,26.0,1
3973,max_effective,10,30,3,3,0.05,0.95,0.9468255910979672,10,47.0,1,47.0,1,47.0,1,47.0,1
3974,max_effective,10,30,3,3,0.05,0.95,0.8559038061182485,16,38.0,1,38.0,1,38.0,1,38.0,1
3975,max_effective,10,30,3,3,0.05,0.95,0.861415204887879,7,25.0,1,25.0,1,25.0,1,25.0,1
3976,max_effective,10,30,3,3,0.05,0.95,0.708800187638536,6,18.0,1,18.0,1,18.0,1,17.0,0
3977,max_effective,10,30,3,3,0.05,0.95,0.9061897982297998,10,29.0,1,29.0,1,29.0,1,29.0,1
3978,max_effective,10,30,3,3,0.05,0.95,0.92674736966029,12,41.0,1,41.0,1,41.0,1,41.0,1
3979,max_effective,10,30,3,3,0.05,0.95,0.8707298480207551,8,27.0,1,27.0,1,27.0,1,26.0,0
3980,max_effective,10,30,3,3,0.05,0.95,0.9129983694380606,4,18.0,1,18.0,1,18.0,1,18.0,1
3981,max_effective,10,30,3,3,0.05,0.95,0.8821678702147007,8,36.0,1,36.0,1,36.0,1,36.0,1
3982,max_effective,10,30,3,3,0.05,0.95,0.618306443931992,7,25.0,1,25.0,1,25.0,1,25.0,1
3983,max_effective,10,30,3,3,0.05,0.95,0.7436706593843408,4,19.0,1,19.0,1,19.0,1,19.0,1
3984,max_effective,10,30,3,3,0.05,0.95,0.7771977231146255,5,23.0,1,23.0,1,23.0,1,23.0,1
3985,max_effective,10,30,3,3,0.05,0.95,0.9334986390880928,6,26.0,1,26.0,1,26.0,1,26.0,1
3986,max_effective,10,30,3,3,0.05,0.95,0.9435722860687168,10,33.0,1,33.0,1,33.0,1,32.0,0
3987,max_effective,10,30,3,3,0.05,0.95,0.9442343128630574,30,49.0,1,49.0,1,49.0,1,49.0,1
3988,max_effective,10,30,3,3,0.05,0.95,0.8092848586903624,5,15.0,1,15.0,1,15.0,1,15.0,1
3989,max_effective,10,30,3,3,0.05,0.95,0.9488808271080266,20,43.0,1,43.0,1,43.0,1,43.0,1
3990,max_effective,10,30,3,3,0.05,0.95,0.9302276832746588,36,50.0,1,50.0,1,50.0,1,50.0,1
3991,max_effective,10,30,3,3,0.05,0.95,0.9110960463453344,16,49.0,1,49.0,1,49.0,1,49.0,1
3992,max_effective,10,30,3,3,0.05,0.95,0.9177331421043784,9,32.0,1,32.0,1,32.0,1,32.0,1
3993,max_effective,10,30,3,3,0.05,0.95,0.8850593724181043,7,27.0,1,27.0,1,27.0,1,27.0,1
3994,max_effective,10,30,3,3,0.05,0.95,0.941957448100079,18,37.0,1,37.0,1,37.0,1,37.0,1
3995,max_effective,10,30,3,3,0.05,0.95,0.8883091419108622,13,29.0,1,29.0,1,29.0,1,29.0,1
3996,max_effective,10,30,3,3,0.05,0.95,0.579692306779166,4,18.0,1,18.0,1,18.0,1,18.0,1
3997,max_effective,10,30,3,3,0.05,0.95,0.8726633306741647,11,28.0,1,28.0,1,28.0,1,28.0,1
3998,max_effective,10,30,3,3,0.05,0.95,0.7825026566055079,7,21.0,1,21.0,1,21.0,1,21.0,1
3999,max_effective,10,30,3,3,0.05,0.95,0.8120551841512265,20,48.0,1,48.0,1,48.0,1,48.0,1
4000,max_effective,10,30,3,3,0.05,0.95,0.93191111682265,26,42.0,1,42.0,1,42.0,1,42.0,1
4001,max_effective,10,30,3,3,0.05,0.95,0.8407097395318268,5,29.0,1,29.0,1,29.0,1,29.0,1
4002,max_effective,10,30,3,3,0.05,0.95,0.87889236620729,7,25.0,1,25.0,1,25.0,1,25.0,1
4003,max_effective,10,30,3,3,0.05,0.95,0.7452899255668999,5,21.0,1,21.0,1,21.0,1,21.0,1
4004,max_effective,10,30,3,3,0.05,0.95,0.933611811188123,6,24.0,1,24.0,1,24.0,1,24.0,1
4005,max_effective,10,30,3,3,0.05,0.95,0.8926906220647414,7,23.0,1,23.0,1,23.0,1,23.0,1
4006,max_effective,10,30,3,3,0.05,0.95,0.7777068302250905,4,16.0,1,16.0,1,16.0,1,16.0,1
4007,max_effective,10,30,3,3,0.05,0.95,0.9079699618217528,12,40.0,1,40.0,1,40.0,1,40.0,1
4008,max_effective,10,30,3,3,0.05,0.95,0.8775220196110414,16,47.0,1,47.0,1,47.0,1,46.0,0
4009,max_effective,10,30,3,3,0.05,0.95,0.9126285514265934,23,45.0,1,45.0,1,45.0,1,45.0,1
4010,max_effective,10,30,3,3,0.05,0.95,0.8302946528547459,20,41.0,1,41.0,1,41.0,1,41.0,1
4011,max_effective,10,30,3,3,0.05,0.95,0.8376000869612981,14,38.0,1,38.0,1,38.0,1,38.0,1
4012,max_effective,10,30,3,3,0.05,0.95,0.6885877935630177,5,14.0,1,14.0,1,14.0,1,14.0,1
4013,max_effective,10,30,3,3,0.05,0.95,0.9066814554771956,4,18.0,1,18.0,1,18.0,1,18.0,1
4014,max_effective,10,30,3,3,0.05,0.95,0.8027491555401262,3,15.0,1,15.0,1,15.0,1,15.0,1
4015,max_effective,10,30,3,3,0.05,0.95,0.9105770848142596,4,21.0,1,21.0,1,21.0,1,21.0,1
4016,max_effective,10,30,3,3,0.05,0.95,0.7441210254840285,5,22.0,1,22.0,1,22.0,1,22.0,1
4017,max_effective,10,30,3,3,0.05,0.95,0.9461541160946384,8,35.0,1,35.0,1,35.0,1,35.0,1
4018,max_effective,10,30,3,3,0.05,0.95,0.9293333142456642,29,46.0,1,46.0,1,46.0,1,46.0,1
4019,max_effective,10,30,3,3,0.05,0.95,0.907309297403794,4,24.0,1,24.0,1,24.0,1,24.0,1
4020,max_effective,10,30,3,3,0.05,0.95,0.725968365937973,8,20.0,1,20.0,1,20.0,1,20.0,1
4021,max_effective,10,30,3,3,0.05,0.95,0.8958376265104726,12,35.0,1,35.0,1,35.0,1,35.0,1
4022,max_effective,10,30,3,3,0.05,0.95,0.9454863311466862,11,23.0,1,23.0,1,23.0,1,23.0,1
4023,max_effective,10,30,3,3,0.05,0.95,0.865835409439978,10,23.0,1,23.0,1,23.0,1,23.0,1
4024,max_effective,10,30,3,3,0.05,0.95,0.936664528932598,46,66.0,1,66.0,1,66.0,1,64.0,0
4025,max_effective,10,30,3,3,0.05,0.95,0.7832482452078348,9,24.0,1,24.0,1,24.0,1,24.0,1
4026,max_effective,10,30,3,3,0.05,0.95,0.8257780915732997,9,23.0,1,23.0,1,23.0,1,23.0,1
4027,max_effective,10,30,3,3,0.05,0.95,0.7656553103087884,3,13.0,1,13.0,1,13.0,1,13.0,1
4028,max_effective,10,30,3,3,0.05,0.95,0.87125826588129,5,21.0,1,21.0,1,21.0,1,21.0,1
4029,max_effective,10,30,3,3,0.05,0.95,0.7704860998601046,3,14.0,1,14.0,1,14.0,1,14.0,1
4030,max_effective,10,30,3,3,0.05,0.95,0.8466863046745106,12,49.0,1,49.0,1,49.0,1,46.0,0
4031,max_effective,10,30,3,3,0.05,0.95,0.7557724353410197,4,21.0,1,21.0,1,21.0,1,21.0,1
4032,max_effective,10,30,3,3,0.05,0.95,0.9032775850597254,11,40.0,1,40.0,1,40.0,1,40.0,1
4033,max_effective,10,30,3,3,0.05,0.95,0.9102597440456698,13,24.0,1,24.0,1,24.0,1,23.0,0
4034,max_effective,10,30,3,3,0.05,0.95,0.8606871020938902,7,18.0,1,18.0,1,18.0,1,18.0,1
4035,max_effective,10,30,3,3,0.05,0.95,0.8659435452981354,3,14.0,1,14.0,1,14.0,1,14.0,1
4036,max_effective,10,30,3,3,0.05,0.95,0.9495902860919818,12,34.0,1,34.0,1,34.0,1,34.0,1
4037,max_effective,10,30,3,3,0.05,0.95,0.9086472582090896,18,32.0,1,32.0,1,32.0,1,32.0,1
4038,max_effective,10,30,3,3,0.05,0.95,0.836224942176647,4,18.0,1,18.0,1,18.0,1,18.0,1
4039,max_effective,10,30,3,3,0.05,0.95,0.8936674188172344,6,25.0,1,25.0,1,25.0,1,25.0,1
4040,max_effective,10,30,3,3,0.05,0.95,0.8888793701906659,5,22.0,1,22.0,1,22.0,1,22.0,1
4041,max_effective,10,30,3,3,0.05,0.95,0.8880770421705023,6,23.0,1,23.0,1,23.0,1,23.0,1
4042,max_effective,10,30,3,3,0.05,0.95,0.8007213003330016,6,16.0,1,16.0,1,16.0,1,15.0,0
4043,max_effective,10,30,3,3,0.05,0.95,0.7699694237598512,6,26.0,1,26.0,1,26.0,1,26.0,1
4044,max_effective,10,30,3,3,0.05,0.95,0.8880103921168117,24,38.0,1,38.0,1,38.0,1,38.0,1
4045,max_effective,10,30,3,3,0.05,0.95,0.9334037066710308,29,51.0,1,51.0,1,51.0,1,51.0,1
4046,max_effective,10,30,3,3,0.05,0.95,0.8521948325410474,20,35.0,1,35.0,1,35.0,1,35.0,1
4047,max_effective,10,30,3,3,0.05,0.95,0.7715791553790736,3,14.0,1,14.0,1,14.0,1,14.0,1
4048,max_effective,10,30,3,3,0.05,0.95,0.7271911509271347,2,13.0,1,13.0,1,13.0,1,13.0,1
4049,max_effective,10,30,3,3,0.05,0.95,0.8939346046883763,21,39.0,1,39.0,1,39.0,1,39.0,1
4050,max_effective,10,30,3,3,0.05,0.95,0.854755848813754,6,18.0,1,18.0,1,18.0,1,17.0,0
4051,max_effective,10,30,3,3,0.05,0.95,0.8512749886912775,7,23.0,1,23.0,1,23.0,1,23.0,1
4052,max_effective,10,30,3,3,0.05,0.95,0.7732543679249918,24,40.0,1,40.0,1,40.0,1,39.0,0
4053,max_effective,10,30,3,3,0.05,0.95,0.8716946019673848,4,19.0,1,19.0,1,19.0,1,19.0,1
4054,max_effective,10,30,3,3,0.05,0.95,0.7478739895961448,4,15.0,1,15.0,1,15.0,1,15.0,1
4055,max_effective,10,30,3,3,0.05,0.95,0.8642709101762888,11,37.0,1,37.0,1,37.0,1,37.0,1
4056,max_effective,10,30,3,3,0.05,0.95,0.8074730895903771,22,34.0,1,34.0,1,34.0,1,34.0,1
4057,max_effective,10,30,3,3,0.05,0.95,0.7544316221322169,7,24.0,1,24.0,1,24.0,1,24.0,1
4058,max_effective,10,30,3,3,0.05,0.95,0.8132835010002524,11,26.0,1,26.0,1,26.0,1,26.0,1
4059,max_effective,10,30,3,3,0.05,0.95,0.7313964435036534,5,19.0,1,19.0,1,19.0,1,19.0,1
4060,max_effective,10,30,3,3,0.05,0.95,0.9424968189303016,28,57.0,1,57.0,1,57.0,1,57.0,1
4061,max_effective,10,30,3,3,0.05,0.95,0.830140240537948,6,28.0,1,28.0,1,28.0,1,28.0,1
4062,max_effective,10,30,3,3,0.05,0.95,0.947546808994268,25,65.0,0,71.0,1,71.0,1,70.0,0
4063,max_effective,10,30,3,3,0.05,0.95,0.9246836027011668,15,51.0,1,51.0,1,51.0,1,51.0,1
4064,max_effective,10,30,3,3,0.05,0.95,0.7752284196821758,7,22.0,1,22.0,1,22.0,1,22.0,1
4065,max_effective,10,30,3,3,0.05,0.95,0.8615666805178032,4,21.0,1,21.0,1,21.0,1,21.0,1
4066,max_effective,10,30,3,3,0.05,0.95,0.9111338540616064,10,24.0,1,24.0,1,24.0,1,24.0,1
4067,max_effective,10,30,3,3,0.05,0.95,0.9449677408510624,8,34.0,1,34.0,1,34.0,1,34.0,1
4068,max_effective,10,30,3,3,0.05,0.95,0.9178845770098536,4,19.0,1,19.0,1,19.0,1,19.0,1
4069,max_effective,10,30,3,3,0.05,0.95,0.867143620634987,16,33.0,1,33.0,1,33.0,1,33.0,1
4070,max_effective,10,30,3,3,0.05,0.95,0.8449381264678252,25,52.0,1,52.0,1,52.0,1,52.0,1
4071,max_effective,10,30,3,3,0.05,0.95,0.9179743370633784,12,36.0,1,36.0,1,36.0,1,36.0,1
4072,max_effective,10,30,3,3,0.05,0.95,0.933183675054161,13,43.0,1,43.0,1,43.0,1,43.0,1
4073,max_effective,10,30,3,3,0.05,0.95,0.8742352227763165,6,26.0,1,26.0,1,26.0,1,26.0,1
4074,max_effective,10,30,3,3,0.05,0.95,0.8526434177006861,6,22.0,1,22.0,1,22.0,1,22.0,1
4075,max_effective,10,30,3,3,0.05,0.95,0.8106459263076755,6,21.0,1,21.0,1,21.0,1,21.0,1
4076,max_effective,10,30,3,3,0.05,0.95,0.8911348436304379,10,29.0,1,29.0,1,29.0,1,29.0,1
4077,max_effective,10,30,3,3,0.05,0.95,0.8701967986660115,7,29.0,1,29.0,1,29.0,1,29.0,1
4078,max_effective,10,30,3,3,0.05,0.95,0.7626063130239061,4,17.0,1,17.0,1,17.0,1,17.0,1
4079,max_effective,10,30,3,3,0.05,0.95,0.8955982789923097,26,46.0,1,46.0,1,46.0,1,46.0,1
4080,max_effective,10,30,3,3,0.05,0.95,0.8707016516155798,8,25.0,1,25.0,1,25.0,1,25.0,1
4081,max_effective,10,30,3,3,0.05,0.95,0.7988916258894657,15,30.0,1,30.0,1,30.0,1,30.0,1
4082,max_effective,10,30,3,3,0.05,0.95,0.9029992587767842,8,34.0,1,34.0,1,34.0,1,34.0,1
4083,max_effective,10,30,3,3,0.05,0.95,0.9333510304012392,9,32.0,1,32.0,1,32.0,1,32.0,1
4084,max_effective,10,30,3,3,0.05,0.95,0.9014362400068971,4,18.0,1,18.0,1,18.0,1,18.0,1
4085,max_effective,10,30,3,3,0.05,0.95,0.8945972039029264,6,21.0,1,21.0,1,21.0,1,21.0,1
4086,max_effective,10,30,3,3,0.05,0.95,0.931313263773986,17,45.0,1,45.0,1,45.0,1,45.0,1
4087,max_effective,10,30,3,3,0.05,0.95,0.7401669949984668,7,23.0,1,23.0,1,23.0,1,23.0,1
4088,max_effective,10,30,3,3,0.05,0.95,0.9463447929538668,14,34.0,1,34.0,1,34.0,1,34.0,1
4089,max_effective,10,30,3,3,0.05,0.95,0.8319301890262671,8,25.0,1,25.0,1,25.0,1,25.0,1
4090,max_effective,10,30,3,3,0.05,0.95,0.9172808927687376,36,71.0,0,71.0,0,73.0,0,74.0,1
4091,max_effective,10,30,3,3,0.05,0.95,0.8773592787495018,8,17.0,1,17.0,1,17.0,1,17.0,1
4092,max_effective,10,30,3,3,0.05,0.95,0.923630700844318,11,39.0,1,39.0,1,39.0,1,39.0,1
4093,max_effective,10,30,3,3,0.05,0.95,0.9331724757135604,29,48.0,1,48.0,1,48.0,1,48.0,1
4094,max_effective,10,30,3,3,0.05,0.95,0.8515325273680043,2,13.0,1,13.0,1,13.0,1,13.0,1
4095,max_effective,10,30,3,3,0.05,0.95,0.8946448146777788,10,29.0,1,29.0,1,29.0,1,29.0,1
4096,max_effective,10,30,3,3,0.05,0.95,0.9410191447421296,47,66.0,0,70.0,1,70.0,1,56.0,0
4097,max_effective,10,30,3,3,0.05,0.95,0.7692091602703326,3,14.0,1,14.0,1,14.0,1,14.0,1
4098,max_effective,10,30,3,3,0.05,0.95,0.8485124835952915,13,37.0,1,37.0,1,37.0,1,37.0,1
4099,max_effective,10,30,3,3,0.05,0.95,0.9349677691459302,40,73.0,0,76.0,0,78.0,0,84.0,1
4100,max_effective,10,30,3,3,0.05,0.95,0.7493729110713382,5,19.0,1,19.0,1,19.0,1,19.0,1
4101,max_effective,10,30,3,3,0.05,0.95,0.8843754506329435,18,31.0,1,31.0,1,31.0,1,31.0,1
4102,max_effective,10,30,3,3,0.05,0.95,0.9009151237414288,19,46.0,1,46.0,1,46.0,1,46.0,1
4103,max_effective,10,30,3,3,0.05,0.95,0.9138989539834884,40,68.0,0,69.0,1,69.0,1,69.0,1
4104,max_effective,10,30,3,3,0.05,0.95,0.8504341272071121,5,20.0,1,20.0,1,20.0,1,20.0,1
4105,max_effective,10,30,3,3,0.05,0.95,0.8708280005062072,8,23.0,1,23.0,1,23.0,1,23.0,1
4106,max_effective,10,30,3,3,0.05,0.95,0.8769209951233738,13,48.0,1,48.0,1,48.0,1,48.0,1
4107,max_effective,10,30,3,3,0.05,0.95,0.9179203161551892,7,27.0,1,27.0,1,27.0,1,24.0,0
4108,max_effective,10,30,3,3,0.05,0.95,0.9028153850248812,7,21.0,1,21.0,1,21.0,1,20.0,0
4109,max_effective,10,30,3,3,0.05,0.95,0.9311891833974286,5,22.0,1,22.0,1,22.0,1,22.0,1
4110,max_effective,10,30,3,3,0.05,0.95,0.7900922300077432,4,20.0,1,20.0,1,20.0,1,20.0,1
4111,max_effective,10,30,3,3,0.05,0.95,0.9349948875933722,16,43.0,1,43.0,1,43.0,1,43.0,1
4112,max_effective,10,30,3,3,0.05,0.95,0.9199886244878211,21,50.0,1,50.0,1,50.0,1,49.0,0
4113,max_effective,10,30,3,3,0.05,0.95,0.8381285258455397,15,31.0,1,31.0,1,31.0,1,31.0,1
4114,max_effective,10,30,3,3,0.05,0.95,0.8009186445604242,5,17.0,1,17.0,1,17.0,1,17.0,1
4115,max_effective,10,30,3,3,0.05,0.95,0.8188328984952513,4,13.0,1,13.0,1,13.0,1,12.0,0
4116,max_effective,10,30,3,3,0.05,0.95,0.8996215932983609,14,49.0,1,49.0,1,49.0,1,49.0,1
4117,max_effective,10,30,3,3,0.05,0.95,0.7977379964836329,17,45.0,1,45.0,1,45.0,1,45.0,1
4118,max_effective,10,30,3,3,0.05,0.95,0.7633062806929054,3,18.0,1,18.0,1,18.0,1,18.0,1
4119,max_effective,10,30,3,3,0.05,0.95,0.6314751587078645,3,14.0,1,14.0,1,14.0,1,14.0,1
4120,max_effective,10,30,3,3,0.05,0.95,0.9354973326309416,7,23.0,1,23.0,1,23.0,1,23.0,1
4121,max_effective,10,30,3,3,0.05,0.95,0.8708213982953861,10,27.0,1,27.0,1,27.0,1,27.0,1
4122,max_effective,10,30,3,3,0.05,0.95,0.7931787976162845,6,21.0,1,21.0,1,21.0,1,21.0,1
4123,max_effective,10,30,3,3,0.05,0.95,0.9378475220203462,23,55.0,1,55.0,1,55.0,1,55.0,1
4124,max_effective,10,30,3,3,0.05,0.95,0.9296581421920508,5,24.0,1,24.0,1,24.0,1,24.0,1
4125,max_effective,10,30,3,3,0.05,0.95,0.8553188603450953,3,17.0,1,17.0,1,17.0,1,17.0,1
4126,max_effective,10,30,3,3,0.05,0.95,0.9499412444908986,9,33.0,1,33.0,1,33.0,1,33.0,1
4127,max_effective,10,30,3,3,0.05,0.95,0.9232631266312856,10,31.0,1,31.0,1,31.0,1,31.0,1
4128,max_effective,10,30,3,3,0.05,0.95,0.8505819739861423,19,36.0,1,36.0,1,36.0,1,35.0,0
4129,max_effective,10,30,3,3,0.05,0.95,0.7053830860697093,4,16.0,1,16.0,1,16.0,1,16.0,1
4130,max_effective,10,30,3,3,0.05,0.95,0.9261789775022856,37,62.0,1,62.0,1,62.0,1,62.0,1
4131,max_effective,10,30,3,3,0.05,0.95,0.9283628006466104,8,21.0,1,21.0,1,21.0,1,21.0,1
4132,max_effective,10,30,3,3,0.05,0.95,0.6760221232393744,6,19.0,1,19.0,1,19.0,1,19.0,1
4133,max_effective,10,30,3,3,0.05,0.95,0.9370705591560065,27,51.0,1,51.0,1,51.0,1,51.0,1
4134,max_effective,10,30,3,3,0.05,0.95,0.7538390380996544,4,17.0,1,17.0,1,17.0,1,17.0,1
4135,max_effective,10,30,3,3,0.05,0.95,0.8917984601275559,20,49.0,1,49.0,1,49.0,1,49.0,1
4136,max_effective,10,30,3,3,0.05,0.95,0.9239529734984878,30,72.0,0,74.0,1,74.0,1,74.0,1
4137,max_effective,10,30,3,3,0.05,0.95,0.9470313167373272,9,30.0,1,30.0,1,30.0,1,30.0,1
4138,max_effective,10,30,3,3,0.05,0.95,0.9215011516238276,9,47.0,1,47.0,1,47.0,1,47.0,1
4139,max_effective,10,30,3,3,0.05,0.95,0.9479034261072408,13,38.0,1,38.0,1,38.0,1,38.0,1
4140,max_effective,10,30,3,3,0.05,0.95,0.911591621622661,46,63.0,1,63.0,1,63.0,1,63.0,1
4141,max_effective,10,30,3,3,0.05,0.95,0.9234431769144376,8,27.0,1,27.0,1,27.0,1,27.0,1
4142,max_effective,10,30,3,3,0.05,0.95,0.9488406333125604,12,34.0,1,34.0,1,34.0,1,34.0,1
4143,max_effective,10,30,3,3,0.05,0.95,0.809221266511619,7,34.0,1,34.0,1,34.0,1,34.0,1
4144,max_effective,10,30,3,3,0.05,0.95,0.9196279483254932,34,62.0,1,62.0,1,62.0,1,62.0,1
4145,max_effective,10,30,3,3,0.05,0.95,0.9177240824532872,48,59.0,1,59.0,1,59.0,1,59.0,1
4146,max_effective,10,30,3,3,0.05,0.95,0.9197703664045712,11,25.0,1,25.0,1,25.0,1,25.0,1
4147,max_effective,10,30,3,3,0.05,0.95,0.9288194690760732,23,50.0,1,50.0,1,50.0,1,50.0,1
4148,max_effective,10,30,3,3,0.05,0.95,0.8658061074534738,17,60.0,1,60.0,1,60.0,1,60.0,1
4149,max_effective,10,30,3,3,0.05,0.95,0.7709883807016816,4,20.0,1,20.0,1,20.0,1,20.0,1
4150,max_effective,10,30,3,3,0.05,0.95,0.8852167758991938,6,22.0,1,22.0,1,22.0,1,22.0,1
4151,max_effective,10,30,3,3,0.05,0.95,0.8683379369538352,11,21.0,1,21.0,1,21.0,1,21.0,1
4152,max_effective,10,30,3,3,0.05,0.95,0.8911411951435096,17,39.0,1,39.0,1,39.0,1,39.0,1
4153,max_effective,10,30,3,3,0.05,0.95,0.9448611537482008,21,47.0,1,47.0,1,47.0,1,47.0,1
4154,max_effective,10,30,3,3,0.05,0.95,0.7017560152620146,3,14.0,1,14.0,1,14.0,1,14.0,1
4155,max_effective,10,30,3,3,0.05,0.95,0.8750654528143236,22,52.0,1,52.0,1,52.0,1,52.0,1
4156,max_effective,10,30,3,3,0.05,0.95,0.8475462967288583,4,18.0,1,18.0,1,18.0,1,18.0,1
4157,max_effective,10,30,3,3,0.05,0.95,0.949944358281972,17,35.0,1,35.0,1,35.0,1,35.0,1
4158,max_effective,10,30,3,3,0.05,0.95,0.8837972648522967,8,33.0,1,33.0,1,33.0,1,33.0,1
4159,max_effective,10,30,3,3,0.05,0.95,0.9099085145374654,12,26.0,1,26.0,1,26.0,1,26.0,1
4160,max_effective,10,30,3,3,0.05,0.95,0.85250387148686,7,23.0,1,23.0,1,23.0,1,23.0,1
4161,max_effective,10,30,3,3,0.05,0.95,0.9317387890638416,9,24.0,1,24.0,1,24.0,1,24.0,1
4162,max_effective,10,30,3,3,0.05,0.95,0.8123591641726009,6,17.0,1,17.0,1,17.0,1,17.0,1
4163,max_effective,10,30,3,3,0.05,0.95,0.8930828091696051,14,28.0,1,28.0,1,28.0,1,28.0,1
4164,max_effective,10,30,3,3,0.05,0.95,0.9389187116692989,35,56.0,1,56.0,1,56.0,1,56.0,1
4165,max_effective,10,30,3,3,0.05,0.95,0.7294929228792737,5,18.0,1,18.0,1,18.0,1,18.0,1
4166,max_effective,10,30,3,3,0.05,0.95,0.9032792657810452,5,23.0,1,23.0,1,23.0,1,23.0,1
4167,max_effective,10,30,3,3,0.05,0.95,0.8938217574520393,15,33.0,1,33.0,1,33.0,1,33.0,1
4168,max_effective,10,30,3,3,0.05,0.95,0.8513953707052585,4,26.0,1,26.0,1,26.0,1,26.0,1
4169,max_effective,10,30,3,3,0.05,0.95,0.6931373812572647,7,25.0,1,25.0,1,25.0,1,25.0,1
4170,max_effective,10,30,3,3,0.05,0.95,0.9212296254732713,7,29.0,1,29.0,1,29.0,1,29.0,1
4171,max_effective,10,30,3,3,0.05,0.95,0.9143863159338652,11,27.0,1,27.0,1,27.0,1,27.0,1
4172,max_effective,10,30,3,3,0.05,0.95,0.8737749724391971,7,24.0,1,24.0,1,24.0,1,24.0,1
4173,max_effective,10,30,3,3,0.05,0.95,0.8317890063428813,17,31.0,1,31.0,1,31.0,1,29.0,0
4174,max_effective,10,30,3,3,0.05,0.95,0.8592276102885021,4,19.0,1,19.0,1,19.0,1,19.0,1
4175,max_effective,10,30,3,3,0.05,0.95,0.8850576910956625,7,21.0,1,21.0,1,21.0,1,21.0,1
4176,max_effective,10,30,3,3,0.05,0.95,0.8316123618038804,15,28.0,1,28.0,1,28.0,1,28.0,1
4177,max_effective,10,30,3,3,0.05,0.95,0.8432163734545615,14,44.0,1,44.0,1,44.0,1,44.0,1
4178,max_effective,10,30,3,3,0.05,0.95,0.7568983885308809,8,21.0,1,21.0,1,21.0,1,21.0,1
4179,max_effective,10,30,3,3,0.05,0.95,0.7848543913115197,3,14.0,1,14.0,1,14.0,1,14.0,1
4180,max_effective,10,30,3,3,0.05,0.95,0.8992474428875795,11,28.0,1,28.0,1,28.0,1,28.0,1
4181,max_effective,10,30,3,3,0.05,0.95,0.9103055862940616,18,55.0,1,55.0,1,55.0,1,55.0,1
4182,max_effective,10,30,3,3,0.05,0.95,0.6529850747287671,4,19.0,1,19.0,1,19.0,1,19.0,1
4183,max_effective,10,30,3,3,0.05,0.95,0.8665546041032142,9,32.0,1,32.0,1,32.0,1,32.0,1
4184,max_effective,10,30,3,3,0.05,0.95,0.94558276944457,14,25.0,1,25.0,1,25.0,1,24.0,0
4185,max_effective,10,30,3,3,0.05,0.95,0.9290842831943346,2,13.0,1,13.0,1,13.0,1,13.0,1
4186,max_effective,10,30,3,3,0.05,0.95,0.7905750106063628,21,46.0,1,46.0,1,46.0,1,46.0,1
4187,max_effective,10,30,3,3,0.05,0.95,0.8260761210779134,10,30.0,1,30.0,1,30.0,1,30.0,1
4188,max_effective,10,30,3,3,0.05,0.95,0.7722606252673286,4,20.0,1,20.0,1,20.0,1,20.0,1
4189,max_effective,10,30,3,3,0.05,0.95,0.757366572741984,7,24.0,1,24.0,1,24.0,1,24.0,1
4190,max_effective,10,30,3,3,0.05,0.95,0.888270051490347,38,50.0,1,50.0,1,50.0,1,50.0,1
4191,max_effective,10,30,3,3,0.05,0.95,0.8796404631255101,7,20.0,1,20.0,1,20.0,1,20.0,1
4192,max_effective,10,30,3,3,0.05,0.95,0.740559679511176,6,28.0,1,28.0,1,28.0,1,28.0,1
4193,max_effective,10,30,3,3,0.05,0.95,0.7755644416285956,5,23.0,1,23.0,1,23.0,1,23.0,1
4194,max_effective,10,30,3,3,0.05,0.95,0.9340963881794476,11,30.0,1,30.0,1,30.0,1,30.0,1
4195,max_effective,10,30,3,3,0.05,0.95,0.9461219525441174,8,27.0,1,27.0,1,27.0,1,27.0,1
4196,max_effective,10,30,3,3,0.05,0.95,0.9436287378456312,6,27.0,1,27.0,1,27.0,1,27.0,1
4197,max_effective,10,30,3,3,0.05,0.95,0.8723163424136259,17,58.0,1,58.0,1,58.0,1,58.0,1
4198,max_effective,10,30,3,3,0.05,0.95,0.8933066795459311,4,15.0,1,15.0,1,15.0,1,14.0,0
4199,max_effective,10,30,3,3,0.05,0.95,0.8616816005404466,7,28.0,1,28.0,1,28.0,1,28.0,1
4200,max_effective,10,30,3,3,0.05,0.95,0.9325386862898282,15,30.0,1,30.0,1,30.0,1,30.0,1
4201,max_effective,10,30,3,3,0.05,0.95,0.9459729953060032,14,35.0,1,35.0,1,35.0,1,35.0,1
4202,max_effective,10,30,3,3,0.05,0.95,0.9146243777253124,25,50.0,1,50.0,1,50.0,1,50.0,1
4203,max_effective,10,30,3,3,0.05,0.95,0.9327788826299503,6,18.0,1,18.0,1,18.0,1,18.0,1
4204,max_effective,10,30,3,3,0.05,0.95,0.8277954392347604,16,48.0,1,48.0,1,48.0,1,48.0,1
4205,max_effective,10,30,3,3,0.05,0.95,0.9172534704135112,22,47.0,1,47.0,1,47.0,1,47.0,1
4206,max_effective,10,30,3,3,0.05,0.95,0.7347124606553546,6,24.0,1,24.0,1,24.0,1,24.0,1
4207,max_effective,10,30,3,3,0.05,0.95,0.8806944323417564,8,29.0,1,29.0,1,29.0,1,29.0,1
4208,max_effective,10,30,3,3,0.05,0.95,0.7161457286538514,10,31.0,1,31.0,1,31.0,1,31.0,1
4209,max_effective,10,30,3,3,0.05,0.95,0.6972513985441232,3,14.0,1,14.0,1,14.0,1,14.0,1
4210,max_effective,10,30,3,3,0.05,0.95,0.9416362479106072,14,33.0,1,33.0,1,33.0,1,33.0,1
4211,max_effective,10,30,3,3,0.05,0.95,0.8895481677289709,12,31.0,1,31.0,1,31.0,1,31.0,1
4212,max_effective,10,30,3,3,0.05,0.95,0.8256906682670992,7,26.0,1,26.0,1,26.0,1,25.0,0
4213,max_effective,10,30,3,3,0.05,0.95,0.935113551021509,5,22.0,1,22.0,1,22.0,1,22.0,1
4214,max_effective,10,30,3,3,0.05,0.95,0.8355706651911652,6,20.0,1,20.0,1,20.0,1,20.0,1
4215,max_effective,10,30,3,3,0.05,0.95,0.8187626959292796,7,31.0,1,31.0,1,31.0,1,31.0,1
4216,max_effective,10,30,3,3,0.05,0.95,0.8886525093804848,3,16.0,1,16.0,1,16.0,1,15.0,0
4217,max_effective,10,30,3,3,0.05,0.95,0.9065769982744758,4,21.0,1,21.0,1,21.0,1,21.0,1
4218,max_effective,10,30,3,3,0.05,0.95,0.942580788351406,7,27.0,1,27.0,1,27.0,1,27.0,1
4219,max_effective,10,30,3,3,0.05,0.95,0.8627765404291667,13,23.0,1,23.0,1,23.0,1,23.0,1
4220,max_effective,10,30,3,3,0.05,0.95,0.8384319418642284,6,21.0,1,21.0,1,21.0,1,21.0,1
4221,max_effective,10,30,3,3,0.05,0.95,0.9146299689305528,28,71.0,0,73.0,0,78.0,1,77.0,0
4222,max_effective,10,30,3,3,0.05,0.95,0.8278941787218869,7,20.0,1,20.0,1,20.0,1,20.0,1
4223,max_effective,10,30,3,3,0.05,0.95,0.7495829611850466,6,26.0,1,26.0,1,26.0,1,26.0,1
4224,max_effective,10,30,3,3,0.05,0.95,0.7970550306253676,6,26.0,1,26.0,1,26.0,1,26.0,1
4225,max_effective,10,30,3,3,0.05,0.95,0.8333592872913049,5,19.0,1,19.0,1,19.0,1,19.0,1
4226,max_effective,10,30,3,3,0.05,0.95,0.8146183274381984,11,24.0,1,24.0,1,24.0,1,24.0,1
4227,max_effective,10,30,3,3,0.05,0.95,0.7717256339350475,5,19.0,1,19.0,1,19.0,1,19.0,1
4228,max_effective,10,30,3,3,0.05,0.95,0.9230751867203202,6,19.0,1,19.0,1,19.0,1,19.0,1
4229,max_effective,10,30,3,3,0.05,0.95,0.9481560331818932,42,60.0,1,60.0,1,60.0,1,60.0,1
4230,max_effective,10,30,3,3,0.05,0.95,0.921372043315196,14,35.0,1,35.0,1,35.0,1,35.0,1
4231,max_effective,10,30,3,3,0.05,0.95,0.8989794841814421,4,17.0,1,17.0,1,17.0,1,17.0,1
4232,max_effective,10,30,3,3,0.05,0.95,0.7961735575710848,6,25.0,1,25.0,1,25.0,1,24.0,0
4233,max_effective,10,30,3,3,0.05,0.95,0.935618313120747,14,43.0,1,43.0,1,43.0,1,43.0,1
4234,max_effective,10,30,3,3,0.05,0.95,0.8980601785836436,15,33.0,1,33.0,1,33.0,1,33.0,1
4235,max_effective,10,30,3,3,0.05,0.95,0.9457745098715878,7,26.0,1,26.0,1,26.0,1,26.0,1
4236,max_effective,10,30,3,3,0.05,0.95,0.9466757529847464,14,44.0,1,44.0,1,44.0,1,44.0,1
4237,max_effective,10,30,3,3,0.05,0.95,0.9395425786290414,16,50.0,1,50.0,1,50.0,1,50.0,1
4238,max_effective,10,30,3,3,0.05,0.95,0.9185962784918116,16,25.0,1,25.0,1,25.0,1,25.0,1
4239,max_effective,10,30,3,3,0.05,0.95,0.9268169583474416,15,42.0,1,42.0,1,42.0,1,42.0,1
4240,max_effective,10,30,3,3,0.05,0.95,0.8550488066442637,14,32.0,1,32.0,1,32.0,1,32.0,1
4241,max_effective,10,30,3,3,0.05,0.95,0.9118160879571529,12,27.0,1,27.0,1,27.0,1,27.0,1
4242,max_effective,10,30,3,3,0.05,0.95,0.8613829905059114,10,28.0,1,28.0,1,28.0,1,28.0,1
4243,max_effective,10,30,3,3,0.05,0.95,0.9437999812797664,17,50.0,1,50.0,1,50.0,1,50.0,1
4244,max_effective,10,30,3,3,0.05,0.95,0.933409627856111,7,20.0,1,20.0,1,20.0,1,20.0,1
4245,max_effective,10,30,3,3,0.05,0.95,0.8406470789422469,12,23.0,1,23.0,1,23.0,1,23.0,1
4246,max_effective,10,30,3,3,0.05,0.95,0.8503725233113467,6,21.0,1,21.0,1,21.0,1,21.0,1
4247,max_effective,10,30,3,3,0.05,0.95,0.9143737108058704,21,44.0,1,44.0,1,44.0,1,44.0,1
4248,max_effective,10,30,3,3,0.05,0.95,0.9234167405404432,32,71.0,0,75.0,1,73.0,0,75.0,1
4249,max_effective,10,30,3,3,0.05,0.95,0.9365528808069428,7,28.0,1,28.0,1,28.0,1,28.0,1
4250,max_effective,10,30,3,3,0.05,0.95,0.9383681513780036,10,32.0,1,32.0,1,32.0,1,32.0,1
4251,max_effective,10,30,3,3,0.05,0.95,0.9042493447278602,8,24.0,1,24.0,1,24.0,1,24.0,1
4252,max_effective,10,30,3,3,0.05,0.95,0.905534438374278,15,33.0,1,33.0,1,33.0,1,33.0,1
4253,max_effective,10,30,3,3,0.05,0.95,0.7889668634307053,8,23.0,1,23.0,1,23.0,1,23.0,1
4254,max_effective,10,30,3,3,0.05,0.95,0.9439863700314652,24,45.0,1,45.0,1,45.0,1,45.0,1
4255,max_effective,10,30,3,3,0.05,0.95,0.8483857786207677,8,26.0,1,26.0,1,26.0,1,26.0,1
4256,max_effective,10,30,3,3,0.05,0.95,0.8216041838538961,2,12.0,1,12.0,1,12.0,1,12.0,1
4257,max_effective,10,30,3,3,0.05,0.95,0.8244820167810933,6,23.0,1,23.0,1,23.0,1,23.0,1
4258,max_effective,10,30,3,3,0.05,0.95,0.9481790846161658,5,23.0,1,23.0,1,23.0,1,23.0,1
4259,max_effective,10,30,3,3,0.05,0.95,0.8774376090281613,12,27.0,1,27.0,1,27.0,1,27.0,1
4260,max_effective,10,30,3,3,0.05,0.95,0.9106348604853892,10,27.0,1,27.0,1,27.0,1,27.0,1
4261,max_effective,10,30,3,3,0.05,0.95,0.94535270369767,7,38.0,1,38.0,1,38.0,1,38.0,1
4262,max_effective,10,30,3,3,0.05,0.95,0.8086930262337507,4,15.0,1,15.0,1,15.0,1,15.0,1
4263,max_effective,10,30,3,3,0.05,0.95,0.7561120571743073,8,32.0,1,32.0,1,32.0,1,32.0,1
4264,max_effective,10,30,3,3,0.05,0.95,0.9213480053053456,36,76.0,0,77.0,0,77.0,0,78.0,1
4265,max_effective,10,30,3,3,0.05,0.95,0.8568699301081464,4,14.0,1,14.0,1,14.0,1,14.0,1
4266,max_effective,10,30,3,3,0.05,0.95,0.8383581378963101,11,23.0,1,23.0,1,23.0,1,23.0,1
4267,max_effective,10,30,3,3,0.05,0.95,0.9204805843393976,24,65.0,0,65.0,0,66.0,1,63.0,0
4268,max_effective,10,30,3,3,0.05,0.95,0.88407966804351,11,39.0,1,39.0,1,39.0,1,39.0,1
4269,max_effective,10,30,3,3,0.05,0.95,0.8803007422371003,10,32.0,1,32.0,1,32.0,1,32.0,1
4270,max_effective,10,30,3,3,0.05,0.95,0.9286207858321138,14,40.0,1,40.0,1,40.0,1,40.0,1
4271,max_effective,10,30,3,3,0.05,0.95,0.8781270818784479,6,25.0,1,25.0,1,25.0,1,25.0,1
4272,max_effective,10,30,3,3,0.05,0.95,0.8679713689684142,6,22.0,1,22.0,1,22.0,1,22.0,1
4273,max_effective,10,30,3,3,0.05,0.95,0.926402503573152,11,27.0,1,27.0,1,27.0,1,27.0,1
4274,max_effective,10,30,3,3,0.05,0.95,0.9189687744577292,6,28.0,1,28.0,1,28.0,1,28.0,1
4275,max_effective,10,30,3,3,0.05,0.95,0.8279165010632333,7,24.0,1,24.0,1,24.0,1,24.0,1
4276,max_effective,10,30,3,3,0.05,0.95,0.8626660695351926,7,21.0,1,21.0,1,21.0,1,21.0,1
4277,max_effective,10,30,3,3,0.05,0.95,0.8962658934021525,11,39.0,1,39.0,1,39.0,1,39.0,1
4278,max_effective,10,30,3,3,0.05,0.95,0.9483108696011674,14,29.0,1,29.0,1,29.0,1,29.0,1
4279,max_effective,10,30,3,3,0.05,0.95,0.9363293464211552,17,44.0,1,44.0,1,44.0,1,44.0,1
4280,max_effective,10,30,3,3,0.05,0.95,0.8633957112046116,5,17.0,1,17.0,1,17.0,1,17.0,1
4281,max_effective,10,30,3,3,0.05,0.95,0.8552177869234461,13,43.0,1,43.0,1,43.0,1,43.0,1
4282,max_effective,10,30,3,3,0.05,0.95,0.9337391013900652,26,36.0,1,36.0,1,36.0,1,36.0,1
4283,max_effective,10,30,3,3,0.05,0.95,0.6956110641289157,6,23.0,1,23.0,1,23.0,1,23.0,1
4284,max_effective,10,30,3,3,0.05,0.95,0.9203795873957094,22,60.0,1,60.0,1,60.0,1,60.0,1
4285,max_effective,10,30,3,3,0.05,0.95,0.9470514343062096,50,71.0,0,78.0,0,83.0,1,82.0,0
4286,max_effective,10,30,3,3,0.05,0.95,0.8873952462645662,15,50.0,1,50.0,1,50.0,1,49.0,0
4287,max_effective,10,30,3,3,0.05,0.95,0.8105456958298956,4,14.0,1,14.0,1,14.0,1,14.0,1
4288,max_effective,10,30,3,3,0.05,0.95,0.7954841603072415,2,14.0,1,14.0,1,14.0,1,14.0,1
4289,max_effective,10,30,3,3,0.05,0.95,0.8809328769678784,11,30.0,1,30.0,1,30.0,1,30.0,1
4290,max_effective,10,30,3,3,0.05,0.95,0.8783395416230118,10,30.0,1,30.0,1,30.0,1,30.0,1
4291,max_effective,10,30,3,3,0.05,0.95,0.865846292026843,8,33.0,1,33.0,1,33.0,1,33.0,1
4292,max_effective,10,30,3,3,0.05,0.95,0.8879503308954182,6,25.0,1,25.0,1,25.0,1,25.0,1
4293,max_effective,10,30,3,3,0.05,0.95,0.9264716203578138,17,35.0,1,35.0,1,35.0,1,35.0,1
4294,max_effective,10,30,3,3,0.05,0.95,0.9092196934797692,16,44.0,1,44.0,1,44.0,1,44.0,1
4295,max_effective,10,30,3,3,0.05,0.95,0.9129567367820894,27,72.0,1,72.0,1,72.0,1,69.0,0
4296,max_effective,10,30,3,3,0.05,0.95,0.8712141421865237,5,20.0,1,20.0,1,20.0,1,20.0,1
4297,max_effective,10,30,3,3,0.05,0.95,0.8309474601457819,2,12.0,1,12.0,1,12.0,1,12.0,1
4298,max_effective,10,30,3,3,0.05,0.95,0.9459935946609968,4,14.0,1,14.0,1,14.0,1,14.0,1
4299,max_effective,10,30,3,3,0.05,0.95,0.9207609975032252,8,28.0,1,28.0,1,28.0,1,28.0,1
4300,max_effective,10,30,3,3,0.05,0.95,0.9221002674035088,34,72.0,0,72.0,0,76.0,1,74.0,0
4301,max_effective,10,30,3,3,0.05,0.95,0.8716492454978854,8,26.0,1,26.0,1,26.0,1,26.0,1
4302,max_effective,10,30,3,3,0.05,0.95,0.8449342586632372,31,53.0,1,53.0,1,53.0,1,53.0,1
4303,max_effective,10,30,3,3,0.05,0.95,0.8224600887016136,4,19.0,1,19.0,1,19.0,1,19.0,1
4304,max_effective,10,30,3,3,0.05,0.95,0.8807000102104818,7,30.0,1,30.0,1,30.0,1,30.0,1
4305,max_effective,10,30,3,3,0.05,0.95,0.8646291064470808,6,21.0,1,21.0,1,21.0,1,21.0,1
4306,max_effective,10,30,3,3,0.05,0.95,0.9295492646014484,10,34.0,1,34.0,1,34.0,1,34.0,1
4307,max_effective,10,30,3,3,0.05,0.95,0.8697904956773335,15,59.0,1,59.0,1,58.0,0,58.0,0
4308,max_effective,10,30,3,3,0.05,0.95,0.86217614585145,4,15.0,1,15.0,1,15.0,1,15.0,1
4309,max_effective,10,30,3,3,0.05,0.95,0.8314623400806777,7,25.0,1,25.0,1,25.0,1,25.0,1
4310,max_effective,10,30,3,3,0.05,0.95,0.8282342240826965,5,19.0,1,19.0,1,19.0,1,19.0,1
4311,max_effective,10,30,3,3,0.05,0.95,0.943654491671518,17,34.0,1,34.0,1,34.0,1,34.0,1
4312,max_effective,10,30,3,3,0.05,0.95,0.864883741983565,9,35.0,1,35.0,1,35.0,1,35.0,1
4313,max_effective,10,30,3,3,0.05,0.95,0.8957841655212804,3,16.0,1,16.0,1,16.0,1,16.0,1
4314,max_effective,10,30,3,3,0.05,0.95,0.9307836999149952,6,23.0,1,23.0,1,23.0,1,23.0,1
4315,max_effective,10,30,3,3,0.05,0.95,0.893434259867438,13,43.0,1,43.0,1,43.0,1,43.0,1
4316,max_effective,10,30,3,3,0.05,0.95,0.8933187587026611,28,55.0,1,55.0,1,55.0,1,55.0,1
4317,max_effective,10,30,3,3,0.05,0.95,0.9216733194134432,7,22.0,1,22.0,1,22.0,1,22.0,1
4318,max_effective,10,30,3,3,0.05,0.95,0.916385376010344,22,51.0,1,51.0,1,51.0,1,51.0,1
4319,max_effective,10,30,3,3,0.05,0.95,0.9153660332511636,8,26.0,1,26.0,1,26.0,1,26.0,1
4320,max_effective,10,30,3,3,0.05,0.95,0.9346320244224308,29,60.0,1,60.0,1,60.0,1,57.0,0
4321,max_effective,10,30,3,3,0.05,0.95,0.8845062750394083,14,34.0,1,34.0,1,34.0,1,34.0,1
4322,max_effective,10,30,3,3,0.05,0.95,0.8895879690018665,3,16.0,1,16.0,1,16.0,1,16.0,1
4323,max_effective,10,30,3,3,0.05,0.95,0.7688518309156042,3,16.0,1,16.0,1,16.0,1,16.0,1
4324,max_effective,10,30,3,3,0.05,0.95,0.9078787999165652,19,51.0,1,51.0,1,51.0,1,51.0,1
4325,max_effective,10,30,3,3,0.05,0.95,0.8091916717184651,8,20.0,1,20.0,1,20.0,1,20.0,1
4326,max_effective,10,30,3,3,0.05,0.95,0.9031814265402082,3,17.0,1,17.0,1,17.0,1,17.0,1
4327,max_effective,10,30,3,3,0.05,0.95,0.8045652234350495,6,21.0,1,21.0,1,21.0,1,21.0,1
4328,max_effective,10,30,3,3,0.05,0.95,0.9043779443590032,7,20.0,1,20.0,1,20.0,1,20.0,1
4329,max_effective,10,30,3,3,0.05,0.95,0.903574597406112,36,70.0,1,70.0,1,65.0,0,66.0,0
4330,max_effective,10,30,3,3,0.05,0.95,0.864101447101366,9,27.0,1,27.0,1,27.0,1,27.0,1
4331,max_effective,10,30,3,3,0.05,0.95,0.9053280514852824,18,51.0,1,51.0,1,51.0,1,51.0,1
4332,max_effective,10,30,3,3,0.05,0.95,0.9380911938529924,17,40.0,1,40.0,1,40.0,1,40.0,1
4333,max_effective,10,30,3,3,0.05,0.95,0.939176059231628,33,68.0,0,71.0,0,73.0,1,71.0,0
4334,max_effective,10,30,3,3,0.05,0.95,0.8973112220077231,27,42.0,1,42.0,1,42.0,1,41.0,0
4335,max_effective,10,30,3,3,0.05,0.95,0.7904350827869611,14,46.0,1,46.0,1,46.0,1,46.0,1
4336,max_effective,10,30,3,3,0.05,0.95,0.8117588330961696,16,41.0,1,41.0,1,41.0,1,41.0,1
4337,max_effective,10,30,3,3,0.05,0.95,0.7859260007700707,4,16.0,1,16.0,1,16.0,1,15.0,0
4338,max_effective,10,30,3,3,0.05,0.95,0.9201432120368284,34,53.0,1,53.0,1,53.0,1,53.0,1
4339,max_effective,10,30,3,3,0.05,0.95,0.7681675039677265,7,20.0,1,20.0,1,20.0,1,20.0,1
4340,max_effective,10,30,3,3,0.05,0.95,0.9257826532495034,11,24.0,1,24.0,1,24.0,1,24.0,1
4341,max_effective,10,30,3,3,0.05,0.95,0.942819596587093,35,54.0,1,54.0,1,54.0,1,54.0,1
4342,max_effective,10,30,3,3,0.05,0.95,0.94591330495864,12,36.0,1,36.0,1,36.0,1,36.0,1
4343,max_effective,10,30,3,3,0.05,0.95,0.8946938016268555,20,56.0,1,56.0,1,56.0,1,56.0,1
4344,max_effective,10,30,3,3,0.05,0.95,0.6802477389673868,7,20.0,1,20.0,1,20.0,1,20.0,1
4345,max_effective,10,30,3,3,0.05,0.95,0.9370245637228888,4,15.0,1,15.0,1,15.0,1,15.0,1
4346,max_effective,10,30,3,3,0.05,0.95,0.9062397246304548,31,56.0,0,61.0,1,61.0,1,61.0,1
4347,max_effective,10,30,3,3,0.05,0.95,0.8614979972324779,28,48.0,1,48.0,1,48.0,1,48.0,1
4348,max_effective,10,30,3,3,0.05,0.95,0.8646764839574429,10,38.0,1,38.0,1,38.0,1,38.0,1
4349,max_effective,10,30,3,3,0.05,0.95,0.6892320110479191,4,16.0,1,16.0,1,16.0,1,15.0,0
4350,max_effective,10,30,3,3,0.05,0.95,0.9121558722009646,11,32.0,1,32.0,1,32.0,1,32.0,1
4351,max_effective,10,30,3,3,0.05,0.95,0.9385867927959308,33,47.0,1,47.0,1,47.0,1,47.0,1
4352,max_effective,10,30,3,3,0.05,0.95,0.9369703004604772,6,30.0,1,30.0,1,30.0,1,30.0,1
4353,max_effective,10,30,3,3,0.05,0.95,0.938696579479512,9,28.0,1,28.0,1,28.0,1,28.0,1
4354,max_effective,10,30,3,3,0.05,0.95,0.9054342470502674,15,39.0,1,39.0,1,39.0,1,39.0,1
4355,max_effective,10,30,3,3,0.05,0.95,0.8584455795607523,20,49.0,1,49.0,1,49.0,1,49.0,1
4356,max_effective,10,30,3,3,0.05,0.95,0.7970453034478091,3,17.0,1,17.0,1,17.0,1,17.0,1
4357,max_effective,10,30,3,3,0.05,0.95,0.814828849743938,8,22.0,1,22.0,1,22.0,1,22.0,1
4358,max_effective,10,30,3,3,0.05,0.95,0.838240185433454,9,34.0,1,34.0,1,34.0,1,34.0,1
4359,max_effective,10,30,3,3,0.05,0.95,0.8308895378500454,3,18.0,1,18.0,1,18.0,1,18.0,1
4360,max_effective,10,30,3,3,0.05,0.95,0.9245937376580528,8,22.0,1,22.0,1,22.0,1,22.0,1
4361,max_effective,10,30,3,3,0.05,0.95,0.7963401485116276,3,16.0,1,16.0,1,16.0,1,15.0,0
4362,max_effective,10,30,3,3,0.05,0.95,0.7978126793711856,3,19.0,1,19.0,1,19.0,1,19.0,1
4363,max_effective,10,30,3,3,0.05,0.95,0.9447812191631588,8,34.0,1,34.0,1,34.0,1,34.0,1
4364,max_effective,10,30,3,3,0.05,0.95,0.87323611468444,18,34.0,1,34.0,1,34.0,1,34.0,1
4365,max_effective,10,30,3,3,0.05,0.95,0.9184821858163597,10,43.0,1,43.0,1,43.0,1,43.0,1
4366,max_effective,10,30,3,3,0.05,0.95,0.9292520771788078,13,29.0,1,29.0,1,29.0,1,29.0,1
4367,max_effective,10,30,3,3,0.05,0.95,0.8370821909032863,2,11.0,1,11.0,1,11.0,1,11.0,1
4368,max_effective,10,30,3,3,0.05,0.95,0.8117666165899684,7,24.0,1,24.0,1,24.0,1,24.0,1
4369,max_effective,10,30,3,3,0.05,0.95,0.8249503399163264,4,16.0,1,16.0,1,16.0,1,16.0,1
4370,max_effective,10,30,3,3,0.05,0.95,0.9380975231171172,5,20.0,1,20.0,1,20.0,1,20.0,1
4371,max_effective,10,30,3,3,0.05,0.95,0.7510898335707046,6,20.0,1,20.0,1,20.0,1,20.0,1
4372,max_effective,10,30,3,3,0.05,0.95,0.8394523134388892,3,13.0,1,13.0,1,13.0,1,12.0,0
4373,max_effective,10,30,3,3,0.05,0.95,0.8678257258322385,3,19.0,1,19.0,1,19.0,1,19.0,1
4374,max_effective,10,30,3,3,0.05,0.95,0.7461614624034303,3,16.0,1,16.0,1,16.0,1,16.0,1
4375,max_effective,10,30,3,3,0.05,0.95,0.9475323687432604,32,62.0,1,62.0,1,62.0,1,62.0,1
4376,max_effective,10,30,3,3,0.05,0.95,0.7889050408069631,20,42.0,1,42.0,1,42.0,1,42.0,1
4377,max_effective,10,30,3,3,0.05,0.95,0.9493823243556508,12,38.0,1,38.0,1,38.0,1,38.0,1
4378,max_effective,10,30,3,3,0.05,0.95,0.8965439448565843,6,23.0,1,23.0,1,23.0,1,22.0,0
4379,max_effective,10,30,3,3,0.05,0.95,0.9117692373672392,11,43.0,1,43.0,1,43.0,1,43.0,1
4380,max_effective,10,30,3,3,0.05,0.95,0.842354515440914,8,28.0,1,28.0,1,28.0,1,28.0,1
4381,max_effective,10,30,3,3,0.05,0.95,0.9038728240026752,13,28.0,1,28.0,1,28.0,1,28.0,1
4382,max_effective,10,30,3,3,0.05,0.95,0.6746957062775342,3,15.0,1,15.0,1,15.0,1,15.0,1
4383,max_effective,10,30,3,3,0.05,0.95,0.8811602855849325,7,30.0,1,30.0,1,30.0,1,30.0,1
4384,max_effective,10,30,3,3,0.05,0.95,0.9487959261201752,44,67.0,0,67.0,0,62.0,0,71.0,1
4385,max_effective,10,30,3,3,0.05,0.95,0.9104021743127476,10,29.0,1,29.0,1,29.0,1,29.0,1
4386,max_effective,10,30,3,3,0.05,0.95,0.6754867816373425,4,15.0,1,15.0,1,15.0,1,15.0,1
4387,max_effective,10,30,3,3,0.05,0.95,0.945281211709939,3,17.0,1,17.0,1,17.0,1,17.0,1
4388,max_effective,10,30,3,3,0.05,0.95,0.9044641404028478,7,25.0,1,25.0,1,25.0,1,25.0,1
4389,max_effective,10,30,3,3,0.05,0.95,0.8995283163645063,6,20.0,1,20.0,1,20.0,1,20.0,1
4390,max_effective,10,30,3,3,0.05,0.95,0.6630027718406091,9,24.0,1,24.0,1,24.0,1,24.0,1
4391,max_effective,10,30,3,3,0.05,0.95,0.911829806074525,10,25.0,1,25.0,1,25.0,1,25.0,1
4392,max_effective,10,30,3,3,0.05,0.95,0.8847917707087756,21,44.0,1,44.0,1,44.0,1,44.0,1
4393,max_effective,10,30,3,3,0.05,0.95,0.8912616799441602,16,40.0,1,40.0,1,40.0,1,40.0,1
4394,max_effective,10,30,3,3,0.05,0.95,0.9067143851905756,6,19.0,1,19.0,1,19.0,1,19.0,1
4395,max_effective,10,30,3,3,0.05,0.95,0.842651820447762,10,32.0,1,32.0,1,32.0,1,32.0,1
4396,max_effective,10,30,3,3,0.05,0.95,0.8900639802595458,5,19.0,1,19.0,1,19.0,1,19.0,1
4397,max_effective,10,30,3,3,0.05,0.95,0.7546938699080374,4,18.0,1,18.0,1,18.0,1,18.0,1
4398,max_effective,10,30,3,3,0.05,0.95,0.9227586539156892,15,42.0,1,42.0,1,42.0,1,42.0,1
4399,max_effective,10,30,3,3,0.05,0.95,0.908374294910978,13,37.0,1,37.0,1,37.0,1,37.0,1
4400,max_effective,10,30,3,3,0.05,0.95,0.939847585686293,8,25.0,1,25.0,1,25.0,1,25.0,1
4401,max_effective,10,30,3,3,0.05,0.95,0.6044154097450829,4,18.0,1,18.0,1,18.0,1,16.0,0
4402,max_effective,10,30,3,3,0.05,0.95,0.9351383727212952,13,43.0,1,43.0,1,43.0,1,43.0,1
4403,max_effective,10,30,3,3,0.05,0.95,0.9445712533653002,8,34.0,1,34.0,1,34.0,1,34.0,1
4404,max_effective,10,30,3,3,0.05,0.95,0.6979650533476899,5,23.0,1,23.0,1,23.0,1,23.0,1
4405,max_effective,10,30,3,3,0.05,0.95,0.9402238773915328,22,45.0,1,45.0,1,45.0,1,45.0,1
4406,max_effective,10,30,3,3,0.05,0.95,0.9127493378590472,6,28.0,1,28.0,1,28.0,1,28.0,1
4407,max_effective,10,30,3,3,0.05,0.95,0.6987928647137891,5,17.0,1,17.0,1,17.0,1,17.0,1
4408,max_effective,10,30,3,3,0.05,0.95,0.8780112507892299,9,28.0,1,28.0,1,28.0,1,28.0,1
4409,max_effective,10,30,3,3,0.05,0.95,0.8331353140588708,9,21.0,1,21.0,1,21.0,1,21.0,1
4410,max_effective,10,30,3,3,0.05,0.95,0.9462450969419284,23,58.0,1,58.0,1,58.0,1,57.0,0
4411,max_effective,10,30,3,3,0.05,0.95,0.7565941866367112,3,15.0,1,15.0,1,15.0,1,15.0,1
4412,max_effective,10,30,3,3,0.05,0.95,0.9234523427951168,12,43.0,1,43.0,1,43.0,1,43.0,1
4413,max_effective,10,30,3,3,0.05,0.95,0.8121778824556606,5,20.0,1,20.0,1,20.0,1,20.0,1
4414,max_effective,10,30,3,3,0.05,0.95,0.9040614544657052,24,54.0,0,55.0,1,55.0,1,55.0,1
4415,max_effective,10,30,3,3,0.05,0.95,0.9266814739381064,17,38.0,1,38.0,1,38.0,1,38.0,1
4416,max_effective,10,30,3,3,0.05,0.95,0.8971647014142419,3,17.0,1,17.0,1,17.0,1,15.0,0
4417,max_effective,10,30,3,3,0.05,0.95,0.932139169268737,61,68.0,0,74.0,0,78.0,0,80.0,1
4418,max_effective,10,30,3,3,0.05,0.95,0.9012849552248406,7,27.0,1,27.0,1,27.0,1,27.0,1
4419,max_effective,10,30,3,3,0.05,0.95,0.8513863284335234,7,31.0,1,31.0,1,31.0,1,31.0,1
4420,max_effective,10,30,3,3,0.05,0.95,0.8681933784974959,16,43.0,1,43.0,1,43.0,1,43.0,1
4421,max_effective,10,30,3,3,0.05,0.95,0.9421732942278132,15,45.0,1,45.0,1,45.0,1,45.0,1
4422,max_effective,10,30,3,3,0.05,0.95,0.7482147020222768,9,26.0,1,26.0,1,26.0,1,26.0,1
4423,max_effective,10,30,3,3,0.05,0.95,0.8406424143906831,10,26.0,1,26.0,1,26.0,1,25.0,0
4424,max_effective,10,30,3,3,0.05,0.95,0.910732386525633,15,30.0,1,30.0,1,30.0,1,30.0,1
4425,max_effective,10,30,3,3,0.05,0.95,0.9074847251664306,15,42.0,1,42.0,1,42.0,1,42.0,1
4426,max_effective,10,30,3,3,0.05,0.95,0.944103103683064,3,17.0,1,17.0,1,17.0,1,17.0,1
4427,max_effective,10,30,3,3,0.05,0.95,0.9440166819820376,25,62.0,1,62.0,1,62.0,1,61.0,0
4428,max_effective,10,30,3,3,0.05,0.95,0.8501879017006347,10,30.0,1,30.0,1,30.0,1,30.0,1
4429,max_effective,10,30,3,3,0.05,0.95,0.9069279588382352,7,26.0,1,26.0,1,26.0,1,25.0,0
4430,max_effective,10,30,3,3,0.05,0.95,0.724277172274081,5,22.0,1,22.0,1,22.0,1,22.0,1
4431,max_effective,10,30,3,3,0.05,0.95,0.9219757024842734,33,53.0,1,53.0,1,53.0,1,53.0,1
4432,max_effective,10,30,3,3,0.05,0.95,0.8994233081512117,21,52.0,1,52.0,1,52.0,1,52.0,1
4433,max_effective,10,30,3,3,0.05,0.95,0.8245685164749756,8,32.0,1,32.0,1,32.0,1,32.0,1
4434,max_effective,10,30,3,3,0.05,0.95,0.8905000103042213,9,25.0,1,25.0,1,25.0,1,25.0,1
4435,max_effective,10,30,3,3,0.05,0.95,0.7803534437269743,4,18.0,1,18.0,1,18.0,1,18.0,1
4436,max_effective,10,30,3,3,0.05,0.95,0.879506238751131,12,25.0,1,25.0,1,25.0,1,25.0,1
4437,max_effective,10,30,3,3,0.05,0.95,0.9191190526600106,3,17.0,1,17.0,1,17.0,1,16.0,0
4438,max_effective,10,30,3,3,0.05,0.95,0.9130811218215874,51,65.0,0,72.0,0,77.0,0,83.0,1
4439,max_effective,10,30,3,3,0.05,0.95,0.8397796209790226,18,35.0,1,35.0,1,35.0,1,35.0,1
4440,max_effective,10,30,3,3,0.05,0.95,0.9029825898659704,3,19.0,1,19.0,1,19.0,1,19.0,1
4441,max_effective,10,30,3,3,0.05,0.95,0.9069195057379734,8,21.0,1,21.0,1,21.0,1,21.0,1
4442,max_effective,10,30,3,3,0.05,0.95,0.9465605685090916,36,60.0,1,60.0,1,60.0,1,60.0,1
4443,max_effective,10,30,3,3,0.05,0.95,0.9485702269700892,8,31.0,1,31.0,1,31.0,1,31.0,1
4444,max_effective,10,30,3,3,0.05,0.95,0.7627545774005965,15,31.0,1,31.0,1,31.0,1,31.0,1
4445,max_effective,10,30,3,3,0.05,0.95,0.7898645520349132,6,25.0,1,25.0,1,25.0,1,25.0,1
4446,max_effective,10,30,3,3,0.05,0.95,0.8589706209174537,3,20.0,1,20.0,1,20.0,1,20.0,1
4447,max_effective,10,30,3,3,0.05,0.95,0.8399296307581523,14,27.0,1,27.0,1,27.0,1,27.0,1
4448,max_effective,10,30,3,3,0.05,0.95,0.7600256926808128,5,21.0,1,21.0,1,21.0,1,21.0,1
4449,max_effective,10,30,3,3,0.05,0.95,0.9400855325930244,47,61.0,1,61.0,1,61.0,1,61.0,1
4450,max_effective,10,30,3,3,0.05,0.95,0.9311332949306376,3,15.0,1,15.0,1,15.0,1,15.0,1
4451,max_effective,10,30,3,3,0.05,0.95,0.8275145271687235,11,38.0,1,38.0,1,38.0,1,38.0,1
4452,max_effective,10,30,3,3,0.05,0.95,0.8161507129076147,8,33.0,1,33.0,1,33.0,1,33.0,1
4453,max_effective,10,30,3,3,0.05,0.95,0.846212913013578,14,43.0,1,43.0,1,43.0,1,43.0,1
4454,max_effective,10,30,3,3,0.05,0.95,0.9237310285476452,8,31.0,1,31.0,1,31.0,1,31.0,1
4455,max_effective,10,30,3,3,0.05,0.95,0.7687017695227095,11,27.0,1,27.0,1,27.0,1,27.0,1
4456,max_effective,10,30,3,3,0.05,0.95,0.8592316058109668,22,44.0,1,44.0,1,44.0,1,44.0,1
4457,max_effective,10,30,3,3,0.05,0.95,0.9137988796837268,18,36.0,1,36.0,1,36.0,1,36.0,1
4458,max_effective,10,30,3,3,0.05,0.95,0.9447695635025004,17,42.0,1,42.0,1,42.0,1,42.0,1
4459,max_effective,10,30,3,3,0.05,0.95,0.9243611420584172,11,27.0,1,27.0,1,27.0,1,27.0,1
4460,max_effective,10,30,3,3,0.05,0.95,0.7085456553762376,3,13.0,1,13.0,1,13.0,1,13.0,1
4461,max_effective,10,30,3,3,0.05,0.95,0.8158144017625577,8,31.0,1,31.0,1,31.0,1,31.0,1
4462,max_effective,10,30,3,3,0.05,0.95,0.897770268426376,5,21.0,1,21.0,1,21.0,1,21.0,1
4463,max_effective,10,30,3,3,0.05,0.95,0.9073657751421702,14,27.0,1,27.0,1,27.0,1,27.0,1
4464,max_effective,10,30,3,3,0.05,0.95,0.9050496957360288,8,20.0,1,20.0,1,20.0,1,20.0,1
4465,max_effective,10,30,3,3,0.05,0.95,0.7612094439689371,4,22.0,1,22.0,1,22.0,1,22.0,1
4466,max_effective,10,30,3,3,0.05,0.95,0.8882012940706617,20,37.0,1,37.0,1,37.0,1,37.0,1
4467,max_effective,10,30,3,3,0.05,0.95,0.9323869282460504,30,74.0,0,76.0,1,76.0,1,75.0,0
4468,max_effective,10,30,3,3,0.05,0.95,0.9490970320613508,12,42.0,1,42.0,1,42.0,1,42.0,1
4469,max_effective,10,30,3,3,0.05,0.95,0.812761615252102,10,32.0,1,32.0,1,32.0,1,32.0,1
4470,max_effective,10,30,3,3,0.05,0.95,0.9193615955933008,24,59.0,1,59.0,1,59.0,1,59.0,1
4471,max_effective,10,30,3,3,0.05,0.95,0.6449257515791375,4,17.0,1,17.0,1,17.0,1,16.0,0
4472,max_effective,10,30,3,3,0.05,0.95,0.7799560805519454,4,18.0,1,18.0,1,18.0,1,18.0,1
4473,max_effective,10,30,3,3,0.05,0.95,0.7633288899674503,5,18.0,1,18.0,1,18.0,1,18.0,1
4474,max_effective,10,30,3,3,0.05,0.95,0.9106852185718992,8,26.0,1,26.0,1,26.0,1,24.0,0
4475,max_effective,10,30,3,3,0.05,0.95,0.91577650686693,22,42.0,1,42.0,1,42.0,1,42.0,1
4476,max_effective,10,30,3,3,0.05,0.95,0.8453668028707408,6,18.0,1,18.0,1,18.0,1,18.0,1
4477,max_effective,10,30,3,3,0.05,0.95,0.8207946971228884,4,20.0,1,20.0,1,20.0,1,19.0,0
4478,max_effective,10,30,3,3,0.05,0.95,0.9022030665266062,14,31.0,1,31.0,1,31.0,1,31.0,1
4479,max_effective,10,30,3,3,0.05,0.95,0.9093567791217948,8,30.0,1,30.0,1,30.0,1,30.0,1
4480,max_effective,10,30,3,3,0.05,0.95,0.936725912592959,30,50.0,1,50.0,1,50.0,1,50.0,1
4481,max_effective,10,30,3,3,0.05,0.95,0.8940428978605496,13,29.0,1,29.0,1,29.0,1,29.0,1
4482,max_effective,10,30,3,3,0.05,0.95,0.9372327185651956,27,59.0,1,59.0,1,59.0,1,59.0,1
4483,max_effective,10,30,3,3,0.05,0.95,0.8716358314628843,14,44.0,1,44.0,1,44.0,1,44.0,1
4484,max_effective,10,30,3,3,0.05,0.95,0.8668462300764825,11,29.0,1,29.0,1,29.0,1,29.0,1
4485,max_effective,10,30,3,3,0.05,0.95,0.8950093466152789,6,20.0,1,20.0,1,20.0,1,20.0,1
4486,max_effective,10,30,3,3,0.05,0.95,0.9491389305715424,46,65.0,1,65.0,1,65.0,1,65.0,1
4487,max_effective,10,30,3,3,0.05,0.95,0.8706478374302281,7,20.0,1,20.0,1,20.0,1,20.0,1
4488,max_effective,10,30,3,3,0.05,0.95,0.9286977042559352,3,14.0,1,14.0,1,14.0,1,14.0,1
4489,max_effective,10,30,3,3,0.05,0.95,0.9332286484913848,20,38.0,1,38.0,1,38.0,1,38.0,1
4490,max_effective,10,30,3,3,0.05,0.95,0.5249538546054628,2,12.0,1,12.0,1,12.0,1,12.0,1
4491,max_effective,10,30,3,3,0.05,0.95,0.9450832102992412,41,57.0,1,57.0,1,57.0,1,57.0,1
4492,max_effective,10,30,3,3,0.05,0.95,0.8576960048458567,5,21.0,1,21.0,1,21.0,1,21.0,1
4493,max_effective,10,30,3,3,0.05,0.95,0.7942515671712962,4,21.0,1,21.0,1,21.0,1,21.0,1
4494,max_effective,10,30,3,3,0.05,0.95,0.9438186373665296,18,34.0,1,34.0,1,34.0,1,34.0,1
4495,max_effective,10,30,3,3,0.05,0.95,0.8744350648493807,6,20.0,1,20.0,1,20.0,1,20.0,1
4496,max_effective,10,30,3,3,0.05,0.95,0.924982108299646,8,25.0,1,25.0,1,25.0,1,25.0,1
4497,max_effective,10,30,3,3,0.05,0.95,0.9011549430906768,26,49.0,1,49.0,1,49.0,1,49.0,1
4498,max_effective,10,30,3,3,0.05,0.95,0.8369769351074957,7,26.0,1,26.0,1,26.0,1,26.0,1
4499,max_effective,10,30,3,3,0.05,0.95,0.8915454730188141,9,46.0,1,46.0,1,46.0,1,46.0,1
4500,max_effective,10,30,3,3,0.05,0.95,0.9493454401771048,35,50.0,1,50.0,1,50.0,1,50.0,1
4501,max_effective,10,30,3,3,0.05,0.95,0.8755819414667744,18,38.0,1,38.0,1,38.0,1,38.0,1
4502,max_effective,10,30,3,3,0.05,0.95,0.8901863339250351,8,21.0,1,21.0,1,21.0,1,21.0,1
4503,max_effective,10,30,3,3,0.05,0.95,0.8743746714500906,15,26.0,1,26.0,1,26.0,1,26.0,1
4504,max_effective,10,30,3,3,0.05,0.95,0.8214443417803469,8,19.0,1,19.0,1,19.0,1,19.0,1
4505,max_effective,10,30,3,3,0.05,0.95,0.8390860292445819,14,39.0,1,39.0,1,39.0,1,39.0,1
4506,max_effective,10,30,3,3,0.05,0.95,0.906396401486701,10,24.0,1,24.0,1,24.0,1,24.0,1
4507,max_effective,10,30,3,3,0.05,0.95,0.8747201314237465,4,18.0,1,18.0,1,18.0,1,18.0,1
4508,max_effective,10,30,3,3,0.05,0.95,0.7477053275308544,3,20.0,1,20.0,1,20.0,1,20.0,1
4509,max_effective,10,30,3,3,0.05,0.95,0.8236470735800744,6,18.0,1,18.0,1,18.0,1,18.0,1
4510,max_effective,10,30,3,3,0.05,0.95,0.7582018890834566,4,17.0,1,17.0,1,17.0,1,17.0,1
4511,max_effective,10,30,3,3,0.05,0.95,0.872349283616989,9,29.0,1,29.0,1,29.0,1,29.0,1
4512,max_effective,10,30,3,3,0.05,0.95,0.949771357941627,18,35.0,1,35.0,1,35.0,1,35.0,1
4513,max_effective,10,30,3,3,0.05,0.95,0.9337455490145832,16,59.0,1,59.0,1,59.0,1,59.0,1
4514,max_effective,10,30,3,3,0.05,0.95,0.7369663416993539,3,13.0,1,13.0,1,13.0,1,13.0,1
4515,max_effective,10,30,3,3,0.05,0.95,0.8531557290768549,5,28.0,1,28.0,1,28.0,1,28.0,1
4516,max_effective,10,30,3,3,0.05,0.95,0.9093898223480392,4,24.0,1,24.0,1,24.0,1,24.0,1
4517,max_effective,10,30,3,3,0.05,0.95,0.8429051259515665,2,15.0,1,15.0,1,15.0,1,15.0,1
4518,max_effective,10,30,3,3,0.05,0.95,0.8967254086406613,8,30.0,1,30.0,1,30.0,1,30.0,1
4519,max_effective,10,30,3,3,0.05,0.95,0.9461055947840744,9,32.0,1,32.0,1,32.0,1,32.0,1
4520,max_effective,10,30,3,3,0.05,0.95,0.8203734618804693,8,27.0,1,27.0,1,27.0,1,27.0,1
4521,max_effective,10,30,3,3,0.05,0.95,0.8510942843841764,9,40.0,1,40.0,1,40.0,1,40.0,1
4522,max_effective,10,30,3,3,0.05,0.95,0.8415627090411637,15,35.0,1,35.0,1,35.0,1,35.0,1
4523,max_effective,10,30,3,3,0.05,0.95,0.8863037788574881,19,38.0,1,38.0,1,38.0,1,38.0,1
4524,max_effective,10,30,3,3,0.05,0.95,0.9376830112499182,6,25.0,1,25.0,1,25.0,1,25.0,1
4525,max_effective,10,30,3,3,0.05,0.95,0.9029396777120012,4,16.0,1,16.0,1,16.0,1,16.0,1
4526,max_effective,10,30,3,3,0.05,0.95,0.8173834357781983,4,17.0,1,17.0,1,17.0,1,17.0,1
4527,max_effective,10,30,3,3,0.05,0.95,0.8048518359363882,5,21.0,1,21.0,1,21.0,1,21.0,1
4528,max_effective,10,30,3,3,0.05,0.95,0.666331070031379,4,17.0,1,17.0,1,17.0,1,17.0,1
4529,max_effective,10,30,3,3,0.05,0.95,0.820619872069601,7,19.0,1,19.0,1,19.0,1,19.0,1
4530,max_effective,10,30,3,3,0.05,0.95,0.7544414788297866,4,20.0,1,20.0,1,20.0,1,20.0,1
4531,max_effective,10,30,3,3,0.05,0.95,0.9481373253846134,8,29.0,1,29.0,1,29.0,1,29.0,1
4532,max_effective,10,30,3,3,0.05,0.95,0.9478175893106896,15,48.0,1,48.0,1,48.0,1,48.0,1
4533,max_effective,10,30,3,3,0.05,0.95,0.898610117534687,6,33.0,1,33.0,1,33.0,1,33.0,1
4534,max_effective,10,30,3,3,0.05,0.95,0.7879847824594913,8,24.0,1,24.0,1,24.0,1,24.0,1
4535,max_effective,10,30,3,3,0.05,0.95,0.9015096594494884,19,65.0,0,68.0,1,68.0,1,68.0,1
4536,max_effective,10,30,3,3,0.05,0.95,0.8086674873956894,13,41.0,1,41.0,1,41.0,1,41.0,1
4537,max_effective,10,30,3,3,0.05,0.95,0.7878075245373833,4,20.0,1,20.0,1,20.0,1,18.0,0
4538,max_effective,10,30,3,3,0.05,0.95,0.8748177137492849,3,15.0,1,15.0,1,15.0,1,15.0,1
4539,max_effective,10,30,3,3,0.05,0.95,0.8666153930980938,12,30.0,1,30.0,1,30.0,1,30.0,1
4540,max_effective,10,30,3,3,0.05,0.95,0.8406641150430509,14,28.0,1,28.0,1,28.0,1,28.0,1
4541,max_effective,10,30,3,3,0.05,0.95,0.6626819859976478,2,14.0,1,14.0,1,14.0,1,14.0,1
4542,max_effective,10,30,3,3,0.05,0.95,0.949959731146427,26,62.0,0,69.0,1,69.0,1,61.0,0
4543,max_effective,10,30,3,3,0.05,0.95,0.88512552462913,17,42.0,1,42.0,1,42.0,1,42.0,1
4544,max_effective,10,30,3,3,0.05,0.95,0.932053808185207,21,53.0,1,53.0,1,53.0,1,53.0,1
4545,max_effective,10,30,3,3,0.05,0.95,0.9482985979785304,10,30.0,1,30.0,1,30.0,1,30.0,1
4546,max_effective,10,30,3,3,0.05,0.95,0.895102300020091,20,54.0,1,54.0,1,54.0,1,54.0,1
4547,max_effective,10,30,3,3,0.05,0.95,0.871708223273682,5,17.0,1,17.0,1,17.0,1,16.0,0
4548,max_effective,10,30,3,3,0.05,0.95,0.8326915640615027,6,27.0,1,27.0,1,27.0,1,27.0,1
4549,max_effective,10,30,3,3,0.05,0.95,0.8913972231406232,11,36.0,1,36.0,1,36.0,1,36.0,1
4550,max_effective,10,30,3,3,0.05,0.95,0.8893063196434434,6,26.0,1,26.0,1,26.0,1,26.0,1
4551,max_effective,10,30,3,3,0.05,0.95,0.8395919358810054,6,20.0,1,20.0,1,20.0,1,18.0,0
4552,max_effective,10,30,3,3,0.05,0.95,0.9063072534917972,13,30.0,1,30.0,1,30.0,1,30.0,1
4553,max_effective,10,30,3,3,0.05,0.95,0.8405364976939087,21,36.0,1,36.0,1,36.0,1,36.0,1
4554,max_effective,10,30,3,3,0.05,0.95,0.9422450449617118,19,57.0,1,57.0,1,57.0,1,57.0,1
4555,max_effective,10,30,3,3,0.05,0.95,0.9338392439363876,14,43.0,1,43.0,1,43.0,1,43.0,1
4556,max_effective,10,30,3,3,0.05,0.95,0.9103978555885128,37,65.0,0,70.0,0,74.0,1,74.0,1
4557,max_effective,10,30,3,3,0.05,0.95,0.8822517834778507,34,60.0,1,60.0,1,60.0,1,60.0,1
4558,max_effective,10,30,3,3,0.05,0.95,0.7987423974313196,3,13.0,1,13.0,1,13.0,1,12.0,0
4559,max_effective,10,30,3,3,0.05,0.95,0.9314413009076122,18,35.0,1,35.0,1,35.0,1,35.0,1
4560,max_effective,10,30,3,3,0.05,0.95,0.3651808439638193,3,17.0,1,17.0,1,17.0,1,17.0,1
4561,max_effective,10,30,3,3,0.05,0.95,0.9254346718758524,7,30.0,1,30.0,1,30.0,1,30.0,1
4562,max_effective,10,30,3,3,0.05,0.95,0.8867971574937996,21,35.0,1,35.0,1,35.0,1,35.0,1
4563,max_effective,10,30,3,3,0.05,0.95,0.9163609036206464,15,38.0,1,38.0,1,38.0,1,38.0,1
4564,max_effective,10,30,3,3,0.05,0.95,0.6934108732160315,6,19.0,1,19.0,1,19.0,1,19.0,1
4565,max_effective,10,30,3,3,0.05,0.95,0.80951043836115,6,25.0,1,25.0,1,25.0,1,25.0,1
4566,max_effective,10,30,3,3,0.05,0.95,0.9387105350814032,10,35.0,1,35.0,1,35.0,1,35.0,1
4567,max_effective,10,30,3,3,0.05,0.95,0.9310836089791454,3,17.0,1,17.0,1,17.0,1,17.0,1
4568,max_effective,10,30,3,3,0.05,0.95,0.8168053323754834,7,23.0,1,23.0,1,23.0,1,23.0,1
4569,max_effective,10,30,3,3,0.05,0.95,0.826955098170576,6,25.0,1,25.0,1,25.0,1,25.0,1
4570,max_effective,10,30,3,3,0.05,0.95,0.7711743071890401,9,23.0,1,23.0,1,23.0,1,23.0,1
4571,max_effective,10,30,3,3,0.05,0.95,0.904464224119971,19,42.0,1,42.0,1,42.0,1,42.0,1
4572,max_effective,10,30,3,3,0.05,0.95,0.9487733821652566,14,33.0,1,33.0,1,33.0,1,33.0,1
4573,max_effective,10,30,3,3,0.05,0.95,0.717050213851505,7,19.0,1,19.0,1,19.0,1,19.0,1
4574,max_effective,10,30,3,3,0.05,0.95,0.7174634737657645,4,16.0,1,16.0,1,16.0,1,16.0,1
4575,max_effective,10,30,3,3,0.05,0.95,0.9255886920980264,26,62.0,1,62.0,1,62.0,1,61.0,0
4576,max_effective,10,30,3,3,0.05,0.95,0.9344884261721176,29,51.0,1,51.0,1,51.0,1,51.0,1
4577,max_effective,10,30,3,3,0.05,0.95,0.8515436038015511,23,46.0,1,46.0,1,46.0,1,46.0,1
4578,max_effective,10,30,3,3,0.05,0.95,0.6533549201462033,5,20.0,1,20.0,1,20.0,1,20.0,1
4579,max_effective,10,30,3,3,0.05,0.95,0.8415961456259433,6,21.0,1,21.0,1,21.0,1,21.0,1
4580,max_effective,10,30,3,3,0.05,0.95,0.8997586532225196,7,20.0,1,20.0,1,20.0,1,20.0,1
4581,max_effective,10,30,3,3,0.05,0.95,0.9219349138042184,25,47.0,1,47.0,1,47.0,1,47.0,1
4582,max_effective,10,30,3,3,0.05,0.95,0.8134306357521368,8,19.0,1,19.0,1,19.0,1,19.0,1
4583,max_effective,10,30,3,3,0.05,0.95,0.8258895388008995,8,32.0,1,32.0,1,32.0,1,32.0,1
4584,max_effective,10,30,3,3,0.05,0.95,0.9059768224177878,14,40.0,1,40.0,1,40.0,1,38.0,0
4585,max_effective,10,30,3,3,0.05,0.95,0.905758186750278,14,36.0,1,36.0,1,36.0,1,36.0,1
4586,max_effective,10,30,3,3,0.05,0.95,0.9030672072342092,14,45.0,1,45.0,1,45.0,1,45.0,1
4587,max_effective,10,30,3,3,0.05,0.95,0.9227264026103336,8,28.0,1,28.0,1,28.0,1,28.0,1
4588,max_effective,10,30,3,3,0.05,0.95,0.9001031581681135,25,47.0,1,47.0,1,47.0,1,47.0,1
4589,max_effective,10,30,3,3,0.05,0.95,0.7565577743220296,5,21.0,1,21.0,1,21.0,1,21.0,1
4590,max_effective,10,30,3,3,0.05,0.95,0.8187652593798702,4,19.0,1,19.0,1,19.0,1,19.0,1
4591,max_effective,10,30,3,3,0.05,0.95,0.9120712109533904,8,29.0,1,29.0,1,29.0,1,29.0,1
4592,max_effective,10,30,3,3,0.05,0.95,0.8010724355161645,10,38.0,1,38.0,1,38.0,1,38.0,1
4593,max_effective,10,30,3,3,0.05,0.95,0.902641806379453,13,33.0,1,33.0,1,33.0,1,33.0,1
4594,max_effective,10,30,3,3,0.05,0.95,0.9420121440721896,5,19.0,1,19.0,1,19.0,1,19.0,1
4595,max_effective,10,30,3,3,0.05,0.95,0.9209815130775714,13,36.0,1,36.0,1,36.0,1,36.0,1
4596,max_effective,10,30,3,3,0.05,0.95,0.8698707397393537,4,17.0,1,17.0,1,17.0,1,17.0,1
4597,max_effective,10,30,3,3,0.05,0.95,0.8997790279764126,18,44.0,1,44.0,1,44.0,1,44.0,1
4598,max_effective,10,30,3,3,0.05,0.95,0.9029778062534972,10,29.0,1,29.0,1,29.0,1,29.0,1
4599,max_effective,10,30,3,3,0.05,0.95,0.9389961960915798,29,46.0,1,46.0,1,46.0,1,46.0,1
4600,max_effective,10,30,3,3,0.05,0.95,0.806602825428867,3,13.0,1,13.0,1,13.0,1,13.0,1
4601,max_effective,10,30,3,3,0.05,0.95,0.8744688419039267,22,60.0,1,60.0,1,60.0,1,60.0,1
4602,max_effective,10,30,3,3,0.05,0.95,0.8790474733608387,11,34.0,1,34.0,1,34.0,1,34.0,1
4603,max_effective,10,30,3,3,0.05,0.95,0.880718897293485,23,53.0,1,53.0,1,53.0,1,53.0,1
4604,max_effective,10,30,3,3,0.05,0.95,0.8966157356276979,19,37.0,1,37.0,1,37.0,1,37.0,1
4605,max_effective,10,30,3,3,0.05,0.95,0.7657809507523069,4,16.0,1,16.0,1,16.0,1,16.0,1
4606,max_effective,10,30,3,3,0.05,0.95,0.8750971846602864,10,34.0,1,34.0,1,34.0,1,34.0,1
4607,max_effective,10,30,3,3,0.05,0.95,0.8878979734419277,6,16.0,1,16.0,1,16.0,1,16.0,1
4608,max_effective,10,30,3,3,0.05,0.95,0.8269747165039906,8,19.0,1,19.0,1,19.0,1,19.0,1
4609,max_effective,10,30,3,3,0.05,0.95,0.9077513302828956,4,14.0,1,14.0,1,14.0,1,14.0,1
4610,max_effective,10,30,3,3,0.05,0.95,0.9128738769051132,9,31.0,1,31.0,1,31.0,1,31.0,1
4611,max_effective,10,30,3,3,0.05,0.95,0.895340565625001,6,21.0,1,21.0,1,21.0,1,21.0,1
4612,max_effective,10,30,3,3,0.05,0.95,0.9221260155741454,5,19.0,1,19.0,1,19.0,1,19.0,1
4613,max_effective,10,30,3,3,0.05,0.95,0.8858853636196816,8,23.0,1,23.0,1,23.0,1,23.0,1
4614,max_effective,10,30,3,3,0.05,0.95,0.9313659044652768,9,24.0,1,24.0,1,24.0,1,24.0,1
4615,max_effective,10,30,3,3,0.05,0.95,0.9359181066228676,15,42.0,1,42.0,1,42.0,1,42.0,1
4616,max_effective,10,30,3,3,0.05,0.95,0.849880391040768,5,23.0,1,23.0,1,23.0,1,23.0,1
4617,max_effective,10,30,3,3,0.05,0.95,0.9066791970792544,41,54.0,1,54.0,1,54.0,1,54.0,1
4618,max_effective,10,30,3,3,0.05,0.95,0.8236525170839961,16,39.0,1,39.0,1,39.0,1,39.0,1
4619,max_effective,10,30,3,3,0.05,0.95,0.8375258511060943,9,32.0,1,32.0,1,32.0,1,32.0,1
4620,max_effective,10,30,3,3,0.05,0.95,0.6808666877587646,9,27.0,1,27.0,1,27.0,1,27.0,1
4621,max_effective,10,30,3,3,0.05,0.95,0.9021201157167814,8,28.0,1,28.0,1,28.0,1,28.0,1
4622,max_effective,10,30,3,3,0.05,0.95,0.9351829494505456,6,20.0,1,20.0,1,20.0,1,20.0,1
4623,max_effective,10,30,3,3,0.05,0.95,0.8917101106153734,20,37.0,1,37.0,1,37.0,1,37.0,1
4624,max_effective,10,30,3,3,0.05,0.95,0.9424061404586386,26,40.0,1,40.0,1,40.0,1,40.0,1
4625,max_effective,10,30,3,3,0.05,0.95,0.9288506323624558,8,27.0,1,27.0,1,27.0,1,27.0,1
4626,max_effective,10,30,3,3,0.05,0.95,0.927353825083619,18,66.0,1,66.0,1,66.0,1,66.0,1
4627,max_effective,10,30,3,3,0.05,0.95,0.8985170016398033,26,45.0,1,45.0,1,45.0,1,44.0,0
4628,max_effective,10,30,3,3,0.05,0.95,0.8358926434585766,12,32.0,1,32.0,1,32.0,1,30.0,0
4629,max_effective,10,30,3,3,0.05,0.95,0.6623348285574395,7,29.0,1,29.0,1,29.0,1,29.0,1
4630,max_effective,10,30,3,3,0.05,0.95,0.9474803131090044,26,56.0,1,56.0,1,56.0,1,56.0,1
4631,max_effective,10,30,3,3,0.05,0.95,0.8674609565969278,7,25.0,1,25.0,1,25.0,1,25.0,1
4632,max_effective,10,30,3,3,0.05,0.95,0.9433415190645188,11,31.0,1,31.0,1,31.0,1,31.0,1
4633,max_effective,10,30,3,3,0.05,0.95,0.9076523755962494,9,27.0,1,27.0,1,27.0,1,27.0,1
4634,max_effective,10,30,3,3,0.05,0.95,0.9022930506983936,6,21.0,1,21.0,1,21.0,1,21.0,1
4635,max_effective,10,30,3,3,0.05,0.95,0.8441345271953787,20,35.0,1,35.0,1,35.0,1,34.0,0
4636,max_effective,10,30,3,3,0.05,0.95,0.9204754529660658,4,18.0,1,18.0,1,18.0,1,18.0,1
4637,max_effective,10,30,3,3,0.05,0.95,0.9280038483482196,15,40.0,1,40.0,1,40.0,1,40.0,1
4638,max_effective,10,30,3,3,0.05,0.95,0.885374017980533,3,15.0,1,15.0,1,15.0,1,15.0,1
4639,max_effective,10,30,3,3,0.05,0.95,0.9449632168362606,16,40.0,1,40.0,1,40.0,1,40.0,1
4640,max_effective,10,30,3,3,0.05,0.95,0.9232428645204018,23,38.0,1,38.0,1,38.0,1,38.0,1
4641,max_effective,10,30,3,3,0.05,0.95,0.918283693256122,5,17.0,1,17.0,1,17.0,1,17.0,1
4642,max_effective,10,30,3,3,0.05,0.95,0.8457498662939997,2,14.0,1,14.0,1,14.0,1,14.0,1
4643,max_effective,10,30,3,3,0.05,0.95,0.9254837323495316,4,19.0,1,19.0,1,19.0,1,19.0,1
4644,max_effective,10,30,3,3,0.05,0.95,0.9223452388024628,13,41.0,1,41.0,1,41.0,1,41.0,1
4645,max_effective,10,30,3,3,0.05,0.95,0.8326941107321062,16,28.0,1,28.0,1,28.0,1,28.0,1
4646,max_effective,10,30,3,3,0.05,0.95,0.8639938637223772,3,13.0,1,13.0,1,13.0,1,13.0,1
4647,max_effective,10,30,3,3,0.05,0.95,0.9430871335298496,29,62.0,1,62.0,1,62.0,1,62.0,1
4648,max_effective,10,30,3,3,0.05,0.95,0.7922999920849261,12,28.0,1,28.0,1,28.0,1,28.0,1
4649,max_effective,10,30,3,3,0.05,0.95,0.9156522302262844,25,65.0,1,65.0,1,65.0,1,64.0,0
4650,max_effective,10,30,3,3,0.05,0.95,0.9228074788527316,11,29.0,1,29.0,1,29.0,1,29.0,1
4651,max_effective,10,30,3,3,0.05,0.95,0.9245234442236194,9,25.0,1,25.0,1,25.0,1,25.0,1
4652,max_effective,10,30,3,3,0.05,0.95,0.8885618080007233,8,30.0,1,30.0,1,30.0,1,30.0,1
4653,max_effective,10,30,3,3,0.05,0.95,0.8354268040324833,10,32.0,1,32.0,1,32.0,1,32.0,1
4654,max_effective,10,30,3,3,0.05,0.95,0.8297094993342955,15,28.0,1,28.0,1,28.0,1,26.0,0
4655,max_effective,10,30,3,3,0.05,0.95,0.9066915631376008,21,49.0,1,49.0,1,49.0,1,49.0,1
4656,max_effective,10,30,3,3,0.05,0.95,0.8225002350827162,5,18.0,1,18.0,1,18.0,1,18.0,1
4657,max_effective,10,30,3,3,0.05,0.95,0.5330840280924862,4,18.0,1,18.0,1,18.0,1,18.0,1
4658,max_effective,10,30,3,3,0.05,0.95,0.8737703678928568,7,34.0,1,34.0,1,34.0,1,34.0,1
4659,max_effective,10,30,3,3,0.05,0.95,0.5780632809299622,13,23.0,1,23.0,1,23.0,1,23.0,1
4660,max_effective,10,30,3,3,0.05,0.95,0.9216198017938536,10,29.0,1,29.0,1,29.0,1,29.0,1
4661,max_effective,10,30,3,3,0.05,0.95,0.8364544039981352,5,18.0,1,18.0,1,18.0,1,18.0,1
4662,max_effective,10,30,3,3,0.05,0.95,0.9022813992407448,16,42.0,1,42.0,1,42.0,1,42.0,1
4663,max_effective,10,30,3,3,0.05,0.95,0.9034191484564182,10,21.0,1,21.0,1,21.0,1,21.0,1
4664,max_effective,10,30,3,3,0.05,0.95,0.8616907366475097,16,29.0,1,29.0,1,29.0,1,29.0,1
4665,max_effective,10,30,3,3,0.05,0.95,0.8172046269516022,8,37.0,1,37.0,1,37.0,1,37.0,1
4666,max_effective,10,30,3,3,0.05,0.95,0.947334001298238,69,65.0,0,78.0,0,82.0,1,81.0,0
4667,max_effective,10,30,3,3,0.05,0.95,0.9061583243191697,9,34.0,1,34.0,1,34.0,1,34.0,1
4668,max_effective,10,30,3,3,0.05,0.95,0.8982925490868578,16,38.0,1,38.0,1,38.0,1,38.0,1
4669,max_effective,10,30,3,3,0.05,0.95,0.829529000504953,4,16.0,1,16.0,1,16.0,1,15.0,0
4670,max_effective,10,30,3,3,0.05,0.95,0.9218825278336528,35,62.0,0,66.0,0,71.0,1,71.0,1
4671,max_effective,10,30,3,3,0.05,0.95,0.9233871071057036,9,29.0,1,29.0,1,29.0,1,29.0,1
4672,max_effective,10,30,3,3,0.05,0.95,0.9459252966764464,8,36.0,1,36.0,1,36.0,1,36.0,1
4673,max_effective,10,30,3,3,0.05,0.95,0.6438417568862908,4,24.0,1,24.0,1,24.0,1,24.0,1
4674,max_effective,10,30,3,3,0.05,0.95,0.7753442996302757,18,35.0,1,35.0,1,35.0,1,35.0,1
4675,max_effective,10,30,3,3,0.05,0.95,0.9008489471378308,9,19.0,1,19.0,1,19.0,1,19.0,1
4676,max_effective,10,30,3,3,0.05,0.95,0.8115916771741619,4,19.0,1,19.0,1,19.0,1,19.0,1
4677,max_effective,10,30,3,3,0.05,0.95,0.8646019554482959,4,23.0,1,23.0,1,23.0,1,23.0,1
4678,max_effective,10,30,3,3,0.05,0.95,0.8521374813049745,7,28.0,1,28.0,1,28.0,1,28.0,1
4679,max_effective,10,30,3,3,0.05,0.95,0.8156117157437772,23,38.0,1,38.0,1,38.0,1,38.0,1
4680,max_effective,10,30,3,3,0.05,0.95,0.9001520705280294,19,43.0,1,43.0,1,43.0,1,43.0,1
4681,max_effective,10,30,3,3,0.05,0.95,0.9326771146989804,16,50.0,1,50.0,1,50.0,1,50.0,1
4682,max_effective,10,30,3,3,0.05,0.95,0.947584630210691,12,33.0,1,33.0,1,33.0,1,32.0,0
4683,max_effective,10,30,3,3,0.05,0.95,0.8983192695172773,13,30.0,1,30.0,1,30.0,1,30.0,1
4684,max_effective,10,30,3,3,0.05,0.95,0.9168213177467476,3,13.0,1,13.0,1,13.0,1,13.0,1
4685,max_effective,10,30,3,3,0.05,0.95,0.8370545330480701,6,20.0,1,20.0,1,20.0,1,20.0,1
4686,max_effective,10,30,3,3,0.05,0.95,0.93366336538937,43,59.0,0,65.0,0,74.0,1,74.0,1
4687,max_effective,10,30,3,3,0.05,0.95,0.9370107545525173,26,61.0,1,61.0,1,61.0,1,61.0,1
4688,max_effective,10,30,3,3,0.05,0.95,0.7617902128292419,12,25.0,1,25.0,1,25.0,1,25.0,1
4689,max_effective,10,30,3,3,0.05,0.95,0.9341189333474768,5,19.0,1,19.0,1,19.0,1,19.0,1
4690,max_effective,10,30,3,3,0.05,0.95,0.94314864343721,50,65.0,0,67.0,1,67.0,1,66.0,0
4691,max_effective,10,30,3,3,0.05,0.95,0.9083858091058258,11,27.0,1,27.0,1,27.0,1,27.0,1
4692,max_effective,10,30,3,3,0.05,0.95,0.8980737979753902,45,62.0,1,62.0,1,62.0,1,59.0,0
4693,max_effective,10,30,3,3,0.05,0.95,0.8910035837604721,10,31.0,1,31.0,1,31.0,1,31.0,1
4694,max_effective,10,30,3,3,0.05,0.95,0.6811351050102453,4,15.0,1,15.0,1,15.0,1,15.0,1
4695,max_effective,10,30,3,3,0.05,0.95,0.7897883789268599,5,19.0,1,19.0,1,19.0,1,19.0,1
4696,max_effective,10,30,3,3,0.05,0.95,0.7859001699059217,6,18.0,1,18.0,1,18.0,1,18.0,1
4697,max_effective,10,30,3,3,0.05,0.95,0.7930108244615199,6,21.0,1,21.0,1,21.0,1,21.0,1
4698,max_effective,10,30,3,3,0.05,0.95,0.8595108876826458,19,53.0,1,53.0,1,53.0,1,53.0,1
4699,max_effective,10,30,3,3,0.05,0.95,0.9362547778341416,15,28.0,1,28.0,1,28.0,1,28.0,1
4700,max_effective,10,30,3,3,0.05,0.95,0.9010535296270136,10,22.0,1,22.0,1,22.0,1,22.0,1
4701,max_effective,10,30,3,3,0.05,0.95,0.928143524013386,22,63.0,0,64.0,1,64.0,1,64.0,1
4702,max_effective,10,30,3,3,0.05,0.95,0.8703756879372002,14,31.0,1,31.0,1,31.0,1,31.0,1
4703,max_effective,10,30,3,3,0.05,0.95,0.9018563910716436,39,59.0,1,59.0,1,59.0,1,59.0,1
4704,max_effective,10,30,3,3,0.05,0.95,0.7619982418851173,7,23.0,1,23.0,1,23.0,1,22.0,0
4705,max_effective,10,30,3,3,0.05,0.95,0.942760809441068,19,49.0,1,49.0,1,49.0,1,49.0,1
4706,max_effective,10,30,3,3,0.05,0.95,0.9118872302817588,3,15.0,1,15.0,1,15.0,1,14.0,0
4707,max_effective,10,30,3,3,0.05,0.95,0.8685074264644689,3,17.0,1,17.0,1,17.0,1,17.0,1
4708,max_effective,10,30,3,3,0.05,0.95,0.8404011060765013,19,31.0,1,31.0,1,31.0,1,31.0,1
4709,max_effective,10,30,3,3,0.05,0.95,0.909769167095243,22,61.0,1,61.0,1,61.0,1,61.0,1
4710,max_effective,10,30,3,3,0.05,0.95,0.8383544675417717,23,38.0,1,38.0,1,38.0,1,38.0,1
4711,max_effective,10,30,3,3,0.05,0.95,0.8550784052278332,5,23.0,1,23.0,1,23.0,1,23.0,1
4712,max_effective,10,30,3,3,0.05,0.95,0.7556809576197184,6,20.0,1,20.0,1,20.0,1,20.0,1
4713,max_effective,10,30,3,3,0.05,0.95,0.8964401194277338,14,41.0,1,41.0,1,41.0,1,41.0,1
4714,max_effective,10,30,3,3,0.05,0.95,0.8888628564947908,9,31.0,1,31.0,1,31.0,1,31.0,1
4715,max_effective,10,30,3,3,0.05,0.95,0.8273346192961281,5,17.0,1,17.0,1,17.0,1,16.0,0
4716,max_effective,10,30,3,3,0.05,0.95,0.9323590716007876,18,43.0,1,43.0,1,43.0,1,43.0,1
4717,max_effective,10,30,3,3,0.05,0.95,0.7075043423602668,4,15.0,1,15.0,1,15.0,1,15.0,1
4718,max_effective,10,30,3,3,0.05,0.95,0.8532639339752431,19,33.0,1,33.0,1,33.0,1,33.0,1
4719,max_effective,10,30,3,3,0.05,0.95,0.896536010054754,17,34.0,1,34.0,1,34.0,1,34.0,1
4720,max_effective,10,30,3,3,0.05,0.95,0.8911525239042561,8,26.0,1,26.0,1,26.0,1,26.0,1
4721,max_effective,10,30,3,3,0.05,0.95,0.8878999550676128,5,20.0,1,20.0,1,20.0,1,20.0,1
4722,max_effective,10,30,3,3,0.05,0.95,0.7682215597318726,4,18.0,1,18.0,1,18.0,1,18.0,1
4723,max_effective,10,30,3,3,0.05,0.95,0.9151124869714566,20,50.0,1,50.0,1,50.0,1,50.0,1
4724,max_effective,10,30,3,3,0.05,0.95,0.9243331468812886,9,36.0,1,36.0,1,36.0,1,36.0,1
4725,max_effective,10,30,3,3,0.05,0.95,0.9222791594981412,9,19.0,1,19.0,1,19.0,1,19.0,1
4726,max_effective,10,30,3,3,0.05,0.95,0.9401804980943268,7,31.0,1,31.0,1,31.0,1,31.0,1
4727,max_effective,10,30,3,3,0.05,0.95,0.8615796931177634,4,18.0,1,18.0,1,18.0,1,18.0,1
4728,max_effective,10,30,3,3,0.05,0.95,0.8905124250150293,20,40.0,1,40.0,1,40.0,1,40.0,1
4729,max_effective,10,30,3,3,0.05,0.95,0.9146426099809172,20,71.0,0,72.0,1,72.0,1,71.0,0
4730,max_effective,10,30,3,3,0.05,0.95,0.9379916568943256,38,63.0,0,69.0,0,73.0,1,73.0,1
4731,max_effective,10,30,3,3,0.05,0.95,0.8623394971134068,16,39.0,1,39.0,1,39.0,1,39.0,1
4732,max_effective,10,30,3,3,0.05,0.95,0.6748773494963843,2,12.0,1,12.0,1,12.0,1,11.0,0
4733,max_effective,10,30,3,3,0.05,0.95,0.9165139090064356,30,50.0,1,50.0,1,50.0,1,50.0,1
4734,max_effective,10,30,3,3,0.05,0.95,0.8846332091817749,18,48.0,1,48.0,1,48.0,1,48.0,1
4735,max_effective,10,30,3,3,0.05,0.95,0.9074402481726968,12,38.0,1,38.0,1,38.0,1,38.0,1
4736,max_effective,10,30,3,3,0.05,0.95,0.8858727247759327,6,19.0,1,19.0,1,19.0,1,19.0,1
4737,max_effective,10,30,3,3,0.05,0.95,0.9421349702092586,15,37.0,1,37.0,1,37.0,1,37.0,1
4738,max_effective,10,30,3,3,0.05,0.95,0.8401131338857493,15,43.0,1,43.0,1,43.0,1,43.0,1
4739,max_effective,10,30,3,3,0.05,0.95,0.9054002093120108,8,20.0,1,20.0,1,20.0,1,20.0,1
4740,max_effective,10,30,3,3,0.05,0.95,0.9432496156021932,105,63.0,0,71.0,0,85.0,0,88.0,1
4741,max_effective,10,30,3,3,0.05,0.95,0.8374164595721448,19,43.0,1,43.0,1,43.0,1,43.0,1
4742,max_effective,10,30,3,3,0.05,0.95,0.8617775094626863,12,31.0,1,31.0,1,31.0,1,31.0,1
4743,max_effective,10,30,3,3,0.05,0.95,0.9270217086253012,47,67.0,1,67.0,1,67.0,1,66.0,0
4744,max_effective,10,30,3,3,0.05,0.95,0.946850908169586,18,34.0,1,34.0,1,34.0,1,34.0,1
4745,max_effective,10,30,3,3,0.05,0.95,0.9018104625248674,7,30.0,1,30.0,1,30.0,1,30.0,1
4746,max_effective,10,30,3,3,0.05,0.95,0.8087864312380666,18,44.0,1,44.0,1,44.0,1,44.0,1
4747,max_effective,10,30,3,3,0.05,0.95,0.9061945969970996,26,42.0,1,42.0,1,42.0,1,42.0,1
4748,max_effective,10,30,3,3,0.05,0.95,0.921049495851828,11,38.0,1,38.0,1,38.0,1,38.0,1
4749,max_effective,10,30,3,3,0.05,0.95,0.8685735770833115,4,19.0,1,19.0,1,19.0,1,19.0,1
4750,max_effective,10,30,3,3,0.05,0.95,0.9322895237297476,12,36.0,1,36.0,1,36.0,1,36.0,1
4751,max_effective,10,30,3,3,0.05,0.95,0.8780927787395522,9,30.0,1,30.0,1,30.0,1,29.0,0
4752,max_effective,10,30,3,3,0.05,0.95,0.9080405138750502,8,35.0,1,35.0,1,35.0,1,35.0,1
4753,max_effective,10,30,3,3,0.05,0.95,0.6486272556622678,3,15.0,1,15.0,1,15.0,1,15.0,1
4754,max_effective,10,30,3,3,0.05,0.95,0.9399654520254962,6,28.0,1,28.0,1,28.0,1,28.0,1
4755,max_effective,10,30,3,3,0.05,0.95,0.8551237947327545,16,38.0,1,38.0,1,38.0,1,37.0,0
4756,max_effective,10,30,3,3,0.05,0.95,0.9154232592868662,7,18.0,1,18.0,1,18.0,1,18.0,1
4757,max_effective,10,30,3,3,0.05,0.95,0.916043804302283,9,32.0,1,32.0,1,32.0,1,32.0,1
4758,max_effective,10,30,3,3,0.05,0.95,0.9020527869102556,5,26.0,1,26.0,1,26.0,1,26.0,1
4759,max_effective,10,30,3,3,0.05,0.95,0.9233951336791506,29,52.0,1,52.0,1,52.0,1,52.0,1
4760,max_effective,10,30,3,3,0.05,0.95,0.9387369987800924,35,58.0,1,58.0,1,58.0,1,58.0,1
4761,max_effective,10,30,3,3,0.05,0.95,0.925804534159164,15,49.0,1,49.0,1,49.0,1,49.0,1
4762,max_effective,10,30,3,3,0.05,0.95,0.9163500215669708,38,65.0,0,69.0,0,74.0,0,77.0,1
4763,max_effective,10,30,3,3,0.05,0.95,0.8971197828343886,8,31.0,1,31.0,1,31.0,1,30.0,0
4764,max_effective,10,30,3,3,0.05,0.95,0.9139009655757132,4,20.0,1,20.0,1,20.0,1,20.0,1
4765,max_effective,10,30,3,3,0.05,0.95,0.928243050141056,28,57.0,0,65.0,1,65.0,1,58.0,0
4766,max_effective,10,30,3,3,0.05,0.95,0.8960873049610344,5,20.0,1,20.0,1,20.0,1,20.0,1
4767,max_effective,10,30,3,3,0.05,0.95,0.5398165110829246,3,14.0,1,14.0,1,14.0,1,14.0,1
4768,max_effective,10,30,3,3,0.05,0.95,0.8463471097321053,15,38.0,1,38.0,1,38.0,1,38.0,1
4769,max_effective,10,30,3,3,0.05,0.95,0.8137088135337568,3,16.0,1,16.0,1,16.0,1,16.0,1
4770,max_effective,10,30,3,3,0.05,0.95,0.850036762186195,9,23.0,1,23.0,1,23.0,1,23.0,1
4771,max_effective,10,30,3,3,0.05,0.95,0.847558557054971,5,21.0,1,21.0,1,21.0,1,21.0,1
4772,max_effective,10,30,3,3,0.05,0.95,0.9222005565005662,3,15.0,1,15.0,1,15.0,1,15.0,1
4773,max_effective,10,30,3,3,0.05,0.95,0.8855541897838374,7,25.0,1,25.0,1,25.0,1,25.0,1
4774,max_effective,10,30,3,3,0.05,0.95,0.7615121911496212,12,27.0,1,27.0,1,27.0,1,27.0,1
4775,max_effective,10,30,3,3,0.05,0.95,0.9277650869993896,31,61.0,1,61.0,1,61.0,1,61.0,1
4776,max_effective,10,30,3,3,0.05,0.95,0.8927721867315062,11,27.0,1,27.0,1,27.0,1,27.0,1
4777,max_effective,10,30,3,3,0.05,0.95,0.8729757322508246,12,39.0,1,39.0,1,39.0,1,39.0,1
4778,max_effective,10,30,3,3,0.05,0.95,0.9414847030932986,6,30.0,1,30.0,1,30.0,1,30.0,1
4779,max_effective,10,30,3,3,0.05,0.95,0.8818282146755283,10,28.0,1,28.0,1,28.0,1,28.0,1
4780,max_effective,10,30,3,3,0.05,0.95,0.86395354956569,8,20.0,1,20.0,1,20.0,1,20.0,1
4781,max_effective,10,30,3,3,0.05,0.95,0.5381033886067474,2,13.0,1,13.0,1,13.0,1,13.0,1
4782,max_effective,10,30,3,3,0.05,0.95,0.8546428672303445,6,22.0,1,22.0,1,22.0,1,22.0,1
4783,max_effective,10,30,3,3,0.05,0.95,0.8442632790046907,12,30.0,1,30.0,1,30.0,1,30.0,1
4784,max_effective,10,30,3,3,0.05,0.95,0.9407172910077524,45,67.0,0,77.0,0,81.0,1,73.0,0
4785,max_effective,10,30,3,3,0.05,0.95,0.7130993533066413,3,16.0,1,16.0,1,16.0,1,16.0,1
4786,max_effective,10,30,3,3,0.05,0.95,0.799507561449063,6,20.0,1,20.0,1,20.0,1,19.0,0
4787,max_effective,10,30,3,3,0.05,0.95,0.8400415907621394,7,22.0,1,22.0,1,22.0,1,22.0,1
4788,max_effective,10,30,3,3,0.05,0.95,0.8750431000324982,5,20.0,1,20.0,1,20.0,1,20.0,1
4789,max_effective,10,30,3,3,0.05,0.95,0.9484619403721488,31,55.0,1,55.0,1,55.0,1,55.0,1
4790,max_effective,10,30,3,3,0.05,0.95,0.9410926154097924,9,32.0,1,32.0,1,32.0,1,32.0,1
4791,max_effective,10,30,3,3,0.05,0.95,0.8217462899196208,8,37.0,1,37.0,1,37.0,1,37.0,1
4792,max_effective,10,30,3,3,0.05,0.95,0.9150869973689668,9,30.0,1,30.0,1,30.0,1,30.0,1
4793,max_effective,10,30,3,3,0.05,0.95,0.739769839453092,1,10.0,1,10.0,1,10.0,1,10.0,1
4794,max_effective,10,30,3,3,0.05,0.95,0.8610440923303193,8,25.0,1,25.0,1,25.0,1,24.0,0
4795,max_effective,10,30,3,3,0.05,0.95,0.8395871539899085,14,29.0,1,29.0,1,29.0,1,29.0,1
4796,max_effective,10,30,3,3,0.05,0.95,0.6325787534836071,2,12.0,1,12.0,1,12.0,1,12.0,1
4797,max_effective,10,30,3,3,0.05,0.95,0.9483085313659372,19,45.0,1,45.0,1,45.0,1,45.0,1
4798,max_effective,10,30,3,3,0.05,0.95,0.8337977299494479,15,50.0,1,50.0,1,50.0,1,50.0,1
4799,max_effective,10,30,3,3,0.05,0.95,0.9101721095779752,22,40.0,1,40.0,1,40.0,1,40.0,1
4800,max_effective,10,30,3,3,0.05,0.95,0.8277623326335711,22,39.0,1,39.0,1,39.0,1,39.0,1
4801,max_effective,10,30,3,3,0.05,0.95,0.8715590497444798,3,19.0,1,19.0,1,19.0,1,19.0,1
4802,max_effective,10,30,3,3,0.05,0.95,0.9439455216723815,30,59.0,0,63.0,1,61.0,0,59.0,0
4803,max_effective,10,30,3,3,0.05,0.95,0.9219983280281498,16,35.0,1,35.0,1,35.0,1,35.0,1
4804,max_effective,10,30,3,3,0.05,0.95,0.946526263095356,30,65.0,0,67.0,1,67.0,1,67.0,1
4805,max_effective,10,30,3,3,0.05,0.95,0.93147779356608,19,34.0,1,34.0,1,34.0,1,34.0,1
4806,max_effective,10,30,3,3,0.05,0.95,0.8579708796466345,3,18.0,1,18.0,1,18.0,1,18.0,1
4807,max_effective,10,30,3,3,0.05,0.95,0.8112264946883462,8,22.0,1,22.0,1,22.0,1,22.0,1
4808,max_effective,10,30,3,3,0.05,0.95,0.8386162301348159,7,29.0,1,29.0,1,29.0,1,29.0,1
4809,max_effective,10,30,3,3,0.05,0.95,0.7518758379332383,1,10.0,1,10.0,1,10.0,1,10.0,1
4810,max_effective,10,30,3,3,0.05,0.95,0.8758638630662766,8,20.0,1,20.0,1,20.0,1,20.0,1
4811,max_effective,10,30,3,3,0.05,0.95,0.9170654635579224,4,20.0,1,20.0,1,20.0,1,20.0,1
4812,max_effective,10,30,3,3,0.05,0.95,0.7754622598665175,4,16.0,1,16.0,1,16.0,1,16.0,1
4813,max_effective,10,30,3,3,0.05,0.95,0.9469080518070682,14,28.0,1,28.0,1,28.0,1,28.0,1
4814,max_effective,10,30,3,3,0.05,0.95,0.9134249709383712,12,40.0,1,40.0,1,40.0,1,40.0,1
4815,max_effective,10,30,3,3,0.05,0.95,0.9401531273669876,11,33.0,1,33.0,1,33.0,1,33.0,1
4816,max_effective,10,30,3,3,0.05,0.95,0.9189591371785992,5,19.0,1,19.0,1,19.0,1,19.0,1
4817,max_effective,10,30,3,3,0.05,0.95,0.911129718114012,10,33.0,1,33.0,1,33.0,1,33.0,1
4818,max_effective,10,30,3,3,0.05,0.95,0.8437030433225874,4,19.0,1,19.0,1,19.0,1,19.0,1
4819,max_effective,10,30,3,3,0.05,0.95,0.7913360103923537,24,44.0,1,44.0,1,44.0,1,44.0,1
4820,max_effective,10,30,3,3,0.05,0.95,0.9414077077375832,5,17.0,1,17.0,1,17.0,1,17.0,1
4821,max_effective,10,30,3,3,0.05,0.95,0.8253227604145555,11,29.0,1,29.0,1,29.0,1,29.0,1
4822,max_effective,10,30,3,3,0.05,0.95,0.863394535070141,11,22.0,1,22.0,1,22.0,1,22.0,1
4823,max_effective,10,30,3,3,0.05,0.95,0.7160711843328648,6,19.0,1,19.0,1,19.0,1,19.0,1
4824,max_effective,10,30,3,3,0.05,0.95,0.8544564160825472,8,29.0,1,29.0,1,29.0,1,29.0,1
4825,max_effective,10,30,3,3,0.05,0.95,0.767132871976039,7,23.0,1,23.0,1,23.0,1,23.0,1
4826,max_effective,10,30,3,3,0.05,0.95,0.924013822995082,6,27.0,1,27.0,1,27.0,1,27.0,1
4827,max_effective,10,30,3,3,0.05,0.95,0.921867739386578,12,29.0,1,29.0,1,29.0,1,29.0,1
4828,max_effective,10,30,3,3,0.05,0.95,0.8549794010656364,3,15.0,1,15.0,1,15.0,1,15.0,1
4829,max_effective,10,30,3,3,0.05,0.95,0.912045630209771,8,26.0,1,26.0,1,26.0,1,26.0,1
4830,max_effective,10,30,3,3,0.05,0.95,0.7423595159030387,5,18.0,1,18.0,1,18.0,1,18.0,1
4831,max_effective,10,30,3,3,0.05,0.95,0.9362240328157216,21,54.0,1,54.0,1,54.0,1,53.0,0
4832,max_effective,10,30,3,3,0.05,0.95,0.7831801034193271,5,16.0,1,16.0,1,16.0,1,16.0,1
4833,max_effective,10,30,3,3,0.05,0.95,0.8767814884716819,15,34.0,1,34.0,1,34.0,1,34.0,1
4834,max_effective,10,30,3,3,0.05,0.95,0.94964236311043,34,72.0,0,77.0,0,79.0,1,79.0,1
4835,max_effective,10,30,3,3,0.05,0.95,0.939330648124721,7,21.0,1,21.0,1,21.0,1,21.0,1
4836,max_effective,10,30,3,3,0.05,0.95,0.9464561929451368,15,33.0,1,33.0,1,33.0,1,33.0,1
4837,max_effective,10,30,3,3,0.05,0.95,0.8327342081468966,11,27.0,1,27.0,1,27.0,1,27.0,1
4838,max_effective,10,30,3,3,0.05,0.95,0.8530214120621458,10,21.0,1,21.0,1,21.0,1,21.0,1
4839,max_effective,10,30,3,3,0.05,0.95,0.8588331207144249,7,32.0,1,32.0,1,32.0,1,32.0,1
4840,max_effective,10,30,3,3,0.05,0.95,0.8365252800764171,8,26.0,1,26.0,1,26.0,1,26.0,1
4841,max_effective,10,30,3,3,0.05,0.95,0.9106359741806338,13,31.0,1,31.0,1,31.0,1,31.0,1
4842,max_effective,10,30,3,3,0.05,0.95,0.7782562637607576,7,24.0,1,24.0,1,24.0,1,23.0,0
4843,max_effective,10,30,3,3,0.05,0.95,0.8431703869733816,11,26.0,1,26.0,1,26.0,1,26.0,1
4844,max_effective,10,30,3,3,0.05,0.95,0.6864704102650315,1,10.0,1,10.0,1,10.0,1,10.0,1
4845,max_effective,10,30,3,3,0.05,0.95,0.730140672301724,5,20.0,1,20.0,1,20.0,1,20.0,1
4846,max_effective,10,30,3,3,0.05,0.95,0.8707956254741959,5,20.0,1,20.0,1,20.0,1,20.0,1
4847,max_effective,10,30,3,3,0.05,0.95,0.7994512578982168,3,16.0,1,16.0,1,16.0,1,16.0,1
4848,max_effective,10,30,3,3,0.05,0.95,0.9076640053756784,14,38.0,1,38.0,1,38.0,1,38.0,1
4849,max_effective,10,30,3,3,0.05,0.95,0.7692469849370752,7,23.0,1,23.0,1,23.0,1,23.0,1
4850,max_effective,10,30,3,3,0.05,0.95,0.823107958201134,8,28.0,1,28.0,1,28.0,1,28.0,1
4851,max_effective,10,30,3,3,0.05,0.95,0.8871956088054008,14,36.0,1,36.0,1,36.0,1,36.0,1
4852,max_effective,10,30,3,3,0.05,0.95,0.9455725695421676,10,30.0,1,30.0,1,30.0,1,30.0,1
4853,max_effective,10,30,3,3,0.05,0.95,0.9241475787776992,13,43.0,1,43.0,1,43.0,1,43.0,1
4854,max_effective,10,30,3,3,0.05,0.95,0.9269466738993692,9,26.0,1,26.0,1,26.0,1,26.0,1
4855,max_effective,10,30,3,3,0.05,0.95,0.9460577306345924,19,44.0,1,44.0,1,44.0,1,44.0,1
4856,max_effective,10,30,3,3,0.05,0.95,0.8622005093147421,14,40.0,1,40.0,1,40.0,1,40.0,1
4857,max_effective,10,30,3,3,0.05,0.95,0.8914664503407912,6,19.0,1,19.0,1,19.0,1,19.0,1
4858,max_effective,10,30,3,3,0.05,0.95,0.8783820652117345,5,19.0,1,19.0,1,19.0,1,19.0,1
4859,max_effective,10,30,3,3,0.05,0.95,0.7760705492970353,4,18.0,1,18.0,1,18.0,1,18.0,1
4860,max_effective,10,30,3,3,0.05,0.95,0.9020681881276362,9,28.0,1,28.0,1,28.0,1,28.0,1
4861,max_effective,10,30,3,3,0.05,0.95,0.8739530327906185,10,25.0,1,25.0,1,25.0,1,25.0,1
4862,max_effective,10,30,3,3,0.05,0.95,0.9027989507600124,5,19.0,1,19.0,1,19.0,1,19.0,1
4863,max_effective,10,30,3,3,0.05,0.95,0.941714812570694,13,48.0,1,48.0,1,48.0,1,48.0,1
4864,max_effective,10,30,3,3,0.05,0.95,0.8828912014603709,11,35.0,1,35.0,1,35.0,1,35.0,1
4865,max_effective,10,30,3,3,0.05,0.95,0.7895192937769245,13,27.0,1,27.0,1,27.0,1,27.0,1
4866,max_effective,10,30,3,3,0.05,0.95,0.8918354281445809,7,17.0,1,17.0,1,17.0,1,17.0,1
4867,max_effective,10,30,3,3,0.05,0.95,0.9424785482032304,26,53.0,1,53.0,1,53.0,1,53.0,1
4868,max_effective,10,30,3,3,0.05,0.95,0.886873905430237,6,20.0,1,20.0,1,20.0,1,20.0,1
4869,max_effective,10,30,3,3,0.05,0.95,0.9132753022019466,8,30.0,1,30.0,1,30.0,1,30.0,1
4870,max_effective,10,30,3,3,0.05,0.95,0.9474615868029764,23,44.0,1,44.0,1,44.0,1,44.0,1
4871,max_effective,10,30,3,3,0.05,0.95,0.9361619438870982,5,26.0,1,26.0,1,26.0,1,26.0,1
4872,max_effective,10,30,3,3,0.05,0.95,0.8462452310063234,7,24.0,1,24.0,1,24.0,1,24.0,1
4873,max_effective,10,30,3,3,0.05,0.95,0.9466630298920804,13,42.0,1,42.0,1,42.0,1,42.0,1
4874,max_effective,10,30,3,3,0.05,0.95,0.7479398135040798,6,22.0,1,22.0,1,22.0,1,22.0,1
4875,max_effective,10,30,3,3,0.05,0.95,0.7539117846242015,4,20.0,1,20.0,1,20.0,1,20.0,1
4876,max_effective,10,30,3,3,0.05,0.95,0.8381994748429968,9,36.0,1,36.0,1,36.0,1,36.0,1
4877,max_effective,10,30,3,3,0.05,0.95,0.8869097273706454,2,14.0,1,14.0,1,14.0,1,14.0,1
4878,max_effective,10,30,3,3,0.05,0.95,0.9408953554397528,14,50.0,1,50.0,1,50.0,1,50.0,1
4879,max_effective,10,30,3,3,0.05,0.95,0.9327076000615132,4,16.0,1,16.0,1,16.0,1,16.0,1
4880,max_effective,10,30,3,3,0.05,0.95,0.8479126244556705,14,39.0,1,39.0,1,39.0,1,39.0,1
4881,max_effective,10,30,3,3,0.05,0.95,0.9116810339271516,16,49.0,1,49.0,1,49.0,1,49.0,1
4882,max_effective,10,30,3,3,0.05,0.95,0.8351058803879217,12,30.0,1,30.0,1,30.0,1,30.0,1
4883,max_effective,10,30,3,3,0.05,0.95,0.9472321648515376,21,49.0,1,49.0,1,49.0,1,49.0,1
4884,max_effective,10,30,3,3,0.05,0.95,0.9163202541200292,28,51.0,1,51.0,1,51.0,1,51.0,1
4885,max_effective,10,30,3,3,0.05,0.95,0.932262653576316,29,59.0,0,60.0,1,60.0,1,52.0,0
4886,max_effective,10,30,3,3,0.05,0.95,0.9043624389760286,17,68.0,1,68.0,1,68.0,1,68.0,1
4887,max_effective,10,30,3,3,0.05,0.95,0.939990013851528,13,46.0,1,46.0,1,46.0,1,46.0,1
4888,max_effective,10,30,3,3,0.05,0.95,0.9469537627890008,19,36.0,1,36.0,1,36.0,1,36.0,1
4889,max_effective,10,30,3,3,0.05,0.95,0.8512782057813512,8,28.0,1,28.0,1,28.0,1,28.0,1
4890,max_effective,10,30,3,3,0.05,0.95,0.93841954696853,19,39.0,1,39.0,1,39.0,1,39.0,1
4891,max_effective,10,30,3,3,0.05,0.95,0.9437105523233056,6,22.0,1,22.0,1,22.0,1,22.0,1
4892,max_effective,10,30,3,3,0.05,0.95,0.9458686574898744,45,65.0,0,66.0,0,73.0,1,73.0,1
4893,max_effective,10,30,3,3,0.05,0.95,0.9292549330393436,36,62.0,0,65.0,1,65.0,1,65.0,1
4894,max_effective,10,30,3,3,0.05,0.95,0.8597803864955536,5,25.0,1,25.0,1,25.0,1,25.0,1
4895,max_effective,10,30,3,3,0.05,0.95,0.8742667682219333,6,25.0,1,25.0,1,25.0,1,25.0,1
4896,max_effective,10,30,3,3,0.05,0.95,0.8717973722634819,9,23.0,1,23.0,1,23.0,1,23.0,1
4897,max_effective,10,30,3,3,0.05,0.95,0.8018897213239421,6,20.0,1,20.0,1,20.0,1,20.0,1
4898,max_effective,10,30,3,3,0.05,0.95,0.8378592340539879,3,14.0,1,14.0,1,14.0,1,14.0,1
4899,max_effective,10,30,3,3,0.05,0.95,0.917451460920654,10,33.0,1,33.0,1,33.0,1,33.0,1
4900,max_effective,10,30,3,3,0.05,0.95,0.8775546595829782,7,25.0,1,25.0,1,25.0,1,25.0,1
4901,max_effective,10,30,3,3,0.05,0.95,0.8861481583447048,14,25.0,1,25.0,1,25.0,1,25.0,1
4902,max_effective,10,30,3,3,0.05,0.95,0.9349663864541592,13,41.0,1,41.0,1,41.0,1,41.0,1
4903,max_effective,10,30,3,3,0.05,0.95,0.9069370131768002,11,37.0,1,37.0,1,37.0,1,37.0,1
4904,max_effective,10,30,3,3,0.05,0.95,0.939976323119088,16,32.0,1,32.0,1,32.0,1,32.0,1
4905,max_effective,10,30,3,3,0.05,0.95,0.8912390356692518,42,63.0,1,63.0,1,63.0,1,63.0,1
4906,max_effective,10,30,3,3,0.05,0.95,0.6226383795052516,3,13.0,1,13.0,1,13.0,1,13.0,1
4907,max_effective,10,30,3,3,0.05,0.95,0.8981441136561666,20,37.0,1,37.0,1,37.0,1,37.0,1
4908,max_effective,10,30,3,3,0.05,0.95,0.8630660756304954,22,42.0,1,42.0,1,42.0,1,42.0,1
4909,max_effective,10,30,3,3,0.05,0.95,0.8323998038309367,7,28.0,1,28.0,1,28.0,1,26.0,0
4910,max_effective,10,30,3,3,0.05,0.95,0.8286178760802639,16,35.0,1,35.0,1,35.0,1,35.0,1
4911,max_effective,10,30,3,3,0.05,0.95,0.8634172180279865,10,29.0,1,29.0,1,29.0,1,29.0,1
4912,max_effective,10,30,3,3,0.05,0.95,0.8632776907135601,9,48.0,1,48.0,1,48.0,1,48.0,1
4913,max_effective,10,30,3,3,0.05,0.95,0.9294923932684616,11,23.0,1,23.0,1,23.0,1,23.0,1
4914,max_effective,10,30,3,3,0.05,0.95,0.9101046840687655,11,31.0,1,31.0,1,31.0,1,31.0,1
4915,max_effective,10,30,3,3,0.05,0.95,0.8332172399899579,6,22.0,1,22.0,1,22.0,1,22.0,1
4916,max_effective,10,30,3,3,0.05,0.95,0.9185600053230908,8,26.0,1,26.0,1,26.0,1,26.0,1
4917,max_effective,10,30,3,3,0.05,0.95,0.9420426345517464,16,35.0,1,35.0,1,35.0,1,35.0,1
4918,max_effective,10,30,3,3,0.05,0.95,0.8448517673096936,12,28.0,1,28.0,1,28.0,1,28.0,1
4919,max_effective,10,30,3,3,0.05,0.95,0.9104002575379406,32,60.0,1,60.0,1,60.0,1,60.0,1
4920,max_effective,10,30,3,3,0.05,0.95,0.9059542167909006,13,43.0,1,43.0,1,43.0,1,43.0,1
4921,max_effective,10,30,3,3,0.05,0.95,0.858552170121063,6,30.0,1,30.0,1,30.0,1,29.0,0
4922,max_effective,10,30,3,3,0.05,0.95,0.8040154882767313,5,24.0,1,24.0,1,24.0,1,24.0,1
4923,max_effective,10,30,3,3,0.05,0.95,0.8557697155745705,6,28.0,1,28.0,1,28.0,1,28.0,1
4924,max_effective,10,30,3,3,0.05,0.95,0.8778055871565185,6,21.0,1,21.0,1,21.0,1,21.0,1
4925,max_effective,10,30,3,3,0.05,0.95,0.93670405839617,31,70.0,1,70.0,1,70.0,1,68.0,0
4926,max_effective,10,30,3,3,0.05,0.95,0.8955770808541045,6,26.0,1,26.0,1,26.0,1,26.0,1
4927,max_effective,10,30,3,3,0.05,0.95,0.9376709470793262,29,71.0,0,72.0,1,72.0,1,71.0,0
4928,max_effective,10,30,3,3,0.05,0.95,0.9242272634522568,28,61.0,1,61.0,1,61.0,1,61.0,1
4929,max_effective,10,30,3,3,0.05,0.95,0.830586946629138,3,15.0,1,15.0,1,15.0,1,15.0,1
4930,max_effective,10,30,3,3,0.05,0.95,0.9263243453775896,18,53.0,1,53.0,1,53.0,1,53.0,1
4931,max_effective,10,30,3,3,0.05,0.95,0.8177480472473972,15,38.0,1,38.0,1,38.0,1,38.0,1
4932,max_effective,10,30,3,3,0.05,0.95,0.907875044432255,28,58.0,0,62.0,1,62.0,1,62.0,1
4933,max_effective,10,30,3,3,0.05,0.95,0.881294550215661,22,36.0,1,36.0,1,36.0,1,36.0,1
4934,max_effective,10,30,3,3,0.05,0.95,0.8643297260226112,17,33.0,1,33.0,1,33.0,1,33.0,1
4935,max_effective,10,30,3,3,0.05,0.95,0.8977493754939766,23,40.0,1,40.0,1,40.0,1,40.0,1
4936,max_effective,10,30,3,3,0.05,0.95,0.8884010377287955,11,42.0,1,42.0,1,42.0,1,42.0,1
4937,max_effective,10,30,3,3,0.05,0.95,0.9294018831263768,12,43.0,1,43.0,1,43.0,1,43.0,1
4938,max_effective,10,30,3,3,0.05,0.95,0.8995641534647152,6,28.0,1,28.0,1,28.0,1,28.0,1
4939,max_effective,10,30,3,3,0.05,0.95,0.9022661629758664,12,43.0,1,43.0,1,43.0,1,43.0,1
4940,max_effective,10,30,3,3,0.05,0.95,0.9037878734232812,14,34.0,1,34.0,1,34.0,1,34.0,1
4941,max_effective,10,30,3,3,0.05,0.95,0.8712878941026502,8,26.0,1,26.0,1,26.0,1,26.0,1
4942,max_effective,10,30,3,3,0.05,0.95,0.9193075462486028,11,37.0,1,37.0,1,37.0,1,37.0,1
4943,max_effective,10,30,3,3,0.05,0.95,0.9491011891559912,15,29.0,1,29.0,1,29.0,1,29.0,1
4944,max_effective,10,30,3,3,0.05,0.95,0.9326726708310714,18,33.0,1,33.0,1,33.0,1,33.0,1
4945,max_effective,10,30,3,3,0.05,0.95,0.9091339793267894,27,66.0,1,66.0,1,66.0,1,66.0,1
4946,max_effective,10,30,3,3,0.05,0.95,0.9441706548410408,19,40.0,1,40.0,1,40.0,1,40.0,1
4947,max_effective,10,30,3,3,0.05,0.95,0.742145777004717,3,14.0,1,14.0,1,14.0,1,14.0,1
4948,max_effective,10,30,3,3,0.05,0.95,0.7586206569356301,9,22.0,1,22.0,1,22.0,1,22.0,1
4949,max_effective,10,30,3,3,0.05,0.95,0.916358297298356,17,43.0,1,43.0,1,43.0,1,41.0,0
4950,max_effective,10,30,3,3,0.05,0.95,0.8940529010208362,6,19.0,1,19.0,1,19.0,1,19.0,1
4951,max_effective,10,30,3,3,0.05,0.95,0.744751258649389,9,31.0,1,31.0,1,31.0,1,31.0,1
4952,max_effective,10,30,3,3,0.05,0.95,0.933472267453584,27,42.0,1,42.0,1,42.0,1,42.0,1
4953,max_effective,10,30,3,3,0.05,0.95,0.948833757685656,57,63.0,0,68.0,0,77.0,1,76.0,0
4954,max_effective,10,30,3,3,0.05,0.95,0.8032710636989023,3,18.0,1,18.0,1,18.0,1,17.0,0
4955,max_effective,10,30,3,3,0.05,0.95,0.8796497649493463,8,34.0,1,34.0,1,34.0,1,34.0,1
4956,max_effective,10,30,3,3,0.05,0.95,0.915605685017786,10,41.0,1,41.0,1,41.0,1,41.0,1
4957,max_effective,10,30,3,3,0.05,0.95,0.8961166790218208,7,23.0,1,23.0,1,23.0,1,23.0,1
4958,max_effective,10,30,3,3,0.05,0.95,0.8206375401750792,10,27.0,1,27.0,1,27.0,1,27.0,1
4959,max_effective,10,30,3,3,0.05,0.95,0.9260012537545476,8,30.0,1,30.0,1,30.0,1,30.0,1
4960,max_effective,10,30,3,3,0.05,0.95,0.7996445141006143,7,19.0,1,19.0,1,19.0,1,19.0,1
4961,max_effective,10,30,3,3,0.05,0.95,0.8803080324619345,3,17.0,1,17.0,1,17.0,1,17.0,1
4962,max_effective,10,30,3,3,0.05,0.95,0.9394999835648096,17,41.0,1,41.0,1,41.0,1,41.0,1
4963,max_effective,10,30,3,3,0.05,0.95,0.6922449778591012,2,11.0,1,11.0,1,11.0,1,11.0,1
4964,max_effective,10,30,3,3,0.05,0.95,0.9185837302545288,6,20.0,1,20.0,1,20.0,1,20.0,1
4965,max_effective,10,30,3,3,0.05,0.95,0.9424503589699286,34,56.0,1,56.0,1,56.0,1,56.0,1
4966,max_effective,10,30,3,3,0.05,0.95,0.939708710325246,15,51.0,1,51.0,1,51.0,1,51.0,1
4967,max_effective,10,30,3,3,0.05,0.95,0.8935293975196748,4,22.0,1,22.0,1,22.0,1,22.0,1
4968,max_effective,10,30,3,3,0.05,0.95,0.9267328930383308,28,52.0,1,52.0,1,52.0,1,52.0,1
4969,max_effective,10,30,3,3,0.05,0.95,0.9332809707026328,8,26.0,1,26.0,1,26.0,1,26.0,1
4970,max_effective,10,30,3,3,0.05,0.95,0.8979046111277145,8,22.0,1,22.0,1,22.0,1,22.0,1
4971,max_effective,10,30,3,3,0.05,0.95,0.9489464664259212,13,49.0,1,49.0,1,49.0,1,49.0,1
4972,max_effective,10,30,3,3,0.05,0.95,0.9480438274595157,31,71.0,1,70.0,0,65.0,0,64.0,0
4973,max_effective,10,30,3,3,0.05,0.95,0.9426132669767012,18,51.0,1,51.0,1,51.0,1,51.0,1
4974,max_effective,10,30,3,3,0.05,0.95,0.9004580096950063,16,31.0,1,31.0,1,31.0,1,31.0,1
4975,max_effective,10,30,3,3,0.05,0.95,0.8832022647127332,5,25.0,1,25.0,1,25.0,1,25.0,1
4976,max_effective,10,30,3,3,0.05,0.95,0.9343346154250672,10,28.0,1,28.0,1,28.0,1,28.0,1
4977,max_effective,10,30,3,3,0.05,0.95,0.8164920203267361,10,30.0,1,30.0,1,30.0,1,30.0,1
4978,max_effective,10,30,3,3,0.05,0.95,0.7320326324422597,8,26.0,1,26.0,1,26.0,1,26.0,1
4979,max_effective,10,30,3,3,0.05,0.95,0.8039556127912305,6,21.0,1,21.0,1,21.0,1,21.0,1
4980,max_effective,10,30,3,3,0.05,0.95,0.9440884215212412,18,42.0,1,42.0,1,42.0,1,42.0,1
4981,max_effective,10,30,3,3,0.05,0.95,0.9405383270403892,44,72.0,0,75.0,0,76.0,1,75.0,0
4982,max_effective,10,30,3,3,0.05,0.95,0.9296307587255712,12,24.0,1,24.0,1,24.0,1,24.0,1
4983,max_effective,10,30,3,3,0.05,0.95,0.6723115788826065,3,15.0,1,15.0,1,15.0,1,15.0,1
4984,max_effective,10,30,3,3,0.05,0.95,0.9032162905065148,10,19.0,1,19.0,1,19.0,1,19.0,1
4985,max_effective,10,30,3,3,0.05,0.95,0.915942715506079,13,29.0,1,29.0,1,29.0,1,29.0,1
4986,max_effective,10,30,3,3,0.05,0.95,0.900307762716705,8,39.0,1,39.0,1,39.0,1,39.0,1
4987,max_effective,10,30,3,3,0.05,0.95,0.8180158716108523,2,12.0,1,12.0,1,12.0,1,12.0,1
4988,max_effective,10,30,3,3,0.05,0.95,0.8590580708023539,21,45.0,1,45.0,1,45.0,1,45.0,1
4989,max_effective,10,30,3,3,0.05,0.95,0.8976034096158131,28,63.0,0,67.0,1,67.0,1,67.0,1
4990,max_effective,10,30,3,3,0.05,0.95,0.765732957332826,4,15.0,1,15.0,1,15.0,1,15.0,1
4991,max_effective,10,30,3,3,0.05,0.95,0.7705553565563542,2,13.0,1,13.0,1,13.0,1,11.0,0
4992,max_effective,10,30,3,3,0.05,0.95,0.9183821474082512,13,42.0,1,42.0,1,42.0,1,42.0,1
4993,max_effective,10,30,3,3,0.05,0.95,0.8503032886702012,15,41.0,1,41.0,1,41.0,1,41.0,1
4994,max_effective,10,30,3,3,0.05,0.95,0.764972469437285,8,21.0,1,21.0,1,21.0,1,21.0,1
4995,max_effective,10,30,3,3,0.05,0.95,0.9195559906311004,19,43.0,1,43.0,1,43.0,1,43.0,1
4996,max_effective,10,30,3,3,0.05,0.95,0.8467405778673374,24,42.0,1,42.0,1,42.0,1,42.0,1
4997,max_effective,10,30,3,3,0.05,0.95,0.8600134013646676,14,36.0,1,36.0,1,36.0,1,36.0,1
4998,max_effective,10,30,3,3,0.05,0.95,0.885619602612133,10,33.0,1,33.0,1,33.0,1,33.0,1
4999,max_effective,10,30,3,3,0.05,0.95,0.9020808889975412,13,28.0,1,28.0,1,28.0,1,28.0,1
5000,max_effective,10,30,3,3,0.05,0.95,0.7152065904848082,4,20.0,1,20.0,1,20.0,1,20.0,1
5001,max_effective,10,30,3,3,0.05,0.95,0.8754343381133619,15,36.0,1,36.0,1,36.0,1,36.0,1
5002,max_effective,10,30,3,3,0.05,0.95,0.9455456350892596,7,36.0,1,36.0,1,36.0,1,36.0,1
5003,max_effective,10,30,3,3,0.05,0.95,0.935245175757696,24,63.0,1,63.0,1,62.0,0,63.0,1
5004,max_effective,10,30,3,3,0.05,0.95,0.7111796355146194,4,19.0,1,19.0,1,19.0,1,19.0,1
5005,max_effective,10,30,3,3,0.05,0.95,0.8900683369888281,3,16.0,1,16.0,1,16.0,1,16.0,1
5006,max_effective,10,30,3,3,0.05,0.95,0.7735433542149694,10,21.0,1,21.0,1,21.0,1,21.0,1
5007,max_effective,10,30,3,3,0.05,0.95,0.7595259771569133,6,21.0,1,21.0,1,21.0,1,21.0,1
5008,max_effective,10,30,3,3,0.05,0.95,0.9356116494943502,39,57.0,0,72.0,1,70.0,0,67.0,0
5009,max_effective,10,30,3,3,0.05,0.95,0.8866962019202222,17,52.0,1,52.0,1,52.0,1,52.0,1
5010,max_effective,10,30,3,3,0.05,0.95,0.8698436455326314,4,15.0,1,15.0,1,15.0,1,15.0,1
5011,max_effective,10,30,3,3,0.05,0.95,0.8319824659315016,8,25.0,1,25.0,1,25.0,1,25.0,1
5012,max_effective,10,30,3,3,0.05,0.95,0.944544116259076,13,29.0,1,29.0,1,29.0,1,29.0,1
5013,max_effective,10,30,3,3,0.05,0.95,0.9483779595401144,15,35.0,1,35.0,1,35.0,1,35.0,1
5014,max_effective,10,30,3,3,0.05,0.95,0.7756001564444299,7,25.0,1,25.0,1,25.0,1,24.0,0
5015,max_effective,10,30,3,3,0.05,0.95,0.9042056635466198,7,27.0,1,27.0,1,27.0,1,27.0,1
5016,max_effective,10,30,3,3,0.05,0.95,0.901555299068078,7,25.0,1,25.0,1,25.0,1,25.0,1
5017,max_effective,10,30,3,3,0.05,0.95,0.9324150788061288,9,22.0,1,22.0,1,22.0,1,22.0,1
5018,max_effective,10,30,3,3,0.05,0.95,0.8189258953007345,18,33.0,1,33.0,1,33.0,1,33.0,1
5019,max_effective,10,30,3,3,0.05,0.95,0.7106740891831546,3,16.0,1,16.0,1,16.0,1,16.0,1
5020,max_effective,10,30,3,3,0.05,0.95,0.9495960115601896,15,50.0,1,50.0,1,50.0,1,50.0,1
5021,max_effective,10,30,3,3,0.05,0.95,0.931836109499226,7,21.0,1,21.0,1,21.0,1,21.0,1
5022,max_effective,10,30,3,3,0.05,0.95,0.7485636396350303,3,13.0,1,13.0,1,13.0,1,13.0,1
5023,max_effective,10,30,3,3,0.05,0.95,0.8804453915474562,6,21.0,1,21.0,1,21.0,1,21.0,1
5024,max_effective,10,30,3,3,0.05,0.95,0.928013355276224,14,36.0,1,36.0,1,36.0,1,36.0,1
5025,max_effective,10,30,3,3,0.05,0.95,0.9006957787230206,16,42.0,1,42.0,1,42.0,1,42.0,1
5026,max_effective,10,30,3,3,0.05,0.95,0.8636727041789248,11,22.0,1,22.0,1,22.0,1,22.0,1
5027,max_effective,10,30,3,3,0.05,0.95,0.8139814586889558,4,17.0,1,17.0,1,17.0,1,17.0,1
5028,max_effective,10,30,3,3,0.05,0.95,0.8733704633415187,6,29.0,1,29.0,1,29.0,1,29.0,1
5029,max_effective,10,30,3,3,0.05,0.95,0.8632978838829379,3,18.0,1,18.0,1,18.0,1,18.0,1
5030,max_effective,10,30,3,3,0.05,0.95,0.9392483146502248,13,36.0,1,36.0,1,36.0,1,36.0,1
5031,max_effective,10,30,3,3,0.05,0.95,0.9421327742089464,44,62.0,1,62.0,1,62.0,1,62.0,1
5032,max_effective,10,30,3,3,0.05,0.95,0.7700133457296848,2,12.0,1,12.0,1,12.0,1,12.0,1
5033,max_effective,10,30,3,3,0.05,0.95,0.9049816648124904,10,38.0,1,38.0,1,38.0,1,38.0,1
5034,max_effective,10,30,3,3,0.05,0.95,0.8642959520722608,6,20.0,1,20.0,1,20.0,1,20.0,1
5035,max_effective,10,30,3,3,0.05,0.95,0.8932807209355091,11,34.0,1,34.0,1,34.0,1,34.0,1
5036,max_effective,10,30,3,3,0.05,0.95,0.9147895891734192,14,33.0,1,33.0,1,33.0,1,33.0,1
5037,max_effective,10,30,3,3,0.05,0.95,0.9353783388111996,21,39.0,1,39.0,1,39.0,1,39.0,1
5038,max_effective,10,30,3,3,0.05,0.95,0.9249213667381648,9,28.0,1,28.0,1,28.0,1,28.0,1
5039,max_effective,10,30,3,3,0.05,0.95,0.8492245406295974,13,37.0,1,37.0,1,37.0,1,37.0,1
5040,max_effective,10,30,3,3,0.05,0.95,0.9175499963220848,3,18.0,1,18.0,1,18.0,1,18.0,1
5041,max_effective,10,30,3,3,0.05,0.95,0.9369597858518658,24,57.0,1,57.0,1,57.0,1,57.0,1
5042,max_effective,10,30,3,3,0.05,0.95,0.7925154092417641,3,17.0,1,17.0,1,17.0,1,17.0,1
5043,max_effective,10,30,3,3,0.05,0.95,0.9156943932908952,23,63.0,1,63.0,1,63.0,1,62.0,0
5044,max_effective,10,30,3,3,0.05,0.95,0.6114859325550268,4,17.0,1,17.0,1,17.0,1,17.0,1
5045,max_effective,10,30,3,3,0.05,0.95,0.9112190847797678,18,38.0,1,38.0,1,38.0,1,38.0,1
5046,max_effective,10,30,3,3,0.05,0.95,0.8070956480244407,17,34.0,1,34.0,1,34.0,1,34.0,1
5047,max_effective,10,30,3,3,0.05,0.95,0.9464455628096596,26,49.0,1,49.0,1,49.0,1,48.0,0
5048,max_effective,10,30,3,3,0.05,0.95,0.6748911348937888,5,17.0,1,17.0,1,17.0,1,17.0,1
5049,max_effective,10,30,3,3,0.05,0.95,0.9234659803147408,29,48.0,1,48.0,1,48.0,1,48.0,1
5050,max_effective,10,30,3,3,0.05,0.95,0.9164378057590276,32,58.0,1,58.0,1,58.0,1,58.0,1
5051,max_effective,10,30,3,3,0.05,0.95,0.9268196204270795,9,25.0,1,25.0,1,25.0,1,25.0,1
5052,max_effective,10,30,3,3,0.05,0.95,0.9082246513436122,26,42.0,1,42.0,1,42.0,1,41.0,0
5053,max_effective,10,30,3,3,0.05,0.95,0.8825318204400397,6,20.0,1,20.0,1,20.0,1,20.0,1
5054,max_effective,10,30,3,3,0.05,0.95,0.9437850208855454,27,51.0,1,51.0,1,51.0,1,51.0,1
5055,max_effective,10,30,3,3,0.05,0.95,0.8828844585132598,22,39.0,1,39.0,1,39.0,1,39.0,1
5056,max_effective,10,30,3,3,0.05,0.95,0.7549142143861246,6,22.0,1,22.0,1,22.0,1,22.0,1
5057,max_effective,10,30,3,3,0.05,0.95,0.9494741471735444,15,40.0,1,40.0,1,40.0,1,40.0,1
5058,max_effective,10,30,3,3,0.05,0.95,0.8171577164095624,9,21.0,1,21.0,1,21.0,1,20.0,0
5059,max_effective,10,30,3,3,0.05,0.95,0.903621021328744,15,39.0,1,39.0,1,39.0,1,39.0,1
5060,max_effective,10,30,3,3,0.05,0.95,0.7790892652901997,7,25.0,1,25.0,1,25.0,1,25.0,1
5061,max_effective,10,30,3,3,0.05,0.95,0.8675622414975963,50,64.0,0,66.0,1,66.0,1,66.0,1
5062,max_effective,10,30,3,3,0.05,0.95,0.9160447641164438,7,26.0,1,26.0,1,26.0,1,26.0,1
5063,max_effective,10,30,3,3,0.05,0.95,0.8882798914643197,5,24.0,1,24.0,1,24.0,1,24.0,1
5064,max_effective,10,30,3,3,0.05,0.95,0.9053789291605532,6,24.0,1,24.0,1,24.0,1,24.0,1
5065,max_effective,10,30,3,3,0.05,0.95,0.94816016391617,9,29.0,1,29.0,1,29.0,1,29.0,1
5066,max_effective,10,30,3,3,0.05,0.95,0.9014378072292576,22,40.0,1,40.0,1,40.0,1,40.0,1
5067,max_effective,10,30,3,3,0.05,0.95,0.9487576907584668,13,42.0,1,42.0,1,42.0,1,42.0,1
5068,max_effective,10,30,3,3,0.05,0.95,0.9142615243425656,14,28.0,1,28.0,1,28.0,1,28.0,1
5069,max_effective,10,30,3,3,0.05,0.95,0.7746277230080046,4,14.0,1,14.0,1,14.0,1,13.0,0
5070,max_effective,10,30,3,3,0.05,0.95,0.9228338103892084,9,25.0,1,25.0,1,25.0,1,25.0,1
5071,max_effective,10,30,3,3,0.05,0.95,0.9222835831978776,9,26.0,1,26.0,1,26.0,1,26.0,1
5072,max_effective,10,30,3,3,0.05,0.95,0.9142605583701318,9,23.0,1,23.0,1,23.0,1,23.0,1
5073,max_effective,10,30,3,3,0.05,0.95,0.8836361748891407,13,37.0,1,37.0,1,37.0,1,37.0,1
5074,max_effective,10,30,3,3,0.05,0.95,0.8785428238935392,5,17.0,1,17.0,1,17.0,1,17.0,1
5075,max_effective,10,30,3,3,0.05,0.95,0.9422897127331328,10,28.0,1,28.0,1,28.0,1,28.0,1
5076,max_effective,10,30,3,3,0.05,0.95,0.7804235256630635,7,20.0,1,20.0,1,20.0,1,20.0,1
5077,max_effective,10,30,3,3,0.05,0.95,0.9405460365284092,11,28.0,1,28.0,1,28.0,1,28.0,1
5078,max_effective,10,30,3,3,0.05,0.95,0.8615450869201291,10,32.0,1,32.0,1,32.0,1,32.0,1
5079,max_effective,10,30,3,3,0.05,0.95,0.9009815792248964,11,23.0,1,23.0,1,23.0,1,23.0,1
5080,max_effective,10,30,3,3,0.05,0.95,0.6276398963266043,9,25.0,1,25.0,1,25.0,1,25.0,1
5081,max_effective,10,30,3,3,0.05,0.95,0.7722681635193522,3,19.0,1,19.0,1,19.0,1,19.0,1
5082,max_effective,10,30,3,3,0.05,0.95,0.9411435734517608,8,26.0,1,26.0,1,26.0,1,26.0,1
5083,max_effective,10,30,3,3,0.05,0.95,0.8626345893188839,21,48.0,1,48.0,1,48.0,1,48.0,1
5084,max_effective,10,30,3,3,0.05,0.95,0.8837705198263994,10,21.0,1,21.0,1,21.0,1,21.0,1
5085,max_effective,10,30,3,3,0.05,0.95,0.8878872263374276,14,49.0,1,49.0,1,49.0,1,49.0,1
5086,max_effective,10,30,3,3,0.05,0.95,0.9073617593101356,4,16.0,1,16.0,1,16.0,1,16.0,1
5087,max_effective,10,30,3,3,0.05,0.95,0.8532206513106176,19,53.0,1,53.0,1,53.0,1,53.0,1
5088,max_effective,10,30,3,3,0.05,0.95,0.8385096216344631,21,35.0,1,35.0,1,35.0,1,34.0,0
5089,max_effective,10,30,3,3,0.05,0.95,0.8874616713073913,8,34.0,1,34.0,1,34.0,1,34.0,1
5090,max_effective,10,30,3,3,0.05,0.95,0.8704094962361972,18,32.0,1,32.0,1,32.0,1,32.0,1
5091,max_effective,10,30,3,3,0.05,0.95,0.915355071567742,25,44.0,1,44.0,1,44.0,1,44.0,1
5092,max_effective,10,30,3,3,0.05,0.95,0.9301578782714996,5,22.0,1,22.0,1,22.0,1,22.0,1
5093,max_effective,10,30,3,3,0.05,0.95,0.7901073002480965,8,31.0,1,31.0,1,31.0,1,31.0,1
5094,max_effective,10,30,3,3,0.05,0.95,0.6567409774584653,2,14.0,1,14.0,1,14.0,1,14.0,1
5095,max_effective,10,30,3,3,0.05,0.95,0.9446241224717962,7,29.0,1,29.0,1,29.0,1,29.0,1
5096,max_effective,10,30,3,3,0.05,0.95,0.9114310380480728,11,38.0,1,38.0,1,38.0,1,38.0,1
5097,max_effective,10,30,3,3,0.05,0.95,0.9289110172753768,10,27.0,1,27.0,1,27.0,1,27.0,1
5098,max_effective,10,30,3,3,0.05,0.95,0.9280059866698572,12,29.0,1,29.0,1,29.0,1,29.0,1
5099,max_effective,10,30,3,3,0.05,0.95,0.8785664907503669,8,25.0,1,25.0,1,25.0,1,25.0,1
5100,max_effective,10,30,3,3,0.05,0.95,0.9155416999299214,49,65.0,0,74.0,0,80.0,0,81.0,1
5101,max_effective,10,30,3,3,0.05,0.95,0.9204326091106284,9,29.0,1,29.0,1,29.0,1,29.0,1
5102,max_effective,10,30,3,3,0.05,0.95,0.905904785574668,24,55.0,1,55.0,1,55.0,1,52.0,0
5103,max_effective,10,30,3,3,0.05,0.95,0.8507068263856721,15,30.0,1,30.0,1,30.0,1,30.0,1
5104,max_effective,10,30,3,3,0.05,0.95,0.7264445360468794,3,14.0,1,14.0,1,14.0,1,14.0,1
5105,max_effective,10,30,3,3,0.05,0.95,0.8473100740318008,9,32.0,1,32.0,1,32.0,1,32.0,1
5106,max_effective,10,30,3,3,0.05,0.95,0.7961111662870276,3,17.0,1,17.0,1,17.0,1,15.0,0
5107,max_effective,10,30,3,3,0.05,0.95,0.9331187833586158,24,42.0,1,42.0,1,42.0,1,42.0,1
5108,max_effective,10,30,3,3,0.05,0.95,0.8533192590905704,5,17.0,1,17.0,1,17.0,1,17.0,1
5109,max_effective,10,30,3,3,0.05,0.95,0.853425632185429,7,24.0,1,24.0,1,24.0,1,24.0,1
5110,max_effective,10,30,3,3,0.05,0.95,0.9397513826626877,13,33.0,1,33.0,1,33.0,1,33.0,1
5111,max_effective,10,30,3,3,0.05,0.95,0.8958590029367647,9,23.0,1,23.0,1,23.0,1,23.0,1
5112,max_effective,10,30,3,3,0.05,0.95,0.940667690396072,8,23.0,1,23.0,1,23.0,1,23.0,1
5113,max_effective,10,30,3,3,0.05,0.95,0.9022785886878224,5,18.0,1,18.0,1,18.0,1,18.0,1
5114,max_effective,10,30,3,3,0.05,0.95,0.9098428120343972,13,33.0,1,33.0,1,33.0,1,33.0,1
5115,max_effective,10,30,3,3,0.05,0.95,0.9292726427319818,14,37.0,1,37.0,1,37.0,1,37.0,1
5116,max_effective,10,30,3,3,0.05,0.95,0.8715665406116602,22,39.0,1,39.0,1,39.0,1,39.0,1
5117,max_effective,10,30,3,3,0.05,0.95,0.8672003145569849,18,46.0,1,46.0,1,46.0,1,44.0,0
5118,max_effective,10,30,3,3,0.05,0.95,0.8055614319323986,7,27.0,1,27.0,1,27.0,1,27.0,1
5119,max_effective,10,30,3,3,0.05,0.95,0.6976452260615678,5,23.0,1,23.0,1,23.0,1,23.0,1
5120,max_effective,10,30,3,3,0.05,0.95,0.9332229791204107,28,45.0,1,45.0,1,45.0,1,45.0,1
5121,max_effective,10,30,3,3,0.05,0.95,0.8685867739827269,11,26.0,1,26.0,1,26.0,1,26.0,1
5122,max_effective,10,30,3,3,0.05,0.95,0.8750038581108258,13,30.0,1,30.0,1,30.0,1,30.0,1
5123,max_effective,10,30,3,3,0.05,0.95,0.945166926999214,21,40.0,1,40.0,1,40.0,1,40.0,1
5124,max_effective,10,30,3,3,0.05,0.95,0.8807254025564282,40,64.0,1,64.0,1,64.0,1,64.0,1
5125,max_effective,10,30,3,3,0.05,0.95,0.8838056089816013,21,51.0,1,51.0,1,51.0,1,51.0,1
5126,max_effective,10,30,3,3,0.05,0.95,0.8119484547640283,6,24.0,1,24.0,1,24.0,1,24.0,1
5127,max_effective,10,30,3,3,0.05,0.95,0.8880616062563648,18,39.0,1,39.0,1,39.0,1,39.0,1
5128,max_effective,10,30,3,3,0.05,0.95,0.8877827041842401,20,49.0,1,49.0,1,49.0,1,49.0,1
5129,max_effective,10,30,3,3,0.05,0.95,0.9067221489400674,26,47.0,1,47.0,1,47.0,1,47.0,1
5130,max_effective,10,30,3,3,0.05,0.95,0.7685269397122396,4,15.0,1,15.0,1,15.0,1,15.0,1
5131,max_effective,10,30,3,3,0.05,0.95,0.8416076093618156,27,59.0,0,62.0,1,62.0,1,62.0,1
5132,max_effective,10,30,3,3,0.05,0.95,0.9489050886113598,13,33.0,1,33.0,1,33.0,1,33.0,1
5133,max_effective,10,30,3,3,0.05,0.95,0.8909846470020207,5,22.0,1,22.0,1,22.0,1,22.0,1
5134,max_effective,10,30,3,3,0.05,0.95,0.7921299554045813,6,20.0,1,20.0,1,20.0,1,17.0,0
5135,max_effective,10,30,3,3,0.05,0.95,0.9138519955924108,26,48.0,1,48.0,1,48.0,1,48.0,1
5136,max_effective,10,30,3,3,0.05,0.95,0.5691342687683171,8,19.0,1,19.0,1,19.0,1,19.0,1
5137,max_effective,10,30,3,3,0.05,0.95,0.926766494439526,6,22.0,1,22.0,1,22.0,1,22.0,1
5138,max_effective,10,30,3,3,0.05,0.95,0.8253247217173247,6,17.0,1,17.0,1,17.0,1,17.0,1
5139,max_effective,10,30,3,3,0.05,0.95,0.943533103153902,13,41.0,1,41.0,1,41.0,1,41.0,1
5140,max_effective,10,30,3,3,0.05,0.95,0.9447549819815074,27,57.0,0,58.0,1,58.0,1,58.0,1
5141,max_effective,10,30,3,3,0.05,0.95,0.8901448467467956,6,32.0,1,32.0,1,32.0,1,32.0,1
5142,max_effective,10,30,3,3,0.05,0.95,0.8917797172019031,15,47.0,1,47.0,1,47.0,1,47.0,1
5143,max_effective,10,30,3,3,0.05,0.95,0.8790364999465292,10,32.0,1,32.0,1,32.0,1,32.0,1
5144,max_effective,10,30,3,3,0.05,0.95,0.932908207902398,23,63.0,1,63.0,1,63.0,1,63.0,1
5145,max_effective,10,30,3,3,0.05,0.95,0.9121776897660022,9,31.0,1,31.0,1,31.0,1,31.0,1
5146,max_effective,10,30,3,3,0.05,0.95,0.9448844941148192,20,36.0,1,36.0,1,36.0,1,36.0,1
5147,max_effective,10,30,3,3,0.05,0.95,0.938656689731169,10,27.0,1,27.0,1,27.0,1,27.0,1
5148,max_effective,10,30,3,3,0.05,0.95,0.9367221592139412,26,45.0,1,45.0,1,45.0,1,45.0,1
5149,max_effective,10,30,3,3,0.05,0.95,0.8983991867829924,16,45.0,1,45.0,1,45.0,1,45.0,1
5150,max_effective,10,30,3,3,0.05,0.95,0.914792165790001,16,42.0,1,42.0,1,42.0,1,38.0,0
5151,max_effective,10,30,3,3,0.05,0.95,0.8318763681200401,4,16.0,1,16.0,1,16.0,1,16.0,1
5152,max_effective,10,30,3,3,0.05,0.95,0.8870225432882041,13,36.0,1,36.0,1,36.0,1,36.0,1
5153,max_effective,10,30,3,3,0.05,0.95,0.8709799603340119,9,25.0,1,25.0,1,25.0,1,25.0,1
5154,max_effective,10,30,3,3,0.05,0.95,0.9004087792159645,8,25.0,1,25.0,1,25.0,1,25.0,1
5155,max_effective,10,30,3,3,0.05,0.95,0.7774133592713404,8,31.0,1,31.0,1,31.0,1,31.0,1
5156,max_effective,10,30,3,3,0.05,0.95,0.7590300525595303,5,21.0,1,21.0,1,21.0,1,21.0,1
5157,max_effective,10,30,3,3,0.05,0.95,0.8197124637774916,9,21.0,1,21.0,1,21.0,1,21.0,1
5158,max_effective,10,30,3,3,0.05,0.95,0.8406815538828711,9,27.0,1,27.0,1,27.0,1,27.0,1
5159,max_effective,10,30,3,3,0.05,0.95,0.8572701652401786,4,21.0,1,21.0,1,21.0,1,21.0,1
5160,max_effective,10,30,3,3,0.05,0.95,0.9461998237509328,29,57.0,0,60.0,1,55.0,0,60.0,1
5161,max_effective,10,30,3,3,0.05,0.95,0.9406374075251536,16,31.0,1,31.0,1,31.0,1,31.0,1
5162,max_effective,10,30,3,3,0.05,0.95,0.9037260557836712,9,37.0,1,37.0,1,37.0,1,37.0,1
5163,max_effective,10,30,3,3,0.05,0.95,0.7819429754103918,5,22.0,1,22.0,1,22.0,1,22.0,1
5164,max_effective,10,30,3,3,0.05,0.95,0.8144240314388425,15,30.0,1,30.0,1,30.0,1,30.0,1
5165,max_effective,10,30,3,3,0.05,0.95,0.9131030076221384,21,61.0,1,61.0,1,61.0,1,61.0,1
5166,max_effective,10,30,3,3,0.05,0.95,0.8679531438196814,9,24.0,1,24.0,1,24.0,1,24.0,1
5167,max_effective,10,30,3,3,0.05,0.95,0.8557773240686692,8,25.0,1,25.0,1,25.0,1,25.0,1
5168,max_effective,10,30,3,3,0.05,0.95,0.856786212604698,7,22.0,1,22.0,1,22.0,1,22.0,1
5169,max_effective,10,30,3,3,0.05,0.95,0.7622402264821968,2,12.0,1,12.0,1,12.0,1,12.0,1
5170,max_effective,10,30,3,3,0.05,0.95,0.8555652862417092,6,24.0,1,24.0,1,24.0,1,24.0,1
5171,max_effective,10,30,3,3,0.05,0.95,0.9177102022339272,8,23.0,1,23.0,1,23.0,1,23.0,1
5172,max_effective,10,30,3,3,0.05,0.95,0.927247248652654,11,28.0,1,28.0,1,28.0,1,28.0,1
5173,max_effective,10,30,3,3,0.05,0.95,0.9301421900609494,22,50.0,1,50.0,1,50.0,1,50.0,1
5174,max_effective,10,30,3,3,0.05,0.95,0.9424290389216798,24,52.0,1,52.0,1,52.0,1,52.0,1
5175,max_effective,10,30,3,3,0.05,0.95,0.8954049181641993,22,40.0,1,40.0,1,40.0,1,40.0,1
5176,max_effective,10,30,3,3,0.05,0.95,0.908829024029724,9,25.0,1,25.0,1,25.0,1,25.0,1
5177,max_effective,10,30,3,3,0.05,0.95,0.6839824862432262,10,20.0,1,20.0,1,20.0,1,20.0,1
5178,max_effective,10,30,3,3,0.05,0.95,0.8773070223883441,5,19.0,1,19.0,1,19.0,1,19.0,1
5179,max_effective,10,30,3,3,0.05,0.95,0.9259146145302296,21,34.0,1,34.0,1,34.0,1,33.0,0
5180,max_effective,10,30,3,3,0.05,0.95,0.8437835714393973,13,27.0,1,27.0,1,27.0,1,27.0,1
5181,max_effective,10,30,3,3,0.05,0.95,0.8488570780017921,5,17.0,1,17.0,1,17.0,1,17.0,1
5182,max_effective,10,30,3,3,0.05,0.95,0.8626825010155963,21,40.0,1,40.0,1,40.0,1,40.0,1
5183,max_effective,10,30,3,3,0.05,0.95,0.9459195235252952,47,60.0,0,64.0,1,64.0,1,64.0,1
5184,max_effective,10,30,3,3,0.05,0.95,0.8797420880879844,1,10.0,1,10.0,1,10.0,1,9.0,0
5185,max_effective,10,30,3,3,0.05,0.95,0.8948426688611213,5,19.0,1,19.0,1,19.0,1,19.0,1
5186,max_effective,10,30,3,3,0.05,0.95,0.920601993342046,2,13.0,1,13.0,1,13.0,1,11.0,0
5187,max_effective,10,30,3,3,0.05,0.95,0.9451023502205944,7,24.0,1,24.0,1,24.0,1,24.0,1
5188,max_effective,10,30,3,3,0.05,0.95,0.9163320782212016,17,40.0,1,40.0,1,40.0,1,40.0,1
5189,max_effective,10,30,3,3,0.05,0.95,0.9125821597724904,15,37.0,1,37.0,1,37.0,1,37.0,1
5190,max_effective,10,30,3,3,0.05,0.95,0.9075329831663864,13,58.0,1,58.0,1,58.0,1,58.0,1
5191,max_effective,10,30,3,3,0.05,0.95,0.6925991836052774,10,27.0,1,27.0,1,27.0,1,26.0,0
5192,max_effective,10,30,3,3,0.05,0.95,0.837806524977772,6,23.0,1,23.0,1,23.0,1,23.0,1
5193,max_effective,10,30,3,3,0.05,0.95,0.9389310804387798,28,45.0,1,45.0,1,45.0,1,45.0,1
5194,max_effective,10,30,3,3,0.05,0.95,0.948800658147741,25,54.0,1,54.0,1,54.0,1,54.0,1
5195,max_effective,10,30,3,3,0.05,0.95,0.9221017770646608,12,36.0,1,36.0,1,36.0,1,36.0,1
5196,max_effective,10,30,3,3,0.05,0.95,0.7712423719436405,7,22.0,1,22.0,1,22.0,1,22.0,1
5197,max_effective,10,30,3,3,0.05,0.95,0.944592032694368,9,24.0,1,24.0,1,24.0,1,23.0,0
5198,max_effective,10,30,3,3,0.05,0.95,0.9300481855855612,5,18.0,1,18.0,1,18.0,1,18.0,1
5199,max_effective,10,30,3,3,0.05,0.95,0.9414985811074996,11,47.0,1,47.0,1,47.0,1,47.0,1
5200,max_effective,10,30,3,3,0.05,0.95,0.8634930045133619,36,55.0,1,55.0,1,55.0,1,53.0,0
5201,max_effective,10,30,3,3,0.05,0.95,0.8237963114374436,4,25.0,1,25.0,1,25.0,1,25.0,1
5202,max_effective,10,30,3,3,0.05,0.95,0.9461578324870572,8,26.0,1,26.0,1,26.0,1,26.0,1
5203,max_effective,10,30,3,3,0.05,0.95,0.9477796439262348,14,41.0,1,41.0,1,41.0,1,41.0,1
5204,max_effective,10,30,3,3,0.05,0.95,0.94737841066112,28,63.0,0,65.0,1,65.0,1,65.0,1
5205,max_effective,10,30,3,3,0.05,0.95,0.9378227483532304,50,60.0,0,79.0,1,78.0,0,77.0,0
5206,max_effective,10,30,3,3,0.05,0.95,0.9159310129812642,5,22.0,1,22.0,1,22.0,1,22.0,1
5207,max_effective,10,30,3,3,0.05,0.95,0.8795181341923091,7,34.0,1,34.0,1,34.0,1,34.0,1
5208,max_effective,10,30,3,3,0.05,0.95,0.910498899367588,16,29.0,1,29.0,1,29.0,1,29.0,1
5209,max_effective,10,30,3,3,0.05,0.95,0.9269033133037532,31,55.0,1,55.0,1,55.0,1,55.0,1
5210,max_effective,10,30,3,3,0.05,0.95,0.9317071065869372,4,20.0,1,20.0,1,20.0,1,20.0,1
5211,max_effective,10,30,3,3,0.05,0.95,0.9146205465829016,15,51.0,1,51.0,1,51.0,1,51.0,1
5212,max_effective,10,30,3,3,0.05,0.95,0.9067212941804016,7,21.0,1,21.0,1,21.0,1,21.0,1
5213,max_effective,10,30,3,3,0.05,0.95,0.8740168886407673,11,29.0,1,29.0,1,29.0,1,29.0,1
5214,max_effective,10,30,3,3,0.05,0.95,0.945538380208939,29,58.0,1,58.0,1,58.0,1,58.0,1
5215,max_effective,10,30,3,3,0.05,0.95,0.8576091578315564,31,49.0,1,49.0,1,49.0,1,49.0,1
5216,max_effective,10,30,3,3,0.05,0.95,0.8414167490659978,14,37.0,1,37.0,1,37.0,1,37.0,1
5217,max_effective,10,30,3,3,0.05,0.95,0.9123756201086408,5,16.0,1,16.0,1,16.0,1,16.0,1
5218,max_effective,10,30,3,3,0.05,0.95,0.9440347261991398,50,64.0,1,64.0,1,64.0,1,64.0,1
5219,max_effective,10,30,3,3,0.05,0.95,0.9218876818893248,9,30.0,1,30.0,1,30.0,1,30.0,1
5220,max_effective,10,30,3,3,0.05,0.95,0.8685228450886028,3,20.0,1,20.0,1,20.0,1,20.0,1
5221,max_effective,10,30,3,3,0.05,0.95,0.939641371148106,3,14.0,1,14.0,1,14.0,1,14.0,1
5222,max_effective,10,30,3,3,0.05,0.95,0.7759588558361702,2,13.0,1,13.0,1,13.0,1,12.0,0
5223,max_effective,10,30,3,3,0.05,0.95,0.9485370196973004,14,33.0,1,33.0,1,33.0,1,33.0,1
5224,max_effective,10,30,3,3,0.05,0.95,0.9080573307004276,9,27.0,1,27.0,1,27.0,1,26.0,0
5225,max_effective,10,30,3,3,0.05,0.95,0.8980946352008083,9,34.0,1,34.0,1,34.0,1,34.0,1
5226,max_effective,10,30,3,3,0.05,0.95,0.782121610539214,11,21.0,1,21.0,1,21.0,1,21.0,1
5227,max_effective,10,30,3,3,0.05,0.95,0.9385219382334596,40,60.0,0,67.0,0,72.0,1,72.0,1
5228,max_effective,10,30,3,3,0.05,0.95,0.9023253075880148,11,31.0,1,31.0,1,31.0,1,31.0,1
5229,max_effective,10,30,3,3,0.05,0.95,0.936622813109072,29,67.0,0,64.0,0,68.0,1,55.0,0
5230,max_effective,10,30,3,3,0.05,0.95,0.9264515142821674,6,19.0,1,19.0,1,19.0,1,18.0,0
5231,max_effective,10,30,3,3,0.05,0.95,0.8885775366223747,5,17.0,1,17.0,1,17.0,1,17.0,1
5232,max_effective,10,30,3,3,0.05,0.95,0.915205318764056,7,32.0,1,32.0,1,32.0,1,32.0,1
5233,max_effective,10,30,3,3,0.05,0.95,0.8318041429218277,6,24.0,1,24.0,1,24.0,1,24.0,1
5234,max_effective,10,30,3,3,0.05,0.95,0.8997405958675553,7,23.0,1,23.0,1,23.0,1,23.0,1
5235,max_effective,10,30,3,3,0.05,0.95,0.9203969966101916,33,52.0,1,52.0,1,52.0,1,52.0,1
5236,max_effective,10,30,3,3,0.05,0.95,0.9270354210756172,9,25.0,1,25.0,1,25.0,1,25.0,1
5237,max_effective,10,30,3,3,0.05,0.95,0.5755055893506854,5,19.0,1,19.0,1,19.0,1,19.0,1
5238,max_effective,10,30,3,3,0.05,0.95,0.9320626542742813,7,25.0,1,25.0,1,25.0,1,24.0,0
5239,max_effective,10,30,3,3,0.05,0.95,0.826102080733595,6,26.0,1,26.0,1,26.0,1,26.0,1
5240,max_effective,10,30,3,3,0.05,0.95,0.9187887702440096,28,58.0,1,58.0,1,58.0,1,58.0,1
5241,max_effective,10,30,3,3,0.05,0.95,0.9452837399130068,42,71.0,0,74.0,1,73.0,0,73.0,0
5242,max_effective,10,30,3,3,0.05,0.95,0.927550519652056,13,37.0,1,37.0,1,37.0,1,37.0,1
5243,max_effective,10,30,3,3,0.05,0.95,0.914751576294767,57,59.0,0,61.0,0,80.0,0,83.0,1
5244,max_effective,10,30,3,3,0.05,0.95,0.8150585493815923,4,15.0,1,15.0,1,15.0,1,15.0,1
5245,max_effective,10,30,3,3,0.05,0.95,0.9086632603128136,13,33.0,1,33.0,1,33.0,1,33.0,1
5246,max_effective,10,30,3,3,0.05,0.95,0.8156643015697493,16,34.0,1,34.0,1,34.0,1,34.0,1
5247,max_effective,10,30,3,3,0.05,0.95,0.8913799538462455,15,32.0,1,32.0,1,32.0,1,32.0,1
5248,max_effective,10,30,3,3,0.05,0.95,0.841114341338461,13,38.0,1,38.0,1,38.0,1,38.0,1
5249,max_effective,10,30,3,3,0.05,0.95,0.7653756515070256,3,18.0,1,18.0,1,18.0,1,18.0,1
5250,max_effective,10,30,3,3,0.05,0.95,0.9466401052642818,15,32.0,1,32.0,1,32.0,1,32.0,1
5251,max_effective,10,30,3,3,0.05,0.95,0.8274706979735212,7,22.0,1,22.0,1,22.0,1,22.0,1
5252,max_effective,10,30,3,3,0.05,0.95,0.8835953273561288,6,27.0,1,27.0,1,27.0,1,27.0,1
5253,max_effective,10,30,3,3,0.05,0.95,0.8823990339719298,17,37.0,1,37.0,1,37.0,1,37.0,1
5254,max_effective,10,30,3,3,0.05,0.95,0.7185325687514564,4,17.0,1,17.0,1,17.0,1,17.0,1
5255,max_effective,10,30,3,3,0.05,0.95,0.8073190108274046,7,26.0,1,26.0,1,26.0,1,26.0,1
5256,max_effective,10,30,3,3,0.05,0.95,0.8939504047839574,7,20.0,1,20.0,1,20.0,1,20.0,1
5257,max_effective,10,30,3,3,0.05,0.95,0.8309166026338553,5,23.0,1,23.0,1,23.0,1,23.0,1
5258,max_effective,10,30,3,3,0.05,0.95,0.9305649143536407,17,39.0,1,39.0,1,39.0,1,39.0,1
5259,max_effective,10,30,3,3,0.05,0.95,0.8780086473834616,39,57.0,1,57.0,1,57.0,1,57.0,1
5260,max_effective,10,30,3,3,0.05,0.95,0.8223548984058932,6,18.0,1,18.0,1,18.0,1,18.0,1
5261,max_effective,10,30,3,3,0.05,0.95,0.93382549887127,33,51.0,1,51.0,1,51.0,1,51.0,1
5262,max_effective,10,30,3,3,0.05,0.95,0.927336808719681,6,20.0,1,20.0,1,20.0,1,20.0,1
5263,max_effective,10,30,3,3,0.05,0.95,0.8642463770754649,8,29.0,1,29.0,1,29.0,1,29.0,1
5264,max_effective,10,30,3,3,0.05,0.95,0.8781929002865838,10,34.0,1,34.0,1,34.0,1,34.0,1
5265,max_effective,10,30,3,3,0.05,0.95,0.9320085454669246,26,60.0,1,60.0,1,60.0,1,60.0,1
5266,max_effective,10,30,3,3,0.05,0.95,0.8238686455250229,10,30.0,1,30.0,1,30.0,1,30.0,1
5267,max_effective,10,30,3,3,0.05,0.95,0.7844330035546123,5,21.0,1,21.0,1,21.0,1,21.0,1
5268,max_effective,10,30,3,3,0.05,0.95,0.945429001355785,21,72.0,0,80.0,0,83.0,1,82.0,0
5269,max_effective,10,30,3,3,0.05,0.95,0.7714979188868659,5,21.0,1,21.0,1,21.0,1,21.0,1
5270,max_effective,10,30,3,3,0.05,0.95,0.938983218346746,7,33.0,1,33.0,1,33.0,1,33.0,1
5271,max_effective,10,30,3,3,0.05,0.95,0.9062514842009098,9,33.0,1,33.0,1,33.0,1,33.0,1
5272,max_effective,10,30,3,3,0.05,0.95,0.8432247951420646,5,29.0,1,29.0,1,29.0,1,29.0,1
5273,max_effective,10,30,3,3,0.05,0.95,0.9254992348038934,19,33.0,1,33.0,1,33.0,1,33.0,1
5274,max_effective,10,30,3,3,0.05,0.95,0.9072494720351044,14,53.0,1,53.0,1,53.0,1,53.0,1
5275,max_effective,10,30,3,3,0.05,0.95,0.9407712954791394,47,71.0,0,73.0,0,74.0,1,70.0,0
5276,max_effective,10,30,3,3,0.05,0.95,0.8617051517507138,5,20.0,1,20.0,1,20.0,1,20.0,1
5277,max_effective,10,30,3,3,0.05,0.95,0.7255535724658512,8,32.0,1,32.0,1,32.0,1,32.0,1
5278,max_effective,10,30,3,3,0.05,0.95,0.6857241914536079,7,28.0,1,28.0,1,28.0,1,28.0,1
5279,max_effective,10,30,3,3,0.05,0.95,0.9299425349438188,18,51.0,1,51.0,1,51.0,1,51.0,1
5280,max_effective,10,30,3,3,0.05,0.95,0.9006135237191238,11,25.0,1,25.0,1,25.0,1,25.0,1
5281,max_effective,10,30,3,3,0.05,0.95,0.9340074754517342,3,14.0,1,14.0,1,14.0,1,14.0,1
5282,max_effective,10,30,3,3,0.05,0.95,0.8082212968815722,10,32.0,1,32.0,1,32.0,1,32.0,1
5283,max_effective,10,30,3,3,0.05,0.95,0.9071729663117468,17,40.0,1,40.0,1,40.0,1,40.0,1
5284,max_effective,10,30,3,3,0.05,0.95,0.936720493929251,30,53.0,1,53.0,1,53.0,1,53.0,1
5285,max_effective,10,30,3,3,0.05,0.95,0.9189194390516624,16,50.0,1,50.0,1,50.0,1,50.0,1
5286,max_effective,10,30,3,3,0.05,0.95,0.8220455811485186,3,15.0,1,15.0,1,15.0,1,15.0,1
5287,max_effective,10,30,3,3,0.05,0.95,0.917897308545373,8,22.0,1,22.0,1,22.0,1,22.0,1
5288,max_effective,10,30,3,3,0.05,0.95,0.9090463869611164,7,26.0,1,26.0,1,26.0,1,26.0,1
5289,max_effective,10,30,3,3,0.05,0.95,0.8632718117953452,19,41.0,1,41.0,1,41.0,1,41.0,1
5290,max_effective,10,30,3,3,0.05,0.95,0.836736688378207,25,44.0,1,44.0,1,44.0,1,44.0,1
5291,max_effective,10,30,3,3,0.05,0.95,0.9240477393637392,9,22.0,1,22.0,1,22.0,1,22.0,1
5292,max_effective,10,30,3,3,0.05,0.95,0.9401114348197024,18,40.0,1,40.0,1,40.0,1,40.0,1
5293,max_effective,10,30,3,3,0.05,0.95,0.8520468303798793,17,37.0,1,37.0,1,37.0,1,37.0,1
5294,max_effective,10,30,3,3,0.05,0.95,0.8445411355590938,5,18.0,1,18.0,1,18.0,1,18.0,1
5295,max_effective,10,30,3,3,0.05,0.95,0.938556963857378,12,48.0,1,48.0,1,48.0,1,48.0,1
5296,max_effective,10,30,3,3,0.05,0.95,0.8613121120612577,10,32.0,1,32.0,1,32.0,1,32.0,1
5297,max_effective,10,30,3,3,0.05,0.95,0.9220524611061556,20,45.0,1,45.0,1,45.0,1,45.0,1
5298,max_effective,10,30,3,3,0.05,0.95,0.894981557196745,7,24.0,1,24.0,1,24.0,1,24.0,1
5299,max_effective,10,30,3,3,0.05,0.95,0.8950674386697665,9,27.0,1,27.0,1,27.0,1,27.0,1
5300,max_effective,10,30,3,3,0.05,0.95,0.932137717793606,32,64.0,1,64.0,1,64.0,1,59.0,0
5301,max_effective,10,30,3,3,0.05,0.95,0.9290346397989312,7,29.0,1,29.0,1,29.0,1,29.0,1
5302,max_effective,10,30,3,3,0.05,0.95,0.8338470528706708,11,28.0,1,28.0,1,28.0,1,28.0,1
5303,max_effective,10,30,3,3,0.05,0.95,0.8644915224800913,18,57.0,1,57.0,1,57.0,1,57.0,1
5304,max_effective,10,30,3,3,0.05,0.95,0.6750799003202024,19,31.0,1,31.0,1,31.0,1,31.0,1
5305,max_effective,10,30,3,3,0.05,0.95,0.8987510124513879,41,69.0,0,68.0,0,71.0,0,73.0,1
5306,max_effective,10,30,3,3,0.05,0.95,0.9460650181058052,10,39.0,1,39.0,1,39.0,1,39.0,1
5307,max_effective,10,30,3,3,0.05,0.95,0.8826783066176603,5,26.0,1,26.0,1,26.0,1,26.0,1
5308,max_effective,10,30,3,3,0.05,0.95,0.9350756166259724,10,31.0,1,31.0,1,31.0,1,31.0,1
5309,max_effective,10,30,3,3,0.05,0.95,0.7844855113853118,3,18.0,1,18.0,1,18.0,1,18.0,1
5310,max_effective,10,30,3,3,0.05,0.95,0.8559388888898561,3,16.0,1,16.0,1,16.0,1,16.0,1
5311,max_effective,10,30,3,3,0.05,0.95,0.922531430157758,11,33.0,1,33.0,1,33.0,1,33.0,1
5312,max_effective,10,30,3,3,0.05,0.95,0.8480640939485561,7,21.0,1,21.0,1,21.0,1,21.0,1
5313,max_effective,10,30,3,3,0.05,0.95,0.8167135630593674,4,14.0,1,14.0,1,14.0,1,14.0,1
5314,max_effective,10,30,3,3,0.05,0.95,0.8566740714590426,5,18.0,1,18.0,1,18.0,1,18.0,1
5315,max_effective,10,30,3,3,0.05,0.95,0.8649751749001814,11,31.0,1,31.0,1,31.0,1,30.0,0
5316,max_effective,10,30,3,3,0.05,0.95,0.8526933161665518,7,23.0,1,23.0,1,23.0,1,23.0,1
5317,max_effective,10,30,3,3,0.05,0.95,0.7864792991642554,3,17.0,1,17.0,1,17.0,1,17.0,1
5318,max_effective,10,30,3,3,0.05,0.95,0.949688579085744,67,65.0,0,71.0,0,88.0,1,88.0,1
5319,max_effective,10,30,3,3,0.05,0.95,0.9064442633541148,14,40.0,1,40.0,1,40.0,1,40.0,1
5320,max_effective,10,30,3,3,0.05,0.95,0.8058186827023264,10,27.0,1,27.0,1,27.0,1,26.0,0
5321,max_effective,10,30,3,3,0.05,0.95,0.6966030468054183,5,26.0,1,26.0,1,26.0,1,26.0,1
5322,max_effective,10,30,3,3,0.05,0.95,0.8795497192816492,24,42.0,1,42.0,1,42.0,1,42.0,1
5323,max_effective,10,30,3,3,0.05,0.95,0.8338260755473331,6,26.0,1,26.0,1,26.0,1,26.0,1
5324,max_effective,10,30,3,3,0.05,0.95,0.9395923236539914,50,69.0,0,72.0,0,80.0,1,77.0,0
5325,max_effective,10,30,3,3,0.05,0.95,0.795992487943759,3,14.0,1,14.0,1,14.0,1,14.0,1
5326,max_effective,10,30,3,3,0.05,0.95,0.9227702525796776,31,51.0,1,51.0,1,51.0,1,51.0,1
5327,max_effective,10,30,3,3,0.05,0.95,0.912906099689296,7,21.0,1,21.0,1,21.0,1,21.0,1
5328,max_effective,10,30,3,3,0.05,0.95,0.8103467848569962,5,19.0,1,19.0,1,19.0,1,19.0,1
5329,max_effective,10,30,3,3,0.05,0.95,0.8703800395422187,9,21.0,1,21.0,1,21.0,1,21.0,1
5330,max_effective,10,30,3,3,0.05,0.95,0.8976898979189172,22,50.0,1,50.0,1,50.0,1,50.0,1
5331,max_effective,10,30,3,3,0.05,0.95,0.8318894632622486,4,17.0,1,17.0,1,17.0,1,17.0,1
5332,max_effective,10,30,3,3,0.05,0.95,0.8079193903865869,6,21.0,1,21.0,1,21.0,1,21.0,1
5333,max_effective,10,30,3,3,0.05,0.95,0.9171723414966744,27,47.0,1,47.0,1,47.0,1,47.0,1
5334,max_effective,10,30,3,3,0.05,0.95,0.8581584100484653,7,24.0,1,24.0,1,24.0,1,24.0,1
5335,max_effective,10,30,3,3,0.05,0.95,0.9465755529748549,6,21.0,1,21.0,1,21.0,1,20.0,0
5336,max_effective,10,30,3,3,0.05,0.95,0.8734522834124415,11,29.0,1,29.0,1,29.0,1,29.0,1
5337,max_effective,10,30,3,3,0.05,0.95,0.8700241896729358,3,14.0,1,14.0,1,14.0,1,14.0,1
5338,max_effective,10,30,3,3,0.05,0.95,0.9157798662712634,12,23.0,1,23.0,1,23.0,1,23.0,1
5339,max_effective,10,30,3,3,0.05,0.95,0.8808159693989143,19,57.0,1,57.0,1,57.0,1,57.0,1
5340,max_effective,10,30,3,3,0.05,0.95,0.8805514823546392,12,25.0,1,25.0,1,25.0,1,25.0,1
5341,max_effective,10,30,3,3,0.05,0.95,0.8468289379902108,26,59.0,1,59.0,1,59.0,1,58.0,0
5342,max_effective,10,30,3,3,0.05,0.95,0.7894432875123747,2,14.0,1,14.0,1,14.0,1,14.0,1
5343,max_effective,10,30,3,3,0.05,0.95,0.7740424901119742,4,20.0,1,20.0,1,20.0,1,19.0,0
5344,max_effective,10,30,3,3,0.05,0.95,0.942381026936234,6,20.0,1,20.0,1,20.0,1,20.0,1
5345,max_effective,10,30,3,3,0.05,0.95,0.937971609566613,24,54.0,1,54.0,1,54.0,1,54.0,1
5346,max_effective,10,30,3,3,0.05,0.95,0.9228219960810672,26,63.0,1,63.0,1,63.0,1,63.0,1
5347,max_effective,10,30,3,3,0.05,0.95,0.8079210979359874,6,22.0,1,22.0,1,22.0,1,22.0,1
5348,max_effective,10,30,3,3,0.05,0.95,0.9311636363668196,6,22.0,1,22.0,1,22.0,1,22.0,1
5349,max_effective,10,30,3,3,0.05,0.95,0.949217386627588,24,67.0,0,68.0,1,68.0,1,67.0,0
5350,max_effective,10,30,3,3,0.05,0.95,0.9368640136113278,8,32.0,1,32.0,1,32.0,1,32.0,1
5351,max_effective,10,30,3,3,0.05,0.95,0.9249863505813688,20,33.0,1,33.0,1,33.0,1,33.0,1
5352,max_effective,10,30,3,3,0.05,0.95,0.8547938728549712,3,15.0,1,15.0,1,15.0,1,15.0,1
5353,max_effective,10,30,3,3,0.05,0.95,0.9466498873203408,19,48.0,1,48.0,1,48.0,1,48.0,1
5354,max_effective,10,30,3,3,0.05,0.95,0.8660015398018914,5,16.0,1,16.0,1,16.0,1,16.0,1
5355,max_effective,10,30,3,3,0.05,0.95,0.9248906255128388,7,28.0,1,28.0,1,28.0,1,28.0,1
5356,max_effective,10,30,3,3,0.05,0.95,0.7749834775464134,6,22.0,1,22.0,1,22.0,1,22.0,1
5357,max_effective,10,30,3,3,0.05,0.95,0.8106785865816186,16,32.0,1,32.0,1,32.0,1,32.0,1
5358,max_effective,10,30,3,3,0.05,0.95,0.6930034898767115,3,18.0,1,18.0,1,18.0,1,18.0,1
5359,max_effective,10,30,3,3,0.05,0.95,0.9498735354271788,16,38.0,1,38.0,1,38.0,1,38.0,1
5360,max_effective,10,30,3,3,0.05,0.95,0.924726715229906,23,42.0,1,42.0,1,42.0,1,42.0,1
5361,max_effective,10,30,3,3,0.05,0.95,0.8051527602001258,4,16.0,1,16.0,1,16.0,1,16.0,1
5362,max_effective,10,30,3,3,0.05,0.95,0.8696929580926296,4,19.0,1,19.0,1,19.0,1,19.0,1
5363,max_effective,10,30,3,3,0.05,0.95,0.7504561127146949,4,18.0,1,18.0,1,18.0,1,18.0,1
5364,max_effective,10,30,3,3,0.05,0.95,0.7590036162027368,13,24.0,1,24.0,1,24.0,1,24.0,1
5365,max_effective,10,30,3,3,0.05,0.95,0.8729346929817225,8,27.0,1,27.0,1,27.0,1,27.0,1
5366,max_effective,10,30,3,3,0.05,0.95,0.9378058085297462,11,26.0,1,26.0,1,26.0,1,26.0,1
5367,max_effective,10,30,3,3,0.05,0.95,0.9387837316216922,22,60.0,1,59.0,0,60.0,1,60.0,1
5368,max_effective,10,30,3,3,0.05,0.95,0.887829456944302,13,40.0,1,40.0,1,40.0,1,40.0,1
5369,max_effective,10,30,3,3,0.05,0.95,0.9149037736258766,12,23.0,1,23.0,1,23.0,1,23.0,1
5370,max_effective,10,30,3,3,0.05,0.95,0.7780264908507887,3,21.0,1,21.0,1,21.0,1,21.0,1
5371,max_effective,10,30,3,3,0.05,0.95,0.7875152370676162,3,16.0,1,16.0,1,16.0,1,16.0,1
5372,max_effective,10,30,3,3,0.05,0.95,0.8600917118028947,13,31.0,1,31.0,1,31.0,1,31.0,1
5373,max_effective,10,30,3,3,0.05,0.95,0.8314438375068273,7,25.0,1,25.0,1,25.0,1,25.0,1
5374,max_effective,10,30,3,3,0.05,0.95,0.874860218212034,26,44.0,1,44.0,1,44.0,1,44.0,1
5375,max_effective,10,30,3,3,0.05,0.95,0.911608372268916,16,41.0,1,41.0,1,41.0,1,41.0,1
5376,max_effective,10,30,3,3,0.05,0.95,0.7434498383095394,15,31.0,1,31.0,1,31.0,1,31.0,1
5377,max_effective,10,30,3,3,0.05,0.95,0.9282054505552608,9,31.0,1,31.0,1,31.0,1,31.0,1
5378,max_effective,10,30,3,3,0.05,0.95,0.8790043946811394,30,51.0,1,51.0,1,51.0,1,51.0,1
5379,max_effective,10,30,3,3,0.05,0.95,0.8943538470297151,9,27.0,1,27.0,1,27.0,1,27.0,1
5380,max_effective,10,30,3,3,0.05,0.95,0.9426518638100088,17,66.0,0,68.0,1,68.0,1,67.0,0
5381,max_effective,10,30,3,3,0.05,0.95,0.8504663207941356,6,29.0,1,29.0,1,29.0,1,29.0,1
5382,max_effective,10,30,3,3,0.05,0.95,0.8852261367625085,8,28.0,1,28.0,1,28.0,1,28.0,1
5383,max_effective,10,30,3,3,0.05,0.95,0.8179318544973702,6,27.0,1,27.0,1,27.0,1,27.0,1
5384,max_effective,10,30,3,3,0.05,0.95,0.9049534967652864,14,53.0,1,53.0,1,53.0,1,53.0,1
5385,max_effective,10,30,3,3,0.05,0.95,0.7830312588223602,7,28.0,1,28.0,1,28.0,1,28.0,1
5386,max_effective,10,30,3,3,0.05,0.95,0.7336142391618818,5,22.0,1,22.0,1,22.0,1,22.0,1
5387,max_effective,10,30,3,3,0.05,0.95,0.7299290024229538,5,21.0,1,21.0,1,21.0,1,21.0,1
5388,max_effective,10,30,3,3,0.05,0.95,0.8699079525225498,9,34.0,1,34.0,1,34.0,1,34.0,1
5389,max_effective,10,30,3,3,0.05,0.95,0.904552711575309,13,57.0,1,57.0,1,57.0,1,56.0,0
5390,max_effective,10,30,3,3,0.05,0.95,0.8088060316917263,7,19.0,1,19.0,1,19.0,1,19.0,1
5391,max_effective,10,30,3,3,0.05,0.95,0.8999466790141369,11,39.0,1,39.0,1,39.0,1,39.0,1
5392,max_effective,10,30,3,3,0.05,0.95,0.8291433400730164,7,20.0,1,20.0,1,20.0,1,20.0,1
5393,max_effective,10,30,3,3,0.05,0.95,0.9122125824075682,17,34.0,1,34.0,1,34.0,1,34.0,1
5394,max_effective,10,30,3,3,0.05,0.95,0.8674692484103137,11,32.0,1,32.0,1,32.0,1,32.0,1
5395,max_effective,10,30,3,3,0.05,0.95,0.9081028442947712,7,18.0,1,18.0,1,18.0,1,18.0,1
5396,max_effective,10,30,3,3,0.05,0.95,0.9389190137542244,40,61.0,1,61.0,1,61.0,1,59.0,0
5397,max_effective,10,30,3,3,0.05,0.95,0.8824937186567634,17,35.0,1,35.0,1,35.0,1,35.0,1
5398,max_effective,10,30,3,3,0.05,0.95,0.9137936033658977,10,31.0,1,31.0,1,31.0,1,31.0,1
5399,max_effective,10,30,3,3,0.05,0.95,0.5688314231262624,3,15.0,1,15.0,1,15.0,1,15.0,1
5400,max_effective,10,30,3,3,0.05,0.95,0.917522514984698,10,27.0,1,27.0,1,27.0,1,27.0,1
5401,max_effective,10,30,3,3,0.05,0.95,0.900922402283288,13,28.0,1,28.0,1,28.0,1,28.0,1
5402,max_effective,10,30,3,3,0.05,0.95,0.8778041206130538,15,32.0,1,32.0,1,32.0,1,32.0,1
5403,max_effective,10,30,3,3,0.05,0.95,0.9064088222224108,25,59.0,1,59.0,1,59.0,1,59.0,1
5404,max_effective,10,30,3,3,0.05,0.95,0.7325869393032184,4,20.0,1,20.0,1,20.0,1,20.0,1
5405,max_effective,10,30,3,3,0.05,0.95,0.9129523361980224,11,22.0,1,22.0,1,22.0,1,22.0,1
5406,max_effective,10,30,3,3,0.05,0.95,0.8111008529910448,2,13.0,1,13.0,1,13.0,1,13.0,1
5407,max_effective,10,30,3,3,0.05,0.95,0.8679826436430178,5,17.0,1,17.0,1,17.0,1,17.0,1
5408,max_effective,10,30,3,3,0.05,0.95,0.9269251898196156,11,51.0,1,51.0,1,51.0,1,50.0,0
5409,max_effective,10,30,3,3,0.05,0.95,0.6909708930949401,5,18.0,1,18.0,1,18.0,1,18.0,1
5410,max_effective,10,30,3,3,0.05,0.95,0.718944593195622,8,24.0,1,24.0,1,24.0,1,24.0,1
5411,max_effective,10,30,3,3,0.05,0.95,0.9490379448969896,26,43.0,1,43.0,1,43.0,1,43.0,1
5412,max_effective,10,30,3,3,0.05,0.95,0.7786463707213855,7,18.0,1,18.0,1,18.0,1,18.0,1
5413,max_effective,10,30,3,3,0.05,0.95,0.916938247314918,13,36.0,1,36.0,1,36.0,1,36.0,1
5414,max_effective,10,30,3,3,0.05,0.95,0.7995585801965447,4,15.0,1,15.0,1,15.0,1,14.0,0
5415,max_effective,10,30,3,3,0.05,0.95,0.6783586106773902,7,17.0,1,17.0,1,17.0,1,17.0,1
5416,max_effective,10,30,3,3,0.05,0.95,0.8760571602725762,10,24.0,1,24.0,1,24.0,1,24.0,1
5417,max_effective,10,30,3,3,0.05,0.95,0.9378326675363544,10,26.0,1,26.0,1,26.0,1,26.0,1
5418,max_effective,10,30,3,3,0.05,0.95,0.8530541377914815,6,23.0,1,23.0,1,23.0,1,23.0,1
5419,max_effective,10,30,3,3,0.05,0.95,0.8841277195957372,7,19.0,1,19.0,1,19.0,1,19.0,1
5420,max_effective,10,30,3,3,0.05,0.95,0.8959370887694756,8,19.0,1,19.0,1,19.0,1,19.0,1
5421,max_effective,10,30,3,3,0.05,0.95,0.8303705547919392,15,36.0,1,36.0,1,36.0,1,36.0,1
5422,max_effective,10,30,3,3,0.05,0.95,0.8896551262777329,11,24.0,1,24.0,1,24.0,1,23.0,0
5423,max_effective,10,30,3,3,0.05,0.95,0.900758407221298,11,27.0,1,27.0,1,27.0,1,27.0,1
5424,max_effective,10,30,3,3,0.05,0.95,0.8490743576280514,9,36.0,1,36.0,1,36.0,1,36.0,1
5425,max_effective,10,30,3,3,0.05,0.95,0.8097074247508862,4,19.0,1,19.0,1,19.0,1,19.0,1
5426,max_effective,10,30,3,3,0.05,0.95,0.9441565065385852,7,36.0,1,36.0,1,36.0,1,36.0,1
5427,max_effective,10,30,3,3,0.05,0.95,0.9422338202997722,7,26.0,1,26.0,1,26.0,1,26.0,1
5428,max_effective,10,30,3,3,0.05,0.95,0.8631337717755114,6,25.0,1,25.0,1,25.0,1,25.0,1
5429,max_effective,10,30,3,3,0.05,0.95,0.6155167543917995,3,16.0,1,16.0,1,16.0,1,16.0,1
5430,max_effective,10,30,3,3,0.05,0.95,0.8413584769053827,5,20.0,1,20.0,1,20.0,1,18.0,0
5431,max_effective,10,30,3,3,0.05,0.95,0.8989480515598074,4,21.0,1,21.0,1,21.0,1,21.0,1
5432,max_effective,10,30,3,3,0.05,0.95,0.7741949462170646,17,31.0,1,31.0,1,31.0,1,31.0,1
5433,max_effective,10,30,3,3,0.05,0.95,0.8393577120113823,4,20.0,1,20.0,1,20.0,1,20.0,1
5434,max_effective,10,30,3,3,0.05,0.95,0.7765474689604179,4,19.0,1,19.0,1,19.0,1,19.0,1
5435,max_effective,10,30,3,3,0.05,0.95,0.9144006531815794,8,27.0,1,27.0,1,27.0,1,27.0,1
5436,max_effective,10,30,3,3,0.05,0.95,0.941887337950161,12,35.0,1,35.0,1,35.0,1,35.0,1
5437,max_effective,10,30,3,3,0.05,0.95,0.91307429779074,38,53.0,1,53.0,1,53.0,1,53.0,1
5438,max_effective,10,30,3,3,0.05,0.95,0.9491500778655376,40,57.0,0,71.0,1,71.0,1,71.0,1
5439,max_effective,10,30,3,3,0.05,0.95,0.9018724966328594,15,40.0,1,40.0,1,40.0,1,38.0,0
5440,max_effective,10,30,3,3,0.05,0.95,0.7843692965781706,6,18.0,1,18.0,1,18.0,1,18.0,1
5441,max_effective,10,30,3,3,0.05,0.95,0.8311454797772972,9,33.0,1,33.0,1,33.0,1,33.0,1
5442,max_effective,10,30,3,3,0.05,0.95,0.8841460538183187,21,57.0,1,57.0,1,57.0,1,57.0,1
5443,max_effective,10,30,3,3,0.05,0.95,0.9242370216979702,17,49.0,1,49.0,1,49.0,1,49.0,1
5444,max_effective,10,30,3,3,0.05,0.95,0.8932161800144366,14,41.0,1,41.0,1,41.0,1,41.0,1
5445,max_effective,10,30,3,3,0.05,0.95,0.9264413317040262,15,37.0,1,37.0,1,37.0,1,37.0,1
5446,max_effective,10,30,3,3,0.05,0.95,0.8839387244239321,14,30.0,1,30.0,1,30.0,1,30.0,1
5447,max_effective,10,30,3,3,0.05,0.95,0.9434266630490216,6,26.0,1,26.0,1,26.0,1,26.0,1
5448,max_effective,10,30,3,3,0.05,0.95,0.931648001951334,13,37.0,1,37.0,1,37.0,1,37.0,1
5449,max_effective,10,30,3,3,0.05,0.95,0.7792939045897497,10,25.0,1,25.0,1,25.0,1,25.0,1
5450,max_effective,10,30,3,3,0.05,0.95,0.9492989909566316,15,34.0,1,34.0,1,34.0,1,34.0,1
5451,max_effective,10,30,3,3,0.05,0.95,0.7196098803685708,7,23.0,1,23.0,1,23.0,1,23.0,1
5452,max_effective,10,30,3,3,0.05,0.95,0.7170450457278127,5,24.0,1,24.0,1,24.0,1,24.0,1
5453,max_effective,10,30,3,3,0.05,0.95,0.9424769792868468,25,47.0,1,47.0,1,47.0,1,47.0,1
5454,max_effective,10,30,3,3,0.05,0.95,0.8415613728851551,8,32.0,1,32.0,1,32.0,1,32.0,1
5455,max_effective,10,30,3,3,0.05,0.95,0.912481954809007,26,49.0,1,49.0,1,49.0,1,49.0,1
5456,max_effective,10,30,3,3,0.05,0.95,0.938939515364952,9,21.0,1,21.0,1,21.0,1,21.0,1
5457,max_effective,10,30,3,3,0.05,0.95,0.8726341127185453,7,27.0,1,27.0,1,27.0,1,27.0,1
5458,max_effective,10,30,3,3,0.05,0.95,0.9446790046677432,10,33.0,1,33.0,1,33.0,1,33.0,1
5459,max_effective,10,30,3,3,0.05,0.95,0.9255158116186966,62,62.0,0,69.0,0,81.0,1,81.0,1
5460,max_effective,10,30,3,3,0.05,0.95,0.9236358165645874,7,20.0,1,20.0,1,20.0,1,18.0,0
5461,max_effective,10,30,3,3,0.05,0.95,0.940065983176844,24,79.0,0,82.0,0,77.0,0,83.0,1
5462,max_effective,10,30,3,3,0.05,0.95,0.9071547501610352,21,42.0,1,42.0,1,42.0,1,42.0,1
5463,max_effective,10,30,3,3,0.05,0.95,0.9242941741421818,9,30.0,1,30.0,1,30.0,1,30.0,1
5464,max_effective,10,30,3,3,0.05,0.95,0.763865962123755,12,23.0,1,23.0,1,23.0,1,23.0,1
5465,max_effective,10,30,3,3,0.05,0.95,0.8094218596894783,10,36.0,1,36.0,1,36.0,1,36.0,1
5466,max_effective,10,30,3,3,0.05,0.95,0.7187936274496806,7,22.0,1,22.0,1,22.0,1,22.0,1
5467,max_effective,10,30,3,3,0.05,0.95,0.714014678965584,3,15.0,1,15.0,1,15.0,1,14.0,0
5468,max_effective,10,30,3,3,0.05,0.95,0.922787652758487,6,32.0,1,32.0,1,32.0,1,32.0,1
5469,max_effective,10,30,3,3,0.05,0.95,0.9054471250221094,22,52.0,1,52.0,1,52.0,1,52.0,1
5470,max_effective,10,30,3,3,0.05,0.95,0.9298407589495884,28,50.0,1,50.0,1,50.0,1,50.0,1
5471,max_effective,10,30,3,3,0.05,0.95,0.8877944851012137,9,36.0,1,36.0,1,36.0,1,36.0,1
5472,max_effective,10,30,3,3,0.05,0.95,0.9302783677482492,3,14.0,1,14.0,1,14.0,1,14.0,1
5473,max_effective,10,30,3,3,0.05,0.95,0.9376837252437442,10,34.0,1,34.0,1,34.0,1,34.0,1
5474,max_effective,10,30,3,3,0.05,0.95,0.8977236000259566,6,20.0,1,20.0,1,20.0,1,20.0,1
5475,max_effective,10,30,3,3,0.05,0.95,0.9293614638533928,15,42.0,1,42.0,1,42.0,1,42.0,1
5476,max_effective,10,30,3,3,0.05,0.95,0.9026245744252808,12,27.0,1,27.0,1,27.0,1,27.0,1
5477,max_effective,10,30,3,3,0.05,0.95,0.8702464382941614,11,23.0,1,23.0,1,23.0,1,23.0,1
5478,max_effective,10,30,3,3,0.05,0.95,0.8933075109682853,17,44.0,1,44.0,1,44.0,1,44.0,1
5479,max_effective,10,30,3,3,0.05,0.95,0.8946469221704014,8,27.0,1,27.0,1,27.0,1,27.0,1
5480,max_effective,10,30,3,3,0.05,0.95,0.7492695022255194,4,17.0,1,17.0,1,17.0,1,17.0,1
5481,max_effective,10,30,3,3,0.05,0.95,0.8270444946855234,13,42.0,1,42.0,1,42.0,1,42.0,1
5482,max_effective,10,30,3,3,0.05,0.95,0.8075314187694493,8,25.0,1,25.0,1,25.0,1,25.0,1
5483,max_effective,10,30,3,3,0.05,0.95,0.7998214939197277,8,23.0,1,23.0,1,23.0,1,23.0,1
5484,max_effective,10,30,3,3,0.05,0.95,0.8548787633506673,20,35.0,1,35.0,1,35.0,1,35.0,1
5485,max_effective,10,30,3,3,0.05,0.95,0.8463180567177327,7,29.0,1,29.0,1,29.0,1,29.0,1
5486,max_effective,10,30,3,3,0.05,0.95,0.8103552165328051,8,27.0,1,27.0,1,27.0,1,27.0,1
5487,max_effective,10,30,3,3,0.05,0.95,0.9467383269052768,33,43.0,1,43.0,1,43.0,1,43.0,1
5488,max_effective,10,30,3,3,0.05,0.95,0.8956493344576694,13,30.0,1,30.0,1,30.0,1,30.0,1
5489,max_effective,10,30,3,3,0.05,0.95,0.6233325207403018,3,14.0,1,14.0,1,14.0,1,14.0,1
5490,max_effective,10,30,3,3,0.05,0.95,0.9390633870109109,15,38.0,1,38.0,1,38.0,1,38.0,1
5491,max_effective,10,30,3,3,0.05,0.95,0.9071815479548162,35,61.0,1,61.0,1,61.0,1,61.0,1
5492,max_effective,10,30,3,3,0.05,0.95,0.8046683232631281,4,18.0,1,18.0,1,18.0,1,18.0,1
5493,max_effective,10,30,3,3,0.05,0.95,0.8963282836578573,24,62.0,0,59.0,0,63.0,1,61.0,0
5494,max_effective,10,30,3,3,0.05,0.95,0.568386470665601,4,13.0,1,13.0,1,13.0,1,13.0,1
5495,max_effective,10,30,3,3,0.05,0.95,0.922128965940068,12,28.0,1,28.0,1,28.0,1,27.0,0
5496,max_effective,10,30,3,3,0.05,0.95,0.907547227566248,25,57.0,1,57.0,1,57.0,1,57.0,1
5497,max_effective,10,30,3,3,0.05,0.95,0.9127796271749228,24,44.0,1,44.0,1,44.0,1,44.0,1
5498,max_effective,10,30,3,3,0.05,0.95,0.7794123255254054,5,16.0,1,16.0,1,16.0,1,16.0,1
5499,max_effective,10,30,3,3,0.05,0.95,0.901723010514428,18,42.0,1,42.0,1,42.0,1,42.0,1
5500,max_effective,10,30,3,3,0.05,0.95,0.899134388886883,37,64.0,1,64.0,1,64.0,1,64.0,1
5501,max_effective,10,30,3,3,0.05,0.95,0.8824115640536763,9,30.0,1,30.0,1,30.0,1,30.0,1
5502,max_effective,10,30,3,3,0.05,0.95,0.7869800900902978,13,31.0,1,31.0,1,31.0,1,31.0,1
5503,max_effective,10,30,3,3,0.05,0.95,0.8812954018781787,6,23.0,1,23.0,1,23.0,1,23.0,1
5504,max_effective,10,30,3,3,0.05,0.95,0.8778016516045285,6,19.0,1,19.0,1,19.0,1,19.0,1
5505,max_effective,10,30,3,3,0.05,0.95,0.8758597219695776,14,24.0,1,24.0,1,24.0,1,24.0,1
5506,max_effective,10,30,3,3,0.05,0.95,0.9012851860840658,15,32.0,1,32.0,1,32.0,1,32.0,1
5507,max_effective,10,30,3,3,0.05,0.95,0.8760335011582118,9,31.0,1,31.0,1,31.0,1,31.0,1
5508,max_effective,10,30,3,3,0.05,0.95,0.90160690177159,7,24.0,1,24.0,1,24.0,1,24.0,1
5509,max_effective,10,30,3,3,0.05,0.95,0.8919549774235367,18,35.0,1,35.0,1,35.0,1,35.0,1
5510,max_effective,10,30,3,3,0.05,0.95,0.8438803101796558,16,50.0,1,50.0,1,50.0,1,50.0,1
5511,max_effective,10,30,3,3,0.05,0.95,0.9095521123395724,21,42.0,1,42.0,1,42.0,1,42.0,1
5512,max_effective,10,30,3,3,0.05,0.95,0.9007387272716556,7,24.0,1,24.0,1,24.0,1,24.0,1
5513,max_effective,10,30,3,3,0.05,0.95,0.8935981195194097,5,17.0,1,17.0,1,17.0,1,17.0,1
5514,max_effective,10,30,3,3,0.05,0.95,0.8644502676659912,29,50.0,1,50.0,1,50.0,1,49.0,0
5515,max_effective,10,30,3,3,0.05,0.95,0.861216248007459,15,46.0,1,46.0,1,46.0,1,46.0,1
5516,max_effective,10,30,3,3,0.05,0.95,0.9457544540874504,9,24.0,1,24.0,1,24.0,1,24.0,1
5517,max_effective,10,30,3,3,0.05,0.95,0.9326891791267002,6,25.0,1,25.0,1,25.0,1,25.0,1
5518,max_effective,10,30,3,3,0.05,0.95,0.765887914309729,9,27.0,1,27.0,1,27.0,1,27.0,1
5519,max_effective,10,30,3,3,0.05,0.95,0.912472757781433,51,61.0,0,64.0,1,64.0,1,64.0,1
5520,max_effective,10,30,3,3,0.05,0.95,0.9470499289591848,15,44.0,1,44.0,1,44.0,1,44.0,1
5521,max_effective,10,30,3,3,0.05,0.95,0.9334789549067136,20,40.0,1,40.0,1,40.0,1,40.0,1
5522,max_effective,10,30,3,3,0.05,0.95,0.9085738331563952,2,13.0,1,13.0,1,13.0,1,13.0,1
5523,max_effective,10,30,3,3,0.05,0.95,0.8004563580916993,6,21.0,1,21.0,1,21.0,1,21.0,1
5524,max_effective,10,30,3,3,0.05,0.95,0.8412688045322984,5,20.0,1,20.0,1,20.0,1,20.0,1
5525,max_effective,10,30,3,3,0.05,0.95,0.8887932096478134,4,17.0,1,17.0,1,17.0,1,17.0,1
5526,max_effective,10,30,3,3,0.05,0.95,0.8447237993479729,8,26.0,1,26.0,1,26.0,1,26.0,1
5527,max_effective,10,30,3,3,0.05,0.95,0.8065808642111396,16,33.0,1,33.0,1,33.0,1,33.0,1
5528,max_effective,10,30,3,3,0.05,0.95,0.6733548603423115,4,16.0,1,16.0,1,16.0,1,16.0,1
5529,max_effective,10,30,3,3,0.05,0.95,0.9283630427804564,24,68.0,0,73.0,1,68.0,0,66.0,0
5530,max_effective,10,30,3,3,0.05,0.95,0.7242174634004545,7,17.0,1,17.0,1,17.0,1,17.0,1
5531,max_effective,10,30,3,3,0.05,0.95,0.9394559833944622,37,64.0,1,64.0,1,64.0,1,63.0,0
5532,max_effective,10,30,3,3,0.05,0.95,0.9395617742292716,7,23.0,1,23.0,1,23.0,1,23.0,1
5533,max_effective,10,30,3,3,0.05,0.95,0.9423624773567478,36,52.0,1,52.0,1,52.0,1,52.0,1
5534,max_effective,10,30,3,3,0.05,0.95,0.8770267089263819,7,27.0,1,27.0,1,27.0,1,27.0,1
5535,max_effective,10,30,3,3,0.05,0.95,0.8694162809414565,7,30.0,1,30.0,1,30.0,1,30.0,1
5536,max_effective,10,30,3,3,0.05,0.95,0.8361707477905413,12,34.0,1,34.0,1,34.0,1,34.0,1
5537,max_effective,10,30,3,3,0.05,0.95,0.9285949397209078,11,34.0,1,34.0,1,34.0,1,34.0,1
5538,max_effective,10,30,3,3,0.05,0.95,0.862940755933498,16,28.0,1,28.0,1,28.0,1,28.0,1
5539,max_effective,10,30,3,3,0.05,0.95,0.9260157648671724,32,79.0,0,79.0,0,84.0,1,84.0,1
5540,max_effective,10,30,3,3,0.05,0.95,0.8761744250897201,4,24.0,1,24.0,1,24.0,1,24.0,1
5541,max_effective,10,30,3,3,0.05,0.95,0.9493537602860048,18,52.0,1,52.0,1,52.0,1,52.0,1
5542,max_effective,10,30,3,3,0.05,0.95,0.8938152419578679,15,41.0,1,41.0,1,41.0,1,41.0,1
5543,max_effective,10,30,3,3,0.05,0.95,0.9332430788172048,60,73.0,0,77.0,0,74.0,0,80.0,1
5544,max_effective,10,30,3,3,0.05,0.95,0.8756570750637174,5,22.0,1,22.0,1,22.0,1,22.0,1
5545,max_effective,10,30,3,3,0.05,0.95,0.8185733535365409,20,41.0,1,41.0,1,41.0,1,41.0,1
5546,max_effective,10,30,3,3,0.05,0.95,0.9411551872825024,14,38.0,1,38.0,1,38.0,1,38.0,1
5547,max_effective,10,30,3,3,0.05,0.95,0.8093105395192176,5,18.0,1,18.0,1,18.0,1,18.0,1
5548,max_effective,10,30,3,3,0.05,0.95,0.8491342302116391,16,43.0,1,43.0,1,43.0,1,43.0,1
5549,max_effective,10,30,3,3,0.05,0.95,0.7510106866928808,2,13.0,1,13.0,1,13.0,1,13.0,1
5550,max_effective,10,30,3,3,0.05,0.95,0.8659955523277523,13,38.0,1,38.0,1,38.0,1,38.0,1
5551,max_effective,10,30,3,3,0.05,0.95,0.7788479296188481,14,34.0,1,34.0,1,34.0,1,34.0,1
5552,max_effective,10,30,3,3,0.05,0.95,0.9339289763341884,24,52.0,1,52.0,1,52.0,1,52.0,1
5553,max_effective,10,30,3,3,0.05,0.95,0.89858314515257,6,29.0,1,29.0,1,29.0,1,29.0,1
5554,max_effective,10,30,3,3,0.05,0.95,0.6631528658185881,3,12.0,1,12.0,1,12.0,1,12.0,1
5555,max_effective,10,30,3,3,0.05,0.95,0.9309841711025792,8,23.0,1,23.0,1,23.0,1,23.0,1
5556,max_effective,10,30,3,3,0.05,0.95,0.8072788979566065,8,29.0,1,29.0,1,29.0,1,29.0,1
5557,max_effective,10,30,3,3,0.05,0.95,0.9399567747441404,31,52.0,1,52.0,1,52.0,1,52.0,1
5558,max_effective,10,30,3,3,0.05,0.95,0.7646671500930788,3,15.0,1,15.0,1,15.0,1,15.0,1
5559,max_effective,10,30,3,3,0.05,0.95,0.8937425190830017,9,32.0,1,32.0,1,32.0,1,32.0,1
5560,max_effective,10,30,3,3,0.05,0.95,0.8441543434908755,8,26.0,1,26.0,1,26.0,1,26.0,1
5561,max_effective,10,30,3,3,0.05,0.95,0.9202205388860586,7,27.0,1,27.0,1,27.0,1,27.0,1
5562,max_effective,10,30,3,3,0.05,0.95,0.9108364484724526,4,14.0,1,14.0,1,14.0,1,14.0,1
5563,max_effective,10,30,3,3,0.05,0.95,0.8914760974809867,22,42.0,1,42.0,1,42.0,1,42.0,1
5564,max_effective,10,30,3,3,0.05,0.95,0.8785508041586909,6,21.0,1,21.0,1,21.0,1,21.0,1
5565,max_effective,10,30,3,3,0.05,0.95,0.9199508074048376,11,36.0,1,36.0,1,36.0,1,36.0,1
5566,max_effective,10,30,3,3,0.05,0.95,0.9318106992892328,33,57.0,1,57.0,1,57.0,1,57.0,1
5567,max_effective,10,30,3,3,0.05,0.95,0.9024970152144456,18,51.0,1,51.0,1,51.0,1,51.0,1
5568,max_effective,10,30,3,3,0.05,0.95,0.9066196014016576,15,37.0,1,37.0,1,37.0,1,37.0,1
5569,max_effective,10,30,3,3,0.05,0.95,0.825585059633614,9,29.0,1,29.0,1,29.0,1,29.0,1
5570,max_effective,10,30,3,3,0.05,0.95,0.8868042014572587,8,25.0,1,25.0,1,25.0,1,25.0,1
5571,max_effective,10,30,3,3,0.05,0.95,0.8123874565950653,11,25.0,1,25.0,1,25.0,1,25.0,1
5572,max_effective,10,30,3,3,0.05,0.95,0.8108805359367971,19,35.0,1,35.0,1,35.0,1,35.0,1
5573,max_effective,10,30,3,3,0.05,0.95,0.8975050951097825,9,22.0,1,22.0,1,22.0,1,22.0,1
5574,max_effective,10,30,3,3,0.05,0.95,0.9076529075830002,4,22.0,1,22.0,1,22.0,1,22.0,1
5575,max_effective,10,30,3,3,0.05,0.95,0.7858718349613827,18,47.0,1,47.0,1,47.0,1,47.0,1
5576,max_effective,10,30,3,3,0.05,0.95,0.9018500566269316,5,17.0,1,17.0,1,17.0,1,17.0,1
5577,max_effective,10,30,3,3,0.05,0.95,0.9356795232851012,6,17.0,1,17.0,1,17.0,1,17.0,1
5578,max_effective,10,30,3,3,0.05,0.95,0.9052258412640888,48,71.0,0,84.0,1,84.0,1,81.0,0
5579,max_effective,10,30,3,3,0.05,0.95,0.8390410641636052,11,29.0,1,29.0,1,29.0,1,29.0,1
5580,max_effective,10,30,3,3,0.05,0.95,0.8762349474054612,13,40.0,1,40.0,1,40.0,1,40.0,1
5581,max_effective,10,30,3,3,0.05,0.95,0.8990003151276759,9,22.0,1,22.0,1,22.0,1,22.0,1
5582,max_effective,10,30,3,3,0.05,0.95,0.7834073904013378,11,43.0,1,43.0,1,43.0,1,43.0,1
5583,max_effective,10,30,3,3,0.05,0.95,0.6783788624341133,5,15.0,1,15.0,1,15.0,1,15.0,1
5584,max_effective,10,30,3,3,0.05,0.95,0.7807513509738333,5,22.0,1,22.0,1,22.0,1,20.0,0
5585,max_effective,10,30,3,3,0.05,0.95,0.8507168339318228,5,21.0,1,21.0,1,21.0,1,21.0,1
5586,max_effective,10,30,3,3,0.05,0.95,0.9188009023687028,8,32.0,1,32.0,1,32.0,1,32.0,1
5587,max_effective,10,30,3,3,0.05,0.95,0.7127343874162103,4,19.0,1,19.0,1,19.0,1,19.0,1
5588,max_effective,10,30,3,3,0.05,0.95,0.8282681042670647,12,32.0,1,32.0,1,32.0,1,32.0,1
5589,max_effective,10,30,3,3,0.05,0.95,0.9398339697450728,21,37.0,1,37.0,1,37.0,1,37.0,1
5590,max_effective,10,30,3,3,0.05,0.95,0.7137425882738335,9,26.0,1,26.0,1,26.0,1,26.0,1
5591,max_effective,10,30,3,3,0.05,0.95,0.9204869665643848,19,47.0,1,47.0,1,47.0,1,47.0,1
5592,max_effective,10,30,3,3,0.05,0.95,0.8227692865833364,2,13.0,1,13.0,1,13.0,1,13.0,1
5593,max_effective,10,30,3,3,0.05,0.95,0.8468460950084593,10,26.0,1,26.0,1,26.0,1,26.0,1
5594,max_effective,10,30,3,3,0.05,0.95,0.8789823032122357,9,28.0,1,28.0,1,28.0,1,28.0,1
5595,max_effective,10,30,3,3,0.05,0.95,0.918939673275122,12,38.0,1,38.0,1,38.0,1,38.0,1
5596,max_effective,10,30,3,3,0.05,0.95,0.8397893809422871,18,34.0,1,34.0,1,34.0,1,34.0,1
5597,max_effective,10,30,3,3,0.05,0.95,0.8273587281249828,12,32.0,1,32.0,1,32.0,1,32.0,1
5598,max_effective,10,30,3,3,0.05,0.95,0.915720084677122,16,45.0,1,45.0,1,45.0,1,45.0,1
5599,max_effective,10,30,3,3,0.05,0.95,0.8762254465522941,8,37.0,1,37.0,1,37.0,1,37.0,1
5600,max_effective,10,30,3,3,0.05,0.95,0.9003791226538165,15,25.0,1,25.0,1,25.0,1,25.0,1
5601,max_effective,10,30,3,3,0.05,0.95,0.9476344816383035,88,66.0,0,80.0,0,81.0,1,81.0,1
5602,max_effective,10,30,3,3,0.05,0.95,0.9237189091222412,34,61.0,1,61.0,1,61.0,1,60.0,0
5603,max_effective,10,30,3,3,0.05,0.95,0.9421922228077158,37,66.0,0,72.0,0,80.0,1,78.0,0
5604,max_effective,10,30,3,3,0.05,0.95,0.9361550892965466,4,18.0,1,18.0,1,18.0,1,18.0,1
5605,max_effective,10,30,3,3,0.05,0.95,0.8338555092117931,13,26.0,1,26.0,1,26.0,1,26.0,1
5606,max_effective,10,30,3,3,0.05,0.95,0.8833021823168397,6,21.0,1,21.0,1,21.0,1,21.0,1
5607,max_effective,10,30,3,3,0.05,0.95,0.9306829437325508,14,35.0,1,35.0,1,35.0,1,35.0,1
5608,max_effective,10,30,3,3,0.05,0.95,0.8375087354915955,11,26.0,1,26.0,1,26.0,1,26.0,1
5609,max_effective,10,30,3,3,0.05,0.95,0.8609469104574272,5,20.0,1,20.0,1,20.0,1,20.0,1
5610,max_effective,10,30,3,3,0.05,0.95,0.8769021572145083,25,37.0,1,37.0,1,37.0,1,37.0,1
5611,max_effective,10,30,3,3,0.05,0.95,0.8345172187332789,5,17.0,1,17.0,1,17.0,1,17.0,1
5612,max_effective,10,30,3,3,0.05,0.95,0.8990914505374642,24,52.0,1,52.0,1,52.0,1,52.0,1
5613,max_effective,10,30,3,3,0.05,0.95,0.9023350515321582,9,31.0,1,31.0,1,31.0,1,31.0,1
5614,max_effective,10,30,3,3,0.05,0.95,0.8605734835684159,12,36.0,1,36.0,1,36.0,1,36.0,1
5615,max_effective,10,30,3,3,0.05,0.95,0.934635492433902,22,40.0,1,40.0,1,40.0,1,40.0,1
5616,max_effective,10,30,3,3,0.05,0.95,0.9372950982414926,66,60.0,0,72.0,0,84.0,1,81.0,0
5617,max_effective,10,30,3,3,0.05,0.95,0.866506668002403,14,30.0,1,30.0,1,30.0,1,30.0,1
5618,max_effective,10,30,3,3,0.05,0.95,0.94417198202792,50,77.0,0,82.0,0,89.0,0,90.0,1
5619,max_effective,10,30,3,3,0.05,0.95,0.9478945475979696,51,62.0,0,65.0,1,65.0,1,65.0,1
5620,max_effective,10,30,3,3,0.05,0.95,0.8103787642547651,8,28.0,1,28.0,1,28.0,1,28.0,1
5621,max_effective,10,30,3,3,0.05,0.95,0.9377092707707024,16,34.0,1,34.0,1,34.0,1,34.0,1
5622,max_effective,10,30,3,3,0.05,0.95,0.8301212417858044,5,18.0,1,18.0,1,18.0,1,18.0,1
5623,max_effective,10,30,3,3,0.05,0.95,0.8921326293027099,8,26.0,1,26.0,1,26.0,1,26.0,1
5624,max_effective,10,30,3,3,0.05,0.95,0.8697403742383242,5,23.0,1,23.0,1,23.0,1,23.0,1
5625,max_effective,10,30,3,3,0.05,0.95,0.8887478792910438,18,39.0,1,39.0,1,39.0,1,39.0,1
5626,max_effective,10,30,3,3,0.05,0.95,0.8809848609009133,12,36.0,1,36.0,1,36.0,1,36.0,1
5627,max_effective,10,30,3,3,0.05,0.95,0.9381246609664272,8,26.0,1,26.0,1,26.0,1,26.0,1
5628,max_effective,10,30,3,3,0.05,0.95,0.8367031768877237,5,18.0,1,18.0,1,18.0,1,18.0,1
5629,max_effective,10,30,3,3,0.05,0.95,0.9072379843099916,9,23.0,1,23.0,1,23.0,1,21.0,0
5630,max_effective,10,30,3,3,0.05,0.95,0.9447386742087894,29,59.0,0,66.0,0,69.0,1,69.0,1
5631,max_effective,10,30,3,3,0.05,0.95,0.8473678863639096,13,30.0,1,30.0,1,30.0,1,30.0,1
5632,max_effective,10,30,3,3,0.05,0.95,0.9072223946821908,20,47.0,1,47.0,1,47.0,1,47.0,1
5633,max_effective,10,30,3,3,0.05,0.95,0.7545245396472712,11,22.0,1,22.0,1,22.0,1,22.0,1
5634,max_effective,10,30,3,3,0.05,0.95,0.9119284021977832,10,34.0,1,34.0,1,34.0,1,34.0,1
5635,max_effective,10,30,3,3,0.05,0.95,0.8816808665610864,3,15.0,1,15.0,1,15.0,1,15.0,1
5636,max_effective,10,30,3,3,0.05,0.95,0.6778715818263636,4,20.0,1,20.0,1,20.0,1,20.0,1
5637,max_effective,10,30,3,3,0.05,0.95,0.9469608882064467,5,21.0,1,21.0,1,21.0,1,21.0,1
5638,max_effective,10,30,3,3,0.05,0.95,0.8504545127750535,6,18.0,1,18.0,1,18.0,1,18.0,1
5639,max_effective,10,30,3,3,0.05,0.95,0.8834636112023231,10,33.0,1,33.0,1,33.0,1,33.0,1
5640,max_effective,10,30,3,3,0.05,0.95,0.8438477744839289,13,28.0,1,28.0,1,28.0,1,28.0,1
5641,max_effective,10,30,3,3,0.05,0.95,0.8671333086278293,8,28.0,1,28.0,1,28.0,1,28.0,1
5642,max_effective,10,30,3,3,0.05,0.95,0.9499025334321544,30,44.0,1,44.0,1,44.0,1,43.0,0
5643,max_effective,10,30,3,3,0.05,0.95,0.94026534916342,17,46.0,1,46.0,1,46.0,1,46.0,1
5644,max_effective,10,30,3,3,0.05,0.95,0.942218973189517,29,51.0,1,51.0,1,51.0,1,51.0,1
5645,max_effective,10,30,3,3,0.05,0.95,0.9349521834753506,14,32.0,1,32.0,1,32.0,1,32.0,1
5646,max_effective,10,30,3,3,0.05,0.95,0.7190618657056027,8,27.0,1,27.0,1,27.0,1,27.0,1
5647,max_effective,10,30,3,3,0.05,0.95,0.852938804598959,20,41.0,1,41.0,1,41.0,1,41.0,1
5648,max_effective,10,30,3,3,0.05,0.95,0.9208029476139536,22,39.0,1,39.0,1,39.0,1,39.0,1
5649,max_effective,10,30,3,3,0.05,0.95,0.8923725228129192,20,48.0,1,48.0,1,48.0,1,48.0,1
5650,max_effective,10,30,3,3,0.05,0.95,0.9401807793236224,30,57.0,0,61.0,1,61.0,1,59.0,0
5651,max_effective,10,30,3,3,0.05,0.95,0.8626337324941015,6,25.0,1,25.0,1,25.0,1,25.0,1
5652,max_effective,10,30,3,3,0.05,0.95,0.779417586157981,5,18.0,1,18.0,1,18.0,1,17.0,0
5653,max_effective,10,30,3,3,0.05,0.95,0.8914794265284346,5,16.0,1,16.0,1,16.0,1,16.0,1
5654,max_effective,10,30,3,3,0.05,0.95,0.8651128938008501,5,25.0,1,25.0,1,25.0,1,25.0,1
5655,max_effective,10,30,3,3,0.05,0.95,0.9276106189849936,22,49.0,1,49.0,1,49.0,1,48.0,0
5656,max_effective,10,30,3,3,0.05,0.95,0.9229595033141018,21,43.0,1,43.0,1,43.0,1,43.0,1
5657,max_effective,10,30,3,3,0.05,0.95,0.9123367104922177,22,31.0,1,31.0,1,31.0,1,30.0,0
5658,max_effective,10,30,3,3,0.05,0.95,0.8613433956849395,5,18.0,1,18.0,1,18.0,1,18.0,1
5659,max_effective,10,30,3,3,0.05,0.95,0.8375708230921515,9,33.0,1,33.0,1,33.0,1,32.0,0
5660,max_effective,10,30,3,3,0.05,0.95,0.8858335292973901,5,24.0,1,24.0,1,24.0,1,24.0,1
5661,max_effective,10,30,3,3,0.05,0.95,0.8882694275751848,6,25.0,1,25.0,1,25.0,1,25.0,1
5662,max_effective,10,30,3,3,0.05,0.95,0.8174989612864783,6,24.0,1,24.0,1,24.0,1,24.0,1
5663,max_effective,10,30,3,3,0.05,0.95,0.8539565967591604,7,28.0,1,28.0,1,28.0,1,28.0,1
5664,max_effective,10,30,3,3,0.05,0.95,0.8331834775818847,4,15.0,1,15.0,1,15.0,1,14.0,0
5665,max_effective,10,30,3,3,0.05,0.95,0.927830356068829,13,38.0,1,38.0,1,38.0,1,38.0,1
5666,max_effective,10,30,3,3,0.05,0.95,0.8888011118416626,6,21.0,1,21.0,1,21.0,1,20.0,0
5667,max_effective,10,30,3,3,0.05,0.95,0.8972332565236063,36,66.0,1,66.0,1,64.0,0,60.0,0
5668,max_effective,10,30,3,3,0.05,0.95,0.917412189382988,5,16.0,1,16.0,1,16.0,1,12.0,0
5669,max_effective,10,30,3,3,0.05,0.95,0.9493035197218588,19,39.0,1,39.0,1,39.0,1,39.0,1
5670,max_effective,10,30,3,3,0.05,0.95,0.9040793577657884,12,34.0,1,34.0,1,34.0,1,34.0,1
5671,max_effective,10,30,3,3,0.05,0.95,0.9334417462419388,10,27.0,1,27.0,1,27.0,1,27.0,1
5672,max_effective,10,30,3,3,0.05,0.95,0.7688732407789806,3,14.0,1,14.0,1,14.0,1,14.0,1
5673,max_effective,10,30,3,3,0.05,0.95,0.9118682045793266,7,32.0,1,32.0,1,32.0,1,32.0,1
5674,max_effective,10,30,3,3,0.05,0.95,0.921525033750242,33,49.0,1,49.0,1,49.0,1,49.0,1
5675,max_effective,10,30,3,3,0.05,0.95,0.9426843619983236,8,31.0,1,31.0,1,31.0,1,31.0,1
5676,max_effective,10,30,3,3,0.05,0.95,0.9399936747376516,6,25.0,1,25.0,1,25.0,1,25.0,1
5677,max_effective,10,30,3,3,0.05,0.95,0.8621107397986907,5,25.0,1,25.0,1,25.0,1,25.0,1
5678,max_effective,10,30,3,3,0.05,0.95,0.829912434000164,15,48.0,1,48.0,1,48.0,1,48.0,1
5679,max_effective,10,30,3,3,0.05,0.95,0.9262618228045976,12,26.0,1,26.0,1,26.0,1,26.0,1
5680,max_effective,10,30,3,3,0.05,0.95,0.93084191891199,30,59.0,0,61.0,1,61.0,1,61.0,1
5681,max_effective,10,30,3,3,0.05,0.95,0.9002245260107173,9,23.0,1,23.0,1,23.0,1,23.0,1
5682,max_effective,10,30,3,3,0.05,0.95,0.792889549090755,4,23.0,1,23.0,1,23.0,1,23.0,1
5683,max_effective,10,30,3,3,0.05,0.95,0.8488942067985015,10,28.0,1,28.0,1,28.0,1,28.0,1
5684,max_effective,10,30,3,3,0.05,0.95,0.9289573225226057,7,30.0,1,30.0,1,30.0,1,30.0,1
5685,max_effective,10,30,3,3,0.05,0.95,0.7994982170194225,4,15.0,1,15.0,1,15.0,1,15.0,1
5686,max_effective,10,30,3,3,0.05,0.95,0.8539389196381156,6,20.0,1,20.0,1,20.0,1,20.0,1
5687,max_effective,10,30,3,3,0.05,0.95,0.8898616440156534,10,26.0,1,26.0,1,26.0,1,26.0,1
5688,max_effective,10,30,3,3,0.05,0.95,0.8183245244020303,9,31.0,1,31.0,1,31.0,1,31.0,1
5689,max_effective,10,30,3,3,0.05,0.95,0.6921128595179101,5,15.0,1,15.0,1,15.0,1,15.0,1
5690,max_effective,10,30,3,3,0.05,0.95,0.6216845645541169,5,19.0,1,19.0,1,19.0,1,19.0,1
5691,max_effective,10,30,3,3,0.05,0.95,0.9210885025223184,6,22.0,1,22.0,1,22.0,1,22.0,1
5692,max_effective,10,30,3,3,0.05,0.95,0.8132660988257645,7,30.0,1,30.0,1,30.0,1,30.0,1
5693,max_effective,10,30,3,3,0.05,0.95,0.9324219670219104,12,39.0,1,39.0,1,39.0,1,39.0,1
5694,max_effective,10,30,3,3,0.05,0.95,0.8693572952976693,17,43.0,1,43.0,1,43.0,1,43.0,1
5695,max_effective,10,30,3,3,0.05,0.95,0.9357546859862274,5,23.0,1,23.0,1,23.0,1,23.0,1
5696,max_effective,10,30,3,3,0.05,0.95,0.8823025964887669,8,32.0,1,32.0,1,32.0,1,32.0,1
5697,max_effective,10,30,3,3,0.05,0.95,0.8572464728797148,10,26.0,1,26.0,1,26.0,1,26.0,1
5698,max_effective,10,30,3,3,0.05,0.95,0.7964366398262696,8,20.0,1,20.0,1,20.0,1,20.0,1
5699,max_effective,10,30,3,3,0.05,0.95,0.825014320119289,7,28.0,1,28.0,1,28.0,1,28.0,1
5700,max_effective,10,30,3,3,0.05,0.95,0.8433520825242702,7,34.0,1,34.0,1,34.0,1,34.0,1
5701,max_effective,10,30,3,3,0.05,0.95,0.9237517863176092,24,39.0,1,39.0,1,39.0,1,39.0,1
5702,max_effective,10,30,3,3,0.05,0.95,0.899804081611935,12,37.0,1,37.0,1,37.0,1,37.0,1
5703,max_effective,10,30,3,3,0.05,0.95,0.8068969525776561,7,34.0,1,34.0,1,34.0,1,34.0,1
5704,max_effective,10,30,3,3,0.05,0.95,0.6641838370930115,6,21.0,1,21.0,1,21.0,1,21.0,1
5705,max_effective,10,30,3,3,0.05,0.95,0.9023832415431966,5,22.0,1,22.0,1,22.0,1,22.0,1
5706,max_effective,10,30,3,3,0.05,0.95,0.8298168236484409,6,23.0,1,23.0,1,23.0,1,23.0,1
5707,max_effective,10,30,3,3,0.05,0.95,0.8279643861763586,6,19.0,1,19.0,1,19.0,1,19.0,1
5708,max_effective,10,30,3,3,0.05,0.95,0.7261750635413963,4,17.0,1,17.0,1,17.0,1,17.0,1
5709,max_effective,10,30,3,3,0.05,0.95,0.8380433895277406,11,28.0,1,28.0,1,28.0,1,28.0,1
5710,max_effective,10,30,3,3,0.05,0.95,0.7429440905080582,8,25.0,1,25.0,1,25.0,1,25.0,1
5711,max_effective,10,30,3,3,0.05,0.95,0.7690775027201107,7,28.0,1,28.0,1,28.0,1,28.0,1
5712,max_effective,10,30,3,3,0.05,0.95,0.8421442122797361,7,22.0,1,22.0,1,22.0,1,22.0,1
5713,max_effective,10,30,3,3,0.05,0.95,0.9473777265184414,36,55.0,1,55.0,1,55.0,1,55.0,1
5714,max_effective,10,30,3,3,0.05,0.95,0.8829334446245503,5,15.0,1,15.0,1,15.0,1,15.0,1
5715,max_effective,10,30,3,3,0.05,0.95,0.84482502271951,6,18.0,1,18.0,1,18.0,1,18.0,1
5716,max_effective,10,30,3,3,0.05,0.95,0.9480637288439228,38,65.0,0,70.0,0,75.0,1,75.0,1
5717,max_effective,10,30,3,3,0.05,0.95,0.8952774266806033,6,19.0,1,19.0,1,19.0,1,19.0,1
5718,max_effective,10,30,3,3,0.05,0.95,0.9214205151422388,27,41.0,1,41.0,1,41.0,1,41.0,1
5719,max_effective,10,30,3,3,0.05,0.95,0.902682408356585,25,59.0,1,59.0,1,59.0,1,59.0,1
5720,max_effective,10,30,3,3,0.05,0.95,0.840405923299372,28,45.0,1,45.0,1,45.0,1,45.0,1
5721,max_effective,10,30,3,3,0.05,0.95,0.8633985950346206,5,21.0,1,21.0,1,21.0,1,21.0,1
5722,max_effective,10,30,3,3,0.05,0.95,0.8150105638972446,19,39.0,1,39.0,1,39.0,1,39.0,1
5723,max_effective,10,30,3,3,0.05,0.95,0.8949134365934932,38,70.0,0,75.0,0,80.0,1,76.0,0
5724,max_effective,10,30,3,3,0.05,0.95,0.9459372825902584,12,50.0,1,50.0,1,50.0,1,50.0,1
5725,max_effective,10,30,3,3,0.05,0.95,0.8815454645011734,21,49.0,1,49.0,1,49.0,1,49.0,1
5726,max_effective,10,30,3,3,0.05,0.95,0.9298566361176136,13,40.0,1,40.0,1,40.0,1,40.0,1
5727,max_effective,10,30,3,3,0.05,0.95,0.7730104308977447,6,21.0,1,21.0,1,21.0,1,21.0,1
5728,max_effective,10,30,3,3,0.05,0.95,0.8851501271034841,8,29.0,1,29.0,1,29.0,1,29.0,1
5729,max_effective,10,30,3,3,0.05,0.95,0.864489664867384,33,51.0,1,51.0,1,51.0,1,51.0,1
5730,max_effective,10,30,3,3,0.05,0.95,0.8995125014618441,7,18.0,1,18.0,1,18.0,1,18.0,1
5731,max_effective,10,30,3,3,0.05,0.95,0.7707170425924961,8,26.0,1,26.0,1,26.0,1,26.0,1
5732,max_effective,10,30,3,3,0.05,0.95,0.7800221120861285,2,12.0,1,12.0,1,12.0,1,12.0,1
5733,max_effective,10,30,3,3,0.05,0.95,0.9102190805472726,9,27.0,1,27.0,1,27.0,1,22.0,0
5734,max_effective,10,30,3,3,0.05,0.95,0.9343884596641394,25,42.0,1,42.0,1,42.0,1,42.0,1
5735,max_effective,10,30,3,3,0.05,0.95,0.8976849153736303,15,37.0,1,37.0,1,37.0,1,37.0,1
5736,max_effective,10,30,3,3,0.05,0.95,0.9450700220104994,5,23.0,1,23.0,1,23.0,1,23.0,1
5737,max_effective,10,30,3,3,0.05,0.95,0.816268429810989,13,34.0,1,34.0,1,34.0,1,34.0,1
5738,max_effective,10,30,3,3,0.05,0.95,0.8416913919672266,15,25.0,1,25.0,1,25.0,1,25.0,1
5739,max_effective,10,30,3,3,0.05,0.95,0.929214768507842,22,55.0,1,55.0,1,55.0,1,55.0,1
5740,max_effective,10,30,3,3,0.05,0.95,0.819905657475758,10,28.0,1,28.0,1,28.0,1,28.0,1
5741,max_effective,10,30,3,3,0.05,0.95,0.9138019615526304,41,57.0,1,57.0,1,57.0,1,57.0,1
5742,max_effective,10,30,3,3,0.05,0.95,0.9358775717176908,8,30.0,1,30.0,1,30.0,1,30.0,1
5743,max_effective,10,30,3,3,0.05,0.95,0.9269592608190496,38,56.0,1,56.0,1,56.0,1,56.0,1
5744,max_effective,10,30,3,3,0.05,0.95,0.8384357081263405,9,27.0,1,27.0,1,27.0,1,27.0,1
5745,max_effective,10,30,3,3,0.05,0.95,0.8237702933817261,6,25.0,1,25.0,1,25.0,1,25.0,1
5746,max_effective,10,30,3,3,0.05,0.95,0.9228190603948748,40,56.0,1,56.0,1,56.0,1,56.0,1
5747,max_effective,10,30,3,3,0.05,0.95,0.8445560333068208,3,14.0,1,14.0,1,14.0,1,14.0,1
5748,max_effective,10,30,3,3,0.05,0.95,0.9279713227355332,10,27.0,1,27.0,1,27.0,1,27.0,1
5749,max_effective,10,30,3,3,0.05,0.95,0.8356714081864601,14,27.0,1,27.0,1,27.0,1,27.0,1
5750,max_effective,10,30,3,3,0.05,0.95,0.7517296876812569,3,15.0,1,15.0,1,15.0,1,15.0,1
5751,max_effective,10,30,3,3,0.05,0.95,0.6980741619800066,3,16.0,1,16.0,1,16.0,1,16.0,1
5752,max_effective,10,30,3,3,0.05,0.95,0.9298621707248502,19,45.0,1,45.0,1,45.0,1,45.0,1
5753,max_effective,10,30,3,3,0.05,0.95,0.8690489263511874,10,28.0,1,28.0,1,28.0,1,27.0,0
5754,max_effective,10,30,3,3,0.05,0.95,0.7149647027500663,2,13.0,1,13.0,1,13.0,1,13.0,1
5755,max_effective,10,30,3,3,0.05,0.95,0.9344288821810564,10,23.0,1,23.0,1,23.0,1,23.0,1
5756,max_effective,10,30,3,3,0.05,0.95,0.9343544066827116,15,39.0,1,39.0,1,39.0,1,39.0,1
5757,max_effective,10,30,3,3,0.05,0.95,0.87136438611408,12,28.0,1,28.0,1,28.0,1,28.0,1
5758,max_effective,10,30,3,3,0.05,0.95,0.8300900238076669,3,17.0,1,17.0,1,17.0,1,17.0,1
5759,max_effective,10,30,3,3,0.05,0.95,0.9452817793793664,4,18.0,1,18.0,1,18.0,1,18.0,1
5760,max_effective,10,30,3,3,0.05,0.95,0.8950269348715655,5,22.0,1,22.0,1,22.0,1,22.0,1
5761,max_effective,10,30,3,3,0.05,0.95,0.8925394731816056,7,27.0,1,27.0,1,27.0,1,27.0,1
5762,max_effective,10,30,3,3,0.05,0.95,0.9219765098830768,16,47.0,1,47.0,1,47.0,1,47.0,1
5763,max_effective,10,30,3,3,0.05,0.95,0.9481741790983236,14,45.0,1,45.0,1,45.0,1,45.0,1
5764,max_effective,10,30,3,3,0.05,0.95,0.8935572742361069,7,19.0,1,19.0,1,19.0,1,19.0,1
5765,max_effective,10,30,3,3,0.05,0.95,0.9393010888685878,15,34.0,1,34.0,1,34.0,1,34.0,1
5766,max_effective,10,30,3,3,0.05,0.95,0.9095117125583064,28,59.0,1,59.0,1,59.0,1,59.0,1
5767,max_effective,10,30,3,3,0.05,0.95,0.8803479917097071,17,49.0,1,49.0,1,49.0,1,49.0,1
5768,max_effective,10,30,3,3,0.05,0.95,0.9490551748896796,20,34.0,1,34.0,1,34.0,1,34.0,1
5769,max_effective,10,30,3,3,0.05,0.95,0.8809530026670942,11,36.0,1,36.0,1,36.0,1,36.0,1
5770,max_effective,10,30,3,3,0.05,0.95,0.9365410379287408,24,53.0,1,53.0,1,53.0,1,53.0,1
5771,max_effective,10,30,3,3,0.05,0.95,0.9438803812376146,12,40.0,1,40.0,1,40.0,1,40.0,1
5772,max_effective,10,30,3,3,0.05,0.95,0.9161670682499526,13,35.0,1,35.0,1,35.0,1,35.0,1
5773,max_effective,10,30,3,3,0.05,0.95,0.9498725291096232,10,34.0,1,34.0,1,34.0,1,34.0,1
5774,max_effective,10,30,3,3,0.05,0.95,0.8599711862139241,8,28.0,1,28.0,1,28.0,1,28.0,1
5775,max_effective,10,30,3,3,0.05,0.95,0.9418437084188734,3,15.0,1,15.0,1,15.0,1,15.0,1
5776,max_effective,10,30,3,3,0.05,0.95,0.8807041573743224,19,38.0,1,38.0,1,38.0,1,38.0,1
5777,max_effective,10,30,3,3,0.05,0.95,0.9381470837685224,39,67.0,1,67.0,1,67.0,1,67.0,1
5778,max_effective,10,30,3,3,0.05,0.95,0.7284391110413768,8,27.0,1,27.0,1,27.0,1,26.0,0
5779,max_effective,10,30,3,3,0.05,0.95,0.8871963299035291,17,46.0,1,46.0,1,46.0,1,46.0,1
5780,max_effective,10,30,3,3,0.05,0.95,0.6151003285511677,3,17.0,1,17.0,1,17.0,1,17.0,1
5781,max_effective,10,30,3,3,0.05,0.95,0.8363301816908097,11,35.0,1,35.0,1,35.0,1,35.0,1
5782,max_effective,10,30,3,3,0.05,0.95,0.7430562690194611,7,19.0,1,19.0,1,19.0,1,19.0,1
5783,max_effective,10,30,3,3,0.05,0.95,0.9455614844000408,13,63.0,1,63.0,1,59.0,0,62.0,0
5784,max_effective,10,30,3,3,0.05,0.95,0.8081922533527639,8,28.0,1,28.0,1,28.0,1,28.0,1
5785,max_effective,10,30,3,3,0.05,0.95,0.9269870076511773,29,52.0,1,52.0,1,52.0,1,52.0,1
5786,max_effective,10,30,3,3,0.05,0.95,0.8095584713620837,14,38.0,1,38.0,1,38.0,1,38.0,1
5787,max_effective,10,30,3,3,0.05,0.95,0.932802666653758,4,20.0,1,20.0,1,20.0,1,20.0,1
5788,max_effective,10,30,3,3,0.05,0.95,0.8257371921189862,15,34.0,1,34.0,1,34.0,1,34.0,1
5789,max_effective,10,30,3,3,0.05,0.95,0.9356971852751376,12,53.0,1,53.0,1,53.0,1,53.0,1
5790,max_effective,10,30,3,3,0.05,0.95,0.7130169333580886,8,23.0,1,23.0,1,23.0,1,23.0,1
5791,max_effective,10,30,3,3,0.05,0.95,0.93126353251499,29,53.0,1,53.0,1,53.0,1,53.0,1
5792,max_effective,10,30,3,3,0.05,0.95,0.9482242710617268,52,66.0,0,70.0,1,70.0,1,70.0,1
5793,max_effective,10,30,3,3,0.05,0.95,0.7516126113877794,2,15.0,1,15.0,1,15.0,1,15.0,1
5794,max_effective,10,30,3,3,0.05,0.95,0.8264228388823801,25,44.0,1,44.0,1,44.0,1,44.0,1
5795,max_effective,10,30,3,3,0.05,0.95,0.9330167208051732,30,55.0,1,55.0,1,55.0,1,55.0,1
5796,max_effective,10,30,3,3,0.05,0.95,0.9037783788979168,5,25.0,1,25.0,1,25.0,1,25.0,1
5797,max_effective,10,30,3,3,0.05,0.95,0.7912680947263577,4,16.0,1,16.0,1,16.0,1,16.0,1
5798,max_effective,10,30,3,3,0.05,0.95,0.713346669894676,3,21.0,1,21.0,1,21.0,1,21.0,1
5799,max_effective,10,30,3,3,0.05,0.95,0.9173430991739076,9,26.0,1,26.0,1,26.0,1,26.0,1
5800,max_effective,10,30,3,3,0.05,0.95,0.8668094222169488,9,23.0,1,23.0,1,23.0,1,23.0,1
5801,max_effective,10,30,3,3,0.05,0.95,0.8397597056636555,6,21.0,1,21.0,1,21.0,1,21.0,1
5802,max_effective,10,30,3,3,0.05,0.95,0.8716077808490853,11,21.0,1,21.0,1,21.0,1,21.0,1
5803,max_effective,10,30,3,3,0.05,0.95,0.9077864801501024,19,39.0,1,39.0,1,39.0,1,39.0,1
5804,max_effective,10,30,3,3,0.05,0.95,0.943278908177478,16,38.0,1,38.0,1,38.0,1,38.0,1
5805,max_effective,10,30,3,3,0.05,0.95,0.8645139830287,3,16.0,1,16.0,1,16.0,1,16.0,1
5806,max_effective,10,30,3,3,0.05,0.95,0.7870509193821966,8,32.0,1,32.0,1,32.0,1,32.0,1
5807,max_effective,10,30,3,3,0.05,0.95,0.8888194999305117,4,20.0,1,20.0,1,20.0,1,20.0,1
5808,max_effective,10,30,3,3,0.05,0.95,0.8837660545589915,7,24.0,1,24.0,1,24.0,1,24.0,1
5809,max_effective,10,30,3,3,0.05,0.95,0.9227517534697214,8,19.0,1,19.0,1,19.0,1,19.0,1
5810,max_effective,10,30,3,3,0.05,0.95,0.9296443377996816,7,26.0,1,26.0,1,26.0,1,26.0,1
5811,max_effective,10,30,3,3,0.05,0.95,0.8667869299883283,5,18.0,1,18.0,1,18.0,1,18.0,1
5812,max_effective,10,30,3,3,0.05,0.95,0.903343441746178,21,46.0,1,46.0,1,46.0,1,46.0,1
5813,max_effective,10,30,3,3,0.05,0.95,0.7446358028681795,3,16.0,1,16.0,1,16.0,1,16.0,1
5814,max_effective,10,30,3,3,0.05,0.95,0.8387038075690719,10,37.0,1,37.0,1,37.0,1,37.0,1
5815,max_effective,10,30,3,3,0.05,0.95,0.9396949123890512,64,62.0,0,67.0,0,75.0,0,76.0,1
5816,max_effective,10,30,3,3,0.05,0.95,0.8149015011107269,5,21.0,1,21.0,1,21.0,1,19.0,0
5817,max_effective,10,30,3,3,0.05,0.95,0.9167328254937944,8,34.0,1,34.0,1,34.0,1,34.0,1
5818,max_effective,10,30,3,3,0.05,0.95,0.7934832423676981,5,17.0,1,17.0,1,17.0,1,17.0,1
5819,max_effective,10,30,3,3,0.05,0.95,0.836358164165325,5,20.0,1,20.0,1,20.0,1,20.0,1
5820,max_effective,10,30,3,3,0.05,0.95,0.8327194410217448,3,15.0,1,15.0,1,15.0,1,15.0,1
5821,max_effective,10,30,3,3,0.05,0.95,0.9299322028300882,17,35.0,1,35.0,1,35.0,1,35.0,1
5822,max_effective,10,30,3,3,0.05,0.95,0.931461291916449,32,58.0,0,72.0,1,72.0,1,72.0,1
5823,max_effective,10,30,3,3,0.05,0.95,0.776211266960847,10,31.0,1,31.0,1,31.0,1,31.0,1
5824,max_effective,10,30,3,3,0.05,0.95,0.8253461519060455,12,31.0,1,31.0,1,31.0,1,31.0,1
5825,max_effective,10,30,3,3,0.05,0.95,0.9331038938019216,17,41.0,1,41.0,1,41.0,1,41.0,1
5826,max_effective,10,30,3,3,0.05,0.95,0.8613744994514407,11,29.0,1,29.0,1,29.0,1,29.0,1
5827,max_effective,10,30,3,3,0.05,0.95,0.8980966258131511,5,20.0,1,20.0,1,20.0,1,20.0,1
5828,max_effective,10,30,3,3,0.05,0.95,0.894482061493191,9,32.0,1,32.0,1,32.0,1,32.0,1
5829,max_effective,10,30,3,3,0.05,0.95,0.910219554206684,10,40.0,1,40.0,1,40.0,1,40.0,1
5830,max_effective,10,30,3,3,0.05,0.95,0.8778181066397224,15,40.0,1,40.0,1,40.0,1,40.0,1
5831,max_effective,10,30,3,3,0.05,0.95,0.9011855984285844,17,53.0,1,53.0,1,53.0,1,53.0,1
5832,max_effective,10,30,3,3,0.05,0.95,0.7813845365553765,14,48.0,1,48.0,1,48.0,1,48.0,1
5833,max_effective,10,30,3,3,0.05,0.95,0.9068325037828144,11,30.0,1,30.0,1,30.0,1,30.0,1
5834,max_effective,10,30,3,3,0.05,0.95,0.9356344438858668,17,28.0,1,28.0,1,28.0,1,28.0,1
5835,max_effective,10,30,3,3,0.05,0.95,0.8998251035404354,8,20.0,1,20.0,1,20.0,1,20.0,1
5836,max_effective,10,30,3,3,0.05,0.95,0.8997258017052143,4,18.0,1,18.0,1,18.0,1,18.0,1
5837,max_effective,10,30,3,3,0.05,0.95,0.9467258847637386,13,40.0,1,40.0,1,40.0,1,40.0,1
5838,max_effective,10,30,3,3,0.05,0.95,0.8872558570575869,25,41.0,1,41.0,1,41.0,1,41.0,1
5839,max_effective,10,30,3,3,0.05,0.95,0.924976680165564,13,40.0,1,40.0,1,40.0,1,40.0,1
5840,max_effective,10,30,3,3,0.05,0.95,0.8007318674280732,29,42.0,1,42.0,1,42.0,1,42.0,1
5841,max_effective,10,30,3,3,0.05,0.95,0.7368160513259979,5,18.0,1,18.0,1,18.0,1,18.0,1
5842,max_effective,10,30,3,3,0.05,0.95,0.7653435785278265,12,24.0,1,24.0,1,24.0,1,24.0,1
5843,max_effective,10,30,3,3,0.05,0.95,0.836942047827861,6,21.0,1,21.0,1,21.0,1,21.0,1
5844,max_effective,10,30,3,3,0.05,0.95,0.9139899594113942,14,40.0,1,40.0,1,40.0,1,40.0,1
5845,max_effective,10,30,3,3,0.05,0.95,0.9288682200128644,4,17.0,1,17.0,1,17.0,1,17.0,1
5846,max_effective,10,30,3,3,0.05,0.95,0.918495545396094,14,26.0,1,26.0,1,26.0,1,25.0,0
5847,max_effective,10,30,3,3,0.05,0.95,0.778882019387072,7,20.0,1,20.0,1,20.0,1,19.0,0
5848,max_effective,10,30,3,3,0.05,0.95,0.9493352348910712,27,59.0,1,59.0,1,59.0,1,59.0,1
5849,max_effective,10,30,3,3,0.05,0.95,0.7609003275849049,4,18.0,1,18.0,1,18.0,1,18.0,1
5850,max_effective,10,30,3,3,0.05,0.95,0.9000702968562594,4,18.0,1,18.0,1,18.0,1,18.0,1
5851,max_effective,10,30,3,3,0.05,0.95,0.8895415044363733,16,37.0,1,37.0,1,37.0,1,37.0,1
5852,max_effective,10,30,3,3,0.05,0.95,0.9139741457829376,29,49.0,1,49.0,1,49.0,1,49.0,1
5853,max_effective,10,30,3,3,0.05,0.95,0.6945417067837971,8,20.0,1,20.0,1,20.0,1,19.0,0
5854,max_effective,10,30,3,3,0.05,0.95,0.8993694736309592,8,37.0,1,37.0,1,37.0,1,37.0,1
5855,max_effective,10,30,3,3,0.05,0.95,0.8563507557569178,4,15.0,1,15.0,1,15.0,1,15.0,1
5856,max_effective,10,30,3,3,0.05,0.95,0.8945453802943167,4,20.0,1,20.0,1,20.0,1,20.0,1
5857,max_effective,10,30,3,3,0.05,0.95,0.8543526942569023,9,34.0,1,34.0,1,34.0,1,34.0,1
5858,max_effective,10,30,3,3,0.05,0.95,0.9288626278289064,11,22.0,1,22.0,1,22.0,1,22.0,1
5859,max_effective,10,30,3,3,0.05,0.95,0.8825884841000418,7,21.0,1,21.0,1,21.0,1,21.0,1
5860,max_effective,10,30,3,3,0.05,0.95,0.9413230251519286,40,64.0,0,65.0,1,65.0,1,65.0,1
5861,max_effective,10,30,3,3,0.05,0.95,0.9229227030632174,17,50.0,1,50.0,1,50.0,1,50.0,1
5862,max_effective,10,30,3,3,0.05,0.95,0.9471244033557156,10,38.0,1,38.0,1,38.0,1,38.0,1
5863,max_effective,10,30,3,3,0.05,0.95,0.9371909058871908,23,59.0,1,59.0,1,59.0,1,59.0,1
5864,max_effective,10,30,3,3,0.05,0.95,0.9251499527939352,28,72.0,0,75.0,0,77.0,1,76.0,0
5865,max_effective,10,30,3,3,0.05,0.95,0.926034607399369,7,18.0,1,18.0,1,18.0,1,18.0,1
5866,max_effective,10,30,3,3,0.05,0.95,0.7474594311849909,4,20.0,1,20.0,1,20.0,1,18.0,0
5867,max_effective,10,30,3,3,0.05,0.95,0.94122007612324,32,70.0,0,69.0,0,78.0,1,75.0,0
5868,max_effective,10,30,3,3,0.05,0.95,0.9281334789773488,4,18.0,1,18.0,1,18.0,1,18.0,1
5869,max_effective,10,30,3,3,0.05,0.95,0.8691371120458794,3,14.0,1,14.0,1,14.0,1,14.0,1
5870,max_effective,10,30,3,3,0.05,0.95,0.9455437446134164,20,40.0,1,40.0,1,40.0,1,40.0,1
5871,max_effective,10,30,3,3,0.05,0.95,0.894939791051795,23,46.0,1,46.0,1,46.0,1,46.0,1
5872,max_effective,10,30,3,3,0.05,0.95,0.8745642726735992,5,18.0,1,18.0,1,18.0,1,18.0,1
5873,max_effective,10,30,3,3,0.05,0.95,0.7654297001493535,7,22.0,1,22.0,1,22.0,1,22.0,1
5874,max_effective,10,30,3,3,0.05,0.95,0.8762375042945748,20,35.0,1,35.0,1,35.0,1,35.0,1
5875,max_effective,10,30,3,3,0.05,0.95,0.9393470782502212,18,55.0,1,55.0,1,55.0,1,55.0,1
5876,max_effective,10,30,3,3,0.05,0.95,0.8957394018238807,7,26.0,1,26.0,1,26.0,1,26.0,1
5877,max_effective,10,30,3,3,0.05,0.95,0.9279772383533532,16,35.0,1,35.0,1,35.0,1,35.0,1
5878,max_effective,10,30,3,3,0.05,0.95,0.9420834531018966,34,58.0,0,64.0,1,64.0,1,64.0,1
5879,max_effective,10,30,3,3,0.05,0.95,0.9470173144108168,41,67.0,1,67.0,1,67.0,1,67.0,1
5880,max_effective,10,30,3,3,0.05,0.95,0.820244150944912,11,26.0,1,26.0,1,26.0,1,25.0,0
5881,max_effective,10,30,3,3,0.05,0.95,0.929562882369134,14,34.0,1,34.0,1,34.0,1,34.0,1
5882,max_effective,10,30,3,3,0.05,0.95,0.8440270730356765,5,20.0,1,20.0,1,20.0,1,20.0,1
5883,max_effective,10,30,3,3,0.05,0.95,0.7246825857618583,5,17.0,1,17.0,1,17.0,1,17.0,1
5884,max_effective,10,30,3,3,0.05,0.95,0.8741474539800347,2,13.0,1,13.0,1,13.0,1,13.0,1
5885,max_effective,10,30,3,3,0.05,0.95,0.9433491243306243,17,37.0,1,37.0,1,37.0,1,37.0,1
5886,max_effective,10,30,3,3,0.05,0.95,0.9342274331848064,23,58.0,1,57.0,0,58.0,1,58.0,1
5887,max_effective,10,30,3,3,0.05,0.95,0.8029297544949142,6,18.0,1,18.0,1,18.0,1,18.0,1
5888,max_effective,10,30,3,3,0.05,0.95,0.9408497289568508,17,33.0,1,33.0,1,33.0,1,33.0,1
5889,max_effective,10,30,3,3,0.05,0.95,0.9368088605022106,24,40.0,1,40.0,1,40.0,1,40.0,1
5890,max_effective,10,30,3,3,0.05,0.95,0.886735987250608,3,13.0,1,13.0,1,13.0,1,13.0,1
5891,max_effective,10,30,3,3,0.05,0.95,0.8360557188563988,4,15.0,1,15.0,1,15.0,1,15.0,1
5892,max_effective,10,30,3,3,0.05,0.95,0.9390173039266376,27,47.0,1,47.0,1,47.0,1,47.0,1
5893,max_effective,10,30,3,3,0.05,0.95,0.9147009705780298,35,49.0,1,49.0,1,49.0,1,49.0,1
5894,max_effective,10,30,3,3,0.05,0.95,0.8623832414232429,12,28.0,1,28.0,1,28.0,1,28.0,1
5895,max_effective,10,30,3,3,0.05,0.95,0.8297812868088862,12,25.0,1,25.0,1,25.0,1,25.0,1
5896,max_effective,10,30,3,3,0.05,0.95,0.8839992702954796,9,29.0,1,29.0,1,29.0,1,29.0,1
5897,max_effective,10,30,3,3,0.05,0.95,0.9061319979956838,3,15.0,1,15.0,1,15.0,1,15.0,1
5898,max_effective,10,30,3,3,0.05,0.95,0.8662095291357333,15,32.0,1,32.0,1,32.0,1,31.0,0
5899,max_effective,10,30,3,3,0.05,0.95,0.917482214766799,30,71.0,0,70.0,0,79.0,1,75.0,0
5900,max_effective,10,30,3,3,0.05,0.95,0.755775646769359,2,14.0,1,14.0,1,14.0,1,14.0,1
5901,max_effective,10,30,3,3,0.05,0.95,0.8637194841355789,7,27.0,1,27.0,1,27.0,1,27.0,1
5902,max_effective,10,30,3,3,0.05,0.95,0.9368315008955234,71,64.0,0,82.0,1,78.0,0,56.0,0
5903,max_effective,10,30,3,3,0.05,0.95,0.94684686614498,10,31.0,1,31.0,1,31.0,1,31.0,1
5904,max_effective,10,30,3,3,0.05,0.95,0.9006766054949001,9,39.0,1,39.0,1,39.0,1,39.0,1
5905,max_effective,10,30,3,3,0.05,0.95,0.9484070679255766,8,21.0,1,21.0,1,21.0,1,21.0,1
5906,max_effective,10,30,3,3,0.05,0.95,0.8776212266679634,17,29.0,1,29.0,1,29.0,1,28.0,0
5907,max_effective,10,30,3,3,0.05,0.95,0.8824925023778001,37,67.0,1,67.0,1,67.0,1,63.0,0
5908,max_effective,10,30,3,3,0.05,0.95,0.7178607826531761,5,18.0,1,18.0,1,18.0,1,18.0,1
5909,max_effective,10,30,3,3,0.05,0.95,0.8907013422457245,13,39.0,1,39.0,1,39.0,1,39.0,1
5910,max_effective,10,30,3,3,0.05,0.95,0.7666136813532198,9,28.0,1,28.0,1,28.0,1,28.0,1
5911,max_effective,10,30,3,3,0.05,0.95,0.9468391953896718,16,41.0,1,41.0,1,41.0,1,41.0,1
5912,max_effective,10,30,3,3,0.05,0.95,0.9253892855795444,19,31.0,1,31.0,1,31.0,1,31.0,1
5913,max_effective,10,30,3,3,0.05,0.95,0.9296897817146864,9,20.0,1,20.0,1,20.0,1,20.0,1
5914,max_effective,10,30,3,3,0.05,0.95,0.9460700770320944,100,73.0,0,77.0,0,83.0,0,86.0,1
5915,max_effective,10,30,3,3,0.05,0.95,0.8717485932613683,6,23.0,1,23.0,1,23.0,1,23.0,1
5916,max_effective,10,30,3,3,0.05,0.95,0.9289473391137636,14,42.0,1,42.0,1,42.0,1,42.0,1
5917,max_effective,10,30,3,3,0.05,0.95,0.9038378498842567,25,50.0,1,50.0,1,50.0,1,50.0,1
5918,max_effective,10,30,3,3,0.05,0.95,0.9254830522907092,6,24.0,1,24.0,1,24.0,1,24.0,1
5919,max_effective,10,30,3,3,0.05,0.95,0.8998583430006797,26,40.0,1,40.0,1,40.0,1,40.0,1
5920,max_effective,10,30,3,3,0.05,0.95,0.8300697385554915,14,38.0,1,38.0,1,38.0,1,38.0,1
5921,max_effective,10,30,3,3,0.05,0.95,0.736181181222219,6,24.0,1,24.0,1,24.0,1,24.0,1
5922,max_effective,10,30,3,3,0.05,0.95,0.884896308592369,4,17.0,1,17.0,1,17.0,1,17.0,1
5923,max_effective,10,30,3,3,0.05,0.95,0.9158192567200109,8,28.0,1,28.0,1,28.0,1,28.0,1
5924,max_effective,10,30,3,3,0.05,0.95,0.8303946877520977,24,36.0,1,36.0,1,36.0,1,36.0,1
5925,max_effective,10,30,3,3,0.05,0.95,0.907187947989014,6,26.0,1,26.0,1,26.0,1,26.0,1
5926,max_effective,10,30,3,3,0.05,0.95,0.8768528725842347,6,24.0,1,24.0,1,24.0,1,23.0,0
5927,max_effective,10,30,3,3,0.05,0.95,0.5342838620219592,3,15.0,1,15.0,1,15.0,1,15.0,1
5928,max_effective,10,30,3,3,0.05,0.95,0.8907990821908165,22,49.0,1,49.0,1,49.0,1,49.0,1
5929,max_effective,10,30,3,3,0.05,0.95,0.7195159417990007,6,25.0,1,25.0,1,25.0,1,25.0,1
5930,max_effective,10,30,3,3,0.05,0.95,0.940704987557441,12,29.0,1,29.0,1,29.0,1,29.0,1
5931,max_effective,10,30,3,3,0.05,0.95,0.93667901171742,11,40.0,1,40.0,1,40.0,1,40.0,1
5932,max_effective,10,30,3,3,0.05,0.95,0.9182206771709764,49,67.0,0,75.0,0,81.0,1,63.0,0
5933,max_effective,10,30,3,3,0.05,0.95,0.8348572639261496,4,20.0,1,20.0,1,20.0,1,16.0,0
5934,max_effective,10,30,3,3,0.05,0.95,0.903046889857625,8,27.0,1,27.0,1,27.0,1,27.0,1
5935,max_effective,10,30,3,3,0.05,0.95,0.7802308953631386,5,23.0,1,23.0,1,23.0,1,23.0,1
5936,max_effective,10,30,3,3,0.05,0.95,0.9397725437620892,48,58.0,1,58.0,1,58.0,1,58.0,1
5937,max_effective,10,30,3,3,0.05,0.95,0.8130154679309362,3,14.0,1,14.0,1,14.0,1,14.0,1
5938,max_effective,10,30,3,3,0.05,0.95,0.9382824779320152,9,22.0,1,22.0,1,22.0,1,22.0,1
5939,max_effective,10,30,3,3,0.05,0.95,0.8485160355225017,9,30.0,1,30.0,1,30.0,1,30.0,1
5940,max_effective,10,30,3,3,0.05,0.95,0.9028289274795328,6,27.0,1,27.0,1,27.0,1,27.0,1
5941,max_effective,10,30,3,3,0.05,0.95,0.9317594740725368,9,39.0,1,39.0,1,39.0,1,39.0,1
5942,max_effective,10,30,3,3,0.05,0.95,0.8241855583066666,17,30.0,1,30.0,1,30.0,1,30.0,1
5943,max_effective,10,30,3,3,0.05,0.95,0.8549014514694646,4,22.0,1,22.0,1,22.0,1,22.0,1
5944,max_effective,10,30,3,3,0.05,0.95,0.8846128147003308,10,32.0,1,32.0,1,32.0,1,32.0,1
5945,max_effective,10,30,3,3,0.05,0.95,0.7812402436101024,6,22.0,1,22.0,1,22.0,1,21.0,0
5946,max_effective,10,30,3,3,0.05,0.95,0.6836430285410743,6,20.0,1,20.0,1,20.0,1,20.0,1
5947,max_effective,10,30,3,3,0.05,0.95,0.7882404348109054,12,31.0,1,31.0,1,31.0,1,31.0,1
5948,max_effective,10,30,3,3,0.05,0.95,0.9098843204825378,15,43.0,1,43.0,1,43.0,1,43.0,1
5949,max_effective,10,30,3,3,0.05,0.95,0.9380983980888904,12,32.0,1,32.0,1,32.0,1,32.0,1
5950,max_effective,10,30,3,3,0.05,0.95,0.9094949578607748,6,30.0,1,30.0,1,30.0,1,30.0,1
5951,max_effective,10,30,3,3,0.05,0.95,0.6686473367956526,3,16.0,1,16.0,1,16.0,1,16.0,1
5952,max_effective,10,30,3,3,0.05,0.95,0.8395024619632293,8,19.0,1,19.0,1,19.0,1,19.0,1
5953,max_effective,10,30,3,3,0.05,0.95,0.9371194280812996,9,29.0,1,29.0,1,29.0,1,29.0,1
5954,max_effective,10,30,3,3,0.05,0.95,0.9343441873567992,5,21.0,1,21.0,1,21.0,1,21.0,1
5955,max_effective,10,30,3,3,0.05,0.95,0.8826084583092917,69,67.0,0,77.0,0,81.0,0,86.0,1
5956,max_effective,10,30,3,3,0.05,0.95,0.7895962062375373,6,22.0,1,22.0,1,22.0,1,22.0,1
5957,max_effective,10,30,3,3,0.05,0.95,0.7427048497275974,7,27.0,1,27.0,1,27.0,1,26.0,0
5958,max_effective,10,30,3,3,0.05,0.95,0.8439623681036987,4,19.0,1,19.0,1,19.0,1,19.0,1
5959,max_effective,10,30,3,3,0.05,0.95,0.866426239035334,6,26.0,1,26.0,1,26.0,1,26.0,1
5960,max_effective,10,30,3,3,0.05,0.95,0.8401511302840928,16,37.0,1,37.0,1,37.0,1,36.0,0
5961,max_effective,10,30,3,3,0.05,0.95,0.9382902682850744,18,36.0,1,36.0,1,36.0,1,36.0,1
5962,max_effective,10,30,3,3,0.05,0.95,0.8927000376776222,15,44.0,1,44.0,1,44.0,1,44.0,1
5963,max_effective,10,30,3,3,0.05,0.95,0.9099055541360178,8,21.0,1,21.0,1,21.0,1,21.0,1
5964,max_effective,10,30,3,3,0.05,0.95,0.8957882202382765,11,41.0,1,41.0,1,41.0,1,41.0,1
5965,max_effective,10,30,3,3,0.05,0.95,0.8551488326815487,11,28.0,1,28.0,1,28.0,1,28.0,1
5966,max_effective,10,30,3,3,0.05,0.95,0.83875816085756,8,23.0,1,23.0,1,23.0,1,23.0,1
5967,max_effective,10,30,3,3,0.05,0.95,0.8723113928726247,10,33.0,1,33.0,1,33.0,1,32.0,0
5968,max_effective,10,30,3,3,0.05,0.95,0.8577344024609949,4,23.0,1,23.0,1,23.0,1,23.0,1
5969,max_effective,10,30,3,3,0.05,0.95,0.8573740567330225,3,14.0,1,14.0,1,14.0,1,14.0,1
5970,max_effective,10,30,3,3,0.05,0.95,0.8782719738225502,15,27.0,1,27.0,1,27.0,1,27.0,1
5971,max_effective,10,30,3,3,0.05,0.95,0.9409266923460942,37,52.0,1,52.0,1,52.0,1,52.0,1
5972,max_effective,10,30,3,3,0.05,0.95,0.9269833333421176,27,46.0,1,46.0,1,46.0,1,46.0,1
5973,max_effective,10,30,3,3,0.05,0.95,0.8093761397937898,3,14.0,1,14.0,1,14.0,1,14.0,1
5974,max_effective,10,30,3,3,0.05,0.95,0.862547195922702,4,20.0,1,20.0,1,20.0,1,20.0,1
5975,max_effective,10,30,3,3,0.05,0.95,0.8249743408699699,6,21.0,1,21.0,1,21.0,1,21.0,1
5976,max_effective,10,30,3,3,0.05,0.95,0.9409046658619756,7,29.0,1,29.0,1,29.0,1,29.0,1
5977,max_effective,10,30,3,3,0.05,0.95,0.94639569529087,31,58.0,0,61.0,1,61.0,1,61.0,1
5978,max_effective,10,30,3,3,0.05,0.95,0.9040639547039454,8,21.0,1,21.0,1,21.0,1,21.0,1
5979,max_effective,10,30,3,3,0.05,0.95,0.7187947622320969,9,28.0,1,28.0,1,28.0,1,28.0,1
5980,max_effective,10,30,3,3,0.05,0.95,0.8113249819097873,15,28.0,1,28.0,1,28.0,1,26.0,0
5981,max_effective,10,30,3,3,0.05,0.95,0.9361088029817758,7,29.0,1,29.0,1,29.0,1,29.0,1
5982,max_effective,10,30,3,3,0.05,0.95,0.946187591129443,43,63.0,0,73.0,0,80.0,1,78.0,0
5983,max_effective,10,30,3,3,0.05,0.95,0.9372992682593608,5,21.0,1,21.0,1,21.0,1,21.0,1
5984,max_effective,10,30,3,3,0.05,0.95,0.91202084048393,3,18.0,1,18.0,1,18.0,1,17.0,0
5985,max_effective,10,30,3,3,0.05,0.95,0.7855125460960641,11,26.0,1,26.0,1,26.0,1,26.0,1
5986,max_effective,10,30,3,3,0.05,0.95,0.8532481813826449,2,14.0,1,14.0,1,14.0,1,14.0,1
5987,max_effective,10,30,3,3,0.05,0.95,0.870122016994787,11,26.0,1,26.0,1,26.0,1,26.0,1
5988,max_effective,10,30,3,3,0.05,0.95,0.661758328255691,6,21.0,1,21.0,1,21.0,1,21.0,1
5989,max_effective,10,30,3,3,0.05,0.95,0.938771766683525,29,51.0,1,51.0,1,51.0,1,51.0,1
5990,max_effective,10,30,3,3,0.05,0.95,0.8315179836731039,11,27.0,1,27.0,1,27.0,1,26.0,0
5991,max_effective,10,30,3,3,0.05,0.95,0.7877902577581147,4,18.0,1,18.0,1,18.0,1,18.0,1
5992,max_effective,10,30,3,3,0.05,0.95,0.8682331611275378,6,24.0,1,24.0,1,24.0,1,24.0,1
5993,max_effective,10,30,3,3,0.05,0.95,0.8747358798502658,16,44.0,1,44.0,1,44.0,1,44.0,1
5994,max_effective,10,30,3,3,0.05,0.95,0.8696478114352331,19,39.0,1,39.0,1,39.0,1,39.0,1
5995,max_effective,10,30,3,3,0.05,0.95,0.815169070512296,8,25.0,1,25.0,1,25.0,1,25.0,1
5996,max_effective,10,30,3,3,0.05,0.95,0.7145488272612178,5,23.0,1,23.0,1,23.0,1,23.0,1
5997,max_effective,10,30,3,3,0.05,0.95,0.7774749097859245,7,25.0,1,25.0,1,25.0,1,25.0,1
5998,max_effective,10,30,3,3,0.05,0.95,0.927081103104388,46,72.0,0,74.0,0,75.0,1,75.0,1
5999,max_effective,10,30,3,3,0.05,0.95,0.86766512445116,12,32.0,1,32.0,1,32.0,1,32.0,1
6000,max_effective,10,30,3,3,0.05,0.95,0.7917818699952383,11,38.0,1,38.0,1,38.0,1,38.0,1
6001,max_effective,10,30,3,3,0.05,0.95,0.8354824581700334,11,37.0,1,37.0,1,37.0,1,37.0,1
6002,max_effective,10,30,3,3,0.05,0.95,0.9280074637750392,6,19.0,1,19.0,1,19.0,1,19.0,1
6003,max_effective,10,30,3,3,0.05,0.95,0.8896809908120854,7,28.0,1,28.0,1,28.0,1,28.0,1
6004,max_effective,10,30,3,3,0.05,0.95,0.9344523814325376,4,17.0,1,17.0,1,17.0,1,17.0,1
6005,max_effective,10,30,3,3,0.05,0.95,0.8998548019263634,25,37.0,1,37.0,1,37.0,1,37.0,1
6006,max_effective,10,30,3,3,0.05,0.95,0.8779490908598295,5,20.0,1,20.0,1,20.0,1,20.0,1
6007,max_effective,10,30,3,3,0.05,0.95,0.916919843302642,22,50.0,1,50.0,1,50.0,1,50.0,1
6008,max_effective,10,30,3,3,0.05,0.95,0.8066628680925689,8,25.0,1,25.0,1,25.0,1,25.0,1
6009,max_effective,10,30,3,3,0.05,0.95,0.8810596486928088,12,26.0,1,26.0,1,26.0,1,26.0,1
6010,max_effective,10,30,3,3,0.05,0.95,0.7595899449420602,2,11.0,1,11.0,1,11.0,1,10.0,0
6011,max_effective,10,30,3,3,0.05,0.95,0.9465921057175272,32,53.0,1,53.0,1,53.0,1,53.0,1
6012,max_effective,10,30,3,3,0.05,0.95,0.915091652102312,8,36.0,1,36.0,1,36.0,1,36.0,1
6013,max_effective,10,30,3,3,0.05,0.95,0.8960567521825881,11,32.0,1,32.0,1,32.0,1,32.0,1
6014,max_effective,10,30,3,3,0.05,0.95,0.7605260271080669,6,18.0,1,18.0,1,18.0,1,18.0,1
6015,max_effective,10,30,3,3,0.05,0.95,0.9129683380014112,8,30.0,1,30.0,1,30.0,1,30.0,1
6016,max_effective,10,30,3,3,0.05,0.95,0.9372669512270616,6,23.0,1,23.0,1,23.0,1,23.0,1
6017,max_effective,10,30,3,3,0.05,0.95,0.8825403249399963,7,21.0,1,21.0,1,21.0,1,21.0,1
6018,max_effective,10,30,3,3,0.05,0.95,0.9331819726374894,40,61.0,1,61.0,1,61.0,1,61.0,1
6019,max_effective,10,30,3,3,0.05,0.95,0.7986599828788383,8,23.0,1,23.0,1,23.0,1,23.0,1
6020,max_effective,10,30,3,3,0.05,0.95,0.9483569297382324,23,66.0,0,68.0,1,67.0,0,67.0,0
6021,max_effective,10,30,3,3,0.05,0.95,0.7996751392908683,9,30.0,1,30.0,1,30.0,1,30.0,1
6022,max_effective,10,30,3,3,0.05,0.95,0.9366212050974004,23,63.0,1,63.0,1,63.0,1,63.0,1
6023,max_effective,10,30,3,3,0.05,0.95,0.8911453957145138,14,34.0,1,34.0,1,34.0,1,34.0,1
6024,max_effective,10,30,3,3,0.05,0.95,0.763407147542033,7,25.0,1,25.0,1,25.0,1,25.0,1
6025,max_effective,10,30,3,3,0.05,0.95,0.9466384077468843,16,30.0,1,30.0,1,30.0,1,30.0,1
6026,max_effective,10,30,3,3,0.05,0.95,0.9252241892233538,16,44.0,1,44.0,1,44.0,1,44.0,1
6027,max_effective,10,30,3,3,0.05,0.95,0.8353259682885523,2,12.0,1,12.0,1,12.0,1,11.0,0
6028,max_effective,10,30,3,3,0.05,0.95,0.8720066875547536,10,39.0,1,39.0,1,39.0,1,35.0,0
6029,max_effective,10,30,3,3,0.05,0.95,0.92249804787713,54,67.0,1,67.0,1,67.0,1,67.0,1
6030,max_effective,10,30,3,3,0.05,0.95,0.9028704178141445,12,35.0,1,35.0,1,35.0,1,35.0,1
6031,max_effective,10,30,3,3,0.05,0.95,0.91217510289813,31,50.0,1,50.0,1,50.0,1,50.0,1
6032,max_effective,10,30,3,3,0.05,0.95,0.7264546027657476,2,14.0,1,14.0,1,14.0,1,14.0,1
6033,max_effective,10,30,3,3,0.05,0.95,0.9251078129996756,4,16.0,1,16.0,1,16.0,1,16.0,1
6034,max_effective,10,30,3,3,0.05,0.95,0.7529008072596575,6,16.0,1,16.0,1,16.0,1,16.0,1
6035,max_effective,10,30,3,3,0.05,0.95,0.9462278804731772,19,29.0,1,29.0,1,29.0,1,29.0,1
6036,max_effective,10,30,3,3,0.05,0.95,0.8641316291757598,9,21.0,1,21.0,1,21.0,1,21.0,1
6037,max_effective,10,30,3,3,0.05,0.95,0.9424010850271668,12,26.0,1,26.0,1,26.0,1,25.0,0
6038,max_effective,10,30,3,3,0.05,0.95,0.8059764523987974,8,29.0,1,29.0,1,29.0,1,29.0,1
6039,max_effective,10,30,3,3,0.05,0.95,0.92043463546465,22,48.0,1,48.0,1,48.0,1,48.0,1
6040,max_effective,10,30,3,3,0.05,0.95,0.8929164533272937,27,45.0,1,45.0,1,45.0,1,45.0,1
6041,max_effective,10,30,3,3,0.05,0.95,0.6210092993998385,13,29.0,1,29.0,1,29.0,1,29.0,1
6042,max_effective,10,30,3,3,0.05,0.95,0.9217365941256148,50,63.0,0,65.0,1,65.0,1,65.0,1
6043,max_effective,10,30,3,3,0.05,0.95,0.9343529348084768,39,66.0,1,66.0,1,66.0,1,66.0,1
6044,max_effective,10,30,3,3,0.05,0.95,0.912912735476187,11,38.0,1,38.0,1,38.0,1,38.0,1
6045,max_effective,10,30,3,3,0.05,0.95,0.878050357021712,4,19.0,1,19.0,1,19.0,1,19.0,1
6046,max_effective,10,30,3,3,0.05,0.95,0.8854961978108232,11,33.0,1,33.0,1,33.0,1,33.0,1
6047,max_effective,10,30,3,3,0.05,0.95,0.942899475992737,20,42.0,1,42.0,1,42.0,1,42.0,1
6048,max_effective,10,30,3,3,0.05,0.95,0.8638780456833851,10,29.0,1,29.0,1,29.0,1,29.0,1
6049,max_effective,10,30,3,3,0.05,0.95,0.8424869492697937,12,27.0,1,27.0,1,27.0,1,27.0,1
6050,max_effective,10,30,3,3,0.05,0.95,0.943142319519057,26,55.0,1,55.0,1,55.0,1,55.0,1
6051,max_effective,10,30,3,3,0.05,0.95,0.897983195765071,14,55.0,1,55.0,1,55.0,1,55.0,1
6052,max_effective,10,30,3,3,0.05,0.95,0.7958220136847831,7,21.0,1,21.0,1,21.0,1,21.0,1
6053,max_effective,10,30,3,3,0.05,0.95,0.8349376999900445,5,21.0,1,21.0,1,21.0,1,21.0,1
6054,max_effective,10,30,3,3,0.05,0.95,0.9006265802189248,19,35.0,1,35.0,1,35.0,1,35.0,1
6055,max_effective,10,30,3,3,0.05,0.95,0.9240135585967354,27,60.0,0,61.0,1,61.0,1,61.0,1
6056,max_effective,10,30,3,3,0.05,0.95,0.703048057385327,5,20.0,1,20.0,1,20.0,1,20.0,1
6057,max_effective,10,30,3,3,0.05,0.95,0.9157308850487303,18,44.0,1,44.0,1,44.0,1,44.0,1
6058,max_effective,10,30,3,3,0.05,0.95,0.7630451746278691,5,20.0,1,20.0,1,20.0,1,20.0,1
6059,max_effective,10,30,3,3,0.05,0.95,0.8920288388231528,15,41.0,1,41.0,1,41.0,1,41.0,1
6060,max_effective,10,30,3,3,0.05,0.95,0.8440175887106574,13,27.0,1,27.0,1,27.0,1,27.0,1
6061,max_effective,10,30,3,3,0.05,0.95,0.8691041808098419,11,44.0,1,44.0,1,44.0,1,44.0,1
6062,max_effective,10,30,3,3,0.05,0.95,0.9044192687680268,12,26.0,1,26.0,1,26.0,1,26.0,1
6063,max_effective,10,30,3,3,0.05,0.95,0.8247927603937448,7,16.0,1,16.0,1,16.0,1,16.0,1
6064,max_effective,10,30,3,3,0.05,0.95,0.9380645575856446,34,60.0,1,60.0,1,60.0,1,60.0,1
6065,max_effective,10,30,3,3,0.05,0.95,0.9004120046894845,11,27.0,1,27.0,1,27.0,1,27.0,1
6066,max_effective,10,30,3,3,0.05,0.95,0.8910679680750109,9,20.0,1,20.0,1,20.0,1,20.0,1
6067,max_effective,10,30,3,3,0.05,0.95,0.9488348071722555,30,44.0,1,44.0,1,44.0,1,44.0,1
6068,max_effective,10,30,3,3,0.05,0.95,0.9019255795695033,12,34.0,1,34.0,1,34.0,1,34.0,1
6069,max_effective,10,30,3,3,0.05,0.95,0.9480991989442652,19,46.0,1,46.0,1,46.0,1,46.0,1
6070,max_effective,10,30,3,3,0.05,0.95,0.923297256186671,32,59.0,0,67.0,1,67.0,1,67.0,1
6071,max_effective,10,30,3,3,0.05,0.95,0.8452329038847851,14,31.0,1,31.0,1,31.0,1,31.0,1
6072,max_effective,10,30,3,3,0.05,0.95,0.9038161525353524,5,26.0,1,26.0,1,26.0,1,26.0,1
6073,max_effective,10,30,3,3,0.05,0.95,0.9061972706011704,28,71.0,0,73.0,1,73.0,1,73.0,1
6074,max_effective,10,30,3,3,0.05,0.95,0.911403935714383,21,44.0,1,44.0,1,44.0,1,44.0,1
6075,max_effective,10,30,3,3,0.05,0.95,0.9453509701395926,45,72.0,0,76.0,0,82.0,0,83.0,1
6076,max_effective,10,30,3,3,0.05,0.95,0.7043358193472433,3,15.0,1,15.0,1,15.0,1,15.0,1
6077,max_effective,10,30,3,3,0.05,0.95,0.7462967312426809,6,24.0,1,24.0,1,24.0,1,24.0,1
6078,max_effective,10,30,3,3,0.05,0.95,0.9357787785547644,38,56.0,1,56.0,1,56.0,1,56.0,1
6079,max_effective,10,30,3,3,0.05,0.95,0.8748647691882941,21,40.0,1,40.0,1,40.0,1,40.0,1
6080,max_effective,10,30,3,3,0.05,0.95,0.9443707323114584,18,41.0,1,41.0,1,41.0,1,41.0,1
6081,max_effective,10,30,3,3,0.05,0.95,0.8728786068565529,13,26.0,1,26.0,1,26.0,1,26.0,1
6082,max_effective,10,30,3,3,0.05,0.95,0.880435008965679,11,21.0,1,21.0,1,21.0,1,21.0,1
6083,max_effective,10,30,3,3,0.05,0.95,0.91602382785823,8,24.0,1,24.0,1,24.0,1,24.0,1
6084,max_effective,10,30,3,3,0.05,0.95,0.7748544249574796,7,21.0,1,21.0,1,21.0,1,20.0,0
6085,max_effective,10,30,3,3,0.05,0.95,0.8328563355488531,21,51.0,1,51.0,1,51.0,1,51.0,1
6086,max_effective,10,30,3,3,0.05,0.95,0.6722799160899008,8,19.0,1,19.0,1,19.0,1,19.0,1
6087,max_effective,10,30,3,3,0.05,0.95,0.8352901098201223,3,17.0,1,17.0,1,17.0,1,17.0,1
6088,max_effective,10,30,3,3,0.05,0.95,0.8171315766055876,3,15.0,1,15.0,1,15.0,1,15.0,1
6089,max_effective,10,30,3,3,0.05,0.95,0.9061525417978852,10,24.0,1,24.0,1,24.0,1,24.0,1
6090,max_effective,10,30,3,3,0.05,0.95,0.8802994167155184,11,24.0,1,24.0,1,24.0,1,24.0,1
6091,max_effective,10,30,3,3,0.05,0.95,0.9456790022006012,34,62.0,0,63.0,1,63.0,1,63.0,1
6092,max_effective,10,30,3,3,0.05,0.95,0.8292557294994994,8,26.0,1,26.0,1,26.0,1,26.0,1
6093,max_effective,10,30,3,3,0.05,0.95,0.8186602373203689,9,29.0,1,29.0,1,29.0,1,29.0,1
6094,max_effective,10,30,3,3,0.05,0.95,0.93835200436019,28,67.0,0,64.0,0,69.0,1,65.0,0
6095,max_effective,10,30,3,3,0.05,0.95,0.9036624500511646,25,54.0,1,54.0,1,54.0,1,54.0,1
6096,max_effective,10,30,3,3,0.05,0.95,0.7331708856395627,2,14.0,1,14.0,1,14.0,1,14.0,1
6097,max_effective,10,30,3,3,0.05,0.95,0.9356392162627408,6,22.0,1,22.0,1,22.0,1,22.0,1
6098,max_effective,10,30,3,3,0.05,0.95,0.8536152853068627,13,30.0,1,30.0,1,30.0,1,30.0,1
6099,max_effective,10,30,3,3,0.05,0.95,0.8976119367722599,12,29.0,1,29.0,1,29.0,1,29.0,1
6100,max_effective,10,30,3,3,0.05,0.95,0.9085720584315284,16,53.0,1,53.0,1,53.0,1,53.0,1
6101,max_effective,10,30,3,3,0.05,0.95,0.9101594541599256,3,17.0,1,17.0,1,17.0,1,17.0,1
6102,max_effective,10,30,3,3,0.05,0.95,0.9181470117890156,5,19.0,1,19.0,1,19.0,1,19.0,1
6103,max_effective,10,30,3,3,0.05,0.95,0.9241487921911354,42,59.0,1,59.0,1,59.0,1,57.0,0
6104,max_effective,10,30,3,3,0.05,0.95,0.9205125617886978,11,21.0,1,21.0,1,21.0,1,21.0,1
6105,max_effective,10,30,3,3,0.05,0.95,0.8048809890590817,3,15.0,1,15.0,1,15.0,1,15.0,1
6106,max_effective,10,30,3,3,0.05,0.95,0.8643484878090841,7,22.0,1,22.0,1,22.0,1,22.0,1
6107,max_effective,10,30,3,3,0.05,0.95,0.9064026699447486,18,33.0,1,33.0,1,33.0,1,33.0,1
6108,max_effective,10,30,3,3,0.05,0.95,0.9277406120448494,42,57.0,1,57.0,1,57.0,1,57.0,1
6109,max_effective,10,30,3,3,0.05,0.95,0.8629132486416939,3,12.0,1,12.0,1,12.0,1,12.0,1
6110,max_effective,10,30,3,3,0.05,0.95,0.8158897590335927,4,17.0,1,17.0,1,17.0,1,17.0,1
6111,max_effective,10,30,3,3,0.05,0.95,0.894369898349214,13,32.0,1,32.0,1,32.0,1,32.0,1
6112,max_effective,10,30,3,3,0.05,0.95,0.9088105840645292,21,54.0,1,54.0,1,54.0,1,54.0,1
6113,max_effective,10,30,3,3,0.05,0.95,0.8502995935161225,3,13.0,1,13.0,1,13.0,1,13.0,1
6114,max_effective,10,30,3,3,0.05,0.95,0.9083838703480788,9,29.0,1,29.0,1,29.0,1,29.0,1
6115,max_effective,10,30,3,3,0.05,0.95,0.9270739223194784,31,46.0,1,46.0,1,46.0,1,46.0,1
6116,max_effective,10,30,3,3,0.05,0.95,0.8632360922572038,8,26.0,1,26.0,1,26.0,1,26.0,1
6117,max_effective,10,30,3,3,0.05,0.95,0.8057405744429136,4,15.0,1,15.0,1,15.0,1,15.0,1
6118,max_effective,10,30,3,3,0.05,0.95,0.9452547949597588,5,23.0,1,23.0,1,23.0,1,22.0,0
6119,max_effective,10,30,3,3,0.05,0.95,0.9495528059709304,17,41.0,1,41.0,1,41.0,1,40.0,0
6120,max_effective,10,30,3,3,0.05,0.95,0.9407982681282392,8,40.0,1,40.0,1,40.0,1,40.0,1
6121,max_effective,10,30,3,3,0.05,0.95,0.7791814533655298,15,35.0,1,35.0,1,35.0,1,35.0,1
6122,max_effective,10,30,3,3,0.05,0.95,0.9045934583980364,14,31.0,1,31.0,1,31.0,1,31.0,1
6123,max_effective,10,30,3,3,0.05,0.95,0.900603449845244,6,28.0,1,28.0,1,28.0,1,28.0,1
6124,max_effective,10,30,3,3,0.05,0.95,0.9323782779845315,12,40.0,1,40.0,1,40.0,1,40.0,1
6125,max_effective,10,30,3,3,0.05,0.95,0.8857779620794544,6,27.0,1,27.0,1,27.0,1,27.0,1
6126,max_effective,10,30,3,3,0.05,0.95,0.9187181173347876,10,32.0,1,32.0,1,32.0,1,32.0,1
6127,max_effective,10,30,3,3,0.05,0.95,0.8730768181985782,6,23.0,1,23.0,1,23.0,1,23.0,1
6128,max_effective,10,30,3,3,0.05,0.95,0.8738651391859492,7,22.0,1,22.0,1,22.0,1,22.0,1
6129,max_effective,10,30,3,3,0.05,0.95,0.91323345781034,22,49.0,1,49.0,1,49.0,1,49.0,1
6130,max_effective,10,30,3,3,0.05,0.95,0.7807315614436301,4,16.0,1,16.0,1,16.0,1,16.0,1
6131,max_effective,10,30,3,3,0.05,0.95,0.7989926738784715,9,30.0,1,30.0,1,30.0,1,30.0,1
6132,max_effective,10,30,3,3,0.05,0.95,0.8117038045430435,25,46.0,1,46.0,1,46.0,1,46.0,1
6133,max_effective,10,30,3,3,0.05,0.95,0.8288945339558994,4,17.0,1,17.0,1,17.0,1,17.0,1
6134,max_effective,10,30,3,3,0.05,0.95,0.9167568203483788,28,53.0,1,53.0,1,53.0,1,53.0,1
6135,max_effective,10,30,3,3,0.05,0.95,0.9483174650220516,20,42.0,1,42.0,1,42.0,1,42.0,1
6136,max_effective,10,30,3,3,0.05,0.95,0.8814622704207152,10,37.0,1,37.0,1,37.0,1,37.0,1
6137,max_effective,10,30,3,3,0.05,0.95,0.8692331169230058,17,40.0,1,40.0,1,40.0,1,40.0,1
6138,max_effective,10,30,3,3,0.05,0.95,0.9399723024859524,19,52.0,1,52.0,1,52.0,1,52.0,1
6139,max_effective,10,30,3,3,0.05,0.95,0.7538414914596981,4,20.0,1,20.0,1,20.0,1,20.0,1
6140,max_effective,10,30,3,3,0.05,0.95,0.7786125738515591,7,23.0,1,23.0,1,23.0,1,23.0,1
6141,max_effective,10,30,3,3,0.05,0.95,0.8712256479588529,6,30.0,1,30.0,1,30.0,1,30.0,1
6142,max_effective,10,30,3,3,0.05,0.95,0.9448250069751328,12,30.0,1,30.0,1,30.0,1,30.0,1
6143,max_effective,10,30,3,3,0.05,0.95,0.9418393338992344,10,32.0,1,32.0,1,32.0,1,32.0,1
6144,max_effective,10,30,3,3,0.05,0.95,0.7962918022180804,3,17.0,1,17.0,1,17.0,1,17.0,1
6145,max_effective,10,30,3,3,0.05,0.95,0.9180152994339024,7,22.0,1,22.0,1,22.0,1,22.0,1
6146,max_effective,10,30,3,3,0.05,0.95,0.877473874944498,8,30.0,1,30.0,1,30.0,1,30.0,1
6147,max_effective,10,30,3,3,0.05,0.95,0.90154001871176,8,32.0,1,32.0,1,32.0,1,32.0,1
6148,max_effective,10,30,3,3,0.05,0.95,0.9310921610659908,14,31.0,1,31.0,1,31.0,1,31.0,1
6149,max_effective,10,30,3,3,0.05,0.95,0.8708519168875303,5,22.0,1,22.0,1,22.0,1,22.0,1
6150,max_effective,10,30,3,3,0.05,0.95,0.8031176033491195,12,32.0,1,32.0,1,32.0,1,32.0,1
6151,max_effective,10,30,3,3,0.05,0.95,0.8827409799109809,7,21.0,1,21.0,1,21.0,1,21.0,1
6152,max_effective,10,30,3,3,0.05,0.95,0.930819355815146,11,30.0,1,30.0,1,30.0,1,30.0,1
6153,max_effective,10,30,3,3,0.05,0.95,0.8613043731517998,11,32.0,1,32.0,1,32.0,1,32.0,1
6154,max_effective,10,30,3,3,0.05,0.95,0.9060469904125928,9,30.0,1,30.0,1,30.0,1,30.0,1
6155,max_effective,10,30,3,3,0.05,0.95,0.8903044057267773,4,16.0,1,16.0,1,16.0,1,16.0,1
6156,max_effective,10,30,3,3,0.05,0.95,0.8664202555283819,7,23.0,1,23.0,1,23.0,1,23.0,1
6157,max_effective,10,30,3,3,0.05,0.95,0.8802725846168189,9,29.0,1,29.0,1,29.0,1,29.0,1
6158,max_effective,10,30,3,3,0.05,0.95,0.9272734104566668,9,34.0,1,34.0,1,34.0,1,34.0,1
6159,max_effective,10,30,3,3,0.05,0.95,0.8476503768077572,14,27.0,1,27.0,1,27.0,1,27.0,1
6160,max_effective,10,30,3,3,0.05,0.95,0.8610464293226247,4,16.0,1,16.0,1,16.0,1,15.0,0
6161,max_effective,10,30,3,3,0.05,0.95,0.9086465362271609,23,51.0,1,51.0,1,51.0,1,51.0,1
6162,max_effective,10,30,3,3,0.05,0.95,0.9016562206563348,4,19.0,1,19.0,1,19.0,1,19.0,1
6163,max_effective,10,30,3,3,0.05,0.95,0.7670156068277875,14,34.0,1,34.0,1,34.0,1,34.0,1
6164,max_effective,10,30,3,3,0.05,0.95,0.908937200969313,14,42.0,1,42.0,1,42.0,1,42.0,1
6165,max_effective,10,30,3,3,0.05,0.95,0.9459949906543068,19,49.0,1,49.0,1,49.0,1,49.0,1
6166,max_effective,10,30,3,3,0.05,0.95,0.8887137455006033,16,33.0,1,33.0,1,33.0,1,33.0,1
6167,max_effective,10,30,3,3,0.05,0.95,0.8618591399432376,4,17.0,1,17.0,1,17.0,1,17.0,1
6168,max_effective,10,30,3,3,0.05,0.95,0.9259938384722428,9,27.0,1,27.0,1,27.0,1,27.0,1
6169,max_effective,10,30,3,3,0.05,0.95,0.9277499677404888,9,23.0,1,23.0,1,23.0,1,22.0,0
6170,max_effective,10,30,3,3,0.05,0.95,0.779367284121206,5,22.0,1,22.0,1,22.0,1,22.0,1
6171,max_effective,10,30,3,3,0.05,0.95,0.9108024028142556,29,53.0,1,53.0,1,53.0,1,53.0,1
6172,max_effective,10,30,3,3,0.05,0.95,0.7810673600172622,16,35.0,1,35.0,1,35.0,1,35.0,1
6173,max_effective,10,30,3,3,0.05,0.95,0.8202347814260923,6,24.0,1,24.0,1,24.0,1,24.0,1
6174,max_effective,10,30,3,3,0.05,0.95,0.9211225580121496,50,70.0,0,66.0,0,75.0,0,77.0,1
6175,max_effective,10,30,3,3,0.05,0.95,0.9312239328192292,37,62.0,1,62.0,1,62.0,1,62.0,1
6176,max_effective,10,30,3,3,0.05,0.95,0.9455731718189612,9,23.0,1,23.0,1,23.0,1,23.0,1
6177,max_effective,10,30,3,3,0.05,0.95,0.921072433235147,5,20.0,1,20.0,1,20.0,1,20.0,1
6178,max_effective,10,30,3,3,0.05,0.95,0.9397387048852897,14,44.0,1,44.0,1,44.0,1,44.0,1
6179,max_effective,10,30,3,3,0.05,0.95,0.9496622612821392,7,32.0,1,32.0,1,32.0,1,32.0,1
6180,max_effective,10,30,3,3,0.05,0.95,0.9085084328692036,8,25.0,1,25.0,1,25.0,1,25.0,1
6181,max_effective,10,30,3,3,0.05,0.95,0.766244018035829,6,30.0,1,30.0,1,30.0,1,30.0,1
6182,max_effective,10,30,3,3,0.05,0.95,0.883355260878134,19,49.0,1,49.0,1,49.0,1,49.0,1
6183,max_effective,10,30,3,3,0.05,0.95,0.912657447152889,6,18.0,1,18.0,1,18.0,1,18.0,1
6184,max_effective,10,30,3,3,0.05,0.95,0.7292035249062186,7,23.0,1,23.0,1,23.0,1,23.0,1
6185,max_effective,10,30,3,3,0.05,0.95,0.8942715882951546,14,23.0,1,23.0,1,23.0,1,23.0,1
6186,max_effective,10,30,3,3,0.05,0.95,0.8771673210160092,6,32.0,1,32.0,1,32.0,1,32.0,1
6187,max_effective,10,30,3,3,0.05,0.95,0.7678117055120859,9,24.0,1,24.0,1,24.0,1,24.0,1
6188,max_effective,10,30,3,3,0.05,0.95,0.942498787785224,7,27.0,1,27.0,1,27.0,1,27.0,1
6189,max_effective,10,30,3,3,0.05,0.95,0.8606599897051199,30,50.0,1,50.0,1,50.0,1,50.0,1
6190,max_effective,10,30,3,3,0.05,0.95,0.7938018864186542,7,19.0,1,19.0,1,19.0,1,19.0,1
6191,max_effective,10,30,3,3,0.05,0.95,0.8442289587687917,3,17.0,1,17.0,1,17.0,1,17.0,1
6192,max_effective,10,30,3,3,0.05,0.95,0.8883508959248191,3,15.0,1,15.0,1,15.0,1,15.0,1
6193,max_effective,10,30,3,3,0.05,0.95,0.8432053137385231,8,20.0,1,20.0,1,20.0,1,20.0,1
6194,max_effective,10,30,3,3,0.05,0.95,0.9455967489752828,15,42.0,1,42.0,1,42.0,1,42.0,1
6195,max_effective,10,30,3,3,0.05,0.95,0.9387927437735992,27,47.0,1,47.0,1,47.0,1,47.0,1
6196,max_effective,10,30,3,3,0.05,0.95,0.8983341588456841,29,49.0,1,49.0,1,49.0,1,49.0,1
6197,max_effective,10,30,3,3,0.05,0.95,0.7536552034168772,9,30.0,1,30.0,1,30.0,1,30.0,1
6198,max_effective,10,30,3,3,0.05,0.95,0.8965477937311135,7,18.0,1,18.0,1,18.0,1,18.0,1
6199,max_effective,10,30,3,3,0.05,0.95,0.9340496807772424,19,41.0,1,41.0,1,41.0,1,41.0,1
6200,max_effective,10,30,3,3,0.05,0.95,0.7632155836284149,4,19.0,1,19.0,1,19.0,1,19.0,1
6201,max_effective,10,30,3,3,0.05,0.95,0.7925935143476106,6,21.0,1,21.0,1,21.0,1,21.0,1
6202,max_effective,10,30,3,3,0.05,0.95,0.944483861357929,17,46.0,1,46.0,1,46.0,1,46.0,1
6203,max_effective,10,30,3,3,0.05,0.95,0.8920531566349099,7,23.0,1,23.0,1,23.0,1,23.0,1
6204,max_effective,10,30,3,3,0.05,0.95,0.8742223554341085,15,32.0,1,32.0,1,32.0,1,32.0,1
6205,max_effective,10,30,3,3,0.05,0.95,0.8627760810482941,9,23.0,1,23.0,1,23.0,1,23.0,1
6206,max_effective,10,30,3,3,0.05,0.95,0.8609989327507707,8,32.0,1,32.0,1,32.0,1,32.0,1
6207,max_effective,10,30,3,3,0.05,0.95,0.8137166036584618,10,22.0,1,22.0,1,22.0,1,22.0,1
6208,max_effective,10,30,3,3,0.05,0.95,0.8934629464119482,5,21.0,1,21.0,1,21.0,1,21.0,1
6209,max_effective,10,30,3,3,0.05,0.95,0.9402400038453615,9,24.0,1,24.0,1,24.0,1,24.0,1
6210,max_effective,10,30,3,3,0.05,0.95,0.7550039639453193,6,21.0,1,21.0,1,21.0,1,21.0,1
6211,max_effective,10,30,3,3,0.05,0.95,0.9340527716086824,14,52.0,1,52.0,1,52.0,1,51.0,0
6212,max_effective,10,30,3,3,0.05,0.95,0.915482534785786,11,31.0,1,31.0,1,31.0,1,31.0,1
6213,max_effective,10,30,3,3,0.05,0.95,0.8582633995432368,8,19.0,1,19.0,1,19.0,1,19.0,1
6214,max_effective,10,30,3,3,0.05,0.95,0.942821982286992,7,32.0,1,32.0,1,32.0,1,32.0,1
6215,max_effective,10,30,3,3,0.05,0.95,0.9115441879965668,33,44.0,1,44.0,1,44.0,1,44.0,1
6216,max_effective,10,30,3,3,0.05,0.95,0.9453886928034548,10,41.0,1,41.0,1,41.0,1,41.0,1
6217,max_effective,10,30,3,3,0.05,0.95,0.9092611510772276,10,36.0,1,36.0,1,36.0,1,36.0,1
6218,max_effective,10,30,3,3,0.05,0.95,0.8531560380902772,4,17.0,1,17.0,1,17.0,1,17.0,1
6219,max_effective,10,30,3,3,0.05,0.95,0.943316358064116,38,49.0,1,49.0,1,49.0,1,49.0,1
6220,max_effective,10,30,3,3,0.05,0.95,0.8487870386949126,3,18.0,1,18.0,1,18.0,1,18.0,1
6221,max_effective,10,30,3,3,0.05,0.95,0.8165017941887917,11,20.0,1,20.0,1,20.0,1,19.0,0
6222,max_effective,10,30,3,3,0.05,0.95,0.7338924931597499,14,31.0,1,31.0,1,31.0,1,31.0,1
6223,max_effective,10,30,3,3,0.05,0.95,0.9136796322323276,3,16.0,1,16.0,1,16.0,1,16.0,1
6224,max_effective,10,30,3,3,0.05,0.95,0.9270279701993808,8,25.0,1,25.0,1,25.0,1,25.0,1
6225,max_effective,10,30,3,3,0.05,0.95,0.6017095879826346,3,14.0,1,14.0,1,14.0,1,13.0,0
6226,max_effective,10,30,3,3,0.05,0.95,0.9119466363321264,12,29.0,1,29.0,1,29.0,1,29.0,1
6227,max_effective,10,30,3,3,0.05,0.95,0.8845125853520256,6,17.0,1,17.0,1,17.0,1,16.0,0
6228,max_effective,10,30,3,3,0.05,0.95,0.8979878306074557,15,52.0,1,52.0,1,52.0,1,52.0,1
6229,max_effective,10,30,3,3,0.05,0.95,0.9418314402492528,8,21.0,1,21.0,1,21.0,1,21.0,1
6230,max_effective,10,30,3,3,0.05,0.95,0.8602509613624029,6,20.0,1,20.0,1,20.0,1,20.0,1
6231,max_effective,10,30,3,3,0.05,0.95,0.8933855974243665,11,25.0,1,25.0,1,25.0,1,25.0,1
6232,max_effective,10,30,3,3,0.05,0.95,0.920488311231949,16,36.0,1,36.0,1,36.0,1,36.0,1
6233,max_effective,10,30,3,3,0.05,0.95,0.9364853611616116,12,29.0,1,29.0,1,29.0,1,29.0,1
6234,max_effective,10,30,3,3,0.05,0.95,0.9049066827663946,5,23.0,1,23.0,1,23.0,1,23.0,1
6235,max_effective,10,30,3,3,0.05,0.95,0.90401079892402,6,19.0,1,19.0,1,19.0,1,19.0,1
6236,max_effective,10,30,3,3,0.05,0.95,0.8823829533655827,6,19.0,1,19.0,1,19.0,1,19.0,1
6237,max_effective,10,30,3,3,0.05,0.95,0.9227670416907424,7,28.0,1,28.0,1,28.0,1,28.0,1
6238,max_effective,10,30,3,3,0.05,0.95,0.8452666959445233,15,49.0,1,49.0,1,49.0,1,49.0,1
6239,max_effective,10,30,3,3,0.05,0.95,0.7941046196578563,6,22.0,1,22.0,1,22.0,1,22.0,1
6240,max_effective,10,30,3,3,0.05,0.95,0.7670411774559793,12,39.0,1,39.0,1,39.0,1,39.0,1
6241,max_effective,10,30,3,3,0.05,0.95,0.7702264192657146,10,19.0,1,19.0,1,19.0,1,19.0,1
6242,max_effective,10,30,3,3,0.05,0.95,0.8128793096524118,8,25.0,1,25.0,1,25.0,1,25.0,1
6243,max_effective,10,30,3,3,0.05,0.95,0.9196701622257304,9,28.0,1,28.0,1,28.0,1,28.0,1
6244,max_effective,10,30,3,3,0.05,0.95,0.9323584107944036,4,14.0,1,14.0,1,14.0,1,14.0,1
6245,max_effective,10,30,3,3,0.05,0.95,0.8897907242452595,3,15.0,1,15.0,1,15.0,1,13.0,0
6246,max_effective,10,30,3,3,0.05,0.95,0.948258567696212,32,56.0,1,56.0,1,56.0,1,56.0,1
6247,max_effective,10,30,3,3,0.05,0.95,0.6932858906086607,5,20.0,1,20.0,1,20.0,1,20.0,1
6248,max_effective,10,30,3,3,0.05,0.95,0.8852980149151221,20,35.0,1,35.0,1,35.0,1,34.0,0
6249,max_effective,10,30,3,3,0.05,0.95,0.7985432773448112,3,17.0,1,17.0,1,17.0,1,17.0,1
6250,max_effective,10,30,3,3,0.05,0.95,0.6894882064860265,5,24.0,1,24.0,1,24.0,1,24.0,1
6251,max_effective,10,30,3,3,0.05,0.95,0.8965906225112948,25,51.0,1,51.0,1,51.0,1,51.0,1
6252,max_effective,10,30,3,3,0.05,0.95,0.8137383264604104,6,26.0,1,26.0,1,26.0,1,26.0,1
6253,max_effective,10,30,3,3,0.05,0.95,0.901175733473648,13,40.0,1,40.0,1,40.0,1,40.0,1
6254,max_effective,10,30,3,3,0.05,0.95,0.9030204438822448,8,31.0,1,31.0,1,31.0,1,31.0,1
6255,max_effective,10,30,3,3,0.05,0.95,0.9364926490689132,9,33.0,1,33.0,1,33.0,1,33.0,1
6256,max_effective,10,30,3,3,0.05,0.95,0.9368793948087925,19,47.0,1,47.0,1,47.0,1,47.0,1
6257,max_effective,10,30,3,3,0.05,0.95,0.9407104590371907,21,64.0,1,64.0,1,64.0,1,64.0,1
6258,max_effective,10,30,3,3,0.05,0.95,0.8749713800581783,2,14.0,1,14.0,1,14.0,1,14.0,1
6259,max_effective,10,30,3,3,0.05,0.95,0.9469291623394098,25,63.0,0,67.0,1,67.0,1,67.0,1
6260,max_effective,10,30,3,3,0.05,0.95,0.8658520245800201,6,26.0,1,26.0,1,26.0,1,26.0,1
6261,max_effective,10,30,3,3,0.05,0.95,0.9030028907926806,10,25.0,1,25.0,1,25.0,1,25.0,1
6262,max_effective,10,30,3,3,0.05,0.95,0.8913650992351867,18,32.0,1,32.0,1,32.0,1,32.0,1
6263,max_effective,10,30,3,3,0.05,0.95,0.754596756501724,4,18.0,1,18.0,1,18.0,1,18.0,1
6264,max_effective,10,30,3,3,0.05,0.95,0.8215757352144145,5,18.0,1,18.0,1,18.0,1,18.0,1
6265,max_effective,10,30,3,3,0.05,0.95,0.9107640462074096,3,18.0,1,18.0,1,18.0,1,18.0,1
6266,max_effective,10,30,3,3,0.05,0.95,0.8138841609692156,6,26.0,1,26.0,1,26.0,1,26.0,1
6267,max_effective,10,30,3,3,0.05,0.95,0.7746217331616578,14,30.0,1,30.0,1,30.0,1,30.0,1
6268,max_effective,10,30,3,3,0.05,0.95,0.8978444159896363,9,23.0,1,23.0,1,23.0,1,23.0,1
6269,max_effective,10,30,3,3,0.05,0.95,0.7985629928083184,14,30.0,1,30.0,1,30.0,1,30.0,1
6270,max_effective,10,30,3,3,0.05,0.95,0.905280226722138,25,42.0,1,42.0,1,42.0,1,42.0,1
6271,max_effective,10,30,3,3,0.05,0.95,0.6218308087979033,4,19.0,1,19.0,1,19.0,1,19.0,1
6272,max_effective,10,30,3,3,0.05,0.95,0.9249855032218408,22,50.0,1,50.0,1,50.0,1,50.0,1
6273,max_effective,10,30,3,3,0.05,0.95,0.9039585236578164,18,27.0,1,27.0,1,27.0,1,27.0,1
6274,max_effective,10,30,3,3,0.05,0.95,0.9393869077218696,26,57.0,1,57.0,1,57.0,1,57.0,1
6275,max_effective,10,30,3,3,0.05,0.95,0.6288367071028537,6,18.0,1,18.0,1,18.0,1,18.0,1
6276,max_effective,10,30,3,3,0.05,0.95,0.7286393430650443,2,14.0,1,14.0,1,14.0,1,14.0,1
6277,max_effective,10,30,3,3,0.05,0.95,0.7781181011971977,6,23.0,1,23.0,1,23.0,1,20.0,0
6278,max_effective,10,30,3,3,0.05,0.95,0.89215637400016,8,30.0,1,30.0,1,30.0,1,30.0,1
6279,max_effective,10,30,3,3,0.05,0.95,0.7124340840597133,7,21.0,1,21.0,1,21.0,1,21.0,1
6280,max_effective,10,30,3,3,0.05,0.95,0.8070824938117468,9,24.0,1,24.0,1,24.0,1,24.0,1
6281,max_effective,10,30,3,3,0.05,0.95,0.6267868548654378,10,27.0,1,27.0,1,27.0,1,27.0,1
6282,max_effective,10,30,3,3,0.05,0.95,0.8901937215690567,15,25.0,1,25.0,1,25.0,1,25.0,1
6283,max_effective,10,30,3,3,0.05,0.95,0.7537692566624199,8,24.0,1,24.0,1,24.0,1,24.0,1
6284,max_effective,10,30,3,3,0.05,0.95,0.9447365139556612,33,66.0,1,66.0,1,66.0,1,64.0,0
6285,max_effective,10,30,3,3,0.05,0.95,0.8769214734661438,10,40.0,1,40.0,1,40.0,1,40.0,1
6286,max_effective,10,30,3,3,0.05,0.95,0.8819039878948097,7,28.0,1,28.0,1,28.0,1,28.0,1
6287,max_effective,10,30,3,3,0.05,0.95,0.8436533205028435,5,24.0,1,24.0,1,24.0,1,24.0,1
6288,max_effective,10,30,3,3,0.05,0.95,0.9404251648276628,25,50.0,1,50.0,1,50.0,1,48.0,0
6289,max_effective,10,30,3,3,0.05,0.95,0.8811990911875688,7,23.0,1,23.0,1,23.0,1,23.0,1
6290,max_effective,10,30,3,3,0.05,0.95,0.7070569409900377,4,19.0,1,19.0,1,19.0,1,19.0,1
6291,max_effective,10,30,3,3,0.05,0.95,0.9084039683463336,6,25.0,1,25.0,1,25.0,1,24.0,0
6292,max_effective,10,30,3,3,0.05,0.95,0.9465998422886568,28,43.0,1,43.0,1,43.0,1,43.0,1
6293,max_effective,10,30,3,3,0.05,0.95,0.8570644704234325,18,41.0,1,41.0,1,41.0,1,41.0,1
6294,max_effective,10,30,3,3,0.05,0.95,0.9317974746784202,28,46.0,1,46.0,1,46.0,1,46.0,1
6295,max_effective,10,30,3,3,0.05,0.95,0.9217255065875332,47,71.0,1,71.0,1,71.0,1,66.0,0
6296,max_effective,10,30,3,3,0.05,0.95,0.7632656997823476,9,26.0,1,26.0,1,26.0,1,26.0,1
6297,max_effective,10,30,3,3,0.05,0.95,0.943540852363023,45,65.0,0,67.0,1,67.0,1,67.0,1
6298,max_effective,10,30,3,3,0.05,0.95,0.9175461324937014,31,55.0,1,55.0,1,55.0,1,55.0,1
6299,max_effective,10,30,3,3,0.05,0.95,0.8947994357463817,29,52.0,1,52.0,1,52.0,1,52.0,1
6300,max_effective,10,30,3,3,0.05,0.95,0.8132050754642062,4,19.0,1,19.0,1,19.0,1,19.0,1
6301,max_effective,10,30,3,3,0.05,0.95,0.7809895462624328,2,13.0,1,13.0,1,13.0,1,13.0,1
6302,max_effective,10,30,3,3,0.05,0.95,0.7560014982388643,5,25.0,1,25.0,1,25.0,1,25.0,1
6303,max_effective,10,30,3,3,0.05,0.95,0.7703109591782571,3,15.0,1,15.0,1,15.0,1,15.0,1
6304,max_effective,10,30,3,3,0.05,0.95,0.8758444207036573,26,43.0,1,43.0,1,43.0,1,43.0,1
6305,max_effective,10,30,3,3,0.05,0.95,0.941172312745219,22,45.0,1,45.0,1,45.0,1,45.0,1
6306,max_effective,10,30,3,3,0.05,0.95,0.9323588179760492,17,46.0,1,46.0,1,46.0,1,46.0,1
6307,max_effective,10,30,3,3,0.05,0.95,0.943470015896686,14,44.0,1,44.0,1,44.0,1,44.0,1
6308,max_effective,10,30,3,3,0.05,0.95,0.9132107472884908,10,29.0,1,29.0,1,29.0,1,29.0,1
6309,max_effective,10,30,3,3,0.05,0.95,0.9436247731718864,36,55.0,1,55.0,1,55.0,1,55.0,1
6310,max_effective,10,30,3,3,0.05,0.95,0.9034400812304662,3,18.0,1,18.0,1,18.0,1,18.0,1
6311,max_effective,10,30,3,3,0.05,0.95,0.8096889413240185,7,22.0,1,22.0,1,22.0,1,22.0,1
6312,max_effective,10,30,3,3,0.05,0.95,0.9446827853176972,20,54.0,1,54.0,1,54.0,1,54.0,1
6313,max_effective,10,30,3,3,0.05,0.95,0.725330505970561,6,20.0,1,20.0,1,20.0,1,20.0,1
6314,max_effective,10,30,3,3,0.05,0.95,0.7231720038595256,4,17.0,1,17.0,1,17.0,1,17.0,1
6315,max_effective,10,30,3,3,0.05,0.95,0.943122175281897,46,67.0,0,77.0,0,84.0,1,84.0,1
6316,max_effective,10,30,3,3,0.05,0.95,0.9080059140502068,6,26.0,1,26.0,1,26.0,1,26.0,1
6317,max_effective,10,30,3,3,0.05,0.95,0.8175334500919044,10,29.0,1,29.0,1,29.0,1,29.0,1
6318,max_effective,10,30,3,3,0.05,0.95,0.890976435444253,12,32.0,1,32.0,1,32.0,1,32.0,1
6319,max_effective,10,30,3,3,0.05,0.95,0.8227566320394668,5,18.0,1,18.0,1,18.0,1,18.0,1
6320,max_effective,10,30,3,3,0.05,0.95,0.864682041220151,12,34.0,1,34.0,1,34.0,1,34.0,1
6321,max_effective,10,30,3,3,0.05,0.95,0.8110346392072456,10,38.0,1,38.0,1,38.0,1,38.0,1
6322,max_effective,10,30,3,3,0.05,0.95,0.9455788287371488,12,32.0,1,32.0,1,32.0,1,32.0,1
6323,max_effective,10,30,3,3,0.05,0.95,0.8498995582176625,6,26.0,1,26.0,1,26.0,1,26.0,1
6324,max_effective,10,30,3,3,0.05,0.95,0.8793723984057824,10,27.0,1,27.0,1,27.0,1,27.0,1
6325,max_effective,10,30,3,3,0.05,0.95,0.715803756032577,5,22.0,1,22.0,1,22.0,1,22.0,1
6326,max_effective,10,30,3,3,0.05,0.95,0.8709354907578765,8,30.0,1,30.0,1,30.0,1,30.0,1
6327,max_effective,10,30,3,3,0.05,0.95,0.8475508078373468,6,22.0,1,22.0,1,22.0,1,22.0,1
6328,max_effective,10,30,3,3,0.05,0.95,0.9187510113677946,14,33.0,1,33.0,1,33.0,1,33.0,1
6329,max_effective,10,30,3,3,0.05,0.95,0.9127192576956584,16,35.0,1,35.0,1,35.0,1,35.0,1
6330,max_effective,10,30,3,3,0.05,0.95,0.9417732881194074,9,30.0,1,30.0,1,30.0,1,30.0,1
6331,max_effective,10,30,3,3,0.05,0.95,0.8538725068404129,13,42.0,1,42.0,1,42.0,1,42.0,1
6332,max_effective,10,30,3,3,0.05,0.95,0.822044509554959,8,24.0,1,24.0,1,24.0,1,24.0,1
6333,max_effective,10,30,3,3,0.05,0.95,0.9356390749188984,26,39.0,1,39.0,1,39.0,1,39.0,1
6334,max_effective,10,30,3,3,0.05,0.95,0.8920036240560903,51,59.0,0,77.0,0,80.0,0,82.0,1
6335,max_effective,10,30,3,3,0.05,0.95,0.718755840390702,3,17.0,1,17.0,1,17.0,1,17.0,1
6336,max_effective,10,30,3,3,0.05,0.95,0.8651671038733209,13,32.0,1,32.0,1,32.0,1,32.0,1
6337,max_effective,10,30,3,3,0.05,0.95,0.8749425893586636,17,34.0,1,34.0,1,34.0,1,34.0,1
6338,max_effective,10,30,3,3,0.05,0.95,0.7863289768758163,7,25.0,1,25.0,1,25.0,1,25.0,1
6339,max_effective,10,30,3,3,0.05,0.95,0.7948021717760204,5,18.0,1,18.0,1,18.0,1,18.0,1
6340,max_effective,10,30,3,3,0.05,0.95,0.937590404973942,12,36.0,1,36.0,1,36.0,1,36.0,1
6341,max_effective,10,30,3,3,0.05,0.95,0.9008916967318712,10,43.0,1,43.0,1,43.0,1,43.0,1
6342,max_effective,10,30,3,3,0.05,0.95,0.9457986621947836,42,58.0,1,58.0,1,58.0,1,58.0,1
6343,max_effective,10,30,3,3,0.05,0.95,0.9280177729468696,23,44.0,1,44.0,1,44.0,1,44.0,1
6344,max_effective,10,30,3,3,0.05,0.95,0.9339547826134296,47,72.0,0,79.0,0,85.0,1,83.0,0
6345,max_effective,10,30,3,3,0.05,0.95,0.8854248182967612,9,27.0,1,27.0,1,27.0,1,27.0,1
6346,max_effective,10,30,3,3,0.05,0.95,0.8741517737926335,8,35.0,1,35.0,1,35.0,1,35.0,1
6347,max_effective,10,30,3,3,0.05,0.95,0.869433165495047,15,29.0,1,29.0,1,29.0,1,29.0,1
6348,max_effective,10,30,3,3,0.05,0.95,0.9339252511888329,7,30.0,1,30.0,1,30.0,1,30.0,1
6349,max_effective,10,30,3,3,0.05,0.95,0.8509458681817215,8,26.0,1,26.0,1,26.0,1,26.0,1
6350,max_effective,10,30,3,3,0.05,0.95,0.9368798727757528,3,15.0,1,15.0,1,15.0,1,15.0,1
6351,max_effective,10,30,3,3,0.05,0.95,0.8012633972499381,18,43.0,1,43.0,1,43.0,1,43.0,1
6352,max_effective,10,30,3,3,0.05,0.95,0.8856152513516841,7,24.0,1,24.0,1,24.0,1,24.0,1
6353,max_effective,10,30,3,3,0.05,0.95,0.844826993081532,8,27.0,1,27.0,1,27.0,1,27.0,1
6354,max_effective,10,30,3,3,0.05,0.95,0.9250206795916498,27,45.0,1,45.0,1,45.0,1,45.0,1
6355,max_effective,10,30,3,3,0.05,0.95,0.9067927850240488,28,43.0,1,43.0,1,43.0,1,43.0,1
6356,max_effective,10,30,3,3,0.05,0.95,0.7373692926498823,5,22.0,1,22.0,1,22.0,1,22.0,1
6357,max_effective,10,30,3,3,0.05,0.95,0.8698083655208971,5,22.0,1,22.0,1,22.0,1,22.0,1
6358,max_effective,10,30,3,3,0.05,0.95,0.9490469885397008,17,45.0,1,45.0,1,45.0,1,45.0,1
6359,max_effective,10,30,3,3,0.05,0.95,0.8561025741396513,5,20.0,1,20.0,1,20.0,1,20.0,1
6360,max_effective,10,30,3,3,0.05,0.95,0.9271618340546288,26,47.0,1,47.0,1,47.0,1,47.0,1
6361,max_effective,10,30,3,3,0.05,0.95,0.5634120208662255,6,16.0,1,16.0,1,16.0,1,16.0,1
6362,max_effective,10,30,3,3,0.05,0.95,0.9407222491517756,6,24.0,1,24.0,1,24.0,1,24.0,1
6363,max_effective,10,30,3,3,0.05,0.95,0.9303334207695336,19,50.0,1,50.0,1,50.0,1,50.0,1
6364,max_effective,10,30,3,3,0.05,0.95,0.9491533059451652,12,37.0,1,37.0,1,37.0,1,37.0,1
6365,max_effective,10,30,3,3,0.05,0.95,0.9440931422597372,20,44.0,1,44.0,1,44.0,1,44.0,1
6366,max_effective,10,30,3,3,0.05,0.95,0.8346330646928108,18,35.0,1,35.0,1,35.0,1,35.0,1
6367,max_effective,10,30,3,3,0.05,0.95,0.7836809780460026,6,22.0,1,22.0,1,22.0,1,21.0,0
6368,max_effective,10,30,3,3,0.05,0.95,0.7836373051177286,9,34.0,1,34.0,1,34.0,1,34.0,1
6369,max_effective,10,30,3,3,0.05,0.95,0.758580762133436,8,25.0,1,25.0,1,25.0,1,25.0,1
6370,max_effective,10,30,3,3,0.05,0.95,0.8876486310225538,5,17.0,1,17.0,1,17.0,1,17.0,1
6371,max_effective,10,30,3,3,0.05,0.95,0.7383017979147256,5,15.0,1,15.0,1,15.0,1,15.0,1
6372,max_effective,10,30,3,3,0.05,0.95,0.8541834429941013,4,19.0,1,19.0,1,19.0,1,19.0,1
6373,max_effective,10,30,3,3,0.05,0.95,0.9180915147789184,12,46.0,1,46.0,1,46.0,1,46.0,1
6374,max_effective,10,30,3,3,0.05,0.95,0.870848703873541,7,22.0,1,22.0,1,22.0,1,22.0,1
6375,max_effective,10,30,3,3,0.05,0.95,0.9148537320889976,24,49.0,1,49.0,1,49.0,1,49.0,1
6376,max_effective,10,30,3,3,0.05,0.95,0.9052281932103472,7,24.0,1,24.0,1,24.0,1,24.0,1
6377,max_effective,10,30,3,3,0.05,0.95,0.7173397572125113,12,26.0,1,26.0,1,26.0,1,26.0,1
6378,max_effective,10,30,3,3,0.05,0.95,0.8423362154782698,8,26.0,1,26.0,1,26.0,1,26.0,1
6379,max_effective,10,30,3,3,0.05,0.95,0.882723016047881,7,19.0,1,19.0,1,19.0,1,19.0,1
6380,max_effective,10,30,3,3,0.05,0.95,0.9379279243071844,6,19.0,1,19.0,1,19.0,1,19.0,1
6381,max_effective,10,30,3,3,0.05,0.95,0.8614886580919365,3,15.0,1,15.0,1,15.0,1,15.0,1
6382,max_effective,10,30,3,3,0.05,0.95,0.8902792232249337,6,22.0,1,22.0,1,22.0,1,18.0,0
6383,max_effective,10,30,3,3,0.05,0.95,0.9088075593985544,9,26.0,1,26.0,1,26.0,1,26.0,1
6384,max_effective,10,30,3,3,0.05,0.95,0.7734465227006273,11,22.0,1,22.0,1,22.0,1,22.0,1
6385,max_effective,10,30,3,3,0.05,0.95,0.7803368607889415,4,16.0,1,16.0,1,16.0,1,16.0,1
6386,max_effective,10,30,3,3,0.05,0.95,0.8234463972734302,5,21.0,1,21.0,1,21.0,1,21.0,1
6387,max_effective,10,30,3,3,0.05,0.95,0.9077366757222992,15,54.0,1,54.0,1,54.0,1,54.0,1
6388,max_effective,10,30,3,3,0.05,0.95,0.6561705244402367,3,17.0,1,17.0,1,17.0,1,17.0,1
6389,max_effective,10,30,3,3,0.05,0.95,0.7644231891056692,8,29.0,1,29.0,1,29.0,1,29.0,1
6390,max_effective,10,30,3,3,0.05,0.95,0.9297893222991588,19,48.0,1,48.0,1,48.0,1,48.0,1
6391,max_effective,10,30,3,3,0.05,0.95,0.9002831949450723,21,41.0,1,41.0,1,41.0,1,40.0,0
6392,max_effective,10,30,3,3,0.05,0.95,0.9236648442595627,30,45.0,1,45.0,1,45.0,1,45.0,1
6393,max_effective,10,30,3,3,0.05,0.95,0.8632915144672405,11,46.0,1,46.0,1,46.0,1,46.0,1
6394,max_effective,10,30,3,3,0.05,0.95,0.8357961300962904,16,27.0,1,27.0,1,27.0,1,26.0,0
6395,max_effective,10,30,3,3,0.05,0.95,0.8863034677896722,11,25.0,1,25.0,1,25.0,1,25.0,1
6396,max_effective,10,30,3,3,0.05,0.95,0.9499264999263106,63,66.0,0,78.0,0,85.0,1,85.0,1
6397,max_effective,10,30,3,3,0.05,0.95,0.939661626183749,6,23.0,1,23.0,1,23.0,1,23.0,1
6398,max_effective,10,30,3,3,0.05,0.95,0.8988381000341311,29,67.0,1,67.0,1,66.0,0,59.0,0
6399,max_effective,10,30,3,3,0.05,0.95,0.8535825297191734,3,19.0,1,19.0,1,19.0,1,19.0,1
6400,max_effective,10,30,3,3,0.05,0.95,0.8745043921842239,13,34.0,1,34.0,1,34.0,1,34.0,1
6401,max_effective,10,30,3,3,0.05,0.95,0.8381743484016231,2,14.0,1,14.0,1,14.0,1,14.0,1
6402,max_effective,10,30,3,3,0.05,0.95,0.9005375975130006,14,39.0,1,39.0,1,39.0,1,39.0,1
6403,max_effective,10,30,3,3,0.05,0.95,0.8254574139715659,11,24.0,1,24.0,1,24.0,1,24.0,1
6404,max_effective,10,30,3,3,0.05,0.95,0.857965621273616,5,21.0,1,21.0,1,21.0,1,21.0,1
6405,max_effective,10,30,3,3,0.05,0.95,0.9132227449288218,13,25.0,1,25.0,1,25.0,1,25.0,1
6406,max_effective,10,30,3,3,0.05,0.95,0.9031904850513216,5,23.0,1,23.0,1,23.0,1,23.0,1
6407,max_effective,10,30,3,3,0.05,0.95,0.8343619548526884,6,25.0,1,25.0,1,25.0,1,25.0,1
6408,max_effective,10,30,3,3,0.05,0.95,0.8252466707430021,14,38.0,1,38.0,1,38.0,1,38.0,1
6409,max_effective,10,30,3,3,0.05,0.95,0.829202081784746,11,50.0,1,50.0,1,50.0,1,50.0,1
6410,max_effective,10,30,3,3,0.05,0.95,0.9334908677652268,7,23.0,1,23.0,1,23.0,1,23.0,1
6411,max_effective,10,30,3,3,0.05,0.95,0.92767897644613,9,28.0,1,28.0,1,28.0,1,28.0,1
6412,max_effective,10,30,3,3,0.05,0.95,0.8581126154162749,7,36.0,1,36.0,1,36.0,1,36.0,1
6413,max_effective,10,30,3,3,0.05,0.95,0.854686469890809,19,42.0,1,42.0,1,42.0,1,42.0,1
6414,max_effective,10,30,3,3,0.05,0.95,0.9309205037390628,32,51.0,1,51.0,1,51.0,1,50.0,0
6415,max_effective,10,30,3,3,0.05,0.95,0.9070404397416322,13,26.0,1,26.0,1,26.0,1,24.0,0
6416,max_effective,10,30,3,3,0.05,0.95,0.8734912258362904,12,43.0,1,43.0,1,43.0,1,43.0,1
6417,max_effective,10,30,3,3,0.05,0.95,0.7981334595575303,4,18.0,1,18.0,1,18.0,1,18.0,1
6418,max_effective,10,30,3,3,0.05,0.95,0.8573381267044622,6,19.0,1,19.0,1,19.0,1,19.0,1
6419,max_effective,10,30,3,3,0.05,0.95,0.8883913389965215,15,33.0,1,33.0,1,33.0,1,33.0,1
6420,max_effective,10,30,3,3,0.05,0.95,0.9177996152137146,4,17.0,1,17.0,1,17.0,1,17.0,1
6421,max_effective,10,30,3,3,0.05,0.95,0.9307649944054286,40,60.0,0,64.0,0,70.0,1,70.0,1
6422,max_effective,10,30,3,3,0.05,0.95,0.9086655128761516,17,36.0,1,36.0,1,36.0,1,36.0,1
6423,max_effective,10,30,3,3,0.05,0.95,0.6867539614295457,3,14.0,1,14.0,1,14.0,1,14.0,1
6424,max_effective,10,30,3,3,0.05,0.95,0.8306429342804227,4,15.0,1,15.0,1,15.0,1,15.0,1
6425,max_effective,10,30,3,3,0.05,0.95,0.9158257837057858,29,72.0,0,80.0,1,79.0,0,78.0,0
6426,max_effective,10,30,3,3,0.05,0.95,0.9339825083835538,12,26.0,1,26.0,1,26.0,1,26.0,1
6427,max_effective,10,30,3,3,0.05,0.95,0.8993277830710861,4,20.0,1,20.0,1,20.0,1,20.0,1
6428,max_effective,10,30,3,3,0.05,0.95,0.6941901726730138,4,17.0,1,17.0,1,17.0,1,17.0,1
6429,max_effective,10,30,3,3,0.05,0.95,0.944311565798231,25,45.0,1,45.0,1,45.0,1,45.0,1
6430,max_effective,10,30,3,3,0.05,0.95,0.8089362422938806,9,20.0,1,20.0,1,20.0,1,20.0,1
6431,max_effective,10,30,3,3,0.05,0.95,0.8705811503634697,3,16.0,1,16.0,1,16.0,1,16.0,1
6432,max_effective,10,30,3,3,0.05,0.95,0.8857132359767624,41,61.0,1,61.0,1,61.0,1,61.0,1
6433,max_effective,10,30,3,3,0.05,0.95,0.9269068615185384,23,47.0,1,47.0,1,47.0,1,44.0,0
6434,max_effective,10,30,3,3,0.05,0.95,0.8521673848364336,7,27.0,1,27.0,1,27.0,1,27.0,1
6435,max_effective,10,30,3,3,0.05,0.95,0.9445359966869108,43,69.0,1,65.0,0,69.0,1,65.0,0
6436,max_effective,10,30,3,3,0.05,0.95,0.942688702340004,10,27.0,1,27.0,1,27.0,1,27.0,1
6437,max_effective,10,30,3,3,0.05,0.95,0.8180077981485395,11,22.0,1,22.0,1,22.0,1,22.0,1
6438,max_effective,10,30,3,3,0.05,0.95,0.9379933995182288,14,26.0,1,26.0,1,26.0,1,25.0,0
6439,max_effective,10,30,3,3,0.05,0.95,0.9045641619201032,6,20.0,1,20.0,1,20.0,1,20.0,1
6440,max_effective,10,30,3,3,0.05,0.95,0.8256511888201101,22,43.0,1,43.0,1,43.0,1,43.0,1
6441,max_effective,10,30,3,3,0.05,0.95,0.8446662754765857,4,17.0,1,17.0,1,17.0,1,17.0,1
6442,max_effective,10,30,3,3,0.05,0.95,0.8814729529846995,7,22.0,1,22.0,1,22.0,1,22.0,1
6443,max_effective,10,30,3,3,0.05,0.95,0.9277658707146144,21,40.0,1,40.0,1,40.0,1,40.0,1
6444,max_effective,10,30,3,3,0.05,0.95,0.5796386686764204,3,16.0,1,16.0,1,16.0,1,16.0,1
6445,max_effective,10,30,3,3,0.05,0.95,0.8515863360569669,5,20.0,1,20.0,1,20.0,1,20.0,1
6446,max_effective,10,30,3,3,0.05,0.95,0.8461011968217734,7,27.0,1,27.0,1,27.0,1,27.0,1
6447,max_effective,10,30,3,3,0.05,0.95,0.8666582464130791,5,23.0,1,23.0,1,23.0,1,23.0,1
6448,max_effective,10,30,3,3,0.05,0.95,0.9063024212748768,17,32.0,1,32.0,1,32.0,1,32.0,1
6449,max_effective,10,30,3,3,0.05,0.95,0.885251457876761,6,19.0,1,19.0,1,19.0,1,19.0,1
6450,max_effective,10,30,3,3,0.05,0.95,0.8341623160661196,7,30.0,1,30.0,1,30.0,1,30.0,1
6451,max_effective,10,30,3,3,0.05,0.95,0.8001384803403684,2,14.0,1,14.0,1,14.0,1,14.0,1
6452,max_effective,10,30,3,3,0.05,0.95,0.9354914100631392,27,57.0,1,57.0,1,57.0,1,57.0,1
6453,max_effective,10,30,3,3,0.05,0.95,0.7235679153661939,18,30.0,1,30.0,1,30.0,1,30.0,1
6454,max_effective,10,30,3,3,0.05,0.95,0.8951058935583364,12,32.0,1,32.0,1,32.0,1,32.0,1
6455,max_effective,10,30,3,3,0.05,0.95,0.8598194159505889,7,18.0,1,18.0,1,18.0,1,18.0,1
6456,max_effective,10,30,3,3,0.05,0.95,0.9454711953892184,28,54.0,1,54.0,1,54.0,1,54.0,1
6457,max_effective,10,30,3,3,0.05,0.95,0.9401286769502576,14,24.0,1,24.0,1,24.0,1,23.0,0
6458,max_effective,10,30,3,3,0.05,0.95,0.9462954539087044,37,50.0,1,50.0,1,50.0,1,47.0,0
6459,max_effective,10,30,3,3,0.05,0.95,0.9308174667428524,21,43.0,1,43.0,1,43.0,1,43.0,1
6460,max_effective,10,30,3,3,0.05,0.95,0.919295250177716,9,23.0,1,23.0,1,23.0,1,23.0,1
6461,max_effective,10,30,3,3,0.05,0.95,0.8512869869763066,7,27.0,1,27.0,1,27.0,1,27.0,1
6462,max_effective,10,30,3,3,0.05,0.95,0.8778709073062151,14,38.0,1,38.0,1,38.0,1,38.0,1
6463,max_effective,10,30,3,3,0.05,0.95,0.8778993923258974,22,46.0,1,46.0,1,46.0,1,46.0,1
6464,max_effective,10,30,3,3,0.05,0.95,0.9412184217267424,18,45.0,1,45.0,1,45.0,1,45.0,1
6465,max_effective,10,30,3,3,0.05,0.95,0.9400429554908952,5,23.0,1,23.0,1,23.0,1,23.0,1
6466,max_effective,10,30,3,3,0.05,0.95,0.9270798182950344,8,20.0,1,20.0,1,20.0,1,20.0,1
6467,max_effective,10,30,3,3,0.05,0.95,0.928375615448639,5,18.0,1,18.0,1,18.0,1,18.0,1
6468,max_effective,10,30,3,3,0.05,0.95,0.8081801003633041,17,31.0,1,31.0,1,31.0,1,31.0,1
6469,max_effective,10,30,3,3,0.05,0.95,0.7891011190186135,4,16.0,1,16.0,1,16.0,1,16.0,1
6470,max_effective,10,30,3,3,0.05,0.95,0.8629646257898167,11,42.0,1,42.0,1,42.0,1,42.0,1
6471,max_effective,10,30,3,3,0.05,0.95,0.9355043566907124,13,33.0,1,33.0,1,33.0,1,33.0,1
6472,max_effective,10,30,3,3,0.05,0.95,0.8832770853902772,12,33.0,1,33.0,1,33.0,1,33.0,1
6473,max_effective,10,30,3,3,0.05,0.95,0.94439213612232,20,39.0,1,39.0,1,39.0,1,39.0,1
6474,max_effective,10,30,3,3,0.05,0.95,0.9207598351633772,8,26.0,1,26.0,1,26.0,1,26.0,1
6475,max_effective,10,30,3,3,0.05,0.95,0.9269460122339198,16,39.0,1,39.0,1,39.0,1,39.0,1
6476,max_effective,10,30,3,3,0.05,0.95,0.8732256754021749,4,15.0,1,15.0,1,15.0,1,15.0,1
6477,max_effective,10,30,3,3,0.05,0.95,0.8051679937317255,6,21.0,1,21.0,1,21.0,1,21.0,1
6478,max_effective,10,30,3,3,0.05,0.95,0.8469825105596752,18,40.0,1,40.0,1,40.0,1,40.0,1
6479,max_effective,10,30,3,3,0.05,0.95,0.9017938172026584,14,41.0,1,41.0,1,41.0,1,41.0,1
6480,max_effective,10,30,3,3,0.05,0.95,0.9431018287924692,43,76.0,0,80.0,0,86.0,0,87.0,1
6481,max_effective,10,30,3,3,0.05,0.95,0.8648379168610263,10,27.0,1,27.0,1,27.0,1,27.0,1
6482,max_effective,10,30,3,3,0.05,0.95,0.8306111900047275,4,17.0,1,17.0,1,17.0,1,17.0,1
6483,max_effective,10,30,3,3,0.05,0.95,0.8845370048986451,8,27.0,1,27.0,1,27.0,1,27.0,1
6484,max_effective,10,30,3,3,0.05,0.95,0.8513622936093402,5,17.0,1,17.0,1,17.0,1,17.0,1
6485,max_effective,10,30,3,3,0.05,0.95,0.8153534853161805,8,24.0,1,24.0,1,24.0,1,24.0,1
6486,max_effective,10,30,3,3,0.05,0.95,0.8906259116807544,8,24.0,1,24.0,1,24.0,1,23.0,0
6487,max_effective,10,30,3,3,0.05,0.95,0.6462303908126276,4,19.0,1,19.0,1,19.0,1,19.0,1
6488,max_effective,10,30,3,3,0.05,0.95,0.7770718832169785,25,55.0,1,55.0,1,55.0,1,55.0,1
6489,max_effective,10,30,3,3,0.05,0.95,0.8053198560621254,11,41.0,1,41.0,1,41.0,1,41.0,1
6490,max_effective,10,30,3,3,0.05,0.95,0.925522671039272,13,35.0,1,35.0,1,35.0,1,35.0,1
6491,max_effective,10,30,3,3,0.05,0.95,0.7467062298898163,7,19.0,1,19.0,1,19.0,1,19.0,1
6492,max_effective,10,30,3,3,0.05,0.95,0.8754993495391276,5,22.0,1,22.0,1,22.0,1,22.0,1
6493,max_effective,10,30,3,3,0.05,0.95,0.8901389136978147,4,14.0,1,14.0,1,14.0,1,14.0,1
6494,max_effective,10,30,3,3,0.05,0.95,0.7316665179817448,7,21.0,1,21.0,1,21.0,1,21.0,1
6495,max_effective,10,30,3,3,0.05,0.95,0.8750174049437974,13,35.0,1,35.0,1,35.0,1,35.0,1
6496,max_effective,10,30,3,3,0.05,0.95,0.8700441912206719,2,16.0,1,16.0,1,16.0,1,16.0,1
6497,max_effective,10,30,3,3,0.05,0.95,0.9198766903515098,26,44.0,1,44.0,1,44.0,1,44.0,1
6498,max_effective,10,30,3,3,0.05,0.95,0.9157660457566038,15,40.0,1,40.0,1,40.0,1,40.0,1
6499,max_effective,10,30,3,3,0.05,0.95,0.91519196785172,20,32.0,1,32.0,1,32.0,1,32.0,1
6500,max_effective,10,30,3,3,0.05,0.95,0.893471134878664,9,21.0,1,21.0,1,21.0,1,20.0,0
6501,max_effective,10,30,3,3,0.05,0.95,0.9349809163762296,44,66.0,0,67.0,1,67.0,1,67.0,1
6502,max_effective,10,30,3,3,0.05,0.95,0.919953430551915,11,30.0,1,30.0,1,30.0,1,30.0,1
6503,max_effective,10,30,3,3,0.05,0.95,0.9299043163991428,27,56.0,1,56.0,1,56.0,1,56.0,1
6504,max_effective,10,30,3,3,0.05,0.95,0.9382270328774464,7,30.0,1,30.0,1,30.0,1,30.0,1
6505,max_effective,10,30,3,3,0.05,0.95,0.8482580624344275,7,27.0,1,27.0,1,27.0,1,27.0,1
6506,max_effective,10,30,3,3,0.05,0.95,0.8967901640246816,13,39.0,1,39.0,1,39.0,1,39.0,1
6507,max_effective,10,30,3,3,0.05,0.95,0.9120613891488216,10,29.0,1,29.0,1,29.0,1,29.0,1
6508,max_effective,10,30,3,3,0.05,0.95,0.937363216249309,12,50.0,1,50.0,1,50.0,1,50.0,1
6509,max_effective,10,30,3,3,0.05,0.95,0.7432855079454577,9,27.0,1,27.0,1,27.0,1,27.0,1
6510,max_effective,10,30,3,3,0.05,0.95,0.780315887135716,3,14.0,1,14.0,1,14.0,1,14.0,1
6511,max_effective,10,30,3,3,0.05,0.95,0.8826771047206259,10,25.0,1,25.0,1,25.0,1,25.0,1
6512,max_effective,10,30,3,3,0.05,0.95,0.79079891221015,12,34.0,1,34.0,1,34.0,1,34.0,1
6513,max_effective,10,30,3,3,0.05,0.95,0.8767905130623801,10,40.0,1,40.0,1,40.0,1,40.0,1
6514,max_effective,10,30,3,3,0.05,0.95,0.8837340836251972,17,37.0,1,37.0,1,37.0,1,37.0,1
6515,max_effective,10,30,3,3,0.05,0.95,0.8894960357343241,12,48.0,1,48.0,1,48.0,1,48.0,1
6516,max_effective,10,30,3,3,0.05,0.95,0.8837892873925154,7,20.0,1,20.0,1,20.0,1,20.0,1
6517,max_effective,10,30,3,3,0.05,0.95,0.9019116988082608,18,33.0,1,33.0,1,33.0,1,33.0,1
6518,max_effective,10,30,3,3,0.05,0.95,0.8562485196277166,11,34.0,1,34.0,1,34.0,1,34.0,1
6519,max_effective,10,30,3,3,0.05,0.95,0.6814796161566692,5,19.0,1,19.0,1,19.0,1,19.0,1
6520,max_effective,10,30,3,3,0.05,0.95,0.8148254195660766,14,33.0,1,33.0,1,33.0,1,33.0,1
6521,max_effective,10,30,3,3,0.05,0.95,0.8534867199911467,6,28.0,1,28.0,1,28.0,1,28.0,1
6522,max_effective,10,30,3,3,0.05,0.95,0.8773073462778065,10,22.0,1,22.0,1,22.0,1,22.0,1
6523,max_effective,10,30,3,3,0.05,0.95,0.8607496516400268,3,16.0,1,16.0,1,16.0,1,16.0,1
6524,max_effective,10,30,3,3,0.05,0.95,0.9062551835781442,6,23.0,1,23.0,1,23.0,1,23.0,1
6525,max_effective,10,30,3,3,0.05,0.95,0.9447670338220232,52,62.0,0,66.0,1,66.0,1,66.0,1
6526,max_effective,10,30,3,3,0.05,0.95,0.8426269467365822,4,22.0,1,22.0,1,22.0,1,19.0,0
6527,max_effective,10,30,3,3,0.05,0.95,0.8300866682599876,20,42.0,1,42.0,1,42.0,1,42.0,1
6528,max_effective,10,30,3,3,0.05,0.95,0.901992215124552,15,32.0,1,32.0,1,32.0,1,32.0,1
6529,max_effective,10,30,3,3,0.05,0.95,0.9343332124067604,27,50.0,1,50.0,1,50.0,1,50.0,1
6530,max_effective,10,30,3,3,0.05,0.95,0.7673218795069219,9,24.0,1,24.0,1,24.0,1,24.0,1
6531,max_effective,10,30,3,3,0.05,0.95,0.9398198051296728,14,46.0,1,46.0,1,46.0,1,46.0,1
6532,max_effective,10,30,3,3,0.05,0.95,0.853697571761344,6,22.0,1,22.0,1,22.0,1,22.0,1
6533,max_effective,10,30,3,3,0.05,0.95,0.7374328970118303,8,30.0,1,30.0,1,30.0,1,30.0,1
6534,max_effective,10,30,3,3,0.05,0.95,0.9201153120510592,18,62.0,1,62.0,1,62.0,1,62.0,1
6535,max_effective,10,30,3,3,0.05,0.95,0.9258797742653572,15,34.0,1,34.0,1,34.0,1,33.0,0
6536,max_effective,10,30,3,3,0.05,0.95,0.87279445375263,6,20.0,1,20.0,1,20.0,1,19.0,0
6537,max_effective,10,30,3,3,0.05,0.95,0.8623982938617393,6,26.0,1,26.0,1,26.0,1,26.0,1
6538,max_effective,10,30,3,3,0.05,0.95,0.9373672875319196,52,67.0,0,72.0,0,72.0,0,74.0,1
6539,max_effective,10,30,3,3,0.05,0.95,0.8153373674969995,9,20.0,1,20.0,1,20.0,1,20.0,1
6540,max_effective,10,30,3,3,0.05,0.95,0.8151147523076296,7,19.0,1,19.0,1,19.0,1,19.0,1
6541,max_effective,10,30,3,3,0.05,0.95,0.9344960546383172,74,71.0,0,75.0,0,82.0,0,83.0,1
6542,max_effective,10,30,3,3,0.05,0.95,0.8711361663188418,4,18.0,1,18.0,1,18.0,1,18.0,1
6543,max_effective,10,30,3,3,0.05,0.95,0.8848791972189052,17,44.0,1,44.0,1,44.0,1,44.0,1
6544,max_effective,10,30,3,3,0.05,0.95,0.8298006781855984,12,34.0,1,34.0,1,34.0,1,34.0,1
6545,max_effective,10,30,3,3,0.05,0.95,0.9408218917314504,28,56.0,0,58.0,1,58.0,1,58.0,1
6546,max_effective,10,30,3,3,0.05,0.95,0.902125242847831,11,34.0,1,34.0,1,34.0,1,34.0,1
6547,max_effective,10,30,3,3,0.05,0.95,0.8326633502226113,6,24.0,1,24.0,1,24.0,1,24.0,1
6548,max_effective,10,30,3,3,0.05,0.95,0.9375740944406912,11,27.0,1,27.0,1,27.0,1,27.0,1
6549,max_effective,10,30,3,3,0.05,0.95,0.9237065490619464,20,35.0,1,35.0,1,35.0,1,35.0,1
6550,max_effective,10,30,3,3,0.05,0.95,0.8953795220741677,11,28.0,1,28.0,1,28.0,1,28.0,1
6551,max_effective,10,30,3,3,0.05,0.95,0.9025152941720164,21,41.0,1,41.0,1,41.0,1,41.0,1
6552,max_effective,10,30,3,3,0.05,0.95,0.8133674989334017,5,25.0,1,25.0,1,25.0,1,25.0,1
6553,max_effective,10,30,3,3,0.05,0.95,0.876968834011331,8,22.0,1,22.0,1,22.0,1,22.0,1
6554,max_effective,10,30,3,3,0.05,0.95,0.9055860196550928,52,69.0,0,77.0,0,78.0,1,78.0,1
6555,max_effective,10,30,3,3,0.05,0.95,0.8886253971991214,20,48.0,1,48.0,1,48.0,1,48.0,1
6556,max_effective,10,30,3,3,0.05,0.95,0.9492042098837384,51,63.0,0,72.0,0,78.0,1,77.0,0
6557,max_effective,10,30,3,3,0.05,0.95,0.8548245711976524,7,29.0,1,29.0,1,29.0,1,29.0,1
6558,max_effective,10,30,3,3,0.05,0.95,0.9249762273570808,7,40.0,1,40.0,1,40.0,1,40.0,1
6559,max_effective,10,30,3,3,0.05,0.95,0.8803346400178566,14,38.0,1,38.0,1,38.0,1,38.0,1
6560,max_effective,10,30,3,3,0.05,0.95,0.8512990141510753,9,34.0,1,34.0,1,34.0,1,34.0,1
6561,max_effective,10,30,3,3,0.05,0.95,0.876246809998771,9,28.0,1,28.0,1,28.0,1,28.0,1
6562,max_effective,10,30,3,3,0.05,0.95,0.9473873320613124,22,39.0,1,39.0,1,39.0,1,39.0,1
6563,max_effective,10,30,3,3,0.05,0.95,0.8104779472448026,8,20.0,1,20.0,1,20.0,1,20.0,1
6564,max_effective,10,30,3,3,0.05,0.95,0.8507892781859889,5,29.0,1,29.0,1,29.0,1,27.0,0
6565,max_effective,10,30,3,3,0.05,0.95,0.9283992242535078,64,67.0,0,70.0,0,76.0,0,79.0,1
6566,max_effective,10,30,3,3,0.05,0.95,0.8757383365317056,10,28.0,1,28.0,1,28.0,1,28.0,1
6567,max_effective,10,30,3,3,0.05,0.95,0.9184642720859736,23,47.0,1,47.0,1,47.0,1,47.0,1
6568,max_effective,10,30,3,3,0.05,0.95,0.921662467922688,20,43.0,1,43.0,1,43.0,1,43.0,1
6569,max_effective,10,30,3,3,0.05,0.95,0.7929446228596649,4,25.0,1,25.0,1,25.0,1,25.0,1
6570,max_effective,10,30,3,3,0.05,0.95,0.9213912502575862,21,54.0,1,54.0,1,54.0,1,54.0,1
6571,max_effective,10,30,3,3,0.05,0.95,0.8984830978994588,3,17.0,1,17.0,1,17.0,1,17.0,1
6572,max_effective,10,30,3,3,0.05,0.95,0.946464464498496,26,69.0,0,72.0,1,70.0,0,72.0,1
6573,max_effective,10,30,3,3,0.05,0.95,0.7495864984133568,6,24.0,1,24.0,1,24.0,1,24.0,1
6574,max_effective,10,30,3,3,0.05,0.95,0.9444444446993316,15,44.0,1,44.0,1,44.0,1,44.0,1
6575,max_effective,10,30,3,3,0.05,0.95,0.8835059869390202,2,11.0,1,11.0,1,11.0,1,11.0,1
6576,max_effective,10,30,3,3,0.05,0.95,0.9350353882140988,19,52.0,1,52.0,1,52.0,1,52.0,1
6577,max_effective,10,30,3,3,0.05,0.95,0.8970946091114539,26,69.0,0,76.0,0,77.0,1,76.0,0
6578,max_effective,10,30,3,3,0.05,0.95,0.7888782517040727,7,19.0,1,19.0,1,19.0,1,19.0,1
6579,max_effective,10,30,3,3,0.05,0.95,0.8040782455167645,3,13.0,1,13.0,1,13.0,1,13.0,1
6580,max_effective,10,30,3,3,0.05,0.95,0.8449751060038166,6,20.0,1,20.0,1,20.0,1,20.0,1
6581,max_effective,10,30,3,3,0.05,0.95,0.9128733528100904,15,46.0,1,46.0,1,46.0,1,46.0,1
6582,max_effective,10,30,3,3,0.05,0.95,0.8108476498742094,12,32.0,1,32.0,1,32.0,1,32.0,1
6583,max_effective,10,30,3,3,0.05,0.95,0.7614660927742438,4,15.0,1,15.0,1,15.0,1,15.0,1
6584,max_effective,10,30,3,3,0.05,0.95,0.9459333392343716,45,62.0,1,62.0,1,62.0,1,62.0,1
6585,max_effective,10,30,3,3,0.05,0.95,0.8715949124365157,4,16.0,1,16.0,1,16.0,1,16.0,1
6586,max_effective,10,30,3,3,0.05,0.95,0.9351323370009912,20,71.0,1,71.0,1,65.0,0,62.0,0
6587,max_effective,10,30,3,3,0.05,0.95,0.9102192138217772,22,42.0,1,42.0,1,42.0,1,42.0,1
6588,max_effective,10,30,3,3,0.05,0.95,0.8581832848231675,20,40.0,1,40.0,1,40.0,1,40.0,1
6589,max_effective,10,30,3,3,0.05,0.95,0.9390583487677164,40,66.0,1,66.0,1,66.0,1,66.0,1
6590,max_effective,10,30,3,3,0.05,0.95,0.9144564293357876,5,22.0,1,22.0,1,22.0,1,22.0,1
6591,max_effective,10,30,3,3,0.05,0.95,0.7011722009080947,6,23.0,1,23.0,1,23.0,1,20.0,0
6592,max_effective,10,30,3,3,0.05,0.95,0.8102848418606989,7,27.0,1,27.0,1,27.0,1,27.0,1
6593,max_effective,10,30,3,3,0.05,0.95,0.7328483776183712,2,15.0,1,15.0,1,15.0,1,15.0,1
6594,max_effective,10,30,3,3,0.05,0.95,0.8951314233231532,9,32.0,1,32.0,1,32.0,1,32.0,1
6595,max_effective,10,30,3,3,0.05,0.95,0.8882868311640061,9,32.0,1,32.0,1,32.0,1,32.0,1
6596,max_effective,10,30,3,3,0.05,0.95,0.7424409496643827,3,20.0,1,20.0,1,20.0,1,20.0,1
6597,max_effective,10,30,3,3,0.05,0.95,0.9408456296972596,30,59.0,1,59.0,1,59.0,1,59.0,1
6598,max_effective,10,30,3,3,0.05,0.95,0.8779201909819787,13,27.0,1,27.0,1,27.0,1,27.0,1
6599,max_effective,10,30,3,3,0.05,0.95,0.828517188201699,15,33.0,1,33.0,1,33.0,1,31.0,0
6600,max_effective,10,30,3,3,0.05,0.95,0.9042163248790026,11,25.0,1,25.0,1,25.0,1,25.0,1
6601,max_effective,10,30,3,3,0.05,0.95,0.7972961399656023,6,21.0,1,21.0,1,21.0,1,21.0,1
6602,max_effective,10,30,3,3,0.05,0.95,0.900310979920717,22,43.0,1,43.0,1,43.0,1,43.0,1
6603,max_effective,10,30,3,3,0.05,0.95,0.9194015493681064,16,36.0,1,36.0,1,36.0,1,36.0,1
6604,max_effective,10,30,3,3,0.05,0.95,0.7887333129451992,8,21.0,1,21.0,1,21.0,1,21.0,1
6605,max_effective,10,30,3,3,0.05,0.95,0.8886028551117316,31,58.0,1,58.0,1,58.0,1,54.0,0
6606,max_effective,10,30,3,3,0.05,0.95,0.9258591983545132,27,40.0,1,40.0,1,40.0,1,40.0,1
6607,max_effective,10,30,3,3,0.05,0.95,0.8927606416960465,14,25.0,1,25.0,1,25.0,1,25.0,1
6608,max_effective,10,30,3,3,0.05,0.95,0.8092567779767265,10,26.0,1,26.0,1,26.0,1,26.0,1
6609,max_effective,10,30,3,3,0.05,0.95,0.8467985904258983,24,44.0,1,44.0,1,44.0,1,44.0,1
6610,max_effective,10,30,3,3,0.05,0.95,0.947705692501551,14,30.0,1,30.0,1,30.0,1,30.0,1
6611,max_effective,10,30,3,3,0.05,0.95,0.6186394287375511,7,24.0,1,24.0,1,24.0,1,24.0,1
6612,max_effective,10,30,3,3,0.05,0.95,0.7409778271658403,4,19.0,1,19.0,1,19.0,1,19.0,1
6613,max_effective,10,30,3,3,0.05,0.95,0.9261643809179144,28,45.0,1,45.0,1,45.0,1,45.0,1
6614,max_effective,10,30,3,3,0.05,0.95,0.9099065075691484,15,43.0,1,43.0,1,43.0,1,43.0,1
6615,max_effective,10,30,3,3,0.05,0.95,0.9357759962865776,17,41.0,1,41.0,1,41.0,1,41.0,1
6616,max_effective,10,30,3,3,0.05,0.95,0.9339354349803388,20,58.0,1,58.0,1,58.0,1,58.0,1
6617,max_effective,10,30,3,3,0.05,0.95,0.8738311862337219,5,20.0,1,20.0,1,20.0,1,20.0,1
6618,max_effective,10,30,3,3,0.05,0.95,0.9267338238930743,23,43.0,1,43.0,1,43.0,1,43.0,1
6619,max_effective,10,30,3,3,0.05,0.95,0.9476126831236484,5,26.0,1,26.0,1,26.0,1,26.0,1
6620,max_effective,10,30,3,3,0.05,0.95,0.9073237989596946,18,51.0,1,51.0,1,51.0,1,51.0,1
6621,max_effective,10,30,3,3,0.05,0.95,0.7627167262962279,14,27.0,1,27.0,1,27.0,1,27.0,1
6622,max_effective,10,30,3,3,0.05,0.95,0.7404071279705515,2,13.0,1,13.0,1,13.0,1,13.0,1
6623,max_effective,10,30,3,3,0.05,0.95,0.8274109700143967,10,24.0,1,24.0,1,24.0,1,24.0,1
6624,max_effective,10,30,3,3,0.05,0.95,0.9198976180692232,8,21.0,1,21.0,1,21.0,1,21.0,1
6625,max_effective,10,30,3,3,0.05,0.95,0.8761166315624487,6,29.0,1,29.0,1,29.0,1,29.0,1
6626,max_effective,10,30,3,3,0.05,0.95,0.9169911597212692,21,42.0,1,42.0,1,42.0,1,42.0,1
6627,max_effective,10,30,3,3,0.05,0.95,0.9403115246584416,14,35.0,1,35.0,1,35.0,1,35.0,1
6628,max_effective,10,30,3,3,0.05,0.95,0.9248340570713032,19,57.0,1,57.0,1,57.0,1,57.0,1
6629,max_effective,10,30,3,3,0.05,0.95,0.942400504362778,47,68.0,0,74.0,1,73.0,0,73.0,0
6630,max_effective,10,30,3,3,0.05,0.95,0.9341387226946636,13,37.0,1,37.0,1,37.0,1,37.0,1
6631,max_effective,10,30,3,3,0.05,0.95,0.9103256992936788,14,47.0,1,47.0,1,47.0,1,47.0,1
6632,max_effective,10,30,3,3,0.05,0.95,0.8399899628476774,5,24.0,1,24.0,1,24.0,1,24.0,1
6633,max_effective,10,30,3,3,0.05,0.95,0.9424005220462196,7,22.0,1,22.0,1,22.0,1,22.0,1
6634,max_effective,10,30,3,3,0.05,0.95,0.9060222723422864,16,47.0,1,47.0,1,47.0,1,47.0,1
6635,max_effective,10,30,3,3,0.05,0.95,0.9199993018702144,7,20.0,1,20.0,1,20.0,1,20.0,1
6636,max_effective,10,30,3,3,0.05,0.95,0.716706670997219,4,19.0,1,19.0,1,19.0,1,19.0,1
6637,max_effective,10,30,3,3,0.05,0.95,0.7685665830910017,10,26.0,1,26.0,1,26.0,1,26.0,1
6638,max_effective,10,30,3,3,0.05,0.95,0.8592429669904404,5,21.0,1,21.0,1,21.0,1,21.0,1
6639,max_effective,10,30,3,3,0.05,0.95,0.8963105419978744,11,30.0,1,30.0,1,30.0,1,30.0,1
6640,max_effective,10,30,3,3,0.05,0.95,0.9436174982509348,24,55.0,1,55.0,1,55.0,1,55.0,1
6641,max_effective,10,30,3,3,0.05,0.95,0.8458527499148906,6,22.0,1,22.0,1,22.0,1,22.0,1
6642,max_effective,10,30,3,3,0.05,0.95,0.930466738266863,24,51.0,1,51.0,1,51.0,1,51.0,1
6643,max_effective,10,30,3,3,0.05,0.95,0.8809667614469305,9,29.0,1,29.0,1,29.0,1,29.0,1
6644,max_effective,10,30,3,3,0.05,0.95,0.9238806125698328,21,46.0,1,46.0,1,46.0,1,46.0,1
6645,max_effective,10,30,3,3,0.05,0.95,0.947053917776818,16,29.0,1,29.0,1,29.0,1,29.0,1
6646,max_effective,10,30,3,3,0.05,0.95,0.8273075761157289,13,29.0,1,29.0,1,29.0,1,29.0,1
6647,max_effective,10,30,3,3,0.05,0.95,0.9204459895276176,8,24.0,1,24.0,1,24.0,1,24.0,1
6648,max_effective,10,30,3,3,0.05,0.95,0.7869606880053525,5,25.0,1,25.0,1,25.0,1,25.0,1
6649,max_effective,10,30,3,3,0.05,0.95,0.8455352909831069,5,22.0,1,22.0,1,22.0,1,22.0,1
6650,max_effective,10,30,3,3,0.05,0.95,0.9401108280004528,52,61.0,0,70.0,1,70.0,1,68.0,0
6651,max_effective,10,30,3,3,0.05,0.95,0.8968953645797669,10,37.0,1,37.0,1,37.0,1,37.0,1
6652,max_effective,10,30,3,3,0.05,0.95,0.8723466446984499,19,45.0,1,45.0,1,45.0,1,45.0,1
6653,max_effective,10,30,3,3,0.05,0.95,0.9227621752745856,19,50.0,1,50.0,1,50.0,1,50.0,1
6654,max_effective,10,30,3,3,0.05,0.95,0.9395315163256256,9,34.0,1,34.0,1,34.0,1,34.0,1
6655,max_effective,10,30,3,3,0.05,0.95,0.891688062069758,4,23.0,1,23.0,1,23.0,1,23.0,1
6656,max_effective,10,30,3,3,0.05,0.95,0.9472675522113458,60,65.0,0,80.0,0,83.0,1,79.0,0
6657,max_effective,10,30,3,3,0.05,0.95,0.7629274830477883,13,28.0,1,28.0,1,28.0,1,28.0,1
6658,max_effective,10,30,3,3,0.05,0.95,0.8851032407258157,3,16.0,1,16.0,1,16.0,1,16.0,1
6659,max_effective,10,30,3,3,0.05,0.95,0.9171411708589852,17,38.0,1,38.0,1,38.0,1,38.0,1
6660,max_effective,10,30,3,3,0.05,0.95,0.8962494729470258,24,66.0,1,66.0,1,63.0,0,64.0,0
6661,max_effective,10,30,3,3,0.05,0.95,0.7119645168997588,5,18.0,1,18.0,1,18.0,1,18.0,1
6662,max_effective,10,30,3,3,0.05,0.95,0.8810914301749033,7,20.0,1,20.0,1,20.0,1,20.0,1
6663,max_effective,10,30,3,3,0.05,0.95,0.8284148847351968,7,18.0,1,18.0,1,18.0,1,18.0,1
6664,max_effective,10,30,3,3,0.05,0.95,0.9444857336352678,16,47.0,1,47.0,1,47.0,1,47.0,1
6665,max_effective,10,30,3,3,0.05,0.95,0.8981852378917372,4,21.0,1,21.0,1,21.0,1,21.0,1
6666,max_effective,10,30,3,3,0.05,0.95,0.8329313082391362,19,42.0,1,42.0,1,42.0,1,42.0,1
6667,max_effective,10,30,3,3,0.05,0.95,0.9028557532961936,38,65.0,1,65.0,1,65.0,1,65.0,1
6668,max_effective,10,30,3,3,0.05,0.95,0.9399571946904052,14,26.0,1,26.0,1,26.0,1,26.0,1
6669,max_effective,10,30,3,3,0.05,0.95,0.9341436814012825,9,28.0,1,28.0,1,28.0,1,28.0,1
6670,max_effective,10,30,3,3,0.05,0.95,0.78961168071732,6,28.0,1,28.0,1,28.0,1,28.0,1
6671,max_effective,10,30,3,3,0.05,0.95,0.8878950239578071,7,25.0,1,25.0,1,25.0,1,25.0,1
6672,max_effective,10,30,3,3,0.05,0.95,0.4221147592810864,2,13.0,1,13.0,1,13.0,1,13.0,1
6673,max_effective,10,30,3,3,0.05,0.95,0.8302348416006282,6,21.0,1,21.0,1,21.0,1,21.0,1
6674,max_effective,10,30,3,3,0.05,0.95,0.9411148808346484,30,66.0,0,65.0,0,72.0,1,71.0,0
6675,max_effective,10,30,3,3,0.05,0.95,0.8387116149387875,8,30.0,1,30.0,1,30.0,1,30.0,1
6676,max_effective,10,30,3,3,0.05,0.95,0.717682362355544,3,14.0,1,14.0,1,14.0,1,12.0,0
6677,max_effective,10,30,3,3,0.05,0.95,0.8225249838719937,7,28.0,1,28.0,1,28.0,1,28.0,1
6678,max_effective,10,30,3,3,0.05,0.95,0.9242783298523396,7,27.0,1,27.0,1,27.0,1,27.0,1
6679,max_effective,10,30,3,3,0.05,0.95,0.8439667663765054,16,60.0,1,60.0,1,60.0,1,60.0,1
6680,max_effective,10,30,3,3,0.05,0.95,0.8408492826623983,7,23.0,1,23.0,1,23.0,1,23.0,1
6681,max_effective,10,30,3,3,0.05,0.95,0.9439974584939824,4,17.0,1,17.0,1,17.0,1,15.0,0
6682,max_effective,10,30,3,3,0.05,0.95,0.8905849085344988,9,23.0,1,23.0,1,23.0,1,23.0,1
6683,max_effective,10,30,3,3,0.05,0.95,0.8318120796619257,13,31.0,1,31.0,1,31.0,1,31.0,1
6684,max_effective,10,30,3,3,0.05,0.95,0.7153867288700668,3,15.0,1,15.0,1,15.0,1,14.0,0
6685,max_effective,10,30,3,3,0.05,0.95,0.8569830916459231,5,16.0,1,16.0,1,16.0,1,16.0,1
6686,max_effective,10,30,3,3,0.05,0.95,0.837004145183763,3,16.0,1,16.0,1,16.0,1,16.0,1
6687,max_effective,10,30,3,3,0.05,0.95,0.9070236228718876,6,26.0,1,26.0,1,26.0,1,25.0,0
6688,max_effective,10,30,3,3,0.05,0.95,0.7520645948559396,9,22.0,1,22.0,1,22.0,1,22.0,1
6689,max_effective,10,30,3,3,0.05,0.95,0.9334557674752604,26,48.0,1,48.0,1,48.0,1,48.0,1
6690,max_effective,10,30,3,3,0.05,0.95,0.8064507380423981,24,46.0,1,46.0,1,46.0,1,46.0,1
6691,max_effective,10,30,3,3,0.05,0.95,0.8362221092131902,11,31.0,1,31.0,1,31.0,1,31.0,1
6692,max_effective,10,30,3,3,0.05,0.95,0.809865178385128,8,29.0,1,29.0,1,29.0,1,29.0,1
6693,max_effective,10,30,3,3,0.05,0.95,0.8796154573994117,11,27.0,1,27.0,1,27.0,1,27.0,1
6694,max_effective,10,30,3,3,0.05,0.95,0.8860474111729932,34,66.0,1,65.0,0,66.0,1,64.0,0
6695,max_effective,10,30,3,3,0.05,0.95,0.8500086375152663,7,21.0,1,21.0,1,21.0,1,21.0,1
6696,max_effective,10,30,3,3,0.05,0.95,0.944906878523348,6,26.0,1,26.0,1,26.0,1,26.0,1
6697,max_effective,10,30,3,3,0.05,0.95,0.9236224503640044,20,33.0,1,33.0,1,33.0,1,33.0,1
6698,max_effective,10,30,3,3,0.05,0.95,0.939746773292662,28,70.0,0,69.0,0,78.0,1,78.0,1
6699,max_effective,10,30,3,3,0.05,0.95,0.903515202090428,13,38.0,1,38.0,1,38.0,1,38.0,1
6700,max_effective,10,30,3,3,0.05,0.95,0.7236019285202282,2,12.0,1,12.0,1,12.0,1,12.0,1
6701,max_effective,10,30,3,3,0.05,0.95,0.94068185427565,5,21.0,1,21.0,1,21.0,1,21.0,1
6702,max_effective,10,30,3,3,0.05,0.95,0.9448922721356358,2,15.0,1,15.0,1,15.0,1,14.0,0
6703,max_effective,10,30,3,3,0.05,0.95,0.735752385573051,8,35.0,1,35.0,1,35.0,1,35.0,1
6704,max_effective,10,30,3,3,0.05,0.95,0.9443108445560114,19,40.0,1,40.0,1,40.0,1,40.0,1
6705,max_effective,10,30,3,3,0.05,0.95,0.8987052689083762,25,55.0,1,55.0,1,55.0,1,55.0,1
6706,max_effective,10,30,3,3,0.05,0.95,0.9163188582318726,18,49.0,1,49.0,1,49.0,1,49.0,1
6707,max_effective,10,30,3,3,0.05,0.95,0.9322989143160896,6,23.0,1,23.0,1,23.0,1,23.0,1
6708,max_effective,10,30,3,3,0.05,0.95,0.9498918223050932,12,39.0,1,39.0,1,39.0,1,39.0,1
6709,max_effective,10,30,3,3,0.05,0.95,0.8279176506041782,24,49.0,1,49.0,1,49.0,1,49.0,1
6710,max_effective,10,30,3,3,0.05,0.95,0.8640197001323372,6,25.0,1,25.0,1,25.0,1,25.0,1
6711,max_effective,10,30,3,3,0.05,0.95,0.8568659565641767,10,26.0,1,26.0,1,26.0,1,26.0,1
6712,max_effective,10,30,3,3,0.05,0.95,0.9362884577667272,26,59.0,0,61.0,1,61.0,1,61.0,1
6713,max_effective,10,30,3,3,0.05,0.95,0.5010656918737373,2,13.0,1,13.0,1,13.0,1,13.0,1
6714,max_effective,10,30,3,3,0.05,0.95,0.822682179110977,6,18.0,1,18.0,1,18.0,1,18.0,1
6715,max_effective,10,30,3,3,0.05,0.95,0.9087954526080008,18,36.0,1,36.0,1,36.0,1,36.0,1
6716,max_effective,10,30,3,3,0.05,0.95,0.9015180044560112,16,32.0,1,32.0,1,32.0,1,32.0,1
6717,max_effective,10,30,3,3,0.05,0.95,0.9262406648090352,32,63.0,0,67.0,1,67.0,1,67.0,1
6718,max_effective,10,30,3,3,0.05,0.95,0.8647948107038056,10,26.0,1,26.0,1,26.0,1,26.0,1
6719,max_effective,10,30,3,3,0.05,0.95,0.696349332391448,4,17.0,1,17.0,1,17.0,1,17.0,1
6720,max_effective,10,30,3,3,0.05,0.95,0.8851778982387991,16,44.0,1,44.0,1,44.0,1,44.0,1
6721,max_effective,10,30,3,3,0.05,0.95,0.9061526724651782,28,51.0,1,51.0,1,51.0,1,51.0,1
6722,max_effective,10,30,3,3,0.05,0.95,0.8674592765272614,11,34.0,1,34.0,1,34.0,1,34.0,1
6723,max_effective,10,30,3,3,0.05,0.95,0.885213477766204,9,34.0,1,34.0,1,34.0,1,34.0,1
6724,max_effective,10,30,3,3,0.05,0.95,0.8186710680002244,17,32.0,1,32.0,1,32.0,1,32.0,1
6725,max_effective,10,30,3,3,0.05,0.95,0.941516602090693,10,37.0,1,37.0,1,37.0,1,37.0,1
6726,max_effective,10,30,3,3,0.05,0.95,0.9497823529671332,4,15.0,1,15.0,1,15.0,1,15.0,1
6727,max_effective,10,30,3,3,0.05,0.95,0.9412596781636264,17,36.0,1,36.0,1,36.0,1,36.0,1
6728,max_effective,10,30,3,3,0.05,0.95,0.6094676516053442,5,19.0,1,19.0,1,19.0,1,19.0,1
6729,max_effective,10,30,3,3,0.05,0.95,0.891992215024301,19,48.0,1,48.0,1,48.0,1,48.0,1
6730,max_effective,10,30,3,3,0.05,0.95,0.9120578094159774,8,25.0,1,25.0,1,25.0,1,25.0,1
6731,max_effective,10,30,3,3,0.05,0.95,0.9034202967706888,16,44.0,1,44.0,1,44.0,1,44.0,1
6732,max_effective,10,30,3,3,0.05,0.95,0.9425096231978596,6,23.0,1,23.0,1,23.0,1,23.0,1
6733,max_effective,10,30,3,3,0.05,0.95,0.898072982418715,13,27.0,1,27.0,1,27.0,1,26.0,0
6734,max_effective,10,30,3,3,0.05,0.95,0.9493943145678688,24,63.0,1,63.0,1,63.0,1,58.0,0
6735,max_effective,10,30,3,3,0.05,0.95,0.9143745786383172,18,52.0,1,52.0,1,52.0,1,52.0,1
6736,max_effective,10,30,3,3,0.05,0.95,0.7445688808827899,5,22.0,1,22.0,1,22.0,1,22.0,1
6737,max_effective,10,30,3,3,0.05,0.95,0.933875037959086,56,75.0,0,79.0,0,82.0,1,82.0,1
6738,max_effective,10,30,3,3,0.05,0.95,0.9253436274330692,12,39.0,1,39.0,1,39.0,1,39.0,1
6739,max_effective,10,30,3,3,0.05,0.95,0.7851036110195783,3,14.0,1,14.0,1,14.0,1,14.0,1
6740,max_effective,10,30,3,3,0.05,0.95,0.9480813315653964,47,61.0,1,61.0,1,61.0,1,61.0,1
6741,max_effective,10,30,3,3,0.05,0.95,0.734799814571433,3,14.0,1,14.0,1,14.0,1,14.0,1
6742,max_effective,10,30,3,3,0.05,0.95,0.9422174747381146,7,27.0,1,27.0,1,27.0,1,27.0,1
6743,max_effective,10,30,3,3,0.05,0.95,0.8846401775654262,42,61.0,0,64.0,1,64.0,1,63.0,0
6744,max_effective,10,30,3,3,0.05,0.95,0.8812839622722646,6,25.0,1,25.0,1,25.0,1,25.0,1
6745,max_effective,10,30,3,3,0.05,0.95,0.8939168795280343,10,31.0,1,31.0,1,31.0,1,31.0,1
6746,max_effective,10,30,3,3,0.05,0.95,0.9307067476066276,9,31.0,1,31.0,1,31.0,1,31.0,1
6747,max_effective,10,30,3,3,0.05,0.95,0.9223350757863438,35,60.0,0,76.0,1,73.0,0,72.0,0
6748,max_effective,10,30,3,3,0.05,0.95,0.8670897116756556,7,31.0,1,31.0,1,31.0,1,31.0,1
6749,max_effective,10,30,3,3,0.05,0.95,0.8240328812739498,3,15.0,1,15.0,1,15.0,1,14.0,0
6750,max_effective,10,30,3,3,0.05,0.95,0.935961309499061,6,17.0,1,17.0,1,17.0,1,17.0,1
6751,max_effective,10,30,3,3,0.05,0.95,0.8692432509450648,4,18.0,1,18.0,1,18.0,1,18.0,1
6752,max_effective,10,30,3,3,0.05,0.95,0.8570247817098069,7,20.0,1,20.0,1,20.0,1,20.0,1
6753,max_effective,10,30,3,3,0.05,0.95,0.9459720436020334,6,19.0,1,19.0,1,19.0,1,19.0,1
6754,max_effective,10,30,3,3,0.05,0.95,0.9308991285668496,6,26.0,1,26.0,1,26.0,1,26.0,1
6755,max_effective,10,30,3,3,0.05,0.95,0.8046696886019844,4,20.0,1,20.0,1,20.0,1,20.0,1
6756,max_effective,10,30,3,3,0.05,0.95,0.791611076219909,12,37.0,1,37.0,1,37.0,1,37.0,1
6757,max_effective,10,30,3,3,0.05,0.95,0.8575423879181234,3,18.0,1,18.0,1,18.0,1,18.0,1
6758,max_effective,10,30,3,3,0.05,0.95,0.8499712915664954,6,23.0,1,23.0,1,23.0,1,23.0,1
6759,max_effective,10,30,3,3,0.05,0.95,0.9185188585567116,12,30.0,1,30.0,1,30.0,1,29.0,0
6760,max_effective,10,30,3,3,0.05,0.95,0.7549783209853104,7,24.0,1,24.0,1,24.0,1,24.0,1
6761,max_effective,10,30,3,3,0.05,0.95,0.7579744622405037,8,27.0,1,27.0,1,27.0,1,27.0,1
6762,max_effective,10,30,3,3,0.05,0.95,0.9089923490954164,11,40.0,1,40.0,1,40.0,1,40.0,1
6763,max_effective,10,30,3,3,0.05,0.95,0.9359932061320484,28,49.0,1,49.0,1,49.0,1,49.0,1
6764,max_effective,10,30,3,3,0.05,0.95,0.90670317304974,20,49.0,1,49.0,1,49.0,1,49.0,1
6765,max_effective,10,30,3,3,0.05,0.95,0.8457463690300427,12,37.0,1,37.0,1,37.0,1,37.0,1
6766,max_effective,10,30,3,3,0.05,0.95,0.841082575714796,5,26.0,1,26.0,1,26.0,1,26.0,1
6767,max_effective,10,30,3,3,0.05,0.95,0.9156786551442904,17,40.0,1,40.0,1,40.0,1,40.0,1
6768,max_effective,10,30,3,3,0.05,0.95,0.9475333243181504,12,41.0,1,41.0,1,41.0,1,41.0,1
6769,max_effective,10,30,3,3,0.05,0.95,0.9145217883153396,12,25.0,1,25.0,1,25.0,1,25.0,1
6770,max_effective,10,30,3,3,0.05,0.95,0.9488160215039236,9,26.0,1,26.0,1,26.0,1,26.0,1
6771,max_effective,10,30,3,3,0.05,0.95,0.912131247716483,6,19.0,1,19.0,1,19.0,1,19.0,1
6772,max_effective,10,30,3,3,0.05,0.95,0.8986075474927024,15,42.0,1,42.0,1,42.0,1,42.0,1
6773,max_effective,10,30,3,3,0.05,0.95,0.8859569961653286,24,40.0,1,40.0,1,40.0,1,40.0,1
6774,max_effective,10,30,3,3,0.05,0.95,0.9381168311614868,34,66.0,1,66.0,1,66.0,1,66.0,1
6775,max_effective,10,30,3,3,0.05,0.95,0.9304067994941936,7,29.0,1,29.0,1,29.0,1,29.0,1
6776,max_effective,10,30,3,3,0.05,0.95,0.872869415181789,3,18.0,1,18.0,1,18.0,1,18.0,1
6777,max_effective,10,30,3,3,0.05,0.95,0.9409774885083848,19,40.0,1,40.0,1,40.0,1,40.0,1
6778,max_effective,10,30,3,3,0.05,0.95,0.809478883576096,11,23.0,1,23.0,1,23.0,1,23.0,1
6779,max_effective,10,30,3,3,0.05,0.95,0.840965312736126,3,12.0,1,12.0,1,12.0,1,12.0,1
6780,max_effective,10,30,3,3,0.05,0.95,0.9235110166417312,15,36.0,1,36.0,1,36.0,1,35.0,0
6781,max_effective,10,30,3,3,0.05,0.95,0.9331980256626268,10,40.0,1,40.0,1,40.0,1,40.0,1
6782,max_effective,10,30,3,3,0.05,0.95,0.5677110162360753,4,14.0,1,14.0,1,14.0,1,14.0,1
6783,max_effective,10,30,3,3,0.05,0.95,0.924667778701121,12,32.0,1,32.0,1,32.0,1,32.0,1
6784,max_effective,10,30,3,3,0.05,0.95,0.908464691815976,4,17.0,1,17.0,1,17.0,1,17.0,1
6785,max_effective,10,30,3,3,0.05,0.95,0.9359368742748666,8,37.0,1,37.0,1,37.0,1,37.0,1
6786,max_effective,10,30,3,3,0.05,0.95,0.8962441342191965,7,30.0,1,30.0,1,30.0,1,30.0,1
6787,max_effective,10,30,3,3,0.05,0.95,0.9205597377076828,34,54.0,1,54.0,1,54.0,1,54.0,1
6788,max_effective,10,30,3,3,0.05,0.95,0.9257628494904632,18,28.0,1,28.0,1,28.0,1,28.0,1
6789,max_effective,10,30,3,3,0.05,0.95,0.8947863158775533,11,38.0,1,38.0,1,38.0,1,38.0,1
6790,max_effective,10,30,3,3,0.05,0.95,0.9279333829889528,19,35.0,1,35.0,1,35.0,1,35.0,1
6791,max_effective,10,30,3,3,0.05,0.95,0.8806010482626734,15,35.0,1,35.0,1,35.0,1,35.0,1
6792,max_effective,10,30,3,3,0.05,0.95,0.9173119531776196,13,32.0,1,32.0,1,32.0,1,32.0,1
6793,max_effective,10,30,3,3,0.05,0.95,0.9254198465999276,34,58.0,1,58.0,1,58.0,1,58.0,1
6794,max_effective,10,30,3,3,0.05,0.95,0.9390507713638157,25,64.0,1,64.0,1,64.0,1,63.0,0
6795,max_effective,10,30,3,3,0.05,0.95,0.8986217059025449,17,40.0,1,40.0,1,40.0,1,40.0,1
6796,max_effective,10,30,3,3,0.05,0.95,0.8986304907552647,8,22.0,1,22.0,1,22.0,1,22.0,1
6797,max_effective,10,30,3,3,0.05,0.95,0.7697482197139349,4,20.0,1,20.0,1,20.0,1,20.0,1
6798,max_effective,10,30,3,3,0.05,0.95,0.9276062687196192,10,32.0,1,32.0,1,32.0,1,32.0,1
6799,max_effective,10,30,3,3,0.05,0.95,0.9019529813336704,12,51.0,1,51.0,1,51.0,1,51.0,1
6800,max_effective,10,30,3,3,0.05,0.95,0.92763096775256,18,42.0,1,42.0,1,42.0,1,42.0,1
6801,max_effective,10,30,3,3,0.05,0.95,0.8759535510567488,12,42.0,1,42.0,1,42.0,1,42.0,1
6802,max_effective,10,30,3,3,0.05,0.95,0.90375332295717,11,33.0,1,33.0,1,33.0,1,33.0,1
6803,max_effective,10,30,3,3,0.05,0.95,0.7386028492933412,5,21.0,1,21.0,1,21.0,1,21.0,1
6804,max_effective,10,30,3,3,0.05,0.95,0.8969306564677402,7,21.0,1,21.0,1,21.0,1,19.0,0
6805,max_effective,10,30,3,3,0.05,0.95,0.9225595748650868,21,40.0,1,40.0,1,40.0,1,40.0,1
6806,max_effective,10,30,3,3,0.05,0.95,0.9155197809462522,10,28.0,1,28.0,1,28.0,1,28.0,1
6807,max_effective,10,30,3,3,0.05,0.95,0.8501510802504698,6,24.0,1,24.0,1,24.0,1,24.0,1
6808,max_effective,10,30,3,3,0.05,0.95,0.7935512644851843,6,18.0,1,18.0,1,18.0,1,18.0,1
6809,max_effective,10,30,3,3,0.05,0.95,0.83858942731422,12,27.0,1,27.0,1,27.0,1,27.0,1
6810,max_effective,10,30,3,3,0.05,0.95,0.8688479530279392,9,29.0,1,29.0,1,29.0,1,29.0,1
6811,max_effective,10,30,3,3,0.05,0.95,0.9147423236478068,14,36.0,1,36.0,1,36.0,1,36.0,1
6812,max_effective,10,30,3,3,0.05,0.95,0.9463458857479572,34,55.0,1,55.0,1,55.0,1,55.0,1
6813,max_effective,10,30,3,3,0.05,0.95,0.8898041036004709,4,14.0,1,14.0,1,14.0,1,14.0,1
6814,max_effective,10,30,3,3,0.05,0.95,0.940294295152133,22,44.0,1,44.0,1,44.0,1,44.0,1
6815,max_effective,10,30,3,3,0.05,0.95,0.9108098808089504,6,26.0,1,26.0,1,26.0,1,26.0,1
6816,max_effective,10,30,3,3,0.05,0.95,0.7202786479373318,3,20.0,1,20.0,1,20.0,1,20.0,1
6817,max_effective,10,30,3,3,0.05,0.95,0.7842641906597742,4,15.0,1,15.0,1,15.0,1,15.0,1
6818,max_effective,10,30,3,3,0.05,0.95,0.6836899852097986,9,27.0,1,27.0,1,27.0,1,27.0,1
6819,max_effective,10,30,3,3,0.05,0.95,0.9287156817605108,38,75.0,0,80.0,0,84.0,1,83.0,0
6820,max_effective,10,30,3,3,0.05,0.95,0.880065349325879,20,35.0,1,35.0,1,35.0,1,35.0,1
6821,max_effective,10,30,3,3,0.05,0.95,0.6762140969972406,3,16.0,1,16.0,1,16.0,1,16.0,1
6822,max_effective,10,30,3,3,0.05,0.95,0.9488703141259074,16,47.0,1,47.0,1,47.0,1,47.0,1
6823,max_effective,10,30,3,3,0.05,0.95,0.9324274296712348,6,19.0,1,19.0,1,19.0,1,19.0,1
6824,max_effective,10,30,3,3,0.05,0.95,0.9033266749717876,19,33.0,1,33.0,1,33.0,1,33.0,1
6825,max_effective,10,30,3,3,0.05,0.95,0.926873226713194,6,18.0,1,18.0,1,18.0,1,18.0,1
6826,max_effective,10,30,3,3,0.05,0.95,0.8576174215554869,9,29.0,1,29.0,1,29.0,1,29.0,1
6827,max_effective,10,30,3,3,0.05,0.95,0.8641516982701446,9,28.0,1,28.0,1,28.0,1,28.0,1
6828,max_effective,10,30,3,3,0.05,0.95,0.8540991485527889,11,28.0,1,28.0,1,28.0,1,28.0,1
6829,max_effective,10,30,3,3,0.05,0.95,0.8710794577951383,9,29.0,1,29.0,1,29.0,1,29.0,1
6830,max_effective,10,30,3,3,0.05,0.95,0.5699633916352862,3,16.0,1,16.0,1,16.0,1,16.0,1
6831,max_effective,10,30,3,3,0.05,0.95,0.742514646985699,8,26.0,1,26.0,1,26.0,1,26.0,1
6832,max_effective,10,30,3,3,0.05,0.95,0.9033911141321264,23,42.0,1,42.0,1,42.0,1,42.0,1
6833,max_effective,10,30,3,3,0.05,0.95,0.8584708729347958,7,27.0,1,27.0,1,27.0,1,27.0,1
6834,max_effective,10,30,3,3,0.05,0.95,0.7297193086398832,9,28.0,1,28.0,1,28.0,1,28.0,1
6835,max_effective,10,30,3,3,0.05,0.95,0.8651613418010925,6,26.0,1,26.0,1,26.0,1,26.0,1
6836,max_effective,10,30,3,3,0.05,0.95,0.7861783500933047,5,22.0,1,22.0,1,22.0,1,22.0,1
6837,max_effective,10,30,3,3,0.05,0.95,0.7746089828299706,4,14.0,1,14.0,1,14.0,1,14.0,1
6838,max_effective,10,30,3,3,0.05,0.95,0.9482978539748002,8,24.0,1,24.0,1,24.0,1,24.0,1
6839,max_effective,10,30,3,3,0.05,0.95,0.885408509548081,8,42.0,1,42.0,1,42.0,1,42.0,1
6840,max_effective,10,30,3,3,0.05,0.95,0.8080552343983262,4,20.0,1,20.0,1,20.0,1,20.0,1
6841,max_effective,10,30,3,3,0.05,0.95,0.8669543939403602,8,30.0,1,30.0,1,30.0,1,30.0,1
6842,max_effective,10,30,3,3,0.05,0.95,0.8935505615273898,5,28.0,1,28.0,1,28.0,1,28.0,1
6843,max_effective,10,30,3,3,0.05,0.95,0.9436057892515392,52,69.0,0,68.0,0,79.0,1,77.0,0
6844,max_effective,10,30,3,3,0.05,0.95,0.8697475287640739,8,29.0,1,29.0,1,29.0,1,29.0,1
6845,max_effective,10,30,3,3,0.05,0.95,0.8881559256667115,23,62.0,1,62.0,1,62.0,1,62.0,1
6846,max_effective,10,30,3,3,0.05,0.95,0.9260829885729878,9,26.0,1,26.0,1,26.0,1,26.0,1
6847,max_effective,10,30,3,3,0.05,0.95,0.908587510191049,21,61.0,1,61.0,1,61.0,1,61.0,1
6848,max_effective,10,30,3,3,0.05,0.95,0.7388550861907699,6,21.0,1,21.0,1,21.0,1,21.0,1
6849,max_effective,10,30,3,3,0.05,0.95,0.910644544914515,6,24.0,1,24.0,1,24.0,1,24.0,1
6850,max_effective,10,30,3,3,0.05,0.95,0.9412383671582406,22,55.0,1,55.0,1,55.0,1,55.0,1
6851,max_effective,10,30,3,3,0.05,0.95,0.8446689059418191,18,34.0,1,34.0,1,34.0,1,34.0,1
6852,max_effective,10,30,3,3,0.05,0.95,0.8651032121824459,4,18.0,1,18.0,1,18.0,1,18.0,1
6853,max_effective,10,30,3,3,0.05,0.95,0.9222540750953404,16,38.0,1,38.0,1,38.0,1,38.0,1
6854,max_effective,10,30,3,3,0.05,0.95,0.7017606792146528,6,19.0,1,19.0,1,19.0,1,19.0,1
6855,max_effective,10,30,3,3,0.05,0.95,0.829476971566944,13,30.0,1,30.0,1,30.0,1,30.0,1
6856,max_effective,10,30,3,3,0.05,0.95,0.9025645021245152,5,25.0,1,25.0,1,25.0,1,25.0,1
6857,max_effective,10,30,3,3,0.05,0.95,0.6541291730804061,4,19.0,1,19.0,1,19.0,1,19.0,1
6858,max_effective,10,30,3,3,0.05,0.95,0.8939248175977513,10,29.0,1,29.0,1,29.0,1,29.0,1
6859,max_effective,10,30,3,3,0.05,0.95,0.890166315001085,24,49.0,1,49.0,1,49.0,1,49.0,1
6860,max_effective,10,30,3,3,0.05,0.95,0.9405559501594356,22,57.0,1,57.0,1,57.0,1,57.0,1
6861,max_effective,10,30,3,3,0.05,0.95,0.8273677024398527,4,20.0,1,20.0,1,20.0,1,20.0,1
6862,max_effective,10,30,3,3,0.05,0.95,0.8327713792906714,10,24.0,1,24.0,1,24.0,1,23.0,0
6863,max_effective,10,30,3,3,0.05,0.95,0.8875298120342335,10,40.0,1,40.0,1,40.0,1,40.0,1
6864,max_effective,10,30,3,3,0.05,0.95,0.9486644519401342,8,19.0,1,19.0,1,19.0,1,19.0,1
6865,max_effective,10,30,3,3,0.05,0.95,0.8528886016040248,10,33.0,1,33.0,1,33.0,1,33.0,1
6866,max_effective,10,30,3,3,0.05,0.95,0.9482346614144372,17,48.0,1,48.0,1,48.0,1,48.0,1
6867,max_effective,10,30,3,3,0.05,0.95,0.7407855162365617,5,19.0,1,19.0,1,19.0,1,19.0,1
6868,max_effective,10,30,3,3,0.05,0.95,0.9493146212378114,8,27.0,1,27.0,1,27.0,1,27.0,1
6869,max_effective,10,30,3,3,0.05,0.95,0.915222973407295,19,30.0,1,30.0,1,30.0,1,30.0,1
6870,max_effective,10,30,3,3,0.05,0.95,0.8859357239178263,48,64.0,0,69.0,1,69.0,1,68.0,0
6871,max_effective,10,30,3,3,0.05,0.95,0.876788636442299,28,63.0,0,65.0,1,65.0,1,64.0,0
6872,max_effective,10,30,3,3,0.05,0.95,0.9333240000848728,4,23.0,1,23.0,1,23.0,1,23.0,1
6873,max_effective,10,30,3,3,0.05,0.95,0.9339003194316332,16,45.0,1,45.0,1,45.0,1,45.0,1
6874,max_effective,10,30,3,3,0.05,0.95,0.9110616633365232,34,59.0,1,59.0,1,59.0,1,59.0,1
6875,max_effective,10,30,3,3,0.05,0.95,0.8101545472495841,13,28.0,1,28.0,1,28.0,1,28.0,1
6876,max_effective,10,30,3,3,0.05,0.95,0.8308188257220261,9,29.0,1,29.0,1,29.0,1,29.0,1
6877,max_effective,10,30,3,3,0.05,0.95,0.8532729658275339,10,30.0,1,30.0,1,30.0,1,30.0,1
6878,max_effective,10,30,3,3,0.05,0.95,0.9436246942124212,12,36.0,1,36.0,1,36.0,1,36.0,1
6879,max_effective,10,30,3,3,0.05,0.95,0.8719514594613115,8,42.0,1,42.0,1,42.0,1,42.0,1
6880,max_effective,10,30,3,3,0.05,0.95,0.846654892521948,4,20.0,1,20.0,1,20.0,1,20.0,1
6881,max_effective,10,30,3,3,0.05,0.95,0.880509530009965,8,25.0,1,25.0,1,25.0,1,25.0,1
6882,max_effective,10,30,3,3,0.05,0.95,0.8905697520392416,20,49.0,1,49.0,1,49.0,1,45.0,0
6883,max_effective,10,30,3,3,0.05,0.95,0.9295656062509826,14,32.0,1,32.0,1,32.0,1,32.0,1
6884,max_effective,10,30,3,3,0.05,0.95,0.8171419776196184,8,25.0,1,25.0,1,25.0,1,22.0,0
6885,max_effective,10,30,3,3,0.05,0.95,0.9437934085548496,17,37.0,1,37.0,1,37.0,1,37.0,1
6886,max_effective,10,30,3,3,0.05,0.95,0.8428635041121282,4,16.0,1,16.0,1,16.0,1,16.0,1
6887,max_effective,10,30,3,3,0.05,0.95,0.9327674132544594,8,34.0,1,34.0,1,34.0,1,34.0,1
6888,max_effective,10,30,3,3,0.05,0.95,0.6930263641014927,4,15.0,1,15.0,1,15.0,1,15.0,1
6889,max_effective,10,30,3,3,0.05,0.95,0.9330052979000498,5,19.0,1,19.0,1,19.0,1,19.0,1
6890,max_effective,10,30,3,3,0.05,0.95,0.9259986546764688,12,33.0,1,33.0,1,33.0,1,33.0,1
6891,max_effective,10,30,3,3,0.05,0.95,0.9318982892367778,19,48.0,1,48.0,1,48.0,1,48.0,1
6892,max_effective,10,30,3,3,0.05,0.95,0.8946936084301721,21,37.0,1,37.0,1,37.0,1,37.0,1
6893,max_effective,10,30,3,3,0.05,0.95,0.7134065583542701,6,28.0,1,28.0,1,28.0,1,28.0,1
6894,max_effective,10,30,3,3,0.05,0.95,0.9044211573551416,6,22.0,1,22.0,1,22.0,1,22.0,1
6895,max_effective,10,30,3,3,0.05,0.95,0.9333045806188136,8,24.0,1,24.0,1,24.0,1,24.0,1
6896,max_effective,10,30,3,3,0.05,0.95,0.8945272537585602,7,29.0,1,29.0,1,29.0,1,29.0,1
6897,max_effective,10,30,3,3,0.05,0.95,0.7009362492698812,11,29.0,1,29.0,1,29.0,1,29.0,1
6898,max_effective,10,30,3,3,0.05,0.95,0.9152948988534187,19,48.0,1,48.0,1,48.0,1,48.0,1
6899,max_effective,10,30,3,3,0.05,0.95,0.8335298980541442,13,31.0,1,31.0,1,31.0,1,31.0,1
6900,max_effective,10,30,3,3,0.05,0.95,0.910655100750662,7,32.0,1,32.0,1,32.0,1,32.0,1
6901,max_effective,10,30,3,3,0.05,0.95,0.9372191182697072,59,72.0,1,72.0,1,72.0,1,71.0,0
6902,max_effective,10,30,3,3,0.05,0.95,0.9329933244354632,19,36.0,1,36.0,1,36.0,1,36.0,1
6903,max_effective,10,30,3,3,0.05,0.95,0.9134167874177604,9,31.0,1,31.0,1,31.0,1,31.0,1
6904,max_effective,10,30,3,3,0.05,0.95,0.9404758889871374,17,40.0,1,40.0,1,40.0,1,40.0,1
6905,max_effective,10,30,3,3,0.05,0.95,0.8345544384887719,8,19.0,1,19.0,1,19.0,1,19.0,1
6906,max_effective,10,30,3,3,0.05,0.95,0.7462109941468026,4,15.0,1,15.0,1,15.0,1,15.0,1
6907,max_effective,10,30,3,3,0.05,0.95,0.9301246207408292,9,31.0,1,31.0,1,31.0,1,31.0,1
6908,max_effective,10,30,3,3,0.05,0.95,0.947894266146678,18,41.0,1,41.0,1,41.0,1,41.0,1
6909,max_effective,10,30,3,3,0.05,0.95,0.8232294995600318,5,19.0,1,19.0,1,19.0,1,19.0,1
6910,max_effective,10,30,3,3,0.05,0.95,0.9307851883577024,11,38.0,1,38.0,1,38.0,1,38.0,1
6911,max_effective,10,30,3,3,0.05,0.95,0.6371002160797705,2,12.0,1,12.0,1,12.0,1,12.0,1
6912,max_effective,10,30,3,3,0.05,0.95,0.783816332205306,4,22.0,1,22.0,1,22.0,1,22.0,1
6913,max_effective,10,30,3,3,0.05,0.95,0.9141402768503476,10,31.0,1,31.0,1,31.0,1,31.0,1
6914,max_effective,10,30,3,3,0.05,0.95,0.9142269445177712,11,27.0,1,27.0,1,27.0,1,27.0,1
6915,max_effective,10,30,3,3,0.05,0.95,0.9166893543675764,30,49.0,1,49.0,1,49.0,1,49.0,1
6916,max_effective,10,30,3,3,0.05,0.95,0.8168497263754165,2,14.0,1,14.0,1,14.0,1,14.0,1
6917,max_effective,10,30,3,3,0.05,0.95,0.904255588484272,10,35.0,1,35.0,1,35.0,1,35.0,1
6918,max_effective,10,30,3,3,0.05,0.95,0.8971372270576964,14,43.0,1,43.0,1,43.0,1,43.0,1
6919,max_effective,10,30,3,3,0.05,0.95,0.9099104391132512,28,44.0,1,44.0,1,44.0,1,44.0,1
6920,max_effective,10,30,3,3,0.05,0.95,0.935360957038364,33,59.0,1,59.0,1,59.0,1,59.0,1
6921,max_effective,10,30,3,3,0.05,0.95,0.9404385632471196,5,24.0,1,24.0,1,24.0,1,24.0,1
6922,max_effective,10,30,3,3,0.05,0.95,0.9321175980380356,5,23.0,1,23.0,1,23.0,1,23.0,1
6923,max_effective,10,30,3,3,0.05,0.95,0.8999238166581627,42,56.0,1,56.0,1,56.0,1,56.0,1
6924,max_effective,10,30,3,3,0.05,0.95,0.8470888930120247,13,47.0,1,47.0,1,47.0,1,47.0,1
6925,max_effective,10,30,3,3,0.05,0.95,0.8593451647801131,16,32.0,1,32.0,1,32.0,1,32.0,1
6926,max_effective,10,30,3,3,0.05,0.95,0.8570665451462649,11,21.0,1,21.0,1,21.0,1,20.0,0
6927,max_effective,10,30,3,3,0.05,0.95,0.8216415060712946,8,22.0,1,22.0,1,22.0,1,22.0,1
6928,max_effective,10,30,3,3,0.05,0.95,0.7290016192788435,4,16.0,1,16.0,1,16.0,1,16.0,1
6929,max_effective,10,30,3,3,0.05,0.95,0.8674418524928158,32,49.0,1,49.0,1,49.0,1,49.0,1
6930,max_effective,10,30,3,3,0.05,0.95,0.9415553875611932,15,43.0,1,43.0,1,43.0,1,43.0,1
6931,max_effective,10,30,3,3,0.05,0.95,0.8926878837414703,19,35.0,1,35.0,1,35.0,1,35.0,1
6932,max_effective,10,30,3,3,0.05,0.95,0.8604571697916997,5,19.0,1,19.0,1,19.0,1,19.0,1
6933,max_effective,10,30,3,3,0.05,0.95,0.8117650278982639,9,29.0,1,29.0,1,29.0,1,29.0,1
6934,max_effective,10,30,3,3,0.05,0.95,0.9372941357833792,11,26.0,1,26.0,1,26.0,1,26.0,1
6935,max_effective,10,30,3,3,0.05,0.95,0.8601285857095705,22,45.0,1,45.0,1,45.0,1,45.0,1
6936,max_effective,10,30,3,3,0.05,0.95,0.8635890229280214,6,23.0,1,23.0,1,23.0,1,23.0,1
6937,max_effective,10,30,3,3,0.05,0.95,0.8822907076457236,10,28.0,1,28.0,1,28.0,1,28.0,1
6938,max_effective,10,30,3,3,0.05,0.95,0.7705232997784046,6,24.0,1,24.0,1,24.0,1,24.0,1
6939,max_effective,10,30,3,3,0.05,0.95,0.8205696184631649,4,16.0,1,16.0,1,16.0,1,16.0,1
6940,max_effective,10,30,3,3,0.05,0.95,0.9386772522775736,30,66.0,0,68.0,1,68.0,1,68.0,1
6941,max_effective,10,30,3,3,0.05,0.95,0.7248725431185907,9,22.0,1,22.0,1,22.0,1,22.0,1
6942,max_effective,10,30,3,3,0.05,0.95,0.83201769408291,8,21.0,1,21.0,1,21.0,1,21.0,1
6943,max_effective,10,30,3,3,0.05,0.95,0.7236035471279123,4,15.0,1,15.0,1,15.0,1,15.0,1
6944,max_effective,10,30,3,3,0.05,0.95,0.9182200239243764,6,23.0,1,23.0,1,23.0,1,23.0,1
6945,max_effective,10,30,3,3,0.05,0.95,0.6972703217693869,3,13.0,1,13.0,1,13.0,1,13.0,1
6946,max_effective,10,30,3,3,0.05,0.95,0.7912657587055067,8,23.0,1,23.0,1,23.0,1,23.0,1
6947,max_effective,10,30,3,3,0.05,0.95,0.7005534928480729,3,15.0,1,15.0,1,15.0,1,15.0,1
6948,max_effective,10,30,3,3,0.05,0.95,0.9479251258412478,24,45.0,1,45.0,1,45.0,1,45.0,1
6949,max_effective,10,30,3,3,0.05,0.95,0.9067615144072034,6,22.0,1,22.0,1,22.0,1,22.0,1
6950,max_effective,10,30,3,3,0.05,0.95,0.8141630829532593,5,25.0,1,25.0,1,25.0,1,25.0,1
6951,max_effective,10,30,3,3,0.05,0.95,0.8752106442633134,13,37.0,1,37.0,1,37.0,1,37.0,1
6952,max_effective,10,30,3,3,0.05,0.95,0.9031073146944224,11,33.0,1,33.0,1,33.0,1,33.0,1
6953,max_effective,10,30,3,3,0.05,0.95,0.714909382272755,4,18.0,1,18.0,1,18.0,1,18.0,1
6954,max_effective,10,30,3,3,0.05,0.95,0.7037054747580348,4,19.0,1,19.0,1,19.0,1,19.0,1
6955,max_effective,10,30,3,3,0.05,0.95,0.9383976083101728,14,36.0,1,36.0,1,36.0,1,36.0,1
6956,max_effective,10,30,3,3,0.05,0.95,0.9289600407903716,18,56.0,1,56.0,1,56.0,1,56.0,1
6957,max_effective,10,30,3,3,0.05,0.95,0.931672832318762,4,16.0,1,16.0,1,16.0,1,16.0,1
6958,max_effective,10,30,3,3,0.05,0.95,0.943126713444961,31,58.0,1,58.0,1,58.0,1,58.0,1
6959,max_effective,10,30,3,3,0.05,0.95,0.9467294898640396,9,33.0,1,33.0,1,33.0,1,33.0,1
6960,max_effective,10,30,3,3,0.05,0.95,0.9104266689868564,39,55.0,1,55.0,1,55.0,1,55.0,1
6961,max_effective,10,30,3,3,0.05,0.95,0.9198745800195164,7,26.0,1,26.0,1,26.0,1,26.0,1
6962,max_effective,10,30,3,3,0.05,0.95,0.9469335430936556,50,64.0,1,64.0,1,64.0,1,64.0,1
6963,max_effective,10,30,3,3,0.05,0.95,0.8416340146433072,8,26.0,1,26.0,1,26.0,1,26.0,1
6964,max_effective,10,30,3,3,0.05,0.95,0.9181132397234456,17,39.0,1,39.0,1,39.0,1,39.0,1
6965,max_effective,10,30,3,3,0.05,0.95,0.9344130467894132,41,64.0,0,62.0,0,72.0,1,66.0,0
6966,max_effective,10,30,3,3,0.05,0.95,0.866274447145341,6,21.0,1,21.0,1,21.0,1,21.0,1
6967,max_effective,10,30,3,3,0.05,0.95,0.9119582824446038,3,15.0,1,15.0,1,15.0,1,15.0,1
6968,max_effective,10,30,3,3,0.05,0.95,0.8537819187848841,7,24.0,1,24.0,1,24.0,1,24.0,1
6969,max_effective,10,30,3,3,0.05,0.95,0.8513499228195617,8,24.0,1,24.0,1,24.0,1,24.0,1
6970,max_effective,10,30,3,3,0.05,0.95,0.8760814122434403,9,33.0,1,33.0,1,33.0,1,33.0,1
6971,max_effective,10,30,3,3,0.05,0.95,0.9135899596426612,9,25.0,1,25.0,1,25.0,1,25.0,1
6972,max_effective,10,30,3,3,0.05,0.95,0.7402923101407471,4,15.0,1,15.0,1,15.0,1,15.0,1
6973,max_effective,10,30,3,3,0.05,0.95,0.8840329088449373,10,33.0,1,33.0,1,33.0,1,28.0,0
6974,max_effective,10,30,3,3,0.05,0.95,0.8480232626705169,14,39.0,1,39.0,1,39.0,1,39.0,1
6975,max_effective,10,30,3,3,0.05,0.95,0.8679034829013795,10,42.0,1,42.0,1,42.0,1,42.0,1
6976,max_effective,10,30,3,3,0.05,0.95,0.9476027975572148,16,48.0,1,48.0,1,48.0,1,48.0,1
6977,max_effective,10,30,3,3,0.05,0.95,0.8528509314177893,5,24.0,1,24.0,1,24.0,1,24.0,1
6978,max_effective,10,30,3,3,0.05,0.95,0.9255879616483792,7,21.0,1,21.0,1,21.0,1,21.0,1
6979,max_effective,10,30,3,3,0.05,0.95,0.8528483513281985,6,21.0,1,21.0,1,21.0,1,21.0,1
6980,max_effective,10,30,3,3,0.05,0.95,0.949839735249454,21,40.0,1,40.0,1,40.0,1,40.0,1
6981,max_effective,10,30,3,3,0.05,0.95,0.7797410403397761,6,21.0,1,21.0,1,21.0,1,21.0,1
6982,max_effective,10,30,3,3,0.05,0.95,0.9296271213102624,6,23.0,1,23.0,1,23.0,1,23.0,1
6983,max_effective,10,30,3,3,0.05,0.95,0.7228398885370924,3,16.0,1,16.0,1,16.0,1,16.0,1
6984,max_effective,10,30,3,3,0.05,0.95,0.8604026911778775,5,28.0,1,28.0,1,28.0,1,28.0,1
6985,max_effective,10,30,3,3,0.05,0.95,0.9009022067316714,34,51.0,1,51.0,1,51.0,1,47.0,0
6986,max_effective,10,30,3,3,0.05,0.95,0.9439287626212552,6,35.0,1,35.0,1,35.0,1,35.0,1
6987,max_effective,10,30,3,3,0.05,0.95,0.9478465761107376,8,30.0,1,30.0,1,30.0,1,30.0,1
6988,max_effective,10,30,3,3,0.05,0.95,0.9151029884746128,8,24.0,1,24.0,1,24.0,1,24.0,1
6989,max_effective,10,30,3,3,0.05,0.95,0.7266180499648417,6,17.0,1,17.0,1,17.0,1,17.0,1
6990,max_effective,10,30,3,3,0.05,0.95,0.8523477755435068,15,45.0,1,45.0,1,45.0,1,45.0,1
6991,max_effective,10,30,3,3,0.05,0.95,0.9404111956861702,36,65.0,1,65.0,1,65.0,1,65.0,1
6992,max_effective,10,30,3,3,0.05,0.95,0.8710054444810378,4,17.0,1,17.0,1,17.0,1,17.0,1
6993,max_effective,10,30,3,3,0.05,0.95,0.9338608339921832,5,24.0,1,24.0,1,24.0,1,24.0,1
6994,max_effective,10,30,3,3,0.05,0.95,0.7796085242463453,3,13.0,1,13.0,1,13.0,1,13.0,1
6995,max_effective,10,30,3,3,0.05,0.95,0.8714369154433638,9,26.0,1,26.0,1,26.0,1,26.0,1
6996,max_effective,10,30,3,3,0.05,0.95,0.9060126548902978,10,26.0,1,26.0,1,26.0,1,26.0,1
6997,max_effective,10,30,3,3,0.05,0.95,0.8408787394378772,8,24.0,1,24.0,1,24.0,1,24.0,1
6998,max_effective,10,30,3,3,0.05,0.95,0.8565695663631945,9,27.0,1,27.0,1,27.0,1,27.0,1
6999,max_effective,10,30,3,3,0.05,0.95,0.7518836604830845,10,27.0,1,27.0,1,27.0,1,27.0,1
7000,max_effective,10,30,3,3,0.05,0.95,0.6439217725867828,6,21.0,1,21.0,1,21.0,1,21.0,1
7001,max_effective,10,30,3,3,0.05,0.95,0.91438517757719,11,29.0,1,29.0,1,29.0,1,29.0,1
7002,max_effective,10,30,3,3,0.05,0.95,0.7864256958066892,3,17.0,1,17.0,1,17.0,1,17.0,1
7003,max_effective,10,30,3,3,0.05,0.95,0.833161047752082,4,18.0,1,18.0,1,18.0,1,18.0,1
7004,max_effective,10,30,3,3,0.05,0.95,0.8848226128105428,16,46.0,1,46.0,1,46.0,1,46.0,1
7005,max_effective,10,30,3,3,0.05,0.95,0.928456404306212,20,69.0,0,71.0,1,71.0,1,71.0,1
7006,max_effective,10,30,3,3,0.05,0.95,0.884841947202535,6,17.0,1,17.0,1,17.0,1,17.0,1
7007,max_effective,10,30,3,3,0.05,0.95,0.9016212461662362,9,25.0,1,25.0,1,25.0,1,25.0,1
7008,max_effective,10,30,3,3,0.05,0.95,0.9301524234890868,2,12.0,1,12.0,1,12.0,1,12.0,1
7009,max_effective,10,30,3,3,0.05,0.95,0.8294420704414451,8,25.0,1,25.0,1,25.0,1,25.0,1
7010,max_effective,10,30,3,3,0.05,0.95,0.8914665754885184,4,17.0,1,17.0,1,17.0,1,17.0,1
7011,max_effective,10,30,3,3,0.05,0.95,0.8174947469912972,7,26.0,1,26.0,1,26.0,1,26.0,1
7012,max_effective,10,30,3,3,0.05,0.95,0.8658483757781362,8,31.0,1,31.0,1,31.0,1,31.0,1
7013,max_effective,10,30,3,3,0.05,0.95,0.9344968209257896,9,31.0,1,31.0,1,31.0,1,31.0,1
7014,max_effective,10,30,3,3,0.05,0.95,0.8578297009856722,10,37.0,1,37.0,1,37.0,1,37.0,1
7015,max_effective,10,30,3,3,0.05,0.95,0.6702259062219028,3,14.0,1,14.0,1,14.0,1,14.0,1
7016,max_effective,10,30,3,3,0.05,0.95,0.8487836618975364,10,29.0,1,29.0,1,29.0,1,29.0,1
7017,max_effective,10,30,3,3,0.05,0.95,0.7920959154052548,5,17.0,1,17.0,1,17.0,1,17.0,1
7018,max_effective,10,30,3,3,0.05,0.95,0.9115759444889616,32,50.0,1,50.0,1,50.0,1,50.0,1
7019,max_effective,10,30,3,3,0.05,0.95,0.9065445121189843,12,34.0,1,34.0,1,34.0,1,34.0,1
7020,max_effective,10,30,3,3,0.05,0.95,0.7218847494890301,3,13.0,1,13.0,1,13.0,1,13.0,1
7021,max_effective,10,30,3,3,0.05,0.95,0.9047505354482848,8,25.0,1,25.0,1,25.0,1,25.0,1
7022,max_effective,10,30,3,3,0.05,0.95,0.7728707594731963,3,15.0,1,15.0,1,15.0,1,15.0,1
7023,max_effective,10,30,3,3,0.05,0.95,0.8904286420074156,5,17.0,1,17.0,1,17.0,1,17.0,1
7024,max_effective,10,30,3,3,0.05,0.95,0.8860165154104102,8,27.0,1,27.0,1,27.0,1,27.0,1
7025,max_effective,10,30,3,3,0.05,0.95,0.9029768157873984,10,26.0,1,26.0,1,26.0,1,26.0,1
7026,max_effective,10,30,3,3,0.05,0.95,0.9023334398139116,37,65.0,1,65.0,1,65.0,1,65.0,1
7027,max_effective,10,30,3,3,0.05,0.95,0.933797663616184,8,28.0,1,28.0,1,28.0,1,28.0,1
7028,max_effective,10,30,3,3,0.05,0.95,0.9189893559278836,6,21.0,1,21.0,1,21.0,1,21.0,1
7029,max_effective,10,30,3,3,0.05,0.95,0.926966194809106,19,50.0,1,50.0,1,50.0,1,47.0,0
7030,max_effective,10,30,3,3,0.05,0.95,0.9486738623314164,34,54.0,1,54.0,1,54.0,1,54.0,1
7031,max_effective,10,30,3,3,0.05,0.95,0.8466294264812098,5,19.0,1,19.0,1,19.0,1,19.0,1
7032,max_effective,10,30,3,3,0.05,0.95,0.8095789372311405,15,27.0,1,27.0,1,27.0,1,27.0,1
7033,max_effective,10,30,3,3,0.05,0.95,0.9448812498295498,12,40.0,1,40.0,1,40.0,1,40.0,1
7034,max_effective,10,30,3,3,0.05,0.95,0.8906834847647993,7,29.0,1,29.0,1,29.0,1,29.0,1
7035,max_effective,10,30,3,3,0.05,0.95,0.8696070396451042,6,21.0,1,21.0,1,21.0,1,21.0,1
7036,max_effective,10,30,3,3,0.05,0.95,0.8439369001336062,21,51.0,1,51.0,1,51.0,1,51.0,1
7037,max_effective,10,30,3,3,0.05,0.95,0.847204257681185,4,18.0,1,18.0,1,18.0,1,18.0,1
7038,max_effective,10,30,3,3,0.05,0.95,0.9468645289774736,9,35.0,1,35.0,1,35.0,1,35.0,1
7039,max_effective,10,30,3,3,0.05,0.95,0.9292549927684592,12,26.0,1,26.0,1,26.0,1,26.0,1
7040,max_effective,10,30,3,3,0.05,0.95,0.9332315821633372,14,36.0,1,36.0,1,36.0,1,36.0,1
7041,max_effective,10,30,3,3,0.05,0.95,0.9278599682442374,16,47.0,1,47.0,1,47.0,1,47.0,1
7042,max_effective,10,30,3,3,0.05,0.95,0.8451106843461641,7,23.0,1,23.0,1,23.0,1,23.0,1
7043,max_effective,10,30,3,3,0.05,0.95,0.90608093501195,23,41.0,1,41.0,1,41.0,1,41.0,1
7044,max_effective,10,30,3,3,0.05,0.95,0.906917104092264,21,42.0,1,42.0,1,42.0,1,42.0,1
7045,max_effective,10,30,3,3,0.05,0.95,0.7512945230279351,9,23.0,1,23.0,1,23.0,1,23.0,1
7046,max_effective,10,30,3,3,0.05,0.95,0.937626760206809,13,36.0,1,36.0,1,36.0,1,36.0,1
7047,max_effective,10,30,3,3,0.05,0.95,0.9383190971674026,4,17.0,1,17.0,1,17.0,1,17.0,1
7048,max_effective,10,30,3,3,0.05,0.95,0.8257678371044865,3,17.0,1,17.0,1,17.0,1,17.0,1
7049,max_effective,10,30,3,3,0.05,0.95,0.6260405637085605,7,21.0,1,21.0,1,21.0,1,21.0,1
7050,max_effective,10,30,3,3,0.05,0.95,0.9330322795071448,14,30.0,1,30.0,1,30.0,1,30.0,1
7051,max_effective,10,30,3,3,0.05,0.95,0.927739487201502,13,34.0,1,34.0,1,34.0,1,34.0,1
7052,max_effective,10,30,3,3,0.05,0.95,0.9304000570108008,12,26.0,1,26.0,1,26.0,1,26.0,1
7053,max_effective,10,30,3,3,0.05,0.95,0.7502492732849474,6,20.0,1,20.0,1,20.0,1,20.0,1
7054,max_effective,10,30,3,3,0.05,0.95,0.9245096614123236,20,32.0,1,32.0,1,32.0,1,32.0,1
7055,max_effective,10,30,3,3,0.05,0.95,0.9440673959190218,37,70.0,1,70.0,1,70.0,1,70.0,1
7056,max_effective,10,30,3,3,0.05,0.95,0.7946406455010571,4,14.0,1,14.0,1,14.0,1,14.0,1
7057,max_effective,10,30,3,3,0.05,0.95,0.935155581807014,44,61.0,1,61.0,1,61.0,1,61.0,1
7058,max_effective,10,30,3,3,0.05,0.95,0.933221130037884,19,33.0,1,33.0,1,33.0,1,32.0,0
7059,max_effective,10,30,3,3,0.05,0.95,0.9413033909973568,26,51.0,1,51.0,1,51.0,1,51.0,1
7060,max_effective,10,30,3,3,0.05,0.95,0.7794373485192095,11,33.0,1,33.0,1,33.0,1,33.0,1
7061,max_effective,10,30,3,3,0.05,0.95,0.949307261583014,20,36.0,1,36.0,1,36.0,1,36.0,1
7062,max_effective,10,30,3,3,0.05,0.95,0.834519197490697,8,25.0,1,25.0,1,25.0,1,25.0,1
7063,max_effective,10,30,3,3,0.05,0.95,0.8269678628141929,9,29.0,1,29.0,1,29.0,1,29.0,1
7064,max_effective,10,30,3,3,0.05,0.95,0.7570546196450817,9,22.0,1,22.0,1,22.0,1,22.0,1
7065,max_effective,10,30,3,3,0.05,0.95,0.8608011189052717,11,25.0,1,25.0,1,25.0,1,25.0,1
7066,max_effective,10,30,3,3,0.05,0.95,0.865919246769751,16,46.0,1,46.0,1,46.0,1,45.0,0
7067,max_effective,10,30,3,3,0.05,0.95,0.8463242286101449,13,40.0,1,40.0,1,40.0,1,40.0,1
7068,max_effective,10,30,3,3,0.05,0.95,0.9406041530667636,7,26.0,1,26.0,1,26.0,1,26.0,1
7069,max_effective,10,30,3,3,0.05,0.95,0.91535733976637,35,76.0,0,80.0,1,77.0,0,77.0,0
7070,max_effective,10,30,3,3,0.05,0.95,0.9145682768275428,18,45.0,1,45.0,1,45.0,1,45.0,1
7071,max_effective,10,30,3,3,0.05,0.95,0.8809718149052509,2,14.0,1,14.0,1,14.0,1,14.0,1
7072,max_effective,10,30,3,3,0.05,0.95,0.9272702373254528,22,52.0,1,52.0,1,52.0,1,52.0,1
7073,max_effective,10,30,3,3,0.05,0.95,0.8325291209068267,9,28.0,1,28.0,1,28.0,1,28.0,1
7074,max_effective,10,30,3,3,0.05,0.95,0.6820501357943827,3,15.0,1,15.0,1,15.0,1,15.0,1
7075,max_effective,10,30,3,3,0.05,0.95,0.8956254080588247,3,15.0,1,15.0,1,15.0,1,15.0,1
7076,max_effective,10,30,3,3,0.05,0.95,0.8418913814020874,12,30.0,1,30.0,1,30.0,1,30.0,1
7077,max_effective,10,30,3,3,0.05,0.95,0.8105856800705824,4,19.0,1,19.0,1,19.0,1,19.0,1
7078,max_effective,10,30,3,3,0.05,0.95,0.8028379095449797,6,22.0,1,22.0,1,22.0,1,22.0,1
7079,max_effective,10,30,3,3,0.05,0.95,0.945148811935548,94,62.0,0,77.0,0,82.0,1,82.0,1
7080,max_effective,10,30,3,3,0.05,0.95,0.912992095065778,19,46.0,1,46.0,1,46.0,1,46.0,1
7081,max_effective,10,30,3,3,0.05,0.95,0.794336721722947,10,21.0,1,21.0,1,21.0,1,21.0,1
7082,max_effective,10,30,3,3,0.05,0.95,0.7566359808950267,7,27.0,1,27.0,1,27.0,1,27.0,1
7083,max_effective,10,30,3,3,0.05,0.95,0.8935171604186611,17,29.0,1,29.0,1,29.0,1,29.0,1
7084,max_effective,10,30,3,3,0.05,0.95,0.9359370881579482,5,20.0,1,20.0,1,20.0,1,20.0,1
7085,max_effective,10,30,3,3,0.05,0.95,0.90445842759829,19,34.0,1,34.0,1,34.0,1,34.0,1
7086,max_effective,10,30,3,3,0.05,0.95,0.9487013812360288,27,53.0,1,53.0,1,53.0,1,53.0,1
7087,max_effective,10,30,3,3,0.05,0.95,0.910708560230857,2,14.0,1,14.0,1,14.0,1,14.0,1
7088,max_effective,10,30,3,3,0.05,0.95,0.9010369071232122,18,30.0,1,30.0,1,30.0,1,30.0,1
7089,max_effective,10,30,3,3,0.05,0.95,0.860922980637693,26,48.0,1,48.0,1,48.0,1,48.0,1
7090,max_effective,10,30,3,3,0.05,0.95,0.924149319818362,10,33.0,1,33.0,1,33.0,1,33.0,1
7091,max_effective,10,30,3,3,0.05,0.95,0.8613193866967803,1,10.0,1,10.0,1,10.0,1,10.0,1
7092,max_effective,10,30,3,3,0.05,0.95,0.8889695601460769,34,55.0,0,61.0,1,61.0,1,61.0,1
7093,max_effective,10,30,3,3,0.05,0.95,0.7815845740035977,4,13.0,1,13.0,1,13.0,1,13.0,1
7094,max_effective,10,30,3,3,0.05,0.95,0.8675456571961582,8,25.0,1,25.0,1,25.0,1,25.0,1
7095,max_effective,10,30,3,3,0.05,0.95,0.8247088967298342,14,28.0,1,28.0,1,28.0,1,28.0,1
7096,max_effective,10,30,3,3,0.05,0.95,0.9013915863842288,14,23.0,1,23.0,1,23.0,1,23.0,1
7097,max_effective,10,30,3,3,0.05,0.95,0.8125081487647197,9,32.0,1,32.0,1,32.0,1,32.0,1
7098,max_effective,10,30,3,3,0.05,0.95,0.903159304172052,5,20.0,1,20.0,1,20.0,1,20.0,1
7099,max_effective,10,30,3,3,0.05,0.95,0.8734648228698862,7,25.0,1,25.0,1,25.0,1,24.0,0
7100,max_effective,10,30,3,3,0.05,0.95,0.8640551407534568,11,23.0,1,23.0,1,23.0,1,23.0,1
7101,max_effective,10,30,3,3,0.05,0.95,0.8573091729497496,8,22.0,1,22.0,1,22.0,1,22.0,1
7102,max_effective,10,30,3,3,0.05,0.95,0.8665070551129677,7,23.0,1,23.0,1,23.0,1,23.0,1
7103,max_effective,10,30,3,3,0.05,0.95,0.9321974586259488,23,67.0,1,67.0,1,67.0,1,67.0,1
7104,max_effective,10,30,3,3,0.05,0.95,0.9301771026730112,4,16.0,1,16.0,1,16.0,1,16.0,1
7105,max_effective,10,30,3,3,0.05,0.95,0.9126292201418604,25,37.0,1,37.0,1,37.0,1,37.0,1
7106,max_effective,10,30,3,3,0.05,0.95,0.8607943526191089,7,33.0,1,33.0,1,33.0,1,33.0,1
7107,max_effective,10,30,3,3,0.05,0.95,0.9330667333443686,12,24.0,1,24.0,1,24.0,1,24.0,1
7108,max_effective,10,30,3,3,0.05,0.95,0.9416444992670558,9,38.0,1,38.0,1,38.0,1,38.0,1
7109,max_effective,10,30,3,3,0.05,0.95,0.8862270359675452,6,25.0,1,25.0,1,25.0,1,25.0,1
7110,max_effective,10,30,3,3,0.05,0.95,0.927692722949374,50,76.0,0,69.0,0,80.0,1,78.0,0
7111,max_effective,10,30,3,3,0.05,0.95,0.9342913962923004,15,33.0,1,33.0,1,33.0,1,33.0,1
7112,max_effective,10,30,3,3,0.05,0.95,0.8427454711929131,25,45.0,1,45.0,1,45.0,1,44.0,0
7113,max_effective,10,30,3,3,0.05,0.95,0.7774094571606086,5,17.0,1,17.0,1,17.0,1,17.0,1
7114,max_effective,10,30,3,3,0.05,0.95,0.9491112577032896,33,61.0,0,68.0,1,68.0,1,65.0,0
7115,max_effective,10,30,3,3,0.05,0.95,0.928928865080396,8,32.0,1,32.0,1,32.0,1,32.0,1
7116,max_effective,10,30,3,3,0.05,0.95,0.7594556940800209,4,18.0,1,18.0,1,18.0,1,18.0,1
7117,max_effective,10,30,3,3,0.05,0.95,0.8317439074959019,7,20.0,1,20.0,1,20.0,1,20.0,1
7118,max_effective,10,30,3,3,0.05,0.95,0.933840592246143,12,32.0,1,32.0,1,32.0,1,32.0,1
7119,max_effective,10,30,3,3,0.05,0.95,0.9220391959607224,31,57.0,1,57.0,1,57.0,1,57.0,1
7120,max_effective,10,30,3,3,0.05,0.95,0.946091075149261,15,36.0,1,36.0,1,36.0,1,36.0,1
7121,max_effective,10,30,3,3,0.05,0.95,0.8666015619521938,9,29.0,1,29.0,1,29.0,1,29.0,1
7122,max_effective,10,30,3,3,0.05,0.95,0.8422949560196785,8,23.0,1,23.0,1,23.0,1,23.0,1
7123,max_effective,10,30,3,3,0.05,0.95,0.8551740791963335,7,27.0,1,27.0,1,27.0,1,26.0,0
7124,max_effective,10,30,3,3,0.05,0.95,0.9455578598170206,12,39.0,1,39.0,1,39.0,1,39.0,1
7125,max_effective,10,30,3,3,0.05,0.95,0.947666633680176,24,53.0,1,53.0,1,53.0,1,53.0,1
7126,max_effective,10,30,3,3,0.05,0.95,0.9405830353854484,25,44.0,1,44.0,1,44.0,1,44.0,1
7127,max_effective,10,30,3,3,0.05,0.95,0.8589561602349195,5,21.0,1,21.0,1,21.0,1,21.0,1
7128,max_effective,10,30,3,3,0.05,0.95,0.8861339206274955,30,57.0,1,57.0,1,57.0,1,57.0,1
7129,max_effective,10,30,3,3,0.05,0.95,0.8178540822782954,11,27.0,1,27.0,1,27.0,1,27.0,1
7130,max_effective,10,30,3,3,0.05,0.95,0.8903898732433903,6,25.0,1,25.0,1,25.0,1,25.0,1
7131,max_effective,10,30,3,3,0.05,0.95,0.9289890910425396,7,26.0,1,26.0,1,26.0,1,26.0,1
7132,max_effective,10,30,3,3,0.05,0.95,0.884816949086919,16,45.0,1,45.0,1,45.0,1,45.0,1
7133,max_effective,10,30,3,3,0.05,0.95,0.8992201261659358,14,51.0,1,51.0,1,51.0,1,51.0,1
7134,max_effective,10,30,3,3,0.05,0.95,0.6634768300279128,10,23.0,1,23.0,1,23.0,1,23.0,1
7135,max_effective,10,30,3,3,0.05,0.95,0.927938716564019,8,28.0,1,28.0,1,28.0,1,28.0,1
7136,max_effective,10,30,3,3,0.05,0.95,0.870266190881496,9,35.0,1,35.0,1,35.0,1,35.0,1
7137,max_effective,10,30,3,3,0.05,0.95,0.9079713493063626,3,19.0,1,19.0,1,19.0,1,17.0,0
7138,max_effective,10,30,3,3,0.05,0.95,0.7922642151772813,17,32.0,1,32.0,1,32.0,1,32.0,1
7139,max_effective,10,30,3,3,0.05,0.95,0.7019614659260086,9,32.0,1,32.0,1,32.0,1,32.0,1
7140,max_effective,10,30,3,3,0.05,0.95,0.7820426967028734,13,30.0,1,30.0,1,30.0,1,30.0,1
7141,max_effective,10,30,3,3,0.05,0.95,0.9413947041446008,10,26.0,1,26.0,1,26.0,1,26.0,1
7142,max_effective,10,30,3,3,0.05,0.95,0.670391456920191,8,21.0,1,21.0,1,21.0,1,21.0,1
7143,max_effective,10,30,3,3,0.05,0.95,0.9046081209118052,26,50.0,1,50.0,1,50.0,1,50.0,1
7144,max_effective,10,30,3,3,0.05,0.95,0.9483542997386788,10,26.0,1,26.0,1,26.0,1,26.0,1
7145,max_effective,10,30,3,3,0.05,0.95,0.929971361678602,12,30.0,1,30.0,1,30.0,1,30.0,1
7146,max_effective,10,30,3,3,0.05,0.95,0.8623524952561822,9,28.0,1,28.0,1,28.0,1,28.0,1
7147,max_effective,10,30,3,3,0.05,0.95,0.8963202498597251,23,52.0,1,52.0,1,52.0,1,52.0,1
7148,max_effective,10,30,3,3,0.05,0.95,0.9124448513289024,33,58.0,0,63.0,1,61.0,0,63.0,1
7149,max_effective,10,30,3,3,0.05,0.95,0.9385753181356814,12,39.0,1,39.0,1,39.0,1,39.0,1
7150,max_effective,10,30,3,3,0.05,0.95,0.8944075417338258,11,28.0,1,28.0,1,28.0,1,28.0,1
7151,max_effective,10,30,3,3,0.05,0.95,0.6044885586910269,3,14.0,1,14.0,1,14.0,1,13.0,0
7152,max_effective,10,30,3,3,0.05,0.95,0.921199707625718,7,27.0,1,27.0,1,27.0,1,27.0,1
7153,max_effective,10,30,3,3,0.05,0.95,0.8720552656002375,6,23.0,1,23.0,1,23.0,1,23.0,1
7154,max_effective,10,30,3,3,0.05,0.95,0.7011921208646108,5,17.0,1,17.0,1,17.0,1,17.0,1
7155,max_effective,10,30,3,3,0.05,0.95,0.7058695927225332,5,20.0,1,20.0,1,20.0,1,20.0,1
7156,max_effective,10,30,3,3,0.05,0.95,0.9206892387458858,23,41.0,1,41.0,1,41.0,1,41.0,1
7157,max_effective,10,30,3,3,0.05,0.95,0.7360269460866845,3,14.0,1,14.0,1,14.0,1,14.0,1
7158,max_effective,10,30,3,3,0.05,0.95,0.944049260376871,15,35.0,1,35.0,1,35.0,1,35.0,1
7159,max_effective,10,30,3,3,0.05,0.95,0.8588569954799701,4,17.0,1,17.0,1,17.0,1,17.0,1
7160,max_effective,10,30,3,3,0.05,0.95,0.946309539425326,11,38.0,1,38.0,1,38.0,1,38.0,1
7161,max_effective,10,30,3,3,0.05,0.95,0.927600203729957,6,23.0,1,23.0,1,23.0,1,23.0,1
7162,max_effective,10,30,3,3,0.05,0.95,0.8538085258713297,11,26.0,1,26.0,1,26.0,1,24.0,0
7163,max_effective,10,30,3,3,0.05,0.95,0.8569627001908104,6,21.0,1,21.0,1,21.0,1,21.0,1
7164,max_effective,10,30,3,3,0.05,0.95,0.8455478860815063,14,31.0,1,31.0,1,31.0,1,31.0,1
7165,max_effective,10,30,3,3,0.05,0.95,0.7926838453307761,2,13.0,1,13.0,1,13.0,1,11.0,0
7166,max_effective,10,30,3,3,0.05,0.95,0.9247681637588928,6,19.0,1,19.0,1,19.0,1,19.0,1
7167,max_effective,10,30,3,3,0.05,0.95,0.7669129435024304,9,29.0,1,29.0,1,29.0,1,29.0,1
7168,max_effective,10,30,3,3,0.05,0.95,0.7243756987282017,14,39.0,1,39.0,1,39.0,1,39.0,1
7169,max_effective,10,30,3,3,0.05,0.95,0.7145508019597078,4,15.0,1,15.0,1,15.0,1,14.0,0
7170,max_effective,10,30,3,3,0.05,0.95,0.9247563919154448,7,23.0,1,23.0,1,23.0,1,23.0,1
7171,max_effective,10,30,3,3,0.05,0.95,0.9185163561219528,8,27.0,1,27.0,1,27.0,1,27.0,1
7172,max_effective,10,30,3,3,0.05,0.95,0.908687958201572,8,23.0,1,23.0,1,23.0,1,23.0,1
7173,max_effective,10,30,3,3,0.05,0.95,0.8411204116769434,15,35.0,1,35.0,1,35.0,1,35.0,1
7174,max_effective,10,30,3,3,0.05,0.95,0.7466320935631306,5,17.0,1,17.0,1,17.0,1,17.0,1
7175,max_effective,10,30,3,3,0.05,0.95,0.8584637198429105,12,29.0,1,29.0,1,29.0,1,25.0,0
7176,max_effective,10,30,3,3,0.05,0.95,0.8372528574660205,6,17.0,1,17.0,1,17.0,1,16.0,0
7177,max_effective,10,30,3,3,0.05,0.95,0.8096653464205186,4,19.0,1,19.0,1,19.0,1,17.0,0
7178,max_effective,10,30,3,3,0.05,0.95,0.910901147578936,42,66.0,1,66.0,1,66.0,1,66.0,1
7179,max_effective,10,30,3,3,0.05,0.95,0.8661126592210733,8,21.0,1,21.0,1,21.0,1,21.0,1
7180,max_effective,10,30,3,3,0.05,0.95,0.9480433884243256,16,39.0,1,39.0,1,39.0,1,39.0,1
7181,max_effective,10,30,3,3,0.05,0.95,0.8654808674838309,12,26.0,1,26.0,1,26.0,1,26.0,1
7182,max_effective,10,30,3,3,0.05,0.95,0.9207603668245258,6,26.0,1,26.0,1,26.0,1,26.0,1
7183,max_effective,10,30,3,3,0.05,0.95,0.8539014920566668,11,32.0,1,32.0,1,32.0,1,32.0,1
7184,max_effective,10,30,3,3,0.05,0.95,0.7957671592197798,4,21.0,1,21.0,1,21.0,1,21.0,1
7185,max_effective,10,30,3,3,0.05,0.95,0.9333250664753844,26,59.0,0,62.0,1,62.0,1,61.0,0
7186,max_effective,10,30,3,3,0.05,0.95,0.9063498879268256,16,45.0,1,45.0,1,45.0,1,45.0,1
7187,max_effective,10,30,3,3,0.05,0.95,0.6856046508047131,5,20.0,1,20.0,1,20.0,1,20.0,1
7188,max_effective,10,30,3,3,0.05,0.95,0.9012417435175372,27,56.0,1,56.0,1,56.0,1,55.0,0
7189,max_effective,10,30,3,3,0.05,0.95,0.6515415900131961,3,15.0,1,15.0,1,15.0,1,15.0,1
7190,max_effective,10,30,3,3,0.05,0.95,0.8714568876718314,15,52.0,1,52.0,1,52.0,1,52.0,1
7191,max_effective,10,30,3,3,0.05,0.95,0.8821068413041772,12,28.0,1,28.0,1,28.0,1,28.0,1
7192,max_effective,10,30,3,3,0.05,0.95,0.92306443467855,9,25.0,1,25.0,1,25.0,1,25.0,1
7193,max_effective,10,30,3,3,0.05,0.95,0.6493109235295269,4,16.0,1,16.0,1,16.0,1,16.0,1
7194,max_effective,10,30,3,3,0.05,0.95,0.8407650740866272,10,29.0,1,29.0,1,29.0,1,29.0,1
7195,max_effective,10,30,3,3,0.05,0.95,0.8620371517066276,10,36.0,1,36.0,1,36.0,1,36.0,1
7196,max_effective,10,30,3,3,0.05,0.95,0.7513551410226452,2,13.0,1,13.0,1,13.0,1,13.0,1
7197,max_effective,10,30,3,3,0.05,0.95,0.9227236053644536,16,35.0,1,35.0,1,35.0,1,35.0,1
7198,max_effective,10,30,3,3,0.05,0.95,0.9461528983623908,8,25.0,1,25.0,1,25.0,1,25.0,1
7199,max_effective,10,30,3,3,0.05,0.95,0.9019357220192932,13,32.0,1,32.0,1,32.0,1,32.0,1
7200,max_effective,10,30,3,3,0.05,0.95,0.9197777811094032,5,19.0,1,19.0,1,19.0,1,19.0,1
7201,max_effective,10,30,3,3,0.05,0.95,0.6644610650403946,4,21.0,1,21.0,1,21.0,1,21.0,1
7202,max_effective,10,30,3,3,0.05,0.95,0.8655950450148783,7,29.0,1,29.0,1,29.0,1,29.0,1
7203,max_effective,10,30,3,3,0.05,0.95,0.8666444022857696,9,28.0,1,28.0,1,28.0,1,28.0,1
7204,max_effective,10,30,3,3,0.05,0.95,0.8634212407553756,19,44.0,1,44.0,1,44.0,1,44.0,1
7205,max_effective,10,30,3,3,0.05,0.95,0.9110757115073784,13,29.0,1,29.0,1,29.0,1,29.0,1
7206,max_effective,10,30,3,3,0.05,0.95,0.7191145452927007,6,29.0,1,29.0,1,29.0,1,29.0,1
7207,max_effective,10,30,3,3,0.05,0.95,0.8389496224406351,6,20.0,1,20.0,1,20.0,1,20.0,1
7208,max_effective,10,30,3,3,0.05,0.95,0.9187302386083568,51,63.0,0,70.0,0,71.0,1,71.0,1
7209,max_effective,10,30,3,3,0.05,0.95,0.9012778377143642,7,24.0,1,24.0,1,24.0,1,24.0,1
7210,max_effective,10,30,3,3,0.05,0.95,0.9330266950710032,15,41.0,1,41.0,1,41.0,1,41.0,1
7211,max_effective,10,30,3,3,0.05,0.95,0.938073695669028,26,60.0,1,60.0,1,60.0,1,60.0,1
7212,max_effective,10,30,3,3,0.05,0.95,0.7259019158522377,2,11.0,1,11.0,1,11.0,1,11.0,1
7213,max_effective,10,30,3,3,0.05,0.95,0.9255403462123382,6,19.0,1,19.0,1,19.0,1,19.0,1
7214,max_effective,10,30,3,3,0.05,0.95,0.9494837524264952,6,19.0,1,19.0,1,19.0,1,19.0,1
7215,max_effective,10,30,3,3,0.05,0.95,0.9388802734143888,17,35.0,1,35.0,1,35.0,1,35.0,1
7216,max_effective,10,30,3,3,0.05,0.95,0.8980664413375966,17,43.0,1,43.0,1,43.0,1,43.0,1
7217,max_effective,10,30,3,3,0.05,0.95,0.9242753638475624,7,25.0,1,25.0,1,25.0,1,25.0,1
7218,max_effective,10,30,3,3,0.05,0.95,0.8760962393122078,30,50.0,1,50.0,1,50.0,1,50.0,1
7219,max_effective,10,30,3,3,0.05,0.95,0.9180993017197792,52,65.0,0,69.0,0,74.0,1,74.0,1
7220,max_effective,10,30,3,3,0.05,0.95,0.945078550818673,16,33.0,1,33.0,1,33.0,1,33.0,1
7221,max_effective,10,30,3,3,0.05,0.95,0.9453868442680202,12,32.0,1,32.0,1,32.0,1,32.0,1
7222,max_effective,10,30,3,3,0.05,0.95,0.8881690612075138,7,30.0,1,30.0,1,30.0,1,30.0,1
7223,max_effective,10,30,3,3,0.05,0.95,0.8787729908040174,13,42.0,1,42.0,1,42.0,1,42.0,1
7224,max_effective,10,30,3,3,0.05,0.95,0.8000116949134829,3,20.0,1,20.0,1,20.0,1,20.0,1
7225,max_effective,10,30,3,3,0.05,0.95,0.942342524855083,12,36.0,1,36.0,1,36.0,1,36.0,1
7226,max_effective,10,30,3,3,0.05,0.95,0.9345869458381284,5,17.0,1,17.0,1,17.0,1,17.0,1
7227,max_effective,10,30,3,3,0.05,0.95,0.8762488644731656,5,27.0,1,27.0,1,27.0,1,27.0,1
7228,max_effective,10,30,3,3,0.05,0.95,0.7704782082802529,5,17.0,1,17.0,1,17.0,1,16.0,0
7229,max_effective,10,30,3,3,0.05,0.95,0.9409529517774826,14,30.0,1,30.0,1,30.0,1,30.0,1
7230,max_effective,10,30,3,3,0.05,0.95,0.9292437582134412,11,31.0,1,31.0,1,31.0,1,31.0,1
7231,max_effective,10,30,3,3,0.05,0.95,0.8803792849966253,9,23.0,1,23.0,1,23.0,1,23.0,1
7232,max_effective,10,30,3,3,0.05,0.95,0.8859488157420099,17,48.0,1,48.0,1,48.0,1,48.0,1
7233,max_effective,10,30,3,3,0.05,0.95,0.9457702372360433,36,50.0,1,50.0,1,50.0,1,50.0,1
7234,max_effective,10,30,3,3,0.05,0.95,0.8790429795723417,14,36.0,1,36.0,1,36.0,1,36.0,1
7235,max_effective,10,30,3,3,0.05,0.95,0.8593721316780772,13,40.0,1,40.0,1,40.0,1,40.0,1
7236,max_effective,10,30,3,3,0.05,0.95,0.9263900721930864,53,73.0,0,78.0,1,78.0,1,75.0,0
7237,max_effective,10,30,3,3,0.05,0.95,0.8515346458001188,12,28.0,1,28.0,1,28.0,1,28.0,1
7238,max_effective,10,30,3,3,0.05,0.95,0.9323719259036544,24,60.0,1,60.0,1,60.0,1,60.0,1
7239,max_effective,10,30,3,3,0.05,0.95,0.9491566402865598,65,74.0,0,76.0,1,76.0,1,76.0,1
7240,max_effective,10,30,3,3,0.05,0.95,0.8837002725848666,2,12.0,1,12.0,1,12.0,1,12.0,1
7241,max_effective,10,30,3,3,0.05,0.95,0.8397713972371964,3,16.0,1,16.0,1,16.0,1,16.0,1
7242,max_effective,10,30,3,3,0.05,0.95,0.7473377374726249,8,23.0,1,23.0,1,23.0,1,23.0,1
7243,max_effective,10,30,3,3,0.05,0.95,0.8962521738501632,16,41.0,1,41.0,1,41.0,1,41.0,1
7244,max_effective,10,30,3,3,0.05,0.95,0.8580022300958633,17,30.0,1,30.0,1,30.0,1,30.0,1
7245,max_effective,10,30,3,3,0.05,0.95,0.5688866604592917,2,11.0,1,11.0,1,11.0,1,11.0,1
7246,max_effective,10,30,3,3,0.05,0.95,0.770110019012097,4,19.0,1,19.0,1,19.0,1,19.0,1
7247,max_effective,10,30,3,3,0.05,0.95,0.938264309423174,21,52.0,1,52.0,1,52.0,1,52.0,1
7248,max_effective,10,30,3,3,0.05,0.95,0.676754200141375,5,15.0,1,15.0,1,15.0,1,14.0,0
7249,max_effective,10,30,3,3,0.05,0.95,0.8600258030312371,16,41.0,1,41.0,1,41.0,1,41.0,1
7250,max_effective,10,30,3,3,0.05,0.95,0.8159797360918282,21,36.0,1,36.0,1,36.0,1,36.0,1
7251,max_effective,10,30,3,3,0.05,0.95,0.9361520480885644,95,60.0,0,78.0,0,82.0,0,86.0,1
7252,max_effective,10,30,3,3,0.05,0.95,0.9203685090411003,36,48.0,1,48.0,1,48.0,1,48.0,1
7253,max_effective,10,30,3,3,0.05,0.95,0.904729336728412,7,19.0,1,19.0,1,19.0,1,19.0,1
7254,max_effective,10,30,3,3,0.05,0.95,0.8148055974666908,10,30.0,1,30.0,1,30.0,1,30.0,1
7255,max_effective,10,30,3,3,0.05,0.95,0.7041815090290744,4,18.0,1,18.0,1,18.0,1,18.0,1
7256,max_effective,10,30,3,3,0.05,0.95,0.8955918488590314,13,37.0,1,37.0,1,37.0,1,37.0,1
7257,max_effective,10,30,3,3,0.05,0.95,0.8732396447832247,9,29.0,1,29.0,1,29.0,1,29.0,1
7258,max_effective,10,30,3,3,0.05,0.95,0.917215256316241,14,26.0,1,26.0,1,26.0,1,26.0,1
7259,max_effective,10,30,3,3,0.05,0.95,0.9368735127685895,23,55.0,1,55.0,1,55.0,1,54.0,0
7260,max_effective,10,30,3,3,0.05,0.95,0.9358908059572512,7,23.0,1,23.0,1,23.0,1,23.0,1
7261,max_effective,10,30,3,3,0.05,0.95,0.8598559446332531,4,14.0,1,14.0,1,14.0,1,14.0,1
7262,max_effective,10,30,3,3,0.05,0.95,0.9351006900345004,9,27.0,1,27.0,1,27.0,1,27.0,1
7263,max_effective,10,30,3,3,0.05,0.95,0.9398269319734376,13,29.0,1,29.0,1,29.0,1,29.0,1
7264,max_effective,10,30,3,3,0.05,0.95,0.9464336772408318,38,55.0,1,55.0,1,55.0,1,55.0,1
7265,max_effective,10,30,3,3,0.05,0.95,0.8433029941230814,9,32.0,1,32.0,1,32.0,1,32.0,1
7266,max_effective,10,30,3,3,0.05,0.95,0.8324815857895956,8,26.0,1,26.0,1,26.0,1,26.0,1
7267,max_effective,10,30,3,3,0.05,0.95,0.9139980610060334,5,26.0,1,26.0,1,26.0,1,26.0,1
7268,max_effective,10,30,3,3,0.05,0.95,0.8899770507485343,8,24.0,1,24.0,1,24.0,1,24.0,1
7269,max_effective,10,30,3,3,0.05,0.95,0.907360001536754,33,67.0,1,67.0,1,67.0,1,66.0,0
7270,max_effective,10,30,3,3,0.05,0.95,0.9373343608508932,9,28.0,1,28.0,1,28.0,1,28.0,1
7271,max_effective,10,30,3,3,0.05,0.95,0.8415079534271398,8,21.0,1,21.0,1,21.0,1,21.0,1
7272,max_effective,10,30,3,3,0.05,0.95,0.892895297467676,14,40.0,1,40.0,1,40.0,1,40.0,1
7273,max_effective,10,30,3,3,0.05,0.95,0.8203943348334857,10,24.0,1,24.0,1,24.0,1,24.0,1
7274,max_effective,10,30,3,3,0.05,0.95,0.7906396279439718,2,15.0,1,15.0,1,15.0,1,14.0,0
7275,max_effective,10,30,3,3,0.05,0.95,0.935615167738582,17,39.0,1,39.0,1,39.0,1,39.0,1
7276,max_effective,10,30,3,3,0.05,0.95,0.8619697475865312,11,35.0,1,35.0,1,35.0,1,35.0,1
7277,max_effective,10,30,3,3,0.05,0.95,0.8248548777046101,14,31.0,1,31.0,1,31.0,1,31.0,1
7278,max_effective,10,30,3,3,0.05,0.95,0.8540397892108036,14,41.0,1,41.0,1,41.0,1,41.0,1
7279,max_effective,10,30,3,3,0.05,0.95,0.8998519570607041,25,54.0,1,54.0,1,54.0,1,54.0,1
7280,max_effective,10,30,3,3,0.05,0.95,0.8818198142401682,9,26.0,1,26.0,1,26.0,1,26.0,1
7281,max_effective,10,30,3,3,0.05,0.95,0.7793796762789087,4,16.0,1,16.0,1,16.0,1,16.0,1
7282,max_effective,10,30,3,3,0.05,0.95,0.8956153867195302,18,35.0,1,35.0,1,35.0,1,35.0,1
7283,max_effective,10,30,3,3,0.05,0.95,0.8381183759988022,9,27.0,1,27.0,1,27.0,1,27.0,1
7284,max_effective,10,30,3,3,0.05,0.95,0.9135157599415928,7,18.0,1,18.0,1,18.0,1,18.0,1
7285,max_effective,10,30,3,3,0.05,0.95,0.9153684149997174,31,56.0,1,56.0,1,56.0,1,56.0,1
7286,max_effective,10,30,3,3,0.05,0.95,0.801822227731445,14,33.0,1,33.0,1,33.0,1,33.0,1
7287,max_effective,10,30,3,3,0.05,0.95,0.7793352728090694,6,28.0,1,28.0,1,28.0,1,28.0,1
7288,max_effective,10,30,3,3,0.05,0.95,0.9431824158316228,16,36.0,1,36.0,1,36.0,1,36.0,1
7289,max_effective,10,30,3,3,0.05,0.95,0.7025817098199026,8,21.0,1,21.0,1,21.0,1,21.0,1
7290,max_effective,10,30,3,3,0.05,0.95,0.8769140210304138,7,35.0,1,35.0,1,35.0,1,35.0,1
7291,max_effective,10,30,3,3,0.05,0.95,0.8766344467191124,6,28.0,1,28.0,1,28.0,1,28.0,1
7292,max_effective,10,30,3,3,0.05,0.95,0.8762569642889245,9,30.0,1,30.0,1,30.0,1,30.0,1
7293,max_effective,10,30,3,3,0.05,0.95,0.903539294833604,21,53.0,1,53.0,1,53.0,1,53.0,1
7294,max_effective,10,30,3,3,0.05,0.95,0.9414029804085172,9,21.0,1,21.0,1,21.0,1,21.0,1
7295,max_effective,10,30,3,3,0.05,0.95,0.8925883221011536,12,31.0,1,31.0,1,31.0,1,31.0,1
7296,max_effective,10,30,3,3,0.05,0.95,0.76766716268619,12,31.0,1,31.0,1,31.0,1,31.0,1
7297,max_effective,10,30,3,3,0.05,0.95,0.937054408419988,12,25.0,1,25.0,1,25.0,1,25.0,1
7298,max_effective,10,30,3,3,0.05,0.95,0.8955422457132705,9,34.0,1,34.0,1,34.0,1,34.0,1
7299,max_effective,10,30,3,3,0.05,0.95,0.8176803850866303,20,36.0,1,36.0,1,36.0,1,36.0,1
7300,max_effective,10,30,3,3,0.05,0.95,0.8999970222785758,5,18.0,1,18.0,1,18.0,1,18.0,1
7301,max_effective,10,30,3,3,0.05,0.95,0.7998922589234828,7,27.0,1,27.0,1,27.0,1,27.0,1
7302,max_effective,10,30,3,3,0.05,0.95,0.8715766287139486,5,22.0,1,22.0,1,22.0,1,22.0,1
7303,max_effective,10,30,3,3,0.05,0.95,0.8389789622699863,10,20.0,1,20.0,1,20.0,1,19.0,0
7304,max_effective,10,30,3,3,0.05,0.95,0.8593739788828038,10,35.0,1,35.0,1,35.0,1,35.0,1
7305,max_effective,10,30,3,3,0.05,0.95,0.8972170140827576,6,21.0,1,21.0,1,21.0,1,21.0,1
7306,max_effective,10,30,3,3,0.05,0.95,0.8602683528315874,8,34.0,1,34.0,1,34.0,1,34.0,1
7307,max_effective,10,30,3,3,0.05,0.95,0.9162325594880384,22,55.0,1,55.0,1,55.0,1,55.0,1
7308,max_effective,10,30,3,3,0.05,0.95,0.7948174943782527,12,28.0,1,28.0,1,28.0,1,28.0,1
7309,max_effective,10,30,3,3,0.05,0.95,0.8785949681096479,10,31.0,1,31.0,1,31.0,1,31.0,1
7310,max_effective,10,30,3,3,0.05,0.95,0.9051367038081498,8,37.0,1,37.0,1,37.0,1,37.0,1
7311,max_effective,10,30,3,3,0.05,0.95,0.8756501409781952,4,20.0,1,20.0,1,20.0,1,20.0,1
7312,max_effective,10,30,3,3,0.05,0.95,0.9441108097485608,10,33.0,1,33.0,1,33.0,1,33.0,1
7313,max_effective,10,30,3,3,0.05,0.95,0.8990410735536772,11,35.0,1,35.0,1,35.0,1,35.0,1
7314,max_effective,10,30,3,3,0.05,0.95,0.9302190085478363,14,41.0,1,41.0,1,41.0,1,41.0,1
7315,max_effective,10,30,3,3,0.05,0.95,0.9172182089812264,8,21.0,1,21.0,1,21.0,1,19.0,0
7316,max_effective,10,30,3,3,0.05,0.95,0.9496718624509892,104,68.0,0,75.0,0,85.0,1,84.0,0
7317,max_effective,10,30,3,3,0.05,0.95,0.9442307976228016,17,41.0,1,41.0,1,41.0,1,41.0,1
7318,max_effective,10,30,3,3,0.05,0.95,0.8812650289653717,6,19.0,1,19.0,1,19.0,1,19.0,1
7319,max_effective,10,30,3,3,0.05,0.95,0.8680005330095054,18,50.0,1,50.0,1,50.0,1,50.0,1
7320,max_effective,10,30,3,3,0.05,0.95,0.9424386980611508,39,56.0,0,69.0,1,69.0,1,62.0,0
7321,max_effective,10,30,3,3,0.05,0.95,0.9463544821149564,5,21.0,1,21.0,1,21.0,1,21.0,1
7322,max_effective,10,30,3,3,0.05,0.95,0.8552702769106355,5,21.0,1,21.0,1,21.0,1,21.0,1
7323,max_effective,10,30,3,3,0.05,0.95,0.7796685714117945,4,17.0,1,17.0,1,17.0,1,17.0,1
7324,max_effective,10,30,3,3,0.05,0.95,0.9061486608835104,9,27.0,1,27.0,1,27.0,1,27.0,1
7325,max_effective,10,30,3,3,0.05,0.95,0.8751687353172034,15,43.0,1,43.0,1,43.0,1,43.0,1
7326,max_effective,10,30,3,3,0.05,0.95,0.8836990593303938,15,35.0,1,35.0,1,35.0,1,35.0,1
7327,max_effective,10,30,3,3,0.05,0.95,0.8903502896087838,3,13.0,1,13.0,1,13.0,1,13.0,1
7328,max_effective,10,30,3,3,0.05,0.95,0.891147874114592,35,53.0,0,70.0,1,70.0,1,68.0,0
7329,max_effective,10,30,3,3,0.05,0.95,0.9208323288501432,10,32.0,1,32.0,1,32.0,1,32.0,1
7330,max_effective,10,30,3,3,0.05,0.95,0.8507671374019188,7,24.0,1,24.0,1,24.0,1,24.0,1
7331,max_effective,10,30,3,3,0.05,0.95,0.8413696726564769,13,28.0,1,28.0,1,28.0,1,28.0,1
7332,max_effective,10,30,3,3,0.05,0.95,0.6726952374771655,4,15.0,1,15.0,1,15.0,1,15.0,1
7333,max_effective,10,30,3,3,0.05,0.95,0.9321933808216094,16,37.0,1,37.0,1,37.0,1,37.0,1
7334,max_effective,10,30,3,3,0.05,0.95,0.9280133618401134,34,51.0,1,51.0,1,51.0,1,51.0,1
7335,max_effective,10,30,3,3,0.05,0.95,0.8543715732699078,8,22.0,1,22.0,1,22.0,1,22.0,1
7336,max_effective,10,30,3,3,0.05,0.95,0.8484371957776627,8,28.0,1,28.0,1,28.0,1,25.0,0
7337,max_effective,10,30,3,3,0.05,0.95,0.9486553469239418,32,58.0,1,58.0,1,58.0,1,58.0,1
7338,max_effective,10,30,3,3,0.05,0.95,0.8835848172690304,6,22.0,1,22.0,1,22.0,1,22.0,1
7339,max_effective,10,30,3,3,0.05,0.95,0.8790727125632001,10,35.0,1,35.0,1,35.0,1,35.0,1
7340,max_effective,10,30,3,3,0.05,0.95,0.9169168716997108,33,61.0,1,61.0,1,61.0,1,61.0,1
7341,max_effective,10,30,3,3,0.05,0.95,0.8550127997804738,3,19.0,1,19.0,1,19.0,1,19.0,1
7342,max_effective,10,30,3,3,0.05,0.95,0.8463189446547305,29,42.0,1,42.0,1,42.0,1,42.0,1
7343,max_effective,10,30,3,3,0.05,0.95,0.9265753990717456,9,28.0,1,28.0,1,28.0,1,28.0,1
7344,max_effective,10,30,3,3,0.05,0.95,0.9239754217558034,48,67.0,0,72.0,1,72.0,1,72.0,1
7345,max_effective,10,30,3,3,0.05,0.95,0.9272919366103188,17,52.0,1,52.0,1,52.0,1,52.0,1
7346,max_effective,10,30,3,3,0.05,0.95,0.8999100210033383,39,57.0,1,57.0,1,57.0,1,57.0,1
7347,max_effective,10,30,3,3,0.05,0.95,0.8678802262596969,11,42.0,1,42.0,1,42.0,1,42.0,1
7348,max_effective,10,30,3,3,0.05,0.95,0.8380511234392097,6,21.0,1,21.0,1,21.0,1,21.0,1
7349,max_effective,10,30,3,3,0.05,0.95,0.6915501524521231,9,29.0,1,29.0,1,29.0,1,29.0,1
7350,max_effective,10,30,3,3,0.05,0.95,0.9206026255444292,10,29.0,1,29.0,1,29.0,1,29.0,1
7351,max_effective,10,30,3,3,0.05,0.95,0.8639102056041966,6,29.0,1,29.0,1,29.0,1,29.0,1
7352,max_effective,10,30,3,3,0.05,0.95,0.9234284859809568,17,38.0,1,38.0,1,38.0,1,38.0,1
7353,max_effective,10,30,3,3,0.05,0.95,0.9076837680785522,14,47.0,1,47.0,1,47.0,1,47.0,1
7354,max_effective,10,30,3,3,0.05,0.95,0.8278903236781952,7,22.0,1,22.0,1,22.0,1,22.0,1
7355,max_effective,10,30,3,3,0.05,0.95,0.8252996594495404,5,17.0,1,17.0,1,17.0,1,17.0,1
7356,max_effective,10,30,3,3,0.05,0.95,0.8888025511653183,10,28.0,1,28.0,1,28.0,1,28.0,1
7357,max_effective,10,30,3,3,0.05,0.95,0.9336293930647966,18,42.0,1,42.0,1,42.0,1,42.0,1
7358,max_effective,10,30,3,3,0.05,0.95,0.917216319672866,6,20.0,1,20.0,1,20.0,1,20.0,1
7359,max_effective,10,30,3,3,0.05,0.95,0.9295041591377106,13,36.0,1,36.0,1,36.0,1,36.0,1
7360,max_effective,10,30,3,3,0.05,0.95,0.9037540705148348,11,28.0,1,28.0,1,28.0,1,28.0,1
7361,max_effective,10,30,3,3,0.05,0.95,0.9298513839813294,39,62.0,0,73.0,1,71.0,0,67.0,0
7362,max_effective,10,30,3,3,0.05,0.95,0.8954802629368619,8,25.0,1,25.0,1,25.0,1,25.0,1
7363,max_effective,10,30,3,3,0.05,0.95,0.8104513819783594,3,15.0,1,15.0,1,15.0,1,15.0,1
7364,max_effective,10,30,3,3,0.05,0.95,0.8774424298450499,22,40.0,1,40.0,1,40.0,1,40.0,1
7365,max_effective,10,30,3,3,0.05,0.95,0.8374632538421662,5,22.0,1,22.0,1,22.0,1,22.0,1
7366,max_effective,10,30,3,3,0.05,0.95,0.813374572576877,7,22.0,1,22.0,1,22.0,1,22.0,1
7367,max_effective,10,30,3,3,0.05,0.95,0.9479463806291611,23,58.0,1,58.0,1,58.0,1,58.0,1
7368,max_effective,10,30,3,3,0.05,0.95,0.9075532784413896,19,57.0,1,57.0,1,57.0,1,57.0,1
7369,max_effective,10,30,3,3,0.05,0.95,0.8383246312284535,22,39.0,1,39.0,1,39.0,1,39.0,1
7370,max_effective,10,30,3,3,0.05,0.95,0.716731074267109,6,21.0,1,21.0,1,21.0,1,21.0,1
7371,max_effective,10,30,3,3,0.05,0.95,0.940657243005209,9,25.0,1,25.0,1,25.0,1,24.0,0
7372,max_effective,10,30,3,3,0.05,0.95,0.9492951203717214,19,37.0,1,37.0,1,37.0,1,37.0,1
7373,max_effective,10,30,3,3,0.05,0.95,0.841684065301871,4,17.0,1,17.0,1,17.0,1,16.0,0
7374,max_effective,10,30,3,3,0.05,0.95,0.9472758075548932,19,63.0,1,63.0,1,63.0,1,63.0,1
7375,max_effective,10,30,3,3,0.05,0.95,0.8581832557175942,4,15.0,1,15.0,1,15.0,1,15.0,1
7376,max_effective,10,30,3,3,0.05,0.95,0.9146540748736584,14,40.0,1,40.0,1,40.0,1,40.0,1
7377,max_effective,10,30,3,3,0.05,0.95,0.8460172684431516,7,21.0,1,21.0,1,21.0,1,21.0,1
7378,max_effective,10,30,3,3,0.05,0.95,0.9074765050832196,40,71.0,1,71.0,1,71.0,1,71.0,1
7379,max_effective,10,30,3,3,0.05,0.95,0.9422798036577364,28,42.0,1,42.0,1,42.0,1,42.0,1
7380,max_effective,10,30,3,3,0.05,0.95,0.7524385771693701,7,20.0,1,20.0,1,20.0,1,20.0,1
7381,max_effective,10,30,3,3,0.05,0.95,0.9268941773045204,14,41.0,1,41.0,1,41.0,1,41.0,1
7382,max_effective,10,30,3,3,0.05,0.95,0.8753447210239336,6,24.0,1,24.0,1,24.0,1,24.0,1
7383,max_effective,10,30,3,3,0.05,0.95,0.7521783454169662,5,20.0,1,20.0,1,20.0,1,20.0,1
7384,max_effective,10,30,3,3,0.05,0.95,0.6735721084113239,4,21.0,1,21.0,1,21.0,1,21.0,1
7385,max_effective,10,30,3,3,0.05,0.95,0.9226082107464256,15,29.0,1,29.0,1,29.0,1,29.0,1
7386,max_effective,10,30,3,3,0.05,0.95,0.8359151721120143,11,30.0,1,30.0,1,30.0,1,29.0,0
7387,max_effective,10,30,3,3,0.05,0.95,0.776452031649826,15,34.0,1,34.0,1,34.0,1,34.0,1
7388,max_effective,10,30,3,3,0.05,0.95,0.8762368374474545,6,22.0,1,22.0,1,22.0,1,22.0,1
7389,max_effective,10,30,3,3,0.05,0.95,0.6967723090801355,4,17.0,1,17.0,1,17.0,1,17.0,1
7390,max_effective,10,30,3,3,0.05,0.95,0.7801627324674306,9,31.0,1,31.0,1,31.0,1,31.0,1
7391,max_effective,10,30,3,3,0.05,0.95,0.795618977866639,3,17.0,1,17.0,1,17.0,1,17.0,1
7392,max_effective,10,30,3,3,0.05,0.95,0.9147796915520382,14,42.0,1,42.0,1,42.0,1,42.0,1
7393,max_effective,10,30,3,3,0.05,0.95,0.6697765283084283,2,13.0,1,13.0,1,13.0,1,13.0,1
7394,max_effective,10,30,3,3,0.05,0.95,0.8605640411750826,4,14.0,1,14.0,1,14.0,1,14.0,1
7395,max_effective,10,30,3,3,0.05,0.95,0.7200221529928146,6,26.0,1,26.0,1,26.0,1,26.0,1
7396,max_effective,10,30,3,3,0.05,0.95,0.6990738857676804,5,16.0,1,16.0,1,16.0,1,15.0,0
7397,max_effective,10,30,3,3,0.05,0.95,0.8123819351429729,6,21.0,1,21.0,1,21.0,1,21.0,1
7398,max_effective,10,30,3,3,0.05,0.95,0.9349471255227207,7,27.0,1,27.0,1,27.0,1,27.0,1
7399,max_effective,10,30,3,3,0.05,0.95,0.9115907004336068,14,39.0,1,39.0,1,39.0,1,39.0,1
7400,max_effective,10,30,3,3,0.05,0.95,0.621445736864507,9,21.0,1,21.0,1,21.0,1,21.0,1
7401,max_effective,10,30,3,3,0.05,0.95,0.9341026287196292,6,21.0,1,21.0,1,21.0,1,21.0,1
7402,max_effective,10,30,3,3,0.05,0.95,0.8175614621515873,2,12.0,1,12.0,1,12.0,1,12.0,1
7403,max_effective,10,30,3,3,0.05,0.95,0.8411807978914353,9,25.0,1,25.0,1,25.0,1,23.0,0
7404,max_effective,10,30,3,3,0.05,0.95,0.8439035380381147,5,26.0,1,26.0,1,26.0,1,26.0,1
7405,max_effective,10,30,3,3,0.05,0.95,0.9099566914746744,10,23.0,1,23.0,1,23.0,1,23.0,1
7406,max_effective,10,30,3,3,0.05,0.95,0.8485627088565244,11,35.0,1,35.0,1,35.0,1,35.0,1
7407,max_effective,10,30,3,3,0.05,0.95,0.890646923004815,4,24.0,1,24.0,1,24.0,1,24.0,1
7408,max_effective,10,30,3,3,0.05,0.95,0.8631207894928874,11,33.0,1,33.0,1,33.0,1,33.0,1
7409,max_effective,10,30,3,3,0.05,0.95,0.913345089456965,4,17.0,1,17.0,1,17.0,1,17.0,1
7410,max_effective,10,30,3,3,0.05,0.95,0.9429925344415292,44,69.0,0,70.0,1,70.0,1,70.0,1
7411,max_effective,10,30,3,3,0.05,0.95,0.9457370386375266,8,23.0,1,23.0,1,23.0,1,23.0,1
7412,max_effective,10,30,3,3,0.05,0.95,0.9381029780477346,24,52.0,1,52.0,1,52.0,1,52.0,1
7413,max_effective,10,30,3,3,0.05,0.95,0.7504685138968581,2,12.0,1,12.0,1,12.0,1,12.0,1
7414,max_effective,10,30,3,3,0.05,0.95,0.7059610213542103,5,21.0,1,21.0,1,21.0,1,21.0,1
7415,max_effective,10,30,3,3,0.05,0.95,0.9175321596102568,35,55.0,1,55.0,1,55.0,1,55.0,1
7416,max_effective,10,30,3,3,0.05,0.95,0.8849544438470038,19,60.0,1,60.0,1,60.0,1,60.0,1
7417,max_effective,10,30,3,3,0.05,0.95,0.9379121648082231,15,54.0,1,54.0,1,54.0,1,54.0,1
7418,max_effective,10,30,3,3,0.05,0.95,0.8892987142110064,9,22.0,1,22.0,1,22.0,1,22.0,1
7419,max_effective,10,30,3,3,0.05,0.95,0.6716173178246627,3,19.0,1,19.0,1,19.0,1,19.0,1
7420,max_effective,10,30,3,3,0.05,0.95,0.7168453575380732,5,18.0,1,18.0,1,18.0,1,18.0,1
7421,max_effective,10,30,3,3,0.05,0.95,0.7153444697416582,4,18.0,1,18.0,1,18.0,1,15.0,0
7422,max_effective,10,30,3,3,0.05,0.95,0.7364323882201645,5,21.0,1,21.0,1,21.0,1,21.0,1
7423,max_effective,10,30,3,3,0.05,0.95,0.8011787834868692,9,27.0,1,27.0,1,27.0,1,27.0,1
7424,max_effective,10,30,3,3,0.05,0.95,0.9297156428670756,5,19.0,1,19.0,1,19.0,1,19.0,1
7425,max_effective,10,30,3,3,0.05,0.95,0.8016808523123214,4,20.0,1,20.0,1,20.0,1,20.0,1
7426,max_effective,10,30,3,3,0.05,0.95,0.9351554929864612,8,23.0,1,23.0,1,23.0,1,23.0,1
7427,max_effective,10,30,3,3,0.05,0.95,0.9477499373274602,106,65.0,0,77.0,0,86.0,1,80.0,0
7428,max_effective,10,30,3,3,0.05,0.95,0.943617224602451,43,63.0,0,70.0,0,82.0,1,80.0,0
7429,max_effective,10,30,3,3,0.05,0.95,0.9339127597417743,7,27.0,1,27.0,1,27.0,1,27.0,1
7430,max_effective,10,30,3,3,0.05,0.95,0.8498901415997692,12,36.0,1,36.0,1,36.0,1,35.0,0
7431,max_effective,10,30,3,3,0.05,0.95,0.8719229285743052,4,15.0,1,15.0,1,15.0,1,15.0,1
7432,max_effective,10,30,3,3,0.05,0.95,0.92188920628019,19,53.0,1,53.0,1,53.0,1,53.0,1
7433,max_effective,10,30,3,3,0.05,0.95,0.8431169344543914,3,16.0,1,16.0,1,16.0,1,16.0,1
7434,max_effective,10,30,3,3,0.05,0.95,0.8720848542478423,6,25.0,1,25.0,1,25.0,1,25.0,1
7435,max_effective,10,30,3,3,0.05,0.95,0.911883525808228,11,31.0,1,31.0,1,31.0,1,31.0,1
7436,max_effective,10,30,3,3,0.05,0.95,0.8365633323581333,12,30.0,1,30.0,1,30.0,1,30.0,1
7437,max_effective,10,30,3,3,0.05,0.95,0.9186334589136712,7,32.0,1,32.0,1,32.0,1,31.0,0
7438,max_effective,10,30,3,3,0.05,0.95,0.8121622925209699,3,14.0,1,14.0,1,14.0,1,13.0,0
7439,max_effective,10,30,3,3,0.05,0.95,0.9487214960376265,7,23.0,1,23.0,1,23.0,1,23.0,1
7440,max_effective,10,30,3,3,0.05,0.95,0.94663196741364,6,22.0,1,22.0,1,22.0,1,20.0,0
7441,max_effective,10,30,3,3,0.05,0.95,0.940142954070508,32,74.0,0,81.0,0,84.0,1,82.0,0
7442,max_effective,10,30,3,3,0.05,0.95,0.9109989360838696,6,24.0,1,24.0,1,24.0,1,24.0,1
7443,max_effective,10,30,3,3,0.05,0.95,0.7985076350856812,22,42.0,1,42.0,1,42.0,1,42.0,1
7444,max_effective,10,30,3,3,0.05,0.95,0.7756966302516544,6,29.0,1,29.0,1,29.0,1,29.0,1
7445,max_effective,10,30,3,3,0.05,0.95,0.7877300061706427,8,32.0,1,32.0,1,32.0,1,32.0,1
7446,max_effective,10,30,3,3,0.05,0.95,0.8849606019976163,5,17.0,1,17.0,1,17.0,1,17.0,1
7447,max_effective,10,30,3,3,0.05,0.95,0.8243154335920386,14,29.0,1,29.0,1,29.0,1,29.0,1
7448,max_effective,10,30,3,3,0.05,0.95,0.9365548934476728,15,40.0,1,40.0,1,40.0,1,40.0,1
7449,max_effective,10,30,3,3,0.05,0.95,0.7761565991279239,3,20.0,1,20.0,1,20.0,1,20.0,1
7450,max_effective,10,30,3,3,0.05,0.95,0.8629347481038185,5,25.0,1,25.0,1,25.0,1,25.0,1
7451,max_effective,10,30,3,3,0.05,0.95,0.8782189804954263,25,46.0,1,46.0,1,46.0,1,46.0,1
7452,max_effective,10,30,3,3,0.05,0.95,0.9273514412331848,10,25.0,1,25.0,1,25.0,1,25.0,1
7453,max_effective,10,30,3,3,0.05,0.95,0.8220527523328155,5,27.0,1,27.0,1,27.0,1,27.0,1
7454,max_effective,10,30,3,3,0.05,0.95,0.9237857387164762,9,23.0,1,23.0,1,23.0,1,23.0,1
7455,max_effective,10,30,3,3,0.05,0.95,0.8881897573257665,17,41.0,1,41.0,1,41.0,1,41.0,1
7456,max_effective,10,30,3,3,0.05,0.95,0.8578481688664027,3,16.0,1,16.0,1,16.0,1,15.0,0
7457,max_effective,10,30,3,3,0.05,0.95,0.9352413369272428,27,47.0,1,47.0,1,47.0,1,47.0,1
7458,max_effective,10,30,3,3,0.05,0.95,0.9150439552747068,8,19.0,1,19.0,1,19.0,1,19.0,1
7459,max_effective,10,30,3,3,0.05,0.95,0.901322515216659,13,27.0,1,27.0,1,27.0,1,27.0,1
7460,max_effective,10,30,3,3,0.05,0.95,0.8948039636363926,27,41.0,1,41.0,1,41.0,1,41.0,1
7461,max_effective,10,30,3,3,0.05,0.95,0.912286729786702,6,29.0,1,29.0,1,29.0,1,29.0,1
7462,max_effective,10,30,3,3,0.05,0.95,0.8743021371191988,3,16.0,1,16.0,1,16.0,1,16.0,1
7463,max_effective,10,30,3,3,0.05,0.95,0.9416863554042127,30,45.0,1,45.0,1,45.0,1,45.0,1
7464,max_effective,10,30,3,3,0.05,0.95,0.6760108203180055,4,17.0,1,17.0,1,17.0,1,17.0,1
7465,max_effective,10,30,3,3,0.05,0.95,0.8556221771885193,27,54.0,1,54.0,1,54.0,1,54.0,1
7466,max_effective,10,30,3,3,0.05,0.95,0.8629391374564281,27,49.0,1,49.0,1,49.0,1,49.0,1
7467,max_effective,10,30,3,3,0.05,0.95,0.9119565996202528,6,16.0,1,16.0,1,16.0,1,16.0,1
7468,max_effective,10,30,3,3,0.05,0.95,0.936062696600368,18,56.0,1,56.0,1,56.0,1,56.0,1
7469,max_effective,10,30,3,3,0.05,0.95,0.9240988137296926,13,40.0,1,40.0,1,40.0,1,38.0,0
7470,max_effective,10,30,3,3,0.05,0.95,0.8383916210518026,3,15.0,1,15.0,1,15.0,1,15.0,1
7471,max_effective,10,30,3,3,0.05,0.95,0.9201614547043004,30,46.0,1,46.0,1,46.0,1,46.0,1
7472,max_effective,10,30,3,3,0.05,0.95,0.8712597282175818,20,31.0,1,31.0,1,31.0,1,31.0,1
7473,max_effective,10,30,3,3,0.05,0.95,0.8753741044176371,6,19.0,1,19.0,1,19.0,1,17.0,0
7474,max_effective,10,30,3,3,0.05,0.95,0.7959740312130171,6,25.0,1,25.0,1,25.0,1,25.0,1
7475,max_effective,10,30,3,3,0.05,0.95,0.8988633363697689,7,23.0,1,23.0,1,23.0,1,23.0,1
7476,max_effective,10,30,3,3,0.05,0.95,0.8746469516411861,7,20.0,1,20.0,1,20.0,1,20.0,1
7477,max_effective,10,30,3,3,0.05,0.95,0.8449377322230569,3,14.0,1,14.0,1,14.0,1,14.0,1
7478,max_effective,10,30,3,3,0.05,0.95,0.6896655874784096,6,27.0,1,27.0,1,27.0,1,27.0,1
7479,max_effective,10,30,3,3,0.05,0.95,0.6557835441971123,6,22.0,1,22.0,1,22.0,1,22.0,1
7480,max_effective,10,30,3,3,0.05,0.95,0.9384327677265916,42,55.0,1,55.0,1,55.0,1,55.0,1
7481,max_effective,10,30,3,3,0.05,0.95,0.8913759898363519,12,31.0,1,31.0,1,31.0,1,31.0,1
7482,max_effective,10,30,3,3,0.05,0.95,0.7301641576853846,3,13.0,1,13.0,1,13.0,1,13.0,1
7483,max_effective,10,30,3,3,0.05,0.95,0.9055558294731806,16,35.0,1,35.0,1,35.0,1,35.0,1
7484,max_effective,10,30,3,3,0.05,0.95,0.7876534733580953,4,17.0,1,17.0,1,17.0,1,17.0,1
7485,max_effective,10,30,3,3,0.05,0.95,0.8865332894450829,4,23.0,1,23.0,1,23.0,1,23.0,1
7486,max_effective,10,30,3,3,0.05,0.95,0.657269343782664,5,15.0,1,15.0,1,15.0,1,15.0,1
7487,max_effective,10,30,3,3,0.05,0.95,0.9292512433569782,14,35.0,1,35.0,1,35.0,1,35.0,1
7488,max_effective,10,30,3,3,0.05,0.95,0.9469202255898131,33,47.0,1,47.0,1,47.0,1,47.0,1
7489,max_effective,10,30,3,3,0.05,0.95,0.8865269323322519,6,20.0,1,20.0,1,20.0,1,20.0,1
7490,max_effective,10,30,3,3,0.05,0.95,0.9251051497904382,8,37.0,1,37.0,1,37.0,1,37.0,1
7491,max_effective,10,30,3,3,0.05,0.95,0.7828785156757164,7,17.0,1,17.0,1,17.0,1,17.0,1
7492,max_effective,10,30,3,3,0.05,0.95,0.8867870106340128,13,45.0,1,45.0,1,45.0,1,45.0,1
7493,max_effective,10,30,3,3,0.05,0.95,0.8653532034243286,6,22.0,1,22.0,1,22.0,1,22.0,1
7494,max_effective,10,30,3,3,0.05,0.95,0.8589689742871426,5,20.0,1,20.0,1,20.0,1,20.0,1
7495,max_effective,10,30,3,3,0.05,0.95,0.7532098087598008,8,19.0,1,19.0,1,19.0,1,19.0,1
7496,max_effective,10,30,3,3,0.05,0.95,0.8873212003783555,3,13.0,1,13.0,1,13.0,1,13.0,1
7497,max_effective,10,30,3,3,0.05,0.95,0.9235214951309496,37,51.0,1,51.0,1,51.0,1,51.0,1
7498,max_effective,10,30,3,3,0.05,0.95,0.9242214016434348,7,17.0,1,17.0,1,17.0,1,17.0,1
7499,max_effective,10,30,3,3,0.05,0.95,0.9364700892859936,6,25.0,1,25.0,1,25.0,1,25.0,1
7500,max_effective,10,30,3,3,0.05,0.95,0.6978691291831856,5,22.0,1,22.0,1,22.0,1,22.0,1
7501,max_effective,10,30,3,3,0.05,0.95,0.9317559746837212,27,40.0,1,40.0,1,40.0,1,40.0,1
7502,max_effective,10,30,3,3,0.05,0.95,0.8593807983266002,8,39.0,1,39.0,1,39.0,1,39.0,1
7503,max_effective,10,30,3,3,0.05,0.95,0.9103253257659716,22,59.0,1,59.0,1,59.0,1,59.0,1
7504,max_effective,10,30,3,3,0.05,0.95,0.9128713437403376,29,40.0,1,40.0,1,40.0,1,40.0,1
7505,max_effective,10,30,3,3,0.05,0.95,0.7179068057672182,5,19.0,1,19.0,1,19.0,1,19.0,1
7506,max_effective,10,30,3,3,0.05,0.95,0.9175827955837474,10,31.0,1,31.0,1,31.0,1,31.0,1
7507,max_effective,10,30,3,3,0.05,0.95,0.902627602275097,8,23.0,1,23.0,1,23.0,1,23.0,1
7508,max_effective,10,30,3,3,0.05,0.95,0.9193416564367326,16,29.0,1,29.0,1,29.0,1,29.0,1
7509,max_effective,10,30,3,3,0.05,0.95,0.9043502802372676,21,39.0,1,39.0,1,39.0,1,39.0,1
7510,max_effective,10,30,3,3,0.05,0.95,0.8956541078017276,26,40.0,1,40.0,1,40.0,1,40.0,1
7511,max_effective,10,30,3,3,0.05,0.95,0.8948956061868453,10,36.0,1,36.0,1,36.0,1,36.0,1
7512,max_effective,10,30,3,3,0.05,0.95,0.7996259214546009,9,19.0,1,19.0,1,19.0,1,19.0,1
7513,max_effective,10,30,3,3,0.05,0.95,0.8236254198628606,11,24.0,1,24.0,1,24.0,1,24.0,1
7514,max_effective,10,30,3,3,0.05,0.95,0.7603261891097288,8,18.0,1,18.0,1,18.0,1,18.0,1
7515,max_effective,10,30,3,3,0.05,0.95,0.9428467528982226,8,20.0,1,20.0,1,20.0,1,20.0,1
7516,max_effective,10,30,3,3,0.05,0.95,0.9364330165442768,15,29.0,1,29.0,1,29.0,1,29.0,1
7517,max_effective,10,30,3,3,0.05,0.95,0.8701940116850002,10,24.0,1,24.0,1,24.0,1,24.0,1
7518,max_effective,10,30,3,3,0.05,0.95,0.9223831984649076,8,20.0,1,20.0,1,20.0,1,20.0,1
7519,max_effective,10,30,3,3,0.05,0.95,0.9216304672498028,18,42.0,1,42.0,1,42.0,1,41.0,0
7520,max_effective,10,30,3,3,0.05,0.95,0.9010779835638916,19,34.0,1,34.0,1,34.0,1,34.0,1
7521,max_effective,10,30,3,3,0.05,0.95,0.9040377057283826,23,52.0,1,52.0,1,52.0,1,48.0,0
7522,max_effective,10,30,3,3,0.05,0.95,0.8331445077439733,9,26.0,1,26.0,1,26.0,1,26.0,1
7523,max_effective,10,30,3,3,0.05,0.95,0.91057641949627,7,24.0,1,24.0,1,24.0,1,24.0,1
7524,max_effective,10,30,3,3,0.05,0.95,0.8017755415365914,2,14.0,1,14.0,1,14.0,1,14.0,1
7525,max_effective,10,30,3,3,0.05,0.95,0.9209621795869132,17,57.0,1,57.0,1,57.0,1,57.0,1
7526,max_effective,10,30,3,3,0.05,0.95,0.8148968820972361,7,25.0,1,25.0,1,25.0,1,25.0,1
7527,max_effective,10,30,3,3,0.05,0.95,0.8291614579460272,14,33.0,1,33.0,1,33.0,1,33.0,1
7528,max_effective,10,30,3,3,0.05,0.95,0.8948445623063452,18,38.0,1,38.0,1,38.0,1,38.0,1
7529,max_effective,10,30,3,3,0.05,0.95,0.941184122615672,35,63.0,1,63.0,1,63.0,1,63.0,1
7530,max_effective,10,30,3,3,0.05,0.95,0.8348243887692821,7,21.0,1,21.0,1,21.0,1,21.0,1
7531,max_effective,10,30,3,3,0.05,0.95,0.9375181229056404,14,32.0,1,32.0,1,32.0,1,32.0,1
7532,max_effective,10,30,3,3,0.05,0.95,0.9406728004900564,37,49.0,1,49.0,1,49.0,1,49.0,1
7533,max_effective,10,30,3,3,0.05,0.95,0.9339191237192253,6,34.0,1,34.0,1,34.0,1,34.0,1
7534,max_effective,10,30,3,3,0.05,0.95,0.9486854768053968,10,28.0,1,28.0,1,28.0,1,28.0,1
7535,max_effective,10,30,3,3,0.05,0.95,0.7763920445353574,10,31.0,1,31.0,1,31.0,1,31.0,1
7536,max_effective,10,30,3,3,0.05,0.95,0.9260937170790592,32,73.0,0,75.0,1,75.0,1,75.0,1
7537,max_effective,10,30,3,3,0.05,0.95,0.929585546321744,8,32.0,1,32.0,1,32.0,1,32.0,1
7538,max_effective,10,30,3,3,0.05,0.95,0.9497917490394628,63,61.0,0,68.0,0,79.0,0,83.0,1
7539,max_effective,10,30,3,3,0.05,0.95,0.8735266642335838,13,36.0,1,36.0,1,36.0,1,35.0,0
7540,max_effective,10,30,3,3,0.05,0.95,0.9423651091190808,5,21.0,1,21.0,1,21.0,1,21.0,1
7541,max_effective,10,30,3,3,0.05,0.95,0.9282655210391688,8,29.0,1,29.0,1,29.0,1,29.0,1
7542,max_effective,10,30,3,3,0.05,0.95,0.9070183096305928,9,24.0,1,24.0,1,24.0,1,24.0,1
7543,max_effective,10,30,3,3,0.05,0.95,0.8852137235377158,9,31.0,1,31.0,1,31.0,1,31.0,1
7544,max_effective,10,30,3,3,0.05,0.95,0.7318608373215825,6,19.0,1,19.0,1,19.0,1,19.0,1
7545,max_effective,10,30,3,3,0.05,0.95,0.9275882983774868,37,52.0,1,52.0,1,52.0,1,52.0,1
7546,max_effective,10,30,3,3,0.05,0.95,0.6480415913266399,3,16.0,1,16.0,1,16.0,1,16.0,1
7547,max_effective,10,30,3,3,0.05,0.95,0.921582669034865,23,43.0,1,43.0,1,43.0,1,43.0,1
7548,max_effective,10,30,3,3,0.05,0.95,0.9465316573898038,40,71.0,0,83.0,1,74.0,0,69.0,0
7549,max_effective,10,30,3,3,0.05,0.95,0.784816483026763,10,30.0,1,30.0,1,30.0,1,30.0,1
7550,max_effective,10,30,3,3,0.05,0.95,0.9351164061648009,24,55.0,1,55.0,1,55.0,1,55.0,1
7551,max_effective,10,30,3,3,0.05,0.95,0.8888719595485444,7,23.0,1,23.0,1,23.0,1,23.0,1
7552,max_effective,10,30,3,3,0.05,0.95,0.8880830689155458,15,38.0,1,38.0,1,38.0,1,38.0,1
7553,max_effective,10,30,3,3,0.05,0.95,0.9271131556001712,4,16.0,1,16.0,1,16.0,1,16.0,1
7554,max_effective,10,30,3,3,0.05,0.95,0.8814029808041525,14,32.0,1,32.0,1,32.0,1,32.0,1
7555,max_effective,10,30,3,3,0.05,0.95,0.747381189310916,4,18.0,1,18.0,1,18.0,1,18.0,1
7556,max_effective,10,30,3,3,0.05,0.95,0.7574987827949522,3,16.0,1,16.0,1,16.0,1,16.0,1
7557,max_effective,10,30,3,3,0.05,0.95,0.879873262317565,6,24.0,1,24.0,1,24.0,1,24.0,1
7558,max_effective,10,30,3,3,0.05,0.95,0.8436294684492607,8,18.0,1,18.0,1,18.0,1,18.0,1
7559,max_effective,10,30,3,3,0.05,0.95,0.9426216959805004,11,27.0,1,27.0,1,27.0,1,26.0,0
7560,max_effective,10,30,3,3,0.05,0.95,0.9369789468700412,8,19.0,1,19.0,1,19.0,1,19.0,1
7561,max_effective,10,30,3,3,0.05,0.95,0.9337182225772684,4,19.0,1,19.0,1,19.0,1,19.0,1
7562,max_effective,10,30,3,3,0.05,0.95,0.9499577086695912,13,32.0,1,32.0,1,32.0,1,32.0,1
7563,max_effective,10,30,3,3,0.05,0.95,0.9204214032046486,6,24.0,1,24.0,1,24.0,1,24.0,1
7564,max_effective,10,30,3,3,0.05,0.95,0.8756406365994811,10,39.0,1,39.0,1,39.0,1,39.0,1
7565,max_effective,10,30,3,3,0.05,0.95,0.8577043517066846,4,15.0,1,15.0,1,15.0,1,15.0,1
7566,max_effective,10,30,3,3,0.05,0.95,0.741384369981708,6,15.0,1,15.0,1,15.0,1,15.0,1
7567,max_effective,10,30,3,3,0.05,0.95,0.8993977476416223,13,27.0,1,27.0,1,27.0,1,27.0,1
7568,max_effective,10,30,3,3,0.05,0.95,0.8735674249463294,25,37.0,1,37.0,1,37.0,1,37.0,1
7569,max_effective,10,30,3,3,0.05,0.95,0.8983121810432086,23,58.0,1,58.0,1,58.0,1,58.0,1
7570,max_effective,10,30,3,3,0.05,0.95,0.9240241627642136,17,49.0,1,49.0,1,49.0,1,49.0,1
7571,max_effective,10,30,3,3,0.05,0.95,0.9118241455610248,4,16.0,1,16.0,1,16.0,1,16.0,1
7572,max_effective,10,30,3,3,0.05,0.95,0.9304976111746748,17,55.0,1,55.0,1,55.0,1,55.0,1
7573,max_effective,10,30,3,3,0.05,0.95,0.847503693257018,19,53.0,1,53.0,1,53.0,1,53.0,1
7574,max_effective,10,30,3,3,0.05,0.95,0.8661302568487302,15,44.0,1,44.0,1,44.0,1,44.0,1
7575,max_effective,10,30,3,3,0.05,0.95,0.9123920798940472,32,62.0,0,68.0,1,68.0,1,68.0,1
7576,max_effective,10,30,3,3,0.05,0.95,0.9388863383199952,8,30.0,1,30.0,1,30.0,1,30.0,1
7577,max_effective,10,30,3,3,0.05,0.95,0.9070525533931282,7,29.0,1,29.0,1,29.0,1,29.0,1
7578,max_effective,10,30,3,3,0.05,0.95,0.902793508422492,3,17.0,1,17.0,1,17.0,1,17.0,1
7579,max_effective,10,30,3,3,0.05,0.95,0.6989926116651278,4,20.0,1,20.0,1,20.0,1,20.0,1
7580,max_effective,10,30,3,3,0.05,0.95,0.9233445267943328,10,33.0,1,33.0,1,33.0,1,33.0,1
7581,max_effective,10,30,3,3,0.05,0.95,0.9424258905063376,28,65.0,1,65.0,1,65.0,1,65.0,1
7582,max_effective,10,30,3,3,0.05,0.95,0.9307955396078418,39,54.0,1,54.0,1,54.0,1,54.0,1
7583,max_effective,10,30,3,3,0.05,0.95,0.8721306780216018,3,17.0,1,17.0,1,17.0,1,17.0,1
7584,max_effective,10,30,3,3,0.05,0.95,0.8638321008051743,5,20.0,1,20.0,1,20.0,1,20.0,1
7585,max_effective,10,30,3,3,0.05,0.95,0.8153495264824571,17,33.0,1,33.0,1,33.0,1,33.0,1
7586,max_effective,10,30,3,3,0.05,0.95,0.7526454162303136,6,26.0,1,26.0,1,26.0,1,26.0,1
7587,max_effective,10,30,3,3,0.05,0.95,0.9264406617140606,11,39.0,1,39.0,1,39.0,1,39.0,1
7588,max_effective,10,30,3,3,0.05,0.95,0.8951647295238235,16,43.0,1,43.0,1,43.0,1,43.0,1
7589,max_effective,10,30,3,3,0.05,0.95,0.8575274424082967,3,18.0,1,18.0,1,18.0,1,18.0,1
7590,max_effective,10,30,3,3,0.05,0.95,0.9035764690162578,23,57.0,1,57.0,1,57.0,1,57.0,1
7591,max_effective,10,30,3,3,0.05,0.95,0.8974291725344138,9,29.0,1,29.0,1,29.0,1,29.0,1
7592,max_effective,10,30,3,3,0.05,0.95,0.8765129362409743,19,42.0,1,42.0,1,42.0,1,42.0,1
7593,max_effective,10,30,3,3,0.05,0.95,0.8671986962966766,16,29.0,1,29.0,1,29.0,1,29.0,1
7594,max_effective,10,30,3,3,0.05,0.95,0.8306834803244689,8,26.0,1,26.0,1,26.0,1,26.0,1
7595,max_effective,10,30,3,3,0.05,0.95,0.9343570950451044,7,19.0,1,19.0,1,19.0,1,19.0,1
7596,max_effective,10,30,3,3,0.05,0.95,0.8718157991357425,10,28.0,1,28.0,1,28.0,1,28.0,1
7597,max_effective,10,30,3,3,0.05,0.95,0.87380692548699,8,35.0,1,35.0,1,35.0,1,35.0,1
7598,max_effective,10,30,3,3,0.05,0.95,0.8372563564577791,5,27.0,1,27.0,1,27.0,1,27.0,1
7599,max_effective,10,30,3,3,0.05,0.95,0.8870150044767041,7,22.0,1,22.0,1,22.0,1,22.0,1
7600,max_effective,10,30,3,3,0.05,0.95,0.9445224772463998,15,37.0,1,37.0,1,37.0,1,37.0,1
7601,max_effective,10,30,3,3,0.05,0.95,0.7700172688435475,5,15.0,1,15.0,1,15.0,1,15.0,1
7602,max_effective,10,30,3,3,0.05,0.95,0.9229029591835474,50,66.0,1,66.0,1,66.0,1,66.0,1
7603,max_effective,10,30,3,3,0.05,0.95,0.9364319407268538,30,45.0,1,45.0,1,45.0,1,45.0,1
7604,max_effective,10,30,3,3,0.05,0.95,0.9141451685636092,17,45.0,1,45.0,1,45.0,1,45.0,1
7605,max_effective,10,30,3,3,0.05,0.95,0.9071767703951872,37,51.0,1,51.0,1,51.0,1,51.0,1
7606,max_effective,10,30,3,3,0.05,0.95,0.7932834475937611,7,21.0,1,21.0,1,21.0,1,21.0,1
7607,max_effective,10,30,3,3,0.05,0.95,0.9163187330307626,20,55.0,1,55.0,1,55.0,1,55.0,1
7608,max_effective,10,30,3,3,0.05,0.95,0.9390707928213547,14,37.0,1,37.0,1,37.0,1,37.0,1
7609,max_effective,10,30,3,3,0.05,0.95,0.8696719031845119,18,33.0,1,33.0,1,33.0,1,32.0,0
7610,max_effective,10,30,3,3,0.05,0.95,0.9132341403008026,12,38.0,1,38.0,1,38.0,1,38.0,1
7611,max_effective,10,30,3,3,0.05,0.95,0.8496734060841655,9,30.0,1,30.0,1,30.0,1,29.0,0
7612,max_effective,10,30,3,3,0.05,0.95,0.6966211690186628,6,25.0,1,25.0,1,25.0,1,25.0,1
7613,max_effective,10,30,3,3,0.05,0.95,0.8992469030394108,6,28.0,1,28.0,1,28.0,1,28.0,1
7614,max_effective,10,30,3,3,0.05,0.95,0.7558956983260626,8,30.0,1,30.0,1,30.0,1,30.0,1
7615,max_effective,10,30,3,3,0.05,0.95,0.8040290958219903,11,38.0,1,38.0,1,38.0,1,38.0,1
7616,max_effective,10,30,3,3,0.05,0.95,0.93993315327418,4,15.0,1,15.0,1,15.0,1,15.0,1
7617,max_effective,10,30,3,3,0.05,0.95,0.9070246536443716,15,31.0,1,31.0,1,31.0,1,31.0,1
7618,max_effective,10,30,3,3,0.05,0.95,0.9171246433497012,32,66.0,1,66.0,1,66.0,1,66.0,1
7619,max_effective,10,30,3,3,0.05,0.95,0.8481760465720651,10,31.0,1,31.0,1,31.0,1,31.0,1
7620,max_effective,10,30,3,3,0.05,0.95,0.7157086386590132,3,16.0,1,16.0,1,16.0,1,16.0,1
7621,max_effective,10,30,3,3,0.05,0.95,0.8949130040121742,16,36.0,1,36.0,1,36.0,1,36.0,1
7622,max_effective,10,30,3,3,0.05,0.95,0.9380259813148274,5,23.0,1,23.0,1,23.0,1,23.0,1
7623,max_effective,10,30,3,3,0.05,0.95,0.911741670595727,24,38.0,1,38.0,1,38.0,1,38.0,1
7624,max_effective,10,30,3,3,0.05,0.95,0.9329317401063996,65,79.0,1,77.0,0,79.0,1,79.0,1
7625,max_effective,10,30,3,3,0.05,0.95,0.9108101706786108,16,34.0,1,34.0,1,34.0,1,34.0,1
7626,max_effective,10,30,3,3,0.05,0.95,0.8976484045063817,12,35.0,1,35.0,1,35.0,1,35.0,1
7627,max_effective,10,30,3,3,0.05,0.95,0.885967669624921,8,27.0,1,27.0,1,27.0,1,27.0,1
7628,max_effective,10,30,3,3,0.05,0.95,0.89261182317304,11,37.0,1,37.0,1,37.0,1,37.0,1
7629,max_effective,10,30,3,3,0.05,0.95,0.6708826643118538,4,17.0,1,17.0,1,17.0,1,17.0,1
7630,max_effective,10,30,3,3,0.05,0.95,0.763980481938435,6,22.0,1,22.0,1,22.0,1,22.0,1
7631,max_effective,10,30,3,3,0.05,0.95,0.8646892691728567,9,31.0,1,31.0,1,31.0,1,31.0,1
7632,max_effective,10,30,3,3,0.05,0.95,0.9192408093182411,24,40.0,1,40.0,1,40.0,1,40.0,1
7633,max_effective,10,30,3,3,0.05,0.95,0.947901495279062,12,21.0,1,21.0,1,21.0,1,21.0,1
7634,max_effective,10,30,3,3,0.05,0.95,0.9303974403526946,7,25.0,1,25.0,1,25.0,1,25.0,1
7635,max_effective,10,30,3,3,0.05,0.95,0.8188594993710807,3,15.0,1,15.0,1,15.0,1,15.0,1
7636,max_effective,10,30,3,3,0.05,0.95,0.9499902876129735,34,48.0,1,48.0,1,48.0,1,48.0,1
7637,max_effective,10,30,3,3,0.05,0.95,0.8729407878248278,34,53.0,1,53.0,1,53.0,1,51.0,0
7638,max_effective,10,30,3,3,0.05,0.95,0.7891112381316995,3,18.0,1,18.0,1,18.0,1,18.0,1
7639,max_effective,10,30,3,3,0.05,0.95,0.8962824379938301,9,31.0,1,31.0,1,31.0,1,31.0,1
7640,max_effective,10,30,3,3,0.05,0.95,0.8599874076455633,16,46.0,1,46.0,1,46.0,1,46.0,1
7641,max_effective,10,30,3,3,0.05,0.95,0.9200109184065748,34,63.0,1,63.0,1,63.0,1,63.0,1
7642,max_effective,10,30,3,3,0.05,0.95,0.9402432390260664,26,54.0,1,54.0,1,54.0,1,54.0,1
7643,max_effective,10,30,3,3,0.05,0.95,0.9286228000269802,13,30.0,1,30.0,1,30.0,1,29.0,0
7644,max_effective,10,30,3,3,0.05,0.95,0.9329483698226196,13,26.0,1,26.0,1,26.0,1,26.0,1
7645,max_effective,10,30,3,3,0.05,0.95,0.8725476356708413,10,43.0,1,43.0,1,43.0,1,43.0,1
7646,max_effective,10,30,3,3,0.05,0.95,0.9386417614606416,9,27.0,1,27.0,1,27.0,1,27.0,1
7647,max_effective,10,30,3,3,0.05,0.95,0.901550358480542,6,26.0,1,26.0,1,26.0,1,26.0,1
7648,max_effective,10,30,3,3,0.05,0.95,0.8444811812319273,23,45.0,1,45.0,1,45.0,1,45.0,1
7649,max_effective,10,30,3,3,0.05,0.95,0.9026151537791876,13,47.0,1,47.0,1,47.0,1,47.0,1
7650,max_effective,10,30,3,3,0.05,0.95,0.877435671926758,10,30.0,1,30.0,1,30.0,1,30.0,1
7651,max_effective,10,30,3,3,0.05,0.95,0.9380772831756822,3,15.0,1,15.0,1,15.0,1,15.0,1
7652,max_effective,10,30,3,3,0.05,0.95,0.9389350339622936,24,46.0,1,46.0,1,46.0,1,46.0,1
7653,max_effective,10,30,3,3,0.05,0.95,0.9440552519740644,33,69.0,1,69.0,1,65.0,0,66.0,0
7654,max_effective,10,30,3,3,0.05,0.95,0.9416310525974698,13,35.0,1,35.0,1,35.0,1,35.0,1
7655,max_effective,10,30,3,3,0.05,0.95,0.925287411512118,27,70.0,1,70.0,1,70.0,1,45.0,0
7656,max_effective,10,30,3,3,0.05,0.95,0.9302514704092876,4,18.0,1,18.0,1,18.0,1,18.0,1
7657,max_effective,10,30,3,3,0.05,0.95,0.9022390634405734,3,14.0,1,14.0,1,14.0,1,14.0,1
7658,max_effective,10,30,3,3,0.05,0.95,0.930042313466754,5,22.0,1,22.0,1,22.0,1,22.0,1
7659,max_effective,10,30,3,3,0.05,0.95,0.8208020120082147,6,25.0,1,25.0,1,25.0,1,25.0,1
7660,max_effective,10,30,3,3,0.05,0.95,0.8884082498375907,32,51.0,1,51.0,1,51.0,1,51.0,1
7661,max_effective,10,30,3,3,0.05,0.95,0.8099064861620692,5,24.0,1,24.0,1,24.0,1,24.0,1
7662,max_effective,10,30,3,3,0.05,0.95,0.9307571576574742,12,40.0,1,40.0,1,40.0,1,40.0,1
7663,max_effective,10,30,3,3,0.05,0.95,0.8991205239972159,6,21.0,1,21.0,1,21.0,1,21.0,1
7664,max_effective,10,30,3,3,0.05,0.95,0.8597067126274023,11,30.0,1,30.0,1,30.0,1,30.0,1
7665,max_effective,10,30,3,3,0.05,0.95,0.9055361185556532,9,30.0,1,30.0,1,30.0,1,30.0,1
7666,max_effective,10,30,3,3,0.05,0.95,0.8708280805281886,11,24.0,1,24.0,1,24.0,1,24.0,1
7667,max_effective,10,30,3,3,0.05,0.95,0.9327074002583844,4,16.0,1,16.0,1,16.0,1,16.0,1
7668,max_effective,10,30,3,3,0.05,0.95,0.9254254709200412,13,37.0,1,37.0,1,37.0,1,37.0,1
7669,max_effective,10,30,3,3,0.05,0.95,0.9125443182638904,12,26.0,1,26.0,1,26.0,1,26.0,1
7670,max_effective,10,30,3,3,0.05,0.95,0.9282271540218908,18,48.0,1,48.0,1,48.0,1,48.0,1
7671,max_effective,10,30,3,3,0.05,0.95,0.6832409651656102,2,13.0,1,13.0,1,13.0,1,13.0,1
7672,max_effective,10,30,3,3,0.05,0.95,0.9385610634257078,23,43.0,1,43.0,1,43.0,1,43.0,1
7673,max_effective,10,30,3,3,0.05,0.95,0.7089579790907359,3,19.0,1,19.0,1,19.0,1,18.0,0
7674,max_effective,10,30,3,3,0.05,0.95,0.8984017709541247,9,21.0,1,21.0,1,21.0,1,21.0,1
7675,max_effective,10,30,3,3,0.05,0.95,0.936031695542199,85,66.0,0,69.0,0,75.0,0,78.0,1
7676,max_effective,10,30,3,3,0.05,0.95,0.908976997220016,16,38.0,1,38.0,1,38.0,1,38.0,1
7677,max_effective,10,30,3,3,0.05,0.95,0.7902161110661716,8,29.0,1,29.0,1,29.0,1,29.0,1
7678,max_effective,10,30,3,3,0.05,0.95,0.92554468136165,8,24.0,1,24.0,1,24.0,1,24.0,1
7679,max_effective,10,30,3,3,0.05,0.95,0.9262421710278106,5,21.0,1,21.0,1,21.0,1,21.0,1
7680,max_effective,10,30,3,3,0.05,0.95,0.8811229907142031,10,29.0,1,29.0,1,29.0,1,29.0,1
7681,max_effective,10,30,3,3,0.05,0.95,0.8236062826343831,8,18.0,1,18.0,1,18.0,1,18.0,1
7682,max_effective,10,30,3,3,0.05,0.95,0.9474399447582736,16,34.0,1,34.0,1,34.0,1,34.0,1
7683,max_effective,10,30,3,3,0.05,0.95,0.8736661325065297,16,47.0,1,47.0,1,47.0,1,47.0,1
7684,max_effective,10,30,3,3,0.05,0.95,0.8393698288525485,8,28.0,1,28.0,1,28.0,1,28.0,1
7685,max_effective,10,30,3,3,0.05,0.95,0.9071959027820728,20,37.0,1,37.0,1,37.0,1,37.0,1
7686,max_effective,10,30,3,3,0.05,0.95,0.9044398184660872,8,35.0,1,35.0,1,35.0,1,35.0,1
7687,max_effective,10,30,3,3,0.05,0.95,0.5979671106394994,6,17.0,1,17.0,1,17.0,1,17.0,1
7688,max_effective,10,30,3,3,0.05,0.95,0.868963116432821,9,36.0,1,36.0,1,36.0,1,36.0,1
7689,max_effective,10,30,3,3,0.05,0.95,0.9255786043702228,6,27.0,1,27.0,1,27.0,1,27.0,1
7690,max_effective,10,30,3,3,0.05,0.95,0.9104780588762396,16,47.0,1,47.0,1,47.0,1,46.0,0
7691,max_effective,10,30,3,3,0.05,0.95,0.8546167495839708,8,25.0,1,25.0,1,25.0,1,25.0,1
7692,max_effective,10,30,3,3,0.05,0.95,0.8425694922406365,16,31.0,1,31.0,1,31.0,1,31.0,1
7693,max_effective,10,30,3,3,0.05,0.95,0.922866905805839,7,24.0,1,24.0,1,24.0,1,24.0,1
7694,max_effective,10,30,3,3,0.05,0.95,0.8318931421797072,17,42.0,1,42.0,1,42.0,1,42.0,1
7695,max_effective,10,30,3,3,0.05,0.95,0.7686760975650625,6,20.0,1,20.0,1,20.0,1,20.0,1
7696,max_effective,10,30,3,3,0.05,0.95,0.915452897008136,29,45.0,1,45.0,1,45.0,1,43.0,0
7697,max_effective,10,30,3,3,0.05,0.95,0.8288391580868402,4,18.0,1,18.0,1,18.0,1,18.0,1
7698,max_effective,10,30,3,3,0.05,0.95,0.6264949737751384,4,17.0,1,17.0,1,17.0,1,17.0,1
7699,max_effective,10,30,3,3,0.05,0.95,0.8409852990773861,7,21.0,1,21.0,1,21.0,1,21.0,1
7700,max_effective,10,30,3,3,0.05,0.95,0.9157649932465294,8,21.0,1,21.0,1,21.0,1,21.0,1
7701,max_effective,10,30,3,3,0.05,0.95,0.9059597925568516,26,44.0,1,44.0,1,44.0,1,44.0,1
7702,max_effective,10,30,3,3,0.05,0.95,0.9463523451791812,20,51.0,1,51.0,1,51.0,1,51.0,1
7703,max_effective,10,30,3,3,0.05,0.95,0.880646135394795,3,15.0,1,15.0,1,15.0,1,15.0,1
7704,max_effective,10,30,3,3,0.05,0.95,0.861005342781572,19,35.0,1,35.0,1,35.0,1,35.0,1
7705,max_effective,10,30,3,3,0.05,0.95,0.9410716962529804,18,42.0,1,42.0,1,42.0,1,42.0,1
7706,max_effective,10,30,3,3,0.05,0.95,0.6618227082218675,5,21.0,1,21.0,1,21.0,1,21.0,1
7707,max_effective,10,30,3,3,0.05,0.95,0.7737658015352196,11,29.0,1,29.0,1,29.0,1,29.0,1
7708,max_effective,10,30,3,3,0.05,0.95,0.8753411077467739,12,28.0,1,28.0,1,28.0,1,28.0,1
7709,max_effective,10,30,3,3,0.05,0.95,0.895237164863021,3,15.0,1,15.0,1,15.0,1,15.0,1
7710,max_effective,10,30,3,3,0.05,0.95,0.9051961062602072,44,69.0,0,70.0,1,70.0,1,70.0,1
7711,max_effective,10,30,3,3,0.05,0.95,0.9015271174976028,6,21.0,1,21.0,1,21.0,1,21.0,1
7712,max_effective,10,30,3,3,0.05,0.95,0.9343141575502408,19,33.0,1,33.0,1,33.0,1,33.0,1
7713,max_effective,10,30,3,3,0.05,0.95,0.8925963409599764,9,25.0,1,25.0,1,25.0,1,25.0,1
7714,max_effective,10,30,3,3,0.05,0.95,0.9395860957683024,10,23.0,1,23.0,1,23.0,1,23.0,1
7715,max_effective,10,30,3,3,0.05,0.95,0.8163551267275951,10,28.0,1,28.0,1,28.0,1,27.0,0
7716,max_effective,10,30,3,3,0.05,0.95,0.7947582665189853,13,28.0,1,28.0,1,28.0,1,28.0,1
7717,max_effective,10,30,3,3,0.05,0.95,0.6633461702578494,5,19.0,1,19.0,1,19.0,1,19.0,1
7718,max_effective,10,30,3,3,0.05,0.95,0.9154787250364416,9,25.0,1,25.0,1,25.0,1,25.0,1
7719,max_effective,10,30,3,3,0.05,0.95,0.9297387340498718,5,24.0,1,24.0,1,24.0,1,24.0,1
7720,max_effective,10,30,3,3,0.05,0.95,0.9463348897538594,6,17.0,1,17.0,1,17.0,1,17.0,1
7721,max_effective,10,30,3,3,0.05,0.95,0.7979946799595401,5,26.0,1,26.0,1,26.0,1,26.0,1
7722,max_effective,10,30,3,3,0.05,0.95,0.7176179544267264,6,21.0,1,21.0,1,21.0,1,21.0,1
7723,max_effective,10,30,3,3,0.05,0.95,0.8863786531992662,36,56.0,1,56.0,1,56.0,1,56.0,1
7724,max_effective,10,30,3,3,0.05,0.95,0.9227786220840584,37,75.0,0,75.0,0,84.0,1,78.0,0
7725,max_effective,10,30,3,3,0.05,0.95,0.8072923904259846,6,22.0,1,22.0,1,22.0,1,22.0,1
7726,max_effective,10,30,3,3,0.05,0.95,0.8819909962673381,12,37.0,1,37.0,1,37.0,1,37.0,1
7727,max_effective,10,30,3,3,0.05,0.95,0.9197312706450546,61,62.0,0,75.0,1,75.0,1,74.0,0
7728,max_effective,10,30,3,3,0.05,0.95,0.9144776933227546,13,41.0,1,41.0,1,41.0,1,41.0,1
7729,max_effective,10,30,3,3,0.05,0.95,0.7048153574196527,9,21.0,1,21.0,1,21.0,1,21.0,1
7730,max_effective,10,30,3,3,0.05,0.95,0.8632700970163866,9,34.0,1,34.0,1,34.0,1,34.0,1
7731,max_effective,10,30,3,3,0.05,0.95,0.8343923826649012,6,20.0,1,20.0,1,20.0,1,20.0,1
7732,max_effective,10,30,3,3,0.05,0.95,0.6842391403245507,6,17.0,1,17.0,1,17.0,1,17.0,1
7733,max_effective,10,30,3,3,0.05,0.95,0.8473544993792212,14,26.0,1,26.0,1,26.0,1,26.0,1
7734,max_effective,10,30,3,3,0.05,0.95,0.9209423861158604,9,21.0,1,21.0,1,21.0,1,21.0,1
7735,max_effective,10,30,3,3,0.05,0.95,0.9439554922270352,4,17.0,1,17.0,1,17.0,1,17.0,1
7736,max_effective,10,30,3,3,0.05,0.95,0.9313528059888716,92,65.0,0,76.0,0,85.0,0,88.0,1
7737,max_effective,10,30,3,3,0.05,0.95,0.8818373578606874,5,27.0,1,27.0,1,27.0,1,27.0,1
7738,max_effective,10,30,3,3,0.05,0.95,0.7215406255921465,6,20.0,1,20.0,1,20.0,1,20.0,1
7739,max_effective,10,30,3,3,0.05,0.95,0.8130722346830006,5,19.0,1,19.0,1,19.0,1,19.0,1
7740,max_effective,10,30,3,3,0.05,0.95,0.7279452899368862,5,19.0,1,19.0,1,19.0,1,19.0,1
7741,max_effective,10,30,3,3,0.05,0.95,0.846207293653644,14,45.0,1,45.0,1,45.0,1,45.0,1
7742,max_effective,10,30,3,3,0.05,0.95,0.8079960646933038,5,20.0,1,20.0,1,20.0,1,20.0,1
7743,max_effective,10,30,3,3,0.05,0.95,0.9342160143797068,27,56.0,0,59.0,1,59.0,1,59.0,1
7744,max_effective,10,30,3,3,0.05,0.95,0.8524721846021308,5,25.0,1,25.0,1,25.0,1,25.0,1
7745,max_effective,10,30,3,3,0.05,0.95,0.91525590739315,9,33.0,1,33.0,1,33.0,1,33.0,1
7746,max_effective,10,30,3,3,0.05,0.95,0.8089375155844372,3,16.0,1,16.0,1,16.0,1,16.0,1
7747,max_effective,10,30,3,3,0.05,0.95,0.8978442017628001,3,16.0,1,16.0,1,16.0,1,16.0,1
7748,max_effective,10,30,3,3,0.05,0.95,0.9430726683594088,18,43.0,1,43.0,1,43.0,1,43.0,1
7749,max_effective,10,30,3,3,0.05,0.95,0.8205864939096741,6,22.0,1,22.0,1,22.0,1,22.0,1
7750,max_effective,10,30,3,3,0.05,0.95,0.9385086196036814,9,20.0,1,20.0,1,20.0,1,20.0,1
7751,max_effective,10,30,3,3,0.05,0.95,0.9423704346927056,23,51.0,1,51.0,1,51.0,1,51.0,1
7752,max_effective,10,30,3,3,0.05,0.95,0.924827380845554,10,34.0,1,34.0,1,34.0,1,34.0,1
7753,max_effective,10,30,3,3,0.05,0.95,0.9482682491920508,12,41.0,1,41.0,1,41.0,1,41.0,1
7754,max_effective,10,30,3,3,0.05,0.95,0.925093293359565,5,20.0,1,20.0,1,20.0,1,20.0,1
7755,max_effective,10,30,3,3,0.05,0.95,0.8636678141634554,5,24.0,1,24.0,1,24.0,1,24.0,1
7756,max_effective,10,30,3,3,0.05,0.95,0.8913644999067063,12,33.0,1,33.0,1,33.0,1,33.0,1
7757,max_effective,10,30,3,3,0.05,0.95,0.8335209643154395,21,39.0,1,39.0,1,39.0,1,39.0,1
7758,max_effective,10,30,3,3,0.05,0.95,0.9305312595820792,37,68.0,1,68.0,1,68.0,1,68.0,1
7759,max_effective,10,30,3,3,0.05,0.95,0.7873712470721382,7,23.0,1,23.0,1,23.0,1,23.0,1
7760,max_effective,10,30,3,3,0.05,0.95,0.8886442910997787,21,54.0,1,54.0,1,54.0,1,54.0,1
7761,max_effective,10,30,3,3,0.05,0.95,0.7313032763140279,9,25.0,1,25.0,1,25.0,1,25.0,1
7762,max_effective,10,30,3,3,0.05,0.95,0.8377190146440662,5,18.0,1,18.0,1,18.0,1,18.0,1
7763,max_effective,10,30,3,3,0.05,0.95,0.9248640822955988,10,33.0,1,33.0,1,33.0,1,33.0,1
7764,max_effective,10,30,3,3,0.05,0.95,0.8249344738200726,10,29.0,1,29.0,1,29.0,1,29.0,1
7765,max_effective,10,30,3,3,0.05,0.95,0.9482899238750944,15,39.0,1,39.0,1,39.0,1,39.0,1
7766,max_effective,10,30,3,3,0.05,0.95,0.9023354626125512,3,16.0,1,16.0,1,16.0,1,16.0,1
7767,max_effective,10,30,3,3,0.05,0.95,0.9393583479851644,17,40.0,1,40.0,1,40.0,1,40.0,1
7768,max_effective,10,30,3,3,0.05,0.95,0.9466746256871365,25,41.0,1,41.0,1,41.0,1,41.0,1
7769,max_effective,10,30,3,3,0.05,0.95,0.931027798525357,17,41.0,1,41.0,1,41.0,1,41.0,1
7770,max_effective,10,30,3,3,0.05,0.95,0.9328859203759046,21,48.0,1,48.0,1,48.0,1,48.0,1
7771,max_effective,10,30,3,3,0.05,0.95,0.8668619325432668,7,21.0,1,21.0,1,21.0,1,21.0,1
7772,max_effective,10,30,3,3,0.05,0.95,0.9049007284832103,16,52.0,1,52.0,1,52.0,1,52.0,1
7773,max_effective,10,30,3,3,0.05,0.95,0.8670015311309544,8,22.0,1,22.0,1,22.0,1,22.0,1
7774,max_effective,10,30,3,3,0.05,0.95,0.8704844740894071,20,49.0,1,49.0,1,49.0,1,49.0,1
7775,max_effective,10,30,3,3,0.05,0.95,0.9133711508226952,14,43.0,1,43.0,1,43.0,1,43.0,1
7776,max_effective,10,30,3,3,0.05,0.95,0.8469129322919005,4,16.0,1,16.0,1,16.0,1,16.0,1
7777,max_effective,10,30,3,3,0.05,0.95,0.8961403534040818,6,20.0,1,20.0,1,20.0,1,20.0,1
7778,max_effective,10,30,3,3,0.05,0.95,0.9013030988032196,9,22.0,1,22.0,1,22.0,1,22.0,1
7779,max_effective,10,30,3,3,0.05,0.95,0.825281319467897,6,24.0,1,24.0,1,24.0,1,24.0,1
7780,max_effective,10,30,3,3,0.05,0.95,0.7279963833190988,4,16.0,1,16.0,1,16.0,1,16.0,1
7781,max_effective,10,30,3,3,0.05,0.95,0.8007817956099063,5,20.0,1,20.0,1,20.0,1,20.0,1
7782,max_effective,10,30,3,3,0.05,0.95,0.941571000722774,10,29.0,1,29.0,1,29.0,1,29.0,1
7783,max_effective,10,30,3,3,0.05,0.95,0.8987490380570391,7,30.0,1,30.0,1,30.0,1,30.0,1
7784,max_effective,10,30,3,3,0.05,0.95,0.8834889926477152,19,57.0,1,57.0,1,57.0,1,57.0,1
7785,max_effective,10,30,3,3,0.05,0.95,0.9448020999396006,37,51.0,1,51.0,1,51.0,1,51.0,1
7786,max_effective,10,30,3,3,0.05,0.95,0.9293876353936836,41,56.0,1,56.0,1,56.0,1,56.0,1
7787,max_effective,10,30,3,3,0.05,0.95,0.6942712097176634,2,11.0,1,11.0,1,11.0,1,11.0,1
7788,max_effective,10,30,3,3,0.05,0.95,0.90438511438806,23,54.0,1,54.0,1,54.0,1,54.0,1
7789,max_effective,10,30,3,3,0.05,0.95,0.9375798376895276,6,22.0,1,22.0,1,22.0,1,22.0,1
7790,max_effective,10,30,3,3,0.05,0.95,0.8910690050952659,14,37.0,1,37.0,1,37.0,1,37.0,1
7791,max_effective,10,30,3,3,0.05,0.95,0.9463920723920436,12,44.0,1,44.0,1,44.0,1,44.0,1
7792,max_effective,10,30,3,3,0.05,0.95,0.8936384481159997,27,58.0,1,58.0,1,58.0,1,58.0,1
7793,max_effective,10,30,3,3,0.05,0.95,0.9312659076246104,17,36.0,1,36.0,1,36.0,1,36.0,1
7794,max_effective,10,30,3,3,0.05,0.95,0.9452899771965696,38,63.0,1,63.0,1,63.0,1,63.0,1
7795,max_effective,10,30,3,3,0.05,0.95,0.6877459666756917,5,25.0,1,25.0,1,25.0,1,25.0,1
7796,max_effective,10,30,3,3,0.05,0.95,0.90117402542945,7,18.0,1,18.0,1,18.0,1,18.0,1
7797,max_effective,10,30,3,3,0.05,0.95,0.9309290802487706,39,58.0,1,58.0,1,58.0,1,58.0,1
7798,max_effective,10,30,3,3,0.05,0.95,0.9007449213711818,16,31.0,1,31.0,1,31.0,1,30.0,0
7799,max_effective,10,30,3,3,0.05,0.95,0.904223037378579,12,41.0,1,41.0,1,41.0,1,41.0,1
7800,max_effective,10,30,3,3,0.05,0.95,0.6148839512429185,3,12.0,1,12.0,1,12.0,1,12.0,1
7801,max_effective,10,30,3,3,0.05,0.95,0.7949742824241754,8,29.0,1,29.0,1,29.0,1,29.0,1
7802,max_effective,10,30,3,3,0.05,0.95,0.8097917476900967,3,17.0,1,17.0,1,17.0,1,17.0,1
7803,max_effective,10,30,3,3,0.05,0.95,0.9439352189933526,73,65.0,0,76.0,0,86.0,1,85.0,0
7804,max_effective,10,30,3,3,0.05,0.95,0.944773657431917,30,50.0,1,50.0,1,50.0,1,50.0,1
7805,max_effective,10,30,3,3,0.05,0.95,0.8988024404992462,11,32.0,1,32.0,1,32.0,1,32.0,1
7806,max_effective,10,30,3,3,0.05,0.95,0.8425484168808409,12,40.0,1,40.0,1,40.0,1,40.0,1
7807,max_effective,10,30,3,3,0.05,0.95,0.927068491435963,13,50.0,1,50.0,1,50.0,1,50.0,1
7808,max_effective,10,30,3,3,0.05,0.95,0.9045633134709088,18,47.0,1,47.0,1,47.0,1,47.0,1
7809,max_effective,10,30,3,3,0.05,0.95,0.7534264463798692,6,19.0,1,19.0,1,19.0,1,19.0,1
7810,max_effective,10,30,3,3,0.05,0.95,0.8727716713278727,3,18.0,1,18.0,1,18.0,1,18.0,1
7811,max_effective,10,30,3,3,0.05,0.95,0.8833579090003908,4,21.0,1,21.0,1,21.0,1,21.0,1
7812,max_effective,10,30,3,3,0.05,0.95,0.8759410083024588,15,31.0,1,31.0,1,31.0,1,31.0,1
7813,max_effective,10,30,3,3,0.05,0.95,0.906295094581147,26,65.0,1,65.0,1,65.0,1,65.0,1
7814,max_effective,10,30,3,3,0.05,0.95,0.9455504867457156,24,61.0,1,61.0,1,61.0,1,61.0,1
7815,max_effective,10,30,3,3,0.05,0.95,0.908540808933176,14,35.0,1,35.0,1,35.0,1,35.0,1
7816,max_effective,10,30,3,3,0.05,0.95,0.9235393121671114,6,25.0,1,25.0,1,25.0,1,25.0,1
7817,max_effective,10,30,3,3,0.05,0.95,0.9436125645502134,23,49.0,1,49.0,1,49.0,1,49.0,1
7818,max_effective,10,30,3,3,0.05,0.95,0.919775234274534,4,19.0,1,19.0,1,19.0,1,19.0,1
7819,max_effective,10,30,3,3,0.05,0.95,0.9359759926409088,18,43.0,1,43.0,1,43.0,1,43.0,1
7820,max_effective,10,30,3,3,0.05,0.95,0.8866209501957849,12,35.0,1,35.0,1,35.0,1,33.0,0
7821,max_effective,10,30,3,3,0.05,0.95,0.8208126986677157,9,27.0,1,27.0,1,27.0,1,27.0,1
7822,max_effective,10,30,3,3,0.05,0.95,0.9315514533730558,23,34.0,1,34.0,1,34.0,1,34.0,1
7823,max_effective,10,30,3,3,0.05,0.95,0.9075336034760452,7,18.0,1,18.0,1,18.0,1,18.0,1
7824,max_effective,10,30,3,3,0.05,0.95,0.8711509572293151,10,35.0,1,35.0,1,35.0,1,35.0,1
7825,max_effective,10,30,3,3,0.05,0.95,0.9014328872774076,6,26.0,1,26.0,1,26.0,1,26.0,1
7826,max_effective,10,30,3,3,0.05,0.95,0.8697838026482425,3,17.0,1,17.0,1,17.0,1,17.0,1
7827,max_effective,10,30,3,3,0.05,0.95,0.7452489738894061,7,23.0,1,23.0,1,23.0,1,23.0,1
7828,max_effective,10,30,3,3,0.05,0.95,0.8473383575983557,5,22.0,1,22.0,1,22.0,1,22.0,1
7829,max_effective,10,30,3,3,0.05,0.95,0.7761753890141008,6,22.0,1,22.0,1,22.0,1,22.0,1
7830,max_effective,10,30,3,3,0.05,0.95,0.8553462335023112,10,44.0,1,44.0,1,44.0,1,44.0,1
7831,max_effective,10,30,3,3,0.05,0.95,0.8567953904588353,7,24.0,1,24.0,1,24.0,1,24.0,1
7832,max_effective,10,30,3,3,0.05,0.95,0.8983922146415723,5,29.0,1,29.0,1,29.0,1,29.0,1
7833,max_effective,10,30,3,3,0.05,0.95,0.8905883843233682,12,33.0,1,33.0,1,33.0,1,33.0,1
7834,max_effective,10,30,3,3,0.05,0.95,0.6925541821678978,4,20.0,1,20.0,1,20.0,1,20.0,1
7835,max_effective,10,30,3,3,0.05,0.95,0.7315431390398062,5,17.0,1,17.0,1,17.0,1,17.0,1
7836,max_effective,10,30,3,3,0.05,0.95,0.9303588208067374,44,69.0,0,70.0,1,70.0,1,70.0,1
7837,max_effective,10,30,3,3,0.05,0.95,0.860284014161893,8,23.0,1,23.0,1,23.0,1,23.0,1
7838,max_effective,10,30,3,3,0.05,0.95,0.9324137659901888,53,70.0,0,70.0,0,83.0,1,80.0,0
7839,max_effective,10,30,3,3,0.05,0.95,0.8537673084191422,9,28.0,1,28.0,1,28.0,1,28.0,1
7840,max_effective,10,30,3,3,0.05,0.95,0.9457984532901118,15,43.0,1,43.0,1,43.0,1,43.0,1
7841,max_effective,10,30,3,3,0.05,0.95,0.9349840203027876,6,25.0,1,25.0,1,25.0,1,25.0,1
7842,max_effective,10,30,3,3,0.05,0.95,0.9249699594301578,26,41.0,1,41.0,1,41.0,1,41.0,1
7843,max_effective,10,30,3,3,0.05,0.95,0.943211137646194,22,41.0,1,41.0,1,41.0,1,41.0,1
7844,max_effective,10,30,3,3,0.05,0.95,0.9451326889226456,4,21.0,1,21.0,1,21.0,1,21.0,1
7845,max_effective,10,30,3,3,0.05,0.95,0.8585429085168655,9,28.0,1,28.0,1,28.0,1,28.0,1
7846,max_effective,10,30,3,3,0.05,0.95,0.8472020781360412,9,24.0,1,24.0,1,24.0,1,24.0,1
7847,max_effective,10,30,3,3,0.05,0.95,0.7337413581983455,5,16.0,1,16.0,1,16.0,1,16.0,1
7848,max_effective,10,30,3,3,0.05,0.95,0.8520440766595054,15,33.0,1,33.0,1,33.0,1,33.0,1
7849,max_effective,10,30,3,3,0.05,0.95,0.9117495638335522,15,47.0,1,47.0,1,47.0,1,47.0,1
7850,max_effective,10,30,3,3,0.05,0.95,0.8312404014449624,10,21.0,1,21.0,1,21.0,1,21.0,1
7851,max_effective,10,30,3,3,0.05,0.95,0.7517092073996047,10,27.0,1,27.0,1,27.0,1,27.0,1
7852,max_effective,10,30,3,3,0.05,0.95,0.8487188088576495,4,19.0,1,19.0,1,19.0,1,19.0,1
7853,max_effective,10,30,3,3,0.05,0.95,0.4924975476186096,2,11.0,1,11.0,1,11.0,1,11.0,1
7854,max_effective,10,30,3,3,0.05,0.95,0.8128480398722985,9,23.0,1,23.0,1,23.0,1,23.0,1
7855,max_effective,10,30,3,3,0.05,0.95,0.9461066512759004,23,54.0,1,54.0,1,54.0,1,54.0,1
7856,max_effective,10,30,3,3,0.05,0.95,0.8967585595455457,11,29.0,1,29.0,1,29.0,1,29.0,1
7857,max_effective,10,30,3,3,0.05,0.95,0.8687750125155985,9,29.0,1,29.0,1,29.0,1,29.0,1
7858,max_effective,10,30,3,3,0.05,0.95,0.8481894380127338,7,20.0,1,20.0,1,20.0,1,20.0,1
7859,max_effective,10,30,3,3,0.05,0.95,0.9266051895864148,9,34.0,1,34.0,1,34.0,1,34.0,1
7860,max_effective,10,30,3,3,0.05,0.95,0.947410797029377,11,37.0,1,37.0,1,37.0,1,37.0,1
7861,max_effective,10,30,3,3,0.05,0.95,0.7651937375156859,9,23.0,1,23.0,1,23.0,1,23.0,1
7862,max_effective,10,30,3,3,0.05,0.95,0.8762137508976116,7,23.0,1,23.0,1,23.0,1,23.0,1
7863,max_effective,10,30,3,3,0.05,0.95,0.8686895846344456,20,35.0,1,35.0,1,35.0,1,35.0,1
7864,max_effective,10,30,3,3,0.05,0.95,0.926413371511051,5,17.0,1,17.0,1,17.0,1,17.0,1
7865,max_effective,10,30,3,3,0.05,0.95,0.8554230974749357,21,36.0,1,36.0,1,36.0,1,36.0,1
7866,max_effective,10,30,3,3,0.05,0.95,0.9478739195326584,10,27.0,1,27.0,1,27.0,1,27.0,1
7867,max_effective,10,30,3,3,0.05,0.95,0.8989793462599222,14,39.0,1,39.0,1,39.0,1,39.0,1
7868,max_effective,10,30,3,3,0.05,0.95,0.8310174541314125,8,19.0,1,19.0,1,19.0,1,19.0,1
7869,max_effective,10,30,3,3,0.05,0.95,0.8253946757578723,9,33.0,1,33.0,1,33.0,1,33.0,1
7870,max_effective,10,30,3,3,0.05,0.95,0.885972451484945,13,35.0,1,35.0,1,35.0,1,35.0,1
7871,max_effective,10,30,3,3,0.05,0.95,0.8320567517961955,8,23.0,1,23.0,1,23.0,1,23.0,1
7872,max_effective,10,30,3,3,0.05,0.95,0.9286452065091244,22,59.0,1,59.0,1,59.0,1,59.0,1
7873,max_effective,10,30,3,3,0.05,0.95,0.8836718973503166,7,23.0,1,23.0,1,23.0,1,23.0,1
7874,max_effective,10,30,3,3,0.05,0.95,0.9472297986637268,21,37.0,1,37.0,1,37.0,1,37.0,1
7875,max_effective,10,30,3,3,0.05,0.95,0.9177637225899744,8,34.0,1,34.0,1,34.0,1,34.0,1
7876,max_effective,10,30,3,3,0.05,0.95,0.937660822719902,15,54.0,1,54.0,1,54.0,1,54.0,1
7877,max_effective,10,30,3,3,0.05,0.95,0.9437043710750084,8,26.0,1,26.0,1,26.0,1,26.0,1
7878,max_effective,10,30,3,3,0.05,0.95,0.8864065319075725,9,28.0,1,28.0,1,28.0,1,28.0,1
7879,max_effective,10,30,3,3,0.05,0.95,0.9123068390366668,17,33.0,1,33.0,1,33.0,1,33.0,1
7880,max_effective,10,30,3,3,0.05,0.95,0.910020355834114,11,37.0,1,37.0,1,37.0,1,37.0,1
7881,max_effective,10,30,3,3,0.05,0.95,0.907412689139306,11,37.0,1,37.0,1,37.0,1,37.0,1
7882,max_effective,10,30,3,3,0.05,0.95,0.89441860249791,7,22.0,1,22.0,1,22.0,1,22.0,1
7883,max_effective,10,30,3,3,0.05,0.95,0.8413989676489882,26,50.0,1,50.0,1,50.0,1,50.0,1
7884,max_effective,10,30,3,3,0.05,0.95,0.7643284102186121,5,17.0,1,17.0,1,17.0,1,17.0,1
7885,max_effective,10,30,3,3,0.05,0.95,0.9122344419074953,27,57.0,0,61.0,1,61.0,1,61.0,1
7886,max_effective,10,30,3,3,0.05,0.95,0.873652083851303,9,27.0,1,27.0,1,27.0,1,27.0,1
7887,max_effective,10,30,3,3,0.05,0.95,0.9292561939348594,6,27.0,1,27.0,1,27.0,1,27.0,1
7888,max_effective,10,30,3,3,0.05,0.95,0.920771425195314,18,51.0,1,51.0,1,51.0,1,51.0,1
7889,max_effective,10,30,3,3,0.05,0.95,0.9431800699245688,66,75.0,0,78.0,0,90.0,1,89.0,0
7890,max_effective,10,30,3,3,0.05,0.95,0.8693242100028716,11,31.0,1,31.0,1,31.0,1,30.0,0
7891,max_effective,10,30,3,3,0.05,0.95,0.8922031288411914,7,24.0,1,24.0,1,24.0,1,24.0,1
7892,max_effective,10,30,3,3,0.05,0.95,0.9090092861485848,12,37.0,1,37.0,1,37.0,1,37.0,1
7893,max_effective,10,30,3,3,0.05,0.95,0.8765408389312026,10,34.0,1,34.0,1,34.0,1,34.0,1
7894,max_effective,10,30,3,3,0.05,0.95,0.9410059773226676,3,15.0,1,15.0,1,15.0,1,15.0,1
7895,max_effective,10,30,3,3,0.05,0.95,0.8649465444891238,7,18.0,1,18.0,1,18.0,1,18.0,1
7896,max_effective,10,30,3,3,0.05,0.95,0.890102558552964,19,47.0,1,47.0,1,47.0,1,47.0,1
7897,max_effective,10,30,3,3,0.05,0.95,0.8939778285219205,19,44.0,1,44.0,1,44.0,1,44.0,1
7898,max_effective,10,30,3,3,0.05,0.95,0.8491077336876532,6,28.0,1,28.0,1,28.0,1,28.0,1
7899,max_effective,10,30,3,3,0.05,0.95,0.8795703571445107,10,32.0,1,32.0,1,32.0,1,32.0,1
7900,max_effective,10,30,3,3,0.05,0.95,0.9453842772587828,5,20.0,1,20.0,1,20.0,1,20.0,1
7901,max_effective,10,30,3,3,0.05,0.95,0.9117236041837178,15,51.0,1,51.0,1,51.0,1,51.0,1
7902,max_effective,10,30,3,3,0.05,0.95,0.6629603782410839,7,22.0,1,22.0,1,22.0,1,22.0,1
7903,max_effective,10,30,3,3,0.05,0.95,0.8258370439325551,6,24.0,1,24.0,1,24.0,1,24.0,1
7904,max_effective,10,30,3,3,0.05,0.95,0.8267822508825612,7,26.0,1,26.0,1,26.0,1,26.0,1
7905,max_effective,10,30,3,3,0.05,0.95,0.8947988862396151,20,37.0,1,37.0,1,37.0,1,37.0,1
7906,max_effective,10,30,3,3,0.05,0.95,0.912335682664882,27,48.0,1,48.0,1,48.0,1,48.0,1
7907,max_effective,10,30,3,3,0.05,0.95,0.5592590224093856,4,16.0,1,16.0,1,16.0,1,16.0,1
7908,max_effective,10,30,3,3,0.05,0.95,0.7642928289490706,13,28.0,1,28.0,1,28.0,1,28.0,1
7909,max_effective,10,30,3,3,0.05,0.95,0.8998311329247428,19,47.0,1,47.0,1,47.0,1,46.0,0
7910,max_effective,10,30,3,3,0.05,0.95,0.7840208427100643,3,17.0,1,17.0,1,17.0,1,17.0,1
7911,max_effective,10,30,3,3,0.05,0.95,0.8893429026817854,6,25.0,1,25.0,1,25.0,1,25.0,1
7912,max_effective,10,30,3,3,0.05,0.95,0.78325410889994,3,13.0,1,13.0,1,13.0,1,13.0,1
7913,max_effective,10,30,3,3,0.05,0.95,0.931156448858471,4,21.0,1,21.0,1,21.0,1,21.0,1
7914,max_effective,10,30,3,3,0.05,0.95,0.9092595497486546,10,32.0,1,32.0,1,32.0,1,32.0,1
7915,max_effective,10,30,3,3,0.05,0.95,0.9395320467539896,17,36.0,1,36.0,1,36.0,1,36.0,1
7916,max_effective,10,30,3,3,0.05,0.95,0.939844017468685,12,31.0,1,31.0,1,31.0,1,31.0,1
7917,max_effective,10,30,3,3,0.05,0.95,0.92470449849968,33,52.0,1,52.0,1,52.0,1,52.0,1
7918,max_effective,10,30,3,3,0.05,0.95,0.9114892009330834,7,18.0,1,18.0,1,18.0,1,18.0,1
7919,max_effective,10,30,3,3,0.05,0.95,0.791811514031083,4,20.0,1,20.0,1,20.0,1,20.0,1
7920,max_effective,10,30,3,3,0.05,0.95,0.8512712689986984,9,28.0,1,28.0,1,28.0,1,28.0,1
7921,max_effective,10,30,3,3,0.05,0.95,0.8811792178684575,5,17.0,1,17.0,1,17.0,1,17.0,1
7922,max_effective,10,30,3,3,0.05,0.95,0.9472623419559651,68,67.0,0,77.0,0,75.0,0,81.0,1
7923,max_effective,10,30,3,3,0.05,0.95,0.8530675990500091,4,19.0,1,19.0,1,19.0,1,19.0,1
7924,max_effective,10,30,3,3,0.05,0.95,0.8636252186669355,13,35.0,1,35.0,1,35.0,1,35.0,1
7925,max_effective,10,30,3,3,0.05,0.95,0.9452513527101998,6,25.0,1,25.0,1,25.0,1,25.0,1
7926,max_effective,10,30,3,3,0.05,0.95,0.8639541083608258,10,34.0,1,34.0,1,34.0,1,34.0,1
7927,max_effective,10,30,3,3,0.05,0.95,0.8397118045806649,5,23.0,1,23.0,1,23.0,1,23.0,1
7928,max_effective,10,30,3,3,0.05,0.95,0.8462998837153155,13,38.0,1,38.0,1,38.0,1,38.0,1
7929,max_effective,10,30,3,3,0.05,0.95,0.8495218641353584,13,35.0,1,35.0,1,35.0,1,35.0,1
7930,max_effective,10,30,3,3,0.05,0.95,0.8984453739749573,19,52.0,1,52.0,1,52.0,1,52.0,1
7931,max_effective,10,30,3,3,0.05,0.95,0.7683401788992572,4,20.0,1,20.0,1,20.0,1,20.0,1
7932,max_effective,10,30,3,3,0.05,0.95,0.8044039123332067,13,25.0,1,25.0,1,25.0,1,25.0,1
7933,max_effective,10,30,3,3,0.05,0.95,0.916450840849624,3,18.0,1,18.0,1,18.0,1,18.0,1
7934,max_effective,10,30,3,3,0.05,0.95,0.777133105288591,3,16.0,1,16.0,1,16.0,1,16.0,1
7935,max_effective,10,30,3,3,0.05,0.95,0.8325583256821231,2,13.0,1,13.0,1,13.0,1,13.0,1
7936,max_effective,10,30,3,3,0.05,0.95,0.8847831240730835,9,26.0,1,26.0,1,26.0,1,26.0,1
7937,max_effective,10,30,3,3,0.05,0.95,0.9441315712031272,9,36.0,1,36.0,1,36.0,1,36.0,1
7938,max_effective,10,30,3,3,0.05,0.95,0.9374824105666608,9,32.0,1,32.0,1,32.0,1,32.0,1
7939,max_effective,10,30,3,3,0.05,0.95,0.929316059805608,9,31.0,1,31.0,1,31.0,1,31.0,1
7940,max_effective,10,30,3,3,0.05,0.95,0.8792013594487363,18,49.0,1,49.0,1,49.0,1,49.0,1
7941,max_effective,10,30,3,3,0.05,0.95,0.7971325123781798,5,18.0,1,18.0,1,18.0,1,18.0,1
7942,max_effective,10,30,3,3,0.05,0.95,0.8750608404800837,25,58.0,1,58.0,1,58.0,1,58.0,1
7943,max_effective,10,30,3,3,0.05,0.95,0.9113671073988616,28,51.0,1,51.0,1,51.0,1,51.0,1
7944,max_effective,10,30,3,3,0.05,0.95,0.8533198374416614,10,29.0,1,29.0,1,29.0,1,29.0,1
7945,max_effective,10,30,3,3,0.05,0.95,0.9183152385502644,28,58.0,1,58.0,1,58.0,1,58.0,1
7946,max_effective,10,30,3,3,0.05,0.95,0.9075601777354624,6,35.0,1,35.0,1,35.0,1,35.0,1
7947,max_effective,10,30,3,3,0.05,0.95,0.8816092131465204,9,29.0,1,29.0,1,29.0,1,29.0,1
7948,max_effective,10,30,3,3,0.05,0.95,0.6130262839923352,4,17.0,1,17.0,1,17.0,1,17.0,1
7949,max_effective,10,30,3,3,0.05,0.95,0.9338609269335528,28,55.0,1,55.0,1,55.0,1,55.0,1
7950,max_effective,10,30,3,3,0.05,0.95,0.8246638233850219,6,21.0,1,21.0,1,21.0,1,20.0,0
7951,max_effective,10,30,3,3,0.05,0.95,0.8941806364234315,5,22.0,1,22.0,1,22.0,1,22.0,1
7952,max_effective,10,30,3,3,0.05,0.95,0.9161088377254584,12,29.0,1,29.0,1,29.0,1,29.0,1
7953,max_effective,10,30,3,3,0.05,0.95,0.9048217632074824,20,41.0,1,41.0,1,41.0,1,41.0,1
7954,max_effective,10,30,3,3,0.05,0.95,0.7725684189569493,7,23.0,1,23.0,1,23.0,1,23.0,1
7955,max_effective,10,30,3,3,0.05,0.95,0.9499282583704436,20,34.0,1,34.0,1,34.0,1,34.0,1
7956,max_effective,10,30,3,3,0.05,0.95,0.8893756430391956,20,38.0,1,38.0,1,38.0,1,38.0,1
7957,max_effective,10,30,3,3,0.05,0.95,0.9403130961587968,18,44.0,1,44.0,1,44.0,1,44.0,1
7958,max_effective,10,30,3,3,0.05,0.95,0.848077263095927,13,34.0,1,34.0,1,34.0,1,34.0,1
7959,max_effective,10,30,3,3,0.05,0.95,0.9456825327467744,9,32.0,1,32.0,1,32.0,1,32.0,1
7960,max_effective,10,30,3,3,0.05,0.95,0.8911485729071689,11,42.0,1,42.0,1,42.0,1,42.0,1
7961,max_effective,10,30,3,3,0.05,0.95,0.9115730475472158,6,30.0,1,30.0,1,30.0,1,30.0,1
7962,max_effective,10,30,3,3,0.05,0.95,0.9413217905102976,9,32.0,1,32.0,1,32.0,1,32.0,1
7963,max_effective,10,30,3,3,0.05,0.95,0.9232785371591556,9,24.0,1,24.0,1,24.0,1,24.0,1
7964,max_effective,10,30,3,3,0.05,0.95,0.9117068786542114,9,33.0,1,33.0,1,33.0,1,33.0,1
7965,max_effective,10,30,3,3,0.05,0.95,0.7899155162331548,4,15.0,1,15.0,1,15.0,1,15.0,1
7966,max_effective,10,30,3,3,0.05,0.95,0.8698149152185347,9,33.0,1,33.0,1,33.0,1,33.0,1
7967,max_effective,10,30,3,3,0.05,0.95,0.9098177608551472,38,59.0,1,59.0,1,59.0,1,59.0,1
7968,max_effective,10,30,3,3,0.05,0.95,0.8536966962003204,12,26.0,1,26.0,1,26.0,1,26.0,1
7969,max_effective,10,30,3,3,0.05,0.95,0.7485489463988421,5,20.0,1,20.0,1,20.0,1,20.0,1
7970,max_effective,10,30,3,3,0.05,0.95,0.8641031918556938,11,43.0,1,43.0,1,43.0,1,43.0,1
7971,max_effective,10,30,3,3,0.05,0.95,0.8488599831507625,7,20.0,1,20.0,1,20.0,1,20.0,1
7972,max_effective,10,30,3,3,0.05,0.95,0.938847277237846,24,46.0,1,46.0,1,46.0,1,46.0,1
7973,max_effective,10,30,3,3,0.05,0.95,0.8766356453354069,3,18.0,1,18.0,1,18.0,1,18.0,1
7974,max_effective,10,30,3,3,0.05,0.95,0.929540906078586,12,38.0,1,38.0,1,38.0,1,38.0,1
7975,max_effective,10,30,3,3,0.05,0.95,0.8815961754801249,23,44.0,1,44.0,1,44.0,1,44.0,1
7976,max_effective,10,30,3,3,0.05,0.95,0.93778123586835,20,41.0,1,41.0,1,41.0,1,41.0,1
7977,max_effective,10,30,3,3,0.05,0.95,0.8632860664618344,7,18.0,1,18.0,1,18.0,1,18.0,1
7978,max_effective,10,30,3,3,0.05,0.95,0.8918520327786981,9,33.0,1,33.0,1,33.0,1,33.0,1
7979,max_effective,10,30,3,3,0.05,0.95,0.8152013307865654,6,24.0,1,24.0,1,24.0,1,24.0,1
7980,max_effective,10,30,3,3,0.05,0.95,0.905274513878204,36,66.0,0,68.0,0,78.0,1,77.0,0
7981,max_effective,10,30,3,3,0.05,0.95,0.947090142504011,24,52.0,1,52.0,1,52.0,1,52.0,1
7982,max_effective,10,30,3,3,0.05,0.95,0.8663358764891108,6,24.0,1,24.0,1,24.0,1,24.0,1
7983,max_effective,10,30,3,3,0.05,0.95,0.9312498890926998,9,33.0,1,33.0,1,33.0,1,33.0,1
7984,max_effective,10,30,3,3,0.05,0.95,0.9343966679244684,37,69.0,0,75.0,0,80.0,1,80.0,1
7985,max_effective,10,30,3,3,0.05,0.95,0.8602214230590371,10,28.0,1,28.0,1,28.0,1,28.0,1
7986,max_effective,10,30,3,3,0.05,0.95,0.9490734159812048,14,37.0,1,37.0,1,37.0,1,37.0,1
7987,max_effective,10,30,3,3,0.05,0.95,0.9040768721663378,9,23.0,1,23.0,1,23.0,1,23.0,1
7988,max_effective,10,30,3,3,0.05,0.95,0.9460495761842468,9,33.0,1,33.0,1,33.0,1,33.0,1
7989,max_effective,10,30,3,3,0.05,0.95,0.8936608482429291,28,52.0,1,52.0,1,52.0,1,52.0,1
7990,max_effective,10,30,3,3,0.05,0.95,0.9214424274907318,18,45.0,1,45.0,1,45.0,1,45.0,1
7991,max_effective,10,30,3,3,0.05,0.95,0.934642962596701,8,19.0,1,19.0,1,19.0,1,19.0,1
7992,max_effective,10,30,3,3,0.05,0.95,0.9380309854153864,25,60.0,1,60.0,1,60.0,1,57.0,0
7993,max_effective,10,30,3,3,0.05,0.95,0.8186374169292648,8,28.0,1,28.0,1,28.0,1,28.0,1
7994,max_effective,10,30,3,3,0.05,0.95,0.9237752064035352,21,37.0,1,37.0,1,37.0,1,37.0,1
7995,max_effective,10,30,3,3,0.05,0.95,0.8794737660626776,7,27.0,1,27.0,1,27.0,1,27.0,1
7996,max_effective,10,30,3,3,0.05,0.95,0.9070354192510092,17,36.0,1,36.0,1,36.0,1,36.0,1
7997,max_effective,10,30,3,3,0.05,0.95,0.894495528986471,16,36.0,1,36.0,1,36.0,1,36.0,1
7998,max_effective,10,30,3,3,0.05,0.95,0.9255848478690296,3,15.0,1,15.0,1,15.0,1,12.0,0
7999,max_effective,10,30,3,3,0.05,0.95,0.9435181161040956,29,50.0,1,50.0,1,50.0,1,50.0,1
8000,max_effective,10,30,3,3,0.05,0.95,0.8545877966972674,9,32.0,1,32.0,1,32.0,1,32.0,1
8001,max_effective,10,30,3,3,0.05,0.95,0.9242868697403896,15,40.0,1,40.0,1,40.0,1,40.0,1
8002,max_effective,10,30,3,3,0.05,0.95,0.7380873816053707,2,12.0,1,12.0,1,12.0,1,11.0,0
8003,max_effective,10,30,3,3,0.05,0.95,0.9051118281667349,3,16.0,1,16.0,1,16.0,1,16.0,1
8004,max_effective,10,30,3,3,0.05,0.95,0.8976534749206835,9,31.0,1,31.0,1,31.0,1,31.0,1
8005,max_effective,10,30,3,3,0.05,0.95,0.5152235975831037,3,15.0,1,15.0,1,15.0,1,15.0,1
8006,max_effective,10,30,3,3,0.05,0.95,0.7200642390611935,4,22.0,1,22.0,1,22.0,1,22.0,1
8007,max_effective,10,30,3,3,0.05,0.95,0.93571556044487,14,32.0,1,32.0,1,32.0,1,32.0,1
8008,max_effective,10,30,3,3,0.05,0.95,0.94205137194009,27,45.0,1,45.0,1,45.0,1,45.0,1
8009,max_effective,10,30,3,3,0.05,0.95,0.9483967454639414,12,40.0,1,40.0,1,40.0,1,40.0,1
8010,max_effective,10,30,3,3,0.05,0.95,0.9131765457698564,24,43.0,1,43.0,1,43.0,1,43.0,1
8011,max_effective,10,30,3,3,0.05,0.95,0.9129866146413348,7,29.0,1,29.0,1,29.0,1,29.0,1
8012,max_effective,10,30,3,3,0.05,0.95,0.916162772661638,4,15.0,1,15.0,1,15.0,1,15.0,1
8013,max_effective,10,30,3,3,0.05,0.95,0.938216940615788,45,68.0,1,68.0,1,68.0,1,67.0,0
8014,max_effective,10,30,3,3,0.05,0.95,0.8584504703487932,6,27.0,1,27.0,1,27.0,1,27.0,1
8015,max_effective,10,30,3,3,0.05,0.95,0.8948377686895584,26,49.0,1,49.0,1,49.0,1,49.0,1
8016,max_effective,10,30,3,3,0.05,0.95,0.8212791789133081,5,24.0,1,24.0,1,24.0,1,24.0,1
8017,max_effective,10,30,3,3,0.05,0.95,0.8400394306641907,5,22.0,1,22.0,1,22.0,1,22.0,1
8018,max_effective,10,30,3,3,0.05,0.95,0.9158298349600628,5,19.0,1,19.0,1,19.0,1,19.0,1
8019,max_effective,10,30,3,3,0.05,0.95,0.8608890075012174,10,25.0,1,25.0,1,25.0,1,25.0,1
8020,max_effective,10,30,3,3,0.05,0.95,0.912790206386095,16,49.0,1,49.0,1,49.0,1,49.0,1
8021,max_effective,10,30,3,3,0.05,0.95,0.9428214780499312,13,32.0,1,32.0,1,32.0,1,32.0,1
8022,max_effective,10,30,3,3,0.05,0.95,0.9419339105234332,29,48.0,1,48.0,1,48.0,1,48.0,1
8023,max_effective,10,30,3,3,0.05,0.95,0.9288019926207004,19,48.0,1,48.0,1,48.0,1,48.0,1
8024,max_effective,10,30,3,3,0.05,0.95,0.942643756420622,6,24.0,1,24.0,1,24.0,1,24.0,1
8025,max_effective,10,30,3,3,0.05,0.95,0.9492781003094428,33,71.0,0,73.0,0,78.0,0,79.0,1
8026,max_effective,10,30,3,3,0.05,0.95,0.8791028523974376,10,38.0,1,38.0,1,38.0,1,38.0,1
8027,max_effective,10,30,3,3,0.05,0.95,0.8144522452458781,4,19.0,1,19.0,1,19.0,1,19.0,1
8028,max_effective,10,30,3,3,0.05,0.95,0.8708836185923059,14,43.0,1,43.0,1,43.0,1,43.0,1
8029,max_effective,10,30,3,3,0.05,0.95,0.8591107921662606,10,35.0,1,35.0,1,35.0,1,35.0,1
8030,max_effective,10,30,3,3,0.05,0.95,0.9384118487476468,27,48.0,1,48.0,1,48.0,1,48.0,1
8031,max_effective,10,30,3,3,0.05,0.95,0.8556363898916955,5,18.0,1,18.0,1,18.0,1,18.0,1
8032,max_effective,10,30,3,3,0.05,0.95,0.6231135370056989,3,18.0,1,18.0,1,18.0,1,18.0,1
8033,max_effective,10,30,3,3,0.05,0.95,0.7977808777167712,4,13.0,1,13.0,1,13.0,1,13.0,1
8034,max_effective,10,30,3,3,0.05,0.95,0.8722402781177043,4,15.0,1,15.0,1,15.0,1,15.0,1
8035,max_effective,10,30,3,3,0.05,0.95,0.7798869974206226,4,20.0,1,20.0,1,20.0,1,20.0,1
8036,max_effective,10,30,3,3,0.05,0.95,0.902612656107688,18,42.0,1,42.0,1,42.0,1,42.0,1
8037,max_effective,10,30,3,3,0.05,0.95,0.8331261209234688,12,39.0,1,39.0,1,39.0,1,39.0,1
8038,max_effective,10,30,3,3,0.05,0.95,0.9435273160732018,49,58.0,0,64.0,1,64.0,1,64.0,1
8039,max_effective,10,30,3,3,0.05,0.95,0.9252534388168796,25,41.0,1,41.0,1,41.0,1,41.0,1
8040,max_effective,10,30,3,3,0.05,0.95,0.9300466173715616,18,33.0,1,33.0,1,33.0,1,33.0,1
8041,max_effective,10,30,3,3,0.05,0.95,0.7335990873870308,4,20.0,1,20.0,1,20.0,1,20.0,1
8042,max_effective,10,30,3,3,0.05,0.95,0.9357626656430752,31,47.0,1,47.0,1,47.0,1,47.0,1
8043,max_effective,10,30,3,3,0.05,0.95,0.9078325116278848,14,32.0,1,32.0,1,32.0,1,32.0,1
8044,max_effective,10,30,3,3,0.05,0.95,0.7748026640891348,6,19.0,1,19.0,1,19.0,1,19.0,1
8045,max_effective,10,30,3,3,0.05,0.95,0.9334551991975846,22,51.0,1,51.0,1,51.0,1,51.0,1
8046,max_effective,10,30,3,3,0.05,0.95,0.9308498971482212,28,46.0,1,46.0,1,46.0,1,45.0,0
8047,max_effective,10,30,3,3,0.05,0.95,0.9213646881339782,6,27.0,1,27.0,1,27.0,1,27.0,1
8048,max_effective,10,30,3,3,0.05,0.95,0.8410608378300465,8,29.0,1,29.0,1,29.0,1,29.0,1
8049,max_effective,10,30,3,3,0.05,0.95,0.8644104361374068,12,26.0,1,26.0,1,26.0,1,26.0,1
8050,max_effective,10,30,3,3,0.05,0.95,0.906155206795034,25,40.0,1,40.0,1,40.0,1,40.0,1
8051,max_effective,10,30,3,3,0.05,0.95,0.9463745075683376,12,28.0,1,28.0,1,28.0,1,28.0,1
8052,max_effective,10,30,3,3,0.05,0.95,0.8464799166696293,5,17.0,1,17.0,1,17.0,1,16.0,0
8053,max_effective,10,30,3,3,0.05,0.95,0.8435896419351995,9,22.0,1,22.0,1,22.0,1,22.0,1
8054,max_effective,10,30,3,3,0.05,0.95,0.8047708665629452,8,31.0,1,31.0,1,31.0,1,31.0,1
8055,max_effective,10,30,3,3,0.05,0.95,0.9329877331883863,4,18.0,1,18.0,1,18.0,1,18.0,1
8056,max_effective,10,30,3,3,0.05,0.95,0.7987357278561965,4,18.0,1,18.0,1,18.0,1,18.0,1
8057,max_effective,10,30,3,3,0.05,0.95,0.8344331549458178,2,14.0,1,14.0,1,14.0,1,14.0,1
8058,max_effective,10,30,3,3,0.05,0.95,0.934416272020267,13,40.0,1,40.0,1,40.0,1,40.0,1
8059,max_effective,10,30,3,3,0.05,0.95,0.813192076022132,12,32.0,1,32.0,1,32.0,1,32.0,1
8060,max_effective,10,30,3,3,0.05,0.95,0.863805762870312,8,25.0,1,25.0,1,25.0,1,25.0,1
8061,max_effective,10,30,3,3,0.05,0.95,0.8641114130558295,3,15.0,1,15.0,1,15.0,1,15.0,1
8062,max_effective,10,30,3,3,0.05,0.95,0.9362162019817236,21,34.0,1,34.0,1,34.0,1,34.0,1
8063,max_effective,10,30,3,3,0.05,0.95,0.9139421956234096,8,27.0,1,27.0,1,27.0,1,27.0,1
8064,max_effective,10,30,3,3,0.05,0.95,0.9381738567155168,12,23.0,1,23.0,1,23.0,1,23.0,1
8065,max_effective,10,30,3,3,0.05,0.95,0.8493191627096973,4,21.0,1,21.0,1,21.0,1,20.0,0
8066,max_effective,10,30,3,3,0.05,0.95,0.8528068503708239,21,41.0,1,41.0,1,41.0,1,41.0,1
8067,max_effective,10,30,3,3,0.05,0.95,0.7995216466499226,10,31.0,1,31.0,1,31.0,1,31.0,1
8068,max_effective,10,30,3,3,0.05,0.95,0.8761323646556555,17,37.0,1,37.0,1,37.0,1,37.0,1
8069,max_effective,10,30,3,3,0.05,0.95,0.9105073034572316,65,73.0,0,78.0,1,72.0,0,77.0,0
8070,max_effective,10,30,3,3,0.05,0.95,0.8867907601550539,19,37.0,1,37.0,1,37.0,1,37.0,1
8071,max_effective,10,30,3,3,0.05,0.95,0.9265692459298696,4,18.0,1,18.0,1,18.0,1,18.0,1
8072,max_effective,10,30,3,3,0.05,0.95,0.8050863413388015,17,39.0,1,39.0,1,39.0,1,39.0,1
8073,max_effective,10,30,3,3,0.05,0.95,0.7415479742390804,4,15.0,1,15.0,1,15.0,1,15.0,1
8074,max_effective,10,30,3,3,0.05,0.95,0.903989133353709,7,27.0,1,27.0,1,27.0,1,27.0,1
8075,max_effective,10,30,3,3,0.05,0.95,0.9300594646080288,8,40.0,1,40.0,1,40.0,1,40.0,1
8076,max_effective,10,30,3,3,0.05,0.95,0.895384437696303,5,17.0,1,17.0,1,17.0,1,17.0,1
8077,max_effective,10,30,3,3,0.05,0.95,0.8158919494435759,5,18.0,1,18.0,1,18.0,1,18.0,1
8078,max_effective,10,30,3,3,0.05,0.95,0.9251315921793628,10,24.0,1,24.0,1,24.0,1,24.0,1
8079,max_effective,10,30,3,3,0.05,0.95,0.9080600890890624,11,33.0,1,33.0,1,33.0,1,33.0,1
8080,max_effective,10,30,3,3,0.05,0.95,0.8441370239227062,15,37.0,1,37.0,1,37.0,1,37.0,1
8081,max_effective,10,30,3,3,0.05,0.95,0.6307096424423297,4,21.0,1,21.0,1,21.0,1,20.0,0
8082,max_effective,10,30,3,3,0.05,0.95,0.8548371796784451,7,30.0,1,30.0,1,30.0,1,30.0,1
8083,max_effective,10,30,3,3,0.05,0.95,0.9313220944760314,31,60.0,1,60.0,1,60.0,1,60.0,1
8084,max_effective,10,30,3,3,0.05,0.95,0.8066751463867653,8,27.0,1,27.0,1,27.0,1,27.0,1
8085,max_effective,10,30,3,3,0.05,0.95,0.9313067293595808,27,47.0,1,47.0,1,47.0,1,47.0,1
8086,max_effective,10,30,3,3,0.05,0.95,0.8249334931965753,6,20.0,1,20.0,1,20.0,1,18.0,0
8087,max_effective,10,30,3,3,0.05,0.95,0.9027730074367596,27,51.0,1,51.0,1,51.0,1,51.0,1
8088,max_effective,10,30,3,3,0.05,0.95,0.8263252272394673,10,33.0,1,33.0,1,33.0,1,33.0,1
8089,max_effective,10,30,3,3,0.05,0.95,0.7426781804268251,6,23.0,1,23.0,1,23.0,1,23.0,1
8090,max_effective,10,30,3,3,0.05,0.95,0.9364517575805492,14,29.0,1,29.0,1,29.0,1,29.0,1
8091,max_effective,10,30,3,3,0.05,0.95,0.9342593179436888,4,19.0,1,19.0,1,19.0,1,19.0,1
8092,max_effective,10,30,3,3,0.05,0.95,0.9494200472029162,44,65.0,0,80.0,0,83.0,1,77.0,0
8093,max_effective,10,30,3,3,0.05,0.95,0.7848060699029861,5,28.0,1,28.0,1,28.0,1,28.0,1
8094,max_effective,10,30,3,3,0.05,0.95,0.8764122569828854,6,29.0,1,29.0,1,29.0,1,29.0,1
8095,max_effective,10,30,3,3,0.05,0.95,0.949004042204612,28,61.0,0,63.0,1,59.0,0,62.0,0
8096,max_effective,10,30,3,3,0.05,0.95,0.9387996581038482,9,28.0,1,28.0,1,28.0,1,28.0,1
8097,max_effective,10,30,3,3,0.05,0.95,0.8784692691837935,8,23.0,1,23.0,1,23.0,1,23.0,1
8098,max_effective,10,30,3,3,0.05,0.95,0.9391358380643512,30,61.0,0,65.0,1,65.0,1,65.0,1
8099,max_effective,10,30,3,3,0.05,0.95,0.8146393775418773,6,24.0,1,24.0,1,24.0,1,24.0,1
8100,max_effective,10,30,3,3,0.05,0.95,0.7711848953039313,16,37.0,1,37.0,1,37.0,1,37.0,1
8101,max_effective,10,30,3,3,0.05,0.95,0.8925536189829186,13,37.0,1,37.0,1,37.0,1,37.0,1
8102,max_effective,10,30,3,3,0.05,0.95,0.8741695515567071,15,35.0,1,35.0,1,35.0,1,35.0,1
8103,max_effective,10,30,3,3,0.05,0.95,0.9308491583952868,53,67.0,0,75.0,0,83.0,1,83.0,1
8104,max_effective,10,30,3,3,0.05,0.95,0.8949606490615322,3,13.0,1,13.0,1,13.0,1,13.0,1
8105,max_effective,10,30,3,3,0.05,0.95,0.6638382734120415,8,17.0,1,17.0,1,17.0,1,17.0,1
8106,max_effective,10,30,3,3,0.05,0.95,0.8825806426878798,14,27.0,1,27.0,1,27.0,1,27.0,1
8107,max_effective,10,30,3,3,0.05,0.95,0.8711996928492367,12,26.0,1,26.0,1,26.0,1,26.0,1
8108,max_effective,10,30,3,3,0.05,0.95,0.9151201895816454,28,43.0,1,43.0,1,43.0,1,43.0,1
8109,max_effective,10,30,3,3,0.05,0.95,0.8618141655126451,20,36.0,1,36.0,1,36.0,1,36.0,1
8110,max_effective,10,30,3,3,0.05,0.95,0.8775300149662709,6,19.0,1,19.0,1,19.0,1,19.0,1
8111,max_effective,10,30,3,3,0.05,0.95,0.8163323754550744,5,20.0,1,20.0,1,20.0,1,20.0,1
8112,max_effective,10,30,3,3,0.05,0.95,0.9091911476720744,11,41.0,1,41.0,1,41.0,1,41.0,1
8113,max_effective,10,30,3,3,0.05,0.95,0.8460042172155864,9,27.0,1,27.0,1,27.0,1,27.0,1
8114,max_effective,10,30,3,3,0.05,0.95,0.7598386332197726,12,35.0,1,35.0,1,35.0,1,35.0,1
8115,max_effective,10,30,3,3,0.05,0.95,0.9034822594614674,14,30.0,1,30.0,1,30.0,1,30.0,1
8116,max_effective,10,30,3,3,0.05,0.95,0.9399642486545408,24,57.0,1,57.0,1,57.0,1,57.0,1
8117,max_effective,10,30,3,3,0.05,0.95,0.8804591772101866,22,56.0,1,56.0,1,56.0,1,56.0,1
8118,max_effective,10,30,3,3,0.05,0.95,0.8772946952052157,6,18.0,1,18.0,1,18.0,1,18.0,1
8119,max_effective,10,30,3,3,0.05,0.95,0.9209435411825488,7,32.0,1,32.0,1,32.0,1,32.0,1
8120,max_effective,10,30,3,3,0.05,0.95,0.7435794832949258,3,14.0,1,14.0,1,14.0,1,14.0,1
8121,max_effective,10,30,3,3,0.05,0.95,0.9017595828806532,19,38.0,1,38.0,1,38.0,1,38.0,1
8122,max_effective,10,30,3,3,0.05,0.95,0.9162552765353684,7,33.0,1,33.0,1,33.0,1,33.0,1
8123,max_effective,10,30,3,3,0.05,0.95,0.7780186031744785,3,14.0,1,14.0,1,14.0,1,14.0,1
8124,max_effective,10,30,3,3,0.05,0.95,0.9255903357437564,45,64.0,1,64.0,1,64.0,1,64.0,1
8125,max_effective,10,30,3,3,0.05,0.95,0.9412677741158578,28,72.0,0,69.0,0,63.0,0,75.0,1
8126,max_effective,10,30,3,3,0.05,0.95,0.9036648803200398,24,38.0,1,38.0,1,38.0,1,38.0,1
8127,max_effective,10,30,3,3,0.05,0.95,0.9273472769571026,35,69.0,0,70.0,0,72.0,1,69.0,0
8128,max_effective,10,30,3,3,0.05,0.95,0.8166056012776263,12,26.0,1,26.0,1,26.0,1,26.0,1
8129,max_effective,10,30,3,3,0.05,0.95,0.7469214912169662,6,19.0,1,19.0,1,19.0,1,19.0,1
8130,max_effective,10,30,3,3,0.05,0.95,0.9167949115461188,5,19.0,1,19.0,1,19.0,1,19.0,1
8131,max_effective,10,30,3,3,0.05,0.95,0.930679151479414,11,35.0,1,35.0,1,35.0,1,35.0,1
8132,max_effective,10,30,3,3,0.05,0.95,0.8689639070394711,31,60.0,0,65.0,1,65.0,1,65.0,1
8133,max_effective,10,30,3,3,0.05,0.95,0.913830193013998,10,32.0,1,32.0,1,32.0,1,32.0,1
8134,max_effective,10,30,3,3,0.05,0.95,0.8742098521487683,9,27.0,1,27.0,1,27.0,1,27.0,1
8135,max_effective,10,30,3,3,0.05,0.95,0.8412706864192837,4,23.0,1,23.0,1,23.0,1,21.0,0
8136,max_effective,10,30,3,3,0.05,0.95,0.7717926923166675,3,14.0,1,14.0,1,14.0,1,13.0,0
8137,max_effective,10,30,3,3,0.05,0.95,0.9353024824364496,8,29.0,1,29.0,1,29.0,1,29.0,1
8138,max_effective,10,30,3,3,0.05,0.95,0.9021838432544488,32,64.0,1,64.0,1,64.0,1,61.0,0
8139,max_effective,10,30,3,3,0.05,0.95,0.9245664364655612,31,59.0,1,59.0,1,59.0,1,59.0,1
8140,max_effective,10,30,3,3,0.05,0.95,0.9073921021091088,7,28.0,1,28.0,1,28.0,1,28.0,1
8141,max_effective,10,30,3,3,0.05,0.95,0.8923998036308922,18,42.0,1,42.0,1,42.0,1,42.0,1
8142,max_effective,10,30,3,3,0.05,0.95,0.7385574715213746,7,24.0,1,24.0,1,24.0,1,24.0,1
8143,max_effective,10,30,3,3,0.05,0.95,0.9029111187140256,11,33.0,1,33.0,1,33.0,1,33.0,1
8144,max_effective,10,30,3,3,0.05,0.95,0.9352410099796696,17,45.0,1,45.0,1,45.0,1,45.0,1
8145,max_effective,10,30,3,3,0.05,0.95,0.7873768547176566,4,19.0,1,19.0,1,19.0,1,19.0,1
8146,max_effective,10,30,3,3,0.05,0.95,0.8798196492521047,18,45.0,1,45.0,1,45.0,1,45.0,1
8147,max_effective,10,30,3,3,0.05,0.95,0.8844207539938239,20,47.0,1,47.0,1,47.0,1,47.0,1
8148,max_effective,10,30,3,3,0.05,0.95,0.9189434509091736,21,39.0,1,39.0,1,39.0,1,39.0,1
8149,max_effective,10,30,3,3,0.05,0.95,0.9381682290449482,7,27.0,1,27.0,1,27.0,1,27.0,1
8150,max_effective,10,30,3,3,0.05,0.95,0.9290051362176768,12,36.0,1,36.0,1,36.0,1,36.0,1
8151,max_effective,10,30,3,3,0.05,0.95,0.8932574783861623,9,25.0,1,25.0,1,25.0,1,25.0,1
8152,max_effective,10,30,3,3,0.05,0.95,0.9244125064951416,13,33.0,1,33.0,1,33.0,1,33.0,1
8153,max_effective,10,30,3,3,0.05,0.95,0.8676133208386749,11,27.0,1,27.0,1,27.0,1,27.0,1
8154,max_effective,10,30,3,3,0.05,0.95,0.9422379041188632,8,22.0,1,22.0,1,22.0,1,22.0,1
8155,max_effective,10,30,3,3,0.05,0.95,0.9200474131971385,37,55.0,1,55.0,1,55.0,1,55.0,1
8156,max_effective,10,30,3,3,0.05,0.95,0.9249821914479284,28,41.0,1,41.0,1,41.0,1,41.0,1
8157,max_effective,10,30,3,3,0.05,0.95,0.5344555189231507,5,19.0,1,19.0,1,19.0,1,19.0,1
8158,max_effective,10,30,3,3,0.05,0.95,0.9011140811877312,5,16.0,1,16.0,1,16.0,1,15.0,0
8159,max_effective,10,30,3,3,0.05,0.95,0.901664594464311,9,24.0,1,24.0,1,24.0,1,24.0,1
8160,max_effective,10,30,3,3,0.05,0.95,0.8143839174984051,9,32.0,1,32.0,1,32.0,1,32.0,1
8161,max_effective,10,30,3,3,0.05,0.95,0.7385993097387897,9,32.0,1,32.0,1,32.0,1,32.0,1
8162,max_effective,10,30,3,3,0.05,0.95,0.8983724366978485,12,60.0,1,60.0,1,60.0,1,60.0,1
8163,max_effective,10,30,3,3,0.05,0.95,0.9132138389534264,6,19.0,1,19.0,1,19.0,1,19.0,1
8164,max_effective,10,30,3,3,0.05,0.95,0.9446377534773448,31,48.0,1,48.0,1,48.0,1,48.0,1
8165,max_effective,10,30,3,3,0.05,0.95,0.9448570538709806,7,25.0,1,25.0,1,25.0,1,25.0,1
8166,max_effective,10,30,3,3,0.05,0.95,0.8495513386343235,9,28.0,1,28.0,1,28.0,1,28.0,1
8167,max_effective,10,30,3,3,0.05,0.95,0.9385056761125896,24,54.0,1,54.0,1,54.0,1,54.0,1
8168,max_effective,10,30,3,3,0.05,0.95,0.8743279325208645,8,22.0,1,22.0,1,22.0,1,22.0,1
8169,max_effective,10,30,3,3,0.05,0.95,0.7984363534440145,7,24.0,1,24.0,1,24.0,1,24.0,1
8170,max_effective,10,30,3,3,0.05,0.95,0.9300054242520588,13,30.0,1,30.0,1,30.0,1,30.0,1
8171,max_effective,10,30,3,3,0.05,0.95,0.8513237085483053,10,23.0,1,23.0,1,23.0,1,23.0,1
8172,max_effective,10,30,3,3,0.05,0.95,0.907131934414152,13,27.0,1,27.0,1,27.0,1,27.0,1
8173,max_effective,10,30,3,3,0.05,0.95,0.9280759248197776,13,31.0,1,31.0,1,31.0,1,31.0,1
8174,max_effective,10,30,3,3,0.05,0.95,0.9298734694546372,13,34.0,1,34.0,1,34.0,1,34.0,1
8175,max_effective,10,30,3,3,0.05,0.95,0.8055527765591506,8,31.0,1,31.0,1,31.0,1,30.0,0
8176,max_effective,10,30,3,3,0.05,0.95,0.8975419794537053,12,45.0,1,45.0,1,45.0,1,45.0,1
8177,max_effective,10,30,3,3,0.05,0.95,0.9430436885530316,8,24.0,1,24.0,1,24.0,1,24.0,1
8178,max_effective,10,30,3,3,0.05,0.95,0.8902237780905725,21,49.0,1,49.0,1,49.0,1,49.0,1
8179,max_effective,10,30,3,3,0.05,0.95,0.7781039258012787,18,48.0,1,48.0,1,48.0,1,48.0,1
8180,max_effective,10,30,3,3,0.05,0.95,0.7548169927550309,2,12.0,1,12.0,1,12.0,1,12.0,1
8181,max_effective,10,30,3,3,0.05,0.95,0.8629461965874184,4,19.0,1,19.0,1,19.0,1,19.0,1
8182,max_effective,10,30,3,3,0.05,0.95,0.8823691650389214,4,19.0,1,19.0,1,19.0,1,19.0,1
8183,max_effective,10,30,3,3,0.05,0.95,0.8929122183454199,6,23.0,1,23.0,1,23.0,1,23.0,1
8184,max_effective,10,30,3,3,0.05,0.95,0.7997755269569438,12,23.0,1,23.0,1,23.0,1,23.0,1
8185,max_effective,10,30,3,3,0.05,0.95,0.7493686108534614,8,20.0,1,20.0,1,20.0,1,20.0,1
8186,max_effective,10,30,3,3,0.05,0.95,0.8873580387457759,7,23.0,1,23.0,1,23.0,1,23.0,1
8187,max_effective,10,30,3,3,0.05,0.95,0.9314147775698768,5,22.0,1,22.0,1,22.0,1,22.0,1
8188,max_effective,10,30,3,3,0.05,0.95,0.9035555928642844,9,28.0,1,28.0,1,28.0,1,28.0,1
8189,max_effective,10,30,3,3,0.05,0.95,0.7851863258124112,13,27.0,1,27.0,1,27.0,1,27.0,1
8190,max_effective,10,30,3,3,0.05,0.95,0.901230459303274,8,29.0,1,29.0,1,29.0,1,29.0,1
8191,max_effective,10,30,3,3,0.05,0.95,0.8723057698687322,18,35.0,1,35.0,1,35.0,1,35.0,1
8192,max_effective,10,30,3,3,0.05,0.95,0.8110701956816476,2,12.0,1,12.0,1,12.0,1,11.0,0
8193,max_effective,10,30,3,3,0.05,0.95,0.9267872335029158,12,22.0,1,22.0,1,22.0,1,21.0,0
8194,max_effective,10,30,3,3,0.05,0.95,0.9432343058699348,40,61.0,0,74.0,0,73.0,0,75.0,1
8195,max_effective,10,30,3,3,0.05,0.95,0.9088505631429986,10,36.0,1,36.0,1,36.0,1,36.0,1
8196,max_effective,10,30,3,3,0.05,0.95,0.9366554828009932,4,16.0,1,16.0,1,16.0,1,16.0,1
8197,max_effective,10,30,3,3,0.05,0.95,0.9287037056458924,12,32.0,1,32.0,1,32.0,1,32.0,1
8198,max_effective,10,30,3,3,0.05,0.95,0.8094149849792058,9,24.0,1,24.0,1,24.0,1,24.0,1
8199,max_effective,10,30,3,3,0.05,0.95,0.8300359738498504,14,37.0,1,37.0,1,37.0,1,37.0,1
8200,max_effective,10,30,3,3,0.05,0.95,0.8166133585497944,7,20.0,1,20.0,1,20.0,1,20.0,1
8201,max_effective,10,30,3,3,0.05,0.95,0.9466076389159122,6,21.0,1,21.0,1,21.0,1,21.0,1
8202,max_effective,10,30,3,3,0.05,0.95,0.919476880035796,12,39.0,1,39.0,1,39.0,1,39.0,1
8203,max_effective,10,30,3,3,0.05,0.95,0.8421385419446787,8,20.0,1,20.0,1,20.0,1,19.0,0
8204,max_effective,10,30,3,3,0.05,0.95,0.8949508226193457,13,41.0,1,41.0,1,41.0,1,41.0,1
8205,max_effective,10,30,3,3,0.05,0.95,0.9280626112068032,13,33.0,1,33.0,1,33.0,1,33.0,1
8206,max_effective,10,30,3,3,0.05,0.95,0.9187888915635068,20,43.0,1,43.0,1,43.0,1,43.0,1
8207,max_effective,10,30,3,3,0.05,0.95,0.937162828662098,21,42.0,1,42.0,1,42.0,1,42.0,1
8208,max_effective,10,30,3,3,0.05,0.95,0.8400976374011372,8,25.0,1,25.0,1,25.0,1,24.0,0
8209,max_effective,10,30,3,3,0.05,0.95,0.9055279727415864,4,20.0,1,20.0,1,20.0,1,20.0,1
8210,max_effective,10,30,3,3,0.05,0.95,0.886527603079737,3,18.0,1,18.0,1,18.0,1,18.0,1
8211,max_effective,10,30,3,3,0.05,0.95,0.8231991849196819,4,17.0,1,17.0,1,17.0,1,17.0,1
8212,max_effective,10,30,3,3,0.05,0.95,0.7865816490291306,5,22.0,1,22.0,1,22.0,1,22.0,1
8213,max_effective,10,30,3,3,0.05,0.95,0.8897831407456668,20,42.0,1,42.0,1,42.0,1,42.0,1
8214,max_effective,10,30,3,3,0.05,0.95,0.9392544070568964,20,34.0,1,34.0,1,34.0,1,34.0,1
8215,max_effective,10,30,3,3,0.05,0.95,0.9274063522600552,12,32.0,1,32.0,1,32.0,1,32.0,1
8216,max_effective,10,30,3,3,0.05,0.95,0.8889171004661048,5,25.0,1,25.0,1,25.0,1,25.0,1
8217,max_effective,10,30,3,3,0.05,0.95,0.8543867492967651,10,30.0,1,30.0,1,30.0,1,30.0,1
8218,max_effective,10,30,3,3,0.05,0.95,0.8302490641732754,5,20.0,1,20.0,1,20.0,1,20.0,1
8219,max_effective,10,30,3,3,0.05,0.95,0.8731256431907292,24,36.0,1,36.0,1,36.0,1,36.0,1
8220,max_effective,10,30,3,3,0.05,0.95,0.8613492383925396,21,38.0,1,38.0,1,38.0,1,38.0,1
8221,max_effective,10,30,3,3,0.05,0.95,0.8899683767744586,6,26.0,1,26.0,1,26.0,1,26.0,1
8222,max_effective,10,30,3,3,0.05,0.95,0.8202173324202346,6,23.0,1,23.0,1,23.0,1,23.0,1
8223,max_effective,10,30,3,3,0.05,0.95,0.9380751336967942,7,18.0,1,18.0,1,18.0,1,18.0,1
8224,max_effective,10,30,3,3,0.05,0.95,0.8987638024339338,15,33.0,1,33.0,1,33.0,1,32.0,0
8225,max_effective,10,30,3,3,0.05,0.95,0.7655993066113987,4,18.0,1,18.0,1,18.0,1,18.0,1
8226,max_effective,10,30,3,3,0.05,0.95,0.8921396155895562,4,17.0,1,17.0,1,17.0,1,17.0,1
8227,max_effective,10,30,3,3,0.05,0.95,0.8357014637126999,11,24.0,1,24.0,1,24.0,1,24.0,1
8228,max_effective,10,30,3,3,0.05,0.95,0.8255178243767503,6,28.0,1,28.0,1,28.0,1,28.0,1
8229,max_effective,10,30,3,3,0.05,0.95,0.9312340266198192,15,43.0,1,43.0,1,43.0,1,43.0,1
8230,max_effective,10,30,3,3,0.05,0.95,0.8658324167208721,9,39.0,1,39.0,1,39.0,1,39.0,1
8231,max_effective,10,30,3,3,0.05,0.95,0.754418356865301,8,25.0,1,25.0,1,25.0,1,25.0,1
8232,max_effective,10,30,3,3,0.05,0.95,0.9320326110770532,8,30.0,1,30.0,1,30.0,1,30.0,1
8233,max_effective,10,30,3,3,0.05,0.95,0.9366720355571756,25,41.0,1,41.0,1,41.0,1,41.0,1
8234,max_effective,10,30,3,3,0.05,0.95,0.8098419492333372,3,18.0,1,18.0,1,18.0,1,18.0,1
8235,max_effective,10,30,3,3,0.05,0.95,0.7244217473440269,5,17.0,1,17.0,1,17.0,1,17.0,1
8236,max_effective,10,30,3,3,0.05,0.95,0.8559131364438216,4,16.0,1,16.0,1,16.0,1,16.0,1
8237,max_effective,10,30,3,3,0.05,0.95,0.7250815769810501,3,12.0,1,12.0,1,12.0,1,12.0,1
8238,max_effective,10,30,3,3,0.05,0.95,0.9324734180744388,32,65.0,0,69.0,0,72.0,1,67.0,0
8239,max_effective,10,30,3,3,0.05,0.95,0.7068702724062531,12,26.0,1,26.0,1,26.0,1,25.0,0
8240,max_effective,10,30,3,3,0.05,0.95,0.8418675048030325,7,26.0,1,26.0,1,26.0,1,26.0,1
8241,max_effective,10,30,3,3,0.05,0.95,0.9426632295855454,26,65.0,0,67.0,0,69.0,1,68.0,0
8242,max_effective,10,30,3,3,0.05,0.95,0.8805019193653284,33,51.0,1,51.0,1,51.0,1,51.0,1
8243,max_effective,10,30,3,3,0.05,0.95,0.8819749208253099,11,36.0,1,36.0,1,36.0,1,36.0,1
8244,max_effective,10,30,3,3,0.05,0.95,0.9318558120739078,6,26.0,1,26.0,1,26.0,1,26.0,1
8245,max_effective,10,30,3,3,0.05,0.95,0.8529816468664564,10,26.0,1,26.0,1,26.0,1,26.0,1
8246,max_effective,10,30,3,3,0.05,0.95,0.9473705082363464,39,65.0,1,65.0,1,65.0,1,65.0,1
8247,max_effective,10,30,3,3,0.05,0.95,0.8302418793273492,4,20.0,1,20.0,1,20.0,1,20.0,1
8248,max_effective,10,30,3,3,0.05,0.95,0.913507147975883,8,29.0,1,29.0,1,29.0,1,29.0,1
8249,max_effective,10,30,3,3,0.05,0.95,0.9251134558960056,7,23.0,1,23.0,1,23.0,1,23.0,1
8250,max_effective,10,30,3,3,0.05,0.95,0.9486030976726142,13,49.0,1,49.0,1,49.0,1,49.0,1
8251,max_effective,10,30,3,3,0.05,0.95,0.7672231564777282,6,28.0,1,28.0,1,28.0,1,28.0,1
8252,max_effective,10,30,3,3,0.05,0.95,0.9218252691923894,18,60.0,1,60.0,1,60.0,1,60.0,1
8253,max_effective,10,30,3,3,0.05,0.95,0.9099240311688924,8,29.0,1,29.0,1,29.0,1,29.0,1
8254,max_effective,10,30,3,3,0.05,0.95,0.9285076447592272,13,27.0,1,27.0,1,27.0,1,27.0,1
8255,max_effective,10,30,3,3,0.05,0.95,0.7554744205041106,3,15.0,1,15.0,1,15.0,1,14.0,0
8256,max_effective,10,30,3,3,0.05,0.95,0.9451353572576112,10,27.0,1,27.0,1,27.0,1,27.0,1
8257,max_effective,10,30,3,3,0.05,0.95,0.7935825135764122,5,32.0,1,32.0,1,32.0,1,32.0,1
8258,max_effective,10,30,3,3,0.05,0.95,0.90270676976016,7,25.0,1,25.0,1,25.0,1,25.0,1
8259,max_effective,10,30,3,3,0.05,0.95,0.9375083956065028,7,27.0,1,27.0,1,27.0,1,27.0,1
8260,max_effective,10,30,3,3,0.05,0.95,0.943702914378153,53,77.0,0,79.0,0,83.0,0,85.0,1
8261,max_effective,10,30,3,3,0.05,0.95,0.9445610429475692,28,51.0,1,51.0,1,51.0,1,51.0,1
8262,max_effective,10,30,3,3,0.05,0.95,0.9114769853942803,21,42.0,1,42.0,1,42.0,1,42.0,1
8263,max_effective,10,30,3,3,0.05,0.95,0.927708097878994,21,50.0,1,50.0,1,50.0,1,50.0,1
8264,max_effective,10,30,3,3,0.05,0.95,0.9284226914319392,34,63.0,0,69.0,1,69.0,1,69.0,1
8265,max_effective,10,30,3,3,0.05,0.95,0.8341834231330573,14,23.0,1,23.0,1,23.0,1,23.0,1
8266,max_effective,10,30,3,3,0.05,0.95,0.6858089187045264,8,21.0,1,21.0,1,21.0,1,20.0,0
8267,max_effective,10,30,3,3,0.05,0.95,0.860367142540346,8,25.0,1,25.0,1,25.0,1,25.0,1
8268,max_effective,10,30,3,3,0.05,0.95,0.8757500100708138,11,25.0,1,25.0,1,25.0,1,25.0,1
8269,max_effective,10,30,3,3,0.05,0.95,0.6630127193393851,2,12.0,1,12.0,1,12.0,1,11.0,0
8270,max_effective,10,30,3,3,0.05,0.95,0.8945290698336389,15,29.0,1,29.0,1,29.0,1,29.0,1
8271,max_effective,10,30,3,3,0.05,0.95,0.8897721692720986,4,16.0,1,16.0,1,16.0,1,16.0,1
8272,max_effective,10,30,3,3,0.05,0.95,0.9450706447271044,25,71.0,0,73.0,0,78.0,1,77.0,0
8273,max_effective,10,30,3,3,0.05,0.95,0.8430258946857369,7,29.0,1,29.0,1,29.0,1,29.0,1
8274,max_effective,10,30,3,3,0.05,0.95,0.8655215894133801,7,23.0,1,23.0,1,23.0,1,22.0,0
8275,max_effective,10,30,3,3,0.05,0.95,0.8397500813164128,7,23.0,1,23.0,1,23.0,1,23.0,1
8276,max_effective,10,30,3,3,0.05,0.95,0.9421035003247747,6,18.0,1,18.0,1,18.0,1,18.0,1
8277,max_effective,10,30,3,3,0.05,0.95,0.9330629285801274,26,56.0,1,56.0,1,56.0,1,56.0,1
8278,max_effective,10,30,3,3,0.05,0.95,0.8431402074293564,9,31.0,1,31.0,1,31.0,1,31.0,1
8279,max_effective,10,30,3,3,0.05,0.95,0.9115484251707142,30,69.0,1,69.0,1,69.0,1,69.0,1
8280,max_effective,10,30,3,3,0.05,0.95,0.8251088803789626,9,30.0,1,30.0,1,30.0,1,30.0,1
8281,max_effective,10,30,3,3,0.05,0.95,0.928563373708294,7,24.0,1,24.0,1,24.0,1,24.0,1
8282,max_effective,10,30,3,3,0.05,0.95,0.8932729177007269,15,32.0,1,32.0,1,32.0,1,32.0,1
8283,max_effective,10,30,3,3,0.05,0.95,0.9182557542936745,4,17.0,1,17.0,1,17.0,1,17.0,1
8284,max_effective,10,30,3,3,0.05,0.95,0.9426282176781948,23,46.0,1,46.0,1,46.0,1,46.0,1
8285,max_effective,10,30,3,3,0.05,0.95,0.9252792169562052,30,49.0,1,49.0,1,49.0,1,49.0,1
8286,max_effective,10,30,3,3,0.05,0.95,0.8565606292871171,11,30.0,1,30.0,1,30.0,1,30.0,1
8287,max_effective,10,30,3,3,0.05,0.95,0.9482895825333314,26,59.0,1,59.0,1,59.0,1,59.0,1
8288,max_effective,10,30,3,3,0.05,0.95,0.8813910385834882,25,51.0,1,51.0,1,51.0,1,51.0,1
8289,max_effective,10,30,3,3,0.05,0.95,0.9148800618684036,7,31.0,1,31.0,1,31.0,1,31.0,1
8290,max_effective,10,30,3,3,0.05,0.95,0.865698461264147,12,31.0,1,31.0,1,31.0,1,31.0,1
8291,max_effective,10,30,3,3,0.05,0.95,0.8680694030799941,8,28.0,1,28.0,1,28.0,1,28.0,1
8292,max_effective,10,30,3,3,0.05,0.95,0.9368409254911348,26,53.0,1,53.0,1,53.0,1,53.0,1
8293,max_effective,10,30,3,3,0.05,0.95,0.9008396945895722,13,38.0,1,38.0,1,38.0,1,38.0,1
8294,max_effective,10,30,3,3,0.05,0.95,0.923888358574499,21,42.0,1,42.0,1,42.0,1,42.0,1
8295,max_effective,10,30,3,3,0.05,0.95,0.9458220717303416,11,34.0,1,34.0,1,34.0,1,34.0,1
8296,max_effective,10,30,3,3,0.05,0.95,0.9396841554733464,27,47.0,1,47.0,1,47.0,1,47.0,1
8297,max_effective,10,30,3,3,0.05,0.95,0.7503156868751214,4,17.0,1,17.0,1,17.0,1,17.0,1
8298,max_effective,10,30,3,3,0.05,0.95,0.9437612005949916,43,75.0,0,80.0,0,78.0,0,88.0,1
8299,max_effective,10,30,3,3,0.05,0.95,0.6131116483383721,8,23.0,1,23.0,1,23.0,1,23.0,1
8300,max_effective,10,30,3,3,0.05,0.95,0.8612731633295082,12,35.0,1,35.0,1,35.0,1,35.0,1
8301,max_effective,10,30,3,3,0.05,0.95,0.8801276723856701,8,26.0,1,26.0,1,26.0,1,25.0,0
8302,max_effective,10,30,3,3,0.05,0.95,0.6864652324376247,2,13.0,1,13.0,1,13.0,1,13.0,1
8303,max_effective,10,30,3,3,0.05,0.95,0.7542763768780223,3,13.0,1,13.0,1,13.0,1,13.0,1
8304,max_effective,10,30,3,3,0.05,0.95,0.916297553922295,21,40.0,1,40.0,1,40.0,1,40.0,1
8305,max_effective,10,30,3,3,0.05,0.95,0.8973711702401512,6,28.0,1,28.0,1,28.0,1,28.0,1
8306,max_effective,10,30,3,3,0.05,0.95,0.9306794565181394,9,34.0,1,34.0,1,34.0,1,34.0,1
8307,max_effective,10,30,3,3,0.05,0.95,0.8697012500517375,9,35.0,1,35.0,1,35.0,1,35.0,1
8308,max_effective,10,30,3,3,0.05,0.95,0.8440010676459974,6,32.0,1,32.0,1,32.0,1,32.0,1
8309,max_effective,10,30,3,3,0.05,0.95,0.8772188299112496,4,23.0,1,23.0,1,23.0,1,23.0,1
8310,max_effective,10,30,3,3,0.05,0.95,0.8990826472715736,2,11.0,1,11.0,1,11.0,1,11.0,1
8311,max_effective,10,30,3,3,0.05,0.95,0.8432062177974309,6,24.0,1,24.0,1,24.0,1,24.0,1
8312,max_effective,10,30,3,3,0.05,0.95,0.8928831160732014,8,20.0,1,20.0,1,20.0,1,20.0,1
8313,max_effective,10,30,3,3,0.05,0.95,0.92220275889974,3,17.0,1,17.0,1,17.0,1,17.0,1
8314,max_effective,10,30,3,3,0.05,0.95,0.9340360871941652,8,30.0,1,30.0,1,30.0,1,30.0,1
8315,max_effective,10,30,3,3,0.05,0.95,0.7544510837616416,6,17.0,1,17.0,1,17.0,1,17.0,1
8316,max_effective,10,30,3,3,0.05,0.95,0.7429903258915971,4,21.0,1,21.0,1,21.0,1,21.0,1
8317,max_effective,10,30,3,3,0.05,0.95,0.8720549176090039,4,18.0,1,18.0,1,18.0,1,18.0,1
8318,max_effective,10,30,3,3,0.05,0.95,0.9437752072293748,27,59.0,1,59.0,1,59.0,1,57.0,0
8319,max_effective,10,30,3,3,0.05,0.95,0.8952142656975716,4,17.0,1,17.0,1,17.0,1,17.0,1
8320,max_effective,10,30,3,3,0.05,0.95,0.9079066957844564,10,30.0,1,30.0,1,30.0,1,30.0,1
8321,max_effective,10,30,3,3,0.05,0.95,0.7887076701904828,12,22.0,1,22.0,1,22.0,1,22.0,1
8322,max_effective,10,30,3,3,0.05,0.95,0.9349246516120312,32,57.0,1,57.0,1,57.0,1,57.0,1
8323,max_effective,10,30,3,3,0.05,0.95,0.928191700954723,22,54.0,1,54.0,1,54.0,1,54.0,1
8324,max_effective,10,30,3,3,0.05,0.95,0.9236092639083208,15,35.0,1,35.0,1,35.0,1,35.0,1
8325,max_effective,10,30,3,3,0.05,0.95,0.8765167050268045,14,51.0,1,51.0,1,51.0,1,51.0,1
8326,max_effective,10,30,3,3,0.05,0.95,0.9332741080936277,12,36.0,1,36.0,1,36.0,1,36.0,1
8327,max_effective,10,30,3,3,0.05,0.95,0.8545258959918892,7,25.0,1,25.0,1,25.0,1,25.0,1
8328,max_effective,10,30,3,3,0.05,0.95,0.9498215649271864,53,63.0,0,68.0,1,68.0,1,67.0,0
8329,max_effective,10,30,3,3,0.05,0.95,0.8246111849938965,2,14.0,1,14.0,1,14.0,1,14.0,1
8330,max_effective,10,30,3,3,0.05,0.95,0.8107616942579883,5,23.0,1,23.0,1,23.0,1,23.0,1
8331,max_effective,10,30,3,3,0.05,0.95,0.9329933848736358,4,20.0,1,20.0,1,20.0,1,20.0,1
8332,max_effective,10,30,3,3,0.05,0.95,0.9038107842190424,10,43.0,1,43.0,1,43.0,1,43.0,1
8333,max_effective,10,30,3,3,0.05,0.95,0.8427246952839101,4,16.0,1,16.0,1,16.0,1,16.0,1
8334,max_effective,10,30,3,3,0.05,0.95,0.9451656807727724,9,26.0,1,26.0,1,26.0,1,26.0,1
8335,max_effective,10,30,3,3,0.05,0.95,0.8889072377955908,13,41.0,1,41.0,1,41.0,1,41.0,1
8336,max_effective,10,30,3,3,0.05,0.95,0.9192025487859256,12,31.0,1,31.0,1,31.0,1,31.0,1
8337,max_effective,10,30,3,3,0.05,0.95,0.924576284040303,3,13.0,1,13.0,1,13.0,1,13.0,1
8338,max_effective,10,30,3,3,0.05,0.95,0.901584033444126,22,41.0,1,41.0,1,41.0,1,41.0,1
8339,max_effective,10,30,3,3,0.05,0.95,0.8970009607166847,8,28.0,1,28.0,1,28.0,1,28.0,1
8340,max_effective,10,30,3,3,0.05,0.95,0.8992530195050047,9,26.0,1,26.0,1,26.0,1,26.0,1
8341,max_effective,10,30,3,3,0.05,0.95,0.8389557431067334,6,22.0,1,22.0,1,22.0,1,22.0,1
8342,max_effective,10,30,3,3,0.05,0.95,0.8190134933141087,7,20.0,1,20.0,1,20.0,1,20.0,1
8343,max_effective,10,30,3,3,0.05,0.95,0.9266614272786596,4,14.0,1,14.0,1,14.0,1,14.0,1
8344,max_effective,10,30,3,3,0.05,0.95,0.6949913509085149,5,17.0,1,17.0,1,17.0,1,17.0,1
8345,max_effective,10,30,3,3,0.05,0.95,0.6849752108217784,4,16.0,1,16.0,1,16.0,1,15.0,0
8346,max_effective,10,30,3,3,0.05,0.95,0.850826275381732,5,22.0,1,22.0,1,22.0,1,20.0,0
8347,max_effective,10,30,3,3,0.05,0.95,0.8114950149908284,4,24.0,1,24.0,1,24.0,1,24.0,1
8348,max_effective,10,30,3,3,0.05,0.95,0.9131243837017554,9,24.0,1,24.0,1,24.0,1,24.0,1
8349,max_effective,10,30,3,3,0.05,0.95,0.8562903698907235,7,18.0,1,18.0,1,18.0,1,18.0,1
8350,max_effective,10,30,3,3,0.05,0.95,0.9176007311164768,23,37.0,1,37.0,1,37.0,1,37.0,1
8351,max_effective,10,30,3,3,0.05,0.95,0.692515039118995,3,15.0,1,15.0,1,15.0,1,15.0,1
8352,max_effective,10,30,3,3,0.05,0.95,0.8430181299781508,7,29.0,1,29.0,1,29.0,1,29.0,1
8353,max_effective,10,30,3,3,0.05,0.95,0.8524529254619341,8,22.0,1,22.0,1,22.0,1,22.0,1
8354,max_effective,10,30,3,3,0.05,0.95,0.8366285190469379,8,23.0,1,23.0,1,23.0,1,23.0,1
8355,max_effective,10,30,3,3,0.05,0.95,0.9454231989115768,18,30.0,1,30.0,1,30.0,1,30.0,1
8356,max_effective,10,30,3,3,0.05,0.95,0.9270122266940538,4,14.0,1,14.0,1,14.0,1,14.0,1
8357,max_effective,10,30,3,3,0.05,0.95,0.9013306912140936,11,30.0,1,30.0,1,30.0,1,30.0,1
8358,max_effective,10,30,3,3,0.05,0.95,0.8946693628308663,10,26.0,1,26.0,1,26.0,1,26.0,1
8359,max_effective,10,30,3,3,0.05,0.95,0.945821552581845,15,34.0,1,34.0,1,34.0,1,34.0,1
8360,max_effective,10,30,3,3,0.05,0.95,0.8850862366116942,8,23.0,1,23.0,1,23.0,1,23.0,1
8361,max_effective,10,30,3,3,0.05,0.95,0.8964130125918138,7,27.0,1,27.0,1,27.0,1,27.0,1
8362,max_effective,10,30,3,3,0.05,0.95,0.9209574615552748,12,28.0,1,28.0,1,28.0,1,28.0,1
8363,max_effective,10,30,3,3,0.05,0.95,0.8924719308029695,11,43.0,1,43.0,1,43.0,1,43.0,1
8364,max_effective,10,30,3,3,0.05,0.95,0.7635807583800625,4,21.0,1,21.0,1,21.0,1,21.0,1
8365,max_effective,10,30,3,3,0.05,0.95,0.944573873113432,14,49.0,1,49.0,1,49.0,1,49.0,1
8366,max_effective,10,30,3,3,0.05,0.95,0.9379304746717284,17,29.0,1,29.0,1,29.0,1,29.0,1
8367,max_effective,10,30,3,3,0.05,0.95,0.928558609175118,6,21.0,1,21.0,1,21.0,1,21.0,1
8368,max_effective,10,30,3,3,0.05,0.95,0.8764443059211413,3,13.0,1,13.0,1,13.0,1,13.0,1
8369,max_effective,10,30,3,3,0.05,0.95,0.8168976935472017,5,18.0,1,18.0,1,18.0,1,18.0,1
8370,max_effective,10,30,3,3,0.05,0.95,0.9093519761810548,9,29.0,1,29.0,1,29.0,1,29.0,1
8371,max_effective,10,30,3,3,0.05,0.95,0.8959368442094504,17,49.0,1,49.0,1,49.0,1,49.0,1
8372,max_effective,10,30,3,3,0.05,0.95,0.8732136173391621,5,18.0,1,18.0,1,18.0,1,18.0,1
8373,max_effective,10,30,3,3,0.05,0.95,0.8935275886642401,16,40.0,1,40.0,1,40.0,1,40.0,1
8374,max_effective,10,30,3,3,0.05,0.95,0.8242597683975322,11,30.0,1,30.0,1,30.0,1,30.0,1
8375,max_effective,10,30,3,3,0.05,0.95,0.904639511089587,38,68.0,1,65.0,0,68.0,1,68.0,1
8376,max_effective,10,30,3,3,0.05,0.95,0.8908271968133324,18,49.0,1,49.0,1,49.0,1,49.0,1
8377,max_effective,10,30,3,3,0.05,0.95,0.8944847717644515,21,44.0,1,44.0,1,44.0,1,44.0,1
8378,max_effective,10,30,3,3,0.05,0.95,0.9416272840545868,37,56.0,1,56.0,1,56.0,1,56.0,1
8379,max_effective,10,30,3,3,0.05,0.95,0.9385919435282192,9,28.0,1,28.0,1,28.0,1,28.0,1
8380,max_effective,10,30,3,3,0.05,0.95,0.8252197092182993,3,16.0,1,16.0,1,16.0,1,16.0,1
8381,max_effective,10,30,3,3,0.05,0.95,0.9043075848008408,6,31.0,1,31.0,1,31.0,1,31.0,1
8382,max_effective,10,30,3,3,0.05,0.95,0.93425403427906,11,42.0,1,42.0,1,42.0,1,42.0,1
8383,max_effective,10,30,3,3,0.05,0.95,0.907080374761208,7,23.0,1,23.0,1,23.0,1,23.0,1
8384,max_effective,10,30,3,3,0.05,0.95,0.9041931989630096,4,19.0,1,19.0,1,19.0,1,19.0,1
8385,max_effective,10,30,3,3,0.05,0.95,0.9042951474350276,8,37.0,1,37.0,1,37.0,1,37.0,1
8386,max_effective,10,30,3,3,0.05,0.95,0.8963745273742121,9,29.0,1,29.0,1,29.0,1,29.0,1
8387,max_effective,10,30,3,3,0.05,0.95,0.7490403187492446,3,17.0,1,17.0,1,17.0,1,17.0,1
8388,max_effective,10,30,3,3,0.05,0.95,0.8055137986018059,4,19.0,1,19.0,1,19.0,1,19.0,1
8389,max_effective,10,30,3,3,0.05,0.95,0.8228644842499164,5,22.0,1,22.0,1,22.0,1,22.0,1
8390,max_effective,10,30,3,3,0.05,0.95,0.9193533765539508,18,52.0,1,52.0,1,52.0,1,52.0,1
8391,max_effective,10,30,3,3,0.05,0.95,0.8659488898555082,9,43.0,1,43.0,1,43.0,1,43.0,1
8392,max_effective,10,30,3,3,0.05,0.95,0.859139963713033,4,17.0,1,17.0,1,17.0,1,17.0,1
8393,max_effective,10,30,3,3,0.05,0.95,0.9271076437405066,16,31.0,1,31.0,1,31.0,1,31.0,1
8394,max_effective,10,30,3,3,0.05,0.95,0.910020781907216,18,32.0,1,32.0,1,32.0,1,31.0,0
8395,max_effective,10,30,3,3,0.05,0.95,0.932346563176685,29,47.0,1,47.0,1,47.0,1,47.0,1
8396,max_effective,10,30,3,3,0.05,0.95,0.8142885744144074,5,19.0,1,19.0,1,19.0,1,19.0,1
8397,max_effective,10,30,3,3,0.05,0.95,0.898510386631861,68,65.0,0,75.0,0,83.0,0,85.0,1
8398,max_effective,10,30,3,3,0.05,0.95,0.893205195688738,8,38.0,1,38.0,1,38.0,1,38.0,1
8399,max_effective,10,30,3,3,0.05,0.95,0.8338604105740711,8,23.0,1,23.0,1,23.0,1,23.0,1
8400,max_effective,10,30,3,3,0.05,0.95,0.940886253516748,11,24.0,1,24.0,1,24.0,1,24.0,1
8401,max_effective,10,30,3,3,0.05,0.95,0.8989910406624113,19,35.0,1,35.0,1,35.0,1,35.0,1
8402,max_effective,10,30,3,3,0.05,0.95,0.814461019148235,4,15.0,1,15.0,1,15.0,1,15.0,1
8403,max_effective,10,30,3,3,0.05,0.95,0.7778714336028868,6,21.0,1,21.0,1,21.0,1,21.0,1
8404,max_effective,10,30,3,3,0.05,0.95,0.8826880346628521,3,18.0,1,18.0,1,18.0,1,18.0,1
8405,max_effective,10,30,3,3,0.05,0.95,0.942398502646134,10,24.0,1,24.0,1,24.0,1,24.0,1
8406,max_effective,10,30,3,3,0.05,0.95,0.7823304870625553,6,23.0,1,23.0,1,23.0,1,21.0,0
8407,max_effective,10,30,3,3,0.05,0.95,0.8934659481236543,25,48.0,1,48.0,1,48.0,1,48.0,1
8408,max_effective,10,30,3,3,0.05,0.95,0.9304038017278954,15,46.0,1,46.0,1,46.0,1,46.0,1
8409,max_effective,10,30,3,3,0.05,0.95,0.740300445137083,3,15.0,1,15.0,1,15.0,1,15.0,1
8410,max_effective,10,30,3,3,0.05,0.95,0.7742679667578178,2,15.0,1,15.0,1,15.0,1,14.0,0
8411,max_effective,10,30,3,3,0.05,0.95,0.8791396934204567,9,21.0,1,21.0,1,21.0,1,21.0,1
8412,max_effective,10,30,3,3,0.05,0.95,0.9483792473157836,40,64.0,0,70.0,0,77.0,1,77.0,1
8413,max_effective,10,30,3,3,0.05,0.95,0.8587511421370022,3,15.0,1,15.0,1,15.0,1,15.0,1
8414,max_effective,10,30,3,3,0.05,0.95,0.9112222634055176,20,41.0,1,41.0,1,41.0,1,41.0,1
8415,max_effective,10,30,3,3,0.05,0.95,0.94878046385705,25,53.0,1,53.0,1,53.0,1,53.0,1
8416,max_effective,10,30,3,3,0.05,0.95,0.9179544050405124,10,28.0,1,28.0,1,28.0,1,28.0,1
8417,max_effective,10,30,3,3,0.05,0.95,0.9300052424777044,4,15.0,1,15.0,1,15.0,1,15.0,1
8418,max_effective,10,30,3,3,0.05,0.95,0.6506584177074384,11,31.0,1,31.0,1,31.0,1,31.0,1
8419,max_effective,10,30,3,3,0.05,0.95,0.8801965778059466,11,29.0,1,29.0,1,29.0,1,29.0,1
8420,max_effective,10,30,3,3,0.05,0.95,0.7960767025198145,6,22.0,1,22.0,1,22.0,1,22.0,1
8421,max_effective,10,30,3,3,0.05,0.95,0.937179410377093,10,40.0,1,40.0,1,40.0,1,40.0,1
8422,max_effective,10,30,3,3,0.05,0.95,0.6809371873395141,11,27.0,1,27.0,1,27.0,1,27.0,1
8423,max_effective,10,30,3,3,0.05,0.95,0.724972061043145,4,16.0,1,16.0,1,16.0,1,16.0,1
8424,max_effective,10,30,3,3,0.05,0.95,0.8303707080885431,7,28.0,1,28.0,1,28.0,1,28.0,1
8425,max_effective,10,30,3,3,0.05,0.95,0.8385141210479525,4,19.0,1,19.0,1,19.0,1,19.0,1
8426,max_effective,10,30,3,3,0.05,0.95,0.933830415908386,14,41.0,1,41.0,1,41.0,1,41.0,1
8427,max_effective,10,30,3,3,0.05,0.95,0.88490939750841,15,43.0,1,43.0,1,43.0,1,43.0,1
8428,max_effective,10,30,3,3,0.05,0.95,0.8755983089237366,20,36.0,1,36.0,1,36.0,1,36.0,1
8429,max_effective,10,30,3,3,0.05,0.95,0.7453792774758501,4,17.0,1,17.0,1,17.0,1,17.0,1
8430,max_effective,10,30,3,3,0.05,0.95,0.8768494172750464,5,24.0,1,24.0,1,24.0,1,24.0,1
8431,max_effective,10,30,3,3,0.05,0.95,0.9414030986363662,7,28.0,1,28.0,1,28.0,1,28.0,1
8432,max_effective,10,30,3,3,0.05,0.95,0.848252717354352,4,19.0,1,19.0,1,19.0,1,19.0,1
8433,max_effective,10,30,3,3,0.05,0.95,0.9135999642493065,12,44.0,1,44.0,1,44.0,1,44.0,1
8434,max_effective,10,30,3,3,0.05,0.95,0.9177765074203532,7,23.0,1,23.0,1,23.0,1,23.0,1
8435,max_effective,10,30,3,3,0.05,0.95,0.9450353317126496,20,32.0,1,32.0,1,32.0,1,32.0,1
8436,max_effective,10,30,3,3,0.05,0.95,0.9202909703428268,30,44.0,1,44.0,1,44.0,1,44.0,1
8437,max_effective,10,30,3,3,0.05,0.95,0.9370913243282356,9,33.0,1,33.0,1,33.0,1,33.0,1
8438,max_effective,10,30,3,3,0.05,0.95,0.7574985999633472,3,15.0,1,15.0,1,15.0,1,14.0,0
8439,max_effective,10,30,3,3,0.05,0.95,0.7186485338351692,6,20.0,1,20.0,1,20.0,1,20.0,1
8440,max_effective,10,30,3,3,0.05,0.95,0.7805549098490221,4,15.0,1,15.0,1,15.0,1,15.0,1
8441,max_effective,10,30,3,3,0.05,0.95,0.9310071847292744,19,51.0,1,51.0,1,51.0,1,51.0,1
8442,max_effective,10,30,3,3,0.05,0.95,0.7425815430536886,6,19.0,1,19.0,1,19.0,1,19.0,1
8443,max_effective,10,30,3,3,0.05,0.95,0.8063226878276469,5,18.0,1,18.0,1,18.0,1,18.0,1
8444,max_effective,10,30,3,3,0.05,0.95,0.9197507181100882,17,30.0,1,30.0,1,30.0,1,30.0,1
8445,max_effective,10,30,3,3,0.05,0.95,0.9026896286235556,2,12.0,1,12.0,1,12.0,1,12.0,1
8446,max_effective,10,30,3,3,0.05,0.95,0.7810062693363146,4,22.0,1,22.0,1,22.0,1,22.0,1
8447,max_effective,10,30,3,3,0.05,0.95,0.927623735825205,10,27.0,1,27.0,1,27.0,1,27.0,1
8448,max_effective,10,30,3,3,0.05,0.95,0.8304309179866532,9,40.0,1,40.0,1,40.0,1,40.0,1
8449,max_effective,10,30,3,3,0.05,0.95,0.930135776500148,10,19.0,1,19.0,1,19.0,1,19.0,1
8450,max_effective,10,30,3,3,0.05,0.95,0.9384540015767614,18,55.0,1,55.0,1,55.0,1,55.0,1
8451,max_effective,10,30,3,3,0.05,0.95,0.9308528316392712,14,37.0,1,37.0,1,37.0,1,37.0,1
8452,max_effective,10,30,3,3,0.05,0.95,0.8549700568574488,8,26.0,1,26.0,1,26.0,1,26.0,1
8453,max_effective,10,30,3,3,0.05,0.95,0.9424275793504852,24,58.0,0,63.0,1,63.0,1,63.0,1
8454,max_effective,10,30,3,3,0.05,0.95,0.7352517596084716,2,13.0,1,13.0,1,13.0,1,13.0,1
8455,max_effective,10,30,3,3,0.05,0.95,0.9121194586717284,15,37.0,1,37.0,1,37.0,1,37.0,1
8456,max_effective,10,30,3,3,0.05,0.95,0.933708667221344,6,23.0,1,23.0,1,23.0,1,23.0,1
8457,max_effective,10,30,3,3,0.05,0.95,0.9414038037444654,5,23.0,1,23.0,1,23.0,1,23.0,1
8458,max_effective,10,30,3,3,0.05,0.95,0.7992973645723535,7,27.0,1,27.0,1,27.0,1,27.0,1
8459,max_effective,10,30,3,3,0.05,0.95,0.7896287537577618,10,26.0,1,26.0,1,26.0,1,26.0,1
8460,max_effective,10,30,3,3,0.05,0.95,0.9039730604068292,8,28.0,1,28.0,1,28.0,1,28.0,1
8461,max_effective,10,30,3,3,0.05,0.95,0.9101527291499704,12,37.0,1,37.0,1,37.0,1,37.0,1
8462,max_effective,10,30,3,3,0.05,0.95,0.7583333464335547,2,15.0,1,15.0,1,15.0,1,15.0,1
8463,max_effective,10,30,3,3,0.05,0.95,0.9295150945152068,6,24.0,1,24.0,1,24.0,1,24.0,1
8464,max_effective,10,30,3,3,0.05,0.95,0.6770058981644512,6,20.0,1,20.0,1,20.0,1,20.0,1
8465,max_effective,10,30,3,3,0.05,0.95,0.7747564691412098,2,12.0,1,12.0,1,12.0,1,12.0,1
8466,max_effective,10,30,3,3,0.05,0.95,0.8595748820129847,8,33.0,1,33.0,1,33.0,1,33.0,1
8467,max_effective,10,30,3,3,0.05,0.95,0.880119367271151,6,21.0,1,21.0,1,21.0,1,21.0,1
8468,max_effective,10,30,3,3,0.05,0.95,0.8892100672397925,8,28.0,1,28.0,1,28.0,1,28.0,1
8469,max_effective,10,30,3,3,0.05,0.95,0.8743968325374536,3,18.0,1,18.0,1,18.0,1,18.0,1
8470,max_effective,10,30,3,3,0.05,0.95,0.786130143190544,5,20.0,1,20.0,1,20.0,1,20.0,1
8471,max_effective,10,30,3,3,0.05,0.95,0.916357599053934,5,22.0,1,22.0,1,22.0,1,22.0,1
8472,max_effective,10,30,3,3,0.05,0.95,0.931582036616012,10,36.0,1,36.0,1,36.0,1,36.0,1
8473,max_effective,10,30,3,3,0.05,0.95,0.7941730549658682,4,21.0,1,21.0,1,21.0,1,21.0,1
8474,max_effective,10,30,3,3,0.05,0.95,0.8154401137774449,5,22.0,1,22.0,1,22.0,1,22.0,1
8475,max_effective,10,30,3,3,0.05,0.95,0.8682440021029536,16,28.0,1,28.0,1,28.0,1,28.0,1
8476,max_effective,10,30,3,3,0.05,0.95,0.9443748995609608,6,23.0,1,23.0,1,23.0,1,23.0,1
8477,max_effective,10,30,3,3,0.05,0.95,0.8821876489212114,17,34.0,1,34.0,1,34.0,1,34.0,1
8478,max_effective,10,30,3,3,0.05,0.95,0.9393541892548728,20,42.0,1,42.0,1,42.0,1,42.0,1
8479,max_effective,10,30,3,3,0.05,0.95,0.8750868283908824,9,27.0,1,27.0,1,27.0,1,27.0,1
8480,max_effective,10,30,3,3,0.05,0.95,0.8874379169519,12,35.0,1,35.0,1,35.0,1,35.0,1
8481,max_effective,10,30,3,3,0.05,0.95,0.842319280568989,5,17.0,1,17.0,1,17.0,1,17.0,1
8482,max_effective,10,30,3,3,0.05,0.95,0.8079454623422191,4,19.0,1,19.0,1,19.0,1,19.0,1
8483,max_effective,10,30,3,3,0.05,0.95,0.918174318560112,4,20.0,1,20.0,1,20.0,1,20.0,1
8484,max_effective,10,30,3,3,0.05,0.95,0.7943220362375482,9,35.0,1,35.0,1,35.0,1,35.0,1
8485,max_effective,10,30,3,3,0.05,0.95,0.8784278751472002,4,17.0,1,17.0,1,17.0,1,17.0,1
8486,max_effective,10,30,3,3,0.05,0.95,0.8846911554550286,17,33.0,1,33.0,1,33.0,1,33.0,1
8487,max_effective,10,30,3,3,0.05,0.95,0.9414865627686662,24,45.0,1,45.0,1,45.0,1,45.0,1
8488,max_effective,10,30,3,3,0.05,0.95,0.8338797210425103,6,20.0,1,20.0,1,20.0,1,20.0,1
8489,max_effective,10,30,3,3,0.05,0.95,0.9492510597483558,10,41.0,1,41.0,1,41.0,1,41.0,1
8490,max_effective,10,30,3,3,0.05,0.95,0.8776559726007211,6,21.0,1,21.0,1,21.0,1,21.0,1
8491,max_effective,10,30,3,3,0.05,0.95,0.9093717330859526,12,36.0,1,36.0,1,36.0,1,36.0,1
8492,max_effective,10,30,3,3,0.05,0.95,0.8320240966173992,5,18.0,1,18.0,1,18.0,1,18.0,1
8493,max_effective,10,30,3,3,0.05,0.95,0.8735801699303215,5,18.0,1,18.0,1,18.0,1,18.0,1
8494,max_effective,10,30,3,3,0.05,0.95,0.8580968987924961,14,39.0,1,39.0,1,39.0,1,39.0,1
8495,max_effective,10,30,3,3,0.05,0.95,0.8265902868092966,3,16.0,1,16.0,1,16.0,1,16.0,1
8496,max_effective,10,30,3,3,0.05,0.95,0.937421195872962,19,40.0,1,40.0,1,40.0,1,40.0,1
8497,max_effective,10,30,3,3,0.05,0.95,0.9051944281101104,28,63.0,1,63.0,1,63.0,1,58.0,0
8498,max_effective,10,30,3,3,0.05,0.95,0.9392731567105508,10,27.0,1,27.0,1,27.0,1,27.0,1
8499,max_effective,10,30,3,3,0.05,0.95,0.9198930695847896,16,43.0,1,43.0,1,43.0,1,43.0,1
8500,max_effective,10,30,3,3,0.05,0.95,0.8910248347859048,8,24.0,1,24.0,1,24.0,1,24.0,1
8501,max_effective,10,30,3,3,0.05,0.95,0.8985157045585367,16,27.0,1,27.0,1,27.0,1,27.0,1
8502,max_effective,10,30,3,3,0.05,0.95,0.9103978284357244,6,29.0,1,29.0,1,29.0,1,29.0,1
8503,max_effective,10,30,3,3,0.05,0.95,0.8411929030550575,3,12.0,1,12.0,1,12.0,1,12.0,1
8504,max_effective,10,30,3,3,0.05,0.95,0.8795016869779433,6,22.0,1,22.0,1,22.0,1,22.0,1
8505,max_effective,10,30,3,3,0.05,0.95,0.88054583749028,10,36.0,1,36.0,1,36.0,1,36.0,1
8506,max_effective,10,30,3,3,0.05,0.95,0.908731730250514,22,40.0,1,40.0,1,40.0,1,40.0,1
8507,max_effective,10,30,3,3,0.05,0.95,0.9262460028581156,23,48.0,1,48.0,1,48.0,1,48.0,1
8508,max_effective,10,30,3,3,0.05,0.95,0.8499074927026006,7,27.0,1,27.0,1,27.0,1,27.0,1
8509,max_effective,10,30,3,3,0.05,0.95,0.8746309713748065,26,48.0,1,48.0,1,48.0,1,48.0,1
8510,max_effective,10,30,3,3,0.05,0.95,0.8366198257624183,22,43.0,1,43.0,1,43.0,1,43.0,1
8511,max_effective,10,30,3,3,0.05,0.95,0.9039499567953796,15,41.0,1,41.0,1,41.0,1,41.0,1
8512,max_effective,10,30,3,3,0.05,0.95,0.7842648297658789,19,42.0,1,42.0,1,42.0,1,42.0,1
8513,max_effective,10,30,3,3,0.05,0.95,0.9124783886005586,3,15.0,1,15.0,1,15.0,1,15.0,1
8514,max_effective,10,30,3,3,0.05,0.95,0.8438741611359072,14,34.0,1,34.0,1,34.0,1,34.0,1
8515,max_effective,10,30,3,3,0.05,0.95,0.7579891599336529,7,21.0,1,21.0,1,21.0,1,20.0,0
8516,max_effective,10,30,3,3,0.05,0.95,0.8180598202744425,7,20.0,1,20.0,1,20.0,1,20.0,1
8517,max_effective,10,30,3,3,0.05,0.95,0.94230874851611,24,44.0,1,44.0,1,44.0,1,44.0,1
8518,max_effective,10,30,3,3,0.05,0.95,0.9374967470862902,4,15.0,1,15.0,1,15.0,1,15.0,1
8519,max_effective,10,30,3,3,0.05,0.95,0.8434119797590024,4,15.0,1,15.0,1,15.0,1,15.0,1
8520,max_effective,10,30,3,3,0.05,0.95,0.8273495365805013,3,15.0,1,15.0,1,15.0,1,15.0,1
8521,max_effective,10,30,3,3,0.05,0.95,0.6717539389701424,4,20.0,1,20.0,1,20.0,1,20.0,1
8522,max_effective,10,30,3,3,0.05,0.95,0.7859926858055607,5,26.0,1,26.0,1,26.0,1,26.0,1
8523,max_effective,10,30,3,3,0.05,0.95,0.9156280930015618,9,28.0,1,28.0,1,28.0,1,28.0,1
8524,max_effective,10,30,3,3,0.05,0.95,0.9423573944659394,10,22.0,1,22.0,1,22.0,1,22.0,1
8525,max_effective,10,30,3,3,0.05,0.95,0.924816156285292,22,36.0,1,36.0,1,36.0,1,36.0,1
8526,max_effective,10,30,3,3,0.05,0.95,0.9275678439909344,6,16.0,1,16.0,1,16.0,1,16.0,1
8527,max_effective,10,30,3,3,0.05,0.95,0.9329380212344623,15,37.0,1,37.0,1,37.0,1,37.0,1
8528,max_effective,10,30,3,3,0.05,0.95,0.9472127761930462,30,64.0,0,65.0,0,68.0,1,68.0,1
8529,max_effective,10,30,3,3,0.05,0.95,0.9496121719750524,15,34.0,1,34.0,1,34.0,1,34.0,1
8530,max_effective,10,30,3,3,0.05,0.95,0.8430207625525868,6,20.0,1,20.0,1,20.0,1,20.0,1
8531,max_effective,10,30,3,3,0.05,0.95,0.9165651093681444,6,23.0,1,23.0,1,23.0,1,23.0,1
8532,max_effective,10,30,3,3,0.05,0.95,0.8068728835745551,9,36.0,1,36.0,1,36.0,1,36.0,1
8533,max_effective,10,30,3,3,0.05,0.95,0.9380379918010264,7,24.0,1,24.0,1,24.0,1,24.0,1
8534,max_effective,10,30,3,3,0.05,0.95,0.8862810585601075,4,19.0,1,19.0,1,19.0,1,18.0,0
8535,max_effective,10,30,3,3,0.05,0.95,0.9259597075101296,26,45.0,1,45.0,1,45.0,1,45.0,1
8536,max_effective,10,30,3,3,0.05,0.95,0.934658098914852,10,29.0,1,29.0,1,29.0,1,29.0,1
8537,max_effective,10,30,3,3,0.05,0.95,0.9025313060636988,7,21.0,1,21.0,1,21.0,1,21.0,1
8538,max_effective,10,30,3,3,0.05,0.95,0.937329703586724,6,28.0,1,28.0,1,28.0,1,28.0,1
8539,max_effective,10,30,3,3,0.05,0.95,0.9238694890262312,13,44.0,1,44.0,1,44.0,1,44.0,1
8540,max_effective,10,30,3,3,0.05,0.95,0.7503421472348784,6,21.0,1,21.0,1,21.0,1,21.0,1
8541,max_effective,10,30,3,3,0.05,0.95,0.7603688165683811,8,23.0,1,23.0,1,23.0,1,23.0,1
8542,max_effective,10,30,3,3,0.05,0.95,0.9206430654954684,61,64.0,0,73.0,0,78.0,0,82.0,1
8543,max_effective,10,30,3,3,0.05,0.95,0.8295101582280245,7,24.0,1,24.0,1,24.0,1,24.0,1
8544,max_effective,10,30,3,3,0.05,0.95,0.8519316237239338,3,14.0,1,14.0,1,14.0,1,14.0,1
8545,max_effective,10,30,3,3,0.05,0.95,0.8484830863077482,4,17.0,1,17.0,1,17.0,1,17.0,1
8546,max_effective,10,30,3,3,0.05,0.95,0.8956779422762949,29,62.0,0,65.0,1,65.0,1,65.0,1
8547,max_effective,10,30,3,3,0.05,0.95,0.8827563372074315,6,22.0,1,22.0,1,22.0,1,22.0,1
8548,max_effective,10,30,3,3,0.05,0.95,0.8192973483591439,3,17.0,1,17.0,1,17.0,1,17.0,1
8549,max_effective,10,30,3,3,0.05,0.95,0.9334105377826684,26,67.0,1,67.0,1,67.0,1,67.0,1
8550,max_effective,10,30,3,3,0.05,0.95,0.8704952266732974,6,21.0,1,21.0,1,21.0,1,21.0,1
8551,max_effective,10,30,3,3,0.05,0.95,0.6008393298069693,3,15.0,1,15.0,1,15.0,1,15.0,1
8552,max_effective,10,30,3,3,0.05,0.95,0.8059878892673776,10,27.0,1,27.0,1,27.0,1,27.0,1
8553,max_effective,10,30,3,3,0.05,0.95,0.768004036688002,5,18.0,1,18.0,1,18.0,1,18.0,1
8554,max_effective,10,30,3,3,0.05,0.95,0.9137194570112251,11,36.0,1,36.0,1,36.0,1,36.0,1
8555,max_effective,10,30,3,3,0.05,0.95,0.7893126608180328,4,18.0,1,18.0,1,18.0,1,18.0,1
8556,max_effective,10,30,3,3,0.05,0.95,0.9207006330649256,5,16.0,1,16.0,1,16.0,1,16.0,1
8557,max_effective,10,30,3,3,0.05,0.95,0.799094340786286,13,46.0,1,46.0,1,46.0,1,46.0,1
8558,max_effective,10,30,3,3,0.05,0.95,0.8768336349413336,12,27.0,1,27.0,1,27.0,1,27.0,1
8559,max_effective,10,30,3,3,0.05,0.95,0.8729993498319588,8,27.0,1,27.0,1,27.0,1,27.0,1
8560,max_effective,10,30,3,3,0.05,0.95,0.9169336700189216,4,19.0,1,19.0,1,19.0,1,19.0,1
8561,max_effective,10,30,3,3,0.05,0.95,0.9291155618424416,6,23.0,1,23.0,1,23.0,1,23.0,1
8562,max_effective,10,30,3,3,0.05,0.95,0.8405598992799791,3,14.0,1,14.0,1,14.0,1,14.0,1
8563,max_effective,10,30,3,3,0.05,0.95,0.8558146608993354,6,23.0,1,23.0,1,23.0,1,23.0,1
8564,max_effective,10,30,3,3,0.05,0.95,0.8867208244843175,28,40.0,1,40.0,1,40.0,1,40.0,1
8565,max_effective,10,30,3,3,0.05,0.95,0.943016884847182,13,34.0,1,34.0,1,34.0,1,34.0,1
8566,max_effective,10,30,3,3,0.05,0.95,0.7554379057473545,9,23.0,1,23.0,1,23.0,1,23.0,1
8567,max_effective,10,30,3,3,0.05,0.95,0.872079196652798,16,35.0,1,35.0,1,35.0,1,35.0,1
8568,max_effective,10,30,3,3,0.05,0.95,0.9372102430027812,11,21.0,1,21.0,1,21.0,1,21.0,1
8569,max_effective,10,30,3,3,0.05,0.95,0.931727821536311,13,27.0,1,27.0,1,27.0,1,27.0,1
8570,max_effective,10,30,3,3,0.05,0.95,0.8702663901342625,15,29.0,1,29.0,1,29.0,1,29.0,1
8571,max_effective,10,30,3,3,0.05,0.95,0.9384148096415286,18,44.0,1,44.0,1,44.0,1,44.0,1
8572,max_effective,10,30,3,3,0.05,0.95,0.8936456356063596,7,23.0,1,23.0,1,23.0,1,23.0,1
8573,max_effective,10,30,3,3,0.05,0.95,0.8686523462219471,7,31.0,1,31.0,1,31.0,1,31.0,1
8574,max_effective,10,30,3,3,0.05,0.95,0.9438935883409848,21,45.0,1,45.0,1,45.0,1,45.0,1
8575,max_effective,10,30,3,3,0.05,0.95,0.9247607887693612,12,51.0,1,51.0,1,51.0,1,51.0,1
8576,max_effective,10,30,3,3,0.05,0.95,0.9467594188105114,39,61.0,1,61.0,1,61.0,1,61.0,1
8577,max_effective,10,30,3,3,0.05,0.95,0.9449293735946548,13,36.0,1,36.0,1,36.0,1,36.0,1
8578,max_effective,10,30,3,3,0.05,0.95,0.7260198502240105,5,22.0,1,22.0,1,22.0,1,22.0,1
8579,max_effective,10,30,3,3,0.05,0.95,0.8161060394495414,4,19.0,1,19.0,1,19.0,1,19.0,1
8580,max_effective,10,30,3,3,0.05,0.95,0.9137836491021756,6,18.0,1,18.0,1,18.0,1,18.0,1
8581,max_effective,10,30,3,3,0.05,0.95,0.8964460372962466,6,28.0,1,28.0,1,28.0,1,28.0,1
8582,max_effective,10,30,3,3,0.05,0.95,0.908643906868026,4,16.0,1,16.0,1,16.0,1,16.0,1
8583,max_effective,10,30,3,3,0.05,0.95,0.8997342818291432,16,38.0,1,38.0,1,38.0,1,38.0,1
8584,max_effective,10,30,3,3,0.05,0.95,0.9151860740831724,5,22.0,1,22.0,1,22.0,1,22.0,1
8585,max_effective,10,30,3,3,0.05,0.95,0.7611167058840947,5,20.0,1,20.0,1,20.0,1,20.0,1
8586,max_effective,10,30,3,3,0.05,0.95,0.940457532766762,27,43.0,1,43.0,1,43.0,1,43.0,1
8587,max_effective,10,30,3,3,0.05,0.95,0.7932407119248506,6,20.0,1,20.0,1,20.0,1,20.0,1
8588,max_effective,10,30,3,3,0.05,0.95,0.8716417651150706,13,31.0,1,31.0,1,31.0,1,31.0,1
8589,max_effective,10,30,3,3,0.05,0.95,0.8338222102013692,11,24.0,1,24.0,1,24.0,1,24.0,1
8590,max_effective,10,30,3,3,0.05,0.95,0.9294172344434456,9,26.0,1,26.0,1,26.0,1,26.0,1
8591,max_effective,10,30,3,3,0.05,0.95,0.9319825170424492,9,29.0,1,29.0,1,29.0,1,29.0,1
8592,max_effective,10,30,3,3,0.05,0.95,0.8875841993469873,11,28.0,1,28.0,1,28.0,1,27.0,0
8593,max_effective,10,30,3,3,0.05,0.95,0.880191825276254,10,32.0,1,32.0,1,32.0,1,32.0,1
8594,max_effective,10,30,3,3,0.05,0.95,0.9180667615281688,9,29.0,1,29.0,1,29.0,1,29.0,1
8595,max_effective,10,30,3,3,0.05,0.95,0.9337222009117314,19,60.0,1,60.0,1,60.0,1,60.0,1
8596,max_effective,10,30,3,3,0.05,0.95,0.8738647285320974,12,27.0,1,27.0,1,27.0,1,27.0,1
8597,max_effective,10,30,3,3,0.05,0.95,0.9358772378873802,7,26.0,1,26.0,1,26.0,1,26.0,1
8598,max_effective,10,30,3,3,0.05,0.95,0.9284105180980408,10,23.0,1,23.0,1,23.0,1,21.0,0
8599,max_effective,10,30,3,3,0.05,0.95,0.9437794482199848,34,58.0,0,68.0,1,68.0,1,67.0,0
8600,max_effective,10,30,3,3,0.05,0.95,0.9129347374140304,13,35.0,1,35.0,1,35.0,1,35.0,1
8601,max_effective,10,30,3,3,0.05,0.95,0.7244954805464926,6,21.0,1,21.0,1,21.0,1,21.0,1
8602,max_effective,10,30,3,3,0.05,0.95,0.8854875908868207,3,13.0,1,13.0,1,13.0,1,13.0,1
8603,max_effective,10,30,3,3,0.05,0.95,0.9291821735133884,20,51.0,1,51.0,1,51.0,1,51.0,1
8604,max_effective,10,30,3,3,0.05,0.95,0.8014574039759401,13,29.0,1,29.0,1,29.0,1,29.0,1
8605,max_effective,10,30,3,3,0.05,0.95,0.8860266935466129,14,35.0,1,35.0,1,35.0,1,35.0,1
8606,max_effective,10,30,3,3,0.05,0.95,0.8044090677806769,8,28.0,1,28.0,1,28.0,1,28.0,1
8607,max_effective,10,30,3,3,0.05,0.95,0.9073044030812814,18,43.0,1,43.0,1,43.0,1,43.0,1
8608,max_effective,10,30,3,3,0.05,0.95,0.8856377931119821,11,25.0,1,25.0,1,25.0,1,25.0,1
8609,max_effective,10,30,3,3,0.05,0.95,0.7089027119092963,8,20.0,1,20.0,1,20.0,1,20.0,1
8610,max_effective,10,30,3,3,0.05,0.95,0.7181434244543028,13,29.0,1,29.0,1,29.0,1,29.0,1
8611,max_effective,10,30,3,3,0.05,0.95,0.867782865134552,5,26.0,1,26.0,1,26.0,1,26.0,1
8612,max_effective,10,30,3,3,0.05,0.95,0.9373508318696026,38,55.0,0,56.0,0,65.0,1,65.0,1
8613,max_effective,10,30,3,3,0.05,0.95,0.9044744427622448,27,57.0,1,57.0,1,57.0,1,57.0,1
8614,max_effective,10,30,3,3,0.05,0.95,0.9095990725410544,4,17.0,1,17.0,1,17.0,1,17.0,1
8615,max_effective,10,30,3,3,0.05,0.95,0.9032911456051376,29,56.0,1,56.0,1,56.0,1,56.0,1
8616,max_effective,10,30,3,3,0.05,0.95,0.931519104369212,10,34.0,1,34.0,1,34.0,1,34.0,1
8617,max_effective,10,30,3,3,0.05,0.95,0.6749282337764969,7,28.0,1,28.0,1,28.0,1,28.0,1
8618,max_effective,10,30,3,3,0.05,0.95,0.7478784004529593,10,29.0,1,29.0,1,29.0,1,29.0,1
8619,max_effective,10,30,3,3,0.05,0.95,0.9150250056399624,4,17.0,1,17.0,1,17.0,1,17.0,1
8620,max_effective,10,30,3,3,0.05,0.95,0.9407010878003604,14,25.0,1,25.0,1,25.0,1,25.0,1
8621,max_effective,10,30,3,3,0.05,0.95,0.9217420490954916,22,51.0,1,51.0,1,51.0,1,51.0,1
8622,max_effective,10,30,3,3,0.05,0.95,0.9365475748775488,28,58.0,1,58.0,1,58.0,1,58.0,1
8623,max_effective,10,30,3,3,0.05,0.95,0.8772711212866908,27,46.0,1,46.0,1,46.0,1,46.0,1
8624,max_effective,10,30,3,3,0.05,0.95,0.9417360580752218,18,40.0,1,40.0,1,40.0,1,40.0,1
8625,max_effective,10,30,3,3,0.05,0.95,0.9246753391135256,5,19.0,1,19.0,1,19.0,1,17.0,0
8626,max_effective,10,30,3,3,0.05,0.95,0.8978628931844431,11,34.0,1,34.0,1,34.0,1,34.0,1
8627,max_effective,10,30,3,3,0.05,0.95,0.9167908155482284,15,31.0,1,31.0,1,31.0,1,31.0,1
8628,max_effective,10,30,3,3,0.05,0.95,0.9333852743782488,6,30.0,1,30.0,1,30.0,1,30.0,1
8629,max_effective,10,30,3,3,0.05,0.95,0.8393348225722094,8,20.0,1,20.0,1,20.0,1,20.0,1
8630,max_effective,10,30,3,3,0.05,0.95,0.8924007963008996,12,56.0,1,56.0,1,56.0,1,56.0,1
8631,max_effective,10,30,3,3,0.05,0.95,0.8698724838829707,3,16.0,1,16.0,1,16.0,1,16.0,1
8632,max_effective,10,30,3,3,0.05,0.95,0.8368489527359906,9,24.0,1,24.0,1,24.0,1,24.0,1
8633,max_effective,10,30,3,3,0.05,0.95,0.8742098864172123,3,14.0,1,14.0,1,14.0,1,14.0,1
8634,max_effective,10,30,3,3,0.05,0.95,0.8943015803872413,11,37.0,1,37.0,1,37.0,1,37.0,1
8635,max_effective,10,30,3,3,0.05,0.95,0.8932102063999066,11,33.0,1,33.0,1,33.0,1,33.0,1
8636,max_effective,10,30,3,3,0.05,0.95,0.9496016891721508,75,71.0,0,73.0,0,78.0,0,79.0,1
8637,max_effective,10,30,3,3,0.05,0.95,0.7531081411375813,5,24.0,1,24.0,1,24.0,1,24.0,1
8638,max_effective,10,30,3,3,0.05,0.95,0.7553620787408866,4,17.0,1,17.0,1,17.0,1,17.0,1
8639,max_effective,10,30,3,3,0.05,0.95,0.905079765100308,15,40.0,1,40.0,1,40.0,1,40.0,1
8640,max_effective,10,30,3,3,0.05,0.95,0.885287166030911,2,11.0,1,11.0,1,11.0,1,11.0,1
8641,max_effective,10,30,3,3,0.05,0.95,0.9065583461350816,4,18.0,1,18.0,1,18.0,1,18.0,1
8642,max_effective,10,30,3,3,0.05,0.95,0.888356039287677,9,39.0,1,39.0,1,39.0,1,39.0,1
8643,max_effective,10,30,3,3,0.05,0.95,0.8717697493735254,3,17.0,1,17.0,1,17.0,1,17.0,1
8644,max_effective,10,30,3,3,0.05,0.95,0.8729582354300587,6,19.0,1,19.0,1,19.0,1,19.0,1
8645,max_effective,10,30,3,3,0.05,0.95,0.9149636709510148,13,32.0,1,32.0,1,32.0,1,32.0,1
8646,max_effective,10,30,3,3,0.05,0.95,0.9224841580105524,3,15.0,1,15.0,1,15.0,1,15.0,1
8647,max_effective,10,30,3,3,0.05,0.95,0.8881859047337497,14,28.0,1,28.0,1,28.0,1,28.0,1
8648,max_effective,10,30,3,3,0.05,0.95,0.8875951423707986,4,17.0,1,17.0,1,17.0,1,17.0,1
8649,max_effective,10,30,3,3,0.05,0.95,0.926488550074816,7,29.0,1,29.0,1,29.0,1,29.0,1
8650,max_effective,10,30,3,3,0.05,0.95,0.933206939584665,6,28.0,1,28.0,1,28.0,1,28.0,1
8651,max_effective,10,30,3,3,0.05,0.95,0.8267789860469423,4,16.0,1,16.0,1,16.0,1,16.0,1
8652,max_effective,10,30,3,3,0.05,0.95,0.8342747062801859,4,15.0,1,15.0,1,15.0,1,13.0,0
8653,max_effective,10,30,3,3,0.05,0.95,0.9487823614112614,18,49.0,1,49.0,1,49.0,1,49.0,1
8654,max_effective,10,30,3,3,0.05,0.95,0.9485853177599786,6,24.0,1,24.0,1,24.0,1,24.0,1
8655,max_effective,10,30,3,3,0.05,0.95,0.8375294836436119,3,14.0,1,14.0,1,14.0,1,14.0,1
8656,max_effective,10,30,3,3,0.05,0.95,0.7809783242146257,4,20.0,1,20.0,1,20.0,1,19.0,0
8657,max_effective,10,30,3,3,0.05,0.95,0.9196493305643236,14,28.0,1,28.0,1,28.0,1,28.0,1
8658,max_effective,10,30,3,3,0.05,0.95,0.809119378641213,3,15.0,1,15.0,1,15.0,1,15.0,1
8659,max_effective,10,30,3,3,0.05,0.95,0.7769028807133762,3,17.0,1,17.0,1,17.0,1,17.0,1
8660,max_effective,10,30,3,3,0.05,0.95,0.9383629737202496,10,32.0,1,32.0,1,32.0,1,32.0,1
8661,max_effective,10,30,3,3,0.05,0.95,0.94020035709121,6,26.0,1,26.0,1,26.0,1,25.0,0
8662,max_effective,10,30,3,3,0.05,0.95,0.6990393255226918,4,14.0,1,14.0,1,14.0,1,14.0,1
8663,max_effective,10,30,3,3,0.05,0.95,0.9360845226791488,26,78.0,0,81.0,1,81.0,1,78.0,0
8664,max_effective,10,30,3,3,0.05,0.95,0.9417364828753244,21,48.0,1,48.0,1,48.0,1,48.0,1
8665,max_effective,10,30,3,3,0.05,0.95,0.8951203698391763,8,27.0,1,27.0,1,27.0,1,27.0,1
8666,max_effective,10,30,3,3,0.05,0.95,0.9023062505106666,7,27.0,1,27.0,1,27.0,1,27.0,1
8667,max_effective,10,30,3,3,0.05,0.95,0.921468949722098,14,40.0,1,40.0,1,40.0,1,40.0,1
8668,max_effective,10,30,3,3,0.05,0.95,0.8944622256755252,27,53.0,1,53.0,1,53.0,1,53.0,1
8669,max_effective,10,30,3,3,0.05,0.95,0.8075645315036126,8,27.0,1,27.0,1,27.0,1,27.0,1
8670,max_effective,10,30,3,3,0.05,0.95,0.6804597940039705,3,14.0,1,14.0,1,14.0,1,14.0,1
8671,max_effective,10,30,3,3,0.05,0.95,0.9345279100471926,13,27.0,1,27.0,1,27.0,1,27.0,1
8672,max_effective,10,30,3,3,0.05,0.95,0.8737664588372476,6,27.0,1,27.0,1,27.0,1,27.0,1
8673,max_effective,10,30,3,3,0.05,0.95,0.848231258129579,6,25.0,1,25.0,1,25.0,1,25.0,1
8674,max_effective,10,30,3,3,0.05,0.95,0.9387091832444776,15,43.0,1,43.0,1,43.0,1,43.0,1
8675,max_effective,10,30,3,3,0.05,0.95,0.9485439731103078,9,22.0,1,22.0,1,22.0,1,22.0,1
8676,max_effective,10,30,3,3,0.05,0.95,0.8595900206571242,21,48.0,1,48.0,1,48.0,1,48.0,1
8677,max_effective,10,30,3,3,0.05,0.95,0.9128755888088612,9,26.0,1,26.0,1,26.0,1,26.0,1
8678,max_effective,10,30,3,3,0.05,0.95,0.9106927031836906,16,42.0,1,42.0,1,42.0,1,42.0,1
8679,max_effective,10,30,3,3,0.05,0.95,0.857103598237692,6,20.0,1,20.0,1,20.0,1,20.0,1
8680,max_effective,10,30,3,3,0.05,0.95,0.8870254766984561,13,37.0,1,37.0,1,37.0,1,37.0,1
8681,max_effective,10,30,3,3,0.05,0.95,0.8212729977892385,2,11.0,1,11.0,1,11.0,1,10.0,0
8682,max_effective,10,30,3,3,0.05,0.95,0.8627023519672626,5,16.0,1,16.0,1,16.0,1,14.0,0
8683,max_effective,10,30,3,3,0.05,0.95,0.8626056401250602,8,27.0,1,27.0,1,27.0,1,27.0,1
8684,max_effective,10,30,3,3,0.05,0.95,0.876847349364932,20,37.0,1,37.0,1,37.0,1,37.0,1
8685,max_effective,10,30,3,3,0.05,0.95,0.9466712819850652,30,75.0,0,78.0,0,80.0,1,79.0,0
8686,max_effective,10,30,3,3,0.05,0.95,0.9419498224233204,6,36.0,1,36.0,1,36.0,1,36.0,1
8687,max_effective,10,30,3,3,0.05,0.95,0.8876386493644245,8,32.0,1,32.0,1,32.0,1,32.0,1
8688,max_effective,10,30,3,3,0.05,0.95,0.9472579412712828,23,65.0,1,65.0,1,65.0,1,65.0,1
8689,max_effective,10,30,3,3,0.05,0.95,0.9000639222975798,12,39.0,1,39.0,1,39.0,1,39.0,1
8690,max_effective,10,30,3,3,0.05,0.95,0.8470898130850425,20,55.0,1,55.0,1,55.0,1,55.0,1
8691,max_effective,10,30,3,3,0.05,0.95,0.7112799793473348,9,28.0,1,28.0,1,28.0,1,28.0,1
8692,max_effective,10,30,3,3,0.05,0.95,0.8563026795762039,6,21.0,1,21.0,1,21.0,1,21.0,1
8693,max_effective,10,30,3,3,0.05,0.95,0.7547465853928818,5,22.0,1,22.0,1,22.0,1,22.0,1
8694,max_effective,10,30,3,3,0.05,0.95,0.8838601238297434,4,16.0,1,16.0,1,16.0,1,16.0,1
8695,max_effective,10,30,3,3,0.05,0.95,0.8911228532166422,6,23.0,1,23.0,1,23.0,1,23.0,1
8696,max_effective,10,30,3,3,0.05,0.95,0.8250508895126745,9,24.0,1,24.0,1,24.0,1,24.0,1
8697,max_effective,10,30,3,3,0.05,0.95,0.7707721429635981,5,16.0,1,16.0,1,16.0,1,16.0,1
8698,max_effective,10,30,3,3,0.05,0.95,0.770642586342519,9,19.0,1,19.0,1,19.0,1,19.0,1
8699,max_effective,10,30,3,3,0.05,0.95,0.9441421173776464,29,71.0,0,69.0,0,67.0,0,72.0,1
8700,max_effective,10,30,3,3,0.05,0.95,0.9094562591027198,13,25.0,1,25.0,1,25.0,1,25.0,1
8701,max_effective,10,30,3,3,0.05,0.95,0.8702682689774414,10,20.0,1,20.0,1,20.0,1,20.0,1
8702,max_effective,10,30,3,3,0.05,0.95,0.9001278588940856,6,22.0,1,22.0,1,22.0,1,22.0,1
8703,max_effective,10,30,3,3,0.05,0.95,0.825870936524206,12,39.0,1,39.0,1,39.0,1,39.0,1
8704,max_effective,10,30,3,3,0.05,0.95,0.8706546747114956,12,34.0,1,34.0,1,34.0,1,34.0,1
8705,max_effective,10,30,3,3,0.05,0.95,0.902702421946828,26,55.0,1,55.0,1,55.0,1,55.0,1
8706,max_effective,10,30,3,3,0.05,0.95,0.7613755192818404,8,30.0,1,30.0,1,30.0,1,30.0,1
8707,max_effective,10,30,3,3,0.05,0.95,0.8217137209624207,5,17.0,1,17.0,1,17.0,1,17.0,1
8708,max_effective,10,30,3,3,0.05,0.95,0.787812898290693,8,25.0,1,25.0,1,25.0,1,25.0,1
8709,max_effective,10,30,3,3,0.05,0.95,0.9384123338837088,11,31.0,1,31.0,1,31.0,1,31.0,1
8710,max_effective,10,30,3,3,0.05,0.95,0.9030162075031786,15,44.0,1,44.0,1,44.0,1,44.0,1
8711,max_effective,10,30,3,3,0.05,0.95,0.8849600415620543,10,29.0,1,29.0,1,29.0,1,29.0,1
8712,max_effective,10,30,3,3,0.05,0.95,0.8221015197169919,7,27.0,1,27.0,1,27.0,1,27.0,1
8713,max_effective,10,30,3,3,0.05,0.95,0.9227516135750564,10,29.0,1,29.0,1,29.0,1,29.0,1
8714,max_effective,10,30,3,3,0.05,0.95,0.8596064569534596,12,33.0,1,33.0,1,33.0,1,33.0,1
8715,max_effective,10,30,3,3,0.05,0.95,0.8913175644155169,4,20.0,1,20.0,1,20.0,1,20.0,1
8716,max_effective,10,30,3,3,0.05,0.95,0.928558331722366,23,49.0,1,49.0,1,49.0,1,49.0,1
8717,max_effective,10,30,3,3,0.05,0.95,0.8385632652503447,6,23.0,1,23.0,1,23.0,1,23.0,1
8718,max_effective,10,30,3,3,0.05,0.95,0.8083455216973624,8,26.0,1,26.0,1,26.0,1,26.0,1
8719,max_effective,10,30,3,3,0.05,0.95,0.8535150654209019,13,30.0,1,30.0,1,30.0,1,30.0,1
8720,max_effective,10,30,3,3,0.05,0.95,0.867964353641621,9,25.0,1,25.0,1,25.0,1,24.0,0
8721,max_effective,10,30,3,3,0.05,0.95,0.9100746162257184,10,29.0,1,29.0,1,29.0,1,29.0,1
8722,max_effective,10,30,3,3,0.05,0.95,0.8994864156012884,4,20.0,1,20.0,1,20.0,1,20.0,1
8723,max_effective,10,30,3,3,0.05,0.95,0.9295244110810966,11,27.0,1,27.0,1,27.0,1,27.0,1
8724,max_effective,10,30,3,3,0.05,0.95,0.8145076279664655,2,11.0,1,11.0,1,11.0,1,11.0,1
8725,max_effective,10,30,3,3,0.05,0.95,0.9328882719347122,12,30.0,1,30.0,1,30.0,1,30.0,1
8726,max_effective,10,30,3,3,0.05,0.95,0.8365403795343258,6,25.0,1,25.0,1,25.0,1,25.0,1
8727,max_effective,10,30,3,3,0.05,0.95,0.8022168277348362,10,27.0,1,27.0,1,27.0,1,27.0,1
8728,max_effective,10,30,3,3,0.05,0.95,0.9158987755813488,5,19.0,1,19.0,1,19.0,1,19.0,1
8729,max_effective,10,30,3,3,0.05,0.95,0.9489930784974132,23,48.0,1,48.0,1,48.0,1,48.0,1
8730,max_effective,10,30,3,3,0.05,0.95,0.8836924218408464,5,18.0,1,18.0,1,18.0,1,18.0,1
8731,max_effective,10,30,3,3,0.05,0.95,0.761197594939581,4,16.0,1,16.0,1,16.0,1,16.0,1
8732,max_effective,10,30,3,3,0.05,0.95,0.8617881963604288,7,32.0,1,32.0,1,32.0,1,32.0,1
8733,max_effective,10,30,3,3,0.05,0.95,0.7977403995583131,9,33.0,1,33.0,1,33.0,1,33.0,1
8734,max_effective,10,30,3,3,0.05,0.95,0.7408950305500903,4,23.0,1,23.0,1,23.0,1,23.0,1
8735,max_effective,10,30,3,3,0.05,0.95,0.8226177147472732,14,24.0,1,24.0,1,24.0,1,24.0,1
8736,max_effective,10,30,3,3,0.05,0.95,0.9213663065062372,9,30.0,1,30.0,1,30.0,1,30.0,1
8737,max_effective,10,30,3,3,0.05,0.95,0.741006082981342,3,16.0,1,16.0,1,16.0,1,16.0,1
8738,max_effective,10,30,3,3,0.05,0.95,0.9133094844332756,19,41.0,1,41.0,1,41.0,1,41.0,1
8739,max_effective,10,30,3,3,0.05,0.95,0.900810204873731,3,19.0,1,19.0,1,19.0,1,19.0,1
8740,max_effective,10,30,3,3,0.05,0.95,0.946930657045046,9,30.0,1,30.0,1,30.0,1,30.0,1
8741,max_effective,10,30,3,3,0.05,0.95,0.8997567647647624,8,23.0,1,23.0,1,23.0,1,23.0,1
8742,max_effective,10,30,3,3,0.05,0.95,0.8116581826793758,3,16.0,1,16.0,1,16.0,1,16.0,1
8743,max_effective,10,30,3,3,0.05,0.95,0.939212186417728,12,24.0,1,24.0,1,24.0,1,24.0,1
8744,max_effective,10,30,3,3,0.05,0.95,0.753432420796317,12,25.0,1,25.0,1,25.0,1,25.0,1
8745,max_effective,10,30,3,3,0.05,0.95,0.9389636171320944,9,20.0,1,20.0,1,20.0,1,20.0,1
8746,max_effective,10,30,3,3,0.05,0.95,0.8992082258688335,18,40.0,1,40.0,1,40.0,1,40.0,1
8747,max_effective,10,30,3,3,0.05,0.95,0.7433832672404631,5,19.0,1,19.0,1,19.0,1,19.0,1
8748,max_effective,10,30,3,3,0.05,0.95,0.9329413950942572,32,70.0,0,75.0,0,79.0,0,83.0,1
8749,max_effective,10,30,3,3,0.05,0.95,0.9402644701786184,10,30.0,1,30.0,1,30.0,1,30.0,1
8750,max_effective,10,30,3,3,0.05,0.95,0.5413594379712064,2,13.0,1,13.0,1,13.0,1,13.0,1
8751,max_effective,10,30,3,3,0.05,0.95,0.9334734082002342,8,24.0,1,24.0,1,24.0,1,24.0,1
8752,max_effective,10,30,3,3,0.05,0.95,0.7722968398784571,3,13.0,1,13.0,1,13.0,1,12.0,0
8753,max_effective,10,30,3,3,0.05,0.95,0.8937282256974386,16,46.0,1,46.0,1,46.0,1,46.0,1
8754,max_effective,10,30,3,3,0.05,0.95,0.9433744901917244,16,46.0,1,46.0,1,46.0,1,46.0,1
8755,max_effective,10,30,3,3,0.05,0.95,0.8913308168417041,8,21.0,1,21.0,1,21.0,1,21.0,1
8756,max_effective,10,30,3,3,0.05,0.95,0.8646384812079608,13,34.0,1,34.0,1,34.0,1,34.0,1
8757,max_effective,10,30,3,3,0.05,0.95,0.9400563674943816,12,40.0,1,40.0,1,40.0,1,40.0,1
8758,max_effective,10,30,3,3,0.05,0.95,0.8848104778856,9,26.0,1,26.0,1,26.0,1,26.0,1
8759,max_effective,10,30,3,3,0.05,0.95,0.9387067687241868,3,18.0,1,18.0,1,18.0,1,18.0,1
8760,max_effective,10,30,3,3,0.05,0.95,0.8865914043525432,3,16.0,1,16.0,1,16.0,1,16.0,1
8761,max_effective,10,30,3,3,0.05,0.95,0.8270272272307801,2,13.0,1,13.0,1,13.0,1,13.0,1
8762,max_effective,10,30,3,3,0.05,0.95,0.8324493139383072,18,31.0,1,31.0,1,31.0,1,30.0,0
8763,max_effective,10,30,3,3,0.05,0.95,0.922042871437286,4,16.0,1,16.0,1,16.0,1,16.0,1
8764,max_effective,10,30,3,3,0.05,0.95,0.6746652064882979,6,19.0,1,19.0,1,19.0,1,19.0,1
8765,max_effective,10,30,3,3,0.05,0.95,0.9225522407201184,34,49.0,1,49.0,1,49.0,1,49.0,1
8766,max_effective,10,30,3,3,0.05,0.95,0.8429006421035967,4,23.0,1,23.0,1,23.0,1,23.0,1
8767,max_effective,10,30,3,3,0.05,0.95,0.8357022935663379,10,26.0,1,26.0,1,26.0,1,26.0,1
8768,max_effective,10,30,3,3,0.05,0.95,0.8549433202604758,8,34.0,1,34.0,1,34.0,1,34.0,1
8769,max_effective,10,30,3,3,0.05,0.95,0.9128703188163916,40,66.0,0,65.0,0,65.0,0,77.0,1
8770,max_effective,10,30,3,3,0.05,0.95,0.7611737946778968,9,28.0,1,28.0,1,28.0,1,28.0,1
8771,max_effective,10,30,3,3,0.05,0.95,0.9346983411630054,8,28.0,1,28.0,1,28.0,1,28.0,1
8772,max_effective,10,30,3,3,0.05,0.95,0.876179088539977,10,44.0,1,44.0,1,44.0,1,44.0,1
8773,max_effective,10,30,3,3,0.05,0.95,0.9434239049572688,27,57.0,0,58.0,1,58.0,1,58.0,1
8774,max_effective,10,30,3,3,0.05,0.95,0.935311259831186,19,50.0,1,50.0,1,50.0,1,50.0,1
8775,max_effective,10,30,3,3,0.05,0.95,0.8946239453368484,11,43.0,1,43.0,1,43.0,1,43.0,1
8776,max_effective,10,30,3,3,0.05,0.95,0.9002241147706413,13,38.0,1,38.0,1,38.0,1,38.0,1
8777,max_effective,10,30,3,3,0.05,0.95,0.7969954835898854,4,14.0,1,14.0,1,14.0,1,14.0,1
8778,max_effective,10,30,3,3,0.05,0.95,0.9406000143243198,18,40.0,1,40.0,1,40.0,1,40.0,1
8779,max_effective,10,30,3,3,0.05,0.95,0.9489635227171598,9,33.0,1,33.0,1,33.0,1,33.0,1
8780,max_effective,10,30,3,3,0.05,0.95,0.9018821866612547,4,23.0,1,23.0,1,23.0,1,23.0,1
8781,max_effective,10,30,3,3,0.05,0.95,0.924731617723986,34,62.0,0,64.0,0,70.0,1,70.0,1
8782,max_effective,10,30,3,3,0.05,0.95,0.9162557527276968,14,39.0,1,39.0,1,39.0,1,39.0,1
8783,max_effective,10,30,3,3,0.05,0.95,0.9474281260096212,78,70.0,0,80.0,0,84.0,1,79.0,0
8784,max_effective,10,30,3,3,0.05,0.95,0.8358697544944899,14,33.0,1,33.0,1,33.0,1,32.0,0
8785,max_effective,10,30,3,3,0.05,0.95,0.8316745086323531,15,38.0,1,38.0,1,38.0,1,38.0,1
8786,max_effective,10,30,3,3,0.05,0.95,0.8755748924743288,17,39.0,1,39.0,1,39.0,1,39.0,1
8787,max_effective,10,30,3,3,0.05,0.95,0.8461439378862147,11,26.0,1,26.0,1,26.0,1,26.0,1
8788,max_effective,10,30,3,3,0.05,0.95,0.8992763239743781,18,49.0,1,49.0,1,49.0,1,49.0,1
8789,max_effective,10,30,3,3,0.05,0.95,0.8020478857486638,7,34.0,1,34.0,1,34.0,1,34.0,1
8790,max_effective,10,30,3,3,0.05,0.95,0.9129181874391104,18,37.0,1,37.0,1,37.0,1,37.0,1
8791,max_effective,10,30,3,3,0.05,0.95,0.8942193418909697,16,29.0,1,29.0,1,29.0,1,29.0,1
8792,max_effective,10,30,3,3,0.05,0.95,0.937621224597588,11,35.0,1,35.0,1,35.0,1,35.0,1
8793,max_effective,10,30,3,3,0.05,0.95,0.9363912911578468,31,60.0,0,71.0,0,72.0,1,72.0,1
8794,max_effective,10,30,3,3,0.05,0.95,0.9462284421030952,41,67.0,0,75.0,1,75.0,1,74.0,0
8795,max_effective,10,30,3,3,0.05,0.95,0.9151240581418348,9,23.0,1,23.0,1,23.0,1,23.0,1
8796,max_effective,10,30,3,3,0.05,0.95,0.8596135227527836,7,25.0,1,25.0,1,25.0,1,25.0,1
8797,max_effective,10,30,3,3,0.05,0.95,0.8583251598364545,8,22.0,1,22.0,1,22.0,1,22.0,1
8798,max_effective,10,30,3,3,0.05,0.95,0.9161406880574404,6,26.0,1,26.0,1,26.0,1,26.0,1
8799,max_effective,10,30,3,3,0.05,0.95,0.8363657969944175,11,37.0,1,37.0,1,37.0,1,37.0,1
8800,max_effective,10,30,3,3,0.05,0.95,0.8867931188265215,10,32.0,1,32.0,1,32.0,1,32.0,1
8801,max_effective,10,30,3,3,0.05,0.95,0.9260383451182032,31,43.0,1,43.0,1,43.0,1,43.0,1
8802,max_effective,10,30,3,3,0.05,0.95,0.8585125977622647,8,26.0,1,26.0,1,26.0,1,26.0,1
8803,max_effective,10,30,3,3,0.05,0.95,0.8218543746180722,3,15.0,1,15.0,1,15.0,1,15.0,1
8804,max_effective,10,30,3,3,0.05,0.95,0.8950012219596706,7,24.0,1,24.0,1,24.0,1,24.0,1
8805,max_effective,10,30,3,3,0.05,0.95,0.8066692425921291,11,33.0,1,33.0,1,33.0,1,33.0,1
8806,max_effective,10,30,3,3,0.05,0.95,0.9088560054009464,22,43.0,1,43.0,1,43.0,1,43.0,1
8807,max_effective,10,30,3,3,0.05,0.95,0.9407817734750672,10,29.0,1,29.0,1,29.0,1,27.0,0
8808,max_effective,10,30,3,3,0.05,0.95,0.8842495648572086,30,42.0,1,42.0,1,42.0,1,42.0,1
8809,max_effective,10,30,3,3,0.05,0.95,0.9246045274674808,16,38.0,1,38.0,1,38.0,1,38.0,1
8810,max_effective,10,30,3,3,0.05,0.95,0.7479002573023786,8,24.0,1,24.0,1,24.0,1,24.0,1
8811,max_effective,10,30,3,3,0.05,0.95,0.9268675368864148,26,50.0,1,50.0,1,50.0,1,50.0,1
8812,max_effective,10,30,3,3,0.05,0.95,0.8025778449023615,5,18.0,1,18.0,1,18.0,1,17.0,0
8813,max_effective,10,30,3,3,0.05,0.95,0.8990115061597442,7,26.0,1,26.0,1,26.0,1,26.0,1
8814,max_effective,10,30,3,3,0.05,0.95,0.8636544537879166,6,22.0,1,22.0,1,22.0,1,22.0,1
8815,max_effective,10,30,3,3,0.05,0.95,0.702142274693934,7,19.0,1,19.0,1,19.0,1,19.0,1
8816,max_effective,10,30,3,3,0.05,0.95,0.8719701518138556,21,71.0,1,68.0,0,69.0,0,68.0,0
8817,max_effective,10,30,3,3,0.05,0.95,0.9129827630526952,4,20.0,1,20.0,1,20.0,1,19.0,0
8818,max_effective,10,30,3,3,0.05,0.95,0.641409659415033,2,11.0,1,11.0,1,11.0,1,11.0,1
8819,max_effective,10,30,3,3,0.05,0.95,0.8897399439026553,4,19.0,1,19.0,1,19.0,1,19.0,1
8820,max_effective,10,30,3,3,0.05,0.95,0.8217565695194814,7,28.0,1,28.0,1,28.0,1,28.0,1
8821,max_effective,10,30,3,3,0.05,0.95,0.9410848476579812,17,33.0,1,33.0,1,33.0,1,33.0,1
8822,max_effective,10,30,3,3,0.05,0.95,0.7617749686364225,7,19.0,1,19.0,1,19.0,1,19.0,1
8823,max_effective,10,30,3,3,0.05,0.95,0.8067347412509197,3,15.0,1,15.0,1,15.0,1,15.0,1
8824,max_effective,10,30,3,3,0.05,0.95,0.9190373258042616,11,30.0,1,30.0,1,30.0,1,30.0,1
8825,max_effective,10,30,3,3,0.05,0.95,0.8819838932656134,5,21.0,1,21.0,1,21.0,1,21.0,1
8826,max_effective,10,30,3,3,0.05,0.95,0.9035023389351364,13,45.0,1,45.0,1,45.0,1,45.0,1
8827,max_effective,10,30,3,3,0.05,0.95,0.816503189764998,5,19.0,1,19.0,1,19.0,1,19.0,1
8828,max_effective,10,30,3,3,0.05,0.95,0.9121224175826332,12,33.0,1,33.0,1,33.0,1,33.0,1
8829,max_effective,10,30,3,3,0.05,0.95,0.8214661006859969,4,15.0,1,15.0,1,15.0,1,15.0,1
8830,max_effective,10,30,3,3,0.05,0.95,0.7674887154907072,9,25.0,1,25.0,1,25.0,1,25.0,1
8831,max_effective,10,30,3,3,0.05,0.95,0.928131808568938,73,67.0,0,74.0,0,78.0,1,76.0,0
8832,max_effective,10,30,3,3,0.05,0.95,0.8324226515181677,3,13.0,1,13.0,1,13.0,1,13.0,1
8833,max_effective,10,30,3,3,0.05,0.95,0.8715149061133308,11,26.0,1,26.0,1,26.0,1,25.0,0
8834,max_effective,10,30,3,3,0.05,0.95,0.9163496019902656,5,25.0,1,25.0,1,25.0,1,25.0,1
8835,max_effective,10,30,3,3,0.05,0.95,0.9399506155878632,7,26.0,1,26.0,1,26.0,1,26.0,1
8836,max_effective,10,30,3,3,0.05,0.95,0.8771718233758933,19,38.0,1,38.0,1,38.0,1,38.0,1
8837,max_effective,10,30,3,3,0.05,0.95,0.9107655921227402,7,28.0,1,28.0,1,28.0,1,28.0,1
8838,max_effective,10,30,3,3,0.05,0.95,0.8309107969195458,4,18.0,1,18.0,1,18.0,1,18.0,1
8839,max_effective,10,30,3,3,0.05,0.95,0.8629777169127366,13,42.0,1,42.0,1,42.0,1,42.0,1
8840,max_effective,10,30,3,3,0.05,0.95,0.8754474135209467,15,26.0,1,26.0,1,26.0,1,26.0,1
8841,max_effective,10,30,3,3,0.05,0.95,0.9039965088063224,8,24.0,1,24.0,1,24.0,1,24.0,1
8842,max_effective,10,30,3,3,0.05,0.95,0.9224624104866128,21,38.0,1,38.0,1,38.0,1,38.0,1
8843,max_effective,10,30,3,3,0.05,0.95,0.9498008414449588,7,26.0,1,26.0,1,26.0,1,26.0,1
8844,max_effective,10,30,3,3,0.05,0.95,0.7322226290536296,4,18.0,1,18.0,1,18.0,1,18.0,1
8845,max_effective,10,30,3,3,0.05,0.95,0.8315745765660245,11,35.0,1,35.0,1,35.0,1,35.0,1
8846,max_effective,10,30,3,3,0.05,0.95,0.9411047075852936,10,46.0,1,46.0,1,46.0,1,46.0,1
8847,max_effective,10,30,3,3,0.05,0.95,0.7623223622240581,3,14.0,1,14.0,1,14.0,1,14.0,1
8848,max_effective,10,30,3,3,0.05,0.95,0.9003657319225824,22,42.0,1,42.0,1,42.0,1,42.0,1
8849,max_effective,10,30,3,3,0.05,0.95,0.9047430729206288,26,41.0,1,41.0,1,41.0,1,41.0,1
8850,max_effective,10,30,3,3,0.05,0.95,0.9466894222004826,6,22.0,1,22.0,1,22.0,1,22.0,1
8851,max_effective,10,30,3,3,0.05,0.95,0.890127227606812,16,39.0,1,39.0,1,39.0,1,39.0,1
8852,max_effective,10,30,3,3,0.05,0.95,0.8672958189233196,11,37.0,1,37.0,1,37.0,1,37.0,1
8853,max_effective,10,30,3,3,0.05,0.95,0.5997534459779578,3,14.0,1,14.0,1,14.0,1,14.0,1
8854,max_effective,10,30,3,3,0.05,0.95,0.9149195908757244,26,43.0,1,43.0,1,43.0,1,43.0,1
8855,max_effective,10,30,3,3,0.05,0.95,0.8927380109069922,8,27.0,1,27.0,1,27.0,1,27.0,1
8856,max_effective,10,30,3,3,0.05,0.95,0.9430724823784296,9,35.0,1,35.0,1,35.0,1,35.0,1
8857,max_effective,10,30,3,3,0.05,0.95,0.6934217016882355,5,21.0,1,21.0,1,21.0,1,21.0,1
8858,max_effective,10,30,3,3,0.05,0.95,0.7360888334640646,3,16.0,1,16.0,1,16.0,1,16.0,1
8859,max_effective,10,30,3,3,0.05,0.95,0.9075097041754302,27,52.0,1,52.0,1,52.0,1,52.0,1
8860,max_effective,10,30,3,3,0.05,0.95,0.919877206463387,12,31.0,1,31.0,1,31.0,1,31.0,1
8861,max_effective,10,30,3,3,0.05,0.95,0.8591537575852336,4,16.0,1,16.0,1,16.0,1,16.0,1
8862,max_effective,10,30,3,3,0.05,0.95,0.9473969405872998,11,24.0,1,24.0,1,24.0,1,24.0,1
8863,max_effective,10,30,3,3,0.05,0.95,0.9379729999696568,51,69.0,0,72.0,1,72.0,1,72.0,1
8864,max_effective,10,30,3,3,0.05,0.95,0.90576386509573,28,56.0,1,56.0,1,56.0,1,56.0,1
8865,max_effective,10,30,3,3,0.05,0.95,0.8926077018573643,24,40.0,1,40.0,1,40.0,1,40.0,1
8866,max_effective,10,30,3,3,0.05,0.95,0.9240132758061248,7,24.0,1,24.0,1,24.0,1,24.0,1
8867,max_effective,10,30,3,3,0.05,0.95,0.9325848684308468,17,39.0,1,39.0,1,39.0,1,39.0,1
8868,max_effective,10,30,3,3,0.05,0.95,0.8311727400769152,6,19.0,1,19.0,1,19.0,1,19.0,1
8869,max_effective,10,30,3,3,0.05,0.95,0.9464285430091024,25,63.0,1,62.0,0,61.0,0,61.0,0
8870,max_effective,10,30,3,3,0.05,0.95,0.874426547889543,12,31.0,1,31.0,1,31.0,1,31.0,1
8871,max_effective,10,30,3,3,0.05,0.95,0.9423592355333732,12,39.0,1,39.0,1,39.0,1,39.0,1
8872,max_effective,10,30,3,3,0.05,0.95,0.9213642680886024,24,71.0,0,73.0,0,75.0,1,74.0,0
8873,max_effective,10,30,3,3,0.05,0.95,0.9041466907488416,14,32.0,1,32.0,1,32.0,1,32.0,1
8874,max_effective,10,30,3,3,0.05,0.95,0.9350301669307202,10,28.0,1,28.0,1,28.0,1,28.0,1
8875,max_effective,10,30,3,3,0.05,0.95,0.7692930619722607,2,14.0,1,14.0,1,14.0,1,14.0,1
8876,max_effective,10,30,3,3,0.05,0.95,0.928319687632927,16,31.0,1,31.0,1,31.0,1,30.0,0
8877,max_effective,10,30,3,3,0.05,0.95,0.766788841119774,4,17.0,1,17.0,1,17.0,1,17.0,1
8878,max_effective,10,30,3,3,0.05,0.95,0.9314208219966276,13,43.0,1,43.0,1,43.0,1,43.0,1
8879,max_effective,10,30,3,3,0.05,0.95,0.9470173166209668,11,40.0,1,40.0,1,40.0,1,40.0,1
8880,max_effective,10,30,3,3,0.05,0.95,0.8699349768502523,16,47.0,1,47.0,1,47.0,1,47.0,1
8881,max_effective,10,30,3,3,0.05,0.95,0.8944860736886404,12,29.0,1,29.0,1,29.0,1,26.0,0
8882,max_effective,10,30,3,3,0.05,0.95,0.8094316547553454,12,41.0,1,41.0,1,41.0,1,41.0,1
8883,max_effective,10,30,3,3,0.05,0.95,0.8200695078815963,4,19.0,1,19.0,1,19.0,1,19.0,1
8884,max_effective,10,30,3,3,0.05,0.95,0.8433669132373853,20,36.0,1,36.0,1,36.0,1,36.0,1
8885,max_effective,10,30,3,3,0.05,0.95,0.7903947348395927,5,19.0,1,19.0,1,19.0,1,19.0,1
8886,max_effective,10,30,3,3,0.05,0.95,0.9205418720546876,10,27.0,1,27.0,1,27.0,1,27.0,1
8887,max_effective,10,30,3,3,0.05,0.95,0.7959231767733226,9,30.0,1,30.0,1,30.0,1,30.0,1
8888,max_effective,10,30,3,3,0.05,0.95,0.6568057209449375,7,18.0,1,18.0,1,18.0,1,18.0,1
8889,max_effective,10,30,3,3,0.05,0.95,0.8818611065763154,12,33.0,1,33.0,1,33.0,1,33.0,1
8890,max_effective,10,30,3,3,0.05,0.95,0.896782761275688,15,44.0,1,44.0,1,44.0,1,44.0,1
8891,max_effective,10,30,3,3,0.05,0.95,0.9299150138438294,23,66.0,1,66.0,1,66.0,1,66.0,1
8892,max_effective,10,30,3,3,0.05,0.95,0.9139932229017212,30,48.0,1,48.0,1,48.0,1,48.0,1
8893,max_effective,10,30,3,3,0.05,0.95,0.9386667430337612,15,46.0,1,46.0,1,46.0,1,46.0,1
8894,max_effective,10,30,3,3,0.05,0.95,0.92519796889236,5,22.0,1,22.0,1,22.0,1,21.0,0
8895,max_effective,10,30,3,3,0.05,0.95,0.7447517937895338,7,24.0,1,24.0,1,24.0,1,24.0,1
8896,max_effective,10,30,3,3,0.05,0.95,0.945338681480184,34,53.0,1,53.0,1,53.0,1,53.0,1
8897,max_effective,10,30,3,3,0.05,0.95,0.9175183280530548,13,35.0,1,35.0,1,35.0,1,35.0,1
8898,max_effective,10,30,3,3,0.05,0.95,0.9492362410165168,8,24.0,1,24.0,1,24.0,1,24.0,1
8899,max_effective,10,30,3,3,0.05,0.95,0.8861910116183774,13,42.0,1,42.0,1,42.0,1,42.0,1
8900,max_effective,10,30,3,3,0.05,0.95,0.8813779364169132,39,54.0,1,54.0,1,54.0,1,54.0,1
8901,max_effective,10,30,3,3,0.05,0.95,0.8352902267447067,3,16.0,1,16.0,1,16.0,1,16.0,1
8902,max_effective,10,30,3,3,0.05,0.95,0.7820784280738677,10,29.0,1,29.0,1,29.0,1,28.0,0
8903,max_effective,10,30,3,3,0.05,0.95,0.8649439744597913,6,25.0,1,25.0,1,25.0,1,25.0,1
8904,max_effective,10,30,3,3,0.05,0.95,0.865866952992921,8,33.0,1,33.0,1,33.0,1,33.0,1
8905,max_effective,10,30,3,3,0.05,0.95,0.8451603879900955,5,21.0,1,21.0,1,21.0,1,21.0,1
8906,max_effective,10,30,3,3,0.05,0.95,0.9072466792407852,4,17.0,1,17.0,1,17.0,1,17.0,1
8907,max_effective,10,30,3,3,0.05,0.95,0.8138819921961534,8,21.0,1,21.0,1,21.0,1,21.0,1
8908,max_effective,10,30,3,3,0.05,0.95,0.8455496887448127,4,15.0,1,15.0,1,15.0,1,15.0,1
8909,max_effective,10,30,3,3,0.05,0.95,0.812477161970325,4,16.0,1,16.0,1,16.0,1,16.0,1
8910,max_effective,10,30,3,3,0.05,0.95,0.8986786060154117,14,33.0,1,33.0,1,33.0,1,33.0,1
8911,max_effective,10,30,3,3,0.05,0.95,0.845781448901653,4,15.0,1,15.0,1,15.0,1,15.0,1
8912,max_effective,10,30,3,3,0.05,0.95,0.9232248452316484,3,15.0,1,15.0,1,15.0,1,15.0,1
8913,max_effective,10,30,3,3,0.05,0.95,0.9329017771678686,31,60.0,0,63.0,1,63.0,1,63.0,1
8914,max_effective,10,30,3,3,0.05,0.95,0.7529071915996298,4,18.0,1,18.0,1,18.0,1,18.0,1
8915,max_effective,10,30,3,3,0.05,0.95,0.8522847444083889,13,45.0,1,45.0,1,45.0,1,45.0,1
8916,max_effective,10,30,3,3,0.05,0.95,0.8652206087906307,5,20.0,1,20.0,1,20.0,1,20.0,1
8917,max_effective,10,30,3,3,0.05,0.95,0.9210008546972316,52,66.0,0,74.0,0,75.0,1,74.0,0
8918,max_effective,10,30,3,3,0.05,0.95,0.7495506013663077,6,18.0,1,18.0,1,18.0,1,18.0,1
8919,max_effective,10,30,3,3,0.05,0.95,0.822842500119261,6,18.0,1,18.0,1,18.0,1,17.0,0
8920,max_effective,10,30,3,3,0.05,0.95,0.9436605516493524,45,61.0,1,61.0,1,61.0,1,61.0,1
8921,max_effective,10,30,3,3,0.05,0.95,0.9252335698800102,16,52.0,1,52.0,1,52.0,1,49.0,0
8922,max_effective,10,30,3,3,0.05,0.95,0.924908617503012,6,23.0,1,23.0,1,23.0,1,23.0,1
8923,max_effective,10,30,3,3,0.05,0.95,0.8250426401401026,8,32.0,1,32.0,1,32.0,1,32.0,1
8924,max_effective,10,30,3,3,0.05,0.95,0.8404961796452959,12,38.0,1,38.0,1,38.0,1,38.0,1
8925,max_effective,10,30,3,3,0.05,0.95,0.9264737524409128,4,13.0,1,13.0,1,13.0,1,13.0,1
8926,max_effective,10,30,3,3,0.05,0.95,0.9131883914731684,27,62.0,1,62.0,1,62.0,1,62.0,1
8927,max_effective,10,30,3,3,0.05,0.95,0.8687250476887708,5,22.0,1,22.0,1,22.0,1,22.0,1
8928,max_effective,10,30,3,3,0.05,0.95,0.8227376621981426,12,27.0,1,27.0,1,27.0,1,27.0,1
8929,max_effective,10,30,3,3,0.05,0.95,0.7717728560471723,13,29.0,1,29.0,1,29.0,1,29.0,1
8930,max_effective,10,30,3,3,0.05,0.95,0.7591933683455636,7,25.0,1,25.0,1,25.0,1,25.0,1
8931,max_effective,10,30,3,3,0.05,0.95,0.6730724042797745,7,17.0,1,17.0,1,17.0,1,17.0,1
8932,max_effective,10,30,3,3,0.05,0.95,0.8349134583698252,5,15.0,1,15.0,1,15.0,1,14.0,0
8933,max_effective,10,30,3,3,0.05,0.95,0.8789046306201596,43,64.0,1,64.0,1,64.0,1,64.0,1
8934,max_effective,10,30,3,3,0.05,0.95,0.9096929361639756,8,28.0,1,28.0,1,28.0,1,28.0,1
8935,max_effective,10,30,3,3,0.05,0.95,0.8253513256985588,10,37.0,1,37.0,1,37.0,1,37.0,1
8936,max_effective,10,30,3,3,0.05,0.95,0.6780738589880934,10,35.0,1,35.0,1,35.0,1,35.0,1
8937,max_effective,10,30,3,3,0.05,0.95,0.8819489802607339,9,25.0,1,25.0,1,25.0,1,25.0,1
8938,max_effective,10,30,3,3,0.05,0.95,0.8877505758298753,5,23.0,1,23.0,1,23.0,1,23.0,1
8939,max_effective,10,30,3,3,0.05,0.95,0.9428629543886476,22,44.0,1,44.0,1,44.0,1,44.0,1
8940,max_effective,10,30,3,3,0.05,0.95,0.8439937961742553,10,37.0,1,37.0,1,37.0,1,37.0,1
8941,max_effective,10,30,3,3,0.05,0.95,0.9044522826703306,34,52.0,1,52.0,1,52.0,1,52.0,1
8942,max_effective,10,30,3,3,0.05,0.95,0.934512727472962,6,19.0,1,19.0,1,19.0,1,19.0,1
8943,max_effective,10,30,3,3,0.05,0.95,0.790392936074014,4,16.0,1,16.0,1,16.0,1,16.0,1
8944,max_effective,10,30,3,3,0.05,0.95,0.9356668857409433,7,28.0,1,28.0,1,28.0,1,28.0,1
8945,max_effective,10,30,3,3,0.05,0.95,0.8616209962985837,19,40.0,1,40.0,1,40.0,1,40.0,1
8946,max_effective,10,30,3,3,0.05,0.95,0.8490535588873741,7,25.0,1,25.0,1,25.0,1,25.0,1
8947,max_effective,10,30,3,3,0.05,0.95,0.922492739948794,6,23.0,1,23.0,1,23.0,1,23.0,1
8948,max_effective,10,30,3,3,0.05,0.95,0.9205819033830576,85,74.0,0,78.0,0,82.0,0,88.0,1
8949,max_effective,10,30,3,3,0.05,0.95,0.9449441088120604,10,28.0,1,28.0,1,28.0,1,28.0,1
8950,max_effective,10,30,3,3,0.05,0.95,0.937378435006023,36,71.0,0,76.0,0,83.0,1,79.0,0
8951,max_effective,10,30,3,3,0.05,0.95,0.8566810064345006,8,20.0,1,20.0,1,20.0,1,20.0,1
8952,max_effective,10,30,3,3,0.05,0.95,0.9119284637873948,15,40.0,1,40.0,1,40.0,1,40.0,1
8953,max_effective,10,30,3,3,0.05,0.95,0.9051895220605514,20,47.0,1,47.0,1,47.0,1,47.0,1
8954,max_effective,10,30,3,3,0.05,0.95,0.8176895574944256,14,35.0,1,35.0,1,35.0,1,35.0,1
8955,max_effective,10,30,3,3,0.05,0.95,0.8860874040431294,30,49.0,1,49.0,1,49.0,1,49.0,1
8956,max_effective,10,30,3,3,0.05,0.95,0.8754223182371039,17,44.0,1,44.0,1,44.0,1,44.0,1
8957,max_effective,10,30,3,3,0.05,0.95,0.932591910417226,8,21.0,1,21.0,1,21.0,1,19.0,0
8958,max_effective,10,30,3,3,0.05,0.95,0.9243490465957998,6,25.0,1,25.0,1,25.0,1,25.0,1
8959,max_effective,10,30,3,3,0.05,0.95,0.7574074974707855,4,16.0,1,16.0,1,16.0,1,16.0,1
8960,max_effective,10,30,3,3,0.05,0.95,0.7639655746248608,6,19.0,1,19.0,1,19.0,1,19.0,1
8961,max_effective,10,30,3,3,0.05,0.95,0.8830453826814683,17,48.0,1,48.0,1,48.0,1,48.0,1
8962,max_effective,10,30,3,3,0.05,0.95,0.9320433885384304,14,35.0,1,35.0,1,35.0,1,35.0,1
8963,max_effective,10,30,3,3,0.05,0.95,0.7885540474390774,11,30.0,1,30.0,1,30.0,1,30.0,1
8964,max_effective,10,30,3,3,0.05,0.95,0.7173956199372596,3,15.0,1,15.0,1,15.0,1,15.0,1
8965,max_effective,10,30,3,3,0.05,0.95,0.8012973562651319,9,26.0,1,26.0,1,26.0,1,26.0,1
8966,max_effective,10,30,3,3,0.05,0.95,0.8884692249635343,7,26.0,1,26.0,1,26.0,1,26.0,1
8967,max_effective,10,30,3,3,0.05,0.95,0.9083581171280594,22,45.0,1,45.0,1,45.0,1,45.0,1
8968,max_effective,10,30,3,3,0.05,0.95,0.9371501418217916,27,64.0,0,71.0,1,71.0,1,71.0,1
8969,max_effective,10,30,3,3,0.05,0.95,0.7973166648117826,5,24.0,1,24.0,1,24.0,1,24.0,1
8970,max_effective,10,30,3,3,0.05,0.95,0.91570413670384,9,23.0,1,23.0,1,23.0,1,23.0,1
8971,max_effective,10,30,3,3,0.05,0.95,0.9182064682874396,6,31.0,1,31.0,1,31.0,1,31.0,1
8972,max_effective,10,30,3,3,0.05,0.95,0.8215198775528284,10,30.0,1,30.0,1,30.0,1,30.0,1
8973,max_effective,10,30,3,3,0.05,0.95,0.7751319784006183,5,26.0,1,26.0,1,26.0,1,26.0,1
8974,max_effective,10,30,3,3,0.05,0.95,0.9073208644634232,8,25.0,1,25.0,1,25.0,1,25.0,1
8975,max_effective,10,30,3,3,0.05,0.95,0.802878714008577,4,15.0,1,15.0,1,15.0,1,15.0,1
8976,max_effective,10,30,3,3,0.05,0.95,0.8708297780437152,13,32.0,1,32.0,1,32.0,1,32.0,1
8977,max_effective,10,30,3,3,0.05,0.95,0.8969984734782126,10,31.0,1,31.0,1,31.0,1,31.0,1
8978,max_effective,10,30,3,3,0.05,0.95,0.7507352068523601,4,16.0,1,16.0,1,16.0,1,16.0,1
8979,max_effective,10,30,3,3,0.05,0.95,0.8376996026139564,13,24.0,1,24.0,1,24.0,1,24.0,1
8980,max_effective,10,30,3,3,0.05,0.95,0.9419471772464532,16,30.0,1,30.0,1,30.0,1,30.0,1
8981,max_effective,10,30,3,3,0.05,0.95,0.9053143017448504,3,16.0,1,16.0,1,16.0,1,16.0,1
8982,max_effective,10,30,3,3,0.05,0.95,0.8941303835162738,11,37.0,1,37.0,1,37.0,1,37.0,1
8983,max_effective,10,30,3,3,0.05,0.95,0.8716772637946267,16,30.0,1,30.0,1,30.0,1,30.0,1
8984,max_effective,10,30,3,3,0.05,0.95,0.878246397469765,7,23.0,1,23.0,1,23.0,1,23.0,1
8985,max_effective,10,30,3,3,0.05,0.95,0.9216682770579226,16,41.0,1,41.0,1,41.0,1,41.0,1
8986,max_effective,10,30,3,3,0.05,0.95,0.9252497037099854,9,25.0,1,25.0,1,25.0,1,25.0,1
8987,max_effective,10,30,3,3,0.05,0.95,0.6994285050958334,5,20.0,1,20.0,1,20.0,1,18.0,0
8988,max_effective,10,30,3,3,0.05,0.95,0.858565617236031,3,15.0,1,15.0,1,15.0,1,15.0,1
8989,max_effective,10,30,3,3,0.05,0.95,0.8241558204711048,5,18.0,1,18.0,1,18.0,1,18.0,1
8990,max_effective,10,30,3,3,0.05,0.95,0.9430418228840406,8,20.0,1,20.0,1,20.0,1,20.0,1
8991,max_effective,10,30,3,3,0.05,0.95,0.8612967998159342,12,36.0,1,36.0,1,36.0,1,36.0,1
8992,max_effective,10,30,3,3,0.05,0.95,0.9288054029938784,22,46.0,1,46.0,1,46.0,1,46.0,1
8993,max_effective,10,30,3,3,0.05,0.95,0.940993012248174,6,19.0,1,19.0,1,19.0,1,18.0,0
8994,max_effective,10,30,3,3,0.05,0.95,0.9224673149596156,17,46.0,1,46.0,1,46.0,1,46.0,1
8995,max_effective,10,30,3,3,0.05,0.95,0.9431510003936352,9,31.0,1,31.0,1,31.0,1,31.0,1
8996,max_effective,10,30,3,3,0.05,0.95,0.8463641434741986,5,17.0,1,17.0,1,17.0,1,17.0,1
8997,max_effective,10,30,3,3,0.05,0.95,0.8938385031770028,17,33.0,1,33.0,1,33.0,1,33.0,1
8998,max_effective,10,30,3,3,0.05,0.95,0.8853442476608526,25,57.0,0,58.0,1,58.0,1,58.0,1
8999,max_effective,10,30,3,3,0.05,0.95,0.8562276862072722,20,53.0,1,53.0,1,53.0,1,53.0,1
9000,max_effective,10,30,3,3,0.05,0.95,0.939136312299362,27,51.0,1,51.0,1,51.0,1,51.0,1
9001,max_effective,10,30,3,3,0.05,0.95,0.8640852756943856,6,24.0,1,24.0,1,24.0,1,24.0,1
9002,max_effective,10,30,3,3,0.05,0.95,0.9258002348772936,12,24.0,1,24.0,1,24.0,1,24.0,1
9003,max_effective,10,30,3,3,0.05,0.95,0.8651097258787026,18,60.0,1,60.0,1,60.0,1,60.0,1
9004,max_effective,10,30,3,3,0.05,0.95,0.916151840723826,8,21.0,1,21.0,1,21.0,1,21.0,1
9005,max_effective,10,30,3,3,0.05,0.95,0.719325370602186,7,26.0,1,26.0,1,26.0,1,25.0,0
9006,max_effective,10,30,3,3,0.05,0.95,0.9043078394732296,12,40.0,1,40.0,1,40.0,1,40.0,1
9007,max_effective,10,30,3,3,0.05,0.95,0.911080129939088,11,35.0,1,35.0,1,35.0,1,35.0,1
9008,max_effective,10,30,3,3,0.05,0.95,0.8827564651640827,13,38.0,1,38.0,1,38.0,1,38.0,1
9009,max_effective,10,30,3,3,0.05,0.95,0.8589129771491749,9,25.0,1,25.0,1,25.0,1,25.0,1
9010,max_effective,10,30,3,3,0.05,0.95,0.7870532162874727,4,18.0,1,18.0,1,18.0,1,18.0,1
9011,max_effective,10,30,3,3,0.05,0.95,0.9346394659304462,24,55.0,1,55.0,1,55.0,1,55.0,1
9012,max_effective,10,30,3,3,0.05,0.95,0.7011722501637387,4,19.0,1,19.0,1,19.0,1,19.0,1
9013,max_effective,10,30,3,3,0.05,0.95,0.6318192446809545,4,18.0,1,18.0,1,18.0,1,18.0,1
9014,max_effective,10,30,3,3,0.05,0.95,0.928490618558504,10,29.0,1,29.0,1,29.0,1,29.0,1
9015,max_effective,10,30,3,3,0.05,0.95,0.8266697581306653,5,26.0,1,26.0,1,26.0,1,26.0,1
9016,max_effective,10,30,3,3,0.05,0.95,0.910619623840882,45,58.0,0,71.0,0,78.0,1,75.0,0
9017,max_effective,10,30,3,3,0.05,0.95,0.8810322664740896,32,52.0,1,52.0,1,52.0,1,52.0,1
9018,max_effective,10,30,3,3,0.05,0.95,0.9239715183335678,8,23.0,1,23.0,1,23.0,1,23.0,1
9019,max_effective,10,30,3,3,0.05,0.95,0.7887503756534167,6,18.0,1,18.0,1,18.0,1,18.0,1
9020,max_effective,10,30,3,3,0.05,0.95,0.9073116222607888,5,23.0,1,23.0,1,23.0,1,23.0,1
9021,max_effective,10,30,3,3,0.05,0.95,0.875807159340451,22,38.0,1,38.0,1,38.0,1,38.0,1
9022,max_effective,10,30,3,3,0.05,0.95,0.8459339827324669,11,30.0,1,30.0,1,30.0,1,30.0,1
9023,max_effective,10,30,3,3,0.05,0.95,0.9479085853684368,21,40.0,1,40.0,1,40.0,1,40.0,1
9024,max_effective,10,30,3,3,0.05,0.95,0.8230914740596993,12,27.0,1,27.0,1,27.0,1,27.0,1
9025,max_effective,10,30,3,3,0.05,0.95,0.8021134145313825,11,33.0,1,33.0,1,33.0,1,33.0,1
9026,max_effective,10,30,3,3,0.05,0.95,0.902981649893048,8,40.0,1,40.0,1,40.0,1,40.0,1
9027,max_effective,10,30,3,3,0.05,0.95,0.9013471097565944,9,26.0,1,26.0,1,26.0,1,26.0,1
9028,max_effective,10,30,3,3,0.05,0.95,0.9320878157894056,8,27.0,1,27.0,1,27.0,1,27.0,1
9029,max_effective,10,30,3,3,0.05,0.95,0.903277669703324,16,73.0,1,70.0,0,69.0,0,69.0,0
9030,max_effective,10,30,3,3,0.05,0.95,0.8022209124985284,3,14.0,1,14.0,1,14.0,1,14.0,1
9031,max_effective,10,30,3,3,0.05,0.95,0.8631322162388814,11,33.0,1,33.0,1,33.0,1,33.0,1
9032,max_effective,10,30,3,3,0.05,0.95,0.9431634001177744,19,47.0,1,47.0,1,47.0,1,47.0,1
9033,max_effective,10,30,3,3,0.05,0.95,0.855754090415348,5,15.0,1,15.0,1,15.0,1,15.0,1
9034,max_effective,10,30,3,3,0.05,0.95,0.8674236540023413,4,18.0,1,18.0,1,18.0,1,18.0,1
9035,max_effective,10,30,3,3,0.05,0.95,0.9410409220058285,20,41.0,1,41.0,1,41.0,1,40.0,0
9036,max_effective,10,30,3,3,0.05,0.95,0.8990796967755471,11,38.0,1,38.0,1,38.0,1,38.0,1
9037,max_effective,10,30,3,3,0.05,0.95,0.9314459919669658,18,48.0,1,48.0,1,48.0,1,48.0,1
9038,max_effective,10,30,3,3,0.05,0.95,0.9378014797278252,14,33.0,1,33.0,1,33.0,1,33.0,1
9039,max_effective,10,30,3,3,0.05,0.95,0.898019249942796,11,37.0,1,37.0,1,37.0,1,37.0,1
9040,max_effective,10,30,3,3,0.05,0.95,0.787355904230811,4,22.0,1,22.0,1,22.0,1,22.0,1
9041,max_effective,10,30,3,3,0.05,0.95,0.9236300820428304,39,63.0,1,63.0,1,62.0,0,61.0,0
9042,max_effective,10,30,3,3,0.05,0.95,0.9411407720321164,20,35.0,1,35.0,1,35.0,1,35.0,1
9043,max_effective,10,30,3,3,0.05,0.95,0.9327381009123724,12,28.0,1,28.0,1,28.0,1,28.0,1
9044,max_effective,10,30,3,3,0.05,0.95,0.7628690040120668,9,33.0,1,33.0,1,33.0,1,33.0,1
9045,max_effective,10,30,3,3,0.05,0.95,0.8245519797479668,13,29.0,1,29.0,1,29.0,1,29.0,1
9046,max_effective,10,30,3,3,0.05,0.95,0.9458070487702837,12,44.0,1,44.0,1,44.0,1,44.0,1
9047,max_effective,10,30,3,3,0.05,0.95,0.9436150303248324,26,38.0,1,38.0,1,38.0,1,38.0,1
9048,max_effective,10,30,3,3,0.05,0.95,0.9450057788976182,22,53.0,1,53.0,1,53.0,1,53.0,1
9049,max_effective,10,30,3,3,0.05,0.95,0.8883100367144154,6,37.0,1,37.0,1,37.0,1,37.0,1
9050,max_effective,10,30,3,3,0.05,0.95,0.8004761738912738,6,25.0,1,25.0,1,25.0,1,25.0,1
9051,max_effective,10,30,3,3,0.05,0.95,0.9481243714238492,46,63.0,0,66.0,1,64.0,0,64.0,0
9052,max_effective,10,30,3,3,0.05,0.95,0.9430276543706956,32,67.0,1,67.0,1,67.0,1,64.0,0
9053,max_effective,10,30,3,3,0.05,0.95,0.8143886366607431,22,42.0,1,42.0,1,42.0,1,42.0,1
9054,max_effective,10,30,3,3,0.05,0.95,0.8789638886074987,5,15.0,1,15.0,1,15.0,1,15.0,1
9055,max_effective,10,30,3,3,0.05,0.95,0.8002956191513871,7,19.0,1,19.0,1,19.0,1,19.0,1
9056,max_effective,10,30,3,3,0.05,0.95,0.914062109176578,10,29.0,1,29.0,1,29.0,1,29.0,1
9057,max_effective,10,30,3,3,0.05,0.95,0.9149562419455904,18,44.0,1,44.0,1,44.0,1,44.0,1
9058,max_effective,10,30,3,3,0.05,0.95,0.9236771881291284,24,57.0,1,57.0,1,57.0,1,51.0,0
9059,max_effective,10,30,3,3,0.05,0.95,0.6624685739110804,3,16.0,1,16.0,1,16.0,1,15.0,0
9060,max_effective,10,30,3,3,0.05,0.95,0.9370681241357908,59,60.0,0,76.0,1,76.0,1,76.0,1
9061,max_effective,10,30,3,3,0.05,0.95,0.912473735746862,6,27.0,1,27.0,1,27.0,1,27.0,1
9062,max_effective,10,30,3,3,0.05,0.95,0.9023897641278854,15,42.0,1,42.0,1,42.0,1,42.0,1
9063,max_effective,10,30,3,3,0.05,0.95,0.8275795396243254,6,18.0,1,18.0,1,18.0,1,18.0,1
9064,max_effective,10,30,3,3,0.05,0.95,0.8389291494031987,9,26.0,1,26.0,1,26.0,1,26.0,1
9065,max_effective,10,30,3,3,0.05,0.95,0.7234091535899556,6,20.0,1,20.0,1,20.0,1,17.0,0
9066,max_effective,10,30,3,3,0.05,0.95,0.8824734704831995,3,16.0,1,16.0,1,16.0,1,16.0,1
9067,max_effective,10,30,3,3,0.05,0.95,0.9276787530759756,15,36.0,1,36.0,1,36.0,1,36.0,1
9068,max_effective,10,30,3,3,0.05,0.95,0.9251651093456392,6,21.0,1,21.0,1,21.0,1,21.0,1
9069,max_effective,10,30,3,3,0.05,0.95,0.8536611583919577,10,37.0,1,37.0,1,37.0,1,37.0,1
9070,max_effective,10,30,3,3,0.05,0.95,0.8614779115382278,4,18.0,1,18.0,1,18.0,1,18.0,1
9071,max_effective,10,30,3,3,0.05,0.95,0.8641728994325171,8,37.0,1,37.0,1,37.0,1,37.0,1
9072,max_effective,10,30,3,3,0.05,0.95,0.7516580099286685,9,25.0,1,25.0,1,25.0,1,25.0,1
9073,max_effective,10,30,3,3,0.05,0.95,0.9463134279106186,65,60.0,0,74.0,0,86.0,0,89.0,1
9074,max_effective,10,30,3,3,0.05,0.95,0.8663778441665575,8,28.0,1,28.0,1,28.0,1,28.0,1
9075,max_effective,10,30,3,3,0.05,0.95,0.9439457909886472,11,29.0,1,29.0,1,29.0,1,29.0,1
9076,max_effective,10,30,3,3,0.05,0.95,0.7702796277962723,5,23.0,1,23.0,1,23.0,1,23.0,1
9077,max_effective,10,30,3,3,0.05,0.95,0.9189504474867326,13,51.0,1,51.0,1,51.0,1,51.0,1
9078,max_effective,10,30,3,3,0.05,0.95,0.9471913846364064,42,70.0,0,76.0,0,81.0,1,81.0,1
9079,max_effective,10,30,3,3,0.05,0.95,0.9137959876399762,26,40.0,1,40.0,1,40.0,1,40.0,1
9080,max_effective,10,30,3,3,0.05,0.95,0.8356887087924639,14,27.0,1,27.0,1,27.0,1,27.0,1
9081,max_effective,10,30,3,3,0.05,0.95,0.7882442245841693,8,27.0,1,27.0,1,27.0,1,26.0,0
9082,max_effective,10,30,3,3,0.05,0.95,0.8987435726221097,9,33.0,1,33.0,1,33.0,1,33.0,1
9083,max_effective,10,30,3,3,0.05,0.95,0.781344830301767,4,18.0,1,18.0,1,18.0,1,18.0,1
9084,max_effective,10,30,3,3,0.05,0.95,0.9200505978448208,4,17.0,1,17.0,1,17.0,1,17.0,1
9085,max_effective,10,30,3,3,0.05,0.95,0.936690264140274,21,39.0,1,39.0,1,39.0,1,39.0,1
9086,max_effective,10,30,3,3,0.05,0.95,0.8869265842650145,14,30.0,1,30.0,1,30.0,1,30.0,1
9087,max_effective,10,30,3,3,0.05,0.95,0.8555429504370063,33,56.0,1,56.0,1,56.0,1,56.0,1
9088,max_effective,10,30,3,3,0.05,0.95,0.92120799790288,12,34.0,1,34.0,1,34.0,1,34.0,1
9089,max_effective,10,30,3,3,0.05,0.95,0.940182980565056,25,51.0,1,51.0,1,51.0,1,51.0,1
9090,max_effective,10,30,3,3,0.05,0.95,0.8981110008277725,3,14.0,1,14.0,1,14.0,1,14.0,1
9091,max_effective,10,30,3,3,0.05,0.95,0.8096103814178685,9,21.0,1,21.0,1,21.0,1,21.0,1
9092,max_effective,10,30,3,3,0.05,0.95,0.9219650299322226,18,42.0,1,42.0,1,42.0,1,41.0,0
9093,max_effective,10,30,3,3,0.05,0.95,0.914370358365737,5,19.0,1,19.0,1,19.0,1,19.0,1
9094,max_effective,10,30,3,3,0.05,0.95,0.9308388517505046,15,30.0,1,30.0,1,30.0,1,30.0,1
9095,max_effective,10,30,3,3,0.05,0.95,0.8609884028778454,18,41.0,1,41.0,1,41.0,1,41.0,1
9096,max_effective,10,30,3,3,0.05,0.95,0.9453556648332162,19,51.0,1,51.0,1,51.0,1,50.0,0
9097,max_effective,10,30,3,3,0.05,0.95,0.8236246285325174,7,23.0,1,23.0,1,23.0,1,23.0,1
9098,max_effective,10,30,3,3,0.05,0.95,0.896513866977581,16,39.0,1,39.0,1,39.0,1,39.0,1
9099,max_effective,10,30,3,3,0.05,0.95,0.8491864817621259,43,68.0,0,70.0,1,70.0,1,70.0,1
9100,max_effective,10,30,3,3,0.05,0.95,0.9145542695777272,7,30.0,1,30.0,1,30.0,1,30.0,1
9101,max_effective,10,30,3,3,0.05,0.95,0.8274937120650863,3,18.0,1,18.0,1,18.0,1,18.0,1
9102,max_effective,10,30,3,3,0.05,0.95,0.6320755058387332,4,20.0,1,20.0,1,20.0,1,20.0,1
9103,max_effective,10,30,3,3,0.05,0.95,0.8377976715655641,17,39.0,1,39.0,1,39.0,1,39.0,1
9104,max_effective,10,30,3,3,0.05,0.95,0.8448360908994564,6,25.0,1,25.0,1,25.0,1,25.0,1
9105,max_effective,10,30,3,3,0.05,0.95,0.9083056615617388,5,24.0,1,24.0,1,24.0,1,24.0,1
9106,max_effective,10,30,3,3,0.05,0.95,0.851127141527201,5,20.0,1,20.0,1,20.0,1,20.0,1
9107,max_effective,10,30,3,3,0.05,0.95,0.936578835646882,14,55.0,1,55.0,1,55.0,1,55.0,1
9108,max_effective,10,30,3,3,0.05,0.95,0.9319047049382172,14,49.0,1,49.0,1,49.0,1,49.0,1
9109,max_effective,10,30,3,3,0.05,0.95,0.9422743573499718,10,26.0,1,26.0,1,26.0,1,26.0,1
9110,max_effective,10,30,3,3,0.05,0.95,0.9164335614200284,8,32.0,1,32.0,1,32.0,1,32.0,1
9111,max_effective,10,30,3,3,0.05,0.95,0.5156008693635292,1,10.0,1,10.0,1,10.0,1,10.0,1
9112,max_effective,10,30,3,3,0.05,0.95,0.6746667571236641,3,13.0,1,13.0,1,13.0,1,13.0,1
9113,max_effective,10,30,3,3,0.05,0.95,0.9431041436031204,14,37.0,1,37.0,1,37.0,1,37.0,1
9114,max_effective,10,30,3,3,0.05,0.95,0.734418245891028,5,23.0,1,23.0,1,23.0,1,23.0,1
9115,max_effective,10,30,3,3,0.05,0.95,0.9015531881846196,8,22.0,1,22.0,1,22.0,1,22.0,1
9116,max_effective,10,30,3,3,0.05,0.95,0.9127794126257418,19,43.0,1,43.0,1,43.0,1,43.0,1
9117,max_effective,10,30,3,3,0.05,0.95,0.7521806311172576,8,24.0,1,24.0,1,24.0,1,23.0,0
9118,max_effective,10,30,3,3,0.05,0.95,0.922178977456714,6,17.0,1,17.0,1,17.0,1,16.0,0
9119,max_effective,10,30,3,3,0.05,0.95,0.9346486441727634,53,70.0,0,71.0,0,80.0,1,78.0,0
9120,max_effective,10,30,3,3,0.05,0.95,0.9258677908814468,8,23.0,1,23.0,1,23.0,1,23.0,1
9121,max_effective,10,30,3,3,0.05,0.95,0.8984675114416268,26,53.0,1,53.0,1,53.0,1,53.0,1
9122,max_effective,10,30,3,3,0.05,0.95,0.8994773093184778,2,11.0,1,11.0,1,11.0,1,11.0,1
9123,max_effective,10,30,3,3,0.05,0.95,0.7968663016465698,3,17.0,1,17.0,1,17.0,1,17.0,1
9124,max_effective,10,30,3,3,0.05,0.95,0.8437100677530898,5,18.0,1,18.0,1,18.0,1,18.0,1
9125,max_effective,10,30,3,3,0.05,0.95,0.8192253625253739,2,14.0,1,14.0,1,14.0,1,14.0,1
9126,max_effective,10,30,3,3,0.05,0.95,0.8823548325517414,12,33.0,1,33.0,1,33.0,1,33.0,1
9127,max_effective,10,30,3,3,0.05,0.95,0.8700773220745951,10,30.0,1,30.0,1,30.0,1,30.0,1
9128,max_effective,10,30,3,3,0.05,0.95,0.9217175932500148,5,25.0,1,25.0,1,25.0,1,25.0,1
9129,max_effective,10,30,3,3,0.05,0.95,0.9115332546736912,20,52.0,1,52.0,1,52.0,1,52.0,1
9130,max_effective,10,30,3,3,0.05,0.95,0.936669172829358,4,22.0,1,22.0,1,22.0,1,22.0,1
9131,max_effective,10,30,3,3,0.05,0.95,0.8908705764939274,15,45.0,1,45.0,1,45.0,1,45.0,1
9132,max_effective,10,30,3,3,0.05,0.95,0.8353038404976696,16,57.0,1,57.0,1,57.0,1,57.0,1
9133,max_effective,10,30,3,3,0.05,0.95,0.8178576773295347,3,14.0,1,14.0,1,14.0,1,14.0,1
9134,max_effective,10,30,3,3,0.05,0.95,0.8312954872765541,11,27.0,1,27.0,1,27.0,1,27.0,1
9135,max_effective,10,30,3,3,0.05,0.95,0.8479612154564206,14,29.0,1,29.0,1,29.0,1,29.0,1
9136,max_effective,10,30,3,3,0.05,0.95,0.8708814901950711,5,18.0,1,18.0,1,18.0,1,17.0,0
9137,max_effective,10,30,3,3,0.05,0.95,0.8912013692024101,8,18.0,1,18.0,1,18.0,1,18.0,1
9138,max_effective,10,30,3,3,0.05,0.95,0.8891077903200915,12,27.0,1,27.0,1,27.0,1,27.0,1
9139,max_effective,10,30,3,3,0.05,0.95,0.933019110740642,4,19.0,1,19.0,1,19.0,1,19.0,1
9140,max_effective,10,30,3,3,0.05,0.95,0.9275751442569644,17,53.0,1,53.0,1,53.0,1,53.0,1
9141,max_effective,10,30,3,3,0.05,0.95,0.9457685799661728,15,49.0,1,49.0,1,49.0,1,49.0,1
9142,max_effective,10,30,3,3,0.05,0.95,0.946131336145118,13,40.0,1,40.0,1,40.0,1,40.0,1
9143,max_effective,10,30,3,3,0.05,0.95,0.8284251065740121,4,23.0,1,23.0,1,23.0,1,23.0,1
9144,max_effective,10,30,3,3,0.05,0.95,0.9427972049889752,17,31.0,1,31.0,1,31.0,1,31.0,1
9145,max_effective,10,30,3,3,0.05,0.95,0.9398894804339972,18,55.0,1,55.0,1,55.0,1,55.0,1
9146,max_effective,10,30,3,3,0.05,0.95,0.9328732780729398,15,38.0,1,38.0,1,38.0,1,38.0,1
9147,max_effective,10,30,3,3,0.05,0.95,0.7965184455603787,15,28.0,1,28.0,1,28.0,1,28.0,1
9148,max_effective,10,30,3,3,0.05,0.95,0.8684317341095579,7,22.0,1,22.0,1,22.0,1,22.0,1
9149,max_effective,10,30,3,3,0.05,0.95,0.9168611561365636,12,32.0,1,32.0,1,32.0,1,32.0,1
9150,max_effective,10,30,3,3,0.05,0.95,0.7008647312233648,4,25.0,1,25.0,1,25.0,1,25.0,1
9151,max_effective,10,30,3,3,0.05,0.95,0.7017665948556969,3,14.0,1,14.0,1,14.0,1,14.0,1
9152,max_effective,10,30,3,3,0.05,0.95,0.822862878051725,13,30.0,1,30.0,1,30.0,1,30.0,1
9153,max_effective,10,30,3,3,0.05,0.95,0.8876712656839737,9,29.0,1,29.0,1,29.0,1,29.0,1
9154,max_effective,10,30,3,3,0.05,0.95,0.937846845451143,13,35.0,1,35.0,1,35.0,1,35.0,1
9155,max_effective,10,30,3,3,0.05,0.95,0.8470521169377575,12,36.0,1,36.0,1,36.0,1,36.0,1
9156,max_effective,10,30,3,3,0.05,0.95,0.9403189787913108,4,17.0,1,17.0,1,17.0,1,17.0,1
9157,max_effective,10,30,3,3,0.05,0.95,0.9464033277368512,15,29.0,1,29.0,1,29.0,1,29.0,1
9158,max_effective,10,30,3,3,0.05,0.95,0.779037154657117,4,20.0,1,20.0,1,20.0,1,20.0,1
9159,max_effective,10,30,3,3,0.05,0.95,0.9412383091497964,25,43.0,1,43.0,1,43.0,1,43.0,1
9160,max_effective,10,30,3,3,0.05,0.95,0.8945172914129902,8,25.0,1,25.0,1,25.0,1,25.0,1
9161,max_effective,10,30,3,3,0.05,0.95,0.9311623960420438,6,22.0,1,22.0,1,22.0,1,22.0,1
9162,max_effective,10,30,3,3,0.05,0.95,0.768120817021234,7,22.0,1,22.0,1,22.0,1,22.0,1
9163,max_effective,10,30,3,3,0.05,0.95,0.7173540020227369,6,22.0,1,22.0,1,22.0,1,22.0,1
9164,max_effective,10,30,3,3,0.05,0.95,0.938084417553996,15,49.0,1,49.0,1,49.0,1,45.0,0
9165,max_effective,10,30,3,3,0.05,0.95,0.8366878882080437,23,42.0,1,42.0,1,42.0,1,42.0,1
9166,max_effective,10,30,3,3,0.05,0.95,0.9411460612404692,25,58.0,1,58.0,1,58.0,1,58.0,1
9167,max_effective,10,30,3,3,0.05,0.95,0.9142364703733212,17,42.0,1,42.0,1,42.0,1,42.0,1
9168,max_effective,10,30,3,3,0.05,0.95,0.8319208918356322,11,28.0,1,28.0,1,28.0,1,28.0,1
9169,max_effective,10,30,3,3,0.05,0.95,0.9196072177066712,3,19.0,1,19.0,1,19.0,1,18.0,0
9170,max_effective,10,30,3,3,0.05,0.95,0.8787611036728444,11,27.0,1,27.0,1,27.0,1,27.0,1
9171,max_effective,10,30,3,3,0.05,0.95,0.8196914906885142,3,14.0,1,14.0,1,14.0,1,14.0,1
9172,max_effective,10,30,3,3,0.05,0.95,0.7588003135890687,9,24.0,1,24.0,1,24.0,1,24.0,1
9173,max_effective,10,30,3,3,0.05,0.95,0.890688261306312,13,43.0,1,43.0,1,43.0,1,43.0,1
9174,max_effective,10,30,3,3,0.05,0.95,0.8152842046653337,4,26.0,1,26.0,1,26.0,1,26.0,1
9175,max_effective,10,30,3,3,0.05,0.95,0.7950396956211752,5,19.0,1,19.0,1,19.0,1,19.0,1
9176,max_effective,10,30,3,3,0.05,0.95,0.8192163430419731,4,19.0,1,19.0,1,19.0,1,19.0,1
9177,max_effective,10,30,3,3,0.05,0.95,0.9255995796606362,12,32.0,1,32.0,1,32.0,1,32.0,1
9178,max_effective,10,30,3,3,0.05,0.95,0.8950642236624927,9,28.0,1,28.0,1,28.0,1,28.0,1
9179,max_effective,10,30,3,3,0.05,0.95,0.9258320839286754,6,18.0,1,18.0,1,18.0,1,18.0,1
9180,max_effective,10,30,3,3,0.05,0.95,0.9474744598952444,11,34.0,1,34.0,1,34.0,1,34.0,1
9181,max_effective,10,30,3,3,0.05,0.95,0.8882185817594135,9,24.0,1,24.0,1,24.0,1,24.0,1
9182,max_effective,10,30,3,3,0.05,0.95,0.8752176695229935,20,36.0,1,36.0,1,36.0,1,36.0,1
9183,max_effective,10,30,3,3,0.05,0.95,0.7560427581599428,3,15.0,1,15.0,1,15.0,1,15.0,1
9184,max_effective,10,30,3,3,0.05,0.95,0.9311961225983124,3,21.0,1,21.0,1,21.0,1,21.0,1
9185,max_effective,10,30,3,3,0.05,0.95,0.88735790928317,19,31.0,1,31.0,1,31.0,1,31.0,1
9186,max_effective,10,30,3,3,0.05,0.95,0.7764444010990816,8,29.0,1,29.0,1,29.0,1,29.0,1
9187,max_effective,10,30,3,3,0.05,0.95,0.6264988324614175,3,14.0,1,14.0,1,14.0,1,14.0,1
9188,max_effective,10,30,3,3,0.05,0.95,0.6940262946984428,5,19.0,1,19.0,1,19.0,1,18.0,0
9189,max_effective,10,30,3,3,0.05,0.95,0.9330272677829744,40,67.0,0,69.0,1,69.0,1,64.0,0
9190,max_effective,10,30,3,3,0.05,0.95,0.9336889145662868,9,23.0,1,23.0,1,23.0,1,23.0,1
9191,max_effective,10,30,3,3,0.05,0.95,0.933806903150641,7,22.0,1,22.0,1,22.0,1,22.0,1
9192,max_effective,10,30,3,3,0.05,0.95,0.8466538435869588,6,17.0,1,17.0,1,17.0,1,17.0,1
9193,max_effective,10,30,3,3,0.05,0.95,0.7118635912629525,6,24.0,1,24.0,1,24.0,1,24.0,1
9194,max_effective,10,30,3,3,0.05,0.95,0.8492435228191295,9,31.0,1,31.0,1,31.0,1,31.0,1
9195,max_effective,10,30,3,3,0.05,0.95,0.8447142802729184,13,40.0,1,40.0,1,40.0,1,40.0,1
9196,max_effective,10,30,3,3,0.05,0.95,0.8521481538844019,14,33.0,1,33.0,1,33.0,1,33.0,1
9197,max_effective,10,30,3,3,0.05,0.95,0.9468175396185072,10,35.0,1,35.0,1,35.0,1,35.0,1
9198,max_effective,10,30,3,3,0.05,0.95,0.5770690377586455,4,17.0,1,17.0,1,17.0,1,17.0,1
9199,max_effective,10,30,3,3,0.05,0.95,0.9425812602717802,56,64.0,0,68.0,0,77.0,1,77.0,1
9200,max_effective,10,30,3,3,0.05,0.95,0.8515093594367326,7,23.0,1,23.0,1,23.0,1,23.0,1
9201,max_effective,10,30,3,3,0.05,0.95,0.7583869107541942,8,27.0,1,27.0,1,27.0,1,27.0,1
9202,max_effective,10,30,3,3,0.05,0.95,0.9322323039738072,19,50.0,1,50.0,1,50.0,1,50.0,1
9203,max_effective,10,30,3,3,0.05,0.95,0.8396422960493276,3,15.0,1,15.0,1,15.0,1,15.0,1
9204,max_effective,10,30,3,3,0.05,0.95,0.7999134654453243,3,18.0,1,18.0,1,18.0,1,18.0,1
9205,max_effective,10,30,3,3,0.05,0.95,0.7695781112874324,19,33.0,1,33.0,1,33.0,1,33.0,1
9206,max_effective,10,30,3,3,0.05,0.95,0.9375213260858724,9,36.0,1,36.0,1,36.0,1,36.0,1
9207,max_effective,10,30,3,3,0.05,0.95,0.9081927569018884,9,23.0,1,23.0,1,23.0,1,23.0,1
9208,max_effective,10,30,3,3,0.05,0.95,0.7326739720589843,4,23.0,1,23.0,1,23.0,1,23.0,1
9209,max_effective,10,30,3,3,0.05,0.95,0.9154014286570008,4,18.0,1,18.0,1,18.0,1,18.0,1
9210,max_effective,10,30,3,3,0.05,0.95,0.9390673678099548,18,40.0,1,40.0,1,40.0,1,40.0,1
9211,max_effective,10,30,3,3,0.05,0.95,0.8543446290633087,11,33.0,1,33.0,1,33.0,1,33.0,1
9212,max_effective,10,30,3,3,0.05,0.95,0.8822716293076888,8,29.0,1,29.0,1,29.0,1,29.0,1
9213,max_effective,10,30,3,3,0.05,0.95,0.7616307745131452,3,14.0,1,14.0,1,14.0,1,13.0,0
9214,max_effective,10,30,3,3,0.05,0.95,0.8080762715568514,11,25.0,1,25.0,1,25.0,1,25.0,1
9215,max_effective,10,30,3,3,0.05,0.95,0.8752989485562758,19,34.0,1,34.0,1,34.0,1,34.0,1
9216,max_effective,10,30,3,3,0.05,0.95,0.7749375865105717,4,15.0,1,15.0,1,15.0,1,15.0,1
9217,max_effective,10,30,3,3,0.05,0.95,0.9028968163470656,28,49.0,1,49.0,1,49.0,1,49.0,1
9218,max_effective,10,30,3,3,0.05,0.95,0.6512508104973836,2,12.0,1,12.0,1,12.0,1,12.0,1
9219,max_effective,10,30,3,3,0.05,0.95,0.9372017776551156,28,38.0,1,38.0,1,38.0,1,38.0,1
9220,max_effective,10,30,3,3,0.05,0.95,0.9289605945582724,21,40.0,1,40.0,1,40.0,1,40.0,1
9221,max_effective,10,30,3,3,0.05,0.95,0.8257085924379572,4,17.0,1,17.0,1,17.0,1,17.0,1
9222,max_effective,10,30,3,3,0.05,0.95,0.8372525615151813,9,23.0,1,23.0,1,23.0,1,23.0,1
9223,max_effective,10,30,3,3,0.05,0.95,0.7898672539605222,8,21.0,1,21.0,1,21.0,1,21.0,1
9224,max_effective,10,30,3,3,0.05,0.95,0.9202960871643068,13,36.0,1,36.0,1,36.0,1,36.0,1
9225,max_effective,10,30,3,3,0.05,0.95,0.8608074808807583,20,49.0,1,49.0,1,49.0,1,49.0,1
9226,max_effective,10,30,3,3,0.05,0.95,0.8254749804003931,5,25.0,1,25.0,1,25.0,1,25.0,1
9227,max_effective,10,30,3,3,0.05,0.95,0.8620261100452604,3,15.0,1,15.0,1,15.0,1,15.0,1
9228,max_effective,10,30,3,3,0.05,0.95,0.949899188312025,7,18.0,1,18.0,1,18.0,1,18.0,1
9229,max_effective,10,30,3,3,0.05,0.95,0.8609287045036611,26,48.0,1,48.0,1,48.0,1,48.0,1
9230,max_effective,10,30,3,3,0.05,0.95,0.9465317300582178,34,63.0,0,64.0,0,73.0,1,72.0,0
9231,max_effective,10,30,3,3,0.05,0.95,0.8585844000209076,4,15.0,1,15.0,1,15.0,1,15.0,1
9232,max_effective,10,30,3,3,0.05,0.95,0.8520964763530126,10,41.0,1,41.0,1,41.0,1,41.0,1
9233,max_effective,10,30,3,3,0.05,0.95,0.948125825795434,11,24.0,1,24.0,1,24.0,1,24.0,1
9234,max_effective,10,30,3,3,0.05,0.95,0.799655673875178,15,29.0,1,29.0,1,29.0,1,29.0,1
9235,max_effective,10,30,3,3,0.05,0.95,0.883359545826192,10,20.0,1,20.0,1,20.0,1,20.0,1
9236,max_effective,10,30,3,3,0.05,0.95,0.8322647111597661,8,30.0,1,30.0,1,30.0,1,30.0,1
9237,max_effective,10,30,3,3,0.05,0.95,0.8418969137729936,13,25.0,1,25.0,1,25.0,1,25.0,1
9238,max_effective,10,30,3,3,0.05,0.95,0.9317801447028826,16,41.0,1,41.0,1,41.0,1,41.0,1
9239,max_effective,10,30,3,3,0.05,0.95,0.9125206756317198,7,20.0,1,20.0,1,20.0,1,20.0,1
9240,max_effective,10,30,3,3,0.05,0.95,0.908851079433828,6,27.0,1,27.0,1,27.0,1,27.0,1
9241,max_effective,10,30,3,3,0.05,0.95,0.885486316242446,13,38.0,1,38.0,1,38.0,1,38.0,1
9242,max_effective,10,30,3,3,0.05,0.95,0.9395241677994302,34,75.0,0,71.0,0,76.0,1,74.0,0
9243,max_effective,10,30,3,3,0.05,0.95,0.7509056771824079,5,19.0,1,19.0,1,19.0,1,19.0,1
9244,max_effective,10,30,3,3,0.05,0.95,0.7093073096681021,3,16.0,1,16.0,1,16.0,1,16.0,1
9245,max_effective,10,30,3,3,0.05,0.95,0.930301824182002,23,54.0,1,54.0,1,54.0,1,54.0,1
9246,max_effective,10,30,3,3,0.05,0.95,0.7655234173422294,9,25.0,1,25.0,1,25.0,1,25.0,1
9247,max_effective,10,30,3,3,0.05,0.95,0.8521349589234365,40,58.0,1,58.0,1,58.0,1,58.0,1
9248,max_effective,10,30,3,3,0.05,0.95,0.8621204833818599,3,12.0,1,12.0,1,12.0,1,12.0,1
9249,max_effective,10,30,3,3,0.05,0.95,0.8693034675778959,8,25.0,1,25.0,1,25.0,1,25.0,1
9250,max_effective,10,30,3,3,0.05,0.95,0.8672184693681038,9,32.0,1,32.0,1,32.0,1,32.0,1
9251,max_effective,10,30,3,3,0.05,0.95,0.8622695543363188,8,23.0,1,23.0,1,23.0,1,23.0,1
9252,max_effective,10,30,3,3,0.05,0.95,0.9259926189581772,3,15.0,1,15.0,1,15.0,1,15.0,1
9253,max_effective,10,30,3,3,0.05,0.95,0.9493832824734784,11,26.0,1,26.0,1,26.0,1,26.0,1
9254,max_effective,10,30,3,3,0.05,0.95,0.8841330050427733,12,44.0,1,44.0,1,44.0,1,44.0,1
9255,max_effective,10,30,3,3,0.05,0.95,0.9116684785828876,31,54.0,1,54.0,1,54.0,1,54.0,1
9256,max_effective,10,30,3,3,0.05,0.95,0.9248127624932752,9,32.0,1,32.0,1,32.0,1,32.0,1
9257,max_effective,10,30,3,3,0.05,0.95,0.7030718321950596,3,17.0,1,17.0,1,17.0,1,17.0,1
9258,max_effective,10,30,3,3,0.05,0.95,0.9113988453449752,7,27.0,1,27.0,1,27.0,1,27.0,1
9259,max_effective,10,30,3,3,0.05,0.95,0.727480885993365,6,21.0,1,21.0,1,21.0,1,21.0,1
9260,max_effective,10,30,3,3,0.05,0.95,0.8759467576373422,9,26.0,1,26.0,1,26.0,1,26.0,1
9261,max_effective,10,30,3,3,0.05,0.95,0.6484747299277395,5,19.0,1,19.0,1,19.0,1,19.0,1
9262,max_effective,10,30,3,3,0.05,0.95,0.8437750097881693,8,25.0,1,25.0,1,25.0,1,25.0,1
9263,max_effective,10,30,3,3,0.05,0.95,0.8289289874956737,3,18.0,1,18.0,1,18.0,1,18.0,1
9264,max_effective,10,30,3,3,0.05,0.95,0.9026305360628936,12,33.0,1,33.0,1,33.0,1,33.0,1
9265,max_effective,10,30,3,3,0.05,0.95,0.948620031886616,20,53.0,1,53.0,1,53.0,1,53.0,1
9266,max_effective,10,30,3,3,0.05,0.95,0.8877484133711352,13,36.0,1,36.0,1,36.0,1,36.0,1
9267,max_effective,10,30,3,3,0.05,0.95,0.8314059186241239,10,33.0,1,33.0,1,33.0,1,33.0,1
9268,max_effective,10,30,3,3,0.05,0.95,0.8344043577588335,6,26.0,1,26.0,1,26.0,1,26.0,1
9269,max_effective,10,30,3,3,0.05,0.95,0.7542796648242325,5,22.0,1,22.0,1,22.0,1,22.0,1
9270,max_effective,10,30,3,3,0.05,0.95,0.9175969106351166,27,70.0,1,69.0,0,70.0,1,70.0,1
9271,max_effective,10,30,3,3,0.05,0.95,0.730006029592826,6,25.0,1,25.0,1,25.0,1,24.0,0
9272,max_effective,10,30,3,3,0.05,0.95,0.9133264130418324,32,56.0,1,56.0,1,56.0,1,56.0,1
9273,max_effective,10,30,3,3,0.05,0.95,0.9155499429268386,5,17.0,1,17.0,1,17.0,1,17.0,1
9274,max_effective,10,30,3,3,0.05,0.95,0.8992101935720097,17,38.0,1,38.0,1,38.0,1,38.0,1
9275,max_effective,10,30,3,3,0.05,0.95,0.6111241949084442,2,13.0,1,13.0,1,13.0,1,13.0,1
9276,max_effective,10,30,3,3,0.05,0.95,0.9435905124393432,22,58.0,1,58.0,1,58.0,1,58.0,1
9277,max_effective,10,30,3,3,0.05,0.95,0.8782075230414779,35,68.0,1,68.0,1,68.0,1,67.0,0
9278,max_effective,10,30,3,3,0.05,0.95,0.9372211733805972,48,72.0,1,72.0,1,72.0,1,72.0,1
9279,max_effective,10,30,3,3,0.05,0.95,0.6726677094292327,6,17.0,1,17.0,1,17.0,1,17.0,1
9280,max_effective,10,30,3,3,0.05,0.95,0.8271743779961677,10,27.0,1,27.0,1,27.0,1,27.0,1
9281,max_effective,10,30,3,3,0.05,0.95,0.8716876425566255,5,23.0,1,23.0,1,23.0,1,23.0,1
9282,max_effective,10,30,3,3,0.05,0.95,0.8515705701882079,7,23.0,1,23.0,1,23.0,1,23.0,1
9283,max_effective,10,30,3,3,0.05,0.95,0.9452324264371654,7,18.0,1,18.0,1,18.0,1,18.0,1
9284,max_effective,10,30,3,3,0.05,0.95,0.9197835253518526,27,61.0,1,61.0,1,61.0,1,61.0,1
9285,max_effective,10,30,3,3,0.05,0.95,0.8794768874932696,5,21.0,1,21.0,1,21.0,1,21.0,1
9286,max_effective,10,30,3,3,0.05,0.95,0.8671397941381186,7,31.0,1,31.0,1,31.0,1,31.0,1
9287,max_effective,10,30,3,3,0.05,0.95,0.8146841150354783,9,36.0,1,36.0,1,36.0,1,36.0,1
9288,max_effective,10,30,3,3,0.05,0.95,0.915071828257598,7,18.0,1,18.0,1,18.0,1,18.0,1
9289,max_effective,10,30,3,3,0.05,0.95,0.8001945339774431,6,19.0,1,19.0,1,19.0,1,19.0,1
9290,max_effective,10,30,3,3,0.05,0.95,0.776810033404838,3,14.0,1,14.0,1,14.0,1,14.0,1
9291,max_effective,10,30,3,3,0.05,0.95,0.8834767046592197,16,41.0,1,41.0,1,41.0,1,36.0,0
9292,max_effective,10,30,3,3,0.05,0.95,0.7571144326210946,14,28.0,1,28.0,1,28.0,1,28.0,1
9293,max_effective,10,30,3,3,0.05,0.95,0.8027104014536505,9,31.0,1,31.0,1,31.0,1,31.0,1
9294,max_effective,10,30,3,3,0.05,0.95,0.9089009426201344,8,29.0,1,29.0,1,29.0,1,29.0,1
9295,max_effective,10,30,3,3,0.05,0.95,0.8258150535347936,8,38.0,1,38.0,1,38.0,1,38.0,1
9296,max_effective,10,30,3,3,0.05,0.95,0.7831505767443557,3,16.0,1,16.0,1,16.0,1,16.0,1
9297,max_effective,10,30,3,3,0.05,0.95,0.9059125373529472,8,27.0,1,27.0,1,27.0,1,27.0,1
9298,max_effective,10,30,3,3,0.05,0.95,0.7119209104115869,5,19.0,1,19.0,1,19.0,1,19.0,1
9299,max_effective,10,30,3,3,0.05,0.95,0.7815867064279715,4,17.0,1,17.0,1,17.0,1,17.0,1
9300,max_effective,10,30,3,3,0.05,0.95,0.8563659778530185,11,28.0,1,28.0,1,28.0,1,28.0,1
9301,max_effective,10,30,3,3,0.05,0.95,0.9148084730736707,6,23.0,1,23.0,1,23.0,1,23.0,1
9302,max_effective,10,30,3,3,0.05,0.95,0.8474594164937681,5,24.0,1,24.0,1,24.0,1,24.0,1
9303,max_effective,10,30,3,3,0.05,0.95,0.7807910076934482,3,13.0,1,13.0,1,13.0,1,13.0,1
9304,max_effective,10,30,3,3,0.05,0.95,0.8821020987128689,13,37.0,1,37.0,1,37.0,1,37.0,1
9305,max_effective,10,30,3,3,0.05,0.95,0.6828387497336065,9,22.0,1,22.0,1,22.0,1,22.0,1
9306,max_effective,10,30,3,3,0.05,0.95,0.9421729868042964,19,40.0,1,40.0,1,40.0,1,40.0,1
9307,max_effective,10,30,3,3,0.05,0.95,0.842408235820097,19,48.0,1,48.0,1,48.0,1,48.0,1
9308,max_effective,10,30,3,3,0.05,0.95,0.852861913441925,12,22.0,1,22.0,1,22.0,1,22.0,1
9309,max_effective,10,30,3,3,0.05,0.95,0.9142604561411198,10,44.0,1,44.0,1,44.0,1,44.0,1
9310,max_effective,10,30,3,3,0.05,0.95,0.9408883965281596,32,53.0,1,53.0,1,53.0,1,53.0,1
9311,max_effective,10,30,3,3,0.05,0.95,0.872912071864461,5,18.0,1,18.0,1,18.0,1,17.0,0
9312,max_effective,10,30,3,3,0.05,0.95,0.9315620143935116,43,76.0,0,81.0,0,85.0,1,85.0,1
9313,max_effective,10,30,3,3,0.05,0.95,0.9425808061413083,9,31.0,1,31.0,1,31.0,1,31.0,1
9314,max_effective,10,30,3,3,0.05,0.95,0.8416360260639159,5,21.0,1,21.0,1,21.0,1,21.0,1
9315,max_effective,10,30,3,3,0.05,0.95,0.946802151954042,10,34.0,1,34.0,1,34.0,1,34.0,1
9316,max_effective,10,30,3,3,0.05,0.95,0.9125203042910148,21,43.0,1,43.0,1,43.0,1,43.0,1
9317,max_effective,10,30,3,3,0.05,0.95,0.7710199982539279,21,50.0,1,50.0,1,50.0,1,50.0,1
9318,max_effective,10,30,3,3,0.05,0.95,0.616359617954743,3,17.0,1,17.0,1,17.0,1,17.0,1
9319,max_effective,10,30,3,3,0.05,0.95,0.9336104975277226,5,20.0,1,20.0,1,20.0,1,20.0,1
9320,max_effective,10,30,3,3,0.05,0.95,0.8122732451389316,3,14.0,1,14.0,1,14.0,1,14.0,1
9321,max_effective,10,30,3,3,0.05,0.95,0.936635236478404,4,18.0,1,18.0,1,18.0,1,18.0,1
9322,max_effective,10,30,3,3,0.05,0.95,0.87269461571132,22,45.0,1,45.0,1,45.0,1,45.0,1
9323,max_effective,10,30,3,3,0.05,0.95,0.9495518820572694,18,63.0,0,64.0,1,64.0,1,64.0,1
9324,max_effective,10,30,3,3,0.05,0.95,0.926220321487834,23,61.0,1,61.0,1,60.0,0,59.0,0
9325,max_effective,10,30,3,3,0.05,0.95,0.8935791924389486,5,18.0,1,18.0,1,18.0,1,18.0,1
9326,max_effective,10,30,3,3,0.05,0.95,0.9214327976858422,8,30.0,1,30.0,1,30.0,1,30.0,1
9327,max_effective,10,30,3,3,0.05,0.95,0.8855389494618691,16,33.0,1,33.0,1,33.0,1,33.0,1
9328,max_effective,10,30,3,3,0.05,0.95,0.6848607418705887,5,21.0,1,21.0,1,21.0,1,21.0,1
9329,max_effective,10,30,3,3,0.05,0.95,0.9200375298657956,21,40.0,1,40.0,1,40.0,1,40.0,1
9330,max_effective,10,30,3,3,0.05,0.95,0.7222869808654704,4,14.0,1,14.0,1,14.0,1,14.0,1
9331,max_effective,10,30,3,3,0.05,0.95,0.8962463344105949,13,48.0,1,48.0,1,48.0,1,48.0,1
9332,max_effective,10,30,3,3,0.05,0.95,0.8594901404582975,7,26.0,1,26.0,1,26.0,1,26.0,1
9333,max_effective,10,30,3,3,0.05,0.95,0.7193886905345346,5,18.0,1,18.0,1,18.0,1,18.0,1
9334,max_effective,10,30,3,3,0.05,0.95,0.8647184650693924,23,39.0,1,39.0,1,39.0,1,39.0,1
9335,max_effective,10,30,3,3,0.05,0.95,0.9279183939713886,13,34.0,1,34.0,1,34.0,1,34.0,1
9336,max_effective,10,30,3,3,0.05,0.95,0.8761586757522293,9,20.0,1,20.0,1,20.0,1,20.0,1
9337,max_effective,10,30,3,3,0.05,0.95,0.9472989477797716,16,43.0,1,43.0,1,43.0,1,43.0,1
9338,max_effective,10,30,3,3,0.05,0.95,0.878076226086142,16,29.0,1,29.0,1,29.0,1,29.0,1
9339,max_effective,10,30,3,3,0.05,0.95,0.8200576209692436,10,30.0,1,30.0,1,30.0,1,30.0,1
9340,max_effective,10,30,3,3,0.05,0.95,0.9492746108635342,38,60.0,1,60.0,1,60.0,1,60.0,1
9341,max_effective,10,30,3,3,0.05,0.95,0.9027269379114278,4,15.0,1,15.0,1,15.0,1,15.0,1
9342,max_effective,10,30,3,3,0.05,0.95,0.8653616215819543,14,32.0,1,32.0,1,32.0,1,31.0,0
9343,max_effective,10,30,3,3,0.05,0.95,0.7820138099342303,4,17.0,1,17.0,1,17.0,1,17.0,1
9344,max_effective,10,30,3,3,0.05,0.95,0.8082476207792102,9,29.0,1,29.0,1,29.0,1,29.0,1
9345,max_effective,10,30,3,3,0.05,0.95,0.9113624110301908,34,55.0,1,55.0,1,55.0,1,55.0,1
9346,max_effective,10,30,3,3,0.05,0.95,0.9218764804972094,10,28.0,1,28.0,1,28.0,1,28.0,1
9347,max_effective,10,30,3,3,0.05,0.95,0.8132425195507034,4,17.0,1,17.0,1,17.0,1,17.0,1
9348,max_effective,10,30,3,3,0.05,0.95,0.7976517758583941,15,31.0,1,31.0,1,31.0,1,31.0,1
9349,max_effective,10,30,3,3,0.05,0.95,0.9135794913041412,24,43.0,1,43.0,1,43.0,1,43.0,1
9350,max_effective,10,30,3,3,0.05,0.95,0.9354373937975416,30,58.0,0,62.0,1,62.0,1,62.0,1
9351,max_effective,10,30,3,3,0.05,0.95,0.8417837700231964,14,33.0,1,33.0,1,33.0,1,33.0,1
9352,max_effective,10,30,3,3,0.05,0.95,0.8431795632584013,9,33.0,1,33.0,1,33.0,1,33.0,1
9353,max_effective,10,30,3,3,0.05,0.95,0.9276367108358176,23,58.0,1,58.0,1,58.0,1,58.0,1
9354,max_effective,10,30,3,3,0.05,0.95,0.9074520247526836,16,45.0,1,45.0,1,45.0,1,45.0,1
9355,max_effective,10,30,3,3,0.05,0.95,0.933972199746969,9,39.0,1,39.0,1,39.0,1,39.0,1
9356,max_effective,10,30,3,3,0.05,0.95,0.7369622663410064,18,35.0,1,35.0,1,35.0,1,35.0,1
9357,max_effective,10,30,3,3,0.05,0.95,0.8655357434696447,3,16.0,1,16.0,1,16.0,1,16.0,1
9358,max_effective,10,30,3,3,0.05,0.95,0.7055430428690033,5,17.0,1,17.0,1,17.0,1,17.0,1
9359,max_effective,10,30,3,3,0.05,0.95,0.9272941823481698,23,44.0,1,44.0,1,44.0,1,44.0,1
9360,max_effective,10,30,3,3,0.05,0.95,0.8378273980625921,8,30.0,1,30.0,1,30.0,1,30.0,1
9361,max_effective,10,30,3,3,0.05,0.95,0.889623416466518,14,34.0,1,34.0,1,34.0,1,34.0,1
9362,max_effective,10,30,3,3,0.05,0.95,0.8907746680074171,21,41.0,1,41.0,1,41.0,1,41.0,1
9363,max_effective,10,30,3,3,0.05,0.95,0.8279978845346878,14,32.0,1,32.0,1,32.0,1,32.0,1
9364,max_effective,10,30,3,3,0.05,0.95,0.7783384286711285,8,26.0,1,26.0,1,26.0,1,26.0,1
9365,max_effective,10,30,3,3,0.05,0.95,0.9477436057955906,15,35.0,1,35.0,1,35.0,1,35.0,1
9366,max_effective,10,30,3,3,0.05,0.95,0.8974495685057774,4,20.0,1,20.0,1,20.0,1,20.0,1
9367,max_effective,10,30,3,3,0.05,0.95,0.9104100209844704,13,34.0,1,34.0,1,34.0,1,33.0,0
9368,max_effective,10,30,3,3,0.05,0.95,0.8670798137678293,3,14.0,1,14.0,1,14.0,1,14.0,1
9369,max_effective,10,30,3,3,0.05,0.95,0.7461132088287799,6,17.0,1,17.0,1,17.0,1,17.0,1
9370,max_effective,10,30,3,3,0.05,0.95,0.9095276322351596,19,31.0,1,31.0,1,31.0,1,31.0,1
9371,max_effective,10,30,3,3,0.05,0.95,0.745823142782083,8,32.0,1,32.0,1,32.0,1,32.0,1
9372,max_effective,10,30,3,3,0.05,0.95,0.936455149076764,14,34.0,1,34.0,1,34.0,1,34.0,1
9373,max_effective,10,30,3,3,0.05,0.95,0.9327293353588192,30,49.0,1,49.0,1,49.0,1,47.0,0
9374,max_effective,10,30,3,3,0.05,0.95,0.8975741034965312,7,25.0,1,25.0,1,25.0,1,25.0,1
9375,max_effective,10,30,3,3,0.05,0.95,0.7635940715599986,7,21.0,1,21.0,1,21.0,1,20.0,0
9376,max_effective,10,30,3,3,0.05,0.95,0.7740276773798577,3,19.0,1,19.0,1,19.0,1,19.0,1
9377,max_effective,10,30,3,3,0.05,0.95,0.9416267792833268,7,26.0,1,26.0,1,26.0,1,25.0,0
9378,max_effective,10,30,3,3,0.05,0.95,0.8656073057553787,4,29.0,1,29.0,1,29.0,1,29.0,1
9379,max_effective,10,30,3,3,0.05,0.95,0.7446097784508338,6,23.0,1,23.0,1,23.0,1,23.0,1
9380,max_effective,10,30,3,3,0.05,0.95,0.8048992216522523,5,17.0,1,17.0,1,17.0,1,17.0,1
9381,max_effective,10,30,3,3,0.05,0.95,0.9407184455533536,48,67.0,0,73.0,0,82.0,0,84.0,1
9382,max_effective,10,30,3,3,0.05,0.95,0.8005886518368303,18,32.0,1,32.0,1,32.0,1,32.0,1
9383,max_effective,10,30,3,3,0.05,0.95,0.9388526839510308,11,42.0,1,42.0,1,42.0,1,42.0,1
9384,max_effective,10,30,3,3,0.05,0.95,0.743374495845807,3,15.0,1,15.0,1,15.0,1,15.0,1
9385,max_effective,10,30,3,3,0.05,0.95,0.9162374730569164,7,22.0,1,22.0,1,22.0,1,22.0,1
9386,max_effective,10,30,3,3,0.05,0.95,0.7752500980370313,4,17.0,1,17.0,1,17.0,1,17.0,1
9387,max_effective,10,30,3,3,0.05,0.95,0.9139444260818728,5,21.0,1,21.0,1,21.0,1,21.0,1
9388,max_effective,10,30,3,3,0.05,0.95,0.9270120025173836,3,18.0,1,18.0,1,18.0,1,18.0,1
9389,max_effective,10,30,3,3,0.05,0.95,0.6667669295786934,4,16.0,1,16.0,1,16.0,1,16.0,1
9390,max_effective,10,30,3,3,0.05,0.95,0.9312542723535868,13,43.0,1,43.0,1,43.0,1,43.0,1
9391,max_effective,10,30,3,3,0.05,0.95,0.8745411575268954,24,45.0,1,45.0,1,45.0,1,44.0,0
9392,max_effective,10,30,3,3,0.05,0.95,0.8081898956559881,13,40.0,1,40.0,1,40.0,1,40.0,1
9393,max_effective,10,30,3,3,0.05,0.95,0.9425158053702916,20,39.0,1,39.0,1,39.0,1,39.0,1
9394,max_effective,10,30,3,3,0.05,0.95,0.8750818955309203,14,25.0,1,25.0,1,25.0,1,24.0,0
9395,max_effective,10,30,3,3,0.05,0.95,0.8713735178516092,15,30.0,1,30.0,1,30.0,1,30.0,1
9396,max_effective,10,30,3,3,0.05,0.95,0.914187817615077,20,42.0,1,42.0,1,42.0,1,42.0,1
9397,max_effective,10,30,3,3,0.05,0.95,0.9276667616851882,66,68.0,0,70.0,0,74.0,1,72.0,0
9398,max_effective,10,30,3,3,0.05,0.95,0.8739685625512478,9,25.0,1,25.0,1,25.0,1,24.0,0
9399,max_effective,10,30,3,3,0.05,0.95,0.929811251784306,4,17.0,1,17.0,1,17.0,1,17.0,1
9400,max_effective,10,30,3,3,0.05,0.95,0.9219911761560788,8,31.0,1,31.0,1,31.0,1,31.0,1
9401,max_effective,10,30,3,3,0.05,0.95,0.8429251727877545,8,27.0,1,27.0,1,27.0,1,27.0,1
9402,max_effective,10,30,3,3,0.05,0.95,0.8543501057467895,10,35.0,1,35.0,1,35.0,1,35.0,1
9403,max_effective,10,30,3,3,0.05,0.95,0.8854881842466568,10,25.0,1,25.0,1,25.0,1,24.0,0
9404,max_effective,10,30,3,3,0.05,0.95,0.7678451382977228,7,22.0,1,22.0,1,22.0,1,22.0,1
9405,max_effective,10,30,3,3,0.05,0.95,0.8851507622676656,2,14.0,1,14.0,1,14.0,1,14.0,1
9406,max_effective,10,30,3,3,0.05,0.95,0.8932810847787842,7,26.0,1,26.0,1,26.0,1,26.0,1
9407,max_effective,10,30,3,3,0.05,0.95,0.9383107931299144,25,54.0,1,54.0,1,54.0,1,54.0,1
9408,max_effective,10,30,3,3,0.05,0.95,0.8913163280718913,20,42.0,1,42.0,1,42.0,1,42.0,1
9409,max_effective,10,30,3,3,0.05,0.95,0.93648532635728,7,24.0,1,24.0,1,24.0,1,23.0,0
9410,max_effective,10,30,3,3,0.05,0.95,0.9463389314166716,19,39.0,1,39.0,1,39.0,1,39.0,1
9411,max_effective,10,30,3,3,0.05,0.95,0.8530494658673284,17,42.0,1,42.0,1,42.0,1,42.0,1
9412,max_effective,10,30,3,3,0.05,0.95,0.9274533576165004,5,23.0,1,23.0,1,23.0,1,23.0,1
9413,max_effective,10,30,3,3,0.05,0.95,0.9324106341774822,25,53.0,1,53.0,1,53.0,1,53.0,1
9414,max_effective,10,30,3,3,0.05,0.95,0.8133943169679513,7,30.0,1,30.0,1,30.0,1,30.0,1
9415,max_effective,10,30,3,3,0.05,0.95,0.8934631502790036,38,62.0,1,62.0,1,62.0,1,62.0,1
9416,max_effective,10,30,3,3,0.05,0.95,0.919683652588334,9,29.0,1,29.0,1,29.0,1,29.0,1
9417,max_effective,10,30,3,3,0.05,0.95,0.8321247256986872,7,26.0,1,26.0,1,26.0,1,26.0,1
9418,max_effective,10,30,3,3,0.05,0.95,0.8229815944149936,4,16.0,1,16.0,1,16.0,1,16.0,1
9419,max_effective,10,30,3,3,0.05,0.95,0.8057460776049348,10,23.0,1,23.0,1,23.0,1,23.0,1
9420,max_effective,10,30,3,3,0.05,0.95,0.9368510168818474,11,29.0,1,29.0,1,29.0,1,29.0,1
9421,max_effective,10,30,3,3,0.05,0.95,0.8786217746238774,19,31.0,1,31.0,1,31.0,1,31.0,1
9422,max_effective,10,30,3,3,0.05,0.95,0.7876860249832119,14,28.0,1,28.0,1,28.0,1,28.0,1
9423,max_effective,10,30,3,3,0.05,0.95,0.8396318481463786,6,24.0,1,24.0,1,24.0,1,24.0,1
9424,max_effective,10,30,3,3,0.05,0.95,0.7742233675650013,8,26.0,1,26.0,1,26.0,1,26.0,1
9425,max_effective,10,30,3,3,0.05,0.95,0.9192533637045678,8,19.0,1,19.0,1,19.0,1,19.0,1
9426,max_effective,10,30,3,3,0.05,0.95,0.8169600578142576,6,25.0,1,25.0,1,25.0,1,25.0,1
9427,max_effective,10,30,3,3,0.05,0.95,0.9483894101787328,45,72.0,0,74.0,1,74.0,1,74.0,1
9428,max_effective,10,30,3,3,0.05,0.95,0.9422490801023016,26,59.0,0,67.0,1,67.0,1,64.0,0
9429,max_effective,10,30,3,3,0.05,0.95,0.9170185335526124,13,41.0,1,41.0,1,41.0,1,41.0,1
9430,max_effective,10,30,3,3,0.05,0.95,0.9136439714920664,9,23.0,1,23.0,1,23.0,1,23.0,1
9431,max_effective,10,30,3,3,0.05,0.95,0.678206266774659,7,16.0,1,16.0,1,16.0,1,16.0,1
9432,max_effective,10,30,3,3,0.05,0.95,0.941038510348716,41,63.0,0,74.0,0,76.0,1,75.0,0
9433,max_effective,10,30,3,3,0.05,0.95,0.9224650180606858,23,62.0,0,64.0,1,61.0,0,63.0,0
9434,max_effective,10,30,3,3,0.05,0.95,0.8514352845110025,8,36.0,1,36.0,1,36.0,1,36.0,1
9435,max_effective,10,30,3,3,0.05,0.95,0.945318903011226,12,26.0,1,26.0,1,26.0,1,26.0,1
9436,max_effective,10,30,3,3,0.05,0.95,0.9488815017819034,40,68.0,1,68.0,1,68.0,1,68.0,1
9437,max_effective,10,30,3,3,0.05,0.95,0.932403516770469,18,38.0,1,38.0,1,38.0,1,38.0,1
9438,max_effective,10,30,3,3,0.05,0.95,0.8554225707305262,9,25.0,1,25.0,1,25.0,1,25.0,1
9439,max_effective,10,30,3,3,0.05,0.95,0.9135851050891052,6,19.0,1,19.0,1,19.0,1,19.0,1
9440,max_effective,10,30,3,3,0.05,0.95,0.8716328703520871,4,19.0,1,19.0,1,19.0,1,19.0,1
9441,max_effective,10,30,3,3,0.05,0.95,0.9235290647446824,8,27.0,1,27.0,1,27.0,1,27.0,1
9442,max_effective,10,30,3,3,0.05,0.95,0.798376277890114,8,20.0,1,20.0,1,20.0,1,20.0,1
9443,max_effective,10,30,3,3,0.05,0.95,0.8805551761146506,12,38.0,1,38.0,1,38.0,1,36.0,0
9444,max_effective,10,30,3,3,0.05,0.95,0.8428455030432181,14,34.0,1,34.0,1,34.0,1,34.0,1
9445,max_effective,10,30,3,3,0.05,0.95,0.8838217087567354,9,31.0,1,31.0,1,31.0,1,31.0,1
9446,max_effective,10,30,3,3,0.05,0.95,0.9155027395520924,4,24.0,1,24.0,1,24.0,1,24.0,1
9447,max_effective,10,30,3,3,0.05,0.95,0.915082231375256,16,31.0,1,31.0,1,31.0,1,31.0,1
9448,max_effective,10,30,3,3,0.05,0.95,0.9179654215080628,22,38.0,1,38.0,1,38.0,1,38.0,1
9449,max_effective,10,30,3,3,0.05,0.95,0.9343274307989962,7,25.0,1,25.0,1,25.0,1,25.0,1
9450,max_effective,10,30,3,3,0.05,0.95,0.9106198810267768,25,41.0,1,41.0,1,41.0,1,41.0,1
9451,max_effective,10,30,3,3,0.05,0.95,0.8241793456898888,14,32.0,1,32.0,1,32.0,1,32.0,1
9452,max_effective,10,30,3,3,0.05,0.95,0.6373433825994602,3,16.0,1,16.0,1,16.0,1,16.0,1
9453,max_effective,10,30,3,3,0.05,0.95,0.912195433714562,20,58.0,1,58.0,1,58.0,1,58.0,1
9454,max_effective,10,30,3,3,0.05,0.95,0.821503199240644,5,19.0,1,19.0,1,19.0,1,19.0,1
9455,max_effective,10,30,3,3,0.05,0.95,0.9235869771333614,26,48.0,1,48.0,1,48.0,1,48.0,1
9456,max_effective,10,30,3,3,0.05,0.95,0.8551170645772668,9,28.0,1,28.0,1,28.0,1,26.0,0
9457,max_effective,10,30,3,3,0.05,0.95,0.8939475893166675,8,24.0,1,24.0,1,24.0,1,23.0,0
9458,max_effective,10,30,3,3,0.05,0.95,0.8728747236891587,7,25.0,1,25.0,1,25.0,1,25.0,1
9459,max_effective,10,30,3,3,0.05,0.95,0.9063675707969072,7,35.0,1,35.0,1,35.0,1,35.0,1
9460,max_effective,10,30,3,3,0.05,0.95,0.9070963013584062,5,25.0,1,25.0,1,25.0,1,25.0,1
9461,max_effective,10,30,3,3,0.05,0.95,0.8525525533032288,7,23.0,1,23.0,1,23.0,1,23.0,1
9462,max_effective,10,30,3,3,0.05,0.95,0.8833488331329474,6,23.0,1,23.0,1,23.0,1,23.0,1
9463,max_effective,10,30,3,3,0.05,0.95,0.9075661254085337,49,64.0,0,65.0,1,65.0,1,65.0,1
9464,max_effective,10,30,3,3,0.05,0.95,0.9397544229732556,37,55.0,1,55.0,1,55.0,1,49.0,0
9465,max_effective,10,30,3,3,0.05,0.95,0.8759702580726918,5,16.0,1,16.0,1,16.0,1,16.0,1
9466,max_effective,10,30,3,3,0.05,0.95,0.8850779785538753,8,27.0,1,27.0,1,27.0,1,27.0,1
9467,max_effective,10,30,3,3,0.05,0.95,0.8579166724444356,12,28.0,1,28.0,1,28.0,1,27.0,0
9468,max_effective,10,30,3,3,0.05,0.95,0.769673723245036,4,18.0,1,18.0,1,18.0,1,18.0,1
9469,max_effective,10,30,3,3,0.05,0.95,0.9343996439400228,9,26.0,1,26.0,1,26.0,1,26.0,1
9470,max_effective,10,30,3,3,0.05,0.95,0.947446618110397,31,48.0,1,48.0,1,48.0,1,48.0,1
9471,max_effective,10,30,3,3,0.05,0.95,0.9419500959227728,14,36.0,1,36.0,1,36.0,1,36.0,1
9472,max_effective,10,30,3,3,0.05,0.95,0.8140169330511094,9,33.0,1,33.0,1,33.0,1,33.0,1
9473,max_effective,10,30,3,3,0.05,0.95,0.9244940088435776,7,24.0,1,24.0,1,24.0,1,24.0,1
9474,max_effective,10,30,3,3,0.05,0.95,0.8808422053346769,5,15.0,1,15.0,1,15.0,1,15.0,1
9475,max_effective,10,30,3,3,0.05,0.95,0.8107259981734837,2,14.0,1,14.0,1,14.0,1,14.0,1
9476,max_effective,10,30,3,3,0.05,0.95,0.946378406677738,13,35.0,1,35.0,1,35.0,1,35.0,1
9477,max_effective,10,30,3,3,0.05,0.95,0.8724497790179662,7,26.0,1,26.0,1,26.0,1,26.0,1
9478,max_effective,10,30,3,3,0.05,0.95,0.9164810395752976,7,27.0,1,27.0,1,27.0,1,27.0,1
9479,max_effective,10,30,3,3,0.05,0.95,0.9421305179442294,13,30.0,1,30.0,1,30.0,1,30.0,1
9480,max_effective,10,30,3,3,0.05,0.95,0.830692372319201,4,16.0,1,16.0,1,16.0,1,16.0,1
9481,max_effective,10,30,3,3,0.05,0.95,0.821426557243008,10,31.0,1,31.0,1,31.0,1,31.0,1
9482,max_effective,10,30,3,3,0.05,0.95,0.8972800656616476,11,24.0,1,24.0,1,24.0,1,24.0,1
9483,max_effective,10,30,3,3,0.05,0.95,0.6890416536210836,4,14.0,1,14.0,1,14.0,1,14.0,1
9484,max_effective,10,30,3,3,0.05,0.95,0.8042286670888447,9,22.0,1,22.0,1,22.0,1,22.0,1
9485,max_effective,10,30,3,3,0.05,0.95,0.8211583963623212,8,31.0,1,31.0,1,31.0,1,31.0,1
9486,max_effective,10,30,3,3,0.05,0.95,0.9001957493024743,13,46.0,1,46.0,1,46.0,1,46.0,1
9487,max_effective,10,30,3,3,0.05,0.95,0.8740163256256536,26,40.0,1,40.0,1,40.0,1,40.0,1
9488,max_effective,10,30,3,3,0.05,0.95,0.8722277674697807,12,37.0,1,37.0,1,37.0,1,37.0,1
9489,max_effective,10,30,3,3,0.05,0.95,0.7185949723211876,8,21.0,1,21.0,1,21.0,1,21.0,1
9490,max_effective,10,30,3,3,0.05,0.95,0.9265747657125007,11,34.0,1,34.0,1,34.0,1,34.0,1
9491,max_effective,10,30,3,3,0.05,0.95,0.8657693432624729,8,23.0,1,23.0,1,23.0,1,23.0,1
9492,max_effective,10,30,3,3,0.05,0.95,0.8818267166706555,11,28.0,1,28.0,1,28.0,1,28.0,1
9493,max_effective,10,30,3,3,0.05,0.95,0.7257080601001461,6,25.0,1,25.0,1,25.0,1,25.0,1
9494,max_effective,10,30,3,3,0.05,0.95,0.824363232094574,15,38.0,1,38.0,1,38.0,1,38.0,1
9495,max_effective,10,30,3,3,0.05,0.95,0.8636965803361285,6,26.0,1,26.0,1,26.0,1,26.0,1
9496,max_effective,10,30,3,3,0.05,0.95,0.9484712666545592,33,62.0,1,62.0,1,62.0,1,62.0,1
9497,max_effective,10,30,3,3,0.05,0.95,0.8369608512869026,7,23.0,1,23.0,1,23.0,1,23.0,1
9498,max_effective,10,30,3,3,0.05,0.95,0.6773420792264432,10,35.0,1,35.0,1,35.0,1,30.0,0
9499,max_effective,10,30,3,3,0.05,0.95,0.941517024400634,17,37.0,1,37.0,1,37.0,1,37.0,1
9500,max_effective,10,30,3,3,0.05,0.95,0.8819576838257547,3,15.0,1,15.0,1,15.0,1,15.0,1
9501,max_effective,10,30,3,3,0.05,0.95,0.9477323476947896,7,27.0,1,27.0,1,27.0,1,27.0,1
9502,max_effective,10,30,3,3,0.05,0.95,0.9479023961074592,40,60.0,1,60.0,1,60.0,1,60.0,1
9503,max_effective,10,30,3,3,0.05,0.95,0.949239329269271,28,49.0,1,49.0,1,49.0,1,49.0,1
9504,max_effective,10,30,3,3,0.05,0.95,0.7586547177967031,6,17.0,1,17.0,1,17.0,1,17.0,1
9505,max_effective,10,30,3,3,0.05,0.95,0.8353949934766743,4,16.0,1,16.0,1,16.0,1,16.0,1
9506,max_effective,10,30,3,3,0.05,0.95,0.8423329657606834,5,20.0,1,20.0,1,20.0,1,20.0,1
9507,max_effective,10,30,3,3,0.05,0.95,0.8457726259388979,14,28.0,1,28.0,1,28.0,1,27.0,0
9508,max_effective,10,30,3,3,0.05,0.95,0.913281838254718,24,47.0,1,47.0,1,47.0,1,47.0,1
9509,max_effective,10,30,3,3,0.05,0.95,0.934347931371968,13,46.0,1,46.0,1,46.0,1,46.0,1
9510,max_effective,10,30,3,3,0.05,0.95,0.9206723093883072,16,31.0,1,31.0,1,31.0,1,31.0,1
9511,max_effective,10,30,3,3,0.05,0.95,0.9376820985438786,26,60.0,1,60.0,1,60.0,1,60.0,1
9512,max_effective,10,30,3,3,0.05,0.95,0.6088579571608277,3,16.0,1,16.0,1,16.0,1,16.0,1
9513,max_effective,10,30,3,3,0.05,0.95,0.7725611025447271,8,19.0,1,19.0,1,19.0,1,19.0,1
9514,max_effective,10,30,3,3,0.05,0.95,0.9496445957898444,17,31.0,1,31.0,1,31.0,1,31.0,1
9515,max_effective,10,30,3,3,0.05,0.95,0.8057196167623465,12,35.0,1,35.0,1,35.0,1,35.0,1
9516,max_effective,10,30,3,3,0.05,0.95,0.8987768728601554,5,30.0,1,30.0,1,30.0,1,30.0,1
9517,max_effective,10,30,3,3,0.05,0.95,0.9271171648423108,16,49.0,1,49.0,1,49.0,1,49.0,1
9518,max_effective,10,30,3,3,0.05,0.95,0.882462213400503,8,25.0,1,25.0,1,25.0,1,25.0,1
9519,max_effective,10,30,3,3,0.05,0.95,0.8357910564088167,12,35.0,1,35.0,1,35.0,1,35.0,1
9520,max_effective,10,30,3,3,0.05,0.95,0.7946790077623875,3,16.0,1,16.0,1,16.0,1,16.0,1
9521,max_effective,10,30,3,3,0.05,0.95,0.8766605297074684,13,48.0,1,48.0,1,48.0,1,48.0,1
9522,max_effective,10,30,3,3,0.05,0.95,0.9184963197675484,43,73.0,1,73.0,1,73.0,1,73.0,1
9523,max_effective,10,30,3,3,0.05,0.95,0.8818687907283546,8,21.0,1,21.0,1,21.0,1,21.0,1
9524,max_effective,10,30,3,3,0.05,0.95,0.8684490733056174,18,37.0,1,37.0,1,37.0,1,37.0,1
9525,max_effective,10,30,3,3,0.05,0.95,0.8048388293457983,7,32.0,1,32.0,1,32.0,1,32.0,1
9526,max_effective,10,30,3,3,0.05,0.95,0.8535543854775937,8,34.0,1,34.0,1,34.0,1,34.0,1
9527,max_effective,10,30,3,3,0.05,0.95,0.8695573272463817,7,28.0,1,28.0,1,28.0,1,28.0,1
9528,max_effective,10,30,3,3,0.05,0.95,0.8373416189469667,7,32.0,1,32.0,1,32.0,1,32.0,1
9529,max_effective,10,30,3,3,0.05,0.95,0.8706132416979435,5,16.0,1,16.0,1,16.0,1,15.0,0
9530,max_effective,10,30,3,3,0.05,0.95,0.8458428571180108,11,32.0,1,32.0,1,32.0,1,32.0,1
9531,max_effective,10,30,3,3,0.05,0.95,0.8998417785395205,4,16.0,1,16.0,1,16.0,1,16.0,1
9532,max_effective,10,30,3,3,0.05,0.95,0.8901990482230732,10,27.0,1,27.0,1,27.0,1,27.0,1
9533,max_effective,10,30,3,3,0.05,0.95,0.925490245983464,13,41.0,1,41.0,1,41.0,1,41.0,1
9534,max_effective,10,30,3,3,0.05,0.95,0.8994254823170023,9,33.0,1,33.0,1,33.0,1,33.0,1
9535,max_effective,10,30,3,3,0.05,0.95,0.7406370352664592,3,17.0,1,17.0,1,17.0,1,17.0,1
9536,max_effective,10,30,3,3,0.05,0.95,0.948002089842518,99,67.0,0,78.0,0,86.0,0,90.0,1
9537,max_effective,10,30,3,3,0.05,0.95,0.9296493276482364,25,63.0,0,72.0,1,72.0,1,71.0,0
9538,max_effective,10,30,3,3,0.05,0.95,0.9066285821177056,10,25.0,1,25.0,1,25.0,1,25.0,1
9539,max_effective,10,30,3,3,0.05,0.95,0.7809696369648145,10,29.0,1,29.0,1,29.0,1,29.0,1
9540,max_effective,10,30,3,3,0.05,0.95,0.8854144342368917,9,26.0,1,26.0,1,26.0,1,26.0,1
9541,max_effective,10,30,3,3,0.05,0.95,0.946528061233584,32,72.0,0,79.0,1,75.0,0,74.0,0
9542,max_effective,10,30,3,3,0.05,0.95,0.8199383775720527,34,63.0,0,64.0,1,64.0,1,64.0,1
9543,max_effective,10,30,3,3,0.05,0.95,0.9148319581408144,28,51.0,1,51.0,1,51.0,1,51.0,1
9544,max_effective,10,30,3,3,0.05,0.95,0.8661430107829318,3,16.0,1,16.0,1,16.0,1,16.0,1
9545,max_effective,10,30,3,3,0.05,0.95,0.934017529215544,11,26.0,1,26.0,1,26.0,1,26.0,1
9546,max_effective,10,30,3,3,0.05,0.95,0.8975755481462253,3,17.0,1,17.0,1,17.0,1,17.0,1
9547,max_effective,10,30,3,3,0.05,0.95,0.9493189456705784,15,37.0,1,37.0,1,37.0,1,37.0,1
9548,max_effective,10,30,3,3,0.05,0.95,0.9283400429103436,44,62.0,1,62.0,1,62.0,1,62.0,1
9549,max_effective,10,30,3,3,0.05,0.95,0.9037261719919032,24,40.0,1,40.0,1,40.0,1,40.0,1
9550,max_effective,10,30,3,3,0.05,0.95,0.8213269988960537,5,18.0,1,18.0,1,18.0,1,18.0,1
9551,max_effective,10,30,3,3,0.05,0.95,0.9345932326561928,37,70.0,1,70.0,1,70.0,1,70.0,1
9552,max_effective,10,30,3,3,0.05,0.95,0.8118611945195198,4,20.0,1,20.0,1,20.0,1,20.0,1
9553,max_effective,10,30,3,3,0.05,0.95,0.8783205795540984,5,18.0,1,18.0,1,18.0,1,18.0,1
9554,max_effective,10,30,3,3,0.05,0.95,0.810578489739555,6,21.0,1,21.0,1,21.0,1,21.0,1
9555,max_effective,10,30,3,3,0.05,0.95,0.8950288597472315,5,16.0,1,16.0,1,16.0,1,16.0,1
9556,max_effective,10,30,3,3,0.05,0.95,0.8996303306079325,17,36.0,1,36.0,1,36.0,1,35.0,0
9557,max_effective,10,30,3,3,0.05,0.95,0.8975633150811646,11,37.0,1,37.0,1,37.0,1,37.0,1
9558,max_effective,10,30,3,3,0.05,0.95,0.8710081961706578,6,22.0,1,22.0,1,22.0,1,22.0,1
9559,max_effective,10,30,3,3,0.05,0.95,0.949787712510635,86,64.0,0,71.0,0,83.0,0,84.0,1
9560,max_effective,10,30,3,3,0.05,0.95,0.9477793301877092,5,24.0,1,24.0,1,24.0,1,24.0,1
9561,max_effective,10,30,3,3,0.05,0.95,0.9415102600528557,18,35.0,1,35.0,1,35.0,1,35.0,1
9562,max_effective,10,30,3,3,0.05,0.95,0.8476390944378779,7,22.0,1,22.0,1,22.0,1,21.0,0
9563,max_effective,10,30,3,3,0.05,0.95,0.7199142578475809,5,16.0,1,16.0,1,16.0,1,16.0,1
9564,max_effective,10,30,3,3,0.05,0.95,0.9490566021628168,24,51.0,1,51.0,1,51.0,1,51.0,1
9565,max_effective,10,30,3,3,0.05,0.95,0.927827097647922,16,54.0,1,54.0,1,54.0,1,54.0,1
9566,max_effective,10,30,3,3,0.05,0.95,0.7025999406623074,4,18.0,1,18.0,1,18.0,1,18.0,1
9567,max_effective,10,30,3,3,0.05,0.95,0.9384788706966988,18,40.0,1,40.0,1,40.0,1,40.0,1
9568,max_effective,10,30,3,3,0.05,0.95,0.9298516064484292,27,57.0,1,57.0,1,57.0,1,57.0,1
9569,max_effective,10,30,3,3,0.05,0.95,0.9082302936815344,8,38.0,1,38.0,1,38.0,1,38.0,1
9570,max_effective,10,30,3,3,0.05,0.95,0.8522757913164146,3,15.0,1,15.0,1,15.0,1,15.0,1
9571,max_effective,10,30,3,3,0.05,0.95,0.7913221231107571,11,24.0,1,24.0,1,24.0,1,24.0,1
9572,max_effective,10,30,3,3,0.05,0.95,0.8620669127901547,22,46.0,1,46.0,1,46.0,1,46.0,1
9573,max_effective,10,30,3,3,0.05,0.95,0.8631402642862905,11,26.0,1,26.0,1,26.0,1,26.0,1
9574,max_effective,10,30,3,3,0.05,0.95,0.9244113437573096,5,19.0,1,19.0,1,19.0,1,18.0,0
9575,max_effective,10,30,3,3,0.05,0.95,0.920543728913783,7,30.0,1,30.0,1,30.0,1,30.0,1
9576,max_effective,10,30,3,3,0.05,0.95,0.9113595693163136,7,21.0,1,21.0,1,21.0,1,21.0,1
9577,max_effective,10,30,3,3,0.05,0.95,0.9269638193113868,19,33.0,1,33.0,1,33.0,1,33.0,1
9578,max_effective,10,30,3,3,0.05,0.95,0.8813518504161648,19,35.0,1,35.0,1,35.0,1,35.0,1
9579,max_effective,10,30,3,3,0.05,0.95,0.946543902569278,10,45.0,1,45.0,1,45.0,1,45.0,1
9580,max_effective,10,30,3,3,0.05,0.95,0.8274450994661168,10,32.0,1,32.0,1,32.0,1,32.0,1
9581,max_effective,10,30,3,3,0.05,0.95,0.8012810666448166,6,21.0,1,21.0,1,21.0,1,21.0,1
9582,max_effective,10,30,3,3,0.05,0.95,0.7345570896038621,8,21.0,1,21.0,1,21.0,1,21.0,1
9583,max_effective,10,30,3,3,0.05,0.95,0.9070570613724857,15,48.0,1,48.0,1,48.0,1,48.0,1
9584,max_effective,10,30,3,3,0.05,0.95,0.924807294845424,7,23.0,1,23.0,1,23.0,1,23.0,1
9585,max_effective,10,30,3,3,0.05,0.95,0.8658908361491289,4,15.0,1,15.0,1,15.0,1,15.0,1
9586,max_effective,10,30,3,3,0.05,0.95,0.8527380819485508,3,15.0,1,15.0,1,15.0,1,15.0,1
9587,max_effective,10,30,3,3,0.05,0.95,0.9325152571219892,11,32.0,1,32.0,1,32.0,1,32.0,1
9588,max_effective,10,30,3,3,0.05,0.95,0.8991880678847001,8,19.0,1,19.0,1,19.0,1,19.0,1
9589,max_effective,10,30,3,3,0.05,0.95,0.8951663457367002,24,46.0,1,46.0,1,46.0,1,46.0,1
9590,max_effective,10,30,3,3,0.05,0.95,0.9115804186039226,12,37.0,1,37.0,1,37.0,1,37.0,1
9591,max_effective,10,30,3,3,0.05,0.95,0.8116524105036335,5,20.0,1,20.0,1,20.0,1,20.0,1
9592,max_effective,10,30,3,3,0.05,0.95,0.8508618092514374,6,23.0,1,23.0,1,23.0,1,23.0,1
9593,max_effective,10,30,3,3,0.05,0.95,0.9432328851392358,13,41.0,1,41.0,1,41.0,1,41.0,1
9594,max_effective,10,30,3,3,0.05,0.95,0.9190142472103358,5,22.0,1,22.0,1,22.0,1,22.0,1
9595,max_effective,10,30,3,3,0.05,0.95,0.8929756817838106,7,18.0,1,18.0,1,18.0,1,18.0,1
9596,max_effective,10,30,3,3,0.05,0.95,0.8923587771428082,13,26.0,1,26.0,1,26.0,1,26.0,1
9597,max_effective,10,30,3,3,0.05,0.95,0.8739203356316899,6,32.0,1,32.0,1,32.0,1,32.0,1
9598,max_effective,10,30,3,3,0.05,0.95,0.9068418806498976,8,26.0,1,26.0,1,26.0,1,26.0,1
9599,max_effective,10,30,3,3,0.05,0.95,0.850409690491939,14,29.0,1,29.0,1,29.0,1,29.0,1
9600,max_effective,10,30,3,3,0.05,0.95,0.7269508985050556,7,16.0,1,16.0,1,16.0,1,16.0,1
9601,max_effective,10,30,3,3,0.05,0.95,0.7228462370923917,7,18.0,1,18.0,1,18.0,1,18.0,1
9602,max_effective,10,30,3,3,0.05,0.95,0.7858614713965371,7,21.0,1,21.0,1,21.0,1,21.0,1
9603,max_effective,10,30,3,3,0.05,0.95,0.8840082508804386,13,36.0,1,36.0,1,36.0,1,36.0,1
9604,max_effective,10,30,3,3,0.05,0.95,0.7967423314226467,4,21.0,1,21.0,1,21.0,1,21.0,1
9605,max_effective,10,30,3,3,0.05,0.95,0.9048281081556006,3,16.0,1,16.0,1,16.0,1,16.0,1
9606,max_effective,10,30,3,3,0.05,0.95,0.9239462932282334,9,20.0,1,20.0,1,20.0,1,20.0,1
9607,max_effective,10,30,3,3,0.05,0.95,0.9323029709343684,24,57.0,1,57.0,1,57.0,1,57.0,1
9608,max_effective,10,30,3,3,0.05,0.95,0.8520507816248004,4,19.0,1,19.0,1,19.0,1,19.0,1
9609,max_effective,10,30,3,3,0.05,0.95,0.9278371675728844,11,32.0,1,32.0,1,32.0,1,32.0,1
9610,max_effective,10,30,3,3,0.05,0.95,0.9339058818394518,3,16.0,1,16.0,1,16.0,1,16.0,1
9611,max_effective,10,30,3,3,0.05,0.95,0.9113573115989364,11,47.0,1,47.0,1,47.0,1,47.0,1
9612,max_effective,10,30,3,3,0.05,0.95,0.9149680546949034,11,33.0,1,33.0,1,33.0,1,33.0,1
9613,max_effective,10,30,3,3,0.05,0.95,0.8276302207393346,7,21.0,1,21.0,1,21.0,1,21.0,1
9614,max_effective,10,30,3,3,0.05,0.95,0.8945469647150331,6,23.0,1,23.0,1,23.0,1,23.0,1
9615,max_effective,10,30,3,3,0.05,0.95,0.8350408453657492,11,26.0,1,26.0,1,26.0,1,26.0,1
9616,max_effective,10,30,3,3,0.05,0.95,0.8587711007510156,4,16.0,1,16.0,1,16.0,1,16.0,1
9617,max_effective,10,30,3,3,0.05,0.95,0.9118026139973788,5,27.0,1,27.0,1,27.0,1,27.0,1
9618,max_effective,10,30,3,3,0.05,0.95,0.919897077149341,16,41.0,1,41.0,1,41.0,1,41.0,1
9619,max_effective,10,30,3,3,0.05,0.95,0.9148333582226964,15,39.0,1,39.0,1,39.0,1,39.0,1
9620,max_effective,10,30,3,3,0.05,0.95,0.9249297477439096,4,14.0,1,14.0,1,14.0,1,14.0,1
9621,max_effective,10,30,3,3,0.05,0.95,0.7658952584388307,5,23.0,1,23.0,1,23.0,1,23.0,1
9622,max_effective,10,30,3,3,0.05,0.95,0.9384321711279932,38,55.0,1,55.0,1,55.0,1,55.0,1
9623,max_effective,10,30,3,3,0.05,0.95,0.8590305446204212,25,62.0,1,62.0,1,62.0,1,62.0,1
9624,max_effective,10,30,3,3,0.05,0.95,0.5975216607428933,5,19.0,1,19.0,1,19.0,1,19.0,1
9625,max_effective,10,30,3,3,0.05,0.95,0.8769451450571908,6,21.0,1,21.0,1,21.0,1,21.0,1
9626,max_effective,10,30,3,3,0.05,0.95,0.9071917613592384,19,55.0,1,55.0,1,55.0,1,55.0,1
9627,max_effective,10,30,3,3,0.05,0.95,0.7580572646380516,5,27.0,1,27.0,1,27.0,1,27.0,1
9628,max_effective,10,30,3,3,0.05,0.95,0.8519706952548032,7,25.0,1,25.0,1,25.0,1,25.0,1
9629,max_effective,10,30,3,3,0.05,0.95,0.9459070613022446,20,40.0,1,40.0,1,40.0,1,39.0,0
9630,max_effective,10,30,3,3,0.05,0.95,0.7802668597895347,25,43.0,1,43.0,1,43.0,1,43.0,1
9631,max_effective,10,30,3,3,0.05,0.95,0.8452681510686127,11,29.0,1,29.0,1,29.0,1,27.0,0
9632,max_effective,10,30,3,3,0.05,0.95,0.8672818490610211,15,32.0,1,32.0,1,32.0,1,32.0,1
9633,max_effective,10,30,3,3,0.05,0.95,0.818790247767615,6,21.0,1,21.0,1,21.0,1,21.0,1
9634,max_effective,10,30,3,3,0.05,0.95,0.9254480144490808,12,36.0,1,36.0,1,36.0,1,36.0,1
9635,max_effective,10,30,3,3,0.05,0.95,0.9296885982323888,36,60.0,1,60.0,1,60.0,1,60.0,1
9636,max_effective,10,30,3,3,0.05,0.95,0.854887870243999,9,28.0,1,28.0,1,28.0,1,28.0,1
9637,max_effective,10,30,3,3,0.05,0.95,0.9434914457941824,7,25.0,1,25.0,1,25.0,1,25.0,1
9638,max_effective,10,30,3,3,0.05,0.95,0.8541873666874651,7,26.0,1,26.0,1,26.0,1,26.0,1
9639,max_effective,10,30,3,3,0.05,0.95,0.8372553374769113,15,35.0,1,35.0,1,35.0,1,35.0,1
9640,max_effective,10,30,3,3,0.05,0.95,0.7352005206272086,5,24.0,1,24.0,1,24.0,1,24.0,1
9641,max_effective,10,30,3,3,0.05,0.95,0.9329464530406756,21,47.0,1,47.0,1,47.0,1,47.0,1
9642,max_effective,10,30,3,3,0.05,0.95,0.9349385326986416,9,20.0,1,20.0,1,20.0,1,19.0,0
9643,max_effective,10,30,3,3,0.05,0.95,0.9254066056321358,6,19.0,1,19.0,1,19.0,1,19.0,1
9644,max_effective,10,30,3,3,0.05,0.95,0.8406716987719902,10,29.0,1,29.0,1,29.0,1,29.0,1
9645,max_effective,10,30,3,3,0.05,0.95,0.7395056125631738,6,20.0,1,20.0,1,20.0,1,19.0,0
9646,max_effective,10,30,3,3,0.05,0.95,0.9282209611718546,25,60.0,1,60.0,1,60.0,1,60.0,1
9647,max_effective,10,30,3,3,0.05,0.95,0.8668637381231254,5,21.0,1,21.0,1,21.0,1,21.0,1
9648,max_effective,10,30,3,3,0.05,0.95,0.9339491113158068,31,53.0,1,53.0,1,53.0,1,53.0,1
9649,max_effective,10,30,3,3,0.05,0.95,0.82809508259108,14,35.0,1,35.0,1,35.0,1,35.0,1
9650,max_effective,10,30,3,3,0.05,0.95,0.9349552408442668,12,33.0,1,33.0,1,33.0,1,33.0,1
9651,max_effective,10,30,3,3,0.05,0.95,0.9305760252999276,17,35.0,1,35.0,1,35.0,1,35.0,1
9652,max_effective,10,30,3,3,0.05,0.95,0.9100086833440416,13,40.0,1,40.0,1,40.0,1,40.0,1
9653,max_effective,10,30,3,3,0.05,0.95,0.8040879116081874,6,24.0,1,24.0,1,24.0,1,24.0,1
9654,max_effective,10,30,3,3,0.05,0.95,0.9077204504909074,14,47.0,1,47.0,1,47.0,1,47.0,1
9655,max_effective,10,30,3,3,0.05,0.95,0.9452898131563312,12,26.0,1,26.0,1,26.0,1,26.0,1
9656,max_effective,10,30,3,3,0.05,0.95,0.8763541356742918,24,40.0,1,40.0,1,40.0,1,39.0,0
9657,max_effective,10,30,3,3,0.05,0.95,0.9347766231197556,29,71.0,0,76.0,0,81.0,1,81.0,1
9658,max_effective,10,30,3,3,0.05,0.95,0.8691525903886277,17,39.0,1,39.0,1,39.0,1,39.0,1
9659,max_effective,10,30,3,3,0.05,0.95,0.9162471109425994,24,37.0,1,37.0,1,37.0,1,37.0,1
9660,max_effective,10,30,3,3,0.05,0.95,0.913015487656223,9,28.0,1,28.0,1,28.0,1,28.0,1
9661,max_effective,10,30,3,3,0.05,0.95,0.7596096379687812,11,35.0,1,35.0,1,35.0,1,35.0,1
9662,max_effective,10,30,3,3,0.05,0.95,0.807816982060699,5,21.0,1,21.0,1,21.0,1,21.0,1
9663,max_effective,10,30,3,3,0.05,0.95,0.8013417815523068,2,16.0,1,16.0,1,16.0,1,16.0,1
9664,max_effective,10,30,3,3,0.05,0.95,0.8136966759996483,6,27.0,1,27.0,1,27.0,1,27.0,1
9665,max_effective,10,30,3,3,0.05,0.95,0.8695412214248016,7,23.0,1,23.0,1,23.0,1,23.0,1
9666,max_effective,10,30,3,3,0.05,0.95,0.9176889340765182,5,20.0,1,20.0,1,20.0,1,20.0,1
9667,max_effective,10,30,3,3,0.05,0.95,0.9038079200929696,27,44.0,1,44.0,1,44.0,1,44.0,1
9668,max_effective,10,30,3,3,0.05,0.95,0.8340656691947023,3,17.0,1,17.0,1,17.0,1,17.0,1
9669,max_effective,10,30,3,3,0.05,0.95,0.7668063434818632,4,18.0,1,18.0,1,18.0,1,18.0,1
9670,max_effective,10,30,3,3,0.05,0.95,0.7617843722469119,7,22.0,1,22.0,1,22.0,1,22.0,1
9671,max_effective,10,30,3,3,0.05,0.95,0.7680614988508585,11,32.0,1,32.0,1,32.0,1,32.0,1
9672,max_effective,10,30,3,3,0.05,0.95,0.8604184463074946,5,16.0,1,16.0,1,16.0,1,16.0,1
9673,max_effective,10,30,3,3,0.05,0.95,0.8660845546381659,11,38.0,1,38.0,1,38.0,1,38.0,1
9674,max_effective,10,30,3,3,0.05,0.95,0.9348109888595756,21,54.0,1,54.0,1,54.0,1,54.0,1
9675,max_effective,10,30,3,3,0.05,0.95,0.9214933931910728,12,40.0,1,40.0,1,40.0,1,40.0,1
9676,max_effective,10,30,3,3,0.05,0.95,0.7697960721791556,16,45.0,1,45.0,1,45.0,1,45.0,1
9677,max_effective,10,30,3,3,0.05,0.95,0.9375106922860732,7,31.0,1,31.0,1,31.0,1,31.0,1
9678,max_effective,10,30,3,3,0.05,0.95,0.9159686022587388,5,17.0,1,17.0,1,17.0,1,17.0,1
9679,max_effective,10,30,3,3,0.05,0.95,0.9168562018248084,20,44.0,1,44.0,1,44.0,1,44.0,1
9680,max_effective,10,30,3,3,0.05,0.95,0.7747221466919593,9,33.0,1,33.0,1,33.0,1,32.0,0
9681,max_effective,10,30,3,3,0.05,0.95,0.7745991351333105,5,16.0,1,16.0,1,16.0,1,15.0,0
9682,max_effective,10,30,3,3,0.05,0.95,0.8272359213299156,12,22.0,1,22.0,1,22.0,1,22.0,1
9683,max_effective,10,30,3,3,0.05,0.95,0.9108372873632594,34,60.0,1,60.0,1,60.0,1,60.0,1
9684,max_effective,10,30,3,3,0.05,0.95,0.8467462827951308,29,49.0,1,49.0,1,49.0,1,49.0,1
9685,max_effective,10,30,3,3,0.05,0.95,0.8786283364987475,16,47.0,1,47.0,1,47.0,1,47.0,1
9686,max_effective,10,30,3,3,0.05,0.95,0.6861149409456114,2,14.0,1,14.0,1,14.0,1,14.0,1
9687,max_effective,10,30,3,3,0.05,0.95,0.905833704358578,6,20.0,1,20.0,1,20.0,1,20.0,1
9688,max_effective,10,30,3,3,0.05,0.95,0.8777820977029284,4,16.0,1,16.0,1,16.0,1,16.0,1
9689,max_effective,10,30,3,3,0.05,0.95,0.9092868846168398,12,47.0,1,47.0,1,47.0,1,47.0,1
9690,max_effective,10,30,3,3,0.05,0.95,0.8525994664522695,5,18.0,1,18.0,1,18.0,1,18.0,1
9691,max_effective,10,30,3,3,0.05,0.95,0.9372136473052312,15,46.0,1,46.0,1,46.0,1,46.0,1
9692,max_effective,10,30,3,3,0.05,0.95,0.802385335204474,5,20.0,1,20.0,1,20.0,1,20.0,1
9693,max_effective,10,30,3,3,0.05,0.95,0.8680939385829303,10,26.0,1,26.0,1,26.0,1,26.0,1
9694,max_effective,10,30,3,3,0.05,0.95,0.9397958316372644,22,36.0,1,36.0,1,36.0,1,36.0,1
9695,max_effective,10,30,3,3,0.05,0.95,0.7784530384280628,6,20.0,1,20.0,1,20.0,1,20.0,1
9696,max_effective,10,30,3,3,0.05,0.95,0.8593777064064219,26,48.0,1,48.0,1,48.0,1,48.0,1
9697,max_effective,10,30,3,3,0.05,0.95,0.7952651422298966,7,24.0,1,24.0,1,24.0,1,24.0,1
9698,max_effective,10,30,3,3,0.05,0.95,0.9301976038470942,16,33.0,1,33.0,1,33.0,1,33.0,1
9699,max_effective,10,30,3,3,0.05,0.95,0.941310133281836,37,60.0,1,60.0,1,60.0,1,60.0,1
9700,max_effective,10,30,3,3,0.05,0.95,0.8952166430614704,3,14.0,1,14.0,1,14.0,1,14.0,1
9701,max_effective,10,30,3,3,0.05,0.95,0.794943161022012,4,19.0,1,19.0,1,19.0,1,19.0,1
9702,max_effective,10,30,3,3,0.05,0.95,0.9292608751847746,2,12.0,1,12.0,1,12.0,1,11.0,0
9703,max_effective,10,30,3,3,0.05,0.95,0.8662131272346463,7,28.0,1,28.0,1,28.0,1,28.0,1
9704,max_effective,10,30,3,3,0.05,0.95,0.9290061927888308,13,39.0,1,39.0,1,39.0,1,39.0,1
9705,max_effective,10,30,3,3,0.05,0.95,0.8089855320645655,3,20.0,1,20.0,1,20.0,1,20.0,1
9706,max_effective,10,30,3,3,0.05,0.95,0.880217141528429,17,41.0,1,41.0,1,41.0,1,41.0,1
9707,max_effective,10,30,3,3,0.05,0.95,0.811928628788964,7,29.0,1,29.0,1,29.0,1,29.0,1
9708,max_effective,10,30,3,3,0.05,0.95,0.8804214430162438,19,41.0,1,41.0,1,41.0,1,41.0,1
9709,max_effective,10,30,3,3,0.05,0.95,0.9457618867046128,21,56.0,1,56.0,1,56.0,1,55.0,0
9710,max_effective,10,30,3,3,0.05,0.95,0.904165260315864,48,68.0,1,68.0,1,68.0,1,68.0,1
9711,max_effective,10,30,3,3,0.05,0.95,0.8776630611108703,7,29.0,1,29.0,1,29.0,1,29.0,1
9712,max_effective,10,30,3,3,0.05,0.95,0.943896137738392,3,16.0,1,16.0,1,16.0,1,16.0,1
9713,max_effective,10,30,3,3,0.05,0.95,0.9093026311463084,18,38.0,1,38.0,1,38.0,1,38.0,1
9714,max_effective,10,30,3,3,0.05,0.95,0.8256162607138584,5,18.0,1,18.0,1,18.0,1,18.0,1
9715,max_effective,10,30,3,3,0.05,0.95,0.7754288047576433,10,22.0,1,22.0,1,22.0,1,22.0,1
9716,max_effective,10,30,3,3,0.05,0.95,0.9092144629493532,28,46.0,1,46.0,1,46.0,1,46.0,1
9717,max_effective,10,30,3,3,0.05,0.95,0.9425266725938372,21,33.0,1,33.0,1,33.0,1,33.0,1
9718,max_effective,10,30,3,3,0.05,0.95,0.9362659067817388,13,32.0,1,32.0,1,32.0,1,32.0,1
9719,max_effective,10,30,3,3,0.05,0.95,0.9275581346495844,14,60.0,1,60.0,1,60.0,1,60.0,1
9720,max_effective,10,30,3,3,0.05,0.95,0.8656025287780426,8,28.0,1,28.0,1,28.0,1,28.0,1
9721,max_effective,10,30,3,3,0.05,0.95,0.9496322268417235,31,65.0,0,70.0,1,69.0,0,67.0,0
9722,max_effective,10,30,3,3,0.05,0.95,0.9016832363586148,19,54.0,1,54.0,1,54.0,1,54.0,1
9723,max_effective,10,30,3,3,0.05,0.95,0.823562230750637,13,28.0,1,28.0,1,28.0,1,28.0,1
9724,max_effective,10,30,3,3,0.05,0.95,0.9091363811502112,16,40.0,1,40.0,1,40.0,1,40.0,1
9725,max_effective,10,30,3,3,0.05,0.95,0.7863427176659578,4,17.0,1,17.0,1,17.0,1,17.0,1
9726,max_effective,10,30,3,3,0.05,0.95,0.833118856933582,10,33.0,1,33.0,1,33.0,1,31.0,0
9727,max_effective,10,30,3,3,0.05,0.95,0.9404707004217846,23,45.0,1,45.0,1,45.0,1,44.0,0
9728,max_effective,10,30,3,3,0.05,0.95,0.8785644211563821,10,26.0,1,26.0,1,26.0,1,26.0,1
9729,max_effective,10,30,3,3,0.05,0.95,0.8675573630695825,32,53.0,1,53.0,1,53.0,1,53.0,1
9730,max_effective,10,30,3,3,0.05,0.95,0.7527956743048391,2,12.0,1,12.0,1,12.0,1,12.0,1
9731,max_effective,10,30,3,3,0.05,0.95,0.94146942374008,6,22.0,1,22.0,1,22.0,1,22.0,1
9732,max_effective,10,30,3,3,0.05,0.95,0.9311653698785404,12,27.0,1,27.0,1,27.0,1,27.0,1
9733,max_effective,10,30,3,3,0.05,0.95,0.7453662161155086,3,16.0,1,16.0,1,16.0,1,16.0,1
9734,max_effective,10,30,3,3,0.05,0.95,0.8539586770705325,33,46.0,1,46.0,1,46.0,1,46.0,1
9735,max_effective,10,30,3,3,0.05,0.95,0.9089316523007216,10,34.0,1,34.0,1,34.0,1,34.0,1
9736,max_effective,10,30,3,3,0.05,0.95,0.7431242530448561,13,27.0,1,27.0,1,27.0,1,27.0,1
9737,max_effective,10,30,3,3,0.05,0.95,0.8579725555873119,5,22.0,1,22.0,1,22.0,1,22.0,1
9738,max_effective,10,30,3,3,0.05,0.95,0.8256743380577896,11,29.0,1,29.0,1,29.0,1,29.0,1
9739,max_effective,10,30,3,3,0.05,0.95,0.8517438100414796,27,47.0,1,47.0,1,47.0,1,47.0,1
9740,max_effective,10,30,3,3,0.05,0.95,0.9086558208585158,4,19.0,1,19.0,1,19.0,1,19.0,1
9741,max_effective,10,30,3,3,0.05,0.95,0.8829114694216543,12,30.0,1,30.0,1,30.0,1,30.0,1
9742,max_effective,10,30,3,3,0.05,0.95,0.7248491211998029,3,14.0,1,14.0,1,14.0,1,14.0,1
9743,max_effective,10,30,3,3,0.05,0.95,0.9231241261340112,25,46.0,1,46.0,1,46.0,1,46.0,1
9744,max_effective,10,30,3,3,0.05,0.95,0.7087443919055991,5,19.0,1,19.0,1,19.0,1,19.0,1
9745,max_effective,10,30,3,3,0.05,0.95,0.929843950039075,12,51.0,1,51.0,1,51.0,1,51.0,1
9746,max_effective,10,30,3,3,0.05,0.95,0.9035755508642198,6,25.0,1,25.0,1,25.0,1,25.0,1
9747,max_effective,10,30,3,3,0.05,0.95,0.9174300469354104,17,42.0,1,42.0,1,42.0,1,42.0,1
9748,max_effective,10,30,3,3,0.05,0.95,0.8100105181387418,4,18.0,1,18.0,1,18.0,1,18.0,1
9749,max_effective,10,30,3,3,0.05,0.95,0.7064560681331954,5,24.0,1,24.0,1,24.0,1,23.0,0
9750,max_effective,10,30,3,3,0.05,0.95,0.8835809793040169,9,26.0,1,26.0,1,26.0,1,26.0,1
9751,max_effective,10,30,3,3,0.05,0.95,0.9493922029472792,25,70.0,0,70.0,0,70.0,0,73.0,1
9752,max_effective,10,30,3,3,0.05,0.95,0.5954062293703195,3,16.0,1,16.0,1,16.0,1,16.0,1
9753,max_effective,10,30,3,3,0.05,0.95,0.9262381620116364,28,55.0,1,55.0,1,55.0,1,55.0,1
9754,max_effective,10,30,3,3,0.05,0.95,0.9324752104017872,20,65.0,1,65.0,1,65.0,1,65.0,1
9755,max_effective,10,30,3,3,0.05,0.95,0.9375254545195024,15,55.0,1,55.0,1,55.0,1,55.0,1
9756,max_effective,10,30,3,3,0.05,0.95,0.9319654602810816,11,35.0,1,35.0,1,35.0,1,35.0,1
9757,max_effective,10,30,3,3,0.05,0.95,0.8600259648016242,9,32.0,1,32.0,1,32.0,1,32.0,1
9758,max_effective,10,30,3,3,0.05,0.95,0.9475639972364492,11,27.0,1,27.0,1,27.0,1,27.0,1
9759,max_effective,10,30,3,3,0.05,0.95,0.9307885322649612,30,66.0,0,67.0,0,71.0,1,71.0,1
9760,max_effective,10,30,3,3,0.05,0.95,0.9398978539128182,20,44.0,1,44.0,1,44.0,1,44.0,1
9761,max_effective,10,30,3,3,0.05,0.95,0.8629601963356436,6,25.0,1,25.0,1,25.0,1,25.0,1
9762,max_effective,10,30,3,3,0.05,0.95,0.7561949111549676,11,38.0,1,38.0,1,38.0,1,38.0,1
9763,max_effective,10,30,3,3,0.05,0.95,0.916673033505277,35,62.0,0,66.0,0,71.0,1,71.0,1
9764,max_effective,10,30,3,3,0.05,0.95,0.8372702765075293,22,56.0,1,56.0,1,56.0,1,56.0,1
9765,max_effective,10,30,3,3,0.05,0.95,0.9216749597682654,4,17.0,1,17.0,1,17.0,1,17.0,1
9766,max_effective,10,30,3,3,0.05,0.95,0.7840664690570749,9,24.0,1,24.0,1,24.0,1,22.0,0
9767,max_effective,10,30,3,3,0.05,0.95,0.7303544899287764,9,25.0,1,25.0,1,25.0,1,25.0,1
9768,max_effective,10,30,3,3,0.05,0.95,0.8005268250751422,4,17.0,1,17.0,1,17.0,1,17.0,1
9769,max_effective,10,30,3,3,0.05,0.95,0.8056355629749914,2,12.0,1,12.0,1,12.0,1,12.0,1
9770,max_effective,10,30,3,3,0.05,0.95,0.8648321734336845,2,13.0,1,13.0,1,13.0,1,13.0,1
9771,max_effective,10,30,3,3,0.05,0.95,0.90779609499155,10,25.0,1,25.0,1,25.0,1,25.0,1
9772,max_effective,10,30,3,3,0.05,0.95,0.8944533916780135,42,62.0,1,62.0,1,62.0,1,62.0,1
9773,max_effective,10,30,3,3,0.05,0.95,0.940496270981452,7,17.0,1,17.0,1,17.0,1,17.0,1
9774,max_effective,10,30,3,3,0.05,0.95,0.7919147102994435,5,18.0,1,18.0,1,18.0,1,18.0,1
9775,max_effective,10,30,3,3,0.05,0.95,0.9143750210810146,3,15.0,1,15.0,1,15.0,1,15.0,1
9776,max_effective,10,30,3,3,0.05,0.95,0.936914452263102,28,55.0,0,58.0,1,58.0,1,44.0,0
9777,max_effective,10,30,3,3,0.05,0.95,0.8644586078414866,4,16.0,1,16.0,1,16.0,1,16.0,1
9778,max_effective,10,30,3,3,0.05,0.95,0.9462897195201944,11,24.0,1,24.0,1,24.0,1,24.0,1
9779,max_effective,10,30,3,3,0.05,0.95,0.9013003142995492,19,42.0,1,42.0,1,42.0,1,42.0,1
9780,max_effective,10,30,3,3,0.05,0.95,0.8282050731610674,8,29.0,1,29.0,1,29.0,1,29.0,1
9781,max_effective,10,30,3,3,0.05,0.95,0.935791965912132,25,51.0,1,51.0,1,51.0,1,51.0,1
9782,max_effective,10,30,3,3,0.05,0.95,0.9148907369199796,9,25.0,1,25.0,1,25.0,1,25.0,1
9783,max_effective,10,30,3,3,0.05,0.95,0.9084655442783812,5,21.0,1,21.0,1,21.0,1,21.0,1
9784,max_effective,10,30,3,3,0.05,0.95,0.906708419227541,17,52.0,1,52.0,1,52.0,1,52.0,1
9785,max_effective,10,30,3,3,0.05,0.95,0.9452884618366368,9,23.0,1,23.0,1,23.0,1,23.0,1
9786,max_effective,10,30,3,3,0.05,0.95,0.9367327429159368,21,43.0,1,43.0,1,43.0,1,40.0,0
9787,max_effective,10,30,3,3,0.05,0.95,0.9347591114530616,20,43.0,1,43.0,1,43.0,1,43.0,1
9788,max_effective,10,30,3,3,0.05,0.95,0.7908322097684398,4,18.0,1,18.0,1,18.0,1,18.0,1
9789,max_effective,10,30,3,3,0.05,0.95,0.9095158485442026,7,29.0,1,29.0,1,29.0,1,29.0,1
9790,max_effective,10,30,3,3,0.05,0.95,0.7727575340767534,2,13.0,1,13.0,1,13.0,1,12.0,0
9791,max_effective,10,30,3,3,0.05,0.95,0.916933442421522,45,66.0,0,68.0,1,68.0,1,66.0,0
9792,max_effective,10,30,3,3,0.05,0.95,0.7367235895626922,3,15.0,1,15.0,1,15.0,1,15.0,1
9793,max_effective,10,30,3,3,0.05,0.95,0.9005859342747556,23,54.0,1,54.0,1,54.0,1,54.0,1
9794,max_effective,10,30,3,3,0.05,0.95,0.854961021681594,15,47.0,1,47.0,1,47.0,1,46.0,0
9795,max_effective,10,30,3,3,0.05,0.95,0.936589755108755,17,41.0,1,41.0,1,41.0,1,41.0,1
9796,max_effective,10,30,3,3,0.05,0.95,0.922448597817507,7,21.0,1,21.0,1,21.0,1,21.0,1
9797,max_effective,10,30,3,3,0.05,0.95,0.7533181731783262,15,31.0,1,31.0,1,31.0,1,31.0,1
9798,max_effective,10,30,3,3,0.05,0.95,0.942174871373781,13,34.0,1,34.0,1,34.0,1,34.0,1
9799,max_effective,10,30,3,3,0.05,0.95,0.8840917349977984,9,31.0,1,31.0,1,31.0,1,31.0,1
9800,max_effective,10,30,3,3,0.05,0.95,0.7094805586070425,5,16.0,1,16.0,1,16.0,1,16.0,1
9801,max_effective,10,30,3,3,0.05,0.95,0.9079943814342284,22,35.0,1,35.0,1,35.0,1,35.0,1
9802,max_effective,10,30,3,3,0.05,0.95,0.8700348560828702,16,44.0,1,44.0,1,44.0,1,44.0,1
9803,max_effective,10,30,3,3,0.05,0.95,0.8935723883532858,8,29.0,1,29.0,1,29.0,1,29.0,1
9804,max_effective,10,30,3,3,0.05,0.95,0.8351686013716662,11,31.0,1,31.0,1,31.0,1,31.0,1
9805,max_effective,10,30,3,3,0.05,0.95,0.8723580809799905,11,28.0,1,28.0,1,28.0,1,28.0,1
9806,max_effective,10,30,3,3,0.05,0.95,0.8446070234173462,6,26.0,1,26.0,1,26.0,1,26.0,1
9807,max_effective,10,30,3,3,0.05,0.95,0.8480714019647105,2,11.0,1,11.0,1,11.0,1,11.0,1
9808,max_effective,10,30,3,3,0.05,0.95,0.9322415954569522,29,63.0,0,66.0,1,66.0,1,66.0,1
9809,max_effective,10,30,3,3,0.05,0.95,0.7756474384586984,9,23.0,1,23.0,1,23.0,1,23.0,1
9810,max_effective,10,30,3,3,0.05,0.95,0.8532974519715782,6,24.0,1,24.0,1,24.0,1,24.0,1
9811,max_effective,10,30,3,3,0.05,0.95,0.921862994336652,17,52.0,1,52.0,1,52.0,1,51.0,0
9812,max_effective,10,30,3,3,0.05,0.95,0.934616463802264,15,40.0,1,40.0,1,40.0,1,40.0,1
9813,max_effective,10,30,3,3,0.05,0.95,0.8859342669044485,16,41.0,1,41.0,1,41.0,1,41.0,1
9814,max_effective,10,30,3,3,0.05,0.95,0.9352705745098422,21,58.0,1,58.0,1,58.0,1,58.0,1
9815,max_effective,10,30,3,3,0.05,0.95,0.8801364276296889,7,17.0,1,17.0,1,17.0,1,17.0,1
9816,max_effective,10,30,3,3,0.05,0.95,0.8808740605710137,4,23.0,1,23.0,1,23.0,1,23.0,1
9817,max_effective,10,30,3,3,0.05,0.95,0.9411764933007316,6,22.0,1,22.0,1,22.0,1,22.0,1
9818,max_effective,10,30,3,3,0.05,0.95,0.9080644499220856,25,52.0,1,52.0,1,52.0,1,52.0,1
9819,max_effective,10,30,3,3,0.05,0.95,0.857414950347976,6,23.0,1,23.0,1,23.0,1,23.0,1
9820,max_effective,10,30,3,3,0.05,0.95,0.8752070980090142,23,43.0,1,43.0,1,43.0,1,43.0,1
9821,max_effective,10,30,3,3,0.05,0.95,0.8655263029497574,2,11.0,1,11.0,1,11.0,1,11.0,1
9822,max_effective,10,30,3,3,0.05,0.95,0.8945485866503273,11,30.0,1,30.0,1,30.0,1,30.0,1
9823,max_effective,10,30,3,3,0.05,0.95,0.8934417274266091,15,36.0,1,36.0,1,36.0,1,36.0,1
9824,max_effective,10,30,3,3,0.05,0.95,0.6717989990186496,6,19.0,1,19.0,1,19.0,1,19.0,1
9825,max_effective,10,30,3,3,0.05,0.95,0.73314905240496,5,17.0,1,17.0,1,17.0,1,17.0,1
9826,max_effective,10,30,3,3,0.05,0.95,0.9333900989479808,69,64.0,0,83.0,1,83.0,1,82.0,0
9827,max_effective,10,30,3,3,0.05,0.95,0.9444316208334936,7,21.0,1,21.0,1,21.0,1,21.0,1
9828,max_effective,10,30,3,3,0.05,0.95,0.804725445286022,5,19.0,1,19.0,1,19.0,1,19.0,1
9829,max_effective,10,30,3,3,0.05,0.95,0.8819124643220225,17,40.0,1,40.0,1,40.0,1,40.0,1
9830,max_effective,10,30,3,3,0.05,0.95,0.7391598749517412,2,13.0,1,13.0,1,13.0,1,13.0,1
9831,max_effective,10,30,3,3,0.05,0.95,0.9197741536661082,16,37.0,1,37.0,1,37.0,1,37.0,1
9832,max_effective,10,30,3,3,0.05,0.95,0.8893615852172182,3,14.0,1,14.0,1,14.0,1,14.0,1
9833,max_effective,10,30,3,3,0.05,0.95,0.9260967449103332,8,31.0,1,31.0,1,31.0,1,31.0,1
9834,max_effective,10,30,3,3,0.05,0.95,0.9092243929376942,7,29.0,1,29.0,1,29.0,1,29.0,1
9835,max_effective,10,30,3,3,0.05,0.95,0.7112164431719943,7,21.0,1,21.0,1,21.0,1,21.0,1
9836,max_effective,10,30,3,3,0.05,0.95,0.9138408925021811,16,39.0,1,39.0,1,39.0,1,39.0,1
9837,max_effective,10,30,3,3,0.05,0.95,0.9047616268011034,20,31.0,1,31.0,1,31.0,1,31.0,1
9838,max_effective,10,30,3,3,0.05,0.95,0.9035565402720852,10,29.0,1,29.0,1,29.0,1,29.0,1
9839,max_effective,10,30,3,3,0.05,0.95,0.9140545297971888,22,39.0,1,39.0,1,39.0,1,39.0,1
9840,max_effective,10,30,3,3,0.05,0.95,0.885541098617569,9,28.0,1,28.0,1,28.0,1,28.0,1
9841,max_effective,10,30,3,3,0.05,0.95,0.8691891295147868,18,37.0,1,37.0,1,37.0,1,37.0,1
9842,max_effective,10,30,3,3,0.05,0.95,0.9116220281652798,3,16.0,1,16.0,1,16.0,1,16.0,1
9843,max_effective,10,30,3,3,0.05,0.95,0.8974840016357697,5,18.0,1,18.0,1,18.0,1,18.0,1
9844,max_effective,10,30,3,3,0.05,0.95,0.8684563865217141,12,39.0,1,39.0,1,39.0,1,39.0,1
9845,max_effective,10,30,3,3,0.05,0.95,0.9234427725173652,17,46.0,1,46.0,1,46.0,1,46.0,1
9846,max_effective,10,30,3,3,0.05,0.95,0.7357891615002999,6,19.0,1,19.0,1,19.0,1,18.0,0
9847,max_effective,10,30,3,3,0.05,0.95,0.8117268546736498,17,31.0,1,31.0,1,31.0,1,31.0,1
9848,max_effective,10,30,3,3,0.05,0.95,0.9151774766525484,26,44.0,1,44.0,1,44.0,1,44.0,1
9849,max_effective,10,30,3,3,0.05,0.95,0.914747139792486,7,27.0,1,27.0,1,27.0,1,27.0,1
9850,max_effective,10,30,3,3,0.05,0.95,0.858276612551783,6,18.0,1,18.0,1,18.0,1,18.0,1
9851,max_effective,10,30,3,3,0.05,0.95,0.7595220571206347,8,28.0,1,28.0,1,28.0,1,28.0,1
9852,max_effective,10,30,3,3,0.05,0.95,0.8431358420649527,4,17.0,1,17.0,1,17.0,1,16.0,0
9853,max_effective,10,30,3,3,0.05,0.95,0.8207975605014551,4,17.0,1,17.0,1,17.0,1,16.0,0
9854,max_effective,10,30,3,3,0.05,0.95,0.9286642656041038,8,25.0,1,25.0,1,25.0,1,25.0,1
9855,max_effective,10,30,3,3,0.05,0.95,0.933753019824452,14,30.0,1,30.0,1,30.0,1,30.0,1
9856,max_effective,10,30,3,3,0.05,0.95,0.7834993100223594,3,14.0,1,14.0,1,14.0,1,14.0,1
9857,max_effective,10,30,3,3,0.05,0.95,0.944299943775568,14,34.0,1,34.0,1,34.0,1,34.0,1
9858,max_effective,10,30,3,3,0.05,0.95,0.8700465805197215,24,68.0,1,68.0,1,68.0,1,66.0,0
9859,max_effective,10,30,3,3,0.05,0.95,0.8469671460504669,7,21.0,1,21.0,1,21.0,1,21.0,1
9860,max_effective,10,30,3,3,0.05,0.95,0.9277819934416164,5,24.0,1,24.0,1,24.0,1,24.0,1
9861,max_effective,10,30,3,3,0.05,0.95,0.9435035104154644,35,58.0,1,58.0,1,58.0,1,58.0,1
9862,max_effective,10,30,3,3,0.05,0.95,0.9477355284352884,38,59.0,1,59.0,1,59.0,1,59.0,1
9863,max_effective,10,30,3,3,0.05,0.95,0.7961631444563368,11,34.0,1,34.0,1,34.0,1,34.0,1
9864,max_effective,10,30,3,3,0.05,0.95,0.9247624172994574,12,35.0,1,35.0,1,35.0,1,35.0,1
9865,max_effective,10,30,3,3,0.05,0.95,0.9455168504364042,74,66.0,0,69.0,0,78.0,1,72.0,0
9866,max_effective,10,30,3,3,0.05,0.95,0.6262599583303036,3,14.0,1,14.0,1,14.0,1,14.0,1
9867,max_effective,10,30,3,3,0.05,0.95,0.946582216272646,16,37.0,1,37.0,1,37.0,1,37.0,1
9868,max_effective,10,30,3,3,0.05,0.95,0.9283393855950866,25,47.0,1,47.0,1,47.0,1,47.0,1
9869,max_effective,10,30,3,3,0.05,0.95,0.6828337033746515,9,24.0,1,24.0,1,24.0,1,24.0,1
9870,max_effective,10,30,3,3,0.05,0.95,0.9232356228110098,20,61.0,1,61.0,1,61.0,1,61.0,1
9871,max_effective,10,30,3,3,0.05,0.95,0.7988451473306487,6,18.0,1,18.0,1,18.0,1,17.0,0
9872,max_effective,10,30,3,3,0.05,0.95,0.8941185495535553,13,32.0,1,32.0,1,32.0,1,32.0,1
9873,max_effective,10,30,3,3,0.05,0.95,0.9301992112163971,12,32.0,1,32.0,1,32.0,1,32.0,1
9874,max_effective,10,30,3,3,0.05,0.95,0.9321753790327229,17,50.0,1,50.0,1,50.0,1,50.0,1
9875,max_effective,10,30,3,3,0.05,0.95,0.9030661780528892,13,37.0,1,37.0,1,37.0,1,37.0,1
9876,max_effective,10,30,3,3,0.05,0.95,0.948957089451292,30,45.0,1,45.0,1,45.0,1,45.0,1
9877,max_effective,10,30,3,3,0.05,0.95,0.9364359624210844,16,26.0,1,26.0,1,26.0,1,26.0,1
9878,max_effective,10,30,3,3,0.05,0.95,0.8613612094163835,5,22.0,1,22.0,1,22.0,1,22.0,1
9879,max_effective,10,30,3,3,0.05,0.95,0.77829452725573,7,27.0,1,27.0,1,27.0,1,27.0,1
9880,max_effective,10,30,3,3,0.05,0.95,0.8557947341785431,18,46.0,1,46.0,1,46.0,1,46.0,1
9881,max_effective,10,30,3,3,0.05,0.95,0.906438824484783,13,31.0,1,31.0,1,31.0,1,31.0,1
9882,max_effective,10,30,3,3,0.05,0.95,0.9288323942825814,8,25.0,1,25.0,1,25.0,1,25.0,1
9883,max_effective,10,30,3,3,0.05,0.95,0.7691323503655887,5,19.0,1,19.0,1,19.0,1,19.0,1
9884,max_effective,10,30,3,3,0.05,0.95,0.7159639204689278,5,19.0,1,19.0,1,19.0,1,19.0,1
9885,max_effective,10,30,3,3,0.05,0.95,0.8847874115414235,10,39.0,1,39.0,1,39.0,1,39.0,1
9886,max_effective,10,30,3,3,0.05,0.95,0.8855485234825476,5,22.0,1,22.0,1,22.0,1,22.0,1
9887,max_effective,10,30,3,3,0.05,0.95,0.9436807272909244,9,29.0,1,29.0,1,29.0,1,29.0,1
9888,max_effective,10,30,3,3,0.05,0.95,0.9353947308964506,12,27.0,1,27.0,1,27.0,1,27.0,1
9889,max_effective,10,30,3,3,0.05,0.95,0.9166300470097886,24,68.0,0,68.0,0,79.0,1,79.0,1
9890,max_effective,10,30,3,3,0.05,0.95,0.8026989108738551,31,49.0,1,49.0,1,49.0,1,49.0,1
9891,max_effective,10,30,3,3,0.05,0.95,0.914063035661816,22,55.0,1,55.0,1,55.0,1,55.0,1
9892,max_effective,10,30,3,3,0.05,0.95,0.9117313831359176,6,26.0,1,26.0,1,26.0,1,26.0,1
9893,max_effective,10,30,3,3,0.05,0.95,0.8251326664079061,10,25.0,1,25.0,1,25.0,1,25.0,1
9894,max_effective,10,30,3,3,0.05,0.95,0.8337741183372253,11,37.0,1,37.0,1,37.0,1,37.0,1
9895,max_effective,10,30,3,3,0.05,0.95,0.9280173071630732,11,40.0,1,40.0,1,40.0,1,40.0,1
9896,max_effective,10,30,3,3,0.05,0.95,0.8292937915221145,3,15.0,1,15.0,1,15.0,1,14.0,0
9897,max_effective,10,30,3,3,0.05,0.95,0.8028599424023628,6,22.0,1,22.0,1,22.0,1,22.0,1
9898,max_effective,10,30,3,3,0.05,0.95,0.8655916871125607,5,20.0,1,20.0,1,20.0,1,20.0,1
9899,max_effective,10,30,3,3,0.05,0.95,0.9020821419931097,2,12.0,1,12.0,1,12.0,1,12.0,1
9900,max_effective,10,30,3,3,0.05,0.95,0.9342030613743134,10,39.0,1,39.0,1,39.0,1,39.0,1
9901,max_effective,10,30,3,3,0.05,0.95,0.9199275553635974,9,33.0,1,33.0,1,33.0,1,33.0,1
9902,max_effective,10,30,3,3,0.05,0.95,0.8956245719801009,13,34.0,1,34.0,1,34.0,1,34.0,1
9903,max_effective,10,30,3,3,0.05,0.95,0.9390049165799468,25,64.0,0,69.0,0,62.0,0,71.0,1
9904,max_effective,10,30,3,3,0.05,0.95,0.9436609491597332,11,34.0,1,34.0,1,34.0,1,34.0,1
9905,max_effective,10,30,3,3,0.05,0.95,0.8826087115153434,8,19.0,1,19.0,1,19.0,1,19.0,1
9906,max_effective,10,30,3,3,0.05,0.95,0.769119901844469,5,19.0,1,19.0,1,19.0,1,19.0,1
9907,max_effective,10,30,3,3,0.05,0.95,0.9249130016627156,34,58.0,1,58.0,1,58.0,1,58.0,1
9908,max_effective,10,30,3,3,0.05,0.95,0.936718432802166,26,53.0,1,53.0,1,53.0,1,53.0,1
9909,max_effective,10,30,3,3,0.05,0.95,0.8713386113369942,3,14.0,1,14.0,1,14.0,1,14.0,1
9910,max_effective,10,30,3,3,0.05,0.95,0.8980342555563555,7,21.0,1,21.0,1,21.0,1,21.0,1
9911,max_effective,10,30,3,3,0.05,0.95,0.8606678857021072,15,40.0,1,40.0,1,40.0,1,40.0,1
9912,max_effective,10,30,3,3,0.05,0.95,0.8173521516651947,16,29.0,1,29.0,1,29.0,1,29.0,1
9913,max_effective,10,30,3,3,0.05,0.95,0.9077408162878398,11,34.0,1,34.0,1,34.0,1,34.0,1
9914,max_effective,10,30,3,3,0.05,0.95,0.7698477369416228,13,27.0,1,27.0,1,27.0,1,27.0,1
9915,max_effective,10,30,3,3,0.05,0.95,0.9253969884565728,11,39.0,1,39.0,1,39.0,1,39.0,1
9916,max_effective,10,30,3,3,0.05,0.95,0.8148549513138498,9,28.0,1,28.0,1,28.0,1,28.0,1
9917,max_effective,10,30,3,3,0.05,0.95,0.9139334444019852,12,27.0,1,27.0,1,27.0,1,27.0,1
9918,max_effective,10,30,3,3,0.05,0.95,0.7444764014555777,10,33.0,1,33.0,1,33.0,1,33.0,1
9919,max_effective,10,30,3,3,0.05,0.95,0.9420499127006547,22,37.0,1,37.0,1,37.0,1,37.0,1
9920,max_effective,10,30,3,3,0.05,0.95,0.8548025156645401,8,25.0,1,25.0,1,25.0,1,25.0,1
9921,max_effective,10,30,3,3,0.05,0.95,0.8915010098059133,6,23.0,1,23.0,1,23.0,1,23.0,1
9922,max_effective,10,30,3,3,0.05,0.95,0.9391082744752648,31,59.0,1,59.0,1,57.0,0,59.0,1
9923,max_effective,10,30,3,3,0.05,0.95,0.7713498366933824,7,23.0,1,23.0,1,23.0,1,23.0,1
9924,max_effective,10,30,3,3,0.05,0.95,0.9416152838819424,17,49.0,1,49.0,1,49.0,1,49.0,1
9925,max_effective,10,30,3,3,0.05,0.95,0.9185994853892728,29,44.0,1,44.0,1,44.0,1,44.0,1
9926,max_effective,10,30,3,3,0.05,0.95,0.9006009989145497,32,44.0,1,44.0,1,44.0,1,44.0,1
9927,max_effective,10,30,3,3,0.05,0.95,0.8907443764418806,9,30.0,1,30.0,1,30.0,1,30.0,1
9928,max_effective,10,30,3,3,0.05,0.95,0.7859701595771628,13,35.0,1,35.0,1,35.0,1,35.0,1
9929,max_effective,10,30,3,3,0.05,0.95,0.5919810762299942,3,13.0,1,13.0,1,13.0,1,13.0,1
9930,max_effective,10,30,3,3,0.05,0.95,0.8739965178661621,10,26.0,1,26.0,1,26.0,1,26.0,1
9931,max_effective,10,30,3,3,0.05,0.95,0.8916088579148855,11,26.0,1,26.0,1,26.0,1,26.0,1
9932,max_effective,10,30,3,3,0.05,0.95,0.9235435523232978,14,28.0,1,28.0,1,28.0,1,28.0,1
9933,max_effective,10,30,3,3,0.05,0.95,0.9472341831690329,3,15.0,1,15.0,1,15.0,1,15.0,1
9934,max_effective,10,30,3,3,0.05,0.95,0.9066376080637292,16,50.0,1,50.0,1,50.0,1,50.0,1
9935,max_effective,10,30,3,3,0.05,0.95,0.8674077096337663,17,31.0,1,31.0,1,31.0,1,31.0,1
9936,max_effective,10,30,3,3,0.05,0.95,0.9443703566013644,29,57.0,0,62.0,1,62.0,1,62.0,1
9937,max_effective,10,30,3,3,0.05,0.95,0.7863936584903988,5,16.0,1,16.0,1,16.0,1,16.0,1
9938,max_effective,10,30,3,3,0.05,0.95,0.9147549031181637,9,24.0,1,24.0,1,24.0,1,24.0,1
9939,max_effective,10,30,3,3,0.05,0.95,0.9125446465148804,18,41.0,1,41.0,1,41.0,1,41.0,1
9940,max_effective,10,30,3,3,0.05,0.95,0.9299128709454694,10,23.0,1,23.0,1,23.0,1,23.0,1
9941,max_effective,10,30,3,3,0.05,0.95,0.7992579441679153,4,19.0,1,19.0,1,19.0,1,19.0,1
9942,max_effective,10,30,3,3,0.05,0.95,0.8934807402622057,16,30.0,1,30.0,1,30.0,1,30.0,1
9943,max_effective,10,30,3,3,0.05,0.95,0.9289054139274486,17,31.0,1,31.0,1,31.0,1,31.0,1
9944,max_effective,10,30,3,3,0.05,0.95,0.9279194784480708,60,74.0,1,74.0,1,74.0,1,74.0,1
9945,max_effective,10,30,3,3,0.05,0.95,0.936254818412971,13,46.0,1,46.0,1,46.0,1,46.0,1
9946,max_effective,10,30,3,3,0.05,0.95,0.7972458984595991,5,24.0,1,24.0,1,24.0,1,24.0,1
9947,max_effective,10,30,3,3,0.05,0.95,0.8402044719766812,4,17.0,1,17.0,1,17.0,1,17.0,1
9948,max_effective,10,30,3,3,0.05,0.95,0.9089558824114856,19,53.0,1,53.0,1,53.0,1,53.0,1
9949,max_effective,10,30,3,3,0.05,0.95,0.8787820384217759,14,29.0,1,29.0,1,29.0,1,29.0,1
9950,max_effective,10,30,3,3,0.05,0.95,0.9151985211345124,9,19.0,1,19.0,1,19.0,1,19.0,1
9951,max_effective,10,30,3,3,0.05,0.95,0.7989447921752552,9,21.0,1,21.0,1,21.0,1,21.0,1
9952,max_effective,10,30,3,3,0.05,0.95,0.9376079942725296,11,31.0,1,31.0,1,31.0,1,31.0,1
9953,max_effective,10,30,3,3,0.05,0.95,0.8926321670924243,10,43.0,1,43.0,1,43.0,1,43.0,1
9954,max_effective,10,30,3,3,0.05,0.95,0.830099576567158,5,28.0,1,28.0,1,28.0,1,28.0,1
9955,max_effective,10,30,3,3,0.05,0.95,0.9159470180923084,5,21.0,1,21.0,1,21.0,1,20.0,0
9956,max_effective,10,30,3,3,0.05,0.95,0.9172286855796784,36,57.0,1,57.0,1,57.0,1,57.0,1
9957,max_effective,10,30,3,3,0.05,0.95,0.9167748136136068,32,67.0,0,73.0,0,75.0,1,73.0,0
9958,max_effective,10,30,3,3,0.05,0.95,0.7137331162055689,3,14.0,1,14.0,1,14.0,1,14.0,1
9959,max_effective,10,30,3,3,0.05,0.95,0.8890964728689947,4,18.0,1,18.0,1,18.0,1,18.0,1
9960,max_effective,10,30,3,3,0.05,0.95,0.9463319379990645,26,59.0,0,61.0,1,61.0,1,61.0,1
9961,max_effective,10,30,3,3,0.05,0.95,0.896971790628104,13,31.0,1,31.0,1,31.0,1,31.0,1
9962,max_effective,10,30,3,3,0.05,0.95,0.9109149559306792,34,44.0,1,44.0,1,44.0,1,43.0,0
9963,max_effective,10,30,3,3,0.05,0.95,0.8902383468356239,13,28.0,1,28.0,1,28.0,1,28.0,1
9964,max_effective,10,30,3,3,0.05,0.95,0.7119028095866144,4,20.0,1,20.0,1,20.0,1,20.0,1
9965,max_effective,10,30,3,3,0.05,0.95,0.9179578432355634,6,20.0,1,20.0,1,20.0,1,20.0,1
9966,max_effective,10,30,3,3,0.05,0.95,0.8792207438952399,14,49.0,1,49.0,1,49.0,1,49.0,1
9967,max_effective,10,30,3,3,0.05,0.95,0.8317417289680039,6,29.0,1,29.0,1,29.0,1,29.0,1
9968,max_effective,10,30,3,3,0.05,0.95,0.8361903022498407,11,37.0,1,37.0,1,37.0,1,37.0,1
9969,max_effective,10,30,3,3,0.05,0.95,0.7793243784845355,8,21.0,1,21.0,1,21.0,1,21.0,1
9970,max_effective,10,30,3,3,0.05,0.95,0.8585251289326479,9,34.0,1,34.0,1,34.0,1,34.0,1
9971,max_effective,10,30,3,3,0.05,0.95,0.92866017365937,10,34.0,1,34.0,1,34.0,1,34.0,1
9972,max_effective,10,30,3,3,0.05,0.95,0.8736213965147943,4,22.0,1,22.0,1,22.0,1,22.0,1
9973,max_effective,10,30,3,3,0.05,0.95,0.9093320851212604,11,28.0,1,28.0,1,28.0,1,28.0,1
9974,max_effective,10,30,3,3,0.05,0.95,0.9076046984999164,88,67.0,0,75.0,0,74.0,0,86.0,1
9975,max_effective,10,30,3,3,0.05,0.95,0.9297806583414712,24,61.0,0,64.0,1,64.0,1,64.0,1
9976,max_effective,10,30,3,3,0.05,0.95,0.8477093916782432,2,15.0,1,15.0,1,15.0,1,15.0,1
9977,max_effective,10,30,3,3,0.05,0.95,0.9029761610902356,8,34.0,1,34.0,1,34.0,1,34.0,1
9978,max_effective,10,30,3,3,0.05,0.95,0.9356243163993042,13,35.0,1,35.0,1,35.0,1,35.0,1
9979,max_effective,10,30,3,3,0.05,0.95,0.8602198306227143,15,30.0,1,30.0,1,30.0,1,30.0,1
9980,max_effective,10,30,3,3,0.05,0.95,0.8485214577200774,13,38.0,1,38.0,1,38.0,1,38.0,1
9981,max_effective,10,30,3,3,0.05,0.95,0.9303698752696152,17,38.0,1,38.0,1,38.0,1,38.0,1
9982,max_effective,10,30,3,3,0.05,0.95,0.8921428794578834,9,39.0,1,39.0,1,39.0,1,39.0,1
9983,max_effective,10,30,3,3,0.05,0.95,0.9433793743095408,7,19.0,1,19.0,1,19.0,1,19.0,1
9984,max_effective,10,30,3,3,0.05,0.95,0.9181111976267712,12,37.0,1,37.0,1,37.0,1,37.0,1
9985,max_effective,10,30,3,3,0.05,0.95,0.9435832563728858,11,31.0,1,31.0,1,31.0,1,31.0,1
9986,max_effective,10,30,3,3,0.05,0.95,0.8606229743464492,11,36.0,1,36.0,1,36.0,1,36.0,1
9987,max_effective,10,30,3,3,0.05,0.95,0.923745201599105,6,27.0,1,27.0,1,27.0,1,27.0,1
9988,max_effective,10,30,3,3,0.05,0.95,0.9392452460364052,28,58.0,0,60.0,1,60.0,1,59.0,0
9989,max_effective,10,30,3,3,0.05,0.95,0.8048643353104546,2,14.0,1,14.0,1,14.0,1,14.0,1
9990,max_effective,10,30,3,3,0.05,0.95,0.7608655898382793,11,35.0,1,35.0,1,35.0,1,35.0,1
9991,max_effective,10,30,3,3,0.05,0.95,0.8895213334914752,17,42.0,1,42.0,1,42.0,1,42.0,1
9992,max_effective,10,30,3,3,0.05,0.95,0.9437668908284822,5,21.0,1,21.0,1,21.0,1,21.0,1
9993,max_effective,10,30,3,3,0.05,0.95,0.9130284642317964,12,29.0,1,29.0,1,29.0,1,28.0,0
9994,max_effective,10,30,3,3,0.05,0.95,0.9403437637716984,6,27.0,1,27.0,1,27.0,1,27.0,1
9995,max_effective,10,30,3,3,0.05,0.95,0.8679408399409213,12,38.0,1,38.0,1,38.0,1,38.0,1
9996,max_effective,10,30,3,3,0.05,0.95,0.8694029596760117,4,17.0,1,17.0,1,17.0,1,17.0,1
9997,max_effective,10,30,3,3,0.05,0.95,0.9398400581789864,13,36.0,1,36.0,1,36.0,1,36.0,1
9998,max_effective,10,30,3,3,0.05,0.95,0.8584305806002102,20,44.0,1,44.0,1,44.0,1,44.0,1
9999,max_effective,10,30,3,3,0.05,0.95,0.9446358990988896,33,69.0,1,69.0,1,69.0,1,69.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n20_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,20,20,1,3,0.05,0.95,0.9257213548622524,40,45.0,0,56.0,0,58.0,1,55.0,0
1,max_effective,20,20,1,3,0.05,0.95,0.877227348051657,5,34.0,1,34.0,1,34.0,1,34.0,1
2,max_effective,20,20,1,3,0.05,0.95,0.9196290534662406,8,51.0,1,51.0,1,51.0,1,51.0,1
3,max_effective,20,20,1,3,0.05,0.95,0.8687666758740584,26,52.0,0,54.0,0,57.0,0,58.0,1
4,max_effective,20,20,1,3,0.05,0.95,0.8488063503905694,10,51.0,0,51.0,0,51.0,0,52.0,1
5,max_effective,20,20,1,3,0.05,0.95,0.9012279031474908,28,51.0,0,52.0,0,55.0,1,54.0,0
6,max_effective,20,20,1,3,0.05,0.95,0.8768724582238503,9,46.0,1,46.0,1,46.0,1,45.0,0
7,max_effective,20,20,1,3,0.05,0.95,0.909097248902256,15,55.0,1,55.0,1,55.0,1,54.0,0
8,max_effective,20,20,1,3,0.05,0.95,0.8363770184165785,7,42.0,1,42.0,1,42.0,1,42.0,1
9,max_effective,20,20,1,3,0.05,0.95,0.6925880097823155,6,31.0,1,31.0,1,31.0,1,31.0,1
10,max_effective,20,20,1,3,0.05,0.95,0.8855111524099187,13,51.0,0,52.0,0,50.0,0,55.0,1
11,max_effective,20,20,1,3,0.05,0.95,0.9079314842225592,7,43.0,1,43.0,1,43.0,1,43.0,1
12,max_effective,20,20,1,3,0.05,0.95,0.9385441108127196,10,50.0,1,49.0,0,50.0,1,47.0,0
13,max_effective,20,20,1,3,0.05,0.95,0.8970378218547312,26,54.0,0,57.0,0,56.0,0,59.0,1
14,max_effective,20,20,1,3,0.05,0.95,0.7548173602602212,11,41.0,1,41.0,1,41.0,1,41.0,1
15,max_effective,20,20,1,3,0.05,0.95,0.9099730660411612,8,35.0,1,35.0,1,35.0,1,35.0,1
16,max_effective,20,20,1,3,0.05,0.95,0.7710300538582066,9,47.0,1,47.0,1,47.0,1,47.0,1
17,max_effective,20,20,1,3,0.05,0.95,0.9363890136990888,29,55.0,0,55.0,0,58.0,1,58.0,1
18,max_effective,20,20,1,3,0.05,0.95,0.8522122450305932,10,49.0,0,50.0,0,51.0,1,49.0,0
19,max_effective,20,20,1,3,0.05,0.95,0.920400874234356,10,46.0,0,49.0,1,49.0,1,48.0,0
20,max_effective,20,20,1,3,0.05,0.95,0.9411490812172186,15,52.0,1,51.0,0,48.0,0,50.0,0
21,max_effective,20,20,1,3,0.05,0.95,0.9478147632211038,18,51.0,0,52.0,0,53.0,1,53.0,1
22,max_effective,20,20,1,3,0.05,0.95,0.9446748288774584,6,48.0,1,48.0,1,47.0,0,44.0,0
23,max_effective,20,20,1,3,0.05,0.95,0.9483841004811476,29,51.0,0,54.0,1,54.0,1,54.0,1
24,max_effective,20,20,1,3,0.05,0.95,0.946833375512204,8,42.0,1,42.0,1,42.0,1,42.0,1
25,max_effective,20,20,1,3,0.05,0.95,0.7737118763841712,5,43.0,1,43.0,1,42.0,0,43.0,1
26,max_effective,20,20,1,3,0.05,0.95,0.9385242958089332,44,58.0,0,58.0,0,59.0,0,60.0,1
27,max_effective,20,20,1,3,0.05,0.95,0.906454706508435,26,48.0,0,49.0,0,56.0,1,56.0,1
28,max_effective,20,20,1,3,0.05,0.95,0.9002011329482207,23,53.0,0,54.0,0,55.0,1,55.0,1
29,max_effective,20,20,1,3,0.05,0.95,0.9313460957439936,16,52.0,0,52.0,0,51.0,0,58.0,1
30,max_effective,20,20,1,3,0.05,0.95,0.9372511759228233,50,55.0,0,56.0,0,60.0,1,60.0,1
31,max_effective,20,20,1,3,0.05,0.95,0.8888280472099365,8,40.0,1,40.0,1,40.0,1,39.0,0
32,max_effective,20,20,1,3,0.05,0.95,0.8364558694127837,11,56.0,0,56.0,0,55.0,0,57.0,1
33,max_effective,20,20,1,3,0.05,0.95,0.7655054117611562,8,48.0,1,48.0,1,48.0,1,48.0,1
34,max_effective,20,20,1,3,0.05,0.95,0.928033756083602,11,52.0,0,53.0,0,55.0,1,55.0,1
35,max_effective,20,20,1,3,0.05,0.95,0.9363190096801528,35,43.0,0,51.0,0,58.0,1,56.0,0
36,max_effective,20,20,1,3,0.05,0.95,0.9247315518752174,10,48.0,0,49.0,1,49.0,1,49.0,1
37,max_effective,20,20,1,3,0.05,0.95,0.9492205558870652,43,56.0,0,56.0,0,58.0,0,60.0,1
38,max_effective,20,20,1,3,0.05,0.95,0.949827746254072,17,48.0,0,53.0,0,51.0,0,54.0,1
39,max_effective,20,20,1,3,0.05,0.95,0.8737260287249498,13,54.0,0,54.0,0,57.0,1,56.0,0
40,max_effective,20,20,1,3,0.05,0.95,0.9046013244806076,8,37.0,1,37.0,1,37.0,1,37.0,1
41,max_effective,20,20,1,3,0.05,0.95,0.912092921931176,6,38.0,1,38.0,1,38.0,1,38.0,1
42,max_effective,20,20,1,3,0.05,0.95,0.8695878647963199,25,54.0,0,57.0,1,57.0,1,56.0,0
43,max_effective,20,20,1,3,0.05,0.95,0.9156620439122796,17,53.0,0,53.0,0,56.0,0,57.0,1
44,max_effective,20,20,1,3,0.05,0.95,0.8152205926940048,8,53.0,0,54.0,0,55.0,1,54.0,0
45,max_effective,20,20,1,3,0.05,0.95,0.8482770326979411,26,45.0,0,46.0,0,47.0,0,53.0,1
46,max_effective,20,20,1,3,0.05,0.95,0.94838229088062,22,51.0,0,56.0,0,58.0,1,58.0,1
47,max_effective,20,20,1,3,0.05,0.95,0.920623366990932,12,49.0,1,48.0,0,45.0,0,43.0,0
48,max_effective,20,20,1,3,0.05,0.95,0.8654094314710183,22,47.0,0,49.0,0,48.0,0,55.0,1
49,max_effective,20,20,1,3,0.05,0.95,0.8627656512425292,17,49.0,0,51.0,0,53.0,1,53.0,1
50,max_effective,20,20,1,3,0.05,0.95,0.9315248671269528,55,58.0,0,58.0,0,60.0,1,60.0,1
51,max_effective,20,20,1,3,0.05,0.95,0.9336822969909622,24,56.0,0,56.0,0,58.0,1,56.0,0
52,max_effective,20,20,1,3,0.05,0.95,0.9408255603483804,29,58.0,0,58.0,0,60.0,1,60.0,1
53,max_effective,20,20,1,3,0.05,0.95,0.8832053771784865,14,44.0,0,47.0,0,50.0,1,50.0,1
54,max_effective,20,20,1,3,0.05,0.95,0.8577143527889287,9,47.0,1,47.0,1,47.0,1,47.0,1
55,max_effective,20,20,1,3,0.05,0.95,0.9181727351188768,21,57.0,0,57.0,0,58.0,0,59.0,1
56,max_effective,20,20,1,3,0.05,0.95,0.8148690212492471,5,37.0,1,37.0,1,37.0,1,37.0,1
57,max_effective,20,20,1,3,0.05,0.95,0.9279334090406371,10,48.0,0,52.0,1,51.0,0,51.0,0
58,max_effective,20,20,1,3,0.05,0.95,0.9281605883665208,19,54.0,0,55.0,0,59.0,1,58.0,0
59,max_effective,20,20,1,3,0.05,0.95,0.9221071434914186,13,50.0,0,52.0,0,57.0,1,56.0,0
60,max_effective,20,20,1,3,0.05,0.95,0.8918943096946611,6,36.0,1,36.0,1,36.0,1,36.0,1
61,max_effective,20,20,1,3,0.05,0.95,0.847486310791153,11,44.0,0,44.0,0,43.0,0,45.0,1
62,max_effective,20,20,1,3,0.05,0.95,0.9184644306827456,12,50.0,1,49.0,0,49.0,0,50.0,1
63,max_effective,20,20,1,3,0.05,0.95,0.910056383401189,31,56.0,1,55.0,0,54.0,0,53.0,0
64,max_effective,20,20,1,3,0.05,0.95,0.9367335961481776,7,41.0,1,41.0,1,41.0,1,41.0,1
65,max_effective,20,20,1,3,0.05,0.95,0.930911093971844,7,44.0,1,44.0,1,44.0,1,44.0,1
66,max_effective,20,20,1,3,0.05,0.95,0.8999615915979402,16,52.0,0,52.0,0,56.0,1,54.0,0
67,max_effective,20,20,1,3,0.05,0.95,0.8989101962127916,13,49.0,0,52.0,1,52.0,1,52.0,1
68,max_effective,20,20,1,3,0.05,0.95,0.9166341025300382,21,55.0,0,55.0,0,58.0,0,59.0,1
69,max_effective,20,20,1,3,0.05,0.95,0.9491225179817032,22,52.0,0,53.0,0,57.0,0,60.0,1
70,max_effective,20,20,1,3,0.05,0.95,0.9492228864894748,12,40.0,1,40.0,1,40.0,1,40.0,1
71,max_effective,20,20,1,3,0.05,0.95,0.9271084691610414,15,53.0,0,53.0,0,55.0,0,58.0,1
72,max_effective,20,20,1,3,0.05,0.95,0.9356889234837048,11,39.0,1,39.0,1,39.0,1,39.0,1
73,max_effective,20,20,1,3,0.05,0.95,0.9352490004796872,6,32.0,1,32.0,1,32.0,1,32.0,1
74,max_effective,20,20,1,3,0.05,0.95,0.9416388635783312,21,54.0,0,55.0,0,55.0,0,56.0,1
75,max_effective,20,20,1,3,0.05,0.95,0.8769049410963318,14,54.0,0,54.0,0,57.0,0,58.0,1
76,max_effective,20,20,1,3,0.05,0.95,0.9490643441321244,22,57.0,0,59.0,1,59.0,1,59.0,1
77,max_effective,20,20,1,3,0.05,0.95,0.9417594854053762,20,54.0,0,55.0,0,58.0,1,55.0,0
78,max_effective,20,20,1,3,0.05,0.95,0.9304172665242968,25,53.0,0,53.0,0,56.0,0,57.0,1
79,max_effective,20,20,1,3,0.05,0.95,0.9494427261128636,32,51.0,0,54.0,0,59.0,1,58.0,0
80,max_effective,20,20,1,3,0.05,0.95,0.9425019633763678,20,56.0,0,56.0,0,59.0,0,60.0,1
81,max_effective,20,20,1,3,0.05,0.95,0.9414678205094676,23,51.0,0,51.0,0,57.0,0,58.0,1
82,max_effective,20,20,1,3,0.05,0.95,0.8914705467212338,9,38.0,1,38.0,1,38.0,1,38.0,1
83,max_effective,20,20,1,3,0.05,0.95,0.898464253246987,13,51.0,0,56.0,1,53.0,0,52.0,0
84,max_effective,20,20,1,3,0.05,0.95,0.9419635299171124,19,51.0,0,51.0,0,53.0,1,50.0,0
85,max_effective,20,20,1,3,0.05,0.95,0.9439764964995792,17,55.0,0,56.0,0,56.0,0,57.0,1
86,max_effective,20,20,1,3,0.05,0.95,0.9156388292081432,12,46.0,0,47.0,0,50.0,1,50.0,1
87,max_effective,20,20,1,3,0.05,0.95,0.9479749395409957,36,53.0,0,55.0,0,60.0,1,58.0,0
88,max_effective,20,20,1,3,0.05,0.95,0.946947048663404,15,56.0,0,56.0,0,59.0,0,60.0,1
89,max_effective,20,20,1,3,0.05,0.95,0.9129236164777876,24,57.0,0,57.0,0,58.0,1,58.0,1
90,max_effective,20,20,1,3,0.05,0.95,0.818053442252606,11,51.0,0,51.0,0,54.0,1,54.0,1
91,max_effective,20,20,1,3,0.05,0.95,0.947846148319695,22,54.0,1,54.0,1,54.0,1,52.0,0
92,max_effective,20,20,1,3,0.05,0.95,0.9405670966627268,18,54.0,0,57.0,1,53.0,0,50.0,0
93,max_effective,20,20,1,3,0.05,0.95,0.8802176864483364,10,43.0,1,43.0,1,43.0,1,43.0,1
94,max_effective,20,20,1,3,0.05,0.95,0.9441308557132052,34,55.0,0,56.0,0,57.0,0,58.0,1
95,max_effective,20,20,1,3,0.05,0.95,0.9264815884243374,29,58.0,0,58.0,0,59.0,1,58.0,0
96,max_effective,20,20,1,3,0.05,0.95,0.9262920466844956,13,52.0,0,52.0,0,52.0,0,54.0,1
97,max_effective,20,20,1,3,0.05,0.95,0.8479283764774701,11,41.0,1,41.0,1,41.0,1,41.0,1
98,max_effective,20,20,1,3,0.05,0.95,0.93731379341704,7,52.0,1,52.0,1,52.0,1,52.0,1
99,max_effective,20,20,1,3,0.05,0.95,0.8813073013279801,33,54.0,0,55.0,0,57.0,1,54.0,0
100,max_effective,20,20,1,3,0.05,0.95,0.8933085766481026,3,27.0,1,27.0,1,27.0,1,27.0,1
101,max_effective,20,20,1,3,0.05,0.95,0.9282144908400922,21,53.0,0,54.0,1,51.0,0,51.0,0
102,max_effective,20,20,1,3,0.05,0.95,0.8764119254436006,6,38.0,1,38.0,1,38.0,1,38.0,1
103,max_effective,20,20,1,3,0.05,0.95,0.8267303103532344,11,41.0,1,41.0,1,41.0,1,41.0,1
104,max_effective,20,20,1,3,0.05,0.95,0.948175055435985,9,44.0,1,44.0,1,44.0,1,44.0,1
105,max_effective,20,20,1,3,0.05,0.95,0.845649497860746,6,42.0,1,42.0,1,42.0,1,42.0,1
106,max_effective,20,20,1,3,0.05,0.95,0.9478853531666368,45,52.0,0,54.0,0,56.0,1,54.0,0
107,max_effective,20,20,1,3,0.05,0.95,0.944461387611512,40,50.0,0,53.0,0,57.0,0,58.0,1
108,max_effective,20,20,1,3,0.05,0.95,0.9233828505238963,8,49.0,1,49.0,1,49.0,1,47.0,0
109,max_effective,20,20,1,3,0.05,0.95,0.93797531756216,14,58.0,0,58.0,0,59.0,1,59.0,1
110,max_effective,20,20,1,3,0.05,0.95,0.9332352013204412,29,55.0,0,57.0,0,59.0,1,59.0,1
111,max_effective,20,20,1,3,0.05,0.95,0.9315206957093516,28,55.0,0,55.0,0,55.0,0,58.0,1
112,max_effective,20,20,1,3,0.05,0.95,0.9121794066439292,22,45.0,0,49.0,0,53.0,1,53.0,1
113,max_effective,20,20,1,3,0.05,0.95,0.9293783611327052,25,56.0,1,56.0,1,54.0,0,54.0,0
114,max_effective,20,20,1,3,0.05,0.95,0.8078225523189786,4,32.0,1,32.0,1,32.0,1,32.0,1
115,max_effective,20,20,1,3,0.05,0.95,0.8538224833592267,6,41.0,1,41.0,1,41.0,1,41.0,1
116,max_effective,20,20,1,3,0.05,0.95,0.9351412751735538,17,50.0,0,53.0,0,56.0,0,59.0,1
117,max_effective,20,20,1,3,0.05,0.95,0.944986207990954,37,53.0,0,55.0,0,60.0,1,60.0,1
118,max_effective,20,20,1,3,0.05,0.95,0.9433981275504344,79,57.0,0,59.0,0,60.0,1,58.0,0
119,max_effective,20,20,1,3,0.05,0.95,0.8168656980914715,5,34.0,1,34.0,1,34.0,1,34.0,1
120,max_effective,20,20,1,3,0.05,0.95,0.8881321492664263,11,53.0,1,53.0,1,52.0,0,53.0,1
121,max_effective,20,20,1,3,0.05,0.95,0.9301528018053524,31,51.0,0,53.0,0,59.0,1,59.0,1
122,max_effective,20,20,1,3,0.05,0.95,0.9331428998574856,14,58.0,1,58.0,1,58.0,1,55.0,0
123,max_effective,20,20,1,3,0.05,0.95,0.8670069190458776,11,52.0,0,53.0,0,56.0,1,55.0,0
124,max_effective,20,20,1,3,0.05,0.95,0.94935275242527,15,46.0,0,46.0,0,50.0,1,49.0,0
125,max_effective,20,20,1,3,0.05,0.95,0.9481042921648936,33,59.0,1,59.0,1,56.0,0,55.0,0
126,max_effective,20,20,1,3,0.05,0.95,0.870568781346674,19,44.0,1,44.0,1,44.0,1,44.0,1
127,max_effective,20,20,1,3,0.05,0.95,0.9282355247323824,28,57.0,0,58.0,0,59.0,0,60.0,1
128,max_effective,20,20,1,3,0.05,0.95,0.935095991318527,17,56.0,0,56.0,0,59.0,1,58.0,0
129,max_effective,20,20,1,3,0.05,0.95,0.9182196388026276,16,52.0,0,54.0,0,54.0,0,57.0,1
130,max_effective,20,20,1,3,0.05,0.95,0.9074622437032228,26,51.0,0,54.0,0,57.0,0,59.0,1
131,max_effective,20,20,1,3,0.05,0.95,0.9283633603387244,39,48.0,0,51.0,0,56.0,1,56.0,1
132,max_effective,20,20,1,3,0.05,0.95,0.938132625701136,49,57.0,1,57.0,1,56.0,0,56.0,0
133,max_effective,20,20,1,3,0.05,0.95,0.9034300362463956,5,41.0,1,41.0,1,41.0,1,41.0,1
134,max_effective,20,20,1,3,0.05,0.95,0.943709508631756,27,51.0,0,57.0,0,58.0,1,57.0,0
135,max_effective,20,20,1,3,0.05,0.95,0.9456877598539845,8,42.0,1,42.0,1,42.0,1,42.0,1
136,max_effective,20,20,1,3,0.05,0.95,0.9459271557391776,55,56.0,0,58.0,0,59.0,1,59.0,1
137,max_effective,20,20,1,3,0.05,0.95,0.9374331748188172,7,39.0,1,39.0,1,39.0,1,39.0,1
138,max_effective,20,20,1,3,0.05,0.95,0.8679461222829505,12,47.0,0,48.0,1,48.0,1,48.0,1
139,max_effective,20,20,1,3,0.05,0.95,0.9207776987443612,36,55.0,0,54.0,0,59.0,1,59.0,1
140,max_effective,20,20,1,3,0.05,0.95,0.9444560435401256,5,36.0,1,36.0,1,36.0,1,36.0,1
141,max_effective,20,20,1,3,0.05,0.95,0.9495965599697004,23,56.0,1,56.0,1,53.0,0,56.0,1
142,max_effective,20,20,1,3,0.05,0.95,0.9419045752124298,22,52.0,0,54.0,0,55.0,1,54.0,0
143,max_effective,20,20,1,3,0.05,0.95,0.9373510991408032,18,55.0,0,55.0,0,60.0,1,56.0,0
144,max_effective,20,20,1,3,0.05,0.95,0.8795937553605202,9,54.0,1,54.0,1,54.0,1,54.0,1
145,max_effective,20,20,1,3,0.05,0.95,0.9466285259422316,32,51.0,0,52.0,0,58.0,1,58.0,1
146,max_effective,20,20,1,3,0.05,0.95,0.9144900237625576,7,45.0,1,45.0,1,43.0,0,45.0,1
147,max_effective,20,20,1,3,0.05,0.95,0.90629181952783,11,38.0,1,38.0,1,38.0,1,38.0,1
148,max_effective,20,20,1,3,0.05,0.95,0.9334047467775326,11,54.0,0,55.0,1,52.0,0,53.0,0
149,max_effective,20,20,1,3,0.05,0.95,0.947447087303587,32,51.0,0,52.0,0,52.0,0,54.0,1
150,max_effective,20,20,1,3,0.05,0.95,0.9328312140364226,19,56.0,0,56.0,0,57.0,0,60.0,1
151,max_effective,20,20,1,3,0.05,0.95,0.8564811121189313,9,52.0,0,53.0,1,53.0,1,52.0,0
152,max_effective,20,20,1,3,0.05,0.95,0.9362249080467612,23,57.0,0,57.0,0,58.0,0,60.0,1
153,max_effective,20,20,1,3,0.05,0.95,0.9035447784740782,17,50.0,0,52.0,0,54.0,0,55.0,1
154,max_effective,20,20,1,3,0.05,0.95,0.8845986958445069,12,51.0,0,52.0,0,53.0,1,51.0,0
155,max_effective,20,20,1,3,0.05,0.95,0.9259032884520052,21,47.0,0,51.0,0,53.0,0,55.0,1
156,max_effective,20,20,1,3,0.05,0.95,0.9105626362284042,19,55.0,0,56.0,0,57.0,0,59.0,1
157,max_effective,20,20,1,3,0.05,0.95,0.8978170036245587,14,49.0,1,49.0,1,46.0,0,46.0,0
158,max_effective,20,20,1,3,0.05,0.95,0.9489608952740942,54,56.0,0,58.0,1,58.0,1,58.0,1
159,max_effective,20,20,1,3,0.05,0.95,0.9345172269556744,17,53.0,0,56.0,0,57.0,1,56.0,0
160,max_effective,20,20,1,3,0.05,0.95,0.9376339607831222,8,46.0,1,46.0,1,46.0,1,46.0,1
161,max_effective,20,20,1,3,0.05,0.95,0.8693320249893902,20,48.0,0,49.0,0,56.0,1,53.0,0
162,max_effective,20,20,1,3,0.05,0.95,0.9023689914195976,27,48.0,0,52.0,0,56.0,0,57.0,1
163,max_effective,20,20,1,3,0.05,0.95,0.9342543131959392,16,47.0,0,48.0,1,47.0,0,46.0,0
164,max_effective,20,20,1,3,0.05,0.95,0.9425932858383176,48,51.0,0,52.0,0,52.0,0,54.0,1
165,max_effective,20,20,1,3,0.05,0.95,0.9290956062356676,9,53.0,1,52.0,0,48.0,0,48.0,0
166,max_effective,20,20,1,3,0.05,0.95,0.8972536047199411,25,48.0,0,51.0,0,53.0,0,55.0,1
167,max_effective,20,20,1,3,0.05,0.95,0.9445150775408604,15,51.0,0,53.0,1,50.0,0,51.0,0
168,max_effective,20,20,1,3,0.05,0.95,0.9470367209601466,27,56.0,0,59.0,1,57.0,0,59.0,1
169,max_effective,20,20,1,3,0.05,0.95,0.836242362932821,19,50.0,0,56.0,1,56.0,1,55.0,0
170,max_effective,20,20,1,3,0.05,0.95,0.91314221497855,9,48.0,0,50.0,1,49.0,0,49.0,0
171,max_effective,20,20,1,3,0.05,0.95,0.8788943082389894,9,49.0,0,50.0,1,49.0,0,49.0,0
172,max_effective,20,20,1,3,0.05,0.95,0.8493686576840688,6,43.0,1,43.0,1,43.0,1,43.0,1
173,max_effective,20,20,1,3,0.05,0.95,0.9374901001719232,46,56.0,0,56.0,0,56.0,0,58.0,1
174,max_effective,20,20,1,3,0.05,0.95,0.947697194892224,19,54.0,0,56.0,0,59.0,1,59.0,1
175,max_effective,20,20,1,3,0.05,0.95,0.9083887825594278,25,57.0,0,57.0,0,59.0,1,56.0,0
176,max_effective,20,20,1,3,0.05,0.95,0.9462922289623212,55,57.0,0,59.0,1,58.0,0,58.0,0
177,max_effective,20,20,1,3,0.05,0.95,0.9097871184960694,12,50.0,0,51.0,0,54.0,1,53.0,0
178,max_effective,20,20,1,3,0.05,0.95,0.9206935562553434,5,42.0,1,42.0,1,42.0,1,42.0,1
179,max_effective,20,20,1,3,0.05,0.95,0.9492584802631724,11,49.0,1,49.0,1,48.0,0,46.0,0
180,max_effective,20,20,1,3,0.05,0.95,0.929490188800856,34,55.0,0,54.0,0,60.0,1,59.0,0
181,max_effective,20,20,1,3,0.05,0.95,0.9262193035748766,18,48.0,0,51.0,0,57.0,1,56.0,0
182,max_effective,20,20,1,3,0.05,0.95,0.8613454468807922,8,46.0,0,46.0,0,47.0,1,47.0,1
183,max_effective,20,20,1,3,0.05,0.95,0.9185882979914498,12,47.0,0,50.0,0,51.0,1,51.0,1
184,max_effective,20,20,1,3,0.05,0.95,0.9047880943728264,16,54.0,0,55.0,0,57.0,1,57.0,1
185,max_effective,20,20,1,3,0.05,0.95,0.9119999357967068,66,57.0,0,58.0,0,60.0,1,59.0,0
186,max_effective,20,20,1,3,0.05,0.95,0.9366202413183868,27,57.0,0,58.0,0,59.0,0,60.0,1
187,max_effective,20,20,1,3,0.05,0.95,0.93192096133242,34,59.0,0,59.0,0,59.0,0,60.0,1
188,max_effective,20,20,1,3,0.05,0.95,0.9225936529037364,20,56.0,0,57.0,0,59.0,1,58.0,0
189,max_effective,20,20,1,3,0.05,0.95,0.9332688619817996,14,53.0,1,53.0,1,48.0,0,47.0,0
190,max_effective,20,20,1,3,0.05,0.95,0.9256286251987328,9,52.0,0,53.0,1,53.0,1,51.0,0
191,max_effective,20,20,1,3,0.05,0.95,0.8955280403953279,12,48.0,0,49.0,0,47.0,0,51.0,1
192,max_effective,20,20,1,3,0.05,0.95,0.9254603949448418,47,58.0,0,59.0,1,58.0,0,59.0,1
193,max_effective,20,20,1,3,0.05,0.95,0.9469012069550162,22,55.0,0,55.0,0,57.0,0,59.0,1
194,max_effective,20,20,1,3,0.05,0.95,0.93701558989354,26,46.0,0,49.0,0,55.0,0,57.0,1
195,max_effective,20,20,1,3,0.05,0.95,0.9296893672686596,9,54.0,0,55.0,0,55.0,0,57.0,1
196,max_effective,20,20,1,3,0.05,0.95,0.9340069339254982,15,59.0,1,59.0,1,56.0,0,54.0,0
197,max_effective,20,20,1,3,0.05,0.95,0.9377899959687056,20,54.0,0,55.0,0,58.0,1,58.0,1
198,max_effective,20,20,1,3,0.05,0.95,0.9392395141436832,14,51.0,0,52.0,0,56.0,1,54.0,0
199,max_effective,20,20,1,3,0.05,0.95,0.9424089938694687,13,49.0,0,50.0,0,53.0,1,48.0,0
200,max_effective,20,20,1,3,0.05,0.95,0.8865796163547555,9,47.0,0,48.0,1,48.0,1,48.0,1
201,max_effective,20,20,1,3,0.05,0.95,0.9013785518342656,10,39.0,1,39.0,1,39.0,1,39.0,1
202,max_effective,20,20,1,3,0.05,0.95,0.9428531488193882,12,55.0,1,55.0,1,55.0,1,53.0,0
203,max_effective,20,20,1,3,0.05,0.95,0.9466847079112728,21,50.0,0,53.0,0,56.0,1,55.0,0
204,max_effective,20,20,1,3,0.05,0.95,0.90122400095251,35,54.0,0,57.0,0,57.0,0,58.0,1
205,max_effective,20,20,1,3,0.05,0.95,0.9280286597954412,12,49.0,1,49.0,1,49.0,1,49.0,1
206,max_effective,20,20,1,3,0.05,0.95,0.9253719198172102,21,51.0,0,56.0,0,58.0,1,57.0,0
207,max_effective,20,20,1,3,0.05,0.95,0.9235069700096564,35,50.0,0,52.0,0,56.0,0,58.0,1
208,max_effective,20,20,1,3,0.05,0.95,0.9419966140121456,29,50.0,0,51.0,0,49.0,0,53.0,1
209,max_effective,20,20,1,3,0.05,0.95,0.945801069151344,22,53.0,0,55.0,0,59.0,0,60.0,1
210,max_effective,20,20,1,3,0.05,0.95,0.8892430230689881,21,53.0,0,53.0,0,54.0,0,56.0,1
211,max_effective,20,20,1,3,0.05,0.95,0.9465401798349148,9,45.0,1,45.0,1,45.0,1,44.0,0
212,max_effective,20,20,1,3,0.05,0.95,0.8514884635655892,8,42.0,1,42.0,1,42.0,1,42.0,1
213,max_effective,20,20,1,3,0.05,0.95,0.9267970358296248,14,55.0,0,58.0,1,56.0,0,56.0,0
214,max_effective,20,20,1,3,0.05,0.95,0.896318327161553,21,55.0,0,56.0,0,58.0,0,59.0,1
215,max_effective,20,20,1,3,0.05,0.95,0.9263526138443406,17,52.0,0,52.0,0,58.0,1,58.0,1
216,max_effective,20,20,1,3,0.05,0.95,0.9266415320231384,22,52.0,0,52.0,0,56.0,0,58.0,1
217,max_effective,20,20,1,3,0.05,0.95,0.8272036246637013,5,34.0,1,34.0,1,34.0,1,34.0,1
218,max_effective,20,20,1,3,0.05,0.95,0.9203420705513624,33,54.0,0,54.0,0,60.0,1,60.0,1
219,max_effective,20,20,1,3,0.05,0.95,0.9082935391177244,11,56.0,1,56.0,1,54.0,0,53.0,0
220,max_effective,20,20,1,3,0.05,0.95,0.9080943890418788,15,52.0,0,56.0,0,59.0,1,57.0,0
221,max_effective,20,20,1,3,0.05,0.95,0.9291398844703194,26,52.0,0,51.0,0,53.0,0,57.0,1
222,max_effective,20,20,1,3,0.05,0.95,0.8892454163688447,25,54.0,0,54.0,0,55.0,0,56.0,1
223,max_effective,20,20,1,3,0.05,0.95,0.9361289463628116,6,48.0,1,48.0,1,47.0,0,47.0,0
224,max_effective,20,20,1,3,0.05,0.95,0.9492408682127442,27,55.0,0,55.0,0,59.0,1,58.0,0
225,max_effective,20,20,1,3,0.05,0.95,0.9083112047200324,9,54.0,0,54.0,0,57.0,1,55.0,0
226,max_effective,20,20,1,3,0.05,0.95,0.8117893392845702,7,48.0,0,48.0,0,49.0,1,49.0,1
227,max_effective,20,20,1,3,0.05,0.95,0.8750565057111491,7,42.0,1,42.0,1,42.0,1,42.0,1
228,max_effective,20,20,1,3,0.05,0.95,0.9297748640240376,14,58.0,1,58.0,1,57.0,0,58.0,1
229,max_effective,20,20,1,3,0.05,0.95,0.9469067569285018,14,49.0,0,54.0,1,53.0,0,53.0,0
230,max_effective,20,20,1,3,0.05,0.95,0.8910205680296175,14,56.0,0,57.0,1,57.0,1,57.0,1
231,max_effective,20,20,1,3,0.05,0.95,0.9338153321443102,22,55.0,0,55.0,0,59.0,1,58.0,0
232,max_effective,20,20,1,3,0.05,0.95,0.7931580507777682,10,50.0,1,50.0,1,50.0,1,50.0,1
233,max_effective,20,20,1,3,0.05,0.95,0.9109305213174564,15,50.0,0,51.0,0,53.0,0,56.0,1
234,max_effective,20,20,1,3,0.05,0.95,0.9429760674890288,11,48.0,0,51.0,1,47.0,0,45.0,0
235,max_effective,20,20,1,3,0.05,0.95,0.8808844446598777,19,59.0,0,60.0,1,59.0,0,59.0,0
236,max_effective,20,20,1,3,0.05,0.95,0.894441536112663,15,46.0,0,49.0,1,49.0,1,48.0,0
237,max_effective,20,20,1,3,0.05,0.95,0.8828391460012102,9,48.0,1,48.0,1,47.0,0,48.0,1
238,max_effective,20,20,1,3,0.05,0.95,0.927191261429412,19,54.0,0,53.0,0,57.0,1,57.0,1
239,max_effective,20,20,1,3,0.05,0.95,0.9426742758557246,8,45.0,1,45.0,1,45.0,1,45.0,1
240,max_effective,20,20,1,3,0.05,0.95,0.9215439786713554,17,56.0,0,56.0,0,59.0,1,58.0,0
241,max_effective,20,20,1,3,0.05,0.95,0.9377893451109174,14,49.0,0,52.0,1,52.0,1,51.0,0
242,max_effective,20,20,1,3,0.05,0.95,0.9333985512202232,25,53.0,0,54.0,0,55.0,0,56.0,1
243,max_effective,20,20,1,3,0.05,0.95,0.8803423651627903,26,53.0,0,53.0,0,56.0,1,56.0,1
244,max_effective,20,20,1,3,0.05,0.95,0.8710398691303427,10,52.0,0,52.0,0,51.0,0,54.0,1
245,max_effective,20,20,1,3,0.05,0.95,0.9161787964077768,20,50.0,0,51.0,0,55.0,0,56.0,1
246,max_effective,20,20,1,3,0.05,0.95,0.9370586081681191,29,57.0,0,58.0,1,56.0,0,57.0,0
247,max_effective,20,20,1,3,0.05,0.95,0.8021031008977256,6,45.0,1,45.0,1,45.0,1,45.0,1
248,max_effective,20,20,1,3,0.05,0.95,0.6927425793379943,3,31.0,1,31.0,1,31.0,1,31.0,1
249,max_effective,20,20,1,3,0.05,0.95,0.8937087396179589,4,37.0,1,37.0,1,37.0,1,37.0,1
250,max_effective,20,20,1,3,0.05,0.95,0.8600175588079588,7,38.0,1,38.0,1,38.0,1,38.0,1
251,max_effective,20,20,1,3,0.05,0.95,0.914468823244852,15,55.0,0,55.0,0,59.0,1,57.0,0
252,max_effective,20,20,1,3,0.05,0.95,0.9475203024119896,34,54.0,0,55.0,0,57.0,1,55.0,0
253,max_effective,20,20,1,3,0.05,0.95,0.9198408507283694,20,50.0,0,54.0,0,58.0,1,58.0,1
254,max_effective,20,20,1,3,0.05,0.95,0.9328750016434386,9,54.0,1,54.0,1,50.0,0,49.0,0
255,max_effective,20,20,1,3,0.05,0.95,0.9000756606556414,13,47.0,0,49.0,1,49.0,1,48.0,0
256,max_effective,20,20,1,3,0.05,0.95,0.9283742404671596,11,46.0,1,46.0,1,46.0,1,46.0,1
257,max_effective,20,20,1,3,0.05,0.95,0.9146855239496646,18,58.0,1,58.0,1,58.0,1,58.0,1
258,max_effective,20,20,1,3,0.05,0.95,0.931009344555138,10,44.0,1,44.0,1,44.0,1,44.0,1
259,max_effective,20,20,1,3,0.05,0.95,0.9215504264090764,23,56.0,0,56.0,0,55.0,0,57.0,1
260,max_effective,20,20,1,3,0.05,0.95,0.9370581879170696,40,51.0,0,52.0,0,52.0,0,57.0,1
261,max_effective,20,20,1,3,0.05,0.95,0.9021618109077194,7,47.0,1,47.0,1,47.0,1,47.0,1
262,max_effective,20,20,1,3,0.05,0.95,0.9271739756504884,23,55.0,0,55.0,0,55.0,0,57.0,1
263,max_effective,20,20,1,3,0.05,0.95,0.9496226044980348,23,55.0,0,56.0,0,57.0,0,58.0,1
264,max_effective,20,20,1,3,0.05,0.95,0.9164485813059116,12,49.0,1,49.0,1,48.0,0,49.0,1
265,max_effective,20,20,1,3,0.05,0.95,0.8912427838306495,5,44.0,1,44.0,1,44.0,1,44.0,1
266,max_effective,20,20,1,3,0.05,0.95,0.903294616301855,13,57.0,0,57.0,0,60.0,1,60.0,1
267,max_effective,20,20,1,3,0.05,0.95,0.9485233738589964,14,59.0,0,59.0,0,60.0,1,56.0,0
268,max_effective,20,20,1,3,0.05,0.95,0.9046791783007476,9,43.0,1,43.0,1,43.0,1,43.0,1
269,max_effective,20,20,1,3,0.05,0.95,0.9109056839587792,8,57.0,1,57.0,1,55.0,0,53.0,0
270,max_effective,20,20,1,3,0.05,0.95,0.8944730563596632,8,45.0,1,45.0,1,45.0,1,45.0,1
271,max_effective,20,20,1,3,0.05,0.95,0.9495841688137154,24,51.0,0,56.0,0,58.0,1,58.0,1
272,max_effective,20,20,1,3,0.05,0.95,0.9491742659267718,41,49.0,0,57.0,0,56.0,0,59.0,1
273,max_effective,20,20,1,3,0.05,0.95,0.9493436969792276,30,54.0,0,55.0,0,58.0,0,59.0,1
274,max_effective,20,20,1,3,0.05,0.95,0.94011711938693,19,47.0,0,51.0,1,51.0,1,51.0,1
275,max_effective,20,20,1,3,0.05,0.95,0.8322761654027121,7,38.0,1,38.0,1,38.0,1,38.0,1
276,max_effective,20,20,1,3,0.05,0.95,0.941165552108432,55,55.0,0,57.0,0,59.0,0,60.0,1
277,max_effective,20,20,1,3,0.05,0.95,0.9485298868858107,14,44.0,0,47.0,1,46.0,0,46.0,0
278,max_effective,20,20,1,3,0.05,0.95,0.9496883448565554,26,53.0,0,52.0,0,49.0,0,57.0,1
279,max_effective,20,20,1,3,0.05,0.95,0.9439608264012967,14,50.0,0,51.0,1,48.0,0,51.0,1
280,max_effective,20,20,1,3,0.05,0.95,0.7787341517240093,12,45.0,1,45.0,1,45.0,1,45.0,1
281,max_effective,20,20,1,3,0.05,0.95,0.9220796084243704,14,53.0,0,53.0,0,57.0,0,59.0,1
282,max_effective,20,20,1,3,0.05,0.95,0.9468735055265842,70,57.0,0,58.0,0,59.0,1,59.0,1
283,max_effective,20,20,1,3,0.05,0.95,0.915513953543729,9,44.0,0,44.0,0,43.0,0,45.0,1
284,max_effective,20,20,1,3,0.05,0.95,0.9342933079138126,7,51.0,0,52.0,1,51.0,0,51.0,0
285,max_effective,20,20,1,3,0.05,0.95,0.9005983596173822,8,39.0,1,39.0,1,39.0,1,39.0,1
286,max_effective,20,20,1,3,0.05,0.95,0.9491042034746354,16,51.0,0,53.0,1,52.0,0,53.0,1
287,max_effective,20,20,1,3,0.05,0.95,0.8480475262069653,8,40.0,1,40.0,1,40.0,1,40.0,1
288,max_effective,20,20,1,3,0.05,0.95,0.888894071329963,26,52.0,0,54.0,0,56.0,1,56.0,1
289,max_effective,20,20,1,3,0.05,0.95,0.9030380105235292,20,50.0,0,54.0,0,59.0,1,59.0,1
290,max_effective,20,20,1,3,0.05,0.95,0.9109410866018202,11,56.0,0,56.0,0,60.0,1,60.0,1
291,max_effective,20,20,1,3,0.05,0.95,0.9352177044505632,17,52.0,0,52.0,0,56.0,0,57.0,1
292,max_effective,20,20,1,3,0.05,0.95,0.8665096308447117,9,56.0,0,56.0,0,58.0,1,56.0,0
293,max_effective,20,20,1,3,0.05,0.95,0.9361329700235198,11,44.0,1,44.0,1,44.0,1,43.0,0
294,max_effective,20,20,1,3,0.05,0.95,0.8839716449875238,16,50.0,0,50.0,0,54.0,1,53.0,0
295,max_effective,20,20,1,3,0.05,0.95,0.9252742141732172,20,51.0,0,52.0,1,51.0,0,51.0,0
296,max_effective,20,20,1,3,0.05,0.95,0.935139240982407,25,56.0,0,57.0,0,57.0,0,60.0,1
297,max_effective,20,20,1,3,0.05,0.95,0.935221711775486,32,52.0,0,52.0,0,55.0,1,55.0,1
298,max_effective,20,20,1,3,0.05,0.95,0.9402944794896488,5,33.0,1,33.0,1,33.0,1,33.0,1
299,max_effective,20,20,1,3,0.05,0.95,0.9362330426939282,21,54.0,0,55.0,0,56.0,1,56.0,1
300,max_effective,20,20,1,3,0.05,0.95,0.9175030844919496,20,57.0,0,57.0,0,58.0,0,60.0,1
301,max_effective,20,20,1,3,0.05,0.95,0.938524809992579,55,48.0,0,51.0,0,55.0,0,56.0,1
302,max_effective,20,20,1,3,0.05,0.95,0.8899025184413243,36,45.0,0,48.0,0,51.0,0,53.0,1
303,max_effective,20,20,1,3,0.05,0.95,0.9375123275788868,28,48.0,0,51.0,0,58.0,1,57.0,0
304,max_effective,20,20,1,3,0.05,0.95,0.91387345334322,9,36.0,1,36.0,1,36.0,1,36.0,1
305,max_effective,20,20,1,3,0.05,0.95,0.9089733437806766,18,48.0,0,48.0,0,49.0,0,55.0,1
306,max_effective,20,20,1,3,0.05,0.95,0.9047244785007856,7,52.0,0,53.0,1,51.0,0,51.0,0
307,max_effective,20,20,1,3,0.05,0.95,0.9202899723543349,30,50.0,0,52.0,0,54.0,1,54.0,1
308,max_effective,20,20,1,3,0.05,0.95,0.9182396675778164,11,44.0,1,44.0,1,41.0,0,44.0,1
309,max_effective,20,20,1,3,0.05,0.95,0.8376260362243249,6,45.0,1,45.0,1,44.0,0,45.0,1
310,max_effective,20,20,1,3,0.05,0.95,0.941065828463766,18,53.0,0,57.0,0,59.0,1,57.0,0
311,max_effective,20,20,1,3,0.05,0.95,0.8953741736593781,4,29.0,1,29.0,1,29.0,1,29.0,1
312,max_effective,20,20,1,3,0.05,0.95,0.8568251502086401,12,40.0,1,40.0,1,40.0,1,40.0,1
313,max_effective,20,20,1,3,0.05,0.95,0.8418399482264849,13,41.0,1,41.0,1,41.0,1,41.0,1
314,max_effective,20,20,1,3,0.05,0.95,0.8486358500821262,12,47.0,0,47.0,0,47.0,0,48.0,1
315,max_effective,20,20,1,3,0.05,0.95,0.8819669049989071,9,49.0,1,48.0,0,46.0,0,46.0,0
316,max_effective,20,20,1,3,0.05,0.95,0.9341469357181832,25,52.0,0,52.0,0,53.0,1,53.0,1
317,max_effective,20,20,1,3,0.05,0.95,0.8906104514697819,17,54.0,0,54.0,0,58.0,1,57.0,0
318,max_effective,20,20,1,3,0.05,0.95,0.901264893240661,7,48.0,0,49.0,1,49.0,1,49.0,1
319,max_effective,20,20,1,3,0.05,0.95,0.945427320530652,26,49.0,0,51.0,0,60.0,1,57.0,0
320,max_effective,20,20,1,3,0.05,0.95,0.8427818853079695,5,35.0,1,35.0,1,35.0,1,35.0,1
321,max_effective,20,20,1,3,0.05,0.95,0.9149930544341768,15,55.0,0,55.0,0,55.0,0,57.0,1
322,max_effective,20,20,1,3,0.05,0.95,0.9205571509187964,9,55.0,1,54.0,0,52.0,0,51.0,0
323,max_effective,20,20,1,3,0.05,0.95,0.9357336167367646,26,55.0,0,55.0,0,59.0,1,59.0,1
324,max_effective,20,20,1,3,0.05,0.95,0.9457301215791966,40,48.0,0,50.0,0,58.0,0,59.0,1
325,max_effective,20,20,1,3,0.05,0.95,0.9098150687089278,20,53.0,0,50.0,0,49.0,0,56.0,1
326,max_effective,20,20,1,3,0.05,0.95,0.9389896299896456,8,53.0,0,53.0,0,55.0,1,54.0,0
327,max_effective,20,20,1,3,0.05,0.95,0.9022569560582924,11,51.0,0,52.0,1,50.0,0,50.0,0
328,max_effective,20,20,1,3,0.05,0.95,0.941914795642252,8,56.0,1,56.0,1,54.0,0,53.0,0
329,max_effective,20,20,1,3,0.05,0.95,0.8925980591055346,28,60.0,1,60.0,1,56.0,0,55.0,0
330,max_effective,20,20,1,3,0.05,0.95,0.930780122767794,16,50.0,0,53.0,0,57.0,1,54.0,0
331,max_effective,20,20,1,3,0.05,0.95,0.8753948811792496,5,35.0,1,35.0,1,35.0,1,35.0,1
332,max_effective,20,20,1,3,0.05,0.95,0.9402475195400816,12,57.0,0,57.0,0,56.0,0,58.0,1
333,max_effective,20,20,1,3,0.05,0.95,0.9269696963916476,19,46.0,0,48.0,0,55.0,1,55.0,1
334,max_effective,20,20,1,3,0.05,0.95,0.9326760534331054,24,53.0,0,58.0,1,55.0,0,55.0,0
335,max_effective,20,20,1,3,0.05,0.95,0.811491317238206,7,33.0,1,33.0,1,33.0,1,33.0,1
336,max_effective,20,20,1,3,0.05,0.95,0.912384976696378,20,57.0,0,58.0,0,58.0,0,59.0,1
337,max_effective,20,20,1,3,0.05,0.95,0.9347441981581804,20,54.0,0,54.0,0,55.0,0,60.0,1
338,max_effective,20,20,1,3,0.05,0.95,0.9304178592090612,13,44.0,0,45.0,0,46.0,0,50.0,1
339,max_effective,20,20,1,3,0.05,0.95,0.9423258545450346,26,53.0,0,54.0,0,58.0,1,58.0,1
340,max_effective,20,20,1,3,0.05,0.95,0.9084896427600234,11,47.0,1,47.0,1,47.0,1,47.0,1
341,max_effective,20,20,1,3,0.05,0.95,0.9402815501292794,17,52.0,0,52.0,0,56.0,1,54.0,0
342,max_effective,20,20,1,3,0.05,0.95,0.9405470219500308,25,54.0,0,54.0,0,58.0,1,55.0,0
343,max_effective,20,20,1,3,0.05,0.95,0.9333319308549126,17,58.0,0,58.0,0,60.0,1,59.0,0
344,max_effective,20,20,1,3,0.05,0.95,0.9051854827293638,15,52.0,0,54.0,0,58.0,1,57.0,0
345,max_effective,20,20,1,3,0.05,0.95,0.9169416480062256,23,53.0,0,53.0,0,55.0,1,54.0,0
346,max_effective,20,20,1,3,0.05,0.95,0.9277091253987,15,53.0,0,52.0,0,55.0,1,55.0,1
347,max_effective,20,20,1,3,0.05,0.95,0.9145393308770048,15,52.0,0,56.0,0,60.0,1,59.0,0
348,max_effective,20,20,1,3,0.05,0.95,0.9174253151149449,26,47.0,0,49.0,0,58.0,1,55.0,0
349,max_effective,20,20,1,3,0.05,0.95,0.924433083881334,10,53.0,1,51.0,0,53.0,1,49.0,0
350,max_effective,20,20,1,3,0.05,0.95,0.8846073056690335,12,50.0,0,49.0,0,48.0,0,53.0,1
351,max_effective,20,20,1,3,0.05,0.95,0.883587058775857,16,45.0,0,46.0,0,48.0,1,48.0,1
352,max_effective,20,20,1,3,0.05,0.95,0.9498651276345906,58,58.0,0,57.0,0,60.0,1,60.0,1
353,max_effective,20,20,1,3,0.05,0.95,0.9263922597412678,17,52.0,0,55.0,0,56.0,0,58.0,1
354,max_effective,20,20,1,3,0.05,0.95,0.9297363243255036,8,45.0,0,45.0,0,46.0,1,46.0,1
355,max_effective,20,20,1,3,0.05,0.95,0.923057036843198,8,42.0,1,42.0,1,42.0,1,42.0,1
356,max_effective,20,20,1,3,0.05,0.95,0.8760410976540862,12,40.0,1,40.0,1,40.0,1,40.0,1
357,max_effective,20,20,1,3,0.05,0.95,0.933267487144899,9,47.0,0,48.0,1,48.0,1,48.0,1
358,max_effective,20,20,1,3,0.05,0.95,0.9170464062152234,15,40.0,1,40.0,1,40.0,1,40.0,1
359,max_effective,20,20,1,3,0.05,0.95,0.946494878654364,44,51.0,0,51.0,0,56.0,0,59.0,1
360,max_effective,20,20,1,3,0.05,0.95,0.9263289986149436,14,48.0,0,50.0,0,53.0,1,51.0,0
361,max_effective,20,20,1,3,0.05,0.95,0.7150640843003898,6,46.0,1,46.0,1,46.0,1,46.0,1
362,max_effective,20,20,1,3,0.05,0.95,0.9479575728800728,18,54.0,0,56.0,0,58.0,1,57.0,0
363,max_effective,20,20,1,3,0.05,0.95,0.8905826531763348,8,54.0,0,54.0,0,50.0,0,55.0,1
364,max_effective,20,20,1,3,0.05,0.95,0.9230382553947448,56,47.0,0,49.0,0,52.0,0,54.0,1
365,max_effective,20,20,1,3,0.05,0.95,0.9226489468743982,24,56.0,0,56.0,0,59.0,1,58.0,0
366,max_effective,20,20,1,3,0.05,0.95,0.9370208670634764,17,48.0,0,48.0,0,54.0,1,52.0,0
367,max_effective,20,20,1,3,0.05,0.95,0.9252294032078382,30,51.0,0,57.0,0,60.0,1,56.0,0
368,max_effective,20,20,1,3,0.05,0.95,0.9432744218251524,13,54.0,1,54.0,1,51.0,0,51.0,0
369,max_effective,20,20,1,3,0.05,0.95,0.8255486958921866,9,46.0,1,46.0,1,46.0,1,46.0,1
370,max_effective,20,20,1,3,0.05,0.95,0.8956999192153637,5,49.0,1,48.0,0,49.0,1,47.0,0
371,max_effective,20,20,1,3,0.05,0.95,0.934015265764888,13,52.0,0,55.0,1,53.0,0,51.0,0
372,max_effective,20,20,1,3,0.05,0.95,0.9232078604726592,8,53.0,1,53.0,1,53.0,1,52.0,0
373,max_effective,20,20,1,3,0.05,0.95,0.9404074221520902,8,50.0,1,50.0,1,48.0,0,49.0,0
374,max_effective,20,20,1,3,0.05,0.95,0.9496429102274648,7,46.0,1,46.0,1,46.0,1,46.0,1
375,max_effective,20,20,1,3,0.05,0.95,0.9204949784578962,6,40.0,1,40.0,1,40.0,1,40.0,1
376,max_effective,20,20,1,3,0.05,0.95,0.922802441999955,7,52.0,1,52.0,1,52.0,1,51.0,0
377,max_effective,20,20,1,3,0.05,0.95,0.8678739119297965,9,47.0,1,46.0,0,45.0,0,47.0,1
378,max_effective,20,20,1,3,0.05,0.95,0.947603784585036,11,52.0,1,52.0,1,50.0,0,50.0,0
379,max_effective,20,20,1,3,0.05,0.95,0.9480386198857388,20,44.0,0,49.0,1,48.0,0,46.0,0
380,max_effective,20,20,1,3,0.05,0.95,0.9369846937619908,62,48.0,0,50.0,0,57.0,1,57.0,1
381,max_effective,20,20,1,3,0.05,0.95,0.936002315190952,23,56.0,0,57.0,0,60.0,1,59.0,0
382,max_effective,20,20,1,3,0.05,0.95,0.9372385633829264,8,58.0,1,58.0,1,54.0,0,56.0,0
383,max_effective,20,20,1,3,0.05,0.95,0.9272306513578484,8,39.0,1,39.0,1,39.0,1,39.0,1
384,max_effective,20,20,1,3,0.05,0.95,0.930073225829712,40,56.0,0,57.0,0,58.0,1,58.0,1
385,max_effective,20,20,1,3,0.05,0.95,0.880627923991537,9,50.0,0,51.0,1,51.0,1,50.0,0
386,max_effective,20,20,1,3,0.05,0.95,0.8486057145758614,7,36.0,1,36.0,1,36.0,1,36.0,1
387,max_effective,20,20,1,3,0.05,0.95,0.9449128263858548,24,53.0,0,54.0,0,60.0,1,58.0,0
388,max_effective,20,20,1,3,0.05,0.95,0.8884730863177187,13,53.0,0,53.0,0,52.0,0,54.0,1
389,max_effective,20,20,1,3,0.05,0.95,0.8585157056791242,5,37.0,1,37.0,1,37.0,1,37.0,1
390,max_effective,20,20,1,3,0.05,0.95,0.8969246269675866,7,43.0,1,43.0,1,43.0,1,43.0,1
391,max_effective,20,20,1,3,0.05,0.95,0.9158671140863236,14,54.0,0,55.0,0,60.0,1,58.0,0
392,max_effective,20,20,1,3,0.05,0.95,0.9034321261145282,9,48.0,0,47.0,0,49.0,1,47.0,0
393,max_effective,20,20,1,3,0.05,0.95,0.9411376745741676,8,51.0,0,53.0,1,51.0,0,50.0,0
394,max_effective,20,20,1,3,0.05,0.95,0.94717218731488,19,54.0,0,53.0,0,57.0,1,56.0,0
395,max_effective,20,20,1,3,0.05,0.95,0.940411926954739,18,57.0,0,57.0,0,60.0,1,60.0,1
396,max_effective,20,20,1,3,0.05,0.95,0.9368738521048622,47,45.0,0,56.0,1,54.0,0,55.0,0
397,max_effective,20,20,1,3,0.05,0.95,0.8982075053491368,13,48.0,1,47.0,0,43.0,0,48.0,1
398,max_effective,20,20,1,3,0.05,0.95,0.7737444329440483,4,27.0,1,27.0,1,27.0,1,27.0,1
399,max_effective,20,20,1,3,0.05,0.95,0.9294064589753496,8,49.0,1,49.0,1,48.0,0,48.0,0
400,max_effective,20,20,1,3,0.05,0.95,0.8993867933761971,5,38.0,1,38.0,1,38.0,1,38.0,1
401,max_effective,20,20,1,3,0.05,0.95,0.8694407119703295,14,46.0,0,51.0,1,51.0,1,51.0,1
402,max_effective,20,20,1,3,0.05,0.95,0.9004848608289964,7,47.0,1,47.0,1,47.0,1,46.0,0
403,max_effective,20,20,1,3,0.05,0.95,0.9046572534100552,12,54.0,0,55.0,0,56.0,0,60.0,1
404,max_effective,20,20,1,3,0.05,0.95,0.8711357782497815,9,32.0,1,32.0,1,32.0,1,31.0,0
405,max_effective,20,20,1,3,0.05,0.95,0.9490242395152104,27,57.0,0,56.0,0,59.0,1,59.0,1
406,max_effective,20,20,1,3,0.05,0.95,0.8511382082483813,11,55.0,0,55.0,0,57.0,1,53.0,0
407,max_effective,20,20,1,3,0.05,0.95,0.9188536636523108,21,56.0,0,57.0,0,59.0,1,58.0,0
408,max_effective,20,20,1,3,0.05,0.95,0.9130545433096536,67,43.0,0,44.0,0,57.0,1,56.0,0
409,max_effective,20,20,1,3,0.05,0.95,0.8278534303728833,10,49.0,1,49.0,1,48.0,0,47.0,0
410,max_effective,20,20,1,3,0.05,0.95,0.9326004909282508,15,47.0,0,50.0,0,48.0,0,52.0,1
411,max_effective,20,20,1,3,0.05,0.95,0.9069268064359808,9,52.0,0,53.0,1,52.0,0,52.0,0
412,max_effective,20,20,1,3,0.05,0.95,0.9370149475012046,16,58.0,0,59.0,1,58.0,0,59.0,1
413,max_effective,20,20,1,3,0.05,0.95,0.8888317375514364,26,60.0,1,60.0,1,60.0,1,60.0,1
414,max_effective,20,20,1,3,0.05,0.95,0.9287996373676296,17,46.0,0,49.0,1,49.0,1,49.0,1
415,max_effective,20,20,1,3,0.05,0.95,0.8940678659600766,22,49.0,0,50.0,0,55.0,1,54.0,0
416,max_effective,20,20,1,3,0.05,0.95,0.8633790697122881,14,50.0,0,49.0,0,52.0,1,50.0,0
417,max_effective,20,20,1,3,0.05,0.95,0.9301897524287648,54,46.0,0,50.0,0,55.0,1,55.0,1
418,max_effective,20,20,1,3,0.05,0.95,0.8140278580351116,5,41.0,1,41.0,1,41.0,1,41.0,1
419,max_effective,20,20,1,3,0.05,0.95,0.9467425771154664,53,46.0,0,53.0,0,56.0,0,59.0,1
420,max_effective,20,20,1,3,0.05,0.95,0.9090569595092712,19,51.0,0,51.0,0,53.0,0,56.0,1
421,max_effective,20,20,1,3,0.05,0.95,0.9302155234486782,24,58.0,0,59.0,1,59.0,1,58.0,0
422,max_effective,20,20,1,3,0.05,0.95,0.8303370023108532,13,40.0,1,40.0,1,40.0,1,40.0,1
423,max_effective,20,20,1,3,0.05,0.95,0.9486515926253154,18,45.0,0,45.0,0,49.0,1,48.0,0
424,max_effective,20,20,1,3,0.05,0.95,0.92730399968428,22,53.0,0,55.0,0,55.0,0,56.0,1
425,max_effective,20,20,1,3,0.05,0.95,0.9368476383452324,5,34.0,1,34.0,1,34.0,1,34.0,1
426,max_effective,20,20,1,3,0.05,0.95,0.948556880178829,44,54.0,0,55.0,0,56.0,0,58.0,1
427,max_effective,20,20,1,3,0.05,0.95,0.9466346329587544,43,59.0,0,59.0,0,60.0,1,59.0,0
428,max_effective,20,20,1,3,0.05,0.95,0.878082007793387,20,54.0,0,55.0,0,58.0,0,59.0,1
429,max_effective,20,20,1,3,0.05,0.95,0.9001375169031525,17,55.0,0,56.0,0,55.0,0,57.0,1
430,max_effective,20,20,1,3,0.05,0.95,0.829148188325591,16,49.0,0,47.0,0,45.0,0,50.0,1
431,max_effective,20,20,1,3,0.05,0.95,0.7721672523225875,9,48.0,0,48.0,0,48.0,0,50.0,1
432,max_effective,20,20,1,3,0.05,0.95,0.93871293801629,73,50.0,0,53.0,0,59.0,1,58.0,0
433,max_effective,20,20,1,3,0.05,0.95,0.9390234948594968,21,58.0,0,58.0,0,58.0,0,60.0,1
434,max_effective,20,20,1,3,0.05,0.95,0.8758218168072838,24,49.0,0,51.0,1,49.0,0,50.0,0
435,max_effective,20,20,1,3,0.05,0.95,0.9373172127088296,11,51.0,0,52.0,0,52.0,0,53.0,1
436,max_effective,20,20,1,3,0.05,0.95,0.9384030971860612,26,51.0,0,53.0,0,57.0,0,59.0,1
437,max_effective,20,20,1,3,0.05,0.95,0.9165050419979088,25,51.0,0,53.0,0,56.0,0,57.0,1
438,max_effective,20,20,1,3,0.05,0.95,0.9474649444747864,34,53.0,0,55.0,0,56.0,0,57.0,1
439,max_effective,20,20,1,3,0.05,0.95,0.9216003326341218,17,44.0,0,49.0,0,50.0,1,50.0,1
440,max_effective,20,20,1,3,0.05,0.95,0.8876291967516811,14,56.0,1,56.0,1,56.0,1,54.0,0
441,max_effective,20,20,1,3,0.05,0.95,0.9176875354245192,28,52.0,0,55.0,0,57.0,0,59.0,1
442,max_effective,20,20,1,3,0.05,0.95,0.9499347739549294,20,56.0,0,57.0,0,60.0,1,59.0,0
443,max_effective,20,20,1,3,0.05,0.95,0.8648802333950177,15,56.0,0,58.0,0,59.0,1,59.0,1
444,max_effective,20,20,1,3,0.05,0.95,0.8972346702232276,8,42.0,1,42.0,1,42.0,1,42.0,1
445,max_effective,20,20,1,3,0.05,0.95,0.8499211231789707,9,46.0,1,46.0,1,46.0,1,45.0,0
446,max_effective,20,20,1,3,0.05,0.95,0.8661530203484181,32,52.0,0,53.0,0,56.0,0,57.0,1
447,max_effective,20,20,1,3,0.05,0.95,0.8897535478818552,10,44.0,1,44.0,1,44.0,1,42.0,0
448,max_effective,20,20,1,3,0.05,0.95,0.9467630405518872,19,59.0,0,59.0,0,59.0,0,60.0,1
449,max_effective,20,20,1,3,0.05,0.95,0.8933480170202798,15,49.0,0,50.0,0,55.0,1,55.0,1
450,max_effective,20,20,1,3,0.05,0.95,0.9040541518612624,12,46.0,0,49.0,0,50.0,1,50.0,1
451,max_effective,20,20,1,3,0.05,0.95,0.9393440472782524,32,50.0,0,53.0,0,59.0,1,59.0,1
452,max_effective,20,20,1,3,0.05,0.95,0.939928216632878,49,55.0,0,54.0,0,56.0,1,55.0,0
453,max_effective,20,20,1,3,0.05,0.95,0.937070573642776,19,53.0,0,56.0,0,57.0,1,57.0,1
454,max_effective,20,20,1,3,0.05,0.95,0.9435700972325022,25,56.0,1,55.0,0,55.0,0,56.0,1
455,max_effective,20,20,1,3,0.05,0.95,0.9444027218800396,18,46.0,0,52.0,1,48.0,0,47.0,0
456,max_effective,20,20,1,3,0.05,0.95,0.938378510800395,25,50.0,0,52.0,0,59.0,1,58.0,0
457,max_effective,20,20,1,3,0.05,0.95,0.9246767156799216,16,55.0,0,56.0,0,52.0,0,57.0,1
458,max_effective,20,20,1,3,0.05,0.95,0.8923985477514244,13,54.0,0,56.0,0,56.0,0,57.0,1
459,max_effective,20,20,1,3,0.05,0.95,0.935512182781754,17,53.0,0,54.0,0,59.0,1,57.0,0
460,max_effective,20,20,1,3,0.05,0.95,0.9427905807906182,23,54.0,0,54.0,0,54.0,0,60.0,1
461,max_effective,20,20,1,3,0.05,0.95,0.8518747655101987,11,49.0,1,49.0,1,49.0,1,49.0,1
462,max_effective,20,20,1,3,0.05,0.95,0.925512530154764,45,57.0,0,57.0,0,59.0,0,60.0,1
463,max_effective,20,20,1,3,0.05,0.95,0.8473018713058226,20,55.0,0,55.0,0,57.0,1,56.0,0
464,max_effective,20,20,1,3,0.05,0.95,0.8717416389275336,5,36.0,1,36.0,1,36.0,1,36.0,1
465,max_effective,20,20,1,3,0.05,0.95,0.945391001814185,39,57.0,0,57.0,0,60.0,1,60.0,1
466,max_effective,20,20,1,3,0.05,0.95,0.9381461027616887,22,54.0,0,54.0,0,58.0,1,57.0,0
467,max_effective,20,20,1,3,0.05,0.95,0.938405356574578,44,56.0,0,58.0,0,59.0,1,57.0,0
468,max_effective,20,20,1,3,0.05,0.95,0.9251577782773764,17,45.0,0,48.0,1,47.0,0,46.0,0
469,max_effective,20,20,1,3,0.05,0.95,0.8841911553826194,18,57.0,1,57.0,1,56.0,0,57.0,1
470,max_effective,20,20,1,3,0.05,0.95,0.8248229615861711,15,44.0,0,45.0,1,45.0,1,45.0,1
471,max_effective,20,20,1,3,0.05,0.95,0.933163450846342,32,49.0,0,53.0,0,51.0,0,58.0,1
472,max_effective,20,20,1,3,0.05,0.95,0.9417328023128386,22,57.0,0,57.0,0,58.0,1,58.0,1
473,max_effective,20,20,1,3,0.05,0.95,0.9024827651934652,13,57.0,0,57.0,0,59.0,1,57.0,0
474,max_effective,20,20,1,3,0.05,0.95,0.8065748518675433,12,43.0,1,43.0,1,43.0,1,43.0,1
475,max_effective,20,20,1,3,0.05,0.95,0.8692075473742251,15,52.0,0,53.0,0,56.0,0,57.0,1
476,max_effective,20,20,1,3,0.05,0.95,0.933448272936826,5,41.0,1,41.0,1,41.0,1,41.0,1
477,max_effective,20,20,1,3,0.05,0.95,0.9199836802694068,5,45.0,1,45.0,1,44.0,0,44.0,0
478,max_effective,20,20,1,3,0.05,0.95,0.9153145328692364,14,47.0,0,49.0,0,57.0,1,56.0,0
479,max_effective,20,20,1,3,0.05,0.95,0.947582276871814,21,53.0,0,53.0,0,59.0,1,59.0,1
480,max_effective,20,20,1,3,0.05,0.95,0.9459048554061676,20,53.0,0,55.0,0,57.0,0,59.0,1
481,max_effective,20,20,1,3,0.05,0.95,0.9351838201025532,11,48.0,0,49.0,0,50.0,1,49.0,0
482,max_effective,20,20,1,3,0.05,0.95,0.8608296917967045,6,36.0,1,36.0,1,36.0,1,36.0,1
483,max_effective,20,20,1,3,0.05,0.95,0.9109045300287312,11,44.0,0,43.0,0,42.0,0,45.0,1
484,max_effective,20,20,1,3,0.05,0.95,0.9176823411187036,35,53.0,0,55.0,0,57.0,0,58.0,1
485,max_effective,20,20,1,3,0.05,0.95,0.8743223966061571,16,46.0,0,46.0,0,50.0,1,50.0,1
486,max_effective,20,20,1,3,0.05,0.95,0.9482771641723816,16,58.0,1,58.0,1,58.0,1,57.0,0
487,max_effective,20,20,1,3,0.05,0.95,0.9468037632985936,12,38.0,1,38.0,1,38.0,1,38.0,1
488,max_effective,20,20,1,3,0.05,0.95,0.9435605970778194,23,59.0,1,59.0,1,55.0,0,59.0,1
489,max_effective,20,20,1,3,0.05,0.95,0.8758103280346573,26,55.0,0,56.0,1,54.0,0,52.0,0
490,max_effective,20,20,1,3,0.05,0.95,0.8978957319737235,34,44.0,0,56.0,1,54.0,0,55.0,0
491,max_effective,20,20,1,3,0.05,0.95,0.8255085420813816,7,34.0,1,34.0,1,34.0,1,34.0,1
492,max_effective,20,20,1,3,0.05,0.95,0.8114885841341476,37,52.0,0,55.0,0,59.0,1,58.0,0
493,max_effective,20,20,1,3,0.05,0.95,0.9439575519520852,28,48.0,0,49.0,0,53.0,1,53.0,1
494,max_effective,20,20,1,3,0.05,0.95,0.902580831999234,21,51.0,0,56.0,0,57.0,0,59.0,1
495,max_effective,20,20,1,3,0.05,0.95,0.9363949746633832,16,44.0,1,44.0,1,44.0,1,43.0,0
496,max_effective,20,20,1,3,0.05,0.95,0.9380522642733792,20,54.0,0,58.0,0,59.0,1,59.0,1
497,max_effective,20,20,1,3,0.05,0.95,0.9455157002251896,25,44.0,0,51.0,0,55.0,1,53.0,0
498,max_effective,20,20,1,3,0.05,0.95,0.9434359674679706,19,55.0,0,56.0,0,56.0,0,60.0,1
499,max_effective,20,20,1,3,0.05,0.95,0.8445351161300528,8,41.0,1,41.0,1,41.0,1,41.0,1
500,max_effective,20,20,1,3,0.05,0.95,0.8364164814991808,20,47.0,0,49.0,1,49.0,1,49.0,1
501,max_effective,20,20,1,3,0.05,0.95,0.9022658215162718,10,50.0,0,51.0,1,49.0,0,49.0,0
502,max_effective,20,20,1,3,0.05,0.95,0.9404652354529904,10,56.0,1,56.0,1,55.0,0,54.0,0
503,max_effective,20,20,1,3,0.05,0.95,0.9438287455984664,27,53.0,0,54.0,0,50.0,0,56.0,1
504,max_effective,20,20,1,3,0.05,0.95,0.9171023079431636,43,55.0,0,55.0,0,57.0,0,59.0,1
505,max_effective,20,20,1,3,0.05,0.95,0.9237946471055536,14,51.0,0,53.0,0,55.0,1,53.0,0
506,max_effective,20,20,1,3,0.05,0.95,0.9464484988927806,11,49.0,0,51.0,0,52.0,1,51.0,0
507,max_effective,20,20,1,3,0.05,0.95,0.9290299771486636,19,51.0,0,53.0,0,56.0,0,58.0,1
508,max_effective,20,20,1,3,0.05,0.95,0.9289456074910464,19,53.0,0,54.0,0,58.0,0,59.0,1
509,max_effective,20,20,1,3,0.05,0.95,0.8850936064980469,7,41.0,1,41.0,1,41.0,1,41.0,1
510,max_effective,20,20,1,3,0.05,0.95,0.8293338208276183,11,45.0,1,45.0,1,45.0,1,45.0,1
511,max_effective,20,20,1,3,0.05,0.95,0.8342212695098941,9,48.0,0,49.0,1,49.0,1,49.0,1
512,max_effective,20,20,1,3,0.05,0.95,0.889945043207827,12,55.0,0,56.0,0,58.0,1,56.0,0
513,max_effective,20,20,1,3,0.05,0.95,0.8912000707302027,6,41.0,1,41.0,1,41.0,1,41.0,1
514,max_effective,20,20,1,3,0.05,0.95,0.929967369971886,10,48.0,0,49.0,1,47.0,0,47.0,0
515,max_effective,20,20,1,3,0.05,0.95,0.9367097745909978,24,55.0,0,56.0,0,58.0,0,59.0,1
516,max_effective,20,20,1,3,0.05,0.95,0.9211367052067512,44,48.0,0,54.0,1,52.0,0,50.0,0
517,max_effective,20,20,1,3,0.05,0.95,0.8922261154073713,11,51.0,0,54.0,1,51.0,0,50.0,0
518,max_effective,20,20,1,3,0.05,0.95,0.9073382495760628,20,57.0,0,58.0,0,60.0,1,60.0,1
519,max_effective,20,20,1,3,0.05,0.95,0.8328035208481777,7,43.0,1,43.0,1,43.0,1,43.0,1
520,max_effective,20,20,1,3,0.05,0.95,0.930537411344754,23,54.0,0,53.0,0,57.0,1,56.0,0
521,max_effective,20,20,1,3,0.05,0.95,0.9178643052094484,19,57.0,0,57.0,0,56.0,0,58.0,1
522,max_effective,20,20,1,3,0.05,0.95,0.9304421672494676,14,55.0,1,55.0,1,53.0,0,50.0,0
523,max_effective,20,20,1,3,0.05,0.95,0.9259002456209444,21,59.0,1,59.0,1,59.0,1,58.0,0
524,max_effective,20,20,1,3,0.05,0.95,0.908517961309348,26,46.0,0,47.0,0,48.0,1,47.0,0
525,max_effective,20,20,1,3,0.05,0.95,0.8357526449467169,13,50.0,0,53.0,0,54.0,1,51.0,0
526,max_effective,20,20,1,3,0.05,0.95,0.9007889370501504,12,52.0,1,52.0,1,52.0,1,52.0,1
527,max_effective,20,20,1,3,0.05,0.95,0.9274703376268316,10,49.0,0,51.0,1,49.0,0,51.0,1
528,max_effective,20,20,1,3,0.05,0.95,0.9051798389951726,10,47.0,1,47.0,1,47.0,1,45.0,0
529,max_effective,20,20,1,3,0.05,0.95,0.9388482846063644,17,55.0,0,54.0,0,51.0,0,57.0,1
530,max_effective,20,20,1,3,0.05,0.95,0.92985865822752,26,52.0,0,53.0,0,53.0,0,56.0,1
531,max_effective,20,20,1,3,0.05,0.95,0.9366534406343344,9,54.0,0,55.0,1,51.0,0,54.0,0
532,max_effective,20,20,1,3,0.05,0.95,0.943154268290571,88,51.0,0,52.0,0,58.0,1,58.0,1
533,max_effective,20,20,1,3,0.05,0.95,0.8266066116610622,15,55.0,1,55.0,1,54.0,0,55.0,1
534,max_effective,20,20,1,3,0.05,0.95,0.9431667050547096,17,52.0,0,53.0,0,60.0,1,58.0,0
535,max_effective,20,20,1,3,0.05,0.95,0.9241355260022416,36,46.0,0,48.0,0,49.0,0,52.0,1
536,max_effective,20,20,1,3,0.05,0.95,0.9403015876606656,18,56.0,0,56.0,0,58.0,1,58.0,1
537,max_effective,20,20,1,3,0.05,0.95,0.8803682601984959,8,45.0,1,45.0,1,43.0,0,45.0,1
538,max_effective,20,20,1,3,0.05,0.95,0.9113324855989476,27,51.0,0,52.0,0,52.0,0,57.0,1
539,max_effective,20,20,1,3,0.05,0.95,0.93268800458887,19,51.0,0,51.0,0,59.0,1,58.0,0
540,max_effective,20,20,1,3,0.05,0.95,0.8216421287127779,5,28.0,1,28.0,1,28.0,1,28.0,1
541,max_effective,20,20,1,3,0.05,0.95,0.8913641673650113,48,55.0,0,56.0,1,55.0,0,55.0,0
542,max_effective,20,20,1,3,0.05,0.95,0.9029763437915992,8,46.0,1,46.0,1,46.0,1,45.0,0
543,max_effective,20,20,1,3,0.05,0.95,0.9494088745792992,17,57.0,0,57.0,0,58.0,1,58.0,1
544,max_effective,20,20,1,3,0.05,0.95,0.8977004114150371,9,37.0,1,37.0,1,37.0,1,37.0,1
545,max_effective,20,20,1,3,0.05,0.95,0.9295864356155658,19,52.0,0,53.0,0,56.0,0,57.0,1
546,max_effective,20,20,1,3,0.05,0.95,0.8940291433201355,7,38.0,1,38.0,1,38.0,1,38.0,1
547,max_effective,20,20,1,3,0.05,0.95,0.904057961795037,9,55.0,0,56.0,1,51.0,0,55.0,0
548,max_effective,20,20,1,3,0.05,0.95,0.9200782921785378,17,50.0,0,50.0,0,53.0,0,55.0,1
549,max_effective,20,20,1,3,0.05,0.95,0.9178436031667602,16,47.0,0,48.0,1,46.0,0,46.0,0
550,max_effective,20,20,1,3,0.05,0.95,0.9109828354971672,17,51.0,1,51.0,1,45.0,0,45.0,0
551,max_effective,20,20,1,3,0.05,0.95,0.8833940336209071,5,33.0,1,33.0,1,33.0,1,33.0,1
552,max_effective,20,20,1,3,0.05,0.95,0.9382242631937632,14,45.0,0,47.0,1,45.0,0,47.0,1
553,max_effective,20,20,1,3,0.05,0.95,0.916829501879484,8,55.0,1,54.0,0,52.0,0,52.0,0
554,max_effective,20,20,1,3,0.05,0.95,0.9088885578447748,10,50.0,1,49.0,0,46.0,0,48.0,0
555,max_effective,20,20,1,3,0.05,0.95,0.8982142224603548,17,51.0,0,53.0,0,52.0,0,56.0,1
556,max_effective,20,20,1,3,0.05,0.95,0.8782361063483699,9,54.0,1,54.0,1,54.0,1,54.0,1
557,max_effective,20,20,1,3,0.05,0.95,0.9467602703787296,40,56.0,0,57.0,0,60.0,1,58.0,0
558,max_effective,20,20,1,3,0.05,0.95,0.9492231969638044,39,54.0,0,54.0,0,56.0,0,58.0,1
559,max_effective,20,20,1,3,0.05,0.95,0.9480749093279,11,49.0,0,50.0,0,48.0,0,51.0,1
560,max_effective,20,20,1,3,0.05,0.95,0.8743505065476573,5,30.0,1,30.0,1,30.0,1,30.0,1
561,max_effective,20,20,1,3,0.05,0.95,0.9421330235003272,20,55.0,0,55.0,0,58.0,0,60.0,1
562,max_effective,20,20,1,3,0.05,0.95,0.942516610479119,75,46.0,0,54.0,0,58.0,1,58.0,1
563,max_effective,20,20,1,3,0.05,0.95,0.9499921375728644,67,54.0,0,56.0,1,56.0,1,54.0,0
564,max_effective,20,20,1,3,0.05,0.95,0.9482216449227368,35,55.0,0,58.0,1,58.0,1,58.0,1
565,max_effective,20,20,1,3,0.05,0.95,0.9393281235419716,12,57.0,0,57.0,0,60.0,1,58.0,0
566,max_effective,20,20,1,3,0.05,0.95,0.904169737124872,8,41.0,1,41.0,1,41.0,1,41.0,1
567,max_effective,20,20,1,3,0.05,0.95,0.8947294414102377,19,59.0,0,59.0,0,60.0,1,60.0,1
568,max_effective,20,20,1,3,0.05,0.95,0.9467485264033252,28,47.0,0,49.0,0,56.0,0,59.0,1
569,max_effective,20,20,1,3,0.05,0.95,0.9302050734974384,28,45.0,0,49.0,0,55.0,1,54.0,0
570,max_effective,20,20,1,3,0.05,0.95,0.9347033700073248,15,54.0,0,55.0,0,56.0,1,54.0,0
571,max_effective,20,20,1,3,0.05,0.95,0.8150030125769334,9,48.0,0,50.0,0,51.0,1,51.0,1
572,max_effective,20,20,1,3,0.05,0.95,0.9068246563712348,10,42.0,1,42.0,1,42.0,1,42.0,1
573,max_effective,20,20,1,3,0.05,0.95,0.916087205949942,10,50.0,0,50.0,0,52.0,1,52.0,1
574,max_effective,20,20,1,3,0.05,0.95,0.8972704164871148,33,48.0,0,50.0,0,53.0,0,56.0,1
575,max_effective,20,20,1,3,0.05,0.95,0.9421163108798688,37,54.0,0,54.0,0,53.0,0,56.0,1
576,max_effective,20,20,1,3,0.05,0.95,0.8816562383010528,7,53.0,1,53.0,1,49.0,0,49.0,0
577,max_effective,20,20,1,3,0.05,0.95,0.8563141406388505,10,44.0,1,44.0,1,44.0,1,43.0,0
578,max_effective,20,20,1,3,0.05,0.95,0.9110832602666188,36,54.0,0,55.0,0,57.0,0,59.0,1
579,max_effective,20,20,1,3,0.05,0.95,0.905551458934802,11,53.0,0,55.0,0,58.0,1,58.0,1
580,max_effective,20,20,1,3,0.05,0.95,0.94323074615455,9,53.0,1,53.0,1,52.0,0,50.0,0
581,max_effective,20,20,1,3,0.05,0.95,0.9372694670445736,42,57.0,0,58.0,0,59.0,1,59.0,1
582,max_effective,20,20,1,3,0.05,0.95,0.9488636974084108,16,51.0,0,53.0,0,55.0,1,55.0,1
583,max_effective,20,20,1,3,0.05,0.95,0.9047634522599306,22,49.0,0,52.0,0,58.0,1,58.0,1
584,max_effective,20,20,1,3,0.05,0.95,0.925927184517656,10,48.0,1,48.0,1,47.0,0,46.0,0
585,max_effective,20,20,1,3,0.05,0.95,0.938338105082274,38,56.0,0,56.0,0,60.0,1,60.0,1
586,max_effective,20,20,1,3,0.05,0.95,0.9068576798294438,4,40.0,1,40.0,1,40.0,1,40.0,1
587,max_effective,20,20,1,3,0.05,0.95,0.9420321667444508,21,52.0,0,52.0,0,56.0,1,52.0,0
588,max_effective,20,20,1,3,0.05,0.95,0.9437526000144842,23,51.0,0,54.0,0,59.0,0,60.0,1
589,max_effective,20,20,1,3,0.05,0.95,0.879810047675881,13,44.0,0,49.0,1,49.0,1,49.0,1
590,max_effective,20,20,1,3,0.05,0.95,0.929623334396432,10,56.0,0,56.0,0,52.0,0,58.0,1
591,max_effective,20,20,1,3,0.05,0.95,0.9119162790053164,29,45.0,0,48.0,0,51.0,0,54.0,1
592,max_effective,20,20,1,3,0.05,0.95,0.8952574376543183,11,40.0,1,40.0,1,40.0,1,40.0,1
593,max_effective,20,20,1,3,0.05,0.95,0.8715455796118966,15,50.0,0,51.0,1,50.0,0,51.0,1
594,max_effective,20,20,1,3,0.05,0.95,0.9434605544976856,21,54.0,0,54.0,0,58.0,1,57.0,0
595,max_effective,20,20,1,3,0.05,0.95,0.9320325183036354,13,56.0,1,54.0,0,56.0,1,56.0,1
596,max_effective,20,20,1,3,0.05,0.95,0.9097089589182008,30,57.0,0,58.0,1,57.0,0,58.0,1
597,max_effective,20,20,1,3,0.05,0.95,0.937467541248409,30,54.0,0,56.0,0,58.0,1,58.0,1
598,max_effective,20,20,1,3,0.05,0.95,0.800924512214596,6,33.0,1,33.0,1,33.0,1,33.0,1
599,max_effective,20,20,1,3,0.05,0.95,0.9439980151642188,11,46.0,1,46.0,1,46.0,1,46.0,1
600,max_effective,20,20,1,3,0.05,0.95,0.935821311705642,19,56.0,0,57.0,1,57.0,1,56.0,0
601,max_effective,20,20,1,3,0.05,0.95,0.8443822664714052,15,49.0,1,49.0,1,47.0,0,46.0,0
602,max_effective,20,20,1,3,0.05,0.95,0.9359734118323008,12,46.0,1,46.0,1,46.0,1,46.0,1
603,max_effective,20,20,1,3,0.05,0.95,0.9197065994017952,22,47.0,0,52.0,0,54.0,1,53.0,0
604,max_effective,20,20,1,3,0.05,0.95,0.9280623559049804,12,52.0,0,52.0,0,53.0,1,52.0,0
605,max_effective,20,20,1,3,0.05,0.95,0.9147380980791172,10,50.0,0,50.0,0,52.0,1,51.0,0
606,max_effective,20,20,1,3,0.05,0.95,0.9075599696544776,16,55.0,0,56.0,1,55.0,0,53.0,0
607,max_effective,20,20,1,3,0.05,0.95,0.8522831037821615,18,43.0,0,44.0,0,49.0,0,53.0,1
608,max_effective,20,20,1,3,0.05,0.95,0.8942254395760391,13,48.0,1,48.0,1,48.0,1,48.0,1
609,max_effective,20,20,1,3,0.05,0.95,0.8643163480053798,42,48.0,0,50.0,0,53.0,0,54.0,1
610,max_effective,20,20,1,3,0.05,0.95,0.6915634952343882,4,38.0,1,38.0,1,38.0,1,38.0,1
611,max_effective,20,20,1,3,0.05,0.95,0.8792531550357603,10,43.0,1,43.0,1,43.0,1,43.0,1
612,max_effective,20,20,1,3,0.05,0.95,0.9452252902164006,59,50.0,0,51.0,0,54.0,0,55.0,1
613,max_effective,20,20,1,3,0.05,0.95,0.8587307734856341,13,49.0,0,51.0,1,50.0,0,50.0,0
614,max_effective,20,20,1,3,0.05,0.95,0.9361276897593478,14,52.0,1,52.0,1,52.0,1,51.0,0
615,max_effective,20,20,1,3,0.05,0.95,0.8747060993527939,10,44.0,1,44.0,1,44.0,1,44.0,1
616,max_effective,20,20,1,3,0.05,0.95,0.8171487221282192,6,52.0,1,52.0,1,49.0,0,50.0,0
617,max_effective,20,20,1,3,0.05,0.95,0.9340669070401671,30,48.0,0,54.0,0,54.0,0,56.0,1
618,max_effective,20,20,1,3,0.05,0.95,0.8674823169232438,9,50.0,1,49.0,0,49.0,0,48.0,0
619,max_effective,20,20,1,3,0.05,0.95,0.9095901715412944,24,55.0,0,55.0,0,54.0,0,56.0,1
620,max_effective,20,20,1,3,0.05,0.95,0.9261138868845128,20,50.0,0,50.0,0,50.0,0,53.0,1
621,max_effective,20,20,1,3,0.05,0.95,0.946072196192586,14,46.0,1,46.0,1,44.0,0,46.0,1
622,max_effective,20,20,1,3,0.05,0.95,0.8767739369440907,17,51.0,0,51.0,0,55.0,1,55.0,1
623,max_effective,20,20,1,3,0.05,0.95,0.9443123454367788,11,47.0,0,49.0,0,50.0,1,50.0,1
624,max_effective,20,20,1,3,0.05,0.95,0.9095030223947672,15,47.0,0,48.0,0,51.0,0,52.0,1
625,max_effective,20,20,1,3,0.05,0.95,0.9346347371586256,33,52.0,0,56.0,0,60.0,1,59.0,0
626,max_effective,20,20,1,3,0.05,0.95,0.9468043430105066,36,55.0,0,55.0,0,59.0,0,60.0,1
627,max_effective,20,20,1,3,0.05,0.95,0.911844927816656,10,52.0,1,50.0,0,48.0,0,46.0,0
628,max_effective,20,20,1,3,0.05,0.95,0.91782505191538,19,58.0,0,58.0,0,56.0,0,59.0,1
629,max_effective,20,20,1,3,0.05,0.95,0.8987733971041937,7,48.0,1,48.0,1,48.0,1,48.0,1
630,max_effective,20,20,1,3,0.05,0.95,0.9290838180368366,8,50.0,1,50.0,1,48.0,0,50.0,1
631,max_effective,20,20,1,3,0.05,0.95,0.9021137813657668,8,49.0,1,49.0,1,49.0,1,49.0,1
632,max_effective,20,20,1,3,0.05,0.95,0.9159983231999704,24,49.0,0,54.0,0,57.0,0,59.0,1
633,max_effective,20,20,1,3,0.05,0.95,0.9361261837864993,22,54.0,0,54.0,0,57.0,0,58.0,1
634,max_effective,20,20,1,3,0.05,0.95,0.9414201524436464,10,56.0,1,56.0,1,56.0,1,55.0,0
635,max_effective,20,20,1,3,0.05,0.95,0.9062248214266728,19,52.0,0,54.0,1,53.0,0,52.0,0
636,max_effective,20,20,1,3,0.05,0.95,0.9172335996233516,9,46.0,1,46.0,1,44.0,0,44.0,0
637,max_effective,20,20,1,3,0.05,0.95,0.9003691900261239,24,51.0,0,52.0,0,53.0,1,53.0,1
638,max_effective,20,20,1,3,0.05,0.95,0.9159020612110012,15,44.0,0,49.0,1,49.0,1,49.0,1
639,max_effective,20,20,1,3,0.05,0.95,0.872144386187831,8,43.0,1,43.0,1,43.0,1,43.0,1
640,max_effective,20,20,1,3,0.05,0.95,0.9160141738373576,23,50.0,0,51.0,0,58.0,1,56.0,0
641,max_effective,20,20,1,3,0.05,0.95,0.94973894272525,27,50.0,0,52.0,0,58.0,0,59.0,1
642,max_effective,20,20,1,3,0.05,0.95,0.7050601082298199,3,30.0,1,30.0,1,30.0,1,30.0,1
643,max_effective,20,20,1,3,0.05,0.95,0.9253917672075274,16,55.0,1,54.0,0,52.0,0,51.0,0
644,max_effective,20,20,1,3,0.05,0.95,0.9414356003987904,26,47.0,0,52.0,0,54.0,0,58.0,1
645,max_effective,20,20,1,3,0.05,0.95,0.9168666406705468,19,53.0,1,53.0,1,52.0,0,53.0,1
646,max_effective,20,20,1,3,0.05,0.95,0.949408432368892,7,55.0,0,56.0,1,54.0,0,53.0,0
647,max_effective,20,20,1,3,0.05,0.95,0.934047744329138,23,47.0,0,49.0,0,48.0,0,50.0,1
648,max_effective,20,20,1,3,0.05,0.95,0.9405673787774,38,56.0,0,56.0,0,58.0,0,60.0,1
649,max_effective,20,20,1,3,0.05,0.95,0.9404887842827032,10,56.0,1,56.0,1,54.0,0,54.0,0
650,max_effective,20,20,1,3,0.05,0.95,0.9178789075409574,15,56.0,0,57.0,1,53.0,0,53.0,0
651,max_effective,20,20,1,3,0.05,0.95,0.9166724847303526,17,46.0,0,46.0,0,50.0,1,49.0,0
652,max_effective,20,20,1,3,0.05,0.95,0.8723762257419785,12,55.0,0,56.0,1,56.0,1,56.0,1
653,max_effective,20,20,1,3,0.05,0.95,0.8843211760168767,15,55.0,0,55.0,0,56.0,0,58.0,1
654,max_effective,20,20,1,3,0.05,0.95,0.934655642279115,44,57.0,0,56.0,0,58.0,0,59.0,1
655,max_effective,20,20,1,3,0.05,0.95,0.8640083412799736,4,28.0,1,28.0,1,28.0,1,28.0,1
656,max_effective,20,20,1,3,0.05,0.95,0.939200116939585,8,43.0,1,43.0,1,43.0,1,43.0,1
657,max_effective,20,20,1,3,0.05,0.95,0.8426904979677267,7,29.0,1,29.0,1,29.0,1,29.0,1
658,max_effective,20,20,1,3,0.05,0.95,0.9498074329649716,80,57.0,0,58.0,0,58.0,0,60.0,1
659,max_effective,20,20,1,3,0.05,0.95,0.9450750327489678,20,58.0,1,58.0,1,57.0,0,58.0,1
660,max_effective,20,20,1,3,0.05,0.95,0.906769287936728,33,54.0,0,55.0,1,55.0,1,55.0,1
661,max_effective,20,20,1,3,0.05,0.95,0.9454689240054254,27,50.0,0,51.0,0,57.0,0,58.0,1
662,max_effective,20,20,1,3,0.05,0.95,0.8535758986273455,12,49.0,0,51.0,0,55.0,1,54.0,0
663,max_effective,20,20,1,3,0.05,0.95,0.8170927510438882,23,43.0,0,44.0,0,49.0,0,55.0,1
664,max_effective,20,20,1,3,0.05,0.95,0.9363626235448568,12,49.0,0,48.0,0,47.0,0,52.0,1
665,max_effective,20,20,1,3,0.05,0.95,0.9325212750352978,14,51.0,0,52.0,0,55.0,1,55.0,1
666,max_effective,20,20,1,3,0.05,0.95,0.8479851132718096,13,53.0,0,53.0,0,54.0,0,55.0,1
667,max_effective,20,20,1,3,0.05,0.95,0.9394987864435504,18,56.0,0,56.0,0,59.0,1,59.0,1
668,max_effective,20,20,1,3,0.05,0.95,0.9019937981919028,19,51.0,0,51.0,0,57.0,1,56.0,0
669,max_effective,20,20,1,3,0.05,0.95,0.9226377321534098,8,45.0,1,45.0,1,45.0,1,44.0,0
670,max_effective,20,20,1,3,0.05,0.95,0.8256478702997213,6,43.0,1,43.0,1,42.0,0,43.0,1
671,max_effective,20,20,1,3,0.05,0.95,0.9337601050238664,37,57.0,0,57.0,0,59.0,1,59.0,1
672,max_effective,20,20,1,3,0.05,0.95,0.9411630672914836,7,43.0,1,43.0,1,43.0,1,43.0,1
673,max_effective,20,20,1,3,0.05,0.95,0.925964423125186,13,51.0,0,52.0,0,54.0,1,52.0,0
674,max_effective,20,20,1,3,0.05,0.95,0.926451976947615,19,54.0,1,53.0,0,52.0,0,53.0,0
675,max_effective,20,20,1,3,0.05,0.95,0.9046463734247768,14,57.0,1,57.0,1,57.0,1,57.0,1
676,max_effective,20,20,1,3,0.05,0.95,0.9268664056321476,22,57.0,1,57.0,1,57.0,1,56.0,0
677,max_effective,20,20,1,3,0.05,0.95,0.9425269889579104,14,56.0,0,56.0,0,56.0,0,57.0,1
678,max_effective,20,20,1,3,0.05,0.95,0.9052288566382378,12,48.0,0,50.0,0,52.0,1,52.0,1
679,max_effective,20,20,1,3,0.05,0.95,0.9279094827545382,24,54.0,0,55.0,0,57.0,0,58.0,1
680,max_effective,20,20,1,3,0.05,0.95,0.8733006539047989,18,58.0,0,58.0,0,56.0,0,59.0,1
681,max_effective,20,20,1,3,0.05,0.95,0.9328758207101144,11,45.0,0,46.0,0,48.0,1,48.0,1
682,max_effective,20,20,1,3,0.05,0.95,0.8930765339844821,8,37.0,1,37.0,1,37.0,1,37.0,1
683,max_effective,20,20,1,3,0.05,0.95,0.9478248799798552,18,53.0,0,53.0,0,55.0,0,59.0,1
684,max_effective,20,20,1,3,0.05,0.95,0.9379971836684624,26,54.0,0,55.0,0,54.0,0,56.0,1
685,max_effective,20,20,1,3,0.05,0.95,0.932451995335747,25,44.0,0,46.0,0,55.0,0,56.0,1
686,max_effective,20,20,1,3,0.05,0.95,0.9423400854102048,16,54.0,1,54.0,1,52.0,0,52.0,0
687,max_effective,20,20,1,3,0.05,0.95,0.930942909800598,9,46.0,0,48.0,1,45.0,0,47.0,0
688,max_effective,20,20,1,3,0.05,0.95,0.8322453121177852,7,43.0,1,43.0,1,43.0,1,43.0,1
689,max_effective,20,20,1,3,0.05,0.95,0.8392437043914293,3,26.0,1,26.0,1,26.0,1,26.0,1
690,max_effective,20,20,1,3,0.05,0.95,0.9210252484806036,6,50.0,1,50.0,1,50.0,1,49.0,0
691,max_effective,20,20,1,3,0.05,0.95,0.9182543138549616,8,47.0,1,47.0,1,47.0,1,46.0,0
692,max_effective,20,20,1,3,0.05,0.95,0.9032574083763713,46,56.0,0,56.0,0,57.0,1,57.0,1
693,max_effective,20,20,1,3,0.05,0.95,0.8751496623995424,5,36.0,1,36.0,1,36.0,1,36.0,1
694,max_effective,20,20,1,3,0.05,0.95,0.935658620489956,5,33.0,1,33.0,1,33.0,1,33.0,1
695,max_effective,20,20,1,3,0.05,0.95,0.8578437266809574,13,45.0,1,45.0,1,45.0,1,45.0,1
696,max_effective,20,20,1,3,0.05,0.95,0.930829060332956,5,36.0,1,36.0,1,36.0,1,36.0,1
697,max_effective,20,20,1,3,0.05,0.95,0.8870508347424054,5,31.0,1,31.0,1,31.0,1,31.0,1
698,max_effective,20,20,1,3,0.05,0.95,0.8824261921999857,9,45.0,1,45.0,1,45.0,1,45.0,1
699,max_effective,20,20,1,3,0.05,0.95,0.9261778445740556,20,57.0,1,57.0,1,57.0,1,55.0,0
700,max_effective,20,20,1,3,0.05,0.95,0.8277539274275063,3,30.0,1,30.0,1,30.0,1,30.0,1
701,max_effective,20,20,1,3,0.05,0.95,0.9081143022475192,23,48.0,0,51.0,0,53.0,0,56.0,1
702,max_effective,20,20,1,3,0.05,0.95,0.9384894562108764,7,46.0,1,46.0,1,46.0,1,46.0,1
703,max_effective,20,20,1,3,0.05,0.95,0.9333252791586938,54,45.0,0,51.0,0,58.0,0,60.0,1
704,max_effective,20,20,1,3,0.05,0.95,0.8992127738766834,17,54.0,0,56.0,0,56.0,0,57.0,1
705,max_effective,20,20,1,3,0.05,0.95,0.9369585726894776,23,58.0,1,58.0,1,58.0,1,56.0,0
706,max_effective,20,20,1,3,0.05,0.95,0.8869376210185772,9,49.0,0,50.0,0,51.0,1,51.0,1
707,max_effective,20,20,1,3,0.05,0.95,0.9307456317590524,8,50.0,1,50.0,1,48.0,0,46.0,0
708,max_effective,20,20,1,3,0.05,0.95,0.7156573305086229,5,30.0,1,30.0,1,30.0,1,30.0,1
709,max_effective,20,20,1,3,0.05,0.95,0.9455251844001664,15,54.0,0,56.0,1,53.0,0,56.0,1
710,max_effective,20,20,1,3,0.05,0.95,0.9454779393752192,26,54.0,0,58.0,0,60.0,1,59.0,0
711,max_effective,20,20,1,3,0.05,0.95,0.9443103549178872,20,56.0,0,58.0,1,58.0,1,55.0,0
712,max_effective,20,20,1,3,0.05,0.95,0.9313510695325896,26,48.0,0,51.0,0,55.0,0,57.0,1
713,max_effective,20,20,1,3,0.05,0.95,0.8840657752377232,17,47.0,0,50.0,0,51.0,0,54.0,1
714,max_effective,20,20,1,3,0.05,0.95,0.9479100864672204,65,51.0,0,52.0,1,52.0,1,52.0,1
715,max_effective,20,20,1,3,0.05,0.95,0.93516983043908,9,52.0,1,52.0,1,50.0,0,51.0,0
716,max_effective,20,20,1,3,0.05,0.95,0.9083757162105284,18,54.0,1,54.0,1,52.0,0,51.0,0
717,max_effective,20,20,1,3,0.05,0.95,0.9005054389868199,4,32.0,1,32.0,1,32.0,1,32.0,1
718,max_effective,20,20,1,3,0.05,0.95,0.9426554077144892,16,60.0,1,60.0,1,60.0,1,60.0,1
719,max_effective,20,20,1,3,0.05,0.95,0.8361340530274225,6,37.0,1,37.0,1,37.0,1,37.0,1
720,max_effective,20,20,1,3,0.05,0.95,0.9406055835380218,10,41.0,1,41.0,1,41.0,1,41.0,1
721,max_effective,20,20,1,3,0.05,0.95,0.9351901159684468,29,50.0,0,50.0,0,49.0,0,52.0,1
722,max_effective,20,20,1,3,0.05,0.95,0.944026430123212,7,49.0,1,49.0,1,49.0,1,48.0,0
723,max_effective,20,20,1,3,0.05,0.95,0.9481734755337003,42,57.0,0,57.0,0,60.0,1,60.0,1
724,max_effective,20,20,1,3,0.05,0.95,0.941127496245884,45,58.0,0,58.0,0,59.0,1,56.0,0
725,max_effective,20,20,1,3,0.05,0.95,0.8749026923462052,12,49.0,0,49.0,0,51.0,1,50.0,0
726,max_effective,20,20,1,3,0.05,0.95,0.9200061783991974,29,50.0,0,52.0,0,57.0,1,56.0,0
727,max_effective,20,20,1,3,0.05,0.95,0.8939877082471474,15,46.0,0,47.0,1,47.0,1,46.0,0
728,max_effective,20,20,1,3,0.05,0.95,0.8891946389083971,18,57.0,1,57.0,1,57.0,1,56.0,0
729,max_effective,20,20,1,3,0.05,0.95,0.9031692160359732,5,35.0,1,35.0,1,35.0,1,35.0,1
730,max_effective,20,20,1,3,0.05,0.95,0.8733852392672038,14,53.0,0,54.0,0,57.0,1,57.0,1
731,max_effective,20,20,1,3,0.05,0.95,0.927365887927417,43,53.0,0,55.0,0,59.0,1,58.0,0
732,max_effective,20,20,1,3,0.05,0.95,0.8120727246111445,5,34.0,1,34.0,1,34.0,1,34.0,1
733,max_effective,20,20,1,3,0.05,0.95,0.8478251416107868,6,36.0,1,36.0,1,36.0,1,36.0,1
734,max_effective,20,20,1,3,0.05,0.95,0.9057540336587532,15,46.0,0,45.0,0,43.0,0,48.0,1
735,max_effective,20,20,1,3,0.05,0.95,0.9248313254233768,14,58.0,1,58.0,1,53.0,0,56.0,0
736,max_effective,20,20,1,3,0.05,0.95,0.9423561932361944,13,47.0,0,50.0,0,52.0,1,51.0,0
737,max_effective,20,20,1,3,0.05,0.95,0.9424424099031178,13,51.0,0,53.0,0,54.0,1,52.0,0
738,max_effective,20,20,1,3,0.05,0.95,0.8640736259803695,18,49.0,0,50.0,0,52.0,0,54.0,1
739,max_effective,20,20,1,3,0.05,0.95,0.8581251483212939,21,51.0,0,52.0,0,54.0,1,54.0,1
740,max_effective,20,20,1,3,0.05,0.95,0.8641288402211288,6,36.0,1,36.0,1,36.0,1,36.0,1
741,max_effective,20,20,1,3,0.05,0.95,0.9366137978087152,39,59.0,0,59.0,0,60.0,1,60.0,1
742,max_effective,20,20,1,3,0.05,0.95,0.9178194410803864,6,48.0,1,48.0,1,48.0,1,47.0,0
743,max_effective,20,20,1,3,0.05,0.95,0.9002148533371878,9,43.0,1,43.0,1,43.0,1,43.0,1
744,max_effective,20,20,1,3,0.05,0.95,0.9442309076645072,46,52.0,0,56.0,0,59.0,0,60.0,1
745,max_effective,20,20,1,3,0.05,0.95,0.9181574793144268,16,56.0,0,57.0,0,57.0,0,58.0,1
746,max_effective,20,20,1,3,0.05,0.95,0.9340521702906072,12,49.0,0,50.0,1,49.0,0,49.0,0
747,max_effective,20,20,1,3,0.05,0.95,0.94426875458014,55,52.0,0,52.0,0,55.0,0,58.0,1
748,max_effective,20,20,1,3,0.05,0.95,0.9455491381258994,14,54.0,0,56.0,1,56.0,1,55.0,0
749,max_effective,20,20,1,3,0.05,0.95,0.9299272646936516,10,58.0,0,60.0,1,57.0,0,56.0,0
750,max_effective,20,20,1,3,0.05,0.95,0.8525819642080819,12,52.0,1,52.0,1,51.0,0,50.0,0
751,max_effective,20,20,1,3,0.05,0.95,0.879650541216025,28,53.0,1,53.0,1,51.0,0,51.0,0
752,max_effective,20,20,1,3,0.05,0.95,0.9352530346376388,8,53.0,1,53.0,1,50.0,0,53.0,1
753,max_effective,20,20,1,3,0.05,0.95,0.9476990246335134,63,54.0,0,54.0,0,56.0,0,59.0,1
754,max_effective,20,20,1,3,0.05,0.95,0.8788655620552482,12,54.0,0,55.0,0,57.0,1,55.0,0
755,max_effective,20,20,1,3,0.05,0.95,0.9405287519771058,33,55.0,0,55.0,0,55.0,0,57.0,1
756,max_effective,20,20,1,3,0.05,0.95,0.82822349238852,7,44.0,1,44.0,1,44.0,1,44.0,1
757,max_effective,20,20,1,3,0.05,0.95,0.9364520111012732,15,55.0,0,54.0,0,55.0,0,57.0,1
758,max_effective,20,20,1,3,0.05,0.95,0.9434653574469156,16,45.0,1,45.0,1,45.0,1,45.0,1
759,max_effective,20,20,1,3,0.05,0.95,0.9105878101454652,7,40.0,1,40.0,1,40.0,1,40.0,1
760,max_effective,20,20,1,3,0.05,0.95,0.9381596230365072,33,56.0,0,56.0,0,57.0,1,55.0,0
761,max_effective,20,20,1,3,0.05,0.95,0.9124357177675012,6,42.0,1,42.0,1,42.0,1,42.0,1
762,max_effective,20,20,1,3,0.05,0.95,0.9211293255050786,22,54.0,0,56.0,0,59.0,1,59.0,1
763,max_effective,20,20,1,3,0.05,0.95,0.9026271128206492,6,47.0,1,47.0,1,47.0,1,47.0,1
764,max_effective,20,20,1,3,0.05,0.95,0.921477504954435,11,46.0,0,48.0,0,50.0,1,50.0,1
765,max_effective,20,20,1,3,0.05,0.95,0.8870169888200145,6,48.0,1,48.0,1,47.0,0,46.0,0
766,max_effective,20,20,1,3,0.05,0.95,0.9176993722205828,22,54.0,0,57.0,0,58.0,1,58.0,1
767,max_effective,20,20,1,3,0.05,0.95,0.9368705116669078,6,35.0,1,35.0,1,35.0,1,35.0,1
768,max_effective,20,20,1,3,0.05,0.95,0.9300329801772744,29,57.0,0,57.0,0,57.0,0,58.0,1
769,max_effective,20,20,1,3,0.05,0.95,0.8753865085506339,11,49.0,1,49.0,1,49.0,1,48.0,0
770,max_effective,20,20,1,3,0.05,0.95,0.8860331478000765,21,45.0,1,45.0,1,45.0,1,45.0,1
771,max_effective,20,20,1,3,0.05,0.95,0.9418683638687972,11,57.0,0,57.0,0,58.0,1,55.0,0
772,max_effective,20,20,1,3,0.05,0.95,0.8214255183851654,8,55.0,0,56.0,1,55.0,0,56.0,1
773,max_effective,20,20,1,3,0.05,0.95,0.9098100861506736,13,55.0,1,55.0,1,53.0,0,55.0,1
774,max_effective,20,20,1,3,0.05,0.95,0.9153015794097142,15,51.0,0,54.0,1,53.0,0,51.0,0
775,max_effective,20,20,1,3,0.05,0.95,0.9066462229474402,8,36.0,1,36.0,1,36.0,1,36.0,1
776,max_effective,20,20,1,3,0.05,0.95,0.8924395019152235,16,54.0,0,54.0,0,55.0,0,56.0,1
777,max_effective,20,20,1,3,0.05,0.95,0.9228349855485868,30,55.0,1,54.0,0,55.0,1,54.0,0
778,max_effective,20,20,1,3,0.05,0.95,0.8380025962333064,5,34.0,1,34.0,1,34.0,1,34.0,1
779,max_effective,20,20,1,3,0.05,0.95,0.8868347280607957,25,46.0,0,49.0,0,54.0,1,54.0,1
780,max_effective,20,20,1,3,0.05,0.95,0.8892098785673737,7,39.0,1,39.0,1,39.0,1,39.0,1
781,max_effective,20,20,1,3,0.05,0.95,0.864080303974435,7,39.0,1,39.0,1,39.0,1,39.0,1
782,max_effective,20,20,1,3,0.05,0.95,0.9460915308576456,44,56.0,0,56.0,0,58.0,0,59.0,1
783,max_effective,20,20,1,3,0.05,0.95,0.9203330255566254,28,60.0,1,60.0,1,60.0,1,60.0,1
784,max_effective,20,20,1,3,0.05,0.95,0.8702984998418097,8,49.0,1,49.0,1,49.0,1,49.0,1
785,max_effective,20,20,1,3,0.05,0.95,0.7516806153167452,6,41.0,1,41.0,1,41.0,1,41.0,1
786,max_effective,20,20,1,3,0.05,0.95,0.946638956350898,43,54.0,0,55.0,0,58.0,0,60.0,1
787,max_effective,20,20,1,3,0.05,0.95,0.8453185950484903,7,34.0,1,34.0,1,34.0,1,34.0,1
788,max_effective,20,20,1,3,0.05,0.95,0.9006002386270515,80,53.0,0,55.0,0,56.0,0,59.0,1
789,max_effective,20,20,1,3,0.05,0.95,0.9424459976478494,17,51.0,0,55.0,0,59.0,1,59.0,1
790,max_effective,20,20,1,3,0.05,0.95,0.9481159601604976,24,50.0,0,48.0,0,42.0,0,56.0,1
791,max_effective,20,20,1,3,0.05,0.95,0.9458057869680354,14,50.0,0,53.0,1,51.0,0,49.0,0
792,max_effective,20,20,1,3,0.05,0.95,0.9037513739157076,5,37.0,1,37.0,1,37.0,1,37.0,1
793,max_effective,20,20,1,3,0.05,0.95,0.7889467627073126,5,35.0,1,35.0,1,35.0,1,35.0,1
794,max_effective,20,20,1,3,0.05,0.95,0.8929815798617281,8,48.0,1,48.0,1,48.0,1,48.0,1
795,max_effective,20,20,1,3,0.05,0.95,0.9347525117923156,40,53.0,0,53.0,0,54.0,1,53.0,0
796,max_effective,20,20,1,3,0.05,0.95,0.9088505657599985,13,50.0,0,51.0,0,53.0,1,52.0,0
797,max_effective,20,20,1,3,0.05,0.95,0.7813871260130857,5,37.0,1,37.0,1,37.0,1,37.0,1
798,max_effective,20,20,1,3,0.05,0.95,0.8691245173464127,19,50.0,0,52.0,0,54.0,1,53.0,0
799,max_effective,20,20,1,3,0.05,0.95,0.9138773234591124,14,51.0,0,52.0,0,51.0,0,54.0,1
800,max_effective,20,20,1,3,0.05,0.95,0.9380653579023884,58,58.0,0,58.0,0,60.0,1,60.0,1
801,max_effective,20,20,1,3,0.05,0.95,0.9267171388965848,15,58.0,0,59.0,0,60.0,1,60.0,1
802,max_effective,20,20,1,3,0.05,0.95,0.9260621968946642,10,44.0,1,44.0,1,44.0,1,44.0,1
803,max_effective,20,20,1,3,0.05,0.95,0.930465538013297,10,50.0,1,50.0,1,49.0,0,50.0,1
804,max_effective,20,20,1,3,0.05,0.95,0.8969533136054684,17,56.0,0,57.0,1,54.0,0,56.0,0
805,max_effective,20,20,1,3,0.05,0.95,0.9450682760613046,24,55.0,0,56.0,0,59.0,1,59.0,1
806,max_effective,20,20,1,3,0.05,0.95,0.915146823339008,28,48.0,0,50.0,0,53.0,0,58.0,1
807,max_effective,20,20,1,3,0.05,0.95,0.841586797515927,6,41.0,1,41.0,1,41.0,1,41.0,1
808,max_effective,20,20,1,3,0.05,0.95,0.9032810990721496,37,51.0,0,56.0,0,57.0,0,59.0,1
809,max_effective,20,20,1,3,0.05,0.95,0.9308990975581466,15,56.0,0,57.0,0,59.0,1,58.0,0
810,max_effective,20,20,1,3,0.05,0.95,0.8384193804275398,5,29.0,1,29.0,1,29.0,1,29.0,1
811,max_effective,20,20,1,3,0.05,0.95,0.9458001413011222,28,56.0,1,56.0,1,53.0,0,56.0,1
812,max_effective,20,20,1,3,0.05,0.95,0.8899326649109557,8,42.0,1,42.0,1,42.0,1,42.0,1
813,max_effective,20,20,1,3,0.05,0.95,0.8768995742757494,11,50.0,1,48.0,0,45.0,0,50.0,1
814,max_effective,20,20,1,3,0.05,0.95,0.8032679021873138,5,37.0,1,37.0,1,37.0,1,37.0,1
815,max_effective,20,20,1,3,0.05,0.95,0.9178078238449918,29,47.0,0,53.0,0,52.0,0,58.0,1
816,max_effective,20,20,1,3,0.05,0.95,0.9151324409121128,20,58.0,0,60.0,1,60.0,1,59.0,0
817,max_effective,20,20,1,3,0.05,0.95,0.8786186813967646,4,36.0,1,36.0,1,36.0,1,36.0,1
818,max_effective,20,20,1,3,0.05,0.95,0.947114445383328,16,52.0,0,53.0,0,52.0,0,55.0,1
819,max_effective,20,20,1,3,0.05,0.95,0.8686307142175346,4,35.0,1,35.0,1,35.0,1,35.0,1
820,max_effective,20,20,1,3,0.05,0.95,0.9361022229389242,13,53.0,1,53.0,1,49.0,0,50.0,0
821,max_effective,20,20,1,3,0.05,0.95,0.9364467032012128,51,60.0,1,60.0,1,60.0,1,59.0,0
822,max_effective,20,20,1,3,0.05,0.95,0.940666765609672,17,52.0,0,53.0,0,55.0,1,53.0,0
823,max_effective,20,20,1,3,0.05,0.95,0.9460961926548948,10,57.0,1,57.0,1,56.0,0,55.0,0
824,max_effective,20,20,1,3,0.05,0.95,0.8988540318604786,14,57.0,1,57.0,1,52.0,0,55.0,0
825,max_effective,20,20,1,3,0.05,0.95,0.9462684946777268,20,46.0,0,45.0,0,52.0,1,52.0,1
826,max_effective,20,20,1,3,0.05,0.95,0.8630982413659245,5,36.0,1,36.0,1,36.0,1,36.0,1
827,max_effective,20,20,1,3,0.05,0.95,0.8727069258680236,8,46.0,1,46.0,1,44.0,0,46.0,1
828,max_effective,20,20,1,3,0.05,0.95,0.9444199949608147,24,53.0,0,53.0,0,58.0,1,55.0,0
829,max_effective,20,20,1,3,0.05,0.95,0.7859965114236396,14,54.0,1,54.0,1,52.0,0,51.0,0
830,max_effective,20,20,1,3,0.05,0.95,0.8794701105737742,16,49.0,0,50.0,0,51.0,1,51.0,1
831,max_effective,20,20,1,3,0.05,0.95,0.9426171364936414,35,57.0,0,58.0,1,58.0,1,58.0,1
832,max_effective,20,20,1,3,0.05,0.95,0.9495612263484332,19,55.0,1,55.0,1,55.0,1,54.0,0
833,max_effective,20,20,1,3,0.05,0.95,0.9420983204037592,18,57.0,0,59.0,1,57.0,0,57.0,0
834,max_effective,20,20,1,3,0.05,0.95,0.938623194548036,31,48.0,0,50.0,0,56.0,0,59.0,1
835,max_effective,20,20,1,3,0.05,0.95,0.824116227355254,16,55.0,0,55.0,0,56.0,0,58.0,1
836,max_effective,20,20,1,3,0.05,0.95,0.8567870473176417,7,48.0,1,48.0,1,48.0,1,48.0,1
837,max_effective,20,20,1,3,0.05,0.95,0.8788421894860546,11,49.0,0,49.0,0,51.0,1,51.0,1
838,max_effective,20,20,1,3,0.05,0.95,0.8699965196830314,13,53.0,0,54.0,0,56.0,1,54.0,0
839,max_effective,20,20,1,3,0.05,0.95,0.7876745403973464,5,33.0,1,33.0,1,33.0,1,33.0,1
840,max_effective,20,20,1,3,0.05,0.95,0.8950928828008937,10,48.0,1,46.0,0,45.0,0,45.0,0
841,max_effective,20,20,1,3,0.05,0.95,0.9191566387675146,16,56.0,0,57.0,0,58.0,0,60.0,1
842,max_effective,20,20,1,3,0.05,0.95,0.9465659349085846,25,57.0,0,57.0,0,60.0,1,59.0,0
843,max_effective,20,20,1,3,0.05,0.95,0.924903691919966,15,52.0,0,53.0,0,57.0,1,56.0,0
844,max_effective,20,20,1,3,0.05,0.95,0.8827537819555804,27,54.0,0,54.0,0,56.0,0,57.0,1
845,max_effective,20,20,1,3,0.05,0.95,0.937525456929493,22,48.0,0,54.0,0,57.0,0,60.0,1
846,max_effective,20,20,1,3,0.05,0.95,0.936954384896064,28,54.0,0,55.0,0,56.0,0,59.0,1
847,max_effective,20,20,1,3,0.05,0.95,0.8946643519144606,18,51.0,0,51.0,0,53.0,1,53.0,1
848,max_effective,20,20,1,3,0.05,0.95,0.945829334621874,39,45.0,0,54.0,0,59.0,0,60.0,1
849,max_effective,20,20,1,3,0.05,0.95,0.941031538329428,83,51.0,0,54.0,0,55.0,1,55.0,1
850,max_effective,20,20,1,3,0.05,0.95,0.8911843285717063,25,52.0,0,54.0,0,56.0,0,57.0,1
851,max_effective,20,20,1,3,0.05,0.95,0.9237543270327492,22,59.0,0,59.0,0,60.0,1,60.0,1
852,max_effective,20,20,1,3,0.05,0.95,0.8783325192885607,12,45.0,0,46.0,0,49.0,1,47.0,0
853,max_effective,20,20,1,3,0.05,0.95,0.9480788306782424,22,57.0,0,57.0,0,59.0,1,58.0,0
854,max_effective,20,20,1,3,0.05,0.95,0.9240678440308608,50,48.0,0,48.0,0,50.0,0,56.0,1
855,max_effective,20,20,1,3,0.05,0.95,0.8870533677225246,13,54.0,0,55.0,0,57.0,0,58.0,1
856,max_effective,20,20,1,3,0.05,0.95,0.9398773532662272,18,55.0,0,54.0,0,57.0,0,59.0,1
857,max_effective,20,20,1,3,0.05,0.95,0.937557090581741,23,51.0,0,52.0,0,55.0,1,53.0,0
858,max_effective,20,20,1,3,0.05,0.95,0.9294110843688378,23,54.0,0,55.0,0,59.0,0,60.0,1
859,max_effective,20,20,1,3,0.05,0.95,0.9029818056525628,25,56.0,0,56.0,0,56.0,0,59.0,1
860,max_effective,20,20,1,3,0.05,0.95,0.9184066700634632,34,51.0,1,49.0,0,51.0,1,51.0,1
861,max_effective,20,20,1,3,0.05,0.95,0.8893150506558486,10,54.0,0,55.0,1,55.0,1,53.0,0
862,max_effective,20,20,1,3,0.05,0.95,0.9176996946265557,13,53.0,0,55.0,0,59.0,1,56.0,0
863,max_effective,20,20,1,3,0.05,0.95,0.8706393419903401,42,47.0,0,52.0,0,55.0,1,55.0,1
864,max_effective,20,20,1,3,0.05,0.95,0.9201916510997616,14,46.0,0,44.0,0,48.0,1,46.0,0
865,max_effective,20,20,1,3,0.05,0.95,0.9294471204023336,36,56.0,0,57.0,0,59.0,1,57.0,0
866,max_effective,20,20,1,3,0.05,0.95,0.9431960446147902,9,46.0,0,47.0,1,47.0,1,47.0,1
867,max_effective,20,20,1,3,0.05,0.95,0.8666462747745441,7,32.0,1,32.0,1,32.0,1,32.0,1
868,max_effective,20,20,1,3,0.05,0.95,0.9283797177284596,10,51.0,0,54.0,0,53.0,0,55.0,1
869,max_effective,20,20,1,3,0.05,0.95,0.8673135221637657,8,50.0,1,50.0,1,49.0,0,49.0,0
870,max_effective,20,20,1,3,0.05,0.95,0.9304097759163216,26,59.0,0,59.0,0,60.0,1,59.0,0
871,max_effective,20,20,1,3,0.05,0.95,0.9121169484587128,32,57.0,0,57.0,0,58.0,1,58.0,1
872,max_effective,20,20,1,3,0.05,0.95,0.9367465429222196,28,52.0,0,54.0,1,54.0,1,52.0,0
873,max_effective,20,20,1,3,0.05,0.95,0.860436895437438,11,46.0,1,46.0,1,45.0,0,45.0,0
874,max_effective,20,20,1,3,0.05,0.95,0.9203458139253138,11,55.0,1,55.0,1,52.0,0,52.0,0
875,max_effective,20,20,1,3,0.05,0.95,0.942797439671929,20,46.0,0,47.0,0,49.0,0,56.0,1
876,max_effective,20,20,1,3,0.05,0.95,0.785580199509914,6,38.0,1,38.0,1,38.0,1,38.0,1
877,max_effective,20,20,1,3,0.05,0.95,0.8823322397499036,10,45.0,1,45.0,1,45.0,1,45.0,1
878,max_effective,20,20,1,3,0.05,0.95,0.8784374547893556,14,46.0,0,46.0,0,49.0,0,50.0,1
879,max_effective,20,20,1,3,0.05,0.95,0.9408316685675808,22,52.0,0,53.0,0,52.0,0,57.0,1
880,max_effective,20,20,1,3,0.05,0.95,0.9057721672557774,12,53.0,0,55.0,1,53.0,0,51.0,0
881,max_effective,20,20,1,3,0.05,0.95,0.9325791739757084,9,50.0,1,50.0,1,50.0,1,50.0,1
882,max_effective,20,20,1,3,0.05,0.95,0.9063170134667295,14,56.0,1,56.0,1,56.0,1,56.0,1
883,max_effective,20,20,1,3,0.05,0.95,0.9456347632159544,12,54.0,0,55.0,0,55.0,0,57.0,1
884,max_effective,20,20,1,3,0.05,0.95,0.8465201195876425,6,42.0,1,42.0,1,42.0,1,42.0,1
885,max_effective,20,20,1,3,0.05,0.95,0.8776134294893279,17,53.0,0,56.0,1,53.0,0,51.0,0
886,max_effective,20,20,1,3,0.05,0.95,0.8990324281621349,17,54.0,0,54.0,0,55.0,0,56.0,1
887,max_effective,20,20,1,3,0.05,0.95,0.9108736497195896,23,56.0,0,56.0,0,59.0,1,59.0,1
888,max_effective,20,20,1,3,0.05,0.95,0.945122418069714,58,54.0,0,57.0,0,58.0,1,57.0,0
889,max_effective,20,20,1,3,0.05,0.95,0.840989229142783,8,37.0,1,37.0,1,37.0,1,37.0,1
890,max_effective,20,20,1,3,0.05,0.95,0.895280900907923,18,49.0,0,50.0,0,52.0,0,53.0,1
891,max_effective,20,20,1,3,0.05,0.95,0.8890346066428969,9,45.0,1,45.0,1,45.0,1,45.0,1
892,max_effective,20,20,1,3,0.05,0.95,0.942419425024312,25,50.0,0,55.0,0,58.0,1,56.0,0
893,max_effective,20,20,1,3,0.05,0.95,0.9474330000901396,20,49.0,0,52.0,0,55.0,1,55.0,1
894,max_effective,20,20,1,3,0.05,0.95,0.9377707757963332,12,48.0,0,49.0,1,49.0,1,48.0,0
895,max_effective,20,20,1,3,0.05,0.95,0.8571048824687387,18,57.0,0,57.0,0,59.0,1,58.0,0
896,max_effective,20,20,1,3,0.05,0.95,0.9307269413457174,9,54.0,0,56.0,1,56.0,1,55.0,0
897,max_effective,20,20,1,3,0.05,0.95,0.9444853506630728,20,59.0,0,59.0,0,60.0,1,60.0,1
898,max_effective,20,20,1,3,0.05,0.95,0.9323365956827742,29,48.0,0,51.0,0,57.0,1,57.0,1
899,max_effective,20,20,1,3,0.05,0.95,0.9213419581921112,35,55.0,0,55.0,0,56.0,0,57.0,1
900,max_effective,20,20,1,3,0.05,0.95,0.8988056284962505,8,40.0,1,40.0,1,40.0,1,40.0,1
901,max_effective,20,20,1,3,0.05,0.95,0.944619689524768,11,50.0,0,51.0,0,49.0,0,52.0,1
902,max_effective,20,20,1,3,0.05,0.95,0.9383762190079082,22,50.0,0,52.0,0,54.0,1,54.0,1
903,max_effective,20,20,1,3,0.05,0.95,0.8918400927924917,10,41.0,1,41.0,1,41.0,1,41.0,1
904,max_effective,20,20,1,3,0.05,0.95,0.7951215772468446,5,38.0,1,38.0,1,38.0,1,38.0,1
905,max_effective,20,20,1,3,0.05,0.95,0.93064045246342,24,55.0,0,57.0,0,58.0,0,59.0,1
906,max_effective,20,20,1,3,0.05,0.95,0.852972075451298,12,44.0,0,46.0,1,46.0,1,46.0,1
907,max_effective,20,20,1,3,0.05,0.95,0.9310768487762124,24,53.0,0,53.0,0,56.0,0,57.0,1
908,max_effective,20,20,1,3,0.05,0.95,0.9124318801788956,42,54.0,0,56.0,0,57.0,1,56.0,0
909,max_effective,20,20,1,3,0.05,0.95,0.9494964849320212,18,45.0,0,53.0,1,53.0,1,53.0,1
910,max_effective,20,20,1,3,0.05,0.95,0.9353906615622578,35,56.0,0,56.0,0,58.0,1,57.0,0
911,max_effective,20,20,1,3,0.05,0.95,0.8916428198250127,60,54.0,0,55.0,0,58.0,0,59.0,1
912,max_effective,20,20,1,3,0.05,0.95,0.8907118543677964,15,52.0,0,52.0,0,51.0,0,56.0,1
913,max_effective,20,20,1,3,0.05,0.95,0.9013861963350298,8,47.0,1,47.0,1,46.0,0,47.0,1
914,max_effective,20,20,1,3,0.05,0.95,0.941808836739951,16,55.0,0,55.0,0,60.0,1,59.0,0
915,max_effective,20,20,1,3,0.05,0.95,0.8875347605674386,16,59.0,1,59.0,1,59.0,1,59.0,1
916,max_effective,20,20,1,3,0.05,0.95,0.9357920685892316,15,49.0,0,52.0,0,53.0,1,53.0,1
917,max_effective,20,20,1,3,0.05,0.95,0.9302574666854446,33,57.0,0,57.0,0,58.0,1,58.0,1
918,max_effective,20,20,1,3,0.05,0.95,0.9088984542467796,12,52.0,0,52.0,0,55.0,0,56.0,1
919,max_effective,20,20,1,3,0.05,0.95,0.9398098129541884,51,52.0,0,57.0,0,58.0,0,60.0,1
920,max_effective,20,20,1,3,0.05,0.95,0.8494260510454267,5,36.0,1,36.0,1,36.0,1,36.0,1
921,max_effective,20,20,1,3,0.05,0.95,0.9316740812489892,24,57.0,0,57.0,0,60.0,1,60.0,1
922,max_effective,20,20,1,3,0.05,0.95,0.9304156682571664,28,47.0,0,50.0,0,57.0,1,56.0,0
923,max_effective,20,20,1,3,0.05,0.95,0.9334431167385284,9,48.0,0,49.0,1,49.0,1,48.0,0
924,max_effective,20,20,1,3,0.05,0.95,0.9409317181530864,15,56.0,0,57.0,0,57.0,0,59.0,1
925,max_effective,20,20,1,3,0.05,0.95,0.932116594801779,32,53.0,0,54.0,0,52.0,0,57.0,1
926,max_effective,20,20,1,3,0.05,0.95,0.8408941916673213,8,43.0,1,43.0,1,42.0,0,43.0,1
927,max_effective,20,20,1,3,0.05,0.95,0.9317943163522288,52,48.0,0,52.0,0,58.0,1,57.0,0
928,max_effective,20,20,1,3,0.05,0.95,0.9073745702279808,10,53.0,0,53.0,0,54.0,1,54.0,1
929,max_effective,20,20,1,3,0.05,0.95,0.944602975521829,31,45.0,0,50.0,0,56.0,0,59.0,1
930,max_effective,20,20,1,3,0.05,0.95,0.9474444319206612,27,56.0,0,57.0,0,59.0,0,60.0,1
931,max_effective,20,20,1,3,0.05,0.95,0.8837651064660903,5,36.0,1,36.0,1,36.0,1,36.0,1
932,max_effective,20,20,1,3,0.05,0.95,0.9324625291918088,23,52.0,0,54.0,0,57.0,1,56.0,0
933,max_effective,20,20,1,3,0.05,0.95,0.8984067380728439,19,58.0,1,57.0,0,55.0,0,57.0,0
934,max_effective,20,20,1,3,0.05,0.95,0.876841399452057,8,49.0,1,49.0,1,47.0,0,49.0,1
935,max_effective,20,20,1,3,0.05,0.95,0.9057876314193796,12,49.0,0,51.0,1,49.0,0,49.0,0
936,max_effective,20,20,1,3,0.05,0.95,0.9284082713086016,17,54.0,0,54.0,0,57.0,0,58.0,1
937,max_effective,20,20,1,3,0.05,0.95,0.8995746406146907,18,48.0,1,48.0,1,48.0,1,43.0,0
938,max_effective,20,20,1,3,0.05,0.95,0.92743640997429,39,54.0,0,55.0,0,56.0,0,60.0,1
939,max_effective,20,20,1,3,0.05,0.95,0.902085766946249,16,51.0,0,52.0,0,55.0,1,54.0,0
940,max_effective,20,20,1,3,0.05,0.95,0.8581765977980699,7,47.0,1,47.0,1,47.0,1,46.0,0
941,max_effective,20,20,1,3,0.05,0.95,0.9349053583296176,35,53.0,0,54.0,0,59.0,1,59.0,1
942,max_effective,20,20,1,3,0.05,0.95,0.7948058056644786,6,38.0,1,38.0,1,38.0,1,38.0,1
943,max_effective,20,20,1,3,0.05,0.95,0.8548028400077139,4,33.0,1,33.0,1,33.0,1,33.0,1
944,max_effective,20,20,1,3,0.05,0.95,0.9392708292978312,19,56.0,0,56.0,0,59.0,1,59.0,1
945,max_effective,20,20,1,3,0.05,0.95,0.9160676746852376,12,56.0,0,56.0,0,58.0,1,58.0,1
946,max_effective,20,20,1,3,0.05,0.95,0.9480646221084112,6,52.0,1,52.0,1,51.0,0,50.0,0
947,max_effective,20,20,1,3,0.05,0.95,0.9057412005482456,20,51.0,0,53.0,0,55.0,0,56.0,1
948,max_effective,20,20,1,3,0.05,0.95,0.949188478979172,25,51.0,0,52.0,0,56.0,0,58.0,1
949,max_effective,20,20,1,3,0.05,0.95,0.8631544873932128,14,45.0,0,47.0,0,48.0,1,48.0,1
950,max_effective,20,20,1,3,0.05,0.95,0.915541768084635,29,55.0,0,55.0,0,57.0,0,58.0,1
951,max_effective,20,20,1,3,0.05,0.95,0.923431413993764,7,41.0,1,41.0,1,41.0,1,41.0,1
952,max_effective,20,20,1,3,0.05,0.95,0.9444641942164664,10,49.0,1,49.0,1,49.0,1,48.0,0
953,max_effective,20,20,1,3,0.05,0.95,0.9370795923316696,15,54.0,0,55.0,0,59.0,1,58.0,0
954,max_effective,20,20,1,3,0.05,0.95,0.926243170234932,14,48.0,0,53.0,1,52.0,0,50.0,0
955,max_effective,20,20,1,3,0.05,0.95,0.9306648991892688,12,43.0,1,43.0,1,43.0,1,43.0,1
956,max_effective,20,20,1,3,0.05,0.95,0.9471393623267408,14,59.0,0,59.0,0,60.0,1,60.0,1
957,max_effective,20,20,1,3,0.05,0.95,0.9497905439687776,44,54.0,0,54.0,0,57.0,0,60.0,1
958,max_effective,20,20,1,3,0.05,0.95,0.9351071561734297,14,50.0,0,53.0,1,53.0,1,53.0,1
959,max_effective,20,20,1,3,0.05,0.95,0.8834969910110647,14,53.0,0,54.0,0,57.0,1,57.0,1
960,max_effective,20,20,1,3,0.05,0.95,0.9247745687286902,37,57.0,1,57.0,1,55.0,0,54.0,0
961,max_effective,20,20,1,3,0.05,0.95,0.9482318731599192,11,57.0,1,57.0,1,55.0,0,54.0,0
962,max_effective,20,20,1,3,0.05,0.95,0.9081235844916896,20,52.0,0,53.0,0,53.0,0,59.0,1
963,max_effective,20,20,1,3,0.05,0.95,0.8887322390316799,20,54.0,0,55.0,0,56.0,1,56.0,1
964,max_effective,20,20,1,3,0.05,0.95,0.9342060200979636,31,56.0,1,56.0,1,56.0,1,55.0,0
965,max_effective,20,20,1,3,0.05,0.95,0.9390226580465404,11,59.0,1,59.0,1,55.0,0,56.0,0
966,max_effective,20,20,1,3,0.05,0.95,0.9469055293438536,16,50.0,0,53.0,1,53.0,1,52.0,0
967,max_effective,20,20,1,3,0.05,0.95,0.9440416979744322,14,51.0,1,51.0,1,47.0,0,50.0,0
968,max_effective,20,20,1,3,0.05,0.95,0.9430316128732008,22,58.0,0,58.0,0,58.0,0,60.0,1
969,max_effective,20,20,1,3,0.05,0.95,0.9243664871292472,9,48.0,0,49.0,1,48.0,0,49.0,1
970,max_effective,20,20,1,3,0.05,0.95,0.9149280797772744,8,50.0,1,50.0,1,48.0,0,49.0,0
971,max_effective,20,20,1,3,0.05,0.95,0.9375903215649708,38,51.0,0,53.0,0,59.0,0,60.0,1
972,max_effective,20,20,1,3,0.05,0.95,0.9260015545355492,16,49.0,0,53.0,1,53.0,1,52.0,0
973,max_effective,20,20,1,3,0.05,0.95,0.875256760604927,8,53.0,1,53.0,1,52.0,0,52.0,0
974,max_effective,20,20,1,3,0.05,0.95,0.8539339104214422,6,33.0,1,33.0,1,33.0,1,33.0,1
975,max_effective,20,20,1,3,0.05,0.95,0.9216656045972234,54,51.0,0,56.0,0,59.0,1,59.0,1
976,max_effective,20,20,1,3,0.05,0.95,0.9318883302080762,46,54.0,0,56.0,0,59.0,1,58.0,0
977,max_effective,20,20,1,3,0.05,0.95,0.8720161772203006,4,36.0,1,36.0,1,36.0,1,36.0,1
978,max_effective,20,20,1,3,0.05,0.95,0.9409338104959438,14,57.0,0,57.0,0,53.0,0,58.0,1
979,max_effective,20,20,1,3,0.05,0.95,0.8941473991777221,18,54.0,0,54.0,0,56.0,1,56.0,1
980,max_effective,20,20,1,3,0.05,0.95,0.9173552634105192,8,49.0,0,50.0,1,48.0,0,48.0,0
981,max_effective,20,20,1,3,0.05,0.95,0.932539588094778,35,54.0,0,55.0,0,60.0,1,57.0,0
982,max_effective,20,20,1,3,0.05,0.95,0.8225065315363576,4,29.0,1,29.0,1,29.0,1,29.0,1
983,max_effective,20,20,1,3,0.05,0.95,0.8276684660672343,4,40.0,1,40.0,1,40.0,1,40.0,1
984,max_effective,20,20,1,3,0.05,0.95,0.8618109957767967,19,48.0,0,50.0,0,51.0,0,54.0,1
985,max_effective,20,20,1,3,0.05,0.95,0.9341399112081442,22,48.0,0,50.0,0,53.0,1,52.0,0
986,max_effective,20,20,1,3,0.05,0.95,0.9016832386244448,31,54.0,0,54.0,0,58.0,0,59.0,1
987,max_effective,20,20,1,3,0.05,0.95,0.9378664207075456,15,57.0,0,59.0,1,56.0,0,56.0,0
988,max_effective,20,20,1,3,0.05,0.95,0.9296713651978312,7,50.0,1,49.0,0,48.0,0,48.0,0
989,max_effective,20,20,1,3,0.05,0.95,0.916259417737039,20,48.0,0,49.0,0,53.0,0,57.0,1
990,max_effective,20,20,1,3,0.05,0.95,0.9364052362528776,48,56.0,1,56.0,1,55.0,0,54.0,0
991,max_effective,20,20,1,3,0.05,0.95,0.9251915666266898,20,51.0,1,51.0,1,51.0,1,51.0,1
992,max_effective,20,20,1,3,0.05,0.95,0.9090320582858136,9,49.0,1,49.0,1,48.0,0,47.0,0
993,max_effective,20,20,1,3,0.05,0.95,0.924237685563546,18,48.0,0,49.0,0,46.0,0,55.0,1
994,max_effective,20,20,1,3,0.05,0.95,0.9227679518994568,29,53.0,0,56.0,0,60.0,1,60.0,1
995,max_effective,20,20,1,3,0.05,0.95,0.9469642502782848,64,58.0,0,59.0,0,56.0,0,60.0,1
996,max_effective,20,20,1,3,0.05,0.95,0.934546244425102,22,54.0,0,58.0,0,59.0,1,56.0,0
997,max_effective,20,20,1,3,0.05,0.95,0.9185997282223658,25,55.0,1,55.0,1,54.0,0,55.0,1
998,max_effective,20,20,1,3,0.05,0.95,0.8937690140262707,11,51.0,0,53.0,1,53.0,1,52.0,0
999,max_effective,20,20,1,3,0.05,0.95,0.9327277304177778,11,53.0,1,53.0,1,53.0,1,50.0,0
1000,max_effective,20,20,1,3,0.05,0.95,0.9180224524241424,8,43.0,1,43.0,1,43.0,1,43.0,1
1001,max_effective,20,20,1,3,0.05,0.95,0.8104046735137904,7,38.0,1,38.0,1,38.0,1,38.0,1
1002,max_effective,20,20,1,3,0.05,0.95,0.8820183383262679,19,46.0,1,46.0,1,46.0,1,46.0,1
1003,max_effective,20,20,1,3,0.05,0.95,0.9379340817281144,26,54.0,0,57.0,0,58.0,0,59.0,1
1004,max_effective,20,20,1,3,0.05,0.95,0.9406996536644892,14,54.0,0,54.0,0,57.0,1,57.0,1
1005,max_effective,20,20,1,3,0.05,0.95,0.8833634987504614,4,34.0,1,34.0,1,34.0,1,34.0,1
1006,max_effective,20,20,1,3,0.05,0.95,0.9475104775689224,29,56.0,0,57.0,0,59.0,0,60.0,1
1007,max_effective,20,20,1,3,0.05,0.95,0.9266911923076157,10,50.0,0,49.0,0,51.0,1,49.0,0
1008,max_effective,20,20,1,3,0.05,0.95,0.8649899852606425,5,33.0,1,33.0,1,33.0,1,33.0,1
1009,max_effective,20,20,1,3,0.05,0.95,0.9211118198339228,40,53.0,0,56.0,0,57.0,1,57.0,1
1010,max_effective,20,20,1,3,0.05,0.95,0.90494662173648,23,51.0,0,52.0,0,57.0,1,57.0,1
1011,max_effective,20,20,1,3,0.05,0.95,0.9102861395920347,14,55.0,0,56.0,1,51.0,0,55.0,0
1012,max_effective,20,20,1,3,0.05,0.95,0.9097278225932032,31,51.0,0,53.0,0,57.0,1,56.0,0
1013,max_effective,20,20,1,3,0.05,0.95,0.9036482941764332,14,58.0,1,58.0,1,56.0,0,52.0,0
1014,max_effective,20,20,1,3,0.05,0.95,0.9321789576325886,34,58.0,0,58.0,0,58.0,0,60.0,1
1015,max_effective,20,20,1,3,0.05,0.95,0.9303853666221044,9,35.0,1,35.0,1,35.0,1,35.0,1
1016,max_effective,20,20,1,3,0.05,0.95,0.8394566192003343,8,43.0,1,43.0,1,43.0,1,43.0,1
1017,max_effective,20,20,1,3,0.05,0.95,0.945862123085078,37,56.0,0,57.0,1,57.0,1,53.0,0
1018,max_effective,20,20,1,3,0.05,0.95,0.948808300814396,30,50.0,0,52.0,0,54.0,1,52.0,0
1019,max_effective,20,20,1,3,0.05,0.95,0.947589140691012,33,52.0,0,56.0,0,59.0,1,58.0,0
1020,max_effective,20,20,1,3,0.05,0.95,0.9350673753739044,16,50.0,0,52.0,0,58.0,1,58.0,1
1021,max_effective,20,20,1,3,0.05,0.95,0.9181012880286172,27,53.0,0,54.0,0,57.0,0,59.0,1
1022,max_effective,20,20,1,3,0.05,0.95,0.9247677067047604,22,54.0,0,56.0,0,58.0,1,58.0,1
1023,max_effective,20,20,1,3,0.05,0.95,0.8788010342433475,10,56.0,0,58.0,1,53.0,0,52.0,0
1024,max_effective,20,20,1,3,0.05,0.95,0.9286276674546604,26,57.0,0,58.0,0,59.0,1,58.0,0
1025,max_effective,20,20,1,3,0.05,0.95,0.9239556962114632,27,54.0,0,55.0,0,56.0,1,56.0,1
1026,max_effective,20,20,1,3,0.05,0.95,0.8399697080529889,8,47.0,1,47.0,1,47.0,1,47.0,1
1027,max_effective,20,20,1,3,0.05,0.95,0.9394967371485372,42,58.0,1,58.0,1,58.0,1,57.0,0
1028,max_effective,20,20,1,3,0.05,0.95,0.9098651607668308,20,48.0,0,52.0,0,54.0,1,54.0,1
1029,max_effective,20,20,1,3,0.05,0.95,0.8736149007895466,7,56.0,1,56.0,1,56.0,1,55.0,0
1030,max_effective,20,20,1,3,0.05,0.95,0.8396006609361475,6,36.0,1,36.0,1,36.0,1,36.0,1
1031,max_effective,20,20,1,3,0.05,0.95,0.9448408089100814,21,56.0,1,56.0,1,56.0,1,56.0,1
1032,max_effective,20,20,1,3,0.05,0.95,0.9072199850129914,35,51.0,0,53.0,0,55.0,1,55.0,1
1033,max_effective,20,20,1,3,0.05,0.95,0.7787839340679046,6,39.0,1,39.0,1,39.0,1,39.0,1
1034,max_effective,20,20,1,3,0.05,0.95,0.9461148142509024,5,39.0,1,39.0,1,39.0,1,39.0,1
1035,max_effective,20,20,1,3,0.05,0.95,0.9230511202912288,15,56.0,0,56.0,0,58.0,1,56.0,0
1036,max_effective,20,20,1,3,0.05,0.95,0.8603614494621276,26,52.0,0,55.0,1,54.0,0,54.0,0
1037,max_effective,20,20,1,3,0.05,0.95,0.885766872587982,13,53.0,0,55.0,0,60.0,1,59.0,0
1038,max_effective,20,20,1,3,0.05,0.95,0.8957045351037701,20,55.0,0,56.0,1,55.0,0,56.0,1
1039,max_effective,20,20,1,3,0.05,0.95,0.8652467117566931,10,46.0,1,46.0,1,45.0,0,44.0,0
1040,max_effective,20,20,1,3,0.05,0.95,0.888822296773537,13,56.0,0,57.0,0,58.0,1,57.0,0
1041,max_effective,20,20,1,3,0.05,0.95,0.9258795314345304,12,56.0,0,57.0,1,56.0,0,57.0,1
1042,max_effective,20,20,1,3,0.05,0.95,0.9301927801078624,7,34.0,1,34.0,1,34.0,1,34.0,1
1043,max_effective,20,20,1,3,0.05,0.95,0.9125335635823768,14,58.0,0,59.0,1,59.0,1,59.0,1
1044,max_effective,20,20,1,3,0.05,0.95,0.9392724874437104,29,56.0,0,57.0,0,58.0,0,59.0,1
1045,max_effective,20,20,1,3,0.05,0.95,0.948264113676118,19,53.0,0,56.0,0,60.0,1,59.0,0
1046,max_effective,20,20,1,3,0.05,0.95,0.8915599482839303,9,47.0,0,48.0,1,48.0,1,46.0,0
1047,max_effective,20,20,1,3,0.05,0.95,0.8126578668858611,22,54.0,0,56.0,0,57.0,1,57.0,1
1048,max_effective,20,20,1,3,0.05,0.95,0.949487667106729,80,54.0,0,56.0,0,58.0,0,60.0,1
1049,max_effective,20,20,1,3,0.05,0.95,0.912364467219856,12,52.0,0,52.0,0,51.0,0,53.0,1
1050,max_effective,20,20,1,3,0.05,0.95,0.9227018155119664,23,55.0,0,57.0,0,57.0,0,60.0,1
1051,max_effective,20,20,1,3,0.05,0.95,0.884517217644047,15,51.0,0,52.0,0,53.0,0,54.0,1
1052,max_effective,20,20,1,3,0.05,0.95,0.907361494112013,18,52.0,0,56.0,0,58.0,1,57.0,0
1053,max_effective,20,20,1,3,0.05,0.95,0.867358415993021,12,43.0,1,43.0,1,42.0,0,43.0,1
1054,max_effective,20,20,1,3,0.05,0.95,0.8488896110457906,15,49.0,0,49.0,0,55.0,1,54.0,0
1055,max_effective,20,20,1,3,0.05,0.95,0.93373904608388,24,57.0,0,58.0,0,59.0,1,58.0,0
1056,max_effective,20,20,1,3,0.05,0.95,0.918443420446104,12,52.0,0,54.0,0,51.0,0,56.0,1
1057,max_effective,20,20,1,3,0.05,0.95,0.9196368023330684,12,54.0,0,54.0,0,54.0,0,55.0,1
1058,max_effective,20,20,1,3,0.05,0.95,0.9444086538307344,35,57.0,0,57.0,0,59.0,1,58.0,0
1059,max_effective,20,20,1,3,0.05,0.95,0.9358482635639572,12,49.0,0,52.0,1,49.0,0,50.0,0
1060,max_effective,20,20,1,3,0.05,0.95,0.8303451658896975,6,35.0,1,35.0,1,35.0,1,35.0,1
1061,max_effective,20,20,1,3,0.05,0.95,0.9489684873090232,32,58.0,0,59.0,0,60.0,1,59.0,0
1062,max_effective,20,20,1,3,0.05,0.95,0.9495176563889632,14,55.0,1,54.0,0,52.0,0,50.0,0
1063,max_effective,20,20,1,3,0.05,0.95,0.9224612788938824,14,43.0,1,43.0,1,43.0,1,43.0,1
1064,max_effective,20,20,1,3,0.05,0.95,0.7851355992732595,6,37.0,1,37.0,1,37.0,1,37.0,1
1065,max_effective,20,20,1,3,0.05,0.95,0.9498389423035656,21,50.0,0,50.0,0,52.0,0,54.0,1
1066,max_effective,20,20,1,3,0.05,0.95,0.8648831906272695,11,53.0,1,53.0,1,52.0,0,53.0,1
1067,max_effective,20,20,1,3,0.05,0.95,0.8948608889777344,18,50.0,0,51.0,0,55.0,0,56.0,1
1068,max_effective,20,20,1,3,0.05,0.95,0.9225699631778376,22,50.0,0,52.0,0,55.0,0,57.0,1
1069,max_effective,20,20,1,3,0.05,0.95,0.9446910946019044,16,43.0,1,43.0,1,41.0,0,42.0,0
1070,max_effective,20,20,1,3,0.05,0.95,0.850195791116011,10,49.0,0,51.0,1,50.0,0,50.0,0
1071,max_effective,20,20,1,3,0.05,0.95,0.911102201203858,27,52.0,0,55.0,0,56.0,1,56.0,1
1072,max_effective,20,20,1,3,0.05,0.95,0.9268644929367568,45,46.0,0,54.0,0,57.0,0,58.0,1
1073,max_effective,20,20,1,3,0.05,0.95,0.8260286109534187,13,42.0,1,42.0,1,42.0,1,42.0,1
1074,max_effective,20,20,1,3,0.05,0.95,0.9109361851257614,9,47.0,0,48.0,1,48.0,1,48.0,1
1075,max_effective,20,20,1,3,0.05,0.95,0.939212233299756,13,54.0,0,55.0,0,58.0,1,57.0,0
1076,max_effective,20,20,1,3,0.05,0.95,0.8820330240313469,30,47.0,0,49.0,0,54.0,1,54.0,1
1077,max_effective,20,20,1,3,0.05,0.95,0.9482108139888268,20,50.0,0,57.0,1,53.0,0,52.0,0
1078,max_effective,20,20,1,3,0.05,0.95,0.9485684827448814,52,55.0,0,55.0,0,58.0,0,59.0,1
1079,max_effective,20,20,1,3,0.05,0.95,0.8910530591742915,21,45.0,0,48.0,0,52.0,1,52.0,1
1080,max_effective,20,20,1,3,0.05,0.95,0.9487419440250142,12,55.0,0,56.0,0,57.0,1,54.0,0
1081,max_effective,20,20,1,3,0.05,0.95,0.9058033861421046,19,43.0,0,48.0,0,50.0,1,49.0,0
1082,max_effective,20,20,1,3,0.05,0.95,0.931642582650651,59,55.0,0,57.0,1,57.0,1,57.0,1
1083,max_effective,20,20,1,3,0.05,0.95,0.8842753251540739,4,33.0,1,33.0,1,33.0,1,33.0,1
1084,max_effective,20,20,1,3,0.05,0.95,0.9474180363140844,15,53.0,1,53.0,1,52.0,0,51.0,0
1085,max_effective,20,20,1,3,0.05,0.95,0.9387426870243318,16,54.0,0,54.0,0,56.0,1,55.0,0
1086,max_effective,20,20,1,3,0.05,0.95,0.942336527187084,69,56.0,0,57.0,0,58.0,1,58.0,1
1087,max_effective,20,20,1,3,0.05,0.95,0.9445497452422932,20,48.0,0,50.0,0,54.0,0,57.0,1
1088,max_effective,20,20,1,3,0.05,0.95,0.9094994885585066,13,52.0,0,55.0,1,51.0,0,49.0,0
1089,max_effective,20,20,1,3,0.05,0.95,0.8941570689682562,9,46.0,1,46.0,1,46.0,1,46.0,1
1090,max_effective,20,20,1,3,0.05,0.95,0.8645813535608868,8,41.0,1,41.0,1,41.0,1,41.0,1
1091,max_effective,20,20,1,3,0.05,0.95,0.9331181780846096,8,48.0,1,46.0,0,46.0,0,48.0,1
1092,max_effective,20,20,1,3,0.05,0.95,0.9259982856658948,12,57.0,1,55.0,0,57.0,1,57.0,1
1093,max_effective,20,20,1,3,0.05,0.95,0.9261872311373144,53,53.0,0,56.0,0,59.0,1,59.0,1
1094,max_effective,20,20,1,3,0.05,0.95,0.8584540876720627,5,42.0,1,42.0,1,42.0,1,42.0,1
1095,max_effective,20,20,1,3,0.05,0.95,0.9373128242259569,33,51.0,0,51.0,0,58.0,0,60.0,1
1096,max_effective,20,20,1,3,0.05,0.95,0.9129309541367824,17,52.0,0,54.0,0,60.0,1,60.0,1
1097,max_effective,20,20,1,3,0.05,0.95,0.919010592507462,12,48.0,0,52.0,1,51.0,0,50.0,0
1098,max_effective,20,20,1,3,0.05,0.95,0.930096572148714,12,54.0,0,55.0,0,56.0,1,55.0,0
1099,max_effective,20,20,1,3,0.05,0.95,0.94895779288909,38,51.0,0,53.0,0,60.0,1,60.0,1
1100,max_effective,20,20,1,3,0.05,0.95,0.9382248893466856,12,49.0,0,51.0,1,50.0,0,49.0,0
1101,max_effective,20,20,1,3,0.05,0.95,0.8450543495915332,11,44.0,0,45.0,1,45.0,1,45.0,1
1102,max_effective,20,20,1,3,0.05,0.95,0.7808380087238266,8,37.0,1,37.0,1,37.0,1,37.0,1
1103,max_effective,20,20,1,3,0.05,0.95,0.9463824572948312,15,48.0,0,49.0,1,49.0,1,48.0,0
1104,max_effective,20,20,1,3,0.05,0.95,0.8564620383682869,11,46.0,1,46.0,1,45.0,0,46.0,1
1105,max_effective,20,20,1,3,0.05,0.95,0.9114712404027054,19,57.0,1,57.0,1,56.0,0,56.0,0
1106,max_effective,20,20,1,3,0.05,0.95,0.9253021539889058,14,53.0,0,54.0,0,53.0,0,55.0,1
1107,max_effective,20,20,1,3,0.05,0.95,0.8937080300368844,10,40.0,1,40.0,1,40.0,1,40.0,1
1108,max_effective,20,20,1,3,0.05,0.95,0.9412481038830066,12,54.0,0,56.0,1,52.0,0,50.0,0
1109,max_effective,20,20,1,3,0.05,0.95,0.9142893613185687,11,56.0,1,55.0,0,55.0,0,56.0,1
1110,max_effective,20,20,1,3,0.05,0.95,0.928354407807204,22,53.0,0,54.0,0,55.0,1,55.0,1
1111,max_effective,20,20,1,3,0.05,0.95,0.9208927439940896,18,50.0,0,53.0,0,54.0,1,54.0,1
1112,max_effective,20,20,1,3,0.05,0.95,0.8357354159737518,6,42.0,1,42.0,1,42.0,1,42.0,1
1113,max_effective,20,20,1,3,0.05,0.95,0.8991889923944765,8,50.0,1,50.0,1,50.0,1,50.0,1
1114,max_effective,20,20,1,3,0.05,0.95,0.9345078716256712,11,51.0,0,51.0,0,52.0,0,53.0,1
1115,max_effective,20,20,1,3,0.05,0.95,0.9423300206893358,21,58.0,0,58.0,0,59.0,1,59.0,1
1116,max_effective,20,20,1,3,0.05,0.95,0.9302646561982304,17,56.0,0,55.0,0,51.0,0,57.0,1
1117,max_effective,20,20,1,3,0.05,0.95,0.925392486740068,14,50.0,0,53.0,1,50.0,0,51.0,0
1118,max_effective,20,20,1,3,0.05,0.95,0.9487000959614716,27,52.0,0,53.0,0,55.0,1,55.0,1
1119,max_effective,20,20,1,3,0.05,0.95,0.8996195073281914,17,56.0,0,57.0,1,56.0,0,54.0,0
1120,max_effective,20,20,1,3,0.05,0.95,0.9233272703148712,12,57.0,1,56.0,0,55.0,0,56.0,0
1121,max_effective,20,20,1,3,0.05,0.95,0.857937836541799,26,54.0,1,54.0,1,53.0,0,52.0,0
1122,max_effective,20,20,1,3,0.05,0.95,0.9425729546490572,31,53.0,0,54.0,0,59.0,1,58.0,0
1123,max_effective,20,20,1,3,0.05,0.95,0.8771886138830043,26,48.0,0,49.0,0,49.0,0,50.0,1
1124,max_effective,20,20,1,3,0.05,0.95,0.9281958638161392,16,51.0,0,53.0,0,56.0,0,57.0,1
1125,max_effective,20,20,1,3,0.05,0.95,0.935987966865442,12,47.0,0,49.0,0,52.0,1,50.0,0
1126,max_effective,20,20,1,3,0.05,0.95,0.927684329592126,6,38.0,1,38.0,1,38.0,1,38.0,1
1127,max_effective,20,20,1,3,0.05,0.95,0.9250297129980704,13,53.0,0,54.0,0,56.0,1,53.0,0
1128,max_effective,20,20,1,3,0.05,0.95,0.932315497305927,8,53.0,0,54.0,0,52.0,0,56.0,1
1129,max_effective,20,20,1,3,0.05,0.95,0.949374551536996,39,55.0,0,58.0,0,59.0,1,58.0,0
1130,max_effective,20,20,1,3,0.05,0.95,0.9209596668966238,21,46.0,0,46.0,0,47.0,0,52.0,1
1131,max_effective,20,20,1,3,0.05,0.95,0.9196792254748252,22,52.0,0,54.0,1,54.0,1,51.0,0
1132,max_effective,20,20,1,3,0.05,0.95,0.9081632277976318,18,57.0,0,59.0,1,58.0,0,59.0,1
1133,max_effective,20,20,1,3,0.05,0.95,0.9446536224910156,15,47.0,0,50.0,0,55.0,1,55.0,1
1134,max_effective,20,20,1,3,0.05,0.95,0.949451833400348,13,51.0,0,54.0,0,55.0,1,54.0,0
1135,max_effective,20,20,1,3,0.05,0.95,0.8825200512404472,11,50.0,0,50.0,0,51.0,1,50.0,0
1136,max_effective,20,20,1,3,0.05,0.95,0.9289970406201982,26,50.0,0,52.0,0,55.0,0,57.0,1
1137,max_effective,20,20,1,3,0.05,0.95,0.9293407492765928,6,33.0,1,33.0,1,33.0,1,33.0,1
1138,max_effective,20,20,1,3,0.05,0.95,0.8656578207435631,8,38.0,1,38.0,1,37.0,0,38.0,1
1139,max_effective,20,20,1,3,0.05,0.95,0.9102583874074748,41,50.0,0,52.0,0,57.0,0,58.0,1
1140,max_effective,20,20,1,3,0.05,0.95,0.8620570352248411,6,40.0,1,40.0,1,40.0,1,40.0,1
1141,max_effective,20,20,1,3,0.05,0.95,0.8726240356660097,4,36.0,1,36.0,1,36.0,1,36.0,1
1142,max_effective,20,20,1,3,0.05,0.95,0.8336399130096211,6,43.0,1,43.0,1,43.0,1,43.0,1
1143,max_effective,20,20,1,3,0.05,0.95,0.9438711623889804,31,51.0,0,53.0,0,59.0,1,58.0,0
1144,max_effective,20,20,1,3,0.05,0.95,0.8430238324017627,14,46.0,0,49.0,1,49.0,1,49.0,1
1145,max_effective,20,20,1,3,0.05,0.95,0.9130020388256446,27,51.0,0,52.0,0,53.0,0,55.0,1
1146,max_effective,20,20,1,3,0.05,0.95,0.8777368772860897,18,55.0,0,57.0,0,60.0,1,60.0,1
1147,max_effective,20,20,1,3,0.05,0.95,0.8977259626590712,18,48.0,0,51.0,0,52.0,1,52.0,1
1148,max_effective,20,20,1,3,0.05,0.95,0.9499304656452564,12,56.0,0,57.0,1,54.0,0,53.0,0
1149,max_effective,20,20,1,3,0.05,0.95,0.8470983515626164,44,54.0,0,56.0,0,57.0,0,58.0,1
1150,max_effective,20,20,1,3,0.05,0.95,0.9435853755401844,13,40.0,1,40.0,1,40.0,1,40.0,1
1151,max_effective,20,20,1,3,0.05,0.95,0.8363406311027844,23,53.0,0,54.0,0,55.0,1,55.0,1
1152,max_effective,20,20,1,3,0.05,0.95,0.9423933042470248,15,56.0,0,56.0,0,58.0,0,59.0,1
1153,max_effective,20,20,1,3,0.05,0.95,0.9197481629278011,14,46.0,0,49.0,0,52.0,1,52.0,1
1154,max_effective,20,20,1,3,0.05,0.95,0.8189502827838114,3,31.0,1,31.0,1,31.0,1,31.0,1
1155,max_effective,20,20,1,3,0.05,0.95,0.9392016724913996,20,58.0,0,59.0,0,60.0,1,60.0,1
1156,max_effective,20,20,1,3,0.05,0.95,0.9125732540384208,5,36.0,1,36.0,1,36.0,1,36.0,1
1157,max_effective,20,20,1,3,0.05,0.95,0.8892195855905802,17,57.0,0,57.0,0,59.0,0,60.0,1
1158,max_effective,20,20,1,3,0.05,0.95,0.9392574409669796,14,55.0,0,56.0,1,54.0,0,54.0,0
1159,max_effective,20,20,1,3,0.05,0.95,0.9289123425480748,17,47.0,0,47.0,0,47.0,0,52.0,1
1160,max_effective,20,20,1,3,0.05,0.95,0.9306579140629452,19,51.0,1,51.0,1,51.0,1,51.0,1
1161,max_effective,20,20,1,3,0.05,0.95,0.8825530199766111,16,47.0,0,49.0,0,51.0,1,51.0,1
1162,max_effective,20,20,1,3,0.05,0.95,0.8607498250528629,14,58.0,0,59.0,1,58.0,0,58.0,0
1163,max_effective,20,20,1,3,0.05,0.95,0.8232973754655216,16,50.0,0,52.0,0,53.0,1,53.0,1
1164,max_effective,20,20,1,3,0.05,0.95,0.949485059325838,33,56.0,0,56.0,0,56.0,0,58.0,1
1165,max_effective,20,20,1,3,0.05,0.95,0.8957253377255456,14,49.0,0,51.0,0,55.0,1,55.0,1
1166,max_effective,20,20,1,3,0.05,0.95,0.8322779773988699,8,43.0,1,43.0,1,43.0,1,43.0,1
1167,max_effective,20,20,1,3,0.05,0.95,0.9286896185601272,32,54.0,0,55.0,0,59.0,1,58.0,0
1168,max_effective,20,20,1,3,0.05,0.95,0.9317445390998338,13,53.0,0,54.0,0,55.0,0,56.0,1
1169,max_effective,20,20,1,3,0.05,0.95,0.9308294351010722,21,49.0,0,51.0,0,55.0,0,56.0,1
1170,max_effective,20,20,1,3,0.05,0.95,0.8984091230171924,15,53.0,0,55.0,0,56.0,1,55.0,0
1171,max_effective,20,20,1,3,0.05,0.95,0.9242039523424292,68,51.0,0,52.0,0,56.0,0,57.0,1
1172,max_effective,20,20,1,3,0.05,0.95,0.903918671447376,14,56.0,0,58.0,1,56.0,0,57.0,0
1173,max_effective,20,20,1,3,0.05,0.95,0.9053647088884564,27,51.0,0,52.0,0,51.0,0,57.0,1
1174,max_effective,20,20,1,3,0.05,0.95,0.9301855335792256,20,48.0,0,51.0,0,54.0,0,58.0,1
1175,max_effective,20,20,1,3,0.05,0.95,0.8116086194218217,7,51.0,1,51.0,1,50.0,0,50.0,0
1176,max_effective,20,20,1,3,0.05,0.95,0.9168277992877112,8,49.0,0,50.0,1,50.0,1,49.0,0
1177,max_effective,20,20,1,3,0.05,0.95,0.9364389691361354,25,48.0,0,51.0,0,56.0,0,59.0,1
1178,max_effective,20,20,1,3,0.05,0.95,0.9103436679177592,9,40.0,1,40.0,1,40.0,1,40.0,1
1179,max_effective,20,20,1,3,0.05,0.95,0.930933108708026,13,52.0,0,53.0,0,56.0,1,54.0,0
1180,max_effective,20,20,1,3,0.05,0.95,0.94905105181242,39,50.0,0,52.0,0,56.0,0,57.0,1
1181,max_effective,20,20,1,3,0.05,0.95,0.9409985756249124,18,52.0,0,53.0,0,55.0,0,57.0,1
1182,max_effective,20,20,1,3,0.05,0.95,0.875346780289975,7,44.0,1,44.0,1,44.0,1,43.0,0
1183,max_effective,20,20,1,3,0.05,0.95,0.813071044141364,5,37.0,1,37.0,1,37.0,1,37.0,1
1184,max_effective,20,20,1,3,0.05,0.95,0.8900825877402911,14,52.0,0,54.0,0,55.0,0,57.0,1
1185,max_effective,20,20,1,3,0.05,0.95,0.9248189868519808,23,54.0,0,56.0,1,56.0,1,56.0,1
1186,max_effective,20,20,1,3,0.05,0.95,0.9264657464790969,27,51.0,0,53.0,0,57.0,1,57.0,1
1187,max_effective,20,20,1,3,0.05,0.95,0.8486763446882324,8,38.0,1,38.0,1,38.0,1,38.0,1
1188,max_effective,20,20,1,3,0.05,0.95,0.9099410302409564,11,52.0,0,53.0,1,53.0,1,52.0,0
1189,max_effective,20,20,1,3,0.05,0.95,0.9195729250634176,14,55.0,0,55.0,0,58.0,0,59.0,1
1190,max_effective,20,20,1,3,0.05,0.95,0.9240077093653012,38,58.0,1,58.0,1,57.0,0,58.0,1
1191,max_effective,20,20,1,3,0.05,0.95,0.9389125931112364,46,56.0,0,58.0,0,59.0,0,60.0,1
1192,max_effective,20,20,1,3,0.05,0.95,0.8712117770590124,5,30.0,1,30.0,1,30.0,1,30.0,1
1193,max_effective,20,20,1,3,0.05,0.95,0.9202369587213112,19,53.0,0,54.0,0,51.0,0,58.0,1
1194,max_effective,20,20,1,3,0.05,0.95,0.9035897809157438,28,54.0,0,58.0,0,59.0,1,58.0,0
1195,max_effective,20,20,1,3,0.05,0.95,0.9477891338427809,21,55.0,0,55.0,0,60.0,1,59.0,0
1196,max_effective,20,20,1,3,0.05,0.95,0.8944186870438152,5,39.0,1,39.0,1,39.0,1,39.0,1
1197,max_effective,20,20,1,3,0.05,0.95,0.9416744794409512,13,53.0,0,55.0,1,55.0,1,53.0,0
1198,max_effective,20,20,1,3,0.05,0.95,0.895168815959436,8,53.0,0,54.0,1,54.0,1,53.0,0
1199,max_effective,20,20,1,3,0.05,0.95,0.9070892549866828,8,49.0,0,49.0,0,50.0,1,49.0,0
1200,max_effective,20,20,1,3,0.05,0.95,0.8496210095925162,7,45.0,1,45.0,1,45.0,1,45.0,1
1201,max_effective,20,20,1,3,0.05,0.95,0.889970423381538,6,41.0,1,41.0,1,41.0,1,41.0,1
1202,max_effective,20,20,1,3,0.05,0.95,0.949491508274502,9,51.0,1,51.0,1,51.0,1,49.0,0
1203,max_effective,20,20,1,3,0.05,0.95,0.9344599640140988,17,50.0,0,53.0,0,55.0,1,55.0,1
1204,max_effective,20,20,1,3,0.05,0.95,0.9069705285974408,10,54.0,1,54.0,1,52.0,0,51.0,0
1205,max_effective,20,20,1,3,0.05,0.95,0.9449649439935676,67,56.0,0,57.0,1,57.0,1,57.0,1
1206,max_effective,20,20,1,3,0.05,0.95,0.8951177561650138,14,50.0,0,49.0,0,53.0,0,55.0,1
1207,max_effective,20,20,1,3,0.05,0.95,0.9499479636735344,12,56.0,0,58.0,1,55.0,0,58.0,1
1208,max_effective,20,20,1,3,0.05,0.95,0.9117704791725056,11,49.0,0,54.0,1,52.0,0,49.0,0
1209,max_effective,20,20,1,3,0.05,0.95,0.9217084690295356,23,54.0,0,54.0,0,59.0,1,59.0,1
1210,max_effective,20,20,1,3,0.05,0.95,0.9280617455273624,23,52.0,0,53.0,0,55.0,0,58.0,1
1211,max_effective,20,20,1,3,0.05,0.95,0.9456736663839604,35,58.0,0,58.0,0,60.0,1,60.0,1
1212,max_effective,20,20,1,3,0.05,0.95,0.8577434284102677,12,45.0,1,45.0,1,45.0,1,45.0,1
1213,max_effective,20,20,1,3,0.05,0.95,0.9394173747273304,65,50.0,0,53.0,0,57.0,0,59.0,1
1214,max_effective,20,20,1,3,0.05,0.95,0.8626680878746733,12,47.0,1,47.0,1,47.0,1,47.0,1
1215,max_effective,20,20,1,3,0.05,0.95,0.8084615172874701,8,35.0,1,35.0,1,35.0,1,35.0,1
1216,max_effective,20,20,1,3,0.05,0.95,0.946361816857928,20,55.0,0,57.0,0,59.0,1,59.0,1
1217,max_effective,20,20,1,3,0.05,0.95,0.9147451581664992,11,52.0,0,54.0,0,51.0,0,58.0,1
1218,max_effective,20,20,1,3,0.05,0.95,0.9214507614401066,17,55.0,0,56.0,0,57.0,0,59.0,1
1219,max_effective,20,20,1,3,0.05,0.95,0.946443818726624,22,53.0,0,57.0,0,60.0,1,58.0,0
1220,max_effective,20,20,1,3,0.05,0.95,0.8896240251801039,18,58.0,0,59.0,1,58.0,0,58.0,0
1221,max_effective,20,20,1,3,0.05,0.95,0.9240451901437412,24,56.0,0,57.0,0,59.0,1,59.0,1
1222,max_effective,20,20,1,3,0.05,0.95,0.9379453002108828,16,59.0,1,59.0,1,59.0,1,58.0,0
1223,max_effective,20,20,1,3,0.05,0.95,0.9026237673078836,41,47.0,0,52.0,0,54.0,0,56.0,1
1224,max_effective,20,20,1,3,0.05,0.95,0.8423201954207363,7,40.0,1,40.0,1,40.0,1,40.0,1
1225,max_effective,20,20,1,3,0.05,0.95,0.9476200979967032,16,54.0,0,57.0,1,57.0,1,55.0,0
1226,max_effective,20,20,1,3,0.05,0.95,0.8463933105969474,6,45.0,1,45.0,1,45.0,1,45.0,1
1227,max_effective,20,20,1,3,0.05,0.95,0.8846302104441642,6,35.0,1,35.0,1,35.0,1,35.0,1
1228,max_effective,20,20,1,3,0.05,0.95,0.9177723012029304,8,55.0,1,55.0,1,52.0,0,53.0,0
1229,max_effective,20,20,1,3,0.05,0.95,0.9425125796004168,31,53.0,0,56.0,0,60.0,1,60.0,1
1230,max_effective,20,20,1,3,0.05,0.95,0.9183189311852988,11,53.0,0,55.0,1,53.0,0,54.0,0
1231,max_effective,20,20,1,3,0.05,0.95,0.9404164651459936,26,54.0,1,54.0,1,50.0,0,51.0,0
1232,max_effective,20,20,1,3,0.05,0.95,0.9000847283015906,8,43.0,1,43.0,1,42.0,0,43.0,1
1233,max_effective,20,20,1,3,0.05,0.95,0.8678088636923766,25,45.0,0,49.0,0,52.0,0,53.0,1
1234,max_effective,20,20,1,3,0.05,0.95,0.8530309568383921,25,52.0,0,53.0,0,56.0,1,55.0,0
1235,max_effective,20,20,1,3,0.05,0.95,0.8729238348027728,16,45.0,0,47.0,0,46.0,0,48.0,1
1236,max_effective,20,20,1,3,0.05,0.95,0.9014995262816676,17,55.0,0,54.0,0,58.0,0,60.0,1
1237,max_effective,20,20,1,3,0.05,0.95,0.9492390311167248,19,49.0,0,49.0,0,51.0,0,53.0,1
1238,max_effective,20,20,1,3,0.05,0.95,0.9300747815080652,44,55.0,0,55.0,0,58.0,1,56.0,0
1239,max_effective,20,20,1,3,0.05,0.95,0.9352215570734618,57,50.0,0,51.0,0,53.0,1,52.0,0
1240,max_effective,20,20,1,3,0.05,0.95,0.898542891070903,49,57.0,0,59.0,0,59.0,0,60.0,1
1241,max_effective,20,20,1,3,0.05,0.95,0.9151548356879692,27,58.0,0,58.0,0,59.0,1,58.0,0
1242,max_effective,20,20,1,3,0.05,0.95,0.8709792779597584,5,36.0,1,36.0,1,36.0,1,36.0,1
1243,max_effective,20,20,1,3,0.05,0.95,0.7741091897177795,21,49.0,0,50.0,0,52.0,0,55.0,1
1244,max_effective,20,20,1,3,0.05,0.95,0.9418959033769216,19,48.0,0,53.0,0,49.0,0,56.0,1
1245,max_effective,20,20,1,3,0.05,0.95,0.8784793093893687,9,46.0,0,47.0,1,47.0,1,47.0,1
1246,max_effective,20,20,1,3,0.05,0.95,0.9335630433924396,25,54.0,0,55.0,0,58.0,0,60.0,1
1247,max_effective,20,20,1,3,0.05,0.95,0.8867283679770237,15,53.0,0,54.0,0,56.0,1,53.0,0
1248,max_effective,20,20,1,3,0.05,0.95,0.9477060429640588,25,47.0,0,51.0,0,57.0,0,58.0,1
1249,max_effective,20,20,1,3,0.05,0.95,0.9111187485999956,33,54.0,0,54.0,0,58.0,1,57.0,0
1250,max_effective,20,20,1,3,0.05,0.95,0.8867758471748343,9,50.0,1,49.0,0,47.0,0,49.0,0
1251,max_effective,20,20,1,3,0.05,0.95,0.9117800692487874,16,46.0,0,47.0,0,51.0,0,53.0,1
1252,max_effective,20,20,1,3,0.05,0.95,0.931175249724532,23,56.0,0,55.0,0,60.0,1,60.0,1
1253,max_effective,20,20,1,3,0.05,0.95,0.9413476926312946,20,56.0,0,56.0,0,54.0,0,58.0,1
1254,max_effective,20,20,1,3,0.05,0.95,0.9339730640969632,36,54.0,0,57.0,0,57.0,0,59.0,1
1255,max_effective,20,20,1,3,0.05,0.95,0.9393091614012488,14,50.0,0,52.0,0,53.0,0,54.0,1
1256,max_effective,20,20,1,3,0.05,0.95,0.8856483518749444,15,52.0,0,56.0,0,58.0,1,58.0,1
1257,max_effective,20,20,1,3,0.05,0.95,0.8732671965045599,7,36.0,1,36.0,1,36.0,1,36.0,1
1258,max_effective,20,20,1,3,0.05,0.95,0.9187200660023468,23,52.0,0,53.0,0,56.0,1,56.0,1
1259,max_effective,20,20,1,3,0.05,0.95,0.8698394934372754,14,52.0,0,51.0,0,48.0,0,54.0,1
1260,max_effective,20,20,1,3,0.05,0.95,0.9463921184626852,22,50.0,0,51.0,0,55.0,1,55.0,1
1261,max_effective,20,20,1,3,0.05,0.95,0.8275711207410733,14,53.0,0,54.0,1,54.0,1,54.0,1
1262,max_effective,20,20,1,3,0.05,0.95,0.9401578225995156,31,55.0,0,54.0,0,56.0,1,55.0,0
1263,max_effective,20,20,1,3,0.05,0.95,0.9308362720716504,27,55.0,0,55.0,0,58.0,1,58.0,1
1264,max_effective,20,20,1,3,0.05,0.95,0.9475463700049988,26,53.0,0,53.0,0,56.0,1,54.0,0
1265,max_effective,20,20,1,3,0.05,0.95,0.9316887613758364,44,59.0,1,59.0,1,59.0,1,59.0,1
1266,max_effective,20,20,1,3,0.05,0.95,0.9357678121821332,14,50.0,0,52.0,1,52.0,1,49.0,0
1267,max_effective,20,20,1,3,0.05,0.95,0.787372804221996,6,38.0,1,38.0,1,38.0,1,38.0,1
1268,max_effective,20,20,1,3,0.05,0.95,0.9266650348164404,33,56.0,1,56.0,1,53.0,0,55.0,0
1269,max_effective,20,20,1,3,0.05,0.95,0.9385246527283986,11,50.0,0,50.0,0,54.0,1,51.0,0
1270,max_effective,20,20,1,3,0.05,0.95,0.8874316615929583,10,45.0,1,45.0,1,44.0,0,44.0,0
1271,max_effective,20,20,1,3,0.05,0.95,0.9140372505723796,7,39.0,1,39.0,1,39.0,1,39.0,1
1272,max_effective,20,20,1,3,0.05,0.95,0.9253470848627152,10,50.0,0,53.0,1,53.0,1,51.0,0
1273,max_effective,20,20,1,3,0.05,0.95,0.947256298550594,16,56.0,0,57.0,1,54.0,0,56.0,0
1274,max_effective,20,20,1,3,0.05,0.95,0.7892367458593251,6,36.0,1,36.0,1,36.0,1,36.0,1
1275,max_effective,20,20,1,3,0.05,0.95,0.9303509541856984,36,51.0,0,51.0,0,53.0,1,51.0,0
1276,max_effective,20,20,1,3,0.05,0.95,0.8801502823504985,11,49.0,0,52.0,1,51.0,0,49.0,0
1277,max_effective,20,20,1,3,0.05,0.95,0.6753268038189234,4,34.0,1,34.0,1,34.0,1,34.0,1
1278,max_effective,20,20,1,3,0.05,0.95,0.9443060868641469,39,51.0,0,51.0,0,53.0,0,54.0,1
1279,max_effective,20,20,1,3,0.05,0.95,0.8984824890377042,20,48.0,0,48.0,0,48.0,0,54.0,1
1280,max_effective,20,20,1,3,0.05,0.95,0.8926659615838953,9,47.0,1,47.0,1,47.0,1,47.0,1
1281,max_effective,20,20,1,3,0.05,0.95,0.929712840290614,38,50.0,0,53.0,0,57.0,0,59.0,1
1282,max_effective,20,20,1,3,0.05,0.95,0.8586718955153463,10,45.0,1,45.0,1,45.0,1,45.0,1
1283,max_effective,20,20,1,3,0.05,0.95,0.9179311978973728,14,55.0,0,59.0,1,57.0,0,55.0,0
1284,max_effective,20,20,1,3,0.05,0.95,0.9441408384790452,8,51.0,1,51.0,1,47.0,0,50.0,0
1285,max_effective,20,20,1,3,0.05,0.95,0.9140866140728204,5,45.0,1,45.0,1,45.0,1,45.0,1
1286,max_effective,20,20,1,3,0.05,0.95,0.8845325521617561,43,54.0,0,57.0,0,59.0,1,59.0,1
1287,max_effective,20,20,1,3,0.05,0.95,0.8424275379869557,10,52.0,0,52.0,0,54.0,1,54.0,1
1288,max_effective,20,20,1,3,0.05,0.95,0.9141196205434312,4,34.0,1,34.0,1,34.0,1,34.0,1
1289,max_effective,20,20,1,3,0.05,0.95,0.921472236122836,14,53.0,0,54.0,1,52.0,0,53.0,0
1290,max_effective,20,20,1,3,0.05,0.95,0.9188838919387876,11,44.0,1,44.0,1,44.0,1,44.0,1
1291,max_effective,20,20,1,3,0.05,0.95,0.9280604472051328,19,49.0,0,52.0,0,51.0,0,54.0,1
1292,max_effective,20,20,1,3,0.05,0.95,0.9260804748605298,32,55.0,1,55.0,1,54.0,0,53.0,0
1293,max_effective,20,20,1,3,0.05,0.95,0.9227571183198504,23,55.0,0,57.0,0,59.0,1,58.0,0
1294,max_effective,20,20,1,3,0.05,0.95,0.9095842334807864,16,52.0,0,54.0,0,56.0,0,58.0,1
1295,max_effective,20,20,1,3,0.05,0.95,0.7816115562966242,8,49.0,0,50.0,1,49.0,0,48.0,0
1296,max_effective,20,20,1,3,0.05,0.95,0.941593125252776,7,57.0,1,57.0,1,55.0,0,53.0,0
1297,max_effective,20,20,1,3,0.05,0.95,0.8555875851878898,8,48.0,0,49.0,1,49.0,1,49.0,1
1298,max_effective,20,20,1,3,0.05,0.95,0.9350026052640656,16,51.0,0,53.0,0,55.0,1,54.0,0
1299,max_effective,20,20,1,3,0.05,0.95,0.9284666156273274,49,53.0,0,53.0,0,56.0,1,54.0,0
1300,max_effective,20,20,1,3,0.05,0.95,0.94791152297244,16,56.0,0,56.0,0,59.0,1,59.0,1
1301,max_effective,20,20,1,3,0.05,0.95,0.9267080494196208,7,37.0,1,37.0,1,37.0,1,37.0,1
1302,max_effective,20,20,1,3,0.05,0.95,0.9380153436097732,13,58.0,1,58.0,1,57.0,0,55.0,0
1303,max_effective,20,20,1,3,0.05,0.95,0.8149515761109237,10,45.0,1,45.0,1,45.0,1,45.0,1
1304,max_effective,20,20,1,3,0.05,0.95,0.9413639259890882,38,56.0,0,57.0,1,55.0,0,57.0,1
1305,max_effective,20,20,1,3,0.05,0.95,0.9056099208904278,5,40.0,1,40.0,1,40.0,1,40.0,1
1306,max_effective,20,20,1,3,0.05,0.95,0.9492429210213577,18,51.0,0,52.0,0,56.0,0,59.0,1
1307,max_effective,20,20,1,3,0.05,0.95,0.9403828581602528,10,54.0,1,53.0,0,51.0,0,48.0,0
1308,max_effective,20,20,1,3,0.05,0.95,0.94296499155781,7,37.0,1,37.0,1,37.0,1,37.0,1
1309,max_effective,20,20,1,3,0.05,0.95,0.8611314192034435,12,46.0,0,46.0,0,48.0,1,48.0,1
1310,max_effective,20,20,1,3,0.05,0.95,0.9257979790427844,13,53.0,0,54.0,0,56.0,1,56.0,1
1311,max_effective,20,20,1,3,0.05,0.95,0.9260932267758062,14,45.0,0,48.0,1,48.0,1,47.0,0
1312,max_effective,20,20,1,3,0.05,0.95,0.8624231717621778,11,47.0,1,47.0,1,47.0,1,47.0,1
1313,max_effective,20,20,1,3,0.05,0.95,0.8945631566639692,23,55.0,1,55.0,1,54.0,0,53.0,0
1314,max_effective,20,20,1,3,0.05,0.95,0.9422593139149036,19,43.0,0,46.0,0,48.0,0,50.0,1
1315,max_effective,20,20,1,3,0.05,0.95,0.9436658953110318,7,49.0,1,49.0,1,49.0,1,49.0,1
1316,max_effective,20,20,1,3,0.05,0.95,0.9350021515426828,17,53.0,0,53.0,0,52.0,0,55.0,1
1317,max_effective,20,20,1,3,0.05,0.95,0.9132402028677856,12,41.0,1,41.0,1,41.0,1,41.0,1
1318,max_effective,20,20,1,3,0.05,0.95,0.9449970558026366,19,50.0,0,53.0,1,52.0,0,51.0,0
1319,max_effective,20,20,1,3,0.05,0.95,0.9496704177941842,15,58.0,0,58.0,0,60.0,1,58.0,0
1320,max_effective,20,20,1,3,0.05,0.95,0.9288573877449838,50,51.0,0,55.0,0,60.0,1,60.0,1
1321,max_effective,20,20,1,3,0.05,0.95,0.903403436143142,13,53.0,0,54.0,0,56.0,1,55.0,0
1322,max_effective,20,20,1,3,0.05,0.95,0.9414069620990808,17,60.0,1,60.0,1,60.0,1,60.0,1
1323,max_effective,20,20,1,3,0.05,0.95,0.9266882366045968,16,56.0,1,56.0,1,56.0,1,56.0,1
1324,max_effective,20,20,1,3,0.05,0.95,0.897277901014085,44,52.0,0,53.0,0,53.0,0,55.0,1
1325,max_effective,20,20,1,3,0.05,0.95,0.7934755974653944,11,46.0,1,46.0,1,46.0,1,46.0,1
1326,max_effective,20,20,1,3,0.05,0.95,0.9362304727476778,13,53.0,0,53.0,0,55.0,1,54.0,0
1327,max_effective,20,20,1,3,0.05,0.95,0.9283283275669744,7,48.0,1,48.0,1,48.0,1,46.0,0
1328,max_effective,20,20,1,3,0.05,0.95,0.8698799331064475,23,51.0,0,53.0,0,55.0,0,56.0,1
1329,max_effective,20,20,1,3,0.05,0.95,0.9176222970433084,23,54.0,0,55.0,0,56.0,0,57.0,1
1330,max_effective,20,20,1,3,0.05,0.95,0.9321490557147788,66,58.0,0,58.0,0,59.0,1,58.0,0
1331,max_effective,20,20,1,3,0.05,0.95,0.9388223249125534,10,57.0,1,57.0,1,57.0,1,57.0,1
1332,max_effective,20,20,1,3,0.05,0.95,0.934611649399524,21,54.0,0,54.0,0,58.0,0,60.0,1
1333,max_effective,20,20,1,3,0.05,0.95,0.9058453172763228,21,53.0,1,53.0,1,53.0,1,53.0,1
1334,max_effective,20,20,1,3,0.05,0.95,0.9238443593738436,17,55.0,0,56.0,0,58.0,1,57.0,0
1335,max_effective,20,20,1,3,0.05,0.95,0.8514458056502738,5,37.0,1,37.0,1,37.0,1,37.0,1
1336,max_effective,20,20,1,3,0.05,0.95,0.8926125910293876,14,53.0,0,55.0,1,54.0,0,54.0,0
1337,max_effective,20,20,1,3,0.05,0.95,0.9399080768174046,31,57.0,0,58.0,0,59.0,1,59.0,1
1338,max_effective,20,20,1,3,0.05,0.95,0.8831442922082546,22,54.0,0,54.0,0,55.0,1,55.0,1
1339,max_effective,20,20,1,3,0.05,0.95,0.932318262703515,12,52.0,0,51.0,0,54.0,1,54.0,1
1340,max_effective,20,20,1,3,0.05,0.95,0.8457514830461267,6,49.0,1,49.0,1,48.0,0,49.0,1
1341,max_effective,20,20,1,3,0.05,0.95,0.9136337134376749,14,55.0,0,56.0,1,56.0,1,56.0,1
1342,max_effective,20,20,1,3,0.05,0.95,0.9226237216975984,15,52.0,0,50.0,0,55.0,1,49.0,0
1343,max_effective,20,20,1,3,0.05,0.95,0.8273583522636896,7,48.0,1,48.0,1,47.0,0,48.0,1
1344,max_effective,20,20,1,3,0.05,0.95,0.9408208161274532,26,52.0,0,55.0,0,58.0,0,60.0,1
1345,max_effective,20,20,1,3,0.05,0.95,0.8902435311343299,15,46.0,0,46.0,0,47.0,1,47.0,1
1346,max_effective,20,20,1,3,0.05,0.95,0.8997074854482972,18,48.0,0,50.0,0,54.0,1,54.0,1
1347,max_effective,20,20,1,3,0.05,0.95,0.8460316535716754,10,46.0,1,46.0,1,46.0,1,46.0,1
1348,max_effective,20,20,1,3,0.05,0.95,0.932341459057034,10,58.0,0,58.0,0,59.0,0,60.0,1
1349,max_effective,20,20,1,3,0.05,0.95,0.8545945452507426,12,48.0,0,49.0,0,49.0,0,50.0,1
1350,max_effective,20,20,1,3,0.05,0.95,0.943570162298243,6,36.0,1,36.0,1,36.0,1,36.0,1
1351,max_effective,20,20,1,3,0.05,0.95,0.8570051821151528,8,55.0,1,55.0,1,52.0,0,54.0,0
1352,max_effective,20,20,1,3,0.05,0.95,0.919450048080334,19,51.0,0,51.0,0,53.0,0,55.0,1
1353,max_effective,20,20,1,3,0.05,0.95,0.775780703455516,11,41.0,1,41.0,1,41.0,1,41.0,1
1354,max_effective,20,20,1,3,0.05,0.95,0.9076664046494164,10,46.0,0,46.0,0,45.0,0,48.0,1
1355,max_effective,20,20,1,3,0.05,0.95,0.9227059527378264,17,56.0,0,57.0,1,54.0,0,57.0,1
1356,max_effective,20,20,1,3,0.05,0.95,0.8861011379023063,31,47.0,0,47.0,0,51.0,1,47.0,0
1357,max_effective,20,20,1,3,0.05,0.95,0.8974407222086249,35,57.0,1,56.0,0,56.0,0,56.0,0
1358,max_effective,20,20,1,3,0.05,0.95,0.8975196216948504,5,42.0,1,42.0,1,42.0,1,42.0,1
1359,max_effective,20,20,1,3,0.05,0.95,0.8533705473449753,23,49.0,0,53.0,0,54.0,0,57.0,1
1360,max_effective,20,20,1,3,0.05,0.95,0.8824946058322674,9,54.0,0,55.0,1,55.0,1,55.0,1
1361,max_effective,20,20,1,3,0.05,0.95,0.8997454765437669,10,47.0,1,47.0,1,47.0,1,47.0,1
1362,max_effective,20,20,1,3,0.05,0.95,0.915745590359996,14,47.0,0,50.0,0,53.0,1,52.0,0
1363,max_effective,20,20,1,3,0.05,0.95,0.9191897871447988,7,50.0,1,50.0,1,47.0,0,50.0,1
1364,max_effective,20,20,1,3,0.05,0.95,0.9418340253006446,33,55.0,1,54.0,0,54.0,0,53.0,0
1365,max_effective,20,20,1,3,0.05,0.95,0.9073849963409208,8,49.0,0,50.0,0,50.0,0,51.0,1
1366,max_effective,20,20,1,3,0.05,0.95,0.9414732625856412,22,54.0,0,55.0,0,59.0,1,58.0,0
1367,max_effective,20,20,1,3,0.05,0.95,0.8835516498484475,25,57.0,0,57.0,0,58.0,0,59.0,1
1368,max_effective,20,20,1,3,0.05,0.95,0.945361461474666,26,51.0,0,51.0,0,55.0,0,57.0,1
1369,max_effective,20,20,1,3,0.05,0.95,0.8927552446036554,12,45.0,1,45.0,1,44.0,0,43.0,0
1370,max_effective,20,20,1,3,0.05,0.95,0.9217220576164634,6,37.0,1,37.0,1,37.0,1,37.0,1
1371,max_effective,20,20,1,3,0.05,0.95,0.943568607078723,12,55.0,0,55.0,0,56.0,0,57.0,1
1372,max_effective,20,20,1,3,0.05,0.95,0.9494943036808576,11,49.0,0,50.0,1,46.0,0,50.0,1
1373,max_effective,20,20,1,3,0.05,0.95,0.923344358888298,75,57.0,0,58.0,0,59.0,1,56.0,0
1374,max_effective,20,20,1,3,0.05,0.95,0.8252358660302841,5,35.0,1,35.0,1,35.0,1,35.0,1
1375,max_effective,20,20,1,3,0.05,0.95,0.93867259576725,13,50.0,0,50.0,0,55.0,1,53.0,0
1376,max_effective,20,20,1,3,0.05,0.95,0.9431169048281436,27,52.0,0,53.0,0,57.0,0,58.0,1
1377,max_effective,20,20,1,3,0.05,0.95,0.94430939417252,61,57.0,0,57.0,0,59.0,1,58.0,0
1378,max_effective,20,20,1,3,0.05,0.95,0.8561011601198664,7,56.0,1,56.0,1,53.0,0,53.0,0
1379,max_effective,20,20,1,3,0.05,0.95,0.91314278913965,12,44.0,0,46.0,1,46.0,1,46.0,1
1380,max_effective,20,20,1,3,0.05,0.95,0.8761023584907689,17,58.0,0,58.0,0,58.0,0,59.0,1
1381,max_effective,20,20,1,3,0.05,0.95,0.7861623143235378,5,40.0,1,40.0,1,40.0,1,40.0,1
1382,max_effective,20,20,1,3,0.05,0.95,0.8892509955325268,23,53.0,0,53.0,0,54.0,1,53.0,0
1383,max_effective,20,20,1,3,0.05,0.95,0.9416397990406362,19,52.0,0,56.0,1,55.0,0,55.0,0
1384,max_effective,20,20,1,3,0.05,0.95,0.8936909362635274,33,53.0,0,54.0,0,54.0,0,57.0,1
1385,max_effective,20,20,1,3,0.05,0.95,0.9497144762624824,28,58.0,0,59.0,0,60.0,1,59.0,0
1386,max_effective,20,20,1,3,0.05,0.95,0.908078968753722,19,46.0,1,46.0,1,46.0,1,46.0,1
1387,max_effective,20,20,1,3,0.05,0.95,0.8794984449603762,10,48.0,1,48.0,1,48.0,1,47.0,0
1388,max_effective,20,20,1,3,0.05,0.95,0.944113924202312,24,55.0,0,58.0,0,60.0,1,58.0,0
1389,max_effective,20,20,1,3,0.05,0.95,0.8927946800242362,6,50.0,1,49.0,0,48.0,0,49.0,0
1390,max_effective,20,20,1,3,0.05,0.95,0.9486054378262376,11,48.0,0,53.0,1,53.0,1,53.0,1
1391,max_effective,20,20,1,3,0.05,0.95,0.8418092973070583,6,37.0,1,37.0,1,37.0,1,37.0,1
1392,max_effective,20,20,1,3,0.05,0.95,0.9327081018946192,13,55.0,0,56.0,0,57.0,1,55.0,0
1393,max_effective,20,20,1,3,0.05,0.95,0.9082025158687018,16,49.0,0,51.0,0,53.0,0,54.0,1
1394,max_effective,20,20,1,3,0.05,0.95,0.879608739639426,12,54.0,1,50.0,0,49.0,0,49.0,0
1395,max_effective,20,20,1,3,0.05,0.95,0.868857295127587,18,56.0,0,57.0,1,57.0,1,57.0,1
1396,max_effective,20,20,1,3,0.05,0.95,0.867162578979758,7,38.0,1,38.0,1,38.0,1,38.0,1
1397,max_effective,20,20,1,3,0.05,0.95,0.92750682366351,11,53.0,0,53.0,0,52.0,0,54.0,1
1398,max_effective,20,20,1,3,0.05,0.95,0.9107876079317014,18,47.0,0,50.0,0,51.0,0,52.0,1
1399,max_effective,20,20,1,3,0.05,0.95,0.9015703436308248,15,52.0,1,51.0,0,47.0,0,51.0,0
1400,max_effective,20,20,1,3,0.05,0.95,0.944079580801452,18,58.0,0,58.0,0,59.0,0,60.0,1
1401,max_effective,20,20,1,3,0.05,0.95,0.949379293323526,15,56.0,1,55.0,0,56.0,1,54.0,0
1402,max_effective,20,20,1,3,0.05,0.95,0.9464603787015096,17,50.0,0,53.0,1,52.0,0,53.0,1
1403,max_effective,20,20,1,3,0.05,0.95,0.9277905074857232,28,55.0,0,56.0,0,57.0,0,59.0,1
1404,max_effective,20,20,1,3,0.05,0.95,0.8771898256996119,7,42.0,1,42.0,1,42.0,1,42.0,1
1405,max_effective,20,20,1,3,0.05,0.95,0.8501510586447766,7,52.0,1,52.0,1,50.0,0,52.0,1
1406,max_effective,20,20,1,3,0.05,0.95,0.9333163781001002,16,47.0,1,47.0,1,47.0,1,47.0,1
1407,max_effective,20,20,1,3,0.05,0.95,0.9438273269629268,48,49.0,0,52.0,0,58.0,1,58.0,1
1408,max_effective,20,20,1,3,0.05,0.95,0.9452016931591276,14,55.0,0,55.0,0,60.0,1,58.0,0
1409,max_effective,20,20,1,3,0.05,0.95,0.9172650923581128,12,51.0,0,51.0,0,52.0,0,54.0,1
1410,max_effective,20,20,1,3,0.05,0.95,0.9089945796271682,26,58.0,1,58.0,1,58.0,1,58.0,1
1411,max_effective,20,20,1,3,0.05,0.95,0.8967285023124371,6,39.0,1,39.0,1,39.0,1,39.0,1
1412,max_effective,20,20,1,3,0.05,0.95,0.9275901620949858,12,51.0,0,54.0,0,54.0,0,55.0,1
1413,max_effective,20,20,1,3,0.05,0.95,0.8653846086327271,6,33.0,1,33.0,1,33.0,1,32.0,0
1414,max_effective,20,20,1,3,0.05,0.95,0.9427979050035122,19,51.0,0,55.0,1,54.0,0,52.0,0
1415,max_effective,20,20,1,3,0.05,0.95,0.9396562856059434,32,43.0,0,46.0,0,49.0,0,53.0,1
1416,max_effective,20,20,1,3,0.05,0.95,0.9332314856364046,27,52.0,1,52.0,1,50.0,0,51.0,0
1417,max_effective,20,20,1,3,0.05,0.95,0.8477843213259387,11,51.0,1,51.0,1,50.0,0,49.0,0
1418,max_effective,20,20,1,3,0.05,0.95,0.9473571235348106,14,59.0,1,59.0,1,59.0,1,59.0,1
1419,max_effective,20,20,1,3,0.05,0.95,0.9213377933893594,23,48.0,0,49.0,0,51.0,0,55.0,1
1420,max_effective,20,20,1,3,0.05,0.95,0.8508364288146194,8,43.0,1,43.0,1,43.0,1,43.0,1
1421,max_effective,20,20,1,3,0.05,0.95,0.942334885355774,3,26.0,1,26.0,1,26.0,1,26.0,1
1422,max_effective,20,20,1,3,0.05,0.95,0.9321431136654476,11,56.0,1,55.0,0,52.0,0,53.0,0
1423,max_effective,20,20,1,3,0.05,0.95,0.94466801617983,5,41.0,1,41.0,1,41.0,1,41.0,1
1424,max_effective,20,20,1,3,0.05,0.95,0.9204639349502092,24,45.0,0,49.0,0,57.0,1,57.0,1
1425,max_effective,20,20,1,3,0.05,0.95,0.8720725187738877,10,47.0,0,47.0,0,49.0,1,48.0,0
1426,max_effective,20,20,1,3,0.05,0.95,0.9360759168254102,9,53.0,0,53.0,0,54.0,1,53.0,0
1427,max_effective,20,20,1,3,0.05,0.95,0.9318957224782763,39,52.0,0,53.0,0,57.0,0,58.0,1
1428,max_effective,20,20,1,3,0.05,0.95,0.9338611337441104,9,39.0,1,39.0,1,39.0,1,39.0,1
1429,max_effective,20,20,1,3,0.05,0.95,0.8995780150709106,12,57.0,0,57.0,0,58.0,1,58.0,1
1430,max_effective,20,20,1,3,0.05,0.95,0.9289345821486272,12,51.0,1,51.0,1,51.0,1,50.0,0
1431,max_effective,20,20,1,3,0.05,0.95,0.926153379275672,12,50.0,0,50.0,0,53.0,1,50.0,0
1432,max_effective,20,20,1,3,0.05,0.95,0.8180709271556211,8,42.0,1,42.0,1,42.0,1,42.0,1
1433,max_effective,20,20,1,3,0.05,0.95,0.941189911725754,14,51.0,0,53.0,0,55.0,1,53.0,0
1434,max_effective,20,20,1,3,0.05,0.95,0.8302201661243076,8,50.0,1,48.0,0,47.0,0,48.0,0
1435,max_effective,20,20,1,3,0.05,0.95,0.8947124992831804,10,50.0,0,51.0,1,50.0,0,48.0,0
1436,max_effective,20,20,1,3,0.05,0.95,0.8561956391632344,2,24.0,1,24.0,1,24.0,1,24.0,1
1437,max_effective,20,20,1,3,0.05,0.95,0.9198696076797336,14,53.0,0,56.0,0,53.0,0,58.0,1
1438,max_effective,20,20,1,3,0.05,0.95,0.9467586340652692,10,46.0,0,47.0,1,47.0,1,46.0,0
1439,max_effective,20,20,1,3,0.05,0.95,0.9278287876651806,40,55.0,0,56.0,0,59.0,1,57.0,0
1440,max_effective,20,20,1,3,0.05,0.95,0.8912797675221602,10,51.0,0,53.0,1,51.0,0,53.0,1
1441,max_effective,20,20,1,3,0.05,0.95,0.847713470023937,5,39.0,1,39.0,1,39.0,1,39.0,1
1442,max_effective,20,20,1,3,0.05,0.95,0.9328433982682252,24,50.0,0,52.0,0,58.0,1,58.0,1
1443,max_effective,20,20,1,3,0.05,0.95,0.949597650753082,34,52.0,0,52.0,0,59.0,0,60.0,1
1444,max_effective,20,20,1,3,0.05,0.95,0.9438906165227312,13,57.0,0,57.0,0,58.0,1,55.0,0
1445,max_effective,20,20,1,3,0.05,0.95,0.9346903306502812,25,57.0,1,57.0,1,56.0,0,55.0,0
1446,max_effective,20,20,1,3,0.05,0.95,0.7755319067539986,20,47.0,0,52.0,1,52.0,1,52.0,1
1447,max_effective,20,20,1,3,0.05,0.95,0.9482053983365536,28,53.0,0,55.0,0,51.0,0,56.0,1
1448,max_effective,20,20,1,3,0.05,0.95,0.9079648554327944,8,54.0,1,53.0,0,54.0,1,53.0,0
1449,max_effective,20,20,1,3,0.05,0.95,0.8602583582199562,6,38.0,1,38.0,1,38.0,1,38.0,1
1450,max_effective,20,20,1,3,0.05,0.95,0.9350890619665012,8,47.0,1,46.0,0,47.0,1,46.0,0
1451,max_effective,20,20,1,3,0.05,0.95,0.9245215572534032,18,45.0,1,45.0,1,45.0,1,45.0,1
1452,max_effective,20,20,1,3,0.05,0.95,0.9089925034670404,13,58.0,0,59.0,1,58.0,0,59.0,1
1453,max_effective,20,20,1,3,0.05,0.95,0.8662982393155373,15,54.0,0,54.0,0,55.0,1,55.0,1
1454,max_effective,20,20,1,3,0.05,0.95,0.904248907061728,9,44.0,1,44.0,1,44.0,1,44.0,1
1455,max_effective,20,20,1,3,0.05,0.95,0.8736878673264444,9,42.0,1,42.0,1,42.0,1,42.0,1
1456,max_effective,20,20,1,3,0.05,0.95,0.8920968297680554,17,59.0,1,59.0,1,59.0,1,59.0,1
1457,max_effective,20,20,1,3,0.05,0.95,0.81494272264717,6,31.0,1,31.0,1,31.0,1,31.0,1
1458,max_effective,20,20,1,3,0.05,0.95,0.9450288727437348,20,58.0,0,58.0,0,56.0,0,59.0,1
1459,max_effective,20,20,1,3,0.05,0.95,0.8711382204240513,17,56.0,1,55.0,0,55.0,0,53.0,0
1460,max_effective,20,20,1,3,0.05,0.95,0.820367173891343,10,46.0,1,46.0,1,46.0,1,46.0,1
1461,max_effective,20,20,1,3,0.05,0.95,0.9488314129312984,16,54.0,0,54.0,0,56.0,0,59.0,1
1462,max_effective,20,20,1,3,0.05,0.95,0.9365750411169624,21,53.0,0,54.0,0,58.0,0,60.0,1
1463,max_effective,20,20,1,3,0.05,0.95,0.920532246657668,11,50.0,0,51.0,1,50.0,0,50.0,0
1464,max_effective,20,20,1,3,0.05,0.95,0.8653215978419256,8,40.0,1,40.0,1,40.0,1,40.0,1
1465,max_effective,20,20,1,3,0.05,0.95,0.8678129755891061,15,48.0,0,51.0,0,51.0,0,52.0,1
1466,max_effective,20,20,1,3,0.05,0.95,0.815543056666968,3,32.0,1,32.0,1,32.0,1,32.0,1
1467,max_effective,20,20,1,3,0.05,0.95,0.9196511040318172,17,54.0,0,54.0,0,50.0,0,56.0,1
1468,max_effective,20,20,1,3,0.05,0.95,0.9111335790103856,8,45.0,1,45.0,1,44.0,0,43.0,0
1469,max_effective,20,20,1,3,0.05,0.95,0.948467183362006,80,60.0,1,60.0,1,60.0,1,60.0,1
1470,max_effective,20,20,1,3,0.05,0.95,0.9250930231112866,24,55.0,0,56.0,1,56.0,1,56.0,1
1471,max_effective,20,20,1,3,0.05,0.95,0.8895234477881441,14,44.0,1,44.0,1,44.0,1,44.0,1
1472,max_effective,20,20,1,3,0.05,0.95,0.9489198414354928,30,50.0,0,54.0,0,57.0,1,56.0,0
1473,max_effective,20,20,1,3,0.05,0.95,0.8632292350042349,7,37.0,1,37.0,1,37.0,1,37.0,1
1474,max_effective,20,20,1,3,0.05,0.95,0.9147681397470968,9,54.0,0,54.0,0,53.0,0,55.0,1
1475,max_effective,20,20,1,3,0.05,0.95,0.949142854187188,23,55.0,0,56.0,0,59.0,0,60.0,1
1476,max_effective,20,20,1,3,0.05,0.95,0.9168123778494892,33,55.0,0,55.0,0,58.0,1,56.0,0
1477,max_effective,20,20,1,3,0.05,0.95,0.9285809764925128,8,44.0,1,44.0,1,44.0,1,44.0,1
1478,max_effective,20,20,1,3,0.05,0.95,0.9272245997613796,28,47.0,0,53.0,0,53.0,0,58.0,1
1479,max_effective,20,20,1,3,0.05,0.95,0.854661793735805,8,49.0,0,50.0,1,49.0,0,50.0,1
1480,max_effective,20,20,1,3,0.05,0.95,0.7496931382440349,5,40.0,1,40.0,1,40.0,1,40.0,1
1481,max_effective,20,20,1,3,0.05,0.95,0.942752662271471,16,55.0,0,57.0,1,55.0,0,56.0,0
1482,max_effective,20,20,1,3,0.05,0.95,0.8985469681383278,3,31.0,1,31.0,1,31.0,1,31.0,1
1483,max_effective,20,20,1,3,0.05,0.95,0.92895266895448,31,58.0,0,59.0,0,60.0,1,58.0,0
1484,max_effective,20,20,1,3,0.05,0.95,0.8596539992740928,12,53.0,0,54.0,0,56.0,1,54.0,0
1485,max_effective,20,20,1,3,0.05,0.95,0.9173454403283644,11,56.0,0,56.0,0,56.0,0,57.0,1
1486,max_effective,20,20,1,3,0.05,0.95,0.7930555960609807,6,41.0,1,41.0,1,41.0,1,41.0,1
1487,max_effective,20,20,1,3,0.05,0.95,0.9333236901493148,7,46.0,1,46.0,1,46.0,1,46.0,1
1488,max_effective,20,20,1,3,0.05,0.95,0.9485775802271352,42,55.0,0,55.0,0,57.0,0,59.0,1
1489,max_effective,20,20,1,3,0.05,0.95,0.946620863258534,17,49.0,0,49.0,0,53.0,1,51.0,0
1490,max_effective,20,20,1,3,0.05,0.95,0.9220953285088376,19,57.0,0,58.0,0,60.0,1,59.0,0
1491,max_effective,20,20,1,3,0.05,0.95,0.9289383959654256,15,50.0,0,54.0,0,55.0,1,54.0,0
1492,max_effective,20,20,1,3,0.05,0.95,0.9487238802765844,40,50.0,0,52.0,0,58.0,1,57.0,0
1493,max_effective,20,20,1,3,0.05,0.95,0.9291151104204692,11,48.0,0,49.0,1,47.0,0,47.0,0
1494,max_effective,20,20,1,3,0.05,0.95,0.8741052869912344,11,49.0,1,48.0,0,49.0,1,48.0,0
1495,max_effective,20,20,1,3,0.05,0.95,0.9308046466375464,24,59.0,0,59.0,0,60.0,1,60.0,1
1496,max_effective,20,20,1,3,0.05,0.95,0.948280809344416,29,46.0,0,52.0,0,56.0,1,55.0,0
1497,max_effective,20,20,1,3,0.05,0.95,0.8853878517806879,37,52.0,0,54.0,0,56.0,1,56.0,1
1498,max_effective,20,20,1,3,0.05,0.95,0.9438968244948264,37,54.0,0,57.0,0,60.0,1,60.0,1
1499,max_effective,20,20,1,3,0.05,0.95,0.938610187784904,20,56.0,0,56.0,0,57.0,1,56.0,0
1500,max_effective,20,20,1,3,0.05,0.95,0.9014411819339384,38,49.0,0,53.0,0,56.0,0,57.0,1
1501,max_effective,20,20,1,3,0.05,0.95,0.8553428048989273,6,44.0,1,44.0,1,44.0,1,44.0,1
1502,max_effective,20,20,1,3,0.05,0.95,0.9336012050698218,39,57.0,0,59.0,0,60.0,1,58.0,0
1503,max_effective,20,20,1,3,0.05,0.95,0.9477454206565572,19,48.0,0,50.0,0,49.0,0,51.0,1
1504,max_effective,20,20,1,3,0.05,0.95,0.9362958812053056,10,50.0,1,50.0,1,50.0,1,50.0,1
1505,max_effective,20,20,1,3,0.05,0.95,0.9359889531230896,21,48.0,0,44.0,0,52.0,1,47.0,0
1506,max_effective,20,20,1,3,0.05,0.95,0.9259889003924462,26,58.0,0,58.0,0,60.0,1,60.0,1
1507,max_effective,20,20,1,3,0.05,0.95,0.9264901979579064,5,47.0,1,47.0,1,47.0,1,47.0,1
1508,max_effective,20,20,1,3,0.05,0.95,0.904931471927114,13,39.0,1,39.0,1,39.0,1,39.0,1
1509,max_effective,20,20,1,3,0.05,0.95,0.8291650752055778,15,43.0,0,47.0,1,47.0,1,47.0,1
1510,max_effective,20,20,1,3,0.05,0.95,0.9428147886311812,20,54.0,0,56.0,1,54.0,0,53.0,0
1511,max_effective,20,20,1,3,0.05,0.95,0.8979005441838115,18,56.0,1,56.0,1,56.0,1,55.0,0
1512,max_effective,20,20,1,3,0.05,0.95,0.9422769308244638,11,47.0,0,49.0,1,48.0,0,48.0,0
1513,max_effective,20,20,1,3,0.05,0.95,0.938269441374274,94,51.0,0,53.0,0,54.0,0,57.0,1
1514,max_effective,20,20,1,3,0.05,0.95,0.8980739417790035,4,34.0,1,34.0,1,34.0,1,34.0,1
1515,max_effective,20,20,1,3,0.05,0.95,0.9485258778646712,26,58.0,0,58.0,0,60.0,1,57.0,0
1516,max_effective,20,20,1,3,0.05,0.95,0.9342602481047164,45,55.0,0,57.0,0,58.0,1,57.0,0
1517,max_effective,20,20,1,3,0.05,0.95,0.9137737419582612,9,41.0,1,41.0,1,41.0,1,41.0,1
1518,max_effective,20,20,1,3,0.05,0.95,0.8169686111189585,9,45.0,1,45.0,1,45.0,1,45.0,1
1519,max_effective,20,20,1,3,0.05,0.95,0.9459243936830436,25,49.0,0,49.0,0,47.0,0,56.0,1
1520,max_effective,20,20,1,3,0.05,0.95,0.9159397746021536,13,53.0,0,54.0,0,56.0,0,57.0,1
1521,max_effective,20,20,1,3,0.05,0.95,0.932624918748354,12,48.0,1,48.0,1,48.0,1,48.0,1
1522,max_effective,20,20,1,3,0.05,0.95,0.9345369765676914,19,59.0,1,59.0,1,59.0,1,59.0,1
1523,max_effective,20,20,1,3,0.05,0.95,0.9348906188670492,7,46.0,1,46.0,1,46.0,1,46.0,1
1524,max_effective,20,20,1,3,0.05,0.95,0.9435217365938116,20,50.0,0,51.0,0,55.0,1,53.0,0
1525,max_effective,20,20,1,3,0.05,0.95,0.93367160344035,8,51.0,1,51.0,1,49.0,0,49.0,0
1526,max_effective,20,20,1,3,0.05,0.95,0.932376855364176,10,51.0,0,51.0,0,53.0,1,53.0,1
1527,max_effective,20,20,1,3,0.05,0.95,0.9404563215782976,7,38.0,1,38.0,1,38.0,1,38.0,1
1528,max_effective,20,20,1,3,0.05,0.95,0.9182915643333808,16,57.0,1,55.0,0,54.0,0,54.0,0
1529,max_effective,20,20,1,3,0.05,0.95,0.9454455390340304,14,46.0,0,48.0,0,51.0,1,51.0,1
1530,max_effective,20,20,1,3,0.05,0.95,0.924052581055685,5,34.0,1,34.0,1,34.0,1,34.0,1
1531,max_effective,20,20,1,3,0.05,0.95,0.9404419321292238,12,51.0,1,51.0,1,51.0,1,51.0,1
1532,max_effective,20,20,1,3,0.05,0.95,0.8369645823686923,4,25.0,1,25.0,1,25.0,1,25.0,1
1533,max_effective,20,20,1,3,0.05,0.95,0.8962659802604211,14,47.0,0,49.0,0,53.0,1,53.0,1
1534,max_effective,20,20,1,3,0.05,0.95,0.9468392943860782,21,57.0,0,58.0,0,59.0,1,58.0,0
1535,max_effective,20,20,1,3,0.05,0.95,0.9387019340569408,35,54.0,0,54.0,0,55.0,0,59.0,1
1536,max_effective,20,20,1,3,0.05,0.95,0.8536353288867006,9,45.0,1,45.0,1,45.0,1,45.0,1
1537,max_effective,20,20,1,3,0.05,0.95,0.9164926977436332,9,46.0,1,46.0,1,45.0,0,45.0,0
1538,max_effective,20,20,1,3,0.05,0.95,0.9438070620995002,36,51.0,0,56.0,0,59.0,0,60.0,1
1539,max_effective,20,20,1,3,0.05,0.95,0.8674577225146479,12,49.0,0,50.0,1,50.0,1,48.0,0
1540,max_effective,20,20,1,3,0.05,0.95,0.8972910921242405,11,55.0,1,55.0,1,54.0,0,52.0,0
1541,max_effective,20,20,1,3,0.05,0.95,0.8102365595428811,8,54.0,1,54.0,1,54.0,1,54.0,1
1542,max_effective,20,20,1,3,0.05,0.95,0.934297374180898,17,50.0,0,52.0,0,54.0,0,55.0,1
1543,max_effective,20,20,1,3,0.05,0.95,0.9364851147437152,18,54.0,0,53.0,0,50.0,0,55.0,1
1544,max_effective,20,20,1,3,0.05,0.95,0.7494096618842307,4,34.0,1,34.0,1,34.0,1,34.0,1
1545,max_effective,20,20,1,3,0.05,0.95,0.944752901379674,18,54.0,0,54.0,0,59.0,1,56.0,0
1546,max_effective,20,20,1,3,0.05,0.95,0.938840568350666,38,56.0,0,57.0,0,58.0,0,59.0,1
1547,max_effective,20,20,1,3,0.05,0.95,0.9394409471744356,22,58.0,0,59.0,0,60.0,1,60.0,1
1548,max_effective,20,20,1,3,0.05,0.95,0.9205644622772954,23,51.0,0,52.0,0,54.0,1,54.0,1
1549,max_effective,20,20,1,3,0.05,0.95,0.938475671540542,22,59.0,1,59.0,1,59.0,1,59.0,1
1550,max_effective,20,20,1,3,0.05,0.95,0.9498816303168052,22,54.0,0,56.0,0,58.0,1,58.0,1
1551,max_effective,20,20,1,3,0.05,0.95,0.920721228205268,17,53.0,0,58.0,1,58.0,1,57.0,0
1552,max_effective,20,20,1,3,0.05,0.95,0.8971140744452768,12,50.0,0,51.0,1,49.0,0,49.0,0
1553,max_effective,20,20,1,3,0.05,0.95,0.9081993274030524,15,53.0,1,52.0,0,51.0,0,51.0,0
1554,max_effective,20,20,1,3,0.05,0.95,0.9465703790377382,21,48.0,0,51.0,0,53.0,0,58.0,1
1555,max_effective,20,20,1,3,0.05,0.95,0.9181933457191144,35,54.0,0,55.0,0,59.0,1,59.0,1
1556,max_effective,20,20,1,3,0.05,0.95,0.8969945571136008,7,36.0,1,36.0,1,36.0,1,36.0,1
1557,max_effective,20,20,1,3,0.05,0.95,0.9440510413948472,12,50.0,0,52.0,1,51.0,0,50.0,0
1558,max_effective,20,20,1,3,0.05,0.95,0.9378793652661588,25,47.0,0,54.0,0,55.0,0,58.0,1
1559,max_effective,20,20,1,3,0.05,0.95,0.8725165126054988,25,47.0,0,48.0,0,54.0,1,52.0,0
1560,max_effective,20,20,1,3,0.05,0.95,0.8321307801555955,5,37.0,1,37.0,1,37.0,1,37.0,1
1561,max_effective,20,20,1,3,0.05,0.95,0.7746262521052601,9,51.0,0,52.0,0,53.0,1,53.0,1
1562,max_effective,20,20,1,3,0.05,0.95,0.941105818005367,14,50.0,0,53.0,1,50.0,0,48.0,0
1563,max_effective,20,20,1,3,0.05,0.95,0.8457524217145757,12,52.0,0,53.0,1,51.0,0,51.0,0
1564,max_effective,20,20,1,3,0.05,0.95,0.9161350716513283,22,50.0,0,52.0,0,57.0,1,57.0,1
1565,max_effective,20,20,1,3,0.05,0.95,0.9079147349120076,20,55.0,0,56.0,0,60.0,1,60.0,1
1566,max_effective,20,20,1,3,0.05,0.95,0.8248872169248953,9,46.0,1,46.0,1,46.0,1,45.0,0
1567,max_effective,20,20,1,3,0.05,0.95,0.9306052642433208,12,54.0,1,54.0,1,54.0,1,54.0,1
1568,max_effective,20,20,1,3,0.05,0.95,0.911342789176551,15,58.0,1,57.0,0,57.0,0,57.0,0
1569,max_effective,20,20,1,3,0.05,0.95,0.8414537554813741,5,37.0,1,37.0,1,37.0,1,37.0,1
1570,max_effective,20,20,1,3,0.05,0.95,0.7624102562121412,18,43.0,1,43.0,1,43.0,1,43.0,1
1571,max_effective,20,20,1,3,0.05,0.95,0.9141658784845283,8,50.0,1,50.0,1,49.0,0,50.0,1
1572,max_effective,20,20,1,3,0.05,0.95,0.9275680495483498,16,47.0,0,47.0,0,54.0,1,53.0,0
1573,max_effective,20,20,1,3,0.05,0.95,0.9379916032473596,13,46.0,0,47.0,0,48.0,1,48.0,1
1574,max_effective,20,20,1,3,0.05,0.95,0.8109998828757774,6,40.0,1,40.0,1,40.0,1,40.0,1
1575,max_effective,20,20,1,3,0.05,0.95,0.9252403923967912,15,51.0,0,51.0,0,51.0,0,52.0,1
1576,max_effective,20,20,1,3,0.05,0.95,0.8738108070032772,7,36.0,1,36.0,1,36.0,1,36.0,1
1577,max_effective,20,20,1,3,0.05,0.95,0.8911195288584759,7,48.0,1,48.0,1,48.0,1,48.0,1
1578,max_effective,20,20,1,3,0.05,0.95,0.900145831902257,5,39.0,1,39.0,1,39.0,1,39.0,1
1579,max_effective,20,20,1,3,0.05,0.95,0.8802022742232186,10,48.0,0,50.0,0,51.0,1,50.0,0
1580,max_effective,20,20,1,3,0.05,0.95,0.946722862690645,48,49.0,0,50.0,0,53.0,0,56.0,1
1581,max_effective,20,20,1,3,0.05,0.95,0.9476874959708034,20,55.0,0,56.0,0,59.0,1,58.0,0
1582,max_effective,20,20,1,3,0.05,0.95,0.9076718908619024,24,55.0,0,57.0,1,55.0,0,53.0,0
1583,max_effective,20,20,1,3,0.05,0.95,0.8416279614354663,18,51.0,0,51.0,0,52.0,1,52.0,1
1584,max_effective,20,20,1,3,0.05,0.95,0.8856963983338576,10,48.0,0,50.0,1,50.0,1,50.0,1
1585,max_effective,20,20,1,3,0.05,0.95,0.9267041972072184,39,52.0,0,52.0,0,54.0,0,59.0,1
1586,max_effective,20,20,1,3,0.05,0.95,0.9299699933205896,20,52.0,0,53.0,1,52.0,0,51.0,0
1587,max_effective,20,20,1,3,0.05,0.95,0.9346829905149038,10,45.0,0,46.0,0,48.0,1,48.0,1
1588,max_effective,20,20,1,3,0.05,0.95,0.9076263188713268,10,48.0,1,48.0,1,48.0,1,48.0,1
1589,max_effective,20,20,1,3,0.05,0.95,0.9388781409989688,11,59.0,1,59.0,1,56.0,0,53.0,0
1590,max_effective,20,20,1,3,0.05,0.95,0.883057476087599,16,45.0,0,51.0,1,51.0,1,50.0,0
1591,max_effective,20,20,1,3,0.05,0.95,0.7810103237828184,7,47.0,0,47.0,0,47.0,0,48.0,1
1592,max_effective,20,20,1,3,0.05,0.95,0.8452270399771082,17,51.0,0,52.0,0,52.0,0,53.0,1
1593,max_effective,20,20,1,3,0.05,0.95,0.9493401477044008,38,55.0,0,54.0,0,56.0,0,58.0,1
1594,max_effective,20,20,1,3,0.05,0.95,0.8508335050012497,15,56.0,0,56.0,0,57.0,1,56.0,0
1595,max_effective,20,20,1,3,0.05,0.95,0.9448201475448574,43,58.0,1,58.0,1,57.0,0,58.0,1
1596,max_effective,20,20,1,3,0.05,0.95,0.9346297166233242,15,56.0,0,58.0,0,60.0,1,59.0,0
1597,max_effective,20,20,1,3,0.05,0.95,0.901028333111606,18,48.0,0,50.0,0,55.0,0,56.0,1
1598,max_effective,20,20,1,3,0.05,0.95,0.7967730714554933,8,50.0,0,51.0,0,53.0,1,52.0,0
1599,max_effective,20,20,1,3,0.05,0.95,0.8930951301078339,10,49.0,1,47.0,0,49.0,1,49.0,1
1600,max_effective,20,20,1,3,0.05,0.95,0.88563168137007,6,37.0,1,37.0,1,37.0,1,37.0,1
1601,max_effective,20,20,1,3,0.05,0.95,0.9369244167314836,8,47.0,1,47.0,1,46.0,0,46.0,0
1602,max_effective,20,20,1,3,0.05,0.95,0.865802464355287,6,49.0,1,49.0,1,49.0,1,48.0,0
1603,max_effective,20,20,1,3,0.05,0.95,0.8586402293115077,9,50.0,1,50.0,1,50.0,1,49.0,0
1604,max_effective,20,20,1,3,0.05,0.95,0.9434281092859992,13,56.0,0,58.0,1,54.0,0,58.0,1
1605,max_effective,20,20,1,3,0.05,0.95,0.9089240439298664,25,52.0,0,54.0,0,56.0,1,53.0,0
1606,max_effective,20,20,1,3,0.05,0.95,0.9458640799722732,24,57.0,0,57.0,0,58.0,0,60.0,1
1607,max_effective,20,20,1,3,0.05,0.95,0.8990464191802797,12,52.0,0,53.0,0,53.0,0,55.0,1
1608,max_effective,20,20,1,3,0.05,0.95,0.8332155308781368,5,40.0,1,40.0,1,40.0,1,40.0,1
1609,max_effective,20,20,1,3,0.05,0.95,0.9485945218971868,9,32.0,1,32.0,1,32.0,1,32.0,1
1610,max_effective,20,20,1,3,0.05,0.95,0.9435555754547634,89,54.0,0,54.0,0,55.0,0,58.0,1
1611,max_effective,20,20,1,3,0.05,0.95,0.8185473062897494,5,38.0,1,38.0,1,38.0,1,38.0,1
1612,max_effective,20,20,1,3,0.05,0.95,0.923779861851343,17,55.0,0,56.0,1,52.0,0,52.0,0
1613,max_effective,20,20,1,3,0.05,0.95,0.6412374260790051,3,31.0,1,31.0,1,31.0,1,31.0,1
1614,max_effective,20,20,1,3,0.05,0.95,0.8966301021857362,8,49.0,1,49.0,1,48.0,0,48.0,0
1615,max_effective,20,20,1,3,0.05,0.95,0.9107567583226918,13,54.0,0,55.0,0,55.0,0,59.0,1
1616,max_effective,20,20,1,3,0.05,0.95,0.9468664532370265,28,56.0,0,57.0,0,58.0,1,58.0,1
1617,max_effective,20,20,1,3,0.05,0.95,0.867496449505818,18,48.0,0,51.0,1,48.0,0,51.0,1
1618,max_effective,20,20,1,3,0.05,0.95,0.925438107727597,5,31.0,1,31.0,1,31.0,1,31.0,1
1619,max_effective,20,20,1,3,0.05,0.95,0.9121007946560524,36,51.0,0,53.0,0,55.0,1,54.0,0
1620,max_effective,20,20,1,3,0.05,0.95,0.9090973979838644,15,52.0,0,55.0,1,52.0,0,50.0,0
1621,max_effective,20,20,1,3,0.05,0.95,0.9003872931942382,25,53.0,0,53.0,0,59.0,1,58.0,0
1622,max_effective,20,20,1,3,0.05,0.95,0.9450703745429448,54,51.0,0,54.0,0,57.0,1,56.0,0
1623,max_effective,20,20,1,3,0.05,0.95,0.9238000328209122,18,48.0,0,50.0,0,54.0,0,55.0,1
1624,max_effective,20,20,1,3,0.05,0.95,0.903210086058018,5,40.0,1,40.0,1,40.0,1,40.0,1
1625,max_effective,20,20,1,3,0.05,0.95,0.8457310528795507,23,47.0,0,49.0,0,51.0,0,55.0,1
1626,max_effective,20,20,1,3,0.05,0.95,0.9259055209073704,12,55.0,1,55.0,1,54.0,0,51.0,0
1627,max_effective,20,20,1,3,0.05,0.95,0.8556389910531188,9,51.0,0,51.0,0,52.0,0,53.0,1
1628,max_effective,20,20,1,3,0.05,0.95,0.8992810089723603,12,57.0,0,58.0,1,57.0,0,58.0,1
1629,max_effective,20,20,1,3,0.05,0.95,0.887870793880449,10,50.0,0,50.0,0,50.0,0,51.0,1
1630,max_effective,20,20,1,3,0.05,0.95,0.8589977839684307,6,41.0,1,41.0,1,41.0,1,41.0,1
1631,max_effective,20,20,1,3,0.05,0.95,0.8729501034142907,5,39.0,1,39.0,1,39.0,1,39.0,1
1632,max_effective,20,20,1,3,0.05,0.95,0.8471498267090667,12,48.0,0,50.0,0,51.0,1,51.0,1
1633,max_effective,20,20,1,3,0.05,0.95,0.9269267251563214,8,38.0,1,38.0,1,38.0,1,38.0,1
1634,max_effective,20,20,1,3,0.05,0.95,0.9438735037663868,26,51.0,0,52.0,0,56.0,1,56.0,1
1635,max_effective,20,20,1,3,0.05,0.95,0.9468086698409895,18,45.0,0,49.0,1,49.0,1,48.0,0
1636,max_effective,20,20,1,3,0.05,0.95,0.9061542377886436,22,49.0,0,52.0,0,57.0,0,59.0,1
1637,max_effective,20,20,1,3,0.05,0.95,0.909098262887802,33,58.0,0,58.0,0,59.0,0,60.0,1
1638,max_effective,20,20,1,3,0.05,0.95,0.8049287579742975,10,54.0,0,53.0,0,55.0,1,55.0,1
1639,max_effective,20,20,1,3,0.05,0.95,0.8930643575562577,13,52.0,0,53.0,1,52.0,0,52.0,0
1640,max_effective,20,20,1,3,0.05,0.95,0.8983759093430069,15,48.0,0,49.0,0,49.0,0,55.0,1
1641,max_effective,20,20,1,3,0.05,0.95,0.9372703197113604,33,49.0,0,50.0,0,55.0,1,54.0,0
1642,max_effective,20,20,1,3,0.05,0.95,0.9258988187329328,17,53.0,0,54.0,1,53.0,0,50.0,0
1643,max_effective,20,20,1,3,0.05,0.95,0.9247071347490812,18,57.0,0,57.0,0,58.0,0,60.0,1
1644,max_effective,20,20,1,3,0.05,0.95,0.9417404488832112,31,55.0,0,55.0,0,58.0,0,59.0,1
1645,max_effective,20,20,1,3,0.05,0.95,0.8774666814932139,7,42.0,1,42.0,1,42.0,1,42.0,1
1646,max_effective,20,20,1,3,0.05,0.95,0.9465348726442462,15,52.0,1,52.0,1,50.0,0,51.0,0
1647,max_effective,20,20,1,3,0.05,0.95,0.9482126920423918,18,50.0,0,49.0,0,54.0,1,51.0,0
1648,max_effective,20,20,1,3,0.05,0.95,0.864302578452843,8,35.0,1,35.0,1,35.0,1,35.0,1
1649,max_effective,20,20,1,3,0.05,0.95,0.8837118899002402,7,37.0,1,37.0,1,37.0,1,37.0,1
1650,max_effective,20,20,1,3,0.05,0.95,0.8655290459700916,8,49.0,1,48.0,0,48.0,0,49.0,1
1651,max_effective,20,20,1,3,0.05,0.95,0.8416772947261452,6,43.0,1,43.0,1,43.0,1,42.0,0
1652,max_effective,20,20,1,3,0.05,0.95,0.9290386467002238,11,46.0,1,45.0,0,46.0,1,46.0,1
1653,max_effective,20,20,1,3,0.05,0.95,0.888519865645677,14,51.0,0,51.0,0,53.0,1,52.0,0
1654,max_effective,20,20,1,3,0.05,0.95,0.9422119383485114,32,55.0,0,56.0,0,57.0,0,58.0,1
1655,max_effective,20,20,1,3,0.05,0.95,0.930486928939735,13,51.0,1,51.0,1,49.0,0,49.0,0
1656,max_effective,20,20,1,3,0.05,0.95,0.9481770739087504,22,55.0,0,55.0,0,59.0,1,59.0,1
1657,max_effective,20,20,1,3,0.05,0.95,0.9268974573094766,10,50.0,0,51.0,1,50.0,0,50.0,0
1658,max_effective,20,20,1,3,0.05,0.95,0.904203705967984,27,55.0,0,58.0,0,60.0,1,58.0,0
1659,max_effective,20,20,1,3,0.05,0.95,0.8253426949714983,7,37.0,1,37.0,1,37.0,1,37.0,1
1660,max_effective,20,20,1,3,0.05,0.95,0.918777893516266,32,51.0,0,52.0,0,51.0,0,55.0,1
1661,max_effective,20,20,1,3,0.05,0.95,0.9459051916426208,26,54.0,0,55.0,0,55.0,0,59.0,1
1662,max_effective,20,20,1,3,0.05,0.95,0.8969411586986841,10,47.0,1,47.0,1,46.0,0,47.0,1
1663,max_effective,20,20,1,3,0.05,0.95,0.9207912457220948,27,59.0,1,59.0,1,59.0,1,58.0,0
1664,max_effective,20,20,1,3,0.05,0.95,0.8757685762542523,5,35.0,1,35.0,1,35.0,1,35.0,1
1665,max_effective,20,20,1,3,0.05,0.95,0.9277861427607248,7,37.0,1,37.0,1,37.0,1,37.0,1
1666,max_effective,20,20,1,3,0.05,0.95,0.8594918953815263,7,42.0,1,42.0,1,42.0,1,41.0,0
1667,max_effective,20,20,1,3,0.05,0.95,0.9402039614761156,34,47.0,0,50.0,0,49.0,0,52.0,1
1668,max_effective,20,20,1,3,0.05,0.95,0.942208432184002,7,42.0,1,42.0,1,42.0,1,42.0,1
1669,max_effective,20,20,1,3,0.05,0.95,0.8736186558100947,11,44.0,1,44.0,1,44.0,1,44.0,1
1670,max_effective,20,20,1,3,0.05,0.95,0.949561277521646,23,55.0,0,57.0,0,59.0,1,59.0,1
1671,max_effective,20,20,1,3,0.05,0.95,0.9405611939228282,28,52.0,0,54.0,0,55.0,0,59.0,1
1672,max_effective,20,20,1,3,0.05,0.95,0.945512150512078,14,52.0,0,52.0,0,53.0,1,53.0,1
1673,max_effective,20,20,1,3,0.05,0.95,0.907514599709982,6,39.0,1,39.0,1,39.0,1,39.0,1
1674,max_effective,20,20,1,3,0.05,0.95,0.9167600067990076,13,59.0,0,60.0,1,58.0,0,58.0,0
1675,max_effective,20,20,1,3,0.05,0.95,0.9070131827066652,3,33.0,1,33.0,1,33.0,1,33.0,1
1676,max_effective,20,20,1,3,0.05,0.95,0.9371177120702714,12,54.0,0,57.0,0,59.0,1,54.0,0
1677,max_effective,20,20,1,3,0.05,0.95,0.8719954937911002,38,45.0,0,46.0,0,54.0,0,55.0,1
1678,max_effective,20,20,1,3,0.05,0.95,0.9225555429186624,8,44.0,1,44.0,1,42.0,0,44.0,1
1679,max_effective,20,20,1,3,0.05,0.95,0.8914869565152065,11,44.0,1,44.0,1,44.0,1,44.0,1
1680,max_effective,20,20,1,3,0.05,0.95,0.911604762673653,13,49.0,1,48.0,0,46.0,0,45.0,0
1681,max_effective,20,20,1,3,0.05,0.95,0.8417460550042621,17,52.0,0,53.0,0,55.0,1,55.0,1
1682,max_effective,20,20,1,3,0.05,0.95,0.9317620274031698,32,43.0,0,47.0,0,53.0,0,58.0,1
1683,max_effective,20,20,1,3,0.05,0.95,0.85189405629476,10,57.0,1,56.0,0,56.0,0,57.0,1
1684,max_effective,20,20,1,3,0.05,0.95,0.9254067586132568,65,56.0,0,57.0,0,59.0,0,60.0,1
1685,max_effective,20,20,1,3,0.05,0.95,0.9476018917569676,33,51.0,0,53.0,0,54.0,0,57.0,1
1686,max_effective,20,20,1,3,0.05,0.95,0.9136115187364138,19,52.0,0,53.0,0,57.0,0,59.0,1
1687,max_effective,20,20,1,3,0.05,0.95,0.8958202774474439,10,49.0,0,50.0,0,51.0,1,50.0,0
1688,max_effective,20,20,1,3,0.05,0.95,0.9419876586464768,25,60.0,1,60.0,1,60.0,1,60.0,1
1689,max_effective,20,20,1,3,0.05,0.95,0.9475419358035266,11,46.0,0,47.0,1,47.0,1,47.0,1
1690,max_effective,20,20,1,3,0.05,0.95,0.9358309297661732,36,56.0,0,58.0,0,60.0,1,60.0,1
1691,max_effective,20,20,1,3,0.05,0.95,0.820299674115913,3,28.0,1,28.0,1,28.0,1,28.0,1
1692,max_effective,20,20,1,3,0.05,0.95,0.8851475093934,21,51.0,0,52.0,0,58.0,1,58.0,1
1693,max_effective,20,20,1,3,0.05,0.95,0.8163729625804161,7,34.0,1,34.0,1,34.0,1,34.0,1
1694,max_effective,20,20,1,3,0.05,0.95,0.8982855463980466,29,59.0,1,59.0,1,58.0,0,57.0,0
1695,max_effective,20,20,1,3,0.05,0.95,0.912885983553834,28,58.0,0,58.0,0,60.0,1,60.0,1
1696,max_effective,20,20,1,3,0.05,0.95,0.9188765366200008,11,54.0,0,54.0,0,55.0,1,52.0,0
1697,max_effective,20,20,1,3,0.05,0.95,0.8967316894291767,18,54.0,0,55.0,0,58.0,1,57.0,0
1698,max_effective,20,20,1,3,0.05,0.95,0.8912069110218913,22,52.0,0,53.0,0,54.0,0,56.0,1
1699,max_effective,20,20,1,3,0.05,0.95,0.84865250149374,8,49.0,0,49.0,0,52.0,1,52.0,1
1700,max_effective,20,20,1,3,0.05,0.95,0.9248832894979188,27,55.0,0,56.0,0,58.0,1,56.0,0
1701,max_effective,20,20,1,3,0.05,0.95,0.9269843501626688,16,50.0,0,51.0,0,52.0,1,52.0,1
1702,max_effective,20,20,1,3,0.05,0.95,0.8701142769444512,12,53.0,0,55.0,0,56.0,1,56.0,1
1703,max_effective,20,20,1,3,0.05,0.95,0.851252250064455,10,43.0,1,43.0,1,43.0,1,43.0,1
1704,max_effective,20,20,1,3,0.05,0.95,0.9437003350960615,39,52.0,0,54.0,0,60.0,1,60.0,1
1705,max_effective,20,20,1,3,0.05,0.95,0.933511475165221,24,60.0,1,60.0,1,59.0,0,59.0,0
1706,max_effective,20,20,1,3,0.05,0.95,0.9265957028096916,11,51.0,0,52.0,1,50.0,0,50.0,0
1707,max_effective,20,20,1,3,0.05,0.95,0.9484633550936614,14,52.0,1,52.0,1,52.0,1,50.0,0
1708,max_effective,20,20,1,3,0.05,0.95,0.944695722653878,13,55.0,0,56.0,0,60.0,1,58.0,0
1709,max_effective,20,20,1,3,0.05,0.95,0.9443087558769748,12,52.0,0,54.0,0,55.0,0,56.0,1
1710,max_effective,20,20,1,3,0.05,0.95,0.9308767288901714,16,51.0,0,52.0,0,55.0,0,56.0,1
1711,max_effective,20,20,1,3,0.05,0.95,0.9417951533382818,25,58.0,1,58.0,1,53.0,0,56.0,0
1712,max_effective,20,20,1,3,0.05,0.95,0.9497398262173132,24,55.0,1,55.0,1,53.0,0,54.0,0
1713,max_effective,20,20,1,3,0.05,0.95,0.9352469044388796,67,43.0,0,46.0,0,54.0,0,56.0,1
1714,max_effective,20,20,1,3,0.05,0.95,0.8707579602059193,4,36.0,1,36.0,1,36.0,1,36.0,1
1715,max_effective,20,20,1,3,0.05,0.95,0.8818088754451368,14,40.0,1,40.0,1,40.0,1,40.0,1
1716,max_effective,20,20,1,3,0.05,0.95,0.8396414889547864,6,40.0,1,40.0,1,40.0,1,40.0,1
1717,max_effective,20,20,1,3,0.05,0.95,0.8824037935940439,12,51.0,0,55.0,1,55.0,1,54.0,0
1718,max_effective,20,20,1,3,0.05,0.95,0.9008014146265428,16,54.0,0,53.0,0,57.0,1,57.0,1
1719,max_effective,20,20,1,3,0.05,0.95,0.9344270188122944,15,55.0,0,54.0,0,58.0,1,55.0,0
1720,max_effective,20,20,1,3,0.05,0.95,0.9482793386452492,22,56.0,0,57.0,0,54.0,0,59.0,1
1721,max_effective,20,20,1,3,0.05,0.95,0.9476705080815973,14,52.0,0,51.0,0,52.0,0,53.0,1
1722,max_effective,20,20,1,3,0.05,0.95,0.9392706226033471,11,52.0,0,53.0,0,56.0,1,56.0,1
1723,max_effective,20,20,1,3,0.05,0.95,0.7319031998655706,4,36.0,1,36.0,1,36.0,1,36.0,1
1724,max_effective,20,20,1,3,0.05,0.95,0.8677826632196275,17,54.0,0,56.0,0,57.0,1,56.0,0
1725,max_effective,20,20,1,3,0.05,0.95,0.9366773072578584,28,60.0,1,60.0,1,58.0,0,60.0,1
1726,max_effective,20,20,1,3,0.05,0.95,0.8931859993126531,4,39.0,1,39.0,1,39.0,1,39.0,1
1727,max_effective,20,20,1,3,0.05,0.95,0.8792885397923895,20,48.0,0,49.0,0,52.0,0,54.0,1
1728,max_effective,20,20,1,3,0.05,0.95,0.9352991081200251,33,55.0,0,57.0,0,59.0,1,58.0,0
1729,max_effective,20,20,1,3,0.05,0.95,0.9402798146313338,56,51.0,0,50.0,0,55.0,0,60.0,1
1730,max_effective,20,20,1,3,0.05,0.95,0.9292752168441576,13,44.0,0,47.0,1,47.0,1,46.0,0
1731,max_effective,20,20,1,3,0.05,0.95,0.9278269310048348,32,50.0,0,51.0,0,56.0,1,55.0,0
1732,max_effective,20,20,1,3,0.05,0.95,0.8910728529016516,21,52.0,0,53.0,0,57.0,1,56.0,0
1733,max_effective,20,20,1,3,0.05,0.95,0.9384112680646308,32,52.0,0,54.0,0,56.0,0,57.0,1
1734,max_effective,20,20,1,3,0.05,0.95,0.9398663942747136,38,55.0,0,56.0,0,59.0,0,60.0,1
1735,max_effective,20,20,1,3,0.05,0.95,0.8264537280865512,8,34.0,1,34.0,1,34.0,1,34.0,1
1736,max_effective,20,20,1,3,0.05,0.95,0.9281305327446993,39,52.0,0,54.0,0,57.0,0,60.0,1
1737,max_effective,20,20,1,3,0.05,0.95,0.8330849896738366,9,46.0,1,46.0,1,46.0,1,46.0,1
1738,max_effective,20,20,1,3,0.05,0.95,0.932252180981112,9,42.0,1,42.0,1,42.0,1,42.0,1
1739,max_effective,20,20,1,3,0.05,0.95,0.9338519851083976,11,42.0,1,42.0,1,42.0,1,42.0,1
1740,max_effective,20,20,1,3,0.05,0.95,0.8589770512236101,17,53.0,1,53.0,1,53.0,1,53.0,1
1741,max_effective,20,20,1,3,0.05,0.95,0.9075313286117536,6,51.0,1,51.0,1,49.0,0,48.0,0
1742,max_effective,20,20,1,3,0.05,0.95,0.9306335807348745,26,59.0,0,59.0,0,59.0,0,60.0,1
1743,max_effective,20,20,1,3,0.05,0.95,0.8487964421518656,21,53.0,0,57.0,0,58.0,1,57.0,0
1744,max_effective,20,20,1,3,0.05,0.95,0.8770460448240874,13,55.0,0,55.0,0,57.0,1,56.0,0
1745,max_effective,20,20,1,3,0.05,0.95,0.940228586023568,40,56.0,0,57.0,1,55.0,0,56.0,0
1746,max_effective,20,20,1,3,0.05,0.95,0.8753431544119551,13,49.0,0,50.0,0,51.0,0,52.0,1
1747,max_effective,20,20,1,3,0.05,0.95,0.7694845374247897,6,39.0,1,39.0,1,39.0,1,39.0,1
1748,max_effective,20,20,1,3,0.05,0.95,0.910950890239326,7,43.0,1,43.0,1,43.0,1,43.0,1
1749,max_effective,20,20,1,3,0.05,0.95,0.8065998733235035,3,30.0,1,30.0,1,30.0,1,30.0,1
1750,max_effective,20,20,1,3,0.05,0.95,0.8804806499562258,6,33.0,1,33.0,1,33.0,1,33.0,1
1751,max_effective,20,20,1,3,0.05,0.95,0.8531956627723141,13,58.0,0,58.0,0,59.0,1,58.0,0
1752,max_effective,20,20,1,3,0.05,0.95,0.9252433223352958,7,45.0,1,45.0,1,45.0,1,45.0,1
1753,max_effective,20,20,1,3,0.05,0.95,0.9335999112610092,9,40.0,1,40.0,1,40.0,1,40.0,1
1754,max_effective,20,20,1,3,0.05,0.95,0.8948983747861511,6,37.0,1,37.0,1,37.0,1,37.0,1
1755,max_effective,20,20,1,3,0.05,0.95,0.9470137114957357,14,53.0,0,55.0,0,55.0,0,56.0,1
1756,max_effective,20,20,1,3,0.05,0.95,0.9048786700192496,17,44.0,0,47.0,1,47.0,1,47.0,1
1757,max_effective,20,20,1,3,0.05,0.95,0.9321529148647524,18,51.0,0,52.0,0,57.0,1,56.0,0
1758,max_effective,20,20,1,3,0.05,0.95,0.8808540639211655,10,53.0,0,54.0,1,52.0,0,50.0,0
1759,max_effective,20,20,1,3,0.05,0.95,0.9192241748124608,10,57.0,0,57.0,0,58.0,1,54.0,0
1760,max_effective,20,20,1,3,0.05,0.95,0.9040324924942774,8,42.0,1,42.0,1,42.0,1,42.0,1
1761,max_effective,20,20,1,3,0.05,0.95,0.932365500573058,11,58.0,1,58.0,1,55.0,0,56.0,0
1762,max_effective,20,20,1,3,0.05,0.95,0.9031950223010208,15,55.0,0,56.0,0,56.0,0,58.0,1
1763,max_effective,20,20,1,3,0.05,0.95,0.919613288805113,5,32.0,1,32.0,1,32.0,1,32.0,1
1764,max_effective,20,20,1,3,0.05,0.95,0.9155932661429136,14,53.0,0,54.0,0,57.0,0,60.0,1
1765,max_effective,20,20,1,3,0.05,0.95,0.8917327199673265,22,48.0,0,50.0,0,52.0,0,56.0,1
1766,max_effective,20,20,1,3,0.05,0.95,0.9282219556309232,9,42.0,1,42.0,1,42.0,1,42.0,1
1767,max_effective,20,20,1,3,0.05,0.95,0.9116144113847832,15,50.0,0,51.0,0,53.0,1,53.0,1
1768,max_effective,20,20,1,3,0.05,0.95,0.9432487010113092,30,49.0,0,51.0,0,58.0,1,57.0,0
1769,max_effective,20,20,1,3,0.05,0.95,0.930210460480138,12,58.0,0,59.0,1,59.0,1,58.0,0
1770,max_effective,20,20,1,3,0.05,0.95,0.9139113970818789,13,51.0,0,52.0,1,52.0,1,52.0,1
1771,max_effective,20,20,1,3,0.05,0.95,0.8964216447772515,17,51.0,1,51.0,1,49.0,0,50.0,0
1772,max_effective,20,20,1,3,0.05,0.95,0.9458883019126596,23,54.0,0,56.0,0,58.0,0,59.0,1
1773,max_effective,20,20,1,3,0.05,0.95,0.9368652727646612,9,50.0,0,51.0,0,53.0,1,52.0,0
1774,max_effective,20,20,1,3,0.05,0.95,0.929805873306084,14,57.0,1,55.0,0,57.0,1,54.0,0
1775,max_effective,20,20,1,3,0.05,0.95,0.94065102150706,5,34.0,1,34.0,1,34.0,1,34.0,1
1776,max_effective,20,20,1,3,0.05,0.95,0.8788446168513981,19,46.0,0,49.0,0,50.0,0,53.0,1
1777,max_effective,20,20,1,3,0.05,0.95,0.8954024320453212,27,56.0,0,56.0,0,58.0,0,60.0,1
1778,max_effective,20,20,1,3,0.05,0.95,0.8852892538907069,14,56.0,0,56.0,0,58.0,1,58.0,1
1779,max_effective,20,20,1,3,0.05,0.95,0.8792054172311303,10,50.0,1,50.0,1,47.0,0,48.0,0
1780,max_effective,20,20,1,3,0.05,0.95,0.9122044865660152,14,56.0,0,57.0,1,57.0,1,57.0,1
1781,max_effective,20,20,1,3,0.05,0.95,0.9472655601539716,16,53.0,0,53.0,0,54.0,1,53.0,0
1782,max_effective,20,20,1,3,0.05,0.95,0.9162356726147198,23,46.0,0,50.0,0,55.0,1,55.0,1
1783,max_effective,20,20,1,3,0.05,0.95,0.9017380828028884,11,48.0,1,46.0,0,44.0,0,48.0,1
1784,max_effective,20,20,1,3,0.05,0.95,0.8485645552259942,11,48.0,0,49.0,0,49.0,0,50.0,1
1785,max_effective,20,20,1,3,0.05,0.95,0.9406322450441604,32,46.0,0,50.0,0,56.0,0,57.0,1
1786,max_effective,20,20,1,3,0.05,0.95,0.8388258765471072,16,50.0,1,50.0,1,49.0,0,50.0,1
1787,max_effective,20,20,1,3,0.05,0.95,0.9363969096314806,20,57.0,1,57.0,1,56.0,0,56.0,0
1788,max_effective,20,20,1,3,0.05,0.95,0.9484210185165431,15,51.0,0,55.0,1,54.0,0,52.0,0
1789,max_effective,20,20,1,3,0.05,0.95,0.9017987652284166,12,53.0,0,54.0,1,53.0,0,53.0,0
1790,max_effective,20,20,1,3,0.05,0.95,0.9415970150427246,33,52.0,0,53.0,0,58.0,0,60.0,1
1791,max_effective,20,20,1,3,0.05,0.95,0.9117092296413972,21,56.0,1,55.0,0,56.0,1,55.0,0
1792,max_effective,20,20,1,3,0.05,0.95,0.8222307244348058,10,48.0,1,48.0,1,48.0,1,48.0,1
1793,max_effective,20,20,1,3,0.05,0.95,0.9436616934916712,13,52.0,0,56.0,0,53.0,0,58.0,1
1794,max_effective,20,20,1,3,0.05,0.95,0.9122525433750076,35,52.0,0,53.0,0,55.0,1,53.0,0
1795,max_effective,20,20,1,3,0.05,0.95,0.8637783228919551,10,35.0,1,35.0,1,35.0,1,35.0,1
1796,max_effective,20,20,1,3,0.05,0.95,0.7654143339863517,5,35.0,1,35.0,1,35.0,1,35.0,1
1797,max_effective,20,20,1,3,0.05,0.95,0.915413079681632,16,47.0,0,48.0,0,52.0,1,52.0,1
1798,max_effective,20,20,1,3,0.05,0.95,0.9174958156066182,12,48.0,0,51.0,1,49.0,0,49.0,0
1799,max_effective,20,20,1,3,0.05,0.95,0.8102818859623788,12,50.0,0,50.0,0,48.0,0,54.0,1
1800,max_effective,20,20,1,3,0.05,0.95,0.8588936902144237,3,27.0,1,27.0,1,27.0,1,27.0,1
1801,max_effective,20,20,1,3,0.05,0.95,0.9326652882299932,9,46.0,1,46.0,1,45.0,0,46.0,1
1802,max_effective,20,20,1,3,0.05,0.95,0.9225251330966672,8,44.0,1,44.0,1,44.0,1,44.0,1
1803,max_effective,20,20,1,3,0.05,0.95,0.91046854987143,6,46.0,1,46.0,1,46.0,1,46.0,1
1804,max_effective,20,20,1,3,0.05,0.95,0.9185778217981596,8,52.0,0,55.0,0,56.0,1,53.0,0
1805,max_effective,20,20,1,3,0.05,0.95,0.8821548680732949,8,41.0,1,41.0,1,41.0,1,41.0,1
1806,max_effective,20,20,1,3,0.05,0.95,0.9105731439139892,10,45.0,0,47.0,1,45.0,0,46.0,0
1807,max_effective,20,20,1,3,0.05,0.95,0.926242788623293,21,46.0,0,53.0,0,55.0,1,52.0,0
1808,max_effective,20,20,1,3,0.05,0.95,0.8781207434900059,7,47.0,1,47.0,1,47.0,1,47.0,1
1809,max_effective,20,20,1,3,0.05,0.95,0.9385482681936598,30,53.0,0,53.0,0,59.0,0,60.0,1
1810,max_effective,20,20,1,3,0.05,0.95,0.807165865358502,5,38.0,1,38.0,1,38.0,1,38.0,1
1811,max_effective,20,20,1,3,0.05,0.95,0.9431651050020264,15,57.0,0,58.0,0,56.0,0,59.0,1
1812,max_effective,20,20,1,3,0.05,0.95,0.9333114285491242,35,55.0,0,52.0,0,58.0,1,56.0,0
1813,max_effective,20,20,1,3,0.05,0.95,0.909405497489788,10,55.0,0,55.0,0,57.0,1,56.0,0
1814,max_effective,20,20,1,3,0.05,0.95,0.942971332665486,22,55.0,0,57.0,0,59.0,0,60.0,1
1815,max_effective,20,20,1,3,0.05,0.95,0.8962838923321056,6,38.0,1,38.0,1,38.0,1,38.0,1
1816,max_effective,20,20,1,3,0.05,0.95,0.940627230553331,15,58.0,1,58.0,1,55.0,0,53.0,0
1817,max_effective,20,20,1,3,0.05,0.95,0.8927389447190717,8,50.0,1,49.0,0,50.0,1,50.0,1
1818,max_effective,20,20,1,3,0.05,0.95,0.9183437764749146,26,54.0,0,55.0,0,58.0,1,54.0,0
1819,max_effective,20,20,1,3,0.05,0.95,0.9317466148565456,11,54.0,1,54.0,1,52.0,0,54.0,1
1820,max_effective,20,20,1,3,0.05,0.95,0.9464570633093068,27,58.0,0,58.0,0,60.0,1,60.0,1
1821,max_effective,20,20,1,3,0.05,0.95,0.9411793910757538,29,50.0,0,55.0,0,54.0,0,60.0,1
1822,max_effective,20,20,1,3,0.05,0.95,0.9358864611479109,23,49.0,0,51.0,0,58.0,1,58.0,1
1823,max_effective,20,20,1,3,0.05,0.95,0.92845221003903,21,52.0,0,50.0,0,54.0,1,53.0,0
1824,max_effective,20,20,1,3,0.05,0.95,0.8218962034059774,3,30.0,1,30.0,1,30.0,1,30.0,1
1825,max_effective,20,20,1,3,0.05,0.95,0.9146451055046584,11,56.0,1,56.0,1,52.0,0,54.0,0
1826,max_effective,20,20,1,3,0.05,0.95,0.8663086685065163,7,51.0,1,49.0,0,45.0,0,47.0,0
1827,max_effective,20,20,1,3,0.05,0.95,0.8907147497154416,10,55.0,0,56.0,1,53.0,0,52.0,0
1828,max_effective,20,20,1,3,0.05,0.95,0.9153383907602168,29,58.0,0,59.0,1,59.0,1,59.0,1
1829,max_effective,20,20,1,3,0.05,0.95,0.9386933880809136,19,56.0,0,57.0,0,59.0,1,57.0,0
1830,max_effective,20,20,1,3,0.05,0.95,0.9263501003980584,5,44.0,1,44.0,1,44.0,1,42.0,0
1831,max_effective,20,20,1,3,0.05,0.95,0.9000584108568956,19,55.0,0,55.0,0,55.0,0,56.0,1
1832,max_effective,20,20,1,3,0.05,0.95,0.7975397442446741,10,53.0,1,53.0,1,52.0,0,53.0,1
1833,max_effective,20,20,1,3,0.05,0.95,0.91123906844346,20,54.0,0,56.0,0,60.0,1,60.0,1
1834,max_effective,20,20,1,3,0.05,0.95,0.904146321710182,16,49.0,0,49.0,0,49.0,0,51.0,1
1835,max_effective,20,20,1,3,0.05,0.95,0.8219516710980608,8,48.0,0,48.0,0,48.0,0,49.0,1
1836,max_effective,20,20,1,3,0.05,0.95,0.9336374331064724,20,54.0,0,54.0,0,58.0,1,57.0,0
1837,max_effective,20,20,1,3,0.05,0.95,0.9444149332937628,30,56.0,0,57.0,0,58.0,0,60.0,1
1838,max_effective,20,20,1,3,0.05,0.95,0.9298156989624532,22,57.0,0,58.0,1,55.0,0,58.0,1
1839,max_effective,20,20,1,3,0.05,0.95,0.9497653196533448,12,54.0,0,55.0,0,56.0,1,56.0,1
1840,max_effective,20,20,1,3,0.05,0.95,0.7996535963249761,8,31.0,1,31.0,1,31.0,1,31.0,1
1841,max_effective,20,20,1,3,0.05,0.95,0.9104140719009832,9,53.0,1,53.0,1,53.0,1,51.0,0
1842,max_effective,20,20,1,3,0.05,0.95,0.9145718910621272,13,57.0,0,59.0,1,59.0,1,58.0,0
1843,max_effective,20,20,1,3,0.05,0.95,0.932322316395263,14,58.0,0,58.0,0,59.0,1,59.0,1
1844,max_effective,20,20,1,3,0.05,0.95,0.8961824705464213,5,44.0,1,44.0,1,44.0,1,44.0,1
1845,max_effective,20,20,1,3,0.05,0.95,0.7875247505808118,7,37.0,1,37.0,1,37.0,1,37.0,1
1846,max_effective,20,20,1,3,0.05,0.95,0.9368055730264524,24,54.0,0,55.0,0,54.0,0,57.0,1
1847,max_effective,20,20,1,3,0.05,0.95,0.9398555663713628,4,35.0,1,35.0,1,35.0,1,35.0,1
1848,max_effective,20,20,1,3,0.05,0.95,0.9191856189147892,25,54.0,0,54.0,0,55.0,0,57.0,1
1849,max_effective,20,20,1,3,0.05,0.95,0.9320148795827188,24,53.0,0,54.0,0,57.0,0,59.0,1
1850,max_effective,20,20,1,3,0.05,0.95,0.9257531073788,11,40.0,1,40.0,1,40.0,1,40.0,1
1851,max_effective,20,20,1,3,0.05,0.95,0.9220291392721256,15,53.0,0,53.0,0,56.0,0,57.0,1
1852,max_effective,20,20,1,3,0.05,0.95,0.9349897293241436,6,36.0,1,36.0,1,36.0,1,36.0,1
1853,max_effective,20,20,1,3,0.05,0.95,0.9100656546494515,7,37.0,1,37.0,1,37.0,1,37.0,1
1854,max_effective,20,20,1,3,0.05,0.95,0.923771537156198,19,52.0,0,52.0,0,52.0,0,54.0,1
1855,max_effective,20,20,1,3,0.05,0.95,0.949229924324912,11,51.0,1,51.0,1,48.0,0,48.0,0
1856,max_effective,20,20,1,3,0.05,0.95,0.9121797552342504,6,50.0,1,49.0,0,48.0,0,49.0,0
1857,max_effective,20,20,1,3,0.05,0.95,0.9020111553156516,28,53.0,0,53.0,0,58.0,0,59.0,1
1858,max_effective,20,20,1,3,0.05,0.95,0.9339051457941372,17,51.0,1,50.0,0,50.0,0,51.0,1
1859,max_effective,20,20,1,3,0.05,0.95,0.8222715807444809,14,48.0,1,47.0,0,48.0,1,48.0,1
1860,max_effective,20,20,1,3,0.05,0.95,0.8914458914473252,9,46.0,1,46.0,1,46.0,1,46.0,1
1861,max_effective,20,20,1,3,0.05,0.95,0.8728537332266197,6,48.0,1,47.0,0,47.0,0,46.0,0
1862,max_effective,20,20,1,3,0.05,0.95,0.9450937404692898,6,38.0,1,38.0,1,38.0,1,38.0,1
1863,max_effective,20,20,1,3,0.05,0.95,0.8895278070358225,14,50.0,0,54.0,0,55.0,1,53.0,0
1864,max_effective,20,20,1,3,0.05,0.95,0.9258285116627972,27,48.0,0,49.0,0,46.0,0,51.0,1
1865,max_effective,20,20,1,3,0.05,0.95,0.9278842024739774,22,54.0,0,57.0,1,57.0,1,57.0,1
1866,max_effective,20,20,1,3,0.05,0.95,0.8471152743094261,10,43.0,1,43.0,1,43.0,1,43.0,1
1867,max_effective,20,20,1,3,0.05,0.95,0.9051746395249144,15,54.0,0,57.0,1,52.0,0,53.0,0
1868,max_effective,20,20,1,3,0.05,0.95,0.921288777383866,16,53.0,0,56.0,0,57.0,1,57.0,1
1869,max_effective,20,20,1,3,0.05,0.95,0.9085921811905348,4,32.0,1,32.0,1,32.0,1,32.0,1
1870,max_effective,20,20,1,3,0.05,0.95,0.8724032831645807,6,35.0,1,35.0,1,35.0,1,35.0,1
1871,max_effective,20,20,1,3,0.05,0.95,0.8777115609736116,16,45.0,0,47.0,1,47.0,1,47.0,1
1872,max_effective,20,20,1,3,0.05,0.95,0.882003643015788,18,54.0,0,54.0,0,52.0,0,56.0,1
1873,max_effective,20,20,1,3,0.05,0.95,0.8888908885603418,7,52.0,0,52.0,0,51.0,0,54.0,1
1874,max_effective,20,20,1,3,0.05,0.95,0.9287420574008812,9,46.0,1,44.0,0,46.0,1,45.0,0
1875,max_effective,20,20,1,3,0.05,0.95,0.9487271415179472,6,39.0,1,39.0,1,39.0,1,39.0,1
1876,max_effective,20,20,1,3,0.05,0.95,0.8454981489595668,12,48.0,0,48.0,0,51.0,1,50.0,0
1877,max_effective,20,20,1,3,0.05,0.95,0.810158778926867,6,44.0,1,44.0,1,44.0,1,44.0,1
1878,max_effective,20,20,1,3,0.05,0.95,0.885316882097399,17,56.0,0,58.0,1,57.0,0,57.0,0
1879,max_effective,20,20,1,3,0.05,0.95,0.9499778962073046,46,46.0,0,57.0,0,57.0,0,58.0,1
1880,max_effective,20,20,1,3,0.05,0.95,0.9069066845690936,4,33.0,1,33.0,1,33.0,1,33.0,1
1881,max_effective,20,20,1,3,0.05,0.95,0.9419767946072612,10,54.0,0,56.0,0,53.0,0,57.0,1
1882,max_effective,20,20,1,3,0.05,0.95,0.9486621216107732,15,56.0,0,57.0,0,58.0,1,56.0,0
1883,max_effective,20,20,1,3,0.05,0.95,0.7368923739089269,5,45.0,1,45.0,1,45.0,1,45.0,1
1884,max_effective,20,20,1,3,0.05,0.95,0.9038973993910884,15,59.0,0,59.0,0,57.0,0,60.0,1
1885,max_effective,20,20,1,3,0.05,0.95,0.92832601193411,20,56.0,0,56.0,0,56.0,0,58.0,1
1886,max_effective,20,20,1,3,0.05,0.95,0.9193744385778296,31,57.0,0,58.0,0,59.0,1,58.0,0
1887,max_effective,20,20,1,3,0.05,0.95,0.9411376839487864,13,49.0,1,49.0,1,46.0,0,47.0,0
1888,max_effective,20,20,1,3,0.05,0.95,0.8880568925884366,10,54.0,0,54.0,0,55.0,1,54.0,0
1889,max_effective,20,20,1,3,0.05,0.95,0.9490673895360672,28,45.0,0,52.0,0,56.0,1,51.0,0
1890,max_effective,20,20,1,3,0.05,0.95,0.8946892368594432,34,54.0,0,55.0,0,56.0,1,56.0,1
1891,max_effective,20,20,1,3,0.05,0.95,0.9256161456011346,11,54.0,0,54.0,0,55.0,1,53.0,0
1892,max_effective,20,20,1,3,0.05,0.95,0.9294537525565024,23,53.0,0,55.0,0,58.0,1,58.0,1
1893,max_effective,20,20,1,3,0.05,0.95,0.9073691362002606,11,47.0,1,47.0,1,47.0,1,46.0,0
1894,max_effective,20,20,1,3,0.05,0.95,0.9398529847907506,18,59.0,0,59.0,0,59.0,0,60.0,1
1895,max_effective,20,20,1,3,0.05,0.95,0.9141913248689224,10,51.0,0,52.0,1,52.0,1,52.0,1
1896,max_effective,20,20,1,3,0.05,0.95,0.8820782678724715,11,41.0,1,41.0,1,41.0,1,41.0,1
1897,max_effective,20,20,1,3,0.05,0.95,0.9397243264163536,36,55.0,0,55.0,0,60.0,1,60.0,1
1898,max_effective,20,20,1,3,0.05,0.95,0.865986412800465,18,43.0,1,43.0,1,43.0,1,43.0,1
1899,max_effective,20,20,1,3,0.05,0.95,0.9210546427769636,20,57.0,1,57.0,1,54.0,0,53.0,0
1900,max_effective,20,20,1,3,0.05,0.95,0.8711271264074901,15,55.0,0,57.0,0,58.0,1,57.0,0
1901,max_effective,20,20,1,3,0.05,0.95,0.9294879128077576,9,55.0,0,56.0,0,57.0,1,57.0,1
1902,max_effective,20,20,1,3,0.05,0.95,0.9385567885522238,41,48.0,0,49.0,0,54.0,0,56.0,1
1903,max_effective,20,20,1,3,0.05,0.95,0.9378026908715956,16,49.0,0,50.0,0,52.0,1,50.0,0
1904,max_effective,20,20,1,3,0.05,0.95,0.9290582101447072,34,57.0,0,56.0,0,59.0,0,60.0,1
1905,max_effective,20,20,1,3,0.05,0.95,0.939426809649844,13,54.0,0,55.0,0,56.0,1,55.0,0
1906,max_effective,20,20,1,3,0.05,0.95,0.8971717058958103,13,49.0,0,52.0,0,52.0,0,53.0,1
1907,max_effective,20,20,1,3,0.05,0.95,0.91151869724525,14,57.0,0,58.0,0,60.0,1,59.0,0
1908,max_effective,20,20,1,3,0.05,0.95,0.9239345753160396,35,53.0,0,54.0,0,55.0,1,54.0,0
1909,max_effective,20,20,1,3,0.05,0.95,0.9418841983787924,43,57.0,0,57.0,0,58.0,1,57.0,0
1910,max_effective,20,20,1,3,0.05,0.95,0.919317451834673,40,55.0,0,55.0,0,58.0,1,57.0,0
1911,max_effective,20,20,1,3,0.05,0.95,0.94259044913471,44,53.0,0,55.0,0,60.0,1,60.0,1
1912,max_effective,20,20,1,3,0.05,0.95,0.9408002885977106,21,55.0,1,52.0,0,49.0,0,49.0,0
1913,max_effective,20,20,1,3,0.05,0.95,0.9391769102995572,42,45.0,0,52.0,0,57.0,1,55.0,0
1914,max_effective,20,20,1,3,0.05,0.95,0.9167681064481206,12,52.0,0,52.0,0,54.0,1,54.0,1
1915,max_effective,20,20,1,3,0.05,0.95,0.9267015678309865,36,47.0,0,49.0,0,52.0,1,51.0,0
1916,max_effective,20,20,1,3,0.05,0.95,0.7939394189998145,5,36.0,1,36.0,1,36.0,1,36.0,1
1917,max_effective,20,20,1,3,0.05,0.95,0.9253172876097652,31,50.0,0,51.0,0,55.0,1,53.0,0
1918,max_effective,20,20,1,3,0.05,0.95,0.870204408362624,8,54.0,0,54.0,0,55.0,0,57.0,1
1919,max_effective,20,20,1,3,0.05,0.95,0.8712121326331244,14,51.0,0,54.0,0,54.0,0,58.0,1
1920,max_effective,20,20,1,3,0.05,0.95,0.9130252303662988,9,43.0,1,43.0,1,43.0,1,43.0,1
1921,max_effective,20,20,1,3,0.05,0.95,0.901235109077086,30,57.0,0,58.0,1,58.0,1,57.0,0
1922,max_effective,20,20,1,3,0.05,0.95,0.932303189247301,10,48.0,1,48.0,1,48.0,1,48.0,1
1923,max_effective,20,20,1,3,0.05,0.95,0.9284348000577604,14,57.0,1,56.0,0,55.0,0,56.0,0
1924,max_effective,20,20,1,3,0.05,0.95,0.9027805662461288,14,54.0,0,54.0,0,59.0,1,57.0,0
1925,max_effective,20,20,1,3,0.05,0.95,0.8948530142178667,17,47.0,0,50.0,1,50.0,1,49.0,0
1926,max_effective,20,20,1,3,0.05,0.95,0.8604707100084957,11,49.0,0,51.0,0,53.0,0,54.0,1
1927,max_effective,20,20,1,3,0.05,0.95,0.92278480753357,24,54.0,0,56.0,0,59.0,1,58.0,0
1928,max_effective,20,20,1,3,0.05,0.95,0.9448635813933242,105,43.0,0,46.0,0,54.0,0,56.0,1
1929,max_effective,20,20,1,3,0.05,0.95,0.9410070208126032,8,51.0,1,51.0,1,50.0,0,47.0,0
1930,max_effective,20,20,1,3,0.05,0.95,0.9189160986014824,14,46.0,0,51.0,0,52.0,1,50.0,0
1931,max_effective,20,20,1,3,0.05,0.95,0.9426665451215536,13,52.0,0,54.0,0,56.0,0,57.0,1
1932,max_effective,20,20,1,3,0.05,0.95,0.907990324505158,8,48.0,1,48.0,1,48.0,1,48.0,1
1933,max_effective,20,20,1,3,0.05,0.95,0.932049638893665,33,50.0,0,50.0,0,54.0,0,56.0,1
1934,max_effective,20,20,1,3,0.05,0.95,0.9223201698186432,14,53.0,0,55.0,1,55.0,1,54.0,0
1935,max_effective,20,20,1,3,0.05,0.95,0.8862086287820299,11,50.0,0,51.0,0,50.0,0,52.0,1
1936,max_effective,20,20,1,3,0.05,0.95,0.915879391106026,6,37.0,1,37.0,1,37.0,1,37.0,1
1937,max_effective,20,20,1,3,0.05,0.95,0.9470964318326804,31,49.0,0,50.0,0,50.0,0,52.0,1
1938,max_effective,20,20,1,3,0.05,0.95,0.927844899198654,25,51.0,0,52.0,0,55.0,1,55.0,1
1939,max_effective,20,20,1,3,0.05,0.95,0.9405299099363272,16,55.0,1,55.0,1,55.0,1,54.0,0
1940,max_effective,20,20,1,3,0.05,0.95,0.892020926231178,14,54.0,1,54.0,1,53.0,0,52.0,0
1941,max_effective,20,20,1,3,0.05,0.95,0.926574432379544,7,41.0,1,41.0,1,41.0,1,41.0,1
1942,max_effective,20,20,1,3,0.05,0.95,0.8819980480000166,10,47.0,0,48.0,1,48.0,1,48.0,1
1943,max_effective,20,20,1,3,0.05,0.95,0.932704643882126,23,53.0,1,53.0,1,52.0,0,53.0,1
1944,max_effective,20,20,1,3,0.05,0.95,0.8542776171507455,17,43.0,0,47.0,0,49.0,1,49.0,1
1945,max_effective,20,20,1,3,0.05,0.95,0.9477636867370433,15,48.0,0,50.0,0,52.0,1,51.0,0
1946,max_effective,20,20,1,3,0.05,0.95,0.948907509428333,13,53.0,0,56.0,1,50.0,0,56.0,1
1947,max_effective,20,20,1,3,0.05,0.95,0.905398448891675,17,56.0,0,56.0,0,57.0,1,57.0,1
1948,max_effective,20,20,1,3,0.05,0.95,0.9226288363421556,21,58.0,0,58.0,0,59.0,1,59.0,1
1949,max_effective,20,20,1,3,0.05,0.95,0.8953114306276991,10,50.0,1,50.0,1,47.0,0,48.0,0
1950,max_effective,20,20,1,3,0.05,0.95,0.813695023692144,6,43.0,1,43.0,1,43.0,1,43.0,1
1951,max_effective,20,20,1,3,0.05,0.95,0.9270582085295316,15,51.0,0,53.0,0,55.0,1,55.0,1
1952,max_effective,20,20,1,3,0.05,0.95,0.8934320886716821,10,53.0,0,53.0,0,52.0,0,54.0,1
1953,max_effective,20,20,1,3,0.05,0.95,0.9171372219044708,21,57.0,0,58.0,0,58.0,0,60.0,1
1954,max_effective,20,20,1,3,0.05,0.95,0.93669343298439,8,45.0,1,45.0,1,44.0,0,45.0,1
1955,max_effective,20,20,1,3,0.05,0.95,0.8771404314406023,9,42.0,1,42.0,1,42.0,1,42.0,1
1956,max_effective,20,20,1,3,0.05,0.95,0.8629564035012505,10,45.0,1,45.0,1,45.0,1,45.0,1
1957,max_effective,20,20,1,3,0.05,0.95,0.9388439571724548,15,57.0,0,58.0,0,59.0,1,59.0,1
1958,max_effective,20,20,1,3,0.05,0.95,0.9115022955196594,9,50.0,0,51.0,1,48.0,0,51.0,1
1959,max_effective,20,20,1,3,0.05,0.95,0.9240715953819378,14,47.0,1,47.0,1,47.0,1,47.0,1
1960,max_effective,20,20,1,3,0.05,0.95,0.94531802508079,24,56.0,1,56.0,1,54.0,0,51.0,0
1961,max_effective,20,20,1,3,0.05,0.95,0.9457238795778076,50,60.0,1,60.0,1,60.0,1,59.0,0
1962,max_effective,20,20,1,3,0.05,0.95,0.8903691980549531,6,50.0,1,49.0,0,48.0,0,47.0,0
1963,max_effective,20,20,1,3,0.05,0.95,0.9487343068166584,11,47.0,0,49.0,1,47.0,0,48.0,0
1964,max_effective,20,20,1,3,0.05,0.95,0.9344665742746304,23,50.0,0,51.0,0,57.0,1,54.0,0
1965,max_effective,20,20,1,3,0.05,0.95,0.934877607010072,27,54.0,0,55.0,0,57.0,1,56.0,0
1966,max_effective,20,20,1,3,0.05,0.95,0.7899378330078299,7,43.0,1,43.0,1,43.0,1,43.0,1
1967,max_effective,20,20,1,3,0.05,0.95,0.9269886877017558,6,50.0,1,49.0,0,46.0,0,48.0,0
1968,max_effective,20,20,1,3,0.05,0.95,0.9320364358097508,23,53.0,0,54.0,0,57.0,1,57.0,1
1969,max_effective,20,20,1,3,0.05,0.95,0.905990435870117,21,58.0,0,59.0,0,60.0,1,59.0,0
1970,max_effective,20,20,1,3,0.05,0.95,0.944988565008481,24,50.0,0,51.0,0,55.0,1,55.0,1
1971,max_effective,20,20,1,3,0.05,0.95,0.9234897374750412,14,49.0,0,49.0,0,48.0,0,50.0,1
1972,max_effective,20,20,1,3,0.05,0.95,0.872386941965048,24,58.0,0,58.0,0,58.0,0,60.0,1
1973,max_effective,20,20,1,3,0.05,0.95,0.9388126622387224,30,60.0,1,60.0,1,60.0,1,59.0,0
1974,max_effective,20,20,1,3,0.05,0.95,0.9112238984458856,13,46.0,0,48.0,0,50.0,0,51.0,1
1975,max_effective,20,20,1,3,0.05,0.95,0.8930157203945139,12,49.0,0,49.0,0,52.0,0,53.0,1
1976,max_effective,20,20,1,3,0.05,0.95,0.9441116453585155,39,57.0,0,58.0,0,60.0,1,60.0,1
1977,max_effective,20,20,1,3,0.05,0.95,0.945736720056788,13,52.0,0,54.0,1,54.0,1,54.0,1
1978,max_effective,20,20,1,3,0.05,0.95,0.9072230352508284,7,35.0,1,35.0,1,35.0,1,35.0,1
1979,max_effective,20,20,1,3,0.05,0.95,0.8619553487268566,12,55.0,1,54.0,0,53.0,0,55.0,1
1980,max_effective,20,20,1,3,0.05,0.95,0.9144722506147068,15,48.0,0,50.0,0,52.0,0,54.0,1
1981,max_effective,20,20,1,3,0.05,0.95,0.9163812899387912,24,48.0,0,51.0,0,56.0,0,57.0,1
1982,max_effective,20,20,1,3,0.05,0.95,0.8802764791173572,9,42.0,1,42.0,1,42.0,1,42.0,1
1983,max_effective,20,20,1,3,0.05,0.95,0.9232700830161382,16,58.0,0,59.0,0,60.0,1,57.0,0
1984,max_effective,20,20,1,3,0.05,0.95,0.7864793561017823,14,52.0,0,52.0,0,53.0,1,53.0,1
1985,max_effective,20,20,1,3,0.05,0.95,0.8187892207430628,8,43.0,1,43.0,1,43.0,1,43.0,1
1986,max_effective,20,20,1,3,0.05,0.95,0.9072255967037298,7,43.0,1,43.0,1,43.0,1,41.0,0
1987,max_effective,20,20,1,3,0.05,0.95,0.9396526448842052,50,58.0,0,58.0,0,59.0,0,60.0,1
1988,max_effective,20,20,1,3,0.05,0.95,0.948685930229708,29,49.0,0,50.0,0,52.0,0,55.0,1
1989,max_effective,20,20,1,3,0.05,0.95,0.9428489687727832,4,36.0,1,36.0,1,36.0,1,36.0,1
1990,max_effective,20,20,1,3,0.05,0.95,0.9449696063379768,23,56.0,0,56.0,0,54.0,0,58.0,1
1991,max_effective,20,20,1,3,0.05,0.95,0.7632743206120086,8,45.0,1,45.0,1,45.0,1,45.0,1
1992,max_effective,20,20,1,3,0.05,0.95,0.9298360657749614,30,54.0,0,55.0,0,57.0,1,57.0,1
1993,max_effective,20,20,1,3,0.05,0.95,0.9309105154277924,40,50.0,0,52.0,0,56.0,1,56.0,1
1994,max_effective,20,20,1,3,0.05,0.95,0.9404663085318812,61,57.0,0,57.0,0,60.0,1,59.0,0
1995,max_effective,20,20,1,3,0.05,0.95,0.9244625462493576,40,54.0,0,55.0,0,56.0,0,57.0,1
1996,max_effective,20,20,1,3,0.05,0.95,0.9365610011242224,13,56.0,0,58.0,1,53.0,0,53.0,0
1997,max_effective,20,20,1,3,0.05,0.95,0.9160141225047508,18,50.0,0,52.0,0,58.0,1,56.0,0
1998,max_effective,20,20,1,3,0.05,0.95,0.9158233891725142,33,53.0,0,56.0,0,57.0,1,57.0,1
1999,max_effective,20,20,1,3,0.05,0.95,0.8834161027895399,17,51.0,1,51.0,1,51.0,1,49.0,0
2000,max_effective,20,20,1,3,0.05,0.95,0.8419897640292314,7,38.0,1,38.0,1,38.0,1,38.0,1
2001,max_effective,20,20,1,3,0.05,0.95,0.9278668940201252,17,50.0,0,51.0,0,56.0,1,56.0,1
2002,max_effective,20,20,1,3,0.05,0.95,0.8229910735416004,7,42.0,1,42.0,1,42.0,1,42.0,1
2003,max_effective,20,20,1,3,0.05,0.95,0.9144336379867616,33,56.0,0,57.0,0,59.0,1,58.0,0
2004,max_effective,20,20,1,3,0.05,0.95,0.8642739768031742,7,48.0,1,48.0,1,47.0,0,46.0,0
2005,max_effective,20,20,1,3,0.05,0.95,0.9478138683353096,30,53.0,0,55.0,0,59.0,1,57.0,0
2006,max_effective,20,20,1,3,0.05,0.95,0.8145438970134644,11,44.0,1,44.0,1,44.0,1,44.0,1
2007,max_effective,20,20,1,3,0.05,0.95,0.9499037350919488,36,47.0,0,47.0,0,54.0,0,55.0,1
2008,max_effective,20,20,1,3,0.05,0.95,0.875716904235203,14,49.0,0,50.0,0,52.0,1,52.0,1
2009,max_effective,20,20,1,3,0.05,0.95,0.872173317944071,13,48.0,0,49.0,0,55.0,1,54.0,0
2010,max_effective,20,20,1,3,0.05,0.95,0.8366246375341894,7,41.0,1,41.0,1,41.0,1,41.0,1
2011,max_effective,20,20,1,3,0.05,0.95,0.8798259746246904,26,50.0,0,50.0,0,51.0,0,55.0,1
2012,max_effective,20,20,1,3,0.05,0.95,0.8880249628814084,10,51.0,0,51.0,0,51.0,0,52.0,1
2013,max_effective,20,20,1,3,0.05,0.95,0.9415151122003316,26,54.0,0,56.0,0,58.0,0,59.0,1
2014,max_effective,20,20,1,3,0.05,0.95,0.9452393090203632,22,54.0,0,54.0,0,56.0,0,58.0,1
2015,max_effective,20,20,1,3,0.05,0.95,0.9409991249170776,20,47.0,0,49.0,0,55.0,1,55.0,1
2016,max_effective,20,20,1,3,0.05,0.95,0.8907819514652849,33,50.0,0,52.0,0,53.0,0,55.0,1
2017,max_effective,20,20,1,3,0.05,0.95,0.8469475554750582,30,45.0,0,54.0,0,52.0,0,57.0,1
2018,max_effective,20,20,1,3,0.05,0.95,0.9186621034225132,17,57.0,0,58.0,0,60.0,1,58.0,0
2019,max_effective,20,20,1,3,0.05,0.95,0.8744653662105252,23,44.0,0,45.0,0,51.0,1,49.0,0
2020,max_effective,20,20,1,3,0.05,0.95,0.8188837018896058,12,50.0,0,50.0,0,51.0,0,53.0,1
2021,max_effective,20,20,1,3,0.05,0.95,0.9274098702322748,18,57.0,1,57.0,1,55.0,0,57.0,1
2022,max_effective,20,20,1,3,0.05,0.95,0.937314376871514,21,56.0,0,58.0,1,57.0,0,58.0,1
2023,max_effective,20,20,1,3,0.05,0.95,0.8246977414164062,5,44.0,1,44.0,1,44.0,1,44.0,1
2024,max_effective,20,20,1,3,0.05,0.95,0.9328362814097392,7,43.0,1,43.0,1,42.0,0,43.0,1
2025,max_effective,20,20,1,3,0.05,0.95,0.908547047557446,28,47.0,0,50.0,0,52.0,0,55.0,1
2026,max_effective,20,20,1,3,0.05,0.95,0.9020379480406476,10,52.0,1,52.0,1,52.0,1,51.0,0
2027,max_effective,20,20,1,3,0.05,0.95,0.8735266279425031,20,51.0,0,51.0,0,52.0,0,55.0,1
2028,max_effective,20,20,1,3,0.05,0.95,0.9401184968720836,11,46.0,0,49.0,1,48.0,0,47.0,0
2029,max_effective,20,20,1,3,0.05,0.95,0.9198974756904724,11,55.0,0,55.0,0,53.0,0,56.0,1
2030,max_effective,20,20,1,3,0.05,0.95,0.9392140320704392,19,59.0,0,59.0,0,60.0,1,60.0,1
2031,max_effective,20,20,1,3,0.05,0.95,0.9410516136736996,23,54.0,0,55.0,0,57.0,0,59.0,1
2032,max_effective,20,20,1,3,0.05,0.95,0.8558897834726867,10,44.0,1,44.0,1,44.0,1,44.0,1
2033,max_effective,20,20,1,3,0.05,0.95,0.9147094383242584,12,46.0,0,46.0,0,47.0,1,46.0,0
2034,max_effective,20,20,1,3,0.05,0.95,0.9409319831610587,19,54.0,0,54.0,0,59.0,1,57.0,0
2035,max_effective,20,20,1,3,0.05,0.95,0.9319201417200476,27,57.0,0,57.0,0,60.0,1,59.0,0
2036,max_effective,20,20,1,3,0.05,0.95,0.9474796835681496,34,58.0,0,58.0,0,60.0,1,58.0,0
2037,max_effective,20,20,1,3,0.05,0.95,0.8910102845838936,4,40.0,1,40.0,1,40.0,1,40.0,1
2038,max_effective,20,20,1,3,0.05,0.95,0.8560493388008434,4,25.0,1,25.0,1,25.0,1,25.0,1
2039,max_effective,20,20,1,3,0.05,0.95,0.9040124157827883,13,51.0,0,53.0,0,54.0,1,54.0,1
2040,max_effective,20,20,1,3,0.05,0.95,0.8583743383590627,9,53.0,1,53.0,1,52.0,0,53.0,1
2041,max_effective,20,20,1,3,0.05,0.95,0.9021810393706308,10,53.0,0,53.0,0,54.0,1,54.0,1
2042,max_effective,20,20,1,3,0.05,0.95,0.9130233695393004,15,45.0,0,47.0,1,46.0,0,47.0,1
2043,max_effective,20,20,1,3,0.05,0.95,0.9108136500506954,19,46.0,0,47.0,0,55.0,1,55.0,1
2044,max_effective,20,20,1,3,0.05,0.95,0.8836417607858221,14,54.0,0,56.0,0,59.0,1,56.0,0
2045,max_effective,20,20,1,3,0.05,0.95,0.8944840090807219,5,43.0,1,43.0,1,43.0,1,43.0,1
2046,max_effective,20,20,1,3,0.05,0.95,0.8710566354635183,38,57.0,0,58.0,1,56.0,0,56.0,0
2047,max_effective,20,20,1,3,0.05,0.95,0.8639672867085595,10,49.0,1,48.0,0,49.0,1,47.0,0
2048,max_effective,20,20,1,3,0.05,0.95,0.8778023500131346,14,51.0,0,51.0,0,51.0,0,54.0,1
2049,max_effective,20,20,1,3,0.05,0.95,0.9258448802432128,18,58.0,0,58.0,0,60.0,1,60.0,1
2050,max_effective,20,20,1,3,0.05,0.95,0.838978787900219,10,51.0,0,53.0,0,54.0,1,53.0,0
2051,max_effective,20,20,1,3,0.05,0.95,0.894083752104741,12,53.0,0,55.0,1,55.0,1,55.0,1
2052,max_effective,20,20,1,3,0.05,0.95,0.8964393059493929,7,51.0,0,51.0,0,50.0,0,52.0,1
2053,max_effective,20,20,1,3,0.05,0.95,0.921660030812772,11,55.0,0,54.0,0,57.0,1,57.0,1
2054,max_effective,20,20,1,3,0.05,0.95,0.9323315816164004,18,56.0,0,57.0,0,60.0,1,59.0,0
2055,max_effective,20,20,1,3,0.05,0.95,0.916475706637469,7,44.0,1,44.0,1,44.0,1,44.0,1
2056,max_effective,20,20,1,3,0.05,0.95,0.9279442942193646,11,46.0,0,45.0,0,47.0,1,47.0,1
2057,max_effective,20,20,1,3,0.05,0.95,0.9372432120045712,16,56.0,0,56.0,0,59.0,1,58.0,0
2058,max_effective,20,20,1,3,0.05,0.95,0.8791555637278873,39,53.0,0,54.0,0,56.0,1,55.0,0
2059,max_effective,20,20,1,3,0.05,0.95,0.9219972566952074,18,52.0,0,54.0,0,53.0,0,55.0,1
2060,max_effective,20,20,1,3,0.05,0.95,0.9048497620622182,13,49.0,0,48.0,0,50.0,1,49.0,0
2061,max_effective,20,20,1,3,0.05,0.95,0.860154331694126,20,48.0,0,52.0,0,56.0,0,57.0,1
2062,max_effective,20,20,1,3,0.05,0.95,0.8639949456661895,10,47.0,0,48.0,1,48.0,1,48.0,1
2063,max_effective,20,20,1,3,0.05,0.95,0.9109804355914316,11,52.0,0,50.0,0,50.0,0,53.0,1
2064,max_effective,20,20,1,3,0.05,0.95,0.9409705484782256,29,55.0,0,57.0,0,58.0,1,58.0,1
2065,max_effective,20,20,1,3,0.05,0.95,0.8333816374082339,9,45.0,1,44.0,0,42.0,0,42.0,0
2066,max_effective,20,20,1,3,0.05,0.95,0.9414699070510404,16,48.0,0,51.0,0,56.0,1,54.0,0
2067,max_effective,20,20,1,3,0.05,0.95,0.929912762325888,10,52.0,0,53.0,0,52.0,0,54.0,1
2068,max_effective,20,20,1,3,0.05,0.95,0.909164910149408,7,43.0,1,43.0,1,43.0,1,43.0,1
2069,max_effective,20,20,1,3,0.05,0.95,0.9099884990123204,12,54.0,1,54.0,1,50.0,0,52.0,0
2070,max_effective,20,20,1,3,0.05,0.95,0.8568850626768915,21,52.0,0,53.0,0,52.0,0,56.0,1
2071,max_effective,20,20,1,3,0.05,0.95,0.9102143158614464,17,57.0,0,58.0,0,58.0,0,59.0,1
2072,max_effective,20,20,1,3,0.05,0.95,0.934379219725516,14,48.0,0,49.0,0,47.0,0,50.0,1
2073,max_effective,20,20,1,3,0.05,0.95,0.7923346887693302,12,41.0,1,41.0,1,41.0,1,41.0,1
2074,max_effective,20,20,1,3,0.05,0.95,0.9227886521328432,25,54.0,0,55.0,0,59.0,1,59.0,1
2075,max_effective,20,20,1,3,0.05,0.95,0.7403618955194615,8,43.0,1,43.0,1,43.0,1,43.0,1
2076,max_effective,20,20,1,3,0.05,0.95,0.7719429772774171,10,49.0,1,49.0,1,49.0,1,49.0,1
2077,max_effective,20,20,1,3,0.05,0.95,0.8731283570623077,18,56.0,0,57.0,1,55.0,0,56.0,0
2078,max_effective,20,20,1,3,0.05,0.95,0.9205403452166604,16,42.0,0,48.0,1,48.0,1,48.0,1
2079,max_effective,20,20,1,3,0.05,0.95,0.9201945112837372,18,59.0,0,59.0,0,60.0,1,60.0,1
2080,max_effective,20,20,1,3,0.05,0.95,0.8766940146026915,17,42.0,1,42.0,1,42.0,1,42.0,1
2081,max_effective,20,20,1,3,0.05,0.95,0.9123158697005124,5,32.0,1,32.0,1,32.0,1,32.0,1
2082,max_effective,20,20,1,3,0.05,0.95,0.7445680641611728,5,43.0,1,43.0,1,43.0,1,43.0,1
2083,max_effective,20,20,1,3,0.05,0.95,0.9363537424078996,74,52.0,0,55.0,0,59.0,0,60.0,1
2084,max_effective,20,20,1,3,0.05,0.95,0.9220166313860488,14,55.0,0,56.0,0,58.0,1,57.0,0
2085,max_effective,20,20,1,3,0.05,0.95,0.8824821524646793,26,51.0,0,51.0,0,50.0,0,54.0,1
2086,max_effective,20,20,1,3,0.05,0.95,0.8989257487163284,11,53.0,0,54.0,0,55.0,0,56.0,1
2087,max_effective,20,20,1,3,0.05,0.95,0.9286457891197764,29,52.0,0,51.0,0,51.0,0,54.0,1
2088,max_effective,20,20,1,3,0.05,0.95,0.8865315941071685,8,50.0,1,50.0,1,50.0,1,50.0,1
2089,max_effective,20,20,1,3,0.05,0.95,0.8353043196577166,5,33.0,1,33.0,1,33.0,1,33.0,1
2090,max_effective,20,20,1,3,0.05,0.95,0.835152007742042,4,34.0,1,34.0,1,34.0,1,34.0,1
2091,max_effective,20,20,1,3,0.05,0.95,0.9262115100375392,14,52.0,0,52.0,0,55.0,1,54.0,0
2092,max_effective,20,20,1,3,0.05,0.95,0.9274693046238928,12,58.0,0,60.0,1,56.0,0,58.0,0
2093,max_effective,20,20,1,3,0.05,0.95,0.9410143388947616,14,54.0,0,55.0,1,49.0,0,55.0,1
2094,max_effective,20,20,1,3,0.05,0.95,0.9049947327388108,13,53.0,0,54.0,0,55.0,1,54.0,0
2095,max_effective,20,20,1,3,0.05,0.95,0.9067309974294296,6,40.0,1,40.0,1,40.0,1,40.0,1
2096,max_effective,20,20,1,3,0.05,0.95,0.92238985616796,13,52.0,1,52.0,1,52.0,1,51.0,0
2097,max_effective,20,20,1,3,0.05,0.95,0.8204786897928437,8,48.0,1,48.0,1,48.0,1,48.0,1
2098,max_effective,20,20,1,3,0.05,0.95,0.8608348507119616,23,52.0,1,50.0,0,49.0,0,50.0,0
2099,max_effective,20,20,1,3,0.05,0.95,0.9112527929758084,51,45.0,0,49.0,0,56.0,1,54.0,0
2100,max_effective,20,20,1,3,0.05,0.95,0.946758613824142,39,55.0,0,55.0,0,57.0,1,57.0,1
2101,max_effective,20,20,1,3,0.05,0.95,0.9109779957885142,16,45.0,0,47.0,0,51.0,0,52.0,1
2102,max_effective,20,20,1,3,0.05,0.95,0.903223955726676,12,44.0,0,44.0,0,45.0,1,45.0,1
2103,max_effective,20,20,1,3,0.05,0.95,0.9302220174613718,19,54.0,0,55.0,0,58.0,1,58.0,1
2104,max_effective,20,20,1,3,0.05,0.95,0.9380209581154004,8,49.0,1,49.0,1,46.0,0,49.0,1
2105,max_effective,20,20,1,3,0.05,0.95,0.9358964112339528,14,53.0,0,54.0,0,53.0,0,58.0,1
2106,max_effective,20,20,1,3,0.05,0.95,0.8473884313696753,14,46.0,0,47.0,1,47.0,1,47.0,1
2107,max_effective,20,20,1,3,0.05,0.95,0.9396555921220604,19,52.0,0,53.0,0,54.0,0,56.0,1
2108,max_effective,20,20,1,3,0.05,0.95,0.9036652208923966,8,51.0,0,51.0,0,53.0,1,51.0,0
2109,max_effective,20,20,1,3,0.05,0.95,0.910608004182502,18,44.0,0,47.0,1,47.0,1,47.0,1
2110,max_effective,20,20,1,3,0.05,0.95,0.7940427763518072,5,34.0,1,34.0,1,34.0,1,34.0,1
2111,max_effective,20,20,1,3,0.05,0.95,0.8073108663188852,14,55.0,0,56.0,0,56.0,0,58.0,1
2112,max_effective,20,20,1,3,0.05,0.95,0.9392177602062066,31,49.0,0,49.0,0,57.0,1,56.0,0
2113,max_effective,20,20,1,3,0.05,0.95,0.9261708417506632,24,50.0,0,54.0,0,58.0,1,57.0,0
2114,max_effective,20,20,1,3,0.05,0.95,0.9350232311603184,17,58.0,0,58.0,0,60.0,1,58.0,0
2115,max_effective,20,20,1,3,0.05,0.95,0.9131121398090584,13,57.0,1,56.0,0,54.0,0,55.0,0
2116,max_effective,20,20,1,3,0.05,0.95,0.8527705137440769,16,47.0,0,49.0,1,49.0,1,48.0,0
2117,max_effective,20,20,1,3,0.05,0.95,0.8721072834564514,30,52.0,0,54.0,0,57.0,1,57.0,1
2118,max_effective,20,20,1,3,0.05,0.95,0.9455986756640092,16,55.0,0,55.0,0,57.0,0,58.0,1
2119,max_effective,20,20,1,3,0.05,0.95,0.9466428673274898,40,57.0,0,57.0,0,60.0,1,59.0,0
2120,max_effective,20,20,1,3,0.05,0.95,0.9021260151200609,30,46.0,0,49.0,0,51.0,1,48.0,0
2121,max_effective,20,20,1,3,0.05,0.95,0.9153592029590524,16,49.0,0,51.0,1,51.0,1,49.0,0
2122,max_effective,20,20,1,3,0.05,0.95,0.9129751785431798,12,48.0,0,50.0,0,51.0,1,50.0,0
2123,max_effective,20,20,1,3,0.05,0.95,0.94005193523198,5,43.0,1,43.0,1,43.0,1,43.0,1
2124,max_effective,20,20,1,3,0.05,0.95,0.8287426662368049,8,46.0,1,46.0,1,46.0,1,44.0,0
2125,max_effective,20,20,1,3,0.05,0.95,0.8951336032633473,7,44.0,1,44.0,1,44.0,1,44.0,1
2126,max_effective,20,20,1,3,0.05,0.95,0.94628271082094,30,56.0,0,56.0,0,60.0,1,59.0,0
2127,max_effective,20,20,1,3,0.05,0.95,0.854893319878572,10,48.0,0,49.0,0,50.0,1,50.0,1
2128,max_effective,20,20,1,3,0.05,0.95,0.9313272343395136,37,53.0,0,55.0,0,59.0,1,58.0,0
2129,max_effective,20,20,1,3,0.05,0.95,0.9178944638184536,36,53.0,0,54.0,0,55.0,1,55.0,1
2130,max_effective,20,20,1,3,0.05,0.95,0.8926427950987804,8,50.0,0,51.0,1,51.0,1,51.0,1
2131,max_effective,20,20,1,3,0.05,0.95,0.9339402934026354,46,58.0,0,58.0,0,60.0,1,60.0,1
2132,max_effective,20,20,1,3,0.05,0.95,0.929638193183353,29,54.0,0,56.0,0,57.0,1,57.0,1
2133,max_effective,20,20,1,3,0.05,0.95,0.9284181189854376,13,55.0,0,55.0,0,56.0,1,55.0,0
2134,max_effective,20,20,1,3,0.05,0.95,0.9417887138927684,10,54.0,0,54.0,0,53.0,0,55.0,1
2135,max_effective,20,20,1,3,0.05,0.95,0.8921732030462536,10,44.0,0,45.0,0,45.0,0,46.0,1
2136,max_effective,20,20,1,3,0.05,0.95,0.8661274701281879,11,45.0,0,46.0,0,47.0,0,48.0,1
2137,max_effective,20,20,1,3,0.05,0.95,0.9047194886740312,10,49.0,0,50.0,1,50.0,1,49.0,0
2138,max_effective,20,20,1,3,0.05,0.95,0.8883332599545682,7,39.0,1,39.0,1,39.0,1,39.0,1
2139,max_effective,20,20,1,3,0.05,0.95,0.9350545183233084,13,49.0,0,51.0,1,51.0,1,50.0,0
2140,max_effective,20,20,1,3,0.05,0.95,0.9310716918598154,23,55.0,0,57.0,0,59.0,1,58.0,0
2141,max_effective,20,20,1,3,0.05,0.95,0.9392318670617456,16,50.0,0,54.0,0,55.0,0,56.0,1
2142,max_effective,20,20,1,3,0.05,0.95,0.9239492531453436,8,48.0,1,48.0,1,48.0,1,48.0,1
2143,max_effective,20,20,1,3,0.05,0.95,0.90296323653637,14,57.0,0,57.0,0,57.0,0,58.0,1
2144,max_effective,20,20,1,3,0.05,0.95,0.8657753491453304,20,54.0,1,54.0,1,52.0,0,52.0,0
2145,max_effective,20,20,1,3,0.05,0.95,0.8941202239202345,18,52.0,0,52.0,0,51.0,0,53.0,1
2146,max_effective,20,20,1,3,0.05,0.95,0.8270711493315096,11,44.0,1,44.0,1,44.0,1,44.0,1
2147,max_effective,20,20,1,3,0.05,0.95,0.9400231571329708,31,56.0,0,56.0,0,59.0,1,59.0,1
2148,max_effective,20,20,1,3,0.05,0.95,0.8274702304312105,27,44.0,0,46.0,0,56.0,1,53.0,0
2149,max_effective,20,20,1,3,0.05,0.95,0.9214146616584068,15,51.0,1,50.0,0,46.0,0,50.0,0
2150,max_effective,20,20,1,3,0.05,0.95,0.8139022327960757,15,49.0,0,51.0,0,53.0,1,53.0,1
2151,max_effective,20,20,1,3,0.05,0.95,0.9073046318779218,10,54.0,0,54.0,0,55.0,0,56.0,1
2152,max_effective,20,20,1,3,0.05,0.95,0.9005026558961815,11,56.0,0,57.0,0,58.0,1,57.0,0
2153,max_effective,20,20,1,3,0.05,0.95,0.8103468542207362,13,48.0,0,50.0,0,52.0,1,51.0,0
2154,max_effective,20,20,1,3,0.05,0.95,0.9292690240194182,18,52.0,0,56.0,0,59.0,1,58.0,0
2155,max_effective,20,20,1,3,0.05,0.95,0.9117657724193664,5,32.0,1,32.0,1,32.0,1,32.0,1
2156,max_effective,20,20,1,3,0.05,0.95,0.851853500422978,9,45.0,0,45.0,0,47.0,1,47.0,1
2157,max_effective,20,20,1,3,0.05,0.95,0.944592702516592,13,57.0,0,58.0,1,58.0,1,56.0,0
2158,max_effective,20,20,1,3,0.05,0.95,0.8859633952470075,7,36.0,1,36.0,1,36.0,1,36.0,1
2159,max_effective,20,20,1,3,0.05,0.95,0.9378644821878874,15,55.0,0,55.0,0,58.0,0,59.0,1
2160,max_effective,20,20,1,3,0.05,0.95,0.934406313511824,8,52.0,0,52.0,0,47.0,0,53.0,1
2161,max_effective,20,20,1,3,0.05,0.95,0.9444747462355992,13,55.0,0,56.0,1,56.0,1,55.0,0
2162,max_effective,20,20,1,3,0.05,0.95,0.9490830984529456,28,55.0,0,57.0,0,58.0,0,60.0,1
2163,max_effective,20,20,1,3,0.05,0.95,0.9252159164181302,19,55.0,0,55.0,0,57.0,1,57.0,1
2164,max_effective,20,20,1,3,0.05,0.95,0.9430829694615772,26,54.0,0,54.0,0,60.0,1,56.0,0
2165,max_effective,20,20,1,3,0.05,0.95,0.8481330653269146,6,44.0,1,44.0,1,44.0,1,44.0,1
2166,max_effective,20,20,1,3,0.05,0.95,0.9168464449998804,10,48.0,0,49.0,1,48.0,0,48.0,0
2167,max_effective,20,20,1,3,0.05,0.95,0.8790643780226928,8,44.0,1,44.0,1,43.0,0,44.0,1
2168,max_effective,20,20,1,3,0.05,0.95,0.8768710203421268,24,55.0,0,57.0,0,54.0,0,58.0,1
2169,max_effective,20,20,1,3,0.05,0.95,0.9381511283862808,18,53.0,0,57.0,0,58.0,1,57.0,0
2170,max_effective,20,20,1,3,0.05,0.95,0.8987158805046541,6,37.0,1,37.0,1,37.0,1,37.0,1
2171,max_effective,20,20,1,3,0.05,0.95,0.9301004215905582,28,54.0,0,56.0,0,58.0,0,59.0,1
2172,max_effective,20,20,1,3,0.05,0.95,0.8974524167687019,20,49.0,0,50.0,1,50.0,1,49.0,0
2173,max_effective,20,20,1,3,0.05,0.95,0.9192454536055692,27,48.0,0,53.0,0,55.0,0,57.0,1
2174,max_effective,20,20,1,3,0.05,0.95,0.917454406707256,12,49.0,0,50.0,1,49.0,0,49.0,0
2175,max_effective,20,20,1,3,0.05,0.95,0.9248518651612616,14,51.0,0,54.0,0,55.0,1,54.0,0
2176,max_effective,20,20,1,3,0.05,0.95,0.9003783603599832,17,55.0,0,57.0,0,59.0,1,59.0,1
2177,max_effective,20,20,1,3,0.05,0.95,0.9172596944138804,62,55.0,0,55.0,0,59.0,1,57.0,0
2178,max_effective,20,20,1,3,0.05,0.95,0.8803717876813336,10,46.0,0,47.0,0,48.0,1,48.0,1
2179,max_effective,20,20,1,3,0.05,0.95,0.9142628004078958,10,57.0,0,57.0,0,54.0,0,58.0,1
2180,max_effective,20,20,1,3,0.05,0.95,0.8835384573204111,7,41.0,1,41.0,1,41.0,1,41.0,1
2181,max_effective,20,20,1,3,0.05,0.95,0.9189924070257244,13,51.0,0,53.0,1,53.0,1,51.0,0
2182,max_effective,20,20,1,3,0.05,0.95,0.8674603158848057,12,53.0,0,55.0,0,56.0,1,55.0,0
2183,max_effective,20,20,1,3,0.05,0.95,0.9031076511280978,20,54.0,0,55.0,0,58.0,1,58.0,1
2184,max_effective,20,20,1,3,0.05,0.95,0.9013236353012988,7,44.0,1,44.0,1,44.0,1,44.0,1
2185,max_effective,20,20,1,3,0.05,0.95,0.8671571220616676,8,49.0,0,49.0,0,50.0,1,49.0,0
2186,max_effective,20,20,1,3,0.05,0.95,0.9484580569419806,12,51.0,0,51.0,0,53.0,0,54.0,1
2187,max_effective,20,20,1,3,0.05,0.95,0.8018216177196039,4,35.0,1,35.0,1,35.0,1,35.0,1
2188,max_effective,20,20,1,3,0.05,0.95,0.9419651952923732,22,56.0,0,57.0,0,60.0,1,59.0,0
2189,max_effective,20,20,1,3,0.05,0.95,0.9060835402347256,10,57.0,1,57.0,1,57.0,1,55.0,0
2190,max_effective,20,20,1,3,0.05,0.95,0.9320477995473988,12,46.0,0,50.0,0,51.0,1,50.0,0
2191,max_effective,20,20,1,3,0.05,0.95,0.8141001677137443,5,40.0,1,40.0,1,40.0,1,40.0,1
2192,max_effective,20,20,1,3,0.05,0.95,0.7637934317993366,19,45.0,0,45.0,0,48.0,0,53.0,1
2193,max_effective,20,20,1,3,0.05,0.95,0.8539701034486078,9,51.0,1,51.0,1,51.0,1,49.0,0
2194,max_effective,20,20,1,3,0.05,0.95,0.90424911658645,6,44.0,1,44.0,1,44.0,1,44.0,1
2195,max_effective,20,20,1,3,0.05,0.95,0.9036280952643272,24,56.0,0,57.0,1,57.0,1,56.0,0
2196,max_effective,20,20,1,3,0.05,0.95,0.930694841419735,12,39.0,1,39.0,1,39.0,1,39.0,1
2197,max_effective,20,20,1,3,0.05,0.95,0.9238791294893912,40,51.0,0,56.0,0,59.0,1,57.0,0
2198,max_effective,20,20,1,3,0.05,0.95,0.9324159911348724,58,53.0,0,54.0,0,56.0,0,58.0,1
2199,max_effective,20,20,1,3,0.05,0.95,0.9192966500223076,13,52.0,0,52.0,0,50.0,0,54.0,1
2200,max_effective,20,20,1,3,0.05,0.95,0.8139037243431481,9,55.0,0,56.0,1,55.0,0,56.0,1
2201,max_effective,20,20,1,3,0.05,0.95,0.9169636123697856,11,47.0,1,47.0,1,46.0,0,45.0,0
2202,max_effective,20,20,1,3,0.05,0.95,0.9451219868734948,24,49.0,0,53.0,0,50.0,0,54.0,1
2203,max_effective,20,20,1,3,0.05,0.95,0.8683494919998505,5,40.0,1,40.0,1,40.0,1,40.0,1
2204,max_effective,20,20,1,3,0.05,0.95,0.9304435549332132,8,43.0,1,43.0,1,43.0,1,43.0,1
2205,max_effective,20,20,1,3,0.05,0.95,0.8926825212254202,13,53.0,0,53.0,0,52.0,0,57.0,1
2206,max_effective,20,20,1,3,0.05,0.95,0.9271372737519372,14,53.0,0,54.0,0,51.0,0,57.0,1
2207,max_effective,20,20,1,3,0.05,0.95,0.9297992166541976,16,56.0,1,56.0,1,56.0,1,54.0,0
2208,max_effective,20,20,1,3,0.05,0.95,0.9288840133825728,11,49.0,0,50.0,0,49.0,0,51.0,1
2209,max_effective,20,20,1,3,0.05,0.95,0.8825607214887131,7,53.0,1,53.0,1,49.0,0,47.0,0
2210,max_effective,20,20,1,3,0.05,0.95,0.9477546239372848,22,58.0,0,57.0,0,56.0,0,59.0,1
2211,max_effective,20,20,1,3,0.05,0.95,0.9166943060580898,23,57.0,0,58.0,0,59.0,1,55.0,0
2212,max_effective,20,20,1,3,0.05,0.95,0.9172802388655112,10,53.0,0,53.0,0,53.0,0,54.0,1
2213,max_effective,20,20,1,3,0.05,0.95,0.9285378051149418,15,43.0,0,46.0,0,48.0,1,48.0,1
2214,max_effective,20,20,1,3,0.05,0.95,0.9152627133174982,18,44.0,1,44.0,1,44.0,1,44.0,1
2215,max_effective,20,20,1,3,0.05,0.95,0.9362209503616536,53,48.0,0,52.0,0,57.0,1,55.0,0
2216,max_effective,20,20,1,3,0.05,0.95,0.9166600434220736,15,51.0,0,53.0,0,52.0,0,56.0,1
2217,max_effective,20,20,1,3,0.05,0.95,0.9115596313147968,5,44.0,1,44.0,1,44.0,1,44.0,1
2218,max_effective,20,20,1,3,0.05,0.95,0.9350611103436048,8,49.0,1,49.0,1,49.0,1,48.0,0
2219,max_effective,20,20,1,3,0.05,0.95,0.9119041929062416,11,49.0,0,51.0,1,49.0,0,49.0,0
2220,max_effective,20,20,1,3,0.05,0.95,0.924541926098958,12,40.0,1,40.0,1,40.0,1,40.0,1
2221,max_effective,20,20,1,3,0.05,0.95,0.9463650899976744,20,56.0,1,56.0,1,55.0,0,56.0,1
2222,max_effective,20,20,1,3,0.05,0.95,0.9339996284049056,10,41.0,1,41.0,1,41.0,1,41.0,1
2223,max_effective,20,20,1,3,0.05,0.95,0.9416557037899,6,38.0,1,38.0,1,38.0,1,38.0,1
2224,max_effective,20,20,1,3,0.05,0.95,0.9295352877139358,4,37.0,1,37.0,1,37.0,1,37.0,1
2225,max_effective,20,20,1,3,0.05,0.95,0.9104186050844798,33,57.0,1,56.0,0,57.0,1,56.0,0
2226,max_effective,20,20,1,3,0.05,0.95,0.9335798990774752,8,50.0,0,51.0,1,51.0,1,51.0,1
2227,max_effective,20,20,1,3,0.05,0.95,0.9198458523774224,24,47.0,0,51.0,0,56.0,0,57.0,1
2228,max_effective,20,20,1,3,0.05,0.95,0.8751292211178521,13,51.0,0,51.0,0,54.0,0,55.0,1
2229,max_effective,20,20,1,3,0.05,0.95,0.9459737165276144,8,51.0,1,51.0,1,49.0,0,50.0,0
2230,max_effective,20,20,1,3,0.05,0.95,0.9450115236307226,26,44.0,0,47.0,0,56.0,0,57.0,1
2231,max_effective,20,20,1,3,0.05,0.95,0.8632528150215021,13,49.0,1,49.0,1,47.0,0,48.0,0
2232,max_effective,20,20,1,3,0.05,0.95,0.9475086213893068,36,55.0,0,56.0,0,58.0,1,57.0,0
2233,max_effective,20,20,1,3,0.05,0.95,0.9388803269046812,9,53.0,0,54.0,1,54.0,1,53.0,0
2234,max_effective,20,20,1,3,0.05,0.95,0.911771962979934,13,41.0,1,41.0,1,41.0,1,41.0,1
2235,max_effective,20,20,1,3,0.05,0.95,0.94080411784024,18,55.0,0,56.0,0,60.0,1,60.0,1
2236,max_effective,20,20,1,3,0.05,0.95,0.882043451777294,26,54.0,0,55.0,0,56.0,0,57.0,1
2237,max_effective,20,20,1,3,0.05,0.95,0.9045750682782994,5,35.0,1,35.0,1,35.0,1,35.0,1
2238,max_effective,20,20,1,3,0.05,0.95,0.9466340842477072,10,48.0,1,48.0,1,48.0,1,48.0,1
2239,max_effective,20,20,1,3,0.05,0.95,0.9454202343300552,34,54.0,0,54.0,0,58.0,1,58.0,1
2240,max_effective,20,20,1,3,0.05,0.95,0.913486996121234,5,37.0,1,37.0,1,37.0,1,37.0,1
2241,max_effective,20,20,1,3,0.05,0.95,0.9079924012095598,7,46.0,1,46.0,1,43.0,0,44.0,0
2242,max_effective,20,20,1,3,0.05,0.95,0.8646743395763398,15,50.0,0,51.0,0,52.0,0,56.0,1
2243,max_effective,20,20,1,3,0.05,0.95,0.9262439358041348,24,50.0,0,52.0,0,56.0,0,57.0,1
2244,max_effective,20,20,1,3,0.05,0.95,0.8783267943690404,15,57.0,0,57.0,0,57.0,0,58.0,1
2245,max_effective,20,20,1,3,0.05,0.95,0.9057306187707296,16,55.0,0,56.0,1,55.0,0,55.0,0
2246,max_effective,20,20,1,3,0.05,0.95,0.9000018432580564,14,50.0,0,55.0,0,56.0,1,55.0,0
2247,max_effective,20,20,1,3,0.05,0.95,0.902529840466189,9,54.0,1,54.0,1,53.0,0,52.0,0
2248,max_effective,20,20,1,3,0.05,0.95,0.8867148692981948,26,58.0,0,58.0,0,59.0,0,60.0,1
2249,max_effective,20,20,1,3,0.05,0.95,0.912979861460134,14,48.0,1,48.0,1,48.0,1,48.0,1
2250,max_effective,20,20,1,3,0.05,0.95,0.8827521906886501,9,49.0,1,47.0,0,45.0,0,45.0,0
2251,max_effective,20,20,1,3,0.05,0.95,0.9409161167377876,35,54.0,0,56.0,1,56.0,1,56.0,1
2252,max_effective,20,20,1,3,0.05,0.95,0.8981709837347616,16,57.0,0,57.0,0,56.0,0,58.0,1
2253,max_effective,20,20,1,3,0.05,0.95,0.9218697270533738,9,43.0,1,43.0,1,43.0,1,43.0,1
2254,max_effective,20,20,1,3,0.05,0.95,0.900916672657324,5,46.0,1,46.0,1,46.0,1,46.0,1
2255,max_effective,20,20,1,3,0.05,0.95,0.9468413935718476,56,47.0,0,47.0,0,58.0,1,57.0,0
2256,max_effective,20,20,1,3,0.05,0.95,0.911148149578354,10,43.0,1,43.0,1,43.0,1,42.0,0
2257,max_effective,20,20,1,3,0.05,0.95,0.7448874318093182,4,32.0,1,32.0,1,32.0,1,32.0,1
2258,max_effective,20,20,1,3,0.05,0.95,0.842596180630005,13,54.0,0,54.0,0,54.0,0,56.0,1
2259,max_effective,20,20,1,3,0.05,0.95,0.9164139941533702,16,55.0,0,56.0,0,56.0,0,57.0,1
2260,max_effective,20,20,1,3,0.05,0.95,0.942593741941915,14,57.0,0,58.0,1,56.0,0,56.0,0
2261,max_effective,20,20,1,3,0.05,0.95,0.9200793767069504,7,41.0,1,41.0,1,41.0,1,41.0,1
2262,max_effective,20,20,1,3,0.05,0.95,0.8874331193906416,12,47.0,0,48.0,1,48.0,1,48.0,1
2263,max_effective,20,20,1,3,0.05,0.95,0.9372442236236616,51,54.0,0,55.0,0,58.0,1,58.0,1
2264,max_effective,20,20,1,3,0.05,0.95,0.9274349346792052,14,54.0,0,54.0,0,55.0,0,56.0,1
2265,max_effective,20,20,1,3,0.05,0.95,0.8980788543199152,14,54.0,0,56.0,1,56.0,1,55.0,0
2266,max_effective,20,20,1,3,0.05,0.95,0.9320599201271756,8,43.0,1,43.0,1,43.0,1,43.0,1
2267,max_effective,20,20,1,3,0.05,0.95,0.9018562300361718,12,44.0,0,45.0,1,45.0,1,45.0,1
2268,max_effective,20,20,1,3,0.05,0.95,0.9126277285526024,33,52.0,0,54.0,0,57.0,1,55.0,0
2269,max_effective,20,20,1,3,0.05,0.95,0.942912099125161,16,58.0,0,58.0,0,59.0,1,58.0,0
2270,max_effective,20,20,1,3,0.05,0.95,0.9291303801169368,21,51.0,0,52.0,0,57.0,0,59.0,1
2271,max_effective,20,20,1,3,0.05,0.95,0.8979585745434372,30,55.0,0,56.0,0,59.0,1,58.0,0
2272,max_effective,20,20,1,3,0.05,0.95,0.8541071651261303,10,43.0,1,43.0,1,43.0,1,43.0,1
2273,max_effective,20,20,1,3,0.05,0.95,0.9100331454274416,9,44.0,1,44.0,1,44.0,1,44.0,1
2274,max_effective,20,20,1,3,0.05,0.95,0.9294281366126156,26,54.0,0,55.0,0,58.0,0,59.0,1
2275,max_effective,20,20,1,3,0.05,0.95,0.8502303460877662,9,44.0,1,44.0,1,44.0,1,44.0,1
2276,max_effective,20,20,1,3,0.05,0.95,0.8594116897760731,4,36.0,1,36.0,1,36.0,1,36.0,1
2277,max_effective,20,20,1,3,0.05,0.95,0.8788682427741484,11,52.0,1,51.0,0,52.0,1,50.0,0
2278,max_effective,20,20,1,3,0.05,0.95,0.9355796625095492,11,52.0,1,51.0,0,50.0,0,48.0,0
2279,max_effective,20,20,1,3,0.05,0.95,0.9251073992193556,4,37.0,1,37.0,1,37.0,1,37.0,1
2280,max_effective,20,20,1,3,0.05,0.95,0.9061429348026118,7,48.0,1,48.0,1,48.0,1,47.0,0
2281,max_effective,20,20,1,3,0.05,0.95,0.9284352204006472,13,57.0,1,57.0,1,55.0,0,56.0,0
2282,max_effective,20,20,1,3,0.05,0.95,0.9313739009142352,9,56.0,1,55.0,0,52.0,0,52.0,0
2283,max_effective,20,20,1,3,0.05,0.95,0.8057403019826697,5,37.0,1,37.0,1,37.0,1,37.0,1
2284,max_effective,20,20,1,3,0.05,0.95,0.91053985076859,12,52.0,0,52.0,0,56.0,1,56.0,1
2285,max_effective,20,20,1,3,0.05,0.95,0.860987353743473,4,30.0,1,30.0,1,30.0,1,30.0,1
2286,max_effective,20,20,1,3,0.05,0.95,0.9139539920946784,11,45.0,0,46.0,1,44.0,0,46.0,1
2287,max_effective,20,20,1,3,0.05,0.95,0.7988024186761057,7,40.0,1,40.0,1,40.0,1,40.0,1
2288,max_effective,20,20,1,3,0.05,0.95,0.923421898384476,45,52.0,0,54.0,1,54.0,1,54.0,1
2289,max_effective,20,20,1,3,0.05,0.95,0.945596124532248,29,53.0,0,54.0,0,55.0,1,55.0,1
2290,max_effective,20,20,1,3,0.05,0.95,0.916957321316264,22,56.0,0,56.0,0,55.0,0,58.0,1
2291,max_effective,20,20,1,3,0.05,0.95,0.9197191767235898,15,46.0,0,48.0,0,52.0,1,51.0,0
2292,max_effective,20,20,1,3,0.05,0.95,0.9212639516572124,18,56.0,0,57.0,0,56.0,0,59.0,1
2293,max_effective,20,20,1,3,0.05,0.95,0.932019756802228,37,58.0,0,58.0,0,59.0,0,60.0,1
2294,max_effective,20,20,1,3,0.05,0.95,0.9316274498857112,17,47.0,0,50.0,0,56.0,0,58.0,1
2295,max_effective,20,20,1,3,0.05,0.95,0.8939772191247048,15,48.0,0,49.0,0,53.0,1,53.0,1
2296,max_effective,20,20,1,3,0.05,0.95,0.9171008732697844,16,51.0,1,51.0,1,49.0,0,47.0,0
2297,max_effective,20,20,1,3,0.05,0.95,0.9177228835372664,22,56.0,0,56.0,0,58.0,1,58.0,1
2298,max_effective,20,20,1,3,0.05,0.95,0.9469363044679356,25,56.0,0,57.0,0,57.0,0,58.0,1
2299,max_effective,20,20,1,3,0.05,0.95,0.9264781514328873,23,56.0,0,56.0,0,59.0,1,57.0,0
2300,max_effective,20,20,1,3,0.05,0.95,0.9345432374119524,12,58.0,1,58.0,1,56.0,0,53.0,0
2301,max_effective,20,20,1,3,0.05,0.95,0.9479792563452188,15,50.0,0,53.0,1,51.0,0,52.0,0
2302,max_effective,20,20,1,3,0.05,0.95,0.9130270826003304,23,48.0,0,53.0,1,52.0,0,53.0,1
2303,max_effective,20,20,1,3,0.05,0.95,0.9459708507492974,41,56.0,0,56.0,0,59.0,0,60.0,1
2304,max_effective,20,20,1,3,0.05,0.95,0.9483701307937596,57,51.0,0,56.0,0,58.0,1,54.0,0
2305,max_effective,20,20,1,3,0.05,0.95,0.9231257610184112,41,56.0,0,58.0,0,60.0,1,60.0,1
2306,max_effective,20,20,1,3,0.05,0.95,0.9150205917559358,59,54.0,0,55.0,1,55.0,1,55.0,1
2307,max_effective,20,20,1,3,0.05,0.95,0.892454012855791,7,34.0,1,34.0,1,34.0,1,34.0,1
2308,max_effective,20,20,1,3,0.05,0.95,0.8292998322193207,17,44.0,0,43.0,0,48.0,1,48.0,1
2309,max_effective,20,20,1,3,0.05,0.95,0.9397192249150992,11,42.0,1,42.0,1,42.0,1,42.0,1
2310,max_effective,20,20,1,3,0.05,0.95,0.8780489849296833,4,37.0,1,37.0,1,37.0,1,37.0,1
2311,max_effective,20,20,1,3,0.05,0.95,0.9498680444497736,86,56.0,0,58.0,0,59.0,1,58.0,0
2312,max_effective,20,20,1,3,0.05,0.95,0.9300831969318268,46,50.0,0,51.0,0,54.0,0,59.0,1
2313,max_effective,20,20,1,3,0.05,0.95,0.894793232342424,13,50.0,0,51.0,0,50.0,0,53.0,1
2314,max_effective,20,20,1,3,0.05,0.95,0.9287971832032008,31,58.0,0,59.0,0,60.0,1,58.0,0
2315,max_effective,20,20,1,3,0.05,0.95,0.913963331529524,21,56.0,0,57.0,0,57.0,0,60.0,1
2316,max_effective,20,20,1,3,0.05,0.95,0.8187668769895193,11,44.0,1,44.0,1,44.0,1,44.0,1
2317,max_effective,20,20,1,3,0.05,0.95,0.8618904272704468,7,36.0,1,36.0,1,36.0,1,36.0,1
2318,max_effective,20,20,1,3,0.05,0.95,0.8041814482072454,9,47.0,0,48.0,1,48.0,1,47.0,0
2319,max_effective,20,20,1,3,0.05,0.95,0.92854983558503,14,45.0,0,48.0,0,50.0,1,50.0,1
2320,max_effective,20,20,1,3,0.05,0.95,0.8184267689416961,19,45.0,0,46.0,0,50.0,1,49.0,0
2321,max_effective,20,20,1,3,0.05,0.95,0.8856605899699324,19,48.0,0,48.0,0,53.0,1,50.0,0
2322,max_effective,20,20,1,3,0.05,0.95,0.9117916851155596,25,50.0,0,53.0,0,55.0,1,55.0,1
2323,max_effective,20,20,1,3,0.05,0.95,0.935879169764525,18,50.0,0,52.0,0,54.0,0,55.0,1
2324,max_effective,20,20,1,3,0.05,0.95,0.9420072553936472,27,43.0,0,47.0,0,56.0,0,58.0,1
2325,max_effective,20,20,1,3,0.05,0.95,0.9122218358442734,16,46.0,0,50.0,0,52.0,1,51.0,0
2326,max_effective,20,20,1,3,0.05,0.95,0.8997714823416526,17,53.0,0,54.0,0,56.0,1,56.0,1
2327,max_effective,20,20,1,3,0.05,0.95,0.910473329162021,13,52.0,0,54.0,0,56.0,1,56.0,1
2328,max_effective,20,20,1,3,0.05,0.95,0.9463805963234496,22,53.0,0,54.0,1,54.0,1,52.0,0
2329,max_effective,20,20,1,3,0.05,0.95,0.8572993431960854,9,48.0,1,48.0,1,47.0,0,47.0,0
2330,max_effective,20,20,1,3,0.05,0.95,0.921386040763858,29,51.0,0,54.0,0,55.0,1,55.0,1
2331,max_effective,20,20,1,3,0.05,0.95,0.9433783650748194,31,48.0,0,52.0,0,60.0,1,59.0,0
2332,max_effective,20,20,1,3,0.05,0.95,0.8735926751077243,14,52.0,0,52.0,0,53.0,1,51.0,0
2333,max_effective,20,20,1,3,0.05,0.95,0.9354649932444874,30,54.0,0,55.0,1,55.0,1,55.0,1
2334,max_effective,20,20,1,3,0.05,0.95,0.8456104101982745,12,50.0,0,51.0,0,51.0,0,52.0,1
2335,max_effective,20,20,1,3,0.05,0.95,0.8662183466329216,16,52.0,0,53.0,0,53.0,0,54.0,1
2336,max_effective,20,20,1,3,0.05,0.95,0.9464188662073044,20,50.0,0,52.0,0,56.0,0,57.0,1
2337,max_effective,20,20,1,3,0.05,0.95,0.9339900932817898,39,57.0,0,57.0,0,59.0,0,60.0,1
2338,max_effective,20,20,1,3,0.05,0.95,0.9383929993841,28,46.0,0,58.0,1,57.0,0,57.0,0
2339,max_effective,20,20,1,3,0.05,0.95,0.8687440404836712,16,44.0,1,44.0,1,44.0,1,44.0,1
2340,max_effective,20,20,1,3,0.05,0.95,0.929164166695756,26,51.0,0,52.0,0,56.0,1,56.0,1
2341,max_effective,20,20,1,3,0.05,0.95,0.9111829517745754,7,46.0,1,46.0,1,46.0,1,46.0,1
2342,max_effective,20,20,1,3,0.05,0.95,0.9182476017387948,8,37.0,1,37.0,1,37.0,1,37.0,1
2343,max_effective,20,20,1,3,0.05,0.95,0.945389366957342,33,53.0,0,54.0,0,57.0,1,56.0,0
2344,max_effective,20,20,1,3,0.05,0.95,0.9242468531075452,7,38.0,1,38.0,1,38.0,1,38.0,1
2345,max_effective,20,20,1,3,0.05,0.95,0.919656614932938,28,51.0,0,53.0,0,54.0,1,51.0,0
2346,max_effective,20,20,1,3,0.05,0.95,0.8828736526991198,20,47.0,0,50.0,0,54.0,0,56.0,1
2347,max_effective,20,20,1,3,0.05,0.95,0.9260463260715482,8,50.0,1,49.0,0,48.0,0,48.0,0
2348,max_effective,20,20,1,3,0.05,0.95,0.9026138941335096,18,53.0,0,55.0,0,58.0,0,59.0,1
2349,max_effective,20,20,1,3,0.05,0.95,0.8924208457186933,8,43.0,1,43.0,1,43.0,1,43.0,1
2350,max_effective,20,20,1,3,0.05,0.95,0.8448100548028241,5,32.0,1,32.0,1,32.0,1,32.0,1
2351,max_effective,20,20,1,3,0.05,0.95,0.8862920393756395,16,48.0,0,48.0,0,52.0,1,52.0,1
2352,max_effective,20,20,1,3,0.05,0.95,0.9358041730275682,17,57.0,1,57.0,1,56.0,0,57.0,1
2353,max_effective,20,20,1,3,0.05,0.95,0.9349738526523432,24,52.0,0,57.0,1,54.0,0,52.0,0
2354,max_effective,20,20,1,3,0.05,0.95,0.8731701861026917,7,43.0,1,43.0,1,43.0,1,43.0,1
2355,max_effective,20,20,1,3,0.05,0.95,0.8654572916648796,11,55.0,0,55.0,0,57.0,0,58.0,1
2356,max_effective,20,20,1,3,0.05,0.95,0.9009508306368396,10,56.0,0,57.0,1,57.0,1,55.0,0
2357,max_effective,20,20,1,3,0.05,0.95,0.8210218843100849,5,32.0,1,32.0,1,32.0,1,32.0,1
2358,max_effective,20,20,1,3,0.05,0.95,0.9475966893671438,32,56.0,0,57.0,0,58.0,0,59.0,1
2359,max_effective,20,20,1,3,0.05,0.95,0.9467414187953136,16,49.0,0,52.0,0,55.0,1,54.0,0
2360,max_effective,20,20,1,3,0.05,0.95,0.9349939507828204,20,51.0,0,52.0,0,56.0,1,55.0,0
2361,max_effective,20,20,1,3,0.05,0.95,0.795337275286257,4,36.0,1,36.0,1,36.0,1,36.0,1
2362,max_effective,20,20,1,3,0.05,0.95,0.9321894597157312,7,43.0,1,43.0,1,43.0,1,42.0,0
2363,max_effective,20,20,1,3,0.05,0.95,0.9156894303128074,13,42.0,1,42.0,1,42.0,1,42.0,1
2364,max_effective,20,20,1,3,0.05,0.95,0.810852850402943,16,56.0,1,56.0,1,53.0,0,53.0,0
2365,max_effective,20,20,1,3,0.05,0.95,0.8988687053303063,12,53.0,0,55.0,0,55.0,0,58.0,1
2366,max_effective,20,20,1,3,0.05,0.95,0.9107444810162008,32,45.0,0,46.0,0,50.0,0,59.0,1
2367,max_effective,20,20,1,3,0.05,0.95,0.926682254167407,10,48.0,0,49.0,1,47.0,0,46.0,0
2368,max_effective,20,20,1,3,0.05,0.95,0.8535632666099674,4,46.0,1,46.0,1,46.0,1,46.0,1
2369,max_effective,20,20,1,3,0.05,0.95,0.921563098903939,43,51.0,0,51.0,0,52.0,0,57.0,1
2370,max_effective,20,20,1,3,0.05,0.95,0.9057360585561688,14,53.0,0,53.0,0,57.0,0,58.0,1
2371,max_effective,20,20,1,3,0.05,0.95,0.9328898608889316,18,49.0,0,50.0,0,54.0,0,56.0,1
2372,max_effective,20,20,1,3,0.05,0.95,0.9292794460576644,13,56.0,0,56.0,0,58.0,1,58.0,1
2373,max_effective,20,20,1,3,0.05,0.95,0.9095671497467152,47,52.0,0,54.0,0,60.0,1,59.0,0
2374,max_effective,20,20,1,3,0.05,0.95,0.8848718686888065,41,51.0,0,53.0,0,58.0,1,58.0,1
2375,max_effective,20,20,1,3,0.05,0.95,0.8576775965419706,5,33.0,1,33.0,1,33.0,1,32.0,0
2376,max_effective,20,20,1,3,0.05,0.95,0.9451051895502952,41,55.0,0,58.0,1,56.0,0,56.0,0
2377,max_effective,20,20,1,3,0.05,0.95,0.8631950417083812,10,54.0,0,56.0,1,56.0,1,55.0,0
2378,max_effective,20,20,1,3,0.05,0.95,0.9444902063343,153,53.0,0,56.0,0,57.0,0,60.0,1
2379,max_effective,20,20,1,3,0.05,0.95,0.917846251456833,16,52.0,0,53.0,0,56.0,1,55.0,0
2380,max_effective,20,20,1,3,0.05,0.95,0.7998635715562326,12,46.0,0,45.0,0,49.0,1,49.0,1
2381,max_effective,20,20,1,3,0.05,0.95,0.9372387143794048,13,54.0,0,56.0,1,55.0,0,52.0,0
2382,max_effective,20,20,1,3,0.05,0.95,0.9263390873605444,20,53.0,0,53.0,0,55.0,1,55.0,1
2383,max_effective,20,20,1,3,0.05,0.95,0.931145012573372,16,57.0,1,57.0,1,57.0,1,57.0,1
2384,max_effective,20,20,1,3,0.05,0.95,0.9316197887008124,10,53.0,0,52.0,0,54.0,1,53.0,0
2385,max_effective,20,20,1,3,0.05,0.95,0.9315701646524268,16,57.0,0,57.0,0,60.0,1,60.0,1
2386,max_effective,20,20,1,3,0.05,0.95,0.8795787166956852,16,55.0,0,56.0,0,59.0,1,59.0,1
2387,max_effective,20,20,1,3,0.05,0.95,0.9464870130069744,19,51.0,0,53.0,0,59.0,0,60.0,1
2388,max_effective,20,20,1,3,0.05,0.95,0.9296681294751432,8,49.0,0,49.0,0,50.0,1,49.0,0
2389,max_effective,20,20,1,3,0.05,0.95,0.8994643129919538,8,49.0,0,50.0,1,48.0,0,49.0,0
2390,max_effective,20,20,1,3,0.05,0.95,0.9387098348919978,15,52.0,0,55.0,1,52.0,0,50.0,0
2391,max_effective,20,20,1,3,0.05,0.95,0.8997301289860727,8,52.0,1,51.0,0,49.0,0,50.0,0
2392,max_effective,20,20,1,3,0.05,0.95,0.9033871954983262,7,43.0,1,43.0,1,42.0,0,41.0,0
2393,max_effective,20,20,1,3,0.05,0.95,0.9316312777576602,21,48.0,0,52.0,0,60.0,1,59.0,0
2394,max_effective,20,20,1,3,0.05,0.95,0.906196833573185,9,49.0,1,49.0,1,48.0,0,48.0,0
2395,max_effective,20,20,1,3,0.05,0.95,0.9184538750302184,25,55.0,0,59.0,1,55.0,0,54.0,0
2396,max_effective,20,20,1,3,0.05,0.95,0.949756133915754,56,56.0,0,56.0,0,59.0,0,60.0,1
2397,max_effective,20,20,1,3,0.05,0.95,0.908832483521376,14,50.0,1,49.0,0,45.0,0,47.0,0
2398,max_effective,20,20,1,3,0.05,0.95,0.8484118110120148,5,44.0,1,44.0,1,44.0,1,44.0,1
2399,max_effective,20,20,1,3,0.05,0.95,0.9103856671493852,7,42.0,1,42.0,1,42.0,1,42.0,1
2400,max_effective,20,20,1,3,0.05,0.95,0.9399294307031826,49,44.0,0,52.0,0,58.0,1,58.0,1
2401,max_effective,20,20,1,3,0.05,0.95,0.7897875850067331,27,50.0,0,52.0,0,53.0,1,51.0,0
2402,max_effective,20,20,1,3,0.05,0.95,0.9236868271949632,7,51.0,0,52.0,1,50.0,0,48.0,0
2403,max_effective,20,20,1,3,0.05,0.95,0.9428638038017892,32,57.0,0,56.0,0,52.0,0,58.0,1
2404,max_effective,20,20,1,3,0.05,0.95,0.908171076772789,9,50.0,0,50.0,0,51.0,1,50.0,0
2405,max_effective,20,20,1,3,0.05,0.95,0.9322669668930458,13,44.0,0,42.0,0,47.0,1,42.0,0
2406,max_effective,20,20,1,3,0.05,0.95,0.8136892390743665,4,30.0,1,30.0,1,30.0,1,30.0,1
2407,max_effective,20,20,1,3,0.05,0.95,0.9469542861900688,66,54.0,0,55.0,0,59.0,1,59.0,1
2408,max_effective,20,20,1,3,0.05,0.95,0.88658544772447,22,55.0,0,55.0,0,55.0,0,56.0,1
2409,max_effective,20,20,1,3,0.05,0.95,0.8926539654562679,4,32.0,1,32.0,1,32.0,1,32.0,1
2410,max_effective,20,20,1,3,0.05,0.95,0.9288984144413904,18,54.0,0,56.0,0,59.0,1,58.0,0
2411,max_effective,20,20,1,3,0.05,0.95,0.9306716692883064,11,55.0,1,55.0,1,53.0,0,55.0,1
2412,max_effective,20,20,1,3,0.05,0.95,0.927047790073738,11,53.0,0,54.0,1,53.0,0,54.0,1
2413,max_effective,20,20,1,3,0.05,0.95,0.94498227968297,24,52.0,0,55.0,0,59.0,1,57.0,0
2414,max_effective,20,20,1,3,0.05,0.95,0.8787672528785422,12,54.0,1,54.0,1,52.0,0,52.0,0
2415,max_effective,20,20,1,3,0.05,0.95,0.917622068493812,9,48.0,1,47.0,0,46.0,0,45.0,0
2416,max_effective,20,20,1,3,0.05,0.95,0.909881180179866,19,58.0,0,58.0,0,58.0,0,59.0,1
2417,max_effective,20,20,1,3,0.05,0.95,0.9428810724339716,6,53.0,1,53.0,1,48.0,0,51.0,0
2418,max_effective,20,20,1,3,0.05,0.95,0.914296782231216,9,53.0,0,53.0,0,52.0,0,54.0,1
2419,max_effective,20,20,1,3,0.05,0.95,0.9216417597895474,8,56.0,0,57.0,1,51.0,0,55.0,0
2420,max_effective,20,20,1,3,0.05,0.95,0.9280630994690088,7,55.0,1,53.0,0,50.0,0,54.0,0
2421,max_effective,20,20,1,3,0.05,0.95,0.9392526276097768,39,59.0,0,59.0,0,60.0,1,59.0,0
2422,max_effective,20,20,1,3,0.05,0.95,0.940160199108506,14,50.0,0,55.0,1,51.0,0,50.0,0
2423,max_effective,20,20,1,3,0.05,0.95,0.912009123625384,19,48.0,0,48.0,0,50.0,1,48.0,0
2424,max_effective,20,20,1,3,0.05,0.95,0.9094720654369614,22,47.0,0,50.0,0,54.0,1,53.0,0
2425,max_effective,20,20,1,3,0.05,0.95,0.943932722942712,12,55.0,0,56.0,1,51.0,0,53.0,0
2426,max_effective,20,20,1,3,0.05,0.95,0.9458942006604444,33,57.0,0,57.0,0,60.0,1,60.0,1
2427,max_effective,20,20,1,3,0.05,0.95,0.944314409511386,24,56.0,0,56.0,0,58.0,1,58.0,1
2428,max_effective,20,20,1,3,0.05,0.95,0.895859957673167,38,50.0,0,56.0,0,58.0,1,58.0,1
2429,max_effective,20,20,1,3,0.05,0.95,0.933746793746936,8,49.0,1,47.0,0,47.0,0,46.0,0
2430,max_effective,20,20,1,3,0.05,0.95,0.8791636936110002,13,54.0,0,57.0,0,58.0,1,57.0,0
2431,max_effective,20,20,1,3,0.05,0.95,0.9128676100864884,6,50.0,1,50.0,1,48.0,0,47.0,0
2432,max_effective,20,20,1,3,0.05,0.95,0.928759430429461,17,49.0,0,50.0,0,55.0,1,53.0,0
2433,max_effective,20,20,1,3,0.05,0.95,0.8890103694696259,14,57.0,1,57.0,1,57.0,1,55.0,0
2434,max_effective,20,20,1,3,0.05,0.95,0.9479693112086344,16,54.0,0,55.0,0,58.0,1,58.0,1
2435,max_effective,20,20,1,3,0.05,0.95,0.9493436731806902,12,55.0,0,56.0,1,55.0,0,55.0,0
2436,max_effective,20,20,1,3,0.05,0.95,0.9332671784680254,17,48.0,1,47.0,0,47.0,0,47.0,0
2437,max_effective,20,20,1,3,0.05,0.95,0.9209585526343456,8,50.0,1,49.0,0,49.0,0,49.0,0
2438,max_effective,20,20,1,3,0.05,0.95,0.9417990229657373,30,58.0,1,58.0,1,57.0,0,55.0,0
2439,max_effective,20,20,1,3,0.05,0.95,0.9091908770963256,19,55.0,0,55.0,0,55.0,0,57.0,1
2440,max_effective,20,20,1,3,0.05,0.95,0.9473232011116708,32,52.0,0,53.0,0,60.0,1,57.0,0
2441,max_effective,20,20,1,3,0.05,0.95,0.942581722983454,21,54.0,0,55.0,0,60.0,1,59.0,0
2442,max_effective,20,20,1,3,0.05,0.95,0.9481063857193648,47,54.0,0,54.0,0,55.0,1,54.0,0
2443,max_effective,20,20,1,3,0.05,0.95,0.9466103322660102,45,52.0,0,56.0,0,58.0,1,57.0,0
2444,max_effective,20,20,1,3,0.05,0.95,0.9154263351105932,30,49.0,0,48.0,0,46.0,0,53.0,1
2445,max_effective,20,20,1,3,0.05,0.95,0.930040245253129,21,56.0,0,59.0,0,59.0,0,60.0,1
2446,max_effective,20,20,1,3,0.05,0.95,0.9424474759560332,19,52.0,0,52.0,0,57.0,1,56.0,0
2447,max_effective,20,20,1,3,0.05,0.95,0.8794803162819081,6,36.0,1,36.0,1,36.0,1,36.0,1
2448,max_effective,20,20,1,3,0.05,0.95,0.945031265023212,22,52.0,0,53.0,0,59.0,1,59.0,1
2449,max_effective,20,20,1,3,0.05,0.95,0.93248835137553,18,60.0,1,60.0,1,57.0,0,60.0,1
2450,max_effective,20,20,1,3,0.05,0.95,0.9368434679607468,14,52.0,0,54.0,0,56.0,1,56.0,1
2451,max_effective,20,20,1,3,0.05,0.95,0.9457965279169828,13,57.0,0,57.0,0,56.0,0,58.0,1
2452,max_effective,20,20,1,3,0.05,0.95,0.9479192021048648,78,52.0,0,55.0,0,59.0,1,56.0,0
2453,max_effective,20,20,1,3,0.05,0.95,0.8469867650150781,10,44.0,1,44.0,1,44.0,1,44.0,1
2454,max_effective,20,20,1,3,0.05,0.95,0.8839710076566926,9,50.0,0,52.0,1,51.0,0,51.0,0
2455,max_effective,20,20,1,3,0.05,0.95,0.9405287175412292,10,46.0,1,46.0,1,46.0,1,46.0,1
2456,max_effective,20,20,1,3,0.05,0.95,0.9102623282825504,11,43.0,0,46.0,1,46.0,1,46.0,1
2457,max_effective,20,20,1,3,0.05,0.95,0.9407409517590372,18,51.0,0,53.0,0,57.0,0,59.0,1
2458,max_effective,20,20,1,3,0.05,0.95,0.7322885413812549,6,42.0,1,42.0,1,42.0,1,42.0,1
2459,max_effective,20,20,1,3,0.05,0.95,0.8619424567121307,19,46.0,0,50.0,0,55.0,1,55.0,1
2460,max_effective,20,20,1,3,0.05,0.95,0.9217992418930258,9,51.0,1,50.0,0,49.0,0,48.0,0
2461,max_effective,20,20,1,3,0.05,0.95,0.9431294686479856,14,55.0,0,56.0,0,55.0,0,58.0,1
2462,max_effective,20,20,1,3,0.05,0.95,0.8847677202832163,7,52.0,0,52.0,0,50.0,0,53.0,1
2463,max_effective,20,20,1,3,0.05,0.95,0.9260248790687472,30,49.0,0,50.0,0,57.0,1,55.0,0
2464,max_effective,20,20,1,3,0.05,0.95,0.9125070993614368,3,27.0,1,27.0,1,27.0,1,27.0,1
2465,max_effective,20,20,1,3,0.05,0.95,0.893349672373574,10,48.0,0,49.0,0,53.0,1,52.0,0
2466,max_effective,20,20,1,3,0.05,0.95,0.91385880845649,20,55.0,0,56.0,1,55.0,0,56.0,1
2467,max_effective,20,20,1,3,0.05,0.95,0.9116890939307386,26,55.0,0,56.0,0,60.0,1,60.0,1
2468,max_effective,20,20,1,3,0.05,0.95,0.9098433435889622,13,46.0,0,49.0,1,49.0,1,49.0,1
2469,max_effective,20,20,1,3,0.05,0.95,0.9244179268782016,17,52.0,1,52.0,1,50.0,0,52.0,1
2470,max_effective,20,20,1,3,0.05,0.95,0.9444346853801396,36,53.0,0,56.0,0,59.0,1,59.0,1
2471,max_effective,20,20,1,3,0.05,0.95,0.9128038879441482,21,58.0,0,58.0,0,59.0,0,60.0,1
2472,max_effective,20,20,1,3,0.05,0.95,0.9228040098271768,11,45.0,1,45.0,1,44.0,0,43.0,0
2473,max_effective,20,20,1,3,0.05,0.95,0.8989504495934293,39,53.0,0,55.0,0,59.0,1,58.0,0
2474,max_effective,20,20,1,3,0.05,0.95,0.947153046767912,43,52.0,0,53.0,0,56.0,1,56.0,1
2475,max_effective,20,20,1,3,0.05,0.95,0.932933890178835,9,42.0,1,42.0,1,42.0,1,42.0,1
2476,max_effective,20,20,1,3,0.05,0.95,0.8588608679365648,16,49.0,0,52.0,0,55.0,1,55.0,1
2477,max_effective,20,20,1,3,0.05,0.95,0.9033444349107584,6,38.0,1,38.0,1,38.0,1,38.0,1
2478,max_effective,20,20,1,3,0.05,0.95,0.9414028227628805,21,54.0,0,56.0,0,57.0,0,60.0,1
2479,max_effective,20,20,1,3,0.05,0.95,0.9113451861098268,14,55.0,1,55.0,1,55.0,1,54.0,0
2480,max_effective,20,20,1,3,0.05,0.95,0.940416237069684,7,49.0,1,48.0,0,47.0,0,48.0,0
2481,max_effective,20,20,1,3,0.05,0.95,0.9448448642719848,26,57.0,0,59.0,1,59.0,1,59.0,1
2482,max_effective,20,20,1,3,0.05,0.95,0.8607860063257204,12,51.0,0,51.0,0,51.0,0,54.0,1
2483,max_effective,20,20,1,3,0.05,0.95,0.9017576817822536,8,46.0,1,46.0,1,46.0,1,45.0,0
2484,max_effective,20,20,1,3,0.05,0.95,0.9107737642274192,15,50.0,0,52.0,0,57.0,1,57.0,1
2485,max_effective,20,20,1,3,0.05,0.95,0.8390957898662452,8,52.0,1,52.0,1,52.0,1,51.0,0
2486,max_effective,20,20,1,3,0.05,0.95,0.6572399528366484,7,35.0,1,35.0,1,35.0,1,35.0,1
2487,max_effective,20,20,1,3,0.05,0.95,0.9288135703362596,20,57.0,0,57.0,0,60.0,1,59.0,0
2488,max_effective,20,20,1,3,0.05,0.95,0.9440838129453524,21,48.0,0,53.0,0,53.0,0,56.0,1
2489,max_effective,20,20,1,3,0.05,0.95,0.9041886450834709,13,44.0,1,44.0,1,44.0,1,44.0,1
2490,max_effective,20,20,1,3,0.05,0.95,0.917205980520399,11,51.0,1,51.0,1,48.0,0,48.0,0
2491,max_effective,20,20,1,3,0.05,0.95,0.9243869957019852,9,49.0,1,48.0,0,46.0,0,48.0,0
2492,max_effective,20,20,1,3,0.05,0.95,0.929180754446453,12,48.0,0,48.0,0,51.0,1,49.0,0
2493,max_effective,20,20,1,3,0.05,0.95,0.932563608716914,17,56.0,0,56.0,0,57.0,0,58.0,1
2494,max_effective,20,20,1,3,0.05,0.95,0.9014742614908848,9,50.0,0,49.0,0,49.0,0,51.0,1
2495,max_effective,20,20,1,3,0.05,0.95,0.8256068482163376,3,32.0,1,32.0,1,32.0,1,32.0,1
2496,max_effective,20,20,1,3,0.05,0.95,0.92635870628152,5,36.0,1,36.0,1,36.0,1,36.0,1
2497,max_effective,20,20,1,3,0.05,0.95,0.9303442770241998,6,41.0,1,41.0,1,41.0,1,41.0,1
2498,max_effective,20,20,1,3,0.05,0.95,0.8940045654763538,15,49.0,0,49.0,0,51.0,1,50.0,0
2499,max_effective,20,20,1,3,0.05,0.95,0.9067660573282876,10,48.0,1,48.0,1,46.0,0,48.0,1
2500,max_effective,20,20,1,3,0.05,0.95,0.9029119072157892,14,41.0,1,41.0,1,41.0,1,41.0,1
2501,max_effective,20,20,1,3,0.05,0.95,0.9436680041696728,30,51.0,0,52.0,0,52.0,0,54.0,1
2502,max_effective,20,20,1,3,0.05,0.95,0.8749144896574437,20,53.0,0,55.0,0,59.0,1,55.0,0
2503,max_effective,20,20,1,3,0.05,0.95,0.8947296830459884,24,57.0,0,58.0,0,58.0,0,60.0,1
2504,max_effective,20,20,1,3,0.05,0.95,0.8475137043934611,10,43.0,1,43.0,1,43.0,1,43.0,1
2505,max_effective,20,20,1,3,0.05,0.95,0.9308360516904096,15,58.0,0,58.0,0,59.0,1,59.0,1
2506,max_effective,20,20,1,3,0.05,0.95,0.9372918301114036,22,47.0,0,51.0,0,57.0,1,55.0,0
2507,max_effective,20,20,1,3,0.05,0.95,0.9243398042145012,40,52.0,0,52.0,0,56.0,1,55.0,0
2508,max_effective,20,20,1,3,0.05,0.95,0.9241086613705016,21,53.0,0,54.0,0,59.0,1,59.0,1
2509,max_effective,20,20,1,3,0.05,0.95,0.8981622478538385,34,57.0,0,57.0,0,58.0,1,57.0,0
2510,max_effective,20,20,1,3,0.05,0.95,0.9397369027404096,9,55.0,1,55.0,1,53.0,0,55.0,1
2511,max_effective,20,20,1,3,0.05,0.95,0.88276875268874,33,50.0,0,50.0,0,57.0,1,55.0,0
2512,max_effective,20,20,1,3,0.05,0.95,0.9202018775410374,13,52.0,1,52.0,1,50.0,0,49.0,0
2513,max_effective,20,20,1,3,0.05,0.95,0.8984658647072854,14,45.0,1,45.0,1,45.0,1,45.0,1
2514,max_effective,20,20,1,3,0.05,0.95,0.8925509078286268,5,37.0,1,37.0,1,37.0,1,37.0,1
2515,max_effective,20,20,1,3,0.05,0.95,0.9458643204485064,27,54.0,0,57.0,1,53.0,0,54.0,0
2516,max_effective,20,20,1,3,0.05,0.95,0.8880964518542953,7,43.0,1,43.0,1,43.0,1,43.0,1
2517,max_effective,20,20,1,3,0.05,0.95,0.8760194699723357,22,48.0,0,50.0,0,52.0,0,53.0,1
2518,max_effective,20,20,1,3,0.05,0.95,0.8969176050519717,35,59.0,0,59.0,0,60.0,1,59.0,0
2519,max_effective,20,20,1,3,0.05,0.95,0.9267188905779108,24,44.0,0,50.0,0,54.0,1,54.0,1
2520,max_effective,20,20,1,3,0.05,0.95,0.921433982697402,12,49.0,1,49.0,1,49.0,1,49.0,1
2521,max_effective,20,20,1,3,0.05,0.95,0.9332855803340194,25,57.0,0,56.0,0,58.0,0,59.0,1
2522,max_effective,20,20,1,3,0.05,0.95,0.828104970809416,15,45.0,0,50.0,1,49.0,0,50.0,1
2523,max_effective,20,20,1,3,0.05,0.95,0.8020826022319028,6,37.0,1,37.0,1,37.0,1,37.0,1
2524,max_effective,20,20,1,3,0.05,0.95,0.932225056531682,17,58.0,0,58.0,0,59.0,1,59.0,1
2525,max_effective,20,20,1,3,0.05,0.95,0.8076107308576345,3,28.0,1,28.0,1,28.0,1,28.0,1
2526,max_effective,20,20,1,3,0.05,0.95,0.9397809338920682,55,54.0,0,55.0,0,58.0,1,57.0,0
2527,max_effective,20,20,1,3,0.05,0.95,0.8718126950193875,5,36.0,1,36.0,1,36.0,1,36.0,1
2528,max_effective,20,20,1,3,0.05,0.95,0.9302733428711206,17,58.0,0,59.0,1,59.0,1,59.0,1
2529,max_effective,20,20,1,3,0.05,0.95,0.7110096210906612,4,37.0,1,37.0,1,37.0,1,37.0,1
2530,max_effective,20,20,1,3,0.05,0.95,0.8672526630440692,10,40.0,1,40.0,1,40.0,1,40.0,1
2531,max_effective,20,20,1,3,0.05,0.95,0.9319841912426612,7,51.0,1,51.0,1,49.0,0,48.0,0
2532,max_effective,20,20,1,3,0.05,0.95,0.936093208715006,15,57.0,0,57.0,0,58.0,0,59.0,1
2533,max_effective,20,20,1,3,0.05,0.95,0.9443732291332666,20,54.0,0,56.0,0,57.0,0,59.0,1
2534,max_effective,20,20,1,3,0.05,0.95,0.9396479866502284,41,45.0,0,48.0,0,57.0,1,52.0,0
2535,max_effective,20,20,1,3,0.05,0.95,0.9386582502431972,21,55.0,0,56.0,0,59.0,1,58.0,0
2536,max_effective,20,20,1,3,0.05,0.95,0.8567479045212255,9,35.0,1,35.0,1,35.0,1,35.0,1
2537,max_effective,20,20,1,3,0.05,0.95,0.9199170327797715,23,49.0,1,49.0,1,49.0,1,49.0,1
2538,max_effective,20,20,1,3,0.05,0.95,0.8505551735247022,7,43.0,1,43.0,1,42.0,0,43.0,1
2539,max_effective,20,20,1,3,0.05,0.95,0.9144890453222074,21,46.0,0,48.0,0,55.0,1,55.0,1
2540,max_effective,20,20,1,3,0.05,0.95,0.939239201359961,24,58.0,0,59.0,1,57.0,0,57.0,0
2541,max_effective,20,20,1,3,0.05,0.95,0.88354834136523,16,47.0,0,48.0,0,48.0,0,51.0,1
2542,max_effective,20,20,1,3,0.05,0.95,0.9180260799599068,10,52.0,0,55.0,0,58.0,1,58.0,1
2543,max_effective,20,20,1,3,0.05,0.95,0.9200429940088062,20,45.0,0,50.0,1,49.0,0,49.0,0
2544,max_effective,20,20,1,3,0.05,0.95,0.8545703202651357,17,54.0,0,53.0,0,55.0,1,55.0,1
2545,max_effective,20,20,1,3,0.05,0.95,0.8872003385935007,33,57.0,1,57.0,1,55.0,0,57.0,1
2546,max_effective,20,20,1,3,0.05,0.95,0.9132590782183851,26,56.0,0,57.0,0,60.0,1,58.0,0
2547,max_effective,20,20,1,3,0.05,0.95,0.9071066268939558,13,50.0,0,51.0,0,53.0,0,54.0,1
2548,max_effective,20,20,1,3,0.05,0.95,0.9295178012603624,25,47.0,0,56.0,1,54.0,0,55.0,0
2549,max_effective,20,20,1,3,0.05,0.95,0.9335599020826116,11,47.0,1,47.0,1,47.0,1,47.0,1
2550,max_effective,20,20,1,3,0.05,0.95,0.9062763672401204,12,44.0,0,44.0,0,45.0,0,48.0,1
2551,max_effective,20,20,1,3,0.05,0.95,0.928816627820754,16,57.0,0,57.0,0,60.0,1,59.0,0
2552,max_effective,20,20,1,3,0.05,0.95,0.941285472857685,10,50.0,0,52.0,1,49.0,0,48.0,0
2553,max_effective,20,20,1,3,0.05,0.95,0.8220160661014001,13,48.0,0,49.0,0,49.0,0,51.0,1
2554,max_effective,20,20,1,3,0.05,0.95,0.8259852483587108,18,49.0,0,50.0,1,49.0,0,49.0,0
2555,max_effective,20,20,1,3,0.05,0.95,0.9379221975260468,8,40.0,1,40.0,1,40.0,1,40.0,1
2556,max_effective,20,20,1,3,0.05,0.95,0.8907960432366455,6,45.0,1,45.0,1,45.0,1,45.0,1
2557,max_effective,20,20,1,3,0.05,0.95,0.8057528763350821,8,44.0,1,44.0,1,44.0,1,44.0,1
2558,max_effective,20,20,1,3,0.05,0.95,0.7801220221279105,8,33.0,1,33.0,1,33.0,1,33.0,1
2559,max_effective,20,20,1,3,0.05,0.95,0.9372992619922388,13,54.0,0,54.0,0,53.0,0,56.0,1
2560,max_effective,20,20,1,3,0.05,0.95,0.9378718080893224,17,55.0,0,56.0,0,58.0,1,55.0,0
2561,max_effective,20,20,1,3,0.05,0.95,0.9482118714731282,68,52.0,0,55.0,0,60.0,1,59.0,0
2562,max_effective,20,20,1,3,0.05,0.95,0.8974764281553654,13,55.0,0,55.0,0,56.0,1,55.0,0
2563,max_effective,20,20,1,3,0.05,0.95,0.9241260059283176,14,55.0,0,55.0,0,57.0,1,56.0,0
2564,max_effective,20,20,1,3,0.05,0.95,0.9168609805940484,23,52.0,0,52.0,0,56.0,0,58.0,1
2565,max_effective,20,20,1,3,0.05,0.95,0.9181977626669532,12,43.0,1,43.0,1,42.0,0,43.0,1
2566,max_effective,20,20,1,3,0.05,0.95,0.93443281803799,22,56.0,0,55.0,0,58.0,1,54.0,0
2567,max_effective,20,20,1,3,0.05,0.95,0.933307448996226,18,54.0,0,54.0,0,56.0,0,57.0,1
2568,max_effective,20,20,1,3,0.05,0.95,0.9417883984745616,18,52.0,0,54.0,0,49.0,0,57.0,1
2569,max_effective,20,20,1,3,0.05,0.95,0.9386049476684208,8,51.0,0,52.0,1,48.0,0,46.0,0
2570,max_effective,20,20,1,3,0.05,0.95,0.9189565507805836,23,46.0,0,49.0,0,53.0,0,54.0,1
2571,max_effective,20,20,1,3,0.05,0.95,0.9486112655310708,9,51.0,0,52.0,1,48.0,0,50.0,0
2572,max_effective,20,20,1,3,0.05,0.95,0.9214126406727862,6,49.0,1,49.0,1,46.0,0,48.0,0
2573,max_effective,20,20,1,3,0.05,0.95,0.9182424310739898,17,56.0,0,57.0,0,59.0,1,57.0,0
2574,max_effective,20,20,1,3,0.05,0.95,0.9092243429426836,11,49.0,0,52.0,1,51.0,0,51.0,0
2575,max_effective,20,20,1,3,0.05,0.95,0.894379364923689,23,58.0,0,58.0,0,58.0,0,59.0,1
2576,max_effective,20,20,1,3,0.05,0.95,0.8829636393066429,11,46.0,0,48.0,0,48.0,0,50.0,1
2577,max_effective,20,20,1,3,0.05,0.95,0.8788245326768768,18,47.0,0,50.0,0,51.0,1,50.0,0
2578,max_effective,20,20,1,3,0.05,0.95,0.8728618189347196,16,47.0,0,49.0,0,51.0,1,51.0,1
2579,max_effective,20,20,1,3,0.05,0.95,0.9227545126008324,18,52.0,0,54.0,1,52.0,0,53.0,0
2580,max_effective,20,20,1,3,0.05,0.95,0.8938963397619739,7,46.0,1,46.0,1,43.0,0,46.0,1
2581,max_effective,20,20,1,3,0.05,0.95,0.9082551964626402,17,51.0,0,52.0,0,53.0,1,52.0,0
2582,max_effective,20,20,1,3,0.05,0.95,0.8891055764222972,10,50.0,1,48.0,0,46.0,0,46.0,0
2583,max_effective,20,20,1,3,0.05,0.95,0.9228879216926774,18,50.0,0,51.0,0,55.0,1,55.0,1
2584,max_effective,20,20,1,3,0.05,0.95,0.9175755027339086,10,39.0,1,39.0,1,39.0,1,39.0,1
2585,max_effective,20,20,1,3,0.05,0.95,0.9213201333401568,22,53.0,0,55.0,0,54.0,0,56.0,1
2586,max_effective,20,20,1,3,0.05,0.95,0.8676450661239209,15,49.0,0,49.0,0,50.0,1,50.0,1
2587,max_effective,20,20,1,3,0.05,0.95,0.942752362662909,23,54.0,0,55.0,0,59.0,1,59.0,1
2588,max_effective,20,20,1,3,0.05,0.95,0.8389548868892752,10,50.0,0,52.0,1,51.0,0,50.0,0
2589,max_effective,20,20,1,3,0.05,0.95,0.9378997415770186,30,56.0,0,57.0,0,58.0,0,59.0,1
2590,max_effective,20,20,1,3,0.05,0.95,0.8724135128091701,8,39.0,1,39.0,1,39.0,1,39.0,1
2591,max_effective,20,20,1,3,0.05,0.95,0.8299429562313128,9,44.0,0,45.0,1,45.0,1,45.0,1
2592,max_effective,20,20,1,3,0.05,0.95,0.92720102622167,15,50.0,0,51.0,0,53.0,0,55.0,1
2593,max_effective,20,20,1,3,0.05,0.95,0.949393140544504,44,52.0,0,51.0,0,57.0,1,57.0,1
2594,max_effective,20,20,1,3,0.05,0.95,0.9018609405901888,11,53.0,0,53.0,0,52.0,0,55.0,1
2595,max_effective,20,20,1,3,0.05,0.95,0.9158465632633588,5,35.0,1,35.0,1,35.0,1,35.0,1
2596,max_effective,20,20,1,3,0.05,0.95,0.9396512435905334,12,51.0,0,52.0,1,52.0,1,52.0,1
2597,max_effective,20,20,1,3,0.05,0.95,0.9279629554269594,19,52.0,0,53.0,0,56.0,1,55.0,0
2598,max_effective,20,20,1,3,0.05,0.95,0.9333707818473002,27,56.0,0,56.0,0,56.0,0,58.0,1
2599,max_effective,20,20,1,3,0.05,0.95,0.8894846217571764,14,52.0,0,53.0,0,55.0,0,56.0,1
2600,max_effective,20,20,1,3,0.05,0.95,0.9027762174779432,59,48.0,0,50.0,0,53.0,0,56.0,1
2601,max_effective,20,20,1,3,0.05,0.95,0.8885345660602462,33,55.0,1,55.0,1,55.0,1,55.0,1
2602,max_effective,20,20,1,3,0.05,0.95,0.9387597099551156,15,60.0,1,60.0,1,60.0,1,60.0,1
2603,max_effective,20,20,1,3,0.05,0.95,0.8336280202094793,7,57.0,0,58.0,1,56.0,0,53.0,0
2604,max_effective,20,20,1,3,0.05,0.95,0.945507193688956,18,58.0,1,58.0,1,56.0,0,57.0,0
2605,max_effective,20,20,1,3,0.05,0.95,0.9288383306078498,25,54.0,0,54.0,0,54.0,0,55.0,1
2606,max_effective,20,20,1,3,0.05,0.95,0.8772592936739229,10,52.0,1,52.0,1,51.0,0,51.0,0
2607,max_effective,20,20,1,3,0.05,0.95,0.8720679560581991,11,47.0,1,47.0,1,47.0,1,47.0,1
2608,max_effective,20,20,1,3,0.05,0.95,0.9223497145769558,36,49.0,0,52.0,0,58.0,1,58.0,1
2609,max_effective,20,20,1,3,0.05,0.95,0.9173251838727248,12,48.0,0,49.0,0,51.0,1,51.0,1
2610,max_effective,20,20,1,3,0.05,0.95,0.94973428450096,93,56.0,0,58.0,0,59.0,1,59.0,1
2611,max_effective,20,20,1,3,0.05,0.95,0.8842087955860654,18,51.0,0,55.0,0,56.0,0,57.0,1
2612,max_effective,20,20,1,3,0.05,0.95,0.7975526265401999,8,49.0,0,49.0,0,49.0,0,51.0,1
2613,max_effective,20,20,1,3,0.05,0.95,0.9410639538555612,41,53.0,0,55.0,0,59.0,1,58.0,0
2614,max_effective,20,20,1,3,0.05,0.95,0.9247484342349732,19,50.0,0,52.0,0,57.0,1,54.0,0
2615,max_effective,20,20,1,3,0.05,0.95,0.7881702677165398,4,38.0,1,38.0,1,38.0,1,38.0,1
2616,max_effective,20,20,1,3,0.05,0.95,0.9407492086873184,10,46.0,0,47.0,1,47.0,1,46.0,0
2617,max_effective,20,20,1,3,0.05,0.95,0.9423486221800303,29,57.0,0,57.0,0,59.0,1,59.0,1
2618,max_effective,20,20,1,3,0.05,0.95,0.932198546995938,14,56.0,0,59.0,1,54.0,0,56.0,0
2619,max_effective,20,20,1,3,0.05,0.95,0.9441642402840968,58,48.0,0,51.0,0,55.0,1,54.0,0
2620,max_effective,20,20,1,3,0.05,0.95,0.923304454637225,11,53.0,0,54.0,1,54.0,1,54.0,1
2621,max_effective,20,20,1,3,0.05,0.95,0.9194027336542746,42,55.0,0,55.0,0,55.0,0,57.0,1
2622,max_effective,20,20,1,3,0.05,0.95,0.8878158778928013,20,51.0,0,54.0,0,58.0,1,57.0,0
2623,max_effective,20,20,1,3,0.05,0.95,0.941553460432174,14,52.0,0,52.0,0,56.0,1,56.0,1
2624,max_effective,20,20,1,3,0.05,0.95,0.9493542013993136,15,51.0,0,52.0,0,55.0,1,55.0,1
2625,max_effective,20,20,1,3,0.05,0.95,0.9311346862922474,13,51.0,0,52.0,0,53.0,1,51.0,0
2626,max_effective,20,20,1,3,0.05,0.95,0.913383735640912,19,55.0,0,55.0,0,56.0,1,55.0,0
2627,max_effective,20,20,1,3,0.05,0.95,0.8924025854420103,15,50.0,0,50.0,0,47.0,0,56.0,1
2628,max_effective,20,20,1,3,0.05,0.95,0.8925106338562611,24,45.0,0,47.0,0,51.0,1,50.0,0
2629,max_effective,20,20,1,3,0.05,0.95,0.9347771635128344,60,55.0,0,55.0,0,56.0,1,55.0,0
2630,max_effective,20,20,1,3,0.05,0.95,0.9407254138201993,21,54.0,0,56.0,0,58.0,1,58.0,1
2631,max_effective,20,20,1,3,0.05,0.95,0.8901468208402764,8,53.0,0,54.0,1,53.0,0,51.0,0
2632,max_effective,20,20,1,3,0.05,0.95,0.8837156548483898,13,51.0,0,55.0,0,57.0,1,55.0,0
2633,max_effective,20,20,1,3,0.05,0.95,0.902988111682164,19,56.0,0,56.0,0,53.0,0,59.0,1
2634,max_effective,20,20,1,3,0.05,0.95,0.912404538269499,16,50.0,0,51.0,0,54.0,0,55.0,1
2635,max_effective,20,20,1,3,0.05,0.95,0.9292017236097104,21,50.0,0,50.0,0,52.0,0,54.0,1
2636,max_effective,20,20,1,3,0.05,0.95,0.901668996940142,11,46.0,1,46.0,1,46.0,1,46.0,1
2637,max_effective,20,20,1,3,0.05,0.95,0.9040027591845524,13,45.0,0,47.0,1,47.0,1,46.0,0
2638,max_effective,20,20,1,3,0.05,0.95,0.924739959087149,9,49.0,0,50.0,1,50.0,1,49.0,0
2639,max_effective,20,20,1,3,0.05,0.95,0.8034418931534034,10,40.0,1,40.0,1,40.0,1,40.0,1
2640,max_effective,20,20,1,3,0.05,0.95,0.9200183074319348,3,33.0,1,33.0,1,33.0,1,33.0,1
2641,max_effective,20,20,1,3,0.05,0.95,0.922489439994022,16,53.0,0,54.0,0,53.0,0,55.0,1
2642,max_effective,20,20,1,3,0.05,0.95,0.9408539813650678,11,49.0,0,50.0,1,50.0,1,50.0,1
2643,max_effective,20,20,1,3,0.05,0.95,0.9222350733396268,20,51.0,1,51.0,1,51.0,1,51.0,1
2644,max_effective,20,20,1,3,0.05,0.95,0.9416140870488994,23,55.0,0,55.0,0,57.0,0,58.0,1
2645,max_effective,20,20,1,3,0.05,0.95,0.9118254730263649,11,56.0,1,56.0,1,52.0,0,53.0,0
2646,max_effective,20,20,1,3,0.05,0.95,0.9488320795794726,35,50.0,0,52.0,0,58.0,1,58.0,1
2647,max_effective,20,20,1,3,0.05,0.95,0.9360574189287656,24,46.0,0,50.0,0,55.0,0,56.0,1
2648,max_effective,20,20,1,3,0.05,0.95,0.9356946409826602,10,56.0,1,56.0,1,54.0,0,54.0,0
2649,max_effective,20,20,1,3,0.05,0.95,0.8566390452626755,5,39.0,1,39.0,1,39.0,1,39.0,1
2650,max_effective,20,20,1,3,0.05,0.95,0.9252118028545718,9,43.0,1,43.0,1,43.0,1,43.0,1
2651,max_effective,20,20,1,3,0.05,0.95,0.8715702305501222,6,48.0,1,48.0,1,48.0,1,48.0,1
2652,max_effective,20,20,1,3,0.05,0.95,0.9387620416048472,26,54.0,0,55.0,0,58.0,1,58.0,1
2653,max_effective,20,20,1,3,0.05,0.95,0.9340292836154968,24,50.0,0,51.0,0,59.0,1,58.0,0
2654,max_effective,20,20,1,3,0.05,0.95,0.9071442004278384,13,57.0,1,57.0,1,56.0,0,56.0,0
2655,max_effective,20,20,1,3,0.05,0.95,0.8419716039540553,10,47.0,0,48.0,1,47.0,0,46.0,0
2656,max_effective,20,20,1,3,0.05,0.95,0.9444018952982576,19,56.0,0,55.0,0,58.0,1,57.0,0
2657,max_effective,20,20,1,3,0.05,0.95,0.9360599745724518,12,54.0,0,55.0,0,58.0,1,57.0,0
2658,max_effective,20,20,1,3,0.05,0.95,0.8414200143697445,8,45.0,1,45.0,1,45.0,1,45.0,1
2659,max_effective,20,20,1,3,0.05,0.95,0.9374148568154388,20,52.0,1,48.0,0,50.0,0,52.0,1
2660,max_effective,20,20,1,3,0.05,0.95,0.9293613756174376,11,47.0,0,48.0,0,48.0,0,49.0,1
2661,max_effective,20,20,1,3,0.05,0.95,0.9358467112784928,13,56.0,0,56.0,0,58.0,1,56.0,0
2662,max_effective,20,20,1,3,0.05,0.95,0.9361158281815322,9,37.0,1,37.0,1,37.0,1,37.0,1
2663,max_effective,20,20,1,3,0.05,0.95,0.9264125882602092,16,45.0,0,47.0,1,47.0,1,46.0,0
2664,max_effective,20,20,1,3,0.05,0.95,0.9369596568574656,12,53.0,0,55.0,0,56.0,1,53.0,0
2665,max_effective,20,20,1,3,0.05,0.95,0.9175903540698456,15,48.0,0,48.0,0,47.0,0,50.0,1
2666,max_effective,20,20,1,3,0.05,0.95,0.8116267401155289,5,42.0,1,42.0,1,42.0,1,42.0,1
2667,max_effective,20,20,1,3,0.05,0.95,0.6255556419173345,3,29.0,1,29.0,1,29.0,1,29.0,1
2668,max_effective,20,20,1,3,0.05,0.95,0.9107858064854664,9,57.0,0,57.0,0,58.0,1,55.0,0
2669,max_effective,20,20,1,3,0.05,0.95,0.8933341013463885,24,55.0,0,55.0,0,58.0,0,59.0,1
2670,max_effective,20,20,1,3,0.05,0.95,0.9372261669994532,24,50.0,0,51.0,0,58.0,1,57.0,0
2671,max_effective,20,20,1,3,0.05,0.95,0.9194496324994804,45,49.0,0,52.0,0,57.0,1,56.0,0
2672,max_effective,20,20,1,3,0.05,0.95,0.865972449838263,17,51.0,0,51.0,0,51.0,0,53.0,1
2673,max_effective,20,20,1,3,0.05,0.95,0.8787781913586313,10,55.0,1,55.0,1,54.0,0,55.0,1
2674,max_effective,20,20,1,3,0.05,0.95,0.9284868432430492,13,46.0,0,48.0,1,48.0,1,48.0,1
2675,max_effective,20,20,1,3,0.05,0.95,0.8738768128047928,27,56.0,0,56.0,0,59.0,1,59.0,1
2676,max_effective,20,20,1,3,0.05,0.95,0.9425187000384974,9,50.0,0,53.0,0,56.0,1,55.0,0
2677,max_effective,20,20,1,3,0.05,0.95,0.9312852162351218,16,52.0,0,53.0,0,53.0,0,56.0,1
2678,max_effective,20,20,1,3,0.05,0.95,0.9175011610107848,16,50.0,0,55.0,1,55.0,1,54.0,0
2679,max_effective,20,20,1,3,0.05,0.95,0.9491407119597915,15,46.0,1,46.0,1,46.0,1,46.0,1
2680,max_effective,20,20,1,3,0.05,0.95,0.9498531687369632,33,48.0,0,52.0,0,59.0,1,58.0,0
2681,max_effective,20,20,1,3,0.05,0.95,0.9110917119319926,20,48.0,0,49.0,0,52.0,0,53.0,1
2682,max_effective,20,20,1,3,0.05,0.95,0.9191699458660788,32,49.0,0,52.0,0,55.0,0,58.0,1
2683,max_effective,20,20,1,3,0.05,0.95,0.8876625614985825,8,42.0,1,42.0,1,42.0,1,42.0,1
2684,max_effective,20,20,1,3,0.05,0.95,0.9013367200366726,18,57.0,0,57.0,0,58.0,1,57.0,0
2685,max_effective,20,20,1,3,0.05,0.95,0.9459491379432772,23,52.0,0,57.0,1,55.0,0,53.0,0
2686,max_effective,20,20,1,3,0.05,0.95,0.9174527474420928,25,55.0,0,55.0,0,58.0,0,59.0,1
2687,max_effective,20,20,1,3,0.05,0.95,0.9036194692466756,48,46.0,0,50.0,0,52.0,0,54.0,1
2688,max_effective,20,20,1,3,0.05,0.95,0.937381999851852,15,51.0,0,55.0,0,57.0,1,57.0,1
2689,max_effective,20,20,1,3,0.05,0.95,0.9217941049891536,15,48.0,0,49.0,0,52.0,0,53.0,1
2690,max_effective,20,20,1,3,0.05,0.95,0.9236629054034458,8,38.0,1,38.0,1,38.0,1,38.0,1
2691,max_effective,20,20,1,3,0.05,0.95,0.7789874010291791,12,50.0,0,51.0,0,53.0,1,52.0,0
2692,max_effective,20,20,1,3,0.05,0.95,0.9341610683413,24,46.0,0,49.0,0,54.0,0,57.0,1
2693,max_effective,20,20,1,3,0.05,0.95,0.9235844029793032,50,56.0,0,57.0,0,59.0,1,58.0,0
2694,max_effective,20,20,1,3,0.05,0.95,0.9493264199818664,18,47.0,0,48.0,0,55.0,1,54.0,0
2695,max_effective,20,20,1,3,0.05,0.95,0.91168013357086,12,41.0,1,41.0,1,41.0,1,41.0,1
2696,max_effective,20,20,1,3,0.05,0.95,0.8652010220420767,6,45.0,1,45.0,1,44.0,0,45.0,1
2697,max_effective,20,20,1,3,0.05,0.95,0.930508613913485,11,56.0,0,57.0,1,54.0,0,55.0,0
2698,max_effective,20,20,1,3,0.05,0.95,0.8621777641666969,11,56.0,0,57.0,1,57.0,1,57.0,1
2699,max_effective,20,20,1,3,0.05,0.95,0.91629400891305,25,56.0,0,58.0,1,57.0,0,56.0,0
2700,max_effective,20,20,1,3,0.05,0.95,0.9145796171063288,16,52.0,0,53.0,0,57.0,1,55.0,0
2701,max_effective,20,20,1,3,0.05,0.95,0.8907364837858959,7,48.0,1,48.0,1,47.0,0,48.0,1
2702,max_effective,20,20,1,3,0.05,0.95,0.9261290571673586,4,29.0,1,29.0,1,29.0,1,29.0,1
2703,max_effective,20,20,1,3,0.05,0.95,0.9393352954335882,25,58.0,0,57.0,0,60.0,1,60.0,1
2704,max_effective,20,20,1,3,0.05,0.95,0.8986528822191946,11,54.0,0,55.0,1,53.0,0,52.0,0
2705,max_effective,20,20,1,3,0.05,0.95,0.9259385566363194,26,59.0,1,59.0,1,59.0,1,58.0,0
2706,max_effective,20,20,1,3,0.05,0.95,0.9253902629629404,14,48.0,0,52.0,0,54.0,0,55.0,1
2707,max_effective,20,20,1,3,0.05,0.95,0.924414926452053,58,46.0,0,49.0,0,53.0,0,54.0,1
2708,max_effective,20,20,1,3,0.05,0.95,0.9376670466637228,11,53.0,0,54.0,0,56.0,1,56.0,1
2709,max_effective,20,20,1,3,0.05,0.95,0.9269036631952572,11,51.0,0,52.0,1,51.0,0,51.0,0
2710,max_effective,20,20,1,3,0.05,0.95,0.9483962318614336,26,47.0,0,49.0,0,57.0,0,59.0,1
2711,max_effective,20,20,1,3,0.05,0.95,0.8978124575684443,24,57.0,0,57.0,0,57.0,0,58.0,1
2712,max_effective,20,20,1,3,0.05,0.95,0.864885513132989,8,33.0,1,33.0,1,33.0,1,33.0,1
2713,max_effective,20,20,1,3,0.05,0.95,0.9222029568368528,74,54.0,0,56.0,0,59.0,0,60.0,1
2714,max_effective,20,20,1,3,0.05,0.95,0.8617291314743913,5,40.0,1,40.0,1,40.0,1,40.0,1
2715,max_effective,20,20,1,3,0.05,0.95,0.9463673749779576,28,56.0,0,57.0,0,60.0,1,60.0,1
2716,max_effective,20,20,1,3,0.05,0.95,0.910656431923642,41,50.0,0,51.0,0,55.0,1,54.0,0
2717,max_effective,20,20,1,3,0.05,0.95,0.9347523358807324,10,47.0,0,48.0,1,47.0,0,47.0,0
2718,max_effective,20,20,1,3,0.05,0.95,0.8943897918917172,11,51.0,0,51.0,0,51.0,0,53.0,1
2719,max_effective,20,20,1,3,0.05,0.95,0.8763690218800666,10,51.0,1,50.0,0,49.0,0,48.0,0
2720,max_effective,20,20,1,3,0.05,0.95,0.9316371253342116,13,54.0,0,54.0,0,56.0,0,59.0,1
2721,max_effective,20,20,1,3,0.05,0.95,0.9312781677423057,58,47.0,0,49.0,0,51.0,1,51.0,1
2722,max_effective,20,20,1,3,0.05,0.95,0.8560492181800303,13,49.0,0,53.0,1,53.0,1,53.0,1
2723,max_effective,20,20,1,3,0.05,0.95,0.8320202756419787,15,52.0,0,51.0,0,51.0,0,56.0,1
2724,max_effective,20,20,1,3,0.05,0.95,0.897328999621638,21,52.0,0,53.0,0,56.0,1,55.0,0
2725,max_effective,20,20,1,3,0.05,0.95,0.9267720407651636,19,56.0,0,57.0,0,58.0,0,59.0,1
2726,max_effective,20,20,1,3,0.05,0.95,0.8995114801426486,7,44.0,1,44.0,1,44.0,1,44.0,1
2727,max_effective,20,20,1,3,0.05,0.95,0.9214732146019168,30,47.0,0,53.0,0,55.0,1,55.0,1
2728,max_effective,20,20,1,3,0.05,0.95,0.9189237549719838,17,51.0,0,52.0,0,53.0,1,52.0,0
2729,max_effective,20,20,1,3,0.05,0.95,0.9303297589906878,13,52.0,1,52.0,1,50.0,0,52.0,1
2730,max_effective,20,20,1,3,0.05,0.95,0.8546027486916592,10,48.0,0,48.0,0,49.0,1,49.0,1
2731,max_effective,20,20,1,3,0.05,0.95,0.932730026864086,8,48.0,0,48.0,0,49.0,1,49.0,1
2732,max_effective,20,20,1,3,0.05,0.95,0.9276661346538772,13,50.0,0,50.0,0,53.0,1,52.0,0
2733,max_effective,20,20,1,3,0.05,0.95,0.8982734275352176,19,46.0,0,51.0,1,51.0,1,51.0,1
2734,max_effective,20,20,1,3,0.05,0.95,0.9421901333108528,35,56.0,0,56.0,0,59.0,1,56.0,0
2735,max_effective,20,20,1,3,0.05,0.95,0.9292830637249584,12,50.0,0,53.0,1,51.0,0,53.0,1
2736,max_effective,20,20,1,3,0.05,0.95,0.9293620301257468,19,53.0,0,54.0,0,55.0,1,52.0,0
2737,max_effective,20,20,1,3,0.05,0.95,0.9220108954566606,8,46.0,1,45.0,0,45.0,0,46.0,1
2738,max_effective,20,20,1,3,0.05,0.95,0.8814465055021218,10,49.0,1,49.0,1,48.0,0,49.0,1
2739,max_effective,20,20,1,3,0.05,0.95,0.9354522635897318,12,53.0,0,54.0,1,53.0,0,54.0,1
2740,max_effective,20,20,1,3,0.05,0.95,0.8971172426891761,7,53.0,1,53.0,1,50.0,0,51.0,0
2741,max_effective,20,20,1,3,0.05,0.95,0.9366251120366658,31,58.0,0,58.0,0,60.0,1,60.0,1
2742,max_effective,20,20,1,3,0.05,0.95,0.9071885364465112,23,52.0,0,53.0,0,55.0,1,54.0,0
2743,max_effective,20,20,1,3,0.05,0.95,0.9128644551639276,67,52.0,0,56.0,0,59.0,1,57.0,0
2744,max_effective,20,20,1,3,0.05,0.95,0.9209653321176308,16,44.0,0,47.0,0,49.0,0,51.0,1
2745,max_effective,20,20,1,3,0.05,0.95,0.9224960717610892,18,50.0,0,51.0,0,56.0,0,57.0,1
2746,max_effective,20,20,1,3,0.05,0.95,0.8896741142425127,19,45.0,0,49.0,0,53.0,1,53.0,1
2747,max_effective,20,20,1,3,0.05,0.95,0.9210207616975804,4,34.0,1,34.0,1,34.0,1,34.0,1
2748,max_effective,20,20,1,3,0.05,0.95,0.9494609789055686,8,41.0,1,41.0,1,41.0,1,40.0,0
2749,max_effective,20,20,1,3,0.05,0.95,0.91853183737985,13,54.0,1,54.0,1,51.0,0,53.0,0
2750,max_effective,20,20,1,3,0.05,0.95,0.8618572098493464,12,40.0,1,40.0,1,40.0,1,40.0,1
2751,max_effective,20,20,1,3,0.05,0.95,0.9195081816555172,19,53.0,0,56.0,1,56.0,1,56.0,1
2752,max_effective,20,20,1,3,0.05,0.95,0.8618292360191943,14,55.0,0,57.0,1,57.0,1,57.0,1
2753,max_effective,20,20,1,3,0.05,0.95,0.9322226316134636,24,59.0,0,59.0,0,60.0,1,58.0,0
2754,max_effective,20,20,1,3,0.05,0.95,0.8437737078960975,8,39.0,1,39.0,1,39.0,1,39.0,1
2755,max_effective,20,20,1,3,0.05,0.95,0.9138747261402892,25,49.0,0,53.0,0,58.0,0,59.0,1
2756,max_effective,20,20,1,3,0.05,0.95,0.946563819130406,27,54.0,0,54.0,0,56.0,0,58.0,1
2757,max_effective,20,20,1,3,0.05,0.95,0.9357444670830324,15,46.0,0,47.0,1,47.0,1,47.0,1
2758,max_effective,20,20,1,3,0.05,0.95,0.9073765702607656,28,55.0,0,55.0,0,55.0,0,58.0,1
2759,max_effective,20,20,1,3,0.05,0.95,0.9416535386736056,21,55.0,0,55.0,0,58.0,0,60.0,1
2760,max_effective,20,20,1,3,0.05,0.95,0.8256330176235598,21,44.0,0,48.0,0,53.0,1,49.0,0
2761,max_effective,20,20,1,3,0.05,0.95,0.9481439933227293,10,45.0,0,48.0,1,47.0,0,47.0,0
2762,max_effective,20,20,1,3,0.05,0.95,0.9319516984745682,12,51.0,0,52.0,1,52.0,1,52.0,1
2763,max_effective,20,20,1,3,0.05,0.95,0.9470819796499684,18,56.0,1,55.0,0,55.0,0,54.0,0
2764,max_effective,20,20,1,3,0.05,0.95,0.9030102607714332,17,54.0,0,54.0,0,53.0,0,59.0,1
2765,max_effective,20,20,1,3,0.05,0.95,0.9136284638273026,4,37.0,1,37.0,1,37.0,1,37.0,1
2766,max_effective,20,20,1,3,0.05,0.95,0.8925117906883707,14,54.0,0,55.0,0,54.0,0,57.0,1
2767,max_effective,20,20,1,3,0.05,0.95,0.9236594484104376,14,48.0,0,50.0,0,51.0,1,50.0,0
2768,max_effective,20,20,1,3,0.05,0.95,0.9410488623903212,10,49.0,0,49.0,0,52.0,1,50.0,0
2769,max_effective,20,20,1,3,0.05,0.95,0.9184623969314296,20,59.0,1,59.0,1,58.0,0,59.0,1
2770,max_effective,20,20,1,3,0.05,0.95,0.8194269202822394,11,42.0,1,42.0,1,42.0,1,42.0,1
2771,max_effective,20,20,1,3,0.05,0.95,0.8566616256337498,12,55.0,1,55.0,1,53.0,0,53.0,0
2772,max_effective,20,20,1,3,0.05,0.95,0.8222107546874098,10,53.0,0,57.0,1,57.0,1,55.0,0
2773,max_effective,20,20,1,3,0.05,0.95,0.9365897473564292,11,58.0,1,58.0,1,58.0,1,58.0,1
2774,max_effective,20,20,1,3,0.05,0.95,0.9164673150909962,10,49.0,0,50.0,1,50.0,1,49.0,0
2775,max_effective,20,20,1,3,0.05,0.95,0.9372507550272926,11,52.0,1,51.0,0,49.0,0,51.0,0
2776,max_effective,20,20,1,3,0.05,0.95,0.9469886583670044,7,45.0,1,45.0,1,45.0,1,45.0,1
2777,max_effective,20,20,1,3,0.05,0.95,0.9195020564709592,16,49.0,0,50.0,1,50.0,1,48.0,0
2778,max_effective,20,20,1,3,0.05,0.95,0.9284426183595036,32,46.0,0,48.0,0,54.0,1,54.0,1
2779,max_effective,20,20,1,3,0.05,0.95,0.8851977775265294,7,50.0,1,49.0,0,49.0,0,48.0,0
2780,max_effective,20,20,1,3,0.05,0.95,0.9160563391268296,17,54.0,1,53.0,0,51.0,0,49.0,0
2781,max_effective,20,20,1,3,0.05,0.95,0.8049807482278076,23,45.0,0,46.0,0,47.0,0,49.0,1
2782,max_effective,20,20,1,3,0.05,0.95,0.8695092534324883,5,31.0,1,31.0,1,31.0,1,31.0,1
2783,max_effective,20,20,1,3,0.05,0.95,0.940238069279644,20,43.0,1,43.0,1,43.0,1,43.0,1
2784,max_effective,20,20,1,3,0.05,0.95,0.9429412316197794,17,46.0,0,47.0,0,51.0,0,52.0,1
2785,max_effective,20,20,1,3,0.05,0.95,0.939396474827365,32,53.0,0,55.0,0,59.0,1,57.0,0
2786,max_effective,20,20,1,3,0.05,0.95,0.9103596495928544,7,51.0,1,51.0,1,49.0,0,49.0,0
2787,max_effective,20,20,1,3,0.05,0.95,0.9266128084203216,6,38.0,1,38.0,1,38.0,1,38.0,1
2788,max_effective,20,20,1,3,0.05,0.95,0.9498465908917856,50,55.0,0,55.0,0,58.0,1,58.0,1
2789,max_effective,20,20,1,3,0.05,0.95,0.9433448292220163,22,57.0,0,57.0,0,59.0,0,60.0,1
2790,max_effective,20,20,1,3,0.05,0.95,0.8832015405543151,15,56.0,0,56.0,0,60.0,1,60.0,1
2791,max_effective,20,20,1,3,0.05,0.95,0.9468246830560406,18,58.0,0,58.0,0,57.0,0,59.0,1
2792,max_effective,20,20,1,3,0.05,0.95,0.8478055817111647,4,36.0,1,36.0,1,36.0,1,36.0,1
2793,max_effective,20,20,1,3,0.05,0.95,0.9448490502878328,18,54.0,0,55.0,0,51.0,0,57.0,1
2794,max_effective,20,20,1,3,0.05,0.95,0.9091381304309492,18,45.0,0,49.0,0,53.0,1,52.0,0
2795,max_effective,20,20,1,3,0.05,0.95,0.9364368119415546,10,49.0,1,48.0,0,47.0,0,47.0,0
2796,max_effective,20,20,1,3,0.05,0.95,0.9099588458065864,3,32.0,1,32.0,1,32.0,1,32.0,1
2797,max_effective,20,20,1,3,0.05,0.95,0.9416393436798944,14,49.0,0,51.0,0,56.0,1,52.0,0
2798,max_effective,20,20,1,3,0.05,0.95,0.9404518843951352,7,51.0,1,50.0,0,48.0,0,45.0,0
2799,max_effective,20,20,1,3,0.05,0.95,0.9343705046468348,20,51.0,0,52.0,0,51.0,0,54.0,1
2800,max_effective,20,20,1,3,0.05,0.95,0.8918317458643915,7,39.0,1,39.0,1,39.0,1,39.0,1
2801,max_effective,20,20,1,3,0.05,0.95,0.9420069337956116,9,42.0,1,42.0,1,42.0,1,42.0,1
2802,max_effective,20,20,1,3,0.05,0.95,0.9406795403845056,37,50.0,0,51.0,0,58.0,0,60.0,1
2803,max_effective,20,20,1,3,0.05,0.95,0.908071007579246,16,55.0,0,57.0,0,59.0,1,58.0,0
2804,max_effective,20,20,1,3,0.05,0.95,0.8673743925200676,7,48.0,1,48.0,1,48.0,1,48.0,1
2805,max_effective,20,20,1,3,0.05,0.95,0.94532487239814,56,51.0,0,53.0,0,56.0,1,55.0,0
2806,max_effective,20,20,1,3,0.05,0.95,0.9495126256341542,26,54.0,0,55.0,0,56.0,0,58.0,1
2807,max_effective,20,20,1,3,0.05,0.95,0.92473779667957,18,52.0,0,51.0,0,54.0,1,54.0,1
2808,max_effective,20,20,1,3,0.05,0.95,0.8624566970041426,8,44.0,1,44.0,1,44.0,1,44.0,1
2809,max_effective,20,20,1,3,0.05,0.95,0.7595915643198984,3,29.0,1,29.0,1,29.0,1,29.0,1
2810,max_effective,20,20,1,3,0.05,0.95,0.9218418642002448,11,42.0,1,42.0,1,42.0,1,42.0,1
2811,max_effective,20,20,1,3,0.05,0.95,0.8763899017128323,13,52.0,1,52.0,1,51.0,0,51.0,0
2812,max_effective,20,20,1,3,0.05,0.95,0.9093381907366002,17,45.0,0,46.0,0,47.0,0,48.0,1
2813,max_effective,20,20,1,3,0.05,0.95,0.9460411475568898,8,43.0,1,43.0,1,43.0,1,42.0,0
2814,max_effective,20,20,1,3,0.05,0.95,0.8875119808594183,14,49.0,0,52.0,0,54.0,1,53.0,0
2815,max_effective,20,20,1,3,0.05,0.95,0.9295252665949584,34,50.0,0,52.0,0,56.0,0,57.0,1
2816,max_effective,20,20,1,3,0.05,0.95,0.9012697729599194,26,48.0,0,49.0,1,49.0,1,49.0,1
2817,max_effective,20,20,1,3,0.05,0.95,0.9464412044420808,8,49.0,1,49.0,1,46.0,0,49.0,1
2818,max_effective,20,20,1,3,0.05,0.95,0.9444726197251044,35,55.0,0,56.0,0,56.0,0,57.0,1
2819,max_effective,20,20,1,3,0.05,0.95,0.9309431159315876,9,41.0,1,41.0,1,41.0,1,41.0,1
2820,max_effective,20,20,1,3,0.05,0.95,0.891996694296071,19,51.0,0,53.0,0,56.0,1,56.0,1
2821,max_effective,20,20,1,3,0.05,0.95,0.8542585166146606,24,51.0,0,53.0,0,54.0,0,55.0,1
2822,max_effective,20,20,1,3,0.05,0.95,0.7855881413817757,4,25.0,1,25.0,1,25.0,1,25.0,1
2823,max_effective,20,20,1,3,0.05,0.95,0.9466906642601228,12,43.0,1,43.0,1,43.0,1,43.0,1
2824,max_effective,20,20,1,3,0.05,0.95,0.9233531072017512,5,36.0,1,36.0,1,36.0,1,36.0,1
2825,max_effective,20,20,1,3,0.05,0.95,0.8484798650488885,5,44.0,1,44.0,1,44.0,1,44.0,1
2826,max_effective,20,20,1,3,0.05,0.95,0.8775775949977688,9,53.0,0,55.0,1,52.0,0,52.0,0
2827,max_effective,20,20,1,3,0.05,0.95,0.8992663172979053,16,49.0,0,50.0,0,52.0,0,55.0,1
2828,max_effective,20,20,1,3,0.05,0.95,0.8406148333037669,15,50.0,0,51.0,1,51.0,1,49.0,0
2829,max_effective,20,20,1,3,0.05,0.95,0.921215151674032,29,56.0,0,56.0,0,57.0,0,58.0,1
2830,max_effective,20,20,1,3,0.05,0.95,0.9485876082126486,6,51.0,1,51.0,1,50.0,0,50.0,0
2831,max_effective,20,20,1,3,0.05,0.95,0.8416708709969898,6,43.0,1,43.0,1,43.0,1,43.0,1
2832,max_effective,20,20,1,3,0.05,0.95,0.8398157520313922,6,40.0,1,40.0,1,40.0,1,40.0,1
2833,max_effective,20,20,1,3,0.05,0.95,0.8837119883210992,14,48.0,0,49.0,0,51.0,1,51.0,1
2834,max_effective,20,20,1,3,0.05,0.95,0.8901488056748239,8,34.0,1,34.0,1,34.0,1,34.0,1
2835,max_effective,20,20,1,3,0.05,0.95,0.9256504544019204,24,54.0,0,55.0,1,54.0,0,54.0,0
2836,max_effective,20,20,1,3,0.05,0.95,0.9175340759337798,11,49.0,0,50.0,0,52.0,1,52.0,1
2837,max_effective,20,20,1,3,0.05,0.95,0.8915847669602851,23,50.0,0,51.0,0,55.0,0,57.0,1
2838,max_effective,20,20,1,3,0.05,0.95,0.922693403149476,9,53.0,0,52.0,0,54.0,1,52.0,0
2839,max_effective,20,20,1,3,0.05,0.95,0.8973400666785911,15,46.0,0,47.0,1,47.0,1,46.0,0
2840,max_effective,20,20,1,3,0.05,0.95,0.9080742920205408,8,46.0,1,46.0,1,46.0,1,46.0,1
2841,max_effective,20,20,1,3,0.05,0.95,0.9142353512188848,17,49.0,0,51.0,0,57.0,0,58.0,1
2842,max_effective,20,20,1,3,0.05,0.95,0.944982421872468,26,52.0,0,53.0,0,58.0,1,58.0,1
2843,max_effective,20,20,1,3,0.05,0.95,0.9135417811926564,7,43.0,1,43.0,1,43.0,1,43.0,1
2844,max_effective,20,20,1,3,0.05,0.95,0.8867848261992161,9,39.0,1,39.0,1,39.0,1,39.0,1
2845,max_effective,20,20,1,3,0.05,0.95,0.9222891238209374,36,51.0,0,53.0,0,55.0,0,59.0,1
2846,max_effective,20,20,1,3,0.05,0.95,0.8424379070431831,15,48.0,0,49.0,0,52.0,0,53.0,1
2847,max_effective,20,20,1,3,0.05,0.95,0.9342711159887108,6,41.0,1,41.0,1,41.0,1,41.0,1
2848,max_effective,20,20,1,3,0.05,0.95,0.937343444529616,27,51.0,0,53.0,0,55.0,0,56.0,1
2849,max_effective,20,20,1,3,0.05,0.95,0.7837581765555888,12,44.0,0,44.0,0,47.0,1,47.0,1
2850,max_effective,20,20,1,3,0.05,0.95,0.946204745924512,11,48.0,0,48.0,0,50.0,1,50.0,1
2851,max_effective,20,20,1,3,0.05,0.95,0.9327382677438332,13,44.0,0,45.0,0,46.0,0,48.0,1
2852,max_effective,20,20,1,3,0.05,0.95,0.9244680954206028,35,45.0,0,50.0,0,58.0,0,59.0,1
2853,max_effective,20,20,1,3,0.05,0.95,0.9254581430079324,9,49.0,1,49.0,1,49.0,1,49.0,1
2854,max_effective,20,20,1,3,0.05,0.95,0.914923896766044,8,43.0,1,43.0,1,43.0,1,43.0,1
2855,max_effective,20,20,1,3,0.05,0.95,0.9403087699081158,13,53.0,0,54.0,1,52.0,0,51.0,0
2856,max_effective,20,20,1,3,0.05,0.95,0.9259580997355006,24,46.0,0,50.0,0,53.0,0,55.0,1
2857,max_effective,20,20,1,3,0.05,0.95,0.903357808847786,22,54.0,0,55.0,1,54.0,0,54.0,0
2858,max_effective,20,20,1,3,0.05,0.95,0.8645223014140162,21,57.0,1,57.0,1,57.0,1,56.0,0
2859,max_effective,20,20,1,3,0.05,0.95,0.94910260451251,12,53.0,0,55.0,0,56.0,0,58.0,1
2860,max_effective,20,20,1,3,0.05,0.95,0.8693885099762296,28,54.0,1,54.0,1,54.0,1,53.0,0
2861,max_effective,20,20,1,3,0.05,0.95,0.9160199924343576,15,59.0,1,58.0,0,55.0,0,57.0,0
2862,max_effective,20,20,1,3,0.05,0.95,0.8890001884943078,9,48.0,0,50.0,1,49.0,0,50.0,1
2863,max_effective,20,20,1,3,0.05,0.95,0.8894168257400107,8,49.0,1,49.0,1,49.0,1,49.0,1
2864,max_effective,20,20,1,3,0.05,0.95,0.9381455039758068,10,49.0,0,51.0,1,50.0,0,49.0,0
2865,max_effective,20,20,1,3,0.05,0.95,0.8960810355785523,10,52.0,0,53.0,0,54.0,1,54.0,1
2866,max_effective,20,20,1,3,0.05,0.95,0.9009163181576918,14,56.0,0,56.0,0,56.0,0,60.0,1
2867,max_effective,20,20,1,3,0.05,0.95,0.937585640905272,8,53.0,1,53.0,1,52.0,0,50.0,0
2868,max_effective,20,20,1,3,0.05,0.95,0.9293324371758724,9,49.0,0,50.0,0,51.0,1,51.0,1
2869,max_effective,20,20,1,3,0.05,0.95,0.9097800687306388,23,44.0,0,46.0,0,49.0,0,51.0,1
2870,max_effective,20,20,1,3,0.05,0.95,0.8566810374203503,13,53.0,0,54.0,0,59.0,1,58.0,0
2871,max_effective,20,20,1,3,0.05,0.95,0.9262220203199318,26,51.0,0,54.0,0,58.0,1,57.0,0
2872,max_effective,20,20,1,3,0.05,0.95,0.8863321015944907,10,54.0,1,54.0,1,53.0,0,52.0,0
2873,max_effective,20,20,1,3,0.05,0.95,0.8790622572630539,9,50.0,0,51.0,0,51.0,0,53.0,1
2874,max_effective,20,20,1,3,0.05,0.95,0.9359754239569368,41,53.0,0,54.0,0,57.0,1,56.0,0
2875,max_effective,20,20,1,3,0.05,0.95,0.862961917989391,15,44.0,0,47.0,0,50.0,1,50.0,1
2876,max_effective,20,20,1,3,0.05,0.95,0.9498202771201704,18,56.0,1,56.0,1,55.0,0,54.0,0
2877,max_effective,20,20,1,3,0.05,0.95,0.8977197333982464,5,42.0,1,42.0,1,42.0,1,42.0,1
2878,max_effective,20,20,1,3,0.05,0.95,0.9259897511950226,29,47.0,0,53.0,0,55.0,1,52.0,0
2879,max_effective,20,20,1,3,0.05,0.95,0.9395753252333564,21,51.0,0,51.0,0,56.0,1,54.0,0
2880,max_effective,20,20,1,3,0.05,0.95,0.9450295083486594,14,50.0,0,51.0,0,55.0,1,53.0,0
2881,max_effective,20,20,1,3,0.05,0.95,0.8753478721070886,13,53.0,0,54.0,1,52.0,0,50.0,0
2882,max_effective,20,20,1,3,0.05,0.95,0.9393123056843072,8,46.0,1,46.0,1,46.0,1,45.0,0
2883,max_effective,20,20,1,3,0.05,0.95,0.9447445098614646,14,57.0,0,57.0,0,58.0,1,56.0,0
2884,max_effective,20,20,1,3,0.05,0.95,0.8663963372086833,5,47.0,1,47.0,1,47.0,1,47.0,1
2885,max_effective,20,20,1,3,0.05,0.95,0.8934753936434746,11,41.0,1,41.0,1,41.0,1,41.0,1
2886,max_effective,20,20,1,3,0.05,0.95,0.9255586618586196,11,51.0,1,50.0,0,47.0,0,49.0,0
2887,max_effective,20,20,1,3,0.05,0.95,0.859939096696056,14,51.0,0,51.0,0,52.0,0,53.0,1
2888,max_effective,20,20,1,3,0.05,0.95,0.934859441104688,11,48.0,0,49.0,1,46.0,0,49.0,1
2889,max_effective,20,20,1,3,0.05,0.95,0.8714366575281405,5,43.0,1,43.0,1,42.0,0,42.0,0
2890,max_effective,20,20,1,3,0.05,0.95,0.9347719528161323,21,57.0,0,57.0,0,57.0,0,59.0,1
2891,max_effective,20,20,1,3,0.05,0.95,0.9446227695872847,54,53.0,0,54.0,0,53.0,0,57.0,1
2892,max_effective,20,20,1,3,0.05,0.95,0.9010252281352208,11,52.0,1,52.0,1,52.0,1,51.0,0
2893,max_effective,20,20,1,3,0.05,0.95,0.9337466100213252,12,54.0,1,54.0,1,53.0,0,53.0,0
2894,max_effective,20,20,1,3,0.05,0.95,0.8974733992689274,10,43.0,1,43.0,1,43.0,1,43.0,1
2895,max_effective,20,20,1,3,0.05,0.95,0.7723857510006821,7,39.0,1,39.0,1,39.0,1,39.0,1
2896,max_effective,20,20,1,3,0.05,0.95,0.9333318245244648,22,54.0,0,57.0,0,60.0,1,60.0,1
2897,max_effective,20,20,1,3,0.05,0.95,0.8834357627917822,13,56.0,0,56.0,0,60.0,1,59.0,0
2898,max_effective,20,20,1,3,0.05,0.95,0.7945022169630516,8,48.0,1,47.0,0,46.0,0,46.0,0
2899,max_effective,20,20,1,3,0.05,0.95,0.8728828980265778,3,31.0,1,31.0,1,31.0,1,31.0,1
2900,max_effective,20,20,1,3,0.05,0.95,0.9312046280675842,20,50.0,0,54.0,0,59.0,1,58.0,0
2901,max_effective,20,20,1,3,0.05,0.95,0.8933844805430581,25,49.0,0,51.0,0,52.0,0,56.0,1
2902,max_effective,20,20,1,3,0.05,0.95,0.7578994403982888,4,34.0,1,34.0,1,34.0,1,34.0,1
2903,max_effective,20,20,1,3,0.05,0.95,0.9320650112530828,23,51.0,0,52.0,0,57.0,0,58.0,1
2904,max_effective,20,20,1,3,0.05,0.95,0.939765646648264,14,54.0,0,57.0,1,55.0,0,53.0,0
2905,max_effective,20,20,1,3,0.05,0.95,0.7439991697435431,11,50.0,0,51.0,1,51.0,1,51.0,1
2906,max_effective,20,20,1,3,0.05,0.95,0.9129572044452836,12,45.0,1,45.0,1,45.0,1,45.0,1
2907,max_effective,20,20,1,3,0.05,0.95,0.8411843036982052,16,49.0,0,50.0,0,52.0,1,51.0,0
2908,max_effective,20,20,1,3,0.05,0.95,0.9303555905087826,8,44.0,1,44.0,1,44.0,1,44.0,1
2909,max_effective,20,20,1,3,0.05,0.95,0.939197683746728,15,53.0,0,52.0,0,55.0,0,57.0,1
2910,max_effective,20,20,1,3,0.05,0.95,0.9040857723409976,8,41.0,1,41.0,1,41.0,1,41.0,1
2911,max_effective,20,20,1,3,0.05,0.95,0.898155662067807,18,51.0,0,52.0,0,52.0,0,55.0,1
2912,max_effective,20,20,1,3,0.05,0.95,0.9322242346674054,9,52.0,1,50.0,0,49.0,0,47.0,0
2913,max_effective,20,20,1,3,0.05,0.95,0.8411538837776222,7,35.0,1,35.0,1,35.0,1,35.0,1
2914,max_effective,20,20,1,3,0.05,0.95,0.9430921198067996,31,50.0,0,52.0,0,57.0,0,60.0,1
2915,max_effective,20,20,1,3,0.05,0.95,0.9260361828808842,12,50.0,0,52.0,0,54.0,1,52.0,0
2916,max_effective,20,20,1,3,0.05,0.95,0.9313952467971808,20,52.0,0,53.0,0,54.0,1,53.0,0
2917,max_effective,20,20,1,3,0.05,0.95,0.9485924310894988,64,51.0,0,51.0,0,56.0,0,59.0,1
2918,max_effective,20,20,1,3,0.05,0.95,0.8397988584303427,8,47.0,1,47.0,1,47.0,1,47.0,1
2919,max_effective,20,20,1,3,0.05,0.95,0.9436200866145592,9,49.0,1,49.0,1,47.0,0,49.0,1
2920,max_effective,20,20,1,3,0.05,0.95,0.9189220751596928,7,43.0,1,43.0,1,43.0,1,42.0,0
2921,max_effective,20,20,1,3,0.05,0.95,0.8710115602423398,15,56.0,0,56.0,0,59.0,1,59.0,1
2922,max_effective,20,20,1,3,0.05,0.95,0.9325930163795002,18,54.0,0,56.0,1,53.0,0,53.0,0
2923,max_effective,20,20,1,3,0.05,0.95,0.8789467749404081,4,39.0,1,39.0,1,39.0,1,39.0,1
2924,max_effective,20,20,1,3,0.05,0.95,0.896464210088648,46,53.0,0,55.0,0,57.0,1,57.0,1
2925,max_effective,20,20,1,3,0.05,0.95,0.8912080050003388,8,49.0,1,49.0,1,48.0,0,49.0,1
2926,max_effective,20,20,1,3,0.05,0.95,0.9266411838767188,48,51.0,0,53.0,0,58.0,0,59.0,1
2927,max_effective,20,20,1,3,0.05,0.95,0.9041219185271312,10,50.0,0,52.0,1,51.0,0,50.0,0
2928,max_effective,20,20,1,3,0.05,0.95,0.7792622786545191,7,43.0,1,43.0,1,43.0,1,43.0,1
2929,max_effective,20,20,1,3,0.05,0.95,0.9188115818669772,12,51.0,0,51.0,0,52.0,1,52.0,1
2930,max_effective,20,20,1,3,0.05,0.95,0.928905928150139,21,55.0,0,56.0,0,58.0,1,57.0,0
2931,max_effective,20,20,1,3,0.05,0.95,0.918504597636288,11,49.0,0,50.0,1,50.0,1,50.0,1
2932,max_effective,20,20,1,3,0.05,0.95,0.9472493326513102,7,48.0,1,48.0,1,48.0,1,48.0,1
2933,max_effective,20,20,1,3,0.05,0.95,0.9008572321222208,7,41.0,1,41.0,1,41.0,1,41.0,1
2934,max_effective,20,20,1,3,0.05,0.95,0.9244978306564224,25,51.0,0,55.0,0,57.0,0,58.0,1
2935,max_effective,20,20,1,3,0.05,0.95,0.9470279668495102,25,58.0,0,58.0,0,60.0,1,60.0,1
2936,max_effective,20,20,1,3,0.05,0.95,0.941941173064027,29,57.0,0,58.0,1,58.0,1,56.0,0
2937,max_effective,20,20,1,3,0.05,0.95,0.9410078457846336,9,48.0,1,48.0,1,45.0,0,47.0,0
2938,max_effective,20,20,1,3,0.05,0.95,0.9167040429209176,24,52.0,0,51.0,0,53.0,0,57.0,1
2939,max_effective,20,20,1,3,0.05,0.95,0.9346181201000134,23,52.0,0,53.0,0,56.0,0,58.0,1
2940,max_effective,20,20,1,3,0.05,0.95,0.928139416009482,10,53.0,0,52.0,0,56.0,1,56.0,1
2941,max_effective,20,20,1,3,0.05,0.95,0.9446903315592616,10,52.0,0,54.0,0,55.0,1,55.0,1
2942,max_effective,20,20,1,3,0.05,0.95,0.8382206835132222,5,44.0,1,44.0,1,44.0,1,43.0,0
2943,max_effective,20,20,1,3,0.05,0.95,0.9419481902551354,21,55.0,0,55.0,0,57.0,0,60.0,1
2944,max_effective,20,20,1,3,0.05,0.95,0.9468252106492326,19,54.0,0,57.0,0,58.0,0,60.0,1
2945,max_effective,20,20,1,3,0.05,0.95,0.9322590244647198,14,53.0,0,55.0,1,54.0,0,55.0,1
2946,max_effective,20,20,1,3,0.05,0.95,0.8706196250985468,8,37.0,1,37.0,1,37.0,1,37.0,1
2947,max_effective,20,20,1,3,0.05,0.95,0.827523763527733,7,48.0,1,48.0,1,48.0,1,47.0,0
2948,max_effective,20,20,1,3,0.05,0.95,0.9121699339759622,13,52.0,1,52.0,1,50.0,0,50.0,0
2949,max_effective,20,20,1,3,0.05,0.95,0.9302239736856898,11,52.0,0,54.0,0,53.0,0,56.0,1
2950,max_effective,20,20,1,3,0.05,0.95,0.9090152548272936,8,52.0,0,53.0,0,52.0,0,54.0,1
2951,max_effective,20,20,1,3,0.05,0.95,0.9114848068688938,7,52.0,0,53.0,1,51.0,0,52.0,0
2952,max_effective,20,20,1,3,0.05,0.95,0.906103671540149,13,51.0,0,52.0,0,54.0,0,56.0,1
2953,max_effective,20,20,1,3,0.05,0.95,0.9335495841061312,21,55.0,0,56.0,0,60.0,1,60.0,1
2954,max_effective,20,20,1,3,0.05,0.95,0.9302992572634242,13,51.0,0,54.0,0,55.0,1,55.0,1
2955,max_effective,20,20,1,3,0.05,0.95,0.9423953965208508,19,55.0,0,55.0,0,59.0,1,56.0,0
2956,max_effective,20,20,1,3,0.05,0.95,0.9157212648733593,20,52.0,0,54.0,0,54.0,0,55.0,1
2957,max_effective,20,20,1,3,0.05,0.95,0.8757510181651852,10,49.0,0,50.0,1,48.0,0,49.0,0
2958,max_effective,20,20,1,3,0.05,0.95,0.8907311448818032,30,51.0,0,53.0,0,55.0,1,51.0,0
2959,max_effective,20,20,1,3,0.05,0.95,0.9089745646576274,8,45.0,1,45.0,1,45.0,1,45.0,1
2960,max_effective,20,20,1,3,0.05,0.95,0.9209833506956208,33,58.0,0,60.0,1,60.0,1,60.0,1
2961,max_effective,20,20,1,3,0.05,0.95,0.8985619312668095,5,39.0,1,39.0,1,39.0,1,39.0,1
2962,max_effective,20,20,1,3,0.05,0.95,0.9484011307741406,33,55.0,0,55.0,0,57.0,1,55.0,0
2963,max_effective,20,20,1,3,0.05,0.95,0.9224286841292416,23,58.0,1,58.0,1,58.0,1,57.0,0
2964,max_effective,20,20,1,3,0.05,0.95,0.9193694326880512,13,56.0,0,56.0,0,58.0,1,58.0,1
2965,max_effective,20,20,1,3,0.05,0.95,0.920496591580978,20,57.0,1,57.0,1,57.0,1,56.0,0
2966,max_effective,20,20,1,3,0.05,0.95,0.9269247876524292,19,57.0,0,58.0,0,60.0,1,59.0,0
2967,max_effective,20,20,1,3,0.05,0.95,0.8351065905691128,6,43.0,1,43.0,1,43.0,1,43.0,1
2968,max_effective,20,20,1,3,0.05,0.95,0.8754303297737556,11,47.0,0,49.0,0,51.0,1,51.0,1
2969,max_effective,20,20,1,3,0.05,0.95,0.926634577991839,14,54.0,0,55.0,1,53.0,0,50.0,0
2970,max_effective,20,20,1,3,0.05,0.95,0.9485284828050348,39,55.0,0,55.0,0,60.0,1,58.0,0
2971,max_effective,20,20,1,3,0.05,0.95,0.8720064969105816,30,49.0,0,51.0,0,54.0,1,52.0,0
2972,max_effective,20,20,1,3,0.05,0.95,0.9064837215835324,10,55.0,0,56.0,1,55.0,0,54.0,0
2973,max_effective,20,20,1,3,0.05,0.95,0.9145844097693504,8,49.0,1,47.0,0,46.0,0,49.0,1
2974,max_effective,20,20,1,3,0.05,0.95,0.8936181618689916,10,52.0,0,53.0,0,54.0,1,54.0,1
2975,max_effective,20,20,1,3,0.05,0.95,0.94875982966933,11,42.0,1,42.0,1,42.0,1,41.0,0
2976,max_effective,20,20,1,3,0.05,0.95,0.9072850584923148,11,53.0,1,52.0,0,49.0,0,52.0,0
2977,max_effective,20,20,1,3,0.05,0.95,0.9439283486115236,38,55.0,0,56.0,1,56.0,1,55.0,0
2978,max_effective,20,20,1,3,0.05,0.95,0.9415487595671784,44,51.0,0,54.0,0,58.0,1,58.0,1
2979,max_effective,20,20,1,3,0.05,0.95,0.9138933380955354,9,52.0,0,53.0,0,54.0,1,52.0,0
2980,max_effective,20,20,1,3,0.05,0.95,0.8977899193324419,17,44.0,1,44.0,1,44.0,1,44.0,1
2981,max_effective,20,20,1,3,0.05,0.95,0.9108316851282762,14,52.0,0,52.0,0,53.0,1,53.0,1
2982,max_effective,20,20,1,3,0.05,0.95,0.9148106956671196,18,49.0,0,53.0,0,54.0,1,52.0,0
2983,max_effective,20,20,1,3,0.05,0.95,0.9217316741607764,30,51.0,0,51.0,0,56.0,1,55.0,0
2984,max_effective,20,20,1,3,0.05,0.95,0.9491485157218056,5,34.0,1,34.0,1,34.0,1,34.0,1
2985,max_effective,20,20,1,3,0.05,0.95,0.9185211740619144,15,54.0,0,54.0,0,58.0,1,57.0,0
2986,max_effective,20,20,1,3,0.05,0.95,0.8448775663833062,9,46.0,0,47.0,1,46.0,0,47.0,1
2987,max_effective,20,20,1,3,0.05,0.95,0.9232448280275398,33,56.0,0,56.0,0,58.0,1,58.0,1
2988,max_effective,20,20,1,3,0.05,0.95,0.9139388463819856,15,58.0,0,59.0,0,59.0,0,60.0,1
2989,max_effective,20,20,1,3,0.05,0.95,0.8727448324255626,9,53.0,0,54.0,1,54.0,1,52.0,0
2990,max_effective,20,20,1,3,0.05,0.95,0.9462696798874918,43,58.0,0,59.0,0,60.0,1,60.0,1
2991,max_effective,20,20,1,3,0.05,0.95,0.8365201340687899,4,34.0,1,34.0,1,34.0,1,34.0,1
2992,max_effective,20,20,1,3,0.05,0.95,0.9487823344570812,13,46.0,0,48.0,0,49.0,1,48.0,0
2993,max_effective,20,20,1,3,0.05,0.95,0.8930566906832856,5,37.0,1,37.0,1,37.0,1,37.0,1
2994,max_effective,20,20,1,3,0.05,0.95,0.9017841971001452,34,57.0,1,57.0,1,54.0,0,55.0,0
2995,max_effective,20,20,1,3,0.05,0.95,0.9310573292584022,18,55.0,0,55.0,0,56.0,0,59.0,1
2996,max_effective,20,20,1,3,0.05,0.95,0.7550303782648775,4,34.0,1,34.0,1,34.0,1,34.0,1
2997,max_effective,20,20,1,3,0.05,0.95,0.931408930976292,30,55.0,0,54.0,0,53.0,0,56.0,1
2998,max_effective,20,20,1,3,0.05,0.95,0.8588671646699847,10,54.0,0,55.0,1,52.0,0,51.0,0
2999,max_effective,20,20,1,3,0.05,0.95,0.902378404708736,9,43.0,1,43.0,1,43.0,1,41.0,0
3000,max_effective,20,20,1,3,0.05,0.95,0.929035511365689,16,54.0,0,55.0,1,55.0,1,54.0,0
3001,max_effective,20,20,1,3,0.05,0.95,0.93614160165553,20,53.0,0,56.0,0,58.0,0,60.0,1
3002,max_effective,20,20,1,3,0.05,0.95,0.924127021812284,35,54.0,0,53.0,0,56.0,1,54.0,0
3003,max_effective,20,20,1,3,0.05,0.95,0.8993129325295653,7,42.0,1,42.0,1,42.0,1,42.0,1
3004,max_effective,20,20,1,3,0.05,0.95,0.9451520988864722,32,54.0,0,55.0,0,59.0,1,59.0,1
3005,max_effective,20,20,1,3,0.05,0.95,0.922579441207877,22,53.0,0,53.0,0,56.0,0,58.0,1
3006,max_effective,20,20,1,3,0.05,0.95,0.9142947836562482,8,54.0,1,54.0,1,52.0,0,51.0,0
3007,max_effective,20,20,1,3,0.05,0.95,0.9348641896484384,19,54.0,1,54.0,1,50.0,0,54.0,1
3008,max_effective,20,20,1,3,0.05,0.95,0.9498870067249956,9,52.0,0,52.0,0,53.0,1,52.0,0
3009,max_effective,20,20,1,3,0.05,0.95,0.9066956799521552,18,46.0,0,50.0,0,54.0,1,54.0,1
3010,max_effective,20,20,1,3,0.05,0.95,0.9154655166921364,21,45.0,0,47.0,0,55.0,1,52.0,0
3011,max_effective,20,20,1,3,0.05,0.95,0.9036746475846984,8,43.0,1,43.0,1,43.0,1,42.0,0
3012,max_effective,20,20,1,3,0.05,0.95,0.7945988543145682,9,49.0,1,49.0,1,49.0,1,49.0,1
3013,max_effective,20,20,1,3,0.05,0.95,0.9284026464790353,9,52.0,0,53.0,0,47.0,0,55.0,1
3014,max_effective,20,20,1,3,0.05,0.95,0.933034545953421,46,58.0,0,58.0,0,59.0,1,59.0,1
3015,max_effective,20,20,1,3,0.05,0.95,0.8497638249890174,22,52.0,0,54.0,0,56.0,1,56.0,1
3016,max_effective,20,20,1,3,0.05,0.95,0.8431242141509924,5,40.0,1,40.0,1,40.0,1,40.0,1
3017,max_effective,20,20,1,3,0.05,0.95,0.8247196889832207,34,47.0,0,50.0,0,53.0,1,52.0,0
3018,max_effective,20,20,1,3,0.05,0.95,0.9176023845936558,4,37.0,1,37.0,1,37.0,1,37.0,1
3019,max_effective,20,20,1,3,0.05,0.95,0.8523556720484204,8,42.0,1,42.0,1,42.0,1,42.0,1
3020,max_effective,20,20,1,3,0.05,0.95,0.9335522177352276,14,54.0,0,55.0,0,56.0,1,54.0,0
3021,max_effective,20,20,1,3,0.05,0.95,0.9238007497208192,10,55.0,0,56.0,0,59.0,1,57.0,0
3022,max_effective,20,20,1,3,0.05,0.95,0.9016136268977883,6,32.0,1,32.0,1,32.0,1,32.0,1
3023,max_effective,20,20,1,3,0.05,0.95,0.9212571928869144,17,51.0,0,48.0,0,45.0,0,53.0,1
3024,max_effective,20,20,1,3,0.05,0.95,0.9312997648976412,27,49.0,0,52.0,0,56.0,0,59.0,1
3025,max_effective,20,20,1,3,0.05,0.95,0.9369269677214612,8,46.0,1,46.0,1,46.0,1,44.0,0
3026,max_effective,20,20,1,3,0.05,0.95,0.9293907417574474,19,48.0,0,49.0,0,53.0,0,56.0,1
3027,max_effective,20,20,1,3,0.05,0.95,0.9309160226051648,16,57.0,0,58.0,1,56.0,0,56.0,0
3028,max_effective,20,20,1,3,0.05,0.95,0.935812699916762,10,55.0,1,55.0,1,55.0,1,54.0,0
3029,max_effective,20,20,1,3,0.05,0.95,0.941073423601368,16,49.0,0,49.0,0,49.0,0,50.0,1
3030,max_effective,20,20,1,3,0.05,0.95,0.8612001552339511,20,49.0,0,48.0,0,48.0,0,50.0,1
3031,max_effective,20,20,1,3,0.05,0.95,0.921632328110122,23,51.0,0,52.0,0,55.0,1,54.0,0
3032,max_effective,20,20,1,3,0.05,0.95,0.9427609989395694,32,47.0,0,52.0,0,57.0,1,57.0,1
3033,max_effective,20,20,1,3,0.05,0.95,0.9004966701440248,16,59.0,0,59.0,0,59.0,0,60.0,1
3034,max_effective,20,20,1,3,0.05,0.95,0.949776435738583,52,54.0,0,55.0,0,57.0,1,57.0,1
3035,max_effective,20,20,1,3,0.05,0.95,0.8172166448705421,12,51.0,0,52.0,0,53.0,1,53.0,1
3036,max_effective,20,20,1,3,0.05,0.95,0.8555853274380861,8,46.0,1,46.0,1,46.0,1,46.0,1
3037,max_effective,20,20,1,3,0.05,0.95,0.9466412658650584,24,57.0,0,57.0,0,55.0,0,59.0,1
3038,max_effective,20,20,1,3,0.05,0.95,0.9329724605481988,30,50.0,0,52.0,0,53.0,0,56.0,1
3039,max_effective,20,20,1,3,0.05,0.95,0.8970121128756391,33,55.0,0,57.0,1,56.0,0,56.0,0
3040,max_effective,20,20,1,3,0.05,0.95,0.8491652790550103,15,50.0,1,50.0,1,50.0,1,49.0,0
3041,max_effective,20,20,1,3,0.05,0.95,0.9294963003887942,27,56.0,0,57.0,0,60.0,1,59.0,0
3042,max_effective,20,20,1,3,0.05,0.95,0.9362003510150042,14,54.0,0,56.0,0,58.0,1,58.0,1
3043,max_effective,20,20,1,3,0.05,0.95,0.9194025819379884,24,56.0,0,56.0,0,57.0,1,56.0,0
3044,max_effective,20,20,1,3,0.05,0.95,0.9344420529918944,46,58.0,0,58.0,0,59.0,1,58.0,0
3045,max_effective,20,20,1,3,0.05,0.95,0.8717861207370193,9,44.0,1,44.0,1,44.0,1,44.0,1
3046,max_effective,20,20,1,3,0.05,0.95,0.8604825113358078,6,38.0,1,38.0,1,38.0,1,38.0,1
3047,max_effective,20,20,1,3,0.05,0.95,0.8482272457390956,8,48.0,0,48.0,0,48.0,0,49.0,1
3048,max_effective,20,20,1,3,0.05,0.95,0.9084092434914812,26,53.0,0,53.0,0,55.0,0,57.0,1
3049,max_effective,20,20,1,3,0.05,0.95,0.9495912696448274,49,52.0,0,54.0,0,58.0,0,60.0,1
3050,max_effective,20,20,1,3,0.05,0.95,0.9492780540208066,26,60.0,1,60.0,1,58.0,0,58.0,0
3051,max_effective,20,20,1,3,0.05,0.95,0.8495182636179068,8,48.0,1,48.0,1,47.0,0,46.0,0
3052,max_effective,20,20,1,3,0.05,0.95,0.8469573431238397,12,42.0,1,42.0,1,42.0,1,42.0,1
3053,max_effective,20,20,1,3,0.05,0.95,0.8984628276045766,17,56.0,0,56.0,0,55.0,0,58.0,1
3054,max_effective,20,20,1,3,0.05,0.95,0.9049008483910624,6,47.0,1,47.0,1,47.0,1,47.0,1
3055,max_effective,20,20,1,3,0.05,0.95,0.9494614399808716,64,51.0,0,55.0,0,60.0,1,54.0,0
3056,max_effective,20,20,1,3,0.05,0.95,0.895400184871308,7,47.0,1,47.0,1,47.0,1,47.0,1
3057,max_effective,20,20,1,3,0.05,0.95,0.9370612156365492,6,36.0,1,36.0,1,36.0,1,36.0,1
3058,max_effective,20,20,1,3,0.05,0.95,0.9284414742151168,19,50.0,0,52.0,0,58.0,1,57.0,0
3059,max_effective,20,20,1,3,0.05,0.95,0.9454472756819106,24,57.0,0,57.0,0,59.0,1,59.0,1
3060,max_effective,20,20,1,3,0.05,0.95,0.90079952856279,39,47.0,0,49.0,0,55.0,0,56.0,1
3061,max_effective,20,20,1,3,0.05,0.95,0.8752071050365144,9,49.0,1,48.0,0,46.0,0,47.0,0
3062,max_effective,20,20,1,3,0.05,0.95,0.9321511440063858,18,50.0,0,51.0,1,51.0,1,49.0,0
3063,max_effective,20,20,1,3,0.05,0.95,0.9108357640798912,11,57.0,0,57.0,0,59.0,1,57.0,0
3064,max_effective,20,20,1,3,0.05,0.95,0.9228545353215732,20,58.0,0,59.0,0,60.0,1,60.0,1
3065,max_effective,20,20,1,3,0.05,0.95,0.94823048404505,11,47.0,0,48.0,1,47.0,0,48.0,1
3066,max_effective,20,20,1,3,0.05,0.95,0.9251392679141002,21,44.0,0,45.0,0,50.0,1,50.0,1
3067,max_effective,20,20,1,3,0.05,0.95,0.934609801990798,13,56.0,0,58.0,1,58.0,1,57.0,0
3068,max_effective,20,20,1,3,0.05,0.95,0.8814536171518043,11,43.0,1,43.0,1,43.0,1,43.0,1
3069,max_effective,20,20,1,3,0.05,0.95,0.9269747025977386,27,56.0,0,57.0,0,56.0,0,58.0,1
3070,max_effective,20,20,1,3,0.05,0.95,0.9292430386636112,27,57.0,0,57.0,0,55.0,0,59.0,1
3071,max_effective,20,20,1,3,0.05,0.95,0.8505360771721684,18,51.0,0,53.0,0,53.0,0,55.0,1
3072,max_effective,20,20,1,3,0.05,0.95,0.9304530196784428,14,50.0,0,53.0,0,54.0,0,55.0,1
3073,max_effective,20,20,1,3,0.05,0.95,0.9438833687462924,14,51.0,0,52.0,0,54.0,1,54.0,1
3074,max_effective,20,20,1,3,0.05,0.95,0.9016229968918208,12,45.0,0,45.0,0,44.0,0,47.0,1
3075,max_effective,20,20,1,3,0.05,0.95,0.9271508873771568,7,42.0,1,42.0,1,42.0,1,42.0,1
3076,max_effective,20,20,1,3,0.05,0.95,0.8141365486943727,7,40.0,1,40.0,1,39.0,0,40.0,1
3077,max_effective,20,20,1,3,0.05,0.95,0.8456052224635566,5,34.0,1,34.0,1,34.0,1,34.0,1
3078,max_effective,20,20,1,3,0.05,0.95,0.8206462949103691,16,45.0,0,46.0,0,46.0,0,48.0,1
3079,max_effective,20,20,1,3,0.05,0.95,0.9192398510585736,28,50.0,0,52.0,0,55.0,0,56.0,1
3080,max_effective,20,20,1,3,0.05,0.95,0.713262108601447,5,39.0,1,39.0,1,39.0,1,39.0,1
3081,max_effective,20,20,1,3,0.05,0.95,0.9395053709223232,21,53.0,0,53.0,0,57.0,1,56.0,0
3082,max_effective,20,20,1,3,0.05,0.95,0.9236118456086618,7,50.0,1,50.0,1,50.0,1,49.0,0
3083,max_effective,20,20,1,3,0.05,0.95,0.9234330561352578,12,53.0,0,53.0,0,54.0,1,53.0,0
3084,max_effective,20,20,1,3,0.05,0.95,0.9346553750550392,19,60.0,1,60.0,1,59.0,0,60.0,1
3085,max_effective,20,20,1,3,0.05,0.95,0.8993258645572167,29,47.0,0,49.0,0,53.0,0,54.0,1
3086,max_effective,20,20,1,3,0.05,0.95,0.9425581020637046,59,52.0,0,56.0,0,60.0,1,60.0,1
3087,max_effective,20,20,1,3,0.05,0.95,0.9325060734391576,52,53.0,0,53.0,0,57.0,1,56.0,0
3088,max_effective,20,20,1,3,0.05,0.95,0.9280056528417654,39,54.0,0,55.0,0,58.0,1,57.0,0
3089,max_effective,20,20,1,3,0.05,0.95,0.93951705086817,26,54.0,0,58.0,0,60.0,1,60.0,1
3090,max_effective,20,20,1,3,0.05,0.95,0.931005143594578,28,55.0,0,55.0,0,55.0,0,57.0,1
3091,max_effective,20,20,1,3,0.05,0.95,0.9462933871241652,34,56.0,0,56.0,0,57.0,1,56.0,0
3092,max_effective,20,20,1,3,0.05,0.95,0.8719702296848861,12,50.0,0,50.0,0,50.0,0,51.0,1
3093,max_effective,20,20,1,3,0.05,0.95,0.9169963210219996,20,56.0,0,56.0,0,57.0,0,59.0,1
3094,max_effective,20,20,1,3,0.05,0.95,0.8741570388171094,9,52.0,0,53.0,1,53.0,1,52.0,0
3095,max_effective,20,20,1,3,0.05,0.95,0.9299797201957776,16,51.0,0,54.0,1,51.0,0,52.0,0
3096,max_effective,20,20,1,3,0.05,0.95,0.9214549939726492,29,51.0,0,53.0,0,59.0,1,57.0,0
3097,max_effective,20,20,1,3,0.05,0.95,0.9464942249975112,18,55.0,0,56.0,1,56.0,1,55.0,0
3098,max_effective,20,20,1,3,0.05,0.95,0.9337318759971752,12,53.0,0,53.0,0,57.0,1,56.0,0
3099,max_effective,20,20,1,3,0.05,0.95,0.930905120311066,14,49.0,1,49.0,1,48.0,0,47.0,0
3100,max_effective,20,20,1,3,0.05,0.95,0.7820229446167387,4,38.0,1,38.0,1,38.0,1,38.0,1
3101,max_effective,20,20,1,3,0.05,0.95,0.8780609585894263,8,46.0,1,46.0,1,46.0,1,46.0,1
3102,max_effective,20,20,1,3,0.05,0.95,0.9349698572392888,15,53.0,1,53.0,1,52.0,0,53.0,1
3103,max_effective,20,20,1,3,0.05,0.95,0.8846029900326345,20,44.0,0,48.0,0,53.0,0,55.0,1
3104,max_effective,20,20,1,3,0.05,0.95,0.7603994443519673,5,33.0,1,33.0,1,33.0,1,33.0,1
3105,max_effective,20,20,1,3,0.05,0.95,0.9191360577112266,7,44.0,1,44.0,1,44.0,1,44.0,1
3106,max_effective,20,20,1,3,0.05,0.95,0.9231026741453904,7,51.0,1,48.0,0,51.0,1,48.0,0
3107,max_effective,20,20,1,3,0.05,0.95,0.8895985715807407,9,52.0,1,51.0,0,50.0,0,50.0,0
3108,max_effective,20,20,1,3,0.05,0.95,0.9136668012562296,11,50.0,0,51.0,0,50.0,0,53.0,1
3109,max_effective,20,20,1,3,0.05,0.95,0.9071172483758172,6,40.0,1,40.0,1,40.0,1,40.0,1
3110,max_effective,20,20,1,3,0.05,0.95,0.8675940908918537,13,49.0,1,49.0,1,48.0,0,46.0,0
3111,max_effective,20,20,1,3,0.05,0.95,0.945457353246652,22,49.0,0,49.0,0,54.0,0,55.0,1
3112,max_effective,20,20,1,3,0.05,0.95,0.8992300453559896,8,53.0,1,52.0,0,48.0,0,49.0,0
3113,max_effective,20,20,1,3,0.05,0.95,0.9122393961271322,32,56.0,0,56.0,0,58.0,1,58.0,1
3114,max_effective,20,20,1,3,0.05,0.95,0.9464294118141968,22,50.0,0,52.0,0,55.0,1,53.0,0
3115,max_effective,20,20,1,3,0.05,0.95,0.9118490649414271,11,49.0,0,50.0,1,50.0,1,50.0,1
3116,max_effective,20,20,1,3,0.05,0.95,0.9318486378213364,18,56.0,0,56.0,0,59.0,1,59.0,1
3117,max_effective,20,20,1,3,0.05,0.95,0.9147652103676528,15,47.0,0,50.0,0,53.0,1,51.0,0
3118,max_effective,20,20,1,3,0.05,0.95,0.947296568649179,10,56.0,0,57.0,1,55.0,0,55.0,0
3119,max_effective,20,20,1,3,0.05,0.95,0.8659832767169304,5,44.0,1,44.0,1,44.0,1,44.0,1
3120,max_effective,20,20,1,3,0.05,0.95,0.8008279030507621,6,40.0,1,40.0,1,40.0,1,40.0,1
3121,max_effective,20,20,1,3,0.05,0.95,0.9263206753073638,23,52.0,0,53.0,0,57.0,0,59.0,1
3122,max_effective,20,20,1,3,0.05,0.95,0.8988234422428589,12,56.0,0,56.0,0,57.0,1,57.0,1
3123,max_effective,20,20,1,3,0.05,0.95,0.9494696096195044,22,57.0,1,57.0,1,53.0,0,55.0,0
3124,max_effective,20,20,1,3,0.05,0.95,0.9101338878265508,42,46.0,0,47.0,0,52.0,0,55.0,1
3125,max_effective,20,20,1,3,0.05,0.95,0.9157975666263364,15,50.0,0,51.0,0,57.0,1,56.0,0
3126,max_effective,20,20,1,3,0.05,0.95,0.8957548956288373,20,45.0,0,49.0,0,54.0,1,54.0,1
3127,max_effective,20,20,1,3,0.05,0.95,0.9228794412146428,12,44.0,0,45.0,1,45.0,1,45.0,1
3128,max_effective,20,20,1,3,0.05,0.95,0.9217806857112902,9,43.0,1,43.0,1,43.0,1,42.0,0
3129,max_effective,20,20,1,3,0.05,0.95,0.878524917288412,24,49.0,0,51.0,0,57.0,1,57.0,1
3130,max_effective,20,20,1,3,0.05,0.95,0.925166263830836,44,48.0,0,50.0,0,54.0,0,55.0,1
3131,max_effective,20,20,1,3,0.05,0.95,0.9422034800915126,15,55.0,0,55.0,0,56.0,1,56.0,1
3132,max_effective,20,20,1,3,0.05,0.95,0.8859091479879017,3,28.0,1,28.0,1,28.0,1,28.0,1
3133,max_effective,20,20,1,3,0.05,0.95,0.9436500148356204,4,35.0,1,35.0,1,35.0,1,35.0,1
3134,max_effective,20,20,1,3,0.05,0.95,0.9475557499833832,21,51.0,0,55.0,0,60.0,1,57.0,0
3135,max_effective,20,20,1,3,0.05,0.95,0.9003670395989722,11,48.0,1,48.0,1,48.0,1,46.0,0
3136,max_effective,20,20,1,3,0.05,0.95,0.9007614742929644,24,52.0,0,53.0,0,54.0,0,58.0,1
3137,max_effective,20,20,1,3,0.05,0.95,0.939212100264195,33,60.0,1,60.0,1,60.0,1,59.0,0
3138,max_effective,20,20,1,3,0.05,0.95,0.8535878375645637,14,52.0,0,52.0,0,55.0,1,54.0,0
3139,max_effective,20,20,1,3,0.05,0.95,0.9113733996284308,13,57.0,1,57.0,1,57.0,1,56.0,0
3140,max_effective,20,20,1,3,0.05,0.95,0.8626779060538646,16,50.0,0,51.0,0,52.0,1,52.0,1
3141,max_effective,20,20,1,3,0.05,0.95,0.8614179852748783,10,42.0,1,42.0,1,42.0,1,42.0,1
3142,max_effective,20,20,1,3,0.05,0.95,0.9224074721931846,11,45.0,0,48.0,1,48.0,1,48.0,1
3143,max_effective,20,20,1,3,0.05,0.95,0.9318375471783388,18,53.0,0,54.0,1,53.0,0,54.0,1
3144,max_effective,20,20,1,3,0.05,0.95,0.9213211368707862,21,57.0,0,57.0,0,58.0,0,59.0,1
3145,max_effective,20,20,1,3,0.05,0.95,0.937745149245903,31,50.0,0,52.0,0,52.0,0,56.0,1
3146,max_effective,20,20,1,3,0.05,0.95,0.937138326236292,37,44.0,0,52.0,0,50.0,0,53.0,1
3147,max_effective,20,20,1,3,0.05,0.95,0.9400754965168728,42,58.0,1,58.0,1,58.0,1,58.0,1
3148,max_effective,20,20,1,3,0.05,0.95,0.9039082530471616,10,51.0,0,54.0,1,53.0,0,53.0,0
3149,max_effective,20,20,1,3,0.05,0.95,0.8662471148088338,9,45.0,1,45.0,1,45.0,1,45.0,1
3150,max_effective,20,20,1,3,0.05,0.95,0.91460171803583,15,57.0,0,57.0,0,59.0,1,57.0,0
3151,max_effective,20,20,1,3,0.05,0.95,0.9471322765248392,46,58.0,0,59.0,1,58.0,0,59.0,1
3152,max_effective,20,20,1,3,0.05,0.95,0.9402256719482076,8,33.0,1,33.0,1,33.0,1,32.0,0
3153,max_effective,20,20,1,3,0.05,0.95,0.9256381829388192,11,46.0,0,48.0,1,47.0,0,48.0,1
3154,max_effective,20,20,1,3,0.05,0.95,0.8463784862896307,10,50.0,1,49.0,0,47.0,0,49.0,0
3155,max_effective,20,20,1,3,0.05,0.95,0.8378844661727343,8,44.0,1,44.0,1,44.0,1,44.0,1
3156,max_effective,20,20,1,3,0.05,0.95,0.8277576983113769,6,43.0,1,43.0,1,43.0,1,43.0,1
3157,max_effective,20,20,1,3,0.05,0.95,0.89572031625344,11,56.0,0,56.0,0,57.0,1,57.0,1
3158,max_effective,20,20,1,3,0.05,0.95,0.9325516744249428,11,52.0,0,53.0,0,54.0,0,55.0,1
3159,max_effective,20,20,1,3,0.05,0.95,0.9044069451528522,7,42.0,1,42.0,1,42.0,1,42.0,1
3160,max_effective,20,20,1,3,0.05,0.95,0.922857219591738,8,52.0,0,52.0,0,47.0,0,53.0,1
3161,max_effective,20,20,1,3,0.05,0.95,0.8936696144689025,9,46.0,0,47.0,1,47.0,1,47.0,1
3162,max_effective,20,20,1,3,0.05,0.95,0.9375644873508596,8,51.0,0,52.0,1,49.0,0,50.0,0
3163,max_effective,20,20,1,3,0.05,0.95,0.8448450484425198,5,37.0,1,37.0,1,37.0,1,37.0,1
3164,max_effective,20,20,1,3,0.05,0.95,0.8834352155583343,14,53.0,0,54.0,0,56.0,0,60.0,1
3165,max_effective,20,20,1,3,0.05,0.95,0.9287104464097524,7,55.0,1,54.0,0,54.0,0,51.0,0
3166,max_effective,20,20,1,3,0.05,0.95,0.9338545821517968,12,59.0,1,59.0,1,57.0,0,56.0,0
3167,max_effective,20,20,1,3,0.05,0.95,0.9256989665920696,25,49.0,0,50.0,0,54.0,1,53.0,0
3168,max_effective,20,20,1,3,0.05,0.95,0.9313061517801678,67,58.0,0,59.0,0,60.0,1,60.0,1
3169,max_effective,20,20,1,3,0.05,0.95,0.9495164084001358,28,57.0,0,58.0,0,58.0,0,60.0,1
3170,max_effective,20,20,1,3,0.05,0.95,0.9274805670361854,8,38.0,1,38.0,1,38.0,1,38.0,1
3171,max_effective,20,20,1,3,0.05,0.95,0.8099654963877605,11,50.0,0,52.0,1,52.0,1,51.0,0
3172,max_effective,20,20,1,3,0.05,0.95,0.9426140105199108,50,52.0,0,55.0,0,57.0,1,57.0,1
3173,max_effective,20,20,1,3,0.05,0.95,0.9136832549325145,22,55.0,0,56.0,0,58.0,1,58.0,1
3174,max_effective,20,20,1,3,0.05,0.95,0.8825016777526041,7,45.0,1,45.0,1,45.0,1,45.0,1
3175,max_effective,20,20,1,3,0.05,0.95,0.8850998313058888,6,43.0,1,43.0,1,43.0,1,43.0,1
3176,max_effective,20,20,1,3,0.05,0.95,0.90191026133031,24,56.0,0,56.0,0,60.0,1,59.0,0
3177,max_effective,20,20,1,3,0.05,0.95,0.9092665779607906,15,51.0,0,53.0,0,54.0,1,54.0,1
3178,max_effective,20,20,1,3,0.05,0.95,0.8474544729722413,5,37.0,1,37.0,1,37.0,1,37.0,1
3179,max_effective,20,20,1,3,0.05,0.95,0.9080473310397512,31,56.0,0,52.0,0,57.0,0,58.0,1
3180,max_effective,20,20,1,3,0.05,0.95,0.9396387365459432,46,50.0,0,52.0,1,51.0,0,52.0,1
3181,max_effective,20,20,1,3,0.05,0.95,0.8908945987575209,17,54.0,0,54.0,0,59.0,1,56.0,0
3182,max_effective,20,20,1,3,0.05,0.95,0.9358768364925356,31,50.0,0,54.0,0,57.0,1,56.0,0
3183,max_effective,20,20,1,3,0.05,0.95,0.93588880575335,20,51.0,0,53.0,0,56.0,0,57.0,1
3184,max_effective,20,20,1,3,0.05,0.95,0.9284061070792452,20,57.0,0,57.0,0,58.0,1,58.0,1
3185,max_effective,20,20,1,3,0.05,0.95,0.8876833069605683,10,44.0,1,44.0,1,44.0,1,44.0,1
3186,max_effective,20,20,1,3,0.05,0.95,0.9351014948084946,22,55.0,0,57.0,0,60.0,1,60.0,1
3187,max_effective,20,20,1,3,0.05,0.95,0.917098905043322,36,54.0,0,55.0,0,60.0,1,60.0,1
3188,max_effective,20,20,1,3,0.05,0.95,0.9115942447579858,19,59.0,0,59.0,0,60.0,1,58.0,0
3189,max_effective,20,20,1,3,0.05,0.95,0.9067949718926522,16,50.0,0,51.0,1,49.0,0,49.0,0
3190,max_effective,20,20,1,3,0.05,0.95,0.9298552092160224,9,51.0,1,51.0,1,48.0,0,49.0,0
3191,max_effective,20,20,1,3,0.05,0.95,0.8901398902839401,10,49.0,0,51.0,1,50.0,0,50.0,0
3192,max_effective,20,20,1,3,0.05,0.95,0.9365003873422832,16,50.0,0,51.0,0,53.0,0,54.0,1
3193,max_effective,20,20,1,3,0.05,0.95,0.8783923416994381,11,51.0,0,53.0,0,54.0,1,53.0,0
3194,max_effective,20,20,1,3,0.05,0.95,0.9290135433436054,8,49.0,0,50.0,0,50.0,0,51.0,1
3195,max_effective,20,20,1,3,0.05,0.95,0.9107437445278028,43,54.0,0,54.0,0,58.0,0,60.0,1
3196,max_effective,20,20,1,3,0.05,0.95,0.8612986362064957,6,43.0,1,43.0,1,43.0,1,43.0,1
3197,max_effective,20,20,1,3,0.05,0.95,0.9327313303538312,34,57.0,0,57.0,0,56.0,0,59.0,1
3198,max_effective,20,20,1,3,0.05,0.95,0.9164910528846384,14,51.0,0,54.0,1,51.0,0,52.0,0
3199,max_effective,20,20,1,3,0.05,0.95,0.9324229343422048,20,48.0,0,51.0,0,51.0,0,56.0,1
3200,max_effective,20,20,1,3,0.05,0.95,0.9489552071973878,39,48.0,0,52.0,0,56.0,1,56.0,1
3201,max_effective,20,20,1,3,0.05,0.95,0.9104518380840496,18,48.0,0,52.0,0,56.0,0,57.0,1
3202,max_effective,20,20,1,3,0.05,0.95,0.9451924499857582,11,55.0,0,56.0,0,57.0,1,54.0,0
3203,max_effective,20,20,1,3,0.05,0.95,0.9400596508466912,16,59.0,1,59.0,1,57.0,0,59.0,1
3204,max_effective,20,20,1,3,0.05,0.95,0.9095012971175744,37,46.0,0,49.0,0,53.0,0,55.0,1
3205,max_effective,20,20,1,3,0.05,0.95,0.9462688082294772,9,47.0,1,47.0,1,47.0,1,46.0,0
3206,max_effective,20,20,1,3,0.05,0.95,0.8872015990065192,12,54.0,1,54.0,1,53.0,0,54.0,1
3207,max_effective,20,20,1,3,0.05,0.95,0.9121562094213352,17,46.0,0,45.0,0,50.0,1,49.0,0
3208,max_effective,20,20,1,3,0.05,0.95,0.8786813485723006,11,50.0,1,50.0,1,47.0,0,48.0,0
3209,max_effective,20,20,1,3,0.05,0.95,0.9004907917761107,17,52.0,0,54.0,0,53.0,0,55.0,1
3210,max_effective,20,20,1,3,0.05,0.95,0.9460498321909052,18,53.0,0,54.0,0,58.0,0,59.0,1
3211,max_effective,20,20,1,3,0.05,0.95,0.9488486335773052,23,57.0,0,57.0,0,60.0,1,60.0,1
3212,max_effective,20,20,1,3,0.05,0.95,0.8838672629734975,13,44.0,0,44.0,0,47.0,0,48.0,1
3213,max_effective,20,20,1,3,0.05,0.95,0.9209423340410868,31,50.0,0,53.0,0,57.0,0,60.0,1
3214,max_effective,20,20,1,3,0.05,0.95,0.935288395803682,18,58.0,0,58.0,0,57.0,0,60.0,1
3215,max_effective,20,20,1,3,0.05,0.95,0.8441233746796498,5,38.0,1,38.0,1,38.0,1,38.0,1
3216,max_effective,20,20,1,3,0.05,0.95,0.8927771903820358,9,48.0,0,49.0,1,48.0,0,47.0,0
3217,max_effective,20,20,1,3,0.05,0.95,0.9443845732697164,40,42.0,0,51.0,0,58.0,0,59.0,1
3218,max_effective,20,20,1,3,0.05,0.95,0.9369887250916372,41,58.0,0,58.0,0,60.0,1,60.0,1
3219,max_effective,20,20,1,3,0.05,0.95,0.9425403804102116,11,54.0,0,54.0,0,54.0,0,57.0,1
3220,max_effective,20,20,1,3,0.05,0.95,0.9342627585856942,24,52.0,0,51.0,0,53.0,1,53.0,1
3221,max_effective,20,20,1,3,0.05,0.95,0.9473398051563834,27,57.0,0,58.0,1,58.0,1,55.0,0
3222,max_effective,20,20,1,3,0.05,0.95,0.9282784082941552,11,55.0,1,55.0,1,53.0,0,52.0,0
3223,max_effective,20,20,1,3,0.05,0.95,0.9375169608243576,10,54.0,0,56.0,1,53.0,0,54.0,0
3224,max_effective,20,20,1,3,0.05,0.95,0.937555361125198,8,54.0,1,54.0,1,52.0,0,52.0,0
3225,max_effective,20,20,1,3,0.05,0.95,0.9418455464480758,15,54.0,0,55.0,0,57.0,1,54.0,0
3226,max_effective,20,20,1,3,0.05,0.95,0.9340169784638204,14,54.0,1,53.0,0,53.0,0,53.0,0
3227,max_effective,20,20,1,3,0.05,0.95,0.9197016979714624,10,55.0,0,54.0,0,49.0,0,56.0,1
3228,max_effective,20,20,1,3,0.05,0.95,0.9460233055775686,22,56.0,0,57.0,0,59.0,1,58.0,0
3229,max_effective,20,20,1,3,0.05,0.95,0.8087147532031811,8,38.0,1,38.0,1,38.0,1,38.0,1
3230,max_effective,20,20,1,3,0.05,0.95,0.853309257502705,13,46.0,0,49.0,1,49.0,1,49.0,1
3231,max_effective,20,20,1,3,0.05,0.95,0.927865311305781,16,52.0,0,52.0,0,57.0,0,59.0,1
3232,max_effective,20,20,1,3,0.05,0.95,0.9224101266266752,9,52.0,0,53.0,1,51.0,0,53.0,1
3233,max_effective,20,20,1,3,0.05,0.95,0.9266255927872118,30,55.0,0,56.0,0,57.0,1,56.0,0
3234,max_effective,20,20,1,3,0.05,0.95,0.948350246991816,36,46.0,0,51.0,0,58.0,0,59.0,1
3235,max_effective,20,20,1,3,0.05,0.95,0.9156524514847076,37,52.0,0,55.0,0,59.0,0,60.0,1
3236,max_effective,20,20,1,3,0.05,0.95,0.8270804327675704,9,49.0,0,50.0,0,51.0,1,51.0,1
3237,max_effective,20,20,1,3,0.05,0.95,0.8848581370294508,16,48.0,0,50.0,0,55.0,1,54.0,0
3238,max_effective,20,20,1,3,0.05,0.95,0.8537764965969307,5,47.0,1,47.0,1,46.0,0,46.0,0
3239,max_effective,20,20,1,3,0.05,0.95,0.939523938257236,12,51.0,0,52.0,1,50.0,0,51.0,0
3240,max_effective,20,20,1,3,0.05,0.95,0.9404862908490748,18,55.0,0,56.0,0,52.0,0,57.0,1
3241,max_effective,20,20,1,3,0.05,0.95,0.8943032935396205,20,57.0,0,58.0,0,59.0,1,57.0,0
3242,max_effective,20,20,1,3,0.05,0.95,0.9493773077939042,15,50.0,0,51.0,1,48.0,0,51.0,1
3243,max_effective,20,20,1,3,0.05,0.95,0.9294777268948174,20,50.0,0,52.0,0,56.0,1,56.0,1
3244,max_effective,20,20,1,3,0.05,0.95,0.8687958327870925,6,36.0,1,36.0,1,36.0,1,36.0,1
3245,max_effective,20,20,1,3,0.05,0.95,0.945330387947474,53,55.0,0,55.0,0,59.0,0,60.0,1
3246,max_effective,20,20,1,3,0.05,0.95,0.9470580310465754,13,52.0,1,52.0,1,50.0,0,49.0,0
3247,max_effective,20,20,1,3,0.05,0.95,0.9056476206654496,11,53.0,0,54.0,0,56.0,1,54.0,0
3248,max_effective,20,20,1,3,0.05,0.95,0.8844140894920355,16,53.0,0,54.0,0,57.0,1,57.0,1
3249,max_effective,20,20,1,3,0.05,0.95,0.9432326159293676,36,48.0,0,53.0,0,57.0,0,59.0,1
3250,max_effective,20,20,1,3,0.05,0.95,0.8396460434255424,7,47.0,1,47.0,1,47.0,1,47.0,1
3251,max_effective,20,20,1,3,0.05,0.95,0.9492885680276112,25,47.0,0,49.0,0,58.0,1,54.0,0
3252,max_effective,20,20,1,3,0.05,0.95,0.9488588747705184,29,49.0,0,54.0,0,60.0,1,59.0,0
3253,max_effective,20,20,1,3,0.05,0.95,0.9416031155682566,67,51.0,0,52.0,0,56.0,1,55.0,0
3254,max_effective,20,20,1,3,0.05,0.95,0.9292380714762688,24,50.0,0,53.0,1,53.0,1,53.0,1
3255,max_effective,20,20,1,3,0.05,0.95,0.8910390442895003,16,55.0,1,55.0,1,54.0,0,55.0,1
3256,max_effective,20,20,1,3,0.05,0.95,0.9455757317644174,11,47.0,1,47.0,1,45.0,0,44.0,0
3257,max_effective,20,20,1,3,0.05,0.95,0.9385164372204362,30,57.0,0,59.0,0,60.0,1,60.0,1
3258,max_effective,20,20,1,3,0.05,0.95,0.8941552358193134,5,38.0,1,38.0,1,38.0,1,38.0,1
3259,max_effective,20,20,1,3,0.05,0.95,0.9308039554054016,22,54.0,0,57.0,0,60.0,1,58.0,0
3260,max_effective,20,20,1,3,0.05,0.95,0.929771883183604,23,47.0,0,50.0,0,54.0,0,57.0,1
3261,max_effective,20,20,1,3,0.05,0.95,0.9483674763258658,9,47.0,1,46.0,0,45.0,0,45.0,0
3262,max_effective,20,20,1,3,0.05,0.95,0.8944251401778305,4,31.0,1,31.0,1,31.0,1,31.0,1
3263,max_effective,20,20,1,3,0.05,0.95,0.8233788639781978,5,29.0,1,29.0,1,29.0,1,29.0,1
3264,max_effective,20,20,1,3,0.05,0.95,0.948341246712066,18,55.0,0,56.0,0,57.0,0,58.0,1
3265,max_effective,20,20,1,3,0.05,0.95,0.9422009668630612,42,52.0,0,56.0,0,59.0,1,58.0,0
3266,max_effective,20,20,1,3,0.05,0.95,0.8896640296579964,13,56.0,0,55.0,0,57.0,1,57.0,1
3267,max_effective,20,20,1,3,0.05,0.95,0.8913750927019151,11,40.0,1,40.0,1,40.0,1,40.0,1
3268,max_effective,20,20,1,3,0.05,0.95,0.9454804738300704,73,55.0,0,56.0,0,56.0,0,60.0,1
3269,max_effective,20,20,1,3,0.05,0.95,0.933778302131012,13,50.0,0,50.0,0,55.0,1,54.0,0
3270,max_effective,20,20,1,3,0.05,0.95,0.8844870763073062,20,51.0,0,52.0,1,50.0,0,50.0,0
3271,max_effective,20,20,1,3,0.05,0.95,0.921409341573052,14,49.0,0,50.0,0,53.0,1,53.0,1
3272,max_effective,20,20,1,3,0.05,0.95,0.9100729089966392,28,55.0,0,58.0,0,60.0,1,57.0,0
3273,max_effective,20,20,1,3,0.05,0.95,0.8819105068223442,14,60.0,1,60.0,1,59.0,0,59.0,0
3274,max_effective,20,20,1,3,0.05,0.95,0.916027259403608,24,54.0,0,55.0,1,53.0,0,54.0,0
3275,max_effective,20,20,1,3,0.05,0.95,0.842440337002844,14,47.0,0,47.0,0,47.0,0,49.0,1
3276,max_effective,20,20,1,3,0.05,0.95,0.920583957447768,27,48.0,0,49.0,0,55.0,1,55.0,1
3277,max_effective,20,20,1,3,0.05,0.95,0.9129074031785912,23,50.0,0,53.0,0,54.0,1,51.0,0
3278,max_effective,20,20,1,3,0.05,0.95,0.8840408591549918,11,52.0,1,52.0,1,50.0,0,49.0,0
3279,max_effective,20,20,1,3,0.05,0.95,0.9253485507827244,15,53.0,0,53.0,0,54.0,0,57.0,1
3280,max_effective,20,20,1,3,0.05,0.95,0.9201374218317848,22,46.0,0,48.0,0,53.0,0,55.0,1
3281,max_effective,20,20,1,3,0.05,0.95,0.9065126489711524,47,49.0,0,52.0,0,56.0,1,56.0,1
3282,max_effective,20,20,1,3,0.05,0.95,0.9254596549508286,19,56.0,0,54.0,0,60.0,1,57.0,0
3283,max_effective,20,20,1,3,0.05,0.95,0.9328025216288882,10,53.0,0,53.0,0,54.0,1,53.0,0
3284,max_effective,20,20,1,3,0.05,0.95,0.9384365424836631,12,51.0,1,51.0,1,50.0,0,50.0,0
3285,max_effective,20,20,1,3,0.05,0.95,0.9017171834782168,6,43.0,1,43.0,1,43.0,1,43.0,1
3286,max_effective,20,20,1,3,0.05,0.95,0.8906267997487366,18,50.0,0,52.0,0,56.0,1,56.0,1
3287,max_effective,20,20,1,3,0.05,0.95,0.7961484134130827,6,41.0,1,41.0,1,41.0,1,41.0,1
3288,max_effective,20,20,1,3,0.05,0.95,0.920224687821992,33,55.0,0,55.0,0,57.0,0,60.0,1
3289,max_effective,20,20,1,3,0.05,0.95,0.9321013352862296,15,55.0,0,55.0,0,58.0,1,57.0,0
3290,max_effective,20,20,1,3,0.05,0.95,0.9477741083333838,9,51.0,1,51.0,1,47.0,0,47.0,0
3291,max_effective,20,20,1,3,0.05,0.95,0.9415526055516448,10,53.0,1,52.0,0,51.0,0,50.0,0
3292,max_effective,20,20,1,3,0.05,0.95,0.9251923546849032,12,59.0,1,59.0,1,53.0,0,59.0,1
3293,max_effective,20,20,1,3,0.05,0.95,0.9246201905568238,6,39.0,1,39.0,1,39.0,1,39.0,1
3294,max_effective,20,20,1,3,0.05,0.95,0.8554973997962652,12,53.0,0,54.0,0,55.0,0,56.0,1
3295,max_effective,20,20,1,3,0.05,0.95,0.8360439865817104,5,32.0,1,32.0,1,32.0,1,32.0,1
3296,max_effective,20,20,1,3,0.05,0.95,0.9154679907879256,13,53.0,0,54.0,0,57.0,1,57.0,1
3297,max_effective,20,20,1,3,0.05,0.95,0.9104801755845512,13,47.0,1,47.0,1,47.0,1,47.0,1
3298,max_effective,20,20,1,3,0.05,0.95,0.926142978247472,34,58.0,0,59.0,0,60.0,1,60.0,1
3299,max_effective,20,20,1,3,0.05,0.95,0.9035918396720096,16,45.0,0,46.0,0,49.0,0,50.0,1
3300,max_effective,20,20,1,3,0.05,0.95,0.9165698375102638,9,46.0,1,46.0,1,46.0,1,46.0,1
3301,max_effective,20,20,1,3,0.05,0.95,0.9367510637766056,7,45.0,1,45.0,1,44.0,0,45.0,1
3302,max_effective,20,20,1,3,0.05,0.95,0.9113362708933452,6,37.0,1,37.0,1,37.0,1,37.0,1
3303,max_effective,20,20,1,3,0.05,0.95,0.8015213268735449,7,41.0,1,41.0,1,41.0,1,41.0,1
3304,max_effective,20,20,1,3,0.05,0.95,0.8952598964328001,26,57.0,0,57.0,0,57.0,0,59.0,1
3305,max_effective,20,20,1,3,0.05,0.95,0.7913182223873402,8,39.0,1,39.0,1,39.0,1,39.0,1
3306,max_effective,20,20,1,3,0.05,0.95,0.9427231241742986,25,54.0,0,55.0,1,53.0,0,52.0,0
3307,max_effective,20,20,1,3,0.05,0.95,0.9350248277073144,59,49.0,0,51.0,0,55.0,0,57.0,1
3308,max_effective,20,20,1,3,0.05,0.95,0.9478495508998108,42,45.0,0,46.0,0,45.0,0,54.0,1
3309,max_effective,20,20,1,3,0.05,0.95,0.9337801761605206,38,56.0,0,56.0,0,57.0,1,56.0,0
3310,max_effective,20,20,1,3,0.05,0.95,0.9298042684114082,18,46.0,1,46.0,1,46.0,1,46.0,1
3311,max_effective,20,20,1,3,0.05,0.95,0.9349762846951728,27,57.0,0,58.0,0,56.0,0,59.0,1
3312,max_effective,20,20,1,3,0.05,0.95,0.936819404607084,12,50.0,0,51.0,0,49.0,0,54.0,1
3313,max_effective,20,20,1,3,0.05,0.95,0.9477878450806432,9,48.0,1,48.0,1,46.0,0,45.0,0
3314,max_effective,20,20,1,3,0.05,0.95,0.9425727002720058,45,54.0,0,56.0,0,58.0,0,59.0,1
3315,max_effective,20,20,1,3,0.05,0.95,0.9102139439906436,21,50.0,0,51.0,0,51.0,0,55.0,1
3316,max_effective,20,20,1,3,0.05,0.95,0.9095714255754176,16,56.0,0,56.0,0,58.0,1,57.0,0
3317,max_effective,20,20,1,3,0.05,0.95,0.9063035549906248,14,57.0,0,58.0,0,58.0,0,59.0,1
3318,max_effective,20,20,1,3,0.05,0.95,0.8893173172758505,18,52.0,0,53.0,0,57.0,0,58.0,1
3319,max_effective,20,20,1,3,0.05,0.95,0.8819575853910736,6,48.0,1,48.0,1,48.0,1,48.0,1
3320,max_effective,20,20,1,3,0.05,0.95,0.9243146495390846,36,54.0,0,59.0,0,60.0,1,59.0,0
3321,max_effective,20,20,1,3,0.05,0.95,0.8443733666914144,7,53.0,1,52.0,0,53.0,1,52.0,0
3322,max_effective,20,20,1,3,0.05,0.95,0.9361976026380384,37,57.0,0,58.0,0,59.0,1,58.0,0
3323,max_effective,20,20,1,3,0.05,0.95,0.9496775370992852,20,50.0,0,52.0,1,51.0,0,52.0,1
3324,max_effective,20,20,1,3,0.05,0.95,0.944344823217148,38,55.0,0,56.0,0,57.0,0,58.0,1
3325,max_effective,20,20,1,3,0.05,0.95,0.9433065775794068,33,54.0,0,55.0,0,59.0,1,59.0,1
3326,max_effective,20,20,1,3,0.05,0.95,0.9482680044709816,22,57.0,0,58.0,0,58.0,0,59.0,1
3327,max_effective,20,20,1,3,0.05,0.95,0.9283308705620472,48,55.0,0,57.0,0,59.0,0,60.0,1
3328,max_effective,20,20,1,3,0.05,0.95,0.9339909734108142,16,50.0,0,51.0,0,53.0,1,50.0,0
3329,max_effective,20,20,1,3,0.05,0.95,0.9188618433741236,20,49.0,1,49.0,1,49.0,1,49.0,1
3330,max_effective,20,20,1,3,0.05,0.95,0.9405427552914852,23,54.0,0,54.0,0,53.0,0,56.0,1
3331,max_effective,20,20,1,3,0.05,0.95,0.8944370901641251,9,40.0,1,40.0,1,40.0,1,40.0,1
3332,max_effective,20,20,1,3,0.05,0.95,0.8534318607953157,13,38.0,1,38.0,1,38.0,1,38.0,1
3333,max_effective,20,20,1,3,0.05,0.95,0.9417247657886978,28,52.0,0,54.0,0,56.0,1,56.0,1
3334,max_effective,20,20,1,3,0.05,0.95,0.8711530544816213,13,55.0,1,55.0,1,54.0,0,54.0,0
3335,max_effective,20,20,1,3,0.05,0.95,0.8866842131683248,9,47.0,1,47.0,1,45.0,0,45.0,0
3336,max_effective,20,20,1,3,0.05,0.95,0.9204018521979328,9,46.0,0,48.0,1,48.0,1,48.0,1
3337,max_effective,20,20,1,3,0.05,0.95,0.9262888441519184,11,55.0,0,56.0,0,57.0,1,57.0,1
3338,max_effective,20,20,1,3,0.05,0.95,0.9176943378644128,41,51.0,0,54.0,0,57.0,1,55.0,0
3339,max_effective,20,20,1,3,0.05,0.95,0.9229526165116972,8,54.0,1,54.0,1,54.0,1,54.0,1
3340,max_effective,20,20,1,3,0.05,0.95,0.9040055187697162,15,56.0,0,56.0,0,57.0,1,56.0,0
3341,max_effective,20,20,1,3,0.05,0.95,0.9286233331825844,12,49.0,0,50.0,0,50.0,0,53.0,1
3342,max_effective,20,20,1,3,0.05,0.95,0.8718925170909517,18,54.0,0,54.0,0,59.0,1,56.0,0
3343,max_effective,20,20,1,3,0.05,0.95,0.8941587284213033,13,54.0,1,53.0,0,50.0,0,49.0,0
3344,max_effective,20,20,1,3,0.05,0.95,0.9282366718753464,50,48.0,0,52.0,0,58.0,0,59.0,1
3345,max_effective,20,20,1,3,0.05,0.95,0.8866106033123041,13,49.0,0,52.0,1,52.0,1,50.0,0
3346,max_effective,20,20,1,3,0.05,0.95,0.9434331043219024,13,51.0,0,52.0,0,55.0,1,54.0,0
3347,max_effective,20,20,1,3,0.05,0.95,0.9016700104657008,30,56.0,0,56.0,0,56.0,0,57.0,1
3348,max_effective,20,20,1,3,0.05,0.95,0.8601235064236777,11,50.0,0,52.0,0,53.0,1,52.0,0
3349,max_effective,20,20,1,3,0.05,0.95,0.94602235945986,13,54.0,0,54.0,0,57.0,1,56.0,0
3350,max_effective,20,20,1,3,0.05,0.95,0.8345716007515062,15,45.0,0,43.0,0,47.0,1,47.0,1
3351,max_effective,20,20,1,3,0.05,0.95,0.8923179779629586,9,43.0,1,43.0,1,43.0,1,43.0,1
3352,max_effective,20,20,1,3,0.05,0.95,0.931478519058252,9,41.0,1,41.0,1,41.0,1,41.0,1
3353,max_effective,20,20,1,3,0.05,0.95,0.9326764307912604,13,42.0,1,42.0,1,42.0,1,42.0,1
3354,max_effective,20,20,1,3,0.05,0.95,0.9179543213674008,10,56.0,0,55.0,0,56.0,0,58.0,1
3355,max_effective,20,20,1,3,0.05,0.95,0.8441258934770086,10,42.0,1,42.0,1,42.0,1,42.0,1
3356,max_effective,20,20,1,3,0.05,0.95,0.9373882298460612,57,57.0,0,57.0,0,58.0,0,60.0,1
3357,max_effective,20,20,1,3,0.05,0.95,0.8231970058454049,6,34.0,1,34.0,1,34.0,1,34.0,1
3358,max_effective,20,20,1,3,0.05,0.95,0.9456327942505398,27,51.0,0,52.0,0,56.0,0,57.0,1
3359,max_effective,20,20,1,3,0.05,0.95,0.924252096194206,29,54.0,0,54.0,0,56.0,0,57.0,1
3360,max_effective,20,20,1,3,0.05,0.95,0.9389211716268718,21,51.0,0,52.0,0,55.0,0,57.0,1
3361,max_effective,20,20,1,3,0.05,0.95,0.8896666645184091,13,45.0,0,47.0,1,47.0,1,47.0,1
3362,max_effective,20,20,1,3,0.05,0.95,0.881532064518112,26,49.0,0,53.0,0,57.0,0,59.0,1
3363,max_effective,20,20,1,3,0.05,0.95,0.9114255903310896,11,59.0,1,59.0,1,58.0,0,59.0,1
3364,max_effective,20,20,1,3,0.05,0.95,0.9314429591644824,53,56.0,0,56.0,0,57.0,1,56.0,0
3365,max_effective,20,20,1,3,0.05,0.95,0.8887456499275264,19,53.0,0,53.0,0,54.0,0,55.0,1
3366,max_effective,20,20,1,3,0.05,0.95,0.9091661808191008,35,52.0,0,54.0,0,56.0,1,56.0,1
3367,max_effective,20,20,1,3,0.05,0.95,0.9352143647706792,26,56.0,0,56.0,0,58.0,1,58.0,1
3368,max_effective,20,20,1,3,0.05,0.95,0.912457323480336,15,54.0,0,55.0,0,57.0,1,55.0,0
3369,max_effective,20,20,1,3,0.05,0.95,0.9224195277914328,41,46.0,0,49.0,0,53.0,1,53.0,1
3370,max_effective,20,20,1,3,0.05,0.95,0.8563024193717572,6,45.0,1,45.0,1,45.0,1,44.0,0
3371,max_effective,20,20,1,3,0.05,0.95,0.8546630803790433,11,55.0,0,55.0,0,56.0,1,55.0,0
3372,max_effective,20,20,1,3,0.05,0.95,0.9358948456669596,8,43.0,1,43.0,1,43.0,1,43.0,1
3373,max_effective,20,20,1,3,0.05,0.95,0.9305214401402412,28,52.0,0,55.0,0,58.0,1,57.0,0
3374,max_effective,20,20,1,3,0.05,0.95,0.9400493571852953,18,55.0,0,57.0,0,60.0,1,58.0,0
3375,max_effective,20,20,1,3,0.05,0.95,0.8900127802785136,11,52.0,1,52.0,1,50.0,0,52.0,1
3376,max_effective,20,20,1,3,0.05,0.95,0.9227287541205612,20,53.0,0,53.0,0,49.0,0,55.0,1
3377,max_effective,20,20,1,3,0.05,0.95,0.8937777165538993,24,54.0,0,54.0,0,56.0,1,55.0,0
3378,max_effective,20,20,1,3,0.05,0.95,0.9436733618857428,56,59.0,0,59.0,0,60.0,1,60.0,1
3379,max_effective,20,20,1,3,0.05,0.95,0.8418511937979227,7,47.0,1,47.0,1,47.0,1,46.0,0
3380,max_effective,20,20,1,3,0.05,0.95,0.9220282730819916,15,54.0,0,56.0,0,60.0,1,60.0,1
3381,max_effective,20,20,1,3,0.05,0.95,0.8480397896924488,8,52.0,1,51.0,0,52.0,1,52.0,1
3382,max_effective,20,20,1,3,0.05,0.95,0.9409326974305552,11,53.0,0,53.0,0,55.0,1,53.0,0
3383,max_effective,20,20,1,3,0.05,0.95,0.9363159025904576,14,53.0,0,53.0,0,55.0,0,57.0,1
3384,max_effective,20,20,1,3,0.05,0.95,0.9035307319510208,13,53.0,0,55.0,0,55.0,0,56.0,1
3385,max_effective,20,20,1,3,0.05,0.95,0.9175393126626058,36,58.0,0,58.0,0,60.0,1,59.0,0
3386,max_effective,20,20,1,3,0.05,0.95,0.9307828504316444,24,47.0,0,50.0,1,50.0,1,50.0,1
3387,max_effective,20,20,1,3,0.05,0.95,0.8713651253220731,13,49.0,1,49.0,1,49.0,1,49.0,1
3388,max_effective,20,20,1,3,0.05,0.95,0.9278097623313234,12,52.0,0,54.0,1,54.0,1,53.0,0
3389,max_effective,20,20,1,3,0.05,0.95,0.9243731413660824,12,44.0,0,46.0,1,46.0,1,46.0,1
3390,max_effective,20,20,1,3,0.05,0.95,0.9089012502956462,8,47.0,0,48.0,1,48.0,1,47.0,0
3391,max_effective,20,20,1,3,0.05,0.95,0.9398094667000872,27,57.0,0,57.0,0,57.0,0,59.0,1
3392,max_effective,20,20,1,3,0.05,0.95,0.9194870581085136,17,53.0,0,53.0,0,57.0,1,56.0,0
3393,max_effective,20,20,1,3,0.05,0.95,0.9177893942001092,31,45.0,0,48.0,0,53.0,1,52.0,0
3394,max_effective,20,20,1,3,0.05,0.95,0.9280278097567308,13,57.0,0,57.0,0,58.0,0,59.0,1
3395,max_effective,20,20,1,3,0.05,0.95,0.918416704073088,37,56.0,0,56.0,0,57.0,1,57.0,1
3396,max_effective,20,20,1,3,0.05,0.95,0.9362967666754202,11,38.0,1,38.0,1,38.0,1,38.0,1
3397,max_effective,20,20,1,3,0.05,0.95,0.9386122389327682,17,56.0,0,57.0,0,59.0,1,58.0,0
3398,max_effective,20,20,1,3,0.05,0.95,0.7694947842925504,14,52.0,0,53.0,0,52.0,0,54.0,1
3399,max_effective,20,20,1,3,0.05,0.95,0.936836319969344,5,37.0,1,37.0,1,37.0,1,37.0,1
3400,max_effective,20,20,1,3,0.05,0.95,0.8484349457992576,10,52.0,1,51.0,0,50.0,0,49.0,0
3401,max_effective,20,20,1,3,0.05,0.95,0.8908986176325514,9,43.0,1,43.0,1,43.0,1,43.0,1
3402,max_effective,20,20,1,3,0.05,0.95,0.8636739006756193,13,45.0,1,45.0,1,45.0,1,45.0,1
3403,max_effective,20,20,1,3,0.05,0.95,0.9298722791646812,20,52.0,0,52.0,0,56.0,1,55.0,0
3404,max_effective,20,20,1,3,0.05,0.95,0.9116858048812612,16,55.0,0,56.0,0,59.0,1,56.0,0
3405,max_effective,20,20,1,3,0.05,0.95,0.9472868814513108,24,55.0,0,55.0,0,57.0,0,59.0,1
3406,max_effective,20,20,1,3,0.05,0.95,0.9018130064054,18,53.0,1,53.0,1,52.0,0,50.0,0
3407,max_effective,20,20,1,3,0.05,0.95,0.9028961150346558,11,49.0,0,49.0,0,50.0,1,49.0,0
3408,max_effective,20,20,1,3,0.05,0.95,0.9303636435838126,40,56.0,0,57.0,0,59.0,1,59.0,1
3409,max_effective,20,20,1,3,0.05,0.95,0.9351978175934166,13,51.0,0,51.0,0,54.0,1,50.0,0
3410,max_effective,20,20,1,3,0.05,0.95,0.9203407322584998,20,54.0,0,55.0,0,56.0,0,60.0,1
3411,max_effective,20,20,1,3,0.05,0.95,0.915140286643711,28,51.0,0,54.0,0,56.0,1,55.0,0
3412,max_effective,20,20,1,3,0.05,0.95,0.9269347038652612,11,48.0,1,48.0,1,47.0,0,47.0,0
3413,max_effective,20,20,1,3,0.05,0.95,0.9055213824908775,17,46.0,0,50.0,0,53.0,1,53.0,1
3414,max_effective,20,20,1,3,0.05,0.95,0.7841632952203605,17,55.0,0,56.0,0,58.0,0,59.0,1
3415,max_effective,20,20,1,3,0.05,0.95,0.9281110592943592,54,57.0,0,57.0,0,58.0,1,58.0,1
3416,max_effective,20,20,1,3,0.05,0.95,0.8901676765098684,7,46.0,1,46.0,1,46.0,1,46.0,1
3417,max_effective,20,20,1,3,0.05,0.95,0.8596640696111233,6,38.0,1,38.0,1,38.0,1,38.0,1
3418,max_effective,20,20,1,3,0.05,0.95,0.9422121899952646,7,48.0,0,50.0,1,50.0,1,49.0,0
3419,max_effective,20,20,1,3,0.05,0.95,0.9188265995502308,13,51.0,0,52.0,1,52.0,1,50.0,0
3420,max_effective,20,20,1,3,0.05,0.95,0.9398263830109436,31,51.0,0,55.0,0,55.0,0,58.0,1
3421,max_effective,20,20,1,3,0.05,0.95,0.9397731007970086,11,53.0,0,53.0,0,50.0,0,54.0,1
3422,max_effective,20,20,1,3,0.05,0.95,0.9094635047637676,13,56.0,0,56.0,0,58.0,1,57.0,0
3423,max_effective,20,20,1,3,0.05,0.95,0.8403918249807104,15,49.0,0,50.0,0,48.0,0,51.0,1
3424,max_effective,20,20,1,3,0.05,0.95,0.9128795989750824,20,54.0,0,54.0,0,59.0,1,58.0,0
3425,max_effective,20,20,1,3,0.05,0.95,0.9097073008172968,9,45.0,0,46.0,1,45.0,0,46.0,1
3426,max_effective,20,20,1,3,0.05,0.95,0.8319301950879151,6,35.0,1,35.0,1,35.0,1,35.0,1
3427,max_effective,20,20,1,3,0.05,0.95,0.9275260077847208,4,37.0,1,37.0,1,37.0,1,37.0,1
3428,max_effective,20,20,1,3,0.05,0.95,0.9249130449045496,8,38.0,1,38.0,1,38.0,1,38.0,1
3429,max_effective,20,20,1,3,0.05,0.95,0.9344968589281072,10,47.0,1,47.0,1,47.0,1,47.0,1
3430,max_effective,20,20,1,3,0.05,0.95,0.8829062410109306,16,47.0,0,51.0,0,54.0,1,54.0,1
3431,max_effective,20,20,1,3,0.05,0.95,0.9418691971798456,14,56.0,0,56.0,0,55.0,0,58.0,1
3432,max_effective,20,20,1,3,0.05,0.95,0.9469957746560718,9,52.0,1,52.0,1,51.0,0,49.0,0
3433,max_effective,20,20,1,3,0.05,0.95,0.9243431225986924,59,59.0,0,59.0,0,60.0,1,60.0,1
3434,max_effective,20,20,1,3,0.05,0.95,0.8923511410746651,23,46.0,0,50.0,0,55.0,0,58.0,1
3435,max_effective,20,20,1,3,0.05,0.95,0.9314642594546758,11,53.0,0,52.0,0,56.0,1,52.0,0
3436,max_effective,20,20,1,3,0.05,0.95,0.877994653375859,10,46.0,1,46.0,1,46.0,1,45.0,0
3437,max_effective,20,20,1,3,0.05,0.95,0.853703375109724,12,55.0,0,55.0,0,57.0,0,58.0,1
3438,max_effective,20,20,1,3,0.05,0.95,0.9134983877335447,29,47.0,0,50.0,0,55.0,0,57.0,1
3439,max_effective,20,20,1,3,0.05,0.95,0.9251683017831024,24,44.0,0,46.0,0,49.0,0,51.0,1
3440,max_effective,20,20,1,3,0.05,0.95,0.9465069853368752,142,51.0,0,55.0,0,58.0,0,60.0,1
3441,max_effective,20,20,1,3,0.05,0.95,0.9349685513002118,9,53.0,1,51.0,0,48.0,0,50.0,0
3442,max_effective,20,20,1,3,0.05,0.95,0.9183949409050094,5,29.0,1,29.0,1,29.0,1,29.0,1
3443,max_effective,20,20,1,3,0.05,0.95,0.94245829337596,20,59.0,0,59.0,0,60.0,1,57.0,0
3444,max_effective,20,20,1,3,0.05,0.95,0.946051307375368,43,51.0,0,51.0,0,53.0,0,55.0,1
3445,max_effective,20,20,1,3,0.05,0.95,0.9417263706245108,13,58.0,0,58.0,0,58.0,0,59.0,1
3446,max_effective,20,20,1,3,0.05,0.95,0.9226312635795004,7,36.0,1,36.0,1,36.0,1,35.0,0
3447,max_effective,20,20,1,3,0.05,0.95,0.949541491028082,50,53.0,0,54.0,0,58.0,1,58.0,1
3448,max_effective,20,20,1,3,0.05,0.95,0.8903863380268343,19,48.0,0,49.0,0,56.0,1,53.0,0
3449,max_effective,20,20,1,3,0.05,0.95,0.9306554422792428,9,53.0,1,52.0,0,50.0,0,50.0,0
3450,max_effective,20,20,1,3,0.05,0.95,0.8281939396316275,7,51.0,1,51.0,1,51.0,1,51.0,1
3451,max_effective,20,20,1,3,0.05,0.95,0.9036550454200776,15,47.0,0,48.0,0,48.0,0,50.0,1
3452,max_effective,20,20,1,3,0.05,0.95,0.9493266695733318,18,56.0,0,57.0,0,59.0,1,59.0,1
3453,max_effective,20,20,1,3,0.05,0.95,0.9374446204603536,9,42.0,1,42.0,1,42.0,1,42.0,1
3454,max_effective,20,20,1,3,0.05,0.95,0.9140547060836746,13,57.0,0,58.0,1,57.0,0,57.0,0
3455,max_effective,20,20,1,3,0.05,0.95,0.8994780451295165,11,52.0,1,51.0,0,52.0,1,50.0,0
3456,max_effective,20,20,1,3,0.05,0.95,0.9269008617870704,12,49.0,0,49.0,0,52.0,1,51.0,0
3457,max_effective,20,20,1,3,0.05,0.95,0.9106013146860468,6,41.0,1,41.0,1,41.0,1,41.0,1
3458,max_effective,20,20,1,3,0.05,0.95,0.9314135974210334,17,54.0,0,52.0,0,47.0,0,56.0,1
3459,max_effective,20,20,1,3,0.05,0.95,0.9137898888420292,18,50.0,0,51.0,1,51.0,1,50.0,0
3460,max_effective,20,20,1,3,0.05,0.95,0.9221931311962472,10,46.0,0,47.0,1,47.0,1,47.0,1
3461,max_effective,20,20,1,3,0.05,0.95,0.8745218203936216,17,59.0,0,59.0,0,59.0,0,60.0,1
3462,max_effective,20,20,1,3,0.05,0.95,0.8120935883388989,6,35.0,1,35.0,1,35.0,1,35.0,1
3463,max_effective,20,20,1,3,0.05,0.95,0.9022354275262344,7,57.0,1,57.0,1,53.0,0,53.0,0
3464,max_effective,20,20,1,3,0.05,0.95,0.9474214189406744,36,44.0,0,46.0,0,49.0,0,56.0,1
3465,max_effective,20,20,1,3,0.05,0.95,0.8856586500240167,12,48.0,0,50.0,0,51.0,0,52.0,1
3466,max_effective,20,20,1,3,0.05,0.95,0.9468992614954854,17,54.0,0,55.0,0,59.0,0,60.0,1
3467,max_effective,20,20,1,3,0.05,0.95,0.9332954550182307,18,52.0,0,53.0,0,56.0,0,58.0,1
3468,max_effective,20,20,1,3,0.05,0.95,0.9263953038159468,20,56.0,0,56.0,0,58.0,1,57.0,0
3469,max_effective,20,20,1,3,0.05,0.95,0.8718995356191324,23,52.0,0,52.0,0,54.0,0,55.0,1
3470,max_effective,20,20,1,3,0.05,0.95,0.9348922278058618,30,55.0,0,57.0,0,58.0,1,57.0,0
3471,max_effective,20,20,1,3,0.05,0.95,0.8928252918082344,11,49.0,0,50.0,1,48.0,0,50.0,1
3472,max_effective,20,20,1,3,0.05,0.95,0.8694875062676364,7,34.0,1,34.0,1,34.0,1,34.0,1
3473,max_effective,20,20,1,3,0.05,0.95,0.8264600772397411,5,39.0,1,39.0,1,39.0,1,39.0,1
3474,max_effective,20,20,1,3,0.05,0.95,0.8416707175677632,7,43.0,1,43.0,1,43.0,1,43.0,1
3475,max_effective,20,20,1,3,0.05,0.95,0.9028374345514985,9,46.0,0,47.0,1,46.0,0,47.0,1
3476,max_effective,20,20,1,3,0.05,0.95,0.9441377769654136,6,43.0,1,43.0,1,43.0,1,43.0,1
3477,max_effective,20,20,1,3,0.05,0.95,0.9250810652553008,11,58.0,0,58.0,0,60.0,1,59.0,0
3478,max_effective,20,20,1,3,0.05,0.95,0.9000941306004937,27,54.0,0,54.0,0,55.0,0,59.0,1
3479,max_effective,20,20,1,3,0.05,0.95,0.947835710360019,15,41.0,1,41.0,1,41.0,1,41.0,1
3480,max_effective,20,20,1,3,0.05,0.95,0.9443159341307934,25,45.0,0,49.0,0,57.0,0,58.0,1
3481,max_effective,20,20,1,3,0.05,0.95,0.9384209078518304,44,59.0,1,59.0,1,59.0,1,56.0,0
3482,max_effective,20,20,1,3,0.05,0.95,0.872259489657452,11,50.0,1,49.0,0,50.0,1,48.0,0
3483,max_effective,20,20,1,3,0.05,0.95,0.948309157062106,25,58.0,0,58.0,0,59.0,1,59.0,1
3484,max_effective,20,20,1,3,0.05,0.95,0.947525380341382,34,60.0,1,60.0,1,60.0,1,60.0,1
3485,max_effective,20,20,1,3,0.05,0.95,0.8967767157339167,4,36.0,1,36.0,1,36.0,1,36.0,1
3486,max_effective,20,20,1,3,0.05,0.95,0.8693897931098553,10,47.0,0,48.0,1,48.0,1,48.0,1
3487,max_effective,20,20,1,3,0.05,0.95,0.9190813530622196,15,58.0,1,58.0,1,55.0,0,57.0,0
3488,max_effective,20,20,1,3,0.05,0.95,0.9270938358553148,12,43.0,1,43.0,1,43.0,1,42.0,0
3489,max_effective,20,20,1,3,0.05,0.95,0.9351835944516188,15,51.0,0,54.0,0,55.0,1,54.0,0
3490,max_effective,20,20,1,3,0.05,0.95,0.9159252561945236,33,57.0,0,58.0,0,59.0,0,60.0,1
3491,max_effective,20,20,1,3,0.05,0.95,0.8803724111083714,9,52.0,0,52.0,0,55.0,1,53.0,0
3492,max_effective,20,20,1,3,0.05,0.95,0.8755636883482902,26,52.0,0,54.0,0,56.0,1,56.0,1
3493,max_effective,20,20,1,3,0.05,0.95,0.9017865940993796,11,49.0,0,50.0,0,52.0,1,52.0,1
3494,max_effective,20,20,1,3,0.05,0.95,0.9344040622179904,13,57.0,1,57.0,1,51.0,0,56.0,0
3495,max_effective,20,20,1,3,0.05,0.95,0.9466269304885052,18,48.0,0,51.0,1,49.0,0,48.0,0
3496,max_effective,20,20,1,3,0.05,0.95,0.9091881394638164,19,59.0,0,59.0,0,59.0,0,60.0,1
3497,max_effective,20,20,1,3,0.05,0.95,0.8963803138996407,17,53.0,0,55.0,0,59.0,1,57.0,0
3498,max_effective,20,20,1,3,0.05,0.95,0.9202719451966764,23,57.0,1,56.0,0,55.0,0,57.0,1
3499,max_effective,20,20,1,3,0.05,0.95,0.9157157037627858,7,47.0,1,47.0,1,47.0,1,47.0,1
3500,max_effective,20,20,1,3,0.05,0.95,0.8153348573392865,17,51.0,0,52.0,0,53.0,0,55.0,1
3501,max_effective,20,20,1,3,0.05,0.95,0.9158068927275048,35,53.0,0,53.0,0,59.0,0,60.0,1
3502,max_effective,20,20,1,3,0.05,0.95,0.8725105176679053,15,52.0,0,52.0,0,51.0,0,56.0,1
3503,max_effective,20,20,1,3,0.05,0.95,0.9410184990187672,11,52.0,0,53.0,0,53.0,0,54.0,1
3504,max_effective,20,20,1,3,0.05,0.95,0.91379718968724,25,57.0,0,57.0,0,57.0,0,60.0,1
3505,max_effective,20,20,1,3,0.05,0.95,0.9105180951631564,11,57.0,0,57.0,0,58.0,1,55.0,0
3506,max_effective,20,20,1,3,0.05,0.95,0.9465782619633832,21,58.0,0,58.0,0,60.0,1,60.0,1
3507,max_effective,20,20,1,3,0.05,0.95,0.9266398000775808,20,52.0,0,52.0,0,55.0,0,57.0,1
3508,max_effective,20,20,1,3,0.05,0.95,0.9179581885212532,18,56.0,0,57.0,1,56.0,0,55.0,0
3509,max_effective,20,20,1,3,0.05,0.95,0.9374216741610156,7,46.0,1,46.0,1,46.0,1,46.0,1
3510,max_effective,20,20,1,3,0.05,0.95,0.9287270544268724,33,58.0,0,58.0,0,59.0,0,60.0,1
3511,max_effective,20,20,1,3,0.05,0.95,0.8063684483015752,11,50.0,0,50.0,0,51.0,0,53.0,1
3512,max_effective,20,20,1,3,0.05,0.95,0.9297646665226348,6,47.0,1,47.0,1,46.0,0,47.0,1
3513,max_effective,20,20,1,3,0.05,0.95,0.8771443983011641,12,51.0,0,51.0,0,52.0,0,54.0,1
3514,max_effective,20,20,1,3,0.05,0.95,0.9185847854198634,11,54.0,0,54.0,0,55.0,1,55.0,1
3515,max_effective,20,20,1,3,0.05,0.95,0.7713317465560809,10,51.0,0,53.0,1,52.0,0,51.0,0
3516,max_effective,20,20,1,3,0.05,0.95,0.9162634983671948,76,50.0,0,54.0,0,55.0,1,54.0,0
3517,max_effective,20,20,1,3,0.05,0.95,0.9343357108765218,7,44.0,1,44.0,1,44.0,1,44.0,1
3518,max_effective,20,20,1,3,0.05,0.95,0.932788786086466,32,47.0,0,49.0,0,57.0,1,56.0,0
3519,max_effective,20,20,1,3,0.05,0.95,0.7932334591512485,9,46.0,1,46.0,1,46.0,1,46.0,1
3520,max_effective,20,20,1,3,0.05,0.95,0.9201015263060872,22,49.0,0,49.0,0,51.0,1,50.0,0
3521,max_effective,20,20,1,3,0.05,0.95,0.930521305422591,20,50.0,0,55.0,1,55.0,1,54.0,0
3522,max_effective,20,20,1,3,0.05,0.95,0.9122343700773188,16,58.0,1,58.0,1,57.0,0,56.0,0
3523,max_effective,20,20,1,3,0.05,0.95,0.9334869045104778,7,39.0,1,39.0,1,39.0,1,39.0,1
3524,max_effective,20,20,1,3,0.05,0.95,0.9288779629654188,22,54.0,0,54.0,0,59.0,1,58.0,0
3525,max_effective,20,20,1,3,0.05,0.95,0.8962922379963626,12,47.0,1,47.0,1,47.0,1,46.0,0
3526,max_effective,20,20,1,3,0.05,0.95,0.9361862223426068,6,45.0,1,45.0,1,44.0,0,44.0,0
3527,max_effective,20,20,1,3,0.05,0.95,0.9024791100266168,8,44.0,1,44.0,1,44.0,1,44.0,1
3528,max_effective,20,20,1,3,0.05,0.95,0.9219695903812338,32,54.0,0,56.0,0,58.0,1,58.0,1
3529,max_effective,20,20,1,3,0.05,0.95,0.9476484847442912,21,54.0,0,56.0,0,59.0,1,57.0,0
3530,max_effective,20,20,1,3,0.05,0.95,0.9402011212834136,27,50.0,0,54.0,0,55.0,1,55.0,1
3531,max_effective,20,20,1,3,0.05,0.95,0.948983957555354,32,51.0,0,52.0,0,57.0,1,56.0,0
3532,max_effective,20,20,1,3,0.05,0.95,0.8736275048793083,15,48.0,0,49.0,0,53.0,0,55.0,1
3533,max_effective,20,20,1,3,0.05,0.95,0.9457430565288402,31,50.0,0,52.0,0,54.0,0,57.0,1
3534,max_effective,20,20,1,3,0.05,0.95,0.9142850880930364,22,50.0,0,52.0,0,57.0,0,58.0,1
3535,max_effective,20,20,1,3,0.05,0.95,0.9122106166330644,3,28.0,1,28.0,1,28.0,1,28.0,1
3536,max_effective,20,20,1,3,0.05,0.95,0.9053235289278582,8,48.0,1,48.0,1,48.0,1,48.0,1
3537,max_effective,20,20,1,3,0.05,0.95,0.8647144926840357,6,50.0,1,49.0,0,50.0,1,48.0,0
3538,max_effective,20,20,1,3,0.05,0.95,0.9014172044833604,5,44.0,1,44.0,1,44.0,1,43.0,0
3539,max_effective,20,20,1,3,0.05,0.95,0.9420045900225896,16,48.0,0,50.0,0,54.0,1,51.0,0
3540,max_effective,20,20,1,3,0.05,0.95,0.9465347156473976,47,52.0,0,54.0,0,57.0,1,57.0,1
3541,max_effective,20,20,1,3,0.05,0.95,0.9240869370107138,17,53.0,0,54.0,0,57.0,0,60.0,1
3542,max_effective,20,20,1,3,0.05,0.95,0.9451893367864398,60,53.0,0,56.0,0,57.0,1,56.0,0
3543,max_effective,20,20,1,3,0.05,0.95,0.8917230214756372,5,39.0,1,39.0,1,39.0,1,39.0,1
3544,max_effective,20,20,1,3,0.05,0.95,0.943242556546398,62,57.0,0,57.0,0,60.0,1,58.0,0
3545,max_effective,20,20,1,3,0.05,0.95,0.9393907918752072,26,54.0,0,54.0,0,57.0,0,58.0,1
3546,max_effective,20,20,1,3,0.05,0.95,0.8987380364305498,18,52.0,0,53.0,0,59.0,1,58.0,0
3547,max_effective,20,20,1,3,0.05,0.95,0.917152759261562,19,51.0,0,52.0,0,54.0,0,57.0,1
3548,max_effective,20,20,1,3,0.05,0.95,0.9054575765299984,34,54.0,0,54.0,0,58.0,1,58.0,1
3549,max_effective,20,20,1,3,0.05,0.95,0.9197578193778776,26,51.0,0,53.0,0,59.0,1,58.0,0
3550,max_effective,20,20,1,3,0.05,0.95,0.9454375260995244,6,39.0,1,39.0,1,39.0,1,39.0,1
3551,max_effective,20,20,1,3,0.05,0.95,0.9031460583538016,28,47.0,0,51.0,0,52.0,1,52.0,1
3552,max_effective,20,20,1,3,0.05,0.95,0.9201966010921298,11,48.0,0,51.0,1,49.0,0,49.0,0
3553,max_effective,20,20,1,3,0.05,0.95,0.920212819588088,6,38.0,1,38.0,1,38.0,1,38.0,1
3554,max_effective,20,20,1,3,0.05,0.95,0.9463667576795052,10,46.0,1,46.0,1,46.0,1,46.0,1
3555,max_effective,20,20,1,3,0.05,0.95,0.9083382842082393,20,57.0,1,57.0,1,57.0,1,55.0,0
3556,max_effective,20,20,1,3,0.05,0.95,0.9406020192483594,45,58.0,0,59.0,1,58.0,0,57.0,0
3557,max_effective,20,20,1,3,0.05,0.95,0.7758779348846847,11,47.0,0,49.0,1,49.0,1,49.0,1
3558,max_effective,20,20,1,3,0.05,0.95,0.93351363243757,30,52.0,0,54.0,0,55.0,1,55.0,1
3559,max_effective,20,20,1,3,0.05,0.95,0.906148625503319,13,48.0,0,48.0,0,48.0,0,49.0,1
3560,max_effective,20,20,1,3,0.05,0.95,0.9337040603439068,39,57.0,0,57.0,0,58.0,0,59.0,1
3561,max_effective,20,20,1,3,0.05,0.95,0.9391504686213952,38,58.0,0,58.0,0,60.0,1,59.0,0
3562,max_effective,20,20,1,3,0.05,0.95,0.9284795859234728,23,49.0,0,51.0,0,53.0,0,54.0,1
3563,max_effective,20,20,1,3,0.05,0.95,0.938182571155406,11,45.0,0,45.0,0,46.0,1,46.0,1
3564,max_effective,20,20,1,3,0.05,0.95,0.9261507835403324,26,55.0,1,55.0,1,54.0,0,55.0,1
3565,max_effective,20,20,1,3,0.05,0.95,0.9455441496614048,23,54.0,0,54.0,0,56.0,1,55.0,0
3566,max_effective,20,20,1,3,0.05,0.95,0.927308453903122,28,53.0,0,55.0,0,50.0,0,56.0,1
3567,max_effective,20,20,1,3,0.05,0.95,0.9445810487727366,45,51.0,0,53.0,0,55.0,0,57.0,1
3568,max_effective,20,20,1,3,0.05,0.95,0.9190325764957192,9,47.0,1,47.0,1,47.0,1,46.0,0
3569,max_effective,20,20,1,3,0.05,0.95,0.873049603478277,7,44.0,1,44.0,1,43.0,0,43.0,0
3570,max_effective,20,20,1,3,0.05,0.95,0.8717632034269867,14,48.0,0,47.0,0,46.0,0,49.0,1
3571,max_effective,20,20,1,3,0.05,0.95,0.9069461476582112,7,37.0,1,37.0,1,37.0,1,37.0,1
3572,max_effective,20,20,1,3,0.05,0.95,0.9453269549510228,11,54.0,0,56.0,0,56.0,0,58.0,1
3573,max_effective,20,20,1,3,0.05,0.95,0.9257507583019527,5,37.0,1,37.0,1,37.0,1,37.0,1
3574,max_effective,20,20,1,3,0.05,0.95,0.9492183369946856,75,57.0,0,58.0,0,60.0,1,60.0,1
3575,max_effective,20,20,1,3,0.05,0.95,0.9242173131736098,29,50.0,0,53.0,0,54.0,1,54.0,1
3576,max_effective,20,20,1,3,0.05,0.95,0.840787284962926,26,50.0,0,51.0,0,54.0,0,56.0,1
3577,max_effective,20,20,1,3,0.05,0.95,0.8709436242909204,6,33.0,1,33.0,1,33.0,1,33.0,1
3578,max_effective,20,20,1,3,0.05,0.95,0.9420652569199226,15,51.0,0,54.0,1,53.0,0,54.0,1
3579,max_effective,20,20,1,3,0.05,0.95,0.9093481997535384,14,54.0,0,58.0,1,56.0,0,54.0,0
3580,max_effective,20,20,1,3,0.05,0.95,0.909448309794364,22,57.0,1,57.0,1,55.0,0,56.0,0
3581,max_effective,20,20,1,3,0.05,0.95,0.8672520728811787,4,39.0,1,39.0,1,39.0,1,39.0,1
3582,max_effective,20,20,1,3,0.05,0.95,0.908478351344994,12,51.0,0,51.0,0,50.0,0,53.0,1
3583,max_effective,20,20,1,3,0.05,0.95,0.9208018946251282,20,56.0,0,58.0,0,59.0,1,58.0,0
3584,max_effective,20,20,1,3,0.05,0.95,0.7816381088949628,8,46.0,1,46.0,1,46.0,1,46.0,1
3585,max_effective,20,20,1,3,0.05,0.95,0.9196760539524544,12,56.0,0,56.0,0,59.0,1,57.0,0
3586,max_effective,20,20,1,3,0.05,0.95,0.9496242330903026,21,59.0,1,58.0,0,55.0,0,53.0,0
3587,max_effective,20,20,1,3,0.05,0.95,0.9357101128401104,14,42.0,1,42.0,1,42.0,1,42.0,1
3588,max_effective,20,20,1,3,0.05,0.95,0.9003704840573928,8,48.0,1,48.0,1,48.0,1,47.0,0
3589,max_effective,20,20,1,3,0.05,0.95,0.9390862677293772,59,59.0,1,59.0,1,58.0,0,57.0,0
3590,max_effective,20,20,1,3,0.05,0.95,0.9113585430118166,16,49.0,0,51.0,0,53.0,0,54.0,1
3591,max_effective,20,20,1,3,0.05,0.95,0.9180870583273392,36,53.0,0,56.0,0,60.0,1,60.0,1
3592,max_effective,20,20,1,3,0.05,0.95,0.90631073162348,17,44.0,0,46.0,0,52.0,1,52.0,1
3593,max_effective,20,20,1,3,0.05,0.95,0.8730826233737695,6,44.0,1,44.0,1,44.0,1,44.0,1
3594,max_effective,20,20,1,3,0.05,0.95,0.9241146085636028,18,55.0,0,55.0,0,56.0,0,57.0,1
3595,max_effective,20,20,1,3,0.05,0.95,0.9357274701592568,24,52.0,0,54.0,0,57.0,1,55.0,0
3596,max_effective,20,20,1,3,0.05,0.95,0.9208249710350048,15,55.0,0,56.0,1,56.0,1,56.0,1
3597,max_effective,20,20,1,3,0.05,0.95,0.853278419746962,4,37.0,1,37.0,1,37.0,1,37.0,1
3598,max_effective,20,20,1,3,0.05,0.95,0.8801612086161814,7,48.0,1,48.0,1,47.0,0,48.0,1
3599,max_effective,20,20,1,3,0.05,0.95,0.910200906895844,7,48.0,1,48.0,1,47.0,0,46.0,0
3600,max_effective,20,20,1,3,0.05,0.95,0.8785900899700221,13,48.0,0,49.0,1,48.0,0,47.0,0
3601,max_effective,20,20,1,3,0.05,0.95,0.9096640576002928,13,53.0,0,55.0,0,56.0,1,53.0,0
3602,max_effective,20,20,1,3,0.05,0.95,0.943788402748312,27,56.0,0,55.0,0,58.0,1,57.0,0
3603,max_effective,20,20,1,3,0.05,0.95,0.9276490998121188,14,56.0,0,57.0,1,55.0,0,57.0,1
3604,max_effective,20,20,1,3,0.05,0.95,0.761049843255995,6,44.0,1,44.0,1,44.0,1,44.0,1
3605,max_effective,20,20,1,3,0.05,0.95,0.7703998636567971,8,43.0,1,43.0,1,43.0,1,43.0,1
3606,max_effective,20,20,1,3,0.05,0.95,0.9472015554301008,23,54.0,0,54.0,0,53.0,0,57.0,1
3607,max_effective,20,20,1,3,0.05,0.95,0.9025352216887312,17,52.0,0,53.0,0,55.0,0,57.0,1
3608,max_effective,20,20,1,3,0.05,0.95,0.9085072755398468,31,48.0,0,48.0,0,54.0,1,54.0,1
3609,max_effective,20,20,1,3,0.05,0.95,0.912323273117372,9,45.0,1,45.0,1,45.0,1,45.0,1
3610,max_effective,20,20,1,3,0.05,0.95,0.9237745133646124,3,30.0,1,30.0,1,30.0,1,30.0,1
3611,max_effective,20,20,1,3,0.05,0.95,0.9278811022564646,15,56.0,0,56.0,0,59.0,0,60.0,1
3612,max_effective,20,20,1,3,0.05,0.95,0.941328406735743,8,46.0,0,47.0,1,47.0,1,47.0,1
3613,max_effective,20,20,1,3,0.05,0.95,0.7816247711693453,6,34.0,1,34.0,1,34.0,1,34.0,1
3614,max_effective,20,20,1,3,0.05,0.95,0.9231038120556452,16,51.0,0,53.0,1,53.0,1,53.0,1
3615,max_effective,20,20,1,3,0.05,0.95,0.920873115731926,11,51.0,0,52.0,1,51.0,0,51.0,0
3616,max_effective,20,20,1,3,0.05,0.95,0.9465887971327837,11,54.0,1,53.0,0,54.0,1,51.0,0
3617,max_effective,20,20,1,3,0.05,0.95,0.8532304523978228,33,50.0,0,51.0,0,53.0,0,55.0,1
3618,max_effective,20,20,1,3,0.05,0.95,0.9380897911565468,29,49.0,0,51.0,0,55.0,0,57.0,1
3619,max_effective,20,20,1,3,0.05,0.95,0.8995876651779064,9,52.0,0,53.0,1,49.0,0,47.0,0
3620,max_effective,20,20,1,3,0.05,0.95,0.8771614553835775,6,42.0,1,42.0,1,42.0,1,42.0,1
3621,max_effective,20,20,1,3,0.05,0.95,0.8691692984661665,8,49.0,1,49.0,1,49.0,1,49.0,1
3622,max_effective,20,20,1,3,0.05,0.95,0.9269657022697976,10,55.0,1,54.0,0,51.0,0,51.0,0
3623,max_effective,20,20,1,3,0.05,0.95,0.901171696976222,44,56.0,0,57.0,1,57.0,1,56.0,0
3624,max_effective,20,20,1,3,0.05,0.95,0.803667880048301,7,45.0,1,45.0,1,45.0,1,44.0,0
3625,max_effective,20,20,1,3,0.05,0.95,0.9113490507128792,10,43.0,1,43.0,1,43.0,1,43.0,1
3626,max_effective,20,20,1,3,0.05,0.95,0.93715483655266,30,56.0,0,57.0,1,57.0,1,57.0,1
3627,max_effective,20,20,1,3,0.05,0.95,0.9462436488621174,16,51.0,0,52.0,0,54.0,1,54.0,1
3628,max_effective,20,20,1,3,0.05,0.95,0.935550141551814,27,56.0,0,57.0,0,59.0,1,58.0,0
3629,max_effective,20,20,1,3,0.05,0.95,0.8036081998719581,19,46.0,0,48.0,0,50.0,0,52.0,1
3630,max_effective,20,20,1,3,0.05,0.95,0.865455553775547,34,55.0,0,55.0,0,60.0,1,58.0,0
3631,max_effective,20,20,1,3,0.05,0.95,0.8914749553404832,14,56.0,0,57.0,1,56.0,0,55.0,0
3632,max_effective,20,20,1,3,0.05,0.95,0.945058162209689,20,48.0,0,50.0,0,55.0,1,54.0,0
3633,max_effective,20,20,1,3,0.05,0.95,0.9237257649018604,36,47.0,0,50.0,0,54.0,0,56.0,1
3634,max_effective,20,20,1,3,0.05,0.95,0.8518918816509408,12,45.0,0,44.0,0,46.0,1,46.0,1
3635,max_effective,20,20,1,3,0.05,0.95,0.9227119566573424,18,53.0,0,55.0,1,54.0,0,52.0,0
3636,max_effective,20,20,1,3,0.05,0.95,0.946825641806716,8,57.0,1,57.0,1,54.0,0,53.0,0
3637,max_effective,20,20,1,3,0.05,0.95,0.9495120656727604,26,55.0,0,58.0,0,59.0,1,57.0,0
3638,max_effective,20,20,1,3,0.05,0.95,0.928236699560719,26,46.0,0,51.0,0,56.0,0,59.0,1
3639,max_effective,20,20,1,3,0.05,0.95,0.9159471624243918,10,56.0,1,55.0,0,52.0,0,52.0,0
3640,max_effective,20,20,1,3,0.05,0.95,0.8939840094474363,14,51.0,1,50.0,0,48.0,0,46.0,0
3641,max_effective,20,20,1,3,0.05,0.95,0.9197269536296332,4,35.0,1,35.0,1,35.0,1,35.0,1
3642,max_effective,20,20,1,3,0.05,0.95,0.9465486874980228,30,48.0,0,52.0,0,58.0,0,59.0,1
3643,max_effective,20,20,1,3,0.05,0.95,0.949847965531663,21,53.0,0,56.0,1,55.0,0,54.0,0
3644,max_effective,20,20,1,3,0.05,0.95,0.921205069412418,18,53.0,0,55.0,1,54.0,0,53.0,0
3645,max_effective,20,20,1,3,0.05,0.95,0.8981789854862106,16,57.0,0,57.0,0,59.0,1,57.0,0
3646,max_effective,20,20,1,3,0.05,0.95,0.9426405636528068,31,50.0,0,53.0,0,57.0,1,57.0,1
3647,max_effective,20,20,1,3,0.05,0.95,0.9451312259503146,36,54.0,0,58.0,1,57.0,0,58.0,1
3648,max_effective,20,20,1,3,0.05,0.95,0.933167661406034,28,57.0,0,57.0,0,59.0,0,60.0,1
3649,max_effective,20,20,1,3,0.05,0.95,0.9363757570426892,17,48.0,0,47.0,0,50.0,1,47.0,0
3650,max_effective,20,20,1,3,0.05,0.95,0.8031043748124997,7,50.0,1,50.0,1,50.0,1,49.0,0
3651,max_effective,20,20,1,3,0.05,0.95,0.8848358538340673,17,49.0,0,49.0,0,48.0,0,51.0,1
3652,max_effective,20,20,1,3,0.05,0.95,0.908173875702496,23,53.0,0,54.0,0,58.0,1,57.0,0
3653,max_effective,20,20,1,3,0.05,0.95,0.933909542905098,7,50.0,1,50.0,1,48.0,0,50.0,1
3654,max_effective,20,20,1,3,0.05,0.95,0.932615576164074,19,53.0,0,57.0,1,55.0,0,54.0,0
3655,max_effective,20,20,1,3,0.05,0.95,0.9229872981544625,15,54.0,0,56.0,0,58.0,1,58.0,1
3656,max_effective,20,20,1,3,0.05,0.95,0.9410560833292309,37,54.0,0,55.0,1,54.0,0,51.0,0
3657,max_effective,20,20,1,3,0.05,0.95,0.8582010432062344,6,47.0,1,47.0,1,47.0,1,47.0,1
3658,max_effective,20,20,1,3,0.05,0.95,0.9263396076557614,14,54.0,1,54.0,1,53.0,0,52.0,0
3659,max_effective,20,20,1,3,0.05,0.95,0.9257709385677992,14,51.0,0,51.0,0,52.0,1,50.0,0
3660,max_effective,20,20,1,3,0.05,0.95,0.8919989500688532,14,48.0,0,48.0,0,54.0,1,52.0,0
3661,max_effective,20,20,1,3,0.05,0.95,0.91016928545152,13,56.0,0,56.0,0,56.0,0,58.0,1
3662,max_effective,20,20,1,3,0.05,0.95,0.903250425785619,6,37.0,1,37.0,1,37.0,1,37.0,1
3663,max_effective,20,20,1,3,0.05,0.95,0.9376670324270272,16,45.0,1,45.0,1,45.0,1,45.0,1
3664,max_effective,20,20,1,3,0.05,0.95,0.872263971055216,4,31.0,1,31.0,1,31.0,1,31.0,1
3665,max_effective,20,20,1,3,0.05,0.95,0.9481919030876592,64,53.0,0,54.0,0,57.0,1,55.0,0
3666,max_effective,20,20,1,3,0.05,0.95,0.9485396659197192,71,54.0,0,56.0,0,57.0,0,58.0,1
3667,max_effective,20,20,1,3,0.05,0.95,0.8467179741913613,27,56.0,0,56.0,0,56.0,0,59.0,1
3668,max_effective,20,20,1,3,0.05,0.95,0.9225651736818092,21,50.0,0,50.0,0,49.0,0,55.0,1
3669,max_effective,20,20,1,3,0.05,0.95,0.9181861725370136,48,49.0,0,56.0,0,59.0,1,58.0,0
3670,max_effective,20,20,1,3,0.05,0.95,0.849548740284125,10,41.0,1,41.0,1,41.0,1,41.0,1
3671,max_effective,20,20,1,3,0.05,0.95,0.9213965689202844,11,52.0,1,50.0,0,48.0,0,48.0,0
3672,max_effective,20,20,1,3,0.05,0.95,0.771470784764773,3,30.0,1,30.0,1,30.0,1,30.0,1
3673,max_effective,20,20,1,3,0.05,0.95,0.8989679487803798,11,54.0,0,55.0,1,51.0,0,55.0,1
3674,max_effective,20,20,1,3,0.05,0.95,0.919640605833764,15,56.0,0,57.0,0,60.0,1,59.0,0
3675,max_effective,20,20,1,3,0.05,0.95,0.927001986575144,35,49.0,0,50.0,0,56.0,1,56.0,1
3676,max_effective,20,20,1,3,0.05,0.95,0.9085877713376054,8,40.0,1,40.0,1,40.0,1,40.0,1
3677,max_effective,20,20,1,3,0.05,0.95,0.8721825862907184,21,50.0,0,51.0,0,52.0,1,52.0,1
3678,max_effective,20,20,1,3,0.05,0.95,0.9436934963302214,13,49.0,0,49.0,0,50.0,1,49.0,0
3679,max_effective,20,20,1,3,0.05,0.95,0.905585804490038,26,55.0,0,55.0,0,57.0,0,58.0,1
3680,max_effective,20,20,1,3,0.05,0.95,0.9446490517781848,28,54.0,0,55.0,0,56.0,0,58.0,1
3681,max_effective,20,20,1,3,0.05,0.95,0.9420954923916252,22,52.0,0,53.0,0,59.0,0,60.0,1
3682,max_effective,20,20,1,3,0.05,0.95,0.9376384556908076,55,52.0,0,54.0,0,56.0,1,56.0,1
3683,max_effective,20,20,1,3,0.05,0.95,0.8727470673950116,6,38.0,1,38.0,1,38.0,1,38.0,1
3684,max_effective,20,20,1,3,0.05,0.95,0.9443093018968834,13,52.0,0,53.0,0,56.0,1,54.0,0
3685,max_effective,20,20,1,3,0.05,0.95,0.9391164271960136,15,49.0,0,50.0,0,56.0,1,55.0,0
3686,max_effective,20,20,1,3,0.05,0.95,0.904100793710118,39,54.0,0,56.0,1,56.0,1,55.0,0
3687,max_effective,20,20,1,3,0.05,0.95,0.9422212700241818,11,58.0,1,58.0,1,55.0,0,55.0,0
3688,max_effective,20,20,1,3,0.05,0.95,0.8792839846602893,7,41.0,1,41.0,1,41.0,1,41.0,1
3689,max_effective,20,20,1,3,0.05,0.95,0.7536415232432286,5,31.0,1,31.0,1,31.0,1,31.0,1
3690,max_effective,20,20,1,3,0.05,0.95,0.7628745532940738,4,32.0,1,32.0,1,32.0,1,32.0,1
3691,max_effective,20,20,1,3,0.05,0.95,0.8944580708048506,5,39.0,1,39.0,1,39.0,1,39.0,1
3692,max_effective,20,20,1,3,0.05,0.95,0.926011158347352,38,45.0,0,50.0,0,55.0,0,59.0,1
3693,max_effective,20,20,1,3,0.05,0.95,0.8782737741758756,8,51.0,0,51.0,0,53.0,1,52.0,0
3694,max_effective,20,20,1,3,0.05,0.95,0.9150000659456866,28,44.0,0,47.0,0,50.0,0,54.0,1
3695,max_effective,20,20,1,3,0.05,0.95,0.8348174794790565,7,38.0,1,38.0,1,38.0,1,38.0,1
3696,max_effective,20,20,1,3,0.05,0.95,0.9166864021472244,10,54.0,0,54.0,0,51.0,0,55.0,1
3697,max_effective,20,20,1,3,0.05,0.95,0.8605025461364935,8,50.0,1,49.0,0,46.0,0,49.0,0
3698,max_effective,20,20,1,3,0.05,0.95,0.9361638284907872,27,54.0,0,55.0,0,59.0,1,59.0,1
3699,max_effective,20,20,1,3,0.05,0.95,0.9320220682959128,7,52.0,1,52.0,1,50.0,0,48.0,0
3700,max_effective,20,20,1,3,0.05,0.95,0.9377302576350688,14,57.0,0,58.0,1,58.0,1,55.0,0
3701,max_effective,20,20,1,3,0.05,0.95,0.8576664545241672,10,42.0,1,42.0,1,42.0,1,42.0,1
3702,max_effective,20,20,1,3,0.05,0.95,0.9325555243961432,20,57.0,0,57.0,0,59.0,1,59.0,1
3703,max_effective,20,20,1,3,0.05,0.95,0.8789109299693325,4,31.0,1,31.0,1,31.0,1,31.0,1
3704,max_effective,20,20,1,3,0.05,0.95,0.9357877075429594,13,49.0,1,48.0,0,46.0,0,47.0,0
3705,max_effective,20,20,1,3,0.05,0.95,0.7464868035980624,7,43.0,1,43.0,1,43.0,1,43.0,1
3706,max_effective,20,20,1,3,0.05,0.95,0.9119007092481898,6,37.0,1,37.0,1,37.0,1,37.0,1
3707,max_effective,20,20,1,3,0.05,0.95,0.9199477147855988,33,55.0,0,56.0,0,59.0,1,59.0,1
3708,max_effective,20,20,1,3,0.05,0.95,0.9345798213368016,31,54.0,0,56.0,0,58.0,1,57.0,0
3709,max_effective,20,20,1,3,0.05,0.95,0.9422198451241898,13,53.0,1,52.0,0,50.0,0,50.0,0
3710,max_effective,20,20,1,3,0.05,0.95,0.8101131527840962,6,44.0,1,44.0,1,44.0,1,44.0,1
3711,max_effective,20,20,1,3,0.05,0.95,0.9054919930789862,6,39.0,1,39.0,1,39.0,1,39.0,1
3712,max_effective,20,20,1,3,0.05,0.95,0.8662887154639058,16,50.0,0,53.0,0,53.0,0,55.0,1
3713,max_effective,20,20,1,3,0.05,0.95,0.946591611810684,33,53.0,0,55.0,0,53.0,0,57.0,1
3714,max_effective,20,20,1,3,0.05,0.95,0.9412897495771944,12,56.0,1,55.0,0,56.0,1,56.0,1
3715,max_effective,20,20,1,3,0.05,0.95,0.9456031641873944,12,47.0,0,49.0,1,48.0,0,48.0,0
3716,max_effective,20,20,1,3,0.05,0.95,0.9206928414036878,19,56.0,0,56.0,0,59.0,1,58.0,0
3717,max_effective,20,20,1,3,0.05,0.95,0.8733742174725498,7,46.0,1,46.0,1,46.0,1,46.0,1
3718,max_effective,20,20,1,3,0.05,0.95,0.9082056239398272,12,53.0,0,53.0,0,56.0,1,56.0,1
3719,max_effective,20,20,1,3,0.05,0.95,0.9446491822018662,7,43.0,1,43.0,1,43.0,1,43.0,1
3720,max_effective,20,20,1,3,0.05,0.95,0.8968082302296186,12,48.0,0,51.0,0,53.0,1,53.0,1
3721,max_effective,20,20,1,3,0.05,0.95,0.8937591936542356,7,49.0,1,49.0,1,48.0,0,49.0,1
3722,max_effective,20,20,1,3,0.05,0.95,0.8602846956181636,9,48.0,1,48.0,1,47.0,0,47.0,0
3723,max_effective,20,20,1,3,0.05,0.95,0.8876278385808734,12,53.0,0,53.0,0,52.0,0,56.0,1
3724,max_effective,20,20,1,3,0.05,0.95,0.9099335546686074,10,49.0,1,48.0,0,47.0,0,47.0,0
3725,max_effective,20,20,1,3,0.05,0.95,0.8721411261828068,15,49.0,1,48.0,0,46.0,0,48.0,0
3726,max_effective,20,20,1,3,0.05,0.95,0.8715179025556802,23,56.0,1,56.0,1,56.0,1,55.0,0
3727,max_effective,20,20,1,3,0.05,0.95,0.9493765076151643,12,56.0,0,56.0,0,57.0,1,56.0,0
3728,max_effective,20,20,1,3,0.05,0.95,0.7147370117693019,5,30.0,1,30.0,1,30.0,1,30.0,1
3729,max_effective,20,20,1,3,0.05,0.95,0.9005233622921249,15,55.0,0,56.0,1,54.0,0,53.0,0
3730,max_effective,20,20,1,3,0.05,0.95,0.947143213127384,17,59.0,1,58.0,0,55.0,0,54.0,0
3731,max_effective,20,20,1,3,0.05,0.95,0.9106789607090744,13,53.0,0,55.0,1,53.0,0,54.0,0
3732,max_effective,20,20,1,3,0.05,0.95,0.9180568879833916,46,56.0,0,56.0,0,59.0,1,58.0,0
3733,max_effective,20,20,1,3,0.05,0.95,0.8573467257316356,10,43.0,1,43.0,1,43.0,1,43.0,1
3734,max_effective,20,20,1,3,0.05,0.95,0.9361167270767988,15,47.0,0,47.0,0,48.0,0,49.0,1
3735,max_effective,20,20,1,3,0.05,0.95,0.90894580944208,22,56.0,0,57.0,0,59.0,1,58.0,0
3736,max_effective,20,20,1,3,0.05,0.95,0.9362516804720504,43,60.0,1,60.0,1,55.0,0,56.0,0
3737,max_effective,20,20,1,3,0.05,0.95,0.9470216873868526,12,53.0,0,56.0,1,52.0,0,56.0,1
3738,max_effective,20,20,1,3,0.05,0.95,0.9392402015831488,23,53.0,0,53.0,0,56.0,1,56.0,1
3739,max_effective,20,20,1,3,0.05,0.95,0.9059319855211834,15,54.0,0,56.0,0,57.0,1,57.0,1
3740,max_effective,20,20,1,3,0.05,0.95,0.7724963870160578,18,55.0,0,55.0,0,56.0,0,58.0,1
3741,max_effective,20,20,1,3,0.05,0.95,0.9222567214307748,11,48.0,1,48.0,1,46.0,0,48.0,1
3742,max_effective,20,20,1,3,0.05,0.95,0.9330328610443538,12,47.0,0,47.0,0,44.0,0,48.0,1
3743,max_effective,20,20,1,3,0.05,0.95,0.9369309899394792,16,51.0,1,51.0,1,49.0,0,51.0,1
3744,max_effective,20,20,1,3,0.05,0.95,0.9379443079485492,18,53.0,0,52.0,0,50.0,0,55.0,1
3745,max_effective,20,20,1,3,0.05,0.95,0.9137605700656248,12,54.0,0,56.0,1,54.0,0,53.0,0
3746,max_effective,20,20,1,3,0.05,0.95,0.9451308568477326,56,58.0,0,58.0,0,60.0,1,60.0,1
3747,max_effective,20,20,1,3,0.05,0.95,0.9343783489972074,7,47.0,1,47.0,1,47.0,1,46.0,0
3748,max_effective,20,20,1,3,0.05,0.95,0.8562994395307901,11,41.0,1,41.0,1,41.0,1,41.0,1
3749,max_effective,20,20,1,3,0.05,0.95,0.9431802447070318,6,44.0,1,44.0,1,44.0,1,42.0,0
3750,max_effective,20,20,1,3,0.05,0.95,0.804024759022279,9,47.0,0,48.0,1,48.0,1,48.0,1
3751,max_effective,20,20,1,3,0.05,0.95,0.905117914367058,19,52.0,0,53.0,0,55.0,0,56.0,1
3752,max_effective,20,20,1,3,0.05,0.95,0.9453398846926712,47,53.0,0,54.0,0,58.0,1,58.0,1
3753,max_effective,20,20,1,3,0.05,0.95,0.9491800077209148,24,55.0,0,55.0,0,57.0,0,60.0,1
3754,max_effective,20,20,1,3,0.05,0.95,0.8698739205131798,25,46.0,0,48.0,0,51.0,0,52.0,1
3755,max_effective,20,20,1,3,0.05,0.95,0.9212233679942002,21,58.0,0,58.0,0,60.0,1,60.0,1
3756,max_effective,20,20,1,3,0.05,0.95,0.9372798853196772,17,51.0,0,53.0,0,57.0,0,58.0,1
3757,max_effective,20,20,1,3,0.05,0.95,0.9032394223356988,20,51.0,0,53.0,1,50.0,0,50.0,0
3758,max_effective,20,20,1,3,0.05,0.95,0.9391594186796608,8,48.0,1,48.0,1,47.0,0,47.0,0
3759,max_effective,20,20,1,3,0.05,0.95,0.9392731579089024,29,52.0,0,52.0,0,58.0,1,58.0,1
3760,max_effective,20,20,1,3,0.05,0.95,0.948418413144756,24,50.0,0,51.0,0,49.0,0,52.0,1
3761,max_effective,20,20,1,3,0.05,0.95,0.9394078391366368,57,51.0,0,54.0,0,57.0,0,59.0,1
3762,max_effective,20,20,1,3,0.05,0.95,0.9115251883317844,22,54.0,1,54.0,1,54.0,1,54.0,1
3763,max_effective,20,20,1,3,0.05,0.95,0.9109948612593944,22,46.0,0,49.0,0,52.0,0,53.0,1
3764,max_effective,20,20,1,3,0.05,0.95,0.9469348426976504,22,48.0,0,51.0,0,58.0,1,58.0,1
3765,max_effective,20,20,1,3,0.05,0.95,0.7756011128688567,23,48.0,0,49.0,1,49.0,1,48.0,0
3766,max_effective,20,20,1,3,0.05,0.95,0.9021639529511,13,51.0,1,51.0,1,51.0,1,49.0,0
3767,max_effective,20,20,1,3,0.05,0.95,0.8901974001407664,7,47.0,1,47.0,1,47.0,1,46.0,0
3768,max_effective,20,20,1,3,0.05,0.95,0.898627575117197,14,46.0,0,51.0,1,50.0,0,50.0,0
3769,max_effective,20,20,1,3,0.05,0.95,0.9366681380053998,16,49.0,0,56.0,0,57.0,1,55.0,0
3770,max_effective,20,20,1,3,0.05,0.95,0.9336641896610782,14,49.0,0,50.0,1,50.0,1,50.0,1
3771,max_effective,20,20,1,3,0.05,0.95,0.9402956863942497,29,57.0,0,57.0,0,57.0,0,60.0,1
3772,max_effective,20,20,1,3,0.05,0.95,0.9031559354155798,13,56.0,0,56.0,0,58.0,1,57.0,0
3773,max_effective,20,20,1,3,0.05,0.95,0.9382040703092592,10,44.0,1,44.0,1,44.0,1,43.0,0
3774,max_effective,20,20,1,3,0.05,0.95,0.91765790272575,8,47.0,0,48.0,1,48.0,1,48.0,1
3775,max_effective,20,20,1,3,0.05,0.95,0.923910195714862,41,57.0,0,57.0,0,58.0,0,60.0,1
3776,max_effective,20,20,1,3,0.05,0.95,0.9353903682725544,34,58.0,0,58.0,0,60.0,1,57.0,0
3777,max_effective,20,20,1,3,0.05,0.95,0.9444351044054,33,57.0,0,57.0,0,60.0,1,58.0,0
3778,max_effective,20,20,1,3,0.05,0.95,0.9210084792177284,24,49.0,0,51.0,0,56.0,1,54.0,0
3779,max_effective,20,20,1,3,0.05,0.95,0.9291378672959514,45,55.0,0,55.0,0,59.0,1,58.0,0
3780,max_effective,20,20,1,3,0.05,0.95,0.93328023427158,23,48.0,0,51.0,0,55.0,1,55.0,1
3781,max_effective,20,20,1,3,0.05,0.95,0.9318432004092396,32,50.0,0,52.0,0,57.0,1,55.0,0
3782,max_effective,20,20,1,3,0.05,0.95,0.865201114701462,18,47.0,0,47.0,0,49.0,1,47.0,0
3783,max_effective,20,20,1,3,0.05,0.95,0.9034166694043444,17,49.0,0,53.0,0,55.0,1,53.0,0
3784,max_effective,20,20,1,3,0.05,0.95,0.9237991093473176,13,53.0,0,52.0,0,51.0,0,56.0,1
3785,max_effective,20,20,1,3,0.05,0.95,0.8956460575401244,15,53.0,0,55.0,0,58.0,1,57.0,0
3786,max_effective,20,20,1,3,0.05,0.95,0.9498289704499272,9,38.0,1,38.0,1,38.0,1,38.0,1
3787,max_effective,20,20,1,3,0.05,0.95,0.9458412060217094,19,45.0,0,47.0,0,54.0,1,52.0,0
3788,max_effective,20,20,1,3,0.05,0.95,0.9120491680708976,35,48.0,0,51.0,0,56.0,1,55.0,0
3789,max_effective,20,20,1,3,0.05,0.95,0.9118053883941044,13,57.0,1,57.0,1,56.0,0,57.0,1
3790,max_effective,20,20,1,3,0.05,0.95,0.9388335327503244,17,47.0,0,52.0,0,54.0,1,52.0,0
3791,max_effective,20,20,1,3,0.05,0.95,0.8824627335116275,23,51.0,0,54.0,0,52.0,0,56.0,1
3792,max_effective,20,20,1,3,0.05,0.95,0.8960258876782735,22,56.0,0,56.0,0,59.0,1,58.0,0
3793,max_effective,20,20,1,3,0.05,0.95,0.9172737764848552,7,34.0,1,34.0,1,34.0,1,34.0,1
3794,max_effective,20,20,1,3,0.05,0.95,0.9469849418518508,37,54.0,0,55.0,0,59.0,1,59.0,1
3795,max_effective,20,20,1,3,0.05,0.95,0.9445894823529728,8,60.0,1,60.0,1,55.0,0,55.0,0
3796,max_effective,20,20,1,3,0.05,0.95,0.9214204626559278,36,55.0,0,54.0,0,57.0,1,56.0,0
3797,max_effective,20,20,1,3,0.05,0.95,0.8895808990371171,15,55.0,1,55.0,1,51.0,0,53.0,0
3798,max_effective,20,20,1,3,0.05,0.95,0.939071106870699,34,57.0,0,57.0,0,58.0,1,58.0,1
3799,max_effective,20,20,1,3,0.05,0.95,0.9359389649100976,13,53.0,0,57.0,1,55.0,0,53.0,0
3800,max_effective,20,20,1,3,0.05,0.95,0.9251436468489374,23,44.0,1,44.0,1,44.0,1,43.0,0
3801,max_effective,20,20,1,3,0.05,0.95,0.9457796310339392,41,48.0,0,48.0,0,52.0,1,50.0,0
3802,max_effective,20,20,1,3,0.05,0.95,0.9079417498814256,12,53.0,0,56.0,1,56.0,1,56.0,1
3803,max_effective,20,20,1,3,0.05,0.95,0.9000132651546924,26,48.0,0,51.0,0,54.0,0,56.0,1
3804,max_effective,20,20,1,3,0.05,0.95,0.9164026042888712,5,37.0,1,37.0,1,37.0,1,37.0,1
3805,max_effective,20,20,1,3,0.05,0.95,0.941938927592566,20,55.0,0,58.0,1,57.0,0,58.0,1
3806,max_effective,20,20,1,3,0.05,0.95,0.9033709787986272,15,45.0,0,46.0,0,50.0,1,50.0,1
3807,max_effective,20,20,1,3,0.05,0.95,0.9392959077568728,38,54.0,0,56.0,0,59.0,0,60.0,1
3808,max_effective,20,20,1,3,0.05,0.95,0.9295714864371394,24,51.0,0,53.0,0,59.0,1,57.0,0
3809,max_effective,20,20,1,3,0.05,0.95,0.7868793824546043,9,38.0,1,38.0,1,38.0,1,38.0,1
3810,max_effective,20,20,1,3,0.05,0.95,0.9132374491212936,11,52.0,0,54.0,1,51.0,0,50.0,0
3811,max_effective,20,20,1,3,0.05,0.95,0.9408726643534326,12,50.0,1,50.0,1,49.0,0,49.0,0
3812,max_effective,20,20,1,3,0.05,0.95,0.940654366231213,27,53.0,0,54.0,0,60.0,1,59.0,0
3813,max_effective,20,20,1,3,0.05,0.95,0.92330897546108,18,57.0,0,59.0,1,57.0,0,56.0,0
3814,max_effective,20,20,1,3,0.05,0.95,0.9149086543789958,9,54.0,1,54.0,1,50.0,0,54.0,1
3815,max_effective,20,20,1,3,0.05,0.95,0.9375229644787916,30,53.0,0,54.0,1,53.0,0,54.0,1
3816,max_effective,20,20,1,3,0.05,0.95,0.8702736770860008,8,45.0,1,45.0,1,45.0,1,45.0,1
3817,max_effective,20,20,1,3,0.05,0.95,0.9393396884413102,16,51.0,0,53.0,0,57.0,1,54.0,0
3818,max_effective,20,20,1,3,0.05,0.95,0.9155787720500956,7,53.0,1,52.0,0,51.0,0,50.0,0
3819,max_effective,20,20,1,3,0.05,0.95,0.8980020241574499,12,52.0,0,54.0,1,52.0,0,53.0,0
3820,max_effective,20,20,1,3,0.05,0.95,0.9397557491940748,26,58.0,1,58.0,1,58.0,1,56.0,0
3821,max_effective,20,20,1,3,0.05,0.95,0.9192390350510928,10,40.0,1,40.0,1,40.0,1,40.0,1
3822,max_effective,20,20,1,3,0.05,0.95,0.9066143010186511,6,41.0,1,41.0,1,41.0,1,41.0,1
3823,max_effective,20,20,1,3,0.05,0.95,0.9365470243128572,14,54.0,1,53.0,0,54.0,1,52.0,0
3824,max_effective,20,20,1,3,0.05,0.95,0.9022152342247524,18,55.0,0,55.0,0,55.0,0,57.0,1
3825,max_effective,20,20,1,3,0.05,0.95,0.9240807506778131,9,44.0,1,44.0,1,44.0,1,44.0,1
3826,max_effective,20,20,1,3,0.05,0.95,0.8825154662010622,34,53.0,0,54.0,0,55.0,1,55.0,1
3827,max_effective,20,20,1,3,0.05,0.95,0.9186064526163767,13,45.0,0,46.0,0,50.0,1,49.0,0
3828,max_effective,20,20,1,3,0.05,0.95,0.8689045952069312,7,39.0,1,39.0,1,39.0,1,39.0,1
3829,max_effective,20,20,1,3,0.05,0.95,0.899181510835365,12,52.0,0,54.0,1,54.0,1,53.0,0
3830,max_effective,20,20,1,3,0.05,0.95,0.9495316655564424,17,55.0,0,55.0,0,59.0,0,60.0,1
3831,max_effective,20,20,1,3,0.05,0.95,0.9488090954015403,31,51.0,0,53.0,0,56.0,1,55.0,0
3832,max_effective,20,20,1,3,0.05,0.95,0.8952993066649066,14,53.0,0,55.0,0,57.0,0,58.0,1
3833,max_effective,20,20,1,3,0.05,0.95,0.9407088637895968,34,52.0,0,53.0,0,56.0,1,55.0,0
3834,max_effective,20,20,1,3,0.05,0.95,0.9446989485757502,20,56.0,0,56.0,0,58.0,1,58.0,1
3835,max_effective,20,20,1,3,0.05,0.95,0.9277674839793236,12,57.0,0,57.0,0,57.0,0,58.0,1
3836,max_effective,20,20,1,3,0.05,0.95,0.9211117876532218,12,44.0,1,44.0,1,44.0,1,44.0,1
3837,max_effective,20,20,1,3,0.05,0.95,0.8591912985646497,12,46.0,1,46.0,1,46.0,1,46.0,1
3838,max_effective,20,20,1,3,0.05,0.95,0.9317507083644202,14,50.0,0,52.0,0,51.0,0,56.0,1
3839,max_effective,20,20,1,3,0.05,0.95,0.9177575187830728,45,57.0,0,57.0,0,60.0,1,60.0,1
3840,max_effective,20,20,1,3,0.05,0.95,0.9478882821773732,72,53.0,0,56.0,0,57.0,1,56.0,0
3841,max_effective,20,20,1,3,0.05,0.95,0.8731892846157211,13,56.0,0,56.0,0,57.0,1,55.0,0
3842,max_effective,20,20,1,3,0.05,0.95,0.9199024866402212,8,37.0,1,37.0,1,37.0,1,37.0,1
3843,max_effective,20,20,1,3,0.05,0.95,0.8617238091413228,6,41.0,1,41.0,1,40.0,0,41.0,1
3844,max_effective,20,20,1,3,0.05,0.95,0.9329541441515574,16,50.0,0,53.0,0,57.0,1,57.0,1
3845,max_effective,20,20,1,3,0.05,0.95,0.8853334844964682,10,49.0,1,49.0,1,48.0,0,47.0,0
3846,max_effective,20,20,1,3,0.05,0.95,0.9310905494965928,17,51.0,0,51.0,0,54.0,0,57.0,1
3847,max_effective,20,20,1,3,0.05,0.95,0.9209187402881848,9,43.0,0,44.0,1,44.0,1,44.0,1
3848,max_effective,20,20,1,3,0.05,0.95,0.8598378209786928,4,32.0,1,32.0,1,32.0,1,32.0,1
3849,max_effective,20,20,1,3,0.05,0.95,0.942630955386516,27,47.0,0,49.0,0,53.0,1,51.0,0
3850,max_effective,20,20,1,3,0.05,0.95,0.8970204675103476,6,45.0,1,45.0,1,45.0,1,45.0,1
3851,max_effective,20,20,1,3,0.05,0.95,0.8819722804883634,15,52.0,0,55.0,0,56.0,1,56.0,1
3852,max_effective,20,20,1,3,0.05,0.95,0.8933387558864823,8,45.0,1,45.0,1,44.0,0,45.0,1
3853,max_effective,20,20,1,3,0.05,0.95,0.8834591034030818,47,51.0,0,53.0,0,58.0,1,57.0,0
3854,max_effective,20,20,1,3,0.05,0.95,0.9458588060107452,19,54.0,0,55.0,0,56.0,0,57.0,1
3855,max_effective,20,20,1,3,0.05,0.95,0.9429654943678162,20,53.0,0,54.0,0,55.0,1,54.0,0
3856,max_effective,20,20,1,3,0.05,0.95,0.9265653518251928,32,55.0,0,56.0,0,57.0,0,60.0,1
3857,max_effective,20,20,1,3,0.05,0.95,0.8965278315706439,12,51.0,0,53.0,0,54.0,1,53.0,0
3858,max_effective,20,20,1,3,0.05,0.95,0.9481993115237548,12,54.0,0,54.0,0,55.0,1,54.0,0
3859,max_effective,20,20,1,3,0.05,0.95,0.9418944795164642,18,46.0,1,46.0,1,45.0,0,45.0,0
3860,max_effective,20,20,1,3,0.05,0.95,0.9499268944543144,53,56.0,0,59.0,0,60.0,1,58.0,0
3861,max_effective,20,20,1,3,0.05,0.95,0.9011465858756172,40,57.0,0,58.0,0,60.0,1,60.0,1
3862,max_effective,20,20,1,3,0.05,0.95,0.9266914320345072,21,56.0,0,57.0,1,55.0,0,56.0,0
3863,max_effective,20,20,1,3,0.05,0.95,0.8591948432044321,10,49.0,1,48.0,0,47.0,0,48.0,0
3864,max_effective,20,20,1,3,0.05,0.95,0.8350894590033423,7,34.0,1,34.0,1,34.0,1,34.0,1
3865,max_effective,20,20,1,3,0.05,0.95,0.8725413909189609,13,53.0,0,54.0,0,55.0,1,55.0,1
3866,max_effective,20,20,1,3,0.05,0.95,0.8542195081989592,13,56.0,0,57.0,0,58.0,0,59.0,1
3867,max_effective,20,20,1,3,0.05,0.95,0.8948189507966255,21,58.0,0,58.0,0,59.0,1,57.0,0
3868,max_effective,20,20,1,3,0.05,0.95,0.949292495270368,10,52.0,0,52.0,0,50.0,0,53.0,1
3869,max_effective,20,20,1,3,0.05,0.95,0.917375811125558,15,51.0,0,51.0,0,51.0,0,53.0,1
3870,max_effective,20,20,1,3,0.05,0.95,0.9181602720343126,12,46.0,0,47.0,0,48.0,1,48.0,1
3871,max_effective,20,20,1,3,0.05,0.95,0.92423033721328,13,55.0,0,55.0,0,56.0,0,58.0,1
3872,max_effective,20,20,1,3,0.05,0.95,0.9454179470968352,25,52.0,0,52.0,0,56.0,1,53.0,0
3873,max_effective,20,20,1,3,0.05,0.95,0.8477256197096892,8,45.0,1,45.0,1,45.0,1,45.0,1
3874,max_effective,20,20,1,3,0.05,0.95,0.907102646014338,16,46.0,0,51.0,1,51.0,1,49.0,0
3875,max_effective,20,20,1,3,0.05,0.95,0.9253152023507224,30,54.0,0,54.0,0,57.0,1,56.0,0
3876,max_effective,20,20,1,3,0.05,0.95,0.8308808783345369,21,47.0,0,48.0,0,52.0,0,54.0,1
3877,max_effective,20,20,1,3,0.05,0.95,0.8975903766641137,7,41.0,1,41.0,1,41.0,1,41.0,1
3878,max_effective,20,20,1,3,0.05,0.95,0.9241561239811252,11,54.0,0,57.0,1,55.0,0,54.0,0
3879,max_effective,20,20,1,3,0.05,0.95,0.946230668186555,12,52.0,0,52.0,0,56.0,1,55.0,0
3880,max_effective,20,20,1,3,0.05,0.95,0.8894442828762198,16,51.0,0,52.0,0,58.0,1,57.0,0
3881,max_effective,20,20,1,3,0.05,0.95,0.9412857397300106,8,51.0,1,51.0,1,47.0,0,50.0,0
3882,max_effective,20,20,1,3,0.05,0.95,0.8401833981983553,13,46.0,0,47.0,0,48.0,1,48.0,1
3883,max_effective,20,20,1,3,0.05,0.95,0.9439135558509012,19,50.0,0,52.0,1,51.0,0,51.0,0
3884,max_effective,20,20,1,3,0.05,0.95,0.8992408639203596,11,47.0,1,47.0,1,47.0,1,47.0,1
3885,max_effective,20,20,1,3,0.05,0.95,0.93186234841019,16,56.0,0,57.0,1,55.0,0,57.0,1
3886,max_effective,20,20,1,3,0.05,0.95,0.9338778132386956,32,53.0,0,54.0,0,54.0,0,55.0,1
3887,max_effective,20,20,1,3,0.05,0.95,0.9043086213542048,24,59.0,0,59.0,0,59.0,0,60.0,1
3888,max_effective,20,20,1,3,0.05,0.95,0.9148372031495008,18,50.0,1,47.0,0,43.0,0,48.0,0
3889,max_effective,20,20,1,3,0.05,0.95,0.892521810694448,20,49.0,1,49.0,1,49.0,1,49.0,1
3890,max_effective,20,20,1,3,0.05,0.95,0.8608538541504844,20,51.0,0,54.0,0,56.0,1,55.0,0
3891,max_effective,20,20,1,3,0.05,0.95,0.920230437436965,10,44.0,1,44.0,1,44.0,1,44.0,1
3892,max_effective,20,20,1,3,0.05,0.95,0.9025154300477868,11,56.0,0,56.0,0,54.0,0,58.0,1
3893,max_effective,20,20,1,3,0.05,0.95,0.9262715859451796,12,56.0,0,56.0,0,57.0,0,60.0,1
3894,max_effective,20,20,1,3,0.05,0.95,0.9342488887663546,18,57.0,0,58.0,1,58.0,1,58.0,1
3895,max_effective,20,20,1,3,0.05,0.95,0.92080808881746,10,44.0,1,44.0,1,43.0,0,44.0,1
3896,max_effective,20,20,1,3,0.05,0.95,0.9182117584961944,39,57.0,0,57.0,0,58.0,0,60.0,1
3897,max_effective,20,20,1,3,0.05,0.95,0.8949539724672252,5,36.0,1,36.0,1,36.0,1,36.0,1
3898,max_effective,20,20,1,3,0.05,0.95,0.9367884825436285,12,58.0,1,58.0,1,57.0,0,58.0,1
3899,max_effective,20,20,1,3,0.05,0.95,0.9474055310870796,43,54.0,0,54.0,0,55.0,1,53.0,0
3900,max_effective,20,20,1,3,0.05,0.95,0.8811060373962137,20,54.0,0,54.0,0,57.0,1,57.0,1
3901,max_effective,20,20,1,3,0.05,0.95,0.9125609311608952,23,59.0,1,59.0,1,57.0,0,58.0,0
3902,max_effective,20,20,1,3,0.05,0.95,0.9129739160147946,19,53.0,0,56.0,0,58.0,1,55.0,0
3903,max_effective,20,20,1,3,0.05,0.95,0.917574231981838,17,51.0,0,52.0,0,53.0,1,52.0,0
3904,max_effective,20,20,1,3,0.05,0.95,0.8575053912259898,21,52.0,0,53.0,0,56.0,1,54.0,0
3905,max_effective,20,20,1,3,0.05,0.95,0.9371181236737338,7,45.0,1,45.0,1,43.0,0,45.0,1
3906,max_effective,20,20,1,3,0.05,0.95,0.9487561953965874,26,55.0,0,57.0,0,59.0,1,58.0,0
3907,max_effective,20,20,1,3,0.05,0.95,0.941327880383418,46,56.0,0,58.0,0,59.0,1,57.0,0
3908,max_effective,20,20,1,3,0.05,0.95,0.8380732048437486,6,34.0,1,34.0,1,34.0,1,34.0,1
3909,max_effective,20,20,1,3,0.05,0.95,0.9179156702235418,28,45.0,0,53.0,0,55.0,1,54.0,0
3910,max_effective,20,20,1,3,0.05,0.95,0.8878361775323129,11,49.0,0,51.0,0,52.0,1,49.0,0
3911,max_effective,20,20,1,3,0.05,0.95,0.853558144223207,4,36.0,1,36.0,1,36.0,1,36.0,1
3912,max_effective,20,20,1,3,0.05,0.95,0.8426334751523011,6,40.0,1,40.0,1,40.0,1,40.0,1
3913,max_effective,20,20,1,3,0.05,0.95,0.9488919845213016,69,53.0,0,54.0,0,55.0,1,54.0,0
3914,max_effective,20,20,1,3,0.05,0.95,0.9483405405289368,57,54.0,0,57.0,0,60.0,1,60.0,1
3915,max_effective,20,20,1,3,0.05,0.95,0.909114670344014,11,50.0,0,53.0,0,54.0,1,52.0,0
3916,max_effective,20,20,1,3,0.05,0.95,0.8926671386263306,7,50.0,0,51.0,1,50.0,0,49.0,0
3917,max_effective,20,20,1,3,0.05,0.95,0.9003538486237107,34,56.0,0,57.0,0,59.0,1,59.0,1
3918,max_effective,20,20,1,3,0.05,0.95,0.8876120593588461,20,52.0,0,52.0,0,55.0,0,56.0,1
3919,max_effective,20,20,1,3,0.05,0.95,0.941054860215615,16,51.0,0,54.0,1,54.0,1,54.0,1
3920,max_effective,20,20,1,3,0.05,0.95,0.935199414669046,14,54.0,0,55.0,0,55.0,0,56.0,1
3921,max_effective,20,20,1,3,0.05,0.95,0.9432215540800084,14,55.0,0,58.0,0,60.0,1,59.0,0
3922,max_effective,20,20,1,3,0.05,0.95,0.9042349677522422,6,33.0,1,33.0,1,33.0,1,33.0,1
3923,max_effective,20,20,1,3,0.05,0.95,0.9482167424320456,39,55.0,0,57.0,0,60.0,1,59.0,0
3924,max_effective,20,20,1,3,0.05,0.95,0.9376039920997964,23,60.0,1,60.0,1,60.0,1,59.0,0
3925,max_effective,20,20,1,3,0.05,0.95,0.859671939901664,22,49.0,0,51.0,0,53.0,0,56.0,1
3926,max_effective,20,20,1,3,0.05,0.95,0.9313501469286808,14,46.0,0,50.0,0,49.0,0,53.0,1
3927,max_effective,20,20,1,3,0.05,0.95,0.9041351760456834,7,44.0,1,44.0,1,44.0,1,44.0,1
3928,max_effective,20,20,1,3,0.05,0.95,0.8519372915051716,12,55.0,0,55.0,0,56.0,1,53.0,0
3929,max_effective,20,20,1,3,0.05,0.95,0.8217038987637764,6,37.0,1,37.0,1,37.0,1,37.0,1
3930,max_effective,20,20,1,3,0.05,0.95,0.933231600753938,23,59.0,0,60.0,1,60.0,1,59.0,0
3931,max_effective,20,20,1,3,0.05,0.95,0.932116868489326,11,54.0,0,54.0,0,55.0,1,55.0,1
3932,max_effective,20,20,1,3,0.05,0.95,0.9059441540686548,30,50.0,0,51.0,1,49.0,0,47.0,0
3933,max_effective,20,20,1,3,0.05,0.95,0.9006670359341282,15,51.0,0,52.0,0,56.0,1,55.0,0
3934,max_effective,20,20,1,3,0.05,0.95,0.8672016454084898,11,41.0,1,41.0,1,41.0,1,41.0,1
3935,max_effective,20,20,1,3,0.05,0.95,0.9316120724223578,21,51.0,0,54.0,0,53.0,0,58.0,1
3936,max_effective,20,20,1,3,0.05,0.95,0.8849497819728926,46,48.0,0,49.0,0,51.0,0,52.0,1
3937,max_effective,20,20,1,3,0.05,0.95,0.9384368590326476,8,41.0,1,41.0,1,41.0,1,41.0,1
3938,max_effective,20,20,1,3,0.05,0.95,0.9328475284630298,11,52.0,0,53.0,0,51.0,0,54.0,1
3939,max_effective,20,20,1,3,0.05,0.95,0.9125419952129912,9,42.0,1,42.0,1,42.0,1,42.0,1
3940,max_effective,20,20,1,3,0.05,0.95,0.9156538011376052,9,50.0,0,51.0,1,51.0,1,49.0,0
3941,max_effective,20,20,1,3,0.05,0.95,0.9317268431501762,26,55.0,0,55.0,0,58.0,1,57.0,0
3942,max_effective,20,20,1,3,0.05,0.95,0.8936685206701714,7,44.0,1,44.0,1,44.0,1,44.0,1
3943,max_effective,20,20,1,3,0.05,0.95,0.9383117976843276,12,48.0,0,51.0,0,52.0,1,52.0,1
3944,max_effective,20,20,1,3,0.05,0.95,0.8674471176193078,11,40.0,1,40.0,1,40.0,1,40.0,1
3945,max_effective,20,20,1,3,0.05,0.95,0.9357674862614748,30,56.0,0,57.0,0,58.0,1,57.0,0
3946,max_effective,20,20,1,3,0.05,0.95,0.9167022474292216,37,56.0,1,56.0,1,54.0,0,54.0,0
3947,max_effective,20,20,1,3,0.05,0.95,0.8778174602050639,5,37.0,1,37.0,1,37.0,1,37.0,1
3948,max_effective,20,20,1,3,0.05,0.95,0.8866169990475691,16,49.0,1,48.0,0,47.0,0,48.0,0
3949,max_effective,20,20,1,3,0.05,0.95,0.9323054786332272,27,54.0,0,55.0,0,58.0,1,56.0,0
3950,max_effective,20,20,1,3,0.05,0.95,0.9283554964276498,18,57.0,0,57.0,0,60.0,1,59.0,0
3951,max_effective,20,20,1,3,0.05,0.95,0.9443669172198078,33,50.0,0,50.0,0,56.0,0,57.0,1
3952,max_effective,20,20,1,3,0.05,0.95,0.9430631125498316,9,47.0,1,47.0,1,47.0,1,46.0,0
3953,max_effective,20,20,1,3,0.05,0.95,0.8930231434251399,20,50.0,0,51.0,0,52.0,1,52.0,1
3954,max_effective,20,20,1,3,0.05,0.95,0.8725934867850343,3,30.0,1,30.0,1,30.0,1,30.0,1
3955,max_effective,20,20,1,3,0.05,0.95,0.8673774394264567,8,36.0,1,36.0,1,36.0,1,36.0,1
3956,max_effective,20,20,1,3,0.05,0.95,0.8098172340139248,19,51.0,0,51.0,0,53.0,0,54.0,1
3957,max_effective,20,20,1,3,0.05,0.95,0.9257927243987312,14,54.0,0,56.0,0,58.0,0,59.0,1
3958,max_effective,20,20,1,3,0.05,0.95,0.9205951311431,16,51.0,0,54.0,0,52.0,0,57.0,1
3959,max_effective,20,20,1,3,0.05,0.95,0.9424389580039804,5,37.0,1,37.0,1,37.0,1,36.0,0
3960,max_effective,20,20,1,3,0.05,0.95,0.911991211650578,10,54.0,0,55.0,0,56.0,1,55.0,0
3961,max_effective,20,20,1,3,0.05,0.95,0.9384634924406644,9,42.0,1,42.0,1,42.0,1,42.0,1
3962,max_effective,20,20,1,3,0.05,0.95,0.7754720120790081,14,53.0,0,53.0,0,55.0,1,54.0,0
3963,max_effective,20,20,1,3,0.05,0.95,0.8873443600605656,21,49.0,1,49.0,1,49.0,1,49.0,1
3964,max_effective,20,20,1,3,0.05,0.95,0.9476110974248416,53,52.0,0,52.0,0,56.0,1,56.0,1
3965,max_effective,20,20,1,3,0.05,0.95,0.8382789255719073,7,46.0,1,46.0,1,46.0,1,46.0,1
3966,max_effective,20,20,1,3,0.05,0.95,0.9031086047331384,11,48.0,0,49.0,1,49.0,1,49.0,1
3967,max_effective,20,20,1,3,0.05,0.95,0.944212411145714,50,50.0,0,54.0,0,57.0,0,58.0,1
3968,max_effective,20,20,1,3,0.05,0.95,0.9480504128949132,19,53.0,0,53.0,0,53.0,0,55.0,1
3969,max_effective,20,20,1,3,0.05,0.95,0.904597335828973,58,53.0,0,54.0,0,56.0,0,58.0,1
3970,max_effective,20,20,1,3,0.05,0.95,0.9419224227893872,19,50.0,0,55.0,0,58.0,1,57.0,0
3971,max_effective,20,20,1,3,0.05,0.95,0.8329478517354579,6,36.0,1,36.0,1,36.0,1,36.0,1
3972,max_effective,20,20,1,3,0.05,0.95,0.9447966391893118,6,30.0,1,30.0,1,30.0,1,30.0,1
3973,max_effective,20,20,1,3,0.05,0.95,0.9435146309642676,25,56.0,0,58.0,0,60.0,1,57.0,0
3974,max_effective,20,20,1,3,0.05,0.95,0.9026782195126678,6,38.0,1,38.0,1,38.0,1,38.0,1
3975,max_effective,20,20,1,3,0.05,0.95,0.93297253463781,23,52.0,0,52.0,0,54.0,0,57.0,1
3976,max_effective,20,20,1,3,0.05,0.95,0.842235029609475,14,48.0,0,52.0,0,53.0,1,53.0,1
3977,max_effective,20,20,1,3,0.05,0.95,0.9432862228281648,17,54.0,0,56.0,0,57.0,0,59.0,1
3978,max_effective,20,20,1,3,0.05,0.95,0.9251684889536494,3,30.0,1,30.0,1,30.0,1,30.0,1
3979,max_effective,20,20,1,3,0.05,0.95,0.9484777804153586,40,54.0,0,58.0,0,59.0,1,59.0,1
3980,max_effective,20,20,1,3,0.05,0.95,0.8602777649336557,22,53.0,0,54.0,0,55.0,1,54.0,0
3981,max_effective,20,20,1,3,0.05,0.95,0.8010529488773763,8,51.0,1,51.0,1,51.0,1,51.0,1
3982,max_effective,20,20,1,3,0.05,0.95,0.9439103493593493,34,53.0,0,57.0,0,58.0,0,59.0,1
3983,max_effective,20,20,1,3,0.05,0.95,0.916808915135752,10,48.0,0,49.0,1,47.0,0,45.0,0
3984,max_effective,20,20,1,3,0.05,0.95,0.8359127676936622,12,48.0,0,50.0,0,50.0,0,51.0,1
3985,max_effective,20,20,1,3,0.05,0.95,0.8525771127088889,11,52.0,0,54.0,1,54.0,1,52.0,0
3986,max_effective,20,20,1,3,0.05,0.95,0.8748958732626361,8,38.0,1,38.0,1,38.0,1,38.0,1
3987,max_effective,20,20,1,3,0.05,0.95,0.9156444803872772,26,51.0,0,51.0,0,54.0,1,54.0,1
3988,max_effective,20,20,1,3,0.05,0.95,0.92937742161438,22,53.0,1,53.0,1,53.0,1,53.0,1
3989,max_effective,20,20,1,3,0.05,0.95,0.8811193778981801,17,56.0,1,56.0,1,56.0,1,55.0,0
3990,max_effective,20,20,1,3,0.05,0.95,0.9412161189452604,17,51.0,0,52.0,0,55.0,0,58.0,1
3991,max_effective,20,20,1,3,0.05,0.95,0.9098452884012844,30,50.0,0,52.0,0,56.0,1,56.0,1
3992,max_effective,20,20,1,3,0.05,0.95,0.9472249613536408,18,55.0,0,56.0,0,60.0,1,60.0,1
3993,max_effective,20,20,1,3,0.05,0.95,0.922601078022136,17,55.0,0,56.0,1,56.0,1,56.0,1
3994,max_effective,20,20,1,3,0.05,0.95,0.947154410718978,18,54.0,0,57.0,0,60.0,1,60.0,1
3995,max_effective,20,20,1,3,0.05,0.95,0.8519280855830965,5,37.0,1,37.0,1,37.0,1,37.0,1
3996,max_effective,20,20,1,3,0.05,0.95,0.9388070639159236,56,56.0,0,56.0,0,58.0,1,58.0,1
3997,max_effective,20,20,1,3,0.05,0.95,0.90202578684145,18,52.0,0,53.0,0,53.0,0,54.0,1
3998,max_effective,20,20,1,3,0.05,0.95,0.8779552912533721,14,43.0,0,44.0,0,46.0,1,46.0,1
3999,max_effective,20,20,1,3,0.05,0.95,0.9239953553551888,13,44.0,1,44.0,1,44.0,1,44.0,1
4000,max_effective,20,20,1,3,0.05,0.95,0.8932559358005921,13,58.0,0,58.0,0,57.0,0,59.0,1
4001,max_effective,20,20,1,3,0.05,0.95,0.9499067288045152,30,55.0,0,56.0,0,56.0,0,57.0,1
4002,max_effective,20,20,1,3,0.05,0.95,0.9198649213993784,30,53.0,0,54.0,0,57.0,0,58.0,1
4003,max_effective,20,20,1,3,0.05,0.95,0.8851647125138601,11,44.0,0,46.0,0,46.0,0,47.0,1
4004,max_effective,20,20,1,3,0.05,0.95,0.9472958777417444,30,53.0,0,53.0,0,58.0,0,60.0,1
4005,max_effective,20,20,1,3,0.05,0.95,0.9375343973191972,25,53.0,0,55.0,0,57.0,0,58.0,1
4006,max_effective,20,20,1,3,0.05,0.95,0.9483009998913772,9,58.0,0,58.0,0,58.0,0,59.0,1
4007,max_effective,20,20,1,3,0.05,0.95,0.9383496745394412,16,54.0,0,56.0,0,57.0,1,55.0,0
4008,max_effective,20,20,1,3,0.05,0.95,0.9467401728225942,10,48.0,1,47.0,0,46.0,0,48.0,1
4009,max_effective,20,20,1,3,0.05,0.95,0.9167973568899456,7,41.0,1,41.0,1,41.0,1,41.0,1
4010,max_effective,20,20,1,3,0.05,0.95,0.9277891148709974,52,54.0,0,56.0,0,59.0,1,59.0,1
4011,max_effective,20,20,1,3,0.05,0.95,0.8879643153830856,13,55.0,0,56.0,0,59.0,0,60.0,1
4012,max_effective,20,20,1,3,0.05,0.95,0.9432433755712224,24,58.0,0,59.0,0,60.0,1,60.0,1
4013,max_effective,20,20,1,3,0.05,0.95,0.9309804074327228,20,51.0,0,55.0,1,55.0,1,54.0,0
4014,max_effective,20,20,1,3,0.05,0.95,0.9374465769969657,25,45.0,0,49.0,0,57.0,0,59.0,1
4015,max_effective,20,20,1,3,0.05,0.95,0.9192745229642214,11,43.0,1,43.0,1,43.0,1,43.0,1
4016,max_effective,20,20,1,3,0.05,0.95,0.9213870772170368,21,48.0,0,48.0,0,48.0,0,52.0,1
4017,max_effective,20,20,1,3,0.05,0.95,0.930461537123405,16,52.0,0,54.0,0,52.0,0,55.0,1
4018,max_effective,20,20,1,3,0.05,0.95,0.874862070274474,20,46.0,0,50.0,0,51.0,0,52.0,1
4019,max_effective,20,20,1,3,0.05,0.95,0.9469370371003094,11,44.0,0,44.0,0,45.0,0,47.0,1
4020,max_effective,20,20,1,3,0.05,0.95,0.8591221214760925,5,31.0,1,31.0,1,31.0,1,31.0,1
4021,max_effective,20,20,1,3,0.05,0.95,0.8211784191114394,7,47.0,1,47.0,1,47.0,1,47.0,1
4022,max_effective,20,20,1,3,0.05,0.95,0.8910424694086615,26,52.0,0,53.0,1,53.0,1,53.0,1
4023,max_effective,20,20,1,3,0.05,0.95,0.9067645593461434,26,49.0,0,51.0,0,55.0,1,55.0,1
4024,max_effective,20,20,1,3,0.05,0.95,0.9238078122366222,28,52.0,0,54.0,0,56.0,1,56.0,1
4025,max_effective,20,20,1,3,0.05,0.95,0.9260307015433852,12,57.0,1,57.0,1,57.0,1,55.0,0
4026,max_effective,20,20,1,3,0.05,0.95,0.9430280837884302,15,54.0,0,57.0,0,58.0,1,58.0,1
4027,max_effective,20,20,1,3,0.05,0.95,0.8629589432745967,12,54.0,0,54.0,0,54.0,0,55.0,1
4028,max_effective,20,20,1,3,0.05,0.95,0.8951656860996359,22,51.0,0,54.0,1,53.0,0,52.0,0
4029,max_effective,20,20,1,3,0.05,0.95,0.9445648471324966,9,51.0,0,52.0,0,53.0,1,51.0,0
4030,max_effective,20,20,1,3,0.05,0.95,0.9072362189035704,38,53.0,0,53.0,0,57.0,1,55.0,0
4031,max_effective,20,20,1,3,0.05,0.95,0.7726317611405489,7,42.0,1,42.0,1,42.0,1,42.0,1
4032,max_effective,20,20,1,3,0.05,0.95,0.927054381055951,24,55.0,0,55.0,0,58.0,0,59.0,1
4033,max_effective,20,20,1,3,0.05,0.95,0.945704402862924,29,47.0,0,48.0,0,53.0,0,57.0,1
4034,max_effective,20,20,1,3,0.05,0.95,0.908647062569131,15,52.0,0,52.0,0,54.0,0,56.0,1
4035,max_effective,20,20,1,3,0.05,0.95,0.9474528416679838,22,51.0,0,53.0,1,51.0,0,50.0,0
4036,max_effective,20,20,1,3,0.05,0.95,0.9264851328487658,3,27.0,1,27.0,1,27.0,1,27.0,1
4037,max_effective,20,20,1,3,0.05,0.95,0.9340663393978308,9,46.0,1,45.0,0,44.0,0,45.0,0
4038,max_effective,20,20,1,3,0.05,0.95,0.8913538117786514,19,51.0,0,52.0,0,54.0,0,55.0,1
4039,max_effective,20,20,1,3,0.05,0.95,0.917850477933114,9,47.0,0,48.0,0,49.0,1,48.0,0
4040,max_effective,20,20,1,3,0.05,0.95,0.8728984075697428,17,45.0,0,48.0,0,52.0,0,54.0,1
4041,max_effective,20,20,1,3,0.05,0.95,0.941506867136763,13,54.0,0,56.0,0,57.0,1,57.0,1
4042,max_effective,20,20,1,3,0.05,0.95,0.8920447167601647,3,30.0,1,30.0,1,30.0,1,30.0,1
4043,max_effective,20,20,1,3,0.05,0.95,0.8648964214256397,22,54.0,0,55.0,0,56.0,1,54.0,0
4044,max_effective,20,20,1,3,0.05,0.95,0.9466659183049452,155,45.0,0,49.0,0,56.0,1,56.0,1
4045,max_effective,20,20,1,3,0.05,0.95,0.8860191974090701,9,45.0,1,45.0,1,45.0,1,45.0,1
4046,max_effective,20,20,1,3,0.05,0.95,0.8996232526538473,9,50.0,1,50.0,1,48.0,0,50.0,1
4047,max_effective,20,20,1,3,0.05,0.95,0.9311209329481276,21,52.0,0,54.0,0,58.0,1,56.0,0
4048,max_effective,20,20,1,3,0.05,0.95,0.8962090643275045,17,58.0,0,60.0,1,54.0,0,59.0,0
4049,max_effective,20,20,1,3,0.05,0.95,0.9393796456353428,60,60.0,1,60.0,1,60.0,1,60.0,1
4050,max_effective,20,20,1,3,0.05,0.95,0.9269776499407968,8,56.0,1,56.0,1,52.0,0,53.0,0
4051,max_effective,20,20,1,3,0.05,0.95,0.905222311925009,27,52.0,0,52.0,0,59.0,0,60.0,1
4052,max_effective,20,20,1,3,0.05,0.95,0.9182685732725422,13,45.0,0,47.0,0,49.0,1,48.0,0
4053,max_effective,20,20,1,3,0.05,0.95,0.8696866337770868,8,44.0,1,44.0,1,44.0,1,44.0,1
4054,max_effective,20,20,1,3,0.05,0.95,0.8360111826199479,30,48.0,0,50.0,0,56.0,1,55.0,0
4055,max_effective,20,20,1,3,0.05,0.95,0.9034392986460238,9,49.0,1,49.0,1,49.0,1,49.0,1
4056,max_effective,20,20,1,3,0.05,0.95,0.949123186930318,72,55.0,0,56.0,0,60.0,1,59.0,0
4057,max_effective,20,20,1,3,0.05,0.95,0.9017161339247648,7,50.0,1,49.0,0,48.0,0,47.0,0
4058,max_effective,20,20,1,3,0.05,0.95,0.902549143166619,12,51.0,0,51.0,0,55.0,1,54.0,0
4059,max_effective,20,20,1,3,0.05,0.95,0.930986130083132,16,54.0,0,55.0,0,56.0,0,58.0,1
4060,max_effective,20,20,1,3,0.05,0.95,0.8811593918547268,10,55.0,0,56.0,1,54.0,0,55.0,0
4061,max_effective,20,20,1,3,0.05,0.95,0.9356815909145566,37,52.0,0,55.0,0,58.0,0,60.0,1
4062,max_effective,20,20,1,3,0.05,0.95,0.8444109868439984,15,49.0,0,51.0,0,51.0,0,56.0,1
4063,max_effective,20,20,1,3,0.05,0.95,0.9241281280899748,57,46.0,0,47.0,0,54.0,0,55.0,1
4064,max_effective,20,20,1,3,0.05,0.95,0.9385661921567796,23,55.0,1,55.0,1,52.0,0,50.0,0
4065,max_effective,20,20,1,3,0.05,0.95,0.6858074695578323,7,35.0,1,35.0,1,35.0,1,35.0,1
4066,max_effective,20,20,1,3,0.05,0.95,0.8179696980042725,8,38.0,1,38.0,1,38.0,1,38.0,1
4067,max_effective,20,20,1,3,0.05,0.95,0.9354916410787576,13,49.0,1,47.0,0,49.0,1,48.0,0
4068,max_effective,20,20,1,3,0.05,0.95,0.8855974037647839,11,51.0,0,52.0,1,52.0,1,52.0,1
4069,max_effective,20,20,1,3,0.05,0.95,0.8636019747560102,8,51.0,1,51.0,1,51.0,1,51.0,1
4070,max_effective,20,20,1,3,0.05,0.95,0.7877607178549879,14,53.0,0,54.0,1,54.0,1,54.0,1
4071,max_effective,20,20,1,3,0.05,0.95,0.8836931371107026,14,42.0,1,42.0,1,42.0,1,42.0,1
4072,max_effective,20,20,1,3,0.05,0.95,0.8871145352691573,8,53.0,1,53.0,1,50.0,0,53.0,1
4073,max_effective,20,20,1,3,0.05,0.95,0.93992973646437,16,51.0,0,52.0,0,58.0,1,58.0,1
4074,max_effective,20,20,1,3,0.05,0.95,0.9323131025774444,39,56.0,0,57.0,0,60.0,1,59.0,0
4075,max_effective,20,20,1,3,0.05,0.95,0.9275726634278212,39,50.0,0,53.0,0,58.0,0,59.0,1
4076,max_effective,20,20,1,3,0.05,0.95,0.8887103703639877,12,49.0,0,51.0,0,53.0,1,53.0,1
4077,max_effective,20,20,1,3,0.05,0.95,0.9285792977925093,25,58.0,0,59.0,1,57.0,0,57.0,0
4078,max_effective,20,20,1,3,0.05,0.95,0.91766448747985,20,55.0,0,55.0,0,58.0,1,58.0,1
4079,max_effective,20,20,1,3,0.05,0.95,0.9492625794344964,5,33.0,1,33.0,1,33.0,1,33.0,1
4080,max_effective,20,20,1,3,0.05,0.95,0.8742984902809702,24,54.0,0,55.0,0,55.0,0,56.0,1
4081,max_effective,20,20,1,3,0.05,0.95,0.8951974088911838,3,32.0,1,32.0,1,32.0,1,32.0,1
4082,max_effective,20,20,1,3,0.05,0.95,0.9491875317623658,15,53.0,0,55.0,1,50.0,0,55.0,1
4083,max_effective,20,20,1,3,0.05,0.95,0.9379538494518592,30,57.0,0,60.0,1,60.0,1,60.0,1
4084,max_effective,20,20,1,3,0.05,0.95,0.9484061151387124,16,52.0,0,58.0,1,54.0,0,52.0,0
4085,max_effective,20,20,1,3,0.05,0.95,0.8892036018958595,18,44.0,0,47.0,0,51.0,1,51.0,1
4086,max_effective,20,20,1,3,0.05,0.95,0.8784660393642825,9,49.0,1,49.0,1,49.0,1,48.0,0
4087,max_effective,20,20,1,3,0.05,0.95,0.9077310897933486,12,46.0,0,47.0,1,47.0,1,47.0,1
4088,max_effective,20,20,1,3,0.05,0.95,0.9416812317712188,12,45.0,0,46.0,1,46.0,1,46.0,1
4089,max_effective,20,20,1,3,0.05,0.95,0.9186528219445814,36,52.0,0,55.0,1,54.0,0,54.0,0
4090,max_effective,20,20,1,3,0.05,0.95,0.9385915635855162,33,53.0,0,55.0,0,60.0,1,57.0,0
4091,max_effective,20,20,1,3,0.05,0.95,0.8685432429119453,27,51.0,0,52.0,0,57.0,1,56.0,0
4092,max_effective,20,20,1,3,0.05,0.95,0.9219281905036608,40,48.0,0,49.0,0,55.0,1,55.0,1
4093,max_effective,20,20,1,3,0.05,0.95,0.9055963107538088,6,34.0,1,34.0,1,34.0,1,34.0,1
4094,max_effective,20,20,1,3,0.05,0.95,0.8347363741438539,7,45.0,1,45.0,1,45.0,1,45.0,1
4095,max_effective,20,20,1,3,0.05,0.95,0.8882724382913348,12,55.0,0,56.0,1,54.0,0,56.0,1
4096,max_effective,20,20,1,3,0.05,0.95,0.9203578696287514,39,48.0,0,50.0,0,53.0,0,59.0,1
4097,max_effective,20,20,1,3,0.05,0.95,0.8843301879861398,19,51.0,1,50.0,0,51.0,1,51.0,1
4098,max_effective,20,20,1,3,0.05,0.95,0.8977022087804591,5,32.0,1,32.0,1,32.0,1,32.0,1
4099,max_effective,20,20,1,3,0.05,0.95,0.7440734206529738,2,26.0,1,26.0,1,26.0,1,26.0,1
4100,max_effective,20,20,1,3,0.05,0.95,0.8872548330773938,15,54.0,0,57.0,0,58.0,1,55.0,0
4101,max_effective,20,20,1,3,0.05,0.95,0.9245630054924846,18,50.0,0,50.0,0,53.0,1,52.0,0
4102,max_effective,20,20,1,3,0.05,0.95,0.9287538559839232,21,57.0,0,57.0,0,58.0,0,59.0,1
4103,max_effective,20,20,1,3,0.05,0.95,0.8494252769895485,14,51.0,0,51.0,0,52.0,0,53.0,1
4104,max_effective,20,20,1,3,0.05,0.95,0.92858837077457,14,58.0,1,56.0,0,56.0,0,54.0,0
4105,max_effective,20,20,1,3,0.05,0.95,0.9332278201097736,20,57.0,0,57.0,0,58.0,0,59.0,1
4106,max_effective,20,20,1,3,0.05,0.95,0.943376442983386,8,55.0,1,55.0,1,54.0,0,53.0,0
4107,max_effective,20,20,1,3,0.05,0.95,0.9244883718795616,35,49.0,0,50.0,0,55.0,0,56.0,1
4108,max_effective,20,20,1,3,0.05,0.95,0.9321159126944558,23,52.0,0,55.0,0,59.0,1,57.0,0
4109,max_effective,20,20,1,3,0.05,0.95,0.9411289672779644,27,56.0,0,58.0,0,59.0,1,57.0,0
4110,max_effective,20,20,1,3,0.05,0.95,0.942975042307304,8,52.0,0,52.0,0,53.0,1,52.0,0
4111,max_effective,20,20,1,3,0.05,0.95,0.8975998129954315,12,51.0,0,53.0,1,53.0,1,52.0,0
4112,max_effective,20,20,1,3,0.05,0.95,0.9224989331367074,19,51.0,0,51.0,0,55.0,1,55.0,1
4113,max_effective,20,20,1,3,0.05,0.95,0.9447399380519064,14,47.0,0,51.0,0,54.0,1,54.0,1
4114,max_effective,20,20,1,3,0.05,0.95,0.9381580462395492,63,52.0,0,51.0,0,49.0,0,54.0,1
4115,max_effective,20,20,1,3,0.05,0.95,0.896545905491592,9,51.0,0,51.0,0,51.0,0,55.0,1
4116,max_effective,20,20,1,3,0.05,0.95,0.9330003362562036,23,54.0,0,56.0,0,58.0,1,58.0,1
4117,max_effective,20,20,1,3,0.05,0.95,0.935850551113742,12,55.0,0,56.0,1,55.0,0,54.0,0
4118,max_effective,20,20,1,3,0.05,0.95,0.9382428764868044,20,55.0,0,56.0,0,59.0,1,56.0,0
4119,max_effective,20,20,1,3,0.05,0.95,0.9315494516392802,17,49.0,0,51.0,0,56.0,0,58.0,1
4120,max_effective,20,20,1,3,0.05,0.95,0.945511062632548,11,51.0,1,51.0,1,51.0,1,51.0,1
4121,max_effective,20,20,1,3,0.05,0.95,0.8563092834222266,5,41.0,1,41.0,1,41.0,1,41.0,1
4122,max_effective,20,20,1,3,0.05,0.95,0.9163977404491273,6,38.0,1,38.0,1,38.0,1,38.0,1
4123,max_effective,20,20,1,3,0.05,0.95,0.8673962447715777,11,56.0,1,56.0,1,53.0,0,55.0,0
4124,max_effective,20,20,1,3,0.05,0.95,0.9071903315991388,16,45.0,1,45.0,1,45.0,1,45.0,1
4125,max_effective,20,20,1,3,0.05,0.95,0.9499210707112844,18,56.0,0,56.0,0,58.0,0,59.0,1
4126,max_effective,20,20,1,3,0.05,0.95,0.8778375368324859,8,40.0,1,40.0,1,40.0,1,40.0,1
4127,max_effective,20,20,1,3,0.05,0.95,0.9028570143408768,7,41.0,1,41.0,1,41.0,1,41.0,1
4128,max_effective,20,20,1,3,0.05,0.95,0.9459252616626996,26,47.0,0,49.0,0,53.0,0,58.0,1
4129,max_effective,20,20,1,3,0.05,0.95,0.895510947788479,26,55.0,0,54.0,0,55.0,0,56.0,1
4130,max_effective,20,20,1,3,0.05,0.95,0.8709978920039818,12,52.0,0,54.0,1,54.0,1,52.0,0
4131,max_effective,20,20,1,3,0.05,0.95,0.78744123909544,5,30.0,1,30.0,1,30.0,1,30.0,1
4132,max_effective,20,20,1,3,0.05,0.95,0.9426232632210146,32,52.0,0,55.0,0,59.0,1,57.0,0
4133,max_effective,20,20,1,3,0.05,0.95,0.881653193735419,16,57.0,1,55.0,0,57.0,1,55.0,0
4134,max_effective,20,20,1,3,0.05,0.95,0.8501836689138341,8,45.0,1,45.0,1,45.0,1,45.0,1
4135,max_effective,20,20,1,3,0.05,0.95,0.9240787158337902,35,57.0,0,57.0,0,58.0,1,58.0,1
4136,max_effective,20,20,1,3,0.05,0.95,0.9439115823349998,12,44.0,0,48.0,1,47.0,0,47.0,0
4137,max_effective,20,20,1,3,0.05,0.95,0.9349090805939632,16,56.0,0,57.0,0,57.0,0,59.0,1
4138,max_effective,20,20,1,3,0.05,0.95,0.9238542770461852,12,54.0,0,54.0,0,55.0,0,59.0,1
4139,max_effective,20,20,1,3,0.05,0.95,0.9485295121905783,29,58.0,0,58.0,0,60.0,1,58.0,0
4140,max_effective,20,20,1,3,0.05,0.95,0.9121419183294412,9,44.0,1,44.0,1,43.0,0,44.0,1
4141,max_effective,20,20,1,3,0.05,0.95,0.9349485663778458,11,54.0,0,55.0,1,52.0,0,54.0,0
4142,max_effective,20,20,1,3,0.05,0.95,0.9303853750731778,23,56.0,0,58.0,1,57.0,0,56.0,0
4143,max_effective,20,20,1,3,0.05,0.95,0.940549279592366,16,53.0,0,53.0,0,55.0,0,59.0,1
4144,max_effective,20,20,1,3,0.05,0.95,0.9132939217896446,9,48.0,0,49.0,0,51.0,1,50.0,0
4145,max_effective,20,20,1,3,0.05,0.95,0.9426519236186424,9,42.0,1,42.0,1,41.0,0,42.0,1
4146,max_effective,20,20,1,3,0.05,0.95,0.9417900525635656,23,50.0,0,52.0,0,58.0,0,59.0,1
4147,max_effective,20,20,1,3,0.05,0.95,0.8937830109625832,18,51.0,0,52.0,0,56.0,0,58.0,1
4148,max_effective,20,20,1,3,0.05,0.95,0.9115282395640252,3,33.0,1,33.0,1,33.0,1,33.0,1
4149,max_effective,20,20,1,3,0.05,0.95,0.942967046684992,26,53.0,0,56.0,1,56.0,1,54.0,0
4150,max_effective,20,20,1,3,0.05,0.95,0.94886086218319,13,55.0,0,55.0,0,59.0,1,56.0,0
4151,max_effective,20,20,1,3,0.05,0.95,0.898086731085389,12,58.0,0,58.0,0,59.0,1,59.0,1
4152,max_effective,20,20,1,3,0.05,0.95,0.9009905612825656,14,52.0,0,53.0,0,55.0,1,53.0,0
4153,max_effective,20,20,1,3,0.05,0.95,0.9366919121107546,11,52.0,1,52.0,1,50.0,0,50.0,0
4154,max_effective,20,20,1,3,0.05,0.95,0.919617637137038,42,50.0,0,53.0,0,57.0,1,56.0,0
4155,max_effective,20,20,1,3,0.05,0.95,0.9185501461329568,18,45.0,0,49.0,1,49.0,1,49.0,1
4156,max_effective,20,20,1,3,0.05,0.95,0.9399061547887232,14,55.0,0,58.0,0,59.0,1,57.0,0
4157,max_effective,20,20,1,3,0.05,0.95,0.9144049699910228,12,49.0,1,48.0,0,45.0,0,48.0,0
4158,max_effective,20,20,1,3,0.05,0.95,0.9175743004819232,21,54.0,0,55.0,0,56.0,0,59.0,1
4159,max_effective,20,20,1,3,0.05,0.95,0.8817478836671188,28,48.0,0,50.0,0,53.0,0,55.0,1
4160,max_effective,20,20,1,3,0.05,0.95,0.9223425107063006,32,45.0,0,52.0,0,59.0,1,57.0,0
4161,max_effective,20,20,1,3,0.05,0.95,0.8793729461343409,25,47.0,0,49.0,0,53.0,1,53.0,1
4162,max_effective,20,20,1,3,0.05,0.95,0.9447444673677354,4,40.0,1,40.0,1,40.0,1,40.0,1
4163,max_effective,20,20,1,3,0.05,0.95,0.9180490128670352,27,54.0,0,57.0,0,58.0,1,57.0,0
4164,max_effective,20,20,1,3,0.05,0.95,0.935089755289696,13,53.0,0,53.0,0,49.0,0,54.0,1
4165,max_effective,20,20,1,3,0.05,0.95,0.9138754230676772,16,51.0,0,49.0,0,48.0,0,55.0,1
4166,max_effective,20,20,1,3,0.05,0.95,0.8907730321026447,11,53.0,0,53.0,0,56.0,1,55.0,0
4167,max_effective,20,20,1,3,0.05,0.95,0.9484941247841968,26,51.0,0,51.0,0,55.0,0,56.0,1
4168,max_effective,20,20,1,3,0.05,0.95,0.8464665731250175,8,48.0,1,48.0,1,48.0,1,48.0,1
4169,max_effective,20,20,1,3,0.05,0.95,0.945542068555228,22,57.0,1,57.0,1,56.0,0,56.0,0
4170,max_effective,20,20,1,3,0.05,0.95,0.8642767760995734,10,44.0,1,43.0,0,44.0,1,44.0,1
4171,max_effective,20,20,1,3,0.05,0.95,0.9337710122649584,10,43.0,1,43.0,1,43.0,1,43.0,1
4172,max_effective,20,20,1,3,0.05,0.95,0.94290393228995,29,57.0,0,57.0,0,57.0,0,60.0,1
4173,max_effective,20,20,1,3,0.05,0.95,0.8852792922440547,15,51.0,0,54.0,1,52.0,0,51.0,0
4174,max_effective,20,20,1,3,0.05,0.95,0.9386153020529908,7,44.0,1,44.0,1,44.0,1,42.0,0
4175,max_effective,20,20,1,3,0.05,0.95,0.8669878915288648,5,37.0,1,37.0,1,37.0,1,37.0,1
4176,max_effective,20,20,1,3,0.05,0.95,0.9323326220488832,14,55.0,0,57.0,1,55.0,0,52.0,0
4177,max_effective,20,20,1,3,0.05,0.95,0.911612363304426,6,33.0,1,33.0,1,33.0,1,33.0,1
4178,max_effective,20,20,1,3,0.05,0.95,0.9336304291797732,39,56.0,0,56.0,0,58.0,1,56.0,0
4179,max_effective,20,20,1,3,0.05,0.95,0.9378376229239634,28,53.0,0,54.0,0,55.0,0,59.0,1
4180,max_effective,20,20,1,3,0.05,0.95,0.942096159396474,14,49.0,0,52.0,1,51.0,0,51.0,0
4181,max_effective,20,20,1,3,0.05,0.95,0.9233782377687052,18,52.0,0,56.0,1,55.0,0,54.0,0
4182,max_effective,20,20,1,3,0.05,0.95,0.923011302049076,19,48.0,0,50.0,0,56.0,1,55.0,0
4183,max_effective,20,20,1,3,0.05,0.95,0.938773931979194,18,52.0,0,52.0,0,58.0,1,57.0,0
4184,max_effective,20,20,1,3,0.05,0.95,0.9316458489673346,46,56.0,0,56.0,0,56.0,0,58.0,1
4185,max_effective,20,20,1,3,0.05,0.95,0.9314197263936956,20,55.0,0,56.0,0,54.0,0,57.0,1
4186,max_effective,20,20,1,3,0.05,0.95,0.9135738120759191,50,51.0,0,52.0,0,55.0,1,54.0,0
4187,max_effective,20,20,1,3,0.05,0.95,0.8755464780421605,16,52.0,0,56.0,0,58.0,1,56.0,0
4188,max_effective,20,20,1,3,0.05,0.95,0.9408277719384184,19,53.0,0,56.0,0,58.0,1,57.0,0
4189,max_effective,20,20,1,3,0.05,0.95,0.9345442581844672,18,53.0,0,54.0,0,58.0,1,56.0,0
4190,max_effective,20,20,1,3,0.05,0.95,0.916630939227106,41,51.0,0,51.0,0,53.0,0,58.0,1
4191,max_effective,20,20,1,3,0.05,0.95,0.8787197121876801,20,46.0,0,51.0,0,55.0,1,55.0,1
4192,max_effective,20,20,1,3,0.05,0.95,0.9451375206617671,23,54.0,0,54.0,0,55.0,1,53.0,0
4193,max_effective,20,20,1,3,0.05,0.95,0.8200114724439469,8,47.0,1,47.0,1,47.0,1,47.0,1
4194,max_effective,20,20,1,3,0.05,0.95,0.943300096134669,4,43.0,1,43.0,1,43.0,1,43.0,1
4195,max_effective,20,20,1,3,0.05,0.95,0.9489492554540327,48,54.0,0,56.0,0,60.0,1,58.0,0
4196,max_effective,20,20,1,3,0.05,0.95,0.927869122256564,14,52.0,0,53.0,0,54.0,0,55.0,1
4197,max_effective,20,20,1,3,0.05,0.95,0.9401574756297296,23,58.0,1,58.0,1,57.0,0,56.0,0
4198,max_effective,20,20,1,3,0.05,0.95,0.9181024971104552,23,56.0,0,56.0,0,59.0,1,57.0,0
4199,max_effective,20,20,1,3,0.05,0.95,0.9486842810330116,18,52.0,0,54.0,0,54.0,0,57.0,1
4200,max_effective,20,20,1,3,0.05,0.95,0.809482224896604,12,41.0,1,41.0,1,41.0,1,41.0,1
4201,max_effective,20,20,1,3,0.05,0.95,0.8821408970650982,10,49.0,0,51.0,1,51.0,1,50.0,0
4202,max_effective,20,20,1,3,0.05,0.95,0.9497356513137476,41,59.0,0,59.0,0,60.0,1,60.0,1
4203,max_effective,20,20,1,3,0.05,0.95,0.92528383637122,33,54.0,0,55.0,0,58.0,0,60.0,1
4204,max_effective,20,20,1,3,0.05,0.95,0.9222684011486794,72,50.0,0,50.0,0,52.0,1,52.0,1
4205,max_effective,20,20,1,3,0.05,0.95,0.9333688319325036,11,50.0,1,50.0,1,49.0,0,48.0,0
4206,max_effective,20,20,1,3,0.05,0.95,0.9116305474948428,27,45.0,0,46.0,0,52.0,0,57.0,1
4207,max_effective,20,20,1,3,0.05,0.95,0.9221008976299178,12,46.0,0,48.0,0,47.0,0,49.0,1
4208,max_effective,20,20,1,3,0.05,0.95,0.8883368377903487,16,53.0,1,53.0,1,52.0,0,53.0,1
4209,max_effective,20,20,1,3,0.05,0.95,0.9432229572551007,16,42.0,1,42.0,1,42.0,1,42.0,1
4210,max_effective,20,20,1,3,0.05,0.95,0.9345265951549652,67,54.0,0,54.0,0,57.0,0,60.0,1
4211,max_effective,20,20,1,3,0.05,0.95,0.9409690503628992,43,55.0,0,55.0,0,59.0,0,60.0,1
4212,max_effective,20,20,1,3,0.05,0.95,0.9118841223325378,18,57.0,0,57.0,0,60.0,1,59.0,0
4213,max_effective,20,20,1,3,0.05,0.95,0.9180980564355492,22,54.0,0,55.0,0,56.0,0,58.0,1
4214,max_effective,20,20,1,3,0.05,0.95,0.9354415906158096,26,48.0,0,50.0,0,56.0,0,57.0,1
4215,max_effective,20,20,1,3,0.05,0.95,0.9120255833165698,22,53.0,0,54.0,0,57.0,1,57.0,1
4216,max_effective,20,20,1,3,0.05,0.95,0.931344762518296,19,51.0,0,52.0,0,56.0,0,58.0,1
4217,max_effective,20,20,1,3,0.05,0.95,0.9064985064889908,21,55.0,0,56.0,0,57.0,0,60.0,1
4218,max_effective,20,20,1,3,0.05,0.95,0.9458628886501772,48,57.0,0,58.0,0,60.0,1,60.0,1
4219,max_effective,20,20,1,3,0.05,0.95,0.9054105442922386,9,59.0,0,60.0,1,55.0,0,53.0,0
4220,max_effective,20,20,1,3,0.05,0.95,0.9353852550570326,6,40.0,1,40.0,1,40.0,1,40.0,1
4221,max_effective,20,20,1,3,0.05,0.95,0.9354696209845436,21,60.0,1,60.0,1,59.0,0,58.0,0
4222,max_effective,20,20,1,3,0.05,0.95,0.9159933297189892,23,44.0,0,49.0,0,53.0,1,53.0,1
4223,max_effective,20,20,1,3,0.05,0.95,0.8783189292252137,5,37.0,1,37.0,1,37.0,1,37.0,1
4224,max_effective,20,20,1,3,0.05,0.95,0.9376611756229404,16,47.0,0,47.0,0,47.0,0,49.0,1
4225,max_effective,20,20,1,3,0.05,0.95,0.922216244970333,10,50.0,0,52.0,1,49.0,0,52.0,1
4226,max_effective,20,20,1,3,0.05,0.95,0.8450842922932632,19,52.0,0,56.0,1,54.0,0,56.0,1
4227,max_effective,20,20,1,3,0.05,0.95,0.9187060131811304,25,55.0,1,55.0,1,53.0,0,53.0,0
4228,max_effective,20,20,1,3,0.05,0.95,0.946451080870832,11,56.0,0,57.0,1,57.0,1,54.0,0
4229,max_effective,20,20,1,3,0.05,0.95,0.9373926766067788,17,55.0,0,55.0,0,55.0,0,57.0,1
4230,max_effective,20,20,1,3,0.05,0.95,0.9404930953082123,18,56.0,0,57.0,0,55.0,0,58.0,1
4231,max_effective,20,20,1,3,0.05,0.95,0.8993018149156969,11,40.0,1,40.0,1,40.0,1,40.0,1
4232,max_effective,20,20,1,3,0.05,0.95,0.9460483521510455,10,45.0,1,45.0,1,45.0,1,45.0,1
4233,max_effective,20,20,1,3,0.05,0.95,0.905662208531157,10,44.0,1,44.0,1,44.0,1,44.0,1
4234,max_effective,20,20,1,3,0.05,0.95,0.8419580099976989,7,43.0,1,43.0,1,43.0,1,43.0,1
4235,max_effective,20,20,1,3,0.05,0.95,0.8810682463881064,10,46.0,1,46.0,1,45.0,0,46.0,1
4236,max_effective,20,20,1,3,0.05,0.95,0.9425141585394692,6,37.0,1,37.0,1,37.0,1,37.0,1
4237,max_effective,20,20,1,3,0.05,0.95,0.9353497499573912,12,51.0,0,52.0,0,52.0,0,55.0,1
4238,max_effective,20,20,1,3,0.05,0.95,0.942532523261158,12,56.0,0,56.0,0,55.0,0,59.0,1
4239,max_effective,20,20,1,3,0.05,0.95,0.9387295390682276,10,57.0,0,58.0,1,54.0,0,57.0,0
4240,max_effective,20,20,1,3,0.05,0.95,0.9161668670302135,45,51.0,0,53.0,0,52.0,0,55.0,1
4241,max_effective,20,20,1,3,0.05,0.95,0.8742241011163341,4,31.0,1,31.0,1,31.0,1,31.0,1
4242,max_effective,20,20,1,3,0.05,0.95,0.902312962143123,4,30.0,1,30.0,1,30.0,1,30.0,1
4243,max_effective,20,20,1,3,0.05,0.95,0.8776042268485423,8,53.0,0,55.0,1,52.0,0,52.0,0
4244,max_effective,20,20,1,3,0.05,0.95,0.9030530091834242,21,54.0,0,54.0,0,56.0,0,57.0,1
4245,max_effective,20,20,1,3,0.05,0.95,0.944905738995595,45,51.0,0,53.0,0,52.0,0,54.0,1
4246,max_effective,20,20,1,3,0.05,0.95,0.8718940796573481,12,47.0,0,51.0,1,50.0,0,47.0,0
4247,max_effective,20,20,1,3,0.05,0.95,0.8945446062659413,11,56.0,0,56.0,0,57.0,1,57.0,1
4248,max_effective,20,20,1,3,0.05,0.95,0.7795003978760179,10,43.0,1,43.0,1,43.0,1,43.0,1
4249,max_effective,20,20,1,3,0.05,0.95,0.9256576822358944,9,51.0,0,52.0,1,49.0,0,50.0,0
4250,max_effective,20,20,1,3,0.05,0.95,0.9469332695852256,17,53.0,0,54.0,0,55.0,1,53.0,0
4251,max_effective,20,20,1,3,0.05,0.95,0.8695894890177199,5,39.0,1,39.0,1,39.0,1,39.0,1
4252,max_effective,20,20,1,3,0.05,0.95,0.8450973563213423,13,52.0,0,53.0,1,53.0,1,53.0,1
4253,max_effective,20,20,1,3,0.05,0.95,0.9069580078122624,27,54.0,0,54.0,0,56.0,0,59.0,1
4254,max_effective,20,20,1,3,0.05,0.95,0.945084840193614,11,45.0,1,45.0,1,45.0,1,45.0,1
4255,max_effective,20,20,1,3,0.05,0.95,0.9381748033842406,53,55.0,0,57.0,0,60.0,1,59.0,0
4256,max_effective,20,20,1,3,0.05,0.95,0.9463672879081204,10,43.0,1,43.0,1,43.0,1,42.0,0
4257,max_effective,20,20,1,3,0.05,0.95,0.9214633164100992,25,55.0,0,56.0,0,59.0,1,57.0,0
4258,max_effective,20,20,1,3,0.05,0.95,0.9477653990937754,37,58.0,0,58.0,0,58.0,0,59.0,1
4259,max_effective,20,20,1,3,0.05,0.95,0.9115523930674428,13,45.0,0,45.0,0,49.0,1,48.0,0
4260,max_effective,20,20,1,3,0.05,0.95,0.8736568443391777,13,55.0,0,55.0,0,56.0,1,55.0,0
4261,max_effective,20,20,1,3,0.05,0.95,0.8878400369717312,6,37.0,1,37.0,1,37.0,1,37.0,1
4262,max_effective,20,20,1,3,0.05,0.95,0.81218140099416,13,41.0,1,41.0,1,41.0,1,41.0,1
4263,max_effective,20,20,1,3,0.05,0.95,0.9113341739325506,10,56.0,1,56.0,1,54.0,0,56.0,1
4264,max_effective,20,20,1,3,0.05,0.95,0.9173027066505828,11,51.0,1,51.0,1,50.0,0,49.0,0
4265,max_effective,20,20,1,3,0.05,0.95,0.9096238398323478,10,48.0,1,48.0,1,48.0,1,48.0,1
4266,max_effective,20,20,1,3,0.05,0.95,0.8635005088649523,19,51.0,0,52.0,0,54.0,1,52.0,0
4267,max_effective,20,20,1,3,0.05,0.95,0.902314742583776,10,54.0,0,54.0,0,55.0,1,54.0,0
4268,max_effective,20,20,1,3,0.05,0.95,0.9262170839685432,6,51.0,1,50.0,0,50.0,0,48.0,0
4269,max_effective,20,20,1,3,0.05,0.95,0.9279676218353948,23,51.0,0,52.0,0,57.0,0,58.0,1
4270,max_effective,20,20,1,3,0.05,0.95,0.937829432305057,25,54.0,0,55.0,0,58.0,1,56.0,0
4271,max_effective,20,20,1,3,0.05,0.95,0.8134165832885257,9,43.0,1,43.0,1,43.0,1,43.0,1
4272,max_effective,20,20,1,3,0.05,0.95,0.94601773664416,86,47.0,0,51.0,0,55.0,0,57.0,1
4273,max_effective,20,20,1,3,0.05,0.95,0.9352067905980525,6,43.0,1,43.0,1,43.0,1,43.0,1
4274,max_effective,20,20,1,3,0.05,0.95,0.8625507832313908,27,47.0,0,50.0,0,54.0,0,57.0,1
4275,max_effective,20,20,1,3,0.05,0.95,0.8318220392705897,11,41.0,1,41.0,1,41.0,1,41.0,1
4276,max_effective,20,20,1,3,0.05,0.95,0.926980654725403,38,56.0,0,58.0,0,54.0,0,59.0,1
4277,max_effective,20,20,1,3,0.05,0.95,0.8997865553739852,8,45.0,1,45.0,1,43.0,0,45.0,1
4278,max_effective,20,20,1,3,0.05,0.95,0.9236765980795316,18,54.0,0,54.0,0,60.0,1,60.0,1
4279,max_effective,20,20,1,3,0.05,0.95,0.947059964514044,19,58.0,0,59.0,0,59.0,0,60.0,1
4280,max_effective,20,20,1,3,0.05,0.95,0.934507698669546,69,56.0,0,56.0,0,57.0,0,59.0,1
4281,max_effective,20,20,1,3,0.05,0.95,0.8832691537569796,12,48.0,0,48.0,0,48.0,0,49.0,1
4282,max_effective,20,20,1,3,0.05,0.95,0.928863492800548,24,46.0,0,50.0,0,57.0,1,55.0,0
4283,max_effective,20,20,1,3,0.05,0.95,0.9463601325703672,42,56.0,0,58.0,0,59.0,0,60.0,1
4284,max_effective,20,20,1,3,0.05,0.95,0.8769565900256379,8,37.0,1,37.0,1,37.0,1,37.0,1
4285,max_effective,20,20,1,3,0.05,0.95,0.9320153937559624,26,55.0,0,56.0,0,59.0,0,60.0,1
4286,max_effective,20,20,1,3,0.05,0.95,0.9422456273225924,25,52.0,0,53.0,0,54.0,1,54.0,1
4287,max_effective,20,20,1,3,0.05,0.95,0.8398865815387708,9,40.0,1,40.0,1,40.0,1,40.0,1
4288,max_effective,20,20,1,3,0.05,0.95,0.9357395767302856,17,52.0,0,53.0,0,56.0,1,54.0,0
4289,max_effective,20,20,1,3,0.05,0.95,0.9178088622282308,9,50.0,0,51.0,1,51.0,1,51.0,1
4290,max_effective,20,20,1,3,0.05,0.95,0.9041855621301818,7,45.0,1,45.0,1,45.0,1,45.0,1
4291,max_effective,20,20,1,3,0.05,0.95,0.9108800419592792,5,33.0,1,33.0,1,33.0,1,33.0,1
4292,max_effective,20,20,1,3,0.05,0.95,0.8959829620798685,25,46.0,0,50.0,0,54.0,1,54.0,1
4293,max_effective,20,20,1,3,0.05,0.95,0.9084966922502996,14,55.0,1,52.0,0,49.0,0,47.0,0
4294,max_effective,20,20,1,3,0.05,0.95,0.9136135139405998,9,52.0,0,54.0,1,53.0,0,54.0,1
4295,max_effective,20,20,1,3,0.05,0.95,0.9462089998436104,35,50.0,0,50.0,0,55.0,0,56.0,1
4296,max_effective,20,20,1,3,0.05,0.95,0.9481862198796585,29,51.0,0,51.0,0,54.0,0,58.0,1
4297,max_effective,20,20,1,3,0.05,0.95,0.9403351916846976,20,54.0,0,54.0,0,60.0,1,60.0,1
4298,max_effective,20,20,1,3,0.05,0.95,0.8270179939700092,10,56.0,0,57.0,1,57.0,1,57.0,1
4299,max_effective,20,20,1,3,0.05,0.95,0.9444773199992502,30,53.0,0,54.0,0,55.0,0,58.0,1
4300,max_effective,20,20,1,3,0.05,0.95,0.9288905396964204,6,45.0,1,45.0,1,45.0,1,45.0,1
4301,max_effective,20,20,1,3,0.05,0.95,0.944077775802708,22,57.0,0,57.0,0,60.0,1,60.0,1
4302,max_effective,20,20,1,3,0.05,0.95,0.9471933018939732,59,51.0,0,55.0,0,55.0,0,59.0,1
4303,max_effective,20,20,1,3,0.05,0.95,0.911117572551558,8,39.0,1,39.0,1,39.0,1,39.0,1
4304,max_effective,20,20,1,3,0.05,0.95,0.9287675515348,33,56.0,0,57.0,1,57.0,1,57.0,1
4305,max_effective,20,20,1,3,0.05,0.95,0.8990331765447864,7,54.0,1,53.0,0,51.0,0,52.0,0
4306,max_effective,20,20,1,3,0.05,0.95,0.9227860182680556,14,43.0,1,43.0,1,43.0,1,43.0,1
4307,max_effective,20,20,1,3,0.05,0.95,0.8673292667398074,7,45.0,1,45.0,1,45.0,1,44.0,0
4308,max_effective,20,20,1,3,0.05,0.95,0.9076126222172508,30,58.0,1,58.0,1,57.0,0,58.0,1
4309,max_effective,20,20,1,3,0.05,0.95,0.8998159354790126,22,57.0,0,57.0,0,58.0,0,59.0,1
4310,max_effective,20,20,1,3,0.05,0.95,0.9318134261678402,6,39.0,1,39.0,1,39.0,1,39.0,1
4311,max_effective,20,20,1,3,0.05,0.95,0.8496983026603057,7,39.0,1,39.0,1,39.0,1,39.0,1
4312,max_effective,20,20,1,3,0.05,0.95,0.9490873748254508,20,58.0,0,58.0,0,60.0,1,60.0,1
4313,max_effective,20,20,1,3,0.05,0.95,0.943261568335375,26,53.0,0,55.0,0,53.0,0,59.0,1
4314,max_effective,20,20,1,3,0.05,0.95,0.9265771967531072,16,54.0,0,55.0,0,57.0,1,56.0,0
4315,max_effective,20,20,1,3,0.05,0.95,0.920901799681006,20,48.0,0,49.0,0,54.0,1,51.0,0
4316,max_effective,20,20,1,3,0.05,0.95,0.9082617328662904,7,41.0,1,41.0,1,41.0,1,41.0,1
4317,max_effective,20,20,1,3,0.05,0.95,0.9077927023617908,33,44.0,0,50.0,0,56.0,1,55.0,0
4318,max_effective,20,20,1,3,0.05,0.95,0.946677526353754,35,53.0,0,55.0,0,60.0,1,60.0,1
4319,max_effective,20,20,1,3,0.05,0.95,0.9332409583408884,36,49.0,0,51.0,0,56.0,1,55.0,0
4320,max_effective,20,20,1,3,0.05,0.95,0.9105566643580164,9,49.0,1,49.0,1,47.0,0,47.0,0
4321,max_effective,20,20,1,3,0.05,0.95,0.9129359195368132,12,54.0,0,55.0,0,54.0,0,56.0,1
4322,max_effective,20,20,1,3,0.05,0.95,0.9148834946749852,14,57.0,0,57.0,0,57.0,0,58.0,1
4323,max_effective,20,20,1,3,0.05,0.95,0.8791192751983545,13,40.0,1,40.0,1,40.0,1,40.0,1
4324,max_effective,20,20,1,3,0.05,0.95,0.9287853514885064,16,54.0,0,57.0,1,57.0,1,55.0,0
4325,max_effective,20,20,1,3,0.05,0.95,0.948015188721037,22,56.0,1,55.0,0,53.0,0,52.0,0
4326,max_effective,20,20,1,3,0.05,0.95,0.9368779827236072,12,54.0,0,56.0,0,59.0,1,58.0,0
4327,max_effective,20,20,1,3,0.05,0.95,0.8787461310284145,18,53.0,0,54.0,0,58.0,1,57.0,0
4328,max_effective,20,20,1,3,0.05,0.95,0.8879214534768621,9,50.0,1,49.0,0,50.0,1,49.0,0
4329,max_effective,20,20,1,3,0.05,0.95,0.8786211509467714,6,42.0,1,42.0,1,42.0,1,42.0,1
4330,max_effective,20,20,1,3,0.05,0.95,0.9336472954637433,35,52.0,0,54.0,0,58.0,1,54.0,0
4331,max_effective,20,20,1,3,0.05,0.95,0.9454297087042868,34,56.0,0,58.0,1,54.0,0,58.0,1
4332,max_effective,20,20,1,3,0.05,0.95,0.941066620112361,29,49.0,0,52.0,0,56.0,0,58.0,1
4333,max_effective,20,20,1,3,0.05,0.95,0.8342659446855376,6,40.0,1,40.0,1,40.0,1,40.0,1
4334,max_effective,20,20,1,3,0.05,0.95,0.9074258156720468,30,53.0,0,55.0,0,59.0,1,59.0,1
4335,max_effective,20,20,1,3,0.05,0.95,0.920619373248677,21,52.0,0,55.0,0,59.0,1,59.0,1
4336,max_effective,20,20,1,3,0.05,0.95,0.836133381072883,15,51.0,0,53.0,0,53.0,0,54.0,1
4337,max_effective,20,20,1,3,0.05,0.95,0.8285049940196898,5,41.0,1,41.0,1,41.0,1,41.0,1
4338,max_effective,20,20,1,3,0.05,0.95,0.8922012173046312,24,49.0,0,50.0,1,47.0,0,47.0,0
4339,max_effective,20,20,1,3,0.05,0.95,0.8899956678087255,19,49.0,1,49.0,1,49.0,1,49.0,1
4340,max_effective,20,20,1,3,0.05,0.95,0.9128428879247842,15,59.0,1,59.0,1,59.0,1,58.0,0
4341,max_effective,20,20,1,3,0.05,0.95,0.9442102221197034,33,58.0,0,58.0,0,58.0,0,59.0,1
4342,max_effective,20,20,1,3,0.05,0.95,0.9192861570059296,16,55.0,0,55.0,0,57.0,1,56.0,0
4343,max_effective,20,20,1,3,0.05,0.95,0.9345860785832696,25,52.0,0,53.0,0,55.0,0,57.0,1
4344,max_effective,20,20,1,3,0.05,0.95,0.9416306723658746,15,57.0,0,57.0,0,58.0,0,59.0,1
4345,max_effective,20,20,1,3,0.05,0.95,0.9054982984882796,5,38.0,1,38.0,1,38.0,1,38.0,1
4346,max_effective,20,20,1,3,0.05,0.95,0.941688463440606,14,51.0,0,52.0,1,51.0,0,51.0,0
4347,max_effective,20,20,1,3,0.05,0.95,0.8359798281170645,13,52.0,0,54.0,1,54.0,1,54.0,1
4348,max_effective,20,20,1,3,0.05,0.95,0.9206174542210436,17,56.0,0,56.0,0,59.0,1,59.0,1
4349,max_effective,20,20,1,3,0.05,0.95,0.8678515489728889,7,46.0,1,46.0,1,46.0,1,46.0,1
4350,max_effective,20,20,1,3,0.05,0.95,0.9193798700327592,11,50.0,1,50.0,1,50.0,1,48.0,0
4351,max_effective,20,20,1,3,0.05,0.95,0.915586742016268,29,51.0,0,55.0,1,55.0,1,54.0,0
4352,max_effective,20,20,1,3,0.05,0.95,0.935136635268677,33,51.0,0,53.0,0,57.0,0,58.0,1
4353,max_effective,20,20,1,3,0.05,0.95,0.9436319835132092,54,57.0,0,58.0,0,60.0,1,59.0,0
4354,max_effective,20,20,1,3,0.05,0.95,0.9074542598564788,21,55.0,0,56.0,0,58.0,0,60.0,1
4355,max_effective,20,20,1,3,0.05,0.95,0.9012577745313398,20,47.0,0,48.0,0,54.0,1,53.0,0
4356,max_effective,20,20,1,3,0.05,0.95,0.8904104237213569,16,47.0,0,49.0,0,53.0,1,53.0,1
4357,max_effective,20,20,1,3,0.05,0.95,0.9017056636832996,10,51.0,0,53.0,1,51.0,0,52.0,0
4358,max_effective,20,20,1,3,0.05,0.95,0.923745877894864,7,48.0,1,48.0,1,47.0,0,47.0,0
4359,max_effective,20,20,1,3,0.05,0.95,0.9269841833249765,25,53.0,0,53.0,0,59.0,1,58.0,0
4360,max_effective,20,20,1,3,0.05,0.95,0.9317356033394418,42,54.0,0,55.0,0,56.0,0,58.0,1
4361,max_effective,20,20,1,3,0.05,0.95,0.916634570946544,10,49.0,0,52.0,1,52.0,1,51.0,0
4362,max_effective,20,20,1,3,0.05,0.95,0.8939059582419095,21,51.0,0,54.0,0,55.0,0,57.0,1
4363,max_effective,20,20,1,3,0.05,0.95,0.9420917507750884,34,51.0,0,54.0,0,58.0,0,60.0,1
4364,max_effective,20,20,1,3,0.05,0.95,0.9114527064350376,33,49.0,0,51.0,0,52.0,0,55.0,1
4365,max_effective,20,20,1,3,0.05,0.95,0.7621633006099493,4,27.0,1,27.0,1,27.0,1,27.0,1
4366,max_effective,20,20,1,3,0.05,0.95,0.9062271911457214,18,59.0,1,59.0,1,59.0,1,59.0,1
4367,max_effective,20,20,1,3,0.05,0.95,0.9384581755981084,92,46.0,0,49.0,0,54.0,0,55.0,1
4368,max_effective,20,20,1,3,0.05,0.95,0.8713158276078242,10,52.0,0,54.0,1,54.0,1,53.0,0
4369,max_effective,20,20,1,3,0.05,0.95,0.9139986249176186,12,56.0,0,56.0,0,58.0,1,56.0,0
4370,max_effective,20,20,1,3,0.05,0.95,0.9452648261515482,19,50.0,0,50.0,0,54.0,1,53.0,0
4371,max_effective,20,20,1,3,0.05,0.95,0.9204513721261018,8,41.0,1,41.0,1,41.0,1,41.0,1
4372,max_effective,20,20,1,3,0.05,0.95,0.8817553690291112,7,42.0,1,42.0,1,42.0,1,42.0,1
4373,max_effective,20,20,1,3,0.05,0.95,0.9265260694158926,12,54.0,1,54.0,1,52.0,0,53.0,0
4374,max_effective,20,20,1,3,0.05,0.95,0.8607121210420546,16,54.0,0,54.0,0,54.0,0,58.0,1
4375,max_effective,20,20,1,3,0.05,0.95,0.9440586787098209,26,54.0,0,56.0,0,59.0,1,58.0,0
4376,max_effective,20,20,1,3,0.05,0.95,0.9495416980560932,43,57.0,0,58.0,0,60.0,1,60.0,1
4377,max_effective,20,20,1,3,0.05,0.95,0.9428679532575848,17,56.0,0,58.0,1,56.0,0,55.0,0
4378,max_effective,20,20,1,3,0.05,0.95,0.9473035836104456,40,56.0,0,57.0,0,60.0,1,60.0,1
4379,max_effective,20,20,1,3,0.05,0.95,0.9259437832886704,41,55.0,0,55.0,0,56.0,1,56.0,1
4380,max_effective,20,20,1,3,0.05,0.95,0.9193901114272796,15,58.0,0,59.0,0,60.0,1,60.0,1
4381,max_effective,20,20,1,3,0.05,0.95,0.9465761216312276,19,51.0,0,52.0,0,59.0,1,57.0,0
4382,max_effective,20,20,1,3,0.05,0.95,0.8724819241826298,9,55.0,0,56.0,1,56.0,1,54.0,0
4383,max_effective,20,20,1,3,0.05,0.95,0.9370134469965682,6,48.0,1,48.0,1,44.0,0,47.0,0
4384,max_effective,20,20,1,3,0.05,0.95,0.948403032754661,13,57.0,1,57.0,1,55.0,0,55.0,0
4385,max_effective,20,20,1,3,0.05,0.95,0.8018622847787467,17,53.0,0,55.0,0,56.0,1,55.0,0
4386,max_effective,20,20,1,3,0.05,0.95,0.939005476923642,30,56.0,0,57.0,0,58.0,0,59.0,1
4387,max_effective,20,20,1,3,0.05,0.95,0.8391643716196194,6,42.0,1,42.0,1,42.0,1,42.0,1
4388,max_effective,20,20,1,3,0.05,0.95,0.9221499889365876,28,50.0,0,52.0,0,56.0,0,57.0,1
4389,max_effective,20,20,1,3,0.05,0.95,0.9045307158699768,13,53.0,0,53.0,0,57.0,1,56.0,0
4390,max_effective,20,20,1,3,0.05,0.95,0.8811729513441027,10,53.0,1,53.0,1,52.0,0,49.0,0
4391,max_effective,20,20,1,3,0.05,0.95,0.9017404994309848,23,55.0,0,56.0,0,53.0,0,57.0,1
4392,max_effective,20,20,1,3,0.05,0.95,0.8713383027221163,19,49.0,0,51.0,0,51.0,0,54.0,1
4393,max_effective,20,20,1,3,0.05,0.95,0.9408579005923792,25,54.0,0,55.0,0,59.0,1,59.0,1
4394,max_effective,20,20,1,3,0.05,0.95,0.9207125732616018,28,52.0,0,58.0,1,57.0,0,57.0,0
4395,max_effective,20,20,1,3,0.05,0.95,0.88380811808437,10,44.0,1,44.0,1,44.0,1,44.0,1
4396,max_effective,20,20,1,3,0.05,0.95,0.9479311744005428,17,53.0,0,56.0,0,57.0,1,55.0,0
4397,max_effective,20,20,1,3,0.05,0.95,0.7898241637517143,6,38.0,1,38.0,1,38.0,1,38.0,1
4398,max_effective,20,20,1,3,0.05,0.95,0.8283289622976608,6,41.0,1,41.0,1,41.0,1,39.0,0
4399,max_effective,20,20,1,3,0.05,0.95,0.9072234961190598,7,41.0,1,41.0,1,41.0,1,41.0,1
4400,max_effective,20,20,1,3,0.05,0.95,0.932202875586436,19,53.0,0,53.0,0,53.0,0,55.0,1
4401,max_effective,20,20,1,3,0.05,0.95,0.9183223965084624,14,52.0,1,52.0,1,51.0,0,50.0,0
4402,max_effective,20,20,1,3,0.05,0.95,0.9494032497538488,14,56.0,0,57.0,0,58.0,1,58.0,1
4403,max_effective,20,20,1,3,0.05,0.95,0.7806861510263152,6,36.0,1,36.0,1,36.0,1,36.0,1
4404,max_effective,20,20,1,3,0.05,0.95,0.9109072726395578,21,51.0,1,51.0,1,51.0,1,50.0,0
4405,max_effective,20,20,1,3,0.05,0.95,0.9443189187853602,18,51.0,0,54.0,0,58.0,1,58.0,1
4406,max_effective,20,20,1,3,0.05,0.95,0.9365683420633004,5,32.0,1,32.0,1,32.0,1,32.0,1
4407,max_effective,20,20,1,3,0.05,0.95,0.8860440416298538,9,45.0,1,45.0,1,45.0,1,45.0,1
4408,max_effective,20,20,1,3,0.05,0.95,0.8617736793072748,7,39.0,1,39.0,1,39.0,1,39.0,1
4409,max_effective,20,20,1,3,0.05,0.95,0.8061858188770805,8,38.0,1,38.0,1,38.0,1,38.0,1
4410,max_effective,20,20,1,3,0.05,0.95,0.9380700659626456,33,48.0,0,51.0,0,55.0,0,56.0,1
4411,max_effective,20,20,1,3,0.05,0.95,0.9141907254069928,23,50.0,0,51.0,0,54.0,0,57.0,1
4412,max_effective,20,20,1,3,0.05,0.95,0.8756618461264921,25,47.0,0,50.0,0,56.0,1,56.0,1
4413,max_effective,20,20,1,3,0.05,0.95,0.9123248377882676,18,48.0,1,48.0,1,48.0,1,48.0,1
4414,max_effective,20,20,1,3,0.05,0.95,0.9260066188158704,9,45.0,1,45.0,1,44.0,0,45.0,1
4415,max_effective,20,20,1,3,0.05,0.95,0.930723524513536,27,57.0,0,58.0,1,57.0,0,55.0,0
4416,max_effective,20,20,1,3,0.05,0.95,0.9396978736706774,28,54.0,0,55.0,0,58.0,1,57.0,0
4417,max_effective,20,20,1,3,0.05,0.95,0.8945965601324615,6,49.0,1,49.0,1,49.0,1,49.0,1
4418,max_effective,20,20,1,3,0.05,0.95,0.9287142984161744,43,52.0,0,52.0,0,55.0,1,53.0,0
4419,max_effective,20,20,1,3,0.05,0.95,0.9064408357427484,8,42.0,1,42.0,1,42.0,1,42.0,1
4420,max_effective,20,20,1,3,0.05,0.95,0.9377839054484924,41,55.0,0,55.0,0,58.0,0,59.0,1
4421,max_effective,20,20,1,3,0.05,0.95,0.9435600971208776,9,41.0,1,41.0,1,41.0,1,41.0,1
4422,max_effective,20,20,1,3,0.05,0.95,0.9067803490064864,7,51.0,0,52.0,1,52.0,1,52.0,1
4423,max_effective,20,20,1,3,0.05,0.95,0.7929056592280274,7,41.0,1,41.0,1,41.0,1,41.0,1
4424,max_effective,20,20,1,3,0.05,0.95,0.9098687181923109,23,58.0,1,57.0,0,55.0,0,58.0,1
4425,max_effective,20,20,1,3,0.05,0.95,0.877594750437473,11,52.0,0,52.0,0,55.0,1,55.0,1
4426,max_effective,20,20,1,3,0.05,0.95,0.8502041085786741,19,46.0,0,47.0,0,51.0,1,51.0,1
4427,max_effective,20,20,1,3,0.05,0.95,0.9399944608786008,10,54.0,0,54.0,0,55.0,1,54.0,0
4428,max_effective,20,20,1,3,0.05,0.95,0.9076354559712057,7,41.0,1,41.0,1,41.0,1,41.0,1
4429,max_effective,20,20,1,3,0.05,0.95,0.9495675738022896,15,58.0,0,58.0,0,55.0,0,59.0,1
4430,max_effective,20,20,1,3,0.05,0.95,0.9385956564351176,29,53.0,0,54.0,0,57.0,1,57.0,1
4431,max_effective,20,20,1,3,0.05,0.95,0.9279104709126308,9,52.0,1,52.0,1,49.0,0,52.0,1
4432,max_effective,20,20,1,3,0.05,0.95,0.8353194279929183,10,42.0,1,42.0,1,42.0,1,42.0,1
4433,max_effective,20,20,1,3,0.05,0.95,0.9174162280604066,11,49.0,1,49.0,1,47.0,0,47.0,0
4434,max_effective,20,20,1,3,0.05,0.95,0.8912314165547995,15,49.0,0,50.0,0,48.0,0,52.0,1
4435,max_effective,20,20,1,3,0.05,0.95,0.9458764656246323,16,54.0,0,55.0,0,56.0,0,58.0,1
4436,max_effective,20,20,1,3,0.05,0.95,0.8807731882275968,15,47.0,0,48.0,1,48.0,1,48.0,1
4437,max_effective,20,20,1,3,0.05,0.95,0.9297928415486324,15,54.0,1,54.0,1,52.0,0,51.0,0
4438,max_effective,20,20,1,3,0.05,0.95,0.865940760911847,18,57.0,0,57.0,0,59.0,1,59.0,1
4439,max_effective,20,20,1,3,0.05,0.95,0.949017530514248,37,60.0,1,60.0,1,57.0,0,60.0,1
4440,max_effective,20,20,1,3,0.05,0.95,0.9245852734281832,18,56.0,0,56.0,0,58.0,1,57.0,0
4441,max_effective,20,20,1,3,0.05,0.95,0.8554226349895833,8,53.0,0,52.0,0,52.0,0,54.0,1
4442,max_effective,20,20,1,3,0.05,0.95,0.913012624026986,10,51.0,0,52.0,0,53.0,1,52.0,0
4443,max_effective,20,20,1,3,0.05,0.95,0.9146295504281544,24,52.0,0,53.0,0,53.0,0,55.0,1
4444,max_effective,20,20,1,3,0.05,0.95,0.9461147312586105,24,52.0,0,53.0,0,58.0,0,60.0,1
4445,max_effective,20,20,1,3,0.05,0.95,0.8853171490246227,8,50.0,0,51.0,1,49.0,0,51.0,1
4446,max_effective,20,20,1,3,0.05,0.95,0.7967097142445555,8,46.0,1,46.0,1,46.0,1,46.0,1
4447,max_effective,20,20,1,3,0.05,0.95,0.9437378254356568,9,43.0,1,43.0,1,43.0,1,43.0,1
4448,max_effective,20,20,1,3,0.05,0.95,0.7968057264919256,10,46.0,1,46.0,1,46.0,1,46.0,1
4449,max_effective,20,20,1,3,0.05,0.95,0.8955086920526321,9,51.0,1,51.0,1,51.0,1,51.0,1
4450,max_effective,20,20,1,3,0.05,0.95,0.8960038790406588,16,52.0,0,53.0,0,55.0,0,56.0,1
4451,max_effective,20,20,1,3,0.05,0.95,0.919642106569182,22,58.0,0,58.0,0,60.0,1,59.0,0
4452,max_effective,20,20,1,3,0.05,0.95,0.9133637287266302,17,54.0,0,55.0,0,56.0,1,56.0,1
4453,max_effective,20,20,1,3,0.05,0.95,0.9018583130195226,17,54.0,0,55.0,0,56.0,1,55.0,0
4454,max_effective,20,20,1,3,0.05,0.95,0.8923044991860347,19,49.0,0,48.0,0,52.0,1,50.0,0
4455,max_effective,20,20,1,3,0.05,0.95,0.8745830624192105,21,48.0,0,51.0,0,54.0,0,56.0,1
4456,max_effective,20,20,1,3,0.05,0.95,0.7643093860646863,6,42.0,1,42.0,1,42.0,1,42.0,1
4457,max_effective,20,20,1,3,0.05,0.95,0.9372766659496528,8,44.0,1,44.0,1,43.0,0,43.0,0
4458,max_effective,20,20,1,3,0.05,0.95,0.928145266231577,21,57.0,0,57.0,0,58.0,1,58.0,1
4459,max_effective,20,20,1,3,0.05,0.95,0.8029655468509548,10,47.0,1,47.0,1,47.0,1,46.0,0
4460,max_effective,20,20,1,3,0.05,0.95,0.8726100605741599,15,53.0,0,55.0,0,55.0,0,57.0,1
4461,max_effective,20,20,1,3,0.05,0.95,0.9156676364156318,22,53.0,0,55.0,0,58.0,0,60.0,1
4462,max_effective,20,20,1,3,0.05,0.95,0.8718006487842739,8,44.0,1,44.0,1,44.0,1,42.0,0
4463,max_effective,20,20,1,3,0.05,0.95,0.8601610155182027,7,53.0,0,54.0,1,53.0,0,51.0,0
4464,max_effective,20,20,1,3,0.05,0.95,0.920361974063346,21,54.0,0,55.0,0,59.0,0,60.0,1
4465,max_effective,20,20,1,3,0.05,0.95,0.9397471444243258,35,47.0,0,49.0,0,54.0,0,56.0,1
4466,max_effective,20,20,1,3,0.05,0.95,0.8976047953427664,17,49.0,0,50.0,0,52.0,1,52.0,1
4467,max_effective,20,20,1,3,0.05,0.95,0.8678308248587244,4,29.0,1,29.0,1,29.0,1,29.0,1
4468,max_effective,20,20,1,3,0.05,0.95,0.7978865964848804,19,49.0,0,49.0,0,52.0,1,51.0,0
4469,max_effective,20,20,1,3,0.05,0.95,0.9474389203053748,50,51.0,0,53.0,0,58.0,1,57.0,0
4470,max_effective,20,20,1,3,0.05,0.95,0.9140712136272524,23,53.0,0,54.0,0,59.0,1,59.0,1
4471,max_effective,20,20,1,3,0.05,0.95,0.946050970307065,25,56.0,0,57.0,0,59.0,1,59.0,1
4472,max_effective,20,20,1,3,0.05,0.95,0.910281053444503,22,55.0,0,55.0,0,57.0,0,59.0,1
4473,max_effective,20,20,1,3,0.05,0.95,0.943613841199506,5,38.0,1,38.0,1,38.0,1,38.0,1
4474,max_effective,20,20,1,3,0.05,0.95,0.9476088891682626,14,45.0,1,45.0,1,44.0,0,44.0,0
4475,max_effective,20,20,1,3,0.05,0.95,0.9141448546857976,16,49.0,0,54.0,0,57.0,1,57.0,1
4476,max_effective,20,20,1,3,0.05,0.95,0.8811903035538683,12,54.0,0,57.0,1,53.0,0,52.0,0
4477,max_effective,20,20,1,3,0.05,0.95,0.873709990465687,8,44.0,1,44.0,1,44.0,1,43.0,0
4478,max_effective,20,20,1,3,0.05,0.95,0.8868056930869347,15,41.0,1,41.0,1,41.0,1,41.0,1
4479,max_effective,20,20,1,3,0.05,0.95,0.931522935554398,20,49.0,1,49.0,1,49.0,1,48.0,0
4480,max_effective,20,20,1,3,0.05,0.95,0.8690196800879825,19,54.0,0,54.0,0,56.0,0,57.0,1
4481,max_effective,20,20,1,3,0.05,0.95,0.9113313317737948,22,55.0,0,56.0,1,54.0,0,53.0,0
4482,max_effective,20,20,1,3,0.05,0.95,0.9279332666052744,28,54.0,0,56.0,0,57.0,0,59.0,1
4483,max_effective,20,20,1,3,0.05,0.95,0.9308057747088426,11,50.0,1,50.0,1,49.0,0,50.0,1
4484,max_effective,20,20,1,3,0.05,0.95,0.8939564659234364,15,48.0,0,50.0,0,46.0,0,51.0,1
4485,max_effective,20,20,1,3,0.05,0.95,0.941221384760422,21,52.0,0,54.0,0,58.0,1,58.0,1
4486,max_effective,20,20,1,3,0.05,0.95,0.9454838043743232,46,54.0,0,56.0,0,58.0,1,57.0,0
4487,max_effective,20,20,1,3,0.05,0.95,0.9404272135250368,31,57.0,0,57.0,0,56.0,0,59.0,1
4488,max_effective,20,20,1,3,0.05,0.95,0.7939608449431238,11,48.0,1,48.0,1,47.0,0,47.0,0
4489,max_effective,20,20,1,3,0.05,0.95,0.918842575542422,19,54.0,0,53.0,0,55.0,1,53.0,0
4490,max_effective,20,20,1,3,0.05,0.95,0.8426447713121936,8,41.0,1,41.0,1,41.0,1,41.0,1
4491,max_effective,20,20,1,3,0.05,0.95,0.9237313446872952,19,52.0,0,53.0,0,57.0,0,58.0,1
4492,max_effective,20,20,1,3,0.05,0.95,0.8537692353454105,18,50.0,0,52.0,0,53.0,0,55.0,1
4493,max_effective,20,20,1,3,0.05,0.95,0.9015791232739878,10,52.0,0,53.0,1,53.0,1,52.0,0
4494,max_effective,20,20,1,3,0.05,0.95,0.9432688369267074,18,57.0,0,58.0,0,59.0,1,58.0,0
4495,max_effective,20,20,1,3,0.05,0.95,0.944928174481605,40,50.0,0,53.0,0,57.0,1,56.0,0
4496,max_effective,20,20,1,3,0.05,0.95,0.910375339210536,21,49.0,1,49.0,1,49.0,1,48.0,0
4497,max_effective,20,20,1,3,0.05,0.95,0.9198724379379246,19,56.0,0,57.0,0,60.0,1,58.0,0
4498,max_effective,20,20,1,3,0.05,0.95,0.938417705418785,34,53.0,0,55.0,0,54.0,0,58.0,1
4499,max_effective,20,20,1,3,0.05,0.95,0.9095557125561672,20,52.0,0,54.0,0,60.0,1,58.0,0
4500,max_effective,20,20,1,3,0.05,0.95,0.8693296502275515,15,48.0,0,50.0,1,50.0,1,50.0,1
4501,max_effective,20,20,1,3,0.05,0.95,0.9329525546030204,21,57.0,0,57.0,0,58.0,1,58.0,1
4502,max_effective,20,20,1,3,0.05,0.95,0.9382711952395342,37,54.0,0,54.0,0,56.0,1,56.0,1
4503,max_effective,20,20,1,3,0.05,0.95,0.8454315883704961,5,34.0,1,34.0,1,34.0,1,34.0,1
4504,max_effective,20,20,1,3,0.05,0.95,0.9045733461427048,19,46.0,0,50.0,0,50.0,0,55.0,1
4505,max_effective,20,20,1,3,0.05,0.95,0.9237107739985568,13,58.0,1,58.0,1,57.0,0,58.0,1
4506,max_effective,20,20,1,3,0.05,0.95,0.9215643230072742,10,52.0,1,50.0,0,46.0,0,48.0,0
4507,max_effective,20,20,1,3,0.05,0.95,0.9349375051149128,13,48.0,0,51.0,1,50.0,0,48.0,0
4508,max_effective,20,20,1,3,0.05,0.95,0.9203726840930784,15,53.0,0,53.0,0,49.0,0,58.0,1
4509,max_effective,20,20,1,3,0.05,0.95,0.9341197208985664,21,57.0,1,57.0,1,55.0,0,53.0,0
4510,max_effective,20,20,1,3,0.05,0.95,0.8905607338463842,9,40.0,1,40.0,1,40.0,1,40.0,1
4511,max_effective,20,20,1,3,0.05,0.95,0.9415101847292549,14,49.0,0,49.0,0,54.0,1,54.0,1
4512,max_effective,20,20,1,3,0.05,0.95,0.8648889748832135,8,54.0,1,54.0,1,54.0,1,54.0,1
4513,max_effective,20,20,1,3,0.05,0.95,0.9005065277400889,28,49.0,0,51.0,1,51.0,1,51.0,1
4514,max_effective,20,20,1,3,0.05,0.95,0.945283549640682,16,58.0,0,59.0,1,59.0,1,59.0,1
4515,max_effective,20,20,1,3,0.05,0.95,0.8824143873228625,15,51.0,0,52.0,0,54.0,0,56.0,1
4516,max_effective,20,20,1,3,0.05,0.95,0.8980428180546843,9,37.0,1,37.0,1,37.0,1,37.0,1
4517,max_effective,20,20,1,3,0.05,0.95,0.8909515633011565,15,56.0,0,59.0,0,60.0,1,59.0,0
4518,max_effective,20,20,1,3,0.05,0.95,0.9490947442097628,25,56.0,0,57.0,1,55.0,0,55.0,0
4519,max_effective,20,20,1,3,0.05,0.95,0.8504206877316259,12,48.0,0,47.0,0,50.0,1,50.0,1
4520,max_effective,20,20,1,3,0.05,0.95,0.9293986026702068,32,51.0,0,53.0,0,52.0,0,57.0,1
4521,max_effective,20,20,1,3,0.05,0.95,0.9395988494112492,31,54.0,0,54.0,0,57.0,1,57.0,1
4522,max_effective,20,20,1,3,0.05,0.95,0.8123441960446935,3,27.0,1,27.0,1,27.0,1,27.0,1
4523,max_effective,20,20,1,3,0.05,0.95,0.8688629964823338,11,55.0,0,56.0,1,55.0,0,55.0,0
4524,max_effective,20,20,1,3,0.05,0.95,0.8920772087928835,42,54.0,0,56.0,1,56.0,1,53.0,0
4525,max_effective,20,20,1,3,0.05,0.95,0.8805473293771416,6,43.0,1,43.0,1,43.0,1,43.0,1
4526,max_effective,20,20,1,3,0.05,0.95,0.9442023185972648,31,52.0,0,55.0,1,54.0,0,52.0,0
4527,max_effective,20,20,1,3,0.05,0.95,0.9437747175321206,10,55.0,0,55.0,0,58.0,1,57.0,0
4528,max_effective,20,20,1,3,0.05,0.95,0.904430900708,31,48.0,0,49.0,0,54.0,1,54.0,1
4529,max_effective,20,20,1,3,0.05,0.95,0.927019700028534,28,55.0,0,56.0,1,54.0,0,53.0,0
4530,max_effective,20,20,1,3,0.05,0.95,0.948458843689996,60,52.0,0,55.0,0,59.0,1,58.0,0
4531,max_effective,20,20,1,3,0.05,0.95,0.7953587863933802,6,48.0,1,47.0,0,47.0,0,47.0,0
4532,max_effective,20,20,1,3,0.05,0.95,0.8659992848027062,6,45.0,1,45.0,1,45.0,1,45.0,1
4533,max_effective,20,20,1,3,0.05,0.95,0.931902209097377,14,56.0,1,55.0,0,51.0,0,51.0,0
4534,max_effective,20,20,1,3,0.05,0.95,0.8470033597162342,10,49.0,1,49.0,1,48.0,0,48.0,0
4535,max_effective,20,20,1,3,0.05,0.95,0.9268352247909332,32,54.0,0,56.0,0,58.0,0,60.0,1
4536,max_effective,20,20,1,3,0.05,0.95,0.9288773090993084,58,57.0,0,57.0,0,60.0,1,60.0,1
4537,max_effective,20,20,1,3,0.05,0.95,0.866405581460625,18,47.0,0,49.0,0,51.0,0,57.0,1
4538,max_effective,20,20,1,3,0.05,0.95,0.9229761456742548,14,51.0,0,53.0,0,54.0,1,52.0,0
4539,max_effective,20,20,1,3,0.05,0.95,0.8987631112083909,7,42.0,1,42.0,1,42.0,1,42.0,1
4540,max_effective,20,20,1,3,0.05,0.95,0.8972680546506329,17,47.0,0,52.0,0,53.0,1,53.0,1
4541,max_effective,20,20,1,3,0.05,0.95,0.9459011447650032,22,51.0,0,56.0,0,60.0,1,58.0,0
4542,max_effective,20,20,1,3,0.05,0.95,0.8789495220703951,16,48.0,0,48.0,0,51.0,1,49.0,0
4543,max_effective,20,20,1,3,0.05,0.95,0.8608508071176787,5,39.0,1,39.0,1,39.0,1,39.0,1
4544,max_effective,20,20,1,3,0.05,0.95,0.9050140168527476,7,44.0,1,44.0,1,44.0,1,44.0,1
4545,max_effective,20,20,1,3,0.05,0.95,0.9401275156931116,46,51.0,0,53.0,0,59.0,0,60.0,1
4546,max_effective,20,20,1,3,0.05,0.95,0.8303911509439184,26,50.0,0,53.0,0,54.0,1,54.0,1
4547,max_effective,20,20,1,3,0.05,0.95,0.8767571992423042,25,51.0,0,53.0,0,54.0,0,56.0,1
4548,max_effective,20,20,1,3,0.05,0.95,0.9079390512567004,7,45.0,1,45.0,1,45.0,1,45.0,1
4549,max_effective,20,20,1,3,0.05,0.95,0.8758011590816033,9,51.0,0,52.0,1,50.0,0,49.0,0
4550,max_effective,20,20,1,3,0.05,0.95,0.9251174380882564,9,52.0,1,52.0,1,49.0,0,49.0,0
4551,max_effective,20,20,1,3,0.05,0.95,0.9270690100668776,8,45.0,1,45.0,1,44.0,0,45.0,1
4552,max_effective,20,20,1,3,0.05,0.95,0.9028629024755168,23,58.0,1,58.0,1,57.0,0,57.0,0
4553,max_effective,20,20,1,3,0.05,0.95,0.8509300378763399,23,54.0,0,55.0,0,56.0,1,55.0,0
4554,max_effective,20,20,1,3,0.05,0.95,0.8284630899426686,10,51.0,0,51.0,0,52.0,0,53.0,1
4555,max_effective,20,20,1,3,0.05,0.95,0.9416740603274402,16,57.0,0,57.0,0,59.0,1,58.0,0
4556,max_effective,20,20,1,3,0.05,0.95,0.9311134671627556,14,53.0,0,52.0,0,54.0,1,51.0,0
4557,max_effective,20,20,1,3,0.05,0.95,0.9038425535533752,51,52.0,0,53.0,0,59.0,1,56.0,0
4558,max_effective,20,20,1,3,0.05,0.95,0.8789472508205532,7,43.0,1,43.0,1,43.0,1,43.0,1
4559,max_effective,20,20,1,3,0.05,0.95,0.8056960007681258,6,45.0,1,45.0,1,45.0,1,45.0,1
4560,max_effective,20,20,1,3,0.05,0.95,0.9120714501824873,9,54.0,1,54.0,1,53.0,0,54.0,1
4561,max_effective,20,20,1,3,0.05,0.95,0.9425989572981064,28,43.0,0,50.0,0,56.0,0,59.0,1
4562,max_effective,20,20,1,3,0.05,0.95,0.8170439873698817,13,43.0,1,43.0,1,43.0,1,43.0,1
4563,max_effective,20,20,1,3,0.05,0.95,0.9377555137339386,7,44.0,1,44.0,1,44.0,1,43.0,0
4564,max_effective,20,20,1,3,0.05,0.95,0.9020323777296164,7,43.0,1,43.0,1,43.0,1,43.0,1
4565,max_effective,20,20,1,3,0.05,0.95,0.9393217950419273,47,54.0,0,56.0,1,56.0,1,56.0,1
4566,max_effective,20,20,1,3,0.05,0.95,0.9168981676889134,38,56.0,0,56.0,0,57.0,0,58.0,1
4567,max_effective,20,20,1,3,0.05,0.95,0.8591140644568903,8,36.0,1,36.0,1,36.0,1,36.0,1
4568,max_effective,20,20,1,3,0.05,0.95,0.9284673185338692,23,50.0,0,52.0,0,56.0,1,56.0,1
4569,max_effective,20,20,1,3,0.05,0.95,0.8937277220952008,14,47.0,1,47.0,1,47.0,1,47.0,1
4570,max_effective,20,20,1,3,0.05,0.95,0.9279056457345132,10,53.0,1,53.0,1,52.0,0,52.0,0
4571,max_effective,20,20,1,3,0.05,0.95,0.9402717571564584,12,55.0,0,54.0,0,57.0,1,57.0,1
4572,max_effective,20,20,1,3,0.05,0.95,0.8268625413258036,5,31.0,1,31.0,1,31.0,1,31.0,1
4573,max_effective,20,20,1,3,0.05,0.95,0.9286532758001752,28,57.0,1,57.0,1,57.0,1,56.0,0
4574,max_effective,20,20,1,3,0.05,0.95,0.7850520039592507,5,42.0,1,42.0,1,42.0,1,42.0,1
4575,max_effective,20,20,1,3,0.05,0.95,0.9493985796562012,10,47.0,0,48.0,1,47.0,0,45.0,0
4576,max_effective,20,20,1,3,0.05,0.95,0.9380102080940376,3,33.0,1,33.0,1,33.0,1,33.0,1
4577,max_effective,20,20,1,3,0.05,0.95,0.9279756568179576,12,52.0,0,52.0,0,53.0,1,53.0,1
4578,max_effective,20,20,1,3,0.05,0.95,0.8626701491444615,6,40.0,1,40.0,1,40.0,1,40.0,1
4579,max_effective,20,20,1,3,0.05,0.95,0.9125278421716206,9,49.0,0,50.0,1,50.0,1,50.0,1
4580,max_effective,20,20,1,3,0.05,0.95,0.8569104689505865,6,45.0,1,45.0,1,45.0,1,45.0,1
4581,max_effective,20,20,1,3,0.05,0.95,0.9365288505206538,21,57.0,0,57.0,0,59.0,0,60.0,1
4582,max_effective,20,20,1,3,0.05,0.95,0.8028023024939492,11,48.0,0,49.0,0,51.0,1,50.0,0
4583,max_effective,20,20,1,3,0.05,0.95,0.9247116684498264,11,41.0,1,41.0,1,41.0,1,41.0,1
4584,max_effective,20,20,1,3,0.05,0.95,0.9422436301710144,37,52.0,0,53.0,0,58.0,1,58.0,1
4585,max_effective,20,20,1,3,0.05,0.95,0.8866133424744991,11,50.0,0,51.0,0,56.0,1,56.0,1
4586,max_effective,20,20,1,3,0.05,0.95,0.8843701815476731,9,45.0,1,42.0,0,41.0,0,45.0,1
4587,max_effective,20,20,1,3,0.05,0.95,0.9061413856374811,4,28.0,1,28.0,1,28.0,1,28.0,1
4588,max_effective,20,20,1,3,0.05,0.95,0.8343499366786228,13,51.0,0,55.0,0,57.0,0,58.0,1
4589,max_effective,20,20,1,3,0.05,0.95,0.8939203699876856,10,52.0,0,53.0,0,54.0,1,54.0,1
4590,max_effective,20,20,1,3,0.05,0.95,0.918128838946106,6,42.0,1,42.0,1,42.0,1,42.0,1
4591,max_effective,20,20,1,3,0.05,0.95,0.8903927366571905,12,55.0,1,54.0,0,50.0,0,50.0,0
4592,max_effective,20,20,1,3,0.05,0.95,0.9171639875875438,7,50.0,1,50.0,1,48.0,0,49.0,0
4593,max_effective,20,20,1,3,0.05,0.95,0.9427020844539304,22,51.0,0,53.0,0,57.0,1,55.0,0
4594,max_effective,20,20,1,3,0.05,0.95,0.9090195749792436,10,49.0,1,49.0,1,47.0,0,49.0,1
4595,max_effective,20,20,1,3,0.05,0.95,0.8896633099651544,5,48.0,1,48.0,1,48.0,1,48.0,1
4596,max_effective,20,20,1,3,0.05,0.95,0.8752431188771399,9,43.0,1,43.0,1,43.0,1,43.0,1
4597,max_effective,20,20,1,3,0.05,0.95,0.8986875751624444,18,51.0,0,52.0,0,55.0,1,53.0,0
4598,max_effective,20,20,1,3,0.05,0.95,0.934727142825304,43,47.0,0,52.0,0,56.0,1,55.0,0
4599,max_effective,20,20,1,3,0.05,0.95,0.939607852391786,13,38.0,1,38.0,1,38.0,1,38.0,1
4600,max_effective,20,20,1,3,0.05,0.95,0.9447765194157436,37,57.0,0,57.0,0,60.0,1,59.0,0
4601,max_effective,20,20,1,3,0.05,0.95,0.9190125494754784,10,42.0,1,42.0,1,42.0,1,42.0,1
4602,max_effective,20,20,1,3,0.05,0.95,0.936310255284727,11,51.0,0,52.0,1,52.0,1,51.0,0
4603,max_effective,20,20,1,3,0.05,0.95,0.9316963612568826,36,54.0,0,54.0,0,58.0,1,58.0,1
4604,max_effective,20,20,1,3,0.05,0.95,0.9342699019039336,6,42.0,1,42.0,1,42.0,1,42.0,1
4605,max_effective,20,20,1,3,0.05,0.95,0.926636559074021,11,50.0,0,51.0,1,49.0,0,51.0,1
4606,max_effective,20,20,1,3,0.05,0.95,0.9479033206819564,32,53.0,0,54.0,0,55.0,1,55.0,1
4607,max_effective,20,20,1,3,0.05,0.95,0.8431922320094228,7,36.0,1,36.0,1,36.0,1,36.0,1
4608,max_effective,20,20,1,3,0.05,0.95,0.9424941688255368,17,46.0,0,49.0,1,49.0,1,48.0,0
4609,max_effective,20,20,1,3,0.05,0.95,0.9362250624702506,41,54.0,0,55.0,0,56.0,0,57.0,1
4610,max_effective,20,20,1,3,0.05,0.95,0.8958014837491148,8,49.0,1,49.0,1,47.0,0,49.0,1
4611,max_effective,20,20,1,3,0.05,0.95,0.8881289700328752,8,52.0,0,52.0,0,53.0,1,52.0,0
4612,max_effective,20,20,1,3,0.05,0.95,0.9433311311612004,14,51.0,0,53.0,1,49.0,0,52.0,0
4613,max_effective,20,20,1,3,0.05,0.95,0.9435999516360994,35,53.0,0,54.0,0,58.0,0,59.0,1
4614,max_effective,20,20,1,3,0.05,0.95,0.7446545627857021,3,28.0,1,28.0,1,28.0,1,27.0,0
4615,max_effective,20,20,1,3,0.05,0.95,0.9475637831416536,72,53.0,0,54.0,0,55.0,0,57.0,1
4616,max_effective,20,20,1,3,0.05,0.95,0.9277647389866682,42,51.0,0,54.0,0,57.0,0,60.0,1
4617,max_effective,20,20,1,3,0.05,0.95,0.9422688013817052,16,55.0,1,55.0,1,55.0,1,52.0,0
4618,max_effective,20,20,1,3,0.05,0.95,0.8810462733248323,24,50.0,0,51.0,0,54.0,1,54.0,1
4619,max_effective,20,20,1,3,0.05,0.95,0.8869004800548205,28,55.0,0,55.0,0,56.0,1,56.0,1
4620,max_effective,20,20,1,3,0.05,0.95,0.9360449606104716,12,55.0,0,57.0,1,55.0,0,54.0,0
4621,max_effective,20,20,1,3,0.05,0.95,0.8290649043899466,7,42.0,1,42.0,1,42.0,1,42.0,1
4622,max_effective,20,20,1,3,0.05,0.95,0.914281197349892,9,54.0,0,54.0,0,56.0,0,58.0,1
4623,max_effective,20,20,1,3,0.05,0.95,0.9398189764706192,37,47.0,0,52.0,0,56.0,0,58.0,1
4624,max_effective,20,20,1,3,0.05,0.95,0.9316084924985822,8,45.0,1,45.0,1,44.0,0,44.0,0
4625,max_effective,20,20,1,3,0.05,0.95,0.9146177891904848,38,54.0,0,55.0,0,57.0,1,56.0,0
4626,max_effective,20,20,1,3,0.05,0.95,0.8779600813678269,21,53.0,0,55.0,0,58.0,1,57.0,0
4627,max_effective,20,20,1,3,0.05,0.95,0.9178108256756584,9,55.0,0,55.0,0,54.0,0,57.0,1
4628,max_effective,20,20,1,3,0.05,0.95,0.9408533004430016,13,52.0,0,53.0,0,54.0,1,54.0,1
4629,max_effective,20,20,1,3,0.05,0.95,0.9291318704628804,30,54.0,0,56.0,0,59.0,0,60.0,1
4630,max_effective,20,20,1,3,0.05,0.95,0.9233200327563772,8,39.0,1,39.0,1,39.0,1,39.0,1
4631,max_effective,20,20,1,3,0.05,0.95,0.936358372409615,15,51.0,0,54.0,0,55.0,1,54.0,0
4632,max_effective,20,20,1,3,0.05,0.95,0.9182852513997284,32,57.0,0,57.0,0,60.0,1,60.0,1
4633,max_effective,20,20,1,3,0.05,0.95,0.9043222581824228,19,49.0,0,51.0,0,54.0,0,57.0,1
4634,max_effective,20,20,1,3,0.05,0.95,0.9380664812541524,14,56.0,1,56.0,1,53.0,0,52.0,0
4635,max_effective,20,20,1,3,0.05,0.95,0.8843492119998959,13,52.0,0,52.0,0,53.0,0,54.0,1
4636,max_effective,20,20,1,3,0.05,0.95,0.94979148287807,33,59.0,1,59.0,1,58.0,0,59.0,1
4637,max_effective,20,20,1,3,0.05,0.95,0.9134483643702954,11,52.0,0,53.0,1,49.0,0,53.0,1
4638,max_effective,20,20,1,3,0.05,0.95,0.91085355225178,9,49.0,1,48.0,0,48.0,0,47.0,0
4639,max_effective,20,20,1,3,0.05,0.95,0.9451689419314618,39,55.0,0,55.0,0,59.0,1,59.0,1
4640,max_effective,20,20,1,3,0.05,0.95,0.8972434113747573,16,54.0,0,56.0,1,54.0,0,53.0,0
4641,max_effective,20,20,1,3,0.05,0.95,0.7643755538153956,5,33.0,1,33.0,1,33.0,1,33.0,1
4642,max_effective,20,20,1,3,0.05,0.95,0.9035816276285732,14,56.0,0,55.0,0,51.0,0,58.0,1
4643,max_effective,20,20,1,3,0.05,0.95,0.949679547501642,38,56.0,0,56.0,0,60.0,1,60.0,1
4644,max_effective,20,20,1,3,0.05,0.95,0.8851897355823591,13,55.0,1,55.0,1,55.0,1,53.0,0
4645,max_effective,20,20,1,3,0.05,0.95,0.9458980108332355,12,57.0,0,58.0,1,57.0,0,57.0,0
4646,max_effective,20,20,1,3,0.05,0.95,0.933987657911579,8,54.0,0,56.0,1,56.0,1,56.0,1
4647,max_effective,20,20,1,3,0.05,0.95,0.9229123090169072,20,56.0,1,55.0,0,54.0,0,54.0,0
4648,max_effective,20,20,1,3,0.05,0.95,0.8624330745016415,6,35.0,1,35.0,1,35.0,1,35.0,1
4649,max_effective,20,20,1,3,0.05,0.95,0.9168490974134472,59,51.0,0,52.0,0,57.0,1,56.0,0
4650,max_effective,20,20,1,3,0.05,0.95,0.9478355793808534,8,44.0,1,44.0,1,44.0,1,44.0,1
4651,max_effective,20,20,1,3,0.05,0.95,0.8832228094090505,28,57.0,0,57.0,0,56.0,0,58.0,1
4652,max_effective,20,20,1,3,0.05,0.95,0.8204822186574523,7,38.0,1,38.0,1,38.0,1,38.0,1
4653,max_effective,20,20,1,3,0.05,0.95,0.8890687605955334,14,56.0,0,56.0,0,57.0,1,55.0,0
4654,max_effective,20,20,1,3,0.05,0.95,0.9152744993753424,18,51.0,0,51.0,0,56.0,1,55.0,0
4655,max_effective,20,20,1,3,0.05,0.95,0.8871199222555629,20,45.0,0,47.0,0,50.0,0,51.0,1
4656,max_effective,20,20,1,3,0.05,0.95,0.9227729640882534,41,52.0,0,53.0,0,56.0,0,57.0,1
4657,max_effective,20,20,1,3,0.05,0.95,0.9123118107971816,22,59.0,1,59.0,1,57.0,0,58.0,0
4658,max_effective,20,20,1,3,0.05,0.95,0.9234259208646548,9,47.0,0,48.0,1,48.0,1,47.0,0
4659,max_effective,20,20,1,3,0.05,0.95,0.8250844065793377,8,48.0,1,48.0,1,48.0,1,46.0,0
4660,max_effective,20,20,1,3,0.05,0.95,0.8297492005143033,11,48.0,1,48.0,1,48.0,1,48.0,1
4661,max_effective,20,20,1,3,0.05,0.95,0.9000246324327748,27,54.0,0,56.0,0,59.0,1,59.0,1
4662,max_effective,20,20,1,3,0.05,0.95,0.9395055086233882,15,50.0,0,51.0,0,53.0,1,53.0,1
4663,max_effective,20,20,1,3,0.05,0.95,0.8705396168851558,6,35.0,1,35.0,1,35.0,1,35.0,1
4664,max_effective,20,20,1,3,0.05,0.95,0.9480382919108375,24,52.0,0,56.0,0,53.0,0,58.0,1
4665,max_effective,20,20,1,3,0.05,0.95,0.9361577938283164,32,48.0,0,53.0,0,58.0,1,56.0,0
4666,max_effective,20,20,1,3,0.05,0.95,0.9230640883790856,22,51.0,0,55.0,0,57.0,0,58.0,1
4667,max_effective,20,20,1,3,0.05,0.95,0.9390115857912328,38,54.0,0,54.0,0,58.0,1,56.0,0
4668,max_effective,20,20,1,3,0.05,0.95,0.866349241443809,5,32.0,1,32.0,1,32.0,1,32.0,1
4669,max_effective,20,20,1,3,0.05,0.95,0.8751057926737423,14,55.0,0,55.0,0,57.0,0,58.0,1
4670,max_effective,20,20,1,3,0.05,0.95,0.9152663606798164,9,49.0,1,49.0,1,48.0,0,48.0,0
4671,max_effective,20,20,1,3,0.05,0.95,0.91063340492212,12,46.0,1,46.0,1,46.0,1,46.0,1
4672,max_effective,20,20,1,3,0.05,0.95,0.9332543509605472,23,48.0,0,51.0,0,56.0,1,56.0,1
4673,max_effective,20,20,1,3,0.05,0.95,0.9259826878645808,18,58.0,1,58.0,1,58.0,1,58.0,1
4674,max_effective,20,20,1,3,0.05,0.95,0.913221176978354,15,46.0,0,50.0,0,53.0,1,53.0,1
4675,max_effective,20,20,1,3,0.05,0.95,0.9391289945218796,22,47.0,0,49.0,0,49.0,0,50.0,1
4676,max_effective,20,20,1,3,0.05,0.95,0.9121530385548094,8,38.0,1,38.0,1,38.0,1,38.0,1
4677,max_effective,20,20,1,3,0.05,0.95,0.9475502553442684,41,51.0,0,53.0,0,54.0,0,55.0,1
4678,max_effective,20,20,1,3,0.05,0.95,0.9007476173513932,11,41.0,1,41.0,1,41.0,1,41.0,1
4679,max_effective,20,20,1,3,0.05,0.95,0.9094055254034682,26,49.0,0,50.0,0,51.0,0,54.0,1
4680,max_effective,20,20,1,3,0.05,0.95,0.8907428348606384,12,43.0,1,43.0,1,43.0,1,43.0,1
4681,max_effective,20,20,1,3,0.05,0.95,0.9483046318391593,11,53.0,0,54.0,0,56.0,1,56.0,1
4682,max_effective,20,20,1,3,0.05,0.95,0.9174755575009232,32,49.0,0,51.0,0,57.0,1,55.0,0
4683,max_effective,20,20,1,3,0.05,0.95,0.7927514363320105,4,44.0,1,44.0,1,44.0,1,44.0,1
4684,max_effective,20,20,1,3,0.05,0.95,0.9231174178835831,15,54.0,1,54.0,1,54.0,1,54.0,1
4685,max_effective,20,20,1,3,0.05,0.95,0.8604720980723224,10,53.0,1,53.0,1,52.0,0,51.0,0
4686,max_effective,20,20,1,3,0.05,0.95,0.8530373859626997,25,52.0,0,52.0,0,55.0,1,55.0,1
4687,max_effective,20,20,1,3,0.05,0.95,0.9451429499976878,14,47.0,0,48.0,0,51.0,1,50.0,0
4688,max_effective,20,20,1,3,0.05,0.95,0.94618230270347,22,52.0,0,57.0,0,58.0,1,55.0,0
4689,max_effective,20,20,1,3,0.05,0.95,0.8623914622671568,13,57.0,0,57.0,0,58.0,1,58.0,1
4690,max_effective,20,20,1,3,0.05,0.95,0.8820717000381225,29,59.0,1,59.0,1,59.0,1,58.0,0
4691,max_effective,20,20,1,3,0.05,0.95,0.9127795012109352,7,37.0,1,37.0,1,37.0,1,37.0,1
4692,max_effective,20,20,1,3,0.05,0.95,0.8447846621546717,7,54.0,1,54.0,1,54.0,1,52.0,0
4693,max_effective,20,20,1,3,0.05,0.95,0.9457253030917347,21,55.0,0,55.0,0,59.0,1,59.0,1
4694,max_effective,20,20,1,3,0.05,0.95,0.9235228320223992,25,51.0,0,54.0,0,55.0,1,55.0,1
4695,max_effective,20,20,1,3,0.05,0.95,0.9447706013935724,41,55.0,0,57.0,0,59.0,1,56.0,0
4696,max_effective,20,20,1,3,0.05,0.95,0.8640645609786312,16,47.0,0,48.0,0,52.0,0,53.0,1
4697,max_effective,20,20,1,3,0.05,0.95,0.9442371921932574,16,51.0,0,53.0,0,52.0,0,54.0,1
4698,max_effective,20,20,1,3,0.05,0.95,0.926161859391014,25,56.0,0,56.0,0,59.0,1,59.0,1
4699,max_effective,20,20,1,3,0.05,0.95,0.9395825915109084,31,57.0,1,57.0,1,57.0,1,57.0,1
4700,max_effective,20,20,1,3,0.05,0.95,0.9265913391146852,15,50.0,0,54.0,0,57.0,0,58.0,1
4701,max_effective,20,20,1,3,0.05,0.95,0.82540784259354,6,43.0,1,43.0,1,43.0,1,43.0,1
4702,max_effective,20,20,1,3,0.05,0.95,0.9021797732049892,8,35.0,1,35.0,1,35.0,1,35.0,1
4703,max_effective,20,20,1,3,0.05,0.95,0.9296571422585396,13,54.0,0,56.0,1,55.0,0,56.0,1
4704,max_effective,20,20,1,3,0.05,0.95,0.931538856817672,8,54.0,0,54.0,0,55.0,1,55.0,1
4705,max_effective,20,20,1,3,0.05,0.95,0.8950976479995808,13,56.0,0,56.0,0,54.0,0,57.0,1
4706,max_effective,20,20,1,3,0.05,0.95,0.9324601980778426,12,55.0,1,55.0,1,53.0,0,50.0,0
4707,max_effective,20,20,1,3,0.05,0.95,0.873809145220551,11,42.0,1,42.0,1,42.0,1,42.0,1
4708,max_effective,20,20,1,3,0.05,0.95,0.940175533128494,11,57.0,0,57.0,0,57.0,0,59.0,1
4709,max_effective,20,20,1,3,0.05,0.95,0.9348846853192644,25,45.0,0,54.0,0,55.0,1,54.0,0
4710,max_effective,20,20,1,3,0.05,0.95,0.9288309015421764,9,50.0,0,50.0,0,53.0,1,50.0,0
4711,max_effective,20,20,1,3,0.05,0.95,0.8769917190180111,8,42.0,1,42.0,1,42.0,1,42.0,1
4712,max_effective,20,20,1,3,0.05,0.95,0.9225697146852588,4,28.0,1,28.0,1,28.0,1,28.0,1
4713,max_effective,20,20,1,3,0.05,0.95,0.9401888615644732,13,45.0,0,44.0,0,42.0,0,46.0,1
4714,max_effective,20,20,1,3,0.05,0.95,0.9312742795253384,14,45.0,0,45.0,0,49.0,1,45.0,0
4715,max_effective,20,20,1,3,0.05,0.95,0.9359753484649406,20,55.0,0,55.0,0,57.0,0,60.0,1
4716,max_effective,20,20,1,3,0.05,0.95,0.9181744414716873,14,48.0,0,50.0,0,51.0,1,51.0,1
4717,max_effective,20,20,1,3,0.05,0.95,0.9188935356638708,19,49.0,0,51.0,0,58.0,1,57.0,0
4718,max_effective,20,20,1,3,0.05,0.95,0.9476335547560828,9,40.0,1,40.0,1,40.0,1,40.0,1
4719,max_effective,20,20,1,3,0.05,0.95,0.9464715236979032,15,55.0,0,55.0,0,57.0,1,54.0,0
4720,max_effective,20,20,1,3,0.05,0.95,0.8116291494653961,4,31.0,1,31.0,1,31.0,1,31.0,1
4721,max_effective,20,20,1,3,0.05,0.95,0.9412927354156028,12,50.0,0,54.0,1,54.0,1,53.0,0
4722,max_effective,20,20,1,3,0.05,0.95,0.9370439768025078,19,52.0,0,55.0,0,57.0,0,58.0,1
4723,max_effective,20,20,1,3,0.05,0.95,0.9260391179590296,15,55.0,0,55.0,0,60.0,1,60.0,1
4724,max_effective,20,20,1,3,0.05,0.95,0.9125360745895944,9,48.0,1,48.0,1,47.0,0,48.0,1
4725,max_effective,20,20,1,3,0.05,0.95,0.9491197646662672,44,50.0,0,52.0,0,55.0,0,57.0,1
4726,max_effective,20,20,1,3,0.05,0.95,0.8944402333856109,7,42.0,1,42.0,1,42.0,1,42.0,1
4727,max_effective,20,20,1,3,0.05,0.95,0.9494274824580504,35,56.0,0,58.0,0,57.0,0,60.0,1
4728,max_effective,20,20,1,3,0.05,0.95,0.9498699957233436,15,56.0,0,57.0,1,55.0,0,55.0,0
4729,max_effective,20,20,1,3,0.05,0.95,0.8479302712932011,6,36.0,1,36.0,1,36.0,1,36.0,1
4730,max_effective,20,20,1,3,0.05,0.95,0.9432481207832918,21,48.0,0,48.0,0,54.0,1,51.0,0
4731,max_effective,20,20,1,3,0.05,0.95,0.9212991818140288,49,53.0,0,54.0,0,58.0,1,57.0,0
4732,max_effective,20,20,1,3,0.05,0.95,0.9056192016244252,18,54.0,0,54.0,0,58.0,1,58.0,1
4733,max_effective,20,20,1,3,0.05,0.95,0.930544770353682,23,55.0,0,54.0,0,52.0,0,58.0,1
4734,max_effective,20,20,1,3,0.05,0.95,0.8823382249294157,14,48.0,0,51.0,0,52.0,1,52.0,1
4735,max_effective,20,20,1,3,0.05,0.95,0.7408267029564858,5,41.0,1,41.0,1,41.0,1,41.0,1
4736,max_effective,20,20,1,3,0.05,0.95,0.9185526761044492,32,53.0,0,56.0,0,60.0,1,60.0,1
4737,max_effective,20,20,1,3,0.05,0.95,0.944951281666932,18,50.0,0,53.0,0,59.0,1,57.0,0
4738,max_effective,20,20,1,3,0.05,0.95,0.9139351444866608,9,46.0,1,46.0,1,45.0,0,46.0,1
4739,max_effective,20,20,1,3,0.05,0.95,0.8620358671007506,16,51.0,0,53.0,0,56.0,0,57.0,1
4740,max_effective,20,20,1,3,0.05,0.95,0.878915559204626,10,55.0,1,55.0,1,53.0,0,54.0,0
4741,max_effective,20,20,1,3,0.05,0.95,0.9324623128812396,16,53.0,1,53.0,1,50.0,0,47.0,0
4742,max_effective,20,20,1,3,0.05,0.95,0.8367185709350821,13,49.0,1,49.0,1,49.0,1,48.0,0
4743,max_effective,20,20,1,3,0.05,0.95,0.9403486149242548,35,46.0,0,50.0,0,57.0,0,58.0,1
4744,max_effective,20,20,1,3,0.05,0.95,0.9313164176515152,5,42.0,1,42.0,1,41.0,0,41.0,0
4745,max_effective,20,20,1,3,0.05,0.95,0.9246853589810756,18,49.0,0,51.0,0,53.0,0,55.0,1
4746,max_effective,20,20,1,3,0.05,0.95,0.9395944802284202,17,58.0,0,59.0,1,54.0,0,56.0,0
4747,max_effective,20,20,1,3,0.05,0.95,0.9475795747588888,61,52.0,0,54.0,0,57.0,1,55.0,0
4748,max_effective,20,20,1,3,0.05,0.95,0.9414979946183936,19,55.0,0,56.0,0,56.0,0,57.0,1
4749,max_effective,20,20,1,3,0.05,0.95,0.8616125569477749,11,50.0,1,48.0,0,47.0,0,50.0,1
4750,max_effective,20,20,1,3,0.05,0.95,0.9177579425837749,15,46.0,0,49.0,0,53.0,1,51.0,0
4751,max_effective,20,20,1,3,0.05,0.95,0.9383258449891504,10,53.0,0,53.0,0,54.0,1,53.0,0
4752,max_effective,20,20,1,3,0.05,0.95,0.8785691870796251,13,46.0,0,46.0,0,48.0,1,48.0,1
4753,max_effective,20,20,1,3,0.05,0.95,0.9177580818699496,17,52.0,0,54.0,0,55.0,1,53.0,0
4754,max_effective,20,20,1,3,0.05,0.95,0.8806213171644582,5,40.0,1,40.0,1,40.0,1,40.0,1
4755,max_effective,20,20,1,3,0.05,0.95,0.9462253927338232,23,50.0,0,52.0,1,49.0,0,49.0,0
4756,max_effective,20,20,1,3,0.05,0.95,0.920589100367584,15,56.0,0,56.0,0,60.0,1,60.0,1
4757,max_effective,20,20,1,3,0.05,0.95,0.9103127259814172,4,41.0,1,41.0,1,41.0,1,41.0,1
4758,max_effective,20,20,1,3,0.05,0.95,0.9460789305110436,44,54.0,0,55.0,0,56.0,0,59.0,1
4759,max_effective,20,20,1,3,0.05,0.95,0.946631250430052,6,52.0,1,52.0,1,51.0,0,51.0,0
4760,max_effective,20,20,1,3,0.05,0.95,0.9205387537683594,61,58.0,0,58.0,0,59.0,0,60.0,1
4761,max_effective,20,20,1,3,0.05,0.95,0.942522704859549,8,46.0,1,45.0,0,46.0,1,45.0,0
4762,max_effective,20,20,1,3,0.05,0.95,0.9202390636635692,8,54.0,1,53.0,0,49.0,0,50.0,0
4763,max_effective,20,20,1,3,0.05,0.95,0.7019435417411897,5,25.0,1,25.0,1,25.0,1,25.0,1
4764,max_effective,20,20,1,3,0.05,0.95,0.9071569875225995,14,55.0,0,56.0,1,55.0,0,54.0,0
4765,max_effective,20,20,1,3,0.05,0.95,0.9328695928089444,10,57.0,0,57.0,0,59.0,1,55.0,0
4766,max_effective,20,20,1,3,0.05,0.95,0.9327909400282604,61,50.0,0,51.0,0,56.0,0,58.0,1
4767,max_effective,20,20,1,3,0.05,0.95,0.940977525370815,66,49.0,0,50.0,0,55.0,0,57.0,1
4768,max_effective,20,20,1,3,0.05,0.95,0.9456371731409072,26,46.0,0,52.0,0,59.0,0,60.0,1
4769,max_effective,20,20,1,3,0.05,0.95,0.9378572357136394,88,57.0,0,56.0,0,60.0,1,60.0,1
4770,max_effective,20,20,1,3,0.05,0.95,0.8631788799392084,9,52.0,0,52.0,0,54.0,1,52.0,0
4771,max_effective,20,20,1,3,0.05,0.95,0.9049810504150844,13,48.0,0,50.0,0,53.0,1,52.0,0
4772,max_effective,20,20,1,3,0.05,0.95,0.915542162326834,30,51.0,0,54.0,0,57.0,0,60.0,1
4773,max_effective,20,20,1,3,0.05,0.95,0.932013275992854,27,51.0,0,53.0,0,56.0,0,58.0,1
4774,max_effective,20,20,1,3,0.05,0.95,0.8718032978210337,31,59.0,1,59.0,1,59.0,1,59.0,1
4775,max_effective,20,20,1,3,0.05,0.95,0.945166287823352,14,55.0,0,55.0,0,57.0,0,59.0,1
4776,max_effective,20,20,1,3,0.05,0.95,0.9200756942142568,10,51.0,1,50.0,0,46.0,0,50.0,0
4777,max_effective,20,20,1,3,0.05,0.95,0.8524322753299002,12,52.0,0,51.0,0,51.0,0,54.0,1
4778,max_effective,20,20,1,3,0.05,0.95,0.9320223862729538,73,49.0,0,50.0,0,57.0,1,55.0,0
4779,max_effective,20,20,1,3,0.05,0.95,0.9479167003608536,21,58.0,0,59.0,0,60.0,1,60.0,1
4780,max_effective,20,20,1,3,0.05,0.95,0.9428770405472564,14,50.0,0,49.0,0,46.0,0,51.0,1
4781,max_effective,20,20,1,3,0.05,0.95,0.9454782974803744,44,55.0,0,55.0,0,59.0,0,60.0,1
4782,max_effective,20,20,1,3,0.05,0.95,0.9352256864750672,23,53.0,0,52.0,0,59.0,1,58.0,0
4783,max_effective,20,20,1,3,0.05,0.95,0.9416204565407224,61,52.0,0,56.0,0,57.0,1,56.0,0
4784,max_effective,20,20,1,3,0.05,0.95,0.8341018327194016,7,39.0,1,39.0,1,39.0,1,39.0,1
4785,max_effective,20,20,1,3,0.05,0.95,0.929030892023695,18,49.0,0,53.0,0,54.0,1,53.0,0
4786,max_effective,20,20,1,3,0.05,0.95,0.89471095402615,18,44.0,0,52.0,0,53.0,1,51.0,0
4787,max_effective,20,20,1,3,0.05,0.95,0.901695766987202,12,45.0,1,45.0,1,44.0,0,45.0,1
4788,max_effective,20,20,1,3,0.05,0.95,0.946220570535942,18,51.0,0,54.0,0,59.0,1,58.0,0
4789,max_effective,20,20,1,3,0.05,0.95,0.9274534294620002,14,47.0,1,47.0,1,47.0,1,47.0,1
4790,max_effective,20,20,1,3,0.05,0.95,0.8525584672402754,7,43.0,1,43.0,1,43.0,1,43.0,1
4791,max_effective,20,20,1,3,0.05,0.95,0.9252766621985464,35,55.0,0,55.0,0,56.0,0,60.0,1
4792,max_effective,20,20,1,3,0.05,0.95,0.92428253625613,38,49.0,0,53.0,0,54.0,0,56.0,1
4793,max_effective,20,20,1,3,0.05,0.95,0.9275024187351651,10,51.0,1,50.0,0,49.0,0,49.0,0
4794,max_effective,20,20,1,3,0.05,0.95,0.9439913546097756,17,43.0,0,49.0,1,46.0,0,44.0,0
4795,max_effective,20,20,1,3,0.05,0.95,0.949226496606293,23,57.0,0,58.0,0,60.0,1,60.0,1
4796,max_effective,20,20,1,3,0.05,0.95,0.8768800508183027,9,43.0,1,43.0,1,43.0,1,43.0,1
4797,max_effective,20,20,1,3,0.05,0.95,0.8533807771481076,6,32.0,1,32.0,1,32.0,1,32.0,1
4798,max_effective,20,20,1,3,0.05,0.95,0.9196746386216532,9,48.0,0,49.0,1,48.0,0,48.0,0
4799,max_effective,20,20,1,3,0.05,0.95,0.8972582703500657,25,57.0,0,58.0,0,59.0,1,57.0,0
4800,max_effective,20,20,1,3,0.05,0.95,0.9131023985082888,10,54.0,0,54.0,0,55.0,0,56.0,1
4801,max_effective,20,20,1,3,0.05,0.95,0.8921187104852522,7,48.0,1,48.0,1,48.0,1,47.0,0
4802,max_effective,20,20,1,3,0.05,0.95,0.9378825377354236,23,59.0,1,59.0,1,56.0,0,57.0,0
4803,max_effective,20,20,1,3,0.05,0.95,0.8967450912535864,15,43.0,0,48.0,0,49.0,1,49.0,1
4804,max_effective,20,20,1,3,0.05,0.95,0.9224580513825044,37,47.0,0,50.0,0,52.0,0,53.0,1
4805,max_effective,20,20,1,3,0.05,0.95,0.8629225829664618,9,48.0,1,48.0,1,47.0,0,47.0,0
4806,max_effective,20,20,1,3,0.05,0.95,0.91491531128886,14,54.0,0,56.0,0,57.0,1,57.0,1
4807,max_effective,20,20,1,3,0.05,0.95,0.8852108108397662,11,53.0,0,54.0,1,53.0,0,53.0,0
4808,max_effective,20,20,1,3,0.05,0.95,0.9261262704870622,65,53.0,0,54.0,0,57.0,0,59.0,1
4809,max_effective,20,20,1,3,0.05,0.95,0.8704799457600166,11,57.0,0,57.0,0,55.0,0,58.0,1
4810,max_effective,20,20,1,3,0.05,0.95,0.8670082100707066,4,35.0,1,35.0,1,35.0,1,35.0,1
4811,max_effective,20,20,1,3,0.05,0.95,0.8521488438488435,18,50.0,0,51.0,0,54.0,0,58.0,1
4812,max_effective,20,20,1,3,0.05,0.95,0.8373023171264565,9,46.0,1,46.0,1,46.0,1,45.0,0
4813,max_effective,20,20,1,3,0.05,0.95,0.8854144666709827,28,50.0,0,50.0,0,54.0,0,55.0,1
4814,max_effective,20,20,1,3,0.05,0.95,0.9168677600593396,14,60.0,1,60.0,1,58.0,0,58.0,0
4815,max_effective,20,20,1,3,0.05,0.95,0.8696567867740553,12,45.0,0,46.0,0,47.0,1,47.0,1
4816,max_effective,20,20,1,3,0.05,0.95,0.932805789589382,7,37.0,1,37.0,1,37.0,1,37.0,1
4817,max_effective,20,20,1,3,0.05,0.95,0.9439589582432748,15,57.0,0,58.0,1,57.0,0,56.0,0
4818,max_effective,20,20,1,3,0.05,0.95,0.8831121492185869,9,48.0,1,48.0,1,48.0,1,48.0,1
4819,max_effective,20,20,1,3,0.05,0.95,0.8878595699558175,9,54.0,0,53.0,0,56.0,1,53.0,0
4820,max_effective,20,20,1,3,0.05,0.95,0.9193244112878582,11,41.0,1,41.0,1,41.0,1,40.0,0
4821,max_effective,20,20,1,3,0.05,0.95,0.8987866159225183,22,56.0,1,56.0,1,53.0,0,54.0,0
4822,max_effective,20,20,1,3,0.05,0.95,0.9129921726622472,6,42.0,1,42.0,1,42.0,1,42.0,1
4823,max_effective,20,20,1,3,0.05,0.95,0.9286171779548786,18,47.0,0,50.0,0,56.0,1,54.0,0
4824,max_effective,20,20,1,3,0.05,0.95,0.938469438667215,11,50.0,0,53.0,1,51.0,0,49.0,0
4825,max_effective,20,20,1,3,0.05,0.95,0.8336672789814151,3,28.0,1,28.0,1,28.0,1,28.0,1
4826,max_effective,20,20,1,3,0.05,0.95,0.9379929679134464,27,50.0,0,55.0,1,55.0,1,55.0,1
4827,max_effective,20,20,1,3,0.05,0.95,0.8376195092214302,45,54.0,0,57.0,0,58.0,1,56.0,0
4828,max_effective,20,20,1,3,0.05,0.95,0.9342767869202476,3,27.0,1,27.0,1,27.0,1,27.0,1
4829,max_effective,20,20,1,3,0.05,0.95,0.922836919479048,8,49.0,0,49.0,0,51.0,1,51.0,1
4830,max_effective,20,20,1,3,0.05,0.95,0.938803803813237,9,45.0,0,46.0,1,45.0,0,46.0,1
4831,max_effective,20,20,1,3,0.05,0.95,0.9277643431851884,9,35.0,1,35.0,1,35.0,1,35.0,1
4832,max_effective,20,20,1,3,0.05,0.95,0.9459683048005318,17,48.0,0,51.0,0,52.0,1,51.0,0
4833,max_effective,20,20,1,3,0.05,0.95,0.9213173149710728,29,54.0,0,54.0,0,56.0,1,54.0,0
4834,max_effective,20,20,1,3,0.05,0.95,0.8678222514917378,12,46.0,0,48.0,0,50.0,1,49.0,0
4835,max_effective,20,20,1,3,0.05,0.95,0.9129682192837087,31,50.0,0,51.0,0,58.0,1,56.0,0
4836,max_effective,20,20,1,3,0.05,0.95,0.9486336831851108,12,38.0,1,38.0,1,38.0,1,38.0,1
4837,max_effective,20,20,1,3,0.05,0.95,0.9336450651031276,41,53.0,0,53.0,0,53.0,0,57.0,1
4838,max_effective,20,20,1,3,0.05,0.95,0.9344145509023196,34,58.0,0,59.0,1,58.0,0,56.0,0
4839,max_effective,20,20,1,3,0.05,0.95,0.8898605421014637,12,50.0,0,53.0,1,53.0,1,50.0,0
4840,max_effective,20,20,1,3,0.05,0.95,0.851605706617853,5,34.0,1,34.0,1,34.0,1,34.0,1
4841,max_effective,20,20,1,3,0.05,0.95,0.9415473965164848,44,54.0,0,55.0,0,55.0,0,56.0,1
4842,max_effective,20,20,1,3,0.05,0.95,0.94460515386011,17,44.0,1,44.0,1,43.0,0,42.0,0
4843,max_effective,20,20,1,3,0.05,0.95,0.9379051413146596,7,48.0,1,48.0,1,48.0,1,46.0,0
4844,max_effective,20,20,1,3,0.05,0.95,0.8975344906199528,14,57.0,0,58.0,0,59.0,0,60.0,1
4845,max_effective,20,20,1,3,0.05,0.95,0.9221868714488304,12,50.0,0,52.0,0,55.0,1,54.0,0
4846,max_effective,20,20,1,3,0.05,0.95,0.937745784446538,9,48.0,1,48.0,1,47.0,0,47.0,0
4847,max_effective,20,20,1,3,0.05,0.95,0.9191949674733266,37,51.0,0,53.0,0,55.0,1,54.0,0
4848,max_effective,20,20,1,3,0.05,0.95,0.8494521786331968,17,51.0,0,51.0,0,51.0,0,53.0,1
4849,max_effective,20,20,1,3,0.05,0.95,0.9457718417313826,22,54.0,0,53.0,0,57.0,1,55.0,0
4850,max_effective,20,20,1,3,0.05,0.95,0.933318676663076,25,52.0,0,52.0,0,57.0,1,56.0,0
4851,max_effective,20,20,1,3,0.05,0.95,0.925754941425037,10,55.0,0,57.0,1,54.0,0,54.0,0
4852,max_effective,20,20,1,3,0.05,0.95,0.933247126644193,40,54.0,0,55.0,0,58.0,1,56.0,0
4853,max_effective,20,20,1,3,0.05,0.95,0.9138521833709836,39,49.0,0,50.0,0,55.0,0,56.0,1
4854,max_effective,20,20,1,3,0.05,0.95,0.881860085894815,6,48.0,1,48.0,1,48.0,1,48.0,1
4855,max_effective,20,20,1,3,0.05,0.95,0.8888471067934143,9,52.0,0,53.0,1,51.0,0,49.0,0
4856,max_effective,20,20,1,3,0.05,0.95,0.9249356614705424,20,52.0,0,53.0,0,53.0,0,56.0,1
4857,max_effective,20,20,1,3,0.05,0.95,0.9394196848719588,20,55.0,0,56.0,1,56.0,1,54.0,0
4858,max_effective,20,20,1,3,0.05,0.95,0.8362354880941778,28,53.0,0,54.0,1,53.0,0,53.0,0
4859,max_effective,20,20,1,3,0.05,0.95,0.8973600286771459,21,50.0,0,54.0,0,57.0,1,56.0,0
4860,max_effective,20,20,1,3,0.05,0.95,0.9410167344167698,35,58.0,0,58.0,0,60.0,1,60.0,1
4861,max_effective,20,20,1,3,0.05,0.95,0.910510137811444,7,47.0,1,47.0,1,47.0,1,47.0,1
4862,max_effective,20,20,1,3,0.05,0.95,0.9107882543630104,5,42.0,1,42.0,1,42.0,1,42.0,1
4863,max_effective,20,20,1,3,0.05,0.95,0.9358575247399304,69,50.0,0,51.0,0,55.0,0,56.0,1
4864,max_effective,20,20,1,3,0.05,0.95,0.9373973753057312,42,56.0,0,57.0,0,57.0,0,59.0,1
4865,max_effective,20,20,1,3,0.05,0.95,0.8384618985077882,19,47.0,0,52.0,0,53.0,1,52.0,0
4866,max_effective,20,20,1,3,0.05,0.95,0.9388438123729044,11,48.0,0,49.0,1,49.0,1,48.0,0
4867,max_effective,20,20,1,3,0.05,0.95,0.854112516911398,18,48.0,0,50.0,0,51.0,0,54.0,1
4868,max_effective,20,20,1,3,0.05,0.95,0.8967207327484755,20,56.0,0,56.0,0,57.0,0,58.0,1
4869,max_effective,20,20,1,3,0.05,0.95,0.9330977068538072,13,50.0,0,56.0,1,56.0,1,54.0,0
4870,max_effective,20,20,1,3,0.05,0.95,0.9384462555257144,14,44.0,0,48.0,0,50.0,1,50.0,1
4871,max_effective,20,20,1,3,0.05,0.95,0.8914591064444046,15,53.0,0,56.0,1,56.0,1,54.0,0
4872,max_effective,20,20,1,3,0.05,0.95,0.9408843315187004,14,49.0,0,50.0,0,49.0,0,52.0,1
4873,max_effective,20,20,1,3,0.05,0.95,0.9125098130959916,15,51.0,0,53.0,0,54.0,1,54.0,1
4874,max_effective,20,20,1,3,0.05,0.95,0.877885247935384,12,51.0,0,52.0,0,55.0,1,51.0,0
4875,max_effective,20,20,1,3,0.05,0.95,0.9372135165003392,26,53.0,0,54.0,0,60.0,1,59.0,0
4876,max_effective,20,20,1,3,0.05,0.95,0.9406768865887488,31,50.0,0,52.0,0,56.0,1,56.0,1
4877,max_effective,20,20,1,3,0.05,0.95,0.9319758519338012,16,49.0,0,50.0,0,53.0,1,53.0,1
4878,max_effective,20,20,1,3,0.05,0.95,0.9038709733717568,11,46.0,1,46.0,1,45.0,0,46.0,1
4879,max_effective,20,20,1,3,0.05,0.95,0.9444913730696984,17,58.0,0,58.0,0,59.0,1,58.0,0
4880,max_effective,20,20,1,3,0.05,0.95,0.9357077256676636,30,54.0,0,58.0,1,58.0,1,57.0,0
4881,max_effective,20,20,1,3,0.05,0.95,0.8944108848426331,18,54.0,0,57.0,0,59.0,1,58.0,0
4882,max_effective,20,20,1,3,0.05,0.95,0.9326039936607872,25,52.0,0,54.0,0,58.0,1,58.0,1
4883,max_effective,20,20,1,3,0.05,0.95,0.9184883980854026,18,48.0,0,52.0,0,55.0,0,56.0,1
4884,max_effective,20,20,1,3,0.05,0.95,0.9484313500557856,15,53.0,1,53.0,1,52.0,0,52.0,0
4885,max_effective,20,20,1,3,0.05,0.95,0.8975882582748214,9,46.0,0,47.0,1,47.0,1,47.0,1
4886,max_effective,20,20,1,3,0.05,0.95,0.9286265086997522,53,56.0,0,57.0,0,58.0,1,58.0,1
4887,max_effective,20,20,1,3,0.05,0.95,0.9335086557298824,12,54.0,0,54.0,0,57.0,1,56.0,0
4888,max_effective,20,20,1,3,0.05,0.95,0.9397421751660396,16,50.0,0,51.0,0,55.0,1,53.0,0
4889,max_effective,20,20,1,3,0.05,0.95,0.9471627574293422,11,52.0,0,54.0,1,54.0,1,53.0,0
4890,max_effective,20,20,1,3,0.05,0.95,0.934415474716888,42,45.0,0,47.0,0,53.0,0,58.0,1
4891,max_effective,20,20,1,3,0.05,0.95,0.812274353090847,5,36.0,1,36.0,1,36.0,1,36.0,1
4892,max_effective,20,20,1,3,0.05,0.95,0.939811329663692,21,53.0,0,55.0,0,59.0,1,57.0,0
4893,max_effective,20,20,1,3,0.05,0.95,0.9232978308456028,19,48.0,0,49.0,0,50.0,1,49.0,0
4894,max_effective,20,20,1,3,0.05,0.95,0.932478524809196,15,56.0,1,56.0,1,56.0,1,53.0,0
4895,max_effective,20,20,1,3,0.05,0.95,0.9386360129411608,15,57.0,0,57.0,0,58.0,1,58.0,1
4896,max_effective,20,20,1,3,0.05,0.95,0.8486029445736202,11,50.0,0,52.0,1,52.0,1,51.0,0
4897,max_effective,20,20,1,3,0.05,0.95,0.8511663121577883,9,47.0,0,49.0,1,49.0,1,48.0,0
4898,max_effective,20,20,1,3,0.05,0.95,0.9020606274557684,22,52.0,0,54.0,0,56.0,1,55.0,0
4899,max_effective,20,20,1,3,0.05,0.95,0.9341778311739808,20,55.0,0,56.0,0,60.0,1,59.0,0
4900,max_effective,20,20,1,3,0.05,0.95,0.7800479650574091,6,30.0,1,30.0,1,30.0,1,30.0,1
4901,max_effective,20,20,1,3,0.05,0.95,0.8472253229713071,20,52.0,0,56.0,1,53.0,0,54.0,0
4902,max_effective,20,20,1,3,0.05,0.95,0.928507618817954,44,47.0,0,56.0,1,52.0,0,56.0,1
4903,max_effective,20,20,1,3,0.05,0.95,0.9454296353271446,9,50.0,1,50.0,1,46.0,0,49.0,0
4904,max_effective,20,20,1,3,0.05,0.95,0.9095896992288468,19,46.0,0,48.0,0,51.0,0,54.0,1
4905,max_effective,20,20,1,3,0.05,0.95,0.8958504039300899,8,51.0,0,52.0,1,52.0,1,52.0,1
4906,max_effective,20,20,1,3,0.05,0.95,0.9010558410210108,9,47.0,0,47.0,0,47.0,0,48.0,1
4907,max_effective,20,20,1,3,0.05,0.95,0.9034441250362012,21,56.0,0,56.0,0,56.0,0,57.0,1
4908,max_effective,20,20,1,3,0.05,0.95,0.9303962170247674,18,54.0,0,55.0,0,56.0,0,57.0,1
4909,max_effective,20,20,1,3,0.05,0.95,0.8850085998431447,10,47.0,0,48.0,1,47.0,0,47.0,0
4910,max_effective,20,20,1,3,0.05,0.95,0.9398069215779166,38,51.0,0,54.0,0,59.0,1,59.0,1
4911,max_effective,20,20,1,3,0.05,0.95,0.9441610394998252,33,55.0,0,56.0,0,60.0,1,58.0,0
4912,max_effective,20,20,1,3,0.05,0.95,0.8783282826944806,8,50.0,1,50.0,1,50.0,1,50.0,1
4913,max_effective,20,20,1,3,0.05,0.95,0.9438921284719884,11,49.0,0,52.0,0,51.0,0,55.0,1
4914,max_effective,20,20,1,3,0.05,0.95,0.9387746979152776,26,59.0,1,59.0,1,57.0,0,56.0,0
4915,max_effective,20,20,1,3,0.05,0.95,0.9368523258893744,49,55.0,0,55.0,0,56.0,0,58.0,1
4916,max_effective,20,20,1,3,0.05,0.95,0.8210631584552557,6,38.0,1,38.0,1,38.0,1,38.0,1
4917,max_effective,20,20,1,3,0.05,0.95,0.9128555910285832,13,50.0,0,50.0,0,48.0,0,53.0,1
4918,max_effective,20,20,1,3,0.05,0.95,0.9396965706691296,49,54.0,0,55.0,0,56.0,0,58.0,1
4919,max_effective,20,20,1,3,0.05,0.95,0.9461316777344674,10,54.0,0,55.0,1,54.0,0,52.0,0
4920,max_effective,20,20,1,3,0.05,0.95,0.8937857544459956,10,42.0,1,42.0,1,42.0,1,42.0,1
4921,max_effective,20,20,1,3,0.05,0.95,0.9417362382240936,28,45.0,0,47.0,0,57.0,1,52.0,0
4922,max_effective,20,20,1,3,0.05,0.95,0.9167966378073902,19,57.0,0,57.0,0,58.0,1,56.0,0
4923,max_effective,20,20,1,3,0.05,0.95,0.9098485552057612,42,58.0,1,58.0,1,56.0,0,56.0,0
4924,max_effective,20,20,1,3,0.05,0.95,0.9430907082372476,34,55.0,0,55.0,0,58.0,1,58.0,1
4925,max_effective,20,20,1,3,0.05,0.95,0.9498408473154006,16,58.0,0,59.0,0,60.0,1,60.0,1
4926,max_effective,20,20,1,3,0.05,0.95,0.94866210405768,14,53.0,0,55.0,0,55.0,0,58.0,1
4927,max_effective,20,20,1,3,0.05,0.95,0.8659659302930555,10,51.0,1,51.0,1,49.0,0,50.0,0
4928,max_effective,20,20,1,3,0.05,0.95,0.9380106685539474,20,49.0,0,53.0,0,57.0,0,58.0,1
4929,max_effective,20,20,1,3,0.05,0.95,0.8964097411412485,15,50.0,0,54.0,1,53.0,0,53.0,0
4930,max_effective,20,20,1,3,0.05,0.95,0.9315173084081754,23,55.0,0,56.0,0,57.0,1,57.0,1
4931,max_effective,20,20,1,3,0.05,0.95,0.9454805621055842,23,52.0,0,52.0,0,56.0,0,58.0,1
4932,max_effective,20,20,1,3,0.05,0.95,0.9286329548402144,17,55.0,0,56.0,0,58.0,0,59.0,1
4933,max_effective,20,20,1,3,0.05,0.95,0.893411646563839,25,57.0,1,57.0,1,55.0,0,56.0,0
4934,max_effective,20,20,1,3,0.05,0.95,0.8781821589947493,5,36.0,1,36.0,1,36.0,1,36.0,1
4935,max_effective,20,20,1,3,0.05,0.95,0.9385900342155604,13,56.0,1,56.0,1,53.0,0,56.0,1
4936,max_effective,20,20,1,3,0.05,0.95,0.9335129054185014,17,53.0,0,54.0,0,56.0,1,56.0,1
4937,max_effective,20,20,1,3,0.05,0.95,0.8957700699803148,9,46.0,0,47.0,1,47.0,1,47.0,1
4938,max_effective,20,20,1,3,0.05,0.95,0.9142271272818348,18,51.0,0,52.0,0,55.0,1,54.0,0
4939,max_effective,20,20,1,3,0.05,0.95,0.8577703512687153,20,48.0,0,49.0,0,51.0,0,53.0,1
4940,max_effective,20,20,1,3,0.05,0.95,0.9415853792736752,46,52.0,0,53.0,0,57.0,1,56.0,0
4941,max_effective,20,20,1,3,0.05,0.95,0.9395393978184003,13,48.0,0,48.0,0,53.0,1,52.0,0
4942,max_effective,20,20,1,3,0.05,0.95,0.9400269263208164,32,55.0,0,57.0,0,58.0,1,58.0,1
4943,max_effective,20,20,1,3,0.05,0.95,0.91635103353374,8,47.0,1,46.0,0,44.0,0,45.0,0
4944,max_effective,20,20,1,3,0.05,0.95,0.8682514207709487,11,43.0,1,43.0,1,43.0,1,43.0,1
4945,max_effective,20,20,1,3,0.05,0.95,0.8805063448135735,5,35.0,1,35.0,1,35.0,1,35.0,1
4946,max_effective,20,20,1,3,0.05,0.95,0.8868903179258564,9,45.0,1,45.0,1,45.0,1,45.0,1
4947,max_effective,20,20,1,3,0.05,0.95,0.9296900916499492,14,54.0,0,55.0,0,58.0,1,58.0,1
4948,max_effective,20,20,1,3,0.05,0.95,0.769214470642365,12,42.0,1,42.0,1,42.0,1,42.0,1
4949,max_effective,20,20,1,3,0.05,0.95,0.944193577358394,15,58.0,0,58.0,0,58.0,0,60.0,1
4950,max_effective,20,20,1,3,0.05,0.95,0.924739536176466,9,46.0,0,46.0,0,47.0,1,46.0,0
4951,max_effective,20,20,1,3,0.05,0.95,0.9010721971392158,14,54.0,1,53.0,0,52.0,0,52.0,0
4952,max_effective,20,20,1,3,0.05,0.95,0.8648210299339317,17,54.0,0,56.0,1,56.0,1,56.0,1
4953,max_effective,20,20,1,3,0.05,0.95,0.940898107872258,7,39.0,1,39.0,1,39.0,1,39.0,1
4954,max_effective,20,20,1,3,0.05,0.95,0.9287263494839436,15,56.0,1,55.0,0,52.0,0,50.0,0
4955,max_effective,20,20,1,3,0.05,0.95,0.9359421116374338,47,51.0,0,53.0,0,57.0,1,57.0,1
4956,max_effective,20,20,1,3,0.05,0.95,0.9477447020232276,19,57.0,0,57.0,0,59.0,1,59.0,1
4957,max_effective,20,20,1,3,0.05,0.95,0.9451105298282204,35,56.0,0,56.0,0,57.0,1,57.0,1
4958,max_effective,20,20,1,3,0.05,0.95,0.9112087289386596,13,53.0,0,54.0,0,55.0,1,55.0,1
4959,max_effective,20,20,1,3,0.05,0.95,0.918863952094025,5,30.0,1,30.0,1,30.0,1,30.0,1
4960,max_effective,20,20,1,3,0.05,0.95,0.8668540153171682,8,40.0,1,40.0,1,40.0,1,40.0,1
4961,max_effective,20,20,1,3,0.05,0.95,0.9419582039437928,10,56.0,0,57.0,1,57.0,1,55.0,0
4962,max_effective,20,20,1,3,0.05,0.95,0.8946835796944207,25,49.0,0,52.0,0,55.0,0,57.0,1
4963,max_effective,20,20,1,3,0.05,0.95,0.8380806843098251,13,45.0,1,45.0,1,45.0,1,45.0,1
4964,max_effective,20,20,1,3,0.05,0.95,0.9348629560906396,8,47.0,1,45.0,0,45.0,0,44.0,0
4965,max_effective,20,20,1,3,0.05,0.95,0.931571709691483,11,57.0,1,57.0,1,57.0,1,56.0,0
4966,max_effective,20,20,1,3,0.05,0.95,0.9426908537888844,11,53.0,0,55.0,1,55.0,1,53.0,0
4967,max_effective,20,20,1,3,0.05,0.95,0.902316714905313,7,43.0,1,43.0,1,43.0,1,43.0,1
4968,max_effective,20,20,1,3,0.05,0.95,0.9265772125286292,37,56.0,0,57.0,0,57.0,0,58.0,1
4969,max_effective,20,20,1,3,0.05,0.95,0.9481242597141484,4,39.0,1,39.0,1,39.0,1,39.0,1
4970,max_effective,20,20,1,3,0.05,0.95,0.8655915662376963,11,42.0,1,42.0,1,41.0,0,42.0,1
4971,max_effective,20,20,1,3,0.05,0.95,0.8821877791759083,13,48.0,1,47.0,0,44.0,0,48.0,1
4972,max_effective,20,20,1,3,0.05,0.95,0.8092917518116751,10,52.0,1,52.0,1,51.0,0,50.0,0
4973,max_effective,20,20,1,3,0.05,0.95,0.9276292877965754,7,44.0,1,44.0,1,44.0,1,44.0,1
4974,max_effective,20,20,1,3,0.05,0.95,0.9451109414795842,21,51.0,0,52.0,0,58.0,1,58.0,1
4975,max_effective,20,20,1,3,0.05,0.95,0.8452638017386399,9,51.0,1,51.0,1,50.0,0,48.0,0
4976,max_effective,20,20,1,3,0.05,0.95,0.8100569134190674,6,40.0,1,40.0,1,40.0,1,40.0,1
4977,max_effective,20,20,1,3,0.05,0.95,0.916504216121798,18,55.0,0,56.0,0,57.0,1,54.0,0
4978,max_effective,20,20,1,3,0.05,0.95,0.8435938192663809,12,46.0,1,46.0,1,45.0,0,44.0,0
4979,max_effective,20,20,1,3,0.05,0.95,0.9314754642371936,13,52.0,1,51.0,0,48.0,0,49.0,0
4980,max_effective,20,20,1,3,0.05,0.95,0.8385498325613265,15,44.0,1,44.0,1,44.0,1,44.0,1
4981,max_effective,20,20,1,3,0.05,0.95,0.9479038692174376,16,57.0,0,59.0,1,52.0,0,57.0,0
4982,max_effective,20,20,1,3,0.05,0.95,0.928744823882524,24,52.0,0,55.0,1,55.0,1,55.0,1
4983,max_effective,20,20,1,3,0.05,0.95,0.9454025675463354,12,46.0,0,49.0,1,49.0,1,48.0,0
4984,max_effective,20,20,1,3,0.05,0.95,0.9332272519908252,41,55.0,0,56.0,0,59.0,1,59.0,1
4985,max_effective,20,20,1,3,0.05,0.95,0.8454316114553448,9,45.0,1,45.0,1,45.0,1,45.0,1
4986,max_effective,20,20,1,3,0.05,0.95,0.9157563260698134,5,38.0,1,38.0,1,38.0,1,38.0,1
4987,max_effective,20,20,1,3,0.05,0.95,0.7867982221968365,5,37.0,1,37.0,1,37.0,1,37.0,1
4988,max_effective,20,20,1,3,0.05,0.95,0.9121649283518662,30,58.0,0,60.0,1,59.0,0,58.0,0
4989,max_effective,20,20,1,3,0.05,0.95,0.9077045742066728,35,51.0,0,52.0,0,52.0,0,57.0,1
4990,max_effective,20,20,1,3,0.05,0.95,0.9482006974230474,39,52.0,0,55.0,0,57.0,0,59.0,1
4991,max_effective,20,20,1,3,0.05,0.95,0.9483359459735494,8,47.0,1,47.0,1,47.0,1,47.0,1
4992,max_effective,20,20,1,3,0.05,0.95,0.834996800161194,13,46.0,1,46.0,1,46.0,1,46.0,1
4993,max_effective,20,20,1,3,0.05,0.95,0.9220815406196776,15,50.0,0,52.0,0,53.0,1,53.0,1
4994,max_effective,20,20,1,3,0.05,0.95,0.8448142879659437,13,56.0,1,54.0,0,55.0,0,55.0,0
4995,max_effective,20,20,1,3,0.05,0.95,0.9316691747967064,16,48.0,0,49.0,0,53.0,1,53.0,1
4996,max_effective,20,20,1,3,0.05,0.95,0.922148140908414,66,51.0,0,52.0,0,55.0,0,56.0,1
4997,max_effective,20,20,1,3,0.05,0.95,0.947798243104733,83,55.0,0,57.0,0,59.0,0,60.0,1
4998,max_effective,20,20,1,3,0.05,0.95,0.9420036150360784,56,59.0,0,59.0,0,59.0,0,60.0,1
4999,max_effective,20,20,1,3,0.05,0.95,0.9448375165689205,61,56.0,0,56.0,0,57.0,0,59.0,1
5000,max_effective,20,20,1,3,0.05,0.95,0.9236800536353452,23,54.0,0,54.0,0,57.0,1,57.0,1
5001,max_effective,20,20,1,3,0.05,0.95,0.9437122559576412,22,58.0,0,58.0,0,54.0,0,59.0,1
5002,max_effective,20,20,1,3,0.05,0.95,0.9356056933210972,12,45.0,1,45.0,1,45.0,1,45.0,1
5003,max_effective,20,20,1,3,0.05,0.95,0.9243791363754982,38,44.0,0,47.0,0,54.0,0,58.0,1
5004,max_effective,20,20,1,3,0.05,0.95,0.9313315310362632,11,56.0,0,56.0,0,54.0,0,57.0,1
5005,max_effective,20,20,1,3,0.05,0.95,0.8381235039759253,6,35.0,1,35.0,1,35.0,1,35.0,1
5006,max_effective,20,20,1,3,0.05,0.95,0.9183616894720044,43,58.0,1,58.0,1,57.0,0,58.0,1
5007,max_effective,20,20,1,3,0.05,0.95,0.9207463601927692,30,53.0,0,54.0,0,56.0,0,58.0,1
5008,max_effective,20,20,1,3,0.05,0.95,0.8769919816903506,18,51.0,0,52.0,1,48.0,0,48.0,0
5009,max_effective,20,20,1,3,0.05,0.95,0.8401728556855277,6,40.0,1,40.0,1,40.0,1,40.0,1
5010,max_effective,20,20,1,3,0.05,0.95,0.91254249737283,25,55.0,0,55.0,0,58.0,0,60.0,1
5011,max_effective,20,20,1,3,0.05,0.95,0.7950569406974658,6,39.0,1,39.0,1,39.0,1,39.0,1
5012,max_effective,20,20,1,3,0.05,0.95,0.9439276312451604,23,53.0,0,52.0,0,55.0,1,53.0,0
5013,max_effective,20,20,1,3,0.05,0.95,0.9438073236509624,20,51.0,0,53.0,0,55.0,0,59.0,1
5014,max_effective,20,20,1,3,0.05,0.95,0.9484815601803962,9,52.0,1,51.0,0,49.0,0,49.0,0
5015,max_effective,20,20,1,3,0.05,0.95,0.9161446455996618,24,49.0,0,52.0,0,55.0,1,55.0,1
5016,max_effective,20,20,1,3,0.05,0.95,0.8551992617320167,10,52.0,1,52.0,1,52.0,1,51.0,0
5017,max_effective,20,20,1,3,0.05,0.95,0.8531003393166985,27,50.0,0,51.0,0,53.0,1,52.0,0
5018,max_effective,20,20,1,3,0.05,0.95,0.886767733921792,30,53.0,0,54.0,0,57.0,1,56.0,0
5019,max_effective,20,20,1,3,0.05,0.95,0.9115352503549864,18,44.0,0,45.0,0,47.0,1,47.0,1
5020,max_effective,20,20,1,3,0.05,0.95,0.9017703313524456,19,56.0,0,57.0,1,55.0,0,54.0,0
5021,max_effective,20,20,1,3,0.05,0.95,0.8932972768768724,11,53.0,0,54.0,0,57.0,1,56.0,0
5022,max_effective,20,20,1,3,0.05,0.95,0.9485599280317328,6,50.0,1,50.0,1,46.0,0,49.0,0
5023,max_effective,20,20,1,3,0.05,0.95,0.9494874086829826,20,54.0,0,56.0,0,58.0,1,55.0,0
5024,max_effective,20,20,1,3,0.05,0.95,0.9104708283913294,11,44.0,0,46.0,1,46.0,1,46.0,1
5025,max_effective,20,20,1,3,0.05,0.95,0.835361613359526,9,50.0,0,51.0,0,53.0,1,53.0,1
5026,max_effective,20,20,1,3,0.05,0.95,0.9250922596944182,21,45.0,0,48.0,0,53.0,0,54.0,1
5027,max_effective,20,20,1,3,0.05,0.95,0.9347635079749927,20,47.0,0,53.0,1,53.0,1,51.0,0
5028,max_effective,20,20,1,3,0.05,0.95,0.9440850474300928,12,45.0,0,45.0,0,48.0,1,48.0,1
5029,max_effective,20,20,1,3,0.05,0.95,0.9252174753143616,12,51.0,1,50.0,0,47.0,0,49.0,0
5030,max_effective,20,20,1,3,0.05,0.95,0.8883179957783045,9,45.0,0,46.0,1,46.0,1,46.0,1
5031,max_effective,20,20,1,3,0.05,0.95,0.8974190703554794,6,41.0,1,41.0,1,41.0,1,41.0,1
5032,max_effective,20,20,1,3,0.05,0.95,0.8676964939184938,4,30.0,1,30.0,1,30.0,1,30.0,1
5033,max_effective,20,20,1,3,0.05,0.95,0.9200879907445904,26,54.0,0,56.0,0,55.0,0,57.0,1
5034,max_effective,20,20,1,3,0.05,0.95,0.904472563945112,17,45.0,0,47.0,0,48.0,1,48.0,1
5035,max_effective,20,20,1,3,0.05,0.95,0.9157733823567178,6,44.0,1,44.0,1,44.0,1,44.0,1
5036,max_effective,20,20,1,3,0.05,0.95,0.9114564909762142,15,48.0,0,50.0,0,52.0,1,51.0,0
5037,max_effective,20,20,1,3,0.05,0.95,0.9408311422451404,9,36.0,1,36.0,1,36.0,1,36.0,1
5038,max_effective,20,20,1,3,0.05,0.95,0.8767212524665067,26,50.0,0,51.0,0,52.0,0,54.0,1
5039,max_effective,20,20,1,3,0.05,0.95,0.9084555071057928,19,55.0,0,58.0,0,59.0,1,58.0,0
5040,max_effective,20,20,1,3,0.05,0.95,0.9351106847624422,28,54.0,0,56.0,0,58.0,0,59.0,1
5041,max_effective,20,20,1,3,0.05,0.95,0.9257023574584604,25,57.0,0,57.0,0,59.0,1,59.0,1
5042,max_effective,20,20,1,3,0.05,0.95,0.8602023130813877,16,55.0,0,55.0,0,58.0,1,56.0,0
5043,max_effective,20,20,1,3,0.05,0.95,0.9486156390256476,11,53.0,0,55.0,1,54.0,0,53.0,0
5044,max_effective,20,20,1,3,0.05,0.95,0.8570845551537749,27,53.0,0,54.0,0,56.0,1,54.0,0
5045,max_effective,20,20,1,3,0.05,0.95,0.8669991798751553,17,50.0,0,52.0,0,53.0,1,52.0,0
5046,max_effective,20,20,1,3,0.05,0.95,0.8468200055327583,4,29.0,1,29.0,1,29.0,1,29.0,1
5047,max_effective,20,20,1,3,0.05,0.95,0.9226234739045892,49,51.0,0,52.0,0,57.0,1,56.0,0
5048,max_effective,20,20,1,3,0.05,0.95,0.9141861406655468,16,57.0,1,57.0,1,57.0,1,55.0,0
5049,max_effective,20,20,1,3,0.05,0.95,0.926337578183494,18,52.0,0,54.0,1,53.0,0,52.0,0
5050,max_effective,20,20,1,3,0.05,0.95,0.8881122838088052,6,34.0,1,34.0,1,34.0,1,34.0,1
5051,max_effective,20,20,1,3,0.05,0.95,0.8770540243529756,11,56.0,0,57.0,1,54.0,0,54.0,0
5052,max_effective,20,20,1,3,0.05,0.95,0.9134211167697496,11,51.0,0,51.0,0,52.0,1,52.0,1
5053,max_effective,20,20,1,3,0.05,0.95,0.8029000720370844,7,50.0,1,50.0,1,49.0,0,48.0,0
5054,max_effective,20,20,1,3,0.05,0.95,0.8424703338437137,9,42.0,0,43.0,1,43.0,1,43.0,1
5055,max_effective,20,20,1,3,0.05,0.95,0.926109837907665,17,57.0,0,58.0,0,56.0,0,59.0,1
5056,max_effective,20,20,1,3,0.05,0.95,0.8697558292903447,7,50.0,1,49.0,0,48.0,0,48.0,0
5057,max_effective,20,20,1,3,0.05,0.95,0.939783946260402,15,54.0,0,55.0,0,57.0,1,56.0,0
5058,max_effective,20,20,1,3,0.05,0.95,0.9345246620099972,46,55.0,0,55.0,0,58.0,1,58.0,1
5059,max_effective,20,20,1,3,0.05,0.95,0.9144492015965816,25,49.0,0,50.0,0,56.0,1,55.0,0
5060,max_effective,20,20,1,3,0.05,0.95,0.926600308215612,23,53.0,0,55.0,0,58.0,1,56.0,0
5061,max_effective,20,20,1,3,0.05,0.95,0.926343772217355,16,53.0,0,53.0,0,58.0,1,54.0,0
5062,max_effective,20,20,1,3,0.05,0.95,0.9374939280889634,7,46.0,1,46.0,1,46.0,1,45.0,0
5063,max_effective,20,20,1,3,0.05,0.95,0.8801185295977164,10,42.0,1,42.0,1,42.0,1,42.0,1
5064,max_effective,20,20,1,3,0.05,0.95,0.9307601715746296,24,57.0,0,57.0,0,59.0,1,58.0,0
5065,max_effective,20,20,1,3,0.05,0.95,0.889431295353131,7,54.0,1,54.0,1,53.0,0,52.0,0
5066,max_effective,20,20,1,3,0.05,0.95,0.9415564118815284,20,57.0,0,58.0,0,60.0,1,60.0,1
5067,max_effective,20,20,1,3,0.05,0.95,0.93483928223798,5,37.0,1,37.0,1,37.0,1,37.0,1
5068,max_effective,20,20,1,3,0.05,0.95,0.7973423146016441,11,44.0,1,44.0,1,44.0,1,44.0,1
5069,max_effective,20,20,1,3,0.05,0.95,0.9301307386407732,11,48.0,0,50.0,1,48.0,0,48.0,0
5070,max_effective,20,20,1,3,0.05,0.95,0.8985935840836355,10,48.0,1,48.0,1,48.0,1,48.0,1
5071,max_effective,20,20,1,3,0.05,0.95,0.9254608996732984,10,48.0,1,48.0,1,48.0,1,47.0,0
5072,max_effective,20,20,1,3,0.05,0.95,0.9417417127255936,18,57.0,0,57.0,0,56.0,0,59.0,1
5073,max_effective,20,20,1,3,0.05,0.95,0.9339902111938369,12,54.0,1,54.0,1,52.0,0,54.0,1
5074,max_effective,20,20,1,3,0.05,0.95,0.7578623516967004,6,36.0,1,36.0,1,36.0,1,36.0,1
5075,max_effective,20,20,1,3,0.05,0.95,0.94152886615493,9,48.0,0,49.0,0,50.0,1,49.0,0
5076,max_effective,20,20,1,3,0.05,0.95,0.944150900851522,66,58.0,0,58.0,0,59.0,0,60.0,1
5077,max_effective,20,20,1,3,0.05,0.95,0.9495723109233104,23,48.0,0,49.0,0,58.0,1,57.0,0
5078,max_effective,20,20,1,3,0.05,0.95,0.949154364911698,20,53.0,0,54.0,0,53.0,0,56.0,1
5079,max_effective,20,20,1,3,0.05,0.95,0.8629935674107179,20,54.0,0,54.0,0,53.0,0,55.0,1
5080,max_effective,20,20,1,3,0.05,0.95,0.9153864329434556,18,59.0,0,58.0,0,60.0,1,59.0,0
5081,max_effective,20,20,1,3,0.05,0.95,0.8823525745693762,18,50.0,0,51.0,0,56.0,0,57.0,1
5082,max_effective,20,20,1,3,0.05,0.95,0.8744594549806918,13,52.0,0,55.0,1,55.0,1,55.0,1
5083,max_effective,20,20,1,3,0.05,0.95,0.942806060091048,22,54.0,1,54.0,1,54.0,1,54.0,1
5084,max_effective,20,20,1,3,0.05,0.95,0.9486216707525084,26,42.0,0,49.0,0,49.0,0,54.0,1
5085,max_effective,20,20,1,3,0.05,0.95,0.893092111703917,16,45.0,1,45.0,1,45.0,1,45.0,1
5086,max_effective,20,20,1,3,0.05,0.95,0.9320208196411346,18,57.0,0,57.0,0,55.0,0,58.0,1
5087,max_effective,20,20,1,3,0.05,0.95,0.9466997964195772,34,50.0,0,53.0,0,51.0,0,56.0,1
5088,max_effective,20,20,1,3,0.05,0.95,0.8775447907395931,11,52.0,0,52.0,0,55.0,1,54.0,0
5089,max_effective,20,20,1,3,0.05,0.95,0.9453429313573116,53,48.0,0,50.0,0,57.0,0,58.0,1
5090,max_effective,20,20,1,3,0.05,0.95,0.9257728883741452,7,57.0,0,58.0,1,53.0,0,53.0,0
5091,max_effective,20,20,1,3,0.05,0.95,0.9460573270500106,36,47.0,0,48.0,0,55.0,0,57.0,1
5092,max_effective,20,20,1,3,0.05,0.95,0.938871987787116,11,47.0,0,47.0,0,50.0,1,48.0,0
5093,max_effective,20,20,1,3,0.05,0.95,0.9431937706265994,14,48.0,0,51.0,1,47.0,0,49.0,0
5094,max_effective,20,20,1,3,0.05,0.95,0.8193834951019153,4,32.0,1,32.0,1,32.0,1,32.0,1
5095,max_effective,20,20,1,3,0.05,0.95,0.8428019364865845,11,42.0,1,42.0,1,42.0,1,42.0,1
5096,max_effective,20,20,1,3,0.05,0.95,0.9448015321944406,55,56.0,0,56.0,0,58.0,1,56.0,0
5097,max_effective,20,20,1,3,0.05,0.95,0.9399332518948276,20,54.0,0,56.0,0,57.0,1,54.0,0
5098,max_effective,20,20,1,3,0.05,0.95,0.9027252126507828,15,42.0,1,42.0,1,42.0,1,42.0,1
5099,max_effective,20,20,1,3,0.05,0.95,0.9091890714355542,15,44.0,1,44.0,1,44.0,1,44.0,1
5100,max_effective,20,20,1,3,0.05,0.95,0.9073881829462548,20,54.0,0,55.0,1,55.0,1,55.0,1
5101,max_effective,20,20,1,3,0.05,0.95,0.8247921080980373,16,52.0,0,54.0,0,56.0,1,55.0,0
5102,max_effective,20,20,1,3,0.05,0.95,0.9374652362760366,69,58.0,1,58.0,1,58.0,1,58.0,1
5103,max_effective,20,20,1,3,0.05,0.95,0.894609408388173,7,39.0,1,39.0,1,39.0,1,39.0,1
5104,max_effective,20,20,1,3,0.05,0.95,0.9356224477262846,38,45.0,0,48.0,0,51.0,0,56.0,1
5105,max_effective,20,20,1,3,0.05,0.95,0.9027083880969063,13,50.0,0,51.0,0,54.0,1,54.0,1
5106,max_effective,20,20,1,3,0.05,0.95,0.9237882555143307,13,49.0,0,49.0,0,46.0,0,50.0,1
5107,max_effective,20,20,1,3,0.05,0.95,0.8857601470849781,37,49.0,0,52.0,0,54.0,0,59.0,1
5108,max_effective,20,20,1,3,0.05,0.95,0.939726206257165,24,50.0,0,51.0,0,54.0,0,57.0,1
5109,max_effective,20,20,1,3,0.05,0.95,0.9470660314356764,11,52.0,0,52.0,0,53.0,0,55.0,1
5110,max_effective,20,20,1,3,0.05,0.95,0.9412064645893836,24,44.0,0,52.0,0,52.0,0,53.0,1
5111,max_effective,20,20,1,3,0.05,0.95,0.8787986643867537,14,52.0,0,53.0,0,58.0,1,58.0,1
5112,max_effective,20,20,1,3,0.05,0.95,0.8208293782156652,10,50.0,0,52.0,0,54.0,1,53.0,0
5113,max_effective,20,20,1,3,0.05,0.95,0.8498122847787558,6,45.0,1,45.0,1,43.0,0,44.0,0
5114,max_effective,20,20,1,3,0.05,0.95,0.9315050232337,8,43.0,1,43.0,1,43.0,1,43.0,1
5115,max_effective,20,20,1,3,0.05,0.95,0.9199381118471124,36,55.0,0,56.0,0,59.0,0,60.0,1
5116,max_effective,20,20,1,3,0.05,0.95,0.8106617731689345,4,31.0,1,31.0,1,31.0,1,31.0,1
5117,max_effective,20,20,1,3,0.05,0.95,0.9133690951505534,22,56.0,0,56.0,0,57.0,1,57.0,1
5118,max_effective,20,20,1,3,0.05,0.95,0.9065100380995464,12,53.0,0,54.0,0,59.0,1,58.0,0
5119,max_effective,20,20,1,3,0.05,0.95,0.8784163698928178,15,49.0,0,49.0,0,49.0,0,50.0,1
5120,max_effective,20,20,1,3,0.05,0.95,0.8901786781278027,30,54.0,0,53.0,0,58.0,1,56.0,0
5121,max_effective,20,20,1,3,0.05,0.95,0.8846366201542999,20,49.0,0,51.0,0,53.0,1,51.0,0
5122,max_effective,20,20,1,3,0.05,0.95,0.9181594589450136,7,44.0,1,44.0,1,44.0,1,44.0,1
5123,max_effective,20,20,1,3,0.05,0.95,0.9414094415464612,30,46.0,0,54.0,0,57.0,1,55.0,0
5124,max_effective,20,20,1,3,0.05,0.95,0.8418763989407034,19,48.0,0,50.0,0,51.0,0,52.0,1
5125,max_effective,20,20,1,3,0.05,0.95,0.9417642344436628,35,58.0,0,59.0,1,58.0,0,57.0,0
5126,max_effective,20,20,1,3,0.05,0.95,0.9447672844163724,26,53.0,0,54.0,0,59.0,0,60.0,1
5127,max_effective,20,20,1,3,0.05,0.95,0.8692725594963956,12,51.0,1,50.0,0,51.0,1,50.0,0
5128,max_effective,20,20,1,3,0.05,0.95,0.8935238991020525,14,51.0,0,56.0,0,58.0,1,57.0,0
5129,max_effective,20,20,1,3,0.05,0.95,0.7587409581005903,9,52.0,0,52.0,0,52.0,0,54.0,1
5130,max_effective,20,20,1,3,0.05,0.95,0.8863056885305539,9,56.0,0,56.0,0,56.0,0,58.0,1
5131,max_effective,20,20,1,3,0.05,0.95,0.8953180311449233,18,53.0,0,54.0,0,58.0,1,58.0,1
5132,max_effective,20,20,1,3,0.05,0.95,0.912242803424258,17,55.0,1,55.0,1,55.0,1,55.0,1
5133,max_effective,20,20,1,3,0.05,0.95,0.9354813592582862,42,55.0,0,56.0,0,57.0,1,57.0,1
5134,max_effective,20,20,1,3,0.05,0.95,0.9255889580115144,11,56.0,0,57.0,1,56.0,0,55.0,0
5135,max_effective,20,20,1,3,0.05,0.95,0.9430625379340352,16,55.0,0,53.0,0,59.0,1,54.0,0
5136,max_effective,20,20,1,3,0.05,0.95,0.9198297578253712,30,52.0,0,53.0,0,54.0,1,54.0,1
5137,max_effective,20,20,1,3,0.05,0.95,0.9398233443055078,17,49.0,0,52.0,0,57.0,1,57.0,1
5138,max_effective,20,20,1,3,0.05,0.95,0.9380572807406196,16,53.0,0,52.0,0,53.0,0,54.0,1
5139,max_effective,20,20,1,3,0.05,0.95,0.9032483889418228,35,50.0,0,54.0,0,54.0,0,58.0,1
5140,max_effective,20,20,1,3,0.05,0.95,0.9479096226046392,19,57.0,0,57.0,0,58.0,1,57.0,0
5141,max_effective,20,20,1,3,0.05,0.95,0.939890799624272,10,44.0,1,44.0,1,44.0,1,44.0,1
5142,max_effective,20,20,1,3,0.05,0.95,0.9046970506791312,25,52.0,0,53.0,0,56.0,0,59.0,1
5143,max_effective,20,20,1,3,0.05,0.95,0.9457605940863552,60,56.0,0,56.0,0,59.0,1,57.0,0
5144,max_effective,20,20,1,3,0.05,0.95,0.9424033625197492,16,44.0,1,44.0,1,44.0,1,44.0,1
5145,max_effective,20,20,1,3,0.05,0.95,0.9027725328586804,19,59.0,0,59.0,0,60.0,1,58.0,0
5146,max_effective,20,20,1,3,0.05,0.95,0.9478218639462764,32,45.0,0,49.0,0,56.0,0,58.0,1
5147,max_effective,20,20,1,3,0.05,0.95,0.9147192719285911,18,53.0,0,52.0,0,54.0,0,56.0,1
5148,max_effective,20,20,1,3,0.05,0.95,0.8574503217445211,16,51.0,0,53.0,0,55.0,1,54.0,0
5149,max_effective,20,20,1,3,0.05,0.95,0.8481448393958297,3,34.0,1,34.0,1,34.0,1,33.0,0
5150,max_effective,20,20,1,3,0.05,0.95,0.8988740010476832,8,32.0,1,32.0,1,32.0,1,32.0,1
5151,max_effective,20,20,1,3,0.05,0.95,0.9432865780294504,37,54.0,0,56.0,0,60.0,1,59.0,0
5152,max_effective,20,20,1,3,0.05,0.95,0.8976176838847607,18,53.0,0,55.0,0,58.0,1,58.0,1
5153,max_effective,20,20,1,3,0.05,0.95,0.901888203519575,8,35.0,1,35.0,1,35.0,1,35.0,1
5154,max_effective,20,20,1,3,0.05,0.95,0.9221492032431712,10,49.0,0,49.0,0,48.0,0,50.0,1
5155,max_effective,20,20,1,3,0.05,0.95,0.9241856018178302,19,55.0,0,56.0,0,59.0,1,58.0,0
5156,max_effective,20,20,1,3,0.05,0.95,0.8739818514501052,8,37.0,1,37.0,1,37.0,1,37.0,1
5157,max_effective,20,20,1,3,0.05,0.95,0.9131675581576014,9,44.0,1,44.0,1,44.0,1,44.0,1
5158,max_effective,20,20,1,3,0.05,0.95,0.91871824126903,24,50.0,0,51.0,0,51.0,0,53.0,1
5159,max_effective,20,20,1,3,0.05,0.95,0.9218368713324032,16,54.0,0,55.0,0,57.0,1,56.0,0
5160,max_effective,20,20,1,3,0.05,0.95,0.942307002214485,39,59.0,0,59.0,0,60.0,1,59.0,0
5161,max_effective,20,20,1,3,0.05,0.95,0.780901008666429,9,48.0,0,48.0,0,48.0,0,49.0,1
5162,max_effective,20,20,1,3,0.05,0.95,0.9000140284258467,9,42.0,1,42.0,1,42.0,1,42.0,1
5163,max_effective,20,20,1,3,0.05,0.95,0.916456863127682,23,57.0,1,57.0,1,56.0,0,56.0,0
5164,max_effective,20,20,1,3,0.05,0.95,0.8570345960232599,6,45.0,1,45.0,1,45.0,1,45.0,1
5165,max_effective,20,20,1,3,0.05,0.95,0.8873075617040529,7,36.0,1,36.0,1,36.0,1,36.0,1
5166,max_effective,20,20,1,3,0.05,0.95,0.927349091917313,30,52.0,0,56.0,0,59.0,0,60.0,1
5167,max_effective,20,20,1,3,0.05,0.95,0.8974586250060189,11,40.0,1,40.0,1,40.0,1,40.0,1
5168,max_effective,20,20,1,3,0.05,0.95,0.9291809627323462,54,55.0,0,55.0,0,56.0,0,59.0,1
5169,max_effective,20,20,1,3,0.05,0.95,0.8636834669887707,16,51.0,0,54.0,0,56.0,0,58.0,1
5170,max_effective,20,20,1,3,0.05,0.95,0.9149961764499712,13,52.0,0,55.0,1,52.0,0,51.0,0
5171,max_effective,20,20,1,3,0.05,0.95,0.9105488112146152,11,54.0,0,55.0,1,55.0,1,55.0,1
5172,max_effective,20,20,1,3,0.05,0.95,0.8965662200728092,23,55.0,0,55.0,0,58.0,1,57.0,0
5173,max_effective,20,20,1,3,0.05,0.95,0.9008051285450148,16,49.0,0,49.0,0,49.0,0,54.0,1
5174,max_effective,20,20,1,3,0.05,0.95,0.8853627888971399,35,55.0,0,55.0,0,56.0,0,57.0,1
5175,max_effective,20,20,1,3,0.05,0.95,0.9475835151372088,21,53.0,0,54.0,0,55.0,1,54.0,0
5176,max_effective,20,20,1,3,0.05,0.95,0.9066145857721224,25,51.0,0,55.0,0,55.0,0,59.0,1
5177,max_effective,20,20,1,3,0.05,0.95,0.9259837288122889,41,55.0,0,54.0,0,54.0,0,60.0,1
5178,max_effective,20,20,1,3,0.05,0.95,0.888516614366971,7,35.0,1,35.0,1,35.0,1,34.0,0
5179,max_effective,20,20,1,3,0.05,0.95,0.9496963365941116,15,51.0,0,54.0,0,56.0,1,55.0,0
5180,max_effective,20,20,1,3,0.05,0.95,0.8215336642744828,10,56.0,0,56.0,0,58.0,1,58.0,1
5181,max_effective,20,20,1,3,0.05,0.95,0.868537740388936,10,43.0,1,43.0,1,43.0,1,43.0,1
5182,max_effective,20,20,1,3,0.05,0.95,0.8850959432801153,7,48.0,1,46.0,0,46.0,0,47.0,0
5183,max_effective,20,20,1,3,0.05,0.95,0.9383375745277328,7,49.0,1,49.0,1,47.0,0,46.0,0
5184,max_effective,20,20,1,3,0.05,0.95,0.7587144818601075,4,31.0,1,31.0,1,31.0,1,31.0,1
5185,max_effective,20,20,1,3,0.05,0.95,0.9251746109321838,8,55.0,0,55.0,0,57.0,1,54.0,0
5186,max_effective,20,20,1,3,0.05,0.95,0.9227824005130612,26,53.0,0,54.0,0,55.0,1,54.0,0
5187,max_effective,20,20,1,3,0.05,0.95,0.9498428711310823,17,59.0,0,59.0,0,60.0,1,60.0,1
5188,max_effective,20,20,1,3,0.05,0.95,0.9323588756235528,33,56.0,0,56.0,0,59.0,0,60.0,1
5189,max_effective,20,20,1,3,0.05,0.95,0.9155134662570096,8,44.0,1,44.0,1,44.0,1,44.0,1
5190,max_effective,20,20,1,3,0.05,0.95,0.9308141001297756,18,51.0,0,52.0,0,52.0,0,53.0,1
5191,max_effective,20,20,1,3,0.05,0.95,0.8637345252530599,21,50.0,0,51.0,0,50.0,0,56.0,1
5192,max_effective,20,20,1,3,0.05,0.95,0.925314763137644,5,36.0,1,36.0,1,36.0,1,36.0,1
5193,max_effective,20,20,1,3,0.05,0.95,0.9342592600709404,15,54.0,0,55.0,0,56.0,1,53.0,0
5194,max_effective,20,20,1,3,0.05,0.95,0.93782741585226,7,47.0,1,46.0,0,46.0,0,45.0,0
5195,max_effective,20,20,1,3,0.05,0.95,0.9264207263724544,23,57.0,0,58.0,1,56.0,0,58.0,1
5196,max_effective,20,20,1,3,0.05,0.95,0.9024882181139592,23,51.0,0,52.0,0,59.0,1,59.0,1
5197,max_effective,20,20,1,3,0.05,0.95,0.9451873477739772,29,49.0,0,52.0,0,54.0,1,52.0,0
5198,max_effective,20,20,1,3,0.05,0.95,0.9325318805541712,9,48.0,1,48.0,1,47.0,0,46.0,0
5199,max_effective,20,20,1,3,0.05,0.95,0.8818086475887004,7,38.0,1,38.0,1,38.0,1,38.0,1
5200,max_effective,20,20,1,3,0.05,0.95,0.9265706480686938,11,52.0,1,52.0,1,52.0,1,49.0,0
5201,max_effective,20,20,1,3,0.05,0.95,0.8733074684105676,25,45.0,0,46.0,0,47.0,0,52.0,1
5202,max_effective,20,20,1,3,0.05,0.95,0.9059400699023716,22,56.0,0,57.0,0,59.0,1,59.0,1
5203,max_effective,20,20,1,3,0.05,0.95,0.9415577302567358,60,59.0,1,59.0,1,59.0,1,58.0,0
5204,max_effective,20,20,1,3,0.05,0.95,0.9074428330761752,44,58.0,1,58.0,1,56.0,0,56.0,0
5205,max_effective,20,20,1,3,0.05,0.95,0.8817934039503683,8,38.0,1,38.0,1,38.0,1,38.0,1
5206,max_effective,20,20,1,3,0.05,0.95,0.9402770923197517,25,57.0,0,57.0,0,58.0,1,58.0,1
5207,max_effective,20,20,1,3,0.05,0.95,0.9112114669653408,5,41.0,1,41.0,1,41.0,1,41.0,1
5208,max_effective,20,20,1,3,0.05,0.95,0.9332687595442478,18,55.0,0,55.0,0,58.0,0,59.0,1
5209,max_effective,20,20,1,3,0.05,0.95,0.9231836640304856,15,50.0,0,53.0,0,54.0,1,53.0,0
5210,max_effective,20,20,1,3,0.05,0.95,0.9038355724304588,26,50.0,0,50.0,0,51.0,0,54.0,1
5211,max_effective,20,20,1,3,0.05,0.95,0.8616557431011721,10,44.0,1,44.0,1,43.0,0,42.0,0
5212,max_effective,20,20,1,3,0.05,0.95,0.8801251178541437,15,46.0,0,50.0,1,49.0,0,49.0,0
5213,max_effective,20,20,1,3,0.05,0.95,0.9417883433798908,52,56.0,0,56.0,0,60.0,1,58.0,0
5214,max_effective,20,20,1,3,0.05,0.95,0.947862777040552,26,58.0,0,58.0,0,59.0,1,59.0,1
5215,max_effective,20,20,1,3,0.05,0.95,0.9181968911414564,14,57.0,0,57.0,0,59.0,1,58.0,0
5216,max_effective,20,20,1,3,0.05,0.95,0.9379265314701598,21,51.0,0,53.0,0,57.0,0,58.0,1
5217,max_effective,20,20,1,3,0.05,0.95,0.8965092261188266,12,51.0,0,52.0,0,52.0,0,57.0,1
5218,max_effective,20,20,1,3,0.05,0.95,0.8266404174139284,6,35.0,1,35.0,1,35.0,1,35.0,1
5219,max_effective,20,20,1,3,0.05,0.95,0.9219492948736334,22,57.0,1,57.0,1,57.0,1,57.0,1
5220,max_effective,20,20,1,3,0.05,0.95,0.917936629775266,12,48.0,0,50.0,0,52.0,1,51.0,0
5221,max_effective,20,20,1,3,0.05,0.95,0.8994157668354587,31,50.0,0,49.0,0,51.0,0,52.0,1
5222,max_effective,20,20,1,3,0.05,0.95,0.9496500837220672,70,43.0,0,49.0,0,54.0,0,58.0,1
5223,max_effective,20,20,1,3,0.05,0.95,0.7591668492317967,25,55.0,0,55.0,0,55.0,0,56.0,1
5224,max_effective,20,20,1,3,0.05,0.95,0.9493253058828092,18,50.0,0,53.0,0,55.0,1,53.0,0
5225,max_effective,20,20,1,3,0.05,0.95,0.8270376086322593,16,56.0,0,57.0,1,56.0,0,57.0,1
5226,max_effective,20,20,1,3,0.05,0.95,0.9277027416020608,6,38.0,1,38.0,1,38.0,1,38.0,1
5227,max_effective,20,20,1,3,0.05,0.95,0.9035810510823984,18,44.0,0,46.0,0,47.0,1,47.0,1
5228,max_effective,20,20,1,3,0.05,0.95,0.9226014089549652,31,53.0,0,54.0,0,58.0,0,59.0,1
5229,max_effective,20,20,1,3,0.05,0.95,0.9461182651842568,7,50.0,0,50.0,0,51.0,1,50.0,0
5230,max_effective,20,20,1,3,0.05,0.95,0.9392428103726684,9,54.0,1,54.0,1,53.0,0,52.0,0
5231,max_effective,20,20,1,3,0.05,0.95,0.9339873076100174,22,57.0,0,57.0,0,59.0,1,59.0,1
5232,max_effective,20,20,1,3,0.05,0.95,0.8949080052383108,11,56.0,0,56.0,0,58.0,0,59.0,1
5233,max_effective,20,20,1,3,0.05,0.95,0.9453230932345212,16,54.0,0,54.0,0,57.0,0,60.0,1
5234,max_effective,20,20,1,3,0.05,0.95,0.9496238494848146,28,59.0,0,59.0,0,58.0,0,60.0,1
5235,max_effective,20,20,1,3,0.05,0.95,0.8360537965366118,9,47.0,1,47.0,1,47.0,1,47.0,1
5236,max_effective,20,20,1,3,0.05,0.95,0.9471010198896262,11,47.0,1,44.0,0,43.0,0,46.0,0
5237,max_effective,20,20,1,3,0.05,0.95,0.941526861582857,26,46.0,0,49.0,0,53.0,0,58.0,1
5238,max_effective,20,20,1,3,0.05,0.95,0.8774629454141388,22,54.0,0,55.0,0,57.0,1,56.0,0
5239,max_effective,20,20,1,3,0.05,0.95,0.9305287764088226,38,52.0,0,53.0,0,56.0,0,58.0,1
5240,max_effective,20,20,1,3,0.05,0.95,0.9435947431611638,16,55.0,0,56.0,1,54.0,0,56.0,1
5241,max_effective,20,20,1,3,0.05,0.95,0.9066974708105168,11,53.0,0,55.0,1,55.0,1,55.0,1
5242,max_effective,20,20,1,3,0.05,0.95,0.9359583727634336,13,50.0,0,51.0,0,52.0,1,52.0,1
5243,max_effective,20,20,1,3,0.05,0.95,0.9309065311306364,40,50.0,0,57.0,1,55.0,0,55.0,0
5244,max_effective,20,20,1,3,0.05,0.95,0.9082519567814618,10,48.0,1,48.0,1,47.0,0,47.0,0
5245,max_effective,20,20,1,3,0.05,0.95,0.944291099962485,39,57.0,0,58.0,0,60.0,1,59.0,0
5246,max_effective,20,20,1,3,0.05,0.95,0.9301532264903096,22,55.0,0,56.0,0,58.0,0,59.0,1
5247,max_effective,20,20,1,3,0.05,0.95,0.9182798688070334,10,50.0,0,51.0,1,50.0,0,49.0,0
5248,max_effective,20,20,1,3,0.05,0.95,0.9150270298523636,24,50.0,0,51.0,0,57.0,0,58.0,1
5249,max_effective,20,20,1,3,0.05,0.95,0.9413382904388928,9,49.0,1,49.0,1,49.0,1,48.0,0
5250,max_effective,20,20,1,3,0.05,0.95,0.8449660243672421,18,53.0,0,55.0,1,54.0,0,54.0,0
5251,max_effective,20,20,1,3,0.05,0.95,0.9494634798611742,68,54.0,0,53.0,0,55.0,0,60.0,1
5252,max_effective,20,20,1,3,0.05,0.95,0.9194613563792736,32,53.0,0,53.0,0,54.0,0,56.0,1
5253,max_effective,20,20,1,3,0.05,0.95,0.9202233158052496,13,50.0,0,49.0,0,46.0,0,52.0,1
5254,max_effective,20,20,1,3,0.05,0.95,0.9440420111637858,34,49.0,0,51.0,0,58.0,1,56.0,0
5255,max_effective,20,20,1,3,0.05,0.95,0.843111342535483,19,44.0,0,51.0,1,51.0,1,51.0,1
5256,max_effective,20,20,1,3,0.05,0.95,0.8846645932685889,7,48.0,1,48.0,1,48.0,1,48.0,1
5257,max_effective,20,20,1,3,0.05,0.95,0.941755130260988,17,56.0,0,57.0,1,53.0,0,55.0,0
5258,max_effective,20,20,1,3,0.05,0.95,0.9330909018941996,12,52.0,1,51.0,0,52.0,1,52.0,1
5259,max_effective,20,20,1,3,0.05,0.95,0.8156222513223361,6,36.0,1,36.0,1,36.0,1,36.0,1
5260,max_effective,20,20,1,3,0.05,0.95,0.86905738835767,15,46.0,1,46.0,1,46.0,1,46.0,1
5261,max_effective,20,20,1,3,0.05,0.95,0.9492384813190928,14,56.0,0,56.0,0,60.0,1,59.0,0
5262,max_effective,20,20,1,3,0.05,0.95,0.9284422233099532,21,53.0,0,56.0,0,57.0,1,56.0,0
5263,max_effective,20,20,1,3,0.05,0.95,0.8416813443886386,4,33.0,1,33.0,1,33.0,1,33.0,1
5264,max_effective,20,20,1,3,0.05,0.95,0.9167866740158656,6,49.0,1,49.0,1,48.0,0,47.0,0
5265,max_effective,20,20,1,3,0.05,0.95,0.883655887213792,18,50.0,0,51.0,0,52.0,0,53.0,1
5266,max_effective,20,20,1,3,0.05,0.95,0.9035965567258836,6,38.0,1,38.0,1,38.0,1,38.0,1
5267,max_effective,20,20,1,3,0.05,0.95,0.9435474525685158,27,56.0,0,60.0,1,60.0,1,59.0,0
5268,max_effective,20,20,1,3,0.05,0.95,0.8839291684169457,7,35.0,1,35.0,1,35.0,1,35.0,1
5269,max_effective,20,20,1,3,0.05,0.95,0.9136294442997692,23,58.0,0,59.0,1,58.0,0,59.0,1
5270,max_effective,20,20,1,3,0.05,0.95,0.94522599329787,26,50.0,0,54.0,0,54.0,0,57.0,1
5271,max_effective,20,20,1,3,0.05,0.95,0.8181768164448364,7,39.0,1,39.0,1,39.0,1,39.0,1
5272,max_effective,20,20,1,3,0.05,0.95,0.928539973080978,15,49.0,0,51.0,0,52.0,1,51.0,0
5273,max_effective,20,20,1,3,0.05,0.95,0.92036456604614,19,53.0,0,52.0,0,54.0,1,54.0,1
5274,max_effective,20,20,1,3,0.05,0.95,0.9294555114042868,21,52.0,0,54.0,0,55.0,0,59.0,1
5275,max_effective,20,20,1,3,0.05,0.95,0.8482530997945387,18,50.0,1,50.0,1,49.0,0,49.0,0
5276,max_effective,20,20,1,3,0.05,0.95,0.937807046191235,12,55.0,0,55.0,0,56.0,1,55.0,0
5277,max_effective,20,20,1,3,0.05,0.95,0.9312686293909174,10,56.0,1,56.0,1,52.0,0,54.0,0
5278,max_effective,20,20,1,3,0.05,0.95,0.929796726953056,52,52.0,0,52.0,0,55.0,0,57.0,1
5279,max_effective,20,20,1,3,0.05,0.95,0.92102045728079,31,55.0,0,55.0,0,58.0,0,59.0,1
5280,max_effective,20,20,1,3,0.05,0.95,0.8889551238254473,47,54.0,0,56.0,0,57.0,1,56.0,0
5281,max_effective,20,20,1,3,0.05,0.95,0.9410988914297505,13,51.0,0,52.0,1,50.0,0,50.0,0
5282,max_effective,20,20,1,3,0.05,0.95,0.7886008395675888,2,25.0,1,25.0,1,25.0,1,25.0,1
5283,max_effective,20,20,1,3,0.05,0.95,0.9252773001933616,18,51.0,0,51.0,0,52.0,1,52.0,1
5284,max_effective,20,20,1,3,0.05,0.95,0.834923751821312,10,55.0,0,55.0,0,55.0,0,58.0,1
5285,max_effective,20,20,1,3,0.05,0.95,0.9071959473975773,23,53.0,0,55.0,0,57.0,1,57.0,1
5286,max_effective,20,20,1,3,0.05,0.95,0.9466738556546864,43,57.0,0,58.0,0,57.0,0,59.0,1
5287,max_effective,20,20,1,3,0.05,0.95,0.9327429730742712,16,52.0,0,54.0,1,52.0,0,52.0,0
5288,max_effective,20,20,1,3,0.05,0.95,0.9242755963470918,26,52.0,0,55.0,0,58.0,1,56.0,0
5289,max_effective,20,20,1,3,0.05,0.95,0.8938295060388847,10,48.0,0,49.0,0,49.0,0,50.0,1
5290,max_effective,20,20,1,3,0.05,0.95,0.9053980295196156,8,52.0,0,53.0,1,51.0,0,51.0,0
5291,max_effective,20,20,1,3,0.05,0.95,0.9255105764231844,44,44.0,0,48.0,0,50.0,1,50.0,1
5292,max_effective,20,20,1,3,0.05,0.95,0.8732905438520824,8,57.0,0,57.0,0,59.0,1,55.0,0
5293,max_effective,20,20,1,3,0.05,0.95,0.9216570610024972,27,49.0,0,54.0,0,57.0,0,58.0,1
5294,max_effective,20,20,1,3,0.05,0.95,0.9419320077566574,10,48.0,1,48.0,1,46.0,0,48.0,1
5295,max_effective,20,20,1,3,0.05,0.95,0.9461214439858574,11,35.0,1,35.0,1,35.0,1,34.0,0
5296,max_effective,20,20,1,3,0.05,0.95,0.938181941457685,13,54.0,0,57.0,1,56.0,0,56.0,0
5297,max_effective,20,20,1,3,0.05,0.95,0.8013892493019829,8,35.0,1,35.0,1,35.0,1,35.0,1
5298,max_effective,20,20,1,3,0.05,0.95,0.8870587347821344,10,53.0,0,54.0,0,55.0,1,54.0,0
5299,max_effective,20,20,1,3,0.05,0.95,0.9312412035568008,51,50.0,0,51.0,0,55.0,0,56.0,1
5300,max_effective,20,20,1,3,0.05,0.95,0.911970189113266,25,48.0,0,51.0,0,56.0,1,54.0,0
5301,max_effective,20,20,1,3,0.05,0.95,0.912799338226699,19,52.0,0,54.0,0,56.0,1,56.0,1
5302,max_effective,20,20,1,3,0.05,0.95,0.9070909637141398,10,44.0,1,44.0,1,44.0,1,44.0,1
5303,max_effective,20,20,1,3,0.05,0.95,0.943199234836888,32,54.0,0,54.0,0,56.0,1,56.0,1
5304,max_effective,20,20,1,3,0.05,0.95,0.9010353439154536,23,49.0,0,51.0,0,54.0,0,57.0,1
5305,max_effective,20,20,1,3,0.05,0.95,0.8675004079535655,11,54.0,1,54.0,1,54.0,1,52.0,0
5306,max_effective,20,20,1,3,0.05,0.95,0.9260477012306798,38,45.0,0,47.0,0,53.0,1,51.0,0
5307,max_effective,20,20,1,3,0.05,0.95,0.9112640647917132,8,38.0,1,38.0,1,38.0,1,38.0,1
5308,max_effective,20,20,1,3,0.05,0.95,0.9247632281129972,60,55.0,0,56.0,0,57.0,1,56.0,0
5309,max_effective,20,20,1,3,0.05,0.95,0.9169826859789952,18,51.0,0,52.0,0,57.0,1,55.0,0
5310,max_effective,20,20,1,3,0.05,0.95,0.8199765769340471,10,47.0,0,48.0,0,50.0,1,50.0,1
5311,max_effective,20,20,1,3,0.05,0.95,0.911778571210544,9,51.0,0,52.0,0,54.0,1,53.0,0
5312,max_effective,20,20,1,3,0.05,0.95,0.949077645899836,22,51.0,0,52.0,0,58.0,0,59.0,1
5313,max_effective,20,20,1,3,0.05,0.95,0.9227138936739232,7,49.0,0,50.0,1,48.0,0,48.0,0
5314,max_effective,20,20,1,3,0.05,0.95,0.9295024929901218,57,59.0,0,58.0,0,60.0,1,59.0,0
5315,max_effective,20,20,1,3,0.05,0.95,0.8811787107049026,17,53.0,0,53.0,0,57.0,1,56.0,0
5316,max_effective,20,20,1,3,0.05,0.95,0.9301442536145282,11,50.0,0,55.0,1,52.0,0,50.0,0
5317,max_effective,20,20,1,3,0.05,0.95,0.9227073093218966,7,42.0,1,42.0,1,42.0,1,42.0,1
5318,max_effective,20,20,1,3,0.05,0.95,0.9326881605970608,9,50.0,0,52.0,1,50.0,0,52.0,1
5319,max_effective,20,20,1,3,0.05,0.95,0.9228562433968333,22,50.0,0,52.0,0,55.0,1,55.0,1
5320,max_effective,20,20,1,3,0.05,0.95,0.938079434291941,16,47.0,0,52.0,0,52.0,0,53.0,1
5321,max_effective,20,20,1,3,0.05,0.95,0.9148013958733738,33,46.0,0,48.0,0,55.0,0,57.0,1
5322,max_effective,20,20,1,3,0.05,0.95,0.9250463913702208,18,49.0,0,51.0,0,53.0,1,50.0,0
5323,max_effective,20,20,1,3,0.05,0.95,0.9471504154295144,56,55.0,0,56.0,0,59.0,0,60.0,1
5324,max_effective,20,20,1,3,0.05,0.95,0.9438370985069688,5,39.0,1,39.0,1,39.0,1,39.0,1
5325,max_effective,20,20,1,3,0.05,0.95,0.9320138780043524,19,58.0,0,59.0,1,57.0,0,56.0,0
5326,max_effective,20,20,1,3,0.05,0.95,0.8575034835749386,10,36.0,1,36.0,1,36.0,1,36.0,1
5327,max_effective,20,20,1,3,0.05,0.95,0.9429642810702568,21,52.0,0,54.0,0,59.0,1,56.0,0
5328,max_effective,20,20,1,3,0.05,0.95,0.9443220309244572,17,44.0,0,49.0,0,50.0,1,50.0,1
5329,max_effective,20,20,1,3,0.05,0.95,0.8017181867565155,7,40.0,1,40.0,1,40.0,1,40.0,1
5330,max_effective,20,20,1,3,0.05,0.95,0.8834210790933843,10,50.0,1,50.0,1,47.0,0,50.0,1
5331,max_effective,20,20,1,3,0.05,0.95,0.9489025023648084,16,48.0,0,48.0,0,51.0,1,51.0,1
5332,max_effective,20,20,1,3,0.05,0.95,0.8143804585649055,8,45.0,1,45.0,1,45.0,1,44.0,0
5333,max_effective,20,20,1,3,0.05,0.95,0.9331113323338446,12,51.0,0,53.0,1,52.0,0,52.0,0
5334,max_effective,20,20,1,3,0.05,0.95,0.9491207596715874,69,55.0,0,56.0,0,59.0,1,58.0,0
5335,max_effective,20,20,1,3,0.05,0.95,0.9187044056394096,11,49.0,0,52.0,0,54.0,1,52.0,0
5336,max_effective,20,20,1,3,0.05,0.95,0.933495002064588,28,59.0,0,60.0,1,60.0,1,59.0,0
5337,max_effective,20,20,1,3,0.05,0.95,0.9390279879160368,19,52.0,0,54.0,0,56.0,0,57.0,1
5338,max_effective,20,20,1,3,0.05,0.95,0.7741420829782725,10,38.0,1,38.0,1,38.0,1,38.0,1
5339,max_effective,20,20,1,3,0.05,0.95,0.9272057478892548,13,55.0,1,55.0,1,55.0,1,54.0,0
5340,max_effective,20,20,1,3,0.05,0.95,0.8943963814269605,22,48.0,0,54.0,0,56.0,1,55.0,0
5341,max_effective,20,20,1,3,0.05,0.95,0.8940682392619758,26,46.0,0,49.0,0,55.0,0,58.0,1
5342,max_effective,20,20,1,3,0.05,0.95,0.946294398935474,64,56.0,0,57.0,0,57.0,0,59.0,1
5343,max_effective,20,20,1,3,0.05,0.95,0.931621250221324,18,49.0,1,49.0,1,46.0,0,49.0,1
5344,max_effective,20,20,1,3,0.05,0.95,0.9021058433140292,21,54.0,0,58.0,0,60.0,1,58.0,0
5345,max_effective,20,20,1,3,0.05,0.95,0.9354767305505076,22,51.0,0,52.0,0,59.0,1,57.0,0
5346,max_effective,20,20,1,3,0.05,0.95,0.9256269027472236,9,51.0,0,52.0,0,54.0,1,53.0,0
5347,max_effective,20,20,1,3,0.05,0.95,0.9216958726862576,25,54.0,0,56.0,1,55.0,0,56.0,1
5348,max_effective,20,20,1,3,0.05,0.95,0.8943689431837782,7,46.0,1,45.0,0,46.0,1,45.0,0
5349,max_effective,20,20,1,3,0.05,0.95,0.9484882412270136,16,47.0,0,47.0,0,47.0,0,50.0,1
5350,max_effective,20,20,1,3,0.05,0.95,0.8826289082691864,16,46.0,0,48.0,1,48.0,1,48.0,1
5351,max_effective,20,20,1,3,0.05,0.95,0.9070010613247196,32,51.0,0,54.0,0,56.0,0,57.0,1
5352,max_effective,20,20,1,3,0.05,0.95,0.8346747472857919,24,54.0,0,54.0,0,54.0,0,56.0,1
5353,max_effective,20,20,1,3,0.05,0.95,0.9427663349010084,12,53.0,0,56.0,1,48.0,0,53.0,0
5354,max_effective,20,20,1,3,0.05,0.95,0.922175583892886,11,48.0,0,48.0,0,47.0,0,50.0,1
5355,max_effective,20,20,1,3,0.05,0.95,0.926480621610978,16,53.0,0,54.0,0,57.0,1,56.0,0
5356,max_effective,20,20,1,3,0.05,0.95,0.9456855768313364,12,51.0,0,50.0,0,47.0,0,52.0,1
5357,max_effective,20,20,1,3,0.05,0.95,0.9140661573931648,19,47.0,0,49.0,0,54.0,0,55.0,1
5358,max_effective,20,20,1,3,0.05,0.95,0.916083763962136,13,54.0,0,54.0,0,57.0,1,55.0,0
5359,max_effective,20,20,1,3,0.05,0.95,0.9124719773262014,16,45.0,0,47.0,0,53.0,1,53.0,1
5360,max_effective,20,20,1,3,0.05,0.95,0.9402364263641688,13,57.0,1,55.0,0,52.0,0,53.0,0
5361,max_effective,20,20,1,3,0.05,0.95,0.9390040931839329,7,44.0,1,44.0,1,43.0,0,44.0,1
5362,max_effective,20,20,1,3,0.05,0.95,0.899974483787288,15,51.0,1,50.0,0,49.0,0,48.0,0
5363,max_effective,20,20,1,3,0.05,0.95,0.9452694696810204,42,53.0,0,54.0,0,58.0,0,60.0,1
5364,max_effective,20,20,1,3,0.05,0.95,0.9474645962071468,17,51.0,0,53.0,0,54.0,0,58.0,1
5365,max_effective,20,20,1,3,0.05,0.95,0.9203101730247784,23,54.0,0,56.0,0,58.0,0,59.0,1
5366,max_effective,20,20,1,3,0.05,0.95,0.884653053822065,15,46.0,0,50.0,1,50.0,1,50.0,1
5367,max_effective,20,20,1,3,0.05,0.95,0.9039184800238288,12,56.0,0,57.0,0,59.0,0,60.0,1
5368,max_effective,20,20,1,3,0.05,0.95,0.8415196071525576,9,53.0,1,53.0,1,53.0,1,53.0,1
5369,max_effective,20,20,1,3,0.05,0.95,0.8517117389796366,7,49.0,1,49.0,1,47.0,0,47.0,0
5370,max_effective,20,20,1,3,0.05,0.95,0.926997682038608,14,44.0,0,47.0,0,49.0,1,49.0,1
5371,max_effective,20,20,1,3,0.05,0.95,0.9306313215592756,25,50.0,0,54.0,0,59.0,0,60.0,1
5372,max_effective,20,20,1,3,0.05,0.95,0.9314603278592348,28,55.0,0,56.0,0,60.0,1,59.0,0
5373,max_effective,20,20,1,3,0.05,0.95,0.9334217560637588,43,53.0,0,53.0,0,58.0,0,59.0,1
5374,max_effective,20,20,1,3,0.05,0.95,0.9217588770395322,20,53.0,0,56.0,1,56.0,1,55.0,0
5375,max_effective,20,20,1,3,0.05,0.95,0.8992966230694488,14,46.0,1,46.0,1,46.0,1,46.0,1
5376,max_effective,20,20,1,3,0.05,0.95,0.915130331406212,10,56.0,1,56.0,1,56.0,1,55.0,0
5377,max_effective,20,20,1,3,0.05,0.95,0.908962510816642,14,53.0,0,54.0,1,52.0,0,50.0,0
5378,max_effective,20,20,1,3,0.05,0.95,0.8418277909632949,7,36.0,1,36.0,1,36.0,1,36.0,1
5379,max_effective,20,20,1,3,0.05,0.95,0.9335244269093348,9,55.0,0,56.0,0,57.0,1,55.0,0
5380,max_effective,20,20,1,3,0.05,0.95,0.9094026251724644,31,52.0,0,54.0,0,56.0,1,56.0,1
5381,max_effective,20,20,1,3,0.05,0.95,0.8645501046371863,5,39.0,1,39.0,1,39.0,1,39.0,1
5382,max_effective,20,20,1,3,0.05,0.95,0.9205681900285626,11,50.0,1,50.0,1,47.0,0,48.0,0
5383,max_effective,20,20,1,3,0.05,0.95,0.9484495800175934,6,42.0,1,42.0,1,42.0,1,42.0,1
5384,max_effective,20,20,1,3,0.05,0.95,0.8969558752657156,15,52.0,0,52.0,0,52.0,0,56.0,1
5385,max_effective,20,20,1,3,0.05,0.95,0.9238227198437708,4,33.0,1,33.0,1,33.0,1,33.0,1
5386,max_effective,20,20,1,3,0.05,0.95,0.9437468389974808,5,40.0,1,40.0,1,40.0,1,40.0,1
5387,max_effective,20,20,1,3,0.05,0.95,0.9314380487968148,25,48.0,0,54.0,0,57.0,1,57.0,1
5388,max_effective,20,20,1,3,0.05,0.95,0.922885899573898,6,48.0,1,48.0,1,46.0,0,47.0,0
5389,max_effective,20,20,1,3,0.05,0.95,0.9398745119049708,16,54.0,0,53.0,0,55.0,1,54.0,0
5390,max_effective,20,20,1,3,0.05,0.95,0.8380210457366893,16,56.0,1,56.0,1,56.0,1,54.0,0
5391,max_effective,20,20,1,3,0.05,0.95,0.8891117553246685,34,49.0,0,51.0,1,49.0,0,49.0,0
5392,max_effective,20,20,1,3,0.05,0.95,0.9091621370441454,8,41.0,1,41.0,1,41.0,1,41.0,1
5393,max_effective,20,20,1,3,0.05,0.95,0.9444704566736526,47,58.0,0,58.0,0,60.0,1,60.0,1
5394,max_effective,20,20,1,3,0.05,0.95,0.696444736903635,7,37.0,1,37.0,1,37.0,1,37.0,1
5395,max_effective,20,20,1,3,0.05,0.95,0.9393210995263684,87,58.0,0,59.0,1,59.0,1,59.0,1
5396,max_effective,20,20,1,3,0.05,0.95,0.916623666327566,44,44.0,0,47.0,0,49.0,0,54.0,1
5397,max_effective,20,20,1,3,0.05,0.95,0.919780309351275,14,53.0,0,55.0,1,55.0,1,55.0,1
5398,max_effective,20,20,1,3,0.05,0.95,0.9354524486912208,11,49.0,0,49.0,0,50.0,1,50.0,1
5399,max_effective,20,20,1,3,0.05,0.95,0.9427584906726728,27,45.0,0,46.0,0,47.0,0,49.0,1
5400,max_effective,20,20,1,3,0.05,0.95,0.7808123364345151,10,52.0,0,55.0,1,55.0,1,54.0,0
5401,max_effective,20,20,1,3,0.05,0.95,0.9054567125318814,15,56.0,0,57.0,1,57.0,1,56.0,0
5402,max_effective,20,20,1,3,0.05,0.95,0.9433715781183654,30,53.0,0,55.0,0,55.0,0,57.0,1
5403,max_effective,20,20,1,3,0.05,0.95,0.9458548732007018,18,45.0,0,47.0,0,50.0,1,49.0,0
5404,max_effective,20,20,1,3,0.05,0.95,0.8937560073213174,21,55.0,0,57.0,0,57.0,0,58.0,1
5405,max_effective,20,20,1,3,0.05,0.95,0.9150379524218372,37,56.0,0,58.0,0,59.0,1,58.0,0
5406,max_effective,20,20,1,3,0.05,0.95,0.9442706039693044,41,52.0,0,53.0,0,56.0,0,60.0,1
5407,max_effective,20,20,1,3,0.05,0.95,0.9353182851879394,72,55.0,0,56.0,0,58.0,1,57.0,0
5408,max_effective,20,20,1,3,0.05,0.95,0.9325625405138244,13,52.0,0,55.0,1,53.0,0,52.0,0
5409,max_effective,20,20,1,3,0.05,0.95,0.930365157886732,11,53.0,0,54.0,1,54.0,1,53.0,0
5410,max_effective,20,20,1,3,0.05,0.95,0.8949593750798707,9,52.0,0,52.0,0,54.0,1,52.0,0
5411,max_effective,20,20,1,3,0.05,0.95,0.9401123253346514,14,51.0,0,55.0,1,51.0,0,50.0,0
5412,max_effective,20,20,1,3,0.05,0.95,0.8281149174830635,11,42.0,1,42.0,1,42.0,1,42.0,1
5413,max_effective,20,20,1,3,0.05,0.95,0.9333337648813376,14,46.0,0,45.0,0,46.0,0,47.0,1
5414,max_effective,20,20,1,3,0.05,0.95,0.948877950500022,117,57.0,0,57.0,0,59.0,0,60.0,1
5415,max_effective,20,20,1,3,0.05,0.95,0.9092966662439402,9,45.0,1,45.0,1,45.0,1,44.0,0
5416,max_effective,20,20,1,3,0.05,0.95,0.932042859367068,11,49.0,0,51.0,0,51.0,0,53.0,1
5417,max_effective,20,20,1,3,0.05,0.95,0.9399444303794215,42,57.0,0,57.0,0,59.0,1,59.0,1
5418,max_effective,20,20,1,3,0.05,0.95,0.9438220092023168,23,52.0,1,52.0,1,52.0,1,52.0,1
5419,max_effective,20,20,1,3,0.05,0.95,0.8538126105797926,14,57.0,1,57.0,1,57.0,1,56.0,0
5420,max_effective,20,20,1,3,0.05,0.95,0.9255562967972544,20,56.0,0,57.0,1,53.0,0,57.0,1
5421,max_effective,20,20,1,3,0.05,0.95,0.918134921746784,12,57.0,1,55.0,0,52.0,0,51.0,0
5422,max_effective,20,20,1,3,0.05,0.95,0.8809414106790264,13,56.0,0,56.0,0,56.0,0,57.0,1
5423,max_effective,20,20,1,3,0.05,0.95,0.8769485722174075,13,50.0,0,50.0,0,53.0,1,53.0,1
5424,max_effective,20,20,1,3,0.05,0.95,0.931186975088438,22,51.0,0,52.0,0,59.0,1,57.0,0
5425,max_effective,20,20,1,3,0.05,0.95,0.9023639810544648,42,44.0,0,48.0,0,50.0,0,52.0,1
5426,max_effective,20,20,1,3,0.05,0.95,0.9458380935717658,3,28.0,1,28.0,1,28.0,1,28.0,1
5427,max_effective,20,20,1,3,0.05,0.95,0.9493715943133364,16,51.0,1,50.0,0,49.0,0,48.0,0
5428,max_effective,20,20,1,3,0.05,0.95,0.8637335954702547,6,41.0,1,41.0,1,41.0,1,41.0,1
5429,max_effective,20,20,1,3,0.05,0.95,0.8437360524838625,27,47.0,0,53.0,0,51.0,0,54.0,1
5430,max_effective,20,20,1,3,0.05,0.95,0.7351601844909801,6,34.0,1,34.0,1,34.0,1,34.0,1
5431,max_effective,20,20,1,3,0.05,0.95,0.8449521121127078,18,47.0,0,49.0,1,49.0,1,47.0,0
5432,max_effective,20,20,1,3,0.05,0.95,0.9102888532124132,11,47.0,1,47.0,1,46.0,0,47.0,1
5433,max_effective,20,20,1,3,0.05,0.95,0.8987776249524596,16,56.0,0,56.0,0,57.0,0,59.0,1
5434,max_effective,20,20,1,3,0.05,0.95,0.848368299530093,7,32.0,1,32.0,1,32.0,1,32.0,1
5435,max_effective,20,20,1,3,0.05,0.95,0.9489656826138648,38,58.0,0,58.0,0,60.0,1,60.0,1
5436,max_effective,20,20,1,3,0.05,0.95,0.9467420481057112,8,55.0,1,55.0,1,53.0,0,51.0,0
5437,max_effective,20,20,1,3,0.05,0.95,0.9345576599634832,13,48.0,0,49.0,0,51.0,1,51.0,1
5438,max_effective,20,20,1,3,0.05,0.95,0.9203759166593672,38,50.0,0,54.0,0,56.0,1,54.0,0
5439,max_effective,20,20,1,3,0.05,0.95,0.9179591996839016,13,49.0,0,52.0,1,50.0,0,51.0,0
5440,max_effective,20,20,1,3,0.05,0.95,0.7987086750948124,6,41.0,1,41.0,1,41.0,1,41.0,1
5441,max_effective,20,20,1,3,0.05,0.95,0.9225411216328786,22,56.0,0,57.0,0,60.0,1,60.0,1
5442,max_effective,20,20,1,3,0.05,0.95,0.6977178986039921,5,37.0,1,37.0,1,37.0,1,37.0,1
5443,max_effective,20,20,1,3,0.05,0.95,0.9472448646594922,7,45.0,1,45.0,1,45.0,1,45.0,1
5444,max_effective,20,20,1,3,0.05,0.95,0.9396480726437008,11,47.0,1,47.0,1,47.0,1,44.0,0
5445,max_effective,20,20,1,3,0.05,0.95,0.8057597786983356,4,34.0,1,34.0,1,34.0,1,34.0,1
5446,max_effective,20,20,1,3,0.05,0.95,0.8351874195531394,10,56.0,1,56.0,1,54.0,0,53.0,0
5447,max_effective,20,20,1,3,0.05,0.95,0.9185237660001262,12,49.0,0,52.0,1,49.0,0,49.0,0
5448,max_effective,20,20,1,3,0.05,0.95,0.9464503315960652,18,56.0,0,56.0,0,56.0,0,59.0,1
5449,max_effective,20,20,1,3,0.05,0.95,0.9116284268125618,49,56.0,0,57.0,0,60.0,1,60.0,1
5450,max_effective,20,20,1,3,0.05,0.95,0.9334426960356482,14,46.0,1,46.0,1,46.0,1,46.0,1
5451,max_effective,20,20,1,3,0.05,0.95,0.9471963776466804,11,56.0,0,57.0,1,54.0,0,54.0,0
5452,max_effective,20,20,1,3,0.05,0.95,0.9436778202242376,9,53.0,1,52.0,0,49.0,0,48.0,0
5453,max_effective,20,20,1,3,0.05,0.95,0.8435360534258401,7,36.0,1,36.0,1,36.0,1,36.0,1
5454,max_effective,20,20,1,3,0.05,0.95,0.8856897250171236,11,46.0,1,45.0,0,45.0,0,45.0,0
5455,max_effective,20,20,1,3,0.05,0.95,0.9418122376150134,15,46.0,1,46.0,1,46.0,1,46.0,1
5456,max_effective,20,20,1,3,0.05,0.95,0.8833292584310641,14,53.0,1,53.0,1,52.0,0,52.0,0
5457,max_effective,20,20,1,3,0.05,0.95,0.9131101930261488,21,56.0,0,58.0,1,56.0,0,55.0,0
5458,max_effective,20,20,1,3,0.05,0.95,0.932064111108823,20,48.0,0,48.0,0,48.0,0,50.0,1
5459,max_effective,20,20,1,3,0.05,0.95,0.8742121098995366,5,44.0,1,44.0,1,44.0,1,44.0,1
5460,max_effective,20,20,1,3,0.05,0.95,0.8325707112709549,10,51.0,0,51.0,0,51.0,0,53.0,1
5461,max_effective,20,20,1,3,0.05,0.95,0.8784706651855135,14,50.0,0,51.0,0,53.0,0,55.0,1
5462,max_effective,20,20,1,3,0.05,0.95,0.934739958800292,12,42.0,0,44.0,1,44.0,1,44.0,1
5463,max_effective,20,20,1,3,0.05,0.95,0.9335746093021804,18,53.0,0,54.0,0,51.0,0,59.0,1
5464,max_effective,20,20,1,3,0.05,0.95,0.9038660650143028,8,44.0,1,44.0,1,44.0,1,43.0,0
5465,max_effective,20,20,1,3,0.05,0.95,0.9341587530841526,8,53.0,1,52.0,0,51.0,0,52.0,0
5466,max_effective,20,20,1,3,0.05,0.95,0.939570603082778,40,57.0,0,58.0,0,60.0,1,60.0,1
5467,max_effective,20,20,1,3,0.05,0.95,0.9232874873508304,26,52.0,0,52.0,0,52.0,0,53.0,1
5468,max_effective,20,20,1,3,0.05,0.95,0.932616827089425,23,50.0,0,51.0,0,50.0,0,53.0,1
5469,max_effective,20,20,1,3,0.05,0.95,0.9188346140582596,6,36.0,1,36.0,1,36.0,1,36.0,1
5470,max_effective,20,20,1,3,0.05,0.95,0.9374142283366604,9,39.0,1,39.0,1,39.0,1,39.0,1
5471,max_effective,20,20,1,3,0.05,0.95,0.944822419288962,21,56.0,0,56.0,0,59.0,0,60.0,1
5472,max_effective,20,20,1,3,0.05,0.95,0.9113180258607064,21,57.0,0,58.0,0,58.0,0,59.0,1
5473,max_effective,20,20,1,3,0.05,0.95,0.9384479478128064,19,53.0,0,54.0,0,57.0,1,55.0,0
5474,max_effective,20,20,1,3,0.05,0.95,0.8815254450669269,7,44.0,1,44.0,1,43.0,0,44.0,1
5475,max_effective,20,20,1,3,0.05,0.95,0.8753568414244884,13,53.0,0,53.0,0,52.0,0,54.0,1
5476,max_effective,20,20,1,3,0.05,0.95,0.8987163868961997,11,51.0,1,51.0,1,50.0,0,50.0,0
5477,max_effective,20,20,1,3,0.05,0.95,0.948332047928959,15,45.0,0,49.0,0,51.0,1,51.0,1
5478,max_effective,20,20,1,3,0.05,0.95,0.8941292725278307,7,53.0,1,52.0,0,48.0,0,49.0,0
5479,max_effective,20,20,1,3,0.05,0.95,0.8972293196673037,62,53.0,0,55.0,0,58.0,1,58.0,1
5480,max_effective,20,20,1,3,0.05,0.95,0.9424589291506896,39,49.0,0,54.0,0,59.0,1,59.0,1
5481,max_effective,20,20,1,3,0.05,0.95,0.9066356900628828,7,46.0,1,46.0,1,46.0,1,46.0,1
5482,max_effective,20,20,1,3,0.05,0.95,0.884797605525647,20,51.0,0,53.0,0,53.0,0,54.0,1
5483,max_effective,20,20,1,3,0.05,0.95,0.9087896756027516,11,59.0,1,58.0,0,56.0,0,57.0,0
5484,max_effective,20,20,1,3,0.05,0.95,0.9119180294336804,11,57.0,0,57.0,0,58.0,1,57.0,0
5485,max_effective,20,20,1,3,0.05,0.95,0.7765568544563294,3,25.0,1,25.0,1,25.0,1,25.0,1
5486,max_effective,20,20,1,3,0.05,0.95,0.9263998347577048,7,52.0,1,52.0,1,50.0,0,50.0,0
5487,max_effective,20,20,1,3,0.05,0.95,0.8311233483964042,47,57.0,0,57.0,0,60.0,1,60.0,1
5488,max_effective,20,20,1,3,0.05,0.95,0.9268972151170088,18,55.0,0,54.0,0,57.0,0,59.0,1
5489,max_effective,20,20,1,3,0.05,0.95,0.93583132259418,14,51.0,0,54.0,1,50.0,0,52.0,0
5490,max_effective,20,20,1,3,0.05,0.95,0.9342851123631642,29,49.0,0,51.0,0,54.0,1,53.0,0
5491,max_effective,20,20,1,3,0.05,0.95,0.9332619604844132,12,50.0,0,54.0,1,48.0,0,52.0,0
5492,max_effective,20,20,1,3,0.05,0.95,0.8393684038497519,8,34.0,1,34.0,1,34.0,1,34.0,1
5493,max_effective,20,20,1,3,0.05,0.95,0.8848470013969393,37,52.0,0,52.0,0,53.0,1,53.0,1
5494,max_effective,20,20,1,3,0.05,0.95,0.9489634790606336,22,49.0,0,51.0,0,53.0,0,57.0,1
5495,max_effective,20,20,1,3,0.05,0.95,0.9462658850636648,27,48.0,0,49.0,1,45.0,0,46.0,0
5496,max_effective,20,20,1,3,0.05,0.95,0.8881591585929026,25,49.0,0,50.0,0,53.0,0,55.0,1
5497,max_effective,20,20,1,3,0.05,0.95,0.8876693804668353,10,46.0,0,47.0,1,47.0,1,47.0,1
5498,max_effective,20,20,1,3,0.05,0.95,0.9245457994754954,8,49.0,0,50.0,1,50.0,1,50.0,1
5499,max_effective,20,20,1,3,0.05,0.95,0.8902770726679913,10,53.0,0,52.0,0,56.0,1,55.0,0
5500,max_effective,20,20,1,3,0.05,0.95,0.9486128158397216,18,58.0,1,58.0,1,58.0,1,57.0,0
5501,max_effective,20,20,1,3,0.05,0.95,0.9417526152407012,55,56.0,0,57.0,0,56.0,0,58.0,1
5502,max_effective,20,20,1,3,0.05,0.95,0.9381814174363045,8,45.0,1,45.0,1,45.0,1,45.0,1
5503,max_effective,20,20,1,3,0.05,0.95,0.94583346547467,8,44.0,1,44.0,1,43.0,0,41.0,0
5504,max_effective,20,20,1,3,0.05,0.95,0.8857052728962682,7,42.0,1,42.0,1,42.0,1,42.0,1
5505,max_effective,20,20,1,3,0.05,0.95,0.907708712273544,11,41.0,1,41.0,1,41.0,1,41.0,1
5506,max_effective,20,20,1,3,0.05,0.95,0.9483803818110608,15,53.0,0,55.0,0,57.0,0,58.0,1
5507,max_effective,20,20,1,3,0.05,0.95,0.9184592154794976,10,55.0,1,55.0,1,55.0,1,55.0,1
5508,max_effective,20,20,1,3,0.05,0.95,0.9477869084095116,26,53.0,0,55.0,0,58.0,0,59.0,1
5509,max_effective,20,20,1,3,0.05,0.95,0.8895054997584587,21,48.0,0,51.0,1,51.0,1,49.0,0
5510,max_effective,20,20,1,3,0.05,0.95,0.9277902881741584,39,51.0,0,51.0,0,53.0,1,51.0,0
5511,max_effective,20,20,1,3,0.05,0.95,0.9284779830447304,14,53.0,1,53.0,1,53.0,1,50.0,0
5512,max_effective,20,20,1,3,0.05,0.95,0.8934619385770629,23,57.0,0,57.0,0,59.0,0,60.0,1
5513,max_effective,20,20,1,3,0.05,0.95,0.8992975432123036,22,50.0,0,52.0,0,55.0,1,55.0,1
5514,max_effective,20,20,1,3,0.05,0.95,0.8853396954808487,28,51.0,0,51.0,0,54.0,0,58.0,1
5515,max_effective,20,20,1,3,0.05,0.95,0.9360440524475678,12,47.0,0,49.0,1,48.0,0,48.0,0
5516,max_effective,20,20,1,3,0.05,0.95,0.868468317767932,18,51.0,0,53.0,0,54.0,0,55.0,1
5517,max_effective,20,20,1,3,0.05,0.95,0.9168157442200155,13,55.0,0,56.0,1,54.0,0,54.0,0
5518,max_effective,20,20,1,3,0.05,0.95,0.9234903117519072,19,52.0,0,55.0,0,54.0,0,59.0,1
5519,max_effective,20,20,1,3,0.05,0.95,0.9403311123798572,11,50.0,0,54.0,1,52.0,0,54.0,1
5520,max_effective,20,20,1,3,0.05,0.95,0.9108998006513968,17,54.0,0,56.0,0,57.0,1,55.0,0
5521,max_effective,20,20,1,3,0.05,0.95,0.9032186555822964,10,52.0,0,52.0,0,53.0,0,55.0,1
5522,max_effective,20,20,1,3,0.05,0.95,0.9311988288854524,33,59.0,0,59.0,0,60.0,1,60.0,1
5523,max_effective,20,20,1,3,0.05,0.95,0.9373461638030264,17,56.0,0,57.0,1,52.0,0,52.0,0
5524,max_effective,20,20,1,3,0.05,0.95,0.9225453439685092,23,57.0,0,56.0,0,58.0,1,56.0,0
5525,max_effective,20,20,1,3,0.05,0.95,0.8659729903928779,15,52.0,0,53.0,0,56.0,1,55.0,0
5526,max_effective,20,20,1,3,0.05,0.95,0.9291505033250972,16,58.0,0,58.0,0,60.0,1,58.0,0
5527,max_effective,20,20,1,3,0.05,0.95,0.9418912000980252,32,48.0,0,52.0,0,55.0,0,56.0,1
5528,max_effective,20,20,1,3,0.05,0.95,0.9386937152211092,20,54.0,0,55.0,0,58.0,0,59.0,1
5529,max_effective,20,20,1,3,0.05,0.95,0.943955420122273,23,46.0,0,51.0,0,57.0,1,56.0,0
5530,max_effective,20,20,1,3,0.05,0.95,0.9445083054077916,84,49.0,0,50.0,0,54.0,0,56.0,1
5531,max_effective,20,20,1,3,0.05,0.95,0.9308368451186584,14,57.0,1,57.0,1,57.0,1,55.0,0
5532,max_effective,20,20,1,3,0.05,0.95,0.8464912646476423,9,50.0,1,50.0,1,49.0,0,49.0,0
5533,max_effective,20,20,1,3,0.05,0.95,0.8217106408290665,10,51.0,0,52.0,0,54.0,1,51.0,0
5534,max_effective,20,20,1,3,0.05,0.95,0.9435086004814208,19,51.0,0,52.0,0,52.0,0,53.0,1
5535,max_effective,20,20,1,3,0.05,0.95,0.9217097964230424,5,37.0,1,37.0,1,37.0,1,37.0,1
5536,max_effective,20,20,1,3,0.05,0.95,0.9235639989655936,36,52.0,0,52.0,0,57.0,1,56.0,0
5537,max_effective,20,20,1,3,0.05,0.95,0.9429739340636732,10,48.0,0,51.0,1,48.0,0,50.0,0
5538,max_effective,20,20,1,3,0.05,0.95,0.9327752835622662,10,46.0,1,46.0,1,43.0,0,45.0,0
5539,max_effective,20,20,1,3,0.05,0.95,0.8335702319984787,4,34.0,1,34.0,1,34.0,1,34.0,1
5540,max_effective,20,20,1,3,0.05,0.95,0.9449178842805446,19,56.0,0,57.0,0,59.0,1,55.0,0
5541,max_effective,20,20,1,3,0.05,0.95,0.899129395731971,9,50.0,1,49.0,0,49.0,0,50.0,1
5542,max_effective,20,20,1,3,0.05,0.95,0.940625687519232,8,47.0,1,47.0,1,47.0,1,47.0,1
5543,max_effective,20,20,1,3,0.05,0.95,0.949875880443052,27,54.0,0,55.0,0,58.0,0,59.0,1
5544,max_effective,20,20,1,3,0.05,0.95,0.8494587020490025,24,56.0,1,56.0,1,55.0,0,55.0,0
5545,max_effective,20,20,1,3,0.05,0.95,0.9090432723887316,24,51.0,0,53.0,0,57.0,1,55.0,0
5546,max_effective,20,20,1,3,0.05,0.95,0.9322457478400692,17,55.0,1,55.0,1,53.0,0,52.0,0
5547,max_effective,20,20,1,3,0.05,0.95,0.848362286985145,7,32.0,1,32.0,1,32.0,1,32.0,1
5548,max_effective,20,20,1,3,0.05,0.95,0.9433052464476592,32,58.0,0,58.0,0,59.0,1,58.0,0
5549,max_effective,20,20,1,3,0.05,0.95,0.9054849846225992,14,48.0,0,51.0,0,53.0,1,52.0,0
5550,max_effective,20,20,1,3,0.05,0.95,0.9148504199743692,34,57.0,0,56.0,0,58.0,0,60.0,1
5551,max_effective,20,20,1,3,0.05,0.95,0.9312459539584016,43,58.0,1,58.0,1,56.0,0,57.0,0
5552,max_effective,20,20,1,3,0.05,0.95,0.876829479181594,18,51.0,0,52.0,1,51.0,0,50.0,0
5553,max_effective,20,20,1,3,0.05,0.95,0.9483390723026196,12,50.0,0,50.0,0,55.0,1,50.0,0
5554,max_effective,20,20,1,3,0.05,0.95,0.8816784479458535,11,51.0,0,52.0,0,53.0,1,52.0,0
5555,max_effective,20,20,1,3,0.05,0.95,0.9163890113467468,9,49.0,1,49.0,1,47.0,0,48.0,0
5556,max_effective,20,20,1,3,0.05,0.95,0.9361715583502128,9,43.0,1,43.0,1,43.0,1,43.0,1
5557,max_effective,20,20,1,3,0.05,0.95,0.872979656856951,13,46.0,0,46.0,0,51.0,1,51.0,1
5558,max_effective,20,20,1,3,0.05,0.95,0.9099478159285554,10,45.0,1,44.0,0,45.0,1,45.0,1
5559,max_effective,20,20,1,3,0.05,0.95,0.9365159811263086,21,55.0,0,57.0,0,60.0,1,59.0,0
5560,max_effective,20,20,1,3,0.05,0.95,0.9412011090652844,17,54.0,0,58.0,1,58.0,1,57.0,0
5561,max_effective,20,20,1,3,0.05,0.95,0.882966489996223,8,50.0,1,50.0,1,48.0,0,50.0,1
5562,max_effective,20,20,1,3,0.05,0.95,0.9116344152126578,35,51.0,0,54.0,0,58.0,0,59.0,1
5563,max_effective,20,20,1,3,0.05,0.95,0.9371397450876284,25,52.0,0,55.0,0,58.0,1,58.0,1
5564,max_effective,20,20,1,3,0.05,0.95,0.939959688042597,26,48.0,0,50.0,0,54.0,0,55.0,1
5565,max_effective,20,20,1,3,0.05,0.95,0.8967902161050305,14,50.0,0,50.0,0,52.0,1,51.0,0
5566,max_effective,20,20,1,3,0.05,0.95,0.928959112208826,12,51.0,1,50.0,0,48.0,0,49.0,0
5567,max_effective,20,20,1,3,0.05,0.95,0.9361803081271556,33,53.0,0,55.0,0,57.0,0,58.0,1
5568,max_effective,20,20,1,3,0.05,0.95,0.9490140505782813,112,55.0,0,58.0,0,60.0,1,57.0,0
5569,max_effective,20,20,1,3,0.05,0.95,0.7188897866105614,4,39.0,1,39.0,1,39.0,1,39.0,1
5570,max_effective,20,20,1,3,0.05,0.95,0.8949483348691382,9,53.0,1,52.0,0,52.0,0,51.0,0
5571,max_effective,20,20,1,3,0.05,0.95,0.7340909806654196,9,46.0,1,46.0,1,46.0,1,46.0,1
5572,max_effective,20,20,1,3,0.05,0.95,0.881970199907191,25,52.0,1,52.0,1,52.0,1,51.0,0
5573,max_effective,20,20,1,3,0.05,0.95,0.943053002537553,13,54.0,0,55.0,1,54.0,0,52.0,0
5574,max_effective,20,20,1,3,0.05,0.95,0.8895857423517225,32,50.0,0,54.0,0,56.0,0,57.0,1
5575,max_effective,20,20,1,3,0.05,0.95,0.9420841456649112,109,55.0,0,56.0,0,58.0,0,59.0,1
5576,max_effective,20,20,1,3,0.05,0.95,0.9437595681394024,22,53.0,0,54.0,0,56.0,1,54.0,0
5577,max_effective,20,20,1,3,0.05,0.95,0.9200045558976266,7,42.0,1,42.0,1,42.0,1,42.0,1
5578,max_effective,20,20,1,3,0.05,0.95,0.9274303984265824,16,48.0,0,50.0,0,53.0,1,53.0,1
5579,max_effective,20,20,1,3,0.05,0.95,0.9111660107231015,13,48.0,0,49.0,0,53.0,1,52.0,0
5580,max_effective,20,20,1,3,0.05,0.95,0.9472227917215646,42,47.0,0,49.0,0,50.0,1,49.0,0
5581,max_effective,20,20,1,3,0.05,0.95,0.93877319139648,53,52.0,0,53.0,0,53.0,0,59.0,1
5582,max_effective,20,20,1,3,0.05,0.95,0.9403363403604564,58,49.0,0,50.0,0,52.0,1,51.0,0
5583,max_effective,20,20,1,3,0.05,0.95,0.939208401219948,25,47.0,0,48.0,0,56.0,1,56.0,1
5584,max_effective,20,20,1,3,0.05,0.95,0.8664581158279997,12,46.0,0,47.0,0,49.0,1,49.0,1
5585,max_effective,20,20,1,3,0.05,0.95,0.9495697531875597,22,57.0,0,57.0,0,59.0,1,59.0,1
5586,max_effective,20,20,1,3,0.05,0.95,0.9379417182549722,41,53.0,0,53.0,0,59.0,1,59.0,1
5587,max_effective,20,20,1,3,0.05,0.95,0.9158460156684411,14,54.0,0,55.0,0,58.0,1,58.0,1
5588,max_effective,20,20,1,3,0.05,0.95,0.9313490961494524,40,54.0,0,55.0,0,58.0,0,60.0,1
5589,max_effective,20,20,1,3,0.05,0.95,0.9422703068582186,30,54.0,0,57.0,0,60.0,1,58.0,0
5590,max_effective,20,20,1,3,0.05,0.95,0.8645390502842442,32,55.0,0,55.0,0,56.0,0,57.0,1
5591,max_effective,20,20,1,3,0.05,0.95,0.9122295323841264,16,56.0,0,57.0,0,58.0,0,59.0,1
5592,max_effective,20,20,1,3,0.05,0.95,0.8782651971662572,18,54.0,0,56.0,0,59.0,0,60.0,1
5593,max_effective,20,20,1,3,0.05,0.95,0.933520829384813,13,57.0,0,57.0,0,59.0,1,58.0,0
5594,max_effective,20,20,1,3,0.05,0.95,0.9024908992792012,7,43.0,1,43.0,1,43.0,1,43.0,1
5595,max_effective,20,20,1,3,0.05,0.95,0.9412475941852734,28,50.0,0,50.0,0,51.0,1,50.0,0
5596,max_effective,20,20,1,3,0.05,0.95,0.9263221965038598,11,56.0,0,56.0,0,57.0,0,58.0,1
5597,max_effective,20,20,1,3,0.05,0.95,0.8655307458896644,8,48.0,1,48.0,1,48.0,1,48.0,1
5598,max_effective,20,20,1,3,0.05,0.95,0.8749249892227331,16,46.0,0,48.0,0,52.0,1,51.0,0
5599,max_effective,20,20,1,3,0.05,0.95,0.9400644111960262,14,49.0,0,52.0,0,55.0,1,53.0,0
5600,max_effective,20,20,1,3,0.05,0.95,0.7531542335964134,22,51.0,0,51.0,0,51.0,0,53.0,1
5601,max_effective,20,20,1,3,0.05,0.95,0.9404388129187916,34,58.0,0,58.0,0,59.0,0,60.0,1
5602,max_effective,20,20,1,3,0.05,0.95,0.8992581510277263,23,52.0,0,57.0,0,55.0,0,58.0,1
5603,max_effective,20,20,1,3,0.05,0.95,0.9398876683967686,13,46.0,0,49.0,1,49.0,1,48.0,0
5604,max_effective,20,20,1,3,0.05,0.95,0.941564251079128,17,56.0,0,56.0,0,56.0,0,58.0,1
5605,max_effective,20,20,1,3,0.05,0.95,0.9462142104921516,35,57.0,0,57.0,0,58.0,1,57.0,0
5606,max_effective,20,20,1,3,0.05,0.95,0.9185728615401508,17,49.0,0,53.0,0,56.0,1,56.0,1
5607,max_effective,20,20,1,3,0.05,0.95,0.9041044881435972,13,54.0,0,54.0,0,56.0,1,53.0,0
5608,max_effective,20,20,1,3,0.05,0.95,0.9131004317925724,19,49.0,0,49.0,0,52.0,1,51.0,0
5609,max_effective,20,20,1,3,0.05,0.95,0.9445387107116014,6,41.0,1,41.0,1,41.0,1,41.0,1
5610,max_effective,20,20,1,3,0.05,0.95,0.9176517617402972,22,53.0,0,56.0,1,56.0,1,56.0,1
5611,max_effective,20,20,1,3,0.05,0.95,0.927294033183668,14,55.0,0,55.0,0,57.0,1,57.0,1
5612,max_effective,20,20,1,3,0.05,0.95,0.9128759256916706,17,53.0,0,54.0,0,57.0,1,57.0,1
5613,max_effective,20,20,1,3,0.05,0.95,0.949553562397234,16,49.0,0,50.0,0,47.0,0,53.0,1
5614,max_effective,20,20,1,3,0.05,0.95,0.9108145547864333,36,48.0,0,50.0,0,56.0,0,57.0,1
5615,max_effective,20,20,1,3,0.05,0.95,0.9272473115202118,34,52.0,0,52.0,0,54.0,0,57.0,1
5616,max_effective,20,20,1,3,0.05,0.95,0.9106097439477234,10,56.0,0,57.0,1,56.0,0,56.0,0
5617,max_effective,20,20,1,3,0.05,0.95,0.930809698960838,14,56.0,0,58.0,1,57.0,0,57.0,0
5618,max_effective,20,20,1,3,0.05,0.95,0.9404380412467588,13,50.0,0,51.0,1,49.0,0,51.0,1
5619,max_effective,20,20,1,3,0.05,0.95,0.886555196396025,20,46.0,0,50.0,1,48.0,0,47.0,0
5620,max_effective,20,20,1,3,0.05,0.95,0.8708511388089583,4,37.0,1,37.0,1,37.0,1,37.0,1
5621,max_effective,20,20,1,3,0.05,0.95,0.8915872640054335,18,44.0,0,49.0,0,52.0,1,52.0,1
5622,max_effective,20,20,1,3,0.05,0.95,0.9082087043242016,31,56.0,0,57.0,0,58.0,1,57.0,0
5623,max_effective,20,20,1,3,0.05,0.95,0.9459031842986496,9,54.0,0,55.0,0,56.0,1,56.0,1
5624,max_effective,20,20,1,3,0.05,0.95,0.9042485874246452,13,50.0,0,53.0,0,55.0,1,55.0,1
5625,max_effective,20,20,1,3,0.05,0.95,0.8841936470420628,20,53.0,0,52.0,0,55.0,1,54.0,0
5626,max_effective,20,20,1,3,0.05,0.95,0.8947464972906992,25,55.0,0,57.0,1,57.0,1,57.0,1
5627,max_effective,20,20,1,3,0.05,0.95,0.943713246605142,17,54.0,0,54.0,0,55.0,1,55.0,1
5628,max_effective,20,20,1,3,0.05,0.95,0.9442538210751792,19,52.0,0,54.0,0,59.0,1,58.0,0
5629,max_effective,20,20,1,3,0.05,0.95,0.9377900567117868,23,51.0,0,52.0,0,54.0,0,59.0,1
5630,max_effective,20,20,1,3,0.05,0.95,0.877333549168839,15,46.0,0,46.0,0,48.0,1,48.0,1
5631,max_effective,20,20,1,3,0.05,0.95,0.9264063656604784,34,48.0,0,49.0,0,52.0,0,53.0,1
5632,max_effective,20,20,1,3,0.05,0.95,0.8899412833536737,8,38.0,1,38.0,1,38.0,1,38.0,1
5633,max_effective,20,20,1,3,0.05,0.95,0.9293448482013484,12,51.0,1,51.0,1,48.0,0,49.0,0
5634,max_effective,20,20,1,3,0.05,0.95,0.939625771836168,29,51.0,0,53.0,0,57.0,1,57.0,1
5635,max_effective,20,20,1,3,0.05,0.95,0.865025791427431,12,49.0,0,49.0,0,51.0,0,52.0,1
5636,max_effective,20,20,1,3,0.05,0.95,0.8506680095628654,14,53.0,0,54.0,1,52.0,0,50.0,0
5637,max_effective,20,20,1,3,0.05,0.95,0.920792000444447,21,56.0,0,57.0,0,57.0,0,58.0,1
5638,max_effective,20,20,1,3,0.05,0.95,0.9134659654102096,38,56.0,0,56.0,0,57.0,0,58.0,1
5639,max_effective,20,20,1,3,0.05,0.95,0.878851156544176,14,55.0,0,56.0,0,58.0,1,57.0,0
5640,max_effective,20,20,1,3,0.05,0.95,0.9321260222297816,10,57.0,1,57.0,1,53.0,0,56.0,0
5641,max_effective,20,20,1,3,0.05,0.95,0.7799056266812443,7,38.0,1,38.0,1,38.0,1,38.0,1
5642,max_effective,20,20,1,3,0.05,0.95,0.9473490426943132,11,56.0,0,57.0,0,54.0,0,58.0,1
5643,max_effective,20,20,1,3,0.05,0.95,0.929951035870954,9,45.0,1,45.0,1,45.0,1,43.0,0
5644,max_effective,20,20,1,3,0.05,0.95,0.8625581435470743,22,54.0,0,56.0,0,55.0,0,58.0,1
5645,max_effective,20,20,1,3,0.05,0.95,0.8344563546917483,9,47.0,1,47.0,1,46.0,0,46.0,0
5646,max_effective,20,20,1,3,0.05,0.95,0.918151161067438,6,50.0,1,50.0,1,48.0,0,48.0,0
5647,max_effective,20,20,1,3,0.05,0.95,0.9190726450126672,8,47.0,1,46.0,0,47.0,1,46.0,0
5648,max_effective,20,20,1,3,0.05,0.95,0.9379988548701724,12,52.0,0,52.0,0,53.0,1,51.0,0
5649,max_effective,20,20,1,3,0.05,0.95,0.936255453270479,16,55.0,0,56.0,0,59.0,1,56.0,0
5650,max_effective,20,20,1,3,0.05,0.95,0.9257797532804448,7,49.0,1,49.0,1,48.0,0,49.0,1
5651,max_effective,20,20,1,3,0.05,0.95,0.8474034928911904,4,35.0,1,35.0,1,35.0,1,35.0,1
5652,max_effective,20,20,1,3,0.05,0.95,0.8362417154463921,7,41.0,1,41.0,1,41.0,1,41.0,1
5653,max_effective,20,20,1,3,0.05,0.95,0.915214208232184,9,47.0,1,47.0,1,47.0,1,47.0,1
5654,max_effective,20,20,1,3,0.05,0.95,0.9298724848252564,24,46.0,0,50.0,0,58.0,0,60.0,1
5655,max_effective,20,20,1,3,0.05,0.95,0.9485006324544112,24,53.0,0,57.0,1,57.0,1,54.0,0
5656,max_effective,20,20,1,3,0.05,0.95,0.8785806476723085,36,54.0,0,54.0,0,52.0,0,55.0,1
5657,max_effective,20,20,1,3,0.05,0.95,0.9370993937692784,55,57.0,0,56.0,0,60.0,1,59.0,0
5658,max_effective,20,20,1,3,0.05,0.95,0.9283491148542364,17,50.0,0,51.0,0,58.0,1,56.0,0
5659,max_effective,20,20,1,3,0.05,0.95,0.8379825460440756,13,57.0,0,58.0,1,57.0,0,56.0,0
5660,max_effective,20,20,1,3,0.05,0.95,0.9206596714831068,27,52.0,0,55.0,0,59.0,1,58.0,0
5661,max_effective,20,20,1,3,0.05,0.95,0.9391739278758334,17,52.0,0,52.0,0,55.0,1,54.0,0
5662,max_effective,20,20,1,3,0.05,0.95,0.9155565403555505,20,51.0,0,53.0,0,59.0,1,57.0,0
5663,max_effective,20,20,1,3,0.05,0.95,0.9437275074054652,22,53.0,0,56.0,0,58.0,1,56.0,0
5664,max_effective,20,20,1,3,0.05,0.95,0.926961624156988,27,53.0,1,53.0,1,50.0,0,53.0,1
5665,max_effective,20,20,1,3,0.05,0.95,0.9457700611007908,58,52.0,0,52.0,0,57.0,1,57.0,1
5666,max_effective,20,20,1,3,0.05,0.95,0.8846673880508822,18,52.0,0,52.0,0,53.0,1,52.0,0
5667,max_effective,20,20,1,3,0.05,0.95,0.884145948080607,10,52.0,0,52.0,0,53.0,1,53.0,1
5668,max_effective,20,20,1,3,0.05,0.95,0.8892129307739326,8,50.0,1,50.0,1,46.0,0,48.0,0
5669,max_effective,20,20,1,3,0.05,0.95,0.9403620344434246,33,47.0,0,54.0,0,57.0,1,57.0,1
5670,max_effective,20,20,1,3,0.05,0.95,0.852959422190912,7,39.0,1,39.0,1,39.0,1,39.0,1
5671,max_effective,20,20,1,3,0.05,0.95,0.9064430543139907,8,45.0,1,45.0,1,43.0,0,45.0,1
5672,max_effective,20,20,1,3,0.05,0.95,0.9348714337294636,15,58.0,0,58.0,0,59.0,1,59.0,1
5673,max_effective,20,20,1,3,0.05,0.95,0.929878102227583,18,53.0,0,56.0,0,57.0,1,57.0,1
5674,max_effective,20,20,1,3,0.05,0.95,0.9407836571758288,15,47.0,0,49.0,0,51.0,1,50.0,0
5675,max_effective,20,20,1,3,0.05,0.95,0.9329032177150668,26,50.0,0,54.0,0,59.0,0,60.0,1
5676,max_effective,20,20,1,3,0.05,0.95,0.8827521854699287,14,55.0,0,55.0,0,58.0,1,57.0,0
5677,max_effective,20,20,1,3,0.05,0.95,0.9364448912510832,10,53.0,0,53.0,0,51.0,0,54.0,1
5678,max_effective,20,20,1,3,0.05,0.95,0.9389951355404502,24,55.0,0,56.0,0,57.0,0,58.0,1
5679,max_effective,20,20,1,3,0.05,0.95,0.9216585636456184,14,49.0,1,49.0,1,49.0,1,48.0,0
5680,max_effective,20,20,1,3,0.05,0.95,0.9493615415774492,30,58.0,0,58.0,0,59.0,1,58.0,0
5681,max_effective,20,20,1,3,0.05,0.95,0.9247376984523888,15,53.0,0,55.0,1,49.0,0,49.0,0
5682,max_effective,20,20,1,3,0.05,0.95,0.913620002833714,51,53.0,0,55.0,0,58.0,1,57.0,0
5683,max_effective,20,20,1,3,0.05,0.95,0.9366139532083788,13,49.0,0,52.0,0,56.0,1,55.0,0
5684,max_effective,20,20,1,3,0.05,0.95,0.886936066596244,6,44.0,1,44.0,1,44.0,1,44.0,1
5685,max_effective,20,20,1,3,0.05,0.95,0.8793870666679896,13,51.0,1,51.0,1,51.0,1,51.0,1
5686,max_effective,20,20,1,3,0.05,0.95,0.9035694094547684,12,40.0,1,40.0,1,40.0,1,40.0,1
5687,max_effective,20,20,1,3,0.05,0.95,0.9493563375517488,75,53.0,0,54.0,0,59.0,1,57.0,0
5688,max_effective,20,20,1,3,0.05,0.95,0.8948968287416589,7,42.0,1,42.0,1,42.0,1,42.0,1
5689,max_effective,20,20,1,3,0.05,0.95,0.917224385207154,33,58.0,0,58.0,0,59.0,1,58.0,0
5690,max_effective,20,20,1,3,0.05,0.95,0.8868091679043696,8,49.0,1,49.0,1,47.0,0,46.0,0
5691,max_effective,20,20,1,3,0.05,0.95,0.9230513724480685,10,52.0,1,52.0,1,52.0,1,52.0,1
5692,max_effective,20,20,1,3,0.05,0.95,0.8981958349218793,13,53.0,0,54.0,0,52.0,0,56.0,1
5693,max_effective,20,20,1,3,0.05,0.95,0.9323815711479608,35,56.0,0,57.0,1,57.0,1,57.0,1
5694,max_effective,20,20,1,3,0.05,0.95,0.9109709401654752,13,50.0,0,56.0,1,56.0,1,54.0,0
5695,max_effective,20,20,1,3,0.05,0.95,0.9059922137198272,6,39.0,1,39.0,1,39.0,1,39.0,1
5696,max_effective,20,20,1,3,0.05,0.95,0.9369366617163458,8,55.0,0,54.0,0,49.0,0,56.0,1
5697,max_effective,20,20,1,3,0.05,0.95,0.8985479511533772,13,55.0,0,56.0,1,53.0,0,55.0,0
5698,max_effective,20,20,1,3,0.05,0.95,0.929941010562542,55,52.0,0,52.0,0,58.0,1,56.0,0
5699,max_effective,20,20,1,3,0.05,0.95,0.9460626743842828,19,57.0,1,55.0,0,57.0,1,56.0,0
5700,max_effective,20,20,1,3,0.05,0.95,0.8734199519007607,6,49.0,1,49.0,1,48.0,0,48.0,0
5701,max_effective,20,20,1,3,0.05,0.95,0.9256103715344618,16,53.0,0,54.0,0,58.0,1,57.0,0
5702,max_effective,20,20,1,3,0.05,0.95,0.8718951279159634,28,52.0,0,54.0,0,57.0,1,57.0,1
5703,max_effective,20,20,1,3,0.05,0.95,0.940616223834344,19,56.0,0,55.0,0,57.0,1,55.0,0
5704,max_effective,20,20,1,3,0.05,0.95,0.8783410452678985,4,39.0,1,39.0,1,39.0,1,39.0,1
5705,max_effective,20,20,1,3,0.05,0.95,0.9363075754419616,15,42.0,0,46.0,1,46.0,1,46.0,1
5706,max_effective,20,20,1,3,0.05,0.95,0.9115178518531372,10,55.0,0,56.0,1,53.0,0,52.0,0
5707,max_effective,20,20,1,3,0.05,0.95,0.9118034875687608,52,51.0,0,52.0,0,56.0,1,55.0,0
5708,max_effective,20,20,1,3,0.05,0.95,0.947872012844296,10,51.0,1,50.0,0,48.0,0,48.0,0
5709,max_effective,20,20,1,3,0.05,0.95,0.9228932579499632,17,54.0,0,54.0,0,56.0,0,58.0,1
5710,max_effective,20,20,1,3,0.05,0.95,0.9265289859923695,17,52.0,0,55.0,1,52.0,0,52.0,0
5711,max_effective,20,20,1,3,0.05,0.95,0.8238380615666676,25,49.0,0,53.0,0,55.0,1,55.0,1
5712,max_effective,20,20,1,3,0.05,0.95,0.9170612367163604,11,56.0,1,56.0,1,55.0,0,56.0,1
5713,max_effective,20,20,1,3,0.05,0.95,0.947199252291146,7,46.0,1,46.0,1,46.0,1,46.0,1
5714,max_effective,20,20,1,3,0.05,0.95,0.8338431762599925,7,43.0,1,43.0,1,43.0,1,43.0,1
5715,max_effective,20,20,1,3,0.05,0.95,0.92361318474932,10,45.0,0,46.0,1,46.0,1,46.0,1
5716,max_effective,20,20,1,3,0.05,0.95,0.9068492515856196,11,54.0,0,54.0,0,60.0,1,58.0,0
5717,max_effective,20,20,1,3,0.05,0.95,0.9159042963927686,14,52.0,0,53.0,0,55.0,1,55.0,1
5718,max_effective,20,20,1,3,0.05,0.95,0.924528905843328,26,57.0,0,59.0,0,60.0,1,60.0,1
5719,max_effective,20,20,1,3,0.05,0.95,0.9482891998522376,19,54.0,0,55.0,0,56.0,0,59.0,1
5720,max_effective,20,20,1,3,0.05,0.95,0.8748159636737566,22,51.0,0,54.0,0,55.0,1,55.0,1
5721,max_effective,20,20,1,3,0.05,0.95,0.9240428938181998,7,43.0,1,43.0,1,43.0,1,43.0,1
5722,max_effective,20,20,1,3,0.05,0.95,0.9431729138262138,43,54.0,0,55.0,0,57.0,1,57.0,1
5723,max_effective,20,20,1,3,0.05,0.95,0.9389724808085111,5,36.0,1,36.0,1,36.0,1,36.0,1
5724,max_effective,20,20,1,3,0.05,0.95,0.9035575255332492,19,51.0,0,53.0,0,55.0,0,57.0,1
5725,max_effective,20,20,1,3,0.05,0.95,0.9161440367766488,6,38.0,1,38.0,1,38.0,1,38.0,1
5726,max_effective,20,20,1,3,0.05,0.95,0.9276455476464252,14,59.0,1,58.0,0,59.0,1,59.0,1
5727,max_effective,20,20,1,3,0.05,0.95,0.918641283077532,37,54.0,0,56.0,0,57.0,0,58.0,1
5728,max_effective,20,20,1,3,0.05,0.95,0.9247682544423766,7,53.0,1,53.0,1,50.0,0,49.0,0
5729,max_effective,20,20,1,3,0.05,0.95,0.941348778960793,15,51.0,0,52.0,0,52.0,0,54.0,1
5730,max_effective,20,20,1,3,0.05,0.95,0.9376429599289152,34,54.0,0,57.0,0,59.0,1,58.0,0
5731,max_effective,20,20,1,3,0.05,0.95,0.7475866260777556,11,50.0,1,50.0,1,49.0,0,50.0,1
5732,max_effective,20,20,1,3,0.05,0.95,0.8701260038947265,11,59.0,1,59.0,1,59.0,1,57.0,0
5733,max_effective,20,20,1,3,0.05,0.95,0.8369521455398862,7,38.0,1,38.0,1,38.0,1,38.0,1
5734,max_effective,20,20,1,3,0.05,0.95,0.9059209211541724,5,42.0,1,42.0,1,42.0,1,42.0,1
5735,max_effective,20,20,1,3,0.05,0.95,0.9395811638400962,26,58.0,1,58.0,1,58.0,1,56.0,0
5736,max_effective,20,20,1,3,0.05,0.95,0.9003623590813166,29,54.0,0,55.0,0,58.0,1,58.0,1
5737,max_effective,20,20,1,3,0.05,0.95,0.8071814132747214,5,37.0,1,37.0,1,37.0,1,37.0,1
5738,max_effective,20,20,1,3,0.05,0.95,0.8711286462302628,6,40.0,1,40.0,1,40.0,1,40.0,1
5739,max_effective,20,20,1,3,0.05,0.95,0.9486299527813726,44,56.0,0,58.0,0,60.0,1,60.0,1
5740,max_effective,20,20,1,3,0.05,0.95,0.9280750454153373,29,54.0,0,56.0,0,57.0,1,56.0,0
5741,max_effective,20,20,1,3,0.05,0.95,0.94680469825498,15,50.0,0,51.0,0,55.0,1,55.0,1
5742,max_effective,20,20,1,3,0.05,0.95,0.9396327059315884,19,54.0,1,54.0,1,53.0,0,54.0,1
5743,max_effective,20,20,1,3,0.05,0.95,0.939224416232845,8,57.0,1,56.0,0,55.0,0,52.0,0
5744,max_effective,20,20,1,3,0.05,0.95,0.849723198898277,8,47.0,1,47.0,1,46.0,0,47.0,1
5745,max_effective,20,20,1,3,0.05,0.95,0.797647690660738,6,37.0,1,37.0,1,37.0,1,37.0,1
5746,max_effective,20,20,1,3,0.05,0.95,0.9318899127672152,17,49.0,1,49.0,1,49.0,1,49.0,1
5747,max_effective,20,20,1,3,0.05,0.95,0.935258691553139,7,39.0,1,39.0,1,39.0,1,39.0,1
5748,max_effective,20,20,1,3,0.05,0.95,0.92541236840803,45,54.0,0,57.0,0,60.0,1,59.0,0
5749,max_effective,20,20,1,3,0.05,0.95,0.9034605187883016,19,53.0,0,55.0,1,55.0,1,53.0,0
5750,max_effective,20,20,1,3,0.05,0.95,0.9096251453070766,10,46.0,0,47.0,0,48.0,1,48.0,1
5751,max_effective,20,20,1,3,0.05,0.95,0.921356489135372,6,43.0,1,43.0,1,43.0,1,43.0,1
5752,max_effective,20,20,1,3,0.05,0.95,0.9356637671552488,18,55.0,0,55.0,0,59.0,1,58.0,0
5753,max_effective,20,20,1,3,0.05,0.95,0.8990244961939774,26,56.0,0,57.0,1,55.0,0,57.0,1
5754,max_effective,20,20,1,3,0.05,0.95,0.8915281776219097,9,54.0,0,55.0,1,52.0,0,51.0,0
5755,max_effective,20,20,1,3,0.05,0.95,0.9087834348159,9,45.0,1,44.0,0,45.0,1,45.0,1
5756,max_effective,20,20,1,3,0.05,0.95,0.9393772492668544,24,52.0,0,55.0,0,58.0,0,60.0,1
5757,max_effective,20,20,1,3,0.05,0.95,0.9419731042531824,23,55.0,0,57.0,0,58.0,1,56.0,0
5758,max_effective,20,20,1,3,0.05,0.95,0.900538282479475,15,54.0,0,54.0,0,57.0,1,57.0,1
5759,max_effective,20,20,1,3,0.05,0.95,0.8600733728802282,11,47.0,1,47.0,1,47.0,1,47.0,1
5760,max_effective,20,20,1,3,0.05,0.95,0.9238464785636564,30,59.0,1,59.0,1,57.0,0,57.0,0
5761,max_effective,20,20,1,3,0.05,0.95,0.9337882818943106,19,51.0,0,52.0,0,55.0,1,55.0,1
5762,max_effective,20,20,1,3,0.05,0.95,0.9102196806971292,9,41.0,1,41.0,1,41.0,1,41.0,1
5763,max_effective,20,20,1,3,0.05,0.95,0.9261447744530784,8,49.0,1,49.0,1,49.0,1,48.0,0
5764,max_effective,20,20,1,3,0.05,0.95,0.8928013392658057,13,49.0,0,49.0,0,52.0,0,53.0,1
5765,max_effective,20,20,1,3,0.05,0.95,0.8596813350862821,13,53.0,0,53.0,0,55.0,0,56.0,1
5766,max_effective,20,20,1,3,0.05,0.95,0.8618413188529085,8,47.0,1,46.0,0,45.0,0,45.0,0
5767,max_effective,20,20,1,3,0.05,0.95,0.9216680080830704,33,52.0,0,53.0,0,55.0,0,60.0,1
5768,max_effective,20,20,1,3,0.05,0.95,0.8975461088265728,16,49.0,0,51.0,0,53.0,1,53.0,1
5769,max_effective,20,20,1,3,0.05,0.95,0.9192850788344102,5,34.0,1,34.0,1,34.0,1,34.0,1
5770,max_effective,20,20,1,3,0.05,0.95,0.87789119336563,10,45.0,1,45.0,1,45.0,1,45.0,1
5771,max_effective,20,20,1,3,0.05,0.95,0.845948129080099,8,48.0,1,48.0,1,48.0,1,48.0,1
5772,max_effective,20,20,1,3,0.05,0.95,0.9370698659115654,20,55.0,0,57.0,0,59.0,1,58.0,0
5773,max_effective,20,20,1,3,0.05,0.95,0.87471290824769,19,54.0,1,54.0,1,51.0,0,51.0,0
5774,max_effective,20,20,1,3,0.05,0.95,0.9302906633760376,25,45.0,0,49.0,0,55.0,1,55.0,1
5775,max_effective,20,20,1,3,0.05,0.95,0.9394607844100014,10,49.0,1,48.0,0,49.0,1,48.0,0
5776,max_effective,20,20,1,3,0.05,0.95,0.929900077602427,38,54.0,0,57.0,0,59.0,0,60.0,1
5777,max_effective,20,20,1,3,0.05,0.95,0.8612426432878262,7,36.0,1,36.0,1,36.0,1,36.0,1
5778,max_effective,20,20,1,3,0.05,0.95,0.9056295298178488,8,52.0,1,52.0,1,47.0,0,52.0,1
5779,max_effective,20,20,1,3,0.05,0.95,0.9385559949911256,28,46.0,0,51.0,0,57.0,1,55.0,0
5780,max_effective,20,20,1,3,0.05,0.95,0.948690507272421,12,56.0,0,56.0,0,57.0,0,58.0,1
5781,max_effective,20,20,1,3,0.05,0.95,0.9024331959859342,19,48.0,0,50.0,0,51.0,0,56.0,1
5782,max_effective,20,20,1,3,0.05,0.95,0.8706981274480953,7,45.0,1,45.0,1,44.0,0,45.0,1
5783,max_effective,20,20,1,3,0.05,0.95,0.9234338763122556,13,52.0,0,53.0,0,53.0,0,57.0,1
5784,max_effective,20,20,1,3,0.05,0.95,0.9345509812886578,27,50.0,0,51.0,0,57.0,0,58.0,1
5785,max_effective,20,20,1,3,0.05,0.95,0.901910763937398,24,47.0,0,49.0,0,55.0,1,52.0,0
5786,max_effective,20,20,1,3,0.05,0.95,0.9393309092439583,11,59.0,1,59.0,1,59.0,1,58.0,0
5787,max_effective,20,20,1,3,0.05,0.95,0.944599433507492,50,55.0,0,56.0,0,59.0,1,59.0,1
5788,max_effective,20,20,1,3,0.05,0.95,0.8800816233743121,9,49.0,0,50.0,1,50.0,1,50.0,1
5789,max_effective,20,20,1,3,0.05,0.95,0.915621285287068,13,45.0,1,45.0,1,45.0,1,45.0,1
5790,max_effective,20,20,1,3,0.05,0.95,0.9096036952702108,8,38.0,1,38.0,1,38.0,1,38.0,1
5791,max_effective,20,20,1,3,0.05,0.95,0.9366138474327454,9,39.0,1,39.0,1,39.0,1,39.0,1
5792,max_effective,20,20,1,3,0.05,0.95,0.9298765166147877,50,44.0,0,50.0,0,54.0,0,57.0,1
5793,max_effective,20,20,1,3,0.05,0.95,0.9481920643500216,37,55.0,0,55.0,0,58.0,1,57.0,0
5794,max_effective,20,20,1,3,0.05,0.95,0.9064450728831916,19,47.0,1,47.0,1,45.0,0,43.0,0
5795,max_effective,20,20,1,3,0.05,0.95,0.8714377377269129,16,52.0,0,53.0,0,54.0,1,54.0,1
5796,max_effective,20,20,1,3,0.05,0.95,0.9291672498062972,22,50.0,0,54.0,0,55.0,1,55.0,1
5797,max_effective,20,20,1,3,0.05,0.95,0.925071071679793,23,48.0,0,48.0,0,51.0,1,49.0,0
5798,max_effective,20,20,1,3,0.05,0.95,0.9007664914763088,13,57.0,0,57.0,0,59.0,1,59.0,1
5799,max_effective,20,20,1,3,0.05,0.95,0.8555333115039931,12,50.0,0,48.0,0,51.0,1,48.0,0
5800,max_effective,20,20,1,3,0.05,0.95,0.8802386977334945,18,56.0,1,56.0,1,56.0,1,56.0,1
5801,max_effective,20,20,1,3,0.05,0.95,0.9222024339743858,12,56.0,1,55.0,0,55.0,0,54.0,0
5802,max_effective,20,20,1,3,0.05,0.95,0.912649576076044,23,54.0,0,56.0,0,59.0,0,60.0,1
5803,max_effective,20,20,1,3,0.05,0.95,0.8915090359722844,10,50.0,0,50.0,0,48.0,0,51.0,1
5804,max_effective,20,20,1,3,0.05,0.95,0.9362766078446872,28,56.0,0,56.0,0,57.0,0,59.0,1
5805,max_effective,20,20,1,3,0.05,0.95,0.9323533711845808,13,57.0,0,58.0,1,56.0,0,54.0,0
5806,max_effective,20,20,1,3,0.05,0.95,0.8099735115426551,10,50.0,1,50.0,1,50.0,1,50.0,1
5807,max_effective,20,20,1,3,0.05,0.95,0.9369024548996931,11,48.0,1,48.0,1,48.0,1,48.0,1
5808,max_effective,20,20,1,3,0.05,0.95,0.93857520595336,35,54.0,0,56.0,1,54.0,0,54.0,0
5809,max_effective,20,20,1,3,0.05,0.95,0.935622236902912,36,51.0,0,51.0,0,55.0,1,55.0,1
5810,max_effective,20,20,1,3,0.05,0.95,0.9401316555757442,35,57.0,0,57.0,0,59.0,0,60.0,1
5811,max_effective,20,20,1,3,0.05,0.95,0.9432031741699868,10,50.0,0,51.0,1,46.0,0,50.0,0
5812,max_effective,20,20,1,3,0.05,0.95,0.9348919511308792,7,34.0,1,34.0,1,34.0,1,34.0,1
5813,max_effective,20,20,1,3,0.05,0.95,0.9465272324523308,7,45.0,1,45.0,1,45.0,1,45.0,1
5814,max_effective,20,20,1,3,0.05,0.95,0.8874520940719944,7,46.0,1,46.0,1,46.0,1,45.0,0
5815,max_effective,20,20,1,3,0.05,0.95,0.9274756314014392,7,50.0,1,50.0,1,49.0,0,49.0,0
5816,max_effective,20,20,1,3,0.05,0.95,0.917950463900358,16,52.0,0,54.0,0,57.0,0,58.0,1
5817,max_effective,20,20,1,3,0.05,0.95,0.8672522118310475,17,56.0,0,57.0,1,57.0,1,55.0,0
5818,max_effective,20,20,1,3,0.05,0.95,0.9337346383202614,9,47.0,0,48.0,1,48.0,1,47.0,0
5819,max_effective,20,20,1,3,0.05,0.95,0.8997675688037776,6,35.0,1,35.0,1,35.0,1,35.0,1
5820,max_effective,20,20,1,3,0.05,0.95,0.9324469740179286,32,54.0,0,55.0,0,55.0,0,58.0,1
5821,max_effective,20,20,1,3,0.05,0.95,0.9432001230790396,11,50.0,0,52.0,1,50.0,0,49.0,0
5822,max_effective,20,20,1,3,0.05,0.95,0.8894300335905296,11,45.0,0,48.0,1,48.0,1,47.0,0
5823,max_effective,20,20,1,3,0.05,0.95,0.9418869633958358,22,55.0,0,55.0,0,56.0,0,57.0,1
5824,max_effective,20,20,1,3,0.05,0.95,0.8842419851552211,8,51.0,1,51.0,1,51.0,1,50.0,0
5825,max_effective,20,20,1,3,0.05,0.95,0.7885457180627653,6,39.0,1,39.0,1,39.0,1,39.0,1
5826,max_effective,20,20,1,3,0.05,0.95,0.8660566003786534,10,59.0,1,59.0,1,59.0,1,59.0,1
5827,max_effective,20,20,1,3,0.05,0.95,0.903231044251482,13,48.0,0,51.0,1,50.0,0,51.0,1
5828,max_effective,20,20,1,3,0.05,0.95,0.8879772081403084,8,45.0,1,45.0,1,45.0,1,45.0,1
5829,max_effective,20,20,1,3,0.05,0.95,0.9253679756375254,33,55.0,0,56.0,0,58.0,1,58.0,1
5830,max_effective,20,20,1,3,0.05,0.95,0.84440590592787,13,57.0,0,57.0,0,58.0,0,60.0,1
5831,max_effective,20,20,1,3,0.05,0.95,0.9097538999071128,16,43.0,1,43.0,1,43.0,1,43.0,1
5832,max_effective,20,20,1,3,0.05,0.95,0.9355467902415432,18,55.0,0,55.0,0,57.0,1,56.0,0
5833,max_effective,20,20,1,3,0.05,0.95,0.9338028755406128,17,48.0,0,51.0,1,51.0,1,50.0,0
5834,max_effective,20,20,1,3,0.05,0.95,0.917083758544311,18,48.0,0,50.0,1,47.0,0,49.0,0
5835,max_effective,20,20,1,3,0.05,0.95,0.9370008517211856,13,52.0,0,54.0,1,48.0,0,48.0,0
5836,max_effective,20,20,1,3,0.05,0.95,0.9188948077450128,32,56.0,0,57.0,0,58.0,1,56.0,0
5837,max_effective,20,20,1,3,0.05,0.95,0.8889855073201847,9,52.0,1,52.0,1,52.0,1,52.0,1
5838,max_effective,20,20,1,3,0.05,0.95,0.793644640557103,9,37.0,1,37.0,1,37.0,1,37.0,1
5839,max_effective,20,20,1,3,0.05,0.95,0.9472969526358116,9,46.0,1,46.0,1,45.0,0,46.0,1
5840,max_effective,20,20,1,3,0.05,0.95,0.9425086063375224,15,53.0,0,54.0,0,58.0,0,60.0,1
5841,max_effective,20,20,1,3,0.05,0.95,0.938867071161121,35,56.0,0,58.0,1,55.0,0,58.0,1
5842,max_effective,20,20,1,3,0.05,0.95,0.8629647701715671,16,52.0,0,53.0,0,57.0,0,58.0,1
5843,max_effective,20,20,1,3,0.05,0.95,0.8419677594092321,12,51.0,0,52.0,0,53.0,1,52.0,0
5844,max_effective,20,20,1,3,0.05,0.95,0.8303793080229215,24,53.0,0,55.0,0,57.0,0,60.0,1
5845,max_effective,20,20,1,3,0.05,0.95,0.8203481702004037,8,53.0,1,51.0,0,51.0,0,50.0,0
5846,max_effective,20,20,1,3,0.05,0.95,0.8959239903881954,26,55.0,0,57.0,1,57.0,1,56.0,0
5847,max_effective,20,20,1,3,0.05,0.95,0.9178830209056628,9,49.0,0,48.0,0,47.0,0,51.0,1
5848,max_effective,20,20,1,3,0.05,0.95,0.9275473822356972,23,46.0,0,49.0,0,55.0,1,51.0,0
5849,max_effective,20,20,1,3,0.05,0.95,0.9174257741004328,16,53.0,0,52.0,0,49.0,0,55.0,1
5850,max_effective,20,20,1,3,0.05,0.95,0.934903364900024,23,48.0,0,57.0,1,53.0,0,50.0,0
5851,max_effective,20,20,1,3,0.05,0.95,0.9199946068321786,7,52.0,1,52.0,1,51.0,0,50.0,0
5852,max_effective,20,20,1,3,0.05,0.95,0.9435943045612536,47,58.0,0,59.0,0,60.0,1,59.0,0
5853,max_effective,20,20,1,3,0.05,0.95,0.9464942649313476,38,53.0,0,54.0,0,57.0,0,58.0,1
5854,max_effective,20,20,1,3,0.05,0.95,0.8683002642370629,10,48.0,1,48.0,1,48.0,1,48.0,1
5855,max_effective,20,20,1,3,0.05,0.95,0.9402959943881276,26,49.0,0,50.0,0,53.0,0,54.0,1
5856,max_effective,20,20,1,3,0.05,0.95,0.89201842320673,7,51.0,0,52.0,1,52.0,1,52.0,1
5857,max_effective,20,20,1,3,0.05,0.95,0.7681385409082221,5,30.0,1,30.0,1,30.0,1,30.0,1
5858,max_effective,20,20,1,3,0.05,0.95,0.9003274005669099,8,34.0,1,34.0,1,34.0,1,34.0,1
5859,max_effective,20,20,1,3,0.05,0.95,0.9448024970335364,9,54.0,0,55.0,1,54.0,0,53.0,0
5860,max_effective,20,20,1,3,0.05,0.95,0.8767229548746148,10,53.0,0,53.0,0,56.0,1,56.0,1
5861,max_effective,20,20,1,3,0.05,0.95,0.925915269906878,18,59.0,0,59.0,0,60.0,1,59.0,0
5862,max_effective,20,20,1,3,0.05,0.95,0.8616146403221502,7,43.0,1,43.0,1,43.0,1,43.0,1
5863,max_effective,20,20,1,3,0.05,0.95,0.9302749757825516,27,51.0,0,54.0,0,57.0,0,58.0,1
5864,max_effective,20,20,1,3,0.05,0.95,0.9004703519439982,12,53.0,1,53.0,1,49.0,0,53.0,1
5865,max_effective,20,20,1,3,0.05,0.95,0.8971834103541093,24,45.0,0,49.0,0,53.0,0,55.0,1
5866,max_effective,20,20,1,3,0.05,0.95,0.9358871043321596,10,52.0,0,52.0,0,54.0,1,52.0,0
5867,max_effective,20,20,1,3,0.05,0.95,0.9430061274331302,28,57.0,0,57.0,0,59.0,1,59.0,1
5868,max_effective,20,20,1,3,0.05,0.95,0.7557566216175606,9,43.0,1,43.0,1,43.0,1,43.0,1
5869,max_effective,20,20,1,3,0.05,0.95,0.8938119591645796,10,54.0,0,55.0,1,55.0,1,53.0,0
5870,max_effective,20,20,1,3,0.05,0.95,0.8329461137133937,6,45.0,1,45.0,1,45.0,1,43.0,0
5871,max_effective,20,20,1,3,0.05,0.95,0.9464483646324608,15,57.0,0,57.0,0,57.0,0,59.0,1
5872,max_effective,20,20,1,3,0.05,0.95,0.9185666331297246,7,43.0,1,43.0,1,43.0,1,43.0,1
5873,max_effective,20,20,1,3,0.05,0.95,0.9193697178356612,10,50.0,1,50.0,1,50.0,1,50.0,1
5874,max_effective,20,20,1,3,0.05,0.95,0.925323389540918,22,50.0,0,54.0,0,54.0,0,55.0,1
5875,max_effective,20,20,1,3,0.05,0.95,0.9284993016847988,11,54.0,0,55.0,1,54.0,0,54.0,0
5876,max_effective,20,20,1,3,0.05,0.95,0.9351576447382208,10,51.0,0,52.0,0,52.0,0,55.0,1
5877,max_effective,20,20,1,3,0.05,0.95,0.92667212569291,12,58.0,1,58.0,1,56.0,0,56.0,0
5878,max_effective,20,20,1,3,0.05,0.95,0.9135345107922392,11,51.0,0,51.0,0,54.0,1,52.0,0
5879,max_effective,20,20,1,3,0.05,0.95,0.9022504990644784,40,52.0,0,54.0,0,59.0,1,58.0,0
5880,max_effective,20,20,1,3,0.05,0.95,0.943109475735168,32,46.0,0,49.0,0,55.0,0,58.0,1
5881,max_effective,20,20,1,3,0.05,0.95,0.9473262378092906,43,51.0,0,55.0,0,56.0,0,58.0,1
5882,max_effective,20,20,1,3,0.05,0.95,0.9257582391886928,15,54.0,0,55.0,0,60.0,1,58.0,0
5883,max_effective,20,20,1,3,0.05,0.95,0.9428431191190234,11,49.0,0,51.0,1,49.0,0,48.0,0
5884,max_effective,20,20,1,3,0.05,0.95,0.8666420550758227,12,54.0,1,54.0,1,51.0,0,52.0,0
5885,max_effective,20,20,1,3,0.05,0.95,0.9414234978274062,64,54.0,0,55.0,0,55.0,0,60.0,1
5886,max_effective,20,20,1,3,0.05,0.95,0.948980409126758,6,39.0,1,39.0,1,39.0,1,39.0,1
5887,max_effective,20,20,1,3,0.05,0.95,0.920882085405757,28,53.0,0,51.0,0,55.0,1,54.0,0
5888,max_effective,20,20,1,3,0.05,0.95,0.8394803522949208,12,49.0,0,50.0,0,51.0,0,52.0,1
5889,max_effective,20,20,1,3,0.05,0.95,0.9312635686831012,9,49.0,0,50.0,1,49.0,0,49.0,0
5890,max_effective,20,20,1,3,0.05,0.95,0.858618439375247,15,50.0,0,51.0,1,51.0,1,51.0,1
5891,max_effective,20,20,1,3,0.05,0.95,0.8627215982704003,15,53.0,0,54.0,0,56.0,1,56.0,1
5892,max_effective,20,20,1,3,0.05,0.95,0.8416223026985117,8,48.0,0,48.0,0,49.0,1,49.0,1
5893,max_effective,20,20,1,3,0.05,0.95,0.9141482624977296,48,48.0,0,53.0,0,59.0,1,56.0,0
5894,max_effective,20,20,1,3,0.05,0.95,0.9424564110221364,9,53.0,1,52.0,0,53.0,1,50.0,0
5895,max_effective,20,20,1,3,0.05,0.95,0.7712583348661252,12,46.0,1,45.0,0,43.0,0,43.0,0
5896,max_effective,20,20,1,3,0.05,0.95,0.9105418470982342,11,47.0,1,47.0,1,47.0,1,47.0,1
5897,max_effective,20,20,1,3,0.05,0.95,0.9074350108232258,32,51.0,0,54.0,0,59.0,1,59.0,1
5898,max_effective,20,20,1,3,0.05,0.95,0.9364956865836132,45,59.0,0,59.0,0,60.0,1,60.0,1
5899,max_effective,20,20,1,3,0.05,0.95,0.9365834879647134,6,51.0,1,51.0,1,51.0,1,50.0,0
5900,max_effective,20,20,1,3,0.05,0.95,0.902267775326244,15,51.0,0,52.0,1,51.0,0,51.0,0
5901,max_effective,20,20,1,3,0.05,0.95,0.8694778056795375,14,54.0,0,55.0,0,56.0,0,59.0,1
5902,max_effective,20,20,1,3,0.05,0.95,0.8537824272274311,10,49.0,0,49.0,0,54.0,1,53.0,0
5903,max_effective,20,20,1,3,0.05,0.95,0.891748338600263,14,48.0,0,50.0,0,53.0,1,53.0,1
5904,max_effective,20,20,1,3,0.05,0.95,0.8943553202777497,8,43.0,1,43.0,1,43.0,1,43.0,1
5905,max_effective,20,20,1,3,0.05,0.95,0.9364432496927202,5,30.0,1,30.0,1,30.0,1,30.0,1
5906,max_effective,20,20,1,3,0.05,0.95,0.926690929022383,37,57.0,0,58.0,1,57.0,0,57.0,0
5907,max_effective,20,20,1,3,0.05,0.95,0.9169533004586322,11,54.0,1,52.0,0,54.0,1,53.0,0
5908,max_effective,20,20,1,3,0.05,0.95,0.9490975958563724,62,53.0,0,55.0,0,56.0,0,57.0,1
5909,max_effective,20,20,1,3,0.05,0.95,0.9317183357510506,23,56.0,0,57.0,0,59.0,1,59.0,1
5910,max_effective,20,20,1,3,0.05,0.95,0.903538231144562,8,40.0,1,40.0,1,40.0,1,40.0,1
5911,max_effective,20,20,1,3,0.05,0.95,0.893170447743321,10,50.0,1,50.0,1,50.0,1,49.0,0
5912,max_effective,20,20,1,3,0.05,0.95,0.9122026855368464,10,45.0,1,45.0,1,45.0,1,44.0,0
5913,max_effective,20,20,1,3,0.05,0.95,0.884492624417558,4,36.0,1,36.0,1,36.0,1,36.0,1
5914,max_effective,20,20,1,3,0.05,0.95,0.9065417666778584,10,53.0,0,55.0,0,54.0,0,57.0,1
5915,max_effective,20,20,1,3,0.05,0.95,0.872776745860107,15,48.0,0,49.0,0,50.0,1,50.0,1
5916,max_effective,20,20,1,3,0.05,0.95,0.924474882486728,7,43.0,1,43.0,1,43.0,1,43.0,1
5917,max_effective,20,20,1,3,0.05,0.95,0.8745285146542002,6,43.0,1,43.0,1,43.0,1,43.0,1
5918,max_effective,20,20,1,3,0.05,0.95,0.8665117483613194,5,34.0,1,34.0,1,34.0,1,34.0,1
5919,max_effective,20,20,1,3,0.05,0.95,0.9226784870503298,14,55.0,1,55.0,1,55.0,1,54.0,0
5920,max_effective,20,20,1,3,0.05,0.95,0.9318581871886368,15,48.0,0,49.0,1,49.0,1,48.0,0
5921,max_effective,20,20,1,3,0.05,0.95,0.937836329432815,10,43.0,1,43.0,1,43.0,1,43.0,1
5922,max_effective,20,20,1,3,0.05,0.95,0.9221215802901772,7,56.0,0,57.0,1,55.0,0,52.0,0
5923,max_effective,20,20,1,3,0.05,0.95,0.94617668116402,17,52.0,0,55.0,1,53.0,0,52.0,0
5924,max_effective,20,20,1,3,0.05,0.95,0.8129877310609575,5,38.0,1,38.0,1,38.0,1,38.0,1
5925,max_effective,20,20,1,3,0.05,0.95,0.8746159962054572,8,52.0,0,53.0,1,50.0,0,48.0,0
5926,max_effective,20,20,1,3,0.05,0.95,0.9346360034513193,42,52.0,0,55.0,0,59.0,1,58.0,0
5927,max_effective,20,20,1,3,0.05,0.95,0.9239544981651998,10,53.0,0,54.0,0,56.0,1,53.0,0
5928,max_effective,20,20,1,3,0.05,0.95,0.9249173424457752,6,40.0,1,40.0,1,40.0,1,40.0,1
5929,max_effective,20,20,1,3,0.05,0.95,0.9341985756349512,10,43.0,1,43.0,1,43.0,1,43.0,1
5930,max_effective,20,20,1,3,0.05,0.95,0.8562644496965136,24,50.0,1,50.0,1,50.0,1,50.0,1
5931,max_effective,20,20,1,3,0.05,0.95,0.8826828740445654,11,49.0,1,48.0,0,46.0,0,47.0,0
5932,max_effective,20,20,1,3,0.05,0.95,0.9224981150517634,8,36.0,1,36.0,1,36.0,1,36.0,1
5933,max_effective,20,20,1,3,0.05,0.95,0.9434708941198064,11,50.0,0,51.0,0,52.0,1,50.0,0
5934,max_effective,20,20,1,3,0.05,0.95,0.9216008706568816,22,51.0,0,53.0,0,58.0,1,56.0,0
5935,max_effective,20,20,1,3,0.05,0.95,0.7949325756327065,6,41.0,1,41.0,1,41.0,1,41.0,1
5936,max_effective,20,20,1,3,0.05,0.95,0.9001974274995326,12,50.0,0,51.0,0,55.0,0,57.0,1
5937,max_effective,20,20,1,3,0.05,0.95,0.8939631782053823,9,56.0,0,56.0,0,56.0,0,57.0,1
5938,max_effective,20,20,1,3,0.05,0.95,0.8422212016873595,15,51.0,0,51.0,0,51.0,0,53.0,1
5939,max_effective,20,20,1,3,0.05,0.95,0.9233298417452864,7,45.0,1,45.0,1,45.0,1,45.0,1
5940,max_effective,20,20,1,3,0.05,0.95,0.8080508393525261,10,40.0,1,40.0,1,40.0,1,40.0,1
5941,max_effective,20,20,1,3,0.05,0.95,0.9158037621510492,17,55.0,0,55.0,0,58.0,1,57.0,0
5942,max_effective,20,20,1,3,0.05,0.95,0.8641565951965058,10,47.0,1,47.0,1,46.0,0,46.0,0
5943,max_effective,20,20,1,3,0.05,0.95,0.9387452907248596,6,42.0,1,42.0,1,42.0,1,42.0,1
5944,max_effective,20,20,1,3,0.05,0.95,0.9166282659119832,8,46.0,1,46.0,1,46.0,1,46.0,1
5945,max_effective,20,20,1,3,0.05,0.95,0.930868609531358,32,57.0,0,57.0,0,59.0,0,60.0,1
5946,max_effective,20,20,1,3,0.05,0.95,0.8629124485580635,10,43.0,1,43.0,1,43.0,1,43.0,1
5947,max_effective,20,20,1,3,0.05,0.95,0.9051361370946912,21,55.0,0,56.0,0,58.0,0,59.0,1
5948,max_effective,20,20,1,3,0.05,0.95,0.9481876316103892,39,55.0,0,55.0,0,54.0,0,58.0,1
5949,max_effective,20,20,1,3,0.05,0.95,0.8235136796247052,14,43.0,1,43.0,1,43.0,1,43.0,1
5950,max_effective,20,20,1,3,0.05,0.95,0.9048594106820363,6,51.0,0,52.0,1,51.0,0,52.0,1
5951,max_effective,20,20,1,3,0.05,0.95,0.9322947634681876,55,59.0,0,59.0,0,60.0,1,60.0,1
5952,max_effective,20,20,1,3,0.05,0.95,0.9409276415612978,19,58.0,0,58.0,0,60.0,1,60.0,1
5953,max_effective,20,20,1,3,0.05,0.95,0.9447757747057088,12,53.0,0,56.0,1,55.0,0,52.0,0
5954,max_effective,20,20,1,3,0.05,0.95,0.9294029640843156,14,48.0,0,50.0,0,51.0,1,51.0,1
5955,max_effective,20,20,1,3,0.05,0.95,0.929895388898664,15,56.0,1,56.0,1,53.0,0,56.0,1
5956,max_effective,20,20,1,3,0.05,0.95,0.9325843011552744,50,53.0,0,54.0,0,56.0,0,57.0,1
5957,max_effective,20,20,1,3,0.05,0.95,0.9121259513756728,8,38.0,1,38.0,1,38.0,1,38.0,1
5958,max_effective,20,20,1,3,0.05,0.95,0.9081917794344438,26,53.0,0,59.0,1,57.0,0,56.0,0
5959,max_effective,20,20,1,3,0.05,0.95,0.9413734271511788,49,55.0,0,56.0,0,55.0,0,57.0,1
5960,max_effective,20,20,1,3,0.05,0.95,0.8927945662206003,14,53.0,0,53.0,0,54.0,0,57.0,1
5961,max_effective,20,20,1,3,0.05,0.95,0.7385834454239649,8,32.0,1,32.0,1,32.0,1,32.0,1
5962,max_effective,20,20,1,3,0.05,0.95,0.9380216162458868,26,50.0,0,52.0,0,54.0,0,55.0,1
5963,max_effective,20,20,1,3,0.05,0.95,0.937945910119882,13,52.0,0,54.0,1,53.0,0,53.0,0
5964,max_effective,20,20,1,3,0.05,0.95,0.9443463511305928,24,59.0,0,59.0,0,60.0,1,59.0,0
5965,max_effective,20,20,1,3,0.05,0.95,0.8850904218639006,11,49.0,0,50.0,0,51.0,1,51.0,1
5966,max_effective,20,20,1,3,0.05,0.95,0.8772946413848,14,49.0,1,49.0,1,49.0,1,49.0,1
5967,max_effective,20,20,1,3,0.05,0.95,0.8669739538852066,18,50.0,0,56.0,0,56.0,0,57.0,1
5968,max_effective,20,20,1,3,0.05,0.95,0.835475367333067,15,51.0,0,51.0,0,52.0,1,52.0,1
5969,max_effective,20,20,1,3,0.05,0.95,0.942265688236226,32,58.0,0,58.0,0,59.0,0,60.0,1
5970,max_effective,20,20,1,3,0.05,0.95,0.887191314888053,6,43.0,1,43.0,1,43.0,1,43.0,1
5971,max_effective,20,20,1,3,0.05,0.95,0.9352894491145082,14,53.0,0,55.0,0,59.0,1,59.0,1
5972,max_effective,20,20,1,3,0.05,0.95,0.8918838814663389,30,44.0,0,55.0,0,56.0,1,54.0,0
5973,max_effective,20,20,1,3,0.05,0.95,0.9327689854736844,22,51.0,0,54.0,0,58.0,0,59.0,1
5974,max_effective,20,20,1,3,0.05,0.95,0.8828100328475962,8,57.0,0,57.0,0,58.0,1,55.0,0
5975,max_effective,20,20,1,3,0.05,0.95,0.8922074275665464,14,48.0,0,53.0,0,54.0,1,54.0,1
5976,max_effective,20,20,1,3,0.05,0.95,0.9168191653410188,12,56.0,0,56.0,0,59.0,0,60.0,1
5977,max_effective,20,20,1,3,0.05,0.95,0.9334800611304496,15,52.0,0,51.0,0,53.0,1,51.0,0
5978,max_effective,20,20,1,3,0.05,0.95,0.9415207459895336,10,52.0,0,53.0,0,52.0,0,54.0,1
5979,max_effective,20,20,1,3,0.05,0.95,0.9433807139159238,6,45.0,1,45.0,1,45.0,1,45.0,1
5980,max_effective,20,20,1,3,0.05,0.95,0.9492651812146082,19,54.0,0,57.0,0,59.0,1,58.0,0
5981,max_effective,20,20,1,3,0.05,0.95,0.8187286159214908,6,37.0,1,37.0,1,37.0,1,37.0,1
5982,max_effective,20,20,1,3,0.05,0.95,0.8887337680621943,5,48.0,1,48.0,1,48.0,1,48.0,1
5983,max_effective,20,20,1,3,0.05,0.95,0.8078793782356244,9,38.0,1,38.0,1,38.0,1,38.0,1
5984,max_effective,20,20,1,3,0.05,0.95,0.9451249132408658,57,51.0,0,55.0,0,59.0,1,59.0,1
5985,max_effective,20,20,1,3,0.05,0.95,0.9088142024868804,37,58.0,1,58.0,1,57.0,0,57.0,0
5986,max_effective,20,20,1,3,0.05,0.95,0.908288129995465,11,52.0,0,55.0,1,52.0,0,52.0,0
5987,max_effective,20,20,1,3,0.05,0.95,0.9450462710469736,9,55.0,1,54.0,0,51.0,0,54.0,0
5988,max_effective,20,20,1,3,0.05,0.95,0.898034053310104,7,50.0,1,50.0,1,47.0,0,47.0,0
5989,max_effective,20,20,1,3,0.05,0.95,0.8276950475243179,5,36.0,1,36.0,1,36.0,1,36.0,1
5990,max_effective,20,20,1,3,0.05,0.95,0.9323489090511596,9,50.0,0,52.0,1,50.0,0,49.0,0
5991,max_effective,20,20,1,3,0.05,0.95,0.9314591500492926,20,47.0,0,49.0,0,52.0,1,52.0,1
5992,max_effective,20,20,1,3,0.05,0.95,0.9295064530314544,25,54.0,0,54.0,0,55.0,0,56.0,1
5993,max_effective,20,20,1,3,0.05,0.95,0.9432823055978228,25,53.0,0,54.0,0,57.0,1,57.0,1
5994,max_effective,20,20,1,3,0.05,0.95,0.8983614619172902,12,57.0,1,57.0,1,56.0,0,56.0,0
5995,max_effective,20,20,1,3,0.05,0.95,0.9000370110578263,32,56.0,0,56.0,0,58.0,1,58.0,1
5996,max_effective,20,20,1,3,0.05,0.95,0.9163591658547474,51,47.0,0,52.0,0,55.0,0,56.0,1
5997,max_effective,20,20,1,3,0.05,0.95,0.9196036863134394,14,54.0,0,55.0,0,56.0,1,56.0,1
5998,max_effective,20,20,1,3,0.05,0.95,0.9452103278752946,21,53.0,0,57.0,0,58.0,1,56.0,0
5999,max_effective,20,20,1,3,0.05,0.95,0.8808236045993786,11,54.0,1,54.0,1,52.0,0,50.0,0
6000,max_effective,20,20,1,3,0.05,0.95,0.921531470398124,7,48.0,1,48.0,1,48.0,1,47.0,0
6001,max_effective,20,20,1,3,0.05,0.95,0.9234112191482288,10,55.0,1,55.0,1,53.0,0,53.0,0
6002,max_effective,20,20,1,3,0.05,0.95,0.7740804492044518,7,43.0,1,43.0,1,43.0,1,43.0,1
6003,max_effective,20,20,1,3,0.05,0.95,0.933621096230844,30,56.0,0,56.0,0,58.0,0,59.0,1
6004,max_effective,20,20,1,3,0.05,0.95,0.9367230157657298,15,50.0,0,50.0,0,49.0,0,51.0,1
6005,max_effective,20,20,1,3,0.05,0.95,0.9055695870238388,15,52.0,1,52.0,1,50.0,0,52.0,1
6006,max_effective,20,20,1,3,0.05,0.95,0.8901702878890415,18,47.0,0,51.0,1,50.0,0,49.0,0
6007,max_effective,20,20,1,3,0.05,0.95,0.8637408098008197,10,42.0,1,42.0,1,42.0,1,42.0,1
6008,max_effective,20,20,1,3,0.05,0.95,0.9125571822180174,14,48.0,0,49.0,0,50.0,1,47.0,0
6009,max_effective,20,20,1,3,0.05,0.95,0.80922108340533,7,42.0,1,42.0,1,42.0,1,42.0,1
6010,max_effective,20,20,1,3,0.05,0.95,0.8668388147044431,9,53.0,0,53.0,0,54.0,0,55.0,1
6011,max_effective,20,20,1,3,0.05,0.95,0.944028463948225,8,51.0,0,52.0,0,50.0,0,54.0,1
6012,max_effective,20,20,1,3,0.05,0.95,0.9043228721850364,5,34.0,1,34.0,1,34.0,1,34.0,1
6013,max_effective,20,20,1,3,0.05,0.95,0.931949371651239,19,52.0,0,52.0,0,54.0,0,58.0,1
6014,max_effective,20,20,1,3,0.05,0.95,0.8502444644696878,8,34.0,1,34.0,1,34.0,1,34.0,1
6015,max_effective,20,20,1,3,0.05,0.95,0.9291522682269894,22,56.0,0,56.0,0,58.0,1,57.0,0
6016,max_effective,20,20,1,3,0.05,0.95,0.909517404827594,9,42.0,1,42.0,1,40.0,0,42.0,1
6017,max_effective,20,20,1,3,0.05,0.95,0.9023595790919164,12,48.0,0,50.0,1,50.0,1,50.0,1
6018,max_effective,20,20,1,3,0.05,0.95,0.8221277601234009,10,48.0,1,48.0,1,48.0,1,48.0,1
6019,max_effective,20,20,1,3,0.05,0.95,0.9490712369633508,18,56.0,0,56.0,0,59.0,1,58.0,0
6020,max_effective,20,20,1,3,0.05,0.95,0.9363896175088592,28,52.0,0,53.0,0,56.0,1,55.0,0
6021,max_effective,20,20,1,3,0.05,0.95,0.9471302964397456,45,52.0,0,52.0,0,50.0,0,54.0,1
6022,max_effective,20,20,1,3,0.05,0.95,0.9422469607455995,25,59.0,0,60.0,1,58.0,0,56.0,0
6023,max_effective,20,20,1,3,0.05,0.95,0.9275145633688472,19,45.0,0,49.0,1,49.0,1,48.0,0
6024,max_effective,20,20,1,3,0.05,0.95,0.8778026227901764,23,55.0,0,56.0,0,56.0,0,58.0,1
6025,max_effective,20,20,1,3,0.05,0.95,0.907903239923022,24,52.0,0,53.0,0,57.0,0,58.0,1
6026,max_effective,20,20,1,3,0.05,0.95,0.9469128945618958,11,49.0,1,48.0,0,42.0,0,49.0,1
6027,max_effective,20,20,1,3,0.05,0.95,0.9390710024503854,18,55.0,0,56.0,0,58.0,0,59.0,1
6028,max_effective,20,20,1,3,0.05,0.95,0.9417008451887252,25,55.0,0,56.0,0,58.0,1,58.0,1
6029,max_effective,20,20,1,3,0.05,0.95,0.9238073718281048,12,57.0,0,57.0,0,59.0,1,58.0,0
6030,max_effective,20,20,1,3,0.05,0.95,0.8925889688914725,19,51.0,0,52.0,0,55.0,0,56.0,1
6031,max_effective,20,20,1,3,0.05,0.95,0.9397457417553796,85,53.0,0,55.0,0,56.0,1,56.0,1
6032,max_effective,20,20,1,3,0.05,0.95,0.9497865654906328,34,55.0,0,57.0,0,60.0,1,60.0,1
6033,max_effective,20,20,1,3,0.05,0.95,0.9339061381208013,6,36.0,1,36.0,1,36.0,1,36.0,1
6034,max_effective,20,20,1,3,0.05,0.95,0.9463495100649864,10,54.0,1,53.0,0,52.0,0,53.0,0
6035,max_effective,20,20,1,3,0.05,0.95,0.9285068662953996,15,53.0,0,53.0,0,54.0,0,55.0,1
6036,max_effective,20,20,1,3,0.05,0.95,0.8912807182093665,5,35.0,1,35.0,1,35.0,1,35.0,1
6037,max_effective,20,20,1,3,0.05,0.95,0.8596495037049251,15,49.0,1,48.0,0,48.0,0,49.0,1
6038,max_effective,20,20,1,3,0.05,0.95,0.8571442109222335,6,42.0,1,42.0,1,42.0,1,42.0,1
6039,max_effective,20,20,1,3,0.05,0.95,0.9046913117706938,10,46.0,1,46.0,1,46.0,1,46.0,1
6040,max_effective,20,20,1,3,0.05,0.95,0.85434218212733,7,53.0,1,52.0,0,49.0,0,51.0,0
6041,max_effective,20,20,1,3,0.05,0.95,0.9481469475573006,93,53.0,0,55.0,0,60.0,1,60.0,1
6042,max_effective,20,20,1,3,0.05,0.95,0.853019620737773,12,45.0,1,45.0,1,45.0,1,45.0,1
6043,max_effective,20,20,1,3,0.05,0.95,0.8732726149272269,7,41.0,1,41.0,1,41.0,1,41.0,1
6044,max_effective,20,20,1,3,0.05,0.95,0.8986706961736757,16,47.0,0,47.0,0,47.0,0,48.0,1
6045,max_effective,20,20,1,3,0.05,0.95,0.9095542323766566,24,49.0,0,54.0,0,56.0,1,55.0,0
6046,max_effective,20,20,1,3,0.05,0.95,0.8039600687791703,6,38.0,1,38.0,1,38.0,1,38.0,1
6047,max_effective,20,20,1,3,0.05,0.95,0.9410540264702536,12,54.0,1,54.0,1,53.0,0,50.0,0
6048,max_effective,20,20,1,3,0.05,0.95,0.9454914791924756,21,47.0,0,47.0,0,49.0,0,53.0,1
6049,max_effective,20,20,1,3,0.05,0.95,0.9188495655875604,5,40.0,1,40.0,1,40.0,1,40.0,1
6050,max_effective,20,20,1,3,0.05,0.95,0.929539322055546,18,52.0,0,56.0,0,58.0,0,59.0,1
6051,max_effective,20,20,1,3,0.05,0.95,0.942417803973375,8,40.0,1,40.0,1,40.0,1,40.0,1
6052,max_effective,20,20,1,3,0.05,0.95,0.898122123260702,8,35.0,1,35.0,1,35.0,1,35.0,1
6053,max_effective,20,20,1,3,0.05,0.95,0.948188637587788,50,54.0,0,55.0,0,59.0,1,59.0,1
6054,max_effective,20,20,1,3,0.05,0.95,0.9307943830246668,32,47.0,0,49.0,0,54.0,0,58.0,1
6055,max_effective,20,20,1,3,0.05,0.95,0.9136355295595628,6,36.0,1,36.0,1,36.0,1,36.0,1
6056,max_effective,20,20,1,3,0.05,0.95,0.8586920738098833,20,55.0,0,55.0,0,56.0,1,54.0,0
6057,max_effective,20,20,1,3,0.05,0.95,0.940735633393723,19,55.0,0,56.0,1,53.0,0,55.0,0
6058,max_effective,20,20,1,3,0.05,0.95,0.8884972764577936,6,37.0,1,37.0,1,37.0,1,37.0,1
6059,max_effective,20,20,1,3,0.05,0.95,0.9374634385815306,19,54.0,0,55.0,0,58.0,1,57.0,0
6060,max_effective,20,20,1,3,0.05,0.95,0.8277745267090723,9,38.0,1,38.0,1,38.0,1,38.0,1
6061,max_effective,20,20,1,3,0.05,0.95,0.9434034939974836,70,54.0,1,52.0,0,54.0,1,52.0,0
6062,max_effective,20,20,1,3,0.05,0.95,0.9421133786257122,57,54.0,0,56.0,0,60.0,1,60.0,1
6063,max_effective,20,20,1,3,0.05,0.95,0.9471666963174936,65,54.0,0,54.0,0,60.0,1,60.0,1
6064,max_effective,20,20,1,3,0.05,0.95,0.9386604695133416,13,55.0,1,55.0,1,48.0,0,53.0,0
6065,max_effective,20,20,1,3,0.05,0.95,0.8984110538638893,8,42.0,1,42.0,1,42.0,1,42.0,1
6066,max_effective,20,20,1,3,0.05,0.95,0.9014321614718872,23,55.0,0,56.0,0,56.0,0,58.0,1
6067,max_effective,20,20,1,3,0.05,0.95,0.924361998430815,22,51.0,0,53.0,0,57.0,1,57.0,1
6068,max_effective,20,20,1,3,0.05,0.95,0.9412848502650656,6,36.0,1,36.0,1,36.0,1,36.0,1
6069,max_effective,20,20,1,3,0.05,0.95,0.9425700807362484,7,50.0,1,50.0,1,49.0,0,50.0,1
6070,max_effective,20,20,1,3,0.05,0.95,0.91462309308228,9,38.0,1,38.0,1,38.0,1,38.0,1
6071,max_effective,20,20,1,3,0.05,0.95,0.925584068578872,27,46.0,0,50.0,0,56.0,0,58.0,1
6072,max_effective,20,20,1,3,0.05,0.95,0.8645033805827846,17,43.0,1,43.0,1,43.0,1,43.0,1
6073,max_effective,20,20,1,3,0.05,0.95,0.9444054007962086,39,54.0,0,56.0,0,57.0,1,57.0,1
6074,max_effective,20,20,1,3,0.05,0.95,0.9268637624396152,31,54.0,0,56.0,0,59.0,1,59.0,1
6075,max_effective,20,20,1,3,0.05,0.95,0.8747109458288481,11,51.0,1,49.0,0,48.0,0,47.0,0
6076,max_effective,20,20,1,3,0.05,0.95,0.9087109347314408,18,49.0,0,51.0,0,55.0,1,55.0,1
6077,max_effective,20,20,1,3,0.05,0.95,0.9367234468798366,11,52.0,0,56.0,1,55.0,0,54.0,0
6078,max_effective,20,20,1,3,0.05,0.95,0.8882443782466586,6,33.0,1,33.0,1,33.0,1,33.0,1
6079,max_effective,20,20,1,3,0.05,0.95,0.9219298474069576,27,58.0,0,59.0,1,58.0,0,58.0,0
6080,max_effective,20,20,1,3,0.05,0.95,0.942493368914178,19,58.0,1,57.0,0,58.0,1,56.0,0
6081,max_effective,20,20,1,3,0.05,0.95,0.9494881160953268,28,55.0,0,56.0,0,58.0,1,57.0,0
6082,max_effective,20,20,1,3,0.05,0.95,0.9051385329065872,16,44.0,0,46.0,1,46.0,1,46.0,1
6083,max_effective,20,20,1,3,0.05,0.95,0.9289949273641356,21,52.0,0,58.0,1,58.0,1,56.0,0
6084,max_effective,20,20,1,3,0.05,0.95,0.9206447636724476,28,53.0,0,53.0,0,52.0,0,55.0,1
6085,max_effective,20,20,1,3,0.05,0.95,0.8930009453019213,10,43.0,1,43.0,1,43.0,1,43.0,1
6086,max_effective,20,20,1,3,0.05,0.95,0.9143628836608044,11,44.0,0,44.0,0,45.0,1,45.0,1
6087,max_effective,20,20,1,3,0.05,0.95,0.8425119679762223,13,50.0,0,54.0,0,55.0,0,56.0,1
6088,max_effective,20,20,1,3,0.05,0.95,0.9243257792917672,20,52.0,0,55.0,0,58.0,1,58.0,1
6089,max_effective,20,20,1,3,0.05,0.95,0.9040808617015896,10,49.0,0,53.0,1,50.0,0,53.0,1
6090,max_effective,20,20,1,3,0.05,0.95,0.8935820163150665,14,53.0,0,55.0,0,58.0,1,58.0,1
6091,max_effective,20,20,1,3,0.05,0.95,0.901559897476788,15,47.0,1,47.0,1,46.0,0,46.0,0
6092,max_effective,20,20,1,3,0.05,0.95,0.9479694634252758,55,53.0,0,55.0,0,57.0,1,56.0,0
6093,max_effective,20,20,1,3,0.05,0.95,0.9057135378266424,9,57.0,0,58.0,1,57.0,0,57.0,0
6094,max_effective,20,20,1,3,0.05,0.95,0.7957178100327555,11,41.0,1,41.0,1,41.0,1,41.0,1
6095,max_effective,20,20,1,3,0.05,0.95,0.8065775446647924,16,49.0,0,50.0,0,50.0,0,51.0,1
6096,max_effective,20,20,1,3,0.05,0.95,0.9204728624944748,11,55.0,0,56.0,1,55.0,0,55.0,0
6097,max_effective,20,20,1,3,0.05,0.95,0.9478092481342918,25,51.0,0,53.0,0,57.0,0,58.0,1
6098,max_effective,20,20,1,3,0.05,0.95,0.9044673893406,24,57.0,1,57.0,1,57.0,1,56.0,0
6099,max_effective,20,20,1,3,0.05,0.95,0.8604144228313291,6,42.0,1,42.0,1,42.0,1,42.0,1
6100,max_effective,20,20,1,3,0.05,0.95,0.9290100439463111,9,53.0,0,54.0,1,54.0,1,53.0,0
6101,max_effective,20,20,1,3,0.05,0.95,0.9203081520928196,9,49.0,0,46.0,0,49.0,0,50.0,1
6102,max_effective,20,20,1,3,0.05,0.95,0.9418897776273198,18,48.0,0,50.0,0,56.0,1,56.0,1
6103,max_effective,20,20,1,3,0.05,0.95,0.8908778448905061,10,48.0,1,48.0,1,48.0,1,47.0,0
6104,max_effective,20,20,1,3,0.05,0.95,0.9183649945896726,33,47.0,0,49.0,0,52.0,0,54.0,1
6105,max_effective,20,20,1,3,0.05,0.95,0.9054555171769292,9,49.0,1,49.0,1,48.0,0,48.0,0
6106,max_effective,20,20,1,3,0.05,0.95,0.9004338293138262,4,36.0,1,36.0,1,36.0,1,36.0,1
6107,max_effective,20,20,1,3,0.05,0.95,0.9452927578340468,32,58.0,0,59.0,1,59.0,1,58.0,0
6108,max_effective,20,20,1,3,0.05,0.95,0.919669476528833,15,56.0,0,58.0,0,58.0,0,59.0,1
6109,max_effective,20,20,1,3,0.05,0.95,0.9148610506524048,13,56.0,0,56.0,0,57.0,1,57.0,1
6110,max_effective,20,20,1,3,0.05,0.95,0.9459886746022824,13,52.0,0,52.0,0,51.0,0,55.0,1
6111,max_effective,20,20,1,3,0.05,0.95,0.8994267595465538,16,57.0,0,58.0,0,59.0,1,57.0,0
6112,max_effective,20,20,1,3,0.05,0.95,0.8339856048512628,5,34.0,1,34.0,1,34.0,1,34.0,1
6113,max_effective,20,20,1,3,0.05,0.95,0.9376684572638652,45,51.0,0,57.0,0,59.0,0,60.0,1
6114,max_effective,20,20,1,3,0.05,0.95,0.9429087587099096,24,59.0,0,60.0,1,57.0,0,56.0,0
6115,max_effective,20,20,1,3,0.05,0.95,0.9452145047748316,10,55.0,0,57.0,1,53.0,0,54.0,0
6116,max_effective,20,20,1,3,0.05,0.95,0.9265314458172456,47,44.0,0,45.0,0,55.0,1,54.0,0
6117,max_effective,20,20,1,3,0.05,0.95,0.8982120381688594,20,48.0,0,50.0,0,56.0,1,56.0,1
6118,max_effective,20,20,1,3,0.05,0.95,0.9254169239659548,12,42.0,1,42.0,1,42.0,1,42.0,1
6119,max_effective,20,20,1,3,0.05,0.95,0.9295893025249752,14,52.0,0,52.0,0,52.0,0,55.0,1
6120,max_effective,20,20,1,3,0.05,0.95,0.7617650879098437,18,48.0,0,51.0,1,49.0,0,50.0,0
6121,max_effective,20,20,1,3,0.05,0.95,0.9022647792815982,53,51.0,0,55.0,0,60.0,1,59.0,0
6122,max_effective,20,20,1,3,0.05,0.95,0.9412002573407332,14,52.0,0,53.0,0,55.0,1,52.0,0
6123,max_effective,20,20,1,3,0.05,0.95,0.8997815230140281,9,54.0,0,55.0,1,54.0,0,52.0,0
6124,max_effective,20,20,1,3,0.05,0.95,0.9467032850457978,19,51.0,0,53.0,0,58.0,0,59.0,1
6125,max_effective,20,20,1,3,0.05,0.95,0.9477592230283698,24,54.0,1,54.0,1,45.0,0,45.0,0
6126,max_effective,20,20,1,3,0.05,0.95,0.9027943069859796,5,38.0,1,38.0,1,38.0,1,38.0,1
6127,max_effective,20,20,1,3,0.05,0.95,0.9306339120938344,27,48.0,0,50.0,0,56.0,1,56.0,1
6128,max_effective,20,20,1,3,0.05,0.95,0.9480803082791636,61,54.0,0,54.0,0,59.0,1,56.0,0
6129,max_effective,20,20,1,3,0.05,0.95,0.9389411732157116,15,52.0,0,49.0,0,53.0,1,52.0,0
6130,max_effective,20,20,1,3,0.05,0.95,0.9410140453489638,20,55.0,0,55.0,0,56.0,0,58.0,1
6131,max_effective,20,20,1,3,0.05,0.95,0.9163697165760208,50,53.0,0,55.0,0,60.0,1,59.0,0
6132,max_effective,20,20,1,3,0.05,0.95,0.8882915760254542,14,45.0,0,45.0,0,46.0,0,48.0,1
6133,max_effective,20,20,1,3,0.05,0.95,0.9119563413112616,24,49.0,0,53.0,1,53.0,1,52.0,0
6134,max_effective,20,20,1,3,0.05,0.95,0.9357307370421184,21,50.0,0,51.0,0,53.0,0,56.0,1
6135,max_effective,20,20,1,3,0.05,0.95,0.927500963638552,14,45.0,0,46.0,1,46.0,1,46.0,1
6136,max_effective,20,20,1,3,0.05,0.95,0.9084962564388128,15,48.0,0,49.0,0,52.0,0,56.0,1
6137,max_effective,20,20,1,3,0.05,0.95,0.8593193495257347,6,37.0,1,37.0,1,37.0,1,37.0,1
6138,max_effective,20,20,1,3,0.05,0.95,0.9454038814849216,9,51.0,1,50.0,0,50.0,0,49.0,0
6139,max_effective,20,20,1,3,0.05,0.95,0.9375357363314644,25,53.0,0,54.0,0,57.0,0,58.0,1
6140,max_effective,20,20,1,3,0.05,0.95,0.9366642310704884,32,56.0,0,56.0,0,58.0,0,60.0,1
6141,max_effective,20,20,1,3,0.05,0.95,0.8839283792862133,13,55.0,0,55.0,0,57.0,0,58.0,1
6142,max_effective,20,20,1,3,0.05,0.95,0.927853076948315,38,58.0,0,58.0,0,59.0,1,57.0,0
6143,max_effective,20,20,1,3,0.05,0.95,0.8111476946615432,6,38.0,1,38.0,1,38.0,1,38.0,1
6144,max_effective,20,20,1,3,0.05,0.95,0.949889922571869,15,57.0,0,57.0,0,60.0,1,60.0,1
6145,max_effective,20,20,1,3,0.05,0.95,0.8874434079547096,31,50.0,0,50.0,0,52.0,0,54.0,1
6146,max_effective,20,20,1,3,0.05,0.95,0.936929118938243,53,57.0,0,57.0,0,57.0,0,58.0,1
6147,max_effective,20,20,1,3,0.05,0.95,0.9405570827448306,31,56.0,0,57.0,0,55.0,0,58.0,1
6148,max_effective,20,20,1,3,0.05,0.95,0.8987564601556693,8,47.0,1,47.0,1,47.0,1,47.0,1
6149,max_effective,20,20,1,3,0.05,0.95,0.9126691193240344,6,48.0,1,47.0,0,46.0,0,46.0,0
6150,max_effective,20,20,1,3,0.05,0.95,0.928043211671716,21,56.0,0,55.0,0,55.0,0,59.0,1
6151,max_effective,20,20,1,3,0.05,0.95,0.8905521886256799,16,57.0,1,57.0,1,54.0,0,54.0,0
6152,max_effective,20,20,1,3,0.05,0.95,0.9366088664780006,16,59.0,1,59.0,1,58.0,0,57.0,0
6153,max_effective,20,20,1,3,0.05,0.95,0.9285935110895344,28,53.0,0,54.0,0,57.0,1,57.0,1
6154,max_effective,20,20,1,3,0.05,0.95,0.9414475469736036,14,49.0,0,51.0,0,52.0,1,52.0,1
6155,max_effective,20,20,1,3,0.05,0.95,0.872423743232247,10,46.0,1,46.0,1,46.0,1,46.0,1
6156,max_effective,20,20,1,3,0.05,0.95,0.9299201136579404,11,42.0,1,42.0,1,42.0,1,42.0,1
6157,max_effective,20,20,1,3,0.05,0.95,0.9447099024279014,34,52.0,0,54.0,0,59.0,0,60.0,1
6158,max_effective,20,20,1,3,0.05,0.95,0.9302198979344344,25,58.0,0,58.0,0,59.0,1,59.0,1
6159,max_effective,20,20,1,3,0.05,0.95,0.9295940214913492,9,41.0,1,41.0,1,41.0,1,41.0,1
6160,max_effective,20,20,1,3,0.05,0.95,0.8652296421616728,7,44.0,1,44.0,1,44.0,1,44.0,1
6161,max_effective,20,20,1,3,0.05,0.95,0.9480667438859472,16,55.0,0,55.0,0,56.0,1,54.0,0
6162,max_effective,20,20,1,3,0.05,0.95,0.9231604890026738,15,53.0,0,54.0,0,55.0,1,55.0,1
6163,max_effective,20,20,1,3,0.05,0.95,0.7407252267579423,8,32.0,1,32.0,1,32.0,1,32.0,1
6164,max_effective,20,20,1,3,0.05,0.95,0.9153617857218316,5,41.0,1,41.0,1,41.0,1,41.0,1
6165,max_effective,20,20,1,3,0.05,0.95,0.8709726960085392,14,53.0,0,54.0,0,56.0,1,55.0,0
6166,max_effective,20,20,1,3,0.05,0.95,0.9179517565074228,47,55.0,0,58.0,0,59.0,0,60.0,1
6167,max_effective,20,20,1,3,0.05,0.95,0.8640473982276445,6,34.0,1,34.0,1,34.0,1,34.0,1
6168,max_effective,20,20,1,3,0.05,0.95,0.7731855978584319,7,40.0,1,40.0,1,40.0,1,40.0,1
6169,max_effective,20,20,1,3,0.05,0.95,0.9026337690933084,7,38.0,1,38.0,1,38.0,1,38.0,1
6170,max_effective,20,20,1,3,0.05,0.95,0.9357998795055036,10,48.0,0,49.0,1,45.0,0,49.0,1
6171,max_effective,20,20,1,3,0.05,0.95,0.7354618554326723,6,37.0,1,37.0,1,37.0,1,37.0,1
6172,max_effective,20,20,1,3,0.05,0.95,0.914560848816266,10,44.0,1,44.0,1,43.0,0,42.0,0
6173,max_effective,20,20,1,3,0.05,0.95,0.8310502933201809,7,38.0,1,38.0,1,38.0,1,38.0,1
6174,max_effective,20,20,1,3,0.05,0.95,0.913645019225416,26,59.0,0,60.0,1,59.0,0,60.0,1
6175,max_effective,20,20,1,3,0.05,0.95,0.9298594553091076,21,48.0,0,49.0,0,50.0,0,55.0,1
6176,max_effective,20,20,1,3,0.05,0.95,0.9498381858119456,68,53.0,0,54.0,0,59.0,1,57.0,0
6177,max_effective,20,20,1,3,0.05,0.95,0.923634922139136,10,45.0,0,46.0,1,46.0,1,45.0,0
6178,max_effective,20,20,1,3,0.05,0.95,0.8760764264868801,9,43.0,1,43.0,1,43.0,1,43.0,1
6179,max_effective,20,20,1,3,0.05,0.95,0.875511984283458,6,41.0,1,41.0,1,41.0,1,41.0,1
6180,max_effective,20,20,1,3,0.05,0.95,0.948020113734398,53,52.0,0,54.0,0,59.0,1,58.0,0
6181,max_effective,20,20,1,3,0.05,0.95,0.92239144980229,14,54.0,0,56.0,0,58.0,1,58.0,1
6182,max_effective,20,20,1,3,0.05,0.95,0.933688423803335,22,48.0,0,53.0,0,58.0,1,57.0,0
6183,max_effective,20,20,1,3,0.05,0.95,0.9302474940205676,16,57.0,1,57.0,1,56.0,0,56.0,0
6184,max_effective,20,20,1,3,0.05,0.95,0.9489255266807032,10,49.0,0,51.0,1,48.0,0,50.0,0
6185,max_effective,20,20,1,3,0.05,0.95,0.9161524456262392,10,53.0,0,54.0,1,51.0,0,54.0,1
6186,max_effective,20,20,1,3,0.05,0.95,0.9454723924422532,16,53.0,0,51.0,0,54.0,1,51.0,0
6187,max_effective,20,20,1,3,0.05,0.95,0.8528444267462937,4,38.0,1,38.0,1,38.0,1,38.0,1
6188,max_effective,20,20,1,3,0.05,0.95,0.7839611120515088,7,42.0,1,42.0,1,42.0,1,42.0,1
6189,max_effective,20,20,1,3,0.05,0.95,0.923676445246673,7,48.0,1,48.0,1,45.0,0,46.0,0
6190,max_effective,20,20,1,3,0.05,0.95,0.9384436314257836,38,58.0,0,58.0,0,60.0,1,60.0,1
6191,max_effective,20,20,1,3,0.05,0.95,0.9374489019871988,17,45.0,0,46.0,0,50.0,0,53.0,1
6192,max_effective,20,20,1,3,0.05,0.95,0.9353709165759728,16,49.0,0,49.0,0,47.0,0,51.0,1
6193,max_effective,20,20,1,3,0.05,0.95,0.8849670030541257,17,56.0,0,56.0,0,58.0,0,59.0,1
6194,max_effective,20,20,1,3,0.05,0.95,0.8922985033976881,12,54.0,0,56.0,1,55.0,0,53.0,0
6195,max_effective,20,20,1,3,0.05,0.95,0.913838614848324,10,50.0,0,50.0,0,51.0,1,50.0,0
6196,max_effective,20,20,1,3,0.05,0.95,0.9345994513208944,37,58.0,1,58.0,1,57.0,0,54.0,0
6197,max_effective,20,20,1,3,0.05,0.95,0.9280700945182556,22,47.0,0,47.0,0,51.0,1,51.0,1
6198,max_effective,20,20,1,3,0.05,0.95,0.9464758027566303,18,51.0,0,54.0,0,59.0,1,57.0,0
6199,max_effective,20,20,1,3,0.05,0.95,0.9130727786842184,6,38.0,1,38.0,1,37.0,0,38.0,1
6200,max_effective,20,20,1,3,0.05,0.95,0.9217768304993276,22,60.0,1,60.0,1,59.0,0,60.0,1
6201,max_effective,20,20,1,3,0.05,0.95,0.8535952586521788,9,34.0,1,34.0,1,34.0,1,34.0,1
6202,max_effective,20,20,1,3,0.05,0.95,0.9376218537526436,57,51.0,0,52.0,0,54.0,1,54.0,1
6203,max_effective,20,20,1,3,0.05,0.95,0.9293581165010586,30,54.0,0,54.0,0,58.0,1,57.0,0
6204,max_effective,20,20,1,3,0.05,0.95,0.91189228850002,4,31.0,1,31.0,1,31.0,1,31.0,1
6205,max_effective,20,20,1,3,0.05,0.95,0.9382551797731784,29,57.0,0,58.0,0,59.0,0,60.0,1
6206,max_effective,20,20,1,3,0.05,0.95,0.943361822027301,45,55.0,0,56.0,0,60.0,1,60.0,1
6207,max_effective,20,20,1,3,0.05,0.95,0.8954780697329614,16,54.0,0,56.0,0,57.0,1,56.0,0
6208,max_effective,20,20,1,3,0.05,0.95,0.9494160718098604,26,59.0,0,59.0,0,59.0,0,60.0,1
6209,max_effective,20,20,1,3,0.05,0.95,0.9476187590577227,62,55.0,0,56.0,0,59.0,1,58.0,0
6210,max_effective,20,20,1,3,0.05,0.95,0.7612397252793154,10,54.0,0,55.0,1,55.0,1,54.0,0
6211,max_effective,20,20,1,3,0.05,0.95,0.8967875341755228,25,57.0,0,57.0,0,59.0,1,58.0,0
6212,max_effective,20,20,1,3,0.05,0.95,0.7836226621773533,6,36.0,1,36.0,1,36.0,1,36.0,1
6213,max_effective,20,20,1,3,0.05,0.95,0.8874475117467466,11,54.0,1,54.0,1,52.0,0,50.0,0
6214,max_effective,20,20,1,3,0.05,0.95,0.945028634228174,33,45.0,0,48.0,0,49.0,0,55.0,1
6215,max_effective,20,20,1,3,0.05,0.95,0.9421865032263091,65,53.0,0,54.0,0,54.0,0,55.0,1
6216,max_effective,20,20,1,3,0.05,0.95,0.9044749828357448,28,48.0,0,52.0,0,56.0,1,55.0,0
6217,max_effective,20,20,1,3,0.05,0.95,0.9014141129822036,86,46.0,0,51.0,0,55.0,1,55.0,1
6218,max_effective,20,20,1,3,0.05,0.95,0.945163302580347,26,51.0,0,53.0,0,55.0,1,53.0,0
6219,max_effective,20,20,1,3,0.05,0.95,0.9450621404176364,8,45.0,1,45.0,1,45.0,1,45.0,1
6220,max_effective,20,20,1,3,0.05,0.95,0.900870236668964,11,57.0,0,58.0,1,57.0,0,56.0,0
6221,max_effective,20,20,1,3,0.05,0.95,0.9191232450620898,12,51.0,0,52.0,0,54.0,1,53.0,0
6222,max_effective,20,20,1,3,0.05,0.95,0.941779405446163,22,55.0,0,56.0,0,54.0,0,58.0,1
6223,max_effective,20,20,1,3,0.05,0.95,0.9189051921772238,10,51.0,1,48.0,0,45.0,0,45.0,0
6224,max_effective,20,20,1,3,0.05,0.95,0.931366680371713,16,56.0,1,54.0,0,52.0,0,52.0,0
6225,max_effective,20,20,1,3,0.05,0.95,0.9062947770547328,18,51.0,0,54.0,1,52.0,0,52.0,0
6226,max_effective,20,20,1,3,0.05,0.95,0.9475905323182487,43,57.0,0,58.0,0,59.0,0,60.0,1
6227,max_effective,20,20,1,3,0.05,0.95,0.9418361248610626,11,49.0,0,50.0,0,51.0,0,52.0,1
6228,max_effective,20,20,1,3,0.05,0.95,0.9402100002102632,19,56.0,0,56.0,0,59.0,1,58.0,0
6229,max_effective,20,20,1,3,0.05,0.95,0.8818134566361124,11,46.0,0,46.0,0,47.0,1,47.0,1
6230,max_effective,20,20,1,3,0.05,0.95,0.9464843382750874,43,51.0,0,55.0,0,57.0,1,57.0,1
6231,max_effective,20,20,1,3,0.05,0.95,0.8655631140237348,10,47.0,0,49.0,1,49.0,1,49.0,1
6232,max_effective,20,20,1,3,0.05,0.95,0.7947695316292359,7,40.0,1,40.0,1,40.0,1,40.0,1
6233,max_effective,20,20,1,3,0.05,0.95,0.9386858708237028,10,57.0,1,57.0,1,53.0,0,55.0,0
6234,max_effective,20,20,1,3,0.05,0.95,0.93108126049855,19,54.0,0,56.0,1,54.0,0,54.0,0
6235,max_effective,20,20,1,3,0.05,0.95,0.8933682579777984,18,49.0,0,51.0,0,57.0,1,57.0,1
6236,max_effective,20,20,1,3,0.05,0.95,0.8513555135409284,14,48.0,0,50.0,0,52.0,0,53.0,1
6237,max_effective,20,20,1,3,0.05,0.95,0.9102938755091436,24,49.0,0,51.0,0,53.0,0,56.0,1
6238,max_effective,20,20,1,3,0.05,0.95,0.9362198661994308,29,51.0,0,51.0,0,55.0,0,56.0,1
6239,max_effective,20,20,1,3,0.05,0.95,0.913083751485783,6,34.0,1,34.0,1,34.0,1,34.0,1
6240,max_effective,20,20,1,3,0.05,0.95,0.9386545229408556,32,51.0,0,51.0,0,54.0,0,55.0,1
6241,max_effective,20,20,1,3,0.05,0.95,0.9485820894909446,61,52.0,0,54.0,0,59.0,1,59.0,1
6242,max_effective,20,20,1,3,0.05,0.95,0.9167380134112724,13,48.0,1,47.0,0,48.0,1,45.0,0
6243,max_effective,20,20,1,3,0.05,0.95,0.8388795883306251,18,51.0,0,51.0,0,51.0,0,58.0,1
6244,max_effective,20,20,1,3,0.05,0.95,0.8279690012397964,7,46.0,1,46.0,1,46.0,1,46.0,1
6245,max_effective,20,20,1,3,0.05,0.95,0.9189160290506384,6,34.0,1,34.0,1,34.0,1,34.0,1
6246,max_effective,20,20,1,3,0.05,0.95,0.9319019567778069,12,57.0,1,56.0,0,57.0,1,56.0,0
6247,max_effective,20,20,1,3,0.05,0.95,0.902815726541926,4,35.0,1,35.0,1,35.0,1,35.0,1
6248,max_effective,20,20,1,3,0.05,0.95,0.9137731216613088,7,52.0,0,52.0,0,53.0,1,52.0,0
6249,max_effective,20,20,1,3,0.05,0.95,0.9489013521115852,20,54.0,0,56.0,0,57.0,1,57.0,1
6250,max_effective,20,20,1,3,0.05,0.95,0.902670932979489,13,54.0,1,54.0,1,52.0,0,52.0,0
6251,max_effective,20,20,1,3,0.05,0.95,0.8539181680315241,17,49.0,0,50.0,0,53.0,1,52.0,0
6252,max_effective,20,20,1,3,0.05,0.95,0.8887178146678703,19,49.0,0,49.0,0,49.0,0,53.0,1
6253,max_effective,20,20,1,3,0.05,0.95,0.9309830758369976,18,54.0,0,56.0,1,56.0,1,56.0,1
6254,max_effective,20,20,1,3,0.05,0.95,0.945503977914982,15,55.0,1,52.0,0,49.0,0,54.0,0
6255,max_effective,20,20,1,3,0.05,0.95,0.9037557869055348,18,58.0,0,58.0,0,60.0,1,58.0,0
6256,max_effective,20,20,1,3,0.05,0.95,0.8046609688618345,6,40.0,1,40.0,1,40.0,1,40.0,1
6257,max_effective,20,20,1,3,0.05,0.95,0.8937123021316935,17,50.0,0,52.0,0,55.0,1,54.0,0
6258,max_effective,20,20,1,3,0.05,0.95,0.9410301661592126,43,55.0,0,56.0,1,55.0,0,53.0,0
6259,max_effective,20,20,1,3,0.05,0.95,0.9108302781588706,61,57.0,0,57.0,0,59.0,0,60.0,1
6260,max_effective,20,20,1,3,0.05,0.95,0.9437419780001528,53,56.0,0,56.0,0,58.0,1,58.0,1
6261,max_effective,20,20,1,3,0.05,0.95,0.902922302677731,7,44.0,1,44.0,1,44.0,1,44.0,1
6262,max_effective,20,20,1,3,0.05,0.95,0.9048273030415068,12,42.0,1,42.0,1,42.0,1,42.0,1
6263,max_effective,20,20,1,3,0.05,0.95,0.9227066294230568,9,47.0,0,49.0,1,48.0,0,47.0,0
6264,max_effective,20,20,1,3,0.05,0.95,0.800271726958446,6,51.0,1,50.0,0,50.0,0,49.0,0
6265,max_effective,20,20,1,3,0.05,0.95,0.8227962604189388,12,49.0,0,50.0,0,50.0,0,52.0,1
6266,max_effective,20,20,1,3,0.05,0.95,0.9298462148078128,24,56.0,0,57.0,1,57.0,1,54.0,0
6267,max_effective,20,20,1,3,0.05,0.95,0.8635869175397413,13,50.0,0,51.0,0,55.0,1,53.0,0
6268,max_effective,20,20,1,3,0.05,0.95,0.9208981545760137,9,52.0,0,53.0,0,55.0,1,53.0,0
6269,max_effective,20,20,1,3,0.05,0.95,0.9364321447770712,10,47.0,1,47.0,1,47.0,1,47.0,1
6270,max_effective,20,20,1,3,0.05,0.95,0.7986525910115425,11,45.0,0,44.0,0,44.0,0,46.0,1
6271,max_effective,20,20,1,3,0.05,0.95,0.9376492141881486,12,42.0,1,42.0,1,42.0,1,42.0,1
6272,max_effective,20,20,1,3,0.05,0.95,0.86988035474505,11,50.0,1,50.0,1,49.0,0,48.0,0
6273,max_effective,20,20,1,3,0.05,0.95,0.945554348234379,27,54.0,0,55.0,0,58.0,1,58.0,1
6274,max_effective,20,20,1,3,0.05,0.95,0.9365574242377064,10,50.0,0,52.0,1,49.0,0,50.0,0
6275,max_effective,20,20,1,3,0.05,0.95,0.901933807068188,24,50.0,0,51.0,0,53.0,0,57.0,1
6276,max_effective,20,20,1,3,0.05,0.95,0.8946687189393038,17,49.0,0,54.0,0,56.0,1,55.0,0
6277,max_effective,20,20,1,3,0.05,0.95,0.9379126474112998,15,46.0,0,47.0,1,45.0,0,47.0,1
6278,max_effective,20,20,1,3,0.05,0.95,0.8744054052720468,6,39.0,1,39.0,1,39.0,1,39.0,1
6279,max_effective,20,20,1,3,0.05,0.95,0.9314107058449042,14,52.0,0,51.0,0,53.0,0,55.0,1
6280,max_effective,20,20,1,3,0.05,0.95,0.898777894439908,13,56.0,0,56.0,0,58.0,0,60.0,1
6281,max_effective,20,20,1,3,0.05,0.95,0.8872774617614273,33,51.0,0,51.0,0,53.0,0,56.0,1
6282,max_effective,20,20,1,3,0.05,0.95,0.8707864163527713,4,38.0,1,38.0,1,38.0,1,38.0,1
6283,max_effective,20,20,1,3,0.05,0.95,0.9445680298933872,23,54.0,1,54.0,1,54.0,1,50.0,0
6284,max_effective,20,20,1,3,0.05,0.95,0.869467188529557,5,36.0,1,36.0,1,36.0,1,36.0,1
6285,max_effective,20,20,1,3,0.05,0.95,0.9399524599336584,28,50.0,0,51.0,0,57.0,1,56.0,0
6286,max_effective,20,20,1,3,0.05,0.95,0.8849230672876784,7,40.0,1,40.0,1,40.0,1,40.0,1
6287,max_effective,20,20,1,3,0.05,0.95,0.9011191983065016,10,44.0,1,44.0,1,44.0,1,44.0,1
6288,max_effective,20,20,1,3,0.05,0.95,0.8883549956848038,25,50.0,0,52.0,0,53.0,0,55.0,1
6289,max_effective,20,20,1,3,0.05,0.95,0.8731311199586612,24,54.0,0,58.0,1,56.0,0,52.0,0
6290,max_effective,20,20,1,3,0.05,0.95,0.9413224397659836,22,48.0,0,57.0,1,56.0,0,57.0,1
6291,max_effective,20,20,1,3,0.05,0.95,0.7818188315554351,4,27.0,1,27.0,1,27.0,1,27.0,1
6292,max_effective,20,20,1,3,0.05,0.95,0.8644208028367251,10,51.0,1,49.0,0,51.0,1,50.0,0
6293,max_effective,20,20,1,3,0.05,0.95,0.876015882691031,15,55.0,0,55.0,0,57.0,1,56.0,0
6294,max_effective,20,20,1,3,0.05,0.95,0.9199595815169264,12,55.0,0,56.0,1,54.0,0,56.0,1
6295,max_effective,20,20,1,3,0.05,0.95,0.9404953725289588,18,58.0,0,58.0,0,56.0,0,59.0,1
6296,max_effective,20,20,1,3,0.05,0.95,0.8962114091251654,18,51.0,0,52.0,0,53.0,0,54.0,1
6297,max_effective,20,20,1,3,0.05,0.95,0.8049594261015657,10,52.0,1,52.0,1,50.0,0,50.0,0
6298,max_effective,20,20,1,3,0.05,0.95,0.8533525657937407,9,48.0,0,49.0,0,49.0,0,50.0,1
6299,max_effective,20,20,1,3,0.05,0.95,0.9352987788192868,53,59.0,0,59.0,0,60.0,1,59.0,0
6300,max_effective,20,20,1,3,0.05,0.95,0.9231004474275996,24,53.0,0,53.0,0,56.0,0,59.0,1
6301,max_effective,20,20,1,3,0.05,0.95,0.9115553734456652,35,54.0,0,55.0,0,59.0,1,58.0,0
6302,max_effective,20,20,1,3,0.05,0.95,0.8858532505567026,9,46.0,1,45.0,0,43.0,0,46.0,1
6303,max_effective,20,20,1,3,0.05,0.95,0.9110246941619962,14,49.0,0,49.0,0,56.0,1,56.0,1
6304,max_effective,20,20,1,3,0.05,0.95,0.7762547164998557,13,52.0,1,51.0,0,50.0,0,52.0,1
6305,max_effective,20,20,1,3,0.05,0.95,0.8897741960839609,7,37.0,1,37.0,1,37.0,1,37.0,1
6306,max_effective,20,20,1,3,0.05,0.95,0.9454781760927226,12,48.0,0,51.0,0,52.0,1,52.0,1
6307,max_effective,20,20,1,3,0.05,0.95,0.8716823813661553,6,42.0,1,42.0,1,42.0,1,42.0,1
6308,max_effective,20,20,1,3,0.05,0.95,0.9032830912315406,29,54.0,0,56.0,0,57.0,0,58.0,1
6309,max_effective,20,20,1,3,0.05,0.95,0.8942873485972389,6,43.0,1,43.0,1,43.0,1,43.0,1
6310,max_effective,20,20,1,3,0.05,0.95,0.861025052671379,11,58.0,0,59.0,1,56.0,0,58.0,0
6311,max_effective,20,20,1,3,0.05,0.95,0.87094893632299,11,48.0,0,49.0,0,53.0,1,53.0,1
6312,max_effective,20,20,1,3,0.05,0.95,0.9435583815872768,18,56.0,0,56.0,0,56.0,0,57.0,1
6313,max_effective,20,20,1,3,0.05,0.95,0.9070771875431628,5,43.0,1,43.0,1,43.0,1,43.0,1
6314,max_effective,20,20,1,3,0.05,0.95,0.9428118870933518,32,55.0,0,57.0,0,56.0,0,59.0,1
6315,max_effective,20,20,1,3,0.05,0.95,0.942672579815258,36,59.0,0,59.0,0,59.0,0,60.0,1
6316,max_effective,20,20,1,3,0.05,0.95,0.9113306644163188,16,48.0,0,52.0,1,52.0,1,51.0,0
6317,max_effective,20,20,1,3,0.05,0.95,0.939314448978808,12,47.0,0,48.0,0,53.0,1,51.0,0
6318,max_effective,20,20,1,3,0.05,0.95,0.907904606236208,4,34.0,1,34.0,1,34.0,1,34.0,1
6319,max_effective,20,20,1,3,0.05,0.95,0.9212668205169984,9,39.0,1,39.0,1,39.0,1,39.0,1
6320,max_effective,20,20,1,3,0.05,0.95,0.913662284573559,9,41.0,1,41.0,1,41.0,1,41.0,1
6321,max_effective,20,20,1,3,0.05,0.95,0.8512359815411817,7,43.0,1,43.0,1,43.0,1,43.0,1
6322,max_effective,20,20,1,3,0.05,0.95,0.882739025789732,6,45.0,1,45.0,1,45.0,1,45.0,1
6323,max_effective,20,20,1,3,0.05,0.95,0.9490142960638832,16,59.0,0,59.0,0,60.0,1,56.0,0
6324,max_effective,20,20,1,3,0.05,0.95,0.9289747239997604,25,50.0,0,53.0,0,52.0,0,57.0,1
6325,max_effective,20,20,1,3,0.05,0.95,0.9375457782500304,14,42.0,1,42.0,1,42.0,1,42.0,1
6326,max_effective,20,20,1,3,0.05,0.95,0.9228467563067646,19,56.0,0,56.0,0,57.0,0,59.0,1
6327,max_effective,20,20,1,3,0.05,0.95,0.9006242781432394,23,57.0,0,58.0,0,58.0,0,59.0,1
6328,max_effective,20,20,1,3,0.05,0.95,0.9258897981198958,7,50.0,1,50.0,1,50.0,1,49.0,0
6329,max_effective,20,20,1,3,0.05,0.95,0.943406415093212,9,52.0,1,52.0,1,51.0,0,48.0,0
6330,max_effective,20,20,1,3,0.05,0.95,0.9129791799797196,4,39.0,1,39.0,1,39.0,1,39.0,1
6331,max_effective,20,20,1,3,0.05,0.95,0.9156438145038388,10,46.0,1,46.0,1,46.0,1,46.0,1
6332,max_effective,20,20,1,3,0.05,0.95,0.903960224938754,33,53.0,0,57.0,1,55.0,0,54.0,0
6333,max_effective,20,20,1,3,0.05,0.95,0.8875525863935159,31,54.0,0,54.0,0,54.0,0,59.0,1
6334,max_effective,20,20,1,3,0.05,0.95,0.949171679907427,28,57.0,0,57.0,0,60.0,1,58.0,0
6335,max_effective,20,20,1,3,0.05,0.95,0.8022474465529177,4,31.0,1,31.0,1,31.0,1,31.0,1
6336,max_effective,20,20,1,3,0.05,0.95,0.947573916592248,4,36.0,1,36.0,1,36.0,1,36.0,1
6337,max_effective,20,20,1,3,0.05,0.95,0.9050187080725056,11,47.0,1,47.0,1,47.0,1,47.0,1
6338,max_effective,20,20,1,3,0.05,0.95,0.9162501518459562,17,49.0,0,49.0,0,55.0,1,53.0,0
6339,max_effective,20,20,1,3,0.05,0.95,0.9462844843555072,31,54.0,0,54.0,0,57.0,1,56.0,0
6340,max_effective,20,20,1,3,0.05,0.95,0.8737660639611391,27,47.0,0,48.0,0,47.0,0,53.0,1
6341,max_effective,20,20,1,3,0.05,0.95,0.8816050095140449,11,52.0,0,53.0,1,52.0,0,52.0,0
6342,max_effective,20,20,1,3,0.05,0.95,0.8853937682069497,7,42.0,1,42.0,1,42.0,1,42.0,1
6343,max_effective,20,20,1,3,0.05,0.95,0.8717246439513573,11,48.0,1,48.0,1,48.0,1,48.0,1
6344,max_effective,20,20,1,3,0.05,0.95,0.8189976222644417,9,48.0,0,48.0,0,47.0,0,49.0,1
6345,max_effective,20,20,1,3,0.05,0.95,0.9392720206294052,6,36.0,1,36.0,1,36.0,1,36.0,1
6346,max_effective,20,20,1,3,0.05,0.95,0.9461475819380538,64,58.0,0,58.0,0,60.0,1,60.0,1
6347,max_effective,20,20,1,3,0.05,0.95,0.8066809691334365,6,43.0,1,43.0,1,43.0,1,43.0,1
6348,max_effective,20,20,1,3,0.05,0.95,0.8379561420852498,5,33.0,1,33.0,1,33.0,1,33.0,1
6349,max_effective,20,20,1,3,0.05,0.95,0.8853565221529683,28,46.0,0,49.0,0,53.0,1,52.0,0
6350,max_effective,20,20,1,3,0.05,0.95,0.9307710398943458,22,47.0,0,52.0,0,59.0,1,55.0,0
6351,max_effective,20,20,1,3,0.05,0.95,0.9032254667710862,23,47.0,0,48.0,0,51.0,0,57.0,1
6352,max_effective,20,20,1,3,0.05,0.95,0.9297034966332404,35,50.0,0,52.0,0,56.0,0,57.0,1
6353,max_effective,20,20,1,3,0.05,0.95,0.9175651281436464,6,39.0,1,39.0,1,39.0,1,39.0,1
6354,max_effective,20,20,1,3,0.05,0.95,0.9287537561487296,5,43.0,1,43.0,1,43.0,1,43.0,1
6355,max_effective,20,20,1,3,0.05,0.95,0.8896645384169952,13,51.0,0,53.0,0,55.0,1,54.0,0
6356,max_effective,20,20,1,3,0.05,0.95,0.9108970492351396,34,60.0,1,60.0,1,59.0,0,58.0,0
6357,max_effective,20,20,1,3,0.05,0.95,0.9159821871908532,17,49.0,0,51.0,0,56.0,1,55.0,0
6358,max_effective,20,20,1,3,0.05,0.95,0.9041536670339752,22,56.0,0,56.0,0,57.0,1,56.0,0
6359,max_effective,20,20,1,3,0.05,0.95,0.9390409611060512,15,45.0,1,45.0,1,45.0,1,45.0,1
6360,max_effective,20,20,1,3,0.05,0.95,0.9042554350303806,26,55.0,0,56.0,0,57.0,1,57.0,1
6361,max_effective,20,20,1,3,0.05,0.95,0.9327498142384716,11,47.0,1,47.0,1,47.0,1,47.0,1
6362,max_effective,20,20,1,3,0.05,0.95,0.8787972669893328,22,59.0,0,60.0,1,60.0,1,60.0,1
6363,max_effective,20,20,1,3,0.05,0.95,0.9497728594704276,42,51.0,0,55.0,0,59.0,0,60.0,1
6364,max_effective,20,20,1,3,0.05,0.95,0.9152944335529776,8,51.0,1,51.0,1,50.0,0,49.0,0
6365,max_effective,20,20,1,3,0.05,0.95,0.9196481900684208,46,50.0,0,50.0,0,53.0,0,54.0,1
6366,max_effective,20,20,1,3,0.05,0.95,0.8896506865433755,32,54.0,0,55.0,0,55.0,0,58.0,1
6367,max_effective,20,20,1,3,0.05,0.95,0.9344264695683432,11,57.0,1,57.0,1,53.0,0,53.0,0
6368,max_effective,20,20,1,3,0.05,0.95,0.925462267865664,8,39.0,1,39.0,1,39.0,1,39.0,1
6369,max_effective,20,20,1,3,0.05,0.95,0.9455870827391112,14,44.0,0,47.0,1,47.0,1,47.0,1
6370,max_effective,20,20,1,3,0.05,0.95,0.9459669558081238,56,51.0,0,55.0,0,59.0,0,60.0,1
6371,max_effective,20,20,1,3,0.05,0.95,0.8877090533083951,3,24.0,1,24.0,1,24.0,1,24.0,1
6372,max_effective,20,20,1,3,0.05,0.95,0.9395969169957066,19,51.0,0,54.0,0,56.0,1,54.0,0
6373,max_effective,20,20,1,3,0.05,0.95,0.937025012364046,41,53.0,0,53.0,0,55.0,0,59.0,1
6374,max_effective,20,20,1,3,0.05,0.95,0.941419742421277,52,53.0,0,53.0,0,58.0,0,60.0,1
6375,max_effective,20,20,1,3,0.05,0.95,0.944005679323488,37,56.0,0,56.0,0,60.0,1,60.0,1
6376,max_effective,20,20,1,3,0.05,0.95,0.9459133312572728,28,45.0,0,47.0,0,51.0,0,54.0,1
6377,max_effective,20,20,1,3,0.05,0.95,0.9290939627513962,16,56.0,0,56.0,0,59.0,0,60.0,1
6378,max_effective,20,20,1,3,0.05,0.95,0.9304038479533208,30,58.0,1,58.0,1,57.0,0,56.0,0
6379,max_effective,20,20,1,3,0.05,0.95,0.9467553333099352,15,53.0,0,54.0,1,49.0,0,51.0,0
6380,max_effective,20,20,1,3,0.05,0.95,0.9150641823624892,44,50.0,0,55.0,0,58.0,0,59.0,1
6381,max_effective,20,20,1,3,0.05,0.95,0.9139833825720668,7,33.0,1,33.0,1,33.0,1,33.0,1
6382,max_effective,20,20,1,3,0.05,0.95,0.9377518676282256,54,54.0,0,55.0,0,57.0,0,60.0,1
6383,max_effective,20,20,1,3,0.05,0.95,0.9369428716164062,3,27.0,1,27.0,1,27.0,1,27.0,1
6384,max_effective,20,20,1,3,0.05,0.95,0.8848279183857407,22,48.0,0,49.0,0,51.0,0,53.0,1
6385,max_effective,20,20,1,3,0.05,0.95,0.9351594846317288,16,54.0,0,56.0,0,58.0,0,59.0,1
6386,max_effective,20,20,1,3,0.05,0.95,0.9396313656015084,10,54.0,1,53.0,0,52.0,0,52.0,0
6387,max_effective,20,20,1,3,0.05,0.95,0.9321908611910674,15,56.0,0,56.0,0,57.0,1,55.0,0
6388,max_effective,20,20,1,3,0.05,0.95,0.9491056422851822,26,54.0,0,56.0,1,53.0,0,51.0,0
6389,max_effective,20,20,1,3,0.05,0.95,0.861733399948835,10,54.0,1,54.0,1,53.0,0,51.0,0
6390,max_effective,20,20,1,3,0.05,0.95,0.8393469652316774,8,43.0,1,43.0,1,43.0,1,43.0,1
6391,max_effective,20,20,1,3,0.05,0.95,0.9079528787751272,10,49.0,0,49.0,0,51.0,1,49.0,0
6392,max_effective,20,20,1,3,0.05,0.95,0.8737029666006504,6,33.0,1,33.0,1,33.0,1,33.0,1
6393,max_effective,20,20,1,3,0.05,0.95,0.7677976243173767,7,41.0,1,41.0,1,41.0,1,41.0,1
6394,max_effective,20,20,1,3,0.05,0.95,0.9167553289903012,8,45.0,1,45.0,1,45.0,1,44.0,0
6395,max_effective,20,20,1,3,0.05,0.95,0.8437998680441413,12,48.0,0,47.0,0,50.0,1,46.0,0
6396,max_effective,20,20,1,3,0.05,0.95,0.9386383775948216,28,55.0,0,56.0,0,58.0,1,57.0,0
6397,max_effective,20,20,1,3,0.05,0.95,0.9421091494706566,23,47.0,0,51.0,0,55.0,1,55.0,1
6398,max_effective,20,20,1,3,0.05,0.95,0.9141751195131108,23,55.0,0,56.0,0,58.0,1,57.0,0
6399,max_effective,20,20,1,3,0.05,0.95,0.9000052452245774,19,49.0,0,49.0,0,53.0,1,53.0,1
6400,max_effective,20,20,1,3,0.05,0.95,0.8569663978814465,11,54.0,1,54.0,1,54.0,1,54.0,1
6401,max_effective,20,20,1,3,0.05,0.95,0.9457415608833392,15,50.0,0,51.0,0,57.0,1,56.0,0
6402,max_effective,20,20,1,3,0.05,0.95,0.9317392874362904,9,46.0,0,48.0,1,45.0,0,47.0,0
6403,max_effective,20,20,1,3,0.05,0.95,0.8910143864114871,19,51.0,1,51.0,1,50.0,0,50.0,0
6404,max_effective,20,20,1,3,0.05,0.95,0.9083591606400568,14,56.0,0,56.0,0,55.0,0,59.0,1
6405,max_effective,20,20,1,3,0.05,0.95,0.945876169479189,6,47.0,1,47.0,1,45.0,0,47.0,1
6406,max_effective,20,20,1,3,0.05,0.95,0.9463212148277556,12,57.0,1,57.0,1,57.0,1,56.0,0
6407,max_effective,20,20,1,3,0.05,0.95,0.912318117502036,23,49.0,0,56.0,1,56.0,1,54.0,0
6408,max_effective,20,20,1,3,0.05,0.95,0.8787059742985419,23,53.0,0,55.0,0,59.0,1,59.0,1
6409,max_effective,20,20,1,3,0.05,0.95,0.8059835319016111,7,30.0,1,30.0,1,30.0,1,30.0,1
6410,max_effective,20,20,1,3,0.05,0.95,0.9388093164744138,25,54.0,0,55.0,0,57.0,0,60.0,1
6411,max_effective,20,20,1,3,0.05,0.95,0.943933778498184,27,55.0,0,56.0,0,60.0,1,58.0,0
6412,max_effective,20,20,1,3,0.05,0.95,0.9479785028124486,27,47.0,0,50.0,0,57.0,1,56.0,0
6413,max_effective,20,20,1,3,0.05,0.95,0.9113020359106048,21,49.0,0,52.0,0,54.0,1,52.0,0
6414,max_effective,20,20,1,3,0.05,0.95,0.94749920883635,18,57.0,0,58.0,0,59.0,1,59.0,1
6415,max_effective,20,20,1,3,0.05,0.95,0.845861662119603,13,45.0,0,45.0,0,47.0,0,48.0,1
6416,max_effective,20,20,1,3,0.05,0.95,0.9379077902368536,19,52.0,1,52.0,1,51.0,0,50.0,0
6417,max_effective,20,20,1,3,0.05,0.95,0.9215553337484482,9,50.0,1,49.0,0,48.0,0,47.0,0
6418,max_effective,20,20,1,3,0.05,0.95,0.8939444274169981,18,58.0,0,58.0,0,60.0,1,59.0,0
6419,max_effective,20,20,1,3,0.05,0.95,0.925020470686792,17,45.0,0,47.0,0,50.0,0,51.0,1
6420,max_effective,20,20,1,3,0.05,0.95,0.9082358651642456,18,54.0,0,59.0,1,58.0,0,57.0,0
6421,max_effective,20,20,1,3,0.05,0.95,0.9007008052195205,8,52.0,1,52.0,1,51.0,0,51.0,0
6422,max_effective,20,20,1,3,0.05,0.95,0.9234732243513416,18,56.0,0,57.0,0,56.0,0,60.0,1
6423,max_effective,20,20,1,3,0.05,0.95,0.9227865810413042,20,58.0,0,58.0,0,58.0,0,60.0,1
6424,max_effective,20,20,1,3,0.05,0.95,0.907214747086801,5,36.0,1,36.0,1,36.0,1,36.0,1
6425,max_effective,20,20,1,3,0.05,0.95,0.9022177210124386,11,57.0,0,58.0,1,58.0,1,56.0,0
6426,max_effective,20,20,1,3,0.05,0.95,0.8327712679850425,7,53.0,0,53.0,0,54.0,1,54.0,1
6427,max_effective,20,20,1,3,0.05,0.95,0.8568832360349821,9,45.0,0,46.0,1,46.0,1,46.0,1
6428,max_effective,20,20,1,3,0.05,0.95,0.9079266001914804,8,42.0,1,42.0,1,42.0,1,42.0,1
6429,max_effective,20,20,1,3,0.05,0.95,0.9393052541623566,32,55.0,0,56.0,0,56.0,0,59.0,1
6430,max_effective,20,20,1,3,0.05,0.95,0.9433570190817092,40,43.0,0,49.0,0,58.0,0,59.0,1
6431,max_effective,20,20,1,3,0.05,0.95,0.9340390800686054,14,48.0,0,49.0,0,48.0,0,50.0,1
6432,max_effective,20,20,1,3,0.05,0.95,0.8876421036768404,9,56.0,0,56.0,0,56.0,0,57.0,1
6433,max_effective,20,20,1,3,0.05,0.95,0.9344404646196772,35,57.0,0,57.0,0,60.0,1,59.0,0
6434,max_effective,20,20,1,3,0.05,0.95,0.9305725015737104,25,52.0,0,54.0,0,57.0,1,56.0,0
6435,max_effective,20,20,1,3,0.05,0.95,0.8794562087289096,39,53.0,0,52.0,0,53.0,0,55.0,1
6436,max_effective,20,20,1,3,0.05,0.95,0.904511923426006,7,41.0,1,41.0,1,41.0,1,41.0,1
6437,max_effective,20,20,1,3,0.05,0.95,0.8688056631272293,21,53.0,0,53.0,0,54.0,0,55.0,1
6438,max_effective,20,20,1,3,0.05,0.95,0.9371027470968012,10,57.0,1,56.0,0,53.0,0,50.0,0
6439,max_effective,20,20,1,3,0.05,0.95,0.8945076690074747,17,53.0,0,54.0,0,55.0,0,57.0,1
6440,max_effective,20,20,1,3,0.05,0.95,0.9028737955598792,24,57.0,0,57.0,0,58.0,1,58.0,1
6441,max_effective,20,20,1,3,0.05,0.95,0.946499505700141,17,55.0,0,57.0,0,60.0,1,60.0,1
6442,max_effective,20,20,1,3,0.05,0.95,0.9077987251117822,20,52.0,0,54.0,0,60.0,1,60.0,1
6443,max_effective,20,20,1,3,0.05,0.95,0.9393441421971328,19,58.0,1,58.0,1,58.0,1,56.0,0
6444,max_effective,20,20,1,3,0.05,0.95,0.9466283208070678,54,49.0,0,53.0,0,57.0,0,58.0,1
6445,max_effective,20,20,1,3,0.05,0.95,0.9144337318096568,12,51.0,0,51.0,0,52.0,1,50.0,0
6446,max_effective,20,20,1,3,0.05,0.95,0.936674567029432,11,50.0,0,53.0,1,48.0,0,50.0,0
6447,max_effective,20,20,1,3,0.05,0.95,0.8585092134791665,12,46.0,1,46.0,1,46.0,1,46.0,1
6448,max_effective,20,20,1,3,0.05,0.95,0.932951931683389,45,55.0,0,56.0,0,60.0,1,59.0,0
6449,max_effective,20,20,1,3,0.05,0.95,0.9358569384653592,31,52.0,0,52.0,0,53.0,1,52.0,0
6450,max_effective,20,20,1,3,0.05,0.95,0.8735531791257449,11,53.0,0,54.0,0,56.0,1,55.0,0
6451,max_effective,20,20,1,3,0.05,0.95,0.9440918685380209,53,47.0,0,51.0,0,57.0,0,58.0,1
6452,max_effective,20,20,1,3,0.05,0.95,0.944148027016984,16,54.0,0,56.0,0,60.0,1,57.0,0
6453,max_effective,20,20,1,3,0.05,0.95,0.9248726505986102,41,48.0,0,51.0,0,57.0,0,58.0,1
6454,max_effective,20,20,1,3,0.05,0.95,0.874692998994731,9,43.0,1,43.0,1,43.0,1,43.0,1
6455,max_effective,20,20,1,3,0.05,0.95,0.8112793043735045,11,54.0,0,55.0,0,54.0,0,57.0,1
6456,max_effective,20,20,1,3,0.05,0.95,0.8094977704050774,6,42.0,1,42.0,1,42.0,1,42.0,1
6457,max_effective,20,20,1,3,0.05,0.95,0.860138625485063,23,49.0,0,50.0,0,55.0,1,55.0,1
6458,max_effective,20,20,1,3,0.05,0.95,0.9460538895474662,10,56.0,0,57.0,1,54.0,0,55.0,0
6459,max_effective,20,20,1,3,0.05,0.95,0.8896091033475233,11,52.0,1,52.0,1,52.0,1,50.0,0
6460,max_effective,20,20,1,3,0.05,0.95,0.8564608637004414,12,48.0,1,48.0,1,48.0,1,48.0,1
6461,max_effective,20,20,1,3,0.05,0.95,0.9028898678796624,14,49.0,1,49.0,1,47.0,0,46.0,0
6462,max_effective,20,20,1,3,0.05,0.95,0.9341377171472596,33,57.0,0,57.0,0,59.0,1,59.0,1
6463,max_effective,20,20,1,3,0.05,0.95,0.9496025531542106,22,57.0,1,57.0,1,57.0,1,56.0,0
6464,max_effective,20,20,1,3,0.05,0.95,0.929960398523271,25,49.0,0,51.0,0,57.0,0,59.0,1
6465,max_effective,20,20,1,3,0.05,0.95,0.8854049975623579,24,50.0,0,51.0,0,55.0,0,56.0,1
6466,max_effective,20,20,1,3,0.05,0.95,0.936536110068478,18,54.0,0,52.0,0,55.0,1,54.0,0
6467,max_effective,20,20,1,3,0.05,0.95,0.9410750141698052,25,53.0,0,54.0,0,58.0,0,60.0,1
6468,max_effective,20,20,1,3,0.05,0.95,0.8875759431106006,9,44.0,0,46.0,1,46.0,1,45.0,0
6469,max_effective,20,20,1,3,0.05,0.95,0.915401911085029,24,44.0,0,51.0,0,53.0,1,53.0,1
6470,max_effective,20,20,1,3,0.05,0.95,0.9222571093830908,7,36.0,1,36.0,1,36.0,1,36.0,1
6471,max_effective,20,20,1,3,0.05,0.95,0.8142846494973239,17,49.0,0,50.0,1,50.0,1,49.0,0
6472,max_effective,20,20,1,3,0.05,0.95,0.931032813137225,13,57.0,0,58.0,0,60.0,1,60.0,1
6473,max_effective,20,20,1,3,0.05,0.95,0.9176118183027716,18,56.0,0,57.0,0,59.0,1,59.0,1
6474,max_effective,20,20,1,3,0.05,0.95,0.8674181656945136,11,52.0,0,53.0,1,52.0,0,53.0,1
6475,max_effective,20,20,1,3,0.05,0.95,0.8789626564406864,13,47.0,1,47.0,1,47.0,1,47.0,1
6476,max_effective,20,20,1,3,0.05,0.95,0.9348610407950256,8,43.0,1,43.0,1,42.0,0,43.0,1
6477,max_effective,20,20,1,3,0.05,0.95,0.8685625541907137,7,36.0,1,36.0,1,36.0,1,36.0,1
6478,max_effective,20,20,1,3,0.05,0.95,0.9363072974121271,17,56.0,0,56.0,0,55.0,0,58.0,1
6479,max_effective,20,20,1,3,0.05,0.95,0.8219913805774594,7,52.0,1,51.0,0,50.0,0,52.0,1
6480,max_effective,20,20,1,3,0.05,0.95,0.9493202609417812,26,51.0,0,51.0,0,55.0,0,60.0,1
6481,max_effective,20,20,1,3,0.05,0.95,0.8978744334470302,11,45.0,1,45.0,1,45.0,1,45.0,1
6482,max_effective,20,20,1,3,0.05,0.95,0.8802076097817937,17,49.0,0,51.0,0,52.0,0,53.0,1
6483,max_effective,20,20,1,3,0.05,0.95,0.9194215539239736,19,52.0,0,55.0,0,58.0,0,59.0,1
6484,max_effective,20,20,1,3,0.05,0.95,0.9118361367831548,10,37.0,1,37.0,1,37.0,1,37.0,1
6485,max_effective,20,20,1,3,0.05,0.95,0.9058748367534464,13,49.0,1,49.0,1,47.0,0,49.0,1
6486,max_effective,20,20,1,3,0.05,0.95,0.948351628604522,9,55.0,1,54.0,0,54.0,0,55.0,1
6487,max_effective,20,20,1,3,0.05,0.95,0.8570120120662408,18,47.0,0,48.0,0,52.0,0,53.0,1
6488,max_effective,20,20,1,3,0.05,0.95,0.942687191087317,17,57.0,0,57.0,0,59.0,1,59.0,1
6489,max_effective,20,20,1,3,0.05,0.95,0.9499674533878266,50,50.0,0,51.0,0,53.0,0,57.0,1
6490,max_effective,20,20,1,3,0.05,0.95,0.9462254747040748,19,54.0,0,55.0,0,52.0,0,56.0,1
6491,max_effective,20,20,1,3,0.05,0.95,0.8087983501006879,11,44.0,1,44.0,1,44.0,1,44.0,1
6492,max_effective,20,20,1,3,0.05,0.95,0.8795402251608874,6,42.0,1,42.0,1,42.0,1,42.0,1
6493,max_effective,20,20,1,3,0.05,0.95,0.8875546110392757,7,42.0,1,42.0,1,42.0,1,42.0,1
6494,max_effective,20,20,1,3,0.05,0.95,0.930809804475476,10,56.0,0,56.0,0,58.0,1,56.0,0
6495,max_effective,20,20,1,3,0.05,0.95,0.8721515625604311,21,49.0,0,51.0,0,54.0,1,52.0,0
6496,max_effective,20,20,1,3,0.05,0.95,0.9327319803999804,11,55.0,1,55.0,1,52.0,0,55.0,1
6497,max_effective,20,20,1,3,0.05,0.95,0.9403180514547252,36,47.0,0,50.0,0,55.0,0,59.0,1
6498,max_effective,20,20,1,3,0.05,0.95,0.8968924799601544,6,46.0,1,45.0,0,46.0,1,45.0,0
6499,max_effective,20,20,1,3,0.05,0.95,0.7605893987048077,8,39.0,1,39.0,1,39.0,1,39.0,1
6500,max_effective,20,20,1,3,0.05,0.95,0.9294229476899994,10,53.0,0,54.0,0,51.0,0,55.0,1
6501,max_effective,20,20,1,3,0.05,0.95,0.851959652075877,6,35.0,1,35.0,1,35.0,1,35.0,1
6502,max_effective,20,20,1,3,0.05,0.95,0.8871558007308593,12,51.0,0,52.0,0,52.0,0,55.0,1
6503,max_effective,20,20,1,3,0.05,0.95,0.9312379806869788,6,50.0,1,50.0,1,48.0,0,49.0,0
6504,max_effective,20,20,1,3,0.05,0.95,0.7591099813775629,3,30.0,1,30.0,1,30.0,1,30.0,1
6505,max_effective,20,20,1,3,0.05,0.95,0.9294717610953094,10,52.0,0,53.0,1,52.0,0,52.0,0
6506,max_effective,20,20,1,3,0.05,0.95,0.9272254065799702,17,56.0,0,56.0,0,57.0,0,59.0,1
6507,max_effective,20,20,1,3,0.05,0.95,0.8754785957857488,4,28.0,1,28.0,1,28.0,1,28.0,1
6508,max_effective,20,20,1,3,0.05,0.95,0.9408379665612872,22,46.0,0,51.0,0,57.0,1,56.0,0
6509,max_effective,20,20,1,3,0.05,0.95,0.9442219306020706,14,54.0,0,53.0,0,57.0,1,57.0,1
6510,max_effective,20,20,1,3,0.05,0.95,0.9201151859640988,4,31.0,1,31.0,1,31.0,1,31.0,1
6511,max_effective,20,20,1,3,0.05,0.95,0.9144352000772852,8,46.0,1,46.0,1,46.0,1,46.0,1
6512,max_effective,20,20,1,3,0.05,0.95,0.9471640909578032,36,53.0,0,52.0,0,55.0,1,55.0,1
6513,max_effective,20,20,1,3,0.05,0.95,0.8859196987869059,7,42.0,1,42.0,1,42.0,1,42.0,1
6514,max_effective,20,20,1,3,0.05,0.95,0.8933131882649679,25,45.0,0,46.0,0,46.0,0,53.0,1
6515,max_effective,20,20,1,3,0.05,0.95,0.9332596708705864,31,51.0,0,53.0,0,57.0,1,55.0,0
6516,max_effective,20,20,1,3,0.05,0.95,0.902867507295194,10,47.0,0,49.0,1,48.0,0,46.0,0
6517,max_effective,20,20,1,3,0.05,0.95,0.941936218432987,23,51.0,1,51.0,1,51.0,1,50.0,0
6518,max_effective,20,20,1,3,0.05,0.95,0.9499468424760934,10,37.0,1,37.0,1,37.0,1,37.0,1
6519,max_effective,20,20,1,3,0.05,0.95,0.9404694944653856,15,53.0,0,54.0,0,57.0,0,58.0,1
6520,max_effective,20,20,1,3,0.05,0.95,0.9287183645067668,14,50.0,0,54.0,1,51.0,0,51.0,0
6521,max_effective,20,20,1,3,0.05,0.95,0.9460464498330684,43,55.0,0,56.0,0,58.0,1,58.0,1
6522,max_effective,20,20,1,3,0.05,0.95,0.8677855218889448,11,39.0,1,39.0,1,39.0,1,39.0,1
6523,max_effective,20,20,1,3,0.05,0.95,0.9122847613953696,12,45.0,1,45.0,1,45.0,1,45.0,1
6524,max_effective,20,20,1,3,0.05,0.95,0.8452346141122236,8,52.0,0,55.0,1,54.0,0,53.0,0
6525,max_effective,20,20,1,3,0.05,0.95,0.913663038002018,11,56.0,1,55.0,0,56.0,1,54.0,0
6526,max_effective,20,20,1,3,0.05,0.95,0.8909966312932455,23,58.0,0,57.0,0,56.0,0,59.0,1
6527,max_effective,20,20,1,3,0.05,0.95,0.9080017659992936,5,41.0,1,41.0,1,41.0,1,41.0,1
6528,max_effective,20,20,1,3,0.05,0.95,0.9441509537244728,9,55.0,0,55.0,0,55.0,0,56.0,1
6529,max_effective,20,20,1,3,0.05,0.95,0.9425285412621582,16,54.0,1,54.0,1,54.0,1,53.0,0
6530,max_effective,20,20,1,3,0.05,0.95,0.8641818656791113,5,32.0,1,32.0,1,32.0,1,32.0,1
6531,max_effective,20,20,1,3,0.05,0.95,0.8675949552809937,16,44.0,0,48.0,0,51.0,1,51.0,1
6532,max_effective,20,20,1,3,0.05,0.95,0.8637274353115991,11,58.0,1,58.0,1,58.0,1,57.0,0
6533,max_effective,20,20,1,3,0.05,0.95,0.8115587004363172,10,42.0,1,42.0,1,42.0,1,42.0,1
6534,max_effective,20,20,1,3,0.05,0.95,0.880112432026481,6,34.0,1,34.0,1,34.0,1,34.0,1
6535,max_effective,20,20,1,3,0.05,0.95,0.8584534008065162,7,41.0,1,41.0,1,41.0,1,41.0,1
6536,max_effective,20,20,1,3,0.05,0.95,0.9251025786707632,10,54.0,0,55.0,0,56.0,1,55.0,0
6537,max_effective,20,20,1,3,0.05,0.95,0.8641631958105478,15,55.0,0,56.0,0,56.0,0,57.0,1
6538,max_effective,20,20,1,3,0.05,0.95,0.9412548695444676,40,54.0,0,56.0,0,58.0,1,58.0,1
6539,max_effective,20,20,1,3,0.05,0.95,0.9244597382941916,9,50.0,0,51.0,1,49.0,0,51.0,1
6540,max_effective,20,20,1,3,0.05,0.95,0.8892616912680839,11,48.0,0,50.0,0,52.0,1,51.0,0
6541,max_effective,20,20,1,3,0.05,0.95,0.9453459172268311,59,59.0,0,59.0,0,60.0,1,60.0,1
6542,max_effective,20,20,1,3,0.05,0.95,0.9313271064782348,27,58.0,0,59.0,1,58.0,0,58.0,0
6543,max_effective,20,20,1,3,0.05,0.95,0.9484839150867196,48,56.0,0,57.0,0,56.0,0,58.0,1
6544,max_effective,20,20,1,3,0.05,0.95,0.9402432098996576,15,44.0,1,44.0,1,44.0,1,44.0,1
6545,max_effective,20,20,1,3,0.05,0.95,0.940157351722972,5,36.0,1,36.0,1,36.0,1,36.0,1
6546,max_effective,20,20,1,3,0.05,0.95,0.9070719321964364,12,54.0,0,54.0,0,58.0,1,58.0,1
6547,max_effective,20,20,1,3,0.05,0.95,0.9379109069782552,17,51.0,0,51.0,0,53.0,1,51.0,0
6548,max_effective,20,20,1,3,0.05,0.95,0.8959685801841457,6,43.0,1,43.0,1,43.0,1,43.0,1
6549,max_effective,20,20,1,3,0.05,0.95,0.9497141668680767,43,54.0,0,58.0,0,59.0,0,60.0,1
6550,max_effective,20,20,1,3,0.05,0.95,0.947992311804804,17,48.0,0,49.0,0,50.0,1,48.0,0
6551,max_effective,20,20,1,3,0.05,0.95,0.9458803449053982,73,58.0,0,58.0,0,60.0,1,57.0,0
6552,max_effective,20,20,1,3,0.05,0.95,0.9441251746032836,20,53.0,0,53.0,0,56.0,1,56.0,1
6553,max_effective,20,20,1,3,0.05,0.95,0.8941605317299165,9,41.0,1,41.0,1,41.0,1,40.0,0
6554,max_effective,20,20,1,3,0.05,0.95,0.83773921755975,10,54.0,0,54.0,0,55.0,1,53.0,0
6555,max_effective,20,20,1,3,0.05,0.95,0.8030478546695345,4,31.0,1,31.0,1,31.0,1,31.0,1
6556,max_effective,20,20,1,3,0.05,0.95,0.9030074996425408,19,51.0,0,52.0,0,59.0,1,59.0,1
6557,max_effective,20,20,1,3,0.05,0.95,0.9189110424442444,28,56.0,0,56.0,0,59.0,1,59.0,1
6558,max_effective,20,20,1,3,0.05,0.95,0.9421858907652412,43,54.0,0,55.0,0,59.0,1,59.0,1
6559,max_effective,20,20,1,3,0.05,0.95,0.7998317997306054,13,43.0,1,43.0,1,43.0,1,43.0,1
6560,max_effective,20,20,1,3,0.05,0.95,0.9276627523701426,6,47.0,1,47.0,1,46.0,0,46.0,0
6561,max_effective,20,20,1,3,0.05,0.95,0.9091226239189788,15,53.0,1,53.0,1,53.0,1,53.0,1
6562,max_effective,20,20,1,3,0.05,0.95,0.8982369255743121,7,45.0,1,45.0,1,45.0,1,45.0,1
6563,max_effective,20,20,1,3,0.05,0.95,0.9310122823612176,8,44.0,1,44.0,1,43.0,0,44.0,1
6564,max_effective,20,20,1,3,0.05,0.95,0.8836132664512998,17,46.0,1,46.0,1,46.0,1,46.0,1
6565,max_effective,20,20,1,3,0.05,0.95,0.9381027503396868,19,50.0,0,53.0,0,55.0,1,54.0,0
6566,max_effective,20,20,1,3,0.05,0.95,0.9284670158844224,14,54.0,0,56.0,0,56.0,0,57.0,1
6567,max_effective,20,20,1,3,0.05,0.95,0.8494666842171293,4,26.0,1,26.0,1,26.0,1,25.0,0
6568,max_effective,20,20,1,3,0.05,0.95,0.8861012508884797,11,50.0,1,50.0,1,49.0,0,49.0,0
6569,max_effective,20,20,1,3,0.05,0.95,0.8055761574120549,6,47.0,1,47.0,1,47.0,1,47.0,1
6570,max_effective,20,20,1,3,0.05,0.95,0.9024123676209832,11,47.0,0,48.0,1,47.0,0,46.0,0
6571,max_effective,20,20,1,3,0.05,0.95,0.8463073317513902,13,45.0,1,45.0,1,45.0,1,45.0,1
6572,max_effective,20,20,1,3,0.05,0.95,0.8214914677609878,18,49.0,0,50.0,0,49.0,0,52.0,1
6573,max_effective,20,20,1,3,0.05,0.95,0.9308066871573968,16,48.0,0,51.0,0,52.0,1,51.0,0
6574,max_effective,20,20,1,3,0.05,0.95,0.9412733585477534,10,45.0,0,46.0,1,46.0,1,46.0,1
6575,max_effective,20,20,1,3,0.05,0.95,0.9000793792522764,10,49.0,0,49.0,0,48.0,0,51.0,1
6576,max_effective,20,20,1,3,0.05,0.95,0.9351851678948416,17,56.0,1,56.0,1,56.0,1,55.0,0
6577,max_effective,20,20,1,3,0.05,0.95,0.9336598663102342,29,53.0,0,55.0,0,59.0,1,58.0,0
6578,max_effective,20,20,1,3,0.05,0.95,0.9376810989013236,15,52.0,1,52.0,1,50.0,0,52.0,1
6579,max_effective,20,20,1,3,0.05,0.95,0.8539433067694278,7,38.0,1,38.0,1,38.0,1,38.0,1
6580,max_effective,20,20,1,3,0.05,0.95,0.8884885284457549,33,57.0,0,56.0,0,59.0,1,58.0,0
6581,max_effective,20,20,1,3,0.05,0.95,0.8926649051981703,11,49.0,1,49.0,1,48.0,0,47.0,0
6582,max_effective,20,20,1,3,0.05,0.95,0.8961939407774611,18,46.0,0,48.0,0,54.0,1,53.0,0
6583,max_effective,20,20,1,3,0.05,0.95,0.8749325253205609,19,57.0,0,57.0,0,59.0,1,59.0,1
6584,max_effective,20,20,1,3,0.05,0.95,0.936468140849098,36,53.0,0,53.0,0,57.0,0,58.0,1
6585,max_effective,20,20,1,3,0.05,0.95,0.9430695152326052,39,53.0,0,53.0,0,51.0,0,56.0,1
6586,max_effective,20,20,1,3,0.05,0.95,0.9443036092858944,30,54.0,0,56.0,0,59.0,1,59.0,1
6587,max_effective,20,20,1,3,0.05,0.95,0.9496726628108222,27,53.0,0,59.0,0,60.0,1,60.0,1
6588,max_effective,20,20,1,3,0.05,0.95,0.8665589945625432,16,47.0,0,48.0,0,50.0,0,52.0,1
6589,max_effective,20,20,1,3,0.05,0.95,0.8792141517177546,10,54.0,1,54.0,1,54.0,1,54.0,1
6590,max_effective,20,20,1,3,0.05,0.95,0.921790726689416,13,56.0,0,57.0,0,58.0,1,58.0,1
6591,max_effective,20,20,1,3,0.05,0.95,0.8184578172813499,13,50.0,0,51.0,0,53.0,0,54.0,1
6592,max_effective,20,20,1,3,0.05,0.95,0.9159236959916336,14,54.0,1,54.0,1,53.0,0,53.0,0
6593,max_effective,20,20,1,3,0.05,0.95,0.9447528274199366,11,55.0,1,55.0,1,52.0,0,53.0,0
6594,max_effective,20,20,1,3,0.05,0.95,0.8818984827866245,7,38.0,1,38.0,1,38.0,1,38.0,1
6595,max_effective,20,20,1,3,0.05,0.95,0.9426122197766308,33,55.0,0,55.0,0,59.0,1,59.0,1
6596,max_effective,20,20,1,3,0.05,0.95,0.9087390634086662,7,47.0,1,45.0,0,44.0,0,44.0,0
6597,max_effective,20,20,1,3,0.05,0.95,0.935877946021602,11,54.0,0,54.0,0,51.0,0,56.0,1
6598,max_effective,20,20,1,3,0.05,0.95,0.9148487406360308,24,53.0,0,53.0,0,56.0,0,57.0,1
6599,max_effective,20,20,1,3,0.05,0.95,0.8774897637146898,12,54.0,1,54.0,1,52.0,0,52.0,0
6600,max_effective,20,20,1,3,0.05,0.95,0.8936617967921047,3,32.0,1,32.0,1,32.0,1,32.0,1
6601,max_effective,20,20,1,3,0.05,0.95,0.9234524035654637,16,47.0,1,47.0,1,47.0,1,46.0,0
6602,max_effective,20,20,1,3,0.05,0.95,0.9256669029324576,41,53.0,0,50.0,0,56.0,1,53.0,0
6603,max_effective,20,20,1,3,0.05,0.95,0.8742831834991636,20,57.0,0,58.0,0,60.0,1,59.0,0
6604,max_effective,20,20,1,3,0.05,0.95,0.927727325993404,4,37.0,1,37.0,1,37.0,1,37.0,1
6605,max_effective,20,20,1,3,0.05,0.95,0.9361250174042728,4,30.0,1,30.0,1,30.0,1,30.0,1
6606,max_effective,20,20,1,3,0.05,0.95,0.9479651097655234,11,56.0,1,56.0,1,53.0,0,53.0,0
6607,max_effective,20,20,1,3,0.05,0.95,0.8787086443126944,30,49.0,0,52.0,0,52.0,0,53.0,1
6608,max_effective,20,20,1,3,0.05,0.95,0.8973506347714375,25,51.0,0,54.0,1,53.0,0,53.0,0
6609,max_effective,20,20,1,3,0.05,0.95,0.9332763141171766,17,50.0,0,51.0,0,51.0,0,54.0,1
6610,max_effective,20,20,1,3,0.05,0.95,0.9235218055281292,18,49.0,0,52.0,0,56.0,1,56.0,1
6611,max_effective,20,20,1,3,0.05,0.95,0.9444066053315224,8,49.0,1,49.0,1,47.0,0,49.0,1
6612,max_effective,20,20,1,3,0.05,0.95,0.94898282258278,13,52.0,0,52.0,0,56.0,1,52.0,0
6613,max_effective,20,20,1,3,0.05,0.95,0.8681158918497647,18,50.0,0,51.0,0,53.0,1,53.0,1
6614,max_effective,20,20,1,3,0.05,0.95,0.91718983221114,11,50.0,0,51.0,0,55.0,1,53.0,0
6615,max_effective,20,20,1,3,0.05,0.95,0.9209644801661824,8,35.0,1,35.0,1,35.0,1,35.0,1
6616,max_effective,20,20,1,3,0.05,0.95,0.9012233742125568,16,51.0,0,53.0,0,55.0,0,56.0,1
6617,max_effective,20,20,1,3,0.05,0.95,0.9120449173415612,23,46.0,0,49.0,0,52.0,0,53.0,1
6618,max_effective,20,20,1,3,0.05,0.95,0.9336669799534189,17,55.0,0,54.0,0,57.0,1,56.0,0
6619,max_effective,20,20,1,3,0.05,0.95,0.8699944728326453,9,46.0,1,46.0,1,46.0,1,46.0,1
6620,max_effective,20,20,1,3,0.05,0.95,0.9326173989510772,11,48.0,1,47.0,0,47.0,0,47.0,0
6621,max_effective,20,20,1,3,0.05,0.95,0.924798162853596,17,56.0,0,56.0,0,58.0,0,59.0,1
6622,max_effective,20,20,1,3,0.05,0.95,0.9129568237319372,16,54.0,0,54.0,0,54.0,0,57.0,1
6623,max_effective,20,20,1,3,0.05,0.95,0.9377162396385552,30,52.0,0,54.0,0,56.0,0,59.0,1
6624,max_effective,20,20,1,3,0.05,0.95,0.948850501763466,19,58.0,0,58.0,0,59.0,0,60.0,1
6625,max_effective,20,20,1,3,0.05,0.95,0.9427471425368242,16,54.0,1,54.0,1,51.0,0,52.0,0
6626,max_effective,20,20,1,3,0.05,0.95,0.9005024446170368,11,52.0,0,52.0,0,48.0,0,54.0,1
6627,max_effective,20,20,1,3,0.05,0.95,0.9180146019591404,16,57.0,0,57.0,0,59.0,1,59.0,1
6628,max_effective,20,20,1,3,0.05,0.95,0.9332257490001584,10,39.0,1,39.0,1,39.0,1,39.0,1
6629,max_effective,20,20,1,3,0.05,0.95,0.901316670632978,25,55.0,0,55.0,0,57.0,0,58.0,1
6630,max_effective,20,20,1,3,0.05,0.95,0.9489431600240432,17,54.0,0,55.0,0,52.0,0,57.0,1
6631,max_effective,20,20,1,3,0.05,0.95,0.9445528483202524,16,54.0,0,57.0,1,53.0,0,54.0,0
6632,max_effective,20,20,1,3,0.05,0.95,0.9232373669558328,8,53.0,1,52.0,0,48.0,0,50.0,0
6633,max_effective,20,20,1,3,0.05,0.95,0.8629226019401717,10,50.0,0,52.0,0,53.0,1,52.0,0
6634,max_effective,20,20,1,3,0.05,0.95,0.9323738196535536,8,49.0,1,49.0,1,49.0,1,48.0,0
6635,max_effective,20,20,1,3,0.05,0.95,0.9218207408238048,15,45.0,0,45.0,0,50.0,1,48.0,0
6636,max_effective,20,20,1,3,0.05,0.95,0.9365273204330578,29,53.0,0,54.0,1,54.0,1,54.0,1
6637,max_effective,20,20,1,3,0.05,0.95,0.7777827758172895,11,41.0,1,41.0,1,41.0,1,41.0,1
6638,max_effective,20,20,1,3,0.05,0.95,0.9201872868526382,27,53.0,0,53.0,0,55.0,0,56.0,1
6639,max_effective,20,20,1,3,0.05,0.95,0.9150170709806412,8,40.0,1,40.0,1,40.0,1,40.0,1
6640,max_effective,20,20,1,3,0.05,0.95,0.8351209604581743,13,49.0,0,51.0,1,51.0,1,51.0,1
6641,max_effective,20,20,1,3,0.05,0.95,0.9443748819555036,20,51.0,1,51.0,1,51.0,1,51.0,1
6642,max_effective,20,20,1,3,0.05,0.95,0.9454266705002886,14,54.0,0,55.0,1,54.0,0,52.0,0
6643,max_effective,20,20,1,3,0.05,0.95,0.8693545224971021,11,46.0,0,49.0,1,49.0,1,49.0,1
6644,max_effective,20,20,1,3,0.05,0.95,0.8989279682628464,9,46.0,1,46.0,1,44.0,0,46.0,1
6645,max_effective,20,20,1,3,0.05,0.95,0.8433305574073325,5,39.0,1,39.0,1,39.0,1,39.0,1
6646,max_effective,20,20,1,3,0.05,0.95,0.9422242299808276,39,54.0,0,53.0,0,51.0,0,57.0,1
6647,max_effective,20,20,1,3,0.05,0.95,0.940597271890634,5,37.0,1,37.0,1,37.0,1,37.0,1
6648,max_effective,20,20,1,3,0.05,0.95,0.9110375134167408,10,53.0,0,55.0,1,54.0,0,53.0,0
6649,max_effective,20,20,1,3,0.05,0.95,0.9281038941464262,28,47.0,0,50.0,0,53.0,1,49.0,0
6650,max_effective,20,20,1,3,0.05,0.95,0.8366342129700308,6,36.0,1,36.0,1,36.0,1,36.0,1
6651,max_effective,20,20,1,3,0.05,0.95,0.8718152891091663,6,50.0,1,50.0,1,49.0,0,50.0,1
6652,max_effective,20,20,1,3,0.05,0.95,0.8798554582194353,10,49.0,0,50.0,0,50.0,0,52.0,1
6653,max_effective,20,20,1,3,0.05,0.95,0.7462137050372625,4,27.0,1,27.0,1,27.0,1,27.0,1
6654,max_effective,20,20,1,3,0.05,0.95,0.865828140715356,3,27.0,1,27.0,1,27.0,1,27.0,1
6655,max_effective,20,20,1,3,0.05,0.95,0.9399163436146344,6,41.0,1,41.0,1,41.0,1,40.0,0
6656,max_effective,20,20,1,3,0.05,0.95,0.9408137038049874,11,50.0,0,52.0,1,52.0,1,50.0,0
6657,max_effective,20,20,1,3,0.05,0.95,0.9429130852358156,8,43.0,1,43.0,1,43.0,1,43.0,1
6658,max_effective,20,20,1,3,0.05,0.95,0.8995644979602029,27,48.0,0,51.0,0,56.0,1,56.0,1
6659,max_effective,20,20,1,3,0.05,0.95,0.929840848556945,30,56.0,0,56.0,0,57.0,0,58.0,1
6660,max_effective,20,20,1,3,0.05,0.95,0.940973022418843,16,55.0,0,55.0,0,57.0,1,57.0,1
6661,max_effective,20,20,1,3,0.05,0.95,0.9422754944297572,32,48.0,0,51.0,0,58.0,0,60.0,1
6662,max_effective,20,20,1,3,0.05,0.95,0.916864942132927,10,49.0,0,51.0,1,51.0,1,49.0,0
6663,max_effective,20,20,1,3,0.05,0.95,0.8921369017251328,19,48.0,0,49.0,0,47.0,0,51.0,1
6664,max_effective,20,20,1,3,0.05,0.95,0.8768514700938451,17,53.0,0,53.0,0,54.0,0,56.0,1
6665,max_effective,20,20,1,3,0.05,0.95,0.9088976120777192,10,47.0,1,47.0,1,47.0,1,47.0,1
6666,max_effective,20,20,1,3,0.05,0.95,0.9494452040607604,80,56.0,0,57.0,0,59.0,1,58.0,0
6667,max_effective,20,20,1,3,0.05,0.95,0.9396906157923596,33,52.0,0,56.0,0,57.0,0,58.0,1
6668,max_effective,20,20,1,3,0.05,0.95,0.913570687612982,26,52.0,0,54.0,1,54.0,1,52.0,0
6669,max_effective,20,20,1,3,0.05,0.95,0.8993405201446292,8,46.0,1,46.0,1,46.0,1,46.0,1
6670,max_effective,20,20,1,3,0.05,0.95,0.9311642515564388,39,57.0,0,57.0,0,59.0,0,60.0,1
6671,max_effective,20,20,1,3,0.05,0.95,0.8938222523768614,9,53.0,0,53.0,0,55.0,1,54.0,0
6672,max_effective,20,20,1,3,0.05,0.95,0.9294984307334913,29,54.0,0,58.0,0,60.0,1,56.0,0
6673,max_effective,20,20,1,3,0.05,0.95,0.9441598341750786,28,55.0,0,53.0,0,60.0,1,60.0,1
6674,max_effective,20,20,1,3,0.05,0.95,0.9227987619641754,18,52.0,0,58.0,1,54.0,0,53.0,0
6675,max_effective,20,20,1,3,0.05,0.95,0.9437507358934064,20,57.0,0,58.0,0,59.0,1,59.0,1
6676,max_effective,20,20,1,3,0.05,0.95,0.8663797422101607,19,53.0,0,54.0,0,55.0,0,56.0,1
6677,max_effective,20,20,1,3,0.05,0.95,0.9404947564731798,13,50.0,0,51.0,0,52.0,1,50.0,0
6678,max_effective,20,20,1,3,0.05,0.95,0.857308565440319,9,49.0,0,49.0,0,51.0,1,51.0,1
6679,max_effective,20,20,1,3,0.05,0.95,0.9163595551479088,11,48.0,1,48.0,1,48.0,1,48.0,1
6680,max_effective,20,20,1,3,0.05,0.95,0.782597008473147,9,56.0,1,55.0,0,54.0,0,54.0,0
6681,max_effective,20,20,1,3,0.05,0.95,0.8985902652527633,22,52.0,1,50.0,0,52.0,1,52.0,1
6682,max_effective,20,20,1,3,0.05,0.95,0.9045306820840878,12,48.0,0,51.0,0,51.0,0,52.0,1
6683,max_effective,20,20,1,3,0.05,0.95,0.9158664787366684,11,56.0,1,56.0,1,53.0,0,54.0,0
6684,max_effective,20,20,1,3,0.05,0.95,0.939024238056286,15,53.0,0,53.0,0,54.0,1,54.0,1
6685,max_effective,20,20,1,3,0.05,0.95,0.9174456519551802,12,52.0,0,51.0,0,53.0,1,52.0,0
6686,max_effective,20,20,1,3,0.05,0.95,0.9454442257162696,26,55.0,0,57.0,0,58.0,1,57.0,0
6687,max_effective,20,20,1,3,0.05,0.95,0.8878447547924578,9,47.0,1,47.0,1,47.0,1,47.0,1
6688,max_effective,20,20,1,3,0.05,0.95,0.9450826614050044,10,50.0,0,52.0,1,51.0,0,50.0,0
6689,max_effective,20,20,1,3,0.05,0.95,0.944864193877649,28,56.0,0,56.0,0,60.0,1,60.0,1
6690,max_effective,20,20,1,3,0.05,0.95,0.9047229289792722,17,52.0,0,53.0,0,53.0,0,55.0,1
6691,max_effective,20,20,1,3,0.05,0.95,0.9370577836370216,15,46.0,0,47.0,0,52.0,1,52.0,1
6692,max_effective,20,20,1,3,0.05,0.95,0.8945600061477598,10,54.0,0,53.0,0,56.0,1,55.0,0
6693,max_effective,20,20,1,3,0.05,0.95,0.915887044456622,16,52.0,0,52.0,0,54.0,1,51.0,0
6694,max_effective,20,20,1,3,0.05,0.95,0.9396958692333814,9,40.0,1,40.0,1,40.0,1,40.0,1
6695,max_effective,20,20,1,3,0.05,0.95,0.9220858369827448,6,37.0,1,37.0,1,37.0,1,37.0,1
6696,max_effective,20,20,1,3,0.05,0.95,0.9099629865831236,22,48.0,0,55.0,0,57.0,1,55.0,0
6697,max_effective,20,20,1,3,0.05,0.95,0.9316759188526476,47,52.0,0,52.0,0,53.0,0,57.0,1
6698,max_effective,20,20,1,3,0.05,0.95,0.9495132037497188,14,56.0,0,57.0,1,55.0,0,56.0,0
6699,max_effective,20,20,1,3,0.05,0.95,0.8521253529275292,14,52.0,0,53.0,0,55.0,0,58.0,1
6700,max_effective,20,20,1,3,0.05,0.95,0.9261344085478578,17,48.0,0,51.0,0,52.0,1,51.0,0
6701,max_effective,20,20,1,3,0.05,0.95,0.9384703283021916,16,54.0,0,52.0,0,48.0,0,59.0,1
6702,max_effective,20,20,1,3,0.05,0.95,0.9251278008462596,32,55.0,0,55.0,0,56.0,0,58.0,1
6703,max_effective,20,20,1,3,0.05,0.95,0.9329045355594868,32,53.0,0,55.0,0,58.0,1,58.0,1
6704,max_effective,20,20,1,3,0.05,0.95,0.9402604687051824,41,48.0,0,50.0,0,56.0,0,58.0,1
6705,max_effective,20,20,1,3,0.05,0.95,0.9214986067105484,17,58.0,1,57.0,0,58.0,1,58.0,1
6706,max_effective,20,20,1,3,0.05,0.95,0.9118905506780268,25,53.0,0,54.0,0,56.0,1,55.0,0
6707,max_effective,20,20,1,3,0.05,0.95,0.7564334101275544,6,48.0,1,48.0,1,48.0,1,48.0,1
6708,max_effective,20,20,1,3,0.05,0.95,0.9492330015602034,30,55.0,0,55.0,0,58.0,1,58.0,1
6709,max_effective,20,20,1,3,0.05,0.95,0.935072689902824,16,59.0,0,59.0,0,60.0,1,60.0,1
6710,max_effective,20,20,1,3,0.05,0.95,0.9105704831861896,16,46.0,0,51.0,0,52.0,1,52.0,1
6711,max_effective,20,20,1,3,0.05,0.95,0.9416472462639957,12,51.0,0,56.0,1,56.0,1,56.0,1
6712,max_effective,20,20,1,3,0.05,0.95,0.942010344067992,55,53.0,0,54.0,0,55.0,0,59.0,1
6713,max_effective,20,20,1,3,0.05,0.95,0.9248251902867498,20,54.0,0,56.0,0,56.0,0,59.0,1
6714,max_effective,20,20,1,3,0.05,0.95,0.9203389796511404,5,37.0,1,37.0,1,37.0,1,37.0,1
6715,max_effective,20,20,1,3,0.05,0.95,0.8982241829555521,14,59.0,0,59.0,0,60.0,1,58.0,0
6716,max_effective,20,20,1,3,0.05,0.95,0.946770997541172,18,50.0,0,51.0,0,49.0,0,54.0,1
6717,max_effective,20,20,1,3,0.05,0.95,0.9469523542341566,14,55.0,1,55.0,1,55.0,1,54.0,0
6718,max_effective,20,20,1,3,0.05,0.95,0.9405300200970536,17,50.0,0,51.0,0,49.0,0,54.0,1
6719,max_effective,20,20,1,3,0.05,0.95,0.8506470588564016,9,44.0,1,44.0,1,44.0,1,44.0,1
6720,max_effective,20,20,1,3,0.05,0.95,0.8695528281150714,6,39.0,1,39.0,1,39.0,1,39.0,1
6721,max_effective,20,20,1,3,0.05,0.95,0.9276537752214348,49,56.0,0,58.0,1,57.0,0,57.0,0
6722,max_effective,20,20,1,3,0.05,0.95,0.9226341605406562,10,44.0,0,44.0,0,44.0,0,46.0,1
6723,max_effective,20,20,1,3,0.05,0.95,0.8865459216110929,12,47.0,0,52.0,0,51.0,0,53.0,1
6724,max_effective,20,20,1,3,0.05,0.95,0.906035743294251,10,54.0,1,54.0,1,51.0,0,53.0,0
6725,max_effective,20,20,1,3,0.05,0.95,0.8821636549366235,14,54.0,0,57.0,1,56.0,0,55.0,0
6726,max_effective,20,20,1,3,0.05,0.95,0.90944736336919,5,30.0,1,30.0,1,30.0,1,30.0,1
6727,max_effective,20,20,1,3,0.05,0.95,0.9034226716999924,10,52.0,1,52.0,1,52.0,1,51.0,0
6728,max_effective,20,20,1,3,0.05,0.95,0.8798091605161676,15,51.0,0,52.0,0,55.0,0,57.0,1
6729,max_effective,20,20,1,3,0.05,0.95,0.926732635970508,11,50.0,1,49.0,0,47.0,0,48.0,0
6730,max_effective,20,20,1,3,0.05,0.95,0.9489764087294528,9,55.0,1,55.0,1,53.0,0,52.0,0
6731,max_effective,20,20,1,3,0.05,0.95,0.9196091537698088,16,45.0,1,45.0,1,45.0,1,45.0,1
6732,max_effective,20,20,1,3,0.05,0.95,0.920546992814065,13,51.0,0,51.0,0,56.0,1,56.0,1
6733,max_effective,20,20,1,3,0.05,0.95,0.9194494454577852,29,52.0,0,58.0,0,59.0,1,59.0,1
6734,max_effective,20,20,1,3,0.05,0.95,0.8819364599532385,15,58.0,0,58.0,0,59.0,0,60.0,1
6735,max_effective,20,20,1,3,0.05,0.95,0.926292991219383,19,55.0,0,55.0,0,57.0,0,60.0,1
6736,max_effective,20,20,1,3,0.05,0.95,0.9493304852112282,28,56.0,0,57.0,0,57.0,0,59.0,1
6737,max_effective,20,20,1,3,0.05,0.95,0.9370421473897268,6,32.0,1,32.0,1,32.0,1,32.0,1
6738,max_effective,20,20,1,3,0.05,0.95,0.9427407682299342,108,49.0,0,53.0,0,58.0,0,60.0,1
6739,max_effective,20,20,1,3,0.05,0.95,0.9383267491228596,31,55.0,0,56.0,0,56.0,0,57.0,1
6740,max_effective,20,20,1,3,0.05,0.95,0.8879980050847618,11,51.0,0,52.0,1,52.0,1,51.0,0
6741,max_effective,20,20,1,3,0.05,0.95,0.9460585875323732,31,58.0,0,58.0,0,60.0,1,60.0,1
6742,max_effective,20,20,1,3,0.05,0.95,0.8848021696409037,13,55.0,0,56.0,0,55.0,0,58.0,1
6743,max_effective,20,20,1,3,0.05,0.95,0.9319612831300472,47,54.0,1,54.0,1,54.0,1,53.0,0
6744,max_effective,20,20,1,3,0.05,0.95,0.93439640776268,26,49.0,0,50.0,0,51.0,0,52.0,1
6745,max_effective,20,20,1,3,0.05,0.95,0.9383749799723444,30,53.0,0,53.0,0,57.0,1,57.0,1
6746,max_effective,20,20,1,3,0.05,0.95,0.92090061822001,11,46.0,1,46.0,1,46.0,1,46.0,1
6747,max_effective,20,20,1,3,0.05,0.95,0.8766578778913042,19,50.0,0,51.0,1,51.0,1,50.0,0
6748,max_effective,20,20,1,3,0.05,0.95,0.8992214471914762,17,47.0,0,49.0,0,55.0,1,53.0,0
6749,max_effective,20,20,1,3,0.05,0.95,0.9400339101173376,13,47.0,1,47.0,1,45.0,0,47.0,1
6750,max_effective,20,20,1,3,0.05,0.95,0.9479182418533928,33,52.0,0,51.0,0,49.0,0,53.0,1
6751,max_effective,20,20,1,3,0.05,0.95,0.8447622507311767,5,46.0,1,46.0,1,46.0,1,46.0,1
6752,max_effective,20,20,1,3,0.05,0.95,0.9179686880409482,13,54.0,0,57.0,0,58.0,1,55.0,0
6753,max_effective,20,20,1,3,0.05,0.95,0.9297079892444664,29,55.0,0,56.0,0,57.0,0,59.0,1
6754,max_effective,20,20,1,3,0.05,0.95,0.8962552202672213,9,46.0,1,46.0,1,44.0,0,44.0,0
6755,max_effective,20,20,1,3,0.05,0.95,0.9454843546141004,9,42.0,1,42.0,1,42.0,1,42.0,1
6756,max_effective,20,20,1,3,0.05,0.95,0.8898807924481444,11,46.0,1,46.0,1,46.0,1,46.0,1
6757,max_effective,20,20,1,3,0.05,0.95,0.8839777162312723,10,55.0,1,54.0,0,55.0,1,53.0,0
6758,max_effective,20,20,1,3,0.05,0.95,0.9191966100735732,74,57.0,0,58.0,0,60.0,1,60.0,1
6759,max_effective,20,20,1,3,0.05,0.95,0.8782828194657694,6,44.0,1,44.0,1,44.0,1,44.0,1
6760,max_effective,20,20,1,3,0.05,0.95,0.8853750930842206,10,45.0,0,46.0,0,47.0,0,48.0,1
6761,max_effective,20,20,1,3,0.05,0.95,0.9340062422289612,26,51.0,0,53.0,0,57.0,0,59.0,1
6762,max_effective,20,20,1,3,0.05,0.95,0.9137065112287048,11,58.0,1,55.0,0,53.0,0,51.0,0
6763,max_effective,20,20,1,3,0.05,0.95,0.9061074182264814,34,48.0,0,51.0,0,52.0,0,54.0,1
6764,max_effective,20,20,1,3,0.05,0.95,0.9491397404994232,9,46.0,1,46.0,1,43.0,0,45.0,0
6765,max_effective,20,20,1,3,0.05,0.95,0.9407669489310984,29,50.0,0,53.0,0,58.0,0,59.0,1
6766,max_effective,20,20,1,3,0.05,0.95,0.9232327955136184,10,56.0,0,56.0,0,57.0,1,55.0,0
6767,max_effective,20,20,1,3,0.05,0.95,0.8615226716707084,12,51.0,0,54.0,0,54.0,0,56.0,1
6768,max_effective,20,20,1,3,0.05,0.95,0.87776648452191,4,30.0,1,30.0,1,30.0,1,30.0,1
6769,max_effective,20,20,1,3,0.05,0.95,0.8319964254015972,16,42.0,0,41.0,0,43.0,0,49.0,1
6770,max_effective,20,20,1,3,0.05,0.95,0.8943652713005292,21,47.0,0,48.0,0,53.0,1,52.0,0
6771,max_effective,20,20,1,3,0.05,0.95,0.8888864145489606,8,45.0,1,42.0,0,41.0,0,40.0,0
6772,max_effective,20,20,1,3,0.05,0.95,0.9439186522291292,21,48.0,0,50.0,0,56.0,0,58.0,1
6773,max_effective,20,20,1,3,0.05,0.95,0.7943692285414229,16,48.0,0,49.0,0,50.0,1,50.0,1
6774,max_effective,20,20,1,3,0.05,0.95,0.901485513195334,7,55.0,1,54.0,0,54.0,0,53.0,0
6775,max_effective,20,20,1,3,0.05,0.95,0.8430910291879445,9,40.0,1,40.0,1,40.0,1,40.0,1
6776,max_effective,20,20,1,3,0.05,0.95,0.930190567937592,9,53.0,1,53.0,1,51.0,0,50.0,0
6777,max_effective,20,20,1,3,0.05,0.95,0.9158834388460174,27,53.0,0,53.0,0,58.0,1,55.0,0
6778,max_effective,20,20,1,3,0.05,0.95,0.8951925558176387,16,54.0,0,55.0,0,57.0,0,58.0,1
6779,max_effective,20,20,1,3,0.05,0.95,0.8964284674539985,14,54.0,0,55.0,0,58.0,1,56.0,0
6780,max_effective,20,20,1,3,0.05,0.95,0.9338561554121017,24,56.0,0,56.0,0,60.0,1,59.0,0
6781,max_effective,20,20,1,3,0.05,0.95,0.945313655406127,11,46.0,0,46.0,0,47.0,1,46.0,0
6782,max_effective,20,20,1,3,0.05,0.95,0.9492347424958192,18,55.0,0,58.0,0,60.0,1,59.0,0
6783,max_effective,20,20,1,3,0.05,0.95,0.9445966522641984,23,59.0,1,59.0,1,59.0,1,57.0,0
6784,max_effective,20,20,1,3,0.05,0.95,0.9336542073023372,24,56.0,0,57.0,0,57.0,0,58.0,1
6785,max_effective,20,20,1,3,0.05,0.95,0.9366576011936532,6,39.0,1,39.0,1,39.0,1,39.0,1
6786,max_effective,20,20,1,3,0.05,0.95,0.9447400361357756,25,51.0,0,52.0,0,57.0,0,59.0,1
6787,max_effective,20,20,1,3,0.05,0.95,0.9164264404360348,6,44.0,1,44.0,1,44.0,1,44.0,1
6788,max_effective,20,20,1,3,0.05,0.95,0.90835812369388,8,45.0,1,45.0,1,45.0,1,45.0,1
6789,max_effective,20,20,1,3,0.05,0.95,0.8684025531427612,16,50.0,0,50.0,0,53.0,1,53.0,1
6790,max_effective,20,20,1,3,0.05,0.95,0.9123953747072618,15,54.0,0,56.0,1,56.0,1,56.0,1
6791,max_effective,20,20,1,3,0.05,0.95,0.9349684250970012,12,55.0,0,57.0,0,59.0,0,60.0,1
6792,max_effective,20,20,1,3,0.05,0.95,0.9363093994339712,15,53.0,0,54.0,0,59.0,1,57.0,0
6793,max_effective,20,20,1,3,0.05,0.95,0.9311413326037554,19,50.0,0,51.0,0,55.0,1,54.0,0
6794,max_effective,20,20,1,3,0.05,0.95,0.9237164357099678,9,48.0,1,46.0,0,47.0,0,46.0,0
6795,max_effective,20,20,1,3,0.05,0.95,0.9248825158804876,12,54.0,1,52.0,0,51.0,0,54.0,1
6796,max_effective,20,20,1,3,0.05,0.95,0.9477269079066214,17,57.0,0,57.0,0,58.0,1,56.0,0
6797,max_effective,20,20,1,3,0.05,0.95,0.8863746922953315,15,45.0,0,47.0,0,52.0,0,53.0,1
6798,max_effective,20,20,1,3,0.05,0.95,0.8928574229616891,27,48.0,0,49.0,0,53.0,0,54.0,1
6799,max_effective,20,20,1,3,0.05,0.95,0.9366493039572196,48,48.0,0,50.0,0,53.0,0,56.0,1
6800,max_effective,20,20,1,3,0.05,0.95,0.9178731671841208,18,53.0,0,55.0,1,55.0,1,54.0,0
6801,max_effective,20,20,1,3,0.05,0.95,0.9465846933129438,48,55.0,0,56.0,0,58.0,1,58.0,1
6802,max_effective,20,20,1,3,0.05,0.95,0.8864373222424707,14,54.0,0,55.0,0,56.0,1,55.0,0
6803,max_effective,20,20,1,3,0.05,0.95,0.949876850790026,13,52.0,0,53.0,1,52.0,0,52.0,0
6804,max_effective,20,20,1,3,0.05,0.95,0.8618742569673935,9,48.0,0,48.0,0,50.0,1,50.0,1
6805,max_effective,20,20,1,3,0.05,0.95,0.9270120995618948,24,51.0,0,53.0,0,57.0,0,58.0,1
6806,max_effective,20,20,1,3,0.05,0.95,0.931674568365688,22,58.0,0,60.0,1,58.0,0,56.0,0
6807,max_effective,20,20,1,3,0.05,0.95,0.9026121754281572,13,50.0,0,51.0,0,54.0,1,54.0,1
6808,max_effective,20,20,1,3,0.05,0.95,0.9286094579306736,16,54.0,0,55.0,0,55.0,0,56.0,1
6809,max_effective,20,20,1,3,0.05,0.95,0.9239910543166788,18,52.0,0,53.0,0,55.0,1,55.0,1
6810,max_effective,20,20,1,3,0.05,0.95,0.916349111916002,13,51.0,0,50.0,0,53.0,1,53.0,1
6811,max_effective,20,20,1,3,0.05,0.95,0.9076378468680468,18,45.0,0,47.0,0,51.0,1,50.0,0
6812,max_effective,20,20,1,3,0.05,0.95,0.8617309667288703,6,37.0,1,37.0,1,37.0,1,37.0,1
6813,max_effective,20,20,1,3,0.05,0.95,0.9216793039022878,7,42.0,1,42.0,1,42.0,1,42.0,1
6814,max_effective,20,20,1,3,0.05,0.95,0.8940531964437983,8,46.0,1,46.0,1,46.0,1,46.0,1
6815,max_effective,20,20,1,3,0.05,0.95,0.9069505969812132,22,49.0,0,51.0,0,53.0,0,55.0,1
6816,max_effective,20,20,1,3,0.05,0.95,0.9043196770421392,11,52.0,0,53.0,0,56.0,1,56.0,1
6817,max_effective,20,20,1,3,0.05,0.95,0.9256858824641404,23,49.0,0,50.0,0,59.0,1,57.0,0
6818,max_effective,20,20,1,3,0.05,0.95,0.8213746905606821,12,47.0,0,48.0,0,49.0,1,49.0,1
6819,max_effective,20,20,1,3,0.05,0.95,0.8957726288700921,5,35.0,1,35.0,1,35.0,1,35.0,1
6820,max_effective,20,20,1,3,0.05,0.95,0.8883400852149198,9,46.0,0,47.0,1,47.0,1,45.0,0
6821,max_effective,20,20,1,3,0.05,0.95,0.9283817804992408,38,47.0,0,47.0,0,51.0,1,51.0,1
6822,max_effective,20,20,1,3,0.05,0.95,0.8820503831087647,10,49.0,0,50.0,1,50.0,1,50.0,1
6823,max_effective,20,20,1,3,0.05,0.95,0.8704867597381564,16,46.0,0,47.0,0,49.0,0,52.0,1
6824,max_effective,20,20,1,3,0.05,0.95,0.8955476928961883,10,47.0,0,48.0,1,48.0,1,48.0,1
6825,max_effective,20,20,1,3,0.05,0.95,0.9276687789710562,18,56.0,0,56.0,0,55.0,0,58.0,1
6826,max_effective,20,20,1,3,0.05,0.95,0.9394518196722792,13,55.0,0,55.0,0,56.0,0,57.0,1
6827,max_effective,20,20,1,3,0.05,0.95,0.9448584578772994,17,56.0,0,57.0,0,58.0,0,59.0,1
6828,max_effective,20,20,1,3,0.05,0.95,0.9212624351632004,7,48.0,0,47.0,0,48.0,0,50.0,1
6829,max_effective,20,20,1,3,0.05,0.95,0.9269300291499746,31,60.0,1,60.0,1,60.0,1,60.0,1
6830,max_effective,20,20,1,3,0.05,0.95,0.9247541761460716,22,48.0,0,48.0,0,51.0,1,50.0,0
6831,max_effective,20,20,1,3,0.05,0.95,0.9153413726391716,8,45.0,0,46.0,1,46.0,1,46.0,1
6832,max_effective,20,20,1,3,0.05,0.95,0.9045294505389894,13,57.0,0,57.0,0,57.0,0,58.0,1
6833,max_effective,20,20,1,3,0.05,0.95,0.9009198380604752,13,44.0,0,45.0,1,45.0,1,45.0,1
6834,max_effective,20,20,1,3,0.05,0.95,0.9195179268863536,11,57.0,1,57.0,1,56.0,0,55.0,0
6835,max_effective,20,20,1,3,0.05,0.95,0.934279150550422,39,55.0,0,56.0,0,58.0,1,58.0,1
6836,max_effective,20,20,1,3,0.05,0.95,0.8241851097759789,8,42.0,1,42.0,1,42.0,1,42.0,1
6837,max_effective,20,20,1,3,0.05,0.95,0.9399298291468356,17,50.0,0,50.0,0,45.0,0,56.0,1
6838,max_effective,20,20,1,3,0.05,0.95,0.9415214088803712,39,49.0,0,51.0,0,58.0,1,56.0,0
6839,max_effective,20,20,1,3,0.05,0.95,0.9153220263693232,11,39.0,1,39.0,1,39.0,1,39.0,1
6840,max_effective,20,20,1,3,0.05,0.95,0.9490705748701564,5,40.0,1,40.0,1,40.0,1,39.0,0
6841,max_effective,20,20,1,3,0.05,0.95,0.9415861109168946,40,54.0,0,56.0,0,60.0,1,59.0,0
6842,max_effective,20,20,1,3,0.05,0.95,0.8963232341912618,18,51.0,0,52.0,1,50.0,0,51.0,0
6843,max_effective,20,20,1,3,0.05,0.95,0.946862239902956,8,55.0,1,54.0,0,54.0,0,53.0,0
6844,max_effective,20,20,1,3,0.05,0.95,0.7739227479170774,6,41.0,1,41.0,1,41.0,1,41.0,1
6845,max_effective,20,20,1,3,0.05,0.95,0.9347518042197064,11,53.0,1,53.0,1,52.0,0,50.0,0
6846,max_effective,20,20,1,3,0.05,0.95,0.8038846181629219,7,36.0,1,36.0,1,36.0,1,36.0,1
6847,max_effective,20,20,1,3,0.05,0.95,0.9310311560544166,6,36.0,1,36.0,1,36.0,1,36.0,1
6848,max_effective,20,20,1,3,0.05,0.95,0.9496248641464344,11,40.0,1,40.0,1,40.0,1,40.0,1
6849,max_effective,20,20,1,3,0.05,0.95,0.9446206199506088,14,56.0,0,57.0,0,59.0,1,58.0,0
6850,max_effective,20,20,1,3,0.05,0.95,0.9400549496768889,17,57.0,1,56.0,0,55.0,0,53.0,0
6851,max_effective,20,20,1,3,0.05,0.95,0.8946917852800207,9,41.0,1,41.0,1,41.0,1,41.0,1
6852,max_effective,20,20,1,3,0.05,0.95,0.9420490682923248,22,54.0,0,55.0,0,60.0,1,60.0,1
6853,max_effective,20,20,1,3,0.05,0.95,0.941023198300567,33,51.0,0,52.0,0,58.0,1,56.0,0
6854,max_effective,20,20,1,3,0.05,0.95,0.9021167504076926,9,47.0,1,47.0,1,47.0,1,45.0,0
6855,max_effective,20,20,1,3,0.05,0.95,0.8473674810433581,9,46.0,0,47.0,1,47.0,1,47.0,1
6856,max_effective,20,20,1,3,0.05,0.95,0.9228322529403532,54,53.0,0,55.0,0,58.0,0,60.0,1
6857,max_effective,20,20,1,3,0.05,0.95,0.8972621570622462,33,53.0,0,54.0,0,57.0,1,57.0,1
6858,max_effective,20,20,1,3,0.05,0.95,0.8988873688291141,9,38.0,1,38.0,1,38.0,1,38.0,1
6859,max_effective,20,20,1,3,0.05,0.95,0.8981131838551728,9,51.0,0,53.0,1,51.0,0,51.0,0
6860,max_effective,20,20,1,3,0.05,0.95,0.8909744649869064,21,52.0,0,54.0,1,53.0,0,52.0,0
6861,max_effective,20,20,1,3,0.05,0.95,0.8252221167801973,15,55.0,0,55.0,0,56.0,0,57.0,1
6862,max_effective,20,20,1,3,0.05,0.95,0.9252307584531172,23,60.0,1,60.0,1,60.0,1,59.0,0
6863,max_effective,20,20,1,3,0.05,0.95,0.8964609631199553,14,52.0,0,52.0,0,54.0,1,54.0,1
6864,max_effective,20,20,1,3,0.05,0.95,0.8912101727295554,11,44.0,0,46.0,0,47.0,1,46.0,0
6865,max_effective,20,20,1,3,0.05,0.95,0.933305941863623,8,48.0,1,47.0,0,46.0,0,45.0,0
6866,max_effective,20,20,1,3,0.05,0.95,0.9124735974098088,7,48.0,1,48.0,1,47.0,0,48.0,1
6867,max_effective,20,20,1,3,0.05,0.95,0.940587147980294,10,54.0,1,53.0,0,50.0,0,53.0,0
6868,max_effective,20,20,1,3,0.05,0.95,0.9399120271592224,18,49.0,0,56.0,0,58.0,1,57.0,0
6869,max_effective,20,20,1,3,0.05,0.95,0.9392269520322156,17,52.0,0,54.0,0,60.0,1,58.0,0
6870,max_effective,20,20,1,3,0.05,0.95,0.9346095503713644,31,46.0,0,48.0,0,49.0,0,57.0,1
6871,max_effective,20,20,1,3,0.05,0.95,0.9214415231255408,31,59.0,0,59.0,0,59.0,0,60.0,1
6872,max_effective,20,20,1,3,0.05,0.95,0.9415377046941686,18,58.0,0,59.0,1,55.0,0,57.0,0
6873,max_effective,20,20,1,3,0.05,0.95,0.8767736569249313,29,51.0,0,54.0,0,56.0,0,57.0,1
6874,max_effective,20,20,1,3,0.05,0.95,0.9129098825239786,14,54.0,0,55.0,1,51.0,0,53.0,0
6875,max_effective,20,20,1,3,0.05,0.95,0.9331520246417924,4,41.0,1,41.0,1,41.0,1,41.0,1
6876,max_effective,20,20,1,3,0.05,0.95,0.9208368434773716,16,47.0,0,51.0,0,55.0,1,53.0,0
6877,max_effective,20,20,1,3,0.05,0.95,0.919800438153402,13,58.0,0,58.0,0,57.0,0,60.0,1
6878,max_effective,20,20,1,3,0.05,0.95,0.8970700107041324,7,43.0,1,43.0,1,43.0,1,43.0,1
6879,max_effective,20,20,1,3,0.05,0.95,0.9048089350518312,15,53.0,0,55.0,0,56.0,1,56.0,1
6880,max_effective,20,20,1,3,0.05,0.95,0.9110633253361886,10,50.0,0,49.0,0,51.0,1,50.0,0
6881,max_effective,20,20,1,3,0.05,0.95,0.935034435030786,27,51.0,0,54.0,0,57.0,0,58.0,1
6882,max_effective,20,20,1,3,0.05,0.95,0.8836705923821246,9,48.0,0,50.0,1,50.0,1,50.0,1
6883,max_effective,20,20,1,3,0.05,0.95,0.8693605072648469,7,33.0,1,33.0,1,33.0,1,33.0,1
6884,max_effective,20,20,1,3,0.05,0.95,0.9461916262747222,79,53.0,0,56.0,0,57.0,0,58.0,1
6885,max_effective,20,20,1,3,0.05,0.95,0.8980482484447064,10,48.0,0,49.0,0,51.0,1,51.0,1
6886,max_effective,20,20,1,3,0.05,0.95,0.9388221957837506,45,49.0,0,52.0,0,55.0,0,58.0,1
6887,max_effective,20,20,1,3,0.05,0.95,0.9459202565337932,17,50.0,0,54.0,0,48.0,0,56.0,1
6888,max_effective,20,20,1,3,0.05,0.95,0.8853626915339053,9,55.0,0,55.0,0,51.0,0,57.0,1
6889,max_effective,20,20,1,3,0.05,0.95,0.9216012526109962,18,51.0,0,52.0,0,54.0,1,51.0,0
6890,max_effective,20,20,1,3,0.05,0.95,0.942040074756824,24,56.0,0,56.0,0,56.0,0,58.0,1
6891,max_effective,20,20,1,3,0.05,0.95,0.9220119015060328,10,43.0,1,43.0,1,43.0,1,43.0,1
6892,max_effective,20,20,1,3,0.05,0.95,0.8804885261996713,11,47.0,1,47.0,1,47.0,1,47.0,1
6893,max_effective,20,20,1,3,0.05,0.95,0.8467072355917529,4,35.0,1,35.0,1,35.0,1,35.0,1
6894,max_effective,20,20,1,3,0.05,0.95,0.9488278754760996,13,53.0,0,55.0,0,57.0,0,58.0,1
6895,max_effective,20,20,1,3,0.05,0.95,0.8742766731597906,11,55.0,1,54.0,0,52.0,0,52.0,0
6896,max_effective,20,20,1,3,0.05,0.95,0.9432649613225228,22,49.0,0,54.0,0,55.0,1,51.0,0
6897,max_effective,20,20,1,3,0.05,0.95,0.9104878467197072,5,38.0,1,38.0,1,38.0,1,38.0,1
6898,max_effective,20,20,1,3,0.05,0.95,0.9114489761160256,17,45.0,0,51.0,1,51.0,1,50.0,0
6899,max_effective,20,20,1,3,0.05,0.95,0.9429917708342738,35,57.0,1,57.0,1,57.0,1,57.0,1
6900,max_effective,20,20,1,3,0.05,0.95,0.9379101123797092,26,57.0,1,57.0,1,57.0,1,57.0,1
6901,max_effective,20,20,1,3,0.05,0.95,0.9338767751559424,24,52.0,0,55.0,0,58.0,1,58.0,1
6902,max_effective,20,20,1,3,0.05,0.95,0.801278987481805,8,48.0,0,49.0,1,49.0,1,46.0,0
6903,max_effective,20,20,1,3,0.05,0.95,0.9414380748202538,31,52.0,0,55.0,0,59.0,1,59.0,1
6904,max_effective,20,20,1,3,0.05,0.95,0.8871898173719214,29,54.0,0,56.0,0,58.0,0,60.0,1
6905,max_effective,20,20,1,3,0.05,0.95,0.9440196419819664,34,52.0,0,54.0,0,59.0,1,58.0,0
6906,max_effective,20,20,1,3,0.05,0.95,0.935193490901046,13,46.0,1,46.0,1,46.0,1,45.0,0
6907,max_effective,20,20,1,3,0.05,0.95,0.9231322310725836,9,44.0,1,44.0,1,44.0,1,44.0,1
6908,max_effective,20,20,1,3,0.05,0.95,0.9482603922248392,17,48.0,0,49.0,0,52.0,0,55.0,1
6909,max_effective,20,20,1,3,0.05,0.95,0.9355246311251628,45,60.0,1,60.0,1,60.0,1,59.0,0
6910,max_effective,20,20,1,3,0.05,0.95,0.8731453061961659,11,53.0,0,54.0,0,54.0,0,55.0,1
6911,max_effective,20,20,1,3,0.05,0.95,0.9401448853447528,12,42.0,1,42.0,1,42.0,1,42.0,1
6912,max_effective,20,20,1,3,0.05,0.95,0.9266839108375916,7,55.0,1,55.0,1,53.0,0,52.0,0
6913,max_effective,20,20,1,3,0.05,0.95,0.928305590143063,11,46.0,1,46.0,1,45.0,0,45.0,0
6914,max_effective,20,20,1,3,0.05,0.95,0.9478485333982644,15,55.0,0,55.0,0,58.0,1,55.0,0
6915,max_effective,20,20,1,3,0.05,0.95,0.9273502342428293,9,53.0,0,54.0,1,50.0,0,52.0,0
6916,max_effective,20,20,1,3,0.05,0.95,0.93144760466324,34,52.0,0,58.0,0,58.0,0,60.0,1
6917,max_effective,20,20,1,3,0.05,0.95,0.9261026852486048,19,55.0,0,54.0,0,54.0,0,59.0,1
6918,max_effective,20,20,1,3,0.05,0.95,0.9392359501071628,39,52.0,0,55.0,0,55.0,0,59.0,1
6919,max_effective,20,20,1,3,0.05,0.95,0.8864680653023279,15,49.0,0,53.0,0,55.0,1,55.0,1
6920,max_effective,20,20,1,3,0.05,0.95,0.8809825593020364,7,38.0,1,38.0,1,38.0,1,38.0,1
6921,max_effective,20,20,1,3,0.05,0.95,0.9446001707111564,84,55.0,0,56.0,0,60.0,1,59.0,0
6922,max_effective,20,20,1,3,0.05,0.95,0.928745023580004,18,58.0,0,58.0,0,60.0,1,60.0,1
6923,max_effective,20,20,1,3,0.05,0.95,0.9363077211649986,23,55.0,0,57.0,0,58.0,1,56.0,0
6924,max_effective,20,20,1,3,0.05,0.95,0.932390493788531,43,53.0,0,55.0,0,58.0,0,59.0,1
6925,max_effective,20,20,1,3,0.05,0.95,0.7868339861398077,10,40.0,1,40.0,1,40.0,1,40.0,1
6926,max_effective,20,20,1,3,0.05,0.95,0.790977180879922,10,52.0,1,52.0,1,52.0,1,51.0,0
6927,max_effective,20,20,1,3,0.05,0.95,0.9428848905556384,21,51.0,0,52.0,0,53.0,0,54.0,1
6928,max_effective,20,20,1,3,0.05,0.95,0.8716718806743985,8,40.0,1,40.0,1,40.0,1,40.0,1
6929,max_effective,20,20,1,3,0.05,0.95,0.9059814075162604,6,36.0,1,36.0,1,36.0,1,36.0,1
6930,max_effective,20,20,1,3,0.05,0.95,0.879502348448467,8,43.0,1,43.0,1,43.0,1,43.0,1
6931,max_effective,20,20,1,3,0.05,0.95,0.9450766733945268,32,55.0,0,58.0,1,57.0,0,56.0,0
6932,max_effective,20,20,1,3,0.05,0.95,0.811342390807236,5,34.0,1,34.0,1,34.0,1,34.0,1
6933,max_effective,20,20,1,3,0.05,0.95,0.8679791231453953,15,52.0,0,52.0,0,54.0,0,57.0,1
6934,max_effective,20,20,1,3,0.05,0.95,0.8104958370796996,6,42.0,1,42.0,1,42.0,1,42.0,1
6935,max_effective,20,20,1,3,0.05,0.95,0.9426678776851296,9,51.0,1,51.0,1,49.0,0,49.0,0
6936,max_effective,20,20,1,3,0.05,0.95,0.8712961311696039,13,50.0,0,53.0,0,54.0,1,53.0,0
6937,max_effective,20,20,1,3,0.05,0.95,0.9462330044259954,34,53.0,0,54.0,0,56.0,0,59.0,1
6938,max_effective,20,20,1,3,0.05,0.95,0.9275097421050202,19,51.0,0,54.0,0,58.0,0,59.0,1
6939,max_effective,20,20,1,3,0.05,0.95,0.928308624001706,9,44.0,1,43.0,0,41.0,0,42.0,0
6940,max_effective,20,20,1,3,0.05,0.95,0.8705012068944327,13,54.0,0,55.0,0,56.0,0,57.0,1
6941,max_effective,20,20,1,3,0.05,0.95,0.9412545091881708,33,53.0,0,54.0,0,60.0,1,58.0,0
6942,max_effective,20,20,1,3,0.05,0.95,0.9297045726303488,22,50.0,0,51.0,0,52.0,0,54.0,1
6943,max_effective,20,20,1,3,0.05,0.95,0.8958335027575607,5,38.0,1,38.0,1,38.0,1,38.0,1
6944,max_effective,20,20,1,3,0.05,0.95,0.9333916415566224,6,31.0,1,31.0,1,31.0,1,31.0,1
6945,max_effective,20,20,1,3,0.05,0.95,0.8946538633133644,13,50.0,0,52.0,0,54.0,1,52.0,0
6946,max_effective,20,20,1,3,0.05,0.95,0.945645371661286,23,58.0,0,58.0,0,56.0,0,60.0,1
6947,max_effective,20,20,1,3,0.05,0.95,0.9446565526207484,7,42.0,1,42.0,1,42.0,1,42.0,1
6948,max_effective,20,20,1,3,0.05,0.95,0.8711583672098798,18,54.0,1,54.0,1,53.0,0,54.0,1
6949,max_effective,20,20,1,3,0.05,0.95,0.9400245325450146,5,39.0,1,39.0,1,39.0,1,38.0,0
6950,max_effective,20,20,1,3,0.05,0.95,0.9477296451771378,17,50.0,0,52.0,0,55.0,1,55.0,1
6951,max_effective,20,20,1,3,0.05,0.95,0.8910738121102276,22,54.0,0,55.0,0,56.0,1,56.0,1
6952,max_effective,20,20,1,3,0.05,0.95,0.938916709108546,48,52.0,0,52.0,0,58.0,0,59.0,1
6953,max_effective,20,20,1,3,0.05,0.95,0.9477137221403876,24,48.0,0,51.0,0,57.0,0,58.0,1
6954,max_effective,20,20,1,3,0.05,0.95,0.8167683898587598,4,38.0,1,38.0,1,38.0,1,35.0,0
6955,max_effective,20,20,1,3,0.05,0.95,0.9441757259688264,23,55.0,0,56.0,0,60.0,1,58.0,0
6956,max_effective,20,20,1,3,0.05,0.95,0.9260130289232362,20,53.0,0,54.0,0,55.0,0,58.0,1
6957,max_effective,20,20,1,3,0.05,0.95,0.9276038978478268,31,57.0,1,57.0,1,57.0,1,57.0,1
6958,max_effective,20,20,1,3,0.05,0.95,0.8585617104886142,9,50.0,0,51.0,1,50.0,0,50.0,0
6959,max_effective,20,20,1,3,0.05,0.95,0.8455679944798176,5,35.0,1,35.0,1,35.0,1,35.0,1
6960,max_effective,20,20,1,3,0.05,0.95,0.8918884306845385,16,44.0,0,50.0,0,51.0,1,50.0,0
6961,max_effective,20,20,1,3,0.05,0.95,0.9463056230878174,35,50.0,0,53.0,0,56.0,0,57.0,1
6962,max_effective,20,20,1,3,0.05,0.95,0.8556238406246581,6,40.0,1,40.0,1,40.0,1,40.0,1
6963,max_effective,20,20,1,3,0.05,0.95,0.8947596392105216,10,49.0,0,49.0,0,51.0,1,51.0,1
6964,max_effective,20,20,1,3,0.05,0.95,0.9441513377488916,49,52.0,0,52.0,0,52.0,0,59.0,1
6965,max_effective,20,20,1,3,0.05,0.95,0.9384159615482532,7,49.0,1,49.0,1,49.0,1,49.0,1
6966,max_effective,20,20,1,3,0.05,0.95,0.9025578510559488,4,31.0,1,31.0,1,31.0,1,31.0,1
6967,max_effective,20,20,1,3,0.05,0.95,0.9337610240370752,15,49.0,0,53.0,0,54.0,1,54.0,1
6968,max_effective,20,20,1,3,0.05,0.95,0.8290585492806865,8,52.0,0,53.0,0,54.0,1,54.0,1
6969,max_effective,20,20,1,3,0.05,0.95,0.9443821130375044,31,55.0,0,55.0,0,59.0,0,60.0,1
6970,max_effective,20,20,1,3,0.05,0.95,0.9465225747925065,32,55.0,0,58.0,0,60.0,1,60.0,1
6971,max_effective,20,20,1,3,0.05,0.95,0.9184022084775464,15,54.0,1,54.0,1,52.0,0,52.0,0
6972,max_effective,20,20,1,3,0.05,0.95,0.8946645671837679,22,55.0,0,56.0,1,56.0,1,56.0,1
6973,max_effective,20,20,1,3,0.05,0.95,0.9381041658383285,14,46.0,0,51.0,1,51.0,1,51.0,1
6974,max_effective,20,20,1,3,0.05,0.95,0.8685814296468979,10,55.0,0,55.0,0,56.0,1,55.0,0
6975,max_effective,20,20,1,3,0.05,0.95,0.891591683438752,12,52.0,0,54.0,0,56.0,1,55.0,0
6976,max_effective,20,20,1,3,0.05,0.95,0.9249559319371116,26,56.0,0,56.0,0,52.0,0,57.0,1
6977,max_effective,20,20,1,3,0.05,0.95,0.906429785728276,12,52.0,0,54.0,1,54.0,1,53.0,0
6978,max_effective,20,20,1,3,0.05,0.95,0.8309867658085747,17,54.0,1,54.0,1,54.0,1,54.0,1
6979,max_effective,20,20,1,3,0.05,0.95,0.8362114183836319,7,51.0,1,50.0,0,48.0,0,48.0,0
6980,max_effective,20,20,1,3,0.05,0.95,0.9493711740687908,19,52.0,0,52.0,0,56.0,0,57.0,1
6981,max_effective,20,20,1,3,0.05,0.95,0.94301684149778,14,52.0,0,58.0,1,55.0,0,53.0,0
6982,max_effective,20,20,1,3,0.05,0.95,0.916799069076157,13,53.0,0,53.0,0,54.0,1,54.0,1
6983,max_effective,20,20,1,3,0.05,0.95,0.948016358318998,21,59.0,0,59.0,0,60.0,1,60.0,1
6984,max_effective,20,20,1,3,0.05,0.95,0.9477505933549976,73,50.0,0,54.0,0,58.0,0,59.0,1
6985,max_effective,20,20,1,3,0.05,0.95,0.9097451625526434,7,46.0,1,46.0,1,45.0,0,46.0,1
6986,max_effective,20,20,1,3,0.05,0.95,0.8397288800070948,6,41.0,1,41.0,1,41.0,1,41.0,1
6987,max_effective,20,20,1,3,0.05,0.95,0.9347124301752444,23,50.0,0,54.0,0,57.0,1,57.0,1
6988,max_effective,20,20,1,3,0.05,0.95,0.8566057956982606,19,55.0,0,55.0,0,55.0,0,56.0,1
6989,max_effective,20,20,1,3,0.05,0.95,0.8653860421342368,8,43.0,1,43.0,1,43.0,1,42.0,0
6990,max_effective,20,20,1,3,0.05,0.95,0.9350259122597911,6,40.0,1,40.0,1,40.0,1,40.0,1
6991,max_effective,20,20,1,3,0.05,0.95,0.9211328232080656,28,55.0,0,56.0,0,59.0,1,59.0,1
6992,max_effective,20,20,1,3,0.05,0.95,0.9212799003855988,12,45.0,0,46.0,1,46.0,1,46.0,1
6993,max_effective,20,20,1,3,0.05,0.95,0.9293104350872538,22,52.0,0,54.0,0,55.0,0,57.0,1
6994,max_effective,20,20,1,3,0.05,0.95,0.9451380141872348,14,50.0,1,50.0,1,49.0,0,50.0,1
6995,max_effective,20,20,1,3,0.05,0.95,0.8470071332540446,10,50.0,0,49.0,0,49.0,0,51.0,1
6996,max_effective,20,20,1,3,0.05,0.95,0.9136833060069876,10,41.0,1,41.0,1,41.0,1,41.0,1
6997,max_effective,20,20,1,3,0.05,0.95,0.8187397620294217,9,40.0,1,40.0,1,40.0,1,40.0,1
6998,max_effective,20,20,1,3,0.05,0.95,0.9496242914037432,15,45.0,0,49.0,1,48.0,0,47.0,0
6999,max_effective,20,20,1,3,0.05,0.95,0.9141690301528016,65,54.0,0,55.0,0,56.0,1,56.0,1
7000,max_effective,20,20,1,3,0.05,0.95,0.9438572713540232,34,49.0,0,50.0,0,55.0,0,60.0,1
7001,max_effective,20,20,1,3,0.05,0.95,0.9241224012867264,40,56.0,0,57.0,1,55.0,0,54.0,0
7002,max_effective,20,20,1,3,0.05,0.95,0.8851180498346766,14,44.0,1,44.0,1,44.0,1,44.0,1
7003,max_effective,20,20,1,3,0.05,0.95,0.9282685302374374,17,50.0,0,52.0,0,51.0,0,56.0,1
7004,max_effective,20,20,1,3,0.05,0.95,0.884022001460512,8,54.0,1,54.0,1,54.0,1,53.0,0
7005,max_effective,20,20,1,3,0.05,0.95,0.9301529746224516,14,54.0,0,55.0,0,57.0,1,57.0,1
7006,max_effective,20,20,1,3,0.05,0.95,0.7982376242250235,10,44.0,1,44.0,1,44.0,1,44.0,1
7007,max_effective,20,20,1,3,0.05,0.95,0.8843230835531202,5,38.0,1,38.0,1,38.0,1,38.0,1
7008,max_effective,20,20,1,3,0.05,0.95,0.9406928704091634,17,57.0,0,58.0,1,57.0,0,54.0,0
7009,max_effective,20,20,1,3,0.05,0.95,0.9317347374770676,20,53.0,0,56.0,0,51.0,0,58.0,1
7010,max_effective,20,20,1,3,0.05,0.95,0.8288116927617262,17,53.0,1,53.0,1,53.0,1,53.0,1
7011,max_effective,20,20,1,3,0.05,0.95,0.9454475962580012,21,51.0,0,55.0,0,59.0,1,59.0,1
7012,max_effective,20,20,1,3,0.05,0.95,0.9182814345390063,16,48.0,0,45.0,0,42.0,0,50.0,1
7013,max_effective,20,20,1,3,0.05,0.95,0.9264782600779192,5,42.0,1,42.0,1,42.0,1,42.0,1
7014,max_effective,20,20,1,3,0.05,0.95,0.9414779806581164,63,54.0,0,56.0,0,58.0,1,58.0,1
7015,max_effective,20,20,1,3,0.05,0.95,0.8853577192927297,14,48.0,0,48.0,0,49.0,0,57.0,1
7016,max_effective,20,20,1,3,0.05,0.95,0.944071322763608,49,46.0,0,49.0,0,56.0,1,55.0,0
7017,max_effective,20,20,1,3,0.05,0.95,0.7918336071339164,12,48.0,0,49.0,0,50.0,1,50.0,1
7018,max_effective,20,20,1,3,0.05,0.95,0.949828957649642,67,59.0,0,59.0,0,60.0,1,58.0,0
7019,max_effective,20,20,1,3,0.05,0.95,0.8781579758109254,21,57.0,0,57.0,0,60.0,1,60.0,1
7020,max_effective,20,20,1,3,0.05,0.95,0.9335850699710396,39,56.0,0,56.0,0,58.0,1,57.0,0
7021,max_effective,20,20,1,3,0.05,0.95,0.8701639832962956,14,48.0,0,49.0,1,49.0,1,49.0,1
7022,max_effective,20,20,1,3,0.05,0.95,0.929602447075864,18,50.0,0,53.0,1,51.0,0,52.0,0
7023,max_effective,20,20,1,3,0.05,0.95,0.8925127484834345,4,29.0,1,29.0,1,29.0,1,29.0,1
7024,max_effective,20,20,1,3,0.05,0.95,0.9376911093097132,30,58.0,0,58.0,0,60.0,1,59.0,0
7025,max_effective,20,20,1,3,0.05,0.95,0.9089694414562932,87,57.0,0,57.0,0,59.0,1,58.0,0
7026,max_effective,20,20,1,3,0.05,0.95,0.9018087743654364,14,53.0,0,53.0,0,56.0,1,54.0,0
7027,max_effective,20,20,1,3,0.05,0.95,0.9239084610604348,7,42.0,1,42.0,1,42.0,1,42.0,1
7028,max_effective,20,20,1,3,0.05,0.95,0.8962333412265004,8,46.0,1,46.0,1,46.0,1,46.0,1
7029,max_effective,20,20,1,3,0.05,0.95,0.9380720480876066,50,57.0,0,58.0,0,60.0,1,59.0,0
7030,max_effective,20,20,1,3,0.05,0.95,0.9319589005499632,12,52.0,0,52.0,0,53.0,1,51.0,0
7031,max_effective,20,20,1,3,0.05,0.95,0.9177045116651352,12,48.0,0,49.0,0,51.0,1,49.0,0
7032,max_effective,20,20,1,3,0.05,0.95,0.8528747109482404,14,54.0,0,55.0,0,56.0,0,57.0,1
7033,max_effective,20,20,1,3,0.05,0.95,0.9194521005600717,10,45.0,1,45.0,1,45.0,1,44.0,0
7034,max_effective,20,20,1,3,0.05,0.95,0.9373409703890048,23,57.0,1,57.0,1,57.0,1,56.0,0
7035,max_effective,20,20,1,3,0.05,0.95,0.9334427670832304,6,37.0,1,37.0,1,37.0,1,37.0,1
7036,max_effective,20,20,1,3,0.05,0.95,0.9345282137585046,24,46.0,0,47.0,0,48.0,0,52.0,1
7037,max_effective,20,20,1,3,0.05,0.95,0.911870406280322,18,55.0,0,56.0,0,58.0,0,59.0,1
7038,max_effective,20,20,1,3,0.05,0.95,0.8824024956753281,43,52.0,0,54.0,0,55.0,0,56.0,1
7039,max_effective,20,20,1,3,0.05,0.95,0.921660738464856,19,52.0,0,54.0,1,53.0,0,52.0,0
7040,max_effective,20,20,1,3,0.05,0.95,0.927256515894452,14,52.0,0,53.0,0,57.0,1,57.0,1
7041,max_effective,20,20,1,3,0.05,0.95,0.9496031704079364,39,56.0,0,57.0,0,57.0,0,58.0,1
7042,max_effective,20,20,1,3,0.05,0.95,0.8751285883037246,39,56.0,0,57.0,1,56.0,0,56.0,0
7043,max_effective,20,20,1,3,0.05,0.95,0.8949548463011148,8,56.0,1,55.0,0,53.0,0,55.0,0
7044,max_effective,20,20,1,3,0.05,0.95,0.91695410485578,9,46.0,1,46.0,1,46.0,1,45.0,0
7045,max_effective,20,20,1,3,0.05,0.95,0.9440820114169226,26,58.0,0,58.0,0,59.0,0,60.0,1
7046,max_effective,20,20,1,3,0.05,0.95,0.9021820123885366,36,56.0,0,56.0,0,57.0,1,57.0,1
7047,max_effective,20,20,1,3,0.05,0.95,0.9432620106336044,16,45.0,0,46.0,0,49.0,1,49.0,1
7048,max_effective,20,20,1,3,0.05,0.95,0.8903735586791759,7,44.0,1,44.0,1,44.0,1,44.0,1
7049,max_effective,20,20,1,3,0.05,0.95,0.9323980482675576,6,35.0,1,35.0,1,35.0,1,35.0,1
7050,max_effective,20,20,1,3,0.05,0.95,0.9297770405008904,6,43.0,1,43.0,1,43.0,1,43.0,1
7051,max_effective,20,20,1,3,0.05,0.95,0.9085239418038252,11,35.0,1,35.0,1,35.0,1,32.0,0
7052,max_effective,20,20,1,3,0.05,0.95,0.9471457153559852,128,54.0,0,55.0,0,59.0,1,59.0,1
7053,max_effective,20,20,1,3,0.05,0.95,0.922513453198392,34,49.0,0,52.0,0,58.0,1,57.0,0
7054,max_effective,20,20,1,3,0.05,0.95,0.7947020286475803,4,30.0,1,30.0,1,30.0,1,30.0,1
7055,max_effective,20,20,1,3,0.05,0.95,0.8475079379936529,9,44.0,1,44.0,1,44.0,1,44.0,1
7056,max_effective,20,20,1,3,0.05,0.95,0.9229380362241444,11,39.0,1,39.0,1,39.0,1,39.0,1
7057,max_effective,20,20,1,3,0.05,0.95,0.8853053449942649,7,37.0,1,37.0,1,37.0,1,37.0,1
7058,max_effective,20,20,1,3,0.05,0.95,0.937761413575862,14,57.0,0,59.0,1,55.0,0,53.0,0
7059,max_effective,20,20,1,3,0.05,0.95,0.921561378254368,21,58.0,1,58.0,1,56.0,0,57.0,0
7060,max_effective,20,20,1,3,0.05,0.95,0.931523527577733,29,51.0,0,51.0,0,56.0,1,56.0,1
7061,max_effective,20,20,1,3,0.05,0.95,0.8431684417228767,7,46.0,1,46.0,1,46.0,1,46.0,1
7062,max_effective,20,20,1,3,0.05,0.95,0.9387340031190652,46,56.0,0,56.0,0,59.0,0,60.0,1
7063,max_effective,20,20,1,3,0.05,0.95,0.9116223998363328,13,46.0,0,49.0,1,49.0,1,49.0,1
7064,max_effective,20,20,1,3,0.05,0.95,0.8454676490015879,15,56.0,0,56.0,0,56.0,0,57.0,1
7065,max_effective,20,20,1,3,0.05,0.95,0.8647687699109232,5,32.0,1,32.0,1,32.0,1,32.0,1
7066,max_effective,20,20,1,3,0.05,0.95,0.9163752118984672,25,55.0,0,55.0,0,57.0,1,57.0,1
7067,max_effective,20,20,1,3,0.05,0.95,0.9462605447230272,10,54.0,0,57.0,1,53.0,0,53.0,0
7068,max_effective,20,20,1,3,0.05,0.95,0.9073108942980264,21,50.0,0,52.0,0,52.0,0,56.0,1
7069,max_effective,20,20,1,3,0.05,0.95,0.9181769269124298,22,55.0,0,57.0,0,57.0,0,59.0,1
7070,max_effective,20,20,1,3,0.05,0.95,0.9456324555189148,43,54.0,0,56.0,0,58.0,0,59.0,1
7071,max_effective,20,20,1,3,0.05,0.95,0.9089481369446756,14,46.0,0,49.0,0,52.0,1,51.0,0
7072,max_effective,20,20,1,3,0.05,0.95,0.8485128047561402,14,49.0,0,49.0,0,50.0,0,51.0,1
7073,max_effective,20,20,1,3,0.05,0.95,0.9302532628188216,15,52.0,0,55.0,0,58.0,1,56.0,0
7074,max_effective,20,20,1,3,0.05,0.95,0.9260855857585408,11,46.0,1,46.0,1,45.0,0,46.0,1
7075,max_effective,20,20,1,3,0.05,0.95,0.9213972177659148,14,55.0,1,55.0,1,55.0,1,55.0,1
7076,max_effective,20,20,1,3,0.05,0.95,0.8762949589535501,11,40.0,1,40.0,1,40.0,1,40.0,1
7077,max_effective,20,20,1,3,0.05,0.95,0.9494802606435948,12,51.0,0,51.0,0,54.0,1,51.0,0
7078,max_effective,20,20,1,3,0.05,0.95,0.906403243699548,28,57.0,0,58.0,0,60.0,1,57.0,0
7079,max_effective,20,20,1,3,0.05,0.95,0.9438582377560928,13,44.0,0,45.0,0,46.0,1,46.0,1
7080,max_effective,20,20,1,3,0.05,0.95,0.9376176612805864,46,54.0,0,54.0,0,58.0,1,58.0,1
7081,max_effective,20,20,1,3,0.05,0.95,0.9438654273393602,11,48.0,0,49.0,1,48.0,0,49.0,1
7082,max_effective,20,20,1,3,0.05,0.95,0.9290916720724136,10,46.0,0,48.0,0,50.0,1,50.0,1
7083,max_effective,20,20,1,3,0.05,0.95,0.8626093259266504,6,40.0,1,40.0,1,40.0,1,40.0,1
7084,max_effective,20,20,1,3,0.05,0.95,0.8999333500325035,8,41.0,1,41.0,1,41.0,1,41.0,1
7085,max_effective,20,20,1,3,0.05,0.95,0.943071335154602,31,57.0,0,58.0,0,60.0,1,60.0,1
7086,max_effective,20,20,1,3,0.05,0.95,0.8956691082428445,14,53.0,0,54.0,0,59.0,1,57.0,0
7087,max_effective,20,20,1,3,0.05,0.95,0.9491338725289096,22,48.0,0,51.0,0,53.0,0,54.0,1
7088,max_effective,20,20,1,3,0.05,0.95,0.8176005046653105,7,40.0,1,40.0,1,40.0,1,40.0,1
7089,max_effective,20,20,1,3,0.05,0.95,0.8693838182980907,11,46.0,1,46.0,1,46.0,1,46.0,1
7090,max_effective,20,20,1,3,0.05,0.95,0.9164552150318231,12,56.0,1,56.0,1,51.0,0,49.0,0
7091,max_effective,20,20,1,3,0.05,0.95,0.9278051175776758,46,56.0,0,59.0,1,57.0,0,57.0,0
7092,max_effective,20,20,1,3,0.05,0.95,0.9002896790344446,30,56.0,0,55.0,0,55.0,0,57.0,1
7093,max_effective,20,20,1,3,0.05,0.95,0.9352706260890792,20,55.0,0,55.0,0,59.0,1,59.0,1
7094,max_effective,20,20,1,3,0.05,0.95,0.9395191984289484,7,50.0,1,50.0,1,50.0,1,48.0,0
7095,max_effective,20,20,1,3,0.05,0.95,0.8442003660669894,10,41.0,1,41.0,1,41.0,1,41.0,1
7096,max_effective,20,20,1,3,0.05,0.95,0.9446193443472142,23,59.0,0,59.0,0,60.0,1,60.0,1
7097,max_effective,20,20,1,3,0.05,0.95,0.9166057577919006,46,50.0,0,50.0,0,58.0,1,58.0,1
7098,max_effective,20,20,1,3,0.05,0.95,0.9274081031295563,22,51.0,0,52.0,0,58.0,1,57.0,0
7099,max_effective,20,20,1,3,0.05,0.95,0.8581216058356173,7,40.0,1,40.0,1,40.0,1,40.0,1
7100,max_effective,20,20,1,3,0.05,0.95,0.9450604329883324,54,51.0,0,51.0,0,55.0,0,58.0,1
7101,max_effective,20,20,1,3,0.05,0.95,0.8831506580145144,7,42.0,1,42.0,1,42.0,1,42.0,1
7102,max_effective,20,20,1,3,0.05,0.95,0.9295510674460806,9,54.0,0,55.0,1,54.0,0,53.0,0
7103,max_effective,20,20,1,3,0.05,0.95,0.8900798404737473,10,39.0,1,39.0,1,39.0,1,39.0,1
7104,max_effective,20,20,1,3,0.05,0.95,0.8837864176996169,10,48.0,0,49.0,0,50.0,1,49.0,0
7105,max_effective,20,20,1,3,0.05,0.95,0.8952770330435728,17,51.0,0,53.0,0,57.0,0,58.0,1
7106,max_effective,20,20,1,3,0.05,0.95,0.9394257356853316,21,55.0,0,57.0,0,60.0,1,60.0,1
7107,max_effective,20,20,1,3,0.05,0.95,0.8193779224955482,5,36.0,1,36.0,1,36.0,1,36.0,1
7108,max_effective,20,20,1,3,0.05,0.95,0.8309751594266681,9,55.0,1,55.0,1,52.0,0,52.0,0
7109,max_effective,20,20,1,3,0.05,0.95,0.937707300555011,33,55.0,0,56.0,0,59.0,1,59.0,1
7110,max_effective,20,20,1,3,0.05,0.95,0.8954343201377132,5,42.0,1,42.0,1,42.0,1,42.0,1
7111,max_effective,20,20,1,3,0.05,0.95,0.9190272432319492,12,53.0,0,54.0,0,58.0,1,55.0,0
7112,max_effective,20,20,1,3,0.05,0.95,0.9481281758826284,53,49.0,0,52.0,0,59.0,0,60.0,1
7113,max_effective,20,20,1,3,0.05,0.95,0.8965349332925587,15,45.0,0,46.0,1,46.0,1,46.0,1
7114,max_effective,20,20,1,3,0.05,0.95,0.8763578923446219,18,52.0,0,54.0,0,54.0,0,55.0,1
7115,max_effective,20,20,1,3,0.05,0.95,0.9380633696404144,6,36.0,1,36.0,1,36.0,1,36.0,1
7116,max_effective,20,20,1,3,0.05,0.95,0.9406490930188538,18,52.0,0,54.0,0,55.0,1,51.0,0
7117,max_effective,20,20,1,3,0.05,0.95,0.8876800624113491,20,52.0,0,53.0,1,52.0,0,50.0,0
7118,max_effective,20,20,1,3,0.05,0.95,0.9045032647635588,15,57.0,0,58.0,1,55.0,0,57.0,0
7119,max_effective,20,20,1,3,0.05,0.95,0.8972753436413912,17,54.0,0,54.0,0,56.0,1,56.0,1
7120,max_effective,20,20,1,3,0.05,0.95,0.807573005970036,6,42.0,1,42.0,1,42.0,1,41.0,0
7121,max_effective,20,20,1,3,0.05,0.95,0.9201663033330394,17,45.0,1,45.0,1,45.0,1,45.0,1
7122,max_effective,20,20,1,3,0.05,0.95,0.9339821412291632,7,39.0,1,39.0,1,39.0,1,39.0,1
7123,max_effective,20,20,1,3,0.05,0.95,0.894297205631978,15,47.0,0,51.0,0,55.0,1,54.0,0
7124,max_effective,20,20,1,3,0.05,0.95,0.9442731052238166,33,51.0,0,53.0,0,56.0,1,56.0,1
7125,max_effective,20,20,1,3,0.05,0.95,0.9226334922695696,28,58.0,0,58.0,0,58.0,0,59.0,1
7126,max_effective,20,20,1,3,0.05,0.95,0.911642189690046,14,49.0,0,49.0,0,53.0,1,52.0,0
7127,max_effective,20,20,1,3,0.05,0.95,0.920069325366882,7,52.0,0,54.0,1,52.0,0,53.0,0
7128,max_effective,20,20,1,3,0.05,0.95,0.8284461809509684,13,49.0,0,52.0,1,52.0,1,52.0,1
7129,max_effective,20,20,1,3,0.05,0.95,0.9370519133724254,55,52.0,0,54.0,0,57.0,0,60.0,1
7130,max_effective,20,20,1,3,0.05,0.95,0.9325431965383764,8,41.0,1,41.0,1,41.0,1,41.0,1
7131,max_effective,20,20,1,3,0.05,0.95,0.9152701177252036,16,51.0,0,54.0,1,53.0,0,51.0,0
7132,max_effective,20,20,1,3,0.05,0.95,0.7974792107443159,8,44.0,1,44.0,1,44.0,1,44.0,1
7133,max_effective,20,20,1,3,0.05,0.95,0.8438464923623544,13,53.0,0,54.0,1,54.0,1,54.0,1
7134,max_effective,20,20,1,3,0.05,0.95,0.9335768913503596,12,52.0,0,52.0,0,54.0,1,54.0,1
7135,max_effective,20,20,1,3,0.05,0.95,0.8901147548957383,6,40.0,1,40.0,1,40.0,1,40.0,1
7136,max_effective,20,20,1,3,0.05,0.95,0.8879719856358929,9,42.0,1,42.0,1,40.0,0,42.0,1
7137,max_effective,20,20,1,3,0.05,0.95,0.8885933617564785,17,49.0,1,49.0,1,49.0,1,49.0,1
7138,max_effective,20,20,1,3,0.05,0.95,0.9033925334587366,7,45.0,1,45.0,1,45.0,1,45.0,1
7139,max_effective,20,20,1,3,0.05,0.95,0.9407035275630596,13,52.0,0,53.0,1,51.0,0,49.0,0
7140,max_effective,20,20,1,3,0.05,0.95,0.9057336448404888,37,51.0,0,57.0,0,58.0,1,58.0,1
7141,max_effective,20,20,1,3,0.05,0.95,0.8937708264813446,12,47.0,0,50.0,0,51.0,1,49.0,0
7142,max_effective,20,20,1,3,0.05,0.95,0.9238668740574592,12,52.0,0,53.0,0,56.0,1,56.0,1
7143,max_effective,20,20,1,3,0.05,0.95,0.9342936923743624,12,47.0,0,48.0,1,47.0,0,47.0,0
7144,max_effective,20,20,1,3,0.05,0.95,0.8788413290778848,4,31.0,1,31.0,1,31.0,1,31.0,1
7145,max_effective,20,20,1,3,0.05,0.95,0.8493395918941237,19,52.0,0,53.0,0,55.0,1,55.0,1
7146,max_effective,20,20,1,3,0.05,0.95,0.8495613763199065,20,46.0,0,49.0,0,53.0,0,55.0,1
7147,max_effective,20,20,1,3,0.05,0.95,0.9139789115586762,15,42.0,1,42.0,1,42.0,1,42.0,1
7148,max_effective,20,20,1,3,0.05,0.95,0.8345104882727217,11,40.0,1,40.0,1,40.0,1,40.0,1
7149,max_effective,20,20,1,3,0.05,0.95,0.8886269257905957,3,32.0,1,32.0,1,32.0,1,32.0,1
7150,max_effective,20,20,1,3,0.05,0.95,0.9314554036995992,7,47.0,1,47.0,1,47.0,1,47.0,1
7151,max_effective,20,20,1,3,0.05,0.95,0.8975041623448927,27,55.0,0,55.0,0,57.0,0,58.0,1
7152,max_effective,20,20,1,3,0.05,0.95,0.9379053290563616,33,57.0,0,57.0,0,60.0,1,60.0,1
7153,max_effective,20,20,1,3,0.05,0.95,0.944478864083214,25,56.0,0,58.0,0,60.0,1,60.0,1
7154,max_effective,20,20,1,3,0.05,0.95,0.806694299802549,7,47.0,1,47.0,1,47.0,1,47.0,1
7155,max_effective,20,20,1,3,0.05,0.95,0.9350460501297412,19,53.0,0,54.0,0,55.0,0,58.0,1
7156,max_effective,20,20,1,3,0.05,0.95,0.9499371617040798,40,49.0,0,52.0,0,57.0,0,60.0,1
7157,max_effective,20,20,1,3,0.05,0.95,0.8794470721484381,9,54.0,0,54.0,0,56.0,1,55.0,0
7158,max_effective,20,20,1,3,0.05,0.95,0.9015324145848336,10,45.0,0,47.0,0,48.0,1,48.0,1
7159,max_effective,20,20,1,3,0.05,0.95,0.938614690705326,22,46.0,0,52.0,0,57.0,1,57.0,1
7160,max_effective,20,20,1,3,0.05,0.95,0.6602746175122111,8,31.0,1,31.0,1,31.0,1,31.0,1
7161,max_effective,20,20,1,3,0.05,0.95,0.9347269740776007,35,49.0,0,51.0,0,58.0,1,58.0,1
7162,max_effective,20,20,1,3,0.05,0.95,0.9451583869718708,79,53.0,0,54.0,0,53.0,0,58.0,1
7163,max_effective,20,20,1,3,0.05,0.95,0.9017242086493864,17,53.0,0,55.0,1,55.0,1,55.0,1
7164,max_effective,20,20,1,3,0.05,0.95,0.886529658783265,6,50.0,1,50.0,1,49.0,0,49.0,0
7165,max_effective,20,20,1,3,0.05,0.95,0.9286753910879356,12,47.0,0,46.0,0,50.0,1,48.0,0
7166,max_effective,20,20,1,3,0.05,0.95,0.9497488480972114,44,59.0,0,59.0,0,60.0,1,60.0,1
7167,max_effective,20,20,1,3,0.05,0.95,0.9374708499677824,12,52.0,0,51.0,0,54.0,1,52.0,0
7168,max_effective,20,20,1,3,0.05,0.95,0.9011540653005,33,51.0,0,52.0,0,55.0,1,55.0,1
7169,max_effective,20,20,1,3,0.05,0.95,0.9354294751806598,11,48.0,0,49.0,1,47.0,0,48.0,0
7170,max_effective,20,20,1,3,0.05,0.95,0.9284223113097926,8,46.0,1,46.0,1,44.0,0,44.0,0
7171,max_effective,20,20,1,3,0.05,0.95,0.8898550446184578,4,39.0,1,39.0,1,39.0,1,39.0,1
7172,max_effective,20,20,1,3,0.05,0.95,0.949929939936397,24,50.0,0,52.0,0,58.0,1,57.0,0
7173,max_effective,20,20,1,3,0.05,0.95,0.8910599937546139,12,51.0,0,53.0,1,51.0,0,51.0,0
7174,max_effective,20,20,1,3,0.05,0.95,0.8501905132426703,11,52.0,0,53.0,0,54.0,0,56.0,1
7175,max_effective,20,20,1,3,0.05,0.95,0.8940635583076382,21,51.0,0,54.0,0,54.0,0,58.0,1
7176,max_effective,20,20,1,3,0.05,0.95,0.9189664557179036,13,51.0,0,53.0,1,50.0,0,50.0,0
7177,max_effective,20,20,1,3,0.05,0.95,0.9426551456759164,11,53.0,0,55.0,1,53.0,0,53.0,0
7178,max_effective,20,20,1,3,0.05,0.95,0.9318059415446852,28,50.0,0,54.0,0,57.0,0,58.0,1
7179,max_effective,20,20,1,3,0.05,0.95,0.925856855970486,17,53.0,0,54.0,0,56.0,1,56.0,1
7180,max_effective,20,20,1,3,0.05,0.95,0.8711713962347589,9,49.0,0,50.0,1,50.0,1,49.0,0
7181,max_effective,20,20,1,3,0.05,0.95,0.9348808872422504,36,56.0,0,56.0,0,58.0,1,56.0,0
7182,max_effective,20,20,1,3,0.05,0.95,0.888921778682749,10,47.0,0,49.0,0,49.0,0,50.0,1
7183,max_effective,20,20,1,3,0.05,0.95,0.9159815426634654,32,45.0,0,48.0,0,54.0,1,54.0,1
7184,max_effective,20,20,1,3,0.05,0.95,0.9416853311811876,67,56.0,0,57.0,0,58.0,1,58.0,1
7185,max_effective,20,20,1,3,0.05,0.95,0.9404188027543172,30,56.0,0,58.0,1,58.0,1,58.0,1
7186,max_effective,20,20,1,3,0.05,0.95,0.892248999225766,28,54.0,0,55.0,0,57.0,0,59.0,1
7187,max_effective,20,20,1,3,0.05,0.95,0.8698420641958855,9,38.0,1,38.0,1,38.0,1,37.0,0
7188,max_effective,20,20,1,3,0.05,0.95,0.8615214584342146,15,53.0,0,54.0,0,55.0,1,55.0,1
7189,max_effective,20,20,1,3,0.05,0.95,0.914223076978544,22,59.0,0,60.0,1,60.0,1,60.0,1
7190,max_effective,20,20,1,3,0.05,0.95,0.914296841499693,11,51.0,1,51.0,1,50.0,0,50.0,0
7191,max_effective,20,20,1,3,0.05,0.95,0.9393802718913012,16,51.0,0,51.0,0,52.0,1,52.0,1
7192,max_effective,20,20,1,3,0.05,0.95,0.9083719220081362,14,57.0,1,57.0,1,57.0,1,55.0,0
7193,max_effective,20,20,1,3,0.05,0.95,0.9199119937588618,15,55.0,0,56.0,0,53.0,0,57.0,1
7194,max_effective,20,20,1,3,0.05,0.95,0.8964592364318685,11,51.0,0,52.0,0,57.0,1,56.0,0
7195,max_effective,20,20,1,3,0.05,0.95,0.9218287601101076,8,55.0,0,57.0,1,57.0,1,54.0,0
7196,max_effective,20,20,1,3,0.05,0.95,0.9272788332892256,11,58.0,1,58.0,1,55.0,0,52.0,0
7197,max_effective,20,20,1,3,0.05,0.95,0.9363490827490903,15,50.0,0,51.0,1,51.0,1,49.0,0
7198,max_effective,20,20,1,3,0.05,0.95,0.921775863933884,11,53.0,0,54.0,1,50.0,0,53.0,0
7199,max_effective,20,20,1,3,0.05,0.95,0.9427938575039936,11,50.0,0,51.0,0,54.0,1,53.0,0
7200,max_effective,20,20,1,3,0.05,0.95,0.9489937322744008,11,40.0,1,40.0,1,40.0,1,40.0,1
7201,max_effective,20,20,1,3,0.05,0.95,0.8709348467549868,18,57.0,1,56.0,0,57.0,1,56.0,0
7202,max_effective,20,20,1,3,0.05,0.95,0.8995595980158605,13,51.0,0,53.0,0,55.0,1,55.0,1
7203,max_effective,20,20,1,3,0.05,0.95,0.9353476217859767,15,46.0,0,48.0,0,50.0,1,50.0,1
7204,max_effective,20,20,1,3,0.05,0.95,0.9065387096520248,7,47.0,1,47.0,1,47.0,1,45.0,0
7205,max_effective,20,20,1,3,0.05,0.95,0.9001428259037466,15,45.0,0,46.0,1,46.0,1,45.0,0
7206,max_effective,20,20,1,3,0.05,0.95,0.9190522288403872,13,48.0,0,51.0,0,55.0,1,53.0,0
7207,max_effective,20,20,1,3,0.05,0.95,0.8227456823576963,7,39.0,1,39.0,1,39.0,1,39.0,1
7208,max_effective,20,20,1,3,0.05,0.95,0.9427434486298978,42,51.0,0,53.0,0,59.0,0,60.0,1
7209,max_effective,20,20,1,3,0.05,0.95,0.9419304796984976,47,56.0,0,58.0,0,60.0,1,59.0,0
7210,max_effective,20,20,1,3,0.05,0.95,0.8953653153100565,15,49.0,0,50.0,0,55.0,1,54.0,0
7211,max_effective,20,20,1,3,0.05,0.95,0.877857275905004,9,39.0,1,39.0,1,39.0,1,39.0,1
7212,max_effective,20,20,1,3,0.05,0.95,0.9020850365288194,17,57.0,1,57.0,1,57.0,1,57.0,1
7213,max_effective,20,20,1,3,0.05,0.95,0.90518250505946,11,55.0,1,55.0,1,54.0,0,52.0,0
7214,max_effective,20,20,1,3,0.05,0.95,0.9175825102418124,11,57.0,0,57.0,0,53.0,0,59.0,1
7215,max_effective,20,20,1,3,0.05,0.95,0.926449627253618,27,53.0,0,56.0,0,58.0,0,59.0,1
7216,max_effective,20,20,1,3,0.05,0.95,0.9452478858359692,40,55.0,0,57.0,0,58.0,1,57.0,0
7217,max_effective,20,20,1,3,0.05,0.95,0.8943129123405987,13,45.0,1,45.0,1,45.0,1,45.0,1
7218,max_effective,20,20,1,3,0.05,0.95,0.946886890510967,47,57.0,0,56.0,0,60.0,1,60.0,1
7219,max_effective,20,20,1,3,0.05,0.95,0.8212776980072212,12,41.0,1,41.0,1,40.0,0,41.0,1
7220,max_effective,20,20,1,3,0.05,0.95,0.9201261424146806,21,46.0,0,50.0,0,54.0,1,54.0,1
7221,max_effective,20,20,1,3,0.05,0.95,0.8643003249500081,8,35.0,1,35.0,1,35.0,1,35.0,1
7222,max_effective,20,20,1,3,0.05,0.95,0.9288609182884476,32,54.0,0,55.0,0,59.0,1,58.0,0
7223,max_effective,20,20,1,3,0.05,0.95,0.938134035025862,46,56.0,0,56.0,0,60.0,1,60.0,1
7224,max_effective,20,20,1,3,0.05,0.95,0.8890738043630413,24,51.0,1,51.0,1,51.0,1,51.0,1
7225,max_effective,20,20,1,3,0.05,0.95,0.8803173818539397,8,37.0,1,37.0,1,37.0,1,37.0,1
7226,max_effective,20,20,1,3,0.05,0.95,0.9167819587171192,12,50.0,0,51.0,0,55.0,1,55.0,1
7227,max_effective,20,20,1,3,0.05,0.95,0.913767700638206,26,47.0,0,47.0,0,58.0,1,51.0,0
7228,max_effective,20,20,1,3,0.05,0.95,0.9483042985967128,32,48.0,0,49.0,0,56.0,0,58.0,1
7229,max_effective,20,20,1,3,0.05,0.95,0.9345429062902708,24,46.0,0,47.0,0,51.0,0,56.0,1
7230,max_effective,20,20,1,3,0.05,0.95,0.9335323948736534,22,55.0,0,55.0,0,60.0,1,60.0,1
7231,max_effective,20,20,1,3,0.05,0.95,0.9069192546568884,10,47.0,1,45.0,0,43.0,0,44.0,0
7232,max_effective,20,20,1,3,0.05,0.95,0.9250531665491644,10,54.0,0,54.0,0,55.0,1,52.0,0
7233,max_effective,20,20,1,3,0.05,0.95,0.9484246116532674,17,52.0,0,56.0,0,60.0,1,58.0,0
7234,max_effective,20,20,1,3,0.05,0.95,0.8566966334944824,12,53.0,0,53.0,0,54.0,1,54.0,1
7235,max_effective,20,20,1,3,0.05,0.95,0.9382017260456068,9,49.0,1,49.0,1,46.0,0,49.0,1
7236,max_effective,20,20,1,3,0.05,0.95,0.9143273955952264,10,51.0,1,50.0,0,48.0,0,48.0,0
7237,max_effective,20,20,1,3,0.05,0.95,0.9157015121789138,8,38.0,1,38.0,1,38.0,1,38.0,1
7238,max_effective,20,20,1,3,0.05,0.95,0.910024913618417,20,51.0,0,51.0,0,55.0,1,55.0,1
7239,max_effective,20,20,1,3,0.05,0.95,0.9343787835385926,36,55.0,0,55.0,0,56.0,1,55.0,0
7240,max_effective,20,20,1,3,0.05,0.95,0.9056740612689024,20,53.0,0,56.0,0,58.0,0,59.0,1
7241,max_effective,20,20,1,3,0.05,0.95,0.9128258511704452,13,51.0,1,51.0,1,51.0,1,50.0,0
7242,max_effective,20,20,1,3,0.05,0.95,0.9236138511884968,36,56.0,0,57.0,0,59.0,0,60.0,1
7243,max_effective,20,20,1,3,0.05,0.95,0.8519257869353853,11,52.0,1,52.0,1,50.0,0,51.0,0
7244,max_effective,20,20,1,3,0.05,0.95,0.9448333972981998,16,55.0,0,56.0,0,57.0,1,55.0,0
7245,max_effective,20,20,1,3,0.05,0.95,0.8119512245429483,14,52.0,0,52.0,0,53.0,1,53.0,1
7246,max_effective,20,20,1,3,0.05,0.95,0.9395956614130064,9,39.0,1,39.0,1,39.0,1,39.0,1
7247,max_effective,20,20,1,3,0.05,0.95,0.8829151148310346,15,54.0,0,56.0,1,56.0,1,55.0,0
7248,max_effective,20,20,1,3,0.05,0.95,0.9447149179843696,24,59.0,0,59.0,0,60.0,1,60.0,1
7249,max_effective,20,20,1,3,0.05,0.95,0.8136960780471749,4,30.0,1,30.0,1,30.0,1,30.0,1
7250,max_effective,20,20,1,3,0.05,0.95,0.9365787168559394,14,53.0,0,56.0,1,56.0,1,55.0,0
7251,max_effective,20,20,1,3,0.05,0.95,0.8703861125379583,16,50.0,0,52.0,0,55.0,1,53.0,0
7252,max_effective,20,20,1,3,0.05,0.95,0.9173447615659908,14,56.0,1,56.0,1,54.0,0,54.0,0
7253,max_effective,20,20,1,3,0.05,0.95,0.9499953098008552,9,47.0,0,48.0,1,48.0,1,47.0,0
7254,max_effective,20,20,1,3,0.05,0.95,0.8203384889179366,6,37.0,1,37.0,1,37.0,1,37.0,1
7255,max_effective,20,20,1,3,0.05,0.95,0.937386420280487,5,35.0,1,35.0,1,35.0,1,35.0,1
7256,max_effective,20,20,1,3,0.05,0.95,0.9378689113672932,38,52.0,0,55.0,0,60.0,1,60.0,1
7257,max_effective,20,20,1,3,0.05,0.95,0.8777116163599614,6,44.0,1,44.0,1,44.0,1,44.0,1
7258,max_effective,20,20,1,3,0.05,0.95,0.8587415640307956,29,49.0,0,51.0,1,51.0,1,51.0,1
7259,max_effective,20,20,1,3,0.05,0.95,0.9266945910022198,49,52.0,0,53.0,0,56.0,0,59.0,1
7260,max_effective,20,20,1,3,0.05,0.95,0.9124865820647,8,52.0,1,52.0,1,51.0,0,52.0,1
7261,max_effective,20,20,1,3,0.05,0.95,0.9117996906051552,31,57.0,0,57.0,0,60.0,1,58.0,0
7262,max_effective,20,20,1,3,0.05,0.95,0.9492572473353362,11,52.0,0,52.0,0,58.0,1,57.0,0
7263,max_effective,20,20,1,3,0.05,0.95,0.8575133506380629,12,51.0,1,51.0,1,51.0,1,51.0,1
7264,max_effective,20,20,1,3,0.05,0.95,0.819350696459926,10,51.0,0,52.0,1,52.0,1,52.0,1
7265,max_effective,20,20,1,3,0.05,0.95,0.926058528208642,20,58.0,0,59.0,0,60.0,1,59.0,0
7266,max_effective,20,20,1,3,0.05,0.95,0.9471623660662356,38,52.0,0,53.0,0,55.0,0,57.0,1
7267,max_effective,20,20,1,3,0.05,0.95,0.9428705915535064,13,44.0,1,44.0,1,44.0,1,44.0,1
7268,max_effective,20,20,1,3,0.05,0.95,0.9479773397021786,13,53.0,0,54.0,1,51.0,0,51.0,0
7269,max_effective,20,20,1,3,0.05,0.95,0.9397086929485452,28,59.0,0,59.0,0,59.0,0,60.0,1
7270,max_effective,20,20,1,3,0.05,0.95,0.8502812303481931,8,49.0,1,49.0,1,47.0,0,49.0,1
7271,max_effective,20,20,1,3,0.05,0.95,0.8467402888851173,3,30.0,1,30.0,1,30.0,1,30.0,1
7272,max_effective,20,20,1,3,0.05,0.95,0.8949904307268008,17,50.0,0,52.0,0,53.0,1,52.0,0
7273,max_effective,20,20,1,3,0.05,0.95,0.93011567990824,9,53.0,0,54.0,0,56.0,1,55.0,0
7274,max_effective,20,20,1,3,0.05,0.95,0.9058995393094444,9,42.0,1,42.0,1,42.0,1,42.0,1
7275,max_effective,20,20,1,3,0.05,0.95,0.9301293722557618,32,50.0,0,51.0,0,57.0,1,56.0,0
7276,max_effective,20,20,1,3,0.05,0.95,0.8513670828653256,12,54.0,1,54.0,1,52.0,0,52.0,0
7277,max_effective,20,20,1,3,0.05,0.95,0.8217001465516977,10,51.0,0,52.0,1,52.0,1,51.0,0
7278,max_effective,20,20,1,3,0.05,0.95,0.912529336557494,16,57.0,0,58.0,0,58.0,0,59.0,1
7279,max_effective,20,20,1,3,0.05,0.95,0.9202710497744672,22,56.0,0,57.0,1,57.0,1,56.0,0
7280,max_effective,20,20,1,3,0.05,0.95,0.9150893213490132,8,38.0,1,38.0,1,38.0,1,38.0,1
7281,max_effective,20,20,1,3,0.05,0.95,0.9014822114514393,13,56.0,1,56.0,1,56.0,1,56.0,1
7282,max_effective,20,20,1,3,0.05,0.95,0.9270814826420304,3,31.0,1,31.0,1,31.0,1,31.0,1
7283,max_effective,20,20,1,3,0.05,0.95,0.924620588917898,15,52.0,0,53.0,0,55.0,1,55.0,1
7284,max_effective,20,20,1,3,0.05,0.95,0.9322686621785936,10,41.0,1,41.0,1,41.0,1,41.0,1
7285,max_effective,20,20,1,3,0.05,0.95,0.9010443103226362,8,50.0,1,50.0,1,48.0,0,48.0,0
7286,max_effective,20,20,1,3,0.05,0.95,0.9490756583903848,8,42.0,1,42.0,1,42.0,1,42.0,1
7287,max_effective,20,20,1,3,0.05,0.95,0.8839810775445119,26,49.0,0,50.0,0,50.0,0,51.0,1
7288,max_effective,20,20,1,3,0.05,0.95,0.9305494933209862,12,53.0,0,53.0,0,56.0,1,55.0,0
7289,max_effective,20,20,1,3,0.05,0.95,0.9173122191612242,11,48.0,0,48.0,0,50.0,1,49.0,0
7290,max_effective,20,20,1,3,0.05,0.95,0.7497461337791965,6,43.0,1,43.0,1,43.0,1,43.0,1
7291,max_effective,20,20,1,3,0.05,0.95,0.9055581755735024,18,59.0,0,59.0,0,60.0,1,58.0,0
7292,max_effective,20,20,1,3,0.05,0.95,0.9076595442508826,6,47.0,1,47.0,1,45.0,0,46.0,0
7293,max_effective,20,20,1,3,0.05,0.95,0.8976175961284997,39,51.0,0,51.0,0,56.0,1,56.0,1
7294,max_effective,20,20,1,3,0.05,0.95,0.92321796334159,14,50.0,0,50.0,0,53.0,1,52.0,0
7295,max_effective,20,20,1,3,0.05,0.95,0.8903945774461964,9,49.0,1,49.0,1,48.0,0,49.0,1
7296,max_effective,20,20,1,3,0.05,0.95,0.9253468570929624,8,48.0,1,48.0,1,45.0,0,46.0,0
7297,max_effective,20,20,1,3,0.05,0.95,0.9442413472902892,17,50.0,0,51.0,1,48.0,0,49.0,0
7298,max_effective,20,20,1,3,0.05,0.95,0.9125953433191124,34,52.0,0,56.0,0,58.0,1,58.0,1
7299,max_effective,20,20,1,3,0.05,0.95,0.9299392242630066,19,54.0,1,54.0,1,51.0,0,51.0,0
7300,max_effective,20,20,1,3,0.05,0.95,0.904796144657284,31,49.0,0,49.0,0,53.0,0,54.0,1
7301,max_effective,20,20,1,3,0.05,0.95,0.9339912603092756,21,48.0,0,48.0,0,46.0,0,51.0,1
7302,max_effective,20,20,1,3,0.05,0.95,0.9281397562460466,4,34.0,1,34.0,1,34.0,1,34.0,1
7303,max_effective,20,20,1,3,0.05,0.95,0.934060614288386,9,42.0,1,42.0,1,42.0,1,42.0,1
7304,max_effective,20,20,1,3,0.05,0.95,0.9189284244066748,6,36.0,1,36.0,1,36.0,1,36.0,1
7305,max_effective,20,20,1,3,0.05,0.95,0.9418926361973712,36,53.0,0,55.0,0,59.0,1,58.0,0
7306,max_effective,20,20,1,3,0.05,0.95,0.845372790619423,11,50.0,0,51.0,0,52.0,1,52.0,1
7307,max_effective,20,20,1,3,0.05,0.95,0.9114742473926498,11,57.0,0,57.0,0,53.0,0,58.0,1
7308,max_effective,20,20,1,3,0.05,0.95,0.948209720818939,9,56.0,1,56.0,1,55.0,0,53.0,0
7309,max_effective,20,20,1,3,0.05,0.95,0.9069518305338108,10,45.0,1,45.0,1,45.0,1,45.0,1
7310,max_effective,20,20,1,3,0.05,0.95,0.9258077623179946,19,56.0,0,57.0,1,56.0,0,55.0,0
7311,max_effective,20,20,1,3,0.05,0.95,0.9480727027696828,19,58.0,0,58.0,0,60.0,1,59.0,0
7312,max_effective,20,20,1,3,0.05,0.95,0.8370045437747077,12,49.0,0,54.0,1,54.0,1,52.0,0
7313,max_effective,20,20,1,3,0.05,0.95,0.9203038495221816,12,44.0,1,44.0,1,44.0,1,44.0,1
7314,max_effective,20,20,1,3,0.05,0.95,0.9147429966627154,53,47.0,0,50.0,0,52.0,0,55.0,1
7315,max_effective,20,20,1,3,0.05,0.95,0.8917887709485283,33,56.0,1,56.0,1,54.0,0,56.0,1
7316,max_effective,20,20,1,3,0.05,0.95,0.9069053178275642,15,48.0,0,49.0,1,49.0,1,49.0,1
7317,max_effective,20,20,1,3,0.05,0.95,0.9403188461563672,25,52.0,0,53.0,0,59.0,1,58.0,0
7318,max_effective,20,20,1,3,0.05,0.95,0.9322887477756268,24,57.0,0,58.0,1,56.0,0,57.0,0
7319,max_effective,20,20,1,3,0.05,0.95,0.8539275784330668,5,36.0,1,36.0,1,36.0,1,36.0,1
7320,max_effective,20,20,1,3,0.05,0.95,0.8796765265739771,10,54.0,1,54.0,1,53.0,0,52.0,0
7321,max_effective,20,20,1,3,0.05,0.95,0.9478576087882664,8,47.0,1,47.0,1,46.0,0,46.0,0
7322,max_effective,20,20,1,3,0.05,0.95,0.8902941719945355,19,56.0,0,57.0,0,60.0,1,58.0,0
7323,max_effective,20,20,1,3,0.05,0.95,0.9360571753325568,12,49.0,0,53.0,1,51.0,0,51.0,0
7324,max_effective,20,20,1,3,0.05,0.95,0.9147850751450328,3,32.0,1,32.0,1,32.0,1,32.0,1
7325,max_effective,20,20,1,3,0.05,0.95,0.9437918261097769,93,53.0,0,55.0,0,58.0,1,58.0,1
7326,max_effective,20,20,1,3,0.05,0.95,0.8769658604814039,12,53.0,0,54.0,0,55.0,1,55.0,1
7327,max_effective,20,20,1,3,0.05,0.95,0.9367098997462996,15,57.0,0,59.0,1,56.0,0,53.0,0
7328,max_effective,20,20,1,3,0.05,0.95,0.9166745959119192,26,57.0,1,57.0,1,55.0,0,53.0,0
7329,max_effective,20,20,1,3,0.05,0.95,0.9194381614326186,24,57.0,1,57.0,1,56.0,0,57.0,1
7330,max_effective,20,20,1,3,0.05,0.95,0.922317872103404,27,54.0,0,55.0,0,55.0,0,56.0,1
7331,max_effective,20,20,1,3,0.05,0.95,0.913402611995587,42,50.0,0,56.0,0,56.0,0,57.0,1
7332,max_effective,20,20,1,3,0.05,0.95,0.892629201785181,14,52.0,0,52.0,0,56.0,1,54.0,0
7333,max_effective,20,20,1,3,0.05,0.95,0.8730342619532181,6,46.0,1,46.0,1,46.0,1,45.0,0
7334,max_effective,20,20,1,3,0.05,0.95,0.8913722255356096,5,37.0,1,37.0,1,37.0,1,37.0,1
7335,max_effective,20,20,1,3,0.05,0.95,0.9476673661923004,38,50.0,0,54.0,0,58.0,0,59.0,1
7336,max_effective,20,20,1,3,0.05,0.95,0.9476142268340876,36,53.0,1,53.0,1,49.0,0,52.0,0
7337,max_effective,20,20,1,3,0.05,0.95,0.8401071450491276,9,53.0,1,52.0,0,53.0,1,52.0,0
7338,max_effective,20,20,1,3,0.05,0.95,0.9474193382116668,63,50.0,0,53.0,0,57.0,0,59.0,1
7339,max_effective,20,20,1,3,0.05,0.95,0.9177150847640684,12,48.0,0,49.0,0,52.0,1,52.0,1
7340,max_effective,20,20,1,3,0.05,0.95,0.9424454717487843,16,57.0,1,57.0,1,52.0,0,57.0,1
7341,max_effective,20,20,1,3,0.05,0.95,0.8701520208101355,10,46.0,0,46.0,0,46.0,0,47.0,1
7342,max_effective,20,20,1,3,0.05,0.95,0.934232010121057,9,42.0,1,42.0,1,42.0,1,42.0,1
7343,max_effective,20,20,1,3,0.05,0.95,0.8458348658921607,5,39.0,1,39.0,1,39.0,1,39.0,1
7344,max_effective,20,20,1,3,0.05,0.95,0.8891661091845444,7,43.0,1,43.0,1,43.0,1,43.0,1
7345,max_effective,20,20,1,3,0.05,0.95,0.8932482219612989,18,56.0,0,56.0,0,58.0,0,59.0,1
7346,max_effective,20,20,1,3,0.05,0.95,0.8892377835960289,7,46.0,1,46.0,1,46.0,1,46.0,1
7347,max_effective,20,20,1,3,0.05,0.95,0.9402335986455658,28,51.0,0,52.0,0,54.0,1,54.0,1
7348,max_effective,20,20,1,3,0.05,0.95,0.9317633711283122,10,55.0,0,55.0,0,54.0,0,57.0,1
7349,max_effective,20,20,1,3,0.05,0.95,0.903763801806462,37,53.0,0,54.0,0,59.0,1,58.0,0
7350,max_effective,20,20,1,3,0.05,0.95,0.8459173138250953,6,39.0,1,39.0,1,39.0,1,39.0,1
7351,max_effective,20,20,1,3,0.05,0.95,0.8216066297421141,7,40.0,1,40.0,1,40.0,1,40.0,1
7352,max_effective,20,20,1,3,0.05,0.95,0.9404033044669028,28,54.0,0,55.0,0,56.0,1,56.0,1
7353,max_effective,20,20,1,3,0.05,0.95,0.9174870593964828,12,43.0,1,43.0,1,43.0,1,43.0,1
7354,max_effective,20,20,1,3,0.05,0.95,0.8977005030461612,16,53.0,0,54.0,0,59.0,1,59.0,1
7355,max_effective,20,20,1,3,0.05,0.95,0.933406290096844,21,49.0,0,50.0,0,52.0,0,54.0,1
7356,max_effective,20,20,1,3,0.05,0.95,0.8852200718017322,5,35.0,1,35.0,1,35.0,1,35.0,1
7357,max_effective,20,20,1,3,0.05,0.95,0.8360197189247193,10,51.0,0,52.0,1,52.0,1,52.0,1
7358,max_effective,20,20,1,3,0.05,0.95,0.9421692423670228,24,48.0,0,49.0,0,54.0,0,55.0,1
7359,max_effective,20,20,1,3,0.05,0.95,0.9202057870415512,31,57.0,0,57.0,0,57.0,0,59.0,1
7360,max_effective,20,20,1,3,0.05,0.95,0.9417785811354225,16,49.0,0,51.0,0,51.0,0,53.0,1
7361,max_effective,20,20,1,3,0.05,0.95,0.9185124631961966,21,51.0,1,51.0,1,51.0,1,51.0,1
7362,max_effective,20,20,1,3,0.05,0.95,0.922892561964425,14,49.0,0,49.0,0,51.0,1,50.0,0
7363,max_effective,20,20,1,3,0.05,0.95,0.8483321025092521,7,36.0,1,36.0,1,36.0,1,36.0,1
7364,max_effective,20,20,1,3,0.05,0.95,0.9269154479203376,9,52.0,0,54.0,1,52.0,0,50.0,0
7365,max_effective,20,20,1,3,0.05,0.95,0.932078125555898,29,51.0,0,52.0,0,55.0,0,58.0,1
7366,max_effective,20,20,1,3,0.05,0.95,0.8597385793395514,9,49.0,0,50.0,1,50.0,1,50.0,1
7367,max_effective,20,20,1,3,0.05,0.95,0.6975218980585803,5,36.0,1,36.0,1,36.0,1,36.0,1
7368,max_effective,20,20,1,3,0.05,0.95,0.856868490951241,8,53.0,1,53.0,1,50.0,0,50.0,0
7369,max_effective,20,20,1,3,0.05,0.95,0.8491421915668633,12,52.0,0,52.0,0,53.0,1,53.0,1
7370,max_effective,20,20,1,3,0.05,0.95,0.9156215798959124,19,54.0,0,56.0,0,56.0,0,59.0,1
7371,max_effective,20,20,1,3,0.05,0.95,0.7447426889426074,7,49.0,1,49.0,1,49.0,1,47.0,0
7372,max_effective,20,20,1,3,0.05,0.95,0.9406119950367852,39,53.0,0,53.0,0,53.0,0,57.0,1
7373,max_effective,20,20,1,3,0.05,0.95,0.9113413658467646,8,43.0,1,43.0,1,43.0,1,43.0,1
7374,max_effective,20,20,1,3,0.05,0.95,0.947193793745376,16,52.0,0,53.0,0,57.0,1,54.0,0
7375,max_effective,20,20,1,3,0.05,0.95,0.9212454208034236,18,48.0,0,50.0,1,47.0,0,45.0,0
7376,max_effective,20,20,1,3,0.05,0.95,0.9391714345674264,12,48.0,1,47.0,0,47.0,0,46.0,0
7377,max_effective,20,20,1,3,0.05,0.95,0.8401859298939297,15,52.0,0,52.0,0,56.0,1,55.0,0
7378,max_effective,20,20,1,3,0.05,0.95,0.94589313354956,10,55.0,1,55.0,1,53.0,0,51.0,0
7379,max_effective,20,20,1,3,0.05,0.95,0.8836635683732774,11,48.0,1,48.0,1,46.0,0,48.0,1
7380,max_effective,20,20,1,3,0.05,0.95,0.7905232470960448,3,30.0,1,30.0,1,30.0,1,30.0,1
7381,max_effective,20,20,1,3,0.05,0.95,0.8337426491445351,3,31.0,1,31.0,1,31.0,1,31.0,1
7382,max_effective,20,20,1,3,0.05,0.95,0.9159111869158272,46,47.0,0,51.0,1,48.0,0,51.0,1
7383,max_effective,20,20,1,3,0.05,0.95,0.9207855268438204,7,44.0,1,44.0,1,44.0,1,44.0,1
7384,max_effective,20,20,1,3,0.05,0.95,0.9416523443978586,8,49.0,0,50.0,1,47.0,0,49.0,0
7385,max_effective,20,20,1,3,0.05,0.95,0.9008341384591724,16,53.0,0,54.0,0,56.0,1,55.0,0
7386,max_effective,20,20,1,3,0.05,0.95,0.9367241263310524,15,50.0,0,51.0,0,55.0,0,56.0,1
7387,max_effective,20,20,1,3,0.05,0.95,0.9255290131112291,9,54.0,1,53.0,0,53.0,0,54.0,1
7388,max_effective,20,20,1,3,0.05,0.95,0.9444365460989416,14,52.0,0,53.0,0,56.0,1,53.0,0
7389,max_effective,20,20,1,3,0.05,0.95,0.9055204130008914,6,50.0,1,50.0,1,50.0,1,50.0,1
7390,max_effective,20,20,1,3,0.05,0.95,0.942754993690988,30,52.0,0,53.0,0,57.0,0,59.0,1
7391,max_effective,20,20,1,3,0.05,0.95,0.9038353789199512,10,38.0,1,38.0,1,38.0,1,38.0,1
7392,max_effective,20,20,1,3,0.05,0.95,0.9090420906642324,13,43.0,1,43.0,1,43.0,1,42.0,0
7393,max_effective,20,20,1,3,0.05,0.95,0.9287482932488054,5,34.0,1,34.0,1,34.0,1,34.0,1
7394,max_effective,20,20,1,3,0.05,0.95,0.7639116977131308,6,41.0,1,41.0,1,41.0,1,41.0,1
7395,max_effective,20,20,1,3,0.05,0.95,0.9395245229000898,99,48.0,0,50.0,0,56.0,1,55.0,0
7396,max_effective,20,20,1,3,0.05,0.95,0.8949634134772084,8,54.0,1,54.0,1,52.0,0,51.0,0
7397,max_effective,20,20,1,3,0.05,0.95,0.8921629373085103,12,50.0,1,50.0,1,49.0,0,50.0,1
7398,max_effective,20,20,1,3,0.05,0.95,0.8811824415509067,5,37.0,1,37.0,1,37.0,1,37.0,1
7399,max_effective,20,20,1,3,0.05,0.95,0.907536942147058,9,50.0,1,50.0,1,50.0,1,48.0,0
7400,max_effective,20,20,1,3,0.05,0.95,0.9269595705053878,14,45.0,0,50.0,1,49.0,0,49.0,0
7401,max_effective,20,20,1,3,0.05,0.95,0.9288001824739224,33,55.0,0,55.0,0,60.0,1,60.0,1
7402,max_effective,20,20,1,3,0.05,0.95,0.8354002814811888,14,55.0,1,55.0,1,54.0,0,55.0,1
7403,max_effective,20,20,1,3,0.05,0.95,0.9482178246492564,29,46.0,0,51.0,0,56.0,0,57.0,1
7404,max_effective,20,20,1,3,0.05,0.95,0.9013733751727192,9,43.0,0,45.0,1,45.0,1,45.0,1
7405,max_effective,20,20,1,3,0.05,0.95,0.9489112760159872,23,42.0,0,49.0,0,51.0,1,51.0,1
7406,max_effective,20,20,1,3,0.05,0.95,0.9255034776747708,22,53.0,0,52.0,0,52.0,0,56.0,1
7407,max_effective,20,20,1,3,0.05,0.95,0.9409318186504982,22,56.0,0,57.0,1,56.0,0,55.0,0
7408,max_effective,20,20,1,3,0.05,0.95,0.9003659587790667,19,55.0,0,57.0,0,59.0,1,58.0,0
7409,max_effective,20,20,1,3,0.05,0.95,0.8063734568228497,6,46.0,1,46.0,1,46.0,1,44.0,0
7410,max_effective,20,20,1,3,0.05,0.95,0.836141727791737,22,52.0,1,49.0,0,48.0,0,50.0,0
7411,max_effective,20,20,1,3,0.05,0.95,0.9135230062537776,12,49.0,0,50.0,1,48.0,0,50.0,1
7412,max_effective,20,20,1,3,0.05,0.95,0.8827410880914878,27,53.0,0,54.0,0,58.0,0,59.0,1
7413,max_effective,20,20,1,3,0.05,0.95,0.9145528979360528,8,48.0,0,48.0,0,49.0,1,49.0,1
7414,max_effective,20,20,1,3,0.05,0.95,0.9340692417216122,15,55.0,0,57.0,1,54.0,0,56.0,0
7415,max_effective,20,20,1,3,0.05,0.95,0.9207649047159562,23,46.0,0,53.0,1,52.0,0,51.0,0
7416,max_effective,20,20,1,3,0.05,0.95,0.8728096798332772,7,44.0,1,44.0,1,44.0,1,44.0,1
7417,max_effective,20,20,1,3,0.05,0.95,0.9141172758249794,15,52.0,0,53.0,0,57.0,1,55.0,0
7418,max_effective,20,20,1,3,0.05,0.95,0.9231592594125846,15,56.0,0,56.0,0,59.0,0,60.0,1
7419,max_effective,20,20,1,3,0.05,0.95,0.8669135183274784,7,39.0,1,39.0,1,39.0,1,39.0,1
7420,max_effective,20,20,1,3,0.05,0.95,0.917478862893044,11,51.0,0,54.0,1,50.0,0,49.0,0
7421,max_effective,20,20,1,3,0.05,0.95,0.920994520797215,15,57.0,0,57.0,0,57.0,0,58.0,1
7422,max_effective,20,20,1,3,0.05,0.95,0.9192390385464928,15,58.0,1,55.0,0,53.0,0,54.0,0
7423,max_effective,20,20,1,3,0.05,0.95,0.9268225040626448,24,50.0,0,52.0,0,58.0,1,57.0,0
7424,max_effective,20,20,1,3,0.05,0.95,0.9038880679342932,7,43.0,1,43.0,1,43.0,1,43.0,1
7425,max_effective,20,20,1,3,0.05,0.95,0.9484139107392876,22,47.0,0,52.0,0,57.0,1,56.0,0
7426,max_effective,20,20,1,3,0.05,0.95,0.8574025876127621,25,48.0,0,50.0,0,52.0,0,57.0,1
7427,max_effective,20,20,1,3,0.05,0.95,0.9056120217042644,8,37.0,1,37.0,1,37.0,1,37.0,1
7428,max_effective,20,20,1,3,0.05,0.95,0.9398399279561596,47,50.0,0,54.0,0,58.0,0,60.0,1
7429,max_effective,20,20,1,3,0.05,0.95,0.9332071935372688,20,48.0,0,52.0,0,57.0,1,55.0,0
7430,max_effective,20,20,1,3,0.05,0.95,0.8962322135931224,26,51.0,0,53.0,0,57.0,1,57.0,1
7431,max_effective,20,20,1,3,0.05,0.95,0.8150886476687264,4,30.0,1,30.0,1,30.0,1,30.0,1
7432,max_effective,20,20,1,3,0.05,0.95,0.9356744238071328,17,43.0,0,49.0,1,48.0,0,47.0,0
7433,max_effective,20,20,1,3,0.05,0.95,0.9320446253992968,11,52.0,0,53.0,0,55.0,1,53.0,0
7434,max_effective,20,20,1,3,0.05,0.95,0.9307874750731784,21,58.0,1,58.0,1,57.0,0,58.0,1
7435,max_effective,20,20,1,3,0.05,0.95,0.949957709579638,21,54.0,0,54.0,0,57.0,0,60.0,1
7436,max_effective,20,20,1,3,0.05,0.95,0.9446671489987318,12,55.0,0,55.0,0,57.0,1,54.0,0
7437,max_effective,20,20,1,3,0.05,0.95,0.920785160759894,16,54.0,0,56.0,0,58.0,1,57.0,0
7438,max_effective,20,20,1,3,0.05,0.95,0.9104094413465208,49,58.0,0,58.0,0,59.0,1,57.0,0
7439,max_effective,20,20,1,3,0.05,0.95,0.8521982334412201,10,40.0,1,40.0,1,40.0,1,40.0,1
7440,max_effective,20,20,1,3,0.05,0.95,0.9470932865290816,11,50.0,0,52.0,1,49.0,0,49.0,0
7441,max_effective,20,20,1,3,0.05,0.95,0.8664146212107825,21,55.0,0,55.0,0,57.0,1,57.0,1
7442,max_effective,20,20,1,3,0.05,0.95,0.9315842218036188,9,47.0,0,48.0,1,48.0,1,45.0,0
7443,max_effective,20,20,1,3,0.05,0.95,0.9175922270305036,48,55.0,1,55.0,1,53.0,0,55.0,1
7444,max_effective,20,20,1,3,0.05,0.95,0.8380889189826212,12,53.0,1,53.0,1,53.0,1,53.0,1
7445,max_effective,20,20,1,3,0.05,0.95,0.879197394206286,10,50.0,1,49.0,0,49.0,0,50.0,1
7446,max_effective,20,20,1,3,0.05,0.95,0.8776377297808987,10,43.0,1,43.0,1,43.0,1,43.0,1
7447,max_effective,20,20,1,3,0.05,0.95,0.9459635347469249,26,58.0,1,58.0,1,55.0,0,58.0,1
7448,max_effective,20,20,1,3,0.05,0.95,0.8356662481198044,11,48.0,0,48.0,0,49.0,1,49.0,1
7449,max_effective,20,20,1,3,0.05,0.95,0.8526136292762811,5,36.0,1,36.0,1,36.0,1,36.0,1
7450,max_effective,20,20,1,3,0.05,0.95,0.9298586467239026,24,52.0,0,53.0,0,55.0,0,57.0,1
7451,max_effective,20,20,1,3,0.05,0.95,0.9023158578014824,9,53.0,1,52.0,0,51.0,0,52.0,0
7452,max_effective,20,20,1,3,0.05,0.95,0.9268912828085206,13,46.0,0,49.0,1,49.0,1,49.0,1
7453,max_effective,20,20,1,3,0.05,0.95,0.9229361349762044,15,46.0,0,45.0,0,46.0,0,48.0,1
7454,max_effective,20,20,1,3,0.05,0.95,0.935740524128287,23,50.0,0,52.0,0,57.0,1,56.0,0
7455,max_effective,20,20,1,3,0.05,0.95,0.934980535705565,53,58.0,0,59.0,0,60.0,1,59.0,0
7456,max_effective,20,20,1,3,0.05,0.95,0.9272831918467288,20,52.0,0,55.0,0,59.0,1,57.0,0
7457,max_effective,20,20,1,3,0.05,0.95,0.8267817423467996,9,36.0,1,36.0,1,36.0,1,36.0,1
7458,max_effective,20,20,1,3,0.05,0.95,0.945624662370783,25,58.0,0,58.0,0,59.0,1,58.0,0
7459,max_effective,20,20,1,3,0.05,0.95,0.8963294161709046,12,45.0,0,49.0,1,49.0,1,49.0,1
7460,max_effective,20,20,1,3,0.05,0.95,0.8666685105177504,15,55.0,0,57.0,0,58.0,1,57.0,0
7461,max_effective,20,20,1,3,0.05,0.95,0.9242374912217254,11,47.0,0,48.0,0,50.0,1,49.0,0
7462,max_effective,20,20,1,3,0.05,0.95,0.948757999516216,24,53.0,0,55.0,0,58.0,0,59.0,1
7463,max_effective,20,20,1,3,0.05,0.95,0.9197693699491228,11,50.0,0,51.0,1,50.0,0,51.0,1
7464,max_effective,20,20,1,3,0.05,0.95,0.8367964661191503,7,40.0,1,40.0,1,40.0,1,40.0,1
7465,max_effective,20,20,1,3,0.05,0.95,0.9079531516835064,10,51.0,0,53.0,1,52.0,0,52.0,0
7466,max_effective,20,20,1,3,0.05,0.95,0.93439284689064,10,39.0,1,39.0,1,39.0,1,39.0,1
7467,max_effective,20,20,1,3,0.05,0.95,0.937317608540497,20,57.0,1,57.0,1,57.0,1,57.0,1
7468,max_effective,20,20,1,3,0.05,0.95,0.8747432189797257,11,55.0,0,54.0,0,53.0,0,56.0,1
7469,max_effective,20,20,1,3,0.05,0.95,0.9204665976645136,20,54.0,0,54.0,0,56.0,1,55.0,0
7470,max_effective,20,20,1,3,0.05,0.95,0.9361521530829662,25,53.0,0,54.0,0,53.0,0,59.0,1
7471,max_effective,20,20,1,3,0.05,0.95,0.8697895702662775,12,51.0,0,52.0,1,50.0,0,52.0,1
7472,max_effective,20,20,1,3,0.05,0.95,0.91707527926335,25,57.0,0,58.0,0,59.0,1,58.0,0
7473,max_effective,20,20,1,3,0.05,0.95,0.9303217518332824,17,51.0,0,52.0,0,54.0,0,55.0,1
7474,max_effective,20,20,1,3,0.05,0.95,0.9234452072948808,11,44.0,0,46.0,1,44.0,0,43.0,0
7475,max_effective,20,20,1,3,0.05,0.95,0.9233840593046015,40,48.0,0,48.0,0,54.0,0,57.0,1
7476,max_effective,20,20,1,3,0.05,0.95,0.9409415315343396,31,49.0,0,50.0,0,57.0,1,57.0,1
7477,max_effective,20,20,1,3,0.05,0.95,0.8513740915648474,3,29.0,1,29.0,1,29.0,1,29.0,1
7478,max_effective,20,20,1,3,0.05,0.95,0.9224348210277624,11,51.0,0,51.0,0,54.0,1,51.0,0
7479,max_effective,20,20,1,3,0.05,0.95,0.9386782857974296,10,51.0,0,54.0,1,53.0,0,51.0,0
7480,max_effective,20,20,1,3,0.05,0.95,0.9438357150199348,37,56.0,0,58.0,0,60.0,1,58.0,0
7481,max_effective,20,20,1,3,0.05,0.95,0.94640409993607,6,39.0,1,39.0,1,39.0,1,38.0,0
7482,max_effective,20,20,1,3,0.05,0.95,0.9311075624964136,11,42.0,1,42.0,1,42.0,1,42.0,1
7483,max_effective,20,20,1,3,0.05,0.95,0.9418383759399226,58,56.0,0,52.0,0,57.0,0,58.0,1
7484,max_effective,20,20,1,3,0.05,0.95,0.947149248595733,35,55.0,0,58.0,0,59.0,0,60.0,1
7485,max_effective,20,20,1,3,0.05,0.95,0.9139932515748912,8,55.0,1,55.0,1,55.0,1,55.0,1
7486,max_effective,20,20,1,3,0.05,0.95,0.909058895428826,8,39.0,1,39.0,1,39.0,1,39.0,1
7487,max_effective,20,20,1,3,0.05,0.95,0.911004071144172,15,58.0,1,58.0,1,58.0,1,58.0,1
7488,max_effective,20,20,1,3,0.05,0.95,0.9398021782253428,8,49.0,1,48.0,0,46.0,0,46.0,0
7489,max_effective,20,20,1,3,0.05,0.95,0.7392714101865628,18,47.0,1,47.0,1,47.0,1,46.0,0
7490,max_effective,20,20,1,3,0.05,0.95,0.9286369835918332,31,55.0,0,55.0,0,57.0,0,59.0,1
7491,max_effective,20,20,1,3,0.05,0.95,0.9461291558165696,31,54.0,0,60.0,1,59.0,0,60.0,1
7492,max_effective,20,20,1,3,0.05,0.95,0.8948728937993736,11,48.0,0,50.0,1,49.0,0,48.0,0
7493,max_effective,20,20,1,3,0.05,0.95,0.9341687509837088,21,57.0,0,57.0,0,59.0,1,59.0,1
7494,max_effective,20,20,1,3,0.05,0.95,0.9297813498503628,9,37.0,1,37.0,1,37.0,1,37.0,1
7495,max_effective,20,20,1,3,0.05,0.95,0.8805969816918723,7,44.0,1,44.0,1,44.0,1,44.0,1
7496,max_effective,20,20,1,3,0.05,0.95,0.9225465727998908,21,47.0,0,50.0,0,57.0,1,57.0,1
7497,max_effective,20,20,1,3,0.05,0.95,0.9356863518596776,7,48.0,1,48.0,1,46.0,0,46.0,0
7498,max_effective,20,20,1,3,0.05,0.95,0.8905261424841768,6,46.0,1,46.0,1,46.0,1,46.0,1
7499,max_effective,20,20,1,3,0.05,0.95,0.9253096988269932,40,55.0,0,55.0,0,55.0,0,56.0,1
7500,max_effective,20,20,1,3,0.05,0.95,0.9232777066122472,13,49.0,0,49.0,0,49.0,0,50.0,1
7501,max_effective,20,20,1,3,0.05,0.95,0.9371882788514392,12,51.0,0,51.0,0,53.0,1,53.0,1
7502,max_effective,20,20,1,3,0.05,0.95,0.9493778046372976,26,55.0,0,56.0,0,58.0,0,60.0,1
7503,max_effective,20,20,1,3,0.05,0.95,0.9103531747268118,8,37.0,1,37.0,1,37.0,1,37.0,1
7504,max_effective,20,20,1,3,0.05,0.95,0.9288680599581438,9,52.0,0,53.0,1,53.0,1,52.0,0
7505,max_effective,20,20,1,3,0.05,0.95,0.9444027916774996,19,55.0,0,56.0,0,59.0,1,58.0,0
7506,max_effective,20,20,1,3,0.05,0.95,0.8572086711287271,6,37.0,1,37.0,1,37.0,1,37.0,1
7507,max_effective,20,20,1,3,0.05,0.95,0.9460216623977332,67,58.0,0,58.0,0,60.0,1,60.0,1
7508,max_effective,20,20,1,3,0.05,0.95,0.9389902469838772,22,57.0,0,57.0,0,59.0,1,56.0,0
7509,max_effective,20,20,1,3,0.05,0.95,0.9359741629710276,25,50.0,0,53.0,0,56.0,1,55.0,0
7510,max_effective,20,20,1,3,0.05,0.95,0.9155265123790792,9,46.0,1,46.0,1,46.0,1,46.0,1
7511,max_effective,20,20,1,3,0.05,0.95,0.9320169119003376,12,54.0,0,55.0,1,51.0,0,49.0,0
7512,max_effective,20,20,1,3,0.05,0.95,0.8934359340525186,8,47.0,1,47.0,1,47.0,1,47.0,1
7513,max_effective,20,20,1,3,0.05,0.95,0.8600647748484634,11,43.0,1,43.0,1,43.0,1,43.0,1
7514,max_effective,20,20,1,3,0.05,0.95,0.9121492532985552,16,48.0,0,50.0,0,53.0,1,53.0,1
7515,max_effective,20,20,1,3,0.05,0.95,0.905921911686952,34,50.0,0,53.0,0,55.0,1,54.0,0
7516,max_effective,20,20,1,3,0.05,0.95,0.943972091269192,19,53.0,0,55.0,0,57.0,1,57.0,1
7517,max_effective,20,20,1,3,0.05,0.95,0.944782322593584,13,52.0,0,52.0,0,51.0,0,55.0,1
7518,max_effective,20,20,1,3,0.05,0.95,0.9447497504018072,53,54.0,0,55.0,0,57.0,0,59.0,1
7519,max_effective,20,20,1,3,0.05,0.95,0.9385367974852158,25,58.0,1,58.0,1,57.0,0,58.0,1
7520,max_effective,20,20,1,3,0.05,0.95,0.934101104666324,22,46.0,0,45.0,0,51.0,1,51.0,1
7521,max_effective,20,20,1,3,0.05,0.95,0.9357998171212012,23,55.0,0,56.0,0,59.0,1,58.0,0
7522,max_effective,20,20,1,3,0.05,0.95,0.8855551191896498,15,53.0,0,54.0,0,55.0,1,54.0,0
7523,max_effective,20,20,1,3,0.05,0.95,0.9289221473016102,9,53.0,0,53.0,0,53.0,0,55.0,1
7524,max_effective,20,20,1,3,0.05,0.95,0.8440832709057311,5,32.0,1,32.0,1,32.0,1,32.0,1
7525,max_effective,20,20,1,3,0.05,0.95,0.901559251449844,8,55.0,0,56.0,1,53.0,0,54.0,0
7526,max_effective,20,20,1,3,0.05,0.95,0.8690807823393245,17,45.0,0,47.0,0,53.0,0,54.0,1
7527,max_effective,20,20,1,3,0.05,0.95,0.9115729099347432,10,50.0,0,51.0,1,51.0,1,48.0,0
7528,max_effective,20,20,1,3,0.05,0.95,0.9136460109287632,12,54.0,0,54.0,0,57.0,1,55.0,0
7529,max_effective,20,20,1,3,0.05,0.95,0.9281942700934792,24,49.0,0,52.0,0,57.0,1,57.0,1
7530,max_effective,20,20,1,3,0.05,0.95,0.94956330035545,70,46.0,0,53.0,0,57.0,0,59.0,1
7531,max_effective,20,20,1,3,0.05,0.95,0.9299658961521948,18,49.0,0,51.0,0,55.0,1,55.0,1
7532,max_effective,20,20,1,3,0.05,0.95,0.9324923028002312,11,53.0,0,53.0,0,54.0,0,56.0,1
7533,max_effective,20,20,1,3,0.05,0.95,0.945564402437122,20,52.0,0,55.0,0,56.0,0,59.0,1
7534,max_effective,20,20,1,3,0.05,0.95,0.9460521913303824,6,50.0,1,49.0,0,47.0,0,50.0,1
7535,max_effective,20,20,1,3,0.05,0.95,0.941375883456658,13,45.0,0,48.0,1,48.0,1,47.0,0
7536,max_effective,20,20,1,3,0.05,0.95,0.8870072128478882,4,31.0,1,31.0,1,31.0,1,31.0,1
7537,max_effective,20,20,1,3,0.05,0.95,0.9439367323521874,16,51.0,0,53.0,0,54.0,1,54.0,1
7538,max_effective,20,20,1,3,0.05,0.95,0.9348837977942182,15,58.0,1,58.0,1,57.0,0,54.0,0
7539,max_effective,20,20,1,3,0.05,0.95,0.8958700229730655,27,54.0,0,54.0,0,53.0,0,55.0,1
7540,max_effective,20,20,1,3,0.05,0.95,0.9391355222919126,12,51.0,0,54.0,1,52.0,0,52.0,0
7541,max_effective,20,20,1,3,0.05,0.95,0.9030573846854646,31,50.0,0,51.0,1,49.0,0,51.0,1
7542,max_effective,20,20,1,3,0.05,0.95,0.941630873573832,8,49.0,1,48.0,0,46.0,0,47.0,0
7543,max_effective,20,20,1,3,0.05,0.95,0.9080067242820202,6,34.0,1,34.0,1,34.0,1,34.0,1
7544,max_effective,20,20,1,3,0.05,0.95,0.9462380190685172,10,56.0,1,56.0,1,53.0,0,53.0,0
7545,max_effective,20,20,1,3,0.05,0.95,0.8727970072518146,11,52.0,1,51.0,0,51.0,0,52.0,1
7546,max_effective,20,20,1,3,0.05,0.95,0.8702387083076558,21,53.0,0,54.0,0,57.0,1,56.0,0
7547,max_effective,20,20,1,3,0.05,0.95,0.7933293668463691,5,32.0,1,32.0,1,32.0,1,32.0,1
7548,max_effective,20,20,1,3,0.05,0.95,0.9131338347517124,18,49.0,0,50.0,0,54.0,1,53.0,0
7549,max_effective,20,20,1,3,0.05,0.95,0.9206481234218906,22,46.0,0,50.0,0,54.0,1,52.0,0
7550,max_effective,20,20,1,3,0.05,0.95,0.9449198466065872,30,53.0,0,55.0,0,60.0,1,60.0,1
7551,max_effective,20,20,1,3,0.05,0.95,0.912383260311283,21,53.0,0,53.0,0,60.0,1,60.0,1
7552,max_effective,20,20,1,3,0.05,0.95,0.9424329254009888,12,54.0,0,55.0,1,54.0,0,53.0,0
7553,max_effective,20,20,1,3,0.05,0.95,0.9207012365334232,5,44.0,1,44.0,1,44.0,1,44.0,1
7554,max_effective,20,20,1,3,0.05,0.95,0.8960473154749289,15,52.0,0,53.0,0,59.0,1,58.0,0
7555,max_effective,20,20,1,3,0.05,0.95,0.8883666488044754,18,53.0,0,54.0,0,56.0,0,58.0,1
7556,max_effective,20,20,1,3,0.05,0.95,0.8053585557842958,11,49.0,1,49.0,1,49.0,1,49.0,1
7557,max_effective,20,20,1,3,0.05,0.95,0.9319760021762264,10,53.0,0,54.0,1,50.0,0,54.0,1
7558,max_effective,20,20,1,3,0.05,0.95,0.8448967424576648,8,45.0,0,46.0,1,46.0,1,46.0,1
7559,max_effective,20,20,1,3,0.05,0.95,0.94588774874254,15,54.0,0,56.0,1,53.0,0,52.0,0
7560,max_effective,20,20,1,3,0.05,0.95,0.920669057399372,19,55.0,0,57.0,1,56.0,0,53.0,0
7561,max_effective,20,20,1,3,0.05,0.95,0.94951526753792,10,49.0,0,50.0,1,46.0,0,49.0,0
7562,max_effective,20,20,1,3,0.05,0.95,0.92394445681742,13,53.0,0,53.0,0,54.0,1,54.0,1
7563,max_effective,20,20,1,3,0.05,0.95,0.8541504714641026,14,49.0,1,49.0,1,49.0,1,49.0,1
7564,max_effective,20,20,1,3,0.05,0.95,0.9446159793427096,60,44.0,0,48.0,0,56.0,0,57.0,1
7565,max_effective,20,20,1,3,0.05,0.95,0.8850931539653677,11,49.0,1,49.0,1,47.0,0,48.0,0
7566,max_effective,20,20,1,3,0.05,0.95,0.87503505542975,14,51.0,0,51.0,0,51.0,0,53.0,1
7567,max_effective,20,20,1,3,0.05,0.95,0.946643424702918,23,55.0,0,56.0,0,56.0,0,59.0,1
7568,max_effective,20,20,1,3,0.05,0.95,0.9470066410095052,28,54.0,0,56.0,0,59.0,0,60.0,1
7569,max_effective,20,20,1,3,0.05,0.95,0.9406165017080792,19,54.0,0,58.0,1,52.0,0,52.0,0
7570,max_effective,20,20,1,3,0.05,0.95,0.8721326414418518,8,51.0,0,52.0,1,50.0,0,52.0,1
7571,max_effective,20,20,1,3,0.05,0.95,0.9228771817077028,16,56.0,0,55.0,0,55.0,0,57.0,1
7572,max_effective,20,20,1,3,0.05,0.95,0.9474587132104328,37,48.0,0,50.0,0,57.0,0,60.0,1
7573,max_effective,20,20,1,3,0.05,0.95,0.906338042732894,9,45.0,0,46.0,1,46.0,1,46.0,1
7574,max_effective,20,20,1,3,0.05,0.95,0.9387412230740028,9,55.0,0,56.0,1,56.0,1,55.0,0
7575,max_effective,20,20,1,3,0.05,0.95,0.9470158141720668,17,54.0,0,55.0,0,57.0,1,56.0,0
7576,max_effective,20,20,1,3,0.05,0.95,0.9233137280825812,25,46.0,0,47.0,0,50.0,1,50.0,1
7577,max_effective,20,20,1,3,0.05,0.95,0.9423149913261172,14,46.0,0,48.0,0,49.0,1,49.0,1
7578,max_effective,20,20,1,3,0.05,0.95,0.889409703206768,25,55.0,0,55.0,0,56.0,0,57.0,1
7579,max_effective,20,20,1,3,0.05,0.95,0.9358732597259284,13,54.0,0,54.0,0,55.0,1,55.0,1
7580,max_effective,20,20,1,3,0.05,0.95,0.9270505392645448,12,51.0,0,53.0,0,58.0,1,55.0,0
7581,max_effective,20,20,1,3,0.05,0.95,0.8907599858223505,21,56.0,0,56.0,0,57.0,0,58.0,1
7582,max_effective,20,20,1,3,0.05,0.95,0.7752759377598014,3,29.0,1,29.0,1,29.0,1,29.0,1
7583,max_effective,20,20,1,3,0.05,0.95,0.9437918213858268,19,57.0,1,57.0,1,54.0,0,57.0,1
7584,max_effective,20,20,1,3,0.05,0.95,0.9081874838683984,8,47.0,1,47.0,1,47.0,1,46.0,0
7585,max_effective,20,20,1,3,0.05,0.95,0.8653009781150491,6,46.0,1,46.0,1,46.0,1,45.0,0
7586,max_effective,20,20,1,3,0.05,0.95,0.9075118158524644,9,52.0,0,55.0,1,54.0,0,53.0,0
7587,max_effective,20,20,1,3,0.05,0.95,0.9460887581837508,37,58.0,0,58.0,0,60.0,1,60.0,1
7588,max_effective,20,20,1,3,0.05,0.95,0.9473971505632732,31,53.0,0,54.0,0,58.0,0,59.0,1
7589,max_effective,20,20,1,3,0.05,0.95,0.9123727416143944,19,59.0,0,60.0,1,59.0,0,58.0,0
7590,max_effective,20,20,1,3,0.05,0.95,0.9103453828794416,8,48.0,1,47.0,0,47.0,0,45.0,0
7591,max_effective,20,20,1,3,0.05,0.95,0.9457976562483502,10,46.0,1,46.0,1,46.0,1,44.0,0
7592,max_effective,20,20,1,3,0.05,0.95,0.911202653256344,6,46.0,1,46.0,1,46.0,1,46.0,1
7593,max_effective,20,20,1,3,0.05,0.95,0.8571069447068203,7,41.0,1,41.0,1,41.0,1,41.0,1
7594,max_effective,20,20,1,3,0.05,0.95,0.9239742473768324,15,57.0,0,58.0,1,56.0,0,53.0,0
7595,max_effective,20,20,1,3,0.05,0.95,0.9460779432968562,29,53.0,0,54.0,0,57.0,0,58.0,1
7596,max_effective,20,20,1,3,0.05,0.95,0.881432630200929,13,52.0,0,52.0,0,52.0,0,56.0,1
7597,max_effective,20,20,1,3,0.05,0.95,0.8955759935014308,21,54.0,0,55.0,1,52.0,0,50.0,0
7598,max_effective,20,20,1,3,0.05,0.95,0.8878670611715743,45,50.0,0,49.0,0,50.0,0,52.0,1
7599,max_effective,20,20,1,3,0.05,0.95,0.9141557211366994,13,52.0,0,53.0,1,50.0,0,50.0,0
7600,max_effective,20,20,1,3,0.05,0.95,0.8574335282596327,39,51.0,0,53.0,0,53.0,0,56.0,1
7601,max_effective,20,20,1,3,0.05,0.95,0.9427813934795384,39,49.0,0,52.0,0,57.0,1,57.0,1
7602,max_effective,20,20,1,3,0.05,0.95,0.9481679455195536,12,49.0,1,49.0,1,47.0,0,47.0,0
7603,max_effective,20,20,1,3,0.05,0.95,0.8779113653977746,22,53.0,0,52.0,0,54.0,1,51.0,0
7604,max_effective,20,20,1,3,0.05,0.95,0.9145349326492792,11,47.0,0,49.0,0,50.0,1,49.0,0
7605,max_effective,20,20,1,3,0.05,0.95,0.8315620390630525,4,26.0,1,26.0,1,26.0,1,26.0,1
7606,max_effective,20,20,1,3,0.05,0.95,0.9331564721448496,21,53.0,0,55.0,0,56.0,0,57.0,1
7607,max_effective,20,20,1,3,0.05,0.95,0.938898261410021,36,58.0,0,59.0,1,57.0,0,55.0,0
7608,max_effective,20,20,1,3,0.05,0.95,0.860730238212493,3,31.0,1,31.0,1,31.0,1,31.0,1
7609,max_effective,20,20,1,3,0.05,0.95,0.7963159886344738,17,48.0,0,49.0,0,50.0,0,57.0,1
7610,max_effective,20,20,1,3,0.05,0.95,0.8760974659216959,4,32.0,1,32.0,1,32.0,1,32.0,1
7611,max_effective,20,20,1,3,0.05,0.95,0.9239850301376248,9,47.0,1,47.0,1,45.0,0,45.0,0
7612,max_effective,20,20,1,3,0.05,0.95,0.9279501697033962,26,56.0,0,56.0,0,57.0,0,59.0,1
7613,max_effective,20,20,1,3,0.05,0.95,0.7539279337630734,6,39.0,1,39.0,1,39.0,1,39.0,1
7614,max_effective,20,20,1,3,0.05,0.95,0.8778367438360111,12,40.0,1,40.0,1,40.0,1,40.0,1
7615,max_effective,20,20,1,3,0.05,0.95,0.9486614901914044,17,55.0,0,55.0,0,58.0,0,60.0,1
7616,max_effective,20,20,1,3,0.05,0.95,0.933713114723362,14,58.0,0,58.0,0,60.0,1,60.0,1
7617,max_effective,20,20,1,3,0.05,0.95,0.9045273937577694,9,45.0,0,47.0,1,47.0,1,47.0,1
7618,max_effective,20,20,1,3,0.05,0.95,0.9479035469771656,21,55.0,0,55.0,0,56.0,0,57.0,1
7619,max_effective,20,20,1,3,0.05,0.95,0.8958043038358529,26,55.0,0,56.0,0,57.0,0,59.0,1
7620,max_effective,20,20,1,3,0.05,0.95,0.945720771030022,20,47.0,0,48.0,0,46.0,0,53.0,1
7621,max_effective,20,20,1,3,0.05,0.95,0.9344983470346544,32,50.0,0,50.0,0,56.0,1,56.0,1
7622,max_effective,20,20,1,3,0.05,0.95,0.8809803706597615,9,48.0,1,46.0,0,44.0,0,45.0,0
7623,max_effective,20,20,1,3,0.05,0.95,0.8565781319717519,19,51.0,1,51.0,1,51.0,1,50.0,0
7624,max_effective,20,20,1,3,0.05,0.95,0.9235408428328732,20,53.0,0,53.0,0,56.0,1,55.0,0
7625,max_effective,20,20,1,3,0.05,0.95,0.8943875384118912,8,47.0,1,47.0,1,46.0,0,47.0,1
7626,max_effective,20,20,1,3,0.05,0.95,0.9045411244181653,17,45.0,0,50.0,0,52.0,1,52.0,1
7627,max_effective,20,20,1,3,0.05,0.95,0.93299757940729,11,50.0,0,51.0,1,47.0,0,47.0,0
7628,max_effective,20,20,1,3,0.05,0.95,0.9257937768453406,14,51.0,0,52.0,0,49.0,0,53.0,1
7629,max_effective,20,20,1,3,0.05,0.95,0.903799223465914,18,54.0,0,55.0,0,57.0,0,58.0,1
7630,max_effective,20,20,1,3,0.05,0.95,0.9026228650865844,6,42.0,1,42.0,1,42.0,1,42.0,1
7631,max_effective,20,20,1,3,0.05,0.95,0.9355038976608312,29,50.0,0,51.0,0,53.0,0,56.0,1
7632,max_effective,20,20,1,3,0.05,0.95,0.9056577734451622,11,47.0,0,48.0,1,48.0,1,48.0,1
7633,max_effective,20,20,1,3,0.05,0.95,0.9008980673549072,6,36.0,1,36.0,1,36.0,1,36.0,1
7634,max_effective,20,20,1,3,0.05,0.95,0.8732517165159706,3,31.0,1,31.0,1,31.0,1,31.0,1
7635,max_effective,20,20,1,3,0.05,0.95,0.924695940992982,23,56.0,0,56.0,0,58.0,0,60.0,1
7636,max_effective,20,20,1,3,0.05,0.95,0.9442912208547154,13,52.0,0,53.0,0,57.0,1,57.0,1
7637,max_effective,20,20,1,3,0.05,0.95,0.948484525917986,29,53.0,0,55.0,0,58.0,0,59.0,1
7638,max_effective,20,20,1,3,0.05,0.95,0.9363881459932272,10,57.0,1,57.0,1,57.0,1,57.0,1
7639,max_effective,20,20,1,3,0.05,0.95,0.8904113946637249,46,47.0,0,53.0,0,57.0,1,57.0,1
7640,max_effective,20,20,1,3,0.05,0.95,0.8968450948478689,7,49.0,1,48.0,0,49.0,1,48.0,0
7641,max_effective,20,20,1,3,0.05,0.95,0.9425396781790824,37,51.0,0,53.0,0,58.0,1,56.0,0
7642,max_effective,20,20,1,3,0.05,0.95,0.8916852222099613,23,46.0,0,49.0,0,54.0,1,53.0,0
7643,max_effective,20,20,1,3,0.05,0.95,0.9371513729753648,6,37.0,1,37.0,1,37.0,1,37.0,1
7644,max_effective,20,20,1,3,0.05,0.95,0.9470463872251852,17,55.0,0,57.0,1,56.0,0,53.0,0
7645,max_effective,20,20,1,3,0.05,0.95,0.9438007453803992,7,53.0,1,53.0,1,53.0,1,53.0,1
7646,max_effective,20,20,1,3,0.05,0.95,0.9195056504265556,8,40.0,1,40.0,1,40.0,1,40.0,1
7647,max_effective,20,20,1,3,0.05,0.95,0.9089476525108928,12,55.0,0,55.0,0,54.0,0,57.0,1
7648,max_effective,20,20,1,3,0.05,0.95,0.8985120618448758,10,52.0,0,55.0,1,52.0,0,55.0,1
7649,max_effective,20,20,1,3,0.05,0.95,0.9113013864387512,17,48.0,0,50.0,0,54.0,0,55.0,1
7650,max_effective,20,20,1,3,0.05,0.95,0.9466881662117624,18,50.0,0,55.0,1,52.0,0,55.0,1
7651,max_effective,20,20,1,3,0.05,0.95,0.9482796063102196,29,52.0,0,52.0,0,53.0,0,59.0,1
7652,max_effective,20,20,1,3,0.05,0.95,0.8836970685163642,22,55.0,0,55.0,0,54.0,0,58.0,1
7653,max_effective,20,20,1,3,0.05,0.95,0.9116838895574468,28,46.0,0,50.0,0,57.0,1,56.0,0
7654,max_effective,20,20,1,3,0.05,0.95,0.899871420629274,24,50.0,0,52.0,0,57.0,0,59.0,1
7655,max_effective,20,20,1,3,0.05,0.95,0.9327747188795922,25,55.0,1,55.0,1,55.0,1,55.0,1
7656,max_effective,20,20,1,3,0.05,0.95,0.7657050241195881,4,36.0,1,36.0,1,36.0,1,36.0,1
7657,max_effective,20,20,1,3,0.05,0.95,0.8123815167989563,8,38.0,1,38.0,1,38.0,1,38.0,1
7658,max_effective,20,20,1,3,0.05,0.95,0.9400990584986616,73,51.0,0,53.0,0,56.0,0,57.0,1
7659,max_effective,20,20,1,3,0.05,0.95,0.9271633064242332,15,44.0,1,44.0,1,44.0,1,44.0,1
7660,max_effective,20,20,1,3,0.05,0.95,0.8624940091653276,8,41.0,1,41.0,1,41.0,1,41.0,1
7661,max_effective,20,20,1,3,0.05,0.95,0.9454411731431936,14,52.0,0,54.0,0,55.0,1,52.0,0
7662,max_effective,20,20,1,3,0.05,0.95,0.8958212425841848,31,50.0,0,52.0,0,55.0,1,55.0,1
7663,max_effective,20,20,1,3,0.05,0.95,0.9398913212932192,15,53.0,1,53.0,1,51.0,0,53.0,1
7664,max_effective,20,20,1,3,0.05,0.95,0.8213501362310816,5,37.0,1,37.0,1,37.0,1,37.0,1
7665,max_effective,20,20,1,3,0.05,0.95,0.922986624124046,12,56.0,1,55.0,0,53.0,0,53.0,0
7666,max_effective,20,20,1,3,0.05,0.95,0.8557073076778071,12,51.0,0,51.0,0,55.0,1,55.0,1
7667,max_effective,20,20,1,3,0.05,0.95,0.9289306466724412,34,58.0,0,57.0,0,59.0,0,60.0,1
7668,max_effective,20,20,1,3,0.05,0.95,0.9498690556870064,34,56.0,0,58.0,0,56.0,0,59.0,1
7669,max_effective,20,20,1,3,0.05,0.95,0.9034545911275196,15,49.0,1,48.0,0,49.0,1,47.0,0
7670,max_effective,20,20,1,3,0.05,0.95,0.7129782063727096,3,28.0,1,28.0,1,28.0,1,28.0,1
7671,max_effective,20,20,1,3,0.05,0.95,0.9175229254138492,16,47.0,0,48.0,0,46.0,0,52.0,1
7672,max_effective,20,20,1,3,0.05,0.95,0.9389256689392776,11,56.0,0,57.0,0,60.0,1,58.0,0
7673,max_effective,20,20,1,3,0.05,0.95,0.9416705992431588,14,49.0,1,48.0,0,47.0,0,46.0,0
7674,max_effective,20,20,1,3,0.05,0.95,0.9386391072893788,24,48.0,0,49.0,0,58.0,1,57.0,0
7675,max_effective,20,20,1,3,0.05,0.95,0.8991049078170753,20,50.0,0,53.0,0,57.0,1,54.0,0
7676,max_effective,20,20,1,3,0.05,0.95,0.9463345107327064,22,59.0,0,59.0,0,60.0,1,60.0,1
7677,max_effective,20,20,1,3,0.05,0.95,0.9263492738749712,22,48.0,0,53.0,0,54.0,1,54.0,1
7678,max_effective,20,20,1,3,0.05,0.95,0.9303151129004223,14,50.0,0,55.0,0,57.0,1,56.0,0
7679,max_effective,20,20,1,3,0.05,0.95,0.9246383396515548,17,60.0,1,60.0,1,60.0,1,60.0,1
7680,max_effective,20,20,1,3,0.05,0.95,0.909960403620142,13,55.0,0,56.0,0,59.0,1,57.0,0
7681,max_effective,20,20,1,3,0.05,0.95,0.9156266537784769,39,55.0,0,55.0,0,56.0,0,60.0,1
7682,max_effective,20,20,1,3,0.05,0.95,0.9047909290427674,12,51.0,1,50.0,0,51.0,1,50.0,0
7683,max_effective,20,20,1,3,0.05,0.95,0.9175463822374472,20,48.0,0,49.0,0,50.0,0,53.0,1
7684,max_effective,20,20,1,3,0.05,0.95,0.922215539595372,12,57.0,0,58.0,1,58.0,1,58.0,1
7685,max_effective,20,20,1,3,0.05,0.95,0.9077929686316634,11,41.0,1,41.0,1,41.0,1,41.0,1
7686,max_effective,20,20,1,3,0.05,0.95,0.9419384295984377,63,55.0,0,56.0,0,60.0,1,59.0,0
7687,max_effective,20,20,1,3,0.05,0.95,0.929434038949067,16,47.0,0,53.0,1,50.0,0,49.0,0
7688,max_effective,20,20,1,3,0.05,0.95,0.9454983558249072,13,53.0,0,55.0,1,52.0,0,53.0,0
7689,max_effective,20,20,1,3,0.05,0.95,0.9155316642036168,8,54.0,0,55.0,1,49.0,0,50.0,0
7690,max_effective,20,20,1,3,0.05,0.95,0.923502334015796,11,54.0,0,56.0,0,56.0,0,58.0,1
7691,max_effective,20,20,1,3,0.05,0.95,0.876395458138333,9,49.0,1,49.0,1,48.0,0,49.0,1
7692,max_effective,20,20,1,3,0.05,0.95,0.9439731665054142,23,57.0,0,57.0,0,59.0,1,59.0,1
7693,max_effective,20,20,1,3,0.05,0.95,0.912452509651513,7,55.0,1,55.0,1,54.0,0,53.0,0
7694,max_effective,20,20,1,3,0.05,0.95,0.9084628093743686,38,54.0,0,54.0,0,53.0,0,55.0,1
7695,max_effective,20,20,1,3,0.05,0.95,0.9282978434342172,19,50.0,0,56.0,0,58.0,1,55.0,0
7696,max_effective,20,20,1,3,0.05,0.95,0.9251652774676604,18,56.0,0,57.0,0,58.0,1,58.0,1
7697,max_effective,20,20,1,3,0.05,0.95,0.9381935216059792,16,50.0,0,51.0,0,52.0,0,53.0,1
7698,max_effective,20,20,1,3,0.05,0.95,0.9496810955225548,11,55.0,1,54.0,0,51.0,0,51.0,0
7699,max_effective,20,20,1,3,0.05,0.95,0.9310058452457282,31,59.0,0,59.0,0,60.0,1,60.0,1
7700,max_effective,20,20,1,3,0.05,0.95,0.9336107846616056,20,52.0,0,50.0,0,53.0,1,52.0,0
7701,max_effective,20,20,1,3,0.05,0.95,0.9420689162562684,9,58.0,1,58.0,1,55.0,0,57.0,0
7702,max_effective,20,20,1,3,0.05,0.95,0.8525272098772952,20,51.0,0,52.0,0,56.0,1,55.0,0
7703,max_effective,20,20,1,3,0.05,0.95,0.9259296025267624,19,51.0,0,51.0,0,53.0,0,54.0,1
7704,max_effective,20,20,1,3,0.05,0.95,0.8459034425339218,14,41.0,1,41.0,1,41.0,1,41.0,1
7705,max_effective,20,20,1,3,0.05,0.95,0.9046770099438493,22,57.0,0,57.0,0,58.0,0,59.0,1
7706,max_effective,20,20,1,3,0.05,0.95,0.7830602627855421,10,52.0,0,52.0,0,54.0,1,53.0,0
7707,max_effective,20,20,1,3,0.05,0.95,0.8909512205565406,10,55.0,1,55.0,1,55.0,1,55.0,1
7708,max_effective,20,20,1,3,0.05,0.95,0.8608932432019103,20,55.0,0,56.0,0,57.0,1,57.0,1
7709,max_effective,20,20,1,3,0.05,0.95,0.8940790716481254,10,47.0,0,47.0,0,48.0,1,48.0,1
7710,max_effective,20,20,1,3,0.05,0.95,0.9058429355151524,22,55.0,0,56.0,0,56.0,0,59.0,1
7711,max_effective,20,20,1,3,0.05,0.95,0.9451468750845384,12,53.0,0,53.0,0,58.0,1,57.0,0
7712,max_effective,20,20,1,3,0.05,0.95,0.8857830856984215,31,57.0,1,57.0,1,55.0,0,56.0,0
7713,max_effective,20,20,1,3,0.05,0.95,0.9111643467788804,4,30.0,1,30.0,1,30.0,1,30.0,1
7714,max_effective,20,20,1,3,0.05,0.95,0.9350591296145738,9,41.0,1,41.0,1,41.0,1,41.0,1
7715,max_effective,20,20,1,3,0.05,0.95,0.9474787740102324,6,35.0,1,35.0,1,35.0,1,35.0,1
7716,max_effective,20,20,1,3,0.05,0.95,0.9026991323589606,4,36.0,1,36.0,1,36.0,1,36.0,1
7717,max_effective,20,20,1,3,0.05,0.95,0.9478213299466584,42,49.0,0,50.0,0,53.0,0,57.0,1
7718,max_effective,20,20,1,3,0.05,0.95,0.9161739700123206,22,49.0,0,52.0,0,54.0,1,52.0,0
7719,max_effective,20,20,1,3,0.05,0.95,0.91953516647368,22,51.0,1,50.0,0,47.0,0,50.0,0
7720,max_effective,20,20,1,3,0.05,0.95,0.9478786440420656,13,52.0,1,51.0,0,48.0,0,50.0,0
7721,max_effective,20,20,1,3,0.05,0.95,0.9445016529238752,62,56.0,0,56.0,0,60.0,1,60.0,1
7722,max_effective,20,20,1,3,0.05,0.95,0.900538042015419,12,56.0,1,56.0,1,56.0,1,55.0,0
7723,max_effective,20,20,1,3,0.05,0.95,0.9096990360211678,10,57.0,0,57.0,0,59.0,1,58.0,0
7724,max_effective,20,20,1,3,0.05,0.95,0.939201191410246,36,52.0,0,53.0,0,56.0,1,56.0,1
7725,max_effective,20,20,1,3,0.05,0.95,0.8796677581846829,7,45.0,1,45.0,1,45.0,1,44.0,0
7726,max_effective,20,20,1,3,0.05,0.95,0.9354302280636888,32,49.0,0,49.0,0,55.0,0,56.0,1
7727,max_effective,20,20,1,3,0.05,0.95,0.94792796641453,15,55.0,0,55.0,0,57.0,0,58.0,1
7728,max_effective,20,20,1,3,0.05,0.95,0.7148167314220666,11,50.0,1,50.0,1,49.0,0,48.0,0
7729,max_effective,20,20,1,3,0.05,0.95,0.8703658874315778,3,32.0,1,32.0,1,32.0,1,32.0,1
7730,max_effective,20,20,1,3,0.05,0.95,0.9491495710581892,25,55.0,0,56.0,0,59.0,0,60.0,1
7731,max_effective,20,20,1,3,0.05,0.95,0.8591642532340508,12,53.0,0,53.0,0,54.0,0,55.0,1
7732,max_effective,20,20,1,3,0.05,0.95,0.9406872525646056,11,50.0,1,50.0,1,50.0,1,50.0,1
7733,max_effective,20,20,1,3,0.05,0.95,0.912909692853486,23,56.0,0,57.0,0,58.0,1,57.0,0
7734,max_effective,20,20,1,3,0.05,0.95,0.9362346227874276,8,42.0,1,42.0,1,42.0,1,42.0,1
7735,max_effective,20,20,1,3,0.05,0.95,0.949631268866542,45,54.0,0,55.0,0,60.0,1,60.0,1
7736,max_effective,20,20,1,3,0.05,0.95,0.9472746046723932,16,49.0,0,51.0,0,52.0,1,49.0,0
7737,max_effective,20,20,1,3,0.05,0.95,0.8683500153909876,15,42.0,1,42.0,1,42.0,1,42.0,1
7738,max_effective,20,20,1,3,0.05,0.95,0.9004912714825369,11,50.0,0,54.0,1,50.0,0,52.0,0
7739,max_effective,20,20,1,3,0.05,0.95,0.9408875501332346,55,50.0,0,51.0,0,59.0,1,59.0,1
7740,max_effective,20,20,1,3,0.05,0.95,0.924856668123496,12,48.0,0,49.0,1,48.0,0,49.0,1
7741,max_effective,20,20,1,3,0.05,0.95,0.894117114416763,12,45.0,0,45.0,0,45.0,0,46.0,1
7742,max_effective,20,20,1,3,0.05,0.95,0.9244951253892016,12,54.0,0,55.0,0,56.0,1,53.0,0
7743,max_effective,20,20,1,3,0.05,0.95,0.9341027357639996,24,49.0,0,50.0,0,55.0,0,56.0,1
7744,max_effective,20,20,1,3,0.05,0.95,0.9301764516029069,70,47.0,0,52.0,0,59.0,1,59.0,1
7745,max_effective,20,20,1,3,0.05,0.95,0.8659845390840737,16,51.0,0,51.0,0,51.0,0,52.0,1
7746,max_effective,20,20,1,3,0.05,0.95,0.8168906120489167,9,36.0,1,36.0,1,36.0,1,36.0,1
7747,max_effective,20,20,1,3,0.05,0.95,0.9303097630069403,39,50.0,0,54.0,1,54.0,1,53.0,0
7748,max_effective,20,20,1,3,0.05,0.95,0.8858644017221777,41,55.0,0,57.0,1,57.0,1,56.0,0
7749,max_effective,20,20,1,3,0.05,0.95,0.916237601764533,17,45.0,0,50.0,0,53.0,1,53.0,1
7750,max_effective,20,20,1,3,0.05,0.95,0.853892561832325,17,56.0,0,56.0,0,55.0,0,58.0,1
7751,max_effective,20,20,1,3,0.05,0.95,0.876770015008773,28,53.0,0,54.0,0,54.0,0,56.0,1
7752,max_effective,20,20,1,3,0.05,0.95,0.9227690422426006,53,52.0,0,54.0,0,56.0,1,56.0,1
7753,max_effective,20,20,1,3,0.05,0.95,0.92890540646741,12,51.0,0,51.0,0,52.0,1,49.0,0
7754,max_effective,20,20,1,3,0.05,0.95,0.8893716083551261,18,52.0,0,53.0,0,54.0,1,53.0,0
7755,max_effective,20,20,1,3,0.05,0.95,0.9448689530825474,59,59.0,0,59.0,0,60.0,1,60.0,1
7756,max_effective,20,20,1,3,0.05,0.95,0.8991982813503177,5,38.0,1,38.0,1,38.0,1,38.0,1
7757,max_effective,20,20,1,3,0.05,0.95,0.9408264046778164,15,49.0,0,53.0,0,54.0,1,54.0,1
7758,max_effective,20,20,1,3,0.05,0.95,0.8724513801833916,6,42.0,1,42.0,1,42.0,1,42.0,1
7759,max_effective,20,20,1,3,0.05,0.95,0.935781772105112,8,44.0,1,44.0,1,44.0,1,44.0,1
7760,max_effective,20,20,1,3,0.05,0.95,0.9299508977474524,8,51.0,0,52.0,1,51.0,0,52.0,1
7761,max_effective,20,20,1,3,0.05,0.95,0.8242317575287242,14,57.0,0,57.0,0,58.0,1,58.0,1
7762,max_effective,20,20,1,3,0.05,0.95,0.9261206493086754,20,58.0,0,59.0,0,60.0,1,59.0,0
7763,max_effective,20,20,1,3,0.05,0.95,0.9375869578514668,7,49.0,1,49.0,1,48.0,0,48.0,0
7764,max_effective,20,20,1,3,0.05,0.95,0.853918152999668,15,48.0,0,49.0,0,53.0,1,51.0,0
7765,max_effective,20,20,1,3,0.05,0.95,0.933453161495086,19,52.0,0,52.0,0,56.0,0,58.0,1
7766,max_effective,20,20,1,3,0.05,0.95,0.8877550898678875,6,40.0,1,40.0,1,40.0,1,40.0,1
7767,max_effective,20,20,1,3,0.05,0.95,0.8723612836289086,15,53.0,0,53.0,0,57.0,0,58.0,1
7768,max_effective,20,20,1,3,0.05,0.95,0.9380414779472016,24,46.0,0,51.0,0,57.0,0,58.0,1
7769,max_effective,20,20,1,3,0.05,0.95,0.7901421382868876,9,47.0,0,47.0,0,49.0,1,48.0,0
7770,max_effective,20,20,1,3,0.05,0.95,0.9208591849348158,45,51.0,0,53.0,0,59.0,1,58.0,0
7771,max_effective,20,20,1,3,0.05,0.95,0.809749180814649,9,53.0,0,53.0,0,53.0,0,54.0,1
7772,max_effective,20,20,1,3,0.05,0.95,0.9386399493891816,30,56.0,0,56.0,0,56.0,0,58.0,1
7773,max_effective,20,20,1,3,0.05,0.95,0.9331572491182316,13,51.0,0,51.0,0,52.0,0,54.0,1
7774,max_effective,20,20,1,3,0.05,0.95,0.9334619073116718,39,57.0,0,57.0,0,60.0,1,59.0,0
7775,max_effective,20,20,1,3,0.05,0.95,0.8580029759387963,11,48.0,1,48.0,1,48.0,1,47.0,0
7776,max_effective,20,20,1,3,0.05,0.95,0.9415054576623512,10,52.0,0,53.0,0,54.0,1,53.0,0
7777,max_effective,20,20,1,3,0.05,0.95,0.8324659821027628,9,56.0,1,56.0,1,56.0,1,56.0,1
7778,max_effective,20,20,1,3,0.05,0.95,0.8556756688677956,5,34.0,1,34.0,1,34.0,1,34.0,1
7779,max_effective,20,20,1,3,0.05,0.95,0.8094324816952686,6,35.0,1,35.0,1,35.0,1,35.0,1
7780,max_effective,20,20,1,3,0.05,0.95,0.8688470002677707,9,47.0,0,47.0,0,48.0,1,47.0,0
7781,max_effective,20,20,1,3,0.05,0.95,0.9414731840193538,44,58.0,0,59.0,0,60.0,1,59.0,0
7782,max_effective,20,20,1,3,0.05,0.95,0.9129741863265892,15,58.0,0,58.0,0,59.0,0,60.0,1
7783,max_effective,20,20,1,3,0.05,0.95,0.9385445566670584,8,44.0,1,44.0,1,44.0,1,44.0,1
7784,max_effective,20,20,1,3,0.05,0.95,0.8475242916989898,6,33.0,1,33.0,1,33.0,1,33.0,1
7785,max_effective,20,20,1,3,0.05,0.95,0.8757234092755243,14,55.0,1,55.0,1,54.0,0,55.0,1
7786,max_effective,20,20,1,3,0.05,0.95,0.9459072124262796,10,47.0,1,47.0,1,47.0,1,47.0,1
7787,max_effective,20,20,1,3,0.05,0.95,0.874133168355956,7,38.0,1,38.0,1,38.0,1,38.0,1
7788,max_effective,20,20,1,3,0.05,0.95,0.9144750064539294,46,57.0,0,58.0,0,59.0,0,60.0,1
7789,max_effective,20,20,1,3,0.05,0.95,0.8359685921549039,4,35.0,1,35.0,1,35.0,1,35.0,1
7790,max_effective,20,20,1,3,0.05,0.95,0.8927216440336424,22,43.0,0,49.0,0,49.0,0,56.0,1
7791,max_effective,20,20,1,3,0.05,0.95,0.8594809743007975,14,50.0,1,49.0,0,49.0,0,48.0,0
7792,max_effective,20,20,1,3,0.05,0.95,0.8843568475702229,18,47.0,0,48.0,0,49.0,1,49.0,1
7793,max_effective,20,20,1,3,0.05,0.95,0.9070949770342692,10,49.0,0,49.0,0,50.0,1,50.0,1
7794,max_effective,20,20,1,3,0.05,0.95,0.9471953365203876,23,57.0,0,57.0,0,60.0,1,60.0,1
7795,max_effective,20,20,1,3,0.05,0.95,0.91442068508804,5,36.0,1,36.0,1,36.0,1,36.0,1
7796,max_effective,20,20,1,3,0.05,0.95,0.8101971360812624,10,40.0,1,40.0,1,40.0,1,40.0,1
7797,max_effective,20,20,1,3,0.05,0.95,0.908822024064657,8,43.0,1,43.0,1,43.0,1,43.0,1
7798,max_effective,20,20,1,3,0.05,0.95,0.9188469316409472,13,58.0,0,58.0,0,60.0,1,60.0,1
7799,max_effective,20,20,1,3,0.05,0.95,0.9248501762376344,18,49.0,0,49.0,0,51.0,0,55.0,1
7800,max_effective,20,20,1,3,0.05,0.95,0.9453081065143006,17,44.0,0,49.0,1,47.0,0,46.0,0
7801,max_effective,20,20,1,3,0.05,0.95,0.9327831299338558,12,45.0,0,46.0,1,46.0,1,46.0,1
7802,max_effective,20,20,1,3,0.05,0.95,0.8980214372234269,14,47.0,0,48.0,1,48.0,1,47.0,0
7803,max_effective,20,20,1,3,0.05,0.95,0.9347847158129464,28,52.0,0,54.0,0,60.0,1,60.0,1
7804,max_effective,20,20,1,3,0.05,0.95,0.945084227347724,27,49.0,0,52.0,0,51.0,0,54.0,1
7805,max_effective,20,20,1,3,0.05,0.95,0.9421693852894476,33,44.0,0,50.0,0,58.0,0,60.0,1
7806,max_effective,20,20,1,3,0.05,0.95,0.9334483093428588,12,48.0,0,52.0,0,51.0,0,54.0,1
7807,max_effective,20,20,1,3,0.05,0.95,0.9106124563634902,7,49.0,1,49.0,1,49.0,1,49.0,1
7808,max_effective,20,20,1,3,0.05,0.95,0.9231385741040646,13,51.0,0,52.0,0,53.0,1,51.0,0
7809,max_effective,20,20,1,3,0.05,0.95,0.9185823508301572,18,53.0,0,54.0,0,56.0,0,57.0,1
7810,max_effective,20,20,1,3,0.05,0.95,0.9012537441830234,25,49.0,0,51.0,0,54.0,1,54.0,1
7811,max_effective,20,20,1,3,0.05,0.95,0.942066917044802,76,59.0,0,59.0,0,60.0,1,60.0,1
7812,max_effective,20,20,1,3,0.05,0.95,0.9467482201600206,12,52.0,0,54.0,0,56.0,1,54.0,0
7813,max_effective,20,20,1,3,0.05,0.95,0.9304314430554592,15,52.0,0,53.0,1,50.0,0,51.0,0
7814,max_effective,20,20,1,3,0.05,0.95,0.7882528920655795,7,37.0,1,37.0,1,37.0,1,37.0,1
7815,max_effective,20,20,1,3,0.05,0.95,0.939847920468417,16,50.0,0,52.0,1,50.0,0,50.0,0
7816,max_effective,20,20,1,3,0.05,0.95,0.9473626808244204,70,48.0,0,50.0,0,58.0,1,57.0,0
7817,max_effective,20,20,1,3,0.05,0.95,0.921753884372806,19,57.0,1,57.0,1,51.0,0,54.0,0
7818,max_effective,20,20,1,3,0.05,0.95,0.9188273360488576,38,57.0,0,56.0,0,59.0,1,59.0,1
7819,max_effective,20,20,1,3,0.05,0.95,0.94865503707486,12,44.0,1,44.0,1,43.0,0,44.0,1
7820,max_effective,20,20,1,3,0.05,0.95,0.901040465611774,10,55.0,1,55.0,1,55.0,1,55.0,1
7821,max_effective,20,20,1,3,0.05,0.95,0.9137703840025952,19,46.0,1,46.0,1,46.0,1,46.0,1
7822,max_effective,20,20,1,3,0.05,0.95,0.8921978840291905,6,43.0,1,43.0,1,43.0,1,43.0,1
7823,max_effective,20,20,1,3,0.05,0.95,0.937617149658772,11,48.0,1,48.0,1,46.0,0,46.0,0
7824,max_effective,20,20,1,3,0.05,0.95,0.9390824686166712,12,56.0,1,56.0,1,56.0,1,55.0,0
7825,max_effective,20,20,1,3,0.05,0.95,0.8480185700127992,11,45.0,0,47.0,0,48.0,1,48.0,1
7826,max_effective,20,20,1,3,0.05,0.95,0.9004190024065171,15,54.0,0,55.0,1,52.0,0,52.0,0
7827,max_effective,20,20,1,3,0.05,0.95,0.9151152800821792,30,51.0,0,53.0,0,55.0,0,58.0,1
7828,max_effective,20,20,1,3,0.05,0.95,0.8852294277914774,17,56.0,1,56.0,1,54.0,0,53.0,0
7829,max_effective,20,20,1,3,0.05,0.95,0.9176652693182478,7,46.0,1,46.0,1,46.0,1,46.0,1
7830,max_effective,20,20,1,3,0.05,0.95,0.8791053607313909,8,53.0,1,53.0,1,50.0,0,50.0,0
7831,max_effective,20,20,1,3,0.05,0.95,0.9482447415468752,14,53.0,1,53.0,1,53.0,1,52.0,0
7832,max_effective,20,20,1,3,0.05,0.95,0.9275424070769216,19,56.0,0,56.0,0,58.0,1,56.0,0
7833,max_effective,20,20,1,3,0.05,0.95,0.917631804489474,19,50.0,0,50.0,0,47.0,0,55.0,1
7834,max_effective,20,20,1,3,0.05,0.95,0.8728176255296971,17,54.0,0,54.0,0,55.0,0,57.0,1
7835,max_effective,20,20,1,3,0.05,0.95,0.9373564583938652,13,58.0,1,58.0,1,57.0,0,56.0,0
7836,max_effective,20,20,1,3,0.05,0.95,0.9466243794335848,11,55.0,1,55.0,1,52.0,0,53.0,0
7837,max_effective,20,20,1,3,0.05,0.95,0.8574417668467381,8,51.0,0,51.0,0,52.0,1,52.0,1
7838,max_effective,20,20,1,3,0.05,0.95,0.8889751110465965,11,55.0,0,57.0,0,59.0,1,58.0,0
7839,max_effective,20,20,1,3,0.05,0.95,0.935713838038144,16,51.0,0,51.0,0,52.0,1,51.0,0
7840,max_effective,20,20,1,3,0.05,0.95,0.9124774015330918,9,45.0,1,45.0,1,45.0,1,44.0,0
7841,max_effective,20,20,1,3,0.05,0.95,0.900493763423599,6,47.0,1,46.0,0,45.0,0,45.0,0
7842,max_effective,20,20,1,3,0.05,0.95,0.9439933993507272,6,45.0,1,45.0,1,45.0,1,45.0,1
7843,max_effective,20,20,1,3,0.05,0.95,0.9143500241267076,18,56.0,1,56.0,1,53.0,0,54.0,0
7844,max_effective,20,20,1,3,0.05,0.95,0.8546642160166413,18,47.0,0,51.0,0,56.0,0,57.0,1
7845,max_effective,20,20,1,3,0.05,0.95,0.9184207719006996,43,47.0,0,48.0,0,52.0,0,59.0,1
7846,max_effective,20,20,1,3,0.05,0.95,0.9292972066324228,5,45.0,1,45.0,1,45.0,1,44.0,0
7847,max_effective,20,20,1,3,0.05,0.95,0.8831711894494989,7,44.0,1,44.0,1,44.0,1,44.0,1
7848,max_effective,20,20,1,3,0.05,0.95,0.9474273653104932,14,49.0,0,49.0,0,53.0,1,53.0,1
7849,max_effective,20,20,1,3,0.05,0.95,0.8125995226858995,7,46.0,1,46.0,1,46.0,1,46.0,1
7850,max_effective,20,20,1,3,0.05,0.95,0.9212552307595346,18,53.0,0,53.0,0,54.0,0,55.0,1
7851,max_effective,20,20,1,3,0.05,0.95,0.919594179785006,15,55.0,0,55.0,0,55.0,0,59.0,1
7852,max_effective,20,20,1,3,0.05,0.95,0.8789751410234492,18,51.0,0,52.0,0,54.0,1,54.0,1
7853,max_effective,20,20,1,3,0.05,0.95,0.9379332543924934,13,48.0,0,51.0,1,49.0,0,48.0,0
7854,max_effective,20,20,1,3,0.05,0.95,0.9342631772979726,23,54.0,0,55.0,0,55.0,0,57.0,1
7855,max_effective,20,20,1,3,0.05,0.95,0.9492198600257228,8,49.0,1,49.0,1,47.0,0,47.0,0
7856,max_effective,20,20,1,3,0.05,0.95,0.9165214463907664,33,53.0,0,53.0,0,58.0,1,55.0,0
7857,max_effective,20,20,1,3,0.05,0.95,0.9201334560888228,9,55.0,1,55.0,1,51.0,0,51.0,0
7858,max_effective,20,20,1,3,0.05,0.95,0.9483450797994976,34,52.0,0,53.0,0,54.0,0,56.0,1
7859,max_effective,20,20,1,3,0.05,0.95,0.9120585120930412,9,49.0,0,51.0,1,50.0,0,51.0,1
7860,max_effective,20,20,1,3,0.05,0.95,0.912914782835626,20,57.0,0,57.0,0,58.0,1,55.0,0
7861,max_effective,20,20,1,3,0.05,0.95,0.8885870694563538,16,50.0,0,52.0,1,50.0,0,52.0,1
7862,max_effective,20,20,1,3,0.05,0.95,0.9433312406960964,32,49.0,0,51.0,0,58.0,0,59.0,1
7863,max_effective,20,20,1,3,0.05,0.95,0.9265441225734558,18,54.0,0,55.0,1,51.0,0,54.0,0
7864,max_effective,20,20,1,3,0.05,0.95,0.9484365566649098,32,48.0,0,51.0,0,52.0,0,54.0,1
7865,max_effective,20,20,1,3,0.05,0.95,0.946299847794492,37,54.0,0,54.0,0,55.0,0,57.0,1
7866,max_effective,20,20,1,3,0.05,0.95,0.8938595208886188,11,50.0,0,52.0,0,53.0,1,53.0,1
7867,max_effective,20,20,1,3,0.05,0.95,0.9381719260584344,12,51.0,0,56.0,1,52.0,0,51.0,0
7868,max_effective,20,20,1,3,0.05,0.95,0.891463161683323,8,42.0,1,42.0,1,42.0,1,42.0,1
7869,max_effective,20,20,1,3,0.05,0.95,0.9197105137895728,62,55.0,0,55.0,0,59.0,0,60.0,1
7870,max_effective,20,20,1,3,0.05,0.95,0.8845665361157211,16,49.0,0,51.0,0,55.0,1,54.0,0
7871,max_effective,20,20,1,3,0.05,0.95,0.9311507830875428,38,52.0,0,53.0,0,58.0,0,59.0,1
7872,max_effective,20,20,1,3,0.05,0.95,0.886768639059655,6,42.0,1,42.0,1,42.0,1,42.0,1
7873,max_effective,20,20,1,3,0.05,0.95,0.9207939796835972,8,47.0,1,47.0,1,47.0,1,47.0,1
7874,max_effective,20,20,1,3,0.05,0.95,0.8950458288300482,5,36.0,1,36.0,1,36.0,1,36.0,1
7875,max_effective,20,20,1,3,0.05,0.95,0.9088468424024893,47,50.0,0,53.0,0,58.0,1,56.0,0
7876,max_effective,20,20,1,3,0.05,0.95,0.9475690217630596,36,58.0,1,58.0,1,57.0,0,57.0,0
7877,max_effective,20,20,1,3,0.05,0.95,0.9462779989148884,18,49.0,0,52.0,0,53.0,1,52.0,0
7878,max_effective,20,20,1,3,0.05,0.95,0.943494876286712,26,54.0,0,56.0,1,54.0,0,53.0,0
7879,max_effective,20,20,1,3,0.05,0.95,0.8262235894084171,9,51.0,1,50.0,0,50.0,0,50.0,0
7880,max_effective,20,20,1,3,0.05,0.95,0.9122237545575512,37,50.0,0,53.0,0,56.0,1,54.0,0
7881,max_effective,20,20,1,3,0.05,0.95,0.9225406056118968,15,58.0,0,58.0,0,60.0,1,59.0,0
7882,max_effective,20,20,1,3,0.05,0.95,0.8935639085423852,15,52.0,0,53.0,0,51.0,0,57.0,1
7883,max_effective,20,20,1,3,0.05,0.95,0.8646121644142775,11,51.0,0,53.0,0,54.0,1,54.0,1
7884,max_effective,20,20,1,3,0.05,0.95,0.9233849816908056,5,39.0,1,39.0,1,39.0,1,39.0,1
7885,max_effective,20,20,1,3,0.05,0.95,0.9419371049137024,11,49.0,1,49.0,1,48.0,0,49.0,1
7886,max_effective,20,20,1,3,0.05,0.95,0.9382593367374088,8,57.0,1,57.0,1,51.0,0,51.0,0
7887,max_effective,20,20,1,3,0.05,0.95,0.9446470108170744,40,47.0,0,53.0,0,57.0,1,57.0,1
7888,max_effective,20,20,1,3,0.05,0.95,0.9239904381992272,20,45.0,0,46.0,0,48.0,0,54.0,1
7889,max_effective,20,20,1,3,0.05,0.95,0.9479273819781152,62,57.0,0,58.0,0,59.0,1,59.0,1
7890,max_effective,20,20,1,3,0.05,0.95,0.9376828571856188,40,47.0,0,50.0,0,50.0,0,56.0,1
7891,max_effective,20,20,1,3,0.05,0.95,0.9313759823776346,20,58.0,0,58.0,0,58.0,0,59.0,1
7892,max_effective,20,20,1,3,0.05,0.95,0.8758192958163593,7,33.0,1,33.0,1,33.0,1,32.0,0
7893,max_effective,20,20,1,3,0.05,0.95,0.911287033191681,13,52.0,1,52.0,1,51.0,0,51.0,0
7894,max_effective,20,20,1,3,0.05,0.95,0.9366549334199328,9,57.0,1,57.0,1,53.0,0,53.0,0
7895,max_effective,20,20,1,3,0.05,0.95,0.8887846066338085,20,46.0,0,48.0,0,54.0,0,56.0,1
7896,max_effective,20,20,1,3,0.05,0.95,0.9008471441471654,6,39.0,1,39.0,1,39.0,1,39.0,1
7897,max_effective,20,20,1,3,0.05,0.95,0.9396047911921548,20,50.0,0,56.0,0,60.0,1,60.0,1
7898,max_effective,20,20,1,3,0.05,0.95,0.9403729155613352,25,44.0,0,49.0,0,55.0,1,54.0,0
7899,max_effective,20,20,1,3,0.05,0.95,0.8738529861147314,7,47.0,1,47.0,1,47.0,1,47.0,1
7900,max_effective,20,20,1,3,0.05,0.95,0.8132607405563861,17,50.0,1,50.0,1,50.0,1,45.0,0
7901,max_effective,20,20,1,3,0.05,0.95,0.9375082999396194,7,50.0,1,50.0,1,47.0,0,47.0,0
7902,max_effective,20,20,1,3,0.05,0.95,0.8870411472192389,15,50.0,0,52.0,0,54.0,1,54.0,1
7903,max_effective,20,20,1,3,0.05,0.95,0.922699814651184,30,53.0,0,54.0,0,57.0,1,57.0,1
7904,max_effective,20,20,1,3,0.05,0.95,0.9146270747169576,19,57.0,0,58.0,0,60.0,1,60.0,1
7905,max_effective,20,20,1,3,0.05,0.95,0.8925339538071534,10,59.0,1,59.0,1,59.0,1,58.0,0
7906,max_effective,20,20,1,3,0.05,0.95,0.9087951649347388,22,49.0,0,52.0,0,57.0,1,55.0,0
7907,max_effective,20,20,1,3,0.05,0.95,0.8704759807711838,15,45.0,1,45.0,1,45.0,1,45.0,1
7908,max_effective,20,20,1,3,0.05,0.95,0.8764956705886497,16,49.0,0,48.0,0,48.0,0,51.0,1
7909,max_effective,20,20,1,3,0.05,0.95,0.9106747630692558,21,55.0,0,55.0,0,56.0,0,57.0,1
7910,max_effective,20,20,1,3,0.05,0.95,0.9116573895064054,29,49.0,0,52.0,0,55.0,0,56.0,1
7911,max_effective,20,20,1,3,0.05,0.95,0.940653669843769,35,58.0,0,58.0,0,59.0,1,59.0,1
7912,max_effective,20,20,1,3,0.05,0.95,0.9337682197796632,32,58.0,0,58.0,0,58.0,0,59.0,1
7913,max_effective,20,20,1,3,0.05,0.95,0.9210436448671158,12,50.0,0,51.0,0,50.0,0,53.0,1
7914,max_effective,20,20,1,3,0.05,0.95,0.9444981201136184,33,58.0,0,58.0,0,59.0,1,59.0,1
7915,max_effective,20,20,1,3,0.05,0.95,0.8888716280652236,10,53.0,1,53.0,1,52.0,0,50.0,0
7916,max_effective,20,20,1,3,0.05,0.95,0.8615072788066194,10,46.0,0,47.0,1,47.0,1,47.0,1
7917,max_effective,20,20,1,3,0.05,0.95,0.8552552895441682,26,47.0,0,49.0,0,53.0,0,54.0,1
7918,max_effective,20,20,1,3,0.05,0.95,0.9291353031370851,8,52.0,1,52.0,1,49.0,0,52.0,1
7919,max_effective,20,20,1,3,0.05,0.95,0.9311804090452492,11,43.0,1,43.0,1,43.0,1,43.0,1
7920,max_effective,20,20,1,3,0.05,0.95,0.9491890914554189,17,47.0,0,49.0,0,55.0,1,55.0,1
7921,max_effective,20,20,1,3,0.05,0.95,0.8899198792627192,10,58.0,1,58.0,1,56.0,0,55.0,0
7922,max_effective,20,20,1,3,0.05,0.95,0.915256589071744,14,49.0,0,52.0,0,55.0,1,55.0,1
7923,max_effective,20,20,1,3,0.05,0.95,0.9400448904759554,11,48.0,0,49.0,1,49.0,1,49.0,1
7924,max_effective,20,20,1,3,0.05,0.95,0.8718196971750045,11,48.0,1,48.0,1,48.0,1,48.0,1
7925,max_effective,20,20,1,3,0.05,0.95,0.9334485133134812,35,54.0,0,56.0,0,57.0,0,58.0,1
7926,max_effective,20,20,1,3,0.05,0.95,0.9343433636265072,19,57.0,0,58.0,0,57.0,0,59.0,1
7927,max_effective,20,20,1,3,0.05,0.95,0.8965300503107736,30,53.0,0,53.0,0,56.0,0,57.0,1
7928,max_effective,20,20,1,3,0.05,0.95,0.916106122756367,32,59.0,0,59.0,0,60.0,1,60.0,1
7929,max_effective,20,20,1,3,0.05,0.95,0.937764157370058,19,56.0,0,57.0,0,60.0,1,60.0,1
7930,max_effective,20,20,1,3,0.05,0.95,0.9285174772877736,11,57.0,0,58.0,0,55.0,0,59.0,1
7931,max_effective,20,20,1,3,0.05,0.95,0.8040415546078142,10,38.0,1,38.0,1,38.0,1,38.0,1
7932,max_effective,20,20,1,3,0.05,0.95,0.8664198227097002,7,43.0,1,43.0,1,43.0,1,43.0,1
7933,max_effective,20,20,1,3,0.05,0.95,0.8870624280199996,23,56.0,0,56.0,0,56.0,0,57.0,1
7934,max_effective,20,20,1,3,0.05,0.95,0.8784382746256081,20,49.0,0,52.0,0,55.0,1,55.0,1
7935,max_effective,20,20,1,3,0.05,0.95,0.9326442518594787,10,54.0,0,55.0,1,54.0,0,54.0,0
7936,max_effective,20,20,1,3,0.05,0.95,0.9220675937316,52,56.0,0,55.0,0,57.0,0,59.0,1
7937,max_effective,20,20,1,3,0.05,0.95,0.857422493215196,17,46.0,0,49.0,0,50.0,0,53.0,1
7938,max_effective,20,20,1,3,0.05,0.95,0.9050131583878562,14,51.0,0,53.0,1,53.0,1,51.0,0
7939,max_effective,20,20,1,3,0.05,0.95,0.9357707668007752,10,44.0,0,45.0,1,45.0,1,44.0,0
7940,max_effective,20,20,1,3,0.05,0.95,0.9217549345427206,33,55.0,0,56.0,0,59.0,0,60.0,1
7941,max_effective,20,20,1,3,0.05,0.95,0.9463098775850224,14,48.0,0,51.0,0,51.0,0,56.0,1
7942,max_effective,20,20,1,3,0.05,0.95,0.8485392236271488,8,37.0,1,37.0,1,37.0,1,37.0,1
7943,max_effective,20,20,1,3,0.05,0.95,0.8810725790477827,14,53.0,0,54.0,0,55.0,1,55.0,1
7944,max_effective,20,20,1,3,0.05,0.95,0.92837411800975,25,50.0,0,54.0,0,59.0,1,59.0,1
7945,max_effective,20,20,1,3,0.05,0.95,0.908880916867722,15,48.0,0,49.0,0,50.0,0,52.0,1
7946,max_effective,20,20,1,3,0.05,0.95,0.7671204989539268,5,32.0,1,32.0,1,32.0,1,32.0,1
7947,max_effective,20,20,1,3,0.05,0.95,0.925808084027942,12,48.0,0,52.0,1,50.0,0,52.0,1
7948,max_effective,20,20,1,3,0.05,0.95,0.9398176510092152,15,57.0,0,57.0,0,59.0,0,60.0,1
7949,max_effective,20,20,1,3,0.05,0.95,0.8219427839681263,6,42.0,1,42.0,1,42.0,1,42.0,1
7950,max_effective,20,20,1,3,0.05,0.95,0.9373817836098348,15,48.0,0,51.0,0,55.0,1,54.0,0
7951,max_effective,20,20,1,3,0.05,0.95,0.9385863650572084,9,53.0,0,54.0,1,54.0,1,52.0,0
7952,max_effective,20,20,1,3,0.05,0.95,0.8620145027919236,23,52.0,0,52.0,0,55.0,1,53.0,0
7953,max_effective,20,20,1,3,0.05,0.95,0.9208342574195936,18,47.0,0,52.0,0,54.0,1,54.0,1
7954,max_effective,20,20,1,3,0.05,0.95,0.9166836240118412,33,54.0,0,57.0,0,59.0,1,59.0,1
7955,max_effective,20,20,1,3,0.05,0.95,0.9162367188993582,12,43.0,1,43.0,1,43.0,1,43.0,1
7956,max_effective,20,20,1,3,0.05,0.95,0.9255344096366452,14,50.0,0,54.0,1,53.0,0,52.0,0
7957,max_effective,20,20,1,3,0.05,0.95,0.9311583282388864,31,52.0,0,54.0,0,58.0,0,60.0,1
7958,max_effective,20,20,1,3,0.05,0.95,0.9399894048048576,22,56.0,0,56.0,0,57.0,1,56.0,0
7959,max_effective,20,20,1,3,0.05,0.95,0.8411887479149841,20,54.0,0,55.0,0,57.0,0,58.0,1
7960,max_effective,20,20,1,3,0.05,0.95,0.9330168996760618,9,49.0,0,50.0,1,49.0,0,48.0,0
7961,max_effective,20,20,1,3,0.05,0.95,0.9420121834130556,17,51.0,0,52.0,1,51.0,0,47.0,0
7962,max_effective,20,20,1,3,0.05,0.95,0.941827905108454,21,51.0,0,52.0,0,52.0,0,53.0,1
7963,max_effective,20,20,1,3,0.05,0.95,0.8749077104749611,12,56.0,0,56.0,0,58.0,1,57.0,0
7964,max_effective,20,20,1,3,0.05,0.95,0.8764643300291188,6,47.0,1,47.0,1,47.0,1,47.0,1
7965,max_effective,20,20,1,3,0.05,0.95,0.7775961012903633,9,48.0,1,48.0,1,48.0,1,47.0,0
7966,max_effective,20,20,1,3,0.05,0.95,0.9289120494274468,10,52.0,0,54.0,0,54.0,0,55.0,1
7967,max_effective,20,20,1,3,0.05,0.95,0.91256700566489,5,46.0,1,46.0,1,45.0,0,45.0,0
7968,max_effective,20,20,1,3,0.05,0.95,0.8940859707885283,11,49.0,0,50.0,0,52.0,0,53.0,1
7969,max_effective,20,20,1,3,0.05,0.95,0.8848338043003474,23,53.0,0,56.0,0,58.0,1,58.0,1
7970,max_effective,20,20,1,3,0.05,0.95,0.9247015823814584,11,57.0,1,57.0,1,52.0,0,51.0,0
7971,max_effective,20,20,1,3,0.05,0.95,0.918236984044714,27,54.0,0,55.0,0,60.0,1,60.0,1
7972,max_effective,20,20,1,3,0.05,0.95,0.939390402798148,39,55.0,0,57.0,0,57.0,0,58.0,1
7973,max_effective,20,20,1,3,0.05,0.95,0.8883213407020539,27,56.0,0,56.0,0,58.0,1,58.0,1
7974,max_effective,20,20,1,3,0.05,0.95,0.9427852815025132,14,54.0,0,55.0,1,55.0,1,55.0,1
7975,max_effective,20,20,1,3,0.05,0.95,0.9367031394855528,25,48.0,0,53.0,0,55.0,1,55.0,1
7976,max_effective,20,20,1,3,0.05,0.95,0.9135327242045752,13,53.0,0,54.0,0,55.0,1,53.0,0
7977,max_effective,20,20,1,3,0.05,0.95,0.9357290845979982,15,53.0,0,54.0,0,57.0,1,54.0,0
7978,max_effective,20,20,1,3,0.05,0.95,0.878794619526308,12,44.0,1,44.0,1,43.0,0,42.0,0
7979,max_effective,20,20,1,3,0.05,0.95,0.9281717920507788,6,44.0,1,44.0,1,44.0,1,44.0,1
7980,max_effective,20,20,1,3,0.05,0.95,0.8525068752583129,6,40.0,1,40.0,1,40.0,1,40.0,1
7981,max_effective,20,20,1,3,0.05,0.95,0.8250290503899382,9,41.0,1,41.0,1,41.0,1,41.0,1
7982,max_effective,20,20,1,3,0.05,0.95,0.9330253766695098,19,55.0,0,56.0,0,59.0,1,59.0,1
7983,max_effective,20,20,1,3,0.05,0.95,0.6546850399813317,6,32.0,1,32.0,1,32.0,1,32.0,1
7984,max_effective,20,20,1,3,0.05,0.95,0.8861514481234947,9,57.0,0,57.0,0,58.0,1,55.0,0
7985,max_effective,20,20,1,3,0.05,0.95,0.90589577542689,15,45.0,0,45.0,0,44.0,0,48.0,1
7986,max_effective,20,20,1,3,0.05,0.95,0.905503440705436,18,54.0,0,53.0,0,57.0,1,53.0,0
7987,max_effective,20,20,1,3,0.05,0.95,0.9394361227470028,25,56.0,1,55.0,0,53.0,0,55.0,0
7988,max_effective,20,20,1,3,0.05,0.95,0.9414276803396292,16,54.0,0,55.0,1,54.0,0,54.0,0
7989,max_effective,20,20,1,3,0.05,0.95,0.939710503913116,16,57.0,0,59.0,1,57.0,0,55.0,0
7990,max_effective,20,20,1,3,0.05,0.95,0.8820723583444714,9,54.0,0,54.0,0,55.0,1,54.0,0
7991,max_effective,20,20,1,3,0.05,0.95,0.9339619499824062,12,50.0,0,51.0,1,51.0,1,48.0,0
7992,max_effective,20,20,1,3,0.05,0.95,0.9317028652686548,8,39.0,1,39.0,1,39.0,1,39.0,1
7993,max_effective,20,20,1,3,0.05,0.95,0.8956612467366899,12,58.0,0,58.0,0,58.0,0,59.0,1
7994,max_effective,20,20,1,3,0.05,0.95,0.8803377228803815,14,49.0,0,51.0,0,51.0,0,52.0,1
7995,max_effective,20,20,1,3,0.05,0.95,0.9368518455528368,45,55.0,0,55.0,0,57.0,0,59.0,1
7996,max_effective,20,20,1,3,0.05,0.95,0.9476305306263324,12,48.0,0,48.0,0,49.0,1,47.0,0
7997,max_effective,20,20,1,3,0.05,0.95,0.9445814883650784,9,51.0,0,52.0,1,50.0,0,50.0,0
7998,max_effective,20,20,1,3,0.05,0.95,0.9130717053169156,13,51.0,1,51.0,1,49.0,0,49.0,0
7999,max_effective,20,20,1,3,0.05,0.95,0.9413962010704728,13,45.0,0,47.0,1,47.0,1,47.0,1
8000,max_effective,20,20,1,3,0.05,0.95,0.9158413658787986,9,52.0,1,52.0,1,52.0,1,50.0,0
8001,max_effective,20,20,1,3,0.05,0.95,0.8777707219191184,10,56.0,0,56.0,0,57.0,1,54.0,0
8002,max_effective,20,20,1,3,0.05,0.95,0.9059729300890524,9,35.0,1,35.0,1,35.0,1,35.0,1
8003,max_effective,20,20,1,3,0.05,0.95,0.8147167594479939,7,47.0,1,47.0,1,47.0,1,47.0,1
8004,max_effective,20,20,1,3,0.05,0.95,0.9362201840370784,37,54.0,1,54.0,1,54.0,1,50.0,0
8005,max_effective,20,20,1,3,0.05,0.95,0.8970654751593876,14,48.0,0,49.0,0,50.0,0,52.0,1
8006,max_effective,20,20,1,3,0.05,0.95,0.926631840867169,17,53.0,0,56.0,0,57.0,0,58.0,1
8007,max_effective,20,20,1,3,0.05,0.95,0.8245353045919955,7,40.0,1,40.0,1,40.0,1,40.0,1
8008,max_effective,20,20,1,3,0.05,0.95,0.8012183587629469,24,55.0,1,55.0,1,53.0,0,50.0,0
8009,max_effective,20,20,1,3,0.05,0.95,0.8640148310666912,8,36.0,1,36.0,1,36.0,1,35.0,0
8010,max_effective,20,20,1,3,0.05,0.95,0.8750975139751995,13,45.0,0,46.0,0,48.0,0,49.0,1
8011,max_effective,20,20,1,3,0.05,0.95,0.9412948475024372,70,49.0,0,53.0,0,56.0,0,58.0,1
8012,max_effective,20,20,1,3,0.05,0.95,0.9021819912692398,21,46.0,0,47.0,0,54.0,1,53.0,0
8013,max_effective,20,20,1,3,0.05,0.95,0.8780609621529173,18,57.0,0,57.0,0,58.0,0,59.0,1
8014,max_effective,20,20,1,3,0.05,0.95,0.8863085050800633,11,50.0,0,51.0,0,53.0,1,52.0,0
8015,max_effective,20,20,1,3,0.05,0.95,0.724878804584269,12,45.0,0,46.0,1,46.0,1,46.0,1
8016,max_effective,20,20,1,3,0.05,0.95,0.91455500054148,12,51.0,0,51.0,0,58.0,1,57.0,0
8017,max_effective,20,20,1,3,0.05,0.95,0.9327562732274072,24,53.0,0,53.0,0,56.0,0,59.0,1
8018,max_effective,20,20,1,3,0.05,0.95,0.879824394678469,5,35.0,1,35.0,1,35.0,1,35.0,1
8019,max_effective,20,20,1,3,0.05,0.95,0.8921211694467077,13,49.0,0,49.0,0,50.0,1,49.0,0
8020,max_effective,20,20,1,3,0.05,0.95,0.8608410924481219,13,47.0,0,49.0,1,49.0,1,49.0,1
8021,max_effective,20,20,1,3,0.05,0.95,0.8485424762577217,6,39.0,1,39.0,1,39.0,1,39.0,1
8022,max_effective,20,20,1,3,0.05,0.95,0.8906366671596626,6,42.0,1,42.0,1,41.0,0,42.0,1
8023,max_effective,20,20,1,3,0.05,0.95,0.9187608539807594,6,40.0,1,40.0,1,40.0,1,40.0,1
8024,max_effective,20,20,1,3,0.05,0.95,0.870489901339797,18,45.0,0,48.0,0,51.0,0,52.0,1
8025,max_effective,20,20,1,3,0.05,0.95,0.9294976868453452,15,54.0,0,54.0,0,58.0,1,58.0,1
8026,max_effective,20,20,1,3,0.05,0.95,0.9398178315009657,11,45.0,1,45.0,1,44.0,0,45.0,1
8027,max_effective,20,20,1,3,0.05,0.95,0.9426357084852808,8,43.0,1,43.0,1,43.0,1,42.0,0
8028,max_effective,20,20,1,3,0.05,0.95,0.9375683921706256,12,35.0,1,35.0,1,35.0,1,35.0,1
8029,max_effective,20,20,1,3,0.05,0.95,0.8777527520035154,28,51.0,1,51.0,1,50.0,0,50.0,0
8030,max_effective,20,20,1,3,0.05,0.95,0.9101070054960771,6,41.0,1,41.0,1,41.0,1,40.0,0
8031,max_effective,20,20,1,3,0.05,0.95,0.9391314429832928,15,49.0,0,53.0,1,52.0,0,50.0,0
8032,max_effective,20,20,1,3,0.05,0.95,0.944745480188709,69,57.0,0,58.0,0,60.0,1,58.0,0
8033,max_effective,20,20,1,3,0.05,0.95,0.8808448270372776,16,48.0,0,48.0,0,51.0,0,52.0,1
8034,max_effective,20,20,1,3,0.05,0.95,0.8890266319519423,18,56.0,1,55.0,0,54.0,0,54.0,0
8035,max_effective,20,20,1,3,0.05,0.95,0.8726552014181655,24,45.0,0,46.0,0,48.0,0,54.0,1
8036,max_effective,20,20,1,3,0.05,0.95,0.9488023622572684,15,46.0,0,47.0,1,46.0,0,47.0,1
8037,max_effective,20,20,1,3,0.05,0.95,0.9412157585204648,13,60.0,1,60.0,1,59.0,0,58.0,0
8038,max_effective,20,20,1,3,0.05,0.95,0.9137056795220448,9,53.0,0,54.0,1,53.0,0,51.0,0
8039,max_effective,20,20,1,3,0.05,0.95,0.9302467928290786,4,32.0,1,32.0,1,32.0,1,32.0,1
8040,max_effective,20,20,1,3,0.05,0.95,0.8920982610363003,8,44.0,1,44.0,1,43.0,0,44.0,1
8041,max_effective,20,20,1,3,0.05,0.95,0.9416256529816194,27,55.0,0,57.0,1,55.0,0,54.0,0
8042,max_effective,20,20,1,3,0.05,0.95,0.9300753976404776,17,45.0,0,46.0,0,54.0,1,54.0,1
8043,max_effective,20,20,1,3,0.05,0.95,0.9051284013529411,7,50.0,1,50.0,1,50.0,1,50.0,1
8044,max_effective,20,20,1,3,0.05,0.95,0.9449598268392192,19,57.0,0,57.0,0,55.0,0,58.0,1
8045,max_effective,20,20,1,3,0.05,0.95,0.9425205060506844,14,55.0,0,55.0,0,60.0,1,56.0,0
8046,max_effective,20,20,1,3,0.05,0.95,0.90684944546201,10,56.0,0,56.0,0,57.0,1,55.0,0
8047,max_effective,20,20,1,3,0.05,0.95,0.910073081826195,20,55.0,0,55.0,0,57.0,0,60.0,1
8048,max_effective,20,20,1,3,0.05,0.95,0.7633503915096216,13,53.0,0,52.0,0,56.0,1,54.0,0
8049,max_effective,20,20,1,3,0.05,0.95,0.926727107126748,7,45.0,1,45.0,1,45.0,1,45.0,1
8050,max_effective,20,20,1,3,0.05,0.95,0.9040948014162122,15,56.0,0,56.0,0,60.0,1,60.0,1
8051,max_effective,20,20,1,3,0.05,0.95,0.89664425233794,21,55.0,0,55.0,0,57.0,1,56.0,0
8052,max_effective,20,20,1,3,0.05,0.95,0.9380459660422372,16,50.0,1,50.0,1,50.0,1,47.0,0
8053,max_effective,20,20,1,3,0.05,0.95,0.9371287441310324,36,51.0,0,53.0,0,58.0,0,59.0,1
8054,max_effective,20,20,1,3,0.05,0.95,0.9446623940929502,6,36.0,1,36.0,1,36.0,1,36.0,1
8055,max_effective,20,20,1,3,0.05,0.95,0.9037203963356616,22,53.0,0,54.0,1,54.0,1,51.0,0
8056,max_effective,20,20,1,3,0.05,0.95,0.9083917495134428,12,52.0,0,52.0,0,54.0,0,55.0,1
8057,max_effective,20,20,1,3,0.05,0.95,0.8927290597907178,7,49.0,1,49.0,1,47.0,0,48.0,0
8058,max_effective,20,20,1,3,0.05,0.95,0.932920241943323,36,54.0,0,57.0,0,60.0,1,60.0,1
8059,max_effective,20,20,1,3,0.05,0.95,0.8566354493648164,16,56.0,0,57.0,1,57.0,1,56.0,0
8060,max_effective,20,20,1,3,0.05,0.95,0.9416685802527712,19,56.0,0,56.0,0,59.0,1,58.0,0
8061,max_effective,20,20,1,3,0.05,0.95,0.8365054799478687,11,39.0,1,39.0,1,39.0,1,39.0,1
8062,max_effective,20,20,1,3,0.05,0.95,0.9316170628232182,9,54.0,1,53.0,0,53.0,0,51.0,0
8063,max_effective,20,20,1,3,0.05,0.95,0.8125304657669181,13,53.0,0,53.0,0,54.0,0,58.0,1
8064,max_effective,20,20,1,3,0.05,0.95,0.8977260397682951,9,50.0,0,51.0,1,51.0,1,48.0,0
8065,max_effective,20,20,1,3,0.05,0.95,0.9415853544345312,26,56.0,0,56.0,0,58.0,0,60.0,1
8066,max_effective,20,20,1,3,0.05,0.95,0.9049784993478416,20,51.0,0,52.0,0,54.0,1,54.0,1
8067,max_effective,20,20,1,3,0.05,0.95,0.9387330413345716,12,53.0,0,55.0,1,54.0,0,52.0,0
8068,max_effective,20,20,1,3,0.05,0.95,0.9319908070242602,7,39.0,1,39.0,1,39.0,1,39.0,1
8069,max_effective,20,20,1,3,0.05,0.95,0.944832814862668,28,51.0,0,53.0,0,59.0,1,59.0,1
8070,max_effective,20,20,1,3,0.05,0.95,0.8863491397192954,7,45.0,1,45.0,1,44.0,0,44.0,0
8071,max_effective,20,20,1,3,0.05,0.95,0.91220908031884,7,44.0,1,44.0,1,44.0,1,43.0,0
8072,max_effective,20,20,1,3,0.05,0.95,0.839606621542451,13,42.0,1,42.0,1,42.0,1,42.0,1
8073,max_effective,20,20,1,3,0.05,0.95,0.9232873721798572,32,56.0,0,55.0,0,57.0,1,55.0,0
8074,max_effective,20,20,1,3,0.05,0.95,0.9073842360937716,15,50.0,0,51.0,0,54.0,1,53.0,0
8075,max_effective,20,20,1,3,0.05,0.95,0.9064832911925512,15,53.0,0,55.0,0,54.0,0,56.0,1
8076,max_effective,20,20,1,3,0.05,0.95,0.8818107295848047,11,48.0,0,48.0,0,49.0,1,48.0,0
8077,max_effective,20,20,1,3,0.05,0.95,0.9313759341743488,13,43.0,1,43.0,1,43.0,1,43.0,1
8078,max_effective,20,20,1,3,0.05,0.95,0.8826818478270135,5,45.0,1,45.0,1,45.0,1,45.0,1
8079,max_effective,20,20,1,3,0.05,0.95,0.91801180810981,30,53.0,0,55.0,0,58.0,0,59.0,1
8080,max_effective,20,20,1,3,0.05,0.95,0.9488063938975017,29,53.0,0,52.0,0,53.0,0,56.0,1
8081,max_effective,20,20,1,3,0.05,0.95,0.8995312801447614,15,55.0,0,56.0,1,56.0,1,55.0,0
8082,max_effective,20,20,1,3,0.05,0.95,0.8994299915442723,22,50.0,0,51.0,0,55.0,1,55.0,1
8083,max_effective,20,20,1,3,0.05,0.95,0.9185701662823168,22,46.0,0,51.0,0,54.0,0,57.0,1
8084,max_effective,20,20,1,3,0.05,0.95,0.9222592436746874,51,47.0,0,51.0,0,52.0,0,60.0,1
8085,max_effective,20,20,1,3,0.05,0.95,0.9279354077228598,7,39.0,1,39.0,1,39.0,1,39.0,1
8086,max_effective,20,20,1,3,0.05,0.95,0.9289846031593854,45,54.0,0,55.0,0,60.0,1,56.0,0
8087,max_effective,20,20,1,3,0.05,0.95,0.8581174981630196,9,35.0,1,35.0,1,35.0,1,35.0,1
8088,max_effective,20,20,1,3,0.05,0.95,0.8719374015261527,12,53.0,0,53.0,0,56.0,0,57.0,1
8089,max_effective,20,20,1,3,0.05,0.95,0.8982794072971592,8,48.0,1,48.0,1,47.0,0,47.0,0
8090,max_effective,20,20,1,3,0.05,0.95,0.8613289652657632,7,45.0,1,45.0,1,45.0,1,45.0,1
8091,max_effective,20,20,1,3,0.05,0.95,0.8537639661374872,11,54.0,0,56.0,1,53.0,0,53.0,0
8092,max_effective,20,20,1,3,0.05,0.95,0.8404010067335989,12,51.0,1,51.0,1,50.0,0,49.0,0
8093,max_effective,20,20,1,3,0.05,0.95,0.9115178485064916,25,58.0,0,59.0,1,59.0,1,58.0,0
8094,max_effective,20,20,1,3,0.05,0.95,0.9294789000622192,27,50.0,0,52.0,0,58.0,0,59.0,1
8095,max_effective,20,20,1,3,0.05,0.95,0.9409726368489834,21,45.0,0,51.0,1,51.0,1,50.0,0
8096,max_effective,20,20,1,3,0.05,0.95,0.8313268685604268,9,56.0,0,57.0,1,56.0,0,54.0,0
8097,max_effective,20,20,1,3,0.05,0.95,0.9486224074979528,17,48.0,0,52.0,1,49.0,0,47.0,0
8098,max_effective,20,20,1,3,0.05,0.95,0.9405750684832,14,56.0,0,56.0,0,57.0,0,58.0,1
8099,max_effective,20,20,1,3,0.05,0.95,0.7721018693163482,3,39.0,1,39.0,1,39.0,1,39.0,1
8100,max_effective,20,20,1,3,0.05,0.95,0.93916888873787,44,57.0,0,57.0,0,57.0,0,58.0,1
8101,max_effective,20,20,1,3,0.05,0.95,0.9499038101330546,15,52.0,1,51.0,0,50.0,0,50.0,0
8102,max_effective,20,20,1,3,0.05,0.95,0.8389124798836516,6,31.0,1,31.0,1,31.0,1,31.0,1
8103,max_effective,20,20,1,3,0.05,0.95,0.9438834739230784,8,49.0,1,47.0,0,47.0,0,46.0,0
8104,max_effective,20,20,1,3,0.05,0.95,0.8998407168150723,5,39.0,1,39.0,1,39.0,1,39.0,1
8105,max_effective,20,20,1,3,0.05,0.95,0.9395394119188232,10,51.0,0,52.0,0,54.0,1,52.0,0
8106,max_effective,20,20,1,3,0.05,0.95,0.9458511678767167,18,53.0,0,53.0,0,56.0,1,56.0,1
8107,max_effective,20,20,1,3,0.05,0.95,0.9423114646124896,18,52.0,0,51.0,0,55.0,1,55.0,1
8108,max_effective,20,20,1,3,0.05,0.95,0.9491870315755568,41,52.0,0,52.0,0,57.0,1,56.0,0
8109,max_effective,20,20,1,3,0.05,0.95,0.8495125604291643,10,52.0,1,52.0,1,52.0,1,51.0,0
8110,max_effective,20,20,1,3,0.05,0.95,0.8916853013454767,14,53.0,0,53.0,0,57.0,1,54.0,0
8111,max_effective,20,20,1,3,0.05,0.95,0.9480421773232144,20,50.0,0,51.0,0,55.0,1,54.0,0
8112,max_effective,20,20,1,3,0.05,0.95,0.9022957954250124,11,53.0,0,54.0,1,51.0,0,52.0,0
8113,max_effective,20,20,1,3,0.05,0.95,0.9427420474626932,19,53.0,0,55.0,0,59.0,1,56.0,0
8114,max_effective,20,20,1,3,0.05,0.95,0.9356841620798336,20,55.0,0,56.0,1,49.0,0,56.0,1
8115,max_effective,20,20,1,3,0.05,0.95,0.9425797129394632,33,59.0,0,59.0,0,60.0,1,60.0,1
8116,max_effective,20,20,1,3,0.05,0.95,0.8722918345683329,20,57.0,0,58.0,1,55.0,0,56.0,0
8117,max_effective,20,20,1,3,0.05,0.95,0.8872925385908376,33,51.0,0,54.0,0,58.0,1,58.0,1
8118,max_effective,20,20,1,3,0.05,0.95,0.9011870602558828,29,54.0,0,55.0,1,55.0,1,55.0,1
8119,max_effective,20,20,1,3,0.05,0.95,0.9444964428145524,37,55.0,0,58.0,1,55.0,0,58.0,1
8120,max_effective,20,20,1,3,0.05,0.95,0.9462668663315378,26,53.0,0,59.0,1,57.0,0,56.0,0
8121,max_effective,20,20,1,3,0.05,0.95,0.9191795162738644,21,59.0,0,59.0,0,60.0,1,60.0,1
8122,max_effective,20,20,1,3,0.05,0.95,0.947733953835631,10,53.0,1,52.0,0,53.0,1,52.0,0
8123,max_effective,20,20,1,3,0.05,0.95,0.9270737611215776,10,51.0,0,52.0,0,53.0,1,53.0,1
8124,max_effective,20,20,1,3,0.05,0.95,0.9320359773497688,9,47.0,1,47.0,1,47.0,1,46.0,0
8125,max_effective,20,20,1,3,0.05,0.95,0.9436847589995908,17,47.0,0,49.0,0,53.0,1,52.0,0
8126,max_effective,20,20,1,3,0.05,0.95,0.9467047038993368,6,36.0,1,36.0,1,36.0,1,36.0,1
8127,max_effective,20,20,1,3,0.05,0.95,0.9264886323442711,12,48.0,0,50.0,1,50.0,1,48.0,0
8128,max_effective,20,20,1,3,0.05,0.95,0.9495435919710874,16,54.0,0,56.0,1,56.0,1,56.0,1
8129,max_effective,20,20,1,3,0.05,0.95,0.8882133324194847,10,52.0,0,53.0,1,53.0,1,52.0,0
8130,max_effective,20,20,1,3,0.05,0.95,0.9008850541873192,13,50.0,0,51.0,0,55.0,1,52.0,0
8131,max_effective,20,20,1,3,0.05,0.95,0.8833141753891087,5,38.0,1,38.0,1,38.0,1,38.0,1
8132,max_effective,20,20,1,3,0.05,0.95,0.829515355100617,5,37.0,1,37.0,1,37.0,1,37.0,1
8133,max_effective,20,20,1,3,0.05,0.95,0.9098813973570692,33,58.0,0,56.0,0,58.0,0,59.0,1
8134,max_effective,20,20,1,3,0.05,0.95,0.9387314276676224,26,56.0,0,58.0,0,60.0,1,59.0,0
8135,max_effective,20,20,1,3,0.05,0.95,0.9470442463631912,9,55.0,0,56.0,1,50.0,0,50.0,0
8136,max_effective,20,20,1,3,0.05,0.95,0.8967013563770853,9,56.0,1,55.0,0,53.0,0,54.0,0
8137,max_effective,20,20,1,3,0.05,0.95,0.942628809553952,32,58.0,1,58.0,1,58.0,1,58.0,1
8138,max_effective,20,20,1,3,0.05,0.95,0.9085607972487733,26,55.0,0,55.0,0,58.0,1,56.0,0
8139,max_effective,20,20,1,3,0.05,0.95,0.945583923437206,7,38.0,1,38.0,1,38.0,1,38.0,1
8140,max_effective,20,20,1,3,0.05,0.95,0.9184564515388388,9,52.0,1,51.0,0,50.0,0,49.0,0
8141,max_effective,20,20,1,3,0.05,0.95,0.888959478502178,11,47.0,1,47.0,1,47.0,1,47.0,1
8142,max_effective,20,20,1,3,0.05,0.95,0.91627308194806,15,55.0,0,55.0,0,57.0,1,57.0,1
8143,max_effective,20,20,1,3,0.05,0.95,0.9129434521476176,15,57.0,0,57.0,0,55.0,0,58.0,1
8144,max_effective,20,20,1,3,0.05,0.95,0.8776347446204755,2,24.0,1,24.0,1,24.0,1,24.0,1
8145,max_effective,20,20,1,3,0.05,0.95,0.8951721022114999,13,48.0,0,50.0,1,50.0,1,47.0,0
8146,max_effective,20,20,1,3,0.05,0.95,0.8723041371452053,6,40.0,1,40.0,1,40.0,1,40.0,1
8147,max_effective,20,20,1,3,0.05,0.95,0.9400277772715664,26,52.0,0,52.0,0,57.0,1,57.0,1
8148,max_effective,20,20,1,3,0.05,0.95,0.9448843958560292,20,57.0,0,57.0,0,59.0,0,60.0,1
8149,max_effective,20,20,1,3,0.05,0.95,0.9203526268158312,14,56.0,0,57.0,0,58.0,1,56.0,0
8150,max_effective,20,20,1,3,0.05,0.95,0.9221406984917716,42,57.0,0,57.0,0,59.0,1,57.0,0
8151,max_effective,20,20,1,3,0.05,0.95,0.933573077804225,18,48.0,0,49.0,0,55.0,0,56.0,1
8152,max_effective,20,20,1,3,0.05,0.95,0.9408183651686024,14,48.0,0,49.0,0,54.0,1,53.0,0
8153,max_effective,20,20,1,3,0.05,0.95,0.8660679566947994,22,50.0,0,52.0,0,56.0,1,53.0,0
8154,max_effective,20,20,1,3,0.05,0.95,0.907011048330304,4,31.0,1,31.0,1,31.0,1,31.0,1
8155,max_effective,20,20,1,3,0.05,0.95,0.9409237157581648,8,45.0,1,45.0,1,45.0,1,45.0,1
8156,max_effective,20,20,1,3,0.05,0.95,0.8951931222186491,15,50.0,0,50.0,0,54.0,1,52.0,0
8157,max_effective,20,20,1,3,0.05,0.95,0.9255755885754235,22,49.0,0,53.0,0,54.0,1,53.0,0
8158,max_effective,20,20,1,3,0.05,0.95,0.910610896874086,36,54.0,0,56.0,0,53.0,0,59.0,1
8159,max_effective,20,20,1,3,0.05,0.95,0.884503823384549,8,38.0,1,38.0,1,38.0,1,38.0,1
8160,max_effective,20,20,1,3,0.05,0.95,0.8871998076171914,10,49.0,0,51.0,1,49.0,0,50.0,0
8161,max_effective,20,20,1,3,0.05,0.95,0.9251606367914568,12,46.0,0,47.0,0,48.0,1,48.0,1
8162,max_effective,20,20,1,3,0.05,0.95,0.9070445393455184,17,52.0,0,54.0,0,55.0,0,56.0,1
8163,max_effective,20,20,1,3,0.05,0.95,0.9101389161238972,16,51.0,0,54.0,0,58.0,1,58.0,1
8164,max_effective,20,20,1,3,0.05,0.95,0.923023022071824,16,56.0,0,56.0,0,57.0,1,54.0,0
8165,max_effective,20,20,1,3,0.05,0.95,0.9445172344181212,15,48.0,0,52.0,0,55.0,1,55.0,1
8166,max_effective,20,20,1,3,0.05,0.95,0.9036823248953444,16,48.0,0,49.0,1,48.0,0,47.0,0
8167,max_effective,20,20,1,3,0.05,0.95,0.8929846404492632,15,44.0,0,46.0,0,51.0,1,50.0,0
8168,max_effective,20,20,1,3,0.05,0.95,0.9113909543433956,43,50.0,0,52.0,0,60.0,1,57.0,0
8169,max_effective,20,20,1,3,0.05,0.95,0.9372015132854652,20,56.0,0,57.0,1,56.0,0,56.0,0
8170,max_effective,20,20,1,3,0.05,0.95,0.8540470627944519,10,56.0,1,56.0,1,53.0,0,55.0,0
8171,max_effective,20,20,1,3,0.05,0.95,0.9417077679602754,19,48.0,0,52.0,0,58.0,1,57.0,0
8172,max_effective,20,20,1,3,0.05,0.95,0.9209688211586248,7,42.0,1,42.0,1,42.0,1,42.0,1
8173,max_effective,20,20,1,3,0.05,0.95,0.8258551217179949,16,56.0,1,56.0,1,56.0,1,56.0,1
8174,max_effective,20,20,1,3,0.05,0.95,0.8542142902400922,15,47.0,0,48.0,0,49.0,0,53.0,1
8175,max_effective,20,20,1,3,0.05,0.95,0.9114685600935256,5,34.0,1,34.0,1,34.0,1,34.0,1
8176,max_effective,20,20,1,3,0.05,0.95,0.875490593762549,26,44.0,0,49.0,0,53.0,0,54.0,1
8177,max_effective,20,20,1,3,0.05,0.95,0.8881288293164294,20,49.0,0,53.0,0,56.0,1,56.0,1
8178,max_effective,20,20,1,3,0.05,0.95,0.9186254257208224,18,56.0,0,57.0,1,56.0,0,55.0,0
8179,max_effective,20,20,1,3,0.05,0.95,0.9251191335559024,18,46.0,0,52.0,0,56.0,1,55.0,0
8180,max_effective,20,20,1,3,0.05,0.95,0.8727961662311856,20,53.0,0,56.0,1,54.0,0,56.0,1
8181,max_effective,20,20,1,3,0.05,0.95,0.9018187885648318,19,51.0,0,53.0,0,54.0,1,54.0,1
8182,max_effective,20,20,1,3,0.05,0.95,0.8811606513156487,12,47.0,1,47.0,1,47.0,1,46.0,0
8183,max_effective,20,20,1,3,0.05,0.95,0.8423087708219819,18,48.0,0,49.0,0,52.0,0,54.0,1
8184,max_effective,20,20,1,3,0.05,0.95,0.8316910840484617,12,57.0,0,57.0,0,56.0,0,58.0,1
8185,max_effective,20,20,1,3,0.05,0.95,0.9280635161989508,9,45.0,1,45.0,1,45.0,1,45.0,1
8186,max_effective,20,20,1,3,0.05,0.95,0.927855805374348,31,58.0,0,59.0,0,60.0,1,58.0,0
8187,max_effective,20,20,1,3,0.05,0.95,0.9421149083629023,22,59.0,0,59.0,0,60.0,1,60.0,1
8188,max_effective,20,20,1,3,0.05,0.95,0.928866003957474,23,55.0,0,55.0,0,59.0,1,58.0,0
8189,max_effective,20,20,1,3,0.05,0.95,0.942926749705764,15,46.0,0,49.0,0,51.0,1,51.0,1
8190,max_effective,20,20,1,3,0.05,0.95,0.9110898963323676,9,38.0,1,38.0,1,38.0,1,38.0,1
8191,max_effective,20,20,1,3,0.05,0.95,0.9336226218236352,18,54.0,0,55.0,0,57.0,1,56.0,0
8192,max_effective,20,20,1,3,0.05,0.95,0.939517694107316,15,56.0,1,56.0,1,55.0,0,52.0,0
8193,max_effective,20,20,1,3,0.05,0.95,0.8401326999533338,7,38.0,1,38.0,1,38.0,1,38.0,1
8194,max_effective,20,20,1,3,0.05,0.95,0.8994861276506881,36,59.0,0,60.0,1,58.0,0,57.0,0
8195,max_effective,20,20,1,3,0.05,0.95,0.9170726614132456,17,53.0,0,52.0,0,53.0,0,56.0,1
8196,max_effective,20,20,1,3,0.05,0.95,0.93941108494947,9,50.0,1,50.0,1,47.0,0,49.0,0
8197,max_effective,20,20,1,3,0.05,0.95,0.9025680411836032,11,53.0,0,53.0,0,50.0,0,55.0,1
8198,max_effective,20,20,1,3,0.05,0.95,0.9295649133712424,11,53.0,1,53.0,1,49.0,0,52.0,0
8199,max_effective,20,20,1,3,0.05,0.95,0.9472918325369636,20,48.0,0,52.0,0,54.0,1,53.0,0
8200,max_effective,20,20,1,3,0.05,0.95,0.8727045383249086,7,38.0,1,38.0,1,38.0,1,37.0,0
8201,max_effective,20,20,1,3,0.05,0.95,0.8998313543649825,16,57.0,0,57.0,0,58.0,1,57.0,0
8202,max_effective,20,20,1,3,0.05,0.95,0.9467038147263906,18,51.0,0,53.0,0,55.0,1,54.0,0
8203,max_effective,20,20,1,3,0.05,0.95,0.9491511346351568,12,53.0,1,52.0,0,51.0,0,50.0,0
8204,max_effective,20,20,1,3,0.05,0.95,0.9044469510967456,15,48.0,0,49.0,0,52.0,0,53.0,1
8205,max_effective,20,20,1,3,0.05,0.95,0.9222273230113012,26,52.0,0,53.0,0,54.0,1,54.0,1
8206,max_effective,20,20,1,3,0.05,0.95,0.9194549159296976,18,51.0,0,51.0,0,56.0,1,55.0,0
8207,max_effective,20,20,1,3,0.05,0.95,0.945121507552944,21,53.0,0,53.0,0,54.0,1,54.0,1
8208,max_effective,20,20,1,3,0.05,0.95,0.9297755376629212,13,48.0,0,48.0,0,49.0,1,48.0,0
8209,max_effective,20,20,1,3,0.05,0.95,0.9483214267068,12,50.0,0,51.0,1,48.0,0,50.0,0
8210,max_effective,20,20,1,3,0.05,0.95,0.9478939902930342,16,43.0,0,45.0,1,45.0,1,45.0,1
8211,max_effective,20,20,1,3,0.05,0.95,0.8377468592794367,21,45.0,0,48.0,0,50.0,0,52.0,1
8212,max_effective,20,20,1,3,0.05,0.95,0.9157414619887494,15,50.0,0,53.0,0,55.0,1,55.0,1
8213,max_effective,20,20,1,3,0.05,0.95,0.909800507148018,16,51.0,0,51.0,0,60.0,1,58.0,0
8214,max_effective,20,20,1,3,0.05,0.95,0.8519855649016411,23,54.0,1,54.0,1,50.0,0,51.0,0
8215,max_effective,20,20,1,3,0.05,0.95,0.9258433871867896,29,52.0,0,52.0,0,57.0,1,56.0,0
8216,max_effective,20,20,1,3,0.05,0.95,0.8849401429908932,21,54.0,0,56.0,1,55.0,0,55.0,0
8217,max_effective,20,20,1,3,0.05,0.95,0.9479389869091857,43,55.0,0,57.0,1,57.0,1,56.0,0
8218,max_effective,20,20,1,3,0.05,0.95,0.8506772448480764,4,40.0,1,40.0,1,40.0,1,40.0,1
8219,max_effective,20,20,1,3,0.05,0.95,0.8814512106645017,16,53.0,0,54.0,0,55.0,1,54.0,0
8220,max_effective,20,20,1,3,0.05,0.95,0.9374103867475628,11,50.0,0,52.0,0,53.0,1,52.0,0
8221,max_effective,20,20,1,3,0.05,0.95,0.8503588490146053,7,49.0,1,49.0,1,49.0,1,49.0,1
8222,max_effective,20,20,1,3,0.05,0.95,0.8221469148448971,5,42.0,1,42.0,1,42.0,1,42.0,1
8223,max_effective,20,20,1,3,0.05,0.95,0.9282797992034098,31,48.0,0,52.0,0,55.0,0,57.0,1
8224,max_effective,20,20,1,3,0.05,0.95,0.921863417312206,9,54.0,0,55.0,0,56.0,1,54.0,0
8225,max_effective,20,20,1,3,0.05,0.95,0.931821078302048,10,56.0,0,57.0,1,55.0,0,56.0,0
8226,max_effective,20,20,1,3,0.05,0.95,0.8689872443956427,10,40.0,1,40.0,1,40.0,1,40.0,1
8227,max_effective,20,20,1,3,0.05,0.95,0.937977182307546,47,54.0,0,54.0,0,54.0,0,58.0,1
8228,max_effective,20,20,1,3,0.05,0.95,0.9358299609573844,18,46.0,0,50.0,1,50.0,1,48.0,0
8229,max_effective,20,20,1,3,0.05,0.95,0.918287425026722,18,49.0,0,53.0,1,51.0,0,51.0,0
8230,max_effective,20,20,1,3,0.05,0.95,0.9292701388004128,43,45.0,0,50.0,0,55.0,1,54.0,0
8231,max_effective,20,20,1,3,0.05,0.95,0.937879835872533,11,52.0,0,54.0,1,52.0,0,50.0,0
8232,max_effective,20,20,1,3,0.05,0.95,0.9236881673474324,20,54.0,0,56.0,0,58.0,1,57.0,0
8233,max_effective,20,20,1,3,0.05,0.95,0.9167563374429054,23,53.0,0,54.0,0,58.0,1,58.0,1
8234,max_effective,20,20,1,3,0.05,0.95,0.7729112497999691,9,50.0,0,51.0,0,52.0,1,51.0,0
8235,max_effective,20,20,1,3,0.05,0.95,0.8665990170829783,16,53.0,0,54.0,0,56.0,1,56.0,1
8236,max_effective,20,20,1,3,0.05,0.95,0.9176165560787494,7,41.0,1,41.0,1,41.0,1,41.0,1
8237,max_effective,20,20,1,3,0.05,0.95,0.8779653928934733,25,46.0,0,47.0,0,46.0,0,50.0,1
8238,max_effective,20,20,1,3,0.05,0.95,0.8908703977091249,15,54.0,1,54.0,1,52.0,0,52.0,0
8239,max_effective,20,20,1,3,0.05,0.95,0.8947167872958413,6,41.0,1,41.0,1,41.0,1,41.0,1
8240,max_effective,20,20,1,3,0.05,0.95,0.9450824151469917,19,52.0,0,53.0,0,56.0,1,56.0,1
8241,max_effective,20,20,1,3,0.05,0.95,0.9261064489127324,4,35.0,1,35.0,1,35.0,1,35.0,1
8242,max_effective,20,20,1,3,0.05,0.95,0.9190012463892012,22,58.0,0,59.0,1,59.0,1,59.0,1
8243,max_effective,20,20,1,3,0.05,0.95,0.8117083028281485,3,35.0,1,35.0,1,35.0,1,35.0,1
8244,max_effective,20,20,1,3,0.05,0.95,0.8787545304628233,14,50.0,0,51.0,0,50.0,0,55.0,1
8245,max_effective,20,20,1,3,0.05,0.95,0.8888488640995695,28,55.0,0,56.0,1,55.0,0,54.0,0
8246,max_effective,20,20,1,3,0.05,0.95,0.8671192630226443,9,43.0,1,43.0,1,43.0,1,43.0,1
8247,max_effective,20,20,1,3,0.05,0.95,0.9497746559430452,11,51.0,0,52.0,0,53.0,1,51.0,0
8248,max_effective,20,20,1,3,0.05,0.95,0.9495274373043122,14,52.0,0,57.0,0,53.0,0,58.0,1
8249,max_effective,20,20,1,3,0.05,0.95,0.9411580535550186,20,50.0,0,54.0,0,56.0,0,58.0,1
8250,max_effective,20,20,1,3,0.05,0.95,0.9427508156813408,40,58.0,0,58.0,0,59.0,0,60.0,1
8251,max_effective,20,20,1,3,0.05,0.95,0.92679270516556,17,56.0,1,56.0,1,56.0,1,56.0,1
8252,max_effective,20,20,1,3,0.05,0.95,0.9126081998593008,31,55.0,0,56.0,1,55.0,0,56.0,1
8253,max_effective,20,20,1,3,0.05,0.95,0.8481859197665083,11,52.0,0,53.0,0,55.0,1,55.0,1
8254,max_effective,20,20,1,3,0.05,0.95,0.927291389330646,5,37.0,1,37.0,1,37.0,1,37.0,1
8255,max_effective,20,20,1,3,0.05,0.95,0.9358247609012016,15,52.0,0,54.0,0,54.0,0,55.0,1
8256,max_effective,20,20,1,3,0.05,0.95,0.9364554320614238,14,58.0,1,58.0,1,55.0,0,55.0,0
8257,max_effective,20,20,1,3,0.05,0.95,0.9424111615654795,20,53.0,0,55.0,0,58.0,1,58.0,1
8258,max_effective,20,20,1,3,0.05,0.95,0.9464448093250544,38,53.0,0,55.0,0,58.0,0,59.0,1
8259,max_effective,20,20,1,3,0.05,0.95,0.905349903370063,16,49.0,0,51.0,0,52.0,1,52.0,1
8260,max_effective,20,20,1,3,0.05,0.95,0.8938871497283157,10,49.0,0,50.0,0,51.0,0,52.0,1
8261,max_effective,20,20,1,3,0.05,0.95,0.8967625976690922,6,41.0,1,41.0,1,41.0,1,41.0,1
8262,max_effective,20,20,1,3,0.05,0.95,0.9130538433017882,12,52.0,0,52.0,0,53.0,0,54.0,1
8263,max_effective,20,20,1,3,0.05,0.95,0.9274077757590428,26,52.0,0,56.0,0,56.0,0,58.0,1
8264,max_effective,20,20,1,3,0.05,0.95,0.8422583757256881,6,42.0,1,42.0,1,42.0,1,42.0,1
8265,max_effective,20,20,1,3,0.05,0.95,0.9306016558136364,13,58.0,1,58.0,1,57.0,0,58.0,1
8266,max_effective,20,20,1,3,0.05,0.95,0.925970976632241,36,57.0,0,57.0,0,60.0,1,59.0,0
8267,max_effective,20,20,1,3,0.05,0.95,0.8644203619563405,11,51.0,0,52.0,0,56.0,1,56.0,1
8268,max_effective,20,20,1,3,0.05,0.95,0.8862706597961254,12,49.0,0,48.0,0,50.0,1,50.0,1
8269,max_effective,20,20,1,3,0.05,0.95,0.9376606125573757,6,39.0,1,39.0,1,39.0,1,39.0,1
8270,max_effective,20,20,1,3,0.05,0.95,0.8990385338864171,11,37.0,1,37.0,1,37.0,1,37.0,1
8271,max_effective,20,20,1,3,0.05,0.95,0.8969172170923052,3,27.0,1,27.0,1,27.0,1,27.0,1
8272,max_effective,20,20,1,3,0.05,0.95,0.9368422230930026,10,58.0,0,58.0,0,54.0,0,59.0,1
8273,max_effective,20,20,1,3,0.05,0.95,0.8243404039561674,9,41.0,1,41.0,1,41.0,1,41.0,1
8274,max_effective,20,20,1,3,0.05,0.95,0.9417448811593632,8,42.0,1,42.0,1,41.0,0,42.0,1
8275,max_effective,20,20,1,3,0.05,0.95,0.905593316040956,6,43.0,1,43.0,1,43.0,1,43.0,1
8276,max_effective,20,20,1,3,0.05,0.95,0.9418959991373208,22,50.0,0,56.0,0,57.0,1,57.0,1
8277,max_effective,20,20,1,3,0.05,0.95,0.9440597418373032,10,51.0,0,52.0,1,51.0,0,51.0,0
8278,max_effective,20,20,1,3,0.05,0.95,0.8986531351545154,30,50.0,0,49.0,0,52.0,0,56.0,1
8279,max_effective,20,20,1,3,0.05,0.95,0.8842978223595546,16,56.0,0,56.0,0,57.0,1,55.0,0
8280,max_effective,20,20,1,3,0.05,0.95,0.8615164832567024,16,55.0,0,55.0,0,57.0,0,59.0,1
8281,max_effective,20,20,1,3,0.05,0.95,0.9032933045964754,10,49.0,1,49.0,1,47.0,0,49.0,1
8282,max_effective,20,20,1,3,0.05,0.95,0.9231489782482172,8,40.0,1,40.0,1,40.0,1,40.0,1
8283,max_effective,20,20,1,3,0.05,0.95,0.9172518724312956,20,51.0,0,53.0,0,58.0,0,59.0,1
8284,max_effective,20,20,1,3,0.05,0.95,0.8722970755135455,14,52.0,0,53.0,0,54.0,1,53.0,0
8285,max_effective,20,20,1,3,0.05,0.95,0.8879543346277684,19,53.0,0,54.0,0,55.0,0,56.0,1
8286,max_effective,20,20,1,3,0.05,0.95,0.94152790431955,88,54.0,0,55.0,0,58.0,0,59.0,1
8287,max_effective,20,20,1,3,0.05,0.95,0.891160143300731,11,41.0,1,41.0,1,41.0,1,41.0,1
8288,max_effective,20,20,1,3,0.05,0.95,0.9320215940988644,9,57.0,0,57.0,0,59.0,1,56.0,0
8289,max_effective,20,20,1,3,0.05,0.95,0.9469205670155498,25,51.0,0,52.0,0,52.0,0,54.0,1
8290,max_effective,20,20,1,3,0.05,0.95,0.9043335650265958,12,42.0,1,42.0,1,42.0,1,42.0,1
8291,max_effective,20,20,1,3,0.05,0.95,0.9391308247884314,43,60.0,1,60.0,1,55.0,0,54.0,0
8292,max_effective,20,20,1,3,0.05,0.95,0.913492580518223,30,53.0,0,56.0,0,58.0,0,60.0,1
8293,max_effective,20,20,1,3,0.05,0.95,0.9428105088913118,11,50.0,0,51.0,0,54.0,1,51.0,0
8294,max_effective,20,20,1,3,0.05,0.95,0.8720899882173061,21,47.0,0,49.0,0,51.0,0,55.0,1
8295,max_effective,20,20,1,3,0.05,0.95,0.8264948620588974,6,39.0,1,39.0,1,39.0,1,38.0,0
8296,max_effective,20,20,1,3,0.05,0.95,0.7465822513718082,4,27.0,1,27.0,1,27.0,1,27.0,1
8297,max_effective,20,20,1,3,0.05,0.95,0.9308856484279544,23,55.0,1,54.0,0,50.0,0,52.0,0
8298,max_effective,20,20,1,3,0.05,0.95,0.8657412833652769,19,46.0,0,48.0,0,51.0,0,52.0,1
8299,max_effective,20,20,1,3,0.05,0.95,0.9019268488281924,20,48.0,0,50.0,0,54.0,0,56.0,1
8300,max_effective,20,20,1,3,0.05,0.95,0.9179549646923172,15,51.0,0,52.0,0,54.0,0,55.0,1
8301,max_effective,20,20,1,3,0.05,0.95,0.8237003468660198,13,53.0,0,52.0,0,52.0,0,54.0,1
8302,max_effective,20,20,1,3,0.05,0.95,0.9426492072586662,20,50.0,0,53.0,0,55.0,1,54.0,0
8303,max_effective,20,20,1,3,0.05,0.95,0.921086704017054,23,53.0,0,54.0,0,56.0,0,57.0,1
8304,max_effective,20,20,1,3,0.05,0.95,0.8320540641139635,6,37.0,1,37.0,1,37.0,1,37.0,1
8305,max_effective,20,20,1,3,0.05,0.95,0.9463806666551122,18,55.0,0,55.0,0,57.0,0,58.0,1
8306,max_effective,20,20,1,3,0.05,0.95,0.9061293371108736,5,39.0,1,39.0,1,39.0,1,39.0,1
8307,max_effective,20,20,1,3,0.05,0.95,0.9297786428276924,14,59.0,1,59.0,1,58.0,0,58.0,0
8308,max_effective,20,20,1,3,0.05,0.95,0.8658747191132687,4,39.0,1,39.0,1,39.0,1,39.0,1
8309,max_effective,20,20,1,3,0.05,0.95,0.9461469911804796,57,53.0,0,54.0,0,57.0,1,55.0,0
8310,max_effective,20,20,1,3,0.05,0.95,0.8627325162574904,36,49.0,0,52.0,0,55.0,0,60.0,1
8311,max_effective,20,20,1,3,0.05,0.95,0.9256418757810994,19,53.0,0,54.0,0,59.0,1,57.0,0
8312,max_effective,20,20,1,3,0.05,0.95,0.9250206864890188,15,55.0,0,56.0,1,55.0,0,56.0,1
8313,max_effective,20,20,1,3,0.05,0.95,0.8939539375149517,6,52.0,1,52.0,1,49.0,0,51.0,0
8314,max_effective,20,20,1,3,0.05,0.95,0.8805998548022933,14,46.0,0,47.0,0,48.0,1,48.0,1
8315,max_effective,20,20,1,3,0.05,0.95,0.9206537092650822,18,58.0,0,58.0,0,58.0,0,59.0,1
8316,max_effective,20,20,1,3,0.05,0.95,0.9324824595137132,35,56.0,0,56.0,0,59.0,1,57.0,0
8317,max_effective,20,20,1,3,0.05,0.95,0.9171576659548328,31,55.0,0,55.0,0,54.0,0,56.0,1
8318,max_effective,20,20,1,3,0.05,0.95,0.873713254025243,7,43.0,1,43.0,1,43.0,1,43.0,1
8319,max_effective,20,20,1,3,0.05,0.95,0.9404733479943927,36,58.0,0,59.0,0,60.0,1,60.0,1
8320,max_effective,20,20,1,3,0.05,0.95,0.9253665143448928,21,53.0,0,55.0,0,56.0,0,59.0,1
8321,max_effective,20,20,1,3,0.05,0.95,0.91083037280068,10,47.0,0,47.0,0,48.0,1,47.0,0
8322,max_effective,20,20,1,3,0.05,0.95,0.7474747760206657,6,41.0,1,41.0,1,41.0,1,41.0,1
8323,max_effective,20,20,1,3,0.05,0.95,0.912179379820974,10,57.0,1,57.0,1,55.0,0,55.0,0
8324,max_effective,20,20,1,3,0.05,0.95,0.8976393608509201,11,47.0,1,47.0,1,46.0,0,46.0,0
8325,max_effective,20,20,1,3,0.05,0.95,0.9115918886527232,29,55.0,1,54.0,0,55.0,1,54.0,0
8326,max_effective,20,20,1,3,0.05,0.95,0.9422615588609412,8,53.0,1,53.0,1,50.0,0,52.0,0
8327,max_effective,20,20,1,3,0.05,0.95,0.8838786809621835,25,58.0,1,58.0,1,56.0,0,57.0,0
8328,max_effective,20,20,1,3,0.05,0.95,0.9139301765264845,7,42.0,1,42.0,1,42.0,1,41.0,0
8329,max_effective,20,20,1,3,0.05,0.95,0.9308811874514296,16,50.0,0,52.0,0,56.0,1,51.0,0
8330,max_effective,20,20,1,3,0.05,0.95,0.9195130296163858,40,46.0,0,46.0,0,57.0,1,56.0,0
8331,max_effective,20,20,1,3,0.05,0.95,0.9310339225838002,16,45.0,0,49.0,0,50.0,1,50.0,1
8332,max_effective,20,20,1,3,0.05,0.95,0.9035936923435032,31,52.0,0,53.0,0,58.0,0,60.0,1
8333,max_effective,20,20,1,3,0.05,0.95,0.939128437049118,25,46.0,0,49.0,0,56.0,0,57.0,1
8334,max_effective,20,20,1,3,0.05,0.95,0.8821017288158913,7,33.0,1,33.0,1,33.0,1,32.0,0
8335,max_effective,20,20,1,3,0.05,0.95,0.836908020220363,9,41.0,1,41.0,1,41.0,1,41.0,1
8336,max_effective,20,20,1,3,0.05,0.95,0.8779881361021631,21,48.0,0,52.0,0,57.0,1,57.0,1
8337,max_effective,20,20,1,3,0.05,0.95,0.9481384248744712,60,53.0,0,53.0,0,58.0,0,59.0,1
8338,max_effective,20,20,1,3,0.05,0.95,0.943230644942384,12,55.0,0,56.0,0,56.0,0,57.0,1
8339,max_effective,20,20,1,3,0.05,0.95,0.946133890806666,16,53.0,0,55.0,0,59.0,1,58.0,0
8340,max_effective,20,20,1,3,0.05,0.95,0.9488218008535558,9,47.0,1,47.0,1,47.0,1,47.0,1
8341,max_effective,20,20,1,3,0.05,0.95,0.8877745097196043,7,50.0,0,51.0,1,50.0,0,49.0,0
8342,max_effective,20,20,1,3,0.05,0.95,0.9223866399107318,21,48.0,0,53.0,0,54.0,0,56.0,1
8343,max_effective,20,20,1,3,0.05,0.95,0.8993884563540129,13,49.0,0,51.0,1,51.0,1,51.0,1
8344,max_effective,20,20,1,3,0.05,0.95,0.9118343906110404,19,58.0,0,58.0,0,58.0,0,60.0,1
8345,max_effective,20,20,1,3,0.05,0.95,0.9036149267085178,12,56.0,0,57.0,0,55.0,0,58.0,1
8346,max_effective,20,20,1,3,0.05,0.95,0.9182879030687,39,49.0,0,53.0,0,57.0,1,57.0,1
8347,max_effective,20,20,1,3,0.05,0.95,0.8671509845585548,10,51.0,0,51.0,0,52.0,1,51.0,0
8348,max_effective,20,20,1,3,0.05,0.95,0.9372596421607018,29,51.0,0,53.0,0,54.0,0,55.0,1
8349,max_effective,20,20,1,3,0.05,0.95,0.9120357360824868,16,47.0,0,51.0,0,52.0,1,49.0,0
8350,max_effective,20,20,1,3,0.05,0.95,0.9492409602149534,18,46.0,0,48.0,0,50.0,1,50.0,1
8351,max_effective,20,20,1,3,0.05,0.95,0.937941524977763,11,51.0,1,51.0,1,49.0,0,49.0,0
8352,max_effective,20,20,1,3,0.05,0.95,0.9255848239799644,16,54.0,0,55.0,0,57.0,1,56.0,0
8353,max_effective,20,20,1,3,0.05,0.95,0.903452020829372,29,53.0,0,54.0,1,52.0,0,52.0,0
8354,max_effective,20,20,1,3,0.05,0.95,0.9298325768150056,9,50.0,0,51.0,1,48.0,0,50.0,0
8355,max_effective,20,20,1,3,0.05,0.95,0.9449892902896384,17,51.0,0,53.0,0,54.0,1,54.0,1
8356,max_effective,20,20,1,3,0.05,0.95,0.9002076854465022,9,57.0,1,57.0,1,57.0,1,56.0,0
8357,max_effective,20,20,1,3,0.05,0.95,0.9330727529833568,17,46.0,0,47.0,0,47.0,0,49.0,1
8358,max_effective,20,20,1,3,0.05,0.95,0.9486277512031144,32,47.0,0,48.0,0,56.0,0,59.0,1
8359,max_effective,20,20,1,3,0.05,0.95,0.8930791736173102,18,57.0,1,57.0,1,56.0,0,55.0,0
8360,max_effective,20,20,1,3,0.05,0.95,0.9406006710245152,20,45.0,0,47.0,0,47.0,0,48.0,1
8361,max_effective,20,20,1,3,0.05,0.95,0.9378426032985556,6,37.0,1,37.0,1,37.0,1,37.0,1
8362,max_effective,20,20,1,3,0.05,0.95,0.949091318806125,14,52.0,0,53.0,1,53.0,1,53.0,1
8363,max_effective,20,20,1,3,0.05,0.95,0.9056242564852484,10,52.0,0,51.0,0,53.0,1,50.0,0
8364,max_effective,20,20,1,3,0.05,0.95,0.8536784744633243,16,46.0,1,46.0,1,46.0,1,46.0,1
8365,max_effective,20,20,1,3,0.05,0.95,0.9060744026825978,31,57.0,0,58.0,1,58.0,1,58.0,1
8366,max_effective,20,20,1,3,0.05,0.95,0.9063945008410964,29,46.0,0,49.0,0,54.0,0,57.0,1
8367,max_effective,20,20,1,3,0.05,0.95,0.8694028648573566,27,46.0,0,46.0,0,47.0,1,45.0,0
8368,max_effective,20,20,1,3,0.05,0.95,0.93036207793944,15,46.0,0,50.0,1,49.0,0,46.0,0
8369,max_effective,20,20,1,3,0.05,0.95,0.9061261201487608,6,43.0,1,43.0,1,43.0,1,43.0,1
8370,max_effective,20,20,1,3,0.05,0.95,0.801788040369507,3,34.0,1,34.0,1,34.0,1,34.0,1
8371,max_effective,20,20,1,3,0.05,0.95,0.9163427197417195,31,55.0,0,57.0,1,56.0,0,56.0,0
8372,max_effective,20,20,1,3,0.05,0.95,0.9460969267911375,15,53.0,0,56.0,0,59.0,1,58.0,0
8373,max_effective,20,20,1,3,0.05,0.95,0.9248483237148062,12,56.0,0,56.0,0,59.0,1,55.0,0
8374,max_effective,20,20,1,3,0.05,0.95,0.9371311970418308,30,54.0,0,58.0,0,60.0,1,59.0,0
8375,max_effective,20,20,1,3,0.05,0.95,0.9434239362869952,23,56.0,0,56.0,0,58.0,0,60.0,1
8376,max_effective,20,20,1,3,0.05,0.95,0.924393486877764,10,52.0,0,54.0,1,53.0,0,53.0,0
8377,max_effective,20,20,1,3,0.05,0.95,0.8814357985178859,12,46.0,0,47.0,0,47.0,0,48.0,1
8378,max_effective,20,20,1,3,0.05,0.95,0.920341871982452,21,48.0,0,48.0,0,54.0,1,52.0,0
8379,max_effective,20,20,1,3,0.05,0.95,0.9298040047603302,18,49.0,0,52.0,0,57.0,1,56.0,0
8380,max_effective,20,20,1,3,0.05,0.95,0.9353543442789032,16,55.0,1,55.0,1,55.0,1,55.0,1
8381,max_effective,20,20,1,3,0.05,0.95,0.9469590375519616,15,57.0,1,57.0,1,56.0,0,56.0,0
8382,max_effective,20,20,1,3,0.05,0.95,0.935874121651508,9,53.0,0,55.0,1,55.0,1,54.0,0
8383,max_effective,20,20,1,3,0.05,0.95,0.932880778673914,28,55.0,0,55.0,0,57.0,0,58.0,1
8384,max_effective,20,20,1,3,0.05,0.95,0.9366202320762632,44,56.0,0,59.0,1,59.0,1,58.0,0
8385,max_effective,20,20,1,3,0.05,0.95,0.9323547301695612,30,55.0,0,56.0,0,56.0,0,58.0,1
8386,max_effective,20,20,1,3,0.05,0.95,0.9348906545566494,9,44.0,1,44.0,1,44.0,1,44.0,1
8387,max_effective,20,20,1,3,0.05,0.95,0.8812287911657276,12,49.0,0,50.0,0,52.0,0,53.0,1
8388,max_effective,20,20,1,3,0.05,0.95,0.9346778468338616,33,55.0,0,57.0,0,59.0,0,60.0,1
8389,max_effective,20,20,1,3,0.05,0.95,0.9041704048671226,17,52.0,0,52.0,0,56.0,1,56.0,1
8390,max_effective,20,20,1,3,0.05,0.95,0.8944287510840928,13,49.0,0,49.0,0,51.0,1,49.0,0
8391,max_effective,20,20,1,3,0.05,0.95,0.936970364564368,35,51.0,0,53.0,0,55.0,0,57.0,1
8392,max_effective,20,20,1,3,0.05,0.95,0.9381437436990424,21,56.0,0,57.0,0,56.0,0,58.0,1
8393,max_effective,20,20,1,3,0.05,0.95,0.9294525074689782,7,36.0,1,36.0,1,36.0,1,36.0,1
8394,max_effective,20,20,1,3,0.05,0.95,0.9385037446753348,12,48.0,0,50.0,1,49.0,0,48.0,0
8395,max_effective,20,20,1,3,0.05,0.95,0.8588864442527535,11,50.0,0,51.0,1,51.0,1,50.0,0
8396,max_effective,20,20,1,3,0.05,0.95,0.947094353403406,17,58.0,0,58.0,0,60.0,1,59.0,0
8397,max_effective,20,20,1,3,0.05,0.95,0.8849095059288488,6,35.0,1,35.0,1,35.0,1,35.0,1
8398,max_effective,20,20,1,3,0.05,0.95,0.9310954070190104,6,43.0,1,43.0,1,43.0,1,43.0,1
8399,max_effective,20,20,1,3,0.05,0.95,0.8266587988782679,11,46.0,1,46.0,1,46.0,1,46.0,1
8400,max_effective,20,20,1,3,0.05,0.95,0.8875060564712502,6,56.0,0,56.0,0,55.0,0,59.0,1
8401,max_effective,20,20,1,3,0.05,0.95,0.8660077834147515,9,45.0,1,45.0,1,45.0,1,45.0,1
8402,max_effective,20,20,1,3,0.05,0.95,0.8763027356463284,13,48.0,0,50.0,1,50.0,1,48.0,0
8403,max_effective,20,20,1,3,0.05,0.95,0.8934904521274646,21,55.0,0,56.0,1,52.0,0,52.0,0
8404,max_effective,20,20,1,3,0.05,0.95,0.8374332126339363,32,42.0,0,48.0,0,50.0,1,48.0,0
8405,max_effective,20,20,1,3,0.05,0.95,0.9482726952157688,14,51.0,0,52.0,0,55.0,1,54.0,0
8406,max_effective,20,20,1,3,0.05,0.95,0.9477142634451102,8,54.0,1,54.0,1,51.0,0,52.0,0
8407,max_effective,20,20,1,3,0.05,0.95,0.8988063811926843,6,37.0,1,37.0,1,37.0,1,37.0,1
8408,max_effective,20,20,1,3,0.05,0.95,0.8983682626643532,9,48.0,0,49.0,1,49.0,1,49.0,1
8409,max_effective,20,20,1,3,0.05,0.95,0.9251640161133076,7,42.0,1,42.0,1,42.0,1,42.0,1
8410,max_effective,20,20,1,3,0.05,0.95,0.9441019731164424,11,48.0,0,46.0,0,48.0,0,50.0,1
8411,max_effective,20,20,1,3,0.05,0.95,0.8435690131147665,20,47.0,0,52.0,0,53.0,1,51.0,0
8412,max_effective,20,20,1,3,0.05,0.95,0.9165596990884066,16,50.0,0,49.0,0,48.0,0,52.0,1
8413,max_effective,20,20,1,3,0.05,0.95,0.9351735049422684,28,57.0,0,57.0,0,53.0,0,58.0,1
8414,max_effective,20,20,1,3,0.05,0.95,0.9136759590846776,6,43.0,1,43.0,1,43.0,1,43.0,1
8415,max_effective,20,20,1,3,0.05,0.95,0.8101586720540783,10,50.0,0,50.0,0,52.0,0,56.0,1
8416,max_effective,20,20,1,3,0.05,0.95,0.87590170801014,8,39.0,1,39.0,1,39.0,1,38.0,0
8417,max_effective,20,20,1,3,0.05,0.95,0.89600184938658,10,51.0,0,53.0,0,54.0,1,52.0,0
8418,max_effective,20,20,1,3,0.05,0.95,0.9288631455611764,8,43.0,1,43.0,1,43.0,1,43.0,1
8419,max_effective,20,20,1,3,0.05,0.95,0.8088041232912703,8,51.0,0,51.0,0,52.0,0,53.0,1
8420,max_effective,20,20,1,3,0.05,0.95,0.9493654160204544,15,55.0,0,58.0,0,59.0,1,56.0,0
8421,max_effective,20,20,1,3,0.05,0.95,0.880766206173989,13,51.0,0,53.0,1,53.0,1,52.0,0
8422,max_effective,20,20,1,3,0.05,0.95,0.8185175143069405,4,33.0,1,33.0,1,33.0,1,33.0,1
8423,max_effective,20,20,1,3,0.05,0.95,0.9053712227363332,10,50.0,0,49.0,0,46.0,0,52.0,1
8424,max_effective,20,20,1,3,0.05,0.95,0.9406940651754476,101,53.0,0,52.0,0,58.0,1,58.0,1
8425,max_effective,20,20,1,3,0.05,0.95,0.9269598988277128,7,53.0,1,53.0,1,52.0,0,53.0,1
8426,max_effective,20,20,1,3,0.05,0.95,0.932415542276222,16,56.0,0,57.0,0,55.0,0,58.0,1
8427,max_effective,20,20,1,3,0.05,0.95,0.903617851694694,8,49.0,1,49.0,1,48.0,0,48.0,0
8428,max_effective,20,20,1,3,0.05,0.95,0.9251892243548628,8,50.0,1,50.0,1,49.0,0,50.0,1
8429,max_effective,20,20,1,3,0.05,0.95,0.9395152913927164,18,46.0,0,50.0,1,50.0,1,49.0,0
8430,max_effective,20,20,1,3,0.05,0.95,0.9491881380236934,6,35.0,1,35.0,1,35.0,1,35.0,1
8431,max_effective,20,20,1,3,0.05,0.95,0.9293926341042472,10,48.0,0,50.0,1,50.0,1,50.0,1
8432,max_effective,20,20,1,3,0.05,0.95,0.9218876876356492,17,51.0,0,51.0,0,54.0,1,50.0,0
8433,max_effective,20,20,1,3,0.05,0.95,0.932103450156361,32,57.0,0,57.0,0,58.0,1,57.0,0
8434,max_effective,20,20,1,3,0.05,0.95,0.935896160364877,17,53.0,0,54.0,0,56.0,1,54.0,0
8435,max_effective,20,20,1,3,0.05,0.95,0.8976838362919516,37,52.0,0,53.0,0,59.0,1,56.0,0
8436,max_effective,20,20,1,3,0.05,0.95,0.9197302678765644,18,51.0,0,51.0,0,56.0,1,55.0,0
8437,max_effective,20,20,1,3,0.05,0.95,0.8375988801054387,11,45.0,0,46.0,0,47.0,1,46.0,0
8438,max_effective,20,20,1,3,0.05,0.95,0.8908702230843802,27,53.0,0,54.0,0,57.0,0,58.0,1
8439,max_effective,20,20,1,3,0.05,0.95,0.9434562402944556,24,54.0,0,54.0,0,51.0,0,58.0,1
8440,max_effective,20,20,1,3,0.05,0.95,0.9118542465712346,12,46.0,0,47.0,1,47.0,1,47.0,1
8441,max_effective,20,20,1,3,0.05,0.95,0.8388725352948474,11,46.0,0,46.0,0,47.0,1,47.0,1
8442,max_effective,20,20,1,3,0.05,0.95,0.9459953434940396,57,55.0,1,54.0,0,54.0,0,55.0,1
8443,max_effective,20,20,1,3,0.05,0.95,0.9094448436438332,13,46.0,0,51.0,1,49.0,0,49.0,0
8444,max_effective,20,20,1,3,0.05,0.95,0.9325312309142731,40,53.0,0,53.0,0,57.0,0,58.0,1
8445,max_effective,20,20,1,3,0.05,0.95,0.9225284655571472,21,55.0,0,55.0,0,56.0,0,57.0,1
8446,max_effective,20,20,1,3,0.05,0.95,0.7635977944698815,9,34.0,1,34.0,1,34.0,1,34.0,1
8447,max_effective,20,20,1,3,0.05,0.95,0.9097327308111764,8,47.0,0,48.0,1,48.0,1,48.0,1
8448,max_effective,20,20,1,3,0.05,0.95,0.8966383835147046,12,49.0,0,50.0,1,50.0,1,50.0,1
8449,max_effective,20,20,1,3,0.05,0.95,0.905041309425153,15,53.0,0,56.0,0,58.0,1,58.0,1
8450,max_effective,20,20,1,3,0.05,0.95,0.9459951606618062,58,57.0,0,57.0,0,60.0,1,60.0,1
8451,max_effective,20,20,1,3,0.05,0.95,0.9273619266980552,26,56.0,0,56.0,0,57.0,1,56.0,0
8452,max_effective,20,20,1,3,0.05,0.95,0.9113856599654128,5,38.0,1,38.0,1,38.0,1,38.0,1
8453,max_effective,20,20,1,3,0.05,0.95,0.88967150301563,9,47.0,1,47.0,1,47.0,1,46.0,0
8454,max_effective,20,20,1,3,0.05,0.95,0.9230937874111916,31,44.0,0,49.0,0,58.0,1,57.0,0
8455,max_effective,20,20,1,3,0.05,0.95,0.9461211556372792,48,57.0,0,57.0,0,60.0,1,59.0,0
8456,max_effective,20,20,1,3,0.05,0.95,0.9485840706428712,39,52.0,0,54.0,0,59.0,1,59.0,1
8457,max_effective,20,20,1,3,0.05,0.95,0.9266456835252492,19,54.0,0,56.0,0,59.0,1,58.0,0
8458,max_effective,20,20,1,3,0.05,0.95,0.9108201401868776,10,57.0,0,58.0,1,58.0,1,57.0,0
8459,max_effective,20,20,1,3,0.05,0.95,0.9364096155102488,11,44.0,0,47.0,1,47.0,1,47.0,1
8460,max_effective,20,20,1,3,0.05,0.95,0.8939958749239518,19,56.0,0,56.0,0,54.0,0,59.0,1
8461,max_effective,20,20,1,3,0.05,0.95,0.8891231724455189,6,47.0,1,47.0,1,47.0,1,47.0,1
8462,max_effective,20,20,1,3,0.05,0.95,0.93659528653777,24,58.0,0,59.0,0,60.0,1,60.0,1
8463,max_effective,20,20,1,3,0.05,0.95,0.7877346011139311,6,41.0,1,41.0,1,41.0,1,41.0,1
8464,max_effective,20,20,1,3,0.05,0.95,0.9383428806319738,28,46.0,0,48.0,0,47.0,0,57.0,1
8465,max_effective,20,20,1,3,0.05,0.95,0.8507653329072759,9,49.0,0,51.0,1,49.0,0,49.0,0
8466,max_effective,20,20,1,3,0.05,0.95,0.9237749030989004,25,57.0,0,57.0,0,57.0,0,58.0,1
8467,max_effective,20,20,1,3,0.05,0.95,0.8897222646328496,12,44.0,1,44.0,1,44.0,1,44.0,1
8468,max_effective,20,20,1,3,0.05,0.95,0.895061076146465,15,53.0,1,52.0,0,51.0,0,50.0,0
8469,max_effective,20,20,1,3,0.05,0.95,0.8784339159432438,18,48.0,0,53.0,0,58.0,1,56.0,0
8470,max_effective,20,20,1,3,0.05,0.95,0.9400123208451434,26,56.0,0,56.0,0,59.0,0,60.0,1
8471,max_effective,20,20,1,3,0.05,0.95,0.8917348747980908,26,49.0,1,48.0,0,49.0,1,49.0,1
8472,max_effective,20,20,1,3,0.05,0.95,0.9335512139882794,13,52.0,1,52.0,1,51.0,0,47.0,0
8473,max_effective,20,20,1,3,0.05,0.95,0.8694093402271303,11,58.0,1,58.0,1,56.0,0,56.0,0
8474,max_effective,20,20,1,3,0.05,0.95,0.8975535871461734,18,45.0,0,44.0,0,49.0,1,49.0,1
8475,max_effective,20,20,1,3,0.05,0.95,0.8421568955295177,12,52.0,0,52.0,0,52.0,0,54.0,1
8476,max_effective,20,20,1,3,0.05,0.95,0.943834686495601,14,53.0,0,55.0,1,53.0,0,53.0,0
8477,max_effective,20,20,1,3,0.05,0.95,0.9093540582306447,15,55.0,0,55.0,0,58.0,1,58.0,1
8478,max_effective,20,20,1,3,0.05,0.95,0.9190432790933244,9,52.0,1,52.0,1,52.0,1,52.0,1
8479,max_effective,20,20,1,3,0.05,0.95,0.8858648221684394,14,45.0,1,45.0,1,45.0,1,45.0,1
8480,max_effective,20,20,1,3,0.05,0.95,0.9246115852917204,13,53.0,0,56.0,1,55.0,0,54.0,0
8481,max_effective,20,20,1,3,0.05,0.95,0.9497610451593074,36,56.0,0,56.0,0,60.0,1,60.0,1
8482,max_effective,20,20,1,3,0.05,0.95,0.9105818362825202,39,50.0,0,50.0,0,57.0,1,55.0,0
8483,max_effective,20,20,1,3,0.05,0.95,0.9460140931947724,16,52.0,0,53.0,0,57.0,0,58.0,1
8484,max_effective,20,20,1,3,0.05,0.95,0.8949541435526676,8,45.0,1,43.0,0,42.0,0,44.0,0
8485,max_effective,20,20,1,3,0.05,0.95,0.8505993042337582,6,45.0,1,45.0,1,43.0,0,45.0,1
8486,max_effective,20,20,1,3,0.05,0.95,0.9423498229265652,14,51.0,0,51.0,0,54.0,1,54.0,1
8487,max_effective,20,20,1,3,0.05,0.95,0.9245015367088368,28,51.0,0,53.0,0,57.0,0,58.0,1
8488,max_effective,20,20,1,3,0.05,0.95,0.9448479166685736,25,55.0,0,55.0,0,57.0,0,59.0,1
8489,max_effective,20,20,1,3,0.05,0.95,0.9204845065831262,10,52.0,1,51.0,0,48.0,0,47.0,0
8490,max_effective,20,20,1,3,0.05,0.95,0.9064887880456604,14,48.0,0,51.0,1,50.0,0,49.0,0
8491,max_effective,20,20,1,3,0.05,0.95,0.8921828762332867,8,48.0,0,48.0,0,49.0,1,49.0,1
8492,max_effective,20,20,1,3,0.05,0.95,0.8864310903178028,18,57.0,1,57.0,1,57.0,1,54.0,0
8493,max_effective,20,20,1,3,0.05,0.95,0.9343135929754296,40,56.0,0,57.0,0,59.0,1,59.0,1
8494,max_effective,20,20,1,3,0.05,0.95,0.9189874086256892,16,57.0,0,57.0,0,58.0,1,57.0,0
8495,max_effective,20,20,1,3,0.05,0.95,0.9093062426488424,13,41.0,1,41.0,1,41.0,1,41.0,1
8496,max_effective,20,20,1,3,0.05,0.95,0.9255970681713056,24,58.0,0,59.0,0,59.0,0,60.0,1
8497,max_effective,20,20,1,3,0.05,0.95,0.9408684394378184,22,48.0,0,51.0,0,56.0,1,56.0,1
8498,max_effective,20,20,1,3,0.05,0.95,0.926695118801715,11,52.0,0,55.0,1,53.0,0,52.0,0
8499,max_effective,20,20,1,3,0.05,0.95,0.936441609333498,8,53.0,1,52.0,0,48.0,0,50.0,0
8500,max_effective,20,20,1,3,0.05,0.95,0.8994626626933889,5,35.0,1,35.0,1,35.0,1,35.0,1
8501,max_effective,20,20,1,3,0.05,0.95,0.8634955669207424,8,46.0,1,46.0,1,46.0,1,46.0,1
8502,max_effective,20,20,1,3,0.05,0.95,0.9166089690363908,19,57.0,0,58.0,1,57.0,0,56.0,0
8503,max_effective,20,20,1,3,0.05,0.95,0.8520649396870428,4,30.0,1,30.0,1,30.0,1,30.0,1
8504,max_effective,20,20,1,3,0.05,0.95,0.927398103994097,8,39.0,1,39.0,1,39.0,1,39.0,1
8505,max_effective,20,20,1,3,0.05,0.95,0.9399917282777658,17,51.0,0,52.0,0,57.0,1,57.0,1
8506,max_effective,20,20,1,3,0.05,0.95,0.8978830620748965,15,44.0,0,48.0,1,48.0,1,47.0,0
8507,max_effective,20,20,1,3,0.05,0.95,0.903175265416864,12,46.0,1,46.0,1,46.0,1,46.0,1
8508,max_effective,20,20,1,3,0.05,0.95,0.9103182127466508,4,31.0,1,31.0,1,31.0,1,31.0,1
8509,max_effective,20,20,1,3,0.05,0.95,0.8665831351654066,9,43.0,1,43.0,1,43.0,1,43.0,1
8510,max_effective,20,20,1,3,0.05,0.95,0.8444266364133438,12,51.0,0,51.0,0,53.0,1,52.0,0
8511,max_effective,20,20,1,3,0.05,0.95,0.9330481850687836,30,56.0,0,56.0,0,59.0,1,59.0,1
8512,max_effective,20,20,1,3,0.05,0.95,0.9472610853248988,15,55.0,0,57.0,1,57.0,1,56.0,0
8513,max_effective,20,20,1,3,0.05,0.95,0.9220689479900628,6,39.0,1,39.0,1,39.0,1,39.0,1
8514,max_effective,20,20,1,3,0.05,0.95,0.9210790705883178,33,47.0,0,51.0,0,54.0,0,57.0,1
8515,max_effective,20,20,1,3,0.05,0.95,0.9008981621268718,10,48.0,0,49.0,1,49.0,1,49.0,1
8516,max_effective,20,20,1,3,0.05,0.95,0.9227338678018198,12,55.0,0,55.0,0,57.0,0,58.0,1
8517,max_effective,20,20,1,3,0.05,0.95,0.9304790671210214,30,54.0,0,55.0,0,58.0,1,58.0,1
8518,max_effective,20,20,1,3,0.05,0.95,0.9389914890759086,44,55.0,0,55.0,0,57.0,1,56.0,0
8519,max_effective,20,20,1,3,0.05,0.95,0.8948066197304131,19,48.0,0,50.0,0,53.0,1,52.0,0
8520,max_effective,20,20,1,3,0.05,0.95,0.8896394724473493,16,46.0,0,48.0,0,50.0,1,50.0,1
8521,max_effective,20,20,1,3,0.05,0.95,0.9331006100692154,13,57.0,1,57.0,1,55.0,0,53.0,0
8522,max_effective,20,20,1,3,0.05,0.95,0.79622515444084,4,25.0,1,25.0,1,25.0,1,25.0,1
8523,max_effective,20,20,1,3,0.05,0.95,0.923940336687104,36,49.0,0,52.0,0,57.0,1,57.0,1
8524,max_effective,20,20,1,3,0.05,0.95,0.8831258992102086,4,34.0,1,34.0,1,34.0,1,34.0,1
8525,max_effective,20,20,1,3,0.05,0.95,0.9166353199621374,22,49.0,0,51.0,0,57.0,1,57.0,1
8526,max_effective,20,20,1,3,0.05,0.95,0.8870567437190919,8,52.0,0,52.0,0,50.0,0,53.0,1
8527,max_effective,20,20,1,3,0.05,0.95,0.7920467163497453,7,36.0,1,36.0,1,36.0,1,36.0,1
8528,max_effective,20,20,1,3,0.05,0.95,0.9243471109410998,8,43.0,1,43.0,1,43.0,1,43.0,1
8529,max_effective,20,20,1,3,0.05,0.95,0.9177573465801472,21,52.0,0,53.0,0,53.0,0,58.0,1
8530,max_effective,20,20,1,3,0.05,0.95,0.928792714254853,20,58.0,0,59.0,1,59.0,1,56.0,0
8531,max_effective,20,20,1,3,0.05,0.95,0.9221179261872824,23,45.0,0,50.0,1,50.0,1,50.0,1
8532,max_effective,20,20,1,3,0.05,0.95,0.9396602820972983,44,55.0,0,58.0,0,58.0,0,60.0,1
8533,max_effective,20,20,1,3,0.05,0.95,0.8901763811696485,7,47.0,1,47.0,1,46.0,0,46.0,0
8534,max_effective,20,20,1,3,0.05,0.95,0.9121501500928964,14,58.0,0,57.0,0,59.0,1,59.0,1
8535,max_effective,20,20,1,3,0.05,0.95,0.9051875253732026,6,44.0,1,44.0,1,44.0,1,44.0,1
8536,max_effective,20,20,1,3,0.05,0.95,0.9207200598897344,13,49.0,0,50.0,0,52.0,0,53.0,1
8537,max_effective,20,20,1,3,0.05,0.95,0.9026895513359844,19,45.0,0,47.0,0,48.0,0,50.0,1
8538,max_effective,20,20,1,3,0.05,0.95,0.9399575395976236,39,55.0,0,56.0,1,56.0,1,56.0,1
8539,max_effective,20,20,1,3,0.05,0.95,0.8568136862540354,12,46.0,1,46.0,1,46.0,1,46.0,1
8540,max_effective,20,20,1,3,0.05,0.95,0.9480232628595412,48,57.0,0,59.0,0,60.0,1,60.0,1
8541,max_effective,20,20,1,3,0.05,0.95,0.9385608433785256,26,55.0,0,57.0,1,56.0,0,57.0,1
8542,max_effective,20,20,1,3,0.05,0.95,0.9329404823141472,5,35.0,1,35.0,1,35.0,1,35.0,1
8543,max_effective,20,20,1,3,0.05,0.95,0.9340102791648888,8,42.0,1,42.0,1,42.0,1,42.0,1
8544,max_effective,20,20,1,3,0.05,0.95,0.9381936487265298,31,48.0,0,50.0,0,56.0,0,57.0,1
8545,max_effective,20,20,1,3,0.05,0.95,0.9392802334294812,11,53.0,0,55.0,0,54.0,0,56.0,1
8546,max_effective,20,20,1,3,0.05,0.95,0.9451357649249854,10,55.0,0,56.0,1,54.0,0,55.0,0
8547,max_effective,20,20,1,3,0.05,0.95,0.9320453042736442,27,51.0,0,52.0,0,56.0,0,58.0,1
8548,max_effective,20,20,1,3,0.05,0.95,0.861915340728253,20,52.0,0,51.0,0,57.0,1,54.0,0
8549,max_effective,20,20,1,3,0.05,0.95,0.9159795866526512,19,55.0,0,55.0,0,60.0,1,60.0,1
8550,max_effective,20,20,1,3,0.05,0.95,0.875398423666309,8,50.0,0,51.0,1,51.0,1,49.0,0
8551,max_effective,20,20,1,3,0.05,0.95,0.949910812914451,62,47.0,0,49.0,0,56.0,0,57.0,1
8552,max_effective,20,20,1,3,0.05,0.95,0.8636207205808114,3,26.0,1,26.0,1,26.0,1,26.0,1
8553,max_effective,20,20,1,3,0.05,0.95,0.9314796610774482,8,37.0,1,37.0,1,37.0,1,37.0,1
8554,max_effective,20,20,1,3,0.05,0.95,0.9489050969605244,55,58.0,0,59.0,1,58.0,0,58.0,0
8555,max_effective,20,20,1,3,0.05,0.95,0.9272954052102388,20,53.0,0,53.0,0,56.0,1,56.0,1
8556,max_effective,20,20,1,3,0.05,0.95,0.9489772672176644,10,54.0,1,54.0,1,50.0,0,50.0,0
8557,max_effective,20,20,1,3,0.05,0.95,0.9456018757286456,40,59.0,0,59.0,0,60.0,1,59.0,0
8558,max_effective,20,20,1,3,0.05,0.95,0.9063216122803396,11,50.0,0,52.0,0,53.0,0,54.0,1
8559,max_effective,20,20,1,3,0.05,0.95,0.907165204706809,6,45.0,1,45.0,1,45.0,1,45.0,1
8560,max_effective,20,20,1,3,0.05,0.95,0.8932047160445683,15,54.0,0,54.0,0,57.0,1,57.0,1
8561,max_effective,20,20,1,3,0.05,0.95,0.9118296393682518,7,51.0,0,52.0,1,51.0,0,51.0,0
8562,max_effective,20,20,1,3,0.05,0.95,0.9452577242805787,19,51.0,0,52.0,0,51.0,0,57.0,1
8563,max_effective,20,20,1,3,0.05,0.95,0.9405144640103226,13,54.0,0,54.0,0,56.0,0,59.0,1
8564,max_effective,20,20,1,3,0.05,0.95,0.9399077909340732,17,56.0,0,56.0,0,58.0,1,55.0,0
8565,max_effective,20,20,1,3,0.05,0.95,0.8833763543358831,9,52.0,1,51.0,0,50.0,0,48.0,0
8566,max_effective,20,20,1,3,0.05,0.95,0.9123396750791788,13,54.0,0,55.0,0,56.0,1,52.0,0
8567,max_effective,20,20,1,3,0.05,0.95,0.9132857716016948,15,55.0,0,56.0,0,58.0,1,58.0,1
8568,max_effective,20,20,1,3,0.05,0.95,0.9050445736635286,41,48.0,0,53.0,0,55.0,0,56.0,1
8569,max_effective,20,20,1,3,0.05,0.95,0.9165535281103422,25,54.0,0,55.0,1,51.0,0,54.0,0
8570,max_effective,20,20,1,3,0.05,0.95,0.9263570562975554,18,53.0,0,55.0,0,56.0,1,55.0,0
8571,max_effective,20,20,1,3,0.05,0.95,0.8860882437097439,14,55.0,0,55.0,0,58.0,1,58.0,1
8572,max_effective,20,20,1,3,0.05,0.95,0.921231292181148,30,54.0,0,58.0,0,59.0,1,59.0,1
8573,max_effective,20,20,1,3,0.05,0.95,0.9416763613640468,81,57.0,0,57.0,0,56.0,0,58.0,1
8574,max_effective,20,20,1,3,0.05,0.95,0.9457737008629218,97,57.0,0,57.0,0,60.0,1,60.0,1
8575,max_effective,20,20,1,3,0.05,0.95,0.8676331689713158,11,55.0,0,55.0,0,53.0,0,58.0,1
8576,max_effective,20,20,1,3,0.05,0.95,0.9401591949002052,32,49.0,0,50.0,0,55.0,1,54.0,0
8577,max_effective,20,20,1,3,0.05,0.95,0.9413437695935326,14,56.0,0,56.0,0,56.0,0,57.0,1
8578,max_effective,20,20,1,3,0.05,0.95,0.9358575657587944,32,59.0,0,59.0,0,60.0,1,58.0,0
8579,max_effective,20,20,1,3,0.05,0.95,0.9308520020452254,8,57.0,1,57.0,1,56.0,0,55.0,0
8580,max_effective,20,20,1,3,0.05,0.95,0.9314284715431608,24,58.0,0,58.0,0,59.0,1,58.0,0
8581,max_effective,20,20,1,3,0.05,0.95,0.9001188976005428,23,58.0,0,58.0,0,58.0,0,59.0,1
8582,max_effective,20,20,1,3,0.05,0.95,0.9435735730409118,22,58.0,1,57.0,0,57.0,0,55.0,0
8583,max_effective,20,20,1,3,0.05,0.95,0.934693596194954,11,48.0,0,49.0,1,48.0,0,47.0,0
8584,max_effective,20,20,1,3,0.05,0.95,0.9356489123379254,42,53.0,0,55.0,0,55.0,0,56.0,1
8585,max_effective,20,20,1,3,0.05,0.95,0.940019365811119,21,54.0,1,54.0,1,52.0,0,52.0,0
8586,max_effective,20,20,1,3,0.05,0.95,0.9347697025766224,5,43.0,1,43.0,1,43.0,1,43.0,1
8587,max_effective,20,20,1,3,0.05,0.95,0.9284134912802882,19,53.0,0,53.0,0,53.0,0,58.0,1
8588,max_effective,20,20,1,3,0.05,0.95,0.9468544806451084,9,46.0,1,46.0,1,45.0,0,46.0,1
8589,max_effective,20,20,1,3,0.05,0.95,0.8479992844678998,7,41.0,1,41.0,1,41.0,1,41.0,1
8590,max_effective,20,20,1,3,0.05,0.95,0.9418180389097308,11,53.0,0,57.0,1,54.0,0,55.0,0
8591,max_effective,20,20,1,3,0.05,0.95,0.9479916685318872,10,52.0,0,52.0,0,53.0,1,51.0,0
8592,max_effective,20,20,1,3,0.05,0.95,0.9350954745854464,20,56.0,0,54.0,0,54.0,0,57.0,1
8593,max_effective,20,20,1,3,0.05,0.95,0.8757670767477905,6,43.0,1,43.0,1,43.0,1,43.0,1
8594,max_effective,20,20,1,3,0.05,0.95,0.9352991846438108,23,51.0,0,54.0,0,53.0,0,55.0,1
8595,max_effective,20,20,1,3,0.05,0.95,0.9493571639104484,36,53.0,0,54.0,0,59.0,0,60.0,1
8596,max_effective,20,20,1,3,0.05,0.95,0.9337236124667916,12,53.0,1,53.0,1,51.0,0,51.0,0
8597,max_effective,20,20,1,3,0.05,0.95,0.9378339085972276,12,56.0,1,56.0,1,55.0,0,55.0,0
8598,max_effective,20,20,1,3,0.05,0.95,0.929310257877464,36,56.0,1,56.0,1,56.0,1,55.0,0
8599,max_effective,20,20,1,3,0.05,0.95,0.9042413441712672,8,49.0,1,49.0,1,48.0,0,46.0,0
8600,max_effective,20,20,1,3,0.05,0.95,0.8718132666326296,16,45.0,0,47.0,0,48.0,1,47.0,0
8601,max_effective,20,20,1,3,0.05,0.95,0.9070308365554322,12,54.0,0,54.0,0,57.0,1,54.0,0
8602,max_effective,20,20,1,3,0.05,0.95,0.8647594123107193,13,48.0,0,51.0,0,53.0,1,51.0,0
8603,max_effective,20,20,1,3,0.05,0.95,0.9443305499904768,63,47.0,0,50.0,0,53.0,0,58.0,1
8604,max_effective,20,20,1,3,0.05,0.95,0.9268599445874036,16,51.0,0,51.0,0,51.0,0,52.0,1
8605,max_effective,20,20,1,3,0.05,0.95,0.8093303527667904,9,49.0,1,49.0,1,49.0,1,49.0,1
8606,max_effective,20,20,1,3,0.05,0.95,0.941280365224519,19,57.0,0,57.0,0,58.0,0,60.0,1
8607,max_effective,20,20,1,3,0.05,0.95,0.9357694991594668,38,53.0,0,53.0,0,57.0,1,57.0,1
8608,max_effective,20,20,1,3,0.05,0.95,0.943567075533999,19,52.0,0,58.0,1,58.0,1,58.0,1
8609,max_effective,20,20,1,3,0.05,0.95,0.9130273622119852,8,40.0,1,40.0,1,40.0,1,40.0,1
8610,max_effective,20,20,1,3,0.05,0.95,0.9321763564001452,19,46.0,0,50.0,0,56.0,1,55.0,0
8611,max_effective,20,20,1,3,0.05,0.95,0.8141262018786826,7,50.0,1,50.0,1,49.0,0,49.0,0
8612,max_effective,20,20,1,3,0.05,0.95,0.948774603777744,27,45.0,0,47.0,0,56.0,0,58.0,1
8613,max_effective,20,20,1,3,0.05,0.95,0.946026287453456,37,56.0,0,57.0,0,60.0,1,60.0,1
8614,max_effective,20,20,1,3,0.05,0.95,0.9275519234559972,33,53.0,0,54.0,0,53.0,0,57.0,1
8615,max_effective,20,20,1,3,0.05,0.95,0.9338601405743642,13,52.0,1,50.0,0,48.0,0,50.0,0
8616,max_effective,20,20,1,3,0.05,0.95,0.9468932927049388,6,38.0,1,38.0,1,38.0,1,38.0,1
8617,max_effective,20,20,1,3,0.05,0.95,0.9448968278909028,45,56.0,0,57.0,1,55.0,0,56.0,0
8618,max_effective,20,20,1,3,0.05,0.95,0.9257175027881104,46,54.0,0,55.0,0,56.0,0,57.0,1
8619,max_effective,20,20,1,3,0.05,0.95,0.927308775725263,24,52.0,0,52.0,0,56.0,1,55.0,0
8620,max_effective,20,20,1,3,0.05,0.95,0.9286333697564187,6,49.0,0,49.0,0,50.0,1,50.0,1
8621,max_effective,20,20,1,3,0.05,0.95,0.904100963247468,17,48.0,0,55.0,0,54.0,0,58.0,1
8622,max_effective,20,20,1,3,0.05,0.95,0.9408725153888532,4,33.0,1,33.0,1,33.0,1,33.0,1
8623,max_effective,20,20,1,3,0.05,0.95,0.8993398411539733,14,44.0,0,49.0,1,49.0,1,48.0,0
8624,max_effective,20,20,1,3,0.05,0.95,0.930032389069246,13,48.0,0,52.0,1,52.0,1,51.0,0
8625,max_effective,20,20,1,3,0.05,0.95,0.9067209088650348,6,48.0,1,48.0,1,48.0,1,48.0,1
8626,max_effective,20,20,1,3,0.05,0.95,0.9332481644318544,11,56.0,1,56.0,1,49.0,0,49.0,0
8627,max_effective,20,20,1,3,0.05,0.95,0.94501423291706,12,49.0,0,48.0,0,48.0,0,50.0,1
8628,max_effective,20,20,1,3,0.05,0.95,0.9272021070215308,12,51.0,0,54.0,1,53.0,0,53.0,0
8629,max_effective,20,20,1,3,0.05,0.95,0.895584510691494,22,56.0,1,56.0,1,54.0,0,54.0,0
8630,max_effective,20,20,1,3,0.05,0.95,0.9224623656293393,27,55.0,0,55.0,0,56.0,0,60.0,1
8631,max_effective,20,20,1,3,0.05,0.95,0.923135684818258,17,52.0,0,53.0,0,55.0,0,57.0,1
8632,max_effective,20,20,1,3,0.05,0.95,0.90707235349016,37,49.0,0,51.0,0,56.0,1,56.0,1
8633,max_effective,20,20,1,3,0.05,0.95,0.9470028262173008,23,51.0,0,54.0,0,56.0,1,55.0,0
8634,max_effective,20,20,1,3,0.05,0.95,0.8862648553268485,14,49.0,0,48.0,0,49.0,0,53.0,1
8635,max_effective,20,20,1,3,0.05,0.95,0.9242800026723336,18,54.0,0,52.0,0,57.0,1,56.0,0
8636,max_effective,20,20,1,3,0.05,0.95,0.9262843203248742,18,56.0,0,56.0,0,58.0,0,59.0,1
8637,max_effective,20,20,1,3,0.05,0.95,0.8996132745700434,19,45.0,0,52.0,0,54.0,1,53.0,0
8638,max_effective,20,20,1,3,0.05,0.95,0.8080857622617913,5,37.0,1,37.0,1,37.0,1,37.0,1
8639,max_effective,20,20,1,3,0.05,0.95,0.8833689193007355,12,41.0,1,41.0,1,41.0,1,41.0,1
8640,max_effective,20,20,1,3,0.05,0.95,0.919649978911798,17,54.0,0,55.0,0,56.0,0,58.0,1
8641,max_effective,20,20,1,3,0.05,0.95,0.9266995875083872,42,57.0,0,57.0,0,60.0,1,58.0,0
8642,max_effective,20,20,1,3,0.05,0.95,0.90008177660066,15,53.0,0,53.0,0,53.0,0,56.0,1
8643,max_effective,20,20,1,3,0.05,0.95,0.944606269984272,7,40.0,1,40.0,1,40.0,1,40.0,1
8644,max_effective,20,20,1,3,0.05,0.95,0.9479693483302812,37,57.0,0,57.0,0,57.0,0,58.0,1
8645,max_effective,20,20,1,3,0.05,0.95,0.9153984397523096,16,53.0,1,52.0,0,51.0,0,52.0,0
8646,max_effective,20,20,1,3,0.05,0.95,0.8968960434348362,9,37.0,1,37.0,1,37.0,1,37.0,1
8647,max_effective,20,20,1,3,0.05,0.95,0.9200256948360526,9,31.0,1,31.0,1,31.0,1,31.0,1
8648,max_effective,20,20,1,3,0.05,0.95,0.8537440845997273,13,56.0,0,56.0,0,57.0,1,55.0,0
8649,max_effective,20,20,1,3,0.05,0.95,0.7583741727636276,13,52.0,0,53.0,1,53.0,1,52.0,0
8650,max_effective,20,20,1,3,0.05,0.95,0.9243023347165822,11,55.0,1,55.0,1,55.0,1,53.0,0
8651,max_effective,20,20,1,3,0.05,0.95,0.9380136887162352,56,58.0,0,58.0,0,59.0,1,58.0,0
8652,max_effective,20,20,1,3,0.05,0.95,0.916020645871662,18,52.0,1,52.0,1,52.0,1,52.0,1
8653,max_effective,20,20,1,3,0.05,0.95,0.9409963681229242,8,46.0,1,46.0,1,46.0,1,45.0,0
8654,max_effective,20,20,1,3,0.05,0.95,0.943184171162097,47,52.0,0,55.0,0,60.0,1,58.0,0
8655,max_effective,20,20,1,3,0.05,0.95,0.9048092215902565,13,51.0,0,51.0,0,52.0,0,55.0,1
8656,max_effective,20,20,1,3,0.05,0.95,0.892098201109998,7,50.0,1,50.0,1,50.0,1,49.0,0
8657,max_effective,20,20,1,3,0.05,0.95,0.9320727632397589,36,55.0,0,56.0,0,59.0,1,58.0,0
8658,max_effective,20,20,1,3,0.05,0.95,0.878495963989548,9,53.0,1,52.0,0,51.0,0,51.0,0
8659,max_effective,20,20,1,3,0.05,0.95,0.8194268452497985,10,44.0,1,44.0,1,44.0,1,44.0,1
8660,max_effective,20,20,1,3,0.05,0.95,0.8890213374674933,8,50.0,1,49.0,0,47.0,0,49.0,0
8661,max_effective,20,20,1,3,0.05,0.95,0.938540196821701,7,47.0,1,47.0,1,47.0,1,47.0,1
8662,max_effective,20,20,1,3,0.05,0.95,0.881213160149301,28,55.0,1,54.0,0,52.0,0,55.0,1
8663,max_effective,20,20,1,3,0.05,0.95,0.8517441860258237,13,43.0,0,45.0,1,45.0,1,45.0,1
8664,max_effective,20,20,1,3,0.05,0.95,0.9174054709295412,26,54.0,0,55.0,0,57.0,0,60.0,1
8665,max_effective,20,20,1,3,0.05,0.95,0.9353169764208736,39,58.0,0,59.0,0,58.0,0,60.0,1
8666,max_effective,20,20,1,3,0.05,0.95,0.9272320058452412,10,58.0,1,58.0,1,58.0,1,58.0,1
8667,max_effective,20,20,1,3,0.05,0.95,0.8086333708491041,8,51.0,1,51.0,1,50.0,0,49.0,0
8668,max_effective,20,20,1,3,0.05,0.95,0.9383599780653268,9,52.0,0,53.0,1,50.0,0,52.0,0
8669,max_effective,20,20,1,3,0.05,0.95,0.920031833179584,41,45.0,0,49.0,0,58.0,1,58.0,1
8670,max_effective,20,20,1,3,0.05,0.95,0.9172986610017568,18,51.0,0,52.0,0,50.0,0,57.0,1
8671,max_effective,20,20,1,3,0.05,0.95,0.9425840142192858,14,53.0,0,55.0,1,55.0,1,54.0,0
8672,max_effective,20,20,1,3,0.05,0.95,0.9114895635242886,9,49.0,0,49.0,0,51.0,0,52.0,1
8673,max_effective,20,20,1,3,0.05,0.95,0.9460690219081872,30,54.0,0,57.0,0,60.0,1,59.0,0
8674,max_effective,20,20,1,3,0.05,0.95,0.9350728945482092,14,58.0,1,58.0,1,54.0,0,55.0,0
8675,max_effective,20,20,1,3,0.05,0.95,0.8797024213559421,23,57.0,0,57.0,0,57.0,0,59.0,1
8676,max_effective,20,20,1,3,0.05,0.95,0.8987492598200846,18,50.0,0,51.0,0,53.0,0,55.0,1
8677,max_effective,20,20,1,3,0.05,0.95,0.8750010202436921,15,53.0,0,53.0,0,60.0,1,60.0,1
8678,max_effective,20,20,1,3,0.05,0.95,0.9419349035861015,16,55.0,0,56.0,0,57.0,1,56.0,0
8679,max_effective,20,20,1,3,0.05,0.95,0.9382715957642158,23,53.0,0,56.0,0,56.0,0,57.0,1
8680,max_effective,20,20,1,3,0.05,0.95,0.8653700082514123,16,50.0,0,50.0,0,51.0,0,53.0,1
8681,max_effective,20,20,1,3,0.05,0.95,0.9457734286633296,34,47.0,0,51.0,0,54.0,1,52.0,0
8682,max_effective,20,20,1,3,0.05,0.95,0.918895553336726,23,56.0,0,57.0,0,57.0,0,59.0,1
8683,max_effective,20,20,1,3,0.05,0.95,0.8366840435599278,11,45.0,1,45.0,1,45.0,1,45.0,1
8684,max_effective,20,20,1,3,0.05,0.95,0.9204218091259384,35,49.0,0,49.0,0,51.0,1,51.0,1
8685,max_effective,20,20,1,3,0.05,0.95,0.9257643134772529,13,47.0,0,49.0,0,53.0,1,53.0,1
8686,max_effective,20,20,1,3,0.05,0.95,0.9443024400496756,43,57.0,0,58.0,0,60.0,1,59.0,0
8687,max_effective,20,20,1,3,0.05,0.95,0.9042391414865982,10,55.0,0,56.0,1,56.0,1,56.0,1
8688,max_effective,20,20,1,3,0.05,0.95,0.9433111345971738,35,58.0,0,58.0,0,60.0,1,60.0,1
8689,max_effective,20,20,1,3,0.05,0.95,0.8978122587319173,11,54.0,0,55.0,0,56.0,0,57.0,1
8690,max_effective,20,20,1,3,0.05,0.95,0.8691382890049631,15,51.0,0,54.0,0,55.0,0,56.0,1
8691,max_effective,20,20,1,3,0.05,0.95,0.9275095457781934,20,50.0,0,52.0,0,57.0,0,59.0,1
8692,max_effective,20,20,1,3,0.05,0.95,0.9156770888215756,3,34.0,1,34.0,1,34.0,1,34.0,1
8693,max_effective,20,20,1,3,0.05,0.95,0.8780265551903529,34,56.0,0,56.0,0,57.0,0,58.0,1
8694,max_effective,20,20,1,3,0.05,0.95,0.9393827954242848,14,57.0,0,58.0,1,58.0,1,57.0,0
8695,max_effective,20,20,1,3,0.05,0.95,0.9120453462382858,16,58.0,1,58.0,1,56.0,0,56.0,0
8696,max_effective,20,20,1,3,0.05,0.95,0.9206315433389344,23,58.0,0,58.0,0,59.0,1,58.0,0
8697,max_effective,20,20,1,3,0.05,0.95,0.9484479430455528,16,55.0,0,56.0,0,52.0,0,57.0,1
8698,max_effective,20,20,1,3,0.05,0.95,0.939067205808346,18,58.0,0,58.0,0,60.0,1,59.0,0
8699,max_effective,20,20,1,3,0.05,0.95,0.8922066805185299,8,43.0,1,43.0,1,43.0,1,43.0,1
8700,max_effective,20,20,1,3,0.05,0.95,0.9359960856962966,64,47.0,0,49.0,0,56.0,0,58.0,1
8701,max_effective,20,20,1,3,0.05,0.95,0.8735904007241035,21,54.0,0,56.0,0,58.0,1,58.0,1
8702,max_effective,20,20,1,3,0.05,0.95,0.8479062219799868,8,43.0,1,43.0,1,43.0,1,43.0,1
8703,max_effective,20,20,1,3,0.05,0.95,0.8839781265974953,14,49.0,0,50.0,0,54.0,1,53.0,0
8704,max_effective,20,20,1,3,0.05,0.95,0.9497892727959354,48,54.0,0,54.0,0,58.0,0,59.0,1
8705,max_effective,20,20,1,3,0.05,0.95,0.9304111853113076,11,55.0,1,53.0,0,50.0,0,49.0,0
8706,max_effective,20,20,1,3,0.05,0.95,0.8825635208871998,10,50.0,0,50.0,0,51.0,1,50.0,0
8707,max_effective,20,20,1,3,0.05,0.95,0.9229122472790078,13,53.0,0,53.0,0,57.0,1,55.0,0
8708,max_effective,20,20,1,3,0.05,0.95,0.9211837918374736,22,52.0,0,53.0,0,58.0,0,60.0,1
8709,max_effective,20,20,1,3,0.05,0.95,0.803022567653794,7,36.0,1,36.0,1,36.0,1,36.0,1
8710,max_effective,20,20,1,3,0.05,0.95,0.94977845644132,53,58.0,0,58.0,0,59.0,1,59.0,1
8711,max_effective,20,20,1,3,0.05,0.95,0.9084821823996518,14,53.0,1,52.0,0,49.0,0,53.0,1
8712,max_effective,20,20,1,3,0.05,0.95,0.9168021468602728,15,52.0,0,53.0,0,55.0,1,55.0,1
8713,max_effective,20,20,1,3,0.05,0.95,0.9307070341583068,5,33.0,1,33.0,1,33.0,1,33.0,1
8714,max_effective,20,20,1,3,0.05,0.95,0.9430171117404468,18,50.0,0,52.0,0,57.0,0,58.0,1
8715,max_effective,20,20,1,3,0.05,0.95,0.8183906521829645,5,32.0,1,32.0,1,32.0,1,32.0,1
8716,max_effective,20,20,1,3,0.05,0.95,0.901341641827471,16,51.0,1,50.0,0,51.0,1,50.0,0
8717,max_effective,20,20,1,3,0.05,0.95,0.9464130728104436,54,57.0,0,57.0,0,60.0,1,60.0,1
8718,max_effective,20,20,1,3,0.05,0.95,0.9413024142820422,25,52.0,0,54.0,0,58.0,1,58.0,1
8719,max_effective,20,20,1,3,0.05,0.95,0.9489403143348872,28,56.0,0,56.0,0,59.0,1,59.0,1
8720,max_effective,20,20,1,3,0.05,0.95,0.9490740221501434,33,51.0,0,54.0,0,56.0,0,57.0,1
8721,max_effective,20,20,1,3,0.05,0.95,0.94915842576501,19,56.0,0,57.0,1,53.0,0,52.0,0
8722,max_effective,20,20,1,3,0.05,0.95,0.7549056701136143,14,47.0,0,49.0,0,50.0,1,49.0,0
8723,max_effective,20,20,1,3,0.05,0.95,0.9329901340969966,33,57.0,0,58.0,0,59.0,1,58.0,0
8724,max_effective,20,20,1,3,0.05,0.95,0.907421296620798,26,57.0,0,57.0,0,59.0,1,59.0,1
8725,max_effective,20,20,1,3,0.05,0.95,0.9376523186916792,19,56.0,0,56.0,0,60.0,1,59.0,0
8726,max_effective,20,20,1,3,0.05,0.95,0.931430616744894,11,43.0,1,43.0,1,43.0,1,42.0,0
8727,max_effective,20,20,1,3,0.05,0.95,0.8912298754153896,20,56.0,0,57.0,0,55.0,0,59.0,1
8728,max_effective,20,20,1,3,0.05,0.95,0.9281877785474612,22,58.0,0,58.0,0,60.0,1,60.0,1
8729,max_effective,20,20,1,3,0.05,0.95,0.9219112058109804,8,37.0,1,37.0,1,37.0,1,37.0,1
8730,max_effective,20,20,1,3,0.05,0.95,0.9414277587354822,7,41.0,1,41.0,1,41.0,1,41.0,1
8731,max_effective,20,20,1,3,0.05,0.95,0.8968697280158423,25,56.0,0,56.0,0,57.0,0,59.0,1
8732,max_effective,20,20,1,3,0.05,0.95,0.9211565568801312,8,48.0,1,48.0,1,48.0,1,47.0,0
8733,max_effective,20,20,1,3,0.05,0.95,0.9384784868533614,24,55.0,0,55.0,0,58.0,0,60.0,1
8734,max_effective,20,20,1,3,0.05,0.95,0.9478296704303036,27,55.0,0,57.0,0,59.0,1,58.0,0
8735,max_effective,20,20,1,3,0.05,0.95,0.910180007674179,20,53.0,0,56.0,0,59.0,1,59.0,1
8736,max_effective,20,20,1,3,0.05,0.95,0.900750969009918,14,56.0,0,58.0,1,57.0,0,56.0,0
8737,max_effective,20,20,1,3,0.05,0.95,0.8390742109245862,8,40.0,1,40.0,1,40.0,1,40.0,1
8738,max_effective,20,20,1,3,0.05,0.95,0.9448748679365996,15,51.0,0,51.0,0,54.0,1,52.0,0
8739,max_effective,20,20,1,3,0.05,0.95,0.9449929918381506,8,51.0,1,51.0,1,49.0,0,49.0,0
8740,max_effective,20,20,1,3,0.05,0.95,0.9487792970348218,9,46.0,1,46.0,1,45.0,0,46.0,1
8741,max_effective,20,20,1,3,0.05,0.95,0.9442387668568412,17,50.0,0,53.0,0,59.0,1,56.0,0
8742,max_effective,20,20,1,3,0.05,0.95,0.923366424151321,35,52.0,0,54.0,0,59.0,1,59.0,1
8743,max_effective,20,20,1,3,0.05,0.95,0.7956431549738089,9,41.0,1,41.0,1,41.0,1,41.0,1
8744,max_effective,20,20,1,3,0.05,0.95,0.9285996049842098,15,58.0,0,56.0,0,59.0,1,58.0,0
8745,max_effective,20,20,1,3,0.05,0.95,0.9156434599691148,15,56.0,0,56.0,0,58.0,0,59.0,1
8746,max_effective,20,20,1,3,0.05,0.95,0.9335874392013742,19,48.0,0,48.0,0,55.0,1,52.0,0
8747,max_effective,20,20,1,3,0.05,0.95,0.94742775034799,34,54.0,0,56.0,1,56.0,1,56.0,1
8748,max_effective,20,20,1,3,0.05,0.95,0.8991473572976562,27,57.0,0,57.0,0,57.0,0,59.0,1
8749,max_effective,20,20,1,3,0.05,0.95,0.8706025618906194,36,58.0,1,58.0,1,56.0,0,57.0,0
8750,max_effective,20,20,1,3,0.05,0.95,0.9472337353780124,29,56.0,0,56.0,0,59.0,0,60.0,1
8751,max_effective,20,20,1,3,0.05,0.95,0.918524428030702,32,46.0,0,52.0,0,59.0,1,54.0,0
8752,max_effective,20,20,1,3,0.05,0.95,0.9380046746720886,4,40.0,1,40.0,1,40.0,1,40.0,1
8753,max_effective,20,20,1,3,0.05,0.95,0.92597127413188,20,55.0,0,56.0,0,58.0,1,58.0,1
8754,max_effective,20,20,1,3,0.05,0.95,0.860603963435418,5,41.0,1,41.0,1,41.0,1,41.0,1
8755,max_effective,20,20,1,3,0.05,0.95,0.9023994650942994,8,46.0,1,46.0,1,45.0,0,46.0,1
8756,max_effective,20,20,1,3,0.05,0.95,0.9495400296303026,25,55.0,0,58.0,0,60.0,1,58.0,0
8757,max_effective,20,20,1,3,0.05,0.95,0.902612652807506,19,49.0,0,52.0,0,55.0,0,56.0,1
8758,max_effective,20,20,1,3,0.05,0.95,0.9388877017706136,22,56.0,1,54.0,0,51.0,0,50.0,0
8759,max_effective,20,20,1,3,0.05,0.95,0.8853104266806165,12,52.0,0,54.0,1,54.0,1,51.0,0
8760,max_effective,20,20,1,3,0.05,0.95,0.9182483475561372,25,55.0,0,58.0,1,56.0,0,54.0,0
8761,max_effective,20,20,1,3,0.05,0.95,0.9402730023428724,17,54.0,0,54.0,0,59.0,0,60.0,1
8762,max_effective,20,20,1,3,0.05,0.95,0.9399665153946702,13,46.0,0,48.0,1,47.0,0,47.0,0
8763,max_effective,20,20,1,3,0.05,0.95,0.9176951749224248,4,31.0,1,31.0,1,31.0,1,31.0,1
8764,max_effective,20,20,1,3,0.05,0.95,0.803945713604461,12,52.0,0,53.0,0,54.0,1,52.0,0
8765,max_effective,20,20,1,3,0.05,0.95,0.9243972443645486,21,51.0,0,53.0,0,53.0,0,55.0,1
8766,max_effective,20,20,1,3,0.05,0.95,0.9438041041527508,16,55.0,0,57.0,0,58.0,1,58.0,1
8767,max_effective,20,20,1,3,0.05,0.95,0.8877369090749073,4,33.0,1,33.0,1,33.0,1,33.0,1
8768,max_effective,20,20,1,3,0.05,0.95,0.946565403051379,11,48.0,1,48.0,1,47.0,0,47.0,0
8769,max_effective,20,20,1,3,0.05,0.95,0.8296950835212956,7,39.0,1,39.0,1,39.0,1,39.0,1
8770,max_effective,20,20,1,3,0.05,0.95,0.92296427683597,26,58.0,0,58.0,0,60.0,1,59.0,0
8771,max_effective,20,20,1,3,0.05,0.95,0.9464380223111568,20,60.0,1,60.0,1,59.0,0,59.0,0
8772,max_effective,20,20,1,3,0.05,0.95,0.9444883538035892,54,52.0,0,53.0,0,58.0,1,57.0,0
8773,max_effective,20,20,1,3,0.05,0.95,0.9333837591132824,12,55.0,0,55.0,0,54.0,0,57.0,1
8774,max_effective,20,20,1,3,0.05,0.95,0.8815118276117625,12,49.0,1,48.0,0,49.0,1,49.0,1
8775,max_effective,20,20,1,3,0.05,0.95,0.8729368567786431,7,37.0,1,37.0,1,37.0,1,37.0,1
8776,max_effective,20,20,1,3,0.05,0.95,0.9045933726768136,10,52.0,1,51.0,0,50.0,0,51.0,0
8777,max_effective,20,20,1,3,0.05,0.95,0.9168183767432267,9,45.0,1,45.0,1,45.0,1,45.0,1
8778,max_effective,20,20,1,3,0.05,0.95,0.9436968376699848,6,45.0,1,45.0,1,45.0,1,44.0,0
8779,max_effective,20,20,1,3,0.05,0.95,0.9131210771887308,41,53.0,0,53.0,0,55.0,0,58.0,1
8780,max_effective,20,20,1,3,0.05,0.95,0.8950134833679023,17,53.0,0,54.0,0,53.0,0,55.0,1
8781,max_effective,20,20,1,3,0.05,0.95,0.9067788580874724,27,55.0,0,58.0,0,58.0,0,59.0,1
8782,max_effective,20,20,1,3,0.05,0.95,0.9419871792695896,32,52.0,0,52.0,0,58.0,1,53.0,0
8783,max_effective,20,20,1,3,0.05,0.95,0.9466659766582204,22,55.0,0,56.0,0,60.0,1,59.0,0
8784,max_effective,20,20,1,3,0.05,0.95,0.9419416369911604,53,47.0,0,50.0,0,52.0,0,57.0,1
8785,max_effective,20,20,1,3,0.05,0.95,0.9465335511429088,22,46.0,0,48.0,0,50.0,1,47.0,0
8786,max_effective,20,20,1,3,0.05,0.95,0.944949546632386,14,54.0,0,54.0,0,56.0,0,57.0,1
8787,max_effective,20,20,1,3,0.05,0.95,0.9350848291427428,11,48.0,0,52.0,0,51.0,0,54.0,1
8788,max_effective,20,20,1,3,0.05,0.95,0.8953481662820483,14,48.0,0,49.0,0,51.0,1,51.0,1
8789,max_effective,20,20,1,3,0.05,0.95,0.9224863637919516,7,48.0,1,48.0,1,47.0,0,48.0,1
8790,max_effective,20,20,1,3,0.05,0.95,0.946221746219822,14,50.0,0,56.0,0,57.0,1,56.0,0
8791,max_effective,20,20,1,3,0.05,0.95,0.8780159681749877,23,49.0,0,50.0,0,51.0,1,50.0,0
8792,max_effective,20,20,1,3,0.05,0.95,0.8929276324800138,10,59.0,1,59.0,1,57.0,0,58.0,0
8793,max_effective,20,20,1,3,0.05,0.95,0.8893368694208311,12,51.0,0,52.0,0,52.0,0,53.0,1
8794,max_effective,20,20,1,3,0.05,0.95,0.9353584687609842,24,54.0,0,57.0,1,57.0,1,57.0,1
8795,max_effective,20,20,1,3,0.05,0.95,0.8952013319775531,13,53.0,0,54.0,0,55.0,1,55.0,1
8796,max_effective,20,20,1,3,0.05,0.95,0.8999721081954334,18,51.0,0,53.0,0,55.0,1,55.0,1
8797,max_effective,20,20,1,3,0.05,0.95,0.9464967158467086,8,56.0,1,56.0,1,54.0,0,54.0,0
8798,max_effective,20,20,1,3,0.05,0.95,0.879687154827142,19,46.0,0,46.0,0,47.0,0,51.0,1
8799,max_effective,20,20,1,3,0.05,0.95,0.9085303209753872,6,46.0,1,46.0,1,46.0,1,45.0,0
8800,max_effective,20,20,1,3,0.05,0.95,0.9474363023725052,12,52.0,0,56.0,1,55.0,0,52.0,0
8801,max_effective,20,20,1,3,0.05,0.95,0.9197223433771712,14,52.0,0,53.0,0,56.0,1,56.0,1
8802,max_effective,20,20,1,3,0.05,0.95,0.9425278513433184,15,56.0,0,56.0,0,58.0,0,59.0,1
8803,max_effective,20,20,1,3,0.05,0.95,0.9295333095128454,9,47.0,1,46.0,0,47.0,1,47.0,1
8804,max_effective,20,20,1,3,0.05,0.95,0.946012744469276,13,57.0,1,57.0,1,57.0,1,53.0,0
8805,max_effective,20,20,1,3,0.05,0.95,0.9059715078150156,5,40.0,1,40.0,1,39.0,0,40.0,1
8806,max_effective,20,20,1,3,0.05,0.95,0.8878677363984517,22,59.0,0,59.0,0,60.0,1,59.0,0
8807,max_effective,20,20,1,3,0.05,0.95,0.8906668082173362,7,45.0,1,45.0,1,45.0,1,45.0,1
8808,max_effective,20,20,1,3,0.05,0.95,0.9220158199192298,8,50.0,1,49.0,0,48.0,0,47.0,0
8809,max_effective,20,20,1,3,0.05,0.95,0.91896633396431,17,52.0,1,51.0,0,50.0,0,49.0,0
8810,max_effective,20,20,1,3,0.05,0.95,0.9056484014841188,8,51.0,1,51.0,1,51.0,1,50.0,0
8811,max_effective,20,20,1,3,0.05,0.95,0.9323799648320064,12,46.0,0,46.0,0,50.0,1,49.0,0
8812,max_effective,20,20,1,3,0.05,0.95,0.809063366710601,7,37.0,1,37.0,1,37.0,1,37.0,1
8813,max_effective,20,20,1,3,0.05,0.95,0.857961669120506,10,50.0,1,49.0,0,49.0,0,48.0,0
8814,max_effective,20,20,1,3,0.05,0.95,0.9369880422336468,16,57.0,0,57.0,0,59.0,1,58.0,0
8815,max_effective,20,20,1,3,0.05,0.95,0.9386550410053772,8,41.0,1,41.0,1,41.0,1,41.0,1
8816,max_effective,20,20,1,3,0.05,0.95,0.9118723948292864,9,51.0,0,52.0,1,50.0,0,50.0,0
8817,max_effective,20,20,1,3,0.05,0.95,0.9344229035489116,40,60.0,1,60.0,1,60.0,1,60.0,1
8818,max_effective,20,20,1,3,0.05,0.95,0.948254879574268,11,52.0,0,56.0,1,50.0,0,55.0,0
8819,max_effective,20,20,1,3,0.05,0.95,0.8753224315556947,9,47.0,0,47.0,0,47.0,0,49.0,1
8820,max_effective,20,20,1,3,0.05,0.95,0.9226380841064344,15,53.0,1,53.0,1,51.0,0,53.0,1
8821,max_effective,20,20,1,3,0.05,0.95,0.9388547957101356,24,55.0,0,57.0,0,59.0,0,60.0,1
8822,max_effective,20,20,1,3,0.05,0.95,0.9314275128324452,17,50.0,0,53.0,0,54.0,0,56.0,1
8823,max_effective,20,20,1,3,0.05,0.95,0.8239340720434164,21,53.0,1,52.0,0,53.0,1,53.0,1
8824,max_effective,20,20,1,3,0.05,0.95,0.8949492017937258,22,55.0,0,57.0,1,57.0,1,57.0,1
8825,max_effective,20,20,1,3,0.05,0.95,0.9153070264207857,11,46.0,0,49.0,0,50.0,1,50.0,1
8826,max_effective,20,20,1,3,0.05,0.95,0.886451235419044,23,55.0,0,56.0,0,58.0,0,60.0,1
8827,max_effective,20,20,1,3,0.05,0.95,0.8254556316152575,6,38.0,1,38.0,1,38.0,1,38.0,1
8828,max_effective,20,20,1,3,0.05,0.95,0.9355041766339308,12,44.0,1,44.0,1,44.0,1,44.0,1
8829,max_effective,20,20,1,3,0.05,0.95,0.8734756781942992,9,52.0,1,52.0,1,52.0,1,52.0,1
8830,max_effective,20,20,1,3,0.05,0.95,0.7514183301962287,5,42.0,1,42.0,1,42.0,1,42.0,1
8831,max_effective,20,20,1,3,0.05,0.95,0.929436273485929,91,47.0,0,53.0,0,58.0,1,57.0,0
8832,max_effective,20,20,1,3,0.05,0.95,0.9355504438311756,7,41.0,1,41.0,1,41.0,1,41.0,1
8833,max_effective,20,20,1,3,0.05,0.95,0.9484352534063284,110,52.0,0,57.0,0,59.0,1,59.0,1
8834,max_effective,20,20,1,3,0.05,0.95,0.9396864905211368,30,56.0,0,56.0,0,55.0,0,57.0,1
8835,max_effective,20,20,1,3,0.05,0.95,0.9338761553629265,39,59.0,1,59.0,1,58.0,0,58.0,0
8836,max_effective,20,20,1,3,0.05,0.95,0.7916949119165904,6,35.0,1,35.0,1,35.0,1,35.0,1
8837,max_effective,20,20,1,3,0.05,0.95,0.9334593375936888,19,45.0,0,44.0,0,50.0,1,49.0,0
8838,max_effective,20,20,1,3,0.05,0.95,0.9328830183343676,88,44.0,0,46.0,0,58.0,1,56.0,0
8839,max_effective,20,20,1,3,0.05,0.95,0.9486800538596076,22,58.0,0,59.0,0,60.0,1,60.0,1
8840,max_effective,20,20,1,3,0.05,0.95,0.9205467282269943,17,49.0,0,52.0,1,52.0,1,52.0,1
8841,max_effective,20,20,1,3,0.05,0.95,0.8806883574348556,6,39.0,1,39.0,1,39.0,1,39.0,1
8842,max_effective,20,20,1,3,0.05,0.95,0.9078458015469616,5,32.0,1,32.0,1,32.0,1,32.0,1
8843,max_effective,20,20,1,3,0.05,0.95,0.8818283636424765,6,40.0,1,40.0,1,40.0,1,40.0,1
8844,max_effective,20,20,1,3,0.05,0.95,0.9041059580899228,6,38.0,1,38.0,1,38.0,1,38.0,1
8845,max_effective,20,20,1,3,0.05,0.95,0.9335862220306784,13,57.0,0,58.0,1,56.0,0,57.0,0
8846,max_effective,20,20,1,3,0.05,0.95,0.948147181492655,128,55.0,0,56.0,1,53.0,0,54.0,0
8847,max_effective,20,20,1,3,0.05,0.95,0.9164985663865606,78,54.0,0,54.0,0,59.0,1,59.0,1
8848,max_effective,20,20,1,3,0.05,0.95,0.8819651110604931,9,45.0,1,45.0,1,45.0,1,45.0,1
8849,max_effective,20,20,1,3,0.05,0.95,0.8017564989602004,8,48.0,1,48.0,1,48.0,1,48.0,1
8850,max_effective,20,20,1,3,0.05,0.95,0.8573189314546594,6,51.0,1,51.0,1,50.0,0,51.0,1
8851,max_effective,20,20,1,3,0.05,0.95,0.9124868767451504,8,40.0,1,40.0,1,40.0,1,39.0,0
8852,max_effective,20,20,1,3,0.05,0.95,0.9093360803188376,15,54.0,0,56.0,1,56.0,1,56.0,1
8853,max_effective,20,20,1,3,0.05,0.95,0.9192736107104796,14,55.0,0,55.0,0,56.0,1,56.0,1
8854,max_effective,20,20,1,3,0.05,0.95,0.8421763545283052,8,48.0,1,48.0,1,48.0,1,47.0,0
8855,max_effective,20,20,1,3,0.05,0.95,0.9315416364102796,30,58.0,1,58.0,1,58.0,1,57.0,0
8856,max_effective,20,20,1,3,0.05,0.95,0.9091788189297156,50,54.0,0,56.0,0,59.0,0,60.0,1
8857,max_effective,20,20,1,3,0.05,0.95,0.8679037280260657,7,41.0,1,41.0,1,41.0,1,41.0,1
8858,max_effective,20,20,1,3,0.05,0.95,0.9409747326730808,8,52.0,1,52.0,1,48.0,0,51.0,0
8859,max_effective,20,20,1,3,0.05,0.95,0.9438049136752306,14,54.0,0,56.0,1,52.0,0,51.0,0
8860,max_effective,20,20,1,3,0.05,0.95,0.8392175114561332,15,51.0,1,50.0,0,51.0,1,51.0,1
8861,max_effective,20,20,1,3,0.05,0.95,0.938679109652559,15,47.0,0,49.0,0,54.0,1,54.0,1
8862,max_effective,20,20,1,3,0.05,0.95,0.8901968611401959,43,56.0,0,57.0,0,57.0,0,59.0,1
8863,max_effective,20,20,1,3,0.05,0.95,0.9485214421447166,30,52.0,0,55.0,0,58.0,0,59.0,1
8864,max_effective,20,20,1,3,0.05,0.95,0.8644989654452095,11,43.0,1,43.0,1,43.0,1,43.0,1
8865,max_effective,20,20,1,3,0.05,0.95,0.8959661938981096,10,49.0,1,49.0,1,49.0,1,48.0,0
8866,max_effective,20,20,1,3,0.05,0.95,0.916702443571488,10,50.0,0,51.0,1,51.0,1,51.0,1
8867,max_effective,20,20,1,3,0.05,0.95,0.8240795691254761,9,47.0,0,47.0,0,49.0,1,49.0,1
8868,max_effective,20,20,1,3,0.05,0.95,0.931934779835068,9,52.0,0,53.0,0,55.0,1,51.0,0
8869,max_effective,20,20,1,3,0.05,0.95,0.8870447866081855,19,47.0,0,48.0,0,50.0,1,50.0,1
8870,max_effective,20,20,1,3,0.05,0.95,0.9311626915518744,30,46.0,0,50.0,0,53.0,0,54.0,1
8871,max_effective,20,20,1,3,0.05,0.95,0.90929283322934,14,58.0,1,58.0,1,56.0,0,57.0,0
8872,max_effective,20,20,1,3,0.05,0.95,0.8582849906879583,5,35.0,1,35.0,1,35.0,1,35.0,1
8873,max_effective,20,20,1,3,0.05,0.95,0.943577934808326,27,50.0,0,53.0,0,58.0,1,57.0,0
8874,max_effective,20,20,1,3,0.05,0.95,0.9385207987521142,21,50.0,0,54.0,0,57.0,0,59.0,1
8875,max_effective,20,20,1,3,0.05,0.95,0.9366640121838712,27,56.0,0,57.0,0,58.0,1,57.0,0
8876,max_effective,20,20,1,3,0.05,0.95,0.937751735129514,18,54.0,0,55.0,0,57.0,0,58.0,1
8877,max_effective,20,20,1,3,0.05,0.95,0.9369778628694044,16,51.0,0,53.0,0,54.0,1,52.0,0
8878,max_effective,20,20,1,3,0.05,0.95,0.886803662268828,21,55.0,0,56.0,0,59.0,1,59.0,1
8879,max_effective,20,20,1,3,0.05,0.95,0.9477875650560592,20,57.0,0,57.0,0,60.0,1,58.0,0
8880,max_effective,20,20,1,3,0.05,0.95,0.8987568626180399,14,57.0,0,57.0,0,55.0,0,59.0,1
8881,max_effective,20,20,1,3,0.05,0.95,0.9077517117577664,11,53.0,0,55.0,0,56.0,1,54.0,0
8882,max_effective,20,20,1,3,0.05,0.95,0.9267600951042416,31,53.0,0,55.0,0,57.0,0,59.0,1
8883,max_effective,20,20,1,3,0.05,0.95,0.9284561136607326,21,59.0,1,59.0,1,59.0,1,58.0,0
8884,max_effective,20,20,1,3,0.05,0.95,0.926592830774748,18,56.0,0,56.0,0,58.0,1,57.0,0
8885,max_effective,20,20,1,3,0.05,0.95,0.9269800501086948,20,57.0,0,58.0,1,57.0,0,57.0,0
8886,max_effective,20,20,1,3,0.05,0.95,0.8415467831494501,10,57.0,1,57.0,1,57.0,1,56.0,0
8887,max_effective,20,20,1,3,0.05,0.95,0.9104542295584808,22,46.0,0,48.0,0,50.0,0,53.0,1
8888,max_effective,20,20,1,3,0.05,0.95,0.8899056512426095,21,48.0,0,50.0,0,52.0,1,52.0,1
8889,max_effective,20,20,1,3,0.05,0.95,0.8950603381274134,12,49.0,0,50.0,1,50.0,1,50.0,1
8890,max_effective,20,20,1,3,0.05,0.95,0.9164427607841876,10,55.0,1,55.0,1,51.0,0,55.0,1
8891,max_effective,20,20,1,3,0.05,0.95,0.9460833723982722,17,54.0,0,56.0,0,58.0,1,55.0,0
8892,max_effective,20,20,1,3,0.05,0.95,0.9480049715219864,10,57.0,0,58.0,1,56.0,0,58.0,1
8893,max_effective,20,20,1,3,0.05,0.95,0.9030496658117466,6,34.0,1,34.0,1,34.0,1,34.0,1
8894,max_effective,20,20,1,3,0.05,0.95,0.8493471747130195,17,54.0,0,56.0,1,56.0,1,56.0,1
8895,max_effective,20,20,1,3,0.05,0.95,0.8613936800261448,12,46.0,0,47.0,0,51.0,1,51.0,1
8896,max_effective,20,20,1,3,0.05,0.95,0.9445864016903464,18,56.0,0,57.0,0,59.0,0,60.0,1
8897,max_effective,20,20,1,3,0.05,0.95,0.8993863094010829,8,52.0,0,52.0,0,49.0,0,57.0,1
8898,max_effective,20,20,1,3,0.05,0.95,0.9237807616539953,8,47.0,1,47.0,1,47.0,1,47.0,1
8899,max_effective,20,20,1,3,0.05,0.95,0.9472677538781992,22,53.0,0,55.0,0,59.0,1,58.0,0
8900,max_effective,20,20,1,3,0.05,0.95,0.9404495803674692,20,56.0,0,56.0,0,57.0,1,57.0,1
8901,max_effective,20,20,1,3,0.05,0.95,0.9115230312261589,5,41.0,1,41.0,1,41.0,1,41.0,1
8902,max_effective,20,20,1,3,0.05,0.95,0.9301298404181606,13,57.0,1,57.0,1,56.0,0,56.0,0
8903,max_effective,20,20,1,3,0.05,0.95,0.9016775794233572,14,52.0,0,52.0,0,54.0,0,55.0,1
8904,max_effective,20,20,1,3,0.05,0.95,0.8922593038580058,6,30.0,1,30.0,1,30.0,1,30.0,1
8905,max_effective,20,20,1,3,0.05,0.95,0.8947315189926413,15,48.0,0,51.0,0,52.0,1,52.0,1
8906,max_effective,20,20,1,3,0.05,0.95,0.9325399316574292,23,50.0,0,52.0,0,56.0,0,60.0,1
8907,max_effective,20,20,1,3,0.05,0.95,0.9499753154848862,8,52.0,0,53.0,1,52.0,0,52.0,0
8908,max_effective,20,20,1,3,0.05,0.95,0.8857480351786399,12,38.0,1,38.0,1,38.0,1,38.0,1
8909,max_effective,20,20,1,3,0.05,0.95,0.8823258211219344,6,44.0,1,44.0,1,44.0,1,44.0,1
8910,max_effective,20,20,1,3,0.05,0.95,0.9483673692857632,30,51.0,0,51.0,0,60.0,1,58.0,0
8911,max_effective,20,20,1,3,0.05,0.95,0.9409477379603246,29,53.0,0,54.0,0,60.0,1,58.0,0
8912,max_effective,20,20,1,3,0.05,0.95,0.9006787116757721,21,55.0,0,57.0,0,57.0,0,60.0,1
8913,max_effective,20,20,1,3,0.05,0.95,0.9294099003716624,19,51.0,0,52.0,0,53.0,0,54.0,1
8914,max_effective,20,20,1,3,0.05,0.95,0.9231465664602648,26,58.0,1,57.0,0,55.0,0,54.0,0
8915,max_effective,20,20,1,3,0.05,0.95,0.8858561361301295,10,52.0,0,54.0,1,50.0,0,50.0,0
8916,max_effective,20,20,1,3,0.05,0.95,0.8602480882850948,13,50.0,0,53.0,0,56.0,1,56.0,1
8917,max_effective,20,20,1,3,0.05,0.95,0.9474660899651276,44,56.0,0,57.0,0,58.0,1,57.0,0
8918,max_effective,20,20,1,3,0.05,0.95,0.9190411732919644,16,52.0,0,53.0,0,57.0,1,53.0,0
8919,max_effective,20,20,1,3,0.05,0.95,0.925982520539568,5,35.0,1,35.0,1,35.0,1,35.0,1
8920,max_effective,20,20,1,3,0.05,0.95,0.9266792929436608,12,46.0,0,48.0,1,47.0,0,46.0,0
8921,max_effective,20,20,1,3,0.05,0.95,0.9048943344542248,8,52.0,0,54.0,1,52.0,0,49.0,0
8922,max_effective,20,20,1,3,0.05,0.95,0.8964340084405267,15,55.0,0,57.0,0,56.0,0,58.0,1
8923,max_effective,20,20,1,3,0.05,0.95,0.94535710107924,27,44.0,0,49.0,0,47.0,0,57.0,1
8924,max_effective,20,20,1,3,0.05,0.95,0.8550687165652909,3,30.0,1,30.0,1,30.0,1,30.0,1
8925,max_effective,20,20,1,3,0.05,0.95,0.9006303446583878,17,55.0,0,57.0,0,59.0,1,57.0,0
8926,max_effective,20,20,1,3,0.05,0.95,0.9305938938166276,17,50.0,0,53.0,0,56.0,1,54.0,0
8927,max_effective,20,20,1,3,0.05,0.95,0.853174279767545,5,37.0,1,37.0,1,37.0,1,37.0,1
8928,max_effective,20,20,1,3,0.05,0.95,0.8577028155229951,12,51.0,1,50.0,0,50.0,0,49.0,0
8929,max_effective,20,20,1,3,0.05,0.95,0.9326832622210888,30,55.0,0,57.0,0,57.0,0,59.0,1
8930,max_effective,20,20,1,3,0.05,0.95,0.8769011892363471,19,49.0,0,49.0,0,49.0,0,54.0,1
8931,max_effective,20,20,1,3,0.05,0.95,0.9231692027899326,5,45.0,1,45.0,1,45.0,1,44.0,0
8932,max_effective,20,20,1,3,0.05,0.95,0.8647154185397012,21,52.0,0,53.0,0,54.0,0,55.0,1
8933,max_effective,20,20,1,3,0.05,0.95,0.9019309344549138,14,50.0,1,49.0,0,47.0,0,45.0,0
8934,max_effective,20,20,1,3,0.05,0.95,0.9372180135034016,14,53.0,0,54.0,0,55.0,0,56.0,1
8935,max_effective,20,20,1,3,0.05,0.95,0.9026261741099622,40,49.0,0,49.0,0,52.0,0,54.0,1
8936,max_effective,20,20,1,3,0.05,0.95,0.9368249097817029,53,50.0,0,50.0,0,54.0,1,53.0,0
8937,max_effective,20,20,1,3,0.05,0.95,0.880437952999147,19,44.0,0,45.0,0,48.0,0,52.0,1
8938,max_effective,20,20,1,3,0.05,0.95,0.933139225684253,33,56.0,0,55.0,0,55.0,0,57.0,1
8939,max_effective,20,20,1,3,0.05,0.95,0.9231195747127214,7,40.0,1,40.0,1,39.0,0,40.0,1
8940,max_effective,20,20,1,3,0.05,0.95,0.932454335938583,45,49.0,0,54.0,0,59.0,1,58.0,0
8941,max_effective,20,20,1,3,0.05,0.95,0.9220662813417682,33,54.0,0,53.0,0,52.0,0,59.0,1
8942,max_effective,20,20,1,3,0.05,0.95,0.8815393714151755,9,57.0,1,56.0,0,57.0,1,55.0,0
8943,max_effective,20,20,1,3,0.05,0.95,0.9128985240213324,12,46.0,0,46.0,0,47.0,0,49.0,1
8944,max_effective,20,20,1,3,0.05,0.95,0.9485047622698198,9,48.0,0,49.0,0,50.0,1,49.0,0
8945,max_effective,20,20,1,3,0.05,0.95,0.9371097137584194,16,54.0,0,55.0,0,59.0,1,58.0,0
8946,max_effective,20,20,1,3,0.05,0.95,0.9393131955549467,45,50.0,0,52.0,0,57.0,0,58.0,1
8947,max_effective,20,20,1,3,0.05,0.95,0.8902895588333473,25,53.0,0,55.0,0,56.0,0,57.0,1
8948,max_effective,20,20,1,3,0.05,0.95,0.883981620059181,12,53.0,1,53.0,1,50.0,0,52.0,0
8949,max_effective,20,20,1,3,0.05,0.95,0.8444576767707539,5,34.0,1,34.0,1,34.0,1,34.0,1
8950,max_effective,20,20,1,3,0.05,0.95,0.9188444199429684,7,53.0,1,53.0,1,48.0,0,51.0,0
8951,max_effective,20,20,1,3,0.05,0.95,0.9131369489637272,17,54.0,0,55.0,1,53.0,0,53.0,0
8952,max_effective,20,20,1,3,0.05,0.95,0.9232500062201096,14,51.0,0,51.0,0,56.0,1,53.0,0
8953,max_effective,20,20,1,3,0.05,0.95,0.9149600229242386,11,46.0,0,48.0,1,48.0,1,48.0,1
8954,max_effective,20,20,1,3,0.05,0.95,0.9345725119318864,58,54.0,0,56.0,0,60.0,1,60.0,1
8955,max_effective,20,20,1,3,0.05,0.95,0.9335846112215068,7,40.0,1,40.0,1,40.0,1,40.0,1
8956,max_effective,20,20,1,3,0.05,0.95,0.912197729133036,20,50.0,0,53.0,0,57.0,1,54.0,0
8957,max_effective,20,20,1,3,0.05,0.95,0.9401382351351624,35,56.0,0,57.0,0,60.0,1,60.0,1
8958,max_effective,20,20,1,3,0.05,0.95,0.9330363310636882,30,52.0,0,52.0,0,53.0,0,55.0,1
8959,max_effective,20,20,1,3,0.05,0.95,0.9438599333922716,7,53.0,1,53.0,1,51.0,0,53.0,1
8960,max_effective,20,20,1,3,0.05,0.95,0.8681750125933873,16,50.0,0,51.0,0,55.0,0,57.0,1
8961,max_effective,20,20,1,3,0.05,0.95,0.896146393055059,23,55.0,0,56.0,0,59.0,1,59.0,1
8962,max_effective,20,20,1,3,0.05,0.95,0.9468195997852148,13,46.0,1,45.0,0,44.0,0,45.0,0
8963,max_effective,20,20,1,3,0.05,0.95,0.8915508257308078,28,52.0,0,53.0,0,55.0,0,57.0,1
8964,max_effective,20,20,1,3,0.05,0.95,0.8745532147316046,15,48.0,0,49.0,0,51.0,0,52.0,1
8965,max_effective,20,20,1,3,0.05,0.95,0.8710221725223507,11,50.0,0,51.0,1,49.0,0,49.0,0
8966,max_effective,20,20,1,3,0.05,0.95,0.9263987289204304,11,53.0,1,53.0,1,49.0,0,47.0,0
8967,max_effective,20,20,1,3,0.05,0.95,0.8663144493649055,6,42.0,1,42.0,1,42.0,1,42.0,1
8968,max_effective,20,20,1,3,0.05,0.95,0.905138606464898,8,49.0,0,50.0,1,47.0,0,50.0,1
8969,max_effective,20,20,1,3,0.05,0.95,0.9314215172402006,27,56.0,0,56.0,0,58.0,1,57.0,0
8970,max_effective,20,20,1,3,0.05,0.95,0.9170102391037428,21,56.0,0,56.0,0,58.0,0,60.0,1
8971,max_effective,20,20,1,3,0.05,0.95,0.9319876846158048,18,54.0,0,54.0,0,57.0,1,54.0,0
8972,max_effective,20,20,1,3,0.05,0.95,0.9498134373055293,35,53.0,0,54.0,0,56.0,0,58.0,1
8973,max_effective,20,20,1,3,0.05,0.95,0.9401877804997556,34,52.0,0,54.0,0,56.0,0,58.0,1
8974,max_effective,20,20,1,3,0.05,0.95,0.9128091534606668,24,51.0,0,51.0,0,58.0,0,59.0,1
8975,max_effective,20,20,1,3,0.05,0.95,0.9216741214266946,10,46.0,1,45.0,0,45.0,0,44.0,0
8976,max_effective,20,20,1,3,0.05,0.95,0.945224495484314,27,55.0,0,56.0,0,59.0,1,59.0,1
8977,max_effective,20,20,1,3,0.05,0.95,0.9386472192400568,12,46.0,0,47.0,1,47.0,1,46.0,0
8978,max_effective,20,20,1,3,0.05,0.95,0.9043287943232814,11,48.0,0,49.0,1,49.0,1,49.0,1
8979,max_effective,20,20,1,3,0.05,0.95,0.8729309073840806,5,45.0,1,45.0,1,44.0,0,45.0,1
8980,max_effective,20,20,1,3,0.05,0.95,0.9067515521897984,5,41.0,1,41.0,1,41.0,1,41.0,1
8981,max_effective,20,20,1,3,0.05,0.95,0.942247375634754,18,51.0,0,53.0,0,53.0,0,54.0,1
8982,max_effective,20,20,1,3,0.05,0.95,0.7791549346630228,9,47.0,1,47.0,1,47.0,1,47.0,1
8983,max_effective,20,20,1,3,0.05,0.95,0.9160635465751948,10,52.0,0,52.0,0,53.0,1,53.0,1
8984,max_effective,20,20,1,3,0.05,0.95,0.865619174552897,23,52.0,0,53.0,0,53.0,0,55.0,1
8985,max_effective,20,20,1,3,0.05,0.95,0.8471412016423727,18,51.0,0,55.0,1,54.0,0,53.0,0
8986,max_effective,20,20,1,3,0.05,0.95,0.9424104592930608,13,50.0,0,52.0,0,53.0,1,52.0,0
8987,max_effective,20,20,1,3,0.05,0.95,0.9315706323256128,6,43.0,1,43.0,1,43.0,1,43.0,1
8988,max_effective,20,20,1,3,0.05,0.95,0.9462181325401674,9,55.0,0,56.0,1,52.0,0,54.0,0
8989,max_effective,20,20,1,3,0.05,0.95,0.8743719150336662,19,47.0,0,46.0,0,45.0,0,48.0,1
8990,max_effective,20,20,1,3,0.05,0.95,0.9490985621659124,17,53.0,0,53.0,0,54.0,0,57.0,1
8991,max_effective,20,20,1,3,0.05,0.95,0.891819020706594,19,50.0,0,52.0,0,56.0,0,57.0,1
8992,max_effective,20,20,1,3,0.05,0.95,0.930384860204044,44,53.0,0,54.0,0,57.0,0,58.0,1
8993,max_effective,20,20,1,3,0.05,0.95,0.8759902609312917,12,55.0,0,58.0,0,59.0,1,57.0,0
8994,max_effective,20,20,1,3,0.05,0.95,0.9119960782437396,7,42.0,1,42.0,1,42.0,1,42.0,1
8995,max_effective,20,20,1,3,0.05,0.95,0.8552715183195211,17,52.0,0,54.0,0,57.0,1,56.0,0
8996,max_effective,20,20,1,3,0.05,0.95,0.8348373987158456,5,39.0,1,39.0,1,39.0,1,39.0,1
8997,max_effective,20,20,1,3,0.05,0.95,0.9231958571102836,6,39.0,1,39.0,1,39.0,1,39.0,1
8998,max_effective,20,20,1,3,0.05,0.95,0.9258197588055216,15,52.0,0,53.0,1,52.0,0,52.0,0
8999,max_effective,20,20,1,3,0.05,0.95,0.943174046778026,8,46.0,0,47.0,1,47.0,1,46.0,0
9000,max_effective,20,20,1,3,0.05,0.95,0.9242269722008238,68,51.0,0,57.0,0,58.0,1,57.0,0
9001,max_effective,20,20,1,3,0.05,0.95,0.9275202765206308,16,60.0,1,60.0,1,60.0,1,59.0,0
9002,max_effective,20,20,1,3,0.05,0.95,0.8919622505660435,20,54.0,1,54.0,1,54.0,1,54.0,1
9003,max_effective,20,20,1,3,0.05,0.95,0.9284822204111356,14,49.0,0,50.0,0,54.0,1,54.0,1
9004,max_effective,20,20,1,3,0.05,0.95,0.8602262811247035,7,41.0,1,41.0,1,41.0,1,41.0,1
9005,max_effective,20,20,1,3,0.05,0.95,0.93951879225386,30,57.0,0,57.0,0,60.0,1,60.0,1
9006,max_effective,20,20,1,3,0.05,0.95,0.9210801717270596,16,56.0,0,57.0,0,58.0,1,58.0,1
9007,max_effective,20,20,1,3,0.05,0.95,0.8793365564776026,11,36.0,1,36.0,1,36.0,1,36.0,1
9008,max_effective,20,20,1,3,0.05,0.95,0.949272390760858,17,58.0,0,58.0,0,59.0,0,60.0,1
9009,max_effective,20,20,1,3,0.05,0.95,0.9476171464588398,6,40.0,1,40.0,1,40.0,1,40.0,1
9010,max_effective,20,20,1,3,0.05,0.95,0.9047353980885944,18,57.0,0,57.0,0,56.0,0,58.0,1
9011,max_effective,20,20,1,3,0.05,0.95,0.9120166296088892,22,50.0,0,51.0,0,55.0,1,55.0,1
9012,max_effective,20,20,1,3,0.05,0.95,0.9428280704742014,27,51.0,0,51.0,0,54.0,0,56.0,1
9013,max_effective,20,20,1,3,0.05,0.95,0.9347779491444556,11,48.0,0,52.0,1,50.0,0,47.0,0
9014,max_effective,20,20,1,3,0.05,0.95,0.8599977926256313,7,51.0,1,51.0,1,51.0,1,50.0,0
9015,max_effective,20,20,1,3,0.05,0.95,0.9202453175759088,41,55.0,0,53.0,0,49.0,0,56.0,1
9016,max_effective,20,20,1,3,0.05,0.95,0.9384684867315296,48,53.0,1,53.0,1,50.0,0,50.0,0
9017,max_effective,20,20,1,3,0.05,0.95,0.9060703600714728,6,38.0,1,38.0,1,38.0,1,38.0,1
9018,max_effective,20,20,1,3,0.05,0.95,0.90530978542825,10,44.0,1,44.0,1,44.0,1,44.0,1
9019,max_effective,20,20,1,3,0.05,0.95,0.9164065554475322,12,51.0,0,51.0,0,52.0,1,52.0,1
9020,max_effective,20,20,1,3,0.05,0.95,0.9156865325696976,52,59.0,0,59.0,0,60.0,1,58.0,0
9021,max_effective,20,20,1,3,0.05,0.95,0.9375444104282614,16,49.0,0,50.0,0,50.0,0,52.0,1
9022,max_effective,20,20,1,3,0.05,0.95,0.8877967977096134,9,45.0,1,45.0,1,45.0,1,45.0,1
9023,max_effective,20,20,1,3,0.05,0.95,0.914932232524962,14,56.0,0,58.0,0,59.0,1,56.0,0
9024,max_effective,20,20,1,3,0.05,0.95,0.7657994258588741,5,35.0,1,35.0,1,35.0,1,35.0,1
9025,max_effective,20,20,1,3,0.05,0.95,0.9054669669593508,15,44.0,1,44.0,1,44.0,1,44.0,1
9026,max_effective,20,20,1,3,0.05,0.95,0.9009517304788828,22,51.0,1,49.0,0,48.0,0,47.0,0
9027,max_effective,20,20,1,3,0.05,0.95,0.9012427398866452,11,51.0,1,51.0,1,50.0,0,47.0,0
9028,max_effective,20,20,1,3,0.05,0.95,0.8850278759762517,21,56.0,0,58.0,0,59.0,0,60.0,1
9029,max_effective,20,20,1,3,0.05,0.95,0.9477511636154962,18,53.0,0,55.0,0,58.0,1,57.0,0
9030,max_effective,20,20,1,3,0.05,0.95,0.9369466560699152,11,49.0,0,52.0,0,51.0,0,54.0,1
9031,max_effective,20,20,1,3,0.05,0.95,0.9150260942880626,5,38.0,1,38.0,1,38.0,1,38.0,1
9032,max_effective,20,20,1,3,0.05,0.95,0.9457628952113764,13,53.0,0,53.0,0,54.0,0,56.0,1
9033,max_effective,20,20,1,3,0.05,0.95,0.9417276979400904,29,53.0,0,55.0,0,58.0,0,59.0,1
9034,max_effective,20,20,1,3,0.05,0.95,0.8249630239389952,16,57.0,0,57.0,0,59.0,1,58.0,0
9035,max_effective,20,20,1,3,0.05,0.95,0.9111993287847184,12,48.0,1,48.0,1,48.0,1,48.0,1
9036,max_effective,20,20,1,3,0.05,0.95,0.8931014628743611,14,54.0,0,55.0,0,56.0,0,57.0,1
9037,max_effective,20,20,1,3,0.05,0.95,0.9405780193364808,58,57.0,0,58.0,1,57.0,0,58.0,1
9038,max_effective,20,20,1,3,0.05,0.95,0.900916811449217,6,53.0,1,53.0,1,50.0,0,49.0,0
9039,max_effective,20,20,1,3,0.05,0.95,0.9373432763982648,6,40.0,1,40.0,1,40.0,1,40.0,1
9040,max_effective,20,20,1,3,0.05,0.95,0.8330703103137976,12,50.0,0,50.0,0,51.0,1,51.0,1
9041,max_effective,20,20,1,3,0.05,0.95,0.907956321751978,44,49.0,0,52.0,0,54.0,1,53.0,0
9042,max_effective,20,20,1,3,0.05,0.95,0.9042270283791092,16,49.0,0,50.0,1,50.0,1,50.0,1
9043,max_effective,20,20,1,3,0.05,0.95,0.9484654730602357,22,57.0,0,57.0,0,60.0,1,59.0,0
9044,max_effective,20,20,1,3,0.05,0.95,0.9091992378983862,17,54.0,0,54.0,0,55.0,0,58.0,1
9045,max_effective,20,20,1,3,0.05,0.95,0.9393509334140948,12,45.0,0,47.0,1,45.0,0,47.0,1
9046,max_effective,20,20,1,3,0.05,0.95,0.8676634873560318,16,51.0,0,55.0,1,55.0,1,54.0,0
9047,max_effective,20,20,1,3,0.05,0.95,0.8987244564651125,16,55.0,0,55.0,0,59.0,1,59.0,1
9048,max_effective,20,20,1,3,0.05,0.95,0.8995188084183495,19,53.0,0,55.0,0,58.0,1,58.0,1
9049,max_effective,20,20,1,3,0.05,0.95,0.896941885057066,18,51.0,0,51.0,0,50.0,0,55.0,1
9050,max_effective,20,20,1,3,0.05,0.95,0.9089011442122584,51,55.0,0,58.0,0,59.0,1,57.0,0
9051,max_effective,20,20,1,3,0.05,0.95,0.9326080287420084,21,58.0,0,59.0,1,58.0,0,59.0,1
9052,max_effective,20,20,1,3,0.05,0.95,0.8575287152261137,14,49.0,0,50.0,0,51.0,0,55.0,1
9053,max_effective,20,20,1,3,0.05,0.95,0.9131310805616472,14,56.0,0,58.0,1,56.0,0,54.0,0
9054,max_effective,20,20,1,3,0.05,0.95,0.924195801780157,26,54.0,0,55.0,0,58.0,0,60.0,1
9055,max_effective,20,20,1,3,0.05,0.95,0.9026874117059136,11,48.0,1,48.0,1,48.0,1,48.0,1
9056,max_effective,20,20,1,3,0.05,0.95,0.9107081458723096,12,50.0,0,51.0,0,52.0,1,52.0,1
9057,max_effective,20,20,1,3,0.05,0.95,0.9227251554531244,12,42.0,1,42.0,1,42.0,1,42.0,1
9058,max_effective,20,20,1,3,0.05,0.95,0.9191508915307116,11,57.0,1,57.0,1,56.0,0,55.0,0
9059,max_effective,20,20,1,3,0.05,0.95,0.9126092897700796,14,50.0,1,50.0,1,48.0,0,49.0,0
9060,max_effective,20,20,1,3,0.05,0.95,0.9475340629060616,21,55.0,0,58.0,1,58.0,1,57.0,0
9061,max_effective,20,20,1,3,0.05,0.95,0.9217162875115948,4,36.0,1,36.0,1,36.0,1,36.0,1
9062,max_effective,20,20,1,3,0.05,0.95,0.9301552153366142,17,52.0,0,54.0,0,59.0,1,57.0,0
9063,max_effective,20,20,1,3,0.05,0.95,0.9042750429945337,11,49.0,0,52.0,1,50.0,0,50.0,0
9064,max_effective,20,20,1,3,0.05,0.95,0.941998968640068,18,44.0,0,47.0,0,50.0,1,50.0,1
9065,max_effective,20,20,1,3,0.05,0.95,0.9352681817585228,14,52.0,0,54.0,1,51.0,0,53.0,0
9066,max_effective,20,20,1,3,0.05,0.95,0.9302484769895674,10,54.0,0,55.0,1,51.0,0,53.0,0
9067,max_effective,20,20,1,3,0.05,0.95,0.9011177368088478,10,46.0,1,46.0,1,46.0,1,46.0,1
9068,max_effective,20,20,1,3,0.05,0.95,0.9017983836438844,9,54.0,0,56.0,1,55.0,0,53.0,0
9069,max_effective,20,20,1,3,0.05,0.95,0.7944867809530642,12,57.0,1,57.0,1,55.0,0,56.0,0
9070,max_effective,20,20,1,3,0.05,0.95,0.8245259310882634,10,50.0,0,51.0,1,51.0,1,51.0,1
9071,max_effective,20,20,1,3,0.05,0.95,0.9382996802236632,11,49.0,1,48.0,0,46.0,0,46.0,0
9072,max_effective,20,20,1,3,0.05,0.95,0.9417396429763012,52,49.0,0,50.0,0,58.0,1,57.0,0
9073,max_effective,20,20,1,3,0.05,0.95,0.9015589965801988,4,33.0,1,33.0,1,33.0,1,33.0,1
9074,max_effective,20,20,1,3,0.05,0.95,0.9400105841221156,31,56.0,0,56.0,0,58.0,0,59.0,1
9075,max_effective,20,20,1,3,0.05,0.95,0.9058868975684884,9,47.0,0,49.0,1,49.0,1,49.0,1
9076,max_effective,20,20,1,3,0.05,0.95,0.9467101576360564,28,49.0,0,50.0,0,57.0,1,57.0,1
9077,max_effective,20,20,1,3,0.05,0.95,0.8652276104730776,7,44.0,1,44.0,1,44.0,1,44.0,1
9078,max_effective,20,20,1,3,0.05,0.95,0.9056100523139295,13,55.0,1,55.0,1,54.0,0,52.0,0
9079,max_effective,20,20,1,3,0.05,0.95,0.8665901183559468,9,50.0,0,52.0,1,51.0,0,50.0,0
9080,max_effective,20,20,1,3,0.05,0.95,0.9141486716282384,15,46.0,1,46.0,1,46.0,1,44.0,0
9081,max_effective,20,20,1,3,0.05,0.95,0.8185413958969905,23,53.0,0,54.0,1,54.0,1,54.0,1
9082,max_effective,20,20,1,3,0.05,0.95,0.9336293367744816,24,51.0,0,54.0,0,58.0,1,58.0,1
9083,max_effective,20,20,1,3,0.05,0.95,0.8408659043827483,5,36.0,1,36.0,1,36.0,1,36.0,1
9084,max_effective,20,20,1,3,0.05,0.95,0.934599301265392,15,53.0,0,53.0,0,50.0,0,56.0,1
9085,max_effective,20,20,1,3,0.05,0.95,0.8385051653561928,14,46.0,0,49.0,1,49.0,1,49.0,1
9086,max_effective,20,20,1,3,0.05,0.95,0.9446477354179657,11,45.0,0,47.0,0,48.0,1,48.0,1
9087,max_effective,20,20,1,3,0.05,0.95,0.9004270586606336,13,57.0,1,56.0,0,52.0,0,52.0,0
9088,max_effective,20,20,1,3,0.05,0.95,0.9308077342902608,56,51.0,0,53.0,0,59.0,1,59.0,1
9089,max_effective,20,20,1,3,0.05,0.95,0.9324727121865952,11,56.0,0,56.0,0,56.0,0,58.0,1
9090,max_effective,20,20,1,3,0.05,0.95,0.931471433857918,7,41.0,1,41.0,1,41.0,1,41.0,1
9091,max_effective,20,20,1,3,0.05,0.95,0.9416348463229394,14,55.0,0,55.0,0,58.0,1,57.0,0
9092,max_effective,20,20,1,3,0.05,0.95,0.9496201850548914,23,53.0,0,55.0,0,57.0,1,57.0,1
9093,max_effective,20,20,1,3,0.05,0.95,0.9478901875476308,22,53.0,0,54.0,0,57.0,0,59.0,1
9094,max_effective,20,20,1,3,0.05,0.95,0.8968681220660274,7,48.0,1,48.0,1,48.0,1,48.0,1
9095,max_effective,20,20,1,3,0.05,0.95,0.9405414491805992,10,43.0,1,43.0,1,43.0,1,43.0,1
9096,max_effective,20,20,1,3,0.05,0.95,0.8634137025297146,5,35.0,1,35.0,1,35.0,1,35.0,1
9097,max_effective,20,20,1,3,0.05,0.95,0.9067722016304748,4,35.0,1,35.0,1,35.0,1,35.0,1
9098,max_effective,20,20,1,3,0.05,0.95,0.8990376212391048,12,56.0,0,57.0,1,57.0,1,56.0,0
9099,max_effective,20,20,1,3,0.05,0.95,0.945641361833102,21,51.0,0,53.0,0,56.0,1,56.0,1
9100,max_effective,20,20,1,3,0.05,0.95,0.9467489037062689,20,52.0,0,56.0,0,58.0,0,59.0,1
9101,max_effective,20,20,1,3,0.05,0.95,0.8600225786517427,15,44.0,1,44.0,1,44.0,1,44.0,1
9102,max_effective,20,20,1,3,0.05,0.95,0.8562602091702974,7,44.0,1,44.0,1,44.0,1,44.0,1
9103,max_effective,20,20,1,3,0.05,0.95,0.8943588099779067,16,54.0,0,55.0,1,55.0,1,55.0,1
9104,max_effective,20,20,1,3,0.05,0.95,0.8020469167318038,7,39.0,1,39.0,1,39.0,1,39.0,1
9105,max_effective,20,20,1,3,0.05,0.95,0.9229368289302944,13,49.0,1,49.0,1,49.0,1,47.0,0
9106,max_effective,20,20,1,3,0.05,0.95,0.8292107615031008,8,40.0,1,40.0,1,40.0,1,40.0,1
9107,max_effective,20,20,1,3,0.05,0.95,0.933643963424736,14,45.0,0,47.0,0,49.0,1,48.0,0
9108,max_effective,20,20,1,3,0.05,0.95,0.94007098823256,26,58.0,0,59.0,0,60.0,1,60.0,1
9109,max_effective,20,20,1,3,0.05,0.95,0.8909271046572389,11,48.0,0,50.0,1,50.0,1,50.0,1
9110,max_effective,20,20,1,3,0.05,0.95,0.9161574506568968,14,55.0,0,55.0,0,59.0,1,58.0,0
9111,max_effective,20,20,1,3,0.05,0.95,0.7402378447546089,10,46.0,1,46.0,1,46.0,1,46.0,1
9112,max_effective,20,20,1,3,0.05,0.95,0.922753617785636,22,52.0,0,52.0,0,56.0,0,58.0,1
9113,max_effective,20,20,1,3,0.05,0.95,0.8144123959467908,8,35.0,1,35.0,1,35.0,1,35.0,1
9114,max_effective,20,20,1,3,0.05,0.95,0.9255055515259076,21,49.0,0,56.0,1,54.0,0,54.0,0
9115,max_effective,20,20,1,3,0.05,0.95,0.8866520379195341,15,49.0,0,52.0,0,54.0,0,55.0,1
9116,max_effective,20,20,1,3,0.05,0.95,0.9486038995022434,22,52.0,0,55.0,0,56.0,1,56.0,1
9117,max_effective,20,20,1,3,0.05,0.95,0.8429159638488805,7,40.0,1,40.0,1,40.0,1,40.0,1
9118,max_effective,20,20,1,3,0.05,0.95,0.8520057749686284,8,45.0,1,45.0,1,45.0,1,45.0,1
9119,max_effective,20,20,1,3,0.05,0.95,0.949851348219072,22,43.0,0,48.0,0,53.0,1,51.0,0
9120,max_effective,20,20,1,3,0.05,0.95,0.8741648279799321,9,48.0,1,48.0,1,47.0,0,48.0,1
9121,max_effective,20,20,1,3,0.05,0.95,0.9117990225805348,9,40.0,1,40.0,1,40.0,1,40.0,1
9122,max_effective,20,20,1,3,0.05,0.95,0.9291763096053578,21,54.0,0,54.0,0,56.0,0,58.0,1
9123,max_effective,20,20,1,3,0.05,0.95,0.8532582125350541,4,35.0,1,35.0,1,35.0,1,35.0,1
9124,max_effective,20,20,1,3,0.05,0.95,0.9036313399033894,12,46.0,0,47.0,1,47.0,1,47.0,1
9125,max_effective,20,20,1,3,0.05,0.95,0.930991147408009,14,55.0,0,55.0,0,57.0,0,59.0,1
9126,max_effective,20,20,1,3,0.05,0.95,0.9125775867935354,9,41.0,1,41.0,1,41.0,1,41.0,1
9127,max_effective,20,20,1,3,0.05,0.95,0.9446202633522536,23,53.0,0,54.0,0,59.0,0,60.0,1
9128,max_effective,20,20,1,3,0.05,0.95,0.9289671013848212,15,51.0,0,51.0,0,56.0,1,51.0,0
9129,max_effective,20,20,1,3,0.05,0.95,0.9398189263819312,19,53.0,0,53.0,0,52.0,0,56.0,1
9130,max_effective,20,20,1,3,0.05,0.95,0.8966606696923953,6,36.0,1,36.0,1,36.0,1,36.0,1
9131,max_effective,20,20,1,3,0.05,0.95,0.9414970459307648,7,48.0,1,48.0,1,48.0,1,48.0,1
9132,max_effective,20,20,1,3,0.05,0.95,0.9245808532790648,42,57.0,0,57.0,0,59.0,1,56.0,0
9133,max_effective,20,20,1,3,0.05,0.95,0.9008630553164648,12,43.0,1,43.0,1,43.0,1,43.0,1
9134,max_effective,20,20,1,3,0.05,0.95,0.834375709273975,15,45.0,1,45.0,1,45.0,1,45.0,1
9135,max_effective,20,20,1,3,0.05,0.95,0.8962502051370724,17,46.0,0,47.0,0,51.0,1,50.0,0
9136,max_effective,20,20,1,3,0.05,0.95,0.9385592058987902,25,54.0,0,54.0,0,59.0,0,60.0,1
9137,max_effective,20,20,1,3,0.05,0.95,0.7988601610483542,13,43.0,1,43.0,1,43.0,1,43.0,1
9138,max_effective,20,20,1,3,0.05,0.95,0.8420852828782557,41,51.0,1,51.0,1,51.0,1,51.0,1
9139,max_effective,20,20,1,3,0.05,0.95,0.9059303707071285,48,56.0,0,56.0,0,58.0,1,58.0,1
9140,max_effective,20,20,1,3,0.05,0.95,0.9346629732643004,32,50.0,0,54.0,0,57.0,0,58.0,1
9141,max_effective,20,20,1,3,0.05,0.95,0.9038467317224506,36,50.0,0,50.0,0,48.0,0,56.0,1
9142,max_effective,20,20,1,3,0.05,0.95,0.9483666287931326,18,52.0,0,54.0,0,59.0,1,58.0,0
9143,max_effective,20,20,1,3,0.05,0.95,0.944216162309708,17,52.0,0,53.0,0,59.0,1,58.0,0
9144,max_effective,20,20,1,3,0.05,0.95,0.9105044038016464,12,45.0,0,48.0,0,49.0,1,49.0,1
9145,max_effective,20,20,1,3,0.05,0.95,0.8756741358464005,11,49.0,0,50.0,1,49.0,0,50.0,1
9146,max_effective,20,20,1,3,0.05,0.95,0.8181652397686419,3,28.0,1,28.0,1,28.0,1,28.0,1
9147,max_effective,20,20,1,3,0.05,0.95,0.8755298958718332,7,36.0,1,36.0,1,36.0,1,36.0,1
9148,max_effective,20,20,1,3,0.05,0.95,0.925164907933924,37,57.0,0,57.0,0,59.0,0,60.0,1
9149,max_effective,20,20,1,3,0.05,0.95,0.8991294210165552,16,51.0,0,52.0,0,55.0,0,56.0,1
9150,max_effective,20,20,1,3,0.05,0.95,0.929447486121414,11,51.0,0,51.0,0,51.0,0,53.0,1
9151,max_effective,20,20,1,3,0.05,0.95,0.946305002607043,24,57.0,0,58.0,0,56.0,0,60.0,1
9152,max_effective,20,20,1,3,0.05,0.95,0.9263574011759096,9,48.0,1,48.0,1,47.0,0,48.0,1
9153,max_effective,20,20,1,3,0.05,0.95,0.8540817622237928,5,45.0,1,45.0,1,45.0,1,43.0,0
9154,max_effective,20,20,1,3,0.05,0.95,0.9393388916787228,23,44.0,0,49.0,0,51.0,0,53.0,1
9155,max_effective,20,20,1,3,0.05,0.95,0.9478118379599968,12,49.0,1,48.0,0,43.0,0,48.0,0
9156,max_effective,20,20,1,3,0.05,0.95,0.9360826718773234,11,53.0,0,53.0,0,58.0,1,57.0,0
9157,max_effective,20,20,1,3,0.05,0.95,0.9448661383789668,10,48.0,1,46.0,0,43.0,0,46.0,0
9158,max_effective,20,20,1,3,0.05,0.95,0.931157582774489,34,56.0,0,57.0,0,60.0,1,60.0,1
9159,max_effective,20,20,1,3,0.05,0.95,0.9489834577579224,19,58.0,0,57.0,0,56.0,0,59.0,1
9160,max_effective,20,20,1,3,0.05,0.95,0.9325126167719554,35,55.0,0,58.0,0,59.0,1,59.0,1
9161,max_effective,20,20,1,3,0.05,0.95,0.9238380756137674,25,55.0,0,56.0,0,59.0,1,57.0,0
9162,max_effective,20,20,1,3,0.05,0.95,0.9224016205793872,18,53.0,0,55.0,0,57.0,0,59.0,1
9163,max_effective,20,20,1,3,0.05,0.95,0.8399047974790613,12,48.0,1,48.0,1,47.0,0,47.0,0
9164,max_effective,20,20,1,3,0.05,0.95,0.909006459218954,13,46.0,1,46.0,1,45.0,0,45.0,0
9165,max_effective,20,20,1,3,0.05,0.95,0.9260718667857292,22,52.0,0,54.0,0,56.0,0,58.0,1
9166,max_effective,20,20,1,3,0.05,0.95,0.9064365034927824,9,53.0,0,54.0,1,53.0,0,53.0,0
9167,max_effective,20,20,1,3,0.05,0.95,0.9324091646525706,5,37.0,1,37.0,1,37.0,1,37.0,1
9168,max_effective,20,20,1,3,0.05,0.95,0.847966810959448,9,46.0,1,46.0,1,46.0,1,46.0,1
9169,max_effective,20,20,1,3,0.05,0.95,0.8031986865903769,13,50.0,1,49.0,0,49.0,0,49.0,0
9170,max_effective,20,20,1,3,0.05,0.95,0.876228021287456,17,56.0,0,58.0,1,58.0,1,57.0,0
9171,max_effective,20,20,1,3,0.05,0.95,0.9431202663908428,21,54.0,0,56.0,0,55.0,0,60.0,1
9172,max_effective,20,20,1,3,0.05,0.95,0.9436092336715716,14,53.0,0,56.0,0,57.0,1,57.0,1
9173,max_effective,20,20,1,3,0.05,0.95,0.8927778674356366,10,36.0,1,36.0,1,36.0,1,36.0,1
9174,max_effective,20,20,1,3,0.05,0.95,0.7901318215879118,6,44.0,1,44.0,1,44.0,1,44.0,1
9175,max_effective,20,20,1,3,0.05,0.95,0.9400135358496048,13,48.0,0,49.0,0,51.0,1,51.0,1
9176,max_effective,20,20,1,3,0.05,0.95,0.9389923305111306,51,53.0,0,53.0,0,55.0,1,55.0,1
9177,max_effective,20,20,1,3,0.05,0.95,0.8923198634253624,7,51.0,1,49.0,0,48.0,0,49.0,0
9178,max_effective,20,20,1,3,0.05,0.95,0.9045245514296982,44,53.0,0,54.0,0,58.0,1,58.0,1
9179,max_effective,20,20,1,3,0.05,0.95,0.9303165471138072,16,56.0,0,56.0,0,57.0,0,58.0,1
9180,max_effective,20,20,1,3,0.05,0.95,0.9457789849648262,37,53.0,0,54.0,0,58.0,1,56.0,0
9181,max_effective,20,20,1,3,0.05,0.95,0.8448984921630629,13,51.0,0,52.0,0,54.0,1,54.0,1
9182,max_effective,20,20,1,3,0.05,0.95,0.9216310471085718,12,49.0,1,49.0,1,49.0,1,48.0,0
9183,max_effective,20,20,1,3,0.05,0.95,0.9451888429635138,28,50.0,0,55.0,0,57.0,0,58.0,1
9184,max_effective,20,20,1,3,0.05,0.95,0.9038735086796724,14,58.0,0,58.0,0,59.0,1,59.0,1
9185,max_effective,20,20,1,3,0.05,0.95,0.9417073318073088,9,53.0,0,54.0,1,53.0,0,53.0,0
9186,max_effective,20,20,1,3,0.05,0.95,0.923038065570308,10,50.0,0,50.0,0,52.0,1,51.0,0
9187,max_effective,20,20,1,3,0.05,0.95,0.9181496229853268,17,57.0,0,57.0,0,60.0,1,60.0,1
9188,max_effective,20,20,1,3,0.05,0.95,0.920283419334488,7,44.0,1,44.0,1,44.0,1,43.0,0
9189,max_effective,20,20,1,3,0.05,0.95,0.9475484337265476,50,54.0,0,58.0,0,59.0,1,59.0,1
9190,max_effective,20,20,1,3,0.05,0.95,0.8905187961149724,7,54.0,1,52.0,0,52.0,0,51.0,0
9191,max_effective,20,20,1,3,0.05,0.95,0.9462944484841224,32,55.0,1,55.0,1,54.0,0,54.0,0
9192,max_effective,20,20,1,3,0.05,0.95,0.9458945464121188,33,55.0,0,56.0,0,56.0,0,58.0,1
9193,max_effective,20,20,1,3,0.05,0.95,0.909782461723968,15,49.0,0,53.0,1,52.0,0,50.0,0
9194,max_effective,20,20,1,3,0.05,0.95,0.9175300005735494,18,54.0,0,55.0,0,57.0,1,57.0,1
9195,max_effective,20,20,1,3,0.05,0.95,0.9277764064257812,8,50.0,1,50.0,1,47.0,0,50.0,1
9196,max_effective,20,20,1,3,0.05,0.95,0.9009849458548034,26,50.0,0,55.0,0,57.0,1,57.0,1
9197,max_effective,20,20,1,3,0.05,0.95,0.8942272835204846,7,43.0,1,43.0,1,43.0,1,43.0,1
9198,max_effective,20,20,1,3,0.05,0.95,0.9181558160675202,29,44.0,0,54.0,1,48.0,0,51.0,0
9199,max_effective,20,20,1,3,0.05,0.95,0.9427499308673606,28,57.0,0,58.0,1,57.0,0,55.0,0
9200,max_effective,20,20,1,3,0.05,0.95,0.9478142729525632,9,41.0,1,41.0,1,41.0,1,41.0,1
9201,max_effective,20,20,1,3,0.05,0.95,0.937805134565828,11,51.0,1,51.0,1,50.0,0,48.0,0
9202,max_effective,20,20,1,3,0.05,0.95,0.9360556510932851,22,52.0,0,54.0,0,52.0,0,56.0,1
9203,max_effective,20,20,1,3,0.05,0.95,0.8986410826340001,12,45.0,1,45.0,1,45.0,1,45.0,1
9204,max_effective,20,20,1,3,0.05,0.95,0.8711037648006275,12,55.0,0,56.0,0,57.0,1,57.0,1
9205,max_effective,20,20,1,3,0.05,0.95,0.9030311986819252,10,42.0,1,42.0,1,42.0,1,42.0,1
9206,max_effective,20,20,1,3,0.05,0.95,0.8630341990972448,7,46.0,1,46.0,1,46.0,1,45.0,0
9207,max_effective,20,20,1,3,0.05,0.95,0.935184763212039,16,58.0,0,59.0,1,54.0,0,57.0,0
9208,max_effective,20,20,1,3,0.05,0.95,0.8890033644947267,27,53.0,0,53.0,0,54.0,0,55.0,1
9209,max_effective,20,20,1,3,0.05,0.95,0.9475971578140624,29,47.0,0,51.0,0,57.0,0,59.0,1
9210,max_effective,20,20,1,3,0.05,0.95,0.8440478112430262,3,31.0,1,31.0,1,31.0,1,31.0,1
9211,max_effective,20,20,1,3,0.05,0.95,0.8719736314856102,19,54.0,0,55.0,0,58.0,1,56.0,0
9212,max_effective,20,20,1,3,0.05,0.95,0.9454565394327336,36,55.0,0,55.0,0,60.0,1,59.0,0
9213,max_effective,20,20,1,3,0.05,0.95,0.889799064230949,10,55.0,0,55.0,0,54.0,0,56.0,1
9214,max_effective,20,20,1,3,0.05,0.95,0.9353436802640792,28,49.0,0,52.0,1,52.0,1,52.0,1
9215,max_effective,20,20,1,3,0.05,0.95,0.9196463514872426,11,55.0,1,54.0,0,50.0,0,52.0,0
9216,max_effective,20,20,1,3,0.05,0.95,0.9492639962029756,10,56.0,0,57.0,1,51.0,0,54.0,0
9217,max_effective,20,20,1,3,0.05,0.95,0.8329680414781521,8,39.0,1,39.0,1,39.0,1,39.0,1
9218,max_effective,20,20,1,3,0.05,0.95,0.8278781043629762,9,42.0,1,42.0,1,42.0,1,42.0,1
9219,max_effective,20,20,1,3,0.05,0.95,0.8464599246704823,18,54.0,0,55.0,1,52.0,0,53.0,0
9220,max_effective,20,20,1,3,0.05,0.95,0.8958102643399481,8,37.0,1,37.0,1,37.0,1,37.0,1
9221,max_effective,20,20,1,3,0.05,0.95,0.8686656492568621,5,30.0,1,30.0,1,30.0,1,30.0,1
9222,max_effective,20,20,1,3,0.05,0.95,0.927876586260761,29,53.0,0,54.0,0,58.0,1,58.0,1
9223,max_effective,20,20,1,3,0.05,0.95,0.926981895449716,12,53.0,1,51.0,0,48.0,0,49.0,0
9224,max_effective,20,20,1,3,0.05,0.95,0.9258512256472764,12,55.0,0,58.0,1,54.0,0,52.0,0
9225,max_effective,20,20,1,3,0.05,0.95,0.9293430807869956,24,56.0,0,58.0,0,58.0,0,60.0,1
9226,max_effective,20,20,1,3,0.05,0.95,0.875394175547705,17,53.0,0,54.0,1,52.0,0,51.0,0
9227,max_effective,20,20,1,3,0.05,0.95,0.8768736003112488,13,48.0,1,48.0,1,48.0,1,47.0,0
9228,max_effective,20,20,1,3,0.05,0.95,0.9190031699670406,8,45.0,1,45.0,1,44.0,0,45.0,1
9229,max_effective,20,20,1,3,0.05,0.95,0.868082476195049,5,36.0,1,36.0,1,36.0,1,36.0,1
9230,max_effective,20,20,1,3,0.05,0.95,0.89478712836102,6,43.0,1,43.0,1,43.0,1,42.0,0
9231,max_effective,20,20,1,3,0.05,0.95,0.7448241712752,7,47.0,1,47.0,1,47.0,1,47.0,1
9232,max_effective,20,20,1,3,0.05,0.95,0.9117025100425244,24,60.0,1,60.0,1,60.0,1,60.0,1
9233,max_effective,20,20,1,3,0.05,0.95,0.9304991982223824,11,45.0,1,45.0,1,43.0,0,45.0,1
9234,max_effective,20,20,1,3,0.05,0.95,0.8689409516451922,6,38.0,1,38.0,1,38.0,1,38.0,1
9235,max_effective,20,20,1,3,0.05,0.95,0.9448183042765615,23,57.0,0,57.0,0,59.0,0,60.0,1
9236,max_effective,20,20,1,3,0.05,0.95,0.9048724443931536,38,52.0,0,54.0,0,59.0,1,59.0,1
9237,max_effective,20,20,1,3,0.05,0.95,0.9164100955450863,19,54.0,0,56.0,0,58.0,0,59.0,1
9238,max_effective,20,20,1,3,0.05,0.95,0.9434505300600232,38,52.0,0,54.0,0,58.0,0,60.0,1
9239,max_effective,20,20,1,3,0.05,0.95,0.8495694077122518,14,43.0,0,48.0,0,49.0,1,49.0,1
9240,max_effective,20,20,1,3,0.05,0.95,0.9079029352063084,10,49.0,1,49.0,1,48.0,0,49.0,1
9241,max_effective,20,20,1,3,0.05,0.95,0.9442189655151404,34,55.0,0,58.0,0,60.0,1,60.0,1
9242,max_effective,20,20,1,3,0.05,0.95,0.9266467351599568,13,53.0,0,53.0,0,56.0,1,55.0,0
9243,max_effective,20,20,1,3,0.05,0.95,0.9182224808403452,15,56.0,0,56.0,0,56.0,0,58.0,1
9244,max_effective,20,20,1,3,0.05,0.95,0.9044205409782128,23,54.0,0,54.0,0,55.0,1,55.0,1
9245,max_effective,20,20,1,3,0.05,0.95,0.939194923641744,21,56.0,0,59.0,1,58.0,0,57.0,0
9246,max_effective,20,20,1,3,0.05,0.95,0.9393876455563268,14,49.0,0,51.0,0,50.0,0,52.0,1
9247,max_effective,20,20,1,3,0.05,0.95,0.9474785322589244,17,56.0,1,55.0,0,51.0,0,52.0,0
9248,max_effective,20,20,1,3,0.05,0.95,0.922834277434194,31,51.0,0,51.0,0,54.0,1,54.0,1
9249,max_effective,20,20,1,3,0.05,0.95,0.8471075331298209,9,40.0,1,40.0,1,40.0,1,40.0,1
9250,max_effective,20,20,1,3,0.05,0.95,0.9142423517012588,3,33.0,1,33.0,1,33.0,1,33.0,1
9251,max_effective,20,20,1,3,0.05,0.95,0.9440184798852864,13,52.0,0,53.0,1,48.0,0,51.0,0
9252,max_effective,20,20,1,3,0.05,0.95,0.8968535725499504,34,49.0,0,51.0,0,52.0,0,53.0,1
9253,max_effective,20,20,1,3,0.05,0.95,0.9493178495817246,17,51.0,0,52.0,1,51.0,0,51.0,0
9254,max_effective,20,20,1,3,0.05,0.95,0.8984979903649885,24,58.0,0,58.0,0,59.0,1,57.0,0
9255,max_effective,20,20,1,3,0.05,0.95,0.9378692284694408,23,54.0,0,55.0,0,56.0,0,59.0,1
9256,max_effective,20,20,1,3,0.05,0.95,0.9287265038110548,25,42.0,0,53.0,1,53.0,1,53.0,1
9257,max_effective,20,20,1,3,0.05,0.95,0.929509007243066,16,57.0,0,58.0,0,59.0,1,59.0,1
9258,max_effective,20,20,1,3,0.05,0.95,0.9491459006705882,19,59.0,1,59.0,1,56.0,0,56.0,0
9259,max_effective,20,20,1,3,0.05,0.95,0.924322420883962,24,48.0,1,48.0,1,48.0,1,48.0,1
9260,max_effective,20,20,1,3,0.05,0.95,0.8692613993086283,12,49.0,1,49.0,1,49.0,1,49.0,1
9261,max_effective,20,20,1,3,0.05,0.95,0.9142054996058656,6,43.0,1,43.0,1,43.0,1,43.0,1
9262,max_effective,20,20,1,3,0.05,0.95,0.9475291268202805,48,58.0,0,58.0,0,59.0,1,58.0,0
9263,max_effective,20,20,1,3,0.05,0.95,0.9215038072994312,51,57.0,0,57.0,0,58.0,1,58.0,1
9264,max_effective,20,20,1,3,0.05,0.95,0.9012188791748448,16,46.0,0,49.0,0,51.0,1,50.0,0
9265,max_effective,20,20,1,3,0.05,0.95,0.9445447267887236,20,53.0,0,54.0,0,59.0,1,58.0,0
9266,max_effective,20,20,1,3,0.05,0.95,0.8564781358291845,14,54.0,0,54.0,0,56.0,1,56.0,1
9267,max_effective,20,20,1,3,0.05,0.95,0.7347684748940362,4,37.0,1,37.0,1,37.0,1,37.0,1
9268,max_effective,20,20,1,3,0.05,0.95,0.8867905653623287,17,50.0,0,54.0,1,54.0,1,54.0,1
9269,max_effective,20,20,1,3,0.05,0.95,0.9032107261292442,8,56.0,1,56.0,1,55.0,0,53.0,0
9270,max_effective,20,20,1,3,0.05,0.95,0.923068951696631,13,54.0,0,55.0,0,56.0,1,56.0,1
9271,max_effective,20,20,1,3,0.05,0.95,0.8696829767310565,6,49.0,1,49.0,1,49.0,1,48.0,0
9272,max_effective,20,20,1,3,0.05,0.95,0.8849683322085159,12,54.0,0,55.0,1,53.0,0,55.0,1
9273,max_effective,20,20,1,3,0.05,0.95,0.9222188635987888,7,40.0,1,40.0,1,40.0,1,40.0,1
9274,max_effective,20,20,1,3,0.05,0.95,0.8296264891396512,18,50.0,1,50.0,1,50.0,1,47.0,0
9275,max_effective,20,20,1,3,0.05,0.95,0.939308302655506,17,52.0,0,52.0,0,53.0,1,49.0,0
9276,max_effective,20,20,1,3,0.05,0.95,0.8449387728133554,13,56.0,0,54.0,0,58.0,1,57.0,0
9277,max_effective,20,20,1,3,0.05,0.95,0.8957210957192877,7,46.0,1,46.0,1,45.0,0,46.0,1
9278,max_effective,20,20,1,3,0.05,0.95,0.9345224555705716,9,48.0,1,48.0,1,48.0,1,47.0,0
9279,max_effective,20,20,1,3,0.05,0.95,0.9314147324985754,25,57.0,0,57.0,0,56.0,0,60.0,1
9280,max_effective,20,20,1,3,0.05,0.95,0.9381301606030572,21,54.0,0,53.0,0,58.0,0,60.0,1
9281,max_effective,20,20,1,3,0.05,0.95,0.9191752768325844,11,51.0,0,53.0,0,55.0,1,53.0,0
9282,max_effective,20,20,1,3,0.05,0.95,0.9481909451051606,20,49.0,0,50.0,1,49.0,0,48.0,0
9283,max_effective,20,20,1,3,0.05,0.95,0.853597113774896,6,47.0,1,47.0,1,47.0,1,46.0,0
9284,max_effective,20,20,1,3,0.05,0.95,0.9111049518435488,9,49.0,0,50.0,1,50.0,1,49.0,0
9285,max_effective,20,20,1,3,0.05,0.95,0.9280870950670514,25,54.0,0,56.0,0,57.0,1,57.0,1
9286,max_effective,20,20,1,3,0.05,0.95,0.9195033631638644,12,46.0,1,46.0,1,46.0,1,46.0,1
9287,max_effective,20,20,1,3,0.05,0.95,0.9171508102847232,35,55.0,1,55.0,1,54.0,0,54.0,0
9288,max_effective,20,20,1,3,0.05,0.95,0.9464077526340656,4,35.0,1,35.0,1,35.0,1,35.0,1
9289,max_effective,20,20,1,3,0.05,0.95,0.94351570935203,40,56.0,0,56.0,0,57.0,0,58.0,1
9290,max_effective,20,20,1,3,0.05,0.95,0.9082240977579152,16,53.0,0,53.0,0,53.0,0,56.0,1
9291,max_effective,20,20,1,3,0.05,0.95,0.9437950261982432,10,53.0,1,52.0,0,49.0,0,49.0,0
9292,max_effective,20,20,1,3,0.05,0.95,0.9440714721210504,10,46.0,0,48.0,1,48.0,1,48.0,1
9293,max_effective,20,20,1,3,0.05,0.95,0.9161705558559132,23,52.0,0,52.0,0,55.0,0,56.0,1
9294,max_effective,20,20,1,3,0.05,0.95,0.941874548658201,37,56.0,0,56.0,0,55.0,0,57.0,1
9295,max_effective,20,20,1,3,0.05,0.95,0.9035678831513844,6,36.0,1,36.0,1,36.0,1,36.0,1
9296,max_effective,20,20,1,3,0.05,0.95,0.9329013871269762,6,38.0,1,38.0,1,38.0,1,38.0,1
9297,max_effective,20,20,1,3,0.05,0.95,0.9305245783885494,19,51.0,0,54.0,0,58.0,1,57.0,0
9298,max_effective,20,20,1,3,0.05,0.95,0.850223622612653,7,45.0,1,45.0,1,45.0,1,45.0,1
9299,max_effective,20,20,1,3,0.05,0.95,0.9206619922528948,9,53.0,0,55.0,1,55.0,1,53.0,0
9300,max_effective,20,20,1,3,0.05,0.95,0.935023451658674,23,51.0,0,54.0,1,54.0,1,54.0,1
9301,max_effective,20,20,1,3,0.05,0.95,0.8304122171945021,12,47.0,1,47.0,1,47.0,1,47.0,1
9302,max_effective,20,20,1,3,0.05,0.95,0.8296323307015331,7,40.0,1,40.0,1,40.0,1,40.0,1
9303,max_effective,20,20,1,3,0.05,0.95,0.918801281256206,18,52.0,0,55.0,1,54.0,0,53.0,0
9304,max_effective,20,20,1,3,0.05,0.95,0.9259120411124028,16,50.0,0,51.0,1,51.0,1,50.0,0
9305,max_effective,20,20,1,3,0.05,0.95,0.9421756552722492,68,58.0,0,57.0,0,58.0,0,59.0,1
9306,max_effective,20,20,1,3,0.05,0.95,0.931399160712807,21,53.0,0,53.0,0,52.0,0,55.0,1
9307,max_effective,20,20,1,3,0.05,0.95,0.949327606133372,46,56.0,0,58.0,0,58.0,0,59.0,1
9308,max_effective,20,20,1,3,0.05,0.95,0.9144879659606696,45,55.0,0,56.0,0,56.0,0,59.0,1
9309,max_effective,20,20,1,3,0.05,0.95,0.9192784471159656,6,46.0,1,46.0,1,46.0,1,46.0,1
9310,max_effective,20,20,1,3,0.05,0.95,0.9457136493206508,20,55.0,0,59.0,1,59.0,1,54.0,0
9311,max_effective,20,20,1,3,0.05,0.95,0.9219647024895689,32,55.0,0,55.0,0,58.0,1,56.0,0
9312,max_effective,20,20,1,3,0.05,0.95,0.9459926481205524,30,55.0,0,55.0,0,57.0,0,58.0,1
9313,max_effective,20,20,1,3,0.05,0.95,0.9190438270211178,22,47.0,0,51.0,0,56.0,1,55.0,0
9314,max_effective,20,20,1,3,0.05,0.95,0.8877092380158814,39,45.0,0,45.0,0,56.0,1,56.0,1
9315,max_effective,20,20,1,3,0.05,0.95,0.9342942171457363,10,49.0,1,48.0,0,45.0,0,44.0,0
9316,max_effective,20,20,1,3,0.05,0.95,0.9185312962230152,36,57.0,0,57.0,0,59.0,1,57.0,0
9317,max_effective,20,20,1,3,0.05,0.95,0.8726637568509068,15,53.0,0,54.0,1,53.0,0,53.0,0
9318,max_effective,20,20,1,3,0.05,0.95,0.9367709477295968,32,54.0,0,56.0,0,59.0,1,59.0,1
9319,max_effective,20,20,1,3,0.05,0.95,0.7089289924076038,4,35.0,1,35.0,1,35.0,1,35.0,1
9320,max_effective,20,20,1,3,0.05,0.95,0.9289748246347662,13,48.0,0,51.0,1,51.0,1,51.0,1
9321,max_effective,20,20,1,3,0.05,0.95,0.9322598969437186,16,56.0,0,58.0,0,58.0,0,59.0,1
9322,max_effective,20,20,1,3,0.05,0.95,0.8652378957099791,16,54.0,0,54.0,0,55.0,1,55.0,1
9323,max_effective,20,20,1,3,0.05,0.95,0.9014921661901798,7,40.0,1,40.0,1,40.0,1,40.0,1
9324,max_effective,20,20,1,3,0.05,0.95,0.9384040517246643,14,46.0,1,46.0,1,46.0,1,46.0,1
9325,max_effective,20,20,1,3,0.05,0.95,0.9350041755652474,15,51.0,0,53.0,0,54.0,1,53.0,0
9326,max_effective,20,20,1,3,0.05,0.95,0.9258232522336084,16,44.0,0,49.0,0,52.0,1,50.0,0
9327,max_effective,20,20,1,3,0.05,0.95,0.923722095266947,39,57.0,0,58.0,0,57.0,0,59.0,1
9328,max_effective,20,20,1,3,0.05,0.95,0.8651299481864311,12,50.0,0,52.0,1,51.0,0,50.0,0
9329,max_effective,20,20,1,3,0.05,0.95,0.891335815970825,9,54.0,1,53.0,0,49.0,0,49.0,0
9330,max_effective,20,20,1,3,0.05,0.95,0.8712661196327843,6,51.0,1,51.0,1,50.0,0,50.0,0
9331,max_effective,20,20,1,3,0.05,0.95,0.9429401263379256,17,49.0,0,52.0,1,52.0,1,51.0,0
9332,max_effective,20,20,1,3,0.05,0.95,0.9062650423331386,11,52.0,1,52.0,1,51.0,0,52.0,1
9333,max_effective,20,20,1,3,0.05,0.95,0.8149477655399561,28,55.0,0,56.0,1,56.0,1,56.0,1
9334,max_effective,20,20,1,3,0.05,0.95,0.9191436835096772,7,46.0,0,45.0,0,45.0,0,47.0,1
9335,max_effective,20,20,1,3,0.05,0.95,0.9495513388518384,14,56.0,0,56.0,0,57.0,1,57.0,1
9336,max_effective,20,20,1,3,0.05,0.95,0.9259819507821526,55,56.0,0,56.0,0,59.0,1,58.0,0
9337,max_effective,20,20,1,3,0.05,0.95,0.9410338003350156,8,49.0,1,48.0,0,44.0,0,46.0,0
9338,max_effective,20,20,1,3,0.05,0.95,0.8022389914827732,11,53.0,0,55.0,0,55.0,0,56.0,1
9339,max_effective,20,20,1,3,0.05,0.95,0.9225161226390418,13,47.0,0,49.0,1,48.0,0,48.0,0
9340,max_effective,20,20,1,3,0.05,0.95,0.9053312925510468,12,49.0,0,51.0,0,53.0,0,56.0,1
9341,max_effective,20,20,1,3,0.05,0.95,0.920399169838816,25,53.0,1,53.0,1,51.0,0,50.0,0
9342,max_effective,20,20,1,3,0.05,0.95,0.9054077376352544,12,53.0,0,53.0,0,56.0,0,57.0,1
9343,max_effective,20,20,1,3,0.05,0.95,0.9185595591243576,26,50.0,0,53.0,0,55.0,1,53.0,0
9344,max_effective,20,20,1,3,0.05,0.95,0.942472197139424,20,49.0,1,49.0,1,48.0,0,48.0,0
9345,max_effective,20,20,1,3,0.05,0.95,0.944993384582031,19,55.0,0,55.0,0,56.0,0,59.0,1
9346,max_effective,20,20,1,3,0.05,0.95,0.94319599745416,5,46.0,1,46.0,1,46.0,1,46.0,1
9347,max_effective,20,20,1,3,0.05,0.95,0.8734127420503021,21,54.0,0,55.0,0,56.0,0,58.0,1
9348,max_effective,20,20,1,3,0.05,0.95,0.9091708060489494,15,54.0,0,55.0,0,56.0,0,59.0,1
9349,max_effective,20,20,1,3,0.05,0.95,0.9124607144557916,7,40.0,1,40.0,1,40.0,1,40.0,1
9350,max_effective,20,20,1,3,0.05,0.95,0.9173651298466248,13,53.0,0,56.0,1,56.0,1,55.0,0
9351,max_effective,20,20,1,3,0.05,0.95,0.9477411022672004,11,53.0,0,53.0,0,53.0,0,54.0,1
9352,max_effective,20,20,1,3,0.05,0.95,0.9421654572383532,23,51.0,0,54.0,0,58.0,1,58.0,1
9353,max_effective,20,20,1,3,0.05,0.95,0.8708906116852771,5,38.0,1,38.0,1,38.0,1,38.0,1
9354,max_effective,20,20,1,3,0.05,0.95,0.8776005118319204,16,58.0,0,57.0,0,55.0,0,59.0,1
9355,max_effective,20,20,1,3,0.05,0.95,0.9143162202661872,37,59.0,1,59.0,1,59.0,1,58.0,0
9356,max_effective,20,20,1,3,0.05,0.95,0.814751779049433,10,44.0,0,45.0,1,45.0,1,45.0,1
9357,max_effective,20,20,1,3,0.05,0.95,0.7361600619988078,6,44.0,1,44.0,1,44.0,1,44.0,1
9358,max_effective,20,20,1,3,0.05,0.95,0.8872017842224357,14,59.0,0,59.0,0,60.0,1,60.0,1
9359,max_effective,20,20,1,3,0.05,0.95,0.916889170426376,11,53.0,1,52.0,0,49.0,0,50.0,0
9360,max_effective,20,20,1,3,0.05,0.95,0.9432631662066367,13,55.0,0,57.0,0,60.0,1,60.0,1
9361,max_effective,20,20,1,3,0.05,0.95,0.8471143892496371,13,45.0,0,47.0,1,46.0,0,46.0,0
9362,max_effective,20,20,1,3,0.05,0.95,0.9420725559421094,14,51.0,0,52.0,0,52.0,0,56.0,1
9363,max_effective,20,20,1,3,0.05,0.95,0.8383018341586131,10,49.0,1,49.0,1,49.0,1,49.0,1
9364,max_effective,20,20,1,3,0.05,0.95,0.9173637979416236,12,52.0,0,53.0,1,53.0,1,52.0,0
9365,max_effective,20,20,1,3,0.05,0.95,0.939911100841522,21,48.0,0,52.0,0,57.0,1,57.0,1
9366,max_effective,20,20,1,3,0.05,0.95,0.940810280638972,32,56.0,0,57.0,1,57.0,1,56.0,0
9367,max_effective,20,20,1,3,0.05,0.95,0.9299288234332668,11,53.0,0,54.0,1,53.0,0,54.0,1
9368,max_effective,20,20,1,3,0.05,0.95,0.8182772795904588,7,52.0,1,51.0,0,51.0,0,51.0,0
9369,max_effective,20,20,1,3,0.05,0.95,0.9456481931864136,18,50.0,0,51.0,0,54.0,0,55.0,1
9370,max_effective,20,20,1,3,0.05,0.95,0.9393261301286204,18,50.0,0,53.0,0,53.0,0,55.0,1
9371,max_effective,20,20,1,3,0.05,0.95,0.9498151373941942,21,54.0,0,55.0,0,58.0,1,57.0,0
9372,max_effective,20,20,1,3,0.05,0.95,0.9193384729760252,6,35.0,1,35.0,1,35.0,1,35.0,1
9373,max_effective,20,20,1,3,0.05,0.95,0.908015657019316,17,56.0,0,56.0,0,57.0,1,54.0,0
9374,max_effective,20,20,1,3,0.05,0.95,0.9161359473394982,7,42.0,1,42.0,1,42.0,1,42.0,1
9375,max_effective,20,20,1,3,0.05,0.95,0.8937944366191549,7,35.0,1,35.0,1,35.0,1,35.0,1
9376,max_effective,20,20,1,3,0.05,0.95,0.8960128887812907,18,44.0,0,48.0,1,48.0,1,48.0,1
9377,max_effective,20,20,1,3,0.05,0.95,0.8903772837807149,13,56.0,0,56.0,0,57.0,1,56.0,0
9378,max_effective,20,20,1,3,0.05,0.95,0.9307962893336504,21,59.0,0,59.0,0,60.0,1,59.0,0
9379,max_effective,20,20,1,3,0.05,0.95,0.9449643624266162,12,57.0,0,58.0,1,57.0,0,54.0,0
9380,max_effective,20,20,1,3,0.05,0.95,0.8923322701388275,21,49.0,0,51.0,0,50.0,0,56.0,1
9381,max_effective,20,20,1,3,0.05,0.95,0.8228225604958692,4,31.0,1,31.0,1,31.0,1,31.0,1
9382,max_effective,20,20,1,3,0.05,0.95,0.9194270883766196,17,50.0,0,52.0,0,54.0,0,55.0,1
9383,max_effective,20,20,1,3,0.05,0.95,0.907819112942838,26,53.0,0,56.0,0,58.0,1,57.0,0
9384,max_effective,20,20,1,3,0.05,0.95,0.9499596558742202,24,56.0,0,56.0,0,58.0,1,58.0,1
9385,max_effective,20,20,1,3,0.05,0.95,0.8519159796944673,7,43.0,1,43.0,1,43.0,1,43.0,1
9386,max_effective,20,20,1,3,0.05,0.95,0.933772334854914,10,47.0,1,47.0,1,47.0,1,46.0,0
9387,max_effective,20,20,1,3,0.05,0.95,0.9438344980219948,25,46.0,0,49.0,0,56.0,1,56.0,1
9388,max_effective,20,20,1,3,0.05,0.95,0.9451103102179402,14,47.0,0,51.0,1,50.0,0,51.0,1
9389,max_effective,20,20,1,3,0.05,0.95,0.905667693809014,7,49.0,0,50.0,1,50.0,1,48.0,0
9390,max_effective,20,20,1,3,0.05,0.95,0.9236500545461656,12,57.0,1,57.0,1,54.0,0,55.0,0
9391,max_effective,20,20,1,3,0.05,0.95,0.9354107488998628,27,58.0,1,58.0,1,56.0,0,56.0,0
9392,max_effective,20,20,1,3,0.05,0.95,0.9369456729362048,19,50.0,0,50.0,0,49.0,0,51.0,1
9393,max_effective,20,20,1,3,0.05,0.95,0.8953719638242901,12,49.0,0,48.0,0,52.0,1,51.0,0
9394,max_effective,20,20,1,3,0.05,0.95,0.912675026807512,16,55.0,0,57.0,0,59.0,1,58.0,0
9395,max_effective,20,20,1,3,0.05,0.95,0.9366428210223404,7,50.0,0,51.0,1,51.0,1,50.0,0
9396,max_effective,20,20,1,3,0.05,0.95,0.8908057416398532,20,48.0,0,51.0,0,54.0,1,54.0,1
9397,max_effective,20,20,1,3,0.05,0.95,0.838388466851585,9,52.0,0,53.0,0,55.0,1,55.0,1
9398,max_effective,20,20,1,3,0.05,0.95,0.9355056437386116,15,47.0,0,49.0,0,53.0,1,51.0,0
9399,max_effective,20,20,1,3,0.05,0.95,0.932924600824961,11,52.0,0,53.0,1,53.0,1,52.0,0
9400,max_effective,20,20,1,3,0.05,0.95,0.945809277842323,14,46.0,1,46.0,1,46.0,1,46.0,1
9401,max_effective,20,20,1,3,0.05,0.95,0.8964712178596064,10,54.0,0,54.0,0,55.0,0,56.0,1
9402,max_effective,20,20,1,3,0.05,0.95,0.8872333701816371,14,50.0,0,53.0,1,53.0,1,51.0,0
9403,max_effective,20,20,1,3,0.05,0.95,0.9266950130650008,10,48.0,0,48.0,0,50.0,1,48.0,0
9404,max_effective,20,20,1,3,0.05,0.95,0.9494351078403064,14,53.0,0,54.0,0,58.0,1,57.0,0
9405,max_effective,20,20,1,3,0.05,0.95,0.8524039961797212,12,38.0,1,38.0,1,38.0,1,38.0,1
9406,max_effective,20,20,1,3,0.05,0.95,0.9282914749709524,12,46.0,1,46.0,1,46.0,1,45.0,0
9407,max_effective,20,20,1,3,0.05,0.95,0.9470371667425758,12,52.0,0,53.0,1,50.0,0,50.0,0
9408,max_effective,20,20,1,3,0.05,0.95,0.9433920151614088,45,57.0,0,57.0,0,60.0,1,60.0,1
9409,max_effective,20,20,1,3,0.05,0.95,0.9299666549826217,54,56.0,0,56.0,0,55.0,0,60.0,1
9410,max_effective,20,20,1,3,0.05,0.95,0.8905408464504099,35,55.0,0,55.0,0,54.0,0,58.0,1
9411,max_effective,20,20,1,3,0.05,0.95,0.8580657451693222,11,51.0,1,51.0,1,51.0,1,51.0,1
9412,max_effective,20,20,1,3,0.05,0.95,0.926989118628002,22,53.0,0,57.0,0,58.0,0,60.0,1
9413,max_effective,20,20,1,3,0.05,0.95,0.8935493031724917,11,51.0,0,51.0,0,52.0,1,51.0,0
9414,max_effective,20,20,1,3,0.05,0.95,0.8194508590682635,7,30.0,1,30.0,1,30.0,1,30.0,1
9415,max_effective,20,20,1,3,0.05,0.95,0.9311511058177512,12,43.0,1,43.0,1,42.0,0,43.0,1
9416,max_effective,20,20,1,3,0.05,0.95,0.8420703171261289,8,47.0,1,46.0,0,45.0,0,45.0,0
9417,max_effective,20,20,1,3,0.05,0.95,0.8528433258543696,23,49.0,0,50.0,0,52.0,1,52.0,1
9418,max_effective,20,20,1,3,0.05,0.95,0.9456211846917186,12,59.0,0,60.0,1,59.0,0,59.0,0
9419,max_effective,20,20,1,3,0.05,0.95,0.9083992151705788,13,51.0,0,55.0,0,56.0,0,58.0,1
9420,max_effective,20,20,1,3,0.05,0.95,0.9297072511246832,21,52.0,0,52.0,0,56.0,1,53.0,0
9421,max_effective,20,20,1,3,0.05,0.95,0.9154256386351278,32,53.0,0,55.0,0,50.0,0,57.0,1
9422,max_effective,20,20,1,3,0.05,0.95,0.8422820175283334,6,35.0,1,35.0,1,35.0,1,35.0,1
9423,max_effective,20,20,1,3,0.05,0.95,0.9069733696513632,28,47.0,0,48.0,0,54.0,0,55.0,1
9424,max_effective,20,20,1,3,0.05,0.95,0.9123750678251156,10,48.0,0,50.0,1,47.0,0,50.0,1
9425,max_effective,20,20,1,3,0.05,0.95,0.9286529473498584,32,50.0,0,54.0,0,59.0,1,58.0,0
9426,max_effective,20,20,1,3,0.05,0.95,0.9333879316798024,48,57.0,0,57.0,0,57.0,0,59.0,1
9427,max_effective,20,20,1,3,0.05,0.95,0.9176100266900614,10,47.0,0,49.0,1,49.0,1,48.0,0
9428,max_effective,20,20,1,3,0.05,0.95,0.9105616915430196,11,53.0,0,53.0,0,58.0,1,58.0,1
9429,max_effective,20,20,1,3,0.05,0.95,0.937305210809131,13,52.0,0,54.0,1,54.0,1,53.0,0
9430,max_effective,20,20,1,3,0.05,0.95,0.8305662259542231,5,38.0,1,38.0,1,38.0,1,38.0,1
9431,max_effective,20,20,1,3,0.05,0.95,0.8908376690407186,19,46.0,0,51.0,1,51.0,1,51.0,1
9432,max_effective,20,20,1,3,0.05,0.95,0.9457949570482752,45,51.0,0,54.0,0,59.0,1,57.0,0
9433,max_effective,20,20,1,3,0.05,0.95,0.8844935476768983,6,45.0,1,45.0,1,45.0,1,45.0,1
9434,max_effective,20,20,1,3,0.05,0.95,0.8977806256300095,8,43.0,1,43.0,1,42.0,0,42.0,0
9435,max_effective,20,20,1,3,0.05,0.95,0.9089259671740656,11,50.0,1,50.0,1,49.0,0,49.0,0
9436,max_effective,20,20,1,3,0.05,0.95,0.83235983275562,13,47.0,0,48.0,0,47.0,0,49.0,1
9437,max_effective,20,20,1,3,0.05,0.95,0.9353432698534516,11,53.0,0,53.0,0,58.0,1,56.0,0
9438,max_effective,20,20,1,3,0.05,0.95,0.917944921854098,53,56.0,0,56.0,0,60.0,1,60.0,1
9439,max_effective,20,20,1,3,0.05,0.95,0.9052420554412062,10,54.0,0,54.0,0,58.0,1,56.0,0
9440,max_effective,20,20,1,3,0.05,0.95,0.9182725712351753,12,55.0,1,55.0,1,53.0,0,53.0,0
9441,max_effective,20,20,1,3,0.05,0.95,0.9238700086222849,45,49.0,0,52.0,0,56.0,1,56.0,1
9442,max_effective,20,20,1,3,0.05,0.95,0.9491854732186308,26,51.0,0,52.0,0,59.0,1,57.0,0
9443,max_effective,20,20,1,3,0.05,0.95,0.9332513516099152,21,53.0,0,57.0,0,59.0,1,58.0,0
9444,max_effective,20,20,1,3,0.05,0.95,0.910200642956574,19,56.0,0,56.0,0,58.0,1,57.0,0
9445,max_effective,20,20,1,3,0.05,0.95,0.91596382192116,5,37.0,1,37.0,1,37.0,1,37.0,1
9446,max_effective,20,20,1,3,0.05,0.95,0.9045103316545248,10,50.0,0,50.0,0,49.0,0,55.0,1
9447,max_effective,20,20,1,3,0.05,0.95,0.9154072111406244,15,53.0,0,54.0,0,56.0,0,59.0,1
9448,max_effective,20,20,1,3,0.05,0.95,0.9280828116394916,20,57.0,1,56.0,0,52.0,0,53.0,0
9449,max_effective,20,20,1,3,0.05,0.95,0.9456577792063262,45,48.0,0,51.0,0,56.0,0,57.0,1
9450,max_effective,20,20,1,3,0.05,0.95,0.9246034505729986,38,54.0,0,52.0,0,57.0,1,57.0,1
9451,max_effective,20,20,1,3,0.05,0.95,0.925501109128524,14,53.0,1,52.0,0,53.0,1,53.0,1
9452,max_effective,20,20,1,3,0.05,0.95,0.9360227457600516,21,56.0,0,55.0,0,55.0,0,58.0,1
9453,max_effective,20,20,1,3,0.05,0.95,0.9385101561164364,29,48.0,0,52.0,0,55.0,0,56.0,1
9454,max_effective,20,20,1,3,0.05,0.95,0.9069856388272768,28,57.0,0,58.0,0,59.0,1,59.0,1
9455,max_effective,20,20,1,3,0.05,0.95,0.8718048091690025,13,55.0,0,55.0,0,55.0,0,57.0,1
9456,max_effective,20,20,1,3,0.05,0.95,0.9486575620169362,19,47.0,0,53.0,0,56.0,1,53.0,0
9457,max_effective,20,20,1,3,0.05,0.95,0.9360994037110378,31,47.0,0,51.0,0,57.0,1,56.0,0
9458,max_effective,20,20,1,3,0.05,0.95,0.908978838324555,11,48.0,0,48.0,0,51.0,1,50.0,0
9459,max_effective,20,20,1,3,0.05,0.95,0.9497885855609428,19,58.0,0,58.0,0,60.0,1,57.0,0
9460,max_effective,20,20,1,3,0.05,0.95,0.9457427507651844,18,59.0,1,59.0,1,57.0,0,58.0,0
9461,max_effective,20,20,1,3,0.05,0.95,0.8578789521442091,18,45.0,0,47.0,0,50.0,0,52.0,1
9462,max_effective,20,20,1,3,0.05,0.95,0.9381950041052024,11,53.0,0,53.0,0,54.0,0,55.0,1
9463,max_effective,20,20,1,3,0.05,0.95,0.9059043191779592,19,55.0,0,55.0,0,59.0,1,58.0,0
9464,max_effective,20,20,1,3,0.05,0.95,0.7692563078784651,6,42.0,1,41.0,0,40.0,0,42.0,1
9465,max_effective,20,20,1,3,0.05,0.95,0.9193942311308244,13,50.0,0,51.0,1,51.0,1,51.0,1
9466,max_effective,20,20,1,3,0.05,0.95,0.8842012218545154,6,48.0,1,47.0,0,47.0,0,46.0,0
9467,max_effective,20,20,1,3,0.05,0.95,0.9212440386998316,29,48.0,0,48.0,0,52.0,1,52.0,1
9468,max_effective,20,20,1,3,0.05,0.95,0.9399998740159892,33,56.0,0,58.0,0,60.0,1,60.0,1
9469,max_effective,20,20,1,3,0.05,0.95,0.9429470614624882,25,55.0,0,55.0,0,58.0,1,58.0,1
9470,max_effective,20,20,1,3,0.05,0.95,0.9419260724102322,26,54.0,0,54.0,0,58.0,0,59.0,1
9471,max_effective,20,20,1,3,0.05,0.95,0.886812584132303,20,54.0,1,54.0,1,52.0,0,52.0,0
9472,max_effective,20,20,1,3,0.05,0.95,0.9247197903417091,7,59.0,1,59.0,1,54.0,0,55.0,0
9473,max_effective,20,20,1,3,0.05,0.95,0.9495457106564028,24,47.0,0,48.0,0,55.0,0,58.0,1
9474,max_effective,20,20,1,3,0.05,0.95,0.8738388974178862,14,46.0,0,49.0,1,49.0,1,49.0,1
9475,max_effective,20,20,1,3,0.05,0.95,0.8109803540015753,9,38.0,1,38.0,1,38.0,1,38.0,1
9476,max_effective,20,20,1,3,0.05,0.95,0.9401662077505696,15,55.0,0,56.0,1,55.0,0,55.0,0
9477,max_effective,20,20,1,3,0.05,0.95,0.9118130924620476,7,51.0,1,51.0,1,50.0,0,50.0,0
9478,max_effective,20,20,1,3,0.05,0.95,0.8826151881028969,9,49.0,0,50.0,1,50.0,1,50.0,1
9479,max_effective,20,20,1,3,0.05,0.95,0.8813633839761794,16,54.0,0,54.0,0,57.0,0,58.0,1
9480,max_effective,20,20,1,3,0.05,0.95,0.8515035017486804,13,56.0,0,56.0,0,58.0,0,59.0,1
9481,max_effective,20,20,1,3,0.05,0.95,0.8733625410296822,21,44.0,1,44.0,1,44.0,1,44.0,1
9482,max_effective,20,20,1,3,0.05,0.95,0.9327560504339464,10,54.0,1,54.0,1,54.0,1,53.0,0
9483,max_effective,20,20,1,3,0.05,0.95,0.9226813193430046,4,36.0,1,36.0,1,36.0,1,36.0,1
9484,max_effective,20,20,1,3,0.05,0.95,0.7861369794207386,14,53.0,0,54.0,0,54.0,0,55.0,1
9485,max_effective,20,20,1,3,0.05,0.95,0.9155015698685012,7,52.0,1,52.0,1,49.0,0,50.0,0
9486,max_effective,20,20,1,3,0.05,0.95,0.7987598038962678,6,49.0,1,49.0,1,48.0,0,48.0,0
9487,max_effective,20,20,1,3,0.05,0.95,0.9204478319009908,20,57.0,0,59.0,1,58.0,0,57.0,0
9488,max_effective,20,20,1,3,0.05,0.95,0.8975820564939417,13,55.0,0,56.0,0,58.0,1,57.0,0
9489,max_effective,20,20,1,3,0.05,0.95,0.933571423150763,14,53.0,0,54.0,0,56.0,1,55.0,0
9490,max_effective,20,20,1,3,0.05,0.95,0.940284799793796,13,52.0,0,53.0,0,54.0,1,54.0,1
9491,max_effective,20,20,1,3,0.05,0.95,0.792432278316015,14,44.0,0,45.0,0,47.0,0,48.0,1
9492,max_effective,20,20,1,3,0.05,0.95,0.902824089020355,17,44.0,1,44.0,1,44.0,1,44.0,1
9493,max_effective,20,20,1,3,0.05,0.95,0.9483977687392096,21,55.0,0,56.0,0,58.0,1,58.0,1
9494,max_effective,20,20,1,3,0.05,0.95,0.9189360440821012,17,47.0,0,49.0,0,50.0,0,54.0,1
9495,max_effective,20,20,1,3,0.05,0.95,0.871246131924932,4,33.0,1,33.0,1,33.0,1,33.0,1
9496,max_effective,20,20,1,3,0.05,0.95,0.9356489858826604,8,44.0,1,44.0,1,43.0,0,44.0,1
9497,max_effective,20,20,1,3,0.05,0.95,0.879320743899149,6,48.0,1,48.0,1,48.0,1,48.0,1
9498,max_effective,20,20,1,3,0.05,0.95,0.924552488576892,10,51.0,1,51.0,1,50.0,0,50.0,0
9499,max_effective,20,20,1,3,0.05,0.95,0.9187176842348606,13,45.0,0,46.0,0,49.0,1,49.0,1
9500,max_effective,20,20,1,3,0.05,0.95,0.8264410411528783,9,36.0,1,36.0,1,36.0,1,36.0,1
9501,max_effective,20,20,1,3,0.05,0.95,0.901732612358972,32,52.0,0,52.0,0,54.0,1,54.0,1
9502,max_effective,20,20,1,3,0.05,0.95,0.9412598906699512,21,56.0,0,58.0,0,60.0,1,60.0,1
9503,max_effective,20,20,1,3,0.05,0.95,0.9011853564815808,15,50.0,0,51.0,1,50.0,0,50.0,0
9504,max_effective,20,20,1,3,0.05,0.95,0.916789704288842,10,52.0,0,53.0,0,57.0,1,56.0,0
9505,max_effective,20,20,1,3,0.05,0.95,0.8406593185438254,11,44.0,0,44.0,0,47.0,1,47.0,1
9506,max_effective,20,20,1,3,0.05,0.95,0.9409187686402382,29,53.0,0,53.0,0,58.0,1,56.0,0
9507,max_effective,20,20,1,3,0.05,0.95,0.8733541789071854,16,51.0,0,53.0,0,51.0,0,56.0,1
9508,max_effective,20,20,1,3,0.05,0.95,0.896154633104664,17,54.0,0,54.0,0,56.0,1,55.0,0
9509,max_effective,20,20,1,3,0.05,0.95,0.9398627614075126,8,38.0,1,38.0,1,38.0,1,38.0,1
9510,max_effective,20,20,1,3,0.05,0.95,0.948012167069424,37,52.0,0,56.0,0,59.0,0,60.0,1
9511,max_effective,20,20,1,3,0.05,0.95,0.8713229812341173,3,25.0,1,25.0,1,25.0,1,25.0,1
9512,max_effective,20,20,1,3,0.05,0.95,0.7955469719375106,11,44.0,0,45.0,1,45.0,1,45.0,1
9513,max_effective,20,20,1,3,0.05,0.95,0.934008698492004,13,53.0,1,53.0,1,51.0,0,49.0,0
9514,max_effective,20,20,1,3,0.05,0.95,0.8345820939485671,9,48.0,1,48.0,1,48.0,1,48.0,1
9515,max_effective,20,20,1,3,0.05,0.95,0.9444510228609392,23,53.0,0,55.0,0,57.0,1,51.0,0
9516,max_effective,20,20,1,3,0.05,0.95,0.8881479976138351,13,57.0,0,57.0,0,59.0,1,58.0,0
9517,max_effective,20,20,1,3,0.05,0.95,0.8878124421957947,24,47.0,0,48.0,0,53.0,1,52.0,0
9518,max_effective,20,20,1,3,0.05,0.95,0.9313123375236696,16,59.0,0,60.0,1,60.0,1,60.0,1
9519,max_effective,20,20,1,3,0.05,0.95,0.9387031732996683,28,52.0,0,53.0,0,57.0,0,59.0,1
9520,max_effective,20,20,1,3,0.05,0.95,0.887171151937942,9,46.0,0,48.0,1,48.0,1,48.0,1
9521,max_effective,20,20,1,3,0.05,0.95,0.926775498846051,13,52.0,0,53.0,0,56.0,1,54.0,0
9522,max_effective,20,20,1,3,0.05,0.95,0.9042159328705128,8,51.0,1,51.0,1,48.0,0,48.0,0
9523,max_effective,20,20,1,3,0.05,0.95,0.9096692226655556,6,43.0,1,43.0,1,43.0,1,43.0,1
9524,max_effective,20,20,1,3,0.05,0.95,0.910648429531022,31,50.0,0,50.0,0,49.0,0,55.0,1
9525,max_effective,20,20,1,3,0.05,0.95,0.8438882832089347,31,54.0,0,56.0,0,57.0,1,57.0,1
9526,max_effective,20,20,1,3,0.05,0.95,0.903716091724313,20,59.0,0,59.0,0,60.0,1,60.0,1
9527,max_effective,20,20,1,3,0.05,0.95,0.8759883145227491,42,54.0,0,54.0,0,57.0,1,57.0,1
9528,max_effective,20,20,1,3,0.05,0.95,0.9299171460847048,18,50.0,0,51.0,0,53.0,1,53.0,1
9529,max_effective,20,20,1,3,0.05,0.95,0.9284359942478836,26,54.0,0,56.0,0,58.0,1,58.0,1
9530,max_effective,20,20,1,3,0.05,0.95,0.9075245552241632,7,45.0,1,45.0,1,45.0,1,45.0,1
9531,max_effective,20,20,1,3,0.05,0.95,0.8967830802968377,8,46.0,1,46.0,1,46.0,1,46.0,1
9532,max_effective,20,20,1,3,0.05,0.95,0.9324319396470566,14,56.0,1,56.0,1,54.0,0,54.0,0
9533,max_effective,20,20,1,3,0.05,0.95,0.8820245795027412,6,46.0,1,44.0,0,44.0,0,44.0,0
9534,max_effective,20,20,1,3,0.05,0.95,0.8778610788844945,5,32.0,1,32.0,1,32.0,1,32.0,1
9535,max_effective,20,20,1,3,0.05,0.95,0.9158978946057192,30,49.0,0,52.0,0,59.0,1,59.0,1
9536,max_effective,20,20,1,3,0.05,0.95,0.8985498300601018,10,54.0,1,52.0,0,50.0,0,51.0,0
9537,max_effective,20,20,1,3,0.05,0.95,0.9273867192815451,28,48.0,0,53.0,0,57.0,0,58.0,1
9538,max_effective,20,20,1,3,0.05,0.95,0.889100784028539,13,54.0,1,54.0,1,53.0,0,54.0,1
9539,max_effective,20,20,1,3,0.05,0.95,0.9307503167011332,11,54.0,0,55.0,0,57.0,1,55.0,0
9540,max_effective,20,20,1,3,0.05,0.95,0.9034261379369658,24,54.0,0,55.0,0,54.0,0,59.0,1
9541,max_effective,20,20,1,3,0.05,0.95,0.8839722625291383,7,36.0,1,36.0,1,36.0,1,36.0,1
9542,max_effective,20,20,1,3,0.05,0.95,0.9015684202637434,8,37.0,1,37.0,1,37.0,1,37.0,1
9543,max_effective,20,20,1,3,0.05,0.95,0.9442668590955522,11,48.0,0,49.0,0,50.0,1,46.0,0
9544,max_effective,20,20,1,3,0.05,0.95,0.940284232150146,30,49.0,0,52.0,0,57.0,1,55.0,0
9545,max_effective,20,20,1,3,0.05,0.95,0.9043103018666426,25,44.0,0,47.0,0,56.0,1,56.0,1
9546,max_effective,20,20,1,3,0.05,0.95,0.9447808609845708,19,60.0,1,60.0,1,60.0,1,59.0,0
9547,max_effective,20,20,1,3,0.05,0.95,0.948576958860556,35,58.0,0,58.0,0,60.0,1,60.0,1
9548,max_effective,20,20,1,3,0.05,0.95,0.826760389609568,11,47.0,0,49.0,1,49.0,1,49.0,1
9549,max_effective,20,20,1,3,0.05,0.95,0.9472997595387324,8,55.0,1,54.0,0,55.0,1,52.0,0
9550,max_effective,20,20,1,3,0.05,0.95,0.9317052892980208,23,58.0,0,58.0,0,57.0,0,59.0,1
9551,max_effective,20,20,1,3,0.05,0.95,0.927043460417231,7,46.0,1,46.0,1,46.0,1,46.0,1
9552,max_effective,20,20,1,3,0.05,0.95,0.9357827488429044,53,55.0,0,56.0,0,59.0,0,60.0,1
9553,max_effective,20,20,1,3,0.05,0.95,0.9423142330150056,35,46.0,0,51.0,0,59.0,0,60.0,1
9554,max_effective,20,20,1,3,0.05,0.95,0.9495766666681964,26,51.0,0,53.0,0,58.0,1,57.0,0
9555,max_effective,20,20,1,3,0.05,0.95,0.9482367405242652,14,54.0,0,55.0,0,58.0,1,58.0,1
9556,max_effective,20,20,1,3,0.05,0.95,0.9422265658264392,22,53.0,0,54.0,0,57.0,1,57.0,1
9557,max_effective,20,20,1,3,0.05,0.95,0.8446025020836547,5,35.0,1,35.0,1,35.0,1,35.0,1
9558,max_effective,20,20,1,3,0.05,0.95,0.9331462209898312,21,54.0,0,56.0,1,55.0,0,55.0,0
9559,max_effective,20,20,1,3,0.05,0.95,0.9481119193916804,17,56.0,0,57.0,1,56.0,0,57.0,1
9560,max_effective,20,20,1,3,0.05,0.95,0.9295250581057471,11,50.0,0,51.0,0,52.0,1,51.0,0
9561,max_effective,20,20,1,3,0.05,0.95,0.9254405810827174,19,51.0,1,50.0,0,49.0,0,50.0,0
9562,max_effective,20,20,1,3,0.05,0.95,0.8558933904005439,21,47.0,0,48.0,0,53.0,0,55.0,1
9563,max_effective,20,20,1,3,0.05,0.95,0.9489491817903828,14,59.0,0,59.0,0,59.0,0,60.0,1
9564,max_effective,20,20,1,3,0.05,0.95,0.9144124257395296,30,47.0,0,49.0,0,59.0,1,55.0,0
9565,max_effective,20,20,1,3,0.05,0.95,0.7820775956962341,6,40.0,1,40.0,1,40.0,1,40.0,1
9566,max_effective,20,20,1,3,0.05,0.95,0.8375808373897815,20,52.0,0,53.0,0,54.0,1,53.0,0
9567,max_effective,20,20,1,3,0.05,0.95,0.9127128540511577,5,39.0,1,39.0,1,39.0,1,39.0,1
9568,max_effective,20,20,1,3,0.05,0.95,0.922013367449758,6,45.0,1,45.0,1,44.0,0,45.0,1
9569,max_effective,20,20,1,3,0.05,0.95,0.8685614295501868,15,51.0,0,54.0,1,54.0,1,54.0,1
9570,max_effective,20,20,1,3,0.05,0.95,0.947924331096593,34,59.0,1,59.0,1,59.0,1,59.0,1
9571,max_effective,20,20,1,3,0.05,0.95,0.9440342828806396,34,53.0,0,56.0,0,53.0,0,57.0,1
9572,max_effective,20,20,1,3,0.05,0.95,0.7762161202782867,4,29.0,1,29.0,1,29.0,1,29.0,1
9573,max_effective,20,20,1,3,0.05,0.95,0.9204205639754192,40,54.0,0,53.0,0,57.0,1,56.0,0
9574,max_effective,20,20,1,3,0.05,0.95,0.9451833144429276,45,51.0,0,52.0,0,56.0,0,58.0,1
9575,max_effective,20,20,1,3,0.05,0.95,0.9342341636718792,8,44.0,1,44.0,1,44.0,1,44.0,1
9576,max_effective,20,20,1,3,0.05,0.95,0.9238906101607252,24,48.0,0,50.0,0,56.0,1,53.0,0
9577,max_effective,20,20,1,3,0.05,0.95,0.9055923605265922,26,52.0,0,52.0,0,52.0,0,57.0,1
9578,max_effective,20,20,1,3,0.05,0.95,0.9496119884803226,25,49.0,0,50.0,0,58.0,1,57.0,0
9579,max_effective,20,20,1,3,0.05,0.95,0.9346266430149998,5,31.0,1,31.0,1,31.0,1,31.0,1
9580,max_effective,20,20,1,3,0.05,0.95,0.8935002440384378,12,49.0,0,51.0,0,52.0,1,50.0,0
9581,max_effective,20,20,1,3,0.05,0.95,0.944783233280313,7,54.0,0,53.0,0,48.0,0,55.0,1
9582,max_effective,20,20,1,3,0.05,0.95,0.9298472653780946,24,55.0,0,56.0,0,57.0,0,58.0,1
9583,max_effective,20,20,1,3,0.05,0.95,0.9176755424796276,22,49.0,0,49.0,0,54.0,0,56.0,1
9584,max_effective,20,20,1,3,0.05,0.95,0.8966420005027209,46,51.0,0,54.0,1,54.0,1,53.0,0
9585,max_effective,20,20,1,3,0.05,0.95,0.9106853903868946,62,49.0,0,51.0,0,56.0,1,49.0,0
9586,max_effective,20,20,1,3,0.05,0.95,0.9002142129104838,12,49.0,0,52.0,1,52.0,1,51.0,0
9587,max_effective,20,20,1,3,0.05,0.95,0.9401394808842248,30,52.0,0,52.0,0,55.0,0,57.0,1
9588,max_effective,20,20,1,3,0.05,0.95,0.9360082535826004,46,57.0,0,57.0,0,60.0,1,59.0,0
9589,max_effective,20,20,1,3,0.05,0.95,0.9052602005558116,12,53.0,0,54.0,1,54.0,1,53.0,0
9590,max_effective,20,20,1,3,0.05,0.95,0.9402089000459352,6,51.0,1,51.0,1,50.0,0,51.0,1
9591,max_effective,20,20,1,3,0.05,0.95,0.8629779206979185,11,45.0,1,45.0,1,45.0,1,45.0,1
9592,max_effective,20,20,1,3,0.05,0.95,0.9400496117772784,22,52.0,0,54.0,0,54.0,0,58.0,1
9593,max_effective,20,20,1,3,0.05,0.95,0.9396910899938912,22,52.0,0,53.0,0,51.0,0,54.0,1
9594,max_effective,20,20,1,3,0.05,0.95,0.9221344915425196,10,47.0,1,46.0,0,44.0,0,43.0,0
9595,max_effective,20,20,1,3,0.05,0.95,0.9059786654904132,23,48.0,0,51.0,0,53.0,0,56.0,1
9596,max_effective,20,20,1,3,0.05,0.95,0.786011409724574,6,38.0,1,38.0,1,38.0,1,38.0,1
9597,max_effective,20,20,1,3,0.05,0.95,0.8548633359340669,9,51.0,0,51.0,0,52.0,0,53.0,1
9598,max_effective,20,20,1,3,0.05,0.95,0.9366447968442452,71,58.0,0,58.0,0,59.0,0,60.0,1
9599,max_effective,20,20,1,3,0.05,0.95,0.8983150862383231,36,51.0,0,54.0,0,56.0,0,59.0,1
9600,max_effective,20,20,1,3,0.05,0.95,0.9138456545717492,7,50.0,1,49.0,0,47.0,0,47.0,0
9601,max_effective,20,20,1,3,0.05,0.95,0.9301670943115184,27,52.0,0,53.0,0,56.0,0,58.0,1
9602,max_effective,20,20,1,3,0.05,0.95,0.893406123235128,12,46.0,0,47.0,1,47.0,1,47.0,1
9603,max_effective,20,20,1,3,0.05,0.95,0.8980421733916853,12,50.0,0,52.0,1,52.0,1,51.0,0
9604,max_effective,20,20,1,3,0.05,0.95,0.8291875683728864,24,52.0,0,52.0,0,55.0,0,56.0,1
9605,max_effective,20,20,1,3,0.05,0.95,0.918908233968796,21,46.0,0,47.0,0,53.0,1,52.0,0
9606,max_effective,20,20,1,3,0.05,0.95,0.8623056446263824,6,42.0,1,42.0,1,42.0,1,42.0,1
9607,max_effective,20,20,1,3,0.05,0.95,0.9202072089233008,43,49.0,0,54.0,0,58.0,1,56.0,0
9608,max_effective,20,20,1,3,0.05,0.95,0.8722493355584263,12,56.0,1,56.0,1,54.0,0,52.0,0
9609,max_effective,20,20,1,3,0.05,0.95,0.9271896093111568,19,45.0,1,45.0,1,45.0,1,44.0,0
9610,max_effective,20,20,1,3,0.05,0.95,0.9318867954098482,14,54.0,0,55.0,0,55.0,0,58.0,1
9611,max_effective,20,20,1,3,0.05,0.95,0.8271871735784536,3,28.0,1,28.0,1,28.0,1,28.0,1
9612,max_effective,20,20,1,3,0.05,0.95,0.9132865487175942,31,57.0,0,57.0,0,59.0,0,60.0,1
9613,max_effective,20,20,1,3,0.05,0.95,0.9374451346035092,51,48.0,0,49.0,0,54.0,0,55.0,1
9614,max_effective,20,20,1,3,0.05,0.95,0.9438911187428763,6,43.0,1,43.0,1,43.0,1,41.0,0
9615,max_effective,20,20,1,3,0.05,0.95,0.9078484871245616,25,56.0,0,56.0,0,58.0,1,58.0,1
9616,max_effective,20,20,1,3,0.05,0.95,0.9470843540753622,21,56.0,0,57.0,1,54.0,0,54.0,0
9617,max_effective,20,20,1,3,0.05,0.95,0.8442568235341988,11,41.0,1,41.0,1,41.0,1,41.0,1
9618,max_effective,20,20,1,3,0.05,0.95,0.926768072321932,20,55.0,1,55.0,1,53.0,0,54.0,0
9619,max_effective,20,20,1,3,0.05,0.95,0.9328121471033236,27,57.0,0,58.0,0,59.0,0,60.0,1
9620,max_effective,20,20,1,3,0.05,0.95,0.7946136070622157,9,52.0,0,54.0,1,53.0,0,51.0,0
9621,max_effective,20,20,1,3,0.05,0.95,0.8128355494513254,9,46.0,1,46.0,1,46.0,1,46.0,1
9622,max_effective,20,20,1,3,0.05,0.95,0.935263606644488,7,43.0,1,43.0,1,43.0,1,43.0,1
9623,max_effective,20,20,1,3,0.05,0.95,0.9439102441190276,17,54.0,0,56.0,0,54.0,0,57.0,1
9624,max_effective,20,20,1,3,0.05,0.95,0.8718806470906246,12,53.0,0,56.0,1,54.0,0,52.0,0
9625,max_effective,20,20,1,3,0.05,0.95,0.949127783963194,19,57.0,0,55.0,0,55.0,0,59.0,1
9626,max_effective,20,20,1,3,0.05,0.95,0.9375094886828812,39,50.0,0,55.0,0,56.0,1,56.0,1
9627,max_effective,20,20,1,3,0.05,0.95,0.9258157455725184,16,50.0,0,51.0,0,54.0,1,52.0,0
9628,max_effective,20,20,1,3,0.05,0.95,0.9265720061510896,41,59.0,0,59.0,0,60.0,1,60.0,1
9629,max_effective,20,20,1,3,0.05,0.95,0.9384594609750472,51,53.0,0,55.0,0,58.0,1,58.0,1
9630,max_effective,20,20,1,3,0.05,0.95,0.929383925271273,16,52.0,0,52.0,0,54.0,1,53.0,0
9631,max_effective,20,20,1,3,0.05,0.95,0.9403338447424046,26,59.0,1,59.0,1,57.0,0,56.0,0
9632,max_effective,20,20,1,3,0.05,0.95,0.874555338986226,11,46.0,0,47.0,1,47.0,1,47.0,1
9633,max_effective,20,20,1,3,0.05,0.95,0.939578225561274,13,52.0,0,52.0,0,53.0,1,53.0,1
9634,max_effective,20,20,1,3,0.05,0.95,0.9434906468776773,14,53.0,0,53.0,0,56.0,1,55.0,0
9635,max_effective,20,20,1,3,0.05,0.95,0.9428437955852722,10,49.0,0,49.0,0,51.0,1,51.0,1
9636,max_effective,20,20,1,3,0.05,0.95,0.9401450905839464,16,47.0,0,47.0,0,45.0,0,51.0,1
9637,max_effective,20,20,1,3,0.05,0.95,0.8731396634028488,13,47.0,1,46.0,0,47.0,1,47.0,1
9638,max_effective,20,20,1,3,0.05,0.95,0.9467432297754786,28,47.0,0,50.0,0,56.0,0,60.0,1
9639,max_effective,20,20,1,3,0.05,0.95,0.9400237283937982,14,53.0,0,54.0,0,56.0,1,54.0,0
9640,max_effective,20,20,1,3,0.05,0.95,0.9300286573412042,18,54.0,0,55.0,0,56.0,1,55.0,0
9641,max_effective,20,20,1,3,0.05,0.95,0.8530324674743258,5,33.0,1,33.0,1,33.0,1,33.0,1
9642,max_effective,20,20,1,3,0.05,0.95,0.8462311509182174,8,40.0,1,40.0,1,40.0,1,40.0,1
9643,max_effective,20,20,1,3,0.05,0.95,0.9451333097658632,72,53.0,0,56.0,0,60.0,1,60.0,1
9644,max_effective,20,20,1,3,0.05,0.95,0.9135877892418616,11,46.0,1,46.0,1,43.0,0,43.0,0
9645,max_effective,20,20,1,3,0.05,0.95,0.9397125384426732,16,57.0,0,57.0,0,57.0,0,59.0,1
9646,max_effective,20,20,1,3,0.05,0.95,0.92170414012007,8,38.0,1,38.0,1,38.0,1,38.0,1
9647,max_effective,20,20,1,3,0.05,0.95,0.9445402321765692,30,55.0,0,56.0,0,58.0,0,59.0,1
9648,max_effective,20,20,1,3,0.05,0.95,0.8870518219012581,9,49.0,1,49.0,1,48.0,0,48.0,0
9649,max_effective,20,20,1,3,0.05,0.95,0.879816332846467,14,46.0,1,46.0,1,46.0,1,46.0,1
9650,max_effective,20,20,1,3,0.05,0.95,0.9198539096805116,10,56.0,0,57.0,1,52.0,0,52.0,0
9651,max_effective,20,20,1,3,0.05,0.95,0.90857330959397,7,44.0,1,44.0,1,44.0,1,44.0,1
9652,max_effective,20,20,1,3,0.05,0.95,0.9260703665015688,5,50.0,1,50.0,1,49.0,0,49.0,0
9653,max_effective,20,20,1,3,0.05,0.95,0.9274560156319482,24,59.0,1,59.0,1,57.0,0,59.0,1
9654,max_effective,20,20,1,3,0.05,0.95,0.90522386222113,20,56.0,0,56.0,0,59.0,0,60.0,1
9655,max_effective,20,20,1,3,0.05,0.95,0.9408339184972196,9,47.0,0,49.0,1,46.0,0,47.0,0
9656,max_effective,20,20,1,3,0.05,0.95,0.9363244601276972,21,57.0,0,57.0,0,60.0,1,59.0,0
9657,max_effective,20,20,1,3,0.05,0.95,0.82947408658392,7,39.0,1,39.0,1,39.0,1,39.0,1
9658,max_effective,20,20,1,3,0.05,0.95,0.857786038826165,13,46.0,0,48.0,1,48.0,1,47.0,0
9659,max_effective,20,20,1,3,0.05,0.95,0.867283784653863,6,42.0,1,42.0,1,42.0,1,42.0,1
9660,max_effective,20,20,1,3,0.05,0.95,0.9362458119331486,15,58.0,0,58.0,0,59.0,0,60.0,1
9661,max_effective,20,20,1,3,0.05,0.95,0.8658057942937858,19,44.0,0,47.0,0,52.0,1,52.0,1
9662,max_effective,20,20,1,3,0.05,0.95,0.943409968192678,52,55.0,0,57.0,0,60.0,1,60.0,1
9663,max_effective,20,20,1,3,0.05,0.95,0.8931060195464453,23,56.0,0,56.0,0,58.0,1,58.0,1
9664,max_effective,20,20,1,3,0.05,0.95,0.8513420005300196,8,47.0,1,47.0,1,47.0,1,47.0,1
9665,max_effective,20,20,1,3,0.05,0.95,0.9383228817593092,25,51.0,0,55.0,1,55.0,1,54.0,0
9666,max_effective,20,20,1,3,0.05,0.95,0.893958366357182,20,55.0,0,57.0,0,58.0,1,57.0,0
9667,max_effective,20,20,1,3,0.05,0.95,0.8905013276797519,19,57.0,1,57.0,1,56.0,0,56.0,0
9668,max_effective,20,20,1,3,0.05,0.95,0.9479678958515386,54,51.0,0,52.0,0,59.0,0,60.0,1
9669,max_effective,20,20,1,3,0.05,0.95,0.9461955468934912,16,55.0,0,55.0,0,54.0,0,57.0,1
9670,max_effective,20,20,1,3,0.05,0.95,0.9280869460722666,14,45.0,1,45.0,1,45.0,1,45.0,1
9671,max_effective,20,20,1,3,0.05,0.95,0.9404512281619026,79,56.0,0,57.0,0,60.0,1,59.0,0
9672,max_effective,20,20,1,3,0.05,0.95,0.8883351677190898,8,51.0,1,51.0,1,51.0,1,51.0,1
9673,max_effective,20,20,1,3,0.05,0.95,0.9335044909124828,27,53.0,0,53.0,0,56.0,0,59.0,1
9674,max_effective,20,20,1,3,0.05,0.95,0.9390860073954748,45,51.0,0,53.0,0,59.0,0,60.0,1
9675,max_effective,20,20,1,3,0.05,0.95,0.8518494438241295,6,43.0,1,43.0,1,43.0,1,43.0,1
9676,max_effective,20,20,1,3,0.05,0.95,0.8861707739620799,11,50.0,0,51.0,0,52.0,0,53.0,1
9677,max_effective,20,20,1,3,0.05,0.95,0.852528370905612,4,31.0,1,31.0,1,31.0,1,31.0,1
9678,max_effective,20,20,1,3,0.05,0.95,0.9355642868497664,25,55.0,0,56.0,1,54.0,0,56.0,1
9679,max_effective,20,20,1,3,0.05,0.95,0.9217636910243048,11,57.0,1,56.0,0,53.0,0,51.0,0
9680,max_effective,20,20,1,3,0.05,0.95,0.9358332544171404,15,49.0,0,49.0,0,51.0,0,52.0,1
9681,max_effective,20,20,1,3,0.05,0.95,0.862964516758941,10,46.0,0,47.0,1,47.0,1,47.0,1
9682,max_effective,20,20,1,3,0.05,0.95,0.9299548968882946,27,53.0,0,56.0,0,58.0,0,59.0,1
9683,max_effective,20,20,1,3,0.05,0.95,0.9319436239509744,28,53.0,0,53.0,0,56.0,0,60.0,1
9684,max_effective,20,20,1,3,0.05,0.95,0.9166853601475458,7,51.0,1,51.0,1,49.0,0,48.0,0
9685,max_effective,20,20,1,3,0.05,0.95,0.934458452928064,15,47.0,0,48.0,0,54.0,1,53.0,0
9686,max_effective,20,20,1,3,0.05,0.95,0.9319436033957428,28,53.0,0,54.0,0,58.0,0,59.0,1
9687,max_effective,20,20,1,3,0.05,0.95,0.929341645919496,22,52.0,0,57.0,0,59.0,1,56.0,0
9688,max_effective,20,20,1,3,0.05,0.95,0.8603843334146597,37,55.0,0,57.0,1,57.0,1,57.0,1
9689,max_effective,20,20,1,3,0.05,0.95,0.9333968911324758,13,50.0,0,52.0,0,55.0,1,54.0,0
9690,max_effective,20,20,1,3,0.05,0.95,0.9492764144029358,57,57.0,0,57.0,0,60.0,1,59.0,0
9691,max_effective,20,20,1,3,0.05,0.95,0.9170767306216002,19,55.0,0,55.0,0,56.0,0,58.0,1
9692,max_effective,20,20,1,3,0.05,0.95,0.9365830414460355,8,53.0,0,54.0,1,53.0,0,51.0,0
9693,max_effective,20,20,1,3,0.05,0.95,0.9109768846959276,13,45.0,1,45.0,1,45.0,1,45.0,1
9694,max_effective,20,20,1,3,0.05,0.95,0.9151377643017424,22,56.0,0,57.0,1,56.0,0,55.0,0
9695,max_effective,20,20,1,3,0.05,0.95,0.935086281061986,28,56.0,0,57.0,0,59.0,1,59.0,1
9696,max_effective,20,20,1,3,0.05,0.95,0.8873488835977696,16,53.0,1,51.0,0,50.0,0,49.0,0
9697,max_effective,20,20,1,3,0.05,0.95,0.899932461074176,11,54.0,0,55.0,1,55.0,1,55.0,1
9698,max_effective,20,20,1,3,0.05,0.95,0.9246962559419926,23,52.0,0,53.0,0,55.0,0,58.0,1
9699,max_effective,20,20,1,3,0.05,0.95,0.9337914721735112,25,55.0,0,56.0,0,56.0,0,58.0,1
9700,max_effective,20,20,1,3,0.05,0.95,0.9441615628615648,16,58.0,1,58.0,1,57.0,0,56.0,0
9701,max_effective,20,20,1,3,0.05,0.95,0.9163147571009548,10,49.0,0,49.0,0,49.0,0,52.0,1
9702,max_effective,20,20,1,3,0.05,0.95,0.8691521361155967,7,39.0,1,39.0,1,39.0,1,39.0,1
9703,max_effective,20,20,1,3,0.05,0.95,0.9384891517840808,41,50.0,0,53.0,0,57.0,0,58.0,1
9704,max_effective,20,20,1,3,0.05,0.95,0.9311019195818196,25,53.0,0,54.0,0,60.0,1,55.0,0
9705,max_effective,20,20,1,3,0.05,0.95,0.9258326951475176,37,55.0,0,56.0,0,55.0,0,58.0,1
9706,max_effective,20,20,1,3,0.05,0.95,0.8864842522614085,24,58.0,1,57.0,0,57.0,0,56.0,0
9707,max_effective,20,20,1,3,0.05,0.95,0.9101171240785648,20,52.0,0,53.0,0,54.0,1,54.0,1
9708,max_effective,20,20,1,3,0.05,0.95,0.944919626824123,14,51.0,0,53.0,0,56.0,1,55.0,0
9709,max_effective,20,20,1,3,0.05,0.95,0.9494371803506778,33,53.0,0,54.0,0,60.0,1,60.0,1
9710,max_effective,20,20,1,3,0.05,0.95,0.8513501009989429,16,54.0,0,54.0,0,54.0,0,55.0,1
9711,max_effective,20,20,1,3,0.05,0.95,0.8744267226455575,14,50.0,0,50.0,0,52.0,1,50.0,0
9712,max_effective,20,20,1,3,0.05,0.95,0.8642138010875617,9,44.0,1,44.0,1,44.0,1,44.0,1
9713,max_effective,20,20,1,3,0.05,0.95,0.9458644072152186,8,56.0,1,56.0,1,53.0,0,56.0,1
9714,max_effective,20,20,1,3,0.05,0.95,0.9485966569075438,14,57.0,1,56.0,0,57.0,1,55.0,0
9715,max_effective,20,20,1,3,0.05,0.95,0.9442303036802364,29,58.0,0,59.0,0,60.0,1,60.0,1
9716,max_effective,20,20,1,3,0.05,0.95,0.9366088265213662,19,52.0,1,51.0,0,50.0,0,48.0,0
9717,max_effective,20,20,1,3,0.05,0.95,0.7690963339965784,8,39.0,1,39.0,1,39.0,1,39.0,1
9718,max_effective,20,20,1,3,0.05,0.95,0.9463366770806368,47,56.0,0,56.0,0,56.0,0,58.0,1
9719,max_effective,20,20,1,3,0.05,0.95,0.9018177703919482,17,53.0,0,54.0,0,56.0,0,57.0,1
9720,max_effective,20,20,1,3,0.05,0.95,0.9484481919264136,32,56.0,0,57.0,0,59.0,0,60.0,1
9721,max_effective,20,20,1,3,0.05,0.95,0.9443313549068116,43,54.0,0,57.0,0,59.0,0,60.0,1
9722,max_effective,20,20,1,3,0.05,0.95,0.9194462018424664,17,53.0,0,53.0,0,52.0,0,54.0,1
9723,max_effective,20,20,1,3,0.05,0.95,0.9495917228396608,34,56.0,0,57.0,0,57.0,0,58.0,1
9724,max_effective,20,20,1,3,0.05,0.95,0.9090366625936608,12,43.0,1,43.0,1,43.0,1,43.0,1
9725,max_effective,20,20,1,3,0.05,0.95,0.9058009239411244,21,58.0,0,58.0,0,58.0,0,59.0,1
9726,max_effective,20,20,1,3,0.05,0.95,0.9090944815893364,11,42.0,1,42.0,1,42.0,1,42.0,1
9727,max_effective,20,20,1,3,0.05,0.95,0.8234917622480473,5,42.0,1,42.0,1,42.0,1,42.0,1
9728,max_effective,20,20,1,3,0.05,0.95,0.8756116993348383,9,40.0,1,40.0,1,40.0,1,40.0,1
9729,max_effective,20,20,1,3,0.05,0.95,0.8645344290984673,13,47.0,0,49.0,0,51.0,1,50.0,0
9730,max_effective,20,20,1,3,0.05,0.95,0.8778820514861164,8,46.0,1,46.0,1,46.0,1,46.0,1
9731,max_effective,20,20,1,3,0.05,0.95,0.8848078125911129,15,50.0,0,55.0,0,57.0,1,55.0,0
9732,max_effective,20,20,1,3,0.05,0.95,0.9261989265261962,16,47.0,0,48.0,0,51.0,0,52.0,1
9733,max_effective,20,20,1,3,0.05,0.95,0.9342767198198404,17,49.0,0,50.0,0,56.0,1,56.0,1
9734,max_effective,20,20,1,3,0.05,0.95,0.8504968402686166,13,52.0,0,54.0,0,58.0,1,57.0,0
9735,max_effective,20,20,1,3,0.05,0.95,0.9361559750811832,40,48.0,0,56.0,0,56.0,0,58.0,1
9736,max_effective,20,20,1,3,0.05,0.95,0.88189816277021,12,45.0,0,47.0,0,48.0,1,48.0,1
9737,max_effective,20,20,1,3,0.05,0.95,0.889665994616097,11,55.0,0,56.0,1,56.0,1,54.0,0
9738,max_effective,20,20,1,3,0.05,0.95,0.9475962722899588,17,46.0,0,52.0,1,47.0,0,47.0,0
9739,max_effective,20,20,1,3,0.05,0.95,0.930189903887115,11,39.0,1,39.0,1,39.0,1,39.0,1
9740,max_effective,20,20,1,3,0.05,0.95,0.9295974211532956,5,38.0,1,38.0,1,38.0,1,38.0,1
9741,max_effective,20,20,1,3,0.05,0.95,0.9327032962268532,45,53.0,0,54.0,0,56.0,0,59.0,1
9742,max_effective,20,20,1,3,0.05,0.95,0.8366957361932361,20,43.0,0,46.0,0,48.0,1,48.0,1
9743,max_effective,20,20,1,3,0.05,0.95,0.8414975933928764,7,51.0,1,51.0,1,50.0,0,50.0,0
9744,max_effective,20,20,1,3,0.05,0.95,0.9493538363674884,10,49.0,1,48.0,0,49.0,1,48.0,0
9745,max_effective,20,20,1,3,0.05,0.95,0.9429133853184132,13,51.0,0,53.0,1,50.0,0,52.0,0
9746,max_effective,20,20,1,3,0.05,0.95,0.901154785767837,28,50.0,0,55.0,0,58.0,1,57.0,0
9747,max_effective,20,20,1,3,0.05,0.95,0.9219504796245814,34,55.0,0,53.0,0,53.0,0,59.0,1
9748,max_effective,20,20,1,3,0.05,0.95,0.8347440835292804,6,45.0,1,45.0,1,45.0,1,45.0,1
9749,max_effective,20,20,1,3,0.05,0.95,0.9493413501409362,38,59.0,0,59.0,0,59.0,0,60.0,1
9750,max_effective,20,20,1,3,0.05,0.95,0.9448918821199208,27,56.0,0,56.0,0,55.0,0,57.0,1
9751,max_effective,20,20,1,3,0.05,0.95,0.9179473007203888,24,58.0,1,58.0,1,57.0,0,55.0,0
9752,max_effective,20,20,1,3,0.05,0.95,0.9054694563584476,27,52.0,0,55.0,0,58.0,0,60.0,1
9753,max_effective,20,20,1,3,0.05,0.95,0.7757741743143859,8,47.0,1,47.0,1,47.0,1,47.0,1
9754,max_effective,20,20,1,3,0.05,0.95,0.8888785810815146,17,55.0,0,55.0,0,55.0,0,58.0,1
9755,max_effective,20,20,1,3,0.05,0.95,0.9449319111641112,8,57.0,0,57.0,0,60.0,1,58.0,0
9756,max_effective,20,20,1,3,0.05,0.95,0.8532329444815022,4,32.0,1,32.0,1,32.0,1,32.0,1
9757,max_effective,20,20,1,3,0.05,0.95,0.8218532167048945,13,51.0,0,51.0,0,52.0,1,50.0,0
9758,max_effective,20,20,1,3,0.05,0.95,0.921545663663598,9,48.0,0,49.0,1,46.0,0,47.0,0
9759,max_effective,20,20,1,3,0.05,0.95,0.9281627967271412,22,50.0,0,51.0,0,58.0,1,55.0,0
9760,max_effective,20,20,1,3,0.05,0.95,0.9430101910766582,16,53.0,0,55.0,0,58.0,1,58.0,1
9761,max_effective,20,20,1,3,0.05,0.95,0.8840772358836907,6,38.0,1,38.0,1,38.0,1,38.0,1
9762,max_effective,20,20,1,3,0.05,0.95,0.9193621716999278,12,60.0,1,60.0,1,60.0,1,58.0,0
9763,max_effective,20,20,1,3,0.05,0.95,0.9462768444139356,36,57.0,0,58.0,0,56.0,0,59.0,1
9764,max_effective,20,20,1,3,0.05,0.95,0.8902203565893674,46,54.0,0,54.0,0,56.0,1,53.0,0
9765,max_effective,20,20,1,3,0.05,0.95,0.8833784632998546,6,42.0,1,42.0,1,42.0,1,42.0,1
9766,max_effective,20,20,1,3,0.05,0.95,0.8510485832059846,10,45.0,1,45.0,1,42.0,0,45.0,1
9767,max_effective,20,20,1,3,0.05,0.95,0.7712950455202218,9,34.0,1,34.0,1,34.0,1,34.0,1
9768,max_effective,20,20,1,3,0.05,0.95,0.9412550628167348,11,53.0,1,52.0,0,52.0,0,49.0,0
9769,max_effective,20,20,1,3,0.05,0.95,0.898599235237784,16,56.0,0,56.0,0,57.0,0,58.0,1
9770,max_effective,20,20,1,3,0.05,0.95,0.9078341492219923,10,54.0,0,55.0,1,52.0,0,49.0,0
9771,max_effective,20,20,1,3,0.05,0.95,0.8853134120890123,18,46.0,0,53.0,0,56.0,1,54.0,0
9772,max_effective,20,20,1,3,0.05,0.95,0.919104184004216,7,51.0,1,51.0,1,49.0,0,49.0,0
9773,max_effective,20,20,1,3,0.05,0.95,0.8855445260026445,9,46.0,0,47.0,0,48.0,1,48.0,1
9774,max_effective,20,20,1,3,0.05,0.95,0.9287836706818984,13,53.0,0,52.0,0,56.0,1,56.0,1
9775,max_effective,20,20,1,3,0.05,0.95,0.9324284469608916,14,52.0,1,52.0,1,49.0,0,50.0,0
9776,max_effective,20,20,1,3,0.05,0.95,0.9005636886949806,10,46.0,1,46.0,1,44.0,0,44.0,0
9777,max_effective,20,20,1,3,0.05,0.95,0.9171714677701784,9,51.0,0,53.0,1,53.0,1,52.0,0
9778,max_effective,20,20,1,3,0.05,0.95,0.9470760760044332,9,41.0,1,41.0,1,41.0,1,41.0,1
9779,max_effective,20,20,1,3,0.05,0.95,0.9119061765621784,9,42.0,1,42.0,1,42.0,1,42.0,1
9780,max_effective,20,20,1,3,0.05,0.95,0.7714514316333919,24,50.0,0,51.0,0,50.0,0,55.0,1
9781,max_effective,20,20,1,3,0.05,0.95,0.9386835659284472,21,50.0,0,55.0,0,58.0,1,57.0,0
9782,max_effective,20,20,1,3,0.05,0.95,0.8845391131467241,7,50.0,1,50.0,1,49.0,0,49.0,0
9783,max_effective,20,20,1,3,0.05,0.95,0.8702343842430093,17,49.0,1,49.0,1,48.0,0,48.0,0
9784,max_effective,20,20,1,3,0.05,0.95,0.931584299118054,7,48.0,1,48.0,1,46.0,0,48.0,1
9785,max_effective,20,20,1,3,0.05,0.95,0.8801918716332643,15,52.0,0,53.0,1,53.0,1,48.0,0
9786,max_effective,20,20,1,3,0.05,0.95,0.8739993667499288,14,48.0,0,48.0,0,50.0,0,52.0,1
9787,max_effective,20,20,1,3,0.05,0.95,0.8780789999037976,7,41.0,1,41.0,1,41.0,1,41.0,1
9788,max_effective,20,20,1,3,0.05,0.95,0.9310531237543838,17,59.0,1,59.0,1,57.0,0,59.0,1
9789,max_effective,20,20,1,3,0.05,0.95,0.8431766640861453,7,46.0,1,46.0,1,46.0,1,46.0,1
9790,max_effective,20,20,1,3,0.05,0.95,0.9112302518304816,14,53.0,0,54.0,0,54.0,0,56.0,1
9791,max_effective,20,20,1,3,0.05,0.95,0.9266787018009104,14,54.0,1,52.0,0,47.0,0,49.0,0
9792,max_effective,20,20,1,3,0.05,0.95,0.934539295451023,67,51.0,0,55.0,0,59.0,1,58.0,0
9793,max_effective,20,20,1,3,0.05,0.95,0.9445377096605216,49,56.0,0,58.0,0,60.0,1,59.0,0
9794,max_effective,20,20,1,3,0.05,0.95,0.9255991776353168,34,57.0,0,57.0,0,56.0,0,58.0,1
9795,max_effective,20,20,1,3,0.05,0.95,0.934503632921744,6,42.0,1,42.0,1,42.0,1,42.0,1
9796,max_effective,20,20,1,3,0.05,0.95,0.769502513444001,8,46.0,1,46.0,1,45.0,0,46.0,1
9797,max_effective,20,20,1,3,0.05,0.95,0.9389551305205094,13,51.0,0,51.0,0,54.0,1,52.0,0
9798,max_effective,20,20,1,3,0.05,0.95,0.9220421507962177,22,57.0,1,57.0,1,57.0,1,57.0,1
9799,max_effective,20,20,1,3,0.05,0.95,0.9287197355094684,24,55.0,0,55.0,0,57.0,1,55.0,0
9800,max_effective,20,20,1,3,0.05,0.95,0.9286353009462014,29,60.0,1,60.0,1,60.0,1,60.0,1
9801,max_effective,20,20,1,3,0.05,0.95,0.9280066543429594,19,55.0,0,55.0,0,57.0,1,56.0,0
9802,max_effective,20,20,1,3,0.05,0.95,0.736798410837032,8,43.0,1,43.0,1,43.0,1,43.0,1
9803,max_effective,20,20,1,3,0.05,0.95,0.9065234903072866,15,49.0,0,49.0,0,55.0,1,52.0,0
9804,max_effective,20,20,1,3,0.05,0.95,0.8778817896200904,9,50.0,0,51.0,1,49.0,0,50.0,0
9805,max_effective,20,20,1,3,0.05,0.95,0.9275475319915906,12,52.0,0,53.0,0,53.0,0,55.0,1
9806,max_effective,20,20,1,3,0.05,0.95,0.8504878427694371,11,51.0,1,49.0,0,47.0,0,49.0,0
9807,max_effective,20,20,1,3,0.05,0.95,0.932207610830538,9,49.0,1,49.0,1,47.0,0,48.0,0
9808,max_effective,20,20,1,3,0.05,0.95,0.9367488575462346,12,43.0,1,43.0,1,43.0,1,43.0,1
9809,max_effective,20,20,1,3,0.05,0.95,0.9016210604357432,15,55.0,0,56.0,0,60.0,1,58.0,0
9810,max_effective,20,20,1,3,0.05,0.95,0.8787480329238214,16,51.0,0,51.0,0,52.0,0,53.0,1
9811,max_effective,20,20,1,3,0.05,0.95,0.9453224220257024,36,56.0,0,56.0,0,58.0,1,57.0,0
9812,max_effective,20,20,1,3,0.05,0.95,0.934588311943242,23,52.0,0,52.0,0,53.0,0,57.0,1
9813,max_effective,20,20,1,3,0.05,0.95,0.9397492834594516,56,55.0,0,57.0,1,54.0,0,57.0,1
9814,max_effective,20,20,1,3,0.05,0.95,0.8885218839943131,23,47.0,0,49.0,0,54.0,0,55.0,1
9815,max_effective,20,20,1,3,0.05,0.95,0.8466519657507161,7,56.0,1,56.0,1,55.0,0,52.0,0
9816,max_effective,20,20,1,3,0.05,0.95,0.8381509470052085,14,55.0,0,55.0,0,56.0,1,55.0,0
9817,max_effective,20,20,1,3,0.05,0.95,0.9179188532136942,77,54.0,0,54.0,0,57.0,1,56.0,0
9818,max_effective,20,20,1,3,0.05,0.95,0.9432270880582682,9,42.0,1,42.0,1,42.0,1,42.0,1
9819,max_effective,20,20,1,3,0.05,0.95,0.8417713126077839,7,43.0,1,43.0,1,43.0,1,43.0,1
9820,max_effective,20,20,1,3,0.05,0.95,0.8237369266557997,10,47.0,0,49.0,0,50.0,1,49.0,0
9821,max_effective,20,20,1,3,0.05,0.95,0.948011241994126,29,53.0,0,54.0,0,54.0,0,58.0,1
9822,max_effective,20,20,1,3,0.05,0.95,0.8734278299939973,10,54.0,0,55.0,1,54.0,0,54.0,0
9823,max_effective,20,20,1,3,0.05,0.95,0.8855585279545178,12,44.0,1,44.0,1,44.0,1,44.0,1
9824,max_effective,20,20,1,3,0.05,0.95,0.9369160407346444,24,55.0,0,56.0,1,56.0,1,56.0,1
9825,max_effective,20,20,1,3,0.05,0.95,0.8988782431275416,7,49.0,1,49.0,1,48.0,0,48.0,0
9826,max_effective,20,20,1,3,0.05,0.95,0.8850788422137607,11,47.0,1,47.0,1,47.0,1,47.0,1
9827,max_effective,20,20,1,3,0.05,0.95,0.887847340326453,17,52.0,0,52.0,0,54.0,0,57.0,1
9828,max_effective,20,20,1,3,0.05,0.95,0.848225685911263,13,55.0,0,55.0,0,57.0,0,59.0,1
9829,max_effective,20,20,1,3,0.05,0.95,0.946028043312098,15,55.0,0,55.0,0,58.0,1,55.0,0
9830,max_effective,20,20,1,3,0.05,0.95,0.9390573705723538,16,53.0,0,56.0,0,59.0,1,58.0,0
9831,max_effective,20,20,1,3,0.05,0.95,0.7930561668729412,7,38.0,1,38.0,1,38.0,1,38.0,1
9832,max_effective,20,20,1,3,0.05,0.95,0.9161210990310482,14,43.0,1,43.0,1,43.0,1,43.0,1
9833,max_effective,20,20,1,3,0.05,0.95,0.8621634429350709,9,55.0,1,54.0,0,52.0,0,54.0,0
9834,max_effective,20,20,1,3,0.05,0.95,0.9133995591855764,7,42.0,1,42.0,1,42.0,1,42.0,1
9835,max_effective,20,20,1,3,0.05,0.95,0.9292309911287578,36,56.0,0,56.0,0,56.0,0,58.0,1
9836,max_effective,20,20,1,3,0.05,0.95,0.9240175196810394,9,50.0,0,52.0,1,50.0,0,50.0,0
9837,max_effective,20,20,1,3,0.05,0.95,0.852815239188698,5,45.0,1,45.0,1,45.0,1,45.0,1
9838,max_effective,20,20,1,3,0.05,0.95,0.892031254985302,16,57.0,1,57.0,1,56.0,0,55.0,0
9839,max_effective,20,20,1,3,0.05,0.95,0.8330680893706961,11,48.0,1,48.0,1,47.0,0,47.0,0
9840,max_effective,20,20,1,3,0.05,0.95,0.8639632141845154,7,36.0,1,36.0,1,36.0,1,36.0,1
9841,max_effective,20,20,1,3,0.05,0.95,0.9431013046598836,19,56.0,0,57.0,0,60.0,1,59.0,0
9842,max_effective,20,20,1,3,0.05,0.95,0.9109303802679852,42,48.0,0,49.0,0,55.0,0,57.0,1
9843,max_effective,20,20,1,3,0.05,0.95,0.9327514662252188,19,56.0,0,57.0,0,59.0,1,58.0,0
9844,max_effective,20,20,1,3,0.05,0.95,0.8579430978844218,7,45.0,1,45.0,1,45.0,1,45.0,1
9845,max_effective,20,20,1,3,0.05,0.95,0.9003958678932056,15,57.0,1,57.0,1,57.0,1,57.0,1
9846,max_effective,20,20,1,3,0.05,0.95,0.907391003618322,8,40.0,1,40.0,1,40.0,1,40.0,1
9847,max_effective,20,20,1,3,0.05,0.95,0.9457623751798128,18,52.0,0,55.0,0,58.0,1,57.0,0
9848,max_effective,20,20,1,3,0.05,0.95,0.94526889665191,9,41.0,1,41.0,1,41.0,1,41.0,1
9849,max_effective,20,20,1,3,0.05,0.95,0.92598777034733,11,56.0,1,55.0,0,53.0,0,54.0,0
9850,max_effective,20,20,1,3,0.05,0.95,0.918353882273976,27,45.0,0,50.0,0,56.0,0,60.0,1
9851,max_effective,20,20,1,3,0.05,0.95,0.8082090297093322,5,38.0,1,38.0,1,38.0,1,38.0,1
9852,max_effective,20,20,1,3,0.05,0.95,0.9454428847876264,14,52.0,0,53.0,0,55.0,1,55.0,1
9853,max_effective,20,20,1,3,0.05,0.95,0.847176170255022,13,48.0,1,48.0,1,47.0,0,46.0,0
9854,max_effective,20,20,1,3,0.05,0.95,0.9492566013863664,15,57.0,0,57.0,0,57.0,0,60.0,1
9855,max_effective,20,20,1,3,0.05,0.95,0.9365878460399624,8,40.0,1,40.0,1,40.0,1,40.0,1
9856,max_effective,20,20,1,3,0.05,0.95,0.8784048790410537,12,53.0,0,53.0,0,53.0,0,54.0,1
9857,max_effective,20,20,1,3,0.05,0.95,0.9496590933276748,26,55.0,0,56.0,0,60.0,1,60.0,1
9858,max_effective,20,20,1,3,0.05,0.95,0.8756102596755813,22,48.0,1,47.0,0,48.0,1,48.0,1
9859,max_effective,20,20,1,3,0.05,0.95,0.8849619136122517,11,50.0,0,52.0,1,51.0,0,49.0,0
9860,max_effective,20,20,1,3,0.05,0.95,0.9158762288347416,16,55.0,1,55.0,1,54.0,0,55.0,1
9861,max_effective,20,20,1,3,0.05,0.95,0.9107345886084456,21,51.0,0,54.0,0,55.0,1,54.0,0
9862,max_effective,20,20,1,3,0.05,0.95,0.9206264550764132,31,58.0,0,59.0,0,60.0,1,60.0,1
9863,max_effective,20,20,1,3,0.05,0.95,0.9312010521676016,36,55.0,0,55.0,0,57.0,0,58.0,1
9864,max_effective,20,20,1,3,0.05,0.95,0.9161190100387306,13,47.0,0,48.0,0,52.0,1,51.0,0
9865,max_effective,20,20,1,3,0.05,0.95,0.9244162634203829,18,55.0,0,56.0,0,59.0,1,58.0,0
9866,max_effective,20,20,1,3,0.05,0.95,0.9459178431961046,25,52.0,0,55.0,0,58.0,1,57.0,0
9867,max_effective,20,20,1,3,0.05,0.95,0.9087198601799956,18,47.0,0,50.0,0,52.0,1,52.0,1
9868,max_effective,20,20,1,3,0.05,0.95,0.860003367376626,5,47.0,1,47.0,1,47.0,1,47.0,1
9869,max_effective,20,20,1,3,0.05,0.95,0.8993505917502659,31,52.0,0,53.0,1,52.0,0,53.0,1
9870,max_effective,20,20,1,3,0.05,0.95,0.8980542239589266,7,40.0,1,40.0,1,40.0,1,40.0,1
9871,max_effective,20,20,1,3,0.05,0.95,0.8904658570079568,5,38.0,1,38.0,1,38.0,1,38.0,1
9872,max_effective,20,20,1,3,0.05,0.95,0.7068577942468467,4,33.0,1,33.0,1,33.0,1,33.0,1
9873,max_effective,20,20,1,3,0.05,0.95,0.9290616021109704,16,46.0,0,47.0,0,52.0,1,51.0,0
9874,max_effective,20,20,1,3,0.05,0.95,0.8556814710307026,12,53.0,0,57.0,1,56.0,0,54.0,0
9875,max_effective,20,20,1,3,0.05,0.95,0.8960975206136936,11,48.0,1,48.0,1,47.0,0,48.0,1
9876,max_effective,20,20,1,3,0.05,0.95,0.9156786644941016,20,54.0,0,55.0,0,55.0,0,59.0,1
9877,max_effective,20,20,1,3,0.05,0.95,0.9359402790751448,14,60.0,1,60.0,1,57.0,0,56.0,0
9878,max_effective,20,20,1,3,0.05,0.95,0.9402886316566936,10,49.0,0,50.0,1,50.0,1,50.0,1
9879,max_effective,20,20,1,3,0.05,0.95,0.916230636228206,27,51.0,0,52.0,0,54.0,1,53.0,0
9880,max_effective,20,20,1,3,0.05,0.95,0.9363995740817928,19,59.0,1,59.0,1,58.0,0,59.0,1
9881,max_effective,20,20,1,3,0.05,0.95,0.9342503460386224,19,56.0,0,57.0,0,60.0,1,60.0,1
9882,max_effective,20,20,1,3,0.05,0.95,0.9444352617740904,83,48.0,0,50.0,0,56.0,0,57.0,1
9883,max_effective,20,20,1,3,0.05,0.95,0.7562716773307717,8,41.0,1,41.0,1,41.0,1,41.0,1
9884,max_effective,20,20,1,3,0.05,0.95,0.9495139984160216,11,56.0,1,53.0,0,51.0,0,52.0,0
9885,max_effective,20,20,1,3,0.05,0.95,0.9110287864856812,9,57.0,0,58.0,1,56.0,0,54.0,0
9886,max_effective,20,20,1,3,0.05,0.95,0.919283745289068,28,51.0,0,53.0,0,59.0,1,58.0,0
9887,max_effective,20,20,1,3,0.05,0.95,0.8742429804583686,13,52.0,0,51.0,0,50.0,0,54.0,1
9888,max_effective,20,20,1,3,0.05,0.95,0.9239930243922416,16,53.0,1,53.0,1,53.0,1,51.0,0
9889,max_effective,20,20,1,3,0.05,0.95,0.914667070996424,18,54.0,0,55.0,0,55.0,0,60.0,1
9890,max_effective,20,20,1,3,0.05,0.95,0.8528820025514485,13,44.0,1,44.0,1,44.0,1,44.0,1
9891,max_effective,20,20,1,3,0.05,0.95,0.9326729854178994,40,56.0,0,56.0,0,57.0,0,59.0,1
9892,max_effective,20,20,1,3,0.05,0.95,0.9439020135424152,27,56.0,0,57.0,0,55.0,0,58.0,1
9893,max_effective,20,20,1,3,0.05,0.95,0.9383720966713084,76,50.0,0,53.0,0,60.0,1,60.0,1
9894,max_effective,20,20,1,3,0.05,0.95,0.9386912914192542,32,52.0,0,55.0,0,57.0,1,55.0,0
9895,max_effective,20,20,1,3,0.05,0.95,0.9483852460644648,36,51.0,0,54.0,0,58.0,1,58.0,1
9896,max_effective,20,20,1,3,0.05,0.95,0.8511265668458396,3,29.0,1,29.0,1,29.0,1,29.0,1
9897,max_effective,20,20,1,3,0.05,0.95,0.9063356104921428,9,58.0,0,58.0,0,58.0,0,59.0,1
9898,max_effective,20,20,1,3,0.05,0.95,0.8877157562615361,4,31.0,1,31.0,1,31.0,1,31.0,1
9899,max_effective,20,20,1,3,0.05,0.95,0.8477732249084472,5,34.0,1,34.0,1,34.0,1,34.0,1
9900,max_effective,20,20,1,3,0.05,0.95,0.9463080547950176,65,50.0,0,51.0,0,52.0,0,57.0,1
9901,max_effective,20,20,1,3,0.05,0.95,0.9431891736830348,18,57.0,0,59.0,0,60.0,1,60.0,1
9902,max_effective,20,20,1,3,0.05,0.95,0.8449639774416209,7,41.0,1,41.0,1,41.0,1,41.0,1
9903,max_effective,20,20,1,3,0.05,0.95,0.8734850343280303,8,46.0,1,46.0,1,46.0,1,45.0,0
9904,max_effective,20,20,1,3,0.05,0.95,0.9105180420237748,9,39.0,1,39.0,1,39.0,1,39.0,1
9905,max_effective,20,20,1,3,0.05,0.95,0.949044477528477,12,44.0,0,46.0,1,46.0,1,45.0,0
9906,max_effective,20,20,1,3,0.05,0.95,0.8471159305981357,10,43.0,1,43.0,1,43.0,1,43.0,1
9907,max_effective,20,20,1,3,0.05,0.95,0.8756525259029141,23,49.0,0,48.0,0,53.0,1,52.0,0
9908,max_effective,20,20,1,3,0.05,0.95,0.9059501609865308,20,50.0,0,53.0,0,55.0,0,56.0,1
9909,max_effective,20,20,1,3,0.05,0.95,0.9150669991204158,41,49.0,0,51.0,0,56.0,1,55.0,0
9910,max_effective,20,20,1,3,0.05,0.95,0.9448397797976352,29,55.0,0,58.0,0,60.0,1,59.0,0
9911,max_effective,20,20,1,3,0.05,0.95,0.9377455344415992,5,33.0,1,33.0,1,33.0,1,33.0,1
9912,max_effective,20,20,1,3,0.05,0.95,0.907907178015416,35,52.0,0,52.0,0,51.0,0,53.0,1
9913,max_effective,20,20,1,3,0.05,0.95,0.8918109649658703,16,52.0,0,54.0,0,56.0,0,59.0,1
9914,max_effective,20,20,1,3,0.05,0.95,0.9238870645480812,11,50.0,0,52.0,1,50.0,0,50.0,0
9915,max_effective,20,20,1,3,0.05,0.95,0.8805814623919223,16,45.0,0,45.0,0,46.0,0,48.0,1
9916,max_effective,20,20,1,3,0.05,0.95,0.9351302022361904,6,42.0,1,42.0,1,42.0,1,42.0,1
9917,max_effective,20,20,1,3,0.05,0.95,0.9247460267766124,12,51.0,0,52.0,0,52.0,0,53.0,1
9918,max_effective,20,20,1,3,0.05,0.95,0.9094364688440374,9,42.0,1,42.0,1,42.0,1,42.0,1
9919,max_effective,20,20,1,3,0.05,0.95,0.9269057219947596,13,57.0,0,57.0,0,59.0,1,57.0,0
9920,max_effective,20,20,1,3,0.05,0.95,0.9428753907200668,26,56.0,0,56.0,0,60.0,1,60.0,1
9921,max_effective,20,20,1,3,0.05,0.95,0.9332537309709086,18,55.0,0,56.0,1,50.0,0,53.0,0
9922,max_effective,20,20,1,3,0.05,0.95,0.945072232970776,18,53.0,0,54.0,0,56.0,0,58.0,1
9923,max_effective,20,20,1,3,0.05,0.95,0.9130358799834029,26,56.0,0,57.0,0,59.0,1,59.0,1
9924,max_effective,20,20,1,3,0.05,0.95,0.8669410608730096,12,57.0,1,57.0,1,54.0,0,52.0,0
9925,max_effective,20,20,1,3,0.05,0.95,0.943028941312671,110,52.0,0,52.0,0,58.0,1,57.0,0
9926,max_effective,20,20,1,3,0.05,0.95,0.891226578341793,14,51.0,0,51.0,0,50.0,0,53.0,1
9927,max_effective,20,20,1,3,0.05,0.95,0.9436222091438284,33,53.0,0,53.0,0,52.0,0,56.0,1
9928,max_effective,20,20,1,3,0.05,0.95,0.9202725360825684,12,44.0,0,45.0,0,46.0,1,46.0,1
9929,max_effective,20,20,1,3,0.05,0.95,0.9347159920986792,45,54.0,0,56.0,0,59.0,0,60.0,1
9930,max_effective,20,20,1,3,0.05,0.95,0.8949042088704712,10,44.0,0,46.0,1,46.0,1,46.0,1
9931,max_effective,20,20,1,3,0.05,0.95,0.9035497836359856,18,53.0,0,53.0,0,55.0,1,54.0,0
9932,max_effective,20,20,1,3,0.05,0.95,0.9202480940287964,45,48.0,0,49.0,0,50.0,0,52.0,1
9933,max_effective,20,20,1,3,0.05,0.95,0.9317042758146468,17,50.0,0,56.0,1,55.0,0,54.0,0
9934,max_effective,20,20,1,3,0.05,0.95,0.8906544679837518,6,36.0,1,36.0,1,36.0,1,36.0,1
9935,max_effective,20,20,1,3,0.05,0.95,0.9043761775853546,14,45.0,0,47.0,0,48.0,1,48.0,1
9936,max_effective,20,20,1,3,0.05,0.95,0.8676896319872115,16,54.0,0,54.0,0,56.0,1,56.0,1
9937,max_effective,20,20,1,3,0.05,0.95,0.9212637707854504,18,56.0,0,57.0,1,55.0,0,54.0,0
9938,max_effective,20,20,1,3,0.05,0.95,0.8407768259392225,7,43.0,1,43.0,1,43.0,1,43.0,1
9939,max_effective,20,20,1,3,0.05,0.95,0.9286205894228527,61,58.0,0,58.0,0,60.0,1,60.0,1
9940,max_effective,20,20,1,3,0.05,0.95,0.9217420085931414,10,50.0,0,51.0,1,51.0,1,50.0,0
9941,max_effective,20,20,1,3,0.05,0.95,0.9052776234773644,9,52.0,1,52.0,1,50.0,0,49.0,0
9942,max_effective,20,20,1,3,0.05,0.95,0.9430109175912248,10,54.0,0,55.0,1,54.0,0,53.0,0
9943,max_effective,20,20,1,3,0.05,0.95,0.900395219641839,23,50.0,0,54.0,0,58.0,1,58.0,1
9944,max_effective,20,20,1,3,0.05,0.95,0.9089626953327514,17,48.0,0,50.0,0,57.0,1,56.0,0
9945,max_effective,20,20,1,3,0.05,0.95,0.9417080778699082,29,53.0,0,54.0,1,53.0,0,52.0,0
9946,max_effective,20,20,1,3,0.05,0.95,0.8877384705275311,30,55.0,0,56.0,0,57.0,1,57.0,1
9947,max_effective,20,20,1,3,0.05,0.95,0.942474600500238,19,55.0,0,55.0,0,58.0,1,57.0,0
9948,max_effective,20,20,1,3,0.05,0.95,0.9452907831384484,16,46.0,0,48.0,1,48.0,1,47.0,0
9949,max_effective,20,20,1,3,0.05,0.95,0.8379809102999597,7,37.0,1,37.0,1,37.0,1,37.0,1
9950,max_effective,20,20,1,3,0.05,0.95,0.8514424304418763,8,42.0,1,42.0,1,42.0,1,42.0,1
9951,max_effective,20,20,1,3,0.05,0.95,0.8225787481881888,9,48.0,0,50.0,1,50.0,1,49.0,0
9952,max_effective,20,20,1,3,0.05,0.95,0.9399611124812882,6,47.0,1,47.0,1,45.0,0,46.0,0
9953,max_effective,20,20,1,3,0.05,0.95,0.9219974389715078,19,56.0,0,58.0,1,58.0,1,56.0,0
9954,max_effective,20,20,1,3,0.05,0.95,0.9453087562718728,40,51.0,0,54.0,0,60.0,1,60.0,1
9955,max_effective,20,20,1,3,0.05,0.95,0.7580305776435176,7,39.0,1,39.0,1,39.0,1,39.0,1
9956,max_effective,20,20,1,3,0.05,0.95,0.928207098826022,12,52.0,0,52.0,0,50.0,0,53.0,1
9957,max_effective,20,20,1,3,0.05,0.95,0.9161608458754402,10,47.0,1,47.0,1,47.0,1,47.0,1
9958,max_effective,20,20,1,3,0.05,0.95,0.9383011264026728,48,53.0,0,54.0,0,55.0,0,57.0,1
9959,max_effective,20,20,1,3,0.05,0.95,0.9186527448044997,12,51.0,0,51.0,0,53.0,1,52.0,0
9960,max_effective,20,20,1,3,0.05,0.95,0.9280550273837936,10,55.0,0,55.0,0,56.0,1,55.0,0
9961,max_effective,20,20,1,3,0.05,0.95,0.9333874956760404,39,47.0,0,51.0,0,56.0,1,56.0,1
9962,max_effective,20,20,1,3,0.05,0.95,0.9293437936510252,17,48.0,0,51.0,0,53.0,1,53.0,1
9963,max_effective,20,20,1,3,0.05,0.95,0.9102192560007208,19,45.0,0,49.0,0,53.0,1,52.0,0
9964,max_effective,20,20,1,3,0.05,0.95,0.8652945228900181,6,39.0,1,39.0,1,39.0,1,39.0,1
9965,max_effective,20,20,1,3,0.05,0.95,0.8658852258530618,6,47.0,1,47.0,1,47.0,1,47.0,1
9966,max_effective,20,20,1,3,0.05,0.95,0.8755896485644841,21,50.0,0,53.0,0,57.0,1,54.0,0
9967,max_effective,20,20,1,3,0.05,0.95,0.9399938923051256,27,49.0,0,49.0,0,54.0,0,57.0,1
9968,max_effective,20,20,1,3,0.05,0.95,0.8144754507699772,5,44.0,1,44.0,1,44.0,1,44.0,1
9969,max_effective,20,20,1,3,0.05,0.95,0.933960026940519,16,48.0,1,48.0,1,48.0,1,48.0,1
9970,max_effective,20,20,1,3,0.05,0.95,0.9231130188038056,29,56.0,0,56.0,0,59.0,0,60.0,1
9971,max_effective,20,20,1,3,0.05,0.95,0.9343564348786524,8,59.0,1,59.0,1,56.0,0,55.0,0
9972,max_effective,20,20,1,3,0.05,0.95,0.90373540314761,14,50.0,0,51.0,0,53.0,1,53.0,1
9973,max_effective,20,20,1,3,0.05,0.95,0.9174145934427476,26,52.0,0,52.0,0,54.0,0,56.0,1
9974,max_effective,20,20,1,3,0.05,0.95,0.926411280660021,22,50.0,1,50.0,1,50.0,1,50.0,1
9975,max_effective,20,20,1,3,0.05,0.95,0.7588271245040857,5,35.0,1,35.0,1,35.0,1,35.0,1
9976,max_effective,20,20,1,3,0.05,0.95,0.9183430967279164,12,51.0,0,53.0,0,54.0,1,52.0,0
9977,max_effective,20,20,1,3,0.05,0.95,0.8693015361790631,12,45.0,0,46.0,1,46.0,1,46.0,1
9978,max_effective,20,20,1,3,0.05,0.95,0.9231087744324736,3,32.0,1,32.0,1,32.0,1,32.0,1
9979,max_effective,20,20,1,3,0.05,0.95,0.8852042053883774,8,37.0,1,37.0,1,37.0,1,37.0,1
9980,max_effective,20,20,1,3,0.05,0.95,0.9042952549626564,11,48.0,0,48.0,0,47.0,0,49.0,1
9981,max_effective,20,20,1,3,0.05,0.95,0.9281188267119728,14,52.0,0,53.0,0,55.0,1,55.0,1
9982,max_effective,20,20,1,3,0.05,0.95,0.9073895294811046,24,52.0,0,54.0,0,56.0,0,58.0,1
9983,max_effective,20,20,1,3,0.05,0.95,0.9296141346225648,26,51.0,0,53.0,0,60.0,1,60.0,1
9984,max_effective,20,20,1,3,0.05,0.95,0.9353984372852528,19,54.0,0,56.0,1,54.0,0,54.0,0
9985,max_effective,20,20,1,3,0.05,0.95,0.8521281337281406,15,39.0,1,39.0,1,39.0,1,39.0,1
9986,max_effective,20,20,1,3,0.05,0.95,0.9446872295533748,8,47.0,0,47.0,0,48.0,1,48.0,1
9987,max_effective,20,20,1,3,0.05,0.95,0.9427021978920452,14,57.0,1,57.0,1,54.0,0,56.0,0
9988,max_effective,20,20,1,3,0.05,0.95,0.88116022611467,9,56.0,0,57.0,0,58.0,1,57.0,0
9989,max_effective,20,20,1,3,0.05,0.95,0.6873279874252648,4,30.0,1,30.0,1,30.0,1,30.0,1
9990,max_effective,20,20,1,3,0.05,0.95,0.945039391755467,53,45.0,0,53.0,0,58.0,1,58.0,1
9991,max_effective,20,20,1,3,0.05,0.95,0.9086410918412406,5,37.0,1,37.0,1,37.0,1,37.0,1
9992,max_effective,20,20,1,3,0.05,0.95,0.8803382542974756,10,58.0,1,58.0,1,56.0,0,54.0,0
9993,max_effective,20,20,1,3,0.05,0.95,0.8538845156501348,3,31.0,1,31.0,1,31.0,1,31.0,1
9994,max_effective,20,20,1,3,0.05,0.95,0.9037471792380888,11,47.0,0,48.0,0,51.0,1,51.0,1
9995,max_effective,20,20,1,3,0.05,0.95,0.77961161329637,9,43.0,1,43.0,1,43.0,1,43.0,1
9996,max_effective,20,20,1,3,0.05,0.95,0.91933909720995,17,52.0,0,52.0,0,57.0,0,59.0,1
9997,max_effective,20,20,1,3,0.05,0.95,0.8767026253886573,14,44.0,0,46.0,1,46.0,1,46.0,1
9998,max_effective,20,20,1,3,0.05,0.95,0.8958994548817879,15,47.0,0,49.0,0,54.0,1,53.0,0
9999,max_effective,20,20,1,3,0.05,0.95,0.9409284813404362,22,53.0,0,54.0,0,58.0,1,58.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n20_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,20,40,2,3,0.05,0.95,0.8300010231336378,7,43.0,1,43.0,1,43.0,1,43.0,1
1,max_effective,20,40,2,3,0.05,0.95,0.9429593858972298,20,93.0,0,102.0,1,97.0,0,97.0,0
2,max_effective,20,40,2,3,0.05,0.95,0.8245610667867013,10,36.0,1,36.0,1,36.0,1,36.0,1
3,max_effective,20,40,2,3,0.05,0.95,0.9340985411889624,49,98.0,0,104.0,0,106.0,1,106.0,1
4,max_effective,20,40,2,3,0.05,0.95,0.9340485996387264,4,34.0,1,34.0,1,34.0,1,34.0,1
5,max_effective,20,40,2,3,0.05,0.95,0.9048947016076796,8,45.0,1,45.0,1,45.0,1,45.0,1
6,max_effective,20,40,2,3,0.05,0.95,0.9334021180799263,61,80.0,0,86.0,0,97.0,0,99.0,1
7,max_effective,20,40,2,3,0.05,0.95,0.8846884723759327,17,79.0,1,79.0,1,79.0,1,79.0,1
8,max_effective,20,40,2,3,0.05,0.95,0.8530281091150481,7,34.0,1,34.0,1,34.0,1,34.0,1
9,max_effective,20,40,2,3,0.05,0.95,0.8843182199821613,8,42.0,1,42.0,1,42.0,1,42.0,1
10,max_effective,20,40,2,3,0.05,0.95,0.8874837592908532,24,76.0,1,76.0,1,76.0,1,76.0,1
11,max_effective,20,40,2,3,0.05,0.95,0.9353493076467342,23,77.0,0,82.0,1,80.0,0,80.0,0
12,max_effective,20,40,2,3,0.05,0.95,0.9003038164809902,21,61.0,1,61.0,1,61.0,1,61.0,1
13,max_effective,20,40,2,3,0.05,0.95,0.9309136013299634,18,77.0,1,77.0,1,77.0,1,77.0,1
14,max_effective,20,40,2,3,0.05,0.95,0.9487758936279944,8,42.0,1,42.0,1,42.0,1,42.0,1
15,max_effective,20,40,2,3,0.05,0.95,0.8903995216801297,11,52.0,1,52.0,1,52.0,1,52.0,1
16,max_effective,20,40,2,3,0.05,0.95,0.927539358962663,15,76.0,1,76.0,1,75.0,0,74.0,0
17,max_effective,20,40,2,3,0.05,0.95,0.9377999481683068,12,55.0,1,55.0,1,55.0,1,55.0,1
18,max_effective,20,40,2,3,0.05,0.95,0.9365976326869796,6,43.0,1,43.0,1,43.0,1,43.0,1
19,max_effective,20,40,2,3,0.05,0.95,0.9279103122854724,10,58.0,1,58.0,1,58.0,1,57.0,0
20,max_effective,20,40,2,3,0.05,0.95,0.8778471887456999,8,51.0,1,51.0,1,51.0,1,51.0,1
21,max_effective,20,40,2,3,0.05,0.95,0.890736195025247,6,37.0,1,37.0,1,37.0,1,37.0,1
22,max_effective,20,40,2,3,0.05,0.95,0.9442219783826464,6,45.0,1,45.0,1,45.0,1,45.0,1
23,max_effective,20,40,2,3,0.05,0.95,0.9410543173376889,19,63.0,1,63.0,1,63.0,1,63.0,1
24,max_effective,20,40,2,3,0.05,0.95,0.7600739078984569,6,38.0,1,38.0,1,38.0,1,38.0,1
25,max_effective,20,40,2,3,0.05,0.95,0.7448750422215015,9,56.0,1,56.0,1,56.0,1,56.0,1
26,max_effective,20,40,2,3,0.05,0.95,0.944997274734397,15,66.0,1,66.0,1,66.0,1,64.0,0
27,max_effective,20,40,2,3,0.05,0.95,0.9111294671402548,16,71.0,1,71.0,1,71.0,1,71.0,1
28,max_effective,20,40,2,3,0.05,0.95,0.9177634742653692,13,69.0,1,69.0,1,69.0,1,69.0,1
29,max_effective,20,40,2,3,0.05,0.95,0.8396254723898371,5,41.0,1,41.0,1,41.0,1,39.0,0
30,max_effective,20,40,2,3,0.05,0.95,0.8638886181269091,12,43.0,1,43.0,1,43.0,1,43.0,1
31,max_effective,20,40,2,3,0.05,0.95,0.9459949086219188,19,62.0,1,62.0,1,62.0,1,62.0,1
32,max_effective,20,40,2,3,0.05,0.95,0.9445306322687604,8,61.0,1,61.0,1,61.0,1,61.0,1
33,max_effective,20,40,2,3,0.05,0.95,0.9136978632725226,30,72.0,1,72.0,1,72.0,1,72.0,1
34,max_effective,20,40,2,3,0.05,0.95,0.9482832009307408,6,55.0,1,55.0,1,55.0,1,55.0,1
35,max_effective,20,40,2,3,0.05,0.95,0.908265422273561,13,53.0,1,53.0,1,53.0,1,53.0,1
36,max_effective,20,40,2,3,0.05,0.95,0.928841708512978,7,48.0,1,48.0,1,48.0,1,48.0,1
37,max_effective,20,40,2,3,0.05,0.95,0.9176208333172174,18,89.0,1,89.0,1,86.0,0,85.0,0
38,max_effective,20,40,2,3,0.05,0.95,0.947450960987299,7,43.0,1,43.0,1,43.0,1,43.0,1
39,max_effective,20,40,2,3,0.05,0.95,0.908549622792686,22,72.0,1,72.0,1,72.0,1,72.0,1
40,max_effective,20,40,2,3,0.05,0.95,0.8930320621134478,25,55.0,1,55.0,1,55.0,1,55.0,1
41,max_effective,20,40,2,3,0.05,0.95,0.902109828287995,27,82.0,0,87.0,1,87.0,1,87.0,1
42,max_effective,20,40,2,3,0.05,0.95,0.9035968115789093,24,69.0,1,69.0,1,69.0,1,69.0,1
43,max_effective,20,40,2,3,0.05,0.95,0.9242299662510952,6,41.0,1,41.0,1,41.0,1,41.0,1
44,max_effective,20,40,2,3,0.05,0.95,0.8811475206265723,18,78.0,1,78.0,1,78.0,1,78.0,1
45,max_effective,20,40,2,3,0.05,0.95,0.906693031080134,9,51.0,1,51.0,1,51.0,1,51.0,1
46,max_effective,20,40,2,3,0.05,0.95,0.940389121702249,7,48.0,1,48.0,1,48.0,1,48.0,1
47,max_effective,20,40,2,3,0.05,0.95,0.9330102535638816,12,60.0,1,60.0,1,60.0,1,60.0,1
48,max_effective,20,40,2,3,0.05,0.95,0.9272156318247428,7,44.0,1,44.0,1,44.0,1,44.0,1
49,max_effective,20,40,2,3,0.05,0.95,0.82306971797882,7,45.0,1,45.0,1,45.0,1,45.0,1
50,max_effective,20,40,2,3,0.05,0.95,0.9431302617574928,55,84.0,0,87.0,1,87.0,1,87.0,1
51,max_effective,20,40,2,3,0.05,0.95,0.9434361698049648,51,75.0,0,93.0,0,101.0,1,100.0,0
52,max_effective,20,40,2,3,0.05,0.95,0.919023757642617,37,73.0,0,82.0,1,82.0,1,81.0,0
53,max_effective,20,40,2,3,0.05,0.95,0.926087397051737,11,62.0,1,62.0,1,62.0,1,62.0,1
54,max_effective,20,40,2,3,0.05,0.95,0.9319329322504968,30,63.0,1,63.0,1,63.0,1,63.0,1
55,max_effective,20,40,2,3,0.05,0.95,0.941100186695954,7,46.0,1,46.0,1,46.0,1,46.0,1
56,max_effective,20,40,2,3,0.05,0.95,0.8851280588290362,8,55.0,1,55.0,1,55.0,1,54.0,0
57,max_effective,20,40,2,3,0.05,0.95,0.9329377463713342,10,57.0,1,57.0,1,57.0,1,57.0,1
58,max_effective,20,40,2,3,0.05,0.95,0.947699035384303,32,98.0,0,99.0,1,99.0,1,98.0,0
59,max_effective,20,40,2,3,0.05,0.95,0.9356834145062858,8,41.0,1,41.0,1,41.0,1,41.0,1
60,max_effective,20,40,2,3,0.05,0.95,0.8901121598411359,14,50.0,1,50.0,1,50.0,1,50.0,1
61,max_effective,20,40,2,3,0.05,0.95,0.880870243861525,18,65.0,1,65.0,1,65.0,1,65.0,1
62,max_effective,20,40,2,3,0.05,0.95,0.907271960038501,11,62.0,1,62.0,1,62.0,1,62.0,1
63,max_effective,20,40,2,3,0.05,0.95,0.9052652821041952,27,85.0,0,90.0,1,90.0,1,90.0,1
64,max_effective,20,40,2,3,0.05,0.95,0.9393479490286052,7,37.0,1,37.0,1,37.0,1,37.0,1
65,max_effective,20,40,2,3,0.05,0.95,0.9414760325085528,17,88.0,1,87.0,0,88.0,1,87.0,0
66,max_effective,20,40,2,3,0.05,0.95,0.8854295102328664,37,80.0,0,86.0,0,89.0,1,86.0,0
67,max_effective,20,40,2,3,0.05,0.95,0.9402998993837548,30,72.0,1,72.0,1,72.0,1,72.0,1
68,max_effective,20,40,2,3,0.05,0.95,0.9419071363292628,27,78.0,1,78.0,1,78.0,1,78.0,1
69,max_effective,20,40,2,3,0.05,0.95,0.9080336035435153,20,84.0,1,84.0,1,84.0,1,84.0,1
70,max_effective,20,40,2,3,0.05,0.95,0.9042073246054496,5,34.0,1,34.0,1,34.0,1,34.0,1
71,max_effective,20,40,2,3,0.05,0.95,0.8845054177249506,28,80.0,0,84.0,0,84.0,0,88.0,1
72,max_effective,20,40,2,3,0.05,0.95,0.914688008616667,33,80.0,0,90.0,1,90.0,1,90.0,1
73,max_effective,20,40,2,3,0.05,0.95,0.9029955894643288,11,57.0,1,57.0,1,57.0,1,57.0,1
74,max_effective,20,40,2,3,0.05,0.95,0.9474117714013582,63,83.0,0,97.0,0,104.0,1,104.0,1
75,max_effective,20,40,2,3,0.05,0.95,0.9447434168748976,14,74.0,1,74.0,1,74.0,1,74.0,1
76,max_effective,20,40,2,3,0.05,0.95,0.8592636405561909,8,48.0,1,48.0,1,48.0,1,48.0,1
77,max_effective,20,40,2,3,0.05,0.95,0.942294285087562,8,55.0,1,55.0,1,55.0,1,55.0,1
78,max_effective,20,40,2,3,0.05,0.95,0.874889924507257,10,59.0,1,59.0,1,59.0,1,59.0,1
79,max_effective,20,40,2,3,0.05,0.95,0.9334905200622282,13,68.0,1,68.0,1,68.0,1,68.0,1
80,max_effective,20,40,2,3,0.05,0.95,0.9472755242175688,17,66.0,1,66.0,1,66.0,1,66.0,1
81,max_effective,20,40,2,3,0.05,0.95,0.8396625300431168,19,61.0,1,61.0,1,61.0,1,61.0,1
82,max_effective,20,40,2,3,0.05,0.95,0.9163920795085928,21,65.0,1,65.0,1,65.0,1,65.0,1
83,max_effective,20,40,2,3,0.05,0.95,0.9283228795894324,21,71.0,1,71.0,1,71.0,1,71.0,1
84,max_effective,20,40,2,3,0.05,0.95,0.929603205075834,13,73.0,1,73.0,1,73.0,1,73.0,1
85,max_effective,20,40,2,3,0.05,0.95,0.9411933455949256,15,71.0,1,71.0,1,71.0,1,71.0,1
86,max_effective,20,40,2,3,0.05,0.95,0.909715924140916,31,66.0,1,66.0,1,66.0,1,66.0,1
87,max_effective,20,40,2,3,0.05,0.95,0.758586252690668,7,43.0,1,43.0,1,43.0,1,43.0,1
88,max_effective,20,40,2,3,0.05,0.95,0.920805848925626,13,62.0,1,62.0,1,62.0,1,62.0,1
89,max_effective,20,40,2,3,0.05,0.95,0.8816595049450188,28,80.0,0,96.0,1,90.0,0,89.0,0
90,max_effective,20,40,2,3,0.05,0.95,0.912193009970029,10,43.0,1,43.0,1,43.0,1,43.0,1
91,max_effective,20,40,2,3,0.05,0.95,0.917335545713586,33,73.0,0,78.0,1,78.0,1,78.0,1
92,max_effective,20,40,2,3,0.05,0.95,0.8175646478760512,9,46.0,1,46.0,1,46.0,1,46.0,1
93,max_effective,20,40,2,3,0.05,0.95,0.8772778612553934,12,64.0,1,64.0,1,64.0,1,64.0,1
94,max_effective,20,40,2,3,0.05,0.95,0.8895167004668392,18,70.0,1,70.0,1,70.0,1,70.0,1
95,max_effective,20,40,2,3,0.05,0.95,0.9340905026288574,8,55.0,1,55.0,1,55.0,1,55.0,1
96,max_effective,20,40,2,3,0.05,0.95,0.9063255290317378,17,72.0,1,72.0,1,72.0,1,72.0,1
97,max_effective,20,40,2,3,0.05,0.95,0.9108233945261128,19,68.0,1,68.0,1,68.0,1,68.0,1
98,max_effective,20,40,2,3,0.05,0.95,0.8414787595946985,7,44.0,1,44.0,1,44.0,1,44.0,1
99,max_effective,20,40,2,3,0.05,0.95,0.9322584511540818,33,92.0,0,95.0,1,89.0,0,89.0,0
100,max_effective,20,40,2,3,0.05,0.95,0.902987466767878,15,73.0,1,73.0,1,73.0,1,73.0,1
101,max_effective,20,40,2,3,0.05,0.95,0.9341624926030386,21,58.0,1,58.0,1,58.0,1,56.0,0
102,max_effective,20,40,2,3,0.05,0.95,0.920458130670713,5,43.0,1,43.0,1,43.0,1,43.0,1
103,max_effective,20,40,2,3,0.05,0.95,0.8756308073541212,8,41.0,1,41.0,1,41.0,1,41.0,1
104,max_effective,20,40,2,3,0.05,0.95,0.9446381303659313,59,97.0,0,100.0,0,108.0,0,109.0,1
105,max_effective,20,40,2,3,0.05,0.95,0.9439489871061014,15,81.0,1,81.0,1,81.0,1,81.0,1
106,max_effective,20,40,2,3,0.05,0.95,0.8807400108005128,8,40.0,1,40.0,1,40.0,1,40.0,1
107,max_effective,20,40,2,3,0.05,0.95,0.8021403043246152,8,35.0,1,35.0,1,35.0,1,33.0,0
108,max_effective,20,40,2,3,0.05,0.95,0.8619160658211875,14,54.0,1,54.0,1,54.0,1,54.0,1
109,max_effective,20,40,2,3,0.05,0.95,0.927748138790062,24,101.0,0,105.0,0,110.0,1,110.0,1
110,max_effective,20,40,2,3,0.05,0.95,0.8690054244390224,6,35.0,1,35.0,1,35.0,1,34.0,0
111,max_effective,20,40,2,3,0.05,0.95,0.9172680776622444,12,74.0,1,74.0,1,74.0,1,74.0,1
112,max_effective,20,40,2,3,0.05,0.95,0.911034123179572,4,32.0,1,32.0,1,32.0,1,32.0,1
113,max_effective,20,40,2,3,0.05,0.95,0.8067119529882425,15,50.0,1,50.0,1,50.0,1,50.0,1
114,max_effective,20,40,2,3,0.05,0.95,0.9244378445019336,6,38.0,1,38.0,1,38.0,1,37.0,0
115,max_effective,20,40,2,3,0.05,0.95,0.8844881782910514,12,82.0,1,82.0,1,82.0,1,82.0,1
116,max_effective,20,40,2,3,0.05,0.95,0.9426473552309836,22,99.0,0,102.0,0,104.0,0,108.0,1
117,max_effective,20,40,2,3,0.05,0.95,0.8658638138614755,13,60.0,1,60.0,1,60.0,1,60.0,1
118,max_effective,20,40,2,3,0.05,0.95,0.8907035124794863,12,69.0,1,69.0,1,69.0,1,69.0,1
119,max_effective,20,40,2,3,0.05,0.95,0.8281220207465837,5,37.0,1,37.0,1,37.0,1,37.0,1
120,max_effective,20,40,2,3,0.05,0.95,0.9376464681011678,22,82.0,0,87.0,1,87.0,1,87.0,1
121,max_effective,20,40,2,3,0.05,0.95,0.9169557888386776,12,58.0,1,58.0,1,58.0,1,58.0,1
122,max_effective,20,40,2,3,0.05,0.95,0.920845907408732,19,50.0,1,50.0,1,50.0,1,50.0,1
123,max_effective,20,40,2,3,0.05,0.95,0.8490967703313355,8,37.0,1,37.0,1,37.0,1,37.0,1
124,max_effective,20,40,2,3,0.05,0.95,0.9172890713880322,14,69.0,1,69.0,1,69.0,1,69.0,1
125,max_effective,20,40,2,3,0.05,0.95,0.9240341924879288,14,64.0,1,64.0,1,64.0,1,64.0,1
126,max_effective,20,40,2,3,0.05,0.95,0.8692480915782163,14,64.0,1,64.0,1,64.0,1,64.0,1
127,max_effective,20,40,2,3,0.05,0.95,0.9366331423532618,47,84.0,1,84.0,1,84.0,1,84.0,1
128,max_effective,20,40,2,3,0.05,0.95,0.9351895582565608,5,40.0,1,40.0,1,40.0,1,40.0,1
129,max_effective,20,40,2,3,0.05,0.95,0.8259839827679026,7,58.0,1,58.0,1,58.0,1,58.0,1
130,max_effective,20,40,2,3,0.05,0.95,0.9370174201384536,18,76.0,1,76.0,1,76.0,1,76.0,1
131,max_effective,20,40,2,3,0.05,0.95,0.8669379225726238,6,49.0,1,49.0,1,49.0,1,49.0,1
132,max_effective,20,40,2,3,0.05,0.95,0.9331457225346113,69,95.0,0,94.0,0,111.0,1,110.0,0
133,max_effective,20,40,2,3,0.05,0.95,0.9157877435630724,6,46.0,1,46.0,1,46.0,1,46.0,1
134,max_effective,20,40,2,3,0.05,0.95,0.9288842973865392,8,37.0,1,37.0,1,37.0,1,37.0,1
135,max_effective,20,40,2,3,0.05,0.95,0.8893393013241628,5,42.0,1,42.0,1,42.0,1,42.0,1
136,max_effective,20,40,2,3,0.05,0.95,0.903189482709916,7,49.0,1,49.0,1,49.0,1,48.0,0
137,max_effective,20,40,2,3,0.05,0.95,0.8266988794461304,7,39.0,1,39.0,1,39.0,1,39.0,1
138,max_effective,20,40,2,3,0.05,0.95,0.9367474615492482,31,88.0,0,99.0,0,100.0,0,101.0,1
139,max_effective,20,40,2,3,0.05,0.95,0.94663015450056,18,75.0,1,75.0,1,75.0,1,75.0,1
140,max_effective,20,40,2,3,0.05,0.95,0.9352942563537284,12,69.0,1,69.0,1,69.0,1,69.0,1
141,max_effective,20,40,2,3,0.05,0.95,0.9124200611610775,11,65.0,1,65.0,1,65.0,1,65.0,1
142,max_effective,20,40,2,3,0.05,0.95,0.9076766270842458,12,55.0,1,55.0,1,55.0,1,53.0,0
143,max_effective,20,40,2,3,0.05,0.95,0.9231711179489994,7,39.0,1,39.0,1,39.0,1,38.0,0
144,max_effective,20,40,2,3,0.05,0.95,0.8740079760928946,5,35.0,1,35.0,1,35.0,1,35.0,1
145,max_effective,20,40,2,3,0.05,0.95,0.8329809487517785,7,53.0,1,53.0,1,53.0,1,53.0,1
146,max_effective,20,40,2,3,0.05,0.95,0.9446893697891856,17,83.0,1,83.0,1,83.0,1,83.0,1
147,max_effective,20,40,2,3,0.05,0.95,0.8740825314631798,9,36.0,1,36.0,1,36.0,1,35.0,0
148,max_effective,20,40,2,3,0.05,0.95,0.9419775916644588,24,67.0,1,67.0,1,67.0,1,67.0,1
149,max_effective,20,40,2,3,0.05,0.95,0.8992486616336358,5,39.0,1,39.0,1,39.0,1,39.0,1
150,max_effective,20,40,2,3,0.05,0.95,0.9327419551736108,19,62.0,1,62.0,1,62.0,1,62.0,1
151,max_effective,20,40,2,3,0.05,0.95,0.9426157171558858,36,68.0,0,74.0,1,74.0,1,74.0,1
152,max_effective,20,40,2,3,0.05,0.95,0.9457210382623864,21,80.0,1,80.0,1,80.0,1,80.0,1
153,max_effective,20,40,2,3,0.05,0.95,0.9390620732963152,13,62.0,1,62.0,1,62.0,1,62.0,1
154,max_effective,20,40,2,3,0.05,0.95,0.9242355309308964,17,54.0,1,54.0,1,54.0,1,54.0,1
155,max_effective,20,40,2,3,0.05,0.95,0.893598202369751,28,59.0,1,59.0,1,59.0,1,59.0,1
156,max_effective,20,40,2,3,0.05,0.95,0.9200979718380414,20,74.0,1,74.0,1,74.0,1,73.0,0
157,max_effective,20,40,2,3,0.05,0.95,0.9279998543487932,12,50.0,1,50.0,1,50.0,1,50.0,1
158,max_effective,20,40,2,3,0.05,0.95,0.945706945694212,19,65.0,1,65.0,1,65.0,1,65.0,1
159,max_effective,20,40,2,3,0.05,0.95,0.89938059471307,19,63.0,1,63.0,1,63.0,1,63.0,1
160,max_effective,20,40,2,3,0.05,0.95,0.9240019028262718,17,80.0,1,80.0,1,80.0,1,80.0,1
161,max_effective,20,40,2,3,0.05,0.95,0.8738861823626564,7,52.0,1,52.0,1,52.0,1,52.0,1
162,max_effective,20,40,2,3,0.05,0.95,0.8868042021591791,13,54.0,1,54.0,1,54.0,1,54.0,1
163,max_effective,20,40,2,3,0.05,0.95,0.9227370202939718,35,90.0,0,91.0,0,97.0,0,100.0,1
164,max_effective,20,40,2,3,0.05,0.95,0.8719361277533679,9,53.0,1,53.0,1,53.0,1,51.0,0
165,max_effective,20,40,2,3,0.05,0.95,0.9011824150430008,17,63.0,1,63.0,1,63.0,1,63.0,1
166,max_effective,20,40,2,3,0.05,0.95,0.9256105976950784,12,58.0,1,58.0,1,58.0,1,58.0,1
167,max_effective,20,40,2,3,0.05,0.95,0.8008549699861274,11,46.0,1,46.0,1,46.0,1,46.0,1
168,max_effective,20,40,2,3,0.05,0.95,0.911461212635386,27,85.0,0,91.0,1,91.0,1,91.0,1
169,max_effective,20,40,2,3,0.05,0.95,0.930466360537373,26,77.0,0,80.0,1,80.0,1,80.0,1
170,max_effective,20,40,2,3,0.05,0.95,0.9282905556665234,59,90.0,0,95.0,0,100.0,1,100.0,1
171,max_effective,20,40,2,3,0.05,0.95,0.9417904579014796,25,93.0,0,101.0,1,101.0,1,100.0,0
172,max_effective,20,40,2,3,0.05,0.95,0.908270180673443,22,77.0,1,77.0,1,77.0,1,77.0,1
173,max_effective,20,40,2,3,0.05,0.95,0.933433438589857,18,61.0,1,61.0,1,61.0,1,61.0,1
174,max_effective,20,40,2,3,0.05,0.95,0.9293020607997444,17,50.0,1,50.0,1,50.0,1,48.0,0
175,max_effective,20,40,2,3,0.05,0.95,0.9151814573983346,6,32.0,1,32.0,1,32.0,1,32.0,1
176,max_effective,20,40,2,3,0.05,0.95,0.9177740062122772,27,53.0,1,53.0,1,53.0,1,53.0,1
177,max_effective,20,40,2,3,0.05,0.95,0.9204964596043248,16,58.0,1,58.0,1,58.0,1,58.0,1
178,max_effective,20,40,2,3,0.05,0.95,0.8821374654002182,7,53.0,1,53.0,1,53.0,1,53.0,1
179,max_effective,20,40,2,3,0.05,0.95,0.9443086055829688,12,58.0,1,58.0,1,58.0,1,58.0,1
180,max_effective,20,40,2,3,0.05,0.95,0.8566473406953032,14,48.0,1,48.0,1,48.0,1,48.0,1
181,max_effective,20,40,2,3,0.05,0.95,0.9382801620137052,20,80.0,0,84.0,1,83.0,0,83.0,0
182,max_effective,20,40,2,3,0.05,0.95,0.8838229829711832,5,34.0,1,34.0,1,34.0,1,34.0,1
183,max_effective,20,40,2,3,0.05,0.95,0.916256545138768,7,48.0,1,48.0,1,48.0,1,48.0,1
184,max_effective,20,40,2,3,0.05,0.95,0.9453150800512996,17,59.0,1,59.0,1,59.0,1,59.0,1
185,max_effective,20,40,2,3,0.05,0.95,0.8896362222209092,5,45.0,1,45.0,1,45.0,1,45.0,1
186,max_effective,20,40,2,3,0.05,0.95,0.9226639898445366,26,76.0,1,76.0,1,76.0,1,76.0,1
187,max_effective,20,40,2,3,0.05,0.95,0.8695672075621192,44,88.0,0,93.0,0,100.0,0,102.0,1
188,max_effective,20,40,2,3,0.05,0.95,0.9452762680588822,16,88.0,0,90.0,1,90.0,1,90.0,1
189,max_effective,20,40,2,3,0.05,0.95,0.9086396180926136,17,72.0,1,72.0,1,72.0,1,72.0,1
190,max_effective,20,40,2,3,0.05,0.95,0.8824935067132891,8,37.0,1,37.0,1,37.0,1,37.0,1
191,max_effective,20,40,2,3,0.05,0.95,0.8568032965495891,13,45.0,1,45.0,1,45.0,1,45.0,1
192,max_effective,20,40,2,3,0.05,0.95,0.9412202891350504,25,93.0,0,95.0,0,98.0,1,97.0,0
193,max_effective,20,40,2,3,0.05,0.95,0.836530184093076,7,40.0,1,40.0,1,40.0,1,40.0,1
194,max_effective,20,40,2,3,0.05,0.95,0.8655009676355198,11,54.0,1,54.0,1,54.0,1,54.0,1
195,max_effective,20,40,2,3,0.05,0.95,0.939327430534196,15,70.0,1,70.0,1,70.0,1,70.0,1
196,max_effective,20,40,2,3,0.05,0.95,0.9414719009367826,3,28.0,1,28.0,1,28.0,1,28.0,1
197,max_effective,20,40,2,3,0.05,0.95,0.92978388476717,16,60.0,1,60.0,1,60.0,1,60.0,1
198,max_effective,20,40,2,3,0.05,0.95,0.8855413721834162,30,81.0,1,80.0,0,81.0,1,81.0,1
199,max_effective,20,40,2,3,0.05,0.95,0.849510643730595,14,70.0,1,70.0,1,70.0,1,70.0,1
200,max_effective,20,40,2,3,0.05,0.95,0.905894085503207,30,82.0,0,85.0,1,85.0,1,85.0,1
201,max_effective,20,40,2,3,0.05,0.95,0.889346905378175,5,38.0,1,38.0,1,38.0,1,38.0,1
202,max_effective,20,40,2,3,0.05,0.95,0.9027584909564442,17,58.0,1,58.0,1,58.0,1,58.0,1
203,max_effective,20,40,2,3,0.05,0.95,0.8907313842786436,10,44.0,1,44.0,1,44.0,1,44.0,1
204,max_effective,20,40,2,3,0.05,0.95,0.8676148777772604,29,75.0,1,75.0,1,75.0,1,75.0,1
205,max_effective,20,40,2,3,0.05,0.95,0.8559183015143768,6,44.0,1,44.0,1,44.0,1,44.0,1
206,max_effective,20,40,2,3,0.05,0.95,0.8852560831601334,18,46.0,1,46.0,1,46.0,1,45.0,0
207,max_effective,20,40,2,3,0.05,0.95,0.9123333873198024,7,39.0,1,39.0,1,39.0,1,35.0,0
208,max_effective,20,40,2,3,0.05,0.95,0.8467852010700501,23,67.0,1,67.0,1,67.0,1,67.0,1
209,max_effective,20,40,2,3,0.05,0.95,0.9216833521527308,14,61.0,1,61.0,1,61.0,1,61.0,1
210,max_effective,20,40,2,3,0.05,0.95,0.944414874023048,19,84.0,1,84.0,1,83.0,0,83.0,0
211,max_effective,20,40,2,3,0.05,0.95,0.942900593034925,28,65.0,1,65.0,1,65.0,1,64.0,0
212,max_effective,20,40,2,3,0.05,0.95,0.9087359070528516,14,46.0,1,46.0,1,46.0,1,46.0,1
213,max_effective,20,40,2,3,0.05,0.95,0.8855873290276776,15,68.0,1,68.0,1,68.0,1,68.0,1
214,max_effective,20,40,2,3,0.05,0.95,0.9498920831155496,37,89.0,0,97.0,0,98.0,1,97.0,0
215,max_effective,20,40,2,3,0.05,0.95,0.9414858542054152,22,71.0,1,71.0,1,71.0,1,71.0,1
216,max_effective,20,40,2,3,0.05,0.95,0.9231607732081896,9,53.0,1,53.0,1,53.0,1,53.0,1
217,max_effective,20,40,2,3,0.05,0.95,0.929992600750126,6,37.0,1,37.0,1,37.0,1,37.0,1
218,max_effective,20,40,2,3,0.05,0.95,0.9369254556516724,62,96.0,0,100.0,0,104.0,0,109.0,1
219,max_effective,20,40,2,3,0.05,0.95,0.9446902139743442,43,74.0,0,92.0,1,92.0,1,92.0,1
220,max_effective,20,40,2,3,0.05,0.95,0.8703671534561581,7,43.0,1,43.0,1,43.0,1,43.0,1
221,max_effective,20,40,2,3,0.05,0.95,0.9258784258751558,9,59.0,1,59.0,1,59.0,1,58.0,0
222,max_effective,20,40,2,3,0.05,0.95,0.9253951202934134,7,57.0,1,57.0,1,57.0,1,57.0,1
223,max_effective,20,40,2,3,0.05,0.95,0.8228003197049004,11,50.0,1,50.0,1,50.0,1,49.0,0
224,max_effective,20,40,2,3,0.05,0.95,0.9433497374020822,10,54.0,1,54.0,1,54.0,1,54.0,1
225,max_effective,20,40,2,3,0.05,0.95,0.937961728633148,21,70.0,1,70.0,1,70.0,1,70.0,1
226,max_effective,20,40,2,3,0.05,0.95,0.9360331517356202,12,44.0,1,44.0,1,44.0,1,44.0,1
227,max_effective,20,40,2,3,0.05,0.95,0.8991171513013304,16,62.0,1,62.0,1,62.0,1,62.0,1
228,max_effective,20,40,2,3,0.05,0.95,0.9132826479329212,6,44.0,1,44.0,1,44.0,1,44.0,1
229,max_effective,20,40,2,3,0.05,0.95,0.9074736505335084,31,82.0,0,85.0,0,90.0,1,90.0,1
230,max_effective,20,40,2,3,0.05,0.95,0.7806816217074527,4,35.0,1,35.0,1,35.0,1,35.0,1
231,max_effective,20,40,2,3,0.05,0.95,0.9230260538919884,12,53.0,1,53.0,1,53.0,1,53.0,1
232,max_effective,20,40,2,3,0.05,0.95,0.9299341737624596,7,51.0,1,51.0,1,51.0,1,51.0,1
233,max_effective,20,40,2,3,0.05,0.95,0.9215578098151778,46,94.0,0,100.0,0,102.0,1,100.0,0
234,max_effective,20,40,2,3,0.05,0.95,0.8671268499707103,9,53.0,1,53.0,1,53.0,1,53.0,1
235,max_effective,20,40,2,3,0.05,0.95,0.9357178006098784,19,72.0,1,72.0,1,72.0,1,72.0,1
236,max_effective,20,40,2,3,0.05,0.95,0.9348010220337492,22,79.0,1,79.0,1,79.0,1,79.0,1
237,max_effective,20,40,2,3,0.05,0.95,0.9356605951443876,30,66.0,1,66.0,1,66.0,1,66.0,1
238,max_effective,20,40,2,3,0.05,0.95,0.7227836185102918,6,35.0,1,35.0,1,35.0,1,35.0,1
239,max_effective,20,40,2,3,0.05,0.95,0.7905648020634851,4,37.0,1,37.0,1,37.0,1,37.0,1
240,max_effective,20,40,2,3,0.05,0.95,0.936012463984728,23,60.0,1,60.0,1,60.0,1,60.0,1
241,max_effective,20,40,2,3,0.05,0.95,0.9424476942699088,15,81.0,1,81.0,1,81.0,1,81.0,1
242,max_effective,20,40,2,3,0.05,0.95,0.9355103455485422,18,62.0,1,62.0,1,62.0,1,62.0,1
243,max_effective,20,40,2,3,0.05,0.95,0.8905381883847262,7,54.0,1,54.0,1,54.0,1,54.0,1
244,max_effective,20,40,2,3,0.05,0.95,0.9420713728442508,33,95.0,0,98.0,0,104.0,0,105.0,1
245,max_effective,20,40,2,3,0.05,0.95,0.934512358906086,18,57.0,1,57.0,1,57.0,1,57.0,1
246,max_effective,20,40,2,3,0.05,0.95,0.9369035501913944,11,63.0,1,63.0,1,63.0,1,63.0,1
247,max_effective,20,40,2,3,0.05,0.95,0.8087870826525253,14,49.0,1,49.0,1,49.0,1,49.0,1
248,max_effective,20,40,2,3,0.05,0.95,0.895741673304009,9,52.0,1,52.0,1,52.0,1,52.0,1
249,max_effective,20,40,2,3,0.05,0.95,0.91910998905464,10,48.0,1,48.0,1,48.0,1,48.0,1
250,max_effective,20,40,2,3,0.05,0.95,0.9323969879201212,17,60.0,1,60.0,1,60.0,1,60.0,1
251,max_effective,20,40,2,3,0.05,0.95,0.9413968423093124,42,80.0,0,93.0,1,79.0,0,93.0,1
252,max_effective,20,40,2,3,0.05,0.95,0.8983205460701179,10,64.0,1,64.0,1,64.0,1,64.0,1
253,max_effective,20,40,2,3,0.05,0.95,0.8735043662529277,9,53.0,1,53.0,1,53.0,1,53.0,1
254,max_effective,20,40,2,3,0.05,0.95,0.8895424799258246,8,54.0,1,54.0,1,54.0,1,54.0,1
255,max_effective,20,40,2,3,0.05,0.95,0.8882916763219232,18,63.0,1,63.0,1,63.0,1,63.0,1
256,max_effective,20,40,2,3,0.05,0.95,0.9320480035312604,13,55.0,1,55.0,1,55.0,1,55.0,1
257,max_effective,20,40,2,3,0.05,0.95,0.9481089027781908,15,55.0,1,55.0,1,55.0,1,55.0,1
258,max_effective,20,40,2,3,0.05,0.95,0.9012250329485472,8,50.0,1,50.0,1,50.0,1,50.0,1
259,max_effective,20,40,2,3,0.05,0.95,0.9260839258200776,28,79.0,1,79.0,1,79.0,1,79.0,1
260,max_effective,20,40,2,3,0.05,0.95,0.8941175143390611,7,43.0,1,43.0,1,43.0,1,43.0,1
261,max_effective,20,40,2,3,0.05,0.95,0.9421611048356364,34,89.0,0,102.0,0,104.0,1,102.0,0
262,max_effective,20,40,2,3,0.05,0.95,0.9491089453462715,29,78.0,0,94.0,1,94.0,1,93.0,0
263,max_effective,20,40,2,3,0.05,0.95,0.8880677854302745,8,50.0,1,50.0,1,50.0,1,50.0,1
264,max_effective,20,40,2,3,0.05,0.95,0.9483457655965812,32,69.0,0,78.0,1,76.0,0,78.0,1
265,max_effective,20,40,2,3,0.05,0.95,0.9141846482354042,26,81.0,1,81.0,1,81.0,1,81.0,1
266,max_effective,20,40,2,3,0.05,0.95,0.8156852001992478,10,51.0,1,51.0,1,51.0,1,51.0,1
267,max_effective,20,40,2,3,0.05,0.95,0.9326827302718926,10,49.0,1,49.0,1,49.0,1,49.0,1
268,max_effective,20,40,2,3,0.05,0.95,0.8964702377535488,31,80.0,1,80.0,1,80.0,1,79.0,0
269,max_effective,20,40,2,3,0.05,0.95,0.9360960815011404,15,67.0,1,67.0,1,67.0,1,67.0,1
270,max_effective,20,40,2,3,0.05,0.95,0.8532030391457046,10,57.0,1,57.0,1,57.0,1,57.0,1
271,max_effective,20,40,2,3,0.05,0.95,0.9315559425649856,32,91.0,0,96.0,1,96.0,1,94.0,0
272,max_effective,20,40,2,3,0.05,0.95,0.921045650628414,28,74.0,1,74.0,1,74.0,1,74.0,1
273,max_effective,20,40,2,3,0.05,0.95,0.8897997309013588,23,75.0,1,75.0,1,75.0,1,75.0,1
274,max_effective,20,40,2,3,0.05,0.95,0.9127332164379852,18,67.0,1,67.0,1,67.0,1,67.0,1
275,max_effective,20,40,2,3,0.05,0.95,0.9019697282541408,6,52.0,1,52.0,1,52.0,1,51.0,0
276,max_effective,20,40,2,3,0.05,0.95,0.8613619071253921,17,74.0,1,74.0,1,74.0,1,73.0,0
277,max_effective,20,40,2,3,0.05,0.95,0.8889179936212118,24,79.0,0,79.0,0,81.0,1,80.0,0
278,max_effective,20,40,2,3,0.05,0.95,0.9001012728505151,5,37.0,1,37.0,1,37.0,1,37.0,1
279,max_effective,20,40,2,3,0.05,0.95,0.9109282432425466,9,58.0,1,58.0,1,58.0,1,58.0,1
280,max_effective,20,40,2,3,0.05,0.95,0.8331905629355848,13,56.0,1,56.0,1,56.0,1,56.0,1
281,max_effective,20,40,2,3,0.05,0.95,0.9197423971320532,16,59.0,1,59.0,1,59.0,1,59.0,1
282,max_effective,20,40,2,3,0.05,0.95,0.7635934971680218,19,58.0,1,58.0,1,58.0,1,58.0,1
283,max_effective,20,40,2,3,0.05,0.95,0.8607749080540531,18,61.0,1,61.0,1,61.0,1,61.0,1
284,max_effective,20,40,2,3,0.05,0.95,0.93142197137734,14,51.0,1,51.0,1,51.0,1,51.0,1
285,max_effective,20,40,2,3,0.05,0.95,0.940636890438022,31,92.0,0,94.0,1,94.0,1,92.0,0
286,max_effective,20,40,2,3,0.05,0.95,0.9442063453476176,40,95.0,0,103.0,0,116.0,1,116.0,1
287,max_effective,20,40,2,3,0.05,0.95,0.7916037687257178,7,43.0,1,43.0,1,43.0,1,43.0,1
288,max_effective,20,40,2,3,0.05,0.95,0.945409776708571,29,64.0,1,64.0,1,64.0,1,64.0,1
289,max_effective,20,40,2,3,0.05,0.95,0.9385099659031128,48,88.0,0,97.0,0,105.0,0,107.0,1
290,max_effective,20,40,2,3,0.05,0.95,0.9321457225601903,15,66.0,1,66.0,1,66.0,1,66.0,1
291,max_effective,20,40,2,3,0.05,0.95,0.9035195606763884,33,70.0,1,70.0,1,70.0,1,70.0,1
292,max_effective,20,40,2,3,0.05,0.95,0.922835261217082,7,49.0,1,49.0,1,49.0,1,49.0,1
293,max_effective,20,40,2,3,0.05,0.95,0.8137026465693279,5,43.0,1,43.0,1,43.0,1,43.0,1
294,max_effective,20,40,2,3,0.05,0.95,0.891880998872443,21,70.0,1,70.0,1,70.0,1,70.0,1
295,max_effective,20,40,2,3,0.05,0.95,0.8878242425795386,5,37.0,1,37.0,1,37.0,1,37.0,1
296,max_effective,20,40,2,3,0.05,0.95,0.9343251050409894,12,67.0,1,67.0,1,67.0,1,67.0,1
297,max_effective,20,40,2,3,0.05,0.95,0.8935035471301567,31,64.0,1,64.0,1,64.0,1,64.0,1
298,max_effective,20,40,2,3,0.05,0.95,0.9138917148466444,33,87.0,0,92.0,0,98.0,0,99.0,1
299,max_effective,20,40,2,3,0.05,0.95,0.9213419350672704,19,69.0,1,69.0,1,69.0,1,69.0,1
300,max_effective,20,40,2,3,0.05,0.95,0.9017321335001628,26,64.0,1,64.0,1,64.0,1,62.0,0
301,max_effective,20,40,2,3,0.05,0.95,0.8807493647962494,5,39.0,1,39.0,1,39.0,1,39.0,1
302,max_effective,20,40,2,3,0.05,0.95,0.9265552257270336,13,56.0,1,56.0,1,56.0,1,56.0,1
303,max_effective,20,40,2,3,0.05,0.95,0.9163581804311396,32,72.0,0,76.0,1,76.0,1,76.0,1
304,max_effective,20,40,2,3,0.05,0.95,0.8938944208256602,19,65.0,1,65.0,1,65.0,1,65.0,1
305,max_effective,20,40,2,3,0.05,0.95,0.9412824143080504,20,89.0,0,88.0,0,90.0,1,90.0,1
306,max_effective,20,40,2,3,0.05,0.95,0.9133526563847174,10,55.0,1,55.0,1,55.0,1,55.0,1
307,max_effective,20,40,2,3,0.05,0.95,0.9342520059726211,14,77.0,1,77.0,1,77.0,1,77.0,1
308,max_effective,20,40,2,3,0.05,0.95,0.942791535406424,31,82.0,0,86.0,1,86.0,1,86.0,1
309,max_effective,20,40,2,3,0.05,0.95,0.8601559381279098,13,56.0,1,56.0,1,56.0,1,56.0,1
310,max_effective,20,40,2,3,0.05,0.95,0.8582016259812478,10,57.0,1,57.0,1,57.0,1,57.0,1
311,max_effective,20,40,2,3,0.05,0.95,0.9052297887624844,10,45.0,1,45.0,1,45.0,1,42.0,0
312,max_effective,20,40,2,3,0.05,0.95,0.894902370520558,10,48.0,1,48.0,1,48.0,1,48.0,1
313,max_effective,20,40,2,3,0.05,0.95,0.8660757532730122,6,44.0,1,44.0,1,44.0,1,44.0,1
314,max_effective,20,40,2,3,0.05,0.95,0.9071653768477268,12,59.0,1,59.0,1,59.0,1,59.0,1
315,max_effective,20,40,2,3,0.05,0.95,0.8656619405794121,11,58.0,1,58.0,1,58.0,1,58.0,1
316,max_effective,20,40,2,3,0.05,0.95,0.868629466917324,8,50.0,1,50.0,1,50.0,1,49.0,0
317,max_effective,20,40,2,3,0.05,0.95,0.8992887804722174,26,62.0,1,62.0,1,62.0,1,62.0,1
318,max_effective,20,40,2,3,0.05,0.95,0.9218167424341032,16,63.0,1,63.0,1,63.0,1,63.0,1
319,max_effective,20,40,2,3,0.05,0.95,0.9400087909034016,15,46.0,1,46.0,1,46.0,1,46.0,1
320,max_effective,20,40,2,3,0.05,0.95,0.9336674944077744,12,49.0,1,49.0,1,49.0,1,49.0,1
321,max_effective,20,40,2,3,0.05,0.95,0.9477399983248712,38,72.0,1,72.0,1,72.0,1,72.0,1
322,max_effective,20,40,2,3,0.05,0.95,0.9081727389156,18,89.0,0,98.0,1,97.0,0,96.0,0
323,max_effective,20,40,2,3,0.05,0.95,0.9455750328408956,30,80.0,1,80.0,1,80.0,1,80.0,1
324,max_effective,20,40,2,3,0.05,0.95,0.8765257270365168,12,52.0,1,52.0,1,52.0,1,52.0,1
325,max_effective,20,40,2,3,0.05,0.95,0.930349047215252,5,35.0,1,35.0,1,35.0,1,34.0,0
326,max_effective,20,40,2,3,0.05,0.95,0.9342967518994856,12,45.0,1,45.0,1,45.0,1,45.0,1
327,max_effective,20,40,2,3,0.05,0.95,0.9302896696438676,48,94.0,0,97.0,0,103.0,0,107.0,1
328,max_effective,20,40,2,3,0.05,0.95,0.8940812270180598,36,97.0,0,108.0,0,109.0,1,107.0,0
329,max_effective,20,40,2,3,0.05,0.95,0.8768894058434084,15,50.0,1,50.0,1,50.0,1,50.0,1
330,max_effective,20,40,2,3,0.05,0.95,0.9345800447501196,5,36.0,1,36.0,1,36.0,1,36.0,1
331,max_effective,20,40,2,3,0.05,0.95,0.9387570037640244,18,70.0,1,70.0,1,70.0,1,70.0,1
332,max_effective,20,40,2,3,0.05,0.95,0.9484401847098504,29,65.0,1,65.0,1,65.0,1,65.0,1
333,max_effective,20,40,2,3,0.05,0.95,0.9143099795488384,18,68.0,1,68.0,1,68.0,1,68.0,1
334,max_effective,20,40,2,3,0.05,0.95,0.9223045244179912,3,33.0,1,33.0,1,33.0,1,33.0,1
335,max_effective,20,40,2,3,0.05,0.95,0.949086476496052,32,82.0,1,82.0,1,82.0,1,82.0,1
336,max_effective,20,40,2,3,0.05,0.95,0.9362927879158132,24,92.0,0,95.0,0,103.0,0,105.0,1
337,max_effective,20,40,2,3,0.05,0.95,0.9184347391590733,30,87.0,0,94.0,0,101.0,1,99.0,0
338,max_effective,20,40,2,3,0.05,0.95,0.867402621543745,13,59.0,1,59.0,1,59.0,1,59.0,1
339,max_effective,20,40,2,3,0.05,0.95,0.935655945715842,59,88.0,0,90.0,0,100.0,1,99.0,0
340,max_effective,20,40,2,3,0.05,0.95,0.9410806341047008,16,52.0,1,52.0,1,52.0,1,52.0,1
341,max_effective,20,40,2,3,0.05,0.95,0.949272286053526,18,77.0,1,77.0,1,77.0,1,77.0,1
342,max_effective,20,40,2,3,0.05,0.95,0.94107032386765,38,74.0,1,74.0,1,74.0,1,74.0,1
343,max_effective,20,40,2,3,0.05,0.95,0.9471527308813168,17,43.0,1,43.0,1,43.0,1,43.0,1
344,max_effective,20,40,2,3,0.05,0.95,0.9320805090981767,31,86.0,0,88.0,1,88.0,1,88.0,1
345,max_effective,20,40,2,3,0.05,0.95,0.9267343062259968,22,69.0,1,69.0,1,69.0,1,69.0,1
346,max_effective,20,40,2,3,0.05,0.95,0.902077559390252,10,48.0,1,48.0,1,48.0,1,48.0,1
347,max_effective,20,40,2,3,0.05,0.95,0.8321553560096744,4,36.0,1,36.0,1,36.0,1,36.0,1
348,max_effective,20,40,2,3,0.05,0.95,0.8822677811374181,23,74.0,0,81.0,1,81.0,1,81.0,1
349,max_effective,20,40,2,3,0.05,0.95,0.8344991123269571,7,38.0,1,38.0,1,38.0,1,37.0,0
350,max_effective,20,40,2,3,0.05,0.95,0.8918765846612542,17,56.0,1,56.0,1,56.0,1,56.0,1
351,max_effective,20,40,2,3,0.05,0.95,0.8679365429747775,8,50.0,1,50.0,1,50.0,1,50.0,1
352,max_effective,20,40,2,3,0.05,0.95,0.8967266722647185,23,81.0,1,81.0,1,78.0,0,81.0,1
353,max_effective,20,40,2,3,0.05,0.95,0.9405639741574844,15,59.0,1,59.0,1,59.0,1,59.0,1
354,max_effective,20,40,2,3,0.05,0.95,0.7913248563049181,8,49.0,1,49.0,1,49.0,1,49.0,1
355,max_effective,20,40,2,3,0.05,0.95,0.9401195951819616,8,51.0,1,51.0,1,51.0,1,47.0,0
356,max_effective,20,40,2,3,0.05,0.95,0.9099560975206118,8,51.0,1,51.0,1,51.0,1,51.0,1
357,max_effective,20,40,2,3,0.05,0.95,0.9414855247793396,19,66.0,1,66.0,1,66.0,1,66.0,1
358,max_effective,20,40,2,3,0.05,0.95,0.9226712502224682,36,77.0,0,86.0,0,87.0,1,87.0,1
359,max_effective,20,40,2,3,0.05,0.95,0.9447870022285828,36,81.0,0,91.0,0,92.0,1,90.0,0
360,max_effective,20,40,2,3,0.05,0.95,0.8849225357974548,23,81.0,0,82.0,1,79.0,0,78.0,0
361,max_effective,20,40,2,3,0.05,0.95,0.9114038095881574,23,64.0,1,64.0,1,64.0,1,64.0,1
362,max_effective,20,40,2,3,0.05,0.95,0.945494245221263,31,94.0,0,96.0,0,97.0,1,96.0,0
363,max_effective,20,40,2,3,0.05,0.95,0.9445020353965088,18,62.0,1,62.0,1,62.0,1,61.0,0
364,max_effective,20,40,2,3,0.05,0.95,0.946677983845419,39,82.0,0,89.0,0,91.0,1,90.0,0
365,max_effective,20,40,2,3,0.05,0.95,0.939386044651972,13,58.0,1,58.0,1,58.0,1,58.0,1
366,max_effective,20,40,2,3,0.05,0.95,0.9473726704848456,104,86.0,0,103.0,0,107.0,1,106.0,0
367,max_effective,20,40,2,3,0.05,0.95,0.8317843939922426,6,38.0,1,38.0,1,38.0,1,38.0,1
368,max_effective,20,40,2,3,0.05,0.95,0.8511373700613336,4,31.0,1,31.0,1,31.0,1,31.0,1
369,max_effective,20,40,2,3,0.05,0.95,0.8600541563619777,24,54.0,1,54.0,1,54.0,1,54.0,1
370,max_effective,20,40,2,3,0.05,0.95,0.8623470621745555,5,51.0,1,51.0,1,51.0,1,51.0,1
371,max_effective,20,40,2,3,0.05,0.95,0.9493834937254108,15,38.0,1,38.0,1,38.0,1,38.0,1
372,max_effective,20,40,2,3,0.05,0.95,0.9481512022953824,41,83.0,0,102.0,1,89.0,0,99.0,0
373,max_effective,20,40,2,3,0.05,0.95,0.9050328810556268,24,78.0,1,78.0,1,78.0,1,78.0,1
374,max_effective,20,40,2,3,0.05,0.95,0.922242441915686,11,68.0,1,68.0,1,68.0,1,68.0,1
375,max_effective,20,40,2,3,0.05,0.95,0.9130443095849584,11,55.0,1,55.0,1,55.0,1,55.0,1
376,max_effective,20,40,2,3,0.05,0.95,0.9426368165373328,13,52.0,1,52.0,1,52.0,1,51.0,0
377,max_effective,20,40,2,3,0.05,0.95,0.9341478268666348,18,64.0,1,64.0,1,64.0,1,64.0,1
378,max_effective,20,40,2,3,0.05,0.95,0.9498791519172712,7,40.0,1,40.0,1,40.0,1,40.0,1
379,max_effective,20,40,2,3,0.05,0.95,0.8891846465497417,4,35.0,1,35.0,1,35.0,1,35.0,1
380,max_effective,20,40,2,3,0.05,0.95,0.8986849555624301,10,51.0,1,51.0,1,51.0,1,51.0,1
381,max_effective,20,40,2,3,0.05,0.95,0.9492140067549664,15,74.0,1,74.0,1,74.0,1,74.0,1
382,max_effective,20,40,2,3,0.05,0.95,0.8981515215716778,7,50.0,1,50.0,1,50.0,1,50.0,1
383,max_effective,20,40,2,3,0.05,0.95,0.9269681466062842,20,57.0,1,57.0,1,57.0,1,57.0,1
384,max_effective,20,40,2,3,0.05,0.95,0.9417352408332308,43,86.0,0,89.0,0,100.0,0,101.0,1
385,max_effective,20,40,2,3,0.05,0.95,0.9062420675876682,19,80.0,0,81.0,1,81.0,1,81.0,1
386,max_effective,20,40,2,3,0.05,0.95,0.9357000475993996,23,89.0,0,92.0,0,96.0,1,96.0,1
387,max_effective,20,40,2,3,0.05,0.95,0.940323972551564,12,51.0,1,51.0,1,51.0,1,51.0,1
388,max_effective,20,40,2,3,0.05,0.95,0.9157846588364098,25,68.0,1,68.0,1,68.0,1,68.0,1
389,max_effective,20,40,2,3,0.05,0.95,0.8182214655363532,6,37.0,1,37.0,1,37.0,1,37.0,1
390,max_effective,20,40,2,3,0.05,0.95,0.8280558586589919,8,39.0,1,39.0,1,39.0,1,39.0,1
391,max_effective,20,40,2,3,0.05,0.95,0.9129314542568824,8,39.0,1,39.0,1,39.0,1,39.0,1
392,max_effective,20,40,2,3,0.05,0.95,0.922960332287766,13,69.0,1,69.0,1,69.0,1,69.0,1
393,max_effective,20,40,2,3,0.05,0.95,0.8629616189289664,20,58.0,1,58.0,1,58.0,1,58.0,1
394,max_effective,20,40,2,3,0.05,0.95,0.9186002500355908,47,81.0,1,81.0,1,81.0,1,81.0,1
395,max_effective,20,40,2,3,0.05,0.95,0.8995926513929483,17,58.0,1,58.0,1,58.0,1,58.0,1
396,max_effective,20,40,2,3,0.05,0.95,0.933284114658193,9,42.0,1,42.0,1,42.0,1,42.0,1
397,max_effective,20,40,2,3,0.05,0.95,0.8483283947612013,6,40.0,1,40.0,1,40.0,1,40.0,1
398,max_effective,20,40,2,3,0.05,0.95,0.9367993654904478,9,40.0,1,40.0,1,40.0,1,40.0,1
399,max_effective,20,40,2,3,0.05,0.95,0.8373312294790428,16,74.0,1,74.0,1,74.0,1,74.0,1
400,max_effective,20,40,2,3,0.05,0.95,0.9039187140974512,7,55.0,1,55.0,1,55.0,1,55.0,1
401,max_effective,20,40,2,3,0.05,0.95,0.9375305654923444,11,60.0,1,60.0,1,60.0,1,60.0,1
402,max_effective,20,40,2,3,0.05,0.95,0.9457993714120172,4,27.0,1,27.0,1,27.0,1,27.0,1
403,max_effective,20,40,2,3,0.05,0.95,0.9333445336331851,8,52.0,1,52.0,1,52.0,1,52.0,1
404,max_effective,20,40,2,3,0.05,0.95,0.949146098818232,38,93.0,0,102.0,0,107.0,0,108.0,1
405,max_effective,20,40,2,3,0.05,0.95,0.88178162607158,15,71.0,1,71.0,1,71.0,1,71.0,1
406,max_effective,20,40,2,3,0.05,0.95,0.8803761736269972,10,65.0,1,65.0,1,65.0,1,65.0,1
407,max_effective,20,40,2,3,0.05,0.95,0.940818491805426,33,85.0,0,92.0,0,96.0,1,95.0,0
408,max_effective,20,40,2,3,0.05,0.95,0.7932595024413417,17,56.0,1,56.0,1,56.0,1,56.0,1
409,max_effective,20,40,2,3,0.05,0.95,0.9208213275045564,31,78.0,0,81.0,1,81.0,1,81.0,1
410,max_effective,20,40,2,3,0.05,0.95,0.8991866838772361,11,56.0,1,56.0,1,56.0,1,56.0,1
411,max_effective,20,40,2,3,0.05,0.95,0.8866121932590154,11,60.0,1,60.0,1,60.0,1,60.0,1
412,max_effective,20,40,2,3,0.05,0.95,0.928611936664798,11,49.0,1,49.0,1,49.0,1,49.0,1
413,max_effective,20,40,2,3,0.05,0.95,0.942651248746827,19,74.0,1,74.0,1,74.0,1,74.0,1
414,max_effective,20,40,2,3,0.05,0.95,0.9008688150024226,17,65.0,1,65.0,1,65.0,1,65.0,1
415,max_effective,20,40,2,3,0.05,0.95,0.9041610857892994,16,56.0,1,56.0,1,56.0,1,56.0,1
416,max_effective,20,40,2,3,0.05,0.95,0.946054213282036,20,87.0,0,88.0,0,94.0,1,93.0,0
417,max_effective,20,40,2,3,0.05,0.95,0.94454024290499,24,74.0,1,74.0,1,74.0,1,74.0,1
418,max_effective,20,40,2,3,0.05,0.95,0.9354988278613284,25,64.0,1,64.0,1,64.0,1,64.0,1
419,max_effective,20,40,2,3,0.05,0.95,0.8553584596719211,6,35.0,1,35.0,1,35.0,1,35.0,1
420,max_effective,20,40,2,3,0.05,0.95,0.9417715583868572,25,92.0,1,86.0,0,81.0,0,81.0,0
421,max_effective,20,40,2,3,0.05,0.95,0.9273663946786525,30,93.0,0,96.0,0,100.0,1,100.0,1
422,max_effective,20,40,2,3,0.05,0.95,0.8396979329899422,16,68.0,1,68.0,1,68.0,1,68.0,1
423,max_effective,20,40,2,3,0.05,0.95,0.8915237470960178,16,55.0,1,55.0,1,55.0,1,55.0,1
424,max_effective,20,40,2,3,0.05,0.95,0.7619687098154041,6,33.0,1,33.0,1,33.0,1,32.0,0
425,max_effective,20,40,2,3,0.05,0.95,0.9489675921989308,4,35.0,1,35.0,1,35.0,1,35.0,1
426,max_effective,20,40,2,3,0.05,0.95,0.9179784223194796,6,35.0,1,35.0,1,35.0,1,35.0,1
427,max_effective,20,40,2,3,0.05,0.95,0.8998383224412362,5,30.0,1,30.0,1,30.0,1,30.0,1
428,max_effective,20,40,2,3,0.05,0.95,0.9390976325214284,42,74.0,1,74.0,1,74.0,1,74.0,1
429,max_effective,20,40,2,3,0.05,0.95,0.9291507553752402,51,75.0,0,94.0,1,94.0,1,94.0,1
430,max_effective,20,40,2,3,0.05,0.95,0.9035834550052076,12,54.0,1,54.0,1,54.0,1,53.0,0
431,max_effective,20,40,2,3,0.05,0.95,0.9326430287673564,24,70.0,0,72.0,1,72.0,1,72.0,1
432,max_effective,20,40,2,3,0.05,0.95,0.93321237558245,10,66.0,1,66.0,1,66.0,1,66.0,1
433,max_effective,20,40,2,3,0.05,0.95,0.9224525342273584,9,57.0,1,57.0,1,57.0,1,57.0,1
434,max_effective,20,40,2,3,0.05,0.95,0.9078731307052754,22,78.0,1,78.0,1,78.0,1,78.0,1
435,max_effective,20,40,2,3,0.05,0.95,0.865816882412672,11,49.0,1,49.0,1,49.0,1,49.0,1
436,max_effective,20,40,2,3,0.05,0.95,0.755057987165865,15,55.0,1,55.0,1,55.0,1,55.0,1
437,max_effective,20,40,2,3,0.05,0.95,0.9291452483678012,9,50.0,1,50.0,1,50.0,1,50.0,1
438,max_effective,20,40,2,3,0.05,0.95,0.93607009218932,19,69.0,1,69.0,1,69.0,1,69.0,1
439,max_effective,20,40,2,3,0.05,0.95,0.925527043589015,5,33.0,1,33.0,1,33.0,1,33.0,1
440,max_effective,20,40,2,3,0.05,0.95,0.9396325362424413,35,78.0,0,90.0,1,90.0,1,90.0,1
441,max_effective,20,40,2,3,0.05,0.95,0.8621215969364573,12,47.0,1,47.0,1,47.0,1,47.0,1
442,max_effective,20,40,2,3,0.05,0.95,0.8538006445897728,7,45.0,1,45.0,1,45.0,1,45.0,1
443,max_effective,20,40,2,3,0.05,0.95,0.9402129658377508,14,49.0,1,49.0,1,49.0,1,49.0,1
444,max_effective,20,40,2,3,0.05,0.95,0.9436271519151318,14,60.0,1,60.0,1,60.0,1,60.0,1
445,max_effective,20,40,2,3,0.05,0.95,0.9200809974881414,15,67.0,1,67.0,1,67.0,1,67.0,1
446,max_effective,20,40,2,3,0.05,0.95,0.9329023810238436,101,96.0,0,103.0,0,109.0,1,108.0,0
447,max_effective,20,40,2,3,0.05,0.95,0.9072978920693904,37,87.0,0,94.0,1,94.0,1,94.0,1
448,max_effective,20,40,2,3,0.05,0.95,0.9337150385705272,49,82.0,0,89.0,0,103.0,1,103.0,1
449,max_effective,20,40,2,3,0.05,0.95,0.8800323208556932,5,46.0,1,46.0,1,46.0,1,46.0,1
450,max_effective,20,40,2,3,0.05,0.95,0.92204995486657,5,40.0,1,40.0,1,40.0,1,40.0,1
451,max_effective,20,40,2,3,0.05,0.95,0.9006417547855174,8,43.0,1,43.0,1,43.0,1,42.0,0
452,max_effective,20,40,2,3,0.05,0.95,0.921594065966883,11,65.0,1,65.0,1,65.0,1,65.0,1
453,max_effective,20,40,2,3,0.05,0.95,0.9178348509707744,20,58.0,1,58.0,1,58.0,1,58.0,1
454,max_effective,20,40,2,3,0.05,0.95,0.9200779582868835,8,36.0,1,36.0,1,36.0,1,36.0,1
455,max_effective,20,40,2,3,0.05,0.95,0.9007832946281794,18,54.0,1,54.0,1,54.0,1,53.0,0
456,max_effective,20,40,2,3,0.05,0.95,0.9105916809790022,12,60.0,1,60.0,1,60.0,1,60.0,1
457,max_effective,20,40,2,3,0.05,0.95,0.9410801551544714,9,44.0,1,44.0,1,44.0,1,43.0,0
458,max_effective,20,40,2,3,0.05,0.95,0.9169150801849884,17,68.0,1,68.0,1,68.0,1,68.0,1
459,max_effective,20,40,2,3,0.05,0.95,0.9388364119297418,91,89.0,0,100.0,0,114.0,1,112.0,0
460,max_effective,20,40,2,3,0.05,0.95,0.936574413524823,16,80.0,1,80.0,1,80.0,1,80.0,1
461,max_effective,20,40,2,3,0.05,0.95,0.907479379708134,9,57.0,1,57.0,1,57.0,1,57.0,1
462,max_effective,20,40,2,3,0.05,0.95,0.930969639626183,5,42.0,1,42.0,1,42.0,1,42.0,1
463,max_effective,20,40,2,3,0.05,0.95,0.9496483053894624,22,83.0,0,88.0,0,90.0,1,90.0,1
464,max_effective,20,40,2,3,0.05,0.95,0.8643914773321024,7,50.0,1,50.0,1,50.0,1,50.0,1
465,max_effective,20,40,2,3,0.05,0.95,0.8890509726267823,16,47.0,1,47.0,1,47.0,1,47.0,1
466,max_effective,20,40,2,3,0.05,0.95,0.9493145651797896,16,69.0,1,69.0,1,69.0,1,67.0,0
467,max_effective,20,40,2,3,0.05,0.95,0.9383881959652842,15,65.0,1,65.0,1,65.0,1,65.0,1
468,max_effective,20,40,2,3,0.05,0.95,0.9281953232170934,56,88.0,0,103.0,0,108.0,0,109.0,1
469,max_effective,20,40,2,3,0.05,0.95,0.9308075614049997,16,52.0,1,52.0,1,52.0,1,52.0,1
470,max_effective,20,40,2,3,0.05,0.95,0.7878779721885923,10,54.0,1,54.0,1,54.0,1,54.0,1
471,max_effective,20,40,2,3,0.05,0.95,0.9180434661810932,18,64.0,1,64.0,1,64.0,1,64.0,1
472,max_effective,20,40,2,3,0.05,0.95,0.9311389989345684,21,87.0,0,95.0,1,94.0,0,91.0,0
473,max_effective,20,40,2,3,0.05,0.95,0.9461282789161668,17,56.0,1,56.0,1,56.0,1,56.0,1
474,max_effective,20,40,2,3,0.05,0.95,0.9360514380611782,10,61.0,1,61.0,1,61.0,1,61.0,1
475,max_effective,20,40,2,3,0.05,0.95,0.8080154344471121,4,32.0,1,32.0,1,32.0,1,32.0,1
476,max_effective,20,40,2,3,0.05,0.95,0.940050472540474,24,78.0,1,78.0,1,77.0,0,77.0,0
477,max_effective,20,40,2,3,0.05,0.95,0.9431742547160878,28,67.0,1,67.0,1,67.0,1,67.0,1
478,max_effective,20,40,2,3,0.05,0.95,0.9165273722447774,7,42.0,1,42.0,1,42.0,1,42.0,1
479,max_effective,20,40,2,3,0.05,0.95,0.8688952118833492,5,31.0,1,31.0,1,31.0,1,31.0,1
480,max_effective,20,40,2,3,0.05,0.95,0.7737503494831784,6,42.0,1,42.0,1,42.0,1,42.0,1
481,max_effective,20,40,2,3,0.05,0.95,0.8393719197736692,12,64.0,1,64.0,1,64.0,1,64.0,1
482,max_effective,20,40,2,3,0.05,0.95,0.7429939509518876,5,38.0,1,38.0,1,38.0,1,38.0,1
483,max_effective,20,40,2,3,0.05,0.95,0.9102680501514994,12,51.0,1,51.0,1,51.0,1,49.0,0
484,max_effective,20,40,2,3,0.05,0.95,0.9363823658587144,33,61.0,1,61.0,1,61.0,1,61.0,1
485,max_effective,20,40,2,3,0.05,0.95,0.921240598778662,16,68.0,1,68.0,1,68.0,1,68.0,1
486,max_effective,20,40,2,3,0.05,0.95,0.9337719367350036,15,71.0,1,71.0,1,71.0,1,71.0,1
487,max_effective,20,40,2,3,0.05,0.95,0.9141802857339736,56,83.0,0,87.0,0,88.0,0,91.0,1
488,max_effective,20,40,2,3,0.05,0.95,0.9358825664083807,17,60.0,1,60.0,1,60.0,1,60.0,1
489,max_effective,20,40,2,3,0.05,0.95,0.9149251452304432,14,55.0,1,55.0,1,55.0,1,55.0,1
490,max_effective,20,40,2,3,0.05,0.95,0.7654026717437765,5,32.0,1,32.0,1,32.0,1,32.0,1
491,max_effective,20,40,2,3,0.05,0.95,0.9290512186923726,6,43.0,1,43.0,1,43.0,1,43.0,1
492,max_effective,20,40,2,3,0.05,0.95,0.9400198210418448,19,45.0,1,45.0,1,45.0,1,45.0,1
493,max_effective,20,40,2,3,0.05,0.95,0.8879033127943466,32,78.0,0,80.0,1,80.0,1,80.0,1
494,max_effective,20,40,2,3,0.05,0.95,0.7999484953242529,13,42.0,1,42.0,1,42.0,1,42.0,1
495,max_effective,20,40,2,3,0.05,0.95,0.9459835669935498,26,63.0,1,63.0,1,63.0,1,63.0,1
496,max_effective,20,40,2,3,0.05,0.95,0.917590912926606,24,65.0,1,65.0,1,65.0,1,65.0,1
497,max_effective,20,40,2,3,0.05,0.95,0.9220626599332358,45,76.0,0,88.0,0,95.0,1,95.0,1
498,max_effective,20,40,2,3,0.05,0.95,0.8506677209520418,15,58.0,1,58.0,1,58.0,1,58.0,1
499,max_effective,20,40,2,3,0.05,0.95,0.8917699211228292,18,69.0,1,69.0,1,69.0,1,69.0,1
500,max_effective,20,40,2,3,0.05,0.95,0.9300525983970962,13,72.0,1,72.0,1,72.0,1,70.0,0
501,max_effective,20,40,2,3,0.05,0.95,0.9064250502038892,6,36.0,1,36.0,1,36.0,1,36.0,1
502,max_effective,20,40,2,3,0.05,0.95,0.9265798282487204,10,51.0,1,51.0,1,51.0,1,51.0,1
503,max_effective,20,40,2,3,0.05,0.95,0.8996894660886027,18,61.0,1,61.0,1,61.0,1,61.0,1
504,max_effective,20,40,2,3,0.05,0.95,0.9310978860562922,29,78.0,0,83.0,1,83.0,1,83.0,1
505,max_effective,20,40,2,3,0.05,0.95,0.939024830808596,62,82.0,0,93.0,0,109.0,1,106.0,0
506,max_effective,20,40,2,3,0.05,0.95,0.9469103723048748,41,70.0,0,84.0,1,84.0,1,84.0,1
507,max_effective,20,40,2,3,0.05,0.95,0.9496010877469294,23,90.0,0,92.0,0,94.0,1,94.0,1
508,max_effective,20,40,2,3,0.05,0.95,0.8853998460384255,6,33.0,1,33.0,1,33.0,1,33.0,1
509,max_effective,20,40,2,3,0.05,0.95,0.948490990728516,22,63.0,1,63.0,1,63.0,1,63.0,1
510,max_effective,20,40,2,3,0.05,0.95,0.8609180540378565,6,54.0,1,54.0,1,54.0,1,54.0,1
511,max_effective,20,40,2,3,0.05,0.95,0.7446880694945304,6,33.0,1,33.0,1,33.0,1,33.0,1
512,max_effective,20,40,2,3,0.05,0.95,0.9473814384825032,76,82.0,0,90.0,0,95.0,1,95.0,1
513,max_effective,20,40,2,3,0.05,0.95,0.9367003337778552,7,41.0,1,41.0,1,41.0,1,41.0,1
514,max_effective,20,40,2,3,0.05,0.95,0.929820487086348,5,43.0,1,43.0,1,43.0,1,43.0,1
515,max_effective,20,40,2,3,0.05,0.95,0.8925202403211097,11,44.0,1,44.0,1,44.0,1,44.0,1
516,max_effective,20,40,2,3,0.05,0.95,0.9196176292360404,10,58.0,1,58.0,1,58.0,1,58.0,1
517,max_effective,20,40,2,3,0.05,0.95,0.9159359294696904,4,31.0,1,31.0,1,31.0,1,30.0,0
518,max_effective,20,40,2,3,0.05,0.95,0.8850128396898108,14,48.0,1,48.0,1,48.0,1,48.0,1
519,max_effective,20,40,2,3,0.05,0.95,0.8612727915299292,6,46.0,1,46.0,1,46.0,1,46.0,1
520,max_effective,20,40,2,3,0.05,0.95,0.8303805925154495,5,42.0,1,42.0,1,42.0,1,42.0,1
521,max_effective,20,40,2,3,0.05,0.95,0.8350075373262322,21,53.0,1,53.0,1,53.0,1,53.0,1
522,max_effective,20,40,2,3,0.05,0.95,0.9377403509485164,26,73.0,1,73.0,1,73.0,1,73.0,1
523,max_effective,20,40,2,3,0.05,0.95,0.9346005196539824,14,72.0,1,72.0,1,72.0,1,72.0,1
524,max_effective,20,40,2,3,0.05,0.95,0.9392756394149924,30,87.0,0,94.0,0,107.0,1,107.0,1
525,max_effective,20,40,2,3,0.05,0.95,0.9246993009902984,35,74.0,1,74.0,1,74.0,1,74.0,1
526,max_effective,20,40,2,3,0.05,0.95,0.9456831468102826,14,58.0,1,58.0,1,58.0,1,58.0,1
527,max_effective,20,40,2,3,0.05,0.95,0.9349450022538658,25,74.0,0,83.0,1,82.0,0,81.0,0
528,max_effective,20,40,2,3,0.05,0.95,0.9498549011606514,29,75.0,0,77.0,1,77.0,1,77.0,1
529,max_effective,20,40,2,3,0.05,0.95,0.9173087587289992,18,63.0,1,63.0,1,63.0,1,63.0,1
530,max_effective,20,40,2,3,0.05,0.95,0.9070085926802444,12,66.0,1,66.0,1,66.0,1,66.0,1
531,max_effective,20,40,2,3,0.05,0.95,0.9272337232827084,21,77.0,1,77.0,1,77.0,1,77.0,1
532,max_effective,20,40,2,3,0.05,0.95,0.8317137655192924,8,51.0,1,51.0,1,51.0,1,51.0,1
533,max_effective,20,40,2,3,0.05,0.95,0.9264910770884858,5,39.0,1,39.0,1,39.0,1,39.0,1
534,max_effective,20,40,2,3,0.05,0.95,0.8122087988638075,4,29.0,1,29.0,1,29.0,1,29.0,1
535,max_effective,20,40,2,3,0.05,0.95,0.9322838812539505,16,63.0,1,63.0,1,63.0,1,63.0,1
536,max_effective,20,40,2,3,0.05,0.95,0.9264063968774215,32,76.0,0,79.0,1,79.0,1,79.0,1
537,max_effective,20,40,2,3,0.05,0.95,0.945829912943023,67,81.0,0,99.0,0,107.0,0,112.0,1
538,max_effective,20,40,2,3,0.05,0.95,0.8581037096133936,4,32.0,1,32.0,1,32.0,1,32.0,1
539,max_effective,20,40,2,3,0.05,0.95,0.9400169724551372,53,100.0,0,107.0,0,110.0,1,109.0,0
540,max_effective,20,40,2,3,0.05,0.95,0.937182857333866,7,53.0,1,53.0,1,53.0,1,53.0,1
541,max_effective,20,40,2,3,0.05,0.95,0.9323988055908204,28,81.0,0,83.0,0,86.0,1,86.0,1
542,max_effective,20,40,2,3,0.05,0.95,0.9312637582971472,22,82.0,1,82.0,1,78.0,0,82.0,1
543,max_effective,20,40,2,3,0.05,0.95,0.9178516276351136,7,54.0,1,54.0,1,54.0,1,53.0,0
544,max_effective,20,40,2,3,0.05,0.95,0.935760805160928,31,81.0,0,89.0,0,96.0,1,96.0,1
545,max_effective,20,40,2,3,0.05,0.95,0.8916130360037892,12,51.0,1,51.0,1,51.0,1,51.0,1
546,max_effective,20,40,2,3,0.05,0.95,0.9263210507079548,14,44.0,1,44.0,1,44.0,1,43.0,0
547,max_effective,20,40,2,3,0.05,0.95,0.8636613336618986,10,54.0,1,54.0,1,54.0,1,54.0,1
548,max_effective,20,40,2,3,0.05,0.95,0.9338112557082716,12,62.0,1,62.0,1,62.0,1,62.0,1
549,max_effective,20,40,2,3,0.05,0.95,0.8803370146276371,14,68.0,1,68.0,1,68.0,1,68.0,1
550,max_effective,20,40,2,3,0.05,0.95,0.9304750069206672,7,42.0,1,42.0,1,42.0,1,42.0,1
551,max_effective,20,40,2,3,0.05,0.95,0.9068491456290892,12,88.0,1,88.0,1,87.0,0,88.0,1
552,max_effective,20,40,2,3,0.05,0.95,0.9254265014631528,21,81.0,1,77.0,0,81.0,1,75.0,0
553,max_effective,20,40,2,3,0.05,0.95,0.8558352681780128,16,48.0,1,48.0,1,48.0,1,48.0,1
554,max_effective,20,40,2,3,0.05,0.95,0.934048992838008,26,64.0,1,64.0,1,64.0,1,64.0,1
555,max_effective,20,40,2,3,0.05,0.95,0.9160751390586958,11,45.0,1,45.0,1,45.0,1,45.0,1
556,max_effective,20,40,2,3,0.05,0.95,0.9163779322216344,18,70.0,1,70.0,1,70.0,1,70.0,1
557,max_effective,20,40,2,3,0.05,0.95,0.8995177005526468,22,57.0,1,57.0,1,57.0,1,57.0,1
558,max_effective,20,40,2,3,0.05,0.95,0.9008644045226186,19,87.0,0,89.0,1,89.0,1,89.0,1
559,max_effective,20,40,2,3,0.05,0.95,0.8818016268564962,23,66.0,1,66.0,1,66.0,1,66.0,1
560,max_effective,20,40,2,3,0.05,0.95,0.8494592388019153,16,59.0,1,59.0,1,59.0,1,59.0,1
561,max_effective,20,40,2,3,0.05,0.95,0.8625395752575609,22,61.0,1,61.0,1,61.0,1,61.0,1
562,max_effective,20,40,2,3,0.05,0.95,0.9485209770644696,15,58.0,1,58.0,1,58.0,1,58.0,1
563,max_effective,20,40,2,3,0.05,0.95,0.897109272110186,31,66.0,1,66.0,1,66.0,1,66.0,1
564,max_effective,20,40,2,3,0.05,0.95,0.937420452330626,17,65.0,1,65.0,1,65.0,1,65.0,1
565,max_effective,20,40,2,3,0.05,0.95,0.9007892455934268,17,70.0,1,70.0,1,70.0,1,70.0,1
566,max_effective,20,40,2,3,0.05,0.95,0.8277986485341986,6,32.0,1,32.0,1,32.0,1,32.0,1
567,max_effective,20,40,2,3,0.05,0.95,0.943177317617234,22,71.0,1,71.0,1,71.0,1,71.0,1
568,max_effective,20,40,2,3,0.05,0.95,0.9256902847744516,20,65.0,1,65.0,1,65.0,1,65.0,1
569,max_effective,20,40,2,3,0.05,0.95,0.9458595722699948,14,62.0,1,62.0,1,62.0,1,62.0,1
570,max_effective,20,40,2,3,0.05,0.95,0.830196186874073,7,40.0,1,40.0,1,40.0,1,38.0,0
571,max_effective,20,40,2,3,0.05,0.95,0.9067582183713554,24,80.0,1,80.0,1,80.0,1,80.0,1
572,max_effective,20,40,2,3,0.05,0.95,0.9415400816855398,21,81.0,1,81.0,1,81.0,1,81.0,1
573,max_effective,20,40,2,3,0.05,0.95,0.918189110305417,38,75.0,0,97.0,1,97.0,1,97.0,1
574,max_effective,20,40,2,3,0.05,0.95,0.945899569154146,29,83.0,0,85.0,1,85.0,1,83.0,0
575,max_effective,20,40,2,3,0.05,0.95,0.949419343347524,17,60.0,1,60.0,1,60.0,1,60.0,1
576,max_effective,20,40,2,3,0.05,0.95,0.8888587203909822,21,76.0,1,76.0,1,76.0,1,76.0,1
577,max_effective,20,40,2,3,0.05,0.95,0.9282180674073548,14,62.0,1,62.0,1,62.0,1,62.0,1
578,max_effective,20,40,2,3,0.05,0.95,0.9296701833075895,28,71.0,1,71.0,1,71.0,1,71.0,1
579,max_effective,20,40,2,3,0.05,0.95,0.9222987965682412,14,80.0,1,80.0,1,80.0,1,80.0,1
580,max_effective,20,40,2,3,0.05,0.95,0.8541858421608534,11,52.0,1,52.0,1,52.0,1,52.0,1
581,max_effective,20,40,2,3,0.05,0.95,0.8955955751647976,18,77.0,0,80.0,1,80.0,1,80.0,1
582,max_effective,20,40,2,3,0.05,0.95,0.9347486187696996,21,58.0,1,58.0,1,58.0,1,58.0,1
583,max_effective,20,40,2,3,0.05,0.95,0.8336785123342744,6,48.0,1,48.0,1,48.0,1,48.0,1
584,max_effective,20,40,2,3,0.05,0.95,0.943466475261798,27,54.0,1,54.0,1,54.0,1,54.0,1
585,max_effective,20,40,2,3,0.05,0.95,0.93733598985176,10,62.0,1,62.0,1,62.0,1,61.0,0
586,max_effective,20,40,2,3,0.05,0.95,0.9226498108114588,23,90.0,0,91.0,1,91.0,1,91.0,1
587,max_effective,20,40,2,3,0.05,0.95,0.949411787115437,49,88.0,0,89.0,0,97.0,1,96.0,0
588,max_effective,20,40,2,3,0.05,0.95,0.91504753164125,15,63.0,1,63.0,1,63.0,1,63.0,1
589,max_effective,20,40,2,3,0.05,0.95,0.9443322405818282,21,82.0,0,86.0,1,86.0,1,86.0,1
590,max_effective,20,40,2,3,0.05,0.95,0.9357409298231548,7,35.0,1,35.0,1,35.0,1,35.0,1
591,max_effective,20,40,2,3,0.05,0.95,0.854537739968148,8,51.0,1,51.0,1,51.0,1,51.0,1
592,max_effective,20,40,2,3,0.05,0.95,0.8626247311488923,10,49.0,1,49.0,1,49.0,1,49.0,1
593,max_effective,20,40,2,3,0.05,0.95,0.8983427504327753,15,44.0,1,44.0,1,44.0,1,43.0,0
594,max_effective,20,40,2,3,0.05,0.95,0.9278856237631382,11,62.0,1,62.0,1,62.0,1,62.0,1
595,max_effective,20,40,2,3,0.05,0.95,0.9152002091247928,5,38.0,1,38.0,1,38.0,1,38.0,1
596,max_effective,20,40,2,3,0.05,0.95,0.9403235558864336,41,85.0,0,95.0,0,103.0,1,102.0,0
597,max_effective,20,40,2,3,0.05,0.95,0.8975438105869462,8,41.0,1,41.0,1,41.0,1,41.0,1
598,max_effective,20,40,2,3,0.05,0.95,0.9311812388105412,13,68.0,1,68.0,1,68.0,1,66.0,0
599,max_effective,20,40,2,3,0.05,0.95,0.9154103937776792,15,65.0,1,65.0,1,65.0,1,65.0,1
600,max_effective,20,40,2,3,0.05,0.95,0.9242857219542112,21,79.0,0,84.0,1,84.0,1,83.0,0
601,max_effective,20,40,2,3,0.05,0.95,0.8364751508414087,24,73.0,0,77.0,1,77.0,1,77.0,1
602,max_effective,20,40,2,3,0.05,0.95,0.936355828444816,15,52.0,1,52.0,1,52.0,1,52.0,1
603,max_effective,20,40,2,3,0.05,0.95,0.8841156667888256,16,63.0,1,63.0,1,63.0,1,63.0,1
604,max_effective,20,40,2,3,0.05,0.95,0.8009680630990903,3,31.0,1,31.0,1,31.0,1,30.0,0
605,max_effective,20,40,2,3,0.05,0.95,0.806994499582856,8,52.0,1,52.0,1,52.0,1,52.0,1
606,max_effective,20,40,2,3,0.05,0.95,0.92754802177575,9,55.0,1,55.0,1,55.0,1,55.0,1
607,max_effective,20,40,2,3,0.05,0.95,0.8892775791427228,17,66.0,1,66.0,1,66.0,1,66.0,1
608,max_effective,20,40,2,3,0.05,0.95,0.7652035217074142,4,42.0,1,42.0,1,42.0,1,40.0,0
609,max_effective,20,40,2,3,0.05,0.95,0.9169405797803166,19,84.0,1,84.0,1,84.0,1,84.0,1
610,max_effective,20,40,2,3,0.05,0.95,0.9229071595466384,25,61.0,1,61.0,1,61.0,1,61.0,1
611,max_effective,20,40,2,3,0.05,0.95,0.8948079475813214,32,90.0,1,88.0,0,86.0,0,83.0,0
612,max_effective,20,40,2,3,0.05,0.95,0.9389564955476218,24,84.0,1,84.0,1,84.0,1,83.0,0
613,max_effective,20,40,2,3,0.05,0.95,0.9198569893919256,18,91.0,0,94.0,1,92.0,0,91.0,0
614,max_effective,20,40,2,3,0.05,0.95,0.9334205201937188,23,81.0,1,81.0,1,81.0,1,81.0,1
615,max_effective,20,40,2,3,0.05,0.95,0.9236202316743288,16,72.0,1,72.0,1,72.0,1,72.0,1
616,max_effective,20,40,2,3,0.05,0.95,0.8350283576446242,11,41.0,1,41.0,1,41.0,1,41.0,1
617,max_effective,20,40,2,3,0.05,0.95,0.8964001995997958,15,55.0,1,55.0,1,55.0,1,55.0,1
618,max_effective,20,40,2,3,0.05,0.95,0.8447996112638587,8,51.0,1,51.0,1,51.0,1,51.0,1
619,max_effective,20,40,2,3,0.05,0.95,0.7973664843643594,9,44.0,1,44.0,1,44.0,1,44.0,1
620,max_effective,20,40,2,3,0.05,0.95,0.8746447359794766,13,61.0,1,61.0,1,61.0,1,61.0,1
621,max_effective,20,40,2,3,0.05,0.95,0.8260418959470682,6,34.0,1,34.0,1,34.0,1,34.0,1
622,max_effective,20,40,2,3,0.05,0.95,0.9146443794127588,15,61.0,1,61.0,1,61.0,1,61.0,1
623,max_effective,20,40,2,3,0.05,0.95,0.8898752706784618,9,56.0,1,56.0,1,56.0,1,56.0,1
624,max_effective,20,40,2,3,0.05,0.95,0.9418461822291008,17,67.0,1,67.0,1,67.0,1,67.0,1
625,max_effective,20,40,2,3,0.05,0.95,0.9227609809107896,31,79.0,0,83.0,1,83.0,1,83.0,1
626,max_effective,20,40,2,3,0.05,0.95,0.9096260232111688,8,42.0,1,42.0,1,42.0,1,41.0,0
627,max_effective,20,40,2,3,0.05,0.95,0.8599433437794801,3,33.0,1,33.0,1,33.0,1,33.0,1
628,max_effective,20,40,2,3,0.05,0.95,0.8497165207621991,11,55.0,1,55.0,1,55.0,1,55.0,1
629,max_effective,20,40,2,3,0.05,0.95,0.9388064349401912,11,64.0,1,64.0,1,64.0,1,64.0,1
630,max_effective,20,40,2,3,0.05,0.95,0.9050339202524847,25,79.0,1,79.0,1,79.0,1,79.0,1
631,max_effective,20,40,2,3,0.05,0.95,0.9100956985106312,14,63.0,1,63.0,1,63.0,1,63.0,1
632,max_effective,20,40,2,3,0.05,0.95,0.8265746386296196,20,67.0,1,67.0,1,67.0,1,67.0,1
633,max_effective,20,40,2,3,0.05,0.95,0.9276712023599264,24,87.0,0,96.0,0,102.0,1,101.0,0
634,max_effective,20,40,2,3,0.05,0.95,0.9309095147673984,14,59.0,1,59.0,1,59.0,1,59.0,1
635,max_effective,20,40,2,3,0.05,0.95,0.9200397973194124,8,43.0,1,43.0,1,43.0,1,43.0,1
636,max_effective,20,40,2,3,0.05,0.95,0.921766494565326,33,80.0,0,86.0,0,96.0,1,96.0,1
637,max_effective,20,40,2,3,0.05,0.95,0.9463965251279108,29,67.0,1,67.0,1,67.0,1,67.0,1
638,max_effective,20,40,2,3,0.05,0.95,0.9368752071467896,17,58.0,1,58.0,1,58.0,1,58.0,1
639,max_effective,20,40,2,3,0.05,0.95,0.9137910761485676,23,57.0,1,57.0,1,57.0,1,57.0,1
640,max_effective,20,40,2,3,0.05,0.95,0.9260680402883236,13,43.0,1,43.0,1,43.0,1,43.0,1
641,max_effective,20,40,2,3,0.05,0.95,0.8355537657135252,7,38.0,1,38.0,1,38.0,1,38.0,1
642,max_effective,20,40,2,3,0.05,0.95,0.9123899329139324,20,73.0,1,73.0,1,73.0,1,73.0,1
643,max_effective,20,40,2,3,0.05,0.95,0.9343815487283472,25,86.0,0,88.0,1,88.0,1,88.0,1
644,max_effective,20,40,2,3,0.05,0.95,0.9007029320225929,5,39.0,1,39.0,1,39.0,1,39.0,1
645,max_effective,20,40,2,3,0.05,0.95,0.9218731294513676,8,47.0,1,47.0,1,47.0,1,47.0,1
646,max_effective,20,40,2,3,0.05,0.95,0.9304856088144368,13,58.0,1,58.0,1,58.0,1,58.0,1
647,max_effective,20,40,2,3,0.05,0.95,0.9168448759304516,42,87.0,0,92.0,0,94.0,1,93.0,0
648,max_effective,20,40,2,3,0.05,0.95,0.9395932413699812,14,54.0,1,54.0,1,54.0,1,54.0,1
649,max_effective,20,40,2,3,0.05,0.95,0.7537175946429285,8,37.0,1,37.0,1,37.0,1,37.0,1
650,max_effective,20,40,2,3,0.05,0.95,0.9236240138894712,13,49.0,1,49.0,1,49.0,1,49.0,1
651,max_effective,20,40,2,3,0.05,0.95,0.9469576362008832,31,89.0,0,93.0,1,93.0,1,92.0,0
652,max_effective,20,40,2,3,0.05,0.95,0.8170159095913728,12,60.0,1,60.0,1,60.0,1,60.0,1
653,max_effective,20,40,2,3,0.05,0.95,0.9471927361789246,25,93.0,1,87.0,0,93.0,1,88.0,0
654,max_effective,20,40,2,3,0.05,0.95,0.858010692007486,20,53.0,1,53.0,1,53.0,1,53.0,1
655,max_effective,20,40,2,3,0.05,0.95,0.8746615094357791,16,58.0,1,58.0,1,58.0,1,58.0,1
656,max_effective,20,40,2,3,0.05,0.95,0.9231442649680472,12,55.0,1,55.0,1,55.0,1,55.0,1
657,max_effective,20,40,2,3,0.05,0.95,0.8424188845688846,24,73.0,1,73.0,1,73.0,1,73.0,1
658,max_effective,20,40,2,3,0.05,0.95,0.9488964140686555,27,87.0,0,90.0,0,98.0,0,99.0,1
659,max_effective,20,40,2,3,0.05,0.95,0.9346880577734684,8,51.0,1,51.0,1,51.0,1,51.0,1
660,max_effective,20,40,2,3,0.05,0.95,0.9268674801743662,28,72.0,0,78.0,1,78.0,1,78.0,1
661,max_effective,20,40,2,3,0.05,0.95,0.8944452502262885,23,62.0,1,62.0,1,62.0,1,62.0,1
662,max_effective,20,40,2,3,0.05,0.95,0.9157619977801432,14,56.0,1,56.0,1,56.0,1,56.0,1
663,max_effective,20,40,2,3,0.05,0.95,0.9106305440794906,9,52.0,1,52.0,1,52.0,1,52.0,1
664,max_effective,20,40,2,3,0.05,0.95,0.9160606076623554,11,61.0,1,61.0,1,61.0,1,61.0,1
665,max_effective,20,40,2,3,0.05,0.95,0.8708328812887691,16,52.0,1,52.0,1,52.0,1,52.0,1
666,max_effective,20,40,2,3,0.05,0.95,0.9179046916586594,7,37.0,1,37.0,1,37.0,1,34.0,0
667,max_effective,20,40,2,3,0.05,0.95,0.8745496700586726,15,64.0,1,64.0,1,64.0,1,64.0,1
668,max_effective,20,40,2,3,0.05,0.95,0.948506258535112,15,70.0,1,70.0,1,70.0,1,69.0,0
669,max_effective,20,40,2,3,0.05,0.95,0.9313866104002196,12,72.0,1,72.0,1,72.0,1,72.0,1
670,max_effective,20,40,2,3,0.05,0.95,0.9012530233654872,11,54.0,1,54.0,1,54.0,1,54.0,1
671,max_effective,20,40,2,3,0.05,0.95,0.944979979786224,16,67.0,1,67.0,1,67.0,1,67.0,1
672,max_effective,20,40,2,3,0.05,0.95,0.8441137463889619,5,33.0,1,33.0,1,33.0,1,33.0,1
673,max_effective,20,40,2,3,0.05,0.95,0.9291866174639404,23,72.0,1,72.0,1,72.0,1,72.0,1
674,max_effective,20,40,2,3,0.05,0.95,0.88659961758565,17,54.0,1,54.0,1,54.0,1,54.0,1
675,max_effective,20,40,2,3,0.05,0.95,0.8889553572324702,10,52.0,1,52.0,1,52.0,1,52.0,1
676,max_effective,20,40,2,3,0.05,0.95,0.9287912923760616,40,85.0,0,98.0,1,97.0,0,95.0,0
677,max_effective,20,40,2,3,0.05,0.95,0.9428697633186868,7,45.0,1,45.0,1,45.0,1,45.0,1
678,max_effective,20,40,2,3,0.05,0.95,0.9270136903056556,7,37.0,1,37.0,1,37.0,1,36.0,0
679,max_effective,20,40,2,3,0.05,0.95,0.8268811066502438,15,69.0,1,69.0,1,69.0,1,69.0,1
680,max_effective,20,40,2,3,0.05,0.95,0.9070843046999568,17,88.0,0,91.0,1,91.0,1,90.0,0
681,max_effective,20,40,2,3,0.05,0.95,0.9209086902184812,22,47.0,1,47.0,1,47.0,1,47.0,1
682,max_effective,20,40,2,3,0.05,0.95,0.9428681659135516,21,71.0,1,71.0,1,71.0,1,71.0,1
683,max_effective,20,40,2,3,0.05,0.95,0.9340574154098132,30,76.0,0,84.0,1,84.0,1,82.0,0
684,max_effective,20,40,2,3,0.05,0.95,0.9251084312241248,14,50.0,1,50.0,1,50.0,1,50.0,1
685,max_effective,20,40,2,3,0.05,0.95,0.897934468685158,15,53.0,1,53.0,1,53.0,1,53.0,1
686,max_effective,20,40,2,3,0.05,0.95,0.9178285818848492,21,90.0,0,95.0,0,94.0,0,96.0,1
687,max_effective,20,40,2,3,0.05,0.95,0.9427349692842364,37,99.0,0,101.0,0,110.0,1,110.0,1
688,max_effective,20,40,2,3,0.05,0.95,0.9381447115366688,21,92.0,0,97.0,1,96.0,0,95.0,0
689,max_effective,20,40,2,3,0.05,0.95,0.8971250377179585,6,49.0,1,49.0,1,49.0,1,49.0,1
690,max_effective,20,40,2,3,0.05,0.95,0.8986274679759322,20,89.0,0,87.0,0,92.0,1,90.0,0
691,max_effective,20,40,2,3,0.05,0.95,0.9389877808208528,13,66.0,1,66.0,1,66.0,1,66.0,1
692,max_effective,20,40,2,3,0.05,0.95,0.8694670446628405,10,75.0,1,75.0,1,75.0,1,75.0,1
693,max_effective,20,40,2,3,0.05,0.95,0.9486183955894082,21,53.0,1,53.0,1,53.0,1,53.0,1
694,max_effective,20,40,2,3,0.05,0.95,0.9434190925344078,33,76.0,0,87.0,1,87.0,1,87.0,1
695,max_effective,20,40,2,3,0.05,0.95,0.94800288852052,7,42.0,1,42.0,1,42.0,1,42.0,1
696,max_effective,20,40,2,3,0.05,0.95,0.9116333443440114,5,38.0,1,38.0,1,38.0,1,38.0,1
697,max_effective,20,40,2,3,0.05,0.95,0.9446090253627076,16,85.0,0,84.0,0,86.0,1,84.0,0
698,max_effective,20,40,2,3,0.05,0.95,0.9119174101828434,26,69.0,1,69.0,1,69.0,1,69.0,1
699,max_effective,20,40,2,3,0.05,0.95,0.936858072337956,19,74.0,1,74.0,1,74.0,1,74.0,1
700,max_effective,20,40,2,3,0.05,0.95,0.9083200033589092,13,66.0,1,66.0,1,66.0,1,66.0,1
701,max_effective,20,40,2,3,0.05,0.95,0.9338321719155588,15,78.0,1,78.0,1,78.0,1,78.0,1
702,max_effective,20,40,2,3,0.05,0.95,0.9397451403862652,26,56.0,1,56.0,1,56.0,1,56.0,1
703,max_effective,20,40,2,3,0.05,0.95,0.8577377478565449,19,59.0,1,59.0,1,59.0,1,59.0,1
704,max_effective,20,40,2,3,0.05,0.95,0.919446315313658,14,49.0,1,49.0,1,49.0,1,49.0,1
705,max_effective,20,40,2,3,0.05,0.95,0.9286738686741316,24,83.0,0,85.0,1,85.0,1,85.0,1
706,max_effective,20,40,2,3,0.05,0.95,0.946568439851916,15,65.0,1,65.0,1,65.0,1,64.0,0
707,max_effective,20,40,2,3,0.05,0.95,0.9026899310101116,16,68.0,1,68.0,1,68.0,1,68.0,1
708,max_effective,20,40,2,3,0.05,0.95,0.9190823327754954,8,47.0,1,47.0,1,47.0,1,47.0,1
709,max_effective,20,40,2,3,0.05,0.95,0.904133767446589,17,60.0,1,60.0,1,60.0,1,60.0,1
710,max_effective,20,40,2,3,0.05,0.95,0.9082348949346412,23,76.0,0,80.0,1,80.0,1,80.0,1
711,max_effective,20,40,2,3,0.05,0.95,0.931703886588562,15,90.0,0,92.0,1,91.0,0,91.0,0
712,max_effective,20,40,2,3,0.05,0.95,0.8900228001418896,17,74.0,1,74.0,1,74.0,1,74.0,1
713,max_effective,20,40,2,3,0.05,0.95,0.9478729964156344,57,91.0,0,107.0,0,117.0,1,117.0,1
714,max_effective,20,40,2,3,0.05,0.95,0.9220163198800022,21,76.0,1,76.0,1,76.0,1,76.0,1
715,max_effective,20,40,2,3,0.05,0.95,0.8873416886851496,11,51.0,1,51.0,1,51.0,1,51.0,1
716,max_effective,20,40,2,3,0.05,0.95,0.9224736248797768,22,85.0,1,85.0,1,85.0,1,85.0,1
717,max_effective,20,40,2,3,0.05,0.95,0.8415894336100858,7,47.0,1,47.0,1,47.0,1,47.0,1
718,max_effective,20,40,2,3,0.05,0.95,0.9481950430218856,31,76.0,0,79.0,1,79.0,1,79.0,1
719,max_effective,20,40,2,3,0.05,0.95,0.9350590279322744,12,50.0,1,50.0,1,50.0,1,50.0,1
720,max_effective,20,40,2,3,0.05,0.95,0.9486523070797208,8,54.0,1,54.0,1,54.0,1,54.0,1
721,max_effective,20,40,2,3,0.05,0.95,0.9469443629497144,17,86.0,0,89.0,1,88.0,0,86.0,0
722,max_effective,20,40,2,3,0.05,0.95,0.922162019446656,32,92.0,0,101.0,0,103.0,1,103.0,1
723,max_effective,20,40,2,3,0.05,0.95,0.9099732097135026,13,67.0,1,67.0,1,67.0,1,67.0,1
724,max_effective,20,40,2,3,0.05,0.95,0.8120691221316267,7,35.0,1,35.0,1,35.0,1,35.0,1
725,max_effective,20,40,2,3,0.05,0.95,0.9459490647135256,45,81.0,0,95.0,0,96.0,1,95.0,0
726,max_effective,20,40,2,3,0.05,0.95,0.9354158270747712,28,90.0,0,89.0,0,97.0,1,93.0,0
727,max_effective,20,40,2,3,0.05,0.95,0.9477879323587108,9,58.0,1,58.0,1,58.0,1,58.0,1
728,max_effective,20,40,2,3,0.05,0.95,0.8394769500422719,11,66.0,1,66.0,1,66.0,1,66.0,1
729,max_effective,20,40,2,3,0.05,0.95,0.9293927804365332,24,86.0,0,89.0,1,89.0,1,89.0,1
730,max_effective,20,40,2,3,0.05,0.95,0.9310918680728756,6,50.0,1,50.0,1,50.0,1,50.0,1
731,max_effective,20,40,2,3,0.05,0.95,0.9128226754686294,7,37.0,1,37.0,1,37.0,1,37.0,1
732,max_effective,20,40,2,3,0.05,0.95,0.9390498301055524,29,80.0,0,87.0,0,88.0,1,86.0,0
733,max_effective,20,40,2,3,0.05,0.95,0.946255007047843,10,55.0,1,55.0,1,55.0,1,55.0,1
734,max_effective,20,40,2,3,0.05,0.95,0.8962282225554472,19,70.0,1,70.0,1,70.0,1,70.0,1
735,max_effective,20,40,2,3,0.05,0.95,0.9464372348230466,31,81.0,0,83.0,0,90.0,0,94.0,1
736,max_effective,20,40,2,3,0.05,0.95,0.9085320009863276,12,63.0,1,63.0,1,63.0,1,63.0,1
737,max_effective,20,40,2,3,0.05,0.95,0.8466227466224475,13,65.0,1,65.0,1,65.0,1,65.0,1
738,max_effective,20,40,2,3,0.05,0.95,0.915841294976277,23,82.0,0,85.0,1,85.0,1,85.0,1
739,max_effective,20,40,2,3,0.05,0.95,0.9013828618408718,5,39.0,1,39.0,1,39.0,1,39.0,1
740,max_effective,20,40,2,3,0.05,0.95,0.9336281181113532,9,60.0,1,60.0,1,60.0,1,58.0,0
741,max_effective,20,40,2,3,0.05,0.95,0.843177507486597,10,43.0,1,43.0,1,43.0,1,43.0,1
742,max_effective,20,40,2,3,0.05,0.95,0.9364970942970992,28,82.0,0,87.0,1,87.0,1,87.0,1
743,max_effective,20,40,2,3,0.05,0.95,0.9372496177413572,7,44.0,1,44.0,1,44.0,1,44.0,1
744,max_effective,20,40,2,3,0.05,0.95,0.925742697077828,9,59.0,1,59.0,1,59.0,1,57.0,0
745,max_effective,20,40,2,3,0.05,0.95,0.8376020274581032,12,57.0,1,57.0,1,57.0,1,57.0,1
746,max_effective,20,40,2,3,0.05,0.95,0.924254349816131,9,41.0,1,41.0,1,41.0,1,41.0,1
747,max_effective,20,40,2,3,0.05,0.95,0.7893638897301604,8,37.0,1,37.0,1,37.0,1,37.0,1
748,max_effective,20,40,2,3,0.05,0.95,0.9187201897654464,61,85.0,0,91.0,0,89.0,0,95.0,1
749,max_effective,20,40,2,3,0.05,0.95,0.9347719810950836,25,67.0,1,67.0,1,67.0,1,67.0,1
750,max_effective,20,40,2,3,0.05,0.95,0.9066786794871836,17,81.0,1,81.0,1,76.0,0,79.0,0
751,max_effective,20,40,2,3,0.05,0.95,0.9081699769374506,17,74.0,1,74.0,1,74.0,1,74.0,1
752,max_effective,20,40,2,3,0.05,0.95,0.8217000950273583,26,80.0,1,80.0,1,80.0,1,80.0,1
753,max_effective,20,40,2,3,0.05,0.95,0.864251171392904,10,61.0,1,61.0,1,61.0,1,61.0,1
754,max_effective,20,40,2,3,0.05,0.95,0.8996226010737657,13,65.0,1,65.0,1,65.0,1,65.0,1
755,max_effective,20,40,2,3,0.05,0.95,0.9101161775637548,14,56.0,1,56.0,1,56.0,1,56.0,1
756,max_effective,20,40,2,3,0.05,0.95,0.9021838604024076,8,50.0,1,50.0,1,50.0,1,50.0,1
757,max_effective,20,40,2,3,0.05,0.95,0.9347052907793304,36,81.0,0,85.0,0,88.0,1,88.0,1
758,max_effective,20,40,2,3,0.05,0.95,0.895948998247854,14,57.0,1,57.0,1,57.0,1,57.0,1
759,max_effective,20,40,2,3,0.05,0.95,0.8938465325091539,9,51.0,1,51.0,1,51.0,1,51.0,1
760,max_effective,20,40,2,3,0.05,0.95,0.9461421600948284,19,71.0,1,71.0,1,71.0,1,71.0,1
761,max_effective,20,40,2,3,0.05,0.95,0.9277152004633736,14,53.0,1,53.0,1,53.0,1,53.0,1
762,max_effective,20,40,2,3,0.05,0.95,0.8546795986007742,18,90.0,1,90.0,1,90.0,1,90.0,1
763,max_effective,20,40,2,3,0.05,0.95,0.936986038865796,21,80.0,0,79.0,0,76.0,0,84.0,1
764,max_effective,20,40,2,3,0.05,0.95,0.8474388172194283,8,48.0,1,48.0,1,48.0,1,48.0,1
765,max_effective,20,40,2,3,0.05,0.95,0.9478939555591152,56,87.0,0,94.0,1,94.0,1,92.0,0
766,max_effective,20,40,2,3,0.05,0.95,0.93408965717217,19,63.0,1,63.0,1,63.0,1,63.0,1
767,max_effective,20,40,2,3,0.05,0.95,0.938437976712377,12,46.0,1,46.0,1,46.0,1,46.0,1
768,max_effective,20,40,2,3,0.05,0.95,0.8598645704460817,18,54.0,1,54.0,1,54.0,1,54.0,1
769,max_effective,20,40,2,3,0.05,0.95,0.9129711235332396,12,64.0,1,64.0,1,64.0,1,64.0,1
770,max_effective,20,40,2,3,0.05,0.95,0.94234670294185,15,73.0,1,73.0,1,73.0,1,73.0,1
771,max_effective,20,40,2,3,0.05,0.95,0.9407876907021732,55,92.0,0,100.0,0,105.0,0,109.0,1
772,max_effective,20,40,2,3,0.05,0.95,0.8732475511974327,8,41.0,1,41.0,1,41.0,1,41.0,1
773,max_effective,20,40,2,3,0.05,0.95,0.9257524776590692,17,63.0,1,63.0,1,63.0,1,63.0,1
774,max_effective,20,40,2,3,0.05,0.95,0.9305102502088572,10,53.0,1,53.0,1,53.0,1,53.0,1
775,max_effective,20,40,2,3,0.05,0.95,0.9174151239231716,14,63.0,1,63.0,1,63.0,1,63.0,1
776,max_effective,20,40,2,3,0.05,0.95,0.916551590171269,9,42.0,1,42.0,1,42.0,1,42.0,1
777,max_effective,20,40,2,3,0.05,0.95,0.9062352600929487,25,79.0,0,83.0,1,83.0,1,83.0,1
778,max_effective,20,40,2,3,0.05,0.95,0.8930595617203622,23,59.0,1,59.0,1,59.0,1,59.0,1
779,max_effective,20,40,2,3,0.05,0.95,0.9152247107495906,7,53.0,1,53.0,1,53.0,1,53.0,1
780,max_effective,20,40,2,3,0.05,0.95,0.9291517344821064,18,74.0,1,74.0,1,74.0,1,74.0,1
781,max_effective,20,40,2,3,0.05,0.95,0.929327704743674,25,56.0,1,56.0,1,56.0,1,56.0,1
782,max_effective,20,40,2,3,0.05,0.95,0.865656559175996,7,43.0,1,43.0,1,43.0,1,43.0,1
783,max_effective,20,40,2,3,0.05,0.95,0.8743237580497027,17,51.0,1,51.0,1,51.0,1,51.0,1
784,max_effective,20,40,2,3,0.05,0.95,0.896964366690225,15,59.0,1,59.0,1,59.0,1,59.0,1
785,max_effective,20,40,2,3,0.05,0.95,0.8711866634723526,3,30.0,1,30.0,1,30.0,1,30.0,1
786,max_effective,20,40,2,3,0.05,0.95,0.9323571969895864,8,43.0,1,43.0,1,43.0,1,43.0,1
787,max_effective,20,40,2,3,0.05,0.95,0.8586239449135724,13,57.0,1,57.0,1,57.0,1,57.0,1
788,max_effective,20,40,2,3,0.05,0.95,0.931342010025296,9,60.0,1,60.0,1,60.0,1,60.0,1
789,max_effective,20,40,2,3,0.05,0.95,0.9424316358532048,21,80.0,0,83.0,1,83.0,1,83.0,1
790,max_effective,20,40,2,3,0.05,0.95,0.9128280670491248,26,97.0,0,96.0,0,105.0,1,105.0,1
791,max_effective,20,40,2,3,0.05,0.95,0.8865596383250258,15,43.0,1,43.0,1,43.0,1,42.0,0
792,max_effective,20,40,2,3,0.05,0.95,0.9086825524983748,6,39.0,1,39.0,1,39.0,1,39.0,1
793,max_effective,20,40,2,3,0.05,0.95,0.8788115840846813,4,30.0,1,30.0,1,30.0,1,30.0,1
794,max_effective,20,40,2,3,0.05,0.95,0.7935921358126958,12,55.0,1,55.0,1,55.0,1,55.0,1
795,max_effective,20,40,2,3,0.05,0.95,0.7353817654063232,3,30.0,1,30.0,1,30.0,1,30.0,1
796,max_effective,20,40,2,3,0.05,0.95,0.9005870728342907,6,39.0,1,39.0,1,39.0,1,38.0,0
797,max_effective,20,40,2,3,0.05,0.95,0.8559677965657629,12,72.0,1,72.0,1,72.0,1,72.0,1
798,max_effective,20,40,2,3,0.05,0.95,0.9138148415045536,5,43.0,1,43.0,1,43.0,1,43.0,1
799,max_effective,20,40,2,3,0.05,0.95,0.9283039822283612,16,59.0,1,59.0,1,59.0,1,59.0,1
800,max_effective,20,40,2,3,0.05,0.95,0.935431625613768,6,40.0,1,40.0,1,40.0,1,40.0,1
801,max_effective,20,40,2,3,0.05,0.95,0.8785782355983928,8,54.0,1,54.0,1,54.0,1,54.0,1
802,max_effective,20,40,2,3,0.05,0.95,0.9420234896635944,39,97.0,0,102.0,0,102.0,0,104.0,1
803,max_effective,20,40,2,3,0.05,0.95,0.8493191114949642,7,35.0,1,35.0,1,35.0,1,35.0,1
804,max_effective,20,40,2,3,0.05,0.95,0.9277071190113836,12,45.0,1,45.0,1,45.0,1,45.0,1
805,max_effective,20,40,2,3,0.05,0.95,0.8710180583725239,14,61.0,1,61.0,1,61.0,1,61.0,1
806,max_effective,20,40,2,3,0.05,0.95,0.9488288049934374,45,86.0,0,93.0,0,101.0,0,103.0,1
807,max_effective,20,40,2,3,0.05,0.95,0.9131554034340492,8,46.0,1,46.0,1,46.0,1,46.0,1
808,max_effective,20,40,2,3,0.05,0.95,0.9493161539433336,26,84.0,0,84.0,0,88.0,0,90.0,1
809,max_effective,20,40,2,3,0.05,0.95,0.7131171008152666,4,32.0,1,32.0,1,32.0,1,32.0,1
810,max_effective,20,40,2,3,0.05,0.95,0.907353801382476,21,71.0,1,71.0,1,71.0,1,71.0,1
811,max_effective,20,40,2,3,0.05,0.95,0.8942134584033979,22,78.0,1,78.0,1,78.0,1,78.0,1
812,max_effective,20,40,2,3,0.05,0.95,0.8684719174549725,18,50.0,1,50.0,1,50.0,1,50.0,1
813,max_effective,20,40,2,3,0.05,0.95,0.9210510247601952,41,91.0,0,95.0,0,97.0,1,97.0,1
814,max_effective,20,40,2,3,0.05,0.95,0.9332302028937196,9,61.0,1,61.0,1,61.0,1,61.0,1
815,max_effective,20,40,2,3,0.05,0.95,0.9352797691556768,17,62.0,1,62.0,1,62.0,1,62.0,1
816,max_effective,20,40,2,3,0.05,0.95,0.8620653637034374,8,40.0,1,40.0,1,40.0,1,40.0,1
817,max_effective,20,40,2,3,0.05,0.95,0.8845291740163043,7,43.0,1,43.0,1,43.0,1,43.0,1
818,max_effective,20,40,2,3,0.05,0.95,0.9453857443433028,43,84.0,0,98.0,0,110.0,1,107.0,0
819,max_effective,20,40,2,3,0.05,0.95,0.8186208403761418,6,48.0,1,48.0,1,48.0,1,48.0,1
820,max_effective,20,40,2,3,0.05,0.95,0.9344516165456082,20,69.0,1,69.0,1,69.0,1,69.0,1
821,max_effective,20,40,2,3,0.05,0.95,0.9352070737027792,40,89.0,0,91.0,0,97.0,1,95.0,0
822,max_effective,20,40,2,3,0.05,0.95,0.936456930360668,41,81.0,0,91.0,0,94.0,1,94.0,1
823,max_effective,20,40,2,3,0.05,0.95,0.9420344013429812,15,80.0,0,81.0,1,81.0,1,81.0,1
824,max_effective,20,40,2,3,0.05,0.95,0.8502343420589471,8,49.0,1,49.0,1,49.0,1,49.0,1
825,max_effective,20,40,2,3,0.05,0.95,0.943560075293356,7,45.0,1,45.0,1,45.0,1,45.0,1
826,max_effective,20,40,2,3,0.05,0.95,0.9096368136200024,7,34.0,1,34.0,1,34.0,1,34.0,1
827,max_effective,20,40,2,3,0.05,0.95,0.949718926284612,15,76.0,1,76.0,1,76.0,1,76.0,1
828,max_effective,20,40,2,3,0.05,0.95,0.9378741074846516,16,70.0,1,70.0,1,70.0,1,70.0,1
829,max_effective,20,40,2,3,0.05,0.95,0.921396341518196,19,62.0,1,62.0,1,62.0,1,62.0,1
830,max_effective,20,40,2,3,0.05,0.95,0.9499567051379828,31,87.0,0,90.0,0,95.0,1,95.0,1
831,max_effective,20,40,2,3,0.05,0.95,0.9496726914778908,20,72.0,1,72.0,1,72.0,1,72.0,1
832,max_effective,20,40,2,3,0.05,0.95,0.8691138419754959,10,45.0,1,45.0,1,45.0,1,45.0,1
833,max_effective,20,40,2,3,0.05,0.95,0.7964107350855308,4,28.0,1,28.0,1,28.0,1,28.0,1
834,max_effective,20,40,2,3,0.05,0.95,0.8201237976106218,5,41.0,1,41.0,1,41.0,1,41.0,1
835,max_effective,20,40,2,3,0.05,0.95,0.853705156868635,17,59.0,1,59.0,1,59.0,1,59.0,1
836,max_effective,20,40,2,3,0.05,0.95,0.8970811019594066,27,65.0,1,65.0,1,65.0,1,65.0,1
837,max_effective,20,40,2,3,0.05,0.95,0.8813770658360618,7,40.0,1,40.0,1,40.0,1,40.0,1
838,max_effective,20,40,2,3,0.05,0.95,0.945560445223744,45,75.0,0,92.0,1,92.0,1,79.0,0
839,max_effective,20,40,2,3,0.05,0.95,0.9055127284240446,14,67.0,1,67.0,1,67.0,1,67.0,1
840,max_effective,20,40,2,3,0.05,0.95,0.8771425792685325,9,41.0,1,41.0,1,41.0,1,41.0,1
841,max_effective,20,40,2,3,0.05,0.95,0.9336035763791464,40,85.0,0,87.0,0,96.0,1,95.0,0
842,max_effective,20,40,2,3,0.05,0.95,0.949784418576222,9,48.0,1,48.0,1,48.0,1,48.0,1
843,max_effective,20,40,2,3,0.05,0.95,0.8952190608499127,16,67.0,1,67.0,1,67.0,1,67.0,1
844,max_effective,20,40,2,3,0.05,0.95,0.9434872803047952,18,80.0,1,80.0,1,80.0,1,79.0,0
845,max_effective,20,40,2,3,0.05,0.95,0.9233637618370948,59,98.0,0,104.0,0,108.0,1,108.0,1
846,max_effective,20,40,2,3,0.05,0.95,0.9338991739846504,21,85.0,0,86.0,1,86.0,1,86.0,1
847,max_effective,20,40,2,3,0.05,0.95,0.9022670410534496,10,58.0,1,58.0,1,58.0,1,58.0,1
848,max_effective,20,40,2,3,0.05,0.95,0.8958121991281189,10,49.0,1,49.0,1,49.0,1,49.0,1
849,max_effective,20,40,2,3,0.05,0.95,0.9429986319817708,28,70.0,1,70.0,1,70.0,1,70.0,1
850,max_effective,20,40,2,3,0.05,0.95,0.9350938074329546,24,66.0,1,66.0,1,66.0,1,66.0,1
851,max_effective,20,40,2,3,0.05,0.95,0.9378615477734714,16,66.0,1,66.0,1,66.0,1,66.0,1
852,max_effective,20,40,2,3,0.05,0.95,0.8584412670860148,14,50.0,1,50.0,1,50.0,1,50.0,1
853,max_effective,20,40,2,3,0.05,0.95,0.805864185211861,6,45.0,1,45.0,1,45.0,1,45.0,1
854,max_effective,20,40,2,3,0.05,0.95,0.9227159147587276,6,46.0,1,46.0,1,46.0,1,46.0,1
855,max_effective,20,40,2,3,0.05,0.95,0.916687103521986,19,73.0,1,73.0,1,73.0,1,73.0,1
856,max_effective,20,40,2,3,0.05,0.95,0.9452122689660376,30,101.0,0,104.0,0,105.0,0,106.0,1
857,max_effective,20,40,2,3,0.05,0.95,0.894548195383099,10,58.0,1,58.0,1,58.0,1,58.0,1
858,max_effective,20,40,2,3,0.05,0.95,0.9080531059499842,10,38.0,1,38.0,1,38.0,1,38.0,1
859,max_effective,20,40,2,3,0.05,0.95,0.9209393363787944,10,61.0,1,61.0,1,61.0,1,61.0,1
860,max_effective,20,40,2,3,0.05,0.95,0.8925883185457373,6,38.0,1,38.0,1,38.0,1,38.0,1
861,max_effective,20,40,2,3,0.05,0.95,0.9208889003956372,15,58.0,1,58.0,1,58.0,1,58.0,1
862,max_effective,20,40,2,3,0.05,0.95,0.9345675279754968,12,74.0,1,74.0,1,74.0,1,74.0,1
863,max_effective,20,40,2,3,0.05,0.95,0.8337818079503672,6,48.0,1,48.0,1,48.0,1,48.0,1
864,max_effective,20,40,2,3,0.05,0.95,0.8599949649404995,12,43.0,1,43.0,1,43.0,1,42.0,0
865,max_effective,20,40,2,3,0.05,0.95,0.9435979693009864,15,74.0,1,74.0,1,74.0,1,74.0,1
866,max_effective,20,40,2,3,0.05,0.95,0.9496684826633804,18,58.0,1,58.0,1,58.0,1,58.0,1
867,max_effective,20,40,2,3,0.05,0.95,0.892929890575235,8,49.0,1,49.0,1,49.0,1,49.0,1
868,max_effective,20,40,2,3,0.05,0.95,0.9127293575545372,30,93.0,0,94.0,0,95.0,0,98.0,1
869,max_effective,20,40,2,3,0.05,0.95,0.9237681564834976,6,32.0,1,32.0,1,32.0,1,32.0,1
870,max_effective,20,40,2,3,0.05,0.95,0.9256400696947106,12,63.0,1,63.0,1,63.0,1,63.0,1
871,max_effective,20,40,2,3,0.05,0.95,0.9007426224499444,17,66.0,1,66.0,1,66.0,1,66.0,1
872,max_effective,20,40,2,3,0.05,0.95,0.8651281553425263,5,44.0,1,44.0,1,44.0,1,44.0,1
873,max_effective,20,40,2,3,0.05,0.95,0.9363678286223344,21,87.0,0,89.0,0,91.0,1,91.0,1
874,max_effective,20,40,2,3,0.05,0.95,0.9362956729519256,11,54.0,1,54.0,1,54.0,1,54.0,1
875,max_effective,20,40,2,3,0.05,0.95,0.9012192713821124,8,58.0,1,58.0,1,58.0,1,58.0,1
876,max_effective,20,40,2,3,0.05,0.95,0.9252152383068108,22,73.0,1,73.0,1,73.0,1,73.0,1
877,max_effective,20,40,2,3,0.05,0.95,0.94236166893713,25,76.0,1,76.0,1,76.0,1,76.0,1
878,max_effective,20,40,2,3,0.05,0.95,0.8376348506689981,10,56.0,1,56.0,1,56.0,1,56.0,1
879,max_effective,20,40,2,3,0.05,0.95,0.9331210018705076,10,45.0,1,45.0,1,45.0,1,45.0,1
880,max_effective,20,40,2,3,0.05,0.95,0.9271371617186692,10,50.0,1,50.0,1,50.0,1,50.0,1
881,max_effective,20,40,2,3,0.05,0.95,0.9217436221161976,12,73.0,1,73.0,1,73.0,1,73.0,1
882,max_effective,20,40,2,3,0.05,0.95,0.9427885044103408,20,64.0,1,64.0,1,64.0,1,64.0,1
883,max_effective,20,40,2,3,0.05,0.95,0.8868010640697328,8,40.0,1,40.0,1,40.0,1,40.0,1
884,max_effective,20,40,2,3,0.05,0.95,0.906149716969226,13,42.0,1,42.0,1,42.0,1,41.0,0
885,max_effective,20,40,2,3,0.05,0.95,0.9170211257736416,15,60.0,1,60.0,1,60.0,1,60.0,1
886,max_effective,20,40,2,3,0.05,0.95,0.9072065740032148,22,57.0,1,57.0,1,57.0,1,57.0,1
887,max_effective,20,40,2,3,0.05,0.95,0.8439197470217712,9,44.0,1,44.0,1,44.0,1,44.0,1
888,max_effective,20,40,2,3,0.05,0.95,0.8382166225390775,20,74.0,0,77.0,1,77.0,1,77.0,1
889,max_effective,20,40,2,3,0.05,0.95,0.914257242962393,19,77.0,1,77.0,1,77.0,1,77.0,1
890,max_effective,20,40,2,3,0.05,0.95,0.9424703567175756,20,77.0,1,77.0,1,77.0,1,77.0,1
891,max_effective,20,40,2,3,0.05,0.95,0.8809655906358723,8,60.0,1,60.0,1,60.0,1,60.0,1
892,max_effective,20,40,2,3,0.05,0.95,0.9287868906870596,16,60.0,1,60.0,1,60.0,1,60.0,1
893,max_effective,20,40,2,3,0.05,0.95,0.9125123323907364,16,83.0,1,83.0,1,82.0,0,82.0,0
894,max_effective,20,40,2,3,0.05,0.95,0.9376720643347324,46,86.0,0,93.0,0,113.0,0,114.0,1
895,max_effective,20,40,2,3,0.05,0.95,0.9370638839743592,18,85.0,0,85.0,0,86.0,1,86.0,1
896,max_effective,20,40,2,3,0.05,0.95,0.825633262575406,13,48.0,1,48.0,1,48.0,1,46.0,0
897,max_effective,20,40,2,3,0.05,0.95,0.7997479724761658,6,38.0,1,38.0,1,38.0,1,38.0,1
898,max_effective,20,40,2,3,0.05,0.95,0.8187536128604005,18,81.0,1,81.0,1,81.0,1,81.0,1
899,max_effective,20,40,2,3,0.05,0.95,0.949453296676684,11,52.0,1,52.0,1,52.0,1,52.0,1
900,max_effective,20,40,2,3,0.05,0.95,0.8898785961489462,13,63.0,1,63.0,1,63.0,1,63.0,1
901,max_effective,20,40,2,3,0.05,0.95,0.8947660619797932,15,59.0,1,59.0,1,59.0,1,59.0,1
902,max_effective,20,40,2,3,0.05,0.95,0.9346668938584912,33,87.0,0,94.0,1,93.0,0,94.0,1
903,max_effective,20,40,2,3,0.05,0.95,0.8403987067262428,15,55.0,1,55.0,1,55.0,1,55.0,1
904,max_effective,20,40,2,3,0.05,0.95,0.9220112647737648,39,80.0,1,80.0,1,80.0,1,80.0,1
905,max_effective,20,40,2,3,0.05,0.95,0.9027200915498724,17,49.0,1,49.0,1,49.0,1,49.0,1
906,max_effective,20,40,2,3,0.05,0.95,0.9393426891184514,33,100.0,0,101.0,0,110.0,1,109.0,0
907,max_effective,20,40,2,3,0.05,0.95,0.9280322575828076,15,63.0,1,63.0,1,63.0,1,63.0,1
908,max_effective,20,40,2,3,0.05,0.95,0.9455290296548364,63,90.0,0,97.0,0,102.0,1,101.0,0
909,max_effective,20,40,2,3,0.05,0.95,0.8105820222694582,6,36.0,1,36.0,1,36.0,1,36.0,1
910,max_effective,20,40,2,3,0.05,0.95,0.909967072218646,6,46.0,1,46.0,1,46.0,1,46.0,1
911,max_effective,20,40,2,3,0.05,0.95,0.945123805739156,23,73.0,1,73.0,1,73.0,1,73.0,1
912,max_effective,20,40,2,3,0.05,0.95,0.9449136131914808,21,51.0,1,51.0,1,51.0,1,51.0,1
913,max_effective,20,40,2,3,0.05,0.95,0.9469537552228048,9,57.0,1,57.0,1,57.0,1,57.0,1
914,max_effective,20,40,2,3,0.05,0.95,0.9259295563751104,5,33.0,1,33.0,1,33.0,1,33.0,1
915,max_effective,20,40,2,3,0.05,0.95,0.8339762131644348,14,58.0,1,58.0,1,58.0,1,58.0,1
916,max_effective,20,40,2,3,0.05,0.95,0.9399601977259276,32,76.0,1,76.0,1,76.0,1,76.0,1
917,max_effective,20,40,2,3,0.05,0.95,0.9403107519711762,16,53.0,1,53.0,1,53.0,1,53.0,1
918,max_effective,20,40,2,3,0.05,0.95,0.8977173077758509,41,82.0,0,86.0,0,91.0,1,91.0,1
919,max_effective,20,40,2,3,0.05,0.95,0.944756935101786,6,35.0,1,35.0,1,35.0,1,35.0,1
920,max_effective,20,40,2,3,0.05,0.95,0.940196976395062,40,76.0,0,87.0,1,87.0,1,87.0,1
921,max_effective,20,40,2,3,0.05,0.95,0.949606806069178,66,94.0,0,92.0,0,110.0,1,108.0,0
922,max_effective,20,40,2,3,0.05,0.95,0.9479949335819164,63,97.0,0,106.0,0,114.0,0,119.0,1
923,max_effective,20,40,2,3,0.05,0.95,0.8636682403092053,28,82.0,0,85.0,0,89.0,1,88.0,0
924,max_effective,20,40,2,3,0.05,0.95,0.9428972971428654,20,78.0,1,78.0,1,78.0,1,78.0,1
925,max_effective,20,40,2,3,0.05,0.95,0.9370006607785466,33,72.0,1,72.0,1,72.0,1,72.0,1
926,max_effective,20,40,2,3,0.05,0.95,0.838167082782988,7,45.0,1,45.0,1,45.0,1,45.0,1
927,max_effective,20,40,2,3,0.05,0.95,0.9169152190145088,11,51.0,1,51.0,1,51.0,1,51.0,1
928,max_effective,20,40,2,3,0.05,0.95,0.9363763909249978,8,49.0,1,49.0,1,49.0,1,49.0,1
929,max_effective,20,40,2,3,0.05,0.95,0.932660401914172,78,84.0,0,96.0,0,110.0,0,112.0,1
930,max_effective,20,40,2,3,0.05,0.95,0.9404941734927074,19,72.0,1,72.0,1,72.0,1,72.0,1
931,max_effective,20,40,2,3,0.05,0.95,0.8649737721240708,13,71.0,1,71.0,1,71.0,1,71.0,1
932,max_effective,20,40,2,3,0.05,0.95,0.9274425037017278,9,44.0,1,44.0,1,44.0,1,44.0,1
933,max_effective,20,40,2,3,0.05,0.95,0.9129672172637182,7,44.0,1,44.0,1,44.0,1,44.0,1
934,max_effective,20,40,2,3,0.05,0.95,0.8825897650298852,11,58.0,1,58.0,1,58.0,1,58.0,1
935,max_effective,20,40,2,3,0.05,0.95,0.92118131107853,24,87.0,0,95.0,1,93.0,0,93.0,0
936,max_effective,20,40,2,3,0.05,0.95,0.9497688458719328,56,77.0,0,101.0,1,98.0,0,98.0,0
937,max_effective,20,40,2,3,0.05,0.95,0.93707786527613,57,72.0,0,97.0,0,99.0,1,99.0,1
938,max_effective,20,40,2,3,0.05,0.95,0.9286388110215252,14,44.0,1,44.0,1,44.0,1,44.0,1
939,max_effective,20,40,2,3,0.05,0.95,0.8953056027895531,25,85.0,0,88.0,0,92.0,1,92.0,1
940,max_effective,20,40,2,3,0.05,0.95,0.8213262215835117,7,35.0,1,35.0,1,35.0,1,35.0,1
941,max_effective,20,40,2,3,0.05,0.95,0.8551971582026622,20,61.0,1,61.0,1,61.0,1,61.0,1
942,max_effective,20,40,2,3,0.05,0.95,0.874619479546172,20,68.0,1,68.0,1,68.0,1,68.0,1
943,max_effective,20,40,2,3,0.05,0.95,0.8801414017589568,11,44.0,1,44.0,1,44.0,1,44.0,1
944,max_effective,20,40,2,3,0.05,0.95,0.8011483202877516,4,30.0,1,30.0,1,30.0,1,30.0,1
945,max_effective,20,40,2,3,0.05,0.95,0.9203385683363834,28,82.0,1,82.0,1,82.0,1,82.0,1
946,max_effective,20,40,2,3,0.05,0.95,0.9158286718822494,19,68.0,1,68.0,1,68.0,1,68.0,1
947,max_effective,20,40,2,3,0.05,0.95,0.9325100968220382,41,95.0,0,101.0,0,110.0,0,112.0,1
948,max_effective,20,40,2,3,0.05,0.95,0.9035863588475372,21,57.0,1,57.0,1,57.0,1,57.0,1
949,max_effective,20,40,2,3,0.05,0.95,0.9498225475373244,11,47.0,1,47.0,1,47.0,1,47.0,1
950,max_effective,20,40,2,3,0.05,0.95,0.9308886267674816,25,70.0,1,70.0,1,70.0,1,70.0,1
951,max_effective,20,40,2,3,0.05,0.95,0.7536663717214019,10,57.0,1,57.0,1,57.0,1,57.0,1
952,max_effective,20,40,2,3,0.05,0.95,0.9097601867433076,7,50.0,1,50.0,1,50.0,1,50.0,1
953,max_effective,20,40,2,3,0.05,0.95,0.917846308751207,14,79.0,1,79.0,1,79.0,1,79.0,1
954,max_effective,20,40,2,3,0.05,0.95,0.9420590316830392,18,79.0,1,79.0,1,79.0,1,79.0,1
955,max_effective,20,40,2,3,0.05,0.95,0.9296090571903874,14,68.0,1,68.0,1,68.0,1,68.0,1
956,max_effective,20,40,2,3,0.05,0.95,0.8799732521991681,6,41.0,1,41.0,1,41.0,1,41.0,1
957,max_effective,20,40,2,3,0.05,0.95,0.9156455270713632,24,86.0,0,87.0,0,89.0,1,89.0,1
958,max_effective,20,40,2,3,0.05,0.95,0.8539980920021318,11,48.0,1,48.0,1,48.0,1,47.0,0
959,max_effective,20,40,2,3,0.05,0.95,0.9189971826083202,12,57.0,1,57.0,1,57.0,1,57.0,1
960,max_effective,20,40,2,3,0.05,0.95,0.8902732553209396,18,51.0,1,51.0,1,51.0,1,51.0,1
961,max_effective,20,40,2,3,0.05,0.95,0.9446398242302594,51,95.0,0,94.0,0,102.0,1,102.0,1
962,max_effective,20,40,2,3,0.05,0.95,0.9049702093257108,25,57.0,1,57.0,1,57.0,1,57.0,1
963,max_effective,20,40,2,3,0.05,0.95,0.848370781386365,11,68.0,1,68.0,1,68.0,1,68.0,1
964,max_effective,20,40,2,3,0.05,0.95,0.924353693016445,9,50.0,1,50.0,1,50.0,1,50.0,1
965,max_effective,20,40,2,3,0.05,0.95,0.9289934869178492,16,79.0,0,80.0,1,80.0,1,80.0,1
966,max_effective,20,40,2,3,0.05,0.95,0.8988791643223287,18,76.0,1,76.0,1,76.0,1,76.0,1
967,max_effective,20,40,2,3,0.05,0.95,0.9093982310348946,27,76.0,1,76.0,1,76.0,1,76.0,1
968,max_effective,20,40,2,3,0.05,0.95,0.8874832621516398,8,36.0,1,36.0,1,36.0,1,36.0,1
969,max_effective,20,40,2,3,0.05,0.95,0.9383828749424514,6,40.0,1,40.0,1,40.0,1,40.0,1
970,max_effective,20,40,2,3,0.05,0.95,0.9287945420464684,9,62.0,1,62.0,1,62.0,1,62.0,1
971,max_effective,20,40,2,3,0.05,0.95,0.942601886084885,16,60.0,1,60.0,1,60.0,1,60.0,1
972,max_effective,20,40,2,3,0.05,0.95,0.913303401661134,11,46.0,1,46.0,1,46.0,1,46.0,1
973,max_effective,20,40,2,3,0.05,0.95,0.9279021397410748,57,71.0,0,86.0,0,98.0,1,98.0,1
974,max_effective,20,40,2,3,0.05,0.95,0.7261660685511298,10,36.0,1,36.0,1,36.0,1,36.0,1
975,max_effective,20,40,2,3,0.05,0.95,0.9424083521481422,23,70.0,1,70.0,1,70.0,1,70.0,1
976,max_effective,20,40,2,3,0.05,0.95,0.9409709776911506,18,75.0,1,75.0,1,75.0,1,75.0,1
977,max_effective,20,40,2,3,0.05,0.95,0.908832784829353,9,56.0,1,56.0,1,56.0,1,56.0,1
978,max_effective,20,40,2,3,0.05,0.95,0.8987126640999589,7,49.0,1,49.0,1,49.0,1,49.0,1
979,max_effective,20,40,2,3,0.05,0.95,0.8786644003965511,6,45.0,1,45.0,1,45.0,1,45.0,1
980,max_effective,20,40,2,3,0.05,0.95,0.9412702708176844,22,96.0,0,101.0,1,97.0,0,97.0,0
981,max_effective,20,40,2,3,0.05,0.95,0.8758346280761434,11,65.0,1,65.0,1,65.0,1,65.0,1
982,max_effective,20,40,2,3,0.05,0.95,0.9221565109392272,17,52.0,1,52.0,1,52.0,1,52.0,1
983,max_effective,20,40,2,3,0.05,0.95,0.9408200865276416,22,77.0,0,82.0,1,82.0,1,82.0,1
984,max_effective,20,40,2,3,0.05,0.95,0.9184967741056316,5,32.0,1,32.0,1,32.0,1,32.0,1
985,max_effective,20,40,2,3,0.05,0.95,0.9333497210111202,18,74.0,0,78.0,1,78.0,1,78.0,1
986,max_effective,20,40,2,3,0.05,0.95,0.9170712716174136,15,79.0,1,79.0,1,79.0,1,79.0,1
987,max_effective,20,40,2,3,0.05,0.95,0.8524306145075167,8,47.0,1,47.0,1,47.0,1,47.0,1
988,max_effective,20,40,2,3,0.05,0.95,0.9455008388216668,59,88.0,0,94.0,0,99.0,1,99.0,1
989,max_effective,20,40,2,3,0.05,0.95,0.8876620809328798,19,60.0,1,60.0,1,60.0,1,60.0,1
990,max_effective,20,40,2,3,0.05,0.95,0.9320137933937525,43,93.0,1,89.0,0,86.0,0,93.0,1
991,max_effective,20,40,2,3,0.05,0.95,0.945931681828174,48,75.0,1,75.0,1,75.0,1,75.0,1
992,max_effective,20,40,2,3,0.05,0.95,0.9447913676571994,65,81.0,0,90.0,0,101.0,0,102.0,1
993,max_effective,20,40,2,3,0.05,0.95,0.94756732774593,84,89.0,0,92.0,0,106.0,1,102.0,0
994,max_effective,20,40,2,3,0.05,0.95,0.90745754983033,34,72.0,0,76.0,1,76.0,1,76.0,1
995,max_effective,20,40,2,3,0.05,0.95,0.8731586112086182,9,45.0,1,45.0,1,45.0,1,45.0,1
996,max_effective,20,40,2,3,0.05,0.95,0.9440197768792384,24,88.0,0,91.0,1,91.0,1,89.0,0
997,max_effective,20,40,2,3,0.05,0.95,0.9391915154698852,17,89.0,1,89.0,1,88.0,0,86.0,0
998,max_effective,20,40,2,3,0.05,0.95,0.9413074516528632,8,53.0,1,53.0,1,53.0,1,53.0,1
999,max_effective,20,40,2,3,0.05,0.95,0.8481152601557078,14,69.0,1,69.0,1,69.0,1,69.0,1
1000,max_effective,20,40,2,3,0.05,0.95,0.93846005349802,14,66.0,1,66.0,1,66.0,1,65.0,0
1001,max_effective,20,40,2,3,0.05,0.95,0.9428352876112328,20,79.0,0,82.0,1,82.0,1,81.0,0
1002,max_effective,20,40,2,3,0.05,0.95,0.947946881869374,6,36.0,1,36.0,1,36.0,1,36.0,1
1003,max_effective,20,40,2,3,0.05,0.95,0.8962508649242981,19,64.0,1,64.0,1,64.0,1,64.0,1
1004,max_effective,20,40,2,3,0.05,0.95,0.9449446599044204,33,84.0,0,90.0,0,93.0,1,93.0,1
1005,max_effective,20,40,2,3,0.05,0.95,0.9260108867284194,14,47.0,1,47.0,1,47.0,1,47.0,1
1006,max_effective,20,40,2,3,0.05,0.95,0.9130230688397252,12,66.0,1,66.0,1,66.0,1,66.0,1
1007,max_effective,20,40,2,3,0.05,0.95,0.8594827599200021,29,77.0,1,77.0,1,77.0,1,77.0,1
1008,max_effective,20,40,2,3,0.05,0.95,0.9123105051478184,13,85.0,1,85.0,1,85.0,1,85.0,1
1009,max_effective,20,40,2,3,0.05,0.95,0.8660528291439584,7,43.0,1,43.0,1,43.0,1,42.0,0
1010,max_effective,20,40,2,3,0.05,0.95,0.9286886141982368,25,66.0,1,66.0,1,66.0,1,66.0,1
1011,max_effective,20,40,2,3,0.05,0.95,0.897015482507211,15,56.0,1,56.0,1,56.0,1,56.0,1
1012,max_effective,20,40,2,3,0.05,0.95,0.908760049881365,17,51.0,1,51.0,1,51.0,1,51.0,1
1013,max_effective,20,40,2,3,0.05,0.95,0.9382944039907722,7,48.0,1,48.0,1,48.0,1,48.0,1
1014,max_effective,20,40,2,3,0.05,0.95,0.8574399585628455,7,70.0,1,70.0,1,70.0,1,70.0,1
1015,max_effective,20,40,2,3,0.05,0.95,0.8734002346576739,14,54.0,1,54.0,1,54.0,1,54.0,1
1016,max_effective,20,40,2,3,0.05,0.95,0.8525094282010823,9,54.0,1,54.0,1,54.0,1,54.0,1
1017,max_effective,20,40,2,3,0.05,0.95,0.9032841692703766,23,69.0,1,69.0,1,69.0,1,68.0,0
1018,max_effective,20,40,2,3,0.05,0.95,0.9197863154211114,18,55.0,1,55.0,1,55.0,1,55.0,1
1019,max_effective,20,40,2,3,0.05,0.95,0.8842805942070301,12,65.0,1,65.0,1,65.0,1,65.0,1
1020,max_effective,20,40,2,3,0.05,0.95,0.8917457826294607,22,81.0,1,81.0,1,81.0,1,81.0,1
1021,max_effective,20,40,2,3,0.05,0.95,0.9394011590002248,16,55.0,1,55.0,1,55.0,1,55.0,1
1022,max_effective,20,40,2,3,0.05,0.95,0.945598631705739,53,91.0,0,95.0,1,95.0,1,95.0,1
1023,max_effective,20,40,2,3,0.05,0.95,0.7659708358736301,4,33.0,1,33.0,1,33.0,1,33.0,1
1024,max_effective,20,40,2,3,0.05,0.95,0.93443914064021,19,60.0,1,60.0,1,60.0,1,60.0,1
1025,max_effective,20,40,2,3,0.05,0.95,0.9440525987054492,27,92.0,0,93.0,0,101.0,1,101.0,1
1026,max_effective,20,40,2,3,0.05,0.95,0.934507715962197,20,54.0,1,54.0,1,54.0,1,54.0,1
1027,max_effective,20,40,2,3,0.05,0.95,0.9160721648667433,34,80.0,0,92.0,1,92.0,1,90.0,0
1028,max_effective,20,40,2,3,0.05,0.95,0.9458236878018504,26,82.0,1,82.0,1,82.0,1,82.0,1
1029,max_effective,20,40,2,3,0.05,0.95,0.8828525822172401,13,62.0,1,62.0,1,62.0,1,62.0,1
1030,max_effective,20,40,2,3,0.05,0.95,0.9303719966828828,24,66.0,1,66.0,1,66.0,1,66.0,1
1031,max_effective,20,40,2,3,0.05,0.95,0.9185958365402024,11,52.0,1,52.0,1,52.0,1,52.0,1
1032,max_effective,20,40,2,3,0.05,0.95,0.8353701544111661,15,45.0,1,45.0,1,45.0,1,45.0,1
1033,max_effective,20,40,2,3,0.05,0.95,0.9443655070461155,35,87.0,0,90.0,0,101.0,0,105.0,1
1034,max_effective,20,40,2,3,0.05,0.95,0.9167675064882784,8,52.0,1,52.0,1,52.0,1,52.0,1
1035,max_effective,20,40,2,3,0.05,0.95,0.9355330394491432,12,54.0,1,54.0,1,54.0,1,54.0,1
1036,max_effective,20,40,2,3,0.05,0.95,0.867077093229801,6,39.0,1,39.0,1,39.0,1,39.0,1
1037,max_effective,20,40,2,3,0.05,0.95,0.8852317037313139,19,62.0,1,62.0,1,62.0,1,62.0,1
1038,max_effective,20,40,2,3,0.05,0.95,0.9275664780267217,30,71.0,1,71.0,1,71.0,1,71.0,1
1039,max_effective,20,40,2,3,0.05,0.95,0.9392691018368656,5,34.0,1,34.0,1,34.0,1,34.0,1
1040,max_effective,20,40,2,3,0.05,0.95,0.9474587397560807,19,64.0,1,64.0,1,64.0,1,64.0,1
1041,max_effective,20,40,2,3,0.05,0.95,0.8631746194201435,8,34.0,1,34.0,1,34.0,1,34.0,1
1042,max_effective,20,40,2,3,0.05,0.95,0.8349539051373704,5,37.0,1,37.0,1,37.0,1,37.0,1
1043,max_effective,20,40,2,3,0.05,0.95,0.941933233060868,18,77.0,0,78.0,1,78.0,1,78.0,1
1044,max_effective,20,40,2,3,0.05,0.95,0.9448205940623208,11,79.0,1,79.0,1,79.0,1,79.0,1
1045,max_effective,20,40,2,3,0.05,0.95,0.8947091205034521,18,59.0,1,59.0,1,59.0,1,59.0,1
1046,max_effective,20,40,2,3,0.05,0.95,0.7949492314265695,6,31.0,1,31.0,1,31.0,1,31.0,1
1047,max_effective,20,40,2,3,0.05,0.95,0.9353355298768454,21,64.0,1,64.0,1,64.0,1,64.0,1
1048,max_effective,20,40,2,3,0.05,0.95,0.9173143067078072,20,56.0,1,56.0,1,56.0,1,56.0,1
1049,max_effective,20,40,2,3,0.05,0.95,0.9242698543904038,23,83.0,1,83.0,1,83.0,1,83.0,1
1050,max_effective,20,40,2,3,0.05,0.95,0.8972737444246971,20,65.0,1,65.0,1,65.0,1,65.0,1
1051,max_effective,20,40,2,3,0.05,0.95,0.9208107137418076,17,62.0,1,62.0,1,62.0,1,62.0,1
1052,max_effective,20,40,2,3,0.05,0.95,0.8799944239977726,13,53.0,1,53.0,1,53.0,1,53.0,1
1053,max_effective,20,40,2,3,0.05,0.95,0.8078325095755282,9,51.0,1,51.0,1,51.0,1,51.0,1
1054,max_effective,20,40,2,3,0.05,0.95,0.9399617260688332,7,43.0,1,43.0,1,43.0,1,43.0,1
1055,max_effective,20,40,2,3,0.05,0.95,0.9475957860177734,23,94.0,0,105.0,0,108.0,1,107.0,0
1056,max_effective,20,40,2,3,0.05,0.95,0.9491960538506478,37,96.0,0,97.0,0,101.0,0,103.0,1
1057,max_effective,20,40,2,3,0.05,0.95,0.9473790533941688,12,50.0,1,50.0,1,50.0,1,50.0,1
1058,max_effective,20,40,2,3,0.05,0.95,0.9421372360875876,21,85.0,1,85.0,1,85.0,1,84.0,0
1059,max_effective,20,40,2,3,0.05,0.95,0.9281414901036577,6,40.0,1,40.0,1,40.0,1,39.0,0
1060,max_effective,20,40,2,3,0.05,0.95,0.8874540153910249,25,65.0,1,65.0,1,65.0,1,65.0,1
1061,max_effective,20,40,2,3,0.05,0.95,0.9176716252430868,37,88.0,0,95.0,0,98.0,0,100.0,1
1062,max_effective,20,40,2,3,0.05,0.95,0.945529271254662,14,58.0,1,58.0,1,58.0,1,58.0,1
1063,max_effective,20,40,2,3,0.05,0.95,0.9265654849049206,9,49.0,1,49.0,1,49.0,1,49.0,1
1064,max_effective,20,40,2,3,0.05,0.95,0.940810815748778,17,66.0,1,66.0,1,66.0,1,66.0,1
1065,max_effective,20,40,2,3,0.05,0.95,0.8801158186720891,8,46.0,1,46.0,1,46.0,1,46.0,1
1066,max_effective,20,40,2,3,0.05,0.95,0.8945016619510939,12,67.0,1,67.0,1,67.0,1,67.0,1
1067,max_effective,20,40,2,3,0.05,0.95,0.9477791655841048,17,86.0,0,87.0,1,87.0,1,87.0,1
1068,max_effective,20,40,2,3,0.05,0.95,0.9370869045293904,13,67.0,1,67.0,1,67.0,1,67.0,1
1069,max_effective,20,40,2,3,0.05,0.95,0.8469217735219128,16,55.0,1,55.0,1,55.0,1,55.0,1
1070,max_effective,20,40,2,3,0.05,0.95,0.9387614974209488,17,80.0,1,80.0,1,80.0,1,80.0,1
1071,max_effective,20,40,2,3,0.05,0.95,0.8672231384752501,21,86.0,1,86.0,1,86.0,1,86.0,1
1072,max_effective,20,40,2,3,0.05,0.95,0.9456713799866252,8,52.0,1,52.0,1,52.0,1,52.0,1
1073,max_effective,20,40,2,3,0.05,0.95,0.9397405477358431,5,35.0,1,35.0,1,35.0,1,35.0,1
1074,max_effective,20,40,2,3,0.05,0.95,0.8747505386917104,23,69.0,1,69.0,1,69.0,1,69.0,1
1075,max_effective,20,40,2,3,0.05,0.95,0.919142879875823,42,76.0,0,90.0,1,90.0,1,90.0,1
1076,max_effective,20,40,2,3,0.05,0.95,0.933973933836745,35,90.0,0,96.0,1,96.0,1,95.0,0
1077,max_effective,20,40,2,3,0.05,0.95,0.904195601195502,28,76.0,0,83.0,1,83.0,1,83.0,1
1078,max_effective,20,40,2,3,0.05,0.95,0.9131519322618143,53,76.0,0,87.0,0,100.0,1,100.0,1
1079,max_effective,20,40,2,3,0.05,0.95,0.8777571909395196,16,47.0,1,47.0,1,47.0,1,47.0,1
1080,max_effective,20,40,2,3,0.05,0.95,0.8700081328942998,10,50.0,1,50.0,1,50.0,1,50.0,1
1081,max_effective,20,40,2,3,0.05,0.95,0.8848053240577124,11,44.0,1,44.0,1,44.0,1,44.0,1
1082,max_effective,20,40,2,3,0.05,0.95,0.94172686358985,16,54.0,1,54.0,1,54.0,1,54.0,1
1083,max_effective,20,40,2,3,0.05,0.95,0.9364600155614056,10,52.0,1,52.0,1,52.0,1,52.0,1
1084,max_effective,20,40,2,3,0.05,0.95,0.9345745932701476,24,93.0,0,100.0,1,97.0,0,97.0,0
1085,max_effective,20,40,2,3,0.05,0.95,0.9073968396473708,9,47.0,1,47.0,1,47.0,1,47.0,1
1086,max_effective,20,40,2,3,0.05,0.95,0.9252659985795662,46,84.0,0,94.0,1,92.0,0,93.0,0
1087,max_effective,20,40,2,3,0.05,0.95,0.8920350732027958,13,68.0,1,68.0,1,68.0,1,68.0,1
1088,max_effective,20,40,2,3,0.05,0.95,0.9392519596312536,18,59.0,1,59.0,1,59.0,1,59.0,1
1089,max_effective,20,40,2,3,0.05,0.95,0.8356923203966331,21,49.0,1,49.0,1,49.0,1,49.0,1
1090,max_effective,20,40,2,3,0.05,0.95,0.7675208500751454,9,44.0,1,44.0,1,44.0,1,44.0,1
1091,max_effective,20,40,2,3,0.05,0.95,0.9353951804085218,20,74.0,1,74.0,1,74.0,1,74.0,1
1092,max_effective,20,40,2,3,0.05,0.95,0.946581850669331,10,52.0,1,52.0,1,52.0,1,52.0,1
1093,max_effective,20,40,2,3,0.05,0.95,0.9375097069706856,17,66.0,1,66.0,1,66.0,1,66.0,1
1094,max_effective,20,40,2,3,0.05,0.95,0.9402475713605084,13,84.0,1,84.0,1,84.0,1,84.0,1
1095,max_effective,20,40,2,3,0.05,0.95,0.944389606306698,17,67.0,1,67.0,1,67.0,1,67.0,1
1096,max_effective,20,40,2,3,0.05,0.95,0.8408197342993218,7,37.0,1,37.0,1,37.0,1,37.0,1
1097,max_effective,20,40,2,3,0.05,0.95,0.8867355032875638,8,45.0,1,45.0,1,45.0,1,45.0,1
1098,max_effective,20,40,2,3,0.05,0.95,0.8903134757208723,11,71.0,1,71.0,1,71.0,1,71.0,1
1099,max_effective,20,40,2,3,0.05,0.95,0.8833045711464277,11,49.0,1,49.0,1,49.0,1,49.0,1
1100,max_effective,20,40,2,3,0.05,0.95,0.8875468618098507,43,75.0,0,92.0,0,92.0,0,97.0,1
1101,max_effective,20,40,2,3,0.05,0.95,0.9050587018126542,8,51.0,1,51.0,1,51.0,1,51.0,1
1102,max_effective,20,40,2,3,0.05,0.95,0.9149008760521252,3,26.0,1,26.0,1,26.0,1,26.0,1
1103,max_effective,20,40,2,3,0.05,0.95,0.9285295565172176,18,56.0,1,56.0,1,56.0,1,56.0,1
1104,max_effective,20,40,2,3,0.05,0.95,0.789203644175706,5,32.0,1,32.0,1,32.0,1,32.0,1
1105,max_effective,20,40,2,3,0.05,0.95,0.9401001681852154,13,61.0,1,61.0,1,61.0,1,61.0,1
1106,max_effective,20,40,2,3,0.05,0.95,0.7536169642744891,8,34.0,1,34.0,1,34.0,1,34.0,1
1107,max_effective,20,40,2,3,0.05,0.95,0.8680560834280165,4,41.0,1,41.0,1,41.0,1,41.0,1
1108,max_effective,20,40,2,3,0.05,0.95,0.9082959395168698,7,42.0,1,42.0,1,42.0,1,42.0,1
1109,max_effective,20,40,2,3,0.05,0.95,0.8376298750037052,4,36.0,1,36.0,1,36.0,1,36.0,1
1110,max_effective,20,40,2,3,0.05,0.95,0.9452262493572464,9,56.0,1,56.0,1,56.0,1,55.0,0
1111,max_effective,20,40,2,3,0.05,0.95,0.9106496015492316,29,80.0,1,80.0,1,80.0,1,80.0,1
1112,max_effective,20,40,2,3,0.05,0.95,0.9493949316323782,32,77.0,0,80.0,0,82.0,1,79.0,0
1113,max_effective,20,40,2,3,0.05,0.95,0.9168467278885046,15,56.0,1,56.0,1,56.0,1,56.0,1
1114,max_effective,20,40,2,3,0.05,0.95,0.8786877903027666,14,46.0,1,46.0,1,46.0,1,44.0,0
1115,max_effective,20,40,2,3,0.05,0.95,0.9015472900127124,13,64.0,1,64.0,1,64.0,1,64.0,1
1116,max_effective,20,40,2,3,0.05,0.95,0.9167068041342246,11,49.0,1,49.0,1,49.0,1,49.0,1
1117,max_effective,20,40,2,3,0.05,0.95,0.929618390807282,15,77.0,1,77.0,1,77.0,1,77.0,1
1118,max_effective,20,40,2,3,0.05,0.95,0.871656816687863,6,41.0,1,41.0,1,41.0,1,41.0,1
1119,max_effective,20,40,2,3,0.05,0.95,0.9217054967360336,6,39.0,1,39.0,1,39.0,1,39.0,1
1120,max_effective,20,40,2,3,0.05,0.95,0.948981720694897,13,49.0,1,49.0,1,49.0,1,49.0,1
1121,max_effective,20,40,2,3,0.05,0.95,0.9129718179466192,5,54.0,1,54.0,1,54.0,1,54.0,1
1122,max_effective,20,40,2,3,0.05,0.95,0.8138519864041582,7,37.0,1,37.0,1,37.0,1,37.0,1
1123,max_effective,20,40,2,3,0.05,0.95,0.7579427374842227,12,48.0,1,48.0,1,48.0,1,48.0,1
1124,max_effective,20,40,2,3,0.05,0.95,0.8954854786883312,13,72.0,1,72.0,1,72.0,1,72.0,1
1125,max_effective,20,40,2,3,0.05,0.95,0.929474093069852,11,72.0,1,72.0,1,72.0,1,72.0,1
1126,max_effective,20,40,2,3,0.05,0.95,0.9001013504997721,7,49.0,1,49.0,1,49.0,1,48.0,0
1127,max_effective,20,40,2,3,0.05,0.95,0.9104169185882628,26,82.0,1,82.0,1,82.0,1,82.0,1
1128,max_effective,20,40,2,3,0.05,0.95,0.9337141894780888,31,84.0,0,98.0,1,95.0,0,94.0,0
1129,max_effective,20,40,2,3,0.05,0.95,0.7680018379515533,9,43.0,1,43.0,1,43.0,1,43.0,1
1130,max_effective,20,40,2,3,0.05,0.95,0.7337622734932252,7,35.0,1,35.0,1,35.0,1,34.0,0
1131,max_effective,20,40,2,3,0.05,0.95,0.9471563379851716,13,72.0,1,72.0,1,72.0,1,72.0,1
1132,max_effective,20,40,2,3,0.05,0.95,0.9394255740611293,24,60.0,1,60.0,1,60.0,1,60.0,1
1133,max_effective,20,40,2,3,0.05,0.95,0.9461668586275982,56,93.0,0,105.0,0,114.0,1,114.0,1
1134,max_effective,20,40,2,3,0.05,0.95,0.8901240361950219,18,55.0,1,55.0,1,55.0,1,55.0,1
1135,max_effective,20,40,2,3,0.05,0.95,0.8724495723529301,5,40.0,1,40.0,1,40.0,1,40.0,1
1136,max_effective,20,40,2,3,0.05,0.95,0.9241028556620124,24,93.0,0,105.0,0,109.0,1,107.0,0
1137,max_effective,20,40,2,3,0.05,0.95,0.9304261768123192,23,82.0,0,84.0,1,84.0,1,83.0,0
1138,max_effective,20,40,2,3,0.05,0.95,0.92568584690358,6,40.0,1,40.0,1,40.0,1,40.0,1
1139,max_effective,20,40,2,3,0.05,0.95,0.9425098056459348,18,81.0,1,81.0,1,80.0,0,80.0,0
1140,max_effective,20,40,2,3,0.05,0.95,0.9183050713692796,6,54.0,1,54.0,1,54.0,1,54.0,1
1141,max_effective,20,40,2,3,0.05,0.95,0.9444136569595916,42,94.0,0,103.0,1,101.0,0,100.0,0
1142,max_effective,20,40,2,3,0.05,0.95,0.8932501044725414,23,68.0,1,68.0,1,68.0,1,68.0,1
1143,max_effective,20,40,2,3,0.05,0.95,0.9193390544376232,22,92.0,0,94.0,1,91.0,0,90.0,0
1144,max_effective,20,40,2,3,0.05,0.95,0.927030448206568,13,67.0,1,67.0,1,67.0,1,65.0,0
1145,max_effective,20,40,2,3,0.05,0.95,0.9365349051840974,25,89.0,0,95.0,1,94.0,0,94.0,0
1146,max_effective,20,40,2,3,0.05,0.95,0.9376614626009095,5,43.0,1,43.0,1,43.0,1,43.0,1
1147,max_effective,20,40,2,3,0.05,0.95,0.9437466750878968,64,88.0,0,103.0,0,108.0,1,107.0,0
1148,max_effective,20,40,2,3,0.05,0.95,0.8289719635137982,6,32.0,1,32.0,1,32.0,1,32.0,1
1149,max_effective,20,40,2,3,0.05,0.95,0.884112289942686,15,67.0,1,67.0,1,67.0,1,67.0,1
1150,max_effective,20,40,2,3,0.05,0.95,0.8286904252542402,4,36.0,1,36.0,1,36.0,1,36.0,1
1151,max_effective,20,40,2,3,0.05,0.95,0.939117876630374,41,93.0,0,97.0,0,105.0,0,106.0,1
1152,max_effective,20,40,2,3,0.05,0.95,0.930188552601868,28,92.0,0,97.0,1,96.0,0,95.0,0
1153,max_effective,20,40,2,3,0.05,0.95,0.931753727753742,19,86.0,0,88.0,0,89.0,0,90.0,1
1154,max_effective,20,40,2,3,0.05,0.95,0.9067686842807536,38,83.0,0,87.0,0,89.0,1,88.0,0
1155,max_effective,20,40,2,3,0.05,0.95,0.9450140884756274,13,72.0,1,72.0,1,72.0,1,72.0,1
1156,max_effective,20,40,2,3,0.05,0.95,0.8835369807516834,13,59.0,1,59.0,1,59.0,1,59.0,1
1157,max_effective,20,40,2,3,0.05,0.95,0.8391857196183062,14,55.0,1,55.0,1,55.0,1,55.0,1
1158,max_effective,20,40,2,3,0.05,0.95,0.8939025903580726,42,76.0,0,95.0,1,95.0,1,95.0,1
1159,max_effective,20,40,2,3,0.05,0.95,0.9280218104043584,16,101.0,1,101.0,1,100.0,0,97.0,0
1160,max_effective,20,40,2,3,0.05,0.95,0.9423306588755204,44,90.0,0,93.0,0,107.0,1,107.0,1
1161,max_effective,20,40,2,3,0.05,0.95,0.9323156969752684,15,66.0,1,66.0,1,66.0,1,65.0,0
1162,max_effective,20,40,2,3,0.05,0.95,0.8934739655536508,7,41.0,1,41.0,1,41.0,1,41.0,1
1163,max_effective,20,40,2,3,0.05,0.95,0.9423214093820396,30,92.0,1,91.0,0,90.0,0,89.0,0
1164,max_effective,20,40,2,3,0.05,0.95,0.8765395444591167,19,62.0,1,62.0,1,62.0,1,62.0,1
1165,max_effective,20,40,2,3,0.05,0.95,0.9437158767471872,14,81.0,1,81.0,1,81.0,1,81.0,1
1166,max_effective,20,40,2,3,0.05,0.95,0.9123982912794678,13,59.0,1,59.0,1,59.0,1,59.0,1
1167,max_effective,20,40,2,3,0.05,0.95,0.9327170975342814,22,60.0,1,60.0,1,60.0,1,60.0,1
1168,max_effective,20,40,2,3,0.05,0.95,0.9311773473759698,40,76.0,1,76.0,1,76.0,1,76.0,1
1169,max_effective,20,40,2,3,0.05,0.95,0.8731482953831825,13,67.0,1,67.0,1,67.0,1,67.0,1
1170,max_effective,20,40,2,3,0.05,0.95,0.8336794501047451,16,59.0,1,59.0,1,59.0,1,59.0,1
1171,max_effective,20,40,2,3,0.05,0.95,0.9233651817169004,6,40.0,1,40.0,1,40.0,1,40.0,1
1172,max_effective,20,40,2,3,0.05,0.95,0.9181707954854118,22,86.0,0,88.0,1,85.0,0,88.0,1
1173,max_effective,20,40,2,3,0.05,0.95,0.9353671907712788,14,50.0,1,50.0,1,50.0,1,50.0,1
1174,max_effective,20,40,2,3,0.05,0.95,0.9253931757093288,13,57.0,1,57.0,1,57.0,1,57.0,1
1175,max_effective,20,40,2,3,0.05,0.95,0.8785266394508641,9,58.0,1,58.0,1,58.0,1,58.0,1
1176,max_effective,20,40,2,3,0.05,0.95,0.9064470538005226,10,47.0,1,47.0,1,47.0,1,47.0,1
1177,max_effective,20,40,2,3,0.05,0.95,0.8855356374041911,17,68.0,1,68.0,1,68.0,1,68.0,1
1178,max_effective,20,40,2,3,0.05,0.95,0.8843700638824504,26,60.0,1,60.0,1,60.0,1,60.0,1
1179,max_effective,20,40,2,3,0.05,0.95,0.8874245963825987,7,57.0,1,57.0,1,57.0,1,57.0,1
1180,max_effective,20,40,2,3,0.05,0.95,0.9140867324922348,10,48.0,1,48.0,1,48.0,1,48.0,1
1181,max_effective,20,40,2,3,0.05,0.95,0.9305255934112772,32,90.0,0,95.0,1,95.0,1,95.0,1
1182,max_effective,20,40,2,3,0.05,0.95,0.9466611372492504,21,86.0,1,86.0,1,86.0,1,86.0,1
1183,max_effective,20,40,2,3,0.05,0.95,0.933989838230154,20,78.0,0,82.0,1,82.0,1,82.0,1
1184,max_effective,20,40,2,3,0.05,0.95,0.9308374287072446,18,69.0,1,69.0,1,69.0,1,69.0,1
1185,max_effective,20,40,2,3,0.05,0.95,0.9067568891582856,9,41.0,1,41.0,1,41.0,1,41.0,1
1186,max_effective,20,40,2,3,0.05,0.95,0.8858510165584562,13,63.0,1,63.0,1,63.0,1,63.0,1
1187,max_effective,20,40,2,3,0.05,0.95,0.9028379311368704,11,65.0,1,65.0,1,65.0,1,65.0,1
1188,max_effective,20,40,2,3,0.05,0.95,0.9155749769982032,11,57.0,1,57.0,1,57.0,1,57.0,1
1189,max_effective,20,40,2,3,0.05,0.95,0.9444642417378006,9,66.0,1,66.0,1,66.0,1,66.0,1
1190,max_effective,20,40,2,3,0.05,0.95,0.9330907099413784,9,44.0,1,44.0,1,44.0,1,44.0,1
1191,max_effective,20,40,2,3,0.05,0.95,0.8710388400435265,8,39.0,1,39.0,1,39.0,1,39.0,1
1192,max_effective,20,40,2,3,0.05,0.95,0.9402535689642856,24,108.0,0,116.0,1,114.0,0,112.0,0
1193,max_effective,20,40,2,3,0.05,0.95,0.8947984967085701,28,78.0,0,82.0,0,85.0,1,85.0,1
1194,max_effective,20,40,2,3,0.05,0.95,0.8401860496671564,10,53.0,1,53.0,1,53.0,1,53.0,1
1195,max_effective,20,40,2,3,0.05,0.95,0.9015419800701252,16,79.0,1,79.0,1,79.0,1,79.0,1
1196,max_effective,20,40,2,3,0.05,0.95,0.9011643001373044,20,73.0,1,73.0,1,73.0,1,73.0,1
1197,max_effective,20,40,2,3,0.05,0.95,0.9253076163637896,32,71.0,1,71.0,1,71.0,1,71.0,1
1198,max_effective,20,40,2,3,0.05,0.95,0.8800224182162467,11,54.0,1,54.0,1,54.0,1,54.0,1
1199,max_effective,20,40,2,3,0.05,0.95,0.8568734716548874,5,41.0,1,41.0,1,41.0,1,41.0,1
1200,max_effective,20,40,2,3,0.05,0.95,0.9257734492222414,26,81.0,0,80.0,0,87.0,1,87.0,1
1201,max_effective,20,40,2,3,0.05,0.95,0.9079426667381052,19,78.0,1,78.0,1,78.0,1,78.0,1
1202,max_effective,20,40,2,3,0.05,0.95,0.9177172576777504,11,51.0,1,51.0,1,51.0,1,51.0,1
1203,max_effective,20,40,2,3,0.05,0.95,0.931887024748148,12,51.0,1,51.0,1,51.0,1,51.0,1
1204,max_effective,20,40,2,3,0.05,0.95,0.9114774995226154,14,46.0,1,46.0,1,46.0,1,45.0,0
1205,max_effective,20,40,2,3,0.05,0.95,0.877120844401593,6,40.0,1,40.0,1,40.0,1,40.0,1
1206,max_effective,20,40,2,3,0.05,0.95,0.9122774539118336,16,68.0,1,68.0,1,68.0,1,68.0,1
1207,max_effective,20,40,2,3,0.05,0.95,0.9383182545117802,27,76.0,1,76.0,1,76.0,1,76.0,1
1208,max_effective,20,40,2,3,0.05,0.95,0.9133055790696488,35,87.0,0,100.0,0,100.0,0,107.0,1
1209,max_effective,20,40,2,3,0.05,0.95,0.92125939208039,14,75.0,1,75.0,1,75.0,1,75.0,1
1210,max_effective,20,40,2,3,0.05,0.95,0.9279158897050704,4,36.0,1,36.0,1,36.0,1,36.0,1
1211,max_effective,20,40,2,3,0.05,0.95,0.8948012774366203,7,36.0,1,36.0,1,36.0,1,36.0,1
1212,max_effective,20,40,2,3,0.05,0.95,0.906110892557742,14,54.0,1,54.0,1,54.0,1,54.0,1
1213,max_effective,20,40,2,3,0.05,0.95,0.94156700950769,6,36.0,1,36.0,1,36.0,1,36.0,1
1214,max_effective,20,40,2,3,0.05,0.95,0.9124198625014877,22,68.0,1,68.0,1,68.0,1,68.0,1
1215,max_effective,20,40,2,3,0.05,0.95,0.915851576099282,13,77.0,1,77.0,1,77.0,1,77.0,1
1216,max_effective,20,40,2,3,0.05,0.95,0.9042308114240568,34,79.0,1,79.0,1,79.0,1,79.0,1
1217,max_effective,20,40,2,3,0.05,0.95,0.8604756828972923,24,83.0,0,84.0,0,86.0,0,89.0,1
1218,max_effective,20,40,2,3,0.05,0.95,0.9032430882256484,37,79.0,0,83.0,0,94.0,1,94.0,1
1219,max_effective,20,40,2,3,0.05,0.95,0.9226097566979368,13,73.0,1,73.0,1,73.0,1,73.0,1
1220,max_effective,20,40,2,3,0.05,0.95,0.935912939355664,12,46.0,1,46.0,1,46.0,1,46.0,1
1221,max_effective,20,40,2,3,0.05,0.95,0.8944533142558342,11,49.0,1,49.0,1,49.0,1,49.0,1
1222,max_effective,20,40,2,3,0.05,0.95,0.9308151973832898,31,83.0,0,85.0,1,84.0,0,85.0,1
1223,max_effective,20,40,2,3,0.05,0.95,0.9340194977071582,11,57.0,1,57.0,1,57.0,1,57.0,1
1224,max_effective,20,40,2,3,0.05,0.95,0.9322465362340404,46,86.0,0,96.0,0,101.0,1,101.0,1
1225,max_effective,20,40,2,3,0.05,0.95,0.8802001614747866,14,77.0,1,77.0,1,77.0,1,77.0,1
1226,max_effective,20,40,2,3,0.05,0.95,0.9074406323741898,10,51.0,1,51.0,1,51.0,1,51.0,1
1227,max_effective,20,40,2,3,0.05,0.95,0.913967744820744,15,71.0,1,71.0,1,71.0,1,71.0,1
1228,max_effective,20,40,2,3,0.05,0.95,0.913361166246202,8,47.0,1,47.0,1,47.0,1,47.0,1
1229,max_effective,20,40,2,3,0.05,0.95,0.8654454530849394,22,57.0,1,57.0,1,57.0,1,56.0,0
1230,max_effective,20,40,2,3,0.05,0.95,0.9378179365496212,12,57.0,1,57.0,1,57.0,1,57.0,1
1231,max_effective,20,40,2,3,0.05,0.95,0.904643070826191,27,68.0,1,68.0,1,68.0,1,68.0,1
1232,max_effective,20,40,2,3,0.05,0.95,0.8915929479402108,9,54.0,1,54.0,1,54.0,1,54.0,1
1233,max_effective,20,40,2,3,0.05,0.95,0.9371055802474454,28,80.0,0,85.0,1,83.0,0,85.0,1
1234,max_effective,20,40,2,3,0.05,0.95,0.9356678511156852,19,51.0,1,51.0,1,51.0,1,51.0,1
1235,max_effective,20,40,2,3,0.05,0.95,0.92878390553509,5,34.0,1,34.0,1,34.0,1,34.0,1
1236,max_effective,20,40,2,3,0.05,0.95,0.9311666308821804,35,90.0,0,97.0,0,99.0,1,99.0,1
1237,max_effective,20,40,2,3,0.05,0.95,0.9487428734018836,81,92.0,0,102.0,0,106.0,0,114.0,1
1238,max_effective,20,40,2,3,0.05,0.95,0.9167024480918357,11,53.0,1,53.0,1,53.0,1,53.0,1
1239,max_effective,20,40,2,3,0.05,0.95,0.8931129644388419,10,53.0,1,53.0,1,53.0,1,53.0,1
1240,max_effective,20,40,2,3,0.05,0.95,0.9381279013909852,23,72.0,0,74.0,1,74.0,1,74.0,1
1241,max_effective,20,40,2,3,0.05,0.95,0.9098358959499724,23,93.0,0,103.0,1,97.0,0,102.0,0
1242,max_effective,20,40,2,3,0.05,0.95,0.9390250482773316,27,78.0,1,78.0,1,78.0,1,78.0,1
1243,max_effective,20,40,2,3,0.05,0.95,0.9376937353363534,15,51.0,1,51.0,1,51.0,1,51.0,1
1244,max_effective,20,40,2,3,0.05,0.95,0.9116230239459482,9,41.0,1,41.0,1,41.0,1,41.0,1
1245,max_effective,20,40,2,3,0.05,0.95,0.9178183407537392,11,45.0,1,45.0,1,45.0,1,44.0,0
1246,max_effective,20,40,2,3,0.05,0.95,0.9438977204008412,8,42.0,1,42.0,1,42.0,1,42.0,1
1247,max_effective,20,40,2,3,0.05,0.95,0.9215082910195588,13,76.0,1,76.0,1,76.0,1,76.0,1
1248,max_effective,20,40,2,3,0.05,0.95,0.9387743375889764,18,48.0,1,48.0,1,48.0,1,48.0,1
1249,max_effective,20,40,2,3,0.05,0.95,0.8663790624716236,10,57.0,1,57.0,1,57.0,1,57.0,1
1250,max_effective,20,40,2,3,0.05,0.95,0.8762725567809938,8,51.0,1,51.0,1,51.0,1,51.0,1
1251,max_effective,20,40,2,3,0.05,0.95,0.9153654659812132,23,70.0,1,70.0,1,70.0,1,70.0,1
1252,max_effective,20,40,2,3,0.05,0.95,0.9149599682931102,17,75.0,1,75.0,1,75.0,1,75.0,1
1253,max_effective,20,40,2,3,0.05,0.95,0.938827582807272,33,83.0,0,88.0,0,99.0,1,98.0,0
1254,max_effective,20,40,2,3,0.05,0.95,0.8657544679785038,19,68.0,1,68.0,1,68.0,1,68.0,1
1255,max_effective,20,40,2,3,0.05,0.95,0.9492750301549342,63,81.0,0,94.0,0,104.0,1,104.0,1
1256,max_effective,20,40,2,3,0.05,0.95,0.9083554144891288,13,64.0,1,64.0,1,64.0,1,64.0,1
1257,max_effective,20,40,2,3,0.05,0.95,0.9275287941082372,39,101.0,0,105.0,0,113.0,1,112.0,0
1258,max_effective,20,40,2,3,0.05,0.95,0.8752232144920591,9,49.0,1,49.0,1,49.0,1,49.0,1
1259,max_effective,20,40,2,3,0.05,0.95,0.928359013224044,15,80.0,1,80.0,1,80.0,1,80.0,1
1260,max_effective,20,40,2,3,0.05,0.95,0.92906758097886,47,84.0,1,84.0,1,84.0,1,84.0,1
1261,max_effective,20,40,2,3,0.05,0.95,0.8925512192946023,9,43.0,1,43.0,1,43.0,1,43.0,1
1262,max_effective,20,40,2,3,0.05,0.95,0.9285441650270012,46,82.0,0,94.0,0,92.0,0,100.0,1
1263,max_effective,20,40,2,3,0.05,0.95,0.9496860410344248,20,84.0,1,84.0,1,84.0,1,84.0,1
1264,max_effective,20,40,2,3,0.05,0.95,0.9383815284488382,18,80.0,1,80.0,1,80.0,1,79.0,0
1265,max_effective,20,40,2,3,0.05,0.95,0.9256247619905108,17,73.0,1,73.0,1,73.0,1,73.0,1
1266,max_effective,20,40,2,3,0.05,0.95,0.917668877225438,12,55.0,1,55.0,1,55.0,1,55.0,1
1267,max_effective,20,40,2,3,0.05,0.95,0.8941573113284838,11,71.0,1,71.0,1,71.0,1,71.0,1
1268,max_effective,20,40,2,3,0.05,0.95,0.7738272656258192,11,47.0,1,47.0,1,47.0,1,47.0,1
1269,max_effective,20,40,2,3,0.05,0.95,0.9356147110388966,10,56.0,1,56.0,1,56.0,1,56.0,1
1270,max_effective,20,40,2,3,0.05,0.95,0.9390474344477558,10,50.0,1,50.0,1,50.0,1,50.0,1
1271,max_effective,20,40,2,3,0.05,0.95,0.9249842299552504,30,78.0,1,78.0,1,78.0,1,78.0,1
1272,max_effective,20,40,2,3,0.05,0.95,0.913781809551398,21,52.0,1,52.0,1,52.0,1,52.0,1
1273,max_effective,20,40,2,3,0.05,0.95,0.8786418898581706,7,46.0,1,46.0,1,46.0,1,46.0,1
1274,max_effective,20,40,2,3,0.05,0.95,0.9325516833842284,9,41.0,1,41.0,1,41.0,1,41.0,1
1275,max_effective,20,40,2,3,0.05,0.95,0.9387416177794292,17,78.0,1,78.0,1,78.0,1,78.0,1
1276,max_effective,20,40,2,3,0.05,0.95,0.8855128391980496,14,57.0,1,57.0,1,57.0,1,57.0,1
1277,max_effective,20,40,2,3,0.05,0.95,0.9328804498355602,15,66.0,1,66.0,1,66.0,1,66.0,1
1278,max_effective,20,40,2,3,0.05,0.95,0.9395462694233998,33,87.0,0,105.0,1,98.0,0,96.0,0
1279,max_effective,20,40,2,3,0.05,0.95,0.942412393931754,39,80.0,0,89.0,0,94.0,1,94.0,1
1280,max_effective,20,40,2,3,0.05,0.95,0.939405014967864,10,41.0,1,41.0,1,41.0,1,41.0,1
1281,max_effective,20,40,2,3,0.05,0.95,0.9265354045472952,12,60.0,1,60.0,1,60.0,1,60.0,1
1282,max_effective,20,40,2,3,0.05,0.95,0.8832234383984247,10,53.0,1,53.0,1,53.0,1,52.0,0
1283,max_effective,20,40,2,3,0.05,0.95,0.9339523535084416,7,38.0,1,38.0,1,38.0,1,37.0,0
1284,max_effective,20,40,2,3,0.05,0.95,0.9404927048116926,16,73.0,1,73.0,1,73.0,1,73.0,1
1285,max_effective,20,40,2,3,0.05,0.95,0.9127432886663204,6,36.0,1,36.0,1,36.0,1,36.0,1
1286,max_effective,20,40,2,3,0.05,0.95,0.8793460494625795,12,56.0,1,56.0,1,56.0,1,56.0,1
1287,max_effective,20,40,2,3,0.05,0.95,0.9329300709349384,9,58.0,1,58.0,1,58.0,1,58.0,1
1288,max_effective,20,40,2,3,0.05,0.95,0.9293110067291585,27,85.0,0,87.0,0,94.0,1,94.0,1
1289,max_effective,20,40,2,3,0.05,0.95,0.9489206080520592,31,77.0,0,78.0,1,78.0,1,77.0,0
1290,max_effective,20,40,2,3,0.05,0.95,0.9164941317137768,9,62.0,1,62.0,1,62.0,1,62.0,1
1291,max_effective,20,40,2,3,0.05,0.95,0.9042588326654586,22,69.0,1,69.0,1,69.0,1,69.0,1
1292,max_effective,20,40,2,3,0.05,0.95,0.9114224015401726,22,66.0,1,66.0,1,66.0,1,66.0,1
1293,max_effective,20,40,2,3,0.05,0.95,0.9180696799363866,18,73.0,1,73.0,1,73.0,1,73.0,1
1294,max_effective,20,40,2,3,0.05,0.95,0.9240616840532572,13,58.0,1,58.0,1,58.0,1,58.0,1
1295,max_effective,20,40,2,3,0.05,0.95,0.9322187087332346,22,65.0,1,65.0,1,65.0,1,64.0,0
1296,max_effective,20,40,2,3,0.05,0.95,0.8921456195742828,6,50.0,1,50.0,1,50.0,1,50.0,1
1297,max_effective,20,40,2,3,0.05,0.95,0.928128738274056,14,56.0,1,56.0,1,56.0,1,56.0,1
1298,max_effective,20,40,2,3,0.05,0.95,0.9381579843221264,12,52.0,1,52.0,1,52.0,1,52.0,1
1299,max_effective,20,40,2,3,0.05,0.95,0.9235466536384952,10,37.0,1,37.0,1,37.0,1,36.0,0
1300,max_effective,20,40,2,3,0.05,0.95,0.8585406489242962,26,83.0,0,89.0,1,89.0,1,89.0,1
1301,max_effective,20,40,2,3,0.05,0.95,0.9157435585957638,40,77.0,1,77.0,1,77.0,1,77.0,1
1302,max_effective,20,40,2,3,0.05,0.95,0.930514332849544,9,47.0,1,47.0,1,47.0,1,47.0,1
1303,max_effective,20,40,2,3,0.05,0.95,0.8325800654142315,7,41.0,1,41.0,1,41.0,1,41.0,1
1304,max_effective,20,40,2,3,0.05,0.95,0.9209447221930236,13,62.0,1,62.0,1,62.0,1,62.0,1
1305,max_effective,20,40,2,3,0.05,0.95,0.852421179989183,19,61.0,1,61.0,1,61.0,1,61.0,1
1306,max_effective,20,40,2,3,0.05,0.95,0.9007937484434396,47,76.0,0,94.0,1,94.0,1,94.0,1
1307,max_effective,20,40,2,3,0.05,0.95,0.9345349014257428,58,79.0,0,90.0,0,104.0,0,106.0,1
1308,max_effective,20,40,2,3,0.05,0.95,0.9225435194033336,33,82.0,1,82.0,1,82.0,1,82.0,1
1309,max_effective,20,40,2,3,0.05,0.95,0.9343512837370416,19,82.0,1,77.0,0,78.0,0,78.0,0
1310,max_effective,20,40,2,3,0.05,0.95,0.944072369969824,25,75.0,1,75.0,1,75.0,1,75.0,1
1311,max_effective,20,40,2,3,0.05,0.95,0.943373506607466,21,61.0,1,61.0,1,61.0,1,61.0,1
1312,max_effective,20,40,2,3,0.05,0.95,0.9405391453515236,21,67.0,1,67.0,1,67.0,1,67.0,1
1313,max_effective,20,40,2,3,0.05,0.95,0.9409471307115608,9,67.0,1,67.0,1,67.0,1,67.0,1
1314,max_effective,20,40,2,3,0.05,0.95,0.8993466437431579,17,44.0,1,44.0,1,44.0,1,44.0,1
1315,max_effective,20,40,2,3,0.05,0.95,0.8575055851068003,11,53.0,1,53.0,1,53.0,1,53.0,1
1316,max_effective,20,40,2,3,0.05,0.95,0.9113788923761248,7,37.0,1,37.0,1,37.0,1,37.0,1
1317,max_effective,20,40,2,3,0.05,0.95,0.9008968128545352,10,50.0,1,50.0,1,50.0,1,49.0,0
1318,max_effective,20,40,2,3,0.05,0.95,0.9356748584142526,24,76.0,1,76.0,1,76.0,1,76.0,1
1319,max_effective,20,40,2,3,0.05,0.95,0.9174557687225354,23,68.0,1,68.0,1,68.0,1,68.0,1
1320,max_effective,20,40,2,3,0.05,0.95,0.8906682689947799,6,39.0,1,39.0,1,39.0,1,38.0,0
1321,max_effective,20,40,2,3,0.05,0.95,0.9484122390523232,40,89.0,0,99.0,0,103.0,0,106.0,1
1322,max_effective,20,40,2,3,0.05,0.95,0.9484559773999166,45,94.0,0,98.0,0,104.0,1,101.0,0
1323,max_effective,20,40,2,3,0.05,0.95,0.8969428366995922,10,51.0,1,51.0,1,51.0,1,51.0,1
1324,max_effective,20,40,2,3,0.05,0.95,0.8894225705750936,10,49.0,1,49.0,1,49.0,1,49.0,1
1325,max_effective,20,40,2,3,0.05,0.95,0.8950680469401305,13,57.0,1,57.0,1,57.0,1,57.0,1
1326,max_effective,20,40,2,3,0.05,0.95,0.8915944183790699,14,52.0,1,52.0,1,52.0,1,52.0,1
1327,max_effective,20,40,2,3,0.05,0.95,0.8832817706329259,9,51.0,1,51.0,1,51.0,1,51.0,1
1328,max_effective,20,40,2,3,0.05,0.95,0.8049632675179679,9,50.0,1,50.0,1,50.0,1,50.0,1
1329,max_effective,20,40,2,3,0.05,0.95,0.9421855039729649,13,46.0,1,46.0,1,46.0,1,46.0,1
1330,max_effective,20,40,2,3,0.05,0.95,0.9071636572931916,14,62.0,1,62.0,1,62.0,1,62.0,1
1331,max_effective,20,40,2,3,0.05,0.95,0.9095510462888372,27,61.0,1,61.0,1,61.0,1,61.0,1
1332,max_effective,20,40,2,3,0.05,0.95,0.9395558210133907,16,45.0,1,45.0,1,45.0,1,45.0,1
1333,max_effective,20,40,2,3,0.05,0.95,0.9278485895407306,34,87.0,0,111.0,1,111.0,1,108.0,0
1334,max_effective,20,40,2,3,0.05,0.95,0.9404332356876748,10,54.0,1,54.0,1,54.0,1,54.0,1
1335,max_effective,20,40,2,3,0.05,0.95,0.9359362653832456,15,82.0,0,83.0,1,82.0,0,82.0,0
1336,max_effective,20,40,2,3,0.05,0.95,0.906578256177968,5,34.0,1,34.0,1,34.0,1,34.0,1
1337,max_effective,20,40,2,3,0.05,0.95,0.9441284813675728,7,42.0,1,42.0,1,42.0,1,42.0,1
1338,max_effective,20,40,2,3,0.05,0.95,0.9224900290889274,9,57.0,1,57.0,1,57.0,1,57.0,1
1339,max_effective,20,40,2,3,0.05,0.95,0.8768447584096607,21,52.0,1,52.0,1,52.0,1,52.0,1
1340,max_effective,20,40,2,3,0.05,0.95,0.8898343260460397,6,39.0,1,39.0,1,39.0,1,39.0,1
1341,max_effective,20,40,2,3,0.05,0.95,0.8922781461771346,47,83.0,0,89.0,0,91.0,1,89.0,0
1342,max_effective,20,40,2,3,0.05,0.95,0.9390321961441144,22,65.0,1,65.0,1,65.0,1,65.0,1
1343,max_effective,20,40,2,3,0.05,0.95,0.8850764701906239,4,30.0,1,30.0,1,30.0,1,30.0,1
1344,max_effective,20,40,2,3,0.05,0.95,0.91703789141739,12,48.0,1,48.0,1,48.0,1,48.0,1
1345,max_effective,20,40,2,3,0.05,0.95,0.8881276845068794,37,78.0,1,78.0,1,78.0,1,78.0,1
1346,max_effective,20,40,2,3,0.05,0.95,0.8932058346241334,10,48.0,1,48.0,1,48.0,1,48.0,1
1347,max_effective,20,40,2,3,0.05,0.95,0.9340271515063188,66,85.0,0,99.0,1,99.0,1,97.0,0
1348,max_effective,20,40,2,3,0.05,0.95,0.9340227149040324,14,64.0,1,64.0,1,64.0,1,64.0,1
1349,max_effective,20,40,2,3,0.05,0.95,0.9301478210383533,25,85.0,0,92.0,1,92.0,1,91.0,0
1350,max_effective,20,40,2,3,0.05,0.95,0.8531847900340969,13,54.0,1,54.0,1,54.0,1,54.0,1
1351,max_effective,20,40,2,3,0.05,0.95,0.9496250198428794,22,67.0,1,67.0,1,67.0,1,67.0,1
1352,max_effective,20,40,2,3,0.05,0.95,0.9395280061018864,34,88.0,0,99.0,0,106.0,1,104.0,0
1353,max_effective,20,40,2,3,0.05,0.95,0.9445558771233168,11,60.0,1,60.0,1,60.0,1,60.0,1
1354,max_effective,20,40,2,3,0.05,0.95,0.8941039250047672,24,72.0,1,72.0,1,72.0,1,72.0,1
1355,max_effective,20,40,2,3,0.05,0.95,0.940981418198144,17,80.0,1,80.0,1,80.0,1,79.0,0
1356,max_effective,20,40,2,3,0.05,0.95,0.8684340928265321,8,43.0,1,43.0,1,43.0,1,43.0,1
1357,max_effective,20,40,2,3,0.05,0.95,0.9472535691141316,6,42.0,1,42.0,1,42.0,1,42.0,1
1358,max_effective,20,40,2,3,0.05,0.95,0.862617541938453,9,44.0,1,44.0,1,44.0,1,44.0,1
1359,max_effective,20,40,2,3,0.05,0.95,0.9332369392923452,16,65.0,1,65.0,1,65.0,1,65.0,1
1360,max_effective,20,40,2,3,0.05,0.95,0.913232596934106,12,61.0,1,61.0,1,61.0,1,61.0,1
1361,max_effective,20,40,2,3,0.05,0.95,0.929277533541238,25,59.0,1,59.0,1,59.0,1,59.0,1
1362,max_effective,20,40,2,3,0.05,0.95,0.9479796166816106,13,52.0,1,52.0,1,52.0,1,52.0,1
1363,max_effective,20,40,2,3,0.05,0.95,0.8865620423372181,9,47.0,1,47.0,1,47.0,1,47.0,1
1364,max_effective,20,40,2,3,0.05,0.95,0.9146016699558692,9,45.0,1,45.0,1,45.0,1,45.0,1
1365,max_effective,20,40,2,3,0.05,0.95,0.947452562821787,10,51.0,1,51.0,1,51.0,1,51.0,1
1366,max_effective,20,40,2,3,0.05,0.95,0.9443108542443894,18,58.0,1,58.0,1,58.0,1,58.0,1
1367,max_effective,20,40,2,3,0.05,0.95,0.902130107470764,13,66.0,1,66.0,1,66.0,1,66.0,1
1368,max_effective,20,40,2,3,0.05,0.95,0.9282024604939142,8,42.0,1,42.0,1,42.0,1,42.0,1
1369,max_effective,20,40,2,3,0.05,0.95,0.8885318305971002,8,56.0,1,56.0,1,56.0,1,56.0,1
1370,max_effective,20,40,2,3,0.05,0.95,0.9434798998838284,36,80.0,0,87.0,1,87.0,1,87.0,1
1371,max_effective,20,40,2,3,0.05,0.95,0.9441913359559092,12,48.0,1,48.0,1,48.0,1,48.0,1
1372,max_effective,20,40,2,3,0.05,0.95,0.9245139504443768,13,57.0,1,57.0,1,57.0,1,57.0,1
1373,max_effective,20,40,2,3,0.05,0.95,0.944533688832316,27,90.0,1,88.0,0,88.0,0,87.0,0
1374,max_effective,20,40,2,3,0.05,0.95,0.9223743170668904,19,50.0,1,50.0,1,50.0,1,50.0,1
1375,max_effective,20,40,2,3,0.05,0.95,0.9048314121912928,16,56.0,1,56.0,1,56.0,1,56.0,1
1376,max_effective,20,40,2,3,0.05,0.95,0.8921601549888718,12,72.0,1,72.0,1,72.0,1,72.0,1
1377,max_effective,20,40,2,3,0.05,0.95,0.9471654285261882,20,95.0,0,97.0,0,99.0,1,99.0,1
1378,max_effective,20,40,2,3,0.05,0.95,0.9401270139195652,12,47.0,1,47.0,1,47.0,1,47.0,1
1379,max_effective,20,40,2,3,0.05,0.95,0.9126283385088886,13,60.0,1,60.0,1,60.0,1,60.0,1
1380,max_effective,20,40,2,3,0.05,0.95,0.945264032904505,7,55.0,1,55.0,1,55.0,1,55.0,1
1381,max_effective,20,40,2,3,0.05,0.95,0.9328612371604628,18,72.0,1,72.0,1,72.0,1,72.0,1
1382,max_effective,20,40,2,3,0.05,0.95,0.8975898211396496,13,59.0,1,59.0,1,59.0,1,59.0,1
1383,max_effective,20,40,2,3,0.05,0.95,0.8699422126157934,8,53.0,1,53.0,1,53.0,1,53.0,1
1384,max_effective,20,40,2,3,0.05,0.95,0.9014694547306228,5,30.0,1,30.0,1,30.0,1,30.0,1
1385,max_effective,20,40,2,3,0.05,0.95,0.940399416232062,14,60.0,1,60.0,1,60.0,1,60.0,1
1386,max_effective,20,40,2,3,0.05,0.95,0.9284192916802012,12,95.0,1,95.0,1,91.0,0,91.0,0
1387,max_effective,20,40,2,3,0.05,0.95,0.941501164586498,19,56.0,1,56.0,1,56.0,1,56.0,1
1388,max_effective,20,40,2,3,0.05,0.95,0.9472387980562328,41,95.0,0,104.0,0,114.0,1,112.0,0
1389,max_effective,20,40,2,3,0.05,0.95,0.9274675260513084,16,61.0,1,61.0,1,61.0,1,61.0,1
1390,max_effective,20,40,2,3,0.05,0.95,0.94553424524787,28,90.0,0,100.0,0,105.0,1,104.0,0
1391,max_effective,20,40,2,3,0.05,0.95,0.9386106270600758,28,83.0,0,89.0,1,89.0,1,89.0,1
1392,max_effective,20,40,2,3,0.05,0.95,0.9390533928990707,8,45.0,1,45.0,1,45.0,1,45.0,1
1393,max_effective,20,40,2,3,0.05,0.95,0.8694710270505474,11,55.0,1,55.0,1,55.0,1,55.0,1
1394,max_effective,20,40,2,3,0.05,0.95,0.8167241266771136,7,57.0,1,57.0,1,57.0,1,57.0,1
1395,max_effective,20,40,2,3,0.05,0.95,0.9337921496283346,62,70.0,0,87.0,0,100.0,0,102.0,1
1396,max_effective,20,40,2,3,0.05,0.95,0.9017893874118448,8,42.0,1,42.0,1,42.0,1,42.0,1
1397,max_effective,20,40,2,3,0.05,0.95,0.9331827035834585,22,59.0,1,59.0,1,59.0,1,59.0,1
1398,max_effective,20,40,2,3,0.05,0.95,0.8609754914453539,7,27.0,1,27.0,1,27.0,1,27.0,1
1399,max_effective,20,40,2,3,0.05,0.95,0.9279402355705332,22,75.0,1,75.0,1,75.0,1,75.0,1
1400,max_effective,20,40,2,3,0.05,0.95,0.8840763188063382,4,43.0,1,43.0,1,43.0,1,43.0,1
1401,max_effective,20,40,2,3,0.05,0.95,0.903326687630442,32,83.0,0,88.0,1,88.0,1,88.0,1
1402,max_effective,20,40,2,3,0.05,0.95,0.891550888999809,17,59.0,1,59.0,1,59.0,1,59.0,1
1403,max_effective,20,40,2,3,0.05,0.95,0.9408054944499108,10,63.0,1,63.0,1,63.0,1,63.0,1
1404,max_effective,20,40,2,3,0.05,0.95,0.9023481958116985,11,54.0,1,54.0,1,54.0,1,54.0,1
1405,max_effective,20,40,2,3,0.05,0.95,0.937667085299746,14,52.0,1,52.0,1,52.0,1,52.0,1
1406,max_effective,20,40,2,3,0.05,0.95,0.8338937545489961,12,53.0,1,53.0,1,53.0,1,53.0,1
1407,max_effective,20,40,2,3,0.05,0.95,0.883679635532783,2,25.0,1,25.0,1,25.0,1,25.0,1
1408,max_effective,20,40,2,3,0.05,0.95,0.9196805659467112,12,53.0,1,53.0,1,53.0,1,53.0,1
1409,max_effective,20,40,2,3,0.05,0.95,0.93329855166262,20,94.0,1,94.0,1,94.0,1,93.0,0
1410,max_effective,20,40,2,3,0.05,0.95,0.9164175403758064,6,45.0,1,45.0,1,45.0,1,45.0,1
1411,max_effective,20,40,2,3,0.05,0.95,0.8334108502652261,8,40.0,1,40.0,1,40.0,1,40.0,1
1412,max_effective,20,40,2,3,0.05,0.95,0.8780025306435852,12,58.0,1,58.0,1,58.0,1,58.0,1
1413,max_effective,20,40,2,3,0.05,0.95,0.8078999963467353,7,48.0,1,48.0,1,48.0,1,48.0,1
1414,max_effective,20,40,2,3,0.05,0.95,0.929042913439038,18,72.0,1,72.0,1,72.0,1,72.0,1
1415,max_effective,20,40,2,3,0.05,0.95,0.9294923465635134,16,65.0,1,65.0,1,65.0,1,65.0,1
1416,max_effective,20,40,2,3,0.05,0.95,0.9490931682175606,31,93.0,0,95.0,1,93.0,0,93.0,0
1417,max_effective,20,40,2,3,0.05,0.95,0.9061737943045206,15,45.0,1,45.0,1,45.0,1,45.0,1
1418,max_effective,20,40,2,3,0.05,0.95,0.9380575730824566,9,58.0,1,58.0,1,58.0,1,58.0,1
1419,max_effective,20,40,2,3,0.05,0.95,0.9075157360911182,19,56.0,1,56.0,1,56.0,1,56.0,1
1420,max_effective,20,40,2,3,0.05,0.95,0.8942991928374614,86,90.0,0,96.0,0,101.0,1,97.0,0
1421,max_effective,20,40,2,3,0.05,0.95,0.9131160908772876,15,74.0,1,74.0,1,74.0,1,74.0,1
1422,max_effective,20,40,2,3,0.05,0.95,0.9356707153378392,25,71.0,1,71.0,1,71.0,1,71.0,1
1423,max_effective,20,40,2,3,0.05,0.95,0.8260699079004816,7,51.0,1,51.0,1,51.0,1,49.0,0
1424,max_effective,20,40,2,3,0.05,0.95,0.8613494378014731,3,27.0,1,27.0,1,27.0,1,27.0,1
1425,max_effective,20,40,2,3,0.05,0.95,0.8460282343519336,14,69.0,1,69.0,1,69.0,1,69.0,1
1426,max_effective,20,40,2,3,0.05,0.95,0.9198606573601666,20,69.0,1,69.0,1,69.0,1,69.0,1
1427,max_effective,20,40,2,3,0.05,0.95,0.9294776620564692,11,51.0,1,51.0,1,51.0,1,51.0,1
1428,max_effective,20,40,2,3,0.05,0.95,0.884300659661952,8,50.0,1,50.0,1,50.0,1,50.0,1
1429,max_effective,20,40,2,3,0.05,0.95,0.9052523803021116,17,79.0,0,80.0,1,80.0,1,80.0,1
1430,max_effective,20,40,2,3,0.05,0.95,0.9164013952573592,6,41.0,1,41.0,1,41.0,1,41.0,1
1431,max_effective,20,40,2,3,0.05,0.95,0.9194771760501538,14,62.0,1,62.0,1,62.0,1,62.0,1
1432,max_effective,20,40,2,3,0.05,0.95,0.917886364381302,14,57.0,1,57.0,1,57.0,1,57.0,1
1433,max_effective,20,40,2,3,0.05,0.95,0.8868627123459887,14,53.0,1,53.0,1,53.0,1,53.0,1
1434,max_effective,20,40,2,3,0.05,0.95,0.8816253055148279,10,47.0,1,47.0,1,47.0,1,47.0,1
1435,max_effective,20,40,2,3,0.05,0.95,0.9391600832263388,8,43.0,1,43.0,1,43.0,1,43.0,1
1436,max_effective,20,40,2,3,0.05,0.95,0.6964242218822698,4,36.0,1,36.0,1,36.0,1,36.0,1
1437,max_effective,20,40,2,3,0.05,0.95,0.9053064600343672,20,61.0,1,61.0,1,61.0,1,59.0,0
1438,max_effective,20,40,2,3,0.05,0.95,0.9421524443971984,25,62.0,1,62.0,1,62.0,1,62.0,1
1439,max_effective,20,40,2,3,0.05,0.95,0.9007758462379288,7,39.0,1,39.0,1,39.0,1,39.0,1
1440,max_effective,20,40,2,3,0.05,0.95,0.9165023414824988,11,75.0,1,75.0,1,75.0,1,75.0,1
1441,max_effective,20,40,2,3,0.05,0.95,0.9421948431600792,41,89.0,0,98.0,0,110.0,1,108.0,0
1442,max_effective,20,40,2,3,0.05,0.95,0.9401570292256352,17,69.0,1,69.0,1,69.0,1,69.0,1
1443,max_effective,20,40,2,3,0.05,0.95,0.891250043716464,9,58.0,1,58.0,1,58.0,1,58.0,1
1444,max_effective,20,40,2,3,0.05,0.95,0.9164329977913231,18,60.0,1,60.0,1,60.0,1,60.0,1
1445,max_effective,20,40,2,3,0.05,0.95,0.937941680185441,17,76.0,1,76.0,1,76.0,1,76.0,1
1446,max_effective,20,40,2,3,0.05,0.95,0.93471038613017,34,68.0,1,68.0,1,68.0,1,68.0,1
1447,max_effective,20,40,2,3,0.05,0.95,0.9311466247094644,18,56.0,1,56.0,1,56.0,1,56.0,1
1448,max_effective,20,40,2,3,0.05,0.95,0.9355326709644852,24,61.0,1,61.0,1,61.0,1,61.0,1
1449,max_effective,20,40,2,3,0.05,0.95,0.9453940197180442,29,83.0,0,96.0,1,95.0,0,96.0,1
1450,max_effective,20,40,2,3,0.05,0.95,0.9425110877572312,20,89.0,0,95.0,1,92.0,0,91.0,0
1451,max_effective,20,40,2,3,0.05,0.95,0.9220851793123792,10,56.0,1,56.0,1,56.0,1,56.0,1
1452,max_effective,20,40,2,3,0.05,0.95,0.9018089048581978,25,74.0,1,74.0,1,74.0,1,74.0,1
1453,max_effective,20,40,2,3,0.05,0.95,0.9459430899066434,4,34.0,1,34.0,1,34.0,1,34.0,1
1454,max_effective,20,40,2,3,0.05,0.95,0.8645358920835129,7,47.0,1,47.0,1,47.0,1,47.0,1
1455,max_effective,20,40,2,3,0.05,0.95,0.9268029808010748,14,76.0,1,76.0,1,76.0,1,76.0,1
1456,max_effective,20,40,2,3,0.05,0.95,0.9272849448204482,8,56.0,1,56.0,1,56.0,1,56.0,1
1457,max_effective,20,40,2,3,0.05,0.95,0.9424163702486228,11,48.0,1,48.0,1,48.0,1,48.0,1
1458,max_effective,20,40,2,3,0.05,0.95,0.9226102201909756,13,53.0,1,53.0,1,53.0,1,53.0,1
1459,max_effective,20,40,2,3,0.05,0.95,0.9338776767887196,54,87.0,0,89.0,0,102.0,1,99.0,0
1460,max_effective,20,40,2,3,0.05,0.95,0.9344202495347876,48,81.0,0,87.0,0,93.0,0,94.0,1
1461,max_effective,20,40,2,3,0.05,0.95,0.8739114085088961,18,66.0,1,66.0,1,66.0,1,66.0,1
1462,max_effective,20,40,2,3,0.05,0.95,0.9208386804731196,12,55.0,1,55.0,1,55.0,1,55.0,1
1463,max_effective,20,40,2,3,0.05,0.95,0.9389647770416834,40,89.0,0,94.0,0,101.0,1,99.0,0
1464,max_effective,20,40,2,3,0.05,0.95,0.925158845234684,21,76.0,1,76.0,1,74.0,0,74.0,0
1465,max_effective,20,40,2,3,0.05,0.95,0.8300552818877183,9,47.0,1,47.0,1,47.0,1,47.0,1
1466,max_effective,20,40,2,3,0.05,0.95,0.9203397222567344,24,63.0,1,63.0,1,63.0,1,62.0,0
1467,max_effective,20,40,2,3,0.05,0.95,0.8730715769685069,8,47.0,1,47.0,1,47.0,1,47.0,1
1468,max_effective,20,40,2,3,0.05,0.95,0.8933458920829868,13,48.0,1,48.0,1,48.0,1,48.0,1
1469,max_effective,20,40,2,3,0.05,0.95,0.9290541066587732,29,78.0,0,84.0,1,84.0,1,84.0,1
1470,max_effective,20,40,2,3,0.05,0.95,0.8602901671802864,7,45.0,1,45.0,1,45.0,1,45.0,1
1471,max_effective,20,40,2,3,0.05,0.95,0.9306953058811516,7,46.0,1,46.0,1,46.0,1,46.0,1
1472,max_effective,20,40,2,3,0.05,0.95,0.9441871244170388,39,74.0,0,86.0,1,83.0,0,82.0,0
1473,max_effective,20,40,2,3,0.05,0.95,0.7671744459541919,8,34.0,1,34.0,1,34.0,1,34.0,1
1474,max_effective,20,40,2,3,0.05,0.95,0.9454563191945172,60,85.0,0,99.0,0,104.0,0,106.0,1
1475,max_effective,20,40,2,3,0.05,0.95,0.923246439428176,18,46.0,1,46.0,1,46.0,1,46.0,1
1476,max_effective,20,40,2,3,0.05,0.95,0.91753646829749,7,52.0,1,52.0,1,52.0,1,52.0,1
1477,max_effective,20,40,2,3,0.05,0.95,0.947762876510415,28,93.0,0,104.0,0,109.0,1,106.0,0
1478,max_effective,20,40,2,3,0.05,0.95,0.8880381999080672,11,65.0,1,65.0,1,65.0,1,65.0,1
1479,max_effective,20,40,2,3,0.05,0.95,0.8558937442275744,6,41.0,1,41.0,1,41.0,1,41.0,1
1480,max_effective,20,40,2,3,0.05,0.95,0.9300707571021156,21,82.0,1,82.0,1,82.0,1,82.0,1
1481,max_effective,20,40,2,3,0.05,0.95,0.9235950547056528,40,83.0,0,92.0,0,94.0,1,94.0,1
1482,max_effective,20,40,2,3,0.05,0.95,0.8306444091081276,5,38.0,1,38.0,1,38.0,1,38.0,1
1483,max_effective,20,40,2,3,0.05,0.95,0.9492866206024454,28,77.0,0,82.0,0,84.0,1,84.0,1
1484,max_effective,20,40,2,3,0.05,0.95,0.9249003864327996,15,59.0,1,59.0,1,59.0,1,59.0,1
1485,max_effective,20,40,2,3,0.05,0.95,0.9001902675126454,7,38.0,1,38.0,1,38.0,1,38.0,1
1486,max_effective,20,40,2,3,0.05,0.95,0.94728452597206,17,75.0,1,73.0,0,75.0,1,75.0,1
1487,max_effective,20,40,2,3,0.05,0.95,0.925243587814674,6,41.0,1,41.0,1,41.0,1,41.0,1
1488,max_effective,20,40,2,3,0.05,0.95,0.9499458621647978,29,93.0,0,96.0,0,101.0,1,101.0,1
1489,max_effective,20,40,2,3,0.05,0.95,0.8129832917738903,6,44.0,1,44.0,1,44.0,1,44.0,1
1490,max_effective,20,40,2,3,0.05,0.95,0.7862378028530596,9,44.0,1,44.0,1,44.0,1,44.0,1
1491,max_effective,20,40,2,3,0.05,0.95,0.8025929039810671,15,61.0,1,61.0,1,61.0,1,61.0,1
1492,max_effective,20,40,2,3,0.05,0.95,0.9277976417377184,5,35.0,1,35.0,1,35.0,1,35.0,1
1493,max_effective,20,40,2,3,0.05,0.95,0.7371765809295048,4,30.0,1,30.0,1,30.0,1,30.0,1
1494,max_effective,20,40,2,3,0.05,0.95,0.8265296852904851,5,35.0,1,35.0,1,35.0,1,35.0,1
1495,max_effective,20,40,2,3,0.05,0.95,0.9174044265514856,33,85.0,0,91.0,1,91.0,1,91.0,1
1496,max_effective,20,40,2,3,0.05,0.95,0.9326742206373276,13,53.0,1,53.0,1,53.0,1,53.0,1
1497,max_effective,20,40,2,3,0.05,0.95,0.8551800806434134,19,52.0,1,52.0,1,52.0,1,52.0,1
1498,max_effective,20,40,2,3,0.05,0.95,0.9202008607012904,8,46.0,1,46.0,1,46.0,1,46.0,1
1499,max_effective,20,40,2,3,0.05,0.95,0.8818177566819203,15,63.0,1,63.0,1,63.0,1,63.0,1
1500,max_effective,20,40,2,3,0.05,0.95,0.9455050945140384,12,48.0,1,48.0,1,48.0,1,48.0,1
1501,max_effective,20,40,2,3,0.05,0.95,0.900943046183893,23,53.0,1,53.0,1,53.0,1,52.0,0
1502,max_effective,20,40,2,3,0.05,0.95,0.9473760142117466,13,46.0,1,46.0,1,46.0,1,46.0,1
1503,max_effective,20,40,2,3,0.05,0.95,0.9483543344133022,17,82.0,1,82.0,1,82.0,1,82.0,1
1504,max_effective,20,40,2,3,0.05,0.95,0.904402727170381,10,75.0,1,75.0,1,75.0,1,73.0,0
1505,max_effective,20,40,2,3,0.05,0.95,0.9271641584657788,25,68.0,1,68.0,1,68.0,1,68.0,1
1506,max_effective,20,40,2,3,0.05,0.95,0.9443087328511311,72,97.0,0,106.0,0,112.0,1,110.0,0
1507,max_effective,20,40,2,3,0.05,0.95,0.9300657797973256,14,61.0,1,61.0,1,61.0,1,61.0,1
1508,max_effective,20,40,2,3,0.05,0.95,0.8761511962485543,6,46.0,1,46.0,1,46.0,1,46.0,1
1509,max_effective,20,40,2,3,0.05,0.95,0.886240990456924,30,70.0,1,70.0,1,70.0,1,70.0,1
1510,max_effective,20,40,2,3,0.05,0.95,0.9333267562264626,17,63.0,1,63.0,1,63.0,1,63.0,1
1511,max_effective,20,40,2,3,0.05,0.95,0.948015356505846,28,78.0,1,78.0,1,78.0,1,78.0,1
1512,max_effective,20,40,2,3,0.05,0.95,0.8938186968481351,7,37.0,1,37.0,1,37.0,1,37.0,1
1513,max_effective,20,40,2,3,0.05,0.95,0.8853533161218482,9,50.0,1,50.0,1,50.0,1,50.0,1
1514,max_effective,20,40,2,3,0.05,0.95,0.9425310040944797,19,75.0,1,75.0,1,75.0,1,75.0,1
1515,max_effective,20,40,2,3,0.05,0.95,0.9375285033928852,42,93.0,0,98.0,0,104.0,1,104.0,1
1516,max_effective,20,40,2,3,0.05,0.95,0.9219658404040828,11,65.0,1,65.0,1,65.0,1,65.0,1
1517,max_effective,20,40,2,3,0.05,0.95,0.8546553883991993,6,37.0,1,37.0,1,37.0,1,37.0,1
1518,max_effective,20,40,2,3,0.05,0.95,0.9294723558754862,21,70.0,1,70.0,1,70.0,1,70.0,1
1519,max_effective,20,40,2,3,0.05,0.95,0.9293399561608208,12,61.0,1,61.0,1,61.0,1,61.0,1
1520,max_effective,20,40,2,3,0.05,0.95,0.8908317463080443,23,77.0,1,77.0,1,77.0,1,77.0,1
1521,max_effective,20,40,2,3,0.05,0.95,0.9185334506406404,13,43.0,1,43.0,1,43.0,1,43.0,1
1522,max_effective,20,40,2,3,0.05,0.95,0.9472904880511134,16,69.0,1,69.0,1,69.0,1,69.0,1
1523,max_effective,20,40,2,3,0.05,0.95,0.9125707160052262,18,71.0,1,71.0,1,71.0,1,71.0,1
1524,max_effective,20,40,2,3,0.05,0.95,0.9350486445350482,10,52.0,1,52.0,1,52.0,1,52.0,1
1525,max_effective,20,40,2,3,0.05,0.95,0.9177031100083676,10,57.0,1,57.0,1,57.0,1,57.0,1
1526,max_effective,20,40,2,3,0.05,0.95,0.8769386049830262,9,48.0,1,48.0,1,48.0,1,48.0,1
1527,max_effective,20,40,2,3,0.05,0.95,0.9461363935839436,30,86.0,1,86.0,1,86.0,1,86.0,1
1528,max_effective,20,40,2,3,0.05,0.95,0.9494341435588808,11,49.0,1,49.0,1,49.0,1,49.0,1
1529,max_effective,20,40,2,3,0.05,0.95,0.9496707207922136,39,88.0,0,98.0,1,95.0,0,93.0,0
1530,max_effective,20,40,2,3,0.05,0.95,0.942827821325838,13,52.0,1,52.0,1,52.0,1,52.0,1
1531,max_effective,20,40,2,3,0.05,0.95,0.9461859270591704,29,90.0,0,91.0,1,84.0,0,84.0,0
1532,max_effective,20,40,2,3,0.05,0.95,0.9300075959853225,24,87.0,0,94.0,1,94.0,1,92.0,0
1533,max_effective,20,40,2,3,0.05,0.95,0.8736859696340435,9,57.0,1,57.0,1,57.0,1,57.0,1
1534,max_effective,20,40,2,3,0.05,0.95,0.9323098898818312,24,94.0,0,95.0,1,94.0,0,94.0,0
1535,max_effective,20,40,2,3,0.05,0.95,0.934034934640424,9,51.0,1,51.0,1,51.0,1,50.0,0
1536,max_effective,20,40,2,3,0.05,0.95,0.9485653988383542,44,100.0,0,99.0,0,109.0,1,108.0,0
1537,max_effective,20,40,2,3,0.05,0.95,0.9437783037250772,28,88.0,0,93.0,0,98.0,1,98.0,1
1538,max_effective,20,40,2,3,0.05,0.95,0.9317308516165296,33,82.0,0,95.0,1,95.0,1,95.0,1
1539,max_effective,20,40,2,3,0.05,0.95,0.9487280776024936,19,61.0,1,61.0,1,61.0,1,61.0,1
1540,max_effective,20,40,2,3,0.05,0.95,0.9479659147362016,47,96.0,0,105.0,0,109.0,1,109.0,1
1541,max_effective,20,40,2,3,0.05,0.95,0.9416338398843676,29,89.0,0,90.0,0,97.0,1,94.0,0
1542,max_effective,20,40,2,3,0.05,0.95,0.7841613887318101,8,45.0,1,45.0,1,45.0,1,45.0,1
1543,max_effective,20,40,2,3,0.05,0.95,0.9285308473714636,40,100.0,0,105.0,0,100.0,0,109.0,1
1544,max_effective,20,40,2,3,0.05,0.95,0.9200697744776228,15,66.0,1,66.0,1,66.0,1,66.0,1
1545,max_effective,20,40,2,3,0.05,0.95,0.9269816103622476,136,82.0,0,89.0,0,101.0,0,112.0,1
1546,max_effective,20,40,2,3,0.05,0.95,0.8947974194555463,13,47.0,1,47.0,1,47.0,1,47.0,1
1547,max_effective,20,40,2,3,0.05,0.95,0.9001649793810979,7,36.0,1,36.0,1,36.0,1,36.0,1
1548,max_effective,20,40,2,3,0.05,0.95,0.9343618487555746,16,57.0,1,57.0,1,57.0,1,57.0,1
1549,max_effective,20,40,2,3,0.05,0.95,0.8050156466045935,8,45.0,1,45.0,1,45.0,1,45.0,1
1550,max_effective,20,40,2,3,0.05,0.95,0.9489182111750716,65,83.0,0,92.0,0,108.0,0,111.0,1
1551,max_effective,20,40,2,3,0.05,0.95,0.8715027757953665,13,53.0,1,53.0,1,53.0,1,53.0,1
1552,max_effective,20,40,2,3,0.05,0.95,0.7704408521266192,16,52.0,1,52.0,1,52.0,1,52.0,1
1553,max_effective,20,40,2,3,0.05,0.95,0.9281272226438452,60,88.0,0,95.0,0,103.0,1,101.0,0
1554,max_effective,20,40,2,3,0.05,0.95,0.9323199903649002,23,88.0,0,94.0,0,95.0,1,95.0,1
1555,max_effective,20,40,2,3,0.05,0.95,0.9353623891888342,25,73.0,1,73.0,1,73.0,1,73.0,1
1556,max_effective,20,40,2,3,0.05,0.95,0.9478550843839012,24,78.0,1,78.0,1,77.0,0,78.0,1
1557,max_effective,20,40,2,3,0.05,0.95,0.8772884936023065,16,58.0,1,58.0,1,58.0,1,58.0,1
1558,max_effective,20,40,2,3,0.05,0.95,0.8539426410177059,16,54.0,1,54.0,1,54.0,1,54.0,1
1559,max_effective,20,40,2,3,0.05,0.95,0.9140953695383373,20,73.0,1,73.0,1,73.0,1,73.0,1
1560,max_effective,20,40,2,3,0.05,0.95,0.9312265166602888,29,68.0,1,68.0,1,68.0,1,68.0,1
1561,max_effective,20,40,2,3,0.05,0.95,0.9271758171368132,28,80.0,0,87.0,0,91.0,1,91.0,1
1562,max_effective,20,40,2,3,0.05,0.95,0.8924509200677379,7,44.0,1,44.0,1,44.0,1,44.0,1
1563,max_effective,20,40,2,3,0.05,0.95,0.9282294686512136,12,57.0,1,57.0,1,57.0,1,57.0,1
1564,max_effective,20,40,2,3,0.05,0.95,0.934136413367252,8,52.0,1,52.0,1,52.0,1,52.0,1
1565,max_effective,20,40,2,3,0.05,0.95,0.861186385439312,19,80.0,1,80.0,1,79.0,0,79.0,0
1566,max_effective,20,40,2,3,0.05,0.95,0.8544999014868004,10,49.0,1,49.0,1,49.0,1,49.0,1
1567,max_effective,20,40,2,3,0.05,0.95,0.9176432210067548,10,55.0,1,55.0,1,55.0,1,55.0,1
1568,max_effective,20,40,2,3,0.05,0.95,0.9463652416811932,34,96.0,0,100.0,0,104.0,0,106.0,1
1569,max_effective,20,40,2,3,0.05,0.95,0.9388279621520428,42,74.0,0,87.0,1,87.0,1,85.0,0
1570,max_effective,20,40,2,3,0.05,0.95,0.8929372580576183,3,29.0,1,29.0,1,29.0,1,29.0,1
1571,max_effective,20,40,2,3,0.05,0.95,0.894449298726168,25,59.0,1,59.0,1,59.0,1,59.0,1
1572,max_effective,20,40,2,3,0.05,0.95,0.9074607723692696,6,46.0,1,46.0,1,46.0,1,46.0,1
1573,max_effective,20,40,2,3,0.05,0.95,0.90606262630007,6,34.0,1,34.0,1,34.0,1,34.0,1
1574,max_effective,20,40,2,3,0.05,0.95,0.8959235405487719,10,48.0,1,48.0,1,48.0,1,48.0,1
1575,max_effective,20,40,2,3,0.05,0.95,0.8107466977509037,13,39.0,1,39.0,1,39.0,1,39.0,1
1576,max_effective,20,40,2,3,0.05,0.95,0.8999987579889575,38,94.0,0,99.0,0,105.0,0,106.0,1
1577,max_effective,20,40,2,3,0.05,0.95,0.940096103677716,22,73.0,1,73.0,1,73.0,1,73.0,1
1578,max_effective,20,40,2,3,0.05,0.95,0.9366165410962256,22,84.0,0,85.0,1,84.0,0,85.0,1
1579,max_effective,20,40,2,3,0.05,0.95,0.924955081838875,10,39.0,1,39.0,1,39.0,1,39.0,1
1580,max_effective,20,40,2,3,0.05,0.95,0.8725462673752924,9,45.0,1,45.0,1,45.0,1,45.0,1
1581,max_effective,20,40,2,3,0.05,0.95,0.9470476786174736,21,78.0,1,78.0,1,78.0,1,78.0,1
1582,max_effective,20,40,2,3,0.05,0.95,0.9447107362039986,26,78.0,1,78.0,1,78.0,1,78.0,1
1583,max_effective,20,40,2,3,0.05,0.95,0.9077600815842898,10,45.0,1,45.0,1,45.0,1,45.0,1
1584,max_effective,20,40,2,3,0.05,0.95,0.733994920308334,6,35.0,1,35.0,1,35.0,1,35.0,1
1585,max_effective,20,40,2,3,0.05,0.95,0.9385602270494426,21,68.0,1,68.0,1,68.0,1,68.0,1
1586,max_effective,20,40,2,3,0.05,0.95,0.9365887999155066,25,82.0,1,82.0,1,82.0,1,82.0,1
1587,max_effective,20,40,2,3,0.05,0.95,0.8745902857718045,8,39.0,1,39.0,1,39.0,1,39.0,1
1588,max_effective,20,40,2,3,0.05,0.95,0.9327706822318252,34,79.0,1,79.0,1,79.0,1,79.0,1
1589,max_effective,20,40,2,3,0.05,0.95,0.9209918776489476,14,53.0,1,53.0,1,53.0,1,52.0,0
1590,max_effective,20,40,2,3,0.05,0.95,0.934880076339648,13,46.0,1,46.0,1,46.0,1,46.0,1
1591,max_effective,20,40,2,3,0.05,0.95,0.9126572290732138,11,52.0,1,52.0,1,52.0,1,52.0,1
1592,max_effective,20,40,2,3,0.05,0.95,0.9263704377454992,17,46.0,1,46.0,1,46.0,1,46.0,1
1593,max_effective,20,40,2,3,0.05,0.95,0.915260010242032,7,46.0,1,46.0,1,46.0,1,46.0,1
1594,max_effective,20,40,2,3,0.05,0.95,0.9404102059518684,22,77.0,1,77.0,1,77.0,1,77.0,1
1595,max_effective,20,40,2,3,0.05,0.95,0.9061106607457208,13,55.0,1,55.0,1,55.0,1,55.0,1
1596,max_effective,20,40,2,3,0.05,0.95,0.8665432260681102,7,33.0,1,33.0,1,33.0,1,33.0,1
1597,max_effective,20,40,2,3,0.05,0.95,0.93762922320141,20,76.0,1,76.0,1,76.0,1,76.0,1
1598,max_effective,20,40,2,3,0.05,0.95,0.8651310927334737,18,58.0,1,58.0,1,58.0,1,58.0,1
1599,max_effective,20,40,2,3,0.05,0.95,0.9378625496184424,30,76.0,1,76.0,1,76.0,1,76.0,1
1600,max_effective,20,40,2,3,0.05,0.95,0.9175732454968374,12,59.0,1,59.0,1,59.0,1,59.0,1
1601,max_effective,20,40,2,3,0.05,0.95,0.9356098979235844,29,80.0,0,86.0,0,94.0,1,94.0,1
1602,max_effective,20,40,2,3,0.05,0.95,0.9138423020445164,25,53.0,1,53.0,1,53.0,1,53.0,1
1603,max_effective,20,40,2,3,0.05,0.95,0.810316874919932,8,40.0,1,40.0,1,40.0,1,40.0,1
1604,max_effective,20,40,2,3,0.05,0.95,0.895793923519854,7,34.0,1,34.0,1,34.0,1,33.0,0
1605,max_effective,20,40,2,3,0.05,0.95,0.9200309005430148,25,64.0,1,64.0,1,64.0,1,64.0,1
1606,max_effective,20,40,2,3,0.05,0.95,0.8116035210314068,6,36.0,1,36.0,1,36.0,1,36.0,1
1607,max_effective,20,40,2,3,0.05,0.95,0.9373296323474188,13,60.0,1,60.0,1,60.0,1,60.0,1
1608,max_effective,20,40,2,3,0.05,0.95,0.945632380938315,10,44.0,1,44.0,1,44.0,1,44.0,1
1609,max_effective,20,40,2,3,0.05,0.95,0.949355272428339,12,56.0,1,56.0,1,56.0,1,56.0,1
1610,max_effective,20,40,2,3,0.05,0.95,0.9491075108432742,44,80.0,0,82.0,0,94.0,1,94.0,1
1611,max_effective,20,40,2,3,0.05,0.95,0.9456521868552268,14,61.0,1,61.0,1,61.0,1,61.0,1
1612,max_effective,20,40,2,3,0.05,0.95,0.8898954329088775,20,75.0,1,75.0,1,75.0,1,75.0,1
1613,max_effective,20,40,2,3,0.05,0.95,0.946419710034602,17,55.0,1,55.0,1,55.0,1,55.0,1
1614,max_effective,20,40,2,3,0.05,0.95,0.8247910067637996,13,62.0,1,62.0,1,62.0,1,62.0,1
1615,max_effective,20,40,2,3,0.05,0.95,0.9451990151521084,15,81.0,0,82.0,1,82.0,1,82.0,1
1616,max_effective,20,40,2,3,0.05,0.95,0.8662835741314834,12,44.0,1,44.0,1,44.0,1,43.0,0
1617,max_effective,20,40,2,3,0.05,0.95,0.8579350510263531,14,50.0,1,50.0,1,50.0,1,47.0,0
1618,max_effective,20,40,2,3,0.05,0.95,0.9484958086045576,11,57.0,1,57.0,1,57.0,1,57.0,1
1619,max_effective,20,40,2,3,0.05,0.95,0.9237018720435796,9,58.0,1,58.0,1,58.0,1,58.0,1
1620,max_effective,20,40,2,3,0.05,0.95,0.900958085212165,7,43.0,1,43.0,1,43.0,1,43.0,1
1621,max_effective,20,40,2,3,0.05,0.95,0.9296568725597742,7,53.0,1,53.0,1,53.0,1,53.0,1
1622,max_effective,20,40,2,3,0.05,0.95,0.9486968060458768,56,100.0,0,100.0,0,104.0,1,104.0,1
1623,max_effective,20,40,2,3,0.05,0.95,0.9318517403859368,37,71.0,1,71.0,1,71.0,1,71.0,1
1624,max_effective,20,40,2,3,0.05,0.95,0.9178018461458892,20,84.0,0,86.0,1,86.0,1,86.0,1
1625,max_effective,20,40,2,3,0.05,0.95,0.938333994851144,16,84.0,0,85.0,1,85.0,1,85.0,1
1626,max_effective,20,40,2,3,0.05,0.95,0.8346444390154629,8,43.0,1,43.0,1,43.0,1,43.0,1
1627,max_effective,20,40,2,3,0.05,0.95,0.8312049318331902,9,55.0,1,55.0,1,55.0,1,55.0,1
1628,max_effective,20,40,2,3,0.05,0.95,0.9185542719276208,17,60.0,1,60.0,1,60.0,1,60.0,1
1629,max_effective,20,40,2,3,0.05,0.95,0.9039724669796948,12,45.0,1,45.0,1,45.0,1,45.0,1
1630,max_effective,20,40,2,3,0.05,0.95,0.9199934081700872,9,44.0,1,44.0,1,44.0,1,44.0,1
1631,max_effective,20,40,2,3,0.05,0.95,0.8754980227287664,14,49.0,1,49.0,1,49.0,1,49.0,1
1632,max_effective,20,40,2,3,0.05,0.95,0.9221247493384078,80,87.0,0,94.0,0,110.0,1,109.0,0
1633,max_effective,20,40,2,3,0.05,0.95,0.8297572303747162,14,43.0,1,43.0,1,43.0,1,43.0,1
1634,max_effective,20,40,2,3,0.05,0.95,0.9191543175252884,17,83.0,1,83.0,1,83.0,1,83.0,1
1635,max_effective,20,40,2,3,0.05,0.95,0.901961263729026,15,69.0,1,69.0,1,69.0,1,69.0,1
1636,max_effective,20,40,2,3,0.05,0.95,0.9057862466583352,13,53.0,1,53.0,1,53.0,1,51.0,0
1637,max_effective,20,40,2,3,0.05,0.95,0.9474840238496364,36,84.0,0,92.0,0,92.0,0,94.0,1
1638,max_effective,20,40,2,3,0.05,0.95,0.9394510048942986,30,69.0,1,69.0,1,69.0,1,67.0,0
1639,max_effective,20,40,2,3,0.05,0.95,0.9228876416478432,29,83.0,0,86.0,0,92.0,1,92.0,1
1640,max_effective,20,40,2,3,0.05,0.95,0.8330571040189617,5,34.0,1,34.0,1,34.0,1,34.0,1
1641,max_effective,20,40,2,3,0.05,0.95,0.9157898310116704,18,55.0,1,55.0,1,55.0,1,55.0,1
1642,max_effective,20,40,2,3,0.05,0.95,0.8926877456073367,12,59.0,1,59.0,1,59.0,1,59.0,1
1643,max_effective,20,40,2,3,0.05,0.95,0.9308332080186188,14,62.0,1,62.0,1,62.0,1,62.0,1
1644,max_effective,20,40,2,3,0.05,0.95,0.9480463100347736,10,58.0,1,58.0,1,58.0,1,58.0,1
1645,max_effective,20,40,2,3,0.05,0.95,0.8883181224168242,8,56.0,1,56.0,1,56.0,1,56.0,1
1646,max_effective,20,40,2,3,0.05,0.95,0.9233814225716046,20,68.0,1,68.0,1,68.0,1,68.0,1
1647,max_effective,20,40,2,3,0.05,0.95,0.8468377403664721,23,59.0,1,59.0,1,59.0,1,59.0,1
1648,max_effective,20,40,2,3,0.05,0.95,0.9063823292370586,16,66.0,1,66.0,1,66.0,1,66.0,1
1649,max_effective,20,40,2,3,0.05,0.95,0.8694895154697377,11,53.0,1,53.0,1,53.0,1,53.0,1
1650,max_effective,20,40,2,3,0.05,0.95,0.919038668109454,6,47.0,1,47.0,1,47.0,1,47.0,1
1651,max_effective,20,40,2,3,0.05,0.95,0.8956111678875514,9,47.0,1,47.0,1,47.0,1,47.0,1
1652,max_effective,20,40,2,3,0.05,0.95,0.9096175138310004,10,50.0,1,50.0,1,50.0,1,50.0,1
1653,max_effective,20,40,2,3,0.05,0.95,0.9159666586809878,20,82.0,1,82.0,1,82.0,1,82.0,1
1654,max_effective,20,40,2,3,0.05,0.95,0.912524524976685,12,60.0,1,60.0,1,60.0,1,60.0,1
1655,max_effective,20,40,2,3,0.05,0.95,0.9083179697923712,13,61.0,1,61.0,1,61.0,1,61.0,1
1656,max_effective,20,40,2,3,0.05,0.95,0.928462458387837,22,71.0,0,77.0,1,77.0,1,77.0,1
1657,max_effective,20,40,2,3,0.05,0.95,0.9391458448455052,8,56.0,1,56.0,1,56.0,1,55.0,0
1658,max_effective,20,40,2,3,0.05,0.95,0.8987678151765337,9,62.0,1,62.0,1,62.0,1,62.0,1
1659,max_effective,20,40,2,3,0.05,0.95,0.9373422073030804,26,76.0,1,76.0,1,76.0,1,76.0,1
1660,max_effective,20,40,2,3,0.05,0.95,0.8533023028392656,13,41.0,1,41.0,1,41.0,1,41.0,1
1661,max_effective,20,40,2,3,0.05,0.95,0.9106362040403718,11,60.0,1,60.0,1,60.0,1,60.0,1
1662,max_effective,20,40,2,3,0.05,0.95,0.936905352860728,15,56.0,1,56.0,1,56.0,1,56.0,1
1663,max_effective,20,40,2,3,0.05,0.95,0.9384994807742956,24,70.0,1,70.0,1,70.0,1,70.0,1
1664,max_effective,20,40,2,3,0.05,0.95,0.9239690141637272,11,60.0,1,60.0,1,60.0,1,60.0,1
1665,max_effective,20,40,2,3,0.05,0.95,0.9288586655879312,31,75.0,0,79.0,1,79.0,1,79.0,1
1666,max_effective,20,40,2,3,0.05,0.95,0.9192199499870723,8,41.0,1,41.0,1,41.0,1,41.0,1
1667,max_effective,20,40,2,3,0.05,0.95,0.9360890779914488,17,61.0,1,61.0,1,61.0,1,61.0,1
1668,max_effective,20,40,2,3,0.05,0.95,0.8815608582529891,18,70.0,1,70.0,1,70.0,1,70.0,1
1669,max_effective,20,40,2,3,0.05,0.95,0.9008579518119896,9,38.0,1,38.0,1,38.0,1,38.0,1
1670,max_effective,20,40,2,3,0.05,0.95,0.9301589853487748,14,48.0,1,48.0,1,48.0,1,48.0,1
1671,max_effective,20,40,2,3,0.05,0.95,0.8640470079576842,7,41.0,1,41.0,1,41.0,1,41.0,1
1672,max_effective,20,40,2,3,0.05,0.95,0.922677409185751,15,67.0,1,67.0,1,67.0,1,67.0,1
1673,max_effective,20,40,2,3,0.05,0.95,0.943417269607304,6,52.0,1,52.0,1,52.0,1,52.0,1
1674,max_effective,20,40,2,3,0.05,0.95,0.9388067997739102,25,73.0,1,73.0,1,73.0,1,73.0,1
1675,max_effective,20,40,2,3,0.05,0.95,0.8772303223035445,6,48.0,1,48.0,1,48.0,1,48.0,1
1676,max_effective,20,40,2,3,0.05,0.95,0.8268489158743293,9,46.0,1,46.0,1,46.0,1,46.0,1
1677,max_effective,20,40,2,3,0.05,0.95,0.949959096079241,28,72.0,0,83.0,1,83.0,1,83.0,1
1678,max_effective,20,40,2,3,0.05,0.95,0.9321569627634232,21,60.0,1,60.0,1,60.0,1,60.0,1
1679,max_effective,20,40,2,3,0.05,0.95,0.917648603844531,21,56.0,1,56.0,1,56.0,1,56.0,1
1680,max_effective,20,40,2,3,0.05,0.95,0.8540926174180095,19,62.0,1,62.0,1,62.0,1,62.0,1
1681,max_effective,20,40,2,3,0.05,0.95,0.9290806599244458,23,75.0,1,75.0,1,75.0,1,75.0,1
1682,max_effective,20,40,2,3,0.05,0.95,0.9254656570256584,15,50.0,1,50.0,1,50.0,1,50.0,1
1683,max_effective,20,40,2,3,0.05,0.95,0.9046781186053252,19,85.0,0,89.0,0,92.0,1,91.0,0
1684,max_effective,20,40,2,3,0.05,0.95,0.8293828354094479,3,34.0,1,34.0,1,34.0,1,33.0,0
1685,max_effective,20,40,2,3,0.05,0.95,0.9105985683234448,23,76.0,1,76.0,1,76.0,1,76.0,1
1686,max_effective,20,40,2,3,0.05,0.95,0.9396147001391256,13,61.0,1,61.0,1,61.0,1,61.0,1
1687,max_effective,20,40,2,3,0.05,0.95,0.9030284163354964,25,68.0,1,68.0,1,68.0,1,68.0,1
1688,max_effective,20,40,2,3,0.05,0.95,0.8985147147177571,14,61.0,1,61.0,1,61.0,1,61.0,1
1689,max_effective,20,40,2,3,0.05,0.95,0.8990767119895976,14,67.0,1,67.0,1,67.0,1,67.0,1
1690,max_effective,20,40,2,3,0.05,0.95,0.8788899873176382,10,67.0,1,67.0,1,67.0,1,67.0,1
1691,max_effective,20,40,2,3,0.05,0.95,0.9481517584205628,41,83.0,0,89.0,0,96.0,1,95.0,0
1692,max_effective,20,40,2,3,0.05,0.95,0.8485255826827761,25,55.0,1,55.0,1,55.0,1,55.0,1
1693,max_effective,20,40,2,3,0.05,0.95,0.9105809932810568,14,79.0,1,79.0,1,79.0,1,79.0,1
1694,max_effective,20,40,2,3,0.05,0.95,0.9405785958424824,37,77.0,1,77.0,1,77.0,1,77.0,1
1695,max_effective,20,40,2,3,0.05,0.95,0.9293792415407264,27,67.0,1,67.0,1,67.0,1,67.0,1
1696,max_effective,20,40,2,3,0.05,0.95,0.9344357676570472,11,65.0,1,65.0,1,65.0,1,65.0,1
1697,max_effective,20,40,2,3,0.05,0.95,0.9390783800777412,15,59.0,1,59.0,1,59.0,1,59.0,1
1698,max_effective,20,40,2,3,0.05,0.95,0.9460214643207556,61,91.0,0,102.0,0,108.0,0,111.0,1
1699,max_effective,20,40,2,3,0.05,0.95,0.8963003924978723,21,60.0,1,60.0,1,60.0,1,60.0,1
1700,max_effective,20,40,2,3,0.05,0.95,0.900025565918513,25,53.0,1,53.0,1,53.0,1,53.0,1
1701,max_effective,20,40,2,3,0.05,0.95,0.8672986873492918,8,46.0,1,46.0,1,46.0,1,46.0,1
1702,max_effective,20,40,2,3,0.05,0.95,0.9016565146709564,15,61.0,1,61.0,1,61.0,1,61.0,1
1703,max_effective,20,40,2,3,0.05,0.95,0.9478012527368934,18,47.0,1,47.0,1,47.0,1,47.0,1
1704,max_effective,20,40,2,3,0.05,0.95,0.9355224687285856,14,57.0,1,57.0,1,57.0,1,57.0,1
1705,max_effective,20,40,2,3,0.05,0.95,0.9280814255825808,8,51.0,1,51.0,1,51.0,1,51.0,1
1706,max_effective,20,40,2,3,0.05,0.95,0.930644199237529,23,59.0,1,59.0,1,59.0,1,59.0,1
1707,max_effective,20,40,2,3,0.05,0.95,0.906629234305289,7,40.0,1,40.0,1,40.0,1,40.0,1
1708,max_effective,20,40,2,3,0.05,0.95,0.8717182546771378,12,59.0,1,59.0,1,59.0,1,59.0,1
1709,max_effective,20,40,2,3,0.05,0.95,0.9388145340541648,41,64.0,1,64.0,1,64.0,1,64.0,1
1710,max_effective,20,40,2,3,0.05,0.95,0.9402024408734652,19,83.0,0,87.0,1,86.0,0,85.0,0
1711,max_effective,20,40,2,3,0.05,0.95,0.8892177563281674,34,82.0,0,86.0,1,86.0,1,86.0,1
1712,max_effective,20,40,2,3,0.05,0.95,0.9354933184681764,30,94.0,0,105.0,1,102.0,0,102.0,0
1713,max_effective,20,40,2,3,0.05,0.95,0.9299504213335906,21,72.0,1,72.0,1,72.0,1,72.0,1
1714,max_effective,20,40,2,3,0.05,0.95,0.9111070457180476,3,27.0,1,27.0,1,27.0,1,27.0,1
1715,max_effective,20,40,2,3,0.05,0.95,0.8717341155815386,13,48.0,1,48.0,1,48.0,1,48.0,1
1716,max_effective,20,40,2,3,0.05,0.95,0.928762901175465,27,64.0,1,64.0,1,64.0,1,64.0,1
1717,max_effective,20,40,2,3,0.05,0.95,0.903779918698146,5,37.0,1,37.0,1,37.0,1,37.0,1
1718,max_effective,20,40,2,3,0.05,0.95,0.8214728635132534,11,68.0,1,68.0,1,68.0,1,68.0,1
1719,max_effective,20,40,2,3,0.05,0.95,0.8568898189062284,10,48.0,1,48.0,1,48.0,1,48.0,1
1720,max_effective,20,40,2,3,0.05,0.95,0.8419204544035715,9,50.0,1,50.0,1,50.0,1,50.0,1
1721,max_effective,20,40,2,3,0.05,0.95,0.9409696851073188,17,81.0,1,81.0,1,81.0,1,81.0,1
1722,max_effective,20,40,2,3,0.05,0.95,0.9216913569423372,17,65.0,1,65.0,1,65.0,1,65.0,1
1723,max_effective,20,40,2,3,0.05,0.95,0.9267451048751628,21,66.0,1,66.0,1,66.0,1,66.0,1
1724,max_effective,20,40,2,3,0.05,0.95,0.8870701697731131,14,63.0,1,63.0,1,63.0,1,63.0,1
1725,max_effective,20,40,2,3,0.05,0.95,0.939963791036735,29,73.0,1,73.0,1,73.0,1,73.0,1
1726,max_effective,20,40,2,3,0.05,0.95,0.9115808190297944,12,54.0,1,54.0,1,54.0,1,54.0,1
1727,max_effective,20,40,2,3,0.05,0.95,0.9390714906582176,5,36.0,1,36.0,1,36.0,1,36.0,1
1728,max_effective,20,40,2,3,0.05,0.95,0.9140077155346586,20,66.0,1,66.0,1,66.0,1,66.0,1
1729,max_effective,20,40,2,3,0.05,0.95,0.942893343888488,35,100.0,0,109.0,0,112.0,1,109.0,0
1730,max_effective,20,40,2,3,0.05,0.95,0.948956777178052,20,57.0,1,57.0,1,57.0,1,57.0,1
1731,max_effective,20,40,2,3,0.05,0.95,0.9193740735110127,12,57.0,1,57.0,1,57.0,1,57.0,1
1732,max_effective,20,40,2,3,0.05,0.95,0.9382084132632312,12,84.0,1,84.0,1,84.0,1,84.0,1
1733,max_effective,20,40,2,3,0.05,0.95,0.9415118203620748,27,82.0,0,87.0,1,87.0,1,87.0,1
1734,max_effective,20,40,2,3,0.05,0.95,0.906247991856558,13,58.0,1,58.0,1,58.0,1,58.0,1
1735,max_effective,20,40,2,3,0.05,0.95,0.9332467276525828,40,86.0,1,86.0,1,86.0,1,86.0,1
1736,max_effective,20,40,2,3,0.05,0.95,0.8704529720641591,9,46.0,1,46.0,1,46.0,1,46.0,1
1737,max_effective,20,40,2,3,0.05,0.95,0.9422720275145352,29,80.0,0,81.0,1,81.0,1,81.0,1
1738,max_effective,20,40,2,3,0.05,0.95,0.945637585292836,4,36.0,1,36.0,1,36.0,1,34.0,0
1739,max_effective,20,40,2,3,0.05,0.95,0.8753643752366983,12,53.0,1,53.0,1,53.0,1,53.0,1
1740,max_effective,20,40,2,3,0.05,0.95,0.9300913818055102,21,74.0,1,74.0,1,74.0,1,74.0,1
1741,max_effective,20,40,2,3,0.05,0.95,0.947791737418582,12,57.0,1,57.0,1,57.0,1,57.0,1
1742,max_effective,20,40,2,3,0.05,0.95,0.8201797328841588,9,53.0,1,53.0,1,53.0,1,53.0,1
1743,max_effective,20,40,2,3,0.05,0.95,0.9425967342362628,29,67.0,1,67.0,1,67.0,1,67.0,1
1744,max_effective,20,40,2,3,0.05,0.95,0.9494707785580088,19,80.0,1,80.0,1,80.0,1,80.0,1
1745,max_effective,20,40,2,3,0.05,0.95,0.908395504227334,7,42.0,1,42.0,1,42.0,1,42.0,1
1746,max_effective,20,40,2,3,0.05,0.95,0.8513925340596805,24,70.0,1,70.0,1,70.0,1,70.0,1
1747,max_effective,20,40,2,3,0.05,0.95,0.9301808611409412,12,81.0,1,81.0,1,81.0,1,81.0,1
1748,max_effective,20,40,2,3,0.05,0.95,0.923102733986142,21,67.0,1,67.0,1,67.0,1,67.0,1
1749,max_effective,20,40,2,3,0.05,0.95,0.9307364479955542,22,85.0,0,87.0,1,85.0,0,84.0,0
1750,max_effective,20,40,2,3,0.05,0.95,0.9421978713673188,13,62.0,1,62.0,1,62.0,1,62.0,1
1751,max_effective,20,40,2,3,0.05,0.95,0.89778376674695,13,54.0,1,54.0,1,54.0,1,54.0,1
1752,max_effective,20,40,2,3,0.05,0.95,0.908789491242028,15,55.0,1,55.0,1,55.0,1,55.0,1
1753,max_effective,20,40,2,3,0.05,0.95,0.9288998824987984,44,85.0,0,100.0,0,103.0,1,100.0,0
1754,max_effective,20,40,2,3,0.05,0.95,0.8680202522762128,5,40.0,1,40.0,1,40.0,1,40.0,1
1755,max_effective,20,40,2,3,0.05,0.95,0.938795584469872,26,73.0,1,73.0,1,73.0,1,73.0,1
1756,max_effective,20,40,2,3,0.05,0.95,0.9448946270117778,18,89.0,1,89.0,1,84.0,0,84.0,0
1757,max_effective,20,40,2,3,0.05,0.95,0.9384148928879986,37,81.0,0,91.0,1,90.0,0,90.0,0
1758,max_effective,20,40,2,3,0.05,0.95,0.9422270644980386,26,71.0,0,75.0,1,75.0,1,75.0,1
1759,max_effective,20,40,2,3,0.05,0.95,0.8417648754646873,5,34.0,1,34.0,1,34.0,1,34.0,1
1760,max_effective,20,40,2,3,0.05,0.95,0.904477285917599,35,70.0,0,73.0,1,73.0,1,73.0,1
1761,max_effective,20,40,2,3,0.05,0.95,0.9294419470338534,10,47.0,1,47.0,1,47.0,1,47.0,1
1762,max_effective,20,40,2,3,0.05,0.95,0.8558309395151892,8,49.0,1,49.0,1,49.0,1,49.0,1
1763,max_effective,20,40,2,3,0.05,0.95,0.7981427683626181,7,45.0,1,45.0,1,45.0,1,45.0,1
1764,max_effective,20,40,2,3,0.05,0.95,0.92017619757948,12,52.0,1,52.0,1,52.0,1,52.0,1
1765,max_effective,20,40,2,3,0.05,0.95,0.7418488626540121,5,38.0,1,38.0,1,38.0,1,38.0,1
1766,max_effective,20,40,2,3,0.05,0.95,0.9433144449757104,8,36.0,1,36.0,1,36.0,1,36.0,1
1767,max_effective,20,40,2,3,0.05,0.95,0.928085992811516,42,81.0,0,81.0,0,82.0,0,83.0,1
1768,max_effective,20,40,2,3,0.05,0.95,0.8911177788235206,25,72.0,1,72.0,1,72.0,1,72.0,1
1769,max_effective,20,40,2,3,0.05,0.95,0.9481885520144758,10,53.0,1,53.0,1,53.0,1,53.0,1
1770,max_effective,20,40,2,3,0.05,0.95,0.9371893399263111,20,65.0,1,65.0,1,65.0,1,65.0,1
1771,max_effective,20,40,2,3,0.05,0.95,0.9290115048663582,29,69.0,1,69.0,1,69.0,1,69.0,1
1772,max_effective,20,40,2,3,0.05,0.95,0.9372616313970756,30,93.0,0,94.0,1,92.0,0,93.0,0
1773,max_effective,20,40,2,3,0.05,0.95,0.946595773371886,18,78.0,1,78.0,1,78.0,1,78.0,1
1774,max_effective,20,40,2,3,0.05,0.95,0.9460738259514532,11,47.0,1,47.0,1,47.0,1,47.0,1
1775,max_effective,20,40,2,3,0.05,0.95,0.8264672905722376,26,55.0,1,55.0,1,55.0,1,55.0,1
1776,max_effective,20,40,2,3,0.05,0.95,0.9323537607480442,33,84.0,0,96.0,0,102.0,1,101.0,0
1777,max_effective,20,40,2,3,0.05,0.95,0.8931399408258194,9,50.0,1,50.0,1,50.0,1,50.0,1
1778,max_effective,20,40,2,3,0.05,0.95,0.8881926222132981,10,51.0,1,51.0,1,51.0,1,51.0,1
1779,max_effective,20,40,2,3,0.05,0.95,0.9091420547447172,28,78.0,0,84.0,0,90.0,1,90.0,1
1780,max_effective,20,40,2,3,0.05,0.95,0.9138398649141164,18,62.0,1,62.0,1,62.0,1,62.0,1
1781,max_effective,20,40,2,3,0.05,0.95,0.9373638016812728,19,90.0,0,93.0,0,96.0,1,96.0,1
1782,max_effective,20,40,2,3,0.05,0.95,0.8377866502043818,27,71.0,0,77.0,1,77.0,1,77.0,1
1783,max_effective,20,40,2,3,0.05,0.95,0.9165760082016612,10,41.0,1,41.0,1,41.0,1,41.0,1
1784,max_effective,20,40,2,3,0.05,0.95,0.9169061650980492,11,59.0,1,59.0,1,59.0,1,59.0,1
1785,max_effective,20,40,2,3,0.05,0.95,0.9229341923329748,16,49.0,1,49.0,1,49.0,1,49.0,1
1786,max_effective,20,40,2,3,0.05,0.95,0.9234588706673744,14,44.0,1,44.0,1,44.0,1,44.0,1
1787,max_effective,20,40,2,3,0.05,0.95,0.8413931800510329,5,33.0,1,33.0,1,33.0,1,33.0,1
1788,max_effective,20,40,2,3,0.05,0.95,0.9434177778590468,22,59.0,1,59.0,1,59.0,1,59.0,1
1789,max_effective,20,40,2,3,0.05,0.95,0.9353818175965688,31,84.0,0,86.0,1,84.0,0,82.0,0
1790,max_effective,20,40,2,3,0.05,0.95,0.8485149954560324,6,44.0,1,44.0,1,44.0,1,44.0,1
1791,max_effective,20,40,2,3,0.05,0.95,0.8997996514744964,11,61.0,1,61.0,1,61.0,1,61.0,1
1792,max_effective,20,40,2,3,0.05,0.95,0.9424287278754409,16,71.0,1,71.0,1,71.0,1,71.0,1
1793,max_effective,20,40,2,3,0.05,0.95,0.936930417987612,13,53.0,1,53.0,1,53.0,1,52.0,0
1794,max_effective,20,40,2,3,0.05,0.95,0.9487323660107208,46,89.0,1,89.0,1,89.0,1,89.0,1
1795,max_effective,20,40,2,3,0.05,0.95,0.9130318033327536,15,66.0,1,66.0,1,66.0,1,66.0,1
1796,max_effective,20,40,2,3,0.05,0.95,0.9383600933915838,49,86.0,0,86.0,0,106.0,1,99.0,0
1797,max_effective,20,40,2,3,0.05,0.95,0.931810260345218,63,79.0,0,83.0,0,91.0,1,90.0,0
1798,max_effective,20,40,2,3,0.05,0.95,0.9393590495174006,30,64.0,1,64.0,1,64.0,1,64.0,1
1799,max_effective,20,40,2,3,0.05,0.95,0.9375476735950502,33,83.0,0,94.0,0,99.0,1,99.0,1
1800,max_effective,20,40,2,3,0.05,0.95,0.8438377072387785,9,40.0,1,40.0,1,40.0,1,40.0,1
1801,max_effective,20,40,2,3,0.05,0.95,0.9403952759841672,18,80.0,1,80.0,1,79.0,0,80.0,1
1802,max_effective,20,40,2,3,0.05,0.95,0.8507035312663438,13,48.0,1,48.0,1,48.0,1,48.0,1
1803,max_effective,20,40,2,3,0.05,0.95,0.9056047025648128,20,53.0,1,53.0,1,53.0,1,53.0,1
1804,max_effective,20,40,2,3,0.05,0.95,0.8209802470435099,7,49.0,1,49.0,1,49.0,1,49.0,1
1805,max_effective,20,40,2,3,0.05,0.95,0.9251552266819532,15,79.0,1,79.0,1,79.0,1,79.0,1
1806,max_effective,20,40,2,3,0.05,0.95,0.916149732759617,14,64.0,1,64.0,1,64.0,1,64.0,1
1807,max_effective,20,40,2,3,0.05,0.95,0.8761742909767041,6,33.0,1,33.0,1,33.0,1,29.0,0
1808,max_effective,20,40,2,3,0.05,0.95,0.944655834908972,14,60.0,1,60.0,1,60.0,1,60.0,1
1809,max_effective,20,40,2,3,0.05,0.95,0.9394274666803122,8,40.0,1,40.0,1,40.0,1,40.0,1
1810,max_effective,20,40,2,3,0.05,0.95,0.8829288382911427,9,52.0,1,52.0,1,52.0,1,52.0,1
1811,max_effective,20,40,2,3,0.05,0.95,0.9382705643468688,22,88.0,0,92.0,0,94.0,1,94.0,1
1812,max_effective,20,40,2,3,0.05,0.95,0.9489375558631616,8,44.0,1,44.0,1,44.0,1,44.0,1
1813,max_effective,20,40,2,3,0.05,0.95,0.9469380019086364,48,84.0,0,90.0,0,105.0,1,99.0,0
1814,max_effective,20,40,2,3,0.05,0.95,0.9078661874743827,14,60.0,1,60.0,1,60.0,1,60.0,1
1815,max_effective,20,40,2,3,0.05,0.95,0.8833992036207118,20,59.0,1,59.0,1,59.0,1,59.0,1
1816,max_effective,20,40,2,3,0.05,0.95,0.9429616967932736,15,56.0,1,56.0,1,56.0,1,56.0,1
1817,max_effective,20,40,2,3,0.05,0.95,0.88190304927861,21,83.0,0,89.0,1,89.0,1,89.0,1
1818,max_effective,20,40,2,3,0.05,0.95,0.938642290798417,15,65.0,1,65.0,1,65.0,1,65.0,1
1819,max_effective,20,40,2,3,0.05,0.95,0.921033593338368,8,40.0,1,40.0,1,40.0,1,40.0,1
1820,max_effective,20,40,2,3,0.05,0.95,0.9358690032800572,16,56.0,1,56.0,1,56.0,1,56.0,1
1821,max_effective,20,40,2,3,0.05,0.95,0.8994925782336596,16,68.0,1,68.0,1,68.0,1,68.0,1
1822,max_effective,20,40,2,3,0.05,0.95,0.949172363694597,29,86.0,0,86.0,0,95.0,1,94.0,0
1823,max_effective,20,40,2,3,0.05,0.95,0.8756026650619829,11,43.0,1,43.0,1,43.0,1,43.0,1
1824,max_effective,20,40,2,3,0.05,0.95,0.924948121113208,20,59.0,1,59.0,1,59.0,1,59.0,1
1825,max_effective,20,40,2,3,0.05,0.95,0.9145011940954154,6,46.0,1,46.0,1,46.0,1,46.0,1
1826,max_effective,20,40,2,3,0.05,0.95,0.8902167407144321,4,33.0,1,33.0,1,33.0,1,33.0,1
1827,max_effective,20,40,2,3,0.05,0.95,0.9197042090766008,9,48.0,1,48.0,1,48.0,1,48.0,1
1828,max_effective,20,40,2,3,0.05,0.95,0.8567407645690968,12,51.0,1,51.0,1,51.0,1,51.0,1
1829,max_effective,20,40,2,3,0.05,0.95,0.8486381471037732,8,33.0,1,33.0,1,33.0,1,33.0,1
1830,max_effective,20,40,2,3,0.05,0.95,0.9110770964494004,15,63.0,1,63.0,1,63.0,1,63.0,1
1831,max_effective,20,40,2,3,0.05,0.95,0.9162353948389657,10,63.0,1,63.0,1,63.0,1,63.0,1
1832,max_effective,20,40,2,3,0.05,0.95,0.8779377147729458,9,62.0,1,62.0,1,62.0,1,62.0,1
1833,max_effective,20,40,2,3,0.05,0.95,0.8844094062537141,5,28.0,1,28.0,1,28.0,1,28.0,1
1834,max_effective,20,40,2,3,0.05,0.95,0.9238845884875144,7,53.0,1,53.0,1,53.0,1,53.0,1
1835,max_effective,20,40,2,3,0.05,0.95,0.9295129151015504,30,97.0,0,100.0,0,111.0,1,107.0,0
1836,max_effective,20,40,2,3,0.05,0.95,0.8945898355990336,13,52.0,1,52.0,1,52.0,1,52.0,1
1837,max_effective,20,40,2,3,0.05,0.95,0.9161386514046664,14,77.0,1,77.0,1,77.0,1,77.0,1
1838,max_effective,20,40,2,3,0.05,0.95,0.913689679806979,37,79.0,1,79.0,1,79.0,1,79.0,1
1839,max_effective,20,40,2,3,0.05,0.95,0.9017072107901394,13,63.0,1,63.0,1,63.0,1,63.0,1
1840,max_effective,20,40,2,3,0.05,0.95,0.8536847817015554,12,51.0,1,51.0,1,51.0,1,50.0,0
1841,max_effective,20,40,2,3,0.05,0.95,0.8307439452933938,13,62.0,1,62.0,1,62.0,1,62.0,1
1842,max_effective,20,40,2,3,0.05,0.95,0.9068927847577842,8,47.0,1,47.0,1,47.0,1,47.0,1
1843,max_effective,20,40,2,3,0.05,0.95,0.9245027609601214,7,47.0,1,47.0,1,47.0,1,47.0,1
1844,max_effective,20,40,2,3,0.05,0.95,0.8695722380591295,10,66.0,1,66.0,1,66.0,1,66.0,1
1845,max_effective,20,40,2,3,0.05,0.95,0.7458758627374025,6,43.0,1,43.0,1,43.0,1,43.0,1
1846,max_effective,20,40,2,3,0.05,0.95,0.9301901559738266,20,62.0,1,62.0,1,62.0,1,62.0,1
1847,max_effective,20,40,2,3,0.05,0.95,0.8546535875633594,9,48.0,1,48.0,1,48.0,1,48.0,1
1848,max_effective,20,40,2,3,0.05,0.95,0.9097648614672228,7,50.0,1,50.0,1,50.0,1,50.0,1
1849,max_effective,20,40,2,3,0.05,0.95,0.9037932360444548,10,49.0,1,49.0,1,49.0,1,49.0,1
1850,max_effective,20,40,2,3,0.05,0.95,0.8815473624933462,23,71.0,1,71.0,1,71.0,1,71.0,1
1851,max_effective,20,40,2,3,0.05,0.95,0.8311610798515133,5,31.0,1,31.0,1,31.0,1,31.0,1
1852,max_effective,20,40,2,3,0.05,0.95,0.9258347767678732,6,39.0,1,39.0,1,39.0,1,39.0,1
1853,max_effective,20,40,2,3,0.05,0.95,0.9142547906244788,11,62.0,1,62.0,1,62.0,1,62.0,1
1854,max_effective,20,40,2,3,0.05,0.95,0.8979566205158773,6,39.0,1,39.0,1,39.0,1,39.0,1
1855,max_effective,20,40,2,3,0.05,0.95,0.9298769192810076,26,88.0,0,93.0,1,89.0,0,89.0,0
1856,max_effective,20,40,2,3,0.05,0.95,0.911384661294966,18,72.0,1,72.0,1,72.0,1,72.0,1
1857,max_effective,20,40,2,3,0.05,0.95,0.9249432878273256,45,89.0,0,101.0,0,107.0,0,108.0,1
1858,max_effective,20,40,2,3,0.05,0.95,0.9343757999191092,10,48.0,1,48.0,1,48.0,1,48.0,1
1859,max_effective,20,40,2,3,0.05,0.95,0.809087567241848,6,46.0,1,46.0,1,46.0,1,46.0,1
1860,max_effective,20,40,2,3,0.05,0.95,0.9074829790831678,53,96.0,0,101.0,0,109.0,0,113.0,1
1861,max_effective,20,40,2,3,0.05,0.95,0.8967687913191084,29,77.0,0,80.0,0,86.0,1,86.0,1
1862,max_effective,20,40,2,3,0.05,0.95,0.8923260234298577,19,70.0,1,70.0,1,70.0,1,70.0,1
1863,max_effective,20,40,2,3,0.05,0.95,0.9288103495895392,6,37.0,1,37.0,1,37.0,1,37.0,1
1864,max_effective,20,40,2,3,0.05,0.95,0.9363448355562756,14,73.0,1,73.0,1,73.0,1,73.0,1
1865,max_effective,20,40,2,3,0.05,0.95,0.948337411006398,19,68.0,1,68.0,1,68.0,1,68.0,1
1866,max_effective,20,40,2,3,0.05,0.95,0.8834022645816281,20,50.0,1,50.0,1,50.0,1,50.0,1
1867,max_effective,20,40,2,3,0.05,0.95,0.8800627652331449,12,65.0,1,65.0,1,65.0,1,65.0,1
1868,max_effective,20,40,2,3,0.05,0.95,0.9450924493582584,17,61.0,1,61.0,1,61.0,1,59.0,0
1869,max_effective,20,40,2,3,0.05,0.95,0.9461167262374544,12,57.0,1,57.0,1,57.0,1,57.0,1
1870,max_effective,20,40,2,3,0.05,0.95,0.943550379455308,11,64.0,1,64.0,1,64.0,1,64.0,1
1871,max_effective,20,40,2,3,0.05,0.95,0.9273674460593616,25,57.0,1,57.0,1,57.0,1,57.0,1
1872,max_effective,20,40,2,3,0.05,0.95,0.8951267183817477,18,86.0,0,86.0,0,85.0,0,87.0,1
1873,max_effective,20,40,2,3,0.05,0.95,0.8776015182319038,7,41.0,1,41.0,1,41.0,1,40.0,0
1874,max_effective,20,40,2,3,0.05,0.95,0.9022425171597376,7,45.0,1,45.0,1,45.0,1,45.0,1
1875,max_effective,20,40,2,3,0.05,0.95,0.9444601339089574,11,54.0,1,54.0,1,54.0,1,54.0,1
1876,max_effective,20,40,2,3,0.05,0.95,0.8477987972806424,9,56.0,1,56.0,1,56.0,1,55.0,0
1877,max_effective,20,40,2,3,0.05,0.95,0.8819890181852408,23,74.0,1,74.0,1,74.0,1,74.0,1
1878,max_effective,20,40,2,3,0.05,0.95,0.7855702678886246,6,51.0,1,51.0,1,51.0,1,50.0,0
1879,max_effective,20,40,2,3,0.05,0.95,0.9426624840050288,27,92.0,0,99.0,0,109.0,0,112.0,1
1880,max_effective,20,40,2,3,0.05,0.95,0.908440028163078,12,47.0,1,47.0,1,47.0,1,47.0,1
1881,max_effective,20,40,2,3,0.05,0.95,0.9239922242694631,18,67.0,1,67.0,1,67.0,1,67.0,1
1882,max_effective,20,40,2,3,0.05,0.95,0.929785783425999,4,35.0,1,35.0,1,35.0,1,35.0,1
1883,max_effective,20,40,2,3,0.05,0.95,0.853803419000506,11,71.0,1,71.0,1,71.0,1,71.0,1
1884,max_effective,20,40,2,3,0.05,0.95,0.9290279383565082,10,65.0,1,65.0,1,65.0,1,65.0,1
1885,max_effective,20,40,2,3,0.05,0.95,0.8881059918662797,18,57.0,1,57.0,1,57.0,1,57.0,1
1886,max_effective,20,40,2,3,0.05,0.95,0.8839489710615862,11,56.0,1,56.0,1,56.0,1,56.0,1
1887,max_effective,20,40,2,3,0.05,0.95,0.935724195502529,19,84.0,1,84.0,1,84.0,1,84.0,1
1888,max_effective,20,40,2,3,0.05,0.95,0.9421528304740444,18,71.0,1,71.0,1,71.0,1,71.0,1
1889,max_effective,20,40,2,3,0.05,0.95,0.8998552371595846,58,73.0,0,103.0,1,103.0,1,101.0,0
1890,max_effective,20,40,2,3,0.05,0.95,0.9062940593319272,14,60.0,1,60.0,1,60.0,1,60.0,1
1891,max_effective,20,40,2,3,0.05,0.95,0.933346119664228,40,99.0,1,98.0,0,97.0,0,98.0,0
1892,max_effective,20,40,2,3,0.05,0.95,0.9031137128851164,8,49.0,1,49.0,1,49.0,1,49.0,1
1893,max_effective,20,40,2,3,0.05,0.95,0.9033470130425862,7,41.0,1,41.0,1,41.0,1,41.0,1
1894,max_effective,20,40,2,3,0.05,0.95,0.9369816841357994,16,62.0,1,62.0,1,62.0,1,62.0,1
1895,max_effective,20,40,2,3,0.05,0.95,0.8929146031842444,23,86.0,1,86.0,1,81.0,0,78.0,0
1896,max_effective,20,40,2,3,0.05,0.95,0.8652901448301652,19,64.0,1,64.0,1,64.0,1,64.0,1
1897,max_effective,20,40,2,3,0.05,0.95,0.9151208698023596,7,41.0,1,41.0,1,41.0,1,41.0,1
1898,max_effective,20,40,2,3,0.05,0.95,0.8253244880302769,4,27.0,1,27.0,1,27.0,1,27.0,1
1899,max_effective,20,40,2,3,0.05,0.95,0.928167602071123,9,43.0,1,43.0,1,43.0,1,43.0,1
1900,max_effective,20,40,2,3,0.05,0.95,0.8808967811222761,17,79.0,1,79.0,1,77.0,0,77.0,0
1901,max_effective,20,40,2,3,0.05,0.95,0.93209195136465,24,84.0,0,97.0,1,97.0,1,96.0,0
1902,max_effective,20,40,2,3,0.05,0.95,0.909969981187022,28,59.0,1,59.0,1,59.0,1,58.0,0
1903,max_effective,20,40,2,3,0.05,0.95,0.8767560556687771,20,67.0,1,67.0,1,67.0,1,67.0,1
1904,max_effective,20,40,2,3,0.05,0.95,0.9109603008100502,9,56.0,1,56.0,1,56.0,1,56.0,1
1905,max_effective,20,40,2,3,0.05,0.95,0.8709456933246879,9,46.0,1,46.0,1,46.0,1,46.0,1
1906,max_effective,20,40,2,3,0.05,0.95,0.89979833139672,9,55.0,1,55.0,1,55.0,1,55.0,1
1907,max_effective,20,40,2,3,0.05,0.95,0.9172791961446732,24,74.0,0,76.0,1,76.0,1,76.0,1
1908,max_effective,20,40,2,3,0.05,0.95,0.935353131883545,18,71.0,1,71.0,1,71.0,1,71.0,1
1909,max_effective,20,40,2,3,0.05,0.95,0.9028398143584688,32,73.0,1,73.0,1,73.0,1,73.0,1
1910,max_effective,20,40,2,3,0.05,0.95,0.8798025933064505,10,43.0,1,43.0,1,43.0,1,43.0,1
1911,max_effective,20,40,2,3,0.05,0.95,0.931407523322788,47,86.0,1,86.0,1,86.0,1,86.0,1
1912,max_effective,20,40,2,3,0.05,0.95,0.9272098753678056,7,37.0,1,37.0,1,37.0,1,37.0,1
1913,max_effective,20,40,2,3,0.05,0.95,0.9198664912320312,18,73.0,1,73.0,1,73.0,1,73.0,1
1914,max_effective,20,40,2,3,0.05,0.95,0.893855029879595,12,70.0,1,70.0,1,70.0,1,70.0,1
1915,max_effective,20,40,2,3,0.05,0.95,0.802058732813434,5,44.0,1,44.0,1,44.0,1,42.0,0
1916,max_effective,20,40,2,3,0.05,0.95,0.9294061636832608,11,61.0,1,61.0,1,61.0,1,61.0,1
1917,max_effective,20,40,2,3,0.05,0.95,0.9461071605575372,21,82.0,1,82.0,1,82.0,1,82.0,1
1918,max_effective,20,40,2,3,0.05,0.95,0.9370458402021092,75,86.0,0,96.0,0,109.0,0,111.0,1
1919,max_effective,20,40,2,3,0.05,0.95,0.7930515657988887,20,73.0,1,73.0,1,73.0,1,73.0,1
1920,max_effective,20,40,2,3,0.05,0.95,0.874735388488797,10,40.0,1,40.0,1,40.0,1,40.0,1
1921,max_effective,20,40,2,3,0.05,0.95,0.9047593721660832,22,82.0,1,79.0,0,79.0,0,82.0,1
1922,max_effective,20,40,2,3,0.05,0.95,0.9231164552827096,13,46.0,1,46.0,1,46.0,1,46.0,1
1923,max_effective,20,40,2,3,0.05,0.95,0.909960045170624,34,77.0,0,89.0,1,89.0,1,88.0,0
1924,max_effective,20,40,2,3,0.05,0.95,0.8252874723253775,8,51.0,1,51.0,1,51.0,1,51.0,1
1925,max_effective,20,40,2,3,0.05,0.95,0.9333591732005754,4,38.0,1,38.0,1,38.0,1,38.0,1
1926,max_effective,20,40,2,3,0.05,0.95,0.9011079785430126,7,48.0,1,48.0,1,48.0,1,48.0,1
1927,max_effective,20,40,2,3,0.05,0.95,0.8648859036909595,8,35.0,1,35.0,1,35.0,1,35.0,1
1928,max_effective,20,40,2,3,0.05,0.95,0.9182501658557002,17,63.0,1,63.0,1,63.0,1,63.0,1
1929,max_effective,20,40,2,3,0.05,0.95,0.9043203551036284,20,86.0,1,86.0,1,86.0,1,86.0,1
1930,max_effective,20,40,2,3,0.05,0.95,0.9486985694495944,18,61.0,1,61.0,1,61.0,1,61.0,1
1931,max_effective,20,40,2,3,0.05,0.95,0.9111139647093692,9,56.0,1,56.0,1,56.0,1,56.0,1
1932,max_effective,20,40,2,3,0.05,0.95,0.7981749855894412,10,60.0,1,60.0,1,60.0,1,60.0,1
1933,max_effective,20,40,2,3,0.05,0.95,0.9184643898002416,18,72.0,1,72.0,1,72.0,1,72.0,1
1934,max_effective,20,40,2,3,0.05,0.95,0.9162508144179606,9,54.0,1,54.0,1,54.0,1,54.0,1
1935,max_effective,20,40,2,3,0.05,0.95,0.9493134387987096,16,64.0,1,64.0,1,64.0,1,64.0,1
1936,max_effective,20,40,2,3,0.05,0.95,0.9171088856526828,9,52.0,1,52.0,1,52.0,1,52.0,1
1937,max_effective,20,40,2,3,0.05,0.95,0.906403694425085,15,42.0,1,42.0,1,42.0,1,42.0,1
1938,max_effective,20,40,2,3,0.05,0.95,0.915356478027466,14,57.0,1,57.0,1,57.0,1,57.0,1
1939,max_effective,20,40,2,3,0.05,0.95,0.9429939797607192,16,52.0,1,52.0,1,52.0,1,52.0,1
1940,max_effective,20,40,2,3,0.05,0.95,0.927744937893385,42,79.0,1,79.0,1,79.0,1,79.0,1
1941,max_effective,20,40,2,3,0.05,0.95,0.8984295674645818,9,63.0,1,63.0,1,63.0,1,63.0,1
1942,max_effective,20,40,2,3,0.05,0.95,0.949697214788256,25,79.0,1,79.0,1,79.0,1,79.0,1
1943,max_effective,20,40,2,3,0.05,0.95,0.9227585915945417,24,61.0,1,61.0,1,61.0,1,61.0,1
1944,max_effective,20,40,2,3,0.05,0.95,0.9408469412080857,111,73.0,0,98.0,0,102.0,0,106.0,1
1945,max_effective,20,40,2,3,0.05,0.95,0.9275078153138469,38,90.0,0,96.0,0,106.0,0,107.0,1
1946,max_effective,20,40,2,3,0.05,0.95,0.8654706964874543,7,48.0,1,48.0,1,48.0,1,48.0,1
1947,max_effective,20,40,2,3,0.05,0.95,0.8684099690363791,15,56.0,1,56.0,1,56.0,1,56.0,1
1948,max_effective,20,40,2,3,0.05,0.95,0.8872881367054354,12,50.0,1,50.0,1,50.0,1,50.0,1
1949,max_effective,20,40,2,3,0.05,0.95,0.8356004014794834,10,67.0,1,67.0,1,67.0,1,67.0,1
1950,max_effective,20,40,2,3,0.05,0.95,0.9330427644805844,25,76.0,1,76.0,1,76.0,1,76.0,1
1951,max_effective,20,40,2,3,0.05,0.95,0.9052821510623208,19,69.0,1,69.0,1,69.0,1,69.0,1
1952,max_effective,20,40,2,3,0.05,0.95,0.8294730845427548,8,43.0,1,43.0,1,43.0,1,43.0,1
1953,max_effective,20,40,2,3,0.05,0.95,0.9225334468344212,27,85.0,0,85.0,0,92.0,1,92.0,1
1954,max_effective,20,40,2,3,0.05,0.95,0.9154609804528382,10,51.0,1,51.0,1,51.0,1,51.0,1
1955,max_effective,20,40,2,3,0.05,0.95,0.8709230000724906,22,63.0,1,63.0,1,63.0,1,63.0,1
1956,max_effective,20,40,2,3,0.05,0.95,0.8894723108410464,10,59.0,1,59.0,1,59.0,1,59.0,1
1957,max_effective,20,40,2,3,0.05,0.95,0.9438707469785546,15,70.0,1,70.0,1,70.0,1,70.0,1
1958,max_effective,20,40,2,3,0.05,0.95,0.8730575521263809,19,70.0,1,70.0,1,70.0,1,70.0,1
1959,max_effective,20,40,2,3,0.05,0.95,0.9484781632082336,12,62.0,1,62.0,1,62.0,1,62.0,1
1960,max_effective,20,40,2,3,0.05,0.95,0.898080404314363,10,48.0,1,48.0,1,48.0,1,48.0,1
1961,max_effective,20,40,2,3,0.05,0.95,0.9098911900977732,13,45.0,1,45.0,1,45.0,1,45.0,1
1962,max_effective,20,40,2,3,0.05,0.95,0.8797947140069873,14,62.0,1,62.0,1,62.0,1,62.0,1
1963,max_effective,20,40,2,3,0.05,0.95,0.936836747500898,26,92.0,0,95.0,0,101.0,0,102.0,1
1964,max_effective,20,40,2,3,0.05,0.95,0.865116622269739,7,36.0,1,36.0,1,36.0,1,36.0,1
1965,max_effective,20,40,2,3,0.05,0.95,0.9255688950365886,14,80.0,1,80.0,1,80.0,1,80.0,1
1966,max_effective,20,40,2,3,0.05,0.95,0.7922356884070515,10,46.0,1,46.0,1,46.0,1,46.0,1
1967,max_effective,20,40,2,3,0.05,0.95,0.9356083154527648,19,53.0,1,53.0,1,53.0,1,53.0,1
1968,max_effective,20,40,2,3,0.05,0.95,0.8443755050866802,7,44.0,1,44.0,1,44.0,1,44.0,1
1969,max_effective,20,40,2,3,0.05,0.95,0.9396981395339348,29,83.0,1,83.0,1,83.0,1,83.0,1
1970,max_effective,20,40,2,3,0.05,0.95,0.914049740048852,10,65.0,1,65.0,1,65.0,1,65.0,1
1971,max_effective,20,40,2,3,0.05,0.95,0.9305306655076412,17,67.0,1,67.0,1,67.0,1,67.0,1
1972,max_effective,20,40,2,3,0.05,0.95,0.902631666849302,14,50.0,1,50.0,1,50.0,1,50.0,1
1973,max_effective,20,40,2,3,0.05,0.95,0.8978884636428053,7,44.0,1,44.0,1,44.0,1,44.0,1
1974,max_effective,20,40,2,3,0.05,0.95,0.8888166150279707,20,80.0,1,80.0,1,80.0,1,80.0,1
1975,max_effective,20,40,2,3,0.05,0.95,0.8004034858214106,15,48.0,1,48.0,1,48.0,1,48.0,1
1976,max_effective,20,40,2,3,0.05,0.95,0.916165794338258,15,76.0,1,76.0,1,76.0,1,76.0,1
1977,max_effective,20,40,2,3,0.05,0.95,0.8859197816957376,9,43.0,1,43.0,1,43.0,1,43.0,1
1978,max_effective,20,40,2,3,0.05,0.95,0.9260251177706944,19,66.0,1,66.0,1,66.0,1,66.0,1
1979,max_effective,20,40,2,3,0.05,0.95,0.9098650801555492,23,79.0,0,85.0,1,85.0,1,85.0,1
1980,max_effective,20,40,2,3,0.05,0.95,0.9491426754214296,11,51.0,1,51.0,1,51.0,1,51.0,1
1981,max_effective,20,40,2,3,0.05,0.95,0.8118356564662086,4,35.0,1,35.0,1,35.0,1,35.0,1
1982,max_effective,20,40,2,3,0.05,0.95,0.922061120584036,44,90.0,0,96.0,0,108.0,1,107.0,0
1983,max_effective,20,40,2,3,0.05,0.95,0.7908807233807076,5,39.0,1,39.0,1,39.0,1,39.0,1
1984,max_effective,20,40,2,3,0.05,0.95,0.9343334162127944,8,48.0,1,48.0,1,48.0,1,48.0,1
1985,max_effective,20,40,2,3,0.05,0.95,0.916351479899926,68,90.0,0,97.0,0,104.0,1,102.0,0
1986,max_effective,20,40,2,3,0.05,0.95,0.9192713257506098,9,51.0,1,51.0,1,51.0,1,51.0,1
1987,max_effective,20,40,2,3,0.05,0.95,0.8777024567679292,4,34.0,1,34.0,1,34.0,1,34.0,1
1988,max_effective,20,40,2,3,0.05,0.95,0.934077973448964,9,53.0,1,53.0,1,53.0,1,53.0,1
1989,max_effective,20,40,2,3,0.05,0.95,0.9163198169422838,19,67.0,1,67.0,1,67.0,1,67.0,1
1990,max_effective,20,40,2,3,0.05,0.95,0.9236910758996492,11,57.0,1,57.0,1,57.0,1,57.0,1
1991,max_effective,20,40,2,3,0.05,0.95,0.8458889159327958,6,33.0,1,33.0,1,33.0,1,33.0,1
1992,max_effective,20,40,2,3,0.05,0.95,0.7890106306319351,7,41.0,1,41.0,1,41.0,1,41.0,1
1993,max_effective,20,40,2,3,0.05,0.95,0.9471969530553974,21,78.0,1,78.0,1,78.0,1,78.0,1
1994,max_effective,20,40,2,3,0.05,0.95,0.9091793689878834,18,77.0,1,77.0,1,77.0,1,77.0,1
1995,max_effective,20,40,2,3,0.05,0.95,0.8536177503246151,11,50.0,1,50.0,1,50.0,1,50.0,1
1996,max_effective,20,40,2,3,0.05,0.95,0.9493881871320424,32,78.0,0,82.0,1,82.0,1,82.0,1
1997,max_effective,20,40,2,3,0.05,0.95,0.9480442276093772,21,78.0,1,78.0,1,78.0,1,78.0,1
1998,max_effective,20,40,2,3,0.05,0.95,0.9236241063187994,15,72.0,1,72.0,1,72.0,1,72.0,1
1999,max_effective,20,40,2,3,0.05,0.95,0.8546867102776579,4,35.0,1,35.0,1,35.0,1,35.0,1
2000,max_effective,20,40,2,3,0.05,0.95,0.9367458308793536,9,66.0,1,66.0,1,66.0,1,66.0,1
2001,max_effective,20,40,2,3,0.05,0.95,0.858262578612398,14,52.0,1,52.0,1,52.0,1,52.0,1
2002,max_effective,20,40,2,3,0.05,0.95,0.9141935339398662,11,48.0,1,48.0,1,48.0,1,48.0,1
2003,max_effective,20,40,2,3,0.05,0.95,0.8505433829224921,10,52.0,1,52.0,1,52.0,1,52.0,1
2004,max_effective,20,40,2,3,0.05,0.95,0.9366384035431004,29,72.0,0,81.0,1,81.0,1,81.0,1
2005,max_effective,20,40,2,3,0.05,0.95,0.9162443905645514,18,83.0,0,84.0,1,82.0,0,83.0,0
2006,max_effective,20,40,2,3,0.05,0.95,0.9492762394566212,9,52.0,1,52.0,1,52.0,1,52.0,1
2007,max_effective,20,40,2,3,0.05,0.95,0.9415448667688926,21,84.0,1,84.0,1,84.0,1,84.0,1
2008,max_effective,20,40,2,3,0.05,0.95,0.9435866083302342,25,86.0,0,90.0,0,88.0,0,93.0,1
2009,max_effective,20,40,2,3,0.05,0.95,0.9039476278348356,30,69.0,0,71.0,1,71.0,1,71.0,1
2010,max_effective,20,40,2,3,0.05,0.95,0.9454302290810288,66,84.0,0,98.0,0,100.0,1,100.0,1
2011,max_effective,20,40,2,3,0.05,0.95,0.9333180318399964,46,76.0,0,88.0,0,93.0,1,93.0,1
2012,max_effective,20,40,2,3,0.05,0.95,0.9156878474731098,17,72.0,1,72.0,1,72.0,1,72.0,1
2013,max_effective,20,40,2,3,0.05,0.95,0.9332111219356244,12,58.0,1,58.0,1,58.0,1,58.0,1
2014,max_effective,20,40,2,3,0.05,0.95,0.8942315863770218,14,59.0,1,59.0,1,59.0,1,59.0,1
2015,max_effective,20,40,2,3,0.05,0.95,0.937940803203616,10,66.0,1,66.0,1,66.0,1,66.0,1
2016,max_effective,20,40,2,3,0.05,0.95,0.9367414454818588,18,63.0,1,63.0,1,63.0,1,63.0,1
2017,max_effective,20,40,2,3,0.05,0.95,0.9470079693727677,38,93.0,0,94.0,0,107.0,1,107.0,1
2018,max_effective,20,40,2,3,0.05,0.95,0.9263611333884127,9,60.0,1,60.0,1,60.0,1,60.0,1
2019,max_effective,20,40,2,3,0.05,0.95,0.9384735636580556,17,43.0,1,43.0,1,43.0,1,43.0,1
2020,max_effective,20,40,2,3,0.05,0.95,0.9478853268672528,24,56.0,1,56.0,1,56.0,1,56.0,1
2021,max_effective,20,40,2,3,0.05,0.95,0.8843417789883107,19,68.0,1,68.0,1,68.0,1,68.0,1
2022,max_effective,20,40,2,3,0.05,0.95,0.9018765827137456,23,82.0,0,85.0,1,85.0,1,85.0,1
2023,max_effective,20,40,2,3,0.05,0.95,0.9193943265973316,21,62.0,1,62.0,1,62.0,1,62.0,1
2024,max_effective,20,40,2,3,0.05,0.95,0.9352151981212068,27,80.0,1,80.0,1,79.0,0,80.0,1
2025,max_effective,20,40,2,3,0.05,0.95,0.8963341309359989,13,54.0,1,54.0,1,54.0,1,54.0,1
2026,max_effective,20,40,2,3,0.05,0.95,0.9443015061191246,37,75.0,0,88.0,0,92.0,1,91.0,0
2027,max_effective,20,40,2,3,0.05,0.95,0.9133384042697762,22,89.0,0,92.0,0,95.0,1,95.0,1
2028,max_effective,20,40,2,3,0.05,0.95,0.9196663140701,14,57.0,1,57.0,1,57.0,1,57.0,1
2029,max_effective,20,40,2,3,0.05,0.95,0.9444546648049646,21,64.0,1,64.0,1,64.0,1,64.0,1
2030,max_effective,20,40,2,3,0.05,0.95,0.8369587227949288,9,60.0,1,60.0,1,60.0,1,60.0,1
2031,max_effective,20,40,2,3,0.05,0.95,0.8421059326111693,24,56.0,1,56.0,1,56.0,1,56.0,1
2032,max_effective,20,40,2,3,0.05,0.95,0.9442362604533084,4,32.0,1,32.0,1,32.0,1,32.0,1
2033,max_effective,20,40,2,3,0.05,0.95,0.9072147622477388,21,69.0,1,69.0,1,69.0,1,69.0,1
2034,max_effective,20,40,2,3,0.05,0.95,0.9468368963777416,44,94.0,0,102.0,0,101.0,0,110.0,1
2035,max_effective,20,40,2,3,0.05,0.95,0.9478083989211488,28,82.0,0,87.0,1,84.0,0,87.0,1
2036,max_effective,20,40,2,3,0.05,0.95,0.941525661504792,20,83.0,0,81.0,0,85.0,1,85.0,1
2037,max_effective,20,40,2,3,0.05,0.95,0.9449182032300262,14,58.0,1,58.0,1,58.0,1,58.0,1
2038,max_effective,20,40,2,3,0.05,0.95,0.9476139727398236,3,30.0,1,30.0,1,30.0,1,29.0,0
2039,max_effective,20,40,2,3,0.05,0.95,0.9226323791050396,23,74.0,1,74.0,1,74.0,1,74.0,1
2040,max_effective,20,40,2,3,0.05,0.95,0.8936804714297722,11,40.0,1,40.0,1,40.0,1,40.0,1
2041,max_effective,20,40,2,3,0.05,0.95,0.9494260154420692,44,97.0,0,104.0,0,114.0,1,114.0,1
2042,max_effective,20,40,2,3,0.05,0.95,0.9161940413823008,14,77.0,1,77.0,1,77.0,1,77.0,1
2043,max_effective,20,40,2,3,0.05,0.95,0.921854957168225,17,52.0,1,52.0,1,52.0,1,50.0,0
2044,max_effective,20,40,2,3,0.05,0.95,0.8519017372844087,16,63.0,1,63.0,1,63.0,1,63.0,1
2045,max_effective,20,40,2,3,0.05,0.95,0.7871020046761746,14,46.0,1,46.0,1,46.0,1,46.0,1
2046,max_effective,20,40,2,3,0.05,0.95,0.948310898662624,15,64.0,1,64.0,1,64.0,1,64.0,1
2047,max_effective,20,40,2,3,0.05,0.95,0.8556657558672605,14,62.0,1,62.0,1,62.0,1,62.0,1
2048,max_effective,20,40,2,3,0.05,0.95,0.9190781277665404,23,93.0,0,94.0,1,91.0,0,92.0,0
2049,max_effective,20,40,2,3,0.05,0.95,0.9491088624850594,61,86.0,0,97.0,0,112.0,1,111.0,0
2050,max_effective,20,40,2,3,0.05,0.95,0.9447686418423388,10,57.0,1,57.0,1,57.0,1,57.0,1
2051,max_effective,20,40,2,3,0.05,0.95,0.9006790651991456,6,45.0,1,45.0,1,45.0,1,45.0,1
2052,max_effective,20,40,2,3,0.05,0.95,0.9394982003904208,41,82.0,0,95.0,0,102.0,1,100.0,0
2053,max_effective,20,40,2,3,0.05,0.95,0.8746400404879553,9,38.0,1,38.0,1,38.0,1,38.0,1
2054,max_effective,20,40,2,3,0.05,0.95,0.9251988158109736,15,46.0,1,46.0,1,46.0,1,46.0,1
2055,max_effective,20,40,2,3,0.05,0.95,0.9227723119929008,30,73.0,0,74.0,1,74.0,1,74.0,1
2056,max_effective,20,40,2,3,0.05,0.95,0.9384025434022568,11,43.0,1,43.0,1,43.0,1,43.0,1
2057,max_effective,20,40,2,3,0.05,0.95,0.8928943801581785,17,53.0,1,53.0,1,53.0,1,53.0,1
2058,max_effective,20,40,2,3,0.05,0.95,0.9217015292411026,17,66.0,1,66.0,1,66.0,1,66.0,1
2059,max_effective,20,40,2,3,0.05,0.95,0.9338394243682892,20,61.0,1,61.0,1,61.0,1,61.0,1
2060,max_effective,20,40,2,3,0.05,0.95,0.9407307223269056,12,67.0,1,67.0,1,67.0,1,67.0,1
2061,max_effective,20,40,2,3,0.05,0.95,0.9444910530457828,13,65.0,1,65.0,1,65.0,1,65.0,1
2062,max_effective,20,40,2,3,0.05,0.95,0.935249452995062,35,85.0,0,97.0,0,103.0,1,101.0,0
2063,max_effective,20,40,2,3,0.05,0.95,0.9300705016687428,3,30.0,1,30.0,1,30.0,1,30.0,1
2064,max_effective,20,40,2,3,0.05,0.95,0.942007437316224,32,73.0,1,73.0,1,73.0,1,73.0,1
2065,max_effective,20,40,2,3,0.05,0.95,0.9092773869781144,16,68.0,1,68.0,1,68.0,1,68.0,1
2066,max_effective,20,40,2,3,0.05,0.95,0.9420827246631176,33,81.0,0,85.0,1,85.0,1,84.0,0
2067,max_effective,20,40,2,3,0.05,0.95,0.9099795033090978,17,82.0,1,82.0,1,82.0,1,82.0,1
2068,max_effective,20,40,2,3,0.05,0.95,0.9074422283912108,5,44.0,1,44.0,1,44.0,1,44.0,1
2069,max_effective,20,40,2,3,0.05,0.95,0.9309127463205112,16,56.0,1,56.0,1,56.0,1,56.0,1
2070,max_effective,20,40,2,3,0.05,0.95,0.9218081871487426,28,74.0,1,74.0,1,74.0,1,74.0,1
2071,max_effective,20,40,2,3,0.05,0.95,0.8910485288018947,8,40.0,1,40.0,1,40.0,1,40.0,1
2072,max_effective,20,40,2,3,0.05,0.95,0.7008978743739375,4,27.0,1,27.0,1,27.0,1,27.0,1
2073,max_effective,20,40,2,3,0.05,0.95,0.94249138376043,10,48.0,1,48.0,1,48.0,1,48.0,1
2074,max_effective,20,40,2,3,0.05,0.95,0.8838173259795742,21,54.0,1,54.0,1,54.0,1,54.0,1
2075,max_effective,20,40,2,3,0.05,0.95,0.8951594606062403,13,53.0,1,53.0,1,53.0,1,53.0,1
2076,max_effective,20,40,2,3,0.05,0.95,0.9413605145042956,13,57.0,1,57.0,1,57.0,1,57.0,1
2077,max_effective,20,40,2,3,0.05,0.95,0.8223593450341447,7,48.0,1,48.0,1,48.0,1,48.0,1
2078,max_effective,20,40,2,3,0.05,0.95,0.9467499978623344,6,50.0,1,50.0,1,50.0,1,50.0,1
2079,max_effective,20,40,2,3,0.05,0.95,0.9420344636140436,16,67.0,1,67.0,1,67.0,1,67.0,1
2080,max_effective,20,40,2,3,0.05,0.95,0.9498049970217876,70,81.0,0,99.0,0,108.0,0,110.0,1
2081,max_effective,20,40,2,3,0.05,0.95,0.9476101064969396,19,54.0,1,54.0,1,54.0,1,54.0,1
2082,max_effective,20,40,2,3,0.05,0.95,0.8475661706148732,15,53.0,1,53.0,1,53.0,1,53.0,1
2083,max_effective,20,40,2,3,0.05,0.95,0.908138896517856,13,43.0,1,43.0,1,43.0,1,43.0,1
2084,max_effective,20,40,2,3,0.05,0.95,0.923147279044835,7,45.0,1,45.0,1,45.0,1,45.0,1
2085,max_effective,20,40,2,3,0.05,0.95,0.8874732431382322,16,62.0,1,62.0,1,62.0,1,62.0,1
2086,max_effective,20,40,2,3,0.05,0.95,0.9094875423582882,6,39.0,1,39.0,1,39.0,1,39.0,1
2087,max_effective,20,40,2,3,0.05,0.95,0.9318459844581825,15,82.0,1,81.0,0,82.0,1,80.0,0
2088,max_effective,20,40,2,3,0.05,0.95,0.9374123448532988,14,46.0,1,46.0,1,46.0,1,45.0,0
2089,max_effective,20,40,2,3,0.05,0.95,0.9334637097965334,27,70.0,0,75.0,1,75.0,1,75.0,1
2090,max_effective,20,40,2,3,0.05,0.95,0.9448005168329004,35,76.0,1,76.0,1,76.0,1,76.0,1
2091,max_effective,20,40,2,3,0.05,0.95,0.941125204353795,10,53.0,1,53.0,1,53.0,1,53.0,1
2092,max_effective,20,40,2,3,0.05,0.95,0.846600394270425,10,44.0,1,44.0,1,44.0,1,44.0,1
2093,max_effective,20,40,2,3,0.05,0.95,0.8868476837028009,17,50.0,1,50.0,1,50.0,1,50.0,1
2094,max_effective,20,40,2,3,0.05,0.95,0.9005265282655764,3,32.0,1,32.0,1,32.0,1,31.0,0
2095,max_effective,20,40,2,3,0.05,0.95,0.9279768028674392,12,53.0,1,53.0,1,53.0,1,53.0,1
2096,max_effective,20,40,2,3,0.05,0.95,0.8861423841994164,12,59.0,1,59.0,1,59.0,1,59.0,1
2097,max_effective,20,40,2,3,0.05,0.95,0.934396465489024,10,60.0,1,60.0,1,60.0,1,60.0,1
2098,max_effective,20,40,2,3,0.05,0.95,0.9412309069197764,60,86.0,0,96.0,0,111.0,1,111.0,1
2099,max_effective,20,40,2,3,0.05,0.95,0.9252435900187131,9,45.0,1,45.0,1,45.0,1,44.0,0
2100,max_effective,20,40,2,3,0.05,0.95,0.9436703338822084,15,55.0,1,55.0,1,55.0,1,55.0,1
2101,max_effective,20,40,2,3,0.05,0.95,0.8913559883248321,40,70.0,0,82.0,1,82.0,1,82.0,1
2102,max_effective,20,40,2,3,0.05,0.95,0.8798501517473938,17,60.0,1,60.0,1,60.0,1,60.0,1
2103,max_effective,20,40,2,3,0.05,0.95,0.920437727571394,12,58.0,1,58.0,1,58.0,1,58.0,1
2104,max_effective,20,40,2,3,0.05,0.95,0.9068448528593156,22,77.0,1,77.0,1,77.0,1,77.0,1
2105,max_effective,20,40,2,3,0.05,0.95,0.8998820129857177,20,82.0,0,79.0,0,85.0,1,85.0,1
2106,max_effective,20,40,2,3,0.05,0.95,0.8380073944288333,16,64.0,1,64.0,1,64.0,1,64.0,1
2107,max_effective,20,40,2,3,0.05,0.95,0.8264659381479992,9,48.0,1,48.0,1,48.0,1,48.0,1
2108,max_effective,20,40,2,3,0.05,0.95,0.8652059602549234,37,72.0,0,80.0,0,81.0,1,81.0,1
2109,max_effective,20,40,2,3,0.05,0.95,0.9492316251155628,27,79.0,0,84.0,0,85.0,1,85.0,1
2110,max_effective,20,40,2,3,0.05,0.95,0.8821367960626383,13,66.0,1,66.0,1,66.0,1,66.0,1
2111,max_effective,20,40,2,3,0.05,0.95,0.8921386329964764,42,81.0,0,81.0,0,91.0,0,93.0,1
2112,max_effective,20,40,2,3,0.05,0.95,0.9054146516707888,21,70.0,1,70.0,1,70.0,1,70.0,1
2113,max_effective,20,40,2,3,0.05,0.95,0.9430800953494552,21,72.0,1,72.0,1,72.0,1,72.0,1
2114,max_effective,20,40,2,3,0.05,0.95,0.8836864927980606,6,42.0,1,42.0,1,42.0,1,42.0,1
2115,max_effective,20,40,2,3,0.05,0.95,0.9424686168514064,18,57.0,1,57.0,1,57.0,1,57.0,1
2116,max_effective,20,40,2,3,0.05,0.95,0.9420467915224896,27,62.0,1,62.0,1,62.0,1,62.0,1
2117,max_effective,20,40,2,3,0.05,0.95,0.8950158382509705,13,56.0,1,56.0,1,56.0,1,56.0,1
2118,max_effective,20,40,2,3,0.05,0.95,0.8406015925211,7,52.0,1,52.0,1,52.0,1,52.0,1
2119,max_effective,20,40,2,3,0.05,0.95,0.9465090103224488,40,90.0,0,92.0,0,103.0,1,103.0,1
2120,max_effective,20,40,2,3,0.05,0.95,0.935578663077893,32,86.0,0,88.0,0,98.0,1,97.0,0
2121,max_effective,20,40,2,3,0.05,0.95,0.8890420871125007,21,62.0,1,62.0,1,62.0,1,62.0,1
2122,max_effective,20,40,2,3,0.05,0.95,0.9002498788568394,9,47.0,1,47.0,1,47.0,1,47.0,1
2123,max_effective,20,40,2,3,0.05,0.95,0.928188233318736,33,81.0,1,81.0,1,81.0,1,81.0,1
2124,max_effective,20,40,2,3,0.05,0.95,0.9357329369304213,32,77.0,0,79.0,1,79.0,1,79.0,1
2125,max_effective,20,40,2,3,0.05,0.95,0.8838229885768646,21,84.0,0,86.0,0,90.0,1,87.0,0
2126,max_effective,20,40,2,3,0.05,0.95,0.9186852401196663,7,38.0,1,38.0,1,38.0,1,38.0,1
2127,max_effective,20,40,2,3,0.05,0.95,0.9477781093074994,44,92.0,0,101.0,0,109.0,1,108.0,0
2128,max_effective,20,40,2,3,0.05,0.95,0.9150504923756386,7,54.0,1,54.0,1,54.0,1,54.0,1
2129,max_effective,20,40,2,3,0.05,0.95,0.8907396876554903,8,44.0,1,44.0,1,44.0,1,44.0,1
2130,max_effective,20,40,2,3,0.05,0.95,0.8927981121721672,18,82.0,1,82.0,1,82.0,1,81.0,0
2131,max_effective,20,40,2,3,0.05,0.95,0.8618535102775177,9,47.0,1,47.0,1,47.0,1,47.0,1
2132,max_effective,20,40,2,3,0.05,0.95,0.9445798252552192,25,82.0,1,82.0,1,82.0,1,82.0,1
2133,max_effective,20,40,2,3,0.05,0.95,0.9489903558252194,11,67.0,1,67.0,1,67.0,1,67.0,1
2134,max_effective,20,40,2,3,0.05,0.95,0.9331578950102174,54,81.0,0,85.0,1,85.0,1,85.0,1
2135,max_effective,20,40,2,3,0.05,0.95,0.9459586990638746,6,41.0,1,41.0,1,41.0,1,41.0,1
2136,max_effective,20,40,2,3,0.05,0.95,0.8765955297736412,7,52.0,1,52.0,1,52.0,1,52.0,1
2137,max_effective,20,40,2,3,0.05,0.95,0.8856356252623507,12,67.0,1,67.0,1,67.0,1,67.0,1
2138,max_effective,20,40,2,3,0.05,0.95,0.9269066705233212,34,75.0,1,75.0,1,75.0,1,75.0,1
2139,max_effective,20,40,2,3,0.05,0.95,0.9233778779783456,22,61.0,1,61.0,1,61.0,1,61.0,1
2140,max_effective,20,40,2,3,0.05,0.95,0.9488176273703396,5,39.0,1,39.0,1,39.0,1,39.0,1
2141,max_effective,20,40,2,3,0.05,0.95,0.8942752952717767,18,87.0,1,87.0,1,87.0,1,87.0,1
2142,max_effective,20,40,2,3,0.05,0.95,0.9135267144925392,10,43.0,1,43.0,1,43.0,1,43.0,1
2143,max_effective,20,40,2,3,0.05,0.95,0.9051945738196808,10,68.0,1,68.0,1,68.0,1,68.0,1
2144,max_effective,20,40,2,3,0.05,0.95,0.8265648656387203,9,62.0,1,62.0,1,62.0,1,59.0,0
2145,max_effective,20,40,2,3,0.05,0.95,0.8712343521097842,10,42.0,1,42.0,1,42.0,1,42.0,1
2146,max_effective,20,40,2,3,0.05,0.95,0.9231848644057196,17,69.0,1,69.0,1,69.0,1,69.0,1
2147,max_effective,20,40,2,3,0.05,0.95,0.9453312455217172,11,62.0,1,62.0,1,62.0,1,62.0,1
2148,max_effective,20,40,2,3,0.05,0.95,0.7268800385759294,9,42.0,1,42.0,1,42.0,1,42.0,1
2149,max_effective,20,40,2,3,0.05,0.95,0.7927375340730087,5,43.0,1,43.0,1,43.0,1,43.0,1
2150,max_effective,20,40,2,3,0.05,0.95,0.838163574344851,4,34.0,1,34.0,1,34.0,1,34.0,1
2151,max_effective,20,40,2,3,0.05,0.95,0.930974247415436,24,78.0,0,81.0,1,81.0,1,81.0,1
2152,max_effective,20,40,2,3,0.05,0.95,0.9419507758834896,21,59.0,1,59.0,1,59.0,1,59.0,1
2153,max_effective,20,40,2,3,0.05,0.95,0.8706526568824099,10,67.0,1,67.0,1,67.0,1,67.0,1
2154,max_effective,20,40,2,3,0.05,0.95,0.9180811301133416,17,65.0,1,65.0,1,65.0,1,64.0,0
2155,max_effective,20,40,2,3,0.05,0.95,0.8469719262520203,11,45.0,1,45.0,1,45.0,1,45.0,1
2156,max_effective,20,40,2,3,0.05,0.95,0.9464011775431418,12,50.0,1,50.0,1,50.0,1,50.0,1
2157,max_effective,20,40,2,3,0.05,0.95,0.9422890856099808,6,41.0,1,41.0,1,41.0,1,40.0,0
2158,max_effective,20,40,2,3,0.05,0.95,0.9014032526778328,18,66.0,1,66.0,1,66.0,1,66.0,1
2159,max_effective,20,40,2,3,0.05,0.95,0.8979101915254444,21,80.0,0,85.0,1,85.0,1,85.0,1
2160,max_effective,20,40,2,3,0.05,0.95,0.8875067022512326,15,71.0,1,71.0,1,71.0,1,71.0,1
2161,max_effective,20,40,2,3,0.05,0.95,0.9272189211714332,25,65.0,1,65.0,1,65.0,1,65.0,1
2162,max_effective,20,40,2,3,0.05,0.95,0.8804610124325187,7,41.0,1,41.0,1,41.0,1,41.0,1
2163,max_effective,20,40,2,3,0.05,0.95,0.8904174292676481,8,56.0,1,56.0,1,56.0,1,56.0,1
2164,max_effective,20,40,2,3,0.05,0.95,0.8647786596451946,22,78.0,1,78.0,1,78.0,1,78.0,1
2165,max_effective,20,40,2,3,0.05,0.95,0.8957940633181461,11,52.0,1,52.0,1,52.0,1,52.0,1
2166,max_effective,20,40,2,3,0.05,0.95,0.8498665355337535,11,62.0,1,62.0,1,62.0,1,62.0,1
2167,max_effective,20,40,2,3,0.05,0.95,0.9492639139697038,14,70.0,1,70.0,1,70.0,1,70.0,1
2168,max_effective,20,40,2,3,0.05,0.95,0.9034364366045636,11,44.0,1,44.0,1,44.0,1,42.0,0
2169,max_effective,20,40,2,3,0.05,0.95,0.9192419013487292,14,65.0,1,65.0,1,65.0,1,65.0,1
2170,max_effective,20,40,2,3,0.05,0.95,0.8823276398121019,13,57.0,1,57.0,1,57.0,1,57.0,1
2171,max_effective,20,40,2,3,0.05,0.95,0.9277183689968728,13,48.0,1,48.0,1,48.0,1,46.0,0
2172,max_effective,20,40,2,3,0.05,0.95,0.927117125175775,24,94.0,0,102.0,1,97.0,0,99.0,0
2173,max_effective,20,40,2,3,0.05,0.95,0.9096388125190464,5,42.0,1,42.0,1,42.0,1,42.0,1
2174,max_effective,20,40,2,3,0.05,0.95,0.9158676411251668,18,56.0,1,56.0,1,56.0,1,56.0,1
2175,max_effective,20,40,2,3,0.05,0.95,0.9414139866879068,17,70.0,1,70.0,1,70.0,1,70.0,1
2176,max_effective,20,40,2,3,0.05,0.95,0.888948507825048,13,50.0,1,50.0,1,50.0,1,50.0,1
2177,max_effective,20,40,2,3,0.05,0.95,0.9221776886185592,13,68.0,1,68.0,1,68.0,1,68.0,1
2178,max_effective,20,40,2,3,0.05,0.95,0.9481968924384856,40,77.0,0,86.0,0,87.0,1,87.0,1
2179,max_effective,20,40,2,3,0.05,0.95,0.8401231735224619,28,67.0,1,67.0,1,67.0,1,67.0,1
2180,max_effective,20,40,2,3,0.05,0.95,0.8500613509472643,15,54.0,1,54.0,1,54.0,1,54.0,1
2181,max_effective,20,40,2,3,0.05,0.95,0.9031590423153226,19,65.0,1,65.0,1,65.0,1,65.0,1
2182,max_effective,20,40,2,3,0.05,0.95,0.8555781478807946,9,48.0,1,48.0,1,48.0,1,48.0,1
2183,max_effective,20,40,2,3,0.05,0.95,0.8753601233827941,12,58.0,1,58.0,1,58.0,1,58.0,1
2184,max_effective,20,40,2,3,0.05,0.95,0.9374382991940547,15,50.0,1,50.0,1,50.0,1,50.0,1
2185,max_effective,20,40,2,3,0.05,0.95,0.8411159975699097,20,63.0,1,63.0,1,63.0,1,63.0,1
2186,max_effective,20,40,2,3,0.05,0.95,0.7418403528302498,8,41.0,1,41.0,1,41.0,1,41.0,1
2187,max_effective,20,40,2,3,0.05,0.95,0.946114790017791,45,73.0,0,94.0,0,95.0,1,95.0,1
2188,max_effective,20,40,2,3,0.05,0.95,0.94904604685322,14,52.0,1,52.0,1,52.0,1,52.0,1
2189,max_effective,20,40,2,3,0.05,0.95,0.929965361044502,13,60.0,1,60.0,1,60.0,1,60.0,1
2190,max_effective,20,40,2,3,0.05,0.95,0.9468432914131932,45,88.0,1,88.0,1,88.0,1,88.0,1
2191,max_effective,20,40,2,3,0.05,0.95,0.8241244263033062,10,59.0,1,59.0,1,59.0,1,59.0,1
2192,max_effective,20,40,2,3,0.05,0.95,0.9215709056694557,7,48.0,1,48.0,1,48.0,1,48.0,1
2193,max_effective,20,40,2,3,0.05,0.95,0.7863808869601401,6,35.0,1,35.0,1,35.0,1,35.0,1
2194,max_effective,20,40,2,3,0.05,0.95,0.9130098891803908,25,54.0,1,54.0,1,54.0,1,54.0,1
2195,max_effective,20,40,2,3,0.05,0.95,0.8756745156946457,27,65.0,1,65.0,1,65.0,1,65.0,1
2196,max_effective,20,40,2,3,0.05,0.95,0.8218658320179967,16,54.0,1,54.0,1,54.0,1,54.0,1
2197,max_effective,20,40,2,3,0.05,0.95,0.9311085294966388,10,62.0,1,62.0,1,62.0,1,62.0,1
2198,max_effective,20,40,2,3,0.05,0.95,0.8862391740192309,10,45.0,1,45.0,1,45.0,1,45.0,1
2199,max_effective,20,40,2,3,0.05,0.95,0.932878582597626,28,80.0,0,84.0,1,84.0,1,84.0,1
2200,max_effective,20,40,2,3,0.05,0.95,0.8348570610480609,10,60.0,1,60.0,1,60.0,1,60.0,1
2201,max_effective,20,40,2,3,0.05,0.95,0.8729484251350033,5,47.0,1,47.0,1,47.0,1,46.0,0
2202,max_effective,20,40,2,3,0.05,0.95,0.8206616933397685,5,45.0,1,45.0,1,45.0,1,45.0,1
2203,max_effective,20,40,2,3,0.05,0.95,0.91044102959999,18,78.0,1,78.0,1,78.0,1,78.0,1
2204,max_effective,20,40,2,3,0.05,0.95,0.8859212644597513,8,46.0,1,46.0,1,46.0,1,46.0,1
2205,max_effective,20,40,2,3,0.05,0.95,0.8361006563221595,12,51.0,1,51.0,1,51.0,1,51.0,1
2206,max_effective,20,40,2,3,0.05,0.95,0.9121160015641728,13,65.0,1,65.0,1,65.0,1,65.0,1
2207,max_effective,20,40,2,3,0.05,0.95,0.940838159864646,15,68.0,1,68.0,1,68.0,1,68.0,1
2208,max_effective,20,40,2,3,0.05,0.95,0.8963682587319561,11,57.0,1,57.0,1,57.0,1,57.0,1
2209,max_effective,20,40,2,3,0.05,0.95,0.8099411668064759,9,42.0,1,42.0,1,42.0,1,42.0,1
2210,max_effective,20,40,2,3,0.05,0.95,0.7785343871957475,6,36.0,1,36.0,1,36.0,1,36.0,1
2211,max_effective,20,40,2,3,0.05,0.95,0.941078963005229,28,87.0,0,93.0,1,93.0,1,92.0,0
2212,max_effective,20,40,2,3,0.05,0.95,0.9434712502439152,6,44.0,1,44.0,1,44.0,1,44.0,1
2213,max_effective,20,40,2,3,0.05,0.95,0.905617601705624,16,69.0,1,69.0,1,69.0,1,69.0,1
2214,max_effective,20,40,2,3,0.05,0.95,0.8113904546121535,8,38.0,1,38.0,1,38.0,1,38.0,1
2215,max_effective,20,40,2,3,0.05,0.95,0.9128518168572648,5,37.0,1,37.0,1,37.0,1,35.0,0
2216,max_effective,20,40,2,3,0.05,0.95,0.944032286618666,27,73.0,1,73.0,1,73.0,1,73.0,1
2217,max_effective,20,40,2,3,0.05,0.95,0.9209584791464158,38,84.0,0,92.0,0,93.0,1,93.0,1
2218,max_effective,20,40,2,3,0.05,0.95,0.9041900665193277,7,42.0,1,42.0,1,42.0,1,42.0,1
2219,max_effective,20,40,2,3,0.05,0.95,0.943516474062979,13,67.0,1,67.0,1,67.0,1,67.0,1
2220,max_effective,20,40,2,3,0.05,0.95,0.9484680193010816,74,85.0,0,94.0,0,113.0,1,111.0,0
2221,max_effective,20,40,2,3,0.05,0.95,0.8290939536527643,13,41.0,1,41.0,1,41.0,1,41.0,1
2222,max_effective,20,40,2,3,0.05,0.95,0.9458447644967848,9,41.0,1,41.0,1,41.0,1,41.0,1
2223,max_effective,20,40,2,3,0.05,0.95,0.8627706861663091,12,69.0,1,69.0,1,69.0,1,69.0,1
2224,max_effective,20,40,2,3,0.05,0.95,0.8226904177030723,6,39.0,1,39.0,1,39.0,1,39.0,1
2225,max_effective,20,40,2,3,0.05,0.95,0.9020444118980157,27,85.0,0,90.0,0,92.0,1,92.0,1
2226,max_effective,20,40,2,3,0.05,0.95,0.9443395970024668,38,70.0,1,70.0,1,70.0,1,70.0,1
2227,max_effective,20,40,2,3,0.05,0.95,0.844141374907867,11,59.0,1,59.0,1,59.0,1,59.0,1
2228,max_effective,20,40,2,3,0.05,0.95,0.8865620459050557,19,67.0,1,67.0,1,67.0,1,67.0,1
2229,max_effective,20,40,2,3,0.05,0.95,0.7787977856108362,7,37.0,1,37.0,1,37.0,1,37.0,1
2230,max_effective,20,40,2,3,0.05,0.95,0.8765822102028729,9,41.0,1,41.0,1,41.0,1,41.0,1
2231,max_effective,20,40,2,3,0.05,0.95,0.9489581762674482,38,82.0,0,94.0,0,99.0,1,99.0,1
2232,max_effective,20,40,2,3,0.05,0.95,0.9078483373057006,14,61.0,1,61.0,1,61.0,1,60.0,0
2233,max_effective,20,40,2,3,0.05,0.95,0.8443707943121853,9,54.0,1,54.0,1,54.0,1,54.0,1
2234,max_effective,20,40,2,3,0.05,0.95,0.8819313643845481,33,79.0,1,79.0,1,79.0,1,79.0,1
2235,max_effective,20,40,2,3,0.05,0.95,0.9488682766829812,20,92.0,0,99.0,1,95.0,0,95.0,0
2236,max_effective,20,40,2,3,0.05,0.95,0.9201945232067772,7,50.0,1,50.0,1,50.0,1,50.0,1
2237,max_effective,20,40,2,3,0.05,0.95,0.9348880796697716,12,65.0,1,65.0,1,65.0,1,65.0,1
2238,max_effective,20,40,2,3,0.05,0.95,0.9447818631484408,41,79.0,0,83.0,0,90.0,1,90.0,1
2239,max_effective,20,40,2,3,0.05,0.95,0.9308678225374576,34,91.0,0,92.0,0,100.0,1,97.0,0
2240,max_effective,20,40,2,3,0.05,0.95,0.938506161536509,37,104.0,0,108.0,0,109.0,1,107.0,0
2241,max_effective,20,40,2,3,0.05,0.95,0.9292045602259876,9,55.0,1,55.0,1,55.0,1,55.0,1
2242,max_effective,20,40,2,3,0.05,0.95,0.9181400034423112,9,46.0,1,46.0,1,46.0,1,46.0,1
2243,max_effective,20,40,2,3,0.05,0.95,0.939305607056282,9,53.0,1,53.0,1,53.0,1,53.0,1
2244,max_effective,20,40,2,3,0.05,0.95,0.83273178401082,12,46.0,1,46.0,1,46.0,1,46.0,1
2245,max_effective,20,40,2,3,0.05,0.95,0.8962630772435322,9,50.0,1,50.0,1,50.0,1,50.0,1
2246,max_effective,20,40,2,3,0.05,0.95,0.9127409912496188,8,41.0,1,41.0,1,41.0,1,41.0,1
2247,max_effective,20,40,2,3,0.05,0.95,0.8322580077162601,10,52.0,1,52.0,1,52.0,1,52.0,1
2248,max_effective,20,40,2,3,0.05,0.95,0.9320870907113548,25,87.0,0,90.0,1,90.0,1,90.0,1
2249,max_effective,20,40,2,3,0.05,0.95,0.8302775292519187,10,46.0,1,46.0,1,46.0,1,46.0,1
2250,max_effective,20,40,2,3,0.05,0.95,0.9464242777393403,37,95.0,1,95.0,1,92.0,0,95.0,1
2251,max_effective,20,40,2,3,0.05,0.95,0.9278232833421592,7,41.0,1,41.0,1,41.0,1,41.0,1
2252,max_effective,20,40,2,3,0.05,0.95,0.9317232468179572,22,58.0,1,58.0,1,58.0,1,58.0,1
2253,max_effective,20,40,2,3,0.05,0.95,0.9295862069914448,123,73.0,0,91.0,0,110.0,1,108.0,0
2254,max_effective,20,40,2,3,0.05,0.95,0.9496140696746572,25,84.0,0,88.0,1,88.0,1,88.0,1
2255,max_effective,20,40,2,3,0.05,0.95,0.9326302669926037,33,84.0,0,80.0,0,85.0,1,85.0,1
2256,max_effective,20,40,2,3,0.05,0.95,0.9050625133912124,45,84.0,1,84.0,1,84.0,1,84.0,1
2257,max_effective,20,40,2,3,0.05,0.95,0.7879456408422624,7,45.0,1,45.0,1,45.0,1,45.0,1
2258,max_effective,20,40,2,3,0.05,0.95,0.8955798116989353,14,82.0,1,82.0,1,82.0,1,78.0,0
2259,max_effective,20,40,2,3,0.05,0.95,0.9240809224010554,11,57.0,1,57.0,1,57.0,1,57.0,1
2260,max_effective,20,40,2,3,0.05,0.95,0.8493472504530075,13,80.0,1,80.0,1,80.0,1,80.0,1
2261,max_effective,20,40,2,3,0.05,0.95,0.9225082899309472,18,52.0,1,52.0,1,52.0,1,52.0,1
2262,max_effective,20,40,2,3,0.05,0.95,0.9004146488005987,4,34.0,1,34.0,1,34.0,1,34.0,1
2263,max_effective,20,40,2,3,0.05,0.95,0.9130004286762874,24,81.0,0,84.0,0,88.0,1,88.0,1
2264,max_effective,20,40,2,3,0.05,0.95,0.926714187964938,20,70.0,1,70.0,1,70.0,1,70.0,1
2265,max_effective,20,40,2,3,0.05,0.95,0.9429554834103988,14,66.0,1,66.0,1,66.0,1,66.0,1
2266,max_effective,20,40,2,3,0.05,0.95,0.8672118802723022,14,79.0,1,79.0,1,79.0,1,79.0,1
2267,max_effective,20,40,2,3,0.05,0.95,0.9458366196440404,23,81.0,0,84.0,1,84.0,1,84.0,1
2268,max_effective,20,40,2,3,0.05,0.95,0.9065176359786178,25,70.0,1,70.0,1,70.0,1,70.0,1
2269,max_effective,20,40,2,3,0.05,0.95,0.9419722594308726,12,46.0,1,46.0,1,46.0,1,46.0,1
2270,max_effective,20,40,2,3,0.05,0.95,0.9227701755061892,16,68.0,1,68.0,1,68.0,1,68.0,1
2271,max_effective,20,40,2,3,0.05,0.95,0.8902050445782174,12,63.0,1,63.0,1,63.0,1,63.0,1
2272,max_effective,20,40,2,3,0.05,0.95,0.947403280846254,10,51.0,1,51.0,1,51.0,1,51.0,1
2273,max_effective,20,40,2,3,0.05,0.95,0.944364229191966,4,36.0,1,36.0,1,36.0,1,36.0,1
2274,max_effective,20,40,2,3,0.05,0.95,0.9160731041724732,33,89.0,0,92.0,0,98.0,0,103.0,1
2275,max_effective,20,40,2,3,0.05,0.95,0.9462390990405338,15,92.0,1,89.0,0,92.0,1,91.0,0
2276,max_effective,20,40,2,3,0.05,0.95,0.7354959425876099,6,37.0,1,37.0,1,37.0,1,37.0,1
2277,max_effective,20,40,2,3,0.05,0.95,0.9084219967932932,17,56.0,1,56.0,1,56.0,1,56.0,1
2278,max_effective,20,40,2,3,0.05,0.95,0.9430830312082032,32,82.0,0,86.0,0,92.0,1,92.0,1
2279,max_effective,20,40,2,3,0.05,0.95,0.9334596395304317,16,61.0,1,61.0,1,61.0,1,61.0,1
2280,max_effective,20,40,2,3,0.05,0.95,0.9388863416887352,19,80.0,0,83.0,1,83.0,1,82.0,0
2281,max_effective,20,40,2,3,0.05,0.95,0.9402408428644669,6,45.0,1,45.0,1,45.0,1,45.0,1
2282,max_effective,20,40,2,3,0.05,0.95,0.9296062784335228,16,63.0,1,63.0,1,63.0,1,63.0,1
2283,max_effective,20,40,2,3,0.05,0.95,0.9469528469993368,48,79.0,1,79.0,1,79.0,1,79.0,1
2284,max_effective,20,40,2,3,0.05,0.95,0.9070897254201504,10,53.0,1,53.0,1,53.0,1,53.0,1
2285,max_effective,20,40,2,3,0.05,0.95,0.9457510181330396,25,85.0,0,91.0,1,86.0,0,84.0,0
2286,max_effective,20,40,2,3,0.05,0.95,0.9216760848929586,42,87.0,0,102.0,0,104.0,1,103.0,0
2287,max_effective,20,40,2,3,0.05,0.95,0.9497307379573234,8,47.0,1,47.0,1,47.0,1,47.0,1
2288,max_effective,20,40,2,3,0.05,0.95,0.8958876020409693,16,62.0,1,62.0,1,62.0,1,62.0,1
2289,max_effective,20,40,2,3,0.05,0.95,0.9421267253239094,24,84.0,0,90.0,0,93.0,1,89.0,0
2290,max_effective,20,40,2,3,0.05,0.95,0.917116221760254,13,63.0,1,63.0,1,63.0,1,63.0,1
2291,max_effective,20,40,2,3,0.05,0.95,0.8806702560029688,14,66.0,1,66.0,1,66.0,1,66.0,1
2292,max_effective,20,40,2,3,0.05,0.95,0.90473126580082,12,75.0,1,75.0,1,75.0,1,75.0,1
2293,max_effective,20,40,2,3,0.05,0.95,0.9262868285272136,8,50.0,1,50.0,1,50.0,1,50.0,1
2294,max_effective,20,40,2,3,0.05,0.95,0.8969722069326419,8,43.0,1,43.0,1,43.0,1,43.0,1
2295,max_effective,20,40,2,3,0.05,0.95,0.8985931406586306,27,66.0,1,66.0,1,66.0,1,66.0,1
2296,max_effective,20,40,2,3,0.05,0.95,0.923314978626897,23,87.0,0,91.0,0,95.0,1,94.0,0
2297,max_effective,20,40,2,3,0.05,0.95,0.9362073829937084,26,79.0,1,79.0,1,78.0,0,79.0,1
2298,max_effective,20,40,2,3,0.05,0.95,0.901365972511013,8,41.0,1,41.0,1,41.0,1,41.0,1
2299,max_effective,20,40,2,3,0.05,0.95,0.9253333710074156,19,64.0,1,64.0,1,64.0,1,64.0,1
2300,max_effective,20,40,2,3,0.05,0.95,0.9047445977486523,10,72.0,1,72.0,1,72.0,1,72.0,1
2301,max_effective,20,40,2,3,0.05,0.95,0.8695538216890223,9,52.0,1,52.0,1,52.0,1,52.0,1
2302,max_effective,20,40,2,3,0.05,0.95,0.8625618689186012,10,52.0,1,52.0,1,52.0,1,52.0,1
2303,max_effective,20,40,2,3,0.05,0.95,0.7908677470924399,4,31.0,1,31.0,1,31.0,1,31.0,1
2304,max_effective,20,40,2,3,0.05,0.95,0.8763171074388748,9,51.0,1,51.0,1,51.0,1,51.0,1
2305,max_effective,20,40,2,3,0.05,0.95,0.947656850211182,12,53.0,1,53.0,1,53.0,1,53.0,1
2306,max_effective,20,40,2,3,0.05,0.95,0.9497182392544884,46,73.0,0,92.0,0,97.0,1,97.0,1
2307,max_effective,20,40,2,3,0.05,0.95,0.9454841713692204,53,88.0,0,88.0,0,90.0,0,104.0,1
2308,max_effective,20,40,2,3,0.05,0.95,0.9003024793520275,20,75.0,1,75.0,1,75.0,1,75.0,1
2309,max_effective,20,40,2,3,0.05,0.95,0.9401009452090868,11,45.0,1,45.0,1,45.0,1,45.0,1
2310,max_effective,20,40,2,3,0.05,0.95,0.94529030432647,14,58.0,1,58.0,1,58.0,1,58.0,1
2311,max_effective,20,40,2,3,0.05,0.95,0.8675319649944437,26,95.0,0,93.0,0,98.0,0,100.0,1
2312,max_effective,20,40,2,3,0.05,0.95,0.8337456513752863,15,57.0,1,57.0,1,57.0,1,57.0,1
2313,max_effective,20,40,2,3,0.05,0.95,0.9270172557219968,9,55.0,1,55.0,1,55.0,1,55.0,1
2314,max_effective,20,40,2,3,0.05,0.95,0.9186017390518362,13,44.0,1,44.0,1,44.0,1,44.0,1
2315,max_effective,20,40,2,3,0.05,0.95,0.9422464451314432,19,81.0,0,83.0,1,81.0,0,83.0,1
2316,max_effective,20,40,2,3,0.05,0.95,0.9193713526829947,16,72.0,1,72.0,1,72.0,1,72.0,1
2317,max_effective,20,40,2,3,0.05,0.95,0.9219733282368676,23,87.0,0,91.0,1,83.0,0,83.0,0
2318,max_effective,20,40,2,3,0.05,0.95,0.8249722632515832,10,54.0,1,54.0,1,54.0,1,54.0,1
2319,max_effective,20,40,2,3,0.05,0.95,0.9390532342060228,16,48.0,1,48.0,1,48.0,1,48.0,1
2320,max_effective,20,40,2,3,0.05,0.95,0.9452219837730048,35,93.0,0,98.0,1,97.0,0,96.0,0
2321,max_effective,20,40,2,3,0.05,0.95,0.8901749527127983,10,49.0,1,49.0,1,49.0,1,49.0,1
2322,max_effective,20,40,2,3,0.05,0.95,0.9033438277093137,16,52.0,1,52.0,1,52.0,1,52.0,1
2323,max_effective,20,40,2,3,0.05,0.95,0.9462800460999172,5,40.0,1,40.0,1,40.0,1,40.0,1
2324,max_effective,20,40,2,3,0.05,0.95,0.91658354242585,6,42.0,1,42.0,1,42.0,1,42.0,1
2325,max_effective,20,40,2,3,0.05,0.95,0.9383352331327922,31,80.0,0,89.0,1,85.0,0,88.0,0
2326,max_effective,20,40,2,3,0.05,0.95,0.8512050575925769,15,77.0,1,77.0,1,77.0,1,77.0,1
2327,max_effective,20,40,2,3,0.05,0.95,0.8153254943559378,4,31.0,1,31.0,1,31.0,1,31.0,1
2328,max_effective,20,40,2,3,0.05,0.95,0.9107195333097186,8,52.0,1,52.0,1,52.0,1,52.0,1
2329,max_effective,20,40,2,3,0.05,0.95,0.9337648339175648,17,80.0,1,80.0,1,80.0,1,80.0,1
2330,max_effective,20,40,2,3,0.05,0.95,0.9305352007371244,11,53.0,1,53.0,1,53.0,1,53.0,1
2331,max_effective,20,40,2,3,0.05,0.95,0.8728825168740485,6,41.0,1,41.0,1,41.0,1,41.0,1
2332,max_effective,20,40,2,3,0.05,0.95,0.943097214914248,23,94.0,0,98.0,1,96.0,0,95.0,0
2333,max_effective,20,40,2,3,0.05,0.95,0.9161123505980476,19,86.0,1,86.0,1,85.0,0,84.0,0
2334,max_effective,20,40,2,3,0.05,0.95,0.9355286497116287,23,75.0,1,75.0,1,75.0,1,75.0,1
2335,max_effective,20,40,2,3,0.05,0.95,0.9354168631098267,29,96.0,1,94.0,0,93.0,0,91.0,0
2336,max_effective,20,40,2,3,0.05,0.95,0.9335898326492256,14,57.0,1,57.0,1,57.0,1,57.0,1
2337,max_effective,20,40,2,3,0.05,0.95,0.936259674992242,45,101.0,0,104.0,0,115.0,1,115.0,1
2338,max_effective,20,40,2,3,0.05,0.95,0.8760345044331438,29,93.0,0,97.0,1,95.0,0,95.0,0
2339,max_effective,20,40,2,3,0.05,0.95,0.9490754412333228,47,88.0,0,97.0,0,107.0,0,108.0,1
2340,max_effective,20,40,2,3,0.05,0.95,0.8894052773501198,12,65.0,1,65.0,1,65.0,1,65.0,1
2341,max_effective,20,40,2,3,0.05,0.95,0.9377333553507026,14,68.0,1,68.0,1,68.0,1,68.0,1
2342,max_effective,20,40,2,3,0.05,0.95,0.93554179056274,13,57.0,1,57.0,1,57.0,1,57.0,1
2343,max_effective,20,40,2,3,0.05,0.95,0.9438578318799816,12,54.0,1,54.0,1,54.0,1,54.0,1
2344,max_effective,20,40,2,3,0.05,0.95,0.9043030304470562,8,56.0,1,56.0,1,56.0,1,56.0,1
2345,max_effective,20,40,2,3,0.05,0.95,0.8466678570894566,11,70.0,1,70.0,1,70.0,1,70.0,1
2346,max_effective,20,40,2,3,0.05,0.95,0.946576222680052,64,82.0,0,93.0,0,107.0,0,108.0,1
2347,max_effective,20,40,2,3,0.05,0.95,0.9169758907570288,21,75.0,1,75.0,1,75.0,1,75.0,1
2348,max_effective,20,40,2,3,0.05,0.95,0.9244805509132592,19,66.0,1,66.0,1,66.0,1,66.0,1
2349,max_effective,20,40,2,3,0.05,0.95,0.9340250296400542,31,93.0,0,92.0,0,94.0,0,104.0,1
2350,max_effective,20,40,2,3,0.05,0.95,0.9127979938693584,10,65.0,1,65.0,1,65.0,1,65.0,1
2351,max_effective,20,40,2,3,0.05,0.95,0.9489276187698664,57,81.0,0,90.0,0,106.0,1,105.0,0
2352,max_effective,20,40,2,3,0.05,0.95,0.9482915646680244,14,69.0,1,69.0,1,69.0,1,68.0,0
2353,max_effective,20,40,2,3,0.05,0.95,0.9137407345694296,10,53.0,1,53.0,1,53.0,1,53.0,1
2354,max_effective,20,40,2,3,0.05,0.95,0.8458315140123399,6,37.0,1,37.0,1,37.0,1,37.0,1
2355,max_effective,20,40,2,3,0.05,0.95,0.931861627950664,4,29.0,1,29.0,1,29.0,1,28.0,0
2356,max_effective,20,40,2,3,0.05,0.95,0.9445669804530328,26,57.0,1,57.0,1,57.0,1,56.0,0
2357,max_effective,20,40,2,3,0.05,0.95,0.8987095751845294,8,37.0,1,37.0,1,37.0,1,37.0,1
2358,max_effective,20,40,2,3,0.05,0.95,0.9164817397761376,11,55.0,1,55.0,1,55.0,1,55.0,1
2359,max_effective,20,40,2,3,0.05,0.95,0.9444866030951958,16,67.0,1,67.0,1,67.0,1,67.0,1
2360,max_effective,20,40,2,3,0.05,0.95,0.8438784452036551,4,33.0,1,33.0,1,33.0,1,33.0,1
2361,max_effective,20,40,2,3,0.05,0.95,0.9395900037796198,8,50.0,1,50.0,1,50.0,1,50.0,1
2362,max_effective,20,40,2,3,0.05,0.95,0.8980852793487889,12,67.0,1,67.0,1,67.0,1,67.0,1
2363,max_effective,20,40,2,3,0.05,0.95,0.941184039269045,24,44.0,1,44.0,1,44.0,1,44.0,1
2364,max_effective,20,40,2,3,0.05,0.95,0.9428013011018684,22,56.0,1,56.0,1,56.0,1,56.0,1
2365,max_effective,20,40,2,3,0.05,0.95,0.9026196218494652,6,30.0,1,30.0,1,30.0,1,30.0,1
2366,max_effective,20,40,2,3,0.05,0.95,0.9487530221012156,23,73.0,1,73.0,1,73.0,1,73.0,1
2367,max_effective,20,40,2,3,0.05,0.95,0.9352889024695892,13,59.0,1,59.0,1,59.0,1,59.0,1
2368,max_effective,20,40,2,3,0.05,0.95,0.867315881726353,11,42.0,1,42.0,1,42.0,1,42.0,1
2369,max_effective,20,40,2,3,0.05,0.95,0.9126379925051012,10,66.0,1,66.0,1,66.0,1,66.0,1
2370,max_effective,20,40,2,3,0.05,0.95,0.8793271931194313,5,40.0,1,40.0,1,40.0,1,40.0,1
2371,max_effective,20,40,2,3,0.05,0.95,0.9400049443781536,20,75.0,1,75.0,1,75.0,1,74.0,0
2372,max_effective,20,40,2,3,0.05,0.95,0.9107552372949989,6,41.0,1,41.0,1,41.0,1,41.0,1
2373,max_effective,20,40,2,3,0.05,0.95,0.8836612032281667,15,66.0,1,66.0,1,66.0,1,66.0,1
2374,max_effective,20,40,2,3,0.05,0.95,0.8794262088417156,22,75.0,0,78.0,1,78.0,1,77.0,0
2375,max_effective,20,40,2,3,0.05,0.95,0.9264246012969604,59,92.0,0,96.0,0,99.0,1,99.0,1
2376,max_effective,20,40,2,3,0.05,0.95,0.8605030707375796,5,32.0,1,32.0,1,32.0,1,32.0,1
2377,max_effective,20,40,2,3,0.05,0.95,0.9414564622102566,40,85.0,0,97.0,0,102.0,1,102.0,1
2378,max_effective,20,40,2,3,0.05,0.95,0.873809663701539,17,58.0,1,58.0,1,58.0,1,58.0,1
2379,max_effective,20,40,2,3,0.05,0.95,0.8796975793905473,7,44.0,1,44.0,1,44.0,1,44.0,1
2380,max_effective,20,40,2,3,0.05,0.95,0.9444742554821914,12,55.0,1,55.0,1,55.0,1,55.0,1
2381,max_effective,20,40,2,3,0.05,0.95,0.8553540626200287,10,48.0,1,48.0,1,48.0,1,48.0,1
2382,max_effective,20,40,2,3,0.05,0.95,0.9450672399849946,13,53.0,1,53.0,1,53.0,1,53.0,1
2383,max_effective,20,40,2,3,0.05,0.95,0.8207142464179682,24,56.0,1,56.0,1,56.0,1,55.0,0
2384,max_effective,20,40,2,3,0.05,0.95,0.8188227148817765,9,39.0,1,39.0,1,39.0,1,39.0,1
2385,max_effective,20,40,2,3,0.05,0.95,0.9392552721459176,35,73.0,1,73.0,1,73.0,1,73.0,1
2386,max_effective,20,40,2,3,0.05,0.95,0.9435221051269042,8,43.0,1,43.0,1,43.0,1,37.0,0
2387,max_effective,20,40,2,3,0.05,0.95,0.928036789500078,6,40.0,1,40.0,1,40.0,1,40.0,1
2388,max_effective,20,40,2,3,0.05,0.95,0.9147439280994344,15,60.0,1,60.0,1,60.0,1,60.0,1
2389,max_effective,20,40,2,3,0.05,0.95,0.93505675097093,6,37.0,1,37.0,1,37.0,1,37.0,1
2390,max_effective,20,40,2,3,0.05,0.95,0.8308425018203706,11,42.0,1,42.0,1,42.0,1,40.0,0
2391,max_effective,20,40,2,3,0.05,0.95,0.9478625688833816,24,66.0,1,66.0,1,66.0,1,66.0,1
2392,max_effective,20,40,2,3,0.05,0.95,0.9288479529020376,10,69.0,1,69.0,1,69.0,1,69.0,1
2393,max_effective,20,40,2,3,0.05,0.95,0.9494583761622466,22,74.0,1,74.0,1,74.0,1,74.0,1
2394,max_effective,20,40,2,3,0.05,0.95,0.9127408891100612,20,80.0,0,84.0,1,84.0,1,84.0,1
2395,max_effective,20,40,2,3,0.05,0.95,0.9420438842778192,19,81.0,1,81.0,1,81.0,1,81.0,1
2396,max_effective,20,40,2,3,0.05,0.95,0.9058796780235056,14,47.0,1,47.0,1,47.0,1,46.0,0
2397,max_effective,20,40,2,3,0.05,0.95,0.9339019260136748,5,37.0,1,37.0,1,37.0,1,36.0,0
2398,max_effective,20,40,2,3,0.05,0.95,0.9498349051944808,12,86.0,1,86.0,1,86.0,1,86.0,1
2399,max_effective,20,40,2,3,0.05,0.95,0.9152724438091075,10,49.0,1,49.0,1,49.0,1,49.0,1
2400,max_effective,20,40,2,3,0.05,0.95,0.8204603461214178,8,42.0,1,42.0,1,42.0,1,42.0,1
2401,max_effective,20,40,2,3,0.05,0.95,0.93447653918081,27,87.0,1,87.0,1,87.0,1,86.0,0
2402,max_effective,20,40,2,3,0.05,0.95,0.8482870252191818,13,59.0,1,59.0,1,59.0,1,59.0,1
2403,max_effective,20,40,2,3,0.05,0.95,0.8693856553746884,7,44.0,1,44.0,1,44.0,1,44.0,1
2404,max_effective,20,40,2,3,0.05,0.95,0.8528708744831313,17,79.0,1,79.0,1,79.0,1,79.0,1
2405,max_effective,20,40,2,3,0.05,0.95,0.8772057121195036,19,85.0,0,86.0,1,84.0,0,84.0,0
2406,max_effective,20,40,2,3,0.05,0.95,0.8750117649923569,12,55.0,1,55.0,1,55.0,1,55.0,1
2407,max_effective,20,40,2,3,0.05,0.95,0.8724590700755827,4,34.0,1,34.0,1,34.0,1,34.0,1
2408,max_effective,20,40,2,3,0.05,0.95,0.915256863211607,5,52.0,1,52.0,1,52.0,1,52.0,1
2409,max_effective,20,40,2,3,0.05,0.95,0.9366999722541018,19,67.0,1,67.0,1,67.0,1,67.0,1
2410,max_effective,20,40,2,3,0.05,0.95,0.9221414682113984,10,57.0,1,57.0,1,57.0,1,52.0,0
2411,max_effective,20,40,2,3,0.05,0.95,0.8644807553366665,20,58.0,1,58.0,1,58.0,1,58.0,1
2412,max_effective,20,40,2,3,0.05,0.95,0.9459610543289856,31,83.0,0,87.0,1,84.0,0,82.0,0
2413,max_effective,20,40,2,3,0.05,0.95,0.928886678203833,12,61.0,1,61.0,1,61.0,1,61.0,1
2414,max_effective,20,40,2,3,0.05,0.95,0.8904892935391565,19,76.0,1,76.0,1,76.0,1,76.0,1
2415,max_effective,20,40,2,3,0.05,0.95,0.9408453990821068,10,48.0,1,48.0,1,48.0,1,48.0,1
2416,max_effective,20,40,2,3,0.05,0.95,0.921232314902966,14,59.0,1,59.0,1,59.0,1,59.0,1
2417,max_effective,20,40,2,3,0.05,0.95,0.8766026696768886,16,73.0,1,73.0,1,73.0,1,73.0,1
2418,max_effective,20,40,2,3,0.05,0.95,0.8588709572840268,8,47.0,1,47.0,1,47.0,1,47.0,1
2419,max_effective,20,40,2,3,0.05,0.95,0.8979941466800598,7,38.0,1,38.0,1,38.0,1,38.0,1
2420,max_effective,20,40,2,3,0.05,0.95,0.9442033506364698,10,45.0,1,45.0,1,45.0,1,45.0,1
2421,max_effective,20,40,2,3,0.05,0.95,0.8783266407609984,8,54.0,1,54.0,1,54.0,1,54.0,1
2422,max_effective,20,40,2,3,0.05,0.95,0.9131016890841448,15,57.0,1,57.0,1,57.0,1,57.0,1
2423,max_effective,20,40,2,3,0.05,0.95,0.9388746550118464,33,84.0,0,83.0,0,89.0,1,87.0,0
2424,max_effective,20,40,2,3,0.05,0.95,0.8847155343356143,12,64.0,1,64.0,1,64.0,1,64.0,1
2425,max_effective,20,40,2,3,0.05,0.95,0.9340032632266216,20,89.0,0,91.0,0,93.0,0,94.0,1
2426,max_effective,20,40,2,3,0.05,0.95,0.8477006787629043,15,45.0,1,45.0,1,45.0,1,45.0,1
2427,max_effective,20,40,2,3,0.05,0.95,0.9049566713850256,9,50.0,1,50.0,1,50.0,1,50.0,1
2428,max_effective,20,40,2,3,0.05,0.95,0.8538981701166604,9,58.0,1,58.0,1,58.0,1,58.0,1
2429,max_effective,20,40,2,3,0.05,0.95,0.8292174331111923,4,27.0,1,27.0,1,27.0,1,27.0,1
2430,max_effective,20,40,2,3,0.05,0.95,0.9172365080128734,7,46.0,1,46.0,1,46.0,1,46.0,1
2431,max_effective,20,40,2,3,0.05,0.95,0.9230731225700788,21,91.0,0,96.0,0,99.0,1,98.0,0
2432,max_effective,20,40,2,3,0.05,0.95,0.9396220047136912,36,73.0,0,81.0,1,81.0,1,81.0,1
2433,max_effective,20,40,2,3,0.05,0.95,0.932700592070704,8,57.0,1,57.0,1,57.0,1,57.0,1
2434,max_effective,20,40,2,3,0.05,0.95,0.9311505744747256,25,62.0,1,62.0,1,62.0,1,61.0,0
2435,max_effective,20,40,2,3,0.05,0.95,0.901378202391892,24,64.0,1,64.0,1,64.0,1,64.0,1
2436,max_effective,20,40,2,3,0.05,0.95,0.9215032743678924,16,62.0,1,62.0,1,62.0,1,62.0,1
2437,max_effective,20,40,2,3,0.05,0.95,0.9098961969065152,10,51.0,1,51.0,1,51.0,1,51.0,1
2438,max_effective,20,40,2,3,0.05,0.95,0.8937776853443189,7,38.0,1,38.0,1,38.0,1,38.0,1
2439,max_effective,20,40,2,3,0.05,0.95,0.8400339344515221,6,47.0,1,47.0,1,47.0,1,47.0,1
2440,max_effective,20,40,2,3,0.05,0.95,0.9453080266775512,13,48.0,1,48.0,1,48.0,1,48.0,1
2441,max_effective,20,40,2,3,0.05,0.95,0.9459396198410908,50,86.0,0,91.0,0,107.0,1,106.0,0
2442,max_effective,20,40,2,3,0.05,0.95,0.918234322251399,12,48.0,1,48.0,1,48.0,1,48.0,1
2443,max_effective,20,40,2,3,0.05,0.95,0.9395273967863264,29,93.0,0,96.0,0,95.0,0,101.0,1
2444,max_effective,20,40,2,3,0.05,0.95,0.9292595381131769,7,43.0,1,43.0,1,43.0,1,43.0,1
2445,max_effective,20,40,2,3,0.05,0.95,0.9440310449434748,5,43.0,1,43.0,1,43.0,1,43.0,1
2446,max_effective,20,40,2,3,0.05,0.95,0.87856687045339,11,56.0,1,56.0,1,56.0,1,56.0,1
2447,max_effective,20,40,2,3,0.05,0.95,0.8986117780089753,18,81.0,1,81.0,1,81.0,1,81.0,1
2448,max_effective,20,40,2,3,0.05,0.95,0.878777149580265,8,58.0,1,58.0,1,58.0,1,58.0,1
2449,max_effective,20,40,2,3,0.05,0.95,0.9285561083714732,4,35.0,1,35.0,1,35.0,1,35.0,1
2450,max_effective,20,40,2,3,0.05,0.95,0.8493929237900513,6,34.0,1,34.0,1,34.0,1,33.0,0
2451,max_effective,20,40,2,3,0.05,0.95,0.9479364330107006,9,54.0,1,54.0,1,54.0,1,54.0,1
2452,max_effective,20,40,2,3,0.05,0.95,0.9364812319569876,87,77.0,0,99.0,0,104.0,1,104.0,1
2453,max_effective,20,40,2,3,0.05,0.95,0.9389175327386764,20,76.0,1,76.0,1,76.0,1,76.0,1
2454,max_effective,20,40,2,3,0.05,0.95,0.8681580078832013,9,50.0,1,50.0,1,50.0,1,50.0,1
2455,max_effective,20,40,2,3,0.05,0.95,0.924070437666754,10,63.0,1,63.0,1,63.0,1,63.0,1
2456,max_effective,20,40,2,3,0.05,0.95,0.8923734761941735,30,77.0,1,77.0,1,77.0,1,77.0,1
2457,max_effective,20,40,2,3,0.05,0.95,0.934958915656347,8,46.0,1,46.0,1,46.0,1,46.0,1
2458,max_effective,20,40,2,3,0.05,0.95,0.8440998119766684,12,60.0,1,60.0,1,60.0,1,60.0,1
2459,max_effective,20,40,2,3,0.05,0.95,0.9319323596850648,16,56.0,1,56.0,1,56.0,1,56.0,1
2460,max_effective,20,40,2,3,0.05,0.95,0.8626252277891218,12,51.0,1,51.0,1,51.0,1,51.0,1
2461,max_effective,20,40,2,3,0.05,0.95,0.8810560479813271,6,38.0,1,38.0,1,38.0,1,38.0,1
2462,max_effective,20,40,2,3,0.05,0.95,0.9436936978438968,9,41.0,1,41.0,1,41.0,1,41.0,1
2463,max_effective,20,40,2,3,0.05,0.95,0.8974750796499318,10,56.0,1,56.0,1,56.0,1,56.0,1
2464,max_effective,20,40,2,3,0.05,0.95,0.911484612701858,9,58.0,1,58.0,1,58.0,1,58.0,1
2465,max_effective,20,40,2,3,0.05,0.95,0.8984128326706391,20,68.0,1,68.0,1,68.0,1,68.0,1
2466,max_effective,20,40,2,3,0.05,0.95,0.9374841246016004,23,74.0,1,74.0,1,74.0,1,74.0,1
2467,max_effective,20,40,2,3,0.05,0.95,0.8863964433031095,6,43.0,1,43.0,1,43.0,1,43.0,1
2468,max_effective,20,40,2,3,0.05,0.95,0.9008676490471382,18,69.0,1,69.0,1,69.0,1,69.0,1
2469,max_effective,20,40,2,3,0.05,0.95,0.936825073553255,18,67.0,1,67.0,1,67.0,1,67.0,1
2470,max_effective,20,40,2,3,0.05,0.95,0.9357717822107158,11,55.0,1,55.0,1,55.0,1,55.0,1
2471,max_effective,20,40,2,3,0.05,0.95,0.9490146315730162,10,42.0,1,42.0,1,42.0,1,41.0,0
2472,max_effective,20,40,2,3,0.05,0.95,0.8450980643828157,9,51.0,1,51.0,1,51.0,1,51.0,1
2473,max_effective,20,40,2,3,0.05,0.95,0.9413180775301316,47,84.0,1,84.0,1,84.0,1,84.0,1
2474,max_effective,20,40,2,3,0.05,0.95,0.9455388247639238,20,69.0,1,69.0,1,69.0,1,69.0,1
2475,max_effective,20,40,2,3,0.05,0.95,0.7185359031548308,6,40.0,1,40.0,1,40.0,1,40.0,1
2476,max_effective,20,40,2,3,0.05,0.95,0.8041556278222943,9,41.0,1,41.0,1,41.0,1,41.0,1
2477,max_effective,20,40,2,3,0.05,0.95,0.910124646254602,17,59.0,1,59.0,1,59.0,1,59.0,1
2478,max_effective,20,40,2,3,0.05,0.95,0.9081969360460218,25,61.0,1,61.0,1,61.0,1,61.0,1
2479,max_effective,20,40,2,3,0.05,0.95,0.9438305628254584,13,59.0,1,59.0,1,59.0,1,59.0,1
2480,max_effective,20,40,2,3,0.05,0.95,0.9481758623304596,43,74.0,0,89.0,1,89.0,1,88.0,0
2481,max_effective,20,40,2,3,0.05,0.95,0.9313859905588108,24,84.0,0,84.0,0,88.0,1,88.0,1
2482,max_effective,20,40,2,3,0.05,0.95,0.919018456157256,16,72.0,1,72.0,1,72.0,1,72.0,1
2483,max_effective,20,40,2,3,0.05,0.95,0.8997137474902748,11,58.0,1,58.0,1,58.0,1,58.0,1
2484,max_effective,20,40,2,3,0.05,0.95,0.8812110256394404,19,75.0,1,75.0,1,75.0,1,75.0,1
2485,max_effective,20,40,2,3,0.05,0.95,0.8785357811912884,9,53.0,1,53.0,1,53.0,1,53.0,1
2486,max_effective,20,40,2,3,0.05,0.95,0.8893679197778207,17,80.0,1,80.0,1,80.0,1,77.0,0
2487,max_effective,20,40,2,3,0.05,0.95,0.9130743890435198,15,66.0,1,66.0,1,66.0,1,66.0,1
2488,max_effective,20,40,2,3,0.05,0.95,0.8145670347428542,5,43.0,1,43.0,1,43.0,1,43.0,1
2489,max_effective,20,40,2,3,0.05,0.95,0.929101079614714,15,50.0,1,50.0,1,50.0,1,50.0,1
2490,max_effective,20,40,2,3,0.05,0.95,0.8901277996776634,21,85.0,0,88.0,1,88.0,1,88.0,1
2491,max_effective,20,40,2,3,0.05,0.95,0.9435385198659928,35,89.0,0,97.0,0,103.0,1,103.0,1
2492,max_effective,20,40,2,3,0.05,0.95,0.9138570611074196,10,50.0,1,50.0,1,50.0,1,50.0,1
2493,max_effective,20,40,2,3,0.05,0.95,0.9229011880380832,61,88.0,0,96.0,0,102.0,0,110.0,1
2494,max_effective,20,40,2,3,0.05,0.95,0.9310039217437084,18,80.0,1,80.0,1,80.0,1,80.0,1
2495,max_effective,20,40,2,3,0.05,0.95,0.9435704221338256,15,70.0,1,70.0,1,70.0,1,70.0,1
2496,max_effective,20,40,2,3,0.05,0.95,0.9333984384133678,42,70.0,0,82.0,1,82.0,1,82.0,1
2497,max_effective,20,40,2,3,0.05,0.95,0.9259381391583364,14,67.0,1,67.0,1,67.0,1,67.0,1
2498,max_effective,20,40,2,3,0.05,0.95,0.8132990561647492,7,41.0,1,41.0,1,41.0,1,41.0,1
2499,max_effective,20,40,2,3,0.05,0.95,0.9286638579401196,11,39.0,1,39.0,1,39.0,1,39.0,1
2500,max_effective,20,40,2,3,0.05,0.95,0.9466884820608544,27,76.0,0,86.0,1,86.0,1,86.0,1
2501,max_effective,20,40,2,3,0.05,0.95,0.9436190642423542,71,86.0,0,95.0,0,105.0,1,103.0,0
2502,max_effective,20,40,2,3,0.05,0.95,0.782235251307406,4,36.0,1,36.0,1,36.0,1,36.0,1
2503,max_effective,20,40,2,3,0.05,0.95,0.9331083180971338,9,52.0,1,52.0,1,52.0,1,47.0,0
2504,max_effective,20,40,2,3,0.05,0.95,0.8595740722665262,7,47.0,1,47.0,1,47.0,1,47.0,1
2505,max_effective,20,40,2,3,0.05,0.95,0.784398106878735,12,55.0,1,55.0,1,55.0,1,48.0,0
2506,max_effective,20,40,2,3,0.05,0.95,0.885179204980529,10,60.0,1,60.0,1,60.0,1,60.0,1
2507,max_effective,20,40,2,3,0.05,0.95,0.9462888682485676,59,78.0,0,100.0,0,103.0,1,102.0,0
2508,max_effective,20,40,2,3,0.05,0.95,0.9471849154360992,18,66.0,1,66.0,1,66.0,1,66.0,1
2509,max_effective,20,40,2,3,0.05,0.95,0.9193963704158008,20,53.0,1,53.0,1,53.0,1,53.0,1
2510,max_effective,20,40,2,3,0.05,0.95,0.9150007336067112,8,44.0,1,44.0,1,44.0,1,44.0,1
2511,max_effective,20,40,2,3,0.05,0.95,0.9242206020945564,8,57.0,1,57.0,1,57.0,1,57.0,1
2512,max_effective,20,40,2,3,0.05,0.95,0.9408125221574232,18,73.0,1,73.0,1,73.0,1,73.0,1
2513,max_effective,20,40,2,3,0.05,0.95,0.8896433234919484,12,53.0,1,53.0,1,53.0,1,53.0,1
2514,max_effective,20,40,2,3,0.05,0.95,0.933621787670332,53,91.0,0,101.0,0,108.0,0,111.0,1
2515,max_effective,20,40,2,3,0.05,0.95,0.8305658589468009,8,44.0,1,44.0,1,44.0,1,38.0,0
2516,max_effective,20,40,2,3,0.05,0.95,0.9480157112907792,18,69.0,1,69.0,1,69.0,1,69.0,1
2517,max_effective,20,40,2,3,0.05,0.95,0.7286191719033359,7,36.0,1,36.0,1,36.0,1,36.0,1
2518,max_effective,20,40,2,3,0.05,0.95,0.9038609842603734,25,85.0,0,89.0,1,89.0,1,89.0,1
2519,max_effective,20,40,2,3,0.05,0.95,0.8749090987079373,10,44.0,1,44.0,1,44.0,1,44.0,1
2520,max_effective,20,40,2,3,0.05,0.95,0.785854458125038,5,29.0,1,29.0,1,29.0,1,29.0,1
2521,max_effective,20,40,2,3,0.05,0.95,0.8869466043458857,36,75.0,1,75.0,1,75.0,1,75.0,1
2522,max_effective,20,40,2,3,0.05,0.95,0.9485981714073872,12,89.0,1,89.0,1,89.0,1,87.0,0
2523,max_effective,20,40,2,3,0.05,0.95,0.8617536243030316,12,48.0,1,48.0,1,48.0,1,48.0,1
2524,max_effective,20,40,2,3,0.05,0.95,0.8748393283790847,19,77.0,1,77.0,1,77.0,1,77.0,1
2525,max_effective,20,40,2,3,0.05,0.95,0.9405980156884418,8,45.0,1,45.0,1,45.0,1,45.0,1
2526,max_effective,20,40,2,3,0.05,0.95,0.9396833109212094,11,63.0,1,63.0,1,63.0,1,63.0,1
2527,max_effective,20,40,2,3,0.05,0.95,0.926533953709724,16,59.0,1,59.0,1,59.0,1,59.0,1
2528,max_effective,20,40,2,3,0.05,0.95,0.944572076147803,34,64.0,1,64.0,1,64.0,1,64.0,1
2529,max_effective,20,40,2,3,0.05,0.95,0.8679629029147489,9,52.0,1,52.0,1,52.0,1,52.0,1
2530,max_effective,20,40,2,3,0.05,0.95,0.8934763315204008,5,42.0,1,42.0,1,42.0,1,40.0,0
2531,max_effective,20,40,2,3,0.05,0.95,0.8869892969024414,7,39.0,1,39.0,1,39.0,1,39.0,1
2532,max_effective,20,40,2,3,0.05,0.95,0.9107361366294576,16,47.0,1,47.0,1,47.0,1,47.0,1
2533,max_effective,20,40,2,3,0.05,0.95,0.949792668518024,8,63.0,1,63.0,1,63.0,1,63.0,1
2534,max_effective,20,40,2,3,0.05,0.95,0.8957365018618372,15,74.0,1,74.0,1,74.0,1,74.0,1
2535,max_effective,20,40,2,3,0.05,0.95,0.9400505614454816,11,55.0,1,55.0,1,55.0,1,55.0,1
2536,max_effective,20,40,2,3,0.05,0.95,0.929555380678158,14,52.0,1,52.0,1,52.0,1,52.0,1
2537,max_effective,20,40,2,3,0.05,0.95,0.9439154025741188,26,77.0,1,77.0,1,77.0,1,77.0,1
2538,max_effective,20,40,2,3,0.05,0.95,0.8867417439589913,15,55.0,1,55.0,1,55.0,1,55.0,1
2539,max_effective,20,40,2,3,0.05,0.95,0.9410878029968645,25,85.0,0,91.0,0,93.0,1,91.0,0
2540,max_effective,20,40,2,3,0.05,0.95,0.9490260052126144,30,97.0,0,107.0,0,114.0,1,113.0,0
2541,max_effective,20,40,2,3,0.05,0.95,0.8292060401301399,11,44.0,1,44.0,1,44.0,1,44.0,1
2542,max_effective,20,40,2,3,0.05,0.95,0.9278030739882076,14,80.0,1,80.0,1,80.0,1,80.0,1
2543,max_effective,20,40,2,3,0.05,0.95,0.9481414982339592,18,69.0,1,69.0,1,69.0,1,69.0,1
2544,max_effective,20,40,2,3,0.05,0.95,0.9169310851044968,56,87.0,0,91.0,0,93.0,1,93.0,1
2545,max_effective,20,40,2,3,0.05,0.95,0.830267582254504,17,60.0,1,60.0,1,60.0,1,60.0,1
2546,max_effective,20,40,2,3,0.05,0.95,0.938600577964568,15,40.0,1,40.0,1,40.0,1,40.0,1
2547,max_effective,20,40,2,3,0.05,0.95,0.9242251545468942,18,77.0,1,77.0,1,77.0,1,77.0,1
2548,max_effective,20,40,2,3,0.05,0.95,0.9453600147302658,54,96.0,0,100.0,0,103.0,1,102.0,0
2549,max_effective,20,40,2,3,0.05,0.95,0.923792396849478,29,79.0,0,80.0,1,80.0,1,80.0,1
2550,max_effective,20,40,2,3,0.05,0.95,0.8714800574152183,24,82.0,0,85.0,0,91.0,1,90.0,0
2551,max_effective,20,40,2,3,0.05,0.95,0.8186642154959297,7,35.0,1,35.0,1,35.0,1,35.0,1
2552,max_effective,20,40,2,3,0.05,0.95,0.8040627625046728,9,52.0,1,52.0,1,52.0,1,52.0,1
2553,max_effective,20,40,2,3,0.05,0.95,0.9204083716381514,13,61.0,1,61.0,1,61.0,1,61.0,1
2554,max_effective,20,40,2,3,0.05,0.95,0.9445764989290668,11,46.0,1,46.0,1,46.0,1,46.0,1
2555,max_effective,20,40,2,3,0.05,0.95,0.9464988030931772,51,98.0,0,101.0,0,105.0,0,113.0,1
2556,max_effective,20,40,2,3,0.05,0.95,0.8801957946969383,15,69.0,1,69.0,1,69.0,1,69.0,1
2557,max_effective,20,40,2,3,0.05,0.95,0.9072519346275943,32,67.0,1,67.0,1,67.0,1,67.0,1
2558,max_effective,20,40,2,3,0.05,0.95,0.8634958994280718,13,55.0,1,55.0,1,55.0,1,55.0,1
2559,max_effective,20,40,2,3,0.05,0.95,0.8907136582941606,10,49.0,1,49.0,1,49.0,1,49.0,1
2560,max_effective,20,40,2,3,0.05,0.95,0.8482475044950303,19,66.0,1,66.0,1,66.0,1,66.0,1
2561,max_effective,20,40,2,3,0.05,0.95,0.9232006505033958,12,56.0,1,56.0,1,56.0,1,56.0,1
2562,max_effective,20,40,2,3,0.05,0.95,0.8904576218264868,18,54.0,1,54.0,1,54.0,1,54.0,1
2563,max_effective,20,40,2,3,0.05,0.95,0.8312150977440503,16,52.0,1,52.0,1,52.0,1,52.0,1
2564,max_effective,20,40,2,3,0.05,0.95,0.94332042101906,37,69.0,1,69.0,1,69.0,1,68.0,0
2565,max_effective,20,40,2,3,0.05,0.95,0.8853513505975473,10,55.0,1,55.0,1,55.0,1,55.0,1
2566,max_effective,20,40,2,3,0.05,0.95,0.8802728918794136,36,74.0,0,81.0,1,81.0,1,81.0,1
2567,max_effective,20,40,2,3,0.05,0.95,0.9332803095807604,32,78.0,1,78.0,1,78.0,1,78.0,1
2568,max_effective,20,40,2,3,0.05,0.95,0.9199721881467278,14,66.0,1,66.0,1,66.0,1,66.0,1
2569,max_effective,20,40,2,3,0.05,0.95,0.8582684023138917,13,59.0,1,59.0,1,59.0,1,59.0,1
2570,max_effective,20,40,2,3,0.05,0.95,0.9185622809878392,10,41.0,1,41.0,1,41.0,1,41.0,1
2571,max_effective,20,40,2,3,0.05,0.95,0.9281609490826006,12,60.0,1,60.0,1,60.0,1,60.0,1
2572,max_effective,20,40,2,3,0.05,0.95,0.8116929289436805,11,52.0,1,52.0,1,52.0,1,52.0,1
2573,max_effective,20,40,2,3,0.05,0.95,0.9209222917824677,23,78.0,1,78.0,1,78.0,1,78.0,1
2574,max_effective,20,40,2,3,0.05,0.95,0.9318061169663748,15,54.0,1,54.0,1,54.0,1,54.0,1
2575,max_effective,20,40,2,3,0.05,0.95,0.8694967636246058,15,71.0,1,71.0,1,71.0,1,71.0,1
2576,max_effective,20,40,2,3,0.05,0.95,0.9431128911832236,17,76.0,1,76.0,1,76.0,1,76.0,1
2577,max_effective,20,40,2,3,0.05,0.95,0.9449416854880412,17,64.0,1,64.0,1,64.0,1,64.0,1
2578,max_effective,20,40,2,3,0.05,0.95,0.8872129836733942,10,67.0,1,67.0,1,67.0,1,67.0,1
2579,max_effective,20,40,2,3,0.05,0.95,0.8989835763002253,30,75.0,0,83.0,1,83.0,1,83.0,1
2580,max_effective,20,40,2,3,0.05,0.95,0.8385691846565115,6,47.0,1,47.0,1,47.0,1,47.0,1
2581,max_effective,20,40,2,3,0.05,0.95,0.8492588139626547,18,63.0,1,63.0,1,63.0,1,63.0,1
2582,max_effective,20,40,2,3,0.05,0.95,0.9192099285347594,13,61.0,1,61.0,1,61.0,1,61.0,1
2583,max_effective,20,40,2,3,0.05,0.95,0.8967558724540358,18,59.0,1,59.0,1,59.0,1,59.0,1
2584,max_effective,20,40,2,3,0.05,0.95,0.94354426851435,14,54.0,1,54.0,1,54.0,1,54.0,1
2585,max_effective,20,40,2,3,0.05,0.95,0.9421713566539526,19,87.0,1,85.0,0,81.0,0,87.0,1
2586,max_effective,20,40,2,3,0.05,0.95,0.9396522609853198,22,69.0,1,69.0,1,69.0,1,69.0,1
2587,max_effective,20,40,2,3,0.05,0.95,0.8011245565569058,9,55.0,1,55.0,1,55.0,1,54.0,0
2588,max_effective,20,40,2,3,0.05,0.95,0.9118659501608918,11,55.0,1,55.0,1,55.0,1,55.0,1
2589,max_effective,20,40,2,3,0.05,0.95,0.9279071742642436,18,73.0,1,73.0,1,73.0,1,73.0,1
2590,max_effective,20,40,2,3,0.05,0.95,0.921122859776198,19,57.0,1,57.0,1,57.0,1,57.0,1
2591,max_effective,20,40,2,3,0.05,0.95,0.8862658870884532,10,38.0,1,38.0,1,38.0,1,37.0,0
2592,max_effective,20,40,2,3,0.05,0.95,0.8916539947672745,14,67.0,1,67.0,1,67.0,1,67.0,1
2593,max_effective,20,40,2,3,0.05,0.95,0.9427647872124606,25,83.0,0,94.0,1,93.0,0,93.0,0
2594,max_effective,20,40,2,3,0.05,0.95,0.8470799963135165,20,65.0,1,65.0,1,65.0,1,65.0,1
2595,max_effective,20,40,2,3,0.05,0.95,0.8348801504236694,21,90.0,0,94.0,1,92.0,0,88.0,0
2596,max_effective,20,40,2,3,0.05,0.95,0.864416098814397,8,48.0,1,48.0,1,48.0,1,48.0,1
2597,max_effective,20,40,2,3,0.05,0.95,0.9246051218551486,21,85.0,1,85.0,1,84.0,0,83.0,0
2598,max_effective,20,40,2,3,0.05,0.95,0.87889958418154,8,58.0,1,58.0,1,58.0,1,58.0,1
2599,max_effective,20,40,2,3,0.05,0.95,0.9360147067425654,14,64.0,1,64.0,1,64.0,1,64.0,1
2600,max_effective,20,40,2,3,0.05,0.95,0.9118172281489516,28,83.0,1,83.0,1,80.0,0,80.0,0
2601,max_effective,20,40,2,3,0.05,0.95,0.90898996029152,9,62.0,1,62.0,1,62.0,1,62.0,1
2602,max_effective,20,40,2,3,0.05,0.95,0.9290946716712452,23,87.0,0,93.0,1,93.0,1,93.0,1
2603,max_effective,20,40,2,3,0.05,0.95,0.9494826594537228,12,62.0,1,62.0,1,62.0,1,62.0,1
2604,max_effective,20,40,2,3,0.05,0.95,0.8766503563128544,9,55.0,1,55.0,1,55.0,1,55.0,1
2605,max_effective,20,40,2,3,0.05,0.95,0.8424856546411515,14,42.0,1,42.0,1,42.0,1,42.0,1
2606,max_effective,20,40,2,3,0.05,0.95,0.9027346377342492,10,49.0,1,49.0,1,49.0,1,49.0,1
2607,max_effective,20,40,2,3,0.05,0.95,0.9488844636416626,12,53.0,1,53.0,1,53.0,1,53.0,1
2608,max_effective,20,40,2,3,0.05,0.95,0.9224299225613412,43,72.0,0,86.0,0,98.0,1,98.0,1
2609,max_effective,20,40,2,3,0.05,0.95,0.8778591959087461,9,50.0,1,50.0,1,50.0,1,50.0,1
2610,max_effective,20,40,2,3,0.05,0.95,0.912934138348109,9,38.0,1,38.0,1,38.0,1,38.0,1
2611,max_effective,20,40,2,3,0.05,0.95,0.9198305127776628,29,66.0,1,66.0,1,66.0,1,66.0,1
2612,max_effective,20,40,2,3,0.05,0.95,0.935520282268654,16,78.0,1,78.0,1,78.0,1,78.0,1
2613,max_effective,20,40,2,3,0.05,0.95,0.930617374338078,26,74.0,1,72.0,0,74.0,1,74.0,1
2614,max_effective,20,40,2,3,0.05,0.95,0.9274345836248196,24,83.0,0,88.0,0,90.0,1,90.0,1
2615,max_effective,20,40,2,3,0.05,0.95,0.9340025139935072,15,77.0,1,77.0,1,77.0,1,77.0,1
2616,max_effective,20,40,2,3,0.05,0.95,0.8446602310218417,19,65.0,1,65.0,1,65.0,1,65.0,1
2617,max_effective,20,40,2,3,0.05,0.95,0.9103473822177828,13,59.0,1,59.0,1,59.0,1,59.0,1
2618,max_effective,20,40,2,3,0.05,0.95,0.8899659004739459,28,79.0,0,88.0,0,89.0,0,90.0,1
2619,max_effective,20,40,2,3,0.05,0.95,0.9179726211499636,18,58.0,1,58.0,1,58.0,1,58.0,1
2620,max_effective,20,40,2,3,0.05,0.95,0.7753275473298962,4,30.0,1,30.0,1,30.0,1,30.0,1
2621,max_effective,20,40,2,3,0.05,0.95,0.9296119959931348,12,48.0,1,48.0,1,48.0,1,48.0,1
2622,max_effective,20,40,2,3,0.05,0.95,0.9061771370549332,16,65.0,1,65.0,1,65.0,1,65.0,1
2623,max_effective,20,40,2,3,0.05,0.95,0.8564337132691172,33,76.0,0,81.0,1,81.0,1,81.0,1
2624,max_effective,20,40,2,3,0.05,0.95,0.9188287468268364,8,55.0,1,55.0,1,55.0,1,55.0,1
2625,max_effective,20,40,2,3,0.05,0.95,0.9423528180277008,7,45.0,1,45.0,1,45.0,1,45.0,1
2626,max_effective,20,40,2,3,0.05,0.95,0.9354487131691428,15,78.0,1,78.0,1,78.0,1,78.0,1
2627,max_effective,20,40,2,3,0.05,0.95,0.9445037753818828,10,60.0,1,60.0,1,60.0,1,60.0,1
2628,max_effective,20,40,2,3,0.05,0.95,0.9084996305943376,11,48.0,1,48.0,1,48.0,1,47.0,0
2629,max_effective,20,40,2,3,0.05,0.95,0.8324836887055068,6,39.0,1,39.0,1,39.0,1,36.0,0
2630,max_effective,20,40,2,3,0.05,0.95,0.9490519893640592,31,83.0,0,89.0,0,92.0,1,92.0,1
2631,max_effective,20,40,2,3,0.05,0.95,0.9234335265158576,18,71.0,1,71.0,1,71.0,1,71.0,1
2632,max_effective,20,40,2,3,0.05,0.95,0.9478128738926253,23,72.0,1,72.0,1,72.0,1,72.0,1
2633,max_effective,20,40,2,3,0.05,0.95,0.9488636249398034,32,94.0,0,97.0,1,97.0,1,96.0,0
2634,max_effective,20,40,2,3,0.05,0.95,0.9314421700018104,11,57.0,1,57.0,1,57.0,1,57.0,1
2635,max_effective,20,40,2,3,0.05,0.95,0.906810564118366,18,80.0,0,81.0,1,81.0,1,81.0,1
2636,max_effective,20,40,2,3,0.05,0.95,0.8407351864629208,4,34.0,1,34.0,1,34.0,1,34.0,1
2637,max_effective,20,40,2,3,0.05,0.95,0.881608772326761,14,61.0,1,61.0,1,61.0,1,61.0,1
2638,max_effective,20,40,2,3,0.05,0.95,0.9045936109631114,23,70.0,1,70.0,1,70.0,1,70.0,1
2639,max_effective,20,40,2,3,0.05,0.95,0.9465295190572424,46,75.0,0,94.0,1,94.0,1,94.0,1
2640,max_effective,20,40,2,3,0.05,0.95,0.9091093893119102,17,55.0,1,55.0,1,55.0,1,54.0,0
2641,max_effective,20,40,2,3,0.05,0.95,0.8973004171151585,22,65.0,1,65.0,1,65.0,1,65.0,1
2642,max_effective,20,40,2,3,0.05,0.95,0.9411249662416884,33,103.0,0,109.0,0,111.0,0,112.0,1
2643,max_effective,20,40,2,3,0.05,0.95,0.9098027444659014,6,48.0,1,48.0,1,48.0,1,48.0,1
2644,max_effective,20,40,2,3,0.05,0.95,0.8524667874863248,7,46.0,1,46.0,1,46.0,1,46.0,1
2645,max_effective,20,40,2,3,0.05,0.95,0.938554810204106,21,54.0,1,54.0,1,54.0,1,54.0,1
2646,max_effective,20,40,2,3,0.05,0.95,0.9234429252721148,60,87.0,0,99.0,1,99.0,1,99.0,1
2647,max_effective,20,40,2,3,0.05,0.95,0.9391366999583082,28,76.0,1,76.0,1,76.0,1,76.0,1
2648,max_effective,20,40,2,3,0.05,0.95,0.9405165105254992,14,65.0,1,65.0,1,65.0,1,65.0,1
2649,max_effective,20,40,2,3,0.05,0.95,0.9409076935127036,53,88.0,0,91.0,0,105.0,1,102.0,0
2650,max_effective,20,40,2,3,0.05,0.95,0.8830088716403925,16,51.0,1,51.0,1,51.0,1,51.0,1
2651,max_effective,20,40,2,3,0.05,0.95,0.8640308590320489,16,64.0,1,64.0,1,64.0,1,64.0,1
2652,max_effective,20,40,2,3,0.05,0.95,0.9389944995703416,65,89.0,0,92.0,0,104.0,1,103.0,0
2653,max_effective,20,40,2,3,0.05,0.95,0.945060719415967,9,54.0,1,54.0,1,54.0,1,54.0,1
2654,max_effective,20,40,2,3,0.05,0.95,0.9443225213917767,27,81.0,0,86.0,0,91.0,1,91.0,1
2655,max_effective,20,40,2,3,0.05,0.95,0.9107783142420433,8,47.0,1,47.0,1,47.0,1,47.0,1
2656,max_effective,20,40,2,3,0.05,0.95,0.9455748007403268,30,94.0,0,101.0,0,112.0,1,111.0,0
2657,max_effective,20,40,2,3,0.05,0.95,0.8552593234516164,10,59.0,1,59.0,1,59.0,1,59.0,1
2658,max_effective,20,40,2,3,0.05,0.95,0.9238717880110896,27,75.0,1,75.0,1,75.0,1,75.0,1
2659,max_effective,20,40,2,3,0.05,0.95,0.9050200617097524,6,50.0,1,50.0,1,50.0,1,50.0,1
2660,max_effective,20,40,2,3,0.05,0.95,0.8731161393684709,7,43.0,1,43.0,1,43.0,1,43.0,1
2661,max_effective,20,40,2,3,0.05,0.95,0.9373051181705626,29,89.0,0,102.0,1,101.0,0,100.0,0
2662,max_effective,20,40,2,3,0.05,0.95,0.8735573061405079,11,52.0,1,52.0,1,52.0,1,52.0,1
2663,max_effective,20,40,2,3,0.05,0.95,0.921270803810146,11,59.0,1,59.0,1,59.0,1,59.0,1
2664,max_effective,20,40,2,3,0.05,0.95,0.9382372619043436,24,90.0,0,99.0,0,99.0,0,100.0,1
2665,max_effective,20,40,2,3,0.05,0.95,0.9468124121550132,64,89.0,0,98.0,0,108.0,1,107.0,0
2666,max_effective,20,40,2,3,0.05,0.95,0.9358260782224458,11,55.0,1,55.0,1,55.0,1,55.0,1
2667,max_effective,20,40,2,3,0.05,0.95,0.94448909011093,34,75.0,0,77.0,1,77.0,1,77.0,1
2668,max_effective,20,40,2,3,0.05,0.95,0.9420551659370796,21,69.0,1,69.0,1,69.0,1,69.0,1
2669,max_effective,20,40,2,3,0.05,0.95,0.9457854462717712,20,66.0,1,66.0,1,66.0,1,66.0,1
2670,max_effective,20,40,2,3,0.05,0.95,0.9352672044293296,40,84.0,0,93.0,0,103.0,0,104.0,1
2671,max_effective,20,40,2,3,0.05,0.95,0.837785085923822,21,84.0,1,84.0,1,84.0,1,84.0,1
2672,max_effective,20,40,2,3,0.05,0.95,0.9457943738310184,10,62.0,1,62.0,1,62.0,1,62.0,1
2673,max_effective,20,40,2,3,0.05,0.95,0.9323755351626078,26,73.0,1,73.0,1,73.0,1,73.0,1
2674,max_effective,20,40,2,3,0.05,0.95,0.8455158541740808,13,63.0,1,63.0,1,63.0,1,63.0,1
2675,max_effective,20,40,2,3,0.05,0.95,0.9100122094973214,6,36.0,1,36.0,1,36.0,1,36.0,1
2676,max_effective,20,40,2,3,0.05,0.95,0.9216451414894404,7,48.0,1,48.0,1,48.0,1,45.0,0
2677,max_effective,20,40,2,3,0.05,0.95,0.945859581447294,14,60.0,1,60.0,1,60.0,1,60.0,1
2678,max_effective,20,40,2,3,0.05,0.95,0.9107864704972262,14,61.0,1,61.0,1,61.0,1,61.0,1
2679,max_effective,20,40,2,3,0.05,0.95,0.8341374359364095,7,46.0,1,46.0,1,46.0,1,46.0,1
2680,max_effective,20,40,2,3,0.05,0.95,0.6823649042615048,6,36.0,1,36.0,1,36.0,1,36.0,1
2681,max_effective,20,40,2,3,0.05,0.95,0.8427476939380898,9,47.0,1,47.0,1,47.0,1,47.0,1
2682,max_effective,20,40,2,3,0.05,0.95,0.9059454623655204,14,59.0,1,59.0,1,59.0,1,59.0,1
2683,max_effective,20,40,2,3,0.05,0.95,0.9299837844005284,23,65.0,1,65.0,1,65.0,1,65.0,1
2684,max_effective,20,40,2,3,0.05,0.95,0.9334756824594296,14,63.0,1,63.0,1,63.0,1,63.0,1
2685,max_effective,20,40,2,3,0.05,0.95,0.9359643267513532,14,63.0,1,63.0,1,63.0,1,63.0,1
2686,max_effective,20,40,2,3,0.05,0.95,0.9320256356230564,8,42.0,1,42.0,1,42.0,1,42.0,1
2687,max_effective,20,40,2,3,0.05,0.95,0.8557768304102475,26,75.0,0,79.0,1,79.0,1,79.0,1
2688,max_effective,20,40,2,3,0.05,0.95,0.7991086389075629,5,37.0,1,37.0,1,37.0,1,37.0,1
2689,max_effective,20,40,2,3,0.05,0.95,0.9206494970951482,15,52.0,1,52.0,1,52.0,1,52.0,1
2690,max_effective,20,40,2,3,0.05,0.95,0.9463759614848416,13,53.0,1,53.0,1,53.0,1,53.0,1
2691,max_effective,20,40,2,3,0.05,0.95,0.9350092234207288,15,60.0,1,60.0,1,60.0,1,60.0,1
2692,max_effective,20,40,2,3,0.05,0.95,0.9079941547954538,5,39.0,1,39.0,1,39.0,1,39.0,1
2693,max_effective,20,40,2,3,0.05,0.95,0.9339328097913784,33,96.0,0,100.0,0,109.0,1,108.0,0
2694,max_effective,20,40,2,3,0.05,0.95,0.9011323653952804,15,68.0,1,68.0,1,68.0,1,68.0,1
2695,max_effective,20,40,2,3,0.05,0.95,0.9174986540390556,25,75.0,0,80.0,1,80.0,1,80.0,1
2696,max_effective,20,40,2,3,0.05,0.95,0.8702587803710522,6,36.0,1,36.0,1,36.0,1,36.0,1
2697,max_effective,20,40,2,3,0.05,0.95,0.935426049450371,12,75.0,1,75.0,1,75.0,1,75.0,1
2698,max_effective,20,40,2,3,0.05,0.95,0.895816634478011,13,71.0,1,71.0,1,71.0,1,71.0,1
2699,max_effective,20,40,2,3,0.05,0.95,0.9456728373536344,16,64.0,1,64.0,1,64.0,1,64.0,1
2700,max_effective,20,40,2,3,0.05,0.95,0.9122583655157388,13,62.0,1,62.0,1,62.0,1,62.0,1
2701,max_effective,20,40,2,3,0.05,0.95,0.94467136981117,15,63.0,1,63.0,1,63.0,1,63.0,1
2702,max_effective,20,40,2,3,0.05,0.95,0.9167586295488152,18,64.0,1,64.0,1,64.0,1,64.0,1
2703,max_effective,20,40,2,3,0.05,0.95,0.915117286148756,26,96.0,0,94.0,0,100.0,1,98.0,0
2704,max_effective,20,40,2,3,0.05,0.95,0.9371361504824548,33,83.0,0,84.0,0,83.0,0,86.0,1
2705,max_effective,20,40,2,3,0.05,0.95,0.940626737703166,26,67.0,1,67.0,1,67.0,1,67.0,1
2706,max_effective,20,40,2,3,0.05,0.95,0.797883190637233,11,49.0,1,49.0,1,49.0,1,49.0,1
2707,max_effective,20,40,2,3,0.05,0.95,0.9315622170012052,15,69.0,1,69.0,1,69.0,1,69.0,1
2708,max_effective,20,40,2,3,0.05,0.95,0.934325112013486,20,74.0,1,74.0,1,74.0,1,74.0,1
2709,max_effective,20,40,2,3,0.05,0.95,0.9363565261387962,13,56.0,1,56.0,1,56.0,1,56.0,1
2710,max_effective,20,40,2,3,0.05,0.95,0.9478997081187248,13,49.0,1,49.0,1,49.0,1,49.0,1
2711,max_effective,20,40,2,3,0.05,0.95,0.929731700785965,13,42.0,1,42.0,1,42.0,1,42.0,1
2712,max_effective,20,40,2,3,0.05,0.95,0.9285840214478792,14,86.0,1,86.0,1,86.0,1,86.0,1
2713,max_effective,20,40,2,3,0.05,0.95,0.941320640519577,36,84.0,1,84.0,1,84.0,1,84.0,1
2714,max_effective,20,40,2,3,0.05,0.95,0.9327239978852402,19,63.0,1,63.0,1,63.0,1,63.0,1
2715,max_effective,20,40,2,3,0.05,0.95,0.9255190922551528,6,46.0,1,46.0,1,46.0,1,46.0,1
2716,max_effective,20,40,2,3,0.05,0.95,0.9002888860927345,19,65.0,1,65.0,1,65.0,1,65.0,1
2717,max_effective,20,40,2,3,0.05,0.95,0.9450896646816912,17,47.0,1,47.0,1,47.0,1,47.0,1
2718,max_effective,20,40,2,3,0.05,0.95,0.8786089170925245,23,70.0,1,70.0,1,70.0,1,69.0,0
2719,max_effective,20,40,2,3,0.05,0.95,0.8965995396034432,11,55.0,1,55.0,1,55.0,1,55.0,1
2720,max_effective,20,40,2,3,0.05,0.95,0.934371562460029,25,66.0,1,66.0,1,66.0,1,66.0,1
2721,max_effective,20,40,2,3,0.05,0.95,0.9092417661153904,13,52.0,1,52.0,1,52.0,1,52.0,1
2722,max_effective,20,40,2,3,0.05,0.95,0.9157069762927535,39,85.0,0,92.0,0,99.0,1,98.0,0
2723,max_effective,20,40,2,3,0.05,0.95,0.903218311618352,8,46.0,1,46.0,1,46.0,1,46.0,1
2724,max_effective,20,40,2,3,0.05,0.95,0.8792040113189427,37,73.0,1,73.0,1,73.0,1,73.0,1
2725,max_effective,20,40,2,3,0.05,0.95,0.9015837916742708,11,53.0,1,53.0,1,53.0,1,53.0,1
2726,max_effective,20,40,2,3,0.05,0.95,0.8168201004496916,13,54.0,1,54.0,1,54.0,1,54.0,1
2727,max_effective,20,40,2,3,0.05,0.95,0.923616158535272,37,75.0,0,85.0,1,85.0,1,85.0,1
2728,max_effective,20,40,2,3,0.05,0.95,0.9093150854733956,8,68.0,1,68.0,1,68.0,1,68.0,1
2729,max_effective,20,40,2,3,0.05,0.95,0.9100731019673458,21,68.0,1,68.0,1,68.0,1,68.0,1
2730,max_effective,20,40,2,3,0.05,0.95,0.9464216998333098,7,32.0,1,32.0,1,32.0,1,32.0,1
2731,max_effective,20,40,2,3,0.05,0.95,0.9351946871349796,11,57.0,1,57.0,1,57.0,1,57.0,1
2732,max_effective,20,40,2,3,0.05,0.95,0.9302328728614824,19,95.0,1,94.0,0,93.0,0,92.0,0
2733,max_effective,20,40,2,3,0.05,0.95,0.8766211014237236,17,67.0,1,67.0,1,67.0,1,67.0,1
2734,max_effective,20,40,2,3,0.05,0.95,0.929531860837919,12,52.0,1,52.0,1,52.0,1,52.0,1
2735,max_effective,20,40,2,3,0.05,0.95,0.9471046248521676,18,65.0,1,65.0,1,65.0,1,65.0,1
2736,max_effective,20,40,2,3,0.05,0.95,0.9418538119726224,9,61.0,1,61.0,1,61.0,1,61.0,1
2737,max_effective,20,40,2,3,0.05,0.95,0.8896767955672298,16,46.0,1,46.0,1,46.0,1,46.0,1
2738,max_effective,20,40,2,3,0.05,0.95,0.9336298802420896,18,67.0,1,67.0,1,67.0,1,67.0,1
2739,max_effective,20,40,2,3,0.05,0.95,0.939371401579837,21,50.0,1,50.0,1,50.0,1,50.0,1
2740,max_effective,20,40,2,3,0.05,0.95,0.8980431980507126,14,51.0,1,51.0,1,51.0,1,51.0,1
2741,max_effective,20,40,2,3,0.05,0.95,0.8893652152916459,10,56.0,1,56.0,1,56.0,1,56.0,1
2742,max_effective,20,40,2,3,0.05,0.95,0.9394690310803508,7,44.0,1,44.0,1,44.0,1,44.0,1
2743,max_effective,20,40,2,3,0.05,0.95,0.8982819586173864,17,52.0,1,52.0,1,52.0,1,52.0,1
2744,max_effective,20,40,2,3,0.05,0.95,0.9305785293310757,17,71.0,1,71.0,1,71.0,1,71.0,1
2745,max_effective,20,40,2,3,0.05,0.95,0.903166454376524,15,77.0,1,76.0,0,77.0,1,77.0,1
2746,max_effective,20,40,2,3,0.05,0.95,0.9389926164566966,24,59.0,1,59.0,1,59.0,1,59.0,1
2747,max_effective,20,40,2,3,0.05,0.95,0.9405344937564998,21,81.0,1,81.0,1,81.0,1,81.0,1
2748,max_effective,20,40,2,3,0.05,0.95,0.9348145020317606,17,69.0,1,69.0,1,69.0,1,69.0,1
2749,max_effective,20,40,2,3,0.05,0.95,0.818888655514807,8,39.0,1,39.0,1,39.0,1,39.0,1
2750,max_effective,20,40,2,3,0.05,0.95,0.9319602318067888,9,53.0,1,53.0,1,53.0,1,53.0,1
2751,max_effective,20,40,2,3,0.05,0.95,0.8501438208155616,24,58.0,1,58.0,1,58.0,1,57.0,0
2752,max_effective,20,40,2,3,0.05,0.95,0.8708962005514254,5,42.0,1,42.0,1,42.0,1,42.0,1
2753,max_effective,20,40,2,3,0.05,0.95,0.9485210110857174,15,79.0,1,79.0,1,79.0,1,79.0,1
2754,max_effective,20,40,2,3,0.05,0.95,0.8921674144430158,8,41.0,1,41.0,1,41.0,1,41.0,1
2755,max_effective,20,40,2,3,0.05,0.95,0.9466440579769668,31,58.0,1,58.0,1,58.0,1,58.0,1
2756,max_effective,20,40,2,3,0.05,0.95,0.9467085642231636,28,93.0,0,100.0,0,96.0,0,104.0,1
2757,max_effective,20,40,2,3,0.05,0.95,0.9141387658333296,10,57.0,1,57.0,1,57.0,1,57.0,1
2758,max_effective,20,40,2,3,0.05,0.95,0.9204428776126244,15,65.0,1,65.0,1,65.0,1,65.0,1
2759,max_effective,20,40,2,3,0.05,0.95,0.8442621517273714,7,39.0,1,39.0,1,39.0,1,39.0,1
2760,max_effective,20,40,2,3,0.05,0.95,0.914874639266932,40,88.0,0,88.0,0,86.0,0,94.0,1
2761,max_effective,20,40,2,3,0.05,0.95,0.9277171718162284,20,56.0,1,56.0,1,56.0,1,56.0,1
2762,max_effective,20,40,2,3,0.05,0.95,0.931034288918968,13,54.0,1,54.0,1,54.0,1,54.0,1
2763,max_effective,20,40,2,3,0.05,0.95,0.9423830302306946,12,54.0,1,54.0,1,54.0,1,54.0,1
2764,max_effective,20,40,2,3,0.05,0.95,0.9386568772560556,14,57.0,1,57.0,1,57.0,1,57.0,1
2765,max_effective,20,40,2,3,0.05,0.95,0.8991787224788225,70,85.0,0,93.0,0,99.0,0,105.0,1
2766,max_effective,20,40,2,3,0.05,0.95,0.9001631690194218,24,82.0,0,85.0,1,85.0,1,85.0,1
2767,max_effective,20,40,2,3,0.05,0.95,0.921078176327394,19,76.0,1,76.0,1,76.0,1,76.0,1
2768,max_effective,20,40,2,3,0.05,0.95,0.9000506555259434,11,43.0,1,43.0,1,43.0,1,43.0,1
2769,max_effective,20,40,2,3,0.05,0.95,0.9320130196425624,14,54.0,1,54.0,1,54.0,1,54.0,1
2770,max_effective,20,40,2,3,0.05,0.95,0.9345199532709808,15,63.0,1,63.0,1,63.0,1,63.0,1
2771,max_effective,20,40,2,3,0.05,0.95,0.9335222213182884,21,51.0,1,51.0,1,51.0,1,50.0,0
2772,max_effective,20,40,2,3,0.05,0.95,0.938253308977995,8,71.0,1,71.0,1,71.0,1,71.0,1
2773,max_effective,20,40,2,3,0.05,0.95,0.912338902850812,13,66.0,1,66.0,1,66.0,1,65.0,0
2774,max_effective,20,40,2,3,0.05,0.95,0.8804085256817028,24,84.0,0,89.0,1,89.0,1,87.0,0
2775,max_effective,20,40,2,3,0.05,0.95,0.9093134033339034,6,42.0,1,42.0,1,42.0,1,42.0,1
2776,max_effective,20,40,2,3,0.05,0.95,0.928415865831952,19,76.0,1,76.0,1,76.0,1,76.0,1
2777,max_effective,20,40,2,3,0.05,0.95,0.8224879927289925,17,63.0,1,63.0,1,63.0,1,63.0,1
2778,max_effective,20,40,2,3,0.05,0.95,0.909280378196344,25,70.0,0,73.0,1,73.0,1,73.0,1
2779,max_effective,20,40,2,3,0.05,0.95,0.9442102654729404,40,80.0,0,83.0,0,90.0,1,90.0,1
2780,max_effective,20,40,2,3,0.05,0.95,0.9324500911500878,12,74.0,1,74.0,1,74.0,1,73.0,0
2781,max_effective,20,40,2,3,0.05,0.95,0.9183346454017416,39,83.0,1,83.0,1,83.0,1,83.0,1
2782,max_effective,20,40,2,3,0.05,0.95,0.9343424356153428,7,41.0,1,41.0,1,41.0,1,41.0,1
2783,max_effective,20,40,2,3,0.05,0.95,0.8715722111462264,5,30.0,1,30.0,1,30.0,1,30.0,1
2784,max_effective,20,40,2,3,0.05,0.95,0.8651172344993858,10,37.0,1,37.0,1,37.0,1,37.0,1
2785,max_effective,20,40,2,3,0.05,0.95,0.9220823595268952,4,30.0,1,30.0,1,30.0,1,30.0,1
2786,max_effective,20,40,2,3,0.05,0.95,0.9238996757507432,27,64.0,1,64.0,1,64.0,1,64.0,1
2787,max_effective,20,40,2,3,0.05,0.95,0.9236081893825396,7,47.0,1,47.0,1,47.0,1,47.0,1
2788,max_effective,20,40,2,3,0.05,0.95,0.9334735324713276,11,62.0,1,62.0,1,62.0,1,62.0,1
2789,max_effective,20,40,2,3,0.05,0.95,0.8879692858756928,8,50.0,1,50.0,1,50.0,1,50.0,1
2790,max_effective,20,40,2,3,0.05,0.95,0.8729852403309829,6,45.0,1,45.0,1,45.0,1,45.0,1
2791,max_effective,20,40,2,3,0.05,0.95,0.9095013893403572,7,38.0,1,38.0,1,38.0,1,38.0,1
2792,max_effective,20,40,2,3,0.05,0.95,0.908106684293894,8,53.0,1,53.0,1,53.0,1,53.0,1
2793,max_effective,20,40,2,3,0.05,0.95,0.8817524420109999,5,34.0,1,34.0,1,34.0,1,33.0,0
2794,max_effective,20,40,2,3,0.05,0.95,0.9461598389335892,16,73.0,1,73.0,1,73.0,1,73.0,1
2795,max_effective,20,40,2,3,0.05,0.95,0.9090509249909874,21,87.0,1,85.0,0,83.0,0,83.0,0
2796,max_effective,20,40,2,3,0.05,0.95,0.9290140674683572,27,73.0,0,80.0,1,80.0,1,80.0,1
2797,max_effective,20,40,2,3,0.05,0.95,0.8965218349017802,7,43.0,1,43.0,1,43.0,1,43.0,1
2798,max_effective,20,40,2,3,0.05,0.95,0.8831426970902378,16,65.0,1,65.0,1,65.0,1,65.0,1
2799,max_effective,20,40,2,3,0.05,0.95,0.9052071318132348,7,48.0,1,48.0,1,48.0,1,48.0,1
2800,max_effective,20,40,2,3,0.05,0.95,0.8695699168924657,15,60.0,1,60.0,1,60.0,1,60.0,1
2801,max_effective,20,40,2,3,0.05,0.95,0.9314816074376632,24,58.0,1,58.0,1,58.0,1,58.0,1
2802,max_effective,20,40,2,3,0.05,0.95,0.9480822790757464,13,62.0,1,62.0,1,62.0,1,62.0,1
2803,max_effective,20,40,2,3,0.05,0.95,0.8978631795233931,6,41.0,1,41.0,1,41.0,1,41.0,1
2804,max_effective,20,40,2,3,0.05,0.95,0.9392683145900176,43,91.0,1,91.0,1,91.0,1,91.0,1
2805,max_effective,20,40,2,3,0.05,0.95,0.912630279470777,50,90.0,0,102.0,0,105.0,1,104.0,0
2806,max_effective,20,40,2,3,0.05,0.95,0.8912320082889125,11,41.0,1,41.0,1,41.0,1,38.0,0
2807,max_effective,20,40,2,3,0.05,0.95,0.8954614994579378,16,55.0,1,55.0,1,55.0,1,55.0,1
2808,max_effective,20,40,2,3,0.05,0.95,0.92242132534817,5,45.0,1,45.0,1,45.0,1,45.0,1
2809,max_effective,20,40,2,3,0.05,0.95,0.9212479078494176,7,42.0,1,42.0,1,42.0,1,42.0,1
2810,max_effective,20,40,2,3,0.05,0.95,0.9376037351045582,47,94.0,0,98.0,0,99.0,0,105.0,1
2811,max_effective,20,40,2,3,0.05,0.95,0.9459755246718048,29,78.0,0,80.0,1,80.0,1,80.0,1
2812,max_effective,20,40,2,3,0.05,0.95,0.9184272951948048,12,72.0,1,72.0,1,72.0,1,72.0,1
2813,max_effective,20,40,2,3,0.05,0.95,0.9342321726412124,8,54.0,1,54.0,1,54.0,1,54.0,1
2814,max_effective,20,40,2,3,0.05,0.95,0.9288196929952018,14,59.0,1,59.0,1,59.0,1,59.0,1
2815,max_effective,20,40,2,3,0.05,0.95,0.9458546596031076,9,60.0,1,60.0,1,60.0,1,60.0,1
2816,max_effective,20,40,2,3,0.05,0.95,0.9181411995381918,17,71.0,1,71.0,1,71.0,1,71.0,1
2817,max_effective,20,40,2,3,0.05,0.95,0.808341086512213,14,51.0,1,51.0,1,51.0,1,51.0,1
2818,max_effective,20,40,2,3,0.05,0.95,0.906307449464392,27,83.0,1,83.0,1,83.0,1,83.0,1
2819,max_effective,20,40,2,3,0.05,0.95,0.9494398364025048,71,82.0,0,85.0,0,99.0,0,102.0,1
2820,max_effective,20,40,2,3,0.05,0.95,0.9486056594255404,66,86.0,0,93.0,0,99.0,0,101.0,1
2821,max_effective,20,40,2,3,0.05,0.95,0.9091678671242868,7,46.0,1,46.0,1,46.0,1,43.0,0
2822,max_effective,20,40,2,3,0.05,0.95,0.9288572218162332,17,67.0,1,67.0,1,67.0,1,67.0,1
2823,max_effective,20,40,2,3,0.05,0.95,0.9028713180125078,39,80.0,1,80.0,1,80.0,1,80.0,1
2824,max_effective,20,40,2,3,0.05,0.95,0.9160974058418436,17,44.0,1,44.0,1,44.0,1,44.0,1
2825,max_effective,20,40,2,3,0.05,0.95,0.9286053663261534,16,88.0,0,90.0,0,92.0,1,92.0,1
2826,max_effective,20,40,2,3,0.05,0.95,0.7346297983291241,10,60.0,1,60.0,1,60.0,1,60.0,1
2827,max_effective,20,40,2,3,0.05,0.95,0.8982314052556059,7,42.0,1,42.0,1,42.0,1,42.0,1
2828,max_effective,20,40,2,3,0.05,0.95,0.7156431182297631,12,47.0,1,47.0,1,47.0,1,47.0,1
2829,max_effective,20,40,2,3,0.05,0.95,0.8619683377168577,8,46.0,1,46.0,1,46.0,1,44.0,0
2830,max_effective,20,40,2,3,0.05,0.95,0.9429489967793618,38,75.0,0,85.0,1,85.0,1,85.0,1
2831,max_effective,20,40,2,3,0.05,0.95,0.915484083849378,9,46.0,1,46.0,1,46.0,1,46.0,1
2832,max_effective,20,40,2,3,0.05,0.95,0.904412074876978,8,51.0,1,51.0,1,51.0,1,51.0,1
2833,max_effective,20,40,2,3,0.05,0.95,0.9123919484255408,10,53.0,1,53.0,1,53.0,1,53.0,1
2834,max_effective,20,40,2,3,0.05,0.95,0.9386464175025884,18,96.0,0,98.0,1,97.0,0,98.0,1
2835,max_effective,20,40,2,3,0.05,0.95,0.8775870114190985,13,60.0,1,60.0,1,60.0,1,60.0,1
2836,max_effective,20,40,2,3,0.05,0.95,0.9132788747681873,16,68.0,1,68.0,1,68.0,1,68.0,1
2837,max_effective,20,40,2,3,0.05,0.95,0.8815900306577599,13,52.0,1,52.0,1,52.0,1,52.0,1
2838,max_effective,20,40,2,3,0.05,0.95,0.9368592538733568,12,50.0,1,50.0,1,50.0,1,50.0,1
2839,max_effective,20,40,2,3,0.05,0.95,0.8312299381636263,4,35.0,1,35.0,1,35.0,1,35.0,1
2840,max_effective,20,40,2,3,0.05,0.95,0.9114617735627414,27,77.0,0,82.0,1,82.0,1,82.0,1
2841,max_effective,20,40,2,3,0.05,0.95,0.7786003693632375,9,45.0,1,45.0,1,45.0,1,45.0,1
2842,max_effective,20,40,2,3,0.05,0.95,0.8210681240342432,9,38.0,1,38.0,1,38.0,1,38.0,1
2843,max_effective,20,40,2,3,0.05,0.95,0.9326629098764952,19,81.0,1,81.0,1,81.0,1,81.0,1
2844,max_effective,20,40,2,3,0.05,0.95,0.9480932384652142,7,56.0,1,56.0,1,56.0,1,56.0,1
2845,max_effective,20,40,2,3,0.05,0.95,0.918426106271125,28,78.0,1,78.0,1,78.0,1,78.0,1
2846,max_effective,20,40,2,3,0.05,0.95,0.8870881063580928,13,55.0,1,55.0,1,55.0,1,55.0,1
2847,max_effective,20,40,2,3,0.05,0.95,0.9255658262085088,22,69.0,1,69.0,1,69.0,1,69.0,1
2848,max_effective,20,40,2,3,0.05,0.95,0.9241914526981032,14,60.0,1,60.0,1,60.0,1,60.0,1
2849,max_effective,20,40,2,3,0.05,0.95,0.8939832588946995,14,48.0,1,48.0,1,48.0,1,48.0,1
2850,max_effective,20,40,2,3,0.05,0.95,0.9022234990097944,18,54.0,1,54.0,1,54.0,1,54.0,1
2851,max_effective,20,40,2,3,0.05,0.95,0.944821234055649,48,86.0,0,92.0,0,105.0,1,103.0,0
2852,max_effective,20,40,2,3,0.05,0.95,0.8608566850131898,17,67.0,1,67.0,1,67.0,1,67.0,1
2853,max_effective,20,40,2,3,0.05,0.95,0.8709475500301371,31,81.0,0,85.0,1,85.0,1,85.0,1
2854,max_effective,20,40,2,3,0.05,0.95,0.9121604385000264,40,76.0,0,87.0,1,87.0,1,87.0,1
2855,max_effective,20,40,2,3,0.05,0.95,0.9035905672158304,15,58.0,1,58.0,1,58.0,1,58.0,1
2856,max_effective,20,40,2,3,0.05,0.95,0.9009560715318614,6,45.0,1,45.0,1,45.0,1,45.0,1
2857,max_effective,20,40,2,3,0.05,0.95,0.9401413584589512,23,87.0,0,93.0,1,91.0,0,92.0,0
2858,max_effective,20,40,2,3,0.05,0.95,0.927887193765238,30,84.0,0,91.0,0,93.0,1,93.0,1
2859,max_effective,20,40,2,3,0.05,0.95,0.9470782162487282,34,75.0,1,75.0,1,75.0,1,75.0,1
2860,max_effective,20,40,2,3,0.05,0.95,0.931725432040114,14,80.0,1,80.0,1,80.0,1,79.0,0
2861,max_effective,20,40,2,3,0.05,0.95,0.9448916938093403,11,57.0,1,57.0,1,57.0,1,57.0,1
2862,max_effective,20,40,2,3,0.05,0.95,0.8960402856853095,5,36.0,1,36.0,1,36.0,1,36.0,1
2863,max_effective,20,40,2,3,0.05,0.95,0.9174045830105622,11,55.0,1,55.0,1,55.0,1,55.0,1
2864,max_effective,20,40,2,3,0.05,0.95,0.9144978338236496,10,60.0,1,60.0,1,60.0,1,60.0,1
2865,max_effective,20,40,2,3,0.05,0.95,0.8992332001223031,8,46.0,1,46.0,1,46.0,1,46.0,1
2866,max_effective,20,40,2,3,0.05,0.95,0.9464864374557824,17,61.0,1,61.0,1,61.0,1,61.0,1
2867,max_effective,20,40,2,3,0.05,0.95,0.873196380201458,29,57.0,1,57.0,1,57.0,1,57.0,1
2868,max_effective,20,40,2,3,0.05,0.95,0.9484629265407968,20,77.0,1,77.0,1,77.0,1,75.0,0
2869,max_effective,20,40,2,3,0.05,0.95,0.8245497990504268,12,57.0,1,57.0,1,57.0,1,57.0,1
2870,max_effective,20,40,2,3,0.05,0.95,0.9197910763061324,13,65.0,1,65.0,1,65.0,1,65.0,1
2871,max_effective,20,40,2,3,0.05,0.95,0.9053161924136364,13,48.0,1,48.0,1,48.0,1,48.0,1
2872,max_effective,20,40,2,3,0.05,0.95,0.8966005072543306,22,80.0,1,80.0,1,80.0,1,80.0,1
2873,max_effective,20,40,2,3,0.05,0.95,0.9391141400699948,10,47.0,1,47.0,1,47.0,1,47.0,1
2874,max_effective,20,40,2,3,0.05,0.95,0.9465335341326798,14,70.0,1,70.0,1,70.0,1,70.0,1
2875,max_effective,20,40,2,3,0.05,0.95,0.8801833549473691,25,65.0,1,65.0,1,65.0,1,65.0,1
2876,max_effective,20,40,2,3,0.05,0.95,0.9244966939397872,21,67.0,1,67.0,1,67.0,1,67.0,1
2877,max_effective,20,40,2,3,0.05,0.95,0.906334378938289,18,71.0,1,71.0,1,71.0,1,71.0,1
2878,max_effective,20,40,2,3,0.05,0.95,0.9104173086008496,23,67.0,1,67.0,1,67.0,1,67.0,1
2879,max_effective,20,40,2,3,0.05,0.95,0.9206653050217356,14,70.0,1,70.0,1,70.0,1,70.0,1
2880,max_effective,20,40,2,3,0.05,0.95,0.8940484730631564,15,56.0,1,56.0,1,56.0,1,56.0,1
2881,max_effective,20,40,2,3,0.05,0.95,0.8883523949438875,25,70.0,1,70.0,1,70.0,1,70.0,1
2882,max_effective,20,40,2,3,0.05,0.95,0.9150774952587358,8,43.0,1,43.0,1,43.0,1,43.0,1
2883,max_effective,20,40,2,3,0.05,0.95,0.8758021726416603,8,45.0,1,45.0,1,45.0,1,45.0,1
2884,max_effective,20,40,2,3,0.05,0.95,0.9459846662245608,8,38.0,1,38.0,1,38.0,1,38.0,1
2885,max_effective,20,40,2,3,0.05,0.95,0.8998630473849463,19,66.0,1,66.0,1,66.0,1,66.0,1
2886,max_effective,20,40,2,3,0.05,0.95,0.9317839237272408,27,86.0,1,86.0,1,86.0,1,86.0,1
2887,max_effective,20,40,2,3,0.05,0.95,0.934060390487504,11,48.0,1,48.0,1,48.0,1,48.0,1
2888,max_effective,20,40,2,3,0.05,0.95,0.8181820016066298,11,48.0,1,48.0,1,48.0,1,45.0,0
2889,max_effective,20,40,2,3,0.05,0.95,0.9338536487183196,39,83.0,0,94.0,0,95.0,1,95.0,1
2890,max_effective,20,40,2,3,0.05,0.95,0.9494557061578776,34,81.0,0,88.0,1,87.0,0,84.0,0
2891,max_effective,20,40,2,3,0.05,0.95,0.9395166076272836,4,28.0,1,28.0,1,28.0,1,28.0,1
2892,max_effective,20,40,2,3,0.05,0.95,0.8727857206543667,7,46.0,1,46.0,1,46.0,1,46.0,1
2893,max_effective,20,40,2,3,0.05,0.95,0.9366116901275472,22,59.0,1,59.0,1,59.0,1,59.0,1
2894,max_effective,20,40,2,3,0.05,0.95,0.9483586687975992,26,81.0,0,92.0,1,85.0,0,86.0,0
2895,max_effective,20,40,2,3,0.05,0.95,0.9317769931645628,22,97.0,0,107.0,1,99.0,0,105.0,0
2896,max_effective,20,40,2,3,0.05,0.95,0.8976423491583435,17,79.0,0,82.0,1,82.0,1,82.0,1
2897,max_effective,20,40,2,3,0.05,0.95,0.7931313960817273,5,49.0,1,49.0,1,49.0,1,48.0,0
2898,max_effective,20,40,2,3,0.05,0.95,0.8820562093200106,10,49.0,1,49.0,1,49.0,1,49.0,1
2899,max_effective,20,40,2,3,0.05,0.95,0.9240064204966696,5,36.0,1,36.0,1,36.0,1,34.0,0
2900,max_effective,20,40,2,3,0.05,0.95,0.918706621621966,7,49.0,1,49.0,1,49.0,1,49.0,1
2901,max_effective,20,40,2,3,0.05,0.95,0.9404637759072818,8,49.0,1,49.0,1,49.0,1,48.0,0
2902,max_effective,20,40,2,3,0.05,0.95,0.9336695872569348,19,64.0,1,64.0,1,64.0,1,64.0,1
2903,max_effective,20,40,2,3,0.05,0.95,0.925099091766298,17,72.0,1,72.0,1,72.0,1,72.0,1
2904,max_effective,20,40,2,3,0.05,0.95,0.9445617532118212,15,64.0,1,64.0,1,64.0,1,64.0,1
2905,max_effective,20,40,2,3,0.05,0.95,0.913057036339602,17,71.0,1,71.0,1,71.0,1,71.0,1
2906,max_effective,20,40,2,3,0.05,0.95,0.9490744042155616,22,79.0,0,80.0,1,80.0,1,80.0,1
2907,max_effective,20,40,2,3,0.05,0.95,0.9114697151627338,14,61.0,1,61.0,1,61.0,1,61.0,1
2908,max_effective,20,40,2,3,0.05,0.95,0.94997382652048,45,77.0,0,88.0,0,92.0,1,92.0,1
2909,max_effective,20,40,2,3,0.05,0.95,0.887488596920712,10,42.0,1,42.0,1,42.0,1,42.0,1
2910,max_effective,20,40,2,3,0.05,0.95,0.9139027526757558,28,76.0,0,82.0,1,80.0,0,78.0,0
2911,max_effective,20,40,2,3,0.05,0.95,0.9280024099070802,31,73.0,0,77.0,1,77.0,1,76.0,0
2912,max_effective,20,40,2,3,0.05,0.95,0.9452559415311876,28,76.0,0,81.0,0,83.0,1,83.0,1
2913,max_effective,20,40,2,3,0.05,0.95,0.8943469038239311,18,60.0,1,60.0,1,60.0,1,60.0,1
2914,max_effective,20,40,2,3,0.05,0.95,0.8860763432683119,9,36.0,1,36.0,1,36.0,1,36.0,1
2915,max_effective,20,40,2,3,0.05,0.95,0.8277371247764553,8,42.0,1,42.0,1,42.0,1,42.0,1
2916,max_effective,20,40,2,3,0.05,0.95,0.8242725780749056,5,34.0,1,34.0,1,34.0,1,34.0,1
2917,max_effective,20,40,2,3,0.05,0.95,0.922619399861634,17,69.0,1,69.0,1,69.0,1,69.0,1
2918,max_effective,20,40,2,3,0.05,0.95,0.9491179536096552,16,70.0,1,70.0,1,70.0,1,70.0,1
2919,max_effective,20,40,2,3,0.05,0.95,0.8856250719023127,10,66.0,1,66.0,1,66.0,1,66.0,1
2920,max_effective,20,40,2,3,0.05,0.95,0.9244053111390422,12,47.0,1,47.0,1,47.0,1,47.0,1
2921,max_effective,20,40,2,3,0.05,0.95,0.9451353906561086,16,88.0,0,90.0,1,88.0,0,90.0,1
2922,max_effective,20,40,2,3,0.05,0.95,0.9380493346289772,30,88.0,0,94.0,0,97.0,1,97.0,1
2923,max_effective,20,40,2,3,0.05,0.95,0.9475749176000842,8,53.0,1,53.0,1,53.0,1,53.0,1
2924,max_effective,20,40,2,3,0.05,0.95,0.9299825867761456,11,60.0,1,60.0,1,60.0,1,60.0,1
2925,max_effective,20,40,2,3,0.05,0.95,0.925650613365024,7,46.0,1,46.0,1,46.0,1,46.0,1
2926,max_effective,20,40,2,3,0.05,0.95,0.900001348908098,15,46.0,1,46.0,1,46.0,1,46.0,1
2927,max_effective,20,40,2,3,0.05,0.95,0.9344136268786308,22,70.0,1,70.0,1,70.0,1,70.0,1
2928,max_effective,20,40,2,3,0.05,0.95,0.9160479535735184,8,40.0,1,40.0,1,40.0,1,40.0,1
2929,max_effective,20,40,2,3,0.05,0.95,0.8306416687707963,10,37.0,1,37.0,1,37.0,1,37.0,1
2930,max_effective,20,40,2,3,0.05,0.95,0.9037159167187104,39,76.0,0,86.0,0,87.0,1,87.0,1
2931,max_effective,20,40,2,3,0.05,0.95,0.8180647590048387,12,71.0,1,71.0,1,71.0,1,71.0,1
2932,max_effective,20,40,2,3,0.05,0.95,0.9162459901121294,4,30.0,1,30.0,1,30.0,1,29.0,0
2933,max_effective,20,40,2,3,0.05,0.95,0.8616480981935289,4,36.0,1,36.0,1,36.0,1,35.0,0
2934,max_effective,20,40,2,3,0.05,0.95,0.8550599429195996,14,53.0,1,53.0,1,53.0,1,53.0,1
2935,max_effective,20,40,2,3,0.05,0.95,0.9216730769042698,9,54.0,1,54.0,1,54.0,1,54.0,1
2936,max_effective,20,40,2,3,0.05,0.95,0.936424560347655,22,72.0,1,72.0,1,72.0,1,72.0,1
2937,max_effective,20,40,2,3,0.05,0.95,0.9197125042492365,54,91.0,0,100.0,0,103.0,1,101.0,0
2938,max_effective,20,40,2,3,0.05,0.95,0.8285637710496753,8,41.0,1,41.0,1,41.0,1,41.0,1
2939,max_effective,20,40,2,3,0.05,0.95,0.933438370356334,9,59.0,1,59.0,1,59.0,1,59.0,1
2940,max_effective,20,40,2,3,0.05,0.95,0.784621424051951,17,54.0,1,54.0,1,54.0,1,54.0,1
2941,max_effective,20,40,2,3,0.05,0.95,0.9109478372773762,29,65.0,1,65.0,1,65.0,1,65.0,1
2942,max_effective,20,40,2,3,0.05,0.95,0.8083071838317738,5,35.0,1,35.0,1,35.0,1,35.0,1
2943,max_effective,20,40,2,3,0.05,0.95,0.8393752078214533,7,46.0,1,46.0,1,46.0,1,46.0,1
2944,max_effective,20,40,2,3,0.05,0.95,0.8887858348270645,8,63.0,1,63.0,1,63.0,1,63.0,1
2945,max_effective,20,40,2,3,0.05,0.95,0.94050235048744,17,56.0,1,56.0,1,56.0,1,55.0,0
2946,max_effective,20,40,2,3,0.05,0.95,0.9095616518617256,12,62.0,1,62.0,1,62.0,1,62.0,1
2947,max_effective,20,40,2,3,0.05,0.95,0.940477140433945,25,68.0,1,68.0,1,68.0,1,68.0,1
2948,max_effective,20,40,2,3,0.05,0.95,0.9135804535216556,9,42.0,1,42.0,1,42.0,1,41.0,0
2949,max_effective,20,40,2,3,0.05,0.95,0.9473763130371504,5,44.0,1,44.0,1,44.0,1,44.0,1
2950,max_effective,20,40,2,3,0.05,0.95,0.9090048484647923,14,56.0,1,56.0,1,56.0,1,55.0,0
2951,max_effective,20,40,2,3,0.05,0.95,0.940571681772043,21,55.0,1,55.0,1,55.0,1,55.0,1
2952,max_effective,20,40,2,3,0.05,0.95,0.900453405800938,5,37.0,1,37.0,1,37.0,1,36.0,0
2953,max_effective,20,40,2,3,0.05,0.95,0.8595043621947435,17,55.0,1,55.0,1,55.0,1,55.0,1
2954,max_effective,20,40,2,3,0.05,0.95,0.895024381809703,14,65.0,1,65.0,1,65.0,1,65.0,1
2955,max_effective,20,40,2,3,0.05,0.95,0.8657939785035161,18,72.0,1,72.0,1,72.0,1,72.0,1
2956,max_effective,20,40,2,3,0.05,0.95,0.9141382765262424,8,53.0,1,53.0,1,53.0,1,53.0,1
2957,max_effective,20,40,2,3,0.05,0.95,0.9272956120531954,9,50.0,1,50.0,1,50.0,1,50.0,1
2958,max_effective,20,40,2,3,0.05,0.95,0.9012123862177988,16,49.0,1,49.0,1,49.0,1,49.0,1
2959,max_effective,20,40,2,3,0.05,0.95,0.9344992037537057,8,46.0,1,46.0,1,46.0,1,46.0,1
2960,max_effective,20,40,2,3,0.05,0.95,0.9047633645727206,12,53.0,1,53.0,1,53.0,1,53.0,1
2961,max_effective,20,40,2,3,0.05,0.95,0.7620084663946678,4,36.0,1,36.0,1,36.0,1,36.0,1
2962,max_effective,20,40,2,3,0.05,0.95,0.8788739177529954,21,66.0,1,66.0,1,66.0,1,66.0,1
2963,max_effective,20,40,2,3,0.05,0.95,0.9312947027217268,12,53.0,1,53.0,1,53.0,1,53.0,1
2964,max_effective,20,40,2,3,0.05,0.95,0.938972119438685,8,56.0,1,56.0,1,56.0,1,56.0,1
2965,max_effective,20,40,2,3,0.05,0.95,0.8456767594281807,28,71.0,1,71.0,1,71.0,1,71.0,1
2966,max_effective,20,40,2,3,0.05,0.95,0.911733020831667,9,44.0,1,44.0,1,44.0,1,44.0,1
2967,max_effective,20,40,2,3,0.05,0.95,0.9418607201625946,5,39.0,1,39.0,1,39.0,1,39.0,1
2968,max_effective,20,40,2,3,0.05,0.95,0.9175664123003856,12,58.0,1,58.0,1,58.0,1,58.0,1
2969,max_effective,20,40,2,3,0.05,0.95,0.9446871357863272,29,58.0,1,58.0,1,58.0,1,58.0,1
2970,max_effective,20,40,2,3,0.05,0.95,0.9277669168288648,11,57.0,1,57.0,1,57.0,1,57.0,1
2971,max_effective,20,40,2,3,0.05,0.95,0.9118010225260772,13,80.0,1,80.0,1,80.0,1,80.0,1
2972,max_effective,20,40,2,3,0.05,0.95,0.8820526033441646,10,46.0,1,46.0,1,46.0,1,46.0,1
2973,max_effective,20,40,2,3,0.05,0.95,0.8791636959196774,12,63.0,1,63.0,1,63.0,1,63.0,1
2974,max_effective,20,40,2,3,0.05,0.95,0.916987358403994,11,67.0,1,67.0,1,67.0,1,67.0,1
2975,max_effective,20,40,2,3,0.05,0.95,0.92593471109892,10,58.0,1,58.0,1,58.0,1,58.0,1
2976,max_effective,20,40,2,3,0.05,0.95,0.8588302151351853,8,55.0,1,55.0,1,55.0,1,55.0,1
2977,max_effective,20,40,2,3,0.05,0.95,0.9464362595086916,42,87.0,0,104.0,0,116.0,1,115.0,0
2978,max_effective,20,40,2,3,0.05,0.95,0.9377759286622868,8,55.0,1,55.0,1,55.0,1,55.0,1
2979,max_effective,20,40,2,3,0.05,0.95,0.942020723809928,14,68.0,1,68.0,1,68.0,1,68.0,1
2980,max_effective,20,40,2,3,0.05,0.95,0.819601272165632,5,43.0,1,43.0,1,43.0,1,43.0,1
2981,max_effective,20,40,2,3,0.05,0.95,0.9448967351809924,5,37.0,1,37.0,1,37.0,1,37.0,1
2982,max_effective,20,40,2,3,0.05,0.95,0.8595354791217857,3,25.0,1,25.0,1,25.0,1,25.0,1
2983,max_effective,20,40,2,3,0.05,0.95,0.9184645250810204,8,51.0,1,51.0,1,51.0,1,51.0,1
2984,max_effective,20,40,2,3,0.05,0.95,0.8949320294717429,8,49.0,1,49.0,1,49.0,1,47.0,0
2985,max_effective,20,40,2,3,0.05,0.95,0.9190745128806702,10,57.0,1,57.0,1,57.0,1,57.0,1
2986,max_effective,20,40,2,3,0.05,0.95,0.9412479117012535,21,79.0,0,83.0,1,83.0,1,83.0,1
2987,max_effective,20,40,2,3,0.05,0.95,0.9395216243876792,21,62.0,1,62.0,1,62.0,1,62.0,1
2988,max_effective,20,40,2,3,0.05,0.95,0.9242351016201688,14,48.0,1,48.0,1,48.0,1,46.0,0
2989,max_effective,20,40,2,3,0.05,0.95,0.9074419766778216,22,62.0,1,62.0,1,62.0,1,62.0,1
2990,max_effective,20,40,2,3,0.05,0.95,0.7532330442940673,5,34.0,1,34.0,1,34.0,1,34.0,1
2991,max_effective,20,40,2,3,0.05,0.95,0.9164437238852868,27,67.0,1,67.0,1,67.0,1,67.0,1
2992,max_effective,20,40,2,3,0.05,0.95,0.8648697152566458,6,43.0,1,43.0,1,43.0,1,43.0,1
2993,max_effective,20,40,2,3,0.05,0.95,0.9294029645108894,8,37.0,1,37.0,1,37.0,1,37.0,1
2994,max_effective,20,40,2,3,0.05,0.95,0.9462117368026166,17,53.0,1,53.0,1,53.0,1,53.0,1
2995,max_effective,20,40,2,3,0.05,0.95,0.8718665160189621,25,55.0,1,55.0,1,55.0,1,55.0,1
2996,max_effective,20,40,2,3,0.05,0.95,0.7955788793397583,9,54.0,1,54.0,1,54.0,1,52.0,0
2997,max_effective,20,40,2,3,0.05,0.95,0.903845608715726,9,50.0,1,50.0,1,50.0,1,50.0,1
2998,max_effective,20,40,2,3,0.05,0.95,0.944255347799339,13,62.0,1,62.0,1,62.0,1,61.0,0
2999,max_effective,20,40,2,3,0.05,0.95,0.929842568997408,13,54.0,1,54.0,1,54.0,1,54.0,1
3000,max_effective,20,40,2,3,0.05,0.95,0.9397142415813676,10,71.0,1,71.0,1,71.0,1,71.0,1
3001,max_effective,20,40,2,3,0.05,0.95,0.93601936157109,18,74.0,1,74.0,1,74.0,1,73.0,0
3002,max_effective,20,40,2,3,0.05,0.95,0.9453251436397556,27,85.0,0,90.0,1,88.0,0,88.0,0
3003,max_effective,20,40,2,3,0.05,0.95,0.9372449688493876,18,76.0,1,76.0,1,76.0,1,76.0,1
3004,max_effective,20,40,2,3,0.05,0.95,0.9450798274806068,6,50.0,1,50.0,1,50.0,1,50.0,1
3005,max_effective,20,40,2,3,0.05,0.95,0.87638987964828,5,38.0,1,38.0,1,38.0,1,38.0,1
3006,max_effective,20,40,2,3,0.05,0.95,0.9450331572036872,15,55.0,1,55.0,1,55.0,1,55.0,1
3007,max_effective,20,40,2,3,0.05,0.95,0.9345480337846024,56,97.0,0,95.0,0,101.0,1,101.0,1
3008,max_effective,20,40,2,3,0.05,0.95,0.9230004550690004,27,61.0,1,61.0,1,61.0,1,61.0,1
3009,max_effective,20,40,2,3,0.05,0.95,0.8724463496184451,7,40.0,1,40.0,1,40.0,1,40.0,1
3010,max_effective,20,40,2,3,0.05,0.95,0.9285981039998332,17,63.0,1,63.0,1,63.0,1,63.0,1
3011,max_effective,20,40,2,3,0.05,0.95,0.9354094350574216,12,48.0,1,48.0,1,48.0,1,46.0,0
3012,max_effective,20,40,2,3,0.05,0.95,0.9469786304101284,6,38.0,1,38.0,1,38.0,1,38.0,1
3013,max_effective,20,40,2,3,0.05,0.95,0.9343743870371396,45,85.0,0,92.0,0,99.0,0,100.0,1
3014,max_effective,20,40,2,3,0.05,0.95,0.9383285781878004,10,60.0,1,60.0,1,60.0,1,60.0,1
3015,max_effective,20,40,2,3,0.05,0.95,0.9007297698170448,5,30.0,1,30.0,1,30.0,1,30.0,1
3016,max_effective,20,40,2,3,0.05,0.95,0.9316577325623554,17,82.0,1,82.0,1,82.0,1,82.0,1
3017,max_effective,20,40,2,3,0.05,0.95,0.9446407882418524,7,43.0,1,43.0,1,43.0,1,43.0,1
3018,max_effective,20,40,2,3,0.05,0.95,0.9136824900343888,39,83.0,0,94.0,1,94.0,1,93.0,0
3019,max_effective,20,40,2,3,0.05,0.95,0.8846134027989423,8,49.0,1,49.0,1,49.0,1,49.0,1
3020,max_effective,20,40,2,3,0.05,0.95,0.9168221402138762,21,71.0,1,71.0,1,71.0,1,71.0,1
3021,max_effective,20,40,2,3,0.05,0.95,0.904269750297408,11,45.0,1,45.0,1,45.0,1,45.0,1
3022,max_effective,20,40,2,3,0.05,0.95,0.9297784428355664,22,71.0,1,71.0,1,71.0,1,71.0,1
3023,max_effective,20,40,2,3,0.05,0.95,0.949409751151537,28,54.0,1,54.0,1,54.0,1,54.0,1
3024,max_effective,20,40,2,3,0.05,0.95,0.8994458382385987,12,41.0,1,41.0,1,41.0,1,41.0,1
3025,max_effective,20,40,2,3,0.05,0.95,0.9434098626426785,23,53.0,1,53.0,1,53.0,1,52.0,0
3026,max_effective,20,40,2,3,0.05,0.95,0.948292422003646,23,92.0,0,97.0,0,103.0,1,102.0,0
3027,max_effective,20,40,2,3,0.05,0.95,0.8908975871510252,16,52.0,1,52.0,1,52.0,1,51.0,0
3028,max_effective,20,40,2,3,0.05,0.95,0.9153371035253046,10,58.0,1,58.0,1,58.0,1,58.0,1
3029,max_effective,20,40,2,3,0.05,0.95,0.923884522983317,11,49.0,1,49.0,1,49.0,1,49.0,1
3030,max_effective,20,40,2,3,0.05,0.95,0.8828847126295354,7,44.0,1,44.0,1,44.0,1,44.0,1
3031,max_effective,20,40,2,3,0.05,0.95,0.9422790322017032,12,61.0,1,61.0,1,61.0,1,61.0,1
3032,max_effective,20,40,2,3,0.05,0.95,0.9141338213444364,13,60.0,1,60.0,1,60.0,1,60.0,1
3033,max_effective,20,40,2,3,0.05,0.95,0.9416899446944728,6,36.0,1,36.0,1,36.0,1,36.0,1
3034,max_effective,20,40,2,3,0.05,0.95,0.9440476357646967,8,57.0,1,57.0,1,57.0,1,57.0,1
3035,max_effective,20,40,2,3,0.05,0.95,0.9355247353674452,4,28.0,1,28.0,1,28.0,1,28.0,1
3036,max_effective,20,40,2,3,0.05,0.95,0.9286202783777664,12,47.0,1,47.0,1,47.0,1,47.0,1
3037,max_effective,20,40,2,3,0.05,0.95,0.9448343996022588,89,80.0,0,92.0,0,110.0,1,108.0,0
3038,max_effective,20,40,2,3,0.05,0.95,0.8831774477320451,11,53.0,1,53.0,1,53.0,1,53.0,1
3039,max_effective,20,40,2,3,0.05,0.95,0.8648916585912536,13,55.0,1,55.0,1,55.0,1,55.0,1
3040,max_effective,20,40,2,3,0.05,0.95,0.9074660106720976,8,39.0,1,39.0,1,39.0,1,39.0,1
3041,max_effective,20,40,2,3,0.05,0.95,0.8793363976640299,17,68.0,1,68.0,1,68.0,1,68.0,1
3042,max_effective,20,40,2,3,0.05,0.95,0.8753733695297401,6,42.0,1,42.0,1,42.0,1,42.0,1
3043,max_effective,20,40,2,3,0.05,0.95,0.825913041672364,4,31.0,1,31.0,1,31.0,1,31.0,1
3044,max_effective,20,40,2,3,0.05,0.95,0.9054606995415496,71,84.0,0,90.0,0,102.0,1,100.0,0
3045,max_effective,20,40,2,3,0.05,0.95,0.9410856160868092,15,68.0,1,68.0,1,68.0,1,68.0,1
3046,max_effective,20,40,2,3,0.05,0.95,0.9314991225605298,16,90.0,0,92.0,1,91.0,0,90.0,0
3047,max_effective,20,40,2,3,0.05,0.95,0.8973933191594875,22,76.0,0,78.0,1,78.0,1,78.0,1
3048,max_effective,20,40,2,3,0.05,0.95,0.8035802015405429,5,32.0,1,32.0,1,32.0,1,32.0,1
3049,max_effective,20,40,2,3,0.05,0.95,0.932424078893958,10,49.0,1,49.0,1,49.0,1,49.0,1
3050,max_effective,20,40,2,3,0.05,0.95,0.9413562045435622,93,91.0,0,104.0,1,104.0,1,104.0,1
3051,max_effective,20,40,2,3,0.05,0.95,0.9461968991492808,15,69.0,1,69.0,1,69.0,1,69.0,1
3052,max_effective,20,40,2,3,0.05,0.95,0.9414597888960444,21,83.0,0,84.0,1,84.0,1,84.0,1
3053,max_effective,20,40,2,3,0.05,0.95,0.8862012975631255,34,76.0,1,76.0,1,76.0,1,76.0,1
3054,max_effective,20,40,2,3,0.05,0.95,0.9480732611710404,7,45.0,1,45.0,1,45.0,1,45.0,1
3055,max_effective,20,40,2,3,0.05,0.95,0.8284463690716529,7,41.0,1,41.0,1,41.0,1,41.0,1
3056,max_effective,20,40,2,3,0.05,0.95,0.947278033280846,42,84.0,0,86.0,0,94.0,1,94.0,1
3057,max_effective,20,40,2,3,0.05,0.95,0.918875367219006,9,46.0,1,46.0,1,46.0,1,46.0,1
3058,max_effective,20,40,2,3,0.05,0.95,0.8920936679544318,31,74.0,0,77.0,1,77.0,1,77.0,1
3059,max_effective,20,40,2,3,0.05,0.95,0.8227815190468565,3,25.0,1,25.0,1,25.0,1,25.0,1
3060,max_effective,20,40,2,3,0.05,0.95,0.9308619999550816,27,70.0,1,70.0,1,70.0,1,70.0,1
3061,max_effective,20,40,2,3,0.05,0.95,0.9038070078607284,10,44.0,1,44.0,1,44.0,1,44.0,1
3062,max_effective,20,40,2,3,0.05,0.95,0.9371358923818496,17,46.0,1,46.0,1,46.0,1,46.0,1
3063,max_effective,20,40,2,3,0.05,0.95,0.9409737099170872,30,61.0,1,61.0,1,61.0,1,61.0,1
3064,max_effective,20,40,2,3,0.05,0.95,0.9395001703452156,31,74.0,0,77.0,1,77.0,1,77.0,1
3065,max_effective,20,40,2,3,0.05,0.95,0.9165094253847584,12,62.0,1,62.0,1,62.0,1,62.0,1
3066,max_effective,20,40,2,3,0.05,0.95,0.9472776253972908,57,91.0,0,94.0,0,110.0,1,109.0,0
3067,max_effective,20,40,2,3,0.05,0.95,0.9345403642488592,14,66.0,1,66.0,1,66.0,1,66.0,1
3068,max_effective,20,40,2,3,0.05,0.95,0.9433631205899417,88,101.0,0,105.0,0,112.0,0,116.0,1
3069,max_effective,20,40,2,3,0.05,0.95,0.8651674941805595,9,39.0,1,39.0,1,39.0,1,39.0,1
3070,max_effective,20,40,2,3,0.05,0.95,0.9314691764032028,12,57.0,1,57.0,1,57.0,1,57.0,1
3071,max_effective,20,40,2,3,0.05,0.95,0.9436592784757896,13,63.0,1,63.0,1,63.0,1,63.0,1
3072,max_effective,20,40,2,3,0.05,0.95,0.9298920965423532,7,45.0,1,45.0,1,45.0,1,45.0,1
3073,max_effective,20,40,2,3,0.05,0.95,0.8598701313731205,5,31.0,1,31.0,1,31.0,1,31.0,1
3074,max_effective,20,40,2,3,0.05,0.95,0.9186156905578696,5,42.0,1,42.0,1,42.0,1,40.0,0
3075,max_effective,20,40,2,3,0.05,0.95,0.8503893874602763,9,46.0,1,46.0,1,46.0,1,46.0,1
3076,max_effective,20,40,2,3,0.05,0.95,0.8670697785954001,11,46.0,1,46.0,1,46.0,1,46.0,1
3077,max_effective,20,40,2,3,0.05,0.95,0.934234636546203,20,64.0,1,64.0,1,64.0,1,64.0,1
3078,max_effective,20,40,2,3,0.05,0.95,0.9098319143333508,8,47.0,1,47.0,1,47.0,1,47.0,1
3079,max_effective,20,40,2,3,0.05,0.95,0.8599498390357196,11,61.0,1,61.0,1,61.0,1,61.0,1
3080,max_effective,20,40,2,3,0.05,0.95,0.9471281272933476,17,45.0,1,45.0,1,45.0,1,45.0,1
3081,max_effective,20,40,2,3,0.05,0.95,0.849852132239258,5,33.0,1,33.0,1,33.0,1,33.0,1
3082,max_effective,20,40,2,3,0.05,0.95,0.9233924368555808,15,60.0,1,60.0,1,60.0,1,60.0,1
3083,max_effective,20,40,2,3,0.05,0.95,0.898814636046333,4,36.0,1,36.0,1,36.0,1,36.0,1
3084,max_effective,20,40,2,3,0.05,0.95,0.947908863169596,30,79.0,1,79.0,1,79.0,1,79.0,1
3085,max_effective,20,40,2,3,0.05,0.95,0.8646768754373872,14,45.0,1,45.0,1,45.0,1,45.0,1
3086,max_effective,20,40,2,3,0.05,0.95,0.94043206453299,12,67.0,1,67.0,1,67.0,1,67.0,1
3087,max_effective,20,40,2,3,0.05,0.95,0.9031420120149808,9,43.0,1,43.0,1,43.0,1,43.0,1
3088,max_effective,20,40,2,3,0.05,0.95,0.9116176136184784,53,76.0,0,82.0,0,92.0,0,96.0,1
3089,max_effective,20,40,2,3,0.05,0.95,0.8696032309970331,13,55.0,1,55.0,1,55.0,1,55.0,1
3090,max_effective,20,40,2,3,0.05,0.95,0.8424078082919928,11,51.0,1,51.0,1,51.0,1,51.0,1
3091,max_effective,20,40,2,3,0.05,0.95,0.9187163060131888,10,73.0,1,73.0,1,73.0,1,73.0,1
3092,max_effective,20,40,2,3,0.05,0.95,0.9250708283373276,21,70.0,1,70.0,1,70.0,1,70.0,1
3093,max_effective,20,40,2,3,0.05,0.95,0.8541282474743197,7,42.0,1,42.0,1,42.0,1,42.0,1
3094,max_effective,20,40,2,3,0.05,0.95,0.904630883983624,11,43.0,1,43.0,1,43.0,1,43.0,1
3095,max_effective,20,40,2,3,0.05,0.95,0.9402434252484304,80,76.0,0,99.0,0,103.0,0,105.0,1
3096,max_effective,20,40,2,3,0.05,0.95,0.9348304336039032,7,47.0,1,47.0,1,47.0,1,47.0,1
3097,max_effective,20,40,2,3,0.05,0.95,0.9179930021731976,6,51.0,1,51.0,1,51.0,1,51.0,1
3098,max_effective,20,40,2,3,0.05,0.95,0.92192750470797,27,87.0,0,92.0,0,93.0,1,92.0,0
3099,max_effective,20,40,2,3,0.05,0.95,0.926426934333088,7,43.0,1,43.0,1,43.0,1,43.0,1
3100,max_effective,20,40,2,3,0.05,0.95,0.9211934671777684,10,51.0,1,51.0,1,51.0,1,51.0,1
3101,max_effective,20,40,2,3,0.05,0.95,0.8738488906321707,11,46.0,1,46.0,1,46.0,1,46.0,1
3102,max_effective,20,40,2,3,0.05,0.95,0.8944210272740278,7,47.0,1,47.0,1,47.0,1,47.0,1
3103,max_effective,20,40,2,3,0.05,0.95,0.9431889748449624,38,97.0,0,102.0,0,103.0,1,100.0,0
3104,max_effective,20,40,2,3,0.05,0.95,0.892229259573094,15,55.0,1,55.0,1,55.0,1,55.0,1
3105,max_effective,20,40,2,3,0.05,0.95,0.9048892024987906,15,48.0,1,48.0,1,48.0,1,48.0,1
3106,max_effective,20,40,2,3,0.05,0.95,0.9453243330718142,39,87.0,0,92.0,0,102.0,1,101.0,0
3107,max_effective,20,40,2,3,0.05,0.95,0.9046785857838564,20,64.0,1,64.0,1,64.0,1,64.0,1
3108,max_effective,20,40,2,3,0.05,0.95,0.8040536708712421,10,49.0,1,49.0,1,49.0,1,49.0,1
3109,max_effective,20,40,2,3,0.05,0.95,0.9268889579393026,18,67.0,1,67.0,1,67.0,1,67.0,1
3110,max_effective,20,40,2,3,0.05,0.95,0.8562907150199205,19,59.0,1,59.0,1,59.0,1,59.0,1
3111,max_effective,20,40,2,3,0.05,0.95,0.8582876256386072,14,73.0,1,73.0,1,73.0,1,73.0,1
3112,max_effective,20,40,2,3,0.05,0.95,0.9134644328315225,9,56.0,1,56.0,1,56.0,1,54.0,0
3113,max_effective,20,40,2,3,0.05,0.95,0.9079406624759532,33,81.0,0,79.0,0,84.0,1,84.0,1
3114,max_effective,20,40,2,3,0.05,0.95,0.9416366475476836,28,83.0,0,94.0,1,94.0,1,92.0,0
3115,max_effective,20,40,2,3,0.05,0.95,0.8121662782620309,21,71.0,1,71.0,1,71.0,1,71.0,1
3116,max_effective,20,40,2,3,0.05,0.95,0.8779350105241839,15,67.0,1,67.0,1,67.0,1,67.0,1
3117,max_effective,20,40,2,3,0.05,0.95,0.947386743177006,62,83.0,0,89.0,0,95.0,1,94.0,0
3118,max_effective,20,40,2,3,0.05,0.95,0.9192270014727808,24,70.0,1,70.0,1,70.0,1,70.0,1
3119,max_effective,20,40,2,3,0.05,0.95,0.8967146313376658,9,59.0,1,59.0,1,59.0,1,59.0,1
3120,max_effective,20,40,2,3,0.05,0.95,0.9272794807702588,22,71.0,1,71.0,1,71.0,1,71.0,1
3121,max_effective,20,40,2,3,0.05,0.95,0.9126968781605632,12,49.0,1,49.0,1,49.0,1,49.0,1
3122,max_effective,20,40,2,3,0.05,0.95,0.944904383373906,9,56.0,1,56.0,1,56.0,1,55.0,0
3123,max_effective,20,40,2,3,0.05,0.95,0.939084330834151,12,64.0,1,64.0,1,64.0,1,64.0,1
3124,max_effective,20,40,2,3,0.05,0.95,0.8975584306574019,20,58.0,1,58.0,1,58.0,1,58.0,1
3125,max_effective,20,40,2,3,0.05,0.95,0.9298384095134812,12,46.0,1,46.0,1,46.0,1,46.0,1
3126,max_effective,20,40,2,3,0.05,0.95,0.8516769577352733,17,60.0,1,60.0,1,60.0,1,60.0,1
3127,max_effective,20,40,2,3,0.05,0.95,0.8767617231341674,11,49.0,1,49.0,1,49.0,1,49.0,1
3128,max_effective,20,40,2,3,0.05,0.95,0.812079720986352,7,40.0,1,40.0,1,40.0,1,40.0,1
3129,max_effective,20,40,2,3,0.05,0.95,0.9220101968374684,10,60.0,1,60.0,1,60.0,1,59.0,0
3130,max_effective,20,40,2,3,0.05,0.95,0.9445046364415408,8,52.0,1,52.0,1,52.0,1,51.0,0
3131,max_effective,20,40,2,3,0.05,0.95,0.8969123759803455,11,74.0,1,74.0,1,74.0,1,74.0,1
3132,max_effective,20,40,2,3,0.05,0.95,0.8729398498643933,17,65.0,1,65.0,1,65.0,1,65.0,1
3133,max_effective,20,40,2,3,0.05,0.95,0.8365740171152346,7,45.0,1,45.0,1,45.0,1,45.0,1
3134,max_effective,20,40,2,3,0.05,0.95,0.90751581584694,26,87.0,0,93.0,0,90.0,0,95.0,1
3135,max_effective,20,40,2,3,0.05,0.95,0.7905640893340832,9,37.0,1,37.0,1,37.0,1,37.0,1
3136,max_effective,20,40,2,3,0.05,0.95,0.89936365420992,5,41.0,1,41.0,1,41.0,1,41.0,1
3137,max_effective,20,40,2,3,0.05,0.95,0.8979989919858895,11,53.0,1,53.0,1,53.0,1,53.0,1
3138,max_effective,20,40,2,3,0.05,0.95,0.9306006405464288,15,59.0,1,59.0,1,59.0,1,59.0,1
3139,max_effective,20,40,2,3,0.05,0.95,0.9450637712127836,48,89.0,0,98.0,0,100.0,1,98.0,0
3140,max_effective,20,40,2,3,0.05,0.95,0.8505530482628094,7,60.0,1,60.0,1,60.0,1,60.0,1
3141,max_effective,20,40,2,3,0.05,0.95,0.9128452459697932,9,55.0,1,55.0,1,55.0,1,55.0,1
3142,max_effective,20,40,2,3,0.05,0.95,0.9260770987672732,28,89.0,1,89.0,1,88.0,0,88.0,0
3143,max_effective,20,40,2,3,0.05,0.95,0.934346679173028,17,76.0,1,76.0,1,76.0,1,76.0,1
3144,max_effective,20,40,2,3,0.05,0.95,0.9091941386828772,9,49.0,1,49.0,1,49.0,1,49.0,1
3145,max_effective,20,40,2,3,0.05,0.95,0.9051259039078988,23,67.0,1,67.0,1,67.0,1,67.0,1
3146,max_effective,20,40,2,3,0.05,0.95,0.9389033861485756,13,51.0,1,51.0,1,51.0,1,51.0,1
3147,max_effective,20,40,2,3,0.05,0.95,0.93906256871552,23,84.0,0,85.0,0,86.0,1,86.0,1
3148,max_effective,20,40,2,3,0.05,0.95,0.8571638320885338,6,39.0,1,39.0,1,39.0,1,39.0,1
3149,max_effective,20,40,2,3,0.05,0.95,0.9279880040787828,36,88.0,0,96.0,0,98.0,1,98.0,1
3150,max_effective,20,40,2,3,0.05,0.95,0.946650956302726,23,75.0,1,75.0,1,75.0,1,75.0,1
3151,max_effective,20,40,2,3,0.05,0.95,0.94048213023729,35,91.0,0,97.0,0,103.0,1,102.0,0
3152,max_effective,20,40,2,3,0.05,0.95,0.8412967798082279,7,41.0,1,41.0,1,41.0,1,41.0,1
3153,max_effective,20,40,2,3,0.05,0.95,0.905843566623344,9,54.0,1,54.0,1,54.0,1,54.0,1
3154,max_effective,20,40,2,3,0.05,0.95,0.9067705654875734,13,46.0,1,46.0,1,46.0,1,46.0,1
3155,max_effective,20,40,2,3,0.05,0.95,0.8752147016770451,10,47.0,1,47.0,1,47.0,1,47.0,1
3156,max_effective,20,40,2,3,0.05,0.95,0.906745922316592,30,70.0,1,70.0,1,70.0,1,70.0,1
3157,max_effective,20,40,2,3,0.05,0.95,0.9387904325998824,12,79.0,1,79.0,1,79.0,1,79.0,1
3158,max_effective,20,40,2,3,0.05,0.95,0.9153435021127831,19,65.0,1,65.0,1,65.0,1,65.0,1
3159,max_effective,20,40,2,3,0.05,0.95,0.8704390049982685,9,56.0,1,56.0,1,56.0,1,56.0,1
3160,max_effective,20,40,2,3,0.05,0.95,0.8317380529885608,20,59.0,1,59.0,1,59.0,1,59.0,1
3161,max_effective,20,40,2,3,0.05,0.95,0.8805719873627579,11,51.0,1,51.0,1,51.0,1,51.0,1
3162,max_effective,20,40,2,3,0.05,0.95,0.9430137028771524,11,51.0,1,51.0,1,51.0,1,51.0,1
3163,max_effective,20,40,2,3,0.05,0.95,0.9105570933000184,17,72.0,1,72.0,1,72.0,1,72.0,1
3164,max_effective,20,40,2,3,0.05,0.95,0.8849991533903024,9,48.0,1,48.0,1,48.0,1,48.0,1
3165,max_effective,20,40,2,3,0.05,0.95,0.9444050750191187,18,66.0,1,66.0,1,66.0,1,66.0,1
3166,max_effective,20,40,2,3,0.05,0.95,0.9451351166537104,15,67.0,1,67.0,1,67.0,1,67.0,1
3167,max_effective,20,40,2,3,0.05,0.95,0.8540698497270822,8,56.0,1,56.0,1,56.0,1,56.0,1
3168,max_effective,20,40,2,3,0.05,0.95,0.9416525089809856,26,89.0,0,93.0,0,92.0,0,94.0,1
3169,max_effective,20,40,2,3,0.05,0.95,0.9439310083629012,4,37.0,1,37.0,1,37.0,1,37.0,1
3170,max_effective,20,40,2,3,0.05,0.95,0.8954254172181282,19,72.0,1,72.0,1,72.0,1,72.0,1
3171,max_effective,20,40,2,3,0.05,0.95,0.9331491131012036,33,93.0,0,94.0,0,97.0,1,96.0,0
3172,max_effective,20,40,2,3,0.05,0.95,0.929167378446068,15,54.0,1,54.0,1,54.0,1,54.0,1
3173,max_effective,20,40,2,3,0.05,0.95,0.9049153758743572,39,68.0,1,68.0,1,68.0,1,68.0,1
3174,max_effective,20,40,2,3,0.05,0.95,0.9091921641061906,6,39.0,1,39.0,1,39.0,1,37.0,0
3175,max_effective,20,40,2,3,0.05,0.95,0.924081749985797,11,53.0,1,53.0,1,53.0,1,53.0,1
3176,max_effective,20,40,2,3,0.05,0.95,0.8642177352489078,7,36.0,1,36.0,1,36.0,1,35.0,0
3177,max_effective,20,40,2,3,0.05,0.95,0.911967009299982,4,33.0,1,33.0,1,33.0,1,33.0,1
3178,max_effective,20,40,2,3,0.05,0.95,0.9370518630925208,3,39.0,1,39.0,1,39.0,1,39.0,1
3179,max_effective,20,40,2,3,0.05,0.95,0.9181209005327656,17,61.0,1,61.0,1,61.0,1,61.0,1
3180,max_effective,20,40,2,3,0.05,0.95,0.9493051799806772,11,54.0,1,54.0,1,54.0,1,53.0,0
3181,max_effective,20,40,2,3,0.05,0.95,0.8823094799904289,8,40.0,1,40.0,1,40.0,1,40.0,1
3182,max_effective,20,40,2,3,0.05,0.95,0.8934069483749987,18,62.0,1,62.0,1,62.0,1,62.0,1
3183,max_effective,20,40,2,3,0.05,0.95,0.8433132728185652,7,46.0,1,46.0,1,46.0,1,46.0,1
3184,max_effective,20,40,2,3,0.05,0.95,0.9261123982241122,9,56.0,1,56.0,1,56.0,1,56.0,1
3185,max_effective,20,40,2,3,0.05,0.95,0.9274036552834138,24,75.0,1,75.0,1,75.0,1,75.0,1
3186,max_effective,20,40,2,3,0.05,0.95,0.784592613855477,5,36.0,1,36.0,1,36.0,1,35.0,0
3187,max_effective,20,40,2,3,0.05,0.95,0.9469666881742216,20,91.0,1,91.0,1,90.0,0,90.0,0
3188,max_effective,20,40,2,3,0.05,0.95,0.9457408185588316,47,95.0,0,100.0,0,108.0,1,108.0,1
3189,max_effective,20,40,2,3,0.05,0.95,0.9297100899098149,36,85.0,0,90.0,0,94.0,1,94.0,1
3190,max_effective,20,40,2,3,0.05,0.95,0.9326112181232348,24,81.0,0,90.0,1,90.0,1,89.0,0
3191,max_effective,20,40,2,3,0.05,0.95,0.8935062379818882,8,60.0,1,60.0,1,60.0,1,60.0,1
3192,max_effective,20,40,2,3,0.05,0.95,0.9404937831128248,13,60.0,1,60.0,1,60.0,1,60.0,1
3193,max_effective,20,40,2,3,0.05,0.95,0.9398348416402126,6,42.0,1,42.0,1,42.0,1,42.0,1
3194,max_effective,20,40,2,3,0.05,0.95,0.9313462830330854,47,94.0,0,98.0,0,101.0,1,101.0,1
3195,max_effective,20,40,2,3,0.05,0.95,0.9272562788527998,13,53.0,1,53.0,1,53.0,1,53.0,1
3196,max_effective,20,40,2,3,0.05,0.95,0.8748203906560211,8,40.0,1,40.0,1,40.0,1,40.0,1
3197,max_effective,20,40,2,3,0.05,0.95,0.9443595209457544,27,74.0,0,77.0,1,77.0,1,77.0,1
3198,max_effective,20,40,2,3,0.05,0.95,0.8995227779188013,21,51.0,1,51.0,1,51.0,1,51.0,1
3199,max_effective,20,40,2,3,0.05,0.95,0.8855976644851699,10,57.0,1,57.0,1,57.0,1,57.0,1
3200,max_effective,20,40,2,3,0.05,0.95,0.7896295198674049,9,38.0,1,38.0,1,38.0,1,38.0,1
3201,max_effective,20,40,2,3,0.05,0.95,0.922191632118623,32,78.0,1,78.0,1,78.0,1,78.0,1
3202,max_effective,20,40,2,3,0.05,0.95,0.9232686002253198,4,43.0,1,43.0,1,43.0,1,43.0,1
3203,max_effective,20,40,2,3,0.05,0.95,0.8328462540864658,6,49.0,1,49.0,1,49.0,1,48.0,0
3204,max_effective,20,40,2,3,0.05,0.95,0.9316180007949264,10,53.0,1,53.0,1,53.0,1,53.0,1
3205,max_effective,20,40,2,3,0.05,0.95,0.8433636928249416,10,46.0,1,46.0,1,46.0,1,46.0,1
3206,max_effective,20,40,2,3,0.05,0.95,0.9151003870943089,15,69.0,1,69.0,1,69.0,1,69.0,1
3207,max_effective,20,40,2,3,0.05,0.95,0.8685954401040332,8,41.0,1,41.0,1,41.0,1,41.0,1
3208,max_effective,20,40,2,3,0.05,0.95,0.9357780003765472,6,44.0,1,44.0,1,44.0,1,44.0,1
3209,max_effective,20,40,2,3,0.05,0.95,0.9398163317083484,42,81.0,0,85.0,0,98.0,1,98.0,1
3210,max_effective,20,40,2,3,0.05,0.95,0.8816071450777221,10,62.0,1,62.0,1,62.0,1,62.0,1
3211,max_effective,20,40,2,3,0.05,0.95,0.913783375474089,47,80.0,1,80.0,1,80.0,1,80.0,1
3212,max_effective,20,40,2,3,0.05,0.95,0.9289072029492524,15,51.0,1,51.0,1,51.0,1,51.0,1
3213,max_effective,20,40,2,3,0.05,0.95,0.8860886874360179,24,58.0,1,58.0,1,58.0,1,58.0,1
3214,max_effective,20,40,2,3,0.05,0.95,0.9425510714897216,11,58.0,1,58.0,1,58.0,1,58.0,1
3215,max_effective,20,40,2,3,0.05,0.95,0.897522124059973,8,46.0,1,46.0,1,46.0,1,46.0,1
3216,max_effective,20,40,2,3,0.05,0.95,0.8892868453204119,24,52.0,1,52.0,1,52.0,1,52.0,1
3217,max_effective,20,40,2,3,0.05,0.95,0.9360911840741796,8,37.0,1,37.0,1,37.0,1,37.0,1
3218,max_effective,20,40,2,3,0.05,0.95,0.9175573578523828,31,79.0,0,80.0,1,80.0,1,80.0,1
3219,max_effective,20,40,2,3,0.05,0.95,0.8308905190330981,23,53.0,1,53.0,1,53.0,1,53.0,1
3220,max_effective,20,40,2,3,0.05,0.95,0.9386231331677048,8,45.0,1,45.0,1,45.0,1,45.0,1
3221,max_effective,20,40,2,3,0.05,0.95,0.9003168975768167,38,71.0,1,71.0,1,71.0,1,71.0,1
3222,max_effective,20,40,2,3,0.05,0.95,0.9250497338087832,9,52.0,1,52.0,1,52.0,1,52.0,1
3223,max_effective,20,40,2,3,0.05,0.95,0.9397697282048982,26,87.0,0,94.0,1,89.0,0,93.0,0
3224,max_effective,20,40,2,3,0.05,0.95,0.8452142194595197,17,63.0,1,63.0,1,63.0,1,63.0,1
3225,max_effective,20,40,2,3,0.05,0.95,0.942584536344608,12,56.0,1,56.0,1,56.0,1,56.0,1
3226,max_effective,20,40,2,3,0.05,0.95,0.8870838647582692,15,62.0,1,62.0,1,62.0,1,62.0,1
3227,max_effective,20,40,2,3,0.05,0.95,0.9491106150966436,19,59.0,1,59.0,1,59.0,1,59.0,1
3228,max_effective,20,40,2,3,0.05,0.95,0.9353374575688664,5,35.0,1,35.0,1,35.0,1,35.0,1
3229,max_effective,20,40,2,3,0.05,0.95,0.9482300903181504,28,87.0,1,87.0,1,85.0,0,85.0,0
3230,max_effective,20,40,2,3,0.05,0.95,0.9094858825178512,24,79.0,1,79.0,1,79.0,1,79.0,1
3231,max_effective,20,40,2,3,0.05,0.95,0.9399921083509116,51,72.0,0,92.0,0,102.0,1,101.0,0
3232,max_effective,20,40,2,3,0.05,0.95,0.7117793319953004,5,34.0,1,34.0,1,34.0,1,34.0,1
3233,max_effective,20,40,2,3,0.05,0.95,0.9250909841151882,9,45.0,1,45.0,1,45.0,1,45.0,1
3234,max_effective,20,40,2,3,0.05,0.95,0.9327746318854668,13,71.0,1,71.0,1,71.0,1,70.0,0
3235,max_effective,20,40,2,3,0.05,0.95,0.9324187645049112,28,80.0,0,84.0,0,87.0,1,86.0,0
3236,max_effective,20,40,2,3,0.05,0.95,0.9418719484132476,17,61.0,1,61.0,1,61.0,1,61.0,1
3237,max_effective,20,40,2,3,0.05,0.95,0.9433368229193404,37,94.0,0,100.0,0,105.0,0,109.0,1
3238,max_effective,20,40,2,3,0.05,0.95,0.8354891323137565,6,51.0,1,51.0,1,51.0,1,49.0,0
3239,max_effective,20,40,2,3,0.05,0.95,0.8920038733945644,18,63.0,1,63.0,1,63.0,1,63.0,1
3240,max_effective,20,40,2,3,0.05,0.95,0.9406074998879336,15,78.0,1,78.0,1,78.0,1,78.0,1
3241,max_effective,20,40,2,3,0.05,0.95,0.7632445834578131,13,44.0,1,44.0,1,44.0,1,44.0,1
3242,max_effective,20,40,2,3,0.05,0.95,0.8989284777951393,17,64.0,1,64.0,1,64.0,1,64.0,1
3243,max_effective,20,40,2,3,0.05,0.95,0.9025624006217184,16,66.0,1,66.0,1,66.0,1,66.0,1
3244,max_effective,20,40,2,3,0.05,0.95,0.7924792764980492,6,46.0,1,46.0,1,46.0,1,46.0,1
3245,max_effective,20,40,2,3,0.05,0.95,0.8072652219870007,7,38.0,1,38.0,1,38.0,1,38.0,1
3246,max_effective,20,40,2,3,0.05,0.95,0.8861785892951772,9,44.0,1,44.0,1,44.0,1,44.0,1
3247,max_effective,20,40,2,3,0.05,0.95,0.7431228058699727,5,32.0,1,32.0,1,32.0,1,32.0,1
3248,max_effective,20,40,2,3,0.05,0.95,0.9343025810277176,71,79.0,0,88.0,0,97.0,0,98.0,1
3249,max_effective,20,40,2,3,0.05,0.95,0.947572586775968,50,91.0,0,100.0,0,105.0,1,104.0,0
3250,max_effective,20,40,2,3,0.05,0.95,0.8386539745251452,11,50.0,1,50.0,1,50.0,1,50.0,1
3251,max_effective,20,40,2,3,0.05,0.95,0.9316743389921794,23,57.0,1,57.0,1,57.0,1,57.0,1
3252,max_effective,20,40,2,3,0.05,0.95,0.8038226091856916,16,71.0,1,71.0,1,71.0,1,71.0,1
3253,max_effective,20,40,2,3,0.05,0.95,0.8682035523050307,14,55.0,1,55.0,1,55.0,1,55.0,1
3254,max_effective,20,40,2,3,0.05,0.95,0.9025937353101168,13,44.0,1,44.0,1,44.0,1,44.0,1
3255,max_effective,20,40,2,3,0.05,0.95,0.9292714010200916,22,75.0,1,75.0,1,75.0,1,75.0,1
3256,max_effective,20,40,2,3,0.05,0.95,0.9362813646192412,4,37.0,1,37.0,1,37.0,1,36.0,0
3257,max_effective,20,40,2,3,0.05,0.95,0.9410581650781225,17,71.0,1,71.0,1,71.0,1,71.0,1
3258,max_effective,20,40,2,3,0.05,0.95,0.918471005470194,36,85.0,0,101.0,0,102.0,1,102.0,1
3259,max_effective,20,40,2,3,0.05,0.95,0.7101596426843474,5,36.0,1,36.0,1,36.0,1,36.0,1
3260,max_effective,20,40,2,3,0.05,0.95,0.9375693959485756,13,57.0,1,57.0,1,57.0,1,57.0,1
3261,max_effective,20,40,2,3,0.05,0.95,0.9379964813867038,19,72.0,1,72.0,1,72.0,1,72.0,1
3262,max_effective,20,40,2,3,0.05,0.95,0.9204877399793788,12,63.0,1,63.0,1,63.0,1,63.0,1
3263,max_effective,20,40,2,3,0.05,0.95,0.9343075221529265,7,36.0,1,36.0,1,36.0,1,36.0,1
3264,max_effective,20,40,2,3,0.05,0.95,0.8857578525802414,22,86.0,1,86.0,1,84.0,0,86.0,1
3265,max_effective,20,40,2,3,0.05,0.95,0.9095208900811328,12,65.0,1,65.0,1,65.0,1,65.0,1
3266,max_effective,20,40,2,3,0.05,0.95,0.9109340722123692,16,60.0,1,60.0,1,60.0,1,60.0,1
3267,max_effective,20,40,2,3,0.05,0.95,0.9315797893053512,9,45.0,1,45.0,1,45.0,1,45.0,1
3268,max_effective,20,40,2,3,0.05,0.95,0.905237639587799,11,54.0,1,54.0,1,54.0,1,54.0,1
3269,max_effective,20,40,2,3,0.05,0.95,0.9474124075736536,13,40.0,1,40.0,1,40.0,1,40.0,1
3270,max_effective,20,40,2,3,0.05,0.95,0.9338601816969864,19,58.0,1,58.0,1,58.0,1,58.0,1
3271,max_effective,20,40,2,3,0.05,0.95,0.9019123003230528,6,40.0,1,40.0,1,40.0,1,40.0,1
3272,max_effective,20,40,2,3,0.05,0.95,0.8993960276766731,18,64.0,1,64.0,1,64.0,1,64.0,1
3273,max_effective,20,40,2,3,0.05,0.95,0.9428792678394872,33,68.0,1,68.0,1,68.0,1,68.0,1
3274,max_effective,20,40,2,3,0.05,0.95,0.9135372424510892,51,93.0,0,97.0,1,95.0,0,95.0,0
3275,max_effective,20,40,2,3,0.05,0.95,0.9486093079812096,55,84.0,0,94.0,0,106.0,1,103.0,0
3276,max_effective,20,40,2,3,0.05,0.95,0.9420209919811712,40,84.0,1,84.0,1,84.0,1,84.0,1
3277,max_effective,20,40,2,3,0.05,0.95,0.9039106372934804,15,67.0,1,67.0,1,67.0,1,67.0,1
3278,max_effective,20,40,2,3,0.05,0.95,0.9481943256286872,51,87.0,0,87.0,0,103.0,1,102.0,0
3279,max_effective,20,40,2,3,0.05,0.95,0.9476322198113528,24,82.0,0,80.0,0,86.0,1,86.0,1
3280,max_effective,20,40,2,3,0.05,0.95,0.8733452346238445,33,71.0,1,71.0,1,71.0,1,71.0,1
3281,max_effective,20,40,2,3,0.05,0.95,0.9001602970407389,17,56.0,1,56.0,1,56.0,1,56.0,1
3282,max_effective,20,40,2,3,0.05,0.95,0.9469951421054632,26,59.0,1,59.0,1,59.0,1,59.0,1
3283,max_effective,20,40,2,3,0.05,0.95,0.8839199687316979,16,54.0,1,54.0,1,54.0,1,54.0,1
3284,max_effective,20,40,2,3,0.05,0.95,0.9374799833110748,33,59.0,1,59.0,1,59.0,1,58.0,0
3285,max_effective,20,40,2,3,0.05,0.95,0.9486287719644836,30,93.0,1,90.0,0,90.0,0,93.0,1
3286,max_effective,20,40,2,3,0.05,0.95,0.94685786602337,58,88.0,0,92.0,0,105.0,1,103.0,0
3287,max_effective,20,40,2,3,0.05,0.95,0.923049785362578,6,34.0,1,34.0,1,34.0,1,33.0,0
3288,max_effective,20,40,2,3,0.05,0.95,0.9426798018906608,45,85.0,0,93.0,0,105.0,0,109.0,1
3289,max_effective,20,40,2,3,0.05,0.95,0.9358185736291704,11,56.0,1,56.0,1,56.0,1,56.0,1
3290,max_effective,20,40,2,3,0.05,0.95,0.913796707742423,10,60.0,1,60.0,1,60.0,1,60.0,1
3291,max_effective,20,40,2,3,0.05,0.95,0.9274304668794884,30,92.0,0,96.0,0,97.0,1,96.0,0
3292,max_effective,20,40,2,3,0.05,0.95,0.9044329982748526,14,52.0,1,52.0,1,52.0,1,52.0,1
3293,max_effective,20,40,2,3,0.05,0.95,0.9173557043818272,21,69.0,1,69.0,1,69.0,1,69.0,1
3294,max_effective,20,40,2,3,0.05,0.95,0.9482470852987488,16,68.0,1,68.0,1,68.0,1,68.0,1
3295,max_effective,20,40,2,3,0.05,0.95,0.9380679464768732,24,77.0,1,77.0,1,77.0,1,77.0,1
3296,max_effective,20,40,2,3,0.05,0.95,0.8399840216252107,9,58.0,1,58.0,1,58.0,1,58.0,1
3297,max_effective,20,40,2,3,0.05,0.95,0.9263550578730388,11,67.0,1,67.0,1,67.0,1,67.0,1
3298,max_effective,20,40,2,3,0.05,0.95,0.9158623696474076,12,53.0,1,53.0,1,53.0,1,53.0,1
3299,max_effective,20,40,2,3,0.05,0.95,0.8645683875007053,11,55.0,1,55.0,1,55.0,1,55.0,1
3300,max_effective,20,40,2,3,0.05,0.95,0.7872429679950878,6,34.0,1,34.0,1,34.0,1,34.0,1
3301,max_effective,20,40,2,3,0.05,0.95,0.9047692893138488,18,63.0,1,63.0,1,63.0,1,63.0,1
3302,max_effective,20,40,2,3,0.05,0.95,0.9075045281382969,12,57.0,1,57.0,1,57.0,1,57.0,1
3303,max_effective,20,40,2,3,0.05,0.95,0.9185229911241402,13,47.0,1,47.0,1,47.0,1,47.0,1
3304,max_effective,20,40,2,3,0.05,0.95,0.9430946898295468,27,87.0,0,95.0,0,100.0,1,99.0,0
3305,max_effective,20,40,2,3,0.05,0.95,0.8672259911087387,10,47.0,1,47.0,1,47.0,1,47.0,1
3306,max_effective,20,40,2,3,0.05,0.95,0.8756285625225638,6,42.0,1,42.0,1,42.0,1,42.0,1
3307,max_effective,20,40,2,3,0.05,0.95,0.9458182990841368,14,60.0,1,60.0,1,60.0,1,60.0,1
3308,max_effective,20,40,2,3,0.05,0.95,0.8721211728497471,20,72.0,1,72.0,1,72.0,1,72.0,1
3309,max_effective,20,40,2,3,0.05,0.95,0.9188839592306288,13,76.0,1,76.0,1,76.0,1,76.0,1
3310,max_effective,20,40,2,3,0.05,0.95,0.8962679501776281,29,74.0,1,74.0,1,74.0,1,74.0,1
3311,max_effective,20,40,2,3,0.05,0.95,0.906440169339042,18,58.0,1,58.0,1,58.0,1,58.0,1
3312,max_effective,20,40,2,3,0.05,0.95,0.8628172584487716,12,67.0,1,67.0,1,67.0,1,67.0,1
3313,max_effective,20,40,2,3,0.05,0.95,0.938964327714244,25,81.0,0,84.0,0,86.0,1,86.0,1
3314,max_effective,20,40,2,3,0.05,0.95,0.9454264397991484,11,64.0,1,64.0,1,64.0,1,64.0,1
3315,max_effective,20,40,2,3,0.05,0.95,0.9184689552840016,55,99.0,0,104.0,0,107.0,1,106.0,0
3316,max_effective,20,40,2,3,0.05,0.95,0.8766683297396771,4,36.0,1,36.0,1,36.0,1,36.0,1
3317,max_effective,20,40,2,3,0.05,0.95,0.9142109277904324,17,66.0,1,66.0,1,66.0,1,66.0,1
3318,max_effective,20,40,2,3,0.05,0.95,0.9471978307608448,16,67.0,1,67.0,1,67.0,1,67.0,1
3319,max_effective,20,40,2,3,0.05,0.95,0.8802059192760324,11,50.0,1,50.0,1,50.0,1,50.0,1
3320,max_effective,20,40,2,3,0.05,0.95,0.8988989948721933,21,74.0,0,75.0,1,75.0,1,75.0,1
3321,max_effective,20,40,2,3,0.05,0.95,0.9263097594778578,8,48.0,1,48.0,1,48.0,1,47.0,0
3322,max_effective,20,40,2,3,0.05,0.95,0.9151819499544562,6,40.0,1,40.0,1,40.0,1,40.0,1
3323,max_effective,20,40,2,3,0.05,0.95,0.941452945564615,14,49.0,1,49.0,1,49.0,1,49.0,1
3324,max_effective,20,40,2,3,0.05,0.95,0.943526776905292,15,61.0,1,61.0,1,61.0,1,61.0,1
3325,max_effective,20,40,2,3,0.05,0.95,0.9197983335043032,7,47.0,1,47.0,1,47.0,1,47.0,1
3326,max_effective,20,40,2,3,0.05,0.95,0.8882189475145568,5,44.0,1,44.0,1,44.0,1,44.0,1
3327,max_effective,20,40,2,3,0.05,0.95,0.9246348500135678,13,51.0,1,51.0,1,51.0,1,51.0,1
3328,max_effective,20,40,2,3,0.05,0.95,0.9448170229019036,16,51.0,1,51.0,1,51.0,1,51.0,1
3329,max_effective,20,40,2,3,0.05,0.95,0.9337973133999472,23,67.0,1,67.0,1,67.0,1,67.0,1
3330,max_effective,20,40,2,3,0.05,0.95,0.9308932803122776,20,63.0,1,63.0,1,63.0,1,63.0,1
3331,max_effective,20,40,2,3,0.05,0.95,0.94772799041088,21,83.0,1,83.0,1,83.0,1,83.0,1
3332,max_effective,20,40,2,3,0.05,0.95,0.8791994279329707,4,29.0,1,29.0,1,29.0,1,29.0,1
3333,max_effective,20,40,2,3,0.05,0.95,0.8972952676849058,7,47.0,1,47.0,1,47.0,1,47.0,1
3334,max_effective,20,40,2,3,0.05,0.95,0.924974947901347,24,56.0,1,56.0,1,56.0,1,56.0,1
3335,max_effective,20,40,2,3,0.05,0.95,0.9226759565050624,4,36.0,1,36.0,1,36.0,1,36.0,1
3336,max_effective,20,40,2,3,0.05,0.95,0.9385771286748534,19,92.0,0,97.0,1,94.0,0,96.0,0
3337,max_effective,20,40,2,3,0.05,0.95,0.9109355990828072,21,75.0,1,75.0,1,75.0,1,75.0,1
3338,max_effective,20,40,2,3,0.05,0.95,0.8940556442162122,76,75.0,0,104.0,1,91.0,0,100.0,0
3339,max_effective,20,40,2,3,0.05,0.95,0.9311674477411288,19,59.0,1,59.0,1,59.0,1,59.0,1
3340,max_effective,20,40,2,3,0.05,0.95,0.8235197293694246,18,63.0,1,63.0,1,63.0,1,63.0,1
3341,max_effective,20,40,2,3,0.05,0.95,0.9491853351426208,12,68.0,1,68.0,1,68.0,1,68.0,1
3342,max_effective,20,40,2,3,0.05,0.95,0.8931201160668337,18,70.0,1,70.0,1,70.0,1,70.0,1
3343,max_effective,20,40,2,3,0.05,0.95,0.8768187778675737,25,66.0,1,66.0,1,66.0,1,66.0,1
3344,max_effective,20,40,2,3,0.05,0.95,0.8571277028157441,4,35.0,1,35.0,1,35.0,1,35.0,1
3345,max_effective,20,40,2,3,0.05,0.95,0.9379557252144228,21,64.0,1,64.0,1,64.0,1,64.0,1
3346,max_effective,20,40,2,3,0.05,0.95,0.942100856782562,54,84.0,0,100.0,1,99.0,0,98.0,0
3347,max_effective,20,40,2,3,0.05,0.95,0.8446051660177956,9,54.0,1,54.0,1,54.0,1,54.0,1
3348,max_effective,20,40,2,3,0.05,0.95,0.910985088795574,6,36.0,1,36.0,1,36.0,1,36.0,1
3349,max_effective,20,40,2,3,0.05,0.95,0.9207279993393808,7,44.0,1,44.0,1,44.0,1,44.0,1
3350,max_effective,20,40,2,3,0.05,0.95,0.9372539026451115,10,59.0,1,59.0,1,59.0,1,59.0,1
3351,max_effective,20,40,2,3,0.05,0.95,0.9158301515875374,24,84.0,0,86.0,1,86.0,1,86.0,1
3352,max_effective,20,40,2,3,0.05,0.95,0.9104061984347,40,89.0,0,97.0,0,99.0,1,99.0,1
3353,max_effective,20,40,2,3,0.05,0.95,0.8519692682039577,42,94.0,0,93.0,0,94.0,0,96.0,1
3354,max_effective,20,40,2,3,0.05,0.95,0.8870478617764408,13,61.0,1,61.0,1,61.0,1,61.0,1
3355,max_effective,20,40,2,3,0.05,0.95,0.9488409184358844,36,73.0,1,73.0,1,73.0,1,73.0,1
3356,max_effective,20,40,2,3,0.05,0.95,0.9437957078687916,31,66.0,1,66.0,1,66.0,1,66.0,1
3357,max_effective,20,40,2,3,0.05,0.95,0.9389180580517604,29,95.0,0,105.0,0,110.0,1,109.0,0
3358,max_effective,20,40,2,3,0.05,0.95,0.9158133334959048,5,42.0,1,42.0,1,42.0,1,42.0,1
3359,max_effective,20,40,2,3,0.05,0.95,0.9309462606620746,28,89.0,0,95.0,1,93.0,0,95.0,1
3360,max_effective,20,40,2,3,0.05,0.95,0.9425493134617126,34,82.0,1,82.0,1,82.0,1,82.0,1
3361,max_effective,20,40,2,3,0.05,0.95,0.9409453579880804,25,70.0,1,70.0,1,70.0,1,70.0,1
3362,max_effective,20,40,2,3,0.05,0.95,0.9257988344026552,12,57.0,1,57.0,1,57.0,1,56.0,0
3363,max_effective,20,40,2,3,0.05,0.95,0.9135176581080552,15,82.0,1,82.0,1,82.0,1,82.0,1
3364,max_effective,20,40,2,3,0.05,0.95,0.9461240383194256,20,68.0,1,68.0,1,68.0,1,68.0,1
3365,max_effective,20,40,2,3,0.05,0.95,0.9064347151457832,23,75.0,1,75.0,1,75.0,1,75.0,1
3366,max_effective,20,40,2,3,0.05,0.95,0.9091690049149712,22,58.0,1,58.0,1,58.0,1,58.0,1
3367,max_effective,20,40,2,3,0.05,0.95,0.9152545995313396,24,78.0,1,78.0,1,78.0,1,78.0,1
3368,max_effective,20,40,2,3,0.05,0.95,0.8906787825578824,9,46.0,1,46.0,1,46.0,1,46.0,1
3369,max_effective,20,40,2,3,0.05,0.95,0.9252625740368272,21,71.0,1,71.0,1,71.0,1,71.0,1
3370,max_effective,20,40,2,3,0.05,0.95,0.9496491891378208,26,71.0,1,71.0,1,71.0,1,71.0,1
3371,max_effective,20,40,2,3,0.05,0.95,0.9363097199246048,61,100.0,0,99.0,0,107.0,1,103.0,0
3372,max_effective,20,40,2,3,0.05,0.95,0.9390589606267884,16,64.0,1,64.0,1,64.0,1,64.0,1
3373,max_effective,20,40,2,3,0.05,0.95,0.9429249794033766,15,74.0,1,74.0,1,74.0,1,74.0,1
3374,max_effective,20,40,2,3,0.05,0.95,0.937726430158265,27,81.0,1,81.0,1,81.0,1,79.0,0
3375,max_effective,20,40,2,3,0.05,0.95,0.8962323336516029,11,62.0,1,62.0,1,62.0,1,62.0,1
3376,max_effective,20,40,2,3,0.05,0.95,0.8160577714993208,15,62.0,1,62.0,1,62.0,1,62.0,1
3377,max_effective,20,40,2,3,0.05,0.95,0.8859459796880125,9,60.0,1,60.0,1,60.0,1,60.0,1
3378,max_effective,20,40,2,3,0.05,0.95,0.771383927536445,11,47.0,1,47.0,1,47.0,1,47.0,1
3379,max_effective,20,40,2,3,0.05,0.95,0.8491455140451363,10,55.0,1,55.0,1,55.0,1,55.0,1
3380,max_effective,20,40,2,3,0.05,0.95,0.8945947930558301,6,48.0,1,48.0,1,48.0,1,48.0,1
3381,max_effective,20,40,2,3,0.05,0.95,0.948756162454218,25,84.0,0,84.0,0,86.0,1,86.0,1
3382,max_effective,20,40,2,3,0.05,0.95,0.9172641371517668,13,62.0,1,62.0,1,62.0,1,62.0,1
3383,max_effective,20,40,2,3,0.05,0.95,0.949963393483356,35,68.0,1,68.0,1,68.0,1,68.0,1
3384,max_effective,20,40,2,3,0.05,0.95,0.8886256521637174,9,37.0,1,37.0,1,37.0,1,36.0,0
3385,max_effective,20,40,2,3,0.05,0.95,0.9009859210933052,18,65.0,1,65.0,1,65.0,1,65.0,1
3386,max_effective,20,40,2,3,0.05,0.95,0.8716485370314885,11,45.0,1,45.0,1,45.0,1,45.0,1
3387,max_effective,20,40,2,3,0.05,0.95,0.9085837344861488,22,62.0,1,62.0,1,62.0,1,62.0,1
3388,max_effective,20,40,2,3,0.05,0.95,0.9384517588503812,14,53.0,1,53.0,1,53.0,1,53.0,1
3389,max_effective,20,40,2,3,0.05,0.95,0.9433661852119906,22,65.0,1,65.0,1,65.0,1,63.0,0
3390,max_effective,20,40,2,3,0.05,0.95,0.9089208273542724,11,47.0,1,47.0,1,47.0,1,47.0,1
3391,max_effective,20,40,2,3,0.05,0.95,0.9425253032052344,48,77.0,1,77.0,1,77.0,1,75.0,0
3392,max_effective,20,40,2,3,0.05,0.95,0.7885852464645927,9,37.0,1,37.0,1,37.0,1,37.0,1
3393,max_effective,20,40,2,3,0.05,0.95,0.9416325922674992,29,85.0,0,99.0,1,96.0,0,94.0,0
3394,max_effective,20,40,2,3,0.05,0.95,0.8709032881604895,10,44.0,1,44.0,1,44.0,1,44.0,1
3395,max_effective,20,40,2,3,0.05,0.95,0.8664261405475311,15,56.0,1,56.0,1,56.0,1,56.0,1
3396,max_effective,20,40,2,3,0.05,0.95,0.9378680231655572,49,82.0,0,94.0,0,99.0,0,100.0,1
3397,max_effective,20,40,2,3,0.05,0.95,0.9447820218239072,15,88.0,0,89.0,0,91.0,1,91.0,1
3398,max_effective,20,40,2,3,0.05,0.95,0.9379876213579196,30,84.0,0,94.0,1,93.0,0,93.0,0
3399,max_effective,20,40,2,3,0.05,0.95,0.872484442921798,12,74.0,1,74.0,1,74.0,1,74.0,1
3400,max_effective,20,40,2,3,0.05,0.95,0.8736710741400358,8,55.0,1,55.0,1,55.0,1,55.0,1
3401,max_effective,20,40,2,3,0.05,0.95,0.9416054152801122,29,72.0,1,72.0,1,72.0,1,72.0,1
3402,max_effective,20,40,2,3,0.05,0.95,0.9307511199890748,29,92.0,0,104.0,0,106.0,1,104.0,0
3403,max_effective,20,40,2,3,0.05,0.95,0.8324839644878992,27,61.0,1,61.0,1,61.0,1,61.0,1
3404,max_effective,20,40,2,3,0.05,0.95,0.946302376066228,30,85.0,1,85.0,1,85.0,1,85.0,1
3405,max_effective,20,40,2,3,0.05,0.95,0.939161385489048,9,61.0,1,61.0,1,61.0,1,61.0,1
3406,max_effective,20,40,2,3,0.05,0.95,0.9492883849501887,111,92.0,0,95.0,0,108.0,1,108.0,1
3407,max_effective,20,40,2,3,0.05,0.95,0.8306800163938358,8,40.0,1,40.0,1,40.0,1,40.0,1
3408,max_effective,20,40,2,3,0.05,0.95,0.905654026873447,10,46.0,1,46.0,1,46.0,1,46.0,1
3409,max_effective,20,40,2,3,0.05,0.95,0.9398903541251422,16,67.0,1,67.0,1,67.0,1,67.0,1
3410,max_effective,20,40,2,3,0.05,0.95,0.8295327056612289,11,47.0,1,47.0,1,47.0,1,47.0,1
3411,max_effective,20,40,2,3,0.05,0.95,0.8645159739321994,7,48.0,1,48.0,1,48.0,1,48.0,1
3412,max_effective,20,40,2,3,0.05,0.95,0.9290901907421296,15,55.0,1,55.0,1,55.0,1,55.0,1
3413,max_effective,20,40,2,3,0.05,0.95,0.9327001396306542,21,68.0,1,68.0,1,68.0,1,68.0,1
3414,max_effective,20,40,2,3,0.05,0.95,0.9426999636139692,6,43.0,1,43.0,1,43.0,1,43.0,1
3415,max_effective,20,40,2,3,0.05,0.95,0.9327227495789274,22,70.0,1,70.0,1,70.0,1,70.0,1
3416,max_effective,20,40,2,3,0.05,0.95,0.7278151684720315,4,35.0,1,35.0,1,35.0,1,35.0,1
3417,max_effective,20,40,2,3,0.05,0.95,0.9464499304556762,19,88.0,0,88.0,0,89.0,1,86.0,0
3418,max_effective,20,40,2,3,0.05,0.95,0.9487609636303151,9,55.0,1,55.0,1,55.0,1,55.0,1
3419,max_effective,20,40,2,3,0.05,0.95,0.8917086281238507,8,54.0,1,54.0,1,54.0,1,54.0,1
3420,max_effective,20,40,2,3,0.05,0.95,0.845300568164067,10,49.0,1,49.0,1,49.0,1,49.0,1
3421,max_effective,20,40,2,3,0.05,0.95,0.9068518702829612,7,58.0,1,58.0,1,58.0,1,58.0,1
3422,max_effective,20,40,2,3,0.05,0.95,0.9199819271909006,24,58.0,1,58.0,1,58.0,1,55.0,0
3423,max_effective,20,40,2,3,0.05,0.95,0.9165966458054696,16,71.0,1,71.0,1,71.0,1,71.0,1
3424,max_effective,20,40,2,3,0.05,0.95,0.9468034836236076,15,60.0,1,60.0,1,60.0,1,60.0,1
3425,max_effective,20,40,2,3,0.05,0.95,0.8005981200465264,10,45.0,1,45.0,1,45.0,1,45.0,1
3426,max_effective,20,40,2,3,0.05,0.95,0.8866538194161699,17,69.0,1,69.0,1,69.0,1,69.0,1
3427,max_effective,20,40,2,3,0.05,0.95,0.8772367511586137,13,63.0,1,63.0,1,63.0,1,62.0,0
3428,max_effective,20,40,2,3,0.05,0.95,0.9474133437847448,20,54.0,1,54.0,1,54.0,1,54.0,1
3429,max_effective,20,40,2,3,0.05,0.95,0.8706937315682277,5,36.0,1,36.0,1,36.0,1,36.0,1
3430,max_effective,20,40,2,3,0.05,0.95,0.9284658137284414,9,47.0,1,47.0,1,47.0,1,47.0,1
3431,max_effective,20,40,2,3,0.05,0.95,0.9416147343581488,13,72.0,1,72.0,1,72.0,1,72.0,1
3432,max_effective,20,40,2,3,0.05,0.95,0.919660156367098,55,76.0,0,91.0,0,98.0,0,99.0,1
3433,max_effective,20,40,2,3,0.05,0.95,0.8590760718789895,15,68.0,1,68.0,1,68.0,1,68.0,1
3434,max_effective,20,40,2,3,0.05,0.95,0.8421376755155628,5,39.0,1,39.0,1,39.0,1,39.0,1
3435,max_effective,20,40,2,3,0.05,0.95,0.9449931297182932,9,63.0,1,63.0,1,63.0,1,63.0,1
3436,max_effective,20,40,2,3,0.05,0.95,0.9409470172395272,28,67.0,1,67.0,1,67.0,1,67.0,1
3437,max_effective,20,40,2,3,0.05,0.95,0.9237392520256712,17,65.0,1,65.0,1,65.0,1,65.0,1
3438,max_effective,20,40,2,3,0.05,0.95,0.8983424256303886,12,61.0,1,61.0,1,61.0,1,61.0,1
3439,max_effective,20,40,2,3,0.05,0.95,0.9477688037301092,34,74.0,1,74.0,1,74.0,1,74.0,1
3440,max_effective,20,40,2,3,0.05,0.95,0.9409741612803996,21,69.0,1,69.0,1,69.0,1,69.0,1
3441,max_effective,20,40,2,3,0.05,0.95,0.8512859982499025,10,44.0,1,44.0,1,44.0,1,44.0,1
3442,max_effective,20,40,2,3,0.05,0.95,0.9349380778427884,16,64.0,1,64.0,1,64.0,1,64.0,1
3443,max_effective,20,40,2,3,0.05,0.95,0.8393802644763475,5,39.0,1,39.0,1,39.0,1,39.0,1
3444,max_effective,20,40,2,3,0.05,0.95,0.9263775940075544,20,69.0,1,69.0,1,69.0,1,69.0,1
3445,max_effective,20,40,2,3,0.05,0.95,0.8587908511214415,12,47.0,1,47.0,1,47.0,1,47.0,1
3446,max_effective,20,40,2,3,0.05,0.95,0.9492614733062882,9,57.0,1,57.0,1,57.0,1,57.0,1
3447,max_effective,20,40,2,3,0.05,0.95,0.9062403305882742,8,47.0,1,47.0,1,47.0,1,47.0,1
3448,max_effective,20,40,2,3,0.05,0.95,0.9381940689282384,34,76.0,0,83.0,1,83.0,1,83.0,1
3449,max_effective,20,40,2,3,0.05,0.95,0.9479315436848338,16,76.0,1,76.0,1,76.0,1,76.0,1
3450,max_effective,20,40,2,3,0.05,0.95,0.94304164473461,34,89.0,0,98.0,1,97.0,0,98.0,1
3451,max_effective,20,40,2,3,0.05,0.95,0.8723620652824874,14,50.0,1,50.0,1,50.0,1,50.0,1
3452,max_effective,20,40,2,3,0.05,0.95,0.9422456028155756,9,39.0,1,39.0,1,39.0,1,38.0,0
3453,max_effective,20,40,2,3,0.05,0.95,0.8540550087186579,11,44.0,1,44.0,1,44.0,1,44.0,1
3454,max_effective,20,40,2,3,0.05,0.95,0.9198493755155528,71,76.0,0,105.0,0,114.0,1,100.0,0
3455,max_effective,20,40,2,3,0.05,0.95,0.8404214893822226,6,38.0,1,38.0,1,38.0,1,38.0,1
3456,max_effective,20,40,2,3,0.05,0.95,0.9240517564742194,13,66.0,1,66.0,1,66.0,1,66.0,1
3457,max_effective,20,40,2,3,0.05,0.95,0.8874504639094091,6,38.0,1,38.0,1,38.0,1,38.0,1
3458,max_effective,20,40,2,3,0.05,0.95,0.8874995326741174,12,55.0,1,55.0,1,55.0,1,55.0,1
3459,max_effective,20,40,2,3,0.05,0.95,0.8667706353552519,17,65.0,1,65.0,1,65.0,1,65.0,1
3460,max_effective,20,40,2,3,0.05,0.95,0.9165942744451324,14,64.0,1,64.0,1,64.0,1,64.0,1
3461,max_effective,20,40,2,3,0.05,0.95,0.7929176559317018,15,58.0,1,58.0,1,58.0,1,58.0,1
3462,max_effective,20,40,2,3,0.05,0.95,0.9371279357370303,7,48.0,1,48.0,1,48.0,1,48.0,1
3463,max_effective,20,40,2,3,0.05,0.95,0.8704349560326867,16,70.0,1,70.0,1,70.0,1,70.0,1
3464,max_effective,20,40,2,3,0.05,0.95,0.8799036023469867,13,55.0,1,55.0,1,55.0,1,55.0,1
3465,max_effective,20,40,2,3,0.05,0.95,0.9380136166439818,42,86.0,0,98.0,0,102.0,1,101.0,0
3466,max_effective,20,40,2,3,0.05,0.95,0.942223872981477,11,49.0,1,49.0,1,49.0,1,49.0,1
3467,max_effective,20,40,2,3,0.05,0.95,0.9170909196178196,22,83.0,0,85.0,1,83.0,0,83.0,0
3468,max_effective,20,40,2,3,0.05,0.95,0.9305552815652418,10,51.0,1,51.0,1,51.0,1,51.0,1
3469,max_effective,20,40,2,3,0.05,0.95,0.8710300337333199,14,59.0,1,59.0,1,59.0,1,59.0,1
3470,max_effective,20,40,2,3,0.05,0.95,0.9436648376925144,19,82.0,0,85.0,1,85.0,1,85.0,1
3471,max_effective,20,40,2,3,0.05,0.95,0.9463308619365334,12,42.0,1,42.0,1,42.0,1,42.0,1
3472,max_effective,20,40,2,3,0.05,0.95,0.9346864715146314,37,83.0,0,91.0,0,96.0,1,96.0,1
3473,max_effective,20,40,2,3,0.05,0.95,0.9449464357976268,18,69.0,1,69.0,1,69.0,1,69.0,1
3474,max_effective,20,40,2,3,0.05,0.95,0.8756491763581363,7,42.0,1,42.0,1,42.0,1,42.0,1
3475,max_effective,20,40,2,3,0.05,0.95,0.9006703521438436,9,54.0,1,54.0,1,54.0,1,54.0,1
3476,max_effective,20,40,2,3,0.05,0.95,0.9304233246121798,21,49.0,1,49.0,1,49.0,1,49.0,1
3477,max_effective,20,40,2,3,0.05,0.95,0.9485788120203932,4,29.0,1,29.0,1,29.0,1,29.0,1
3478,max_effective,20,40,2,3,0.05,0.95,0.9081782431843494,12,65.0,1,65.0,1,65.0,1,65.0,1
3479,max_effective,20,40,2,3,0.05,0.95,0.8747979071470329,14,61.0,1,61.0,1,61.0,1,61.0,1
3480,max_effective,20,40,2,3,0.05,0.95,0.8654972592179924,13,55.0,1,55.0,1,55.0,1,51.0,0
3481,max_effective,20,40,2,3,0.05,0.95,0.8963571633124423,22,45.0,1,45.0,1,45.0,1,45.0,1
3482,max_effective,20,40,2,3,0.05,0.95,0.9419450028209756,65,77.0,0,106.0,1,101.0,0,102.0,0
3483,max_effective,20,40,2,3,0.05,0.95,0.865970782640562,17,69.0,1,69.0,1,69.0,1,69.0,1
3484,max_effective,20,40,2,3,0.05,0.95,0.9384350244237524,11,61.0,1,61.0,1,61.0,1,61.0,1
3485,max_effective,20,40,2,3,0.05,0.95,0.8343863559336607,5,44.0,1,44.0,1,44.0,1,44.0,1
3486,max_effective,20,40,2,3,0.05,0.95,0.945654380182085,15,62.0,1,62.0,1,62.0,1,62.0,1
3487,max_effective,20,40,2,3,0.05,0.95,0.886107400986584,15,47.0,1,47.0,1,47.0,1,47.0,1
3488,max_effective,20,40,2,3,0.05,0.95,0.8827757186487113,12,59.0,1,59.0,1,59.0,1,59.0,1
3489,max_effective,20,40,2,3,0.05,0.95,0.8266027530878024,9,39.0,1,39.0,1,39.0,1,39.0,1
3490,max_effective,20,40,2,3,0.05,0.95,0.9430100375428946,32,75.0,1,75.0,1,75.0,1,75.0,1
3491,max_effective,20,40,2,3,0.05,0.95,0.8666406355348035,8,49.0,1,49.0,1,49.0,1,49.0,1
3492,max_effective,20,40,2,3,0.05,0.95,0.8652514584284259,9,51.0,1,51.0,1,51.0,1,51.0,1
3493,max_effective,20,40,2,3,0.05,0.95,0.919755999001482,32,92.0,0,103.0,0,104.0,1,103.0,0
3494,max_effective,20,40,2,3,0.05,0.95,0.9086220210764184,35,77.0,0,91.0,1,91.0,1,91.0,1
3495,max_effective,20,40,2,3,0.05,0.95,0.8837454570974571,16,67.0,1,67.0,1,67.0,1,67.0,1
3496,max_effective,20,40,2,3,0.05,0.95,0.8620749628956417,6,39.0,1,39.0,1,39.0,1,39.0,1
3497,max_effective,20,40,2,3,0.05,0.95,0.8288728849599181,7,61.0,1,61.0,1,61.0,1,61.0,1
3498,max_effective,20,40,2,3,0.05,0.95,0.9330804203048556,7,45.0,1,45.0,1,45.0,1,45.0,1
3499,max_effective,20,40,2,3,0.05,0.95,0.9386711240413816,16,68.0,1,68.0,1,68.0,1,68.0,1
3500,max_effective,20,40,2,3,0.05,0.95,0.9280677700459392,12,44.0,1,44.0,1,44.0,1,44.0,1
3501,max_effective,20,40,2,3,0.05,0.95,0.9324275506852236,14,87.0,1,87.0,1,87.0,1,87.0,1
3502,max_effective,20,40,2,3,0.05,0.95,0.8667376267044052,8,39.0,1,39.0,1,39.0,1,39.0,1
3503,max_effective,20,40,2,3,0.05,0.95,0.8831479406863936,9,48.0,1,48.0,1,48.0,1,48.0,1
3504,max_effective,20,40,2,3,0.05,0.95,0.9165298339888291,18,66.0,1,66.0,1,66.0,1,66.0,1
3505,max_effective,20,40,2,3,0.05,0.95,0.921366583817065,23,77.0,0,78.0,1,78.0,1,78.0,1
3506,max_effective,20,40,2,3,0.05,0.95,0.8792013678352826,13,76.0,1,76.0,1,76.0,1,76.0,1
3507,max_effective,20,40,2,3,0.05,0.95,0.919733096707953,12,55.0,1,55.0,1,55.0,1,55.0,1
3508,max_effective,20,40,2,3,0.05,0.95,0.8861064628980332,23,66.0,1,66.0,1,66.0,1,64.0,0
3509,max_effective,20,40,2,3,0.05,0.95,0.9035590823872524,16,46.0,1,46.0,1,46.0,1,46.0,1
3510,max_effective,20,40,2,3,0.05,0.95,0.9320745428367948,60,100.0,0,101.0,0,104.0,0,107.0,1
3511,max_effective,20,40,2,3,0.05,0.95,0.9021060149508464,26,65.0,1,65.0,1,65.0,1,65.0,1
3512,max_effective,20,40,2,3,0.05,0.95,0.8339606625223874,8,42.0,1,42.0,1,42.0,1,42.0,1
3513,max_effective,20,40,2,3,0.05,0.95,0.8977862141559162,7,38.0,1,38.0,1,38.0,1,38.0,1
3514,max_effective,20,40,2,3,0.05,0.95,0.8800314335926464,20,73.0,1,73.0,1,73.0,1,73.0,1
3515,max_effective,20,40,2,3,0.05,0.95,0.9494178452049368,18,78.0,1,78.0,1,78.0,1,78.0,1
3516,max_effective,20,40,2,3,0.05,0.95,0.9484119964627128,22,105.0,1,104.0,0,104.0,0,104.0,0
3517,max_effective,20,40,2,3,0.05,0.95,0.8788370220799311,24,68.0,1,68.0,1,68.0,1,68.0,1
3518,max_effective,20,40,2,3,0.05,0.95,0.90377837053005,11,56.0,1,56.0,1,56.0,1,56.0,1
3519,max_effective,20,40,2,3,0.05,0.95,0.9365884340688024,31,75.0,0,90.0,1,90.0,1,90.0,1
3520,max_effective,20,40,2,3,0.05,0.95,0.918186993944588,35,65.0,1,65.0,1,65.0,1,65.0,1
3521,max_effective,20,40,2,3,0.05,0.95,0.9270926185782006,14,71.0,1,71.0,1,71.0,1,71.0,1
3522,max_effective,20,40,2,3,0.05,0.95,0.9366884405610596,22,81.0,0,88.0,1,87.0,0,86.0,0
3523,max_effective,20,40,2,3,0.05,0.95,0.9297956588218752,7,49.0,1,49.0,1,49.0,1,49.0,1
3524,max_effective,20,40,2,3,0.05,0.95,0.9261495098810596,8,47.0,1,47.0,1,47.0,1,47.0,1
3525,max_effective,20,40,2,3,0.05,0.95,0.9100015269603524,18,62.0,1,62.0,1,62.0,1,62.0,1
3526,max_effective,20,40,2,3,0.05,0.95,0.9482160862680098,38,92.0,0,98.0,0,108.0,1,107.0,0
3527,max_effective,20,40,2,3,0.05,0.95,0.9373640694525016,19,83.0,0,87.0,1,86.0,0,85.0,0
3528,max_effective,20,40,2,3,0.05,0.95,0.9442936403389648,9,48.0,1,48.0,1,48.0,1,48.0,1
3529,max_effective,20,40,2,3,0.05,0.95,0.9468653274604208,32,80.0,0,80.0,0,85.0,1,85.0,1
3530,max_effective,20,40,2,3,0.05,0.95,0.8469071979928577,12,46.0,1,46.0,1,46.0,1,45.0,0
3531,max_effective,20,40,2,3,0.05,0.95,0.9251862140093589,18,68.0,1,68.0,1,68.0,1,68.0,1
3532,max_effective,20,40,2,3,0.05,0.95,0.9454517497981522,55,95.0,1,95.0,1,95.0,1,95.0,1
3533,max_effective,20,40,2,3,0.05,0.95,0.942014048696809,28,64.0,1,64.0,1,64.0,1,64.0,1
3534,max_effective,20,40,2,3,0.05,0.95,0.8804574997434162,25,71.0,1,71.0,1,71.0,1,68.0,0
3535,max_effective,20,40,2,3,0.05,0.95,0.8595969703414528,13,57.0,1,57.0,1,57.0,1,57.0,1
3536,max_effective,20,40,2,3,0.05,0.95,0.9326619415682184,16,61.0,1,61.0,1,61.0,1,61.0,1
3537,max_effective,20,40,2,3,0.05,0.95,0.9375564394763032,22,76.0,1,76.0,1,76.0,1,76.0,1
3538,max_effective,20,40,2,3,0.05,0.95,0.9416868594449328,22,79.0,1,79.0,1,79.0,1,79.0,1
3539,max_effective,20,40,2,3,0.05,0.95,0.9185701932555514,22,71.0,1,71.0,1,71.0,1,71.0,1
3540,max_effective,20,40,2,3,0.05,0.95,0.9302797401221552,19,82.0,1,82.0,1,82.0,1,82.0,1
3541,max_effective,20,40,2,3,0.05,0.95,0.9416452534040296,16,85.0,1,85.0,1,85.0,1,85.0,1
3542,max_effective,20,40,2,3,0.05,0.95,0.9188706654389828,18,61.0,1,61.0,1,61.0,1,61.0,1
3543,max_effective,20,40,2,3,0.05,0.95,0.8519098000146188,19,52.0,1,52.0,1,52.0,1,52.0,1
3544,max_effective,20,40,2,3,0.05,0.95,0.8956332476227079,7,50.0,1,50.0,1,50.0,1,50.0,1
3545,max_effective,20,40,2,3,0.05,0.95,0.8177021078300559,7,36.0,1,36.0,1,36.0,1,36.0,1
3546,max_effective,20,40,2,3,0.05,0.95,0.9220745298687172,8,46.0,1,46.0,1,46.0,1,46.0,1
3547,max_effective,20,40,2,3,0.05,0.95,0.942810314440346,9,52.0,1,52.0,1,52.0,1,52.0,1
3548,max_effective,20,40,2,3,0.05,0.95,0.8361612920318036,5,44.0,1,44.0,1,44.0,1,44.0,1
3549,max_effective,20,40,2,3,0.05,0.95,0.8584696671698168,27,71.0,1,71.0,1,71.0,1,71.0,1
3550,max_effective,20,40,2,3,0.05,0.95,0.9452745699710468,9,50.0,1,50.0,1,50.0,1,50.0,1
3551,max_effective,20,40,2,3,0.05,0.95,0.9045518063584568,11,53.0,1,53.0,1,53.0,1,53.0,1
3552,max_effective,20,40,2,3,0.05,0.95,0.9196945349800982,14,43.0,1,43.0,1,43.0,1,43.0,1
3553,max_effective,20,40,2,3,0.05,0.95,0.9280262581919247,22,81.0,0,81.0,0,84.0,1,84.0,1
3554,max_effective,20,40,2,3,0.05,0.95,0.8961375361080559,14,39.0,1,39.0,1,39.0,1,39.0,1
3555,max_effective,20,40,2,3,0.05,0.95,0.9004757404179287,12,64.0,1,64.0,1,64.0,1,64.0,1
3556,max_effective,20,40,2,3,0.05,0.95,0.9402564314076968,2,25.0,1,25.0,1,25.0,1,24.0,0
3557,max_effective,20,40,2,3,0.05,0.95,0.8074859124074799,9,52.0,1,52.0,1,52.0,1,52.0,1
3558,max_effective,20,40,2,3,0.05,0.95,0.9235082612491748,6,38.0,1,38.0,1,38.0,1,37.0,0
3559,max_effective,20,40,2,3,0.05,0.95,0.932270613773846,9,60.0,1,60.0,1,60.0,1,60.0,1
3560,max_effective,20,40,2,3,0.05,0.95,0.9140612324642708,27,83.0,0,85.0,0,89.0,1,89.0,1
3561,max_effective,20,40,2,3,0.05,0.95,0.916862615841194,21,91.0,0,94.0,0,94.0,0,96.0,1
3562,max_effective,20,40,2,3,0.05,0.95,0.8713137644034891,12,57.0,1,57.0,1,57.0,1,54.0,0
3563,max_effective,20,40,2,3,0.05,0.95,0.8978134421893139,9,43.0,1,43.0,1,43.0,1,43.0,1
3564,max_effective,20,40,2,3,0.05,0.95,0.907304782218426,20,75.0,0,79.0,1,79.0,1,79.0,1
3565,max_effective,20,40,2,3,0.05,0.95,0.931491249278888,24,76.0,1,76.0,1,76.0,1,76.0,1
3566,max_effective,20,40,2,3,0.05,0.95,0.8751569779402821,13,67.0,1,67.0,1,67.0,1,67.0,1
3567,max_effective,20,40,2,3,0.05,0.95,0.9322694408561516,10,45.0,1,45.0,1,45.0,1,45.0,1
3568,max_effective,20,40,2,3,0.05,0.95,0.9122849762544504,17,60.0,1,60.0,1,60.0,1,60.0,1
3569,max_effective,20,40,2,3,0.05,0.95,0.907541771862352,9,59.0,1,59.0,1,59.0,1,59.0,1
3570,max_effective,20,40,2,3,0.05,0.95,0.9359091786873656,26,60.0,1,60.0,1,60.0,1,60.0,1
3571,max_effective,20,40,2,3,0.05,0.95,0.9443250905762888,26,89.0,0,91.0,0,97.0,1,97.0,1
3572,max_effective,20,40,2,3,0.05,0.95,0.8944882878602736,27,71.0,1,71.0,1,71.0,1,71.0,1
3573,max_effective,20,40,2,3,0.05,0.95,0.8169483904046588,10,39.0,1,39.0,1,39.0,1,38.0,0
3574,max_effective,20,40,2,3,0.05,0.95,0.9266217587577452,11,65.0,1,65.0,1,65.0,1,65.0,1
3575,max_effective,20,40,2,3,0.05,0.95,0.9452875260391296,4,37.0,1,37.0,1,37.0,1,37.0,1
3576,max_effective,20,40,2,3,0.05,0.95,0.9110616695443524,21,74.0,1,74.0,1,74.0,1,74.0,1
3577,max_effective,20,40,2,3,0.05,0.95,0.9141288731450872,5,37.0,1,37.0,1,37.0,1,37.0,1
3578,max_effective,20,40,2,3,0.05,0.95,0.94036992760481,62,83.0,0,87.0,0,101.0,1,101.0,1
3579,max_effective,20,40,2,3,0.05,0.95,0.9311527341306808,44,104.0,0,108.0,0,112.0,1,111.0,0
3580,max_effective,20,40,2,3,0.05,0.95,0.9074716051616818,10,55.0,1,55.0,1,55.0,1,55.0,1
3581,max_effective,20,40,2,3,0.05,0.95,0.8859964439986225,5,35.0,1,35.0,1,35.0,1,35.0,1
3582,max_effective,20,40,2,3,0.05,0.95,0.938945961372206,80,83.0,0,93.0,0,108.0,0,111.0,1
3583,max_effective,20,40,2,3,0.05,0.95,0.9090292197564998,11,58.0,1,58.0,1,58.0,1,58.0,1
3584,max_effective,20,40,2,3,0.05,0.95,0.9377097897861624,32,72.0,1,72.0,1,72.0,1,72.0,1
3585,max_effective,20,40,2,3,0.05,0.95,0.8816180133668571,17,60.0,1,60.0,1,60.0,1,60.0,1
3586,max_effective,20,40,2,3,0.05,0.95,0.9441127630338636,22,71.0,1,71.0,1,71.0,1,71.0,1
3587,max_effective,20,40,2,3,0.05,0.95,0.8946113690817381,11,49.0,1,49.0,1,49.0,1,49.0,1
3588,max_effective,20,40,2,3,0.05,0.95,0.9448383051697486,18,90.0,1,89.0,0,84.0,0,83.0,0
3589,max_effective,20,40,2,3,0.05,0.95,0.9486824082585916,18,87.0,0,91.0,1,82.0,0,90.0,0
3590,max_effective,20,40,2,3,0.05,0.95,0.8654290309609117,11,48.0,1,48.0,1,48.0,1,48.0,1
3591,max_effective,20,40,2,3,0.05,0.95,0.9069378749235028,8,43.0,1,43.0,1,43.0,1,43.0,1
3592,max_effective,20,40,2,3,0.05,0.95,0.9410117676469358,8,46.0,1,46.0,1,46.0,1,46.0,1
3593,max_effective,20,40,2,3,0.05,0.95,0.8296140707371329,3,31.0,1,31.0,1,31.0,1,31.0,1
3594,max_effective,20,40,2,3,0.05,0.95,0.9421856348643772,35,86.0,0,93.0,1,93.0,1,92.0,0
3595,max_effective,20,40,2,3,0.05,0.95,0.9424967060650112,13,41.0,1,41.0,1,41.0,1,41.0,1
3596,max_effective,20,40,2,3,0.05,0.95,0.945630746921204,12,61.0,1,61.0,1,61.0,1,61.0,1
3597,max_effective,20,40,2,3,0.05,0.95,0.8693833113517462,7,48.0,1,48.0,1,48.0,1,48.0,1
3598,max_effective,20,40,2,3,0.05,0.95,0.9099537233928392,23,72.0,1,72.0,1,72.0,1,72.0,1
3599,max_effective,20,40,2,3,0.05,0.95,0.935358499301948,20,65.0,1,65.0,1,65.0,1,65.0,1
3600,max_effective,20,40,2,3,0.05,0.95,0.8890603162513597,10,40.0,1,40.0,1,40.0,1,39.0,0
3601,max_effective,20,40,2,3,0.05,0.95,0.9493160742556264,16,52.0,1,52.0,1,52.0,1,52.0,1
3602,max_effective,20,40,2,3,0.05,0.95,0.877399138249309,10,63.0,1,63.0,1,63.0,1,63.0,1
3603,max_effective,20,40,2,3,0.05,0.95,0.93443122613306,37,84.0,0,91.0,0,94.0,1,94.0,1
3604,max_effective,20,40,2,3,0.05,0.95,0.9221929458269472,15,62.0,1,62.0,1,62.0,1,62.0,1
3605,max_effective,20,40,2,3,0.05,0.95,0.8680195837492743,19,59.0,1,59.0,1,59.0,1,59.0,1
3606,max_effective,20,40,2,3,0.05,0.95,0.8806475795414755,6,47.0,1,47.0,1,47.0,1,47.0,1
3607,max_effective,20,40,2,3,0.05,0.95,0.9385736108726735,18,65.0,1,65.0,1,65.0,1,64.0,0
3608,max_effective,20,40,2,3,0.05,0.95,0.9305543042651327,15,63.0,1,63.0,1,63.0,1,63.0,1
3609,max_effective,20,40,2,3,0.05,0.95,0.9092171675438884,9,43.0,1,43.0,1,43.0,1,43.0,1
3610,max_effective,20,40,2,3,0.05,0.95,0.9142750896413688,12,61.0,1,61.0,1,61.0,1,61.0,1
3611,max_effective,20,40,2,3,0.05,0.95,0.8898881963394671,20,62.0,1,62.0,1,62.0,1,62.0,1
3612,max_effective,20,40,2,3,0.05,0.95,0.9327998876132546,17,83.0,1,83.0,1,83.0,1,83.0,1
3613,max_effective,20,40,2,3,0.05,0.95,0.8329850258010334,11,58.0,1,58.0,1,58.0,1,58.0,1
3614,max_effective,20,40,2,3,0.05,0.95,0.940476414916012,18,77.0,1,77.0,1,77.0,1,77.0,1
3615,max_effective,20,40,2,3,0.05,0.95,0.935625360468594,28,77.0,0,82.0,0,89.0,1,89.0,1
3616,max_effective,20,40,2,3,0.05,0.95,0.9161005660856764,8,41.0,1,41.0,1,41.0,1,41.0,1
3617,max_effective,20,40,2,3,0.05,0.95,0.9092949166323062,5,39.0,1,39.0,1,39.0,1,39.0,1
3618,max_effective,20,40,2,3,0.05,0.95,0.91742607484137,19,70.0,1,70.0,1,70.0,1,70.0,1
3619,max_effective,20,40,2,3,0.05,0.95,0.8783373136601511,28,78.0,1,78.0,1,78.0,1,78.0,1
3620,max_effective,20,40,2,3,0.05,0.95,0.9229385463312716,46,75.0,0,91.0,0,98.0,1,96.0,0
3621,max_effective,20,40,2,3,0.05,0.95,0.9118836740003848,13,56.0,1,56.0,1,56.0,1,56.0,1
3622,max_effective,20,40,2,3,0.05,0.95,0.7772496762183259,7,38.0,1,38.0,1,38.0,1,38.0,1
3623,max_effective,20,40,2,3,0.05,0.95,0.9062796755029096,9,52.0,1,52.0,1,52.0,1,52.0,1
3624,max_effective,20,40,2,3,0.05,0.95,0.8846432436830105,26,65.0,1,65.0,1,65.0,1,65.0,1
3625,max_effective,20,40,2,3,0.05,0.95,0.8371053795499961,13,56.0,1,56.0,1,56.0,1,56.0,1
3626,max_effective,20,40,2,3,0.05,0.95,0.906681521358922,13,63.0,1,63.0,1,63.0,1,63.0,1
3627,max_effective,20,40,2,3,0.05,0.95,0.9074200493966004,8,35.0,1,35.0,1,35.0,1,35.0,1
3628,max_effective,20,40,2,3,0.05,0.95,0.9477848379346272,50,99.0,0,106.0,0,109.0,0,110.0,1
3629,max_effective,20,40,2,3,0.05,0.95,0.7741757290700771,4,32.0,1,32.0,1,32.0,1,32.0,1
3630,max_effective,20,40,2,3,0.05,0.95,0.9323189548108628,21,71.0,1,71.0,1,71.0,1,71.0,1
3631,max_effective,20,40,2,3,0.05,0.95,0.8878660293432712,15,61.0,1,61.0,1,61.0,1,61.0,1
3632,max_effective,20,40,2,3,0.05,0.95,0.8913516588694899,13,71.0,1,71.0,1,71.0,1,71.0,1
3633,max_effective,20,40,2,3,0.05,0.95,0.9364579970941092,18,84.0,0,85.0,1,84.0,0,84.0,0
3634,max_effective,20,40,2,3,0.05,0.95,0.8605129824027368,13,54.0,1,54.0,1,54.0,1,54.0,1
3635,max_effective,20,40,2,3,0.05,0.95,0.941562022241224,14,52.0,1,52.0,1,52.0,1,52.0,1
3636,max_effective,20,40,2,3,0.05,0.95,0.9091279979539436,3,26.0,1,26.0,1,26.0,1,25.0,0
3637,max_effective,20,40,2,3,0.05,0.95,0.8907176295105222,9,39.0,1,39.0,1,39.0,1,39.0,1
3638,max_effective,20,40,2,3,0.05,0.95,0.9280886202687554,20,72.0,1,72.0,1,72.0,1,72.0,1
3639,max_effective,20,40,2,3,0.05,0.95,0.8007654741374255,9,55.0,1,55.0,1,55.0,1,55.0,1
3640,max_effective,20,40,2,3,0.05,0.95,0.8850788345593983,16,64.0,1,64.0,1,64.0,1,64.0,1
3641,max_effective,20,40,2,3,0.05,0.95,0.9324671022770814,27,87.0,0,90.0,0,96.0,1,95.0,0
3642,max_effective,20,40,2,3,0.05,0.95,0.8296082055733998,5,39.0,1,39.0,1,39.0,1,39.0,1
3643,max_effective,20,40,2,3,0.05,0.95,0.8681786722469439,6,44.0,1,44.0,1,44.0,1,44.0,1
3644,max_effective,20,40,2,3,0.05,0.95,0.9474336727172502,18,67.0,1,67.0,1,67.0,1,67.0,1
3645,max_effective,20,40,2,3,0.05,0.95,0.9410000554321812,8,54.0,1,54.0,1,54.0,1,54.0,1
3646,max_effective,20,40,2,3,0.05,0.95,0.9468928210910932,35,74.0,0,77.0,1,77.0,1,77.0,1
3647,max_effective,20,40,2,3,0.05,0.95,0.9459019552941422,7,50.0,1,50.0,1,50.0,1,50.0,1
3648,max_effective,20,40,2,3,0.05,0.95,0.8811287103258636,9,45.0,1,45.0,1,45.0,1,45.0,1
3649,max_effective,20,40,2,3,0.05,0.95,0.9282943245663836,28,63.0,1,63.0,1,63.0,1,63.0,1
3650,max_effective,20,40,2,3,0.05,0.95,0.9466979000722944,10,53.0,1,53.0,1,53.0,1,53.0,1
3651,max_effective,20,40,2,3,0.05,0.95,0.8934214214484306,15,54.0,1,54.0,1,54.0,1,54.0,1
3652,max_effective,20,40,2,3,0.05,0.95,0.9003904094424942,8,39.0,1,39.0,1,39.0,1,39.0,1
3653,max_effective,20,40,2,3,0.05,0.95,0.920443414211774,6,41.0,1,41.0,1,41.0,1,41.0,1
3654,max_effective,20,40,2,3,0.05,0.95,0.8866531605440104,14,77.0,1,77.0,1,77.0,1,77.0,1
3655,max_effective,20,40,2,3,0.05,0.95,0.9193485279996124,17,61.0,1,61.0,1,61.0,1,61.0,1
3656,max_effective,20,40,2,3,0.05,0.95,0.8901587866545192,15,66.0,1,66.0,1,66.0,1,66.0,1
3657,max_effective,20,40,2,3,0.05,0.95,0.9494370758865848,9,64.0,1,64.0,1,64.0,1,64.0,1
3658,max_effective,20,40,2,3,0.05,0.95,0.931701647704718,16,80.0,0,82.0,1,82.0,1,82.0,1
3659,max_effective,20,40,2,3,0.05,0.95,0.8437541960153557,7,39.0,1,39.0,1,39.0,1,39.0,1
3660,max_effective,20,40,2,3,0.05,0.95,0.8886433380763458,11,55.0,1,55.0,1,55.0,1,55.0,1
3661,max_effective,20,40,2,3,0.05,0.95,0.836680834766952,16,52.0,1,52.0,1,52.0,1,52.0,1
3662,max_effective,20,40,2,3,0.05,0.95,0.9434592701235648,30,58.0,1,58.0,1,58.0,1,58.0,1
3663,max_effective,20,40,2,3,0.05,0.95,0.9011240868507152,19,72.0,1,72.0,1,72.0,1,72.0,1
3664,max_effective,20,40,2,3,0.05,0.95,0.9476124364754064,22,73.0,1,73.0,1,73.0,1,73.0,1
3665,max_effective,20,40,2,3,0.05,0.95,0.9145851878277608,10,47.0,1,47.0,1,47.0,1,47.0,1
3666,max_effective,20,40,2,3,0.05,0.95,0.8768171712643342,19,61.0,1,61.0,1,61.0,1,61.0,1
3667,max_effective,20,40,2,3,0.05,0.95,0.9182289865227404,13,45.0,1,45.0,1,45.0,1,45.0,1
3668,max_effective,20,40,2,3,0.05,0.95,0.9465440688365464,35,97.0,0,100.0,1,98.0,0,99.0,0
3669,max_effective,20,40,2,3,0.05,0.95,0.932280934822824,93,96.0,0,100.0,0,111.0,1,111.0,1
3670,max_effective,20,40,2,3,0.05,0.95,0.911209998043066,17,64.0,1,64.0,1,64.0,1,64.0,1
3671,max_effective,20,40,2,3,0.05,0.95,0.929480810183574,20,74.0,1,74.0,1,74.0,1,74.0,1
3672,max_effective,20,40,2,3,0.05,0.95,0.9336499957962736,22,96.0,0,107.0,1,104.0,0,104.0,0
3673,max_effective,20,40,2,3,0.05,0.95,0.8470472431956734,18,72.0,1,72.0,1,72.0,1,72.0,1
3674,max_effective,20,40,2,3,0.05,0.95,0.9402864868961076,22,58.0,1,58.0,1,58.0,1,58.0,1
3675,max_effective,20,40,2,3,0.05,0.95,0.930976646888258,10,65.0,1,65.0,1,65.0,1,65.0,1
3676,max_effective,20,40,2,3,0.05,0.95,0.9491917258792528,22,106.0,0,109.0,1,104.0,0,105.0,0
3677,max_effective,20,40,2,3,0.05,0.95,0.8881803014640003,8,65.0,1,65.0,1,65.0,1,65.0,1
3678,max_effective,20,40,2,3,0.05,0.95,0.8940548122184255,18,73.0,1,73.0,1,73.0,1,73.0,1
3679,max_effective,20,40,2,3,0.05,0.95,0.9088590091131084,7,37.0,1,37.0,1,37.0,1,37.0,1
3680,max_effective,20,40,2,3,0.05,0.95,0.947201749169231,20,89.0,1,88.0,0,89.0,1,89.0,1
3681,max_effective,20,40,2,3,0.05,0.95,0.929309435662556,45,86.0,0,86.0,0,101.0,1,101.0,1
3682,max_effective,20,40,2,3,0.05,0.95,0.949566515547014,16,54.0,1,54.0,1,54.0,1,54.0,1
3683,max_effective,20,40,2,3,0.05,0.95,0.8684947674889674,9,60.0,1,60.0,1,60.0,1,60.0,1
3684,max_effective,20,40,2,3,0.05,0.95,0.9227837095292328,5,28.0,1,28.0,1,28.0,1,27.0,0
3685,max_effective,20,40,2,3,0.05,0.95,0.9178944817777606,10,64.0,1,64.0,1,64.0,1,64.0,1
3686,max_effective,20,40,2,3,0.05,0.95,0.9339282629913068,14,73.0,1,73.0,1,73.0,1,73.0,1
3687,max_effective,20,40,2,3,0.05,0.95,0.8842157395274768,6,40.0,1,40.0,1,40.0,1,40.0,1
3688,max_effective,20,40,2,3,0.05,0.95,0.9440647162765334,35,73.0,0,79.0,1,79.0,1,79.0,1
3689,max_effective,20,40,2,3,0.05,0.95,0.9308865495203492,22,56.0,1,56.0,1,56.0,1,56.0,1
3690,max_effective,20,40,2,3,0.05,0.95,0.8837239572820453,10,49.0,1,49.0,1,49.0,1,49.0,1
3691,max_effective,20,40,2,3,0.05,0.95,0.8942913242859095,26,74.0,1,74.0,1,74.0,1,74.0,1
3692,max_effective,20,40,2,3,0.05,0.95,0.943228895611646,40,84.0,0,100.0,0,102.0,1,102.0,1
3693,max_effective,20,40,2,3,0.05,0.95,0.918838570083396,11,57.0,1,57.0,1,57.0,1,57.0,1
3694,max_effective,20,40,2,3,0.05,0.95,0.9261158105914196,22,76.0,0,77.0,1,77.0,1,77.0,1
3695,max_effective,20,40,2,3,0.05,0.95,0.8854098783135915,10,46.0,1,46.0,1,46.0,1,46.0,1
3696,max_effective,20,40,2,3,0.05,0.95,0.92305766177354,12,52.0,1,52.0,1,52.0,1,52.0,1
3697,max_effective,20,40,2,3,0.05,0.95,0.9440417456783032,27,88.0,0,88.0,0,94.0,1,94.0,1
3698,max_effective,20,40,2,3,0.05,0.95,0.92476234768332,13,44.0,1,44.0,1,44.0,1,44.0,1
3699,max_effective,20,40,2,3,0.05,0.95,0.913564644507765,4,34.0,1,34.0,1,34.0,1,34.0,1
3700,max_effective,20,40,2,3,0.05,0.95,0.9284556601173292,33,79.0,0,82.0,1,82.0,1,82.0,1
3701,max_effective,20,40,2,3,0.05,0.95,0.9036158864478108,22,64.0,1,64.0,1,64.0,1,64.0,1
3702,max_effective,20,40,2,3,0.05,0.95,0.8842855087138066,24,66.0,1,66.0,1,66.0,1,66.0,1
3703,max_effective,20,40,2,3,0.05,0.95,0.9088542407217638,23,78.0,1,78.0,1,78.0,1,78.0,1
3704,max_effective,20,40,2,3,0.05,0.95,0.9133109154643236,24,72.0,0,77.0,1,77.0,1,77.0,1
3705,max_effective,20,40,2,3,0.05,0.95,0.938650556805695,10,47.0,1,47.0,1,47.0,1,47.0,1
3706,max_effective,20,40,2,3,0.05,0.95,0.9179453493236616,3,27.0,1,27.0,1,27.0,1,27.0,1
3707,max_effective,20,40,2,3,0.05,0.95,0.9303460800636372,23,71.0,1,71.0,1,71.0,1,71.0,1
3708,max_effective,20,40,2,3,0.05,0.95,0.913850775655935,14,57.0,1,57.0,1,57.0,1,57.0,1
3709,max_effective,20,40,2,3,0.05,0.95,0.879204867279432,4,34.0,1,34.0,1,34.0,1,34.0,1
3710,max_effective,20,40,2,3,0.05,0.95,0.890775413207994,7,44.0,1,44.0,1,44.0,1,44.0,1
3711,max_effective,20,40,2,3,0.05,0.95,0.9271704497838128,15,60.0,1,60.0,1,60.0,1,60.0,1
3712,max_effective,20,40,2,3,0.05,0.95,0.9423559009556746,61,81.0,0,104.0,0,117.0,1,115.0,0
3713,max_effective,20,40,2,3,0.05,0.95,0.939563544201932,11,45.0,1,45.0,1,45.0,1,45.0,1
3714,max_effective,20,40,2,3,0.05,0.95,0.937816911337942,9,43.0,1,43.0,1,43.0,1,43.0,1
3715,max_effective,20,40,2,3,0.05,0.95,0.9295857632249456,8,45.0,1,45.0,1,45.0,1,45.0,1
3716,max_effective,20,40,2,3,0.05,0.95,0.9300805288383948,6,46.0,1,46.0,1,46.0,1,45.0,0
3717,max_effective,20,40,2,3,0.05,0.95,0.9307976116287046,7,43.0,1,43.0,1,43.0,1,43.0,1
3718,max_effective,20,40,2,3,0.05,0.95,0.9009619164465312,17,57.0,1,57.0,1,57.0,1,57.0,1
3719,max_effective,20,40,2,3,0.05,0.95,0.945818148844559,44,77.0,0,90.0,0,91.0,1,91.0,1
3720,max_effective,20,40,2,3,0.05,0.95,0.7460395118219099,4,31.0,1,31.0,1,31.0,1,31.0,1
3721,max_effective,20,40,2,3,0.05,0.95,0.9409764562136518,27,73.0,0,78.0,1,78.0,1,77.0,0
3722,max_effective,20,40,2,3,0.05,0.95,0.9172038936488373,44,86.0,0,96.0,0,97.0,1,96.0,0
3723,max_effective,20,40,2,3,0.05,0.95,0.9400060895006348,11,52.0,1,52.0,1,52.0,1,52.0,1
3724,max_effective,20,40,2,3,0.05,0.95,0.9333560946542148,21,42.0,1,42.0,1,42.0,1,41.0,0
3725,max_effective,20,40,2,3,0.05,0.95,0.944621126203159,25,71.0,0,74.0,1,74.0,1,74.0,1
3726,max_effective,20,40,2,3,0.05,0.95,0.9010927840109874,8,53.0,1,53.0,1,53.0,1,53.0,1
3727,max_effective,20,40,2,3,0.05,0.95,0.921669405585868,8,41.0,1,41.0,1,41.0,1,41.0,1
3728,max_effective,20,40,2,3,0.05,0.95,0.8207492586429743,6,42.0,1,42.0,1,42.0,1,41.0,0
3729,max_effective,20,40,2,3,0.05,0.95,0.8333973823067832,4,30.0,1,30.0,1,30.0,1,30.0,1
3730,max_effective,20,40,2,3,0.05,0.95,0.9149302393138982,21,54.0,1,54.0,1,54.0,1,54.0,1
3731,max_effective,20,40,2,3,0.05,0.95,0.8598635703339624,11,63.0,1,63.0,1,63.0,1,63.0,1
3732,max_effective,20,40,2,3,0.05,0.95,0.925037265736124,5,31.0,1,31.0,1,31.0,1,31.0,1
3733,max_effective,20,40,2,3,0.05,0.95,0.8263769082476142,12,51.0,1,51.0,1,51.0,1,51.0,1
3734,max_effective,20,40,2,3,0.05,0.95,0.8765034047078473,10,42.0,1,42.0,1,42.0,1,42.0,1
3735,max_effective,20,40,2,3,0.05,0.95,0.9351924420831323,10,59.0,1,59.0,1,59.0,1,59.0,1
3736,max_effective,20,40,2,3,0.05,0.95,0.9082824938932272,26,59.0,1,59.0,1,59.0,1,59.0,1
3737,max_effective,20,40,2,3,0.05,0.95,0.8986887872446832,22,67.0,1,67.0,1,67.0,1,67.0,1
3738,max_effective,20,40,2,3,0.05,0.95,0.9367832057698736,13,75.0,1,75.0,1,75.0,1,75.0,1
3739,max_effective,20,40,2,3,0.05,0.95,0.81680930107937,9,49.0,1,49.0,1,49.0,1,49.0,1
3740,max_effective,20,40,2,3,0.05,0.95,0.8829467077917303,27,65.0,1,65.0,1,65.0,1,65.0,1
3741,max_effective,20,40,2,3,0.05,0.95,0.8554455241742718,7,38.0,1,38.0,1,38.0,1,38.0,1
3742,max_effective,20,40,2,3,0.05,0.95,0.7841007495309943,4,41.0,1,41.0,1,41.0,1,41.0,1
3743,max_effective,20,40,2,3,0.05,0.95,0.9247518517287228,10,51.0,1,51.0,1,51.0,1,51.0,1
3744,max_effective,20,40,2,3,0.05,0.95,0.93893345530827,10,47.0,1,47.0,1,47.0,1,47.0,1
3745,max_effective,20,40,2,3,0.05,0.95,0.92668046472903,15,53.0,1,53.0,1,53.0,1,52.0,0
3746,max_effective,20,40,2,3,0.05,0.95,0.9329912659973448,19,70.0,1,70.0,1,70.0,1,70.0,1
3747,max_effective,20,40,2,3,0.05,0.95,0.87801049713367,12,50.0,1,50.0,1,50.0,1,50.0,1
3748,max_effective,20,40,2,3,0.05,0.95,0.9238890549208858,9,47.0,1,47.0,1,47.0,1,47.0,1
3749,max_effective,20,40,2,3,0.05,0.95,0.9466577463833435,32,91.0,1,89.0,0,90.0,0,91.0,1
3750,max_effective,20,40,2,3,0.05,0.95,0.8870944474276842,10,45.0,1,45.0,1,45.0,1,44.0,0
3751,max_effective,20,40,2,3,0.05,0.95,0.9354463105422912,7,41.0,1,41.0,1,41.0,1,41.0,1
3752,max_effective,20,40,2,3,0.05,0.95,0.8961494280708416,19,58.0,1,58.0,1,58.0,1,57.0,0
3753,max_effective,20,40,2,3,0.05,0.95,0.9305928955130186,27,85.0,1,85.0,1,85.0,1,85.0,1
3754,max_effective,20,40,2,3,0.05,0.95,0.936585376509156,51,85.0,0,93.0,0,97.0,0,102.0,1
3755,max_effective,20,40,2,3,0.05,0.95,0.9093813998416298,16,63.0,1,63.0,1,63.0,1,63.0,1
3756,max_effective,20,40,2,3,0.05,0.95,0.9323518274157336,11,51.0,1,51.0,1,51.0,1,51.0,1
3757,max_effective,20,40,2,3,0.05,0.95,0.9374791652750476,12,65.0,1,65.0,1,65.0,1,65.0,1
3758,max_effective,20,40,2,3,0.05,0.95,0.8617457114129418,6,40.0,1,40.0,1,40.0,1,39.0,0
3759,max_effective,20,40,2,3,0.05,0.95,0.9030551884395916,6,35.0,1,35.0,1,35.0,1,33.0,0
3760,max_effective,20,40,2,3,0.05,0.95,0.9339466600047268,15,67.0,1,67.0,1,67.0,1,67.0,1
3761,max_effective,20,40,2,3,0.05,0.95,0.8780571288029987,18,53.0,1,53.0,1,53.0,1,53.0,1
3762,max_effective,20,40,2,3,0.05,0.95,0.9206862626374288,8,40.0,1,40.0,1,40.0,1,40.0,1
3763,max_effective,20,40,2,3,0.05,0.95,0.9307006606948398,12,58.0,1,58.0,1,58.0,1,58.0,1
3764,max_effective,20,40,2,3,0.05,0.95,0.9157528486387116,17,68.0,1,68.0,1,68.0,1,68.0,1
3765,max_effective,20,40,2,3,0.05,0.95,0.8764417755224637,27,74.0,1,74.0,1,74.0,1,74.0,1
3766,max_effective,20,40,2,3,0.05,0.95,0.8850133878024439,8,55.0,1,55.0,1,55.0,1,55.0,1
3767,max_effective,20,40,2,3,0.05,0.95,0.8637388024778908,14,74.0,1,74.0,1,74.0,1,74.0,1
3768,max_effective,20,40,2,3,0.05,0.95,0.9368834242214628,20,74.0,1,74.0,1,74.0,1,74.0,1
3769,max_effective,20,40,2,3,0.05,0.95,0.8386088794440478,10,54.0,1,54.0,1,54.0,1,54.0,1
3770,max_effective,20,40,2,3,0.05,0.95,0.9326436490734624,26,97.0,1,97.0,1,97.0,1,97.0,1
3771,max_effective,20,40,2,3,0.05,0.95,0.9244624272156432,9,39.0,1,39.0,1,39.0,1,39.0,1
3772,max_effective,20,40,2,3,0.05,0.95,0.919502725315169,20,61.0,1,61.0,1,61.0,1,61.0,1
3773,max_effective,20,40,2,3,0.05,0.95,0.88503107424805,15,57.0,1,57.0,1,57.0,1,57.0,1
3774,max_effective,20,40,2,3,0.05,0.95,0.9378135341262452,58,86.0,0,93.0,0,94.0,0,105.0,1
3775,max_effective,20,40,2,3,0.05,0.95,0.9338838438915013,6,44.0,1,44.0,1,44.0,1,44.0,1
3776,max_effective,20,40,2,3,0.05,0.95,0.9392612732001512,18,70.0,1,70.0,1,70.0,1,70.0,1
3777,max_effective,20,40,2,3,0.05,0.95,0.8237151399725665,12,47.0,1,47.0,1,47.0,1,47.0,1
3778,max_effective,20,40,2,3,0.05,0.95,0.8937087115885987,22,63.0,1,63.0,1,63.0,1,63.0,1
3779,max_effective,20,40,2,3,0.05,0.95,0.9171135753271958,31,73.0,1,73.0,1,73.0,1,73.0,1
3780,max_effective,20,40,2,3,0.05,0.95,0.948206661465705,29,79.0,0,84.0,0,89.0,1,89.0,1
3781,max_effective,20,40,2,3,0.05,0.95,0.9201038652650548,29,62.0,1,62.0,1,62.0,1,62.0,1
3782,max_effective,20,40,2,3,0.05,0.95,0.7927331235480936,5,33.0,1,33.0,1,33.0,1,33.0,1
3783,max_effective,20,40,2,3,0.05,0.95,0.9354361430877616,12,54.0,1,54.0,1,54.0,1,54.0,1
3784,max_effective,20,40,2,3,0.05,0.95,0.8888936521393518,16,68.0,1,68.0,1,68.0,1,68.0,1
3785,max_effective,20,40,2,3,0.05,0.95,0.9078183391015098,23,73.0,1,73.0,1,73.0,1,73.0,1
3786,max_effective,20,40,2,3,0.05,0.95,0.9323122810644195,6,39.0,1,39.0,1,39.0,1,38.0,0
3787,max_effective,20,40,2,3,0.05,0.95,0.9147550676077624,14,51.0,1,51.0,1,51.0,1,50.0,0
3788,max_effective,20,40,2,3,0.05,0.95,0.8984210696364238,14,46.0,1,46.0,1,46.0,1,46.0,1
3789,max_effective,20,40,2,3,0.05,0.95,0.8583026407836444,4,34.0,1,34.0,1,34.0,1,34.0,1
3790,max_effective,20,40,2,3,0.05,0.95,0.9040318471124454,14,87.0,1,87.0,1,86.0,0,87.0,1
3791,max_effective,20,40,2,3,0.05,0.95,0.8885880775487129,7,44.0,1,44.0,1,44.0,1,44.0,1
3792,max_effective,20,40,2,3,0.05,0.95,0.873864634634483,11,57.0,1,57.0,1,57.0,1,57.0,1
3793,max_effective,20,40,2,3,0.05,0.95,0.9379348449063308,5,30.0,1,30.0,1,30.0,1,30.0,1
3794,max_effective,20,40,2,3,0.05,0.95,0.9277712504151672,44,81.0,0,85.0,0,102.0,1,102.0,1
3795,max_effective,20,40,2,3,0.05,0.95,0.9349855894399136,30,101.0,0,101.0,0,101.0,0,102.0,1
3796,max_effective,20,40,2,3,0.05,0.95,0.8723254796483922,8,37.0,1,37.0,1,37.0,1,37.0,1
3797,max_effective,20,40,2,3,0.05,0.95,0.9254520182594396,13,53.0,1,53.0,1,53.0,1,53.0,1
3798,max_effective,20,40,2,3,0.05,0.95,0.9428492109640452,16,76.0,1,76.0,1,76.0,1,76.0,1
3799,max_effective,20,40,2,3,0.05,0.95,0.9112975014382104,13,65.0,1,65.0,1,65.0,1,65.0,1
3800,max_effective,20,40,2,3,0.05,0.95,0.8862238393858998,13,64.0,1,64.0,1,64.0,1,64.0,1
3801,max_effective,20,40,2,3,0.05,0.95,0.8536786511085342,18,59.0,1,59.0,1,59.0,1,59.0,1
3802,max_effective,20,40,2,3,0.05,0.95,0.911509713670124,14,51.0,1,51.0,1,51.0,1,51.0,1
3803,max_effective,20,40,2,3,0.05,0.95,0.7598287813302367,9,50.0,1,50.0,1,50.0,1,50.0,1
3804,max_effective,20,40,2,3,0.05,0.95,0.8613499351532438,10,39.0,1,39.0,1,39.0,1,39.0,1
3805,max_effective,20,40,2,3,0.05,0.95,0.94920601697749,8,56.0,1,56.0,1,56.0,1,56.0,1
3806,max_effective,20,40,2,3,0.05,0.95,0.8314007754141015,5,40.0,1,40.0,1,40.0,1,40.0,1
3807,max_effective,20,40,2,3,0.05,0.95,0.8892336789943888,14,66.0,1,66.0,1,66.0,1,66.0,1
3808,max_effective,20,40,2,3,0.05,0.95,0.9378227001021628,22,84.0,0,88.0,1,87.0,0,85.0,0
3809,max_effective,20,40,2,3,0.05,0.95,0.9384987749016476,8,49.0,1,49.0,1,49.0,1,49.0,1
3810,max_effective,20,40,2,3,0.05,0.95,0.9398133986099876,32,83.0,0,90.0,0,93.0,1,91.0,0
3811,max_effective,20,40,2,3,0.05,0.95,0.9446955771889212,14,75.0,1,75.0,1,75.0,1,75.0,1
3812,max_effective,20,40,2,3,0.05,0.95,0.9353697356464908,36,88.0,0,92.0,1,92.0,1,89.0,0
3813,max_effective,20,40,2,3,0.05,0.95,0.8050103290259486,18,66.0,1,66.0,1,66.0,1,66.0,1
3814,max_effective,20,40,2,3,0.05,0.95,0.9105992004646386,7,44.0,1,44.0,1,44.0,1,44.0,1
3815,max_effective,20,40,2,3,0.05,0.95,0.8964849344016887,33,77.0,0,82.0,1,82.0,1,82.0,1
3816,max_effective,20,40,2,3,0.05,0.95,0.8624159663982427,7,54.0,1,54.0,1,54.0,1,54.0,1
3817,max_effective,20,40,2,3,0.05,0.95,0.9176366390221664,8,56.0,1,56.0,1,56.0,1,56.0,1
3818,max_effective,20,40,2,3,0.05,0.95,0.9461846871011268,29,86.0,1,86.0,1,86.0,1,86.0,1
3819,max_effective,20,40,2,3,0.05,0.95,0.9438844879686198,40,82.0,0,88.0,0,102.0,1,101.0,0
3820,max_effective,20,40,2,3,0.05,0.95,0.946096018854896,32,82.0,0,84.0,1,84.0,1,84.0,1
3821,max_effective,20,40,2,3,0.05,0.95,0.9340960016482468,16,90.0,1,90.0,1,88.0,0,86.0,0
3822,max_effective,20,40,2,3,0.05,0.95,0.902536746227114,7,36.0,1,36.0,1,36.0,1,35.0,0
3823,max_effective,20,40,2,3,0.05,0.95,0.8975609777816888,10,51.0,1,51.0,1,51.0,1,51.0,1
3824,max_effective,20,40,2,3,0.05,0.95,0.8968655255503422,18,43.0,1,43.0,1,43.0,1,42.0,0
3825,max_effective,20,40,2,3,0.05,0.95,0.7505200777571557,11,45.0,1,45.0,1,45.0,1,45.0,1
3826,max_effective,20,40,2,3,0.05,0.95,0.887718678450981,18,64.0,1,64.0,1,64.0,1,64.0,1
3827,max_effective,20,40,2,3,0.05,0.95,0.9204754942663008,15,47.0,1,47.0,1,47.0,1,47.0,1
3828,max_effective,20,40,2,3,0.05,0.95,0.9128760076374576,10,64.0,1,64.0,1,64.0,1,64.0,1
3829,max_effective,20,40,2,3,0.05,0.95,0.9182859180019892,12,42.0,1,42.0,1,42.0,1,42.0,1
3830,max_effective,20,40,2,3,0.05,0.95,0.8341640045210513,5,36.0,1,36.0,1,36.0,1,36.0,1
3831,max_effective,20,40,2,3,0.05,0.95,0.8103981686333778,6,43.0,1,43.0,1,43.0,1,43.0,1
3832,max_effective,20,40,2,3,0.05,0.95,0.9329954849256826,15,70.0,1,70.0,1,70.0,1,70.0,1
3833,max_effective,20,40,2,3,0.05,0.95,0.9371785267479492,18,80.0,0,83.0,1,83.0,1,83.0,1
3834,max_effective,20,40,2,3,0.05,0.95,0.9413669558131794,41,80.0,0,89.0,0,103.0,1,103.0,1
3835,max_effective,20,40,2,3,0.05,0.95,0.8685736899159016,30,63.0,1,63.0,1,63.0,1,63.0,1
3836,max_effective,20,40,2,3,0.05,0.95,0.9199983866971488,11,54.0,1,54.0,1,54.0,1,54.0,1
3837,max_effective,20,40,2,3,0.05,0.95,0.946650368907554,27,75.0,0,79.0,1,79.0,1,78.0,0
3838,max_effective,20,40,2,3,0.05,0.95,0.9498562169963628,12,64.0,1,64.0,1,64.0,1,64.0,1
3839,max_effective,20,40,2,3,0.05,0.95,0.9363469319083472,43,87.0,0,93.0,0,106.0,0,108.0,1
3840,max_effective,20,40,2,3,0.05,0.95,0.9442793546154986,19,76.0,0,78.0,1,78.0,1,78.0,1
3841,max_effective,20,40,2,3,0.05,0.95,0.891907144143414,20,75.0,1,75.0,1,75.0,1,75.0,1
3842,max_effective,20,40,2,3,0.05,0.95,0.9020565141961898,11,43.0,1,43.0,1,43.0,1,42.0,0
3843,max_effective,20,40,2,3,0.05,0.95,0.9450005588371184,13,82.0,1,82.0,1,82.0,1,82.0,1
3844,max_effective,20,40,2,3,0.05,0.95,0.903341215375189,14,74.0,1,74.0,1,74.0,1,74.0,1
3845,max_effective,20,40,2,3,0.05,0.95,0.8010382009470277,8,50.0,1,50.0,1,50.0,1,50.0,1
3846,max_effective,20,40,2,3,0.05,0.95,0.932169714029388,3,34.0,1,34.0,1,34.0,1,34.0,1
3847,max_effective,20,40,2,3,0.05,0.95,0.8741580312539335,9,43.0,1,43.0,1,43.0,1,43.0,1
3848,max_effective,20,40,2,3,0.05,0.95,0.9259154466426252,8,35.0,1,35.0,1,35.0,1,35.0,1
3849,max_effective,20,40,2,3,0.05,0.95,0.9134337716696572,7,51.0,1,51.0,1,51.0,1,49.0,0
3850,max_effective,20,40,2,3,0.05,0.95,0.8656087395604218,15,52.0,1,52.0,1,52.0,1,52.0,1
3851,max_effective,20,40,2,3,0.05,0.95,0.9245469085851984,14,64.0,1,64.0,1,64.0,1,64.0,1
3852,max_effective,20,40,2,3,0.05,0.95,0.7966267760771456,8,59.0,1,59.0,1,59.0,1,59.0,1
3853,max_effective,20,40,2,3,0.05,0.95,0.9320257092717588,27,82.0,0,84.0,0,89.0,1,89.0,1
3854,max_effective,20,40,2,3,0.05,0.95,0.9254249724250356,15,67.0,1,67.0,1,67.0,1,67.0,1
3855,max_effective,20,40,2,3,0.05,0.95,0.8682651792425347,13,59.0,1,59.0,1,59.0,1,59.0,1
3856,max_effective,20,40,2,3,0.05,0.95,0.9342196270655424,55,99.0,0,110.0,0,116.0,1,116.0,1
3857,max_effective,20,40,2,3,0.05,0.95,0.9448595204092262,20,82.0,1,82.0,1,82.0,1,82.0,1
3858,max_effective,20,40,2,3,0.05,0.95,0.8602284353471177,7,44.0,1,44.0,1,44.0,1,44.0,1
3859,max_effective,20,40,2,3,0.05,0.95,0.944174987786368,23,91.0,0,98.0,0,100.0,1,100.0,1
3860,max_effective,20,40,2,3,0.05,0.95,0.9076691954017232,11,66.0,1,66.0,1,66.0,1,66.0,1
3861,max_effective,20,40,2,3,0.05,0.95,0.9126803718716354,24,81.0,1,81.0,1,81.0,1,81.0,1
3862,max_effective,20,40,2,3,0.05,0.95,0.9351646033353151,21,58.0,1,58.0,1,58.0,1,58.0,1
3863,max_effective,20,40,2,3,0.05,0.95,0.9152894641068524,19,72.0,0,74.0,1,74.0,1,74.0,1
3864,max_effective,20,40,2,3,0.05,0.95,0.9200666187010688,32,72.0,0,73.0,0,82.0,1,78.0,0
3865,max_effective,20,40,2,3,0.05,0.95,0.9179937293519812,22,61.0,1,61.0,1,61.0,1,61.0,1
3866,max_effective,20,40,2,3,0.05,0.95,0.8922999246857729,5,34.0,1,34.0,1,34.0,1,34.0,1
3867,max_effective,20,40,2,3,0.05,0.95,0.9189065722795156,7,47.0,1,47.0,1,47.0,1,47.0,1
3868,max_effective,20,40,2,3,0.05,0.95,0.9113716598575587,21,75.0,0,76.0,1,76.0,1,76.0,1
3869,max_effective,20,40,2,3,0.05,0.95,0.8502545243964591,10,55.0,1,55.0,1,55.0,1,55.0,1
3870,max_effective,20,40,2,3,0.05,0.95,0.9374380732159738,12,48.0,1,48.0,1,48.0,1,48.0,1
3871,max_effective,20,40,2,3,0.05,0.95,0.933213972034074,29,84.0,0,91.0,1,84.0,0,84.0,0
3872,max_effective,20,40,2,3,0.05,0.95,0.938560274894429,17,64.0,1,64.0,1,64.0,1,64.0,1
3873,max_effective,20,40,2,3,0.05,0.95,0.7972871622663488,11,43.0,1,43.0,1,43.0,1,43.0,1
3874,max_effective,20,40,2,3,0.05,0.95,0.8773254720003538,4,39.0,1,39.0,1,39.0,1,39.0,1
3875,max_effective,20,40,2,3,0.05,0.95,0.8926347032467717,4,33.0,1,33.0,1,33.0,1,33.0,1
3876,max_effective,20,40,2,3,0.05,0.95,0.851161663940221,8,56.0,1,56.0,1,56.0,1,56.0,1
3877,max_effective,20,40,2,3,0.05,0.95,0.9302644388202802,30,87.0,0,90.0,1,90.0,1,90.0,1
3878,max_effective,20,40,2,3,0.05,0.95,0.9279982634098216,17,71.0,1,71.0,1,71.0,1,71.0,1
3879,max_effective,20,40,2,3,0.05,0.95,0.8819739557258524,15,65.0,1,65.0,1,65.0,1,65.0,1
3880,max_effective,20,40,2,3,0.05,0.95,0.898579341716436,17,64.0,1,64.0,1,64.0,1,64.0,1
3881,max_effective,20,40,2,3,0.05,0.95,0.9181558883715012,11,52.0,1,52.0,1,52.0,1,52.0,1
3882,max_effective,20,40,2,3,0.05,0.95,0.906214815363612,12,56.0,1,56.0,1,56.0,1,56.0,1
3883,max_effective,20,40,2,3,0.05,0.95,0.9173489434113908,61,95.0,0,108.0,0,109.0,1,101.0,0
3884,max_effective,20,40,2,3,0.05,0.95,0.9457079240789252,25,83.0,0,84.0,0,88.0,1,88.0,1
3885,max_effective,20,40,2,3,0.05,0.95,0.9032503873962248,12,38.0,1,38.0,1,38.0,1,37.0,0
3886,max_effective,20,40,2,3,0.05,0.95,0.9466591068607922,38,73.0,1,73.0,1,73.0,1,73.0,1
3887,max_effective,20,40,2,3,0.05,0.95,0.9063452170625644,12,53.0,1,53.0,1,53.0,1,53.0,1
3888,max_effective,20,40,2,3,0.05,0.95,0.937403491009696,14,60.0,1,60.0,1,60.0,1,60.0,1
3889,max_effective,20,40,2,3,0.05,0.95,0.9383012211006116,57,81.0,0,91.0,0,102.0,0,106.0,1
3890,max_effective,20,40,2,3,0.05,0.95,0.8949344007142874,21,72.0,1,72.0,1,72.0,1,72.0,1
3891,max_effective,20,40,2,3,0.05,0.95,0.9454357269588765,9,63.0,1,63.0,1,63.0,1,63.0,1
3892,max_effective,20,40,2,3,0.05,0.95,0.9442558190516464,32,89.0,0,91.0,0,98.0,1,98.0,1
3893,max_effective,20,40,2,3,0.05,0.95,0.927936161300174,25,75.0,1,75.0,1,75.0,1,75.0,1
3894,max_effective,20,40,2,3,0.05,0.95,0.8928628130267738,10,41.0,1,41.0,1,41.0,1,41.0,1
3895,max_effective,20,40,2,3,0.05,0.95,0.9037332373977236,5,34.0,1,34.0,1,34.0,1,34.0,1
3896,max_effective,20,40,2,3,0.05,0.95,0.947350279881661,7,41.0,1,41.0,1,41.0,1,41.0,1
3897,max_effective,20,40,2,3,0.05,0.95,0.902148629813314,8,41.0,1,41.0,1,41.0,1,41.0,1
3898,max_effective,20,40,2,3,0.05,0.95,0.9088580701799428,20,66.0,1,66.0,1,66.0,1,66.0,1
3899,max_effective,20,40,2,3,0.05,0.95,0.8659676968179812,39,86.0,1,86.0,1,86.0,1,86.0,1
3900,max_effective,20,40,2,3,0.05,0.95,0.891165713726052,7,49.0,1,49.0,1,49.0,1,49.0,1
3901,max_effective,20,40,2,3,0.05,0.95,0.9427113508605764,13,77.0,1,77.0,1,77.0,1,77.0,1
3902,max_effective,20,40,2,3,0.05,0.95,0.9494238827576869,9,48.0,1,48.0,1,48.0,1,48.0,1
3903,max_effective,20,40,2,3,0.05,0.95,0.8377230092936035,12,54.0,1,54.0,1,54.0,1,54.0,1
3904,max_effective,20,40,2,3,0.05,0.95,0.8898679371378062,18,66.0,1,66.0,1,66.0,1,66.0,1
3905,max_effective,20,40,2,3,0.05,0.95,0.948412029888372,8,52.0,1,52.0,1,52.0,1,52.0,1
3906,max_effective,20,40,2,3,0.05,0.95,0.9206886631839388,17,71.0,1,71.0,1,71.0,1,71.0,1
3907,max_effective,20,40,2,3,0.05,0.95,0.9471469452086636,25,84.0,0,88.0,1,88.0,1,87.0,0
3908,max_effective,20,40,2,3,0.05,0.95,0.9423961306227234,13,69.0,1,69.0,1,69.0,1,69.0,1
3909,max_effective,20,40,2,3,0.05,0.95,0.9469973222092148,44,72.0,1,72.0,1,72.0,1,72.0,1
3910,max_effective,20,40,2,3,0.05,0.95,0.927185465252883,20,66.0,1,66.0,1,66.0,1,66.0,1
3911,max_effective,20,40,2,3,0.05,0.95,0.9102690804820098,13,56.0,1,56.0,1,56.0,1,56.0,1
3912,max_effective,20,40,2,3,0.05,0.95,0.8740481805444252,22,68.0,1,68.0,1,68.0,1,68.0,1
3913,max_effective,20,40,2,3,0.05,0.95,0.8429822885358337,9,56.0,1,56.0,1,56.0,1,53.0,0
3914,max_effective,20,40,2,3,0.05,0.95,0.8605218949264208,7,46.0,1,46.0,1,46.0,1,46.0,1
3915,max_effective,20,40,2,3,0.05,0.95,0.9260483556477772,14,84.0,1,84.0,1,84.0,1,84.0,1
3916,max_effective,20,40,2,3,0.05,0.95,0.9229519788814576,21,62.0,1,62.0,1,62.0,1,62.0,1
3917,max_effective,20,40,2,3,0.05,0.95,0.9479667506435624,20,78.0,0,81.0,1,79.0,0,81.0,1
3918,max_effective,20,40,2,3,0.05,0.95,0.9448282796863192,37,64.0,1,64.0,1,64.0,1,64.0,1
3919,max_effective,20,40,2,3,0.05,0.95,0.8678576354331734,8,45.0,1,45.0,1,45.0,1,45.0,1
3920,max_effective,20,40,2,3,0.05,0.95,0.8876101055441492,23,54.0,1,54.0,1,54.0,1,53.0,0
3921,max_effective,20,40,2,3,0.05,0.95,0.9436234381940238,30,78.0,0,80.0,1,80.0,1,80.0,1
3922,max_effective,20,40,2,3,0.05,0.95,0.8970122057333252,6,43.0,1,43.0,1,43.0,1,43.0,1
3923,max_effective,20,40,2,3,0.05,0.95,0.9434833212682776,10,55.0,1,55.0,1,55.0,1,55.0,1
3924,max_effective,20,40,2,3,0.05,0.95,0.8905261291375152,24,58.0,1,58.0,1,58.0,1,57.0,0
3925,max_effective,20,40,2,3,0.05,0.95,0.899423039143941,13,63.0,1,63.0,1,63.0,1,63.0,1
3926,max_effective,20,40,2,3,0.05,0.95,0.9266335058405576,22,73.0,1,73.0,1,73.0,1,72.0,0
3927,max_effective,20,40,2,3,0.05,0.95,0.9497401890506566,11,55.0,1,55.0,1,55.0,1,55.0,1
3928,max_effective,20,40,2,3,0.05,0.95,0.9080823131363436,22,73.0,0,75.0,1,75.0,1,75.0,1
3929,max_effective,20,40,2,3,0.05,0.95,0.9371778829949416,21,82.0,1,82.0,1,82.0,1,82.0,1
3930,max_effective,20,40,2,3,0.05,0.95,0.9433148868273162,24,78.0,0,80.0,1,80.0,1,80.0,1
3931,max_effective,20,40,2,3,0.05,0.95,0.8844713565643791,23,64.0,1,64.0,1,64.0,1,64.0,1
3932,max_effective,20,40,2,3,0.05,0.95,0.9039070280146037,5,43.0,1,43.0,1,43.0,1,43.0,1
3933,max_effective,20,40,2,3,0.05,0.95,0.9326602755402637,13,65.0,1,65.0,1,65.0,1,65.0,1
3934,max_effective,20,40,2,3,0.05,0.95,0.9249843640320742,6,36.0,1,36.0,1,36.0,1,36.0,1
3935,max_effective,20,40,2,3,0.05,0.95,0.9390927377809184,15,70.0,1,70.0,1,70.0,1,70.0,1
3936,max_effective,20,40,2,3,0.05,0.95,0.9118367074380777,23,53.0,1,53.0,1,53.0,1,53.0,1
3937,max_effective,20,40,2,3,0.05,0.95,0.9422404102695454,22,51.0,1,51.0,1,51.0,1,51.0,1
3938,max_effective,20,40,2,3,0.05,0.95,0.9470882972652704,16,81.0,1,81.0,1,81.0,1,81.0,1
3939,max_effective,20,40,2,3,0.05,0.95,0.948497065272104,59,86.0,0,87.0,0,112.0,0,115.0,1
3940,max_effective,20,40,2,3,0.05,0.95,0.92269825337029,27,89.0,0,94.0,0,96.0,1,94.0,0
3941,max_effective,20,40,2,3,0.05,0.95,0.8753824295665973,18,56.0,1,56.0,1,56.0,1,56.0,1
3942,max_effective,20,40,2,3,0.05,0.95,0.9191861699914312,7,50.0,1,50.0,1,50.0,1,50.0,1
3943,max_effective,20,40,2,3,0.05,0.95,0.9413288203788832,56,94.0,0,101.0,0,105.0,1,103.0,0
3944,max_effective,20,40,2,3,0.05,0.95,0.9006631813069008,15,59.0,1,59.0,1,59.0,1,59.0,1
3945,max_effective,20,40,2,3,0.05,0.95,0.8923333485279683,13,52.0,1,52.0,1,52.0,1,52.0,1
3946,max_effective,20,40,2,3,0.05,0.95,0.8989951795115135,8,51.0,1,51.0,1,51.0,1,51.0,1
3947,max_effective,20,40,2,3,0.05,0.95,0.9092969274509742,13,55.0,1,55.0,1,55.0,1,55.0,1
3948,max_effective,20,40,2,3,0.05,0.95,0.9055814288757515,9,58.0,1,58.0,1,58.0,1,57.0,0
3949,max_effective,20,40,2,3,0.05,0.95,0.8690696532716568,14,46.0,1,46.0,1,46.0,1,46.0,1
3950,max_effective,20,40,2,3,0.05,0.95,0.8110699809988533,7,49.0,1,49.0,1,49.0,1,49.0,1
3951,max_effective,20,40,2,3,0.05,0.95,0.9496388198079024,24,65.0,1,65.0,1,65.0,1,65.0,1
3952,max_effective,20,40,2,3,0.05,0.95,0.9091749448000112,8,53.0,1,53.0,1,53.0,1,53.0,1
3953,max_effective,20,40,2,3,0.05,0.95,0.9308927425862806,18,76.0,1,76.0,1,76.0,1,76.0,1
3954,max_effective,20,40,2,3,0.05,0.95,0.9349534729534906,22,81.0,0,82.0,1,82.0,1,82.0,1
3955,max_effective,20,40,2,3,0.05,0.95,0.944669665594874,12,63.0,1,63.0,1,63.0,1,63.0,1
3956,max_effective,20,40,2,3,0.05,0.95,0.9385784296791824,34,82.0,0,93.0,0,103.0,1,103.0,1
3957,max_effective,20,40,2,3,0.05,0.95,0.8542168515276242,15,82.0,1,82.0,1,80.0,0,80.0,0
3958,max_effective,20,40,2,3,0.05,0.95,0.8971569562332794,14,66.0,1,66.0,1,66.0,1,66.0,1
3959,max_effective,20,40,2,3,0.05,0.95,0.9218766149841516,15,72.0,1,72.0,1,72.0,1,72.0,1
3960,max_effective,20,40,2,3,0.05,0.95,0.9202553467510608,18,59.0,1,59.0,1,59.0,1,59.0,1
3961,max_effective,20,40,2,3,0.05,0.95,0.8954661869457801,16,70.0,1,70.0,1,70.0,1,70.0,1
3962,max_effective,20,40,2,3,0.05,0.95,0.8813349621823499,11,40.0,1,40.0,1,40.0,1,40.0,1
3963,max_effective,20,40,2,3,0.05,0.95,0.9431545661723616,15,67.0,1,67.0,1,67.0,1,67.0,1
3964,max_effective,20,40,2,3,0.05,0.95,0.7833173470690723,9,47.0,1,47.0,1,47.0,1,47.0,1
3965,max_effective,20,40,2,3,0.05,0.95,0.9176757341314544,12,54.0,1,54.0,1,54.0,1,54.0,1
3966,max_effective,20,40,2,3,0.05,0.95,0.842451776200444,13,50.0,1,50.0,1,50.0,1,50.0,1
3967,max_effective,20,40,2,3,0.05,0.95,0.9390845633477596,18,73.0,1,73.0,1,73.0,1,73.0,1
3968,max_effective,20,40,2,3,0.05,0.95,0.7794253963878641,6,38.0,1,38.0,1,38.0,1,38.0,1
3969,max_effective,20,40,2,3,0.05,0.95,0.8865829203442261,45,86.0,0,98.0,0,99.0,0,100.0,1
3970,max_effective,20,40,2,3,0.05,0.95,0.8736713763710517,6,37.0,1,37.0,1,37.0,1,37.0,1
3971,max_effective,20,40,2,3,0.05,0.95,0.945254628877377,29,66.0,1,66.0,1,66.0,1,66.0,1
3972,max_effective,20,40,2,3,0.05,0.95,0.9457780830449104,20,66.0,1,66.0,1,66.0,1,66.0,1
3973,max_effective,20,40,2,3,0.05,0.95,0.928092994185448,30,85.0,0,91.0,0,107.0,1,104.0,0
3974,max_effective,20,40,2,3,0.05,0.95,0.9399095855211684,18,63.0,1,63.0,1,63.0,1,63.0,1
3975,max_effective,20,40,2,3,0.05,0.95,0.9003721759040312,15,70.0,1,70.0,1,70.0,1,70.0,1
3976,max_effective,20,40,2,3,0.05,0.95,0.937227124007483,28,82.0,0,89.0,1,89.0,1,88.0,0
3977,max_effective,20,40,2,3,0.05,0.95,0.8328722823860473,13,68.0,1,68.0,1,68.0,1,68.0,1
3978,max_effective,20,40,2,3,0.05,0.95,0.8420514315287305,8,55.0,1,55.0,1,55.0,1,55.0,1
3979,max_effective,20,40,2,3,0.05,0.95,0.91777710454454,13,49.0,1,49.0,1,49.0,1,49.0,1
3980,max_effective,20,40,2,3,0.05,0.95,0.9006274033119996,11,50.0,1,50.0,1,50.0,1,50.0,1
3981,max_effective,20,40,2,3,0.05,0.95,0.8746666014268827,15,51.0,1,51.0,1,51.0,1,51.0,1
3982,max_effective,20,40,2,3,0.05,0.95,0.8975745738304628,11,58.0,1,58.0,1,58.0,1,58.0,1
3983,max_effective,20,40,2,3,0.05,0.95,0.9253690122569704,11,48.0,1,48.0,1,48.0,1,48.0,1
3984,max_effective,20,40,2,3,0.05,0.95,0.8291996235960637,13,47.0,1,47.0,1,47.0,1,47.0,1
3985,max_effective,20,40,2,3,0.05,0.95,0.9171082355014444,10,50.0,1,50.0,1,50.0,1,50.0,1
3986,max_effective,20,40,2,3,0.05,0.95,0.9046963634283218,23,67.0,1,67.0,1,67.0,1,67.0,1
3987,max_effective,20,40,2,3,0.05,0.95,0.8434470189452064,8,58.0,1,58.0,1,58.0,1,58.0,1
3988,max_effective,20,40,2,3,0.05,0.95,0.9299736542285812,5,42.0,1,42.0,1,42.0,1,42.0,1
3989,max_effective,20,40,2,3,0.05,0.95,0.9249542750836316,31,71.0,1,71.0,1,71.0,1,71.0,1
3990,max_effective,20,40,2,3,0.05,0.95,0.7484855749305135,9,48.0,1,48.0,1,48.0,1,48.0,1
3991,max_effective,20,40,2,3,0.05,0.95,0.9433487587023152,8,36.0,1,36.0,1,36.0,1,36.0,1
3992,max_effective,20,40,2,3,0.05,0.95,0.8566655026164822,51,100.0,0,101.0,1,101.0,1,94.0,0
3993,max_effective,20,40,2,3,0.05,0.95,0.8948658322756029,13,44.0,1,44.0,1,44.0,1,44.0,1
3994,max_effective,20,40,2,3,0.05,0.95,0.889619328033552,12,57.0,1,57.0,1,57.0,1,57.0,1
3995,max_effective,20,40,2,3,0.05,0.95,0.9365966470044962,18,62.0,1,62.0,1,62.0,1,62.0,1
3996,max_effective,20,40,2,3,0.05,0.95,0.9334504712966698,16,49.0,1,49.0,1,49.0,1,49.0,1
3997,max_effective,20,40,2,3,0.05,0.95,0.9347799316945468,26,63.0,1,63.0,1,63.0,1,63.0,1
3998,max_effective,20,40,2,3,0.05,0.95,0.8703361912971251,15,62.0,1,62.0,1,62.0,1,62.0,1
3999,max_effective,20,40,2,3,0.05,0.95,0.9348569893197162,15,46.0,1,46.0,1,46.0,1,46.0,1
4000,max_effective,20,40,2,3,0.05,0.95,0.9252978319045372,12,50.0,1,50.0,1,50.0,1,50.0,1
4001,max_effective,20,40,2,3,0.05,0.95,0.928771261946205,75,83.0,0,99.0,0,104.0,1,100.0,0
4002,max_effective,20,40,2,3,0.05,0.95,0.9311277541362668,39,87.0,0,85.0,0,93.0,0,94.0,1
4003,max_effective,20,40,2,3,0.05,0.95,0.92512516636052,68,92.0,0,96.0,0,103.0,1,101.0,0
4004,max_effective,20,40,2,3,0.05,0.95,0.9040036776390948,19,63.0,1,63.0,1,63.0,1,63.0,1
4005,max_effective,20,40,2,3,0.05,0.95,0.9106032898626728,11,39.0,1,39.0,1,39.0,1,39.0,1
4006,max_effective,20,40,2,3,0.05,0.95,0.9012665591927091,15,55.0,1,55.0,1,55.0,1,55.0,1
4007,max_effective,20,40,2,3,0.05,0.95,0.937623969581206,8,51.0,1,51.0,1,51.0,1,51.0,1
4008,max_effective,20,40,2,3,0.05,0.95,0.9477605494838004,22,75.0,1,75.0,1,75.0,1,75.0,1
4009,max_effective,20,40,2,3,0.05,0.95,0.9148717944149624,23,74.0,1,74.0,1,74.0,1,74.0,1
4010,max_effective,20,40,2,3,0.05,0.95,0.9449542228209016,10,64.0,1,64.0,1,64.0,1,64.0,1
4011,max_effective,20,40,2,3,0.05,0.95,0.8061488769684269,6,44.0,1,44.0,1,44.0,1,44.0,1
4012,max_effective,20,40,2,3,0.05,0.95,0.9487556124076878,15,45.0,1,45.0,1,45.0,1,45.0,1
4013,max_effective,20,40,2,3,0.05,0.95,0.882017724715358,21,63.0,1,63.0,1,63.0,1,63.0,1
4014,max_effective,20,40,2,3,0.05,0.95,0.9259361974246876,14,65.0,1,65.0,1,65.0,1,65.0,1
4015,max_effective,20,40,2,3,0.05,0.95,0.9313522451157236,27,94.0,0,99.0,0,100.0,1,100.0,1
4016,max_effective,20,40,2,3,0.05,0.95,0.9403832150765494,26,82.0,1,82.0,1,82.0,1,82.0,1
4017,max_effective,20,40,2,3,0.05,0.95,0.9437253483519606,16,72.0,1,72.0,1,72.0,1,72.0,1
4018,max_effective,20,40,2,3,0.05,0.95,0.8459196352489217,11,49.0,1,49.0,1,49.0,1,49.0,1
4019,max_effective,20,40,2,3,0.05,0.95,0.945511142670158,38,94.0,0,94.0,0,97.0,1,95.0,0
4020,max_effective,20,40,2,3,0.05,0.95,0.921493728353699,7,47.0,1,47.0,1,47.0,1,47.0,1
4021,max_effective,20,40,2,3,0.05,0.95,0.877419735368631,8,35.0,1,35.0,1,35.0,1,35.0,1
4022,max_effective,20,40,2,3,0.05,0.95,0.874776885682599,9,53.0,1,53.0,1,53.0,1,53.0,1
4023,max_effective,20,40,2,3,0.05,0.95,0.9400136903768554,53,90.0,0,101.0,0,109.0,0,110.0,1
4024,max_effective,20,40,2,3,0.05,0.95,0.9165621080394756,38,82.0,0,90.0,0,92.0,1,92.0,1
4025,max_effective,20,40,2,3,0.05,0.95,0.8836229718480956,10,52.0,1,52.0,1,52.0,1,52.0,1
4026,max_effective,20,40,2,3,0.05,0.95,0.9268745105834588,19,53.0,1,53.0,1,53.0,1,53.0,1
4027,max_effective,20,40,2,3,0.05,0.95,0.8793257106936583,7,50.0,1,50.0,1,50.0,1,50.0,1
4028,max_effective,20,40,2,3,0.05,0.95,0.9408446389261232,6,42.0,1,42.0,1,42.0,1,42.0,1
4029,max_effective,20,40,2,3,0.05,0.95,0.9342764159352752,19,71.0,1,71.0,1,71.0,1,71.0,1
4030,max_effective,20,40,2,3,0.05,0.95,0.9432172545348388,101,95.0,0,97.0,0,99.0,0,100.0,1
4031,max_effective,20,40,2,3,0.05,0.95,0.8715134926944512,4,33.0,1,33.0,1,33.0,1,33.0,1
4032,max_effective,20,40,2,3,0.05,0.95,0.9201133023405073,9,62.0,1,62.0,1,62.0,1,62.0,1
4033,max_effective,20,40,2,3,0.05,0.95,0.9429068889860416,18,66.0,1,66.0,1,66.0,1,66.0,1
4034,max_effective,20,40,2,3,0.05,0.95,0.9478142982764468,42,81.0,1,81.0,1,80.0,0,81.0,1
4035,max_effective,20,40,2,3,0.05,0.95,0.9431491841063828,12,59.0,1,59.0,1,59.0,1,59.0,1
4036,max_effective,20,40,2,3,0.05,0.95,0.9082628787830992,23,68.0,1,68.0,1,68.0,1,68.0,1
4037,max_effective,20,40,2,3,0.05,0.95,0.902615034318162,6,40.0,1,40.0,1,40.0,1,40.0,1
4038,max_effective,20,40,2,3,0.05,0.95,0.8803307875035654,19,76.0,1,76.0,1,76.0,1,76.0,1
4039,max_effective,20,40,2,3,0.05,0.95,0.939625572281052,26,71.0,0,77.0,1,77.0,1,77.0,1
4040,max_effective,20,40,2,3,0.05,0.95,0.9391844820861882,23,81.0,0,89.0,1,89.0,1,89.0,1
4041,max_effective,20,40,2,3,0.05,0.95,0.9207343092439156,19,93.0,0,98.0,0,98.0,0,99.0,1
4042,max_effective,20,40,2,3,0.05,0.95,0.9163117847713208,17,63.0,1,63.0,1,63.0,1,63.0,1
4043,max_effective,20,40,2,3,0.05,0.95,0.946936467260029,10,50.0,1,50.0,1,50.0,1,50.0,1
4044,max_effective,20,40,2,3,0.05,0.95,0.9034629333402032,26,89.0,1,89.0,1,89.0,1,89.0,1
4045,max_effective,20,40,2,3,0.05,0.95,0.9301391609572552,15,60.0,1,60.0,1,60.0,1,60.0,1
4046,max_effective,20,40,2,3,0.05,0.95,0.8952957458409029,18,58.0,1,58.0,1,58.0,1,58.0,1
4047,max_effective,20,40,2,3,0.05,0.95,0.914780498362544,29,89.0,0,90.0,1,90.0,1,90.0,1
4048,max_effective,20,40,2,3,0.05,0.95,0.9124721333499536,25,61.0,1,61.0,1,61.0,1,61.0,1
4049,max_effective,20,40,2,3,0.05,0.95,0.94693722919484,11,54.0,1,54.0,1,54.0,1,54.0,1
4050,max_effective,20,40,2,3,0.05,0.95,0.9398488100470238,4,30.0,1,30.0,1,30.0,1,30.0,1
4051,max_effective,20,40,2,3,0.05,0.95,0.8899070068985696,19,75.0,1,75.0,1,75.0,1,75.0,1
4052,max_effective,20,40,2,3,0.05,0.95,0.9268598411498238,17,56.0,1,56.0,1,56.0,1,56.0,1
4053,max_effective,20,40,2,3,0.05,0.95,0.9289859719097004,11,55.0,1,55.0,1,55.0,1,55.0,1
4054,max_effective,20,40,2,3,0.05,0.95,0.8958314841731831,10,53.0,1,53.0,1,53.0,1,53.0,1
4055,max_effective,20,40,2,3,0.05,0.95,0.9098634662799596,10,56.0,1,56.0,1,56.0,1,56.0,1
4056,max_effective,20,40,2,3,0.05,0.95,0.8396084763660676,8,48.0,1,48.0,1,48.0,1,48.0,1
4057,max_effective,20,40,2,3,0.05,0.95,0.8625828206015469,13,51.0,1,51.0,1,51.0,1,51.0,1
4058,max_effective,20,40,2,3,0.05,0.95,0.944509874157681,26,102.0,0,107.0,0,108.0,1,107.0,0
4059,max_effective,20,40,2,3,0.05,0.95,0.9192323168156248,11,53.0,1,53.0,1,53.0,1,53.0,1
4060,max_effective,20,40,2,3,0.05,0.95,0.948643822192634,28,79.0,0,85.0,1,85.0,1,85.0,1
4061,max_effective,20,40,2,3,0.05,0.95,0.8126028120575024,8,39.0,1,39.0,1,39.0,1,39.0,1
4062,max_effective,20,40,2,3,0.05,0.95,0.9047180371159944,22,88.0,0,91.0,1,91.0,1,91.0,1
4063,max_effective,20,40,2,3,0.05,0.95,0.9474574018936724,22,64.0,1,64.0,1,64.0,1,64.0,1
4064,max_effective,20,40,2,3,0.05,0.95,0.9160876341271438,22,97.0,0,99.0,0,103.0,1,102.0,0
4065,max_effective,20,40,2,3,0.05,0.95,0.9398691707504848,21,81.0,0,83.0,1,83.0,1,82.0,0
4066,max_effective,20,40,2,3,0.05,0.95,0.9377078848261976,10,64.0,1,64.0,1,64.0,1,64.0,1
4067,max_effective,20,40,2,3,0.05,0.95,0.919159001683565,40,104.0,0,108.0,0,112.0,1,109.0,0
4068,max_effective,20,40,2,3,0.05,0.95,0.9428486034533976,7,50.0,1,50.0,1,50.0,1,50.0,1
4069,max_effective,20,40,2,3,0.05,0.95,0.8983090940848395,22,71.0,0,77.0,1,77.0,1,77.0,1
4070,max_effective,20,40,2,3,0.05,0.95,0.9030680324884076,10,70.0,1,70.0,1,70.0,1,70.0,1
4071,max_effective,20,40,2,3,0.05,0.95,0.9313293080908644,15,64.0,1,64.0,1,64.0,1,64.0,1
4072,max_effective,20,40,2,3,0.05,0.95,0.8546515701058118,13,58.0,1,58.0,1,58.0,1,58.0,1
4073,max_effective,20,40,2,3,0.05,0.95,0.9408454542994774,21,63.0,1,63.0,1,63.0,1,63.0,1
4074,max_effective,20,40,2,3,0.05,0.95,0.8739393658848106,12,47.0,1,47.0,1,47.0,1,47.0,1
4075,max_effective,20,40,2,3,0.05,0.95,0.930578625641648,16,67.0,1,67.0,1,67.0,1,67.0,1
4076,max_effective,20,40,2,3,0.05,0.95,0.9162367192380472,4,34.0,1,34.0,1,34.0,1,33.0,0
4077,max_effective,20,40,2,3,0.05,0.95,0.9155175195038266,9,48.0,1,48.0,1,48.0,1,42.0,0
4078,max_effective,20,40,2,3,0.05,0.95,0.9181905397541472,12,59.0,1,59.0,1,59.0,1,59.0,1
4079,max_effective,20,40,2,3,0.05,0.95,0.8808588128627608,9,62.0,1,62.0,1,62.0,1,62.0,1
4080,max_effective,20,40,2,3,0.05,0.95,0.934814404032648,53,89.0,0,95.0,0,111.0,1,111.0,1
4081,max_effective,20,40,2,3,0.05,0.95,0.9366220971965624,14,60.0,1,60.0,1,60.0,1,60.0,1
4082,max_effective,20,40,2,3,0.05,0.95,0.8914462355205376,14,52.0,1,52.0,1,52.0,1,52.0,1
4083,max_effective,20,40,2,3,0.05,0.95,0.8849604908908919,10,56.0,1,56.0,1,56.0,1,56.0,1
4084,max_effective,20,40,2,3,0.05,0.95,0.8426458664451447,8,41.0,1,41.0,1,41.0,1,41.0,1
4085,max_effective,20,40,2,3,0.05,0.95,0.8869473452822444,8,66.0,1,66.0,1,66.0,1,66.0,1
4086,max_effective,20,40,2,3,0.05,0.95,0.9154304710654246,34,82.0,1,82.0,1,82.0,1,82.0,1
4087,max_effective,20,40,2,3,0.05,0.95,0.9154808515992408,11,57.0,1,57.0,1,57.0,1,56.0,0
4088,max_effective,20,40,2,3,0.05,0.95,0.8524790621622639,6,36.0,1,36.0,1,36.0,1,36.0,1
4089,max_effective,20,40,2,3,0.05,0.95,0.8840834887109035,9,54.0,1,54.0,1,54.0,1,54.0,1
4090,max_effective,20,40,2,3,0.05,0.95,0.914850066734686,20,80.0,1,80.0,1,80.0,1,80.0,1
4091,max_effective,20,40,2,3,0.05,0.95,0.947051667033032,16,49.0,1,49.0,1,49.0,1,49.0,1
4092,max_effective,20,40,2,3,0.05,0.95,0.9364494699751316,20,68.0,1,68.0,1,68.0,1,68.0,1
4093,max_effective,20,40,2,3,0.05,0.95,0.940305455113458,32,80.0,0,85.0,1,85.0,1,85.0,1
4094,max_effective,20,40,2,3,0.05,0.95,0.83292793949567,4,26.0,1,26.0,1,26.0,1,25.0,0
4095,max_effective,20,40,2,3,0.05,0.95,0.9425931708427472,20,72.0,1,72.0,1,72.0,1,72.0,1
4096,max_effective,20,40,2,3,0.05,0.95,0.8069481417237229,6,40.0,1,40.0,1,40.0,1,40.0,1
4097,max_effective,20,40,2,3,0.05,0.95,0.9318978608308922,35,95.0,0,98.0,1,93.0,0,92.0,0
4098,max_effective,20,40,2,3,0.05,0.95,0.8915302066776636,8,66.0,1,66.0,1,66.0,1,66.0,1
4099,max_effective,20,40,2,3,0.05,0.95,0.8894163799314896,12,72.0,1,72.0,1,72.0,1,71.0,0
4100,max_effective,20,40,2,3,0.05,0.95,0.9205872374163026,98,84.0,0,89.0,0,93.0,1,90.0,0
4101,max_effective,20,40,2,3,0.05,0.95,0.9319376933450368,16,88.0,1,88.0,1,88.0,1,88.0,1
4102,max_effective,20,40,2,3,0.05,0.95,0.9076943754540236,6,49.0,1,49.0,1,49.0,1,49.0,1
4103,max_effective,20,40,2,3,0.05,0.95,0.8491930585413436,9,35.0,1,35.0,1,35.0,1,34.0,0
4104,max_effective,20,40,2,3,0.05,0.95,0.936119259980444,23,85.0,0,90.0,0,93.0,1,91.0,0
4105,max_effective,20,40,2,3,0.05,0.95,0.9358279489967276,8,42.0,1,42.0,1,42.0,1,40.0,0
4106,max_effective,20,40,2,3,0.05,0.95,0.9303073008350974,22,69.0,1,69.0,1,69.0,1,69.0,1
4107,max_effective,20,40,2,3,0.05,0.95,0.8713336976112618,9,41.0,1,41.0,1,41.0,1,41.0,1
4108,max_effective,20,40,2,3,0.05,0.95,0.938312363243352,67,92.0,0,95.0,0,101.0,0,104.0,1
4109,max_effective,20,40,2,3,0.05,0.95,0.9070793029134876,24,63.0,1,63.0,1,63.0,1,63.0,1
4110,max_effective,20,40,2,3,0.05,0.95,0.9334474283599924,16,76.0,1,76.0,1,76.0,1,76.0,1
4111,max_effective,20,40,2,3,0.05,0.95,0.8593023559096747,9,36.0,1,36.0,1,36.0,1,36.0,1
4112,max_effective,20,40,2,3,0.05,0.95,0.9211453179637558,11,50.0,1,50.0,1,50.0,1,48.0,0
4113,max_effective,20,40,2,3,0.05,0.95,0.8532344251395062,9,41.0,1,41.0,1,41.0,1,41.0,1
4114,max_effective,20,40,2,3,0.05,0.95,0.9294312321196858,25,73.0,1,73.0,1,73.0,1,73.0,1
4115,max_effective,20,40,2,3,0.05,0.95,0.9021569229598788,9,56.0,1,56.0,1,56.0,1,56.0,1
4116,max_effective,20,40,2,3,0.05,0.95,0.931430328706246,18,62.0,1,62.0,1,62.0,1,62.0,1
4117,max_effective,20,40,2,3,0.05,0.95,0.944382605420226,21,78.0,0,81.0,1,81.0,1,81.0,1
4118,max_effective,20,40,2,3,0.05,0.95,0.9171294759185908,13,54.0,1,54.0,1,54.0,1,54.0,1
4119,max_effective,20,40,2,3,0.05,0.95,0.9487987567404864,18,75.0,1,75.0,1,75.0,1,75.0,1
4120,max_effective,20,40,2,3,0.05,0.95,0.9382829879073028,32,94.0,0,104.0,1,101.0,0,101.0,0
4121,max_effective,20,40,2,3,0.05,0.95,0.881255238500642,28,78.0,1,78.0,1,78.0,1,78.0,1
4122,max_effective,20,40,2,3,0.05,0.95,0.8923670569683813,10,56.0,1,56.0,1,56.0,1,56.0,1
4123,max_effective,20,40,2,3,0.05,0.95,0.8883163738544853,4,34.0,1,34.0,1,34.0,1,34.0,1
4124,max_effective,20,40,2,3,0.05,0.95,0.9441846431048466,59,72.0,0,85.0,0,97.0,1,97.0,1
4125,max_effective,20,40,2,3,0.05,0.95,0.9496376890310982,15,70.0,1,70.0,1,70.0,1,70.0,1
4126,max_effective,20,40,2,3,0.05,0.95,0.8846285688087673,11,70.0,1,70.0,1,70.0,1,70.0,1
4127,max_effective,20,40,2,3,0.05,0.95,0.8591702893412771,12,53.0,1,53.0,1,53.0,1,53.0,1
4128,max_effective,20,40,2,3,0.05,0.95,0.9347782668268864,12,62.0,1,62.0,1,62.0,1,62.0,1
4129,max_effective,20,40,2,3,0.05,0.95,0.9228308086850496,19,74.0,1,74.0,1,74.0,1,74.0,1
4130,max_effective,20,40,2,3,0.05,0.95,0.8407999416859292,14,69.0,1,69.0,1,69.0,1,69.0,1
4131,max_effective,20,40,2,3,0.05,0.95,0.9348501582582988,41,86.0,0,93.0,0,97.0,1,97.0,1
4132,max_effective,20,40,2,3,0.05,0.95,0.924040845518011,22,61.0,1,61.0,1,61.0,1,61.0,1
4133,max_effective,20,40,2,3,0.05,0.95,0.9391525882937436,15,76.0,1,76.0,1,76.0,1,76.0,1
4134,max_effective,20,40,2,3,0.05,0.95,0.8855792643532256,26,79.0,0,82.0,0,85.0,1,85.0,1
4135,max_effective,20,40,2,3,0.05,0.95,0.9217148252207796,11,48.0,1,48.0,1,48.0,1,48.0,1
4136,max_effective,20,40,2,3,0.05,0.95,0.8091537002237502,9,44.0,1,44.0,1,44.0,1,44.0,1
4137,max_effective,20,40,2,3,0.05,0.95,0.9306469901468272,13,41.0,1,41.0,1,41.0,1,41.0,1
4138,max_effective,20,40,2,3,0.05,0.95,0.9471178306503084,7,44.0,1,44.0,1,44.0,1,44.0,1
4139,max_effective,20,40,2,3,0.05,0.95,0.9463168886623452,22,67.0,1,67.0,1,67.0,1,67.0,1
4140,max_effective,20,40,2,3,0.05,0.95,0.9308497364553088,28,87.0,0,96.0,0,98.0,0,99.0,1
4141,max_effective,20,40,2,3,0.05,0.95,0.9499022308437838,38,73.0,1,73.0,1,73.0,1,73.0,1
4142,max_effective,20,40,2,3,0.05,0.95,0.911214695568518,10,56.0,1,56.0,1,56.0,1,56.0,1
4143,max_effective,20,40,2,3,0.05,0.95,0.9144770794738112,39,74.0,1,74.0,1,74.0,1,74.0,1
4144,max_effective,20,40,2,3,0.05,0.95,0.9410109656869956,6,40.0,1,40.0,1,40.0,1,40.0,1
4145,max_effective,20,40,2,3,0.05,0.95,0.9363948417984538,70,86.0,0,94.0,0,104.0,0,106.0,1
4146,max_effective,20,40,2,3,0.05,0.95,0.9470148067466092,18,86.0,1,86.0,1,86.0,1,86.0,1
4147,max_effective,20,40,2,3,0.05,0.95,0.9297529514861052,4,47.0,1,47.0,1,47.0,1,47.0,1
4148,max_effective,20,40,2,3,0.05,0.95,0.8779545467530774,14,42.0,1,42.0,1,42.0,1,42.0,1
4149,max_effective,20,40,2,3,0.05,0.95,0.8805587047460857,36,80.0,1,80.0,1,80.0,1,79.0,0
4150,max_effective,20,40,2,3,0.05,0.95,0.8399016308384157,9,46.0,1,46.0,1,46.0,1,46.0,1
4151,max_effective,20,40,2,3,0.05,0.95,0.908992080115251,20,68.0,1,68.0,1,68.0,1,68.0,1
4152,max_effective,20,40,2,3,0.05,0.95,0.9260352758899252,14,75.0,1,75.0,1,75.0,1,75.0,1
4153,max_effective,20,40,2,3,0.05,0.95,0.9448774243165144,17,65.0,1,65.0,1,65.0,1,65.0,1
4154,max_effective,20,40,2,3,0.05,0.95,0.920553655770082,19,72.0,1,72.0,1,72.0,1,72.0,1
4155,max_effective,20,40,2,3,0.05,0.95,0.92654016039413,6,41.0,1,41.0,1,41.0,1,41.0,1
4156,max_effective,20,40,2,3,0.05,0.95,0.9402948678897196,13,48.0,1,48.0,1,48.0,1,48.0,1
4157,max_effective,20,40,2,3,0.05,0.95,0.9177253030631756,15,91.0,0,94.0,1,93.0,0,92.0,0
4158,max_effective,20,40,2,3,0.05,0.95,0.7449568550709574,4,28.0,1,28.0,1,28.0,1,28.0,1
4159,max_effective,20,40,2,3,0.05,0.95,0.9415485276100584,34,87.0,0,92.0,0,97.0,1,97.0,1
4160,max_effective,20,40,2,3,0.05,0.95,0.920096617302928,33,82.0,0,93.0,0,104.0,1,101.0,0
4161,max_effective,20,40,2,3,0.05,0.95,0.941018878359722,55,97.0,1,94.0,0,95.0,0,94.0,0
4162,max_effective,20,40,2,3,0.05,0.95,0.9185791425222956,6,34.0,1,34.0,1,34.0,1,34.0,1
4163,max_effective,20,40,2,3,0.05,0.95,0.9242743324215532,23,82.0,0,85.0,1,85.0,1,85.0,1
4164,max_effective,20,40,2,3,0.05,0.95,0.9210705969984824,15,58.0,1,58.0,1,58.0,1,58.0,1
4165,max_effective,20,40,2,3,0.05,0.95,0.9120475806817544,14,60.0,1,60.0,1,60.0,1,60.0,1
4166,max_effective,20,40,2,3,0.05,0.95,0.9329641898626004,6,36.0,1,36.0,1,36.0,1,36.0,1
4167,max_effective,20,40,2,3,0.05,0.95,0.9386643399800182,34,91.0,0,102.0,1,102.0,1,100.0,0
4168,max_effective,20,40,2,3,0.05,0.95,0.8454063004662725,5,47.0,1,47.0,1,47.0,1,47.0,1
4169,max_effective,20,40,2,3,0.05,0.95,0.9151513812790596,12,49.0,1,49.0,1,49.0,1,49.0,1
4170,max_effective,20,40,2,3,0.05,0.95,0.8878243169855201,8,49.0,1,49.0,1,49.0,1,49.0,1
4171,max_effective,20,40,2,3,0.05,0.95,0.947948693696224,12,68.0,1,68.0,1,68.0,1,68.0,1
4172,max_effective,20,40,2,3,0.05,0.95,0.9350903547688438,13,67.0,1,67.0,1,67.0,1,67.0,1
4173,max_effective,20,40,2,3,0.05,0.95,0.8917129826422677,14,49.0,1,49.0,1,49.0,1,49.0,1
4174,max_effective,20,40,2,3,0.05,0.95,0.933839483969954,10,49.0,1,49.0,1,49.0,1,49.0,1
4175,max_effective,20,40,2,3,0.05,0.95,0.9353431390094468,26,65.0,1,65.0,1,65.0,1,65.0,1
4176,max_effective,20,40,2,3,0.05,0.95,0.9242963001336646,30,89.0,1,86.0,0,84.0,0,84.0,0
4177,max_effective,20,40,2,3,0.05,0.95,0.8872365574301727,11,59.0,1,59.0,1,59.0,1,59.0,1
4178,max_effective,20,40,2,3,0.05,0.95,0.8418232820431085,10,61.0,1,61.0,1,61.0,1,61.0,1
4179,max_effective,20,40,2,3,0.05,0.95,0.9375608637365384,15,58.0,1,58.0,1,58.0,1,58.0,1
4180,max_effective,20,40,2,3,0.05,0.95,0.9467471874857336,19,66.0,1,66.0,1,66.0,1,66.0,1
4181,max_effective,20,40,2,3,0.05,0.95,0.8647208613355665,10,52.0,1,52.0,1,52.0,1,52.0,1
4182,max_effective,20,40,2,3,0.05,0.95,0.845378405442577,13,56.0,1,56.0,1,56.0,1,56.0,1
4183,max_effective,20,40,2,3,0.05,0.95,0.9360987238200604,9,64.0,1,64.0,1,64.0,1,64.0,1
4184,max_effective,20,40,2,3,0.05,0.95,0.8881419311721289,10,46.0,1,46.0,1,46.0,1,46.0,1
4185,max_effective,20,40,2,3,0.05,0.95,0.9388092768585596,5,33.0,1,33.0,1,33.0,1,33.0,1
4186,max_effective,20,40,2,3,0.05,0.95,0.7793459529591037,9,49.0,1,49.0,1,49.0,1,49.0,1
4187,max_effective,20,40,2,3,0.05,0.95,0.9376473488109168,32,91.0,0,99.0,1,97.0,0,97.0,0
4188,max_effective,20,40,2,3,0.05,0.95,0.9484813766275524,41,83.0,0,94.0,0,96.0,1,93.0,0
4189,max_effective,20,40,2,3,0.05,0.95,0.9431305749109068,24,71.0,1,71.0,1,71.0,1,71.0,1
4190,max_effective,20,40,2,3,0.05,0.95,0.9274858712598236,8,47.0,1,47.0,1,47.0,1,47.0,1
4191,max_effective,20,40,2,3,0.05,0.95,0.8862759032000844,13,62.0,1,62.0,1,62.0,1,62.0,1
4192,max_effective,20,40,2,3,0.05,0.95,0.8769037378513048,10,46.0,1,46.0,1,46.0,1,46.0,1
4193,max_effective,20,40,2,3,0.05,0.95,0.9340253890016968,16,76.0,1,76.0,1,76.0,1,76.0,1
4194,max_effective,20,40,2,3,0.05,0.95,0.8787006613236936,12,56.0,1,56.0,1,56.0,1,56.0,1
4195,max_effective,20,40,2,3,0.05,0.95,0.8874432527161507,9,50.0,1,50.0,1,50.0,1,50.0,1
4196,max_effective,20,40,2,3,0.05,0.95,0.9285866989928876,22,95.0,1,95.0,1,88.0,0,90.0,0
4197,max_effective,20,40,2,3,0.05,0.95,0.9004758623763818,7,44.0,1,44.0,1,44.0,1,43.0,0
4198,max_effective,20,40,2,3,0.05,0.95,0.9410576461347662,49,98.0,0,111.0,0,114.0,1,114.0,1
4199,max_effective,20,40,2,3,0.05,0.95,0.908407804832787,6,55.0,1,55.0,1,55.0,1,55.0,1
4200,max_effective,20,40,2,3,0.05,0.95,0.936555277156744,2,25.0,1,25.0,1,25.0,1,25.0,1
4201,max_effective,20,40,2,3,0.05,0.95,0.9233920524578788,13,77.0,1,77.0,1,77.0,1,77.0,1
4202,max_effective,20,40,2,3,0.05,0.95,0.9235992962526396,39,82.0,0,93.0,0,101.0,1,100.0,0
4203,max_effective,20,40,2,3,0.05,0.95,0.9182479528716144,23,60.0,1,60.0,1,60.0,1,60.0,1
4204,max_effective,20,40,2,3,0.05,0.95,0.9471216220781514,10,51.0,1,51.0,1,51.0,1,51.0,1
4205,max_effective,20,40,2,3,0.05,0.95,0.9230085122489812,24,59.0,1,59.0,1,59.0,1,59.0,1
4206,max_effective,20,40,2,3,0.05,0.95,0.8846147009089771,6,50.0,1,50.0,1,50.0,1,50.0,1
4207,max_effective,20,40,2,3,0.05,0.95,0.9290013858806768,25,84.0,0,88.0,0,95.0,1,94.0,0
4208,max_effective,20,40,2,3,0.05,0.95,0.903434087183181,41,87.0,0,89.0,0,99.0,1,99.0,1
4209,max_effective,20,40,2,3,0.05,0.95,0.9321648007904658,41,68.0,1,68.0,1,68.0,1,68.0,1
4210,max_effective,20,40,2,3,0.05,0.95,0.7679632459990056,6,46.0,1,46.0,1,46.0,1,46.0,1
4211,max_effective,20,40,2,3,0.05,0.95,0.8715165255363961,7,31.0,1,31.0,1,31.0,1,31.0,1
4212,max_effective,20,40,2,3,0.05,0.95,0.9475558060724923,17,79.0,1,79.0,1,79.0,1,79.0,1
4213,max_effective,20,40,2,3,0.05,0.95,0.9108831786335622,21,81.0,1,81.0,1,81.0,1,79.0,0
4214,max_effective,20,40,2,3,0.05,0.95,0.8207710663831905,4,31.0,1,31.0,1,31.0,1,31.0,1
4215,max_effective,20,40,2,3,0.05,0.95,0.930180709387859,14,61.0,1,61.0,1,61.0,1,61.0,1
4216,max_effective,20,40,2,3,0.05,0.95,0.9174013305428772,17,71.0,1,71.0,1,71.0,1,71.0,1
4217,max_effective,20,40,2,3,0.05,0.95,0.9214120431441064,26,80.0,1,80.0,1,80.0,1,80.0,1
4218,max_effective,20,40,2,3,0.05,0.95,0.9193766090959508,8,46.0,1,46.0,1,46.0,1,46.0,1
4219,max_effective,20,40,2,3,0.05,0.95,0.9107714026197484,14,59.0,1,59.0,1,59.0,1,57.0,0
4220,max_effective,20,40,2,3,0.05,0.95,0.945087754952274,28,75.0,1,75.0,1,75.0,1,75.0,1
4221,max_effective,20,40,2,3,0.05,0.95,0.8950727536461565,25,75.0,1,75.0,1,75.0,1,75.0,1
4222,max_effective,20,40,2,3,0.05,0.95,0.8285421217656674,10,48.0,1,48.0,1,48.0,1,48.0,1
4223,max_effective,20,40,2,3,0.05,0.95,0.9389628470516848,36,79.0,0,87.0,1,87.0,1,87.0,1
4224,max_effective,20,40,2,3,0.05,0.95,0.9301959563586658,16,65.0,1,65.0,1,65.0,1,65.0,1
4225,max_effective,20,40,2,3,0.05,0.95,0.8801943368433256,10,43.0,1,43.0,1,43.0,1,43.0,1
4226,max_effective,20,40,2,3,0.05,0.95,0.9301346615883443,13,49.0,1,49.0,1,49.0,1,49.0,1
4227,max_effective,20,40,2,3,0.05,0.95,0.9228589238421848,14,58.0,1,58.0,1,58.0,1,58.0,1
4228,max_effective,20,40,2,3,0.05,0.95,0.9282732894781628,9,60.0,1,60.0,1,60.0,1,60.0,1
4229,max_effective,20,40,2,3,0.05,0.95,0.8492787992273033,6,40.0,1,40.0,1,40.0,1,40.0,1
4230,max_effective,20,40,2,3,0.05,0.95,0.92327644897675,32,78.0,0,88.0,1,88.0,1,88.0,1
4231,max_effective,20,40,2,3,0.05,0.95,0.9272870135912752,14,59.0,1,59.0,1,59.0,1,59.0,1
4232,max_effective,20,40,2,3,0.05,0.95,0.9375439643844904,22,53.0,1,53.0,1,53.0,1,53.0,1
4233,max_effective,20,40,2,3,0.05,0.95,0.9438369841654924,30,74.0,0,75.0,1,75.0,1,75.0,1
4234,max_effective,20,40,2,3,0.05,0.95,0.944790049515272,42,84.0,0,93.0,0,111.0,1,108.0,0
4235,max_effective,20,40,2,3,0.05,0.95,0.906397798274081,18,54.0,1,54.0,1,54.0,1,54.0,1
4236,max_effective,20,40,2,3,0.05,0.95,0.8427343668178076,12,54.0,1,54.0,1,54.0,1,54.0,1
4237,max_effective,20,40,2,3,0.05,0.95,0.8845104759382968,29,69.0,1,69.0,1,69.0,1,69.0,1
4238,max_effective,20,40,2,3,0.05,0.95,0.9488311600608276,40,76.0,1,76.0,1,76.0,1,76.0,1
4239,max_effective,20,40,2,3,0.05,0.95,0.8693468706034571,10,47.0,1,47.0,1,47.0,1,47.0,1
4240,max_effective,20,40,2,3,0.05,0.95,0.9423322901146148,10,49.0,1,49.0,1,49.0,1,49.0,1
4241,max_effective,20,40,2,3,0.05,0.95,0.936973569897552,34,80.0,0,82.0,1,82.0,1,82.0,1
4242,max_effective,20,40,2,3,0.05,0.95,0.9384051939054044,29,65.0,1,65.0,1,65.0,1,65.0,1
4243,max_effective,20,40,2,3,0.05,0.95,0.8603120857126466,14,53.0,1,53.0,1,53.0,1,53.0,1
4244,max_effective,20,40,2,3,0.05,0.95,0.7479729416354464,9,54.0,1,54.0,1,54.0,1,54.0,1
4245,max_effective,20,40,2,3,0.05,0.95,0.9001942320913757,30,66.0,1,66.0,1,66.0,1,66.0,1
4246,max_effective,20,40,2,3,0.05,0.95,0.9216358600468262,31,98.0,0,99.0,0,100.0,1,100.0,1
4247,max_effective,20,40,2,3,0.05,0.95,0.9288276553538868,12,68.0,1,68.0,1,68.0,1,68.0,1
4248,max_effective,20,40,2,3,0.05,0.95,0.918974539044938,14,51.0,1,51.0,1,51.0,1,51.0,1
4249,max_effective,20,40,2,3,0.05,0.95,0.9011474473388728,5,38.0,1,38.0,1,38.0,1,36.0,0
4250,max_effective,20,40,2,3,0.05,0.95,0.9405459591960592,28,86.0,0,98.0,0,99.0,0,102.0,1
4251,max_effective,20,40,2,3,0.05,0.95,0.9195307168838333,11,51.0,1,51.0,1,51.0,1,51.0,1
4252,max_effective,20,40,2,3,0.05,0.95,0.9320801720793764,65,90.0,0,93.0,0,101.0,0,104.0,1
4253,max_effective,20,40,2,3,0.05,0.95,0.9287749089299856,29,74.0,1,74.0,1,74.0,1,74.0,1
4254,max_effective,20,40,2,3,0.05,0.95,0.9374496917523978,33,76.0,1,76.0,1,76.0,1,76.0,1
4255,max_effective,20,40,2,3,0.05,0.95,0.894344223352356,15,46.0,1,46.0,1,46.0,1,46.0,1
4256,max_effective,20,40,2,3,0.05,0.95,0.8679236601524912,20,45.0,1,45.0,1,45.0,1,45.0,1
4257,max_effective,20,40,2,3,0.05,0.95,0.9241343172174068,13,70.0,1,70.0,1,70.0,1,70.0,1
4258,max_effective,20,40,2,3,0.05,0.95,0.9025454850210192,20,63.0,1,63.0,1,63.0,1,62.0,0
4259,max_effective,20,40,2,3,0.05,0.95,0.9308145955800242,19,70.0,1,70.0,1,70.0,1,69.0,0
4260,max_effective,20,40,2,3,0.05,0.95,0.7591510566725327,13,39.0,1,39.0,1,39.0,1,38.0,0
4261,max_effective,20,40,2,3,0.05,0.95,0.9273459047271834,9,47.0,1,47.0,1,47.0,1,47.0,1
4262,max_effective,20,40,2,3,0.05,0.95,0.936440483484621,49,95.0,0,90.0,0,102.0,1,102.0,1
4263,max_effective,20,40,2,3,0.05,0.95,0.8849170979173002,6,41.0,1,41.0,1,41.0,1,41.0,1
4264,max_effective,20,40,2,3,0.05,0.95,0.9327782875040396,14,72.0,1,72.0,1,72.0,1,72.0,1
4265,max_effective,20,40,2,3,0.05,0.95,0.9264090260246608,16,80.0,1,80.0,1,78.0,0,80.0,1
4266,max_effective,20,40,2,3,0.05,0.95,0.9001589346534681,15,44.0,1,44.0,1,44.0,1,44.0,1
4267,max_effective,20,40,2,3,0.05,0.95,0.93849612158298,18,54.0,1,54.0,1,54.0,1,54.0,1
4268,max_effective,20,40,2,3,0.05,0.95,0.9044525741924908,14,70.0,1,70.0,1,70.0,1,70.0,1
4269,max_effective,20,40,2,3,0.05,0.95,0.9496996429062422,45,81.0,0,97.0,1,94.0,0,93.0,0
4270,max_effective,20,40,2,3,0.05,0.95,0.947020570022732,40,90.0,0,97.0,0,104.0,0,106.0,1
4271,max_effective,20,40,2,3,0.05,0.95,0.929116608267158,8,47.0,1,47.0,1,47.0,1,47.0,1
4272,max_effective,20,40,2,3,0.05,0.95,0.830776842268859,14,58.0,1,58.0,1,58.0,1,58.0,1
4273,max_effective,20,40,2,3,0.05,0.95,0.8956731505607896,4,39.0,1,39.0,1,39.0,1,39.0,1
4274,max_effective,20,40,2,3,0.05,0.95,0.9358122451910548,10,63.0,1,63.0,1,63.0,1,63.0,1
4275,max_effective,20,40,2,3,0.05,0.95,0.8918488938444898,21,70.0,1,70.0,1,70.0,1,70.0,1
4276,max_effective,20,40,2,3,0.05,0.95,0.9016782333141212,34,70.0,1,70.0,1,70.0,1,70.0,1
4277,max_effective,20,40,2,3,0.05,0.95,0.9461969768152234,24,63.0,1,63.0,1,63.0,1,63.0,1
4278,max_effective,20,40,2,3,0.05,0.95,0.9376931477424134,33,88.0,0,88.0,0,97.0,0,98.0,1
4279,max_effective,20,40,2,3,0.05,0.95,0.851087664407567,4,38.0,1,38.0,1,38.0,1,38.0,1
4280,max_effective,20,40,2,3,0.05,0.95,0.914721581931396,36,95.0,0,102.0,0,102.0,0,103.0,1
4281,max_effective,20,40,2,3,0.05,0.95,0.9072296558008152,9,44.0,1,44.0,1,44.0,1,43.0,0
4282,max_effective,20,40,2,3,0.05,0.95,0.91111217839632,27,63.0,1,63.0,1,63.0,1,58.0,0
4283,max_effective,20,40,2,3,0.05,0.95,0.8586066459733429,5,38.0,1,38.0,1,38.0,1,38.0,1
4284,max_effective,20,40,2,3,0.05,0.95,0.8934643664980519,10,58.0,1,58.0,1,58.0,1,58.0,1
4285,max_effective,20,40,2,3,0.05,0.95,0.926892027282279,17,73.0,1,73.0,1,73.0,1,73.0,1
4286,max_effective,20,40,2,3,0.05,0.95,0.937916268322155,28,84.0,0,96.0,0,107.0,1,107.0,1
4287,max_effective,20,40,2,3,0.05,0.95,0.8700079290763202,6,40.0,1,40.0,1,40.0,1,40.0,1
4288,max_effective,20,40,2,3,0.05,0.95,0.91105473020243,42,77.0,0,89.0,1,89.0,1,89.0,1
4289,max_effective,20,40,2,3,0.05,0.95,0.9418290810837896,22,77.0,0,78.0,1,78.0,1,78.0,1
4290,max_effective,20,40,2,3,0.05,0.95,0.9444278463521903,106,84.0,0,101.0,0,116.0,1,114.0,0
4291,max_effective,20,40,2,3,0.05,0.95,0.9288750302996,19,83.0,0,84.0,1,84.0,1,84.0,1
4292,max_effective,20,40,2,3,0.05,0.95,0.94912798440003,36,77.0,1,77.0,1,77.0,1,75.0,0
4293,max_effective,20,40,2,3,0.05,0.95,0.9444119110101892,14,76.0,0,77.0,1,77.0,1,77.0,1
4294,max_effective,20,40,2,3,0.05,0.95,0.8691561005449997,8,39.0,1,39.0,1,39.0,1,39.0,1
4295,max_effective,20,40,2,3,0.05,0.95,0.8779125489680286,9,44.0,1,44.0,1,44.0,1,44.0,1
4296,max_effective,20,40,2,3,0.05,0.95,0.9403742766674136,40,74.0,1,74.0,1,74.0,1,74.0,1
4297,max_effective,20,40,2,3,0.05,0.95,0.9046853087307128,13,66.0,1,66.0,1,66.0,1,66.0,1
4298,max_effective,20,40,2,3,0.05,0.95,0.8538608311955385,6,35.0,1,35.0,1,35.0,1,32.0,0
4299,max_effective,20,40,2,3,0.05,0.95,0.8961195897679851,12,85.0,1,85.0,1,85.0,1,85.0,1
4300,max_effective,20,40,2,3,0.05,0.95,0.9481183568745986,30,94.0,0,100.0,0,105.0,1,105.0,1
4301,max_effective,20,40,2,3,0.05,0.95,0.9135976577121228,7,53.0,1,53.0,1,53.0,1,53.0,1
4302,max_effective,20,40,2,3,0.05,0.95,0.9426824882524992,25,47.0,1,47.0,1,47.0,1,47.0,1
4303,max_effective,20,40,2,3,0.05,0.95,0.9481515000048628,27,99.0,0,103.0,0,106.0,1,104.0,0
4304,max_effective,20,40,2,3,0.05,0.95,0.932496432557522,18,57.0,1,57.0,1,57.0,1,57.0,1
4305,max_effective,20,40,2,3,0.05,0.95,0.9494080010290432,9,49.0,1,49.0,1,49.0,1,49.0,1
4306,max_effective,20,40,2,3,0.05,0.95,0.9068812459858406,3,28.0,1,28.0,1,28.0,1,27.0,0
4307,max_effective,20,40,2,3,0.05,0.95,0.9240575269904054,26,93.0,0,94.0,0,97.0,1,97.0,1
4308,max_effective,20,40,2,3,0.05,0.95,0.9170701277839874,18,59.0,1,59.0,1,59.0,1,59.0,1
4309,max_effective,20,40,2,3,0.05,0.95,0.8645977665980474,9,54.0,1,54.0,1,54.0,1,54.0,1
4310,max_effective,20,40,2,3,0.05,0.95,0.942690062999856,38,92.0,0,100.0,0,106.0,1,103.0,0
4311,max_effective,20,40,2,3,0.05,0.95,0.9442472539156562,58,77.0,0,93.0,0,101.0,0,108.0,1
4312,max_effective,20,40,2,3,0.05,0.95,0.8951311473151327,14,53.0,1,53.0,1,53.0,1,53.0,1
4313,max_effective,20,40,2,3,0.05,0.95,0.924073611005648,6,36.0,1,36.0,1,36.0,1,36.0,1
4314,max_effective,20,40,2,3,0.05,0.95,0.947158232365905,6,43.0,1,43.0,1,43.0,1,43.0,1
4315,max_effective,20,40,2,3,0.05,0.95,0.9254084003285248,19,52.0,1,52.0,1,52.0,1,52.0,1
4316,max_effective,20,40,2,3,0.05,0.95,0.9111784888368732,21,70.0,1,70.0,1,70.0,1,70.0,1
4317,max_effective,20,40,2,3,0.05,0.95,0.933343425429572,10,49.0,1,49.0,1,49.0,1,49.0,1
4318,max_effective,20,40,2,3,0.05,0.95,0.9467933785598616,24,94.0,1,91.0,0,87.0,0,86.0,0
4319,max_effective,20,40,2,3,0.05,0.95,0.929192483842586,48,91.0,0,97.0,0,107.0,0,108.0,1
4320,max_effective,20,40,2,3,0.05,0.95,0.9262896225688896,43,80.0,1,80.0,1,80.0,1,80.0,1
4321,max_effective,20,40,2,3,0.05,0.95,0.94831170393197,20,89.0,0,92.0,1,88.0,0,88.0,0
4322,max_effective,20,40,2,3,0.05,0.95,0.9363806159937156,15,42.0,1,42.0,1,42.0,1,42.0,1
4323,max_effective,20,40,2,3,0.05,0.95,0.880232971193796,6,43.0,1,43.0,1,43.0,1,43.0,1
4324,max_effective,20,40,2,3,0.05,0.95,0.8865615413469948,10,44.0,1,44.0,1,44.0,1,44.0,1
4325,max_effective,20,40,2,3,0.05,0.95,0.9283927037472806,14,68.0,1,68.0,1,68.0,1,68.0,1
4326,max_effective,20,40,2,3,0.05,0.95,0.9142230111429116,49,98.0,1,98.0,1,98.0,1,98.0,1
4327,max_effective,20,40,2,3,0.05,0.95,0.8752288791290039,11,67.0,1,67.0,1,67.0,1,67.0,1
4328,max_effective,20,40,2,3,0.05,0.95,0.9292666316500424,19,86.0,1,85.0,0,86.0,1,86.0,1
4329,max_effective,20,40,2,3,0.05,0.95,0.912241719783528,10,50.0,1,50.0,1,50.0,1,50.0,1
4330,max_effective,20,40,2,3,0.05,0.95,0.9220997465977095,7,40.0,1,40.0,1,40.0,1,40.0,1
4331,max_effective,20,40,2,3,0.05,0.95,0.9233964692389476,13,58.0,1,58.0,1,58.0,1,58.0,1
4332,max_effective,20,40,2,3,0.05,0.95,0.8702177304799498,6,50.0,1,50.0,1,50.0,1,50.0,1
4333,max_effective,20,40,2,3,0.05,0.95,0.9198490784684132,7,43.0,1,43.0,1,43.0,1,43.0,1
4334,max_effective,20,40,2,3,0.05,0.95,0.930901874941609,17,65.0,1,65.0,1,65.0,1,65.0,1
4335,max_effective,20,40,2,3,0.05,0.95,0.9373255961524508,25,90.0,0,103.0,1,102.0,0,102.0,0
4336,max_effective,20,40,2,3,0.05,0.95,0.8549757783799782,17,84.0,1,84.0,1,84.0,1,84.0,1
4337,max_effective,20,40,2,3,0.05,0.95,0.8881867866747346,19,76.0,1,76.0,1,76.0,1,76.0,1
4338,max_effective,20,40,2,3,0.05,0.95,0.9201599323670536,23,84.0,1,84.0,1,84.0,1,83.0,0
4339,max_effective,20,40,2,3,0.05,0.95,0.9382558167641024,17,90.0,0,94.0,1,92.0,0,92.0,0
4340,max_effective,20,40,2,3,0.05,0.95,0.9160696480940884,14,67.0,1,67.0,1,67.0,1,67.0,1
4341,max_effective,20,40,2,3,0.05,0.95,0.783777841569683,5,37.0,1,37.0,1,37.0,1,35.0,0
4342,max_effective,20,40,2,3,0.05,0.95,0.94920710596953,18,71.0,1,71.0,1,71.0,1,71.0,1
4343,max_effective,20,40,2,3,0.05,0.95,0.8952292158236855,12,70.0,1,70.0,1,70.0,1,70.0,1
4344,max_effective,20,40,2,3,0.05,0.95,0.9287940451443678,8,44.0,1,44.0,1,44.0,1,43.0,0
4345,max_effective,20,40,2,3,0.05,0.95,0.9393693640773652,11,57.0,1,57.0,1,57.0,1,57.0,1
4346,max_effective,20,40,2,3,0.05,0.95,0.939062468974034,12,44.0,1,44.0,1,44.0,1,44.0,1
4347,max_effective,20,40,2,3,0.05,0.95,0.9161196432947736,10,61.0,1,61.0,1,61.0,1,61.0,1
4348,max_effective,20,40,2,3,0.05,0.95,0.9420288938380692,34,84.0,0,91.0,0,95.0,1,95.0,1
4349,max_effective,20,40,2,3,0.05,0.95,0.939830185421143,21,97.0,0,105.0,1,105.0,1,104.0,0
4350,max_effective,20,40,2,3,0.05,0.95,0.9433447651107434,27,83.0,0,88.0,1,88.0,1,88.0,1
4351,max_effective,20,40,2,3,0.05,0.95,0.8463881997457312,13,39.0,1,39.0,1,39.0,1,39.0,1
4352,max_effective,20,40,2,3,0.05,0.95,0.9119592109511282,18,54.0,1,54.0,1,54.0,1,54.0,1
4353,max_effective,20,40,2,3,0.05,0.95,0.8679731651481477,18,89.0,0,89.0,0,90.0,1,87.0,0
4354,max_effective,20,40,2,3,0.05,0.95,0.946811691978138,74,104.0,0,108.0,0,115.0,0,116.0,1
4355,max_effective,20,40,2,3,0.05,0.95,0.9243015378765876,41,81.0,0,80.0,0,93.0,1,93.0,1
4356,max_effective,20,40,2,3,0.05,0.95,0.923539083831838,23,93.0,0,101.0,1,101.0,1,99.0,0
4357,max_effective,20,40,2,3,0.05,0.95,0.9184485703453228,24,68.0,1,68.0,1,68.0,1,68.0,1
4358,max_effective,20,40,2,3,0.05,0.95,0.949598919906577,23,61.0,1,61.0,1,61.0,1,61.0,1
4359,max_effective,20,40,2,3,0.05,0.95,0.9377709421903584,12,77.0,1,77.0,1,77.0,1,77.0,1
4360,max_effective,20,40,2,3,0.05,0.95,0.8350445277626379,10,61.0,1,61.0,1,61.0,1,61.0,1
4361,max_effective,20,40,2,3,0.05,0.95,0.8407940494219497,12,41.0,1,41.0,1,41.0,1,41.0,1
4362,max_effective,20,40,2,3,0.05,0.95,0.8803100781344687,5,42.0,1,42.0,1,42.0,1,42.0,1
4363,max_effective,20,40,2,3,0.05,0.95,0.9406268219764627,29,72.0,1,72.0,1,72.0,1,71.0,0
4364,max_effective,20,40,2,3,0.05,0.95,0.9316434977041624,9,50.0,1,50.0,1,50.0,1,50.0,1
4365,max_effective,20,40,2,3,0.05,0.95,0.9136502136182144,49,92.0,0,93.0,0,103.0,0,107.0,1
4366,max_effective,20,40,2,3,0.05,0.95,0.8414964103541596,20,81.0,0,84.0,0,85.0,1,85.0,1
4367,max_effective,20,40,2,3,0.05,0.95,0.9464650964263416,31,85.0,0,95.0,0,96.0,1,96.0,1
4368,max_effective,20,40,2,3,0.05,0.95,0.9289460682434854,27,86.0,1,86.0,1,86.0,1,83.0,0
4369,max_effective,20,40,2,3,0.05,0.95,0.8992385102084621,16,69.0,1,69.0,1,69.0,1,69.0,1
4370,max_effective,20,40,2,3,0.05,0.95,0.910094671995118,8,45.0,1,45.0,1,45.0,1,45.0,1
4371,max_effective,20,40,2,3,0.05,0.95,0.9354449666919964,6,51.0,1,51.0,1,51.0,1,51.0,1
4372,max_effective,20,40,2,3,0.05,0.95,0.9274227819877155,12,56.0,1,56.0,1,56.0,1,56.0,1
4373,max_effective,20,40,2,3,0.05,0.95,0.8868045609723871,21,74.0,1,74.0,1,74.0,1,74.0,1
4374,max_effective,20,40,2,3,0.05,0.95,0.8992108222875486,11,41.0,1,41.0,1,41.0,1,41.0,1
4375,max_effective,20,40,2,3,0.05,0.95,0.8893516490721366,8,69.0,1,69.0,1,69.0,1,69.0,1
4376,max_effective,20,40,2,3,0.05,0.95,0.8648748988290867,11,48.0,1,48.0,1,48.0,1,48.0,1
4377,max_effective,20,40,2,3,0.05,0.95,0.882961881504761,6,49.0,1,49.0,1,49.0,1,49.0,1
4378,max_effective,20,40,2,3,0.05,0.95,0.9131457185183616,6,42.0,1,42.0,1,42.0,1,42.0,1
4379,max_effective,20,40,2,3,0.05,0.95,0.8627598834528287,15,80.0,1,80.0,1,80.0,1,80.0,1
4380,max_effective,20,40,2,3,0.05,0.95,0.909796606996808,14,57.0,1,57.0,1,57.0,1,57.0,1
4381,max_effective,20,40,2,3,0.05,0.95,0.935619653699217,9,49.0,1,49.0,1,49.0,1,49.0,1
4382,max_effective,20,40,2,3,0.05,0.95,0.9213979498048872,19,69.0,1,69.0,1,69.0,1,69.0,1
4383,max_effective,20,40,2,3,0.05,0.95,0.937361671056952,15,45.0,1,45.0,1,45.0,1,45.0,1
4384,max_effective,20,40,2,3,0.05,0.95,0.9150281966210086,5,36.0,1,36.0,1,36.0,1,36.0,1
4385,max_effective,20,40,2,3,0.05,0.95,0.938630121866262,35,90.0,0,93.0,0,102.0,1,102.0,1
4386,max_effective,20,40,2,3,0.05,0.95,0.9173759026900964,61,90.0,0,88.0,0,97.0,0,98.0,1
4387,max_effective,20,40,2,3,0.05,0.95,0.9445440900037968,18,55.0,1,55.0,1,55.0,1,55.0,1
4388,max_effective,20,40,2,3,0.05,0.95,0.9320036743727872,8,52.0,1,52.0,1,52.0,1,52.0,1
4389,max_effective,20,40,2,3,0.05,0.95,0.8366620381283955,12,47.0,1,47.0,1,47.0,1,47.0,1
4390,max_effective,20,40,2,3,0.05,0.95,0.8898907180726521,9,49.0,1,49.0,1,49.0,1,49.0,1
4391,max_effective,20,40,2,3,0.05,0.95,0.9049676933607528,20,58.0,1,58.0,1,58.0,1,58.0,1
4392,max_effective,20,40,2,3,0.05,0.95,0.9421719435992773,20,69.0,1,69.0,1,69.0,1,69.0,1
4393,max_effective,20,40,2,3,0.05,0.95,0.9434114232485946,23,69.0,1,69.0,1,69.0,1,69.0,1
4394,max_effective,20,40,2,3,0.05,0.95,0.9028249114653676,36,79.0,1,79.0,1,79.0,1,79.0,1
4395,max_effective,20,40,2,3,0.05,0.95,0.9454204186004348,16,74.0,1,74.0,1,74.0,1,74.0,1
4396,max_effective,20,40,2,3,0.05,0.95,0.9451027940844592,28,84.0,1,84.0,1,84.0,1,84.0,1
4397,max_effective,20,40,2,3,0.05,0.95,0.9273678039194214,17,51.0,1,51.0,1,51.0,1,51.0,1
4398,max_effective,20,40,2,3,0.05,0.95,0.9315930106171928,38,88.0,0,97.0,0,107.0,1,107.0,1
4399,max_effective,20,40,2,3,0.05,0.95,0.9255478196046772,27,89.0,1,89.0,1,89.0,1,89.0,1
4400,max_effective,20,40,2,3,0.05,0.95,0.8507661116781174,3,27.0,1,27.0,1,27.0,1,27.0,1
4401,max_effective,20,40,2,3,0.05,0.95,0.9288160689308064,47,82.0,0,93.0,0,100.0,0,102.0,1
4402,max_effective,20,40,2,3,0.05,0.95,0.9492190567831916,49,78.0,0,85.0,0,99.0,1,99.0,1
4403,max_effective,20,40,2,3,0.05,0.95,0.9284141016972812,7,39.0,1,39.0,1,39.0,1,39.0,1
4404,max_effective,20,40,2,3,0.05,0.95,0.8679556805077476,17,70.0,1,70.0,1,70.0,1,70.0,1
4405,max_effective,20,40,2,3,0.05,0.95,0.8438751748048691,7,46.0,1,46.0,1,46.0,1,46.0,1
4406,max_effective,20,40,2,3,0.05,0.95,0.8737614878360408,9,54.0,1,54.0,1,54.0,1,54.0,1
4407,max_effective,20,40,2,3,0.05,0.95,0.938306465054234,14,60.0,1,60.0,1,60.0,1,60.0,1
4408,max_effective,20,40,2,3,0.05,0.95,0.9413830724171368,48,91.0,0,95.0,0,99.0,0,107.0,1
4409,max_effective,20,40,2,3,0.05,0.95,0.858941967274085,13,63.0,1,63.0,1,63.0,1,63.0,1
4410,max_effective,20,40,2,3,0.05,0.95,0.9169620118392252,6,35.0,1,35.0,1,35.0,1,35.0,1
4411,max_effective,20,40,2,3,0.05,0.95,0.927571347858459,21,82.0,1,82.0,1,82.0,1,82.0,1
4412,max_effective,20,40,2,3,0.05,0.95,0.8336622392512582,8,54.0,1,54.0,1,54.0,1,54.0,1
4413,max_effective,20,40,2,3,0.05,0.95,0.9208504654576282,50,86.0,0,87.0,1,87.0,1,87.0,1
4414,max_effective,20,40,2,3,0.05,0.95,0.8327063506224135,8,38.0,1,38.0,1,38.0,1,38.0,1
4415,max_effective,20,40,2,3,0.05,0.95,0.9004365599850763,15,58.0,1,58.0,1,58.0,1,58.0,1
4416,max_effective,20,40,2,3,0.05,0.95,0.9459143196544212,48,79.0,0,87.0,0,103.0,1,102.0,0
4417,max_effective,20,40,2,3,0.05,0.95,0.9333643740530038,5,48.0,1,48.0,1,48.0,1,48.0,1
4418,max_effective,20,40,2,3,0.05,0.95,0.92082110020811,13,43.0,1,43.0,1,43.0,1,43.0,1
4419,max_effective,20,40,2,3,0.05,0.95,0.921384645796504,32,86.0,0,96.0,0,103.0,1,101.0,0
4420,max_effective,20,40,2,3,0.05,0.95,0.9315638814466488,13,67.0,1,67.0,1,67.0,1,67.0,1
4421,max_effective,20,40,2,3,0.05,0.95,0.9272940585037288,10,66.0,1,66.0,1,66.0,1,66.0,1
4422,max_effective,20,40,2,3,0.05,0.95,0.932910413705148,19,82.0,0,86.0,1,86.0,1,86.0,1
4423,max_effective,20,40,2,3,0.05,0.95,0.8702073644806729,14,58.0,1,58.0,1,58.0,1,58.0,1
4424,max_effective,20,40,2,3,0.05,0.95,0.9270085182592596,64,97.0,0,100.0,1,96.0,0,90.0,0
4425,max_effective,20,40,2,3,0.05,0.95,0.8765715108730705,6,37.0,1,37.0,1,37.0,1,37.0,1
4426,max_effective,20,40,2,3,0.05,0.95,0.875871974484465,30,89.0,0,94.0,0,98.0,0,99.0,1
4427,max_effective,20,40,2,3,0.05,0.95,0.7993835391435458,8,43.0,1,43.0,1,43.0,1,43.0,1
4428,max_effective,20,40,2,3,0.05,0.95,0.9206308069463612,16,61.0,1,61.0,1,61.0,1,61.0,1
4429,max_effective,20,40,2,3,0.05,0.95,0.9199805039591464,11,42.0,1,42.0,1,42.0,1,42.0,1
4430,max_effective,20,40,2,3,0.05,0.95,0.9073006018839808,8,59.0,1,59.0,1,59.0,1,59.0,1
4431,max_effective,20,40,2,3,0.05,0.95,0.849035091868659,14,52.0,1,52.0,1,52.0,1,52.0,1
4432,max_effective,20,40,2,3,0.05,0.95,0.9045008299615585,19,61.0,1,61.0,1,61.0,1,60.0,0
4433,max_effective,20,40,2,3,0.05,0.95,0.8967535357564325,23,75.0,1,75.0,1,75.0,1,75.0,1
4434,max_effective,20,40,2,3,0.05,0.95,0.8951046277365955,10,54.0,1,54.0,1,54.0,1,54.0,1
4435,max_effective,20,40,2,3,0.05,0.95,0.9466871185125918,24,98.0,0,99.0,1,92.0,0,92.0,0
4436,max_effective,20,40,2,3,0.05,0.95,0.8886306134670833,5,44.0,1,44.0,1,44.0,1,44.0,1
4437,max_effective,20,40,2,3,0.05,0.95,0.9237021225863468,55,91.0,0,99.0,0,107.0,0,111.0,1
4438,max_effective,20,40,2,3,0.05,0.95,0.8950998346346924,13,59.0,1,59.0,1,59.0,1,59.0,1
4439,max_effective,20,40,2,3,0.05,0.95,0.9496644852555478,29,93.0,0,98.0,1,97.0,0,97.0,0
4440,max_effective,20,40,2,3,0.05,0.95,0.9407066780647236,28,74.0,1,74.0,1,74.0,1,74.0,1
4441,max_effective,20,40,2,3,0.05,0.95,0.9211463873849202,12,52.0,1,52.0,1,52.0,1,52.0,1
4442,max_effective,20,40,2,3,0.05,0.95,0.8787121211561443,7,37.0,1,37.0,1,37.0,1,37.0,1
4443,max_effective,20,40,2,3,0.05,0.95,0.9133496001111407,17,56.0,1,56.0,1,56.0,1,56.0,1
4444,max_effective,20,40,2,3,0.05,0.95,0.9232288144042914,12,43.0,1,43.0,1,43.0,1,42.0,0
4445,max_effective,20,40,2,3,0.05,0.95,0.8350414722288023,4,30.0,1,30.0,1,30.0,1,30.0,1
4446,max_effective,20,40,2,3,0.05,0.95,0.8881969595714923,9,58.0,1,58.0,1,58.0,1,58.0,1
4447,max_effective,20,40,2,3,0.05,0.95,0.8539410527233185,12,51.0,1,51.0,1,51.0,1,51.0,1
4448,max_effective,20,40,2,3,0.05,0.95,0.8913364809786926,7,43.0,1,43.0,1,43.0,1,43.0,1
4449,max_effective,20,40,2,3,0.05,0.95,0.9387586964710388,13,79.0,1,79.0,1,78.0,0,78.0,0
4450,max_effective,20,40,2,3,0.05,0.95,0.935161921926344,6,48.0,1,48.0,1,48.0,1,48.0,1
4451,max_effective,20,40,2,3,0.05,0.95,0.9036754859181988,13,50.0,1,50.0,1,50.0,1,50.0,1
4452,max_effective,20,40,2,3,0.05,0.95,0.9073803205932096,16,78.0,1,78.0,1,78.0,1,78.0,1
4453,max_effective,20,40,2,3,0.05,0.95,0.9498389478507532,11,46.0,1,46.0,1,46.0,1,46.0,1
4454,max_effective,20,40,2,3,0.05,0.95,0.9373099717647492,35,84.0,0,91.0,1,90.0,0,90.0,0
4455,max_effective,20,40,2,3,0.05,0.95,0.9253755226208,11,59.0,1,59.0,1,59.0,1,59.0,1
4456,max_effective,20,40,2,3,0.05,0.95,0.850206269874721,5,38.0,1,38.0,1,38.0,1,38.0,1
4457,max_effective,20,40,2,3,0.05,0.95,0.9199353708252068,10,42.0,1,42.0,1,42.0,1,42.0,1
4458,max_effective,20,40,2,3,0.05,0.95,0.9306246396892432,23,70.0,1,70.0,1,70.0,1,70.0,1
4459,max_effective,20,40,2,3,0.05,0.95,0.9249384345902508,29,99.0,0,106.0,0,108.0,1,107.0,0
4460,max_effective,20,40,2,3,0.05,0.95,0.9069348826458018,14,68.0,1,68.0,1,68.0,1,68.0,1
4461,max_effective,20,40,2,3,0.05,0.95,0.915691817676132,19,55.0,1,55.0,1,55.0,1,55.0,1
4462,max_effective,20,40,2,3,0.05,0.95,0.8891143945450278,12,56.0,1,56.0,1,56.0,1,56.0,1
4463,max_effective,20,40,2,3,0.05,0.95,0.9491040282924978,16,71.0,1,71.0,1,71.0,1,71.0,1
4464,max_effective,20,40,2,3,0.05,0.95,0.9437802118841104,19,67.0,1,67.0,1,67.0,1,66.0,0
4465,max_effective,20,40,2,3,0.05,0.95,0.9297231928463162,14,71.0,1,71.0,1,71.0,1,71.0,1
4466,max_effective,20,40,2,3,0.05,0.95,0.8810693214644998,11,49.0,1,49.0,1,49.0,1,49.0,1
4467,max_effective,20,40,2,3,0.05,0.95,0.8760893606254733,7,37.0,1,37.0,1,37.0,1,37.0,1
4468,max_effective,20,40,2,3,0.05,0.95,0.9427303619068552,11,52.0,1,52.0,1,52.0,1,52.0,1
4469,max_effective,20,40,2,3,0.05,0.95,0.9465694753254806,20,62.0,1,62.0,1,62.0,1,62.0,1
4470,max_effective,20,40,2,3,0.05,0.95,0.9433117030416592,35,92.0,0,100.0,0,105.0,0,106.0,1
4471,max_effective,20,40,2,3,0.05,0.95,0.9456601818818516,20,84.0,1,84.0,1,82.0,0,80.0,0
4472,max_effective,20,40,2,3,0.05,0.95,0.935188550807656,21,72.0,1,72.0,1,72.0,1,72.0,1
4473,max_effective,20,40,2,3,0.05,0.95,0.912230096451534,35,79.0,0,82.0,1,82.0,1,82.0,1
4474,max_effective,20,40,2,3,0.05,0.95,0.8958925975421247,8,39.0,1,39.0,1,39.0,1,39.0,1
4475,max_effective,20,40,2,3,0.05,0.95,0.9119381074495674,7,46.0,1,46.0,1,46.0,1,45.0,0
4476,max_effective,20,40,2,3,0.05,0.95,0.934619043053122,28,98.0,0,105.0,0,116.0,0,117.0,1
4477,max_effective,20,40,2,3,0.05,0.95,0.923510823181495,14,65.0,1,65.0,1,65.0,1,62.0,0
4478,max_effective,20,40,2,3,0.05,0.95,0.8384256402440711,8,43.0,1,43.0,1,43.0,1,43.0,1
4479,max_effective,20,40,2,3,0.05,0.95,0.8489196278952632,12,55.0,1,55.0,1,55.0,1,55.0,1
4480,max_effective,20,40,2,3,0.05,0.95,0.932599890822515,13,50.0,1,50.0,1,50.0,1,50.0,1
4481,max_effective,20,40,2,3,0.05,0.95,0.9025165495159536,8,53.0,1,53.0,1,53.0,1,53.0,1
4482,max_effective,20,40,2,3,0.05,0.95,0.906261351064309,14,63.0,1,63.0,1,63.0,1,63.0,1
4483,max_effective,20,40,2,3,0.05,0.95,0.8702154101599775,8,48.0,1,48.0,1,48.0,1,48.0,1
4484,max_effective,20,40,2,3,0.05,0.95,0.9368415449421283,18,60.0,1,60.0,1,60.0,1,60.0,1
4485,max_effective,20,40,2,3,0.05,0.95,0.9336023083527152,35,70.0,1,70.0,1,70.0,1,70.0,1
4486,max_effective,20,40,2,3,0.05,0.95,0.8934649695742003,7,62.0,1,62.0,1,62.0,1,62.0,1
4487,max_effective,20,40,2,3,0.05,0.95,0.8960670637803083,7,51.0,1,51.0,1,51.0,1,51.0,1
4488,max_effective,20,40,2,3,0.05,0.95,0.9331368332808612,17,75.0,1,75.0,1,75.0,1,74.0,0
4489,max_effective,20,40,2,3,0.05,0.95,0.945638656038109,18,69.0,1,69.0,1,69.0,1,69.0,1
4490,max_effective,20,40,2,3,0.05,0.95,0.8247340435748979,9,57.0,1,57.0,1,57.0,1,57.0,1
4491,max_effective,20,40,2,3,0.05,0.95,0.9147443190617096,15,48.0,1,48.0,1,48.0,1,48.0,1
4492,max_effective,20,40,2,3,0.05,0.95,0.9299449037028996,7,46.0,1,46.0,1,46.0,1,45.0,0
4493,max_effective,20,40,2,3,0.05,0.95,0.9494217199528336,27,74.0,0,80.0,1,80.0,1,80.0,1
4494,max_effective,20,40,2,3,0.05,0.95,0.9431275138822648,24,59.0,1,59.0,1,59.0,1,59.0,1
4495,max_effective,20,40,2,3,0.05,0.95,0.9353736790853152,11,62.0,1,62.0,1,62.0,1,62.0,1
4496,max_effective,20,40,2,3,0.05,0.95,0.8862680092468876,10,47.0,1,47.0,1,47.0,1,47.0,1
4497,max_effective,20,40,2,3,0.05,0.95,0.9313636807821268,9,52.0,1,52.0,1,52.0,1,52.0,1
4498,max_effective,20,40,2,3,0.05,0.95,0.9496435233734676,32,77.0,0,88.0,1,88.0,1,87.0,0
4499,max_effective,20,40,2,3,0.05,0.95,0.9167341772408348,6,52.0,1,52.0,1,52.0,1,52.0,1
4500,max_effective,20,40,2,3,0.05,0.95,0.9417418648402136,26,101.0,0,101.0,0,103.0,1,102.0,0
4501,max_effective,20,40,2,3,0.05,0.95,0.9051894973555312,12,55.0,1,55.0,1,55.0,1,55.0,1
4502,max_effective,20,40,2,3,0.05,0.95,0.8078929118514955,8,51.0,1,51.0,1,51.0,1,51.0,1
4503,max_effective,20,40,2,3,0.05,0.95,0.9247413751457408,7,39.0,1,39.0,1,39.0,1,39.0,1
4504,max_effective,20,40,2,3,0.05,0.95,0.900976124888021,10,53.0,1,53.0,1,53.0,1,53.0,1
4505,max_effective,20,40,2,3,0.05,0.95,0.8943931401752359,29,77.0,0,84.0,0,90.0,1,90.0,1
4506,max_effective,20,40,2,3,0.05,0.95,0.8770979033593301,13,77.0,1,77.0,1,77.0,1,77.0,1
4507,max_effective,20,40,2,3,0.05,0.95,0.8282132887988259,17,64.0,1,64.0,1,64.0,1,64.0,1
4508,max_effective,20,40,2,3,0.05,0.95,0.9462183557834616,12,52.0,1,52.0,1,52.0,1,52.0,1
4509,max_effective,20,40,2,3,0.05,0.95,0.9096683188725424,12,59.0,1,59.0,1,59.0,1,59.0,1
4510,max_effective,20,40,2,3,0.05,0.95,0.940553281280984,17,75.0,1,75.0,1,75.0,1,75.0,1
4511,max_effective,20,40,2,3,0.05,0.95,0.9185451506222402,14,60.0,1,60.0,1,60.0,1,60.0,1
4512,max_effective,20,40,2,3,0.05,0.95,0.897558211970018,17,52.0,1,52.0,1,52.0,1,52.0,1
4513,max_effective,20,40,2,3,0.05,0.95,0.8710524596477702,6,38.0,1,38.0,1,38.0,1,38.0,1
4514,max_effective,20,40,2,3,0.05,0.95,0.9398288954551112,5,39.0,1,39.0,1,39.0,1,39.0,1
4515,max_effective,20,40,2,3,0.05,0.95,0.9238243116211216,9,56.0,1,56.0,1,56.0,1,56.0,1
4516,max_effective,20,40,2,3,0.05,0.95,0.9130898169477552,5,50.0,1,50.0,1,50.0,1,50.0,1
4517,max_effective,20,40,2,3,0.05,0.95,0.8949106052376191,33,87.0,0,92.0,1,92.0,1,92.0,1
4518,max_effective,20,40,2,3,0.05,0.95,0.911203708677266,26,67.0,1,67.0,1,67.0,1,67.0,1
4519,max_effective,20,40,2,3,0.05,0.95,0.9008770357718938,8,47.0,1,47.0,1,47.0,1,47.0,1
4520,max_effective,20,40,2,3,0.05,0.95,0.889340876859471,15,55.0,1,55.0,1,55.0,1,55.0,1
4521,max_effective,20,40,2,3,0.05,0.95,0.9019888063557748,9,56.0,1,56.0,1,56.0,1,56.0,1
4522,max_effective,20,40,2,3,0.05,0.95,0.8762517447045908,12,41.0,1,41.0,1,41.0,1,41.0,1
4523,max_effective,20,40,2,3,0.05,0.95,0.9367279916275132,34,80.0,0,85.0,0,93.0,1,93.0,1
4524,max_effective,20,40,2,3,0.05,0.95,0.900634308801651,23,65.0,1,65.0,1,65.0,1,65.0,1
4525,max_effective,20,40,2,3,0.05,0.95,0.9237633062397176,20,73.0,1,73.0,1,73.0,1,73.0,1
4526,max_effective,20,40,2,3,0.05,0.95,0.9261079806446296,18,85.0,0,86.0,1,86.0,1,85.0,0
4527,max_effective,20,40,2,3,0.05,0.95,0.9002747300442747,29,83.0,0,84.0,0,90.0,1,90.0,1
4528,max_effective,20,40,2,3,0.05,0.95,0.9375982065181642,11,62.0,1,62.0,1,62.0,1,62.0,1
4529,max_effective,20,40,2,3,0.05,0.95,0.860393428986921,15,62.0,1,62.0,1,62.0,1,62.0,1
4530,max_effective,20,40,2,3,0.05,0.95,0.8942215089456912,8,52.0,1,52.0,1,52.0,1,52.0,1
4531,max_effective,20,40,2,3,0.05,0.95,0.9252262574870826,9,49.0,1,49.0,1,49.0,1,49.0,1
4532,max_effective,20,40,2,3,0.05,0.95,0.9405809718671928,14,68.0,1,68.0,1,68.0,1,68.0,1
4533,max_effective,20,40,2,3,0.05,0.95,0.9255918899935548,11,56.0,1,56.0,1,56.0,1,56.0,1
4534,max_effective,20,40,2,3,0.05,0.95,0.91870000530051,25,87.0,0,93.0,0,94.0,1,93.0,0
4535,max_effective,20,40,2,3,0.05,0.95,0.9475702410694634,18,62.0,1,62.0,1,62.0,1,62.0,1
4536,max_effective,20,40,2,3,0.05,0.95,0.910413173339957,16,84.0,1,84.0,1,84.0,1,84.0,1
4537,max_effective,20,40,2,3,0.05,0.95,0.8955713083965419,32,72.0,1,72.0,1,72.0,1,72.0,1
4538,max_effective,20,40,2,3,0.05,0.95,0.8396464247006471,10,47.0,1,47.0,1,47.0,1,47.0,1
4539,max_effective,20,40,2,3,0.05,0.95,0.8848241146114242,16,60.0,1,60.0,1,60.0,1,60.0,1
4540,max_effective,20,40,2,3,0.05,0.95,0.9388290228084348,11,42.0,1,42.0,1,42.0,1,42.0,1
4541,max_effective,20,40,2,3,0.05,0.95,0.8122052019112759,4,35.0,1,35.0,1,35.0,1,35.0,1
4542,max_effective,20,40,2,3,0.05,0.95,0.9226374827966944,23,84.0,0,86.0,1,86.0,1,86.0,1
4543,max_effective,20,40,2,3,0.05,0.95,0.9160533448821933,13,56.0,1,56.0,1,56.0,1,56.0,1
4544,max_effective,20,40,2,3,0.05,0.95,0.8790784051081031,8,43.0,1,43.0,1,43.0,1,43.0,1
4545,max_effective,20,40,2,3,0.05,0.95,0.9057930522643146,18,56.0,1,56.0,1,56.0,1,56.0,1
4546,max_effective,20,40,2,3,0.05,0.95,0.9143542514343448,7,40.0,1,40.0,1,40.0,1,40.0,1
4547,max_effective,20,40,2,3,0.05,0.95,0.9362335252683824,14,70.0,1,70.0,1,70.0,1,70.0,1
4548,max_effective,20,40,2,3,0.05,0.95,0.9301286916077472,13,54.0,1,54.0,1,54.0,1,54.0,1
4549,max_effective,20,40,2,3,0.05,0.95,0.870116684964945,13,66.0,1,66.0,1,66.0,1,66.0,1
4550,max_effective,20,40,2,3,0.05,0.95,0.9309685210051194,17,70.0,1,70.0,1,70.0,1,70.0,1
4551,max_effective,20,40,2,3,0.05,0.95,0.943434596550722,51,69.0,0,93.0,0,99.0,1,96.0,0
4552,max_effective,20,40,2,3,0.05,0.95,0.7671855185095476,7,33.0,1,33.0,1,33.0,1,33.0,1
4553,max_effective,20,40,2,3,0.05,0.95,0.9062706922547786,17,69.0,1,69.0,1,69.0,1,69.0,1
4554,max_effective,20,40,2,3,0.05,0.95,0.945689745076992,16,78.0,1,78.0,1,78.0,1,78.0,1
4555,max_effective,20,40,2,3,0.05,0.95,0.9449545643602852,4,31.0,1,31.0,1,31.0,1,31.0,1
4556,max_effective,20,40,2,3,0.05,0.95,0.8928327930187286,17,70.0,1,70.0,1,70.0,1,70.0,1
4557,max_effective,20,40,2,3,0.05,0.95,0.8548196205971177,6,57.0,1,57.0,1,57.0,1,56.0,0
4558,max_effective,20,40,2,3,0.05,0.95,0.91416479169557,5,40.0,1,40.0,1,40.0,1,40.0,1
4559,max_effective,20,40,2,3,0.05,0.95,0.9455792679547256,11,45.0,1,45.0,1,45.0,1,45.0,1
4560,max_effective,20,40,2,3,0.05,0.95,0.8909226115204301,20,67.0,1,67.0,1,67.0,1,67.0,1
4561,max_effective,20,40,2,3,0.05,0.95,0.837860482409685,14,44.0,1,44.0,1,44.0,1,44.0,1
4562,max_effective,20,40,2,3,0.05,0.95,0.9073122003296712,5,41.0,1,41.0,1,41.0,1,41.0,1
4563,max_effective,20,40,2,3,0.05,0.95,0.9334263247545954,11,58.0,1,58.0,1,58.0,1,58.0,1
4564,max_effective,20,40,2,3,0.05,0.95,0.8924664005397343,38,87.0,0,89.0,0,95.0,1,89.0,0
4565,max_effective,20,40,2,3,0.05,0.95,0.9311050024046414,17,67.0,1,67.0,1,67.0,1,67.0,1
4566,max_effective,20,40,2,3,0.05,0.95,0.9209608919991048,13,74.0,1,74.0,1,74.0,1,74.0,1
4567,max_effective,20,40,2,3,0.05,0.95,0.9446752208299416,44,83.0,0,92.0,0,103.0,1,103.0,1
4568,max_effective,20,40,2,3,0.05,0.95,0.8942586428358907,22,58.0,1,58.0,1,58.0,1,57.0,0
4569,max_effective,20,40,2,3,0.05,0.95,0.8987603198049857,17,70.0,1,70.0,1,70.0,1,70.0,1
4570,max_effective,20,40,2,3,0.05,0.95,0.8328445639413771,9,60.0,1,60.0,1,60.0,1,60.0,1
4571,max_effective,20,40,2,3,0.05,0.95,0.9217067521572416,18,59.0,1,59.0,1,59.0,1,59.0,1
4572,max_effective,20,40,2,3,0.05,0.95,0.8841254289895122,8,41.0,1,41.0,1,41.0,1,41.0,1
4573,max_effective,20,40,2,3,0.05,0.95,0.8398785043937745,23,69.0,1,69.0,1,69.0,1,69.0,1
4574,max_effective,20,40,2,3,0.05,0.95,0.9327955954110536,12,70.0,1,70.0,1,70.0,1,70.0,1
4575,max_effective,20,40,2,3,0.05,0.95,0.8962029354792086,39,78.0,0,82.0,0,87.0,0,88.0,1
4576,max_effective,20,40,2,3,0.05,0.95,0.9353466185875362,8,45.0,1,45.0,1,45.0,1,44.0,0
4577,max_effective,20,40,2,3,0.05,0.95,0.941738987711503,9,70.0,1,70.0,1,70.0,1,70.0,1
4578,max_effective,20,40,2,3,0.05,0.95,0.9280462908824436,6,45.0,1,45.0,1,45.0,1,45.0,1
4579,max_effective,20,40,2,3,0.05,0.95,0.8944572274743913,9,38.0,1,38.0,1,38.0,1,38.0,1
4580,max_effective,20,40,2,3,0.05,0.95,0.9146746417427156,9,43.0,1,43.0,1,43.0,1,43.0,1
4581,max_effective,20,40,2,3,0.05,0.95,0.9132711959203682,39,80.0,0,85.0,0,93.0,1,93.0,1
4582,max_effective,20,40,2,3,0.05,0.95,0.9455615479899732,36,80.0,0,89.0,1,89.0,1,89.0,1
4583,max_effective,20,40,2,3,0.05,0.95,0.9318912146847826,17,82.0,0,83.0,1,83.0,1,83.0,1
4584,max_effective,20,40,2,3,0.05,0.95,0.886563786582295,9,46.0,1,46.0,1,46.0,1,46.0,1
4585,max_effective,20,40,2,3,0.05,0.95,0.9482140976124356,22,65.0,1,65.0,1,65.0,1,65.0,1
4586,max_effective,20,40,2,3,0.05,0.95,0.9109308877620218,16,76.0,1,76.0,1,73.0,0,76.0,1
4587,max_effective,20,40,2,3,0.05,0.95,0.9313547637344086,10,51.0,1,51.0,1,51.0,1,51.0,1
4588,max_effective,20,40,2,3,0.05,0.95,0.905557964508932,11,55.0,1,55.0,1,55.0,1,54.0,0
4589,max_effective,20,40,2,3,0.05,0.95,0.930402999845632,31,68.0,1,68.0,1,68.0,1,68.0,1
4590,max_effective,20,40,2,3,0.05,0.95,0.8712490761676175,11,48.0,1,48.0,1,48.0,1,46.0,0
4591,max_effective,20,40,2,3,0.05,0.95,0.9139270733738816,23,68.0,1,68.0,1,68.0,1,67.0,0
4592,max_effective,20,40,2,3,0.05,0.95,0.936148600009216,30,76.0,0,78.0,1,78.0,1,78.0,1
4593,max_effective,20,40,2,3,0.05,0.95,0.949588570172852,10,78.0,1,78.0,1,77.0,0,77.0,0
4594,max_effective,20,40,2,3,0.05,0.95,0.8524046725094923,17,61.0,1,61.0,1,61.0,1,61.0,1
4595,max_effective,20,40,2,3,0.05,0.95,0.907283224401628,7,47.0,1,47.0,1,47.0,1,47.0,1
4596,max_effective,20,40,2,3,0.05,0.95,0.9170381029812896,28,74.0,1,74.0,1,74.0,1,74.0,1
4597,max_effective,20,40,2,3,0.05,0.95,0.933028613014908,43,79.0,0,95.0,1,95.0,1,95.0,1
4598,max_effective,20,40,2,3,0.05,0.95,0.8224094056276394,8,35.0,1,35.0,1,35.0,1,35.0,1
4599,max_effective,20,40,2,3,0.05,0.95,0.9297544642343332,31,87.0,0,95.0,1,95.0,1,95.0,1
4600,max_effective,20,40,2,3,0.05,0.95,0.8872297423710491,16,65.0,1,65.0,1,65.0,1,65.0,1
4601,max_effective,20,40,2,3,0.05,0.95,0.9370353743089118,5,37.0,1,37.0,1,37.0,1,37.0,1
4602,max_effective,20,40,2,3,0.05,0.95,0.9421295583667316,20,63.0,1,63.0,1,63.0,1,63.0,1
4603,max_effective,20,40,2,3,0.05,0.95,0.9370683116727644,16,80.0,1,80.0,1,80.0,1,80.0,1
4604,max_effective,20,40,2,3,0.05,0.95,0.8846205908874285,5,39.0,1,39.0,1,39.0,1,39.0,1
4605,max_effective,20,40,2,3,0.05,0.95,0.8795650345041962,20,57.0,1,57.0,1,57.0,1,55.0,0
4606,max_effective,20,40,2,3,0.05,0.95,0.9388574059427736,46,84.0,0,89.0,0,111.0,1,110.0,0
4607,max_effective,20,40,2,3,0.05,0.95,0.9390534257655078,8,47.0,1,47.0,1,47.0,1,47.0,1
4608,max_effective,20,40,2,3,0.05,0.95,0.8546850689082558,15,57.0,1,57.0,1,57.0,1,57.0,1
4609,max_effective,20,40,2,3,0.05,0.95,0.9365413606593704,14,63.0,1,63.0,1,63.0,1,63.0,1
4610,max_effective,20,40,2,3,0.05,0.95,0.932821343658394,15,67.0,1,67.0,1,67.0,1,67.0,1
4611,max_effective,20,40,2,3,0.05,0.95,0.8912391622790639,14,71.0,1,71.0,1,71.0,1,71.0,1
4612,max_effective,20,40,2,3,0.05,0.95,0.8720529296542417,19,70.0,1,70.0,1,70.0,1,70.0,1
4613,max_effective,20,40,2,3,0.05,0.95,0.8205905278882062,16,62.0,1,62.0,1,62.0,1,62.0,1
4614,max_effective,20,40,2,3,0.05,0.95,0.9345163419609802,47,85.0,1,85.0,1,85.0,1,85.0,1
4615,max_effective,20,40,2,3,0.05,0.95,0.8839204818791626,8,53.0,1,53.0,1,53.0,1,53.0,1
4616,max_effective,20,40,2,3,0.05,0.95,0.9382235215612466,67,84.0,0,99.0,0,101.0,1,101.0,1
4617,max_effective,20,40,2,3,0.05,0.95,0.891045441800241,9,43.0,1,43.0,1,43.0,1,43.0,1
4618,max_effective,20,40,2,3,0.05,0.95,0.9074898864558428,15,66.0,1,66.0,1,66.0,1,66.0,1
4619,max_effective,20,40,2,3,0.05,0.95,0.9315659171268807,11,52.0,1,52.0,1,52.0,1,52.0,1
4620,max_effective,20,40,2,3,0.05,0.95,0.9489774827908882,6,45.0,1,45.0,1,45.0,1,45.0,1
4621,max_effective,20,40,2,3,0.05,0.95,0.9113114959999856,22,69.0,1,69.0,1,69.0,1,69.0,1
4622,max_effective,20,40,2,3,0.05,0.95,0.9132154205155169,21,79.0,1,79.0,1,79.0,1,79.0,1
4623,max_effective,20,40,2,3,0.05,0.95,0.9424461985987328,11,42.0,1,42.0,1,42.0,1,42.0,1
4624,max_effective,20,40,2,3,0.05,0.95,0.9402533347937058,42,82.0,0,100.0,0,106.0,1,104.0,0
4625,max_effective,20,40,2,3,0.05,0.95,0.9044112156280624,39,89.0,0,96.0,0,106.0,0,108.0,1
4626,max_effective,20,40,2,3,0.05,0.95,0.944761572676696,21,71.0,1,71.0,1,71.0,1,71.0,1
4627,max_effective,20,40,2,3,0.05,0.95,0.922234171790357,14,83.0,1,83.0,1,80.0,0,83.0,1
4628,max_effective,20,40,2,3,0.05,0.95,0.8656989853871747,4,35.0,1,35.0,1,35.0,1,35.0,1
4629,max_effective,20,40,2,3,0.05,0.95,0.9279310864006696,7,44.0,1,44.0,1,44.0,1,44.0,1
4630,max_effective,20,40,2,3,0.05,0.95,0.8519267665405513,8,55.0,1,55.0,1,55.0,1,55.0,1
4631,max_effective,20,40,2,3,0.05,0.95,0.91743168227376,10,65.0,1,65.0,1,65.0,1,65.0,1
4632,max_effective,20,40,2,3,0.05,0.95,0.9274821365415046,11,49.0,1,49.0,1,49.0,1,49.0,1
4633,max_effective,20,40,2,3,0.05,0.95,0.8696207861441831,33,83.0,0,89.0,1,89.0,1,89.0,1
4634,max_effective,20,40,2,3,0.05,0.95,0.7229020166380331,7,45.0,1,45.0,1,45.0,1,45.0,1
4635,max_effective,20,40,2,3,0.05,0.95,0.9345490379590838,30,68.0,1,68.0,1,68.0,1,68.0,1
4636,max_effective,20,40,2,3,0.05,0.95,0.9013255442044428,17,64.0,1,64.0,1,64.0,1,64.0,1
4637,max_effective,20,40,2,3,0.05,0.95,0.9322730352618672,12,61.0,1,61.0,1,61.0,1,61.0,1
4638,max_effective,20,40,2,3,0.05,0.95,0.9496733676418252,16,80.0,1,80.0,1,79.0,0,78.0,0
4639,max_effective,20,40,2,3,0.05,0.95,0.9148283736657242,25,85.0,1,84.0,0,85.0,1,82.0,0
4640,max_effective,20,40,2,3,0.05,0.95,0.9415651833099772,13,71.0,1,71.0,1,71.0,1,71.0,1
4641,max_effective,20,40,2,3,0.05,0.95,0.9325100028046744,19,77.0,1,77.0,1,77.0,1,77.0,1
4642,max_effective,20,40,2,3,0.05,0.95,0.8770818532006115,9,35.0,1,35.0,1,35.0,1,35.0,1
4643,max_effective,20,40,2,3,0.05,0.95,0.9226912594686292,21,89.0,0,91.0,1,87.0,0,91.0,1
4644,max_effective,20,40,2,3,0.05,0.95,0.9219220068153932,8,41.0,1,41.0,1,41.0,1,41.0,1
4645,max_effective,20,40,2,3,0.05,0.95,0.9352984249472448,21,62.0,1,62.0,1,62.0,1,62.0,1
4646,max_effective,20,40,2,3,0.05,0.95,0.9095919090037516,18,81.0,1,81.0,1,81.0,1,81.0,1
4647,max_effective,20,40,2,3,0.05,0.95,0.8743655194426727,13,60.0,1,60.0,1,60.0,1,60.0,1
4648,max_effective,20,40,2,3,0.05,0.95,0.9189949784814678,6,48.0,1,48.0,1,48.0,1,48.0,1
4649,max_effective,20,40,2,3,0.05,0.95,0.9022589198337694,12,51.0,1,51.0,1,51.0,1,51.0,1
4650,max_effective,20,40,2,3,0.05,0.95,0.9405197932327732,7,45.0,1,45.0,1,45.0,1,45.0,1
4651,max_effective,20,40,2,3,0.05,0.95,0.943876001181052,21,71.0,1,71.0,1,71.0,1,71.0,1
4652,max_effective,20,40,2,3,0.05,0.95,0.9413005264581558,108,94.0,0,98.0,0,105.0,0,110.0,1
4653,max_effective,20,40,2,3,0.05,0.95,0.934952990494992,10,42.0,1,42.0,1,42.0,1,42.0,1
4654,max_effective,20,40,2,3,0.05,0.95,0.9232509417803556,20,93.0,0,92.0,0,97.0,1,96.0,0
4655,max_effective,20,40,2,3,0.05,0.95,0.9092996220851712,39,100.0,0,105.0,0,110.0,1,110.0,1
4656,max_effective,20,40,2,3,0.05,0.95,0.9337167999732164,8,36.0,1,36.0,1,36.0,1,36.0,1
4657,max_effective,20,40,2,3,0.05,0.95,0.9024716722345776,9,47.0,1,47.0,1,47.0,1,47.0,1
4658,max_effective,20,40,2,3,0.05,0.95,0.8963092673928093,13,54.0,1,54.0,1,54.0,1,54.0,1
4659,max_effective,20,40,2,3,0.05,0.95,0.8600627733170202,17,74.0,1,74.0,1,74.0,1,74.0,1
4660,max_effective,20,40,2,3,0.05,0.95,0.9371475993086388,43,73.0,0,85.0,0,94.0,1,92.0,0
4661,max_effective,20,40,2,3,0.05,0.95,0.8481081415791633,13,49.0,1,49.0,1,49.0,1,49.0,1
4662,max_effective,20,40,2,3,0.05,0.95,0.9488089977014724,21,75.0,1,75.0,1,75.0,1,75.0,1
4663,max_effective,20,40,2,3,0.05,0.95,0.931041601617747,13,57.0,1,57.0,1,57.0,1,57.0,1
4664,max_effective,20,40,2,3,0.05,0.95,0.8729548633188449,11,44.0,1,44.0,1,44.0,1,43.0,0
4665,max_effective,20,40,2,3,0.05,0.95,0.9390161398988992,24,78.0,0,85.0,1,85.0,1,85.0,1
4666,max_effective,20,40,2,3,0.05,0.95,0.925539399457927,40,76.0,0,87.0,1,87.0,1,87.0,1
4667,max_effective,20,40,2,3,0.05,0.95,0.9468213564691378,13,59.0,1,59.0,1,59.0,1,59.0,1
4668,max_effective,20,40,2,3,0.05,0.95,0.8945437923007293,13,66.0,1,66.0,1,66.0,1,66.0,1
4669,max_effective,20,40,2,3,0.05,0.95,0.939587571572372,27,88.0,0,89.0,0,89.0,0,96.0,1
4670,max_effective,20,40,2,3,0.05,0.95,0.87726326408152,41,83.0,0,85.0,0,89.0,0,92.0,1
4671,max_effective,20,40,2,3,0.05,0.95,0.8628277381230981,14,70.0,1,70.0,1,70.0,1,70.0,1
4672,max_effective,20,40,2,3,0.05,0.95,0.9294624860159532,15,83.0,1,83.0,1,83.0,1,83.0,1
4673,max_effective,20,40,2,3,0.05,0.95,0.8793218813833722,13,84.0,1,84.0,1,84.0,1,84.0,1
4674,max_effective,20,40,2,3,0.05,0.95,0.892829817372605,7,48.0,1,48.0,1,48.0,1,48.0,1
4675,max_effective,20,40,2,3,0.05,0.95,0.8639298541314085,9,34.0,1,34.0,1,34.0,1,34.0,1
4676,max_effective,20,40,2,3,0.05,0.95,0.9117354588649343,22,63.0,1,63.0,1,63.0,1,63.0,1
4677,max_effective,20,40,2,3,0.05,0.95,0.9457460671530604,27,63.0,1,63.0,1,63.0,1,63.0,1
4678,max_effective,20,40,2,3,0.05,0.95,0.9041082616461752,15,53.0,1,53.0,1,53.0,1,53.0,1
4679,max_effective,20,40,2,3,0.05,0.95,0.8355637257418983,23,70.0,1,70.0,1,70.0,1,70.0,1
4680,max_effective,20,40,2,3,0.05,0.95,0.943285990801976,28,81.0,0,83.0,0,88.0,1,88.0,1
4681,max_effective,20,40,2,3,0.05,0.95,0.9409687693002042,13,47.0,1,47.0,1,47.0,1,47.0,1
4682,max_effective,20,40,2,3,0.05,0.95,0.9318364124046288,12,38.0,1,38.0,1,38.0,1,38.0,1
4683,max_effective,20,40,2,3,0.05,0.95,0.937664232963498,24,76.0,1,76.0,1,76.0,1,76.0,1
4684,max_effective,20,40,2,3,0.05,0.95,0.9368681116125632,38,77.0,1,77.0,1,77.0,1,77.0,1
4685,max_effective,20,40,2,3,0.05,0.95,0.9339797802305706,24,61.0,1,61.0,1,61.0,1,61.0,1
4686,max_effective,20,40,2,3,0.05,0.95,0.9451382763991252,13,49.0,1,49.0,1,49.0,1,49.0,1
4687,max_effective,20,40,2,3,0.05,0.95,0.9266972477802178,16,75.0,1,75.0,1,75.0,1,75.0,1
4688,max_effective,20,40,2,3,0.05,0.95,0.8630381838754205,7,46.0,1,46.0,1,46.0,1,46.0,1
4689,max_effective,20,40,2,3,0.05,0.95,0.9479543371390956,25,71.0,1,71.0,1,71.0,1,71.0,1
4690,max_effective,20,40,2,3,0.05,0.95,0.9046077153874142,13,72.0,1,72.0,1,72.0,1,72.0,1
4691,max_effective,20,40,2,3,0.05,0.95,0.9094785456027102,10,58.0,1,58.0,1,58.0,1,58.0,1
4692,max_effective,20,40,2,3,0.05,0.95,0.8776530447235404,9,47.0,1,47.0,1,47.0,1,47.0,1
4693,max_effective,20,40,2,3,0.05,0.95,0.941429594796914,49,71.0,0,90.0,1,90.0,1,90.0,1
4694,max_effective,20,40,2,3,0.05,0.95,0.9359225479220366,7,35.0,1,35.0,1,35.0,1,33.0,0
4695,max_effective,20,40,2,3,0.05,0.95,0.9236328540157992,19,79.0,0,80.0,0,81.0,1,79.0,0
4696,max_effective,20,40,2,3,0.05,0.95,0.9229471797923464,22,84.0,1,84.0,1,84.0,1,81.0,0
4697,max_effective,20,40,2,3,0.05,0.95,0.9390535538297494,19,53.0,1,53.0,1,53.0,1,53.0,1
4698,max_effective,20,40,2,3,0.05,0.95,0.9200745856403966,21,71.0,1,71.0,1,71.0,1,71.0,1
4699,max_effective,20,40,2,3,0.05,0.95,0.9289898293825029,16,61.0,1,61.0,1,61.0,1,61.0,1
4700,max_effective,20,40,2,3,0.05,0.95,0.9323878726890572,18,74.0,1,74.0,1,74.0,1,74.0,1
4701,max_effective,20,40,2,3,0.05,0.95,0.9299155820158492,13,56.0,1,56.0,1,56.0,1,56.0,1
4702,max_effective,20,40,2,3,0.05,0.95,0.8969206798114928,7,60.0,1,60.0,1,60.0,1,60.0,1
4703,max_effective,20,40,2,3,0.05,0.95,0.9129245420073993,9,64.0,1,64.0,1,64.0,1,64.0,1
4704,max_effective,20,40,2,3,0.05,0.95,0.9264604780191364,7,44.0,1,44.0,1,44.0,1,44.0,1
4705,max_effective,20,40,2,3,0.05,0.95,0.9162997957614818,7,38.0,1,38.0,1,38.0,1,38.0,1
4706,max_effective,20,40,2,3,0.05,0.95,0.9280745127582208,11,54.0,1,54.0,1,54.0,1,54.0,1
4707,max_effective,20,40,2,3,0.05,0.95,0.9288581157602712,12,52.0,1,52.0,1,52.0,1,52.0,1
4708,max_effective,20,40,2,3,0.05,0.95,0.9426969752266516,19,82.0,1,82.0,1,82.0,1,82.0,1
4709,max_effective,20,40,2,3,0.05,0.95,0.9419694977761174,34,80.0,0,84.0,1,84.0,1,84.0,1
4710,max_effective,20,40,2,3,0.05,0.95,0.9294452403734702,9,53.0,1,53.0,1,53.0,1,53.0,1
4711,max_effective,20,40,2,3,0.05,0.95,0.915258877111758,17,68.0,1,68.0,1,68.0,1,68.0,1
4712,max_effective,20,40,2,3,0.05,0.95,0.935403090854942,37,78.0,0,86.0,1,86.0,1,86.0,1
4713,max_effective,20,40,2,3,0.05,0.95,0.9226758007675956,7,50.0,1,50.0,1,50.0,1,49.0,0
4714,max_effective,20,40,2,3,0.05,0.95,0.9439390147702024,23,71.0,1,71.0,1,71.0,1,71.0,1
4715,max_effective,20,40,2,3,0.05,0.95,0.9078078600258412,19,77.0,1,77.0,1,77.0,1,77.0,1
4716,max_effective,20,40,2,3,0.05,0.95,0.928392702135989,11,68.0,1,68.0,1,68.0,1,68.0,1
4717,max_effective,20,40,2,3,0.05,0.95,0.9286622879867508,15,85.0,1,81.0,0,79.0,0,80.0,0
4718,max_effective,20,40,2,3,0.05,0.95,0.9242157338380558,20,79.0,1,79.0,1,79.0,1,79.0,1
4719,max_effective,20,40,2,3,0.05,0.95,0.9490721767567328,36,83.0,0,90.0,1,88.0,0,89.0,0
4720,max_effective,20,40,2,3,0.05,0.95,0.9401273982413456,24,74.0,0,79.0,1,79.0,1,79.0,1
4721,max_effective,20,40,2,3,0.05,0.95,0.9301866565069388,42,83.0,1,83.0,1,83.0,1,83.0,1
4722,max_effective,20,40,2,3,0.05,0.95,0.9217928038064608,16,60.0,1,60.0,1,60.0,1,60.0,1
4723,max_effective,20,40,2,3,0.05,0.95,0.9266522153593414,11,41.0,1,41.0,1,41.0,1,41.0,1
4724,max_effective,20,40,2,3,0.05,0.95,0.948911031582614,14,54.0,1,54.0,1,54.0,1,54.0,1
4725,max_effective,20,40,2,3,0.05,0.95,0.895037290524438,8,49.0,1,49.0,1,49.0,1,48.0,0
4726,max_effective,20,40,2,3,0.05,0.95,0.94969082567418,16,65.0,1,65.0,1,65.0,1,65.0,1
4727,max_effective,20,40,2,3,0.05,0.95,0.9128456196447232,10,44.0,1,44.0,1,44.0,1,44.0,1
4728,max_effective,20,40,2,3,0.05,0.95,0.9063571390461354,18,73.0,1,73.0,1,73.0,1,73.0,1
4729,max_effective,20,40,2,3,0.05,0.95,0.937559844447214,31,86.0,0,94.0,0,96.0,1,94.0,0
4730,max_effective,20,40,2,3,0.05,0.95,0.9376710332905376,21,99.0,1,98.0,0,97.0,0,96.0,0
4731,max_effective,20,40,2,3,0.05,0.95,0.8153194956716595,6,43.0,1,43.0,1,43.0,1,42.0,0
4732,max_effective,20,40,2,3,0.05,0.95,0.9450917072000966,16,76.0,1,76.0,1,76.0,1,76.0,1
4733,max_effective,20,40,2,3,0.05,0.95,0.8543753646141322,8,34.0,1,34.0,1,34.0,1,34.0,1
4734,max_effective,20,40,2,3,0.05,0.95,0.9481401069930292,18,61.0,1,61.0,1,61.0,1,61.0,1
4735,max_effective,20,40,2,3,0.05,0.95,0.7616702829175177,8,39.0,1,39.0,1,39.0,1,39.0,1
4736,max_effective,20,40,2,3,0.05,0.95,0.8631291787096472,7,40.0,1,40.0,1,40.0,1,40.0,1
4737,max_effective,20,40,2,3,0.05,0.95,0.932467424945646,22,62.0,1,62.0,1,62.0,1,62.0,1
4738,max_effective,20,40,2,3,0.05,0.95,0.939523553636175,19,71.0,1,71.0,1,71.0,1,71.0,1
4739,max_effective,20,40,2,3,0.05,0.95,0.911396237621992,12,52.0,1,52.0,1,52.0,1,52.0,1
4740,max_effective,20,40,2,3,0.05,0.95,0.8632798116355699,21,65.0,1,65.0,1,65.0,1,65.0,1
4741,max_effective,20,40,2,3,0.05,0.95,0.8516524205578252,4,41.0,1,41.0,1,41.0,1,41.0,1
4742,max_effective,20,40,2,3,0.05,0.95,0.8409359669308332,6,47.0,1,47.0,1,47.0,1,47.0,1
4743,max_effective,20,40,2,3,0.05,0.95,0.9442793138583336,41,89.0,0,97.0,0,106.0,1,106.0,1
4744,max_effective,20,40,2,3,0.05,0.95,0.9298421991386696,13,54.0,1,54.0,1,54.0,1,54.0,1
4745,max_effective,20,40,2,3,0.05,0.95,0.8904449410518348,5,44.0,1,44.0,1,44.0,1,44.0,1
4746,max_effective,20,40,2,3,0.05,0.95,0.9316860661332004,10,52.0,1,52.0,1,52.0,1,52.0,1
4747,max_effective,20,40,2,3,0.05,0.95,0.9471794473564282,49,84.0,0,88.0,0,103.0,1,95.0,0
4748,max_effective,20,40,2,3,0.05,0.95,0.9036003218352407,6,53.0,1,53.0,1,53.0,1,53.0,1
4749,max_effective,20,40,2,3,0.05,0.95,0.912301211547044,22,76.0,1,76.0,1,76.0,1,76.0,1
4750,max_effective,20,40,2,3,0.05,0.95,0.9381151422326536,9,52.0,1,52.0,1,52.0,1,52.0,1
4751,max_effective,20,40,2,3,0.05,0.95,0.9461447518131052,23,52.0,1,52.0,1,52.0,1,52.0,1
4752,max_effective,20,40,2,3,0.05,0.95,0.9243246746747068,22,96.0,0,98.0,1,91.0,0,92.0,0
4753,max_effective,20,40,2,3,0.05,0.95,0.9316470158231868,20,84.0,0,87.0,1,87.0,1,87.0,1
4754,max_effective,20,40,2,3,0.05,0.95,0.8763149689941383,12,55.0,1,55.0,1,55.0,1,55.0,1
4755,max_effective,20,40,2,3,0.05,0.95,0.9047841553240716,22,81.0,1,81.0,1,81.0,1,81.0,1
4756,max_effective,20,40,2,3,0.05,0.95,0.8811292828102936,10,65.0,1,65.0,1,65.0,1,65.0,1
4757,max_effective,20,40,2,3,0.05,0.95,0.8950005851729369,10,51.0,1,51.0,1,51.0,1,51.0,1
4758,max_effective,20,40,2,3,0.05,0.95,0.9312240711869404,16,56.0,1,56.0,1,56.0,1,56.0,1
4759,max_effective,20,40,2,3,0.05,0.95,0.7665200602480893,6,45.0,1,45.0,1,45.0,1,45.0,1
4760,max_effective,20,40,2,3,0.05,0.95,0.948020068280236,13,55.0,1,55.0,1,55.0,1,55.0,1
4761,max_effective,20,40,2,3,0.05,0.95,0.9041310773601292,12,50.0,1,50.0,1,50.0,1,50.0,1
4762,max_effective,20,40,2,3,0.05,0.95,0.9069490533527006,9,62.0,1,62.0,1,62.0,1,62.0,1
4763,max_effective,20,40,2,3,0.05,0.95,0.9388516482801652,8,45.0,1,45.0,1,45.0,1,45.0,1
4764,max_effective,20,40,2,3,0.05,0.95,0.949374471285662,22,61.0,1,61.0,1,61.0,1,61.0,1
4765,max_effective,20,40,2,3,0.05,0.95,0.936065879175188,24,64.0,1,64.0,1,64.0,1,64.0,1
4766,max_effective,20,40,2,3,0.05,0.95,0.7487153030024123,10,40.0,1,40.0,1,40.0,1,40.0,1
4767,max_effective,20,40,2,3,0.05,0.95,0.8510239260485851,23,67.0,1,67.0,1,67.0,1,67.0,1
4768,max_effective,20,40,2,3,0.05,0.95,0.9181133181349154,15,81.0,1,81.0,1,81.0,1,81.0,1
4769,max_effective,20,40,2,3,0.05,0.95,0.9007378031734332,4,30.0,1,30.0,1,30.0,1,30.0,1
4770,max_effective,20,40,2,3,0.05,0.95,0.7958638972467615,9,37.0,1,37.0,1,37.0,1,37.0,1
4771,max_effective,20,40,2,3,0.05,0.95,0.8342107515457227,3,27.0,1,27.0,1,27.0,1,27.0,1
4772,max_effective,20,40,2,3,0.05,0.95,0.8714589668787132,8,42.0,1,42.0,1,42.0,1,42.0,1
4773,max_effective,20,40,2,3,0.05,0.95,0.9261675350171282,11,63.0,1,63.0,1,63.0,1,63.0,1
4774,max_effective,20,40,2,3,0.05,0.95,0.8776021152632117,8,49.0,1,49.0,1,49.0,1,49.0,1
4775,max_effective,20,40,2,3,0.05,0.95,0.9048884284214672,7,52.0,1,52.0,1,52.0,1,52.0,1
4776,max_effective,20,40,2,3,0.05,0.95,0.9471765330406912,17,50.0,1,50.0,1,50.0,1,50.0,1
4777,max_effective,20,40,2,3,0.05,0.95,0.8985210515815664,14,69.0,1,69.0,1,69.0,1,69.0,1
4778,max_effective,20,40,2,3,0.05,0.95,0.9422218326956076,13,65.0,1,65.0,1,65.0,1,65.0,1
4779,max_effective,20,40,2,3,0.05,0.95,0.8811206468545728,24,73.0,0,76.0,1,76.0,1,76.0,1
4780,max_effective,20,40,2,3,0.05,0.95,0.8342663438209279,7,45.0,1,45.0,1,45.0,1,44.0,0
4781,max_effective,20,40,2,3,0.05,0.95,0.893571457133329,13,39.0,1,39.0,1,39.0,1,39.0,1
4782,max_effective,20,40,2,3,0.05,0.95,0.9450179289870284,13,55.0,1,55.0,1,55.0,1,55.0,1
4783,max_effective,20,40,2,3,0.05,0.95,0.9023397590118204,17,61.0,1,61.0,1,61.0,1,61.0,1
4784,max_effective,20,40,2,3,0.05,0.95,0.858625610414966,14,46.0,1,46.0,1,46.0,1,46.0,1
4785,max_effective,20,40,2,3,0.05,0.95,0.9098390637327703,13,60.0,1,60.0,1,60.0,1,60.0,1
4786,max_effective,20,40,2,3,0.05,0.95,0.8755973404803202,13,62.0,1,62.0,1,62.0,1,62.0,1
4787,max_effective,20,40,2,3,0.05,0.95,0.9317465786473288,7,47.0,1,47.0,1,47.0,1,47.0,1
4788,max_effective,20,40,2,3,0.05,0.95,0.9368792562107332,28,56.0,1,56.0,1,56.0,1,56.0,1
4789,max_effective,20,40,2,3,0.05,0.95,0.9029711717951792,8,56.0,1,56.0,1,56.0,1,56.0,1
4790,max_effective,20,40,2,3,0.05,0.95,0.9488851656884678,17,68.0,1,68.0,1,68.0,1,68.0,1
4791,max_effective,20,40,2,3,0.05,0.95,0.8982127265754963,5,41.0,1,41.0,1,41.0,1,41.0,1
4792,max_effective,20,40,2,3,0.05,0.95,0.9474607956842594,26,82.0,1,82.0,1,82.0,1,82.0,1
4793,max_effective,20,40,2,3,0.05,0.95,0.8390389313835883,9,55.0,1,55.0,1,55.0,1,55.0,1
4794,max_effective,20,40,2,3,0.05,0.95,0.9459419223604032,32,75.0,0,85.0,1,85.0,1,85.0,1
4795,max_effective,20,40,2,3,0.05,0.95,0.8850872673887226,11,42.0,1,42.0,1,42.0,1,42.0,1
4796,max_effective,20,40,2,3,0.05,0.95,0.9065507096730372,10,53.0,1,53.0,1,53.0,1,53.0,1
4797,max_effective,20,40,2,3,0.05,0.95,0.8297673917525087,11,45.0,1,45.0,1,45.0,1,45.0,1
4798,max_effective,20,40,2,3,0.05,0.95,0.9420349645999024,38,89.0,0,97.0,0,104.0,0,112.0,1
4799,max_effective,20,40,2,3,0.05,0.95,0.9495893206936064,35,100.0,0,103.0,0,105.0,0,106.0,1
4800,max_effective,20,40,2,3,0.05,0.95,0.919794862271964,30,71.0,1,71.0,1,71.0,1,71.0,1
4801,max_effective,20,40,2,3,0.05,0.95,0.9439258801995128,11,58.0,1,58.0,1,58.0,1,58.0,1
4802,max_effective,20,40,2,3,0.05,0.95,0.935296083711228,9,64.0,1,64.0,1,64.0,1,64.0,1
4803,max_effective,20,40,2,3,0.05,0.95,0.8457428483270526,8,37.0,1,37.0,1,37.0,1,34.0,0
4804,max_effective,20,40,2,3,0.05,0.95,0.9174200692693854,14,59.0,1,59.0,1,59.0,1,59.0,1
4805,max_effective,20,40,2,3,0.05,0.95,0.9213721561462894,9,52.0,1,52.0,1,52.0,1,52.0,1
4806,max_effective,20,40,2,3,0.05,0.95,0.9156946259380524,6,41.0,1,41.0,1,41.0,1,41.0,1
4807,max_effective,20,40,2,3,0.05,0.95,0.9497305192308524,26,66.0,1,66.0,1,66.0,1,66.0,1
4808,max_effective,20,40,2,3,0.05,0.95,0.8715459825640347,5,35.0,1,35.0,1,35.0,1,35.0,1
4809,max_effective,20,40,2,3,0.05,0.95,0.928669509705474,9,54.0,1,54.0,1,54.0,1,54.0,1
4810,max_effective,20,40,2,3,0.05,0.95,0.7625497178775954,4,30.0,1,30.0,1,30.0,1,30.0,1
4811,max_effective,20,40,2,3,0.05,0.95,0.9143346372727228,19,60.0,1,60.0,1,60.0,1,60.0,1
4812,max_effective,20,40,2,3,0.05,0.95,0.9267638367010884,28,74.0,0,82.0,1,82.0,1,82.0,1
4813,max_effective,20,40,2,3,0.05,0.95,0.8787955742211838,8,56.0,1,56.0,1,56.0,1,56.0,1
4814,max_effective,20,40,2,3,0.05,0.95,0.9125786883550712,9,40.0,1,40.0,1,40.0,1,40.0,1
4815,max_effective,20,40,2,3,0.05,0.95,0.899496879044937,6,50.0,1,50.0,1,50.0,1,50.0,1
4816,max_effective,20,40,2,3,0.05,0.95,0.9239300902609424,28,61.0,1,61.0,1,61.0,1,61.0,1
4817,max_effective,20,40,2,3,0.05,0.95,0.8651566132770444,7,49.0,1,49.0,1,49.0,1,49.0,1
4818,max_effective,20,40,2,3,0.05,0.95,0.8267610541273696,11,63.0,1,63.0,1,63.0,1,63.0,1
4819,max_effective,20,40,2,3,0.05,0.95,0.8773997193769684,15,61.0,1,61.0,1,61.0,1,61.0,1
4820,max_effective,20,40,2,3,0.05,0.95,0.938410060614407,25,81.0,0,85.0,1,85.0,1,85.0,1
4821,max_effective,20,40,2,3,0.05,0.95,0.9180507662239692,18,80.0,0,82.0,1,82.0,1,82.0,1
4822,max_effective,20,40,2,3,0.05,0.95,0.9486535940090822,32,71.0,0,74.0,1,74.0,1,74.0,1
4823,max_effective,20,40,2,3,0.05,0.95,0.9095364669475235,10,48.0,1,48.0,1,48.0,1,48.0,1
4824,max_effective,20,40,2,3,0.05,0.95,0.932053530980878,56,72.0,0,98.0,1,98.0,1,98.0,1
4825,max_effective,20,40,2,3,0.05,0.95,0.9376444995122576,25,96.0,1,92.0,0,87.0,0,90.0,0
4826,max_effective,20,40,2,3,0.05,0.95,0.9379190378353688,26,84.0,0,86.0,0,88.0,1,87.0,0
4827,max_effective,20,40,2,3,0.05,0.95,0.8942687118391293,18,56.0,1,56.0,1,56.0,1,56.0,1
4828,max_effective,20,40,2,3,0.05,0.95,0.9464232321688018,23,71.0,1,71.0,1,71.0,1,71.0,1
4829,max_effective,20,40,2,3,0.05,0.95,0.9229357422343434,42,89.0,0,96.0,0,104.0,0,106.0,1
4830,max_effective,20,40,2,3,0.05,0.95,0.7982383419818219,7,50.0,1,50.0,1,50.0,1,50.0,1
4831,max_effective,20,40,2,3,0.05,0.95,0.8947572166872274,18,66.0,1,66.0,1,66.0,1,66.0,1
4832,max_effective,20,40,2,3,0.05,0.95,0.9007105488041778,19,89.0,1,89.0,1,89.0,1,89.0,1
4833,max_effective,20,40,2,3,0.05,0.95,0.9370117596085736,45,100.0,0,107.0,0,113.0,1,113.0,1
4834,max_effective,20,40,2,3,0.05,0.95,0.9157014706899524,13,56.0,1,56.0,1,56.0,1,56.0,1
4835,max_effective,20,40,2,3,0.05,0.95,0.8751612251163782,18,61.0,1,61.0,1,61.0,1,61.0,1
4836,max_effective,20,40,2,3,0.05,0.95,0.918213091843611,3,26.0,1,26.0,1,26.0,1,26.0,1
4837,max_effective,20,40,2,3,0.05,0.95,0.9370805759892704,8,53.0,1,53.0,1,53.0,1,53.0,1
4838,max_effective,20,40,2,3,0.05,0.95,0.944820977291086,20,75.0,1,75.0,1,75.0,1,75.0,1
4839,max_effective,20,40,2,3,0.05,0.95,0.8817929111379599,7,52.0,1,52.0,1,52.0,1,52.0,1
4840,max_effective,20,40,2,3,0.05,0.95,0.9389895383017088,29,75.0,1,75.0,1,75.0,1,75.0,1
4841,max_effective,20,40,2,3,0.05,0.95,0.9318099105193628,8,54.0,1,54.0,1,54.0,1,54.0,1
4842,max_effective,20,40,2,3,0.05,0.95,0.942595442060765,15,44.0,1,44.0,1,44.0,1,44.0,1
4843,max_effective,20,40,2,3,0.05,0.95,0.9008998519601664,9,59.0,1,59.0,1,59.0,1,59.0,1
4844,max_effective,20,40,2,3,0.05,0.95,0.9348001778435828,5,37.0,1,37.0,1,37.0,1,37.0,1
4845,max_effective,20,40,2,3,0.05,0.95,0.9239996271532804,7,46.0,1,46.0,1,46.0,1,46.0,1
4846,max_effective,20,40,2,3,0.05,0.95,0.8972531299295268,24,98.0,0,113.0,1,106.0,0,102.0,0
4847,max_effective,20,40,2,3,0.05,0.95,0.9423895398298944,17,72.0,1,72.0,1,72.0,1,70.0,0
4848,max_effective,20,40,2,3,0.05,0.95,0.9454440814843316,31,75.0,1,75.0,1,75.0,1,75.0,1
4849,max_effective,20,40,2,3,0.05,0.95,0.8471258406018587,5,32.0,1,32.0,1,32.0,1,32.0,1
4850,max_effective,20,40,2,3,0.05,0.95,0.9445361939288824,44,89.0,0,107.0,1,101.0,0,101.0,0
4851,max_effective,20,40,2,3,0.05,0.95,0.9406082531644386,77,79.0,0,86.0,0,94.0,0,95.0,1
4852,max_effective,20,40,2,3,0.05,0.95,0.9278894463653669,20,69.0,1,69.0,1,69.0,1,69.0,1
4853,max_effective,20,40,2,3,0.05,0.95,0.93194135097367,68,76.0,0,92.0,0,99.0,0,101.0,1
4854,max_effective,20,40,2,3,0.05,0.95,0.9360141246815972,26,95.0,0,100.0,0,100.0,0,104.0,1
4855,max_effective,20,40,2,3,0.05,0.95,0.8931664552809973,12,50.0,1,50.0,1,50.0,1,49.0,0
4856,max_effective,20,40,2,3,0.05,0.95,0.9249018702893316,49,83.0,0,84.0,0,93.0,1,92.0,0
4857,max_effective,20,40,2,3,0.05,0.95,0.9367234289141776,27,106.0,0,108.0,1,107.0,0,105.0,0
4858,max_effective,20,40,2,3,0.05,0.95,0.948826284496703,52,90.0,0,93.0,1,93.0,1,93.0,1
4859,max_effective,20,40,2,3,0.05,0.95,0.9316116710046218,11,58.0,1,58.0,1,58.0,1,58.0,1
4860,max_effective,20,40,2,3,0.05,0.95,0.8951324691917533,13,49.0,1,49.0,1,49.0,1,49.0,1
4861,max_effective,20,40,2,3,0.05,0.95,0.8545943510769246,9,56.0,1,56.0,1,56.0,1,56.0,1
4862,max_effective,20,40,2,3,0.05,0.95,0.9430603017140432,17,51.0,1,51.0,1,51.0,1,51.0,1
4863,max_effective,20,40,2,3,0.05,0.95,0.936518224405353,12,46.0,1,46.0,1,46.0,1,46.0,1
4864,max_effective,20,40,2,3,0.05,0.95,0.8475290778689598,6,41.0,1,41.0,1,41.0,1,40.0,0
4865,max_effective,20,40,2,3,0.05,0.95,0.9215018030656772,8,56.0,1,56.0,1,56.0,1,56.0,1
4866,max_effective,20,40,2,3,0.05,0.95,0.9328724156085334,6,41.0,1,41.0,1,41.0,1,41.0,1
4867,max_effective,20,40,2,3,0.05,0.95,0.8377286281898909,10,47.0,1,47.0,1,47.0,1,47.0,1
4868,max_effective,20,40,2,3,0.05,0.95,0.8516224187764623,9,46.0,1,46.0,1,46.0,1,46.0,1
4869,max_effective,20,40,2,3,0.05,0.95,0.8815056212179395,10,43.0,1,43.0,1,43.0,1,43.0,1
4870,max_effective,20,40,2,3,0.05,0.95,0.9240407361132804,11,62.0,1,62.0,1,62.0,1,62.0,1
4871,max_effective,20,40,2,3,0.05,0.95,0.8883036241708476,8,54.0,1,54.0,1,54.0,1,54.0,1
4872,max_effective,20,40,2,3,0.05,0.95,0.9202329396354972,10,44.0,1,44.0,1,44.0,1,44.0,1
4873,max_effective,20,40,2,3,0.05,0.95,0.8655347569665565,10,40.0,1,40.0,1,40.0,1,40.0,1
4874,max_effective,20,40,2,3,0.05,0.95,0.863097571016366,11,36.0,1,36.0,1,36.0,1,36.0,1
4875,max_effective,20,40,2,3,0.05,0.95,0.88950877344537,11,49.0,1,49.0,1,49.0,1,49.0,1
4876,max_effective,20,40,2,3,0.05,0.95,0.9404289557169662,23,72.0,1,72.0,1,72.0,1,72.0,1
4877,max_effective,20,40,2,3,0.05,0.95,0.9167039327358408,13,58.0,1,58.0,1,58.0,1,58.0,1
4878,max_effective,20,40,2,3,0.05,0.95,0.9279719791547482,20,67.0,1,67.0,1,67.0,1,67.0,1
4879,max_effective,20,40,2,3,0.05,0.95,0.9269926190545842,5,36.0,1,36.0,1,36.0,1,36.0,1
4880,max_effective,20,40,2,3,0.05,0.95,0.8992622104525345,9,55.0,1,55.0,1,55.0,1,55.0,1
4881,max_effective,20,40,2,3,0.05,0.95,0.9056774121937806,13,78.0,1,78.0,1,78.0,1,78.0,1
4882,max_effective,20,40,2,3,0.05,0.95,0.9042716276349676,14,47.0,1,47.0,1,47.0,1,47.0,1
4883,max_effective,20,40,2,3,0.05,0.95,0.9414094498329324,36,74.0,0,90.0,1,90.0,1,90.0,1
4884,max_effective,20,40,2,3,0.05,0.95,0.8844407366123378,18,69.0,1,69.0,1,69.0,1,69.0,1
4885,max_effective,20,40,2,3,0.05,0.95,0.887087213561174,7,48.0,1,48.0,1,48.0,1,48.0,1
4886,max_effective,20,40,2,3,0.05,0.95,0.9030910809856606,12,51.0,1,51.0,1,51.0,1,51.0,1
4887,max_effective,20,40,2,3,0.05,0.95,0.9418336011422188,16,58.0,1,58.0,1,58.0,1,58.0,1
4888,max_effective,20,40,2,3,0.05,0.95,0.9093289258100326,18,74.0,1,74.0,1,74.0,1,74.0,1
4889,max_effective,20,40,2,3,0.05,0.95,0.9488563355167228,9,50.0,1,50.0,1,50.0,1,50.0,1
4890,max_effective,20,40,2,3,0.05,0.95,0.937142287334546,19,82.0,0,84.0,1,84.0,1,83.0,0
4891,max_effective,20,40,2,3,0.05,0.95,0.907272074005963,8,40.0,1,40.0,1,40.0,1,40.0,1
4892,max_effective,20,40,2,3,0.05,0.95,0.9170015516665272,9,42.0,1,42.0,1,42.0,1,42.0,1
4893,max_effective,20,40,2,3,0.05,0.95,0.8995414635444507,11,52.0,1,52.0,1,52.0,1,52.0,1
4894,max_effective,20,40,2,3,0.05,0.95,0.9414668766610532,20,90.0,0,97.0,1,93.0,0,95.0,0
4895,max_effective,20,40,2,3,0.05,0.95,0.8974342836162498,15,57.0,1,57.0,1,57.0,1,57.0,1
4896,max_effective,20,40,2,3,0.05,0.95,0.9044129446221956,10,36.0,1,36.0,1,36.0,1,36.0,1
4897,max_effective,20,40,2,3,0.05,0.95,0.9442931432678338,8,65.0,1,65.0,1,65.0,1,65.0,1
4898,max_effective,20,40,2,3,0.05,0.95,0.9125487590861971,10,60.0,1,60.0,1,60.0,1,60.0,1
4899,max_effective,20,40,2,3,0.05,0.95,0.941233980417402,22,83.0,1,83.0,1,83.0,1,83.0,1
4900,max_effective,20,40,2,3,0.05,0.95,0.9298655292946838,54,85.0,0,90.0,0,106.0,1,89.0,0
4901,max_effective,20,40,2,3,0.05,0.95,0.9218580243148844,9,53.0,1,53.0,1,53.0,1,53.0,1
4902,max_effective,20,40,2,3,0.05,0.95,0.898158997368718,14,44.0,1,44.0,1,44.0,1,44.0,1
4903,max_effective,20,40,2,3,0.05,0.95,0.8977275449828092,15,75.0,1,75.0,1,75.0,1,75.0,1
4904,max_effective,20,40,2,3,0.05,0.95,0.9287369321108934,20,73.0,1,73.0,1,73.0,1,73.0,1
4905,max_effective,20,40,2,3,0.05,0.95,0.9003820825344871,27,59.0,1,59.0,1,59.0,1,58.0,0
4906,max_effective,20,40,2,3,0.05,0.95,0.9388008248415382,24,69.0,1,69.0,1,69.0,1,69.0,1
4907,max_effective,20,40,2,3,0.05,0.95,0.9091631794313912,57,93.0,0,90.0,0,100.0,0,102.0,1
4908,max_effective,20,40,2,3,0.05,0.95,0.8771232640550554,14,52.0,1,52.0,1,52.0,1,52.0,1
4909,max_effective,20,40,2,3,0.05,0.95,0.9039937797981128,16,51.0,1,51.0,1,51.0,1,51.0,1
4910,max_effective,20,40,2,3,0.05,0.95,0.9120288563420418,34,77.0,0,91.0,1,91.0,1,91.0,1
4911,max_effective,20,40,2,3,0.05,0.95,0.9193144331911184,15,76.0,1,76.0,1,76.0,1,76.0,1
4912,max_effective,20,40,2,3,0.05,0.95,0.9190822776595008,24,64.0,1,64.0,1,64.0,1,64.0,1
4913,max_effective,20,40,2,3,0.05,0.95,0.9161298844250564,12,54.0,1,54.0,1,54.0,1,54.0,1
4914,max_effective,20,40,2,3,0.05,0.95,0.942936943379298,16,79.0,1,79.0,1,79.0,1,79.0,1
4915,max_effective,20,40,2,3,0.05,0.95,0.8942801817406946,15,54.0,1,54.0,1,54.0,1,54.0,1
4916,max_effective,20,40,2,3,0.05,0.95,0.9237522197358976,17,77.0,0,78.0,1,78.0,1,78.0,1
4917,max_effective,20,40,2,3,0.05,0.95,0.9319115765911368,16,56.0,1,56.0,1,56.0,1,56.0,1
4918,max_effective,20,40,2,3,0.05,0.95,0.9268582803287592,11,61.0,1,61.0,1,61.0,1,61.0,1
4919,max_effective,20,40,2,3,0.05,0.95,0.8430746939084638,5,34.0,1,34.0,1,34.0,1,34.0,1
4920,max_effective,20,40,2,3,0.05,0.95,0.9221124305324842,13,48.0,1,48.0,1,48.0,1,48.0,1
4921,max_effective,20,40,2,3,0.05,0.95,0.9115243393878588,12,55.0,1,55.0,1,55.0,1,55.0,1
4922,max_effective,20,40,2,3,0.05,0.95,0.9341179436036054,15,64.0,1,64.0,1,64.0,1,64.0,1
4923,max_effective,20,40,2,3,0.05,0.95,0.945393417771326,11,71.0,1,71.0,1,71.0,1,71.0,1
4924,max_effective,20,40,2,3,0.05,0.95,0.9278599848380448,6,43.0,1,43.0,1,43.0,1,42.0,0
4925,max_effective,20,40,2,3,0.05,0.95,0.8278414853847648,5,35.0,1,35.0,1,35.0,1,35.0,1
4926,max_effective,20,40,2,3,0.05,0.95,0.9442189994867686,19,79.0,1,79.0,1,79.0,1,79.0,1
4927,max_effective,20,40,2,3,0.05,0.95,0.8282733088799503,25,73.0,1,73.0,1,73.0,1,73.0,1
4928,max_effective,20,40,2,3,0.05,0.95,0.8955783556985774,4,35.0,1,35.0,1,35.0,1,35.0,1
4929,max_effective,20,40,2,3,0.05,0.95,0.9484780540879496,33,92.0,0,99.0,0,101.0,1,101.0,1
4930,max_effective,20,40,2,3,0.05,0.95,0.9069463797426214,13,70.0,1,70.0,1,70.0,1,70.0,1
4931,max_effective,20,40,2,3,0.05,0.95,0.9114089871990289,20,52.0,1,52.0,1,52.0,1,52.0,1
4932,max_effective,20,40,2,3,0.05,0.95,0.8653080799858492,12,49.0,1,49.0,1,49.0,1,49.0,1
4933,max_effective,20,40,2,3,0.05,0.95,0.9312352195586856,6,43.0,1,43.0,1,43.0,1,43.0,1
4934,max_effective,20,40,2,3,0.05,0.95,0.9394885375690348,18,74.0,1,74.0,1,74.0,1,74.0,1
4935,max_effective,20,40,2,3,0.05,0.95,0.9073462142666728,37,69.0,0,78.0,1,78.0,1,78.0,1
4936,max_effective,20,40,2,3,0.05,0.95,0.830459823025262,9,45.0,1,45.0,1,45.0,1,45.0,1
4937,max_effective,20,40,2,3,0.05,0.95,0.8754296866001372,12,57.0,1,57.0,1,57.0,1,57.0,1
4938,max_effective,20,40,2,3,0.05,0.95,0.9185851332029288,7,47.0,1,47.0,1,47.0,1,47.0,1
4939,max_effective,20,40,2,3,0.05,0.95,0.9496068703144682,22,62.0,1,62.0,1,62.0,1,62.0,1
4940,max_effective,20,40,2,3,0.05,0.95,0.9126612685143376,9,54.0,1,54.0,1,54.0,1,54.0,1
4941,max_effective,20,40,2,3,0.05,0.95,0.9266172119037112,13,65.0,1,65.0,1,65.0,1,65.0,1
4942,max_effective,20,40,2,3,0.05,0.95,0.875236610677104,11,45.0,1,45.0,1,45.0,1,44.0,0
4943,max_effective,20,40,2,3,0.05,0.95,0.9365606581157072,27,90.0,1,90.0,1,90.0,1,90.0,1
4944,max_effective,20,40,2,3,0.05,0.95,0.9184341550069852,65,90.0,0,95.0,0,101.0,1,97.0,0
4945,max_effective,20,40,2,3,0.05,0.95,0.9430021035902064,21,67.0,1,67.0,1,67.0,1,67.0,1
4946,max_effective,20,40,2,3,0.05,0.95,0.9274793704535064,18,85.0,0,86.0,1,85.0,0,86.0,1
4947,max_effective,20,40,2,3,0.05,0.95,0.8774330520227029,18,52.0,1,52.0,1,52.0,1,52.0,1
4948,max_effective,20,40,2,3,0.05,0.95,0.8242208826051639,9,50.0,1,50.0,1,50.0,1,50.0,1
4949,max_effective,20,40,2,3,0.05,0.95,0.8624774564275657,12,55.0,1,55.0,1,55.0,1,55.0,1
4950,max_effective,20,40,2,3,0.05,0.95,0.9394816862852684,13,64.0,1,64.0,1,64.0,1,64.0,1
4951,max_effective,20,40,2,3,0.05,0.95,0.9365744660827818,34,81.0,0,88.0,1,88.0,1,87.0,0
4952,max_effective,20,40,2,3,0.05,0.95,0.9365023166382508,8,51.0,1,51.0,1,51.0,1,51.0,1
4953,max_effective,20,40,2,3,0.05,0.95,0.8872988079226787,12,56.0,1,56.0,1,56.0,1,56.0,1
4954,max_effective,20,40,2,3,0.05,0.95,0.8042320885895581,10,37.0,1,37.0,1,37.0,1,37.0,1
4955,max_effective,20,40,2,3,0.05,0.95,0.9014715575603852,13,62.0,1,62.0,1,62.0,1,62.0,1
4956,max_effective,20,40,2,3,0.05,0.95,0.949512775835217,8,39.0,1,39.0,1,39.0,1,39.0,1
4957,max_effective,20,40,2,3,0.05,0.95,0.9358407688810204,7,43.0,1,43.0,1,43.0,1,43.0,1
4958,max_effective,20,40,2,3,0.05,0.95,0.9455143759530992,23,64.0,1,64.0,1,64.0,1,64.0,1
4959,max_effective,20,40,2,3,0.05,0.95,0.8826382947234718,27,92.0,0,102.0,1,100.0,0,100.0,0
4960,max_effective,20,40,2,3,0.05,0.95,0.912096552658177,6,37.0,1,37.0,1,37.0,1,36.0,0
4961,max_effective,20,40,2,3,0.05,0.95,0.9485784303404065,24,66.0,1,66.0,1,66.0,1,66.0,1
4962,max_effective,20,40,2,3,0.05,0.95,0.9371476844313688,43,97.0,0,100.0,0,112.0,1,111.0,0
4963,max_effective,20,40,2,3,0.05,0.95,0.852370188027018,14,59.0,1,59.0,1,59.0,1,59.0,1
4964,max_effective,20,40,2,3,0.05,0.95,0.9449274145734634,14,72.0,1,72.0,1,72.0,1,72.0,1
4965,max_effective,20,40,2,3,0.05,0.95,0.9337364408431716,10,46.0,1,46.0,1,46.0,1,46.0,1
4966,max_effective,20,40,2,3,0.05,0.95,0.9472253789431662,9,40.0,1,40.0,1,40.0,1,40.0,1
4967,max_effective,20,40,2,3,0.05,0.95,0.8744466647222019,13,48.0,1,48.0,1,48.0,1,48.0,1
4968,max_effective,20,40,2,3,0.05,0.95,0.929504126973938,11,77.0,1,77.0,1,77.0,1,77.0,1
4969,max_effective,20,40,2,3,0.05,0.95,0.8905376896262878,12,55.0,1,55.0,1,55.0,1,55.0,1
4970,max_effective,20,40,2,3,0.05,0.95,0.9416311590649328,31,80.0,0,84.0,1,83.0,0,84.0,1
4971,max_effective,20,40,2,3,0.05,0.95,0.8102739685055761,7,32.0,1,32.0,1,32.0,1,32.0,1
4972,max_effective,20,40,2,3,0.05,0.95,0.9010743829239084,14,73.0,1,73.0,1,73.0,1,73.0,1
4973,max_effective,20,40,2,3,0.05,0.95,0.917806125303534,8,44.0,1,44.0,1,44.0,1,44.0,1
4974,max_effective,20,40,2,3,0.05,0.95,0.9131633626764668,18,66.0,1,66.0,1,66.0,1,66.0,1
4975,max_effective,20,40,2,3,0.05,0.95,0.9395898609083244,18,90.0,1,90.0,1,90.0,1,90.0,1
4976,max_effective,20,40,2,3,0.05,0.95,0.9212279684401936,23,76.0,1,76.0,1,76.0,1,76.0,1
4977,max_effective,20,40,2,3,0.05,0.95,0.8010456962170568,17,56.0,1,56.0,1,56.0,1,56.0,1
4978,max_effective,20,40,2,3,0.05,0.95,0.8813074547647701,9,47.0,1,47.0,1,47.0,1,47.0,1
4979,max_effective,20,40,2,3,0.05,0.95,0.897332448380444,10,52.0,1,52.0,1,52.0,1,51.0,0
4980,max_effective,20,40,2,3,0.05,0.95,0.9213052141186782,18,69.0,1,69.0,1,69.0,1,69.0,1
4981,max_effective,20,40,2,3,0.05,0.95,0.9254054911950412,17,53.0,1,53.0,1,53.0,1,53.0,1
4982,max_effective,20,40,2,3,0.05,0.95,0.9270305836429258,21,86.0,0,91.0,1,91.0,1,89.0,0
4983,max_effective,20,40,2,3,0.05,0.95,0.92579672302144,11,53.0,1,53.0,1,53.0,1,53.0,1
4984,max_effective,20,40,2,3,0.05,0.95,0.8489800691700508,22,55.0,1,55.0,1,55.0,1,55.0,1
4985,max_effective,20,40,2,3,0.05,0.95,0.9245622116360852,11,45.0,1,45.0,1,45.0,1,45.0,1
4986,max_effective,20,40,2,3,0.05,0.95,0.9282964225610228,16,71.0,1,71.0,1,71.0,1,71.0,1
4987,max_effective,20,40,2,3,0.05,0.95,0.933096365287048,27,92.0,0,99.0,0,100.0,1,100.0,1
4988,max_effective,20,40,2,3,0.05,0.95,0.9320145876524988,11,59.0,1,59.0,1,59.0,1,59.0,1
4989,max_effective,20,40,2,3,0.05,0.95,0.8957336947318667,15,72.0,1,72.0,1,72.0,1,72.0,1
4990,max_effective,20,40,2,3,0.05,0.95,0.935291811088662,8,39.0,1,39.0,1,39.0,1,39.0,1
4991,max_effective,20,40,2,3,0.05,0.95,0.926071819439646,12,35.0,1,35.0,1,35.0,1,35.0,1
4992,max_effective,20,40,2,3,0.05,0.95,0.9349650236238236,4,37.0,1,37.0,1,37.0,1,35.0,0
4993,max_effective,20,40,2,3,0.05,0.95,0.7582901922998995,6,39.0,1,39.0,1,39.0,1,39.0,1
4994,max_effective,20,40,2,3,0.05,0.95,0.9449755531459348,101,93.0,0,103.0,0,113.0,1,113.0,1
4995,max_effective,20,40,2,3,0.05,0.95,0.930179131701486,17,69.0,1,69.0,1,69.0,1,69.0,1
4996,max_effective,20,40,2,3,0.05,0.95,0.9004296119759596,11,60.0,1,60.0,1,60.0,1,60.0,1
4997,max_effective,20,40,2,3,0.05,0.95,0.9464843599919116,17,68.0,1,68.0,1,68.0,1,68.0,1
4998,max_effective,20,40,2,3,0.05,0.95,0.9221743392752044,26,74.0,1,74.0,1,74.0,1,74.0,1
4999,max_effective,20,40,2,3,0.05,0.95,0.9212241254124794,6,41.0,1,41.0,1,41.0,1,41.0,1
5000,max_effective,20,40,2,3,0.05,0.95,0.8941160796549469,11,50.0,1,50.0,1,50.0,1,50.0,1
5001,max_effective,20,40,2,3,0.05,0.95,0.9278039725286747,13,49.0,1,49.0,1,49.0,1,49.0,1
5002,max_effective,20,40,2,3,0.05,0.95,0.8722674024541214,6,40.0,1,40.0,1,40.0,1,40.0,1
5003,max_effective,20,40,2,3,0.05,0.95,0.9336614213729486,12,56.0,1,56.0,1,56.0,1,56.0,1
5004,max_effective,20,40,2,3,0.05,0.95,0.8801932563095698,13,65.0,1,65.0,1,65.0,1,65.0,1
5005,max_effective,20,40,2,3,0.05,0.95,0.9014759445070608,18,64.0,1,64.0,1,64.0,1,64.0,1
5006,max_effective,20,40,2,3,0.05,0.95,0.9266782744179344,12,79.0,1,79.0,1,79.0,1,79.0,1
5007,max_effective,20,40,2,3,0.05,0.95,0.9424728474412652,31,91.0,0,93.0,1,93.0,1,92.0,0
5008,max_effective,20,40,2,3,0.05,0.95,0.8039954288450498,9,48.0,1,48.0,1,48.0,1,48.0,1
5009,max_effective,20,40,2,3,0.05,0.95,0.8761120417343843,12,53.0,1,53.0,1,53.0,1,53.0,1
5010,max_effective,20,40,2,3,0.05,0.95,0.9015853113535082,15,52.0,1,52.0,1,52.0,1,52.0,1
5011,max_effective,20,40,2,3,0.05,0.95,0.8776966715365837,23,98.0,1,93.0,0,97.0,0,98.0,1
5012,max_effective,20,40,2,3,0.05,0.95,0.891964556824133,8,52.0,1,52.0,1,52.0,1,52.0,1
5013,max_effective,20,40,2,3,0.05,0.95,0.9379479713322708,7,51.0,1,51.0,1,51.0,1,51.0,1
5014,max_effective,20,40,2,3,0.05,0.95,0.9179759900130828,13,71.0,1,71.0,1,71.0,1,71.0,1
5015,max_effective,20,40,2,3,0.05,0.95,0.9117156453424377,6,37.0,1,37.0,1,37.0,1,37.0,1
5016,max_effective,20,40,2,3,0.05,0.95,0.9233907772266496,23,65.0,1,65.0,1,65.0,1,65.0,1
5017,max_effective,20,40,2,3,0.05,0.95,0.9416477752390248,11,52.0,1,52.0,1,52.0,1,52.0,1
5018,max_effective,20,40,2,3,0.05,0.95,0.9409597387353972,47,87.0,1,87.0,1,87.0,1,87.0,1
5019,max_effective,20,40,2,3,0.05,0.95,0.9077606785376744,9,62.0,1,62.0,1,62.0,1,62.0,1
5020,max_effective,20,40,2,3,0.05,0.95,0.900892468805496,8,48.0,1,48.0,1,48.0,1,48.0,1
5021,max_effective,20,40,2,3,0.05,0.95,0.9329842114845278,14,68.0,1,68.0,1,68.0,1,68.0,1
5022,max_effective,20,40,2,3,0.05,0.95,0.9139086301884652,11,44.0,1,44.0,1,44.0,1,44.0,1
5023,max_effective,20,40,2,3,0.05,0.95,0.8326854354267935,7,33.0,1,33.0,1,33.0,1,33.0,1
5024,max_effective,20,40,2,3,0.05,0.95,0.9153930451091912,28,80.0,1,80.0,1,80.0,1,80.0,1
5025,max_effective,20,40,2,3,0.05,0.95,0.9342610702430796,9,63.0,1,63.0,1,63.0,1,63.0,1
5026,max_effective,20,40,2,3,0.05,0.95,0.8856141714323641,10,55.0,1,55.0,1,55.0,1,53.0,0
5027,max_effective,20,40,2,3,0.05,0.95,0.9397689015229364,15,82.0,1,82.0,1,82.0,1,82.0,1
5028,max_effective,20,40,2,3,0.05,0.95,0.9144551924068056,15,66.0,1,66.0,1,66.0,1,66.0,1
5029,max_effective,20,40,2,3,0.05,0.95,0.8783395545700399,5,32.0,1,32.0,1,32.0,1,32.0,1
5030,max_effective,20,40,2,3,0.05,0.95,0.9418296982977258,23,71.0,1,71.0,1,71.0,1,71.0,1
5031,max_effective,20,40,2,3,0.05,0.95,0.9292221808029072,22,72.0,1,72.0,1,72.0,1,72.0,1
5032,max_effective,20,40,2,3,0.05,0.95,0.8640448291175566,12,49.0,1,49.0,1,49.0,1,49.0,1
5033,max_effective,20,40,2,3,0.05,0.95,0.9139978776275492,20,78.0,1,78.0,1,78.0,1,78.0,1
5034,max_effective,20,40,2,3,0.05,0.95,0.7296672706562608,5,36.0,1,36.0,1,36.0,1,36.0,1
5035,max_effective,20,40,2,3,0.05,0.95,0.8697339209932858,6,40.0,1,40.0,1,40.0,1,40.0,1
5036,max_effective,20,40,2,3,0.05,0.95,0.7788057233702274,10,42.0,1,42.0,1,42.0,1,42.0,1
5037,max_effective,20,40,2,3,0.05,0.95,0.9421993975967384,22,69.0,1,69.0,1,69.0,1,69.0,1
5038,max_effective,20,40,2,3,0.05,0.95,0.9352285911791782,16,64.0,1,64.0,1,64.0,1,64.0,1
5039,max_effective,20,40,2,3,0.05,0.95,0.9390755433451412,11,62.0,1,62.0,1,62.0,1,62.0,1
5040,max_effective,20,40,2,3,0.05,0.95,0.8821050598542389,8,44.0,1,44.0,1,44.0,1,44.0,1
5041,max_effective,20,40,2,3,0.05,0.95,0.9466812970301196,13,36.0,1,36.0,1,36.0,1,36.0,1
5042,max_effective,20,40,2,3,0.05,0.95,0.9209142273470012,13,57.0,1,57.0,1,57.0,1,57.0,1
5043,max_effective,20,40,2,3,0.05,0.95,0.8114508838452993,23,48.0,1,48.0,1,48.0,1,48.0,1
5044,max_effective,20,40,2,3,0.05,0.95,0.9403585905302482,22,78.0,1,78.0,1,78.0,1,78.0,1
5045,max_effective,20,40,2,3,0.05,0.95,0.9474918439299456,14,72.0,1,72.0,1,72.0,1,72.0,1
5046,max_effective,20,40,2,3,0.05,0.95,0.9170893888147664,28,102.0,0,104.0,0,113.0,0,114.0,1
5047,max_effective,20,40,2,3,0.05,0.95,0.9189850891220888,20,86.0,0,89.0,0,90.0,0,91.0,1
5048,max_effective,20,40,2,3,0.05,0.95,0.9463969671053076,20,78.0,1,78.0,1,78.0,1,78.0,1
5049,max_effective,20,40,2,3,0.05,0.95,0.9450025288811916,18,52.0,1,52.0,1,52.0,1,52.0,1
5050,max_effective,20,40,2,3,0.05,0.95,0.7721624078307249,13,47.0,1,47.0,1,47.0,1,47.0,1
5051,max_effective,20,40,2,3,0.05,0.95,0.9034173410199424,23,65.0,1,65.0,1,65.0,1,65.0,1
5052,max_effective,20,40,2,3,0.05,0.95,0.8904315363594633,9,45.0,1,45.0,1,45.0,1,45.0,1
5053,max_effective,20,40,2,3,0.05,0.95,0.7983805857765143,7,41.0,1,41.0,1,41.0,1,41.0,1
5054,max_effective,20,40,2,3,0.05,0.95,0.7775690844621367,4,33.0,1,33.0,1,33.0,1,33.0,1
5055,max_effective,20,40,2,3,0.05,0.95,0.8970864914647321,12,61.0,1,61.0,1,61.0,1,61.0,1
5056,max_effective,20,40,2,3,0.05,0.95,0.9090470053250556,11,52.0,1,52.0,1,52.0,1,52.0,1
5057,max_effective,20,40,2,3,0.05,0.95,0.8709213337440491,9,41.0,1,41.0,1,41.0,1,41.0,1
5058,max_effective,20,40,2,3,0.05,0.95,0.9406681789839774,15,63.0,1,63.0,1,63.0,1,63.0,1
5059,max_effective,20,40,2,3,0.05,0.95,0.9119169482480378,27,66.0,1,66.0,1,66.0,1,66.0,1
5060,max_effective,20,40,2,3,0.05,0.95,0.9246275573390508,11,42.0,1,42.0,1,42.0,1,42.0,1
5061,max_effective,20,40,2,3,0.05,0.95,0.9344443564614892,33,64.0,1,64.0,1,64.0,1,64.0,1
5062,max_effective,20,40,2,3,0.05,0.95,0.8867186529586305,4,31.0,1,31.0,1,31.0,1,31.0,1
5063,max_effective,20,40,2,3,0.05,0.95,0.8892263633695352,6,46.0,1,46.0,1,46.0,1,46.0,1
5064,max_effective,20,40,2,3,0.05,0.95,0.9445706396177114,13,55.0,1,55.0,1,55.0,1,55.0,1
5065,max_effective,20,40,2,3,0.05,0.95,0.900932433055592,9,45.0,1,45.0,1,45.0,1,45.0,1
5066,max_effective,20,40,2,3,0.05,0.95,0.947848588829633,11,54.0,1,54.0,1,54.0,1,54.0,1
5067,max_effective,20,40,2,3,0.05,0.95,0.9038419269845278,4,31.0,1,31.0,1,31.0,1,31.0,1
5068,max_effective,20,40,2,3,0.05,0.95,0.9303549742195316,56,79.0,0,89.0,0,91.0,1,91.0,1
5069,max_effective,20,40,2,3,0.05,0.95,0.7923402020494744,11,56.0,1,56.0,1,56.0,1,56.0,1
5070,max_effective,20,40,2,3,0.05,0.95,0.9462484051002248,18,56.0,1,56.0,1,56.0,1,56.0,1
5071,max_effective,20,40,2,3,0.05,0.95,0.9326719556421286,9,46.0,1,46.0,1,46.0,1,46.0,1
5072,max_effective,20,40,2,3,0.05,0.95,0.8943120625501575,23,65.0,1,65.0,1,65.0,1,65.0,1
5073,max_effective,20,40,2,3,0.05,0.95,0.849620440827298,10,45.0,1,45.0,1,45.0,1,45.0,1
5074,max_effective,20,40,2,3,0.05,0.95,0.9357799492547352,28,76.0,0,78.0,1,78.0,1,78.0,1
5075,max_effective,20,40,2,3,0.05,0.95,0.927638036711725,38,92.0,0,102.0,1,102.0,1,96.0,0
5076,max_effective,20,40,2,3,0.05,0.95,0.9393484198723396,28,72.0,0,78.0,1,78.0,1,78.0,1
5077,max_effective,20,40,2,3,0.05,0.95,0.8697115912007289,30,66.0,1,66.0,1,66.0,1,66.0,1
5078,max_effective,20,40,2,3,0.05,0.95,0.919892796717169,12,43.0,1,43.0,1,43.0,1,43.0,1
5079,max_effective,20,40,2,3,0.05,0.95,0.8790777369017865,14,63.0,1,63.0,1,63.0,1,63.0,1
5080,max_effective,20,40,2,3,0.05,0.95,0.912535505030331,26,77.0,1,77.0,1,77.0,1,77.0,1
5081,max_effective,20,40,2,3,0.05,0.95,0.9287033757795728,30,69.0,1,69.0,1,69.0,1,69.0,1
5082,max_effective,20,40,2,3,0.05,0.95,0.9373053467916388,32,80.0,0,84.0,1,84.0,1,84.0,1
5083,max_effective,20,40,2,3,0.05,0.95,0.9170758728335384,7,45.0,1,45.0,1,45.0,1,45.0,1
5084,max_effective,20,40,2,3,0.05,0.95,0.91543011630551,32,74.0,0,78.0,1,78.0,1,78.0,1
5085,max_effective,20,40,2,3,0.05,0.95,0.9452245552730032,5,44.0,1,44.0,1,44.0,1,44.0,1
5086,max_effective,20,40,2,3,0.05,0.95,0.9175150659581244,27,75.0,1,75.0,1,75.0,1,75.0,1
5087,max_effective,20,40,2,3,0.05,0.95,0.9324249580997006,26,92.0,0,98.0,0,102.0,1,102.0,1
5088,max_effective,20,40,2,3,0.05,0.95,0.9499499591883748,39,77.0,0,92.0,0,93.0,1,93.0,1
5089,max_effective,20,40,2,3,0.05,0.95,0.946382478123599,7,41.0,1,41.0,1,41.0,1,41.0,1
5090,max_effective,20,40,2,3,0.05,0.95,0.9313601798115908,58,93.0,0,98.0,0,98.0,0,99.0,1
5091,max_effective,20,40,2,3,0.05,0.95,0.7736022094823776,7,34.0,1,34.0,1,34.0,1,34.0,1
5092,max_effective,20,40,2,3,0.05,0.95,0.930798652172362,6,39.0,1,39.0,1,39.0,1,39.0,1
5093,max_effective,20,40,2,3,0.05,0.95,0.9488361065483952,18,55.0,1,55.0,1,55.0,1,55.0,1
5094,max_effective,20,40,2,3,0.05,0.95,0.949616816277931,26,66.0,1,66.0,1,66.0,1,66.0,1
5095,max_effective,20,40,2,3,0.05,0.95,0.9002051440284132,10,51.0,1,51.0,1,51.0,1,51.0,1
5096,max_effective,20,40,2,3,0.05,0.95,0.8646500873756527,15,60.0,1,60.0,1,60.0,1,60.0,1
5097,max_effective,20,40,2,3,0.05,0.95,0.9366043234410611,22,91.0,0,96.0,0,97.0,1,96.0,0
5098,max_effective,20,40,2,3,0.05,0.95,0.8159255089766804,12,53.0,1,53.0,1,53.0,1,53.0,1
5099,max_effective,20,40,2,3,0.05,0.95,0.8533302125222536,22,71.0,0,72.0,1,72.0,1,72.0,1
5100,max_effective,20,40,2,3,0.05,0.95,0.9356363343174496,15,90.0,1,89.0,0,90.0,1,90.0,1
5101,max_effective,20,40,2,3,0.05,0.95,0.9297401323887946,45,76.0,1,76.0,1,76.0,1,75.0,0
5102,max_effective,20,40,2,3,0.05,0.95,0.9160616460949716,28,86.0,0,87.0,1,85.0,0,85.0,0
5103,max_effective,20,40,2,3,0.05,0.95,0.8695424698039181,7,41.0,1,41.0,1,41.0,1,41.0,1
5104,max_effective,20,40,2,3,0.05,0.95,0.9108772903772162,22,89.0,0,94.0,1,94.0,1,94.0,1
5105,max_effective,20,40,2,3,0.05,0.95,0.9472269172320482,83,75.0,0,85.0,0,102.0,1,102.0,1
5106,max_effective,20,40,2,3,0.05,0.95,0.9414786556011794,27,85.0,0,94.0,1,91.0,0,92.0,0
5107,max_effective,20,40,2,3,0.05,0.95,0.8777880488049118,10,46.0,1,46.0,1,46.0,1,46.0,1
5108,max_effective,20,40,2,3,0.05,0.95,0.8742360450354918,45,81.0,0,84.0,0,90.0,0,92.0,1
5109,max_effective,20,40,2,3,0.05,0.95,0.9493674223920988,20,79.0,1,79.0,1,79.0,1,79.0,1
5110,max_effective,20,40,2,3,0.05,0.95,0.9130619365986262,7,55.0,1,55.0,1,55.0,1,55.0,1
5111,max_effective,20,40,2,3,0.05,0.95,0.9201409037807164,15,68.0,1,68.0,1,68.0,1,68.0,1
5112,max_effective,20,40,2,3,0.05,0.95,0.8854530199182945,14,71.0,1,71.0,1,71.0,1,71.0,1
5113,max_effective,20,40,2,3,0.05,0.95,0.8378767995586679,6,40.0,1,40.0,1,40.0,1,37.0,0
5114,max_effective,20,40,2,3,0.05,0.95,0.8533273494137315,11,67.0,1,67.0,1,67.0,1,67.0,1
5115,max_effective,20,40,2,3,0.05,0.95,0.92624580399209,6,51.0,1,51.0,1,51.0,1,51.0,1
5116,max_effective,20,40,2,3,0.05,0.95,0.9268313594805712,14,58.0,1,58.0,1,58.0,1,58.0,1
5117,max_effective,20,40,2,3,0.05,0.95,0.912937534705944,15,56.0,1,56.0,1,56.0,1,56.0,1
5118,max_effective,20,40,2,3,0.05,0.95,0.9202924092850014,12,45.0,1,45.0,1,45.0,1,45.0,1
5119,max_effective,20,40,2,3,0.05,0.95,0.9057525581967696,11,56.0,1,56.0,1,56.0,1,56.0,1
5120,max_effective,20,40,2,3,0.05,0.95,0.812161476480724,7,40.0,1,40.0,1,40.0,1,40.0,1
5121,max_effective,20,40,2,3,0.05,0.95,0.9386785642961378,27,76.0,1,76.0,1,76.0,1,76.0,1
5122,max_effective,20,40,2,3,0.05,0.95,0.8283260007381084,16,72.0,1,72.0,1,72.0,1,72.0,1
5123,max_effective,20,40,2,3,0.05,0.95,0.9027392243108084,27,58.0,1,58.0,1,58.0,1,58.0,1
5124,max_effective,20,40,2,3,0.05,0.95,0.8906031542992646,25,73.0,1,73.0,1,73.0,1,73.0,1
5125,max_effective,20,40,2,3,0.05,0.95,0.8897490017191123,10,52.0,1,52.0,1,52.0,1,52.0,1
5126,max_effective,20,40,2,3,0.05,0.95,0.9073943274487994,22,74.0,1,74.0,1,74.0,1,74.0,1
5127,max_effective,20,40,2,3,0.05,0.95,0.8641661385063585,23,68.0,1,68.0,1,68.0,1,68.0,1
5128,max_effective,20,40,2,3,0.05,0.95,0.9384170001523248,47,90.0,0,102.0,0,108.0,1,108.0,1
5129,max_effective,20,40,2,3,0.05,0.95,0.8694021573092481,18,86.0,1,86.0,1,86.0,1,86.0,1
5130,max_effective,20,40,2,3,0.05,0.95,0.9068448250120088,50,100.0,0,102.0,0,104.0,1,98.0,0
5131,max_effective,20,40,2,3,0.05,0.95,0.9386694276547798,14,65.0,1,65.0,1,65.0,1,65.0,1
5132,max_effective,20,40,2,3,0.05,0.95,0.9114151409677044,10,57.0,1,57.0,1,57.0,1,57.0,1
5133,max_effective,20,40,2,3,0.05,0.95,0.9484347126472268,75,89.0,0,96.0,0,104.0,0,111.0,1
5134,max_effective,20,40,2,3,0.05,0.95,0.9034743453669364,29,76.0,1,76.0,1,76.0,1,76.0,1
5135,max_effective,20,40,2,3,0.05,0.95,0.9374304015704928,73,91.0,0,94.0,0,98.0,0,103.0,1
5136,max_effective,20,40,2,3,0.05,0.95,0.8014553459727528,10,58.0,1,58.0,1,58.0,1,58.0,1
5137,max_effective,20,40,2,3,0.05,0.95,0.931488343742172,11,48.0,1,48.0,1,48.0,1,48.0,1
5138,max_effective,20,40,2,3,0.05,0.95,0.9415581361767392,35,80.0,0,88.0,0,98.0,1,96.0,0
5139,max_effective,20,40,2,3,0.05,0.95,0.9249490030986766,5,37.0,1,37.0,1,37.0,1,36.0,0
5140,max_effective,20,40,2,3,0.05,0.95,0.8935641816393961,5,37.0,1,37.0,1,37.0,1,37.0,1
5141,max_effective,20,40,2,3,0.05,0.95,0.8357433549317448,5,33.0,1,33.0,1,33.0,1,33.0,1
5142,max_effective,20,40,2,3,0.05,0.95,0.9201311321539885,12,50.0,1,50.0,1,50.0,1,50.0,1
5143,max_effective,20,40,2,3,0.05,0.95,0.9288781125503056,10,56.0,1,56.0,1,56.0,1,56.0,1
5144,max_effective,20,40,2,3,0.05,0.95,0.9456749238406812,38,74.0,0,77.0,0,82.0,1,82.0,1
5145,max_effective,20,40,2,3,0.05,0.95,0.9460618676355854,25,68.0,1,68.0,1,68.0,1,68.0,1
5146,max_effective,20,40,2,3,0.05,0.95,0.9347334158513992,6,38.0,1,38.0,1,38.0,1,38.0,1
5147,max_effective,20,40,2,3,0.05,0.95,0.8568941250906068,4,33.0,1,33.0,1,33.0,1,33.0,1
5148,max_effective,20,40,2,3,0.05,0.95,0.9215938980869832,15,60.0,1,60.0,1,60.0,1,60.0,1
5149,max_effective,20,40,2,3,0.05,0.95,0.9263099304548637,12,63.0,1,63.0,1,63.0,1,63.0,1
5150,max_effective,20,40,2,3,0.05,0.95,0.9001709016313237,3,32.0,1,32.0,1,32.0,1,32.0,1
5151,max_effective,20,40,2,3,0.05,0.95,0.9360209614880244,11,54.0,1,54.0,1,54.0,1,54.0,1
5152,max_effective,20,40,2,3,0.05,0.95,0.9002413965895902,11,58.0,1,58.0,1,58.0,1,58.0,1
5153,max_effective,20,40,2,3,0.05,0.95,0.9287813481448662,31,77.0,1,77.0,1,77.0,1,77.0,1
5154,max_effective,20,40,2,3,0.05,0.95,0.8933095693223131,8,45.0,1,45.0,1,45.0,1,45.0,1
5155,max_effective,20,40,2,3,0.05,0.95,0.949073591592083,16,63.0,1,63.0,1,63.0,1,63.0,1
5156,max_effective,20,40,2,3,0.05,0.95,0.9353688608693426,14,50.0,1,50.0,1,50.0,1,50.0,1
5157,max_effective,20,40,2,3,0.05,0.95,0.9352907612923554,7,42.0,1,42.0,1,42.0,1,42.0,1
5158,max_effective,20,40,2,3,0.05,0.95,0.8658813832106224,4,39.0,1,39.0,1,39.0,1,37.0,0
5159,max_effective,20,40,2,3,0.05,0.95,0.9217003643791772,21,73.0,0,74.0,1,74.0,1,74.0,1
5160,max_effective,20,40,2,3,0.05,0.95,0.9393315481774356,28,78.0,0,79.0,1,77.0,0,77.0,0
5161,max_effective,20,40,2,3,0.05,0.95,0.918147794545602,27,76.0,1,76.0,1,76.0,1,76.0,1
5162,max_effective,20,40,2,3,0.05,0.95,0.8686382617856752,13,47.0,1,47.0,1,47.0,1,47.0,1
5163,max_effective,20,40,2,3,0.05,0.95,0.937258353575314,21,61.0,1,61.0,1,61.0,1,61.0,1
5164,max_effective,20,40,2,3,0.05,0.95,0.940957322653648,7,51.0,1,51.0,1,51.0,1,51.0,1
5165,max_effective,20,40,2,3,0.05,0.95,0.9045039669011335,32,74.0,0,76.0,1,76.0,1,76.0,1
5166,max_effective,20,40,2,3,0.05,0.95,0.856649368325198,8,51.0,1,51.0,1,51.0,1,51.0,1
5167,max_effective,20,40,2,3,0.05,0.95,0.925769200608624,19,66.0,1,66.0,1,66.0,1,66.0,1
5168,max_effective,20,40,2,3,0.05,0.95,0.9467609464347788,36,72.0,1,72.0,1,72.0,1,71.0,0
5169,max_effective,20,40,2,3,0.05,0.95,0.897717142051069,8,45.0,1,45.0,1,45.0,1,45.0,1
5170,max_effective,20,40,2,3,0.05,0.95,0.7293384730928212,5,40.0,1,40.0,1,40.0,1,40.0,1
5171,max_effective,20,40,2,3,0.05,0.95,0.9072143100321894,7,52.0,1,52.0,1,52.0,1,52.0,1
5172,max_effective,20,40,2,3,0.05,0.95,0.9352014937921586,22,60.0,1,60.0,1,60.0,1,60.0,1
5173,max_effective,20,40,2,3,0.05,0.95,0.9049696660922428,7,45.0,1,45.0,1,45.0,1,45.0,1
5174,max_effective,20,40,2,3,0.05,0.95,0.9373654721684576,18,70.0,1,70.0,1,70.0,1,70.0,1
5175,max_effective,20,40,2,3,0.05,0.95,0.9328096091361489,14,64.0,1,64.0,1,64.0,1,64.0,1
5176,max_effective,20,40,2,3,0.05,0.95,0.9329367207549044,13,48.0,1,48.0,1,48.0,1,47.0,0
5177,max_effective,20,40,2,3,0.05,0.95,0.9096310959123703,33,75.0,0,81.0,1,81.0,1,81.0,1
5178,max_effective,20,40,2,3,0.05,0.95,0.9415629418959116,18,58.0,1,58.0,1,58.0,1,58.0,1
5179,max_effective,20,40,2,3,0.05,0.95,0.8577525879817444,5,41.0,1,41.0,1,41.0,1,41.0,1
5180,max_effective,20,40,2,3,0.05,0.95,0.8961641936750445,24,77.0,1,77.0,1,77.0,1,77.0,1
5181,max_effective,20,40,2,3,0.05,0.95,0.915476903130113,17,71.0,1,71.0,1,71.0,1,71.0,1
5182,max_effective,20,40,2,3,0.05,0.95,0.7961252138512239,11,55.0,1,55.0,1,55.0,1,55.0,1
5183,max_effective,20,40,2,3,0.05,0.95,0.8407536729514945,8,35.0,1,35.0,1,35.0,1,35.0,1
5184,max_effective,20,40,2,3,0.05,0.95,0.9418739405374466,8,54.0,1,54.0,1,54.0,1,54.0,1
5185,max_effective,20,40,2,3,0.05,0.95,0.9362799691076854,20,76.0,1,76.0,1,76.0,1,76.0,1
5186,max_effective,20,40,2,3,0.05,0.95,0.9216898490216714,22,75.0,0,76.0,1,76.0,1,76.0,1
5187,max_effective,20,40,2,3,0.05,0.95,0.9104199487151916,9,47.0,1,47.0,1,47.0,1,47.0,1
5188,max_effective,20,40,2,3,0.05,0.95,0.8365883826221401,8,50.0,1,50.0,1,50.0,1,50.0,1
5189,max_effective,20,40,2,3,0.05,0.95,0.9155101804112332,32,86.0,0,96.0,1,96.0,1,95.0,0
5190,max_effective,20,40,2,3,0.05,0.95,0.9486562075608114,25,70.0,1,70.0,1,70.0,1,70.0,1
5191,max_effective,20,40,2,3,0.05,0.95,0.9006810196251643,17,68.0,1,68.0,1,68.0,1,68.0,1
5192,max_effective,20,40,2,3,0.05,0.95,0.9380893388564452,51,84.0,0,105.0,1,96.0,0,96.0,0
5193,max_effective,20,40,2,3,0.05,0.95,0.930757266994482,32,98.0,0,99.0,1,95.0,0,98.0,0
5194,max_effective,20,40,2,3,0.05,0.95,0.8805240029737137,27,66.0,1,66.0,1,66.0,1,66.0,1
5195,max_effective,20,40,2,3,0.05,0.95,0.898858551369658,14,50.0,1,50.0,1,50.0,1,50.0,1
5196,max_effective,20,40,2,3,0.05,0.95,0.91336817805804,26,84.0,1,84.0,1,84.0,1,84.0,1
5197,max_effective,20,40,2,3,0.05,0.95,0.9039206567130318,7,46.0,1,46.0,1,46.0,1,46.0,1
5198,max_effective,20,40,2,3,0.05,0.95,0.9198318865264036,36,85.0,0,92.0,0,96.0,1,96.0,1
5199,max_effective,20,40,2,3,0.05,0.95,0.9319899957303658,18,77.0,1,77.0,1,77.0,1,77.0,1
5200,max_effective,20,40,2,3,0.05,0.95,0.8024193891482956,6,36.0,1,36.0,1,36.0,1,36.0,1
5201,max_effective,20,40,2,3,0.05,0.95,0.9385347707735564,15,57.0,1,57.0,1,57.0,1,57.0,1
5202,max_effective,20,40,2,3,0.05,0.95,0.9368927861803806,11,58.0,1,58.0,1,58.0,1,58.0,1
5203,max_effective,20,40,2,3,0.05,0.95,0.9426754395790798,29,74.0,0,75.0,1,75.0,1,75.0,1
5204,max_effective,20,40,2,3,0.05,0.95,0.94410992244193,14,78.0,1,78.0,1,78.0,1,78.0,1
5205,max_effective,20,40,2,3,0.05,0.95,0.9353255464177508,35,88.0,0,89.0,0,92.0,1,90.0,0
5206,max_effective,20,40,2,3,0.05,0.95,0.9291379634589724,8,56.0,1,56.0,1,56.0,1,56.0,1
5207,max_effective,20,40,2,3,0.05,0.95,0.9317750357489484,39,79.0,0,84.0,0,95.0,1,95.0,1
5208,max_effective,20,40,2,3,0.05,0.95,0.932682140272161,6,38.0,1,38.0,1,38.0,1,38.0,1
5209,max_effective,20,40,2,3,0.05,0.95,0.864981757981592,9,40.0,1,40.0,1,40.0,1,40.0,1
5210,max_effective,20,40,2,3,0.05,0.95,0.9132518448855826,28,70.0,1,70.0,1,70.0,1,70.0,1
5211,max_effective,20,40,2,3,0.05,0.95,0.902602424182762,4,35.0,1,35.0,1,35.0,1,35.0,1
5212,max_effective,20,40,2,3,0.05,0.95,0.9311317109704542,13,57.0,1,57.0,1,57.0,1,57.0,1
5213,max_effective,20,40,2,3,0.05,0.95,0.9044842289014916,14,46.0,1,46.0,1,46.0,1,46.0,1
5214,max_effective,20,40,2,3,0.05,0.95,0.9486643837490332,35,91.0,0,96.0,0,98.0,1,98.0,1
5215,max_effective,20,40,2,3,0.05,0.95,0.947868220907288,79,90.0,0,97.0,0,101.0,0,106.0,1
5216,max_effective,20,40,2,3,0.05,0.95,0.8685277068749855,13,92.0,1,91.0,0,90.0,0,91.0,0
5217,max_effective,20,40,2,3,0.05,0.95,0.9050995662681316,9,43.0,1,43.0,1,43.0,1,43.0,1
5218,max_effective,20,40,2,3,0.05,0.95,0.9146491362100312,22,66.0,1,66.0,1,66.0,1,66.0,1
5219,max_effective,20,40,2,3,0.05,0.95,0.9425947245935986,46,85.0,1,85.0,1,85.0,1,85.0,1
5220,max_effective,20,40,2,3,0.05,0.95,0.9020999413886936,16,74.0,1,74.0,1,74.0,1,74.0,1
5221,max_effective,20,40,2,3,0.05,0.95,0.9472940660037454,36,86.0,0,87.0,0,100.0,1,99.0,0
5222,max_effective,20,40,2,3,0.05,0.95,0.8790169075547092,3,33.0,1,33.0,1,33.0,1,33.0,1
5223,max_effective,20,40,2,3,0.05,0.95,0.8525700482484437,11,61.0,1,61.0,1,61.0,1,60.0,0
5224,max_effective,20,40,2,3,0.05,0.95,0.8845824047669701,28,67.0,1,67.0,1,67.0,1,67.0,1
5225,max_effective,20,40,2,3,0.05,0.95,0.853960573323968,4,39.0,1,39.0,1,39.0,1,39.0,1
5226,max_effective,20,40,2,3,0.05,0.95,0.9155626782775028,7,47.0,1,47.0,1,47.0,1,47.0,1
5227,max_effective,20,40,2,3,0.05,0.95,0.9323829432033912,20,89.0,0,92.0,1,92.0,1,92.0,1
5228,max_effective,20,40,2,3,0.05,0.95,0.9339421203597028,16,69.0,1,69.0,1,69.0,1,69.0,1
5229,max_effective,20,40,2,3,0.05,0.95,0.9356519806629672,6,44.0,1,44.0,1,44.0,1,44.0,1
5230,max_effective,20,40,2,3,0.05,0.95,0.9175649235323604,15,53.0,1,53.0,1,53.0,1,53.0,1
5231,max_effective,20,40,2,3,0.05,0.95,0.9381635062853424,20,69.0,1,69.0,1,69.0,1,69.0,1
5232,max_effective,20,40,2,3,0.05,0.95,0.9360296832572488,50,86.0,0,88.0,0,108.0,1,105.0,0
5233,max_effective,20,40,2,3,0.05,0.95,0.8760321727590971,23,69.0,1,69.0,1,69.0,1,68.0,0
5234,max_effective,20,40,2,3,0.05,0.95,0.9388857710719613,43,73.0,0,89.0,1,89.0,1,87.0,0
5235,max_effective,20,40,2,3,0.05,0.95,0.9421434432012976,9,45.0,1,45.0,1,45.0,1,45.0,1
5236,max_effective,20,40,2,3,0.05,0.95,0.9004812147667641,14,66.0,1,66.0,1,66.0,1,66.0,1
5237,max_effective,20,40,2,3,0.05,0.95,0.8957106795574172,7,49.0,1,49.0,1,49.0,1,49.0,1
5238,max_effective,20,40,2,3,0.05,0.95,0.8282117208236252,10,57.0,1,57.0,1,57.0,1,57.0,1
5239,max_effective,20,40,2,3,0.05,0.95,0.9205296298860642,23,61.0,1,61.0,1,61.0,1,61.0,1
5240,max_effective,20,40,2,3,0.05,0.95,0.9454393281501208,29,75.0,0,76.0,1,76.0,1,76.0,1
5241,max_effective,20,40,2,3,0.05,0.95,0.8189713293055707,4,40.0,1,40.0,1,40.0,1,39.0,0
5242,max_effective,20,40,2,3,0.05,0.95,0.929937618968882,27,86.0,0,92.0,1,86.0,0,85.0,0
5243,max_effective,20,40,2,3,0.05,0.95,0.8940160492435375,20,61.0,1,61.0,1,61.0,1,61.0,1
5244,max_effective,20,40,2,3,0.05,0.95,0.9304219268022224,9,50.0,1,50.0,1,50.0,1,50.0,1
5245,max_effective,20,40,2,3,0.05,0.95,0.9272261671598396,22,80.0,1,80.0,1,80.0,1,80.0,1
5246,max_effective,20,40,2,3,0.05,0.95,0.9381370051060344,53,79.0,0,93.0,0,108.0,0,110.0,1
5247,max_effective,20,40,2,3,0.05,0.95,0.8458198364227152,9,45.0,1,45.0,1,45.0,1,45.0,1
5248,max_effective,20,40,2,3,0.05,0.95,0.9030815786288522,16,59.0,1,59.0,1,59.0,1,59.0,1
5249,max_effective,20,40,2,3,0.05,0.95,0.9077860125194084,47,82.0,0,87.0,0,92.0,1,91.0,0
5250,max_effective,20,40,2,3,0.05,0.95,0.8745609345833945,17,73.0,1,73.0,1,73.0,1,73.0,1
5251,max_effective,20,40,2,3,0.05,0.95,0.9238906312806509,10,44.0,1,44.0,1,44.0,1,44.0,1
5252,max_effective,20,40,2,3,0.05,0.95,0.8979244337061479,28,88.0,0,90.0,0,88.0,0,95.0,1
5253,max_effective,20,40,2,3,0.05,0.95,0.9399153692770864,52,82.0,1,82.0,1,82.0,1,82.0,1
5254,max_effective,20,40,2,3,0.05,0.95,0.9039278755223368,6,42.0,1,42.0,1,42.0,1,42.0,1
5255,max_effective,20,40,2,3,0.05,0.95,0.9185867142820244,16,69.0,1,69.0,1,69.0,1,69.0,1
5256,max_effective,20,40,2,3,0.05,0.95,0.858843596140387,14,73.0,1,73.0,1,73.0,1,73.0,1
5257,max_effective,20,40,2,3,0.05,0.95,0.9227968368429604,27,76.0,1,76.0,1,76.0,1,76.0,1
5258,max_effective,20,40,2,3,0.05,0.95,0.8994891331449614,13,59.0,1,59.0,1,59.0,1,59.0,1
5259,max_effective,20,40,2,3,0.05,0.95,0.8875131725656235,10,49.0,1,49.0,1,49.0,1,49.0,1
5260,max_effective,20,40,2,3,0.05,0.95,0.9382401162958222,9,43.0,1,43.0,1,43.0,1,43.0,1
5261,max_effective,20,40,2,3,0.05,0.95,0.8776052716587899,10,58.0,1,58.0,1,58.0,1,58.0,1
5262,max_effective,20,40,2,3,0.05,0.95,0.886516208508647,13,44.0,1,44.0,1,44.0,1,44.0,1
5263,max_effective,20,40,2,3,0.05,0.95,0.9421107000844314,29,55.0,1,55.0,1,55.0,1,55.0,1
5264,max_effective,20,40,2,3,0.05,0.95,0.7779010853322126,4,35.0,1,35.0,1,35.0,1,35.0,1
5265,max_effective,20,40,2,3,0.05,0.95,0.9161871320241324,15,64.0,1,64.0,1,64.0,1,64.0,1
5266,max_effective,20,40,2,3,0.05,0.95,0.9448853066802604,15,70.0,1,70.0,1,70.0,1,70.0,1
5267,max_effective,20,40,2,3,0.05,0.95,0.915446433220894,33,86.0,0,98.0,0,105.0,0,108.0,1
5268,max_effective,20,40,2,3,0.05,0.95,0.9240581493244956,6,36.0,1,36.0,1,36.0,1,36.0,1
5269,max_effective,20,40,2,3,0.05,0.95,0.9312607257160284,27,72.0,1,72.0,1,72.0,1,72.0,1
5270,max_effective,20,40,2,3,0.05,0.95,0.9423473024418436,31,82.0,0,85.0,1,83.0,0,83.0,0
5271,max_effective,20,40,2,3,0.05,0.95,0.780984590814104,11,49.0,1,49.0,1,49.0,1,49.0,1
5272,max_effective,20,40,2,3,0.05,0.95,0.8834122607916395,10,50.0,1,50.0,1,50.0,1,50.0,1
5273,max_effective,20,40,2,3,0.05,0.95,0.8864723053226674,23,82.0,1,78.0,0,82.0,1,77.0,0
5274,max_effective,20,40,2,3,0.05,0.95,0.923279941123759,16,52.0,1,52.0,1,52.0,1,52.0,1
5275,max_effective,20,40,2,3,0.05,0.95,0.9126337277985972,11,64.0,1,64.0,1,64.0,1,64.0,1
5276,max_effective,20,40,2,3,0.05,0.95,0.9390305455029968,49,79.0,0,87.0,0,98.0,1,98.0,1
5277,max_effective,20,40,2,3,0.05,0.95,0.8172520170423238,7,35.0,1,35.0,1,35.0,1,34.0,0
5278,max_effective,20,40,2,3,0.05,0.95,0.9461513741730824,16,85.0,0,88.0,1,88.0,1,88.0,1
5279,max_effective,20,40,2,3,0.05,0.95,0.8669798001881833,17,60.0,1,60.0,1,60.0,1,60.0,1
5280,max_effective,20,40,2,3,0.05,0.95,0.9178774710263152,6,42.0,1,42.0,1,42.0,1,42.0,1
5281,max_effective,20,40,2,3,0.05,0.95,0.9310879086486258,42,79.0,0,92.0,1,92.0,1,92.0,1
5282,max_effective,20,40,2,3,0.05,0.95,0.934634343633138,20,80.0,0,85.0,1,85.0,1,82.0,0
5283,max_effective,20,40,2,3,0.05,0.95,0.9358037249114568,5,36.0,1,36.0,1,36.0,1,33.0,0
5284,max_effective,20,40,2,3,0.05,0.95,0.8321582182376667,5,44.0,1,44.0,1,44.0,1,44.0,1
5285,max_effective,20,40,2,3,0.05,0.95,0.916583593056868,22,72.0,1,72.0,1,72.0,1,72.0,1
5286,max_effective,20,40,2,3,0.05,0.95,0.9300985862291128,17,53.0,1,53.0,1,53.0,1,53.0,1
5287,max_effective,20,40,2,3,0.05,0.95,0.9382759990292004,17,78.0,1,78.0,1,78.0,1,78.0,1
5288,max_effective,20,40,2,3,0.05,0.95,0.9441837109170796,42,78.0,0,90.0,1,88.0,0,90.0,1
5289,max_effective,20,40,2,3,0.05,0.95,0.8971725225947809,11,48.0,1,48.0,1,48.0,1,48.0,1
5290,max_effective,20,40,2,3,0.05,0.95,0.9010806702676676,21,72.0,1,72.0,1,72.0,1,72.0,1
5291,max_effective,20,40,2,3,0.05,0.95,0.8130726557308912,4,32.0,1,32.0,1,32.0,1,31.0,0
5292,max_effective,20,40,2,3,0.05,0.95,0.9269179532809187,16,85.0,1,85.0,1,85.0,1,84.0,0
5293,max_effective,20,40,2,3,0.05,0.95,0.9111890801454404,10,44.0,1,44.0,1,44.0,1,44.0,1
5294,max_effective,20,40,2,3,0.05,0.95,0.9128721522248924,22,78.0,0,79.0,1,79.0,1,79.0,1
5295,max_effective,20,40,2,3,0.05,0.95,0.91526494060649,42,78.0,0,92.0,1,92.0,1,92.0,1
5296,max_effective,20,40,2,3,0.05,0.95,0.9484295433386412,50,84.0,0,91.0,0,105.0,1,105.0,1
5297,max_effective,20,40,2,3,0.05,0.95,0.9164408059232364,12,48.0,1,48.0,1,48.0,1,48.0,1
5298,max_effective,20,40,2,3,0.05,0.95,0.8542380176959428,15,60.0,1,60.0,1,60.0,1,60.0,1
5299,max_effective,20,40,2,3,0.05,0.95,0.8861011145905133,13,63.0,1,63.0,1,63.0,1,63.0,1
5300,max_effective,20,40,2,3,0.05,0.95,0.9183134779990832,17,53.0,1,53.0,1,53.0,1,53.0,1
5301,max_effective,20,40,2,3,0.05,0.95,0.9166720152008608,5,40.0,1,40.0,1,40.0,1,40.0,1
5302,max_effective,20,40,2,3,0.05,0.95,0.9433306350736548,4,38.0,1,38.0,1,38.0,1,38.0,1
5303,max_effective,20,40,2,3,0.05,0.95,0.9155719269960356,17,64.0,1,64.0,1,64.0,1,62.0,0
5304,max_effective,20,40,2,3,0.05,0.95,0.9065938195432182,12,79.0,1,79.0,1,79.0,1,79.0,1
5305,max_effective,20,40,2,3,0.05,0.95,0.8958194696413644,14,45.0,1,45.0,1,45.0,1,45.0,1
5306,max_effective,20,40,2,3,0.05,0.95,0.8502670885903024,15,57.0,1,57.0,1,57.0,1,57.0,1
5307,max_effective,20,40,2,3,0.05,0.95,0.8755869986192435,10,50.0,1,50.0,1,50.0,1,50.0,1
5308,max_effective,20,40,2,3,0.05,0.95,0.7911811454109307,8,49.0,1,49.0,1,49.0,1,49.0,1
5309,max_effective,20,40,2,3,0.05,0.95,0.8925946571239853,20,64.0,1,64.0,1,64.0,1,64.0,1
5310,max_effective,20,40,2,3,0.05,0.95,0.8968131385372045,11,46.0,1,46.0,1,46.0,1,46.0,1
5311,max_effective,20,40,2,3,0.05,0.95,0.9200621352459571,25,71.0,1,71.0,1,71.0,1,71.0,1
5312,max_effective,20,40,2,3,0.05,0.95,0.9281003954028704,24,80.0,0,87.0,1,85.0,0,83.0,0
5313,max_effective,20,40,2,3,0.05,0.95,0.949375675506173,9,51.0,1,51.0,1,51.0,1,51.0,1
5314,max_effective,20,40,2,3,0.05,0.95,0.9180678867506078,35,70.0,1,70.0,1,70.0,1,70.0,1
5315,max_effective,20,40,2,3,0.05,0.95,0.938360970957174,11,52.0,1,52.0,1,52.0,1,52.0,1
5316,max_effective,20,40,2,3,0.05,0.95,0.917167957435584,17,53.0,1,53.0,1,53.0,1,53.0,1
5317,max_effective,20,40,2,3,0.05,0.95,0.939003271716708,50,73.0,0,106.0,1,105.0,0,97.0,0
5318,max_effective,20,40,2,3,0.05,0.95,0.9414214648241086,15,58.0,1,58.0,1,58.0,1,58.0,1
5319,max_effective,20,40,2,3,0.05,0.95,0.913805900892425,26,78.0,1,78.0,1,78.0,1,78.0,1
5320,max_effective,20,40,2,3,0.05,0.95,0.9336141351728082,29,68.0,1,68.0,1,68.0,1,68.0,1
5321,max_effective,20,40,2,3,0.05,0.95,0.8302209730706671,10,44.0,1,44.0,1,44.0,1,44.0,1
5322,max_effective,20,40,2,3,0.05,0.95,0.9452456633510856,15,82.0,1,82.0,1,82.0,1,82.0,1
5323,max_effective,20,40,2,3,0.05,0.95,0.9157914207434692,27,71.0,1,71.0,1,71.0,1,71.0,1
5324,max_effective,20,40,2,3,0.05,0.95,0.9360592811579193,15,53.0,1,53.0,1,53.0,1,53.0,1
5325,max_effective,20,40,2,3,0.05,0.95,0.9152576351541848,36,91.0,0,96.0,1,96.0,1,96.0,1
5326,max_effective,20,40,2,3,0.05,0.95,0.8835345140972777,11,40.0,1,40.0,1,40.0,1,40.0,1
5327,max_effective,20,40,2,3,0.05,0.95,0.845763772325703,6,35.0,1,35.0,1,35.0,1,35.0,1
5328,max_effective,20,40,2,3,0.05,0.95,0.9155397661701514,7,48.0,1,48.0,1,48.0,1,48.0,1
5329,max_effective,20,40,2,3,0.05,0.95,0.8994578956807385,17,53.0,1,53.0,1,53.0,1,53.0,1
5330,max_effective,20,40,2,3,0.05,0.95,0.8995314084224619,14,54.0,1,54.0,1,54.0,1,54.0,1
5331,max_effective,20,40,2,3,0.05,0.95,0.8406157709749532,8,42.0,1,42.0,1,42.0,1,42.0,1
5332,max_effective,20,40,2,3,0.05,0.95,0.9182463853490826,15,58.0,1,58.0,1,58.0,1,58.0,1
5333,max_effective,20,40,2,3,0.05,0.95,0.946950854366988,15,68.0,1,68.0,1,68.0,1,68.0,1
5334,max_effective,20,40,2,3,0.05,0.95,0.9486204305521752,38,78.0,1,78.0,1,78.0,1,78.0,1
5335,max_effective,20,40,2,3,0.05,0.95,0.9380678914896924,10,53.0,1,53.0,1,53.0,1,53.0,1
5336,max_effective,20,40,2,3,0.05,0.95,0.9392804834234342,10,76.0,1,76.0,1,76.0,1,76.0,1
5337,max_effective,20,40,2,3,0.05,0.95,0.9433994869931568,11,53.0,1,53.0,1,53.0,1,53.0,1
5338,max_effective,20,40,2,3,0.05,0.95,0.8084261896626062,6,41.0,1,41.0,1,41.0,1,41.0,1
5339,max_effective,20,40,2,3,0.05,0.95,0.944063688061442,35,78.0,1,78.0,1,78.0,1,78.0,1
5340,max_effective,20,40,2,3,0.05,0.95,0.8825653322911788,9,47.0,1,47.0,1,47.0,1,47.0,1
5341,max_effective,20,40,2,3,0.05,0.95,0.9109375030322394,8,49.0,1,49.0,1,49.0,1,49.0,1
5342,max_effective,20,40,2,3,0.05,0.95,0.933975421713076,15,60.0,1,60.0,1,60.0,1,60.0,1
5343,max_effective,20,40,2,3,0.05,0.95,0.8310725507017762,5,33.0,1,33.0,1,33.0,1,33.0,1
5344,max_effective,20,40,2,3,0.05,0.95,0.8587012155852065,9,62.0,1,62.0,1,62.0,1,61.0,0
5345,max_effective,20,40,2,3,0.05,0.95,0.7864498929739616,21,71.0,1,71.0,1,71.0,1,71.0,1
5346,max_effective,20,40,2,3,0.05,0.95,0.9385806901878856,23,59.0,1,59.0,1,59.0,1,59.0,1
5347,max_effective,20,40,2,3,0.05,0.95,0.9188146234849224,22,68.0,1,68.0,1,68.0,1,68.0,1
5348,max_effective,20,40,2,3,0.05,0.95,0.9397890759259916,12,83.0,1,83.0,1,83.0,1,83.0,1
5349,max_effective,20,40,2,3,0.05,0.95,0.9248972343115632,19,89.0,0,91.0,0,93.0,1,93.0,1
5350,max_effective,20,40,2,3,0.05,0.95,0.8148802193233732,5,38.0,1,38.0,1,38.0,1,38.0,1
5351,max_effective,20,40,2,3,0.05,0.95,0.9207860797987344,13,46.0,1,46.0,1,46.0,1,46.0,1
5352,max_effective,20,40,2,3,0.05,0.95,0.9266667365321412,7,44.0,1,44.0,1,44.0,1,44.0,1
5353,max_effective,20,40,2,3,0.05,0.95,0.8453250970583586,10,53.0,1,53.0,1,53.0,1,53.0,1
5354,max_effective,20,40,2,3,0.05,0.95,0.9401034225184852,92,78.0,0,85.0,0,97.0,0,107.0,1
5355,max_effective,20,40,2,3,0.05,0.95,0.8578796142319608,15,54.0,1,54.0,1,54.0,1,54.0,1
5356,max_effective,20,40,2,3,0.05,0.95,0.9352499220825286,8,51.0,1,51.0,1,51.0,1,51.0,1
5357,max_effective,20,40,2,3,0.05,0.95,0.9485172028370914,37,85.0,0,91.0,0,98.0,1,97.0,0
5358,max_effective,20,40,2,3,0.05,0.95,0.9465161061149858,20,87.0,1,87.0,1,87.0,1,87.0,1
5359,max_effective,20,40,2,3,0.05,0.95,0.8996066068569267,13,85.0,1,85.0,1,85.0,1,85.0,1
5360,max_effective,20,40,2,3,0.05,0.95,0.9072504326151668,23,70.0,0,71.0,1,71.0,1,71.0,1
5361,max_effective,20,40,2,3,0.05,0.95,0.9150868104459832,10,51.0,1,51.0,1,51.0,1,51.0,1
5362,max_effective,20,40,2,3,0.05,0.95,0.8650547985412147,10,41.0,1,41.0,1,41.0,1,41.0,1
5363,max_effective,20,40,2,3,0.05,0.95,0.9332573198350744,24,62.0,1,62.0,1,62.0,1,62.0,1
5364,max_effective,20,40,2,3,0.05,0.95,0.9440567110387496,25,83.0,1,80.0,0,83.0,1,83.0,1
5365,max_effective,20,40,2,3,0.05,0.95,0.9256938975032852,31,78.0,0,81.0,1,81.0,1,81.0,1
5366,max_effective,20,40,2,3,0.05,0.95,0.8519830679560861,11,41.0,1,41.0,1,41.0,1,41.0,1
5367,max_effective,20,40,2,3,0.05,0.95,0.9076812217743458,22,70.0,1,70.0,1,70.0,1,70.0,1
5368,max_effective,20,40,2,3,0.05,0.95,0.9493800613448652,21,90.0,0,98.0,1,98.0,1,98.0,1
5369,max_effective,20,40,2,3,0.05,0.95,0.8894464019417864,10,53.0,1,53.0,1,53.0,1,53.0,1
5370,max_effective,20,40,2,3,0.05,0.95,0.90719273263337,21,55.0,1,55.0,1,55.0,1,55.0,1
5371,max_effective,20,40,2,3,0.05,0.95,0.9138654627657784,33,90.0,0,103.0,0,108.0,1,107.0,0
5372,max_effective,20,40,2,3,0.05,0.95,0.9487959443337374,23,91.0,0,100.0,1,96.0,0,99.0,0
5373,max_effective,20,40,2,3,0.05,0.95,0.9457741019804864,7,47.0,1,47.0,1,47.0,1,43.0,0
5374,max_effective,20,40,2,3,0.05,0.95,0.9245471531362012,16,64.0,1,64.0,1,64.0,1,64.0,1
5375,max_effective,20,40,2,3,0.05,0.95,0.9390847217303676,46,75.0,0,95.0,0,101.0,1,99.0,0
5376,max_effective,20,40,2,3,0.05,0.95,0.8011792833401354,8,41.0,1,41.0,1,41.0,1,41.0,1
5377,max_effective,20,40,2,3,0.05,0.95,0.8989061049066461,15,56.0,1,56.0,1,56.0,1,56.0,1
5378,max_effective,20,40,2,3,0.05,0.95,0.9431327309803652,14,88.0,1,88.0,1,88.0,1,88.0,1
5379,max_effective,20,40,2,3,0.05,0.95,0.8638049000034876,17,66.0,1,66.0,1,66.0,1,66.0,1
5380,max_effective,20,40,2,3,0.05,0.95,0.9337196455895304,20,83.0,1,83.0,1,83.0,1,83.0,1
5381,max_effective,20,40,2,3,0.05,0.95,0.9397674987902228,41,98.0,0,100.0,0,108.0,1,107.0,0
5382,max_effective,20,40,2,3,0.05,0.95,0.9236378050587308,11,37.0,1,37.0,1,37.0,1,37.0,1
5383,max_effective,20,40,2,3,0.05,0.95,0.9292196347169304,11,67.0,1,67.0,1,67.0,1,67.0,1
5384,max_effective,20,40,2,3,0.05,0.95,0.9484717062552436,8,47.0,1,47.0,1,47.0,1,47.0,1
5385,max_effective,20,40,2,3,0.05,0.95,0.9205462192038412,18,72.0,1,72.0,1,72.0,1,72.0,1
5386,max_effective,20,40,2,3,0.05,0.95,0.9499981279644836,18,57.0,1,57.0,1,57.0,1,57.0,1
5387,max_effective,20,40,2,3,0.05,0.95,0.8807199184218794,26,67.0,1,67.0,1,67.0,1,67.0,1
5388,max_effective,20,40,2,3,0.05,0.95,0.810322881378883,6,45.0,1,45.0,1,45.0,1,45.0,1
5389,max_effective,20,40,2,3,0.05,0.95,0.81093360812362,12,39.0,1,39.0,1,39.0,1,39.0,1
5390,max_effective,20,40,2,3,0.05,0.95,0.9448718092820227,10,49.0,1,49.0,1,49.0,1,49.0,1
5391,max_effective,20,40,2,3,0.05,0.95,0.7633854152472227,2,23.0,1,23.0,1,23.0,1,23.0,1
5392,max_effective,20,40,2,3,0.05,0.95,0.790585908981685,9,45.0,1,45.0,1,45.0,1,45.0,1
5393,max_effective,20,40,2,3,0.05,0.95,0.9462705116387644,13,83.0,1,83.0,1,83.0,1,83.0,1
5394,max_effective,20,40,2,3,0.05,0.95,0.9292221912910902,14,48.0,1,48.0,1,48.0,1,48.0,1
5395,max_effective,20,40,2,3,0.05,0.95,0.9307746899190692,7,39.0,1,39.0,1,39.0,1,38.0,0
5396,max_effective,20,40,2,3,0.05,0.95,0.9393368195677532,8,42.0,1,42.0,1,42.0,1,42.0,1
5397,max_effective,20,40,2,3,0.05,0.95,0.9057366332329334,18,81.0,1,81.0,1,81.0,1,81.0,1
5398,max_effective,20,40,2,3,0.05,0.95,0.9013550885328642,3,28.0,1,28.0,1,28.0,1,28.0,1
5399,max_effective,20,40,2,3,0.05,0.95,0.9046437352769828,17,83.0,0,86.0,1,86.0,1,86.0,1
5400,max_effective,20,40,2,3,0.05,0.95,0.9146679270665328,13,57.0,1,57.0,1,57.0,1,57.0,1
5401,max_effective,20,40,2,3,0.05,0.95,0.9262708354719597,14,51.0,1,51.0,1,51.0,1,51.0,1
5402,max_effective,20,40,2,3,0.05,0.95,0.9447285637361732,32,95.0,0,93.0,0,104.0,1,103.0,0
5403,max_effective,20,40,2,3,0.05,0.95,0.8581431253188712,12,56.0,1,56.0,1,56.0,1,56.0,1
5404,max_effective,20,40,2,3,0.05,0.95,0.8755991445081093,9,43.0,1,43.0,1,43.0,1,43.0,1
5405,max_effective,20,40,2,3,0.05,0.95,0.9219505861866322,13,70.0,1,70.0,1,70.0,1,70.0,1
5406,max_effective,20,40,2,3,0.05,0.95,0.7547682157411135,4,35.0,1,35.0,1,35.0,1,35.0,1
5407,max_effective,20,40,2,3,0.05,0.95,0.9077332202171532,5,34.0,1,34.0,1,34.0,1,34.0,1
5408,max_effective,20,40,2,3,0.05,0.95,0.9121165363517948,12,51.0,1,51.0,1,51.0,1,51.0,1
5409,max_effective,20,40,2,3,0.05,0.95,0.8802015095072155,14,44.0,1,44.0,1,44.0,1,43.0,0
5410,max_effective,20,40,2,3,0.05,0.95,0.8572117627238551,9,41.0,1,41.0,1,41.0,1,41.0,1
5411,max_effective,20,40,2,3,0.05,0.95,0.9010637569941352,7,43.0,1,43.0,1,43.0,1,43.0,1
5412,max_effective,20,40,2,3,0.05,0.95,0.9469379540329084,32,73.0,1,73.0,1,73.0,1,73.0,1
5413,max_effective,20,40,2,3,0.05,0.95,0.949441128674664,36,85.0,0,86.0,0,88.0,1,86.0,0
5414,max_effective,20,40,2,3,0.05,0.95,0.9211886215669652,26,94.0,0,98.0,0,104.0,1,103.0,0
5415,max_effective,20,40,2,3,0.05,0.95,0.8403266061211461,15,69.0,1,69.0,1,69.0,1,69.0,1
5416,max_effective,20,40,2,3,0.05,0.95,0.9477586465915742,18,72.0,1,72.0,1,72.0,1,70.0,0
5417,max_effective,20,40,2,3,0.05,0.95,0.9353766533729602,9,55.0,1,55.0,1,55.0,1,55.0,1
5418,max_effective,20,40,2,3,0.05,0.95,0.919482564710164,41,73.0,0,80.0,0,91.0,1,91.0,1
5419,max_effective,20,40,2,3,0.05,0.95,0.8627264247055518,6,51.0,1,51.0,1,51.0,1,51.0,1
5420,max_effective,20,40,2,3,0.05,0.95,0.9249988402413316,41,76.0,0,88.0,1,88.0,1,88.0,1
5421,max_effective,20,40,2,3,0.05,0.95,0.9372134140185272,11,64.0,1,64.0,1,64.0,1,64.0,1
5422,max_effective,20,40,2,3,0.05,0.95,0.9315130937390323,14,55.0,1,55.0,1,55.0,1,55.0,1
5423,max_effective,20,40,2,3,0.05,0.95,0.8321352565448286,13,51.0,1,51.0,1,51.0,1,51.0,1
5424,max_effective,20,40,2,3,0.05,0.95,0.9428668162636742,8,50.0,1,50.0,1,50.0,1,50.0,1
5425,max_effective,20,40,2,3,0.05,0.95,0.8974122449081136,10,46.0,1,46.0,1,46.0,1,46.0,1
5426,max_effective,20,40,2,3,0.05,0.95,0.9490645582630164,11,41.0,1,41.0,1,41.0,1,41.0,1
5427,max_effective,20,40,2,3,0.05,0.95,0.943764950695666,27,75.0,1,75.0,1,75.0,1,75.0,1
5428,max_effective,20,40,2,3,0.05,0.95,0.9361063387428532,17,61.0,1,61.0,1,61.0,1,61.0,1
5429,max_effective,20,40,2,3,0.05,0.95,0.9385209169443988,22,62.0,1,62.0,1,62.0,1,62.0,1
5430,max_effective,20,40,2,3,0.05,0.95,0.938330462298138,14,58.0,1,58.0,1,58.0,1,58.0,1
5431,max_effective,20,40,2,3,0.05,0.95,0.8190448296357055,6,44.0,1,44.0,1,44.0,1,44.0,1
5432,max_effective,20,40,2,3,0.05,0.95,0.8856572498895029,12,56.0,1,56.0,1,56.0,1,56.0,1
5433,max_effective,20,40,2,3,0.05,0.95,0.8739888170640705,10,39.0,1,39.0,1,39.0,1,39.0,1
5434,max_effective,20,40,2,3,0.05,0.95,0.8934588079214909,16,65.0,1,65.0,1,65.0,1,65.0,1
5435,max_effective,20,40,2,3,0.05,0.95,0.8967572237223187,4,31.0,1,31.0,1,31.0,1,31.0,1
5436,max_effective,20,40,2,3,0.05,0.95,0.8529176089499331,7,43.0,1,43.0,1,43.0,1,43.0,1
5437,max_effective,20,40,2,3,0.05,0.95,0.9464902134755576,11,76.0,1,76.0,1,76.0,1,76.0,1
5438,max_effective,20,40,2,3,0.05,0.95,0.9174467014570392,14,62.0,1,62.0,1,62.0,1,62.0,1
5439,max_effective,20,40,2,3,0.05,0.95,0.9236186710293234,16,85.0,1,85.0,1,85.0,1,85.0,1
5440,max_effective,20,40,2,3,0.05,0.95,0.9283008833463064,21,72.0,1,72.0,1,72.0,1,72.0,1
5441,max_effective,20,40,2,3,0.05,0.95,0.9494657090283012,7,46.0,1,46.0,1,46.0,1,46.0,1
5442,max_effective,20,40,2,3,0.05,0.95,0.9152552218928298,23,84.0,0,86.0,1,86.0,1,86.0,1
5443,max_effective,20,40,2,3,0.05,0.95,0.9268577856025718,24,56.0,1,56.0,1,56.0,1,56.0,1
5444,max_effective,20,40,2,3,0.05,0.95,0.9099441728027394,28,68.0,1,68.0,1,68.0,1,68.0,1
5445,max_effective,20,40,2,3,0.05,0.95,0.9329960831477936,33,76.0,0,80.0,1,80.0,1,80.0,1
5446,max_effective,20,40,2,3,0.05,0.95,0.9000238607241717,33,80.0,0,81.0,0,93.0,1,93.0,1
5447,max_effective,20,40,2,3,0.05,0.95,0.9337292547079178,60,83.0,0,94.0,0,107.0,1,106.0,0
5448,max_effective,20,40,2,3,0.05,0.95,0.906343947739943,12,47.0,1,47.0,1,47.0,1,47.0,1
5449,max_effective,20,40,2,3,0.05,0.95,0.9417954612163624,18,73.0,1,73.0,1,73.0,1,73.0,1
5450,max_effective,20,40,2,3,0.05,0.95,0.9316330537104324,23,77.0,0,80.0,1,78.0,0,80.0,1
5451,max_effective,20,40,2,3,0.05,0.95,0.9237750700990632,15,74.0,1,74.0,1,74.0,1,74.0,1
5452,max_effective,20,40,2,3,0.05,0.95,0.9146742910461136,47,89.0,1,89.0,1,89.0,1,89.0,1
5453,max_effective,20,40,2,3,0.05,0.95,0.804010610470676,8,50.0,1,50.0,1,50.0,1,50.0,1
5454,max_effective,20,40,2,3,0.05,0.95,0.882155212385057,9,48.0,1,48.0,1,48.0,1,48.0,1
5455,max_effective,20,40,2,3,0.05,0.95,0.9230305979841068,14,69.0,1,69.0,1,69.0,1,69.0,1
5456,max_effective,20,40,2,3,0.05,0.95,0.8510400598954998,19,69.0,1,69.0,1,69.0,1,69.0,1
5457,max_effective,20,40,2,3,0.05,0.95,0.9078293638181544,10,46.0,1,46.0,1,46.0,1,46.0,1
5458,max_effective,20,40,2,3,0.05,0.95,0.8865817974260244,10,51.0,1,51.0,1,51.0,1,51.0,1
5459,max_effective,20,40,2,3,0.05,0.95,0.9222301677878078,17,72.0,1,72.0,1,72.0,1,72.0,1
5460,max_effective,20,40,2,3,0.05,0.95,0.9228547003046642,9,60.0,1,60.0,1,60.0,1,60.0,1
5461,max_effective,20,40,2,3,0.05,0.95,0.9478079613708582,32,90.0,0,97.0,0,102.0,1,101.0,0
5462,max_effective,20,40,2,3,0.05,0.95,0.9336064472398152,9,47.0,1,47.0,1,47.0,1,47.0,1
5463,max_effective,20,40,2,3,0.05,0.95,0.9154313114691291,26,65.0,1,65.0,1,65.0,1,65.0,1
5464,max_effective,20,40,2,3,0.05,0.95,0.9354122373934436,25,96.0,0,104.0,1,101.0,0,103.0,0
5465,max_effective,20,40,2,3,0.05,0.95,0.9461664845619908,38,80.0,0,80.0,0,81.0,1,81.0,1
5466,max_effective,20,40,2,3,0.05,0.95,0.9307414078036588,34,95.0,0,98.0,1,97.0,0,98.0,1
5467,max_effective,20,40,2,3,0.05,0.95,0.8917038134226273,12,57.0,1,57.0,1,57.0,1,57.0,1
5468,max_effective,20,40,2,3,0.05,0.95,0.9465724372837596,24,83.0,1,83.0,1,83.0,1,83.0,1
5469,max_effective,20,40,2,3,0.05,0.95,0.9240479040811812,20,54.0,1,54.0,1,54.0,1,54.0,1
5470,max_effective,20,40,2,3,0.05,0.95,0.9459917577106716,30,66.0,1,66.0,1,66.0,1,66.0,1
5471,max_effective,20,40,2,3,0.05,0.95,0.941533021257938,13,50.0,1,50.0,1,50.0,1,50.0,1
5472,max_effective,20,40,2,3,0.05,0.95,0.9256011228027894,10,58.0,1,58.0,1,58.0,1,58.0,1
5473,max_effective,20,40,2,3,0.05,0.95,0.9385370211596964,14,50.0,1,50.0,1,50.0,1,50.0,1
5474,max_effective,20,40,2,3,0.05,0.95,0.8892821841252245,26,59.0,1,59.0,1,59.0,1,59.0,1
5475,max_effective,20,40,2,3,0.05,0.95,0.917302278403007,11,54.0,1,54.0,1,54.0,1,52.0,0
5476,max_effective,20,40,2,3,0.05,0.95,0.895168025816752,13,63.0,1,63.0,1,63.0,1,63.0,1
5477,max_effective,20,40,2,3,0.05,0.95,0.8569333957784239,14,54.0,1,54.0,1,54.0,1,54.0,1
5478,max_effective,20,40,2,3,0.05,0.95,0.8813356263554973,13,72.0,1,72.0,1,72.0,1,72.0,1
5479,max_effective,20,40,2,3,0.05,0.95,0.9458187779404924,9,45.0,1,45.0,1,45.0,1,45.0,1
5480,max_effective,20,40,2,3,0.05,0.95,0.9290610748726524,8,37.0,1,37.0,1,37.0,1,37.0,1
5481,max_effective,20,40,2,3,0.05,0.95,0.941599822753056,22,84.0,0,86.0,0,81.0,0,87.0,1
5482,max_effective,20,40,2,3,0.05,0.95,0.8154428229595919,7,51.0,1,51.0,1,51.0,1,51.0,1
5483,max_effective,20,40,2,3,0.05,0.95,0.9046810109408794,23,74.0,1,74.0,1,74.0,1,74.0,1
5484,max_effective,20,40,2,3,0.05,0.95,0.8295345702992284,10,54.0,1,54.0,1,54.0,1,54.0,1
5485,max_effective,20,40,2,3,0.05,0.95,0.8876570186480255,25,78.0,1,78.0,1,78.0,1,78.0,1
5486,max_effective,20,40,2,3,0.05,0.95,0.9345625842669693,25,97.0,0,102.0,1,102.0,1,101.0,0
5487,max_effective,20,40,2,3,0.05,0.95,0.8436552357998007,8,50.0,1,50.0,1,50.0,1,50.0,1
5488,max_effective,20,40,2,3,0.05,0.95,0.9274807783842284,18,62.0,1,62.0,1,62.0,1,62.0,1
5489,max_effective,20,40,2,3,0.05,0.95,0.9257185520453444,17,69.0,1,69.0,1,69.0,1,69.0,1
5490,max_effective,20,40,2,3,0.05,0.95,0.9373256872667712,34,103.0,0,111.0,0,115.0,1,114.0,0
5491,max_effective,20,40,2,3,0.05,0.95,0.9305951635102075,15,66.0,1,66.0,1,66.0,1,66.0,1
5492,max_effective,20,40,2,3,0.05,0.95,0.9393512246781096,22,66.0,1,66.0,1,66.0,1,66.0,1
5493,max_effective,20,40,2,3,0.05,0.95,0.942174923740276,67,91.0,0,99.0,0,102.0,0,106.0,1
5494,max_effective,20,40,2,3,0.05,0.95,0.9180976214505748,26,82.0,1,82.0,1,82.0,1,82.0,1
5495,max_effective,20,40,2,3,0.05,0.95,0.8157472253064063,10,59.0,1,59.0,1,59.0,1,59.0,1
5496,max_effective,20,40,2,3,0.05,0.95,0.948435563144762,11,58.0,1,58.0,1,58.0,1,58.0,1
5497,max_effective,20,40,2,3,0.05,0.95,0.9340718340798144,11,44.0,1,44.0,1,44.0,1,44.0,1
5498,max_effective,20,40,2,3,0.05,0.95,0.9291285833124052,13,47.0,1,47.0,1,47.0,1,47.0,1
5499,max_effective,20,40,2,3,0.05,0.95,0.9414971797689012,29,88.0,0,105.0,1,103.0,0,103.0,0
5500,max_effective,20,40,2,3,0.05,0.95,0.9241633931431106,31,87.0,0,95.0,0,94.0,0,99.0,1
5501,max_effective,20,40,2,3,0.05,0.95,0.8516896146699511,12,36.0,1,36.0,1,36.0,1,36.0,1
5502,max_effective,20,40,2,3,0.05,0.95,0.9452807237787856,69,88.0,0,86.0,0,108.0,1,104.0,0
5503,max_effective,20,40,2,3,0.05,0.95,0.9200132929295628,30,91.0,1,89.0,0,85.0,0,85.0,0
5504,max_effective,20,40,2,3,0.05,0.95,0.9455014574275976,50,83.0,1,83.0,1,83.0,1,83.0,1
5505,max_effective,20,40,2,3,0.05,0.95,0.9314891572293246,22,72.0,1,72.0,1,72.0,1,69.0,0
5506,max_effective,20,40,2,3,0.05,0.95,0.8989791787947494,11,50.0,1,50.0,1,50.0,1,50.0,1
5507,max_effective,20,40,2,3,0.05,0.95,0.8784404961977046,4,33.0,1,33.0,1,33.0,1,33.0,1
5508,max_effective,20,40,2,3,0.05,0.95,0.9429868592656376,42,90.0,0,101.0,0,106.0,1,103.0,0
5509,max_effective,20,40,2,3,0.05,0.95,0.9498854766107412,31,73.0,1,73.0,1,73.0,1,73.0,1
5510,max_effective,20,40,2,3,0.05,0.95,0.9447771088725506,59,95.0,0,97.0,1,96.0,0,94.0,0
5511,max_effective,20,40,2,3,0.05,0.95,0.9217557236546332,13,55.0,1,55.0,1,55.0,1,55.0,1
5512,max_effective,20,40,2,3,0.05,0.95,0.9434494845798096,19,48.0,1,48.0,1,48.0,1,48.0,1
5513,max_effective,20,40,2,3,0.05,0.95,0.9302196059426114,14,49.0,1,49.0,1,49.0,1,49.0,1
5514,max_effective,20,40,2,3,0.05,0.95,0.9423125364048158,18,64.0,1,64.0,1,64.0,1,64.0,1
5515,max_effective,20,40,2,3,0.05,0.95,0.9264006677186022,16,49.0,1,49.0,1,49.0,1,49.0,1
5516,max_effective,20,40,2,3,0.05,0.95,0.8543315862324556,10,54.0,1,54.0,1,54.0,1,54.0,1
5517,max_effective,20,40,2,3,0.05,0.95,0.9351618397403672,14,60.0,1,60.0,1,60.0,1,60.0,1
5518,max_effective,20,40,2,3,0.05,0.95,0.8405862050188837,13,43.0,1,43.0,1,43.0,1,43.0,1
5519,max_effective,20,40,2,3,0.05,0.95,0.8961355023171452,34,80.0,1,80.0,1,80.0,1,80.0,1
5520,max_effective,20,40,2,3,0.05,0.95,0.9437907035821764,82,85.0,0,95.0,0,109.0,0,113.0,1
5521,max_effective,20,40,2,3,0.05,0.95,0.9484578328645428,37,79.0,0,95.0,1,92.0,0,91.0,0
5522,max_effective,20,40,2,3,0.05,0.95,0.8443476093159554,13,51.0,1,51.0,1,51.0,1,51.0,1
5523,max_effective,20,40,2,3,0.05,0.95,0.9460901029688517,25,70.0,1,70.0,1,70.0,1,70.0,1
5524,max_effective,20,40,2,3,0.05,0.95,0.937731579000953,15,79.0,0,80.0,1,79.0,0,78.0,0
5525,max_effective,20,40,2,3,0.05,0.95,0.8948725107233929,9,42.0,1,42.0,1,42.0,1,42.0,1
5526,max_effective,20,40,2,3,0.05,0.95,0.8048073132494871,14,42.0,1,42.0,1,42.0,1,42.0,1
5527,max_effective,20,40,2,3,0.05,0.95,0.9485925807168124,24,67.0,1,67.0,1,67.0,1,67.0,1
5528,max_effective,20,40,2,3,0.05,0.95,0.9385837947338868,11,55.0,1,55.0,1,55.0,1,55.0,1
5529,max_effective,20,40,2,3,0.05,0.95,0.9349887214508016,22,81.0,1,81.0,1,81.0,1,81.0,1
5530,max_effective,20,40,2,3,0.05,0.95,0.9089383070877824,11,67.0,1,67.0,1,67.0,1,67.0,1
5531,max_effective,20,40,2,3,0.05,0.95,0.8903651337722674,7,44.0,1,44.0,1,44.0,1,44.0,1
5532,max_effective,20,40,2,3,0.05,0.95,0.9228894599357212,9,39.0,1,39.0,1,39.0,1,39.0,1
5533,max_effective,20,40,2,3,0.05,0.95,0.9377732214879102,5,44.0,1,44.0,1,44.0,1,44.0,1
5534,max_effective,20,40,2,3,0.05,0.95,0.9426191517282256,13,70.0,1,70.0,1,70.0,1,70.0,1
5535,max_effective,20,40,2,3,0.05,0.95,0.9379847290867794,17,67.0,1,67.0,1,67.0,1,67.0,1
5536,max_effective,20,40,2,3,0.05,0.95,0.8906932724813996,19,53.0,1,53.0,1,53.0,1,53.0,1
5537,max_effective,20,40,2,3,0.05,0.95,0.9278462346706382,6,40.0,1,40.0,1,40.0,1,40.0,1
5538,max_effective,20,40,2,3,0.05,0.95,0.9187370628613368,9,55.0,1,55.0,1,55.0,1,54.0,0
5539,max_effective,20,40,2,3,0.05,0.95,0.8269923874122559,11,62.0,1,62.0,1,62.0,1,62.0,1
5540,max_effective,20,40,2,3,0.05,0.95,0.9498987405863132,6,47.0,1,47.0,1,47.0,1,41.0,0
5541,max_effective,20,40,2,3,0.05,0.95,0.945889075905401,14,62.0,1,62.0,1,62.0,1,62.0,1
5542,max_effective,20,40,2,3,0.05,0.95,0.9227359251709516,13,43.0,1,43.0,1,43.0,1,43.0,1
5543,max_effective,20,40,2,3,0.05,0.95,0.8869055138516211,18,78.0,1,78.0,1,78.0,1,78.0,1
5544,max_effective,20,40,2,3,0.05,0.95,0.8876940747615999,32,72.0,1,72.0,1,72.0,1,72.0,1
5545,max_effective,20,40,2,3,0.05,0.95,0.8461926583095579,8,48.0,1,48.0,1,48.0,1,48.0,1
5546,max_effective,20,40,2,3,0.05,0.95,0.9174921419456122,15,63.0,1,63.0,1,63.0,1,63.0,1
5547,max_effective,20,40,2,3,0.05,0.95,0.8673895023254924,7,37.0,1,37.0,1,37.0,1,37.0,1
5548,max_effective,20,40,2,3,0.05,0.95,0.8904140412595775,22,57.0,1,57.0,1,57.0,1,57.0,1
5549,max_effective,20,40,2,3,0.05,0.95,0.9282912458860336,5,49.0,1,49.0,1,49.0,1,49.0,1
5550,max_effective,20,40,2,3,0.05,0.95,0.916379169260975,42,85.0,1,85.0,1,85.0,1,85.0,1
5551,max_effective,20,40,2,3,0.05,0.95,0.9434890880314378,26,84.0,1,84.0,1,84.0,1,84.0,1
5552,max_effective,20,40,2,3,0.05,0.95,0.9223856882968908,9,48.0,1,48.0,1,48.0,1,48.0,1
5553,max_effective,20,40,2,3,0.05,0.95,0.906125622212278,7,48.0,1,48.0,1,48.0,1,48.0,1
5554,max_effective,20,40,2,3,0.05,0.95,0.9334445544281568,16,53.0,1,53.0,1,53.0,1,53.0,1
5555,max_effective,20,40,2,3,0.05,0.95,0.9087174150481168,14,43.0,1,43.0,1,43.0,1,43.0,1
5556,max_effective,20,40,2,3,0.05,0.95,0.9413556913766088,12,45.0,1,45.0,1,45.0,1,45.0,1
5557,max_effective,20,40,2,3,0.05,0.95,0.919155110268108,30,93.0,0,102.0,1,101.0,0,100.0,0
5558,max_effective,20,40,2,3,0.05,0.95,0.9183351647333968,22,62.0,1,62.0,1,62.0,1,62.0,1
5559,max_effective,20,40,2,3,0.05,0.95,0.8573130743300945,18,47.0,1,47.0,1,47.0,1,47.0,1
5560,max_effective,20,40,2,3,0.05,0.95,0.9086549207419654,48,78.0,0,93.0,0,96.0,1,93.0,0
5561,max_effective,20,40,2,3,0.05,0.95,0.936289247191908,25,81.0,1,81.0,1,81.0,1,80.0,0
5562,max_effective,20,40,2,3,0.05,0.95,0.8810812981156522,4,29.0,1,29.0,1,29.0,1,29.0,1
5563,max_effective,20,40,2,3,0.05,0.95,0.9489981643572258,11,50.0,1,50.0,1,50.0,1,50.0,1
5564,max_effective,20,40,2,3,0.05,0.95,0.8742773836554907,8,37.0,1,37.0,1,37.0,1,36.0,0
5565,max_effective,20,40,2,3,0.05,0.95,0.8546213552169938,13,55.0,1,55.0,1,55.0,1,55.0,1
5566,max_effective,20,40,2,3,0.05,0.95,0.9110980561171914,40,73.0,1,73.0,1,73.0,1,71.0,0
5567,max_effective,20,40,2,3,0.05,0.95,0.9087698096222246,49,83.0,1,83.0,1,83.0,1,83.0,1
5568,max_effective,20,40,2,3,0.05,0.95,0.9112490189152048,10,53.0,1,53.0,1,53.0,1,53.0,1
5569,max_effective,20,40,2,3,0.05,0.95,0.9130433916263004,14,57.0,1,57.0,1,57.0,1,57.0,1
5570,max_effective,20,40,2,3,0.05,0.95,0.9111872868818596,13,66.0,1,66.0,1,66.0,1,66.0,1
5571,max_effective,20,40,2,3,0.05,0.95,0.9395594087544564,16,68.0,1,68.0,1,68.0,1,68.0,1
5572,max_effective,20,40,2,3,0.05,0.95,0.9459724491777316,16,59.0,1,59.0,1,59.0,1,59.0,1
5573,max_effective,20,40,2,3,0.05,0.95,0.8892500286184016,6,40.0,1,40.0,1,40.0,1,40.0,1
5574,max_effective,20,40,2,3,0.05,0.95,0.936474796715706,30,92.0,0,102.0,0,105.0,1,104.0,0
5575,max_effective,20,40,2,3,0.05,0.95,0.9025884193180632,24,67.0,1,67.0,1,67.0,1,66.0,0
5576,max_effective,20,40,2,3,0.05,0.95,0.8507411642516303,14,67.0,1,67.0,1,67.0,1,67.0,1
5577,max_effective,20,40,2,3,0.05,0.95,0.9034262625706376,18,53.0,1,53.0,1,53.0,1,53.0,1
5578,max_effective,20,40,2,3,0.05,0.95,0.9431558065160768,22,89.0,0,90.0,1,90.0,1,90.0,1
5579,max_effective,20,40,2,3,0.05,0.95,0.949391966160736,17,53.0,1,53.0,1,53.0,1,53.0,1
5580,max_effective,20,40,2,3,0.05,0.95,0.947212739683034,25,76.0,0,81.0,1,81.0,1,81.0,1
5581,max_effective,20,40,2,3,0.05,0.95,0.948560621645944,37,81.0,1,81.0,1,80.0,0,81.0,1
5582,max_effective,20,40,2,3,0.05,0.95,0.9129540378825038,16,58.0,1,58.0,1,58.0,1,58.0,1
5583,max_effective,20,40,2,3,0.05,0.95,0.9463596445289444,10,47.0,1,47.0,1,47.0,1,47.0,1
5584,max_effective,20,40,2,3,0.05,0.95,0.9289688906565998,13,64.0,1,64.0,1,64.0,1,64.0,1
5585,max_effective,20,40,2,3,0.05,0.95,0.8876544949590058,7,51.0,1,51.0,1,51.0,1,51.0,1
5586,max_effective,20,40,2,3,0.05,0.95,0.9307107006294114,14,61.0,1,61.0,1,61.0,1,61.0,1
5587,max_effective,20,40,2,3,0.05,0.95,0.9224670760932326,29,89.0,1,89.0,1,89.0,1,89.0,1
5588,max_effective,20,40,2,3,0.05,0.95,0.8806004625372285,25,63.0,1,63.0,1,63.0,1,63.0,1
5589,max_effective,20,40,2,3,0.05,0.95,0.8744639908994625,4,33.0,1,33.0,1,33.0,1,33.0,1
5590,max_effective,20,40,2,3,0.05,0.95,0.8997327793288143,9,56.0,1,56.0,1,56.0,1,56.0,1
5591,max_effective,20,40,2,3,0.05,0.95,0.8692544110233208,13,41.0,1,41.0,1,41.0,1,41.0,1
5592,max_effective,20,40,2,3,0.05,0.95,0.936291761571674,10,62.0,1,62.0,1,62.0,1,62.0,1
5593,max_effective,20,40,2,3,0.05,0.95,0.9307191518166734,18,60.0,1,60.0,1,60.0,1,60.0,1
5594,max_effective,20,40,2,3,0.05,0.95,0.6100771852176705,4,29.0,1,29.0,1,29.0,1,29.0,1
5595,max_effective,20,40,2,3,0.05,0.95,0.9298107435832754,8,42.0,1,42.0,1,42.0,1,42.0,1
5596,max_effective,20,40,2,3,0.05,0.95,0.937525243658956,39,83.0,0,90.0,1,90.0,1,90.0,1
5597,max_effective,20,40,2,3,0.05,0.95,0.879295173311674,12,37.0,1,37.0,1,37.0,1,37.0,1
5598,max_effective,20,40,2,3,0.05,0.95,0.8964888977517161,22,72.0,1,72.0,1,72.0,1,72.0,1
5599,max_effective,20,40,2,3,0.05,0.95,0.9444546123174372,9,59.0,1,59.0,1,59.0,1,59.0,1
5600,max_effective,20,40,2,3,0.05,0.95,0.8944965105042689,30,86.0,0,90.0,1,90.0,1,89.0,0
5601,max_effective,20,40,2,3,0.05,0.95,0.9462158144959752,20,63.0,1,63.0,1,63.0,1,63.0,1
5602,max_effective,20,40,2,3,0.05,0.95,0.944823836350126,34,72.0,1,72.0,1,72.0,1,72.0,1
5603,max_effective,20,40,2,3,0.05,0.95,0.9037154631646862,27,70.0,1,70.0,1,70.0,1,70.0,1
5604,max_effective,20,40,2,3,0.05,0.95,0.9467531567771555,16,83.0,1,82.0,0,83.0,1,83.0,1
5605,max_effective,20,40,2,3,0.05,0.95,0.9238385798081836,48,91.0,1,91.0,1,91.0,1,91.0,1
5606,max_effective,20,40,2,3,0.05,0.95,0.949687890483548,33,75.0,0,87.0,1,87.0,1,87.0,1
5607,max_effective,20,40,2,3,0.05,0.95,0.9461827876987188,63,94.0,0,102.0,0,115.0,0,116.0,1
5608,max_effective,20,40,2,3,0.05,0.95,0.9051075766688677,18,79.0,1,79.0,1,79.0,1,79.0,1
5609,max_effective,20,40,2,3,0.05,0.95,0.9020086983004532,7,45.0,1,45.0,1,45.0,1,45.0,1
5610,max_effective,20,40,2,3,0.05,0.95,0.8238447661449461,12,39.0,1,39.0,1,39.0,1,39.0,1
5611,max_effective,20,40,2,3,0.05,0.95,0.9375412702853968,24,68.0,1,68.0,1,68.0,1,68.0,1
5612,max_effective,20,40,2,3,0.05,0.95,0.9181867423204766,7,40.0,1,40.0,1,40.0,1,40.0,1
5613,max_effective,20,40,2,3,0.05,0.95,0.8407760187822166,14,43.0,1,43.0,1,43.0,1,43.0,1
5614,max_effective,20,40,2,3,0.05,0.95,0.9188017804288864,41,91.0,1,91.0,1,91.0,1,91.0,1
5615,max_effective,20,40,2,3,0.05,0.95,0.9411549480632015,14,38.0,1,38.0,1,38.0,1,38.0,1
5616,max_effective,20,40,2,3,0.05,0.95,0.9357317794447068,16,80.0,1,80.0,1,80.0,1,80.0,1
5617,max_effective,20,40,2,3,0.05,0.95,0.9194979423294648,30,78.0,0,83.0,0,87.0,1,87.0,1
5618,max_effective,20,40,2,3,0.05,0.95,0.9496673340175956,64,104.0,0,102.0,0,112.0,0,113.0,1
5619,max_effective,20,40,2,3,0.05,0.95,0.8754491255195072,11,59.0,1,59.0,1,59.0,1,59.0,1
5620,max_effective,20,40,2,3,0.05,0.95,0.9292369953165808,27,89.0,0,90.0,0,91.0,1,91.0,1
5621,max_effective,20,40,2,3,0.05,0.95,0.8928032587941355,9,58.0,1,58.0,1,58.0,1,58.0,1
5622,max_effective,20,40,2,3,0.05,0.95,0.9244445192609768,31,82.0,0,87.0,0,91.0,1,91.0,1
5623,max_effective,20,40,2,3,0.05,0.95,0.9491712671130558,23,56.0,1,56.0,1,56.0,1,56.0,1
5624,max_effective,20,40,2,3,0.05,0.95,0.9257595384661907,11,40.0,1,40.0,1,40.0,1,39.0,0
5625,max_effective,20,40,2,3,0.05,0.95,0.772868210470834,5,39.0,1,39.0,1,39.0,1,39.0,1
5626,max_effective,20,40,2,3,0.05,0.95,0.9484175687308564,32,67.0,1,67.0,1,67.0,1,67.0,1
5627,max_effective,20,40,2,3,0.05,0.95,0.8751135961335949,21,63.0,1,63.0,1,63.0,1,63.0,1
5628,max_effective,20,40,2,3,0.05,0.95,0.8903452500403756,20,72.0,1,72.0,1,72.0,1,72.0,1
5629,max_effective,20,40,2,3,0.05,0.95,0.9442143290829847,17,54.0,1,54.0,1,54.0,1,53.0,0
5630,max_effective,20,40,2,3,0.05,0.95,0.8410920247560856,15,44.0,1,44.0,1,44.0,1,44.0,1
5631,max_effective,20,40,2,3,0.05,0.95,0.8267049080636591,5,48.0,1,48.0,1,48.0,1,48.0,1
5632,max_effective,20,40,2,3,0.05,0.95,0.9338599251462676,28,84.0,0,87.0,1,87.0,1,84.0,0
5633,max_effective,20,40,2,3,0.05,0.95,0.9148516890965036,9,58.0,1,58.0,1,58.0,1,58.0,1
5634,max_effective,20,40,2,3,0.05,0.95,0.9407606444358206,52,76.0,0,85.0,0,107.0,1,107.0,1
5635,max_effective,20,40,2,3,0.05,0.95,0.930902870405688,65,81.0,0,97.0,0,101.0,1,101.0,1
5636,max_effective,20,40,2,3,0.05,0.95,0.8224376819765221,10,42.0,1,42.0,1,42.0,1,42.0,1
5637,max_effective,20,40,2,3,0.05,0.95,0.9032603911901884,4,41.0,1,41.0,1,41.0,1,41.0,1
5638,max_effective,20,40,2,3,0.05,0.95,0.9280886159212492,7,40.0,1,40.0,1,40.0,1,40.0,1
5639,max_effective,20,40,2,3,0.05,0.95,0.8865283042423664,14,56.0,1,56.0,1,56.0,1,56.0,1
5640,max_effective,20,40,2,3,0.05,0.95,0.9424846719680288,55,88.0,0,91.0,0,107.0,1,104.0,0
5641,max_effective,20,40,2,3,0.05,0.95,0.928020084000921,6,37.0,1,37.0,1,37.0,1,37.0,1
5642,max_effective,20,40,2,3,0.05,0.95,0.946360586759494,40,94.0,0,99.0,0,100.0,0,103.0,1
5643,max_effective,20,40,2,3,0.05,0.95,0.8437252774538523,6,35.0,1,35.0,1,35.0,1,35.0,1
5644,max_effective,20,40,2,3,0.05,0.95,0.9471911878938843,10,62.0,1,62.0,1,62.0,1,62.0,1
5645,max_effective,20,40,2,3,0.05,0.95,0.8076672155544793,7,37.0,1,37.0,1,37.0,1,37.0,1
5646,max_effective,20,40,2,3,0.05,0.95,0.940207804831126,9,55.0,1,55.0,1,55.0,1,55.0,1
5647,max_effective,20,40,2,3,0.05,0.95,0.9241433390478444,11,43.0,1,43.0,1,43.0,1,43.0,1
5648,max_effective,20,40,2,3,0.05,0.95,0.9100155904233024,21,77.0,1,77.0,1,77.0,1,77.0,1
5649,max_effective,20,40,2,3,0.05,0.95,0.8724253065667059,12,64.0,1,64.0,1,64.0,1,64.0,1
5650,max_effective,20,40,2,3,0.05,0.95,0.9452658000097092,8,61.0,1,61.0,1,61.0,1,61.0,1
5651,max_effective,20,40,2,3,0.05,0.95,0.9230007151865868,11,61.0,1,61.0,1,61.0,1,61.0,1
5652,max_effective,20,40,2,3,0.05,0.95,0.9360325475155754,19,60.0,1,60.0,1,60.0,1,60.0,1
5653,max_effective,20,40,2,3,0.05,0.95,0.9490659084531256,33,69.0,1,69.0,1,69.0,1,69.0,1
5654,max_effective,20,40,2,3,0.05,0.95,0.9191602957349628,23,75.0,1,75.0,1,75.0,1,75.0,1
5655,max_effective,20,40,2,3,0.05,0.95,0.91248011928237,36,77.0,0,85.0,1,85.0,1,85.0,1
5656,max_effective,20,40,2,3,0.05,0.95,0.7893058633611716,22,51.0,1,51.0,1,51.0,1,51.0,1
5657,max_effective,20,40,2,3,0.05,0.95,0.9269745390425748,14,43.0,1,43.0,1,43.0,1,43.0,1
5658,max_effective,20,40,2,3,0.05,0.95,0.949096377633768,51,91.0,1,91.0,1,91.0,1,85.0,0
5659,max_effective,20,40,2,3,0.05,0.95,0.8833291328209261,6,42.0,1,42.0,1,42.0,1,42.0,1
5660,max_effective,20,40,2,3,0.05,0.95,0.9221912288865332,17,70.0,1,70.0,1,70.0,1,70.0,1
5661,max_effective,20,40,2,3,0.05,0.95,0.8520298244541282,7,40.0,1,40.0,1,40.0,1,40.0,1
5662,max_effective,20,40,2,3,0.05,0.95,0.944947954847639,22,72.0,1,72.0,1,72.0,1,72.0,1
5663,max_effective,20,40,2,3,0.05,0.95,0.8572289924895732,8,34.0,1,34.0,1,34.0,1,34.0,1
5664,max_effective,20,40,2,3,0.05,0.95,0.9468724910079064,41,66.0,1,66.0,1,66.0,1,66.0,1
5665,max_effective,20,40,2,3,0.05,0.95,0.9240109973010672,24,94.0,0,95.0,1,94.0,0,91.0,0
5666,max_effective,20,40,2,3,0.05,0.95,0.8762432666658666,6,42.0,1,42.0,1,42.0,1,41.0,0
5667,max_effective,20,40,2,3,0.05,0.95,0.895041740082717,18,50.0,1,50.0,1,50.0,1,50.0,1
5668,max_effective,20,40,2,3,0.05,0.95,0.8134265986979249,10,44.0,1,44.0,1,44.0,1,44.0,1
5669,max_effective,20,40,2,3,0.05,0.95,0.9154554900367076,7,44.0,1,44.0,1,44.0,1,44.0,1
5670,max_effective,20,40,2,3,0.05,0.95,0.9488210804776884,24,89.0,0,94.0,1,88.0,0,88.0,0
5671,max_effective,20,40,2,3,0.05,0.95,0.9072990176192036,5,40.0,1,40.0,1,40.0,1,40.0,1
5672,max_effective,20,40,2,3,0.05,0.95,0.9239984220868764,18,61.0,1,61.0,1,61.0,1,61.0,1
5673,max_effective,20,40,2,3,0.05,0.95,0.939601881629514,9,38.0,1,38.0,1,38.0,1,38.0,1
5674,max_effective,20,40,2,3,0.05,0.95,0.9310234568486716,19,95.0,0,98.0,1,88.0,0,88.0,0
5675,max_effective,20,40,2,3,0.05,0.95,0.9300085480309628,22,65.0,1,65.0,1,65.0,1,65.0,1
5676,max_effective,20,40,2,3,0.05,0.95,0.927750103670256,13,64.0,1,64.0,1,64.0,1,64.0,1
5677,max_effective,20,40,2,3,0.05,0.95,0.9284388497062284,7,60.0,1,60.0,1,60.0,1,60.0,1
5678,max_effective,20,40,2,3,0.05,0.95,0.90734704074605,24,73.0,0,80.0,1,80.0,1,80.0,1
5679,max_effective,20,40,2,3,0.05,0.95,0.9182048513522386,20,76.0,1,76.0,1,76.0,1,76.0,1
5680,max_effective,20,40,2,3,0.05,0.95,0.9401793174279586,12,72.0,1,72.0,1,72.0,1,72.0,1
5681,max_effective,20,40,2,3,0.05,0.95,0.9446373911177348,20,66.0,1,66.0,1,66.0,1,66.0,1
5682,max_effective,20,40,2,3,0.05,0.95,0.9148883949140336,9,51.0,1,51.0,1,51.0,1,51.0,1
5683,max_effective,20,40,2,3,0.05,0.95,0.94818233808818,31,91.0,0,97.0,0,106.0,1,106.0,1
5684,max_effective,20,40,2,3,0.05,0.95,0.9048010766383244,14,55.0,1,55.0,1,55.0,1,55.0,1
5685,max_effective,20,40,2,3,0.05,0.95,0.949207887515676,15,55.0,1,55.0,1,55.0,1,55.0,1
5686,max_effective,20,40,2,3,0.05,0.95,0.9430779950920676,39,76.0,0,86.0,1,85.0,0,86.0,1
5687,max_effective,20,40,2,3,0.05,0.95,0.934125954951866,23,93.0,0,102.0,1,94.0,0,93.0,0
5688,max_effective,20,40,2,3,0.05,0.95,0.9281604549250928,23,69.0,1,69.0,1,69.0,1,69.0,1
5689,max_effective,20,40,2,3,0.05,0.95,0.9287572110838472,24,77.0,1,77.0,1,77.0,1,77.0,1
5690,max_effective,20,40,2,3,0.05,0.95,0.8772212445775867,24,65.0,1,65.0,1,65.0,1,65.0,1
5691,max_effective,20,40,2,3,0.05,0.95,0.906058651417293,20,68.0,1,68.0,1,68.0,1,68.0,1
5692,max_effective,20,40,2,3,0.05,0.95,0.9342131177606082,17,67.0,1,67.0,1,67.0,1,67.0,1
5693,max_effective,20,40,2,3,0.05,0.95,0.9472796401866368,12,62.0,1,62.0,1,62.0,1,62.0,1
5694,max_effective,20,40,2,3,0.05,0.95,0.9285019858248598,12,47.0,1,47.0,1,47.0,1,47.0,1
5695,max_effective,20,40,2,3,0.05,0.95,0.9400262070101764,21,86.0,0,91.0,0,93.0,1,93.0,1
5696,max_effective,20,40,2,3,0.05,0.95,0.8263103560832993,11,59.0,1,59.0,1,59.0,1,59.0,1
5697,max_effective,20,40,2,3,0.05,0.95,0.9225204272701536,8,47.0,1,47.0,1,47.0,1,47.0,1
5698,max_effective,20,40,2,3,0.05,0.95,0.866925115241069,8,36.0,1,36.0,1,36.0,1,36.0,1
5699,max_effective,20,40,2,3,0.05,0.95,0.9025674219487356,17,73.0,1,73.0,1,73.0,1,73.0,1
5700,max_effective,20,40,2,3,0.05,0.95,0.949117472124782,27,72.0,0,80.0,1,80.0,1,80.0,1
5701,max_effective,20,40,2,3,0.05,0.95,0.8361576046553411,6,31.0,1,31.0,1,31.0,1,31.0,1
5702,max_effective,20,40,2,3,0.05,0.95,0.9252871679700596,25,83.0,0,86.0,0,88.0,1,88.0,1
5703,max_effective,20,40,2,3,0.05,0.95,0.882775191926605,11,78.0,1,78.0,1,78.0,1,78.0,1
5704,max_effective,20,40,2,3,0.05,0.95,0.8648275980457886,6,32.0,1,32.0,1,32.0,1,32.0,1
5705,max_effective,20,40,2,3,0.05,0.95,0.9419454283274126,18,78.0,0,81.0,1,81.0,1,80.0,0
5706,max_effective,20,40,2,3,0.05,0.95,0.919320791282596,8,39.0,1,39.0,1,39.0,1,32.0,0
5707,max_effective,20,40,2,3,0.05,0.95,0.8825551037192163,13,40.0,1,40.0,1,40.0,1,40.0,1
5708,max_effective,20,40,2,3,0.05,0.95,0.9466731026615228,21,62.0,1,62.0,1,62.0,1,62.0,1
5709,max_effective,20,40,2,3,0.05,0.95,0.9189623393666716,18,64.0,1,64.0,1,64.0,1,64.0,1
5710,max_effective,20,40,2,3,0.05,0.95,0.931807580286456,9,51.0,1,51.0,1,51.0,1,51.0,1
5711,max_effective,20,40,2,3,0.05,0.95,0.908630410320906,10,62.0,1,62.0,1,62.0,1,61.0,0
5712,max_effective,20,40,2,3,0.05,0.95,0.9333148614985832,6,50.0,1,50.0,1,50.0,1,50.0,1
5713,max_effective,20,40,2,3,0.05,0.95,0.92010368097692,20,49.0,1,49.0,1,49.0,1,49.0,1
5714,max_effective,20,40,2,3,0.05,0.95,0.8203099427338284,10,51.0,1,51.0,1,51.0,1,51.0,1
5715,max_effective,20,40,2,3,0.05,0.95,0.9354041609311694,21,66.0,1,66.0,1,66.0,1,66.0,1
5716,max_effective,20,40,2,3,0.05,0.95,0.8929960336359956,6,48.0,1,48.0,1,48.0,1,48.0,1
5717,max_effective,20,40,2,3,0.05,0.95,0.9263241790093056,7,38.0,1,38.0,1,38.0,1,37.0,0
5718,max_effective,20,40,2,3,0.05,0.95,0.9347820812076498,14,64.0,1,64.0,1,64.0,1,64.0,1
5719,max_effective,20,40,2,3,0.05,0.95,0.9459915677022124,10,55.0,1,55.0,1,55.0,1,55.0,1
5720,max_effective,20,40,2,3,0.05,0.95,0.93361883343075,12,66.0,1,66.0,1,66.0,1,66.0,1
5721,max_effective,20,40,2,3,0.05,0.95,0.9035476526702648,12,41.0,1,41.0,1,41.0,1,41.0,1
5722,max_effective,20,40,2,3,0.05,0.95,0.9466081289721436,8,41.0,1,41.0,1,41.0,1,41.0,1
5723,max_effective,20,40,2,3,0.05,0.95,0.943614314976662,29,78.0,0,87.0,0,89.0,0,90.0,1
5724,max_effective,20,40,2,3,0.05,0.95,0.9429931249025204,13,68.0,1,68.0,1,68.0,1,68.0,1
5725,max_effective,20,40,2,3,0.05,0.95,0.9021995177985116,6,54.0,1,54.0,1,54.0,1,54.0,1
5726,max_effective,20,40,2,3,0.05,0.95,0.9462003491970132,29,80.0,1,80.0,1,80.0,1,80.0,1
5727,max_effective,20,40,2,3,0.05,0.95,0.896390859922426,9,49.0,1,49.0,1,49.0,1,49.0,1
5728,max_effective,20,40,2,3,0.05,0.95,0.8863239284810468,22,64.0,1,64.0,1,64.0,1,64.0,1
5729,max_effective,20,40,2,3,0.05,0.95,0.9203251622180748,17,71.0,1,71.0,1,71.0,1,71.0,1
5730,max_effective,20,40,2,3,0.05,0.95,0.9281408987101076,14,58.0,1,58.0,1,58.0,1,58.0,1
5731,max_effective,20,40,2,3,0.05,0.95,0.9225637318269508,17,69.0,1,69.0,1,69.0,1,69.0,1
5732,max_effective,20,40,2,3,0.05,0.95,0.8465635339385622,12,52.0,1,52.0,1,52.0,1,51.0,0
5733,max_effective,20,40,2,3,0.05,0.95,0.9487947407080576,37,86.0,0,94.0,0,99.0,1,96.0,0
5734,max_effective,20,40,2,3,0.05,0.95,0.8719556253449604,7,43.0,1,43.0,1,43.0,1,43.0,1
5735,max_effective,20,40,2,3,0.05,0.95,0.9387965416604818,19,83.0,1,83.0,1,83.0,1,83.0,1
5736,max_effective,20,40,2,3,0.05,0.95,0.7572984172623917,4,32.0,1,32.0,1,32.0,1,32.0,1
5737,max_effective,20,40,2,3,0.05,0.95,0.7094589992971021,7,47.0,1,47.0,1,47.0,1,47.0,1
5738,max_effective,20,40,2,3,0.05,0.95,0.9428339473509908,10,56.0,1,56.0,1,56.0,1,56.0,1
5739,max_effective,20,40,2,3,0.05,0.95,0.8501834398886455,8,45.0,1,45.0,1,45.0,1,45.0,1
5740,max_effective,20,40,2,3,0.05,0.95,0.9209406198612752,20,60.0,1,60.0,1,60.0,1,60.0,1
5741,max_effective,20,40,2,3,0.05,0.95,0.9346740673361976,9,48.0,1,48.0,1,48.0,1,48.0,1
5742,max_effective,20,40,2,3,0.05,0.95,0.8899646643157826,9,41.0,1,41.0,1,41.0,1,41.0,1
5743,max_effective,20,40,2,3,0.05,0.95,0.9326973465236018,13,58.0,1,58.0,1,58.0,1,58.0,1
5744,max_effective,20,40,2,3,0.05,0.95,0.933138577999422,28,76.0,1,76.0,1,76.0,1,76.0,1
5745,max_effective,20,40,2,3,0.05,0.95,0.942675504899837,30,92.0,0,105.0,0,106.0,1,105.0,0
5746,max_effective,20,40,2,3,0.05,0.95,0.918620234192577,11,46.0,1,46.0,1,46.0,1,46.0,1
5747,max_effective,20,40,2,3,0.05,0.95,0.9441785830236602,74,90.0,0,101.0,0,104.0,1,104.0,1
5748,max_effective,20,40,2,3,0.05,0.95,0.9108039775529938,10,41.0,1,41.0,1,41.0,1,41.0,1
5749,max_effective,20,40,2,3,0.05,0.95,0.8784909388734138,4,31.0,1,31.0,1,31.0,1,30.0,0
5750,max_effective,20,40,2,3,0.05,0.95,0.933697344567372,13,65.0,1,65.0,1,64.0,0,65.0,1
5751,max_effective,20,40,2,3,0.05,0.95,0.8396698248941731,4,30.0,1,30.0,1,30.0,1,30.0,1
5752,max_effective,20,40,2,3,0.05,0.95,0.928216965090328,14,63.0,1,63.0,1,63.0,1,63.0,1
5753,max_effective,20,40,2,3,0.05,0.95,0.9332738421528836,24,55.0,1,55.0,1,55.0,1,55.0,1
5754,max_effective,20,40,2,3,0.05,0.95,0.873898004654184,8,47.0,1,47.0,1,47.0,1,47.0,1
5755,max_effective,20,40,2,3,0.05,0.95,0.9374316100140364,8,49.0,1,49.0,1,49.0,1,49.0,1
5756,max_effective,20,40,2,3,0.05,0.95,0.941671470725648,38,92.0,0,103.0,0,117.0,1,117.0,1
5757,max_effective,20,40,2,3,0.05,0.95,0.9155713266673824,21,69.0,1,69.0,1,69.0,1,69.0,1
5758,max_effective,20,40,2,3,0.05,0.95,0.9364443568426172,24,82.0,1,82.0,1,82.0,1,82.0,1
5759,max_effective,20,40,2,3,0.05,0.95,0.8958029029865915,22,57.0,1,57.0,1,57.0,1,57.0,1
5760,max_effective,20,40,2,3,0.05,0.95,0.909478737480629,24,66.0,1,66.0,1,66.0,1,66.0,1
5761,max_effective,20,40,2,3,0.05,0.95,0.9158535257703808,10,46.0,1,46.0,1,46.0,1,46.0,1
5762,max_effective,20,40,2,3,0.05,0.95,0.912959861767214,50,81.0,1,81.0,1,81.0,1,81.0,1
5763,max_effective,20,40,2,3,0.05,0.95,0.9120882408910224,40,88.0,0,96.0,0,106.0,1,106.0,1
5764,max_effective,20,40,2,3,0.05,0.95,0.933219433169692,15,61.0,1,61.0,1,61.0,1,61.0,1
5765,max_effective,20,40,2,3,0.05,0.95,0.8983208437244862,8,51.0,1,51.0,1,51.0,1,51.0,1
5766,max_effective,20,40,2,3,0.05,0.95,0.8583675732969478,6,41.0,1,41.0,1,41.0,1,41.0,1
5767,max_effective,20,40,2,3,0.05,0.95,0.9402809351482648,9,44.0,1,44.0,1,44.0,1,44.0,1
5768,max_effective,20,40,2,3,0.05,0.95,0.877105842317792,9,52.0,1,52.0,1,52.0,1,52.0,1
5769,max_effective,20,40,2,3,0.05,0.95,0.8309202986900607,3,34.0,1,34.0,1,34.0,1,34.0,1
5770,max_effective,20,40,2,3,0.05,0.95,0.8847387522949856,13,45.0,1,45.0,1,45.0,1,45.0,1
5771,max_effective,20,40,2,3,0.05,0.95,0.884561915300905,10,51.0,1,51.0,1,51.0,1,51.0,1
5772,max_effective,20,40,2,3,0.05,0.95,0.9178872425428304,23,59.0,1,59.0,1,59.0,1,58.0,0
5773,max_effective,20,40,2,3,0.05,0.95,0.9355544453031446,7,52.0,1,52.0,1,52.0,1,52.0,1
5774,max_effective,20,40,2,3,0.05,0.95,0.9305270038182704,19,90.0,0,92.0,1,89.0,0,88.0,0
5775,max_effective,20,40,2,3,0.05,0.95,0.8499844731273448,7,37.0,1,37.0,1,37.0,1,37.0,1
5776,max_effective,20,40,2,3,0.05,0.95,0.9039995747838034,10,42.0,1,42.0,1,42.0,1,42.0,1
5777,max_effective,20,40,2,3,0.05,0.95,0.8805144943714452,12,58.0,1,58.0,1,58.0,1,58.0,1
5778,max_effective,20,40,2,3,0.05,0.95,0.9401377296148202,58,76.0,0,100.0,0,101.0,1,97.0,0
5779,max_effective,20,40,2,3,0.05,0.95,0.9124466121345104,48,68.0,0,86.0,1,86.0,1,86.0,1
5780,max_effective,20,40,2,3,0.05,0.95,0.9256963282073236,15,83.0,1,83.0,1,83.0,1,83.0,1
5781,max_effective,20,40,2,3,0.05,0.95,0.8446021426287349,13,54.0,1,54.0,1,54.0,1,54.0,1
5782,max_effective,20,40,2,3,0.05,0.95,0.9198734368213284,9,50.0,1,50.0,1,50.0,1,50.0,1
5783,max_effective,20,40,2,3,0.05,0.95,0.9312729039776022,31,71.0,1,71.0,1,71.0,1,71.0,1
5784,max_effective,20,40,2,3,0.05,0.95,0.9388819175261331,35,85.0,1,85.0,1,85.0,1,85.0,1
5785,max_effective,20,40,2,3,0.05,0.95,0.9218816502181262,29,82.0,0,86.0,0,90.0,1,90.0,1
5786,max_effective,20,40,2,3,0.05,0.95,0.8825507619536537,12,54.0,1,54.0,1,54.0,1,54.0,1
5787,max_effective,20,40,2,3,0.05,0.95,0.9316922861998992,11,62.0,1,62.0,1,62.0,1,62.0,1
5788,max_effective,20,40,2,3,0.05,0.95,0.9409372500239594,15,68.0,1,68.0,1,68.0,1,68.0,1
5789,max_effective,20,40,2,3,0.05,0.95,0.9140041454946596,23,73.0,1,73.0,1,73.0,1,73.0,1
5790,max_effective,20,40,2,3,0.05,0.95,0.916966012198419,12,56.0,1,56.0,1,56.0,1,56.0,1
5791,max_effective,20,40,2,3,0.05,0.95,0.9470096265561116,35,92.0,0,107.0,0,109.0,1,108.0,0
5792,max_effective,20,40,2,3,0.05,0.95,0.9301417058043954,13,56.0,1,56.0,1,56.0,1,56.0,1
5793,max_effective,20,40,2,3,0.05,0.95,0.9213532958881284,11,54.0,1,54.0,1,54.0,1,54.0,1
5794,max_effective,20,40,2,3,0.05,0.95,0.9384567926774192,12,51.0,1,51.0,1,51.0,1,50.0,0
5795,max_effective,20,40,2,3,0.05,0.95,0.9488188757152828,48,80.0,0,99.0,1,99.0,1,99.0,1
5796,max_effective,20,40,2,3,0.05,0.95,0.9376586186498196,30,77.0,0,80.0,1,76.0,0,75.0,0
5797,max_effective,20,40,2,3,0.05,0.95,0.9082019264249734,17,70.0,1,70.0,1,70.0,1,70.0,1
5798,max_effective,20,40,2,3,0.05,0.95,0.9422822677604172,16,55.0,1,55.0,1,55.0,1,55.0,1
5799,max_effective,20,40,2,3,0.05,0.95,0.9067644124511944,10,43.0,1,43.0,1,43.0,1,43.0,1
5800,max_effective,20,40,2,3,0.05,0.95,0.943931698638075,35,79.0,0,92.0,1,90.0,0,90.0,0
5801,max_effective,20,40,2,3,0.05,0.95,0.8398757547999901,8,49.0,1,49.0,1,49.0,1,49.0,1
5802,max_effective,20,40,2,3,0.05,0.95,0.947023372704093,24,90.0,0,94.0,1,89.0,0,89.0,0
5803,max_effective,20,40,2,3,0.05,0.95,0.9013888234381948,10,52.0,1,52.0,1,52.0,1,52.0,1
5804,max_effective,20,40,2,3,0.05,0.95,0.917833052909202,10,47.0,1,47.0,1,47.0,1,47.0,1
5805,max_effective,20,40,2,3,0.05,0.95,0.8799702781066926,10,54.0,1,54.0,1,54.0,1,54.0,1
5806,max_effective,20,40,2,3,0.05,0.95,0.903653618894776,17,56.0,1,56.0,1,56.0,1,56.0,1
5807,max_effective,20,40,2,3,0.05,0.95,0.9443602117879996,97,79.0,0,102.0,0,107.0,0,112.0,1
5808,max_effective,20,40,2,3,0.05,0.95,0.945786679456538,50,89.0,0,99.0,0,104.0,1,104.0,1
5809,max_effective,20,40,2,3,0.05,0.95,0.94128049470707,6,47.0,1,47.0,1,47.0,1,47.0,1
5810,max_effective,20,40,2,3,0.05,0.95,0.946821393446935,26,69.0,1,69.0,1,69.0,1,69.0,1
5811,max_effective,20,40,2,3,0.05,0.95,0.8934948245021151,23,63.0,1,63.0,1,63.0,1,60.0,0
5812,max_effective,20,40,2,3,0.05,0.95,0.9316272589443292,20,92.0,0,98.0,0,101.0,0,106.0,1
5813,max_effective,20,40,2,3,0.05,0.95,0.9368310070387535,16,55.0,1,55.0,1,55.0,1,55.0,1
5814,max_effective,20,40,2,3,0.05,0.95,0.9252310594304552,14,86.0,1,86.0,1,86.0,1,86.0,1
5815,max_effective,20,40,2,3,0.05,0.95,0.9289390223823288,17,89.0,1,89.0,1,86.0,0,87.0,0
5816,max_effective,20,40,2,3,0.05,0.95,0.8471276857616068,11,56.0,1,56.0,1,56.0,1,56.0,1
5817,max_effective,20,40,2,3,0.05,0.95,0.9494155412861752,14,62.0,1,62.0,1,62.0,1,62.0,1
5818,max_effective,20,40,2,3,0.05,0.95,0.8910154745031416,29,66.0,1,66.0,1,66.0,1,66.0,1
5819,max_effective,20,40,2,3,0.05,0.95,0.917824514697638,10,52.0,1,52.0,1,52.0,1,52.0,1
5820,max_effective,20,40,2,3,0.05,0.95,0.9414067153083596,12,61.0,1,61.0,1,61.0,1,61.0,1
5821,max_effective,20,40,2,3,0.05,0.95,0.8989603037732367,9,45.0,1,45.0,1,45.0,1,45.0,1
5822,max_effective,20,40,2,3,0.05,0.95,0.9108735537596384,16,69.0,1,69.0,1,69.0,1,69.0,1
5823,max_effective,20,40,2,3,0.05,0.95,0.9376313450150772,9,56.0,1,56.0,1,56.0,1,56.0,1
5824,max_effective,20,40,2,3,0.05,0.95,0.9081338288471834,11,67.0,1,67.0,1,67.0,1,67.0,1
5825,max_effective,20,40,2,3,0.05,0.95,0.9326069091505363,11,64.0,1,64.0,1,64.0,1,64.0,1
5826,max_effective,20,40,2,3,0.05,0.95,0.9146081143492004,38,81.0,0,92.0,0,103.0,1,103.0,1
5827,max_effective,20,40,2,3,0.05,0.95,0.9490651057643804,21,85.0,1,84.0,0,80.0,0,80.0,0
5828,max_effective,20,40,2,3,0.05,0.95,0.9355663721011096,15,65.0,1,65.0,1,65.0,1,65.0,1
5829,max_effective,20,40,2,3,0.05,0.95,0.9242888215797956,9,53.0,1,53.0,1,53.0,1,53.0,1
5830,max_effective,20,40,2,3,0.05,0.95,0.903536755878904,11,46.0,1,46.0,1,46.0,1,46.0,1
5831,max_effective,20,40,2,3,0.05,0.95,0.8829614919241304,32,82.0,0,87.0,1,87.0,1,87.0,1
5832,max_effective,20,40,2,3,0.05,0.95,0.7841095629604754,8,34.0,1,34.0,1,34.0,1,34.0,1
5833,max_effective,20,40,2,3,0.05,0.95,0.932504601737335,12,63.0,1,63.0,1,63.0,1,63.0,1
5834,max_effective,20,40,2,3,0.05,0.95,0.9477175668932186,19,60.0,1,60.0,1,60.0,1,60.0,1
5835,max_effective,20,40,2,3,0.05,0.95,0.9410610368153218,26,78.0,0,85.0,0,86.0,1,86.0,1
5836,max_effective,20,40,2,3,0.05,0.95,0.7840536948917314,6,37.0,1,37.0,1,37.0,1,37.0,1
5837,max_effective,20,40,2,3,0.05,0.95,0.93517806485789,28,81.0,0,86.0,1,84.0,0,84.0,0
5838,max_effective,20,40,2,3,0.05,0.95,0.8989773033128922,27,80.0,0,83.0,0,86.0,1,86.0,1
5839,max_effective,20,40,2,3,0.05,0.95,0.9478740415216406,5,37.0,1,37.0,1,37.0,1,37.0,1
5840,max_effective,20,40,2,3,0.05,0.95,0.9307150058459912,6,40.0,1,40.0,1,40.0,1,40.0,1
5841,max_effective,20,40,2,3,0.05,0.95,0.8810053745105784,6,43.0,1,43.0,1,43.0,1,41.0,0
5842,max_effective,20,40,2,3,0.05,0.95,0.945335685831834,11,39.0,1,39.0,1,39.0,1,39.0,1
5843,max_effective,20,40,2,3,0.05,0.95,0.9416814830058376,24,70.0,1,70.0,1,70.0,1,70.0,1
5844,max_effective,20,40,2,3,0.05,0.95,0.892566103361607,29,78.0,0,79.0,1,79.0,1,79.0,1
5845,max_effective,20,40,2,3,0.05,0.95,0.9257865003067174,30,77.0,0,79.0,1,79.0,1,79.0,1
5846,max_effective,20,40,2,3,0.05,0.95,0.9260865821733708,63,73.0,0,101.0,0,105.0,1,82.0,0
5847,max_effective,20,40,2,3,0.05,0.95,0.937986230443976,11,54.0,1,54.0,1,54.0,1,54.0,1
5848,max_effective,20,40,2,3,0.05,0.95,0.9475883521066516,50,87.0,0,95.0,0,109.0,0,110.0,1
5849,max_effective,20,40,2,3,0.05,0.95,0.9111833684690702,19,55.0,1,55.0,1,55.0,1,55.0,1
5850,max_effective,20,40,2,3,0.05,0.95,0.8377829554099188,18,60.0,1,60.0,1,60.0,1,60.0,1
5851,max_effective,20,40,2,3,0.05,0.95,0.8513139000601343,10,45.0,1,45.0,1,45.0,1,45.0,1
5852,max_effective,20,40,2,3,0.05,0.95,0.8876829348497426,13,59.0,1,59.0,1,59.0,1,59.0,1
5853,max_effective,20,40,2,3,0.05,0.95,0.8197765510207988,3,32.0,1,32.0,1,32.0,1,32.0,1
5854,max_effective,20,40,2,3,0.05,0.95,0.8690120523956973,6,34.0,1,34.0,1,34.0,1,34.0,1
5855,max_effective,20,40,2,3,0.05,0.95,0.835798370938487,17,50.0,1,50.0,1,50.0,1,50.0,1
5856,max_effective,20,40,2,3,0.05,0.95,0.9409328629199416,14,61.0,1,61.0,1,61.0,1,61.0,1
5857,max_effective,20,40,2,3,0.05,0.95,0.8707828238238284,10,55.0,1,55.0,1,55.0,1,55.0,1
5858,max_effective,20,40,2,3,0.05,0.95,0.9425151099645608,19,73.0,1,73.0,1,73.0,1,73.0,1
5859,max_effective,20,40,2,3,0.05,0.95,0.9174706110025064,5,37.0,1,37.0,1,37.0,1,37.0,1
5860,max_effective,20,40,2,3,0.05,0.95,0.89206828638992,6,34.0,1,34.0,1,34.0,1,34.0,1
5861,max_effective,20,40,2,3,0.05,0.95,0.9479318355034784,35,92.0,0,108.0,0,115.0,1,112.0,0
5862,max_effective,20,40,2,3,0.05,0.95,0.9476047518646472,48,93.0,0,103.0,0,108.0,0,109.0,1
5863,max_effective,20,40,2,3,0.05,0.95,0.8926269940568969,19,80.0,1,80.0,1,78.0,0,78.0,0
5864,max_effective,20,40,2,3,0.05,0.95,0.740126243168582,4,29.0,1,29.0,1,29.0,1,28.0,0
5865,max_effective,20,40,2,3,0.05,0.95,0.7800152935038994,3,31.0,1,31.0,1,31.0,1,31.0,1
5866,max_effective,20,40,2,3,0.05,0.95,0.8926987301220594,20,70.0,1,70.0,1,70.0,1,70.0,1
5867,max_effective,20,40,2,3,0.05,0.95,0.922198351836778,17,77.0,1,77.0,1,77.0,1,77.0,1
5868,max_effective,20,40,2,3,0.05,0.95,0.9441935689625018,31,75.0,0,77.0,1,77.0,1,77.0,1
5869,max_effective,20,40,2,3,0.05,0.95,0.9487554736122428,39,93.0,0,97.0,0,100.0,1,100.0,1
5870,max_effective,20,40,2,3,0.05,0.95,0.9139269580648568,20,52.0,1,52.0,1,52.0,1,52.0,1
5871,max_effective,20,40,2,3,0.05,0.95,0.8977208697766509,15,69.0,1,69.0,1,69.0,1,69.0,1
5872,max_effective,20,40,2,3,0.05,0.95,0.9066370073893812,29,73.0,0,86.0,1,86.0,1,86.0,1
5873,max_effective,20,40,2,3,0.05,0.95,0.935454703364764,54,83.0,0,86.0,0,98.0,1,96.0,0
5874,max_effective,20,40,2,3,0.05,0.95,0.939052628447514,17,71.0,1,71.0,1,71.0,1,71.0,1
5875,max_effective,20,40,2,3,0.05,0.95,0.9319089475851258,25,87.0,0,92.0,0,98.0,1,98.0,1
5876,max_effective,20,40,2,3,0.05,0.95,0.9426767951888704,13,64.0,1,64.0,1,64.0,1,64.0,1
5877,max_effective,20,40,2,3,0.05,0.95,0.9165759444613578,20,71.0,1,71.0,1,71.0,1,71.0,1
5878,max_effective,20,40,2,3,0.05,0.95,0.9442278659953254,15,73.0,1,73.0,1,73.0,1,73.0,1
5879,max_effective,20,40,2,3,0.05,0.95,0.9201420668363932,6,38.0,1,38.0,1,38.0,1,38.0,1
5880,max_effective,20,40,2,3,0.05,0.95,0.8971496870569873,18,74.0,1,74.0,1,74.0,1,74.0,1
5881,max_effective,20,40,2,3,0.05,0.95,0.937261791206108,7,37.0,1,37.0,1,37.0,1,37.0,1
5882,max_effective,20,40,2,3,0.05,0.95,0.931570876355196,11,59.0,1,59.0,1,59.0,1,59.0,1
5883,max_effective,20,40,2,3,0.05,0.95,0.8584830064653431,4,31.0,1,31.0,1,31.0,1,31.0,1
5884,max_effective,20,40,2,3,0.05,0.95,0.938134798265357,31,84.0,0,88.0,1,88.0,1,88.0,1
5885,max_effective,20,40,2,3,0.05,0.95,0.8978814264624351,7,46.0,1,46.0,1,46.0,1,46.0,1
5886,max_effective,20,40,2,3,0.05,0.95,0.8779105446029739,10,49.0,1,49.0,1,49.0,1,49.0,1
5887,max_effective,20,40,2,3,0.05,0.95,0.8753569090267306,16,53.0,1,53.0,1,53.0,1,53.0,1
5888,max_effective,20,40,2,3,0.05,0.95,0.928455660499585,17,84.0,1,84.0,1,84.0,1,84.0,1
5889,max_effective,20,40,2,3,0.05,0.95,0.925869162360276,27,81.0,0,91.0,0,92.0,1,92.0,1
5890,max_effective,20,40,2,3,0.05,0.95,0.9467227838310232,20,63.0,1,63.0,1,63.0,1,63.0,1
5891,max_effective,20,40,2,3,0.05,0.95,0.9185800494314414,8,47.0,1,47.0,1,47.0,1,47.0,1
5892,max_effective,20,40,2,3,0.05,0.95,0.9340071958501815,30,85.0,0,101.0,1,99.0,0,100.0,0
5893,max_effective,20,40,2,3,0.05,0.95,0.9365186008258276,16,84.0,0,88.0,1,88.0,1,88.0,1
5894,max_effective,20,40,2,3,0.05,0.95,0.9301473251092712,19,62.0,1,62.0,1,62.0,1,62.0,1
5895,max_effective,20,40,2,3,0.05,0.95,0.8495966847724006,8,43.0,1,43.0,1,43.0,1,43.0,1
5896,max_effective,20,40,2,3,0.05,0.95,0.945849966942111,60,84.0,0,89.0,0,99.0,0,106.0,1
5897,max_effective,20,40,2,3,0.05,0.95,0.9184661855608756,27,77.0,1,77.0,1,77.0,1,77.0,1
5898,max_effective,20,40,2,3,0.05,0.95,0.9451070632184748,17,66.0,1,66.0,1,66.0,1,66.0,1
5899,max_effective,20,40,2,3,0.05,0.95,0.8711920160302925,20,71.0,1,71.0,1,71.0,1,71.0,1
5900,max_effective,20,40,2,3,0.05,0.95,0.8905866902373575,9,47.0,1,47.0,1,47.0,1,47.0,1
5901,max_effective,20,40,2,3,0.05,0.95,0.9405365753266228,40,91.0,0,105.0,1,99.0,0,98.0,0
5902,max_effective,20,40,2,3,0.05,0.95,0.9028555713450178,10,39.0,1,39.0,1,39.0,1,39.0,1
5903,max_effective,20,40,2,3,0.05,0.95,0.9104507183580378,10,52.0,1,52.0,1,52.0,1,50.0,0
5904,max_effective,20,40,2,3,0.05,0.95,0.9180645891862884,28,61.0,1,61.0,1,61.0,1,60.0,0
5905,max_effective,20,40,2,3,0.05,0.95,0.9352709933617478,41,81.0,0,94.0,1,94.0,1,92.0,0
5906,max_effective,20,40,2,3,0.05,0.95,0.9238431227799264,19,64.0,1,64.0,1,64.0,1,64.0,1
5907,max_effective,20,40,2,3,0.05,0.95,0.8634369013042054,19,58.0,1,58.0,1,58.0,1,58.0,1
5908,max_effective,20,40,2,3,0.05,0.95,0.9218503867848832,10,40.0,1,40.0,1,40.0,1,40.0,1
5909,max_effective,20,40,2,3,0.05,0.95,0.9122617374664712,19,75.0,1,75.0,1,75.0,1,75.0,1
5910,max_effective,20,40,2,3,0.05,0.95,0.885936156180474,11,44.0,1,44.0,1,44.0,1,44.0,1
5911,max_effective,20,40,2,3,0.05,0.95,0.9453310469186716,12,48.0,1,48.0,1,48.0,1,48.0,1
5912,max_effective,20,40,2,3,0.05,0.95,0.9362917146727868,5,38.0,1,38.0,1,38.0,1,37.0,0
5913,max_effective,20,40,2,3,0.05,0.95,0.9461775087436995,15,59.0,1,59.0,1,59.0,1,59.0,1
5914,max_effective,20,40,2,3,0.05,0.95,0.8270836494423862,13,57.0,1,57.0,1,57.0,1,57.0,1
5915,max_effective,20,40,2,3,0.05,0.95,0.8720227435552134,11,52.0,1,52.0,1,52.0,1,52.0,1
5916,max_effective,20,40,2,3,0.05,0.95,0.9343230069606802,30,62.0,1,62.0,1,62.0,1,62.0,1
5917,max_effective,20,40,2,3,0.05,0.95,0.9385190746764008,20,78.0,1,78.0,1,78.0,1,78.0,1
5918,max_effective,20,40,2,3,0.05,0.95,0.9206531954486934,39,86.0,0,90.0,0,97.0,0,98.0,1
5919,max_effective,20,40,2,3,0.05,0.95,0.9097339354067476,10,44.0,1,44.0,1,44.0,1,44.0,1
5920,max_effective,20,40,2,3,0.05,0.95,0.9373184347009176,16,54.0,1,54.0,1,54.0,1,53.0,0
5921,max_effective,20,40,2,3,0.05,0.95,0.9420242460334552,29,90.0,1,90.0,1,90.0,1,89.0,0
5922,max_effective,20,40,2,3,0.05,0.95,0.9433402780420016,57,70.0,0,98.0,0,100.0,1,100.0,1
5923,max_effective,20,40,2,3,0.05,0.95,0.949674284710699,20,74.0,1,74.0,1,74.0,1,74.0,1
5924,max_effective,20,40,2,3,0.05,0.95,0.9275063509019732,9,63.0,1,63.0,1,63.0,1,63.0,1
5925,max_effective,20,40,2,3,0.05,0.95,0.9483143949712828,18,92.0,1,92.0,1,84.0,0,88.0,0
5926,max_effective,20,40,2,3,0.05,0.95,0.9083886089653948,31,72.0,1,72.0,1,72.0,1,72.0,1
5927,max_effective,20,40,2,3,0.05,0.95,0.8843781834416765,12,57.0,1,57.0,1,57.0,1,56.0,0
5928,max_effective,20,40,2,3,0.05,0.95,0.8464004754324378,23,65.0,1,65.0,1,65.0,1,65.0,1
5929,max_effective,20,40,2,3,0.05,0.95,0.8620939409839302,19,63.0,1,63.0,1,63.0,1,63.0,1
5930,max_effective,20,40,2,3,0.05,0.95,0.9415056728608568,21,82.0,1,82.0,1,82.0,1,82.0,1
5931,max_effective,20,40,2,3,0.05,0.95,0.9347144398661208,34,83.0,0,95.0,0,99.0,1,98.0,0
5932,max_effective,20,40,2,3,0.05,0.95,0.8937869430537754,19,46.0,1,46.0,1,46.0,1,46.0,1
5933,max_effective,20,40,2,3,0.05,0.95,0.9484056930519666,12,62.0,1,62.0,1,62.0,1,62.0,1
5934,max_effective,20,40,2,3,0.05,0.95,0.9284195473211148,35,97.0,0,105.0,0,108.0,1,105.0,0
5935,max_effective,20,40,2,3,0.05,0.95,0.8521624812952483,8,38.0,1,38.0,1,38.0,1,38.0,1
5936,max_effective,20,40,2,3,0.05,0.95,0.9484800843193578,15,65.0,1,65.0,1,65.0,1,65.0,1
5937,max_effective,20,40,2,3,0.05,0.95,0.9186206407968568,9,34.0,1,34.0,1,34.0,1,34.0,1
5938,max_effective,20,40,2,3,0.05,0.95,0.9387043131542262,36,78.0,0,88.0,0,93.0,1,93.0,1
5939,max_effective,20,40,2,3,0.05,0.95,0.771174844725688,10,52.0,1,52.0,1,52.0,1,52.0,1
5940,max_effective,20,40,2,3,0.05,0.95,0.8887144972959452,6,37.0,1,37.0,1,37.0,1,37.0,1
5941,max_effective,20,40,2,3,0.05,0.95,0.8432398872339797,4,34.0,1,34.0,1,34.0,1,34.0,1
5942,max_effective,20,40,2,3,0.05,0.95,0.8560625041110947,7,58.0,1,58.0,1,58.0,1,57.0,0
5943,max_effective,20,40,2,3,0.05,0.95,0.9331267270794278,64,86.0,0,100.0,0,101.0,1,101.0,1
5944,max_effective,20,40,2,3,0.05,0.95,0.9048192472115576,22,97.0,0,102.0,1,101.0,0,99.0,0
5945,max_effective,20,40,2,3,0.05,0.95,0.9106855826402668,10,52.0,1,52.0,1,52.0,1,52.0,1
5946,max_effective,20,40,2,3,0.05,0.95,0.8920712671664253,12,44.0,1,44.0,1,44.0,1,44.0,1
5947,max_effective,20,40,2,3,0.05,0.95,0.9321031571823036,20,58.0,1,58.0,1,58.0,1,56.0,0
5948,max_effective,20,40,2,3,0.05,0.95,0.9234620510327298,21,80.0,1,80.0,1,80.0,1,80.0,1
5949,max_effective,20,40,2,3,0.05,0.95,0.9374726977281328,12,50.0,1,50.0,1,50.0,1,50.0,1
5950,max_effective,20,40,2,3,0.05,0.95,0.8987192235928076,11,54.0,1,54.0,1,54.0,1,54.0,1
5951,max_effective,20,40,2,3,0.05,0.95,0.9244856701515436,22,56.0,1,56.0,1,56.0,1,56.0,1
5952,max_effective,20,40,2,3,0.05,0.95,0.9314545607774788,6,41.0,1,41.0,1,41.0,1,41.0,1
5953,max_effective,20,40,2,3,0.05,0.95,0.8309862369992234,10,47.0,1,47.0,1,47.0,1,47.0,1
5954,max_effective,20,40,2,3,0.05,0.95,0.75278295710738,5,39.0,1,39.0,1,39.0,1,37.0,0
5955,max_effective,20,40,2,3,0.05,0.95,0.941412405800784,8,55.0,1,55.0,1,55.0,1,55.0,1
5956,max_effective,20,40,2,3,0.05,0.95,0.9347695763135416,17,61.0,1,61.0,1,61.0,1,61.0,1
5957,max_effective,20,40,2,3,0.05,0.95,0.9323521636425128,38,94.0,0,100.0,1,95.0,0,96.0,0
5958,max_effective,20,40,2,3,0.05,0.95,0.9107582599460649,23,59.0,1,59.0,1,59.0,1,59.0,1
5959,max_effective,20,40,2,3,0.05,0.95,0.932166238114808,9,58.0,1,58.0,1,58.0,1,58.0,1
5960,max_effective,20,40,2,3,0.05,0.95,0.8773469082516671,10,44.0,1,44.0,1,44.0,1,44.0,1
5961,max_effective,20,40,2,3,0.05,0.95,0.9301870958078776,11,70.0,1,70.0,1,70.0,1,70.0,1
5962,max_effective,20,40,2,3,0.05,0.95,0.902658212325105,31,62.0,1,62.0,1,62.0,1,62.0,1
5963,max_effective,20,40,2,3,0.05,0.95,0.8480830634169916,11,52.0,1,52.0,1,52.0,1,52.0,1
5964,max_effective,20,40,2,3,0.05,0.95,0.905590786511086,27,81.0,0,88.0,0,90.0,1,90.0,1
5965,max_effective,20,40,2,3,0.05,0.95,0.9207695528249628,7,60.0,1,60.0,1,60.0,1,60.0,1
5966,max_effective,20,40,2,3,0.05,0.95,0.9389589823659148,27,72.0,1,72.0,1,72.0,1,72.0,1
5967,max_effective,20,40,2,3,0.05,0.95,0.946195993256882,15,51.0,1,51.0,1,51.0,1,51.0,1
5968,max_effective,20,40,2,3,0.05,0.95,0.9249685783800404,8,39.0,1,39.0,1,39.0,1,38.0,0
5969,max_effective,20,40,2,3,0.05,0.95,0.880332812716832,13,70.0,1,70.0,1,70.0,1,70.0,1
5970,max_effective,20,40,2,3,0.05,0.95,0.914587800340806,33,74.0,1,74.0,1,74.0,1,73.0,0
5971,max_effective,20,40,2,3,0.05,0.95,0.930529161327932,21,48.0,1,48.0,1,48.0,1,48.0,1
5972,max_effective,20,40,2,3,0.05,0.95,0.8801107202095187,9,60.0,1,60.0,1,60.0,1,60.0,1
5973,max_effective,20,40,2,3,0.05,0.95,0.90681373066442,24,53.0,1,53.0,1,53.0,1,53.0,1
5974,max_effective,20,40,2,3,0.05,0.95,0.7669757833824339,5,35.0,1,35.0,1,35.0,1,35.0,1
5975,max_effective,20,40,2,3,0.05,0.95,0.930722440713272,45,79.0,0,95.0,0,99.0,1,94.0,0
5976,max_effective,20,40,2,3,0.05,0.95,0.8873034947371984,10,61.0,1,61.0,1,61.0,1,61.0,1
5977,max_effective,20,40,2,3,0.05,0.95,0.8996964593486897,29,78.0,0,85.0,0,86.0,1,85.0,0
5978,max_effective,20,40,2,3,0.05,0.95,0.9472572696925552,17,93.0,0,96.0,1,94.0,0,94.0,0
5979,max_effective,20,40,2,3,0.05,0.95,0.9423913749049022,36,93.0,0,99.0,1,99.0,1,99.0,1
5980,max_effective,20,40,2,3,0.05,0.95,0.7660083355012196,18,50.0,1,50.0,1,50.0,1,50.0,1
5981,max_effective,20,40,2,3,0.05,0.95,0.9255242019278404,19,76.0,1,76.0,1,76.0,1,76.0,1
5982,max_effective,20,40,2,3,0.05,0.95,0.9414509923134085,18,75.0,1,75.0,1,75.0,1,75.0,1
5983,max_effective,20,40,2,3,0.05,0.95,0.8933668941810112,11,56.0,1,56.0,1,56.0,1,56.0,1
5984,max_effective,20,40,2,3,0.05,0.95,0.9368539083010352,17,58.0,1,58.0,1,58.0,1,58.0,1
5985,max_effective,20,40,2,3,0.05,0.95,0.8539771937250864,10,63.0,1,63.0,1,63.0,1,62.0,0
5986,max_effective,20,40,2,3,0.05,0.95,0.8982438082020793,4,31.0,1,31.0,1,31.0,1,30.0,0
5987,max_effective,20,40,2,3,0.05,0.95,0.9405767717284252,39,75.0,1,75.0,1,75.0,1,75.0,1
5988,max_effective,20,40,2,3,0.05,0.95,0.926462077017384,15,66.0,1,66.0,1,66.0,1,66.0,1
5989,max_effective,20,40,2,3,0.05,0.95,0.9399591829952788,14,62.0,1,62.0,1,62.0,1,62.0,1
5990,max_effective,20,40,2,3,0.05,0.95,0.9231758779395824,38,72.0,1,72.0,1,72.0,1,72.0,1
5991,max_effective,20,40,2,3,0.05,0.95,0.8898703311628045,10,44.0,1,44.0,1,44.0,1,44.0,1
5992,max_effective,20,40,2,3,0.05,0.95,0.891766033672767,34,84.0,1,84.0,1,84.0,1,84.0,1
5993,max_effective,20,40,2,3,0.05,0.95,0.9286916017349076,12,47.0,1,47.0,1,47.0,1,47.0,1
5994,max_effective,20,40,2,3,0.05,0.95,0.937228347988868,9,39.0,1,39.0,1,39.0,1,39.0,1
5995,max_effective,20,40,2,3,0.05,0.95,0.9275893600197096,22,49.0,1,49.0,1,49.0,1,48.0,0
5996,max_effective,20,40,2,3,0.05,0.95,0.9225478592784264,9,39.0,1,39.0,1,39.0,1,39.0,1
5997,max_effective,20,40,2,3,0.05,0.95,0.9350590562849376,47,95.0,0,100.0,0,108.0,1,108.0,1
5998,max_effective,20,40,2,3,0.05,0.95,0.9263241179206712,10,62.0,1,62.0,1,62.0,1,62.0,1
5999,max_effective,20,40,2,3,0.05,0.95,0.9269101691134776,24,96.0,0,100.0,0,103.0,1,99.0,0
6000,max_effective,20,40,2,3,0.05,0.95,0.919748179491158,4,35.0,1,35.0,1,35.0,1,35.0,1
6001,max_effective,20,40,2,3,0.05,0.95,0.9470325166756668,18,64.0,1,64.0,1,64.0,1,64.0,1
6002,max_effective,20,40,2,3,0.05,0.95,0.8809240578460757,10,40.0,1,40.0,1,40.0,1,40.0,1
6003,max_effective,20,40,2,3,0.05,0.95,0.9487130633274004,11,44.0,1,44.0,1,44.0,1,44.0,1
6004,max_effective,20,40,2,3,0.05,0.95,0.9030701359160264,8,62.0,1,62.0,1,62.0,1,62.0,1
6005,max_effective,20,40,2,3,0.05,0.95,0.9156982614075552,8,46.0,1,46.0,1,46.0,1,45.0,0
6006,max_effective,20,40,2,3,0.05,0.95,0.9190833175248962,10,54.0,1,54.0,1,54.0,1,54.0,1
6007,max_effective,20,40,2,3,0.05,0.95,0.9295543489554,9,41.0,1,41.0,1,41.0,1,40.0,0
6008,max_effective,20,40,2,3,0.05,0.95,0.8585756272513623,16,43.0,1,43.0,1,43.0,1,43.0,1
6009,max_effective,20,40,2,3,0.05,0.95,0.922868915081748,12,61.0,1,61.0,1,61.0,1,61.0,1
6010,max_effective,20,40,2,3,0.05,0.95,0.9087049372925456,17,68.0,1,68.0,1,68.0,1,68.0,1
6011,max_effective,20,40,2,3,0.05,0.95,0.8892605001683238,7,42.0,1,42.0,1,42.0,1,42.0,1
6012,max_effective,20,40,2,3,0.05,0.95,0.947437308854137,31,90.0,0,93.0,0,99.0,1,97.0,0
6013,max_effective,20,40,2,3,0.05,0.95,0.900607263266745,8,43.0,1,43.0,1,43.0,1,43.0,1
6014,max_effective,20,40,2,3,0.05,0.95,0.9420745576021292,10,68.0,1,68.0,1,68.0,1,68.0,1
6015,max_effective,20,40,2,3,0.05,0.95,0.9022839843638144,9,49.0,1,49.0,1,49.0,1,49.0,1
6016,max_effective,20,40,2,3,0.05,0.95,0.9203655378823372,13,48.0,1,48.0,1,48.0,1,47.0,0
6017,max_effective,20,40,2,3,0.05,0.95,0.897238839498085,4,34.0,1,34.0,1,34.0,1,34.0,1
6018,max_effective,20,40,2,3,0.05,0.95,0.9378932127670424,26,96.0,0,102.0,0,109.0,1,109.0,1
6019,max_effective,20,40,2,3,0.05,0.95,0.9020349282360842,45,79.0,0,80.0,0,85.0,1,85.0,1
6020,max_effective,20,40,2,3,0.05,0.95,0.9191018650711617,17,71.0,1,71.0,1,71.0,1,71.0,1
6021,max_effective,20,40,2,3,0.05,0.95,0.9402735597975242,49,93.0,0,101.0,0,109.0,1,107.0,0
6022,max_effective,20,40,2,3,0.05,0.95,0.941750567881717,33,83.0,0,91.0,0,94.0,1,94.0,1
6023,max_effective,20,40,2,3,0.05,0.95,0.9382433089545557,15,73.0,1,73.0,1,73.0,1,73.0,1
6024,max_effective,20,40,2,3,0.05,0.95,0.9303633092480386,25,81.0,1,81.0,1,81.0,1,81.0,1
6025,max_effective,20,40,2,3,0.05,0.95,0.9319216998901906,29,91.0,0,91.0,0,93.0,1,93.0,1
6026,max_effective,20,40,2,3,0.05,0.95,0.9317748297227426,15,68.0,1,68.0,1,68.0,1,68.0,1
6027,max_effective,20,40,2,3,0.05,0.95,0.930344306565992,8,48.0,1,48.0,1,48.0,1,48.0,1
6028,max_effective,20,40,2,3,0.05,0.95,0.9139036896100324,28,91.0,0,97.0,0,98.0,1,96.0,0
6029,max_effective,20,40,2,3,0.05,0.95,0.9155923099673476,15,84.0,1,84.0,1,84.0,1,84.0,1
6030,max_effective,20,40,2,3,0.05,0.95,0.8232117624600312,6,41.0,1,41.0,1,41.0,1,41.0,1
6031,max_effective,20,40,2,3,0.05,0.95,0.8624256201696449,7,38.0,1,38.0,1,38.0,1,37.0,0
6032,max_effective,20,40,2,3,0.05,0.95,0.9312651207168624,12,58.0,1,58.0,1,58.0,1,58.0,1
6033,max_effective,20,40,2,3,0.05,0.95,0.887198945948337,12,54.0,1,54.0,1,54.0,1,52.0,0
6034,max_effective,20,40,2,3,0.05,0.95,0.8850566766441688,11,45.0,1,45.0,1,45.0,1,45.0,1
6035,max_effective,20,40,2,3,0.05,0.95,0.9065578129919108,15,61.0,1,61.0,1,61.0,1,61.0,1
6036,max_effective,20,40,2,3,0.05,0.95,0.9354925751564256,18,67.0,1,67.0,1,67.0,1,67.0,1
6037,max_effective,20,40,2,3,0.05,0.95,0.9289548429588432,25,69.0,1,69.0,1,69.0,1,69.0,1
6038,max_effective,20,40,2,3,0.05,0.95,0.9431603827236148,9,65.0,1,65.0,1,65.0,1,65.0,1
6039,max_effective,20,40,2,3,0.05,0.95,0.940921184993599,23,81.0,1,81.0,1,81.0,1,81.0,1
6040,max_effective,20,40,2,3,0.05,0.95,0.820962879603908,13,39.0,1,39.0,1,39.0,1,39.0,1
6041,max_effective,20,40,2,3,0.05,0.95,0.9239570914062504,10,67.0,1,67.0,1,67.0,1,67.0,1
6042,max_effective,20,40,2,3,0.05,0.95,0.8450356164387101,9,37.0,1,37.0,1,37.0,1,37.0,1
6043,max_effective,20,40,2,3,0.05,0.95,0.9299588896966194,13,59.0,1,59.0,1,59.0,1,59.0,1
6044,max_effective,20,40,2,3,0.05,0.95,0.9128122775168342,15,89.0,0,90.0,1,89.0,0,89.0,0
6045,max_effective,20,40,2,3,0.05,0.95,0.9470120908654216,14,73.0,1,73.0,1,73.0,1,73.0,1
6046,max_effective,20,40,2,3,0.05,0.95,0.818242229104217,4,35.0,1,35.0,1,35.0,1,35.0,1
6047,max_effective,20,40,2,3,0.05,0.95,0.915612301105026,7,59.0,1,59.0,1,59.0,1,55.0,0
6048,max_effective,20,40,2,3,0.05,0.95,0.8692066388804731,14,64.0,1,64.0,1,64.0,1,64.0,1
6049,max_effective,20,40,2,3,0.05,0.95,0.8959818695627857,36,96.0,0,107.0,0,107.0,0,109.0,1
6050,max_effective,20,40,2,3,0.05,0.95,0.8320496251459276,9,71.0,1,71.0,1,71.0,1,71.0,1
6051,max_effective,20,40,2,3,0.05,0.95,0.9132581737161825,12,57.0,1,57.0,1,57.0,1,57.0,1
6052,max_effective,20,40,2,3,0.05,0.95,0.9417155483217804,81,78.0,0,92.0,0,107.0,1,107.0,1
6053,max_effective,20,40,2,3,0.05,0.95,0.8923476931780135,15,58.0,1,58.0,1,58.0,1,54.0,0
6054,max_effective,20,40,2,3,0.05,0.95,0.945074249709984,4,26.0,1,26.0,1,26.0,1,25.0,0
6055,max_effective,20,40,2,3,0.05,0.95,0.9343859240224216,32,102.0,0,105.0,0,111.0,0,112.0,1
6056,max_effective,20,40,2,3,0.05,0.95,0.9421335440555656,26,92.0,0,97.0,0,102.0,1,102.0,1
6057,max_effective,20,40,2,3,0.05,0.95,0.9127509580612986,12,59.0,1,59.0,1,59.0,1,59.0,1
6058,max_effective,20,40,2,3,0.05,0.95,0.8620503682133234,10,60.0,1,60.0,1,60.0,1,60.0,1
6059,max_effective,20,40,2,3,0.05,0.95,0.9214815475015488,4,31.0,1,31.0,1,31.0,1,31.0,1
6060,max_effective,20,40,2,3,0.05,0.95,0.8735261642080804,19,52.0,1,52.0,1,52.0,1,52.0,1
6061,max_effective,20,40,2,3,0.05,0.95,0.7895341484687096,8,61.0,1,61.0,1,61.0,1,61.0,1
6062,max_effective,20,40,2,3,0.05,0.95,0.9136980602893036,5,38.0,1,38.0,1,38.0,1,38.0,1
6063,max_effective,20,40,2,3,0.05,0.95,0.9388331178117312,9,51.0,1,51.0,1,51.0,1,51.0,1
6064,max_effective,20,40,2,3,0.05,0.95,0.8759094342845943,5,36.0,1,36.0,1,36.0,1,36.0,1
6065,max_effective,20,40,2,3,0.05,0.95,0.8568463134435776,14,52.0,1,52.0,1,52.0,1,52.0,1
6066,max_effective,20,40,2,3,0.05,0.95,0.8604213357779457,14,46.0,1,46.0,1,46.0,1,44.0,0
6067,max_effective,20,40,2,3,0.05,0.95,0.9481989843113948,9,59.0,1,59.0,1,59.0,1,59.0,1
6068,max_effective,20,40,2,3,0.05,0.95,0.9349263212213836,10,44.0,1,44.0,1,44.0,1,44.0,1
6069,max_effective,20,40,2,3,0.05,0.95,0.929071931096833,35,68.0,1,68.0,1,68.0,1,68.0,1
6070,max_effective,20,40,2,3,0.05,0.95,0.8843967053213281,18,70.0,1,70.0,1,70.0,1,70.0,1
6071,max_effective,20,40,2,3,0.05,0.95,0.8539892572943364,10,63.0,1,63.0,1,63.0,1,63.0,1
6072,max_effective,20,40,2,3,0.05,0.95,0.941148072998714,7,48.0,1,48.0,1,48.0,1,48.0,1
6073,max_effective,20,40,2,3,0.05,0.95,0.9447742395717053,43,71.0,1,71.0,1,71.0,1,70.0,0
6074,max_effective,20,40,2,3,0.05,0.95,0.948903025721193,17,83.0,1,83.0,1,83.0,1,82.0,0
6075,max_effective,20,40,2,3,0.05,0.95,0.926729660689718,9,50.0,1,50.0,1,50.0,1,49.0,0
6076,max_effective,20,40,2,3,0.05,0.95,0.8031539581137078,8,38.0,1,38.0,1,38.0,1,38.0,1
6077,max_effective,20,40,2,3,0.05,0.95,0.8991354825609212,7,41.0,1,41.0,1,41.0,1,41.0,1
6078,max_effective,20,40,2,3,0.05,0.95,0.9080615137527952,37,83.0,0,90.0,1,90.0,1,90.0,1
6079,max_effective,20,40,2,3,0.05,0.95,0.9279357580256818,6,37.0,1,37.0,1,37.0,1,37.0,1
6080,max_effective,20,40,2,3,0.05,0.95,0.9340986316933984,31,72.0,1,72.0,1,72.0,1,72.0,1
6081,max_effective,20,40,2,3,0.05,0.95,0.9493441257647812,6,52.0,1,52.0,1,52.0,1,52.0,1
6082,max_effective,20,40,2,3,0.05,0.95,0.8915740361557681,9,61.0,1,61.0,1,61.0,1,61.0,1
6083,max_effective,20,40,2,3,0.05,0.95,0.9141833152093596,12,64.0,1,64.0,1,64.0,1,64.0,1
6084,max_effective,20,40,2,3,0.05,0.95,0.9199677558750242,9,58.0,1,58.0,1,58.0,1,58.0,1
6085,max_effective,20,40,2,3,0.05,0.95,0.8495049067757128,16,54.0,1,54.0,1,54.0,1,54.0,1
6086,max_effective,20,40,2,3,0.05,0.95,0.9218748803858836,28,68.0,1,68.0,1,68.0,1,68.0,1
6087,max_effective,20,40,2,3,0.05,0.95,0.931723385626366,17,64.0,1,64.0,1,64.0,1,64.0,1
6088,max_effective,20,40,2,3,0.05,0.95,0.9339186117356542,18,81.0,1,81.0,1,81.0,1,80.0,0
6089,max_effective,20,40,2,3,0.05,0.95,0.9498366462448248,49,84.0,0,87.0,0,90.0,0,91.0,1
6090,max_effective,20,40,2,3,0.05,0.95,0.9346478348359682,18,68.0,1,68.0,1,68.0,1,68.0,1
6091,max_effective,20,40,2,3,0.05,0.95,0.8254122854218863,7,52.0,1,52.0,1,52.0,1,52.0,1
6092,max_effective,20,40,2,3,0.05,0.95,0.9465575615415094,9,45.0,1,45.0,1,45.0,1,45.0,1
6093,max_effective,20,40,2,3,0.05,0.95,0.9213091966087226,7,45.0,1,45.0,1,45.0,1,45.0,1
6094,max_effective,20,40,2,3,0.05,0.95,0.8988425993310477,20,64.0,1,64.0,1,64.0,1,64.0,1
6095,max_effective,20,40,2,3,0.05,0.95,0.9443291358363796,10,44.0,1,44.0,1,44.0,1,44.0,1
6096,max_effective,20,40,2,3,0.05,0.95,0.8957062888256894,8,51.0,1,51.0,1,51.0,1,51.0,1
6097,max_effective,20,40,2,3,0.05,0.95,0.9191350593943036,49,79.0,0,96.0,1,96.0,1,96.0,1
6098,max_effective,20,40,2,3,0.05,0.95,0.9487129649296938,8,47.0,1,47.0,1,47.0,1,47.0,1
6099,max_effective,20,40,2,3,0.05,0.95,0.8323985613862328,21,79.0,1,79.0,1,79.0,1,74.0,0
6100,max_effective,20,40,2,3,0.05,0.95,0.8305161527545422,5,40.0,1,40.0,1,40.0,1,40.0,1
6101,max_effective,20,40,2,3,0.05,0.95,0.8154225252693078,8,43.0,1,43.0,1,43.0,1,43.0,1
6102,max_effective,20,40,2,3,0.05,0.95,0.9033586633300146,13,57.0,1,57.0,1,57.0,1,57.0,1
6103,max_effective,20,40,2,3,0.05,0.95,0.9381664492218932,13,68.0,1,68.0,1,68.0,1,68.0,1
6104,max_effective,20,40,2,3,0.05,0.95,0.8856101430678845,11,46.0,1,46.0,1,46.0,1,46.0,1
6105,max_effective,20,40,2,3,0.05,0.95,0.941677699668169,8,44.0,1,44.0,1,44.0,1,44.0,1
6106,max_effective,20,40,2,3,0.05,0.95,0.9444560192339106,15,78.0,1,78.0,1,78.0,1,78.0,1
6107,max_effective,20,40,2,3,0.05,0.95,0.928097066484388,29,93.0,0,103.0,1,98.0,0,96.0,0
6108,max_effective,20,40,2,3,0.05,0.95,0.9283466306491008,24,70.0,1,70.0,1,70.0,1,70.0,1
6109,max_effective,20,40,2,3,0.05,0.95,0.9479522196927488,16,80.0,1,80.0,1,80.0,1,80.0,1
6110,max_effective,20,40,2,3,0.05,0.95,0.907830470746922,12,58.0,1,58.0,1,58.0,1,58.0,1
6111,max_effective,20,40,2,3,0.05,0.95,0.92804839720672,16,71.0,1,71.0,1,71.0,1,71.0,1
6112,max_effective,20,40,2,3,0.05,0.95,0.8784383587572874,8,51.0,1,51.0,1,51.0,1,51.0,1
6113,max_effective,20,40,2,3,0.05,0.95,0.8404178564140987,6,47.0,1,47.0,1,47.0,1,46.0,0
6114,max_effective,20,40,2,3,0.05,0.95,0.9205477334560416,22,64.0,1,64.0,1,64.0,1,64.0,1
6115,max_effective,20,40,2,3,0.05,0.95,0.939665794148605,14,67.0,1,67.0,1,67.0,1,67.0,1
6116,max_effective,20,40,2,3,0.05,0.95,0.8893805790651074,10,49.0,1,49.0,1,49.0,1,49.0,1
6117,max_effective,20,40,2,3,0.05,0.95,0.9095842653372784,8,39.0,1,39.0,1,39.0,1,39.0,1
6118,max_effective,20,40,2,3,0.05,0.95,0.8425189983453225,15,58.0,1,58.0,1,58.0,1,58.0,1
6119,max_effective,20,40,2,3,0.05,0.95,0.855910255384232,7,50.0,1,50.0,1,50.0,1,50.0,1
6120,max_effective,20,40,2,3,0.05,0.95,0.9015375628128668,12,52.0,1,52.0,1,52.0,1,52.0,1
6121,max_effective,20,40,2,3,0.05,0.95,0.91436908633858,18,75.0,1,75.0,1,75.0,1,75.0,1
6122,max_effective,20,40,2,3,0.05,0.95,0.9295054805309596,52,99.0,0,105.0,0,110.0,1,110.0,1
6123,max_effective,20,40,2,3,0.05,0.95,0.8497318098069128,22,62.0,1,62.0,1,62.0,1,62.0,1
6124,max_effective,20,40,2,3,0.05,0.95,0.9223578040359822,19,91.0,0,94.0,0,95.0,1,95.0,1
6125,max_effective,20,40,2,3,0.05,0.95,0.922344540190786,15,45.0,1,45.0,1,45.0,1,45.0,1
6126,max_effective,20,40,2,3,0.05,0.95,0.7928887088532435,19,59.0,1,59.0,1,59.0,1,59.0,1
6127,max_effective,20,40,2,3,0.05,0.95,0.9377061446887454,14,64.0,1,64.0,1,64.0,1,64.0,1
6128,max_effective,20,40,2,3,0.05,0.95,0.8948866034986452,10,58.0,1,58.0,1,58.0,1,58.0,1
6129,max_effective,20,40,2,3,0.05,0.95,0.9427363776066628,19,82.0,1,82.0,1,82.0,1,82.0,1
6130,max_effective,20,40,2,3,0.05,0.95,0.910300395720203,23,92.0,0,99.0,0,102.0,1,102.0,1
6131,max_effective,20,40,2,3,0.05,0.95,0.8418959614680445,8,46.0,1,46.0,1,46.0,1,46.0,1
6132,max_effective,20,40,2,3,0.05,0.95,0.884201526950661,18,40.0,1,40.0,1,40.0,1,40.0,1
6133,max_effective,20,40,2,3,0.05,0.95,0.9368856978934872,49,86.0,0,91.0,0,102.0,1,100.0,0
6134,max_effective,20,40,2,3,0.05,0.95,0.9329390267364372,10,59.0,1,59.0,1,59.0,1,59.0,1
6135,max_effective,20,40,2,3,0.05,0.95,0.8684474413424785,6,35.0,1,35.0,1,35.0,1,35.0,1
6136,max_effective,20,40,2,3,0.05,0.95,0.9344324604021896,9,55.0,1,55.0,1,55.0,1,55.0,1
6137,max_effective,20,40,2,3,0.05,0.95,0.943743111972858,19,63.0,1,63.0,1,63.0,1,63.0,1
6138,max_effective,20,40,2,3,0.05,0.95,0.9067173709650505,24,75.0,0,82.0,1,79.0,0,79.0,0
6139,max_effective,20,40,2,3,0.05,0.95,0.9331748088760444,26,61.0,1,61.0,1,61.0,1,61.0,1
6140,max_effective,20,40,2,3,0.05,0.95,0.9461093107842894,32,75.0,1,75.0,1,75.0,1,74.0,0
6141,max_effective,20,40,2,3,0.05,0.95,0.9111855063692312,18,73.0,1,73.0,1,73.0,1,73.0,1
6142,max_effective,20,40,2,3,0.05,0.95,0.9362142760892512,11,59.0,1,59.0,1,59.0,1,59.0,1
6143,max_effective,20,40,2,3,0.05,0.95,0.8427555516202787,8,47.0,1,47.0,1,47.0,1,47.0,1
6144,max_effective,20,40,2,3,0.05,0.95,0.9349537637847576,40,83.0,1,83.0,1,83.0,1,83.0,1
6145,max_effective,20,40,2,3,0.05,0.95,0.8762594415840346,10,57.0,1,57.0,1,57.0,1,57.0,1
6146,max_effective,20,40,2,3,0.05,0.95,0.9052161766127896,7,50.0,1,50.0,1,50.0,1,50.0,1
6147,max_effective,20,40,2,3,0.05,0.95,0.948416955350681,34,73.0,0,75.0,1,75.0,1,75.0,1
6148,max_effective,20,40,2,3,0.05,0.95,0.9375146444828256,23,64.0,1,64.0,1,64.0,1,64.0,1
6149,max_effective,20,40,2,3,0.05,0.95,0.9328589262167388,12,55.0,1,55.0,1,55.0,1,55.0,1
6150,max_effective,20,40,2,3,0.05,0.95,0.8285238039650794,7,44.0,1,44.0,1,44.0,1,44.0,1
6151,max_effective,20,40,2,3,0.05,0.95,0.9384049762670266,15,52.0,1,52.0,1,52.0,1,52.0,1
6152,max_effective,20,40,2,3,0.05,0.95,0.8761709290694777,7,41.0,1,41.0,1,41.0,1,41.0,1
6153,max_effective,20,40,2,3,0.05,0.95,0.9263300564541718,69,90.0,0,96.0,0,99.0,0,100.0,1
6154,max_effective,20,40,2,3,0.05,0.95,0.910777065116162,30,86.0,0,93.0,0,96.0,0,97.0,1
6155,max_effective,20,40,2,3,0.05,0.95,0.8498563380898796,15,57.0,1,57.0,1,57.0,1,57.0,1
6156,max_effective,20,40,2,3,0.05,0.95,0.9273185050737924,33,61.0,1,61.0,1,61.0,1,61.0,1
6157,max_effective,20,40,2,3,0.05,0.95,0.8932793437185405,22,82.0,1,81.0,0,78.0,0,78.0,0
6158,max_effective,20,40,2,3,0.05,0.95,0.8159759427449489,8,41.0,1,41.0,1,41.0,1,41.0,1
6159,max_effective,20,40,2,3,0.05,0.95,0.9445735229763362,11,73.0,1,73.0,1,73.0,1,73.0,1
6160,max_effective,20,40,2,3,0.05,0.95,0.944770311521478,21,86.0,0,89.0,0,91.0,1,90.0,0
6161,max_effective,20,40,2,3,0.05,0.95,0.9348685790620292,11,41.0,1,41.0,1,41.0,1,41.0,1
6162,max_effective,20,40,2,3,0.05,0.95,0.9484645008170204,23,77.0,1,77.0,1,77.0,1,77.0,1
6163,max_effective,20,40,2,3,0.05,0.95,0.906705673055906,35,72.0,0,77.0,1,77.0,1,77.0,1
6164,max_effective,20,40,2,3,0.05,0.95,0.922807233847504,10,49.0,1,49.0,1,49.0,1,49.0,1
6165,max_effective,20,40,2,3,0.05,0.95,0.9346798389855092,19,58.0,1,58.0,1,58.0,1,58.0,1
6166,max_effective,20,40,2,3,0.05,0.95,0.8964849497144759,20,80.0,1,80.0,1,80.0,1,80.0,1
6167,max_effective,20,40,2,3,0.05,0.95,0.9410418949748196,25,73.0,1,73.0,1,73.0,1,73.0,1
6168,max_effective,20,40,2,3,0.05,0.95,0.8957983975801218,7,52.0,1,52.0,1,52.0,1,52.0,1
6169,max_effective,20,40,2,3,0.05,0.95,0.8954005698336408,7,36.0,1,36.0,1,36.0,1,34.0,0
6170,max_effective,20,40,2,3,0.05,0.95,0.905453761436806,12,63.0,1,63.0,1,63.0,1,63.0,1
6171,max_effective,20,40,2,3,0.05,0.95,0.939529358292016,12,59.0,1,59.0,1,59.0,1,59.0,1
6172,max_effective,20,40,2,3,0.05,0.95,0.9361080055880244,15,63.0,1,63.0,1,63.0,1,63.0,1
6173,max_effective,20,40,2,3,0.05,0.95,0.9448665288145052,48,93.0,0,95.0,0,96.0,0,109.0,1
6174,max_effective,20,40,2,3,0.05,0.95,0.9252724990508836,28,97.0,0,101.0,0,105.0,1,105.0,1
6175,max_effective,20,40,2,3,0.05,0.95,0.9174423488735488,26,84.0,0,94.0,0,94.0,0,96.0,1
6176,max_effective,20,40,2,3,0.05,0.95,0.8665543055895164,10,49.0,1,49.0,1,49.0,1,49.0,1
6177,max_effective,20,40,2,3,0.05,0.95,0.8882670289552113,16,74.0,1,74.0,1,74.0,1,73.0,0
6178,max_effective,20,40,2,3,0.05,0.95,0.8976096342113676,11,58.0,1,58.0,1,58.0,1,58.0,1
6179,max_effective,20,40,2,3,0.05,0.95,0.9475668415000528,13,56.0,1,56.0,1,56.0,1,56.0,1
6180,max_effective,20,40,2,3,0.05,0.95,0.8955197733710071,20,62.0,1,62.0,1,62.0,1,62.0,1
6181,max_effective,20,40,2,3,0.05,0.95,0.9326363641365736,42,85.0,0,101.0,0,110.0,0,111.0,1
6182,max_effective,20,40,2,3,0.05,0.95,0.948681002335181,7,41.0,1,41.0,1,41.0,1,41.0,1
6183,max_effective,20,40,2,3,0.05,0.95,0.924430409590058,15,64.0,1,64.0,1,64.0,1,64.0,1
6184,max_effective,20,40,2,3,0.05,0.95,0.9280316232562263,6,56.0,1,56.0,1,56.0,1,56.0,1
6185,max_effective,20,40,2,3,0.05,0.95,0.948445904964554,42,100.0,0,104.0,0,112.0,0,113.0,1
6186,max_effective,20,40,2,3,0.05,0.95,0.9494646383892064,6,38.0,1,38.0,1,38.0,1,38.0,1
6187,max_effective,20,40,2,3,0.05,0.95,0.8710480274385682,22,58.0,1,58.0,1,58.0,1,58.0,1
6188,max_effective,20,40,2,3,0.05,0.95,0.93324710279229,10,55.0,1,55.0,1,55.0,1,55.0,1
6189,max_effective,20,40,2,3,0.05,0.95,0.9491352810149266,4,31.0,1,31.0,1,31.0,1,31.0,1
6190,max_effective,20,40,2,3,0.05,0.95,0.880240017017934,16,51.0,1,51.0,1,51.0,1,51.0,1
6191,max_effective,20,40,2,3,0.05,0.95,0.8085062102363402,10,43.0,1,43.0,1,43.0,1,43.0,1
6192,max_effective,20,40,2,3,0.05,0.95,0.6931695574212408,7,42.0,1,42.0,1,42.0,1,42.0,1
6193,max_effective,20,40,2,3,0.05,0.95,0.9282968432277926,38,76.0,1,76.0,1,76.0,1,76.0,1
6194,max_effective,20,40,2,3,0.05,0.95,0.8932144621085598,5,35.0,1,35.0,1,35.0,1,35.0,1
6195,max_effective,20,40,2,3,0.05,0.95,0.8909883869944127,13,62.0,1,62.0,1,62.0,1,62.0,1
6196,max_effective,20,40,2,3,0.05,0.95,0.9215995542230548,13,64.0,1,64.0,1,64.0,1,64.0,1
6197,max_effective,20,40,2,3,0.05,0.95,0.9458794470830896,68,95.0,0,101.0,0,106.0,1,106.0,1
6198,max_effective,20,40,2,3,0.05,0.95,0.9243432100268036,11,67.0,1,67.0,1,67.0,1,67.0,1
6199,max_effective,20,40,2,3,0.05,0.95,0.9101415619964932,7,43.0,1,43.0,1,43.0,1,43.0,1
6200,max_effective,20,40,2,3,0.05,0.95,0.9398541070476484,52,84.0,0,90.0,0,96.0,1,94.0,0
6201,max_effective,20,40,2,3,0.05,0.95,0.9092729235966742,7,48.0,1,48.0,1,48.0,1,48.0,1
6202,max_effective,20,40,2,3,0.05,0.95,0.9396956326199788,20,69.0,1,69.0,1,69.0,1,69.0,1
6203,max_effective,20,40,2,3,0.05,0.95,0.943318416151899,17,66.0,1,66.0,1,66.0,1,66.0,1
6204,max_effective,20,40,2,3,0.05,0.95,0.9461147822612916,46,75.0,0,93.0,1,93.0,1,93.0,1
6205,max_effective,20,40,2,3,0.05,0.95,0.9263863196038754,19,77.0,1,77.0,1,77.0,1,77.0,1
6206,max_effective,20,40,2,3,0.05,0.95,0.9333166199691808,36,78.0,0,80.0,0,93.0,1,93.0,1
6207,max_effective,20,40,2,3,0.05,0.95,0.9425000288547876,12,75.0,1,75.0,1,75.0,1,75.0,1
6208,max_effective,20,40,2,3,0.05,0.95,0.8945466400519326,33,73.0,0,85.0,0,86.0,1,85.0,0
6209,max_effective,20,40,2,3,0.05,0.95,0.892428388873112,14,51.0,1,51.0,1,51.0,1,51.0,1
6210,max_effective,20,40,2,3,0.05,0.95,0.946389721301496,29,79.0,0,85.0,1,85.0,1,82.0,0
6211,max_effective,20,40,2,3,0.05,0.95,0.8270886886217921,8,40.0,1,40.0,1,40.0,1,40.0,1
6212,max_effective,20,40,2,3,0.05,0.95,0.8816975800574514,14,63.0,1,63.0,1,63.0,1,63.0,1
6213,max_effective,20,40,2,3,0.05,0.95,0.9493006337611342,51,96.0,0,100.0,0,109.0,1,107.0,0
6214,max_effective,20,40,2,3,0.05,0.95,0.8125722624379461,9,48.0,1,48.0,1,48.0,1,48.0,1
6215,max_effective,20,40,2,3,0.05,0.95,0.9340001277010284,12,56.0,1,56.0,1,56.0,1,56.0,1
6216,max_effective,20,40,2,3,0.05,0.95,0.8572103947466113,7,45.0,1,45.0,1,45.0,1,45.0,1
6217,max_effective,20,40,2,3,0.05,0.95,0.9292248442728428,13,57.0,1,57.0,1,57.0,1,57.0,1
6218,max_effective,20,40,2,3,0.05,0.95,0.9450487306173846,24,66.0,1,66.0,1,66.0,1,66.0,1
6219,max_effective,20,40,2,3,0.05,0.95,0.9132100974544188,19,76.0,1,76.0,1,76.0,1,76.0,1
6220,max_effective,20,40,2,3,0.05,0.95,0.9283667602300448,19,79.0,1,79.0,1,79.0,1,79.0,1
6221,max_effective,20,40,2,3,0.05,0.95,0.9039444654159255,9,44.0,1,44.0,1,44.0,1,44.0,1
6222,max_effective,20,40,2,3,0.05,0.95,0.9363365835599232,43,81.0,0,95.0,0,97.0,1,97.0,1
6223,max_effective,20,40,2,3,0.05,0.95,0.9494891831191232,56,84.0,0,99.0,0,111.0,0,112.0,1
6224,max_effective,20,40,2,3,0.05,0.95,0.9484096533821784,11,52.0,1,52.0,1,52.0,1,52.0,1
6225,max_effective,20,40,2,3,0.05,0.95,0.9329373548653654,26,83.0,0,94.0,1,93.0,0,91.0,0
6226,max_effective,20,40,2,3,0.05,0.95,0.9252301486032856,9,56.0,1,56.0,1,56.0,1,55.0,0
6227,max_effective,20,40,2,3,0.05,0.95,0.9476137170021296,19,52.0,1,52.0,1,52.0,1,52.0,1
6228,max_effective,20,40,2,3,0.05,0.95,0.8466420739035472,16,55.0,1,55.0,1,55.0,1,55.0,1
6229,max_effective,20,40,2,3,0.05,0.95,0.881901469279602,21,52.0,1,52.0,1,52.0,1,52.0,1
6230,max_effective,20,40,2,3,0.05,0.95,0.7735476325108412,4,26.0,1,26.0,1,26.0,1,26.0,1
6231,max_effective,20,40,2,3,0.05,0.95,0.8739335558393302,5,35.0,1,35.0,1,35.0,1,35.0,1
6232,max_effective,20,40,2,3,0.05,0.95,0.9112757106682196,19,57.0,1,57.0,1,57.0,1,57.0,1
6233,max_effective,20,40,2,3,0.05,0.95,0.915074055078152,45,96.0,0,98.0,0,100.0,0,104.0,1
6234,max_effective,20,40,2,3,0.05,0.95,0.920947523672904,8,40.0,1,40.0,1,40.0,1,40.0,1
6235,max_effective,20,40,2,3,0.05,0.95,0.9409536772403494,17,86.0,1,83.0,0,79.0,0,79.0,0
6236,max_effective,20,40,2,3,0.05,0.95,0.8617813070281735,18,66.0,1,66.0,1,66.0,1,66.0,1
6237,max_effective,20,40,2,3,0.05,0.95,0.9337098929237944,32,69.0,0,71.0,1,71.0,1,71.0,1
6238,max_effective,20,40,2,3,0.05,0.95,0.9191457298186892,36,84.0,1,84.0,1,84.0,1,84.0,1
6239,max_effective,20,40,2,3,0.05,0.95,0.8828218938130913,8,50.0,1,50.0,1,50.0,1,50.0,1
6240,max_effective,20,40,2,3,0.05,0.95,0.9381463263623888,12,61.0,1,61.0,1,61.0,1,61.0,1
6241,max_effective,20,40,2,3,0.05,0.95,0.7949908936720271,6,41.0,1,41.0,1,41.0,1,41.0,1
6242,max_effective,20,40,2,3,0.05,0.95,0.8678543454494606,20,72.0,1,72.0,1,72.0,1,72.0,1
6243,max_effective,20,40,2,3,0.05,0.95,0.8663091597028321,7,40.0,1,40.0,1,40.0,1,40.0,1
6244,max_effective,20,40,2,3,0.05,0.95,0.8391864396026191,18,69.0,1,69.0,1,69.0,1,69.0,1
6245,max_effective,20,40,2,3,0.05,0.95,0.9249352214005552,8,44.0,1,44.0,1,44.0,1,44.0,1
6246,max_effective,20,40,2,3,0.05,0.95,0.93415905547261,5,37.0,1,37.0,1,37.0,1,37.0,1
6247,max_effective,20,40,2,3,0.05,0.95,0.938919624641687,23,63.0,1,63.0,1,63.0,1,63.0,1
6248,max_effective,20,40,2,3,0.05,0.95,0.8967833819435086,6,33.0,1,33.0,1,33.0,1,33.0,1
6249,max_effective,20,40,2,3,0.05,0.95,0.939338255652462,7,47.0,1,47.0,1,47.0,1,47.0,1
6250,max_effective,20,40,2,3,0.05,0.95,0.9411462033010056,93,77.0,0,89.0,0,101.0,0,103.0,1
6251,max_effective,20,40,2,3,0.05,0.95,0.7885427888516399,5,33.0,1,33.0,1,33.0,1,33.0,1
6252,max_effective,20,40,2,3,0.05,0.95,0.913413143813713,28,62.0,1,62.0,1,62.0,1,62.0,1
6253,max_effective,20,40,2,3,0.05,0.95,0.9011265454955966,32,87.0,0,92.0,1,87.0,0,86.0,0
6254,max_effective,20,40,2,3,0.05,0.95,0.876663030380163,14,69.0,1,69.0,1,69.0,1,69.0,1
6255,max_effective,20,40,2,3,0.05,0.95,0.942611461672018,14,67.0,1,67.0,1,67.0,1,67.0,1
6256,max_effective,20,40,2,3,0.05,0.95,0.9036440425738448,11,60.0,1,60.0,1,60.0,1,60.0,1
6257,max_effective,20,40,2,3,0.05,0.95,0.921591154468364,20,79.0,1,79.0,1,79.0,1,79.0,1
6258,max_effective,20,40,2,3,0.05,0.95,0.8088372473015601,5,39.0,1,39.0,1,39.0,1,39.0,1
6259,max_effective,20,40,2,3,0.05,0.95,0.8249919227163444,7,41.0,1,41.0,1,41.0,1,41.0,1
6260,max_effective,20,40,2,3,0.05,0.95,0.8392250303963489,10,40.0,1,40.0,1,40.0,1,40.0,1
6261,max_effective,20,40,2,3,0.05,0.95,0.9342106030992944,11,63.0,1,63.0,1,63.0,1,63.0,1
6262,max_effective,20,40,2,3,0.05,0.95,0.9046653785997322,15,60.0,1,60.0,1,60.0,1,59.0,0
6263,max_effective,20,40,2,3,0.05,0.95,0.91394752238961,14,93.0,0,94.0,1,94.0,1,93.0,0
6264,max_effective,20,40,2,3,0.05,0.95,0.9452439165388768,4,37.0,1,37.0,1,37.0,1,37.0,1
6265,max_effective,20,40,2,3,0.05,0.95,0.9095653909164002,17,48.0,1,48.0,1,48.0,1,47.0,0
6266,max_effective,20,40,2,3,0.05,0.95,0.9197062695703124,11,47.0,1,47.0,1,47.0,1,46.0,0
6267,max_effective,20,40,2,3,0.05,0.95,0.8852779813956304,19,64.0,1,64.0,1,64.0,1,64.0,1
6268,max_effective,20,40,2,3,0.05,0.95,0.9483432101248206,49,79.0,0,92.0,0,106.0,1,105.0,0
6269,max_effective,20,40,2,3,0.05,0.95,0.8526576550200583,17,51.0,1,51.0,1,51.0,1,51.0,1
6270,max_effective,20,40,2,3,0.05,0.95,0.9271916093264564,9,42.0,1,42.0,1,42.0,1,42.0,1
6271,max_effective,20,40,2,3,0.05,0.95,0.9485735611434876,30,65.0,1,65.0,1,65.0,1,65.0,1
6272,max_effective,20,40,2,3,0.05,0.95,0.9270060928251412,8,45.0,1,45.0,1,45.0,1,45.0,1
6273,max_effective,20,40,2,3,0.05,0.95,0.9470922445606944,27,75.0,0,84.0,1,84.0,1,82.0,0
6274,max_effective,20,40,2,3,0.05,0.95,0.848747168541578,4,41.0,1,41.0,1,41.0,1,41.0,1
6275,max_effective,20,40,2,3,0.05,0.95,0.8983617261606857,18,84.0,1,84.0,1,84.0,1,84.0,1
6276,max_effective,20,40,2,3,0.05,0.95,0.8765341925007697,7,54.0,1,54.0,1,54.0,1,54.0,1
6277,max_effective,20,40,2,3,0.05,0.95,0.931461132015459,9,48.0,1,48.0,1,48.0,1,48.0,1
6278,max_effective,20,40,2,3,0.05,0.95,0.908551991235654,17,77.0,1,77.0,1,77.0,1,77.0,1
6279,max_effective,20,40,2,3,0.05,0.95,0.855022095583036,15,50.0,1,50.0,1,50.0,1,50.0,1
6280,max_effective,20,40,2,3,0.05,0.95,0.7262755732091919,5,42.0,1,42.0,1,42.0,1,42.0,1
6281,max_effective,20,40,2,3,0.05,0.95,0.8920551327263824,7,47.0,1,47.0,1,47.0,1,47.0,1
6282,max_effective,20,40,2,3,0.05,0.95,0.9338014439983332,13,87.0,1,87.0,1,87.0,1,87.0,1
6283,max_effective,20,40,2,3,0.05,0.95,0.9456252482057512,31,97.0,0,104.0,1,102.0,0,100.0,0
6284,max_effective,20,40,2,3,0.05,0.95,0.8532360145842762,9,54.0,1,54.0,1,54.0,1,54.0,1
6285,max_effective,20,40,2,3,0.05,0.95,0.8568752129413283,6,47.0,1,47.0,1,47.0,1,47.0,1
6286,max_effective,20,40,2,3,0.05,0.95,0.9303410629580668,39,88.0,0,96.0,0,98.0,1,98.0,1
6287,max_effective,20,40,2,3,0.05,0.95,0.8642473243556115,8,52.0,1,52.0,1,52.0,1,52.0,1
6288,max_effective,20,40,2,3,0.05,0.95,0.8886980470308741,8,42.0,1,42.0,1,42.0,1,41.0,0
6289,max_effective,20,40,2,3,0.05,0.95,0.942848046141731,64,80.0,0,91.0,0,104.0,1,104.0,1
6290,max_effective,20,40,2,3,0.05,0.95,0.8935032169156115,19,57.0,1,57.0,1,57.0,1,57.0,1
6291,max_effective,20,40,2,3,0.05,0.95,0.8971539672099662,27,79.0,1,79.0,1,79.0,1,79.0,1
6292,max_effective,20,40,2,3,0.05,0.95,0.8966740557115751,11,51.0,1,51.0,1,51.0,1,51.0,1
6293,max_effective,20,40,2,3,0.05,0.95,0.9428475624628628,21,74.0,1,74.0,1,74.0,1,74.0,1
6294,max_effective,20,40,2,3,0.05,0.95,0.9008088062896592,14,51.0,1,51.0,1,51.0,1,51.0,1
6295,max_effective,20,40,2,3,0.05,0.95,0.8530819661588753,9,38.0,1,38.0,1,38.0,1,38.0,1
6296,max_effective,20,40,2,3,0.05,0.95,0.8964776613511427,9,50.0,1,50.0,1,50.0,1,50.0,1
6297,max_effective,20,40,2,3,0.05,0.95,0.9149529737263868,10,44.0,1,44.0,1,44.0,1,44.0,1
6298,max_effective,20,40,2,3,0.05,0.95,0.9219425330758344,32,92.0,0,100.0,0,106.0,1,105.0,0
6299,max_effective,20,40,2,3,0.05,0.95,0.921783498932826,24,78.0,1,78.0,1,78.0,1,78.0,1
6300,max_effective,20,40,2,3,0.05,0.95,0.9230852285078348,9,53.0,1,53.0,1,53.0,1,53.0,1
6301,max_effective,20,40,2,3,0.05,0.95,0.922889464844152,37,82.0,0,87.0,0,103.0,1,102.0,0
6302,max_effective,20,40,2,3,0.05,0.95,0.8180837649933349,11,50.0,1,50.0,1,50.0,1,50.0,1
6303,max_effective,20,40,2,3,0.05,0.95,0.9287915455992588,57,80.0,0,94.0,0,107.0,1,101.0,0
6304,max_effective,20,40,2,3,0.05,0.95,0.8713448882206584,11,57.0,1,57.0,1,57.0,1,57.0,1
6305,max_effective,20,40,2,3,0.05,0.95,0.9278829936339814,9,54.0,1,54.0,1,54.0,1,53.0,0
6306,max_effective,20,40,2,3,0.05,0.95,0.9121118147224024,19,77.0,1,77.0,1,77.0,1,77.0,1
6307,max_effective,20,40,2,3,0.05,0.95,0.9362104465136292,11,51.0,1,51.0,1,51.0,1,51.0,1
6308,max_effective,20,40,2,3,0.05,0.95,0.8802218988249381,9,48.0,1,48.0,1,48.0,1,48.0,1
6309,max_effective,20,40,2,3,0.05,0.95,0.8674500877422475,14,62.0,1,62.0,1,62.0,1,62.0,1
6310,max_effective,20,40,2,3,0.05,0.95,0.9024081018583728,10,53.0,1,53.0,1,53.0,1,53.0,1
6311,max_effective,20,40,2,3,0.05,0.95,0.9401039140599308,22,73.0,0,74.0,1,74.0,1,74.0,1
6312,max_effective,20,40,2,3,0.05,0.95,0.9498259215427736,9,50.0,1,50.0,1,50.0,1,50.0,1
6313,max_effective,20,40,2,3,0.05,0.95,0.945211550814408,12,62.0,1,62.0,1,62.0,1,62.0,1
6314,max_effective,20,40,2,3,0.05,0.95,0.8876391295443891,18,70.0,1,70.0,1,70.0,1,70.0,1
6315,max_effective,20,40,2,3,0.05,0.95,0.9403266390762368,28,79.0,0,84.0,0,89.0,1,89.0,1
6316,max_effective,20,40,2,3,0.05,0.95,0.9313063873667676,28,87.0,0,92.0,1,92.0,1,92.0,1
6317,max_effective,20,40,2,3,0.05,0.95,0.8951368085779645,13,54.0,1,54.0,1,54.0,1,54.0,1
6318,max_effective,20,40,2,3,0.05,0.95,0.9015652150458134,19,70.0,1,70.0,1,70.0,1,70.0,1
6319,max_effective,20,40,2,3,0.05,0.95,0.947149320298388,24,87.0,0,95.0,1,95.0,1,94.0,0
6320,max_effective,20,40,2,3,0.05,0.95,0.8278585176763076,5,36.0,1,36.0,1,36.0,1,36.0,1
6321,max_effective,20,40,2,3,0.05,0.95,0.9286240034480114,7,46.0,1,46.0,1,46.0,1,46.0,1
6322,max_effective,20,40,2,3,0.05,0.95,0.9216590720616236,39,100.0,0,103.0,0,110.0,1,108.0,0
6323,max_effective,20,40,2,3,0.05,0.95,0.9454596621863602,13,73.0,1,73.0,1,73.0,1,73.0,1
6324,max_effective,20,40,2,3,0.05,0.95,0.920628800497786,24,79.0,1,79.0,1,79.0,1,79.0,1
6325,max_effective,20,40,2,3,0.05,0.95,0.8912719259015689,16,64.0,1,64.0,1,64.0,1,64.0,1
6326,max_effective,20,40,2,3,0.05,0.95,0.919819280897928,11,48.0,1,48.0,1,48.0,1,48.0,1
6327,max_effective,20,40,2,3,0.05,0.95,0.9166147969698768,17,74.0,1,74.0,1,72.0,0,74.0,1
6328,max_effective,20,40,2,3,0.05,0.95,0.9490856546204494,29,89.0,0,91.0,1,83.0,0,83.0,0
6329,max_effective,20,40,2,3,0.05,0.95,0.9184763831560788,17,73.0,1,73.0,1,73.0,1,73.0,1
6330,max_effective,20,40,2,3,0.05,0.95,0.8331456755534454,8,46.0,1,46.0,1,46.0,1,46.0,1
6331,max_effective,20,40,2,3,0.05,0.95,0.9194456192471496,60,91.0,0,97.0,0,99.0,1,99.0,1
6332,max_effective,20,40,2,3,0.05,0.95,0.8789149315144704,22,53.0,1,53.0,1,53.0,1,53.0,1
6333,max_effective,20,40,2,3,0.05,0.95,0.9303566906919054,13,44.0,1,44.0,1,44.0,1,44.0,1
6334,max_effective,20,40,2,3,0.05,0.95,0.8886714094400061,18,80.0,1,80.0,1,80.0,1,80.0,1
6335,max_effective,20,40,2,3,0.05,0.95,0.8870822423017122,10,50.0,1,50.0,1,50.0,1,50.0,1
6336,max_effective,20,40,2,3,0.05,0.95,0.940556770160726,7,42.0,1,42.0,1,42.0,1,42.0,1
6337,max_effective,20,40,2,3,0.05,0.95,0.8796281700967508,21,63.0,1,63.0,1,63.0,1,63.0,1
6338,max_effective,20,40,2,3,0.05,0.95,0.9480237173741648,41,86.0,0,90.0,0,103.0,1,97.0,0
6339,max_effective,20,40,2,3,0.05,0.95,0.9485544201742312,32,84.0,0,88.0,0,89.0,1,85.0,0
6340,max_effective,20,40,2,3,0.05,0.95,0.9368479874823376,15,68.0,1,68.0,1,68.0,1,68.0,1
6341,max_effective,20,40,2,3,0.05,0.95,0.9323693600054092,14,59.0,1,59.0,1,59.0,1,59.0,1
6342,max_effective,20,40,2,3,0.05,0.95,0.9399846042359316,22,83.0,0,88.0,0,88.0,0,89.0,1
6343,max_effective,20,40,2,3,0.05,0.95,0.9319978619934144,7,38.0,1,38.0,1,38.0,1,38.0,1
6344,max_effective,20,40,2,3,0.05,0.95,0.9307888117578444,11,58.0,1,58.0,1,58.0,1,58.0,1
6345,max_effective,20,40,2,3,0.05,0.95,0.9403478858798022,13,77.0,1,77.0,1,77.0,1,77.0,1
6346,max_effective,20,40,2,3,0.05,0.95,0.906152623370302,10,50.0,1,50.0,1,50.0,1,50.0,1
6347,max_effective,20,40,2,3,0.05,0.95,0.9247917374094128,18,71.0,1,71.0,1,71.0,1,71.0,1
6348,max_effective,20,40,2,3,0.05,0.95,0.9179813433990608,10,49.0,1,49.0,1,49.0,1,49.0,1
6349,max_effective,20,40,2,3,0.05,0.95,0.9350436306956756,11,64.0,1,64.0,1,64.0,1,63.0,0
6350,max_effective,20,40,2,3,0.05,0.95,0.9448477653231322,26,78.0,1,78.0,1,78.0,1,78.0,1
6351,max_effective,20,40,2,3,0.05,0.95,0.9168974062335444,22,62.0,1,62.0,1,62.0,1,62.0,1
6352,max_effective,20,40,2,3,0.05,0.95,0.9221552700038872,32,97.0,0,97.0,0,102.0,1,102.0,1
6353,max_effective,20,40,2,3,0.05,0.95,0.9199309058610504,11,56.0,1,56.0,1,56.0,1,56.0,1
6354,max_effective,20,40,2,3,0.05,0.95,0.9312637426713644,44,84.0,0,92.0,0,100.0,0,102.0,1
6355,max_effective,20,40,2,3,0.05,0.95,0.8801417846592406,15,48.0,1,48.0,1,48.0,1,47.0,0
6356,max_effective,20,40,2,3,0.05,0.95,0.947978321430122,23,77.0,0,82.0,0,83.0,1,83.0,1
6357,max_effective,20,40,2,3,0.05,0.95,0.941253248058452,39,90.0,0,94.0,0,106.0,1,105.0,0
6358,max_effective,20,40,2,3,0.05,0.95,0.9095990356497264,5,34.0,1,34.0,1,34.0,1,34.0,1
6359,max_effective,20,40,2,3,0.05,0.95,0.9458414248972316,24,74.0,0,74.0,0,78.0,1,78.0,1
6360,max_effective,20,40,2,3,0.05,0.95,0.8695333882016739,23,80.0,1,80.0,1,80.0,1,80.0,1
6361,max_effective,20,40,2,3,0.05,0.95,0.933823992736742,33,73.0,1,73.0,1,73.0,1,73.0,1
6362,max_effective,20,40,2,3,0.05,0.95,0.9190507788495458,16,46.0,1,46.0,1,46.0,1,46.0,1
6363,max_effective,20,40,2,3,0.05,0.95,0.9314828729172852,11,43.0,1,43.0,1,43.0,1,43.0,1
6364,max_effective,20,40,2,3,0.05,0.95,0.9298588645665792,37,88.0,0,91.0,0,98.0,0,104.0,1
6365,max_effective,20,40,2,3,0.05,0.95,0.907775616667513,7,49.0,1,49.0,1,49.0,1,49.0,1
6366,max_effective,20,40,2,3,0.05,0.95,0.8943798441447436,5,36.0,1,36.0,1,36.0,1,36.0,1
6367,max_effective,20,40,2,3,0.05,0.95,0.931362203417188,61,88.0,0,93.0,1,93.0,1,93.0,1
6368,max_effective,20,40,2,3,0.05,0.95,0.8417840896216157,8,50.0,1,50.0,1,50.0,1,50.0,1
6369,max_effective,20,40,2,3,0.05,0.95,0.940108148137282,42,88.0,0,93.0,0,99.0,0,100.0,1
6370,max_effective,20,40,2,3,0.05,0.95,0.8757247164620043,5,40.0,1,40.0,1,40.0,1,40.0,1
6371,max_effective,20,40,2,3,0.05,0.95,0.8229019431753368,8,44.0,1,44.0,1,44.0,1,44.0,1
6372,max_effective,20,40,2,3,0.05,0.95,0.8418535609653995,7,49.0,1,49.0,1,49.0,1,49.0,1
6373,max_effective,20,40,2,3,0.05,0.95,0.932847113739572,9,53.0,1,53.0,1,53.0,1,53.0,1
6374,max_effective,20,40,2,3,0.05,0.95,0.8368522709482249,8,45.0,1,45.0,1,45.0,1,45.0,1
6375,max_effective,20,40,2,3,0.05,0.95,0.92992648394497,35,89.0,1,86.0,0,83.0,0,82.0,0
6376,max_effective,20,40,2,3,0.05,0.95,0.947037535459248,13,56.0,1,56.0,1,56.0,1,56.0,1
6377,max_effective,20,40,2,3,0.05,0.95,0.9035347009288988,6,45.0,1,45.0,1,45.0,1,43.0,0
6378,max_effective,20,40,2,3,0.05,0.95,0.9476681808913636,64,94.0,0,97.0,0,108.0,1,108.0,1
6379,max_effective,20,40,2,3,0.05,0.95,0.8883870353006137,14,52.0,1,52.0,1,52.0,1,52.0,1
6380,max_effective,20,40,2,3,0.05,0.95,0.9491622105193532,8,61.0,1,61.0,1,61.0,1,61.0,1
6381,max_effective,20,40,2,3,0.05,0.95,0.8837903367986855,14,50.0,1,50.0,1,50.0,1,50.0,1
6382,max_effective,20,40,2,3,0.05,0.95,0.91849928173766,5,35.0,1,35.0,1,35.0,1,34.0,0
6383,max_effective,20,40,2,3,0.05,0.95,0.9132381756617586,6,40.0,1,40.0,1,40.0,1,40.0,1
6384,max_effective,20,40,2,3,0.05,0.95,0.9353425206318692,28,53.0,1,53.0,1,53.0,1,53.0,1
6385,max_effective,20,40,2,3,0.05,0.95,0.9464104986220996,9,41.0,1,41.0,1,41.0,1,41.0,1
6386,max_effective,20,40,2,3,0.05,0.95,0.9462979509500308,19,54.0,1,54.0,1,54.0,1,54.0,1
6387,max_effective,20,40,2,3,0.05,0.95,0.8759634399066638,8,55.0,1,55.0,1,55.0,1,55.0,1
6388,max_effective,20,40,2,3,0.05,0.95,0.9088659118403596,15,54.0,1,54.0,1,54.0,1,54.0,1
6389,max_effective,20,40,2,3,0.05,0.95,0.7916659058851343,15,56.0,1,56.0,1,56.0,1,56.0,1
6390,max_effective,20,40,2,3,0.05,0.95,0.941763906742278,22,69.0,1,69.0,1,69.0,1,68.0,0
6391,max_effective,20,40,2,3,0.05,0.95,0.9270055368978848,7,46.0,1,46.0,1,46.0,1,46.0,1
6392,max_effective,20,40,2,3,0.05,0.95,0.9373739120393424,6,40.0,1,40.0,1,40.0,1,40.0,1
6393,max_effective,20,40,2,3,0.05,0.95,0.8914313823019788,28,76.0,0,87.0,1,87.0,1,87.0,1
6394,max_effective,20,40,2,3,0.05,0.95,0.8471925842333656,11,44.0,1,44.0,1,44.0,1,44.0,1
6395,max_effective,20,40,2,3,0.05,0.95,0.9354330368397028,13,67.0,1,67.0,1,67.0,1,67.0,1
6396,max_effective,20,40,2,3,0.05,0.95,0.8241724699417219,11,55.0,1,55.0,1,55.0,1,55.0,1
6397,max_effective,20,40,2,3,0.05,0.95,0.9108088946492704,15,60.0,1,60.0,1,60.0,1,60.0,1
6398,max_effective,20,40,2,3,0.05,0.95,0.9209209963983256,5,40.0,1,40.0,1,40.0,1,40.0,1
6399,max_effective,20,40,2,3,0.05,0.95,0.9074869583497116,15,52.0,1,52.0,1,52.0,1,52.0,1
6400,max_effective,20,40,2,3,0.05,0.95,0.8621443412977088,6,45.0,1,45.0,1,45.0,1,45.0,1
6401,max_effective,20,40,2,3,0.05,0.95,0.9196413069297864,9,57.0,1,57.0,1,57.0,1,57.0,1
6402,max_effective,20,40,2,3,0.05,0.95,0.9097812142585172,11,51.0,1,51.0,1,51.0,1,51.0,1
6403,max_effective,20,40,2,3,0.05,0.95,0.948462705388712,42,84.0,0,97.0,0,105.0,1,105.0,1
6404,max_effective,20,40,2,3,0.05,0.95,0.9247069574036622,25,65.0,1,65.0,1,65.0,1,65.0,1
6405,max_effective,20,40,2,3,0.05,0.95,0.9335125918171856,21,52.0,1,52.0,1,52.0,1,52.0,1
6406,max_effective,20,40,2,3,0.05,0.95,0.9268654601378286,34,76.0,0,89.0,1,88.0,0,89.0,1
6407,max_effective,20,40,2,3,0.05,0.95,0.9405380175570608,26,59.0,1,59.0,1,59.0,1,59.0,1
6408,max_effective,20,40,2,3,0.05,0.95,0.9054642536672852,19,76.0,1,76.0,1,76.0,1,76.0,1
6409,max_effective,20,40,2,3,0.05,0.95,0.9356894622795674,11,61.0,1,61.0,1,61.0,1,61.0,1
6410,max_effective,20,40,2,3,0.05,0.95,0.86195928217276,9,37.0,1,37.0,1,37.0,1,37.0,1
6411,max_effective,20,40,2,3,0.05,0.95,0.9453686433995804,10,62.0,1,62.0,1,62.0,1,62.0,1
6412,max_effective,20,40,2,3,0.05,0.95,0.9296126868421144,7,39.0,1,39.0,1,39.0,1,36.0,0
6413,max_effective,20,40,2,3,0.05,0.95,0.7459545615612725,7,41.0,1,41.0,1,41.0,1,41.0,1
6414,max_effective,20,40,2,3,0.05,0.95,0.8306260681750381,7,39.0,1,39.0,1,39.0,1,39.0,1
6415,max_effective,20,40,2,3,0.05,0.95,0.8875635320278713,7,48.0,1,48.0,1,48.0,1,48.0,1
6416,max_effective,20,40,2,3,0.05,0.95,0.8614838691889132,28,69.0,1,69.0,1,69.0,1,69.0,1
6417,max_effective,20,40,2,3,0.05,0.95,0.926842828423142,21,75.0,1,75.0,1,75.0,1,75.0,1
6418,max_effective,20,40,2,3,0.05,0.95,0.9035511337878626,24,53.0,1,53.0,1,53.0,1,53.0,1
6419,max_effective,20,40,2,3,0.05,0.95,0.9159668702080423,18,77.0,1,76.0,0,77.0,1,77.0,1
6420,max_effective,20,40,2,3,0.05,0.95,0.9368534224375248,24,69.0,1,69.0,1,69.0,1,69.0,1
6421,max_effective,20,40,2,3,0.05,0.95,0.8785499595897328,12,59.0,1,59.0,1,59.0,1,59.0,1
6422,max_effective,20,40,2,3,0.05,0.95,0.9083914626189498,22,79.0,0,80.0,1,80.0,1,80.0,1
6423,max_effective,20,40,2,3,0.05,0.95,0.8667392838763953,14,59.0,1,59.0,1,59.0,1,59.0,1
6424,max_effective,20,40,2,3,0.05,0.95,0.9423691949466164,13,78.0,1,78.0,1,78.0,1,78.0,1
6425,max_effective,20,40,2,3,0.05,0.95,0.9257231967220798,37,78.0,0,88.0,0,94.0,1,94.0,1
6426,max_effective,20,40,2,3,0.05,0.95,0.9090798398244544,9,52.0,1,52.0,1,52.0,1,52.0,1
6427,max_effective,20,40,2,3,0.05,0.95,0.92915678608307,14,60.0,1,60.0,1,60.0,1,60.0,1
6428,max_effective,20,40,2,3,0.05,0.95,0.9431622792063468,9,47.0,1,47.0,1,47.0,1,47.0,1
6429,max_effective,20,40,2,3,0.05,0.95,0.924461055482524,53,83.0,0,102.0,0,106.0,1,103.0,0
6430,max_effective,20,40,2,3,0.05,0.95,0.8993070905604248,34,92.0,0,100.0,0,102.0,1,102.0,1
6431,max_effective,20,40,2,3,0.05,0.95,0.8455300676993968,4,31.0,1,31.0,1,31.0,1,31.0,1
6432,max_effective,20,40,2,3,0.05,0.95,0.93031367319903,7,37.0,1,37.0,1,37.0,1,37.0,1
6433,max_effective,20,40,2,3,0.05,0.95,0.92825682343428,18,53.0,1,53.0,1,53.0,1,53.0,1
6434,max_effective,20,40,2,3,0.05,0.95,0.8387838128588775,14,53.0,1,53.0,1,53.0,1,53.0,1
6435,max_effective,20,40,2,3,0.05,0.95,0.9420301528381676,20,64.0,1,64.0,1,64.0,1,63.0,0
6436,max_effective,20,40,2,3,0.05,0.95,0.9258819427153648,9,45.0,1,45.0,1,45.0,1,45.0,1
6437,max_effective,20,40,2,3,0.05,0.95,0.7993750229920471,13,61.0,1,61.0,1,61.0,1,61.0,1
6438,max_effective,20,40,2,3,0.05,0.95,0.9418530133297626,29,76.0,1,76.0,1,76.0,1,76.0,1
6439,max_effective,20,40,2,3,0.05,0.95,0.9155951535125036,15,65.0,1,65.0,1,65.0,1,65.0,1
6440,max_effective,20,40,2,3,0.05,0.95,0.9355201625159696,13,54.0,1,54.0,1,54.0,1,52.0,0
6441,max_effective,20,40,2,3,0.05,0.95,0.9374251744090504,16,85.0,0,87.0,1,86.0,0,84.0,0
6442,max_effective,20,40,2,3,0.05,0.95,0.9280498059317874,15,61.0,1,61.0,1,61.0,1,61.0,1
6443,max_effective,20,40,2,3,0.05,0.95,0.9470660630387424,13,84.0,1,84.0,1,84.0,1,84.0,1
6444,max_effective,20,40,2,3,0.05,0.95,0.946798284144162,44,78.0,0,93.0,1,78.0,0,93.0,1
6445,max_effective,20,40,2,3,0.05,0.95,0.8988532969167172,21,67.0,1,67.0,1,67.0,1,67.0,1
6446,max_effective,20,40,2,3,0.05,0.95,0.9348939735650011,12,58.0,1,58.0,1,58.0,1,58.0,1
6447,max_effective,20,40,2,3,0.05,0.95,0.8902911244948025,7,35.0,1,35.0,1,35.0,1,35.0,1
6448,max_effective,20,40,2,3,0.05,0.95,0.7983575037104806,9,49.0,1,49.0,1,49.0,1,49.0,1
6449,max_effective,20,40,2,3,0.05,0.95,0.924900821240133,36,87.0,0,90.0,0,99.0,0,100.0,1
6450,max_effective,20,40,2,3,0.05,0.95,0.9020040172196668,8,41.0,1,41.0,1,41.0,1,41.0,1
6451,max_effective,20,40,2,3,0.05,0.95,0.9216122351948276,16,60.0,1,60.0,1,60.0,1,60.0,1
6452,max_effective,20,40,2,3,0.05,0.95,0.9211117838087924,11,60.0,1,60.0,1,60.0,1,60.0,1
6453,max_effective,20,40,2,3,0.05,0.95,0.932910019408824,73,69.0,0,90.0,0,109.0,0,112.0,1
6454,max_effective,20,40,2,3,0.05,0.95,0.91231814696781,20,59.0,1,59.0,1,59.0,1,59.0,1
6455,max_effective,20,40,2,3,0.05,0.95,0.9414003192863328,6,37.0,1,37.0,1,37.0,1,37.0,1
6456,max_effective,20,40,2,3,0.05,0.95,0.9329685995280876,28,72.0,1,72.0,1,72.0,1,72.0,1
6457,max_effective,20,40,2,3,0.05,0.95,0.9402411409039028,20,70.0,1,70.0,1,70.0,1,70.0,1
6458,max_effective,20,40,2,3,0.05,0.95,0.9327756469680102,5,43.0,1,43.0,1,43.0,1,43.0,1
6459,max_effective,20,40,2,3,0.05,0.95,0.9420536174101374,35,77.0,1,77.0,1,77.0,1,77.0,1
6460,max_effective,20,40,2,3,0.05,0.95,0.8041130611442889,16,47.0,1,47.0,1,47.0,1,47.0,1
6461,max_effective,20,40,2,3,0.05,0.95,0.7590806045673579,7,36.0,1,36.0,1,36.0,1,36.0,1
6462,max_effective,20,40,2,3,0.05,0.95,0.9266974256122122,6,44.0,1,44.0,1,44.0,1,44.0,1
6463,max_effective,20,40,2,3,0.05,0.95,0.9345188471567152,11,58.0,1,58.0,1,58.0,1,58.0,1
6464,max_effective,20,40,2,3,0.05,0.95,0.9437319274840266,22,64.0,1,64.0,1,64.0,1,64.0,1
6465,max_effective,20,40,2,3,0.05,0.95,0.9164921875654252,32,77.0,0,93.0,1,93.0,1,93.0,1
6466,max_effective,20,40,2,3,0.05,0.95,0.8932926755523903,4,33.0,1,33.0,1,33.0,1,33.0,1
6467,max_effective,20,40,2,3,0.05,0.95,0.7682254177636967,6,43.0,1,43.0,1,43.0,1,43.0,1
6468,max_effective,20,40,2,3,0.05,0.95,0.91152472755244,14,81.0,1,81.0,1,81.0,1,81.0,1
6469,max_effective,20,40,2,3,0.05,0.95,0.9494948741904952,7,60.0,1,60.0,1,60.0,1,60.0,1
6470,max_effective,20,40,2,3,0.05,0.95,0.9406476115531814,14,51.0,1,51.0,1,51.0,1,49.0,0
6471,max_effective,20,40,2,3,0.05,0.95,0.9361601620142338,8,59.0,1,59.0,1,59.0,1,59.0,1
6472,max_effective,20,40,2,3,0.05,0.95,0.8451318348789362,8,50.0,1,50.0,1,50.0,1,50.0,1
6473,max_effective,20,40,2,3,0.05,0.95,0.9222940293635636,10,51.0,1,51.0,1,51.0,1,51.0,1
6474,max_effective,20,40,2,3,0.05,0.95,0.9182647391302275,12,68.0,1,68.0,1,68.0,1,68.0,1
6475,max_effective,20,40,2,3,0.05,0.95,0.9468905639139124,14,57.0,1,57.0,1,57.0,1,57.0,1
6476,max_effective,20,40,2,3,0.05,0.95,0.9395982036835712,16,65.0,1,65.0,1,65.0,1,65.0,1
6477,max_effective,20,40,2,3,0.05,0.95,0.8351150743082891,15,48.0,1,48.0,1,48.0,1,48.0,1
6478,max_effective,20,40,2,3,0.05,0.95,0.9287034342994588,11,54.0,1,54.0,1,54.0,1,54.0,1
6479,max_effective,20,40,2,3,0.05,0.95,0.949908669163714,32,85.0,0,88.0,1,85.0,0,88.0,1
6480,max_effective,20,40,2,3,0.05,0.95,0.9210102163068866,9,39.0,1,39.0,1,39.0,1,37.0,0
6481,max_effective,20,40,2,3,0.05,0.95,0.8829087102520516,22,77.0,0,78.0,1,78.0,1,78.0,1
6482,max_effective,20,40,2,3,0.05,0.95,0.931087587056568,19,80.0,1,80.0,1,80.0,1,80.0,1
6483,max_effective,20,40,2,3,0.05,0.95,0.9321244976049896,16,56.0,1,56.0,1,56.0,1,56.0,1
6484,max_effective,20,40,2,3,0.05,0.95,0.8413123665345027,4,34.0,1,34.0,1,34.0,1,34.0,1
6485,max_effective,20,40,2,3,0.05,0.95,0.9209586712847556,35,81.0,0,86.0,1,86.0,1,86.0,1
6486,max_effective,20,40,2,3,0.05,0.95,0.906573737625833,11,47.0,1,47.0,1,47.0,1,47.0,1
6487,max_effective,20,40,2,3,0.05,0.95,0.9133701298131616,23,103.0,0,106.0,1,100.0,0,101.0,0
6488,max_effective,20,40,2,3,0.05,0.95,0.909255185927575,14,52.0,1,52.0,1,52.0,1,52.0,1
6489,max_effective,20,40,2,3,0.05,0.95,0.9098916799643112,14,67.0,1,67.0,1,67.0,1,67.0,1
6490,max_effective,20,40,2,3,0.05,0.95,0.9193042051185356,23,68.0,1,68.0,1,68.0,1,68.0,1
6491,max_effective,20,40,2,3,0.05,0.95,0.916745015412338,12,67.0,1,67.0,1,67.0,1,67.0,1
6492,max_effective,20,40,2,3,0.05,0.95,0.9379297124037898,50,89.0,1,89.0,1,89.0,1,87.0,0
6493,max_effective,20,40,2,3,0.05,0.95,0.9388277883381396,46,95.0,0,100.0,0,110.0,1,107.0,0
6494,max_effective,20,40,2,3,0.05,0.95,0.9251143733438906,54,92.0,0,98.0,0,100.0,0,103.0,1
6495,max_effective,20,40,2,3,0.05,0.95,0.9491681228616524,40,85.0,0,91.0,0,96.0,1,96.0,1
6496,max_effective,20,40,2,3,0.05,0.95,0.9452010378135434,10,52.0,1,52.0,1,52.0,1,52.0,1
6497,max_effective,20,40,2,3,0.05,0.95,0.9411251641230984,10,50.0,1,50.0,1,50.0,1,50.0,1
6498,max_effective,20,40,2,3,0.05,0.95,0.832873608426824,11,40.0,1,40.0,1,40.0,1,40.0,1
6499,max_effective,20,40,2,3,0.05,0.95,0.9297372467082496,7,46.0,1,46.0,1,46.0,1,46.0,1
6500,max_effective,20,40,2,3,0.05,0.95,0.9351903160833622,19,84.0,0,85.0,1,79.0,0,78.0,0
6501,max_effective,20,40,2,3,0.05,0.95,0.903836169921962,8,48.0,1,48.0,1,48.0,1,48.0,1
6502,max_effective,20,40,2,3,0.05,0.95,0.9419457371037192,32,88.0,0,86.0,0,93.0,1,93.0,1
6503,max_effective,20,40,2,3,0.05,0.95,0.7441724634202074,7,49.0,1,49.0,1,49.0,1,49.0,1
6504,max_effective,20,40,2,3,0.05,0.95,0.9022298122977516,12,57.0,1,57.0,1,57.0,1,57.0,1
6505,max_effective,20,40,2,3,0.05,0.95,0.9007818175836256,11,50.0,1,50.0,1,50.0,1,50.0,1
6506,max_effective,20,40,2,3,0.05,0.95,0.7873674072910396,6,39.0,1,39.0,1,39.0,1,39.0,1
6507,max_effective,20,40,2,3,0.05,0.95,0.914930446218282,62,97.0,0,99.0,0,104.0,0,109.0,1
6508,max_effective,20,40,2,3,0.05,0.95,0.8882914021845483,15,66.0,1,66.0,1,66.0,1,66.0,1
6509,max_effective,20,40,2,3,0.05,0.95,0.9164374752952122,24,82.0,0,91.0,1,90.0,0,90.0,0
6510,max_effective,20,40,2,3,0.05,0.95,0.9129545221071236,12,46.0,1,46.0,1,46.0,1,44.0,0
6511,max_effective,20,40,2,3,0.05,0.95,0.94333390114752,6,42.0,1,42.0,1,42.0,1,42.0,1
6512,max_effective,20,40,2,3,0.05,0.95,0.9235979505403832,31,78.0,0,80.0,1,80.0,1,80.0,1
6513,max_effective,20,40,2,3,0.05,0.95,0.9360099815111174,28,69.0,1,69.0,1,69.0,1,69.0,1
6514,max_effective,20,40,2,3,0.05,0.95,0.9006300179259479,16,51.0,1,51.0,1,51.0,1,51.0,1
6515,max_effective,20,40,2,3,0.05,0.95,0.9093770467981784,12,69.0,1,69.0,1,69.0,1,69.0,1
6516,max_effective,20,40,2,3,0.05,0.95,0.9406269858423338,24,98.0,0,94.0,0,102.0,1,101.0,0
6517,max_effective,20,40,2,3,0.05,0.95,0.8778934239957566,25,67.0,1,67.0,1,67.0,1,67.0,1
6518,max_effective,20,40,2,3,0.05,0.95,0.8748878485296995,12,53.0,1,53.0,1,53.0,1,53.0,1
6519,max_effective,20,40,2,3,0.05,0.95,0.8989677389397768,25,72.0,1,72.0,1,72.0,1,72.0,1
6520,max_effective,20,40,2,3,0.05,0.95,0.931436831951896,29,93.0,0,96.0,0,99.0,1,98.0,0
6521,max_effective,20,40,2,3,0.05,0.95,0.9397854106670492,45,97.0,0,99.0,0,103.0,1,103.0,1
6522,max_effective,20,40,2,3,0.05,0.95,0.9375242908906792,38,96.0,0,99.0,0,97.0,0,107.0,1
6523,max_effective,20,40,2,3,0.05,0.95,0.9405684409221028,11,51.0,1,51.0,1,51.0,1,51.0,1
6524,max_effective,20,40,2,3,0.05,0.95,0.9174662789248303,20,90.0,0,96.0,1,95.0,0,95.0,0
6525,max_effective,20,40,2,3,0.05,0.95,0.9023892580059693,6,36.0,1,36.0,1,36.0,1,36.0,1
6526,max_effective,20,40,2,3,0.05,0.95,0.9250423557380048,14,61.0,1,61.0,1,61.0,1,61.0,1
6527,max_effective,20,40,2,3,0.05,0.95,0.9247567462763424,28,89.0,0,98.0,1,97.0,0,94.0,0
6528,max_effective,20,40,2,3,0.05,0.95,0.9488881984793626,8,42.0,1,42.0,1,42.0,1,42.0,1
6529,max_effective,20,40,2,3,0.05,0.95,0.8942253674951259,13,66.0,1,66.0,1,66.0,1,66.0,1
6530,max_effective,20,40,2,3,0.05,0.95,0.9337143622698812,20,74.0,1,74.0,1,73.0,0,74.0,1
6531,max_effective,20,40,2,3,0.05,0.95,0.8888088206735704,30,78.0,0,92.0,1,92.0,1,91.0,0
6532,max_effective,20,40,2,3,0.05,0.95,0.8969776692314095,9,50.0,1,50.0,1,50.0,1,50.0,1
6533,max_effective,20,40,2,3,0.05,0.95,0.908777744985163,21,75.0,1,75.0,1,75.0,1,75.0,1
6534,max_effective,20,40,2,3,0.05,0.95,0.9444004182387276,14,62.0,1,62.0,1,62.0,1,62.0,1
6535,max_effective,20,40,2,3,0.05,0.95,0.9358299095794088,20,57.0,1,57.0,1,57.0,1,57.0,1
6536,max_effective,20,40,2,3,0.05,0.95,0.92424060397678,14,66.0,1,66.0,1,66.0,1,66.0,1
6537,max_effective,20,40,2,3,0.05,0.95,0.8586941325365333,19,73.0,1,73.0,1,73.0,1,73.0,1
6538,max_effective,20,40,2,3,0.05,0.95,0.8523401526566761,4,36.0,1,36.0,1,36.0,1,36.0,1
6539,max_effective,20,40,2,3,0.05,0.95,0.9107507222408494,19,86.0,1,86.0,1,82.0,0,86.0,1
6540,max_effective,20,40,2,3,0.05,0.95,0.9421456634277366,25,75.0,0,78.0,1,78.0,1,78.0,1
6541,max_effective,20,40,2,3,0.05,0.95,0.8745313681790315,18,72.0,1,72.0,1,72.0,1,72.0,1
6542,max_effective,20,40,2,3,0.05,0.95,0.9203183653586998,15,60.0,1,60.0,1,60.0,1,59.0,0
6543,max_effective,20,40,2,3,0.05,0.95,0.9127984248766076,11,50.0,1,50.0,1,50.0,1,50.0,1
6544,max_effective,20,40,2,3,0.05,0.95,0.9160972664582432,13,72.0,1,72.0,1,72.0,1,72.0,1
6545,max_effective,20,40,2,3,0.05,0.95,0.938091077928016,51,85.0,1,85.0,1,85.0,1,84.0,0
6546,max_effective,20,40,2,3,0.05,0.95,0.89839673430825,7,47.0,1,47.0,1,47.0,1,47.0,1
6547,max_effective,20,40,2,3,0.05,0.95,0.9463512158971752,13,63.0,1,63.0,1,63.0,1,63.0,1
6548,max_effective,20,40,2,3,0.05,0.95,0.8944719804085356,12,52.0,1,52.0,1,52.0,1,52.0,1
6549,max_effective,20,40,2,3,0.05,0.95,0.9138739031250752,8,69.0,1,69.0,1,69.0,1,69.0,1
6550,max_effective,20,40,2,3,0.05,0.95,0.8780033695610987,8,47.0,1,47.0,1,47.0,1,47.0,1
6551,max_effective,20,40,2,3,0.05,0.95,0.9399857051463968,10,55.0,1,55.0,1,55.0,1,52.0,0
6552,max_effective,20,40,2,3,0.05,0.95,0.9473874104060552,16,64.0,1,64.0,1,64.0,1,64.0,1
6553,max_effective,20,40,2,3,0.05,0.95,0.8726983578376589,18,65.0,1,65.0,1,65.0,1,65.0,1
6554,max_effective,20,40,2,3,0.05,0.95,0.9498487133088468,26,71.0,1,71.0,1,71.0,1,71.0,1
6555,max_effective,20,40,2,3,0.05,0.95,0.9055180637098292,19,56.0,1,56.0,1,56.0,1,56.0,1
6556,max_effective,20,40,2,3,0.05,0.95,0.8793780727069992,11,53.0,1,53.0,1,53.0,1,53.0,1
6557,max_effective,20,40,2,3,0.05,0.95,0.8125704412723622,7,34.0,1,34.0,1,34.0,1,34.0,1
6558,max_effective,20,40,2,3,0.05,0.95,0.9337417175495384,15,52.0,1,52.0,1,52.0,1,52.0,1
6559,max_effective,20,40,2,3,0.05,0.95,0.8821491514946787,28,69.0,1,69.0,1,69.0,1,69.0,1
6560,max_effective,20,40,2,3,0.05,0.95,0.9421370173213588,13,67.0,1,67.0,1,67.0,1,67.0,1
6561,max_effective,20,40,2,3,0.05,0.95,0.9261482982856064,36,68.0,1,68.0,1,68.0,1,68.0,1
6562,max_effective,20,40,2,3,0.05,0.95,0.9222706615727948,11,55.0,1,55.0,1,55.0,1,55.0,1
6563,max_effective,20,40,2,3,0.05,0.95,0.940435930678628,23,78.0,1,78.0,1,78.0,1,78.0,1
6564,max_effective,20,40,2,3,0.05,0.95,0.9150129617361956,11,47.0,1,47.0,1,47.0,1,47.0,1
6565,max_effective,20,40,2,3,0.05,0.95,0.8390219176007851,8,43.0,1,43.0,1,43.0,1,43.0,1
6566,max_effective,20,40,2,3,0.05,0.95,0.9133849301751544,37,80.0,0,94.0,0,96.0,1,95.0,0
6567,max_effective,20,40,2,3,0.05,0.95,0.9080046405322092,6,32.0,1,32.0,1,32.0,1,32.0,1
6568,max_effective,20,40,2,3,0.05,0.95,0.9141880682861468,4,32.0,1,32.0,1,32.0,1,32.0,1
6569,max_effective,20,40,2,3,0.05,0.95,0.9256338583551104,33,84.0,0,82.0,0,90.0,1,88.0,0
6570,max_effective,20,40,2,3,0.05,0.95,0.9396865037525725,32,77.0,0,81.0,1,81.0,1,81.0,1
6571,max_effective,20,40,2,3,0.05,0.95,0.939551508916574,43,100.0,0,108.0,0,117.0,0,118.0,1
6572,max_effective,20,40,2,3,0.05,0.95,0.9184692495573614,9,57.0,1,57.0,1,57.0,1,57.0,1
6573,max_effective,20,40,2,3,0.05,0.95,0.92660415872441,4,31.0,1,31.0,1,31.0,1,29.0,0
6574,max_effective,20,40,2,3,0.05,0.95,0.9463845809554996,36,75.0,0,83.0,1,83.0,1,82.0,0
6575,max_effective,20,40,2,3,0.05,0.95,0.8245381118122743,6,33.0,1,33.0,1,33.0,1,33.0,1
6576,max_effective,20,40,2,3,0.05,0.95,0.945456568613064,11,70.0,1,70.0,1,70.0,1,70.0,1
6577,max_effective,20,40,2,3,0.05,0.95,0.9226134183882704,11,38.0,1,38.0,1,38.0,1,38.0,1
6578,max_effective,20,40,2,3,0.05,0.95,0.8665031495970633,5,39.0,1,39.0,1,39.0,1,39.0,1
6579,max_effective,20,40,2,3,0.05,0.95,0.7187778403709416,8,49.0,1,49.0,1,49.0,1,49.0,1
6580,max_effective,20,40,2,3,0.05,0.95,0.8799098011116533,48,82.0,1,82.0,1,82.0,1,82.0,1
6581,max_effective,20,40,2,3,0.05,0.95,0.9152234868987528,12,58.0,1,58.0,1,58.0,1,58.0,1
6582,max_effective,20,40,2,3,0.05,0.95,0.9120208008385178,4,35.0,1,35.0,1,35.0,1,35.0,1
6583,max_effective,20,40,2,3,0.05,0.95,0.9318463951551677,16,66.0,1,66.0,1,66.0,1,66.0,1
6584,max_effective,20,40,2,3,0.05,0.95,0.9110044420630552,13,53.0,1,53.0,1,53.0,1,53.0,1
6585,max_effective,20,40,2,3,0.05,0.95,0.920741336797907,38,82.0,0,81.0,0,91.0,1,91.0,1
6586,max_effective,20,40,2,3,0.05,0.95,0.9363478461348648,15,72.0,1,72.0,1,72.0,1,71.0,0
6587,max_effective,20,40,2,3,0.05,0.95,0.94150902122737,17,55.0,1,55.0,1,55.0,1,55.0,1
6588,max_effective,20,40,2,3,0.05,0.95,0.94396691207201,10,50.0,1,50.0,1,50.0,1,50.0,1
6589,max_effective,20,40,2,3,0.05,0.95,0.9365717546448736,19,73.0,1,73.0,1,73.0,1,73.0,1
6590,max_effective,20,40,2,3,0.05,0.95,0.9225962400752364,55,85.0,0,92.0,1,92.0,1,92.0,1
6591,max_effective,20,40,2,3,0.05,0.95,0.9220492805014816,14,57.0,1,57.0,1,57.0,1,57.0,1
6592,max_effective,20,40,2,3,0.05,0.95,0.9361547389184124,12,52.0,1,52.0,1,52.0,1,52.0,1
6593,max_effective,20,40,2,3,0.05,0.95,0.9297311340043262,6,46.0,1,46.0,1,46.0,1,46.0,1
6594,max_effective,20,40,2,3,0.05,0.95,0.9364888796050296,22,78.0,1,78.0,1,77.0,0,78.0,1
6595,max_effective,20,40,2,3,0.05,0.95,0.9450039309123184,16,47.0,1,47.0,1,47.0,1,47.0,1
6596,max_effective,20,40,2,3,0.05,0.95,0.827503273773132,11,54.0,1,54.0,1,54.0,1,54.0,1
6597,max_effective,20,40,2,3,0.05,0.95,0.8873997183636119,11,53.0,1,53.0,1,53.0,1,52.0,0
6598,max_effective,20,40,2,3,0.05,0.95,0.9313757353229448,38,80.0,1,80.0,1,80.0,1,80.0,1
6599,max_effective,20,40,2,3,0.05,0.95,0.9442972692965408,22,95.0,0,99.0,0,104.0,1,104.0,1
6600,max_effective,20,40,2,3,0.05,0.95,0.9247936068699638,10,57.0,1,57.0,1,57.0,1,57.0,1
6601,max_effective,20,40,2,3,0.05,0.95,0.8766102807519635,15,74.0,1,74.0,1,74.0,1,74.0,1
6602,max_effective,20,40,2,3,0.05,0.95,0.8969009603289345,7,44.0,1,44.0,1,44.0,1,44.0,1
6603,max_effective,20,40,2,3,0.05,0.95,0.948528477765888,16,62.0,1,62.0,1,62.0,1,62.0,1
6604,max_effective,20,40,2,3,0.05,0.95,0.935805307037556,11,52.0,1,52.0,1,52.0,1,52.0,1
6605,max_effective,20,40,2,3,0.05,0.95,0.9193393432717922,36,85.0,0,91.0,1,91.0,1,91.0,1
6606,max_effective,20,40,2,3,0.05,0.95,0.8294879042919017,13,65.0,1,65.0,1,65.0,1,65.0,1
6607,max_effective,20,40,2,3,0.05,0.95,0.9331257658565736,13,71.0,1,71.0,1,71.0,1,71.0,1
6608,max_effective,20,40,2,3,0.05,0.95,0.8910032153139841,7,47.0,1,47.0,1,47.0,1,47.0,1
6609,max_effective,20,40,2,3,0.05,0.95,0.9483984197784788,57,97.0,0,106.0,0,115.0,0,116.0,1
6610,max_effective,20,40,2,3,0.05,0.95,0.8835068154005813,10,36.0,1,36.0,1,36.0,1,36.0,1
6611,max_effective,20,40,2,3,0.05,0.95,0.8663202604361225,32,81.0,0,85.0,1,85.0,1,85.0,1
6612,max_effective,20,40,2,3,0.05,0.95,0.9177370108137978,21,82.0,0,85.0,1,82.0,0,84.0,0
6613,max_effective,20,40,2,3,0.05,0.95,0.8960112431522294,26,73.0,0,76.0,1,76.0,1,76.0,1
6614,max_effective,20,40,2,3,0.05,0.95,0.9257224176356093,31,83.0,0,92.0,1,92.0,1,92.0,1
6615,max_effective,20,40,2,3,0.05,0.95,0.9310063259471592,11,58.0,1,58.0,1,58.0,1,58.0,1
6616,max_effective,20,40,2,3,0.05,0.95,0.8857773147994241,8,51.0,1,51.0,1,51.0,1,51.0,1
6617,max_effective,20,40,2,3,0.05,0.95,0.878989686050382,11,47.0,1,47.0,1,47.0,1,47.0,1
6618,max_effective,20,40,2,3,0.05,0.95,0.93426555596952,27,79.0,1,79.0,1,79.0,1,79.0,1
6619,max_effective,20,40,2,3,0.05,0.95,0.885717469603833,12,60.0,1,60.0,1,60.0,1,60.0,1
6620,max_effective,20,40,2,3,0.05,0.95,0.926782769823394,5,37.0,1,37.0,1,37.0,1,37.0,1
6621,max_effective,20,40,2,3,0.05,0.95,0.9206584919309692,18,86.0,1,86.0,1,86.0,1,86.0,1
6622,max_effective,20,40,2,3,0.05,0.95,0.9099512036338904,10,54.0,1,54.0,1,54.0,1,53.0,0
6623,max_effective,20,40,2,3,0.05,0.95,0.9411218043764392,13,68.0,1,68.0,1,68.0,1,68.0,1
6624,max_effective,20,40,2,3,0.05,0.95,0.9346232940019036,6,39.0,1,39.0,1,39.0,1,39.0,1
6625,max_effective,20,40,2,3,0.05,0.95,0.9230803695515976,17,62.0,1,62.0,1,62.0,1,62.0,1
6626,max_effective,20,40,2,3,0.05,0.95,0.947150080080617,15,84.0,1,84.0,1,84.0,1,84.0,1
6627,max_effective,20,40,2,3,0.05,0.95,0.9069243706627428,10,53.0,1,53.0,1,53.0,1,53.0,1
6628,max_effective,20,40,2,3,0.05,0.95,0.9035450273075082,23,79.0,0,80.0,1,80.0,1,79.0,0
6629,max_effective,20,40,2,3,0.05,0.95,0.9423584170101522,27,88.0,0,92.0,0,96.0,1,96.0,1
6630,max_effective,20,40,2,3,0.05,0.95,0.8829237144602036,9,40.0,1,40.0,1,40.0,1,40.0,1
6631,max_effective,20,40,2,3,0.05,0.95,0.8903332366963878,9,41.0,1,41.0,1,41.0,1,41.0,1
6632,max_effective,20,40,2,3,0.05,0.95,0.9438126526858204,12,42.0,1,42.0,1,42.0,1,40.0,0
6633,max_effective,20,40,2,3,0.05,0.95,0.8935617309723269,6,35.0,1,35.0,1,35.0,1,35.0,1
6634,max_effective,20,40,2,3,0.05,0.95,0.9346500426395252,20,59.0,1,59.0,1,59.0,1,59.0,1
6635,max_effective,20,40,2,3,0.05,0.95,0.9464996139083884,24,71.0,1,71.0,1,71.0,1,71.0,1
6636,max_effective,20,40,2,3,0.05,0.95,0.9029858051855508,13,49.0,1,49.0,1,49.0,1,49.0,1
6637,max_effective,20,40,2,3,0.05,0.95,0.9405733125536624,45,81.0,0,84.0,0,96.0,0,97.0,1
6638,max_effective,20,40,2,3,0.05,0.95,0.9149977583054608,11,64.0,1,64.0,1,64.0,1,64.0,1
6639,max_effective,20,40,2,3,0.05,0.95,0.9480867564049557,34,63.0,1,63.0,1,63.0,1,63.0,1
6640,max_effective,20,40,2,3,0.05,0.95,0.9078301925664206,10,50.0,1,50.0,1,50.0,1,50.0,1
6641,max_effective,20,40,2,3,0.05,0.95,0.9291696592817844,17,64.0,1,64.0,1,64.0,1,64.0,1
6642,max_effective,20,40,2,3,0.05,0.95,0.7325467630297983,4,34.0,1,34.0,1,34.0,1,34.0,1
6643,max_effective,20,40,2,3,0.05,0.95,0.8683041169547403,6,44.0,1,44.0,1,44.0,1,44.0,1
6644,max_effective,20,40,2,3,0.05,0.95,0.9414551499257058,50,76.0,0,92.0,0,102.0,1,101.0,0
6645,max_effective,20,40,2,3,0.05,0.95,0.9459115058587672,19,90.0,0,95.0,1,94.0,0,94.0,0
6646,max_effective,20,40,2,3,0.05,0.95,0.9268207590056152,18,91.0,0,93.0,0,94.0,1,94.0,1
6647,max_effective,20,40,2,3,0.05,0.95,0.9115899213500414,13,65.0,1,65.0,1,65.0,1,65.0,1
6648,max_effective,20,40,2,3,0.05,0.95,0.932864359820094,13,45.0,1,45.0,1,45.0,1,45.0,1
6649,max_effective,20,40,2,3,0.05,0.95,0.9049628802986824,43,85.0,1,85.0,1,85.0,1,85.0,1
6650,max_effective,20,40,2,3,0.05,0.95,0.911500381238364,27,75.0,1,75.0,1,75.0,1,75.0,1
6651,max_effective,20,40,2,3,0.05,0.95,0.8529593550616051,3,30.0,1,30.0,1,30.0,1,30.0,1
6652,max_effective,20,40,2,3,0.05,0.95,0.9314806138914994,36,84.0,0,99.0,0,107.0,1,107.0,1
6653,max_effective,20,40,2,3,0.05,0.95,0.9482017922387987,23,68.0,1,68.0,1,68.0,1,68.0,1
6654,max_effective,20,40,2,3,0.05,0.95,0.9234564025188244,9,58.0,1,58.0,1,58.0,1,58.0,1
6655,max_effective,20,40,2,3,0.05,0.95,0.9439760311570006,29,76.0,1,76.0,1,76.0,1,76.0,1
6656,max_effective,20,40,2,3,0.05,0.95,0.9455721040645262,46,83.0,0,85.0,0,100.0,1,98.0,0
6657,max_effective,20,40,2,3,0.05,0.95,0.8650931990311092,5,41.0,1,41.0,1,41.0,1,41.0,1
6658,max_effective,20,40,2,3,0.05,0.95,0.9400580796516484,17,87.0,0,91.0,1,88.0,0,89.0,0
6659,max_effective,20,40,2,3,0.05,0.95,0.923866597604796,13,55.0,1,55.0,1,55.0,1,55.0,1
6660,max_effective,20,40,2,3,0.05,0.95,0.8758905761828027,11,58.0,1,58.0,1,58.0,1,58.0,1
6661,max_effective,20,40,2,3,0.05,0.95,0.8915809745195852,6,45.0,1,45.0,1,45.0,1,45.0,1
6662,max_effective,20,40,2,3,0.05,0.95,0.8630789304536618,22,51.0,1,51.0,1,51.0,1,51.0,1
6663,max_effective,20,40,2,3,0.05,0.95,0.9060091143390574,23,62.0,1,62.0,1,62.0,1,62.0,1
6664,max_effective,20,40,2,3,0.05,0.95,0.913447273770869,18,60.0,1,60.0,1,60.0,1,60.0,1
6665,max_effective,20,40,2,3,0.05,0.95,0.9471941451145136,35,80.0,0,75.0,0,87.0,1,77.0,0
6666,max_effective,20,40,2,3,0.05,0.95,0.8944971954880719,29,69.0,1,69.0,1,69.0,1,69.0,1
6667,max_effective,20,40,2,3,0.05,0.95,0.9209650548425016,22,74.0,1,74.0,1,74.0,1,74.0,1
6668,max_effective,20,40,2,3,0.05,0.95,0.8918058829983518,18,86.0,0,87.0,1,87.0,1,87.0,1
6669,max_effective,20,40,2,3,0.05,0.95,0.9276563080336828,16,72.0,1,72.0,1,72.0,1,72.0,1
6670,max_effective,20,40,2,3,0.05,0.95,0.9460588960773988,31,94.0,0,99.0,0,105.0,0,108.0,1
6671,max_effective,20,40,2,3,0.05,0.95,0.935036449109997,20,76.0,1,76.0,1,76.0,1,76.0,1
6672,max_effective,20,40,2,3,0.05,0.95,0.9331236413868456,10,48.0,1,48.0,1,48.0,1,48.0,1
6673,max_effective,20,40,2,3,0.05,0.95,0.8862578476407896,18,76.0,1,76.0,1,76.0,1,76.0,1
6674,max_effective,20,40,2,3,0.05,0.95,0.9499671186720156,17,66.0,1,66.0,1,66.0,1,66.0,1
6675,max_effective,20,40,2,3,0.05,0.95,0.9206301203389358,27,90.0,0,93.0,0,99.0,1,99.0,1
6676,max_effective,20,40,2,3,0.05,0.95,0.9448412086121328,21,68.0,1,68.0,1,68.0,1,68.0,1
6677,max_effective,20,40,2,3,0.05,0.95,0.8502188121563253,5,40.0,1,40.0,1,40.0,1,39.0,0
6678,max_effective,20,40,2,3,0.05,0.95,0.9429668281627622,21,80.0,1,80.0,1,80.0,1,80.0,1
6679,max_effective,20,40,2,3,0.05,0.95,0.8009747823017865,8,41.0,1,41.0,1,41.0,1,41.0,1
6680,max_effective,20,40,2,3,0.05,0.95,0.9394802671733686,24,76.0,1,76.0,1,76.0,1,76.0,1
6681,max_effective,20,40,2,3,0.05,0.95,0.8803657327997797,11,55.0,1,55.0,1,55.0,1,55.0,1
6682,max_effective,20,40,2,3,0.05,0.95,0.9385603447544396,10,65.0,1,65.0,1,65.0,1,65.0,1
6683,max_effective,20,40,2,3,0.05,0.95,0.938712840247496,31,75.0,0,78.0,1,78.0,1,78.0,1
6684,max_effective,20,40,2,3,0.05,0.95,0.9355916905699484,39,81.0,0,92.0,0,100.0,1,99.0,0
6685,max_effective,20,40,2,3,0.05,0.95,0.8837952132931977,8,38.0,1,38.0,1,38.0,1,37.0,0
6686,max_effective,20,40,2,3,0.05,0.95,0.9347455313873466,11,39.0,1,39.0,1,39.0,1,39.0,1
6687,max_effective,20,40,2,3,0.05,0.95,0.9347222135269436,24,81.0,0,88.0,1,86.0,0,85.0,0
6688,max_effective,20,40,2,3,0.05,0.95,0.8121466770177784,8,42.0,1,42.0,1,42.0,1,42.0,1
6689,max_effective,20,40,2,3,0.05,0.95,0.9343270512948868,14,60.0,1,60.0,1,60.0,1,60.0,1
6690,max_effective,20,40,2,3,0.05,0.95,0.9387781536218928,11,54.0,1,54.0,1,54.0,1,54.0,1
6691,max_effective,20,40,2,3,0.05,0.95,0.8693534008581041,9,49.0,1,49.0,1,49.0,1,49.0,1
6692,max_effective,20,40,2,3,0.05,0.95,0.9486513925707908,31,84.0,0,86.0,1,86.0,1,86.0,1
6693,max_effective,20,40,2,3,0.05,0.95,0.9377424006169284,26,85.0,0,97.0,0,96.0,0,98.0,1
6694,max_effective,20,40,2,3,0.05,0.95,0.7531521958976789,9,47.0,1,47.0,1,47.0,1,47.0,1
6695,max_effective,20,40,2,3,0.05,0.95,0.8582637591358889,14,48.0,1,48.0,1,48.0,1,48.0,1
6696,max_effective,20,40,2,3,0.05,0.95,0.9170626973564044,14,79.0,1,79.0,1,79.0,1,79.0,1
6697,max_effective,20,40,2,3,0.05,0.95,0.9097144668086607,42,82.0,1,82.0,1,82.0,1,82.0,1
6698,max_effective,20,40,2,3,0.05,0.95,0.9208416704907456,13,47.0,1,47.0,1,47.0,1,47.0,1
6699,max_effective,20,40,2,3,0.05,0.95,0.9491443591440653,42,93.0,0,102.0,0,109.0,1,108.0,0
6700,max_effective,20,40,2,3,0.05,0.95,0.9158609950884788,19,79.0,1,78.0,0,79.0,1,79.0,1
6701,max_effective,20,40,2,3,0.05,0.95,0.9261642250426372,33,86.0,0,100.0,0,108.0,1,107.0,0
6702,max_effective,20,40,2,3,0.05,0.95,0.8668383594959286,5,38.0,1,38.0,1,38.0,1,38.0,1
6703,max_effective,20,40,2,3,0.05,0.95,0.8559352646038833,11,53.0,1,53.0,1,53.0,1,53.0,1
6704,max_effective,20,40,2,3,0.05,0.95,0.8807035273514695,10,43.0,1,43.0,1,43.0,1,43.0,1
6705,max_effective,20,40,2,3,0.05,0.95,0.8346504073490291,8,69.0,1,69.0,1,69.0,1,69.0,1
6706,max_effective,20,40,2,3,0.05,0.95,0.8422825105524752,6,41.0,1,41.0,1,41.0,1,41.0,1
6707,max_effective,20,40,2,3,0.05,0.95,0.8829243657991837,5,39.0,1,39.0,1,39.0,1,39.0,1
6708,max_effective,20,40,2,3,0.05,0.95,0.92791645520365,16,64.0,1,64.0,1,64.0,1,64.0,1
6709,max_effective,20,40,2,3,0.05,0.95,0.9341754321175264,17,40.0,1,40.0,1,40.0,1,40.0,1
6710,max_effective,20,40,2,3,0.05,0.95,0.9451070179508122,43,86.0,1,86.0,1,86.0,1,85.0,0
6711,max_effective,20,40,2,3,0.05,0.95,0.9412898704547272,23,87.0,0,89.0,1,86.0,0,86.0,0
6712,max_effective,20,40,2,3,0.05,0.95,0.9377831768784756,11,50.0,1,50.0,1,50.0,1,50.0,1
6713,max_effective,20,40,2,3,0.05,0.95,0.8828440641106409,7,35.0,1,35.0,1,35.0,1,35.0,1
6714,max_effective,20,40,2,3,0.05,0.95,0.9419077615441288,11,54.0,1,54.0,1,54.0,1,54.0,1
6715,max_effective,20,40,2,3,0.05,0.95,0.923492695420304,14,72.0,1,72.0,1,72.0,1,72.0,1
6716,max_effective,20,40,2,3,0.05,0.95,0.9439606748770506,13,54.0,1,54.0,1,54.0,1,54.0,1
6717,max_effective,20,40,2,3,0.05,0.95,0.8521545026047588,10,50.0,1,50.0,1,50.0,1,50.0,1
6718,max_effective,20,40,2,3,0.05,0.95,0.93092137349658,14,55.0,1,55.0,1,55.0,1,55.0,1
6719,max_effective,20,40,2,3,0.05,0.95,0.94729459159332,29,74.0,0,84.0,1,84.0,1,84.0,1
6720,max_effective,20,40,2,3,0.05,0.95,0.9099399798418436,22,86.0,1,86.0,1,86.0,1,86.0,1
6721,max_effective,20,40,2,3,0.05,0.95,0.8716536259751861,31,78.0,1,78.0,1,78.0,1,78.0,1
6722,max_effective,20,40,2,3,0.05,0.95,0.9166665277436316,12,52.0,1,52.0,1,52.0,1,52.0,1
6723,max_effective,20,40,2,3,0.05,0.95,0.8397519579110162,6,36.0,1,36.0,1,36.0,1,36.0,1
6724,max_effective,20,40,2,3,0.05,0.95,0.8250873893797237,17,57.0,1,57.0,1,57.0,1,57.0,1
6725,max_effective,20,40,2,3,0.05,0.95,0.834541837278395,17,53.0,1,53.0,1,53.0,1,53.0,1
6726,max_effective,20,40,2,3,0.05,0.95,0.8638751293931063,16,57.0,1,57.0,1,57.0,1,57.0,1
6727,max_effective,20,40,2,3,0.05,0.95,0.902267569522636,14,42.0,1,42.0,1,42.0,1,42.0,1
6728,max_effective,20,40,2,3,0.05,0.95,0.9297623031426804,14,44.0,1,44.0,1,44.0,1,44.0,1
6729,max_effective,20,40,2,3,0.05,0.95,0.8733769986619256,34,76.0,0,80.0,1,80.0,1,80.0,1
6730,max_effective,20,40,2,3,0.05,0.95,0.9107997226844132,37,78.0,1,78.0,1,78.0,1,77.0,0
6731,max_effective,20,40,2,3,0.05,0.95,0.9149026167252284,11,51.0,1,51.0,1,51.0,1,51.0,1
6732,max_effective,20,40,2,3,0.05,0.95,0.9283144666663148,6,41.0,1,41.0,1,41.0,1,41.0,1
6733,max_effective,20,40,2,3,0.05,0.95,0.8399889969634855,24,62.0,1,62.0,1,62.0,1,62.0,1
6734,max_effective,20,40,2,3,0.05,0.95,0.8970156889297602,11,42.0,1,42.0,1,42.0,1,42.0,1
6735,max_effective,20,40,2,3,0.05,0.95,0.9203249253650582,10,61.0,1,61.0,1,61.0,1,61.0,1
6736,max_effective,20,40,2,3,0.05,0.95,0.9386047460613708,24,62.0,1,62.0,1,62.0,1,62.0,1
6737,max_effective,20,40,2,3,0.05,0.95,0.9312744598322256,10,59.0,1,59.0,1,59.0,1,59.0,1
6738,max_effective,20,40,2,3,0.05,0.95,0.9189648669669216,15,63.0,1,63.0,1,63.0,1,63.0,1
6739,max_effective,20,40,2,3,0.05,0.95,0.9034717530371354,7,53.0,1,53.0,1,53.0,1,53.0,1
6740,max_effective,20,40,2,3,0.05,0.95,0.8583882578037059,9,47.0,1,47.0,1,47.0,1,47.0,1
6741,max_effective,20,40,2,3,0.05,0.95,0.9225757598538984,12,66.0,1,66.0,1,66.0,1,66.0,1
6742,max_effective,20,40,2,3,0.05,0.95,0.9316584410618818,15,83.0,1,83.0,1,83.0,1,83.0,1
6743,max_effective,20,40,2,3,0.05,0.95,0.8797216884570387,10,43.0,1,43.0,1,43.0,1,43.0,1
6744,max_effective,20,40,2,3,0.05,0.95,0.9449517622528248,20,64.0,1,64.0,1,64.0,1,64.0,1
6745,max_effective,20,40,2,3,0.05,0.95,0.93755497898549,15,77.0,1,77.0,1,77.0,1,77.0,1
6746,max_effective,20,40,2,3,0.05,0.95,0.9355466478335835,29,103.0,1,103.0,1,97.0,0,95.0,0
6747,max_effective,20,40,2,3,0.05,0.95,0.9069070383099488,22,76.0,1,76.0,1,76.0,1,76.0,1
6748,max_effective,20,40,2,3,0.05,0.95,0.8911737511079314,14,62.0,1,62.0,1,62.0,1,62.0,1
6749,max_effective,20,40,2,3,0.05,0.95,0.8884625229568122,8,51.0,1,51.0,1,51.0,1,51.0,1
6750,max_effective,20,40,2,3,0.05,0.95,0.9193402495095584,6,40.0,1,40.0,1,40.0,1,40.0,1
6751,max_effective,20,40,2,3,0.05,0.95,0.8528799822940032,6,29.0,1,29.0,1,29.0,1,29.0,1
6752,max_effective,20,40,2,3,0.05,0.95,0.922722587505397,27,75.0,1,75.0,1,75.0,1,75.0,1
6753,max_effective,20,40,2,3,0.05,0.95,0.8288212327752184,10,60.0,1,60.0,1,60.0,1,60.0,1
6754,max_effective,20,40,2,3,0.05,0.95,0.7709329476243385,5,40.0,1,40.0,1,40.0,1,40.0,1
6755,max_effective,20,40,2,3,0.05,0.95,0.9481440233650366,10,49.0,1,49.0,1,49.0,1,49.0,1
6756,max_effective,20,40,2,3,0.05,0.95,0.909732615824574,23,60.0,1,60.0,1,60.0,1,60.0,1
6757,max_effective,20,40,2,3,0.05,0.95,0.932696163626854,26,69.0,1,69.0,1,69.0,1,69.0,1
6758,max_effective,20,40,2,3,0.05,0.95,0.854751948387711,15,47.0,1,47.0,1,47.0,1,47.0,1
6759,max_effective,20,40,2,3,0.05,0.95,0.905814255794376,9,49.0,1,49.0,1,49.0,1,49.0,1
6760,max_effective,20,40,2,3,0.05,0.95,0.847172414219106,10,57.0,1,57.0,1,57.0,1,57.0,1
6761,max_effective,20,40,2,3,0.05,0.95,0.9190372358341438,23,62.0,1,62.0,1,62.0,1,62.0,1
6762,max_effective,20,40,2,3,0.05,0.95,0.8836354501775506,9,53.0,1,53.0,1,53.0,1,53.0,1
6763,max_effective,20,40,2,3,0.05,0.95,0.8743167546475714,17,53.0,1,53.0,1,53.0,1,53.0,1
6764,max_effective,20,40,2,3,0.05,0.95,0.9006723428702699,10,66.0,1,66.0,1,66.0,1,66.0,1
6765,max_effective,20,40,2,3,0.05,0.95,0.949931232825219,46,84.0,0,90.0,0,92.0,0,106.0,1
6766,max_effective,20,40,2,3,0.05,0.95,0.9387462981164052,5,39.0,1,39.0,1,39.0,1,39.0,1
6767,max_effective,20,40,2,3,0.05,0.95,0.8967499604517979,20,80.0,1,80.0,1,80.0,1,80.0,1
6768,max_effective,20,40,2,3,0.05,0.95,0.948942770609827,31,92.0,0,92.0,0,96.0,1,96.0,1
6769,max_effective,20,40,2,3,0.05,0.95,0.9411646275839168,41,78.0,0,88.0,0,92.0,1,92.0,1
6770,max_effective,20,40,2,3,0.05,0.95,0.9482211667238152,33,89.0,0,94.0,1,91.0,0,91.0,0
6771,max_effective,20,40,2,3,0.05,0.95,0.937728536377114,11,61.0,1,61.0,1,61.0,1,61.0,1
6772,max_effective,20,40,2,3,0.05,0.95,0.9196922658248012,19,80.0,1,80.0,1,80.0,1,80.0,1
6773,max_effective,20,40,2,3,0.05,0.95,0.9448004552597618,37,80.0,1,80.0,1,80.0,1,80.0,1
6774,max_effective,20,40,2,3,0.05,0.95,0.8600756548794029,10,52.0,1,52.0,1,52.0,1,52.0,1
6775,max_effective,20,40,2,3,0.05,0.95,0.9336148215399216,57,102.0,0,109.0,1,108.0,0,108.0,0
6776,max_effective,20,40,2,3,0.05,0.95,0.9040239143667193,12,56.0,1,56.0,1,56.0,1,56.0,1
6777,max_effective,20,40,2,3,0.05,0.95,0.8876849916599368,30,86.0,1,86.0,1,86.0,1,86.0,1
6778,max_effective,20,40,2,3,0.05,0.95,0.8857958605087222,9,47.0,1,47.0,1,47.0,1,47.0,1
6779,max_effective,20,40,2,3,0.05,0.95,0.901828366976633,32,69.0,1,69.0,1,69.0,1,69.0,1
6780,max_effective,20,40,2,3,0.05,0.95,0.9093296328478148,6,49.0,1,49.0,1,49.0,1,49.0,1
6781,max_effective,20,40,2,3,0.05,0.95,0.949341438666639,19,58.0,1,58.0,1,58.0,1,58.0,1
6782,max_effective,20,40,2,3,0.05,0.95,0.8516453933687337,14,50.0,1,50.0,1,50.0,1,50.0,1
6783,max_effective,20,40,2,3,0.05,0.95,0.9361457612724904,15,50.0,1,50.0,1,50.0,1,50.0,1
6784,max_effective,20,40,2,3,0.05,0.95,0.9113555575807204,8,53.0,1,53.0,1,53.0,1,53.0,1
6785,max_effective,20,40,2,3,0.05,0.95,0.930427395181748,16,70.0,1,70.0,1,70.0,1,70.0,1
6786,max_effective,20,40,2,3,0.05,0.95,0.9102071308606808,12,55.0,1,55.0,1,55.0,1,55.0,1
6787,max_effective,20,40,2,3,0.05,0.95,0.8807873511390609,8,47.0,1,47.0,1,47.0,1,47.0,1
6788,max_effective,20,40,2,3,0.05,0.95,0.949064690816754,9,47.0,1,47.0,1,47.0,1,47.0,1
6789,max_effective,20,40,2,3,0.05,0.95,0.9337407831396992,15,73.0,1,73.0,1,73.0,1,73.0,1
6790,max_effective,20,40,2,3,0.05,0.95,0.9177862776996434,10,74.0,1,74.0,1,74.0,1,74.0,1
6791,max_effective,20,40,2,3,0.05,0.95,0.9384098243380616,14,67.0,1,67.0,1,67.0,1,67.0,1
6792,max_effective,20,40,2,3,0.05,0.95,0.8702198029053122,15,45.0,1,45.0,1,45.0,1,45.0,1
6793,max_effective,20,40,2,3,0.05,0.95,0.9008199262139158,9,53.0,1,53.0,1,53.0,1,53.0,1
6794,max_effective,20,40,2,3,0.05,0.95,0.822562983266608,6,34.0,1,34.0,1,34.0,1,34.0,1
6795,max_effective,20,40,2,3,0.05,0.95,0.928683916982593,31,62.0,1,62.0,1,62.0,1,62.0,1
6796,max_effective,20,40,2,3,0.05,0.95,0.9409918658067166,43,93.0,1,93.0,1,93.0,1,93.0,1
6797,max_effective,20,40,2,3,0.05,0.95,0.910203860164218,24,82.0,0,88.0,0,89.0,1,89.0,1
6798,max_effective,20,40,2,3,0.05,0.95,0.8636740300727749,7,43.0,1,43.0,1,43.0,1,43.0,1
6799,max_effective,20,40,2,3,0.05,0.95,0.8881342820948424,9,47.0,1,47.0,1,47.0,1,47.0,1
6800,max_effective,20,40,2,3,0.05,0.95,0.9410874164436728,4,33.0,1,33.0,1,33.0,1,33.0,1
6801,max_effective,20,40,2,3,0.05,0.95,0.9091522061994852,10,59.0,1,59.0,1,59.0,1,59.0,1
6802,max_effective,20,40,2,3,0.05,0.95,0.9355873097919524,15,58.0,1,58.0,1,58.0,1,58.0,1
6803,max_effective,20,40,2,3,0.05,0.95,0.9270032921345246,5,36.0,1,36.0,1,36.0,1,36.0,1
6804,max_effective,20,40,2,3,0.05,0.95,0.933654544956768,30,80.0,0,88.0,1,87.0,0,87.0,0
6805,max_effective,20,40,2,3,0.05,0.95,0.92036046664714,66,88.0,0,99.0,0,109.0,1,109.0,1
6806,max_effective,20,40,2,3,0.05,0.95,0.9415886048872107,22,82.0,1,82.0,1,82.0,1,82.0,1
6807,max_effective,20,40,2,3,0.05,0.95,0.9086350177876936,19,95.0,1,94.0,0,90.0,0,90.0,0
6808,max_effective,20,40,2,3,0.05,0.95,0.9279960416920352,20,52.0,1,52.0,1,52.0,1,52.0,1
6809,max_effective,20,40,2,3,0.05,0.95,0.9468810184957456,34,77.0,0,89.0,1,89.0,1,89.0,1
6810,max_effective,20,40,2,3,0.05,0.95,0.8121113566728405,5,34.0,1,34.0,1,34.0,1,30.0,0
6811,max_effective,20,40,2,3,0.05,0.95,0.9335065237080912,27,65.0,1,65.0,1,65.0,1,65.0,1
6812,max_effective,20,40,2,3,0.05,0.95,0.9382163615005292,50,90.0,1,90.0,1,90.0,1,90.0,1
6813,max_effective,20,40,2,3,0.05,0.95,0.8604023376247939,8,43.0,1,43.0,1,43.0,1,43.0,1
6814,max_effective,20,40,2,3,0.05,0.95,0.948272049049343,8,50.0,1,50.0,1,50.0,1,50.0,1
6815,max_effective,20,40,2,3,0.05,0.95,0.945270775081442,8,49.0,1,49.0,1,49.0,1,49.0,1
6816,max_effective,20,40,2,3,0.05,0.95,0.9400623572616598,12,41.0,1,41.0,1,41.0,1,41.0,1
6817,max_effective,20,40,2,3,0.05,0.95,0.7239280624976127,5,38.0,1,38.0,1,38.0,1,38.0,1
6818,max_effective,20,40,2,3,0.05,0.95,0.945349868169842,19,54.0,1,54.0,1,54.0,1,54.0,1
6819,max_effective,20,40,2,3,0.05,0.95,0.9140380791265424,11,47.0,1,47.0,1,47.0,1,47.0,1
6820,max_effective,20,40,2,3,0.05,0.95,0.8131724888691476,9,44.0,1,44.0,1,44.0,1,44.0,1
6821,max_effective,20,40,2,3,0.05,0.95,0.8212372762815511,7,53.0,1,53.0,1,53.0,1,53.0,1
6822,max_effective,20,40,2,3,0.05,0.95,0.9366136670262564,16,55.0,1,55.0,1,55.0,1,55.0,1
6823,max_effective,20,40,2,3,0.05,0.95,0.9204758371210194,10,50.0,1,50.0,1,50.0,1,50.0,1
6824,max_effective,20,40,2,3,0.05,0.95,0.92994993803159,27,81.0,1,81.0,1,81.0,1,81.0,1
6825,max_effective,20,40,2,3,0.05,0.95,0.9454120474546264,26,93.0,0,100.0,0,101.0,1,101.0,1
6826,max_effective,20,40,2,3,0.05,0.95,0.8973322061354608,12,58.0,1,58.0,1,58.0,1,58.0,1
6827,max_effective,20,40,2,3,0.05,0.95,0.7989110337089702,6,39.0,1,39.0,1,39.0,1,39.0,1
6828,max_effective,20,40,2,3,0.05,0.95,0.8456353671190339,10,56.0,1,56.0,1,56.0,1,56.0,1
6829,max_effective,20,40,2,3,0.05,0.95,0.9221411709540444,12,59.0,1,59.0,1,59.0,1,59.0,1
6830,max_effective,20,40,2,3,0.05,0.95,0.9177894145996917,25,78.0,1,78.0,1,78.0,1,78.0,1
6831,max_effective,20,40,2,3,0.05,0.95,0.935613604204315,18,99.0,0,103.0,1,99.0,0,97.0,0
6832,max_effective,20,40,2,3,0.05,0.95,0.9141771814557116,12,70.0,1,70.0,1,70.0,1,70.0,1
6833,max_effective,20,40,2,3,0.05,0.95,0.9080017738096544,8,48.0,1,48.0,1,48.0,1,48.0,1
6834,max_effective,20,40,2,3,0.05,0.95,0.9153059678546028,28,63.0,1,63.0,1,63.0,1,60.0,0
6835,max_effective,20,40,2,3,0.05,0.95,0.9002428448023326,10,53.0,1,53.0,1,53.0,1,53.0,1
6836,max_effective,20,40,2,3,0.05,0.95,0.9081937720446848,18,81.0,0,82.0,1,82.0,1,82.0,1
6837,max_effective,20,40,2,3,0.05,0.95,0.9432657016235636,47,84.0,1,84.0,1,84.0,1,84.0,1
6838,max_effective,20,40,2,3,0.05,0.95,0.9305691564920956,11,59.0,1,59.0,1,59.0,1,59.0,1
6839,max_effective,20,40,2,3,0.05,0.95,0.7583858560838848,6,50.0,1,50.0,1,50.0,1,48.0,0
6840,max_effective,20,40,2,3,0.05,0.95,0.9146866559246448,12,48.0,1,48.0,1,48.0,1,48.0,1
6841,max_effective,20,40,2,3,0.05,0.95,0.940830475758904,11,64.0,1,64.0,1,64.0,1,64.0,1
6842,max_effective,20,40,2,3,0.05,0.95,0.89801350787004,11,51.0,1,51.0,1,51.0,1,51.0,1
6843,max_effective,20,40,2,3,0.05,0.95,0.9227315908173304,24,63.0,1,63.0,1,63.0,1,63.0,1
6844,max_effective,20,40,2,3,0.05,0.95,0.9380039889309932,28,76.0,0,77.0,1,77.0,1,77.0,1
6845,max_effective,20,40,2,3,0.05,0.95,0.8840042250312553,32,80.0,0,83.0,0,88.0,1,85.0,0
6846,max_effective,20,40,2,3,0.05,0.95,0.9318802138364686,12,65.0,1,65.0,1,65.0,1,65.0,1
6847,max_effective,20,40,2,3,0.05,0.95,0.8120577765583777,17,64.0,1,64.0,1,64.0,1,64.0,1
6848,max_effective,20,40,2,3,0.05,0.95,0.9071934497967112,16,61.0,1,61.0,1,61.0,1,61.0,1
6849,max_effective,20,40,2,3,0.05,0.95,0.9339526672677444,11,59.0,1,59.0,1,59.0,1,59.0,1
6850,max_effective,20,40,2,3,0.05,0.95,0.9336317284836732,23,72.0,1,72.0,1,72.0,1,72.0,1
6851,max_effective,20,40,2,3,0.05,0.95,0.9473206690820798,16,80.0,1,80.0,1,77.0,0,76.0,0
6852,max_effective,20,40,2,3,0.05,0.95,0.8581845279614363,20,56.0,1,56.0,1,56.0,1,56.0,1
6853,max_effective,20,40,2,3,0.05,0.95,0.9346744443891712,15,57.0,1,57.0,1,57.0,1,57.0,1
6854,max_effective,20,40,2,3,0.05,0.95,0.9001382722364519,4,35.0,1,35.0,1,35.0,1,35.0,1
6855,max_effective,20,40,2,3,0.05,0.95,0.9231701606873246,12,63.0,1,63.0,1,63.0,1,63.0,1
6856,max_effective,20,40,2,3,0.05,0.95,0.9004170295696713,11,51.0,1,51.0,1,51.0,1,50.0,0
6857,max_effective,20,40,2,3,0.05,0.95,0.9070379217538016,11,52.0,1,52.0,1,52.0,1,52.0,1
6858,max_effective,20,40,2,3,0.05,0.95,0.9040840448656808,8,49.0,1,49.0,1,49.0,1,49.0,1
6859,max_effective,20,40,2,3,0.05,0.95,0.8708206646097105,16,62.0,1,62.0,1,62.0,1,62.0,1
6860,max_effective,20,40,2,3,0.05,0.95,0.8791970775969916,8,46.0,1,46.0,1,46.0,1,46.0,1
6861,max_effective,20,40,2,3,0.05,0.95,0.9267308433496816,13,79.0,1,79.0,1,79.0,1,79.0,1
6862,max_effective,20,40,2,3,0.05,0.95,0.9309200740735788,16,68.0,1,68.0,1,68.0,1,68.0,1
6863,max_effective,20,40,2,3,0.05,0.95,0.9018487934283844,21,70.0,1,70.0,1,70.0,1,70.0,1
6864,max_effective,20,40,2,3,0.05,0.95,0.920568261867556,16,80.0,1,80.0,1,80.0,1,80.0,1
6865,max_effective,20,40,2,3,0.05,0.95,0.922800482694691,41,82.0,0,94.0,0,97.0,0,101.0,1
6866,max_effective,20,40,2,3,0.05,0.95,0.8677606610269388,5,37.0,1,37.0,1,37.0,1,37.0,1
6867,max_effective,20,40,2,3,0.05,0.95,0.933587295287045,39,83.0,0,92.0,0,105.0,1,105.0,1
6868,max_effective,20,40,2,3,0.05,0.95,0.91866592779964,9,47.0,1,47.0,1,47.0,1,47.0,1
6869,max_effective,20,40,2,3,0.05,0.95,0.949673521721758,15,49.0,1,49.0,1,49.0,1,49.0,1
6870,max_effective,20,40,2,3,0.05,0.95,0.9161981281826632,5,43.0,1,43.0,1,43.0,1,43.0,1
6871,max_effective,20,40,2,3,0.05,0.95,0.9282056918948512,10,42.0,1,42.0,1,42.0,1,42.0,1
6872,max_effective,20,40,2,3,0.05,0.95,0.8347542839832569,5,40.0,1,40.0,1,40.0,1,40.0,1
6873,max_effective,20,40,2,3,0.05,0.95,0.842924758007665,13,64.0,1,64.0,1,64.0,1,64.0,1
6874,max_effective,20,40,2,3,0.05,0.95,0.9480703909354488,9,60.0,1,60.0,1,60.0,1,60.0,1
6875,max_effective,20,40,2,3,0.05,0.95,0.9232441201504918,6,36.0,1,36.0,1,36.0,1,35.0,0
6876,max_effective,20,40,2,3,0.05,0.95,0.886454781557418,9,52.0,1,52.0,1,52.0,1,52.0,1
6877,max_effective,20,40,2,3,0.05,0.95,0.9047213985179674,14,58.0,1,58.0,1,58.0,1,58.0,1
6878,max_effective,20,40,2,3,0.05,0.95,0.943887094449773,15,67.0,1,67.0,1,67.0,1,67.0,1
6879,max_effective,20,40,2,3,0.05,0.95,0.917384233743194,23,69.0,1,69.0,1,69.0,1,69.0,1
6880,max_effective,20,40,2,3,0.05,0.95,0.9132946843479656,6,43.0,1,43.0,1,43.0,1,43.0,1
6881,max_effective,20,40,2,3,0.05,0.95,0.9227734951425872,17,81.0,1,81.0,1,81.0,1,81.0,1
6882,max_effective,20,40,2,3,0.05,0.95,0.8816286372392955,10,46.0,1,46.0,1,46.0,1,46.0,1
6883,max_effective,20,40,2,3,0.05,0.95,0.9267947536480736,8,55.0,1,55.0,1,55.0,1,55.0,1
6884,max_effective,20,40,2,3,0.05,0.95,0.9253190541015458,71,77.0,0,88.0,0,108.0,1,106.0,0
6885,max_effective,20,40,2,3,0.05,0.95,0.9439468064414384,12,56.0,1,56.0,1,56.0,1,56.0,1
6886,max_effective,20,40,2,3,0.05,0.95,0.8573517540627624,21,64.0,1,64.0,1,64.0,1,64.0,1
6887,max_effective,20,40,2,3,0.05,0.95,0.92152191056497,9,55.0,1,55.0,1,55.0,1,55.0,1
6888,max_effective,20,40,2,3,0.05,0.95,0.9432495383127446,15,54.0,1,54.0,1,54.0,1,54.0,1
6889,max_effective,20,40,2,3,0.05,0.95,0.9245100745872205,26,79.0,1,79.0,1,77.0,0,76.0,0
6890,max_effective,20,40,2,3,0.05,0.95,0.9241129987897996,16,82.0,1,82.0,1,82.0,1,82.0,1
6891,max_effective,20,40,2,3,0.05,0.95,0.9150549444240758,23,72.0,0,74.0,1,74.0,1,74.0,1
6892,max_effective,20,40,2,3,0.05,0.95,0.8346972158715449,5,41.0,1,41.0,1,41.0,1,41.0,1
6893,max_effective,20,40,2,3,0.05,0.95,0.8861905364468847,16,72.0,1,72.0,1,72.0,1,72.0,1
6894,max_effective,20,40,2,3,0.05,0.95,0.9422244782391817,29,73.0,0,75.0,1,75.0,1,74.0,0
6895,max_effective,20,40,2,3,0.05,0.95,0.8833968810779276,14,50.0,1,50.0,1,50.0,1,50.0,1
6896,max_effective,20,40,2,3,0.05,0.95,0.930013962430847,26,72.0,1,72.0,1,72.0,1,72.0,1
6897,max_effective,20,40,2,3,0.05,0.95,0.8159888409581962,7,42.0,1,42.0,1,42.0,1,42.0,1
6898,max_effective,20,40,2,3,0.05,0.95,0.9272045019160942,12,52.0,1,52.0,1,52.0,1,52.0,1
6899,max_effective,20,40,2,3,0.05,0.95,0.9182221072258792,32,81.0,0,85.0,0,86.0,1,86.0,1
6900,max_effective,20,40,2,3,0.05,0.95,0.934712007039924,32,77.0,0,87.0,0,87.0,0,88.0,1
6901,max_effective,20,40,2,3,0.05,0.95,0.8993084452799176,21,80.0,1,80.0,1,80.0,1,80.0,1
6902,max_effective,20,40,2,3,0.05,0.95,0.8575295453705446,14,52.0,1,52.0,1,52.0,1,52.0,1
6903,max_effective,20,40,2,3,0.05,0.95,0.9454696932808676,19,69.0,1,69.0,1,69.0,1,69.0,1
6904,max_effective,20,40,2,3,0.05,0.95,0.914263317748354,15,92.0,1,89.0,0,87.0,0,86.0,0
6905,max_effective,20,40,2,3,0.05,0.95,0.9135864303431058,8,34.0,1,34.0,1,34.0,1,34.0,1
6906,max_effective,20,40,2,3,0.05,0.95,0.942054477611274,12,51.0,1,51.0,1,51.0,1,51.0,1
6907,max_effective,20,40,2,3,0.05,0.95,0.9466445389964584,14,62.0,1,62.0,1,62.0,1,62.0,1
6908,max_effective,20,40,2,3,0.05,0.95,0.8828211831223971,5,39.0,1,39.0,1,39.0,1,39.0,1
6909,max_effective,20,40,2,3,0.05,0.95,0.8710220016278897,10,53.0,1,53.0,1,53.0,1,53.0,1
6910,max_effective,20,40,2,3,0.05,0.95,0.8924233709703463,14,68.0,1,68.0,1,68.0,1,68.0,1
6911,max_effective,20,40,2,3,0.05,0.95,0.942290451619111,17,73.0,1,73.0,1,73.0,1,73.0,1
6912,max_effective,20,40,2,3,0.05,0.95,0.9249125311655908,8,54.0,1,54.0,1,54.0,1,54.0,1
6913,max_effective,20,40,2,3,0.05,0.95,0.9311499919082992,5,32.0,1,32.0,1,32.0,1,32.0,1
6914,max_effective,20,40,2,3,0.05,0.95,0.8617625830888609,11,58.0,1,58.0,1,58.0,1,58.0,1
6915,max_effective,20,40,2,3,0.05,0.95,0.9396092576536096,16,58.0,1,58.0,1,58.0,1,58.0,1
6916,max_effective,20,40,2,3,0.05,0.95,0.9449493638491144,10,63.0,1,63.0,1,63.0,1,63.0,1
6917,max_effective,20,40,2,3,0.05,0.95,0.9167702838018326,11,67.0,1,67.0,1,67.0,1,67.0,1
6918,max_effective,20,40,2,3,0.05,0.95,0.9133181263521633,17,73.0,1,73.0,1,73.0,1,73.0,1
6919,max_effective,20,40,2,3,0.05,0.95,0.9291372924590238,24,97.0,0,101.0,0,103.0,1,103.0,1
6920,max_effective,20,40,2,3,0.05,0.95,0.8065248988904616,19,52.0,1,52.0,1,52.0,1,52.0,1
6921,max_effective,20,40,2,3,0.05,0.95,0.8877454488885719,26,56.0,1,56.0,1,56.0,1,56.0,1
6922,max_effective,20,40,2,3,0.05,0.95,0.9124655291027448,18,77.0,1,77.0,1,77.0,1,76.0,0
6923,max_effective,20,40,2,3,0.05,0.95,0.7648694038933525,14,47.0,1,47.0,1,47.0,1,47.0,1
6924,max_effective,20,40,2,3,0.05,0.95,0.9080503273446152,15,55.0,1,55.0,1,55.0,1,55.0,1
6925,max_effective,20,40,2,3,0.05,0.95,0.8166078468555639,13,52.0,1,52.0,1,52.0,1,52.0,1
6926,max_effective,20,40,2,3,0.05,0.95,0.9454345938827728,7,43.0,1,43.0,1,43.0,1,43.0,1
6927,max_effective,20,40,2,3,0.05,0.95,0.9023159252083608,11,44.0,1,44.0,1,44.0,1,43.0,0
6928,max_effective,20,40,2,3,0.05,0.95,0.9412321256779024,24,66.0,1,66.0,1,66.0,1,66.0,1
6929,max_effective,20,40,2,3,0.05,0.95,0.9102401729936824,10,61.0,1,61.0,1,61.0,1,61.0,1
6930,max_effective,20,40,2,3,0.05,0.95,0.945107032818396,21,95.0,0,100.0,0,104.0,0,105.0,1
6931,max_effective,20,40,2,3,0.05,0.95,0.8985702091991585,9,48.0,1,48.0,1,48.0,1,48.0,1
6932,max_effective,20,40,2,3,0.05,0.95,0.9266829209137072,21,55.0,1,55.0,1,55.0,1,55.0,1
6933,max_effective,20,40,2,3,0.05,0.95,0.8407055368186234,10,50.0,1,50.0,1,50.0,1,50.0,1
6934,max_effective,20,40,2,3,0.05,0.95,0.9149767081673524,19,91.0,0,100.0,1,94.0,0,93.0,0
6935,max_effective,20,40,2,3,0.05,0.95,0.9474813203420716,8,47.0,1,47.0,1,47.0,1,47.0,1
6936,max_effective,20,40,2,3,0.05,0.95,0.8931934039239157,49,100.0,0,108.0,0,109.0,1,108.0,0
6937,max_effective,20,40,2,3,0.05,0.95,0.9286909046658944,40,77.0,0,86.0,0,92.0,1,90.0,0
6938,max_effective,20,40,2,3,0.05,0.95,0.8780670495253156,4,32.0,1,32.0,1,32.0,1,32.0,1
6939,max_effective,20,40,2,3,0.05,0.95,0.8643225848755092,19,57.0,1,57.0,1,57.0,1,57.0,1
6940,max_effective,20,40,2,3,0.05,0.95,0.798350757590157,10,47.0,1,47.0,1,47.0,1,47.0,1
6941,max_effective,20,40,2,3,0.05,0.95,0.9317439825701656,8,42.0,1,42.0,1,42.0,1,42.0,1
6942,max_effective,20,40,2,3,0.05,0.95,0.9257383028141636,33,81.0,1,81.0,1,81.0,1,81.0,1
6943,max_effective,20,40,2,3,0.05,0.95,0.8691619587505542,16,72.0,1,72.0,1,72.0,1,72.0,1
6944,max_effective,20,40,2,3,0.05,0.95,0.9482758329521584,24,71.0,1,71.0,1,71.0,1,71.0,1
6945,max_effective,20,40,2,3,0.05,0.95,0.9492564524728062,21,66.0,1,66.0,1,66.0,1,66.0,1
6946,max_effective,20,40,2,3,0.05,0.95,0.9421661660218148,22,60.0,1,60.0,1,60.0,1,60.0,1
6947,max_effective,20,40,2,3,0.05,0.95,0.9273264204777288,26,86.0,0,96.0,1,94.0,0,95.0,0
6948,max_effective,20,40,2,3,0.05,0.95,0.915805813318385,8,55.0,1,55.0,1,55.0,1,55.0,1
6949,max_effective,20,40,2,3,0.05,0.95,0.9142470629363976,9,38.0,1,38.0,1,38.0,1,38.0,1
6950,max_effective,20,40,2,3,0.05,0.95,0.9357565218833558,10,51.0,1,51.0,1,51.0,1,51.0,1
6951,max_effective,20,40,2,3,0.05,0.95,0.9405515861814728,7,39.0,1,39.0,1,39.0,1,39.0,1
6952,max_effective,20,40,2,3,0.05,0.95,0.9359100210347632,27,67.0,1,67.0,1,67.0,1,67.0,1
6953,max_effective,20,40,2,3,0.05,0.95,0.8170975674084591,6,46.0,1,46.0,1,46.0,1,46.0,1
6954,max_effective,20,40,2,3,0.05,0.95,0.8878654934433027,11,56.0,1,56.0,1,56.0,1,56.0,1
6955,max_effective,20,40,2,3,0.05,0.95,0.7590191163222417,4,34.0,1,34.0,1,34.0,1,34.0,1
6956,max_effective,20,40,2,3,0.05,0.95,0.932147162487125,20,70.0,1,70.0,1,70.0,1,70.0,1
6957,max_effective,20,40,2,3,0.05,0.95,0.948990518234153,41,77.0,0,90.0,1,88.0,0,88.0,0
6958,max_effective,20,40,2,3,0.05,0.95,0.9320464045821114,41,90.0,0,101.0,0,106.0,1,105.0,0
6959,max_effective,20,40,2,3,0.05,0.95,0.9321559074094748,20,53.0,1,53.0,1,53.0,1,53.0,1
6960,max_effective,20,40,2,3,0.05,0.95,0.9456509790704078,8,52.0,1,52.0,1,52.0,1,51.0,0
6961,max_effective,20,40,2,3,0.05,0.95,0.9219275108351268,6,37.0,1,37.0,1,37.0,1,37.0,1
6962,max_effective,20,40,2,3,0.05,0.95,0.927572425816938,12,74.0,1,74.0,1,74.0,1,74.0,1
6963,max_effective,20,40,2,3,0.05,0.95,0.9328222217460432,12,66.0,1,66.0,1,66.0,1,66.0,1
6964,max_effective,20,40,2,3,0.05,0.95,0.9278737937435017,16,78.0,0,80.0,1,80.0,1,80.0,1
6965,max_effective,20,40,2,3,0.05,0.95,0.9465460614933936,34,74.0,1,74.0,1,74.0,1,74.0,1
6966,max_effective,20,40,2,3,0.05,0.95,0.8912975691714087,30,81.0,0,90.0,1,89.0,0,90.0,1
6967,max_effective,20,40,2,3,0.05,0.95,0.9300557745581298,20,60.0,1,60.0,1,60.0,1,60.0,1
6968,max_effective,20,40,2,3,0.05,0.95,0.7978286286132276,8,37.0,1,37.0,1,37.0,1,37.0,1
6969,max_effective,20,40,2,3,0.05,0.95,0.7720439515760243,9,40.0,1,40.0,1,40.0,1,40.0,1
6970,max_effective,20,40,2,3,0.05,0.95,0.9390273815209138,22,57.0,1,57.0,1,57.0,1,57.0,1
6971,max_effective,20,40,2,3,0.05,0.95,0.8532739970077466,64,90.0,0,94.0,0,98.0,1,88.0,0
6972,max_effective,20,40,2,3,0.05,0.95,0.8717535615512131,8,41.0,1,41.0,1,41.0,1,41.0,1
6973,max_effective,20,40,2,3,0.05,0.95,0.80649489539171,11,41.0,1,41.0,1,41.0,1,41.0,1
6974,max_effective,20,40,2,3,0.05,0.95,0.8844179354669635,13,51.0,1,51.0,1,51.0,1,51.0,1
6975,max_effective,20,40,2,3,0.05,0.95,0.9294930288846198,28,87.0,0,95.0,0,98.0,1,96.0,0
6976,max_effective,20,40,2,3,0.05,0.95,0.923244180566849,23,67.0,1,67.0,1,66.0,0,67.0,1
6977,max_effective,20,40,2,3,0.05,0.95,0.9321713897294504,28,95.0,0,96.0,1,95.0,0,95.0,0
6978,max_effective,20,40,2,3,0.05,0.95,0.915907278320176,26,66.0,1,66.0,1,66.0,1,66.0,1
6979,max_effective,20,40,2,3,0.05,0.95,0.9462371178267612,5,41.0,1,41.0,1,41.0,1,41.0,1
6980,max_effective,20,40,2,3,0.05,0.95,0.9183229568625748,6,43.0,1,43.0,1,43.0,1,43.0,1
6981,max_effective,20,40,2,3,0.05,0.95,0.8999170096540863,18,71.0,1,71.0,1,71.0,1,71.0,1
6982,max_effective,20,40,2,3,0.05,0.95,0.9040845412263296,10,48.0,1,48.0,1,48.0,1,48.0,1
6983,max_effective,20,40,2,3,0.05,0.95,0.8130208407050507,8,38.0,1,38.0,1,38.0,1,38.0,1
6984,max_effective,20,40,2,3,0.05,0.95,0.9148993775367488,51,90.0,0,96.0,0,111.0,1,111.0,1
6985,max_effective,20,40,2,3,0.05,0.95,0.9488736661802848,13,75.0,1,75.0,1,75.0,1,75.0,1
6986,max_effective,20,40,2,3,0.05,0.95,0.8532809894221736,9,48.0,1,48.0,1,48.0,1,48.0,1
6987,max_effective,20,40,2,3,0.05,0.95,0.9414664215713612,36,81.0,0,89.0,1,89.0,1,88.0,0
6988,max_effective,20,40,2,3,0.05,0.95,0.8924326310860927,21,86.0,0,87.0,1,87.0,1,87.0,1
6989,max_effective,20,40,2,3,0.05,0.95,0.8602664133368607,8,41.0,1,41.0,1,41.0,1,40.0,0
6990,max_effective,20,40,2,3,0.05,0.95,0.9471764084609108,16,86.0,1,86.0,1,84.0,0,85.0,0
6991,max_effective,20,40,2,3,0.05,0.95,0.9264755189740002,11,58.0,1,58.0,1,58.0,1,58.0,1
6992,max_effective,20,40,2,3,0.05,0.95,0.9354837311151128,31,85.0,0,89.0,1,89.0,1,88.0,0
6993,max_effective,20,40,2,3,0.05,0.95,0.9431900826079184,42,91.0,0,96.0,0,98.0,0,103.0,1
6994,max_effective,20,40,2,3,0.05,0.95,0.8159702864059485,24,73.0,1,73.0,1,73.0,1,73.0,1
6995,max_effective,20,40,2,3,0.05,0.95,0.8944194733913035,6,38.0,1,38.0,1,38.0,1,38.0,1
6996,max_effective,20,40,2,3,0.05,0.95,0.944136941304779,8,38.0,1,38.0,1,38.0,1,38.0,1
6997,max_effective,20,40,2,3,0.05,0.95,0.9008834023708532,18,77.0,1,77.0,1,77.0,1,77.0,1
6998,max_effective,20,40,2,3,0.05,0.95,0.943132260941395,23,77.0,1,77.0,1,77.0,1,77.0,1
6999,max_effective,20,40,2,3,0.05,0.95,0.9287605792133348,36,94.0,0,95.0,0,99.0,1,99.0,1
7000,max_effective,20,40,2,3,0.05,0.95,0.9256973190664656,11,42.0,1,42.0,1,42.0,1,42.0,1
7001,max_effective,20,40,2,3,0.05,0.95,0.9409651734055312,18,76.0,1,76.0,1,76.0,1,76.0,1
7002,max_effective,20,40,2,3,0.05,0.95,0.9020574936324532,14,64.0,1,64.0,1,64.0,1,64.0,1
7003,max_effective,20,40,2,3,0.05,0.95,0.9172138567958308,26,74.0,1,74.0,1,74.0,1,74.0,1
7004,max_effective,20,40,2,3,0.05,0.95,0.8931799177631796,15,64.0,1,64.0,1,64.0,1,64.0,1
7005,max_effective,20,40,2,3,0.05,0.95,0.9186589654799266,14,61.0,1,61.0,1,61.0,1,61.0,1
7006,max_effective,20,40,2,3,0.05,0.95,0.94314921900417,49,84.0,0,90.0,0,103.0,1,103.0,1
7007,max_effective,20,40,2,3,0.05,0.95,0.9132220479401678,7,44.0,1,44.0,1,44.0,1,44.0,1
7008,max_effective,20,40,2,3,0.05,0.95,0.9370356691703886,30,90.0,0,102.0,1,98.0,0,98.0,0
7009,max_effective,20,40,2,3,0.05,0.95,0.9461567946057934,26,78.0,1,78.0,1,78.0,1,78.0,1
7010,max_effective,20,40,2,3,0.05,0.95,0.904544672299339,12,46.0,1,46.0,1,46.0,1,46.0,1
7011,max_effective,20,40,2,3,0.05,0.95,0.9288798753768076,33,78.0,1,78.0,1,78.0,1,78.0,1
7012,max_effective,20,40,2,3,0.05,0.95,0.94103000607121,48,69.0,0,95.0,1,95.0,1,95.0,1
7013,max_effective,20,40,2,3,0.05,0.95,0.9236421015304254,26,75.0,0,81.0,1,81.0,1,81.0,1
7014,max_effective,20,40,2,3,0.05,0.95,0.9358974190083802,12,70.0,1,70.0,1,70.0,1,70.0,1
7015,max_effective,20,40,2,3,0.05,0.95,0.8802254187281552,6,54.0,1,54.0,1,54.0,1,54.0,1
7016,max_effective,20,40,2,3,0.05,0.95,0.8851377998533638,4,34.0,1,34.0,1,34.0,1,34.0,1
7017,max_effective,20,40,2,3,0.05,0.95,0.9032640678055306,17,82.0,1,82.0,1,82.0,1,82.0,1
7018,max_effective,20,40,2,3,0.05,0.95,0.9364198394550892,13,78.0,1,78.0,1,77.0,0,78.0,1
7019,max_effective,20,40,2,3,0.05,0.95,0.8561959516505007,14,55.0,1,55.0,1,55.0,1,55.0,1
7020,max_effective,20,40,2,3,0.05,0.95,0.8920339208676663,10,65.0,1,65.0,1,65.0,1,65.0,1
7021,max_effective,20,40,2,3,0.05,0.95,0.8917274396126094,5,35.0,1,35.0,1,35.0,1,35.0,1
7022,max_effective,20,40,2,3,0.05,0.95,0.892270631181925,6,52.0,1,52.0,1,52.0,1,52.0,1
7023,max_effective,20,40,2,3,0.05,0.95,0.745270772751999,6,40.0,1,40.0,1,40.0,1,40.0,1
7024,max_effective,20,40,2,3,0.05,0.95,0.9201283711221576,12,73.0,1,73.0,1,73.0,1,73.0,1
7025,max_effective,20,40,2,3,0.05,0.95,0.9076725492932972,24,80.0,1,80.0,1,80.0,1,80.0,1
7026,max_effective,20,40,2,3,0.05,0.95,0.9471919920546048,25,62.0,1,62.0,1,62.0,1,62.0,1
7027,max_effective,20,40,2,3,0.05,0.95,0.9114339732123392,11,50.0,1,50.0,1,50.0,1,50.0,1
7028,max_effective,20,40,2,3,0.05,0.95,0.9340186094309928,10,52.0,1,52.0,1,52.0,1,52.0,1
7029,max_effective,20,40,2,3,0.05,0.95,0.947559857338862,30,89.0,0,93.0,0,95.0,1,93.0,0
7030,max_effective,20,40,2,3,0.05,0.95,0.8682199059248894,14,86.0,1,86.0,1,86.0,1,86.0,1
7031,max_effective,20,40,2,3,0.05,0.95,0.9416045693468864,17,71.0,1,71.0,1,71.0,1,71.0,1
7032,max_effective,20,40,2,3,0.05,0.95,0.8535941469350041,12,68.0,1,68.0,1,68.0,1,68.0,1
7033,max_effective,20,40,2,3,0.05,0.95,0.8754064980373506,21,56.0,1,56.0,1,56.0,1,56.0,1
7034,max_effective,20,40,2,3,0.05,0.95,0.9088449172857052,9,45.0,1,45.0,1,45.0,1,44.0,0
7035,max_effective,20,40,2,3,0.05,0.95,0.8636922338015068,6,30.0,1,30.0,1,30.0,1,30.0,1
7036,max_effective,20,40,2,3,0.05,0.95,0.8663915725510642,9,44.0,1,44.0,1,44.0,1,44.0,1
7037,max_effective,20,40,2,3,0.05,0.95,0.9372470113388288,16,54.0,1,54.0,1,54.0,1,54.0,1
7038,max_effective,20,40,2,3,0.05,0.95,0.9016579428390128,9,54.0,1,54.0,1,54.0,1,54.0,1
7039,max_effective,20,40,2,3,0.05,0.95,0.9181734219322636,11,55.0,1,55.0,1,55.0,1,55.0,1
7040,max_effective,20,40,2,3,0.05,0.95,0.6930216846831309,5,33.0,1,33.0,1,33.0,1,33.0,1
7041,max_effective,20,40,2,3,0.05,0.95,0.9209409949340918,19,61.0,1,61.0,1,61.0,1,61.0,1
7042,max_effective,20,40,2,3,0.05,0.95,0.9024761894501934,16,70.0,1,70.0,1,70.0,1,70.0,1
7043,max_effective,20,40,2,3,0.05,0.95,0.8377298783772521,5,36.0,1,36.0,1,36.0,1,36.0,1
7044,max_effective,20,40,2,3,0.05,0.95,0.9008984522358908,14,65.0,1,65.0,1,65.0,1,65.0,1
7045,max_effective,20,40,2,3,0.05,0.95,0.9451287734506636,19,64.0,1,64.0,1,64.0,1,64.0,1
7046,max_effective,20,40,2,3,0.05,0.95,0.9447712358222714,35,86.0,0,94.0,0,98.0,1,97.0,0
7047,max_effective,20,40,2,3,0.05,0.95,0.9399251108949996,33,79.0,0,84.0,1,84.0,1,84.0,1
7048,max_effective,20,40,2,3,0.05,0.95,0.9421110329656972,18,61.0,1,61.0,1,61.0,1,61.0,1
7049,max_effective,20,40,2,3,0.05,0.95,0.8682776969169053,21,60.0,1,60.0,1,60.0,1,60.0,1
7050,max_effective,20,40,2,3,0.05,0.95,0.9387740071498412,15,67.0,1,67.0,1,67.0,1,67.0,1
7051,max_effective,20,40,2,3,0.05,0.95,0.8399152367122154,4,35.0,1,35.0,1,35.0,1,35.0,1
7052,max_effective,20,40,2,3,0.05,0.95,0.8998174582868582,6,44.0,1,44.0,1,44.0,1,44.0,1
7053,max_effective,20,40,2,3,0.05,0.95,0.9432653847788997,32,65.0,1,65.0,1,65.0,1,65.0,1
7054,max_effective,20,40,2,3,0.05,0.95,0.8699069620070129,7,46.0,1,46.0,1,46.0,1,46.0,1
7055,max_effective,20,40,2,3,0.05,0.95,0.9295144831627588,22,63.0,1,63.0,1,63.0,1,63.0,1
7056,max_effective,20,40,2,3,0.05,0.95,0.9221432640031126,19,78.0,1,78.0,1,78.0,1,78.0,1
7057,max_effective,20,40,2,3,0.05,0.95,0.91034320934117,11,37.0,1,37.0,1,37.0,1,37.0,1
7058,max_effective,20,40,2,3,0.05,0.95,0.8293934566410628,5,43.0,1,43.0,1,43.0,1,43.0,1
7059,max_effective,20,40,2,3,0.05,0.95,0.8513453700479128,8,45.0,1,45.0,1,45.0,1,45.0,1
7060,max_effective,20,40,2,3,0.05,0.95,0.9361452440879916,18,82.0,1,82.0,1,79.0,0,78.0,0
7061,max_effective,20,40,2,3,0.05,0.95,0.8919976778370615,19,69.0,1,69.0,1,69.0,1,69.0,1
7062,max_effective,20,40,2,3,0.05,0.95,0.9347864246035084,17,48.0,1,48.0,1,48.0,1,48.0,1
7063,max_effective,20,40,2,3,0.05,0.95,0.8991943569576669,6,37.0,1,37.0,1,37.0,1,37.0,1
7064,max_effective,20,40,2,3,0.05,0.95,0.8622054106855919,24,74.0,1,74.0,1,74.0,1,74.0,1
7065,max_effective,20,40,2,3,0.05,0.95,0.9209566153584452,10,40.0,1,40.0,1,40.0,1,40.0,1
7066,max_effective,20,40,2,3,0.05,0.95,0.8238508529902382,4,35.0,1,35.0,1,35.0,1,35.0,1
7067,max_effective,20,40,2,3,0.05,0.95,0.9196013425761794,31,72.0,0,74.0,1,74.0,1,74.0,1
7068,max_effective,20,40,2,3,0.05,0.95,0.8998632445424101,48,77.0,1,77.0,1,77.0,1,77.0,1
7069,max_effective,20,40,2,3,0.05,0.95,0.8438875926286068,6,41.0,1,41.0,1,41.0,1,41.0,1
7070,max_effective,20,40,2,3,0.05,0.95,0.9366738620714647,17,67.0,1,67.0,1,67.0,1,67.0,1
7071,max_effective,20,40,2,3,0.05,0.95,0.9455415500635967,17,76.0,1,76.0,1,76.0,1,76.0,1
7072,max_effective,20,40,2,3,0.05,0.95,0.9475336624784224,18,75.0,1,75.0,1,75.0,1,75.0,1
7073,max_effective,20,40,2,3,0.05,0.95,0.936896226707412,23,68.0,1,68.0,1,68.0,1,68.0,1
7074,max_effective,20,40,2,3,0.05,0.95,0.8822523317076822,14,58.0,1,58.0,1,58.0,1,58.0,1
7075,max_effective,20,40,2,3,0.05,0.95,0.9428335393706008,17,60.0,1,60.0,1,60.0,1,60.0,1
7076,max_effective,20,40,2,3,0.05,0.95,0.8924858254529701,19,60.0,1,60.0,1,60.0,1,60.0,1
7077,max_effective,20,40,2,3,0.05,0.95,0.9362256484774348,11,58.0,1,58.0,1,58.0,1,58.0,1
7078,max_effective,20,40,2,3,0.05,0.95,0.935014627406642,17,81.0,0,82.0,1,82.0,1,82.0,1
7079,max_effective,20,40,2,3,0.05,0.95,0.9113994496991538,15,63.0,1,63.0,1,63.0,1,63.0,1
7080,max_effective,20,40,2,3,0.05,0.95,0.9358201579092732,8,52.0,1,52.0,1,52.0,1,52.0,1
7081,max_effective,20,40,2,3,0.05,0.95,0.9271891721071344,11,49.0,1,49.0,1,49.0,1,49.0,1
7082,max_effective,20,40,2,3,0.05,0.95,0.9404292467795212,29,69.0,1,69.0,1,69.0,1,69.0,1
7083,max_effective,20,40,2,3,0.05,0.95,0.9053839154132448,14,48.0,1,48.0,1,48.0,1,48.0,1
7084,max_effective,20,40,2,3,0.05,0.95,0.9131234325032463,10,64.0,1,64.0,1,64.0,1,64.0,1
7085,max_effective,20,40,2,3,0.05,0.95,0.9440695830985228,38,101.0,0,108.0,0,116.0,0,117.0,1
7086,max_effective,20,40,2,3,0.05,0.95,0.9040650170674418,8,60.0,1,60.0,1,60.0,1,60.0,1
7087,max_effective,20,40,2,3,0.05,0.95,0.9362260208592584,28,60.0,1,60.0,1,60.0,1,60.0,1
7088,max_effective,20,40,2,3,0.05,0.95,0.8904980005019453,14,54.0,1,54.0,1,54.0,1,54.0,1
7089,max_effective,20,40,2,3,0.05,0.95,0.8647398410805393,8,39.0,1,39.0,1,39.0,1,39.0,1
7090,max_effective,20,40,2,3,0.05,0.95,0.9463030155393966,18,67.0,1,67.0,1,67.0,1,67.0,1
7091,max_effective,20,40,2,3,0.05,0.95,0.8007269851042694,6,41.0,1,41.0,1,41.0,1,41.0,1
7092,max_effective,20,40,2,3,0.05,0.95,0.9464161804341774,38,76.0,0,91.0,0,98.0,1,96.0,0
7093,max_effective,20,40,2,3,0.05,0.95,0.9496036184981976,29,68.0,1,68.0,1,68.0,1,68.0,1
7094,max_effective,20,40,2,3,0.05,0.95,0.9128022571403244,14,48.0,1,48.0,1,48.0,1,48.0,1
7095,max_effective,20,40,2,3,0.05,0.95,0.921472706058604,14,53.0,1,53.0,1,53.0,1,53.0,1
7096,max_effective,20,40,2,3,0.05,0.95,0.8084209826202234,9,42.0,1,42.0,1,42.0,1,42.0,1
7097,max_effective,20,40,2,3,0.05,0.95,0.9440949808145388,19,69.0,1,69.0,1,69.0,1,69.0,1
7098,max_effective,20,40,2,3,0.05,0.95,0.8984079411248389,28,79.0,0,87.0,0,92.0,1,92.0,1
7099,max_effective,20,40,2,3,0.05,0.95,0.930508997055371,10,49.0,1,49.0,1,49.0,1,49.0,1
7100,max_effective,20,40,2,3,0.05,0.95,0.8704864576044548,19,62.0,1,62.0,1,62.0,1,62.0,1
7101,max_effective,20,40,2,3,0.05,0.95,0.8223188965553998,11,51.0,1,51.0,1,51.0,1,51.0,1
7102,max_effective,20,40,2,3,0.05,0.95,0.8760480506334052,7,45.0,1,45.0,1,45.0,1,45.0,1
7103,max_effective,20,40,2,3,0.05,0.95,0.8802947092907134,21,64.0,1,64.0,1,64.0,1,64.0,1
7104,max_effective,20,40,2,3,0.05,0.95,0.927096328549543,9,44.0,1,44.0,1,44.0,1,44.0,1
7105,max_effective,20,40,2,3,0.05,0.95,0.9318173987672704,6,38.0,1,38.0,1,38.0,1,38.0,1
7106,max_effective,20,40,2,3,0.05,0.95,0.8293965895575247,14,69.0,1,69.0,1,69.0,1,69.0,1
7107,max_effective,20,40,2,3,0.05,0.95,0.9373003874562807,32,74.0,0,77.0,1,77.0,1,77.0,1
7108,max_effective,20,40,2,3,0.05,0.95,0.8849218565023717,12,69.0,1,69.0,1,69.0,1,69.0,1
7109,max_effective,20,40,2,3,0.05,0.95,0.9326775560245256,10,69.0,1,69.0,1,69.0,1,69.0,1
7110,max_effective,20,40,2,3,0.05,0.95,0.948151564203139,24,90.0,0,96.0,0,97.0,1,96.0,0
7111,max_effective,20,40,2,3,0.05,0.95,0.8898979081275629,15,56.0,1,56.0,1,56.0,1,56.0,1
7112,max_effective,20,40,2,3,0.05,0.95,0.9367201812081845,18,80.0,1,80.0,1,80.0,1,80.0,1
7113,max_effective,20,40,2,3,0.05,0.95,0.90933825675629,23,91.0,1,91.0,1,86.0,0,87.0,0
7114,max_effective,20,40,2,3,0.05,0.95,0.926527317226697,16,73.0,1,73.0,1,73.0,1,73.0,1
7115,max_effective,20,40,2,3,0.05,0.95,0.8947903240318543,5,29.0,1,29.0,1,29.0,1,29.0,1
7116,max_effective,20,40,2,3,0.05,0.95,0.9339326289244994,70,74.0,0,98.0,0,100.0,0,103.0,1
7117,max_effective,20,40,2,3,0.05,0.95,0.8381614797762429,10,50.0,1,50.0,1,50.0,1,50.0,1
7118,max_effective,20,40,2,3,0.05,0.95,0.9167806220319876,12,60.0,1,60.0,1,60.0,1,60.0,1
7119,max_effective,20,40,2,3,0.05,0.95,0.9149401331962226,7,50.0,1,50.0,1,50.0,1,50.0,1
7120,max_effective,20,40,2,3,0.05,0.95,0.9252182281746107,11,53.0,1,53.0,1,53.0,1,53.0,1
7121,max_effective,20,40,2,3,0.05,0.95,0.8030285022098174,6,42.0,1,42.0,1,42.0,1,42.0,1
7122,max_effective,20,40,2,3,0.05,0.95,0.9223545265255024,21,80.0,0,82.0,1,82.0,1,82.0,1
7123,max_effective,20,40,2,3,0.05,0.95,0.9137890618245128,17,82.0,0,84.0,1,80.0,0,84.0,1
7124,max_effective,20,40,2,3,0.05,0.95,0.9176113537036727,8,47.0,1,47.0,1,47.0,1,47.0,1
7125,max_effective,20,40,2,3,0.05,0.95,0.9478757579244212,9,49.0,1,49.0,1,49.0,1,47.0,0
7126,max_effective,20,40,2,3,0.05,0.95,0.8579704976651643,12,63.0,1,63.0,1,63.0,1,63.0,1
7127,max_effective,20,40,2,3,0.05,0.95,0.9337134545539152,11,39.0,1,39.0,1,39.0,1,39.0,1
7128,max_effective,20,40,2,3,0.05,0.95,0.7861303112266528,4,42.0,1,42.0,1,42.0,1,42.0,1
7129,max_effective,20,40,2,3,0.05,0.95,0.9327184942689536,22,79.0,0,84.0,1,84.0,1,84.0,1
7130,max_effective,20,40,2,3,0.05,0.95,0.945273637769072,12,64.0,1,64.0,1,64.0,1,64.0,1
7131,max_effective,20,40,2,3,0.05,0.95,0.9174507557335146,8,51.0,1,51.0,1,51.0,1,51.0,1
7132,max_effective,20,40,2,3,0.05,0.95,0.9471203898995968,13,61.0,1,61.0,1,61.0,1,61.0,1
7133,max_effective,20,40,2,3,0.05,0.95,0.8515586797450818,5,36.0,1,36.0,1,36.0,1,36.0,1
7134,max_effective,20,40,2,3,0.05,0.95,0.9233613515528476,9,55.0,1,55.0,1,55.0,1,55.0,1
7135,max_effective,20,40,2,3,0.05,0.95,0.9377504232073356,67,77.0,0,87.0,0,100.0,0,102.0,1
7136,max_effective,20,40,2,3,0.05,0.95,0.8661117435253468,7,45.0,1,45.0,1,45.0,1,45.0,1
7137,max_effective,20,40,2,3,0.05,0.95,0.9355568990802506,22,81.0,1,81.0,1,81.0,1,81.0,1
7138,max_effective,20,40,2,3,0.05,0.95,0.8726775831477942,5,42.0,1,42.0,1,42.0,1,42.0,1
7139,max_effective,20,40,2,3,0.05,0.95,0.898125715248114,24,69.0,1,69.0,1,69.0,1,69.0,1
7140,max_effective,20,40,2,3,0.05,0.95,0.9483602236474328,31,94.0,0,100.0,0,108.0,0,110.0,1
7141,max_effective,20,40,2,3,0.05,0.95,0.9247993196085372,12,60.0,1,60.0,1,60.0,1,60.0,1
7142,max_effective,20,40,2,3,0.05,0.95,0.8547718259173235,12,46.0,1,46.0,1,46.0,1,46.0,1
7143,max_effective,20,40,2,3,0.05,0.95,0.934280703479598,42,82.0,1,82.0,1,82.0,1,82.0,1
7144,max_effective,20,40,2,3,0.05,0.95,0.9243152165085804,22,76.0,1,76.0,1,76.0,1,76.0,1
7145,max_effective,20,40,2,3,0.05,0.95,0.9260744380654544,21,72.0,1,72.0,1,72.0,1,72.0,1
7146,max_effective,20,40,2,3,0.05,0.95,0.894227928387205,6,36.0,1,36.0,1,36.0,1,36.0,1
7147,max_effective,20,40,2,3,0.05,0.95,0.9442761177590064,29,98.0,0,99.0,1,97.0,0,94.0,0
7148,max_effective,20,40,2,3,0.05,0.95,0.9090816991239288,10,52.0,1,52.0,1,52.0,1,52.0,1
7149,max_effective,20,40,2,3,0.05,0.95,0.8927145009081673,16,63.0,1,63.0,1,63.0,1,63.0,1
7150,max_effective,20,40,2,3,0.05,0.95,0.9458908668474508,20,61.0,1,61.0,1,61.0,1,61.0,1
7151,max_effective,20,40,2,3,0.05,0.95,0.887298660407923,9,53.0,1,53.0,1,53.0,1,53.0,1
7152,max_effective,20,40,2,3,0.05,0.95,0.9227522647374352,43,78.0,0,98.0,1,95.0,0,96.0,0
7153,max_effective,20,40,2,3,0.05,0.95,0.937424781143216,11,52.0,1,52.0,1,52.0,1,52.0,1
7154,max_effective,20,40,2,3,0.05,0.95,0.90667297748055,7,44.0,1,44.0,1,44.0,1,44.0,1
7155,max_effective,20,40,2,3,0.05,0.95,0.9289160760021644,34,78.0,0,80.0,0,92.0,1,92.0,1
7156,max_effective,20,40,2,3,0.05,0.95,0.8757247453304151,8,43.0,1,43.0,1,43.0,1,43.0,1
7157,max_effective,20,40,2,3,0.05,0.95,0.8817125530967804,13,53.0,1,53.0,1,53.0,1,53.0,1
7158,max_effective,20,40,2,3,0.05,0.95,0.9171305937344176,7,47.0,1,47.0,1,47.0,1,47.0,1
7159,max_effective,20,40,2,3,0.05,0.95,0.8202788439894155,8,52.0,1,52.0,1,52.0,1,52.0,1
7160,max_effective,20,40,2,3,0.05,0.95,0.8922305203065029,4,31.0,1,31.0,1,31.0,1,31.0,1
7161,max_effective,20,40,2,3,0.05,0.95,0.9416461475719744,23,69.0,1,69.0,1,69.0,1,69.0,1
7162,max_effective,20,40,2,3,0.05,0.95,0.9373757632452728,12,80.0,1,80.0,1,80.0,1,80.0,1
7163,max_effective,20,40,2,3,0.05,0.95,0.9419445985558864,7,48.0,1,48.0,1,48.0,1,48.0,1
7164,max_effective,20,40,2,3,0.05,0.95,0.8836958192934867,6,34.0,1,34.0,1,34.0,1,34.0,1
7165,max_effective,20,40,2,3,0.05,0.95,0.9040408437040988,14,56.0,1,56.0,1,56.0,1,56.0,1
7166,max_effective,20,40,2,3,0.05,0.95,0.8711494816547684,14,55.0,1,55.0,1,55.0,1,55.0,1
7167,max_effective,20,40,2,3,0.05,0.95,0.9185734959802264,10,56.0,1,56.0,1,56.0,1,56.0,1
7168,max_effective,20,40,2,3,0.05,0.95,0.895013191877766,12,45.0,1,45.0,1,45.0,1,44.0,0
7169,max_effective,20,40,2,3,0.05,0.95,0.9182099911190792,12,51.0,1,51.0,1,51.0,1,51.0,1
7170,max_effective,20,40,2,3,0.05,0.95,0.9370589261996524,15,73.0,1,73.0,1,73.0,1,72.0,0
7171,max_effective,20,40,2,3,0.05,0.95,0.9365789598024108,16,60.0,1,60.0,1,60.0,1,60.0,1
7172,max_effective,20,40,2,3,0.05,0.95,0.807593118915828,6,44.0,1,44.0,1,44.0,1,44.0,1
7173,max_effective,20,40,2,3,0.05,0.95,0.8898905738172413,9,38.0,1,38.0,1,38.0,1,38.0,1
7174,max_effective,20,40,2,3,0.05,0.95,0.9201040220229456,29,77.0,0,79.0,1,79.0,1,79.0,1
7175,max_effective,20,40,2,3,0.05,0.95,0.8751587924633348,14,51.0,1,51.0,1,51.0,1,51.0,1
7176,max_effective,20,40,2,3,0.05,0.95,0.946221325018632,52,70.0,0,92.0,1,92.0,1,92.0,1
7177,max_effective,20,40,2,3,0.05,0.95,0.8764516895859062,5,39.0,1,39.0,1,39.0,1,39.0,1
7178,max_effective,20,40,2,3,0.05,0.95,0.8961145505237481,10,37.0,1,37.0,1,37.0,1,37.0,1
7179,max_effective,20,40,2,3,0.05,0.95,0.9283459314396092,5,35.0,1,35.0,1,35.0,1,35.0,1
7180,max_effective,20,40,2,3,0.05,0.95,0.915885969647838,7,39.0,1,39.0,1,39.0,1,38.0,0
7181,max_effective,20,40,2,3,0.05,0.95,0.9078939944919824,5,37.0,1,37.0,1,37.0,1,37.0,1
7182,max_effective,20,40,2,3,0.05,0.95,0.9495544852912156,20,89.0,0,91.0,0,93.0,1,92.0,0
7183,max_effective,20,40,2,3,0.05,0.95,0.8066460850278212,16,42.0,1,42.0,1,42.0,1,42.0,1
7184,max_effective,20,40,2,3,0.05,0.95,0.900322730805073,7,41.0,1,41.0,1,41.0,1,41.0,1
7185,max_effective,20,40,2,3,0.05,0.95,0.9431808066921004,40,72.0,1,72.0,1,72.0,1,72.0,1
7186,max_effective,20,40,2,3,0.05,0.95,0.926139777970904,26,66.0,1,66.0,1,66.0,1,66.0,1
7187,max_effective,20,40,2,3,0.05,0.95,0.9193786503906334,13,51.0,1,51.0,1,51.0,1,51.0,1
7188,max_effective,20,40,2,3,0.05,0.95,0.9278828138240296,36,104.0,0,111.0,1,107.0,0,108.0,0
7189,max_effective,20,40,2,3,0.05,0.95,0.7880818178234915,9,42.0,1,42.0,1,42.0,1,42.0,1
7190,max_effective,20,40,2,3,0.05,0.95,0.9196635670858404,18,75.0,1,75.0,1,75.0,1,75.0,1
7191,max_effective,20,40,2,3,0.05,0.95,0.9274901386112424,5,43.0,1,43.0,1,43.0,1,43.0,1
7192,max_effective,20,40,2,3,0.05,0.95,0.9359596161980992,8,55.0,1,55.0,1,55.0,1,55.0,1
7193,max_effective,20,40,2,3,0.05,0.95,0.9478198616070264,20,70.0,1,70.0,1,70.0,1,70.0,1
7194,max_effective,20,40,2,3,0.05,0.95,0.8213976631212921,9,63.0,1,63.0,1,63.0,1,61.0,0
7195,max_effective,20,40,2,3,0.05,0.95,0.9031892005893908,13,57.0,1,57.0,1,57.0,1,57.0,1
7196,max_effective,20,40,2,3,0.05,0.95,0.8907109482187338,6,48.0,1,48.0,1,48.0,1,48.0,1
7197,max_effective,20,40,2,3,0.05,0.95,0.9114388946008486,9,42.0,1,42.0,1,42.0,1,42.0,1
7198,max_effective,20,40,2,3,0.05,0.95,0.9138922519821844,37,67.0,1,67.0,1,67.0,1,67.0,1
7199,max_effective,20,40,2,3,0.05,0.95,0.8352213413828341,17,69.0,1,69.0,1,69.0,1,69.0,1
7200,max_effective,20,40,2,3,0.05,0.95,0.8762201072661463,8,48.0,1,48.0,1,48.0,1,48.0,1
7201,max_effective,20,40,2,3,0.05,0.95,0.8634392120267541,6,42.0,1,42.0,1,42.0,1,42.0,1
7202,max_effective,20,40,2,3,0.05,0.95,0.9284274052443576,11,57.0,1,57.0,1,57.0,1,57.0,1
7203,max_effective,20,40,2,3,0.05,0.95,0.8681305501715657,9,68.0,1,68.0,1,68.0,1,68.0,1
7204,max_effective,20,40,2,3,0.05,0.95,0.896911084936868,9,50.0,1,50.0,1,50.0,1,50.0,1
7205,max_effective,20,40,2,3,0.05,0.95,0.8968327545932019,18,56.0,1,56.0,1,56.0,1,56.0,1
7206,max_effective,20,40,2,3,0.05,0.95,0.9436696692234444,28,95.0,0,97.0,0,101.0,1,101.0,1
7207,max_effective,20,40,2,3,0.05,0.95,0.9189645039224036,4,36.0,1,36.0,1,36.0,1,36.0,1
7208,max_effective,20,40,2,3,0.05,0.95,0.9032843939546376,32,90.0,0,95.0,0,96.0,0,97.0,1
7209,max_effective,20,40,2,3,0.05,0.95,0.8780271699629313,21,71.0,1,71.0,1,71.0,1,71.0,1
7210,max_effective,20,40,2,3,0.05,0.95,0.9437450718054278,10,45.0,1,45.0,1,45.0,1,45.0,1
7211,max_effective,20,40,2,3,0.05,0.95,0.9484382696299756,21,76.0,1,76.0,1,76.0,1,76.0,1
7212,max_effective,20,40,2,3,0.05,0.95,0.9321039066879304,12,57.0,1,57.0,1,57.0,1,57.0,1
7213,max_effective,20,40,2,3,0.05,0.95,0.9309652542026872,18,76.0,1,76.0,1,76.0,1,76.0,1
7214,max_effective,20,40,2,3,0.05,0.95,0.889802208070069,8,51.0,1,51.0,1,51.0,1,51.0,1
7215,max_effective,20,40,2,3,0.05,0.95,0.8537345755134849,9,53.0,1,53.0,1,53.0,1,51.0,0
7216,max_effective,20,40,2,3,0.05,0.95,0.9014323916030414,12,55.0,1,55.0,1,55.0,1,55.0,1
7217,max_effective,20,40,2,3,0.05,0.95,0.863844057584264,12,55.0,1,55.0,1,55.0,1,55.0,1
7218,max_effective,20,40,2,3,0.05,0.95,0.8610170647375102,13,52.0,1,52.0,1,52.0,1,52.0,1
7219,max_effective,20,40,2,3,0.05,0.95,0.9123697549858756,26,79.0,0,84.0,1,83.0,0,82.0,0
7220,max_effective,20,40,2,3,0.05,0.95,0.9350238348772486,57,86.0,0,94.0,0,109.0,0,115.0,1
7221,max_effective,20,40,2,3,0.05,0.95,0.9088816895889952,18,73.0,1,73.0,1,73.0,1,73.0,1
7222,max_effective,20,40,2,3,0.05,0.95,0.9346921874698416,16,59.0,1,59.0,1,59.0,1,59.0,1
7223,max_effective,20,40,2,3,0.05,0.95,0.8913470710827316,8,69.0,1,69.0,1,69.0,1,69.0,1
7224,max_effective,20,40,2,3,0.05,0.95,0.945456452689994,11,67.0,1,67.0,1,67.0,1,67.0,1
7225,max_effective,20,40,2,3,0.05,0.95,0.9437654343788664,21,74.0,1,74.0,1,74.0,1,74.0,1
7226,max_effective,20,40,2,3,0.05,0.95,0.9269775412640854,8,46.0,1,46.0,1,46.0,1,46.0,1
7227,max_effective,20,40,2,3,0.05,0.95,0.9457259165197868,39,77.0,0,86.0,1,86.0,1,86.0,1
7228,max_effective,20,40,2,3,0.05,0.95,0.9033935859521024,12,38.0,1,38.0,1,38.0,1,38.0,1
7229,max_effective,20,40,2,3,0.05,0.95,0.9313090784704824,28,93.0,0,102.0,0,107.0,1,106.0,0
7230,max_effective,20,40,2,3,0.05,0.95,0.9210882159009556,21,81.0,0,94.0,1,89.0,0,89.0,0
7231,max_effective,20,40,2,3,0.05,0.95,0.9347064518143468,11,79.0,1,79.0,1,79.0,1,78.0,0
7232,max_effective,20,40,2,3,0.05,0.95,0.92128183918566,13,52.0,1,52.0,1,52.0,1,52.0,1
7233,max_effective,20,40,2,3,0.05,0.95,0.9080041297087866,32,91.0,0,96.0,0,100.0,0,106.0,1
7234,max_effective,20,40,2,3,0.05,0.95,0.9002293985321629,12,66.0,1,66.0,1,66.0,1,66.0,1
7235,max_effective,20,40,2,3,0.05,0.95,0.9375978467378898,20,56.0,1,56.0,1,56.0,1,56.0,1
7236,max_effective,20,40,2,3,0.05,0.95,0.9490138265379928,11,50.0,1,50.0,1,50.0,1,50.0,1
7237,max_effective,20,40,2,3,0.05,0.95,0.8236739014994309,8,42.0,1,42.0,1,42.0,1,42.0,1
7238,max_effective,20,40,2,3,0.05,0.95,0.8638902408857768,7,48.0,1,48.0,1,48.0,1,48.0,1
7239,max_effective,20,40,2,3,0.05,0.95,0.9486773505721082,20,56.0,1,56.0,1,56.0,1,56.0,1
7240,max_effective,20,40,2,3,0.05,0.95,0.9322301157239828,13,75.0,1,75.0,1,75.0,1,75.0,1
7241,max_effective,20,40,2,3,0.05,0.95,0.9294531590095424,36,81.0,0,89.0,0,94.0,1,92.0,0
7242,max_effective,20,40,2,3,0.05,0.95,0.9301864201150624,16,76.0,1,76.0,1,76.0,1,76.0,1
7243,max_effective,20,40,2,3,0.05,0.95,0.9301779048719592,28,88.0,0,87.0,0,95.0,1,93.0,0
7244,max_effective,20,40,2,3,0.05,0.95,0.8798205291070319,10,48.0,1,48.0,1,48.0,1,48.0,1
7245,max_effective,20,40,2,3,0.05,0.95,0.9465110449153742,11,46.0,1,46.0,1,46.0,1,46.0,1
7246,max_effective,20,40,2,3,0.05,0.95,0.920423006480482,15,75.0,1,75.0,1,75.0,1,75.0,1
7247,max_effective,20,40,2,3,0.05,0.95,0.9199982206619394,7,47.0,1,47.0,1,47.0,1,47.0,1
7248,max_effective,20,40,2,3,0.05,0.95,0.8923559171939305,11,67.0,1,67.0,1,67.0,1,67.0,1
7249,max_effective,20,40,2,3,0.05,0.95,0.9470604047782448,28,90.0,1,85.0,0,90.0,1,85.0,0
7250,max_effective,20,40,2,3,0.05,0.95,0.9187083902317664,19,71.0,1,71.0,1,71.0,1,71.0,1
7251,max_effective,20,40,2,3,0.05,0.95,0.9288317700151828,9,60.0,1,60.0,1,60.0,1,60.0,1
7252,max_effective,20,40,2,3,0.05,0.95,0.9484084466802596,47,81.0,1,81.0,1,81.0,1,81.0,1
7253,max_effective,20,40,2,3,0.05,0.95,0.8854693768516754,11,45.0,1,45.0,1,45.0,1,45.0,1
7254,max_effective,20,40,2,3,0.05,0.95,0.8799546185100097,25,74.0,1,74.0,1,74.0,1,74.0,1
7255,max_effective,20,40,2,3,0.05,0.95,0.9248032447749096,22,58.0,1,58.0,1,58.0,1,58.0,1
7256,max_effective,20,40,2,3,0.05,0.95,0.8941986288357432,14,55.0,1,55.0,1,55.0,1,55.0,1
7257,max_effective,20,40,2,3,0.05,0.95,0.905530503248826,8,53.0,1,53.0,1,53.0,1,53.0,1
7258,max_effective,20,40,2,3,0.05,0.95,0.816381152676256,7,51.0,1,51.0,1,51.0,1,51.0,1
7259,max_effective,20,40,2,3,0.05,0.95,0.9197639237154426,37,81.0,0,82.0,0,88.0,1,88.0,1
7260,max_effective,20,40,2,3,0.05,0.95,0.917581806581607,9,58.0,1,58.0,1,58.0,1,58.0,1
7261,max_effective,20,40,2,3,0.05,0.95,0.8981316792777523,8,50.0,1,50.0,1,50.0,1,50.0,1
7262,max_effective,20,40,2,3,0.05,0.95,0.8032964534747933,7,49.0,1,49.0,1,49.0,1,49.0,1
7263,max_effective,20,40,2,3,0.05,0.95,0.9266273753541404,16,60.0,1,60.0,1,60.0,1,60.0,1
7264,max_effective,20,40,2,3,0.05,0.95,0.911115530261001,14,64.0,1,64.0,1,64.0,1,64.0,1
7265,max_effective,20,40,2,3,0.05,0.95,0.8235166758862107,10,48.0,1,48.0,1,48.0,1,48.0,1
7266,max_effective,20,40,2,3,0.05,0.95,0.8638041951149166,11,48.0,1,48.0,1,48.0,1,48.0,1
7267,max_effective,20,40,2,3,0.05,0.95,0.9182421023861338,30,91.0,0,94.0,0,96.0,1,96.0,1
7268,max_effective,20,40,2,3,0.05,0.95,0.9092760668935028,9,45.0,1,45.0,1,45.0,1,45.0,1
7269,max_effective,20,40,2,3,0.05,0.95,0.9483260236020616,50,88.0,1,88.0,1,88.0,1,88.0,1
7270,max_effective,20,40,2,3,0.05,0.95,0.8603609572059048,7,46.0,1,46.0,1,46.0,1,46.0,1
7271,max_effective,20,40,2,3,0.05,0.95,0.9313872245577433,15,77.0,1,77.0,1,77.0,1,77.0,1
7272,max_effective,20,40,2,3,0.05,0.95,0.9034993402772092,9,47.0,1,47.0,1,47.0,1,47.0,1
7273,max_effective,20,40,2,3,0.05,0.95,0.9225342426748396,19,85.0,1,85.0,1,84.0,0,82.0,0
7274,max_effective,20,40,2,3,0.05,0.95,0.8014339871442748,5,36.0,1,36.0,1,36.0,1,36.0,1
7275,max_effective,20,40,2,3,0.05,0.95,0.9166179379471622,24,77.0,1,77.0,1,77.0,1,77.0,1
7276,max_effective,20,40,2,3,0.05,0.95,0.9084541072096476,14,70.0,1,70.0,1,70.0,1,70.0,1
7277,max_effective,20,40,2,3,0.05,0.95,0.9308188327624216,15,85.0,0,86.0,1,86.0,1,86.0,1
7278,max_effective,20,40,2,3,0.05,0.95,0.9343734238271983,30,91.0,0,95.0,0,102.0,1,100.0,0
7279,max_effective,20,40,2,3,0.05,0.95,0.8628535952663727,25,69.0,1,69.0,1,69.0,1,69.0,1
7280,max_effective,20,40,2,3,0.05,0.95,0.9169977892592702,13,65.0,1,65.0,1,65.0,1,65.0,1
7281,max_effective,20,40,2,3,0.05,0.95,0.929918728206911,33,83.0,0,88.0,1,87.0,0,86.0,0
7282,max_effective,20,40,2,3,0.05,0.95,0.9132167472639504,5,37.0,1,37.0,1,37.0,1,37.0,1
7283,max_effective,20,40,2,3,0.05,0.95,0.904266194614906,23,63.0,1,63.0,1,63.0,1,63.0,1
7284,max_effective,20,40,2,3,0.05,0.95,0.9458924438106776,27,77.0,1,77.0,1,77.0,1,77.0,1
7285,max_effective,20,40,2,3,0.05,0.95,0.9389067818303454,9,48.0,1,48.0,1,48.0,1,48.0,1
7286,max_effective,20,40,2,3,0.05,0.95,0.8512435170848636,11,42.0,1,42.0,1,42.0,1,42.0,1
7287,max_effective,20,40,2,3,0.05,0.95,0.8775400381006564,15,74.0,1,74.0,1,74.0,1,74.0,1
7288,max_effective,20,40,2,3,0.05,0.95,0.9005980061001831,14,52.0,1,52.0,1,52.0,1,52.0,1
7289,max_effective,20,40,2,3,0.05,0.95,0.9447677055203954,7,55.0,1,55.0,1,55.0,1,54.0,0
7290,max_effective,20,40,2,3,0.05,0.95,0.9337994804111466,22,70.0,1,70.0,1,70.0,1,70.0,1
7291,max_effective,20,40,2,3,0.05,0.95,0.9104937105792252,23,56.0,1,56.0,1,56.0,1,56.0,1
7292,max_effective,20,40,2,3,0.05,0.95,0.9479641405120568,33,73.0,0,77.0,1,77.0,1,77.0,1
7293,max_effective,20,40,2,3,0.05,0.95,0.840049459455931,7,40.0,1,40.0,1,40.0,1,40.0,1
7294,max_effective,20,40,2,3,0.05,0.95,0.9295535517709504,20,88.0,0,93.0,1,89.0,0,88.0,0
7295,max_effective,20,40,2,3,0.05,0.95,0.7936721399260096,5,35.0,1,35.0,1,35.0,1,35.0,1
7296,max_effective,20,40,2,3,0.05,0.95,0.9072833240965908,7,38.0,1,38.0,1,38.0,1,38.0,1
7297,max_effective,20,40,2,3,0.05,0.95,0.8647138749774474,20,59.0,1,59.0,1,59.0,1,59.0,1
7298,max_effective,20,40,2,3,0.05,0.95,0.94725507031412,35,97.0,0,103.0,1,103.0,1,100.0,0
7299,max_effective,20,40,2,3,0.05,0.95,0.9336014225888244,25,87.0,0,88.0,1,85.0,0,88.0,1
7300,max_effective,20,40,2,3,0.05,0.95,0.9195106252838012,9,52.0,1,52.0,1,52.0,1,52.0,1
7301,max_effective,20,40,2,3,0.05,0.95,0.9462315104170336,9,57.0,1,57.0,1,57.0,1,57.0,1
7302,max_effective,20,40,2,3,0.05,0.95,0.9443422724791312,17,90.0,1,89.0,0,86.0,0,86.0,0
7303,max_effective,20,40,2,3,0.05,0.95,0.8013383993005078,19,70.0,1,70.0,1,70.0,1,70.0,1
7304,max_effective,20,40,2,3,0.05,0.95,0.937748709825157,25,84.0,0,91.0,1,86.0,0,86.0,0
7305,max_effective,20,40,2,3,0.05,0.95,0.9480886881307824,33,82.0,0,87.0,1,87.0,1,87.0,1
7306,max_effective,20,40,2,3,0.05,0.95,0.9005166932403482,7,51.0,1,51.0,1,51.0,1,51.0,1
7307,max_effective,20,40,2,3,0.05,0.95,0.9448765177920804,25,82.0,0,87.0,1,87.0,1,86.0,0
7308,max_effective,20,40,2,3,0.05,0.95,0.8408685534925714,9,54.0,1,54.0,1,54.0,1,54.0,1
7309,max_effective,20,40,2,3,0.05,0.95,0.9405116389644076,19,81.0,0,83.0,1,83.0,1,83.0,1
7310,max_effective,20,40,2,3,0.05,0.95,0.943846001405534,39,72.0,0,83.0,1,83.0,1,83.0,1
7311,max_effective,20,40,2,3,0.05,0.95,0.9488233759727434,8,48.0,1,48.0,1,48.0,1,47.0,0
7312,max_effective,20,40,2,3,0.05,0.95,0.9476755898320282,8,65.0,1,65.0,1,65.0,1,65.0,1
7313,max_effective,20,40,2,3,0.05,0.95,0.9480967900832415,15,64.0,1,64.0,1,64.0,1,64.0,1
7314,max_effective,20,40,2,3,0.05,0.95,0.9360478126251816,26,87.0,1,87.0,1,87.0,1,87.0,1
7315,max_effective,20,40,2,3,0.05,0.95,0.9371464346870372,6,46.0,1,46.0,1,46.0,1,46.0,1
7316,max_effective,20,40,2,3,0.05,0.95,0.9202768532601906,7,49.0,1,49.0,1,49.0,1,49.0,1
7317,max_effective,20,40,2,3,0.05,0.95,0.880706768799557,13,68.0,1,68.0,1,68.0,1,68.0,1
7318,max_effective,20,40,2,3,0.05,0.95,0.9120368612747723,15,51.0,1,51.0,1,51.0,1,51.0,1
7319,max_effective,20,40,2,3,0.05,0.95,0.9464206981970856,32,84.0,0,88.0,0,90.0,1,90.0,1
7320,max_effective,20,40,2,3,0.05,0.95,0.9236246844020536,20,51.0,1,51.0,1,51.0,1,51.0,1
7321,max_effective,20,40,2,3,0.05,0.95,0.9462559875483804,30,93.0,0,99.0,1,99.0,1,97.0,0
7322,max_effective,20,40,2,3,0.05,0.95,0.8827442476123903,31,70.0,1,70.0,1,70.0,1,70.0,1
7323,max_effective,20,40,2,3,0.05,0.95,0.8620873085545329,19,83.0,1,83.0,1,83.0,1,83.0,1
7324,max_effective,20,40,2,3,0.05,0.95,0.9343577533734488,7,47.0,1,47.0,1,47.0,1,47.0,1
7325,max_effective,20,40,2,3,0.05,0.95,0.9192438685533384,29,81.0,1,81.0,1,81.0,1,81.0,1
7326,max_effective,20,40,2,3,0.05,0.95,0.9016426405674588,4,39.0,1,39.0,1,39.0,1,39.0,1
7327,max_effective,20,40,2,3,0.05,0.95,0.886177658652618,28,64.0,1,64.0,1,64.0,1,62.0,0
7328,max_effective,20,40,2,3,0.05,0.95,0.9338880687992288,28,78.0,1,78.0,1,77.0,0,78.0,1
7329,max_effective,20,40,2,3,0.05,0.95,0.9425737079671368,18,68.0,1,68.0,1,68.0,1,68.0,1
7330,max_effective,20,40,2,3,0.05,0.95,0.921808091969688,36,78.0,1,78.0,1,78.0,1,78.0,1
7331,max_effective,20,40,2,3,0.05,0.95,0.9458994114345012,14,59.0,1,59.0,1,59.0,1,59.0,1
7332,max_effective,20,40,2,3,0.05,0.95,0.852086750553085,7,43.0,1,43.0,1,43.0,1,43.0,1
7333,max_effective,20,40,2,3,0.05,0.95,0.9392650136671316,9,49.0,1,49.0,1,49.0,1,49.0,1
7334,max_effective,20,40,2,3,0.05,0.95,0.9307166135011516,16,68.0,1,68.0,1,68.0,1,68.0,1
7335,max_effective,20,40,2,3,0.05,0.95,0.7611123564373734,6,48.0,1,48.0,1,48.0,1,48.0,1
7336,max_effective,20,40,2,3,0.05,0.95,0.945891070532936,22,67.0,1,67.0,1,67.0,1,67.0,1
7337,max_effective,20,40,2,3,0.05,0.95,0.9457828087412374,30,87.0,0,90.0,0,97.0,0,99.0,1
7338,max_effective,20,40,2,3,0.05,0.95,0.9302409254187102,4,35.0,1,35.0,1,35.0,1,35.0,1
7339,max_effective,20,40,2,3,0.05,0.95,0.9189974432211266,27,79.0,0,89.0,1,88.0,0,89.0,1
7340,max_effective,20,40,2,3,0.05,0.95,0.8781062198506346,28,70.0,1,70.0,1,70.0,1,70.0,1
7341,max_effective,20,40,2,3,0.05,0.95,0.9426330496914708,36,77.0,0,91.0,1,91.0,1,91.0,1
7342,max_effective,20,40,2,3,0.05,0.95,0.949969508547284,29,80.0,0,87.0,1,87.0,1,86.0,0
7343,max_effective,20,40,2,3,0.05,0.95,0.9061158208910828,8,46.0,1,46.0,1,46.0,1,46.0,1
7344,max_effective,20,40,2,3,0.05,0.95,0.9485458104348486,14,69.0,1,69.0,1,69.0,1,69.0,1
7345,max_effective,20,40,2,3,0.05,0.95,0.9253756946145522,8,47.0,1,47.0,1,47.0,1,47.0,1
7346,max_effective,20,40,2,3,0.05,0.95,0.9428611097634116,77,76.0,0,101.0,1,98.0,0,92.0,0
7347,max_effective,20,40,2,3,0.05,0.95,0.8415320456729954,21,66.0,1,66.0,1,66.0,1,66.0,1
7348,max_effective,20,40,2,3,0.05,0.95,0.87171686011087,11,46.0,1,46.0,1,46.0,1,46.0,1
7349,max_effective,20,40,2,3,0.05,0.95,0.7588698357238357,11,38.0,1,38.0,1,38.0,1,38.0,1
7350,max_effective,20,40,2,3,0.05,0.95,0.941933516792003,23,74.0,1,74.0,1,74.0,1,74.0,1
7351,max_effective,20,40,2,3,0.05,0.95,0.94957972624167,38,79.0,0,88.0,1,87.0,0,84.0,0
7352,max_effective,20,40,2,3,0.05,0.95,0.8606398505093378,5,35.0,1,35.0,1,35.0,1,35.0,1
7353,max_effective,20,40,2,3,0.05,0.95,0.9299237056651816,21,52.0,1,52.0,1,52.0,1,52.0,1
7354,max_effective,20,40,2,3,0.05,0.95,0.945413470359634,46,72.0,0,94.0,1,91.0,0,91.0,0
7355,max_effective,20,40,2,3,0.05,0.95,0.92176799792534,56,89.0,0,93.0,0,102.0,1,101.0,0
7356,max_effective,20,40,2,3,0.05,0.95,0.9444270509816244,39,89.0,0,97.0,1,93.0,0,93.0,0
7357,max_effective,20,40,2,3,0.05,0.95,0.945334909719257,16,53.0,1,53.0,1,53.0,1,53.0,1
7358,max_effective,20,40,2,3,0.05,0.95,0.9406065805262424,8,51.0,1,51.0,1,51.0,1,51.0,1
7359,max_effective,20,40,2,3,0.05,0.95,0.8928273842702333,7,35.0,1,35.0,1,35.0,1,35.0,1
7360,max_effective,20,40,2,3,0.05,0.95,0.9271930301520424,16,79.0,1,79.0,1,79.0,1,79.0,1
7361,max_effective,20,40,2,3,0.05,0.95,0.9081769133706392,8,52.0,1,52.0,1,52.0,1,52.0,1
7362,max_effective,20,40,2,3,0.05,0.95,0.9077674958801027,8,45.0,1,45.0,1,45.0,1,45.0,1
7363,max_effective,20,40,2,3,0.05,0.95,0.927296344790218,17,58.0,1,58.0,1,58.0,1,56.0,0
7364,max_effective,20,40,2,3,0.05,0.95,0.9329614752633968,20,83.0,0,87.0,0,87.0,0,88.0,1
7365,max_effective,20,40,2,3,0.05,0.95,0.939429655146507,23,73.0,1,73.0,1,73.0,1,73.0,1
7366,max_effective,20,40,2,3,0.05,0.95,0.9154343162054704,60,88.0,0,92.0,0,99.0,1,99.0,1
7367,max_effective,20,40,2,3,0.05,0.95,0.8298307331906677,7,34.0,1,34.0,1,34.0,1,34.0,1
7368,max_effective,20,40,2,3,0.05,0.95,0.8698051528325393,28,74.0,1,74.0,1,74.0,1,74.0,1
7369,max_effective,20,40,2,3,0.05,0.95,0.9390150750478344,19,65.0,1,65.0,1,65.0,1,65.0,1
7370,max_effective,20,40,2,3,0.05,0.95,0.9432963763979492,12,59.0,1,59.0,1,59.0,1,59.0,1
7371,max_effective,20,40,2,3,0.05,0.95,0.9297155408718896,36,93.0,0,92.0,0,89.0,0,104.0,1
7372,max_effective,20,40,2,3,0.05,0.95,0.8966250809358888,25,74.0,1,74.0,1,74.0,1,74.0,1
7373,max_effective,20,40,2,3,0.05,0.95,0.8646798947156704,11,52.0,1,52.0,1,52.0,1,52.0,1
7374,max_effective,20,40,2,3,0.05,0.95,0.9240576566780982,21,60.0,1,60.0,1,60.0,1,60.0,1
7375,max_effective,20,40,2,3,0.05,0.95,0.9491471188031676,23,77.0,0,80.0,1,80.0,1,80.0,1
7376,max_effective,20,40,2,3,0.05,0.95,0.9397632951753374,13,70.0,1,70.0,1,70.0,1,70.0,1
7377,max_effective,20,40,2,3,0.05,0.95,0.9092170268444788,17,65.0,1,65.0,1,65.0,1,65.0,1
7378,max_effective,20,40,2,3,0.05,0.95,0.9377259109189752,29,86.0,0,91.0,0,98.0,1,98.0,1
7379,max_effective,20,40,2,3,0.05,0.95,0.9284186914440724,18,67.0,1,67.0,1,67.0,1,67.0,1
7380,max_effective,20,40,2,3,0.05,0.95,0.9184845291363368,21,71.0,1,71.0,1,71.0,1,71.0,1
7381,max_effective,20,40,2,3,0.05,0.95,0.906841815176152,9,61.0,1,61.0,1,61.0,1,61.0,1
7382,max_effective,20,40,2,3,0.05,0.95,0.9333940554639412,9,53.0,1,53.0,1,53.0,1,53.0,1
7383,max_effective,20,40,2,3,0.05,0.95,0.9058525310093648,12,60.0,1,60.0,1,60.0,1,60.0,1
7384,max_effective,20,40,2,3,0.05,0.95,0.9126886331889016,26,70.0,1,70.0,1,70.0,1,70.0,1
7385,max_effective,20,40,2,3,0.05,0.95,0.8997503777332018,27,60.0,1,60.0,1,60.0,1,60.0,1
7386,max_effective,20,40,2,3,0.05,0.95,0.9348554533325332,21,80.0,0,82.0,1,81.0,0,82.0,1
7387,max_effective,20,40,2,3,0.05,0.95,0.8672070012068599,22,66.0,1,66.0,1,66.0,1,66.0,1
7388,max_effective,20,40,2,3,0.05,0.95,0.8918956542848007,7,48.0,1,48.0,1,48.0,1,48.0,1
7389,max_effective,20,40,2,3,0.05,0.95,0.9377523369438028,9,55.0,1,55.0,1,55.0,1,55.0,1
7390,max_effective,20,40,2,3,0.05,0.95,0.935376822429586,8,48.0,1,48.0,1,48.0,1,48.0,1
7391,max_effective,20,40,2,3,0.05,0.95,0.849853943895475,11,49.0,1,49.0,1,49.0,1,49.0,1
7392,max_effective,20,40,2,3,0.05,0.95,0.9315323886880418,15,75.0,1,75.0,1,75.0,1,75.0,1
7393,max_effective,20,40,2,3,0.05,0.95,0.8765470368071506,15,60.0,1,60.0,1,60.0,1,60.0,1
7394,max_effective,20,40,2,3,0.05,0.95,0.8864608522213874,13,58.0,1,58.0,1,58.0,1,58.0,1
7395,max_effective,20,40,2,3,0.05,0.95,0.9008494620755324,10,55.0,1,55.0,1,55.0,1,55.0,1
7396,max_effective,20,40,2,3,0.05,0.95,0.9389671533415772,14,80.0,1,80.0,1,80.0,1,80.0,1
7397,max_effective,20,40,2,3,0.05,0.95,0.9056153641765656,9,46.0,1,46.0,1,46.0,1,46.0,1
7398,max_effective,20,40,2,3,0.05,0.95,0.8917622383389212,6,41.0,1,41.0,1,41.0,1,41.0,1
7399,max_effective,20,40,2,3,0.05,0.95,0.9370922230180636,13,53.0,1,53.0,1,53.0,1,53.0,1
7400,max_effective,20,40,2,3,0.05,0.95,0.8433115572743426,6,36.0,1,36.0,1,36.0,1,36.0,1
7401,max_effective,20,40,2,3,0.05,0.95,0.8112860658350627,6,49.0,1,49.0,1,49.0,1,49.0,1
7402,max_effective,20,40,2,3,0.05,0.95,0.9068758417573424,13,56.0,1,56.0,1,56.0,1,56.0,1
7403,max_effective,20,40,2,3,0.05,0.95,0.8281769773006208,17,61.0,1,61.0,1,61.0,1,61.0,1
7404,max_effective,20,40,2,3,0.05,0.95,0.9020325446589148,8,53.0,1,53.0,1,53.0,1,53.0,1
7405,max_effective,20,40,2,3,0.05,0.95,0.9079438196088714,18,97.0,0,98.0,1,96.0,0,93.0,0
7406,max_effective,20,40,2,3,0.05,0.95,0.9374775927889272,22,100.0,0,100.0,0,102.0,1,100.0,0
7407,max_effective,20,40,2,3,0.05,0.95,0.937585845295298,26,63.0,1,63.0,1,63.0,1,63.0,1
7408,max_effective,20,40,2,3,0.05,0.95,0.9493252722648724,33,80.0,0,83.0,1,77.0,0,77.0,0
7409,max_effective,20,40,2,3,0.05,0.95,0.9298018517438252,4,29.0,1,29.0,1,29.0,1,26.0,0
7410,max_effective,20,40,2,3,0.05,0.95,0.8952397571741078,32,90.0,1,87.0,0,83.0,0,90.0,1
7411,max_effective,20,40,2,3,0.05,0.95,0.9103876448793962,14,57.0,1,57.0,1,57.0,1,57.0,1
7412,max_effective,20,40,2,3,0.05,0.95,0.938371702495421,12,67.0,1,67.0,1,67.0,1,67.0,1
7413,max_effective,20,40,2,3,0.05,0.95,0.8730522656329482,16,58.0,1,58.0,1,58.0,1,58.0,1
7414,max_effective,20,40,2,3,0.05,0.95,0.8376245372093387,7,50.0,1,50.0,1,50.0,1,50.0,1
7415,max_effective,20,40,2,3,0.05,0.95,0.8504089436389308,7,36.0,1,36.0,1,36.0,1,36.0,1
7416,max_effective,20,40,2,3,0.05,0.95,0.944314188521676,12,62.0,1,62.0,1,62.0,1,62.0,1
7417,max_effective,20,40,2,3,0.05,0.95,0.937075464102658,18,66.0,1,66.0,1,66.0,1,66.0,1
7418,max_effective,20,40,2,3,0.05,0.95,0.8733956586360597,16,68.0,1,68.0,1,68.0,1,68.0,1
7419,max_effective,20,40,2,3,0.05,0.95,0.820518917528965,5,34.0,1,34.0,1,34.0,1,34.0,1
7420,max_effective,20,40,2,3,0.05,0.95,0.9398823346923506,21,82.0,0,81.0,0,83.0,1,83.0,1
7421,max_effective,20,40,2,3,0.05,0.95,0.9132536349974902,17,57.0,1,57.0,1,57.0,1,57.0,1
7422,max_effective,20,40,2,3,0.05,0.95,0.918909639264743,16,82.0,1,82.0,1,82.0,1,82.0,1
7423,max_effective,20,40,2,3,0.05,0.95,0.9099617609675592,20,64.0,1,64.0,1,64.0,1,64.0,1
7424,max_effective,20,40,2,3,0.05,0.95,0.8944579277204732,13,65.0,1,65.0,1,65.0,1,65.0,1
7425,max_effective,20,40,2,3,0.05,0.95,0.9236845229208498,8,52.0,1,52.0,1,52.0,1,52.0,1
7426,max_effective,20,40,2,3,0.05,0.95,0.9488098525131352,57,85.0,0,94.0,0,111.0,0,112.0,1
7427,max_effective,20,40,2,3,0.05,0.95,0.9416124804826168,11,54.0,1,54.0,1,54.0,1,54.0,1
7428,max_effective,20,40,2,3,0.05,0.95,0.8556952338316219,7,44.0,1,44.0,1,44.0,1,44.0,1
7429,max_effective,20,40,2,3,0.05,0.95,0.9480615449603164,9,44.0,1,44.0,1,44.0,1,44.0,1
7430,max_effective,20,40,2,3,0.05,0.95,0.8805064818664521,13,64.0,1,64.0,1,64.0,1,64.0,1
7431,max_effective,20,40,2,3,0.05,0.95,0.8669665057277239,3,33.0,1,33.0,1,33.0,1,33.0,1
7432,max_effective,20,40,2,3,0.05,0.95,0.8472542601743913,7,39.0,1,39.0,1,39.0,1,39.0,1
7433,max_effective,20,40,2,3,0.05,0.95,0.9369455312128748,30,81.0,0,84.0,1,84.0,1,84.0,1
7434,max_effective,20,40,2,3,0.05,0.95,0.9394732938824832,5,33.0,1,33.0,1,33.0,1,31.0,0
7435,max_effective,20,40,2,3,0.05,0.95,0.8887575989210011,8,48.0,1,48.0,1,48.0,1,48.0,1
7436,max_effective,20,40,2,3,0.05,0.95,0.937497742732314,27,87.0,0,88.0,1,88.0,1,88.0,1
7437,max_effective,20,40,2,3,0.05,0.95,0.9037946387559154,8,55.0,1,55.0,1,55.0,1,55.0,1
7438,max_effective,20,40,2,3,0.05,0.95,0.9012882692589106,20,61.0,1,61.0,1,61.0,1,61.0,1
7439,max_effective,20,40,2,3,0.05,0.95,0.9183631043206586,11,66.0,1,66.0,1,66.0,1,66.0,1
7440,max_effective,20,40,2,3,0.05,0.95,0.943338605473362,14,71.0,1,71.0,1,71.0,1,71.0,1
7441,max_effective,20,40,2,3,0.05,0.95,0.942177893427034,13,46.0,1,46.0,1,46.0,1,46.0,1
7442,max_effective,20,40,2,3,0.05,0.95,0.9447577560675936,46,85.0,1,85.0,1,85.0,1,85.0,1
7443,max_effective,20,40,2,3,0.05,0.95,0.939065595858773,41,81.0,0,85.0,0,93.0,1,93.0,1
7444,max_effective,20,40,2,3,0.05,0.95,0.8939827809775931,7,59.0,1,59.0,1,59.0,1,59.0,1
7445,max_effective,20,40,2,3,0.05,0.95,0.863780904786079,7,54.0,1,54.0,1,54.0,1,54.0,1
7446,max_effective,20,40,2,3,0.05,0.95,0.9409808041039416,44,93.0,0,100.0,0,109.0,0,110.0,1
7447,max_effective,20,40,2,3,0.05,0.95,0.9330515299775198,12,72.0,1,72.0,1,72.0,1,72.0,1
7448,max_effective,20,40,2,3,0.05,0.95,0.8764029778064001,10,50.0,1,50.0,1,50.0,1,50.0,1
7449,max_effective,20,40,2,3,0.05,0.95,0.8847886366444861,14,58.0,1,58.0,1,58.0,1,58.0,1
7450,max_effective,20,40,2,3,0.05,0.95,0.9202224806052464,56,85.0,1,85.0,1,85.0,1,85.0,1
7451,max_effective,20,40,2,3,0.05,0.95,0.946147922346792,22,87.0,0,89.0,0,94.0,1,94.0,1
7452,max_effective,20,40,2,3,0.05,0.95,0.9338908317022384,8,55.0,1,55.0,1,55.0,1,55.0,1
7453,max_effective,20,40,2,3,0.05,0.95,0.9064644694465884,6,41.0,1,41.0,1,41.0,1,41.0,1
7454,max_effective,20,40,2,3,0.05,0.95,0.8034466332721275,8,41.0,1,41.0,1,41.0,1,41.0,1
7455,max_effective,20,40,2,3,0.05,0.95,0.8068259714468419,16,46.0,1,46.0,1,46.0,1,46.0,1
7456,max_effective,20,40,2,3,0.05,0.95,0.8909024354314625,15,63.0,1,63.0,1,63.0,1,63.0,1
7457,max_effective,20,40,2,3,0.05,0.95,0.9407367488251952,51,85.0,0,93.0,0,99.0,1,99.0,1
7458,max_effective,20,40,2,3,0.05,0.95,0.9449371231635793,10,55.0,1,55.0,1,55.0,1,55.0,1
7459,max_effective,20,40,2,3,0.05,0.95,0.9198264301471792,24,87.0,0,91.0,1,91.0,1,91.0,1
7460,max_effective,20,40,2,3,0.05,0.95,0.948528722220954,15,49.0,1,49.0,1,49.0,1,49.0,1
7461,max_effective,20,40,2,3,0.05,0.95,0.9381554456440436,8,45.0,1,45.0,1,45.0,1,45.0,1
7462,max_effective,20,40,2,3,0.05,0.95,0.9235036194098744,30,67.0,1,67.0,1,67.0,1,66.0,0
7463,max_effective,20,40,2,3,0.05,0.95,0.9259080016710258,22,75.0,1,75.0,1,75.0,1,75.0,1
7464,max_effective,20,40,2,3,0.05,0.95,0.8961797180852031,15,73.0,1,73.0,1,73.0,1,73.0,1
7465,max_effective,20,40,2,3,0.05,0.95,0.9300918940965328,14,64.0,1,64.0,1,64.0,1,64.0,1
7466,max_effective,20,40,2,3,0.05,0.95,0.9118938265779089,10,57.0,1,57.0,1,57.0,1,57.0,1
7467,max_effective,20,40,2,3,0.05,0.95,0.944271150337586,20,80.0,1,80.0,1,80.0,1,80.0,1
7468,max_effective,20,40,2,3,0.05,0.95,0.92592633086744,18,55.0,1,55.0,1,55.0,1,55.0,1
7469,max_effective,20,40,2,3,0.05,0.95,0.9238209234762672,40,95.0,0,104.0,0,109.0,0,112.0,1
7470,max_effective,20,40,2,3,0.05,0.95,0.9204409123665264,14,72.0,1,72.0,1,72.0,1,72.0,1
7471,max_effective,20,40,2,3,0.05,0.95,0.913430777913487,11,46.0,1,46.0,1,46.0,1,46.0,1
7472,max_effective,20,40,2,3,0.05,0.95,0.9124445502517656,10,58.0,1,58.0,1,58.0,1,58.0,1
7473,max_effective,20,40,2,3,0.05,0.95,0.8771167582051166,18,67.0,1,67.0,1,67.0,1,67.0,1
7474,max_effective,20,40,2,3,0.05,0.95,0.907040947740892,9,48.0,1,48.0,1,48.0,1,48.0,1
7475,max_effective,20,40,2,3,0.05,0.95,0.9033379785944274,18,86.0,0,87.0,0,84.0,0,88.0,1
7476,max_effective,20,40,2,3,0.05,0.95,0.8690916728758099,14,81.0,1,81.0,1,81.0,1,81.0,1
7477,max_effective,20,40,2,3,0.05,0.95,0.898350508741914,10,48.0,1,48.0,1,48.0,1,48.0,1
7478,max_effective,20,40,2,3,0.05,0.95,0.949428882235978,5,36.0,1,36.0,1,36.0,1,36.0,1
7479,max_effective,20,40,2,3,0.05,0.95,0.8563944699067719,17,56.0,1,56.0,1,56.0,1,56.0,1
7480,max_effective,20,40,2,3,0.05,0.95,0.7888886442937671,4,35.0,1,35.0,1,35.0,1,34.0,0
7481,max_effective,20,40,2,3,0.05,0.95,0.905468535358022,8,53.0,1,53.0,1,53.0,1,53.0,1
7482,max_effective,20,40,2,3,0.05,0.95,0.8979631748612402,9,44.0,1,44.0,1,44.0,1,44.0,1
7483,max_effective,20,40,2,3,0.05,0.95,0.8770638688888169,15,55.0,1,55.0,1,55.0,1,55.0,1
7484,max_effective,20,40,2,3,0.05,0.95,0.9249655839545122,28,81.0,1,81.0,1,81.0,1,81.0,1
7485,max_effective,20,40,2,3,0.05,0.95,0.878111812217766,5,40.0,1,40.0,1,40.0,1,40.0,1
7486,max_effective,20,40,2,3,0.05,0.95,0.9491169915168948,18,67.0,1,67.0,1,67.0,1,67.0,1
7487,max_effective,20,40,2,3,0.05,0.95,0.8883600372916785,3,29.0,1,29.0,1,29.0,1,29.0,1
7488,max_effective,20,40,2,3,0.05,0.95,0.8997861000450019,21,68.0,1,68.0,1,68.0,1,68.0,1
7489,max_effective,20,40,2,3,0.05,0.95,0.9471468529653864,11,56.0,1,56.0,1,56.0,1,56.0,1
7490,max_effective,20,40,2,3,0.05,0.95,0.7816898516298499,4,27.0,1,27.0,1,27.0,1,27.0,1
7491,max_effective,20,40,2,3,0.05,0.95,0.8416619522376777,12,58.0,1,58.0,1,58.0,1,58.0,1
7492,max_effective,20,40,2,3,0.05,0.95,0.9299867645011676,35,78.0,0,84.0,0,92.0,1,92.0,1
7493,max_effective,20,40,2,3,0.05,0.95,0.9293748158548982,13,67.0,1,67.0,1,67.0,1,67.0,1
7494,max_effective,20,40,2,3,0.05,0.95,0.892601651276341,37,88.0,1,88.0,1,88.0,1,88.0,1
7495,max_effective,20,40,2,3,0.05,0.95,0.9290093645161092,18,73.0,1,73.0,1,73.0,1,73.0,1
7496,max_effective,20,40,2,3,0.05,0.95,0.9266463593240524,18,81.0,1,81.0,1,81.0,1,81.0,1
7497,max_effective,20,40,2,3,0.05,0.95,0.9432210132116184,52,103.0,0,108.0,0,109.0,0,112.0,1
7498,max_effective,20,40,2,3,0.05,0.95,0.9488871552794348,50,90.0,1,90.0,1,90.0,1,90.0,1
7499,max_effective,20,40,2,3,0.05,0.95,0.9272594426707996,14,46.0,1,46.0,1,46.0,1,46.0,1
7500,max_effective,20,40,2,3,0.05,0.95,0.9187050936710902,14,64.0,1,64.0,1,64.0,1,64.0,1
7501,max_effective,20,40,2,3,0.05,0.95,0.9018777780519244,9,46.0,1,46.0,1,46.0,1,46.0,1
7502,max_effective,20,40,2,3,0.05,0.95,0.8784071790969421,10,43.0,1,43.0,1,43.0,1,43.0,1
7503,max_effective,20,40,2,3,0.05,0.95,0.9424291585433918,22,67.0,1,67.0,1,67.0,1,67.0,1
7504,max_effective,20,40,2,3,0.05,0.95,0.8928043658045184,15,51.0,1,51.0,1,51.0,1,51.0,1
7505,max_effective,20,40,2,3,0.05,0.95,0.9400551775375672,11,63.0,1,63.0,1,63.0,1,63.0,1
7506,max_effective,20,40,2,3,0.05,0.95,0.9159817125347464,31,79.0,1,79.0,1,79.0,1,79.0,1
7507,max_effective,20,40,2,3,0.05,0.95,0.8950775243362236,14,62.0,1,62.0,1,62.0,1,62.0,1
7508,max_effective,20,40,2,3,0.05,0.95,0.94440621309232,28,71.0,1,71.0,1,71.0,1,71.0,1
7509,max_effective,20,40,2,3,0.05,0.95,0.9233717763272188,10,77.0,1,77.0,1,76.0,0,77.0,1
7510,max_effective,20,40,2,3,0.05,0.95,0.9474710361690678,12,59.0,1,59.0,1,59.0,1,59.0,1
7511,max_effective,20,40,2,3,0.05,0.95,0.8921077349491734,13,55.0,1,55.0,1,55.0,1,55.0,1
7512,max_effective,20,40,2,3,0.05,0.95,0.857157109742215,15,76.0,1,76.0,1,76.0,1,76.0,1
7513,max_effective,20,40,2,3,0.05,0.95,0.9275575761759672,15,76.0,1,76.0,1,76.0,1,76.0,1
7514,max_effective,20,40,2,3,0.05,0.95,0.7980120258869939,9,42.0,1,42.0,1,42.0,1,42.0,1
7515,max_effective,20,40,2,3,0.05,0.95,0.930398662666786,24,81.0,0,84.0,1,84.0,1,84.0,1
7516,max_effective,20,40,2,3,0.05,0.95,0.8883706941062188,5,41.0,1,41.0,1,41.0,1,41.0,1
7517,max_effective,20,40,2,3,0.05,0.95,0.9434837535813624,18,84.0,0,88.0,1,88.0,1,88.0,1
7518,max_effective,20,40,2,3,0.05,0.95,0.9320193646857814,10,59.0,1,59.0,1,59.0,1,59.0,1
7519,max_effective,20,40,2,3,0.05,0.95,0.8306732661495081,9,48.0,1,48.0,1,48.0,1,48.0,1
7520,max_effective,20,40,2,3,0.05,0.95,0.9378351134466252,19,86.0,0,87.0,1,87.0,1,87.0,1
7521,max_effective,20,40,2,3,0.05,0.95,0.8558339058288029,5,35.0,1,35.0,1,35.0,1,34.0,0
7522,max_effective,20,40,2,3,0.05,0.95,0.9344871182427524,34,66.0,1,66.0,1,66.0,1,66.0,1
7523,max_effective,20,40,2,3,0.05,0.95,0.8541154330700357,10,39.0,1,39.0,1,39.0,1,39.0,1
7524,max_effective,20,40,2,3,0.05,0.95,0.9362779607238992,15,41.0,1,41.0,1,41.0,1,41.0,1
7525,max_effective,20,40,2,3,0.05,0.95,0.916957110039164,7,39.0,1,39.0,1,39.0,1,39.0,1
7526,max_effective,20,40,2,3,0.05,0.95,0.9210221599729234,19,45.0,1,45.0,1,45.0,1,45.0,1
7527,max_effective,20,40,2,3,0.05,0.95,0.946159247687692,45,82.0,0,87.0,0,101.0,1,100.0,0
7528,max_effective,20,40,2,3,0.05,0.95,0.9495075839886452,31,65.0,1,65.0,1,65.0,1,65.0,1
7529,max_effective,20,40,2,3,0.05,0.95,0.9381138375898992,14,84.0,1,84.0,1,84.0,1,84.0,1
7530,max_effective,20,40,2,3,0.05,0.95,0.9229340807533548,38,75.0,1,75.0,1,75.0,1,75.0,1
7531,max_effective,20,40,2,3,0.05,0.95,0.9146845966919572,9,60.0,1,60.0,1,60.0,1,60.0,1
7532,max_effective,20,40,2,3,0.05,0.95,0.9075280415239212,7,59.0,1,59.0,1,59.0,1,59.0,1
7533,max_effective,20,40,2,3,0.05,0.95,0.7975223290299772,5,42.0,1,42.0,1,42.0,1,42.0,1
7534,max_effective,20,40,2,3,0.05,0.95,0.7887717762531871,6,40.0,1,40.0,1,40.0,1,40.0,1
7535,max_effective,20,40,2,3,0.05,0.95,0.7267951026324938,2,24.0,1,24.0,1,24.0,1,24.0,1
7536,max_effective,20,40,2,3,0.05,0.95,0.9449032050433704,32,89.0,0,98.0,0,102.0,1,101.0,0
7537,max_effective,20,40,2,3,0.05,0.95,0.9468032986579384,12,60.0,1,60.0,1,60.0,1,60.0,1
7538,max_effective,20,40,2,3,0.05,0.95,0.8735450416634662,14,50.0,1,50.0,1,50.0,1,49.0,0
7539,max_effective,20,40,2,3,0.05,0.95,0.8771889929178843,7,46.0,1,46.0,1,46.0,1,46.0,1
7540,max_effective,20,40,2,3,0.05,0.95,0.9374279267790736,17,62.0,1,62.0,1,62.0,1,62.0,1
7541,max_effective,20,40,2,3,0.05,0.95,0.921326949288695,36,73.0,1,73.0,1,73.0,1,73.0,1
7542,max_effective,20,40,2,3,0.05,0.95,0.8889659273673365,13,62.0,1,62.0,1,62.0,1,61.0,0
7543,max_effective,20,40,2,3,0.05,0.95,0.8697381279725626,22,85.0,0,86.0,1,86.0,1,86.0,1
7544,max_effective,20,40,2,3,0.05,0.95,0.8830364670074267,9,46.0,1,46.0,1,46.0,1,46.0,1
7545,max_effective,20,40,2,3,0.05,0.95,0.8486976868633488,5,35.0,1,35.0,1,35.0,1,35.0,1
7546,max_effective,20,40,2,3,0.05,0.95,0.9359693315571116,10,48.0,1,48.0,1,48.0,1,48.0,1
7547,max_effective,20,40,2,3,0.05,0.95,0.9390027153859364,44,69.0,0,83.0,1,83.0,1,83.0,1
7548,max_effective,20,40,2,3,0.05,0.95,0.9442733394521622,9,65.0,1,65.0,1,65.0,1,65.0,1
7549,max_effective,20,40,2,3,0.05,0.95,0.9408051911268366,15,57.0,1,57.0,1,57.0,1,57.0,1
7550,max_effective,20,40,2,3,0.05,0.95,0.9425391324309792,9,51.0,1,51.0,1,51.0,1,51.0,1
7551,max_effective,20,40,2,3,0.05,0.95,0.943378156662038,21,73.0,1,73.0,1,73.0,1,73.0,1
7552,max_effective,20,40,2,3,0.05,0.95,0.8800813175192732,19,67.0,1,67.0,1,67.0,1,67.0,1
7553,max_effective,20,40,2,3,0.05,0.95,0.8719384233683853,10,49.0,1,49.0,1,49.0,1,49.0,1
7554,max_effective,20,40,2,3,0.05,0.95,0.945670941403858,36,81.0,0,89.0,1,88.0,0,85.0,0
7555,max_effective,20,40,2,3,0.05,0.95,0.8573934751282764,8,50.0,1,50.0,1,50.0,1,50.0,1
7556,max_effective,20,40,2,3,0.05,0.95,0.944941228857014,16,55.0,1,55.0,1,55.0,1,55.0,1
7557,max_effective,20,40,2,3,0.05,0.95,0.8945375241633495,7,44.0,1,44.0,1,44.0,1,44.0,1
7558,max_effective,20,40,2,3,0.05,0.95,0.910723074320994,9,54.0,1,54.0,1,54.0,1,54.0,1
7559,max_effective,20,40,2,3,0.05,0.95,0.82779933305425,9,52.0,1,52.0,1,52.0,1,52.0,1
7560,max_effective,20,40,2,3,0.05,0.95,0.9213396794301608,8,49.0,1,49.0,1,49.0,1,49.0,1
7561,max_effective,20,40,2,3,0.05,0.95,0.9312461340998374,5,38.0,1,38.0,1,38.0,1,37.0,0
7562,max_effective,20,40,2,3,0.05,0.95,0.8280530182030338,12,46.0,1,46.0,1,46.0,1,46.0,1
7563,max_effective,20,40,2,3,0.05,0.95,0.9326581582313176,15,61.0,1,61.0,1,61.0,1,61.0,1
7564,max_effective,20,40,2,3,0.05,0.95,0.9477661060130896,48,80.0,0,98.0,1,93.0,0,91.0,0
7565,max_effective,20,40,2,3,0.05,0.95,0.8649149674411288,13,53.0,1,53.0,1,53.0,1,53.0,1
7566,max_effective,20,40,2,3,0.05,0.95,0.9013929064196284,19,54.0,1,54.0,1,54.0,1,54.0,1
7567,max_effective,20,40,2,3,0.05,0.95,0.8884456835590809,10,41.0,1,41.0,1,41.0,1,41.0,1
7568,max_effective,20,40,2,3,0.05,0.95,0.9186809258216738,14,66.0,1,66.0,1,66.0,1,66.0,1
7569,max_effective,20,40,2,3,0.05,0.95,0.9001393128274168,14,66.0,1,66.0,1,66.0,1,66.0,1
7570,max_effective,20,40,2,3,0.05,0.95,0.8689179226195882,11,57.0,1,57.0,1,57.0,1,57.0,1
7571,max_effective,20,40,2,3,0.05,0.95,0.8998924842228384,16,60.0,1,60.0,1,60.0,1,60.0,1
7572,max_effective,20,40,2,3,0.05,0.95,0.9227223507377984,8,45.0,1,45.0,1,45.0,1,45.0,1
7573,max_effective,20,40,2,3,0.05,0.95,0.9260995398478667,9,54.0,1,54.0,1,54.0,1,54.0,1
7574,max_effective,20,40,2,3,0.05,0.95,0.857432595091873,8,43.0,1,43.0,1,43.0,1,43.0,1
7575,max_effective,20,40,2,3,0.05,0.95,0.9462271671397574,19,80.0,1,80.0,1,80.0,1,80.0,1
7576,max_effective,20,40,2,3,0.05,0.95,0.9026012654041968,27,79.0,1,79.0,1,79.0,1,79.0,1
7577,max_effective,20,40,2,3,0.05,0.95,0.8626109415424412,18,56.0,1,56.0,1,56.0,1,56.0,1
7578,max_effective,20,40,2,3,0.05,0.95,0.9280235255741772,22,66.0,1,66.0,1,66.0,1,66.0,1
7579,max_effective,20,40,2,3,0.05,0.95,0.9090979633073456,11,49.0,1,49.0,1,49.0,1,49.0,1
7580,max_effective,20,40,2,3,0.05,0.95,0.9246995454282606,12,44.0,1,44.0,1,44.0,1,44.0,1
7581,max_effective,20,40,2,3,0.05,0.95,0.9340473123778684,13,52.0,1,52.0,1,52.0,1,52.0,1
7582,max_effective,20,40,2,3,0.05,0.95,0.9362195848716656,10,48.0,1,48.0,1,48.0,1,48.0,1
7583,max_effective,20,40,2,3,0.05,0.95,0.9292832363922372,27,82.0,1,82.0,1,82.0,1,82.0,1
7584,max_effective,20,40,2,3,0.05,0.95,0.877884393212531,18,67.0,1,67.0,1,67.0,1,67.0,1
7585,max_effective,20,40,2,3,0.05,0.95,0.9372009483371784,59,87.0,0,96.0,0,98.0,1,97.0,0
7586,max_effective,20,40,2,3,0.05,0.95,0.944988385642898,8,44.0,1,44.0,1,44.0,1,44.0,1
7587,max_effective,20,40,2,3,0.05,0.95,0.9401504489171832,13,53.0,1,53.0,1,53.0,1,53.0,1
7588,max_effective,20,40,2,3,0.05,0.95,0.9429576460181992,28,84.0,0,92.0,0,94.0,1,92.0,0
7589,max_effective,20,40,2,3,0.05,0.95,0.9325504854920976,10,39.0,1,39.0,1,39.0,1,39.0,1
7590,max_effective,20,40,2,3,0.05,0.95,0.9348954334879837,12,64.0,1,64.0,1,64.0,1,64.0,1
7591,max_effective,20,40,2,3,0.05,0.95,0.9203958572844458,68,96.0,0,101.0,1,100.0,0,98.0,0
7592,max_effective,20,40,2,3,0.05,0.95,0.912005971902672,14,67.0,1,67.0,1,67.0,1,67.0,1
7593,max_effective,20,40,2,3,0.05,0.95,0.8487104017824905,8,55.0,1,55.0,1,55.0,1,55.0,1
7594,max_effective,20,40,2,3,0.05,0.95,0.94429940363719,19,81.0,1,81.0,1,81.0,1,81.0,1
7595,max_effective,20,40,2,3,0.05,0.95,0.9167746575897796,7,57.0,1,57.0,1,57.0,1,57.0,1
7596,max_effective,20,40,2,3,0.05,0.95,0.9019577647863136,11,54.0,1,54.0,1,54.0,1,54.0,1
7597,max_effective,20,40,2,3,0.05,0.95,0.9426179752289036,11,53.0,1,53.0,1,53.0,1,53.0,1
7598,max_effective,20,40,2,3,0.05,0.95,0.932903432643806,14,70.0,1,70.0,1,70.0,1,70.0,1
7599,max_effective,20,40,2,3,0.05,0.95,0.9015170232996996,8,50.0,1,50.0,1,50.0,1,50.0,1
7600,max_effective,20,40,2,3,0.05,0.95,0.8453226348652071,13,52.0,1,52.0,1,52.0,1,52.0,1
7601,max_effective,20,40,2,3,0.05,0.95,0.922090462097232,26,83.0,0,89.0,1,89.0,1,89.0,1
7602,max_effective,20,40,2,3,0.05,0.95,0.8883752216512448,16,61.0,1,61.0,1,61.0,1,61.0,1
7603,max_effective,20,40,2,3,0.05,0.95,0.8541543061012279,20,77.0,1,77.0,1,77.0,1,77.0,1
7604,max_effective,20,40,2,3,0.05,0.95,0.889952864343232,8,44.0,1,44.0,1,44.0,1,44.0,1
7605,max_effective,20,40,2,3,0.05,0.95,0.9320523729002956,11,58.0,1,58.0,1,58.0,1,58.0,1
7606,max_effective,20,40,2,3,0.05,0.95,0.9327488059414296,15,51.0,1,51.0,1,51.0,1,51.0,1
7607,max_effective,20,40,2,3,0.05,0.95,0.949861329132906,44,93.0,1,93.0,1,93.0,1,92.0,0
7608,max_effective,20,40,2,3,0.05,0.95,0.8746532649580571,11,61.0,1,61.0,1,61.0,1,61.0,1
7609,max_effective,20,40,2,3,0.05,0.95,0.9106702278778024,10,57.0,1,57.0,1,57.0,1,57.0,1
7610,max_effective,20,40,2,3,0.05,0.95,0.939188315196514,15,62.0,1,62.0,1,62.0,1,62.0,1
7611,max_effective,20,40,2,3,0.05,0.95,0.9426871771526528,30,77.0,0,83.0,0,87.0,1,87.0,1
7612,max_effective,20,40,2,3,0.05,0.95,0.949645447026214,50,95.0,1,95.0,1,95.0,1,92.0,0
7613,max_effective,20,40,2,3,0.05,0.95,0.9413471082741756,22,64.0,1,64.0,1,64.0,1,64.0,1
7614,max_effective,20,40,2,3,0.05,0.95,0.8748501030222777,36,75.0,1,75.0,1,75.0,1,75.0,1
7615,max_effective,20,40,2,3,0.05,0.95,0.8786060159977596,11,44.0,1,44.0,1,44.0,1,44.0,1
7616,max_effective,20,40,2,3,0.05,0.95,0.91437261772013,24,70.0,1,70.0,1,70.0,1,70.0,1
7617,max_effective,20,40,2,3,0.05,0.95,0.9264376372468592,6,49.0,1,49.0,1,49.0,1,49.0,1
7618,max_effective,20,40,2,3,0.05,0.95,0.9431867504990558,29,83.0,0,90.0,0,96.0,0,97.0,1
7619,max_effective,20,40,2,3,0.05,0.95,0.9377877950488572,29,89.0,0,91.0,1,91.0,1,91.0,1
7620,max_effective,20,40,2,3,0.05,0.95,0.911867725221792,20,66.0,1,66.0,1,66.0,1,66.0,1
7621,max_effective,20,40,2,3,0.05,0.95,0.935837926352729,16,68.0,1,68.0,1,68.0,1,68.0,1
7622,max_effective,20,40,2,3,0.05,0.95,0.8325485071300778,10,55.0,1,55.0,1,55.0,1,54.0,0
7623,max_effective,20,40,2,3,0.05,0.95,0.8885750323557918,4,36.0,1,36.0,1,36.0,1,36.0,1
7624,max_effective,20,40,2,3,0.05,0.95,0.9312952005114936,22,73.0,0,78.0,1,78.0,1,78.0,1
7625,max_effective,20,40,2,3,0.05,0.95,0.9327386375604444,10,46.0,1,46.0,1,46.0,1,46.0,1
7626,max_effective,20,40,2,3,0.05,0.95,0.8874964255102298,52,88.0,0,95.0,0,101.0,0,106.0,1
7627,max_effective,20,40,2,3,0.05,0.95,0.9054680746574904,33,85.0,0,91.0,0,96.0,1,92.0,0
7628,max_effective,20,40,2,3,0.05,0.95,0.9396890874357432,15,69.0,1,69.0,1,69.0,1,69.0,1
7629,max_effective,20,40,2,3,0.05,0.95,0.9457183460362464,16,56.0,1,56.0,1,56.0,1,56.0,1
7630,max_effective,20,40,2,3,0.05,0.95,0.8731870221236828,10,45.0,1,45.0,1,45.0,1,45.0,1
7631,max_effective,20,40,2,3,0.05,0.95,0.8173163598613129,5,45.0,1,45.0,1,45.0,1,45.0,1
7632,max_effective,20,40,2,3,0.05,0.95,0.93129314427031,15,61.0,1,61.0,1,61.0,1,61.0,1
7633,max_effective,20,40,2,3,0.05,0.95,0.8789261912949862,15,57.0,1,57.0,1,57.0,1,57.0,1
7634,max_effective,20,40,2,3,0.05,0.95,0.9453652320983504,22,78.0,1,78.0,1,78.0,1,78.0,1
7635,max_effective,20,40,2,3,0.05,0.95,0.9335108687123724,11,62.0,1,62.0,1,62.0,1,62.0,1
7636,max_effective,20,40,2,3,0.05,0.95,0.8800435763412475,14,53.0,1,53.0,1,53.0,1,53.0,1
7637,max_effective,20,40,2,3,0.05,0.95,0.8810737841067456,5,30.0,1,30.0,1,30.0,1,30.0,1
7638,max_effective,20,40,2,3,0.05,0.95,0.8647149266087113,5,44.0,1,44.0,1,44.0,1,44.0,1
7639,max_effective,20,40,2,3,0.05,0.95,0.9442832572389545,33,78.0,0,91.0,0,93.0,1,93.0,1
7640,max_effective,20,40,2,3,0.05,0.95,0.9482889285358228,46,106.0,0,109.0,0,111.0,1,110.0,0
7641,max_effective,20,40,2,3,0.05,0.95,0.9275355391280744,14,66.0,1,66.0,1,66.0,1,66.0,1
7642,max_effective,20,40,2,3,0.05,0.95,0.7043775183910612,3,29.0,1,29.0,1,29.0,1,28.0,0
7643,max_effective,20,40,2,3,0.05,0.95,0.9394443951439736,13,55.0,1,55.0,1,55.0,1,55.0,1
7644,max_effective,20,40,2,3,0.05,0.95,0.8450418897435316,5,39.0,1,39.0,1,39.0,1,39.0,1
7645,max_effective,20,40,2,3,0.05,0.95,0.9153396275373166,10,43.0,1,43.0,1,43.0,1,43.0,1
7646,max_effective,20,40,2,3,0.05,0.95,0.8994068047125702,37,69.0,1,69.0,1,69.0,1,69.0,1
7647,max_effective,20,40,2,3,0.05,0.95,0.8783000287442445,5,39.0,1,39.0,1,39.0,1,39.0,1
7648,max_effective,20,40,2,3,0.05,0.95,0.9493668706664448,41,82.0,1,82.0,1,82.0,1,82.0,1
7649,max_effective,20,40,2,3,0.05,0.95,0.7832042870079994,8,43.0,1,43.0,1,43.0,1,43.0,1
7650,max_effective,20,40,2,3,0.05,0.95,0.927856242473434,10,51.0,1,51.0,1,51.0,1,51.0,1
7651,max_effective,20,40,2,3,0.05,0.95,0.9019137579506188,14,41.0,1,41.0,1,41.0,1,41.0,1
7652,max_effective,20,40,2,3,0.05,0.95,0.7572846226227831,19,65.0,1,65.0,1,65.0,1,65.0,1
7653,max_effective,20,40,2,3,0.05,0.95,0.9118077953694744,28,60.0,1,60.0,1,60.0,1,60.0,1
7654,max_effective,20,40,2,3,0.05,0.95,0.9453094120781426,20,90.0,1,90.0,1,88.0,0,87.0,0
7655,max_effective,20,40,2,3,0.05,0.95,0.934039393209535,26,62.0,1,62.0,1,62.0,1,62.0,1
7656,max_effective,20,40,2,3,0.05,0.95,0.9169455740430328,6,39.0,1,39.0,1,39.0,1,39.0,1
7657,max_effective,20,40,2,3,0.05,0.95,0.8673779481031894,9,53.0,1,53.0,1,53.0,1,53.0,1
7658,max_effective,20,40,2,3,0.05,0.95,0.8932606492451132,51,80.0,1,80.0,1,80.0,1,80.0,1
7659,max_effective,20,40,2,3,0.05,0.95,0.8469931975252578,19,58.0,1,58.0,1,58.0,1,58.0,1
7660,max_effective,20,40,2,3,0.05,0.95,0.9404900343631843,30,69.0,1,69.0,1,69.0,1,69.0,1
7661,max_effective,20,40,2,3,0.05,0.95,0.919864194862772,14,66.0,1,66.0,1,66.0,1,66.0,1
7662,max_effective,20,40,2,3,0.05,0.95,0.9214151087997842,15,70.0,1,70.0,1,70.0,1,70.0,1
7663,max_effective,20,40,2,3,0.05,0.95,0.8643783588168937,7,36.0,1,36.0,1,36.0,1,35.0,0
7664,max_effective,20,40,2,3,0.05,0.95,0.8622582809059821,15,67.0,1,67.0,1,67.0,1,67.0,1
7665,max_effective,20,40,2,3,0.05,0.95,0.933218278973002,18,96.0,0,100.0,0,103.0,1,101.0,0
7666,max_effective,20,40,2,3,0.05,0.95,0.8765748921698834,10,56.0,1,56.0,1,56.0,1,56.0,1
7667,max_effective,20,40,2,3,0.05,0.95,0.9324943069728574,17,72.0,1,72.0,1,72.0,1,72.0,1
7668,max_effective,20,40,2,3,0.05,0.95,0.8623332270674623,5,39.0,1,39.0,1,39.0,1,39.0,1
7669,max_effective,20,40,2,3,0.05,0.95,0.9159868529819112,18,86.0,1,86.0,1,86.0,1,86.0,1
7670,max_effective,20,40,2,3,0.05,0.95,0.9404491878638812,20,84.0,0,89.0,1,89.0,1,89.0,1
7671,max_effective,20,40,2,3,0.05,0.95,0.8805651622413065,13,62.0,1,62.0,1,62.0,1,62.0,1
7672,max_effective,20,40,2,3,0.05,0.95,0.8248321388068606,7,40.0,1,40.0,1,40.0,1,40.0,1
7673,max_effective,20,40,2,3,0.05,0.95,0.8795546710188665,8,48.0,1,48.0,1,48.0,1,48.0,1
7674,max_effective,20,40,2,3,0.05,0.95,0.9239036459784066,26,71.0,1,71.0,1,71.0,1,71.0,1
7675,max_effective,20,40,2,3,0.05,0.95,0.9496524781695566,6,41.0,1,41.0,1,41.0,1,41.0,1
7676,max_effective,20,40,2,3,0.05,0.95,0.8934528393462233,7,51.0,1,51.0,1,51.0,1,51.0,1
7677,max_effective,20,40,2,3,0.05,0.95,0.9444932947520366,41,78.0,0,90.0,0,98.0,1,98.0,1
7678,max_effective,20,40,2,3,0.05,0.95,0.9431110111839588,44,93.0,0,101.0,0,116.0,1,116.0,1
7679,max_effective,20,40,2,3,0.05,0.95,0.8058527293187985,4,35.0,1,35.0,1,35.0,1,35.0,1
7680,max_effective,20,40,2,3,0.05,0.95,0.942484004809914,14,62.0,1,62.0,1,62.0,1,62.0,1
7681,max_effective,20,40,2,3,0.05,0.95,0.9326271748627314,14,52.0,1,52.0,1,52.0,1,52.0,1
7682,max_effective,20,40,2,3,0.05,0.95,0.9397615690766734,44,77.0,0,87.0,0,88.0,1,87.0,0
7683,max_effective,20,40,2,3,0.05,0.95,0.9414166530708332,77,88.0,0,106.0,0,109.0,1,108.0,0
7684,max_effective,20,40,2,3,0.05,0.95,0.9380759469780682,61,93.0,0,94.0,0,107.0,1,107.0,1
7685,max_effective,20,40,2,3,0.05,0.95,0.8462555506559495,8,33.0,1,33.0,1,33.0,1,33.0,1
7686,max_effective,20,40,2,3,0.05,0.95,0.9322720844248844,16,79.0,1,79.0,1,79.0,1,79.0,1
7687,max_effective,20,40,2,3,0.05,0.95,0.9132089923795296,8,46.0,1,46.0,1,46.0,1,46.0,1
7688,max_effective,20,40,2,3,0.05,0.95,0.8513255736126274,11,47.0,1,47.0,1,47.0,1,47.0,1
7689,max_effective,20,40,2,3,0.05,0.95,0.9183786377173612,12,60.0,1,60.0,1,60.0,1,60.0,1
7690,max_effective,20,40,2,3,0.05,0.95,0.8442365319522591,9,42.0,1,42.0,1,42.0,1,42.0,1
7691,max_effective,20,40,2,3,0.05,0.95,0.9298541331076736,16,68.0,1,68.0,1,68.0,1,68.0,1
7692,max_effective,20,40,2,3,0.05,0.95,0.922623308891488,14,54.0,1,54.0,1,54.0,1,54.0,1
7693,max_effective,20,40,2,3,0.05,0.95,0.8912698357934912,14,62.0,1,62.0,1,62.0,1,62.0,1
7694,max_effective,20,40,2,3,0.05,0.95,0.9430001942994248,34,74.0,1,74.0,1,74.0,1,74.0,1
7695,max_effective,20,40,2,3,0.05,0.95,0.9333931847541858,11,47.0,1,47.0,1,47.0,1,47.0,1
7696,max_effective,20,40,2,3,0.05,0.95,0.8917210313881827,19,62.0,1,62.0,1,62.0,1,62.0,1
7697,max_effective,20,40,2,3,0.05,0.95,0.9191045387880548,10,67.0,1,67.0,1,67.0,1,67.0,1
7698,max_effective,20,40,2,3,0.05,0.95,0.9489090708970862,17,62.0,1,62.0,1,62.0,1,62.0,1
7699,max_effective,20,40,2,3,0.05,0.95,0.883728501031544,7,46.0,1,46.0,1,46.0,1,46.0,1
7700,max_effective,20,40,2,3,0.05,0.95,0.9045706226062964,13,54.0,1,54.0,1,54.0,1,54.0,1
7701,max_effective,20,40,2,3,0.05,0.95,0.9342403113530152,25,76.0,0,79.0,1,79.0,1,79.0,1
7702,max_effective,20,40,2,3,0.05,0.95,0.9031970997583008,4,40.0,1,40.0,1,40.0,1,40.0,1
7703,max_effective,20,40,2,3,0.05,0.95,0.8996605043875423,19,82.0,1,82.0,1,82.0,1,82.0,1
7704,max_effective,20,40,2,3,0.05,0.95,0.9457754721540156,24,102.0,0,105.0,0,106.0,1,103.0,0
7705,max_effective,20,40,2,3,0.05,0.95,0.945099430402798,16,63.0,1,63.0,1,63.0,1,63.0,1
7706,max_effective,20,40,2,3,0.05,0.95,0.8583719832331692,16,46.0,1,46.0,1,46.0,1,46.0,1
7707,max_effective,20,40,2,3,0.05,0.95,0.888950400309895,20,69.0,1,69.0,1,69.0,1,69.0,1
7708,max_effective,20,40,2,3,0.05,0.95,0.943962228083817,23,88.0,0,90.0,1,86.0,0,88.0,0
7709,max_effective,20,40,2,3,0.05,0.95,0.865421540169889,4,39.0,1,39.0,1,39.0,1,39.0,1
7710,max_effective,20,40,2,3,0.05,0.95,0.9244685675399702,29,88.0,0,96.0,0,98.0,0,99.0,1
7711,max_effective,20,40,2,3,0.05,0.95,0.8763131731145224,11,64.0,1,64.0,1,64.0,1,64.0,1
7712,max_effective,20,40,2,3,0.05,0.95,0.9036014165903522,5,44.0,1,44.0,1,44.0,1,44.0,1
7713,max_effective,20,40,2,3,0.05,0.95,0.92442817664155,20,71.0,1,71.0,1,71.0,1,71.0,1
7714,max_effective,20,40,2,3,0.05,0.95,0.8611012625001878,6,55.0,1,55.0,1,55.0,1,55.0,1
7715,max_effective,20,40,2,3,0.05,0.95,0.9463486540147614,17,66.0,1,66.0,1,66.0,1,66.0,1
7716,max_effective,20,40,2,3,0.05,0.95,0.9293128641876132,9,42.0,1,42.0,1,42.0,1,42.0,1
7717,max_effective,20,40,2,3,0.05,0.95,0.874223812942287,4,37.0,1,37.0,1,37.0,1,37.0,1
7718,max_effective,20,40,2,3,0.05,0.95,0.8858395819223015,4,30.0,1,30.0,1,30.0,1,30.0,1
7719,max_effective,20,40,2,3,0.05,0.95,0.788685948702312,6,48.0,1,48.0,1,48.0,1,48.0,1
7720,max_effective,20,40,2,3,0.05,0.95,0.8981450841372397,72,85.0,0,92.0,0,97.0,0,101.0,1
7721,max_effective,20,40,2,3,0.05,0.95,0.9430393203787004,17,50.0,1,50.0,1,50.0,1,50.0,1
7722,max_effective,20,40,2,3,0.05,0.95,0.8835730222125187,17,61.0,1,61.0,1,61.0,1,61.0,1
7723,max_effective,20,40,2,3,0.05,0.95,0.7859998085340613,8,55.0,1,55.0,1,55.0,1,55.0,1
7724,max_effective,20,40,2,3,0.05,0.95,0.8977842401236006,10,52.0,1,52.0,1,52.0,1,52.0,1
7725,max_effective,20,40,2,3,0.05,0.95,0.9394239248561852,15,57.0,1,57.0,1,57.0,1,57.0,1
7726,max_effective,20,40,2,3,0.05,0.95,0.9395867869924112,30,78.0,1,78.0,1,78.0,1,78.0,1
7727,max_effective,20,40,2,3,0.05,0.95,0.9441878897418576,9,54.0,1,54.0,1,54.0,1,54.0,1
7728,max_effective,20,40,2,3,0.05,0.95,0.9419065331854674,9,51.0,1,51.0,1,51.0,1,51.0,1
7729,max_effective,20,40,2,3,0.05,0.95,0.8866099437728764,15,72.0,1,72.0,1,72.0,1,72.0,1
7730,max_effective,20,40,2,3,0.05,0.95,0.8394144466439025,9,52.0,1,52.0,1,52.0,1,52.0,1
7731,max_effective,20,40,2,3,0.05,0.95,0.9225580257214904,17,57.0,1,57.0,1,57.0,1,57.0,1
7732,max_effective,20,40,2,3,0.05,0.95,0.9274635617319712,12,87.0,1,87.0,1,87.0,1,87.0,1
7733,max_effective,20,40,2,3,0.05,0.95,0.9436170882918964,64,86.0,0,97.0,0,98.0,1,97.0,0
7734,max_effective,20,40,2,3,0.05,0.95,0.914050983842411,15,57.0,1,57.0,1,57.0,1,56.0,0
7735,max_effective,20,40,2,3,0.05,0.95,0.8717060364430769,17,81.0,1,81.0,1,81.0,1,81.0,1
7736,max_effective,20,40,2,3,0.05,0.95,0.9097783490458082,7,46.0,1,46.0,1,46.0,1,46.0,1
7737,max_effective,20,40,2,3,0.05,0.95,0.9489161638120952,22,76.0,1,76.0,1,70.0,0,76.0,1
7738,max_effective,20,40,2,3,0.05,0.95,0.946753630643628,10,64.0,1,64.0,1,64.0,1,64.0,1
7739,max_effective,20,40,2,3,0.05,0.95,0.7594433810532311,8,41.0,1,41.0,1,41.0,1,41.0,1
7740,max_effective,20,40,2,3,0.05,0.95,0.9351609969513016,8,45.0,1,45.0,1,45.0,1,45.0,1
7741,max_effective,20,40,2,3,0.05,0.95,0.8826161087156462,7,29.0,1,29.0,1,29.0,1,29.0,1
7742,max_effective,20,40,2,3,0.05,0.95,0.9448114391036676,10,40.0,1,40.0,1,40.0,1,40.0,1
7743,max_effective,20,40,2,3,0.05,0.95,0.929537056640822,43,88.0,0,93.0,0,104.0,1,100.0,0
7744,max_effective,20,40,2,3,0.05,0.95,0.9193831152087738,23,59.0,1,59.0,1,59.0,1,59.0,1
7745,max_effective,20,40,2,3,0.05,0.95,0.8924983440082002,12,53.0,1,53.0,1,53.0,1,53.0,1
7746,max_effective,20,40,2,3,0.05,0.95,0.9168959553434116,20,82.0,0,90.0,1,90.0,1,87.0,0
7747,max_effective,20,40,2,3,0.05,0.95,0.9471570905090784,32,98.0,0,99.0,1,97.0,0,96.0,0
7748,max_effective,20,40,2,3,0.05,0.95,0.9473358577091888,10,57.0,1,57.0,1,57.0,1,57.0,1
7749,max_effective,20,40,2,3,0.05,0.95,0.9341394364280824,25,62.0,1,62.0,1,62.0,1,62.0,1
7750,max_effective,20,40,2,3,0.05,0.95,0.9301301857920664,5,33.0,1,33.0,1,33.0,1,33.0,1
7751,max_effective,20,40,2,3,0.05,0.95,0.9166031098643128,18,79.0,1,79.0,1,79.0,1,79.0,1
7752,max_effective,20,40,2,3,0.05,0.95,0.918710252801368,5,32.0,1,32.0,1,32.0,1,32.0,1
7753,max_effective,20,40,2,3,0.05,0.95,0.8751011138662473,9,57.0,1,57.0,1,57.0,1,57.0,1
7754,max_effective,20,40,2,3,0.05,0.95,0.8744901165669344,11,58.0,1,58.0,1,58.0,1,58.0,1
7755,max_effective,20,40,2,3,0.05,0.95,0.9048696675941498,4,38.0,1,38.0,1,38.0,1,38.0,1
7756,max_effective,20,40,2,3,0.05,0.95,0.94937422799496,7,47.0,1,47.0,1,47.0,1,47.0,1
7757,max_effective,20,40,2,3,0.05,0.95,0.9404847632761304,28,59.0,1,59.0,1,59.0,1,59.0,1
7758,max_effective,20,40,2,3,0.05,0.95,0.8903654542997531,6,41.0,1,41.0,1,41.0,1,41.0,1
7759,max_effective,20,40,2,3,0.05,0.95,0.9048603588180164,9,48.0,1,48.0,1,48.0,1,48.0,1
7760,max_effective,20,40,2,3,0.05,0.95,0.889632678464718,14,55.0,1,55.0,1,55.0,1,55.0,1
7761,max_effective,20,40,2,3,0.05,0.95,0.9472409089052964,21,77.0,1,77.0,1,77.0,1,76.0,0
7762,max_effective,20,40,2,3,0.05,0.95,0.9044441152727722,13,76.0,1,76.0,1,76.0,1,76.0,1
7763,max_effective,20,40,2,3,0.05,0.95,0.9126834747722335,18,66.0,1,66.0,1,66.0,1,66.0,1
7764,max_effective,20,40,2,3,0.05,0.95,0.9216420030754666,17,68.0,1,68.0,1,68.0,1,68.0,1
7765,max_effective,20,40,2,3,0.05,0.95,0.9083632414500772,5,41.0,1,41.0,1,41.0,1,41.0,1
7766,max_effective,20,40,2,3,0.05,0.95,0.9325114300432598,14,64.0,1,64.0,1,64.0,1,64.0,1
7767,max_effective,20,40,2,3,0.05,0.95,0.9243411835031724,38,91.0,0,92.0,0,107.0,0,108.0,1
7768,max_effective,20,40,2,3,0.05,0.95,0.8611771090880912,17,72.0,1,72.0,1,72.0,1,72.0,1
7769,max_effective,20,40,2,3,0.05,0.95,0.8672549732512145,17,71.0,1,71.0,1,71.0,1,71.0,1
7770,max_effective,20,40,2,3,0.05,0.95,0.8755907088703987,10,49.0,1,49.0,1,49.0,1,49.0,1
7771,max_effective,20,40,2,3,0.05,0.95,0.9142126821077016,13,61.0,1,61.0,1,61.0,1,61.0,1
7772,max_effective,20,40,2,3,0.05,0.95,0.9440362453405472,22,78.0,1,78.0,1,78.0,1,78.0,1
7773,max_effective,20,40,2,3,0.05,0.95,0.9307905033802052,14,65.0,1,65.0,1,65.0,1,65.0,1
7774,max_effective,20,40,2,3,0.05,0.95,0.8358548273297678,12,45.0,1,45.0,1,45.0,1,45.0,1
7775,max_effective,20,40,2,3,0.05,0.95,0.94642232429503,26,84.0,0,89.0,1,89.0,1,89.0,1
7776,max_effective,20,40,2,3,0.05,0.95,0.923288236814812,17,58.0,1,58.0,1,58.0,1,58.0,1
7777,max_effective,20,40,2,3,0.05,0.95,0.9360403049475842,12,60.0,1,60.0,1,60.0,1,60.0,1
7778,max_effective,20,40,2,3,0.05,0.95,0.9225930555407118,44,84.0,0,101.0,0,109.0,1,109.0,1
7779,max_effective,20,40,2,3,0.05,0.95,0.8657950694025153,13,43.0,1,43.0,1,43.0,1,42.0,0
7780,max_effective,20,40,2,3,0.05,0.95,0.6688500621336932,4,30.0,1,30.0,1,30.0,1,30.0,1
7781,max_effective,20,40,2,3,0.05,0.95,0.8657068534724175,7,42.0,1,42.0,1,42.0,1,42.0,1
7782,max_effective,20,40,2,3,0.05,0.95,0.9465152054315216,7,54.0,1,54.0,1,54.0,1,54.0,1
7783,max_effective,20,40,2,3,0.05,0.95,0.9181319338425454,24,80.0,1,80.0,1,80.0,1,80.0,1
7784,max_effective,20,40,2,3,0.05,0.95,0.9200750070268056,22,74.0,1,74.0,1,74.0,1,74.0,1
7785,max_effective,20,40,2,3,0.05,0.95,0.933845976087089,14,72.0,1,72.0,1,72.0,1,72.0,1
7786,max_effective,20,40,2,3,0.05,0.95,0.8154019065875001,10,38.0,1,38.0,1,38.0,1,37.0,0
7787,max_effective,20,40,2,3,0.05,0.95,0.9486872262591336,6,40.0,1,40.0,1,40.0,1,40.0,1
7788,max_effective,20,40,2,3,0.05,0.95,0.94896440124667,38,83.0,0,97.0,0,98.0,1,97.0,0
7789,max_effective,20,40,2,3,0.05,0.95,0.8962566860051481,17,74.0,1,74.0,1,74.0,1,74.0,1
7790,max_effective,20,40,2,3,0.05,0.95,0.9471280475791934,17,71.0,1,71.0,1,71.0,1,71.0,1
7791,max_effective,20,40,2,3,0.05,0.95,0.9360026982344593,10,52.0,1,52.0,1,52.0,1,52.0,1
7792,max_effective,20,40,2,3,0.05,0.95,0.9035162314854714,11,70.0,1,70.0,1,70.0,1,70.0,1
7793,max_effective,20,40,2,3,0.05,0.95,0.941168637450955,22,82.0,1,82.0,1,82.0,1,82.0,1
7794,max_effective,20,40,2,3,0.05,0.95,0.8839138983013263,8,48.0,1,48.0,1,48.0,1,47.0,0
7795,max_effective,20,40,2,3,0.05,0.95,0.9004307652712529,17,51.0,1,51.0,1,51.0,1,50.0,0
7796,max_effective,20,40,2,3,0.05,0.95,0.9259697045744776,27,71.0,1,71.0,1,71.0,1,71.0,1
7797,max_effective,20,40,2,3,0.05,0.95,0.9475700919853508,7,43.0,1,43.0,1,43.0,1,43.0,1
7798,max_effective,20,40,2,3,0.05,0.95,0.9384859550493624,32,83.0,0,85.0,0,92.0,0,93.0,1
7799,max_effective,20,40,2,3,0.05,0.95,0.9398536993155736,22,86.0,1,86.0,1,86.0,1,85.0,0
7800,max_effective,20,40,2,3,0.05,0.95,0.8607100929239282,10,66.0,1,66.0,1,66.0,1,66.0,1
7801,max_effective,20,40,2,3,0.05,0.95,0.784034205074811,6,34.0,1,34.0,1,34.0,1,34.0,1
7802,max_effective,20,40,2,3,0.05,0.95,0.9125381798330092,18,54.0,1,54.0,1,54.0,1,54.0,1
7803,max_effective,20,40,2,3,0.05,0.95,0.9319481337625616,10,36.0,1,36.0,1,36.0,1,36.0,1
7804,max_effective,20,40,2,3,0.05,0.95,0.9420484711519364,21,56.0,1,56.0,1,56.0,1,56.0,1
7805,max_effective,20,40,2,3,0.05,0.95,0.8822884293674083,5,39.0,1,39.0,1,39.0,1,39.0,1
7806,max_effective,20,40,2,3,0.05,0.95,0.8677480611488856,15,66.0,1,66.0,1,66.0,1,66.0,1
7807,max_effective,20,40,2,3,0.05,0.95,0.9208268336038136,60,89.0,0,88.0,0,90.0,0,103.0,1
7808,max_effective,20,40,2,3,0.05,0.95,0.9272544839901812,19,66.0,1,66.0,1,66.0,1,66.0,1
7809,max_effective,20,40,2,3,0.05,0.95,0.934465940378506,7,54.0,1,54.0,1,54.0,1,54.0,1
7810,max_effective,20,40,2,3,0.05,0.95,0.9171516604191332,29,73.0,1,73.0,1,73.0,1,73.0,1
7811,max_effective,20,40,2,3,0.05,0.95,0.9282414599169936,9,64.0,1,64.0,1,64.0,1,64.0,1
7812,max_effective,20,40,2,3,0.05,0.95,0.908244716097082,19,56.0,1,56.0,1,56.0,1,56.0,1
7813,max_effective,20,40,2,3,0.05,0.95,0.8894282951192465,9,55.0,1,55.0,1,55.0,1,55.0,1
7814,max_effective,20,40,2,3,0.05,0.95,0.9345446569169962,56,88.0,1,88.0,1,88.0,1,88.0,1
7815,max_effective,20,40,2,3,0.05,0.95,0.8621450211109012,10,61.0,1,61.0,1,61.0,1,61.0,1
7816,max_effective,20,40,2,3,0.05,0.95,0.8963252284252343,24,84.0,0,86.0,0,90.0,1,90.0,1
7817,max_effective,20,40,2,3,0.05,0.95,0.9451639228177472,16,52.0,1,52.0,1,52.0,1,52.0,1
7818,max_effective,20,40,2,3,0.05,0.95,0.9275131290092812,5,30.0,1,30.0,1,30.0,1,29.0,0
7819,max_effective,20,40,2,3,0.05,0.95,0.9246797506759576,22,72.0,1,72.0,1,72.0,1,72.0,1
7820,max_effective,20,40,2,3,0.05,0.95,0.8929688959585345,17,69.0,1,69.0,1,69.0,1,69.0,1
7821,max_effective,20,40,2,3,0.05,0.95,0.9392749723808436,47,79.0,1,79.0,1,79.0,1,79.0,1
7822,max_effective,20,40,2,3,0.05,0.95,0.9244316488684646,21,89.0,0,90.0,0,93.0,1,93.0,1
7823,max_effective,20,40,2,3,0.05,0.95,0.8999692302006566,7,46.0,1,46.0,1,46.0,1,46.0,1
7824,max_effective,20,40,2,3,0.05,0.95,0.8595117649460388,5,39.0,1,39.0,1,39.0,1,39.0,1
7825,max_effective,20,40,2,3,0.05,0.95,0.8840367233961983,10,49.0,1,49.0,1,49.0,1,49.0,1
7826,max_effective,20,40,2,3,0.05,0.95,0.9161757840248188,6,45.0,1,45.0,1,45.0,1,45.0,1
7827,max_effective,20,40,2,3,0.05,0.95,0.8952405374018458,6,40.0,1,40.0,1,40.0,1,40.0,1
7828,max_effective,20,40,2,3,0.05,0.95,0.9086087454993812,28,70.0,1,70.0,1,70.0,1,70.0,1
7829,max_effective,20,40,2,3,0.05,0.95,0.9093384086795098,28,56.0,1,56.0,1,56.0,1,56.0,1
7830,max_effective,20,40,2,3,0.05,0.95,0.946758163836368,41,81.0,1,81.0,1,81.0,1,81.0,1
7831,max_effective,20,40,2,3,0.05,0.95,0.9301892668235248,53,77.0,0,91.0,0,101.0,1,101.0,1
7832,max_effective,20,40,2,3,0.05,0.95,0.8690044157425675,8,51.0,1,51.0,1,51.0,1,51.0,1
7833,max_effective,20,40,2,3,0.05,0.95,0.9086489953402298,15,74.0,1,74.0,1,74.0,1,74.0,1
7834,max_effective,20,40,2,3,0.05,0.95,0.9151862669752006,9,47.0,1,47.0,1,47.0,1,47.0,1
7835,max_effective,20,40,2,3,0.05,0.95,0.7208707626275414,15,64.0,1,64.0,1,64.0,1,64.0,1
7836,max_effective,20,40,2,3,0.05,0.95,0.8765860219014089,11,56.0,1,56.0,1,56.0,1,56.0,1
7837,max_effective,20,40,2,3,0.05,0.95,0.9040578081026428,8,42.0,1,42.0,1,42.0,1,42.0,1
7838,max_effective,20,40,2,3,0.05,0.95,0.9496243079932573,15,71.0,1,71.0,1,71.0,1,71.0,1
7839,max_effective,20,40,2,3,0.05,0.95,0.9071390974489336,46,81.0,1,81.0,1,81.0,1,81.0,1
7840,max_effective,20,40,2,3,0.05,0.95,0.9421729491883556,13,74.0,1,74.0,1,74.0,1,74.0,1
7841,max_effective,20,40,2,3,0.05,0.95,0.921852590714323,17,55.0,1,55.0,1,55.0,1,55.0,1
7842,max_effective,20,40,2,3,0.05,0.95,0.9108486257635632,10,57.0,1,57.0,1,57.0,1,57.0,1
7843,max_effective,20,40,2,3,0.05,0.95,0.92271872249355,14,58.0,1,58.0,1,58.0,1,57.0,0
7844,max_effective,20,40,2,3,0.05,0.95,0.9152041617247172,12,53.0,1,53.0,1,53.0,1,53.0,1
7845,max_effective,20,40,2,3,0.05,0.95,0.9067231098778334,36,90.0,0,90.0,0,92.0,1,92.0,1
7846,max_effective,20,40,2,3,0.05,0.95,0.9068677337155466,9,56.0,1,56.0,1,56.0,1,56.0,1
7847,max_effective,20,40,2,3,0.05,0.95,0.8879423574544815,8,49.0,1,49.0,1,49.0,1,47.0,0
7848,max_effective,20,40,2,3,0.05,0.95,0.934937932064968,25,58.0,1,58.0,1,58.0,1,58.0,1
7849,max_effective,20,40,2,3,0.05,0.95,0.8753837948536795,4,42.0,1,42.0,1,42.0,1,42.0,1
7850,max_effective,20,40,2,3,0.05,0.95,0.884522709513155,7,43.0,1,43.0,1,43.0,1,43.0,1
7851,max_effective,20,40,2,3,0.05,0.95,0.9206997334099326,11,67.0,1,67.0,1,67.0,1,67.0,1
7852,max_effective,20,40,2,3,0.05,0.95,0.8816194162436976,7,41.0,1,41.0,1,41.0,1,41.0,1
7853,max_effective,20,40,2,3,0.05,0.95,0.9487232917180264,91,82.0,0,104.0,0,109.0,0,110.0,1
7854,max_effective,20,40,2,3,0.05,0.95,0.9496915902986738,11,45.0,1,45.0,1,45.0,1,45.0,1
7855,max_effective,20,40,2,3,0.05,0.95,0.9482014318022534,29,76.0,1,76.0,1,76.0,1,75.0,0
7856,max_effective,20,40,2,3,0.05,0.95,0.9244941217788673,43,91.0,1,91.0,1,91.0,1,91.0,1
7857,max_effective,20,40,2,3,0.05,0.95,0.8670926008645022,15,48.0,1,48.0,1,48.0,1,48.0,1
7858,max_effective,20,40,2,3,0.05,0.95,0.8612398164293015,9,45.0,1,45.0,1,45.0,1,45.0,1
7859,max_effective,20,40,2,3,0.05,0.95,0.9326565180191834,27,71.0,1,71.0,1,71.0,1,71.0,1
7860,max_effective,20,40,2,3,0.05,0.95,0.8449501394659633,12,61.0,1,61.0,1,61.0,1,61.0,1
7861,max_effective,20,40,2,3,0.05,0.95,0.924617126240296,57,78.0,0,98.0,0,102.0,0,106.0,1
7862,max_effective,20,40,2,3,0.05,0.95,0.9446980546287922,22,67.0,1,67.0,1,67.0,1,67.0,1
7863,max_effective,20,40,2,3,0.05,0.95,0.9274143242872476,35,88.0,0,90.0,0,106.0,1,106.0,1
7864,max_effective,20,40,2,3,0.05,0.95,0.8988109086908854,9,54.0,1,54.0,1,54.0,1,54.0,1
7865,max_effective,20,40,2,3,0.05,0.95,0.9456702694837572,20,70.0,1,70.0,1,70.0,1,70.0,1
7866,max_effective,20,40,2,3,0.05,0.95,0.943429252697432,19,79.0,0,81.0,1,78.0,0,78.0,0
7867,max_effective,20,40,2,3,0.05,0.95,0.9356493658153474,36,92.0,0,97.0,0,109.0,1,109.0,1
7868,max_effective,20,40,2,3,0.05,0.95,0.9450950258451576,32,80.0,0,85.0,1,84.0,0,85.0,1
7869,max_effective,20,40,2,3,0.05,0.95,0.948578883045032,22,83.0,0,85.0,1,85.0,1,85.0,1
7870,max_effective,20,40,2,3,0.05,0.95,0.8744401820954393,20,81.0,1,81.0,1,81.0,1,81.0,1
7871,max_effective,20,40,2,3,0.05,0.95,0.9211107988152484,15,64.0,1,64.0,1,64.0,1,64.0,1
7872,max_effective,20,40,2,3,0.05,0.95,0.9062679436988574,17,68.0,1,68.0,1,68.0,1,68.0,1
7873,max_effective,20,40,2,3,0.05,0.95,0.941615071522976,19,64.0,1,64.0,1,64.0,1,64.0,1
7874,max_effective,20,40,2,3,0.05,0.95,0.927546237698689,15,89.0,1,89.0,1,89.0,1,89.0,1
7875,max_effective,20,40,2,3,0.05,0.95,0.9092736743691364,6,40.0,1,40.0,1,40.0,1,40.0,1
7876,max_effective,20,40,2,3,0.05,0.95,0.8984102317805659,14,43.0,1,43.0,1,43.0,1,43.0,1
7877,max_effective,20,40,2,3,0.05,0.95,0.9329588734729596,17,80.0,1,80.0,1,79.0,0,78.0,0
7878,max_effective,20,40,2,3,0.05,0.95,0.9458601820264404,57,93.0,0,109.0,0,111.0,0,112.0,1
7879,max_effective,20,40,2,3,0.05,0.95,0.850405683301751,18,71.0,1,71.0,1,71.0,1,71.0,1
7880,max_effective,20,40,2,3,0.05,0.95,0.9267524606740152,10,41.0,1,41.0,1,41.0,1,41.0,1
7881,max_effective,20,40,2,3,0.05,0.95,0.916273927319258,19,67.0,1,67.0,1,67.0,1,67.0,1
7882,max_effective,20,40,2,3,0.05,0.95,0.8629619774164675,25,75.0,1,75.0,1,75.0,1,75.0,1
7883,max_effective,20,40,2,3,0.05,0.95,0.9256062421757152,17,77.0,1,77.0,1,77.0,1,77.0,1
7884,max_effective,20,40,2,3,0.05,0.95,0.8935621041606921,40,74.0,0,90.0,0,91.0,1,91.0,1
7885,max_effective,20,40,2,3,0.05,0.95,0.931266571318557,27,61.0,1,61.0,1,61.0,1,61.0,1
7886,max_effective,20,40,2,3,0.05,0.95,0.9417239622141448,56,77.0,0,84.0,0,105.0,0,106.0,1
7887,max_effective,20,40,2,3,0.05,0.95,0.9493393731986496,20,89.0,0,92.0,1,91.0,0,91.0,0
7888,max_effective,20,40,2,3,0.05,0.95,0.9496608327398788,12,65.0,1,65.0,1,65.0,1,65.0,1
7889,max_effective,20,40,2,3,0.05,0.95,0.9260999392082891,21,83.0,0,89.0,0,93.0,1,92.0,0
7890,max_effective,20,40,2,3,0.05,0.95,0.9046540722375552,12,63.0,1,63.0,1,63.0,1,63.0,1
7891,max_effective,20,40,2,3,0.05,0.95,0.9000938732179914,6,38.0,1,38.0,1,38.0,1,38.0,1
7892,max_effective,20,40,2,3,0.05,0.95,0.918526368373914,6,37.0,1,37.0,1,37.0,1,37.0,1
7893,max_effective,20,40,2,3,0.05,0.95,0.8395892297821222,6,41.0,1,41.0,1,41.0,1,41.0,1
7894,max_effective,20,40,2,3,0.05,0.95,0.8514212667396535,17,47.0,1,47.0,1,47.0,1,47.0,1
7895,max_effective,20,40,2,3,0.05,0.95,0.9429191512660592,21,58.0,1,58.0,1,58.0,1,58.0,1
7896,max_effective,20,40,2,3,0.05,0.95,0.8713254516814419,6,32.0,1,32.0,1,32.0,1,31.0,0
7897,max_effective,20,40,2,3,0.05,0.95,0.9444568050604356,32,75.0,1,75.0,1,75.0,1,75.0,1
7898,max_effective,20,40,2,3,0.05,0.95,0.8737255729195452,16,68.0,1,68.0,1,68.0,1,68.0,1
7899,max_effective,20,40,2,3,0.05,0.95,0.9164796068635176,12,47.0,1,47.0,1,47.0,1,47.0,1
7900,max_effective,20,40,2,3,0.05,0.95,0.8350564939805207,20,67.0,1,67.0,1,67.0,1,67.0,1
7901,max_effective,20,40,2,3,0.05,0.95,0.9137658659866612,11,56.0,1,56.0,1,56.0,1,56.0,1
7902,max_effective,20,40,2,3,0.05,0.95,0.8238763403373893,13,46.0,1,46.0,1,46.0,1,46.0,1
7903,max_effective,20,40,2,3,0.05,0.95,0.947114040599419,23,90.0,0,97.0,1,95.0,0,94.0,0
7904,max_effective,20,40,2,3,0.05,0.95,0.9438415954333336,44,99.0,0,103.0,0,108.0,1,108.0,1
7905,max_effective,20,40,2,3,0.05,0.95,0.8723773524993396,8,48.0,1,48.0,1,48.0,1,48.0,1
7906,max_effective,20,40,2,3,0.05,0.95,0.9216398602067052,18,61.0,1,61.0,1,61.0,1,61.0,1
7907,max_effective,20,40,2,3,0.05,0.95,0.9338202956471912,22,75.0,1,75.0,1,75.0,1,75.0,1
7908,max_effective,20,40,2,3,0.05,0.95,0.9353135826056952,4,33.0,1,33.0,1,33.0,1,33.0,1
7909,max_effective,20,40,2,3,0.05,0.95,0.8927082278781516,25,58.0,1,58.0,1,58.0,1,58.0,1
7910,max_effective,20,40,2,3,0.05,0.95,0.8144110859092027,10,46.0,1,46.0,1,46.0,1,46.0,1
7911,max_effective,20,40,2,3,0.05,0.95,0.9463152154012904,12,50.0,1,50.0,1,50.0,1,49.0,0
7912,max_effective,20,40,2,3,0.05,0.95,0.8328853835940235,23,63.0,1,63.0,1,63.0,1,63.0,1
7913,max_effective,20,40,2,3,0.05,0.95,0.9305564778977858,27,73.0,1,73.0,1,73.0,1,73.0,1
7914,max_effective,20,40,2,3,0.05,0.95,0.923652813573938,22,72.0,1,72.0,1,72.0,1,72.0,1
7915,max_effective,20,40,2,3,0.05,0.95,0.941255520429834,15,83.0,1,83.0,1,82.0,0,82.0,0
7916,max_effective,20,40,2,3,0.05,0.95,0.9482828504530946,27,92.0,0,99.0,1,99.0,1,97.0,0
7917,max_effective,20,40,2,3,0.05,0.95,0.8621417082734742,5,41.0,1,41.0,1,41.0,1,40.0,0
7918,max_effective,20,40,2,3,0.05,0.95,0.7675082101872424,5,28.0,1,28.0,1,28.0,1,27.0,0
7919,max_effective,20,40,2,3,0.05,0.95,0.9033319215512762,22,69.0,1,69.0,1,69.0,1,69.0,1
7920,max_effective,20,40,2,3,0.05,0.95,0.9209223602290678,13,49.0,1,49.0,1,49.0,1,49.0,1
7921,max_effective,20,40,2,3,0.05,0.95,0.924058797372196,15,55.0,1,55.0,1,55.0,1,55.0,1
7922,max_effective,20,40,2,3,0.05,0.95,0.9112065511060558,14,52.0,1,52.0,1,52.0,1,52.0,1
7923,max_effective,20,40,2,3,0.05,0.95,0.9381288449194124,14,49.0,1,49.0,1,49.0,1,49.0,1
7924,max_effective,20,40,2,3,0.05,0.95,0.9291917802812693,34,93.0,0,98.0,0,96.0,0,99.0,1
7925,max_effective,20,40,2,3,0.05,0.95,0.9110499801207868,11,76.0,1,76.0,1,76.0,1,76.0,1
7926,max_effective,20,40,2,3,0.05,0.95,0.9437543275745858,11,75.0,1,75.0,1,75.0,1,75.0,1
7927,max_effective,20,40,2,3,0.05,0.95,0.9082530170326464,12,49.0,1,49.0,1,49.0,1,49.0,1
7928,max_effective,20,40,2,3,0.05,0.95,0.841970366029205,6,43.0,1,43.0,1,43.0,1,42.0,0
7929,max_effective,20,40,2,3,0.05,0.95,0.9373416833969488,20,65.0,1,65.0,1,65.0,1,65.0,1
7930,max_effective,20,40,2,3,0.05,0.95,0.9011771391140592,20,68.0,1,68.0,1,68.0,1,68.0,1
7931,max_effective,20,40,2,3,0.05,0.95,0.9127455966483292,12,60.0,1,60.0,1,60.0,1,60.0,1
7932,max_effective,20,40,2,3,0.05,0.95,0.9019591011774912,18,66.0,1,66.0,1,66.0,1,66.0,1
7933,max_effective,20,40,2,3,0.05,0.95,0.93465634478298,32,83.0,0,89.0,0,97.0,1,97.0,1
7934,max_effective,20,40,2,3,0.05,0.95,0.943779713790286,46,78.0,0,80.0,0,93.0,1,91.0,0
7935,max_effective,20,40,2,3,0.05,0.95,0.8753247948576443,7,49.0,1,49.0,1,49.0,1,49.0,1
7936,max_effective,20,40,2,3,0.05,0.95,0.9052594065719056,9,51.0,1,51.0,1,51.0,1,51.0,1
7937,max_effective,20,40,2,3,0.05,0.95,0.9245492924149572,9,47.0,1,47.0,1,47.0,1,46.0,0
7938,max_effective,20,40,2,3,0.05,0.95,0.8284794598161895,12,50.0,1,50.0,1,50.0,1,50.0,1
7939,max_effective,20,40,2,3,0.05,0.95,0.939303375026502,48,94.0,1,94.0,1,94.0,1,94.0,1
7940,max_effective,20,40,2,3,0.05,0.95,0.9005281900427565,25,73.0,1,73.0,1,73.0,1,73.0,1
7941,max_effective,20,40,2,3,0.05,0.95,0.8775396260454867,8,46.0,1,46.0,1,46.0,1,46.0,1
7942,max_effective,20,40,2,3,0.05,0.95,0.9460592005098986,20,86.0,0,95.0,1,93.0,0,92.0,0
7943,max_effective,20,40,2,3,0.05,0.95,0.8681099861965234,14,56.0,1,56.0,1,56.0,1,56.0,1
7944,max_effective,20,40,2,3,0.05,0.95,0.9439306746300026,35,90.0,0,99.0,1,90.0,0,90.0,0
7945,max_effective,20,40,2,3,0.05,0.95,0.9459103645330278,30,68.0,1,68.0,1,68.0,1,68.0,1
7946,max_effective,20,40,2,3,0.05,0.95,0.9273605990181336,8,37.0,1,37.0,1,37.0,1,36.0,0
7947,max_effective,20,40,2,3,0.05,0.95,0.9346854064870828,11,57.0,1,57.0,1,57.0,1,55.0,0
7948,max_effective,20,40,2,3,0.05,0.95,0.909444529562047,41,85.0,1,85.0,1,85.0,1,85.0,1
7949,max_effective,20,40,2,3,0.05,0.95,0.9137374569104132,15,57.0,1,57.0,1,57.0,1,57.0,1
7950,max_effective,20,40,2,3,0.05,0.95,0.8934135637442392,12,54.0,1,54.0,1,54.0,1,54.0,1
7951,max_effective,20,40,2,3,0.05,0.95,0.884733401396562,8,48.0,1,48.0,1,48.0,1,48.0,1
7952,max_effective,20,40,2,3,0.05,0.95,0.9394143155702688,11,69.0,1,69.0,1,69.0,1,69.0,1
7953,max_effective,20,40,2,3,0.05,0.95,0.9275030614705558,18,64.0,1,64.0,1,64.0,1,64.0,1
7954,max_effective,20,40,2,3,0.05,0.95,0.9445506523770472,25,61.0,1,61.0,1,61.0,1,61.0,1
7955,max_effective,20,40,2,3,0.05,0.95,0.9166387439561968,5,41.0,1,41.0,1,41.0,1,41.0,1
7956,max_effective,20,40,2,3,0.05,0.95,0.9132825933545072,16,57.0,1,57.0,1,57.0,1,57.0,1
7957,max_effective,20,40,2,3,0.05,0.95,0.935568034270293,12,61.0,1,61.0,1,61.0,1,61.0,1
7958,max_effective,20,40,2,3,0.05,0.95,0.9462050533582004,56,79.0,0,91.0,0,102.0,1,101.0,0
7959,max_effective,20,40,2,3,0.05,0.95,0.9427676532213614,8,43.0,1,43.0,1,43.0,1,43.0,1
7960,max_effective,20,40,2,3,0.05,0.95,0.9276123725019734,22,90.0,0,92.0,0,97.0,1,96.0,0
7961,max_effective,20,40,2,3,0.05,0.95,0.9407949060922854,54,79.0,0,87.0,0,88.0,1,87.0,0
7962,max_effective,20,40,2,3,0.05,0.95,0.944186898431846,29,88.0,0,87.0,0,91.0,1,90.0,0
7963,max_effective,20,40,2,3,0.05,0.95,0.9009291442230616,14,65.0,1,65.0,1,65.0,1,65.0,1
7964,max_effective,20,40,2,3,0.05,0.95,0.9480535225378668,37,76.0,0,85.0,1,85.0,1,85.0,1
7965,max_effective,20,40,2,3,0.05,0.95,0.7679623252824835,16,49.0,1,49.0,1,49.0,1,49.0,1
7966,max_effective,20,40,2,3,0.05,0.95,0.9359360438326472,15,57.0,1,57.0,1,57.0,1,57.0,1
7967,max_effective,20,40,2,3,0.05,0.95,0.9338420590241874,33,73.0,0,88.0,1,88.0,1,88.0,1
7968,max_effective,20,40,2,3,0.05,0.95,0.9036685887108652,43,77.0,0,81.0,0,91.0,1,81.0,0
7969,max_effective,20,40,2,3,0.05,0.95,0.9021373300829948,5,31.0,1,31.0,1,31.0,1,31.0,1
7970,max_effective,20,40,2,3,0.05,0.95,0.913427564365083,20,54.0,1,54.0,1,54.0,1,54.0,1
7971,max_effective,20,40,2,3,0.05,0.95,0.9495494323444416,19,88.0,0,89.0,0,91.0,1,90.0,0
7972,max_effective,20,40,2,3,0.05,0.95,0.9105340823063344,16,57.0,1,57.0,1,57.0,1,57.0,1
7973,max_effective,20,40,2,3,0.05,0.95,0.8215401271888143,10,55.0,1,55.0,1,55.0,1,55.0,1
7974,max_effective,20,40,2,3,0.05,0.95,0.9173144502944678,45,90.0,0,98.0,0,100.0,1,100.0,1
7975,max_effective,20,40,2,3,0.05,0.95,0.8342663008849334,7,42.0,1,42.0,1,42.0,1,42.0,1
7976,max_effective,20,40,2,3,0.05,0.95,0.936887624699165,54,77.0,0,88.0,0,97.0,0,98.0,1
7977,max_effective,20,40,2,3,0.05,0.95,0.9037462021067846,10,51.0,1,51.0,1,51.0,1,51.0,1
7978,max_effective,20,40,2,3,0.05,0.95,0.8943418102717168,21,61.0,1,61.0,1,61.0,1,61.0,1
7979,max_effective,20,40,2,3,0.05,0.95,0.8522096185098982,17,63.0,1,63.0,1,63.0,1,63.0,1
7980,max_effective,20,40,2,3,0.05,0.95,0.94815585452518,17,74.0,1,74.0,1,74.0,1,74.0,1
7981,max_effective,20,40,2,3,0.05,0.95,0.944265397990208,46,90.0,0,94.0,0,111.0,1,109.0,0
7982,max_effective,20,40,2,3,0.05,0.95,0.8824095293763153,7,46.0,1,46.0,1,46.0,1,46.0,1
7983,max_effective,20,40,2,3,0.05,0.95,0.9109933281031412,7,43.0,1,43.0,1,43.0,1,43.0,1
7984,max_effective,20,40,2,3,0.05,0.95,0.9209413823857914,8,56.0,1,56.0,1,56.0,1,56.0,1
7985,max_effective,20,40,2,3,0.05,0.95,0.937367416384276,30,72.0,1,72.0,1,72.0,1,72.0,1
7986,max_effective,20,40,2,3,0.05,0.95,0.9331223031552476,21,86.0,0,87.0,1,85.0,0,85.0,0
7987,max_effective,20,40,2,3,0.05,0.95,0.8929821635492744,12,52.0,1,52.0,1,52.0,1,52.0,1
7988,max_effective,20,40,2,3,0.05,0.95,0.9309837178498052,36,66.0,1,66.0,1,66.0,1,66.0,1
7989,max_effective,20,40,2,3,0.05,0.95,0.9391959043570236,21,42.0,1,42.0,1,42.0,1,42.0,1
7990,max_effective,20,40,2,3,0.05,0.95,0.939473431842348,15,56.0,1,56.0,1,56.0,1,56.0,1
7991,max_effective,20,40,2,3,0.05,0.95,0.9482817498418562,25,96.0,0,101.0,0,109.0,1,108.0,0
7992,max_effective,20,40,2,3,0.05,0.95,0.8374753810452943,21,61.0,1,61.0,1,61.0,1,61.0,1
7993,max_effective,20,40,2,3,0.05,0.95,0.9276461713356036,23,62.0,1,62.0,1,62.0,1,62.0,1
7994,max_effective,20,40,2,3,0.05,0.95,0.943825900168753,9,67.0,1,67.0,1,67.0,1,67.0,1
7995,max_effective,20,40,2,3,0.05,0.95,0.834102838820411,6,44.0,1,44.0,1,44.0,1,44.0,1
7996,max_effective,20,40,2,3,0.05,0.95,0.94249106771578,30,107.0,0,109.0,0,109.0,0,114.0,1
7997,max_effective,20,40,2,3,0.05,0.95,0.915666589484678,28,89.0,0,96.0,0,103.0,1,103.0,1
7998,max_effective,20,40,2,3,0.05,0.95,0.9228838214869576,17,75.0,1,75.0,1,75.0,1,75.0,1
7999,max_effective,20,40,2,3,0.05,0.95,0.9093273698863686,30,76.0,1,76.0,1,76.0,1,76.0,1
8000,max_effective,20,40,2,3,0.05,0.95,0.9266412006090672,13,59.0,1,59.0,1,59.0,1,59.0,1
8001,max_effective,20,40,2,3,0.05,0.95,0.852207391391463,7,36.0,1,36.0,1,36.0,1,36.0,1
8002,max_effective,20,40,2,3,0.05,0.95,0.9157343232628004,46,84.0,1,84.0,1,84.0,1,84.0,1
8003,max_effective,20,40,2,3,0.05,0.95,0.910674219703902,7,46.0,1,46.0,1,46.0,1,46.0,1
8004,max_effective,20,40,2,3,0.05,0.95,0.9180526539614636,11,72.0,1,72.0,1,72.0,1,72.0,1
8005,max_effective,20,40,2,3,0.05,0.95,0.8008439842437459,10,47.0,1,47.0,1,47.0,1,47.0,1
8006,max_effective,20,40,2,3,0.05,0.95,0.8777282005175692,29,74.0,1,74.0,1,74.0,1,74.0,1
8007,max_effective,20,40,2,3,0.05,0.95,0.8658838326804303,15,59.0,1,59.0,1,59.0,1,59.0,1
8008,max_effective,20,40,2,3,0.05,0.95,0.8337147841817446,8,46.0,1,46.0,1,46.0,1,46.0,1
8009,max_effective,20,40,2,3,0.05,0.95,0.8757600528255756,43,81.0,1,81.0,1,81.0,1,81.0,1
8010,max_effective,20,40,2,3,0.05,0.95,0.8621790639988571,11,43.0,1,43.0,1,43.0,1,43.0,1
8011,max_effective,20,40,2,3,0.05,0.95,0.9446679493328703,16,51.0,1,51.0,1,51.0,1,51.0,1
8012,max_effective,20,40,2,3,0.05,0.95,0.9498325089913076,19,74.0,1,74.0,1,74.0,1,74.0,1
8013,max_effective,20,40,2,3,0.05,0.95,0.8791445575083807,16,71.0,1,71.0,1,71.0,1,71.0,1
8014,max_effective,20,40,2,3,0.05,0.95,0.9335749175347148,9,38.0,1,38.0,1,38.0,1,38.0,1
8015,max_effective,20,40,2,3,0.05,0.95,0.9468983993866134,12,53.0,1,53.0,1,53.0,1,53.0,1
8016,max_effective,20,40,2,3,0.05,0.95,0.9136398442915742,27,57.0,1,57.0,1,57.0,1,57.0,1
8017,max_effective,20,40,2,3,0.05,0.95,0.8960425156608295,10,54.0,1,54.0,1,54.0,1,54.0,1
8018,max_effective,20,40,2,3,0.05,0.95,0.8147028152566089,15,52.0,1,52.0,1,52.0,1,52.0,1
8019,max_effective,20,40,2,3,0.05,0.95,0.8277757329573082,16,45.0,1,45.0,1,45.0,1,45.0,1
8020,max_effective,20,40,2,3,0.05,0.95,0.9256089796566704,18,87.0,1,87.0,1,87.0,1,87.0,1
8021,max_effective,20,40,2,3,0.05,0.95,0.9408783079688676,19,58.0,1,58.0,1,58.0,1,58.0,1
8022,max_effective,20,40,2,3,0.05,0.95,0.7494915801082053,7,38.0,1,38.0,1,38.0,1,38.0,1
8023,max_effective,20,40,2,3,0.05,0.95,0.9164043698873628,27,81.0,0,89.0,0,91.0,1,91.0,1
8024,max_effective,20,40,2,3,0.05,0.95,0.9426369238230264,24,93.0,0,98.0,1,92.0,0,92.0,0
8025,max_effective,20,40,2,3,0.05,0.95,0.9292626681379842,19,53.0,1,53.0,1,53.0,1,53.0,1
8026,max_effective,20,40,2,3,0.05,0.95,0.9284791138589,34,86.0,0,87.0,1,85.0,0,85.0,0
8027,max_effective,20,40,2,3,0.05,0.95,0.917675830910602,35,88.0,0,86.0,0,89.0,1,89.0,1
8028,max_effective,20,40,2,3,0.05,0.95,0.8812950554497833,12,61.0,1,61.0,1,61.0,1,61.0,1
8029,max_effective,20,40,2,3,0.05,0.95,0.9290776892916324,19,89.0,1,89.0,1,89.0,1,89.0,1
8030,max_effective,20,40,2,3,0.05,0.95,0.934195397194028,16,51.0,1,51.0,1,51.0,1,51.0,1
8031,max_effective,20,40,2,3,0.05,0.95,0.7975309418842046,5,37.0,1,37.0,1,37.0,1,37.0,1
8032,max_effective,20,40,2,3,0.05,0.95,0.9409616242141652,20,58.0,1,58.0,1,58.0,1,58.0,1
8033,max_effective,20,40,2,3,0.05,0.95,0.834372941264203,6,40.0,1,40.0,1,40.0,1,40.0,1
8034,max_effective,20,40,2,3,0.05,0.95,0.8029725941151383,10,57.0,1,57.0,1,57.0,1,57.0,1
8035,max_effective,20,40,2,3,0.05,0.95,0.9492904352939966,24,76.0,0,79.0,1,79.0,1,79.0,1
8036,max_effective,20,40,2,3,0.05,0.95,0.9235250566372696,6,39.0,1,39.0,1,39.0,1,38.0,0
8037,max_effective,20,40,2,3,0.05,0.95,0.9497274852313168,23,70.0,1,70.0,1,70.0,1,70.0,1
8038,max_effective,20,40,2,3,0.05,0.95,0.9249436685834574,19,62.0,1,62.0,1,62.0,1,62.0,1
8039,max_effective,20,40,2,3,0.05,0.95,0.9229821824958184,14,68.0,1,68.0,1,68.0,1,68.0,1
8040,max_effective,20,40,2,3,0.05,0.95,0.924849598943116,56,83.0,0,91.0,1,91.0,1,91.0,1
8041,max_effective,20,40,2,3,0.05,0.95,0.9311854762836308,6,46.0,1,46.0,1,46.0,1,45.0,0
8042,max_effective,20,40,2,3,0.05,0.95,0.9275555680124972,7,35.0,1,35.0,1,35.0,1,35.0,1
8043,max_effective,20,40,2,3,0.05,0.95,0.8994943429746083,9,51.0,1,51.0,1,51.0,1,51.0,1
8044,max_effective,20,40,2,3,0.05,0.95,0.9426929805117042,45,73.0,0,90.0,1,88.0,0,88.0,0
8045,max_effective,20,40,2,3,0.05,0.95,0.9486963416390508,13,55.0,1,55.0,1,55.0,1,55.0,1
8046,max_effective,20,40,2,3,0.05,0.95,0.9472303634548062,11,56.0,1,56.0,1,56.0,1,56.0,1
8047,max_effective,20,40,2,3,0.05,0.95,0.8304675979287011,17,65.0,1,65.0,1,65.0,1,65.0,1
8048,max_effective,20,40,2,3,0.05,0.95,0.9447664049567333,54,98.0,0,107.0,1,105.0,0,101.0,0
8049,max_effective,20,40,2,3,0.05,0.95,0.9434669833353146,7,48.0,1,48.0,1,48.0,1,48.0,1
8050,max_effective,20,40,2,3,0.05,0.95,0.8818161219048356,9,64.0,1,64.0,1,64.0,1,64.0,1
8051,max_effective,20,40,2,3,0.05,0.95,0.9210072952795658,10,61.0,1,61.0,1,61.0,1,61.0,1
8052,max_effective,20,40,2,3,0.05,0.95,0.9216944390191364,10,59.0,1,59.0,1,59.0,1,59.0,1
8053,max_effective,20,40,2,3,0.05,0.95,0.9434978685145788,13,41.0,1,41.0,1,41.0,1,41.0,1
8054,max_effective,20,40,2,3,0.05,0.95,0.8963659647560898,21,75.0,1,75.0,1,75.0,1,75.0,1
8055,max_effective,20,40,2,3,0.05,0.95,0.9410692309408004,15,58.0,1,58.0,1,58.0,1,58.0,1
8056,max_effective,20,40,2,3,0.05,0.95,0.8263911673253923,5,42.0,1,42.0,1,42.0,1,42.0,1
8057,max_effective,20,40,2,3,0.05,0.95,0.9347970519787736,12,57.0,1,57.0,1,57.0,1,57.0,1
8058,max_effective,20,40,2,3,0.05,0.95,0.9078793760723508,18,52.0,1,52.0,1,52.0,1,52.0,1
8059,max_effective,20,40,2,3,0.05,0.95,0.8722771767674402,10,67.0,1,67.0,1,67.0,1,67.0,1
8060,max_effective,20,40,2,3,0.05,0.95,0.9418441703156256,15,66.0,1,66.0,1,66.0,1,66.0,1
8061,max_effective,20,40,2,3,0.05,0.95,0.7174584017745061,8,48.0,1,48.0,1,48.0,1,48.0,1
8062,max_effective,20,40,2,3,0.05,0.95,0.943662019444404,10,45.0,1,45.0,1,45.0,1,45.0,1
8063,max_effective,20,40,2,3,0.05,0.95,0.8691035632314762,11,47.0,1,47.0,1,47.0,1,47.0,1
8064,max_effective,20,40,2,3,0.05,0.95,0.9035049873106086,8,51.0,1,51.0,1,51.0,1,50.0,0
8065,max_effective,20,40,2,3,0.05,0.95,0.9188965202588943,11,61.0,1,61.0,1,61.0,1,61.0,1
8066,max_effective,20,40,2,3,0.05,0.95,0.7721801440287442,11,59.0,1,59.0,1,59.0,1,58.0,0
8067,max_effective,20,40,2,3,0.05,0.95,0.7839558240424368,5,38.0,1,38.0,1,38.0,1,38.0,1
8068,max_effective,20,40,2,3,0.05,0.95,0.811235239238346,23,58.0,1,58.0,1,58.0,1,58.0,1
8069,max_effective,20,40,2,3,0.05,0.95,0.9087757440373084,5,33.0,1,33.0,1,33.0,1,33.0,1
8070,max_effective,20,40,2,3,0.05,0.95,0.9387396501048164,8,58.0,1,58.0,1,58.0,1,58.0,1
8071,max_effective,20,40,2,3,0.05,0.95,0.7874737870364065,7,46.0,1,46.0,1,46.0,1,46.0,1
8072,max_effective,20,40,2,3,0.05,0.95,0.9417261939988402,16,69.0,1,69.0,1,69.0,1,69.0,1
8073,max_effective,20,40,2,3,0.05,0.95,0.9195774770082646,12,54.0,1,54.0,1,54.0,1,54.0,1
8074,max_effective,20,40,2,3,0.05,0.95,0.9448831413209546,47,96.0,0,104.0,0,116.0,1,114.0,0
8075,max_effective,20,40,2,3,0.05,0.95,0.8893088080854736,7,52.0,1,52.0,1,52.0,1,52.0,1
8076,max_effective,20,40,2,3,0.05,0.95,0.9313191281518796,19,79.0,1,79.0,1,78.0,0,77.0,0
8077,max_effective,20,40,2,3,0.05,0.95,0.907654470824618,17,70.0,1,70.0,1,70.0,1,70.0,1
8078,max_effective,20,40,2,3,0.05,0.95,0.8929527571918752,8,45.0,1,45.0,1,45.0,1,45.0,1
8079,max_effective,20,40,2,3,0.05,0.95,0.9103732181570054,18,72.0,1,72.0,1,72.0,1,72.0,1
8080,max_effective,20,40,2,3,0.05,0.95,0.7976694393617035,5,30.0,1,30.0,1,30.0,1,30.0,1
8081,max_effective,20,40,2,3,0.05,0.95,0.9139178640563802,6,44.0,1,44.0,1,44.0,1,44.0,1
8082,max_effective,20,40,2,3,0.05,0.95,0.9313694352754384,13,59.0,1,59.0,1,59.0,1,57.0,0
8083,max_effective,20,40,2,3,0.05,0.95,0.94270493702247,10,47.0,1,47.0,1,47.0,1,47.0,1
8084,max_effective,20,40,2,3,0.05,0.95,0.8490030921824372,11,63.0,1,63.0,1,63.0,1,63.0,1
8085,max_effective,20,40,2,3,0.05,0.95,0.9402033148984712,16,51.0,1,51.0,1,51.0,1,51.0,1
8086,max_effective,20,40,2,3,0.05,0.95,0.9150733750204972,11,57.0,1,57.0,1,57.0,1,57.0,1
8087,max_effective,20,40,2,3,0.05,0.95,0.8201789442445351,6,34.0,1,34.0,1,34.0,1,34.0,1
8088,max_effective,20,40,2,3,0.05,0.95,0.909300258591838,8,62.0,1,62.0,1,62.0,1,62.0,1
8089,max_effective,20,40,2,3,0.05,0.95,0.9106711087004972,17,52.0,1,52.0,1,52.0,1,52.0,1
8090,max_effective,20,40,2,3,0.05,0.95,0.8932604238399073,9,63.0,1,63.0,1,63.0,1,63.0,1
8091,max_effective,20,40,2,3,0.05,0.95,0.9125198761393152,15,56.0,1,56.0,1,56.0,1,56.0,1
8092,max_effective,20,40,2,3,0.05,0.95,0.8817767450317235,10,52.0,1,52.0,1,52.0,1,52.0,1
8093,max_effective,20,40,2,3,0.05,0.95,0.9428913910850156,18,57.0,1,57.0,1,57.0,1,57.0,1
8094,max_effective,20,40,2,3,0.05,0.95,0.9433560156263106,9,45.0,1,45.0,1,45.0,1,45.0,1
8095,max_effective,20,40,2,3,0.05,0.95,0.8932224839736013,7,51.0,1,51.0,1,51.0,1,51.0,1
8096,max_effective,20,40,2,3,0.05,0.95,0.8861148689573172,9,46.0,1,46.0,1,46.0,1,46.0,1
8097,max_effective,20,40,2,3,0.05,0.95,0.8229947796490481,5,42.0,1,42.0,1,42.0,1,42.0,1
8098,max_effective,20,40,2,3,0.05,0.95,0.9336388215960169,14,53.0,1,53.0,1,53.0,1,53.0,1
8099,max_effective,20,40,2,3,0.05,0.95,0.8789038701298862,10,48.0,1,48.0,1,48.0,1,47.0,0
8100,max_effective,20,40,2,3,0.05,0.95,0.9339484679511796,18,73.0,1,73.0,1,73.0,1,73.0,1
8101,max_effective,20,40,2,3,0.05,0.95,0.9471530320413868,46,76.0,0,99.0,0,100.0,1,99.0,0
8102,max_effective,20,40,2,3,0.05,0.95,0.9135835223431708,27,88.0,1,88.0,1,88.0,1,88.0,1
8103,max_effective,20,40,2,3,0.05,0.95,0.9402154415285736,15,75.0,1,75.0,1,75.0,1,75.0,1
8104,max_effective,20,40,2,3,0.05,0.95,0.9328196333551904,41,93.0,0,104.0,0,114.0,1,113.0,0
8105,max_effective,20,40,2,3,0.05,0.95,0.9032783821010054,29,72.0,1,72.0,1,72.0,1,72.0,1
8106,max_effective,20,40,2,3,0.05,0.95,0.9328257692498424,29,85.0,1,85.0,1,84.0,0,85.0,1
8107,max_effective,20,40,2,3,0.05,0.95,0.82847917002269,13,53.0,1,53.0,1,53.0,1,53.0,1
8108,max_effective,20,40,2,3,0.05,0.95,0.9482835242346992,18,71.0,0,73.0,1,73.0,1,73.0,1
8109,max_effective,20,40,2,3,0.05,0.95,0.9475228757537524,54,91.0,0,98.0,0,113.0,1,108.0,0
8110,max_effective,20,40,2,3,0.05,0.95,0.8237864671410172,8,43.0,1,43.0,1,43.0,1,43.0,1
8111,max_effective,20,40,2,3,0.05,0.95,0.943516577766582,35,83.0,0,93.0,0,101.0,1,101.0,1
8112,max_effective,20,40,2,3,0.05,0.95,0.94585410000389,7,39.0,1,39.0,1,39.0,1,39.0,1
8113,max_effective,20,40,2,3,0.05,0.95,0.9320219701592865,26,92.0,0,100.0,0,107.0,1,107.0,1
8114,max_effective,20,40,2,3,0.05,0.95,0.9049625198497978,33,80.0,0,91.0,1,91.0,1,91.0,1
8115,max_effective,20,40,2,3,0.05,0.95,0.899005808876662,6,45.0,1,45.0,1,45.0,1,45.0,1
8116,max_effective,20,40,2,3,0.05,0.95,0.8694199522737175,13,57.0,1,57.0,1,57.0,1,57.0,1
8117,max_effective,20,40,2,3,0.05,0.95,0.9477175637501476,21,57.0,1,57.0,1,57.0,1,57.0,1
8118,max_effective,20,40,2,3,0.05,0.95,0.9419778550208658,40,81.0,0,93.0,1,93.0,1,92.0,0
8119,max_effective,20,40,2,3,0.05,0.95,0.932652498087136,15,75.0,1,75.0,1,75.0,1,75.0,1
8120,max_effective,20,40,2,3,0.05,0.95,0.9252025912149254,15,87.0,0,90.0,1,88.0,0,86.0,0
8121,max_effective,20,40,2,3,0.05,0.95,0.923118342144956,16,57.0,1,57.0,1,57.0,1,57.0,1
8122,max_effective,20,40,2,3,0.05,0.95,0.9317743674967508,27,93.0,0,94.0,0,97.0,0,98.0,1
8123,max_effective,20,40,2,3,0.05,0.95,0.8979416798992379,19,64.0,1,64.0,1,64.0,1,64.0,1
8124,max_effective,20,40,2,3,0.05,0.95,0.9263309536856842,14,49.0,1,49.0,1,49.0,1,49.0,1
8125,max_effective,20,40,2,3,0.05,0.95,0.946043025147256,19,65.0,1,65.0,1,65.0,1,65.0,1
8126,max_effective,20,40,2,3,0.05,0.95,0.9393559295080852,10,55.0,1,55.0,1,55.0,1,55.0,1
8127,max_effective,20,40,2,3,0.05,0.95,0.9272808973441876,29,94.0,0,99.0,0,107.0,1,105.0,0
8128,max_effective,20,40,2,3,0.05,0.95,0.9187137162597132,11,50.0,1,50.0,1,50.0,1,50.0,1
8129,max_effective,20,40,2,3,0.05,0.95,0.9040391706213988,13,69.0,1,69.0,1,69.0,1,69.0,1
8130,max_effective,20,40,2,3,0.05,0.95,0.8951932921081363,5,36.0,1,36.0,1,36.0,1,36.0,1
8131,max_effective,20,40,2,3,0.05,0.95,0.9439298865277996,47,79.0,0,95.0,0,97.0,1,95.0,0
8132,max_effective,20,40,2,3,0.05,0.95,0.838515716179125,9,43.0,1,43.0,1,43.0,1,42.0,0
8133,max_effective,20,40,2,3,0.05,0.95,0.93041146263713,40,93.0,0,98.0,0,104.0,1,103.0,0
8134,max_effective,20,40,2,3,0.05,0.95,0.9355640329539068,17,64.0,1,64.0,1,64.0,1,64.0,1
8135,max_effective,20,40,2,3,0.05,0.95,0.9336743774410492,8,54.0,1,54.0,1,54.0,1,54.0,1
8136,max_effective,20,40,2,3,0.05,0.95,0.9455819356435632,88,102.0,0,113.0,0,117.0,1,117.0,1
8137,max_effective,20,40,2,3,0.05,0.95,0.9360611167523664,21,64.0,1,64.0,1,64.0,1,64.0,1
8138,max_effective,20,40,2,3,0.05,0.95,0.934329915093713,19,79.0,1,79.0,1,79.0,1,79.0,1
8139,max_effective,20,40,2,3,0.05,0.95,0.9432646275043164,12,59.0,1,59.0,1,59.0,1,59.0,1
8140,max_effective,20,40,2,3,0.05,0.95,0.8982756272699878,15,72.0,1,72.0,1,72.0,1,72.0,1
8141,max_effective,20,40,2,3,0.05,0.95,0.9184742435382686,15,62.0,1,62.0,1,62.0,1,62.0,1
8142,max_effective,20,40,2,3,0.05,0.95,0.9310369791836218,20,48.0,1,48.0,1,48.0,1,48.0,1
8143,max_effective,20,40,2,3,0.05,0.95,0.932957399758198,8,48.0,1,48.0,1,48.0,1,48.0,1
8144,max_effective,20,40,2,3,0.05,0.95,0.90483900320004,9,44.0,1,44.0,1,44.0,1,44.0,1
8145,max_effective,20,40,2,3,0.05,0.95,0.9291849264317168,13,89.0,1,88.0,0,86.0,0,84.0,0
8146,max_effective,20,40,2,3,0.05,0.95,0.8509131082268594,11,42.0,1,42.0,1,42.0,1,42.0,1
8147,max_effective,20,40,2,3,0.05,0.95,0.7650485571320946,5,33.0,1,33.0,1,33.0,1,33.0,1
8148,max_effective,20,40,2,3,0.05,0.95,0.9247036288052596,16,68.0,1,68.0,1,68.0,1,68.0,1
8149,max_effective,20,40,2,3,0.05,0.95,0.8934786178549909,9,55.0,1,55.0,1,55.0,1,55.0,1
8150,max_effective,20,40,2,3,0.05,0.95,0.907481815068096,50,78.0,0,86.0,0,92.0,0,94.0,1
8151,max_effective,20,40,2,3,0.05,0.95,0.9240307466776028,6,39.0,1,39.0,1,39.0,1,39.0,1
8152,max_effective,20,40,2,3,0.05,0.95,0.9385944110059872,13,50.0,1,50.0,1,50.0,1,50.0,1
8153,max_effective,20,40,2,3,0.05,0.95,0.9081069123100473,53,71.0,0,95.0,1,95.0,1,70.0,0
8154,max_effective,20,40,2,3,0.05,0.95,0.9306229532793951,14,72.0,1,72.0,1,72.0,1,72.0,1
8155,max_effective,20,40,2,3,0.05,0.95,0.9163696843366794,6,46.0,1,46.0,1,46.0,1,46.0,1
8156,max_effective,20,40,2,3,0.05,0.95,0.9219905887561698,33,66.0,1,66.0,1,66.0,1,66.0,1
8157,max_effective,20,40,2,3,0.05,0.95,0.9040390353570718,3,29.0,1,29.0,1,29.0,1,29.0,1
8158,max_effective,20,40,2,3,0.05,0.95,0.9481674100162104,50,83.0,0,100.0,0,109.0,1,109.0,1
8159,max_effective,20,40,2,3,0.05,0.95,0.9443099378794478,34,84.0,0,96.0,0,99.0,1,98.0,0
8160,max_effective,20,40,2,3,0.05,0.95,0.948091033261898,20,55.0,1,55.0,1,55.0,1,55.0,1
8161,max_effective,20,40,2,3,0.05,0.95,0.9482730708139188,7,43.0,1,43.0,1,43.0,1,43.0,1
8162,max_effective,20,40,2,3,0.05,0.95,0.9236303363766512,19,71.0,1,71.0,1,71.0,1,71.0,1
8163,max_effective,20,40,2,3,0.05,0.95,0.8479516661008561,7,41.0,1,41.0,1,41.0,1,41.0,1
8164,max_effective,20,40,2,3,0.05,0.95,0.8986549862774533,20,61.0,1,61.0,1,61.0,1,61.0,1
8165,max_effective,20,40,2,3,0.05,0.95,0.90794701334227,32,63.0,1,63.0,1,63.0,1,63.0,1
8166,max_effective,20,40,2,3,0.05,0.95,0.9346140980901372,27,93.0,0,92.0,0,95.0,1,94.0,0
8167,max_effective,20,40,2,3,0.05,0.95,0.8924882922246954,23,84.0,1,84.0,1,84.0,1,84.0,1
8168,max_effective,20,40,2,3,0.05,0.95,0.9493729000183004,35,79.0,1,79.0,1,79.0,1,79.0,1
8169,max_effective,20,40,2,3,0.05,0.95,0.9319521517440432,25,68.0,1,68.0,1,68.0,1,68.0,1
8170,max_effective,20,40,2,3,0.05,0.95,0.8303430595704185,7,44.0,1,44.0,1,44.0,1,44.0,1
8171,max_effective,20,40,2,3,0.05,0.95,0.9339864779021144,44,77.0,0,93.0,0,97.0,1,92.0,0
8172,max_effective,20,40,2,3,0.05,0.95,0.900822725032934,32,72.0,1,72.0,1,72.0,1,72.0,1
8173,max_effective,20,40,2,3,0.05,0.95,0.9474579881965676,73,89.0,0,95.0,0,112.0,1,112.0,1
8174,max_effective,20,40,2,3,0.05,0.95,0.8656804848324926,18,48.0,1,48.0,1,48.0,1,48.0,1
8175,max_effective,20,40,2,3,0.05,0.95,0.9177037368959688,12,46.0,1,46.0,1,46.0,1,46.0,1
8176,max_effective,20,40,2,3,0.05,0.95,0.9390988321379388,10,54.0,1,54.0,1,54.0,1,54.0,1
8177,max_effective,20,40,2,3,0.05,0.95,0.9467116785808236,18,79.0,1,79.0,1,79.0,1,79.0,1
8178,max_effective,20,40,2,3,0.05,0.95,0.8740201010962108,11,48.0,1,48.0,1,48.0,1,48.0,1
8179,max_effective,20,40,2,3,0.05,0.95,0.946921378009384,15,89.0,1,89.0,1,89.0,1,89.0,1
8180,max_effective,20,40,2,3,0.05,0.95,0.773637991563344,10,52.0,1,52.0,1,52.0,1,52.0,1
8181,max_effective,20,40,2,3,0.05,0.95,0.8913417817346998,15,73.0,1,73.0,1,73.0,1,73.0,1
8182,max_effective,20,40,2,3,0.05,0.95,0.929508009021034,21,56.0,1,56.0,1,56.0,1,56.0,1
8183,max_effective,20,40,2,3,0.05,0.95,0.9433729631888318,41,70.0,1,70.0,1,70.0,1,70.0,1
8184,max_effective,20,40,2,3,0.05,0.95,0.9170864735122348,19,64.0,1,64.0,1,64.0,1,63.0,0
8185,max_effective,20,40,2,3,0.05,0.95,0.9487982797744738,14,77.0,1,77.0,1,76.0,0,77.0,1
8186,max_effective,20,40,2,3,0.05,0.95,0.8691490829700504,12,57.0,1,57.0,1,57.0,1,57.0,1
8187,max_effective,20,40,2,3,0.05,0.95,0.9010360493213454,19,62.0,1,62.0,1,62.0,1,60.0,0
8188,max_effective,20,40,2,3,0.05,0.95,0.9354064587536036,34,89.0,0,94.0,1,94.0,1,94.0,1
8189,max_effective,20,40,2,3,0.05,0.95,0.8935330261210556,8,45.0,1,45.0,1,45.0,1,45.0,1
8190,max_effective,20,40,2,3,0.05,0.95,0.8667860171752909,22,67.0,1,67.0,1,67.0,1,67.0,1
8191,max_effective,20,40,2,3,0.05,0.95,0.8857911658374856,26,84.0,1,84.0,1,84.0,1,84.0,1
8192,max_effective,20,40,2,3,0.05,0.95,0.9454278974583228,28,72.0,1,72.0,1,72.0,1,72.0,1
8193,max_effective,20,40,2,3,0.05,0.95,0.8882128099228467,11,37.0,1,37.0,1,37.0,1,37.0,1
8194,max_effective,20,40,2,3,0.05,0.95,0.9339812878216552,19,85.0,0,89.0,1,88.0,0,86.0,0
8195,max_effective,20,40,2,3,0.05,0.95,0.9177471606403608,12,49.0,1,49.0,1,49.0,1,49.0,1
8196,max_effective,20,40,2,3,0.05,0.95,0.9020361138105458,8,60.0,1,60.0,1,60.0,1,60.0,1
8197,max_effective,20,40,2,3,0.05,0.95,0.9178967521183424,35,82.0,0,86.0,1,86.0,1,86.0,1
8198,max_effective,20,40,2,3,0.05,0.95,0.94906579393199,17,52.0,1,52.0,1,52.0,1,52.0,1
8199,max_effective,20,40,2,3,0.05,0.95,0.88691382376515,12,45.0,1,45.0,1,45.0,1,45.0,1
8200,max_effective,20,40,2,3,0.05,0.95,0.8520719633437974,8,37.0,1,37.0,1,37.0,1,37.0,1
8201,max_effective,20,40,2,3,0.05,0.95,0.9198689833854526,12,58.0,1,58.0,1,58.0,1,58.0,1
8202,max_effective,20,40,2,3,0.05,0.95,0.932330752621456,10,67.0,1,67.0,1,67.0,1,67.0,1
8203,max_effective,20,40,2,3,0.05,0.95,0.8764966632547196,8,43.0,1,43.0,1,43.0,1,43.0,1
8204,max_effective,20,40,2,3,0.05,0.95,0.9431110000353404,17,83.0,1,83.0,1,83.0,1,83.0,1
8205,max_effective,20,40,2,3,0.05,0.95,0.9482578965181004,12,65.0,1,65.0,1,65.0,1,65.0,1
8206,max_effective,20,40,2,3,0.05,0.95,0.8995400513652884,10,46.0,1,46.0,1,46.0,1,46.0,1
8207,max_effective,20,40,2,3,0.05,0.95,0.9379478071069086,29,99.0,0,105.0,0,105.0,0,106.0,1
8208,max_effective,20,40,2,3,0.05,0.95,0.9447023819849576,33,73.0,1,73.0,1,73.0,1,73.0,1
8209,max_effective,20,40,2,3,0.05,0.95,0.9403934705416398,16,79.0,1,79.0,1,79.0,1,79.0,1
8210,max_effective,20,40,2,3,0.05,0.95,0.9313722244258884,11,53.0,1,53.0,1,53.0,1,53.0,1
8211,max_effective,20,40,2,3,0.05,0.95,0.9205962441345028,22,82.0,0,79.0,0,83.0,0,87.0,1
8212,max_effective,20,40,2,3,0.05,0.95,0.9185999469337522,20,56.0,1,56.0,1,56.0,1,56.0,1
8213,max_effective,20,40,2,3,0.05,0.95,0.9471766178174,32,77.0,1,77.0,1,77.0,1,77.0,1
8214,max_effective,20,40,2,3,0.05,0.95,0.9190128302787748,7,47.0,1,47.0,1,47.0,1,47.0,1
8215,max_effective,20,40,2,3,0.05,0.95,0.9415670124288172,18,91.0,0,93.0,1,90.0,0,92.0,0
8216,max_effective,20,40,2,3,0.05,0.95,0.8900543439312286,13,64.0,1,64.0,1,64.0,1,64.0,1
8217,max_effective,20,40,2,3,0.05,0.95,0.8668123123638019,13,43.0,1,43.0,1,43.0,1,43.0,1
8218,max_effective,20,40,2,3,0.05,0.95,0.8535338451513773,9,43.0,1,43.0,1,43.0,1,42.0,0
8219,max_effective,20,40,2,3,0.05,0.95,0.9353268358494972,29,69.0,1,69.0,1,69.0,1,69.0,1
8220,max_effective,20,40,2,3,0.05,0.95,0.894646837642662,8,53.0,1,53.0,1,53.0,1,53.0,1
8221,max_effective,20,40,2,3,0.05,0.95,0.940420689741866,20,77.0,1,77.0,1,77.0,1,77.0,1
8222,max_effective,20,40,2,3,0.05,0.95,0.9337177571890872,18,70.0,1,70.0,1,70.0,1,70.0,1
8223,max_effective,20,40,2,3,0.05,0.95,0.938490720554014,7,41.0,1,41.0,1,41.0,1,41.0,1
8224,max_effective,20,40,2,3,0.05,0.95,0.9216281923931052,8,51.0,1,51.0,1,51.0,1,50.0,0
8225,max_effective,20,40,2,3,0.05,0.95,0.9294141663198924,11,56.0,1,56.0,1,56.0,1,56.0,1
8226,max_effective,20,40,2,3,0.05,0.95,0.9246971909388852,7,43.0,1,43.0,1,43.0,1,43.0,1
8227,max_effective,20,40,2,3,0.05,0.95,0.8842069309134056,19,64.0,1,64.0,1,64.0,1,64.0,1
8228,max_effective,20,40,2,3,0.05,0.95,0.9138707436289368,11,70.0,1,70.0,1,70.0,1,70.0,1
8229,max_effective,20,40,2,3,0.05,0.95,0.925466774235842,14,65.0,1,65.0,1,65.0,1,65.0,1
8230,max_effective,20,40,2,3,0.05,0.95,0.9332584113549612,47,87.0,1,87.0,1,87.0,1,87.0,1
8231,max_effective,20,40,2,3,0.05,0.95,0.936552446083494,24,71.0,1,71.0,1,71.0,1,71.0,1
8232,max_effective,20,40,2,3,0.05,0.95,0.9370574145702646,10,61.0,1,61.0,1,61.0,1,61.0,1
8233,max_effective,20,40,2,3,0.05,0.95,0.9399124119409744,14,49.0,1,49.0,1,49.0,1,49.0,1
8234,max_effective,20,40,2,3,0.05,0.95,0.886779451299893,10,49.0,1,49.0,1,49.0,1,49.0,1
8235,max_effective,20,40,2,3,0.05,0.95,0.9494289747123448,37,80.0,0,88.0,0,99.0,1,99.0,1
8236,max_effective,20,40,2,3,0.05,0.95,0.8986977420952412,94,85.0,0,95.0,0,105.0,1,104.0,0
8237,max_effective,20,40,2,3,0.05,0.95,0.8601822933740055,17,54.0,1,54.0,1,54.0,1,54.0,1
8238,max_effective,20,40,2,3,0.05,0.95,0.9476122043820234,18,65.0,1,65.0,1,65.0,1,65.0,1
8239,max_effective,20,40,2,3,0.05,0.95,0.9468859885783806,12,53.0,1,53.0,1,53.0,1,53.0,1
8240,max_effective,20,40,2,3,0.05,0.95,0.8467191773058416,3,38.0,1,38.0,1,38.0,1,38.0,1
8241,max_effective,20,40,2,3,0.05,0.95,0.9289874923031616,18,74.0,1,74.0,1,74.0,1,74.0,1
8242,max_effective,20,40,2,3,0.05,0.95,0.9448116151607372,10,47.0,1,47.0,1,47.0,1,47.0,1
8243,max_effective,20,40,2,3,0.05,0.95,0.822971950961079,11,47.0,1,47.0,1,47.0,1,47.0,1
8244,max_effective,20,40,2,3,0.05,0.95,0.9397242498284838,22,90.0,0,99.0,0,101.0,1,100.0,0
8245,max_effective,20,40,2,3,0.05,0.95,0.9101350165047818,20,79.0,1,79.0,1,78.0,0,79.0,1
8246,max_effective,20,40,2,3,0.05,0.95,0.9033390428783432,11,42.0,1,42.0,1,42.0,1,42.0,1
8247,max_effective,20,40,2,3,0.05,0.95,0.9118012015110298,20,64.0,1,64.0,1,64.0,1,64.0,1
8248,max_effective,20,40,2,3,0.05,0.95,0.9120988491916368,16,77.0,1,77.0,1,77.0,1,77.0,1
8249,max_effective,20,40,2,3,0.05,0.95,0.9374449075283338,42,85.0,1,85.0,1,85.0,1,84.0,0
8250,max_effective,20,40,2,3,0.05,0.95,0.915096770334156,19,80.0,0,82.0,1,82.0,1,82.0,1
8251,max_effective,20,40,2,3,0.05,0.95,0.8950489877172885,28,77.0,1,77.0,1,77.0,1,77.0,1
8252,max_effective,20,40,2,3,0.05,0.95,0.9146673190319088,8,56.0,1,56.0,1,56.0,1,56.0,1
8253,max_effective,20,40,2,3,0.05,0.95,0.929373378473676,19,55.0,1,55.0,1,55.0,1,53.0,0
8254,max_effective,20,40,2,3,0.05,0.95,0.9450034479780198,12,69.0,1,69.0,1,69.0,1,69.0,1
8255,max_effective,20,40,2,3,0.05,0.95,0.9388772086889952,16,74.0,1,74.0,1,74.0,1,74.0,1
8256,max_effective,20,40,2,3,0.05,0.95,0.8945111730144395,13,56.0,1,56.0,1,56.0,1,56.0,1
8257,max_effective,20,40,2,3,0.05,0.95,0.92284524773968,6,41.0,1,41.0,1,41.0,1,41.0,1
8258,max_effective,20,40,2,3,0.05,0.95,0.938003074087529,13,42.0,1,42.0,1,42.0,1,42.0,1
8259,max_effective,20,40,2,3,0.05,0.95,0.8331592450729749,12,45.0,1,45.0,1,45.0,1,45.0,1
8260,max_effective,20,40,2,3,0.05,0.95,0.9337087665633784,24,54.0,1,54.0,1,54.0,1,54.0,1
8261,max_effective,20,40,2,3,0.05,0.95,0.9001922561587525,49,74.0,0,90.0,0,95.0,1,92.0,0
8262,max_effective,20,40,2,3,0.05,0.95,0.9376560518935892,16,56.0,1,56.0,1,56.0,1,56.0,1
8263,max_effective,20,40,2,3,0.05,0.95,0.9175797332356652,7,50.0,1,50.0,1,50.0,1,50.0,1
8264,max_effective,20,40,2,3,0.05,0.95,0.8811218430951125,15,55.0,1,55.0,1,55.0,1,49.0,0
8265,max_effective,20,40,2,3,0.05,0.95,0.8863832262933249,14,48.0,1,48.0,1,48.0,1,48.0,1
8266,max_effective,20,40,2,3,0.05,0.95,0.9351941976361272,29,63.0,1,63.0,1,63.0,1,63.0,1
8267,max_effective,20,40,2,3,0.05,0.95,0.942530405513458,7,39.0,1,39.0,1,39.0,1,39.0,1
8268,max_effective,20,40,2,3,0.05,0.95,0.9487467212044444,15,97.0,0,99.0,1,96.0,0,96.0,0
8269,max_effective,20,40,2,3,0.05,0.95,0.8155725208820689,18,54.0,1,54.0,1,54.0,1,54.0,1
8270,max_effective,20,40,2,3,0.05,0.95,0.946511209302124,17,53.0,1,53.0,1,53.0,1,53.0,1
8271,max_effective,20,40,2,3,0.05,0.95,0.9377397765144424,13,59.0,1,59.0,1,59.0,1,59.0,1
8272,max_effective,20,40,2,3,0.05,0.95,0.877064250171962,11,61.0,1,61.0,1,61.0,1,61.0,1
8273,max_effective,20,40,2,3,0.05,0.95,0.9367355317659584,17,88.0,1,88.0,1,85.0,0,85.0,0
8274,max_effective,20,40,2,3,0.05,0.95,0.932251142494698,15,77.0,1,77.0,1,77.0,1,77.0,1
8275,max_effective,20,40,2,3,0.05,0.95,0.9288789824695276,20,66.0,1,66.0,1,66.0,1,64.0,0
8276,max_effective,20,40,2,3,0.05,0.95,0.9318405230499008,35,96.0,0,97.0,0,104.0,1,103.0,0
8277,max_effective,20,40,2,3,0.05,0.95,0.9286851922910716,13,67.0,1,67.0,1,64.0,0,65.0,0
8278,max_effective,20,40,2,3,0.05,0.95,0.9393870001483624,10,54.0,1,54.0,1,54.0,1,53.0,0
8279,max_effective,20,40,2,3,0.05,0.95,0.916680550845833,13,57.0,1,57.0,1,57.0,1,57.0,1
8280,max_effective,20,40,2,3,0.05,0.95,0.8817794181396922,8,54.0,1,54.0,1,54.0,1,54.0,1
8281,max_effective,20,40,2,3,0.05,0.95,0.9397403578094689,8,57.0,1,57.0,1,57.0,1,55.0,0
8282,max_effective,20,40,2,3,0.05,0.95,0.9324655068513004,20,53.0,1,53.0,1,53.0,1,53.0,1
8283,max_effective,20,40,2,3,0.05,0.95,0.8910539728929447,12,47.0,1,47.0,1,47.0,1,47.0,1
8284,max_effective,20,40,2,3,0.05,0.95,0.8518952044749906,7,44.0,1,44.0,1,44.0,1,43.0,0
8285,max_effective,20,40,2,3,0.05,0.95,0.941310244808678,11,65.0,1,65.0,1,65.0,1,65.0,1
8286,max_effective,20,40,2,3,0.05,0.95,0.9146418917622046,35,87.0,0,101.0,1,99.0,0,95.0,0
8287,max_effective,20,40,2,3,0.05,0.95,0.9393601966564188,37,65.0,1,65.0,1,65.0,1,65.0,1
8288,max_effective,20,40,2,3,0.05,0.95,0.9349105668187674,22,78.0,0,83.0,1,78.0,0,78.0,0
8289,max_effective,20,40,2,3,0.05,0.95,0.9132027933970848,12,44.0,1,44.0,1,44.0,1,44.0,1
8290,max_effective,20,40,2,3,0.05,0.95,0.9260233237458722,11,83.0,1,83.0,1,83.0,1,83.0,1
8291,max_effective,20,40,2,3,0.05,0.95,0.8712078929550442,19,55.0,1,55.0,1,55.0,1,55.0,1
8292,max_effective,20,40,2,3,0.05,0.95,0.8932798532790607,9,36.0,1,36.0,1,36.0,1,35.0,0
8293,max_effective,20,40,2,3,0.05,0.95,0.90385181888328,16,75.0,1,75.0,1,75.0,1,75.0,1
8294,max_effective,20,40,2,3,0.05,0.95,0.9424027852781038,36,68.0,0,74.0,1,74.0,1,74.0,1
8295,max_effective,20,40,2,3,0.05,0.95,0.8801259858031639,12,57.0,1,57.0,1,57.0,1,57.0,1
8296,max_effective,20,40,2,3,0.05,0.95,0.9193761942866824,5,40.0,1,40.0,1,40.0,1,40.0,1
8297,max_effective,20,40,2,3,0.05,0.95,0.8798928168141518,19,58.0,1,58.0,1,58.0,1,58.0,1
8298,max_effective,20,40,2,3,0.05,0.95,0.8810305992118088,16,48.0,1,48.0,1,48.0,1,48.0,1
8299,max_effective,20,40,2,3,0.05,0.95,0.9342619800455624,21,77.0,1,77.0,1,77.0,1,77.0,1
8300,max_effective,20,40,2,3,0.05,0.95,0.8841064106372296,9,54.0,1,54.0,1,54.0,1,54.0,1
8301,max_effective,20,40,2,3,0.05,0.95,0.9065300188309928,16,60.0,1,60.0,1,60.0,1,60.0,1
8302,max_effective,20,40,2,3,0.05,0.95,0.863264072954407,15,65.0,1,65.0,1,65.0,1,65.0,1
8303,max_effective,20,40,2,3,0.05,0.95,0.7855321303742108,11,46.0,1,46.0,1,46.0,1,46.0,1
8304,max_effective,20,40,2,3,0.05,0.95,0.8055313013973451,4,30.0,1,30.0,1,30.0,1,27.0,0
8305,max_effective,20,40,2,3,0.05,0.95,0.9139391658663863,21,80.0,0,85.0,1,85.0,1,85.0,1
8306,max_effective,20,40,2,3,0.05,0.95,0.899166444266195,17,77.0,1,77.0,1,77.0,1,77.0,1
8307,max_effective,20,40,2,3,0.05,0.95,0.9337655174093736,27,89.0,0,96.0,1,95.0,0,95.0,0
8308,max_effective,20,40,2,3,0.05,0.95,0.9014160476642016,12,52.0,1,52.0,1,52.0,1,52.0,1
8309,max_effective,20,40,2,3,0.05,0.95,0.9281940519297728,10,53.0,1,53.0,1,53.0,1,53.0,1
8310,max_effective,20,40,2,3,0.05,0.95,0.8902011680110716,12,80.0,1,80.0,1,80.0,1,80.0,1
8311,max_effective,20,40,2,3,0.05,0.95,0.9469745719170825,49,89.0,0,103.0,0,113.0,1,104.0,0
8312,max_effective,20,40,2,3,0.05,0.95,0.9286732694214412,9,67.0,1,67.0,1,67.0,1,67.0,1
8313,max_effective,20,40,2,3,0.05,0.95,0.9243999958472134,45,95.0,0,102.0,0,103.0,1,102.0,0
8314,max_effective,20,40,2,3,0.05,0.95,0.9418373538580226,10,53.0,1,53.0,1,53.0,1,53.0,1
8315,max_effective,20,40,2,3,0.05,0.95,0.9413833070067844,15,61.0,1,61.0,1,61.0,1,61.0,1
8316,max_effective,20,40,2,3,0.05,0.95,0.925897335988074,18,68.0,1,68.0,1,68.0,1,68.0,1
8317,max_effective,20,40,2,3,0.05,0.95,0.8730390989104849,9,53.0,1,53.0,1,53.0,1,53.0,1
8318,max_effective,20,40,2,3,0.05,0.95,0.9305503408234108,44,86.0,0,89.0,0,94.0,0,95.0,1
8319,max_effective,20,40,2,3,0.05,0.95,0.925392764305321,7,44.0,1,44.0,1,44.0,1,43.0,0
8320,max_effective,20,40,2,3,0.05,0.95,0.9291380808425218,31,83.0,0,98.0,0,100.0,1,100.0,1
8321,max_effective,20,40,2,3,0.05,0.95,0.9421432615494036,26,88.0,0,94.0,1,90.0,0,92.0,0
8322,max_effective,20,40,2,3,0.05,0.95,0.944235790193564,24,70.0,1,70.0,1,70.0,1,70.0,1
8323,max_effective,20,40,2,3,0.05,0.95,0.9443078145751784,6,41.0,1,41.0,1,41.0,1,41.0,1
8324,max_effective,20,40,2,3,0.05,0.95,0.9345598938815493,22,85.0,0,92.0,1,89.0,0,90.0,0
8325,max_effective,20,40,2,3,0.05,0.95,0.8774794538046473,22,79.0,0,84.0,0,87.0,1,87.0,1
8326,max_effective,20,40,2,3,0.05,0.95,0.949014068116652,10,62.0,1,62.0,1,62.0,1,62.0,1
8327,max_effective,20,40,2,3,0.05,0.95,0.8808774910634862,5,37.0,1,37.0,1,37.0,1,37.0,1
8328,max_effective,20,40,2,3,0.05,0.95,0.842014081606432,16,54.0,1,54.0,1,54.0,1,54.0,1
8329,max_effective,20,40,2,3,0.05,0.95,0.9036051480983998,25,84.0,0,86.0,1,86.0,1,86.0,1
8330,max_effective,20,40,2,3,0.05,0.95,0.902260834692162,7,44.0,1,44.0,1,44.0,1,44.0,1
8331,max_effective,20,40,2,3,0.05,0.95,0.940115285302492,6,47.0,1,47.0,1,47.0,1,47.0,1
8332,max_effective,20,40,2,3,0.05,0.95,0.9374200972452472,13,66.0,1,66.0,1,66.0,1,66.0,1
8333,max_effective,20,40,2,3,0.05,0.95,0.9275522628142152,11,47.0,1,47.0,1,47.0,1,47.0,1
8334,max_effective,20,40,2,3,0.05,0.95,0.9391641728400222,12,64.0,1,64.0,1,64.0,1,64.0,1
8335,max_effective,20,40,2,3,0.05,0.95,0.9026028316592876,12,67.0,1,67.0,1,67.0,1,67.0,1
8336,max_effective,20,40,2,3,0.05,0.95,0.84270972629896,12,59.0,1,59.0,1,59.0,1,59.0,1
8337,max_effective,20,40,2,3,0.05,0.95,0.9454460003568992,38,86.0,0,91.0,0,97.0,1,97.0,1
8338,max_effective,20,40,2,3,0.05,0.95,0.9478241908795076,20,65.0,1,65.0,1,65.0,1,65.0,1
8339,max_effective,20,40,2,3,0.05,0.95,0.9103799257448384,19,52.0,1,52.0,1,52.0,1,52.0,1
8340,max_effective,20,40,2,3,0.05,0.95,0.9461677436782396,27,71.0,1,71.0,1,71.0,1,71.0,1
8341,max_effective,20,40,2,3,0.05,0.95,0.8240485282811467,10,46.0,1,46.0,1,46.0,1,46.0,1
8342,max_effective,20,40,2,3,0.05,0.95,0.9373022729373508,28,68.0,1,68.0,1,68.0,1,68.0,1
8343,max_effective,20,40,2,3,0.05,0.95,0.8748140534634259,7,45.0,1,45.0,1,45.0,1,45.0,1
8344,max_effective,20,40,2,3,0.05,0.95,0.8817689928409224,7,55.0,1,55.0,1,55.0,1,55.0,1
8345,max_effective,20,40,2,3,0.05,0.95,0.8464809138425797,8,53.0,1,53.0,1,53.0,1,53.0,1
8346,max_effective,20,40,2,3,0.05,0.95,0.859482849601525,2,25.0,1,25.0,1,25.0,1,25.0,1
8347,max_effective,20,40,2,3,0.05,0.95,0.94728409495733,34,91.0,0,98.0,0,109.0,1,109.0,1
8348,max_effective,20,40,2,3,0.05,0.95,0.8432991321569094,9,64.0,1,64.0,1,64.0,1,64.0,1
8349,max_effective,20,40,2,3,0.05,0.95,0.8317480221723796,5,35.0,1,35.0,1,35.0,1,35.0,1
8350,max_effective,20,40,2,3,0.05,0.95,0.8832636497131966,12,59.0,1,59.0,1,59.0,1,59.0,1
8351,max_effective,20,40,2,3,0.05,0.95,0.9487493411488116,45,87.0,0,95.0,0,97.0,0,108.0,1
8352,max_effective,20,40,2,3,0.05,0.95,0.910885044404214,37,81.0,0,91.0,0,97.0,1,97.0,1
8353,max_effective,20,40,2,3,0.05,0.95,0.9067431954302326,10,64.0,1,64.0,1,64.0,1,64.0,1
8354,max_effective,20,40,2,3,0.05,0.95,0.8837414926659151,19,75.0,1,75.0,1,75.0,1,75.0,1
8355,max_effective,20,40,2,3,0.05,0.95,0.9313388731117124,91,90.0,0,108.0,0,113.0,1,113.0,1
8356,max_effective,20,40,2,3,0.05,0.95,0.9345188770439034,29,80.0,0,82.0,0,90.0,1,90.0,1
8357,max_effective,20,40,2,3,0.05,0.95,0.9003151693559187,8,41.0,1,41.0,1,41.0,1,41.0,1
8358,max_effective,20,40,2,3,0.05,0.95,0.9376143251524104,20,93.0,1,93.0,1,91.0,0,90.0,0
8359,max_effective,20,40,2,3,0.05,0.95,0.9332523409658644,65,94.0,0,97.0,0,107.0,1,105.0,0
8360,max_effective,20,40,2,3,0.05,0.95,0.9299048115697373,12,66.0,1,66.0,1,66.0,1,66.0,1
8361,max_effective,20,40,2,3,0.05,0.95,0.9476335091697484,15,110.0,0,111.0,1,101.0,0,105.0,0
8362,max_effective,20,40,2,3,0.05,0.95,0.9351380564585504,45,91.0,1,91.0,1,91.0,1,91.0,1
8363,max_effective,20,40,2,3,0.05,0.95,0.9275217667898752,24,88.0,0,90.0,0,94.0,1,94.0,1
8364,max_effective,20,40,2,3,0.05,0.95,0.887173431555419,9,59.0,1,59.0,1,59.0,1,59.0,1
8365,max_effective,20,40,2,3,0.05,0.95,0.9317671259336778,8,46.0,1,46.0,1,46.0,1,46.0,1
8366,max_effective,20,40,2,3,0.05,0.95,0.9343896490123742,28,93.0,0,101.0,0,98.0,0,111.0,1
8367,max_effective,20,40,2,3,0.05,0.95,0.9294505160419968,23,65.0,1,65.0,1,65.0,1,65.0,1
8368,max_effective,20,40,2,3,0.05,0.95,0.9368349609704943,12,52.0,1,52.0,1,52.0,1,52.0,1
8369,max_effective,20,40,2,3,0.05,0.95,0.9267417427931456,38,79.0,1,79.0,1,79.0,1,79.0,1
8370,max_effective,20,40,2,3,0.05,0.95,0.935011485582374,36,95.0,0,91.0,0,102.0,1,97.0,0
8371,max_effective,20,40,2,3,0.05,0.95,0.8935820447205849,8,51.0,1,51.0,1,51.0,1,51.0,1
8372,max_effective,20,40,2,3,0.05,0.95,0.886739257387867,11,57.0,1,57.0,1,57.0,1,57.0,1
8373,max_effective,20,40,2,3,0.05,0.95,0.9154306560179832,13,60.0,1,60.0,1,60.0,1,60.0,1
8374,max_effective,20,40,2,3,0.05,0.95,0.849881809884269,7,41.0,1,41.0,1,41.0,1,41.0,1
8375,max_effective,20,40,2,3,0.05,0.95,0.9483090938045228,17,71.0,1,71.0,1,71.0,1,71.0,1
8376,max_effective,20,40,2,3,0.05,0.95,0.937959868445753,9,40.0,1,40.0,1,40.0,1,40.0,1
8377,max_effective,20,40,2,3,0.05,0.95,0.8668352077759144,8,41.0,1,41.0,1,41.0,1,41.0,1
8378,max_effective,20,40,2,3,0.05,0.95,0.914550836310138,22,83.0,1,83.0,1,83.0,1,83.0,1
8379,max_effective,20,40,2,3,0.05,0.95,0.8637245884769958,5,42.0,1,42.0,1,42.0,1,41.0,0
8380,max_effective,20,40,2,3,0.05,0.95,0.9396591567841708,41,86.0,0,95.0,0,96.0,0,106.0,1
8381,max_effective,20,40,2,3,0.05,0.95,0.9094858900066836,11,58.0,1,58.0,1,58.0,1,58.0,1
8382,max_effective,20,40,2,3,0.05,0.95,0.9347674948881558,10,63.0,1,63.0,1,63.0,1,62.0,0
8383,max_effective,20,40,2,3,0.05,0.95,0.8951401027967385,13,52.0,1,52.0,1,52.0,1,52.0,1
8384,max_effective,20,40,2,3,0.05,0.95,0.925003719734762,9,50.0,1,50.0,1,50.0,1,50.0,1
8385,max_effective,20,40,2,3,0.05,0.95,0.9177872985143462,21,90.0,0,92.0,1,92.0,1,91.0,0
8386,max_effective,20,40,2,3,0.05,0.95,0.8961635398856449,26,79.0,0,87.0,0,89.0,1,89.0,1
8387,max_effective,20,40,2,3,0.05,0.95,0.8606113624956309,20,78.0,1,78.0,1,78.0,1,78.0,1
8388,max_effective,20,40,2,3,0.05,0.95,0.9290430734064958,36,87.0,0,97.0,0,100.0,1,100.0,1
8389,max_effective,20,40,2,3,0.05,0.95,0.9361333560806464,8,58.0,1,58.0,1,58.0,1,58.0,1
8390,max_effective,20,40,2,3,0.05,0.95,0.9374341250437872,81,87.0,0,96.0,0,109.0,0,112.0,1
8391,max_effective,20,40,2,3,0.05,0.95,0.9114493626014488,16,79.0,1,79.0,1,79.0,1,79.0,1
8392,max_effective,20,40,2,3,0.05,0.95,0.9207049675485256,13,62.0,1,62.0,1,62.0,1,62.0,1
8393,max_effective,20,40,2,3,0.05,0.95,0.9496745325661072,32,83.0,0,91.0,0,95.0,1,93.0,0
8394,max_effective,20,40,2,3,0.05,0.95,0.9406354785218544,9,50.0,1,50.0,1,50.0,1,50.0,1
8395,max_effective,20,40,2,3,0.05,0.95,0.9204797042874012,16,60.0,1,60.0,1,60.0,1,60.0,1
8396,max_effective,20,40,2,3,0.05,0.95,0.9461981076782944,20,71.0,1,71.0,1,71.0,1,71.0,1
8397,max_effective,20,40,2,3,0.05,0.95,0.9418232742248938,28,90.0,0,103.0,0,112.0,0,113.0,1
8398,max_effective,20,40,2,3,0.05,0.95,0.88951688589068,20,70.0,1,70.0,1,70.0,1,70.0,1
8399,max_effective,20,40,2,3,0.05,0.95,0.8634033380330812,19,67.0,1,67.0,1,67.0,1,67.0,1
8400,max_effective,20,40,2,3,0.05,0.95,0.9344573443139336,44,73.0,1,73.0,1,73.0,1,73.0,1
8401,max_effective,20,40,2,3,0.05,0.95,0.9293017510703284,29,78.0,0,89.0,0,91.0,1,85.0,0
8402,max_effective,20,40,2,3,0.05,0.95,0.9438130810346996,75,83.0,0,91.0,0,113.0,1,112.0,0
8403,max_effective,20,40,2,3,0.05,0.95,0.9187510846267578,30,96.0,0,99.0,1,95.0,0,97.0,0
8404,max_effective,20,40,2,3,0.05,0.95,0.9464014298772464,30,77.0,0,78.0,1,78.0,1,78.0,1
8405,max_effective,20,40,2,3,0.05,0.95,0.9031009252030834,13,48.0,1,48.0,1,48.0,1,48.0,1
8406,max_effective,20,40,2,3,0.05,0.95,0.9464313508976708,22,77.0,0,79.0,1,79.0,1,79.0,1
8407,max_effective,20,40,2,3,0.05,0.95,0.9004216183596856,29,75.0,0,80.0,0,88.0,1,88.0,1
8408,max_effective,20,40,2,3,0.05,0.95,0.9065111041466406,4,37.0,1,37.0,1,37.0,1,34.0,0
8409,max_effective,20,40,2,3,0.05,0.95,0.8974244214419802,9,58.0,1,58.0,1,58.0,1,58.0,1
8410,max_effective,20,40,2,3,0.05,0.95,0.9428474253683404,37,80.0,0,80.0,0,88.0,1,88.0,1
8411,max_effective,20,40,2,3,0.05,0.95,0.9081216075679484,42,80.0,1,80.0,1,80.0,1,80.0,1
8412,max_effective,20,40,2,3,0.05,0.95,0.9465141272914672,10,56.0,1,56.0,1,56.0,1,56.0,1
8413,max_effective,20,40,2,3,0.05,0.95,0.9018611673930266,12,48.0,1,48.0,1,48.0,1,48.0,1
8414,max_effective,20,40,2,3,0.05,0.95,0.9456381617441034,71,91.0,0,93.0,0,108.0,0,109.0,1
8415,max_effective,20,40,2,3,0.05,0.95,0.9462988401334153,23,78.0,1,78.0,1,78.0,1,78.0,1
8416,max_effective,20,40,2,3,0.05,0.95,0.8954641882997906,45,73.0,0,81.0,0,97.0,1,97.0,1
8417,max_effective,20,40,2,3,0.05,0.95,0.9023906041125134,17,73.0,1,73.0,1,73.0,1,73.0,1
8418,max_effective,20,40,2,3,0.05,0.95,0.8184372346528094,9,49.0,1,49.0,1,49.0,1,49.0,1
8419,max_effective,20,40,2,3,0.05,0.95,0.9295688046603552,20,67.0,1,67.0,1,67.0,1,67.0,1
8420,max_effective,20,40,2,3,0.05,0.95,0.9243380181807376,30,77.0,0,79.0,1,79.0,1,79.0,1
8421,max_effective,20,40,2,3,0.05,0.95,0.9449315833630236,11,69.0,1,69.0,1,69.0,1,69.0,1
8422,max_effective,20,40,2,3,0.05,0.95,0.9359254438608444,14,50.0,1,50.0,1,50.0,1,50.0,1
8423,max_effective,20,40,2,3,0.05,0.95,0.8523338474607154,11,50.0,1,50.0,1,50.0,1,50.0,1
8424,max_effective,20,40,2,3,0.05,0.95,0.9344031909685326,17,70.0,1,70.0,1,70.0,1,70.0,1
8425,max_effective,20,40,2,3,0.05,0.95,0.9474515699416742,14,86.0,1,86.0,1,86.0,1,86.0,1
8426,max_effective,20,40,2,3,0.05,0.95,0.9451080658254474,36,76.0,0,89.0,0,91.0,1,89.0,0
8427,max_effective,20,40,2,3,0.05,0.95,0.8551985359196382,14,62.0,1,62.0,1,62.0,1,62.0,1
8428,max_effective,20,40,2,3,0.05,0.95,0.9478735636840776,29,92.0,0,93.0,1,90.0,0,90.0,0
8429,max_effective,20,40,2,3,0.05,0.95,0.9412601057350508,12,50.0,1,50.0,1,50.0,1,50.0,1
8430,max_effective,20,40,2,3,0.05,0.95,0.875744048281701,15,74.0,1,74.0,1,74.0,1,74.0,1
8431,max_effective,20,40,2,3,0.05,0.95,0.8494046960651143,6,38.0,1,38.0,1,38.0,1,38.0,1
8432,max_effective,20,40,2,3,0.05,0.95,0.9116004903684466,15,47.0,1,47.0,1,47.0,1,47.0,1
8433,max_effective,20,40,2,3,0.05,0.95,0.925522539902661,10,60.0,1,60.0,1,60.0,1,60.0,1
8434,max_effective,20,40,2,3,0.05,0.95,0.939064093781869,58,73.0,0,97.0,0,104.0,1,100.0,0
8435,max_effective,20,40,2,3,0.05,0.95,0.931093718884614,17,61.0,1,61.0,1,61.0,1,61.0,1
8436,max_effective,20,40,2,3,0.05,0.95,0.934468582583436,11,60.0,1,60.0,1,60.0,1,60.0,1
8437,max_effective,20,40,2,3,0.05,0.95,0.94917257284835,18,63.0,1,63.0,1,63.0,1,63.0,1
8438,max_effective,20,40,2,3,0.05,0.95,0.9140871621515874,6,41.0,1,41.0,1,41.0,1,41.0,1
8439,max_effective,20,40,2,3,0.05,0.95,0.8272654997213538,6,35.0,1,35.0,1,35.0,1,34.0,0
8440,max_effective,20,40,2,3,0.05,0.95,0.8674597773834798,24,75.0,0,77.0,1,77.0,1,77.0,1
8441,max_effective,20,40,2,3,0.05,0.95,0.947934967203112,5,34.0,1,34.0,1,34.0,1,34.0,1
8442,max_effective,20,40,2,3,0.05,0.95,0.94020173002408,8,54.0,1,54.0,1,54.0,1,54.0,1
8443,max_effective,20,40,2,3,0.05,0.95,0.9309974409452068,30,93.0,0,103.0,1,96.0,0,97.0,0
8444,max_effective,20,40,2,3,0.05,0.95,0.8692259676454119,7,49.0,1,49.0,1,49.0,1,49.0,1
8445,max_effective,20,40,2,3,0.05,0.95,0.9186199711086162,7,49.0,1,49.0,1,49.0,1,49.0,1
8446,max_effective,20,40,2,3,0.05,0.95,0.9339856975959556,14,50.0,1,50.0,1,50.0,1,50.0,1
8447,max_effective,20,40,2,3,0.05,0.95,0.8178034289355463,20,71.0,1,71.0,1,71.0,1,71.0,1
8448,max_effective,20,40,2,3,0.05,0.95,0.8997555622985144,14,58.0,1,58.0,1,58.0,1,58.0,1
8449,max_effective,20,40,2,3,0.05,0.95,0.9141981979561796,8,48.0,1,48.0,1,48.0,1,48.0,1
8450,max_effective,20,40,2,3,0.05,0.95,0.8967257528635227,16,68.0,1,68.0,1,68.0,1,68.0,1
8451,max_effective,20,40,2,3,0.05,0.95,0.949600482068478,37,88.0,0,96.0,0,97.0,1,97.0,1
8452,max_effective,20,40,2,3,0.05,0.95,0.9406319790358436,16,56.0,1,56.0,1,56.0,1,56.0,1
8453,max_effective,20,40,2,3,0.05,0.95,0.9291879811610751,15,64.0,1,64.0,1,64.0,1,64.0,1
8454,max_effective,20,40,2,3,0.05,0.95,0.9297071937695154,10,54.0,1,54.0,1,54.0,1,54.0,1
8455,max_effective,20,40,2,3,0.05,0.95,0.9264442831628736,11,67.0,1,67.0,1,67.0,1,67.0,1
8456,max_effective,20,40,2,3,0.05,0.95,0.939949366262646,14,55.0,1,55.0,1,55.0,1,55.0,1
8457,max_effective,20,40,2,3,0.05,0.95,0.9157632251976676,25,62.0,1,62.0,1,62.0,1,62.0,1
8458,max_effective,20,40,2,3,0.05,0.95,0.8773852256524475,8,53.0,1,53.0,1,53.0,1,49.0,0
8459,max_effective,20,40,2,3,0.05,0.95,0.8345112237784261,5,33.0,1,33.0,1,33.0,1,33.0,1
8460,max_effective,20,40,2,3,0.05,0.95,0.910059063963156,5,40.0,1,40.0,1,40.0,1,40.0,1
8461,max_effective,20,40,2,3,0.05,0.95,0.8925714516845052,19,61.0,1,61.0,1,61.0,1,61.0,1
8462,max_effective,20,40,2,3,0.05,0.95,0.9367616441094924,15,61.0,1,61.0,1,61.0,1,61.0,1
8463,max_effective,20,40,2,3,0.05,0.95,0.923018927842444,18,59.0,1,59.0,1,59.0,1,59.0,1
8464,max_effective,20,40,2,3,0.05,0.95,0.8381843574921641,20,57.0,1,57.0,1,57.0,1,53.0,0
8465,max_effective,20,40,2,3,0.05,0.95,0.8529213894669949,3,29.0,1,29.0,1,29.0,1,29.0,1
8466,max_effective,20,40,2,3,0.05,0.95,0.892350057052184,11,60.0,1,60.0,1,60.0,1,60.0,1
8467,max_effective,20,40,2,3,0.05,0.95,0.9269407366611492,13,41.0,1,41.0,1,41.0,1,41.0,1
8468,max_effective,20,40,2,3,0.05,0.95,0.9159645974083016,7,47.0,1,47.0,1,47.0,1,47.0,1
8469,max_effective,20,40,2,3,0.05,0.95,0.8355181617861049,5,40.0,1,40.0,1,40.0,1,40.0,1
8470,max_effective,20,40,2,3,0.05,0.95,0.9356792270225108,10,51.0,1,51.0,1,51.0,1,51.0,1
8471,max_effective,20,40,2,3,0.05,0.95,0.9166593230099837,23,67.0,1,67.0,1,67.0,1,67.0,1
8472,max_effective,20,40,2,3,0.05,0.95,0.9459596272906792,8,41.0,1,41.0,1,41.0,1,40.0,0
8473,max_effective,20,40,2,3,0.05,0.95,0.8502884455400702,11,59.0,1,59.0,1,59.0,1,59.0,1
8474,max_effective,20,40,2,3,0.05,0.95,0.891838483913306,20,64.0,1,64.0,1,64.0,1,64.0,1
8475,max_effective,20,40,2,3,0.05,0.95,0.9475230535567544,41,77.0,0,88.0,0,97.0,1,97.0,1
8476,max_effective,20,40,2,3,0.05,0.95,0.7696100441713902,8,47.0,1,47.0,1,47.0,1,47.0,1
8477,max_effective,20,40,2,3,0.05,0.95,0.9488930652145714,16,54.0,1,54.0,1,54.0,1,54.0,1
8478,max_effective,20,40,2,3,0.05,0.95,0.9018010940165267,8,58.0,1,58.0,1,58.0,1,58.0,1
8479,max_effective,20,40,2,3,0.05,0.95,0.9472759177691716,17,52.0,1,52.0,1,52.0,1,52.0,1
8480,max_effective,20,40,2,3,0.05,0.95,0.923932182651076,5,40.0,1,40.0,1,40.0,1,39.0,0
8481,max_effective,20,40,2,3,0.05,0.95,0.8647090402045462,5,36.0,1,36.0,1,36.0,1,36.0,1
8482,max_effective,20,40,2,3,0.05,0.95,0.9031490527753626,11,59.0,1,59.0,1,59.0,1,59.0,1
8483,max_effective,20,40,2,3,0.05,0.95,0.9462112297057896,20,75.0,1,75.0,1,75.0,1,75.0,1
8484,max_effective,20,40,2,3,0.05,0.95,0.9336429852300918,14,63.0,1,63.0,1,63.0,1,63.0,1
8485,max_effective,20,40,2,3,0.05,0.95,0.934593069218552,11,51.0,1,51.0,1,51.0,1,51.0,1
8486,max_effective,20,40,2,3,0.05,0.95,0.9453803307051302,39,93.0,0,104.0,0,110.0,1,110.0,1
8487,max_effective,20,40,2,3,0.05,0.95,0.9129986000547928,20,75.0,1,75.0,1,75.0,1,75.0,1
8488,max_effective,20,40,2,3,0.05,0.95,0.9182227008376166,22,102.0,0,102.0,0,112.0,1,110.0,0
8489,max_effective,20,40,2,3,0.05,0.95,0.9148614715628308,27,87.0,0,88.0,0,90.0,0,98.0,1
8490,max_effective,20,40,2,3,0.05,0.95,0.9074876971046733,7,52.0,1,52.0,1,52.0,1,52.0,1
8491,max_effective,20,40,2,3,0.05,0.95,0.9384716390979062,21,64.0,1,64.0,1,64.0,1,64.0,1
8492,max_effective,20,40,2,3,0.05,0.95,0.9365351349046576,11,63.0,1,63.0,1,63.0,1,63.0,1
8493,max_effective,20,40,2,3,0.05,0.95,0.8725027541654095,20,56.0,1,56.0,1,56.0,1,56.0,1
8494,max_effective,20,40,2,3,0.05,0.95,0.945281932000004,19,83.0,1,83.0,1,83.0,1,83.0,1
8495,max_effective,20,40,2,3,0.05,0.95,0.946759380190025,12,54.0,1,54.0,1,54.0,1,53.0,0
8496,max_effective,20,40,2,3,0.05,0.95,0.93243074947589,38,85.0,1,85.0,1,85.0,1,85.0,1
8497,max_effective,20,40,2,3,0.05,0.95,0.8974999954721777,7,42.0,1,42.0,1,42.0,1,42.0,1
8498,max_effective,20,40,2,3,0.05,0.95,0.9473507166432008,10,42.0,1,42.0,1,42.0,1,39.0,0
8499,max_effective,20,40,2,3,0.05,0.95,0.9444797956395248,13,46.0,1,46.0,1,46.0,1,46.0,1
8500,max_effective,20,40,2,3,0.05,0.95,0.9363827446413444,19,57.0,1,57.0,1,57.0,1,56.0,0
8501,max_effective,20,40,2,3,0.05,0.95,0.8999218695565083,11,45.0,1,45.0,1,45.0,1,45.0,1
8502,max_effective,20,40,2,3,0.05,0.95,0.9478095519952244,36,79.0,0,88.0,0,93.0,1,93.0,1
8503,max_effective,20,40,2,3,0.05,0.95,0.9466963219292012,26,77.0,1,77.0,1,77.0,1,77.0,1
8504,max_effective,20,40,2,3,0.05,0.95,0.9434727907689489,26,83.0,1,83.0,1,83.0,1,83.0,1
8505,max_effective,20,40,2,3,0.05,0.95,0.9459084463164316,18,76.0,1,76.0,1,76.0,1,76.0,1
8506,max_effective,20,40,2,3,0.05,0.95,0.931546390716353,19,62.0,1,62.0,1,62.0,1,62.0,1
8507,max_effective,20,40,2,3,0.05,0.95,0.9441474531358972,25,81.0,0,89.0,1,89.0,1,89.0,1
8508,max_effective,20,40,2,3,0.05,0.95,0.8800074739623459,14,66.0,1,66.0,1,66.0,1,66.0,1
8509,max_effective,20,40,2,3,0.05,0.95,0.8825833252618044,12,49.0,1,49.0,1,49.0,1,49.0,1
8510,max_effective,20,40,2,3,0.05,0.95,0.857852130396789,20,60.0,1,60.0,1,60.0,1,59.0,0
8511,max_effective,20,40,2,3,0.05,0.95,0.9480527358424004,22,71.0,1,71.0,1,71.0,1,71.0,1
8512,max_effective,20,40,2,3,0.05,0.95,0.8862741127659657,20,81.0,0,84.0,1,81.0,0,83.0,0
8513,max_effective,20,40,2,3,0.05,0.95,0.9000265713111252,19,81.0,1,81.0,1,81.0,1,81.0,1
8514,max_effective,20,40,2,3,0.05,0.95,0.8854845512481307,10,60.0,1,60.0,1,60.0,1,60.0,1
8515,max_effective,20,40,2,3,0.05,0.95,0.9087700935112896,39,98.0,0,101.0,0,105.0,0,107.0,1
8516,max_effective,20,40,2,3,0.05,0.95,0.8520849282431835,16,56.0,1,56.0,1,56.0,1,55.0,0
8517,max_effective,20,40,2,3,0.05,0.95,0.9372997231372148,4,36.0,1,36.0,1,36.0,1,36.0,1
8518,max_effective,20,40,2,3,0.05,0.95,0.9438831059462494,5,47.0,1,47.0,1,47.0,1,46.0,0
8519,max_effective,20,40,2,3,0.05,0.95,0.9318444642334104,18,62.0,1,62.0,1,62.0,1,62.0,1
8520,max_effective,20,40,2,3,0.05,0.95,0.941578729606106,11,47.0,1,47.0,1,47.0,1,46.0,0
8521,max_effective,20,40,2,3,0.05,0.95,0.9153200969252776,15,72.0,1,72.0,1,72.0,1,72.0,1
8522,max_effective,20,40,2,3,0.05,0.95,0.9497066697078962,15,70.0,1,70.0,1,70.0,1,70.0,1
8523,max_effective,20,40,2,3,0.05,0.95,0.948173432341237,37,69.0,0,77.0,1,77.0,1,77.0,1
8524,max_effective,20,40,2,3,0.05,0.95,0.9440746794730452,10,53.0,1,53.0,1,53.0,1,51.0,0
8525,max_effective,20,40,2,3,0.05,0.95,0.9323724884106694,24,91.0,0,94.0,0,97.0,1,96.0,0
8526,max_effective,20,40,2,3,0.05,0.95,0.8627010325439133,6,33.0,1,33.0,1,33.0,1,33.0,1
8527,max_effective,20,40,2,3,0.05,0.95,0.8395408817925578,24,59.0,1,59.0,1,59.0,1,59.0,1
8528,max_effective,20,40,2,3,0.05,0.95,0.7889861398918873,10,66.0,1,66.0,1,66.0,1,66.0,1
8529,max_effective,20,40,2,3,0.05,0.95,0.8678296718651034,10,49.0,1,49.0,1,49.0,1,49.0,1
8530,max_effective,20,40,2,3,0.05,0.95,0.9296868678664628,17,75.0,1,75.0,1,75.0,1,75.0,1
8531,max_effective,20,40,2,3,0.05,0.95,0.910755326588218,17,62.0,1,62.0,1,62.0,1,62.0,1
8532,max_effective,20,40,2,3,0.05,0.95,0.8781381055527785,13,39.0,1,39.0,1,39.0,1,39.0,1
8533,max_effective,20,40,2,3,0.05,0.95,0.8539875212391793,14,67.0,1,67.0,1,67.0,1,67.0,1
8534,max_effective,20,40,2,3,0.05,0.95,0.8413048307571317,13,58.0,1,58.0,1,58.0,1,58.0,1
8535,max_effective,20,40,2,3,0.05,0.95,0.925311751570791,9,45.0,1,45.0,1,45.0,1,45.0,1
8536,max_effective,20,40,2,3,0.05,0.95,0.8860734047951463,49,77.0,0,100.0,1,99.0,0,94.0,0
8537,max_effective,20,40,2,3,0.05,0.95,0.941362037200618,24,70.0,1,70.0,1,70.0,1,70.0,1
8538,max_effective,20,40,2,3,0.05,0.95,0.9325426724884928,8,43.0,1,43.0,1,43.0,1,43.0,1
8539,max_effective,20,40,2,3,0.05,0.95,0.9428680140486176,9,53.0,1,53.0,1,53.0,1,53.0,1
8540,max_effective,20,40,2,3,0.05,0.95,0.8635297807172675,9,40.0,1,40.0,1,40.0,1,39.0,0
8541,max_effective,20,40,2,3,0.05,0.95,0.8680379220305591,6,40.0,1,40.0,1,40.0,1,39.0,0
8542,max_effective,20,40,2,3,0.05,0.95,0.9192220892219706,41,78.0,0,85.0,0,90.0,1,90.0,1
8543,max_effective,20,40,2,3,0.05,0.95,0.9180213668852426,12,48.0,1,48.0,1,48.0,1,48.0,1
8544,max_effective,20,40,2,3,0.05,0.95,0.9353736778411272,20,85.0,1,85.0,1,83.0,0,85.0,1
8545,max_effective,20,40,2,3,0.05,0.95,0.9236918913814748,8,53.0,1,53.0,1,53.0,1,52.0,0
8546,max_effective,20,40,2,3,0.05,0.95,0.9343450481576536,58,75.0,0,98.0,0,103.0,1,103.0,1
8547,max_effective,20,40,2,3,0.05,0.95,0.9079713392354626,24,59.0,1,59.0,1,59.0,1,58.0,0
8548,max_effective,20,40,2,3,0.05,0.95,0.9467462835762892,17,53.0,1,53.0,1,53.0,1,51.0,0
8549,max_effective,20,40,2,3,0.05,0.95,0.9312577326827862,8,56.0,1,56.0,1,56.0,1,56.0,1
8550,max_effective,20,40,2,3,0.05,0.95,0.8973686248144163,15,56.0,1,56.0,1,56.0,1,56.0,1
8551,max_effective,20,40,2,3,0.05,0.95,0.8969558062392778,13,49.0,1,49.0,1,49.0,1,49.0,1
8552,max_effective,20,40,2,3,0.05,0.95,0.8104901777442187,10,42.0,1,42.0,1,42.0,1,42.0,1
8553,max_effective,20,40,2,3,0.05,0.95,0.8649450111996873,8,60.0,1,60.0,1,60.0,1,60.0,1
8554,max_effective,20,40,2,3,0.05,0.95,0.9393064437748496,25,76.0,1,76.0,1,76.0,1,76.0,1
8555,max_effective,20,40,2,3,0.05,0.95,0.9466410972487876,17,62.0,1,62.0,1,62.0,1,62.0,1
8556,max_effective,20,40,2,3,0.05,0.95,0.8981960140882802,26,77.0,0,82.0,1,82.0,1,82.0,1
8557,max_effective,20,40,2,3,0.05,0.95,0.93933056276806,12,58.0,1,58.0,1,58.0,1,58.0,1
8558,max_effective,20,40,2,3,0.05,0.95,0.9384711925473478,22,59.0,1,59.0,1,59.0,1,59.0,1
8559,max_effective,20,40,2,3,0.05,0.95,0.8830234420337074,7,47.0,1,47.0,1,47.0,1,47.0,1
8560,max_effective,20,40,2,3,0.05,0.95,0.8334126843692681,13,48.0,1,48.0,1,48.0,1,48.0,1
8561,max_effective,20,40,2,3,0.05,0.95,0.8904243408821632,12,67.0,1,67.0,1,67.0,1,67.0,1
8562,max_effective,20,40,2,3,0.05,0.95,0.89755963708167,10,45.0,1,45.0,1,45.0,1,45.0,1
8563,max_effective,20,40,2,3,0.05,0.95,0.8198130336472943,7,44.0,1,44.0,1,44.0,1,44.0,1
8564,max_effective,20,40,2,3,0.05,0.95,0.9189997890557082,18,71.0,1,71.0,1,71.0,1,71.0,1
8565,max_effective,20,40,2,3,0.05,0.95,0.9173282322588416,19,64.0,1,64.0,1,64.0,1,64.0,1
8566,max_effective,20,40,2,3,0.05,0.95,0.8875149548536991,8,43.0,1,43.0,1,43.0,1,43.0,1
8567,max_effective,20,40,2,3,0.05,0.95,0.9184335341084474,10,55.0,1,55.0,1,55.0,1,55.0,1
8568,max_effective,20,40,2,3,0.05,0.95,0.8549941837527493,7,52.0,1,52.0,1,52.0,1,52.0,1
8569,max_effective,20,40,2,3,0.05,0.95,0.9251004518862496,25,78.0,0,81.0,1,81.0,1,81.0,1
8570,max_effective,20,40,2,3,0.05,0.95,0.870453150847352,12,48.0,1,48.0,1,48.0,1,48.0,1
8571,max_effective,20,40,2,3,0.05,0.95,0.9356994741393548,16,76.0,1,76.0,1,76.0,1,76.0,1
8572,max_effective,20,40,2,3,0.05,0.95,0.9278506042471112,21,68.0,1,68.0,1,68.0,1,68.0,1
8573,max_effective,20,40,2,3,0.05,0.95,0.9430580348926026,74,94.0,0,99.0,0,107.0,1,104.0,0
8574,max_effective,20,40,2,3,0.05,0.95,0.906250887693104,29,99.0,0,101.0,1,96.0,0,98.0,0
8575,max_effective,20,40,2,3,0.05,0.95,0.9476346384867644,12,53.0,1,53.0,1,53.0,1,53.0,1
8576,max_effective,20,40,2,3,0.05,0.95,0.9449382645912862,56,80.0,0,99.0,0,107.0,1,102.0,0
8577,max_effective,20,40,2,3,0.05,0.95,0.8128905689065934,8,47.0,1,47.0,1,47.0,1,47.0,1
8578,max_effective,20,40,2,3,0.05,0.95,0.9457838240577434,11,47.0,1,47.0,1,47.0,1,47.0,1
8579,max_effective,20,40,2,3,0.05,0.95,0.9311528301857692,31,81.0,0,84.0,1,84.0,1,84.0,1
8580,max_effective,20,40,2,3,0.05,0.95,0.894452388333267,6,41.0,1,41.0,1,41.0,1,41.0,1
8581,max_effective,20,40,2,3,0.05,0.95,0.8970849335619114,4,39.0,1,39.0,1,39.0,1,39.0,1
8582,max_effective,20,40,2,3,0.05,0.95,0.948664342611028,51,90.0,0,91.0,0,112.0,1,111.0,0
8583,max_effective,20,40,2,3,0.05,0.95,0.8882224611617792,22,75.0,1,75.0,1,75.0,1,75.0,1
8584,max_effective,20,40,2,3,0.05,0.95,0.939617894056936,17,60.0,1,60.0,1,60.0,1,60.0,1
8585,max_effective,20,40,2,3,0.05,0.95,0.8935373858169432,12,70.0,1,70.0,1,70.0,1,70.0,1
8586,max_effective,20,40,2,3,0.05,0.95,0.9447931535834544,18,67.0,1,67.0,1,67.0,1,67.0,1
8587,max_effective,20,40,2,3,0.05,0.95,0.9290874351331204,11,49.0,1,49.0,1,49.0,1,49.0,1
8588,max_effective,20,40,2,3,0.05,0.95,0.8791836120974024,9,41.0,1,41.0,1,41.0,1,41.0,1
8589,max_effective,20,40,2,3,0.05,0.95,0.9129444021791348,9,62.0,1,62.0,1,62.0,1,62.0,1
8590,max_effective,20,40,2,3,0.05,0.95,0.9438434030699828,25,79.0,0,83.0,1,83.0,1,83.0,1
8591,max_effective,20,40,2,3,0.05,0.95,0.8926538184402139,7,37.0,1,37.0,1,37.0,1,37.0,1
8592,max_effective,20,40,2,3,0.05,0.95,0.906726285061634,8,49.0,1,49.0,1,49.0,1,49.0,1
8593,max_effective,20,40,2,3,0.05,0.95,0.921179521192261,17,68.0,1,68.0,1,68.0,1,68.0,1
8594,max_effective,20,40,2,3,0.05,0.95,0.9292894543172828,28,63.0,1,63.0,1,63.0,1,63.0,1
8595,max_effective,20,40,2,3,0.05,0.95,0.9373247273253068,20,75.0,1,75.0,1,75.0,1,75.0,1
8596,max_effective,20,40,2,3,0.05,0.95,0.9280564026424116,38,70.0,1,70.0,1,70.0,1,70.0,1
8597,max_effective,20,40,2,3,0.05,0.95,0.8975748787898884,7,52.0,1,52.0,1,52.0,1,52.0,1
8598,max_effective,20,40,2,3,0.05,0.95,0.8920192753831492,5,46.0,1,46.0,1,46.0,1,46.0,1
8599,max_effective,20,40,2,3,0.05,0.95,0.7831609794316076,7,44.0,1,44.0,1,44.0,1,42.0,0
8600,max_effective,20,40,2,3,0.05,0.95,0.8877427833818805,6,41.0,1,41.0,1,41.0,1,41.0,1
8601,max_effective,20,40,2,3,0.05,0.95,0.8039647375596217,9,52.0,1,52.0,1,52.0,1,52.0,1
8602,max_effective,20,40,2,3,0.05,0.95,0.9131094019146264,4,34.0,1,34.0,1,34.0,1,33.0,0
8603,max_effective,20,40,2,3,0.05,0.95,0.9317799903026216,21,78.0,1,78.0,1,78.0,1,78.0,1
8604,max_effective,20,40,2,3,0.05,0.95,0.8363642572358246,4,38.0,1,38.0,1,38.0,1,38.0,1
8605,max_effective,20,40,2,3,0.05,0.95,0.914630029007069,24,54.0,1,54.0,1,54.0,1,54.0,1
8606,max_effective,20,40,2,3,0.05,0.95,0.9411913053798732,38,86.0,0,94.0,1,93.0,0,91.0,0
8607,max_effective,20,40,2,3,0.05,0.95,0.803148073777704,6,40.0,1,40.0,1,40.0,1,40.0,1
8608,max_effective,20,40,2,3,0.05,0.95,0.9289191775431176,21,84.0,1,84.0,1,84.0,1,84.0,1
8609,max_effective,20,40,2,3,0.05,0.95,0.8436156757858343,7,31.0,1,31.0,1,31.0,1,31.0,1
8610,max_effective,20,40,2,3,0.05,0.95,0.8799443864277068,10,57.0,1,57.0,1,57.0,1,57.0,1
8611,max_effective,20,40,2,3,0.05,0.95,0.8687397053655443,11,64.0,1,64.0,1,64.0,1,64.0,1
8612,max_effective,20,40,2,3,0.05,0.95,0.8498677586650755,5,43.0,1,43.0,1,43.0,1,43.0,1
8613,max_effective,20,40,2,3,0.05,0.95,0.7954847323714567,7,50.0,1,50.0,1,50.0,1,50.0,1
8614,max_effective,20,40,2,3,0.05,0.95,0.9461547331239424,17,54.0,1,54.0,1,54.0,1,54.0,1
8615,max_effective,20,40,2,3,0.05,0.95,0.932230227532164,19,54.0,1,54.0,1,54.0,1,54.0,1
8616,max_effective,20,40,2,3,0.05,0.95,0.9055746559369496,27,62.0,1,62.0,1,62.0,1,62.0,1
8617,max_effective,20,40,2,3,0.05,0.95,0.888534381049373,9,48.0,1,48.0,1,48.0,1,48.0,1
8618,max_effective,20,40,2,3,0.05,0.95,0.8868528636940024,8,42.0,1,42.0,1,42.0,1,42.0,1
8619,max_effective,20,40,2,3,0.05,0.95,0.9245632959206216,20,88.0,1,86.0,0,88.0,1,88.0,1
8620,max_effective,20,40,2,3,0.05,0.95,0.9151076732858724,9,43.0,1,43.0,1,43.0,1,43.0,1
8621,max_effective,20,40,2,3,0.05,0.95,0.8791810091306207,10,41.0,1,41.0,1,41.0,1,41.0,1
8622,max_effective,20,40,2,3,0.05,0.95,0.8973626906432961,13,50.0,1,50.0,1,50.0,1,50.0,1
8623,max_effective,20,40,2,3,0.05,0.95,0.9182571463730254,6,36.0,1,36.0,1,36.0,1,36.0,1
8624,max_effective,20,40,2,3,0.05,0.95,0.9263679042883096,10,56.0,1,56.0,1,56.0,1,56.0,1
8625,max_effective,20,40,2,3,0.05,0.95,0.8760198701678314,4,30.0,1,30.0,1,30.0,1,30.0,1
8626,max_effective,20,40,2,3,0.05,0.95,0.8985804382858031,12,55.0,1,55.0,1,55.0,1,55.0,1
8627,max_effective,20,40,2,3,0.05,0.95,0.9129574383649252,7,52.0,1,52.0,1,52.0,1,52.0,1
8628,max_effective,20,40,2,3,0.05,0.95,0.9151566622701386,25,74.0,1,74.0,1,74.0,1,74.0,1
8629,max_effective,20,40,2,3,0.05,0.95,0.9466381412708288,27,81.0,1,81.0,1,80.0,0,80.0,0
8630,max_effective,20,40,2,3,0.05,0.95,0.8856627454383745,28,60.0,1,60.0,1,60.0,1,60.0,1
8631,max_effective,20,40,2,3,0.05,0.95,0.9130576237390492,27,76.0,0,81.0,1,81.0,1,81.0,1
8632,max_effective,20,40,2,3,0.05,0.95,0.9449920244998212,33,67.0,1,67.0,1,67.0,1,67.0,1
8633,max_effective,20,40,2,3,0.05,0.95,0.9268192356157516,19,74.0,1,74.0,1,74.0,1,74.0,1
8634,max_effective,20,40,2,3,0.05,0.95,0.9430805295625652,55,98.0,0,96.0,0,100.0,0,101.0,1
8635,max_effective,20,40,2,3,0.05,0.95,0.9039681790701094,18,76.0,1,76.0,1,76.0,1,73.0,0
8636,max_effective,20,40,2,3,0.05,0.95,0.9476913990484384,35,89.0,0,96.0,0,109.0,1,109.0,1
8637,max_effective,20,40,2,3,0.05,0.95,0.9033063328815606,10,56.0,1,56.0,1,56.0,1,56.0,1
8638,max_effective,20,40,2,3,0.05,0.95,0.922665089912308,9,59.0,1,59.0,1,59.0,1,59.0,1
8639,max_effective,20,40,2,3,0.05,0.95,0.9046797504460786,14,59.0,1,59.0,1,59.0,1,59.0,1
8640,max_effective,20,40,2,3,0.05,0.95,0.9407979418839614,30,70.0,0,79.0,1,79.0,1,79.0,1
8641,max_effective,20,40,2,3,0.05,0.95,0.8552868858540487,13,76.0,1,76.0,1,76.0,1,76.0,1
8642,max_effective,20,40,2,3,0.05,0.95,0.925568826155834,27,76.0,1,76.0,1,75.0,0,76.0,1
8643,max_effective,20,40,2,3,0.05,0.95,0.8374280227114747,18,60.0,1,60.0,1,60.0,1,60.0,1
8644,max_effective,20,40,2,3,0.05,0.95,0.9494667371781828,30,79.0,0,84.0,0,87.0,1,87.0,1
8645,max_effective,20,40,2,3,0.05,0.95,0.94778754804923,54,93.0,0,97.0,0,99.0,1,97.0,0
8646,max_effective,20,40,2,3,0.05,0.95,0.9079944051358464,13,60.0,1,60.0,1,60.0,1,59.0,0
8647,max_effective,20,40,2,3,0.05,0.95,0.9406276904126551,25,85.0,0,95.0,1,91.0,0,94.0,0
8648,max_effective,20,40,2,3,0.05,0.95,0.910986767513066,6,59.0,1,59.0,1,59.0,1,59.0,1
8649,max_effective,20,40,2,3,0.05,0.95,0.9462722940931764,24,102.0,1,101.0,0,97.0,0,96.0,0
8650,max_effective,20,40,2,3,0.05,0.95,0.7501038056074771,5,39.0,1,39.0,1,39.0,1,39.0,1
8651,max_effective,20,40,2,3,0.05,0.95,0.922998820456404,6,45.0,1,45.0,1,45.0,1,44.0,0
8652,max_effective,20,40,2,3,0.05,0.95,0.947984971251422,16,74.0,1,74.0,1,74.0,1,74.0,1
8653,max_effective,20,40,2,3,0.05,0.95,0.8755390446806535,5,41.0,1,41.0,1,41.0,1,41.0,1
8654,max_effective,20,40,2,3,0.05,0.95,0.9388303649208702,26,85.0,0,90.0,0,91.0,1,91.0,1
8655,max_effective,20,40,2,3,0.05,0.95,0.906016213544955,38,78.0,1,78.0,1,78.0,1,78.0,1
8656,max_effective,20,40,2,3,0.05,0.95,0.890445380712944,16,82.0,1,82.0,1,82.0,1,82.0,1
8657,max_effective,20,40,2,3,0.05,0.95,0.919162099160222,21,71.0,1,71.0,1,71.0,1,71.0,1
8658,max_effective,20,40,2,3,0.05,0.95,0.8694715935846831,10,50.0,1,50.0,1,50.0,1,50.0,1
8659,max_effective,20,40,2,3,0.05,0.95,0.9055272611105338,16,65.0,1,65.0,1,65.0,1,65.0,1
8660,max_effective,20,40,2,3,0.05,0.95,0.944806558001827,10,71.0,1,71.0,1,71.0,1,71.0,1
8661,max_effective,20,40,2,3,0.05,0.95,0.9194543162474794,18,69.0,1,69.0,1,69.0,1,69.0,1
8662,max_effective,20,40,2,3,0.05,0.95,0.9361083249227088,13,64.0,1,64.0,1,64.0,1,64.0,1
8663,max_effective,20,40,2,3,0.05,0.95,0.8699267516836919,24,52.0,1,52.0,1,52.0,1,52.0,1
8664,max_effective,20,40,2,3,0.05,0.95,0.8175546655091253,3,29.0,1,29.0,1,29.0,1,29.0,1
8665,max_effective,20,40,2,3,0.05,0.95,0.9163840398906948,12,67.0,1,67.0,1,67.0,1,67.0,1
8666,max_effective,20,40,2,3,0.05,0.95,0.882362806000446,10,46.0,1,46.0,1,46.0,1,46.0,1
8667,max_effective,20,40,2,3,0.05,0.95,0.9148381022524368,24,57.0,1,57.0,1,57.0,1,57.0,1
8668,max_effective,20,40,2,3,0.05,0.95,0.9090055206757516,25,78.0,0,82.0,1,82.0,1,81.0,0
8669,max_effective,20,40,2,3,0.05,0.95,0.8911450094906154,9,43.0,1,43.0,1,43.0,1,43.0,1
8670,max_effective,20,40,2,3,0.05,0.95,0.9490435464662166,32,80.0,1,80.0,1,80.0,1,79.0,0
8671,max_effective,20,40,2,3,0.05,0.95,0.9364225591664436,22,50.0,1,50.0,1,50.0,1,50.0,1
8672,max_effective,20,40,2,3,0.05,0.95,0.8302446877257166,18,84.0,1,84.0,1,84.0,1,84.0,1
8673,max_effective,20,40,2,3,0.05,0.95,0.9083635286477918,18,93.0,0,94.0,1,93.0,0,94.0,1
8674,max_effective,20,40,2,3,0.05,0.95,0.901402472562108,19,67.0,1,67.0,1,67.0,1,66.0,0
8675,max_effective,20,40,2,3,0.05,0.95,0.9491262137989798,9,38.0,1,38.0,1,38.0,1,38.0,1
8676,max_effective,20,40,2,3,0.05,0.95,0.7657640139175383,15,59.0,1,59.0,1,59.0,1,59.0,1
8677,max_effective,20,40,2,3,0.05,0.95,0.8865407989123507,12,51.0,1,51.0,1,51.0,1,51.0,1
8678,max_effective,20,40,2,3,0.05,0.95,0.8879084083558679,9,43.0,1,43.0,1,43.0,1,42.0,0
8679,max_effective,20,40,2,3,0.05,0.95,0.9366124751338004,11,68.0,1,68.0,1,68.0,1,68.0,1
8680,max_effective,20,40,2,3,0.05,0.95,0.9239308717050152,19,67.0,1,67.0,1,67.0,1,67.0,1
8681,max_effective,20,40,2,3,0.05,0.95,0.8912565512740381,13,73.0,1,73.0,1,73.0,1,73.0,1
8682,max_effective,20,40,2,3,0.05,0.95,0.9437427296052304,39,78.0,0,89.0,1,89.0,1,89.0,1
8683,max_effective,20,40,2,3,0.05,0.95,0.9424984184910958,23,72.0,1,72.0,1,72.0,1,72.0,1
8684,max_effective,20,40,2,3,0.05,0.95,0.8386329271091725,29,76.0,0,79.0,0,81.0,1,81.0,1
8685,max_effective,20,40,2,3,0.05,0.95,0.9172913339964762,16,74.0,1,74.0,1,74.0,1,74.0,1
8686,max_effective,20,40,2,3,0.05,0.95,0.8773740925409803,7,39.0,1,39.0,1,39.0,1,39.0,1
8687,max_effective,20,40,2,3,0.05,0.95,0.8442785867182434,10,51.0,1,51.0,1,51.0,1,51.0,1
8688,max_effective,20,40,2,3,0.05,0.95,0.8211735176287628,16,56.0,1,56.0,1,56.0,1,56.0,1
8689,max_effective,20,40,2,3,0.05,0.95,0.900944447740205,13,51.0,1,51.0,1,51.0,1,51.0,1
8690,max_effective,20,40,2,3,0.05,0.95,0.9442100519797524,54,89.0,0,99.0,0,106.0,0,107.0,1
8691,max_effective,20,40,2,3,0.05,0.95,0.9134154073251456,7,36.0,1,36.0,1,36.0,1,36.0,1
8692,max_effective,20,40,2,3,0.05,0.95,0.9036360267575564,13,60.0,1,60.0,1,60.0,1,60.0,1
8693,max_effective,20,40,2,3,0.05,0.95,0.9351367413232624,34,72.0,0,79.0,1,79.0,1,79.0,1
8694,max_effective,20,40,2,3,0.05,0.95,0.8906958097530167,18,65.0,1,65.0,1,65.0,1,65.0,1
8695,max_effective,20,40,2,3,0.05,0.95,0.9018865816074132,14,52.0,1,52.0,1,52.0,1,52.0,1
8696,max_effective,20,40,2,3,0.05,0.95,0.9496650315224252,66,86.0,0,98.0,0,113.0,1,99.0,0
8697,max_effective,20,40,2,3,0.05,0.95,0.8759437769394653,13,60.0,1,60.0,1,60.0,1,60.0,1
8698,max_effective,20,40,2,3,0.05,0.95,0.8983760557743036,13,54.0,1,54.0,1,54.0,1,54.0,1
8699,max_effective,20,40,2,3,0.05,0.95,0.920184043259755,10,43.0,1,43.0,1,43.0,1,43.0,1
8700,max_effective,20,40,2,3,0.05,0.95,0.9395596777037034,11,58.0,1,58.0,1,58.0,1,58.0,1
8701,max_effective,20,40,2,3,0.05,0.95,0.8358647808625084,6,45.0,1,45.0,1,45.0,1,45.0,1
8702,max_effective,20,40,2,3,0.05,0.95,0.946556648881797,10,54.0,1,54.0,1,54.0,1,54.0,1
8703,max_effective,20,40,2,3,0.05,0.95,0.924976753879748,11,52.0,1,52.0,1,52.0,1,52.0,1
8704,max_effective,20,40,2,3,0.05,0.95,0.9407717056851372,21,92.0,0,93.0,0,96.0,1,96.0,1
8705,max_effective,20,40,2,3,0.05,0.95,0.9192629284465867,16,65.0,1,65.0,1,65.0,1,65.0,1
8706,max_effective,20,40,2,3,0.05,0.95,0.9019322876559918,6,47.0,1,47.0,1,47.0,1,47.0,1
8707,max_effective,20,40,2,3,0.05,0.95,0.8712759368354769,8,51.0,1,51.0,1,51.0,1,51.0,1
8708,max_effective,20,40,2,3,0.05,0.95,0.8578307778685287,18,64.0,1,64.0,1,64.0,1,64.0,1
8709,max_effective,20,40,2,3,0.05,0.95,0.913585967043536,6,45.0,1,45.0,1,45.0,1,45.0,1
8710,max_effective,20,40,2,3,0.05,0.95,0.8944700756353676,19,71.0,1,71.0,1,71.0,1,71.0,1
8711,max_effective,20,40,2,3,0.05,0.95,0.9470669555040092,9,49.0,1,49.0,1,49.0,1,49.0,1
8712,max_effective,20,40,2,3,0.05,0.95,0.8907600899145965,9,55.0,1,55.0,1,55.0,1,55.0,1
8713,max_effective,20,40,2,3,0.05,0.95,0.9326300785576558,38,93.0,0,96.0,0,104.0,1,104.0,1
8714,max_effective,20,40,2,3,0.05,0.95,0.9478149036325084,35,76.0,1,76.0,1,76.0,1,76.0,1
8715,max_effective,20,40,2,3,0.05,0.95,0.9123891658402816,35,94.0,0,102.0,0,108.0,0,109.0,1
8716,max_effective,20,40,2,3,0.05,0.95,0.8817968497659148,8,48.0,1,48.0,1,48.0,1,48.0,1
8717,max_effective,20,40,2,3,0.05,0.95,0.8826182737109162,6,45.0,1,45.0,1,45.0,1,45.0,1
8718,max_effective,20,40,2,3,0.05,0.95,0.9146230310636012,4,33.0,1,33.0,1,33.0,1,33.0,1
8719,max_effective,20,40,2,3,0.05,0.95,0.9406805542039068,19,67.0,1,67.0,1,67.0,1,67.0,1
8720,max_effective,20,40,2,3,0.05,0.95,0.9314175708366726,12,58.0,1,58.0,1,58.0,1,58.0,1
8721,max_effective,20,40,2,3,0.05,0.95,0.8940131912842413,11,49.0,1,49.0,1,49.0,1,49.0,1
8722,max_effective,20,40,2,3,0.05,0.95,0.8350405959996778,6,37.0,1,37.0,1,37.0,1,36.0,0
8723,max_effective,20,40,2,3,0.05,0.95,0.942396373168232,31,88.0,0,96.0,0,103.0,1,102.0,0
8724,max_effective,20,40,2,3,0.05,0.95,0.870849265471296,20,60.0,1,60.0,1,60.0,1,58.0,0
8725,max_effective,20,40,2,3,0.05,0.95,0.8293787512980998,10,55.0,1,55.0,1,55.0,1,55.0,1
8726,max_effective,20,40,2,3,0.05,0.95,0.9480426137899997,14,55.0,1,55.0,1,55.0,1,55.0,1
8727,max_effective,20,40,2,3,0.05,0.95,0.8940939272691056,13,57.0,1,57.0,1,57.0,1,57.0,1
8728,max_effective,20,40,2,3,0.05,0.95,0.9095509950657992,9,55.0,1,55.0,1,55.0,1,55.0,1
8729,max_effective,20,40,2,3,0.05,0.95,0.924483852116021,18,62.0,1,62.0,1,62.0,1,62.0,1
8730,max_effective,20,40,2,3,0.05,0.95,0.9452892953981884,14,70.0,1,70.0,1,70.0,1,70.0,1
8731,max_effective,20,40,2,3,0.05,0.95,0.8611866129985231,24,92.0,0,100.0,1,97.0,0,95.0,0
8732,max_effective,20,40,2,3,0.05,0.95,0.9001081075715619,6,48.0,1,48.0,1,48.0,1,48.0,1
8733,max_effective,20,40,2,3,0.05,0.95,0.9314251989663508,15,54.0,1,54.0,1,54.0,1,54.0,1
8734,max_effective,20,40,2,3,0.05,0.95,0.8665651922637093,20,61.0,1,61.0,1,61.0,1,61.0,1
8735,max_effective,20,40,2,3,0.05,0.95,0.8882663999483291,16,62.0,1,62.0,1,62.0,1,62.0,1
8736,max_effective,20,40,2,3,0.05,0.95,0.9309451756417502,11,54.0,1,54.0,1,54.0,1,54.0,1
8737,max_effective,20,40,2,3,0.05,0.95,0.8638815324406471,7,46.0,1,46.0,1,46.0,1,46.0,1
8738,max_effective,20,40,2,3,0.05,0.95,0.9018822943417945,8,41.0,1,41.0,1,41.0,1,41.0,1
8739,max_effective,20,40,2,3,0.05,0.95,0.9379249893513684,6,42.0,1,42.0,1,42.0,1,42.0,1
8740,max_effective,20,40,2,3,0.05,0.95,0.9191262148035914,22,87.0,1,87.0,1,87.0,1,87.0,1
8741,max_effective,20,40,2,3,0.05,0.95,0.8567044810808585,6,49.0,1,49.0,1,49.0,1,49.0,1
8742,max_effective,20,40,2,3,0.05,0.95,0.9478623225919266,13,65.0,1,65.0,1,65.0,1,65.0,1
8743,max_effective,20,40,2,3,0.05,0.95,0.9232206180482492,35,74.0,1,74.0,1,74.0,1,74.0,1
8744,max_effective,20,40,2,3,0.05,0.95,0.9248146134509864,13,51.0,1,51.0,1,51.0,1,51.0,1
8745,max_effective,20,40,2,3,0.05,0.95,0.93985882548754,35,72.0,1,72.0,1,72.0,1,72.0,1
8746,max_effective,20,40,2,3,0.05,0.95,0.9140262809501386,12,46.0,1,46.0,1,46.0,1,46.0,1
8747,max_effective,20,40,2,3,0.05,0.95,0.9195697223059068,29,99.0,0,101.0,0,104.0,1,101.0,0
8748,max_effective,20,40,2,3,0.05,0.95,0.7929844682351206,9,34.0,1,34.0,1,34.0,1,34.0,1
8749,max_effective,20,40,2,3,0.05,0.95,0.9160442850498134,9,34.0,1,34.0,1,34.0,1,34.0,1
8750,max_effective,20,40,2,3,0.05,0.95,0.9482181853026148,10,55.0,1,55.0,1,55.0,1,55.0,1
8751,max_effective,20,40,2,3,0.05,0.95,0.9025019284917924,5,46.0,1,46.0,1,46.0,1,46.0,1
8752,max_effective,20,40,2,3,0.05,0.95,0.9488725659808768,9,51.0,1,51.0,1,51.0,1,51.0,1
8753,max_effective,20,40,2,3,0.05,0.95,0.8443029818696407,3,29.0,1,29.0,1,29.0,1,29.0,1
8754,max_effective,20,40,2,3,0.05,0.95,0.9481702478465964,42,95.0,0,98.0,0,101.0,1,99.0,0
8755,max_effective,20,40,2,3,0.05,0.95,0.9290421652752536,7,44.0,1,44.0,1,44.0,1,43.0,0
8756,max_effective,20,40,2,3,0.05,0.95,0.9282017928547194,12,55.0,1,55.0,1,55.0,1,55.0,1
8757,max_effective,20,40,2,3,0.05,0.95,0.9420966466432192,51,87.0,0,95.0,0,106.0,1,105.0,0
8758,max_effective,20,40,2,3,0.05,0.95,0.9420673565419144,13,60.0,1,60.0,1,60.0,1,60.0,1
8759,max_effective,20,40,2,3,0.05,0.95,0.946633600041655,17,73.0,1,73.0,1,73.0,1,73.0,1
8760,max_effective,20,40,2,3,0.05,0.95,0.9323491543680325,13,56.0,1,56.0,1,56.0,1,56.0,1
8761,max_effective,20,40,2,3,0.05,0.95,0.8545076149177421,10,44.0,1,44.0,1,44.0,1,44.0,1
8762,max_effective,20,40,2,3,0.05,0.95,0.9135057984718064,7,44.0,1,44.0,1,44.0,1,44.0,1
8763,max_effective,20,40,2,3,0.05,0.95,0.9050395419319204,8,50.0,1,50.0,1,50.0,1,50.0,1
8764,max_effective,20,40,2,3,0.05,0.95,0.9339299157253956,29,72.0,0,74.0,1,74.0,1,74.0,1
8765,max_effective,20,40,2,3,0.05,0.95,0.948612049904675,7,36.0,1,36.0,1,36.0,1,36.0,1
8766,max_effective,20,40,2,3,0.05,0.95,0.9095523650691388,17,72.0,1,72.0,1,72.0,1,72.0,1
8767,max_effective,20,40,2,3,0.05,0.95,0.9307724676078828,17,59.0,1,59.0,1,59.0,1,59.0,1
8768,max_effective,20,40,2,3,0.05,0.95,0.9137756796143228,21,73.0,1,73.0,1,73.0,1,73.0,1
8769,max_effective,20,40,2,3,0.05,0.95,0.9176845818990744,12,53.0,1,53.0,1,53.0,1,53.0,1
8770,max_effective,20,40,2,3,0.05,0.95,0.9358998365162048,42,96.0,1,94.0,0,94.0,0,94.0,0
8771,max_effective,20,40,2,3,0.05,0.95,0.879303272529757,36,78.0,1,78.0,1,78.0,1,78.0,1
8772,max_effective,20,40,2,3,0.05,0.95,0.9194963860525842,4,30.0,1,30.0,1,30.0,1,30.0,1
8773,max_effective,20,40,2,3,0.05,0.95,0.934280742503233,24,50.0,1,50.0,1,50.0,1,50.0,1
8774,max_effective,20,40,2,3,0.05,0.95,0.840057475214465,7,37.0,1,37.0,1,37.0,1,37.0,1
8775,max_effective,20,40,2,3,0.05,0.95,0.8338732863330469,19,72.0,1,72.0,1,72.0,1,72.0,1
8776,max_effective,20,40,2,3,0.05,0.95,0.9424958957671185,28,56.0,1,56.0,1,56.0,1,56.0,1
8777,max_effective,20,40,2,3,0.05,0.95,0.9421651335426784,23,73.0,0,75.0,1,74.0,0,74.0,0
8778,max_effective,20,40,2,3,0.05,0.95,0.9238080834233636,12,59.0,1,59.0,1,59.0,1,59.0,1
8779,max_effective,20,40,2,3,0.05,0.95,0.9247526726888394,6,47.0,1,47.0,1,47.0,1,47.0,1
8780,max_effective,20,40,2,3,0.05,0.95,0.9331394170668396,20,52.0,1,52.0,1,52.0,1,52.0,1
8781,max_effective,20,40,2,3,0.05,0.95,0.8839473958636519,21,87.0,0,88.0,1,88.0,1,88.0,1
8782,max_effective,20,40,2,3,0.05,0.95,0.9357819948568896,10,40.0,1,40.0,1,40.0,1,40.0,1
8783,max_effective,20,40,2,3,0.05,0.95,0.9058252888992432,15,77.0,1,77.0,1,77.0,1,77.0,1
8784,max_effective,20,40,2,3,0.05,0.95,0.9185351584064944,39,81.0,1,81.0,1,81.0,1,81.0,1
8785,max_effective,20,40,2,3,0.05,0.95,0.9122036779107396,25,69.0,1,69.0,1,69.0,1,69.0,1
8786,max_effective,20,40,2,3,0.05,0.95,0.9349426190194116,44,81.0,0,93.0,0,110.0,1,110.0,1
8787,max_effective,20,40,2,3,0.05,0.95,0.9324472077594492,12,78.0,1,78.0,1,78.0,1,78.0,1
8788,max_effective,20,40,2,3,0.05,0.95,0.9173596204569244,10,44.0,1,44.0,1,44.0,1,44.0,1
8789,max_effective,20,40,2,3,0.05,0.95,0.8966540016088717,11,51.0,1,51.0,1,51.0,1,51.0,1
8790,max_effective,20,40,2,3,0.05,0.95,0.9172711616173148,9,46.0,1,46.0,1,46.0,1,46.0,1
8791,max_effective,20,40,2,3,0.05,0.95,0.9365183616333964,16,55.0,1,55.0,1,55.0,1,55.0,1
8792,max_effective,20,40,2,3,0.05,0.95,0.9189150998148412,17,64.0,1,64.0,1,64.0,1,64.0,1
8793,max_effective,20,40,2,3,0.05,0.95,0.8813501373114456,11,58.0,1,58.0,1,58.0,1,57.0,0
8794,max_effective,20,40,2,3,0.05,0.95,0.9259879815298372,18,87.0,0,88.0,1,86.0,0,86.0,0
8795,max_effective,20,40,2,3,0.05,0.95,0.887258511194078,12,44.0,1,44.0,1,44.0,1,44.0,1
8796,max_effective,20,40,2,3,0.05,0.95,0.9084661829174844,30,71.0,1,71.0,1,71.0,1,71.0,1
8797,max_effective,20,40,2,3,0.05,0.95,0.8758628915800631,11,45.0,1,45.0,1,45.0,1,45.0,1
8798,max_effective,20,40,2,3,0.05,0.95,0.9280064303108688,10,58.0,1,58.0,1,58.0,1,58.0,1
8799,max_effective,20,40,2,3,0.05,0.95,0.931451453077916,8,33.0,1,33.0,1,33.0,1,33.0,1
8800,max_effective,20,40,2,3,0.05,0.95,0.8297769425989681,5,39.0,1,39.0,1,39.0,1,39.0,1
8801,max_effective,20,40,2,3,0.05,0.95,0.9440443468277824,3,31.0,1,31.0,1,31.0,1,31.0,1
8802,max_effective,20,40,2,3,0.05,0.95,0.9433968658392414,5,32.0,1,32.0,1,32.0,1,32.0,1
8803,max_effective,20,40,2,3,0.05,0.95,0.9204166187844554,8,38.0,1,38.0,1,38.0,1,38.0,1
8804,max_effective,20,40,2,3,0.05,0.95,0.9254624539276456,25,84.0,0,98.0,1,93.0,0,92.0,0
8805,max_effective,20,40,2,3,0.05,0.95,0.9144124089891892,16,79.0,1,79.0,1,78.0,0,79.0,1
8806,max_effective,20,40,2,3,0.05,0.95,0.8901650114058066,16,67.0,1,67.0,1,67.0,1,67.0,1
8807,max_effective,20,40,2,3,0.05,0.95,0.8258315274135268,19,53.0,1,53.0,1,53.0,1,53.0,1
8808,max_effective,20,40,2,3,0.05,0.95,0.905674887140338,15,73.0,1,73.0,1,73.0,1,71.0,0
8809,max_effective,20,40,2,3,0.05,0.95,0.9334938387276408,38,72.0,1,72.0,1,72.0,1,72.0,1
8810,max_effective,20,40,2,3,0.05,0.95,0.9083428235576652,11,53.0,1,53.0,1,53.0,1,52.0,0
8811,max_effective,20,40,2,3,0.05,0.95,0.9169621926361144,17,79.0,1,79.0,1,79.0,1,79.0,1
8812,max_effective,20,40,2,3,0.05,0.95,0.9358224704004846,6,42.0,1,42.0,1,42.0,1,41.0,0
8813,max_effective,20,40,2,3,0.05,0.95,0.8220419806270889,9,43.0,1,43.0,1,43.0,1,43.0,1
8814,max_effective,20,40,2,3,0.05,0.95,0.9417452538641534,18,65.0,1,65.0,1,65.0,1,65.0,1
8815,max_effective,20,40,2,3,0.05,0.95,0.943752062634708,8,62.0,1,62.0,1,62.0,1,62.0,1
8816,max_effective,20,40,2,3,0.05,0.95,0.7802714327043069,10,40.0,1,40.0,1,40.0,1,40.0,1
8817,max_effective,20,40,2,3,0.05,0.95,0.9441635266681534,21,63.0,1,63.0,1,63.0,1,63.0,1
8818,max_effective,20,40,2,3,0.05,0.95,0.9433554933883612,47,87.0,0,94.0,0,108.0,1,102.0,0
8819,max_effective,20,40,2,3,0.05,0.95,0.9347280350447604,19,92.0,0,95.0,1,93.0,0,95.0,1
8820,max_effective,20,40,2,3,0.05,0.95,0.7572504340303179,11,40.0,1,40.0,1,40.0,1,40.0,1
8821,max_effective,20,40,2,3,0.05,0.95,0.8923425930577884,15,72.0,1,72.0,1,72.0,1,72.0,1
8822,max_effective,20,40,2,3,0.05,0.95,0.8002927992465406,12,43.0,1,43.0,1,43.0,1,43.0,1
8823,max_effective,20,40,2,3,0.05,0.95,0.8684663426750735,12,51.0,1,51.0,1,51.0,1,51.0,1
8824,max_effective,20,40,2,3,0.05,0.95,0.9120731709571108,28,84.0,0,92.0,0,97.0,0,99.0,1
8825,max_effective,20,40,2,3,0.05,0.95,0.949967341291997,33,98.0,0,100.0,1,100.0,1,100.0,1
8826,max_effective,20,40,2,3,0.05,0.95,0.9405312987964128,17,64.0,1,64.0,1,64.0,1,64.0,1
8827,max_effective,20,40,2,3,0.05,0.95,0.928338693539788,10,46.0,1,46.0,1,46.0,1,46.0,1
8828,max_effective,20,40,2,3,0.05,0.95,0.932800890628138,10,47.0,1,47.0,1,47.0,1,47.0,1
8829,max_effective,20,40,2,3,0.05,0.95,0.908523462624021,14,75.0,1,75.0,1,75.0,1,75.0,1
8830,max_effective,20,40,2,3,0.05,0.95,0.946708594247788,29,76.0,0,84.0,1,83.0,0,82.0,0
8831,max_effective,20,40,2,3,0.05,0.95,0.9276355185797182,7,44.0,1,44.0,1,44.0,1,40.0,0
8832,max_effective,20,40,2,3,0.05,0.95,0.8377895887244372,15,57.0,1,57.0,1,57.0,1,57.0,1
8833,max_effective,20,40,2,3,0.05,0.95,0.944725613713208,13,70.0,1,70.0,1,70.0,1,70.0,1
8834,max_effective,20,40,2,3,0.05,0.95,0.9388505014473636,12,51.0,1,51.0,1,51.0,1,51.0,1
8835,max_effective,20,40,2,3,0.05,0.95,0.9279740185563172,29,63.0,1,63.0,1,63.0,1,63.0,1
8836,max_effective,20,40,2,3,0.05,0.95,0.948240271705914,53,98.0,0,101.0,0,111.0,0,112.0,1
8837,max_effective,20,40,2,3,0.05,0.95,0.8888227471131305,9,51.0,1,51.0,1,51.0,1,51.0,1
8838,max_effective,20,40,2,3,0.05,0.95,0.9183788212585496,45,90.0,1,90.0,1,90.0,1,90.0,1
8839,max_effective,20,40,2,3,0.05,0.95,0.8239931761514703,8,42.0,1,42.0,1,42.0,1,42.0,1
8840,max_effective,20,40,2,3,0.05,0.95,0.8820343905031515,7,48.0,1,48.0,1,48.0,1,48.0,1
8841,max_effective,20,40,2,3,0.05,0.95,0.9122608813610712,17,77.0,1,77.0,1,77.0,1,77.0,1
8842,max_effective,20,40,2,3,0.05,0.95,0.9472451219253536,29,97.0,1,94.0,0,87.0,0,87.0,0
8843,max_effective,20,40,2,3,0.05,0.95,0.9466085805309684,41,81.0,1,81.0,1,81.0,1,81.0,1
8844,max_effective,20,40,2,3,0.05,0.95,0.8311890083604012,10,38.0,1,38.0,1,38.0,1,36.0,0
8845,max_effective,20,40,2,3,0.05,0.95,0.9463707260689757,13,68.0,1,68.0,1,68.0,1,68.0,1
8846,max_effective,20,40,2,3,0.05,0.95,0.9478449491548536,30,80.0,0,89.0,1,89.0,1,89.0,1
8847,max_effective,20,40,2,3,0.05,0.95,0.85226863438913,15,72.0,1,72.0,1,72.0,1,72.0,1
8848,max_effective,20,40,2,3,0.05,0.95,0.9361187418599468,53,85.0,0,97.0,0,104.0,0,105.0,1
8849,max_effective,20,40,2,3,0.05,0.95,0.8903655701976221,16,74.0,1,74.0,1,74.0,1,74.0,1
8850,max_effective,20,40,2,3,0.05,0.95,0.9101947465233418,16,57.0,1,57.0,1,57.0,1,57.0,1
8851,max_effective,20,40,2,3,0.05,0.95,0.9074696803789676,35,92.0,0,103.0,0,107.0,1,106.0,0
8852,max_effective,20,40,2,3,0.05,0.95,0.9251997227666434,6,56.0,1,56.0,1,56.0,1,56.0,1
8853,max_effective,20,40,2,3,0.05,0.95,0.9057077930262356,7,40.0,1,40.0,1,40.0,1,40.0,1
8854,max_effective,20,40,2,3,0.05,0.95,0.8802733713857529,17,52.0,1,52.0,1,52.0,1,52.0,1
8855,max_effective,20,40,2,3,0.05,0.95,0.8070211074153026,7,45.0,1,45.0,1,45.0,1,45.0,1
8856,max_effective,20,40,2,3,0.05,0.95,0.9047337830424556,9,54.0,1,54.0,1,54.0,1,54.0,1
8857,max_effective,20,40,2,3,0.05,0.95,0.886181900445862,10,52.0,1,52.0,1,52.0,1,52.0,1
8858,max_effective,20,40,2,3,0.05,0.95,0.9373519733298564,22,50.0,1,50.0,1,50.0,1,50.0,1
8859,max_effective,20,40,2,3,0.05,0.95,0.9185099954696374,24,75.0,0,78.0,1,78.0,1,78.0,1
8860,max_effective,20,40,2,3,0.05,0.95,0.9394405647391404,56,99.0,0,113.0,1,113.0,1,110.0,0
8861,max_effective,20,40,2,3,0.05,0.95,0.7696961036488927,26,87.0,0,91.0,0,95.0,0,96.0,1
8862,max_effective,20,40,2,3,0.05,0.95,0.9293280660921222,15,66.0,1,66.0,1,66.0,1,66.0,1
8863,max_effective,20,40,2,3,0.05,0.95,0.9388827228304986,9,47.0,1,47.0,1,47.0,1,47.0,1
8864,max_effective,20,40,2,3,0.05,0.95,0.9186612614377488,9,50.0,1,50.0,1,50.0,1,50.0,1
8865,max_effective,20,40,2,3,0.05,0.95,0.9017565194708976,11,62.0,1,62.0,1,62.0,1,62.0,1
8866,max_effective,20,40,2,3,0.05,0.95,0.9496637795661056,9,58.0,1,58.0,1,58.0,1,58.0,1
8867,max_effective,20,40,2,3,0.05,0.95,0.9497560434413732,16,84.0,0,85.0,1,85.0,1,85.0,1
8868,max_effective,20,40,2,3,0.05,0.95,0.9372555961940332,13,71.0,1,71.0,1,70.0,0,71.0,1
8869,max_effective,20,40,2,3,0.05,0.95,0.9344667042406122,22,55.0,1,55.0,1,55.0,1,55.0,1
8870,max_effective,20,40,2,3,0.05,0.95,0.8441005590297561,11,44.0,1,44.0,1,44.0,1,44.0,1
8871,max_effective,20,40,2,3,0.05,0.95,0.8790542280943339,14,53.0,1,53.0,1,53.0,1,53.0,1
8872,max_effective,20,40,2,3,0.05,0.95,0.935241722463348,21,80.0,1,80.0,1,80.0,1,80.0,1
8873,max_effective,20,40,2,3,0.05,0.95,0.912832998918964,14,65.0,1,65.0,1,65.0,1,65.0,1
8874,max_effective,20,40,2,3,0.05,0.95,0.9036815237746032,10,48.0,1,48.0,1,48.0,1,48.0,1
8875,max_effective,20,40,2,3,0.05,0.95,0.937846737480668,73,94.0,0,97.0,0,108.0,1,104.0,0
8876,max_effective,20,40,2,3,0.05,0.95,0.9359108077426178,9,54.0,1,54.0,1,54.0,1,54.0,1
8877,max_effective,20,40,2,3,0.05,0.95,0.9303378361240476,16,68.0,1,68.0,1,68.0,1,68.0,1
8878,max_effective,20,40,2,3,0.05,0.95,0.8730459184606155,7,48.0,1,48.0,1,48.0,1,48.0,1
8879,max_effective,20,40,2,3,0.05,0.95,0.9128896919097458,6,35.0,1,35.0,1,35.0,1,35.0,1
8880,max_effective,20,40,2,3,0.05,0.95,0.9340183657093022,24,65.0,1,65.0,1,65.0,1,65.0,1
8881,max_effective,20,40,2,3,0.05,0.95,0.8660782122802869,9,59.0,1,59.0,1,59.0,1,59.0,1
8882,max_effective,20,40,2,3,0.05,0.95,0.9464731168942716,9,53.0,1,53.0,1,53.0,1,53.0,1
8883,max_effective,20,40,2,3,0.05,0.95,0.9487495529169052,27,81.0,1,81.0,1,81.0,1,81.0,1
8884,max_effective,20,40,2,3,0.05,0.95,0.9176819677705604,12,46.0,1,46.0,1,46.0,1,46.0,1
8885,max_effective,20,40,2,3,0.05,0.95,0.9167010894726898,22,77.0,1,77.0,1,77.0,1,77.0,1
8886,max_effective,20,40,2,3,0.05,0.95,0.8489277397957844,10,38.0,1,38.0,1,38.0,1,38.0,1
8887,max_effective,20,40,2,3,0.05,0.95,0.926684210803755,12,60.0,1,60.0,1,60.0,1,60.0,1
8888,max_effective,20,40,2,3,0.05,0.95,0.94530920367611,33,81.0,0,87.0,1,87.0,1,87.0,1
8889,max_effective,20,40,2,3,0.05,0.95,0.8536564903321101,7,36.0,1,36.0,1,36.0,1,34.0,0
8890,max_effective,20,40,2,3,0.05,0.95,0.8154031302757765,10,57.0,1,57.0,1,57.0,1,57.0,1
8891,max_effective,20,40,2,3,0.05,0.95,0.9425071926765848,31,86.0,0,90.0,1,90.0,1,90.0,1
8892,max_effective,20,40,2,3,0.05,0.95,0.9349156955026438,8,61.0,1,61.0,1,61.0,1,61.0,1
8893,max_effective,20,40,2,3,0.05,0.95,0.843445901561461,13,58.0,1,58.0,1,58.0,1,58.0,1
8894,max_effective,20,40,2,3,0.05,0.95,0.9229157184139714,43,84.0,0,93.0,0,97.0,1,97.0,1
8895,max_effective,20,40,2,3,0.05,0.95,0.9252165527311385,48,77.0,0,96.0,1,95.0,0,93.0,0
8896,max_effective,20,40,2,3,0.05,0.95,0.9447654507911566,29,89.0,0,96.0,0,98.0,1,98.0,1
8897,max_effective,20,40,2,3,0.05,0.95,0.948650124163989,97,88.0,0,101.0,0,106.0,1,104.0,0
8898,max_effective,20,40,2,3,0.05,0.95,0.9462614066237224,22,76.0,1,76.0,1,76.0,1,76.0,1
8899,max_effective,20,40,2,3,0.05,0.95,0.9462607353940315,56,105.0,0,114.0,1,114.0,1,114.0,1
8900,max_effective,20,40,2,3,0.05,0.95,0.9435937598181304,15,59.0,1,59.0,1,59.0,1,59.0,1
8901,max_effective,20,40,2,3,0.05,0.95,0.8418749903567841,18,42.0,1,42.0,1,42.0,1,42.0,1
8902,max_effective,20,40,2,3,0.05,0.95,0.9099778309996408,14,53.0,1,53.0,1,53.0,1,53.0,1
8903,max_effective,20,40,2,3,0.05,0.95,0.8684535266426362,24,73.0,1,73.0,1,73.0,1,73.0,1
8904,max_effective,20,40,2,3,0.05,0.95,0.8479184518146408,10,53.0,1,53.0,1,53.0,1,53.0,1
8905,max_effective,20,40,2,3,0.05,0.95,0.9449763257898616,43,95.0,0,98.0,1,97.0,0,93.0,0
8906,max_effective,20,40,2,3,0.05,0.95,0.918480640222132,14,56.0,1,56.0,1,56.0,1,54.0,0
8907,max_effective,20,40,2,3,0.05,0.95,0.922784424294275,12,50.0,1,50.0,1,50.0,1,50.0,1
8908,max_effective,20,40,2,3,0.05,0.95,0.89900071936107,16,60.0,1,60.0,1,60.0,1,60.0,1
8909,max_effective,20,40,2,3,0.05,0.95,0.900648011171823,8,43.0,1,43.0,1,43.0,1,42.0,0
8910,max_effective,20,40,2,3,0.05,0.95,0.9438247717820268,56,90.0,0,92.0,0,100.0,1,99.0,0
8911,max_effective,20,40,2,3,0.05,0.95,0.922323913399023,19,93.0,1,93.0,1,92.0,0,92.0,0
8912,max_effective,20,40,2,3,0.05,0.95,0.8761598255505674,4,37.0,1,37.0,1,37.0,1,37.0,1
8913,max_effective,20,40,2,3,0.05,0.95,0.9200979330356002,29,92.0,0,98.0,0,108.0,0,109.0,1
8914,max_effective,20,40,2,3,0.05,0.95,0.9463308123430808,51,103.0,0,101.0,0,104.0,0,108.0,1
8915,max_effective,20,40,2,3,0.05,0.95,0.9499000393511988,11,50.0,1,50.0,1,50.0,1,49.0,0
8916,max_effective,20,40,2,3,0.05,0.95,0.8903639759355578,13,46.0,1,46.0,1,46.0,1,46.0,1
8917,max_effective,20,40,2,3,0.05,0.95,0.8940079389739921,21,56.0,1,56.0,1,56.0,1,56.0,1
8918,max_effective,20,40,2,3,0.05,0.95,0.9389235525344456,19,52.0,1,52.0,1,52.0,1,51.0,0
8919,max_effective,20,40,2,3,0.05,0.95,0.919641677505528,35,88.0,0,88.0,0,92.0,0,93.0,1
8920,max_effective,20,40,2,3,0.05,0.95,0.9272139338469396,32,87.0,0,94.0,0,95.0,1,94.0,0
8921,max_effective,20,40,2,3,0.05,0.95,0.8921653722946842,24,87.0,0,89.0,0,90.0,1,89.0,0
8922,max_effective,20,40,2,3,0.05,0.95,0.9388415807469248,20,58.0,1,58.0,1,58.0,1,58.0,1
8923,max_effective,20,40,2,3,0.05,0.95,0.9450786254902024,24,94.0,0,96.0,1,94.0,0,94.0,0
8924,max_effective,20,40,2,3,0.05,0.95,0.9081184796464766,8,53.0,1,53.0,1,53.0,1,53.0,1
8925,max_effective,20,40,2,3,0.05,0.95,0.8798839287493411,12,52.0,1,52.0,1,52.0,1,52.0,1
8926,max_effective,20,40,2,3,0.05,0.95,0.922975975682985,23,68.0,1,68.0,1,68.0,1,68.0,1
8927,max_effective,20,40,2,3,0.05,0.95,0.9331042523425545,44,83.0,0,88.0,0,96.0,0,99.0,1
8928,max_effective,20,40,2,3,0.05,0.95,0.9197991558954722,30,86.0,0,92.0,0,104.0,1,103.0,0
8929,max_effective,20,40,2,3,0.05,0.95,0.8991348601142051,17,52.0,1,52.0,1,52.0,1,52.0,1
8930,max_effective,20,40,2,3,0.05,0.95,0.9349822996208674,11,57.0,1,57.0,1,57.0,1,56.0,0
8931,max_effective,20,40,2,3,0.05,0.95,0.9026750834652528,12,55.0,1,55.0,1,55.0,1,54.0,0
8932,max_effective,20,40,2,3,0.05,0.95,0.93334043775461,17,103.0,1,101.0,0,101.0,0,96.0,0
8933,max_effective,20,40,2,3,0.05,0.95,0.8471420366871981,6,39.0,1,39.0,1,39.0,1,37.0,0
8934,max_effective,20,40,2,3,0.05,0.95,0.8728551438047802,10,48.0,1,48.0,1,48.0,1,48.0,1
8935,max_effective,20,40,2,3,0.05,0.95,0.8970983998798113,12,49.0,1,49.0,1,49.0,1,49.0,1
8936,max_effective,20,40,2,3,0.05,0.95,0.9142873185026,7,37.0,1,37.0,1,37.0,1,37.0,1
8937,max_effective,20,40,2,3,0.05,0.95,0.8880457137919987,5,45.0,1,45.0,1,45.0,1,45.0,1
8938,max_effective,20,40,2,3,0.05,0.95,0.9470703542604736,21,88.0,0,89.0,0,90.0,0,91.0,1
8939,max_effective,20,40,2,3,0.05,0.95,0.9140674989919344,24,74.0,0,78.0,1,78.0,1,78.0,1
8940,max_effective,20,40,2,3,0.05,0.95,0.918195846537506,15,74.0,1,74.0,1,74.0,1,74.0,1
8941,max_effective,20,40,2,3,0.05,0.95,0.9107720675527649,9,40.0,1,40.0,1,40.0,1,40.0,1
8942,max_effective,20,40,2,3,0.05,0.95,0.9477326149535596,17,55.0,1,55.0,1,55.0,1,55.0,1
8943,max_effective,20,40,2,3,0.05,0.95,0.9248487155692162,45,91.0,0,102.0,0,112.0,0,115.0,1
8944,max_effective,20,40,2,3,0.05,0.95,0.893285110868582,33,91.0,0,95.0,1,95.0,1,95.0,1
8945,max_effective,20,40,2,3,0.05,0.95,0.883193089717556,27,66.0,1,66.0,1,66.0,1,66.0,1
8946,max_effective,20,40,2,3,0.05,0.95,0.8963436701840871,6,52.0,1,52.0,1,52.0,1,52.0,1
8947,max_effective,20,40,2,3,0.05,0.95,0.8961501013997464,8,58.0,1,58.0,1,58.0,1,58.0,1
8948,max_effective,20,40,2,3,0.05,0.95,0.935194760782553,39,76.0,0,89.0,0,87.0,0,95.0,1
8949,max_effective,20,40,2,3,0.05,0.95,0.9182449202233272,13,65.0,1,65.0,1,65.0,1,65.0,1
8950,max_effective,20,40,2,3,0.05,0.95,0.8872815778107386,9,45.0,1,45.0,1,45.0,1,45.0,1
8951,max_effective,20,40,2,3,0.05,0.95,0.905263456048357,10,55.0,1,55.0,1,55.0,1,55.0,1
8952,max_effective,20,40,2,3,0.05,0.95,0.8908270706634528,13,60.0,1,60.0,1,60.0,1,60.0,1
8953,max_effective,20,40,2,3,0.05,0.95,0.9226923690202904,17,47.0,1,47.0,1,47.0,1,47.0,1
8954,max_effective,20,40,2,3,0.05,0.95,0.941047691789582,17,61.0,1,61.0,1,61.0,1,61.0,1
8955,max_effective,20,40,2,3,0.05,0.95,0.9260032701516232,39,80.0,0,86.0,0,98.0,1,98.0,1
8956,max_effective,20,40,2,3,0.05,0.95,0.9445387487175592,23,75.0,1,75.0,1,75.0,1,75.0,1
8957,max_effective,20,40,2,3,0.05,0.95,0.848448370354864,12,48.0,1,48.0,1,48.0,1,48.0,1
8958,max_effective,20,40,2,3,0.05,0.95,0.9340032276110888,17,56.0,1,56.0,1,56.0,1,56.0,1
8959,max_effective,20,40,2,3,0.05,0.95,0.91361831959977,18,58.0,1,58.0,1,58.0,1,56.0,0
8960,max_effective,20,40,2,3,0.05,0.95,0.8832650174625114,11,54.0,1,54.0,1,54.0,1,54.0,1
8961,max_effective,20,40,2,3,0.05,0.95,0.9466112344958952,23,80.0,1,80.0,1,80.0,1,80.0,1
8962,max_effective,20,40,2,3,0.05,0.95,0.9092434743701738,38,75.0,1,75.0,1,75.0,1,75.0,1
8963,max_effective,20,40,2,3,0.05,0.95,0.9357448485564812,47,85.0,0,86.0,0,91.0,1,91.0,1
8964,max_effective,20,40,2,3,0.05,0.95,0.948433667269353,7,38.0,1,38.0,1,38.0,1,38.0,1
8965,max_effective,20,40,2,3,0.05,0.95,0.8498645574759369,16,39.0,1,39.0,1,39.0,1,39.0,1
8966,max_effective,20,40,2,3,0.05,0.95,0.8298683406533812,13,65.0,1,65.0,1,65.0,1,65.0,1
8967,max_effective,20,40,2,3,0.05,0.95,0.9337950748707408,10,46.0,1,46.0,1,46.0,1,46.0,1
8968,max_effective,20,40,2,3,0.05,0.95,0.9287648237886816,16,70.0,1,70.0,1,70.0,1,70.0,1
8969,max_effective,20,40,2,3,0.05,0.95,0.9328792898855576,18,59.0,1,59.0,1,59.0,1,59.0,1
8970,max_effective,20,40,2,3,0.05,0.95,0.9128995455509704,11,54.0,1,54.0,1,54.0,1,54.0,1
8971,max_effective,20,40,2,3,0.05,0.95,0.9452154124887284,16,63.0,1,63.0,1,63.0,1,63.0,1
8972,max_effective,20,40,2,3,0.05,0.95,0.8642583431469063,5,40.0,1,40.0,1,40.0,1,40.0,1
8973,max_effective,20,40,2,3,0.05,0.95,0.9025331358341792,8,38.0,1,38.0,1,38.0,1,38.0,1
8974,max_effective,20,40,2,3,0.05,0.95,0.943537416195251,17,77.0,1,77.0,1,77.0,1,77.0,1
8975,max_effective,20,40,2,3,0.05,0.95,0.9363950993454058,12,40.0,1,40.0,1,40.0,1,40.0,1
8976,max_effective,20,40,2,3,0.05,0.95,0.7834939547425733,15,52.0,1,52.0,1,52.0,1,51.0,0
8977,max_effective,20,40,2,3,0.05,0.95,0.8417092688077961,12,44.0,1,44.0,1,44.0,1,44.0,1
8978,max_effective,20,40,2,3,0.05,0.95,0.9207145820619452,36,78.0,0,85.0,1,85.0,1,85.0,1
8979,max_effective,20,40,2,3,0.05,0.95,0.8653391682663063,41,84.0,0,83.0,0,96.0,1,96.0,1
8980,max_effective,20,40,2,3,0.05,0.95,0.9264614944798428,8,42.0,1,42.0,1,42.0,1,42.0,1
8981,max_effective,20,40,2,3,0.05,0.95,0.8943873648031977,16,76.0,1,76.0,1,76.0,1,76.0,1
8982,max_effective,20,40,2,3,0.05,0.95,0.9096890238233316,11,52.0,1,52.0,1,52.0,1,52.0,1
8983,max_effective,20,40,2,3,0.05,0.95,0.9116006284298236,14,64.0,1,64.0,1,64.0,1,64.0,1
8984,max_effective,20,40,2,3,0.05,0.95,0.9165593927567453,50,91.0,0,92.0,1,92.0,1,92.0,1
8985,max_effective,20,40,2,3,0.05,0.95,0.9185565866119726,16,66.0,1,66.0,1,66.0,1,66.0,1
8986,max_effective,20,40,2,3,0.05,0.95,0.8988035821702399,22,69.0,1,69.0,1,69.0,1,69.0,1
8987,max_effective,20,40,2,3,0.05,0.95,0.928161959366801,39,77.0,1,77.0,1,77.0,1,77.0,1
8988,max_effective,20,40,2,3,0.05,0.95,0.9186458581632084,15,59.0,1,59.0,1,59.0,1,59.0,1
8989,max_effective,20,40,2,3,0.05,0.95,0.9343977642498212,12,62.0,1,62.0,1,62.0,1,62.0,1
8990,max_effective,20,40,2,3,0.05,0.95,0.8098982152601414,19,82.0,1,82.0,1,82.0,1,82.0,1
8991,max_effective,20,40,2,3,0.05,0.95,0.8202738962520969,3,28.0,1,28.0,1,28.0,1,28.0,1
8992,max_effective,20,40,2,3,0.05,0.95,0.8690133693511404,15,65.0,1,65.0,1,65.0,1,65.0,1
8993,max_effective,20,40,2,3,0.05,0.95,0.9372124729478952,31,90.0,0,101.0,0,103.0,1,103.0,1
8994,max_effective,20,40,2,3,0.05,0.95,0.9450386870238452,19,81.0,1,81.0,1,81.0,1,81.0,1
8995,max_effective,20,40,2,3,0.05,0.95,0.9462480805168844,26,84.0,1,81.0,0,75.0,0,84.0,1
8996,max_effective,20,40,2,3,0.05,0.95,0.8162901741979042,14,60.0,1,60.0,1,60.0,1,60.0,1
8997,max_effective,20,40,2,3,0.05,0.95,0.863034345954367,10,43.0,1,43.0,1,43.0,1,43.0,1
8998,max_effective,20,40,2,3,0.05,0.95,0.9249602568747364,13,48.0,1,48.0,1,48.0,1,48.0,1
8999,max_effective,20,40,2,3,0.05,0.95,0.9338047988112356,21,59.0,1,59.0,1,59.0,1,59.0,1
9000,max_effective,20,40,2,3,0.05,0.95,0.9439813328249872,17,84.0,1,84.0,1,84.0,1,84.0,1
9001,max_effective,20,40,2,3,0.05,0.95,0.930372293245829,23,77.0,0,79.0,1,79.0,1,79.0,1
9002,max_effective,20,40,2,3,0.05,0.95,0.9245691194010868,18,69.0,1,69.0,1,69.0,1,69.0,1
9003,max_effective,20,40,2,3,0.05,0.95,0.892261593168547,23,57.0,1,57.0,1,57.0,1,57.0,1
9004,max_effective,20,40,2,3,0.05,0.95,0.8849826839253291,11,50.0,1,50.0,1,50.0,1,50.0,1
9005,max_effective,20,40,2,3,0.05,0.95,0.8942098074967618,12,74.0,1,74.0,1,74.0,1,74.0,1
9006,max_effective,20,40,2,3,0.05,0.95,0.9000558259987438,23,72.0,1,72.0,1,72.0,1,72.0,1
9007,max_effective,20,40,2,3,0.05,0.95,0.9441119799799657,31,78.0,1,78.0,1,78.0,1,78.0,1
9008,max_effective,20,40,2,3,0.05,0.95,0.939633476170773,15,56.0,1,56.0,1,56.0,1,56.0,1
9009,max_effective,20,40,2,3,0.05,0.95,0.897056967911456,8,46.0,1,46.0,1,46.0,1,46.0,1
9010,max_effective,20,40,2,3,0.05,0.95,0.8985979983641101,10,54.0,1,54.0,1,54.0,1,54.0,1
9011,max_effective,20,40,2,3,0.05,0.95,0.9057831224651128,29,61.0,1,61.0,1,61.0,1,61.0,1
9012,max_effective,20,40,2,3,0.05,0.95,0.939408470563316,25,67.0,1,67.0,1,67.0,1,67.0,1
9013,max_effective,20,40,2,3,0.05,0.95,0.791869254791966,11,39.0,1,39.0,1,39.0,1,39.0,1
9014,max_effective,20,40,2,3,0.05,0.95,0.8697429276178047,11,49.0,1,49.0,1,49.0,1,49.0,1
9015,max_effective,20,40,2,3,0.05,0.95,0.8519435667259968,9,48.0,1,48.0,1,48.0,1,47.0,0
9016,max_effective,20,40,2,3,0.05,0.95,0.928238333562834,8,52.0,1,52.0,1,52.0,1,52.0,1
9017,max_effective,20,40,2,3,0.05,0.95,0.9258622407949898,15,55.0,1,55.0,1,55.0,1,55.0,1
9018,max_effective,20,40,2,3,0.05,0.95,0.9377396216257192,13,74.0,1,74.0,1,74.0,1,74.0,1
9019,max_effective,20,40,2,3,0.05,0.95,0.9197643645500578,38,78.0,1,78.0,1,78.0,1,78.0,1
9020,max_effective,20,40,2,3,0.05,0.95,0.7908346026247774,5,32.0,1,32.0,1,32.0,1,32.0,1
9021,max_effective,20,40,2,3,0.05,0.95,0.8999427967857745,7,39.0,1,39.0,1,39.0,1,38.0,0
9022,max_effective,20,40,2,3,0.05,0.95,0.9465838490886288,34,67.0,1,67.0,1,67.0,1,67.0,1
9023,max_effective,20,40,2,3,0.05,0.95,0.9004252122827976,8,47.0,1,47.0,1,47.0,1,47.0,1
9024,max_effective,20,40,2,3,0.05,0.95,0.8022422587114508,18,57.0,1,57.0,1,57.0,1,57.0,1
9025,max_effective,20,40,2,3,0.05,0.95,0.9167373265880376,5,34.0,1,34.0,1,34.0,1,34.0,1
9026,max_effective,20,40,2,3,0.05,0.95,0.9484261672255966,25,79.0,0,85.0,1,80.0,0,85.0,1
9027,max_effective,20,40,2,3,0.05,0.95,0.9281884129943624,7,47.0,1,47.0,1,47.0,1,47.0,1
9028,max_effective,20,40,2,3,0.05,0.95,0.9251341898731876,13,58.0,1,58.0,1,58.0,1,58.0,1
9029,max_effective,20,40,2,3,0.05,0.95,0.9365992169350588,18,62.0,1,62.0,1,62.0,1,62.0,1
9030,max_effective,20,40,2,3,0.05,0.95,0.8589311204923498,6,41.0,1,41.0,1,41.0,1,41.0,1
9031,max_effective,20,40,2,3,0.05,0.95,0.915829897588064,8,47.0,1,47.0,1,47.0,1,47.0,1
9032,max_effective,20,40,2,3,0.05,0.95,0.9329518836357282,10,45.0,1,45.0,1,45.0,1,44.0,0
9033,max_effective,20,40,2,3,0.05,0.95,0.9096234857139152,15,53.0,1,53.0,1,53.0,1,53.0,1
9034,max_effective,20,40,2,3,0.05,0.95,0.9498788779966724,18,74.0,1,74.0,1,74.0,1,74.0,1
9035,max_effective,20,40,2,3,0.05,0.95,0.9387901098795646,13,66.0,1,66.0,1,66.0,1,66.0,1
9036,max_effective,20,40,2,3,0.05,0.95,0.7627190438264304,4,35.0,1,35.0,1,35.0,1,34.0,0
9037,max_effective,20,40,2,3,0.05,0.95,0.8596188788084507,16,71.0,1,71.0,1,71.0,1,71.0,1
9038,max_effective,20,40,2,3,0.05,0.95,0.8971742487139097,17,62.0,1,62.0,1,62.0,1,62.0,1
9039,max_effective,20,40,2,3,0.05,0.95,0.8804429525038893,7,42.0,1,42.0,1,42.0,1,42.0,1
9040,max_effective,20,40,2,3,0.05,0.95,0.9255101268398462,33,73.0,1,73.0,1,73.0,1,73.0,1
9041,max_effective,20,40,2,3,0.05,0.95,0.8730631228583029,9,50.0,1,50.0,1,50.0,1,50.0,1
9042,max_effective,20,40,2,3,0.05,0.95,0.9468679599266402,33,76.0,1,76.0,1,76.0,1,76.0,1
9043,max_effective,20,40,2,3,0.05,0.95,0.9345251415276876,25,78.0,1,78.0,1,78.0,1,78.0,1
9044,max_effective,20,40,2,3,0.05,0.95,0.9084203265549144,47,81.0,0,86.0,0,94.0,0,96.0,1
9045,max_effective,20,40,2,3,0.05,0.95,0.932485794689762,16,78.0,1,78.0,1,78.0,1,77.0,0
9046,max_effective,20,40,2,3,0.05,0.95,0.920438889762728,14,50.0,1,50.0,1,50.0,1,50.0,1
9047,max_effective,20,40,2,3,0.05,0.95,0.9029315792061794,4,30.0,1,30.0,1,30.0,1,30.0,1
9048,max_effective,20,40,2,3,0.05,0.95,0.8765243868408941,20,76.0,1,76.0,1,76.0,1,76.0,1
9049,max_effective,20,40,2,3,0.05,0.95,0.8745983077364926,8,66.0,1,66.0,1,66.0,1,66.0,1
9050,max_effective,20,40,2,3,0.05,0.95,0.8813186459938539,8,37.0,1,37.0,1,37.0,1,37.0,1
9051,max_effective,20,40,2,3,0.05,0.95,0.8816433958723455,8,47.0,1,47.0,1,47.0,1,46.0,0
9052,max_effective,20,40,2,3,0.05,0.95,0.9403650235168176,29,90.0,0,94.0,0,95.0,0,97.0,1
9053,max_effective,20,40,2,3,0.05,0.95,0.8934211586821034,26,65.0,1,65.0,1,65.0,1,65.0,1
9054,max_effective,20,40,2,3,0.05,0.95,0.9129164110521848,18,60.0,1,60.0,1,60.0,1,60.0,1
9055,max_effective,20,40,2,3,0.05,0.95,0.9457707681605868,27,86.0,1,86.0,1,86.0,1,86.0,1
9056,max_effective,20,40,2,3,0.05,0.95,0.88023923450479,21,68.0,1,68.0,1,68.0,1,68.0,1
9057,max_effective,20,40,2,3,0.05,0.95,0.9478876154510624,45,83.0,1,83.0,1,83.0,1,82.0,0
9058,max_effective,20,40,2,3,0.05,0.95,0.9295635094356222,14,48.0,1,48.0,1,48.0,1,48.0,1
9059,max_effective,20,40,2,3,0.05,0.95,0.9069086664679514,14,78.0,1,78.0,1,78.0,1,78.0,1
9060,max_effective,20,40,2,3,0.05,0.95,0.8851864004392394,11,39.0,1,39.0,1,39.0,1,39.0,1
9061,max_effective,20,40,2,3,0.05,0.95,0.9498123678337586,26,75.0,1,75.0,1,75.0,1,75.0,1
9062,max_effective,20,40,2,3,0.05,0.95,0.9376276867106602,13,71.0,1,71.0,1,71.0,1,71.0,1
9063,max_effective,20,40,2,3,0.05,0.95,0.9304041558794444,4,32.0,1,32.0,1,32.0,1,31.0,0
9064,max_effective,20,40,2,3,0.05,0.95,0.926466124011884,5,42.0,1,42.0,1,42.0,1,42.0,1
9065,max_effective,20,40,2,3,0.05,0.95,0.9399582933330488,21,59.0,1,59.0,1,59.0,1,59.0,1
9066,max_effective,20,40,2,3,0.05,0.95,0.8971620227984162,39,80.0,0,85.0,0,90.0,1,90.0,1
9067,max_effective,20,40,2,3,0.05,0.95,0.9197727417097198,78,73.0,0,99.0,0,100.0,0,103.0,1
9068,max_effective,20,40,2,3,0.05,0.95,0.9312698891782144,9,51.0,1,51.0,1,51.0,1,51.0,1
9069,max_effective,20,40,2,3,0.05,0.95,0.9320112102200896,18,79.0,0,82.0,1,82.0,1,82.0,1
9070,max_effective,20,40,2,3,0.05,0.95,0.9222679817427653,18,59.0,1,59.0,1,59.0,1,59.0,1
9071,max_effective,20,40,2,3,0.05,0.95,0.8814869864440603,12,67.0,1,67.0,1,67.0,1,67.0,1
9072,max_effective,20,40,2,3,0.05,0.95,0.9024517896909988,9,49.0,1,49.0,1,49.0,1,49.0,1
9073,max_effective,20,40,2,3,0.05,0.95,0.9366195851746592,31,88.0,0,89.0,1,88.0,0,88.0,0
9074,max_effective,20,40,2,3,0.05,0.95,0.947556191165036,50,96.0,0,97.0,1,96.0,0,94.0,0
9075,max_effective,20,40,2,3,0.05,0.95,0.90612610179793,9,48.0,1,48.0,1,48.0,1,48.0,1
9076,max_effective,20,40,2,3,0.05,0.95,0.937624463485044,6,41.0,1,41.0,1,41.0,1,41.0,1
9077,max_effective,20,40,2,3,0.05,0.95,0.9321466447946034,35,86.0,0,96.0,0,97.0,1,95.0,0
9078,max_effective,20,40,2,3,0.05,0.95,0.8727656969535301,25,74.0,0,77.0,1,77.0,1,77.0,1
9079,max_effective,20,40,2,3,0.05,0.95,0.9027985622563454,7,38.0,1,38.0,1,38.0,1,35.0,0
9080,max_effective,20,40,2,3,0.05,0.95,0.8691012686674845,8,36.0,1,36.0,1,36.0,1,36.0,1
9081,max_effective,20,40,2,3,0.05,0.95,0.6955065972915264,8,45.0,1,45.0,1,45.0,1,45.0,1
9082,max_effective,20,40,2,3,0.05,0.95,0.9491538736144132,8,50.0,1,50.0,1,50.0,1,50.0,1
9083,max_effective,20,40,2,3,0.05,0.95,0.8652480442466544,11,55.0,1,55.0,1,55.0,1,55.0,1
9084,max_effective,20,40,2,3,0.05,0.95,0.8602437791829437,10,48.0,1,48.0,1,48.0,1,48.0,1
9085,max_effective,20,40,2,3,0.05,0.95,0.9129462963683228,15,55.0,1,55.0,1,55.0,1,55.0,1
9086,max_effective,20,40,2,3,0.05,0.95,0.9392768080924512,13,76.0,1,76.0,1,76.0,1,76.0,1
9087,max_effective,20,40,2,3,0.05,0.95,0.9296452753948528,36,77.0,0,90.0,0,92.0,1,92.0,1
9088,max_effective,20,40,2,3,0.05,0.95,0.9463444268485977,20,57.0,1,57.0,1,57.0,1,57.0,1
9089,max_effective,20,40,2,3,0.05,0.95,0.8604940816539773,16,66.0,1,66.0,1,66.0,1,66.0,1
9090,max_effective,20,40,2,3,0.05,0.95,0.9371911582907166,15,62.0,1,62.0,1,62.0,1,62.0,1
9091,max_effective,20,40,2,3,0.05,0.95,0.9393355502992008,13,64.0,1,64.0,1,64.0,1,64.0,1
9092,max_effective,20,40,2,3,0.05,0.95,0.9133979082705368,30,69.0,1,69.0,1,69.0,1,69.0,1
9093,max_effective,20,40,2,3,0.05,0.95,0.8208213869032058,6,46.0,1,46.0,1,46.0,1,46.0,1
9094,max_effective,20,40,2,3,0.05,0.95,0.9213839948143232,16,53.0,1,53.0,1,53.0,1,53.0,1
9095,max_effective,20,40,2,3,0.05,0.95,0.8562193044834547,15,55.0,1,55.0,1,55.0,1,55.0,1
9096,max_effective,20,40,2,3,0.05,0.95,0.909077553073993,13,69.0,1,69.0,1,69.0,1,69.0,1
9097,max_effective,20,40,2,3,0.05,0.95,0.9424779204603738,29,66.0,1,66.0,1,66.0,1,66.0,1
9098,max_effective,20,40,2,3,0.05,0.95,0.938339678551734,17,62.0,1,62.0,1,62.0,1,62.0,1
9099,max_effective,20,40,2,3,0.05,0.95,0.869127579121233,9,52.0,1,52.0,1,52.0,1,52.0,1
9100,max_effective,20,40,2,3,0.05,0.95,0.9338712276388874,27,55.0,1,55.0,1,55.0,1,55.0,1
9101,max_effective,20,40,2,3,0.05,0.95,0.8890138073821606,11,43.0,1,43.0,1,43.0,1,43.0,1
9102,max_effective,20,40,2,3,0.05,0.95,0.9106162462857312,28,70.0,1,70.0,1,70.0,1,70.0,1
9103,max_effective,20,40,2,3,0.05,0.95,0.919425627958662,21,71.0,0,72.0,1,72.0,1,72.0,1
9104,max_effective,20,40,2,3,0.05,0.95,0.8386522621088132,8,46.0,1,46.0,1,46.0,1,46.0,1
9105,max_effective,20,40,2,3,0.05,0.95,0.8743244399008058,8,39.0,1,39.0,1,39.0,1,39.0,1
9106,max_effective,20,40,2,3,0.05,0.95,0.9295491305249008,8,43.0,1,43.0,1,43.0,1,43.0,1
9107,max_effective,20,40,2,3,0.05,0.95,0.9478157087397722,13,64.0,1,64.0,1,64.0,1,64.0,1
9108,max_effective,20,40,2,3,0.05,0.95,0.8878854601545569,8,40.0,1,40.0,1,40.0,1,40.0,1
9109,max_effective,20,40,2,3,0.05,0.95,0.941764204418274,19,65.0,1,65.0,1,65.0,1,65.0,1
9110,max_effective,20,40,2,3,0.05,0.95,0.911349165511988,18,67.0,1,67.0,1,67.0,1,67.0,1
9111,max_effective,20,40,2,3,0.05,0.95,0.809323558230909,7,49.0,1,49.0,1,49.0,1,49.0,1
9112,max_effective,20,40,2,3,0.05,0.95,0.947754106107146,46,88.0,0,105.0,0,108.0,1,108.0,1
9113,max_effective,20,40,2,3,0.05,0.95,0.9424352103554192,18,74.0,1,74.0,1,74.0,1,74.0,1
9114,max_effective,20,40,2,3,0.05,0.95,0.898029931622508,10,59.0,1,59.0,1,59.0,1,59.0,1
9115,max_effective,20,40,2,3,0.05,0.95,0.9438065500394434,14,60.0,1,60.0,1,60.0,1,60.0,1
9116,max_effective,20,40,2,3,0.05,0.95,0.9219813652018684,9,47.0,1,47.0,1,47.0,1,46.0,0
9117,max_effective,20,40,2,3,0.05,0.95,0.9320801479505518,11,65.0,1,65.0,1,65.0,1,65.0,1
9118,max_effective,20,40,2,3,0.05,0.95,0.9320371713431932,11,45.0,1,45.0,1,45.0,1,44.0,0
9119,max_effective,20,40,2,3,0.05,0.95,0.8971810594075417,11,48.0,1,48.0,1,48.0,1,48.0,1
9120,max_effective,20,40,2,3,0.05,0.95,0.8850372888362841,8,43.0,1,43.0,1,43.0,1,43.0,1
9121,max_effective,20,40,2,3,0.05,0.95,0.9152532616489708,35,101.0,0,105.0,1,102.0,0,100.0,0
9122,max_effective,20,40,2,3,0.05,0.95,0.901970451267615,10,49.0,1,49.0,1,49.0,1,49.0,1
9123,max_effective,20,40,2,3,0.05,0.95,0.9036271723677012,16,57.0,1,57.0,1,57.0,1,57.0,1
9124,max_effective,20,40,2,3,0.05,0.95,0.918614420337328,46,82.0,0,85.0,0,97.0,1,97.0,1
9125,max_effective,20,40,2,3,0.05,0.95,0.8217313393877035,6,35.0,1,35.0,1,35.0,1,35.0,1
9126,max_effective,20,40,2,3,0.05,0.95,0.9473620498194304,22,54.0,1,54.0,1,54.0,1,54.0,1
9127,max_effective,20,40,2,3,0.05,0.95,0.7710804669971217,7,47.0,1,47.0,1,47.0,1,47.0,1
9128,max_effective,20,40,2,3,0.05,0.95,0.9371945085852976,27,94.0,0,97.0,0,99.0,0,100.0,1
9129,max_effective,20,40,2,3,0.05,0.95,0.9455840283944588,51,81.0,0,97.0,0,104.0,0,105.0,1
9130,max_effective,20,40,2,3,0.05,0.95,0.8700244079360103,5,36.0,1,36.0,1,36.0,1,36.0,1
9131,max_effective,20,40,2,3,0.05,0.95,0.9120118611243448,49,81.0,0,85.0,0,91.0,0,92.0,1
9132,max_effective,20,40,2,3,0.05,0.95,0.9029015622476676,15,58.0,1,58.0,1,58.0,1,58.0,1
9133,max_effective,20,40,2,3,0.05,0.95,0.9424748381931668,49,86.0,1,86.0,1,86.0,1,85.0,0
9134,max_effective,20,40,2,3,0.05,0.95,0.9444121824521742,21,88.0,1,88.0,1,88.0,1,88.0,1
9135,max_effective,20,40,2,3,0.05,0.95,0.9485595854332116,29,92.0,0,95.0,0,102.0,1,101.0,0
9136,max_effective,20,40,2,3,0.05,0.95,0.933309406091085,28,87.0,0,88.0,1,88.0,1,87.0,0
9137,max_effective,20,40,2,3,0.05,0.95,0.8579690862385047,13,73.0,1,73.0,1,73.0,1,73.0,1
9138,max_effective,20,40,2,3,0.05,0.95,0.892584458000079,8,51.0,1,51.0,1,51.0,1,51.0,1
9139,max_effective,20,40,2,3,0.05,0.95,0.8170772808384723,7,53.0,1,53.0,1,53.0,1,53.0,1
9140,max_effective,20,40,2,3,0.05,0.95,0.934552609731464,12,51.0,1,51.0,1,51.0,1,51.0,1
9141,max_effective,20,40,2,3,0.05,0.95,0.8323662681421886,17,84.0,1,84.0,1,84.0,1,84.0,1
9142,max_effective,20,40,2,3,0.05,0.95,0.9404108435345172,20,64.0,1,64.0,1,64.0,1,64.0,1
9143,max_effective,20,40,2,3,0.05,0.95,0.9359439899242812,37,73.0,0,79.0,0,90.0,1,90.0,1
9144,max_effective,20,40,2,3,0.05,0.95,0.931000408603343,11,65.0,1,65.0,1,65.0,1,65.0,1
9145,max_effective,20,40,2,3,0.05,0.95,0.900057852461954,20,63.0,1,63.0,1,63.0,1,63.0,1
9146,max_effective,20,40,2,3,0.05,0.95,0.9232942679159254,24,60.0,1,60.0,1,60.0,1,60.0,1
9147,max_effective,20,40,2,3,0.05,0.95,0.9199069779866128,24,84.0,1,84.0,1,84.0,1,84.0,1
9148,max_effective,20,40,2,3,0.05,0.95,0.8494924761926691,11,42.0,1,42.0,1,42.0,1,42.0,1
9149,max_effective,20,40,2,3,0.05,0.95,0.9499817613778412,8,50.0,1,50.0,1,50.0,1,50.0,1
9150,max_effective,20,40,2,3,0.05,0.95,0.9405109001745436,32,63.0,1,63.0,1,63.0,1,63.0,1
9151,max_effective,20,40,2,3,0.05,0.95,0.937316501520722,34,83.0,0,94.0,1,90.0,0,88.0,0
9152,max_effective,20,40,2,3,0.05,0.95,0.9206406522082846,13,44.0,1,44.0,1,44.0,1,44.0,1
9153,max_effective,20,40,2,3,0.05,0.95,0.8572665407170972,13,62.0,1,62.0,1,62.0,1,62.0,1
9154,max_effective,20,40,2,3,0.05,0.95,0.9456846523115332,15,81.0,1,81.0,1,81.0,1,81.0,1
9155,max_effective,20,40,2,3,0.05,0.95,0.9233589419942568,54,99.0,0,108.0,1,103.0,0,104.0,0
9156,max_effective,20,40,2,3,0.05,0.95,0.9033404636353898,36,70.0,1,70.0,1,70.0,1,70.0,1
9157,max_effective,20,40,2,3,0.05,0.95,0.9419076179115928,23,71.0,1,71.0,1,71.0,1,71.0,1
9158,max_effective,20,40,2,3,0.05,0.95,0.7576900586795741,8,49.0,1,49.0,1,49.0,1,49.0,1
9159,max_effective,20,40,2,3,0.05,0.95,0.8386563460303871,11,45.0,1,45.0,1,45.0,1,45.0,1
9160,max_effective,20,40,2,3,0.05,0.95,0.9277874978074132,30,85.0,1,85.0,1,85.0,1,85.0,1
9161,max_effective,20,40,2,3,0.05,0.95,0.839501086476423,12,40.0,1,40.0,1,40.0,1,38.0,0
9162,max_effective,20,40,2,3,0.05,0.95,0.946809538156703,41,75.0,1,75.0,1,75.0,1,75.0,1
9163,max_effective,20,40,2,3,0.05,0.95,0.926090408478189,45,77.0,0,93.0,1,93.0,1,92.0,0
9164,max_effective,20,40,2,3,0.05,0.95,0.940355554395559,9,55.0,1,55.0,1,55.0,1,55.0,1
9165,max_effective,20,40,2,3,0.05,0.95,0.8969343773893468,43,80.0,1,80.0,1,80.0,1,80.0,1
9166,max_effective,20,40,2,3,0.05,0.95,0.9067292212505836,7,51.0,1,51.0,1,51.0,1,51.0,1
9167,max_effective,20,40,2,3,0.05,0.95,0.9371304572949676,20,64.0,1,64.0,1,64.0,1,64.0,1
9168,max_effective,20,40,2,3,0.05,0.95,0.8908468298430889,13,66.0,1,66.0,1,66.0,1,66.0,1
9169,max_effective,20,40,2,3,0.05,0.95,0.940295839365452,48,90.0,0,97.0,0,98.0,1,94.0,0
9170,max_effective,20,40,2,3,0.05,0.95,0.9139526631090577,33,93.0,0,94.0,0,99.0,0,102.0,1
9171,max_effective,20,40,2,3,0.05,0.95,0.947514074253237,35,72.0,1,72.0,1,72.0,1,72.0,1
9172,max_effective,20,40,2,3,0.05,0.95,0.9489356335833083,21,82.0,1,82.0,1,81.0,0,81.0,0
9173,max_effective,20,40,2,3,0.05,0.95,0.945737809456714,20,73.0,1,73.0,1,70.0,0,73.0,1
9174,max_effective,20,40,2,3,0.05,0.95,0.9007745779680486,7,39.0,1,39.0,1,39.0,1,39.0,1
9175,max_effective,20,40,2,3,0.05,0.95,0.9054963099282992,18,55.0,1,55.0,1,55.0,1,55.0,1
9176,max_effective,20,40,2,3,0.05,0.95,0.9475482616436322,92,89.0,0,101.0,0,106.0,0,112.0,1
9177,max_effective,20,40,2,3,0.05,0.95,0.9053204973100438,44,95.0,0,101.0,0,105.0,1,104.0,0
9178,max_effective,20,40,2,3,0.05,0.95,0.8956798030482302,6,35.0,1,35.0,1,35.0,1,35.0,1
9179,max_effective,20,40,2,3,0.05,0.95,0.9266486760742144,11,45.0,1,45.0,1,45.0,1,45.0,1
9180,max_effective,20,40,2,3,0.05,0.95,0.895251296123084,6,38.0,1,38.0,1,38.0,1,38.0,1
9181,max_effective,20,40,2,3,0.05,0.95,0.8864767404220122,23,75.0,0,78.0,1,78.0,1,77.0,0
9182,max_effective,20,40,2,3,0.05,0.95,0.9222901780136556,29,85.0,0,91.0,1,91.0,1,91.0,1
9183,max_effective,20,40,2,3,0.05,0.95,0.9088871982931992,20,68.0,1,68.0,1,68.0,1,68.0,1
9184,max_effective,20,40,2,3,0.05,0.95,0.8935041684073833,20,69.0,1,69.0,1,69.0,1,69.0,1
9185,max_effective,20,40,2,3,0.05,0.95,0.941295789027344,11,63.0,1,63.0,1,63.0,1,63.0,1
9186,max_effective,20,40,2,3,0.05,0.95,0.9353998904252032,23,85.0,0,86.0,1,86.0,1,85.0,0
9187,max_effective,20,40,2,3,0.05,0.95,0.9371994675036742,13,46.0,1,46.0,1,46.0,1,46.0,1
9188,max_effective,20,40,2,3,0.05,0.95,0.932053075478856,17,68.0,1,68.0,1,68.0,1,68.0,1
9189,max_effective,20,40,2,3,0.05,0.95,0.942281843756558,8,49.0,1,49.0,1,49.0,1,49.0,1
9190,max_effective,20,40,2,3,0.05,0.95,0.9118885679650188,9,65.0,1,65.0,1,65.0,1,65.0,1
9191,max_effective,20,40,2,3,0.05,0.95,0.9382294302308878,19,69.0,1,69.0,1,69.0,1,69.0,1
9192,max_effective,20,40,2,3,0.05,0.95,0.9152713932214156,11,51.0,1,51.0,1,51.0,1,51.0,1
9193,max_effective,20,40,2,3,0.05,0.95,0.8564916959133756,15,64.0,1,64.0,1,64.0,1,64.0,1
9194,max_effective,20,40,2,3,0.05,0.95,0.9144177726428456,9,61.0,1,61.0,1,61.0,1,61.0,1
9195,max_effective,20,40,2,3,0.05,0.95,0.7975179547145079,7,43.0,1,43.0,1,43.0,1,43.0,1
9196,max_effective,20,40,2,3,0.05,0.95,0.9190229236175668,5,46.0,1,46.0,1,46.0,1,46.0,1
9197,max_effective,20,40,2,3,0.05,0.95,0.8821116646139666,20,78.0,1,76.0,0,78.0,1,78.0,1
9198,max_effective,20,40,2,3,0.05,0.95,0.9389782241410868,13,58.0,1,58.0,1,58.0,1,58.0,1
9199,max_effective,20,40,2,3,0.05,0.95,0.8978999925319263,21,66.0,1,66.0,1,66.0,1,66.0,1
9200,max_effective,20,40,2,3,0.05,0.95,0.8848495325299126,8,45.0,1,45.0,1,45.0,1,45.0,1
9201,max_effective,20,40,2,3,0.05,0.95,0.908351696981261,15,93.0,0,96.0,0,97.0,1,97.0,1
9202,max_effective,20,40,2,3,0.05,0.95,0.932557269256291,14,64.0,1,64.0,1,64.0,1,64.0,1
9203,max_effective,20,40,2,3,0.05,0.95,0.918340046407216,30,109.0,0,113.0,1,107.0,0,106.0,0
9204,max_effective,20,40,2,3,0.05,0.95,0.9236341468282174,16,75.0,1,75.0,1,75.0,1,75.0,1
9205,max_effective,20,40,2,3,0.05,0.95,0.9256051893717906,29,63.0,1,63.0,1,63.0,1,63.0,1
9206,max_effective,20,40,2,3,0.05,0.95,0.9117318212627592,11,63.0,1,63.0,1,63.0,1,63.0,1
9207,max_effective,20,40,2,3,0.05,0.95,0.948802809504653,41,83.0,1,83.0,1,83.0,1,83.0,1
9208,max_effective,20,40,2,3,0.05,0.95,0.9250021616017656,9,39.0,1,39.0,1,39.0,1,39.0,1
9209,max_effective,20,40,2,3,0.05,0.95,0.8658565592693921,11,44.0,1,44.0,1,44.0,1,43.0,0
9210,max_effective,20,40,2,3,0.05,0.95,0.9228239759831316,33,92.0,0,99.0,0,94.0,0,109.0,1
9211,max_effective,20,40,2,3,0.05,0.95,0.9159377926075012,20,85.0,0,88.0,0,90.0,1,90.0,1
9212,max_effective,20,40,2,3,0.05,0.95,0.9239899438087752,18,65.0,1,65.0,1,65.0,1,65.0,1
9213,max_effective,20,40,2,3,0.05,0.95,0.9369698832138106,31,82.0,0,88.0,0,98.0,1,97.0,0
9214,max_effective,20,40,2,3,0.05,0.95,0.9019154750736752,11,66.0,1,66.0,1,66.0,1,66.0,1
9215,max_effective,20,40,2,3,0.05,0.95,0.9104853143717324,11,35.0,1,35.0,1,35.0,1,35.0,1
9216,max_effective,20,40,2,3,0.05,0.95,0.9263783508202376,9,49.0,1,49.0,1,49.0,1,49.0,1
9217,max_effective,20,40,2,3,0.05,0.95,0.820800404750088,8,48.0,1,48.0,1,48.0,1,48.0,1
9218,max_effective,20,40,2,3,0.05,0.95,0.9481966273245178,15,52.0,1,52.0,1,52.0,1,52.0,1
9219,max_effective,20,40,2,3,0.05,0.95,0.8070614316390039,9,43.0,1,43.0,1,43.0,1,43.0,1
9220,max_effective,20,40,2,3,0.05,0.95,0.7570902215546342,6,34.0,1,34.0,1,34.0,1,34.0,1
9221,max_effective,20,40,2,3,0.05,0.95,0.9191774500315028,21,60.0,1,60.0,1,60.0,1,58.0,0
9222,max_effective,20,40,2,3,0.05,0.95,0.8892647564277006,14,73.0,1,73.0,1,73.0,1,73.0,1
9223,max_effective,20,40,2,3,0.05,0.95,0.8707275875406045,9,56.0,1,56.0,1,56.0,1,56.0,1
9224,max_effective,20,40,2,3,0.05,0.95,0.8622496834352491,5,30.0,1,30.0,1,30.0,1,30.0,1
9225,max_effective,20,40,2,3,0.05,0.95,0.9061853993358846,43,75.0,0,89.0,1,89.0,1,89.0,1
9226,max_effective,20,40,2,3,0.05,0.95,0.9020314815688252,16,57.0,1,57.0,1,57.0,1,57.0,1
9227,max_effective,20,40,2,3,0.05,0.95,0.9400177984387024,19,66.0,1,66.0,1,66.0,1,66.0,1
9228,max_effective,20,40,2,3,0.05,0.95,0.94186366279231,35,74.0,1,74.0,1,74.0,1,74.0,1
9229,max_effective,20,40,2,3,0.05,0.95,0.9069412815229444,22,70.0,1,70.0,1,70.0,1,70.0,1
9230,max_effective,20,40,2,3,0.05,0.95,0.9438291501874972,22,104.0,0,108.0,1,106.0,0,106.0,0
9231,max_effective,20,40,2,3,0.05,0.95,0.9212006640037266,13,44.0,1,44.0,1,44.0,1,44.0,1
9232,max_effective,20,40,2,3,0.05,0.95,0.8996556969212506,19,62.0,1,62.0,1,62.0,1,62.0,1
9233,max_effective,20,40,2,3,0.05,0.95,0.9222418920962462,13,54.0,1,54.0,1,54.0,1,54.0,1
9234,max_effective,20,40,2,3,0.05,0.95,0.9482141460351208,27,61.0,1,61.0,1,61.0,1,61.0,1
9235,max_effective,20,40,2,3,0.05,0.95,0.9472262391807283,20,101.0,0,107.0,1,105.0,0,103.0,0
9236,max_effective,20,40,2,3,0.05,0.95,0.9003215022411125,24,85.0,0,92.0,1,92.0,1,92.0,1
9237,max_effective,20,40,2,3,0.05,0.95,0.860901652408404,6,46.0,1,46.0,1,46.0,1,45.0,0
9238,max_effective,20,40,2,3,0.05,0.95,0.932804016255466,31,84.0,0,86.0,1,86.0,1,86.0,1
9239,max_effective,20,40,2,3,0.05,0.95,0.8111847070829868,15,58.0,1,58.0,1,58.0,1,58.0,1
9240,max_effective,20,40,2,3,0.05,0.95,0.9118924961682447,10,60.0,1,60.0,1,60.0,1,60.0,1
9241,max_effective,20,40,2,3,0.05,0.95,0.9335298139128884,16,72.0,1,72.0,1,72.0,1,72.0,1
9242,max_effective,20,40,2,3,0.05,0.95,0.9223690966298164,37,82.0,1,82.0,1,82.0,1,82.0,1
9243,max_effective,20,40,2,3,0.05,0.95,0.9342060507866826,18,62.0,1,62.0,1,62.0,1,62.0,1
9244,max_effective,20,40,2,3,0.05,0.95,0.8288599981170807,7,35.0,1,35.0,1,35.0,1,35.0,1
9245,max_effective,20,40,2,3,0.05,0.95,0.933118416512361,10,59.0,1,59.0,1,59.0,1,59.0,1
9246,max_effective,20,40,2,3,0.05,0.95,0.9314509629221278,32,90.0,0,98.0,0,93.0,0,103.0,1
9247,max_effective,20,40,2,3,0.05,0.95,0.8861210412869771,5,36.0,1,36.0,1,36.0,1,36.0,1
9248,max_effective,20,40,2,3,0.05,0.95,0.931189296283946,13,50.0,1,50.0,1,50.0,1,50.0,1
9249,max_effective,20,40,2,3,0.05,0.95,0.9114632471962382,23,79.0,0,80.0,1,80.0,1,80.0,1
9250,max_effective,20,40,2,3,0.05,0.95,0.9263696130749292,10,54.0,1,54.0,1,54.0,1,54.0,1
9251,max_effective,20,40,2,3,0.05,0.95,0.8768842607103504,10,57.0,1,57.0,1,57.0,1,57.0,1
9252,max_effective,20,40,2,3,0.05,0.95,0.911333485526243,16,60.0,1,60.0,1,60.0,1,60.0,1
9253,max_effective,20,40,2,3,0.05,0.95,0.8805488176469528,4,36.0,1,36.0,1,36.0,1,35.0,0
9254,max_effective,20,40,2,3,0.05,0.95,0.91830192372614,11,44.0,1,44.0,1,44.0,1,44.0,1
9255,max_effective,20,40,2,3,0.05,0.95,0.8880551613456299,20,83.0,1,83.0,1,83.0,1,83.0,1
9256,max_effective,20,40,2,3,0.05,0.95,0.9374465086969214,51,95.0,0,102.0,0,106.0,1,106.0,1
9257,max_effective,20,40,2,3,0.05,0.95,0.9494592922482196,52,78.0,0,94.0,0,102.0,1,102.0,1
9258,max_effective,20,40,2,3,0.05,0.95,0.8902381058118111,11,67.0,1,67.0,1,67.0,1,67.0,1
9259,max_effective,20,40,2,3,0.05,0.95,0.8775898829090198,28,69.0,1,69.0,1,69.0,1,69.0,1
9260,max_effective,20,40,2,3,0.05,0.95,0.9004797344166076,22,49.0,1,49.0,1,49.0,1,49.0,1
9261,max_effective,20,40,2,3,0.05,0.95,0.949347051609091,11,48.0,1,48.0,1,48.0,1,48.0,1
9262,max_effective,20,40,2,3,0.05,0.95,0.9080287490268693,6,48.0,1,48.0,1,48.0,1,48.0,1
9263,max_effective,20,40,2,3,0.05,0.95,0.9348566824135308,20,82.0,1,82.0,1,82.0,1,82.0,1
9264,max_effective,20,40,2,3,0.05,0.95,0.9352314001025904,10,49.0,1,49.0,1,49.0,1,49.0,1
9265,max_effective,20,40,2,3,0.05,0.95,0.9391957713652884,20,50.0,1,50.0,1,50.0,1,50.0,1
9266,max_effective,20,40,2,3,0.05,0.95,0.9103845806134988,33,76.0,1,76.0,1,76.0,1,76.0,1
9267,max_effective,20,40,2,3,0.05,0.95,0.8553144613019206,11,58.0,1,58.0,1,58.0,1,58.0,1
9268,max_effective,20,40,2,3,0.05,0.95,0.9493360671814692,18,87.0,0,91.0,1,89.0,0,89.0,0
9269,max_effective,20,40,2,3,0.05,0.95,0.9103501936117468,28,70.0,1,70.0,1,70.0,1,70.0,1
9270,max_effective,20,40,2,3,0.05,0.95,0.8907120999009029,10,52.0,1,52.0,1,52.0,1,52.0,1
9271,max_effective,20,40,2,3,0.05,0.95,0.9187471126662528,12,47.0,1,47.0,1,47.0,1,47.0,1
9272,max_effective,20,40,2,3,0.05,0.95,0.9114426942919956,29,76.0,1,76.0,1,76.0,1,76.0,1
9273,max_effective,20,40,2,3,0.05,0.95,0.905843669203623,10,46.0,1,46.0,1,46.0,1,43.0,0
9274,max_effective,20,40,2,3,0.05,0.95,0.9295449460715568,20,66.0,1,66.0,1,66.0,1,66.0,1
9275,max_effective,20,40,2,3,0.05,0.95,0.8961108936254308,11,47.0,1,47.0,1,47.0,1,47.0,1
9276,max_effective,20,40,2,3,0.05,0.95,0.9141623362427616,11,46.0,1,46.0,1,46.0,1,46.0,1
9277,max_effective,20,40,2,3,0.05,0.95,0.9340802223776375,11,49.0,1,49.0,1,49.0,1,49.0,1
9278,max_effective,20,40,2,3,0.05,0.95,0.9316425925201388,14,62.0,1,62.0,1,62.0,1,62.0,1
9279,max_effective,20,40,2,3,0.05,0.95,0.7479020806956814,10,47.0,1,47.0,1,47.0,1,47.0,1
9280,max_effective,20,40,2,3,0.05,0.95,0.8361603589708626,9,40.0,1,40.0,1,40.0,1,40.0,1
9281,max_effective,20,40,2,3,0.05,0.95,0.9329455345170776,48,89.0,0,92.0,0,100.0,0,108.0,1
9282,max_effective,20,40,2,3,0.05,0.95,0.82956948078129,11,55.0,1,55.0,1,55.0,1,55.0,1
9283,max_effective,20,40,2,3,0.05,0.95,0.9388961537398164,19,85.0,0,87.0,1,86.0,0,86.0,0
9284,max_effective,20,40,2,3,0.05,0.95,0.8785942463944106,21,69.0,1,69.0,1,69.0,1,69.0,1
9285,max_effective,20,40,2,3,0.05,0.95,0.9186611807795504,20,87.0,0,89.0,0,95.0,1,95.0,1
9286,max_effective,20,40,2,3,0.05,0.95,0.9363802988117368,18,54.0,1,54.0,1,54.0,1,54.0,1
9287,max_effective,20,40,2,3,0.05,0.95,0.93329076018704,36,74.0,0,82.0,1,82.0,1,82.0,1
9288,max_effective,20,40,2,3,0.05,0.95,0.9461113572333292,23,62.0,1,62.0,1,62.0,1,62.0,1
9289,max_effective,20,40,2,3,0.05,0.95,0.892869155257435,8,44.0,1,44.0,1,44.0,1,44.0,1
9290,max_effective,20,40,2,3,0.05,0.95,0.9253187267786348,37,77.0,0,81.0,0,93.0,1,93.0,1
9291,max_effective,20,40,2,3,0.05,0.95,0.7226859560772281,7,36.0,1,36.0,1,36.0,1,36.0,1
9292,max_effective,20,40,2,3,0.05,0.95,0.9458388329592762,25,71.0,1,71.0,1,71.0,1,71.0,1
9293,max_effective,20,40,2,3,0.05,0.95,0.9406268021905656,30,75.0,0,84.0,1,84.0,1,84.0,1
9294,max_effective,20,40,2,3,0.05,0.95,0.9125746461271576,24,90.0,1,90.0,1,85.0,0,84.0,0
9295,max_effective,20,40,2,3,0.05,0.95,0.9350012550126876,32,73.0,0,76.0,1,76.0,1,76.0,1
9296,max_effective,20,40,2,3,0.05,0.95,0.9295572806893926,31,64.0,1,64.0,1,64.0,1,63.0,0
9297,max_effective,20,40,2,3,0.05,0.95,0.8594740403229982,47,91.0,1,91.0,1,91.0,1,91.0,1
9298,max_effective,20,40,2,3,0.05,0.95,0.9261022248136996,21,64.0,1,64.0,1,64.0,1,64.0,1
9299,max_effective,20,40,2,3,0.05,0.95,0.9494347193693428,21,83.0,0,84.0,1,84.0,1,84.0,1
9300,max_effective,20,40,2,3,0.05,0.95,0.9190243312691272,19,70.0,1,70.0,1,70.0,1,70.0,1
9301,max_effective,20,40,2,3,0.05,0.95,0.9430597189124246,14,85.0,1,85.0,1,85.0,1,85.0,1
9302,max_effective,20,40,2,3,0.05,0.95,0.8297400457061919,9,67.0,1,67.0,1,67.0,1,67.0,1
9303,max_effective,20,40,2,3,0.05,0.95,0.9325774963915144,9,50.0,1,50.0,1,50.0,1,50.0,1
9304,max_effective,20,40,2,3,0.05,0.95,0.9313104142823369,11,57.0,1,57.0,1,57.0,1,57.0,1
9305,max_effective,20,40,2,3,0.05,0.95,0.7769594600900288,6,46.0,1,46.0,1,46.0,1,46.0,1
9306,max_effective,20,40,2,3,0.05,0.95,0.9145484276208384,7,34.0,1,34.0,1,34.0,1,34.0,1
9307,max_effective,20,40,2,3,0.05,0.95,0.8110887967870307,3,33.0,1,33.0,1,33.0,1,33.0,1
9308,max_effective,20,40,2,3,0.05,0.95,0.8901815469043223,28,70.0,1,70.0,1,70.0,1,70.0,1
9309,max_effective,20,40,2,3,0.05,0.95,0.9452864831962826,17,55.0,1,55.0,1,55.0,1,55.0,1
9310,max_effective,20,40,2,3,0.05,0.95,0.8966635556988046,16,63.0,1,63.0,1,63.0,1,63.0,1
9311,max_effective,20,40,2,3,0.05,0.95,0.9085753252093284,30,99.0,1,97.0,0,94.0,0,94.0,0
9312,max_effective,20,40,2,3,0.05,0.95,0.8595160394666689,8,46.0,1,46.0,1,46.0,1,46.0,1
9313,max_effective,20,40,2,3,0.05,0.95,0.891457658780781,10,54.0,1,54.0,1,54.0,1,54.0,1
9314,max_effective,20,40,2,3,0.05,0.95,0.9443360422015384,14,56.0,1,56.0,1,56.0,1,56.0,1
9315,max_effective,20,40,2,3,0.05,0.95,0.9194207059854144,26,83.0,0,84.0,0,87.0,1,87.0,1
9316,max_effective,20,40,2,3,0.05,0.95,0.9300687337911188,5,39.0,1,39.0,1,39.0,1,39.0,1
9317,max_effective,20,40,2,3,0.05,0.95,0.9321732068240978,16,63.0,1,63.0,1,63.0,1,63.0,1
9318,max_effective,20,40,2,3,0.05,0.95,0.9477706576502256,76,88.0,0,92.0,0,99.0,1,99.0,1
9319,max_effective,20,40,2,3,0.05,0.95,0.9362674042734732,8,49.0,1,49.0,1,49.0,1,49.0,1
9320,max_effective,20,40,2,3,0.05,0.95,0.8929155354238557,6,48.0,1,48.0,1,48.0,1,48.0,1
9321,max_effective,20,40,2,3,0.05,0.95,0.8699051448084232,5,41.0,1,41.0,1,41.0,1,41.0,1
9322,max_effective,20,40,2,3,0.05,0.95,0.92693322222867,25,102.0,0,108.0,0,113.0,1,113.0,1
9323,max_effective,20,40,2,3,0.05,0.95,0.8843733231174078,14,46.0,1,46.0,1,46.0,1,46.0,1
9324,max_effective,20,40,2,3,0.05,0.95,0.8918800472069265,22,82.0,1,82.0,1,81.0,0,82.0,1
9325,max_effective,20,40,2,3,0.05,0.95,0.6822059762085284,5,35.0,1,35.0,1,35.0,1,35.0,1
9326,max_effective,20,40,2,3,0.05,0.95,0.8840141833586461,17,67.0,1,67.0,1,67.0,1,67.0,1
9327,max_effective,20,40,2,3,0.05,0.95,0.8850686595701321,20,63.0,1,63.0,1,63.0,1,63.0,1
9328,max_effective,20,40,2,3,0.05,0.95,0.9375231065769783,7,49.0,1,49.0,1,49.0,1,49.0,1
9329,max_effective,20,40,2,3,0.05,0.95,0.92314276887389,14,74.0,1,74.0,1,74.0,1,74.0,1
9330,max_effective,20,40,2,3,0.05,0.95,0.9176578644752098,15,72.0,1,72.0,1,72.0,1,71.0,0
9331,max_effective,20,40,2,3,0.05,0.95,0.9329572315412824,18,55.0,1,55.0,1,55.0,1,55.0,1
9332,max_effective,20,40,2,3,0.05,0.95,0.8535222128599257,11,45.0,1,45.0,1,45.0,1,45.0,1
9333,max_effective,20,40,2,3,0.05,0.95,0.9461988296568898,13,61.0,1,61.0,1,61.0,1,61.0,1
9334,max_effective,20,40,2,3,0.05,0.95,0.9326284513350418,11,57.0,1,57.0,1,57.0,1,57.0,1
9335,max_effective,20,40,2,3,0.05,0.95,0.9278072982127186,10,49.0,1,49.0,1,49.0,1,49.0,1
9336,max_effective,20,40,2,3,0.05,0.95,0.9269927736379212,21,74.0,0,78.0,1,78.0,1,78.0,1
9337,max_effective,20,40,2,3,0.05,0.95,0.8962335838318103,6,30.0,1,30.0,1,30.0,1,29.0,0
9338,max_effective,20,40,2,3,0.05,0.95,0.9090073587602648,7,44.0,1,44.0,1,44.0,1,44.0,1
9339,max_effective,20,40,2,3,0.05,0.95,0.9371984139551048,32,91.0,0,101.0,1,99.0,0,97.0,0
9340,max_effective,20,40,2,3,0.05,0.95,0.8981619784380813,42,78.0,1,78.0,1,78.0,1,78.0,1
9341,max_effective,20,40,2,3,0.05,0.95,0.9131391659667144,28,63.0,1,63.0,1,63.0,1,63.0,1
9342,max_effective,20,40,2,3,0.05,0.95,0.8864968575730372,8,45.0,1,45.0,1,45.0,1,45.0,1
9343,max_effective,20,40,2,3,0.05,0.95,0.8943458526259395,13,64.0,1,64.0,1,64.0,1,64.0,1
9344,max_effective,20,40,2,3,0.05,0.95,0.942347548567056,22,90.0,1,89.0,0,90.0,1,90.0,1
9345,max_effective,20,40,2,3,0.05,0.95,0.9428399400207232,107,90.0,0,95.0,0,106.0,0,107.0,1
9346,max_effective,20,40,2,3,0.05,0.95,0.8877413484771227,24,70.0,1,70.0,1,70.0,1,70.0,1
9347,max_effective,20,40,2,3,0.05,0.95,0.9416392172194454,18,70.0,1,70.0,1,70.0,1,70.0,1
9348,max_effective,20,40,2,3,0.05,0.95,0.9121193043546544,34,75.0,0,79.0,1,79.0,1,79.0,1
9349,max_effective,20,40,2,3,0.05,0.95,0.9465414472950986,27,74.0,1,74.0,1,74.0,1,74.0,1
9350,max_effective,20,40,2,3,0.05,0.95,0.9217195544765548,42,80.0,1,80.0,1,80.0,1,80.0,1
9351,max_effective,20,40,2,3,0.05,0.95,0.9440207012076826,31,86.0,0,101.0,0,94.0,0,103.0,1
9352,max_effective,20,40,2,3,0.05,0.95,0.852004641899777,9,51.0,1,51.0,1,51.0,1,51.0,1
9353,max_effective,20,40,2,3,0.05,0.95,0.9036364711260632,10,45.0,1,45.0,1,45.0,1,45.0,1
9354,max_effective,20,40,2,3,0.05,0.95,0.9283349227894964,11,68.0,1,68.0,1,68.0,1,68.0,1
9355,max_effective,20,40,2,3,0.05,0.95,0.8962285317765706,10,56.0,1,56.0,1,56.0,1,56.0,1
9356,max_effective,20,40,2,3,0.05,0.95,0.9093468974403702,18,62.0,1,62.0,1,62.0,1,62.0,1
9357,max_effective,20,40,2,3,0.05,0.95,0.8541077159626775,9,52.0,1,52.0,1,52.0,1,52.0,1
9358,max_effective,20,40,2,3,0.05,0.95,0.9043757848891144,24,73.0,1,73.0,1,73.0,1,73.0,1
9359,max_effective,20,40,2,3,0.05,0.95,0.8864901469828719,6,40.0,1,40.0,1,40.0,1,40.0,1
9360,max_effective,20,40,2,3,0.05,0.95,0.8792200921419747,18,64.0,1,64.0,1,64.0,1,64.0,1
9361,max_effective,20,40,2,3,0.05,0.95,0.9434822802451897,21,70.0,1,70.0,1,70.0,1,70.0,1
9362,max_effective,20,40,2,3,0.05,0.95,0.9095599846176264,10,59.0,1,59.0,1,59.0,1,59.0,1
9363,max_effective,20,40,2,3,0.05,0.95,0.920002950352954,14,78.0,1,78.0,1,78.0,1,78.0,1
9364,max_effective,20,40,2,3,0.05,0.95,0.8432223970933541,7,50.0,1,50.0,1,50.0,1,50.0,1
9365,max_effective,20,40,2,3,0.05,0.95,0.9336870971776824,28,84.0,0,95.0,1,95.0,1,95.0,1
9366,max_effective,20,40,2,3,0.05,0.95,0.945756704370734,20,60.0,1,60.0,1,60.0,1,60.0,1
9367,max_effective,20,40,2,3,0.05,0.95,0.9420178036089664,6,49.0,1,49.0,1,49.0,1,49.0,1
9368,max_effective,20,40,2,3,0.05,0.95,0.9470411023413652,16,89.0,0,90.0,1,89.0,0,89.0,0
9369,max_effective,20,40,2,3,0.05,0.95,0.9431054503155192,15,72.0,1,72.0,1,72.0,1,72.0,1
9370,max_effective,20,40,2,3,0.05,0.95,0.8842600486280051,44,78.0,0,88.0,0,95.0,1,95.0,1
9371,max_effective,20,40,2,3,0.05,0.95,0.9417953497566174,45,100.0,0,105.0,0,101.0,0,116.0,1
9372,max_effective,20,40,2,3,0.05,0.95,0.9400886729526078,26,65.0,1,65.0,1,65.0,1,65.0,1
9373,max_effective,20,40,2,3,0.05,0.95,0.934101635935376,17,67.0,1,67.0,1,67.0,1,67.0,1
9374,max_effective,20,40,2,3,0.05,0.95,0.7205963972549081,2,24.0,1,24.0,1,24.0,1,24.0,1
9375,max_effective,20,40,2,3,0.05,0.95,0.845796373569324,9,47.0,1,47.0,1,47.0,1,47.0,1
9376,max_effective,20,40,2,3,0.05,0.95,0.9250547134018768,17,43.0,1,43.0,1,43.0,1,43.0,1
9377,max_effective,20,40,2,3,0.05,0.95,0.8913743003241529,18,70.0,1,70.0,1,70.0,1,70.0,1
9378,max_effective,20,40,2,3,0.05,0.95,0.9187545575446284,41,79.0,1,79.0,1,79.0,1,79.0,1
9379,max_effective,20,40,2,3,0.05,0.95,0.9018142595997202,14,51.0,1,51.0,1,51.0,1,51.0,1
9380,max_effective,20,40,2,3,0.05,0.95,0.9136650098166474,57,82.0,0,88.0,0,98.0,0,99.0,1
9381,max_effective,20,40,2,3,0.05,0.95,0.9386895757967708,22,92.0,0,98.0,1,88.0,0,88.0,0
9382,max_effective,20,40,2,3,0.05,0.95,0.942125541759816,68,72.0,0,103.0,0,106.0,0,109.0,1
9383,max_effective,20,40,2,3,0.05,0.95,0.9283636760453996,22,60.0,1,60.0,1,60.0,1,60.0,1
9384,max_effective,20,40,2,3,0.05,0.95,0.8350806398791898,8,43.0,1,43.0,1,43.0,1,43.0,1
9385,max_effective,20,40,2,3,0.05,0.95,0.9315576258208712,19,73.0,1,73.0,1,73.0,1,73.0,1
9386,max_effective,20,40,2,3,0.05,0.95,0.9110377225392772,7,46.0,1,46.0,1,46.0,1,46.0,1
9387,max_effective,20,40,2,3,0.05,0.95,0.9457593642356174,12,52.0,1,52.0,1,52.0,1,52.0,1
9388,max_effective,20,40,2,3,0.05,0.95,0.9039802715762124,15,70.0,1,70.0,1,70.0,1,70.0,1
9389,max_effective,20,40,2,3,0.05,0.95,0.8700202306689302,14,39.0,1,39.0,1,39.0,1,39.0,1
9390,max_effective,20,40,2,3,0.05,0.95,0.9277802926893136,8,53.0,1,53.0,1,53.0,1,53.0,1
9391,max_effective,20,40,2,3,0.05,0.95,0.8221817922242065,9,52.0,1,52.0,1,52.0,1,52.0,1
9392,max_effective,20,40,2,3,0.05,0.95,0.9123549161188104,8,47.0,1,47.0,1,47.0,1,45.0,0
9393,max_effective,20,40,2,3,0.05,0.95,0.8506069103809384,20,56.0,1,56.0,1,56.0,1,56.0,1
9394,max_effective,20,40,2,3,0.05,0.95,0.932053229981302,20,63.0,1,63.0,1,63.0,1,63.0,1
9395,max_effective,20,40,2,3,0.05,0.95,0.9414095374384632,13,63.0,1,63.0,1,63.0,1,63.0,1
9396,max_effective,20,40,2,3,0.05,0.95,0.9358687732549672,20,56.0,1,56.0,1,56.0,1,56.0,1
9397,max_effective,20,40,2,3,0.05,0.95,0.9228217145973394,38,75.0,0,81.0,1,81.0,1,81.0,1
9398,max_effective,20,40,2,3,0.05,0.95,0.8661673916662205,7,39.0,1,39.0,1,39.0,1,39.0,1
9399,max_effective,20,40,2,3,0.05,0.95,0.8366092464931573,7,44.0,1,44.0,1,44.0,1,44.0,1
9400,max_effective,20,40,2,3,0.05,0.95,0.8954448178448882,7,49.0,1,49.0,1,49.0,1,49.0,1
9401,max_effective,20,40,2,3,0.05,0.95,0.9399174560713156,6,38.0,1,38.0,1,38.0,1,38.0,1
9402,max_effective,20,40,2,3,0.05,0.95,0.8688320739880047,18,65.0,1,65.0,1,65.0,1,65.0,1
9403,max_effective,20,40,2,3,0.05,0.95,0.8354827058224572,7,35.0,1,35.0,1,35.0,1,35.0,1
9404,max_effective,20,40,2,3,0.05,0.95,0.9477074625201612,9,55.0,1,55.0,1,55.0,1,55.0,1
9405,max_effective,20,40,2,3,0.05,0.95,0.9023950183542108,27,94.0,1,93.0,0,93.0,0,92.0,0
9406,max_effective,20,40,2,3,0.05,0.95,0.9439090057619388,23,69.0,1,69.0,1,69.0,1,69.0,1
9407,max_effective,20,40,2,3,0.05,0.95,0.8936082103747715,14,44.0,1,44.0,1,44.0,1,44.0,1
9408,max_effective,20,40,2,3,0.05,0.95,0.9259091257644892,67,82.0,0,101.0,0,110.0,0,111.0,1
9409,max_effective,20,40,2,3,0.05,0.95,0.8952276027275138,30,65.0,1,65.0,1,65.0,1,65.0,1
9410,max_effective,20,40,2,3,0.05,0.95,0.8852833298723688,11,57.0,1,57.0,1,57.0,1,57.0,1
9411,max_effective,20,40,2,3,0.05,0.95,0.9190249489072094,24,66.0,1,66.0,1,66.0,1,66.0,1
9412,max_effective,20,40,2,3,0.05,0.95,0.8547741784204711,11,62.0,1,62.0,1,62.0,1,62.0,1
9413,max_effective,20,40,2,3,0.05,0.95,0.9303488103079404,10,40.0,1,40.0,1,40.0,1,40.0,1
9414,max_effective,20,40,2,3,0.05,0.95,0.9472558815852752,19,62.0,1,62.0,1,62.0,1,62.0,1
9415,max_effective,20,40,2,3,0.05,0.95,0.9062963834301848,20,76.0,1,76.0,1,76.0,1,76.0,1
9416,max_effective,20,40,2,3,0.05,0.95,0.8974416839335264,18,57.0,1,57.0,1,57.0,1,57.0,1
9417,max_effective,20,40,2,3,0.05,0.95,0.9374888076939568,17,81.0,1,81.0,1,79.0,0,75.0,0
9418,max_effective,20,40,2,3,0.05,0.95,0.7911966372337117,7,47.0,1,47.0,1,47.0,1,47.0,1
9419,max_effective,20,40,2,3,0.05,0.95,0.948453512838456,17,70.0,1,70.0,1,70.0,1,70.0,1
9420,max_effective,20,40,2,3,0.05,0.95,0.8714448518479421,13,53.0,1,53.0,1,53.0,1,53.0,1
9421,max_effective,20,40,2,3,0.05,0.95,0.8921863139348064,22,60.0,1,60.0,1,60.0,1,60.0,1
9422,max_effective,20,40,2,3,0.05,0.95,0.9055416379564836,14,56.0,1,56.0,1,56.0,1,56.0,1
9423,max_effective,20,40,2,3,0.05,0.95,0.9310351124706576,6,40.0,1,40.0,1,40.0,1,40.0,1
9424,max_effective,20,40,2,3,0.05,0.95,0.8734275978167151,26,76.0,1,76.0,1,76.0,1,76.0,1
9425,max_effective,20,40,2,3,0.05,0.95,0.9083819441112352,18,66.0,1,66.0,1,66.0,1,66.0,1
9426,max_effective,20,40,2,3,0.05,0.95,0.8835165804379869,10,46.0,1,46.0,1,46.0,1,46.0,1
9427,max_effective,20,40,2,3,0.05,0.95,0.905796950534796,9,58.0,1,58.0,1,58.0,1,58.0,1
9428,max_effective,20,40,2,3,0.05,0.95,0.8609600589763544,10,51.0,1,51.0,1,51.0,1,51.0,1
9429,max_effective,20,40,2,3,0.05,0.95,0.823483492303786,16,64.0,1,64.0,1,64.0,1,64.0,1
9430,max_effective,20,40,2,3,0.05,0.95,0.8694487170108545,12,58.0,1,58.0,1,58.0,1,58.0,1
9431,max_effective,20,40,2,3,0.05,0.95,0.9188385876021656,30,85.0,1,85.0,1,85.0,1,85.0,1
9432,max_effective,20,40,2,3,0.05,0.95,0.9194705744495026,4,32.0,1,32.0,1,32.0,1,32.0,1
9433,max_effective,20,40,2,3,0.05,0.95,0.9196310395728348,17,62.0,1,62.0,1,62.0,1,62.0,1
9434,max_effective,20,40,2,3,0.05,0.95,0.8099253287981852,7,47.0,1,47.0,1,47.0,1,47.0,1
9435,max_effective,20,40,2,3,0.05,0.95,0.8356166147224492,10,41.0,1,41.0,1,41.0,1,41.0,1
9436,max_effective,20,40,2,3,0.05,0.95,0.9452611063609014,28,88.0,0,93.0,1,88.0,0,87.0,0
9437,max_effective,20,40,2,3,0.05,0.95,0.8960595248860943,53,79.0,0,101.0,0,101.0,0,103.0,1
9438,max_effective,20,40,2,3,0.05,0.95,0.8076471598738059,12,44.0,1,44.0,1,44.0,1,44.0,1
9439,max_effective,20,40,2,3,0.05,0.95,0.9189385246929608,14,74.0,1,74.0,1,74.0,1,74.0,1
9440,max_effective,20,40,2,3,0.05,0.95,0.9062817126953666,18,72.0,1,72.0,1,72.0,1,72.0,1
9441,max_effective,20,40,2,3,0.05,0.95,0.8109148355152979,19,60.0,1,60.0,1,60.0,1,58.0,0
9442,max_effective,20,40,2,3,0.05,0.95,0.8696136165842732,5,33.0,1,33.0,1,33.0,1,33.0,1
9443,max_effective,20,40,2,3,0.05,0.95,0.8017726719741978,8,40.0,1,40.0,1,40.0,1,40.0,1
9444,max_effective,20,40,2,3,0.05,0.95,0.9289257889819156,22,84.0,0,86.0,1,86.0,1,86.0,1
9445,max_effective,20,40,2,3,0.05,0.95,0.8715968089814726,20,78.0,1,78.0,1,78.0,1,78.0,1
9446,max_effective,20,40,2,3,0.05,0.95,0.8731472757512151,11,48.0,1,48.0,1,48.0,1,48.0,1
9447,max_effective,20,40,2,3,0.05,0.95,0.9281262543876636,3,35.0,1,35.0,1,35.0,1,35.0,1
9448,max_effective,20,40,2,3,0.05,0.95,0.8867136272759482,5,44.0,1,44.0,1,44.0,1,44.0,1
9449,max_effective,20,40,2,3,0.05,0.95,0.835413457057024,12,64.0,1,64.0,1,64.0,1,64.0,1
9450,max_effective,20,40,2,3,0.05,0.95,0.9491884208011776,46,89.0,1,89.0,1,88.0,0,88.0,0
9451,max_effective,20,40,2,3,0.05,0.95,0.9459644332646734,34,69.0,1,69.0,1,69.0,1,69.0,1
9452,max_effective,20,40,2,3,0.05,0.95,0.9266650216270512,12,55.0,1,55.0,1,55.0,1,55.0,1
9453,max_effective,20,40,2,3,0.05,0.95,0.9339162458104328,14,70.0,1,70.0,1,70.0,1,70.0,1
9454,max_effective,20,40,2,3,0.05,0.95,0.8707693642318945,18,86.0,1,86.0,1,84.0,0,85.0,0
9455,max_effective,20,40,2,3,0.05,0.95,0.9211762305881523,18,65.0,1,65.0,1,65.0,1,63.0,0
9456,max_effective,20,40,2,3,0.05,0.95,0.9498183900550832,23,84.0,0,88.0,1,88.0,1,88.0,1
9457,max_effective,20,40,2,3,0.05,0.95,0.9428989217783108,12,50.0,1,50.0,1,50.0,1,50.0,1
9458,max_effective,20,40,2,3,0.05,0.95,0.918073531693792,16,55.0,1,55.0,1,55.0,1,55.0,1
9459,max_effective,20,40,2,3,0.05,0.95,0.9372204122225098,20,53.0,1,53.0,1,53.0,1,53.0,1
9460,max_effective,20,40,2,3,0.05,0.95,0.7947906289144236,6,37.0,1,37.0,1,37.0,1,37.0,1
9461,max_effective,20,40,2,3,0.05,0.95,0.9246275783231476,7,54.0,1,54.0,1,54.0,1,54.0,1
9462,max_effective,20,40,2,3,0.05,0.95,0.8970276728073993,13,74.0,1,74.0,1,74.0,1,74.0,1
9463,max_effective,20,40,2,3,0.05,0.95,0.8520667554209551,4,30.0,1,30.0,1,30.0,1,30.0,1
9464,max_effective,20,40,2,3,0.05,0.95,0.8521640946372894,30,61.0,1,61.0,1,61.0,1,61.0,1
9465,max_effective,20,40,2,3,0.05,0.95,0.9358310456214032,29,72.0,0,73.0,1,73.0,1,73.0,1
9466,max_effective,20,40,2,3,0.05,0.95,0.8592251510581832,19,54.0,1,54.0,1,54.0,1,54.0,1
9467,max_effective,20,40,2,3,0.05,0.95,0.8969833985667638,16,62.0,1,62.0,1,62.0,1,62.0,1
9468,max_effective,20,40,2,3,0.05,0.95,0.9240884465924164,4,33.0,1,33.0,1,33.0,1,33.0,1
9469,max_effective,20,40,2,3,0.05,0.95,0.90693739287136,16,86.0,0,86.0,0,87.0,1,87.0,1
9470,max_effective,20,40,2,3,0.05,0.95,0.9346327762982898,18,90.0,0,94.0,0,96.0,1,96.0,1
9471,max_effective,20,40,2,3,0.05,0.95,0.9475603018780748,38,82.0,0,91.0,0,92.0,0,101.0,1
9472,max_effective,20,40,2,3,0.05,0.95,0.8105664558556731,4,33.0,1,33.0,1,33.0,1,33.0,1
9473,max_effective,20,40,2,3,0.05,0.95,0.8416292873730732,18,88.0,0,89.0,1,87.0,0,89.0,1
9474,max_effective,20,40,2,3,0.05,0.95,0.9477147061737956,18,55.0,1,55.0,1,55.0,1,55.0,1
9475,max_effective,20,40,2,3,0.05,0.95,0.918732610183357,25,70.0,1,70.0,1,70.0,1,70.0,1
9476,max_effective,20,40,2,3,0.05,0.95,0.9337433886386212,7,50.0,1,50.0,1,50.0,1,50.0,1
9477,max_effective,20,40,2,3,0.05,0.95,0.9319682416185084,11,69.0,1,69.0,1,69.0,1,69.0,1
9478,max_effective,20,40,2,3,0.05,0.95,0.831464721981368,8,44.0,1,44.0,1,44.0,1,44.0,1
9479,max_effective,20,40,2,3,0.05,0.95,0.9361520713160724,16,72.0,1,72.0,1,72.0,1,72.0,1
9480,max_effective,20,40,2,3,0.05,0.95,0.9402694823447132,15,60.0,1,60.0,1,60.0,1,60.0,1
9481,max_effective,20,40,2,3,0.05,0.95,0.9247536577113498,30,78.0,0,87.0,1,87.0,1,87.0,1
9482,max_effective,20,40,2,3,0.05,0.95,0.9294564523490768,11,58.0,1,58.0,1,58.0,1,58.0,1
9483,max_effective,20,40,2,3,0.05,0.95,0.7600320990788975,11,57.0,1,57.0,1,57.0,1,57.0,1
9484,max_effective,20,40,2,3,0.05,0.95,0.9401256132184111,14,67.0,1,67.0,1,67.0,1,67.0,1
9485,max_effective,20,40,2,3,0.05,0.95,0.9191272125902238,9,47.0,1,47.0,1,47.0,1,47.0,1
9486,max_effective,20,40,2,3,0.05,0.95,0.8987317624073973,10,60.0,1,60.0,1,60.0,1,60.0,1
9487,max_effective,20,40,2,3,0.05,0.95,0.9316023709075574,18,69.0,1,69.0,1,69.0,1,69.0,1
9488,max_effective,20,40,2,3,0.05,0.95,0.8730797948949175,8,43.0,1,43.0,1,43.0,1,43.0,1
9489,max_effective,20,40,2,3,0.05,0.95,0.9238028878562706,11,52.0,1,52.0,1,52.0,1,52.0,1
9490,max_effective,20,40,2,3,0.05,0.95,0.8646928904724757,19,69.0,1,69.0,1,69.0,1,69.0,1
9491,max_effective,20,40,2,3,0.05,0.95,0.949079293443298,33,72.0,0,75.0,1,75.0,1,75.0,1
9492,max_effective,20,40,2,3,0.05,0.95,0.9406354602932768,58,86.0,0,93.0,0,105.0,0,106.0,1
9493,max_effective,20,40,2,3,0.05,0.95,0.8937127156686626,18,70.0,1,70.0,1,70.0,1,70.0,1
9494,max_effective,20,40,2,3,0.05,0.95,0.9225517644621832,7,46.0,1,46.0,1,46.0,1,46.0,1
9495,max_effective,20,40,2,3,0.05,0.95,0.8466076132263434,6,41.0,1,41.0,1,41.0,1,41.0,1
9496,max_effective,20,40,2,3,0.05,0.95,0.9409519529594896,10,62.0,1,62.0,1,62.0,1,62.0,1
9497,max_effective,20,40,2,3,0.05,0.95,0.9370558521886344,15,59.0,1,59.0,1,59.0,1,59.0,1
9498,max_effective,20,40,2,3,0.05,0.95,0.8998362080755715,6,41.0,1,41.0,1,41.0,1,40.0,0
9499,max_effective,20,40,2,3,0.05,0.95,0.8459438690874578,9,48.0,1,48.0,1,48.0,1,48.0,1
9500,max_effective,20,40,2,3,0.05,0.95,0.9457707119555469,23,60.0,1,60.0,1,60.0,1,60.0,1
9501,max_effective,20,40,2,3,0.05,0.95,0.9274629409916192,18,45.0,1,45.0,1,45.0,1,45.0,1
9502,max_effective,20,40,2,3,0.05,0.95,0.8887928668814572,15,59.0,1,59.0,1,59.0,1,59.0,1
9503,max_effective,20,40,2,3,0.05,0.95,0.9336791414019304,25,56.0,1,56.0,1,56.0,1,56.0,1
9504,max_effective,20,40,2,3,0.05,0.95,0.9151721466124706,22,66.0,1,66.0,1,66.0,1,66.0,1
9505,max_effective,20,40,2,3,0.05,0.95,0.9294165257223552,28,104.0,0,109.0,0,116.0,0,117.0,1
9506,max_effective,20,40,2,3,0.05,0.95,0.9175007393184638,27,98.0,0,105.0,1,102.0,0,101.0,0
9507,max_effective,20,40,2,3,0.05,0.95,0.9464858872315816,25,88.0,0,91.0,0,98.0,1,97.0,0
9508,max_effective,20,40,2,3,0.05,0.95,0.9498153021199796,36,78.0,0,82.0,1,82.0,1,82.0,1
9509,max_effective,20,40,2,3,0.05,0.95,0.8120506862805222,8,33.0,1,33.0,1,33.0,1,33.0,1
9510,max_effective,20,40,2,3,0.05,0.95,0.9166744491015562,6,48.0,1,48.0,1,48.0,1,48.0,1
9511,max_effective,20,40,2,3,0.05,0.95,0.9167554465849456,22,67.0,1,67.0,1,67.0,1,67.0,1
9512,max_effective,20,40,2,3,0.05,0.95,0.8455542260751966,15,48.0,1,48.0,1,48.0,1,48.0,1
9513,max_effective,20,40,2,3,0.05,0.95,0.8826783421537434,11,59.0,1,59.0,1,59.0,1,59.0,1
9514,max_effective,20,40,2,3,0.05,0.95,0.9430751589370288,30,67.0,1,67.0,1,67.0,1,67.0,1
9515,max_effective,20,40,2,3,0.05,0.95,0.947305448913288,13,69.0,1,69.0,1,69.0,1,69.0,1
9516,max_effective,20,40,2,3,0.05,0.95,0.9468211085815512,13,54.0,1,54.0,1,54.0,1,54.0,1
9517,max_effective,20,40,2,3,0.05,0.95,0.8847528506254703,7,44.0,1,44.0,1,44.0,1,44.0,1
9518,max_effective,20,40,2,3,0.05,0.95,0.786455631119631,8,48.0,1,48.0,1,48.0,1,48.0,1
9519,max_effective,20,40,2,3,0.05,0.95,0.9479488039557584,20,84.0,1,84.0,1,84.0,1,84.0,1
9520,max_effective,20,40,2,3,0.05,0.95,0.817333463117878,16,47.0,1,47.0,1,47.0,1,47.0,1
9521,max_effective,20,40,2,3,0.05,0.95,0.7093374054486545,5,30.0,1,30.0,1,30.0,1,30.0,1
9522,max_effective,20,40,2,3,0.05,0.95,0.9491547310039186,15,68.0,1,68.0,1,68.0,1,68.0,1
9523,max_effective,20,40,2,3,0.05,0.95,0.8966287386038201,7,44.0,1,44.0,1,44.0,1,44.0,1
9524,max_effective,20,40,2,3,0.05,0.95,0.9044215268012116,16,76.0,1,76.0,1,76.0,1,76.0,1
9525,max_effective,20,40,2,3,0.05,0.95,0.9239475014850386,22,71.0,1,71.0,1,71.0,1,71.0,1
9526,max_effective,20,40,2,3,0.05,0.95,0.9326756508493356,28,83.0,0,89.0,1,85.0,0,84.0,0
9527,max_effective,20,40,2,3,0.05,0.95,0.8954374998044055,5,34.0,1,34.0,1,34.0,1,34.0,1
9528,max_effective,20,40,2,3,0.05,0.95,0.9124169592948485,10,50.0,1,50.0,1,50.0,1,50.0,1
9529,max_effective,20,40,2,3,0.05,0.95,0.8756863611874883,11,41.0,1,41.0,1,41.0,1,41.0,1
9530,max_effective,20,40,2,3,0.05,0.95,0.9096994668868376,27,67.0,1,67.0,1,67.0,1,67.0,1
9531,max_effective,20,40,2,3,0.05,0.95,0.928369773984264,20,62.0,1,62.0,1,62.0,1,62.0,1
9532,max_effective,20,40,2,3,0.05,0.95,0.949705438496196,55,96.0,0,107.0,0,110.0,1,109.0,0
9533,max_effective,20,40,2,3,0.05,0.95,0.9420167593902764,49,80.0,0,86.0,0,93.0,1,92.0,0
9534,max_effective,20,40,2,3,0.05,0.95,0.9410453942254108,9,43.0,1,43.0,1,43.0,1,43.0,1
9535,max_effective,20,40,2,3,0.05,0.95,0.9454483162239526,21,78.0,1,78.0,1,78.0,1,76.0,0
9536,max_effective,20,40,2,3,0.05,0.95,0.7615900662623379,6,41.0,1,41.0,1,41.0,1,41.0,1
9537,max_effective,20,40,2,3,0.05,0.95,0.9472525074525427,17,75.0,1,75.0,1,75.0,1,75.0,1
9538,max_effective,20,40,2,3,0.05,0.95,0.9258030842066212,9,39.0,1,39.0,1,39.0,1,39.0,1
9539,max_effective,20,40,2,3,0.05,0.95,0.9494540948185192,16,79.0,1,79.0,1,79.0,1,79.0,1
9540,max_effective,20,40,2,3,0.05,0.95,0.922062303927452,14,72.0,1,72.0,1,72.0,1,72.0,1
9541,max_effective,20,40,2,3,0.05,0.95,0.940796922864773,25,85.0,1,85.0,1,85.0,1,85.0,1
9542,max_effective,20,40,2,3,0.05,0.95,0.9118500838999452,13,46.0,1,46.0,1,46.0,1,46.0,1
9543,max_effective,20,40,2,3,0.05,0.95,0.9394699666092874,15,84.0,0,88.0,1,88.0,1,86.0,0
9544,max_effective,20,40,2,3,0.05,0.95,0.9328385936664888,47,87.0,0,93.0,0,106.0,1,104.0,0
9545,max_effective,20,40,2,3,0.05,0.95,0.9160331700693816,15,71.0,1,71.0,1,71.0,1,71.0,1
9546,max_effective,20,40,2,3,0.05,0.95,0.829524132601294,6,47.0,1,47.0,1,47.0,1,46.0,0
9547,max_effective,20,40,2,3,0.05,0.95,0.8801992432719417,12,53.0,1,53.0,1,53.0,1,53.0,1
9548,max_effective,20,40,2,3,0.05,0.95,0.924371551542678,19,85.0,1,85.0,1,85.0,1,84.0,0
9549,max_effective,20,40,2,3,0.05,0.95,0.9071553215895276,11,41.0,1,41.0,1,41.0,1,41.0,1
9550,max_effective,20,40,2,3,0.05,0.95,0.9422399623603024,14,56.0,1,56.0,1,56.0,1,56.0,1
9551,max_effective,20,40,2,3,0.05,0.95,0.9449902544398164,29,60.0,1,60.0,1,60.0,1,60.0,1
9552,max_effective,20,40,2,3,0.05,0.95,0.9363464771055622,5,48.0,1,48.0,1,48.0,1,48.0,1
9553,max_effective,20,40,2,3,0.05,0.95,0.815042181716796,7,38.0,1,38.0,1,38.0,1,38.0,1
9554,max_effective,20,40,2,3,0.05,0.95,0.9224655780281342,13,47.0,1,47.0,1,47.0,1,47.0,1
9555,max_effective,20,40,2,3,0.05,0.95,0.919032768156592,19,75.0,1,75.0,1,75.0,1,75.0,1
9556,max_effective,20,40,2,3,0.05,0.95,0.8761990338409978,5,47.0,1,47.0,1,47.0,1,47.0,1
9557,max_effective,20,40,2,3,0.05,0.95,0.8392870459169097,7,42.0,1,42.0,1,42.0,1,42.0,1
9558,max_effective,20,40,2,3,0.05,0.95,0.936732124638792,7,43.0,1,43.0,1,43.0,1,43.0,1
9559,max_effective,20,40,2,3,0.05,0.95,0.9490116247573126,11,52.0,1,52.0,1,52.0,1,52.0,1
9560,max_effective,20,40,2,3,0.05,0.95,0.9093046107986804,9,77.0,1,77.0,1,77.0,1,77.0,1
9561,max_effective,20,40,2,3,0.05,0.95,0.9045692922294548,14,71.0,1,71.0,1,71.0,1,71.0,1
9562,max_effective,20,40,2,3,0.05,0.95,0.9436178678002648,12,59.0,1,59.0,1,59.0,1,59.0,1
9563,max_effective,20,40,2,3,0.05,0.95,0.940601997975346,16,59.0,1,59.0,1,59.0,1,59.0,1
9564,max_effective,20,40,2,3,0.05,0.95,0.9461473872193956,22,53.0,1,53.0,1,53.0,1,52.0,0
9565,max_effective,20,40,2,3,0.05,0.95,0.890372699949398,7,41.0,1,41.0,1,41.0,1,41.0,1
9566,max_effective,20,40,2,3,0.05,0.95,0.8920532735351395,18,79.0,0,80.0,1,80.0,1,80.0,1
9567,max_effective,20,40,2,3,0.05,0.95,0.9452415770241837,12,47.0,1,47.0,1,47.0,1,47.0,1
9568,max_effective,20,40,2,3,0.05,0.95,0.9492042358654152,12,70.0,1,70.0,1,70.0,1,70.0,1
9569,max_effective,20,40,2,3,0.05,0.95,0.9308518392193692,7,52.0,1,52.0,1,52.0,1,51.0,0
9570,max_effective,20,40,2,3,0.05,0.95,0.8949729754195604,11,61.0,1,61.0,1,61.0,1,61.0,1
9571,max_effective,20,40,2,3,0.05,0.95,0.94798175836688,13,64.0,1,64.0,1,64.0,1,62.0,0
9572,max_effective,20,40,2,3,0.05,0.95,0.8304325019418827,16,49.0,1,49.0,1,49.0,1,49.0,1
9573,max_effective,20,40,2,3,0.05,0.95,0.943857947539053,17,67.0,1,67.0,1,67.0,1,67.0,1
9574,max_effective,20,40,2,3,0.05,0.95,0.8649251714253822,7,52.0,1,52.0,1,52.0,1,52.0,1
9575,max_effective,20,40,2,3,0.05,0.95,0.9373223986358056,21,76.0,1,76.0,1,76.0,1,76.0,1
9576,max_effective,20,40,2,3,0.05,0.95,0.8778032418725503,47,85.0,1,85.0,1,85.0,1,84.0,0
9577,max_effective,20,40,2,3,0.05,0.95,0.9283975102922564,54,86.0,0,99.0,1,98.0,0,99.0,1
9578,max_effective,20,40,2,3,0.05,0.95,0.9303467985488048,11,45.0,1,45.0,1,45.0,1,45.0,1
9579,max_effective,20,40,2,3,0.05,0.95,0.8514860003445991,3,35.0,1,35.0,1,35.0,1,35.0,1
9580,max_effective,20,40,2,3,0.05,0.95,0.9426027811317575,25,73.0,1,73.0,1,73.0,1,73.0,1
9581,max_effective,20,40,2,3,0.05,0.95,0.947592153491152,49,87.0,0,94.0,0,106.0,1,105.0,0
9582,max_effective,20,40,2,3,0.05,0.95,0.936534791820344,18,70.0,1,70.0,1,70.0,1,70.0,1
9583,max_effective,20,40,2,3,0.05,0.95,0.8467582770131645,11,49.0,1,49.0,1,49.0,1,49.0,1
9584,max_effective,20,40,2,3,0.05,0.95,0.8756550505246861,6,37.0,1,37.0,1,37.0,1,37.0,1
9585,max_effective,20,40,2,3,0.05,0.95,0.942518504575732,14,46.0,1,46.0,1,46.0,1,46.0,1
9586,max_effective,20,40,2,3,0.05,0.95,0.9382187681854364,50,87.0,1,87.0,1,87.0,1,87.0,1
9587,max_effective,20,40,2,3,0.05,0.95,0.934044156056398,37,80.0,1,80.0,1,80.0,1,80.0,1
9588,max_effective,20,40,2,3,0.05,0.95,0.8750225380682894,22,81.0,0,82.0,1,82.0,1,82.0,1
9589,max_effective,20,40,2,3,0.05,0.95,0.9400092888330904,28,81.0,0,83.0,1,83.0,1,83.0,1
9590,max_effective,20,40,2,3,0.05,0.95,0.9266812542661804,25,74.0,1,74.0,1,74.0,1,74.0,1
9591,max_effective,20,40,2,3,0.05,0.95,0.9344792387474876,22,76.0,1,76.0,1,76.0,1,76.0,1
9592,max_effective,20,40,2,3,0.05,0.95,0.9330532786440036,18,76.0,1,76.0,1,76.0,1,76.0,1
9593,max_effective,20,40,2,3,0.05,0.95,0.9265832114020252,12,41.0,1,41.0,1,41.0,1,41.0,1
9594,max_effective,20,40,2,3,0.05,0.95,0.9062658182591992,12,56.0,1,56.0,1,56.0,1,56.0,1
9595,max_effective,20,40,2,3,0.05,0.95,0.9464181412688992,14,47.0,1,47.0,1,47.0,1,47.0,1
9596,max_effective,20,40,2,3,0.05,0.95,0.9474367338652324,8,56.0,1,56.0,1,56.0,1,56.0,1
9597,max_effective,20,40,2,3,0.05,0.95,0.9279783137914452,11,71.0,1,71.0,1,71.0,1,71.0,1
9598,max_effective,20,40,2,3,0.05,0.95,0.7839926174801898,9,52.0,1,52.0,1,52.0,1,52.0,1
9599,max_effective,20,40,2,3,0.05,0.95,0.9438785465059096,11,79.0,1,79.0,1,79.0,1,79.0,1
9600,max_effective,20,40,2,3,0.05,0.95,0.921337368569354,5,44.0,1,44.0,1,44.0,1,44.0,1
9601,max_effective,20,40,2,3,0.05,0.95,0.9389218835636112,10,49.0,1,49.0,1,49.0,1,49.0,1
9602,max_effective,20,40,2,3,0.05,0.95,0.9240319494340212,11,48.0,1,48.0,1,48.0,1,48.0,1
9603,max_effective,20,40,2,3,0.05,0.95,0.9300112356402616,9,39.0,1,39.0,1,39.0,1,39.0,1
9604,max_effective,20,40,2,3,0.05,0.95,0.9352178997174092,9,67.0,1,67.0,1,67.0,1,67.0,1
9605,max_effective,20,40,2,3,0.05,0.95,0.9308655482358856,26,68.0,1,68.0,1,68.0,1,68.0,1
9606,max_effective,20,40,2,3,0.05,0.95,0.8844868044581943,6,39.0,1,39.0,1,39.0,1,39.0,1
9607,max_effective,20,40,2,3,0.05,0.95,0.9048159026409128,20,77.0,1,77.0,1,77.0,1,77.0,1
9608,max_effective,20,40,2,3,0.05,0.95,0.8419057244236573,14,43.0,1,43.0,1,43.0,1,43.0,1
9609,max_effective,20,40,2,3,0.05,0.95,0.9112582949486788,7,41.0,1,41.0,1,41.0,1,41.0,1
9610,max_effective,20,40,2,3,0.05,0.95,0.9427171432304234,13,67.0,1,67.0,1,67.0,1,67.0,1
9611,max_effective,20,40,2,3,0.05,0.95,0.9193675721593304,29,77.0,1,77.0,1,77.0,1,77.0,1
9612,max_effective,20,40,2,3,0.05,0.95,0.9401676950333706,7,53.0,1,53.0,1,53.0,1,53.0,1
9613,max_effective,20,40,2,3,0.05,0.95,0.9231564882576608,22,70.0,1,70.0,1,70.0,1,70.0,1
9614,max_effective,20,40,2,3,0.05,0.95,0.9353002805476516,11,49.0,1,49.0,1,49.0,1,49.0,1
9615,max_effective,20,40,2,3,0.05,0.95,0.9411808074973064,54,81.0,0,92.0,0,101.0,0,104.0,1
9616,max_effective,20,40,2,3,0.05,0.95,0.9144469319872928,83,78.0,0,104.0,1,95.0,0,101.0,0
9617,max_effective,20,40,2,3,0.05,0.95,0.8016448049340844,8,45.0,1,45.0,1,45.0,1,43.0,0
9618,max_effective,20,40,2,3,0.05,0.95,0.94985224952197,14,62.0,1,62.0,1,62.0,1,62.0,1
9619,max_effective,20,40,2,3,0.05,0.95,0.9278958397808486,17,58.0,1,58.0,1,58.0,1,58.0,1
9620,max_effective,20,40,2,3,0.05,0.95,0.8974204284409663,24,77.0,1,77.0,1,77.0,1,77.0,1
9621,max_effective,20,40,2,3,0.05,0.95,0.934710384889976,15,74.0,1,74.0,1,74.0,1,74.0,1
9622,max_effective,20,40,2,3,0.05,0.95,0.9302603269813662,11,52.0,1,52.0,1,52.0,1,52.0,1
9623,max_effective,20,40,2,3,0.05,0.95,0.9451715511909335,85,76.0,0,92.0,0,101.0,1,99.0,0
9624,max_effective,20,40,2,3,0.05,0.95,0.9468504119892877,63,76.0,0,88.0,0,104.0,0,105.0,1
9625,max_effective,20,40,2,3,0.05,0.95,0.8665824614370647,11,48.0,1,48.0,1,48.0,1,48.0,1
9626,max_effective,20,40,2,3,0.05,0.95,0.9303738397387176,6,38.0,1,38.0,1,38.0,1,38.0,1
9627,max_effective,20,40,2,3,0.05,0.95,0.9091594797614634,21,59.0,1,59.0,1,59.0,1,59.0,1
9628,max_effective,20,40,2,3,0.05,0.95,0.939166346370188,34,79.0,0,82.0,0,86.0,1,80.0,0
9629,max_effective,20,40,2,3,0.05,0.95,0.9284664807852612,12,55.0,1,55.0,1,55.0,1,55.0,1
9630,max_effective,20,40,2,3,0.05,0.95,0.8697254857431781,22,94.0,0,95.0,1,95.0,1,95.0,1
9631,max_effective,20,40,2,3,0.05,0.95,0.897258463990202,9,53.0,1,53.0,1,53.0,1,53.0,1
9632,max_effective,20,40,2,3,0.05,0.95,0.9258571806707552,9,37.0,1,37.0,1,37.0,1,37.0,1
9633,max_effective,20,40,2,3,0.05,0.95,0.9394279323834636,6,44.0,1,44.0,1,44.0,1,44.0,1
9634,max_effective,20,40,2,3,0.05,0.95,0.9021896026016036,8,48.0,1,48.0,1,48.0,1,48.0,1
9635,max_effective,20,40,2,3,0.05,0.95,0.8774088266596661,10,51.0,1,51.0,1,51.0,1,51.0,1
9636,max_effective,20,40,2,3,0.05,0.95,0.9326055313716496,30,87.0,0,89.0,1,89.0,1,89.0,1
9637,max_effective,20,40,2,3,0.05,0.95,0.8898613304287634,14,68.0,1,68.0,1,68.0,1,68.0,1
9638,max_effective,20,40,2,3,0.05,0.95,0.933819791210913,7,41.0,1,41.0,1,41.0,1,41.0,1
9639,max_effective,20,40,2,3,0.05,0.95,0.9496026746132212,16,55.0,1,55.0,1,55.0,1,55.0,1
9640,max_effective,20,40,2,3,0.05,0.95,0.7929276428487088,4,26.0,1,26.0,1,26.0,1,26.0,1
9641,max_effective,20,40,2,3,0.05,0.95,0.938291194236637,18,81.0,1,81.0,1,81.0,1,81.0,1
9642,max_effective,20,40,2,3,0.05,0.95,0.9078733995403012,17,67.0,1,67.0,1,67.0,1,67.0,1
9643,max_effective,20,40,2,3,0.05,0.95,0.934199584933239,14,68.0,1,68.0,1,68.0,1,68.0,1
9644,max_effective,20,40,2,3,0.05,0.95,0.9164442943707232,10,49.0,1,49.0,1,49.0,1,49.0,1
9645,max_effective,20,40,2,3,0.05,0.95,0.9455768415868318,33,75.0,1,75.0,1,75.0,1,75.0,1
9646,max_effective,20,40,2,3,0.05,0.95,0.8588136937135078,9,51.0,1,51.0,1,51.0,1,51.0,1
9647,max_effective,20,40,2,3,0.05,0.95,0.9397277073731264,26,89.0,0,93.0,0,96.0,1,96.0,1
9648,max_effective,20,40,2,3,0.05,0.95,0.9403509326548968,125,88.0,0,92.0,0,105.0,1,105.0,1
9649,max_effective,20,40,2,3,0.05,0.95,0.9349913176801397,11,50.0,1,50.0,1,50.0,1,50.0,1
9650,max_effective,20,40,2,3,0.05,0.95,0.8668671877055146,6,43.0,1,43.0,1,43.0,1,43.0,1
9651,max_effective,20,40,2,3,0.05,0.95,0.9024838985932484,29,75.0,0,82.0,0,83.0,1,83.0,1
9652,max_effective,20,40,2,3,0.05,0.95,0.8321507991103677,8,47.0,1,47.0,1,47.0,1,46.0,0
9653,max_effective,20,40,2,3,0.05,0.95,0.9466792029088156,26,87.0,0,89.0,0,96.0,1,96.0,1
9654,max_effective,20,40,2,3,0.05,0.95,0.9271653454655546,8,44.0,1,44.0,1,44.0,1,44.0,1
9655,max_effective,20,40,2,3,0.05,0.95,0.8796280287566656,10,60.0,1,60.0,1,60.0,1,60.0,1
9656,max_effective,20,40,2,3,0.05,0.95,0.9425191867020664,29,81.0,0,83.0,1,83.0,1,83.0,1
9657,max_effective,20,40,2,3,0.05,0.95,0.9051294804625132,22,64.0,1,64.0,1,64.0,1,64.0,1
9658,max_effective,20,40,2,3,0.05,0.95,0.938695818142507,12,52.0,1,52.0,1,52.0,1,52.0,1
9659,max_effective,20,40,2,3,0.05,0.95,0.9245186104101428,48,93.0,1,93.0,1,93.0,1,93.0,1
9660,max_effective,20,40,2,3,0.05,0.95,0.9263196380582964,29,69.0,1,69.0,1,69.0,1,69.0,1
9661,max_effective,20,40,2,3,0.05,0.95,0.9421872200991728,56,84.0,0,94.0,0,103.0,0,108.0,1
9662,max_effective,20,40,2,3,0.05,0.95,0.9392553543151976,50,88.0,0,95.0,0,101.0,0,107.0,1
9663,max_effective,20,40,2,3,0.05,0.95,0.9466787615263264,14,65.0,1,65.0,1,65.0,1,65.0,1
9664,max_effective,20,40,2,3,0.05,0.95,0.9399422381907612,12,64.0,1,64.0,1,64.0,1,64.0,1
9665,max_effective,20,40,2,3,0.05,0.95,0.8575983827161981,22,63.0,1,63.0,1,63.0,1,63.0,1
9666,max_effective,20,40,2,3,0.05,0.95,0.9082000672434488,11,64.0,1,64.0,1,64.0,1,64.0,1
9667,max_effective,20,40,2,3,0.05,0.95,0.8765550953158582,6,42.0,1,42.0,1,42.0,1,42.0,1
9668,max_effective,20,40,2,3,0.05,0.95,0.9260878938212096,16,56.0,1,56.0,1,56.0,1,56.0,1
9669,max_effective,20,40,2,3,0.05,0.95,0.8880972009981404,25,61.0,1,61.0,1,61.0,1,61.0,1
9670,max_effective,20,40,2,3,0.05,0.95,0.9463244486500046,7,42.0,1,42.0,1,42.0,1,42.0,1
9671,max_effective,20,40,2,3,0.05,0.95,0.8999568662347157,16,77.0,1,75.0,0,73.0,0,77.0,1
9672,max_effective,20,40,2,3,0.05,0.95,0.9210025290595896,8,55.0,1,55.0,1,55.0,1,55.0,1
9673,max_effective,20,40,2,3,0.05,0.95,0.9259682811740582,13,70.0,1,70.0,1,70.0,1,70.0,1
9674,max_effective,20,40,2,3,0.05,0.95,0.8631179854305151,16,74.0,0,76.0,1,76.0,1,76.0,1
9675,max_effective,20,40,2,3,0.05,0.95,0.9464259194697202,20,73.0,1,73.0,1,73.0,1,73.0,1
9676,max_effective,20,40,2,3,0.05,0.95,0.9172986396977052,23,89.0,1,89.0,1,89.0,1,89.0,1
9677,max_effective,20,40,2,3,0.05,0.95,0.8819095779633572,8,45.0,1,45.0,1,45.0,1,45.0,1
9678,max_effective,20,40,2,3,0.05,0.95,0.93322015411916,39,87.0,0,89.0,0,92.0,0,93.0,1
9679,max_effective,20,40,2,3,0.05,0.95,0.913340819552324,24,62.0,1,62.0,1,62.0,1,62.0,1
9680,max_effective,20,40,2,3,0.05,0.95,0.9240981959692348,11,52.0,1,52.0,1,52.0,1,52.0,1
9681,max_effective,20,40,2,3,0.05,0.95,0.901317243480414,26,70.0,1,70.0,1,70.0,1,70.0,1
9682,max_effective,20,40,2,3,0.05,0.95,0.9426902512698844,17,70.0,1,70.0,1,70.0,1,70.0,1
9683,max_effective,20,40,2,3,0.05,0.95,0.8848359144334291,24,71.0,1,71.0,1,71.0,1,71.0,1
9684,max_effective,20,40,2,3,0.05,0.95,0.7121236001274758,6,41.0,1,41.0,1,41.0,1,41.0,1
9685,max_effective,20,40,2,3,0.05,0.95,0.9434733568843164,6,49.0,1,49.0,1,49.0,1,49.0,1
9686,max_effective,20,40,2,3,0.05,0.95,0.9349740221167478,15,93.0,0,95.0,1,95.0,1,95.0,1
9687,max_effective,20,40,2,3,0.05,0.95,0.9472641813491458,26,100.0,0,105.0,0,110.0,1,108.0,0
9688,max_effective,20,40,2,3,0.05,0.95,0.8799978065779859,7,43.0,1,43.0,1,43.0,1,43.0,1
9689,max_effective,20,40,2,3,0.05,0.95,0.8969042712408114,10,47.0,1,47.0,1,47.0,1,47.0,1
9690,max_effective,20,40,2,3,0.05,0.95,0.8570310888357678,8,44.0,1,44.0,1,44.0,1,44.0,1
9691,max_effective,20,40,2,3,0.05,0.95,0.9118372407997078,9,46.0,1,46.0,1,46.0,1,46.0,1
9692,max_effective,20,40,2,3,0.05,0.95,0.917857275632044,23,67.0,1,67.0,1,67.0,1,67.0,1
9693,max_effective,20,40,2,3,0.05,0.95,0.9170267742845748,24,69.0,1,69.0,1,69.0,1,69.0,1
9694,max_effective,20,40,2,3,0.05,0.95,0.8283907967880209,9,46.0,1,46.0,1,46.0,1,46.0,1
9695,max_effective,20,40,2,3,0.05,0.95,0.9353282539792552,12,67.0,1,67.0,1,67.0,1,67.0,1
9696,max_effective,20,40,2,3,0.05,0.95,0.8874893599174916,7,43.0,1,43.0,1,43.0,1,43.0,1
9697,max_effective,20,40,2,3,0.05,0.95,0.8601015095495599,10,49.0,1,49.0,1,49.0,1,49.0,1
9698,max_effective,20,40,2,3,0.05,0.95,0.9439373559713592,18,75.0,1,75.0,1,75.0,1,75.0,1
9699,max_effective,20,40,2,3,0.05,0.95,0.9282779759021336,7,36.0,1,36.0,1,36.0,1,36.0,1
9700,max_effective,20,40,2,3,0.05,0.95,0.9170748142953546,18,67.0,1,67.0,1,67.0,1,67.0,1
9701,max_effective,20,40,2,3,0.05,0.95,0.8840771174072874,5,37.0,1,37.0,1,37.0,1,37.0,1
9702,max_effective,20,40,2,3,0.05,0.95,0.9420292862332832,4,33.0,1,33.0,1,33.0,1,33.0,1
9703,max_effective,20,40,2,3,0.05,0.95,0.9309260700258938,24,80.0,1,80.0,1,80.0,1,80.0,1
9704,max_effective,20,40,2,3,0.05,0.95,0.9156242245079348,8,53.0,1,53.0,1,53.0,1,53.0,1
9705,max_effective,20,40,2,3,0.05,0.95,0.9196053004635604,39,91.0,0,98.0,0,110.0,1,110.0,1
9706,max_effective,20,40,2,3,0.05,0.95,0.9306253787172392,20,67.0,1,67.0,1,67.0,1,67.0,1
9707,max_effective,20,40,2,3,0.05,0.95,0.937205765368728,8,54.0,1,54.0,1,54.0,1,54.0,1
9708,max_effective,20,40,2,3,0.05,0.95,0.9462754362230869,30,76.0,0,84.0,1,83.0,0,82.0,0
9709,max_effective,20,40,2,3,0.05,0.95,0.784812792047492,9,53.0,1,53.0,1,53.0,1,53.0,1
9710,max_effective,20,40,2,3,0.05,0.95,0.9364879598060536,7,41.0,1,41.0,1,41.0,1,41.0,1
9711,max_effective,20,40,2,3,0.05,0.95,0.8632665751617137,6,34.0,1,34.0,1,34.0,1,34.0,1
9712,max_effective,20,40,2,3,0.05,0.95,0.949671732913483,16,52.0,1,52.0,1,52.0,1,52.0,1
9713,max_effective,20,40,2,3,0.05,0.95,0.9484207185268472,26,87.0,0,94.0,0,99.0,1,94.0,0
9714,max_effective,20,40,2,3,0.05,0.95,0.9255907207457964,8,50.0,1,50.0,1,50.0,1,50.0,1
9715,max_effective,20,40,2,3,0.05,0.95,0.94433980061776,27,81.0,1,81.0,1,81.0,1,81.0,1
9716,max_effective,20,40,2,3,0.05,0.95,0.9166463064625712,13,47.0,1,47.0,1,47.0,1,47.0,1
9717,max_effective,20,40,2,3,0.05,0.95,0.8277468129299668,7,37.0,1,37.0,1,37.0,1,37.0,1
9718,max_effective,20,40,2,3,0.05,0.95,0.9310453897744988,10,55.0,1,55.0,1,55.0,1,55.0,1
9719,max_effective,20,40,2,3,0.05,0.95,0.9032373005818556,12,64.0,1,64.0,1,64.0,1,64.0,1
9720,max_effective,20,40,2,3,0.05,0.95,0.9023405182225014,9,41.0,1,41.0,1,41.0,1,41.0,1
9721,max_effective,20,40,2,3,0.05,0.95,0.8742009408589413,8,38.0,1,38.0,1,38.0,1,38.0,1
9722,max_effective,20,40,2,3,0.05,0.95,0.934798064105411,9,46.0,1,46.0,1,46.0,1,46.0,1
9723,max_effective,20,40,2,3,0.05,0.95,0.8944837439383057,17,98.0,0,101.0,0,99.0,0,102.0,1
9724,max_effective,20,40,2,3,0.05,0.95,0.9096186489237024,7,51.0,1,51.0,1,51.0,1,51.0,1
9725,max_effective,20,40,2,3,0.05,0.95,0.9213332428918732,11,41.0,1,41.0,1,41.0,1,41.0,1
9726,max_effective,20,40,2,3,0.05,0.95,0.9453222621677864,12,73.0,1,73.0,1,73.0,1,73.0,1
9727,max_effective,20,40,2,3,0.05,0.95,0.9482572184798338,29,81.0,0,97.0,1,96.0,0,95.0,0
9728,max_effective,20,40,2,3,0.05,0.95,0.916852270059944,9,38.0,1,38.0,1,38.0,1,38.0,1
9729,max_effective,20,40,2,3,0.05,0.95,0.8418297645308794,8,43.0,1,43.0,1,43.0,1,43.0,1
9730,max_effective,20,40,2,3,0.05,0.95,0.9151761214136944,5,37.0,1,37.0,1,37.0,1,37.0,1
9731,max_effective,20,40,2,3,0.05,0.95,0.9332491273272804,10,59.0,1,59.0,1,59.0,1,59.0,1
9732,max_effective,20,40,2,3,0.05,0.95,0.9344426752583656,14,71.0,1,71.0,1,71.0,1,71.0,1
9733,max_effective,20,40,2,3,0.05,0.95,0.9246758817027864,24,75.0,1,75.0,1,75.0,1,75.0,1
9734,max_effective,20,40,2,3,0.05,0.95,0.8827050240026424,8,48.0,1,48.0,1,48.0,1,48.0,1
9735,max_effective,20,40,2,3,0.05,0.95,0.9268231184065998,27,76.0,1,76.0,1,76.0,1,76.0,1
9736,max_effective,20,40,2,3,0.05,0.95,0.9222345317019368,28,66.0,1,66.0,1,66.0,1,66.0,1
9737,max_effective,20,40,2,3,0.05,0.95,0.856864502339066,24,59.0,1,59.0,1,59.0,1,59.0,1
9738,max_effective,20,40,2,3,0.05,0.95,0.9430738450320916,94,88.0,0,97.0,0,107.0,1,104.0,0
9739,max_effective,20,40,2,3,0.05,0.95,0.8570312853355847,8,52.0,1,52.0,1,52.0,1,51.0,0
9740,max_effective,20,40,2,3,0.05,0.95,0.9142633110521284,26,69.0,1,69.0,1,69.0,1,69.0,1
9741,max_effective,20,40,2,3,0.05,0.95,0.9350443851124732,7,42.0,1,42.0,1,42.0,1,42.0,1
9742,max_effective,20,40,2,3,0.05,0.95,0.8894370305323659,22,57.0,1,57.0,1,57.0,1,57.0,1
9743,max_effective,20,40,2,3,0.05,0.95,0.8777073810770056,15,45.0,1,45.0,1,45.0,1,45.0,1
9744,max_effective,20,40,2,3,0.05,0.95,0.8270318299199446,11,47.0,1,47.0,1,47.0,1,47.0,1
9745,max_effective,20,40,2,3,0.05,0.95,0.9474688583875124,33,85.0,0,89.0,1,89.0,1,89.0,1
9746,max_effective,20,40,2,3,0.05,0.95,0.7871223673367781,6,39.0,1,39.0,1,39.0,1,39.0,1
9747,max_effective,20,40,2,3,0.05,0.95,0.8833006225333944,7,48.0,1,48.0,1,48.0,1,48.0,1
9748,max_effective,20,40,2,3,0.05,0.95,0.924937915867908,26,91.0,0,92.0,0,88.0,0,93.0,1
9749,max_effective,20,40,2,3,0.05,0.95,0.8458772325116362,9,58.0,1,58.0,1,58.0,1,58.0,1
9750,max_effective,20,40,2,3,0.05,0.95,0.943301530476711,24,78.0,0,81.0,1,81.0,1,81.0,1
9751,max_effective,20,40,2,3,0.05,0.95,0.8705999262374051,5,41.0,1,41.0,1,41.0,1,41.0,1
9752,max_effective,20,40,2,3,0.05,0.95,0.9437166949298376,28,80.0,1,80.0,1,80.0,1,80.0,1
9753,max_effective,20,40,2,3,0.05,0.95,0.905151238085844,21,68.0,1,68.0,1,68.0,1,68.0,1
9754,max_effective,20,40,2,3,0.05,0.95,0.8706607323291774,12,58.0,1,58.0,1,58.0,1,58.0,1
9755,max_effective,20,40,2,3,0.05,0.95,0.9121841082861428,13,64.0,1,64.0,1,64.0,1,64.0,1
9756,max_effective,20,40,2,3,0.05,0.95,0.9394555290916826,9,46.0,1,46.0,1,46.0,1,46.0,1
9757,max_effective,20,40,2,3,0.05,0.95,0.9236553911146842,22,57.0,1,57.0,1,57.0,1,57.0,1
9758,max_effective,20,40,2,3,0.05,0.95,0.9169043448544284,14,58.0,1,58.0,1,58.0,1,58.0,1
9759,max_effective,20,40,2,3,0.05,0.95,0.9299995494686796,12,57.0,1,57.0,1,57.0,1,57.0,1
9760,max_effective,20,40,2,3,0.05,0.95,0.9372345743550196,9,49.0,1,49.0,1,49.0,1,49.0,1
9761,max_effective,20,40,2,3,0.05,0.95,0.9325468575967908,16,52.0,1,52.0,1,52.0,1,52.0,1
9762,max_effective,20,40,2,3,0.05,0.95,0.9407394724310592,14,52.0,1,52.0,1,52.0,1,52.0,1
9763,max_effective,20,40,2,3,0.05,0.95,0.943754535204588,7,40.0,1,40.0,1,40.0,1,38.0,0
9764,max_effective,20,40,2,3,0.05,0.95,0.8221404543963269,9,44.0,1,44.0,1,44.0,1,44.0,1
9765,max_effective,20,40,2,3,0.05,0.95,0.9223809197859696,33,73.0,0,77.0,1,77.0,1,77.0,1
9766,max_effective,20,40,2,3,0.05,0.95,0.8396710544804389,17,62.0,1,62.0,1,62.0,1,62.0,1
9767,max_effective,20,40,2,3,0.05,0.95,0.941161350078598,21,75.0,1,75.0,1,75.0,1,75.0,1
9768,max_effective,20,40,2,3,0.05,0.95,0.8712856704332588,12,58.0,1,58.0,1,58.0,1,58.0,1
9769,max_effective,20,40,2,3,0.05,0.95,0.9365916589138356,15,63.0,1,63.0,1,63.0,1,63.0,1
9770,max_effective,20,40,2,3,0.05,0.95,0.9001512880721859,6,38.0,1,38.0,1,38.0,1,38.0,1
9771,max_effective,20,40,2,3,0.05,0.95,0.9437544445724586,27,89.0,0,93.0,0,95.0,1,95.0,1
9772,max_effective,20,40,2,3,0.05,0.95,0.9005570411358149,7,51.0,1,51.0,1,51.0,1,51.0,1
9773,max_effective,20,40,2,3,0.05,0.95,0.8853859577013931,6,31.0,1,31.0,1,31.0,1,31.0,1
9774,max_effective,20,40,2,3,0.05,0.95,0.938684980748402,16,60.0,1,60.0,1,60.0,1,60.0,1
9775,max_effective,20,40,2,3,0.05,0.95,0.9107518201036662,22,84.0,1,84.0,1,84.0,1,84.0,1
9776,max_effective,20,40,2,3,0.05,0.95,0.9323429112736838,40,106.0,0,110.0,0,112.0,1,111.0,0
9777,max_effective,20,40,2,3,0.05,0.95,0.946352618924835,19,74.0,1,74.0,1,74.0,1,74.0,1
9778,max_effective,20,40,2,3,0.05,0.95,0.9424980090228204,40,81.0,0,93.0,0,98.0,1,97.0,0
9779,max_effective,20,40,2,3,0.05,0.95,0.9435350893670617,9,50.0,1,50.0,1,50.0,1,50.0,1
9780,max_effective,20,40,2,3,0.05,0.95,0.9279190769226908,20,74.0,1,74.0,1,74.0,1,74.0,1
9781,max_effective,20,40,2,3,0.05,0.95,0.9337927061299486,17,77.0,1,77.0,1,77.0,1,77.0,1
9782,max_effective,20,40,2,3,0.05,0.95,0.9112434271982236,4,28.0,1,28.0,1,28.0,1,28.0,1
9783,max_effective,20,40,2,3,0.05,0.95,0.8149256811338909,6,45.0,1,45.0,1,45.0,1,45.0,1
9784,max_effective,20,40,2,3,0.05,0.95,0.9196997938293398,13,58.0,1,58.0,1,58.0,1,58.0,1
9785,max_effective,20,40,2,3,0.05,0.95,0.9258720229382156,28,96.0,1,92.0,0,87.0,0,87.0,0
9786,max_effective,20,40,2,3,0.05,0.95,0.8527020867458526,9,41.0,1,41.0,1,41.0,1,41.0,1
9787,max_effective,20,40,2,3,0.05,0.95,0.926034141074342,24,64.0,1,64.0,1,64.0,1,64.0,1
9788,max_effective,20,40,2,3,0.05,0.95,0.8830885381227132,9,47.0,1,47.0,1,47.0,1,47.0,1
9789,max_effective,20,40,2,3,0.05,0.95,0.8529768584885271,12,50.0,1,50.0,1,50.0,1,50.0,1
9790,max_effective,20,40,2,3,0.05,0.95,0.8996161810868329,6,40.0,1,40.0,1,40.0,1,40.0,1
9791,max_effective,20,40,2,3,0.05,0.95,0.8443599908838922,3,30.0,1,30.0,1,30.0,1,30.0,1
9792,max_effective,20,40,2,3,0.05,0.95,0.8728392768989476,5,40.0,1,40.0,1,40.0,1,40.0,1
9793,max_effective,20,40,2,3,0.05,0.95,0.9071038191577854,5,41.0,1,41.0,1,41.0,1,41.0,1
9794,max_effective,20,40,2,3,0.05,0.95,0.8949691424474203,11,56.0,1,56.0,1,56.0,1,56.0,1
9795,max_effective,20,40,2,3,0.05,0.95,0.8935891425939809,20,67.0,1,67.0,1,67.0,1,67.0,1
9796,max_effective,20,40,2,3,0.05,0.95,0.9272376302192396,7,53.0,1,53.0,1,53.0,1,53.0,1
9797,max_effective,20,40,2,3,0.05,0.95,0.9314944708286714,13,44.0,1,44.0,1,44.0,1,44.0,1
9798,max_effective,20,40,2,3,0.05,0.95,0.9356274382111688,13,53.0,1,53.0,1,53.0,1,53.0,1
9799,max_effective,20,40,2,3,0.05,0.95,0.9488952503467042,22,93.0,0,107.0,1,100.0,0,107.0,1
9800,max_effective,20,40,2,3,0.05,0.95,0.9227538352395472,15,47.0,1,47.0,1,47.0,1,46.0,0
9801,max_effective,20,40,2,3,0.05,0.95,0.9438910242796068,19,84.0,0,85.0,0,87.0,1,87.0,1
9802,max_effective,20,40,2,3,0.05,0.95,0.9385995660995246,15,52.0,1,52.0,1,52.0,1,52.0,1
9803,max_effective,20,40,2,3,0.05,0.95,0.9464236948444223,28,69.0,1,69.0,1,69.0,1,69.0,1
9804,max_effective,20,40,2,3,0.05,0.95,0.929414432172328,38,95.0,0,95.0,0,98.0,0,99.0,1
9805,max_effective,20,40,2,3,0.05,0.95,0.9416045226531004,6,43.0,1,43.0,1,43.0,1,43.0,1
9806,max_effective,20,40,2,3,0.05,0.95,0.9422095032792788,17,85.0,1,85.0,1,85.0,1,85.0,1
9807,max_effective,20,40,2,3,0.05,0.95,0.8868971463775364,23,69.0,1,69.0,1,69.0,1,69.0,1
9808,max_effective,20,40,2,3,0.05,0.95,0.9416121826649428,12,44.0,1,44.0,1,44.0,1,43.0,0
9809,max_effective,20,40,2,3,0.05,0.95,0.6759133320779532,7,33.0,1,33.0,1,33.0,1,32.0,0
9810,max_effective,20,40,2,3,0.05,0.95,0.9282598470876108,31,81.0,1,81.0,1,81.0,1,81.0,1
9811,max_effective,20,40,2,3,0.05,0.95,0.8644186861883363,12,57.0,1,57.0,1,57.0,1,57.0,1
9812,max_effective,20,40,2,3,0.05,0.95,0.9036412129595924,6,39.0,1,39.0,1,39.0,1,38.0,0
9813,max_effective,20,40,2,3,0.05,0.95,0.8201612020448622,10,37.0,1,37.0,1,37.0,1,37.0,1
9814,max_effective,20,40,2,3,0.05,0.95,0.8956348055809781,23,96.0,0,104.0,0,108.0,1,104.0,0
9815,max_effective,20,40,2,3,0.05,0.95,0.9345287723939972,13,64.0,1,64.0,1,64.0,1,64.0,1
9816,max_effective,20,40,2,3,0.05,0.95,0.9101273028697372,22,59.0,1,59.0,1,59.0,1,59.0,1
9817,max_effective,20,40,2,3,0.05,0.95,0.9370542125053322,43,85.0,0,94.0,0,102.0,1,102.0,1
9818,max_effective,20,40,2,3,0.05,0.95,0.9072466013123672,33,67.0,1,67.0,1,67.0,1,67.0,1
9819,max_effective,20,40,2,3,0.05,0.95,0.9474025073967708,19,76.0,1,76.0,1,76.0,1,76.0,1
9820,max_effective,20,40,2,3,0.05,0.95,0.853237162620182,13,63.0,1,63.0,1,63.0,1,63.0,1
9821,max_effective,20,40,2,3,0.05,0.95,0.8983252431330434,22,85.0,1,85.0,1,85.0,1,85.0,1
9822,max_effective,20,40,2,3,0.05,0.95,0.8694414222575892,5,35.0,1,35.0,1,35.0,1,35.0,1
9823,max_effective,20,40,2,3,0.05,0.95,0.943482034977577,14,59.0,1,59.0,1,59.0,1,59.0,1
9824,max_effective,20,40,2,3,0.05,0.95,0.8308234413496695,17,58.0,1,58.0,1,58.0,1,58.0,1
9825,max_effective,20,40,2,3,0.05,0.95,0.9332196365337546,33,76.0,0,83.0,0,85.0,1,85.0,1
9826,max_effective,20,40,2,3,0.05,0.95,0.7862765359358402,5,35.0,1,35.0,1,35.0,1,35.0,1
9827,max_effective,20,40,2,3,0.05,0.95,0.9348072027832652,23,78.0,1,78.0,1,78.0,1,78.0,1
9828,max_effective,20,40,2,3,0.05,0.95,0.887100311821589,20,77.0,1,77.0,1,77.0,1,77.0,1
9829,max_effective,20,40,2,3,0.05,0.95,0.8947727030130278,11,40.0,1,40.0,1,40.0,1,40.0,1
9830,max_effective,20,40,2,3,0.05,0.95,0.914834784148135,6,39.0,1,39.0,1,39.0,1,39.0,1
9831,max_effective,20,40,2,3,0.05,0.95,0.9157798698025588,17,56.0,1,56.0,1,56.0,1,56.0,1
9832,max_effective,20,40,2,3,0.05,0.95,0.924973198049086,10,47.0,1,47.0,1,47.0,1,47.0,1
9833,max_effective,20,40,2,3,0.05,0.95,0.9181876130758406,7,41.0,1,41.0,1,41.0,1,41.0,1
9834,max_effective,20,40,2,3,0.05,0.95,0.9100311912774396,23,70.0,1,70.0,1,70.0,1,70.0,1
9835,max_effective,20,40,2,3,0.05,0.95,0.9206229645411248,10,43.0,1,43.0,1,43.0,1,43.0,1
9836,max_effective,20,40,2,3,0.05,0.95,0.8831024180007959,9,43.0,1,43.0,1,43.0,1,43.0,1
9837,max_effective,20,40,2,3,0.05,0.95,0.8581146453101022,3,32.0,1,32.0,1,32.0,1,32.0,1
9838,max_effective,20,40,2,3,0.05,0.95,0.8721327062538144,11,59.0,1,59.0,1,59.0,1,59.0,1
9839,max_effective,20,40,2,3,0.05,0.95,0.8736059139614673,14,62.0,1,62.0,1,62.0,1,62.0,1
9840,max_effective,20,40,2,3,0.05,0.95,0.9290439528309844,66,89.0,0,94.0,0,103.0,1,100.0,0
9841,max_effective,20,40,2,3,0.05,0.95,0.8759658028277099,11,45.0,1,45.0,1,45.0,1,45.0,1
9842,max_effective,20,40,2,3,0.05,0.95,0.9218044036999136,11,57.0,1,57.0,1,57.0,1,57.0,1
9843,max_effective,20,40,2,3,0.05,0.95,0.8863604952232913,17,57.0,1,57.0,1,57.0,1,57.0,1
9844,max_effective,20,40,2,3,0.05,0.95,0.9416399177700412,27,60.0,1,60.0,1,60.0,1,59.0,0
9845,max_effective,20,40,2,3,0.05,0.95,0.8235353882188942,15,54.0,1,54.0,1,54.0,1,54.0,1
9846,max_effective,20,40,2,3,0.05,0.95,0.945717729422783,29,89.0,0,93.0,0,96.0,1,96.0,1
9847,max_effective,20,40,2,3,0.05,0.95,0.9153707823032406,13,64.0,1,64.0,1,64.0,1,64.0,1
9848,max_effective,20,40,2,3,0.05,0.95,0.9461825312109404,43,91.0,0,99.0,0,115.0,1,114.0,0
9849,max_effective,20,40,2,3,0.05,0.95,0.94131079271811,25,83.0,1,83.0,1,83.0,1,83.0,1
9850,max_effective,20,40,2,3,0.05,0.95,0.9385303550182408,13,53.0,1,53.0,1,53.0,1,53.0,1
9851,max_effective,20,40,2,3,0.05,0.95,0.9450748759130784,14,61.0,1,61.0,1,61.0,1,61.0,1
9852,max_effective,20,40,2,3,0.05,0.95,0.9037907782270213,11,55.0,1,55.0,1,55.0,1,55.0,1
9853,max_effective,20,40,2,3,0.05,0.95,0.9046404806752938,10,52.0,1,52.0,1,52.0,1,52.0,1
9854,max_effective,20,40,2,3,0.05,0.95,0.8771867075183883,17,52.0,1,52.0,1,52.0,1,52.0,1
9855,max_effective,20,40,2,3,0.05,0.95,0.805504601903779,10,41.0,1,41.0,1,41.0,1,41.0,1
9856,max_effective,20,40,2,3,0.05,0.95,0.9399817159381476,11,57.0,1,57.0,1,57.0,1,57.0,1
9857,max_effective,20,40,2,3,0.05,0.95,0.9347023430107498,17,58.0,1,58.0,1,58.0,1,58.0,1
9858,max_effective,20,40,2,3,0.05,0.95,0.8533224879375305,11,47.0,1,47.0,1,47.0,1,47.0,1
9859,max_effective,20,40,2,3,0.05,0.95,0.9252330446482474,14,54.0,1,54.0,1,54.0,1,54.0,1
9860,max_effective,20,40,2,3,0.05,0.95,0.8809904718969006,12,54.0,1,54.0,1,54.0,1,54.0,1
9861,max_effective,20,40,2,3,0.05,0.95,0.87920175638464,7,35.0,1,35.0,1,35.0,1,35.0,1
9862,max_effective,20,40,2,3,0.05,0.95,0.9349193097298458,25,63.0,1,63.0,1,63.0,1,63.0,1
9863,max_effective,20,40,2,3,0.05,0.95,0.9152487116302814,35,85.0,0,93.0,1,93.0,1,93.0,1
9864,max_effective,20,40,2,3,0.05,0.95,0.8956790665492383,13,43.0,1,43.0,1,43.0,1,43.0,1
9865,max_effective,20,40,2,3,0.05,0.95,0.9285423162077292,15,58.0,1,58.0,1,58.0,1,58.0,1
9866,max_effective,20,40,2,3,0.05,0.95,0.94837110204957,9,45.0,1,45.0,1,45.0,1,45.0,1
9867,max_effective,20,40,2,3,0.05,0.95,0.9337182556254754,30,81.0,0,85.0,1,85.0,1,85.0,1
9868,max_effective,20,40,2,3,0.05,0.95,0.924160728115432,7,44.0,1,44.0,1,44.0,1,44.0,1
9869,max_effective,20,40,2,3,0.05,0.95,0.9486315055317804,17,94.0,0,101.0,1,100.0,0,100.0,0
9870,max_effective,20,40,2,3,0.05,0.95,0.8652563335102349,23,73.0,1,73.0,1,73.0,1,73.0,1
9871,max_effective,20,40,2,3,0.05,0.95,0.9314580407743832,16,56.0,1,56.0,1,56.0,1,56.0,1
9872,max_effective,20,40,2,3,0.05,0.95,0.9308632530091924,8,40.0,1,40.0,1,40.0,1,39.0,0
9873,max_effective,20,40,2,3,0.05,0.95,0.9188661608855252,5,38.0,1,38.0,1,38.0,1,38.0,1
9874,max_effective,20,40,2,3,0.05,0.95,0.943608273577533,36,85.0,0,93.0,1,91.0,0,90.0,0
9875,max_effective,20,40,2,3,0.05,0.95,0.9238683147066676,26,69.0,0,73.0,1,72.0,0,73.0,1
9876,max_effective,20,40,2,3,0.05,0.95,0.9169995528233807,15,62.0,1,62.0,1,62.0,1,62.0,1
9877,max_effective,20,40,2,3,0.05,0.95,0.9180007219399822,16,84.0,1,84.0,1,84.0,1,84.0,1
9878,max_effective,20,40,2,3,0.05,0.95,0.913131170921532,9,39.0,1,39.0,1,39.0,1,39.0,1
9879,max_effective,20,40,2,3,0.05,0.95,0.9293513016441804,31,92.0,0,93.0,0,107.0,1,107.0,1
9880,max_effective,20,40,2,3,0.05,0.95,0.9207992281544302,42,88.0,0,85.0,0,98.0,1,98.0,1
9881,max_effective,20,40,2,3,0.05,0.95,0.9495658660437574,12,35.0,1,35.0,1,35.0,1,35.0,1
9882,max_effective,20,40,2,3,0.05,0.95,0.9303400180950268,13,50.0,1,50.0,1,50.0,1,50.0,1
9883,max_effective,20,40,2,3,0.05,0.95,0.9392485468649764,24,98.0,0,102.0,0,101.0,0,108.0,1
9884,max_effective,20,40,2,3,0.05,0.95,0.9238047282310058,16,63.0,1,63.0,1,63.0,1,63.0,1
9885,max_effective,20,40,2,3,0.05,0.95,0.9304224336236476,13,57.0,1,57.0,1,57.0,1,57.0,1
9886,max_effective,20,40,2,3,0.05,0.95,0.9397904514880706,28,56.0,1,56.0,1,56.0,1,56.0,1
9887,max_effective,20,40,2,3,0.05,0.95,0.9316929524928288,22,79.0,0,83.0,1,83.0,1,83.0,1
9888,max_effective,20,40,2,3,0.05,0.95,0.9168041333901684,10,58.0,1,58.0,1,58.0,1,58.0,1
9889,max_effective,20,40,2,3,0.05,0.95,0.9443094895637884,25,87.0,1,87.0,1,87.0,1,87.0,1
9890,max_effective,20,40,2,3,0.05,0.95,0.9466237180460064,12,59.0,1,59.0,1,59.0,1,59.0,1
9891,max_effective,20,40,2,3,0.05,0.95,0.9426781574044754,36,90.0,0,93.0,0,96.0,1,95.0,0
9892,max_effective,20,40,2,3,0.05,0.95,0.9225735489688812,21,84.0,1,84.0,1,82.0,0,84.0,1
9893,max_effective,20,40,2,3,0.05,0.95,0.933446770384072,12,56.0,1,56.0,1,56.0,1,56.0,1
9894,max_effective,20,40,2,3,0.05,0.95,0.9197014201055193,6,36.0,1,36.0,1,36.0,1,36.0,1
9895,max_effective,20,40,2,3,0.05,0.95,0.914101498221932,9,60.0,1,60.0,1,60.0,1,60.0,1
9896,max_effective,20,40,2,3,0.05,0.95,0.927582781684911,30,85.0,0,86.0,0,94.0,1,94.0,1
9897,max_effective,20,40,2,3,0.05,0.95,0.8881112520846947,6,47.0,1,47.0,1,47.0,1,47.0,1
9898,max_effective,20,40,2,3,0.05,0.95,0.8450436025249196,4,35.0,1,35.0,1,35.0,1,35.0,1
9899,max_effective,20,40,2,3,0.05,0.95,0.8840118170918861,14,64.0,1,64.0,1,64.0,1,64.0,1
9900,max_effective,20,40,2,3,0.05,0.95,0.9403104480842456,44,81.0,1,81.0,1,81.0,1,81.0,1
9901,max_effective,20,40,2,3,0.05,0.95,0.9281570687236504,47,79.0,1,79.0,1,79.0,1,79.0,1
9902,max_effective,20,40,2,3,0.05,0.95,0.8277897824198401,14,38.0,1,38.0,1,38.0,1,38.0,1
9903,max_effective,20,40,2,3,0.05,0.95,0.92150498539482,23,73.0,1,73.0,1,73.0,1,73.0,1
9904,max_effective,20,40,2,3,0.05,0.95,0.8872893253162698,12,69.0,1,69.0,1,69.0,1,69.0,1
9905,max_effective,20,40,2,3,0.05,0.95,0.8276012399903031,6,39.0,1,39.0,1,39.0,1,39.0,1
9906,max_effective,20,40,2,3,0.05,0.95,0.912646071550469,12,56.0,1,56.0,1,56.0,1,56.0,1
9907,max_effective,20,40,2,3,0.05,0.95,0.9376203289898494,7,39.0,1,39.0,1,39.0,1,39.0,1
9908,max_effective,20,40,2,3,0.05,0.95,0.9373964004974672,43,71.0,1,71.0,1,71.0,1,71.0,1
9909,max_effective,20,40,2,3,0.05,0.95,0.9115981401379618,11,51.0,1,51.0,1,51.0,1,51.0,1
9910,max_effective,20,40,2,3,0.05,0.95,0.945068915505642,14,50.0,1,50.0,1,50.0,1,50.0,1
9911,max_effective,20,40,2,3,0.05,0.95,0.901165105139354,23,78.0,0,79.0,1,79.0,1,79.0,1
9912,max_effective,20,40,2,3,0.05,0.95,0.8027104787603446,8,41.0,1,41.0,1,41.0,1,41.0,1
9913,max_effective,20,40,2,3,0.05,0.95,0.9151986891496356,17,54.0,1,54.0,1,54.0,1,54.0,1
9914,max_effective,20,40,2,3,0.05,0.95,0.8699512619799659,22,63.0,1,63.0,1,63.0,1,63.0,1
9915,max_effective,20,40,2,3,0.05,0.95,0.8336576178436841,6,44.0,1,44.0,1,44.0,1,44.0,1
9916,max_effective,20,40,2,3,0.05,0.95,0.9218889157697548,14,59.0,1,59.0,1,59.0,1,59.0,1
9917,max_effective,20,40,2,3,0.05,0.95,0.934543964779533,35,98.0,0,104.0,0,112.0,0,114.0,1
9918,max_effective,20,40,2,3,0.05,0.95,0.8615938685091491,7,42.0,1,42.0,1,42.0,1,42.0,1
9919,max_effective,20,40,2,3,0.05,0.95,0.946915193104706,8,45.0,1,45.0,1,45.0,1,45.0,1
9920,max_effective,20,40,2,3,0.05,0.95,0.902588585855966,10,40.0,1,40.0,1,40.0,1,40.0,1
9921,max_effective,20,40,2,3,0.05,0.95,0.9059175262852742,28,77.0,0,77.0,0,86.0,1,82.0,0
9922,max_effective,20,40,2,3,0.05,0.95,0.9100683403362122,15,83.0,1,83.0,1,83.0,1,83.0,1
9923,max_effective,20,40,2,3,0.05,0.95,0.928889164610491,51,79.0,0,89.0,0,99.0,0,100.0,1
9924,max_effective,20,40,2,3,0.05,0.95,0.8302296813597987,12,71.0,1,71.0,1,71.0,1,71.0,1
9925,max_effective,20,40,2,3,0.05,0.95,0.9166095148972184,20,69.0,1,69.0,1,69.0,1,69.0,1
9926,max_effective,20,40,2,3,0.05,0.95,0.9289799402120092,24,86.0,0,90.0,1,89.0,0,88.0,0
9927,max_effective,20,40,2,3,0.05,0.95,0.9480413572022518,22,79.0,0,80.0,1,80.0,1,79.0,0
9928,max_effective,20,40,2,3,0.05,0.95,0.9193833814106652,6,38.0,1,38.0,1,38.0,1,38.0,1
9929,max_effective,20,40,2,3,0.05,0.95,0.9401849442504484,8,37.0,1,37.0,1,37.0,1,36.0,0
9930,max_effective,20,40,2,3,0.05,0.95,0.9492436765943606,15,81.0,1,81.0,1,81.0,1,81.0,1
9931,max_effective,20,40,2,3,0.05,0.95,0.878047528589455,6,38.0,1,38.0,1,38.0,1,38.0,1
9932,max_effective,20,40,2,3,0.05,0.95,0.9049119410970456,27,56.0,1,56.0,1,56.0,1,56.0,1
9933,max_effective,20,40,2,3,0.05,0.95,0.9333793274926676,8,40.0,1,40.0,1,40.0,1,40.0,1
9934,max_effective,20,40,2,3,0.05,0.95,0.8120795800691955,5,38.0,1,38.0,1,38.0,1,38.0,1
9935,max_effective,20,40,2,3,0.05,0.95,0.9212341299173652,8,39.0,1,39.0,1,39.0,1,39.0,1
9936,max_effective,20,40,2,3,0.05,0.95,0.8941752233029391,10,42.0,1,42.0,1,42.0,1,42.0,1
9937,max_effective,20,40,2,3,0.05,0.95,0.9261230662356204,15,60.0,1,60.0,1,60.0,1,60.0,1
9938,max_effective,20,40,2,3,0.05,0.95,0.8723064309336185,14,54.0,1,54.0,1,54.0,1,54.0,1
9939,max_effective,20,40,2,3,0.05,0.95,0.8576224850078619,7,41.0,1,41.0,1,41.0,1,41.0,1
9940,max_effective,20,40,2,3,0.05,0.95,0.8678631857848659,14,46.0,1,46.0,1,46.0,1,46.0,1
9941,max_effective,20,40,2,3,0.05,0.95,0.8287561373116339,10,44.0,1,44.0,1,44.0,1,44.0,1
9942,max_effective,20,40,2,3,0.05,0.95,0.8890504236536771,19,73.0,1,73.0,1,73.0,1,73.0,1
9943,max_effective,20,40,2,3,0.05,0.95,0.9417714644586496,21,83.0,0,82.0,0,83.0,0,87.0,1
9944,max_effective,20,40,2,3,0.05,0.95,0.7375654657389205,6,35.0,1,35.0,1,35.0,1,33.0,0
9945,max_effective,20,40,2,3,0.05,0.95,0.9305647913534496,23,73.0,1,73.0,1,73.0,1,73.0,1
9946,max_effective,20,40,2,3,0.05,0.95,0.8351153496040052,9,51.0,1,51.0,1,51.0,1,51.0,1
9947,max_effective,20,40,2,3,0.05,0.95,0.90692149402476,9,51.0,1,51.0,1,51.0,1,51.0,1
9948,max_effective,20,40,2,3,0.05,0.95,0.8263901555786145,20,78.0,1,78.0,1,78.0,1,78.0,1
9949,max_effective,20,40,2,3,0.05,0.95,0.9409215681534976,11,55.0,1,55.0,1,55.0,1,55.0,1
9950,max_effective,20,40,2,3,0.05,0.95,0.9437247008391948,8,42.0,1,42.0,1,42.0,1,42.0,1
9951,max_effective,20,40,2,3,0.05,0.95,0.918821436997555,13,61.0,1,61.0,1,61.0,1,61.0,1
9952,max_effective,20,40,2,3,0.05,0.95,0.8857067189996123,7,54.0,1,54.0,1,54.0,1,54.0,1
9953,max_effective,20,40,2,3,0.05,0.95,0.9467835916976692,9,50.0,1,50.0,1,50.0,1,50.0,1
9954,max_effective,20,40,2,3,0.05,0.95,0.9438479671590416,25,79.0,1,79.0,1,79.0,1,79.0,1
9955,max_effective,20,40,2,3,0.05,0.95,0.8898008056354115,14,60.0,1,60.0,1,60.0,1,60.0,1
9956,max_effective,20,40,2,3,0.05,0.95,0.929375811288802,16,55.0,1,55.0,1,55.0,1,55.0,1
9957,max_effective,20,40,2,3,0.05,0.95,0.9144242157316744,21,53.0,1,53.0,1,53.0,1,53.0,1
9958,max_effective,20,40,2,3,0.05,0.95,0.8074660278396618,4,43.0,1,43.0,1,43.0,1,43.0,1
9959,max_effective,20,40,2,3,0.05,0.95,0.8974641044471537,11,57.0,1,57.0,1,57.0,1,57.0,1
9960,max_effective,20,40,2,3,0.05,0.95,0.9489402846461988,19,63.0,1,63.0,1,63.0,1,63.0,1
9961,max_effective,20,40,2,3,0.05,0.95,0.9173588894343622,9,53.0,1,53.0,1,53.0,1,53.0,1
9962,max_effective,20,40,2,3,0.05,0.95,0.9346669730219356,30,87.0,0,95.0,0,95.0,0,100.0,1
9963,max_effective,20,40,2,3,0.05,0.95,0.8784252420769137,14,53.0,1,53.0,1,53.0,1,53.0,1
9964,max_effective,20,40,2,3,0.05,0.95,0.813086641145804,5,36.0,1,36.0,1,36.0,1,35.0,0
9965,max_effective,20,40,2,3,0.05,0.95,0.9295533032864748,28,99.0,0,100.0,0,100.0,0,101.0,1
9966,max_effective,20,40,2,3,0.05,0.95,0.7105645711129944,14,61.0,1,61.0,1,61.0,1,61.0,1
9967,max_effective,20,40,2,3,0.05,0.95,0.9309890469403578,45,80.0,0,88.0,0,93.0,0,96.0,1
9968,max_effective,20,40,2,3,0.05,0.95,0.8581442303043071,9,43.0,1,43.0,1,43.0,1,43.0,1
9969,max_effective,20,40,2,3,0.05,0.95,0.7755978274142321,11,42.0,1,42.0,1,42.0,1,42.0,1
9970,max_effective,20,40,2,3,0.05,0.95,0.936650914603506,20,82.0,1,82.0,1,79.0,0,82.0,1
9971,max_effective,20,40,2,3,0.05,0.95,0.8401349584086966,6,41.0,1,41.0,1,41.0,1,41.0,1
9972,max_effective,20,40,2,3,0.05,0.95,0.9331305986405048,47,90.0,1,90.0,1,90.0,1,90.0,1
9973,max_effective,20,40,2,3,0.05,0.95,0.9033555091733698,14,58.0,1,58.0,1,58.0,1,58.0,1
9974,max_effective,20,40,2,3,0.05,0.95,0.8866521590757857,11,68.0,1,68.0,1,68.0,1,68.0,1
9975,max_effective,20,40,2,3,0.05,0.95,0.899369465091431,24,81.0,1,81.0,1,81.0,1,79.0,0
9976,max_effective,20,40,2,3,0.05,0.95,0.9008790161075992,7,53.0,1,53.0,1,53.0,1,53.0,1
9977,max_effective,20,40,2,3,0.05,0.95,0.9173564946197827,4,41.0,1,41.0,1,41.0,1,41.0,1
9978,max_effective,20,40,2,3,0.05,0.95,0.9397831472747536,22,85.0,0,87.0,1,85.0,0,86.0,0
9979,max_effective,20,40,2,3,0.05,0.95,0.8743905789972615,40,69.0,0,92.0,1,92.0,1,92.0,1
9980,max_effective,20,40,2,3,0.05,0.95,0.8908932996560077,9,61.0,1,61.0,1,61.0,1,61.0,1
9981,max_effective,20,40,2,3,0.05,0.95,0.924209955594965,17,49.0,1,49.0,1,49.0,1,49.0,1
9982,max_effective,20,40,2,3,0.05,0.95,0.9393232974058392,8,40.0,1,40.0,1,40.0,1,40.0,1
9983,max_effective,20,40,2,3,0.05,0.95,0.9364700941466284,17,87.0,0,87.0,0,88.0,1,87.0,0
9984,max_effective,20,40,2,3,0.05,0.95,0.8821712018786232,9,45.0,1,45.0,1,45.0,1,45.0,1
9985,max_effective,20,40,2,3,0.05,0.95,0.9107605268087,12,57.0,1,57.0,1,57.0,1,57.0,1
9986,max_effective,20,40,2,3,0.05,0.95,0.8390096785068284,9,47.0,1,47.0,1,47.0,1,47.0,1
9987,max_effective,20,40,2,3,0.05,0.95,0.8729462722849762,20,59.0,1,59.0,1,59.0,1,59.0,1
9988,max_effective,20,40,2,3,0.05,0.95,0.890821967927509,20,62.0,1,62.0,1,62.0,1,62.0,1
9989,max_effective,20,40,2,3,0.05,0.95,0.8312909601164488,13,46.0,1,46.0,1,46.0,1,46.0,1
9990,max_effective,20,40,2,3,0.05,0.95,0.9392329901051308,24,56.0,1,56.0,1,56.0,1,56.0,1
9991,max_effective,20,40,2,3,0.05,0.95,0.919633584850132,11,60.0,1,60.0,1,60.0,1,60.0,1
9992,max_effective,20,40,2,3,0.05,0.95,0.8754754787709086,10,52.0,1,52.0,1,52.0,1,52.0,1
9993,max_effective,20,40,2,3,0.05,0.95,0.9270470133477277,12,44.0,1,44.0,1,44.0,1,44.0,1
9994,max_effective,20,40,2,3,0.05,0.95,0.939763052495162,12,65.0,1,65.0,1,65.0,1,65.0,1
9995,max_effective,20,40,2,3,0.05,0.95,0.8825158920909266,6,33.0,1,33.0,1,33.0,1,33.0,1
9996,max_effective,20,40,2,3,0.05,0.95,0.8794943954480561,7,47.0,1,47.0,1,47.0,1,47.0,1
9997,max_effective,20,40,2,3,0.05,0.95,0.8220127809836271,10,61.0,1,61.0,1,61.0,1,61.0,1
9998,max_effective,20,40,2,3,0.05,0.95,0.9370623182794182,70,80.0,0,84.0,0,100.0,0,102.0,1
9999,max_effective,20,40,2,3,0.05,0.95,0.9314702752776436,47,84.0,0,100.0,1,100.0,1,87.0,0


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n20_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,20,60,3,3,0.05,0.95,0.9129171760879594,39,90.0,1,90.0,1,90.0,1,90.0,1
1,max_effective,20,60,3,3,0.05,0.95,0.9498419198800212,34,85.0,1,85.0,1,85.0,1,85.0,1
2,max_effective,20,60,3,3,0.05,0.95,0.9349532970691328,14,46.0,1,46.0,1,46.0,1,46.0,1
3,max_effective,20,60,3,3,0.05,0.95,0.9124946753739877,25,92.0,1,92.0,1,92.0,1,92.0,1
4,max_effective,20,60,3,3,0.05,0.95,0.9383777680758442,21,90.0,1,90.0,1,90.0,1,90.0,1
5,max_effective,20,60,3,3,0.05,0.95,0.8885557615868309,14,84.0,1,84.0,1,84.0,1,84.0,1
6,max_effective,20,60,3,3,0.05,0.95,0.9307405026683612,25,60.0,1,60.0,1,60.0,1,60.0,1
7,max_effective,20,60,3,3,0.05,0.95,0.9082265706315458,28,103.0,1,103.0,1,103.0,1,103.0,1
8,max_effective,20,60,3,3,0.05,0.95,0.9473439634007206,15,65.0,1,65.0,1,65.0,1,65.0,1
9,max_effective,20,60,3,3,0.05,0.95,0.916544103865368,24,79.0,1,79.0,1,79.0,1,79.0,1
10,max_effective,20,60,3,3,0.05,0.95,0.9192512598431112,10,49.0,1,49.0,1,49.0,1,46.0,0
11,max_effective,20,60,3,3,0.05,0.95,0.9051420446936804,16,57.0,1,57.0,1,57.0,1,56.0,0
12,max_effective,20,60,3,3,0.05,0.95,0.9267082451662908,55,131.0,0,145.0,0,149.0,0,155.0,1
13,max_effective,20,60,3,3,0.05,0.95,0.8852738076125193,8,41.0,1,41.0,1,41.0,1,41.0,1
14,max_effective,20,60,3,3,0.05,0.95,0.9450505060878728,30,76.0,1,76.0,1,76.0,1,75.0,0
15,max_effective,20,60,3,3,0.05,0.95,0.9272299782461356,14,62.0,1,62.0,1,62.0,1,62.0,1
16,max_effective,20,60,3,3,0.05,0.95,0.9050905949072584,15,85.0,1,85.0,1,85.0,1,85.0,1
17,max_effective,20,60,3,3,0.05,0.95,0.8656860488755341,14,48.0,1,48.0,1,48.0,1,48.0,1
18,max_effective,20,60,3,3,0.05,0.95,0.9240306958956412,37,120.0,1,120.0,1,119.0,0,120.0,1
19,max_effective,20,60,3,3,0.05,0.95,0.9375187020652236,27,103.0,1,103.0,1,103.0,1,103.0,1
20,max_effective,20,60,3,3,0.05,0.95,0.9491390850204858,20,94.0,1,94.0,1,94.0,1,94.0,1
21,max_effective,20,60,3,3,0.05,0.95,0.9279389005104302,6,47.0,1,47.0,1,47.0,1,47.0,1
22,max_effective,20,60,3,3,0.05,0.95,0.8466495696017464,7,46.0,1,46.0,1,46.0,1,46.0,1
23,max_effective,20,60,3,3,0.05,0.95,0.9259131981220978,10,65.0,1,65.0,1,65.0,1,61.0,0
24,max_effective,20,60,3,3,0.05,0.95,0.9173060491659788,19,57.0,1,57.0,1,57.0,1,57.0,1
25,max_effective,20,60,3,3,0.05,0.95,0.91328083320344,53,89.0,1,89.0,1,89.0,1,89.0,1
26,max_effective,20,60,3,3,0.05,0.95,0.9359167955117468,16,61.0,1,61.0,1,61.0,1,60.0,0
27,max_effective,20,60,3,3,0.05,0.95,0.9140180351278476,6,35.0,1,35.0,1,35.0,1,35.0,1
28,max_effective,20,60,3,3,0.05,0.95,0.9221605457135164,33,82.0,1,82.0,1,82.0,1,82.0,1
29,max_effective,20,60,3,3,0.05,0.95,0.9065553158456188,13,66.0,1,66.0,1,66.0,1,66.0,1
30,max_effective,20,60,3,3,0.05,0.95,0.9229678072860136,10,50.0,1,50.0,1,50.0,1,49.0,0
31,max_effective,20,60,3,3,0.05,0.95,0.8032271318012562,14,63.0,1,63.0,1,63.0,1,63.0,1
32,max_effective,20,60,3,3,0.05,0.95,0.9378153092490024,6,53.0,1,53.0,1,53.0,1,53.0,1
33,max_effective,20,60,3,3,0.05,0.95,0.8908981913752252,13,52.0,1,52.0,1,52.0,1,52.0,1
34,max_effective,20,60,3,3,0.05,0.95,0.8305320326113681,8,43.0,1,43.0,1,43.0,1,43.0,1
35,max_effective,20,60,3,3,0.05,0.95,0.922918257265142,11,39.0,1,39.0,1,39.0,1,39.0,1
36,max_effective,20,60,3,3,0.05,0.95,0.8938183761107987,10,50.0,1,50.0,1,50.0,1,50.0,1
37,max_effective,20,60,3,3,0.05,0.95,0.8870984796526564,27,67.0,1,67.0,1,67.0,1,67.0,1
38,max_effective,20,60,3,3,0.05,0.95,0.935214305552658,30,63.0,1,63.0,1,63.0,1,63.0,1
39,max_effective,20,60,3,3,0.05,0.95,0.9106813622441142,10,55.0,1,55.0,1,55.0,1,55.0,1
40,max_effective,20,60,3,3,0.05,0.95,0.9258816463966586,5,41.0,1,41.0,1,41.0,1,41.0,1
41,max_effective,20,60,3,3,0.05,0.95,0.9051196970475897,8,45.0,1,45.0,1,45.0,1,45.0,1
42,max_effective,20,60,3,3,0.05,0.95,0.8766122211322795,8,42.0,1,42.0,1,42.0,1,41.0,0
43,max_effective,20,60,3,3,0.05,0.95,0.8730191900061619,11,49.0,1,49.0,1,49.0,1,49.0,1
44,max_effective,20,60,3,3,0.05,0.95,0.9365674644916864,7,31.0,1,31.0,1,31.0,1,31.0,1
45,max_effective,20,60,3,3,0.05,0.95,0.8814124025604092,11,47.0,1,47.0,1,47.0,1,47.0,1
46,max_effective,20,60,3,3,0.05,0.95,0.9258212914663114,13,58.0,1,58.0,1,58.0,1,58.0,1
47,max_effective,20,60,3,3,0.05,0.95,0.728934097192562,11,41.0,1,41.0,1,41.0,1,41.0,1
48,max_effective,20,60,3,3,0.05,0.95,0.8760305959221579,9,52.0,1,52.0,1,52.0,1,52.0,1
49,max_effective,20,60,3,3,0.05,0.95,0.8681585357465941,11,55.0,1,55.0,1,55.0,1,55.0,1
50,max_effective,20,60,3,3,0.05,0.95,0.923181999615066,39,100.0,1,100.0,1,100.0,1,100.0,1
51,max_effective,20,60,3,3,0.05,0.95,0.891355667869465,19,53.0,1,53.0,1,53.0,1,53.0,1
52,max_effective,20,60,3,3,0.05,0.95,0.8431958090050081,13,65.0,1,65.0,1,65.0,1,65.0,1
53,max_effective,20,60,3,3,0.05,0.95,0.9071799348406874,9,40.0,1,40.0,1,40.0,1,39.0,0
54,max_effective,20,60,3,3,0.05,0.95,0.9440060222886576,34,83.0,1,83.0,1,83.0,1,83.0,1
55,max_effective,20,60,3,3,0.05,0.95,0.8841523676572531,14,54.0,1,54.0,1,54.0,1,54.0,1
56,max_effective,20,60,3,3,0.05,0.95,0.9496544822270174,7,38.0,1,38.0,1,38.0,1,37.0,0
57,max_effective,20,60,3,3,0.05,0.95,0.9449832738523598,7,51.0,1,51.0,1,51.0,1,51.0,1
58,max_effective,20,60,3,3,0.05,0.95,0.8987262527990686,9,61.0,1,61.0,1,61.0,1,61.0,1
59,max_effective,20,60,3,3,0.05,0.95,0.8634275395757677,14,53.0,1,53.0,1,53.0,1,53.0,1
60,max_effective,20,60,3,3,0.05,0.95,0.8816886309312781,25,67.0,1,67.0,1,67.0,1,67.0,1
61,max_effective,20,60,3,3,0.05,0.95,0.945515893259113,29,63.0,1,63.0,1,63.0,1,62.0,0
62,max_effective,20,60,3,3,0.05,0.95,0.9133462858016576,50,103.0,0,110.0,1,110.0,1,110.0,1
63,max_effective,20,60,3,3,0.05,0.95,0.938852296320003,17,49.0,1,49.0,1,49.0,1,49.0,1
64,max_effective,20,60,3,3,0.05,0.95,0.9150295657338,7,44.0,1,44.0,1,44.0,1,44.0,1
65,max_effective,20,60,3,3,0.05,0.95,0.6568646237835598,4,32.0,1,32.0,1,32.0,1,32.0,1
66,max_effective,20,60,3,3,0.05,0.95,0.9419047768631118,10,56.0,1,56.0,1,56.0,1,56.0,1
67,max_effective,20,60,3,3,0.05,0.95,0.8259501735574699,13,70.0,1,70.0,1,70.0,1,70.0,1
68,max_effective,20,60,3,3,0.05,0.95,0.9397734582198556,11,47.0,1,47.0,1,47.0,1,47.0,1
69,max_effective,20,60,3,3,0.05,0.95,0.8744065850619688,82,135.0,0,132.0,0,137.0,1,134.0,0
70,max_effective,20,60,3,3,0.05,0.95,0.911183329894816,11,45.0,1,45.0,1,45.0,1,45.0,1
71,max_effective,20,60,3,3,0.05,0.95,0.9245101012542136,11,52.0,1,52.0,1,52.0,1,52.0,1
72,max_effective,20,60,3,3,0.05,0.95,0.8662957074040583,8,43.0,1,43.0,1,43.0,1,43.0,1
73,max_effective,20,60,3,3,0.05,0.95,0.844314061496095,21,53.0,1,53.0,1,53.0,1,53.0,1
74,max_effective,20,60,3,3,0.05,0.95,0.9234425566974872,13,74.0,1,74.0,1,74.0,1,74.0,1
75,max_effective,20,60,3,3,0.05,0.95,0.9001182014529492,22,97.0,1,97.0,1,97.0,1,97.0,1
76,max_effective,20,60,3,3,0.05,0.95,0.9351550827071878,17,74.0,1,74.0,1,74.0,1,73.0,0
77,max_effective,20,60,3,3,0.05,0.95,0.9406596185507964,18,83.0,1,83.0,1,83.0,1,83.0,1
78,max_effective,20,60,3,3,0.05,0.95,0.946720150321692,20,89.0,1,89.0,1,89.0,1,89.0,1
79,max_effective,20,60,3,3,0.05,0.95,0.8693050464068437,23,78.0,1,78.0,1,78.0,1,77.0,0
80,max_effective,20,60,3,3,0.05,0.95,0.9440095265592776,6,44.0,1,44.0,1,44.0,1,44.0,1
81,max_effective,20,60,3,3,0.05,0.95,0.9231827357092665,9,55.0,1,55.0,1,55.0,1,55.0,1
82,max_effective,20,60,3,3,0.05,0.95,0.9362895323770256,13,86.0,1,86.0,1,86.0,1,86.0,1
83,max_effective,20,60,3,3,0.05,0.95,0.8785762056009053,18,68.0,1,68.0,1,68.0,1,68.0,1
84,max_effective,20,60,3,3,0.05,0.95,0.9492535601232178,14,50.0,1,50.0,1,50.0,1,50.0,1
85,max_effective,20,60,3,3,0.05,0.95,0.9157416894480928,48,90.0,1,90.0,1,90.0,1,90.0,1
86,max_effective,20,60,3,3,0.05,0.95,0.942829719178284,9,57.0,1,57.0,1,57.0,1,54.0,0
87,max_effective,20,60,3,3,0.05,0.95,0.8743883185495565,21,74.0,1,74.0,1,74.0,1,74.0,1
88,max_effective,20,60,3,3,0.05,0.95,0.9451493764988232,38,97.0,1,97.0,1,97.0,1,97.0,1
89,max_effective,20,60,3,3,0.05,0.95,0.9302950209262516,9,47.0,1,47.0,1,47.0,1,47.0,1
90,max_effective,20,60,3,3,0.05,0.95,0.8929533716124616,26,73.0,1,73.0,1,73.0,1,73.0,1
91,max_effective,20,60,3,3,0.05,0.95,0.912752902395251,29,105.0,1,105.0,1,105.0,1,105.0,1
92,max_effective,20,60,3,3,0.05,0.95,0.9368242753834092,19,60.0,1,60.0,1,60.0,1,60.0,1
93,max_effective,20,60,3,3,0.05,0.95,0.9057351475847384,10,60.0,1,60.0,1,60.0,1,60.0,1
94,max_effective,20,60,3,3,0.05,0.95,0.8770348562709067,8,39.0,1,39.0,1,39.0,1,39.0,1
95,max_effective,20,60,3,3,0.05,0.95,0.9214155810804812,17,72.0,1,72.0,1,72.0,1,71.0,0
96,max_effective,20,60,3,3,0.05,0.95,0.9182437251809352,16,52.0,1,52.0,1,52.0,1,52.0,1
97,max_effective,20,60,3,3,0.05,0.95,0.8607068314927643,5,40.0,1,40.0,1,40.0,1,40.0,1
98,max_effective,20,60,3,3,0.05,0.95,0.946970114797635,37,95.0,1,95.0,1,95.0,1,95.0,1
99,max_effective,20,60,3,3,0.05,0.95,0.922814577084953,64,132.0,0,144.0,0,153.0,1,149.0,0
100,max_effective,20,60,3,3,0.05,0.95,0.8540480949772561,14,56.0,1,56.0,1,56.0,1,54.0,0
101,max_effective,20,60,3,3,0.05,0.95,0.9378772643035465,27,57.0,1,57.0,1,57.0,1,57.0,1
102,max_effective,20,60,3,3,0.05,0.95,0.9328477383156304,10,63.0,1,63.0,1,63.0,1,62.0,0
103,max_effective,20,60,3,3,0.05,0.95,0.8941181967932066,37,80.0,1,80.0,1,80.0,1,80.0,1
104,max_effective,20,60,3,3,0.05,0.95,0.9153056469057138,10,39.0,1,39.0,1,39.0,1,39.0,1
105,max_effective,20,60,3,3,0.05,0.95,0.9347228555717202,26,69.0,1,69.0,1,69.0,1,69.0,1
106,max_effective,20,60,3,3,0.05,0.95,0.8361990848100823,7,35.0,1,35.0,1,35.0,1,35.0,1
107,max_effective,20,60,3,3,0.05,0.95,0.9380699165048256,14,79.0,1,79.0,1,79.0,1,79.0,1
108,max_effective,20,60,3,3,0.05,0.95,0.8701931210514857,7,46.0,1,46.0,1,46.0,1,46.0,1
109,max_effective,20,60,3,3,0.05,0.95,0.8590011020653909,11,37.0,1,37.0,1,37.0,1,37.0,1
110,max_effective,20,60,3,3,0.05,0.95,0.9304384667717336,18,72.0,1,72.0,1,72.0,1,72.0,1
111,max_effective,20,60,3,3,0.05,0.95,0.7605491544686938,7,45.0,1,45.0,1,45.0,1,45.0,1
112,max_effective,20,60,3,3,0.05,0.95,0.9368936831748902,23,83.0,1,83.0,1,83.0,1,82.0,0
113,max_effective,20,60,3,3,0.05,0.95,0.9138502795671372,10,42.0,1,42.0,1,42.0,1,42.0,1
114,max_effective,20,60,3,3,0.05,0.95,0.9395821419293808,10,48.0,1,48.0,1,48.0,1,48.0,1
115,max_effective,20,60,3,3,0.05,0.95,0.8779435959285211,12,60.0,1,60.0,1,60.0,1,60.0,1
116,max_effective,20,60,3,3,0.05,0.95,0.9072947577220208,15,72.0,1,72.0,1,72.0,1,72.0,1
117,max_effective,20,60,3,3,0.05,0.95,0.9471323251186032,20,96.0,1,96.0,1,96.0,1,96.0,1
118,max_effective,20,60,3,3,0.05,0.95,0.8914578382265057,13,41.0,1,41.0,1,41.0,1,41.0,1
119,max_effective,20,60,3,3,0.05,0.95,0.8633676989075559,8,42.0,1,42.0,1,42.0,1,41.0,0
120,max_effective,20,60,3,3,0.05,0.95,0.9342565356324803,8,55.0,1,55.0,1,55.0,1,55.0,1
121,max_effective,20,60,3,3,0.05,0.95,0.8455834437728528,4,33.0,1,33.0,1,33.0,1,33.0,1
122,max_effective,20,60,3,3,0.05,0.95,0.9372551889052484,20,73.0,1,73.0,1,73.0,1,73.0,1
123,max_effective,20,60,3,3,0.05,0.95,0.91759498516121,16,66.0,1,66.0,1,66.0,1,66.0,1
124,max_effective,20,60,3,3,0.05,0.95,0.9244503415715551,11,50.0,1,50.0,1,50.0,1,50.0,1
125,max_effective,20,60,3,3,0.05,0.95,0.9349978150631808,27,67.0,1,67.0,1,67.0,1,67.0,1
126,max_effective,20,60,3,3,0.05,0.95,0.9473449893733744,12,45.0,1,45.0,1,45.0,1,45.0,1
127,max_effective,20,60,3,3,0.05,0.95,0.9295817686009132,18,82.0,1,82.0,1,82.0,1,82.0,1
128,max_effective,20,60,3,3,0.05,0.95,0.8203228648722141,9,40.0,1,40.0,1,40.0,1,40.0,1
129,max_effective,20,60,3,3,0.05,0.95,0.9444063117861616,42,113.0,1,113.0,1,113.0,1,113.0,1
130,max_effective,20,60,3,3,0.05,0.95,0.949581758473614,36,85.0,1,85.0,1,85.0,1,85.0,1
131,max_effective,20,60,3,3,0.05,0.95,0.9090212788739994,6,46.0,1,46.0,1,46.0,1,46.0,1
132,max_effective,20,60,3,3,0.05,0.95,0.9084154284451208,26,72.0,1,72.0,1,72.0,1,72.0,1
133,max_effective,20,60,3,3,0.05,0.95,0.9249229514113376,14,47.0,1,47.0,1,47.0,1,46.0,0
134,max_effective,20,60,3,3,0.05,0.95,0.9018190247857416,10,44.0,1,44.0,1,44.0,1,44.0,1
135,max_effective,20,60,3,3,0.05,0.95,0.8849008857293376,9,47.0,1,47.0,1,47.0,1,47.0,1
136,max_effective,20,60,3,3,0.05,0.95,0.9298639322530085,15,75.0,1,75.0,1,75.0,1,75.0,1
137,max_effective,20,60,3,3,0.05,0.95,0.93181236524111,38,93.0,1,93.0,1,93.0,1,93.0,1
138,max_effective,20,60,3,3,0.05,0.95,0.90885113181231,9,41.0,1,41.0,1,41.0,1,41.0,1
139,max_effective,20,60,3,3,0.05,0.95,0.9456292030264448,14,47.0,1,47.0,1,47.0,1,47.0,1
140,max_effective,20,60,3,3,0.05,0.95,0.9401359714885974,12,48.0,1,48.0,1,48.0,1,48.0,1
141,max_effective,20,60,3,3,0.05,0.95,0.9396738201755942,19,77.0,1,77.0,1,77.0,1,77.0,1
142,max_effective,20,60,3,3,0.05,0.95,0.9086124641258052,16,46.0,1,46.0,1,46.0,1,46.0,1
143,max_effective,20,60,3,3,0.05,0.95,0.9295415627679372,71,118.0,1,118.0,1,118.0,1,105.0,0
144,max_effective,20,60,3,3,0.05,0.95,0.9409467559397032,22,94.0,1,94.0,1,94.0,1,94.0,1
145,max_effective,20,60,3,3,0.05,0.95,0.8556581589422015,10,45.0,1,45.0,1,45.0,1,45.0,1
146,max_effective,20,60,3,3,0.05,0.95,0.8822440075647471,6,43.0,1,43.0,1,43.0,1,41.0,0
147,max_effective,20,60,3,3,0.05,0.95,0.9286867826052488,6,52.0,1,52.0,1,52.0,1,52.0,1
148,max_effective,20,60,3,3,0.05,0.95,0.8510226047433775,11,58.0,1,58.0,1,58.0,1,58.0,1
149,max_effective,20,60,3,3,0.05,0.95,0.8706981861875452,4,34.0,1,34.0,1,34.0,1,34.0,1
150,max_effective,20,60,3,3,0.05,0.95,0.9427625935697468,30,66.0,1,66.0,1,66.0,1,65.0,0
151,max_effective,20,60,3,3,0.05,0.95,0.9294361085598672,15,58.0,1,58.0,1,58.0,1,58.0,1
152,max_effective,20,60,3,3,0.05,0.95,0.9243607747138722,27,91.0,1,91.0,1,91.0,1,91.0,1
153,max_effective,20,60,3,3,0.05,0.95,0.9223846178962338,37,85.0,1,85.0,1,85.0,1,85.0,1
154,max_effective,20,60,3,3,0.05,0.95,0.9226834660889056,17,73.0,1,73.0,1,73.0,1,73.0,1
155,max_effective,20,60,3,3,0.05,0.95,0.946032578336889,44,117.0,0,118.0,1,118.0,1,118.0,1
156,max_effective,20,60,3,3,0.05,0.95,0.943621726018714,17,67.0,1,67.0,1,67.0,1,67.0,1
157,max_effective,20,60,3,3,0.05,0.95,0.9278158757161994,16,68.0,1,68.0,1,68.0,1,68.0,1
158,max_effective,20,60,3,3,0.05,0.95,0.937796905901458,35,102.0,1,102.0,1,102.0,1,102.0,1
159,max_effective,20,60,3,3,0.05,0.95,0.9481250315043612,37,98.0,1,98.0,1,98.0,1,98.0,1
160,max_effective,20,60,3,3,0.05,0.95,0.9284461903642816,14,64.0,1,64.0,1,64.0,1,64.0,1
161,max_effective,20,60,3,3,0.05,0.95,0.8828165537985879,5,37.0,1,37.0,1,37.0,1,34.0,0
162,max_effective,20,60,3,3,0.05,0.95,0.9022460417488232,39,76.0,1,76.0,1,76.0,1,76.0,1
163,max_effective,20,60,3,3,0.05,0.95,0.9396023142435352,7,48.0,1,48.0,1,48.0,1,45.0,0
164,max_effective,20,60,3,3,0.05,0.95,0.9049949405649648,8,48.0,1,48.0,1,48.0,1,47.0,0
165,max_effective,20,60,3,3,0.05,0.95,0.873790715040415,7,47.0,1,47.0,1,47.0,1,47.0,1
166,max_effective,20,60,3,3,0.05,0.95,0.8720738129419324,10,71.0,1,71.0,1,71.0,1,71.0,1
167,max_effective,20,60,3,3,0.05,0.95,0.8922464803195806,21,75.0,1,75.0,1,75.0,1,75.0,1
168,max_effective,20,60,3,3,0.05,0.95,0.9256020034538972,9,37.0,1,37.0,1,37.0,1,36.0,0
169,max_effective,20,60,3,3,0.05,0.95,0.9352514745922308,23,70.0,1,70.0,1,70.0,1,70.0,1
170,max_effective,20,60,3,3,0.05,0.95,0.8462742342300146,8,52.0,1,52.0,1,52.0,1,52.0,1
171,max_effective,20,60,3,3,0.05,0.95,0.9005744854869663,18,72.0,1,72.0,1,72.0,1,72.0,1
172,max_effective,20,60,3,3,0.05,0.95,0.9336338214289768,8,47.0,1,47.0,1,47.0,1,46.0,0
173,max_effective,20,60,3,3,0.05,0.95,0.8936950135036935,31,98.0,1,98.0,1,98.0,1,98.0,1
174,max_effective,20,60,3,3,0.05,0.95,0.9278239979215108,27,79.0,1,79.0,1,79.0,1,79.0,1
175,max_effective,20,60,3,3,0.05,0.95,0.900286101933341,22,65.0,1,65.0,1,65.0,1,65.0,1
176,max_effective,20,60,3,3,0.05,0.95,0.9480569841664412,26,53.0,1,53.0,1,53.0,1,53.0,1
177,max_effective,20,60,3,3,0.05,0.95,0.8685282143322756,12,51.0,1,51.0,1,51.0,1,51.0,1
178,max_effective,20,60,3,3,0.05,0.95,0.6504425918876904,3,29.0,1,29.0,1,29.0,1,29.0,1
179,max_effective,20,60,3,3,0.05,0.95,0.837444981484783,15,65.0,1,65.0,1,65.0,1,65.0,1
180,max_effective,20,60,3,3,0.05,0.95,0.8645576657059307,6,32.0,1,32.0,1,32.0,1,32.0,1
181,max_effective,20,60,3,3,0.05,0.95,0.9433184549997176,49,100.0,0,116.0,1,116.0,1,116.0,1
182,max_effective,20,60,3,3,0.05,0.95,0.844113653415887,12,41.0,1,41.0,1,41.0,1,41.0,1
183,max_effective,20,60,3,3,0.05,0.95,0.9016952929687404,35,89.0,1,89.0,1,89.0,1,89.0,1
184,max_effective,20,60,3,3,0.05,0.95,0.948493981129226,15,62.0,1,62.0,1,62.0,1,62.0,1
185,max_effective,20,60,3,3,0.05,0.95,0.8378321049207891,9,44.0,1,44.0,1,44.0,1,44.0,1
186,max_effective,20,60,3,3,0.05,0.95,0.8745109289174383,25,102.0,1,102.0,1,102.0,1,102.0,1
187,max_effective,20,60,3,3,0.05,0.95,0.9334951276344304,21,83.0,1,83.0,1,83.0,1,83.0,1
188,max_effective,20,60,3,3,0.05,0.95,0.922578217174949,5,37.0,1,37.0,1,37.0,1,36.0,0
189,max_effective,20,60,3,3,0.05,0.95,0.8499597855734053,5,27.0,1,27.0,1,27.0,1,26.0,0
190,max_effective,20,60,3,3,0.05,0.95,0.8223669629297353,8,43.0,1,43.0,1,43.0,1,43.0,1
191,max_effective,20,60,3,3,0.05,0.95,0.8917258971461819,51,96.0,1,96.0,1,96.0,1,96.0,1
192,max_effective,20,60,3,3,0.05,0.95,0.8649106513778303,12,56.0,1,56.0,1,56.0,1,56.0,1
193,max_effective,20,60,3,3,0.05,0.95,0.905323323432267,11,53.0,1,53.0,1,53.0,1,53.0,1
194,max_effective,20,60,3,3,0.05,0.95,0.9341591212771782,7,57.0,1,57.0,1,57.0,1,57.0,1
195,max_effective,20,60,3,3,0.05,0.95,0.8727108465539208,7,36.0,1,36.0,1,36.0,1,36.0,1
196,max_effective,20,60,3,3,0.05,0.95,0.9446226278136656,27,67.0,1,67.0,1,67.0,1,67.0,1
197,max_effective,20,60,3,3,0.05,0.95,0.8150619317805604,6,35.0,1,35.0,1,35.0,1,35.0,1
198,max_effective,20,60,3,3,0.05,0.95,0.938577783700244,16,79.0,1,79.0,1,79.0,1,79.0,1
199,max_effective,20,60,3,3,0.05,0.95,0.8627417690415556,7,42.0,1,42.0,1,42.0,1,42.0,1
200,max_effective,20,60,3,3,0.05,0.95,0.936700700975291,18,76.0,1,76.0,1,76.0,1,76.0,1
201,max_effective,20,60,3,3,0.05,0.95,0.890134824722411,9,57.0,1,57.0,1,57.0,1,57.0,1
202,max_effective,20,60,3,3,0.05,0.95,0.9350127717986212,6,43.0,1,43.0,1,43.0,1,42.0,0
203,max_effective,20,60,3,3,0.05,0.95,0.8954672001118776,12,60.0,1,60.0,1,60.0,1,60.0,1
204,max_effective,20,60,3,3,0.05,0.95,0.8748348831503439,8,46.0,1,46.0,1,46.0,1,45.0,0
205,max_effective,20,60,3,3,0.05,0.95,0.942166580181493,19,86.0,1,86.0,1,86.0,1,86.0,1
206,max_effective,20,60,3,3,0.05,0.95,0.9155599257077652,13,64.0,1,64.0,1,64.0,1,64.0,1
207,max_effective,20,60,3,3,0.05,0.95,0.9232104325240272,11,49.0,1,49.0,1,49.0,1,49.0,1
208,max_effective,20,60,3,3,0.05,0.95,0.8717385066497435,12,58.0,1,58.0,1,58.0,1,58.0,1
209,max_effective,20,60,3,3,0.05,0.95,0.908161646773332,11,45.0,1,45.0,1,45.0,1,45.0,1
210,max_effective,20,60,3,3,0.05,0.95,0.8531636041247556,5,35.0,1,35.0,1,35.0,1,34.0,0
211,max_effective,20,60,3,3,0.05,0.95,0.9469253907530624,24,87.0,1,87.0,1,87.0,1,87.0,1
212,max_effective,20,60,3,3,0.05,0.95,0.8794861519559789,13,59.0,1,59.0,1,59.0,1,58.0,0
213,max_effective,20,60,3,3,0.05,0.95,0.9355475189567888,7,43.0,1,43.0,1,43.0,1,43.0,1
214,max_effective,20,60,3,3,0.05,0.95,0.9308182675264434,44,100.0,1,100.0,1,100.0,1,100.0,1
215,max_effective,20,60,3,3,0.05,0.95,0.9338761032230426,30,95.0,1,95.0,1,95.0,1,95.0,1
216,max_effective,20,60,3,3,0.05,0.95,0.940623934453649,70,118.0,1,118.0,1,118.0,1,118.0,1
217,max_effective,20,60,3,3,0.05,0.95,0.9329304552617518,5,43.0,1,43.0,1,43.0,1,43.0,1
218,max_effective,20,60,3,3,0.05,0.95,0.8514172703276843,13,56.0,1,56.0,1,56.0,1,56.0,1
219,max_effective,20,60,3,3,0.05,0.95,0.9336873958904864,26,84.0,1,84.0,1,84.0,1,84.0,1
220,max_effective,20,60,3,3,0.05,0.95,0.9344507062558404,18,47.0,1,47.0,1,47.0,1,47.0,1
221,max_effective,20,60,3,3,0.05,0.95,0.9061052767245472,42,84.0,1,84.0,1,84.0,1,84.0,1
222,max_effective,20,60,3,3,0.05,0.95,0.851108309846146,14,50.0,1,50.0,1,50.0,1,50.0,1
223,max_effective,20,60,3,3,0.05,0.95,0.9491467825321632,14,74.0,1,74.0,1,74.0,1,74.0,1
224,max_effective,20,60,3,3,0.05,0.95,0.8845715147576139,15,77.0,1,77.0,1,77.0,1,77.0,1
225,max_effective,20,60,3,3,0.05,0.95,0.94830311886007,21,72.0,1,72.0,1,72.0,1,72.0,1
226,max_effective,20,60,3,3,0.05,0.95,0.9119581347583156,28,89.0,1,89.0,1,89.0,1,89.0,1
227,max_effective,20,60,3,3,0.05,0.95,0.9475227301551866,19,95.0,1,95.0,1,95.0,1,95.0,1
228,max_effective,20,60,3,3,0.05,0.95,0.9451027318304056,10,61.0,1,61.0,1,61.0,1,61.0,1
229,max_effective,20,60,3,3,0.05,0.95,0.8884528273606475,13,52.0,1,52.0,1,52.0,1,52.0,1
230,max_effective,20,60,3,3,0.05,0.95,0.9339770186656708,54,97.0,1,97.0,1,97.0,1,97.0,1
231,max_effective,20,60,3,3,0.05,0.95,0.9468523842761404,17,69.0,1,69.0,1,69.0,1,69.0,1
232,max_effective,20,60,3,3,0.05,0.95,0.9451532245833724,14,78.0,1,78.0,1,78.0,1,78.0,1
233,max_effective,20,60,3,3,0.05,0.95,0.9346763172890648,11,62.0,1,62.0,1,62.0,1,62.0,1
234,max_effective,20,60,3,3,0.05,0.95,0.8170531526044464,7,45.0,1,45.0,1,45.0,1,45.0,1
235,max_effective,20,60,3,3,0.05,0.95,0.8363029857885014,7,29.0,1,29.0,1,29.0,1,29.0,1
236,max_effective,20,60,3,3,0.05,0.95,0.925199190519375,29,104.0,1,104.0,1,104.0,1,104.0,1
237,max_effective,20,60,3,3,0.05,0.95,0.9225110454292098,13,71.0,1,71.0,1,71.0,1,71.0,1
238,max_effective,20,60,3,3,0.05,0.95,0.9050047916395936,6,43.0,1,43.0,1,43.0,1,43.0,1
239,max_effective,20,60,3,3,0.05,0.95,0.9397795720173164,8,43.0,1,43.0,1,43.0,1,43.0,1
240,max_effective,20,60,3,3,0.05,0.95,0.9417641634308472,17,66.0,1,66.0,1,66.0,1,66.0,1
241,max_effective,20,60,3,3,0.05,0.95,0.9493688580333176,16,76.0,1,76.0,1,76.0,1,76.0,1
242,max_effective,20,60,3,3,0.05,0.95,0.9463202115456362,31,64.0,1,64.0,1,64.0,1,64.0,1
243,max_effective,20,60,3,3,0.05,0.95,0.915641387953786,7,52.0,1,52.0,1,52.0,1,52.0,1
244,max_effective,20,60,3,3,0.05,0.95,0.9277453262629886,16,63.0,1,63.0,1,63.0,1,63.0,1
245,max_effective,20,60,3,3,0.05,0.95,0.8745273279973761,9,54.0,1,54.0,1,54.0,1,54.0,1
246,max_effective,20,60,3,3,0.05,0.95,0.8987824033064403,12,52.0,1,52.0,1,52.0,1,52.0,1
247,max_effective,20,60,3,3,0.05,0.95,0.9475266832700938,13,63.0,1,63.0,1,63.0,1,63.0,1
248,max_effective,20,60,3,3,0.05,0.95,0.9257684016317078,7,42.0,1,42.0,1,42.0,1,42.0,1
249,max_effective,20,60,3,3,0.05,0.95,0.9358783206666472,28,118.0,0,121.0,1,121.0,1,115.0,0
250,max_effective,20,60,3,3,0.05,0.95,0.9148333302326564,14,56.0,1,56.0,1,56.0,1,55.0,0
251,max_effective,20,60,3,3,0.05,0.95,0.9446658111868902,9,55.0,1,55.0,1,55.0,1,55.0,1
252,max_effective,20,60,3,3,0.05,0.95,0.9497470659953408,15,45.0,1,45.0,1,45.0,1,43.0,0
253,max_effective,20,60,3,3,0.05,0.95,0.948864807509912,34,79.0,1,79.0,1,79.0,1,79.0,1
254,max_effective,20,60,3,3,0.05,0.95,0.8767331200424515,18,72.0,1,72.0,1,72.0,1,72.0,1
255,max_effective,20,60,3,3,0.05,0.95,0.94294688300519,28,105.0,1,105.0,1,105.0,1,105.0,1
256,max_effective,20,60,3,3,0.05,0.95,0.9336703940347458,41,86.0,1,86.0,1,86.0,1,86.0,1
257,max_effective,20,60,3,3,0.05,0.95,0.9187127334239604,15,70.0,1,70.0,1,70.0,1,70.0,1
258,max_effective,20,60,3,3,0.05,0.95,0.865130684572182,6,35.0,1,35.0,1,35.0,1,35.0,1
259,max_effective,20,60,3,3,0.05,0.95,0.9287335321189152,56,121.0,1,121.0,1,121.0,1,121.0,1
260,max_effective,20,60,3,3,0.05,0.95,0.9436336658849478,27,95.0,1,95.0,1,95.0,1,95.0,1
261,max_effective,20,60,3,3,0.05,0.95,0.8953641002556739,15,64.0,1,64.0,1,64.0,1,64.0,1
262,max_effective,20,60,3,3,0.05,0.95,0.8777678568757828,17,52.0,1,52.0,1,52.0,1,52.0,1
263,max_effective,20,60,3,3,0.05,0.95,0.94188722405166,11,51.0,1,51.0,1,51.0,1,51.0,1
264,max_effective,20,60,3,3,0.05,0.95,0.9228845402322312,13,53.0,1,53.0,1,53.0,1,51.0,0
265,max_effective,20,60,3,3,0.05,0.95,0.8321144682807873,11,44.0,1,44.0,1,44.0,1,44.0,1
266,max_effective,20,60,3,3,0.05,0.95,0.93135455337861,13,70.0,1,70.0,1,70.0,1,69.0,0
267,max_effective,20,60,3,3,0.05,0.95,0.858525842200822,8,47.0,1,47.0,1,47.0,1,47.0,1
268,max_effective,20,60,3,3,0.05,0.95,0.931903281586652,12,63.0,1,63.0,1,63.0,1,63.0,1
269,max_effective,20,60,3,3,0.05,0.95,0.9079333936736108,7,38.0,1,38.0,1,38.0,1,38.0,1
270,max_effective,20,60,3,3,0.05,0.95,0.9256676711819276,14,65.0,1,65.0,1,65.0,1,65.0,1
271,max_effective,20,60,3,3,0.05,0.95,0.92284839939762,40,76.0,1,76.0,1,76.0,1,76.0,1
272,max_effective,20,60,3,3,0.05,0.95,0.8625624746955267,8,47.0,1,47.0,1,47.0,1,47.0,1
273,max_effective,20,60,3,3,0.05,0.95,0.9181345183038112,19,49.0,1,49.0,1,49.0,1,49.0,1
274,max_effective,20,60,3,3,0.05,0.95,0.8703897155486526,16,60.0,1,60.0,1,60.0,1,60.0,1
275,max_effective,20,60,3,3,0.05,0.95,0.8402799153287159,5,48.0,1,48.0,1,48.0,1,48.0,1
276,max_effective,20,60,3,3,0.05,0.95,0.8768645042066188,15,71.0,1,71.0,1,71.0,1,71.0,1
277,max_effective,20,60,3,3,0.05,0.95,0.8666410374909298,13,64.0,1,64.0,1,64.0,1,64.0,1
278,max_effective,20,60,3,3,0.05,0.95,0.9265690854014264,25,111.0,1,111.0,1,111.0,1,111.0,1
279,max_effective,20,60,3,3,0.05,0.95,0.9424306045257952,9,62.0,1,62.0,1,62.0,1,62.0,1
280,max_effective,20,60,3,3,0.05,0.95,0.9295658714303562,9,38.0,1,38.0,1,38.0,1,38.0,1
281,max_effective,20,60,3,3,0.05,0.95,0.8956991126594838,13,49.0,1,49.0,1,49.0,1,49.0,1
282,max_effective,20,60,3,3,0.05,0.95,0.8762428280712045,13,66.0,1,66.0,1,66.0,1,62.0,0
283,max_effective,20,60,3,3,0.05,0.95,0.9457647190559354,51,124.0,0,123.0,0,133.0,1,128.0,0
284,max_effective,20,60,3,3,0.05,0.95,0.9318670126433858,7,45.0,1,45.0,1,45.0,1,45.0,1
285,max_effective,20,60,3,3,0.05,0.95,0.9277052494178608,25,70.0,1,70.0,1,70.0,1,70.0,1
286,max_effective,20,60,3,3,0.05,0.95,0.9461869796474904,49,101.0,0,108.0,1,108.0,1,108.0,1
287,max_effective,20,60,3,3,0.05,0.95,0.9447953231924942,27,67.0,1,67.0,1,67.0,1,67.0,1
288,max_effective,20,60,3,3,0.05,0.95,0.9456972144852304,36,92.0,1,92.0,1,92.0,1,92.0,1
289,max_effective,20,60,3,3,0.05,0.95,0.9494016393583457,7,44.0,1,44.0,1,44.0,1,44.0,1
290,max_effective,20,60,3,3,0.05,0.95,0.934182948007395,22,62.0,1,62.0,1,62.0,1,62.0,1
291,max_effective,20,60,3,3,0.05,0.95,0.9296027394604832,22,87.0,1,87.0,1,87.0,1,87.0,1
292,max_effective,20,60,3,3,0.05,0.95,0.9332197182069564,14,68.0,1,68.0,1,68.0,1,68.0,1
293,max_effective,20,60,3,3,0.05,0.95,0.937357373563518,33,62.0,1,62.0,1,62.0,1,62.0,1
294,max_effective,20,60,3,3,0.05,0.95,0.8904692597603797,13,60.0,1,60.0,1,60.0,1,60.0,1
295,max_effective,20,60,3,3,0.05,0.95,0.9113592370115372,6,38.0,1,38.0,1,38.0,1,38.0,1
296,max_effective,20,60,3,3,0.05,0.95,0.9421893072003495,28,76.0,1,76.0,1,76.0,1,76.0,1
297,max_effective,20,60,3,3,0.05,0.95,0.8306292893749736,22,53.0,1,53.0,1,53.0,1,53.0,1
298,max_effective,20,60,3,3,0.05,0.95,0.9276964591830364,11,48.0,1,48.0,1,48.0,1,48.0,1
299,max_effective,20,60,3,3,0.05,0.95,0.9158559073024356,39,91.0,1,91.0,1,91.0,1,91.0,1
300,max_effective,20,60,3,3,0.05,0.95,0.8849467633203648,23,70.0,1,70.0,1,70.0,1,70.0,1
301,max_effective,20,60,3,3,0.05,0.95,0.8986212172898314,20,66.0,1,66.0,1,66.0,1,66.0,1
302,max_effective,20,60,3,3,0.05,0.95,0.907888246842346,22,78.0,1,78.0,1,78.0,1,78.0,1
303,max_effective,20,60,3,3,0.05,0.95,0.8997486299601835,9,49.0,1,49.0,1,49.0,1,49.0,1
304,max_effective,20,60,3,3,0.05,0.95,0.8829083504759493,8,50.0,1,50.0,1,50.0,1,48.0,0
305,max_effective,20,60,3,3,0.05,0.95,0.9204584652822,10,63.0,1,63.0,1,63.0,1,63.0,1
306,max_effective,20,60,3,3,0.05,0.95,0.9199853236423404,25,83.0,1,83.0,1,83.0,1,83.0,1
307,max_effective,20,60,3,3,0.05,0.95,0.8821438369732473,8,36.0,1,36.0,1,36.0,1,36.0,1
308,max_effective,20,60,3,3,0.05,0.95,0.904115245194846,13,56.0,1,56.0,1,56.0,1,56.0,1
309,max_effective,20,60,3,3,0.05,0.95,0.9306910353241694,7,45.0,1,45.0,1,45.0,1,45.0,1
310,max_effective,20,60,3,3,0.05,0.95,0.935763423255376,32,76.0,1,76.0,1,76.0,1,76.0,1
311,max_effective,20,60,3,3,0.05,0.95,0.928293111439288,18,65.0,1,65.0,1,65.0,1,65.0,1
312,max_effective,20,60,3,3,0.05,0.95,0.942401366491667,23,72.0,1,72.0,1,72.0,1,72.0,1
313,max_effective,20,60,3,3,0.05,0.95,0.8771865975883059,14,49.0,1,49.0,1,49.0,1,48.0,0
314,max_effective,20,60,3,3,0.05,0.95,0.9229802610797152,18,67.0,1,67.0,1,67.0,1,66.0,0
315,max_effective,20,60,3,3,0.05,0.95,0.8995307114108921,22,65.0,1,65.0,1,65.0,1,65.0,1
316,max_effective,20,60,3,3,0.05,0.95,0.8697868151272463,9,48.0,1,48.0,1,48.0,1,48.0,1
317,max_effective,20,60,3,3,0.05,0.95,0.9256053620275704,22,71.0,1,71.0,1,71.0,1,70.0,0
318,max_effective,20,60,3,3,0.05,0.95,0.9352521274942756,8,46.0,1,46.0,1,46.0,1,46.0,1
319,max_effective,20,60,3,3,0.05,0.95,0.9351871425113208,13,72.0,1,72.0,1,72.0,1,71.0,0
320,max_effective,20,60,3,3,0.05,0.95,0.942340821789326,14,65.0,1,65.0,1,65.0,1,65.0,1
321,max_effective,20,60,3,3,0.05,0.95,0.8806337184365627,7,38.0,1,38.0,1,38.0,1,38.0,1
322,max_effective,20,60,3,3,0.05,0.95,0.9067235341925984,10,51.0,1,51.0,1,51.0,1,51.0,1
323,max_effective,20,60,3,3,0.05,0.95,0.9410430544794866,12,71.0,1,71.0,1,71.0,1,71.0,1
324,max_effective,20,60,3,3,0.05,0.95,0.9187834427278568,21,72.0,1,72.0,1,72.0,1,72.0,1
325,max_effective,20,60,3,3,0.05,0.95,0.9302475999401084,25,90.0,1,90.0,1,90.0,1,90.0,1
326,max_effective,20,60,3,3,0.05,0.95,0.9495378541613588,11,48.0,1,48.0,1,48.0,1,44.0,0
327,max_effective,20,60,3,3,0.05,0.95,0.9318368193576596,19,91.0,1,91.0,1,91.0,1,91.0,1
328,max_effective,20,60,3,3,0.05,0.95,0.9363679232494329,13,57.0,1,57.0,1,57.0,1,57.0,1
329,max_effective,20,60,3,3,0.05,0.95,0.9354256241033998,33,97.0,1,97.0,1,97.0,1,97.0,1
330,max_effective,20,60,3,3,0.05,0.95,0.9423413849883177,53,134.0,0,133.0,0,130.0,0,139.0,1
331,max_effective,20,60,3,3,0.05,0.95,0.9363366415705622,36,99.0,1,99.0,1,99.0,1,99.0,1
332,max_effective,20,60,3,3,0.05,0.95,0.9196262727535416,12,47.0,1,47.0,1,47.0,1,47.0,1
333,max_effective,20,60,3,3,0.05,0.95,0.7690306697920622,7,43.0,1,43.0,1,43.0,1,43.0,1
334,max_effective,20,60,3,3,0.05,0.95,0.920722024118391,27,84.0,1,84.0,1,84.0,1,84.0,1
335,max_effective,20,60,3,3,0.05,0.95,0.9141622190548324,16,60.0,1,60.0,1,60.0,1,60.0,1
336,max_effective,20,60,3,3,0.05,0.95,0.8574606368135088,5,39.0,1,39.0,1,39.0,1,37.0,0
337,max_effective,20,60,3,3,0.05,0.95,0.7982371155014858,6,43.0,1,43.0,1,43.0,1,43.0,1
338,max_effective,20,60,3,3,0.05,0.95,0.9491049571047462,14,65.0,1,65.0,1,65.0,1,65.0,1
339,max_effective,20,60,3,3,0.05,0.95,0.9296611397148116,20,97.0,1,97.0,1,97.0,1,97.0,1
340,max_effective,20,60,3,3,0.05,0.95,0.9378959229788606,48,97.0,1,97.0,1,97.0,1,97.0,1
341,max_effective,20,60,3,3,0.05,0.95,0.908805857564407,33,86.0,1,86.0,1,86.0,1,86.0,1
342,max_effective,20,60,3,3,0.05,0.95,0.9280481661547292,17,78.0,1,78.0,1,78.0,1,78.0,1
343,max_effective,20,60,3,3,0.05,0.95,0.8883280144802169,20,53.0,1,53.0,1,53.0,1,53.0,1
344,max_effective,20,60,3,3,0.05,0.95,0.9096580675804706,10,47.0,1,47.0,1,47.0,1,47.0,1
345,max_effective,20,60,3,3,0.05,0.95,0.9310334812769664,28,112.0,1,112.0,1,112.0,1,112.0,1
346,max_effective,20,60,3,3,0.05,0.95,0.9223629414752716,12,58.0,1,58.0,1,58.0,1,56.0,0
347,max_effective,20,60,3,3,0.05,0.95,0.9482698030782702,57,114.0,0,116.0,0,129.0,1,129.0,1
348,max_effective,20,60,3,3,0.05,0.95,0.8799707648455415,17,73.0,1,73.0,1,73.0,1,69.0,0
349,max_effective,20,60,3,3,0.05,0.95,0.9267721058235844,8,44.0,1,44.0,1,44.0,1,44.0,1
350,max_effective,20,60,3,3,0.05,0.95,0.8674677465600222,4,33.0,1,33.0,1,33.0,1,33.0,1
351,max_effective,20,60,3,3,0.05,0.95,0.9380866578300596,13,59.0,1,59.0,1,59.0,1,59.0,1
352,max_effective,20,60,3,3,0.05,0.95,0.9083729319796796,12,56.0,1,56.0,1,56.0,1,56.0,1
353,max_effective,20,60,3,3,0.05,0.95,0.8890279815049464,11,52.0,1,52.0,1,52.0,1,52.0,1
354,max_effective,20,60,3,3,0.05,0.95,0.9337788763226218,27,105.0,1,105.0,1,105.0,1,105.0,1
355,max_effective,20,60,3,3,0.05,0.95,0.9343575807681248,27,67.0,1,67.0,1,67.0,1,67.0,1
356,max_effective,20,60,3,3,0.05,0.95,0.9413982015108624,55,95.0,1,95.0,1,95.0,1,95.0,1
357,max_effective,20,60,3,3,0.05,0.95,0.9414691695242988,28,80.0,1,80.0,1,80.0,1,80.0,1
358,max_effective,20,60,3,3,0.05,0.95,0.9302575648422452,14,64.0,1,64.0,1,64.0,1,64.0,1
359,max_effective,20,60,3,3,0.05,0.95,0.930907274711502,28,87.0,1,87.0,1,87.0,1,87.0,1
360,max_effective,20,60,3,3,0.05,0.95,0.881489632462353,18,54.0,1,54.0,1,54.0,1,53.0,0
361,max_effective,20,60,3,3,0.05,0.95,0.8716663302238219,10,38.0,1,38.0,1,38.0,1,38.0,1
362,max_effective,20,60,3,3,0.05,0.95,0.935903291255814,37,113.0,0,123.0,1,123.0,1,123.0,1
363,max_effective,20,60,3,3,0.05,0.95,0.890510897006885,12,59.0,1,59.0,1,59.0,1,59.0,1
364,max_effective,20,60,3,3,0.05,0.95,0.916758991869722,30,59.0,1,59.0,1,59.0,1,59.0,1
365,max_effective,20,60,3,3,0.05,0.95,0.8786284689640863,36,100.0,1,100.0,1,100.0,1,100.0,1
366,max_effective,20,60,3,3,0.05,0.95,0.9415933421030418,25,110.0,0,114.0,1,114.0,1,114.0,1
367,max_effective,20,60,3,3,0.05,0.95,0.9220946175386646,16,90.0,1,90.0,1,90.0,1,90.0,1
368,max_effective,20,60,3,3,0.05,0.95,0.8689113192987509,4,35.0,1,35.0,1,35.0,1,35.0,1
369,max_effective,20,60,3,3,0.05,0.95,0.882201341647429,6,43.0,1,43.0,1,43.0,1,43.0,1
370,max_effective,20,60,3,3,0.05,0.95,0.8927502139746855,15,54.0,1,54.0,1,54.0,1,54.0,1
371,max_effective,20,60,3,3,0.05,0.95,0.8464053016579373,6,41.0,1,41.0,1,41.0,1,41.0,1
372,max_effective,20,60,3,3,0.05,0.95,0.8513553122925929,9,40.0,1,40.0,1,40.0,1,40.0,1
373,max_effective,20,60,3,3,0.05,0.95,0.9277452378491076,24,95.0,1,95.0,1,95.0,1,94.0,0
374,max_effective,20,60,3,3,0.05,0.95,0.935283014433047,7,40.0,1,40.0,1,40.0,1,40.0,1
375,max_effective,20,60,3,3,0.05,0.95,0.7147188748261983,6,46.0,1,46.0,1,46.0,1,46.0,1
376,max_effective,20,60,3,3,0.05,0.95,0.9427278263132168,22,49.0,1,49.0,1,49.0,1,49.0,1
377,max_effective,20,60,3,3,0.05,0.95,0.8813234890553022,29,56.0,1,56.0,1,56.0,1,56.0,1
378,max_effective,20,60,3,3,0.05,0.95,0.8869886086087199,14,61.0,1,61.0,1,61.0,1,61.0,1
379,max_effective,20,60,3,3,0.05,0.95,0.9253460963084654,6,41.0,1,41.0,1,41.0,1,41.0,1
380,max_effective,20,60,3,3,0.05,0.95,0.9470689027596064,61,116.0,1,116.0,1,116.0,1,116.0,1
381,max_effective,20,60,3,3,0.05,0.95,0.9400099972491184,10,59.0,1,59.0,1,59.0,1,59.0,1
382,max_effective,20,60,3,3,0.05,0.95,0.848468276740775,10,45.0,1,45.0,1,45.0,1,45.0,1
383,max_effective,20,60,3,3,0.05,0.95,0.943074341722174,19,77.0,1,77.0,1,77.0,1,77.0,1
384,max_effective,20,60,3,3,0.05,0.95,0.9224459137887304,19,70.0,1,70.0,1,70.0,1,70.0,1
385,max_effective,20,60,3,3,0.05,0.95,0.919619719963032,20,57.0,1,57.0,1,57.0,1,57.0,1
386,max_effective,20,60,3,3,0.05,0.95,0.9378203937675852,24,71.0,1,71.0,1,71.0,1,70.0,0
387,max_effective,20,60,3,3,0.05,0.95,0.9264712836103192,6,39.0,1,39.0,1,39.0,1,39.0,1
388,max_effective,20,60,3,3,0.05,0.95,0.8894853785756602,12,56.0,1,56.0,1,56.0,1,56.0,1
389,max_effective,20,60,3,3,0.05,0.95,0.9101641425541096,25,84.0,1,84.0,1,84.0,1,84.0,1
390,max_effective,20,60,3,3,0.05,0.95,0.948674875342964,16,89.0,1,89.0,1,89.0,1,89.0,1
391,max_effective,20,60,3,3,0.05,0.95,0.9455715048317298,19,73.0,1,73.0,1,73.0,1,73.0,1
392,max_effective,20,60,3,3,0.05,0.95,0.9300679570390228,53,109.0,0,122.0,1,122.0,1,122.0,1
393,max_effective,20,60,3,3,0.05,0.95,0.8989929169820959,14,73.0,1,73.0,1,73.0,1,73.0,1
394,max_effective,20,60,3,3,0.05,0.95,0.8833190097045568,14,62.0,1,62.0,1,62.0,1,62.0,1
395,max_effective,20,60,3,3,0.05,0.95,0.930057286501945,39,113.0,1,113.0,1,113.0,1,111.0,0
396,max_effective,20,60,3,3,0.05,0.95,0.862709232255574,11,74.0,1,74.0,1,74.0,1,74.0,1
397,max_effective,20,60,3,3,0.05,0.95,0.9383035400404256,29,105.0,1,105.0,1,105.0,1,105.0,1
398,max_effective,20,60,3,3,0.05,0.95,0.9333992068909934,12,63.0,1,63.0,1,63.0,1,63.0,1
399,max_effective,20,60,3,3,0.05,0.95,0.9288564808900498,20,96.0,1,96.0,1,96.0,1,96.0,1
400,max_effective,20,60,3,3,0.05,0.95,0.8529967923959739,32,70.0,1,70.0,1,70.0,1,70.0,1
401,max_effective,20,60,3,3,0.05,0.95,0.8775050562746447,10,44.0,1,44.0,1,44.0,1,44.0,1
402,max_effective,20,60,3,3,0.05,0.95,0.910347069780316,16,63.0,1,63.0,1,63.0,1,63.0,1
403,max_effective,20,60,3,3,0.05,0.95,0.8970474720702886,20,68.0,1,68.0,1,68.0,1,68.0,1
404,max_effective,20,60,3,3,0.05,0.95,0.9388648808164592,44,83.0,1,83.0,1,83.0,1,83.0,1
405,max_effective,20,60,3,3,0.05,0.95,0.8931858687479333,7,56.0,1,56.0,1,56.0,1,56.0,1
406,max_effective,20,60,3,3,0.05,0.95,0.8642091559852002,13,63.0,1,63.0,1,63.0,1,63.0,1
407,max_effective,20,60,3,3,0.05,0.95,0.922548103285456,15,78.0,1,78.0,1,78.0,1,78.0,1
408,max_effective,20,60,3,3,0.05,0.95,0.9177328923024756,5,33.0,1,33.0,1,33.0,1,32.0,0
409,max_effective,20,60,3,3,0.05,0.95,0.9277416907881876,9,63.0,1,63.0,1,63.0,1,63.0,1
410,max_effective,20,60,3,3,0.05,0.95,0.919046539045402,12,56.0,1,56.0,1,56.0,1,56.0,1
411,max_effective,20,60,3,3,0.05,0.95,0.8881342389216508,10,51.0,1,51.0,1,51.0,1,50.0,0
412,max_effective,20,60,3,3,0.05,0.95,0.9109677277328664,12,61.0,1,61.0,1,61.0,1,61.0,1
413,max_effective,20,60,3,3,0.05,0.95,0.9329770477440826,28,94.0,1,94.0,1,94.0,1,94.0,1
414,max_effective,20,60,3,3,0.05,0.95,0.9178597174042884,5,39.0,1,39.0,1,39.0,1,39.0,1
415,max_effective,20,60,3,3,0.05,0.95,0.927129366206224,17,57.0,1,57.0,1,57.0,1,57.0,1
416,max_effective,20,60,3,3,0.05,0.95,0.9436060200293032,17,85.0,1,85.0,1,85.0,1,85.0,1
417,max_effective,20,60,3,3,0.05,0.95,0.862341161833802,28,59.0,1,59.0,1,59.0,1,59.0,1
418,max_effective,20,60,3,3,0.05,0.95,0.933031229101574,6,32.0,1,32.0,1,32.0,1,32.0,1
419,max_effective,20,60,3,3,0.05,0.95,0.881793416404973,30,60.0,1,60.0,1,60.0,1,60.0,1
420,max_effective,20,60,3,3,0.05,0.95,0.8850232386255386,11,59.0,1,59.0,1,59.0,1,57.0,0
421,max_effective,20,60,3,3,0.05,0.95,0.9162234290477216,14,43.0,1,43.0,1,43.0,1,43.0,1
422,max_effective,20,60,3,3,0.05,0.95,0.9022352740908768,17,69.0,1,69.0,1,69.0,1,69.0,1
423,max_effective,20,60,3,3,0.05,0.95,0.9382847854788948,13,60.0,1,60.0,1,60.0,1,60.0,1
424,max_effective,20,60,3,3,0.05,0.95,0.8970304553050553,5,32.0,1,32.0,1,32.0,1,32.0,1
425,max_effective,20,60,3,3,0.05,0.95,0.903835647946292,13,70.0,1,70.0,1,70.0,1,70.0,1
426,max_effective,20,60,3,3,0.05,0.95,0.9168494659980324,20,79.0,1,79.0,1,79.0,1,79.0,1
427,max_effective,20,60,3,3,0.05,0.95,0.9420848715729494,36,90.0,1,90.0,1,90.0,1,90.0,1
428,max_effective,20,60,3,3,0.05,0.95,0.89381962163831,6,35.0,1,35.0,1,35.0,1,35.0,1
429,max_effective,20,60,3,3,0.05,0.95,0.9449354427581308,13,52.0,1,52.0,1,52.0,1,52.0,1
430,max_effective,20,60,3,3,0.05,0.95,0.892965340112374,23,82.0,1,82.0,1,82.0,1,82.0,1
431,max_effective,20,60,3,3,0.05,0.95,0.9489627794837836,16,61.0,1,61.0,1,61.0,1,61.0,1
432,max_effective,20,60,3,3,0.05,0.95,0.9398420548674165,3,30.0,1,30.0,1,30.0,1,30.0,1
433,max_effective,20,60,3,3,0.05,0.95,0.8843593596342862,20,69.0,1,69.0,1,69.0,1,69.0,1
434,max_effective,20,60,3,3,0.05,0.95,0.9488659239170508,52,88.0,1,88.0,1,88.0,1,88.0,1
435,max_effective,20,60,3,3,0.05,0.95,0.8366478521880207,3,26.0,1,26.0,1,26.0,1,26.0,1
436,max_effective,20,60,3,3,0.05,0.95,0.9127126276897484,19,64.0,1,64.0,1,64.0,1,64.0,1
437,max_effective,20,60,3,3,0.05,0.95,0.7654803109497956,32,68.0,1,68.0,1,68.0,1,68.0,1
438,max_effective,20,60,3,3,0.05,0.95,0.9447819228533556,33,83.0,1,83.0,1,83.0,1,83.0,1
439,max_effective,20,60,3,3,0.05,0.95,0.8202846861800402,6,39.0,1,39.0,1,39.0,1,39.0,1
440,max_effective,20,60,3,3,0.05,0.95,0.9233223253691794,36,86.0,1,86.0,1,86.0,1,86.0,1
441,max_effective,20,60,3,3,0.05,0.95,0.939155298018928,33,96.0,1,96.0,1,96.0,1,96.0,1
442,max_effective,20,60,3,3,0.05,0.95,0.9035100097598808,14,67.0,1,67.0,1,67.0,1,67.0,1
443,max_effective,20,60,3,3,0.05,0.95,0.8804298340284229,8,42.0,1,42.0,1,42.0,1,42.0,1
444,max_effective,20,60,3,3,0.05,0.95,0.903004891229126,13,53.0,1,53.0,1,53.0,1,53.0,1
445,max_effective,20,60,3,3,0.05,0.95,0.9177315100072572,16,67.0,1,67.0,1,67.0,1,67.0,1
446,max_effective,20,60,3,3,0.05,0.95,0.9159728905926114,6,39.0,1,39.0,1,39.0,1,39.0,1
447,max_effective,20,60,3,3,0.05,0.95,0.9210515776747,19,77.0,1,77.0,1,77.0,1,74.0,0
448,max_effective,20,60,3,3,0.05,0.95,0.903594232360447,12,55.0,1,55.0,1,55.0,1,55.0,1
449,max_effective,20,60,3,3,0.05,0.95,0.8652803384645249,4,30.0,1,30.0,1,30.0,1,28.0,0
450,max_effective,20,60,3,3,0.05,0.95,0.8668167548518468,25,71.0,1,71.0,1,71.0,1,71.0,1
451,max_effective,20,60,3,3,0.05,0.95,0.9376165377339998,34,80.0,1,80.0,1,80.0,1,80.0,1
452,max_effective,20,60,3,3,0.05,0.95,0.8940842741562263,17,52.0,1,52.0,1,52.0,1,50.0,0
453,max_effective,20,60,3,3,0.05,0.95,0.9411576399671814,35,97.0,1,97.0,1,97.0,1,97.0,1
454,max_effective,20,60,3,3,0.05,0.95,0.9312103599076408,32,71.0,1,71.0,1,71.0,1,71.0,1
455,max_effective,20,60,3,3,0.05,0.95,0.905326262328186,18,66.0,1,66.0,1,66.0,1,66.0,1
456,max_effective,20,60,3,3,0.05,0.95,0.9435474915361474,18,64.0,1,64.0,1,64.0,1,64.0,1
457,max_effective,20,60,3,3,0.05,0.95,0.9441829252413444,8,51.0,1,51.0,1,51.0,1,51.0,1
458,max_effective,20,60,3,3,0.05,0.95,0.9320511857672714,25,68.0,1,68.0,1,68.0,1,68.0,1
459,max_effective,20,60,3,3,0.05,0.95,0.8607384440282956,7,40.0,1,40.0,1,40.0,1,40.0,1
460,max_effective,20,60,3,3,0.05,0.95,0.946708449261833,49,101.0,0,107.0,1,107.0,1,107.0,1
461,max_effective,20,60,3,3,0.05,0.95,0.945125924069779,25,105.0,1,105.0,1,105.0,1,105.0,1
462,max_effective,20,60,3,3,0.05,0.95,0.927037957006017,35,121.0,0,125.0,1,124.0,0,125.0,1
463,max_effective,20,60,3,3,0.05,0.95,0.9323414755366312,24,89.0,1,89.0,1,89.0,1,89.0,1
464,max_effective,20,60,3,3,0.05,0.95,0.9497363785487112,47,109.0,0,114.0,1,114.0,1,114.0,1
465,max_effective,20,60,3,3,0.05,0.95,0.8802886128886068,8,43.0,1,43.0,1,43.0,1,42.0,0
466,max_effective,20,60,3,3,0.05,0.95,0.8742906302493295,7,52.0,1,52.0,1,52.0,1,51.0,0
467,max_effective,20,60,3,3,0.05,0.95,0.9054090232670964,23,83.0,1,83.0,1,83.0,1,82.0,0
468,max_effective,20,60,3,3,0.05,0.95,0.8983335748715319,43,102.0,1,102.0,1,102.0,1,102.0,1
469,max_effective,20,60,3,3,0.05,0.95,0.9485741361696096,7,54.0,1,54.0,1,54.0,1,52.0,0
470,max_effective,20,60,3,3,0.05,0.95,0.9375657476046791,6,38.0,1,38.0,1,38.0,1,37.0,0
471,max_effective,20,60,3,3,0.05,0.95,0.9257942982561044,47,94.0,1,94.0,1,94.0,1,94.0,1
472,max_effective,20,60,3,3,0.05,0.95,0.8312632493689476,12,48.0,1,48.0,1,48.0,1,48.0,1
473,max_effective,20,60,3,3,0.05,0.95,0.90599586792732,15,67.0,1,67.0,1,67.0,1,67.0,1
474,max_effective,20,60,3,3,0.05,0.95,0.9345779102282156,60,113.0,0,126.0,0,140.0,0,142.0,1
475,max_effective,20,60,3,3,0.05,0.95,0.947528543959092,60,116.0,0,124.0,0,144.0,1,143.0,0
476,max_effective,20,60,3,3,0.05,0.95,0.9269031191159636,16,46.0,1,46.0,1,46.0,1,46.0,1
477,max_effective,20,60,3,3,0.05,0.95,0.8778784793914843,13,57.0,1,57.0,1,57.0,1,57.0,1
478,max_effective,20,60,3,3,0.05,0.95,0.9194245839886817,10,49.0,1,49.0,1,49.0,1,49.0,1
479,max_effective,20,60,3,3,0.05,0.95,0.903522101436092,7,40.0,1,40.0,1,40.0,1,40.0,1
480,max_effective,20,60,3,3,0.05,0.95,0.9412682927086472,20,56.0,1,56.0,1,56.0,1,56.0,1
481,max_effective,20,60,3,3,0.05,0.95,0.8791396066515021,9,47.0,1,47.0,1,47.0,1,46.0,0
482,max_effective,20,60,3,3,0.05,0.95,0.9337131482952592,22,80.0,1,80.0,1,80.0,1,80.0,1
483,max_effective,20,60,3,3,0.05,0.95,0.9498217199950656,9,52.0,1,52.0,1,52.0,1,51.0,0
484,max_effective,20,60,3,3,0.05,0.95,0.9038841868746188,19,57.0,1,57.0,1,57.0,1,57.0,1
485,max_effective,20,60,3,3,0.05,0.95,0.9384948278736712,16,56.0,1,56.0,1,56.0,1,56.0,1
486,max_effective,20,60,3,3,0.05,0.95,0.8253237701335505,5,37.0,1,37.0,1,37.0,1,37.0,1
487,max_effective,20,60,3,3,0.05,0.95,0.81627464995428,13,52.0,1,52.0,1,52.0,1,52.0,1
488,max_effective,20,60,3,3,0.05,0.95,0.9164564495204184,12,65.0,1,65.0,1,65.0,1,65.0,1
489,max_effective,20,60,3,3,0.05,0.95,0.9295062640764926,18,47.0,1,47.0,1,47.0,1,47.0,1
490,max_effective,20,60,3,3,0.05,0.95,0.8644086655744251,16,52.0,1,52.0,1,52.0,1,52.0,1
491,max_effective,20,60,3,3,0.05,0.95,0.9374899707831124,42,74.0,1,74.0,1,74.0,1,74.0,1
492,max_effective,20,60,3,3,0.05,0.95,0.8828256306247245,20,59.0,1,59.0,1,59.0,1,59.0,1
493,max_effective,20,60,3,3,0.05,0.95,0.9431006006432122,13,65.0,1,65.0,1,65.0,1,65.0,1
494,max_effective,20,60,3,3,0.05,0.95,0.9454058969941426,20,74.0,1,74.0,1,74.0,1,74.0,1
495,max_effective,20,60,3,3,0.05,0.95,0.9076899604239572,12,61.0,1,61.0,1,61.0,1,61.0,1
496,max_effective,20,60,3,3,0.05,0.95,0.9266426056915262,8,55.0,1,55.0,1,55.0,1,54.0,0
497,max_effective,20,60,3,3,0.05,0.95,0.8224377567423069,8,44.0,1,44.0,1,44.0,1,44.0,1
498,max_effective,20,60,3,3,0.05,0.95,0.9237451068941136,41,110.0,0,123.0,1,123.0,1,123.0,1
499,max_effective,20,60,3,3,0.05,0.95,0.9224141612591428,24,88.0,1,88.0,1,88.0,1,88.0,1
500,max_effective,20,60,3,3,0.05,0.95,0.887963888781801,22,72.0,1,72.0,1,72.0,1,72.0,1
501,max_effective,20,60,3,3,0.05,0.95,0.904686272222456,8,37.0,1,37.0,1,37.0,1,37.0,1
502,max_effective,20,60,3,3,0.05,0.95,0.9380054743709336,14,62.0,1,62.0,1,62.0,1,62.0,1
503,max_effective,20,60,3,3,0.05,0.95,0.8130507710011766,6,37.0,1,37.0,1,37.0,1,37.0,1
504,max_effective,20,60,3,3,0.05,0.95,0.9293775130547256,11,61.0,1,61.0,1,61.0,1,61.0,1
505,max_effective,20,60,3,3,0.05,0.95,0.8523724085181218,14,53.0,1,53.0,1,53.0,1,53.0,1
506,max_effective,20,60,3,3,0.05,0.95,0.9471146282779846,16,52.0,1,52.0,1,52.0,1,52.0,1
507,max_effective,20,60,3,3,0.05,0.95,0.8318881486878055,15,71.0,1,71.0,1,71.0,1,71.0,1
508,max_effective,20,60,3,3,0.05,0.95,0.8815663333713744,5,32.0,1,32.0,1,32.0,1,31.0,0
509,max_effective,20,60,3,3,0.05,0.95,0.9234175778606808,13,72.0,1,72.0,1,72.0,1,72.0,1
510,max_effective,20,60,3,3,0.05,0.95,0.8710788993493739,8,54.0,1,54.0,1,54.0,1,52.0,0
511,max_effective,20,60,3,3,0.05,0.95,0.9467158646903912,59,104.0,1,104.0,1,104.0,1,104.0,1
512,max_effective,20,60,3,3,0.05,0.95,0.925586445154274,28,113.0,1,113.0,1,113.0,1,113.0,1
513,max_effective,20,60,3,3,0.05,0.95,0.8636544993037517,4,30.0,1,30.0,1,30.0,1,30.0,1
514,max_effective,20,60,3,3,0.05,0.95,0.878306663178828,9,56.0,1,56.0,1,56.0,1,56.0,1
515,max_effective,20,60,3,3,0.05,0.95,0.94256859307059,27,93.0,1,93.0,1,93.0,1,93.0,1
516,max_effective,20,60,3,3,0.05,0.95,0.8689945317382477,8,40.0,1,40.0,1,40.0,1,39.0,0
517,max_effective,20,60,3,3,0.05,0.95,0.8948298842299545,4,41.0,1,41.0,1,41.0,1,41.0,1
518,max_effective,20,60,3,3,0.05,0.95,0.9309604130941718,7,45.0,1,45.0,1,45.0,1,45.0,1
519,max_effective,20,60,3,3,0.05,0.95,0.91238817026136,14,58.0,1,58.0,1,58.0,1,57.0,0
520,max_effective,20,60,3,3,0.05,0.95,0.8943150114966479,13,60.0,1,60.0,1,60.0,1,60.0,1
521,max_effective,20,60,3,3,0.05,0.95,0.9412509865580932,24,77.0,1,77.0,1,77.0,1,77.0,1
522,max_effective,20,60,3,3,0.05,0.95,0.8753684451245124,11,50.0,1,50.0,1,50.0,1,48.0,0
523,max_effective,20,60,3,3,0.05,0.95,0.9256572517806652,17,63.0,1,63.0,1,63.0,1,63.0,1
524,max_effective,20,60,3,3,0.05,0.95,0.9262086608726684,19,65.0,1,65.0,1,65.0,1,65.0,1
525,max_effective,20,60,3,3,0.05,0.95,0.942812239701617,16,60.0,1,60.0,1,60.0,1,60.0,1
526,max_effective,20,60,3,3,0.05,0.95,0.9151736630920808,6,33.0,1,33.0,1,33.0,1,33.0,1
527,max_effective,20,60,3,3,0.05,0.95,0.935101302019262,10,55.0,1,55.0,1,55.0,1,55.0,1
528,max_effective,20,60,3,3,0.05,0.95,0.8895517826684314,11,60.0,1,60.0,1,60.0,1,60.0,1
529,max_effective,20,60,3,3,0.05,0.95,0.8915258548524554,24,57.0,1,57.0,1,57.0,1,55.0,0
530,max_effective,20,60,3,3,0.05,0.95,0.8984133043564294,7,37.0,1,37.0,1,37.0,1,37.0,1
531,max_effective,20,60,3,3,0.05,0.95,0.8896110047870935,10,69.0,1,69.0,1,69.0,1,69.0,1
532,max_effective,20,60,3,3,0.05,0.95,0.9363306635649072,17,66.0,1,66.0,1,66.0,1,66.0,1
533,max_effective,20,60,3,3,0.05,0.95,0.8487969076789663,13,55.0,1,55.0,1,55.0,1,55.0,1
534,max_effective,20,60,3,3,0.05,0.95,0.9361671056426528,24,72.0,1,72.0,1,72.0,1,72.0,1
535,max_effective,20,60,3,3,0.05,0.95,0.8763504123044805,9,53.0,1,53.0,1,53.0,1,53.0,1
536,max_effective,20,60,3,3,0.05,0.95,0.896089229887824,14,66.0,1,66.0,1,66.0,1,66.0,1
537,max_effective,20,60,3,3,0.05,0.95,0.8969016869451931,19,69.0,1,69.0,1,69.0,1,69.0,1
538,max_effective,20,60,3,3,0.05,0.95,0.8987424496914668,8,45.0,1,45.0,1,45.0,1,45.0,1
539,max_effective,20,60,3,3,0.05,0.95,0.9131115126204644,24,70.0,1,70.0,1,70.0,1,69.0,0
540,max_effective,20,60,3,3,0.05,0.95,0.8504205801325212,19,55.0,1,55.0,1,55.0,1,55.0,1
541,max_effective,20,60,3,3,0.05,0.95,0.8443530698141661,8,41.0,1,41.0,1,41.0,1,41.0,1
542,max_effective,20,60,3,3,0.05,0.95,0.875323691957892,12,57.0,1,57.0,1,57.0,1,57.0,1
543,max_effective,20,60,3,3,0.05,0.95,0.926597663339532,18,73.0,1,73.0,1,73.0,1,73.0,1
544,max_effective,20,60,3,3,0.05,0.95,0.9091328119761936,9,48.0,1,48.0,1,48.0,1,48.0,1
545,max_effective,20,60,3,3,0.05,0.95,0.9478433650964648,28,103.0,1,103.0,1,103.0,1,103.0,1
546,max_effective,20,60,3,3,0.05,0.95,0.8560941616099803,18,68.0,1,68.0,1,68.0,1,68.0,1
547,max_effective,20,60,3,3,0.05,0.95,0.92832358177975,27,76.0,1,76.0,1,76.0,1,76.0,1
548,max_effective,20,60,3,3,0.05,0.95,0.9097072862040012,11,54.0,1,54.0,1,54.0,1,54.0,1
549,max_effective,20,60,3,3,0.05,0.95,0.9251174401318396,25,77.0,1,77.0,1,77.0,1,77.0,1
550,max_effective,20,60,3,3,0.05,0.95,0.8433200062645644,7,43.0,1,43.0,1,43.0,1,43.0,1
551,max_effective,20,60,3,3,0.05,0.95,0.9338576795047088,32,111.0,0,112.0,1,112.0,1,112.0,1
552,max_effective,20,60,3,3,0.05,0.95,0.8396497035220389,15,63.0,1,63.0,1,63.0,1,63.0,1
553,max_effective,20,60,3,3,0.05,0.95,0.8780837221822408,14,54.0,1,54.0,1,54.0,1,54.0,1
554,max_effective,20,60,3,3,0.05,0.95,0.8850771634635781,12,60.0,1,60.0,1,60.0,1,57.0,0
555,max_effective,20,60,3,3,0.05,0.95,0.941758953202736,14,79.0,1,79.0,1,79.0,1,79.0,1
556,max_effective,20,60,3,3,0.05,0.95,0.8406911852579625,7,42.0,1,42.0,1,42.0,1,42.0,1
557,max_effective,20,60,3,3,0.05,0.95,0.8826612862931488,16,69.0,1,69.0,1,69.0,1,68.0,0
558,max_effective,20,60,3,3,0.05,0.95,0.9215934221452484,16,73.0,1,73.0,1,73.0,1,73.0,1
559,max_effective,20,60,3,3,0.05,0.95,0.9354715361054984,30,77.0,1,77.0,1,77.0,1,77.0,1
560,max_effective,20,60,3,3,0.05,0.95,0.9085983225944276,20,54.0,1,54.0,1,54.0,1,52.0,0
561,max_effective,20,60,3,3,0.05,0.95,0.9315758765098888,12,59.0,1,59.0,1,59.0,1,58.0,0
562,max_effective,20,60,3,3,0.05,0.95,0.9496917675384464,35,87.0,1,87.0,1,87.0,1,87.0,1
563,max_effective,20,60,3,3,0.05,0.95,0.938549473448603,25,99.0,1,99.0,1,99.0,1,99.0,1
564,max_effective,20,60,3,3,0.05,0.95,0.9239909024128438,35,95.0,1,95.0,1,95.0,1,95.0,1
565,max_effective,20,60,3,3,0.05,0.95,0.9037098379418718,34,102.0,1,102.0,1,102.0,1,102.0,1
566,max_effective,20,60,3,3,0.05,0.95,0.9362274815584808,12,53.0,1,53.0,1,53.0,1,53.0,1
567,max_effective,20,60,3,3,0.05,0.95,0.9068150779352592,17,49.0,1,49.0,1,49.0,1,49.0,1
568,max_effective,20,60,3,3,0.05,0.95,0.9475389708730148,13,58.0,1,58.0,1,58.0,1,58.0,1
569,max_effective,20,60,3,3,0.05,0.95,0.9166794328877552,18,67.0,1,67.0,1,67.0,1,67.0,1
570,max_effective,20,60,3,3,0.05,0.95,0.9192026014107574,9,43.0,1,43.0,1,43.0,1,43.0,1
571,max_effective,20,60,3,3,0.05,0.95,0.9271513608701074,19,63.0,1,63.0,1,63.0,1,62.0,0
572,max_effective,20,60,3,3,0.05,0.95,0.8939830581864273,19,75.0,1,75.0,1,75.0,1,75.0,1
573,max_effective,20,60,3,3,0.05,0.95,0.9465067783350988,20,113.0,1,113.0,1,113.0,1,113.0,1
574,max_effective,20,60,3,3,0.05,0.95,0.9446937010175928,42,136.0,0,138.0,1,132.0,0,138.0,1
575,max_effective,20,60,3,3,0.05,0.95,0.8232167186786308,9,44.0,1,44.0,1,44.0,1,44.0,1
576,max_effective,20,60,3,3,0.05,0.95,0.8821128597639257,9,54.0,1,54.0,1,54.0,1,54.0,1
577,max_effective,20,60,3,3,0.05,0.95,0.9098146928161428,16,62.0,1,62.0,1,62.0,1,61.0,0
578,max_effective,20,60,3,3,0.05,0.95,0.907536227043944,17,61.0,1,61.0,1,61.0,1,61.0,1
579,max_effective,20,60,3,3,0.05,0.95,0.8957432816763808,16,53.0,1,53.0,1,53.0,1,53.0,1
580,max_effective,20,60,3,3,0.05,0.95,0.938553846750796,14,92.0,1,92.0,1,92.0,1,84.0,0
581,max_effective,20,60,3,3,0.05,0.95,0.8556994513834627,13,44.0,1,44.0,1,44.0,1,43.0,0
582,max_effective,20,60,3,3,0.05,0.95,0.9244439932646744,8,50.0,1,50.0,1,50.0,1,50.0,1
583,max_effective,20,60,3,3,0.05,0.95,0.9005827140023599,5,32.0,1,32.0,1,32.0,1,32.0,1
584,max_effective,20,60,3,3,0.05,0.95,0.9299562051120754,25,79.0,1,79.0,1,79.0,1,79.0,1
585,max_effective,20,60,3,3,0.05,0.95,0.8594674297521864,3,31.0,1,31.0,1,31.0,1,31.0,1
586,max_effective,20,60,3,3,0.05,0.95,0.9376926358801054,23,99.0,1,99.0,1,99.0,1,99.0,1
587,max_effective,20,60,3,3,0.05,0.95,0.8763156085382823,15,51.0,1,51.0,1,51.0,1,51.0,1
588,max_effective,20,60,3,3,0.05,0.95,0.8713966162210022,3,32.0,1,32.0,1,32.0,1,31.0,0
589,max_effective,20,60,3,3,0.05,0.95,0.8497322371655874,3,25.0,1,25.0,1,25.0,1,25.0,1
590,max_effective,20,60,3,3,0.05,0.95,0.949438097589516,34,86.0,1,86.0,1,86.0,1,86.0,1
591,max_effective,20,60,3,3,0.05,0.95,0.9243354464038268,55,111.0,0,123.0,1,123.0,1,116.0,0
592,max_effective,20,60,3,3,0.05,0.95,0.9379236783029518,53,118.0,0,130.0,0,133.0,1,133.0,1
593,max_effective,20,60,3,3,0.05,0.95,0.9430514311038092,35,96.0,1,96.0,1,96.0,1,96.0,1
594,max_effective,20,60,3,3,0.05,0.95,0.9010372624180696,9,43.0,1,43.0,1,43.0,1,43.0,1
595,max_effective,20,60,3,3,0.05,0.95,0.9484888176107836,14,78.0,1,78.0,1,78.0,1,78.0,1
596,max_effective,20,60,3,3,0.05,0.95,0.9023192556714424,17,72.0,1,72.0,1,72.0,1,72.0,1
597,max_effective,20,60,3,3,0.05,0.95,0.7381617121939379,5,42.0,1,42.0,1,42.0,1,42.0,1
598,max_effective,20,60,3,3,0.05,0.95,0.8813476580711515,9,47.0,1,47.0,1,47.0,1,47.0,1
599,max_effective,20,60,3,3,0.05,0.95,0.937290889254669,11,65.0,1,65.0,1,65.0,1,65.0,1
600,max_effective,20,60,3,3,0.05,0.95,0.9069583799782788,27,86.0,1,86.0,1,86.0,1,86.0,1
601,max_effective,20,60,3,3,0.05,0.95,0.9216763808681808,30,84.0,1,84.0,1,84.0,1,84.0,1
602,max_effective,20,60,3,3,0.05,0.95,0.8940142499856825,16,67.0,1,67.0,1,67.0,1,67.0,1
603,max_effective,20,60,3,3,0.05,0.95,0.9487854442986328,16,58.0,1,58.0,1,58.0,1,58.0,1
604,max_effective,20,60,3,3,0.05,0.95,0.8624321319537295,23,48.0,1,48.0,1,48.0,1,48.0,1
605,max_effective,20,60,3,3,0.05,0.95,0.9474467236938948,32,136.0,0,137.0,1,130.0,0,130.0,0
606,max_effective,20,60,3,3,0.05,0.95,0.9287031050675872,10,42.0,1,42.0,1,42.0,1,42.0,1
607,max_effective,20,60,3,3,0.05,0.95,0.9384502014304312,40,115.0,1,115.0,1,115.0,1,115.0,1
608,max_effective,20,60,3,3,0.05,0.95,0.935528304520556,16,62.0,1,62.0,1,62.0,1,62.0,1
609,max_effective,20,60,3,3,0.05,0.95,0.8812823693091612,20,66.0,1,66.0,1,66.0,1,66.0,1
610,max_effective,20,60,3,3,0.05,0.95,0.9315630394050456,17,62.0,1,62.0,1,62.0,1,60.0,0
611,max_effective,20,60,3,3,0.05,0.95,0.8989317661160313,15,59.0,1,59.0,1,59.0,1,59.0,1
612,max_effective,20,60,3,3,0.05,0.95,0.9487270748980234,27,86.0,1,86.0,1,86.0,1,86.0,1
613,max_effective,20,60,3,3,0.05,0.95,0.8550455122208206,8,49.0,1,49.0,1,49.0,1,49.0,1
614,max_effective,20,60,3,3,0.05,0.95,0.9358303116319618,10,62.0,1,62.0,1,62.0,1,62.0,1
615,max_effective,20,60,3,3,0.05,0.95,0.9448264885458156,29,98.0,1,98.0,1,98.0,1,98.0,1
616,max_effective,20,60,3,3,0.05,0.95,0.8480873343741808,13,55.0,1,55.0,1,55.0,1,55.0,1
617,max_effective,20,60,3,3,0.05,0.95,0.94700585780411,70,105.0,0,134.0,1,129.0,0,128.0,0
618,max_effective,20,60,3,3,0.05,0.95,0.9319992871919944,50,89.0,1,89.0,1,89.0,1,88.0,0
619,max_effective,20,60,3,3,0.05,0.95,0.9461285267671882,9,38.0,1,38.0,1,38.0,1,38.0,1
620,max_effective,20,60,3,3,0.05,0.95,0.9042318469224018,7,36.0,1,36.0,1,36.0,1,36.0,1
621,max_effective,20,60,3,3,0.05,0.95,0.9291907337447712,14,72.0,1,72.0,1,72.0,1,72.0,1
622,max_effective,20,60,3,3,0.05,0.95,0.9497233863743502,39,72.0,1,72.0,1,72.0,1,72.0,1
623,max_effective,20,60,3,3,0.05,0.95,0.9420306897892018,32,66.0,1,66.0,1,66.0,1,66.0,1
624,max_effective,20,60,3,3,0.05,0.95,0.9231133526818568,9,50.0,1,50.0,1,50.0,1,50.0,1
625,max_effective,20,60,3,3,0.05,0.95,0.9395314630513169,12,73.0,1,73.0,1,73.0,1,73.0,1
626,max_effective,20,60,3,3,0.05,0.95,0.927587010004456,11,51.0,1,51.0,1,51.0,1,51.0,1
627,max_effective,20,60,3,3,0.05,0.95,0.8851575693281873,9,43.0,1,43.0,1,43.0,1,43.0,1
628,max_effective,20,60,3,3,0.05,0.95,0.9314571634985288,9,67.0,1,67.0,1,67.0,1,67.0,1
629,max_effective,20,60,3,3,0.05,0.95,0.8977810998257251,14,58.0,1,58.0,1,58.0,1,58.0,1
630,max_effective,20,60,3,3,0.05,0.95,0.8533866498404663,13,57.0,1,57.0,1,57.0,1,57.0,1
631,max_effective,20,60,3,3,0.05,0.95,0.8934088172006336,18,74.0,1,74.0,1,74.0,1,74.0,1
632,max_effective,20,60,3,3,0.05,0.95,0.9385424927797146,8,42.0,1,42.0,1,42.0,1,42.0,1
633,max_effective,20,60,3,3,0.05,0.95,0.887777504913815,12,52.0,1,52.0,1,52.0,1,51.0,0
634,max_effective,20,60,3,3,0.05,0.95,0.8479308022102539,18,63.0,1,63.0,1,63.0,1,63.0,1
635,max_effective,20,60,3,3,0.05,0.95,0.9001241440366115,16,52.0,1,52.0,1,52.0,1,51.0,0
636,max_effective,20,60,3,3,0.05,0.95,0.931692805376974,36,78.0,1,78.0,1,78.0,1,78.0,1
637,max_effective,20,60,3,3,0.05,0.95,0.9435044300075046,75,107.0,0,131.0,0,149.0,1,149.0,1
638,max_effective,20,60,3,3,0.05,0.95,0.8506227456745986,12,41.0,1,41.0,1,41.0,1,41.0,1
639,max_effective,20,60,3,3,0.05,0.95,0.9277481909503654,10,67.0,1,67.0,1,67.0,1,67.0,1
640,max_effective,20,60,3,3,0.05,0.95,0.838353480753337,12,49.0,1,49.0,1,49.0,1,49.0,1
641,max_effective,20,60,3,3,0.05,0.95,0.928370373155039,22,95.0,1,95.0,1,95.0,1,95.0,1
642,max_effective,20,60,3,3,0.05,0.95,0.9092177592567948,24,75.0,1,75.0,1,75.0,1,75.0,1
643,max_effective,20,60,3,3,0.05,0.95,0.9401679852557012,40,103.0,1,103.0,1,103.0,1,103.0,1
644,max_effective,20,60,3,3,0.05,0.95,0.9326030679884474,10,65.0,1,65.0,1,65.0,1,64.0,0
645,max_effective,20,60,3,3,0.05,0.95,0.9319234669855572,63,125.0,1,125.0,1,125.0,1,125.0,1
646,max_effective,20,60,3,3,0.05,0.95,0.8645334570538905,17,73.0,1,73.0,1,73.0,1,73.0,1
647,max_effective,20,60,3,3,0.05,0.95,0.8997568590796916,48,93.0,1,93.0,1,93.0,1,93.0,1
648,max_effective,20,60,3,3,0.05,0.95,0.9434200680566266,15,66.0,1,66.0,1,66.0,1,66.0,1
649,max_effective,20,60,3,3,0.05,0.95,0.8369055263037566,5,37.0,1,37.0,1,37.0,1,37.0,1
650,max_effective,20,60,3,3,0.05,0.95,0.91656116869515,7,54.0,1,54.0,1,54.0,1,54.0,1
651,max_effective,20,60,3,3,0.05,0.95,0.6594231850671813,5,32.0,1,32.0,1,32.0,1,32.0,1
652,max_effective,20,60,3,3,0.05,0.95,0.8773647187730446,10,58.0,1,58.0,1,58.0,1,58.0,1
653,max_effective,20,60,3,3,0.05,0.95,0.9460166639732716,24,62.0,1,62.0,1,62.0,1,62.0,1
654,max_effective,20,60,3,3,0.05,0.95,0.9152642419367414,7,35.0,1,35.0,1,35.0,1,35.0,1
655,max_effective,20,60,3,3,0.05,0.95,0.9415392098290724,12,67.0,1,67.0,1,67.0,1,65.0,0
656,max_effective,20,60,3,3,0.05,0.95,0.9177117680513166,12,57.0,1,57.0,1,57.0,1,57.0,1
657,max_effective,20,60,3,3,0.05,0.95,0.8480772503029226,12,54.0,1,54.0,1,54.0,1,54.0,1
658,max_effective,20,60,3,3,0.05,0.95,0.9057976594819536,18,66.0,1,66.0,1,66.0,1,66.0,1
659,max_effective,20,60,3,3,0.05,0.95,0.9331677343060996,26,73.0,1,73.0,1,73.0,1,73.0,1
660,max_effective,20,60,3,3,0.05,0.95,0.8914263752972975,22,59.0,1,59.0,1,59.0,1,59.0,1
661,max_effective,20,60,3,3,0.05,0.95,0.935944996789428,66,111.0,0,124.0,0,132.0,1,131.0,0
662,max_effective,20,60,3,3,0.05,0.95,0.8837639192870254,10,38.0,1,38.0,1,38.0,1,38.0,1
663,max_effective,20,60,3,3,0.05,0.95,0.9282324505978392,10,55.0,1,55.0,1,55.0,1,52.0,0
664,max_effective,20,60,3,3,0.05,0.95,0.8762930182981198,8,51.0,1,51.0,1,51.0,1,49.0,0
665,max_effective,20,60,3,3,0.05,0.95,0.9195995354896004,16,54.0,1,54.0,1,54.0,1,54.0,1
666,max_effective,20,60,3,3,0.05,0.95,0.8196522280244155,7,36.0,1,36.0,1,36.0,1,35.0,0
667,max_effective,20,60,3,3,0.05,0.95,0.9467574479054036,26,105.0,1,105.0,1,105.0,1,105.0,1
668,max_effective,20,60,3,3,0.05,0.95,0.9462066939187416,7,37.0,1,37.0,1,37.0,1,37.0,1
669,max_effective,20,60,3,3,0.05,0.95,0.9401352144213478,12,47.0,1,47.0,1,47.0,1,47.0,1
670,max_effective,20,60,3,3,0.05,0.95,0.931040952835126,17,80.0,1,80.0,1,80.0,1,80.0,1
671,max_effective,20,60,3,3,0.05,0.95,0.9439314082478706,7,61.0,1,61.0,1,61.0,1,60.0,0
672,max_effective,20,60,3,3,0.05,0.95,0.948318270041607,24,98.0,1,98.0,1,98.0,1,98.0,1
673,max_effective,20,60,3,3,0.05,0.95,0.8320925244477043,4,35.0,1,35.0,1,35.0,1,35.0,1
674,max_effective,20,60,3,3,0.05,0.95,0.9128674499067634,15,59.0,1,59.0,1,59.0,1,59.0,1
675,max_effective,20,60,3,3,0.05,0.95,0.9167232268147067,11,55.0,1,55.0,1,55.0,1,55.0,1
676,max_effective,20,60,3,3,0.05,0.95,0.8884483051338865,12,55.0,1,55.0,1,55.0,1,55.0,1
677,max_effective,20,60,3,3,0.05,0.95,0.90414431812087,27,65.0,1,65.0,1,65.0,1,65.0,1
678,max_effective,20,60,3,3,0.05,0.95,0.8860006343850386,10,54.0,1,54.0,1,54.0,1,54.0,1
679,max_effective,20,60,3,3,0.05,0.95,0.9092209157055394,35,83.0,1,83.0,1,83.0,1,83.0,1
680,max_effective,20,60,3,3,0.05,0.95,0.8147398549384672,11,34.0,1,34.0,1,34.0,1,34.0,1
681,max_effective,20,60,3,3,0.05,0.95,0.9383404460317104,15,57.0,1,57.0,1,57.0,1,57.0,1
682,max_effective,20,60,3,3,0.05,0.95,0.9250401621057008,9,44.0,1,44.0,1,44.0,1,44.0,1
683,max_effective,20,60,3,3,0.05,0.95,0.9219527300331491,11,66.0,1,66.0,1,66.0,1,66.0,1
684,max_effective,20,60,3,3,0.05,0.95,0.9404261513575852,22,69.0,1,69.0,1,69.0,1,69.0,1
685,max_effective,20,60,3,3,0.05,0.95,0.8864350513190291,8,43.0,1,43.0,1,43.0,1,43.0,1
686,max_effective,20,60,3,3,0.05,0.95,0.9406491255378204,58,105.0,1,105.0,1,105.0,1,105.0,1
687,max_effective,20,60,3,3,0.05,0.95,0.949428790918078,11,57.0,1,57.0,1,57.0,1,57.0,1
688,max_effective,20,60,3,3,0.05,0.95,0.94238143642803,18,67.0,1,67.0,1,67.0,1,67.0,1
689,max_effective,20,60,3,3,0.05,0.95,0.8788472809306094,12,46.0,1,46.0,1,46.0,1,46.0,1
690,max_effective,20,60,3,3,0.05,0.95,0.9323879111475228,16,73.0,1,73.0,1,73.0,1,73.0,1
691,max_effective,20,60,3,3,0.05,0.95,0.8203771178576414,6,43.0,1,43.0,1,43.0,1,43.0,1
692,max_effective,20,60,3,3,0.05,0.95,0.9173521327947862,23,99.0,1,99.0,1,99.0,1,99.0,1
693,max_effective,20,60,3,3,0.05,0.95,0.9310528891369316,44,98.0,0,107.0,1,107.0,1,107.0,1
694,max_effective,20,60,3,3,0.05,0.95,0.8508342516664544,11,51.0,1,51.0,1,51.0,1,51.0,1
695,max_effective,20,60,3,3,0.05,0.95,0.8489317082173323,18,49.0,1,49.0,1,49.0,1,48.0,0
696,max_effective,20,60,3,3,0.05,0.95,0.9151796212758068,6,47.0,1,47.0,1,47.0,1,47.0,1
697,max_effective,20,60,3,3,0.05,0.95,0.904137353157396,14,56.0,1,56.0,1,56.0,1,56.0,1
698,max_effective,20,60,3,3,0.05,0.95,0.9294918484352468,17,78.0,1,78.0,1,78.0,1,78.0,1
699,max_effective,20,60,3,3,0.05,0.95,0.9439716148301172,54,92.0,1,92.0,1,92.0,1,92.0,1
700,max_effective,20,60,3,3,0.05,0.95,0.9103177432412226,13,71.0,1,71.0,1,71.0,1,71.0,1
701,max_effective,20,60,3,3,0.05,0.95,0.8983371079853986,12,54.0,1,54.0,1,54.0,1,54.0,1
702,max_effective,20,60,3,3,0.05,0.95,0.8979985704962776,28,77.0,1,77.0,1,77.0,1,77.0,1
703,max_effective,20,60,3,3,0.05,0.95,0.9481449667327196,8,40.0,1,40.0,1,40.0,1,40.0,1
704,max_effective,20,60,3,3,0.05,0.95,0.9458619167162556,41,83.0,1,83.0,1,83.0,1,83.0,1
705,max_effective,20,60,3,3,0.05,0.95,0.9037386825653938,4,39.0,1,39.0,1,39.0,1,38.0,0
706,max_effective,20,60,3,3,0.05,0.95,0.9372779906603528,13,49.0,1,49.0,1,49.0,1,49.0,1
707,max_effective,20,60,3,3,0.05,0.95,0.93497643954782,14,56.0,1,56.0,1,56.0,1,56.0,1
708,max_effective,20,60,3,3,0.05,0.95,0.9213243200688884,14,75.0,1,75.0,1,75.0,1,75.0,1
709,max_effective,20,60,3,3,0.05,0.95,0.8548351474845288,6,48.0,1,48.0,1,48.0,1,46.0,0
710,max_effective,20,60,3,3,0.05,0.95,0.9460234897869888,48,91.0,1,91.0,1,91.0,1,91.0,1
711,max_effective,20,60,3,3,0.05,0.95,0.9311953643606662,14,72.0,1,72.0,1,72.0,1,69.0,0
712,max_effective,20,60,3,3,0.05,0.95,0.9033863733792952,14,69.0,1,69.0,1,69.0,1,69.0,1
713,max_effective,20,60,3,3,0.05,0.95,0.8536511427172601,5,29.0,1,29.0,1,29.0,1,28.0,0
714,max_effective,20,60,3,3,0.05,0.95,0.8544679983426728,14,55.0,1,55.0,1,55.0,1,55.0,1
715,max_effective,20,60,3,3,0.05,0.95,0.949423940886319,60,122.0,0,134.0,0,144.0,1,144.0,1
716,max_effective,20,60,3,3,0.05,0.95,0.9383640001559508,13,57.0,1,57.0,1,57.0,1,57.0,1
717,max_effective,20,60,3,3,0.05,0.95,0.923730197475699,17,67.0,1,67.0,1,67.0,1,67.0,1
718,max_effective,20,60,3,3,0.05,0.95,0.8794310218081819,10,40.0,1,40.0,1,40.0,1,40.0,1
719,max_effective,20,60,3,3,0.05,0.95,0.8681892843321426,9,56.0,1,56.0,1,56.0,1,56.0,1
720,max_effective,20,60,3,3,0.05,0.95,0.9469573711688564,13,74.0,1,74.0,1,74.0,1,74.0,1
721,max_effective,20,60,3,3,0.05,0.95,0.9002250473250809,18,59.0,1,59.0,1,59.0,1,59.0,1
722,max_effective,20,60,3,3,0.05,0.95,0.863621230802654,27,83.0,1,83.0,1,83.0,1,83.0,1
723,max_effective,20,60,3,3,0.05,0.95,0.9397173231227708,12,71.0,1,71.0,1,71.0,1,71.0,1
724,max_effective,20,60,3,3,0.05,0.95,0.9421061500501136,14,62.0,1,62.0,1,62.0,1,62.0,1
725,max_effective,20,60,3,3,0.05,0.95,0.93451491683063,15,61.0,1,61.0,1,61.0,1,61.0,1
726,max_effective,20,60,3,3,0.05,0.95,0.9265393459194916,36,78.0,1,78.0,1,78.0,1,78.0,1
727,max_effective,20,60,3,3,0.05,0.95,0.919738696972612,17,71.0,1,71.0,1,71.0,1,70.0,0
728,max_effective,20,60,3,3,0.05,0.95,0.9011365676178636,28,76.0,1,76.0,1,76.0,1,76.0,1
729,max_effective,20,60,3,3,0.05,0.95,0.8903106998099655,8,44.0,1,44.0,1,44.0,1,44.0,1
730,max_effective,20,60,3,3,0.05,0.95,0.9216361098105538,20,51.0,1,51.0,1,51.0,1,51.0,1
731,max_effective,20,60,3,3,0.05,0.95,0.8448185308357141,14,67.0,1,67.0,1,67.0,1,67.0,1
732,max_effective,20,60,3,3,0.05,0.95,0.9188473624809854,16,57.0,1,57.0,1,57.0,1,57.0,1
733,max_effective,20,60,3,3,0.05,0.95,0.7897453259916487,9,35.0,1,35.0,1,35.0,1,35.0,1
734,max_effective,20,60,3,3,0.05,0.95,0.9292178554678148,23,86.0,1,86.0,1,86.0,1,86.0,1
735,max_effective,20,60,3,3,0.05,0.95,0.8729528942286983,18,57.0,1,57.0,1,57.0,1,57.0,1
736,max_effective,20,60,3,3,0.05,0.95,0.9432265797155056,24,66.0,1,66.0,1,66.0,1,66.0,1
737,max_effective,20,60,3,3,0.05,0.95,0.9158101261353596,20,73.0,1,73.0,1,73.0,1,73.0,1
738,max_effective,20,60,3,3,0.05,0.95,0.931933814559159,11,40.0,1,40.0,1,40.0,1,40.0,1
739,max_effective,20,60,3,3,0.05,0.95,0.8837937820128879,14,59.0,1,59.0,1,59.0,1,59.0,1
740,max_effective,20,60,3,3,0.05,0.95,0.9091558725721606,45,87.0,1,87.0,1,87.0,1,87.0,1
741,max_effective,20,60,3,3,0.05,0.95,0.905717645744041,7,47.0,1,47.0,1,47.0,1,47.0,1
742,max_effective,20,60,3,3,0.05,0.95,0.9037120968071316,11,68.0,1,68.0,1,68.0,1,67.0,0
743,max_effective,20,60,3,3,0.05,0.95,0.9410766142579846,14,76.0,1,76.0,1,76.0,1,76.0,1
744,max_effective,20,60,3,3,0.05,0.95,0.9405409459395788,23,75.0,1,75.0,1,75.0,1,75.0,1
745,max_effective,20,60,3,3,0.05,0.95,0.9381306435066756,8,42.0,1,42.0,1,42.0,1,42.0,1
746,max_effective,20,60,3,3,0.05,0.95,0.9418059523555378,45,111.0,1,111.0,1,111.0,1,111.0,1
747,max_effective,20,60,3,3,0.05,0.95,0.9205015836170404,25,77.0,1,77.0,1,77.0,1,77.0,1
748,max_effective,20,60,3,3,0.05,0.95,0.9355724909431116,10,47.0,1,47.0,1,47.0,1,47.0,1
749,max_effective,20,60,3,3,0.05,0.95,0.8267887431721396,22,65.0,1,65.0,1,65.0,1,65.0,1
750,max_effective,20,60,3,3,0.05,0.95,0.8912190462359086,11,62.0,1,62.0,1,62.0,1,59.0,0
751,max_effective,20,60,3,3,0.05,0.95,0.9015885543507888,34,76.0,1,76.0,1,76.0,1,76.0,1
752,max_effective,20,60,3,3,0.05,0.95,0.8972439196500849,12,68.0,1,68.0,1,68.0,1,68.0,1
753,max_effective,20,60,3,3,0.05,0.95,0.928641079648792,19,70.0,1,70.0,1,70.0,1,70.0,1
754,max_effective,20,60,3,3,0.05,0.95,0.9492333832147852,29,107.0,1,107.0,1,107.0,1,107.0,1
755,max_effective,20,60,3,3,0.05,0.95,0.9469120186990312,14,67.0,1,67.0,1,67.0,1,67.0,1
756,max_effective,20,60,3,3,0.05,0.95,0.8954609389452839,14,63.0,1,63.0,1,63.0,1,63.0,1
757,max_effective,20,60,3,3,0.05,0.95,0.9189656844697752,15,65.0,1,65.0,1,65.0,1,65.0,1
758,max_effective,20,60,3,3,0.05,0.95,0.886329136988433,7,48.0,1,48.0,1,48.0,1,48.0,1
759,max_effective,20,60,3,3,0.05,0.95,0.8384642042480419,11,43.0,1,43.0,1,43.0,1,43.0,1
760,max_effective,20,60,3,3,0.05,0.95,0.863500854189223,9,39.0,1,39.0,1,39.0,1,37.0,0
761,max_effective,20,60,3,3,0.05,0.95,0.8633734113139364,6,40.0,1,40.0,1,40.0,1,40.0,1
762,max_effective,20,60,3,3,0.05,0.95,0.9048262863384172,9,48.0,1,48.0,1,48.0,1,48.0,1
763,max_effective,20,60,3,3,0.05,0.95,0.8953463047943604,11,56.0,1,56.0,1,56.0,1,56.0,1
764,max_effective,20,60,3,3,0.05,0.95,0.9468537047001632,8,53.0,1,53.0,1,53.0,1,52.0,0
765,max_effective,20,60,3,3,0.05,0.95,0.9354542194023636,29,105.0,1,105.0,1,105.0,1,105.0,1
766,max_effective,20,60,3,3,0.05,0.95,0.8710700678656531,13,73.0,1,73.0,1,73.0,1,72.0,0
767,max_effective,20,60,3,3,0.05,0.95,0.8627716397558957,17,68.0,1,68.0,1,68.0,1,68.0,1
768,max_effective,20,60,3,3,0.05,0.95,0.9127328630310644,6,58.0,1,58.0,1,58.0,1,58.0,1
769,max_effective,20,60,3,3,0.05,0.95,0.9292178963276092,20,67.0,1,67.0,1,67.0,1,67.0,1
770,max_effective,20,60,3,3,0.05,0.95,0.8986079548767318,6,38.0,1,38.0,1,38.0,1,38.0,1
771,max_effective,20,60,3,3,0.05,0.95,0.8633433692210319,6,37.0,1,37.0,1,37.0,1,37.0,1
772,max_effective,20,60,3,3,0.05,0.95,0.924834274072878,39,87.0,1,87.0,1,87.0,1,87.0,1
773,max_effective,20,60,3,3,0.05,0.95,0.922887449790739,5,37.0,1,37.0,1,37.0,1,37.0,1
774,max_effective,20,60,3,3,0.05,0.95,0.9490312061102796,35,98.0,1,98.0,1,98.0,1,98.0,1
775,max_effective,20,60,3,3,0.05,0.95,0.9106733141870929,11,52.0,1,52.0,1,52.0,1,50.0,0
776,max_effective,20,60,3,3,0.05,0.95,0.945329660793357,16,71.0,1,71.0,1,71.0,1,71.0,1
777,max_effective,20,60,3,3,0.05,0.95,0.8899192704508578,10,54.0,1,54.0,1,54.0,1,54.0,1
778,max_effective,20,60,3,3,0.05,0.95,0.9216676495444022,12,71.0,1,71.0,1,71.0,1,71.0,1
779,max_effective,20,60,3,3,0.05,0.95,0.8793537012695861,20,63.0,1,63.0,1,63.0,1,63.0,1
780,max_effective,20,60,3,3,0.05,0.95,0.9102082758307803,26,81.0,1,81.0,1,81.0,1,81.0,1
781,max_effective,20,60,3,3,0.05,0.95,0.949987128227949,13,56.0,1,56.0,1,56.0,1,56.0,1
782,max_effective,20,60,3,3,0.05,0.95,0.9400204081084724,29,95.0,1,95.0,1,95.0,1,95.0,1
783,max_effective,20,60,3,3,0.05,0.95,0.9285598741375852,29,69.0,1,69.0,1,69.0,1,69.0,1
784,max_effective,20,60,3,3,0.05,0.95,0.875551340148962,12,57.0,1,57.0,1,57.0,1,56.0,0
785,max_effective,20,60,3,3,0.05,0.95,0.8629593889083106,7,36.0,1,36.0,1,36.0,1,36.0,1
786,max_effective,20,60,3,3,0.05,0.95,0.9424275967632944,8,47.0,1,47.0,1,47.0,1,47.0,1
787,max_effective,20,60,3,3,0.05,0.95,0.8941532070240928,28,85.0,1,85.0,1,85.0,1,85.0,1
788,max_effective,20,60,3,3,0.05,0.95,0.90565340902747,16,52.0,1,52.0,1,52.0,1,52.0,1
789,max_effective,20,60,3,3,0.05,0.95,0.9498732852211288,19,98.0,1,98.0,1,98.0,1,98.0,1
790,max_effective,20,60,3,3,0.05,0.95,0.9327874120329284,21,60.0,1,60.0,1,60.0,1,60.0,1
791,max_effective,20,60,3,3,0.05,0.95,0.9285881031344616,41,85.0,1,85.0,1,85.0,1,85.0,1
792,max_effective,20,60,3,3,0.05,0.95,0.9479083095185824,58,111.0,0,120.0,0,124.0,1,124.0,1
793,max_effective,20,60,3,3,0.05,0.95,0.9132988986378028,14,59.0,1,59.0,1,59.0,1,59.0,1
794,max_effective,20,60,3,3,0.05,0.95,0.9337219468451688,24,79.0,1,79.0,1,79.0,1,79.0,1
795,max_effective,20,60,3,3,0.05,0.95,0.896668626601458,10,65.0,1,65.0,1,65.0,1,65.0,1
796,max_effective,20,60,3,3,0.05,0.95,0.934734282329738,50,86.0,1,86.0,1,86.0,1,86.0,1
797,max_effective,20,60,3,3,0.05,0.95,0.8397922775996499,33,69.0,1,69.0,1,69.0,1,69.0,1
798,max_effective,20,60,3,3,0.05,0.95,0.946242885468324,21,62.0,1,62.0,1,62.0,1,62.0,1
799,max_effective,20,60,3,3,0.05,0.95,0.8839296934437599,11,44.0,1,44.0,1,44.0,1,44.0,1
800,max_effective,20,60,3,3,0.05,0.95,0.7374845390654996,7,44.0,1,44.0,1,44.0,1,44.0,1
801,max_effective,20,60,3,3,0.05,0.95,0.8971167440003965,12,53.0,1,53.0,1,53.0,1,53.0,1
802,max_effective,20,60,3,3,0.05,0.95,0.9123441961836852,13,64.0,1,64.0,1,64.0,1,64.0,1
803,max_effective,20,60,3,3,0.05,0.95,0.9130026714892956,9,41.0,1,41.0,1,41.0,1,41.0,1
804,max_effective,20,60,3,3,0.05,0.95,0.9256227146046012,27,83.0,1,83.0,1,83.0,1,83.0,1
805,max_effective,20,60,3,3,0.05,0.95,0.928290356141915,27,71.0,1,71.0,1,71.0,1,65.0,0
806,max_effective,20,60,3,3,0.05,0.95,0.9051712704875704,9,66.0,1,66.0,1,66.0,1,66.0,1
807,max_effective,20,60,3,3,0.05,0.95,0.9315554359960672,10,70.0,1,70.0,1,70.0,1,70.0,1
808,max_effective,20,60,3,3,0.05,0.95,0.936097483033988,43,112.0,0,124.0,1,124.0,1,124.0,1
809,max_effective,20,60,3,3,0.05,0.95,0.8767488485736828,5,39.0,1,39.0,1,39.0,1,39.0,1
810,max_effective,20,60,3,3,0.05,0.95,0.9295015065374542,7,55.0,1,55.0,1,55.0,1,54.0,0
811,max_effective,20,60,3,3,0.05,0.95,0.9043072620625792,13,43.0,1,43.0,1,43.0,1,43.0,1
812,max_effective,20,60,3,3,0.05,0.95,0.8815199037535332,25,63.0,1,63.0,1,63.0,1,63.0,1
813,max_effective,20,60,3,3,0.05,0.95,0.9433532878851392,14,66.0,1,66.0,1,66.0,1,66.0,1
814,max_effective,20,60,3,3,0.05,0.95,0.8598736121823504,18,62.0,1,62.0,1,62.0,1,62.0,1
815,max_effective,20,60,3,3,0.05,0.95,0.8445574276640497,4,27.0,1,27.0,1,27.0,1,27.0,1
816,max_effective,20,60,3,3,0.05,0.95,0.9428349552842104,10,49.0,1,49.0,1,49.0,1,49.0,1
817,max_effective,20,60,3,3,0.05,0.95,0.9194734975775224,13,55.0,1,55.0,1,55.0,1,55.0,1
818,max_effective,20,60,3,3,0.05,0.95,0.8562242446198584,10,60.0,1,60.0,1,60.0,1,60.0,1
819,max_effective,20,60,3,3,0.05,0.95,0.8673800241059281,20,57.0,1,57.0,1,57.0,1,57.0,1
820,max_effective,20,60,3,3,0.05,0.95,0.9458435578532526,16,76.0,1,76.0,1,76.0,1,76.0,1
821,max_effective,20,60,3,3,0.05,0.95,0.9439900629930812,85,130.0,0,142.0,1,142.0,1,142.0,1
822,max_effective,20,60,3,3,0.05,0.95,0.9129231235696408,18,71.0,1,71.0,1,71.0,1,71.0,1
823,max_effective,20,60,3,3,0.05,0.95,0.9405119837398308,28,74.0,1,74.0,1,74.0,1,74.0,1
824,max_effective,20,60,3,3,0.05,0.95,0.8880119251533822,8,40.0,1,40.0,1,40.0,1,40.0,1
825,max_effective,20,60,3,3,0.05,0.95,0.8945297180569525,40,79.0,1,79.0,1,79.0,1,79.0,1
826,max_effective,20,60,3,3,0.05,0.95,0.9368511839814424,42,82.0,1,82.0,1,82.0,1,82.0,1
827,max_effective,20,60,3,3,0.05,0.95,0.9308909836427202,23,79.0,1,79.0,1,79.0,1,79.0,1
828,max_effective,20,60,3,3,0.05,0.95,0.8765216545435602,10,57.0,1,57.0,1,57.0,1,57.0,1
829,max_effective,20,60,3,3,0.05,0.95,0.9356764086060164,19,86.0,1,86.0,1,86.0,1,86.0,1
830,max_effective,20,60,3,3,0.05,0.95,0.9104197429693228,23,92.0,1,92.0,1,92.0,1,92.0,1
831,max_effective,20,60,3,3,0.05,0.95,0.9261471275014131,11,55.0,1,55.0,1,55.0,1,55.0,1
832,max_effective,20,60,3,3,0.05,0.95,0.9493062698756024,10,49.0,1,49.0,1,49.0,1,49.0,1
833,max_effective,20,60,3,3,0.05,0.95,0.909374965540394,22,66.0,1,66.0,1,66.0,1,66.0,1
834,max_effective,20,60,3,3,0.05,0.95,0.92025544131886,66,111.0,0,122.0,0,137.0,1,136.0,0
835,max_effective,20,60,3,3,0.05,0.95,0.9116139440815176,18,64.0,1,64.0,1,64.0,1,64.0,1
836,max_effective,20,60,3,3,0.05,0.95,0.9430721153714414,8,50.0,1,50.0,1,50.0,1,50.0,1
837,max_effective,20,60,3,3,0.05,0.95,0.8172535275729506,6,38.0,1,38.0,1,38.0,1,37.0,0
838,max_effective,20,60,3,3,0.05,0.95,0.9236297770219396,16,57.0,1,57.0,1,57.0,1,57.0,1
839,max_effective,20,60,3,3,0.05,0.95,0.8483971941075676,22,61.0,1,61.0,1,61.0,1,61.0,1
840,max_effective,20,60,3,3,0.05,0.95,0.9333877502044508,16,74.0,1,74.0,1,74.0,1,74.0,1
841,max_effective,20,60,3,3,0.05,0.95,0.9493000735527826,16,76.0,1,76.0,1,76.0,1,76.0,1
842,max_effective,20,60,3,3,0.05,0.95,0.9262860486668556,9,43.0,1,43.0,1,43.0,1,40.0,0
843,max_effective,20,60,3,3,0.05,0.95,0.9296040982390608,19,86.0,1,86.0,1,86.0,1,86.0,1
844,max_effective,20,60,3,3,0.05,0.95,0.8796709093705015,4,32.0,1,32.0,1,32.0,1,32.0,1
845,max_effective,20,60,3,3,0.05,0.95,0.9244693798143166,21,63.0,1,63.0,1,63.0,1,62.0,0
846,max_effective,20,60,3,3,0.05,0.95,0.9214631343761386,25,63.0,1,63.0,1,63.0,1,63.0,1
847,max_effective,20,60,3,3,0.05,0.95,0.9373959843792466,17,60.0,1,60.0,1,60.0,1,60.0,1
848,max_effective,20,60,3,3,0.05,0.95,0.9485252679908872,24,102.0,1,102.0,1,102.0,1,102.0,1
849,max_effective,20,60,3,3,0.05,0.95,0.935990596689538,9,53.0,1,53.0,1,53.0,1,53.0,1
850,max_effective,20,60,3,3,0.05,0.95,0.9201505191386048,21,77.0,1,77.0,1,77.0,1,77.0,1
851,max_effective,20,60,3,3,0.05,0.95,0.9387844231596364,14,52.0,1,52.0,1,52.0,1,52.0,1
852,max_effective,20,60,3,3,0.05,0.95,0.8855349824186581,12,61.0,1,61.0,1,61.0,1,61.0,1
853,max_effective,20,60,3,3,0.05,0.95,0.9450253047235349,17,63.0,1,63.0,1,63.0,1,63.0,1
854,max_effective,20,60,3,3,0.05,0.95,0.927832643135358,12,73.0,1,73.0,1,73.0,1,73.0,1
855,max_effective,20,60,3,3,0.05,0.95,0.9462656905525926,42,106.0,1,106.0,1,106.0,1,106.0,1
856,max_effective,20,60,3,3,0.05,0.95,0.9448793146607052,27,85.0,1,85.0,1,85.0,1,85.0,1
857,max_effective,20,60,3,3,0.05,0.95,0.9414861245402194,10,78.0,1,78.0,1,78.0,1,78.0,1
858,max_effective,20,60,3,3,0.05,0.95,0.8897092047673739,11,56.0,1,56.0,1,56.0,1,56.0,1
859,max_effective,20,60,3,3,0.05,0.95,0.943634457564428,53,101.0,1,101.0,1,101.0,1,101.0,1
860,max_effective,20,60,3,3,0.05,0.95,0.9428124663293486,27,102.0,1,102.0,1,102.0,1,102.0,1
861,max_effective,20,60,3,3,0.05,0.95,0.7808842546501121,8,47.0,1,47.0,1,47.0,1,47.0,1
862,max_effective,20,60,3,3,0.05,0.95,0.853377876319727,8,43.0,1,43.0,1,43.0,1,43.0,1
863,max_effective,20,60,3,3,0.05,0.95,0.9287416125324582,24,75.0,1,75.0,1,75.0,1,75.0,1
864,max_effective,20,60,3,3,0.05,0.95,0.762443943743098,14,47.0,1,47.0,1,47.0,1,47.0,1
865,max_effective,20,60,3,3,0.05,0.95,0.9443200028091426,20,54.0,1,54.0,1,54.0,1,51.0,0
866,max_effective,20,60,3,3,0.05,0.95,0.9184583967944204,16,49.0,1,49.0,1,49.0,1,49.0,1
867,max_effective,20,60,3,3,0.05,0.95,0.8435030508488502,4,37.0,1,37.0,1,37.0,1,37.0,1
868,max_effective,20,60,3,3,0.05,0.95,0.9261806208025536,51,89.0,1,89.0,1,89.0,1,89.0,1
869,max_effective,20,60,3,3,0.05,0.95,0.9443292710953692,33,120.0,0,123.0,1,123.0,1,123.0,1
870,max_effective,20,60,3,3,0.05,0.95,0.931906368829786,27,58.0,1,58.0,1,58.0,1,58.0,1
871,max_effective,20,60,3,3,0.05,0.95,0.8797438459149906,7,40.0,1,40.0,1,40.0,1,40.0,1
872,max_effective,20,60,3,3,0.05,0.95,0.9378895629820684,34,104.0,1,104.0,1,104.0,1,104.0,1
873,max_effective,20,60,3,3,0.05,0.95,0.9148969286796168,7,50.0,1,50.0,1,50.0,1,50.0,1
874,max_effective,20,60,3,3,0.05,0.95,0.8902730623833687,16,61.0,1,61.0,1,61.0,1,61.0,1
875,max_effective,20,60,3,3,0.05,0.95,0.9199811763141076,22,89.0,1,89.0,1,89.0,1,89.0,1
876,max_effective,20,60,3,3,0.05,0.95,0.8329979427708301,5,38.0,1,38.0,1,38.0,1,38.0,1
877,max_effective,20,60,3,3,0.05,0.95,0.9236634348323276,25,80.0,1,80.0,1,80.0,1,80.0,1
878,max_effective,20,60,3,3,0.05,0.95,0.9024120711941463,9,38.0,1,38.0,1,38.0,1,38.0,1
879,max_effective,20,60,3,3,0.05,0.95,0.8888064742465184,14,64.0,1,64.0,1,64.0,1,64.0,1
880,max_effective,20,60,3,3,0.05,0.95,0.935526332193452,29,79.0,1,79.0,1,79.0,1,79.0,1
881,max_effective,20,60,3,3,0.05,0.95,0.9491534747324664,24,81.0,1,81.0,1,81.0,1,81.0,1
882,max_effective,20,60,3,3,0.05,0.95,0.8484559870075612,5,39.0,1,39.0,1,39.0,1,39.0,1
883,max_effective,20,60,3,3,0.05,0.95,0.8909054872274335,9,57.0,1,57.0,1,57.0,1,57.0,1
884,max_effective,20,60,3,3,0.05,0.95,0.9372293875733234,18,77.0,1,77.0,1,77.0,1,71.0,0
885,max_effective,20,60,3,3,0.05,0.95,0.9440018713746968,18,65.0,1,65.0,1,65.0,1,65.0,1
886,max_effective,20,60,3,3,0.05,0.95,0.8820466839460209,9,46.0,1,46.0,1,46.0,1,46.0,1
887,max_effective,20,60,3,3,0.05,0.95,0.921606675751698,17,69.0,1,69.0,1,69.0,1,69.0,1
888,max_effective,20,60,3,3,0.05,0.95,0.8942263382166844,10,39.0,1,39.0,1,39.0,1,37.0,0
889,max_effective,20,60,3,3,0.05,0.95,0.8581382890109086,8,46.0,1,46.0,1,46.0,1,46.0,1
890,max_effective,20,60,3,3,0.05,0.95,0.922463449312639,11,55.0,1,55.0,1,55.0,1,55.0,1
891,max_effective,20,60,3,3,0.05,0.95,0.9197137349085612,19,70.0,1,70.0,1,70.0,1,70.0,1
892,max_effective,20,60,3,3,0.05,0.95,0.9254631779922992,11,52.0,1,52.0,1,52.0,1,51.0,0
893,max_effective,20,60,3,3,0.05,0.95,0.8697206097201937,12,61.0,1,61.0,1,61.0,1,61.0,1
894,max_effective,20,60,3,3,0.05,0.95,0.942595620060212,22,69.0,1,69.0,1,69.0,1,69.0,1
895,max_effective,20,60,3,3,0.05,0.95,0.9326677596045014,8,36.0,1,36.0,1,36.0,1,36.0,1
896,max_effective,20,60,3,3,0.05,0.95,0.9388969940217132,30,112.0,1,112.0,1,112.0,1,112.0,1
897,max_effective,20,60,3,3,0.05,0.95,0.9295228138534688,17,101.0,1,101.0,1,101.0,1,101.0,1
898,max_effective,20,60,3,3,0.05,0.95,0.9450540872204962,38,107.0,0,114.0,1,114.0,1,114.0,1
899,max_effective,20,60,3,3,0.05,0.95,0.9358006079578322,8,44.0,1,44.0,1,44.0,1,44.0,1
900,max_effective,20,60,3,3,0.05,0.95,0.9036612703677068,6,39.0,1,39.0,1,39.0,1,39.0,1
901,max_effective,20,60,3,3,0.05,0.95,0.883018581790059,20,73.0,1,73.0,1,73.0,1,73.0,1
902,max_effective,20,60,3,3,0.05,0.95,0.9494559819618512,15,83.0,1,83.0,1,83.0,1,83.0,1
903,max_effective,20,60,3,3,0.05,0.95,0.9304280826000724,12,57.0,1,57.0,1,57.0,1,57.0,1
904,max_effective,20,60,3,3,0.05,0.95,0.9421459565233348,22,86.0,1,86.0,1,86.0,1,86.0,1
905,max_effective,20,60,3,3,0.05,0.95,0.8827222263254214,11,44.0,1,44.0,1,44.0,1,44.0,1
906,max_effective,20,60,3,3,0.05,0.95,0.9421737108783148,17,77.0,1,77.0,1,77.0,1,77.0,1
907,max_effective,20,60,3,3,0.05,0.95,0.8383915438527924,15,65.0,1,65.0,1,65.0,1,64.0,0
908,max_effective,20,60,3,3,0.05,0.95,0.9319962734614786,19,64.0,1,64.0,1,64.0,1,64.0,1
909,max_effective,20,60,3,3,0.05,0.95,0.9212025917011794,8,49.0,1,49.0,1,49.0,1,49.0,1
910,max_effective,20,60,3,3,0.05,0.95,0.9402467114256912,45,101.0,1,101.0,1,101.0,1,101.0,1
911,max_effective,20,60,3,3,0.05,0.95,0.8147861373142149,9,50.0,1,50.0,1,50.0,1,50.0,1
912,max_effective,20,60,3,3,0.05,0.95,0.8852735521681399,9,40.0,1,40.0,1,40.0,1,40.0,1
913,max_effective,20,60,3,3,0.05,0.95,0.8564204886318778,15,62.0,1,62.0,1,62.0,1,62.0,1
914,max_effective,20,60,3,3,0.05,0.95,0.9459987873195064,28,76.0,1,76.0,1,76.0,1,76.0,1
915,max_effective,20,60,3,3,0.05,0.95,0.9285015415009256,14,46.0,1,46.0,1,46.0,1,46.0,1
916,max_effective,20,60,3,3,0.05,0.95,0.9228518604106862,14,49.0,1,49.0,1,49.0,1,49.0,1
917,max_effective,20,60,3,3,0.05,0.95,0.9362095235933904,15,52.0,1,52.0,1,52.0,1,52.0,1
918,max_effective,20,60,3,3,0.05,0.95,0.9075898402619776,15,51.0,1,51.0,1,51.0,1,51.0,1
919,max_effective,20,60,3,3,0.05,0.95,0.8639232857231737,18,49.0,1,49.0,1,49.0,1,49.0,1
920,max_effective,20,60,3,3,0.05,0.95,0.9376512304906998,78,126.0,0,129.0,1,129.0,1,129.0,1
921,max_effective,20,60,3,3,0.05,0.95,0.9419463592894446,32,104.0,0,112.0,1,112.0,1,112.0,1
922,max_effective,20,60,3,3,0.05,0.95,0.882380336359625,9,55.0,1,55.0,1,55.0,1,54.0,0
923,max_effective,20,60,3,3,0.05,0.95,0.8938503021812719,17,57.0,1,57.0,1,57.0,1,57.0,1
924,max_effective,20,60,3,3,0.05,0.95,0.8603063786721047,30,67.0,1,67.0,1,67.0,1,62.0,0
925,max_effective,20,60,3,3,0.05,0.95,0.9324822243764868,8,45.0,1,45.0,1,45.0,1,45.0,1
926,max_effective,20,60,3,3,0.05,0.95,0.9458905629916856,43,99.0,0,101.0,1,101.0,1,101.0,1
927,max_effective,20,60,3,3,0.05,0.95,0.8486598988380373,7,41.0,1,41.0,1,41.0,1,40.0,0
928,max_effective,20,60,3,3,0.05,0.95,0.9472254460835026,19,121.0,1,121.0,1,121.0,1,121.0,1
929,max_effective,20,60,3,3,0.05,0.95,0.9368388712569758,36,75.0,1,75.0,1,75.0,1,75.0,1
930,max_effective,20,60,3,3,0.05,0.95,0.9465428847764648,8,40.0,1,40.0,1,40.0,1,38.0,0
931,max_effective,20,60,3,3,0.05,0.95,0.9286388309790428,11,58.0,1,58.0,1,58.0,1,57.0,0
932,max_effective,20,60,3,3,0.05,0.95,0.8954465442435852,13,39.0,1,39.0,1,39.0,1,39.0,1
933,max_effective,20,60,3,3,0.05,0.95,0.9497947448843964,9,43.0,1,43.0,1,43.0,1,43.0,1
934,max_effective,20,60,3,3,0.05,0.95,0.8719068388899918,4,30.0,1,30.0,1,30.0,1,30.0,1
935,max_effective,20,60,3,3,0.05,0.95,0.7055322090548034,3,28.0,1,28.0,1,28.0,1,28.0,1
936,max_effective,20,60,3,3,0.05,0.95,0.8000247263703865,13,61.0,1,61.0,1,61.0,1,61.0,1
937,max_effective,20,60,3,3,0.05,0.95,0.9176126265211236,15,66.0,1,66.0,1,66.0,1,66.0,1
938,max_effective,20,60,3,3,0.05,0.95,0.9406261647257238,29,127.0,0,131.0,0,132.0,1,130.0,0
939,max_effective,20,60,3,3,0.05,0.95,0.8985399895638376,13,60.0,1,60.0,1,60.0,1,60.0,1
940,max_effective,20,60,3,3,0.05,0.95,0.9066654702840364,18,98.0,1,98.0,1,98.0,1,98.0,1
941,max_effective,20,60,3,3,0.05,0.95,0.9048973854754764,8,40.0,1,40.0,1,40.0,1,40.0,1
942,max_effective,20,60,3,3,0.05,0.95,0.906492674180232,10,40.0,1,40.0,1,40.0,1,40.0,1
943,max_effective,20,60,3,3,0.05,0.95,0.9284434531761212,24,71.0,1,71.0,1,71.0,1,71.0,1
944,max_effective,20,60,3,3,0.05,0.95,0.9271717161620088,12,52.0,1,52.0,1,52.0,1,52.0,1
945,max_effective,20,60,3,3,0.05,0.95,0.9066889401436328,21,85.0,1,85.0,1,85.0,1,85.0,1
946,max_effective,20,60,3,3,0.05,0.95,0.8938499680981111,30,85.0,1,85.0,1,85.0,1,85.0,1
947,max_effective,20,60,3,3,0.05,0.95,0.9316897453027304,9,63.0,1,63.0,1,63.0,1,62.0,0
948,max_effective,20,60,3,3,0.05,0.95,0.9467014966118292,56,119.0,0,141.0,0,161.0,0,163.0,1
949,max_effective,20,60,3,3,0.05,0.95,0.9461204508975716,11,59.0,1,59.0,1,59.0,1,59.0,1
950,max_effective,20,60,3,3,0.05,0.95,0.8955114079691763,11,56.0,1,56.0,1,56.0,1,56.0,1
951,max_effective,20,60,3,3,0.05,0.95,0.9494506986718668,9,61.0,1,61.0,1,61.0,1,61.0,1
952,max_effective,20,60,3,3,0.05,0.95,0.939312434423556,5,33.0,1,33.0,1,33.0,1,33.0,1
953,max_effective,20,60,3,3,0.05,0.95,0.8688799354654662,16,67.0,1,67.0,1,67.0,1,67.0,1
954,max_effective,20,60,3,3,0.05,0.95,0.9156006094375004,16,56.0,1,56.0,1,56.0,1,55.0,0
955,max_effective,20,60,3,3,0.05,0.95,0.9477045421008145,28,110.0,1,110.0,1,110.0,1,110.0,1
956,max_effective,20,60,3,3,0.05,0.95,0.9243307427630674,13,56.0,1,56.0,1,56.0,1,56.0,1
957,max_effective,20,60,3,3,0.05,0.95,0.949224565748212,18,67.0,1,67.0,1,67.0,1,67.0,1
958,max_effective,20,60,3,3,0.05,0.95,0.8896792844804428,13,77.0,1,77.0,1,77.0,1,77.0,1
959,max_effective,20,60,3,3,0.05,0.95,0.9229122148068776,16,50.0,1,50.0,1,50.0,1,50.0,1
960,max_effective,20,60,3,3,0.05,0.95,0.8564203636854537,17,84.0,1,84.0,1,84.0,1,84.0,1
961,max_effective,20,60,3,3,0.05,0.95,0.9370211076194992,27,85.0,1,85.0,1,85.0,1,85.0,1
962,max_effective,20,60,3,3,0.05,0.95,0.9359279574634288,56,101.0,0,115.0,1,115.0,1,115.0,1
963,max_effective,20,60,3,3,0.05,0.95,0.8997560558854162,27,113.0,1,113.0,1,113.0,1,113.0,1
964,max_effective,20,60,3,3,0.05,0.95,0.9086806200588636,14,59.0,1,59.0,1,59.0,1,58.0,0
965,max_effective,20,60,3,3,0.05,0.95,0.9440129945229778,22,72.0,1,72.0,1,72.0,1,72.0,1
966,max_effective,20,60,3,3,0.05,0.95,0.9391327820280906,25,73.0,1,73.0,1,73.0,1,72.0,0
967,max_effective,20,60,3,3,0.05,0.95,0.921150977526518,17,95.0,1,95.0,1,95.0,1,95.0,1
968,max_effective,20,60,3,3,0.05,0.95,0.938367752192216,39,108.0,0,126.0,1,126.0,1,118.0,0
969,max_effective,20,60,3,3,0.05,0.95,0.9252279146280054,15,69.0,1,69.0,1,69.0,1,69.0,1
970,max_effective,20,60,3,3,0.05,0.95,0.934549507099221,16,64.0,1,64.0,1,64.0,1,64.0,1
971,max_effective,20,60,3,3,0.05,0.95,0.9287533557887392,23,61.0,1,61.0,1,61.0,1,61.0,1
972,max_effective,20,60,3,3,0.05,0.95,0.780503367868112,10,46.0,1,46.0,1,46.0,1,46.0,1
973,max_effective,20,60,3,3,0.05,0.95,0.8822082523536232,10,38.0,1,38.0,1,38.0,1,38.0,1
974,max_effective,20,60,3,3,0.05,0.95,0.9479815812674612,62,117.0,0,122.0,0,131.0,1,131.0,1
975,max_effective,20,60,3,3,0.05,0.95,0.9491177219163858,81,122.0,0,130.0,1,130.0,1,130.0,1
976,max_effective,20,60,3,3,0.05,0.95,0.934333382931648,33,87.0,1,87.0,1,87.0,1,87.0,1
977,max_effective,20,60,3,3,0.05,0.95,0.941732112282862,20,82.0,1,82.0,1,82.0,1,82.0,1
978,max_effective,20,60,3,3,0.05,0.95,0.9365397124581196,40,81.0,1,81.0,1,81.0,1,81.0,1
979,max_effective,20,60,3,3,0.05,0.95,0.9203651857585512,15,66.0,1,66.0,1,66.0,1,66.0,1
980,max_effective,20,60,3,3,0.05,0.95,0.891818383704101,32,85.0,1,85.0,1,85.0,1,85.0,1
981,max_effective,20,60,3,3,0.05,0.95,0.9493535835687156,17,77.0,1,77.0,1,77.0,1,77.0,1
982,max_effective,20,60,3,3,0.05,0.95,0.8849245999755909,10,51.0,1,51.0,1,51.0,1,51.0,1
983,max_effective,20,60,3,3,0.05,0.95,0.8722031531059597,11,45.0,1,45.0,1,45.0,1,45.0,1
984,max_effective,20,60,3,3,0.05,0.95,0.9328947803912924,13,62.0,1,62.0,1,62.0,1,62.0,1
985,max_effective,20,60,3,3,0.05,0.95,0.8615989492992663,22,85.0,1,85.0,1,85.0,1,85.0,1
986,max_effective,20,60,3,3,0.05,0.95,0.9263148596285098,44,80.0,1,80.0,1,80.0,1,80.0,1
987,max_effective,20,60,3,3,0.05,0.95,0.9278500255741732,16,81.0,1,81.0,1,81.0,1,81.0,1
988,max_effective,20,60,3,3,0.05,0.95,0.9471320777724712,15,66.0,1,66.0,1,66.0,1,66.0,1
989,max_effective,20,60,3,3,0.05,0.95,0.9433385616947064,28,105.0,1,105.0,1,105.0,1,105.0,1
990,max_effective,20,60,3,3,0.05,0.95,0.9489307092215792,13,73.0,1,73.0,1,73.0,1,73.0,1
991,max_effective,20,60,3,3,0.05,0.95,0.8814559858127791,19,61.0,1,61.0,1,61.0,1,58.0,0
992,max_effective,20,60,3,3,0.05,0.95,0.8576118336760713,5,39.0,1,39.0,1,39.0,1,39.0,1
993,max_effective,20,60,3,3,0.05,0.95,0.8665272657402526,9,44.0,1,44.0,1,44.0,1,44.0,1
994,max_effective,20,60,3,3,0.05,0.95,0.919883351976298,15,85.0,1,85.0,1,85.0,1,85.0,1
995,max_effective,20,60,3,3,0.05,0.95,0.8877386133327501,8,45.0,1,45.0,1,45.0,1,45.0,1
996,max_effective,20,60,3,3,0.05,0.95,0.9170541103354488,33,84.0,1,84.0,1,84.0,1,82.0,0
997,max_effective,20,60,3,3,0.05,0.95,0.920354207108082,49,107.0,0,118.0,0,123.0,1,123.0,1
998,max_effective,20,60,3,3,0.05,0.95,0.8858364168129762,15,70.0,1,70.0,1,70.0,1,70.0,1
999,max_effective,20,60,3,3,0.05,0.95,0.9267868854507484,46,80.0,1,80.0,1,80.0,1,80.0,1
1000,max_effective,20,60,3,3,0.05,0.95,0.9074521777486756,18,83.0,1,83.0,1,83.0,1,83.0,1
1001,max_effective,20,60,3,3,0.05,0.95,0.8203610329281629,7,47.0,1,47.0,1,47.0,1,47.0,1
1002,max_effective,20,60,3,3,0.05,0.95,0.9444168745585934,91,109.0,0,134.0,0,152.0,0,160.0,1
1003,max_effective,20,60,3,3,0.05,0.95,0.9382493454126604,15,87.0,1,87.0,1,87.0,1,87.0,1
1004,max_effective,20,60,3,3,0.05,0.95,0.932271200033209,17,88.0,1,88.0,1,88.0,1,88.0,1
1005,max_effective,20,60,3,3,0.05,0.95,0.924896646304416,18,62.0,1,62.0,1,62.0,1,61.0,0
1006,max_effective,20,60,3,3,0.05,0.95,0.927702392077134,29,110.0,1,110.0,1,110.0,1,110.0,1
1007,max_effective,20,60,3,3,0.05,0.95,0.8263030594489381,5,39.0,1,39.0,1,39.0,1,39.0,1
1008,max_effective,20,60,3,3,0.05,0.95,0.924867670942656,12,48.0,1,48.0,1,48.0,1,48.0,1
1009,max_effective,20,60,3,3,0.05,0.95,0.936573329212768,15,57.0,1,57.0,1,57.0,1,57.0,1
1010,max_effective,20,60,3,3,0.05,0.95,0.9068315885634116,7,44.0,1,44.0,1,44.0,1,44.0,1
1011,max_effective,20,60,3,3,0.05,0.95,0.8907051634141407,14,54.0,1,54.0,1,54.0,1,54.0,1
1012,max_effective,20,60,3,3,0.05,0.95,0.9399193080653052,58,97.0,1,97.0,1,97.0,1,97.0,1
1013,max_effective,20,60,3,3,0.05,0.95,0.9172868870605704,17,46.0,1,46.0,1,46.0,1,46.0,1
1014,max_effective,20,60,3,3,0.05,0.95,0.936751183326704,37,79.0,1,79.0,1,79.0,1,79.0,1
1015,max_effective,20,60,3,3,0.05,0.95,0.9442362262899022,44,114.0,0,116.0,1,116.0,1,116.0,1
1016,max_effective,20,60,3,3,0.05,0.95,0.8727680056990207,6,47.0,1,47.0,1,47.0,1,47.0,1
1017,max_effective,20,60,3,3,0.05,0.95,0.9282241383977602,22,66.0,1,66.0,1,66.0,1,66.0,1
1018,max_effective,20,60,3,3,0.05,0.95,0.9324489365344591,14,54.0,1,54.0,1,54.0,1,54.0,1
1019,max_effective,20,60,3,3,0.05,0.95,0.8552179221301086,12,76.0,1,76.0,1,76.0,1,76.0,1
1020,max_effective,20,60,3,3,0.05,0.95,0.9360323589382212,22,91.0,1,91.0,1,91.0,1,91.0,1
1021,max_effective,20,60,3,3,0.05,0.95,0.9480315193175765,35,78.0,1,78.0,1,78.0,1,76.0,0
1022,max_effective,20,60,3,3,0.05,0.95,0.9496213426071548,35,74.0,1,74.0,1,74.0,1,74.0,1
1023,max_effective,20,60,3,3,0.05,0.95,0.9438872829511424,20,79.0,1,79.0,1,79.0,1,79.0,1
1024,max_effective,20,60,3,3,0.05,0.95,0.9413524950215774,33,105.0,1,105.0,1,105.0,1,105.0,1
1025,max_effective,20,60,3,3,0.05,0.95,0.8381547206332429,5,35.0,1,35.0,1,35.0,1,35.0,1
1026,max_effective,20,60,3,3,0.05,0.95,0.9476203909964878,14,78.0,1,78.0,1,78.0,1,78.0,1
1027,max_effective,20,60,3,3,0.05,0.95,0.8596034236543124,9,68.0,1,68.0,1,68.0,1,68.0,1
1028,max_effective,20,60,3,3,0.05,0.95,0.9321016482282066,25,82.0,1,82.0,1,82.0,1,82.0,1
1029,max_effective,20,60,3,3,0.05,0.95,0.9307119017871812,21,86.0,1,86.0,1,86.0,1,86.0,1
1030,max_effective,20,60,3,3,0.05,0.95,0.9384767061190686,24,60.0,1,60.0,1,60.0,1,59.0,0
1031,max_effective,20,60,3,3,0.05,0.95,0.8539927389116229,5,40.0,1,40.0,1,40.0,1,40.0,1
1032,max_effective,20,60,3,3,0.05,0.95,0.8874033309391798,10,54.0,1,54.0,1,54.0,1,54.0,1
1033,max_effective,20,60,3,3,0.05,0.95,0.8990172238563843,14,51.0,1,51.0,1,51.0,1,51.0,1
1034,max_effective,20,60,3,3,0.05,0.95,0.925581510129413,17,51.0,1,51.0,1,51.0,1,50.0,0
1035,max_effective,20,60,3,3,0.05,0.95,0.874550751001153,12,55.0,1,55.0,1,55.0,1,55.0,1
1036,max_effective,20,60,3,3,0.05,0.95,0.927955708170842,10,63.0,1,63.0,1,63.0,1,63.0,1
1037,max_effective,20,60,3,3,0.05,0.95,0.9189975863714532,34,87.0,1,87.0,1,87.0,1,87.0,1
1038,max_effective,20,60,3,3,0.05,0.95,0.8960781047985718,13,51.0,1,51.0,1,51.0,1,51.0,1
1039,max_effective,20,60,3,3,0.05,0.95,0.9081164960057788,22,56.0,1,56.0,1,56.0,1,56.0,1
1040,max_effective,20,60,3,3,0.05,0.95,0.9277577585258762,19,68.0,1,68.0,1,68.0,1,68.0,1
1041,max_effective,20,60,3,3,0.05,0.95,0.9271026068028884,32,78.0,1,78.0,1,78.0,1,78.0,1
1042,max_effective,20,60,3,3,0.05,0.95,0.9487461011635108,4,36.0,1,36.0,1,36.0,1,36.0,1
1043,max_effective,20,60,3,3,0.05,0.95,0.9370110897688764,77,121.0,0,146.0,0,156.0,0,159.0,1
1044,max_effective,20,60,3,3,0.05,0.95,0.91297850637318,9,48.0,1,48.0,1,48.0,1,48.0,1
1045,max_effective,20,60,3,3,0.05,0.95,0.8898035870005616,6,36.0,1,36.0,1,36.0,1,36.0,1
1046,max_effective,20,60,3,3,0.05,0.95,0.9451143441636348,21,53.0,1,53.0,1,53.0,1,53.0,1
1047,max_effective,20,60,3,3,0.05,0.95,0.9042441907391642,16,45.0,1,45.0,1,45.0,1,45.0,1
1048,max_effective,20,60,3,3,0.05,0.95,0.9123323888783492,21,93.0,1,93.0,1,93.0,1,93.0,1
1049,max_effective,20,60,3,3,0.05,0.95,0.9368739212107984,26,88.0,1,88.0,1,88.0,1,88.0,1
1050,max_effective,20,60,3,3,0.05,0.95,0.9092228421800178,10,55.0,1,55.0,1,55.0,1,55.0,1
1051,max_effective,20,60,3,3,0.05,0.95,0.8560519486093228,11,57.0,1,57.0,1,57.0,1,57.0,1
1052,max_effective,20,60,3,3,0.05,0.95,0.906801140696568,10,42.0,1,42.0,1,42.0,1,42.0,1
1053,max_effective,20,60,3,3,0.05,0.95,0.8097750686958413,8,52.0,1,52.0,1,52.0,1,52.0,1
1054,max_effective,20,60,3,3,0.05,0.95,0.9070032270285042,12,51.0,1,51.0,1,51.0,1,51.0,1
1055,max_effective,20,60,3,3,0.05,0.95,0.8881671197350901,16,79.0,1,79.0,1,79.0,1,79.0,1
1056,max_effective,20,60,3,3,0.05,0.95,0.934593261515987,34,114.0,0,123.0,0,126.0,1,126.0,1
1057,max_effective,20,60,3,3,0.05,0.95,0.904145059081484,5,36.0,1,36.0,1,36.0,1,36.0,1
1058,max_effective,20,60,3,3,0.05,0.95,0.9295767276077672,6,43.0,1,43.0,1,43.0,1,43.0,1
1059,max_effective,20,60,3,3,0.05,0.95,0.8461253395901188,11,59.0,1,59.0,1,59.0,1,59.0,1
1060,max_effective,20,60,3,3,0.05,0.95,0.9299479957782232,48,104.0,0,109.0,1,109.0,1,109.0,1
1061,max_effective,20,60,3,3,0.05,0.95,0.8096982962849787,22,76.0,1,76.0,1,76.0,1,76.0,1
1062,max_effective,20,60,3,3,0.05,0.95,0.8827835957855729,22,62.0,1,62.0,1,62.0,1,62.0,1
1063,max_effective,20,60,3,3,0.05,0.95,0.913447034904328,39,90.0,1,90.0,1,90.0,1,90.0,1
1064,max_effective,20,60,3,3,0.05,0.95,0.9208068036606584,8,50.0,1,50.0,1,50.0,1,49.0,0
1065,max_effective,20,60,3,3,0.05,0.95,0.9119585177589804,29,67.0,1,67.0,1,67.0,1,67.0,1
1066,max_effective,20,60,3,3,0.05,0.95,0.8613540179827289,6,50.0,1,50.0,1,50.0,1,49.0,0
1067,max_effective,20,60,3,3,0.05,0.95,0.930093765273688,17,60.0,1,60.0,1,60.0,1,60.0,1
1068,max_effective,20,60,3,3,0.05,0.95,0.850158568657929,6,34.0,1,34.0,1,34.0,1,29.0,0
1069,max_effective,20,60,3,3,0.05,0.95,0.9204763885605978,24,85.0,1,85.0,1,85.0,1,85.0,1
1070,max_effective,20,60,3,3,0.05,0.95,0.9229763739674082,70,113.0,0,133.0,0,142.0,1,142.0,1
1071,max_effective,20,60,3,3,0.05,0.95,0.946712775100148,13,60.0,1,60.0,1,60.0,1,59.0,0
1072,max_effective,20,60,3,3,0.05,0.95,0.9355973401056052,27,96.0,1,96.0,1,96.0,1,96.0,1
1073,max_effective,20,60,3,3,0.05,0.95,0.901110228122554,7,46.0,1,46.0,1,46.0,1,46.0,1
1074,max_effective,20,60,3,3,0.05,0.95,0.938872551450822,7,49.0,1,49.0,1,49.0,1,49.0,1
1075,max_effective,20,60,3,3,0.05,0.95,0.9346228715547844,26,74.0,1,74.0,1,74.0,1,74.0,1
1076,max_effective,20,60,3,3,0.05,0.95,0.8518445668986008,7,39.0,1,39.0,1,39.0,1,39.0,1
1077,max_effective,20,60,3,3,0.05,0.95,0.8886471132024276,6,37.0,1,37.0,1,37.0,1,36.0,0
1078,max_effective,20,60,3,3,0.05,0.95,0.9006367497770483,16,73.0,1,73.0,1,73.0,1,73.0,1
1079,max_effective,20,60,3,3,0.05,0.95,0.9218179019950328,50,124.0,0,131.0,1,131.0,1,131.0,1
1080,max_effective,20,60,3,3,0.05,0.95,0.9454595621605272,44,83.0,1,83.0,1,83.0,1,83.0,1
1081,max_effective,20,60,3,3,0.05,0.95,0.9438523952625856,10,64.0,1,64.0,1,64.0,1,64.0,1
1082,max_effective,20,60,3,3,0.05,0.95,0.8976616558448546,13,48.0,1,48.0,1,48.0,1,48.0,1
1083,max_effective,20,60,3,3,0.05,0.95,0.9254295417092976,44,108.0,0,117.0,1,117.0,1,117.0,1
1084,max_effective,20,60,3,3,0.05,0.95,0.9045897409621,13,48.0,1,48.0,1,48.0,1,38.0,0
1085,max_effective,20,60,3,3,0.05,0.95,0.9251054880773748,29,88.0,1,88.0,1,88.0,1,88.0,1
1086,max_effective,20,60,3,3,0.05,0.95,0.9344588904111596,44,117.0,1,117.0,1,117.0,1,117.0,1
1087,max_effective,20,60,3,3,0.05,0.95,0.9263200082516336,7,46.0,1,46.0,1,46.0,1,46.0,1
1088,max_effective,20,60,3,3,0.05,0.95,0.9020070027492372,24,85.0,1,85.0,1,85.0,1,85.0,1
1089,max_effective,20,60,3,3,0.05,0.95,0.9479057176888028,12,70.0,1,70.0,1,70.0,1,70.0,1
1090,max_effective,20,60,3,3,0.05,0.95,0.8705135072683828,9,45.0,1,45.0,1,45.0,1,45.0,1
1091,max_effective,20,60,3,3,0.05,0.95,0.9068620080235572,13,61.0,1,61.0,1,61.0,1,61.0,1
1092,max_effective,20,60,3,3,0.05,0.95,0.9467164226553046,22,82.0,1,82.0,1,82.0,1,82.0,1
1093,max_effective,20,60,3,3,0.05,0.95,0.9403216222115108,26,82.0,1,82.0,1,82.0,1,82.0,1
1094,max_effective,20,60,3,3,0.05,0.95,0.8899408989631155,42,86.0,1,86.0,1,86.0,1,86.0,1
1095,max_effective,20,60,3,3,0.05,0.95,0.8834092547875435,8,38.0,1,38.0,1,38.0,1,38.0,1
1096,max_effective,20,60,3,3,0.05,0.95,0.9343653406246452,35,110.0,1,110.0,1,110.0,1,110.0,1
1097,max_effective,20,60,3,3,0.05,0.95,0.8892026609711654,19,68.0,1,68.0,1,68.0,1,68.0,1
1098,max_effective,20,60,3,3,0.05,0.95,0.8788587596538847,10,45.0,1,45.0,1,45.0,1,45.0,1
1099,max_effective,20,60,3,3,0.05,0.95,0.9196819207340612,28,93.0,1,93.0,1,93.0,1,93.0,1
1100,max_effective,20,60,3,3,0.05,0.95,0.9067658617318904,24,60.0,1,60.0,1,60.0,1,59.0,0
1101,max_effective,20,60,3,3,0.05,0.95,0.9398754792485337,24,70.0,1,70.0,1,70.0,1,70.0,1
1102,max_effective,20,60,3,3,0.05,0.95,0.7641536501949163,5,44.0,1,44.0,1,44.0,1,44.0,1
1103,max_effective,20,60,3,3,0.05,0.95,0.9472825480303556,10,47.0,1,47.0,1,47.0,1,47.0,1
1104,max_effective,20,60,3,3,0.05,0.95,0.927058994781976,9,55.0,1,55.0,1,55.0,1,52.0,0
1105,max_effective,20,60,3,3,0.05,0.95,0.9456705788631968,17,62.0,1,62.0,1,62.0,1,62.0,1
1106,max_effective,20,60,3,3,0.05,0.95,0.9003688373983948,18,73.0,1,73.0,1,73.0,1,73.0,1
1107,max_effective,20,60,3,3,0.05,0.95,0.9179053849107914,9,61.0,1,61.0,1,61.0,1,61.0,1
1108,max_effective,20,60,3,3,0.05,0.95,0.9159400424255184,10,65.0,1,65.0,1,65.0,1,65.0,1
1109,max_effective,20,60,3,3,0.05,0.95,0.8901925345136689,6,48.0,1,48.0,1,48.0,1,48.0,1
1110,max_effective,20,60,3,3,0.05,0.95,0.929754388628762,36,82.0,1,82.0,1,82.0,1,82.0,1
1111,max_effective,20,60,3,3,0.05,0.95,0.8561092699544703,26,92.0,1,92.0,1,92.0,1,92.0,1
1112,max_effective,20,60,3,3,0.05,0.95,0.9122693666427774,31,104.0,1,104.0,1,104.0,1,104.0,1
1113,max_effective,20,60,3,3,0.05,0.95,0.9044583525436362,26,105.0,1,105.0,1,105.0,1,105.0,1
1114,max_effective,20,60,3,3,0.05,0.95,0.9126351285905286,16,73.0,1,73.0,1,73.0,1,73.0,1
1115,max_effective,20,60,3,3,0.05,0.95,0.9377866405936808,25,83.0,1,83.0,1,83.0,1,83.0,1
1116,max_effective,20,60,3,3,0.05,0.95,0.949658198000343,24,69.0,1,69.0,1,69.0,1,69.0,1
1117,max_effective,20,60,3,3,0.05,0.95,0.930435568627582,39,95.0,1,95.0,1,95.0,1,95.0,1
1118,max_effective,20,60,3,3,0.05,0.95,0.8713059526758176,20,68.0,1,68.0,1,68.0,1,68.0,1
1119,max_effective,20,60,3,3,0.05,0.95,0.8796692063570706,18,63.0,1,63.0,1,63.0,1,63.0,1
1120,max_effective,20,60,3,3,0.05,0.95,0.9350273591626848,34,77.0,1,77.0,1,77.0,1,77.0,1
1121,max_effective,20,60,3,3,0.05,0.95,0.927454469202618,30,76.0,1,76.0,1,76.0,1,76.0,1
1122,max_effective,20,60,3,3,0.05,0.95,0.94767755239307,23,72.0,1,72.0,1,72.0,1,72.0,1
1123,max_effective,20,60,3,3,0.05,0.95,0.9473512304991074,5,38.0,1,38.0,1,38.0,1,37.0,0
1124,max_effective,20,60,3,3,0.05,0.95,0.9317179608410928,20,73.0,1,73.0,1,73.0,1,73.0,1
1125,max_effective,20,60,3,3,0.05,0.95,0.9486795274104336,31,82.0,1,82.0,1,82.0,1,82.0,1
1126,max_effective,20,60,3,3,0.05,0.95,0.9425630133316488,18,71.0,1,71.0,1,71.0,1,71.0,1
1127,max_effective,20,60,3,3,0.05,0.95,0.8489487697460142,8,48.0,1,48.0,1,48.0,1,48.0,1
1128,max_effective,20,60,3,3,0.05,0.95,0.9488135892886128,43,102.0,0,112.0,1,112.0,1,112.0,1
1129,max_effective,20,60,3,3,0.05,0.95,0.9447945318596508,86,139.0,0,144.0,0,147.0,1,145.0,0
1130,max_effective,20,60,3,3,0.05,0.95,0.7635587382462583,12,46.0,1,46.0,1,46.0,1,46.0,1
1131,max_effective,20,60,3,3,0.05,0.95,0.8794560112017107,8,41.0,1,41.0,1,41.0,1,41.0,1
1132,max_effective,20,60,3,3,0.05,0.95,0.9121810739884928,22,65.0,1,65.0,1,65.0,1,65.0,1
1133,max_effective,20,60,3,3,0.05,0.95,0.8603421857841873,22,74.0,1,74.0,1,74.0,1,74.0,1
1134,max_effective,20,60,3,3,0.05,0.95,0.8950801962538871,5,41.0,1,41.0,1,41.0,1,41.0,1
1135,max_effective,20,60,3,3,0.05,0.95,0.9112693927763296,3,29.0,1,29.0,1,29.0,1,29.0,1
1136,max_effective,20,60,3,3,0.05,0.95,0.9311388537468904,12,55.0,1,55.0,1,55.0,1,55.0,1
1137,max_effective,20,60,3,3,0.05,0.95,0.8647192008703384,9,68.0,1,68.0,1,68.0,1,68.0,1
1138,max_effective,20,60,3,3,0.05,0.95,0.8903127940427344,13,54.0,1,54.0,1,54.0,1,54.0,1
1139,max_effective,20,60,3,3,0.05,0.95,0.918369094463976,20,71.0,1,71.0,1,71.0,1,71.0,1
1140,max_effective,20,60,3,3,0.05,0.95,0.9485533081125236,59,103.0,1,103.0,1,103.0,1,103.0,1
1141,max_effective,20,60,3,3,0.05,0.95,0.9497244380836842,21,91.0,1,91.0,1,91.0,1,91.0,1
1142,max_effective,20,60,3,3,0.05,0.95,0.9236964300745726,13,61.0,1,61.0,1,61.0,1,61.0,1
1143,max_effective,20,60,3,3,0.05,0.95,0.9456516438882956,10,64.0,1,64.0,1,64.0,1,64.0,1
1144,max_effective,20,60,3,3,0.05,0.95,0.9065247444291464,5,33.0,1,33.0,1,33.0,1,33.0,1
1145,max_effective,20,60,3,3,0.05,0.95,0.8989808849270265,21,102.0,1,102.0,1,102.0,1,102.0,1
1146,max_effective,20,60,3,3,0.05,0.95,0.8992663398165119,20,59.0,1,59.0,1,59.0,1,59.0,1
1147,max_effective,20,60,3,3,0.05,0.95,0.8842231010994123,14,62.0,1,62.0,1,62.0,1,62.0,1
1148,max_effective,20,60,3,3,0.05,0.95,0.9101680248775028,10,81.0,1,81.0,1,81.0,1,81.0,1
1149,max_effective,20,60,3,3,0.05,0.95,0.9438849256032956,10,61.0,1,61.0,1,61.0,1,61.0,1
1150,max_effective,20,60,3,3,0.05,0.95,0.9428855635360082,19,77.0,1,77.0,1,77.0,1,77.0,1
1151,max_effective,20,60,3,3,0.05,0.95,0.9389048460397575,27,74.0,1,74.0,1,74.0,1,74.0,1
1152,max_effective,20,60,3,3,0.05,0.95,0.9290642694126644,15,67.0,1,67.0,1,67.0,1,67.0,1
1153,max_effective,20,60,3,3,0.05,0.95,0.9296572108550294,16,69.0,1,69.0,1,69.0,1,69.0,1
1154,max_effective,20,60,3,3,0.05,0.95,0.9372793557879486,9,61.0,1,61.0,1,61.0,1,61.0,1
1155,max_effective,20,60,3,3,0.05,0.95,0.9043604181529356,33,105.0,1,105.0,1,105.0,1,105.0,1
1156,max_effective,20,60,3,3,0.05,0.95,0.939921545659246,19,92.0,1,92.0,1,92.0,1,92.0,1
1157,max_effective,20,60,3,3,0.05,0.95,0.9092886953171104,16,46.0,1,46.0,1,46.0,1,46.0,1
1158,max_effective,20,60,3,3,0.05,0.95,0.9276714327148824,16,65.0,1,65.0,1,65.0,1,65.0,1
1159,max_effective,20,60,3,3,0.05,0.95,0.921378241680032,6,35.0,1,35.0,1,35.0,1,35.0,1
1160,max_effective,20,60,3,3,0.05,0.95,0.9000527573498229,28,71.0,1,71.0,1,71.0,1,71.0,1
1161,max_effective,20,60,3,3,0.05,0.95,0.9267351774392638,24,87.0,1,87.0,1,87.0,1,87.0,1
1162,max_effective,20,60,3,3,0.05,0.95,0.8906229432652156,10,51.0,1,51.0,1,51.0,1,51.0,1
1163,max_effective,20,60,3,3,0.05,0.95,0.919322386574982,15,81.0,1,81.0,1,81.0,1,81.0,1
1164,max_effective,20,60,3,3,0.05,0.95,0.9396469051400392,12,74.0,1,74.0,1,74.0,1,74.0,1
1165,max_effective,20,60,3,3,0.05,0.95,0.9367223387346774,22,85.0,1,85.0,1,85.0,1,85.0,1
1166,max_effective,20,60,3,3,0.05,0.95,0.9186417121085658,5,33.0,1,33.0,1,33.0,1,33.0,1
1167,max_effective,20,60,3,3,0.05,0.95,0.9175859265581298,14,67.0,1,67.0,1,67.0,1,67.0,1
1168,max_effective,20,60,3,3,0.05,0.95,0.9483682113407982,24,72.0,1,72.0,1,72.0,1,72.0,1
1169,max_effective,20,60,3,3,0.05,0.95,0.9498273581861648,16,72.0,1,72.0,1,72.0,1,72.0,1
1170,max_effective,20,60,3,3,0.05,0.95,0.8698176211066457,24,51.0,1,51.0,1,51.0,1,51.0,1
1171,max_effective,20,60,3,3,0.05,0.95,0.935582258777144,26,93.0,1,93.0,1,93.0,1,93.0,1
1172,max_effective,20,60,3,3,0.05,0.95,0.8485756263307631,8,45.0,1,45.0,1,45.0,1,45.0,1
1173,max_effective,20,60,3,3,0.05,0.95,0.922985338464266,16,62.0,1,62.0,1,62.0,1,62.0,1
1174,max_effective,20,60,3,3,0.05,0.95,0.9130100341941948,14,53.0,1,53.0,1,53.0,1,53.0,1
1175,max_effective,20,60,3,3,0.05,0.95,0.8837174997613633,6,35.0,1,35.0,1,35.0,1,29.0,0
1176,max_effective,20,60,3,3,0.05,0.95,0.9305582266213068,53,118.0,0,128.0,1,128.0,1,128.0,1
1177,max_effective,20,60,3,3,0.05,0.95,0.9068630114643836,9,56.0,1,56.0,1,56.0,1,56.0,1
1178,max_effective,20,60,3,3,0.05,0.95,0.9179999685360722,32,68.0,1,68.0,1,68.0,1,68.0,1
1179,max_effective,20,60,3,3,0.05,0.95,0.9130994571682194,7,47.0,1,47.0,1,47.0,1,47.0,1
1180,max_effective,20,60,3,3,0.05,0.95,0.888608821066002,27,114.0,1,114.0,1,113.0,0,108.0,0
1181,max_effective,20,60,3,3,0.05,0.95,0.9141927158025734,22,80.0,1,80.0,1,80.0,1,80.0,1
1182,max_effective,20,60,3,3,0.05,0.95,0.9426444283898576,43,121.0,0,122.0,0,131.0,1,130.0,0
1183,max_effective,20,60,3,3,0.05,0.95,0.9194228040063004,20,67.0,1,67.0,1,67.0,1,67.0,1
1184,max_effective,20,60,3,3,0.05,0.95,0.9386254936969304,20,77.0,1,77.0,1,77.0,1,77.0,1
1185,max_effective,20,60,3,3,0.05,0.95,0.9455168797487676,40,111.0,1,111.0,1,111.0,1,111.0,1
1186,max_effective,20,60,3,3,0.05,0.95,0.9448216586921082,42,112.0,0,113.0,1,113.0,1,113.0,1
1187,max_effective,20,60,3,3,0.05,0.95,0.9275914064234324,87,118.0,0,126.0,0,135.0,0,143.0,1
1188,max_effective,20,60,3,3,0.05,0.95,0.868851096585904,13,58.0,1,58.0,1,58.0,1,58.0,1
1189,max_effective,20,60,3,3,0.05,0.95,0.9249333020198915,9,38.0,1,38.0,1,38.0,1,38.0,1
1190,max_effective,20,60,3,3,0.05,0.95,0.945773346220964,41,107.0,1,107.0,1,107.0,1,107.0,1
1191,max_effective,20,60,3,3,0.05,0.95,0.8988878103157998,15,80.0,1,80.0,1,80.0,1,80.0,1
1192,max_effective,20,60,3,3,0.05,0.95,0.9249845469378204,12,53.0,1,53.0,1,53.0,1,53.0,1
1193,max_effective,20,60,3,3,0.05,0.95,0.941780823260312,29,75.0,1,75.0,1,75.0,1,74.0,0
1194,max_effective,20,60,3,3,0.05,0.95,0.7897429461720135,7,53.0,1,53.0,1,53.0,1,52.0,0
1195,max_effective,20,60,3,3,0.05,0.95,0.8761133919930829,19,70.0,1,70.0,1,70.0,1,70.0,1
1196,max_effective,20,60,3,3,0.05,0.95,0.9239723237885852,10,66.0,1,66.0,1,66.0,1,66.0,1
1197,max_effective,20,60,3,3,0.05,0.95,0.9154235457510816,13,59.0,1,59.0,1,59.0,1,59.0,1
1198,max_effective,20,60,3,3,0.05,0.95,0.9400093488459744,14,50.0,1,50.0,1,50.0,1,50.0,1
1199,max_effective,20,60,3,3,0.05,0.95,0.9386438790351757,10,56.0,1,56.0,1,56.0,1,56.0,1
1200,max_effective,20,60,3,3,0.05,0.95,0.859394349484163,12,56.0,1,56.0,1,56.0,1,56.0,1
1201,max_effective,20,60,3,3,0.05,0.95,0.9167817830537662,35,100.0,0,105.0,1,105.0,1,105.0,1
1202,max_effective,20,60,3,3,0.05,0.95,0.7877612329408298,10,49.0,1,49.0,1,49.0,1,49.0,1
1203,max_effective,20,60,3,3,0.05,0.95,0.8937897395187983,9,46.0,1,46.0,1,46.0,1,46.0,1
1204,max_effective,20,60,3,3,0.05,0.95,0.9084897552536432,11,53.0,1,53.0,1,53.0,1,53.0,1
1205,max_effective,20,60,3,3,0.05,0.95,0.944353495144855,10,46.0,1,46.0,1,46.0,1,46.0,1
1206,max_effective,20,60,3,3,0.05,0.95,0.8536306402836108,26,63.0,1,63.0,1,63.0,1,63.0,1
1207,max_effective,20,60,3,3,0.05,0.95,0.9377566956185408,43,99.0,1,99.0,1,99.0,1,99.0,1
1208,max_effective,20,60,3,3,0.05,0.95,0.9469116143779616,40,74.0,1,74.0,1,74.0,1,73.0,0
1209,max_effective,20,60,3,3,0.05,0.95,0.9030325092719564,20,48.0,1,48.0,1,48.0,1,48.0,1
1210,max_effective,20,60,3,3,0.05,0.95,0.9394348394146012,5,34.0,1,34.0,1,34.0,1,34.0,1
1211,max_effective,20,60,3,3,0.05,0.95,0.8238439807497222,14,53.0,1,53.0,1,53.0,1,53.0,1
1212,max_effective,20,60,3,3,0.05,0.95,0.9448852366186204,18,54.0,1,54.0,1,54.0,1,54.0,1
1213,max_effective,20,60,3,3,0.05,0.95,0.9343755543129466,31,87.0,1,87.0,1,87.0,1,87.0,1
1214,max_effective,20,60,3,3,0.05,0.95,0.8999997796273805,5,30.0,1,30.0,1,30.0,1,30.0,1
1215,max_effective,20,60,3,3,0.05,0.95,0.8477218994971945,25,70.0,1,70.0,1,70.0,1,70.0,1
1216,max_effective,20,60,3,3,0.05,0.95,0.9426280135394318,14,64.0,1,64.0,1,64.0,1,64.0,1
1217,max_effective,20,60,3,3,0.05,0.95,0.9494214331823831,70,112.0,1,112.0,1,112.0,1,112.0,1
1218,max_effective,20,60,3,3,0.05,0.95,0.9335835312650932,13,62.0,1,62.0,1,62.0,1,62.0,1
1219,max_effective,20,60,3,3,0.05,0.95,0.9149531396543222,16,58.0,1,58.0,1,58.0,1,58.0,1
1220,max_effective,20,60,3,3,0.05,0.95,0.8447930654907799,32,72.0,1,72.0,1,72.0,1,72.0,1
1221,max_effective,20,60,3,3,0.05,0.95,0.8901004263512416,10,55.0,1,55.0,1,55.0,1,54.0,0
1222,max_effective,20,60,3,3,0.05,0.95,0.9312699278043648,20,65.0,1,65.0,1,65.0,1,65.0,1
1223,max_effective,20,60,3,3,0.05,0.95,0.9353585723623292,10,45.0,1,45.0,1,45.0,1,45.0,1
1224,max_effective,20,60,3,3,0.05,0.95,0.9311938966140372,30,71.0,1,71.0,1,71.0,1,71.0,1
1225,max_effective,20,60,3,3,0.05,0.95,0.9209146757991016,12,49.0,1,49.0,1,49.0,1,49.0,1
1226,max_effective,20,60,3,3,0.05,0.95,0.8691370922534478,16,64.0,1,64.0,1,64.0,1,64.0,1
1227,max_effective,20,60,3,3,0.05,0.95,0.9475994342124192,26,72.0,1,72.0,1,72.0,1,72.0,1
1228,max_effective,20,60,3,3,0.05,0.95,0.9284039006256531,30,74.0,1,74.0,1,74.0,1,74.0,1
1229,max_effective,20,60,3,3,0.05,0.95,0.9179647442950084,14,71.0,1,71.0,1,71.0,1,71.0,1
1230,max_effective,20,60,3,3,0.05,0.95,0.9475510272487836,90,138.0,0,143.0,0,161.0,1,161.0,1
1231,max_effective,20,60,3,3,0.05,0.95,0.8886652305290712,17,66.0,1,66.0,1,66.0,1,66.0,1
1232,max_effective,20,60,3,3,0.05,0.95,0.878421118729146,8,40.0,1,40.0,1,40.0,1,38.0,0
1233,max_effective,20,60,3,3,0.05,0.95,0.9386307824772666,35,94.0,1,94.0,1,94.0,1,94.0,1
1234,max_effective,20,60,3,3,0.05,0.95,0.8907215525528517,15,43.0,1,43.0,1,43.0,1,43.0,1
1235,max_effective,20,60,3,3,0.05,0.95,0.8543475051484141,9,41.0,1,41.0,1,41.0,1,41.0,1
1236,max_effective,20,60,3,3,0.05,0.95,0.9454197173527346,16,50.0,1,50.0,1,50.0,1,49.0,0
1237,max_effective,20,60,3,3,0.05,0.95,0.9041090300231378,6,43.0,1,43.0,1,43.0,1,40.0,0
1238,max_effective,20,60,3,3,0.05,0.95,0.9040068478329532,11,53.0,1,53.0,1,53.0,1,53.0,1
1239,max_effective,20,60,3,3,0.05,0.95,0.9460663777287612,11,67.0,1,67.0,1,67.0,1,67.0,1
1240,max_effective,20,60,3,3,0.05,0.95,0.8853518672937366,11,44.0,1,44.0,1,44.0,1,44.0,1
1241,max_effective,20,60,3,3,0.05,0.95,0.94922608349435,14,57.0,1,57.0,1,57.0,1,57.0,1
1242,max_effective,20,60,3,3,0.05,0.95,0.9348743985325064,33,75.0,1,75.0,1,75.0,1,75.0,1
1243,max_effective,20,60,3,3,0.05,0.95,0.8405986077509098,13,47.0,1,47.0,1,47.0,1,47.0,1
1244,max_effective,20,60,3,3,0.05,0.95,0.9034162696327666,17,82.0,1,82.0,1,82.0,1,82.0,1
1245,max_effective,20,60,3,3,0.05,0.95,0.9355483217977446,31,63.0,1,63.0,1,63.0,1,63.0,1
1246,max_effective,20,60,3,3,0.05,0.95,0.90177529236043,44,116.0,0,117.0,1,117.0,1,117.0,1
1247,max_effective,20,60,3,3,0.05,0.95,0.9015382149671316,40,73.0,1,73.0,1,73.0,1,73.0,1
1248,max_effective,20,60,3,3,0.05,0.95,0.876892814881991,19,54.0,1,54.0,1,54.0,1,54.0,1
1249,max_effective,20,60,3,3,0.05,0.95,0.9036113748858392,19,79.0,1,79.0,1,79.0,1,78.0,0
1250,max_effective,20,60,3,3,0.05,0.95,0.9313481269542484,25,105.0,1,105.0,1,105.0,1,105.0,1
1251,max_effective,20,60,3,3,0.05,0.95,0.9355329210749528,7,49.0,1,49.0,1,49.0,1,48.0,0
1252,max_effective,20,60,3,3,0.05,0.95,0.9061833700589564,6,50.0,1,50.0,1,50.0,1,50.0,1
1253,max_effective,20,60,3,3,0.05,0.95,0.9216246733707112,15,52.0,1,52.0,1,52.0,1,51.0,0
1254,max_effective,20,60,3,3,0.05,0.95,0.8006527066269968,6,38.0,1,38.0,1,38.0,1,38.0,1
1255,max_effective,20,60,3,3,0.05,0.95,0.8390423331539255,5,37.0,1,37.0,1,37.0,1,37.0,1
1256,max_effective,20,60,3,3,0.05,0.95,0.9372025532429747,10,56.0,1,56.0,1,56.0,1,56.0,1
1257,max_effective,20,60,3,3,0.05,0.95,0.9213623629263276,32,98.0,1,98.0,1,98.0,1,98.0,1
1258,max_effective,20,60,3,3,0.05,0.95,0.8625556228424868,12,61.0,1,61.0,1,61.0,1,61.0,1
1259,max_effective,20,60,3,3,0.05,0.95,0.8961929216266654,9,39.0,1,39.0,1,39.0,1,39.0,1
1260,max_effective,20,60,3,3,0.05,0.95,0.9486078460547502,31,109.0,0,118.0,1,118.0,1,118.0,1
1261,max_effective,20,60,3,3,0.05,0.95,0.7965278638571679,10,51.0,1,51.0,1,51.0,1,51.0,1
1262,max_effective,20,60,3,3,0.05,0.95,0.91621126510641,25,58.0,1,58.0,1,58.0,1,58.0,1
1263,max_effective,20,60,3,3,0.05,0.95,0.932078544940678,57,98.0,1,98.0,1,98.0,1,98.0,1
1264,max_effective,20,60,3,3,0.05,0.95,0.9371035973526084,32,64.0,1,64.0,1,64.0,1,64.0,1
1265,max_effective,20,60,3,3,0.05,0.95,0.9209718687237634,13,58.0,1,58.0,1,58.0,1,58.0,1
1266,max_effective,20,60,3,3,0.05,0.95,0.9357333396699682,19,68.0,1,68.0,1,68.0,1,68.0,1
1267,max_effective,20,60,3,3,0.05,0.95,0.912280201512613,9,42.0,1,42.0,1,42.0,1,42.0,1
1268,max_effective,20,60,3,3,0.05,0.95,0.9238178305830604,14,75.0,1,75.0,1,75.0,1,75.0,1
1269,max_effective,20,60,3,3,0.05,0.95,0.8914569525078899,8,39.0,1,39.0,1,39.0,1,39.0,1
1270,max_effective,20,60,3,3,0.05,0.95,0.9486611482539614,24,75.0,1,75.0,1,75.0,1,75.0,1
1271,max_effective,20,60,3,3,0.05,0.95,0.8352351019250962,9,45.0,1,45.0,1,45.0,1,45.0,1
1272,max_effective,20,60,3,3,0.05,0.95,0.821471201461028,7,41.0,1,41.0,1,41.0,1,41.0,1
1273,max_effective,20,60,3,3,0.05,0.95,0.8039701161984505,6,38.0,1,38.0,1,38.0,1,38.0,1
1274,max_effective,20,60,3,3,0.05,0.95,0.863823175176279,3,28.0,1,28.0,1,28.0,1,28.0,1
1275,max_effective,20,60,3,3,0.05,0.95,0.8975098907914462,8,53.0,1,53.0,1,53.0,1,53.0,1
1276,max_effective,20,60,3,3,0.05,0.95,0.9077589433498944,24,56.0,1,56.0,1,56.0,1,56.0,1
1277,max_effective,20,60,3,3,0.05,0.95,0.9409825244386816,42,85.0,1,85.0,1,85.0,1,84.0,0
1278,max_effective,20,60,3,3,0.05,0.95,0.94828587644573,36,97.0,1,97.0,1,97.0,1,97.0,1
1279,max_effective,20,60,3,3,0.05,0.95,0.8947742422739576,13,66.0,1,66.0,1,66.0,1,66.0,1
1280,max_effective,20,60,3,3,0.05,0.95,0.8906767987247517,7,43.0,1,43.0,1,43.0,1,43.0,1
1281,max_effective,20,60,3,3,0.05,0.95,0.9095130631189629,17,68.0,1,68.0,1,68.0,1,68.0,1
1282,max_effective,20,60,3,3,0.05,0.95,0.9331518678717026,22,79.0,1,79.0,1,79.0,1,79.0,1
1283,max_effective,20,60,3,3,0.05,0.95,0.9248294482384354,16,57.0,1,57.0,1,57.0,1,57.0,1
1284,max_effective,20,60,3,3,0.05,0.95,0.923362967673914,31,78.0,1,78.0,1,78.0,1,77.0,0
1285,max_effective,20,60,3,3,0.05,0.95,0.8960137663060536,8,49.0,1,49.0,1,49.0,1,48.0,0
1286,max_effective,20,60,3,3,0.05,0.95,0.8340303570879003,13,57.0,1,57.0,1,57.0,1,57.0,1
1287,max_effective,20,60,3,3,0.05,0.95,0.8793170275948313,9,42.0,1,42.0,1,42.0,1,42.0,1
1288,max_effective,20,60,3,3,0.05,0.95,0.9114331511587404,17,67.0,1,67.0,1,67.0,1,66.0,0
1289,max_effective,20,60,3,3,0.05,0.95,0.9307757492945908,12,46.0,1,46.0,1,46.0,1,46.0,1
1290,max_effective,20,60,3,3,0.05,0.95,0.9003431752259767,11,45.0,1,45.0,1,45.0,1,45.0,1
1291,max_effective,20,60,3,3,0.05,0.95,0.913162834994426,13,68.0,1,68.0,1,68.0,1,68.0,1
1292,max_effective,20,60,3,3,0.05,0.95,0.9054622660642916,14,58.0,1,58.0,1,58.0,1,58.0,1
1293,max_effective,20,60,3,3,0.05,0.95,0.9307089768480808,8,50.0,1,50.0,1,50.0,1,48.0,0
1294,max_effective,20,60,3,3,0.05,0.95,0.8003290969968231,9,39.0,1,39.0,1,39.0,1,39.0,1
1295,max_effective,20,60,3,3,0.05,0.95,0.8254382689541053,16,52.0,1,52.0,1,52.0,1,52.0,1
1296,max_effective,20,60,3,3,0.05,0.95,0.8586398517671605,9,60.0,1,60.0,1,60.0,1,60.0,1
1297,max_effective,20,60,3,3,0.05,0.95,0.9204468304336948,17,56.0,1,56.0,1,56.0,1,56.0,1
1298,max_effective,20,60,3,3,0.05,0.95,0.9351770524569228,11,61.0,1,61.0,1,61.0,1,61.0,1
1299,max_effective,20,60,3,3,0.05,0.95,0.9359863663957804,13,75.0,1,75.0,1,75.0,1,75.0,1
1300,max_effective,20,60,3,3,0.05,0.95,0.8984756302745701,14,53.0,1,53.0,1,53.0,1,53.0,1
1301,max_effective,20,60,3,3,0.05,0.95,0.9368674098175408,34,72.0,1,72.0,1,72.0,1,71.0,0
1302,max_effective,20,60,3,3,0.05,0.95,0.9340281040710332,15,56.0,1,56.0,1,56.0,1,56.0,1
1303,max_effective,20,60,3,3,0.05,0.95,0.8972377971617537,13,43.0,1,43.0,1,43.0,1,43.0,1
1304,max_effective,20,60,3,3,0.05,0.95,0.9209294869914096,21,93.0,1,93.0,1,93.0,1,93.0,1
1305,max_effective,20,60,3,3,0.05,0.95,0.9356646079265832,21,65.0,1,65.0,1,65.0,1,65.0,1
1306,max_effective,20,60,3,3,0.05,0.95,0.9249872476324628,8,37.0,1,37.0,1,37.0,1,37.0,1
1307,max_effective,20,60,3,3,0.05,0.95,0.9397764734358726,22,68.0,1,68.0,1,68.0,1,68.0,1
1308,max_effective,20,60,3,3,0.05,0.95,0.7721600677929181,8,45.0,1,45.0,1,45.0,1,45.0,1
1309,max_effective,20,60,3,3,0.05,0.95,0.8820711465170834,10,44.0,1,44.0,1,44.0,1,44.0,1
1310,max_effective,20,60,3,3,0.05,0.95,0.87168254513833,8,50.0,1,50.0,1,50.0,1,50.0,1
1311,max_effective,20,60,3,3,0.05,0.95,0.9152497080324982,6,32.0,1,32.0,1,32.0,1,32.0,1
1312,max_effective,20,60,3,3,0.05,0.95,0.9485178795247128,47,135.0,0,145.0,0,155.0,0,160.0,1
1313,max_effective,20,60,3,3,0.05,0.95,0.938464904066752,12,52.0,1,52.0,1,52.0,1,52.0,1
1314,max_effective,20,60,3,3,0.05,0.95,0.9294549284104724,31,68.0,1,68.0,1,68.0,1,68.0,1
1315,max_effective,20,60,3,3,0.05,0.95,0.9333615786138316,14,57.0,1,57.0,1,57.0,1,57.0,1
1316,max_effective,20,60,3,3,0.05,0.95,0.8847775807860154,15,51.0,1,51.0,1,51.0,1,51.0,1
1317,max_effective,20,60,3,3,0.05,0.95,0.9226393916653692,33,86.0,1,86.0,1,86.0,1,86.0,1
1318,max_effective,20,60,3,3,0.05,0.95,0.9079401693877514,7,47.0,1,47.0,1,47.0,1,47.0,1
1319,max_effective,20,60,3,3,0.05,0.95,0.8779438079354981,4,39.0,1,39.0,1,39.0,1,39.0,1
1320,max_effective,20,60,3,3,0.05,0.95,0.906164291274252,9,55.0,1,55.0,1,55.0,1,55.0,1
1321,max_effective,20,60,3,3,0.05,0.95,0.9438543425173236,35,90.0,1,90.0,1,90.0,1,90.0,1
1322,max_effective,20,60,3,3,0.05,0.95,0.9268631825581946,3,37.0,1,37.0,1,37.0,1,37.0,1
1323,max_effective,20,60,3,3,0.05,0.95,0.9111664880790727,15,54.0,1,54.0,1,54.0,1,54.0,1
1324,max_effective,20,60,3,3,0.05,0.95,0.847625799628992,8,42.0,1,42.0,1,42.0,1,42.0,1
1325,max_effective,20,60,3,3,0.05,0.95,0.9015200330201154,14,54.0,1,54.0,1,54.0,1,53.0,0
1326,max_effective,20,60,3,3,0.05,0.95,0.9470322860663736,27,130.0,0,131.0,1,130.0,0,129.0,0
1327,max_effective,20,60,3,3,0.05,0.95,0.8673680265331806,24,61.0,1,61.0,1,61.0,1,61.0,1
1328,max_effective,20,60,3,3,0.05,0.95,0.9211951282433288,103,127.0,0,137.0,1,137.0,1,137.0,1
1329,max_effective,20,60,3,3,0.05,0.95,0.829079623946947,8,64.0,1,64.0,1,64.0,1,64.0,1
1330,max_effective,20,60,3,3,0.05,0.95,0.900751439168787,11,53.0,1,53.0,1,53.0,1,53.0,1
1331,max_effective,20,60,3,3,0.05,0.95,0.8261777508176704,11,43.0,1,43.0,1,43.0,1,43.0,1
1332,max_effective,20,60,3,3,0.05,0.95,0.9471975970143914,26,81.0,1,81.0,1,81.0,1,81.0,1
1333,max_effective,20,60,3,3,0.05,0.95,0.9286459617210012,14,61.0,1,61.0,1,61.0,1,61.0,1
1334,max_effective,20,60,3,3,0.05,0.95,0.8934305083314524,4,31.0,1,31.0,1,31.0,1,30.0,0
1335,max_effective,20,60,3,3,0.05,0.95,0.9417579771092304,8,50.0,1,50.0,1,50.0,1,49.0,0
1336,max_effective,20,60,3,3,0.05,0.95,0.922565780280402,9,59.0,1,59.0,1,59.0,1,59.0,1
1337,max_effective,20,60,3,3,0.05,0.95,0.9497612813020948,27,87.0,1,87.0,1,87.0,1,87.0,1
1338,max_effective,20,60,3,3,0.05,0.95,0.9441693746750104,29,80.0,1,80.0,1,80.0,1,79.0,0
1339,max_effective,20,60,3,3,0.05,0.95,0.8758899263990125,21,76.0,1,76.0,1,76.0,1,76.0,1
1340,max_effective,20,60,3,3,0.05,0.95,0.7409577713401253,10,40.0,1,40.0,1,40.0,1,40.0,1
1341,max_effective,20,60,3,3,0.05,0.95,0.9424017191626076,17,62.0,1,62.0,1,62.0,1,62.0,1
1342,max_effective,20,60,3,3,0.05,0.95,0.932925687420225,33,72.0,1,72.0,1,72.0,1,72.0,1
1343,max_effective,20,60,3,3,0.05,0.95,0.9142632483116324,23,57.0,1,57.0,1,57.0,1,57.0,1
1344,max_effective,20,60,3,3,0.05,0.95,0.8762629343627938,8,54.0,1,54.0,1,54.0,1,54.0,1
1345,max_effective,20,60,3,3,0.05,0.95,0.9454054339481404,20,47.0,1,47.0,1,47.0,1,47.0,1
1346,max_effective,20,60,3,3,0.05,0.95,0.949722994513759,58,110.0,1,110.0,1,110.0,1,109.0,0
1347,max_effective,20,60,3,3,0.05,0.95,0.8442691263720269,6,41.0,1,41.0,1,41.0,1,41.0,1
1348,max_effective,20,60,3,3,0.05,0.95,0.9409946337619706,10,49.0,1,49.0,1,49.0,1,49.0,1
1349,max_effective,20,60,3,3,0.05,0.95,0.928094309846426,15,60.0,1,60.0,1,60.0,1,60.0,1
1350,max_effective,20,60,3,3,0.05,0.95,0.9002709052651761,14,70.0,1,70.0,1,70.0,1,68.0,0
1351,max_effective,20,60,3,3,0.05,0.95,0.7351966257547154,7,45.0,1,45.0,1,45.0,1,44.0,0
1352,max_effective,20,60,3,3,0.05,0.95,0.921279008715174,32,88.0,1,88.0,1,88.0,1,88.0,1
1353,max_effective,20,60,3,3,0.05,0.95,0.930293197462718,4,40.0,1,40.0,1,40.0,1,40.0,1
1354,max_effective,20,60,3,3,0.05,0.95,0.9172414979273144,13,54.0,1,54.0,1,54.0,1,52.0,0
1355,max_effective,20,60,3,3,0.05,0.95,0.855644591059988,16,75.0,1,75.0,1,75.0,1,75.0,1
1356,max_effective,20,60,3,3,0.05,0.95,0.9440789689626704,14,44.0,1,44.0,1,44.0,1,42.0,0
1357,max_effective,20,60,3,3,0.05,0.95,0.9281353201096468,28,85.0,1,85.0,1,85.0,1,85.0,1
1358,max_effective,20,60,3,3,0.05,0.95,0.6598559121844622,6,36.0,1,36.0,1,36.0,1,36.0,1
1359,max_effective,20,60,3,3,0.05,0.95,0.9082173455860698,5,40.0,1,40.0,1,40.0,1,40.0,1
1360,max_effective,20,60,3,3,0.05,0.95,0.9403527567489328,23,74.0,1,74.0,1,74.0,1,74.0,1
1361,max_effective,20,60,3,3,0.05,0.95,0.8808108075050308,13,68.0,1,68.0,1,68.0,1,68.0,1
1362,max_effective,20,60,3,3,0.05,0.95,0.9416040564592042,28,113.0,1,113.0,1,113.0,1,113.0,1
1363,max_effective,20,60,3,3,0.05,0.95,0.933442647698186,25,59.0,1,59.0,1,59.0,1,59.0,1
1364,max_effective,20,60,3,3,0.05,0.95,0.9199616722665238,39,79.0,1,79.0,1,79.0,1,79.0,1
1365,max_effective,20,60,3,3,0.05,0.95,0.9159513263866976,14,68.0,1,68.0,1,68.0,1,65.0,0
1366,max_effective,20,60,3,3,0.05,0.95,0.9071693561628508,27,78.0,1,78.0,1,78.0,1,78.0,1
1367,max_effective,20,60,3,3,0.05,0.95,0.9483957465525248,6,39.0,1,39.0,1,39.0,1,39.0,1
1368,max_effective,20,60,3,3,0.05,0.95,0.8789945934887259,4,27.0,1,27.0,1,27.0,1,27.0,1
1369,max_effective,20,60,3,3,0.05,0.95,0.9147917523004904,6,44.0,1,44.0,1,44.0,1,44.0,1
1370,max_effective,20,60,3,3,0.05,0.95,0.8955326977051449,11,51.0,1,51.0,1,51.0,1,51.0,1
1371,max_effective,20,60,3,3,0.05,0.95,0.9305120276314276,5,49.0,1,49.0,1,49.0,1,49.0,1
1372,max_effective,20,60,3,3,0.05,0.95,0.9091583246769044,14,62.0,1,62.0,1,62.0,1,62.0,1
1373,max_effective,20,60,3,3,0.05,0.95,0.9395381645492954,47,115.0,0,119.0,1,119.0,1,118.0,0
1374,max_effective,20,60,3,3,0.05,0.95,0.9414048271589804,23,89.0,1,89.0,1,89.0,1,89.0,1
1375,max_effective,20,60,3,3,0.05,0.95,0.8894615406044106,22,78.0,1,78.0,1,78.0,1,78.0,1
1376,max_effective,20,60,3,3,0.05,0.95,0.8997676980716722,10,52.0,1,52.0,1,52.0,1,52.0,1
1377,max_effective,20,60,3,3,0.05,0.95,0.8419743263144424,8,48.0,1,48.0,1,48.0,1,48.0,1
1378,max_effective,20,60,3,3,0.05,0.95,0.9429737084148606,15,62.0,1,62.0,1,62.0,1,62.0,1
1379,max_effective,20,60,3,3,0.05,0.95,0.9345495951672872,36,126.0,0,129.0,0,131.0,0,137.0,1
1380,max_effective,20,60,3,3,0.05,0.95,0.9278441982855594,15,57.0,1,57.0,1,57.0,1,57.0,1
1381,max_effective,20,60,3,3,0.05,0.95,0.9354656245347234,11,49.0,1,49.0,1,49.0,1,49.0,1
1382,max_effective,20,60,3,3,0.05,0.95,0.9015740647089996,18,77.0,1,77.0,1,77.0,1,77.0,1
1383,max_effective,20,60,3,3,0.05,0.95,0.9465339324001776,7,41.0,1,41.0,1,41.0,1,41.0,1
1384,max_effective,20,60,3,3,0.05,0.95,0.8463061268804777,10,51.0,1,51.0,1,51.0,1,51.0,1
1385,max_effective,20,60,3,3,0.05,0.95,0.9010228630721132,13,66.0,1,66.0,1,66.0,1,66.0,1
1386,max_effective,20,60,3,3,0.05,0.95,0.8542669337468473,12,60.0,1,60.0,1,60.0,1,60.0,1
1387,max_effective,20,60,3,3,0.05,0.95,0.930434299743412,14,70.0,1,70.0,1,70.0,1,70.0,1
1388,max_effective,20,60,3,3,0.05,0.95,0.7663001893787728,9,53.0,1,53.0,1,53.0,1,53.0,1
1389,max_effective,20,60,3,3,0.05,0.95,0.8133139549693884,9,51.0,1,51.0,1,51.0,1,51.0,1
1390,max_effective,20,60,3,3,0.05,0.95,0.9383793136797344,12,71.0,1,71.0,1,71.0,1,71.0,1
1391,max_effective,20,60,3,3,0.05,0.95,0.891625013940158,6,42.0,1,42.0,1,42.0,1,42.0,1
1392,max_effective,20,60,3,3,0.05,0.95,0.9405208331230328,30,67.0,1,67.0,1,67.0,1,67.0,1
1393,max_effective,20,60,3,3,0.05,0.95,0.9387084292329352,23,79.0,1,79.0,1,79.0,1,79.0,1
1394,max_effective,20,60,3,3,0.05,0.95,0.9466118384401594,10,51.0,1,51.0,1,51.0,1,51.0,1
1395,max_effective,20,60,3,3,0.05,0.95,0.9332015067455576,4,30.0,1,30.0,1,30.0,1,29.0,0
1396,max_effective,20,60,3,3,0.05,0.95,0.8843057023606407,24,69.0,1,69.0,1,69.0,1,69.0,1
1397,max_effective,20,60,3,3,0.05,0.95,0.923350091728332,19,53.0,1,53.0,1,53.0,1,52.0,0
1398,max_effective,20,60,3,3,0.05,0.95,0.8755025383267826,24,73.0,1,73.0,1,73.0,1,73.0,1
1399,max_effective,20,60,3,3,0.05,0.95,0.8607521918206328,14,60.0,1,60.0,1,60.0,1,60.0,1
1400,max_effective,20,60,3,3,0.05,0.95,0.9474328571203404,11,62.0,1,62.0,1,62.0,1,62.0,1
1401,max_effective,20,60,3,3,0.05,0.95,0.9352983689755564,39,105.0,1,105.0,1,105.0,1,105.0,1
1402,max_effective,20,60,3,3,0.05,0.95,0.9199777719784196,22,68.0,1,68.0,1,68.0,1,68.0,1
1403,max_effective,20,60,3,3,0.05,0.95,0.918785210441434,24,60.0,1,60.0,1,60.0,1,60.0,1
1404,max_effective,20,60,3,3,0.05,0.95,0.9118402019670924,14,63.0,1,63.0,1,63.0,1,63.0,1
1405,max_effective,20,60,3,3,0.05,0.95,0.9388483139419936,8,47.0,1,47.0,1,47.0,1,47.0,1
1406,max_effective,20,60,3,3,0.05,0.95,0.9365872760911392,13,53.0,1,53.0,1,53.0,1,53.0,1
1407,max_effective,20,60,3,3,0.05,0.95,0.9268054108014072,12,64.0,1,64.0,1,64.0,1,64.0,1
1408,max_effective,20,60,3,3,0.05,0.95,0.9282139779938828,7,49.0,1,49.0,1,49.0,1,49.0,1
1409,max_effective,20,60,3,3,0.05,0.95,0.8499145928704521,17,62.0,1,62.0,1,62.0,1,62.0,1
1410,max_effective,20,60,3,3,0.05,0.95,0.924325407955303,44,81.0,1,81.0,1,81.0,1,81.0,1
1411,max_effective,20,60,3,3,0.05,0.95,0.9253732490275158,21,87.0,1,87.0,1,87.0,1,87.0,1
1412,max_effective,20,60,3,3,0.05,0.95,0.9471083126461128,28,73.0,1,73.0,1,73.0,1,73.0,1
1413,max_effective,20,60,3,3,0.05,0.95,0.9130035696240232,18,84.0,1,84.0,1,84.0,1,84.0,1
1414,max_effective,20,60,3,3,0.05,0.95,0.92950781468507,76,121.0,0,141.0,1,141.0,1,140.0,0
1415,max_effective,20,60,3,3,0.05,0.95,0.9314759283469212,41,114.0,0,125.0,1,125.0,1,125.0,1
1416,max_effective,20,60,3,3,0.05,0.95,0.870565783404425,15,62.0,1,62.0,1,62.0,1,62.0,1
1417,max_effective,20,60,3,3,0.05,0.95,0.8988126769901731,8,40.0,1,40.0,1,40.0,1,40.0,1
1418,max_effective,20,60,3,3,0.05,0.95,0.868330939516636,7,44.0,1,44.0,1,44.0,1,37.0,0
1419,max_effective,20,60,3,3,0.05,0.95,0.9285964495000042,8,38.0,1,38.0,1,38.0,1,38.0,1
1420,max_effective,20,60,3,3,0.05,0.95,0.8140157046259167,9,52.0,1,52.0,1,52.0,1,52.0,1
1421,max_effective,20,60,3,3,0.05,0.95,0.8888300739161031,15,60.0,1,60.0,1,60.0,1,60.0,1
1422,max_effective,20,60,3,3,0.05,0.95,0.93950648195107,27,95.0,1,95.0,1,95.0,1,95.0,1
1423,max_effective,20,60,3,3,0.05,0.95,0.9323096254350748,42,97.0,1,97.0,1,97.0,1,97.0,1
1424,max_effective,20,60,3,3,0.05,0.95,0.9138316991956316,19,85.0,1,85.0,1,85.0,1,85.0,1
1425,max_effective,20,60,3,3,0.05,0.95,0.9401302969216092,37,109.0,0,111.0,1,111.0,1,111.0,1
1426,max_effective,20,60,3,3,0.05,0.95,0.9472505988311316,40,73.0,1,73.0,1,73.0,1,73.0,1
1427,max_effective,20,60,3,3,0.05,0.95,0.9306502717113364,21,77.0,1,77.0,1,77.0,1,77.0,1
1428,max_effective,20,60,3,3,0.05,0.95,0.9165519832139624,10,49.0,1,49.0,1,49.0,1,49.0,1
1429,max_effective,20,60,3,3,0.05,0.95,0.8019848324293338,6,45.0,1,45.0,1,45.0,1,45.0,1
1430,max_effective,20,60,3,3,0.05,0.95,0.9307242873204902,8,57.0,1,57.0,1,57.0,1,57.0,1
1431,max_effective,20,60,3,3,0.05,0.95,0.940186266000177,15,61.0,1,61.0,1,61.0,1,61.0,1
1432,max_effective,20,60,3,3,0.05,0.95,0.9060233184633576,14,70.0,1,70.0,1,70.0,1,70.0,1
1433,max_effective,20,60,3,3,0.05,0.95,0.9445251653094324,22,60.0,1,60.0,1,60.0,1,60.0,1
1434,max_effective,20,60,3,3,0.05,0.95,0.9058332600293204,5,37.0,1,37.0,1,37.0,1,37.0,1
1435,max_effective,20,60,3,3,0.05,0.95,0.9428112353240812,15,70.0,1,70.0,1,70.0,1,69.0,0
1436,max_effective,20,60,3,3,0.05,0.95,0.927139243493882,50,94.0,0,101.0,1,101.0,1,101.0,1
1437,max_effective,20,60,3,3,0.05,0.95,0.8222823749640655,22,53.0,1,53.0,1,53.0,1,53.0,1
1438,max_effective,20,60,3,3,0.05,0.95,0.9064117069662088,16,75.0,1,75.0,1,75.0,1,75.0,1
1439,max_effective,20,60,3,3,0.05,0.95,0.9390499262268428,59,132.0,1,132.0,1,129.0,0,126.0,0
1440,max_effective,20,60,3,3,0.05,0.95,0.8968512742078675,24,74.0,1,74.0,1,74.0,1,74.0,1
1441,max_effective,20,60,3,3,0.05,0.95,0.9496550149827088,42,102.0,0,113.0,1,113.0,1,112.0,0
1442,max_effective,20,60,3,3,0.05,0.95,0.9334852004090568,48,119.0,0,125.0,1,125.0,1,125.0,1
1443,max_effective,20,60,3,3,0.05,0.95,0.9412936146446252,25,99.0,1,99.0,1,99.0,1,99.0,1
1444,max_effective,20,60,3,3,0.05,0.95,0.938968018291322,18,84.0,1,84.0,1,84.0,1,84.0,1
1445,max_effective,20,60,3,3,0.05,0.95,0.8709360568088094,15,74.0,1,74.0,1,74.0,1,74.0,1
1446,max_effective,20,60,3,3,0.05,0.95,0.910504284528004,31,76.0,1,76.0,1,76.0,1,76.0,1
1447,max_effective,20,60,3,3,0.05,0.95,0.944650647719994,29,88.0,1,88.0,1,88.0,1,88.0,1
1448,max_effective,20,60,3,3,0.05,0.95,0.9070517894287512,40,104.0,1,104.0,1,104.0,1,104.0,1
1449,max_effective,20,60,3,3,0.05,0.95,0.9216968361026948,10,48.0,1,48.0,1,48.0,1,47.0,0
1450,max_effective,20,60,3,3,0.05,0.95,0.8459428813642947,25,87.0,1,87.0,1,87.0,1,87.0,1
1451,max_effective,20,60,3,3,0.05,0.95,0.9461033506551912,5,36.0,1,36.0,1,36.0,1,36.0,1
1452,max_effective,20,60,3,3,0.05,0.95,0.9498281618855045,25,72.0,1,72.0,1,72.0,1,72.0,1
1453,max_effective,20,60,3,3,0.05,0.95,0.9330307563128832,7,57.0,1,57.0,1,57.0,1,57.0,1
1454,max_effective,20,60,3,3,0.05,0.95,0.9313359320346284,27,76.0,1,76.0,1,76.0,1,76.0,1
1455,max_effective,20,60,3,3,0.05,0.95,0.9398818946985208,13,47.0,1,47.0,1,47.0,1,47.0,1
1456,max_effective,20,60,3,3,0.05,0.95,0.9440877977560148,35,98.0,1,98.0,1,98.0,1,97.0,0
1457,max_effective,20,60,3,3,0.05,0.95,0.9374998019051838,38,97.0,1,97.0,1,97.0,1,97.0,1
1458,max_effective,20,60,3,3,0.05,0.95,0.9449780628255604,49,93.0,1,93.0,1,93.0,1,93.0,1
1459,max_effective,20,60,3,3,0.05,0.95,0.9193006671885195,8,50.0,1,50.0,1,50.0,1,50.0,1
1460,max_effective,20,60,3,3,0.05,0.95,0.9387198468762596,35,77.0,1,77.0,1,77.0,1,77.0,1
1461,max_effective,20,60,3,3,0.05,0.95,0.92889168369089,19,61.0,1,61.0,1,61.0,1,61.0,1
1462,max_effective,20,60,3,3,0.05,0.95,0.835329915931394,8,54.0,1,54.0,1,54.0,1,54.0,1
1463,max_effective,20,60,3,3,0.05,0.95,0.8281017370409348,17,75.0,1,75.0,1,75.0,1,75.0,1
1464,max_effective,20,60,3,3,0.05,0.95,0.874902658018267,7,41.0,1,41.0,1,41.0,1,41.0,1
1465,max_effective,20,60,3,3,0.05,0.95,0.9289449084259822,9,52.0,1,52.0,1,52.0,1,52.0,1
1466,max_effective,20,60,3,3,0.05,0.95,0.9356989505703736,24,67.0,1,67.0,1,67.0,1,67.0,1
1467,max_effective,20,60,3,3,0.05,0.95,0.9047761032599914,21,58.0,1,58.0,1,58.0,1,58.0,1
1468,max_effective,20,60,3,3,0.05,0.95,0.942513896285163,39,123.0,1,123.0,1,123.0,1,123.0,1
1469,max_effective,20,60,3,3,0.05,0.95,0.893481739716206,9,53.0,1,53.0,1,53.0,1,53.0,1
1470,max_effective,20,60,3,3,0.05,0.95,0.9236584100289914,27,87.0,1,87.0,1,87.0,1,87.0,1
1471,max_effective,20,60,3,3,0.05,0.95,0.9117924601501052,19,59.0,1,59.0,1,59.0,1,59.0,1
1472,max_effective,20,60,3,3,0.05,0.95,0.9445771370211754,20,77.0,1,77.0,1,77.0,1,77.0,1
1473,max_effective,20,60,3,3,0.05,0.95,0.9161715345692014,18,84.0,1,84.0,1,84.0,1,83.0,0
1474,max_effective,20,60,3,3,0.05,0.95,0.9488018366196106,11,55.0,1,55.0,1,55.0,1,55.0,1
1475,max_effective,20,60,3,3,0.05,0.95,0.943269720175251,26,77.0,1,77.0,1,77.0,1,77.0,1
1476,max_effective,20,60,3,3,0.05,0.95,0.9455089821676798,37,97.0,1,97.0,1,97.0,1,97.0,1
1477,max_effective,20,60,3,3,0.05,0.95,0.8877539686501862,11,55.0,1,55.0,1,55.0,1,55.0,1
1478,max_effective,20,60,3,3,0.05,0.95,0.9357917885049796,53,99.0,1,99.0,1,99.0,1,93.0,0
1479,max_effective,20,60,3,3,0.05,0.95,0.9176879100543872,11,57.0,1,57.0,1,57.0,1,57.0,1
1480,max_effective,20,60,3,3,0.05,0.95,0.8548000340652225,13,49.0,1,49.0,1,49.0,1,49.0,1
1481,max_effective,20,60,3,3,0.05,0.95,0.9437144704670448,106,106.0,0,152.0,0,167.0,1,167.0,1
1482,max_effective,20,60,3,3,0.05,0.95,0.8462762809466619,12,59.0,1,59.0,1,59.0,1,59.0,1
1483,max_effective,20,60,3,3,0.05,0.95,0.9389302977108922,32,69.0,1,69.0,1,69.0,1,69.0,1
1484,max_effective,20,60,3,3,0.05,0.95,0.9398944321428978,27,81.0,1,81.0,1,81.0,1,81.0,1
1485,max_effective,20,60,3,3,0.05,0.95,0.8886233614678845,8,48.0,1,48.0,1,48.0,1,48.0,1
1486,max_effective,20,60,3,3,0.05,0.95,0.9452037159585,12,72.0,1,72.0,1,72.0,1,72.0,1
1487,max_effective,20,60,3,3,0.05,0.95,0.8725829849557908,8,36.0,1,36.0,1,36.0,1,36.0,1
1488,max_effective,20,60,3,3,0.05,0.95,0.904107439565372,16,62.0,1,62.0,1,62.0,1,52.0,0
1489,max_effective,20,60,3,3,0.05,0.95,0.9444794767069868,34,106.0,1,106.0,1,106.0,1,106.0,1
1490,max_effective,20,60,3,3,0.05,0.95,0.9017819244317218,22,94.0,1,94.0,1,94.0,1,94.0,1
1491,max_effective,20,60,3,3,0.05,0.95,0.8603253568528928,17,50.0,1,50.0,1,50.0,1,50.0,1
1492,max_effective,20,60,3,3,0.05,0.95,0.9356537414283572,30,108.0,1,108.0,1,108.0,1,108.0,1
1493,max_effective,20,60,3,3,0.05,0.95,0.894118548473016,6,38.0,1,38.0,1,38.0,1,38.0,1
1494,max_effective,20,60,3,3,0.05,0.95,0.9488169505573356,7,45.0,1,45.0,1,45.0,1,44.0,0
1495,max_effective,20,60,3,3,0.05,0.95,0.9080536865394926,24,76.0,1,76.0,1,76.0,1,76.0,1
1496,max_effective,20,60,3,3,0.05,0.95,0.9362846966038662,13,65.0,1,65.0,1,65.0,1,65.0,1
1497,max_effective,20,60,3,3,0.05,0.95,0.913085086885177,14,57.0,1,57.0,1,57.0,1,57.0,1
1498,max_effective,20,60,3,3,0.05,0.95,0.9127347779199948,13,66.0,1,66.0,1,66.0,1,66.0,1
1499,max_effective,20,60,3,3,0.05,0.95,0.8671262314252656,2,24.0,1,24.0,1,24.0,1,24.0,1
1500,max_effective,20,60,3,3,0.05,0.95,0.9437027986194696,58,112.0,0,125.0,1,125.0,1,125.0,1
1501,max_effective,20,60,3,3,0.05,0.95,0.9150350849550528,12,69.0,1,69.0,1,69.0,1,69.0,1
1502,max_effective,20,60,3,3,0.05,0.95,0.9222715828718872,16,50.0,1,50.0,1,50.0,1,50.0,1
1503,max_effective,20,60,3,3,0.05,0.95,0.9082212529770456,53,117.0,1,117.0,1,117.0,1,117.0,1
1504,max_effective,20,60,3,3,0.05,0.95,0.9402888190124058,30,103.0,1,103.0,1,103.0,1,103.0,1
1505,max_effective,20,60,3,3,0.05,0.95,0.923671899001369,15,77.0,1,77.0,1,77.0,1,77.0,1
1506,max_effective,20,60,3,3,0.05,0.95,0.85972343183943,10,53.0,1,53.0,1,53.0,1,53.0,1
1507,max_effective,20,60,3,3,0.05,0.95,0.8371320630287385,17,72.0,1,72.0,1,72.0,1,72.0,1
1508,max_effective,20,60,3,3,0.05,0.95,0.9354627998106252,19,57.0,1,57.0,1,57.0,1,57.0,1
1509,max_effective,20,60,3,3,0.05,0.95,0.9225855905826856,35,86.0,1,86.0,1,86.0,1,86.0,1
1510,max_effective,20,60,3,3,0.05,0.95,0.8441115585918878,10,42.0,1,42.0,1,42.0,1,41.0,0
1511,max_effective,20,60,3,3,0.05,0.95,0.9164766888671528,12,56.0,1,56.0,1,56.0,1,56.0,1
1512,max_effective,20,60,3,3,0.05,0.95,0.9070142403998518,39,77.0,1,77.0,1,77.0,1,77.0,1
1513,max_effective,20,60,3,3,0.05,0.95,0.9146371041932696,7,49.0,1,49.0,1,49.0,1,49.0,1
1514,max_effective,20,60,3,3,0.05,0.95,0.9324981150450078,33,81.0,1,81.0,1,81.0,1,80.0,0
1515,max_effective,20,60,3,3,0.05,0.95,0.9464466299984604,21,85.0,1,85.0,1,85.0,1,84.0,0
1516,max_effective,20,60,3,3,0.05,0.95,0.9063126799029916,18,83.0,1,83.0,1,83.0,1,83.0,1
1517,max_effective,20,60,3,3,0.05,0.95,0.9281303400458384,14,61.0,1,61.0,1,61.0,1,61.0,1
1518,max_effective,20,60,3,3,0.05,0.95,0.9179700604396516,18,106.0,1,106.0,1,106.0,1,106.0,1
1519,max_effective,20,60,3,3,0.05,0.95,0.9420928213496932,39,110.0,1,110.0,1,106.0,0,108.0,0
1520,max_effective,20,60,3,3,0.05,0.95,0.9371410513381132,7,54.0,1,54.0,1,54.0,1,53.0,0
1521,max_effective,20,60,3,3,0.05,0.95,0.8974593766381277,17,64.0,1,64.0,1,64.0,1,64.0,1
1522,max_effective,20,60,3,3,0.05,0.95,0.9277142783594532,16,66.0,1,66.0,1,66.0,1,66.0,1
1523,max_effective,20,60,3,3,0.05,0.95,0.9475107276677136,50,112.0,0,117.0,1,117.0,1,117.0,1
1524,max_effective,20,60,3,3,0.05,0.95,0.9110678074882442,30,104.0,1,104.0,1,104.0,1,104.0,1
1525,max_effective,20,60,3,3,0.05,0.95,0.9285831343461411,11,56.0,1,56.0,1,56.0,1,56.0,1
1526,max_effective,20,60,3,3,0.05,0.95,0.8967113579617921,9,44.0,1,44.0,1,44.0,1,44.0,1
1527,max_effective,20,60,3,3,0.05,0.95,0.8989561928859011,11,59.0,1,59.0,1,59.0,1,59.0,1
1528,max_effective,20,60,3,3,0.05,0.95,0.9366733671194872,21,89.0,1,89.0,1,89.0,1,89.0,1
1529,max_effective,20,60,3,3,0.05,0.95,0.9190290335407586,10,47.0,1,47.0,1,47.0,1,47.0,1
1530,max_effective,20,60,3,3,0.05,0.95,0.9177364420757718,15,62.0,1,62.0,1,62.0,1,62.0,1
1531,max_effective,20,60,3,3,0.05,0.95,0.9356118472531364,12,65.0,1,65.0,1,65.0,1,65.0,1
1532,max_effective,20,60,3,3,0.05,0.95,0.9395338899829756,56,106.0,0,121.0,1,121.0,1,121.0,1
1533,max_effective,20,60,3,3,0.05,0.95,0.9165079302764138,11,40.0,1,40.0,1,40.0,1,40.0,1
1534,max_effective,20,60,3,3,0.05,0.95,0.9258622488484458,10,52.0,1,52.0,1,52.0,1,52.0,1
1535,max_effective,20,60,3,3,0.05,0.95,0.8111444479515552,9,44.0,1,44.0,1,44.0,1,44.0,1
1536,max_effective,20,60,3,3,0.05,0.95,0.947857747835355,24,69.0,1,69.0,1,69.0,1,69.0,1
1537,max_effective,20,60,3,3,0.05,0.95,0.9306479740240966,26,101.0,1,101.0,1,101.0,1,101.0,1
1538,max_effective,20,60,3,3,0.05,0.95,0.9494778018059312,13,49.0,1,49.0,1,49.0,1,49.0,1
1539,max_effective,20,60,3,3,0.05,0.95,0.9433469215956238,23,69.0,1,69.0,1,69.0,1,69.0,1
1540,max_effective,20,60,3,3,0.05,0.95,0.8110896943359466,4,30.0,1,30.0,1,30.0,1,30.0,1
1541,max_effective,20,60,3,3,0.05,0.95,0.8842165849506528,12,56.0,1,56.0,1,56.0,1,56.0,1
1542,max_effective,20,60,3,3,0.05,0.95,0.9371598998873132,25,83.0,1,83.0,1,83.0,1,83.0,1
1543,max_effective,20,60,3,3,0.05,0.95,0.9255401282128636,13,46.0,1,46.0,1,46.0,1,46.0,1
1544,max_effective,20,60,3,3,0.05,0.95,0.9398763047725124,14,63.0,1,63.0,1,63.0,1,63.0,1
1545,max_effective,20,60,3,3,0.05,0.95,0.8735908107528254,8,49.0,1,49.0,1,49.0,1,49.0,1
1546,max_effective,20,60,3,3,0.05,0.95,0.9459633204136452,12,52.0,1,52.0,1,52.0,1,52.0,1
1547,max_effective,20,60,3,3,0.05,0.95,0.8854209798650443,12,80.0,1,80.0,1,80.0,1,80.0,1
1548,max_effective,20,60,3,3,0.05,0.95,0.9076222429733704,46,100.0,0,101.0,1,101.0,1,101.0,1
1549,max_effective,20,60,3,3,0.05,0.95,0.9387634605998408,23,70.0,1,70.0,1,70.0,1,70.0,1
1550,max_effective,20,60,3,3,0.05,0.95,0.9157440964426964,23,88.0,1,88.0,1,88.0,1,88.0,1
1551,max_effective,20,60,3,3,0.05,0.95,0.9368000378929846,17,74.0,1,74.0,1,74.0,1,74.0,1
1552,max_effective,20,60,3,3,0.05,0.95,0.9288694109319208,30,77.0,1,77.0,1,77.0,1,77.0,1
1553,max_effective,20,60,3,3,0.05,0.95,0.935989411505092,16,55.0,1,55.0,1,55.0,1,55.0,1
1554,max_effective,20,60,3,3,0.05,0.95,0.9128112886179792,43,127.0,0,136.0,1,136.0,1,135.0,0
1555,max_effective,20,60,3,3,0.05,0.95,0.9254033643657914,26,65.0,1,65.0,1,65.0,1,65.0,1
1556,max_effective,20,60,3,3,0.05,0.95,0.9441755138631204,12,68.0,1,68.0,1,68.0,1,68.0,1
1557,max_effective,20,60,3,3,0.05,0.95,0.8781438288487742,15,50.0,1,50.0,1,50.0,1,50.0,1
1558,max_effective,20,60,3,3,0.05,0.95,0.8360165304666667,19,58.0,1,58.0,1,58.0,1,58.0,1
1559,max_effective,20,60,3,3,0.05,0.95,0.8995471492232684,13,68.0,1,68.0,1,68.0,1,68.0,1
1560,max_effective,20,60,3,3,0.05,0.95,0.90594131863762,11,36.0,1,36.0,1,36.0,1,36.0,1
1561,max_effective,20,60,3,3,0.05,0.95,0.8364082535056165,10,44.0,1,44.0,1,44.0,1,44.0,1
1562,max_effective,20,60,3,3,0.05,0.95,0.87612528384544,20,66.0,1,66.0,1,66.0,1,66.0,1
1563,max_effective,20,60,3,3,0.05,0.95,0.940959301717794,11,54.0,1,54.0,1,54.0,1,54.0,1
1564,max_effective,20,60,3,3,0.05,0.95,0.9184080746470548,37,113.0,0,117.0,1,117.0,1,117.0,1
1565,max_effective,20,60,3,3,0.05,0.95,0.9367788598728836,23,84.0,1,84.0,1,84.0,1,84.0,1
1566,max_effective,20,60,3,3,0.05,0.95,0.814417483143036,8,58.0,1,58.0,1,58.0,1,58.0,1
1567,max_effective,20,60,3,3,0.05,0.95,0.9467762918559376,13,65.0,1,65.0,1,65.0,1,65.0,1
1568,max_effective,20,60,3,3,0.05,0.95,0.9451658698847172,25,79.0,1,79.0,1,79.0,1,79.0,1
1569,max_effective,20,60,3,3,0.05,0.95,0.9336396675376248,21,84.0,1,84.0,1,84.0,1,83.0,0
1570,max_effective,20,60,3,3,0.05,0.95,0.9218707391034364,25,73.0,1,73.0,1,73.0,1,73.0,1
1571,max_effective,20,60,3,3,0.05,0.95,0.9210857376860712,13,63.0,1,63.0,1,63.0,1,62.0,0
1572,max_effective,20,60,3,3,0.05,0.95,0.9436759443369744,26,68.0,1,68.0,1,68.0,1,68.0,1
1573,max_effective,20,60,3,3,0.05,0.95,0.9274316716652417,23,77.0,1,77.0,1,77.0,1,77.0,1
1574,max_effective,20,60,3,3,0.05,0.95,0.8890993866906183,8,62.0,1,62.0,1,62.0,1,62.0,1
1575,max_effective,20,60,3,3,0.05,0.95,0.9277051816775612,14,70.0,1,70.0,1,70.0,1,69.0,0
1576,max_effective,20,60,3,3,0.05,0.95,0.9300685389117724,7,51.0,1,51.0,1,51.0,1,51.0,1
1577,max_effective,20,60,3,3,0.05,0.95,0.9255966172497736,24,54.0,1,54.0,1,54.0,1,54.0,1
1578,max_effective,20,60,3,3,0.05,0.95,0.8339390839192966,19,55.0,1,55.0,1,55.0,1,55.0,1
1579,max_effective,20,60,3,3,0.05,0.95,0.8671930001880785,5,35.0,1,35.0,1,35.0,1,35.0,1
1580,max_effective,20,60,3,3,0.05,0.95,0.9398742842303004,58,115.0,0,124.0,0,130.0,1,130.0,1
1581,max_effective,20,60,3,3,0.05,0.95,0.8506763988174462,5,29.0,1,29.0,1,29.0,1,27.0,0
1582,max_effective,20,60,3,3,0.05,0.95,0.9408955567558472,13,55.0,1,55.0,1,55.0,1,55.0,1
1583,max_effective,20,60,3,3,0.05,0.95,0.9285111056951372,75,136.0,0,140.0,1,140.0,1,140.0,1
1584,max_effective,20,60,3,3,0.05,0.95,0.9197802055196702,15,57.0,1,57.0,1,57.0,1,56.0,0
1585,max_effective,20,60,3,3,0.05,0.95,0.9447568028326744,12,67.0,1,67.0,1,67.0,1,67.0,1
1586,max_effective,20,60,3,3,0.05,0.95,0.9136781734112628,18,64.0,1,64.0,1,64.0,1,63.0,0
1587,max_effective,20,60,3,3,0.05,0.95,0.8487362944744277,14,48.0,1,48.0,1,48.0,1,48.0,1
1588,max_effective,20,60,3,3,0.05,0.95,0.9457207833896772,11,55.0,1,55.0,1,55.0,1,55.0,1
1589,max_effective,20,60,3,3,0.05,0.95,0.9442368110679912,30,83.0,1,83.0,1,83.0,1,83.0,1
1590,max_effective,20,60,3,3,0.05,0.95,0.8391846385361412,4,33.0,1,33.0,1,33.0,1,33.0,1
1591,max_effective,20,60,3,3,0.05,0.95,0.8826467205654723,15,50.0,1,50.0,1,50.0,1,50.0,1
1592,max_effective,20,60,3,3,0.05,0.95,0.8590493032713551,6,34.0,1,34.0,1,34.0,1,34.0,1
1593,max_effective,20,60,3,3,0.05,0.95,0.8899825249927437,14,60.0,1,60.0,1,60.0,1,60.0,1
1594,max_effective,20,60,3,3,0.05,0.95,0.8384239640751048,6,34.0,1,34.0,1,34.0,1,34.0,1
1595,max_effective,20,60,3,3,0.05,0.95,0.9470091203532112,20,60.0,1,60.0,1,60.0,1,60.0,1
1596,max_effective,20,60,3,3,0.05,0.95,0.9288463933065604,16,49.0,1,49.0,1,49.0,1,49.0,1
1597,max_effective,20,60,3,3,0.05,0.95,0.8219040329757145,14,54.0,1,54.0,1,54.0,1,54.0,1
1598,max_effective,20,60,3,3,0.05,0.95,0.9187705604152124,14,72.0,1,72.0,1,72.0,1,72.0,1
1599,max_effective,20,60,3,3,0.05,0.95,0.9444672601627992,32,88.0,1,88.0,1,88.0,1,88.0,1
1600,max_effective,20,60,3,3,0.05,0.95,0.8027951104062676,7,41.0,1,41.0,1,41.0,1,41.0,1
1601,max_effective,20,60,3,3,0.05,0.95,0.8085708238149993,18,55.0,1,55.0,1,55.0,1,55.0,1
1602,max_effective,20,60,3,3,0.05,0.95,0.942800821414246,10,52.0,1,52.0,1,52.0,1,51.0,0
1603,max_effective,20,60,3,3,0.05,0.95,0.9295158316797952,29,87.0,1,87.0,1,87.0,1,87.0,1
1604,max_effective,20,60,3,3,0.05,0.95,0.8634160571780775,9,74.0,1,74.0,1,74.0,1,74.0,1
1605,max_effective,20,60,3,3,0.05,0.95,0.8363727263823267,16,78.0,1,78.0,1,78.0,1,78.0,1
1606,max_effective,20,60,3,3,0.05,0.95,0.9462214890714769,13,71.0,1,71.0,1,71.0,1,71.0,1
1607,max_effective,20,60,3,3,0.05,0.95,0.9391988288864866,17,67.0,1,67.0,1,67.0,1,67.0,1
1608,max_effective,20,60,3,3,0.05,0.95,0.948929457267038,57,102.0,0,117.0,1,117.0,1,117.0,1
1609,max_effective,20,60,3,3,0.05,0.95,0.9206554036395292,10,60.0,1,60.0,1,60.0,1,60.0,1
1610,max_effective,20,60,3,3,0.05,0.95,0.8839102714090002,8,45.0,1,45.0,1,45.0,1,45.0,1
1611,max_effective,20,60,3,3,0.05,0.95,0.9313047269270708,21,90.0,1,90.0,1,90.0,1,89.0,0
1612,max_effective,20,60,3,3,0.05,0.95,0.941233423574614,39,123.0,0,131.0,1,131.0,1,131.0,1
1613,max_effective,20,60,3,3,0.05,0.95,0.9441091525906316,13,44.0,1,44.0,1,44.0,1,44.0,1
1614,max_effective,20,60,3,3,0.05,0.95,0.9093036754420926,5,38.0,1,38.0,1,38.0,1,38.0,1
1615,max_effective,20,60,3,3,0.05,0.95,0.8542521798242144,12,59.0,1,59.0,1,59.0,1,59.0,1
1616,max_effective,20,60,3,3,0.05,0.95,0.9477155566133728,55,113.0,0,123.0,1,123.0,1,119.0,0
1617,max_effective,20,60,3,3,0.05,0.95,0.9438002917505404,6,45.0,1,45.0,1,45.0,1,45.0,1
1618,max_effective,20,60,3,3,0.05,0.95,0.8995976345893393,16,55.0,1,55.0,1,55.0,1,55.0,1
1619,max_effective,20,60,3,3,0.05,0.95,0.8820002543150202,12,69.0,1,69.0,1,69.0,1,67.0,0
1620,max_effective,20,60,3,3,0.05,0.95,0.8225881047370948,6,42.0,1,42.0,1,42.0,1,42.0,1
1621,max_effective,20,60,3,3,0.05,0.95,0.9144061156874046,19,59.0,1,59.0,1,59.0,1,58.0,0
1622,max_effective,20,60,3,3,0.05,0.95,0.9096239829439016,10,57.0,1,57.0,1,57.0,1,57.0,1
1623,max_effective,20,60,3,3,0.05,0.95,0.9148378646041194,17,62.0,1,62.0,1,62.0,1,62.0,1
1624,max_effective,20,60,3,3,0.05,0.95,0.8934515676812614,14,47.0,1,47.0,1,47.0,1,47.0,1
1625,max_effective,20,60,3,3,0.05,0.95,0.8912566633643499,28,59.0,1,59.0,1,59.0,1,59.0,1
1626,max_effective,20,60,3,3,0.05,0.95,0.8603084175089902,17,66.0,1,66.0,1,66.0,1,66.0,1
1627,max_effective,20,60,3,3,0.05,0.95,0.8937073036619447,23,69.0,1,69.0,1,69.0,1,69.0,1
1628,max_effective,20,60,3,3,0.05,0.95,0.911237174121842,7,55.0,1,55.0,1,55.0,1,55.0,1
1629,max_effective,20,60,3,3,0.05,0.95,0.9331666779633724,21,62.0,1,62.0,1,62.0,1,62.0,1
1630,max_effective,20,60,3,3,0.05,0.95,0.9367195677668908,55,111.0,0,123.0,1,123.0,1,123.0,1
1631,max_effective,20,60,3,3,0.05,0.95,0.8607954722607384,31,61.0,1,61.0,1,61.0,1,61.0,1
1632,max_effective,20,60,3,3,0.05,0.95,0.9209878090893864,10,51.0,1,51.0,1,51.0,1,51.0,1
1633,max_effective,20,60,3,3,0.05,0.95,0.8742446610152783,14,51.0,1,51.0,1,51.0,1,51.0,1
1634,max_effective,20,60,3,3,0.05,0.95,0.9112496672105296,35,115.0,0,121.0,1,121.0,1,121.0,1
1635,max_effective,20,60,3,3,0.05,0.95,0.8769963838414644,12,52.0,1,52.0,1,52.0,1,52.0,1
1636,max_effective,20,60,3,3,0.05,0.95,0.9138645572608318,16,52.0,1,52.0,1,52.0,1,52.0,1
1637,max_effective,20,60,3,3,0.05,0.95,0.807290743523011,11,47.0,1,47.0,1,47.0,1,47.0,1
1638,max_effective,20,60,3,3,0.05,0.95,0.9341262214735656,27,74.0,1,74.0,1,74.0,1,74.0,1
1639,max_effective,20,60,3,3,0.05,0.95,0.9479748385588512,30,73.0,1,73.0,1,73.0,1,73.0,1
1640,max_effective,20,60,3,3,0.05,0.95,0.9176189493992588,15,55.0,1,55.0,1,55.0,1,55.0,1
1641,max_effective,20,60,3,3,0.05,0.95,0.7649309416122346,6,48.0,1,48.0,1,48.0,1,48.0,1
1642,max_effective,20,60,3,3,0.05,0.95,0.9286035227094072,21,65.0,1,65.0,1,65.0,1,65.0,1
1643,max_effective,20,60,3,3,0.05,0.95,0.9028963942990164,14,62.0,1,62.0,1,62.0,1,62.0,1
1644,max_effective,20,60,3,3,0.05,0.95,0.9369953146447072,20,64.0,1,64.0,1,64.0,1,64.0,1
1645,max_effective,20,60,3,3,0.05,0.95,0.9379681211099384,16,58.0,1,58.0,1,58.0,1,58.0,1
1646,max_effective,20,60,3,3,0.05,0.95,0.9409320915438776,15,82.0,1,82.0,1,82.0,1,82.0,1
1647,max_effective,20,60,3,3,0.05,0.95,0.8426665369020041,17,52.0,1,52.0,1,52.0,1,52.0,1
1648,max_effective,20,60,3,3,0.05,0.95,0.9387555907383048,19,78.0,1,78.0,1,78.0,1,78.0,1
1649,max_effective,20,60,3,3,0.05,0.95,0.8815885583502534,6,40.0,1,40.0,1,40.0,1,40.0,1
1650,max_effective,20,60,3,3,0.05,0.95,0.8897376058622936,21,66.0,1,66.0,1,66.0,1,66.0,1
1651,max_effective,20,60,3,3,0.05,0.95,0.8602739919536174,10,44.0,1,44.0,1,44.0,1,44.0,1
1652,max_effective,20,60,3,3,0.05,0.95,0.8194382170257989,4,28.0,1,28.0,1,28.0,1,28.0,1
1653,max_effective,20,60,3,3,0.05,0.95,0.9143320667838528,21,49.0,1,49.0,1,49.0,1,49.0,1
1654,max_effective,20,60,3,3,0.05,0.95,0.9176137860392346,13,66.0,1,66.0,1,66.0,1,66.0,1
1655,max_effective,20,60,3,3,0.05,0.95,0.9486478785275152,27,67.0,1,67.0,1,67.0,1,67.0,1
1656,max_effective,20,60,3,3,0.05,0.95,0.8845541295886225,14,52.0,1,52.0,1,52.0,1,52.0,1
1657,max_effective,20,60,3,3,0.05,0.95,0.918823245392018,20,53.0,1,53.0,1,53.0,1,49.0,0
1658,max_effective,20,60,3,3,0.05,0.95,0.9488865774899996,13,74.0,1,74.0,1,74.0,1,74.0,1
1659,max_effective,20,60,3,3,0.05,0.95,0.905699283263834,11,53.0,1,53.0,1,53.0,1,53.0,1
1660,max_effective,20,60,3,3,0.05,0.95,0.7833540965892061,10,39.0,1,39.0,1,39.0,1,39.0,1
1661,max_effective,20,60,3,3,0.05,0.95,0.9205001245806832,12,63.0,1,63.0,1,63.0,1,63.0,1
1662,max_effective,20,60,3,3,0.05,0.95,0.8736167790448042,25,78.0,1,78.0,1,78.0,1,78.0,1
1663,max_effective,20,60,3,3,0.05,0.95,0.9184498139831184,24,54.0,1,54.0,1,54.0,1,54.0,1
1664,max_effective,20,60,3,3,0.05,0.95,0.9091643933124088,9,67.0,1,67.0,1,67.0,1,67.0,1
1665,max_effective,20,60,3,3,0.05,0.95,0.949303853839026,13,54.0,1,54.0,1,54.0,1,54.0,1
1666,max_effective,20,60,3,3,0.05,0.95,0.9448154548817692,45,121.0,0,134.0,0,137.0,1,137.0,1
1667,max_effective,20,60,3,3,0.05,0.95,0.9417439534828544,12,77.0,1,77.0,1,77.0,1,77.0,1
1668,max_effective,20,60,3,3,0.05,0.95,0.941955361813352,13,65.0,1,65.0,1,65.0,1,61.0,0
1669,max_effective,20,60,3,3,0.05,0.95,0.9393712445906752,12,54.0,1,54.0,1,54.0,1,51.0,0
1670,max_effective,20,60,3,3,0.05,0.95,0.9199688353651388,22,95.0,1,95.0,1,95.0,1,95.0,1
1671,max_effective,20,60,3,3,0.05,0.95,0.9495507580318218,49,114.0,1,114.0,1,114.0,1,114.0,1
1672,max_effective,20,60,3,3,0.05,0.95,0.9301565530145024,10,52.0,1,52.0,1,52.0,1,52.0,1
1673,max_effective,20,60,3,3,0.05,0.95,0.9202449739779848,6,32.0,1,32.0,1,32.0,1,32.0,1
1674,max_effective,20,60,3,3,0.05,0.95,0.9302223752710136,16,93.0,1,93.0,1,93.0,1,93.0,1
1675,max_effective,20,60,3,3,0.05,0.95,0.935619073313973,15,67.0,1,67.0,1,67.0,1,67.0,1
1676,max_effective,20,60,3,3,0.05,0.95,0.9468986735077772,48,107.0,1,107.0,1,107.0,1,107.0,1
1677,max_effective,20,60,3,3,0.05,0.95,0.9497965646189468,69,128.0,1,128.0,1,128.0,1,128.0,1
1678,max_effective,20,60,3,3,0.05,0.95,0.937055310486576,25,104.0,1,104.0,1,104.0,1,104.0,1
1679,max_effective,20,60,3,3,0.05,0.95,0.9257179634827776,8,46.0,1,46.0,1,46.0,1,45.0,0
1680,max_effective,20,60,3,3,0.05,0.95,0.9460896068719632,7,50.0,1,50.0,1,50.0,1,50.0,1
1681,max_effective,20,60,3,3,0.05,0.95,0.9071752023485622,28,90.0,1,90.0,1,90.0,1,90.0,1
1682,max_effective,20,60,3,3,0.05,0.95,0.9124590925933956,16,68.0,1,68.0,1,68.0,1,68.0,1
1683,max_effective,20,60,3,3,0.05,0.95,0.947873606049938,29,85.0,1,85.0,1,85.0,1,84.0,0
1684,max_effective,20,60,3,3,0.05,0.95,0.9083443996120776,11,57.0,1,57.0,1,57.0,1,57.0,1
1685,max_effective,20,60,3,3,0.05,0.95,0.8401889552641819,14,55.0,1,55.0,1,55.0,1,54.0,0
1686,max_effective,20,60,3,3,0.05,0.95,0.937664544728704,14,53.0,1,53.0,1,53.0,1,53.0,1
1687,max_effective,20,60,3,3,0.05,0.95,0.905636419722804,26,70.0,1,70.0,1,70.0,1,69.0,0
1688,max_effective,20,60,3,3,0.05,0.95,0.9015782074754692,12,73.0,1,73.0,1,73.0,1,73.0,1
1689,max_effective,20,60,3,3,0.05,0.95,0.8945771423565413,17,77.0,1,77.0,1,77.0,1,77.0,1
1690,max_effective,20,60,3,3,0.05,0.95,0.8858515493373104,10,49.0,1,49.0,1,49.0,1,49.0,1
1691,max_effective,20,60,3,3,0.05,0.95,0.9032092609734242,25,60.0,1,60.0,1,60.0,1,60.0,1
1692,max_effective,20,60,3,3,0.05,0.95,0.9298637087169084,15,70.0,1,70.0,1,70.0,1,70.0,1
1693,max_effective,20,60,3,3,0.05,0.95,0.8944537056860806,12,49.0,1,49.0,1,49.0,1,49.0,1
1694,max_effective,20,60,3,3,0.05,0.95,0.8805114365474079,7,38.0,1,38.0,1,38.0,1,38.0,1
1695,max_effective,20,60,3,3,0.05,0.95,0.9300208332920108,39,91.0,1,91.0,1,91.0,1,91.0,1
1696,max_effective,20,60,3,3,0.05,0.95,0.9361911792223098,43,83.0,1,83.0,1,83.0,1,83.0,1
1697,max_effective,20,60,3,3,0.05,0.95,0.9473300006658404,13,58.0,1,58.0,1,58.0,1,58.0,1
1698,max_effective,20,60,3,3,0.05,0.95,0.8456563575401549,18,54.0,1,54.0,1,54.0,1,54.0,1
1699,max_effective,20,60,3,3,0.05,0.95,0.9183220839211148,6,37.0,1,37.0,1,37.0,1,37.0,1
1700,max_effective,20,60,3,3,0.05,0.95,0.9182085100674252,28,71.0,1,71.0,1,71.0,1,71.0,1
1701,max_effective,20,60,3,3,0.05,0.95,0.876786032232406,11,52.0,1,52.0,1,52.0,1,52.0,1
1702,max_effective,20,60,3,3,0.05,0.95,0.9402247695035412,14,47.0,1,47.0,1,47.0,1,47.0,1
1703,max_effective,20,60,3,3,0.05,0.95,0.9472350712957728,17,56.0,1,56.0,1,56.0,1,56.0,1
1704,max_effective,20,60,3,3,0.05,0.95,0.940561596948572,56,100.0,1,100.0,1,100.0,1,100.0,1
1705,max_effective,20,60,3,3,0.05,0.95,0.9476779787102348,15,48.0,1,48.0,1,48.0,1,48.0,1
1706,max_effective,20,60,3,3,0.05,0.95,0.8900354638769932,9,46.0,1,46.0,1,46.0,1,46.0,1
1707,max_effective,20,60,3,3,0.05,0.95,0.9291920383918274,26,78.0,1,78.0,1,78.0,1,78.0,1
1708,max_effective,20,60,3,3,0.05,0.95,0.930653018034594,20,78.0,1,78.0,1,78.0,1,78.0,1
1709,max_effective,20,60,3,3,0.05,0.95,0.9476265731477947,18,77.0,1,77.0,1,77.0,1,77.0,1
1710,max_effective,20,60,3,3,0.05,0.95,0.9390300186843662,53,97.0,1,97.0,1,97.0,1,96.0,0
1711,max_effective,20,60,3,3,0.05,0.95,0.935958795843574,16,57.0,1,57.0,1,57.0,1,57.0,1
1712,max_effective,20,60,3,3,0.05,0.95,0.9239915851715252,11,45.0,1,45.0,1,45.0,1,45.0,1
1713,max_effective,20,60,3,3,0.05,0.95,0.9050018477442338,15,59.0,1,59.0,1,59.0,1,58.0,0
1714,max_effective,20,60,3,3,0.05,0.95,0.913342942644578,6,38.0,1,38.0,1,38.0,1,37.0,0
1715,max_effective,20,60,3,3,0.05,0.95,0.9254989125812184,8,35.0,1,35.0,1,35.0,1,35.0,1
1716,max_effective,20,60,3,3,0.05,0.95,0.9269637950177488,14,57.0,1,57.0,1,57.0,1,57.0,1
1717,max_effective,20,60,3,3,0.05,0.95,0.9122199605804604,10,47.0,1,47.0,1,47.0,1,47.0,1
1718,max_effective,20,60,3,3,0.05,0.95,0.8140259625217242,6,47.0,1,47.0,1,47.0,1,47.0,1
1719,max_effective,20,60,3,3,0.05,0.95,0.9416520312584108,5,43.0,1,43.0,1,43.0,1,43.0,1
1720,max_effective,20,60,3,3,0.05,0.95,0.9041897731838362,30,56.0,1,56.0,1,56.0,1,56.0,1
1721,max_effective,20,60,3,3,0.05,0.95,0.9141509409676344,17,40.0,1,40.0,1,40.0,1,40.0,1
1722,max_effective,20,60,3,3,0.05,0.95,0.8357412292653122,10,43.0,1,43.0,1,43.0,1,43.0,1
1723,max_effective,20,60,3,3,0.05,0.95,0.9280921910180592,8,43.0,1,43.0,1,43.0,1,43.0,1
1724,max_effective,20,60,3,3,0.05,0.95,0.8244741559669805,10,44.0,1,44.0,1,44.0,1,44.0,1
1725,max_effective,20,60,3,3,0.05,0.95,0.9467384927277886,29,82.0,1,82.0,1,82.0,1,82.0,1
1726,max_effective,20,60,3,3,0.05,0.95,0.8730437928183682,10,59.0,1,59.0,1,59.0,1,59.0,1
1727,max_effective,20,60,3,3,0.05,0.95,0.9217829165432244,13,54.0,1,54.0,1,54.0,1,54.0,1
1728,max_effective,20,60,3,3,0.05,0.95,0.9247378113930936,12,51.0,1,51.0,1,51.0,1,51.0,1
1729,max_effective,20,60,3,3,0.05,0.95,0.938154917799383,28,103.0,1,103.0,1,103.0,1,103.0,1
1730,max_effective,20,60,3,3,0.05,0.95,0.943777415781282,13,49.0,1,49.0,1,49.0,1,48.0,0
1731,max_effective,20,60,3,3,0.05,0.95,0.9378972028274758,59,130.0,0,146.0,0,152.0,0,155.0,1
1732,max_effective,20,60,3,3,0.05,0.95,0.9207491645096504,21,108.0,1,108.0,1,108.0,1,108.0,1
1733,max_effective,20,60,3,3,0.05,0.95,0.9388343714993336,11,45.0,1,45.0,1,45.0,1,44.0,0
1734,max_effective,20,60,3,3,0.05,0.95,0.9352879798914756,20,62.0,1,62.0,1,62.0,1,62.0,1
1735,max_effective,20,60,3,3,0.05,0.95,0.9305092057152784,9,38.0,1,38.0,1,38.0,1,38.0,1
1736,max_effective,20,60,3,3,0.05,0.95,0.9368188657917116,46,109.0,1,109.0,1,109.0,1,109.0,1
1737,max_effective,20,60,3,3,0.05,0.95,0.9364396468240772,19,78.0,1,78.0,1,78.0,1,78.0,1
1738,max_effective,20,60,3,3,0.05,0.95,0.8845044175241661,8,45.0,1,45.0,1,45.0,1,42.0,0
1739,max_effective,20,60,3,3,0.05,0.95,0.9467893266103008,36,69.0,1,69.0,1,69.0,1,69.0,1
1740,max_effective,20,60,3,3,0.05,0.95,0.8263004393747129,9,49.0,1,49.0,1,49.0,1,49.0,1
1741,max_effective,20,60,3,3,0.05,0.95,0.8857980077537215,8,43.0,1,43.0,1,43.0,1,43.0,1
1742,max_effective,20,60,3,3,0.05,0.95,0.94843689543913,15,84.0,1,84.0,1,84.0,1,84.0,1
1743,max_effective,20,60,3,3,0.05,0.95,0.9308693760688962,10,60.0,1,60.0,1,60.0,1,59.0,0
1744,max_effective,20,60,3,3,0.05,0.95,0.9390687547161148,40,125.0,0,127.0,1,127.0,1,123.0,0
1745,max_effective,20,60,3,3,0.05,0.95,0.8724748916974822,10,65.0,1,65.0,1,65.0,1,65.0,1
1746,max_effective,20,60,3,3,0.05,0.95,0.941663796104094,30,88.0,1,88.0,1,88.0,1,88.0,1
1747,max_effective,20,60,3,3,0.05,0.95,0.9424186312523504,19,55.0,1,55.0,1,55.0,1,55.0,1
1748,max_effective,20,60,3,3,0.05,0.95,0.9250649761561784,10,45.0,1,45.0,1,45.0,1,45.0,1
1749,max_effective,20,60,3,3,0.05,0.95,0.9118790248537816,3,29.0,1,29.0,1,29.0,1,29.0,1
1750,max_effective,20,60,3,3,0.05,0.95,0.9381146532222064,15,86.0,1,86.0,1,86.0,1,86.0,1
1751,max_effective,20,60,3,3,0.05,0.95,0.9321684788243138,16,46.0,1,46.0,1,46.0,1,46.0,1
1752,max_effective,20,60,3,3,0.05,0.95,0.9266355819174243,37,86.0,1,86.0,1,86.0,1,86.0,1
1753,max_effective,20,60,3,3,0.05,0.95,0.9126925436075536,57,93.0,1,93.0,1,93.0,1,93.0,1
1754,max_effective,20,60,3,3,0.05,0.95,0.9267090452024022,15,63.0,1,63.0,1,63.0,1,63.0,1
1755,max_effective,20,60,3,3,0.05,0.95,0.924531147771468,32,92.0,1,92.0,1,92.0,1,92.0,1
1756,max_effective,20,60,3,3,0.05,0.95,0.939174397048293,21,75.0,1,75.0,1,75.0,1,75.0,1
1757,max_effective,20,60,3,3,0.05,0.95,0.8904653358686937,25,64.0,1,64.0,1,64.0,1,64.0,1
1758,max_effective,20,60,3,3,0.05,0.95,0.9086704791875618,34,68.0,1,68.0,1,68.0,1,68.0,1
1759,max_effective,20,60,3,3,0.05,0.95,0.9227942209311778,14,71.0,1,71.0,1,71.0,1,71.0,1
1760,max_effective,20,60,3,3,0.05,0.95,0.893885793468665,9,56.0,1,56.0,1,56.0,1,56.0,1
1761,max_effective,20,60,3,3,0.05,0.95,0.9259972629222644,16,45.0,1,45.0,1,45.0,1,44.0,0
1762,max_effective,20,60,3,3,0.05,0.95,0.9199478151974866,11,60.0,1,60.0,1,60.0,1,59.0,0
1763,max_effective,20,60,3,3,0.05,0.95,0.9175950774861042,6,51.0,1,51.0,1,51.0,1,51.0,1
1764,max_effective,20,60,3,3,0.05,0.95,0.8924381934375335,49,104.0,1,104.0,1,104.0,1,102.0,0
1765,max_effective,20,60,3,3,0.05,0.95,0.8909291672072768,10,51.0,1,51.0,1,51.0,1,51.0,1
1766,max_effective,20,60,3,3,0.05,0.95,0.8744354690677443,10,42.0,1,42.0,1,42.0,1,40.0,0
1767,max_effective,20,60,3,3,0.05,0.95,0.8838087927029907,34,74.0,1,74.0,1,74.0,1,74.0,1
1768,max_effective,20,60,3,3,0.05,0.95,0.9457954276934254,11,57.0,1,57.0,1,57.0,1,57.0,1
1769,max_effective,20,60,3,3,0.05,0.95,0.9480050367116684,45,104.0,1,104.0,1,104.0,1,104.0,1
1770,max_effective,20,60,3,3,0.05,0.95,0.9274674326691986,9,44.0,1,44.0,1,44.0,1,43.0,0
1771,max_effective,20,60,3,3,0.05,0.95,0.8795093806252811,29,70.0,1,70.0,1,70.0,1,70.0,1
1772,max_effective,20,60,3,3,0.05,0.95,0.890103143269031,14,65.0,1,65.0,1,65.0,1,65.0,1
1773,max_effective,20,60,3,3,0.05,0.95,0.8780755540218529,5,37.0,1,37.0,1,37.0,1,34.0,0
1774,max_effective,20,60,3,3,0.05,0.95,0.9221252565284184,36,73.0,1,73.0,1,73.0,1,73.0,1
1775,max_effective,20,60,3,3,0.05,0.95,0.9421030083098116,7,45.0,1,45.0,1,45.0,1,45.0,1
1776,max_effective,20,60,3,3,0.05,0.95,0.8699525975639414,34,64.0,1,64.0,1,64.0,1,64.0,1
1777,max_effective,20,60,3,3,0.05,0.95,0.9166387349667766,18,71.0,1,71.0,1,71.0,1,71.0,1
1778,max_effective,20,60,3,3,0.05,0.95,0.91736556097125,23,80.0,1,80.0,1,80.0,1,80.0,1
1779,max_effective,20,60,3,3,0.05,0.95,0.875403692965329,9,53.0,1,53.0,1,53.0,1,53.0,1
1780,max_effective,20,60,3,3,0.05,0.95,0.9214725082118036,28,65.0,1,65.0,1,65.0,1,65.0,1
1781,max_effective,20,60,3,3,0.05,0.95,0.9104190092872484,18,71.0,1,71.0,1,71.0,1,71.0,1
1782,max_effective,20,60,3,3,0.05,0.95,0.9459220649706676,25,102.0,1,102.0,1,102.0,1,101.0,0
1783,max_effective,20,60,3,3,0.05,0.95,0.8663371363029765,15,66.0,1,66.0,1,66.0,1,66.0,1
1784,max_effective,20,60,3,3,0.05,0.95,0.8743883721891658,13,63.0,1,63.0,1,63.0,1,63.0,1
1785,max_effective,20,60,3,3,0.05,0.95,0.8889717596556095,17,66.0,1,66.0,1,66.0,1,66.0,1
1786,max_effective,20,60,3,3,0.05,0.95,0.9066311164292704,21,70.0,1,70.0,1,70.0,1,70.0,1
1787,max_effective,20,60,3,3,0.05,0.95,0.9471758364942976,18,62.0,1,62.0,1,62.0,1,62.0,1
1788,max_effective,20,60,3,3,0.05,0.95,0.8801405832333405,17,70.0,1,70.0,1,70.0,1,70.0,1
1789,max_effective,20,60,3,3,0.05,0.95,0.9454103121514518,15,66.0,1,66.0,1,66.0,1,66.0,1
1790,max_effective,20,60,3,3,0.05,0.95,0.9453078036981069,15,63.0,1,63.0,1,63.0,1,63.0,1
1791,max_effective,20,60,3,3,0.05,0.95,0.8485801207312901,14,51.0,1,51.0,1,51.0,1,51.0,1
1792,max_effective,20,60,3,3,0.05,0.95,0.8813637853027121,24,52.0,1,52.0,1,52.0,1,51.0,0
1793,max_effective,20,60,3,3,0.05,0.95,0.8728678841600824,15,61.0,1,61.0,1,61.0,1,61.0,1
1794,max_effective,20,60,3,3,0.05,0.95,0.9475462185481296,60,130.0,0,143.0,0,146.0,0,147.0,1
1795,max_effective,20,60,3,3,0.05,0.95,0.8953967831292471,10,45.0,1,45.0,1,45.0,1,45.0,1
1796,max_effective,20,60,3,3,0.05,0.95,0.9300269452080232,6,47.0,1,47.0,1,47.0,1,47.0,1
1797,max_effective,20,60,3,3,0.05,0.95,0.944339394850863,60,111.0,1,111.0,1,111.0,1,111.0,1
1798,max_effective,20,60,3,3,0.05,0.95,0.9058215576964672,14,60.0,1,60.0,1,60.0,1,60.0,1
1799,max_effective,20,60,3,3,0.05,0.95,0.933854718613637,39,96.0,1,96.0,1,96.0,1,94.0,0
1800,max_effective,20,60,3,3,0.05,0.95,0.8394349285105981,5,39.0,1,39.0,1,39.0,1,39.0,1
1801,max_effective,20,60,3,3,0.05,0.95,0.9368526973900176,25,63.0,1,63.0,1,63.0,1,63.0,1
1802,max_effective,20,60,3,3,0.05,0.95,0.7884247229389417,6,37.0,1,37.0,1,37.0,1,37.0,1
1803,max_effective,20,60,3,3,0.05,0.95,0.8757694787593576,11,56.0,1,56.0,1,56.0,1,56.0,1
1804,max_effective,20,60,3,3,0.05,0.95,0.941600514761943,66,103.0,1,103.0,1,103.0,1,100.0,0
1805,max_effective,20,60,3,3,0.05,0.95,0.9487683872819368,14,69.0,1,69.0,1,69.0,1,69.0,1
1806,max_effective,20,60,3,3,0.05,0.95,0.9466728002223828,16,64.0,1,64.0,1,64.0,1,64.0,1
1807,max_effective,20,60,3,3,0.05,0.95,0.8705688450749562,6,36.0,1,36.0,1,36.0,1,36.0,1
1808,max_effective,20,60,3,3,0.05,0.95,0.935565160496426,19,99.0,1,99.0,1,99.0,1,99.0,1
1809,max_effective,20,60,3,3,0.05,0.95,0.9150621463189996,7,42.0,1,42.0,1,42.0,1,42.0,1
1810,max_effective,20,60,3,3,0.05,0.95,0.9461959801874976,32,117.0,1,117.0,1,117.0,1,117.0,1
1811,max_effective,20,60,3,3,0.05,0.95,0.936505149702353,26,71.0,1,71.0,1,71.0,1,70.0,0
1812,max_effective,20,60,3,3,0.05,0.95,0.8873035162187136,13,54.0,1,54.0,1,54.0,1,54.0,1
1813,max_effective,20,60,3,3,0.05,0.95,0.9209002316609703,8,47.0,1,47.0,1,47.0,1,47.0,1
1814,max_effective,20,60,3,3,0.05,0.95,0.9276833482993092,14,71.0,1,71.0,1,71.0,1,71.0,1
1815,max_effective,20,60,3,3,0.05,0.95,0.9473066990154422,20,89.0,1,89.0,1,89.0,1,89.0,1
1816,max_effective,20,60,3,3,0.05,0.95,0.8992982686313098,8,41.0,1,41.0,1,41.0,1,41.0,1
1817,max_effective,20,60,3,3,0.05,0.95,0.945049855093267,35,81.0,1,81.0,1,81.0,1,81.0,1
1818,max_effective,20,60,3,3,0.05,0.95,0.9057487633121382,26,101.0,1,101.0,1,101.0,1,101.0,1
1819,max_effective,20,60,3,3,0.05,0.95,0.9365950059541448,21,83.0,1,83.0,1,83.0,1,83.0,1
1820,max_effective,20,60,3,3,0.05,0.95,0.9481365833524422,34,93.0,1,93.0,1,93.0,1,93.0,1
1821,max_effective,20,60,3,3,0.05,0.95,0.8989189815902798,11,34.0,1,34.0,1,34.0,1,34.0,1
1822,max_effective,20,60,3,3,0.05,0.95,0.9348502633129157,13,76.0,1,76.0,1,76.0,1,76.0,1
1823,max_effective,20,60,3,3,0.05,0.95,0.9462362824201164,41,114.0,1,114.0,1,114.0,1,114.0,1
1824,max_effective,20,60,3,3,0.05,0.95,0.9156374747641004,14,52.0,1,52.0,1,52.0,1,52.0,1
1825,max_effective,20,60,3,3,0.05,0.95,0.942414857558386,16,46.0,1,46.0,1,46.0,1,46.0,1
1826,max_effective,20,60,3,3,0.05,0.95,0.865714423983978,9,46.0,1,46.0,1,46.0,1,46.0,1
1827,max_effective,20,60,3,3,0.05,0.95,0.9470099108609722,9,57.0,1,57.0,1,57.0,1,57.0,1
1828,max_effective,20,60,3,3,0.05,0.95,0.9288666445080924,18,66.0,1,66.0,1,66.0,1,63.0,0
1829,max_effective,20,60,3,3,0.05,0.95,0.8572841627456945,9,45.0,1,45.0,1,45.0,1,45.0,1
1830,max_effective,20,60,3,3,0.05,0.95,0.9132331052778864,6,40.0,1,40.0,1,40.0,1,40.0,1
1831,max_effective,20,60,3,3,0.05,0.95,0.915644972641392,15,68.0,1,68.0,1,68.0,1,68.0,1
1832,max_effective,20,60,3,3,0.05,0.95,0.8985111910662352,22,87.0,1,87.0,1,87.0,1,87.0,1
1833,max_effective,20,60,3,3,0.05,0.95,0.904221550766169,18,62.0,1,62.0,1,62.0,1,62.0,1
1834,max_effective,20,60,3,3,0.05,0.95,0.9268184906969504,11,47.0,1,47.0,1,47.0,1,47.0,1
1835,max_effective,20,60,3,3,0.05,0.95,0.8902457422784052,10,54.0,1,54.0,1,54.0,1,54.0,1
1836,max_effective,20,60,3,3,0.05,0.95,0.8577983419753354,27,68.0,1,68.0,1,68.0,1,68.0,1
1837,max_effective,20,60,3,3,0.05,0.95,0.9033470851628298,5,39.0,1,39.0,1,39.0,1,39.0,1
1838,max_effective,20,60,3,3,0.05,0.95,0.9436218017484352,22,95.0,1,95.0,1,95.0,1,95.0,1
1839,max_effective,20,60,3,3,0.05,0.95,0.7917827870635037,9,51.0,1,51.0,1,51.0,1,51.0,1
1840,max_effective,20,60,3,3,0.05,0.95,0.8354769119560607,10,46.0,1,46.0,1,46.0,1,46.0,1
1841,max_effective,20,60,3,3,0.05,0.95,0.8484439032475749,11,50.0,1,50.0,1,50.0,1,48.0,0
1842,max_effective,20,60,3,3,0.05,0.95,0.935246557164878,18,67.0,1,67.0,1,67.0,1,67.0,1
1843,max_effective,20,60,3,3,0.05,0.95,0.8814475651673487,18,73.0,1,73.0,1,73.0,1,73.0,1
1844,max_effective,20,60,3,3,0.05,0.95,0.9311947960961324,22,92.0,1,92.0,1,92.0,1,92.0,1
1845,max_effective,20,60,3,3,0.05,0.95,0.934629656520956,29,113.0,1,113.0,1,113.0,1,113.0,1
1846,max_effective,20,60,3,3,0.05,0.95,0.9475526184624818,47,86.0,1,86.0,1,86.0,1,86.0,1
1847,max_effective,20,60,3,3,0.05,0.95,0.9228654054212408,17,59.0,1,59.0,1,59.0,1,59.0,1
1848,max_effective,20,60,3,3,0.05,0.95,0.9220287327838884,8,46.0,1,46.0,1,46.0,1,46.0,1
1849,max_effective,20,60,3,3,0.05,0.95,0.9401580785034764,22,83.0,1,83.0,1,83.0,1,83.0,1
1850,max_effective,20,60,3,3,0.05,0.95,0.9106636314944832,25,69.0,1,69.0,1,69.0,1,69.0,1
1851,max_effective,20,60,3,3,0.05,0.95,0.9270403344460696,20,72.0,1,72.0,1,72.0,1,72.0,1
1852,max_effective,20,60,3,3,0.05,0.95,0.8876986317625707,17,82.0,1,82.0,1,82.0,1,82.0,1
1853,max_effective,20,60,3,3,0.05,0.95,0.9347606793551376,27,64.0,1,64.0,1,64.0,1,64.0,1
1854,max_effective,20,60,3,3,0.05,0.95,0.9444599747724308,65,107.0,0,114.0,0,129.0,1,129.0,1
1855,max_effective,20,60,3,3,0.05,0.95,0.9481115843908876,14,73.0,1,73.0,1,73.0,1,73.0,1
1856,max_effective,20,60,3,3,0.05,0.95,0.8571410160607749,8,46.0,1,46.0,1,46.0,1,46.0,1
1857,max_effective,20,60,3,3,0.05,0.95,0.9319430572440542,28,57.0,1,57.0,1,57.0,1,57.0,1
1858,max_effective,20,60,3,3,0.05,0.95,0.9473685379380552,20,106.0,1,106.0,1,106.0,1,106.0,1
1859,max_effective,20,60,3,3,0.05,0.95,0.8318683572841545,6,54.0,1,54.0,1,54.0,1,54.0,1
1860,max_effective,20,60,3,3,0.05,0.95,0.9289775517448045,54,102.0,0,113.0,1,113.0,1,113.0,1
1861,max_effective,20,60,3,3,0.05,0.95,0.9262473117478376,19,57.0,1,57.0,1,57.0,1,57.0,1
1862,max_effective,20,60,3,3,0.05,0.95,0.922930254915582,20,78.0,1,78.0,1,78.0,1,78.0,1
1863,max_effective,20,60,3,3,0.05,0.95,0.9306055310236684,15,74.0,1,74.0,1,74.0,1,74.0,1
1864,max_effective,20,60,3,3,0.05,0.95,0.8512939220462515,5,29.0,1,29.0,1,29.0,1,29.0,1
1865,max_effective,20,60,3,3,0.05,0.95,0.903950505379544,22,87.0,1,87.0,1,87.0,1,87.0,1
1866,max_effective,20,60,3,3,0.05,0.95,0.877002549653809,9,58.0,1,58.0,1,58.0,1,58.0,1
1867,max_effective,20,60,3,3,0.05,0.95,0.9472368582249906,42,103.0,1,103.0,1,103.0,1,103.0,1
1868,max_effective,20,60,3,3,0.05,0.95,0.9373829819886104,25,94.0,1,94.0,1,94.0,1,94.0,1
1869,max_effective,20,60,3,3,0.05,0.95,0.917675706944346,23,85.0,1,85.0,1,85.0,1,85.0,1
1870,max_effective,20,60,3,3,0.05,0.95,0.9411832116095992,15,52.0,1,52.0,1,52.0,1,52.0,1
1871,max_effective,20,60,3,3,0.05,0.95,0.9242021874779244,21,106.0,1,106.0,1,106.0,1,106.0,1
1872,max_effective,20,60,3,3,0.05,0.95,0.9366943530231496,56,97.0,1,97.0,1,97.0,1,97.0,1
1873,max_effective,20,60,3,3,0.05,0.95,0.9315671331582718,23,65.0,1,65.0,1,65.0,1,64.0,0
1874,max_effective,20,60,3,3,0.05,0.95,0.9463070708620231,17,76.0,1,76.0,1,76.0,1,76.0,1
1875,max_effective,20,60,3,3,0.05,0.95,0.892264605053607,14,52.0,1,52.0,1,52.0,1,52.0,1
1876,max_effective,20,60,3,3,0.05,0.95,0.8303111037762664,27,81.0,1,81.0,1,81.0,1,81.0,1
1877,max_effective,20,60,3,3,0.05,0.95,0.8564808107876043,14,50.0,1,50.0,1,50.0,1,50.0,1
1878,max_effective,20,60,3,3,0.05,0.95,0.9311226499306988,9,37.0,1,37.0,1,37.0,1,37.0,1
1879,max_effective,20,60,3,3,0.05,0.95,0.8696478067457601,11,43.0,1,43.0,1,43.0,1,41.0,0
1880,max_effective,20,60,3,3,0.05,0.95,0.947711732057972,39,104.0,1,104.0,1,104.0,1,104.0,1
1881,max_effective,20,60,3,3,0.05,0.95,0.8911616156623323,4,34.0,1,34.0,1,34.0,1,34.0,1
1882,max_effective,20,60,3,3,0.05,0.95,0.933759412403695,8,59.0,1,59.0,1,59.0,1,59.0,1
1883,max_effective,20,60,3,3,0.05,0.95,0.8887674990870499,25,82.0,1,82.0,1,82.0,1,82.0,1
1884,max_effective,20,60,3,3,0.05,0.95,0.871909658031853,44,105.0,1,105.0,1,105.0,1,105.0,1
1885,max_effective,20,60,3,3,0.05,0.95,0.9422760097902037,12,60.0,1,60.0,1,60.0,1,60.0,1
1886,max_effective,20,60,3,3,0.05,0.95,0.920440179087368,21,94.0,1,94.0,1,94.0,1,94.0,1
1887,max_effective,20,60,3,3,0.05,0.95,0.9231414004759028,13,56.0,1,56.0,1,56.0,1,56.0,1
1888,max_effective,20,60,3,3,0.05,0.95,0.9362226735522128,3,26.0,1,26.0,1,26.0,1,26.0,1
1889,max_effective,20,60,3,3,0.05,0.95,0.8905322934943897,13,62.0,1,62.0,1,62.0,1,62.0,1
1890,max_effective,20,60,3,3,0.05,0.95,0.9151057471621046,7,44.0,1,44.0,1,44.0,1,44.0,1
1891,max_effective,20,60,3,3,0.05,0.95,0.9482306604974652,23,75.0,1,75.0,1,75.0,1,75.0,1
1892,max_effective,20,60,3,3,0.05,0.95,0.9367058200635432,10,58.0,1,58.0,1,58.0,1,58.0,1
1893,max_effective,20,60,3,3,0.05,0.95,0.8878018588173381,17,81.0,1,81.0,1,81.0,1,79.0,0
1894,max_effective,20,60,3,3,0.05,0.95,0.8948020263376989,8,42.0,1,42.0,1,42.0,1,42.0,1
1895,max_effective,20,60,3,3,0.05,0.95,0.9149361506826448,95,118.0,0,130.0,1,130.0,1,130.0,1
1896,max_effective,20,60,3,3,0.05,0.95,0.945246721477596,16,70.0,1,70.0,1,70.0,1,70.0,1
1897,max_effective,20,60,3,3,0.05,0.95,0.944091564058646,18,70.0,1,70.0,1,70.0,1,70.0,1
1898,max_effective,20,60,3,3,0.05,0.95,0.9081031909056358,24,63.0,1,63.0,1,63.0,1,63.0,1
1899,max_effective,20,60,3,3,0.05,0.95,0.914723383931454,5,35.0,1,35.0,1,35.0,1,35.0,1
1900,max_effective,20,60,3,3,0.05,0.95,0.939339489828964,4,29.0,1,29.0,1,29.0,1,29.0,1
1901,max_effective,20,60,3,3,0.05,0.95,0.881363378637381,17,56.0,1,56.0,1,56.0,1,56.0,1
1902,max_effective,20,60,3,3,0.05,0.95,0.9011142178622812,63,105.0,1,105.0,1,105.0,1,105.0,1
1903,max_effective,20,60,3,3,0.05,0.95,0.9291408773981708,5,46.0,1,46.0,1,46.0,1,46.0,1
1904,max_effective,20,60,3,3,0.05,0.95,0.9278330702859447,21,78.0,1,78.0,1,78.0,1,78.0,1
1905,max_effective,20,60,3,3,0.05,0.95,0.9475277861177798,14,68.0,1,68.0,1,68.0,1,67.0,0
1906,max_effective,20,60,3,3,0.05,0.95,0.92664871967158,15,72.0,1,72.0,1,72.0,1,72.0,1
1907,max_effective,20,60,3,3,0.05,0.95,0.8351513619604694,8,51.0,1,51.0,1,51.0,1,51.0,1
1908,max_effective,20,60,3,3,0.05,0.95,0.8742905593056435,9,47.0,1,47.0,1,47.0,1,47.0,1
1909,max_effective,20,60,3,3,0.05,0.95,0.9206886573882744,7,60.0,1,60.0,1,60.0,1,60.0,1
1910,max_effective,20,60,3,3,0.05,0.95,0.93341639507268,20,76.0,1,76.0,1,76.0,1,76.0,1
1911,max_effective,20,60,3,3,0.05,0.95,0.9316144404851374,24,83.0,1,83.0,1,83.0,1,83.0,1
1912,max_effective,20,60,3,3,0.05,0.95,0.9263935232549424,18,64.0,1,64.0,1,64.0,1,64.0,1
1913,max_effective,20,60,3,3,0.05,0.95,0.9254713564092262,22,101.0,1,101.0,1,101.0,1,101.0,1
1914,max_effective,20,60,3,3,0.05,0.95,0.848491835629716,10,44.0,1,44.0,1,44.0,1,44.0,1
1915,max_effective,20,60,3,3,0.05,0.95,0.9101425108682184,21,70.0,1,70.0,1,70.0,1,70.0,1
1916,max_effective,20,60,3,3,0.05,0.95,0.881052827444114,22,79.0,1,79.0,1,79.0,1,79.0,1
1917,max_effective,20,60,3,3,0.05,0.95,0.9236404252379264,9,41.0,1,41.0,1,41.0,1,41.0,1
1918,max_effective,20,60,3,3,0.05,0.95,0.9198331161888814,6,42.0,1,42.0,1,42.0,1,41.0,0
1919,max_effective,20,60,3,3,0.05,0.95,0.9191200807522618,25,60.0,1,60.0,1,60.0,1,60.0,1
1920,max_effective,20,60,3,3,0.05,0.95,0.8253498607704716,10,54.0,1,54.0,1,54.0,1,54.0,1
1921,max_effective,20,60,3,3,0.05,0.95,0.948802627180219,9,65.0,1,65.0,1,65.0,1,65.0,1
1922,max_effective,20,60,3,3,0.05,0.95,0.9173702565449814,10,68.0,1,68.0,1,68.0,1,68.0,1
1923,max_effective,20,60,3,3,0.05,0.95,0.9318015518643916,32,64.0,1,64.0,1,64.0,1,64.0,1
1924,max_effective,20,60,3,3,0.05,0.95,0.942004944221647,7,43.0,1,43.0,1,43.0,1,43.0,1
1925,max_effective,20,60,3,3,0.05,0.95,0.9224298046493488,12,50.0,1,50.0,1,50.0,1,50.0,1
1926,max_effective,20,60,3,3,0.05,0.95,0.9077561448406964,7,45.0,1,45.0,1,45.0,1,45.0,1
1927,max_effective,20,60,3,3,0.05,0.95,0.9258283806091028,15,64.0,1,64.0,1,64.0,1,64.0,1
1928,max_effective,20,60,3,3,0.05,0.95,0.8693314104632709,15,52.0,1,52.0,1,52.0,1,52.0,1
1929,max_effective,20,60,3,3,0.05,0.95,0.901014550038308,12,44.0,1,44.0,1,44.0,1,44.0,1
1930,max_effective,20,60,3,3,0.05,0.95,0.939458269438458,30,104.0,1,104.0,1,104.0,1,104.0,1
1931,max_effective,20,60,3,3,0.05,0.95,0.9089433038156528,17,75.0,1,75.0,1,75.0,1,75.0,1
1932,max_effective,20,60,3,3,0.05,0.95,0.9111701431545846,18,81.0,1,81.0,1,81.0,1,80.0,0
1933,max_effective,20,60,3,3,0.05,0.95,0.8438215067137066,7,51.0,1,51.0,1,51.0,1,51.0,1
1934,max_effective,20,60,3,3,0.05,0.95,0.8572639678789757,17,61.0,1,61.0,1,61.0,1,61.0,1
1935,max_effective,20,60,3,3,0.05,0.95,0.937896973596832,45,107.0,0,114.0,1,114.0,1,114.0,1
1936,max_effective,20,60,3,3,0.05,0.95,0.9444006033466374,48,81.0,1,81.0,1,81.0,1,81.0,1
1937,max_effective,20,60,3,3,0.05,0.95,0.8871979780963033,9,75.0,1,75.0,1,75.0,1,75.0,1
1938,max_effective,20,60,3,3,0.05,0.95,0.9467598236620316,23,95.0,1,95.0,1,95.0,1,95.0,1
1939,max_effective,20,60,3,3,0.05,0.95,0.9458999135333648,56,106.0,0,120.0,1,120.0,1,120.0,1
1940,max_effective,20,60,3,3,0.05,0.95,0.8359073686444914,8,55.0,1,55.0,1,55.0,1,55.0,1
1941,max_effective,20,60,3,3,0.05,0.95,0.9464029553361536,36,80.0,1,80.0,1,80.0,1,80.0,1
1942,max_effective,20,60,3,3,0.05,0.95,0.8450287117479337,10,45.0,1,45.0,1,45.0,1,45.0,1
1943,max_effective,20,60,3,3,0.05,0.95,0.944978156890007,20,77.0,1,77.0,1,77.0,1,77.0,1
1944,max_effective,20,60,3,3,0.05,0.95,0.947038632258172,16,71.0,1,71.0,1,71.0,1,71.0,1
1945,max_effective,20,60,3,3,0.05,0.95,0.9344998866584368,18,60.0,1,60.0,1,60.0,1,60.0,1
1946,max_effective,20,60,3,3,0.05,0.95,0.9295524053482632,9,48.0,1,48.0,1,48.0,1,48.0,1
1947,max_effective,20,60,3,3,0.05,0.95,0.909382338291542,6,40.0,1,40.0,1,40.0,1,40.0,1
1948,max_effective,20,60,3,3,0.05,0.95,0.8832417747134809,26,85.0,1,85.0,1,85.0,1,85.0,1
1949,max_effective,20,60,3,3,0.05,0.95,0.9442044321515968,50,101.0,1,101.0,1,101.0,1,101.0,1
1950,max_effective,20,60,3,3,0.05,0.95,0.9010286867031536,15,53.0,1,53.0,1,53.0,1,53.0,1
1951,max_effective,20,60,3,3,0.05,0.95,0.937070333412834,20,62.0,1,62.0,1,62.0,1,62.0,1
1952,max_effective,20,60,3,3,0.05,0.95,0.9227867797412208,23,80.0,1,80.0,1,80.0,1,80.0,1
1953,max_effective,20,60,3,3,0.05,0.95,0.9499655819016268,4,36.0,1,36.0,1,36.0,1,36.0,1
1954,max_effective,20,60,3,3,0.05,0.95,0.9209480585387144,35,80.0,1,80.0,1,80.0,1,80.0,1
1955,max_effective,20,60,3,3,0.05,0.95,0.9395407548745548,23,88.0,1,88.0,1,88.0,1,88.0,1
1956,max_effective,20,60,3,3,0.05,0.95,0.8905750435371681,12,62.0,1,62.0,1,62.0,1,62.0,1
1957,max_effective,20,60,3,3,0.05,0.95,0.9151953481149042,5,38.0,1,38.0,1,38.0,1,35.0,0
1958,max_effective,20,60,3,3,0.05,0.95,0.9238151834129484,32,80.0,1,80.0,1,80.0,1,80.0,1
1959,max_effective,20,60,3,3,0.05,0.95,0.9369759051169144,18,99.0,1,99.0,1,99.0,1,99.0,1
1960,max_effective,20,60,3,3,0.05,0.95,0.7943735604525901,16,46.0,1,46.0,1,46.0,1,46.0,1
1961,max_effective,20,60,3,3,0.05,0.95,0.926917631393806,44,80.0,1,80.0,1,80.0,1,79.0,0
1962,max_effective,20,60,3,3,0.05,0.95,0.931888718592107,15,57.0,1,57.0,1,57.0,1,57.0,1
1963,max_effective,20,60,3,3,0.05,0.95,0.876536952717065,16,74.0,1,74.0,1,74.0,1,74.0,1
1964,max_effective,20,60,3,3,0.05,0.95,0.8825083159916877,10,49.0,1,49.0,1,49.0,1,49.0,1
1965,max_effective,20,60,3,3,0.05,0.95,0.9208768319555272,15,78.0,1,78.0,1,78.0,1,78.0,1
1966,max_effective,20,60,3,3,0.05,0.95,0.9381505514148316,9,50.0,1,50.0,1,50.0,1,50.0,1
1967,max_effective,20,60,3,3,0.05,0.95,0.9175484879230984,11,53.0,1,53.0,1,53.0,1,53.0,1
1968,max_effective,20,60,3,3,0.05,0.95,0.9085032932519084,10,54.0,1,54.0,1,54.0,1,54.0,1
1969,max_effective,20,60,3,3,0.05,0.95,0.8637597323455485,14,74.0,1,74.0,1,74.0,1,74.0,1
1970,max_effective,20,60,3,3,0.05,0.95,0.9269714509107576,14,58.0,1,58.0,1,58.0,1,58.0,1
1971,max_effective,20,60,3,3,0.05,0.95,0.8874402996527737,13,62.0,1,62.0,1,62.0,1,62.0,1
1972,max_effective,20,60,3,3,0.05,0.95,0.9475721022207468,78,118.0,1,118.0,1,118.0,1,118.0,1
1973,max_effective,20,60,3,3,0.05,0.95,0.8682143269371884,23,62.0,1,62.0,1,62.0,1,62.0,1
1974,max_effective,20,60,3,3,0.05,0.95,0.8668952480076081,14,59.0,1,59.0,1,59.0,1,59.0,1
1975,max_effective,20,60,3,3,0.05,0.95,0.9483702668534204,29,68.0,1,68.0,1,68.0,1,67.0,0
1976,max_effective,20,60,3,3,0.05,0.95,0.8948357777791605,22,51.0,1,51.0,1,51.0,1,51.0,1
1977,max_effective,20,60,3,3,0.05,0.95,0.9252167290424332,20,79.0,1,79.0,1,79.0,1,79.0,1
1978,max_effective,20,60,3,3,0.05,0.95,0.9338501476917446,33,114.0,0,116.0,1,116.0,1,116.0,1
1979,max_effective,20,60,3,3,0.05,0.95,0.9215633379129806,8,44.0,1,44.0,1,44.0,1,44.0,1
1980,max_effective,20,60,3,3,0.05,0.95,0.9425680648452592,18,90.0,1,90.0,1,90.0,1,90.0,1
1981,max_effective,20,60,3,3,0.05,0.95,0.9448615634900702,77,135.0,0,138.0,0,148.0,1,146.0,0
1982,max_effective,20,60,3,3,0.05,0.95,0.947418482308078,60,118.0,0,145.0,0,144.0,0,154.0,1
1983,max_effective,20,60,3,3,0.05,0.95,0.9191214094506984,21,65.0,1,65.0,1,65.0,1,65.0,1
1984,max_effective,20,60,3,3,0.05,0.95,0.9258705883935108,22,85.0,1,85.0,1,85.0,1,85.0,1
1985,max_effective,20,60,3,3,0.05,0.95,0.944661484589156,21,73.0,1,73.0,1,73.0,1,73.0,1
1986,max_effective,20,60,3,3,0.05,0.95,0.9444288803816144,31,127.0,0,129.0,0,130.0,0,131.0,1
1987,max_effective,20,60,3,3,0.05,0.95,0.92092981009899,16,72.0,1,72.0,1,72.0,1,72.0,1
1988,max_effective,20,60,3,3,0.05,0.95,0.9020145263180316,27,82.0,1,82.0,1,82.0,1,82.0,1
1989,max_effective,20,60,3,3,0.05,0.95,0.9415875077536656,32,72.0,1,72.0,1,72.0,1,72.0,1
1990,max_effective,20,60,3,3,0.05,0.95,0.893497759128298,24,73.0,1,73.0,1,73.0,1,73.0,1
1991,max_effective,20,60,3,3,0.05,0.95,0.8124708903827952,8,48.0,1,48.0,1,48.0,1,48.0,1
1992,max_effective,20,60,3,3,0.05,0.95,0.9067237391658564,25,87.0,1,87.0,1,87.0,1,87.0,1
1993,max_effective,20,60,3,3,0.05,0.95,0.920319815336982,58,101.0,1,101.0,1,101.0,1,101.0,1
1994,max_effective,20,60,3,3,0.05,0.95,0.9119750144818602,11,62.0,1,62.0,1,62.0,1,62.0,1
1995,max_effective,20,60,3,3,0.05,0.95,0.8375185823943242,4,29.0,1,29.0,1,29.0,1,29.0,1
1996,max_effective,20,60,3,3,0.05,0.95,0.9376508170882744,21,72.0,1,72.0,1,72.0,1,72.0,1
1997,max_effective,20,60,3,3,0.05,0.95,0.8492095402414499,14,52.0,1,52.0,1,52.0,1,52.0,1
1998,max_effective,20,60,3,3,0.05,0.95,0.91907574187888,11,76.0,1,76.0,1,76.0,1,76.0,1
1999,max_effective,20,60,3,3,0.05,0.95,0.8907497971500065,9,44.0,1,44.0,1,44.0,1,44.0,1
2000,max_effective,20,60,3,3,0.05,0.95,0.9326263715587796,16,47.0,1,47.0,1,47.0,1,47.0,1
2001,max_effective,20,60,3,3,0.05,0.95,0.8857960159019841,15,58.0,1,58.0,1,58.0,1,58.0,1
2002,max_effective,20,60,3,3,0.05,0.95,0.8864335686651489,16,46.0,1,46.0,1,46.0,1,46.0,1
2003,max_effective,20,60,3,3,0.05,0.95,0.934141297340263,24,81.0,1,81.0,1,81.0,1,81.0,1
2004,max_effective,20,60,3,3,0.05,0.95,0.9311088378433224,44,80.0,1,80.0,1,80.0,1,80.0,1
2005,max_effective,20,60,3,3,0.05,0.95,0.9106903025731696,22,80.0,1,80.0,1,80.0,1,80.0,1
2006,max_effective,20,60,3,3,0.05,0.95,0.9056449860172876,8,40.0,1,40.0,1,40.0,1,40.0,1
2007,max_effective,20,60,3,3,0.05,0.95,0.9275142630568256,37,94.0,1,94.0,1,94.0,1,91.0,0
2008,max_effective,20,60,3,3,0.05,0.95,0.91649193681762,15,59.0,1,59.0,1,59.0,1,59.0,1
2009,max_effective,20,60,3,3,0.05,0.95,0.9461951777429496,18,54.0,1,54.0,1,54.0,1,53.0,0
2010,max_effective,20,60,3,3,0.05,0.95,0.8977555536746401,15,56.0,1,56.0,1,56.0,1,54.0,0
2011,max_effective,20,60,3,3,0.05,0.95,0.8833201450164992,16,50.0,1,50.0,1,50.0,1,50.0,1
2012,max_effective,20,60,3,3,0.05,0.95,0.875034312884448,4,34.0,1,34.0,1,34.0,1,33.0,0
2013,max_effective,20,60,3,3,0.05,0.95,0.8962813416138089,8,42.0,1,42.0,1,42.0,1,42.0,1
2014,max_effective,20,60,3,3,0.05,0.95,0.9458535721228438,34,105.0,1,105.0,1,105.0,1,105.0,1
2015,max_effective,20,60,3,3,0.05,0.95,0.9250267428581908,13,67.0,1,67.0,1,67.0,1,67.0,1
2016,max_effective,20,60,3,3,0.05,0.95,0.9049835557992358,19,61.0,1,61.0,1,61.0,1,61.0,1
2017,max_effective,20,60,3,3,0.05,0.95,0.9374622051109436,49,82.0,1,82.0,1,82.0,1,82.0,1
2018,max_effective,20,60,3,3,0.05,0.95,0.9427111402716308,22,73.0,1,73.0,1,73.0,1,73.0,1
2019,max_effective,20,60,3,3,0.05,0.95,0.8106774670893953,10,43.0,1,43.0,1,43.0,1,43.0,1
2020,max_effective,20,60,3,3,0.05,0.95,0.8782395321580747,20,61.0,1,61.0,1,61.0,1,61.0,1
2021,max_effective,20,60,3,3,0.05,0.95,0.90164895500419,7,47.0,1,47.0,1,47.0,1,47.0,1
2022,max_effective,20,60,3,3,0.05,0.95,0.9360944815807538,22,75.0,1,75.0,1,75.0,1,75.0,1
2023,max_effective,20,60,3,3,0.05,0.95,0.936390452489066,10,41.0,1,41.0,1,41.0,1,41.0,1
2024,max_effective,20,60,3,3,0.05,0.95,0.8920462986906458,19,78.0,1,78.0,1,78.0,1,78.0,1
2025,max_effective,20,60,3,3,0.05,0.95,0.8555209117035177,10,57.0,1,57.0,1,57.0,1,57.0,1
2026,max_effective,20,60,3,3,0.05,0.95,0.9459957700846652,14,47.0,1,47.0,1,47.0,1,47.0,1
2027,max_effective,20,60,3,3,0.05,0.95,0.9214357304790934,30,92.0,1,92.0,1,92.0,1,92.0,1
2028,max_effective,20,60,3,3,0.05,0.95,0.9371805242684286,23,102.0,1,102.0,1,102.0,1,102.0,1
2029,max_effective,20,60,3,3,0.05,0.95,0.9447018585380832,17,57.0,1,57.0,1,57.0,1,57.0,1
2030,max_effective,20,60,3,3,0.05,0.95,0.917815778216082,11,61.0,1,61.0,1,61.0,1,61.0,1
2031,max_effective,20,60,3,3,0.05,0.95,0.8623260364059497,16,54.0,1,54.0,1,54.0,1,54.0,1
2032,max_effective,20,60,3,3,0.05,0.95,0.869037126266242,9,48.0,1,48.0,1,48.0,1,48.0,1
2033,max_effective,20,60,3,3,0.05,0.95,0.9290687119826776,15,62.0,1,62.0,1,62.0,1,62.0,1
2034,max_effective,20,60,3,3,0.05,0.95,0.942283422346205,22,79.0,1,79.0,1,79.0,1,79.0,1
2035,max_effective,20,60,3,3,0.05,0.95,0.8444624241191204,9,41.0,1,41.0,1,41.0,1,41.0,1
2036,max_effective,20,60,3,3,0.05,0.95,0.939250093783402,23,69.0,1,69.0,1,69.0,1,68.0,0
2037,max_effective,20,60,3,3,0.05,0.95,0.9393570113518428,11,41.0,1,41.0,1,41.0,1,41.0,1
2038,max_effective,20,60,3,3,0.05,0.95,0.934755009152644,12,44.0,1,44.0,1,44.0,1,44.0,1
2039,max_effective,20,60,3,3,0.05,0.95,0.8349487696860919,9,45.0,1,45.0,1,45.0,1,45.0,1
2040,max_effective,20,60,3,3,0.05,0.95,0.9356640968564356,15,53.0,1,53.0,1,53.0,1,53.0,1
2041,max_effective,20,60,3,3,0.05,0.95,0.8468039690267584,6,44.0,1,44.0,1,44.0,1,44.0,1
2042,max_effective,20,60,3,3,0.05,0.95,0.9365910304098848,24,97.0,1,97.0,1,97.0,1,97.0,1
2043,max_effective,20,60,3,3,0.05,0.95,0.9305232310205572,11,56.0,1,56.0,1,56.0,1,56.0,1
2044,max_effective,20,60,3,3,0.05,0.95,0.947880510128452,16,58.0,1,58.0,1,58.0,1,58.0,1
2045,max_effective,20,60,3,3,0.05,0.95,0.948050295285306,9,47.0,1,47.0,1,47.0,1,47.0,1
2046,max_effective,20,60,3,3,0.05,0.95,0.9188664598943892,9,64.0,1,64.0,1,64.0,1,64.0,1
2047,max_effective,20,60,3,3,0.05,0.95,0.8545455176550664,16,66.0,1,66.0,1,66.0,1,66.0,1
2048,max_effective,20,60,3,3,0.05,0.95,0.9152568317136848,31,95.0,1,95.0,1,95.0,1,95.0,1
2049,max_effective,20,60,3,3,0.05,0.95,0.9322574686655604,32,92.0,1,92.0,1,92.0,1,92.0,1
2050,max_effective,20,60,3,3,0.05,0.95,0.9210952425880462,14,56.0,1,56.0,1,56.0,1,56.0,1
2051,max_effective,20,60,3,3,0.05,0.95,0.9483959983171588,18,65.0,1,65.0,1,65.0,1,65.0,1
2052,max_effective,20,60,3,3,0.05,0.95,0.9461080966010892,37,106.0,1,106.0,1,106.0,1,106.0,1
2053,max_effective,20,60,3,3,0.05,0.95,0.8553700395845181,19,83.0,1,83.0,1,83.0,1,83.0,1
2054,max_effective,20,60,3,3,0.05,0.95,0.8627196223806919,21,78.0,1,78.0,1,78.0,1,78.0,1
2055,max_effective,20,60,3,3,0.05,0.95,0.7662433049116403,8,40.0,1,40.0,1,40.0,1,40.0,1
2056,max_effective,20,60,3,3,0.05,0.95,0.941905072932372,31,79.0,1,79.0,1,79.0,1,79.0,1
2057,max_effective,20,60,3,3,0.05,0.95,0.8495067367701964,17,71.0,1,71.0,1,71.0,1,71.0,1
2058,max_effective,20,60,3,3,0.05,0.95,0.9446688056026216,28,95.0,1,95.0,1,95.0,1,95.0,1
2059,max_effective,20,60,3,3,0.05,0.95,0.902487902397909,14,46.0,1,46.0,1,46.0,1,46.0,1
2060,max_effective,20,60,3,3,0.05,0.95,0.8479941100335775,7,52.0,1,52.0,1,52.0,1,52.0,1
2061,max_effective,20,60,3,3,0.05,0.95,0.873540442329684,10,52.0,1,52.0,1,52.0,1,52.0,1
2062,max_effective,20,60,3,3,0.05,0.95,0.9435660520382186,71,116.0,1,116.0,1,116.0,1,116.0,1
2063,max_effective,20,60,3,3,0.05,0.95,0.9435915380033532,15,58.0,1,58.0,1,58.0,1,58.0,1
2064,max_effective,20,60,3,3,0.05,0.95,0.8318020194370225,8,44.0,1,44.0,1,44.0,1,42.0,0
2065,max_effective,20,60,3,3,0.05,0.95,0.9125822334843896,33,78.0,1,78.0,1,78.0,1,78.0,1
2066,max_effective,20,60,3,3,0.05,0.95,0.9487252671230098,7,40.0,1,40.0,1,40.0,1,39.0,0
2067,max_effective,20,60,3,3,0.05,0.95,0.9276301982226408,19,84.0,1,84.0,1,84.0,1,84.0,1
2068,max_effective,20,60,3,3,0.05,0.95,0.9382541304250284,21,99.0,1,99.0,1,99.0,1,99.0,1
2069,max_effective,20,60,3,3,0.05,0.95,0.8798930707184568,23,61.0,1,61.0,1,61.0,1,61.0,1
2070,max_effective,20,60,3,3,0.05,0.95,0.8338176865597541,6,35.0,1,35.0,1,35.0,1,35.0,1
2071,max_effective,20,60,3,3,0.05,0.95,0.9057685330844644,19,54.0,1,54.0,1,54.0,1,54.0,1
2072,max_effective,20,60,3,3,0.05,0.95,0.9416380530095494,21,80.0,1,80.0,1,80.0,1,80.0,1
2073,max_effective,20,60,3,3,0.05,0.95,0.915450310268366,6,39.0,1,39.0,1,39.0,1,39.0,1
2074,max_effective,20,60,3,3,0.05,0.95,0.9350760422223708,35,85.0,1,85.0,1,85.0,1,85.0,1
2075,max_effective,20,60,3,3,0.05,0.95,0.8329839153170041,5,41.0,1,41.0,1,41.0,1,41.0,1
2076,max_effective,20,60,3,3,0.05,0.95,0.9495823042454886,33,82.0,1,82.0,1,82.0,1,82.0,1
2077,max_effective,20,60,3,3,0.05,0.95,0.9078087069694328,15,67.0,1,67.0,1,67.0,1,67.0,1
2078,max_effective,20,60,3,3,0.05,0.95,0.9056385554515998,9,46.0,1,46.0,1,46.0,1,46.0,1
2079,max_effective,20,60,3,3,0.05,0.95,0.8537315695050743,42,70.0,1,70.0,1,70.0,1,69.0,0
2080,max_effective,20,60,3,3,0.05,0.95,0.8017609788845106,12,58.0,1,58.0,1,58.0,1,58.0,1
2081,max_effective,20,60,3,3,0.05,0.95,0.9497769037789554,20,63.0,1,63.0,1,63.0,1,63.0,1
2082,max_effective,20,60,3,3,0.05,0.95,0.9299602312767292,11,65.0,1,65.0,1,65.0,1,65.0,1
2083,max_effective,20,60,3,3,0.05,0.95,0.8114069124101528,4,39.0,1,39.0,1,39.0,1,39.0,1
2084,max_effective,20,60,3,3,0.05,0.95,0.93033650986252,38,108.0,1,108.0,1,108.0,1,108.0,1
2085,max_effective,20,60,3,3,0.05,0.95,0.9185543239080688,23,65.0,1,65.0,1,65.0,1,64.0,0
2086,max_effective,20,60,3,3,0.05,0.95,0.9203402877482796,8,41.0,1,41.0,1,41.0,1,41.0,1
2087,max_effective,20,60,3,3,0.05,0.95,0.9277375784914148,34,85.0,1,85.0,1,85.0,1,85.0,1
2088,max_effective,20,60,3,3,0.05,0.95,0.9307481544379628,17,68.0,1,68.0,1,68.0,1,68.0,1
2089,max_effective,20,60,3,3,0.05,0.95,0.9041395966265668,8,47.0,1,47.0,1,47.0,1,45.0,0
2090,max_effective,20,60,3,3,0.05,0.95,0.9056899976123076,12,68.0,1,68.0,1,68.0,1,68.0,1
2091,max_effective,20,60,3,3,0.05,0.95,0.9272118906660588,21,103.0,1,103.0,1,103.0,1,103.0,1
2092,max_effective,20,60,3,3,0.05,0.95,0.911944435270288,8,52.0,1,52.0,1,52.0,1,52.0,1
2093,max_effective,20,60,3,3,0.05,0.95,0.9308165777537972,26,66.0,1,66.0,1,66.0,1,66.0,1
2094,max_effective,20,60,3,3,0.05,0.95,0.8923740056226623,37,70.0,1,70.0,1,70.0,1,69.0,0
2095,max_effective,20,60,3,3,0.05,0.95,0.8930850957052282,11,50.0,1,50.0,1,50.0,1,50.0,1
2096,max_effective,20,60,3,3,0.05,0.95,0.9431940015172724,17,60.0,1,60.0,1,60.0,1,60.0,1
2097,max_effective,20,60,3,3,0.05,0.95,0.9407344021273564,15,67.0,1,67.0,1,67.0,1,66.0,0
2098,max_effective,20,60,3,3,0.05,0.95,0.9011649289026756,17,52.0,1,52.0,1,52.0,1,52.0,1
2099,max_effective,20,60,3,3,0.05,0.95,0.9444688901077702,7,51.0,1,51.0,1,51.0,1,51.0,1
2100,max_effective,20,60,3,3,0.05,0.95,0.8283994919043172,9,50.0,1,50.0,1,50.0,1,50.0,1
2101,max_effective,20,60,3,3,0.05,0.95,0.9418947163219782,33,110.0,1,110.0,1,110.0,1,110.0,1
2102,max_effective,20,60,3,3,0.05,0.95,0.9285099357969896,8,48.0,1,48.0,1,48.0,1,47.0,0
2103,max_effective,20,60,3,3,0.05,0.95,0.9394389762715714,13,75.0,1,75.0,1,75.0,1,75.0,1
2104,max_effective,20,60,3,3,0.05,0.95,0.8497285135746154,15,42.0,1,42.0,1,42.0,1,42.0,1
2105,max_effective,20,60,3,3,0.05,0.95,0.9342612617516396,35,107.0,1,107.0,1,107.0,1,107.0,1
2106,max_effective,20,60,3,3,0.05,0.95,0.9018273167808338,12,52.0,1,52.0,1,52.0,1,52.0,1
2107,max_effective,20,60,3,3,0.05,0.95,0.949177119780704,6,42.0,1,42.0,1,42.0,1,42.0,1
2108,max_effective,20,60,3,3,0.05,0.95,0.8998511171342801,28,80.0,1,80.0,1,80.0,1,78.0,0
2109,max_effective,20,60,3,3,0.05,0.95,0.8563828642952673,17,51.0,1,51.0,1,51.0,1,51.0,1
2110,max_effective,20,60,3,3,0.05,0.95,0.8799203258793825,34,94.0,1,94.0,1,94.0,1,94.0,1
2111,max_effective,20,60,3,3,0.05,0.95,0.9123203312970674,31,64.0,1,64.0,1,64.0,1,62.0,0
2112,max_effective,20,60,3,3,0.05,0.95,0.9408733337930856,15,47.0,1,47.0,1,47.0,1,47.0,1
2113,max_effective,20,60,3,3,0.05,0.95,0.9439052805024132,22,95.0,1,95.0,1,95.0,1,95.0,1
2114,max_effective,20,60,3,3,0.05,0.95,0.8602046080484242,7,49.0,1,49.0,1,49.0,1,49.0,1
2115,max_effective,20,60,3,3,0.05,0.95,0.8920478401060419,7,47.0,1,47.0,1,47.0,1,47.0,1
2116,max_effective,20,60,3,3,0.05,0.95,0.9221120275847624,19,83.0,1,83.0,1,83.0,1,83.0,1
2117,max_effective,20,60,3,3,0.05,0.95,0.931237593106132,10,57.0,1,57.0,1,57.0,1,57.0,1
2118,max_effective,20,60,3,3,0.05,0.95,0.9166147822703228,13,48.0,1,48.0,1,48.0,1,48.0,1
2119,max_effective,20,60,3,3,0.05,0.95,0.916909396180666,14,71.0,1,71.0,1,71.0,1,71.0,1
2120,max_effective,20,60,3,3,0.05,0.95,0.9137448198283994,7,47.0,1,47.0,1,47.0,1,47.0,1
2121,max_effective,20,60,3,3,0.05,0.95,0.8654628908281101,7,52.0,1,52.0,1,52.0,1,52.0,1
2122,max_effective,20,60,3,3,0.05,0.95,0.8572740834621367,8,50.0,1,50.0,1,50.0,1,50.0,1
2123,max_effective,20,60,3,3,0.05,0.95,0.8963947041304285,24,83.0,1,83.0,1,83.0,1,83.0,1
2124,max_effective,20,60,3,3,0.05,0.95,0.9361724865674512,8,37.0,1,37.0,1,37.0,1,37.0,1
2125,max_effective,20,60,3,3,0.05,0.95,0.900946442530728,9,49.0,1,49.0,1,49.0,1,49.0,1
2126,max_effective,20,60,3,3,0.05,0.95,0.9262810751331856,8,46.0,1,46.0,1,46.0,1,46.0,1
2127,max_effective,20,60,3,3,0.05,0.95,0.9214837018702456,10,50.0,1,50.0,1,50.0,1,50.0,1
2128,max_effective,20,60,3,3,0.05,0.95,0.9416700256815544,35,84.0,1,84.0,1,84.0,1,84.0,1
2129,max_effective,20,60,3,3,0.05,0.95,0.9331989949813634,35,86.0,1,86.0,1,86.0,1,86.0,1
2130,max_effective,20,60,3,3,0.05,0.95,0.949932897782104,25,60.0,1,60.0,1,60.0,1,60.0,1
2131,max_effective,20,60,3,3,0.05,0.95,0.930099773730776,12,58.0,1,58.0,1,58.0,1,58.0,1
2132,max_effective,20,60,3,3,0.05,0.95,0.8166536226605295,13,41.0,1,41.0,1,41.0,1,41.0,1
2133,max_effective,20,60,3,3,0.05,0.95,0.9489854588252224,3,32.0,1,32.0,1,32.0,1,31.0,0
2134,max_effective,20,60,3,3,0.05,0.95,0.8212896981897413,6,49.0,1,49.0,1,49.0,1,49.0,1
2135,max_effective,20,60,3,3,0.05,0.95,0.9311376807581212,20,70.0,1,70.0,1,70.0,1,70.0,1
2136,max_effective,20,60,3,3,0.05,0.95,0.9063758607658848,15,55.0,1,55.0,1,55.0,1,54.0,0
2137,max_effective,20,60,3,3,0.05,0.95,0.9224442955407004,17,68.0,1,68.0,1,68.0,1,68.0,1
2138,max_effective,20,60,3,3,0.05,0.95,0.9047825020680694,7,46.0,1,46.0,1,46.0,1,46.0,1
2139,max_effective,20,60,3,3,0.05,0.95,0.8984761438504101,22,75.0,1,75.0,1,75.0,1,75.0,1
2140,max_effective,20,60,3,3,0.05,0.95,0.9085219535628304,7,43.0,1,43.0,1,43.0,1,43.0,1
2141,max_effective,20,60,3,3,0.05,0.95,0.9408818383068024,9,54.0,1,54.0,1,54.0,1,54.0,1
2142,max_effective,20,60,3,3,0.05,0.95,0.9247419705968948,23,74.0,1,74.0,1,74.0,1,74.0,1
2143,max_effective,20,60,3,3,0.05,0.95,0.8232144152148079,10,47.0,1,47.0,1,47.0,1,46.0,0
2144,max_effective,20,60,3,3,0.05,0.95,0.9267378697947788,29,74.0,1,74.0,1,74.0,1,74.0,1
2145,max_effective,20,60,3,3,0.05,0.95,0.9069620173250916,17,73.0,1,73.0,1,73.0,1,73.0,1
2146,max_effective,20,60,3,3,0.05,0.95,0.9362554873288556,10,62.0,1,62.0,1,62.0,1,62.0,1
2147,max_effective,20,60,3,3,0.05,0.95,0.9035280231378569,20,53.0,1,53.0,1,53.0,1,53.0,1
2148,max_effective,20,60,3,3,0.05,0.95,0.9442164331633224,23,65.0,1,65.0,1,65.0,1,65.0,1
2149,max_effective,20,60,3,3,0.05,0.95,0.9488101350665982,40,107.0,0,119.0,1,119.0,1,119.0,1
2150,max_effective,20,60,3,3,0.05,0.95,0.9412514291016092,13,59.0,1,59.0,1,59.0,1,59.0,1
2151,max_effective,20,60,3,3,0.05,0.95,0.9113857864337932,36,93.0,1,93.0,1,93.0,1,93.0,1
2152,max_effective,20,60,3,3,0.05,0.95,0.8902364631739514,19,88.0,1,88.0,1,88.0,1,88.0,1
2153,max_effective,20,60,3,3,0.05,0.95,0.9366082169864144,42,97.0,1,97.0,1,97.0,1,97.0,1
2154,max_effective,20,60,3,3,0.05,0.95,0.9108727745013604,27,119.0,1,119.0,1,119.0,1,119.0,1
2155,max_effective,20,60,3,3,0.05,0.95,0.9413658516030848,66,122.0,1,122.0,1,122.0,1,122.0,1
2156,max_effective,20,60,3,3,0.05,0.95,0.920315350754395,11,59.0,1,59.0,1,59.0,1,59.0,1
2157,max_effective,20,60,3,3,0.05,0.95,0.9097026063342858,12,55.0,1,55.0,1,55.0,1,55.0,1
2158,max_effective,20,60,3,3,0.05,0.95,0.9344043295513402,46,93.0,1,93.0,1,93.0,1,93.0,1
2159,max_effective,20,60,3,3,0.05,0.95,0.932167551256052,40,88.0,1,88.0,1,88.0,1,88.0,1
2160,max_effective,20,60,3,3,0.05,0.95,0.7132107195091947,5,32.0,1,32.0,1,32.0,1,32.0,1
2161,max_effective,20,60,3,3,0.05,0.95,0.9389930591671884,8,41.0,1,41.0,1,41.0,1,41.0,1
2162,max_effective,20,60,3,3,0.05,0.95,0.9004929080152012,13,72.0,1,72.0,1,72.0,1,72.0,1
2163,max_effective,20,60,3,3,0.05,0.95,0.9220515986262424,10,46.0,1,46.0,1,46.0,1,46.0,1
2164,max_effective,20,60,3,3,0.05,0.95,0.917796827114447,15,78.0,1,78.0,1,78.0,1,78.0,1
2165,max_effective,20,60,3,3,0.05,0.95,0.9445975711274068,4,28.0,1,28.0,1,28.0,1,27.0,0
2166,max_effective,20,60,3,3,0.05,0.95,0.9154597784654424,19,55.0,1,55.0,1,55.0,1,55.0,1
2167,max_effective,20,60,3,3,0.05,0.95,0.940733702499168,18,72.0,1,72.0,1,72.0,1,72.0,1
2168,max_effective,20,60,3,3,0.05,0.95,0.9465537991141576,20,80.0,1,80.0,1,80.0,1,80.0,1
2169,max_effective,20,60,3,3,0.05,0.95,0.9449631077001652,21,67.0,1,67.0,1,67.0,1,67.0,1
2170,max_effective,20,60,3,3,0.05,0.95,0.9437192933317052,29,115.0,1,115.0,1,115.0,1,115.0,1
2171,max_effective,20,60,3,3,0.05,0.95,0.9325822269562802,31,62.0,1,62.0,1,62.0,1,62.0,1
2172,max_effective,20,60,3,3,0.05,0.95,0.9463735937211232,10,66.0,1,66.0,1,66.0,1,66.0,1
2173,max_effective,20,60,3,3,0.05,0.95,0.7939492948270003,6,37.0,1,37.0,1,37.0,1,36.0,0
2174,max_effective,20,60,3,3,0.05,0.95,0.9383766115527874,7,43.0,1,43.0,1,43.0,1,43.0,1
2175,max_effective,20,60,3,3,0.05,0.95,0.9495719111477772,35,96.0,1,96.0,1,96.0,1,96.0,1
2176,max_effective,20,60,3,3,0.05,0.95,0.8700978458377214,18,63.0,1,63.0,1,63.0,1,63.0,1
2177,max_effective,20,60,3,3,0.05,0.95,0.9433008668980458,33,97.0,1,97.0,1,97.0,1,97.0,1
2178,max_effective,20,60,3,3,0.05,0.95,0.9424929757422268,7,48.0,1,48.0,1,48.0,1,46.0,0
2179,max_effective,20,60,3,3,0.05,0.95,0.9191432091506376,24,78.0,1,78.0,1,78.0,1,78.0,1
2180,max_effective,20,60,3,3,0.05,0.95,0.9300235130618708,21,99.0,1,99.0,1,99.0,1,99.0,1
2181,max_effective,20,60,3,3,0.05,0.95,0.8442507433558173,6,38.0,1,38.0,1,38.0,1,38.0,1
2182,max_effective,20,60,3,3,0.05,0.95,0.91686247465807,3,30.0,1,30.0,1,30.0,1,30.0,1
2183,max_effective,20,60,3,3,0.05,0.95,0.9416669258727592,26,79.0,1,79.0,1,79.0,1,79.0,1
2184,max_effective,20,60,3,3,0.05,0.95,0.6607443366623428,4,31.0,1,31.0,1,31.0,1,31.0,1
2185,max_effective,20,60,3,3,0.05,0.95,0.8540376624085103,7,57.0,1,57.0,1,57.0,1,57.0,1
2186,max_effective,20,60,3,3,0.05,0.95,0.9133964058755536,35,85.0,1,85.0,1,85.0,1,85.0,1
2187,max_effective,20,60,3,3,0.05,0.95,0.914163360431281,11,59.0,1,59.0,1,59.0,1,59.0,1
2188,max_effective,20,60,3,3,0.05,0.95,0.8546186602078447,26,59.0,1,59.0,1,59.0,1,59.0,1
2189,max_effective,20,60,3,3,0.05,0.95,0.936637052719554,52,117.0,1,117.0,1,117.0,1,117.0,1
2190,max_effective,20,60,3,3,0.05,0.95,0.9109385136041864,10,54.0,1,54.0,1,54.0,1,54.0,1
2191,max_effective,20,60,3,3,0.05,0.95,0.8932378039461167,15,50.0,1,50.0,1,50.0,1,50.0,1
2192,max_effective,20,60,3,3,0.05,0.95,0.9391828380139762,38,114.0,0,130.0,0,131.0,1,130.0,0
2193,max_effective,20,60,3,3,0.05,0.95,0.9198090793035196,19,80.0,1,80.0,1,80.0,1,80.0,1
2194,max_effective,20,60,3,3,0.05,0.95,0.9383273608320124,52,100.0,0,109.0,1,109.0,1,109.0,1
2195,max_effective,20,60,3,3,0.05,0.95,0.9327108634153934,12,58.0,1,58.0,1,58.0,1,58.0,1
2196,max_effective,20,60,3,3,0.05,0.95,0.9471819511780044,17,63.0,1,63.0,1,63.0,1,63.0,1
2197,max_effective,20,60,3,3,0.05,0.95,0.9445040785919848,10,60.0,1,60.0,1,60.0,1,60.0,1
2198,max_effective,20,60,3,3,0.05,0.95,0.902409463251299,19,61.0,1,61.0,1,61.0,1,61.0,1
2199,max_effective,20,60,3,3,0.05,0.95,0.9324161865980256,51,86.0,1,86.0,1,86.0,1,86.0,1
2200,max_effective,20,60,3,3,0.05,0.95,0.9221253215489238,20,81.0,1,81.0,1,81.0,1,81.0,1
2201,max_effective,20,60,3,3,0.05,0.95,0.9227181860067284,7,40.0,1,40.0,1,40.0,1,40.0,1
2202,max_effective,20,60,3,3,0.05,0.95,0.8484008094565268,12,64.0,1,64.0,1,64.0,1,64.0,1
2203,max_effective,20,60,3,3,0.05,0.95,0.923208309052781,9,43.0,1,43.0,1,43.0,1,42.0,0
2204,max_effective,20,60,3,3,0.05,0.95,0.9366525881206026,17,62.0,1,62.0,1,62.0,1,62.0,1
2205,max_effective,20,60,3,3,0.05,0.95,0.92435324825169,39,109.0,1,109.0,1,109.0,1,109.0,1
2206,max_effective,20,60,3,3,0.05,0.95,0.9338587873164444,7,42.0,1,42.0,1,42.0,1,42.0,1
2207,max_effective,20,60,3,3,0.05,0.95,0.936598154407044,16,78.0,1,78.0,1,78.0,1,78.0,1
2208,max_effective,20,60,3,3,0.05,0.95,0.905724493194071,33,75.0,1,75.0,1,75.0,1,75.0,1
2209,max_effective,20,60,3,3,0.05,0.95,0.9296353403761296,14,60.0,1,60.0,1,60.0,1,60.0,1
2210,max_effective,20,60,3,3,0.05,0.95,0.9457880425408176,51,108.0,1,108.0,1,108.0,1,108.0,1
2211,max_effective,20,60,3,3,0.05,0.95,0.9183433762354404,17,60.0,1,60.0,1,60.0,1,60.0,1
2212,max_effective,20,60,3,3,0.05,0.95,0.9493607648904876,35,82.0,1,82.0,1,82.0,1,82.0,1
2213,max_effective,20,60,3,3,0.05,0.95,0.8549189636703485,5,50.0,1,50.0,1,50.0,1,50.0,1
2214,max_effective,20,60,3,3,0.05,0.95,0.929724461137007,21,82.0,1,82.0,1,82.0,1,82.0,1
2215,max_effective,20,60,3,3,0.05,0.95,0.8875351303394872,12,50.0,1,50.0,1,50.0,1,50.0,1
2216,max_effective,20,60,3,3,0.05,0.95,0.922148798755778,4,29.0,1,29.0,1,29.0,1,29.0,1
2217,max_effective,20,60,3,3,0.05,0.95,0.9401896798360044,22,89.0,1,89.0,1,89.0,1,89.0,1
2218,max_effective,20,60,3,3,0.05,0.95,0.8313924712142663,5,34.0,1,34.0,1,34.0,1,34.0,1
2219,max_effective,20,60,3,3,0.05,0.95,0.940346492998593,13,70.0,1,70.0,1,70.0,1,70.0,1
2220,max_effective,20,60,3,3,0.05,0.95,0.7807471800421375,8,47.0,1,47.0,1,47.0,1,47.0,1
2221,max_effective,20,60,3,3,0.05,0.95,0.9398163004944052,25,99.0,1,99.0,1,99.0,1,99.0,1
2222,max_effective,20,60,3,3,0.05,0.95,0.9398999231295496,13,53.0,1,53.0,1,53.0,1,52.0,0
2223,max_effective,20,60,3,3,0.05,0.95,0.7848606242371711,12,58.0,1,58.0,1,58.0,1,58.0,1
2224,max_effective,20,60,3,3,0.05,0.95,0.9439683491471824,16,52.0,1,52.0,1,52.0,1,52.0,1
2225,max_effective,20,60,3,3,0.05,0.95,0.9434297466481052,23,69.0,1,69.0,1,69.0,1,69.0,1
2226,max_effective,20,60,3,3,0.05,0.95,0.9343154359359778,14,82.0,1,82.0,1,82.0,1,82.0,1
2227,max_effective,20,60,3,3,0.05,0.95,0.9064885114610776,6,41.0,1,41.0,1,41.0,1,41.0,1
2228,max_effective,20,60,3,3,0.05,0.95,0.946886270839089,20,82.0,1,82.0,1,82.0,1,82.0,1
2229,max_effective,20,60,3,3,0.05,0.95,0.8852565337674421,14,50.0,1,50.0,1,50.0,1,50.0,1
2230,max_effective,20,60,3,3,0.05,0.95,0.9335017095689072,19,60.0,1,60.0,1,60.0,1,60.0,1
2231,max_effective,20,60,3,3,0.05,0.95,0.8934701471878567,18,75.0,1,75.0,1,75.0,1,75.0,1
2232,max_effective,20,60,3,3,0.05,0.95,0.9388734750299912,19,81.0,1,81.0,1,81.0,1,81.0,1
2233,max_effective,20,60,3,3,0.05,0.95,0.9397543238911846,18,81.0,1,81.0,1,81.0,1,80.0,0
2234,max_effective,20,60,3,3,0.05,0.95,0.9405811735441104,15,90.0,1,90.0,1,90.0,1,90.0,1
2235,max_effective,20,60,3,3,0.05,0.95,0.9239374781074738,6,41.0,1,41.0,1,41.0,1,41.0,1
2236,max_effective,20,60,3,3,0.05,0.95,0.8955521785468793,53,96.0,1,96.0,1,96.0,1,96.0,1
2237,max_effective,20,60,3,3,0.05,0.95,0.9320677320181002,15,70.0,1,70.0,1,70.0,1,70.0,1
2238,max_effective,20,60,3,3,0.05,0.95,0.918558402201134,5,41.0,1,41.0,1,41.0,1,41.0,1
2239,max_effective,20,60,3,3,0.05,0.95,0.82144942427767,19,49.0,1,49.0,1,49.0,1,49.0,1
2240,max_effective,20,60,3,3,0.05,0.95,0.9348980312688202,17,72.0,1,72.0,1,72.0,1,72.0,1
2241,max_effective,20,60,3,3,0.05,0.95,0.9274783495740124,9,50.0,1,50.0,1,50.0,1,50.0,1
2242,max_effective,20,60,3,3,0.05,0.95,0.9215289799791192,15,45.0,1,45.0,1,45.0,1,45.0,1
2243,max_effective,20,60,3,3,0.05,0.95,0.9466398041244566,50,109.0,0,121.0,0,124.0,1,124.0,1
2244,max_effective,20,60,3,3,0.05,0.95,0.9416897555746752,19,84.0,1,84.0,1,84.0,1,84.0,1
2245,max_effective,20,60,3,3,0.05,0.95,0.9391775590967104,14,62.0,1,62.0,1,62.0,1,62.0,1
2246,max_effective,20,60,3,3,0.05,0.95,0.9269123643033949,52,104.0,1,104.0,1,104.0,1,104.0,1
2247,max_effective,20,60,3,3,0.05,0.95,0.9482030401298586,83,116.0,0,124.0,1,124.0,1,124.0,1
2248,max_effective,20,60,3,3,0.05,0.95,0.8868077495367801,24,64.0,1,64.0,1,64.0,1,63.0,0
2249,max_effective,20,60,3,3,0.05,0.95,0.9493553198188815,7,38.0,1,38.0,1,38.0,1,38.0,1
2250,max_effective,20,60,3,3,0.05,0.95,0.9278831380329656,10,40.0,1,40.0,1,40.0,1,38.0,0
2251,max_effective,20,60,3,3,0.05,0.95,0.924702011772386,14,47.0,1,47.0,1,47.0,1,47.0,1
2252,max_effective,20,60,3,3,0.05,0.95,0.9488244017651092,21,75.0,1,75.0,1,75.0,1,75.0,1
2253,max_effective,20,60,3,3,0.05,0.95,0.8915094339466408,8,53.0,1,53.0,1,53.0,1,52.0,0
2254,max_effective,20,60,3,3,0.05,0.95,0.8958688428693969,18,69.0,1,69.0,1,69.0,1,69.0,1
2255,max_effective,20,60,3,3,0.05,0.95,0.9214626598436072,19,59.0,1,59.0,1,59.0,1,59.0,1
2256,max_effective,20,60,3,3,0.05,0.95,0.939361846323304,30,79.0,1,79.0,1,79.0,1,78.0,0
2257,max_effective,20,60,3,3,0.05,0.95,0.9444375064560222,57,106.0,1,106.0,1,106.0,1,106.0,1
2258,max_effective,20,60,3,3,0.05,0.95,0.9049665624003608,10,57.0,1,57.0,1,57.0,1,57.0,1
2259,max_effective,20,60,3,3,0.05,0.95,0.91805763244634,53,98.0,1,98.0,1,98.0,1,98.0,1
2260,max_effective,20,60,3,3,0.05,0.95,0.8498296798410878,6,47.0,1,47.0,1,47.0,1,44.0,0
2261,max_effective,20,60,3,3,0.05,0.95,0.8519914799806767,12,61.0,1,61.0,1,61.0,1,61.0,1
2262,max_effective,20,60,3,3,0.05,0.95,0.8730135980355846,6,43.0,1,43.0,1,43.0,1,43.0,1
2263,max_effective,20,60,3,3,0.05,0.95,0.9086074737368504,11,60.0,1,60.0,1,60.0,1,60.0,1
2264,max_effective,20,60,3,3,0.05,0.95,0.8790007431367431,12,59.0,1,59.0,1,59.0,1,59.0,1
2265,max_effective,20,60,3,3,0.05,0.95,0.9303038681261172,12,66.0,1,66.0,1,66.0,1,66.0,1
2266,max_effective,20,60,3,3,0.05,0.95,0.9317036153788222,13,61.0,1,61.0,1,61.0,1,61.0,1
2267,max_effective,20,60,3,3,0.05,0.95,0.90767879178954,20,82.0,1,82.0,1,82.0,1,82.0,1
2268,max_effective,20,60,3,3,0.05,0.95,0.9244632211150962,14,57.0,1,57.0,1,57.0,1,57.0,1
2269,max_effective,20,60,3,3,0.05,0.95,0.8341709070375363,3,29.0,1,29.0,1,29.0,1,29.0,1
2270,max_effective,20,60,3,3,0.05,0.95,0.9479902692458014,76,117.0,1,117.0,1,117.0,1,117.0,1
2271,max_effective,20,60,3,3,0.05,0.95,0.933126505612726,16,67.0,1,67.0,1,67.0,1,66.0,0
2272,max_effective,20,60,3,3,0.05,0.95,0.9356275960064576,20,57.0,1,57.0,1,57.0,1,56.0,0
2273,max_effective,20,60,3,3,0.05,0.95,0.92925498813325,26,52.0,1,52.0,1,52.0,1,52.0,1
2274,max_effective,20,60,3,3,0.05,0.95,0.8821974159269309,17,52.0,1,52.0,1,52.0,1,52.0,1
2275,max_effective,20,60,3,3,0.05,0.95,0.9175635369106812,10,51.0,1,51.0,1,51.0,1,51.0,1
2276,max_effective,20,60,3,3,0.05,0.95,0.8178611468600553,11,44.0,1,44.0,1,44.0,1,44.0,1
2277,max_effective,20,60,3,3,0.05,0.95,0.9087359432082184,6,36.0,1,36.0,1,36.0,1,36.0,1
2278,max_effective,20,60,3,3,0.05,0.95,0.9208355655380815,5,39.0,1,39.0,1,39.0,1,39.0,1
2279,max_effective,20,60,3,3,0.05,0.95,0.8826465643490767,3,35.0,1,35.0,1,35.0,1,33.0,0
2280,max_effective,20,60,3,3,0.05,0.95,0.9224511455178888,19,81.0,1,81.0,1,81.0,1,80.0,0
2281,max_effective,20,60,3,3,0.05,0.95,0.937898474213879,20,60.0,1,60.0,1,60.0,1,60.0,1
2282,max_effective,20,60,3,3,0.05,0.95,0.921512099863456,27,84.0,1,84.0,1,84.0,1,84.0,1
2283,max_effective,20,60,3,3,0.05,0.95,0.9015780887391496,12,64.0,1,64.0,1,64.0,1,64.0,1
2284,max_effective,20,60,3,3,0.05,0.95,0.9374724408289438,12,55.0,1,55.0,1,55.0,1,55.0,1
2285,max_effective,20,60,3,3,0.05,0.95,0.8578680938668111,27,71.0,1,71.0,1,71.0,1,71.0,1
2286,max_effective,20,60,3,3,0.05,0.95,0.7710533022676719,5,38.0,1,38.0,1,38.0,1,38.0,1
2287,max_effective,20,60,3,3,0.05,0.95,0.9486605612475532,9,52.0,1,52.0,1,52.0,1,52.0,1
2288,max_effective,20,60,3,3,0.05,0.95,0.87422412636884,3,29.0,1,29.0,1,29.0,1,29.0,1
2289,max_effective,20,60,3,3,0.05,0.95,0.9063151890776858,9,41.0,1,41.0,1,41.0,1,41.0,1
2290,max_effective,20,60,3,3,0.05,0.95,0.9422790252603206,32,118.0,1,118.0,1,118.0,1,118.0,1
2291,max_effective,20,60,3,3,0.05,0.95,0.8369283714356929,9,43.0,1,43.0,1,43.0,1,40.0,0
2292,max_effective,20,60,3,3,0.05,0.95,0.9218956723196826,14,59.0,1,59.0,1,59.0,1,59.0,1
2293,max_effective,20,60,3,3,0.05,0.95,0.9426196827970326,25,63.0,1,63.0,1,63.0,1,63.0,1
2294,max_effective,20,60,3,3,0.05,0.95,0.9212436341117692,18,48.0,1,48.0,1,48.0,1,48.0,1
2295,max_effective,20,60,3,3,0.05,0.95,0.8778299032224909,9,44.0,1,44.0,1,44.0,1,44.0,1
2296,max_effective,20,60,3,3,0.05,0.95,0.934317769976762,25,55.0,1,55.0,1,55.0,1,54.0,0
2297,max_effective,20,60,3,3,0.05,0.95,0.914117118563622,13,66.0,1,66.0,1,66.0,1,66.0,1
2298,max_effective,20,60,3,3,0.05,0.95,0.9376461350612936,33,97.0,1,97.0,1,97.0,1,97.0,1
2299,max_effective,20,60,3,3,0.05,0.95,0.9311617889918332,16,81.0,1,81.0,1,81.0,1,81.0,1
2300,max_effective,20,60,3,3,0.05,0.95,0.9012542140378406,9,49.0,1,49.0,1,49.0,1,49.0,1
2301,max_effective,20,60,3,3,0.05,0.95,0.9070827628953232,11,49.0,1,49.0,1,49.0,1,49.0,1
2302,max_effective,20,60,3,3,0.05,0.95,0.8638003364592738,17,63.0,1,63.0,1,63.0,1,63.0,1
2303,max_effective,20,60,3,3,0.05,0.95,0.938033413532916,10,68.0,1,68.0,1,68.0,1,64.0,0
2304,max_effective,20,60,3,3,0.05,0.95,0.897972225421493,17,83.0,1,83.0,1,83.0,1,83.0,1
2305,max_effective,20,60,3,3,0.05,0.95,0.847589645822042,7,40.0,1,40.0,1,40.0,1,40.0,1
2306,max_effective,20,60,3,3,0.05,0.95,0.9292512251895008,12,75.0,1,75.0,1,75.0,1,75.0,1
2307,max_effective,20,60,3,3,0.05,0.95,0.9382611740378656,6,46.0,1,46.0,1,46.0,1,46.0,1
2308,max_effective,20,60,3,3,0.05,0.95,0.9366337261263936,10,38.0,1,38.0,1,38.0,1,38.0,1
2309,max_effective,20,60,3,3,0.05,0.95,0.8781701645541082,14,61.0,1,61.0,1,61.0,1,61.0,1
2310,max_effective,20,60,3,3,0.05,0.95,0.8356540238661273,10,66.0,1,66.0,1,66.0,1,66.0,1
2311,max_effective,20,60,3,3,0.05,0.95,0.8901875092290923,6,39.0,1,39.0,1,39.0,1,38.0,0
2312,max_effective,20,60,3,3,0.05,0.95,0.9401149117888822,20,116.0,1,116.0,1,116.0,1,116.0,1
2313,max_effective,20,60,3,3,0.05,0.95,0.9403610809988924,19,62.0,1,62.0,1,62.0,1,62.0,1
2314,max_effective,20,60,3,3,0.05,0.95,0.9495622854784528,14,57.0,1,57.0,1,57.0,1,57.0,1
2315,max_effective,20,60,3,3,0.05,0.95,0.9431683830415476,19,58.0,1,58.0,1,58.0,1,58.0,1
2316,max_effective,20,60,3,3,0.05,0.95,0.9225510073157684,14,62.0,1,62.0,1,62.0,1,62.0,1
2317,max_effective,20,60,3,3,0.05,0.95,0.9150530432713658,17,85.0,1,85.0,1,85.0,1,85.0,1
2318,max_effective,20,60,3,3,0.05,0.95,0.8621639487459244,9,39.0,1,39.0,1,39.0,1,39.0,1
2319,max_effective,20,60,3,3,0.05,0.95,0.9283896066068222,6,41.0,1,41.0,1,41.0,1,41.0,1
2320,max_effective,20,60,3,3,0.05,0.95,0.8943041975360808,13,53.0,1,53.0,1,53.0,1,53.0,1
2321,max_effective,20,60,3,3,0.05,0.95,0.8809361028563386,14,53.0,1,53.0,1,53.0,1,53.0,1
2322,max_effective,20,60,3,3,0.05,0.95,0.9497042121109994,36,77.0,1,77.0,1,77.0,1,77.0,1
2323,max_effective,20,60,3,3,0.05,0.95,0.843793280650714,9,47.0,1,47.0,1,47.0,1,47.0,1
2324,max_effective,20,60,3,3,0.05,0.95,0.940990564975628,12,64.0,1,64.0,1,64.0,1,64.0,1
2325,max_effective,20,60,3,3,0.05,0.95,0.9382725335946872,15,54.0,1,54.0,1,54.0,1,54.0,1
2326,max_effective,20,60,3,3,0.05,0.95,0.79264848511869,7,50.0,1,50.0,1,50.0,1,49.0,0
2327,max_effective,20,60,3,3,0.05,0.95,0.9182356902014696,17,64.0,1,64.0,1,64.0,1,64.0,1
2328,max_effective,20,60,3,3,0.05,0.95,0.9321035471153248,14,68.0,1,68.0,1,68.0,1,68.0,1
2329,max_effective,20,60,3,3,0.05,0.95,0.9480832172660104,25,62.0,1,62.0,1,62.0,1,62.0,1
2330,max_effective,20,60,3,3,0.05,0.95,0.9359638639643938,10,53.0,1,53.0,1,53.0,1,53.0,1
2331,max_effective,20,60,3,3,0.05,0.95,0.9221116439037836,26,119.0,1,119.0,1,119.0,1,119.0,1
2332,max_effective,20,60,3,3,0.05,0.95,0.8670828473970491,10,48.0,1,48.0,1,48.0,1,48.0,1
2333,max_effective,20,60,3,3,0.05,0.95,0.9393205143446536,8,46.0,1,46.0,1,46.0,1,43.0,0
2334,max_effective,20,60,3,3,0.05,0.95,0.9441797151941944,9,61.0,1,61.0,1,61.0,1,61.0,1
2335,max_effective,20,60,3,3,0.05,0.95,0.9176050464756704,9,55.0,1,55.0,1,55.0,1,55.0,1
2336,max_effective,20,60,3,3,0.05,0.95,0.9412338002302736,26,111.0,1,111.0,1,111.0,1,110.0,0
2337,max_effective,20,60,3,3,0.05,0.95,0.9414588705012624,11,70.0,1,70.0,1,70.0,1,70.0,1
2338,max_effective,20,60,3,3,0.05,0.95,0.9243850293465954,10,49.0,1,49.0,1,49.0,1,49.0,1
2339,max_effective,20,60,3,3,0.05,0.95,0.8968811040423814,13,66.0,1,66.0,1,66.0,1,66.0,1
2340,max_effective,20,60,3,3,0.05,0.95,0.9181842956471932,39,94.0,1,94.0,1,94.0,1,94.0,1
2341,max_effective,20,60,3,3,0.05,0.95,0.8961423801819096,17,75.0,1,75.0,1,75.0,1,75.0,1
2342,max_effective,20,60,3,3,0.05,0.95,0.9382130121815409,9,52.0,1,52.0,1,52.0,1,52.0,1
2343,max_effective,20,60,3,3,0.05,0.95,0.8550454491063796,7,46.0,1,46.0,1,46.0,1,45.0,0
2344,max_effective,20,60,3,3,0.05,0.95,0.8826167158065675,21,86.0,1,86.0,1,86.0,1,86.0,1
2345,max_effective,20,60,3,3,0.05,0.95,0.9356062484238123,31,116.0,0,119.0,1,119.0,1,119.0,1
2346,max_effective,20,60,3,3,0.05,0.95,0.924715042917136,44,108.0,0,119.0,1,119.0,1,119.0,1
2347,max_effective,20,60,3,3,0.05,0.95,0.9398321890773732,34,105.0,1,105.0,1,105.0,1,105.0,1
2348,max_effective,20,60,3,3,0.05,0.95,0.912636837708706,10,42.0,1,42.0,1,42.0,1,42.0,1
2349,max_effective,20,60,3,3,0.05,0.95,0.8955666457242499,9,44.0,1,44.0,1,44.0,1,44.0,1
2350,max_effective,20,60,3,3,0.05,0.95,0.9367460148940004,42,106.0,1,106.0,1,106.0,1,106.0,1
2351,max_effective,20,60,3,3,0.05,0.95,0.9438771439821992,20,59.0,1,59.0,1,59.0,1,59.0,1
2352,max_effective,20,60,3,3,0.05,0.95,0.9343581198874484,15,63.0,1,63.0,1,63.0,1,63.0,1
2353,max_effective,20,60,3,3,0.05,0.95,0.9309591898540373,25,54.0,1,54.0,1,54.0,1,54.0,1
2354,max_effective,20,60,3,3,0.05,0.95,0.942211926971323,12,43.0,1,43.0,1,43.0,1,43.0,1
2355,max_effective,20,60,3,3,0.05,0.95,0.8369632437555291,14,51.0,1,51.0,1,51.0,1,51.0,1
2356,max_effective,20,60,3,3,0.05,0.95,0.8533088455299738,9,53.0,1,53.0,1,53.0,1,53.0,1
2357,max_effective,20,60,3,3,0.05,0.95,0.9289441357217478,15,73.0,1,73.0,1,73.0,1,72.0,0
2358,max_effective,20,60,3,3,0.05,0.95,0.8891860400300758,48,106.0,0,122.0,1,122.0,1,122.0,1
2359,max_effective,20,60,3,3,0.05,0.95,0.9401926866539356,39,95.0,1,95.0,1,95.0,1,93.0,0
2360,max_effective,20,60,3,3,0.05,0.95,0.9227323833978868,5,36.0,1,36.0,1,36.0,1,36.0,1
2361,max_effective,20,60,3,3,0.05,0.95,0.9051181146779158,22,65.0,1,65.0,1,65.0,1,65.0,1
2362,max_effective,20,60,3,3,0.05,0.95,0.8933638567008069,14,51.0,1,51.0,1,51.0,1,51.0,1
2363,max_effective,20,60,3,3,0.05,0.95,0.8373797863120958,11,48.0,1,48.0,1,48.0,1,48.0,1
2364,max_effective,20,60,3,3,0.05,0.95,0.940278312442215,9,46.0,1,46.0,1,46.0,1,46.0,1
2365,max_effective,20,60,3,3,0.05,0.95,0.8889157158601891,5,36.0,1,36.0,1,36.0,1,35.0,0
2366,max_effective,20,60,3,3,0.05,0.95,0.9379137970901584,22,72.0,1,72.0,1,72.0,1,72.0,1
2367,max_effective,20,60,3,3,0.05,0.95,0.9247421557669548,28,71.0,1,71.0,1,71.0,1,71.0,1
2368,max_effective,20,60,3,3,0.05,0.95,0.9479591160713484,49,86.0,1,86.0,1,86.0,1,86.0,1
2369,max_effective,20,60,3,3,0.05,0.95,0.8623115242850472,5,41.0,1,41.0,1,41.0,1,40.0,0
2370,max_effective,20,60,3,3,0.05,0.95,0.8965678828944067,20,60.0,1,60.0,1,60.0,1,60.0,1
2371,max_effective,20,60,3,3,0.05,0.95,0.947148818185846,22,73.0,1,73.0,1,73.0,1,73.0,1
2372,max_effective,20,60,3,3,0.05,0.95,0.9348277275357412,6,43.0,1,43.0,1,43.0,1,43.0,1
2373,max_effective,20,60,3,3,0.05,0.95,0.948669428107684,31,104.0,1,104.0,1,104.0,1,104.0,1
2374,max_effective,20,60,3,3,0.05,0.95,0.9343326396614068,19,105.0,1,105.0,1,105.0,1,105.0,1
2375,max_effective,20,60,3,3,0.05,0.95,0.9484309602829624,27,69.0,1,69.0,1,69.0,1,69.0,1
2376,max_effective,20,60,3,3,0.05,0.95,0.9025964246748366,28,93.0,1,93.0,1,93.0,1,93.0,1
2377,max_effective,20,60,3,3,0.05,0.95,0.9078327538730356,33,93.0,1,93.0,1,93.0,1,93.0,1
2378,max_effective,20,60,3,3,0.05,0.95,0.9467006408153952,37,105.0,0,107.0,1,107.0,1,107.0,1
2379,max_effective,20,60,3,3,0.05,0.95,0.8979265525475806,6,38.0,1,38.0,1,38.0,1,38.0,1
2380,max_effective,20,60,3,3,0.05,0.95,0.8776688669897618,23,79.0,1,79.0,1,79.0,1,79.0,1
2381,max_effective,20,60,3,3,0.05,0.95,0.9066727803740314,23,73.0,1,73.0,1,73.0,1,72.0,0
2382,max_effective,20,60,3,3,0.05,0.95,0.9229452685546314,26,69.0,1,69.0,1,69.0,1,68.0,0
2383,max_effective,20,60,3,3,0.05,0.95,0.9349854649953588,6,41.0,1,41.0,1,41.0,1,40.0,0
2384,max_effective,20,60,3,3,0.05,0.95,0.939425379975889,42,114.0,0,124.0,1,124.0,1,123.0,0
2385,max_effective,20,60,3,3,0.05,0.95,0.915641727384288,11,56.0,1,56.0,1,56.0,1,54.0,0
2386,max_effective,20,60,3,3,0.05,0.95,0.9498270161546816,11,45.0,1,45.0,1,45.0,1,45.0,1
2387,max_effective,20,60,3,3,0.05,0.95,0.943770348472716,10,54.0,1,54.0,1,54.0,1,54.0,1
2388,max_effective,20,60,3,3,0.05,0.95,0.9465917544641144,33,113.0,0,114.0,1,112.0,0,114.0,1
2389,max_effective,20,60,3,3,0.05,0.95,0.9124142831984514,10,54.0,1,54.0,1,54.0,1,52.0,0
2390,max_effective,20,60,3,3,0.05,0.95,0.9172018042307392,15,61.0,1,61.0,1,61.0,1,60.0,0
2391,max_effective,20,60,3,3,0.05,0.95,0.91227198086153,12,54.0,1,54.0,1,54.0,1,54.0,1
2392,max_effective,20,60,3,3,0.05,0.95,0.8828884215579924,17,76.0,1,76.0,1,76.0,1,76.0,1
2393,max_effective,20,60,3,3,0.05,0.95,0.8114008286706866,5,37.0,1,37.0,1,37.0,1,36.0,0
2394,max_effective,20,60,3,3,0.05,0.95,0.946346232803142,4,33.0,1,33.0,1,33.0,1,33.0,1
2395,max_effective,20,60,3,3,0.05,0.95,0.8827137195401678,8,49.0,1,49.0,1,49.0,1,47.0,0
2396,max_effective,20,60,3,3,0.05,0.95,0.9417088981867572,19,74.0,1,74.0,1,74.0,1,74.0,1
2397,max_effective,20,60,3,3,0.05,0.95,0.9460776561508896,8,51.0,1,51.0,1,51.0,1,51.0,1
2398,max_effective,20,60,3,3,0.05,0.95,0.831816677507896,9,38.0,1,38.0,1,38.0,1,38.0,1
2399,max_effective,20,60,3,3,0.05,0.95,0.9495631742135172,11,49.0,1,49.0,1,49.0,1,49.0,1
2400,max_effective,20,60,3,3,0.05,0.95,0.9499307071932762,60,104.0,0,119.0,1,119.0,1,119.0,1
2401,max_effective,20,60,3,3,0.05,0.95,0.9420757847141352,40,95.0,1,95.0,1,95.0,1,95.0,1
2402,max_effective,20,60,3,3,0.05,0.95,0.9039907926895012,8,40.0,1,40.0,1,40.0,1,40.0,1
2403,max_effective,20,60,3,3,0.05,0.95,0.9349026303828952,13,57.0,1,57.0,1,57.0,1,57.0,1
2404,max_effective,20,60,3,3,0.05,0.95,0.9310168157185186,35,120.0,0,132.0,1,132.0,1,131.0,0
2405,max_effective,20,60,3,3,0.05,0.95,0.8575788369788968,11,52.0,1,52.0,1,52.0,1,52.0,1
2406,max_effective,20,60,3,3,0.05,0.95,0.929871226965304,18,62.0,1,62.0,1,62.0,1,61.0,0
2407,max_effective,20,60,3,3,0.05,0.95,0.9495237468362712,57,90.0,1,90.0,1,90.0,1,90.0,1
2408,max_effective,20,60,3,3,0.05,0.95,0.8594035390535195,26,71.0,1,71.0,1,71.0,1,71.0,1
2409,max_effective,20,60,3,3,0.05,0.95,0.9136656801751918,18,56.0,1,56.0,1,56.0,1,56.0,1
2410,max_effective,20,60,3,3,0.05,0.95,0.9463724758770404,16,61.0,1,61.0,1,61.0,1,61.0,1
2411,max_effective,20,60,3,3,0.05,0.95,0.9308035464284824,13,64.0,1,64.0,1,64.0,1,64.0,1
2412,max_effective,20,60,3,3,0.05,0.95,0.9354703545649498,54,88.0,1,88.0,1,88.0,1,88.0,1
2413,max_effective,20,60,3,3,0.05,0.95,0.9182355159074872,19,61.0,1,61.0,1,61.0,1,61.0,1
2414,max_effective,20,60,3,3,0.05,0.95,0.943216311364528,12,52.0,1,52.0,1,52.0,1,52.0,1
2415,max_effective,20,60,3,3,0.05,0.95,0.8631062318947432,21,66.0,1,66.0,1,66.0,1,66.0,1
2416,max_effective,20,60,3,3,0.05,0.95,0.9464762694393456,18,68.0,1,68.0,1,68.0,1,68.0,1
2417,max_effective,20,60,3,3,0.05,0.95,0.8750576279212471,17,58.0,1,58.0,1,58.0,1,58.0,1
2418,max_effective,20,60,3,3,0.05,0.95,0.932187114831864,13,76.0,1,76.0,1,76.0,1,76.0,1
2419,max_effective,20,60,3,3,0.05,0.95,0.9399522447864752,20,59.0,1,59.0,1,59.0,1,59.0,1
2420,max_effective,20,60,3,3,0.05,0.95,0.921342330473692,20,94.0,1,94.0,1,94.0,1,94.0,1
2421,max_effective,20,60,3,3,0.05,0.95,0.920954666555924,6,44.0,1,44.0,1,44.0,1,44.0,1
2422,max_effective,20,60,3,3,0.05,0.95,0.9474668160612264,8,48.0,1,48.0,1,48.0,1,48.0,1
2423,max_effective,20,60,3,3,0.05,0.95,0.8505920348624377,4,33.0,1,33.0,1,33.0,1,33.0,1
2424,max_effective,20,60,3,3,0.05,0.95,0.9171724890305768,14,65.0,1,65.0,1,65.0,1,65.0,1
2425,max_effective,20,60,3,3,0.05,0.95,0.91039636678504,27,84.0,1,84.0,1,84.0,1,84.0,1
2426,max_effective,20,60,3,3,0.05,0.95,0.9441022690599398,26,91.0,1,91.0,1,91.0,1,91.0,1
2427,max_effective,20,60,3,3,0.05,0.95,0.8932711191322412,9,40.0,1,40.0,1,40.0,1,40.0,1
2428,max_effective,20,60,3,3,0.05,0.95,0.7880662351010578,7,45.0,1,45.0,1,45.0,1,45.0,1
2429,max_effective,20,60,3,3,0.05,0.95,0.9414565802298576,38,107.0,0,113.0,1,113.0,1,113.0,1
2430,max_effective,20,60,3,3,0.05,0.95,0.9074795477027208,29,77.0,1,77.0,1,77.0,1,77.0,1
2431,max_effective,20,60,3,3,0.05,0.95,0.945311329875886,25,72.0,1,72.0,1,72.0,1,72.0,1
2432,max_effective,20,60,3,3,0.05,0.95,0.9461935683695716,17,72.0,1,72.0,1,72.0,1,72.0,1
2433,max_effective,20,60,3,3,0.05,0.95,0.9458565085663834,16,59.0,1,59.0,1,59.0,1,59.0,1
2434,max_effective,20,60,3,3,0.05,0.95,0.9201704640930636,15,52.0,1,52.0,1,52.0,1,52.0,1
2435,max_effective,20,60,3,3,0.05,0.95,0.8584927365782774,5,42.0,1,42.0,1,42.0,1,42.0,1
2436,max_effective,20,60,3,3,0.05,0.95,0.9113535923943012,19,108.0,1,108.0,1,108.0,1,98.0,0
2437,max_effective,20,60,3,3,0.05,0.95,0.9125109776331926,40,88.0,1,88.0,1,88.0,1,88.0,1
2438,max_effective,20,60,3,3,0.05,0.95,0.9107187386189,16,74.0,1,74.0,1,74.0,1,74.0,1
2439,max_effective,20,60,3,3,0.05,0.95,0.9212291890103588,19,69.0,1,69.0,1,69.0,1,69.0,1
2440,max_effective,20,60,3,3,0.05,0.95,0.9496891561805684,16,71.0,1,71.0,1,71.0,1,71.0,1
2441,max_effective,20,60,3,3,0.05,0.95,0.8949295447823712,7,48.0,1,48.0,1,48.0,1,48.0,1
2442,max_effective,20,60,3,3,0.05,0.95,0.8817200138856894,6,46.0,1,46.0,1,46.0,1,46.0,1
2443,max_effective,20,60,3,3,0.05,0.95,0.9252455491559128,57,101.0,1,101.0,1,101.0,1,101.0,1
2444,max_effective,20,60,3,3,0.05,0.95,0.844305548111064,12,46.0,1,46.0,1,46.0,1,46.0,1
2445,max_effective,20,60,3,3,0.05,0.95,0.7932645235910686,3,29.0,1,29.0,1,29.0,1,28.0,0
2446,max_effective,20,60,3,3,0.05,0.95,0.9396064225868308,15,59.0,1,59.0,1,59.0,1,58.0,0
2447,max_effective,20,60,3,3,0.05,0.95,0.7546824135348343,8,50.0,1,50.0,1,50.0,1,50.0,1
2448,max_effective,20,60,3,3,0.05,0.95,0.9195688079589776,18,75.0,1,75.0,1,75.0,1,75.0,1
2449,max_effective,20,60,3,3,0.05,0.95,0.9166284015094408,19,74.0,1,74.0,1,74.0,1,74.0,1
2450,max_effective,20,60,3,3,0.05,0.95,0.8588895449416288,4,31.0,1,31.0,1,31.0,1,31.0,1
2451,max_effective,20,60,3,3,0.05,0.95,0.9104626211761546,33,84.0,1,84.0,1,84.0,1,84.0,1
2452,max_effective,20,60,3,3,0.05,0.95,0.9018172992937576,15,59.0,1,59.0,1,59.0,1,58.0,0
2453,max_effective,20,60,3,3,0.05,0.95,0.9300827193728562,16,71.0,1,71.0,1,71.0,1,71.0,1
2454,max_effective,20,60,3,3,0.05,0.95,0.9404723179604726,28,90.0,1,90.0,1,90.0,1,90.0,1
2455,max_effective,20,60,3,3,0.05,0.95,0.9454636828768872,16,59.0,1,59.0,1,59.0,1,59.0,1
2456,max_effective,20,60,3,3,0.05,0.95,0.9448059357103288,40,99.0,1,99.0,1,99.0,1,99.0,1
2457,max_effective,20,60,3,3,0.05,0.95,0.9106522715517378,7,52.0,1,52.0,1,52.0,1,51.0,0
2458,max_effective,20,60,3,3,0.05,0.95,0.8588841241967757,8,50.0,1,50.0,1,50.0,1,50.0,1
2459,max_effective,20,60,3,3,0.05,0.95,0.9224464695673776,8,55.0,1,55.0,1,55.0,1,55.0,1
2460,max_effective,20,60,3,3,0.05,0.95,0.8894144551571661,5,44.0,1,44.0,1,44.0,1,44.0,1
2461,max_effective,20,60,3,3,0.05,0.95,0.9299830421997206,24,89.0,1,89.0,1,89.0,1,89.0,1
2462,max_effective,20,60,3,3,0.05,0.95,0.8642340259388639,15,56.0,1,56.0,1,56.0,1,56.0,1
2463,max_effective,20,60,3,3,0.05,0.95,0.9107598968522848,43,98.0,1,98.0,1,98.0,1,98.0,1
2464,max_effective,20,60,3,3,0.05,0.95,0.8919739208321733,13,68.0,1,68.0,1,68.0,1,68.0,1
2465,max_effective,20,60,3,3,0.05,0.95,0.9235110002900996,18,62.0,1,62.0,1,62.0,1,62.0,1
2466,max_effective,20,60,3,3,0.05,0.95,0.9131276106779522,9,40.0,1,40.0,1,40.0,1,40.0,1
2467,max_effective,20,60,3,3,0.05,0.95,0.9019586184275016,7,57.0,1,57.0,1,57.0,1,56.0,0
2468,max_effective,20,60,3,3,0.05,0.95,0.945420795864322,29,64.0,1,64.0,1,64.0,1,64.0,1
2469,max_effective,20,60,3,3,0.05,0.95,0.9383416778306176,62,103.0,1,103.0,1,103.0,1,103.0,1
2470,max_effective,20,60,3,3,0.05,0.95,0.9270732699665444,23,72.0,1,72.0,1,72.0,1,72.0,1
2471,max_effective,20,60,3,3,0.05,0.95,0.9243954398107146,24,86.0,1,86.0,1,86.0,1,86.0,1
2472,max_effective,20,60,3,3,0.05,0.95,0.9221335269162936,5,44.0,1,44.0,1,44.0,1,44.0,1
2473,max_effective,20,60,3,3,0.05,0.95,0.9012256494095148,10,42.0,1,42.0,1,42.0,1,42.0,1
2474,max_effective,20,60,3,3,0.05,0.95,0.9351039630029084,14,59.0,1,59.0,1,59.0,1,59.0,1
2475,max_effective,20,60,3,3,0.05,0.95,0.9437786627333528,5,46.0,1,46.0,1,46.0,1,46.0,1
2476,max_effective,20,60,3,3,0.05,0.95,0.8673129463006581,5,36.0,1,36.0,1,36.0,1,36.0,1
2477,max_effective,20,60,3,3,0.05,0.95,0.9153994571636852,11,51.0,1,51.0,1,51.0,1,51.0,1
2478,max_effective,20,60,3,3,0.05,0.95,0.9051286386924356,15,76.0,1,76.0,1,76.0,1,76.0,1
2479,max_effective,20,60,3,3,0.05,0.95,0.9124484885390246,7,44.0,1,44.0,1,44.0,1,43.0,0
2480,max_effective,20,60,3,3,0.05,0.95,0.921366600089207,14,54.0,1,54.0,1,54.0,1,54.0,1
2481,max_effective,20,60,3,3,0.05,0.95,0.9481155405949871,28,98.0,1,98.0,1,98.0,1,98.0,1
2482,max_effective,20,60,3,3,0.05,0.95,0.9035623141196844,26,78.0,1,78.0,1,78.0,1,78.0,1
2483,max_effective,20,60,3,3,0.05,0.95,0.8448463553622629,15,51.0,1,51.0,1,51.0,1,51.0,1
2484,max_effective,20,60,3,3,0.05,0.95,0.9253363444997184,8,44.0,1,44.0,1,44.0,1,44.0,1
2485,max_effective,20,60,3,3,0.05,0.95,0.946222940719016,56,106.0,0,120.0,1,120.0,1,120.0,1
2486,max_effective,20,60,3,3,0.05,0.95,0.9120684381720332,17,63.0,1,63.0,1,63.0,1,63.0,1
2487,max_effective,20,60,3,3,0.05,0.95,0.9490319655774302,11,65.0,1,65.0,1,65.0,1,65.0,1
2488,max_effective,20,60,3,3,0.05,0.95,0.929792028505362,5,38.0,1,38.0,1,38.0,1,37.0,0
2489,max_effective,20,60,3,3,0.05,0.95,0.8767461959944519,10,40.0,1,40.0,1,40.0,1,40.0,1
2490,max_effective,20,60,3,3,0.05,0.95,0.9247044427279556,19,79.0,1,79.0,1,79.0,1,79.0,1
2491,max_effective,20,60,3,3,0.05,0.95,0.8926101739304688,18,64.0,1,64.0,1,64.0,1,64.0,1
2492,max_effective,20,60,3,3,0.05,0.95,0.9470016419759544,28,81.0,1,81.0,1,81.0,1,81.0,1
2493,max_effective,20,60,3,3,0.05,0.95,0.8958201608876485,13,43.0,1,43.0,1,43.0,1,43.0,1
2494,max_effective,20,60,3,3,0.05,0.95,0.930293398841012,10,64.0,1,64.0,1,64.0,1,64.0,1
2495,max_effective,20,60,3,3,0.05,0.95,0.8771684408502602,4,32.0,1,32.0,1,32.0,1,32.0,1
2496,max_effective,20,60,3,3,0.05,0.95,0.9204176447914788,13,60.0,1,60.0,1,60.0,1,60.0,1
2497,max_effective,20,60,3,3,0.05,0.95,0.9098405735875948,13,47.0,1,47.0,1,47.0,1,47.0,1
2498,max_effective,20,60,3,3,0.05,0.95,0.9450537715624224,21,101.0,1,101.0,1,101.0,1,101.0,1
2499,max_effective,20,60,3,3,0.05,0.95,0.9070227040137796,17,62.0,1,62.0,1,62.0,1,62.0,1
2500,max_effective,20,60,3,3,0.05,0.95,0.8595311999712887,18,63.0,1,63.0,1,63.0,1,63.0,1
2501,max_effective,20,60,3,3,0.05,0.95,0.9177327066589932,30,82.0,1,82.0,1,82.0,1,82.0,1
2502,max_effective,20,60,3,3,0.05,0.95,0.8659776262347727,8,43.0,1,43.0,1,43.0,1,43.0,1
2503,max_effective,20,60,3,3,0.05,0.95,0.8216695725350499,9,43.0,1,43.0,1,43.0,1,43.0,1
2504,max_effective,20,60,3,3,0.05,0.95,0.9209386226389036,10,50.0,1,50.0,1,50.0,1,50.0,1
2505,max_effective,20,60,3,3,0.05,0.95,0.8769988857701498,9,41.0,1,41.0,1,41.0,1,41.0,1
2506,max_effective,20,60,3,3,0.05,0.95,0.9488706150154832,21,101.0,1,101.0,1,101.0,1,101.0,1
2507,max_effective,20,60,3,3,0.05,0.95,0.9323833689079186,15,70.0,1,70.0,1,70.0,1,70.0,1
2508,max_effective,20,60,3,3,0.05,0.95,0.9086867891109268,8,48.0,1,48.0,1,48.0,1,48.0,1
2509,max_effective,20,60,3,3,0.05,0.95,0.904947305807674,11,53.0,1,53.0,1,53.0,1,53.0,1
2510,max_effective,20,60,3,3,0.05,0.95,0.8912601760927169,7,46.0,1,46.0,1,46.0,1,46.0,1
2511,max_effective,20,60,3,3,0.05,0.95,0.9304102319081076,38,107.0,1,107.0,1,107.0,1,107.0,1
2512,max_effective,20,60,3,3,0.05,0.95,0.8252147251006964,20,61.0,1,61.0,1,61.0,1,61.0,1
2513,max_effective,20,60,3,3,0.05,0.95,0.9416060532151144,64,122.0,1,122.0,1,122.0,1,122.0,1
2514,max_effective,20,60,3,3,0.05,0.95,0.9471384818298352,16,82.0,1,82.0,1,82.0,1,82.0,1
2515,max_effective,20,60,3,3,0.05,0.95,0.9280517308727064,15,54.0,1,54.0,1,54.0,1,54.0,1
2516,max_effective,20,60,3,3,0.05,0.95,0.8896238875965836,7,47.0,1,47.0,1,47.0,1,47.0,1
2517,max_effective,20,60,3,3,0.05,0.95,0.9408164002720392,36,95.0,1,95.0,1,95.0,1,95.0,1
2518,max_effective,20,60,3,3,0.05,0.95,0.8567838006935308,4,31.0,1,31.0,1,31.0,1,31.0,1
2519,max_effective,20,60,3,3,0.05,0.95,0.9051215298983644,5,29.0,1,29.0,1,29.0,1,29.0,1
2520,max_effective,20,60,3,3,0.05,0.95,0.9333109430678148,10,54.0,1,54.0,1,54.0,1,54.0,1
2521,max_effective,20,60,3,3,0.05,0.95,0.9406020246511528,10,44.0,1,44.0,1,44.0,1,44.0,1
2522,max_effective,20,60,3,3,0.05,0.95,0.9347254119122956,12,47.0,1,47.0,1,47.0,1,45.0,0
2523,max_effective,20,60,3,3,0.05,0.95,0.859251558237715,11,61.0,1,61.0,1,61.0,1,61.0,1
2524,max_effective,20,60,3,3,0.05,0.95,0.9431622863207652,21,72.0,1,72.0,1,72.0,1,72.0,1
2525,max_effective,20,60,3,3,0.05,0.95,0.9123426912832402,17,78.0,1,78.0,1,78.0,1,78.0,1
2526,max_effective,20,60,3,3,0.05,0.95,0.947132191364239,19,79.0,1,79.0,1,79.0,1,79.0,1
2527,max_effective,20,60,3,3,0.05,0.95,0.9071386427740736,44,83.0,1,83.0,1,83.0,1,83.0,1
2528,max_effective,20,60,3,3,0.05,0.95,0.9361824770244228,13,73.0,1,73.0,1,73.0,1,72.0,0
2529,max_effective,20,60,3,3,0.05,0.95,0.908387959897539,10,47.0,1,47.0,1,47.0,1,47.0,1
2530,max_effective,20,60,3,3,0.05,0.95,0.8648356384651333,14,74.0,1,74.0,1,74.0,1,74.0,1
2531,max_effective,20,60,3,3,0.05,0.95,0.906180168165454,13,61.0,1,61.0,1,61.0,1,60.0,0
2532,max_effective,20,60,3,3,0.05,0.95,0.9462346834916112,18,86.0,1,86.0,1,86.0,1,86.0,1
2533,max_effective,20,60,3,3,0.05,0.95,0.8657832636446807,5,35.0,1,35.0,1,35.0,1,35.0,1
2534,max_effective,20,60,3,3,0.05,0.95,0.9206647979245371,26,85.0,1,85.0,1,85.0,1,85.0,1
2535,max_effective,20,60,3,3,0.05,0.95,0.9154939521932084,19,72.0,1,72.0,1,72.0,1,72.0,1
2536,max_effective,20,60,3,3,0.05,0.95,0.9355187084506909,14,62.0,1,62.0,1,62.0,1,62.0,1
2537,max_effective,20,60,3,3,0.05,0.95,0.9470176673806752,68,103.0,0,128.0,1,128.0,1,127.0,0
2538,max_effective,20,60,3,3,0.05,0.95,0.8617815531034629,7,52.0,1,52.0,1,52.0,1,52.0,1
2539,max_effective,20,60,3,3,0.05,0.95,0.9299489342604996,12,64.0,1,64.0,1,64.0,1,64.0,1
2540,max_effective,20,60,3,3,0.05,0.95,0.923943319590832,9,55.0,1,55.0,1,55.0,1,55.0,1
2541,max_effective,20,60,3,3,0.05,0.95,0.8956891404247601,8,53.0,1,53.0,1,53.0,1,53.0,1
2542,max_effective,20,60,3,3,0.05,0.95,0.9264202248226144,59,108.0,0,124.0,1,124.0,1,124.0,1
2543,max_effective,20,60,3,3,0.05,0.95,0.8801525806528356,10,49.0,1,49.0,1,49.0,1,49.0,1
2544,max_effective,20,60,3,3,0.05,0.95,0.924246251791375,58,105.0,0,131.0,1,131.0,1,131.0,1
2545,max_effective,20,60,3,3,0.05,0.95,0.8666343562650486,15,53.0,1,53.0,1,53.0,1,53.0,1
2546,max_effective,20,60,3,3,0.05,0.95,0.8934939432419929,16,71.0,1,71.0,1,71.0,1,71.0,1
2547,max_effective,20,60,3,3,0.05,0.95,0.9301457475354729,30,62.0,1,62.0,1,62.0,1,62.0,1
2548,max_effective,20,60,3,3,0.05,0.95,0.9465948913064308,15,54.0,1,54.0,1,54.0,1,54.0,1
2549,max_effective,20,60,3,3,0.05,0.95,0.8299476254129919,5,38.0,1,38.0,1,38.0,1,38.0,1
2550,max_effective,20,60,3,3,0.05,0.95,0.9477445954271162,16,61.0,1,61.0,1,61.0,1,61.0,1
2551,max_effective,20,60,3,3,0.05,0.95,0.9309532663559243,32,85.0,1,85.0,1,85.0,1,85.0,1
2552,max_effective,20,60,3,3,0.05,0.95,0.9007231280426692,12,62.0,1,62.0,1,62.0,1,62.0,1
2553,max_effective,20,60,3,3,0.05,0.95,0.9098021498648812,26,86.0,1,86.0,1,86.0,1,83.0,0
2554,max_effective,20,60,3,3,0.05,0.95,0.9439198759014582,12,62.0,1,62.0,1,62.0,1,62.0,1
2555,max_effective,20,60,3,3,0.05,0.95,0.8892860325059385,16,64.0,1,64.0,1,64.0,1,64.0,1
2556,max_effective,20,60,3,3,0.05,0.95,0.9213711353095676,17,81.0,1,81.0,1,81.0,1,81.0,1
2557,max_effective,20,60,3,3,0.05,0.95,0.93148473152734,16,65.0,1,65.0,1,65.0,1,65.0,1
2558,max_effective,20,60,3,3,0.05,0.95,0.9371142328961422,24,67.0,1,67.0,1,67.0,1,67.0,1
2559,max_effective,20,60,3,3,0.05,0.95,0.8135283086449129,9,41.0,1,41.0,1,41.0,1,41.0,1
2560,max_effective,20,60,3,3,0.05,0.95,0.9377081822800286,18,57.0,1,57.0,1,57.0,1,57.0,1
2561,max_effective,20,60,3,3,0.05,0.95,0.9273625366023968,20,81.0,1,81.0,1,81.0,1,81.0,1
2562,max_effective,20,60,3,3,0.05,0.95,0.9264911118641423,8,37.0,1,37.0,1,37.0,1,37.0,1
2563,max_effective,20,60,3,3,0.05,0.95,0.926375881099082,17,85.0,1,85.0,1,85.0,1,85.0,1
2564,max_effective,20,60,3,3,0.05,0.95,0.8957511919626076,34,76.0,1,76.0,1,76.0,1,76.0,1
2565,max_effective,20,60,3,3,0.05,0.95,0.9144519127716904,32,75.0,1,75.0,1,75.0,1,73.0,0
2566,max_effective,20,60,3,3,0.05,0.95,0.9149166403737324,17,56.0,1,56.0,1,56.0,1,55.0,0
2567,max_effective,20,60,3,3,0.05,0.95,0.9413034496721728,46,76.0,1,76.0,1,76.0,1,76.0,1
2568,max_effective,20,60,3,3,0.05,0.95,0.792795153731435,7,44.0,1,44.0,1,44.0,1,44.0,1
2569,max_effective,20,60,3,3,0.05,0.95,0.931928564757274,26,86.0,1,86.0,1,86.0,1,86.0,1
2570,max_effective,20,60,3,3,0.05,0.95,0.7981708716937885,5,36.0,1,36.0,1,36.0,1,36.0,1
2571,max_effective,20,60,3,3,0.05,0.95,0.8932883820178974,15,91.0,1,91.0,1,91.0,1,91.0,1
2572,max_effective,20,60,3,3,0.05,0.95,0.8779031000464121,10,67.0,1,67.0,1,67.0,1,67.0,1
2573,max_effective,20,60,3,3,0.05,0.95,0.9290816739572462,15,71.0,1,71.0,1,71.0,1,71.0,1
2574,max_effective,20,60,3,3,0.05,0.95,0.9455771932429748,30,103.0,1,103.0,1,103.0,1,101.0,0
2575,max_effective,20,60,3,3,0.05,0.95,0.8792589552593609,2,30.0,1,30.0,1,30.0,1,30.0,1
2576,max_effective,20,60,3,3,0.05,0.95,0.831340122851606,5,44.0,1,44.0,1,44.0,1,42.0,0
2577,max_effective,20,60,3,3,0.05,0.95,0.9416078333741033,8,48.0,1,48.0,1,48.0,1,48.0,1
2578,max_effective,20,60,3,3,0.05,0.95,0.8922611880423396,9,53.0,1,53.0,1,53.0,1,53.0,1
2579,max_effective,20,60,3,3,0.05,0.95,0.8921588584314711,5,44.0,1,44.0,1,44.0,1,44.0,1
2580,max_effective,20,60,3,3,0.05,0.95,0.9196822632682932,11,76.0,1,76.0,1,76.0,1,76.0,1
2581,max_effective,20,60,3,3,0.05,0.95,0.9493013264446356,18,79.0,1,79.0,1,79.0,1,79.0,1
2582,max_effective,20,60,3,3,0.05,0.95,0.9430335387491118,30,104.0,1,104.0,1,104.0,1,104.0,1
2583,max_effective,20,60,3,3,0.05,0.95,0.850651707468589,10,53.0,1,53.0,1,53.0,1,53.0,1
2584,max_effective,20,60,3,3,0.05,0.95,0.8386993268621076,20,61.0,1,61.0,1,61.0,1,61.0,1
2585,max_effective,20,60,3,3,0.05,0.95,0.8423099600865946,7,44.0,1,44.0,1,44.0,1,40.0,0
2586,max_effective,20,60,3,3,0.05,0.95,0.8846099275582241,14,71.0,1,71.0,1,71.0,1,71.0,1
2587,max_effective,20,60,3,3,0.05,0.95,0.9493523207728118,31,76.0,1,76.0,1,76.0,1,75.0,0
2588,max_effective,20,60,3,3,0.05,0.95,0.9458726136965516,21,65.0,1,65.0,1,65.0,1,65.0,1
2589,max_effective,20,60,3,3,0.05,0.95,0.8960326858593936,11,42.0,1,42.0,1,42.0,1,42.0,1
2590,max_effective,20,60,3,3,0.05,0.95,0.9355563296962504,23,87.0,1,87.0,1,87.0,1,87.0,1
2591,max_effective,20,60,3,3,0.05,0.95,0.94827865534262,7,45.0,1,45.0,1,45.0,1,42.0,0
2592,max_effective,20,60,3,3,0.05,0.95,0.9335800858841689,19,112.0,1,112.0,1,112.0,1,112.0,1
2593,max_effective,20,60,3,3,0.05,0.95,0.926884978635668,25,74.0,1,74.0,1,74.0,1,74.0,1
2594,max_effective,20,60,3,3,0.05,0.95,0.9495384040447178,47,129.0,0,151.0,1,149.0,0,149.0,0
2595,max_effective,20,60,3,3,0.05,0.95,0.9358295205182648,19,65.0,1,65.0,1,65.0,1,62.0,0
2596,max_effective,20,60,3,3,0.05,0.95,0.9400712397446334,18,54.0,1,54.0,1,54.0,1,54.0,1
2597,max_effective,20,60,3,3,0.05,0.95,0.9358102999160663,20,63.0,1,63.0,1,63.0,1,63.0,1
2598,max_effective,20,60,3,3,0.05,0.95,0.8594711129477859,5,41.0,1,41.0,1,41.0,1,41.0,1
2599,max_effective,20,60,3,3,0.05,0.95,0.92845015214262,37,74.0,1,74.0,1,74.0,1,74.0,1
2600,max_effective,20,60,3,3,0.05,0.95,0.9470628173811336,21,65.0,1,65.0,1,65.0,1,65.0,1
2601,max_effective,20,60,3,3,0.05,0.95,0.9022878574311723,13,55.0,1,55.0,1,55.0,1,55.0,1
2602,max_effective,20,60,3,3,0.05,0.95,0.8675342992684525,8,52.0,1,52.0,1,52.0,1,52.0,1
2603,max_effective,20,60,3,3,0.05,0.95,0.93178423048421,26,88.0,1,88.0,1,88.0,1,88.0,1
2604,max_effective,20,60,3,3,0.05,0.95,0.8648936669541042,6,44.0,1,44.0,1,44.0,1,44.0,1
2605,max_effective,20,60,3,3,0.05,0.95,0.8521074177264035,7,35.0,1,35.0,1,35.0,1,33.0,0
2606,max_effective,20,60,3,3,0.05,0.95,0.9410238309232816,49,113.0,1,113.0,1,113.0,1,113.0,1
2607,max_effective,20,60,3,3,0.05,0.95,0.9481217648538646,14,68.0,1,68.0,1,68.0,1,68.0,1
2608,max_effective,20,60,3,3,0.05,0.95,0.931142154161124,15,47.0,1,47.0,1,47.0,1,47.0,1
2609,max_effective,20,60,3,3,0.05,0.95,0.9464038544134712,8,47.0,1,47.0,1,47.0,1,47.0,1
2610,max_effective,20,60,3,3,0.05,0.95,0.9309740690176216,19,62.0,1,62.0,1,62.0,1,62.0,1
2611,max_effective,20,60,3,3,0.05,0.95,0.9242155072224144,11,39.0,1,39.0,1,39.0,1,38.0,0
2612,max_effective,20,60,3,3,0.05,0.95,0.8968630967383017,16,75.0,1,75.0,1,75.0,1,75.0,1
2613,max_effective,20,60,3,3,0.05,0.95,0.9313515038128434,49,106.0,1,106.0,1,106.0,1,106.0,1
2614,max_effective,20,60,3,3,0.05,0.95,0.8351197903264264,10,51.0,1,51.0,1,51.0,1,51.0,1
2615,max_effective,20,60,3,3,0.05,0.95,0.8760732930290552,16,60.0,1,60.0,1,60.0,1,60.0,1
2616,max_effective,20,60,3,3,0.05,0.95,0.91485622330554,16,64.0,1,64.0,1,64.0,1,64.0,1
2617,max_effective,20,60,3,3,0.05,0.95,0.8789408018858996,4,32.0,1,32.0,1,32.0,1,32.0,1
2618,max_effective,20,60,3,3,0.05,0.95,0.9275377000331796,10,51.0,1,51.0,1,51.0,1,51.0,1
2619,max_effective,20,60,3,3,0.05,0.95,0.92893289824283,44,112.0,0,114.0,1,114.0,1,114.0,1
2620,max_effective,20,60,3,3,0.05,0.95,0.9250522785032878,12,55.0,1,55.0,1,55.0,1,55.0,1
2621,max_effective,20,60,3,3,0.05,0.95,0.8884787753057912,29,61.0,1,61.0,1,61.0,1,61.0,1
2622,max_effective,20,60,3,3,0.05,0.95,0.8693511422865212,8,50.0,1,50.0,1,50.0,1,50.0,1
2623,max_effective,20,60,3,3,0.05,0.95,0.8883800575179948,22,98.0,1,98.0,1,98.0,1,98.0,1
2624,max_effective,20,60,3,3,0.05,0.95,0.9490796745660104,12,52.0,1,52.0,1,52.0,1,52.0,1
2625,max_effective,20,60,3,3,0.05,0.95,0.9019548067226344,17,75.0,1,75.0,1,75.0,1,75.0,1
2626,max_effective,20,60,3,3,0.05,0.95,0.9473758867042356,16,58.0,1,58.0,1,58.0,1,58.0,1
2627,max_effective,20,60,3,3,0.05,0.95,0.9419464921419471,12,69.0,1,69.0,1,69.0,1,68.0,0
2628,max_effective,20,60,3,3,0.05,0.95,0.9251607001308504,24,80.0,1,80.0,1,80.0,1,79.0,0
2629,max_effective,20,60,3,3,0.05,0.95,0.8533851718140186,4,36.0,1,36.0,1,36.0,1,36.0,1
2630,max_effective,20,60,3,3,0.05,0.95,0.9270517345312722,10,57.0,1,57.0,1,57.0,1,57.0,1
2631,max_effective,20,60,3,3,0.05,0.95,0.947656147177538,16,63.0,1,63.0,1,63.0,1,63.0,1
2632,max_effective,20,60,3,3,0.05,0.95,0.917076123531372,7,45.0,1,45.0,1,45.0,1,45.0,1
2633,max_effective,20,60,3,3,0.05,0.95,0.9310649498005404,15,70.0,1,70.0,1,70.0,1,70.0,1
2634,max_effective,20,60,3,3,0.05,0.95,0.9450530824876322,37,94.0,1,94.0,1,94.0,1,93.0,0
2635,max_effective,20,60,3,3,0.05,0.95,0.8759411613235663,19,74.0,1,74.0,1,74.0,1,74.0,1
2636,max_effective,20,60,3,3,0.05,0.95,0.9290718883785176,13,64.0,1,64.0,1,64.0,1,64.0,1
2637,max_effective,20,60,3,3,0.05,0.95,0.8886006458634723,23,72.0,1,72.0,1,72.0,1,72.0,1
2638,max_effective,20,60,3,3,0.05,0.95,0.9151404761046472,8,58.0,1,58.0,1,58.0,1,58.0,1
2639,max_effective,20,60,3,3,0.05,0.95,0.943674376228857,28,81.0,1,81.0,1,81.0,1,78.0,0
2640,max_effective,20,60,3,3,0.05,0.95,0.8811816418957784,5,33.0,1,33.0,1,33.0,1,33.0,1
2641,max_effective,20,60,3,3,0.05,0.95,0.9189073965910872,13,49.0,1,49.0,1,49.0,1,49.0,1
2642,max_effective,20,60,3,3,0.05,0.95,0.8861868603660462,14,53.0,1,53.0,1,53.0,1,52.0,0
2643,max_effective,20,60,3,3,0.05,0.95,0.8775309576865665,18,84.0,1,84.0,1,84.0,1,84.0,1
2644,max_effective,20,60,3,3,0.05,0.95,0.8885894682978146,32,96.0,1,96.0,1,96.0,1,96.0,1
2645,max_effective,20,60,3,3,0.05,0.95,0.8753167785829156,9,43.0,1,43.0,1,43.0,1,42.0,0
2646,max_effective,20,60,3,3,0.05,0.95,0.89132547075947,17,57.0,1,57.0,1,57.0,1,57.0,1
2647,max_effective,20,60,3,3,0.05,0.95,0.9328725723857004,29,79.0,1,79.0,1,79.0,1,79.0,1
2648,max_effective,20,60,3,3,0.05,0.95,0.8778526608033173,21,69.0,1,69.0,1,69.0,1,69.0,1
2649,max_effective,20,60,3,3,0.05,0.95,0.881741142314118,13,51.0,1,51.0,1,51.0,1,51.0,1
2650,max_effective,20,60,3,3,0.05,0.95,0.8558802536012954,9,41.0,1,41.0,1,41.0,1,41.0,1
2651,max_effective,20,60,3,3,0.05,0.95,0.9278042861804134,27,95.0,1,95.0,1,95.0,1,95.0,1
2652,max_effective,20,60,3,3,0.05,0.95,0.9341945529521456,11,66.0,1,66.0,1,66.0,1,66.0,1
2653,max_effective,20,60,3,3,0.05,0.95,0.948373465056247,48,129.0,0,129.0,0,139.0,1,137.0,0
2654,max_effective,20,60,3,3,0.05,0.95,0.9145015055996496,6,40.0,1,40.0,1,40.0,1,38.0,0
2655,max_effective,20,60,3,3,0.05,0.95,0.9392506920322315,11,67.0,1,67.0,1,67.0,1,67.0,1
2656,max_effective,20,60,3,3,0.05,0.95,0.9370971042783705,8,51.0,1,51.0,1,51.0,1,51.0,1
2657,max_effective,20,60,3,3,0.05,0.95,0.8549897524667318,7,41.0,1,41.0,1,41.0,1,41.0,1
2658,max_effective,20,60,3,3,0.05,0.95,0.9011725318645772,5,40.0,1,40.0,1,40.0,1,40.0,1
2659,max_effective,20,60,3,3,0.05,0.95,0.944924802150244,11,57.0,1,57.0,1,57.0,1,54.0,0
2660,max_effective,20,60,3,3,0.05,0.95,0.8932358928363682,8,56.0,1,56.0,1,56.0,1,56.0,1
2661,max_effective,20,60,3,3,0.05,0.95,0.933549100143118,19,64.0,1,64.0,1,64.0,1,64.0,1
2662,max_effective,20,60,3,3,0.05,0.95,0.9197931258122194,10,48.0,1,48.0,1,48.0,1,48.0,1
2663,max_effective,20,60,3,3,0.05,0.95,0.9427296527920206,10,59.0,1,59.0,1,59.0,1,59.0,1
2664,max_effective,20,60,3,3,0.05,0.95,0.9278873313137396,19,77.0,1,77.0,1,77.0,1,77.0,1
2665,max_effective,20,60,3,3,0.05,0.95,0.9208592749852432,45,99.0,1,99.0,1,99.0,1,99.0,1
2666,max_effective,20,60,3,3,0.05,0.95,0.9269518557853424,24,83.0,1,83.0,1,83.0,1,83.0,1
2667,max_effective,20,60,3,3,0.05,0.95,0.9271057060929964,42,108.0,0,118.0,1,118.0,1,118.0,1
2668,max_effective,20,60,3,3,0.05,0.95,0.9331505248145188,30,78.0,1,78.0,1,78.0,1,78.0,1
2669,max_effective,20,60,3,3,0.05,0.95,0.9434703288141488,14,70.0,1,70.0,1,70.0,1,70.0,1
2670,max_effective,20,60,3,3,0.05,0.95,0.9296238057885262,23,62.0,1,62.0,1,62.0,1,62.0,1
2671,max_effective,20,60,3,3,0.05,0.95,0.9100669197678176,5,42.0,1,42.0,1,42.0,1,42.0,1
2672,max_effective,20,60,3,3,0.05,0.95,0.9280040824526724,27,79.0,1,79.0,1,79.0,1,79.0,1
2673,max_effective,20,60,3,3,0.05,0.95,0.8850051174010466,30,80.0,1,80.0,1,80.0,1,80.0,1
2674,max_effective,20,60,3,3,0.05,0.95,0.9426156229420216,41,87.0,1,87.0,1,87.0,1,87.0,1
2675,max_effective,20,60,3,3,0.05,0.95,0.9358179127611792,17,90.0,1,90.0,1,90.0,1,90.0,1
2676,max_effective,20,60,3,3,0.05,0.95,0.9040386677997444,16,66.0,1,66.0,1,66.0,1,66.0,1
2677,max_effective,20,60,3,3,0.05,0.95,0.9494150184904792,21,95.0,1,95.0,1,95.0,1,95.0,1
2678,max_effective,20,60,3,3,0.05,0.95,0.9468414880534322,20,70.0,1,70.0,1,70.0,1,70.0,1
2679,max_effective,20,60,3,3,0.05,0.95,0.9445320616286034,18,64.0,1,64.0,1,64.0,1,63.0,0
2680,max_effective,20,60,3,3,0.05,0.95,0.9335809967018952,28,79.0,1,79.0,1,79.0,1,79.0,1
2681,max_effective,20,60,3,3,0.05,0.95,0.9006112736532853,7,44.0,1,44.0,1,44.0,1,44.0,1
2682,max_effective,20,60,3,3,0.05,0.95,0.9374186677237696,33,84.0,1,84.0,1,84.0,1,74.0,0
2683,max_effective,20,60,3,3,0.05,0.95,0.9270884416164822,26,58.0,1,58.0,1,58.0,1,58.0,1
2684,max_effective,20,60,3,3,0.05,0.95,0.7434036435474611,5,37.0,1,37.0,1,37.0,1,37.0,1
2685,max_effective,20,60,3,3,0.05,0.95,0.902911092245424,6,42.0,1,42.0,1,42.0,1,42.0,1
2686,max_effective,20,60,3,3,0.05,0.95,0.8890546305567891,14,58.0,1,58.0,1,58.0,1,58.0,1
2687,max_effective,20,60,3,3,0.05,0.95,0.8734017016891145,11,51.0,1,51.0,1,51.0,1,51.0,1
2688,max_effective,20,60,3,3,0.05,0.95,0.8417191057265758,6,33.0,1,33.0,1,33.0,1,33.0,1
2689,max_effective,20,60,3,3,0.05,0.95,0.916064190971258,14,62.0,1,62.0,1,62.0,1,62.0,1
2690,max_effective,20,60,3,3,0.05,0.95,0.9083711637723892,20,86.0,1,86.0,1,86.0,1,86.0,1
2691,max_effective,20,60,3,3,0.05,0.95,0.9369052572576404,19,88.0,1,88.0,1,88.0,1,88.0,1
2692,max_effective,20,60,3,3,0.05,0.95,0.9236211689325378,31,66.0,1,66.0,1,66.0,1,66.0,1
2693,max_effective,20,60,3,3,0.05,0.95,0.9390658096478238,70,115.0,0,144.0,1,144.0,1,135.0,0
2694,max_effective,20,60,3,3,0.05,0.95,0.9307173289509272,10,56.0,1,56.0,1,56.0,1,56.0,1
2695,max_effective,20,60,3,3,0.05,0.95,0.8950863928614262,10,47.0,1,47.0,1,47.0,1,47.0,1
2696,max_effective,20,60,3,3,0.05,0.95,0.9286855048946184,10,48.0,1,48.0,1,48.0,1,48.0,1
2697,max_effective,20,60,3,3,0.05,0.95,0.9119377599317648,12,65.0,1,65.0,1,65.0,1,65.0,1
2698,max_effective,20,60,3,3,0.05,0.95,0.9284262710264426,20,68.0,1,68.0,1,68.0,1,68.0,1
2699,max_effective,20,60,3,3,0.05,0.95,0.943510359054665,25,83.0,1,83.0,1,83.0,1,83.0,1
2700,max_effective,20,60,3,3,0.05,0.95,0.869257590941437,25,83.0,1,83.0,1,83.0,1,83.0,1
2701,max_effective,20,60,3,3,0.05,0.95,0.7488828684252399,5,35.0,1,35.0,1,35.0,1,34.0,0
2702,max_effective,20,60,3,3,0.05,0.95,0.9148640769607896,8,51.0,1,51.0,1,51.0,1,51.0,1
2703,max_effective,20,60,3,3,0.05,0.95,0.8682181922534363,26,72.0,1,72.0,1,72.0,1,72.0,1
2704,max_effective,20,60,3,3,0.05,0.95,0.8495014938389923,23,58.0,1,58.0,1,58.0,1,58.0,1
2705,max_effective,20,60,3,3,0.05,0.95,0.9196277006495992,20,76.0,1,76.0,1,76.0,1,76.0,1
2706,max_effective,20,60,3,3,0.05,0.95,0.9405284243531016,10,41.0,1,41.0,1,41.0,1,41.0,1
2707,max_effective,20,60,3,3,0.05,0.95,0.85954655717191,11,50.0,1,50.0,1,50.0,1,46.0,0
2708,max_effective,20,60,3,3,0.05,0.95,0.8859928992968915,6,47.0,1,47.0,1,47.0,1,47.0,1
2709,max_effective,20,60,3,3,0.05,0.95,0.9244513424935172,5,38.0,1,38.0,1,38.0,1,38.0,1
2710,max_effective,20,60,3,3,0.05,0.95,0.8882029769155941,11,56.0,1,56.0,1,56.0,1,56.0,1
2711,max_effective,20,60,3,3,0.05,0.95,0.8349261107207622,19,58.0,1,58.0,1,58.0,1,58.0,1
2712,max_effective,20,60,3,3,0.05,0.95,0.9197130794791228,15,65.0,1,65.0,1,65.0,1,65.0,1
2713,max_effective,20,60,3,3,0.05,0.95,0.8127309820669378,6,45.0,1,45.0,1,45.0,1,45.0,1
2714,max_effective,20,60,3,3,0.05,0.95,0.9359843071299244,22,74.0,1,74.0,1,74.0,1,74.0,1
2715,max_effective,20,60,3,3,0.05,0.95,0.847328088050031,11,49.0,1,49.0,1,49.0,1,49.0,1
2716,max_effective,20,60,3,3,0.05,0.95,0.9322902030439192,19,51.0,1,51.0,1,51.0,1,48.0,0
2717,max_effective,20,60,3,3,0.05,0.95,0.7716125134833538,5,34.0,1,34.0,1,34.0,1,34.0,1
2718,max_effective,20,60,3,3,0.05,0.95,0.9227960484706343,20,68.0,1,68.0,1,68.0,1,68.0,1
2719,max_effective,20,60,3,3,0.05,0.95,0.9462910072459828,40,86.0,1,86.0,1,86.0,1,86.0,1
2720,max_effective,20,60,3,3,0.05,0.95,0.8977909631109438,9,54.0,1,54.0,1,54.0,1,54.0,1
2721,max_effective,20,60,3,3,0.05,0.95,0.880707060553458,13,59.0,1,59.0,1,59.0,1,59.0,1
2722,max_effective,20,60,3,3,0.05,0.95,0.8864928536539911,23,61.0,1,61.0,1,61.0,1,61.0,1
2723,max_effective,20,60,3,3,0.05,0.95,0.9031810318056676,28,68.0,1,68.0,1,68.0,1,68.0,1
2724,max_effective,20,60,3,3,0.05,0.95,0.906224725921667,11,54.0,1,54.0,1,54.0,1,54.0,1
2725,max_effective,20,60,3,3,0.05,0.95,0.9229061103118956,26,100.0,1,100.0,1,100.0,1,100.0,1
2726,max_effective,20,60,3,3,0.05,0.95,0.945520866733792,71,119.0,1,119.0,1,119.0,1,119.0,1
2727,max_effective,20,60,3,3,0.05,0.95,0.9266800435500416,14,49.0,1,49.0,1,49.0,1,49.0,1
2728,max_effective,20,60,3,3,0.05,0.95,0.9005438320904067,23,54.0,1,54.0,1,54.0,1,54.0,1
2729,max_effective,20,60,3,3,0.05,0.95,0.8838148669185755,10,50.0,1,50.0,1,50.0,1,50.0,1
2730,max_effective,20,60,3,3,0.05,0.95,0.9043372850714854,6,35.0,1,35.0,1,35.0,1,34.0,0
2731,max_effective,20,60,3,3,0.05,0.95,0.9372939314663472,9,59.0,1,59.0,1,59.0,1,56.0,0
2732,max_effective,20,60,3,3,0.05,0.95,0.9465552712153378,34,106.0,1,106.0,1,106.0,1,106.0,1
2733,max_effective,20,60,3,3,0.05,0.95,0.8371101174386074,13,53.0,1,53.0,1,53.0,1,53.0,1
2734,max_effective,20,60,3,3,0.05,0.95,0.9019384234577568,19,72.0,1,72.0,1,72.0,1,72.0,1
2735,max_effective,20,60,3,3,0.05,0.95,0.8894633691895446,31,64.0,1,64.0,1,64.0,1,64.0,1
2736,max_effective,20,60,3,3,0.05,0.95,0.9320269427238252,35,66.0,1,66.0,1,66.0,1,66.0,1
2737,max_effective,20,60,3,3,0.05,0.95,0.843737053913559,11,61.0,1,61.0,1,61.0,1,61.0,1
2738,max_effective,20,60,3,3,0.05,0.95,0.9178892628493912,44,91.0,1,91.0,1,91.0,1,91.0,1
2739,max_effective,20,60,3,3,0.05,0.95,0.9437796896207834,20,75.0,1,75.0,1,75.0,1,75.0,1
2740,max_effective,20,60,3,3,0.05,0.95,0.939076410005962,13,84.0,1,84.0,1,84.0,1,84.0,1
2741,max_effective,20,60,3,3,0.05,0.95,0.8924215299232743,13,45.0,1,45.0,1,45.0,1,45.0,1
2742,max_effective,20,60,3,3,0.05,0.95,0.8615979711045306,22,65.0,1,65.0,1,65.0,1,65.0,1
2743,max_effective,20,60,3,3,0.05,0.95,0.8765534680088504,4,37.0,1,37.0,1,37.0,1,37.0,1
2744,max_effective,20,60,3,3,0.05,0.95,0.9265895582526456,8,47.0,1,47.0,1,47.0,1,47.0,1
2745,max_effective,20,60,3,3,0.05,0.95,0.8894080881227661,8,56.0,1,56.0,1,56.0,1,56.0,1
2746,max_effective,20,60,3,3,0.05,0.95,0.9468059492253608,11,51.0,1,51.0,1,51.0,1,51.0,1
2747,max_effective,20,60,3,3,0.05,0.95,0.8985437645404064,5,39.0,1,39.0,1,39.0,1,38.0,0
2748,max_effective,20,60,3,3,0.05,0.95,0.8894118007719001,9,43.0,1,43.0,1,43.0,1,41.0,0
2749,max_effective,20,60,3,3,0.05,0.95,0.804957795598834,8,38.0,1,38.0,1,38.0,1,38.0,1
2750,max_effective,20,60,3,3,0.05,0.95,0.8247824684516962,5,32.0,1,32.0,1,32.0,1,32.0,1
2751,max_effective,20,60,3,3,0.05,0.95,0.9009011850848888,16,64.0,1,64.0,1,64.0,1,64.0,1
2752,max_effective,20,60,3,3,0.05,0.95,0.9226669224522568,11,62.0,1,62.0,1,62.0,1,62.0,1
2753,max_effective,20,60,3,3,0.05,0.95,0.8816105543823899,14,48.0,1,48.0,1,48.0,1,48.0,1
2754,max_effective,20,60,3,3,0.05,0.95,0.9071608845990886,27,88.0,1,88.0,1,88.0,1,88.0,1
2755,max_effective,20,60,3,3,0.05,0.95,0.9239695543040888,14,52.0,1,52.0,1,52.0,1,52.0,1
2756,max_effective,20,60,3,3,0.05,0.95,0.9436328574150932,48,93.0,1,93.0,1,93.0,1,93.0,1
2757,max_effective,20,60,3,3,0.05,0.95,0.9202327442974796,20,79.0,1,79.0,1,79.0,1,79.0,1
2758,max_effective,20,60,3,3,0.05,0.95,0.8953576508663093,8,62.0,1,62.0,1,62.0,1,62.0,1
2759,max_effective,20,60,3,3,0.05,0.95,0.9361589601757084,19,75.0,1,75.0,1,75.0,1,75.0,1
2760,max_effective,20,60,3,3,0.05,0.95,0.930878441644151,18,68.0,1,68.0,1,68.0,1,67.0,0
2761,max_effective,20,60,3,3,0.05,0.95,0.9114916964379371,13,54.0,1,54.0,1,54.0,1,54.0,1
2762,max_effective,20,60,3,3,0.05,0.95,0.906020560852428,16,87.0,1,87.0,1,87.0,1,87.0,1
2763,max_effective,20,60,3,3,0.05,0.95,0.9490092125808604,29,131.0,0,137.0,1,135.0,0,134.0,0
2764,max_effective,20,60,3,3,0.05,0.95,0.9340769367428464,21,61.0,1,61.0,1,61.0,1,61.0,1
2765,max_effective,20,60,3,3,0.05,0.95,0.922837529002552,8,41.0,1,41.0,1,41.0,1,41.0,1
2766,max_effective,20,60,3,3,0.05,0.95,0.8373855901231878,6,35.0,1,35.0,1,35.0,1,35.0,1
2767,max_effective,20,60,3,3,0.05,0.95,0.9365762308122658,17,66.0,1,66.0,1,66.0,1,66.0,1
2768,max_effective,20,60,3,3,0.05,0.95,0.9302200527596732,37,80.0,1,80.0,1,80.0,1,80.0,1
2769,max_effective,20,60,3,3,0.05,0.95,0.9444522162842748,40,72.0,1,72.0,1,72.0,1,72.0,1
2770,max_effective,20,60,3,3,0.05,0.95,0.9113732550018584,13,54.0,1,54.0,1,54.0,1,54.0,1
2771,max_effective,20,60,3,3,0.05,0.95,0.9485315077540024,18,75.0,1,75.0,1,75.0,1,75.0,1
2772,max_effective,20,60,3,3,0.05,0.95,0.946473753994451,24,106.0,1,106.0,1,106.0,1,106.0,1
2773,max_effective,20,60,3,3,0.05,0.95,0.9459311008861464,22,80.0,1,80.0,1,80.0,1,80.0,1
2774,max_effective,20,60,3,3,0.05,0.95,0.9449485143270684,19,66.0,1,66.0,1,66.0,1,66.0,1
2775,max_effective,20,60,3,3,0.05,0.95,0.9272995929004412,8,59.0,1,59.0,1,59.0,1,59.0,1
2776,max_effective,20,60,3,3,0.05,0.95,0.9467546603198512,64,125.0,0,144.0,1,140.0,0,129.0,0
2777,max_effective,20,60,3,3,0.05,0.95,0.8742510981418975,7,39.0,1,39.0,1,39.0,1,38.0,0
2778,max_effective,20,60,3,3,0.05,0.95,0.9484172712115408,11,66.0,1,66.0,1,66.0,1,66.0,1
2779,max_effective,20,60,3,3,0.05,0.95,0.946078912840324,72,116.0,1,116.0,1,116.0,1,116.0,1
2780,max_effective,20,60,3,3,0.05,0.95,0.9128451103768715,29,102.0,1,102.0,1,102.0,1,102.0,1
2781,max_effective,20,60,3,3,0.05,0.95,0.8423722994874313,9,41.0,1,41.0,1,41.0,1,41.0,1
2782,max_effective,20,60,3,3,0.05,0.95,0.923946454057597,26,81.0,1,81.0,1,81.0,1,81.0,1
2783,max_effective,20,60,3,3,0.05,0.95,0.8857829138196629,5,33.0,1,33.0,1,33.0,1,32.0,0
2784,max_effective,20,60,3,3,0.05,0.95,0.9155732428438448,9,53.0,1,53.0,1,53.0,1,53.0,1
2785,max_effective,20,60,3,3,0.05,0.95,0.9239411689470108,26,82.0,1,82.0,1,82.0,1,82.0,1
2786,max_effective,20,60,3,3,0.05,0.95,0.9456537095345772,33,106.0,1,106.0,1,106.0,1,106.0,1
2787,max_effective,20,60,3,3,0.05,0.95,0.9345012574660904,38,108.0,0,122.0,1,121.0,0,120.0,0
2788,max_effective,20,60,3,3,0.05,0.95,0.9423499423208948,17,74.0,1,74.0,1,74.0,1,73.0,0
2789,max_effective,20,60,3,3,0.05,0.95,0.8845063874945636,16,54.0,1,54.0,1,54.0,1,54.0,1
2790,max_effective,20,60,3,3,0.05,0.95,0.9342918031509684,7,47.0,1,47.0,1,47.0,1,47.0,1
2791,max_effective,20,60,3,3,0.05,0.95,0.9453197876337742,17,69.0,1,69.0,1,69.0,1,69.0,1
2792,max_effective,20,60,3,3,0.05,0.95,0.8969194213059626,14,49.0,1,49.0,1,49.0,1,49.0,1
2793,max_effective,20,60,3,3,0.05,0.95,0.9252599814975402,14,50.0,1,50.0,1,50.0,1,49.0,0
2794,max_effective,20,60,3,3,0.05,0.95,0.9492046977150216,10,55.0,1,55.0,1,55.0,1,55.0,1
2795,max_effective,20,60,3,3,0.05,0.95,0.9362306851858114,20,46.0,1,46.0,1,46.0,1,46.0,1
2796,max_effective,20,60,3,3,0.05,0.95,0.8973037790570869,3,22.0,1,22.0,1,22.0,1,21.0,0
2797,max_effective,20,60,3,3,0.05,0.95,0.9110261426766838,31,80.0,1,80.0,1,80.0,1,80.0,1
2798,max_effective,20,60,3,3,0.05,0.95,0.8958544226233008,8,47.0,1,47.0,1,47.0,1,47.0,1
2799,max_effective,20,60,3,3,0.05,0.95,0.8524331864782967,15,57.0,1,57.0,1,57.0,1,57.0,1
2800,max_effective,20,60,3,3,0.05,0.95,0.9489719402984196,140,121.0,0,140.0,0,157.0,1,151.0,0
2801,max_effective,20,60,3,3,0.05,0.95,0.933042535722396,12,74.0,1,74.0,1,74.0,1,74.0,1
2802,max_effective,20,60,3,3,0.05,0.95,0.9493602886326652,15,65.0,1,65.0,1,65.0,1,64.0,0
2803,max_effective,20,60,3,3,0.05,0.95,0.802694746761483,19,65.0,1,65.0,1,65.0,1,65.0,1
2804,max_effective,20,60,3,3,0.05,0.95,0.940374818810926,54,87.0,1,87.0,1,87.0,1,86.0,0
2805,max_effective,20,60,3,3,0.05,0.95,0.8580034962184875,12,51.0,1,51.0,1,51.0,1,51.0,1
2806,max_effective,20,60,3,3,0.05,0.95,0.8998989203768808,13,58.0,1,58.0,1,58.0,1,57.0,0
2807,max_effective,20,60,3,3,0.05,0.95,0.9296368266453364,24,66.0,1,66.0,1,66.0,1,66.0,1
2808,max_effective,20,60,3,3,0.05,0.95,0.9361931076137407,11,44.0,1,44.0,1,44.0,1,44.0,1
2809,max_effective,20,60,3,3,0.05,0.95,0.9453756159620856,21,104.0,1,104.0,1,104.0,1,104.0,1
2810,max_effective,20,60,3,3,0.05,0.95,0.9283495413677176,12,59.0,1,59.0,1,59.0,1,59.0,1
2811,max_effective,20,60,3,3,0.05,0.95,0.9415730992906864,29,103.0,1,103.0,1,103.0,1,103.0,1
2812,max_effective,20,60,3,3,0.05,0.95,0.9085229674925972,5,49.0,1,49.0,1,49.0,1,49.0,1
2813,max_effective,20,60,3,3,0.05,0.95,0.9207615715051818,36,81.0,1,81.0,1,81.0,1,81.0,1
2814,max_effective,20,60,3,3,0.05,0.95,0.9441588801862728,24,65.0,1,65.0,1,65.0,1,65.0,1
2815,max_effective,20,60,3,3,0.05,0.95,0.9256525462038536,34,107.0,1,107.0,1,107.0,1,107.0,1
2816,max_effective,20,60,3,3,0.05,0.95,0.9312557312979708,24,85.0,1,85.0,1,85.0,1,85.0,1
2817,max_effective,20,60,3,3,0.05,0.95,0.8352367888323579,11,48.0,1,48.0,1,48.0,1,48.0,1
2818,max_effective,20,60,3,3,0.05,0.95,0.9426816821551992,41,107.0,1,107.0,1,106.0,0,107.0,1
2819,max_effective,20,60,3,3,0.05,0.95,0.8698982726243698,24,83.0,1,83.0,1,83.0,1,83.0,1
2820,max_effective,20,60,3,3,0.05,0.95,0.9068218412130208,18,69.0,1,69.0,1,69.0,1,69.0,1
2821,max_effective,20,60,3,3,0.05,0.95,0.9234351348306508,15,69.0,1,69.0,1,69.0,1,69.0,1
2822,max_effective,20,60,3,3,0.05,0.95,0.85000121317729,3,28.0,1,28.0,1,28.0,1,28.0,1
2823,max_effective,20,60,3,3,0.05,0.95,0.9286536620763955,27,56.0,1,56.0,1,56.0,1,55.0,0
2824,max_effective,20,60,3,3,0.05,0.95,0.937016470832036,10,41.0,1,41.0,1,41.0,1,41.0,1
2825,max_effective,20,60,3,3,0.05,0.95,0.856469619009705,7,39.0,1,39.0,1,39.0,1,39.0,1
2826,max_effective,20,60,3,3,0.05,0.95,0.9126022312443148,54,95.0,1,95.0,1,95.0,1,95.0,1
2827,max_effective,20,60,3,3,0.05,0.95,0.8501415017934503,10,40.0,1,40.0,1,40.0,1,40.0,1
2828,max_effective,20,60,3,3,0.05,0.95,0.902294250705867,17,58.0,1,58.0,1,58.0,1,54.0,0
2829,max_effective,20,60,3,3,0.05,0.95,0.942583958572258,21,57.0,1,57.0,1,57.0,1,57.0,1
2830,max_effective,20,60,3,3,0.05,0.95,0.8914488895730968,13,46.0,1,46.0,1,46.0,1,46.0,1
2831,max_effective,20,60,3,3,0.05,0.95,0.8039125613751196,11,47.0,1,47.0,1,47.0,1,47.0,1
2832,max_effective,20,60,3,3,0.05,0.95,0.9113333883633458,15,64.0,1,64.0,1,64.0,1,64.0,1
2833,max_effective,20,60,3,3,0.05,0.95,0.8569811975009198,18,57.0,1,57.0,1,57.0,1,57.0,1
2834,max_effective,20,60,3,3,0.05,0.95,0.8804669139337538,7,42.0,1,42.0,1,42.0,1,42.0,1
2835,max_effective,20,60,3,3,0.05,0.95,0.9411316621851008,14,67.0,1,67.0,1,67.0,1,67.0,1
2836,max_effective,20,60,3,3,0.05,0.95,0.9085454153719308,9,44.0,1,44.0,1,44.0,1,44.0,1
2837,max_effective,20,60,3,3,0.05,0.95,0.9185241797445312,9,45.0,1,45.0,1,45.0,1,45.0,1
2838,max_effective,20,60,3,3,0.05,0.95,0.9232555126148873,20,85.0,1,85.0,1,85.0,1,85.0,1
2839,max_effective,20,60,3,3,0.05,0.95,0.8797652842634078,12,50.0,1,50.0,1,50.0,1,50.0,1
2840,max_effective,20,60,3,3,0.05,0.95,0.9473921322168082,29,83.0,1,83.0,1,83.0,1,83.0,1
2841,max_effective,20,60,3,3,0.05,0.95,0.949915399404658,34,103.0,1,103.0,1,103.0,1,103.0,1
2842,max_effective,20,60,3,3,0.05,0.95,0.901075930087092,14,72.0,1,72.0,1,72.0,1,72.0,1
2843,max_effective,20,60,3,3,0.05,0.95,0.929333717372758,39,103.0,0,114.0,1,114.0,1,114.0,1
2844,max_effective,20,60,3,3,0.05,0.95,0.8779427780633535,11,60.0,1,60.0,1,60.0,1,59.0,0
2845,max_effective,20,60,3,3,0.05,0.95,0.7943087953942359,5,35.0,1,35.0,1,35.0,1,35.0,1
2846,max_effective,20,60,3,3,0.05,0.95,0.8854530310724559,30,89.0,1,89.0,1,89.0,1,89.0,1
2847,max_effective,20,60,3,3,0.05,0.95,0.947800719177778,9,63.0,1,63.0,1,63.0,1,63.0,1
2848,max_effective,20,60,3,3,0.05,0.95,0.8803597012734533,27,91.0,1,91.0,1,91.0,1,91.0,1
2849,max_effective,20,60,3,3,0.05,0.95,0.8632084004704336,10,43.0,1,43.0,1,43.0,1,43.0,1
2850,max_effective,20,60,3,3,0.05,0.95,0.9212050076817128,19,64.0,1,64.0,1,64.0,1,64.0,1
2851,max_effective,20,60,3,3,0.05,0.95,0.9398282795250128,31,81.0,1,81.0,1,81.0,1,81.0,1
2852,max_effective,20,60,3,3,0.05,0.95,0.9494867784539526,16,57.0,1,57.0,1,57.0,1,57.0,1
2853,max_effective,20,60,3,3,0.05,0.95,0.8788699703797624,10,40.0,1,40.0,1,40.0,1,40.0,1
2854,max_effective,20,60,3,3,0.05,0.95,0.8876070524919308,23,63.0,1,63.0,1,63.0,1,63.0,1
2855,max_effective,20,60,3,3,0.05,0.95,0.929353935306387,27,56.0,1,56.0,1,56.0,1,56.0,1
2856,max_effective,20,60,3,3,0.05,0.95,0.8890278062408924,17,66.0,1,66.0,1,66.0,1,66.0,1
2857,max_effective,20,60,3,3,0.05,0.95,0.9073679926430536,7,47.0,1,47.0,1,47.0,1,46.0,0
2858,max_effective,20,60,3,3,0.05,0.95,0.863471513707376,20,76.0,1,76.0,1,76.0,1,76.0,1
2859,max_effective,20,60,3,3,0.05,0.95,0.9029252526764936,23,78.0,1,78.0,1,78.0,1,78.0,1
2860,max_effective,20,60,3,3,0.05,0.95,0.872852250757444,33,78.0,1,78.0,1,78.0,1,78.0,1
2861,max_effective,20,60,3,3,0.05,0.95,0.9351315093828616,16,76.0,1,76.0,1,76.0,1,76.0,1
2862,max_effective,20,60,3,3,0.05,0.95,0.9394659645670428,11,51.0,1,51.0,1,51.0,1,51.0,1
2863,max_effective,20,60,3,3,0.05,0.95,0.9426014698192052,36,92.0,1,92.0,1,92.0,1,92.0,1
2864,max_effective,20,60,3,3,0.05,0.95,0.9342350282889448,14,62.0,1,62.0,1,62.0,1,62.0,1
2865,max_effective,20,60,3,3,0.05,0.95,0.8319937212435762,7,42.0,1,42.0,1,42.0,1,42.0,1
2866,max_effective,20,60,3,3,0.05,0.95,0.8527529117710785,10,47.0,1,47.0,1,47.0,1,47.0,1
2867,max_effective,20,60,3,3,0.05,0.95,0.9453443897242194,14,49.0,1,49.0,1,49.0,1,49.0,1
2868,max_effective,20,60,3,3,0.05,0.95,0.924301247089405,13,52.0,1,52.0,1,52.0,1,52.0,1
2869,max_effective,20,60,3,3,0.05,0.95,0.8856099880663904,15,56.0,1,56.0,1,56.0,1,56.0,1
2870,max_effective,20,60,3,3,0.05,0.95,0.9324332475082436,13,56.0,1,56.0,1,56.0,1,56.0,1
2871,max_effective,20,60,3,3,0.05,0.95,0.9338502299593874,34,79.0,1,79.0,1,79.0,1,79.0,1
2872,max_effective,20,60,3,3,0.05,0.95,0.8684251708254304,6,43.0,1,43.0,1,43.0,1,43.0,1
2873,max_effective,20,60,3,3,0.05,0.95,0.8007835026214883,14,54.0,1,54.0,1,54.0,1,54.0,1
2874,max_effective,20,60,3,3,0.05,0.95,0.930104999495191,12,56.0,1,56.0,1,56.0,1,56.0,1
2875,max_effective,20,60,3,3,0.05,0.95,0.902314838469198,14,67.0,1,67.0,1,67.0,1,66.0,0
2876,max_effective,20,60,3,3,0.05,0.95,0.9384211303073624,70,115.0,0,123.0,0,147.0,0,150.0,1
2877,max_effective,20,60,3,3,0.05,0.95,0.7944526394946936,5,35.0,1,35.0,1,35.0,1,35.0,1
2878,max_effective,20,60,3,3,0.05,0.95,0.9452645277012752,36,81.0,1,81.0,1,81.0,1,81.0,1
2879,max_effective,20,60,3,3,0.05,0.95,0.9046713829039446,23,72.0,1,72.0,1,72.0,1,72.0,1
2880,max_effective,20,60,3,3,0.05,0.95,0.9329642126315726,25,76.0,1,76.0,1,76.0,1,76.0,1
2881,max_effective,20,60,3,3,0.05,0.95,0.933720151930188,9,42.0,1,42.0,1,42.0,1,40.0,0
2882,max_effective,20,60,3,3,0.05,0.95,0.9004698071357469,11,64.0,1,64.0,1,64.0,1,64.0,1
2883,max_effective,20,60,3,3,0.05,0.95,0.9327448400249064,11,50.0,1,50.0,1,50.0,1,50.0,1
2884,max_effective,20,60,3,3,0.05,0.95,0.8551121800635496,12,57.0,1,57.0,1,57.0,1,57.0,1
2885,max_effective,20,60,3,3,0.05,0.95,0.6882947091789279,5,36.0,1,36.0,1,36.0,1,36.0,1
2886,max_effective,20,60,3,3,0.05,0.95,0.9208244237546264,15,46.0,1,46.0,1,46.0,1,46.0,1
2887,max_effective,20,60,3,3,0.05,0.95,0.94217054797059,20,66.0,1,66.0,1,66.0,1,65.0,0
2888,max_effective,20,60,3,3,0.05,0.95,0.8975932591705607,20,61.0,1,61.0,1,61.0,1,60.0,0
2889,max_effective,20,60,3,3,0.05,0.95,0.9094566603144836,12,48.0,1,48.0,1,48.0,1,47.0,0
2890,max_effective,20,60,3,3,0.05,0.95,0.9383196709830112,37,84.0,1,84.0,1,84.0,1,83.0,0
2891,max_effective,20,60,3,3,0.05,0.95,0.9295232206748744,27,77.0,1,77.0,1,77.0,1,77.0,1
2892,max_effective,20,60,3,3,0.05,0.95,0.9339686484565292,25,56.0,1,56.0,1,56.0,1,56.0,1
2893,max_effective,20,60,3,3,0.05,0.95,0.9262160904514888,15,56.0,1,56.0,1,56.0,1,56.0,1
2894,max_effective,20,60,3,3,0.05,0.95,0.9253927091339984,14,70.0,1,70.0,1,70.0,1,70.0,1
2895,max_effective,20,60,3,3,0.05,0.95,0.9445210488633216,12,65.0,1,65.0,1,65.0,1,65.0,1
2896,max_effective,20,60,3,3,0.05,0.95,0.9434076606003982,24,71.0,1,71.0,1,71.0,1,71.0,1
2897,max_effective,20,60,3,3,0.05,0.95,0.930604262945409,8,48.0,1,48.0,1,48.0,1,48.0,1
2898,max_effective,20,60,3,3,0.05,0.95,0.9083146096759674,8,52.0,1,52.0,1,52.0,1,52.0,1
2899,max_effective,20,60,3,3,0.05,0.95,0.8242340621846359,7,43.0,1,43.0,1,43.0,1,43.0,1
2900,max_effective,20,60,3,3,0.05,0.95,0.9485428999415212,26,67.0,1,67.0,1,67.0,1,67.0,1
2901,max_effective,20,60,3,3,0.05,0.95,0.9134479193523444,20,87.0,1,87.0,1,87.0,1,87.0,1
2902,max_effective,20,60,3,3,0.05,0.95,0.9498527893276588,10,63.0,1,63.0,1,63.0,1,63.0,1
2903,max_effective,20,60,3,3,0.05,0.95,0.9497182309250344,49,107.0,0,115.0,1,115.0,1,115.0,1
2904,max_effective,20,60,3,3,0.05,0.95,0.9207444882341888,17,67.0,1,67.0,1,67.0,1,67.0,1
2905,max_effective,20,60,3,3,0.05,0.95,0.9058121450855612,9,35.0,1,35.0,1,35.0,1,35.0,1
2906,max_effective,20,60,3,3,0.05,0.95,0.8946459109330909,16,56.0,1,56.0,1,56.0,1,56.0,1
2907,max_effective,20,60,3,3,0.05,0.95,0.8620534909763137,19,62.0,1,62.0,1,62.0,1,62.0,1
2908,max_effective,20,60,3,3,0.05,0.95,0.9015191920142496,28,86.0,1,86.0,1,86.0,1,86.0,1
2909,max_effective,20,60,3,3,0.05,0.95,0.9168973606774528,16,48.0,1,48.0,1,48.0,1,48.0,1
2910,max_effective,20,60,3,3,0.05,0.95,0.9258276087984098,23,57.0,1,57.0,1,57.0,1,55.0,0
2911,max_effective,20,60,3,3,0.05,0.95,0.9427840516266734,10,56.0,1,56.0,1,56.0,1,55.0,0
2912,max_effective,20,60,3,3,0.05,0.95,0.923135709979026,22,107.0,1,107.0,1,107.0,1,107.0,1
2913,max_effective,20,60,3,3,0.05,0.95,0.940022927492596,32,89.0,1,89.0,1,89.0,1,89.0,1
2914,max_effective,20,60,3,3,0.05,0.95,0.9217081542418052,23,62.0,1,62.0,1,62.0,1,62.0,1
2915,max_effective,20,60,3,3,0.05,0.95,0.8787293211930043,15,59.0,1,59.0,1,59.0,1,59.0,1
2916,max_effective,20,60,3,3,0.05,0.95,0.8509448325588577,9,46.0,1,46.0,1,46.0,1,46.0,1
2917,max_effective,20,60,3,3,0.05,0.95,0.8674964034824239,24,64.0,1,64.0,1,64.0,1,64.0,1
2918,max_effective,20,60,3,3,0.05,0.95,0.8900372711699305,28,91.0,1,91.0,1,91.0,1,91.0,1
2919,max_effective,20,60,3,3,0.05,0.95,0.9292619618231918,4,31.0,1,31.0,1,31.0,1,31.0,1
2920,max_effective,20,60,3,3,0.05,0.95,0.9472927745969284,20,57.0,1,57.0,1,57.0,1,57.0,1
2921,max_effective,20,60,3,3,0.05,0.95,0.8078345299367318,9,49.0,1,49.0,1,49.0,1,45.0,0
2922,max_effective,20,60,3,3,0.05,0.95,0.913883014277316,26,71.0,1,71.0,1,71.0,1,71.0,1
2923,max_effective,20,60,3,3,0.05,0.95,0.9367262202598144,12,62.0,1,62.0,1,62.0,1,62.0,1
2924,max_effective,20,60,3,3,0.05,0.95,0.9372197569614382,10,44.0,1,44.0,1,44.0,1,44.0,1
2925,max_effective,20,60,3,3,0.05,0.95,0.944566294979087,51,108.0,1,108.0,1,108.0,1,108.0,1
2926,max_effective,20,60,3,3,0.05,0.95,0.9279521991266282,17,57.0,1,57.0,1,57.0,1,56.0,0
2927,max_effective,20,60,3,3,0.05,0.95,0.9118884989868004,8,49.0,1,49.0,1,49.0,1,49.0,1
2928,max_effective,20,60,3,3,0.05,0.95,0.9397197160076476,43,115.0,1,115.0,1,115.0,1,107.0,0
2929,max_effective,20,60,3,3,0.05,0.95,0.8478475368253581,11,46.0,1,46.0,1,46.0,1,46.0,1
2930,max_effective,20,60,3,3,0.05,0.95,0.873977364999179,15,67.0,1,67.0,1,67.0,1,67.0,1
2931,max_effective,20,60,3,3,0.05,0.95,0.9488899381103044,27,84.0,1,84.0,1,84.0,1,84.0,1
2932,max_effective,20,60,3,3,0.05,0.95,0.9059636147678778,16,62.0,1,62.0,1,62.0,1,62.0,1
2933,max_effective,20,60,3,3,0.05,0.95,0.9144506411664534,4,30.0,1,30.0,1,30.0,1,30.0,1
2934,max_effective,20,60,3,3,0.05,0.95,0.9346400069948418,25,80.0,1,80.0,1,80.0,1,80.0,1
2935,max_effective,20,60,3,3,0.05,0.95,0.8512901927185454,9,46.0,1,46.0,1,46.0,1,46.0,1
2936,max_effective,20,60,3,3,0.05,0.95,0.9296154052670876,16,93.0,1,93.0,1,93.0,1,93.0,1
2937,max_effective,20,60,3,3,0.05,0.95,0.9137622444690467,5,33.0,1,33.0,1,33.0,1,29.0,0
2938,max_effective,20,60,3,3,0.05,0.95,0.9495420658287984,43,109.0,0,110.0,1,110.0,1,110.0,1
2939,max_effective,20,60,3,3,0.05,0.95,0.9400983146753232,30,107.0,1,107.0,1,107.0,1,107.0,1
2940,max_effective,20,60,3,3,0.05,0.95,0.9295877038507668,15,84.0,1,84.0,1,84.0,1,84.0,1
2941,max_effective,20,60,3,3,0.05,0.95,0.902189260603771,24,61.0,1,61.0,1,61.0,1,61.0,1
2942,max_effective,20,60,3,3,0.05,0.95,0.9449231935918784,9,41.0,1,41.0,1,41.0,1,41.0,1
2943,max_effective,20,60,3,3,0.05,0.95,0.914378513510134,21,60.0,1,60.0,1,60.0,1,60.0,1
2944,max_effective,20,60,3,3,0.05,0.95,0.8482674122442133,8,40.0,1,40.0,1,40.0,1,40.0,1
2945,max_effective,20,60,3,3,0.05,0.95,0.9078984108982316,8,45.0,1,45.0,1,45.0,1,45.0,1
2946,max_effective,20,60,3,3,0.05,0.95,0.922045269323169,13,60.0,1,60.0,1,60.0,1,60.0,1
2947,max_effective,20,60,3,3,0.05,0.95,0.9220134426422588,17,80.0,1,80.0,1,80.0,1,80.0,1
2948,max_effective,20,60,3,3,0.05,0.95,0.793430277669097,14,41.0,1,41.0,1,41.0,1,41.0,1
2949,max_effective,20,60,3,3,0.05,0.95,0.9356748915377092,24,82.0,1,82.0,1,82.0,1,82.0,1
2950,max_effective,20,60,3,3,0.05,0.95,0.9438742668964504,34,92.0,1,92.0,1,92.0,1,92.0,1
2951,max_effective,20,60,3,3,0.05,0.95,0.93130184754652,29,73.0,1,73.0,1,73.0,1,73.0,1
2952,max_effective,20,60,3,3,0.05,0.95,0.9290863210431662,14,67.0,1,67.0,1,67.0,1,67.0,1
2953,max_effective,20,60,3,3,0.05,0.95,0.7651833331697888,8,47.0,1,47.0,1,47.0,1,47.0,1
2954,max_effective,20,60,3,3,0.05,0.95,0.9117369769496584,8,55.0,1,55.0,1,55.0,1,55.0,1
2955,max_effective,20,60,3,3,0.05,0.95,0.8991521936395181,10,50.0,1,50.0,1,50.0,1,50.0,1
2956,max_effective,20,60,3,3,0.05,0.95,0.8161385472371445,13,50.0,1,50.0,1,50.0,1,50.0,1
2957,max_effective,20,60,3,3,0.05,0.95,0.861983243888198,12,62.0,1,62.0,1,62.0,1,62.0,1
2958,max_effective,20,60,3,3,0.05,0.95,0.9479563144708092,11,61.0,1,61.0,1,61.0,1,61.0,1
2959,max_effective,20,60,3,3,0.05,0.95,0.9299638340421604,10,44.0,1,44.0,1,44.0,1,44.0,1
2960,max_effective,20,60,3,3,0.05,0.95,0.9244553396297718,25,75.0,1,75.0,1,75.0,1,75.0,1
2961,max_effective,20,60,3,3,0.05,0.95,0.949670279533783,19,81.0,1,81.0,1,81.0,1,81.0,1
2962,max_effective,20,60,3,3,0.05,0.95,0.9167513379298174,6,46.0,1,46.0,1,46.0,1,46.0,1
2963,max_effective,20,60,3,3,0.05,0.95,0.8846150994655586,9,46.0,1,46.0,1,46.0,1,46.0,1
2964,max_effective,20,60,3,3,0.05,0.95,0.8895412332795507,31,69.0,1,69.0,1,69.0,1,69.0,1
2965,max_effective,20,60,3,3,0.05,0.95,0.9496497100488468,22,96.0,1,96.0,1,96.0,1,96.0,1
2966,max_effective,20,60,3,3,0.05,0.95,0.9464933402906685,35,119.0,0,125.0,1,125.0,1,125.0,1
2967,max_effective,20,60,3,3,0.05,0.95,0.9428134723664168,23,124.0,1,124.0,1,124.0,1,123.0,0
2968,max_effective,20,60,3,3,0.05,0.95,0.8972466461382649,8,53.0,1,53.0,1,53.0,1,52.0,0
2969,max_effective,20,60,3,3,0.05,0.95,0.900849913521149,13,79.0,1,79.0,1,79.0,1,79.0,1
2970,max_effective,20,60,3,3,0.05,0.95,0.945627939543378,95,127.0,0,134.0,0,144.0,1,144.0,1
2971,max_effective,20,60,3,3,0.05,0.95,0.7415426418091833,5,30.0,1,30.0,1,30.0,1,30.0,1
2972,max_effective,20,60,3,3,0.05,0.95,0.8189439361214441,7,52.0,1,52.0,1,52.0,1,49.0,0
2973,max_effective,20,60,3,3,0.05,0.95,0.9401481187301276,16,57.0,1,57.0,1,57.0,1,57.0,1
2974,max_effective,20,60,3,3,0.05,0.95,0.885025089778295,10,52.0,1,52.0,1,52.0,1,52.0,1
2975,max_effective,20,60,3,3,0.05,0.95,0.9463184505203922,25,80.0,1,80.0,1,80.0,1,80.0,1
2976,max_effective,20,60,3,3,0.05,0.95,0.9479321907102422,41,101.0,1,101.0,1,101.0,1,101.0,1
2977,max_effective,20,60,3,3,0.05,0.95,0.8485531158091606,3,24.0,1,24.0,1,24.0,1,23.0,0
2978,max_effective,20,60,3,3,0.05,0.95,0.9475580155352622,29,82.0,1,82.0,1,82.0,1,82.0,1
2979,max_effective,20,60,3,3,0.05,0.95,0.9423914472787184,62,117.0,1,117.0,1,117.0,1,117.0,1
2980,max_effective,20,60,3,3,0.05,0.95,0.9459817718920848,21,74.0,1,74.0,1,74.0,1,74.0,1
2981,max_effective,20,60,3,3,0.05,0.95,0.9146568121002666,15,71.0,1,71.0,1,71.0,1,71.0,1
2982,max_effective,20,60,3,3,0.05,0.95,0.910257640135195,18,64.0,1,64.0,1,64.0,1,64.0,1
2983,max_effective,20,60,3,3,0.05,0.95,0.9490660643072076,10,56.0,1,56.0,1,56.0,1,56.0,1
2984,max_effective,20,60,3,3,0.05,0.95,0.7980356687781405,8,57.0,1,57.0,1,57.0,1,57.0,1
2985,max_effective,20,60,3,3,0.05,0.95,0.927565278673574,6,50.0,1,50.0,1,50.0,1,50.0,1
2986,max_effective,20,60,3,3,0.05,0.95,0.8861912901242857,18,72.0,1,72.0,1,72.0,1,72.0,1
2987,max_effective,20,60,3,3,0.05,0.95,0.9238089802333967,33,72.0,1,72.0,1,72.0,1,72.0,1
2988,max_effective,20,60,3,3,0.05,0.95,0.931250510042408,7,40.0,1,40.0,1,40.0,1,40.0,1
2989,max_effective,20,60,3,3,0.05,0.95,0.919085059862924,11,45.0,1,45.0,1,45.0,1,45.0,1
2990,max_effective,20,60,3,3,0.05,0.95,0.9069495607390594,8,47.0,1,47.0,1,47.0,1,46.0,0
2991,max_effective,20,60,3,3,0.05,0.95,0.8612983256013916,17,63.0,1,63.0,1,63.0,1,63.0,1
2992,max_effective,20,60,3,3,0.05,0.95,0.8946612556118008,16,73.0,1,73.0,1,73.0,1,72.0,0
2993,max_effective,20,60,3,3,0.05,0.95,0.9128596816865028,16,72.0,1,72.0,1,72.0,1,72.0,1
2994,max_effective,20,60,3,3,0.05,0.95,0.918278991002143,8,33.0,1,33.0,1,33.0,1,33.0,1
2995,max_effective,20,60,3,3,0.05,0.95,0.9182441497197932,24,93.0,1,93.0,1,93.0,1,93.0,1
2996,max_effective,20,60,3,3,0.05,0.95,0.9312976480863562,18,61.0,1,61.0,1,61.0,1,61.0,1
2997,max_effective,20,60,3,3,0.05,0.95,0.9435863288769072,57,102.0,0,116.0,1,116.0,1,116.0,1
2998,max_effective,20,60,3,3,0.05,0.95,0.936471245833688,29,84.0,1,84.0,1,84.0,1,84.0,1
2999,max_effective,20,60,3,3,0.05,0.95,0.9027604872483588,27,74.0,1,74.0,1,74.0,1,74.0,1
3000,max_effective,20,60,3,3,0.05,0.95,0.921655006213588,69,99.0,1,99.0,1,99.0,1,99.0,1
3001,max_effective,20,60,3,3,0.05,0.95,0.9315007261509146,37,99.0,1,99.0,1,99.0,1,99.0,1
3002,max_effective,20,60,3,3,0.05,0.95,0.9448651020364662,6,39.0,1,39.0,1,39.0,1,39.0,1
3003,max_effective,20,60,3,3,0.05,0.95,0.8472168416979197,13,39.0,1,39.0,1,39.0,1,36.0,0
3004,max_effective,20,60,3,3,0.05,0.95,0.9415854889178328,10,58.0,1,58.0,1,58.0,1,58.0,1
3005,max_effective,20,60,3,3,0.05,0.95,0.7953085364662382,11,48.0,1,48.0,1,48.0,1,48.0,1
3006,max_effective,20,60,3,3,0.05,0.95,0.8559924846267406,37,78.0,1,78.0,1,78.0,1,78.0,1
3007,max_effective,20,60,3,3,0.05,0.95,0.9253687900484328,10,63.0,1,63.0,1,63.0,1,62.0,0
3008,max_effective,20,60,3,3,0.05,0.95,0.892630382698565,8,41.0,1,41.0,1,41.0,1,41.0,1
3009,max_effective,20,60,3,3,0.05,0.95,0.9242764792067776,9,55.0,1,55.0,1,55.0,1,55.0,1
3010,max_effective,20,60,3,3,0.05,0.95,0.941720013864571,32,61.0,1,61.0,1,61.0,1,59.0,0
3011,max_effective,20,60,3,3,0.05,0.95,0.8558559208434959,22,78.0,1,78.0,1,78.0,1,78.0,1
3012,max_effective,20,60,3,3,0.05,0.95,0.9424790197298832,8,48.0,1,48.0,1,48.0,1,48.0,1
3013,max_effective,20,60,3,3,0.05,0.95,0.9183302373621728,24,55.0,1,55.0,1,55.0,1,55.0,1
3014,max_effective,20,60,3,3,0.05,0.95,0.935588345957252,7,46.0,1,46.0,1,46.0,1,46.0,1
3015,max_effective,20,60,3,3,0.05,0.95,0.9441067660458796,11,55.0,1,55.0,1,55.0,1,55.0,1
3016,max_effective,20,60,3,3,0.05,0.95,0.9325515668812344,20,97.0,1,97.0,1,97.0,1,97.0,1
3017,max_effective,20,60,3,3,0.05,0.95,0.8621953519960064,9,37.0,1,37.0,1,37.0,1,36.0,0
3018,max_effective,20,60,3,3,0.05,0.95,0.896522881758872,24,71.0,1,71.0,1,71.0,1,71.0,1
3019,max_effective,20,60,3,3,0.05,0.95,0.941050894601193,17,85.0,1,85.0,1,85.0,1,85.0,1
3020,max_effective,20,60,3,3,0.05,0.95,0.8869116949916314,6,48.0,1,48.0,1,48.0,1,48.0,1
3021,max_effective,20,60,3,3,0.05,0.95,0.776879696011794,6,42.0,1,42.0,1,42.0,1,41.0,0
3022,max_effective,20,60,3,3,0.05,0.95,0.8536073518031199,9,57.0,1,57.0,1,57.0,1,57.0,1
3023,max_effective,20,60,3,3,0.05,0.95,0.9001376249731186,12,54.0,1,54.0,1,54.0,1,54.0,1
3024,max_effective,20,60,3,3,0.05,0.95,0.9483257147425768,51,98.0,0,106.0,1,106.0,1,106.0,1
3025,max_effective,20,60,3,3,0.05,0.95,0.8623763908220029,12,56.0,1,56.0,1,56.0,1,56.0,1
3026,max_effective,20,60,3,3,0.05,0.95,0.9082174183115844,22,70.0,1,70.0,1,70.0,1,70.0,1
3027,max_effective,20,60,3,3,0.05,0.95,0.8845311737290025,10,52.0,1,52.0,1,52.0,1,52.0,1
3028,max_effective,20,60,3,3,0.05,0.95,0.8713313281975776,10,66.0,1,66.0,1,66.0,1,66.0,1
3029,max_effective,20,60,3,3,0.05,0.95,0.8804666340766226,13,70.0,1,70.0,1,70.0,1,70.0,1
3030,max_effective,20,60,3,3,0.05,0.95,0.9204629779053652,14,81.0,1,81.0,1,81.0,1,81.0,1
3031,max_effective,20,60,3,3,0.05,0.95,0.8880535133052092,16,63.0,1,63.0,1,63.0,1,63.0,1
3032,max_effective,20,60,3,3,0.05,0.95,0.8481013758485869,8,49.0,1,49.0,1,49.0,1,49.0,1
3033,max_effective,20,60,3,3,0.05,0.95,0.9442162955594914,20,62.0,1,62.0,1,62.0,1,62.0,1
3034,max_effective,20,60,3,3,0.05,0.95,0.9457112635423426,26,76.0,1,76.0,1,76.0,1,76.0,1
3035,max_effective,20,60,3,3,0.05,0.95,0.8801812164677082,9,34.0,1,34.0,1,34.0,1,34.0,1
3036,max_effective,20,60,3,3,0.05,0.95,0.9222414427653036,19,65.0,1,65.0,1,65.0,1,64.0,0
3037,max_effective,20,60,3,3,0.05,0.95,0.8903948363884433,9,62.0,1,62.0,1,62.0,1,62.0,1
3038,max_effective,20,60,3,3,0.05,0.95,0.9115098946113334,10,50.0,1,50.0,1,50.0,1,50.0,1
3039,max_effective,20,60,3,3,0.05,0.95,0.908515103952434,27,84.0,1,84.0,1,84.0,1,84.0,1
3040,max_effective,20,60,3,3,0.05,0.95,0.9210325637642136,9,46.0,1,46.0,1,46.0,1,46.0,1
3041,max_effective,20,60,3,3,0.05,0.95,0.9068697588392262,12,61.0,1,61.0,1,61.0,1,60.0,0
3042,max_effective,20,60,3,3,0.05,0.95,0.8493951578886317,10,47.0,1,47.0,1,47.0,1,47.0,1
3043,max_effective,20,60,3,3,0.05,0.95,0.7973985693880966,8,43.0,1,43.0,1,43.0,1,43.0,1
3044,max_effective,20,60,3,3,0.05,0.95,0.8698815569744248,22,68.0,1,68.0,1,68.0,1,68.0,1
3045,max_effective,20,60,3,3,0.05,0.95,0.8602117009961991,6,49.0,1,49.0,1,49.0,1,49.0,1
3046,max_effective,20,60,3,3,0.05,0.95,0.8426554902930053,14,60.0,1,60.0,1,60.0,1,60.0,1
3047,max_effective,20,60,3,3,0.05,0.95,0.886181731634695,10,58.0,1,58.0,1,58.0,1,58.0,1
3048,max_effective,20,60,3,3,0.05,0.95,0.8428440930094927,10,59.0,1,59.0,1,59.0,1,59.0,1
3049,max_effective,20,60,3,3,0.05,0.95,0.9328341270299224,19,70.0,1,70.0,1,70.0,1,70.0,1
3050,max_effective,20,60,3,3,0.05,0.95,0.9200045759024916,11,45.0,1,45.0,1,45.0,1,45.0,1
3051,max_effective,20,60,3,3,0.05,0.95,0.9440328122522584,13,66.0,1,66.0,1,66.0,1,66.0,1
3052,max_effective,20,60,3,3,0.05,0.95,0.940759704451913,24,77.0,1,77.0,1,77.0,1,77.0,1
3053,max_effective,20,60,3,3,0.05,0.95,0.9036453913810956,7,50.0,1,50.0,1,50.0,1,50.0,1
3054,max_effective,20,60,3,3,0.05,0.95,0.8942331566714571,5,45.0,1,45.0,1,45.0,1,45.0,1
3055,max_effective,20,60,3,3,0.05,0.95,0.9465969451697656,117,128.0,0,137.0,0,149.0,1,146.0,0
3056,max_effective,20,60,3,3,0.05,0.95,0.8230919495420271,10,40.0,1,40.0,1,40.0,1,40.0,1
3057,max_effective,20,60,3,3,0.05,0.95,0.8689272271929946,7,47.0,1,47.0,1,47.0,1,47.0,1
3058,max_effective,20,60,3,3,0.05,0.95,0.9229592337827496,12,72.0,1,72.0,1,72.0,1,72.0,1
3059,max_effective,20,60,3,3,0.05,0.95,0.8539987981468633,14,61.0,1,61.0,1,61.0,1,61.0,1
3060,max_effective,20,60,3,3,0.05,0.95,0.9318145115070768,11,48.0,1,48.0,1,48.0,1,48.0,1
3061,max_effective,20,60,3,3,0.05,0.95,0.856872665460953,11,48.0,1,48.0,1,48.0,1,48.0,1
3062,max_effective,20,60,3,3,0.05,0.95,0.9058509900080536,8,53.0,1,53.0,1,53.0,1,53.0,1
3063,max_effective,20,60,3,3,0.05,0.95,0.8757667567823834,8,47.0,1,47.0,1,47.0,1,46.0,0
3064,max_effective,20,60,3,3,0.05,0.95,0.91599292029783,21,66.0,1,66.0,1,66.0,1,66.0,1
3065,max_effective,20,60,3,3,0.05,0.95,0.896235591934316,9,53.0,1,53.0,1,53.0,1,53.0,1
3066,max_effective,20,60,3,3,0.05,0.95,0.9473474764814428,20,72.0,1,72.0,1,72.0,1,72.0,1
3067,max_effective,20,60,3,3,0.05,0.95,0.9404262254653584,4,33.0,1,33.0,1,33.0,1,33.0,1
3068,max_effective,20,60,3,3,0.05,0.95,0.897283481729071,10,60.0,1,60.0,1,60.0,1,60.0,1
3069,max_effective,20,60,3,3,0.05,0.95,0.8837556147378534,11,54.0,1,54.0,1,54.0,1,54.0,1
3070,max_effective,20,60,3,3,0.05,0.95,0.9085938393147632,13,58.0,1,58.0,1,58.0,1,58.0,1
3071,max_effective,20,60,3,3,0.05,0.95,0.9141311439974148,12,48.0,1,48.0,1,48.0,1,48.0,1
3072,max_effective,20,60,3,3,0.05,0.95,0.9268686764143358,12,72.0,1,72.0,1,72.0,1,64.0,0
3073,max_effective,20,60,3,3,0.05,0.95,0.9493227154154644,18,65.0,1,65.0,1,65.0,1,65.0,1
3074,max_effective,20,60,3,3,0.05,0.95,0.9375575133771232,35,101.0,1,101.0,1,101.0,1,101.0,1
3075,max_effective,20,60,3,3,0.05,0.95,0.8410624392240545,13,55.0,1,55.0,1,55.0,1,55.0,1
3076,max_effective,20,60,3,3,0.05,0.95,0.7996388268776484,5,36.0,1,36.0,1,36.0,1,36.0,1
3077,max_effective,20,60,3,3,0.05,0.95,0.8806144989712974,18,67.0,1,67.0,1,67.0,1,66.0,0
3078,max_effective,20,60,3,3,0.05,0.95,0.9496854981806948,26,56.0,1,56.0,1,56.0,1,56.0,1
3079,max_effective,20,60,3,3,0.05,0.95,0.8664243917834531,9,54.0,1,54.0,1,54.0,1,54.0,1
3080,max_effective,20,60,3,3,0.05,0.95,0.9223743194644248,8,44.0,1,44.0,1,44.0,1,44.0,1
3081,max_effective,20,60,3,3,0.05,0.95,0.9252051389654934,7,46.0,1,46.0,1,46.0,1,46.0,1
3082,max_effective,20,60,3,3,0.05,0.95,0.904747638992703,16,68.0,1,68.0,1,68.0,1,68.0,1
3083,max_effective,20,60,3,3,0.05,0.95,0.8888955433215137,8,49.0,1,49.0,1,49.0,1,49.0,1
3084,max_effective,20,60,3,3,0.05,0.95,0.930191384725346,15,57.0,1,57.0,1,57.0,1,57.0,1
3085,max_effective,20,60,3,3,0.05,0.95,0.9382779520846226,14,65.0,1,65.0,1,65.0,1,65.0,1
3086,max_effective,20,60,3,3,0.05,0.95,0.9098415372020444,17,77.0,1,77.0,1,77.0,1,77.0,1
3087,max_effective,20,60,3,3,0.05,0.95,0.9361385687024304,14,63.0,1,63.0,1,63.0,1,63.0,1
3088,max_effective,20,60,3,3,0.05,0.95,0.9234339964075424,9,59.0,1,59.0,1,59.0,1,59.0,1
3089,max_effective,20,60,3,3,0.05,0.95,0.942835005785972,46,111.0,1,111.0,1,111.0,1,111.0,1
3090,max_effective,20,60,3,3,0.05,0.95,0.8324217278812692,6,40.0,1,40.0,1,40.0,1,40.0,1
3091,max_effective,20,60,3,3,0.05,0.95,0.9406549982257484,25,104.0,1,104.0,1,104.0,1,104.0,1
3092,max_effective,20,60,3,3,0.05,0.95,0.9241244166895994,9,44.0,1,44.0,1,44.0,1,44.0,1
3093,max_effective,20,60,3,3,0.05,0.95,0.940229070340434,16,74.0,1,74.0,1,74.0,1,74.0,1
3094,max_effective,20,60,3,3,0.05,0.95,0.9380031152589974,29,84.0,1,84.0,1,84.0,1,84.0,1
3095,max_effective,20,60,3,3,0.05,0.95,0.8403689636305816,6,36.0,1,36.0,1,36.0,1,34.0,0
3096,max_effective,20,60,3,3,0.05,0.95,0.8848666906503015,19,47.0,1,47.0,1,47.0,1,47.0,1
3097,max_effective,20,60,3,3,0.05,0.95,0.8775900152747905,12,51.0,1,51.0,1,51.0,1,47.0,0
3098,max_effective,20,60,3,3,0.05,0.95,0.9250373872554264,19,65.0,1,65.0,1,65.0,1,65.0,1
3099,max_effective,20,60,3,3,0.05,0.95,0.9328668462136978,29,71.0,1,71.0,1,71.0,1,71.0,1
3100,max_effective,20,60,3,3,0.05,0.95,0.8667647749604478,18,55.0,1,55.0,1,55.0,1,52.0,0
3101,max_effective,20,60,3,3,0.05,0.95,0.9452352128691194,46,83.0,1,83.0,1,83.0,1,83.0,1
3102,max_effective,20,60,3,3,0.05,0.95,0.9349882413674454,24,95.0,1,95.0,1,95.0,1,95.0,1
3103,max_effective,20,60,3,3,0.05,0.95,0.9291920062577792,50,113.0,0,120.0,1,120.0,1,120.0,1
3104,max_effective,20,60,3,3,0.05,0.95,0.9139076405626708,25,74.0,1,74.0,1,74.0,1,73.0,0
3105,max_effective,20,60,3,3,0.05,0.95,0.9195836776284436,16,52.0,1,52.0,1,52.0,1,52.0,1
3106,max_effective,20,60,3,3,0.05,0.95,0.9064808266317312,14,53.0,1,53.0,1,53.0,1,53.0,1
3107,max_effective,20,60,3,3,0.05,0.95,0.8184602611907973,3,27.0,1,27.0,1,27.0,1,25.0,0
3108,max_effective,20,60,3,3,0.05,0.95,0.916331839481788,25,62.0,1,62.0,1,62.0,1,61.0,0
3109,max_effective,20,60,3,3,0.05,0.95,0.8752261498170842,17,54.0,1,54.0,1,54.0,1,54.0,1
3110,max_effective,20,60,3,3,0.05,0.95,0.9296777874847074,45,83.0,1,83.0,1,83.0,1,83.0,1
3111,max_effective,20,60,3,3,0.05,0.95,0.879221887493988,13,45.0,1,45.0,1,45.0,1,45.0,1
3112,max_effective,20,60,3,3,0.05,0.95,0.9440585876326428,15,92.0,1,92.0,1,92.0,1,92.0,1
3113,max_effective,20,60,3,3,0.05,0.95,0.9444414050168016,8,56.0,1,56.0,1,56.0,1,56.0,1
3114,max_effective,20,60,3,3,0.05,0.95,0.9259688382446624,16,46.0,1,46.0,1,46.0,1,46.0,1
3115,max_effective,20,60,3,3,0.05,0.95,0.873440225460349,10,55.0,1,55.0,1,55.0,1,55.0,1
3116,max_effective,20,60,3,3,0.05,0.95,0.8400265341922881,9,42.0,1,42.0,1,42.0,1,42.0,1
3117,max_effective,20,60,3,3,0.05,0.95,0.856005699314286,9,51.0,1,51.0,1,51.0,1,51.0,1
3118,max_effective,20,60,3,3,0.05,0.95,0.9169995004784656,10,44.0,1,44.0,1,44.0,1,44.0,1
3119,max_effective,20,60,3,3,0.05,0.95,0.9175317074493546,5,31.0,1,31.0,1,31.0,1,31.0,1
3120,max_effective,20,60,3,3,0.05,0.95,0.907848396746756,19,74.0,1,74.0,1,74.0,1,74.0,1
3121,max_effective,20,60,3,3,0.05,0.95,0.7272611732379021,4,31.0,1,31.0,1,31.0,1,31.0,1
3122,max_effective,20,60,3,3,0.05,0.95,0.9286900223231676,22,83.0,1,83.0,1,83.0,1,83.0,1
3123,max_effective,20,60,3,3,0.05,0.95,0.9077535952424072,9,38.0,1,38.0,1,38.0,1,37.0,0
3124,max_effective,20,60,3,3,0.05,0.95,0.9387065181869508,15,61.0,1,61.0,1,61.0,1,61.0,1
3125,max_effective,20,60,3,3,0.05,0.95,0.8945410505959301,24,72.0,1,72.0,1,72.0,1,72.0,1
3126,max_effective,20,60,3,3,0.05,0.95,0.8988923978917075,10,44.0,1,44.0,1,44.0,1,44.0,1
3127,max_effective,20,60,3,3,0.05,0.95,0.9378914550744428,9,42.0,1,42.0,1,42.0,1,42.0,1
3128,max_effective,20,60,3,3,0.05,0.95,0.9221476646698904,21,71.0,1,71.0,1,71.0,1,71.0,1
3129,max_effective,20,60,3,3,0.05,0.95,0.949930317662542,33,79.0,1,79.0,1,79.0,1,79.0,1
3130,max_effective,20,60,3,3,0.05,0.95,0.9444638794026182,11,46.0,1,46.0,1,46.0,1,46.0,1
3131,max_effective,20,60,3,3,0.05,0.95,0.921881321408414,9,52.0,1,52.0,1,52.0,1,52.0,1
3132,max_effective,20,60,3,3,0.05,0.95,0.914949937053828,9,53.0,1,53.0,1,53.0,1,52.0,0
3133,max_effective,20,60,3,3,0.05,0.95,0.8953488264143525,6,37.0,1,37.0,1,37.0,1,37.0,1
3134,max_effective,20,60,3,3,0.05,0.95,0.9037525149350008,19,48.0,1,48.0,1,48.0,1,48.0,1
3135,max_effective,20,60,3,3,0.05,0.95,0.9177761135903038,31,115.0,1,115.0,1,115.0,1,115.0,1
3136,max_effective,20,60,3,3,0.05,0.95,0.9304593862863454,8,52.0,1,52.0,1,52.0,1,52.0,1
3137,max_effective,20,60,3,3,0.05,0.95,0.9478699590332064,27,70.0,1,70.0,1,70.0,1,70.0,1
3138,max_effective,20,60,3,3,0.05,0.95,0.9481665301891826,10,52.0,1,52.0,1,52.0,1,52.0,1
3139,max_effective,20,60,3,3,0.05,0.95,0.9093038423043684,18,71.0,1,71.0,1,71.0,1,71.0,1
3140,max_effective,20,60,3,3,0.05,0.95,0.9196235532718248,15,67.0,1,67.0,1,67.0,1,67.0,1
3141,max_effective,20,60,3,3,0.05,0.95,0.8915208977643712,8,42.0,1,42.0,1,42.0,1,42.0,1
3142,max_effective,20,60,3,3,0.05,0.95,0.914690453982444,28,80.0,1,80.0,1,80.0,1,80.0,1
3143,max_effective,20,60,3,3,0.05,0.95,0.9424859678861676,47,107.0,0,116.0,0,125.0,1,125.0,1
3144,max_effective,20,60,3,3,0.05,0.95,0.8513519556827376,8,39.0,1,39.0,1,39.0,1,39.0,1
3145,max_effective,20,60,3,3,0.05,0.95,0.9265954551523428,39,100.0,1,100.0,1,100.0,1,100.0,1
3146,max_effective,20,60,3,3,0.05,0.95,0.9493646885677168,13,69.0,1,69.0,1,69.0,1,69.0,1
3147,max_effective,20,60,3,3,0.05,0.95,0.9467678155814024,14,58.0,1,58.0,1,58.0,1,58.0,1
3148,max_effective,20,60,3,3,0.05,0.95,0.901792603791313,8,54.0,1,54.0,1,54.0,1,54.0,1
3149,max_effective,20,60,3,3,0.05,0.95,0.9349683409475816,17,56.0,1,56.0,1,56.0,1,55.0,0
3150,max_effective,20,60,3,3,0.05,0.95,0.8925053523196501,12,62.0,1,62.0,1,62.0,1,62.0,1
3151,max_effective,20,60,3,3,0.05,0.95,0.8956224898637839,10,48.0,1,48.0,1,48.0,1,48.0,1
3152,max_effective,20,60,3,3,0.05,0.95,0.9492083215588156,26,85.0,1,85.0,1,85.0,1,85.0,1
3153,max_effective,20,60,3,3,0.05,0.95,0.9445437301809104,26,72.0,1,72.0,1,72.0,1,72.0,1
3154,max_effective,20,60,3,3,0.05,0.95,0.8976107862579156,10,51.0,1,51.0,1,51.0,1,51.0,1
3155,max_effective,20,60,3,3,0.05,0.95,0.9067354737392744,12,49.0,1,49.0,1,49.0,1,49.0,1
3156,max_effective,20,60,3,3,0.05,0.95,0.8931237790894677,9,58.0,1,58.0,1,58.0,1,58.0,1
3157,max_effective,20,60,3,3,0.05,0.95,0.9425861644783688,13,56.0,1,56.0,1,56.0,1,56.0,1
3158,max_effective,20,60,3,3,0.05,0.95,0.9159560146331834,8,40.0,1,40.0,1,40.0,1,40.0,1
3159,max_effective,20,60,3,3,0.05,0.95,0.9120582116292972,11,53.0,1,53.0,1,53.0,1,53.0,1
3160,max_effective,20,60,3,3,0.05,0.95,0.9166207653057344,26,75.0,1,75.0,1,75.0,1,75.0,1
3161,max_effective,20,60,3,3,0.05,0.95,0.9406907725104428,19,66.0,1,66.0,1,66.0,1,66.0,1
3162,max_effective,20,60,3,3,0.05,0.95,0.9244963217101064,12,50.0,1,50.0,1,50.0,1,50.0,1
3163,max_effective,20,60,3,3,0.05,0.95,0.9495246721967676,10,42.0,1,42.0,1,42.0,1,41.0,0
3164,max_effective,20,60,3,3,0.05,0.95,0.7498559912406613,11,41.0,1,41.0,1,41.0,1,41.0,1
3165,max_effective,20,60,3,3,0.05,0.95,0.94447757607971,15,46.0,1,46.0,1,46.0,1,46.0,1
3166,max_effective,20,60,3,3,0.05,0.95,0.8913517561518415,8,41.0,1,41.0,1,41.0,1,41.0,1
3167,max_effective,20,60,3,3,0.05,0.95,0.9477945414336328,12,60.0,1,60.0,1,60.0,1,59.0,0
3168,max_effective,20,60,3,3,0.05,0.95,0.8774389071310938,11,56.0,1,56.0,1,56.0,1,56.0,1
3169,max_effective,20,60,3,3,0.05,0.95,0.8914485898388521,20,49.0,1,49.0,1,49.0,1,49.0,1
3170,max_effective,20,60,3,3,0.05,0.95,0.932729937810564,15,73.0,1,73.0,1,73.0,1,73.0,1
3171,max_effective,20,60,3,3,0.05,0.95,0.9326432179182528,25,68.0,1,68.0,1,68.0,1,66.0,0
3172,max_effective,20,60,3,3,0.05,0.95,0.7871875021172197,8,39.0,1,39.0,1,39.0,1,39.0,1
3173,max_effective,20,60,3,3,0.05,0.95,0.9441912569637816,21,74.0,1,74.0,1,74.0,1,74.0,1
3174,max_effective,20,60,3,3,0.05,0.95,0.9489506360629116,21,72.0,1,72.0,1,72.0,1,72.0,1
3175,max_effective,20,60,3,3,0.05,0.95,0.909759473507316,10,61.0,1,61.0,1,61.0,1,61.0,1
3176,max_effective,20,60,3,3,0.05,0.95,0.9460459905383284,30,138.0,0,152.0,1,147.0,0,147.0,0
3177,max_effective,20,60,3,3,0.05,0.95,0.9388221358944144,17,51.0,1,51.0,1,51.0,1,51.0,1
3178,max_effective,20,60,3,3,0.05,0.95,0.9365320361640505,31,88.0,1,88.0,1,88.0,1,88.0,1
3179,max_effective,20,60,3,3,0.05,0.95,0.9464627592640312,6,35.0,1,35.0,1,35.0,1,35.0,1
3180,max_effective,20,60,3,3,0.05,0.95,0.9137006834851628,11,48.0,1,48.0,1,48.0,1,48.0,1
3181,max_effective,20,60,3,3,0.05,0.95,0.9360759033865288,8,54.0,1,54.0,1,54.0,1,54.0,1
3182,max_effective,20,60,3,3,0.05,0.95,0.9487477133512028,18,65.0,1,65.0,1,65.0,1,65.0,1
3183,max_effective,20,60,3,3,0.05,0.95,0.9036116695996655,6,43.0,1,43.0,1,43.0,1,43.0,1
3184,max_effective,20,60,3,3,0.05,0.95,0.9431937791177806,25,75.0,1,75.0,1,75.0,1,75.0,1
3185,max_effective,20,60,3,3,0.05,0.95,0.9196685649966484,17,74.0,1,74.0,1,74.0,1,72.0,0
3186,max_effective,20,60,3,3,0.05,0.95,0.9344206971011522,59,98.0,1,98.0,1,98.0,1,98.0,1
3187,max_effective,20,60,3,3,0.05,0.95,0.9132258789381666,10,52.0,1,52.0,1,52.0,1,51.0,0
3188,max_effective,20,60,3,3,0.05,0.95,0.9414611530355717,41,93.0,1,93.0,1,93.0,1,93.0,1
3189,max_effective,20,60,3,3,0.05,0.95,0.926369798201374,8,62.0,1,62.0,1,62.0,1,62.0,1
3190,max_effective,20,60,3,3,0.05,0.95,0.9007357657734978,10,54.0,1,54.0,1,54.0,1,54.0,1
3191,max_effective,20,60,3,3,0.05,0.95,0.8730354442851289,8,45.0,1,45.0,1,45.0,1,45.0,1
3192,max_effective,20,60,3,3,0.05,0.95,0.8780612910643686,8,36.0,1,36.0,1,36.0,1,36.0,1
3193,max_effective,20,60,3,3,0.05,0.95,0.9320288203897784,14,79.0,1,79.0,1,79.0,1,79.0,1
3194,max_effective,20,60,3,3,0.05,0.95,0.9338916900833236,23,81.0,1,81.0,1,81.0,1,81.0,1
3195,max_effective,20,60,3,3,0.05,0.95,0.944726577322632,22,65.0,1,65.0,1,65.0,1,64.0,0
3196,max_effective,20,60,3,3,0.05,0.95,0.9111168011717083,25,59.0,1,59.0,1,59.0,1,59.0,1
3197,max_effective,20,60,3,3,0.05,0.95,0.83431299114205,12,52.0,1,52.0,1,52.0,1,52.0,1
3198,max_effective,20,60,3,3,0.05,0.95,0.9007112144089318,19,67.0,1,67.0,1,67.0,1,67.0,1
3199,max_effective,20,60,3,3,0.05,0.95,0.8835344389425116,11,60.0,1,60.0,1,60.0,1,60.0,1
3200,max_effective,20,60,3,3,0.05,0.95,0.9183679405551042,6,42.0,1,42.0,1,42.0,1,42.0,1
3201,max_effective,20,60,3,3,0.05,0.95,0.9377862234089388,11,44.0,1,44.0,1,44.0,1,44.0,1
3202,max_effective,20,60,3,3,0.05,0.95,0.9053962888958776,12,51.0,1,51.0,1,51.0,1,48.0,0
3203,max_effective,20,60,3,3,0.05,0.95,0.9362337030949704,15,64.0,1,64.0,1,64.0,1,64.0,1
3204,max_effective,20,60,3,3,0.05,0.95,0.8968106271390545,16,64.0,1,64.0,1,64.0,1,64.0,1
3205,max_effective,20,60,3,3,0.05,0.95,0.8992282407462587,14,82.0,1,82.0,1,82.0,1,82.0,1
3206,max_effective,20,60,3,3,0.05,0.95,0.9476737033196868,4,34.0,1,34.0,1,34.0,1,34.0,1
3207,max_effective,20,60,3,3,0.05,0.95,0.8025884928057393,4,32.0,1,32.0,1,32.0,1,32.0,1
3208,max_effective,20,60,3,3,0.05,0.95,0.9291168606822974,6,38.0,1,38.0,1,38.0,1,38.0,1
3209,max_effective,20,60,3,3,0.05,0.95,0.9266627327312158,15,68.0,1,68.0,1,68.0,1,66.0,0
3210,max_effective,20,60,3,3,0.05,0.95,0.7896525040875528,5,29.0,1,29.0,1,29.0,1,29.0,1
3211,max_effective,20,60,3,3,0.05,0.95,0.9231010494793492,31,115.0,0,116.0,1,116.0,1,116.0,1
3212,max_effective,20,60,3,3,0.05,0.95,0.9384612038737704,15,59.0,1,59.0,1,59.0,1,55.0,0
3213,max_effective,20,60,3,3,0.05,0.95,0.8791454507908304,10,45.0,1,45.0,1,45.0,1,45.0,1
3214,max_effective,20,60,3,3,0.05,0.95,0.9381924854007055,11,45.0,1,45.0,1,45.0,1,45.0,1
3215,max_effective,20,60,3,3,0.05,0.95,0.9094191143993392,28,70.0,1,70.0,1,70.0,1,70.0,1
3216,max_effective,20,60,3,3,0.05,0.95,0.9360478292916288,26,79.0,1,79.0,1,79.0,1,79.0,1
3217,max_effective,20,60,3,3,0.05,0.95,0.9475342148539756,48,85.0,1,85.0,1,85.0,1,85.0,1
3218,max_effective,20,60,3,3,0.05,0.95,0.9363200017576474,13,64.0,1,64.0,1,64.0,1,63.0,0
3219,max_effective,20,60,3,3,0.05,0.95,0.9308621478278754,21,73.0,1,73.0,1,73.0,1,73.0,1
3220,max_effective,20,60,3,3,0.05,0.95,0.9452889791079296,26,98.0,1,98.0,1,98.0,1,98.0,1
3221,max_effective,20,60,3,3,0.05,0.95,0.9486557254877088,40,106.0,1,106.0,1,106.0,1,106.0,1
3222,max_effective,20,60,3,3,0.05,0.95,0.9343167913506966,8,53.0,1,53.0,1,53.0,1,53.0,1
3223,max_effective,20,60,3,3,0.05,0.95,0.9223179051970424,14,55.0,1,55.0,1,55.0,1,55.0,1
3224,max_effective,20,60,3,3,0.05,0.95,0.9241508493323078,12,67.0,1,67.0,1,67.0,1,67.0,1
3225,max_effective,20,60,3,3,0.05,0.95,0.9411794728024008,8,48.0,1,48.0,1,48.0,1,48.0,1
3226,max_effective,20,60,3,3,0.05,0.95,0.9218931443585032,10,75.0,1,75.0,1,75.0,1,75.0,1
3227,max_effective,20,60,3,3,0.05,0.95,0.933280337962805,52,126.0,0,137.0,1,130.0,0,124.0,0
3228,max_effective,20,60,3,3,0.05,0.95,0.9391145038229796,13,62.0,1,62.0,1,62.0,1,62.0,1
3229,max_effective,20,60,3,3,0.05,0.95,0.921750931473446,14,72.0,1,72.0,1,72.0,1,70.0,0
3230,max_effective,20,60,3,3,0.05,0.95,0.9433102558145938,24,80.0,1,80.0,1,80.0,1,80.0,1
3231,max_effective,20,60,3,3,0.05,0.95,0.8618890976879077,13,44.0,1,44.0,1,44.0,1,44.0,1
3232,max_effective,20,60,3,3,0.05,0.95,0.9145104974541558,18,74.0,1,74.0,1,74.0,1,74.0,1
3233,max_effective,20,60,3,3,0.05,0.95,0.945916295256208,42,104.0,0,114.0,1,114.0,1,114.0,1
3234,max_effective,20,60,3,3,0.05,0.95,0.930833147131971,10,57.0,1,57.0,1,57.0,1,57.0,1
3235,max_effective,20,60,3,3,0.05,0.95,0.7989083070828531,3,29.0,1,29.0,1,29.0,1,29.0,1
3236,max_effective,20,60,3,3,0.05,0.95,0.944833263124786,77,134.0,0,137.0,0,151.0,1,150.0,0
3237,max_effective,20,60,3,3,0.05,0.95,0.9236838440231904,36,77.0,1,77.0,1,77.0,1,77.0,1
3238,max_effective,20,60,3,3,0.05,0.95,0.892481155526983,33,81.0,1,81.0,1,81.0,1,81.0,1
3239,max_effective,20,60,3,3,0.05,0.95,0.916715561018388,39,94.0,1,94.0,1,94.0,1,94.0,1
3240,max_effective,20,60,3,3,0.05,0.95,0.9096793345398452,31,123.0,1,122.0,0,123.0,1,123.0,1
3241,max_effective,20,60,3,3,0.05,0.95,0.8176522694451871,8,49.0,1,49.0,1,49.0,1,49.0,1
3242,max_effective,20,60,3,3,0.05,0.95,0.8501646820137269,42,80.0,1,80.0,1,80.0,1,80.0,1
3243,max_effective,20,60,3,3,0.05,0.95,0.926198834966098,37,109.0,1,109.0,1,109.0,1,109.0,1
3244,max_effective,20,60,3,3,0.05,0.95,0.9394232168063624,12,49.0,1,49.0,1,49.0,1,49.0,1
3245,max_effective,20,60,3,3,0.05,0.95,0.936780802619112,28,71.0,1,71.0,1,71.0,1,71.0,1
3246,max_effective,20,60,3,3,0.05,0.95,0.944437327327518,8,45.0,1,45.0,1,45.0,1,45.0,1
3247,max_effective,20,60,3,3,0.05,0.95,0.8438527032908169,5,30.0,1,30.0,1,30.0,1,30.0,1
3248,max_effective,20,60,3,3,0.05,0.95,0.9085910570871149,8,50.0,1,50.0,1,50.0,1,50.0,1
3249,max_effective,20,60,3,3,0.05,0.95,0.931407674190316,17,75.0,1,75.0,1,75.0,1,75.0,1
3250,max_effective,20,60,3,3,0.05,0.95,0.9148978973222328,8,38.0,1,38.0,1,38.0,1,38.0,1
3251,max_effective,20,60,3,3,0.05,0.95,0.932842391216964,17,62.0,1,62.0,1,62.0,1,62.0,1
3252,max_effective,20,60,3,3,0.05,0.95,0.9452407560540887,65,127.0,1,127.0,1,127.0,1,127.0,1
3253,max_effective,20,60,3,3,0.05,0.95,0.9358387028447204,38,101.0,0,111.0,1,111.0,1,111.0,1
3254,max_effective,20,60,3,3,0.05,0.95,0.9340310942213992,17,64.0,1,64.0,1,64.0,1,64.0,1
3255,max_effective,20,60,3,3,0.05,0.95,0.8677723737660531,6,36.0,1,36.0,1,36.0,1,36.0,1
3256,max_effective,20,60,3,3,0.05,0.95,0.9089265375950568,25,76.0,1,76.0,1,76.0,1,76.0,1
3257,max_effective,20,60,3,3,0.05,0.95,0.8331736850151621,13,56.0,1,56.0,1,56.0,1,56.0,1
3258,max_effective,20,60,3,3,0.05,0.95,0.7958430751487916,7,31.0,1,31.0,1,31.0,1,30.0,0
3259,max_effective,20,60,3,3,0.05,0.95,0.9102427804140468,10,45.0,1,45.0,1,45.0,1,45.0,1
3260,max_effective,20,60,3,3,0.05,0.95,0.93208529184851,18,79.0,1,79.0,1,79.0,1,79.0,1
3261,max_effective,20,60,3,3,0.05,0.95,0.9025170695229472,19,55.0,1,55.0,1,55.0,1,54.0,0
3262,max_effective,20,60,3,3,0.05,0.95,0.8631169893514317,12,55.0,1,55.0,1,55.0,1,55.0,1
3263,max_effective,20,60,3,3,0.05,0.95,0.9302171823757276,32,85.0,1,85.0,1,85.0,1,85.0,1
3264,max_effective,20,60,3,3,0.05,0.95,0.9317407080947138,14,68.0,1,68.0,1,68.0,1,68.0,1
3265,max_effective,20,60,3,3,0.05,0.95,0.9297699543231264,23,72.0,1,72.0,1,72.0,1,72.0,1
3266,max_effective,20,60,3,3,0.05,0.95,0.8732518103259731,26,69.0,1,69.0,1,69.0,1,69.0,1
3267,max_effective,20,60,3,3,0.05,0.95,0.8960504516911967,7,41.0,1,41.0,1,41.0,1,41.0,1
3268,max_effective,20,60,3,3,0.05,0.95,0.9024065374376766,20,70.0,1,70.0,1,70.0,1,70.0,1
3269,max_effective,20,60,3,3,0.05,0.95,0.941118603558432,10,45.0,1,45.0,1,45.0,1,44.0,0
3270,max_effective,20,60,3,3,0.05,0.95,0.9320891282085374,13,59.0,1,59.0,1,59.0,1,58.0,0
3271,max_effective,20,60,3,3,0.05,0.95,0.8795550725605492,10,54.0,1,54.0,1,54.0,1,54.0,1
3272,max_effective,20,60,3,3,0.05,0.95,0.9326156676214662,32,68.0,1,68.0,1,68.0,1,67.0,0
3273,max_effective,20,60,3,3,0.05,0.95,0.90871762333374,5,39.0,1,39.0,1,39.0,1,39.0,1
3274,max_effective,20,60,3,3,0.05,0.95,0.8549248557879519,17,78.0,1,78.0,1,78.0,1,78.0,1
3275,max_effective,20,60,3,3,0.05,0.95,0.9461418677058112,12,75.0,1,75.0,1,75.0,1,75.0,1
3276,max_effective,20,60,3,3,0.05,0.95,0.9139925437132862,7,44.0,1,44.0,1,44.0,1,44.0,1
3277,max_effective,20,60,3,3,0.05,0.95,0.862162520096337,4,37.0,1,37.0,1,37.0,1,36.0,0
3278,max_effective,20,60,3,3,0.05,0.95,0.8320159300739612,16,48.0,1,48.0,1,48.0,1,48.0,1
3279,max_effective,20,60,3,3,0.05,0.95,0.9007711631796184,14,64.0,1,64.0,1,64.0,1,64.0,1
3280,max_effective,20,60,3,3,0.05,0.95,0.871714878790399,8,41.0,1,41.0,1,41.0,1,41.0,1
3281,max_effective,20,60,3,3,0.05,0.95,0.949472469098091,31,92.0,1,92.0,1,92.0,1,92.0,1
3282,max_effective,20,60,3,3,0.05,0.95,0.944301494571409,15,75.0,1,75.0,1,75.0,1,75.0,1
3283,max_effective,20,60,3,3,0.05,0.95,0.8509194300071375,7,34.0,1,34.0,1,34.0,1,34.0,1
3284,max_effective,20,60,3,3,0.05,0.95,0.9349265916884753,13,41.0,1,41.0,1,41.0,1,41.0,1
3285,max_effective,20,60,3,3,0.05,0.95,0.8183057622947899,5,33.0,1,33.0,1,33.0,1,33.0,1
3286,max_effective,20,60,3,3,0.05,0.95,0.7404742102776016,12,42.0,1,42.0,1,42.0,1,42.0,1
3287,max_effective,20,60,3,3,0.05,0.95,0.9355252072604974,15,72.0,1,72.0,1,72.0,1,72.0,1
3288,max_effective,20,60,3,3,0.05,0.95,0.92589516140822,8,49.0,1,49.0,1,49.0,1,49.0,1
3289,max_effective,20,60,3,3,0.05,0.95,0.9431719725879404,82,136.0,0,140.0,0,143.0,1,139.0,0
3290,max_effective,20,60,3,3,0.05,0.95,0.9069479833515068,14,63.0,1,63.0,1,63.0,1,63.0,1
3291,max_effective,20,60,3,3,0.05,0.95,0.9136684292879124,28,63.0,1,63.0,1,63.0,1,63.0,1
3292,max_effective,20,60,3,3,0.05,0.95,0.9024938267173512,10,53.0,1,53.0,1,53.0,1,53.0,1
3293,max_effective,20,60,3,3,0.05,0.95,0.8631511961122076,18,57.0,1,57.0,1,57.0,1,57.0,1
3294,max_effective,20,60,3,3,0.05,0.95,0.9072572961589386,20,79.0,1,79.0,1,79.0,1,79.0,1
3295,max_effective,20,60,3,3,0.05,0.95,0.8729135585049773,10,56.0,1,56.0,1,56.0,1,56.0,1
3296,max_effective,20,60,3,3,0.05,0.95,0.9309658627457802,26,100.0,1,100.0,1,100.0,1,100.0,1
3297,max_effective,20,60,3,3,0.05,0.95,0.8753737147789975,15,78.0,1,78.0,1,78.0,1,78.0,1
3298,max_effective,20,60,3,3,0.05,0.95,0.9155244000910192,27,61.0,1,61.0,1,61.0,1,61.0,1
3299,max_effective,20,60,3,3,0.05,0.95,0.8162991979252786,5,41.0,1,41.0,1,41.0,1,40.0,0
3300,max_effective,20,60,3,3,0.05,0.95,0.894210510802497,5,36.0,1,36.0,1,36.0,1,36.0,1
3301,max_effective,20,60,3,3,0.05,0.95,0.8698261160072457,22,85.0,1,85.0,1,85.0,1,85.0,1
3302,max_effective,20,60,3,3,0.05,0.95,0.8754688150706915,8,46.0,1,46.0,1,46.0,1,46.0,1
3303,max_effective,20,60,3,3,0.05,0.95,0.9413100533206734,49,87.0,1,87.0,1,87.0,1,87.0,1
3304,max_effective,20,60,3,3,0.05,0.95,0.9083810023621436,12,53.0,1,53.0,1,53.0,1,53.0,1
3305,max_effective,20,60,3,3,0.05,0.95,0.8594655932130586,40,71.0,1,71.0,1,71.0,1,71.0,1
3306,max_effective,20,60,3,3,0.05,0.95,0.8815542087652082,9,49.0,1,49.0,1,49.0,1,49.0,1
3307,max_effective,20,60,3,3,0.05,0.95,0.9185026572775106,15,58.0,1,58.0,1,58.0,1,58.0,1
3308,max_effective,20,60,3,3,0.05,0.95,0.892460513455144,12,59.0,1,59.0,1,59.0,1,59.0,1
3309,max_effective,20,60,3,3,0.05,0.95,0.8353702099439226,7,41.0,1,41.0,1,41.0,1,41.0,1
3310,max_effective,20,60,3,3,0.05,0.95,0.9317034487097584,9,47.0,1,47.0,1,47.0,1,47.0,1
3311,max_effective,20,60,3,3,0.05,0.95,0.9191091923049192,10,38.0,1,38.0,1,38.0,1,38.0,1
3312,max_effective,20,60,3,3,0.05,0.95,0.8861403627208859,8,52.0,1,52.0,1,52.0,1,52.0,1
3313,max_effective,20,60,3,3,0.05,0.95,0.948474762074324,23,71.0,1,71.0,1,71.0,1,71.0,1
3314,max_effective,20,60,3,3,0.05,0.95,0.926714156810033,8,39.0,1,39.0,1,39.0,1,37.0,0
3315,max_effective,20,60,3,3,0.05,0.95,0.9406557095797776,10,40.0,1,40.0,1,40.0,1,40.0,1
3316,max_effective,20,60,3,3,0.05,0.95,0.8852644555419451,21,66.0,1,66.0,1,66.0,1,66.0,1
3317,max_effective,20,60,3,3,0.05,0.95,0.918350465284747,15,70.0,1,70.0,1,70.0,1,70.0,1
3318,max_effective,20,60,3,3,0.05,0.95,0.9408401759341546,35,69.0,1,69.0,1,69.0,1,68.0,0
3319,max_effective,20,60,3,3,0.05,0.95,0.9200335332518812,21,65.0,1,65.0,1,65.0,1,65.0,1
3320,max_effective,20,60,3,3,0.05,0.95,0.8626389095154579,6,52.0,1,52.0,1,52.0,1,51.0,0
3321,max_effective,20,60,3,3,0.05,0.95,0.8509150027770455,9,43.0,1,43.0,1,43.0,1,43.0,1
3322,max_effective,20,60,3,3,0.05,0.95,0.9235241067747824,10,59.0,1,59.0,1,59.0,1,59.0,1
3323,max_effective,20,60,3,3,0.05,0.95,0.947287481573444,50,121.0,0,128.0,1,126.0,0,126.0,0
3324,max_effective,20,60,3,3,0.05,0.95,0.9462953999902282,55,107.0,1,107.0,1,107.0,1,107.0,1
3325,max_effective,20,60,3,3,0.05,0.95,0.9449656256317442,18,57.0,1,57.0,1,57.0,1,55.0,0
3326,max_effective,20,60,3,3,0.05,0.95,0.894087637172396,8,44.0,1,44.0,1,44.0,1,44.0,1
3327,max_effective,20,60,3,3,0.05,0.95,0.863978625781012,7,50.0,1,50.0,1,50.0,1,50.0,1
3328,max_effective,20,60,3,3,0.05,0.95,0.8440026440166104,8,37.0,1,37.0,1,37.0,1,37.0,1
3329,max_effective,20,60,3,3,0.05,0.95,0.9217299355032958,16,64.0,1,64.0,1,64.0,1,64.0,1
3330,max_effective,20,60,3,3,0.05,0.95,0.8775177396496743,8,39.0,1,39.0,1,39.0,1,39.0,1
3331,max_effective,20,60,3,3,0.05,0.95,0.9358298912875812,24,68.0,1,68.0,1,68.0,1,68.0,1
3332,max_effective,20,60,3,3,0.05,0.95,0.8533923627308517,12,41.0,1,41.0,1,41.0,1,41.0,1
3333,max_effective,20,60,3,3,0.05,0.95,0.917827950980416,26,70.0,1,70.0,1,70.0,1,70.0,1
3334,max_effective,20,60,3,3,0.05,0.95,0.9451504376851128,25,60.0,1,60.0,1,60.0,1,58.0,0
3335,max_effective,20,60,3,3,0.05,0.95,0.8737643753635461,6,44.0,1,44.0,1,44.0,1,44.0,1
3336,max_effective,20,60,3,3,0.05,0.95,0.9429205401739096,25,107.0,1,107.0,1,107.0,1,107.0,1
3337,max_effective,20,60,3,3,0.05,0.95,0.8513584071478111,7,44.0,1,44.0,1,44.0,1,44.0,1
3338,max_effective,20,60,3,3,0.05,0.95,0.8835311995272759,23,68.0,1,68.0,1,68.0,1,68.0,1
3339,max_effective,20,60,3,3,0.05,0.95,0.8307338221336635,5,36.0,1,36.0,1,36.0,1,36.0,1
3340,max_effective,20,60,3,3,0.05,0.95,0.8970289318185913,12,69.0,1,69.0,1,69.0,1,69.0,1
3341,max_effective,20,60,3,3,0.05,0.95,0.8189470407041122,6,40.0,1,40.0,1,40.0,1,40.0,1
3342,max_effective,20,60,3,3,0.05,0.95,0.9096281769466188,26,86.0,1,86.0,1,86.0,1,85.0,0
3343,max_effective,20,60,3,3,0.05,0.95,0.7849334851902278,10,57.0,1,57.0,1,57.0,1,57.0,1
3344,max_effective,20,60,3,3,0.05,0.95,0.9459511782071984,15,94.0,1,94.0,1,94.0,1,94.0,1
3345,max_effective,20,60,3,3,0.05,0.95,0.9347853525501524,23,82.0,1,82.0,1,82.0,1,82.0,1
3346,max_effective,20,60,3,3,0.05,0.95,0.8952067430423356,15,62.0,1,62.0,1,62.0,1,62.0,1
3347,max_effective,20,60,3,3,0.05,0.95,0.9383683382112408,24,76.0,1,76.0,1,76.0,1,76.0,1
3348,max_effective,20,60,3,3,0.05,0.95,0.9351546968175586,13,51.0,1,51.0,1,51.0,1,50.0,0
3349,max_effective,20,60,3,3,0.05,0.95,0.8109952978535829,5,34.0,1,34.0,1,34.0,1,33.0,0
3350,max_effective,20,60,3,3,0.05,0.95,0.904910079843598,14,57.0,1,57.0,1,57.0,1,57.0,1
3351,max_effective,20,60,3,3,0.05,0.95,0.8854537926709154,7,41.0,1,41.0,1,41.0,1,41.0,1
3352,max_effective,20,60,3,3,0.05,0.95,0.8870360540811741,15,61.0,1,61.0,1,61.0,1,61.0,1
3353,max_effective,20,60,3,3,0.05,0.95,0.9305150224130782,8,39.0,1,39.0,1,39.0,1,39.0,1
3354,max_effective,20,60,3,3,0.05,0.95,0.9290210648816928,18,79.0,1,79.0,1,79.0,1,79.0,1
3355,max_effective,20,60,3,3,0.05,0.95,0.8532834657367889,13,56.0,1,56.0,1,56.0,1,56.0,1
3356,max_effective,20,60,3,3,0.05,0.95,0.9426188064813792,6,42.0,1,42.0,1,42.0,1,41.0,0
3357,max_effective,20,60,3,3,0.05,0.95,0.9296594243003232,29,106.0,1,106.0,1,106.0,1,100.0,0
3358,max_effective,20,60,3,3,0.05,0.95,0.9389203119043276,9,53.0,1,53.0,1,53.0,1,53.0,1
3359,max_effective,20,60,3,3,0.05,0.95,0.8969572481256481,20,87.0,1,87.0,1,87.0,1,87.0,1
3360,max_effective,20,60,3,3,0.05,0.95,0.917628044704278,13,68.0,1,68.0,1,68.0,1,68.0,1
3361,max_effective,20,60,3,3,0.05,0.95,0.8892461612216529,7,45.0,1,45.0,1,45.0,1,45.0,1
3362,max_effective,20,60,3,3,0.05,0.95,0.9240416745399164,21,85.0,1,85.0,1,85.0,1,85.0,1
3363,max_effective,20,60,3,3,0.05,0.95,0.9334969478446956,7,44.0,1,44.0,1,44.0,1,44.0,1
3364,max_effective,20,60,3,3,0.05,0.95,0.9217187847822238,18,83.0,1,83.0,1,83.0,1,83.0,1
3365,max_effective,20,60,3,3,0.05,0.95,0.9486860138740906,12,54.0,1,54.0,1,54.0,1,54.0,1
3366,max_effective,20,60,3,3,0.05,0.95,0.9001964505228568,28,63.0,1,63.0,1,63.0,1,60.0,0
3367,max_effective,20,60,3,3,0.05,0.95,0.8946613176563057,5,39.0,1,39.0,1,39.0,1,39.0,1
3368,max_effective,20,60,3,3,0.05,0.95,0.9448698922926168,59,90.0,1,90.0,1,90.0,1,89.0,0
3369,max_effective,20,60,3,3,0.05,0.95,0.9028439420395536,14,49.0,1,49.0,1,49.0,1,49.0,1
3370,max_effective,20,60,3,3,0.05,0.95,0.9390889267976102,12,55.0,1,55.0,1,55.0,1,55.0,1
3371,max_effective,20,60,3,3,0.05,0.95,0.931927968323594,11,63.0,1,63.0,1,63.0,1,63.0,1
3372,max_effective,20,60,3,3,0.05,0.95,0.9155984611332872,11,43.0,1,43.0,1,43.0,1,43.0,1
3373,max_effective,20,60,3,3,0.05,0.95,0.9390128325379156,15,74.0,1,74.0,1,74.0,1,74.0,1
3374,max_effective,20,60,3,3,0.05,0.95,0.9065825155924112,24,94.0,1,94.0,1,94.0,1,94.0,1
3375,max_effective,20,60,3,3,0.05,0.95,0.8865311420643042,28,77.0,1,77.0,1,77.0,1,77.0,1
3376,max_effective,20,60,3,3,0.05,0.95,0.7515083597923263,13,48.0,1,48.0,1,48.0,1,48.0,1
3377,max_effective,20,60,3,3,0.05,0.95,0.8338301496163788,7,39.0,1,39.0,1,39.0,1,39.0,1
3378,max_effective,20,60,3,3,0.05,0.95,0.9312231873406136,11,73.0,1,73.0,1,73.0,1,73.0,1
3379,max_effective,20,60,3,3,0.05,0.95,0.923357369630808,9,43.0,1,43.0,1,43.0,1,42.0,0
3380,max_effective,20,60,3,3,0.05,0.95,0.9473426144478448,8,51.0,1,51.0,1,51.0,1,51.0,1
3381,max_effective,20,60,3,3,0.05,0.95,0.7717781394220998,6,34.0,1,34.0,1,34.0,1,34.0,1
3382,max_effective,20,60,3,3,0.05,0.95,0.884390114333994,17,53.0,1,53.0,1,53.0,1,52.0,0
3383,max_effective,20,60,3,3,0.05,0.95,0.9481572340959128,11,39.0,1,39.0,1,39.0,1,39.0,1
3384,max_effective,20,60,3,3,0.05,0.95,0.9481072576287208,24,66.0,1,66.0,1,66.0,1,65.0,0
3385,max_effective,20,60,3,3,0.05,0.95,0.939607010627566,59,108.0,0,124.0,0,126.0,1,126.0,1
3386,max_effective,20,60,3,3,0.05,0.95,0.8731094058426783,12,54.0,1,54.0,1,54.0,1,54.0,1
3387,max_effective,20,60,3,3,0.05,0.95,0.9470377000013726,36,118.0,0,119.0,1,116.0,0,115.0,0
3388,max_effective,20,60,3,3,0.05,0.95,0.9297938380352082,17,61.0,1,61.0,1,61.0,1,61.0,1
3389,max_effective,20,60,3,3,0.05,0.95,0.9147351673872454,18,50.0,1,50.0,1,50.0,1,50.0,1
3390,max_effective,20,60,3,3,0.05,0.95,0.9233613692682406,11,69.0,1,69.0,1,69.0,1,69.0,1
3391,max_effective,20,60,3,3,0.05,0.95,0.9348748512128158,7,47.0,1,47.0,1,47.0,1,47.0,1
3392,max_effective,20,60,3,3,0.05,0.95,0.8906066768705754,11,51.0,1,51.0,1,51.0,1,51.0,1
3393,max_effective,20,60,3,3,0.05,0.95,0.9400707947119876,19,70.0,1,70.0,1,70.0,1,70.0,1
3394,max_effective,20,60,3,3,0.05,0.95,0.7233105439221629,3,29.0,1,29.0,1,29.0,1,29.0,1
3395,max_effective,20,60,3,3,0.05,0.95,0.947560297376906,36,88.0,1,88.0,1,88.0,1,87.0,0
3396,max_effective,20,60,3,3,0.05,0.95,0.9313587262625878,15,54.0,1,54.0,1,54.0,1,54.0,1
3397,max_effective,20,60,3,3,0.05,0.95,0.9272218888567684,15,68.0,1,68.0,1,68.0,1,68.0,1
3398,max_effective,20,60,3,3,0.05,0.95,0.9471165226234242,35,100.0,1,100.0,1,100.0,1,100.0,1
3399,max_effective,20,60,3,3,0.05,0.95,0.9302995002775564,36,75.0,1,75.0,1,75.0,1,75.0,1
3400,max_effective,20,60,3,3,0.05,0.95,0.9353050596976976,12,49.0,1,49.0,1,49.0,1,49.0,1
3401,max_effective,20,60,3,3,0.05,0.95,0.8962406861822823,7,41.0,1,41.0,1,41.0,1,41.0,1
3402,max_effective,20,60,3,3,0.05,0.95,0.9443227985059622,37,73.0,1,73.0,1,73.0,1,73.0,1
3403,max_effective,20,60,3,3,0.05,0.95,0.8957449266842032,16,50.0,1,50.0,1,50.0,1,50.0,1
3404,max_effective,20,60,3,3,0.05,0.95,0.93473257941525,12,55.0,1,55.0,1,55.0,1,55.0,1
3405,max_effective,20,60,3,3,0.05,0.95,0.9265164249947764,17,71.0,1,71.0,1,71.0,1,71.0,1
3406,max_effective,20,60,3,3,0.05,0.95,0.92596355836306,17,75.0,1,75.0,1,75.0,1,75.0,1
3407,max_effective,20,60,3,3,0.05,0.95,0.849019099040673,6,44.0,1,44.0,1,44.0,1,44.0,1
3408,max_effective,20,60,3,3,0.05,0.95,0.9440259882408988,27,72.0,1,72.0,1,72.0,1,72.0,1
3409,max_effective,20,60,3,3,0.05,0.95,0.9442618112313838,19,52.0,1,52.0,1,52.0,1,52.0,1
3410,max_effective,20,60,3,3,0.05,0.95,0.9186458693816962,9,53.0,1,53.0,1,53.0,1,51.0,0
3411,max_effective,20,60,3,3,0.05,0.95,0.8878142779177578,7,45.0,1,45.0,1,45.0,1,45.0,1
3412,max_effective,20,60,3,3,0.05,0.95,0.9187172031870252,8,54.0,1,54.0,1,54.0,1,54.0,1
3413,max_effective,20,60,3,3,0.05,0.95,0.9413415175598828,39,88.0,1,88.0,1,88.0,1,88.0,1
3414,max_effective,20,60,3,3,0.05,0.95,0.949426555380308,9,42.0,1,42.0,1,42.0,1,42.0,1
3415,max_effective,20,60,3,3,0.05,0.95,0.9301801912190264,35,77.0,1,77.0,1,77.0,1,77.0,1
3416,max_effective,20,60,3,3,0.05,0.95,0.8575067341880016,13,56.0,1,56.0,1,56.0,1,56.0,1
3417,max_effective,20,60,3,3,0.05,0.95,0.9119098841495228,8,65.0,1,65.0,1,65.0,1,65.0,1
3418,max_effective,20,60,3,3,0.05,0.95,0.9158045502162436,10,48.0,1,48.0,1,48.0,1,48.0,1
3419,max_effective,20,60,3,3,0.05,0.95,0.9292799657713378,8,55.0,1,55.0,1,55.0,1,55.0,1
3420,max_effective,20,60,3,3,0.05,0.95,0.9427042666719772,13,48.0,1,48.0,1,48.0,1,46.0,0
3421,max_effective,20,60,3,3,0.05,0.95,0.9364552869852232,36,105.0,1,105.0,1,105.0,1,105.0,1
3422,max_effective,20,60,3,3,0.05,0.95,0.9118627598119124,5,33.0,1,33.0,1,33.0,1,30.0,0
3423,max_effective,20,60,3,3,0.05,0.95,0.946200546236114,25,98.0,1,98.0,1,98.0,1,98.0,1
3424,max_effective,20,60,3,3,0.05,0.95,0.8322004110997325,21,77.0,1,77.0,1,77.0,1,77.0,1
3425,max_effective,20,60,3,3,0.05,0.95,0.938698964757668,16,77.0,1,77.0,1,77.0,1,77.0,1
3426,max_effective,20,60,3,3,0.05,0.95,0.782750879653544,5,40.0,1,40.0,1,40.0,1,40.0,1
3427,max_effective,20,60,3,3,0.05,0.95,0.7903683218276661,6,46.0,1,46.0,1,46.0,1,45.0,0
3428,max_effective,20,60,3,3,0.05,0.95,0.930716133002626,17,54.0,1,54.0,1,54.0,1,54.0,1
3429,max_effective,20,60,3,3,0.05,0.95,0.9414706958238682,14,73.0,1,73.0,1,73.0,1,72.0,0
3430,max_effective,20,60,3,3,0.05,0.95,0.9471645482141736,13,88.0,1,88.0,1,88.0,1,88.0,1
3431,max_effective,20,60,3,3,0.05,0.95,0.8252644037918496,13,67.0,1,67.0,1,67.0,1,67.0,1
3432,max_effective,20,60,3,3,0.05,0.95,0.864430169262908,10,34.0,1,34.0,1,34.0,1,34.0,1
3433,max_effective,20,60,3,3,0.05,0.95,0.9431579488776842,17,79.0,1,79.0,1,79.0,1,79.0,1
3434,max_effective,20,60,3,3,0.05,0.95,0.9288900243466388,8,53.0,1,53.0,1,53.0,1,53.0,1
3435,max_effective,20,60,3,3,0.05,0.95,0.874367254686931,3,28.0,1,28.0,1,28.0,1,27.0,0
3436,max_effective,20,60,3,3,0.05,0.95,0.9336333517523064,7,35.0,1,35.0,1,35.0,1,35.0,1
3437,max_effective,20,60,3,3,0.05,0.95,0.9184297769908812,19,56.0,1,56.0,1,56.0,1,56.0,1
3438,max_effective,20,60,3,3,0.05,0.95,0.9272144876359936,32,104.0,1,104.0,1,104.0,1,104.0,1
3439,max_effective,20,60,3,3,0.05,0.95,0.8992380827166294,12,64.0,1,64.0,1,64.0,1,64.0,1
3440,max_effective,20,60,3,3,0.05,0.95,0.9207816011689556,26,94.0,1,94.0,1,94.0,1,94.0,1
3441,max_effective,20,60,3,3,0.05,0.95,0.925792239712695,11,43.0,1,43.0,1,43.0,1,43.0,1
3442,max_effective,20,60,3,3,0.05,0.95,0.9429577682515214,9,59.0,1,59.0,1,59.0,1,58.0,0
3443,max_effective,20,60,3,3,0.05,0.95,0.9436133815486508,25,95.0,1,95.0,1,95.0,1,95.0,1
3444,max_effective,20,60,3,3,0.05,0.95,0.8937516379836169,18,70.0,1,70.0,1,70.0,1,70.0,1
3445,max_effective,20,60,3,3,0.05,0.95,0.9439699222483192,25,109.0,0,110.0,1,110.0,1,110.0,1
3446,max_effective,20,60,3,3,0.05,0.95,0.8327626326587179,6,33.0,1,33.0,1,33.0,1,33.0,1
3447,max_effective,20,60,3,3,0.05,0.95,0.9104706718935356,8,40.0,1,40.0,1,40.0,1,40.0,1
3448,max_effective,20,60,3,3,0.05,0.95,0.9383345992203976,18,64.0,1,64.0,1,64.0,1,64.0,1
3449,max_effective,20,60,3,3,0.05,0.95,0.865272457798186,13,55.0,1,55.0,1,55.0,1,55.0,1
3450,max_effective,20,60,3,3,0.05,0.95,0.9463140606851504,40,110.0,0,118.0,1,118.0,1,118.0,1
3451,max_effective,20,60,3,3,0.05,0.95,0.9154519676459908,16,68.0,1,68.0,1,68.0,1,65.0,0
3452,max_effective,20,60,3,3,0.05,0.95,0.9170192436510528,18,83.0,1,83.0,1,83.0,1,83.0,1
3453,max_effective,20,60,3,3,0.05,0.95,0.915746318197858,6,44.0,1,44.0,1,44.0,1,44.0,1
3454,max_effective,20,60,3,3,0.05,0.95,0.9120684612185556,18,46.0,1,46.0,1,46.0,1,46.0,1
3455,max_effective,20,60,3,3,0.05,0.95,0.8948778345891473,10,59.0,1,59.0,1,59.0,1,59.0,1
3456,max_effective,20,60,3,3,0.05,0.95,0.9433352484570652,24,85.0,1,85.0,1,85.0,1,85.0,1
3457,max_effective,20,60,3,3,0.05,0.95,0.9297937641567348,11,65.0,1,65.0,1,65.0,1,65.0,1
3458,max_effective,20,60,3,3,0.05,0.95,0.929944561291634,44,80.0,1,80.0,1,80.0,1,80.0,1
3459,max_effective,20,60,3,3,0.05,0.95,0.908057075598386,9,55.0,1,55.0,1,55.0,1,55.0,1
3460,max_effective,20,60,3,3,0.05,0.95,0.9043496012984268,9,52.0,1,52.0,1,52.0,1,52.0,1
3461,max_effective,20,60,3,3,0.05,0.95,0.8615732460120767,8,45.0,1,45.0,1,45.0,1,44.0,0
3462,max_effective,20,60,3,3,0.05,0.95,0.9346929683627296,39,78.0,1,78.0,1,78.0,1,78.0,1
3463,max_effective,20,60,3,3,0.05,0.95,0.938550854716754,32,68.0,1,68.0,1,68.0,1,68.0,1
3464,max_effective,20,60,3,3,0.05,0.95,0.9169779693308284,5,28.0,1,28.0,1,28.0,1,26.0,0
3465,max_effective,20,60,3,3,0.05,0.95,0.947770236362417,24,93.0,1,93.0,1,93.0,1,93.0,1
3466,max_effective,20,60,3,3,0.05,0.95,0.8943915582072021,13,56.0,1,56.0,1,56.0,1,56.0,1
3467,max_effective,20,60,3,3,0.05,0.95,0.8021944960966124,5,40.0,1,40.0,1,40.0,1,40.0,1
3468,max_effective,20,60,3,3,0.05,0.95,0.924587085937766,21,69.0,1,69.0,1,69.0,1,69.0,1
3469,max_effective,20,60,3,3,0.05,0.95,0.9474601940382232,37,102.0,1,102.0,1,102.0,1,102.0,1
3470,max_effective,20,60,3,3,0.05,0.95,0.9285763407073176,19,52.0,1,52.0,1,52.0,1,52.0,1
3471,max_effective,20,60,3,3,0.05,0.95,0.9284425245201134,13,68.0,1,68.0,1,68.0,1,68.0,1
3472,max_effective,20,60,3,3,0.05,0.95,0.9423225831687028,26,78.0,1,78.0,1,78.0,1,78.0,1
3473,max_effective,20,60,3,3,0.05,0.95,0.9183711697539508,5,31.0,1,31.0,1,31.0,1,31.0,1
3474,max_effective,20,60,3,3,0.05,0.95,0.9351282795432552,9,42.0,1,42.0,1,42.0,1,42.0,1
3475,max_effective,20,60,3,3,0.05,0.95,0.8975921036141309,40,116.0,1,116.0,1,116.0,1,116.0,1
3476,max_effective,20,60,3,3,0.05,0.95,0.9244405104794626,7,49.0,1,49.0,1,49.0,1,49.0,1
3477,max_effective,20,60,3,3,0.05,0.95,0.9278473493503436,15,56.0,1,56.0,1,56.0,1,56.0,1
3478,max_effective,20,60,3,3,0.05,0.95,0.7347492173110292,4,33.0,1,33.0,1,33.0,1,33.0,1
3479,max_effective,20,60,3,3,0.05,0.95,0.9483519717144224,24,79.0,1,79.0,1,79.0,1,79.0,1
3480,max_effective,20,60,3,3,0.05,0.95,0.8016314968558685,4,30.0,1,30.0,1,30.0,1,30.0,1
3481,max_effective,20,60,3,3,0.05,0.95,0.9457117376489572,24,85.0,1,85.0,1,85.0,1,85.0,1
3482,max_effective,20,60,3,3,0.05,0.95,0.9156820148997448,29,96.0,1,96.0,1,96.0,1,96.0,1
3483,max_effective,20,60,3,3,0.05,0.95,0.8952983739102216,5,32.0,1,32.0,1,32.0,1,32.0,1
3484,max_effective,20,60,3,3,0.05,0.95,0.8903254303131596,28,58.0,1,58.0,1,58.0,1,58.0,1
3485,max_effective,20,60,3,3,0.05,0.95,0.9390181850502148,30,76.0,1,76.0,1,76.0,1,76.0,1
3486,max_effective,20,60,3,3,0.05,0.95,0.8936037027941139,7,37.0,1,37.0,1,37.0,1,37.0,1
3487,max_effective,20,60,3,3,0.05,0.95,0.9307939464332124,8,38.0,1,38.0,1,38.0,1,38.0,1
3488,max_effective,20,60,3,3,0.05,0.95,0.944658640252084,32,89.0,1,89.0,1,89.0,1,89.0,1
3489,max_effective,20,60,3,3,0.05,0.95,0.9300594400599536,7,38.0,1,38.0,1,38.0,1,38.0,1
3490,max_effective,20,60,3,3,0.05,0.95,0.8974203065953684,7,38.0,1,38.0,1,38.0,1,38.0,1
3491,max_effective,20,60,3,3,0.05,0.95,0.9194170343564702,19,94.0,1,94.0,1,94.0,1,94.0,1
3492,max_effective,20,60,3,3,0.05,0.95,0.8494814240708497,6,40.0,1,40.0,1,40.0,1,39.0,0
3493,max_effective,20,60,3,3,0.05,0.95,0.9444305676969872,43,79.0,1,79.0,1,79.0,1,79.0,1
3494,max_effective,20,60,3,3,0.05,0.95,0.8414376355167766,6,40.0,1,40.0,1,40.0,1,39.0,0
3495,max_effective,20,60,3,3,0.05,0.95,0.8882407061326002,3,32.0,1,32.0,1,32.0,1,32.0,1
3496,max_effective,20,60,3,3,0.05,0.95,0.932183859982567,16,69.0,1,69.0,1,69.0,1,69.0,1
3497,max_effective,20,60,3,3,0.05,0.95,0.936829438282054,17,67.0,1,67.0,1,67.0,1,67.0,1
3498,max_effective,20,60,3,3,0.05,0.95,0.9497127476817472,66,126.0,0,137.0,0,153.0,0,154.0,1
3499,max_effective,20,60,3,3,0.05,0.95,0.8774702131577297,21,60.0,1,60.0,1,60.0,1,60.0,1
3500,max_effective,20,60,3,3,0.05,0.95,0.8255737177019519,10,56.0,1,56.0,1,56.0,1,56.0,1
3501,max_effective,20,60,3,3,0.05,0.95,0.8993648794866874,31,69.0,1,69.0,1,69.0,1,65.0,0
3502,max_effective,20,60,3,3,0.05,0.95,0.9100245941732568,11,48.0,1,48.0,1,48.0,1,48.0,1
3503,max_effective,20,60,3,3,0.05,0.95,0.941032105828331,68,113.0,0,126.0,0,136.0,1,136.0,1
3504,max_effective,20,60,3,3,0.05,0.95,0.9296947377354996,20,65.0,1,65.0,1,65.0,1,64.0,0
3505,max_effective,20,60,3,3,0.05,0.95,0.92951557951278,11,46.0,1,46.0,1,46.0,1,46.0,1
3506,max_effective,20,60,3,3,0.05,0.95,0.9451421439435131,7,46.0,1,46.0,1,46.0,1,46.0,1
3507,max_effective,20,60,3,3,0.05,0.95,0.9465150137897352,6,46.0,1,46.0,1,46.0,1,46.0,1
3508,max_effective,20,60,3,3,0.05,0.95,0.9118010728751964,13,53.0,1,53.0,1,53.0,1,53.0,1
3509,max_effective,20,60,3,3,0.05,0.95,0.9498123097005212,38,112.0,1,112.0,1,112.0,1,112.0,1
3510,max_effective,20,60,3,3,0.05,0.95,0.9309323525430188,10,51.0,1,51.0,1,51.0,1,51.0,1
3511,max_effective,20,60,3,3,0.05,0.95,0.928576448386928,34,106.0,0,108.0,1,108.0,1,108.0,1
3512,max_effective,20,60,3,3,0.05,0.95,0.9383065787194184,19,91.0,1,91.0,1,91.0,1,91.0,1
3513,max_effective,20,60,3,3,0.05,0.95,0.7404094621007103,6,40.0,1,40.0,1,40.0,1,39.0,0
3514,max_effective,20,60,3,3,0.05,0.95,0.940323608753428,35,76.0,1,76.0,1,76.0,1,76.0,1
3515,max_effective,20,60,3,3,0.05,0.95,0.8419873137906684,11,43.0,1,43.0,1,43.0,1,43.0,1
3516,max_effective,20,60,3,3,0.05,0.95,0.9485259596224288,47,106.0,0,108.0,1,108.0,1,108.0,1
3517,max_effective,20,60,3,3,0.05,0.95,0.7990223656327866,7,43.0,1,43.0,1,43.0,1,43.0,1
3518,max_effective,20,60,3,3,0.05,0.95,0.902943265980239,8,50.0,1,50.0,1,50.0,1,50.0,1
3519,max_effective,20,60,3,3,0.05,0.95,0.8823538349001114,12,54.0,1,54.0,1,54.0,1,54.0,1
3520,max_effective,20,60,3,3,0.05,0.95,0.9080136683744532,10,57.0,1,57.0,1,57.0,1,57.0,1
3521,max_effective,20,60,3,3,0.05,0.95,0.9063624260433384,30,84.0,1,84.0,1,84.0,1,84.0,1
3522,max_effective,20,60,3,3,0.05,0.95,0.9406986726296976,24,83.0,1,83.0,1,83.0,1,79.0,0
3523,max_effective,20,60,3,3,0.05,0.95,0.8797680110069568,6,45.0,1,45.0,1,45.0,1,45.0,1
3524,max_effective,20,60,3,3,0.05,0.95,0.8842256105407906,31,66.0,1,66.0,1,66.0,1,66.0,1
3525,max_effective,20,60,3,3,0.05,0.95,0.91013569716945,29,64.0,1,64.0,1,64.0,1,63.0,0
3526,max_effective,20,60,3,3,0.05,0.95,0.9389465195261808,20,73.0,1,73.0,1,73.0,1,73.0,1
3527,max_effective,20,60,3,3,0.05,0.95,0.8691171836385985,8,45.0,1,45.0,1,45.0,1,45.0,1
3528,max_effective,20,60,3,3,0.05,0.95,0.9399592300354014,14,68.0,1,68.0,1,68.0,1,68.0,1
3529,max_effective,20,60,3,3,0.05,0.95,0.9229418726573512,29,76.0,1,76.0,1,76.0,1,76.0,1
3530,max_effective,20,60,3,3,0.05,0.95,0.8777726055104048,14,72.0,1,72.0,1,72.0,1,72.0,1
3531,max_effective,20,60,3,3,0.05,0.95,0.9299366565730992,28,102.0,1,102.0,1,102.0,1,102.0,1
3532,max_effective,20,60,3,3,0.05,0.95,0.9366428646883556,49,123.0,0,128.0,0,142.0,1,142.0,1
3533,max_effective,20,60,3,3,0.05,0.95,0.9374804349054896,31,98.0,1,98.0,1,98.0,1,98.0,1
3534,max_effective,20,60,3,3,0.05,0.95,0.9286279436040414,53,113.0,0,134.0,1,134.0,1,134.0,1
3535,max_effective,20,60,3,3,0.05,0.95,0.885959800962881,24,74.0,1,74.0,1,74.0,1,74.0,1
3536,max_effective,20,60,3,3,0.05,0.95,0.8736761635383592,4,34.0,1,34.0,1,34.0,1,34.0,1
3537,max_effective,20,60,3,3,0.05,0.95,0.924037604704498,10,55.0,1,55.0,1,55.0,1,55.0,1
3538,max_effective,20,60,3,3,0.05,0.95,0.8990284976643016,17,58.0,1,58.0,1,58.0,1,58.0,1
3539,max_effective,20,60,3,3,0.05,0.95,0.8645707109788042,14,54.0,1,54.0,1,54.0,1,54.0,1
3540,max_effective,20,60,3,3,0.05,0.95,0.9380200049427712,11,42.0,1,42.0,1,42.0,1,41.0,0
3541,max_effective,20,60,3,3,0.05,0.95,0.9446746682895916,60,124.0,0,152.0,0,155.0,1,147.0,0
3542,max_effective,20,60,3,3,0.05,0.95,0.9176640449427158,16,110.0,1,110.0,1,110.0,1,110.0,1
3543,max_effective,20,60,3,3,0.05,0.95,0.8410139247820533,11,60.0,1,60.0,1,60.0,1,60.0,1
3544,max_effective,20,60,3,3,0.05,0.95,0.8847954472474282,14,62.0,1,62.0,1,62.0,1,62.0,1
3545,max_effective,20,60,3,3,0.05,0.95,0.91966420704518,14,55.0,1,55.0,1,55.0,1,55.0,1
3546,max_effective,20,60,3,3,0.05,0.95,0.8107886112238774,7,45.0,1,45.0,1,45.0,1,45.0,1
3547,max_effective,20,60,3,3,0.05,0.95,0.8603900474883854,9,55.0,1,55.0,1,55.0,1,55.0,1
3548,max_effective,20,60,3,3,0.05,0.95,0.9414097354495374,55,99.0,0,111.0,1,111.0,1,111.0,1
3549,max_effective,20,60,3,3,0.05,0.95,0.8753673311743176,21,85.0,1,85.0,1,85.0,1,85.0,1
3550,max_effective,20,60,3,3,0.05,0.95,0.9309342936637496,13,49.0,1,49.0,1,49.0,1,49.0,1
3551,max_effective,20,60,3,3,0.05,0.95,0.914692279839688,5,36.0,1,36.0,1,36.0,1,35.0,0
3552,max_effective,20,60,3,3,0.05,0.95,0.8684150583369883,19,52.0,1,52.0,1,52.0,1,52.0,1
3553,max_effective,20,60,3,3,0.05,0.95,0.9015856081746046,14,76.0,1,76.0,1,76.0,1,76.0,1
3554,max_effective,20,60,3,3,0.05,0.95,0.9120129245817382,8,42.0,1,42.0,1,42.0,1,42.0,1
3555,max_effective,20,60,3,3,0.05,0.95,0.94988311114707,30,94.0,1,94.0,1,94.0,1,94.0,1
3556,max_effective,20,60,3,3,0.05,0.95,0.8950189582371445,16,46.0,1,46.0,1,46.0,1,45.0,0
3557,max_effective,20,60,3,3,0.05,0.95,0.9337362617711056,18,64.0,1,64.0,1,64.0,1,64.0,1
3558,max_effective,20,60,3,3,0.05,0.95,0.9174489148282998,19,63.0,1,63.0,1,63.0,1,63.0,1
3559,max_effective,20,60,3,3,0.05,0.95,0.904159900749475,13,49.0,1,49.0,1,49.0,1,49.0,1
3560,max_effective,20,60,3,3,0.05,0.95,0.9336746306149062,46,107.0,0,108.0,1,108.0,1,108.0,1
3561,max_effective,20,60,3,3,0.05,0.95,0.8686719993040478,8,51.0,1,51.0,1,51.0,1,51.0,1
3562,max_effective,20,60,3,3,0.05,0.95,0.8196414214435889,5,42.0,1,42.0,1,42.0,1,42.0,1
3563,max_effective,20,60,3,3,0.05,0.95,0.8758216896879504,21,72.0,1,72.0,1,72.0,1,66.0,0
3564,max_effective,20,60,3,3,0.05,0.95,0.9263702896372104,9,50.0,1,50.0,1,50.0,1,50.0,1
3565,max_effective,20,60,3,3,0.05,0.95,0.8966532140527452,9,39.0,1,39.0,1,39.0,1,38.0,0
3566,max_effective,20,60,3,3,0.05,0.95,0.9001863164415858,34,108.0,0,109.0,1,109.0,1,109.0,1
3567,max_effective,20,60,3,3,0.05,0.95,0.9302502239469688,17,65.0,1,65.0,1,65.0,1,65.0,1
3568,max_effective,20,60,3,3,0.05,0.95,0.91503537640503,15,59.0,1,59.0,1,59.0,1,59.0,1
3569,max_effective,20,60,3,3,0.05,0.95,0.944340770150936,26,107.0,1,107.0,1,107.0,1,107.0,1
3570,max_effective,20,60,3,3,0.05,0.95,0.9081697004359152,24,64.0,1,64.0,1,64.0,1,64.0,1
3571,max_effective,20,60,3,3,0.05,0.95,0.9341373864003024,10,44.0,1,44.0,1,44.0,1,44.0,1
3572,max_effective,20,60,3,3,0.05,0.95,0.9440967734465884,17,57.0,1,57.0,1,57.0,1,57.0,1
3573,max_effective,20,60,3,3,0.05,0.95,0.8892954378241539,8,52.0,1,52.0,1,52.0,1,52.0,1
3574,max_effective,20,60,3,3,0.05,0.95,0.9416648466634552,10,52.0,1,52.0,1,52.0,1,52.0,1
3575,max_effective,20,60,3,3,0.05,0.95,0.94717006531915,36,97.0,1,97.0,1,97.0,1,97.0,1
3576,max_effective,20,60,3,3,0.05,0.95,0.8037308232577679,7,41.0,1,41.0,1,41.0,1,41.0,1
3577,max_effective,20,60,3,3,0.05,0.95,0.9266036210337668,44,80.0,1,80.0,1,80.0,1,80.0,1
3578,max_effective,20,60,3,3,0.05,0.95,0.8846181751269324,9,57.0,1,57.0,1,57.0,1,57.0,1
3579,max_effective,20,60,3,3,0.05,0.95,0.9340465310589456,30,71.0,1,71.0,1,71.0,1,71.0,1
3580,max_effective,20,60,3,3,0.05,0.95,0.8695950829984652,16,55.0,1,55.0,1,55.0,1,53.0,0
3581,max_effective,20,60,3,3,0.05,0.95,0.9352360542181076,17,50.0,1,50.0,1,50.0,1,50.0,1
3582,max_effective,20,60,3,3,0.05,0.95,0.94623628089764,7,45.0,1,45.0,1,45.0,1,45.0,1
3583,max_effective,20,60,3,3,0.05,0.95,0.9260324431756102,16,58.0,1,58.0,1,58.0,1,58.0,1
3584,max_effective,20,60,3,3,0.05,0.95,0.9395964177842356,9,49.0,1,49.0,1,49.0,1,49.0,1
3585,max_effective,20,60,3,3,0.05,0.95,0.9311124371623734,18,61.0,1,61.0,1,61.0,1,61.0,1
3586,max_effective,20,60,3,3,0.05,0.95,0.9110941847726978,10,54.0,1,54.0,1,54.0,1,54.0,1
3587,max_effective,20,60,3,3,0.05,0.95,0.9496798289768092,55,120.0,0,127.0,1,127.0,1,127.0,1
3588,max_effective,20,60,3,3,0.05,0.95,0.8626158661664834,9,49.0,1,49.0,1,49.0,1,49.0,1
3589,max_effective,20,60,3,3,0.05,0.95,0.9197072363634864,14,64.0,1,64.0,1,64.0,1,64.0,1
3590,max_effective,20,60,3,3,0.05,0.95,0.9241825721584102,19,72.0,1,72.0,1,72.0,1,72.0,1
3591,max_effective,20,60,3,3,0.05,0.95,0.9076599924901496,20,96.0,1,96.0,1,96.0,1,96.0,1
3592,max_effective,20,60,3,3,0.05,0.95,0.8203174925325097,6,41.0,1,41.0,1,41.0,1,41.0,1
3593,max_effective,20,60,3,3,0.05,0.95,0.9342924826049368,62,118.0,0,135.0,0,142.0,1,139.0,0
3594,max_effective,20,60,3,3,0.05,0.95,0.935040133609754,11,67.0,1,67.0,1,67.0,1,67.0,1
3595,max_effective,20,60,3,3,0.05,0.95,0.9264609301565052,7,47.0,1,47.0,1,47.0,1,47.0,1
3596,max_effective,20,60,3,3,0.05,0.95,0.9482218308349158,22,60.0,1,60.0,1,60.0,1,60.0,1
3597,max_effective,20,60,3,3,0.05,0.95,0.8700312976691226,11,46.0,1,46.0,1,46.0,1,46.0,1
3598,max_effective,20,60,3,3,0.05,0.95,0.9009675373580408,16,56.0,1,56.0,1,56.0,1,56.0,1
3599,max_effective,20,60,3,3,0.05,0.95,0.9432812416832214,25,85.0,1,85.0,1,85.0,1,85.0,1
3600,max_effective,20,60,3,3,0.05,0.95,0.9320913516582772,25,71.0,1,71.0,1,71.0,1,71.0,1
3601,max_effective,20,60,3,3,0.05,0.95,0.9374164520438156,22,74.0,1,74.0,1,74.0,1,74.0,1
3602,max_effective,20,60,3,3,0.05,0.95,0.9479003317007906,24,84.0,1,84.0,1,84.0,1,84.0,1
3603,max_effective,20,60,3,3,0.05,0.95,0.9152543788219064,20,66.0,1,66.0,1,66.0,1,66.0,1
3604,max_effective,20,60,3,3,0.05,0.95,0.8487626219385767,10,45.0,1,45.0,1,45.0,1,45.0,1
3605,max_effective,20,60,3,3,0.05,0.95,0.9298388025053324,5,33.0,1,33.0,1,33.0,1,33.0,1
3606,max_effective,20,60,3,3,0.05,0.95,0.8059455158812546,14,68.0,1,68.0,1,68.0,1,68.0,1
3607,max_effective,20,60,3,3,0.05,0.95,0.947435529729002,15,68.0,1,68.0,1,68.0,1,68.0,1
3608,max_effective,20,60,3,3,0.05,0.95,0.9418770449606384,17,77.0,1,77.0,1,77.0,1,77.0,1
3609,max_effective,20,60,3,3,0.05,0.95,0.9481951459888608,13,57.0,1,57.0,1,57.0,1,57.0,1
3610,max_effective,20,60,3,3,0.05,0.95,0.831419456955755,10,57.0,1,57.0,1,57.0,1,57.0,1
3611,max_effective,20,60,3,3,0.05,0.95,0.9204597118885612,6,42.0,1,42.0,1,42.0,1,42.0,1
3612,max_effective,20,60,3,3,0.05,0.95,0.9214736876417726,13,46.0,1,46.0,1,46.0,1,46.0,1
3613,max_effective,20,60,3,3,0.05,0.95,0.6823622417503323,6,41.0,1,41.0,1,41.0,1,41.0,1
3614,max_effective,20,60,3,3,0.05,0.95,0.9127682432391968,14,55.0,1,55.0,1,55.0,1,55.0,1
3615,max_effective,20,60,3,3,0.05,0.95,0.941449861213165,18,93.0,1,93.0,1,93.0,1,93.0,1
3616,max_effective,20,60,3,3,0.05,0.95,0.9423814973355314,32,91.0,1,91.0,1,91.0,1,91.0,1
3617,max_effective,20,60,3,3,0.05,0.95,0.8620667337714896,4,36.0,1,36.0,1,36.0,1,36.0,1
3618,max_effective,20,60,3,3,0.05,0.95,0.875643969142342,20,72.0,1,72.0,1,72.0,1,72.0,1
3619,max_effective,20,60,3,3,0.05,0.95,0.9427594555652212,13,56.0,1,56.0,1,56.0,1,54.0,0
3620,max_effective,20,60,3,3,0.05,0.95,0.8963695849290853,12,42.0,1,42.0,1,42.0,1,42.0,1
3621,max_effective,20,60,3,3,0.05,0.95,0.8340402100308232,8,40.0,1,40.0,1,40.0,1,40.0,1
3622,max_effective,20,60,3,3,0.05,0.95,0.8705164935891818,14,55.0,1,55.0,1,55.0,1,55.0,1
3623,max_effective,20,60,3,3,0.05,0.95,0.934669169151543,26,103.0,1,103.0,1,103.0,1,103.0,1
3624,max_effective,20,60,3,3,0.05,0.95,0.9444037559130676,22,61.0,1,61.0,1,61.0,1,61.0,1
3625,max_effective,20,60,3,3,0.05,0.95,0.8841155014612341,26,64.0,1,64.0,1,64.0,1,63.0,0
3626,max_effective,20,60,3,3,0.05,0.95,0.8995926995821768,11,59.0,1,59.0,1,59.0,1,59.0,1
3627,max_effective,20,60,3,3,0.05,0.95,0.9356070339590606,7,42.0,1,42.0,1,42.0,1,41.0,0
3628,max_effective,20,60,3,3,0.05,0.95,0.9373441232831315,14,75.0,1,75.0,1,75.0,1,75.0,1
3629,max_effective,20,60,3,3,0.05,0.95,0.9278649905013742,8,69.0,1,69.0,1,69.0,1,67.0,0
3630,max_effective,20,60,3,3,0.05,0.95,0.8955525809622629,28,95.0,1,95.0,1,95.0,1,95.0,1
3631,max_effective,20,60,3,3,0.05,0.95,0.9313685939579562,5,34.0,1,34.0,1,34.0,1,32.0,0
3632,max_effective,20,60,3,3,0.05,0.95,0.9162259767280064,26,74.0,1,74.0,1,74.0,1,74.0,1
3633,max_effective,20,60,3,3,0.05,0.95,0.9422739667443544,6,38.0,1,38.0,1,38.0,1,38.0,1
3634,max_effective,20,60,3,3,0.05,0.95,0.87797984020264,7,35.0,1,35.0,1,35.0,1,35.0,1
3635,max_effective,20,60,3,3,0.05,0.95,0.9475034359329204,13,59.0,1,59.0,1,59.0,1,59.0,1
3636,max_effective,20,60,3,3,0.05,0.95,0.91443141036183,11,42.0,1,42.0,1,42.0,1,42.0,1
3637,max_effective,20,60,3,3,0.05,0.95,0.947652859373301,13,63.0,1,63.0,1,63.0,1,63.0,1
3638,max_effective,20,60,3,3,0.05,0.95,0.9291400601578608,12,61.0,1,61.0,1,61.0,1,61.0,1
3639,max_effective,20,60,3,3,0.05,0.95,0.9350625932010552,26,73.0,1,73.0,1,73.0,1,73.0,1
3640,max_effective,20,60,3,3,0.05,0.95,0.9106521256541042,8,51.0,1,51.0,1,51.0,1,51.0,1
3641,max_effective,20,60,3,3,0.05,0.95,0.8920121986578836,21,84.0,1,84.0,1,84.0,1,84.0,1
3642,max_effective,20,60,3,3,0.05,0.95,0.9394688704875144,39,118.0,0,130.0,1,126.0,0,128.0,0
3643,max_effective,20,60,3,3,0.05,0.95,0.9219177732884252,40,99.0,1,99.0,1,99.0,1,99.0,1
3644,max_effective,20,60,3,3,0.05,0.95,0.9357926031105994,18,72.0,1,72.0,1,72.0,1,71.0,0
3645,max_effective,20,60,3,3,0.05,0.95,0.9450776258456204,19,65.0,1,65.0,1,65.0,1,65.0,1
3646,max_effective,20,60,3,3,0.05,0.95,0.9172440671632918,35,69.0,1,69.0,1,69.0,1,69.0,1
3647,max_effective,20,60,3,3,0.05,0.95,0.9269521474019334,9,47.0,1,47.0,1,47.0,1,47.0,1
3648,max_effective,20,60,3,3,0.05,0.95,0.9014721806794492,17,58.0,1,58.0,1,58.0,1,58.0,1
3649,max_effective,20,60,3,3,0.05,0.95,0.8946869588205685,13,65.0,1,65.0,1,65.0,1,65.0,1
3650,max_effective,20,60,3,3,0.05,0.95,0.9398545212887204,12,61.0,1,61.0,1,61.0,1,61.0,1
3651,max_effective,20,60,3,3,0.05,0.95,0.8808451693342836,16,57.0,1,57.0,1,57.0,1,57.0,1
3652,max_effective,20,60,3,3,0.05,0.95,0.9468367982414678,14,52.0,1,52.0,1,52.0,1,52.0,1
3653,max_effective,20,60,3,3,0.05,0.95,0.941556386252804,10,56.0,1,56.0,1,56.0,1,56.0,1
3654,max_effective,20,60,3,3,0.05,0.95,0.9155255798449928,8,54.0,1,54.0,1,54.0,1,54.0,1
3655,max_effective,20,60,3,3,0.05,0.95,0.8883095121066114,11,55.0,1,55.0,1,55.0,1,55.0,1
3656,max_effective,20,60,3,3,0.05,0.95,0.9248840310281954,5,30.0,1,30.0,1,30.0,1,30.0,1
3657,max_effective,20,60,3,3,0.05,0.95,0.8900716016962611,6,47.0,1,47.0,1,47.0,1,43.0,0
3658,max_effective,20,60,3,3,0.05,0.95,0.8336019150754257,8,34.0,1,34.0,1,34.0,1,34.0,1
3659,max_effective,20,60,3,3,0.05,0.95,0.9427478267468724,21,73.0,1,73.0,1,73.0,1,73.0,1
3660,max_effective,20,60,3,3,0.05,0.95,0.9378391103573296,7,47.0,1,47.0,1,47.0,1,47.0,1
3661,max_effective,20,60,3,3,0.05,0.95,0.873570056737861,16,53.0,1,53.0,1,53.0,1,53.0,1
3662,max_effective,20,60,3,3,0.05,0.95,0.9223137338342896,5,40.0,1,40.0,1,40.0,1,40.0,1
3663,max_effective,20,60,3,3,0.05,0.95,0.8552043088284956,13,55.0,1,55.0,1,55.0,1,55.0,1
3664,max_effective,20,60,3,3,0.05,0.95,0.9227049707644368,13,84.0,1,84.0,1,84.0,1,83.0,0
3665,max_effective,20,60,3,3,0.05,0.95,0.8931700447515104,19,71.0,1,71.0,1,71.0,1,71.0,1
3666,max_effective,20,60,3,3,0.05,0.95,0.8807228025791458,10,59.0,1,59.0,1,59.0,1,59.0,1
3667,max_effective,20,60,3,3,0.05,0.95,0.8720090336114428,9,48.0,1,48.0,1,48.0,1,48.0,1
3668,max_effective,20,60,3,3,0.05,0.95,0.9269628790562238,17,59.0,1,59.0,1,59.0,1,59.0,1
3669,max_effective,20,60,3,3,0.05,0.95,0.935218360562889,57,119.0,0,131.0,0,133.0,1,133.0,1
3670,max_effective,20,60,3,3,0.05,0.95,0.8907453563123038,7,43.0,1,43.0,1,43.0,1,43.0,1
3671,max_effective,20,60,3,3,0.05,0.95,0.9251399542930892,13,52.0,1,52.0,1,52.0,1,52.0,1
3672,max_effective,20,60,3,3,0.05,0.95,0.9020124116684528,12,64.0,1,64.0,1,64.0,1,64.0,1
3673,max_effective,20,60,3,3,0.05,0.95,0.924083688476838,21,61.0,1,61.0,1,61.0,1,61.0,1
3674,max_effective,20,60,3,3,0.05,0.95,0.9498084646009256,6,50.0,1,50.0,1,50.0,1,50.0,1
3675,max_effective,20,60,3,3,0.05,0.95,0.948734683681106,12,61.0,1,61.0,1,61.0,1,61.0,1
3676,max_effective,20,60,3,3,0.05,0.95,0.9048568694221616,24,72.0,1,72.0,1,72.0,1,72.0,1
3677,max_effective,20,60,3,3,0.05,0.95,0.911151728548102,8,44.0,1,44.0,1,44.0,1,41.0,0
3678,max_effective,20,60,3,3,0.05,0.95,0.9449098225691068,35,75.0,1,75.0,1,75.0,1,75.0,1
3679,max_effective,20,60,3,3,0.05,0.95,0.8546616309453182,37,76.0,1,76.0,1,76.0,1,76.0,1
3680,max_effective,20,60,3,3,0.05,0.95,0.9413703004500196,26,86.0,1,86.0,1,86.0,1,86.0,1
3681,max_effective,20,60,3,3,0.05,0.95,0.9331760039160254,8,48.0,1,48.0,1,48.0,1,47.0,0
3682,max_effective,20,60,3,3,0.05,0.95,0.930769768505586,16,51.0,1,51.0,1,51.0,1,51.0,1
3683,max_effective,20,60,3,3,0.05,0.95,0.9295697824861434,22,82.0,1,82.0,1,82.0,1,82.0,1
3684,max_effective,20,60,3,3,0.05,0.95,0.9298306087424404,20,76.0,1,76.0,1,76.0,1,76.0,1
3685,max_effective,20,60,3,3,0.05,0.95,0.8360596757153188,9,47.0,1,47.0,1,47.0,1,47.0,1
3686,max_effective,20,60,3,3,0.05,0.95,0.9182492354473532,55,108.0,0,118.0,1,118.0,1,109.0,0
3687,max_effective,20,60,3,3,0.05,0.95,0.8320673169422425,12,60.0,1,60.0,1,60.0,1,60.0,1
3688,max_effective,20,60,3,3,0.05,0.95,0.9166266223581414,31,99.0,1,99.0,1,99.0,1,99.0,1
3689,max_effective,20,60,3,3,0.05,0.95,0.8970842042509192,9,44.0,1,44.0,1,44.0,1,44.0,1
3690,max_effective,20,60,3,3,0.05,0.95,0.8705860782153113,13,49.0,1,49.0,1,49.0,1,49.0,1
3691,max_effective,20,60,3,3,0.05,0.95,0.8955422200407184,25,104.0,1,104.0,1,104.0,1,104.0,1
3692,max_effective,20,60,3,3,0.05,0.95,0.8685079484161633,19,60.0,1,60.0,1,60.0,1,60.0,1
3693,max_effective,20,60,3,3,0.05,0.95,0.9325489164007436,11,62.0,1,62.0,1,62.0,1,62.0,1
3694,max_effective,20,60,3,3,0.05,0.95,0.848998117312998,9,50.0,1,50.0,1,50.0,1,49.0,0
3695,max_effective,20,60,3,3,0.05,0.95,0.9159073405427108,11,59.0,1,59.0,1,59.0,1,59.0,1
3696,max_effective,20,60,3,3,0.05,0.95,0.9304743785732564,11,42.0,1,42.0,1,42.0,1,42.0,1
3697,max_effective,20,60,3,3,0.05,0.95,0.9222347871067,14,53.0,1,53.0,1,53.0,1,53.0,1
3698,max_effective,20,60,3,3,0.05,0.95,0.8791449070355575,19,44.0,1,44.0,1,44.0,1,44.0,1
3699,max_effective,20,60,3,3,0.05,0.95,0.9338721689708984,27,88.0,1,88.0,1,88.0,1,88.0,1
3700,max_effective,20,60,3,3,0.05,0.95,0.9194198404571498,6,42.0,1,42.0,1,42.0,1,42.0,1
3701,max_effective,20,60,3,3,0.05,0.95,0.8117832442804901,5,35.0,1,35.0,1,35.0,1,35.0,1
3702,max_effective,20,60,3,3,0.05,0.95,0.8534793712879928,9,47.0,1,47.0,1,47.0,1,44.0,0
3703,max_effective,20,60,3,3,0.05,0.95,0.9483624114380506,23,69.0,1,69.0,1,69.0,1,69.0,1
3704,max_effective,20,60,3,3,0.05,0.95,0.884003961564463,9,70.0,1,70.0,1,70.0,1,67.0,0
3705,max_effective,20,60,3,3,0.05,0.95,0.9418358119596096,15,52.0,1,52.0,1,52.0,1,51.0,0
3706,max_effective,20,60,3,3,0.05,0.95,0.947221159910366,4,38.0,1,38.0,1,38.0,1,38.0,1
3707,max_effective,20,60,3,3,0.05,0.95,0.894868215130067,7,56.0,1,56.0,1,56.0,1,56.0,1
3708,max_effective,20,60,3,3,0.05,0.95,0.8776723216896092,22,64.0,1,64.0,1,64.0,1,62.0,0
3709,max_effective,20,60,3,3,0.05,0.95,0.928064183267935,31,85.0,1,85.0,1,85.0,1,84.0,0
3710,max_effective,20,60,3,3,0.05,0.95,0.9488583122521675,25,98.0,1,98.0,1,98.0,1,98.0,1
3711,max_effective,20,60,3,3,0.05,0.95,0.9491826619544944,19,62.0,1,62.0,1,62.0,1,62.0,1
3712,max_effective,20,60,3,3,0.05,0.95,0.9049836648522162,5,42.0,1,42.0,1,42.0,1,42.0,1
3713,max_effective,20,60,3,3,0.05,0.95,0.9212741863960808,6,44.0,1,44.0,1,44.0,1,44.0,1
3714,max_effective,20,60,3,3,0.05,0.95,0.923665443647797,6,44.0,1,44.0,1,44.0,1,43.0,0
3715,max_effective,20,60,3,3,0.05,0.95,0.889229231354357,8,52.0,1,52.0,1,52.0,1,52.0,1
3716,max_effective,20,60,3,3,0.05,0.95,0.9379984662082902,31,106.0,1,106.0,1,106.0,1,106.0,1
3717,max_effective,20,60,3,3,0.05,0.95,0.8854728703286568,6,44.0,1,44.0,1,44.0,1,42.0,0
3718,max_effective,20,60,3,3,0.05,0.95,0.9371264687977244,28,76.0,1,76.0,1,76.0,1,76.0,1
3719,max_effective,20,60,3,3,0.05,0.95,0.9448754615239456,9,44.0,1,44.0,1,44.0,1,44.0,1
3720,max_effective,20,60,3,3,0.05,0.95,0.8635488053368451,6,46.0,1,46.0,1,46.0,1,46.0,1
3721,max_effective,20,60,3,3,0.05,0.95,0.928210387609841,17,67.0,1,67.0,1,67.0,1,67.0,1
3722,max_effective,20,60,3,3,0.05,0.95,0.928347886522292,21,55.0,1,55.0,1,55.0,1,55.0,1
3723,max_effective,20,60,3,3,0.05,0.95,0.9329503032804218,7,41.0,1,41.0,1,41.0,1,41.0,1
3724,max_effective,20,60,3,3,0.05,0.95,0.8456821470097948,7,40.0,1,40.0,1,40.0,1,40.0,1
3725,max_effective,20,60,3,3,0.05,0.95,0.9477192022535716,9,55.0,1,55.0,1,55.0,1,55.0,1
3726,max_effective,20,60,3,3,0.05,0.95,0.9045580343041982,10,60.0,1,60.0,1,60.0,1,60.0,1
3727,max_effective,20,60,3,3,0.05,0.95,0.9401435445885824,16,93.0,1,93.0,1,93.0,1,93.0,1
3728,max_effective,20,60,3,3,0.05,0.95,0.8637374892465305,7,35.0,1,35.0,1,35.0,1,35.0,1
3729,max_effective,20,60,3,3,0.05,0.95,0.865948008235654,7,40.0,1,40.0,1,40.0,1,40.0,1
3730,max_effective,20,60,3,3,0.05,0.95,0.8830125781382387,10,55.0,1,55.0,1,55.0,1,55.0,1
3731,max_effective,20,60,3,3,0.05,0.95,0.8379209909131466,10,47.0,1,47.0,1,47.0,1,47.0,1
3732,max_effective,20,60,3,3,0.05,0.95,0.8778800398133803,6,41.0,1,41.0,1,41.0,1,39.0,0
3733,max_effective,20,60,3,3,0.05,0.95,0.9479609445077662,32,118.0,1,118.0,1,118.0,1,118.0,1
3734,max_effective,20,60,3,3,0.05,0.95,0.7846338668262257,6,32.0,1,32.0,1,32.0,1,31.0,0
3735,max_effective,20,60,3,3,0.05,0.95,0.9381819631848552,27,91.0,1,91.0,1,91.0,1,91.0,1
3736,max_effective,20,60,3,3,0.05,0.95,0.9267569576333676,31,66.0,1,66.0,1,66.0,1,66.0,1
3737,max_effective,20,60,3,3,0.05,0.95,0.7221056942959323,3,27.0,1,27.0,1,27.0,1,27.0,1
3738,max_effective,20,60,3,3,0.05,0.95,0.7991650608102567,6,41.0,1,41.0,1,41.0,1,41.0,1
3739,max_effective,20,60,3,3,0.05,0.95,0.9086637006873376,20,65.0,1,65.0,1,65.0,1,65.0,1
3740,max_effective,20,60,3,3,0.05,0.95,0.9155852198897808,24,88.0,1,88.0,1,88.0,1,88.0,1
3741,max_effective,20,60,3,3,0.05,0.95,0.9490788305641122,36,118.0,1,118.0,1,117.0,0,116.0,0
3742,max_effective,20,60,3,3,0.05,0.95,0.9428996130041166,34,111.0,0,112.0,1,112.0,1,112.0,1
3743,max_effective,20,60,3,3,0.05,0.95,0.9089044845353826,26,101.0,1,101.0,1,101.0,1,101.0,1
3744,max_effective,20,60,3,3,0.05,0.95,0.9263263705300576,8,62.0,1,62.0,1,62.0,1,58.0,0
3745,max_effective,20,60,3,3,0.05,0.95,0.890819748131539,13,47.0,1,47.0,1,47.0,1,47.0,1
3746,max_effective,20,60,3,3,0.05,0.95,0.9195615068406768,27,102.0,1,102.0,1,102.0,1,102.0,1
3747,max_effective,20,60,3,3,0.05,0.95,0.9426791210522876,20,77.0,1,77.0,1,77.0,1,77.0,1
3748,max_effective,20,60,3,3,0.05,0.95,0.9278424537811816,21,76.0,1,76.0,1,76.0,1,76.0,1
3749,max_effective,20,60,3,3,0.05,0.95,0.838270170604157,10,49.0,1,49.0,1,49.0,1,49.0,1
3750,max_effective,20,60,3,3,0.05,0.95,0.8859967211298228,12,63.0,1,63.0,1,63.0,1,59.0,0
3751,max_effective,20,60,3,3,0.05,0.95,0.9291932949736978,21,75.0,1,75.0,1,75.0,1,75.0,1
3752,max_effective,20,60,3,3,0.05,0.95,0.9238774111000024,7,39.0,1,39.0,1,39.0,1,39.0,1
3753,max_effective,20,60,3,3,0.05,0.95,0.924088663966498,14,48.0,1,48.0,1,48.0,1,48.0,1
3754,max_effective,20,60,3,3,0.05,0.95,0.932465275612569,15,61.0,1,61.0,1,61.0,1,61.0,1
3755,max_effective,20,60,3,3,0.05,0.95,0.9450093001054484,15,69.0,1,69.0,1,69.0,1,69.0,1
3756,max_effective,20,60,3,3,0.05,0.95,0.9492870630273388,20,62.0,1,62.0,1,62.0,1,62.0,1
3757,max_effective,20,60,3,3,0.05,0.95,0.9316812056233992,23,91.0,1,91.0,1,91.0,1,91.0,1
3758,max_effective,20,60,3,3,0.05,0.95,0.8713234002030966,12,49.0,1,49.0,1,49.0,1,49.0,1
3759,max_effective,20,60,3,3,0.05,0.95,0.8369354113811651,6,42.0,1,42.0,1,42.0,1,42.0,1
3760,max_effective,20,60,3,3,0.05,0.95,0.9466510550575058,16,53.0,1,53.0,1,53.0,1,53.0,1
3761,max_effective,20,60,3,3,0.05,0.95,0.8963016990270135,17,74.0,1,74.0,1,74.0,1,74.0,1
3762,max_effective,20,60,3,3,0.05,0.95,0.929608209386816,21,98.0,1,98.0,1,98.0,1,98.0,1
3763,max_effective,20,60,3,3,0.05,0.95,0.9498024154458908,23,66.0,1,66.0,1,66.0,1,66.0,1
3764,max_effective,20,60,3,3,0.05,0.95,0.8692880510051585,13,82.0,1,82.0,1,82.0,1,82.0,1
3765,max_effective,20,60,3,3,0.05,0.95,0.9150177071987976,10,56.0,1,56.0,1,56.0,1,56.0,1
3766,max_effective,20,60,3,3,0.05,0.95,0.9019755550553992,10,64.0,1,64.0,1,64.0,1,64.0,1
3767,max_effective,20,60,3,3,0.05,0.95,0.8896336300012644,21,82.0,1,82.0,1,82.0,1,82.0,1
3768,max_effective,20,60,3,3,0.05,0.95,0.93470678618638,17,58.0,1,58.0,1,58.0,1,57.0,0
3769,max_effective,20,60,3,3,0.05,0.95,0.9155006083293384,33,77.0,1,77.0,1,77.0,1,77.0,1
3770,max_effective,20,60,3,3,0.05,0.95,0.9456968242425824,45,100.0,0,102.0,1,102.0,1,102.0,1
3771,max_effective,20,60,3,3,0.05,0.95,0.9496584257619404,4,36.0,1,36.0,1,36.0,1,36.0,1
3772,max_effective,20,60,3,3,0.05,0.95,0.9169876749934608,8,36.0,1,36.0,1,36.0,1,35.0,0
3773,max_effective,20,60,3,3,0.05,0.95,0.7426770904221692,4,35.0,1,35.0,1,35.0,1,35.0,1
3774,max_effective,20,60,3,3,0.05,0.95,0.9491494584502392,21,59.0,1,59.0,1,59.0,1,59.0,1
3775,max_effective,20,60,3,3,0.05,0.95,0.9376021317923956,18,63.0,1,63.0,1,63.0,1,63.0,1
3776,max_effective,20,60,3,3,0.05,0.95,0.9229270903275992,11,54.0,1,54.0,1,54.0,1,54.0,1
3777,max_effective,20,60,3,3,0.05,0.95,0.7962300190248481,8,50.0,1,50.0,1,50.0,1,50.0,1
3778,max_effective,20,60,3,3,0.05,0.95,0.9403472557670672,7,45.0,1,45.0,1,45.0,1,45.0,1
3779,max_effective,20,60,3,3,0.05,0.95,0.9483514103376904,54,112.0,0,121.0,1,121.0,1,121.0,1
3780,max_effective,20,60,3,3,0.05,0.95,0.9244685082348176,14,75.0,1,75.0,1,75.0,1,72.0,0
3781,max_effective,20,60,3,3,0.05,0.95,0.8682800487769875,12,50.0,1,50.0,1,50.0,1,50.0,1
3782,max_effective,20,60,3,3,0.05,0.95,0.93954481630962,7,51.0,1,51.0,1,51.0,1,51.0,1
3783,max_effective,20,60,3,3,0.05,0.95,0.9343101613338648,23,67.0,1,67.0,1,67.0,1,67.0,1
3784,max_effective,20,60,3,3,0.05,0.95,0.9495714975376648,11,62.0,1,62.0,1,62.0,1,62.0,1
3785,max_effective,20,60,3,3,0.05,0.95,0.8613526384390965,12,62.0,1,62.0,1,62.0,1,62.0,1
3786,max_effective,20,60,3,3,0.05,0.95,0.8881588581836355,16,63.0,1,63.0,1,63.0,1,63.0,1
3787,max_effective,20,60,3,3,0.05,0.95,0.907829573823433,17,79.0,1,79.0,1,79.0,1,79.0,1
3788,max_effective,20,60,3,3,0.05,0.95,0.8131058955326289,6,40.0,1,40.0,1,40.0,1,40.0,1
3789,max_effective,20,60,3,3,0.05,0.95,0.8876039985205542,12,53.0,1,53.0,1,53.0,1,53.0,1
3790,max_effective,20,60,3,3,0.05,0.95,0.9367697546549464,31,67.0,1,67.0,1,67.0,1,67.0,1
3791,max_effective,20,60,3,3,0.05,0.95,0.9374176691080108,9,53.0,1,53.0,1,53.0,1,53.0,1
3792,max_effective,20,60,3,3,0.05,0.95,0.9172773803158458,18,74.0,1,74.0,1,74.0,1,74.0,1
3793,max_effective,20,60,3,3,0.05,0.95,0.934578655821336,29,91.0,1,91.0,1,91.0,1,91.0,1
3794,max_effective,20,60,3,3,0.05,0.95,0.8949774510977544,24,61.0,1,61.0,1,61.0,1,61.0,1
3795,max_effective,20,60,3,3,0.05,0.95,0.9477602183039744,15,55.0,1,55.0,1,55.0,1,55.0,1
3796,max_effective,20,60,3,3,0.05,0.95,0.9409020692505724,43,122.0,0,123.0,1,123.0,1,123.0,1
3797,max_effective,20,60,3,3,0.05,0.95,0.8736012206938794,26,60.0,1,60.0,1,60.0,1,60.0,1
3798,max_effective,20,60,3,3,0.05,0.95,0.9368526825724752,15,84.0,1,84.0,1,84.0,1,84.0,1
3799,max_effective,20,60,3,3,0.05,0.95,0.9404568893258384,20,76.0,1,76.0,1,76.0,1,76.0,1
3800,max_effective,20,60,3,3,0.05,0.95,0.8556829634967732,15,53.0,1,53.0,1,53.0,1,53.0,1
3801,max_effective,20,60,3,3,0.05,0.95,0.9498023718192232,12,40.0,1,40.0,1,40.0,1,40.0,1
3802,max_effective,20,60,3,3,0.05,0.95,0.8200248418143776,4,37.0,1,37.0,1,37.0,1,37.0,1
3803,max_effective,20,60,3,3,0.05,0.95,0.9155072148244704,8,50.0,1,50.0,1,50.0,1,50.0,1
3804,max_effective,20,60,3,3,0.05,0.95,0.8677936397122724,6,43.0,1,43.0,1,43.0,1,43.0,1
3805,max_effective,20,60,3,3,0.05,0.95,0.940376483969327,37,95.0,1,95.0,1,95.0,1,95.0,1
3806,max_effective,20,60,3,3,0.05,0.95,0.9037754068084406,12,57.0,1,57.0,1,57.0,1,57.0,1
3807,max_effective,20,60,3,3,0.05,0.95,0.889918990648327,28,70.0,1,70.0,1,70.0,1,70.0,1
3808,max_effective,20,60,3,3,0.05,0.95,0.9282928907306536,16,69.0,1,69.0,1,69.0,1,69.0,1
3809,max_effective,20,60,3,3,0.05,0.95,0.9255797785752798,11,69.0,1,69.0,1,69.0,1,69.0,1
3810,max_effective,20,60,3,3,0.05,0.95,0.9461676322205906,17,66.0,1,66.0,1,66.0,1,66.0,1
3811,max_effective,20,60,3,3,0.05,0.95,0.9254790237923076,37,95.0,1,95.0,1,95.0,1,95.0,1
3812,max_effective,20,60,3,3,0.05,0.95,0.912015641902724,9,44.0,1,44.0,1,44.0,1,44.0,1
3813,max_effective,20,60,3,3,0.05,0.95,0.9355240038949372,39,122.0,1,121.0,0,122.0,1,101.0,0
3814,max_effective,20,60,3,3,0.05,0.95,0.8264824039027456,8,41.0,1,41.0,1,41.0,1,41.0,1
3815,max_effective,20,60,3,3,0.05,0.95,0.8576774299667378,8,42.0,1,42.0,1,42.0,1,42.0,1
3816,max_effective,20,60,3,3,0.05,0.95,0.915295155733326,10,61.0,1,61.0,1,61.0,1,61.0,1
3817,max_effective,20,60,3,3,0.05,0.95,0.9316298035979405,7,37.0,1,37.0,1,37.0,1,36.0,0
3818,max_effective,20,60,3,3,0.05,0.95,0.9364864432050504,20,88.0,1,88.0,1,88.0,1,88.0,1
3819,max_effective,20,60,3,3,0.05,0.95,0.9006559252353685,15,65.0,1,65.0,1,65.0,1,65.0,1
3820,max_effective,20,60,3,3,0.05,0.95,0.9350880536837732,15,67.0,1,67.0,1,67.0,1,67.0,1
3821,max_effective,20,60,3,3,0.05,0.95,0.887503231798308,15,75.0,1,75.0,1,75.0,1,75.0,1
3822,max_effective,20,60,3,3,0.05,0.95,0.9408547660251464,10,56.0,1,56.0,1,56.0,1,56.0,1
3823,max_effective,20,60,3,3,0.05,0.95,0.8590346791985543,9,51.0,1,51.0,1,51.0,1,51.0,1
3824,max_effective,20,60,3,3,0.05,0.95,0.9148578736130758,26,70.0,1,70.0,1,70.0,1,67.0,0
3825,max_effective,20,60,3,3,0.05,0.95,0.9409431955264276,34,99.0,1,99.0,1,99.0,1,99.0,1
3826,max_effective,20,60,3,3,0.05,0.95,0.8982322045806814,9,47.0,1,47.0,1,47.0,1,47.0,1
3827,max_effective,20,60,3,3,0.05,0.95,0.9303086260329988,12,55.0,1,55.0,1,55.0,1,55.0,1
3828,max_effective,20,60,3,3,0.05,0.95,0.9223328716574553,16,57.0,1,57.0,1,57.0,1,57.0,1
3829,max_effective,20,60,3,3,0.05,0.95,0.9258979726431648,40,77.0,1,77.0,1,77.0,1,75.0,0
3830,max_effective,20,60,3,3,0.05,0.95,0.9191586664177788,11,57.0,1,57.0,1,57.0,1,57.0,1
3831,max_effective,20,60,3,3,0.05,0.95,0.9082206997948804,17,69.0,1,69.0,1,69.0,1,69.0,1
3832,max_effective,20,60,3,3,0.05,0.95,0.8961847206836888,24,59.0,1,59.0,1,59.0,1,59.0,1
3833,max_effective,20,60,3,3,0.05,0.95,0.9262304200052568,18,58.0,1,58.0,1,58.0,1,57.0,0
3834,max_effective,20,60,3,3,0.05,0.95,0.9228466611707038,29,82.0,1,82.0,1,82.0,1,80.0,0
3835,max_effective,20,60,3,3,0.05,0.95,0.9038951990011868,20,97.0,1,97.0,1,97.0,1,97.0,1
3836,max_effective,20,60,3,3,0.05,0.95,0.7990989679795937,12,44.0,1,44.0,1,44.0,1,43.0,0
3837,max_effective,20,60,3,3,0.05,0.95,0.908776092364698,10,42.0,1,42.0,1,42.0,1,42.0,1
3838,max_effective,20,60,3,3,0.05,0.95,0.8734388059704716,13,62.0,1,62.0,1,62.0,1,62.0,1
3839,max_effective,20,60,3,3,0.05,0.95,0.9490975024348032,28,82.0,1,82.0,1,82.0,1,82.0,1
3840,max_effective,20,60,3,3,0.05,0.95,0.9253223777082976,18,66.0,1,66.0,1,66.0,1,65.0,0
3841,max_effective,20,60,3,3,0.05,0.95,0.9441142306236764,18,58.0,1,58.0,1,58.0,1,58.0,1
3842,max_effective,20,60,3,3,0.05,0.95,0.8829265019555523,9,56.0,1,56.0,1,56.0,1,56.0,1
3843,max_effective,20,60,3,3,0.05,0.95,0.9185938519996084,20,71.0,1,71.0,1,71.0,1,71.0,1
3844,max_effective,20,60,3,3,0.05,0.95,0.9479569073389792,21,64.0,1,64.0,1,64.0,1,64.0,1
3845,max_effective,20,60,3,3,0.05,0.95,0.9066036973207492,8,48.0,1,48.0,1,48.0,1,48.0,1
3846,max_effective,20,60,3,3,0.05,0.95,0.9412757719382986,22,78.0,1,78.0,1,78.0,1,78.0,1
3847,max_effective,20,60,3,3,0.05,0.95,0.9110315306427972,7,45.0,1,45.0,1,45.0,1,45.0,1
3848,max_effective,20,60,3,3,0.05,0.95,0.948919719776037,23,76.0,1,76.0,1,76.0,1,76.0,1
3849,max_effective,20,60,3,3,0.05,0.95,0.8791696636855918,10,52.0,1,52.0,1,52.0,1,52.0,1
3850,max_effective,20,60,3,3,0.05,0.95,0.9484778766090536,34,72.0,1,72.0,1,72.0,1,72.0,1
3851,max_effective,20,60,3,3,0.05,0.95,0.8833871533427632,30,61.0,1,61.0,1,61.0,1,61.0,1
3852,max_effective,20,60,3,3,0.05,0.95,0.8350071816811183,8,52.0,1,52.0,1,52.0,1,52.0,1
3853,max_effective,20,60,3,3,0.05,0.95,0.9339067080093402,7,39.0,1,39.0,1,39.0,1,39.0,1
3854,max_effective,20,60,3,3,0.05,0.95,0.9145592246961116,15,57.0,1,57.0,1,57.0,1,57.0,1
3855,max_effective,20,60,3,3,0.05,0.95,0.9117046245738548,5,47.0,1,47.0,1,47.0,1,47.0,1
3856,max_effective,20,60,3,3,0.05,0.95,0.910252130314978,28,95.0,1,95.0,1,95.0,1,95.0,1
3857,max_effective,20,60,3,3,0.05,0.95,0.8803996945054474,5,37.0,1,37.0,1,37.0,1,37.0,1
3858,max_effective,20,60,3,3,0.05,0.95,0.924813505290603,34,96.0,1,96.0,1,96.0,1,96.0,1
3859,max_effective,20,60,3,3,0.05,0.95,0.9167724105642412,18,70.0,1,70.0,1,70.0,1,70.0,1
3860,max_effective,20,60,3,3,0.05,0.95,0.9484925104195024,10,45.0,1,45.0,1,45.0,1,44.0,0
3861,max_effective,20,60,3,3,0.05,0.95,0.8975431337792488,7,42.0,1,42.0,1,42.0,1,42.0,1
3862,max_effective,20,60,3,3,0.05,0.95,0.8950042249769598,7,42.0,1,42.0,1,42.0,1,42.0,1
3863,max_effective,20,60,3,3,0.05,0.95,0.9267559532982016,45,101.0,0,103.0,1,103.0,1,100.0,0
3864,max_effective,20,60,3,3,0.05,0.95,0.9054754554475776,8,35.0,1,35.0,1,35.0,1,35.0,1
3865,max_effective,20,60,3,3,0.05,0.95,0.8412911411036016,16,58.0,1,58.0,1,58.0,1,58.0,1
3866,max_effective,20,60,3,3,0.05,0.95,0.8811710857645221,9,55.0,1,55.0,1,55.0,1,55.0,1
3867,max_effective,20,60,3,3,0.05,0.95,0.919201144759862,9,42.0,1,42.0,1,42.0,1,42.0,1
3868,max_effective,20,60,3,3,0.05,0.95,0.9005897495586246,18,63.0,1,63.0,1,63.0,1,61.0,0
3869,max_effective,20,60,3,3,0.05,0.95,0.9314832082828068,8,53.0,1,53.0,1,53.0,1,53.0,1
3870,max_effective,20,60,3,3,0.05,0.95,0.9194765735464488,21,60.0,1,60.0,1,60.0,1,59.0,0
3871,max_effective,20,60,3,3,0.05,0.95,0.8574895867807197,10,58.0,1,58.0,1,58.0,1,57.0,0
3872,max_effective,20,60,3,3,0.05,0.95,0.9218515771209213,14,78.0,1,78.0,1,78.0,1,78.0,1
3873,max_effective,20,60,3,3,0.05,0.95,0.9373968082749626,18,73.0,1,73.0,1,73.0,1,73.0,1
3874,max_effective,20,60,3,3,0.05,0.95,0.9414886009071038,25,121.0,1,121.0,1,121.0,1,120.0,0
3875,max_effective,20,60,3,3,0.05,0.95,0.9261887891778045,24,65.0,1,65.0,1,65.0,1,65.0,1
3876,max_effective,20,60,3,3,0.05,0.95,0.9456085050327764,8,48.0,1,48.0,1,48.0,1,48.0,1
3877,max_effective,20,60,3,3,0.05,0.95,0.9066419258548618,19,76.0,1,76.0,1,76.0,1,76.0,1
3878,max_effective,20,60,3,3,0.05,0.95,0.9004491256371777,9,47.0,1,47.0,1,47.0,1,47.0,1
3879,max_effective,20,60,3,3,0.05,0.95,0.8902497176828535,31,99.0,1,99.0,1,99.0,1,99.0,1
3880,max_effective,20,60,3,3,0.05,0.95,0.939156638543736,7,46.0,1,46.0,1,46.0,1,46.0,1
3881,max_effective,20,60,3,3,0.05,0.95,0.9071987174819198,10,64.0,1,64.0,1,64.0,1,64.0,1
3882,max_effective,20,60,3,3,0.05,0.95,0.9009921739748452,20,74.0,1,74.0,1,74.0,1,74.0,1
3883,max_effective,20,60,3,3,0.05,0.95,0.9379701409178468,19,63.0,1,63.0,1,63.0,1,63.0,1
3884,max_effective,20,60,3,3,0.05,0.95,0.7389709077394606,8,40.0,1,40.0,1,40.0,1,40.0,1
3885,max_effective,20,60,3,3,0.05,0.95,0.948199777322322,11,53.0,1,53.0,1,53.0,1,53.0,1
3886,max_effective,20,60,3,3,0.05,0.95,0.8450169562989345,13,51.0,1,51.0,1,51.0,1,51.0,1
3887,max_effective,20,60,3,3,0.05,0.95,0.9422974798359484,21,91.0,1,91.0,1,91.0,1,91.0,1
3888,max_effective,20,60,3,3,0.05,0.95,0.8920196056558817,8,44.0,1,44.0,1,44.0,1,44.0,1
3889,max_effective,20,60,3,3,0.05,0.95,0.9481357175712614,10,61.0,1,61.0,1,61.0,1,61.0,1
3890,max_effective,20,60,3,3,0.05,0.95,0.9213760445528958,29,91.0,1,91.0,1,91.0,1,91.0,1
3891,max_effective,20,60,3,3,0.05,0.95,0.8506716489815785,36,90.0,1,90.0,1,90.0,1,90.0,1
3892,max_effective,20,60,3,3,0.05,0.95,0.923261521182707,19,94.0,1,94.0,1,94.0,1,94.0,1
3893,max_effective,20,60,3,3,0.05,0.95,0.9403509825690036,9,46.0,1,46.0,1,46.0,1,46.0,1
3894,max_effective,20,60,3,3,0.05,0.95,0.9046957206382232,7,42.0,1,42.0,1,42.0,1,42.0,1
3895,max_effective,20,60,3,3,0.05,0.95,0.911983141684244,29,102.0,1,102.0,1,102.0,1,102.0,1
3896,max_effective,20,60,3,3,0.05,0.95,0.93121233224683,11,59.0,1,59.0,1,59.0,1,59.0,1
3897,max_effective,20,60,3,3,0.05,0.95,0.9351085992976907,14,49.0,1,49.0,1,49.0,1,49.0,1
3898,max_effective,20,60,3,3,0.05,0.95,0.9388845334879966,6,39.0,1,39.0,1,39.0,1,38.0,0
3899,max_effective,20,60,3,3,0.05,0.95,0.9214312084509856,32,99.0,1,99.0,1,99.0,1,99.0,1
3900,max_effective,20,60,3,3,0.05,0.95,0.9202687226471165,34,97.0,1,97.0,1,97.0,1,97.0,1
3901,max_effective,20,60,3,3,0.05,0.95,0.912109620167443,12,58.0,1,58.0,1,58.0,1,58.0,1
3902,max_effective,20,60,3,3,0.05,0.95,0.9249342536574674,9,55.0,1,55.0,1,55.0,1,55.0,1
3903,max_effective,20,60,3,3,0.05,0.95,0.9052741597916484,9,55.0,1,55.0,1,55.0,1,55.0,1
3904,max_effective,20,60,3,3,0.05,0.95,0.8694083825611223,18,73.0,1,73.0,1,73.0,1,73.0,1
3905,max_effective,20,60,3,3,0.05,0.95,0.9368698728011652,9,47.0,1,47.0,1,47.0,1,47.0,1
3906,max_effective,20,60,3,3,0.05,0.95,0.7840331552517615,8,42.0,1,42.0,1,42.0,1,42.0,1
3907,max_effective,20,60,3,3,0.05,0.95,0.9087380668473352,18,74.0,1,74.0,1,74.0,1,74.0,1
3908,max_effective,20,60,3,3,0.05,0.95,0.9344767551933624,19,68.0,1,68.0,1,68.0,1,68.0,1
3909,max_effective,20,60,3,3,0.05,0.95,0.9442419943311432,27,85.0,1,85.0,1,85.0,1,85.0,1
3910,max_effective,20,60,3,3,0.05,0.95,0.917928104819176,14,79.0,1,79.0,1,79.0,1,79.0,1
3911,max_effective,20,60,3,3,0.05,0.95,0.879003075450843,8,52.0,1,52.0,1,52.0,1,52.0,1
3912,max_effective,20,60,3,3,0.05,0.95,0.888123329296866,7,53.0,1,53.0,1,53.0,1,53.0,1
3913,max_effective,20,60,3,3,0.05,0.95,0.937242631044592,12,67.0,1,67.0,1,67.0,1,67.0,1
3914,max_effective,20,60,3,3,0.05,0.95,0.946887111293345,19,61.0,1,61.0,1,61.0,1,60.0,0
3915,max_effective,20,60,3,3,0.05,0.95,0.9329956639369328,12,59.0,1,59.0,1,59.0,1,59.0,1
3916,max_effective,20,60,3,3,0.05,0.95,0.8904355524505039,6,42.0,1,42.0,1,42.0,1,42.0,1
3917,max_effective,20,60,3,3,0.05,0.95,0.9099281739432818,13,84.0,1,84.0,1,84.0,1,84.0,1
3918,max_effective,20,60,3,3,0.05,0.95,0.8658489250993973,3,30.0,1,30.0,1,30.0,1,30.0,1
3919,max_effective,20,60,3,3,0.05,0.95,0.901876851920187,16,61.0,1,61.0,1,61.0,1,61.0,1
3920,max_effective,20,60,3,3,0.05,0.95,0.913059970436871,29,99.0,1,99.0,1,99.0,1,99.0,1
3921,max_effective,20,60,3,3,0.05,0.95,0.9345999336714782,6,51.0,1,51.0,1,51.0,1,51.0,1
3922,max_effective,20,60,3,3,0.05,0.95,0.8894884304348564,9,43.0,1,43.0,1,43.0,1,43.0,1
3923,max_effective,20,60,3,3,0.05,0.95,0.8747101811686068,35,82.0,1,82.0,1,82.0,1,82.0,1
3924,max_effective,20,60,3,3,0.05,0.95,0.8569098553991416,8,58.0,1,58.0,1,58.0,1,58.0,1
3925,max_effective,20,60,3,3,0.05,0.95,0.9492189823952432,27,104.0,1,104.0,1,104.0,1,104.0,1
3926,max_effective,20,60,3,3,0.05,0.95,0.8934319357773275,9,44.0,1,44.0,1,44.0,1,43.0,0
3927,max_effective,20,60,3,3,0.05,0.95,0.945741317913666,30,100.0,1,100.0,1,100.0,1,100.0,1
3928,max_effective,20,60,3,3,0.05,0.95,0.8698405561109921,16,48.0,1,48.0,1,48.0,1,48.0,1
3929,max_effective,20,60,3,3,0.05,0.95,0.943315963217984,26,107.0,1,107.0,1,107.0,1,107.0,1
3930,max_effective,20,60,3,3,0.05,0.95,0.908097925610938,15,51.0,1,51.0,1,51.0,1,51.0,1
3931,max_effective,20,60,3,3,0.05,0.95,0.9178911036043642,22,60.0,1,60.0,1,60.0,1,60.0,1
3932,max_effective,20,60,3,3,0.05,0.95,0.8990148687427097,10,40.0,1,40.0,1,40.0,1,40.0,1
3933,max_effective,20,60,3,3,0.05,0.95,0.8004046048036926,9,46.0,1,46.0,1,46.0,1,46.0,1
3934,max_effective,20,60,3,3,0.05,0.95,0.9131257257445362,6,40.0,1,40.0,1,40.0,1,40.0,1
3935,max_effective,20,60,3,3,0.05,0.95,0.9096455001497624,15,93.0,1,93.0,1,93.0,1,93.0,1
3936,max_effective,20,60,3,3,0.05,0.95,0.9063380293476097,15,62.0,1,62.0,1,62.0,1,62.0,1
3937,max_effective,20,60,3,3,0.05,0.95,0.8060697228862397,15,52.0,1,52.0,1,52.0,1,52.0,1
3938,max_effective,20,60,3,3,0.05,0.95,0.9272308078530924,18,59.0,1,59.0,1,59.0,1,59.0,1
3939,max_effective,20,60,3,3,0.05,0.95,0.8734807281963001,22,55.0,1,55.0,1,55.0,1,55.0,1
3940,max_effective,20,60,3,3,0.05,0.95,0.8133175961396133,4,34.0,1,34.0,1,34.0,1,34.0,1
3941,max_effective,20,60,3,3,0.05,0.95,0.8587581011042766,3,26.0,1,26.0,1,26.0,1,26.0,1
3942,max_effective,20,60,3,3,0.05,0.95,0.9381926863691116,15,67.0,1,67.0,1,67.0,1,67.0,1
3943,max_effective,20,60,3,3,0.05,0.95,0.9387258426009588,16,74.0,1,74.0,1,74.0,1,74.0,1
3944,max_effective,20,60,3,3,0.05,0.95,0.941511028882308,19,67.0,1,67.0,1,67.0,1,67.0,1
3945,max_effective,20,60,3,3,0.05,0.95,0.944548726673776,22,57.0,1,57.0,1,57.0,1,57.0,1
3946,max_effective,20,60,3,3,0.05,0.95,0.9360802102962964,24,77.0,1,77.0,1,77.0,1,77.0,1
3947,max_effective,20,60,3,3,0.05,0.95,0.9304335981917676,12,44.0,1,44.0,1,44.0,1,44.0,1
3948,max_effective,20,60,3,3,0.05,0.95,0.9297354597634416,14,73.0,1,73.0,1,73.0,1,73.0,1
3949,max_effective,20,60,3,3,0.05,0.95,0.8746117053809739,6,44.0,1,44.0,1,44.0,1,44.0,1
3950,max_effective,20,60,3,3,0.05,0.95,0.933860903610878,5,30.0,1,30.0,1,30.0,1,30.0,1
3951,max_effective,20,60,3,3,0.05,0.95,0.8491426432947968,9,54.0,1,54.0,1,54.0,1,52.0,0
3952,max_effective,20,60,3,3,0.05,0.95,0.9181776812587652,13,60.0,1,60.0,1,60.0,1,60.0,1
3953,max_effective,20,60,3,3,0.05,0.95,0.882515283004539,14,53.0,1,53.0,1,53.0,1,53.0,1
3954,max_effective,20,60,3,3,0.05,0.95,0.9356253952899511,24,53.0,1,53.0,1,53.0,1,53.0,1
3955,max_effective,20,60,3,3,0.05,0.95,0.9050301208931198,34,78.0,1,78.0,1,78.0,1,78.0,1
3956,max_effective,20,60,3,3,0.05,0.95,0.9301101408210748,12,76.0,1,76.0,1,76.0,1,76.0,1
3957,max_effective,20,60,3,3,0.05,0.95,0.939733245867455,21,58.0,1,58.0,1,58.0,1,54.0,0
3958,max_effective,20,60,3,3,0.05,0.95,0.9447739712686124,58,113.0,0,126.0,1,126.0,1,126.0,1
3959,max_effective,20,60,3,3,0.05,0.95,0.9432368167181135,27,70.0,1,70.0,1,70.0,1,70.0,1
3960,max_effective,20,60,3,3,0.05,0.95,0.9338094642139247,9,45.0,1,45.0,1,45.0,1,45.0,1
3961,max_effective,20,60,3,3,0.05,0.95,0.90854839470027,10,48.0,1,48.0,1,48.0,1,48.0,1
3962,max_effective,20,60,3,3,0.05,0.95,0.9317132045220784,14,60.0,1,60.0,1,60.0,1,59.0,0
3963,max_effective,20,60,3,3,0.05,0.95,0.9490639256739004,29,106.0,1,106.0,1,106.0,1,106.0,1
3964,max_effective,20,60,3,3,0.05,0.95,0.8585679171987071,5,39.0,1,39.0,1,39.0,1,39.0,1
3965,max_effective,20,60,3,3,0.05,0.95,0.948757161258593,54,112.0,0,133.0,0,135.0,1,133.0,0
3966,max_effective,20,60,3,3,0.05,0.95,0.946575344634868,12,58.0,1,58.0,1,58.0,1,58.0,1
3967,max_effective,20,60,3,3,0.05,0.95,0.917258353378083,14,48.0,1,48.0,1,48.0,1,46.0,0
3968,max_effective,20,60,3,3,0.05,0.95,0.9499982544272544,8,46.0,1,46.0,1,46.0,1,46.0,1
3969,max_effective,20,60,3,3,0.05,0.95,0.9078207288099608,10,52.0,1,52.0,1,52.0,1,52.0,1
3970,max_effective,20,60,3,3,0.05,0.95,0.932853024679202,14,46.0,1,46.0,1,46.0,1,46.0,1
3971,max_effective,20,60,3,3,0.05,0.95,0.9398763299404383,19,66.0,1,66.0,1,66.0,1,63.0,0
3972,max_effective,20,60,3,3,0.05,0.95,0.9265615832758975,22,76.0,1,76.0,1,76.0,1,76.0,1
3973,max_effective,20,60,3,3,0.05,0.95,0.931710885063241,15,92.0,1,92.0,1,92.0,1,92.0,1
3974,max_effective,20,60,3,3,0.05,0.95,0.933885920562908,37,95.0,1,95.0,1,95.0,1,95.0,1
3975,max_effective,20,60,3,3,0.05,0.95,0.814200306463058,10,42.0,1,42.0,1,42.0,1,42.0,1
3976,max_effective,20,60,3,3,0.05,0.95,0.8988714678846753,16,86.0,1,86.0,1,86.0,1,86.0,1
3977,max_effective,20,60,3,3,0.05,0.95,0.911321439667611,20,71.0,1,71.0,1,71.0,1,71.0,1
3978,max_effective,20,60,3,3,0.05,0.95,0.9264701673036996,48,93.0,1,93.0,1,93.0,1,93.0,1
3979,max_effective,20,60,3,3,0.05,0.95,0.8504635005653542,19,64.0,1,64.0,1,64.0,1,64.0,1
3980,max_effective,20,60,3,3,0.05,0.95,0.9206461272254288,25,97.0,1,97.0,1,97.0,1,97.0,1
3981,max_effective,20,60,3,3,0.05,0.95,0.8606910825125859,18,92.0,1,92.0,1,92.0,1,92.0,1
3982,max_effective,20,60,3,3,0.05,0.95,0.9498464546081162,10,54.0,1,54.0,1,54.0,1,54.0,1
3983,max_effective,20,60,3,3,0.05,0.95,0.8867912273816502,5,44.0,1,44.0,1,44.0,1,44.0,1
3984,max_effective,20,60,3,3,0.05,0.95,0.92171369549657,28,74.0,1,74.0,1,74.0,1,74.0,1
3985,max_effective,20,60,3,3,0.05,0.95,0.8809305250890962,6,37.0,1,37.0,1,37.0,1,37.0,1
3986,max_effective,20,60,3,3,0.05,0.95,0.9386838539612754,24,80.0,1,80.0,1,80.0,1,80.0,1
3987,max_effective,20,60,3,3,0.05,0.95,0.9361056567251212,26,90.0,1,90.0,1,90.0,1,90.0,1
3988,max_effective,20,60,3,3,0.05,0.95,0.8357591618598961,9,44.0,1,44.0,1,44.0,1,44.0,1
3989,max_effective,20,60,3,3,0.05,0.95,0.8008263950921263,7,44.0,1,44.0,1,44.0,1,44.0,1
3990,max_effective,20,60,3,3,0.05,0.95,0.9380676633052084,38,124.0,0,119.0,0,130.0,1,130.0,1
3991,max_effective,20,60,3,3,0.05,0.95,0.913814000773048,16,79.0,1,79.0,1,79.0,1,79.0,1
3992,max_effective,20,60,3,3,0.05,0.95,0.9333893433986108,22,61.0,1,61.0,1,61.0,1,61.0,1
3993,max_effective,20,60,3,3,0.05,0.95,0.9318759181877284,40,108.0,0,115.0,1,115.0,1,115.0,1
3994,max_effective,20,60,3,3,0.05,0.95,0.9432882894213904,8,57.0,1,57.0,1,57.0,1,57.0,1
3995,max_effective,20,60,3,3,0.05,0.95,0.9062763362183712,11,57.0,1,57.0,1,57.0,1,57.0,1
3996,max_effective,20,60,3,3,0.05,0.95,0.8650497211175739,12,54.0,1,54.0,1,54.0,1,54.0,1
3997,max_effective,20,60,3,3,0.05,0.95,0.835040945542036,7,45.0,1,45.0,1,45.0,1,45.0,1
3998,max_effective,20,60,3,3,0.05,0.95,0.9401840099999258,24,78.0,1,78.0,1,78.0,1,78.0,1
3999,max_effective,20,60,3,3,0.05,0.95,0.9182666085426664,38,130.0,0,138.0,0,140.0,0,141.0,1
4000,max_effective,20,60,3,3,0.05,0.95,0.8677561182922442,18,51.0,1,51.0,1,51.0,1,51.0,1
4001,max_effective,20,60,3,3,0.05,0.95,0.9034627896962728,9,43.0,1,43.0,1,43.0,1,41.0,0
4002,max_effective,20,60,3,3,0.05,0.95,0.9002989309737733,18,78.0,1,78.0,1,78.0,1,77.0,0
4003,max_effective,20,60,3,3,0.05,0.95,0.928844660471424,11,58.0,1,58.0,1,58.0,1,58.0,1
4004,max_effective,20,60,3,3,0.05,0.95,0.9431168489623648,9,40.0,1,40.0,1,40.0,1,40.0,1
4005,max_effective,20,60,3,3,0.05,0.95,0.930577978277198,9,55.0,1,55.0,1,55.0,1,55.0,1
4006,max_effective,20,60,3,3,0.05,0.95,0.894725338437277,23,71.0,1,71.0,1,71.0,1,70.0,0
4007,max_effective,20,60,3,3,0.05,0.95,0.9009084959017184,13,68.0,1,68.0,1,68.0,1,68.0,1
4008,max_effective,20,60,3,3,0.05,0.95,0.937941696282932,7,41.0,1,41.0,1,41.0,1,41.0,1
4009,max_effective,20,60,3,3,0.05,0.95,0.9460612959788376,30,115.0,1,115.0,1,115.0,1,115.0,1
4010,max_effective,20,60,3,3,0.05,0.95,0.8793554357489411,9,43.0,1,43.0,1,43.0,1,43.0,1
4011,max_effective,20,60,3,3,0.05,0.95,0.9470252777683404,40,98.0,1,98.0,1,98.0,1,98.0,1
4012,max_effective,20,60,3,3,0.05,0.95,0.9031933471082512,8,51.0,1,51.0,1,51.0,1,51.0,1
4013,max_effective,20,60,3,3,0.05,0.95,0.928354297491645,23,91.0,1,91.0,1,91.0,1,91.0,1
4014,max_effective,20,60,3,3,0.05,0.95,0.941314823924684,29,105.0,1,105.0,1,105.0,1,105.0,1
4015,max_effective,20,60,3,3,0.05,0.95,0.944029052239911,32,80.0,1,80.0,1,80.0,1,80.0,1
4016,max_effective,20,60,3,3,0.05,0.95,0.9390156487962832,39,119.0,0,130.0,1,130.0,1,129.0,0
4017,max_effective,20,60,3,3,0.05,0.95,0.930062177776268,14,52.0,1,52.0,1,52.0,1,52.0,1
4018,max_effective,20,60,3,3,0.05,0.95,0.9424391541864408,21,50.0,1,50.0,1,50.0,1,50.0,1
4019,max_effective,20,60,3,3,0.05,0.95,0.8583220023777542,18,63.0,1,63.0,1,63.0,1,63.0,1
4020,max_effective,20,60,3,3,0.05,0.95,0.9223478459133734,18,49.0,1,49.0,1,49.0,1,49.0,1
4021,max_effective,20,60,3,3,0.05,0.95,0.9471441783221248,20,71.0,1,71.0,1,71.0,1,71.0,1
4022,max_effective,20,60,3,3,0.05,0.95,0.9158623232222712,15,54.0,1,54.0,1,54.0,1,53.0,0
4023,max_effective,20,60,3,3,0.05,0.95,0.8290318763464181,15,54.0,1,54.0,1,54.0,1,54.0,1
4024,max_effective,20,60,3,3,0.05,0.95,0.9268788648254714,4,34.0,1,34.0,1,34.0,1,34.0,1
4025,max_effective,20,60,3,3,0.05,0.95,0.9426709433482072,6,42.0,1,42.0,1,42.0,1,42.0,1
4026,max_effective,20,60,3,3,0.05,0.95,0.9471610122680604,13,48.0,1,48.0,1,48.0,1,48.0,1
4027,max_effective,20,60,3,3,0.05,0.95,0.9115393690611384,23,53.0,1,53.0,1,53.0,1,53.0,1
4028,max_effective,20,60,3,3,0.05,0.95,0.9473312137942568,14,78.0,1,78.0,1,78.0,1,78.0,1
4029,max_effective,20,60,3,3,0.05,0.95,0.8632737631486792,5,32.0,1,32.0,1,32.0,1,32.0,1
4030,max_effective,20,60,3,3,0.05,0.95,0.8324242234636355,3,26.0,1,26.0,1,26.0,1,25.0,0
4031,max_effective,20,60,3,3,0.05,0.95,0.8688023271188687,15,48.0,1,48.0,1,48.0,1,47.0,0
4032,max_effective,20,60,3,3,0.05,0.95,0.9333200570413588,16,74.0,1,74.0,1,74.0,1,74.0,1
4033,max_effective,20,60,3,3,0.05,0.95,0.8771145207602165,22,65.0,1,65.0,1,65.0,1,65.0,1
4034,max_effective,20,60,3,3,0.05,0.95,0.9405365489369196,45,91.0,1,91.0,1,91.0,1,91.0,1
4035,max_effective,20,60,3,3,0.05,0.95,0.9325784855950292,19,71.0,1,71.0,1,71.0,1,71.0,1
4036,max_effective,20,60,3,3,0.05,0.95,0.944012024174406,25,83.0,1,83.0,1,83.0,1,83.0,1
4037,max_effective,20,60,3,3,0.05,0.95,0.9480922423210044,62,115.0,1,115.0,1,115.0,1,115.0,1
4038,max_effective,20,60,3,3,0.05,0.95,0.9123497505066024,6,41.0,1,41.0,1,41.0,1,41.0,1
4039,max_effective,20,60,3,3,0.05,0.95,0.9098187271993418,24,73.0,1,73.0,1,73.0,1,73.0,1
4040,max_effective,20,60,3,3,0.05,0.95,0.9165254419275136,20,78.0,1,78.0,1,78.0,1,78.0,1
4041,max_effective,20,60,3,3,0.05,0.95,0.9113970533481676,12,68.0,1,68.0,1,68.0,1,68.0,1
4042,max_effective,20,60,3,3,0.05,0.95,0.9479199719035644,19,60.0,1,60.0,1,60.0,1,60.0,1
4043,max_effective,20,60,3,3,0.05,0.95,0.9271002093880634,8,59.0,1,59.0,1,59.0,1,59.0,1
4044,max_effective,20,60,3,3,0.05,0.95,0.9398625338860804,12,83.0,1,83.0,1,83.0,1,83.0,1
4045,max_effective,20,60,3,3,0.05,0.95,0.9244093322769292,11,64.0,1,64.0,1,64.0,1,64.0,1
4046,max_effective,20,60,3,3,0.05,0.95,0.9397548979588398,11,60.0,1,60.0,1,60.0,1,60.0,1
4047,max_effective,20,60,3,3,0.05,0.95,0.9072561593959348,9,43.0,1,43.0,1,43.0,1,42.0,0
4048,max_effective,20,60,3,3,0.05,0.95,0.90661295893988,22,67.0,1,67.0,1,67.0,1,67.0,1
4049,max_effective,20,60,3,3,0.05,0.95,0.9373286401001916,17,65.0,1,65.0,1,65.0,1,65.0,1
4050,max_effective,20,60,3,3,0.05,0.95,0.9241238276359092,12,54.0,1,54.0,1,54.0,1,54.0,1
4051,max_effective,20,60,3,3,0.05,0.95,0.9431084504837786,34,104.0,1,104.0,1,104.0,1,104.0,1
4052,max_effective,20,60,3,3,0.05,0.95,0.8937520655781644,21,76.0,1,76.0,1,76.0,1,76.0,1
4053,max_effective,20,60,3,3,0.05,0.95,0.8944881341027044,14,63.0,1,63.0,1,63.0,1,63.0,1
4054,max_effective,20,60,3,3,0.05,0.95,0.9482049402832992,15,52.0,1,52.0,1,52.0,1,51.0,0
4055,max_effective,20,60,3,3,0.05,0.95,0.9407063150701984,9,52.0,1,52.0,1,52.0,1,52.0,1
4056,max_effective,20,60,3,3,0.05,0.95,0.9190689816530424,16,59.0,1,59.0,1,59.0,1,59.0,1
4057,max_effective,20,60,3,3,0.05,0.95,0.8711389946130429,9,49.0,1,49.0,1,49.0,1,49.0,1
4058,max_effective,20,60,3,3,0.05,0.95,0.9163453540718558,16,72.0,1,72.0,1,72.0,1,72.0,1
4059,max_effective,20,60,3,3,0.05,0.95,0.9490428540580452,24,100.0,1,100.0,1,100.0,1,100.0,1
4060,max_effective,20,60,3,3,0.05,0.95,0.9423914861910144,8,43.0,1,43.0,1,43.0,1,43.0,1
4061,max_effective,20,60,3,3,0.05,0.95,0.8818854336183484,51,108.0,0,111.0,1,111.0,1,111.0,1
4062,max_effective,20,60,3,3,0.05,0.95,0.9397661523557872,11,55.0,1,55.0,1,55.0,1,53.0,0
4063,max_effective,20,60,3,3,0.05,0.95,0.9286154826796772,11,55.0,1,55.0,1,55.0,1,55.0,1
4064,max_effective,20,60,3,3,0.05,0.95,0.8915936487391584,5,33.0,1,33.0,1,33.0,1,32.0,0
4065,max_effective,20,60,3,3,0.05,0.95,0.8850321170537733,8,38.0,1,38.0,1,38.0,1,36.0,0
4066,max_effective,20,60,3,3,0.05,0.95,0.7702190022220945,4,30.0,1,30.0,1,30.0,1,30.0,1
4067,max_effective,20,60,3,3,0.05,0.95,0.8833870050629694,21,98.0,1,98.0,1,98.0,1,98.0,1
4068,max_effective,20,60,3,3,0.05,0.95,0.8886020535427792,18,69.0,1,69.0,1,69.0,1,69.0,1
4069,max_effective,20,60,3,3,0.05,0.95,0.9092888528955738,4,33.0,1,33.0,1,33.0,1,32.0,0
4070,max_effective,20,60,3,3,0.05,0.95,0.800820875177165,4,30.0,1,30.0,1,30.0,1,30.0,1
4071,max_effective,20,60,3,3,0.05,0.95,0.8907119922563086,6,43.0,1,43.0,1,43.0,1,42.0,0
4072,max_effective,20,60,3,3,0.05,0.95,0.7890454551346923,8,38.0,1,38.0,1,38.0,1,38.0,1
4073,max_effective,20,60,3,3,0.05,0.95,0.8919250759141154,6,34.0,1,34.0,1,34.0,1,34.0,1
4074,max_effective,20,60,3,3,0.05,0.95,0.7489655593680137,5,36.0,1,36.0,1,36.0,1,36.0,1
4075,max_effective,20,60,3,3,0.05,0.95,0.9234354164120522,6,39.0,1,39.0,1,39.0,1,38.0,0
4076,max_effective,20,60,3,3,0.05,0.95,0.916277216847852,53,94.0,1,94.0,1,94.0,1,94.0,1
4077,max_effective,20,60,3,3,0.05,0.95,0.930677608084674,11,45.0,1,45.0,1,45.0,1,45.0,1
4078,max_effective,20,60,3,3,0.05,0.95,0.8658019580426934,6,42.0,1,42.0,1,42.0,1,42.0,1
4079,max_effective,20,60,3,3,0.05,0.95,0.922541615097514,21,74.0,1,74.0,1,74.0,1,74.0,1
4080,max_effective,20,60,3,3,0.05,0.95,0.9477380209216112,78,116.0,0,117.0,0,153.0,1,152.0,0
4081,max_effective,20,60,3,3,0.05,0.95,0.8963393496485619,6,27.0,1,27.0,1,27.0,1,27.0,1
4082,max_effective,20,60,3,3,0.05,0.95,0.8637659744368094,9,69.0,1,69.0,1,69.0,1,69.0,1
4083,max_effective,20,60,3,3,0.05,0.95,0.891588578595769,14,79.0,1,79.0,1,79.0,1,79.0,1
4084,max_effective,20,60,3,3,0.05,0.95,0.9117117857060756,3,36.0,1,36.0,1,36.0,1,36.0,1
4085,max_effective,20,60,3,3,0.05,0.95,0.9058930200540274,39,92.0,0,99.0,1,99.0,1,99.0,1
4086,max_effective,20,60,3,3,0.05,0.95,0.9364571884438416,9,46.0,1,46.0,1,46.0,1,46.0,1
4087,max_effective,20,60,3,3,0.05,0.95,0.9125207631923336,19,54.0,1,54.0,1,54.0,1,54.0,1
4088,max_effective,20,60,3,3,0.05,0.95,0.9398530428302814,14,78.0,1,78.0,1,78.0,1,78.0,1
4089,max_effective,20,60,3,3,0.05,0.95,0.9403565172242802,27,94.0,1,94.0,1,94.0,1,94.0,1
4090,max_effective,20,60,3,3,0.05,0.95,0.9235587080406062,17,71.0,1,71.0,1,71.0,1,71.0,1
4091,max_effective,20,60,3,3,0.05,0.95,0.9499244530614772,11,52.0,1,52.0,1,52.0,1,52.0,1
4092,max_effective,20,60,3,3,0.05,0.95,0.9416286808506276,14,96.0,1,96.0,1,96.0,1,96.0,1
4093,max_effective,20,60,3,3,0.05,0.95,0.9071462866894932,13,61.0,1,61.0,1,61.0,1,61.0,1
4094,max_effective,20,60,3,3,0.05,0.95,0.9122062199899372,15,60.0,1,60.0,1,60.0,1,60.0,1
4095,max_effective,20,60,3,3,0.05,0.95,0.8668456135670032,24,75.0,1,75.0,1,75.0,1,75.0,1
4096,max_effective,20,60,3,3,0.05,0.95,0.909801247141684,24,60.0,1,60.0,1,60.0,1,56.0,0
4097,max_effective,20,60,3,3,0.05,0.95,0.9210534276222604,18,69.0,1,69.0,1,69.0,1,69.0,1
4098,max_effective,20,60,3,3,0.05,0.95,0.9253736580040608,4,35.0,1,35.0,1,35.0,1,35.0,1
4099,max_effective,20,60,3,3,0.05,0.95,0.9420587324825004,48,85.0,1,85.0,1,85.0,1,85.0,1
4100,max_effective,20,60,3,3,0.05,0.95,0.9010612815470532,12,48.0,1,48.0,1,48.0,1,48.0,1
4101,max_effective,20,60,3,3,0.05,0.95,0.9329436650368184,8,52.0,1,52.0,1,52.0,1,52.0,1
4102,max_effective,20,60,3,3,0.05,0.95,0.9018170699020576,16,57.0,1,57.0,1,57.0,1,57.0,1
4103,max_effective,20,60,3,3,0.05,0.95,0.9300863159131164,28,83.0,1,83.0,1,83.0,1,83.0,1
4104,max_effective,20,60,3,3,0.05,0.95,0.920854354362166,18,76.0,1,76.0,1,76.0,1,76.0,1
4105,max_effective,20,60,3,3,0.05,0.95,0.8336335869395847,5,37.0,1,37.0,1,37.0,1,37.0,1
4106,max_effective,20,60,3,3,0.05,0.95,0.9309653193272144,6,50.0,1,50.0,1,50.0,1,50.0,1
4107,max_effective,20,60,3,3,0.05,0.95,0.894611707201867,16,64.0,1,64.0,1,64.0,1,64.0,1
4108,max_effective,20,60,3,3,0.05,0.95,0.9152619831880684,37,87.0,1,87.0,1,87.0,1,87.0,1
4109,max_effective,20,60,3,3,0.05,0.95,0.9457924225476958,31,99.0,1,99.0,1,99.0,1,99.0,1
4110,max_effective,20,60,3,3,0.05,0.95,0.905220989818154,10,52.0,1,52.0,1,52.0,1,52.0,1
4111,max_effective,20,60,3,3,0.05,0.95,0.927595132453342,8,38.0,1,38.0,1,38.0,1,38.0,1
4112,max_effective,20,60,3,3,0.05,0.95,0.8925732048781538,15,74.0,1,74.0,1,74.0,1,74.0,1
4113,max_effective,20,60,3,3,0.05,0.95,0.7895594795951305,5,43.0,1,43.0,1,43.0,1,43.0,1
4114,max_effective,20,60,3,3,0.05,0.95,0.9410397935215252,13,52.0,1,52.0,1,52.0,1,46.0,0
4115,max_effective,20,60,3,3,0.05,0.95,0.8824006147623946,18,75.0,1,75.0,1,75.0,1,75.0,1
4116,max_effective,20,60,3,3,0.05,0.95,0.861220591022984,15,67.0,1,67.0,1,67.0,1,67.0,1
4117,max_effective,20,60,3,3,0.05,0.95,0.9435467172475492,34,88.0,1,88.0,1,88.0,1,88.0,1
4118,max_effective,20,60,3,3,0.05,0.95,0.9434001529052548,16,67.0,1,67.0,1,67.0,1,67.0,1
4119,max_effective,20,60,3,3,0.05,0.95,0.9128950438015692,8,36.0,1,36.0,1,36.0,1,35.0,0
4120,max_effective,20,60,3,3,0.05,0.95,0.7772101345214688,9,50.0,1,50.0,1,50.0,1,50.0,1
4121,max_effective,20,60,3,3,0.05,0.95,0.9319436487875528,8,45.0,1,45.0,1,45.0,1,45.0,1
4122,max_effective,20,60,3,3,0.05,0.95,0.9002868768441035,18,71.0,1,71.0,1,71.0,1,71.0,1
4123,max_effective,20,60,3,3,0.05,0.95,0.9347911578037552,11,57.0,1,57.0,1,57.0,1,57.0,1
4124,max_effective,20,60,3,3,0.05,0.95,0.948980319664442,29,68.0,1,68.0,1,68.0,1,68.0,1
4125,max_effective,20,60,3,3,0.05,0.95,0.9138729035704654,17,72.0,1,72.0,1,72.0,1,72.0,1
4126,max_effective,20,60,3,3,0.05,0.95,0.9395969511399046,15,62.0,1,62.0,1,62.0,1,62.0,1
4127,max_effective,20,60,3,3,0.05,0.95,0.887685889513467,26,70.0,1,70.0,1,70.0,1,69.0,0
4128,max_effective,20,60,3,3,0.05,0.95,0.8696278743764994,21,54.0,1,54.0,1,54.0,1,53.0,0
4129,max_effective,20,60,3,3,0.05,0.95,0.8647464089469087,9,40.0,1,40.0,1,40.0,1,40.0,1
4130,max_effective,20,60,3,3,0.05,0.95,0.897901640749298,15,45.0,1,45.0,1,45.0,1,45.0,1
4131,max_effective,20,60,3,3,0.05,0.95,0.7947519222647161,6,41.0,1,41.0,1,41.0,1,41.0,1
4132,max_effective,20,60,3,3,0.05,0.95,0.9192704707633038,6,34.0,1,34.0,1,34.0,1,34.0,1
4133,max_effective,20,60,3,3,0.05,0.95,0.9377944882646694,41,115.0,0,120.0,0,126.0,1,126.0,1
4134,max_effective,20,60,3,3,0.05,0.95,0.8698134497582609,9,47.0,1,47.0,1,47.0,1,45.0,0
4135,max_effective,20,60,3,3,0.05,0.95,0.9001206264025267,15,53.0,1,53.0,1,53.0,1,53.0,1
4136,max_effective,20,60,3,3,0.05,0.95,0.7868536509676746,6,38.0,1,38.0,1,38.0,1,38.0,1
4137,max_effective,20,60,3,3,0.05,0.95,0.93101973500006,10,50.0,1,50.0,1,50.0,1,50.0,1
4138,max_effective,20,60,3,3,0.05,0.95,0.8585787540679208,9,40.0,1,40.0,1,40.0,1,39.0,0
4139,max_effective,20,60,3,3,0.05,0.95,0.9053023815456456,11,42.0,1,42.0,1,42.0,1,42.0,1
4140,max_effective,20,60,3,3,0.05,0.95,0.8810744430904065,19,74.0,1,74.0,1,74.0,1,74.0,1
4141,max_effective,20,60,3,3,0.05,0.95,0.8893665543269031,4,33.0,1,33.0,1,33.0,1,32.0,0
4142,max_effective,20,60,3,3,0.05,0.95,0.9254449450428128,17,61.0,1,61.0,1,61.0,1,61.0,1
4143,max_effective,20,60,3,3,0.05,0.95,0.8919649182463903,26,72.0,1,72.0,1,72.0,1,72.0,1
4144,max_effective,20,60,3,3,0.05,0.95,0.9392643023477804,6,41.0,1,41.0,1,41.0,1,41.0,1
4145,max_effective,20,60,3,3,0.05,0.95,0.9495098140814948,37,94.0,1,94.0,1,94.0,1,94.0,1
4146,max_effective,20,60,3,3,0.05,0.95,0.9386154503762684,5,51.0,1,51.0,1,51.0,1,49.0,0
4147,max_effective,20,60,3,3,0.05,0.95,0.9283852322227888,14,72.0,1,72.0,1,72.0,1,72.0,1
4148,max_effective,20,60,3,3,0.05,0.95,0.8829165534150485,16,56.0,1,56.0,1,56.0,1,56.0,1
4149,max_effective,20,60,3,3,0.05,0.95,0.8864107746700707,13,42.0,1,42.0,1,42.0,1,42.0,1
4150,max_effective,20,60,3,3,0.05,0.95,0.8921631424820546,15,76.0,1,76.0,1,76.0,1,76.0,1
4151,max_effective,20,60,3,3,0.05,0.95,0.8116008938665762,6,46.0,1,46.0,1,46.0,1,46.0,1
4152,max_effective,20,60,3,3,0.05,0.95,0.7825761351444809,6,45.0,1,45.0,1,45.0,1,45.0,1
4153,max_effective,20,60,3,3,0.05,0.95,0.9184122588687728,11,55.0,1,55.0,1,55.0,1,55.0,1
4154,max_effective,20,60,3,3,0.05,0.95,0.7520868657055045,4,35.0,1,35.0,1,35.0,1,35.0,1
4155,max_effective,20,60,3,3,0.05,0.95,0.9279553289179614,57,117.0,1,117.0,1,117.0,1,117.0,1
4156,max_effective,20,60,3,3,0.05,0.95,0.9150522176118092,6,40.0,1,40.0,1,40.0,1,40.0,1
4157,max_effective,20,60,3,3,0.05,0.95,0.9438002063383912,13,44.0,1,44.0,1,44.0,1,44.0,1
4158,max_effective,20,60,3,3,0.05,0.95,0.9469752162527538,10,65.0,1,65.0,1,65.0,1,64.0,0
4159,max_effective,20,60,3,3,0.05,0.95,0.8588818210647325,19,71.0,1,71.0,1,71.0,1,71.0,1
4160,max_effective,20,60,3,3,0.05,0.95,0.9291176217676436,9,63.0,1,63.0,1,63.0,1,63.0,1
4161,max_effective,20,60,3,3,0.05,0.95,0.9002878854616991,17,59.0,1,59.0,1,59.0,1,59.0,1
4162,max_effective,20,60,3,3,0.05,0.95,0.9316862964435636,7,51.0,1,51.0,1,51.0,1,51.0,1
4163,max_effective,20,60,3,3,0.05,0.95,0.8993431970163932,15,46.0,1,46.0,1,46.0,1,46.0,1
4164,max_effective,20,60,3,3,0.05,0.95,0.938308511028712,59,131.0,0,133.0,0,133.0,0,134.0,1
4165,max_effective,20,60,3,3,0.05,0.95,0.9021606998344152,13,78.0,1,78.0,1,78.0,1,78.0,1
4166,max_effective,20,60,3,3,0.05,0.95,0.8204805743845975,8,40.0,1,40.0,1,40.0,1,40.0,1
4167,max_effective,20,60,3,3,0.05,0.95,0.8365262591384344,22,45.0,1,45.0,1,45.0,1,45.0,1
4168,max_effective,20,60,3,3,0.05,0.95,0.8977631525803046,14,88.0,1,88.0,1,88.0,1,88.0,1
4169,max_effective,20,60,3,3,0.05,0.95,0.9374884382235584,6,43.0,1,43.0,1,43.0,1,42.0,0
4170,max_effective,20,60,3,3,0.05,0.95,0.9023134290387806,8,52.0,1,52.0,1,52.0,1,52.0,1
4171,max_effective,20,60,3,3,0.05,0.95,0.9093047219789686,7,60.0,1,60.0,1,60.0,1,60.0,1
4172,max_effective,20,60,3,3,0.05,0.95,0.9058321084394856,9,53.0,1,53.0,1,53.0,1,53.0,1
4173,max_effective,20,60,3,3,0.05,0.95,0.898726694625064,17,65.0,1,65.0,1,65.0,1,65.0,1
4174,max_effective,20,60,3,3,0.05,0.95,0.9109855734983668,10,69.0,1,69.0,1,69.0,1,69.0,1
4175,max_effective,20,60,3,3,0.05,0.95,0.9159996616715004,15,73.0,1,73.0,1,73.0,1,73.0,1
4176,max_effective,20,60,3,3,0.05,0.95,0.9409588164798096,22,62.0,1,62.0,1,62.0,1,62.0,1
4177,max_effective,20,60,3,3,0.05,0.95,0.9089148331926072,8,45.0,1,45.0,1,45.0,1,45.0,1
4178,max_effective,20,60,3,3,0.05,0.95,0.9306255132990356,15,74.0,1,74.0,1,74.0,1,74.0,1
4179,max_effective,20,60,3,3,0.05,0.95,0.9356177406163584,20,81.0,1,81.0,1,81.0,1,81.0,1
4180,max_effective,20,60,3,3,0.05,0.95,0.7880047376351835,11,61.0,1,61.0,1,61.0,1,61.0,1
4181,max_effective,20,60,3,3,0.05,0.95,0.9226040875517132,21,82.0,1,82.0,1,82.0,1,82.0,1
4182,max_effective,20,60,3,3,0.05,0.95,0.9320306771465492,28,77.0,1,77.0,1,77.0,1,77.0,1
4183,max_effective,20,60,3,3,0.05,0.95,0.9238324269519956,41,99.0,1,99.0,1,99.0,1,99.0,1
4184,max_effective,20,60,3,3,0.05,0.95,0.8647373038138008,16,56.0,1,56.0,1,56.0,1,54.0,0
4185,max_effective,20,60,3,3,0.05,0.95,0.8724901762942094,21,68.0,1,68.0,1,68.0,1,68.0,1
4186,max_effective,20,60,3,3,0.05,0.95,0.867583480889166,10,53.0,1,53.0,1,53.0,1,53.0,1
4187,max_effective,20,60,3,3,0.05,0.95,0.9425267857118222,40,73.0,1,73.0,1,73.0,1,72.0,0
4188,max_effective,20,60,3,3,0.05,0.95,0.8003001523298169,4,34.0,1,34.0,1,34.0,1,34.0,1
4189,max_effective,20,60,3,3,0.05,0.95,0.9369342623193552,18,66.0,1,66.0,1,66.0,1,66.0,1
4190,max_effective,20,60,3,3,0.05,0.95,0.7889834369745362,6,33.0,1,33.0,1,33.0,1,33.0,1
4191,max_effective,20,60,3,3,0.05,0.95,0.9207197983820904,54,110.0,1,110.0,1,110.0,1,110.0,1
4192,max_effective,20,60,3,3,0.05,0.95,0.943038953078098,42,99.0,1,99.0,1,99.0,1,99.0,1
4193,max_effective,20,60,3,3,0.05,0.95,0.8071649248176048,7,42.0,1,42.0,1,42.0,1,42.0,1
4194,max_effective,20,60,3,3,0.05,0.95,0.8342651244399321,7,43.0,1,43.0,1,43.0,1,43.0,1
4195,max_effective,20,60,3,3,0.05,0.95,0.9295350475553332,50,104.0,0,109.0,1,109.0,1,109.0,1
4196,max_effective,20,60,3,3,0.05,0.95,0.8457843358257553,6,33.0,1,33.0,1,33.0,1,32.0,0
4197,max_effective,20,60,3,3,0.05,0.95,0.921021116035368,7,44.0,1,44.0,1,44.0,1,44.0,1
4198,max_effective,20,60,3,3,0.05,0.95,0.9315419541722424,19,78.0,1,78.0,1,78.0,1,78.0,1
4199,max_effective,20,60,3,3,0.05,0.95,0.9414492189769732,17,68.0,1,68.0,1,68.0,1,68.0,1
4200,max_effective,20,60,3,3,0.05,0.95,0.923398799512696,11,41.0,1,41.0,1,41.0,1,41.0,1
4201,max_effective,20,60,3,3,0.05,0.95,0.9239244080220596,21,88.0,1,88.0,1,88.0,1,88.0,1
4202,max_effective,20,60,3,3,0.05,0.95,0.9281140667768656,25,79.0,1,79.0,1,79.0,1,79.0,1
4203,max_effective,20,60,3,3,0.05,0.95,0.847447029557816,5,39.0,1,39.0,1,39.0,1,39.0,1
4204,max_effective,20,60,3,3,0.05,0.95,0.8472838610368143,5,44.0,1,44.0,1,44.0,1,44.0,1
4205,max_effective,20,60,3,3,0.05,0.95,0.8872359777906007,20,58.0,1,58.0,1,58.0,1,58.0,1
4206,max_effective,20,60,3,3,0.05,0.95,0.9027839342251486,14,46.0,1,46.0,1,46.0,1,45.0,0
4207,max_effective,20,60,3,3,0.05,0.95,0.8207861437211555,5,35.0,1,35.0,1,35.0,1,34.0,0
4208,max_effective,20,60,3,3,0.05,0.95,0.8627067452717615,11,42.0,1,42.0,1,42.0,1,42.0,1
4209,max_effective,20,60,3,3,0.05,0.95,0.9449895824166415,13,82.0,1,82.0,1,82.0,1,82.0,1
4210,max_effective,20,60,3,3,0.05,0.95,0.9110603428916144,16,57.0,1,57.0,1,57.0,1,56.0,0
4211,max_effective,20,60,3,3,0.05,0.95,0.9001145854043516,37,92.0,1,92.0,1,92.0,1,92.0,1
4212,max_effective,20,60,3,3,0.05,0.95,0.9469791756737358,24,67.0,1,67.0,1,67.0,1,67.0,1
4213,max_effective,20,60,3,3,0.05,0.95,0.9115080948450648,11,67.0,1,67.0,1,67.0,1,67.0,1
4214,max_effective,20,60,3,3,0.05,0.95,0.8980975016354797,15,62.0,1,62.0,1,62.0,1,62.0,1
4215,max_effective,20,60,3,3,0.05,0.95,0.9411457694049442,23,77.0,1,77.0,1,77.0,1,77.0,1
4216,max_effective,20,60,3,3,0.05,0.95,0.8501007981501505,5,40.0,1,40.0,1,40.0,1,40.0,1
4217,max_effective,20,60,3,3,0.05,0.95,0.7502838838642175,9,47.0,1,47.0,1,47.0,1,46.0,0
4218,max_effective,20,60,3,3,0.05,0.95,0.92343850218231,15,77.0,1,77.0,1,77.0,1,77.0,1
4219,max_effective,20,60,3,3,0.05,0.95,0.9469269315879462,13,53.0,1,53.0,1,53.0,1,53.0,1
4220,max_effective,20,60,3,3,0.05,0.95,0.8653675197782813,7,37.0,1,37.0,1,37.0,1,36.0,0
4221,max_effective,20,60,3,3,0.05,0.95,0.9413337146668208,30,92.0,1,92.0,1,92.0,1,92.0,1
4222,max_effective,20,60,3,3,0.05,0.95,0.8893178912881685,9,47.0,1,47.0,1,47.0,1,47.0,1
4223,max_effective,20,60,3,3,0.05,0.95,0.9325769561734232,19,66.0,1,66.0,1,66.0,1,66.0,1
4224,max_effective,20,60,3,3,0.05,0.95,0.892087988900855,9,51.0,1,51.0,1,51.0,1,51.0,1
4225,max_effective,20,60,3,3,0.05,0.95,0.9442704239241816,17,73.0,1,73.0,1,73.0,1,73.0,1
4226,max_effective,20,60,3,3,0.05,0.95,0.8743384097677548,5,39.0,1,39.0,1,39.0,1,39.0,1
4227,max_effective,20,60,3,3,0.05,0.95,0.9157696066263756,9,45.0,1,45.0,1,45.0,1,45.0,1
4228,max_effective,20,60,3,3,0.05,0.95,0.9158578127035708,36,96.0,1,96.0,1,96.0,1,96.0,1
4229,max_effective,20,60,3,3,0.05,0.95,0.8963032496506733,8,36.0,1,36.0,1,36.0,1,36.0,1
4230,max_effective,20,60,3,3,0.05,0.95,0.943697381749194,15,82.0,1,82.0,1,82.0,1,82.0,1
4231,max_effective,20,60,3,3,0.05,0.95,0.8147802344158674,12,47.0,1,47.0,1,47.0,1,47.0,1
4232,max_effective,20,60,3,3,0.05,0.95,0.9194652189459906,26,72.0,1,72.0,1,72.0,1,72.0,1
4233,max_effective,20,60,3,3,0.05,0.95,0.9354021195987292,5,38.0,1,38.0,1,38.0,1,38.0,1
4234,max_effective,20,60,3,3,0.05,0.95,0.8707768605403755,8,40.0,1,40.0,1,40.0,1,40.0,1
4235,max_effective,20,60,3,3,0.05,0.95,0.8304970529728745,8,53.0,1,53.0,1,53.0,1,53.0,1
4236,max_effective,20,60,3,3,0.05,0.95,0.9250991066062833,19,62.0,1,62.0,1,62.0,1,62.0,1
4237,max_effective,20,60,3,3,0.05,0.95,0.943431766798522,8,52.0,1,52.0,1,52.0,1,52.0,1
4238,max_effective,20,60,3,3,0.05,0.95,0.9463281719180926,35,103.0,1,103.0,1,103.0,1,103.0,1
4239,max_effective,20,60,3,3,0.05,0.95,0.9032571027197852,15,61.0,1,61.0,1,61.0,1,61.0,1
4240,max_effective,20,60,3,3,0.05,0.95,0.9190218591128192,8,46.0,1,46.0,1,46.0,1,46.0,1
4241,max_effective,20,60,3,3,0.05,0.95,0.8957132694056755,25,90.0,1,90.0,1,90.0,1,90.0,1
4242,max_effective,20,60,3,3,0.05,0.95,0.9408937337870732,21,73.0,1,73.0,1,73.0,1,71.0,0
4243,max_effective,20,60,3,3,0.05,0.95,0.949880035124751,33,117.0,0,119.0,1,119.0,1,117.0,0
4244,max_effective,20,60,3,3,0.05,0.95,0.9343971973301786,19,82.0,1,82.0,1,82.0,1,81.0,0
4245,max_effective,20,60,3,3,0.05,0.95,0.8722398290852739,29,99.0,1,99.0,1,99.0,1,97.0,0
4246,max_effective,20,60,3,3,0.05,0.95,0.9444135471966976,7,41.0,1,41.0,1,41.0,1,41.0,1
4247,max_effective,20,60,3,3,0.05,0.95,0.9290254873742408,10,53.0,1,53.0,1,53.0,1,53.0,1
4248,max_effective,20,60,3,3,0.05,0.95,0.9212919318622834,16,72.0,1,72.0,1,72.0,1,72.0,1
4249,max_effective,20,60,3,3,0.05,0.95,0.9204324801008692,18,64.0,1,64.0,1,64.0,1,63.0,0
4250,max_effective,20,60,3,3,0.05,0.95,0.9494663358756312,77,117.0,1,117.0,1,117.0,1,117.0,1
4251,max_effective,20,60,3,3,0.05,0.95,0.9464310844168596,31,103.0,1,103.0,1,103.0,1,103.0,1
4252,max_effective,20,60,3,3,0.05,0.95,0.8844321467520698,5,39.0,1,39.0,1,39.0,1,39.0,1
4253,max_effective,20,60,3,3,0.05,0.95,0.9477168466107584,7,40.0,1,40.0,1,40.0,1,39.0,0
4254,max_effective,20,60,3,3,0.05,0.95,0.8582965551965419,6,39.0,1,39.0,1,39.0,1,39.0,1
4255,max_effective,20,60,3,3,0.05,0.95,0.8883276358601215,14,44.0,1,44.0,1,44.0,1,41.0,0
4256,max_effective,20,60,3,3,0.05,0.95,0.8756806377515572,4,36.0,1,36.0,1,36.0,1,36.0,1
4257,max_effective,20,60,3,3,0.05,0.95,0.921474264122398,27,62.0,1,62.0,1,62.0,1,62.0,1
4258,max_effective,20,60,3,3,0.05,0.95,0.8995485848458891,20,54.0,1,54.0,1,54.0,1,54.0,1
4259,max_effective,20,60,3,3,0.05,0.95,0.905906345469925,15,62.0,1,62.0,1,62.0,1,62.0,1
4260,max_effective,20,60,3,3,0.05,0.95,0.8155909057282887,6,41.0,1,41.0,1,41.0,1,39.0,0
4261,max_effective,20,60,3,3,0.05,0.95,0.9200183876472592,11,50.0,1,50.0,1,50.0,1,49.0,0
4262,max_effective,20,60,3,3,0.05,0.95,0.946189764332472,13,75.0,1,75.0,1,75.0,1,75.0,1
4263,max_effective,20,60,3,3,0.05,0.95,0.8521798000588381,9,61.0,1,61.0,1,61.0,1,61.0,1
4264,max_effective,20,60,3,3,0.05,0.95,0.92587201756714,10,50.0,1,50.0,1,50.0,1,50.0,1
4265,max_effective,20,60,3,3,0.05,0.95,0.9345411108924342,19,55.0,1,55.0,1,55.0,1,55.0,1
4266,max_effective,20,60,3,3,0.05,0.95,0.9426784410077532,11,61.0,1,61.0,1,61.0,1,61.0,1
4267,max_effective,20,60,3,3,0.05,0.95,0.909907323579658,17,63.0,1,63.0,1,63.0,1,63.0,1
4268,max_effective,20,60,3,3,0.05,0.95,0.8833756834988777,20,51.0,1,51.0,1,51.0,1,51.0,1
4269,max_effective,20,60,3,3,0.05,0.95,0.9449039149047584,40,105.0,1,105.0,1,105.0,1,105.0,1
4270,max_effective,20,60,3,3,0.05,0.95,0.90462067370122,20,79.0,1,79.0,1,79.0,1,79.0,1
4271,max_effective,20,60,3,3,0.05,0.95,0.7622972299212438,4,39.0,1,39.0,1,39.0,1,39.0,1
4272,max_effective,20,60,3,3,0.05,0.95,0.9104060620210236,20,66.0,1,66.0,1,66.0,1,66.0,1
4273,max_effective,20,60,3,3,0.05,0.95,0.918123942934678,25,87.0,1,87.0,1,87.0,1,87.0,1
4274,max_effective,20,60,3,3,0.05,0.95,0.9214973678452464,16,49.0,1,49.0,1,49.0,1,49.0,1
4275,max_effective,20,60,3,3,0.05,0.95,0.8312256860843513,36,85.0,1,85.0,1,85.0,1,85.0,1
4276,max_effective,20,60,3,3,0.05,0.95,0.9021309126838252,12,51.0,1,51.0,1,51.0,1,51.0,1
4277,max_effective,20,60,3,3,0.05,0.95,0.9382001107523262,17,66.0,1,66.0,1,66.0,1,66.0,1
4278,max_effective,20,60,3,3,0.05,0.95,0.8627541546186388,28,74.0,1,74.0,1,74.0,1,74.0,1
4279,max_effective,20,60,3,3,0.05,0.95,0.7598083720671059,10,69.0,1,69.0,1,69.0,1,69.0,1
4280,max_effective,20,60,3,3,0.05,0.95,0.891068751802057,16,64.0,1,64.0,1,64.0,1,64.0,1
4281,max_effective,20,60,3,3,0.05,0.95,0.9495911600408032,46,106.0,0,109.0,1,109.0,1,109.0,1
4282,max_effective,20,60,3,3,0.05,0.95,0.9351362368363372,10,48.0,1,48.0,1,48.0,1,48.0,1
4283,max_effective,20,60,3,3,0.05,0.95,0.8663341900571038,41,82.0,1,82.0,1,82.0,1,82.0,1
4284,max_effective,20,60,3,3,0.05,0.95,0.934792292565374,24,66.0,1,66.0,1,66.0,1,66.0,1
4285,max_effective,20,60,3,3,0.05,0.95,0.9255946418006266,7,46.0,1,46.0,1,46.0,1,46.0,1
4286,max_effective,20,60,3,3,0.05,0.95,0.92522378653744,5,40.0,1,40.0,1,40.0,1,40.0,1
4287,max_effective,20,60,3,3,0.05,0.95,0.9385725926088334,20,65.0,1,65.0,1,65.0,1,65.0,1
4288,max_effective,20,60,3,3,0.05,0.95,0.9227011242816108,24,108.0,1,108.0,1,108.0,1,108.0,1
4289,max_effective,20,60,3,3,0.05,0.95,0.9490325432455972,15,68.0,1,68.0,1,68.0,1,68.0,1
4290,max_effective,20,60,3,3,0.05,0.95,0.936144809129112,14,69.0,1,69.0,1,69.0,1,69.0,1
4291,max_effective,20,60,3,3,0.05,0.95,0.7695001564927211,9,48.0,1,48.0,1,48.0,1,48.0,1
4292,max_effective,20,60,3,3,0.05,0.95,0.9302773031001008,15,53.0,1,53.0,1,53.0,1,52.0,0
4293,max_effective,20,60,3,3,0.05,0.95,0.8307285038938191,11,43.0,1,43.0,1,43.0,1,43.0,1
4294,max_effective,20,60,3,3,0.05,0.95,0.8847170239272891,28,82.0,1,82.0,1,82.0,1,82.0,1
4295,max_effective,20,60,3,3,0.05,0.95,0.9451128470106768,35,71.0,1,71.0,1,71.0,1,71.0,1
4296,max_effective,20,60,3,3,0.05,0.95,0.922462153916666,9,47.0,1,47.0,1,47.0,1,47.0,1
4297,max_effective,20,60,3,3,0.05,0.95,0.9287765244189922,34,89.0,1,89.0,1,89.0,1,89.0,1
4298,max_effective,20,60,3,3,0.05,0.95,0.938039325524699,26,81.0,1,81.0,1,81.0,1,81.0,1
4299,max_effective,20,60,3,3,0.05,0.95,0.8379995617418978,5,41.0,1,41.0,1,41.0,1,41.0,1
4300,max_effective,20,60,3,3,0.05,0.95,0.931180167774508,43,97.0,1,97.0,1,97.0,1,97.0,1
4301,max_effective,20,60,3,3,0.05,0.95,0.9007186208674071,5,38.0,1,38.0,1,38.0,1,38.0,1
4302,max_effective,20,60,3,3,0.05,0.95,0.7319665707876802,11,50.0,1,50.0,1,50.0,1,50.0,1
4303,max_effective,20,60,3,3,0.05,0.95,0.900293947706913,35,77.0,1,77.0,1,77.0,1,77.0,1
4304,max_effective,20,60,3,3,0.05,0.95,0.946828289926298,20,68.0,1,68.0,1,68.0,1,68.0,1
4305,max_effective,20,60,3,3,0.05,0.95,0.9241354146507056,30,65.0,1,65.0,1,65.0,1,65.0,1
4306,max_effective,20,60,3,3,0.05,0.95,0.9452027155379692,9,54.0,1,54.0,1,54.0,1,54.0,1
4307,max_effective,20,60,3,3,0.05,0.95,0.8464558797337325,13,45.0,1,45.0,1,45.0,1,45.0,1
4308,max_effective,20,60,3,3,0.05,0.95,0.921027572663105,7,54.0,1,54.0,1,54.0,1,54.0,1
4309,max_effective,20,60,3,3,0.05,0.95,0.9458849529113128,29,96.0,1,96.0,1,96.0,1,96.0,1
4310,max_effective,20,60,3,3,0.05,0.95,0.9405604171517654,12,49.0,1,49.0,1,49.0,1,49.0,1
4311,max_effective,20,60,3,3,0.05,0.95,0.8907521674292627,15,54.0,1,54.0,1,54.0,1,54.0,1
4312,max_effective,20,60,3,3,0.05,0.95,0.89956818647195,39,84.0,1,84.0,1,84.0,1,84.0,1
4313,max_effective,20,60,3,3,0.05,0.95,0.8897360135385275,27,72.0,1,72.0,1,72.0,1,72.0,1
4314,max_effective,20,60,3,3,0.05,0.95,0.8253217254556957,4,30.0,1,30.0,1,30.0,1,30.0,1
4315,max_effective,20,60,3,3,0.05,0.95,0.9272862486579754,6,40.0,1,40.0,1,40.0,1,40.0,1
4316,max_effective,20,60,3,3,0.05,0.95,0.9325287476965984,61,132.0,0,138.0,0,142.0,1,140.0,0
4317,max_effective,20,60,3,3,0.05,0.95,0.9254909422048596,24,73.0,1,73.0,1,73.0,1,73.0,1
4318,max_effective,20,60,3,3,0.05,0.95,0.9303255900280014,22,60.0,1,60.0,1,60.0,1,60.0,1
4319,max_effective,20,60,3,3,0.05,0.95,0.8634029867461621,27,100.0,1,100.0,1,100.0,1,100.0,1
4320,max_effective,20,60,3,3,0.05,0.95,0.9171218963335704,18,82.0,1,82.0,1,82.0,1,82.0,1
4321,max_effective,20,60,3,3,0.05,0.95,0.9002758371021093,19,69.0,1,69.0,1,69.0,1,69.0,1
4322,max_effective,20,60,3,3,0.05,0.95,0.934453279136878,14,59.0,1,59.0,1,59.0,1,59.0,1
4323,max_effective,20,60,3,3,0.05,0.95,0.9386945030302556,43,94.0,0,105.0,1,105.0,1,105.0,1
4324,max_effective,20,60,3,3,0.05,0.95,0.9459362380721198,19,58.0,1,58.0,1,58.0,1,56.0,0
4325,max_effective,20,60,3,3,0.05,0.95,0.8354335390828793,18,85.0,1,85.0,1,85.0,1,85.0,1
4326,max_effective,20,60,3,3,0.05,0.95,0.9398637281304404,47,88.0,1,88.0,1,88.0,1,88.0,1
4327,max_effective,20,60,3,3,0.05,0.95,0.9196605327513218,16,69.0,1,69.0,1,69.0,1,69.0,1
4328,max_effective,20,60,3,3,0.05,0.95,0.9434129036911244,6,44.0,1,44.0,1,44.0,1,44.0,1
4329,max_effective,20,60,3,3,0.05,0.95,0.9449918717697208,18,73.0,1,73.0,1,73.0,1,73.0,1
4330,max_effective,20,60,3,3,0.05,0.95,0.9487604634864154,61,108.0,1,108.0,1,108.0,1,108.0,1
4331,max_effective,20,60,3,3,0.05,0.95,0.9066318437699986,6,37.0,1,37.0,1,37.0,1,37.0,1
4332,max_effective,20,60,3,3,0.05,0.95,0.9186866602544718,30,77.0,1,77.0,1,77.0,1,77.0,1
4333,max_effective,20,60,3,3,0.05,0.95,0.8961236040066616,8,52.0,1,52.0,1,52.0,1,52.0,1
4334,max_effective,20,60,3,3,0.05,0.95,0.9497703293885345,8,52.0,1,52.0,1,52.0,1,52.0,1
4335,max_effective,20,60,3,3,0.05,0.95,0.9239789668653916,33,98.0,1,98.0,1,98.0,1,98.0,1
4336,max_effective,20,60,3,3,0.05,0.95,0.9384746326645776,23,86.0,1,86.0,1,86.0,1,86.0,1
4337,max_effective,20,60,3,3,0.05,0.95,0.8165808858969862,6,38.0,1,38.0,1,38.0,1,38.0,1
4338,max_effective,20,60,3,3,0.05,0.95,0.9179245068896706,9,59.0,1,59.0,1,59.0,1,59.0,1
4339,max_effective,20,60,3,3,0.05,0.95,0.82416773956435,10,50.0,1,50.0,1,50.0,1,50.0,1
4340,max_effective,20,60,3,3,0.05,0.95,0.854921866735141,12,47.0,1,47.0,1,47.0,1,47.0,1
4341,max_effective,20,60,3,3,0.05,0.95,0.9069158460303174,16,50.0,1,50.0,1,50.0,1,50.0,1
4342,max_effective,20,60,3,3,0.05,0.95,0.9099250534043388,19,58.0,1,58.0,1,58.0,1,58.0,1
4343,max_effective,20,60,3,3,0.05,0.95,0.8847211387512045,14,60.0,1,60.0,1,60.0,1,60.0,1
4344,max_effective,20,60,3,3,0.05,0.95,0.911471070702574,9,51.0,1,51.0,1,51.0,1,50.0,0
4345,max_effective,20,60,3,3,0.05,0.95,0.9134030385826988,18,78.0,1,78.0,1,78.0,1,78.0,1
4346,max_effective,20,60,3,3,0.05,0.95,0.912272337609567,21,78.0,1,78.0,1,78.0,1,78.0,1
4347,max_effective,20,60,3,3,0.05,0.95,0.9253960514767736,21,59.0,1,59.0,1,59.0,1,58.0,0
4348,max_effective,20,60,3,3,0.05,0.95,0.9346567456369468,33,78.0,1,78.0,1,78.0,1,78.0,1
4349,max_effective,20,60,3,3,0.05,0.95,0.7239979298871217,4,35.0,1,35.0,1,35.0,1,35.0,1
4350,max_effective,20,60,3,3,0.05,0.95,0.8964156063860307,21,76.0,1,76.0,1,76.0,1,67.0,0
4351,max_effective,20,60,3,3,0.05,0.95,0.8938561906661074,15,44.0,1,44.0,1,44.0,1,44.0,1
4352,max_effective,20,60,3,3,0.05,0.95,0.829850469072264,5,33.0,1,33.0,1,33.0,1,33.0,1
4353,max_effective,20,60,3,3,0.05,0.95,0.9402554812658932,9,36.0,1,36.0,1,36.0,1,36.0,1
4354,max_effective,20,60,3,3,0.05,0.95,0.9262455598759812,18,86.0,1,86.0,1,86.0,1,86.0,1
4355,max_effective,20,60,3,3,0.05,0.95,0.8680231813047377,16,68.0,1,68.0,1,68.0,1,68.0,1
4356,max_effective,20,60,3,3,0.05,0.95,0.9379210087756158,9,56.0,1,56.0,1,56.0,1,56.0,1
4357,max_effective,20,60,3,3,0.05,0.95,0.8758576692142508,13,76.0,1,76.0,1,76.0,1,76.0,1
4358,max_effective,20,60,3,3,0.05,0.95,0.939816171873735,19,56.0,1,56.0,1,56.0,1,56.0,1
4359,max_effective,20,60,3,3,0.05,0.95,0.9013041464200237,22,71.0,1,71.0,1,71.0,1,69.0,0
4360,max_effective,20,60,3,3,0.05,0.95,0.9267467870032536,38,99.0,1,99.0,1,99.0,1,99.0,1
4361,max_effective,20,60,3,3,0.05,0.95,0.940069219299674,23,74.0,1,74.0,1,74.0,1,74.0,1
4362,max_effective,20,60,3,3,0.05,0.95,0.9185601086664534,18,69.0,1,69.0,1,69.0,1,69.0,1
4363,max_effective,20,60,3,3,0.05,0.95,0.8512443408202259,18,48.0,1,48.0,1,48.0,1,48.0,1
4364,max_effective,20,60,3,3,0.05,0.95,0.8873632748818998,8,48.0,1,48.0,1,48.0,1,45.0,0
4365,max_effective,20,60,3,3,0.05,0.95,0.9384707705382768,23,85.0,1,85.0,1,85.0,1,85.0,1
4366,max_effective,20,60,3,3,0.05,0.95,0.8736868521761516,7,37.0,1,37.0,1,37.0,1,37.0,1
4367,max_effective,20,60,3,3,0.05,0.95,0.9066435872080552,8,56.0,1,56.0,1,56.0,1,56.0,1
4368,max_effective,20,60,3,3,0.05,0.95,0.8021223670599748,8,53.0,1,53.0,1,53.0,1,53.0,1
4369,max_effective,20,60,3,3,0.05,0.95,0.9460979658417924,28,59.0,1,59.0,1,59.0,1,59.0,1
4370,max_effective,20,60,3,3,0.05,0.95,0.9012112103725164,49,85.0,1,85.0,1,85.0,1,85.0,1
4371,max_effective,20,60,3,3,0.05,0.95,0.949303527828386,15,91.0,1,91.0,1,91.0,1,91.0,1
4372,max_effective,20,60,3,3,0.05,0.95,0.8579115961917533,15,63.0,1,63.0,1,63.0,1,63.0,1
4373,max_effective,20,60,3,3,0.05,0.95,0.9267305932725554,17,57.0,1,57.0,1,57.0,1,57.0,1
4374,max_effective,20,60,3,3,0.05,0.95,0.8905881378834144,13,60.0,1,60.0,1,60.0,1,60.0,1
4375,max_effective,20,60,3,3,0.05,0.95,0.9369778624543472,12,62.0,1,62.0,1,62.0,1,62.0,1
4376,max_effective,20,60,3,3,0.05,0.95,0.9461810803847304,6,40.0,1,40.0,1,40.0,1,39.0,0
4377,max_effective,20,60,3,3,0.05,0.95,0.8915492349100058,10,58.0,1,58.0,1,58.0,1,56.0,0
4378,max_effective,20,60,3,3,0.05,0.95,0.943295335640146,41,99.0,1,99.0,1,99.0,1,99.0,1
4379,max_effective,20,60,3,3,0.05,0.95,0.9395585614729411,11,60.0,1,60.0,1,60.0,1,60.0,1
4380,max_effective,20,60,3,3,0.05,0.95,0.9452743579008358,10,46.0,1,46.0,1,46.0,1,45.0,0
4381,max_effective,20,60,3,3,0.05,0.95,0.9213231318146788,10,66.0,1,66.0,1,66.0,1,66.0,1
4382,max_effective,20,60,3,3,0.05,0.95,0.9441777377128484,16,51.0,1,51.0,1,51.0,1,51.0,1
4383,max_effective,20,60,3,3,0.05,0.95,0.8919337459368872,11,46.0,1,46.0,1,46.0,1,46.0,1
4384,max_effective,20,60,3,3,0.05,0.95,0.7803423614168763,7,45.0,1,45.0,1,45.0,1,45.0,1
4385,max_effective,20,60,3,3,0.05,0.95,0.9126546955781042,29,70.0,1,70.0,1,70.0,1,69.0,0
4386,max_effective,20,60,3,3,0.05,0.95,0.9203088903798112,9,45.0,1,45.0,1,45.0,1,45.0,1
4387,max_effective,20,60,3,3,0.05,0.95,0.8815789780009577,23,62.0,1,62.0,1,62.0,1,62.0,1
4388,max_effective,20,60,3,3,0.05,0.95,0.9346504802533248,25,84.0,1,84.0,1,84.0,1,84.0,1
4389,max_effective,20,60,3,3,0.05,0.95,0.9427917747059694,31,96.0,1,96.0,1,96.0,1,96.0,1
4390,max_effective,20,60,3,3,0.05,0.95,0.9455921873198524,38,109.0,1,109.0,1,109.0,1,109.0,1
4391,max_effective,20,60,3,3,0.05,0.95,0.92678315801616,44,83.0,1,83.0,1,83.0,1,83.0,1
4392,max_effective,20,60,3,3,0.05,0.95,0.9486513593486252,47,107.0,1,107.0,1,107.0,1,107.0,1
4393,max_effective,20,60,3,3,0.05,0.95,0.9262821020217388,12,48.0,1,48.0,1,48.0,1,48.0,1
4394,max_effective,20,60,3,3,0.05,0.95,0.9128715451567472,20,67.0,1,67.0,1,67.0,1,67.0,1
4395,max_effective,20,60,3,3,0.05,0.95,0.9464770712881428,7,49.0,1,49.0,1,49.0,1,49.0,1
4396,max_effective,20,60,3,3,0.05,0.95,0.9343033788114934,11,62.0,1,62.0,1,62.0,1,59.0,0
4397,max_effective,20,60,3,3,0.05,0.95,0.9131588090961672,15,60.0,1,60.0,1,60.0,1,60.0,1
4398,max_effective,20,60,3,3,0.05,0.95,0.9374497884646946,19,53.0,1,53.0,1,53.0,1,53.0,1
4399,max_effective,20,60,3,3,0.05,0.95,0.8568735240368555,9,50.0,1,50.0,1,50.0,1,50.0,1
4400,max_effective,20,60,3,3,0.05,0.95,0.834332823416693,28,79.0,1,79.0,1,79.0,1,79.0,1
4401,max_effective,20,60,3,3,0.05,0.95,0.9477066392328602,63,103.0,1,103.0,1,103.0,1,103.0,1
4402,max_effective,20,60,3,3,0.05,0.95,0.9044316672815436,13,59.0,1,59.0,1,59.0,1,59.0,1
4403,max_effective,20,60,3,3,0.05,0.95,0.9255404197355582,8,49.0,1,49.0,1,49.0,1,49.0,1
4404,max_effective,20,60,3,3,0.05,0.95,0.943056354202246,53,118.0,0,130.0,1,130.0,1,127.0,0
4405,max_effective,20,60,3,3,0.05,0.95,0.947279849656554,20,61.0,1,61.0,1,61.0,1,61.0,1
4406,max_effective,20,60,3,3,0.05,0.95,0.9405880534955192,50,95.0,1,95.0,1,95.0,1,94.0,0
4407,max_effective,20,60,3,3,0.05,0.95,0.9126146089439654,43,79.0,1,79.0,1,79.0,1,76.0,0
4408,max_effective,20,60,3,3,0.05,0.95,0.9110621451893658,18,85.0,1,85.0,1,85.0,1,85.0,1
4409,max_effective,20,60,3,3,0.05,0.95,0.9257618920550698,10,46.0,1,46.0,1,46.0,1,46.0,1
4410,max_effective,20,60,3,3,0.05,0.95,0.9444552163449472,12,68.0,1,68.0,1,68.0,1,68.0,1
4411,max_effective,20,60,3,3,0.05,0.95,0.9488089014760714,26,83.0,1,83.0,1,83.0,1,83.0,1
4412,max_effective,20,60,3,3,0.05,0.95,0.9367986220365168,12,55.0,1,55.0,1,55.0,1,54.0,0
4413,max_effective,20,60,3,3,0.05,0.95,0.8859729266497282,17,93.0,1,93.0,1,93.0,1,93.0,1
4414,max_effective,20,60,3,3,0.05,0.95,0.9304650693791168,6,37.0,1,37.0,1,37.0,1,37.0,1
4415,max_effective,20,60,3,3,0.05,0.95,0.8195405099069201,4,38.0,1,38.0,1,38.0,1,38.0,1
4416,max_effective,20,60,3,3,0.05,0.95,0.9171817908999438,6,53.0,1,53.0,1,53.0,1,53.0,1
4417,max_effective,20,60,3,3,0.05,0.95,0.9275062193601102,10,49.0,1,49.0,1,49.0,1,49.0,1
4418,max_effective,20,60,3,3,0.05,0.95,0.9490268038622957,16,74.0,1,74.0,1,74.0,1,74.0,1
4419,max_effective,20,60,3,3,0.05,0.95,0.9064001185276086,22,54.0,1,54.0,1,54.0,1,53.0,0
4420,max_effective,20,60,3,3,0.05,0.95,0.9117121762932736,9,44.0,1,44.0,1,44.0,1,43.0,0
4421,max_effective,20,60,3,3,0.05,0.95,0.9356371225090364,52,136.0,0,139.0,0,142.0,1,142.0,1
4422,max_effective,20,60,3,3,0.05,0.95,0.8393557440140024,13,52.0,1,52.0,1,52.0,1,52.0,1
4423,max_effective,20,60,3,3,0.05,0.95,0.870087012745963,8,37.0,1,37.0,1,37.0,1,37.0,1
4424,max_effective,20,60,3,3,0.05,0.95,0.944270163105252,19,66.0,1,66.0,1,66.0,1,66.0,1
4425,max_effective,20,60,3,3,0.05,0.95,0.9332676373944933,27,88.0,1,88.0,1,88.0,1,88.0,1
4426,max_effective,20,60,3,3,0.05,0.95,0.9452487705475728,67,130.0,0,129.0,0,154.0,1,154.0,1
4427,max_effective,20,60,3,3,0.05,0.95,0.9245927471530658,7,49.0,1,49.0,1,49.0,1,49.0,1
4428,max_effective,20,60,3,3,0.05,0.95,0.8630107982309221,5,35.0,1,35.0,1,35.0,1,35.0,1
4429,max_effective,20,60,3,3,0.05,0.95,0.921484017751546,16,78.0,1,78.0,1,78.0,1,78.0,1
4430,max_effective,20,60,3,3,0.05,0.95,0.8468633821319463,10,42.0,1,42.0,1,42.0,1,42.0,1
4431,max_effective,20,60,3,3,0.05,0.95,0.8361321884876464,5,38.0,1,38.0,1,38.0,1,38.0,1
4432,max_effective,20,60,3,3,0.05,0.95,0.8861075340540554,14,60.0,1,60.0,1,60.0,1,59.0,0
4433,max_effective,20,60,3,3,0.05,0.95,0.8419715548251581,9,48.0,1,48.0,1,48.0,1,48.0,1
4434,max_effective,20,60,3,3,0.05,0.95,0.8166988321912404,8,40.0,1,40.0,1,40.0,1,38.0,0
4435,max_effective,20,60,3,3,0.05,0.95,0.9413314051933452,35,84.0,1,84.0,1,84.0,1,84.0,1
4436,max_effective,20,60,3,3,0.05,0.95,0.9133391359514508,22,74.0,1,74.0,1,74.0,1,74.0,1
4437,max_effective,20,60,3,3,0.05,0.95,0.889581112984146,15,80.0,1,80.0,1,80.0,1,80.0,1
4438,max_effective,20,60,3,3,0.05,0.95,0.9322950201438536,10,44.0,1,44.0,1,44.0,1,43.0,0
4439,max_effective,20,60,3,3,0.05,0.95,0.93371028199756,5,32.0,1,32.0,1,32.0,1,32.0,1
4440,max_effective,20,60,3,3,0.05,0.95,0.9150051241675512,20,92.0,1,92.0,1,92.0,1,92.0,1
4441,max_effective,20,60,3,3,0.05,0.95,0.9200995243026447,36,117.0,1,117.0,1,117.0,1,112.0,0
4442,max_effective,20,60,3,3,0.05,0.95,0.8980225858030197,10,58.0,1,58.0,1,58.0,1,58.0,1
4443,max_effective,20,60,3,3,0.05,0.95,0.8376866500794752,45,94.0,1,94.0,1,94.0,1,94.0,1
4444,max_effective,20,60,3,3,0.05,0.95,0.9250025093672168,51,100.0,0,109.0,1,109.0,1,109.0,1
4445,max_effective,20,60,3,3,0.05,0.95,0.9022038311014434,11,73.0,1,73.0,1,73.0,1,73.0,1
4446,max_effective,20,60,3,3,0.05,0.95,0.9134652900232658,15,48.0,1,48.0,1,48.0,1,48.0,1
4447,max_effective,20,60,3,3,0.05,0.95,0.9474815410641468,14,65.0,1,65.0,1,65.0,1,65.0,1
4448,max_effective,20,60,3,3,0.05,0.95,0.8998575110017819,9,42.0,1,42.0,1,42.0,1,42.0,1
4449,max_effective,20,60,3,3,0.05,0.95,0.8813166452890292,8,47.0,1,47.0,1,47.0,1,47.0,1
4450,max_effective,20,60,3,3,0.05,0.95,0.9028978048767016,14,71.0,1,71.0,1,71.0,1,71.0,1
4451,max_effective,20,60,3,3,0.05,0.95,0.9385166413492888,30,82.0,1,82.0,1,82.0,1,82.0,1
4452,max_effective,20,60,3,3,0.05,0.95,0.81812133902081,14,55.0,1,55.0,1,55.0,1,55.0,1
4453,max_effective,20,60,3,3,0.05,0.95,0.9461509934279556,14,57.0,1,57.0,1,57.0,1,57.0,1
4454,max_effective,20,60,3,3,0.05,0.95,0.9409527922761832,32,79.0,1,79.0,1,79.0,1,79.0,1
4455,max_effective,20,60,3,3,0.05,0.95,0.9216678805618712,14,57.0,1,57.0,1,57.0,1,57.0,1
4456,max_effective,20,60,3,3,0.05,0.95,0.9430012714944128,51,96.0,1,96.0,1,96.0,1,96.0,1
4457,max_effective,20,60,3,3,0.05,0.95,0.9321579560659656,8,45.0,1,45.0,1,45.0,1,44.0,0
4458,max_effective,20,60,3,3,0.05,0.95,0.9060885732921258,20,87.0,1,87.0,1,87.0,1,87.0,1
4459,max_effective,20,60,3,3,0.05,0.95,0.9441999106776204,48,119.0,0,145.0,0,153.0,0,154.0,1
4460,max_effective,20,60,3,3,0.05,0.95,0.9417373100423956,10,60.0,1,60.0,1,60.0,1,59.0,0
4461,max_effective,20,60,3,3,0.05,0.95,0.8764106217932879,4,39.0,1,39.0,1,39.0,1,39.0,1
4462,max_effective,20,60,3,3,0.05,0.95,0.9283988407176108,24,65.0,1,65.0,1,65.0,1,65.0,1
4463,max_effective,20,60,3,3,0.05,0.95,0.9330635523266524,6,37.0,1,37.0,1,37.0,1,37.0,1
4464,max_effective,20,60,3,3,0.05,0.95,0.8784736825400326,10,40.0,1,40.0,1,40.0,1,40.0,1
4465,max_effective,20,60,3,3,0.05,0.95,0.9139823649907396,19,70.0,1,70.0,1,70.0,1,69.0,0
4466,max_effective,20,60,3,3,0.05,0.95,0.9342131182427272,13,70.0,1,70.0,1,70.0,1,70.0,1
4467,max_effective,20,60,3,3,0.05,0.95,0.9316061263066926,23,107.0,1,107.0,1,107.0,1,107.0,1
4468,max_effective,20,60,3,3,0.05,0.95,0.8983312498800977,15,58.0,1,58.0,1,58.0,1,58.0,1
4469,max_effective,20,60,3,3,0.05,0.95,0.8394504238462535,12,54.0,1,54.0,1,54.0,1,54.0,1
4470,max_effective,20,60,3,3,0.05,0.95,0.9256846141792426,26,67.0,1,67.0,1,67.0,1,67.0,1
4471,max_effective,20,60,3,3,0.05,0.95,0.8784773865053219,25,76.0,1,76.0,1,76.0,1,75.0,0
4472,max_effective,20,60,3,3,0.05,0.95,0.9284807905260504,12,55.0,1,55.0,1,55.0,1,55.0,1
4473,max_effective,20,60,3,3,0.05,0.95,0.9340708956846656,13,50.0,1,50.0,1,50.0,1,50.0,1
4474,max_effective,20,60,3,3,0.05,0.95,0.8578494507643092,24,86.0,1,86.0,1,86.0,1,86.0,1
4475,max_effective,20,60,3,3,0.05,0.95,0.8888657845334275,13,53.0,1,53.0,1,53.0,1,52.0,0
4476,max_effective,20,60,3,3,0.05,0.95,0.9145451576343148,52,112.0,0,134.0,1,134.0,1,134.0,1
4477,max_effective,20,60,3,3,0.05,0.95,0.9389474603504274,25,67.0,1,67.0,1,67.0,1,67.0,1
4478,max_effective,20,60,3,3,0.05,0.95,0.8744284885431866,13,51.0,1,51.0,1,51.0,1,51.0,1
4479,max_effective,20,60,3,3,0.05,0.95,0.9273950118915492,26,80.0,1,80.0,1,80.0,1,80.0,1
4480,max_effective,20,60,3,3,0.05,0.95,0.8861065265123559,12,68.0,1,68.0,1,68.0,1,68.0,1
4481,max_effective,20,60,3,3,0.05,0.95,0.934473141821439,13,62.0,1,62.0,1,62.0,1,62.0,1
4482,max_effective,20,60,3,3,0.05,0.95,0.9497592069732944,33,98.0,1,98.0,1,98.0,1,98.0,1
4483,max_effective,20,60,3,3,0.05,0.95,0.9342484877807692,53,90.0,1,90.0,1,90.0,1,90.0,1
4484,max_effective,20,60,3,3,0.05,0.95,0.9274529356673724,40,118.0,0,126.0,1,126.0,1,126.0,1
4485,max_effective,20,60,3,3,0.05,0.95,0.8230111514813349,7,36.0,1,36.0,1,36.0,1,36.0,1
4486,max_effective,20,60,3,3,0.05,0.95,0.7586845565143151,3,29.0,1,29.0,1,29.0,1,29.0,1
4487,max_effective,20,60,3,3,0.05,0.95,0.9106976570885597,11,71.0,1,71.0,1,71.0,1,71.0,1
4488,max_effective,20,60,3,3,0.05,0.95,0.9353120123284112,24,75.0,1,75.0,1,75.0,1,74.0,0
4489,max_effective,20,60,3,3,0.05,0.95,0.9495159362336864,43,85.0,1,85.0,1,85.0,1,84.0,0
4490,max_effective,20,60,3,3,0.05,0.95,0.9321269414628623,15,70.0,1,70.0,1,70.0,1,70.0,1
4491,max_effective,20,60,3,3,0.05,0.95,0.8052286568372311,10,41.0,1,41.0,1,41.0,1,41.0,1
4492,max_effective,20,60,3,3,0.05,0.95,0.9495507308183246,20,55.0,1,55.0,1,55.0,1,55.0,1
4493,max_effective,20,60,3,3,0.05,0.95,0.9233469498258794,19,67.0,1,67.0,1,67.0,1,67.0,1
4494,max_effective,20,60,3,3,0.05,0.95,0.8973649985631824,25,60.0,1,60.0,1,60.0,1,60.0,1
4495,max_effective,20,60,3,3,0.05,0.95,0.897092001783591,8,43.0,1,43.0,1,43.0,1,43.0,1
4496,max_effective,20,60,3,3,0.05,0.95,0.9107477600375202,10,51.0,1,51.0,1,51.0,1,51.0,1
4497,max_effective,20,60,3,3,0.05,0.95,0.8537078446821561,18,57.0,1,57.0,1,57.0,1,56.0,0
4498,max_effective,20,60,3,3,0.05,0.95,0.9275413492998976,10,53.0,1,53.0,1,53.0,1,52.0,0
4499,max_effective,20,60,3,3,0.05,0.95,0.93853528671017,15,75.0,1,75.0,1,75.0,1,75.0,1
4500,max_effective,20,60,3,3,0.05,0.95,0.9453020947741954,41,86.0,1,86.0,1,86.0,1,86.0,1
4501,max_effective,20,60,3,3,0.05,0.95,0.9351204801955428,10,56.0,1,56.0,1,56.0,1,56.0,1
4502,max_effective,20,60,3,3,0.05,0.95,0.9062076401154536,5,40.0,1,40.0,1,40.0,1,40.0,1
4503,max_effective,20,60,3,3,0.05,0.95,0.9254160386717246,30,62.0,1,62.0,1,62.0,1,62.0,1
4504,max_effective,20,60,3,3,0.05,0.95,0.9186176114328368,34,112.0,0,114.0,1,114.0,1,114.0,1
4505,max_effective,20,60,3,3,0.05,0.95,0.933962275883833,15,54.0,1,54.0,1,54.0,1,54.0,1
4506,max_effective,20,60,3,3,0.05,0.95,0.9406076088379516,13,40.0,1,40.0,1,40.0,1,39.0,0
4507,max_effective,20,60,3,3,0.05,0.95,0.9443955037198212,57,105.0,1,105.0,1,105.0,1,105.0,1
4508,max_effective,20,60,3,3,0.05,0.95,0.9495862172431084,50,76.0,1,76.0,1,76.0,1,76.0,1
4509,max_effective,20,60,3,3,0.05,0.95,0.9436866015055072,16,65.0,1,65.0,1,65.0,1,65.0,1
4510,max_effective,20,60,3,3,0.05,0.95,0.91321710096552,13,48.0,1,48.0,1,48.0,1,48.0,1
4511,max_effective,20,60,3,3,0.05,0.95,0.90204412923466,9,58.0,1,58.0,1,58.0,1,58.0,1
4512,max_effective,20,60,3,3,0.05,0.95,0.9152173486380576,13,75.0,1,75.0,1,75.0,1,75.0,1
4513,max_effective,20,60,3,3,0.05,0.95,0.937859347680525,22,136.0,0,145.0,1,145.0,1,145.0,1
4514,max_effective,20,60,3,3,0.05,0.95,0.9144897865371976,16,52.0,1,52.0,1,52.0,1,52.0,1
4515,max_effective,20,60,3,3,0.05,0.95,0.9332078466024532,22,89.0,1,89.0,1,89.0,1,89.0,1
4516,max_effective,20,60,3,3,0.05,0.95,0.926999703962067,15,63.0,1,63.0,1,63.0,1,63.0,1
4517,max_effective,20,60,3,3,0.05,0.95,0.9005426223883469,12,50.0,1,50.0,1,50.0,1,50.0,1
4518,max_effective,20,60,3,3,0.05,0.95,0.9430677364261578,14,67.0,1,67.0,1,67.0,1,67.0,1
4519,max_effective,20,60,3,3,0.05,0.95,0.939095849085627,27,91.0,1,91.0,1,91.0,1,91.0,1
4520,max_effective,20,60,3,3,0.05,0.95,0.933529546743133,27,69.0,1,69.0,1,69.0,1,68.0,0
4521,max_effective,20,60,3,3,0.05,0.95,0.9420974266335178,8,62.0,1,62.0,1,62.0,1,62.0,1
4522,max_effective,20,60,3,3,0.05,0.95,0.9158567943750202,15,71.0,1,71.0,1,71.0,1,71.0,1
4523,max_effective,20,60,3,3,0.05,0.95,0.9143775162870302,13,62.0,1,62.0,1,62.0,1,62.0,1
4524,max_effective,20,60,3,3,0.05,0.95,0.9170423401690672,16,70.0,1,70.0,1,70.0,1,70.0,1
4525,max_effective,20,60,3,3,0.05,0.95,0.7872583710540559,7,42.0,1,42.0,1,42.0,1,42.0,1
4526,max_effective,20,60,3,3,0.05,0.95,0.9401583158853009,57,117.0,0,130.0,0,143.0,1,142.0,0
4527,max_effective,20,60,3,3,0.05,0.95,0.912176164430254,39,74.0,1,74.0,1,74.0,1,74.0,1
4528,max_effective,20,60,3,3,0.05,0.95,0.9282325684422922,39,86.0,1,86.0,1,86.0,1,86.0,1
4529,max_effective,20,60,3,3,0.05,0.95,0.9437255812031572,14,58.0,1,58.0,1,58.0,1,56.0,0
4530,max_effective,20,60,3,3,0.05,0.95,0.9056310604815636,10,50.0,1,50.0,1,50.0,1,50.0,1
4531,max_effective,20,60,3,3,0.05,0.95,0.8984152127881692,15,78.0,1,78.0,1,78.0,1,78.0,1
4532,max_effective,20,60,3,3,0.05,0.95,0.8726979147466293,22,63.0,1,63.0,1,63.0,1,63.0,1
4533,max_effective,20,60,3,3,0.05,0.95,0.9389493703409534,15,55.0,1,55.0,1,55.0,1,55.0,1
4534,max_effective,20,60,3,3,0.05,0.95,0.9369683041914032,16,71.0,1,71.0,1,71.0,1,71.0,1
4535,max_effective,20,60,3,3,0.05,0.95,0.939418750872314,18,73.0,1,73.0,1,73.0,1,73.0,1
4536,max_effective,20,60,3,3,0.05,0.95,0.9485836767893412,16,62.0,1,62.0,1,62.0,1,62.0,1
4537,max_effective,20,60,3,3,0.05,0.95,0.8985592018616256,23,67.0,1,67.0,1,67.0,1,67.0,1
4538,max_effective,20,60,3,3,0.05,0.95,0.9351727499130008,25,68.0,1,68.0,1,68.0,1,68.0,1
4539,max_effective,20,60,3,3,0.05,0.95,0.7884955717679822,13,46.0,1,46.0,1,46.0,1,46.0,1
4540,max_effective,20,60,3,3,0.05,0.95,0.8842157867650535,12,52.0,1,52.0,1,52.0,1,52.0,1
4541,max_effective,20,60,3,3,0.05,0.95,0.929309750866197,14,67.0,1,67.0,1,67.0,1,67.0,1
4542,max_effective,20,60,3,3,0.05,0.95,0.9382273502029636,15,72.0,1,72.0,1,72.0,1,72.0,1
4543,max_effective,20,60,3,3,0.05,0.95,0.9341990527516172,16,67.0,1,67.0,1,67.0,1,67.0,1
4544,max_effective,20,60,3,3,0.05,0.95,0.9466663389783686,10,46.0,1,46.0,1,46.0,1,46.0,1
4545,max_effective,20,60,3,3,0.05,0.95,0.8763001720640937,45,98.0,1,98.0,1,98.0,1,98.0,1
4546,max_effective,20,60,3,3,0.05,0.95,0.9366275479120532,35,142.0,0,148.0,0,152.0,1,151.0,0
4547,max_effective,20,60,3,3,0.05,0.95,0.92629652320724,21,73.0,1,73.0,1,73.0,1,73.0,1
4548,max_effective,20,60,3,3,0.05,0.95,0.9469192513134362,27,65.0,1,65.0,1,65.0,1,65.0,1
4549,max_effective,20,60,3,3,0.05,0.95,0.8865749672250303,32,84.0,1,84.0,1,84.0,1,83.0,0
4550,max_effective,20,60,3,3,0.05,0.95,0.9458721185462632,26,93.0,1,93.0,1,93.0,1,90.0,0
4551,max_effective,20,60,3,3,0.05,0.95,0.9278113936903776,5,33.0,1,33.0,1,33.0,1,33.0,1
4552,max_effective,20,60,3,3,0.05,0.95,0.9005870870226906,21,55.0,1,55.0,1,55.0,1,55.0,1
4553,max_effective,20,60,3,3,0.05,0.95,0.9190211765194284,26,91.0,1,91.0,1,91.0,1,91.0,1
4554,max_effective,20,60,3,3,0.05,0.95,0.8800130328134755,7,34.0,1,34.0,1,34.0,1,34.0,1
4555,max_effective,20,60,3,3,0.05,0.95,0.8869137696544738,5,45.0,1,45.0,1,45.0,1,45.0,1
4556,max_effective,20,60,3,3,0.05,0.95,0.90295048637593,16,56.0,1,56.0,1,56.0,1,56.0,1
4557,max_effective,20,60,3,3,0.05,0.95,0.9137510992776212,18,68.0,1,68.0,1,68.0,1,68.0,1
4558,max_effective,20,60,3,3,0.05,0.95,0.9004693807694475,15,53.0,1,53.0,1,53.0,1,53.0,1
4559,max_effective,20,60,3,3,0.05,0.95,0.905615518536745,25,65.0,1,65.0,1,65.0,1,64.0,0
4560,max_effective,20,60,3,3,0.05,0.95,0.8993584966525081,27,91.0,1,91.0,1,91.0,1,91.0,1
4561,max_effective,20,60,3,3,0.05,0.95,0.9385115830212788,28,78.0,1,78.0,1,78.0,1,78.0,1
4562,max_effective,20,60,3,3,0.05,0.95,0.9402922849497416,15,63.0,1,63.0,1,63.0,1,62.0,0
4563,max_effective,20,60,3,3,0.05,0.95,0.8639146336921022,9,38.0,1,38.0,1,38.0,1,38.0,1
4564,max_effective,20,60,3,3,0.05,0.95,0.854312884842252,13,69.0,1,69.0,1,69.0,1,69.0,1
4565,max_effective,20,60,3,3,0.05,0.95,0.9473417711316235,16,64.0,1,64.0,1,64.0,1,64.0,1
4566,max_effective,20,60,3,3,0.05,0.95,0.9205513973682852,15,72.0,1,72.0,1,72.0,1,72.0,1
4567,max_effective,20,60,3,3,0.05,0.95,0.8355670803174664,11,47.0,1,47.0,1,47.0,1,47.0,1
4568,max_effective,20,60,3,3,0.05,0.95,0.9470144467010672,8,49.0,1,49.0,1,49.0,1,49.0,1
4569,max_effective,20,60,3,3,0.05,0.95,0.9470236301537608,13,44.0,1,44.0,1,44.0,1,44.0,1
4570,max_effective,20,60,3,3,0.05,0.95,0.8606001060096397,19,59.0,1,59.0,1,59.0,1,58.0,0
4571,max_effective,20,60,3,3,0.05,0.95,0.9033339266360684,19,59.0,1,59.0,1,59.0,1,59.0,1
4572,max_effective,20,60,3,3,0.05,0.95,0.8931140948416533,12,63.0,1,63.0,1,63.0,1,63.0,1
4573,max_effective,20,60,3,3,0.05,0.95,0.9488816562139232,24,85.0,1,85.0,1,85.0,1,85.0,1
4574,max_effective,20,60,3,3,0.05,0.95,0.948984713294909,8,34.0,1,34.0,1,34.0,1,34.0,1
4575,max_effective,20,60,3,3,0.05,0.95,0.9368642866856648,17,86.0,1,86.0,1,86.0,1,86.0,1
4576,max_effective,20,60,3,3,0.05,0.95,0.9388235837246668,18,74.0,1,74.0,1,74.0,1,74.0,1
4577,max_effective,20,60,3,3,0.05,0.95,0.8702972427515306,6,36.0,1,36.0,1,36.0,1,36.0,1
4578,max_effective,20,60,3,3,0.05,0.95,0.8921223215117796,15,78.0,1,78.0,1,78.0,1,78.0,1
4579,max_effective,20,60,3,3,0.05,0.95,0.9129083040810464,29,61.0,1,61.0,1,61.0,1,61.0,1
4580,max_effective,20,60,3,3,0.05,0.95,0.8285423108196567,40,78.0,1,78.0,1,78.0,1,78.0,1
4581,max_effective,20,60,3,3,0.05,0.95,0.8846303450356556,13,62.0,1,62.0,1,62.0,1,62.0,1
4582,max_effective,20,60,3,3,0.05,0.95,0.9371462892330974,30,69.0,1,69.0,1,69.0,1,69.0,1
4583,max_effective,20,60,3,3,0.05,0.95,0.9046146570786674,44,83.0,1,83.0,1,83.0,1,83.0,1
4584,max_effective,20,60,3,3,0.05,0.95,0.9401528951687868,9,52.0,1,52.0,1,52.0,1,52.0,1
4585,max_effective,20,60,3,3,0.05,0.95,0.7794196110370074,12,45.0,1,45.0,1,45.0,1,45.0,1
4586,max_effective,20,60,3,3,0.05,0.95,0.9437842672742706,26,87.0,1,87.0,1,87.0,1,87.0,1
4587,max_effective,20,60,3,3,0.05,0.95,0.9475525684589152,19,62.0,1,62.0,1,62.0,1,62.0,1
4588,max_effective,20,60,3,3,0.05,0.95,0.9435095460593884,26,86.0,1,86.0,1,86.0,1,86.0,1
4589,max_effective,20,60,3,3,0.05,0.95,0.8863475102486301,43,79.0,1,79.0,1,79.0,1,79.0,1
4590,max_effective,20,60,3,3,0.05,0.95,0.9496353446739348,47,115.0,0,129.0,1,129.0,1,129.0,1
4591,max_effective,20,60,3,3,0.05,0.95,0.8883810405443487,7,44.0,1,44.0,1,44.0,1,44.0,1
4592,max_effective,20,60,3,3,0.05,0.95,0.9209218524815092,19,87.0,1,87.0,1,87.0,1,87.0,1
4593,max_effective,20,60,3,3,0.05,0.95,0.9192107825115978,26,126.0,0,134.0,1,133.0,0,132.0,0
4594,max_effective,20,60,3,3,0.05,0.95,0.938328204579776,24,77.0,1,77.0,1,77.0,1,77.0,1
4595,max_effective,20,60,3,3,0.05,0.95,0.921333460276097,12,48.0,1,48.0,1,48.0,1,48.0,1
4596,max_effective,20,60,3,3,0.05,0.95,0.936718718490084,31,89.0,1,89.0,1,89.0,1,89.0,1
4597,max_effective,20,60,3,3,0.05,0.95,0.949838563510669,28,88.0,1,88.0,1,88.0,1,88.0,1
4598,max_effective,20,60,3,3,0.05,0.95,0.9141068139910656,11,59.0,1,59.0,1,59.0,1,59.0,1
4599,max_effective,20,60,3,3,0.05,0.95,0.9374369602129196,26,72.0,1,72.0,1,72.0,1,72.0,1
4600,max_effective,20,60,3,3,0.05,0.95,0.8608992642385362,21,55.0,1,55.0,1,55.0,1,55.0,1
4601,max_effective,20,60,3,3,0.05,0.95,0.9368046848717796,12,70.0,1,70.0,1,70.0,1,70.0,1
4602,max_effective,20,60,3,3,0.05,0.95,0.9326829032493664,12,74.0,1,74.0,1,74.0,1,74.0,1
4603,max_effective,20,60,3,3,0.05,0.95,0.876998827609721,18,61.0,1,61.0,1,61.0,1,61.0,1
4604,max_effective,20,60,3,3,0.05,0.95,0.903074205911156,6,38.0,1,38.0,1,38.0,1,38.0,1
4605,max_effective,20,60,3,3,0.05,0.95,0.9173169831199276,6,39.0,1,39.0,1,39.0,1,39.0,1
4606,max_effective,20,60,3,3,0.05,0.95,0.949965824474998,15,64.0,1,64.0,1,64.0,1,64.0,1
4607,max_effective,20,60,3,3,0.05,0.95,0.9205788012185044,20,68.0,1,68.0,1,68.0,1,68.0,1
4608,max_effective,20,60,3,3,0.05,0.95,0.9423440567270728,16,50.0,1,50.0,1,50.0,1,49.0,0
4609,max_effective,20,60,3,3,0.05,0.95,0.9043556013466864,15,67.0,1,67.0,1,67.0,1,67.0,1
4610,max_effective,20,60,3,3,0.05,0.95,0.8994215315071327,18,56.0,1,56.0,1,56.0,1,56.0,1
4611,max_effective,20,60,3,3,0.05,0.95,0.93644022025133,33,76.0,1,76.0,1,76.0,1,76.0,1
4612,max_effective,20,60,3,3,0.05,0.95,0.9267974649167238,12,54.0,1,54.0,1,54.0,1,54.0,1
4613,max_effective,20,60,3,3,0.05,0.95,0.8541124695429936,13,65.0,1,65.0,1,65.0,1,65.0,1
4614,max_effective,20,60,3,3,0.05,0.95,0.9447932318534114,37,107.0,0,111.0,1,111.0,1,111.0,1
4615,max_effective,20,60,3,3,0.05,0.95,0.9377940661602496,10,65.0,1,65.0,1,65.0,1,65.0,1
4616,max_effective,20,60,3,3,0.05,0.95,0.8851124567679709,8,51.0,1,51.0,1,51.0,1,51.0,1
4617,max_effective,20,60,3,3,0.05,0.95,0.921101866075814,6,44.0,1,44.0,1,44.0,1,44.0,1
4618,max_effective,20,60,3,3,0.05,0.95,0.8943435296205011,14,52.0,1,52.0,1,52.0,1,52.0,1
4619,max_effective,20,60,3,3,0.05,0.95,0.9128252578283438,17,57.0,1,57.0,1,57.0,1,57.0,1
4620,max_effective,20,60,3,3,0.05,0.95,0.9444179405319496,17,50.0,1,50.0,1,50.0,1,50.0,1
4621,max_effective,20,60,3,3,0.05,0.95,0.8956580987456262,29,80.0,1,80.0,1,80.0,1,80.0,1
4622,max_effective,20,60,3,3,0.05,0.95,0.8922257655988916,24,59.0,1,59.0,1,59.0,1,58.0,0
4623,max_effective,20,60,3,3,0.05,0.95,0.9337514438702852,23,90.0,1,90.0,1,90.0,1,90.0,1
4624,max_effective,20,60,3,3,0.05,0.95,0.8765943970878642,12,45.0,1,45.0,1,45.0,1,45.0,1
4625,max_effective,20,60,3,3,0.05,0.95,0.9029861017939552,17,66.0,1,66.0,1,66.0,1,66.0,1
4626,max_effective,20,60,3,3,0.05,0.95,0.9301491342350467,16,56.0,1,56.0,1,56.0,1,56.0,1
4627,max_effective,20,60,3,3,0.05,0.95,0.8457162524258244,7,46.0,1,46.0,1,46.0,1,44.0,0
4628,max_effective,20,60,3,3,0.05,0.95,0.9385648498199556,15,67.0,1,67.0,1,67.0,1,67.0,1
4629,max_effective,20,60,3,3,0.05,0.95,0.9446900759091156,9,61.0,1,61.0,1,61.0,1,61.0,1
4630,max_effective,20,60,3,3,0.05,0.95,0.943190556643558,17,46.0,1,46.0,1,46.0,1,45.0,0
4631,max_effective,20,60,3,3,0.05,0.95,0.9312537285748632,20,60.0,1,60.0,1,60.0,1,60.0,1
4632,max_effective,20,60,3,3,0.05,0.95,0.925614011345346,60,108.0,0,125.0,1,125.0,1,125.0,1
4633,max_effective,20,60,3,3,0.05,0.95,0.9305653044458708,14,56.0,1,56.0,1,56.0,1,56.0,1
4634,max_effective,20,60,3,3,0.05,0.95,0.9123689098614324,8,51.0,1,51.0,1,51.0,1,51.0,1
4635,max_effective,20,60,3,3,0.05,0.95,0.8151921391173251,10,55.0,1,55.0,1,55.0,1,55.0,1
4636,max_effective,20,60,3,3,0.05,0.95,0.8702212787802208,20,66.0,1,66.0,1,66.0,1,66.0,1
4637,max_effective,20,60,3,3,0.05,0.95,0.8767778718152218,13,69.0,1,69.0,1,69.0,1,69.0,1
4638,max_effective,20,60,3,3,0.05,0.95,0.8961602233230294,10,41.0,1,41.0,1,41.0,1,41.0,1
4639,max_effective,20,60,3,3,0.05,0.95,0.8398761913169116,6,41.0,1,41.0,1,41.0,1,37.0,0
4640,max_effective,20,60,3,3,0.05,0.95,0.8883636052213796,5,35.0,1,35.0,1,35.0,1,35.0,1
4641,max_effective,20,60,3,3,0.05,0.95,0.8894336034666225,12,72.0,1,72.0,1,72.0,1,72.0,1
4642,max_effective,20,60,3,3,0.05,0.95,0.9460335027101964,50,92.0,1,92.0,1,92.0,1,92.0,1
4643,max_effective,20,60,3,3,0.05,0.95,0.9393852289209252,38,103.0,1,103.0,1,103.0,1,103.0,1
4644,max_effective,20,60,3,3,0.05,0.95,0.929850712477909,19,77.0,1,77.0,1,77.0,1,77.0,1
4645,max_effective,20,60,3,3,0.05,0.95,0.941711494770501,13,70.0,1,70.0,1,70.0,1,70.0,1
4646,max_effective,20,60,3,3,0.05,0.95,0.9092452711290532,11,51.0,1,51.0,1,51.0,1,51.0,1
4647,max_effective,20,60,3,3,0.05,0.95,0.8539146168554731,7,39.0,1,39.0,1,39.0,1,39.0,1
4648,max_effective,20,60,3,3,0.05,0.95,0.9025286845259768,51,94.0,1,94.0,1,94.0,1,94.0,1
4649,max_effective,20,60,3,3,0.05,0.95,0.8868525977801226,12,68.0,1,68.0,1,68.0,1,68.0,1
4650,max_effective,20,60,3,3,0.05,0.95,0.9221367304207808,24,99.0,1,99.0,1,99.0,1,99.0,1
4651,max_effective,20,60,3,3,0.05,0.95,0.8722765737063668,22,65.0,1,65.0,1,65.0,1,65.0,1
4652,max_effective,20,60,3,3,0.05,0.95,0.9189161902798988,15,49.0,1,49.0,1,49.0,1,48.0,0
4653,max_effective,20,60,3,3,0.05,0.95,0.8777356224056313,8,51.0,1,51.0,1,51.0,1,51.0,1
4654,max_effective,20,60,3,3,0.05,0.95,0.9423973026520622,29,94.0,1,94.0,1,94.0,1,94.0,1
4655,max_effective,20,60,3,3,0.05,0.95,0.9396922800230928,28,78.0,1,78.0,1,78.0,1,78.0,1
4656,max_effective,20,60,3,3,0.05,0.95,0.9084812245282068,28,86.0,1,86.0,1,86.0,1,86.0,1
4657,max_effective,20,60,3,3,0.05,0.95,0.92120250287629,22,95.0,1,95.0,1,95.0,1,95.0,1
4658,max_effective,20,60,3,3,0.05,0.95,0.9170395338855424,12,84.0,1,84.0,1,84.0,1,84.0,1
4659,max_effective,20,60,3,3,0.05,0.95,0.948832843185232,21,71.0,1,71.0,1,71.0,1,71.0,1
4660,max_effective,20,60,3,3,0.05,0.95,0.9183027626817474,23,63.0,1,63.0,1,63.0,1,63.0,1
4661,max_effective,20,60,3,3,0.05,0.95,0.8756310390796928,14,60.0,1,60.0,1,60.0,1,60.0,1
4662,max_effective,20,60,3,3,0.05,0.95,0.8546683781206734,14,53.0,1,53.0,1,53.0,1,50.0,0
4663,max_effective,20,60,3,3,0.05,0.95,0.8094644558924713,7,52.0,1,52.0,1,52.0,1,52.0,1
4664,max_effective,20,60,3,3,0.05,0.95,0.9413438339911032,14,89.0,1,89.0,1,89.0,1,89.0,1
4665,max_effective,20,60,3,3,0.05,0.95,0.9368018911560958,17,59.0,1,59.0,1,59.0,1,59.0,1
4666,max_effective,20,60,3,3,0.05,0.95,0.9492974760948062,16,52.0,1,52.0,1,52.0,1,50.0,0
4667,max_effective,20,60,3,3,0.05,0.95,0.925912339956518,13,86.0,1,86.0,1,86.0,1,86.0,1
4668,max_effective,20,60,3,3,0.05,0.95,0.9324111263916184,14,46.0,1,46.0,1,46.0,1,46.0,1
4669,max_effective,20,60,3,3,0.05,0.95,0.92451754049643,11,44.0,1,44.0,1,44.0,1,44.0,1
4670,max_effective,20,60,3,3,0.05,0.95,0.8853859464898968,13,52.0,1,52.0,1,52.0,1,52.0,1
4671,max_effective,20,60,3,3,0.05,0.95,0.9102973792134772,16,63.0,1,63.0,1,63.0,1,63.0,1
4672,max_effective,20,60,3,3,0.05,0.95,0.9491059738777906,50,122.0,0,137.0,1,136.0,0,133.0,0
4673,max_effective,20,60,3,3,0.05,0.95,0.8057789971844428,10,41.0,1,41.0,1,41.0,1,41.0,1
4674,max_effective,20,60,3,3,0.05,0.95,0.9277001836907748,10,55.0,1,55.0,1,55.0,1,55.0,1
4675,max_effective,20,60,3,3,0.05,0.95,0.9477185814251796,10,57.0,1,57.0,1,57.0,1,57.0,1
4676,max_effective,20,60,3,3,0.05,0.95,0.9405219374339456,10,53.0,1,53.0,1,53.0,1,53.0,1
4677,max_effective,20,60,3,3,0.05,0.95,0.9411240585784793,16,72.0,1,72.0,1,72.0,1,72.0,1
4678,max_effective,20,60,3,3,0.05,0.95,0.8942748990077589,18,87.0,1,87.0,1,87.0,1,87.0,1
4679,max_effective,20,60,3,3,0.05,0.95,0.8421949738735953,7,50.0,1,50.0,1,50.0,1,49.0,0
4680,max_effective,20,60,3,3,0.05,0.95,0.9465151899587833,38,99.0,1,99.0,1,99.0,1,99.0,1
4681,max_effective,20,60,3,3,0.05,0.95,0.9124249888513865,17,66.0,1,66.0,1,66.0,1,66.0,1
4682,max_effective,20,60,3,3,0.05,0.95,0.8767172920139829,26,73.0,1,73.0,1,73.0,1,72.0,0
4683,max_effective,20,60,3,3,0.05,0.95,0.8740384167025972,5,30.0,1,30.0,1,30.0,1,30.0,1
4684,max_effective,20,60,3,3,0.05,0.95,0.9436024701335004,25,76.0,1,76.0,1,76.0,1,76.0,1
4685,max_effective,20,60,3,3,0.05,0.95,0.9337713341989324,9,42.0,1,42.0,1,42.0,1,42.0,1
4686,max_effective,20,60,3,3,0.05,0.95,0.9123943467264172,25,62.0,1,62.0,1,62.0,1,62.0,1
4687,max_effective,20,60,3,3,0.05,0.95,0.9302598669952667,27,72.0,1,72.0,1,72.0,1,72.0,1
4688,max_effective,20,60,3,3,0.05,0.95,0.8609161957866293,11,47.0,1,47.0,1,47.0,1,47.0,1
4689,max_effective,20,60,3,3,0.05,0.95,0.9242275528415396,13,51.0,1,51.0,1,51.0,1,51.0,1
4690,max_effective,20,60,3,3,0.05,0.95,0.9484091226184758,17,75.0,1,75.0,1,75.0,1,75.0,1
4691,max_effective,20,60,3,3,0.05,0.95,0.9100999715163238,6,42.0,1,42.0,1,42.0,1,42.0,1
4692,max_effective,20,60,3,3,0.05,0.95,0.9011248627214852,7,40.0,1,40.0,1,40.0,1,40.0,1
4693,max_effective,20,60,3,3,0.05,0.95,0.935353336491474,48,93.0,1,93.0,1,93.0,1,93.0,1
4694,max_effective,20,60,3,3,0.05,0.95,0.8181394742933323,6,42.0,1,42.0,1,42.0,1,41.0,0
4695,max_effective,20,60,3,3,0.05,0.95,0.7996724407130248,5,42.0,1,42.0,1,42.0,1,42.0,1
4696,max_effective,20,60,3,3,0.05,0.95,0.9038369819392852,19,66.0,1,66.0,1,66.0,1,66.0,1
4697,max_effective,20,60,3,3,0.05,0.95,0.9303420736406526,50,111.0,0,116.0,1,116.0,1,116.0,1
4698,max_effective,20,60,3,3,0.05,0.95,0.9381253850527912,32,72.0,1,72.0,1,72.0,1,72.0,1
4699,max_effective,20,60,3,3,0.05,0.95,0.8969264058261178,6,40.0,1,40.0,1,40.0,1,40.0,1
4700,max_effective,20,60,3,3,0.05,0.95,0.9396720996138443,11,51.0,1,51.0,1,51.0,1,51.0,1
4701,max_effective,20,60,3,3,0.05,0.95,0.93579077730665,30,76.0,1,76.0,1,76.0,1,75.0,0
4702,max_effective,20,60,3,3,0.05,0.95,0.9428686459877864,43,124.0,0,122.0,0,135.0,1,133.0,0
4703,max_effective,20,60,3,3,0.05,0.95,0.9462164181994696,34,91.0,1,91.0,1,91.0,1,91.0,1
4704,max_effective,20,60,3,3,0.05,0.95,0.8919059651730094,13,55.0,1,55.0,1,55.0,1,52.0,0
4705,max_effective,20,60,3,3,0.05,0.95,0.9133032561353864,18,92.0,1,92.0,1,92.0,1,92.0,1
4706,max_effective,20,60,3,3,0.05,0.95,0.8723593861060437,19,70.0,1,70.0,1,70.0,1,70.0,1
4707,max_effective,20,60,3,3,0.05,0.95,0.9407998470612504,9,49.0,1,49.0,1,49.0,1,46.0,0
4708,max_effective,20,60,3,3,0.05,0.95,0.948003496045654,38,94.0,1,94.0,1,94.0,1,94.0,1
4709,max_effective,20,60,3,3,0.05,0.95,0.9105821676166308,5,40.0,1,40.0,1,40.0,1,39.0,0
4710,max_effective,20,60,3,3,0.05,0.95,0.8317297040763519,17,61.0,1,61.0,1,61.0,1,61.0,1
4711,max_effective,20,60,3,3,0.05,0.95,0.8620826398993854,6,31.0,1,31.0,1,31.0,1,31.0,1
4712,max_effective,20,60,3,3,0.05,0.95,0.9348950803034202,50,102.0,1,102.0,1,102.0,1,101.0,0
4713,max_effective,20,60,3,3,0.05,0.95,0.9234639689971752,17,58.0,1,58.0,1,58.0,1,58.0,1
4714,max_effective,20,60,3,3,0.05,0.95,0.811981616707391,17,77.0,1,77.0,1,77.0,1,77.0,1
4715,max_effective,20,60,3,3,0.05,0.95,0.928481894138403,26,79.0,1,79.0,1,79.0,1,79.0,1
4716,max_effective,20,60,3,3,0.05,0.95,0.8200455797951325,11,54.0,1,54.0,1,54.0,1,54.0,1
4717,max_effective,20,60,3,3,0.05,0.95,0.9245805178318816,15,59.0,1,59.0,1,59.0,1,59.0,1
4718,max_effective,20,60,3,3,0.05,0.95,0.8404869248582512,7,33.0,1,33.0,1,33.0,1,33.0,1
4719,max_effective,20,60,3,3,0.05,0.95,0.7140698981414612,3,32.0,1,32.0,1,32.0,1,32.0,1
4720,max_effective,20,60,3,3,0.05,0.95,0.9406551004300192,88,136.0,0,145.0,0,149.0,1,147.0,0
4721,max_effective,20,60,3,3,0.05,0.95,0.9042536510191438,15,59.0,1,59.0,1,59.0,1,59.0,1
4722,max_effective,20,60,3,3,0.05,0.95,0.9113474995371807,10,60.0,1,60.0,1,60.0,1,60.0,1
4723,max_effective,20,60,3,3,0.05,0.95,0.9053937165037172,17,64.0,1,64.0,1,64.0,1,64.0,1
4724,max_effective,20,60,3,3,0.05,0.95,0.927437084653014,5,41.0,1,41.0,1,41.0,1,41.0,1
4725,max_effective,20,60,3,3,0.05,0.95,0.9306134806303976,13,62.0,1,62.0,1,62.0,1,62.0,1
4726,max_effective,20,60,3,3,0.05,0.95,0.8976549973417205,9,54.0,1,54.0,1,54.0,1,54.0,1
4727,max_effective,20,60,3,3,0.05,0.95,0.9274105958167614,20,65.0,1,65.0,1,65.0,1,65.0,1
4728,max_effective,20,60,3,3,0.05,0.95,0.7974145295547422,7,53.0,1,53.0,1,53.0,1,53.0,1
4729,max_effective,20,60,3,3,0.05,0.95,0.8640771329371743,10,51.0,1,51.0,1,51.0,1,51.0,1
4730,max_effective,20,60,3,3,0.05,0.95,0.9468769621663644,24,63.0,1,63.0,1,63.0,1,63.0,1
4731,max_effective,20,60,3,3,0.05,0.95,0.9317713297382876,19,74.0,1,74.0,1,74.0,1,74.0,1
4732,max_effective,20,60,3,3,0.05,0.95,0.871670552754614,7,53.0,1,53.0,1,53.0,1,52.0,0
4733,max_effective,20,60,3,3,0.05,0.95,0.9397422672841216,16,75.0,1,75.0,1,75.0,1,75.0,1
4734,max_effective,20,60,3,3,0.05,0.95,0.8563818579057615,8,59.0,1,59.0,1,59.0,1,59.0,1
4735,max_effective,20,60,3,3,0.05,0.95,0.9438049815137376,29,85.0,1,85.0,1,85.0,1,85.0,1
4736,max_effective,20,60,3,3,0.05,0.95,0.9150056284942768,7,38.0,1,38.0,1,38.0,1,37.0,0
4737,max_effective,20,60,3,3,0.05,0.95,0.9360442355870816,108,126.0,0,134.0,0,147.0,1,146.0,0
4738,max_effective,20,60,3,3,0.05,0.95,0.9390536755959822,11,42.0,1,42.0,1,42.0,1,42.0,1
4739,max_effective,20,60,3,3,0.05,0.95,0.9288458994629522,13,59.0,1,59.0,1,59.0,1,59.0,1
4740,max_effective,20,60,3,3,0.05,0.95,0.927876267649168,13,53.0,1,53.0,1,53.0,1,53.0,1
4741,max_effective,20,60,3,3,0.05,0.95,0.8640717621228292,21,70.0,1,70.0,1,70.0,1,70.0,1
4742,max_effective,20,60,3,3,0.05,0.95,0.9461141429466656,33,81.0,1,81.0,1,81.0,1,80.0,0
4743,max_effective,20,60,3,3,0.05,0.95,0.881194588692644,12,51.0,1,51.0,1,51.0,1,51.0,1
4744,max_effective,20,60,3,3,0.05,0.95,0.7256151745158584,5,35.0,1,35.0,1,35.0,1,35.0,1
4745,max_effective,20,60,3,3,0.05,0.95,0.923118231180394,8,40.0,1,40.0,1,40.0,1,40.0,1
4746,max_effective,20,60,3,3,0.05,0.95,0.9133731756906036,20,55.0,1,55.0,1,55.0,1,55.0,1
4747,max_effective,20,60,3,3,0.05,0.95,0.9212884664941744,6,40.0,1,40.0,1,40.0,1,40.0,1
4748,max_effective,20,60,3,3,0.05,0.95,0.914492126494096,9,62.0,1,62.0,1,62.0,1,62.0,1
4749,max_effective,20,60,3,3,0.05,0.95,0.9060052115185616,10,41.0,1,41.0,1,41.0,1,41.0,1
4750,max_effective,20,60,3,3,0.05,0.95,0.8670345079476034,28,90.0,1,90.0,1,90.0,1,90.0,1
4751,max_effective,20,60,3,3,0.05,0.95,0.7888916121195214,9,44.0,1,44.0,1,44.0,1,44.0,1
4752,max_effective,20,60,3,3,0.05,0.95,0.9003869412093035,19,70.0,1,70.0,1,70.0,1,70.0,1
4753,max_effective,20,60,3,3,0.05,0.95,0.9263620711975143,22,58.0,1,58.0,1,58.0,1,58.0,1
4754,max_effective,20,60,3,3,0.05,0.95,0.814398880355262,5,36.0,1,36.0,1,36.0,1,36.0,1
4755,max_effective,20,60,3,3,0.05,0.95,0.8618372027276767,7,47.0,1,47.0,1,47.0,1,47.0,1
4756,max_effective,20,60,3,3,0.05,0.95,0.936329150417189,13,55.0,1,55.0,1,55.0,1,55.0,1
4757,max_effective,20,60,3,3,0.05,0.95,0.8526738095699279,4,38.0,1,38.0,1,38.0,1,38.0,1
4758,max_effective,20,60,3,3,0.05,0.95,0.924755328577854,24,63.0,1,63.0,1,63.0,1,63.0,1
4759,max_effective,20,60,3,3,0.05,0.95,0.9045828010519376,18,51.0,1,51.0,1,51.0,1,50.0,0
4760,max_effective,20,60,3,3,0.05,0.95,0.90997126146999,37,94.0,1,94.0,1,94.0,1,94.0,1
4761,max_effective,20,60,3,3,0.05,0.95,0.925041291157656,14,71.0,1,71.0,1,71.0,1,71.0,1
4762,max_effective,20,60,3,3,0.05,0.95,0.9402832807065532,14,44.0,1,44.0,1,44.0,1,43.0,0
4763,max_effective,20,60,3,3,0.05,0.95,0.914399354296004,8,49.0,1,49.0,1,49.0,1,49.0,1
4764,max_effective,20,60,3,3,0.05,0.95,0.8718659682906709,10,56.0,1,56.0,1,56.0,1,56.0,1
4765,max_effective,20,60,3,3,0.05,0.95,0.9169359135889802,18,71.0,1,71.0,1,71.0,1,71.0,1
4766,max_effective,20,60,3,3,0.05,0.95,0.9037235361306184,5,36.0,1,36.0,1,36.0,1,36.0,1
4767,max_effective,20,60,3,3,0.05,0.95,0.9386653518137494,13,45.0,1,45.0,1,45.0,1,45.0,1
4768,max_effective,20,60,3,3,0.05,0.95,0.9340118097129128,47,130.0,0,134.0,1,134.0,1,134.0,1
4769,max_effective,20,60,3,3,0.05,0.95,0.9443870247629474,24,64.0,1,64.0,1,64.0,1,62.0,0
4770,max_effective,20,60,3,3,0.05,0.95,0.9381860722607144,13,52.0,1,52.0,1,52.0,1,52.0,1
4771,max_effective,20,60,3,3,0.05,0.95,0.9314041764191172,37,92.0,1,92.0,1,92.0,1,92.0,1
4772,max_effective,20,60,3,3,0.05,0.95,0.925459882786184,18,73.0,1,73.0,1,73.0,1,73.0,1
4773,max_effective,20,60,3,3,0.05,0.95,0.8813893798394535,10,68.0,1,68.0,1,68.0,1,68.0,1
4774,max_effective,20,60,3,3,0.05,0.95,0.8406462031735892,25,86.0,1,86.0,1,86.0,1,86.0,1
4775,max_effective,20,60,3,3,0.05,0.95,0.913775447197562,17,70.0,1,70.0,1,70.0,1,70.0,1
4776,max_effective,20,60,3,3,0.05,0.95,0.9425924153333568,37,84.0,1,84.0,1,84.0,1,84.0,1
4777,max_effective,20,60,3,3,0.05,0.95,0.9421947579829236,5,42.0,1,42.0,1,42.0,1,42.0,1
4778,max_effective,20,60,3,3,0.05,0.95,0.7773732364901275,8,39.0,1,39.0,1,39.0,1,39.0,1
4779,max_effective,20,60,3,3,0.05,0.95,0.9391302974024732,20,85.0,1,85.0,1,85.0,1,85.0,1
4780,max_effective,20,60,3,3,0.05,0.95,0.914529242787286,10,49.0,1,49.0,1,49.0,1,49.0,1
4781,max_effective,20,60,3,3,0.05,0.95,0.938053142849362,12,72.0,1,72.0,1,72.0,1,72.0,1
4782,max_effective,20,60,3,3,0.05,0.95,0.9449731043567032,20,67.0,1,67.0,1,67.0,1,66.0,0
4783,max_effective,20,60,3,3,0.05,0.95,0.8725288562471933,9,50.0,1,50.0,1,50.0,1,50.0,1
4784,max_effective,20,60,3,3,0.05,0.95,0.9282809587171692,14,70.0,1,70.0,1,70.0,1,70.0,1
4785,max_effective,20,60,3,3,0.05,0.95,0.931897868244608,53,103.0,1,103.0,1,103.0,1,103.0,1
4786,max_effective,20,60,3,3,0.05,0.95,0.8682205509953567,9,49.0,1,49.0,1,49.0,1,48.0,0
4787,max_effective,20,60,3,3,0.05,0.95,0.800351484001756,9,46.0,1,46.0,1,46.0,1,46.0,1
4788,max_effective,20,60,3,3,0.05,0.95,0.9198939826467392,17,68.0,1,68.0,1,68.0,1,68.0,1
4789,max_effective,20,60,3,3,0.05,0.95,0.8675125708460125,6,33.0,1,33.0,1,33.0,1,33.0,1
4790,max_effective,20,60,3,3,0.05,0.95,0.9196095075401828,23,82.0,1,82.0,1,82.0,1,73.0,0
4791,max_effective,20,60,3,3,0.05,0.95,0.938327472539292,16,65.0,1,65.0,1,65.0,1,65.0,1
4792,max_effective,20,60,3,3,0.05,0.95,0.8693953371481206,10,66.0,1,66.0,1,66.0,1,66.0,1
4793,max_effective,20,60,3,3,0.05,0.95,0.9166754634776476,32,85.0,1,85.0,1,85.0,1,85.0,1
4794,max_effective,20,60,3,3,0.05,0.95,0.896136972912726,8,41.0,1,41.0,1,41.0,1,41.0,1
4795,max_effective,20,60,3,3,0.05,0.95,0.8892330118877925,14,65.0,1,65.0,1,65.0,1,65.0,1
4796,max_effective,20,60,3,3,0.05,0.95,0.8998628418490969,7,39.0,1,39.0,1,39.0,1,39.0,1
4797,max_effective,20,60,3,3,0.05,0.95,0.8816632727136235,8,41.0,1,41.0,1,41.0,1,41.0,1
4798,max_effective,20,60,3,3,0.05,0.95,0.9010931272109016,12,57.0,1,57.0,1,57.0,1,57.0,1
4799,max_effective,20,60,3,3,0.05,0.95,0.948483284179762,71,127.0,1,127.0,1,127.0,1,127.0,1
4800,max_effective,20,60,3,3,0.05,0.95,0.9037771936656176,14,85.0,1,85.0,1,85.0,1,85.0,1
4801,max_effective,20,60,3,3,0.05,0.95,0.944535452757818,30,98.0,1,98.0,1,98.0,1,98.0,1
4802,max_effective,20,60,3,3,0.05,0.95,0.931183516099087,26,67.0,1,67.0,1,67.0,1,67.0,1
4803,max_effective,20,60,3,3,0.05,0.95,0.9499101398655624,20,74.0,1,74.0,1,74.0,1,74.0,1
4804,max_effective,20,60,3,3,0.05,0.95,0.9373047025146088,28,61.0,1,61.0,1,61.0,1,61.0,1
4805,max_effective,20,60,3,3,0.05,0.95,0.9159208647607332,25,67.0,1,67.0,1,67.0,1,67.0,1
4806,max_effective,20,60,3,3,0.05,0.95,0.9071511603136208,17,68.0,1,68.0,1,68.0,1,68.0,1
4807,max_effective,20,60,3,3,0.05,0.95,0.9291098403467628,21,53.0,1,53.0,1,53.0,1,53.0,1
4808,max_effective,20,60,3,3,0.05,0.95,0.9377060958606536,11,57.0,1,57.0,1,57.0,1,56.0,0
4809,max_effective,20,60,3,3,0.05,0.95,0.9361365797421128,14,59.0,1,59.0,1,59.0,1,59.0,1
4810,max_effective,20,60,3,3,0.05,0.95,0.9089865719821484,10,53.0,1,53.0,1,53.0,1,53.0,1
4811,max_effective,20,60,3,3,0.05,0.95,0.9104322784975036,33,112.0,0,113.0,1,113.0,1,113.0,1
4812,max_effective,20,60,3,3,0.05,0.95,0.9387207724389136,14,62.0,1,62.0,1,62.0,1,62.0,1
4813,max_effective,20,60,3,3,0.05,0.95,0.9381913505620184,8,48.0,1,48.0,1,48.0,1,48.0,1
4814,max_effective,20,60,3,3,0.05,0.95,0.9451850867346292,81,120.0,0,123.0,1,123.0,1,122.0,0
4815,max_effective,20,60,3,3,0.05,0.95,0.9226354789328822,23,71.0,1,71.0,1,71.0,1,71.0,1
4816,max_effective,20,60,3,3,0.05,0.95,0.9426232543983823,17,59.0,1,59.0,1,59.0,1,59.0,1
4817,max_effective,20,60,3,3,0.05,0.95,0.9446682816134216,16,72.0,1,72.0,1,72.0,1,72.0,1
4818,max_effective,20,60,3,3,0.05,0.95,0.901515611107699,12,58.0,1,58.0,1,58.0,1,58.0,1
4819,max_effective,20,60,3,3,0.05,0.95,0.9179759636016472,12,56.0,1,56.0,1,56.0,1,53.0,0
4820,max_effective,20,60,3,3,0.05,0.95,0.9274203149858302,18,60.0,1,60.0,1,60.0,1,60.0,1
4821,max_effective,20,60,3,3,0.05,0.95,0.844958618458819,13,47.0,1,47.0,1,47.0,1,47.0,1
4822,max_effective,20,60,3,3,0.05,0.95,0.8458229275113721,8,45.0,1,45.0,1,45.0,1,45.0,1
4823,max_effective,20,60,3,3,0.05,0.95,0.8562608173776008,12,53.0,1,53.0,1,53.0,1,53.0,1
4824,max_effective,20,60,3,3,0.05,0.95,0.9462503439645076,20,79.0,1,79.0,1,79.0,1,79.0,1
4825,max_effective,20,60,3,3,0.05,0.95,0.91463637194225,13,57.0,1,57.0,1,57.0,1,57.0,1
4826,max_effective,20,60,3,3,0.05,0.95,0.8677289697772239,22,72.0,1,72.0,1,72.0,1,71.0,0
4827,max_effective,20,60,3,3,0.05,0.95,0.926972398646732,33,75.0,1,75.0,1,75.0,1,75.0,1
4828,max_effective,20,60,3,3,0.05,0.95,0.8881368165785812,6,37.0,1,37.0,1,37.0,1,36.0,0
4829,max_effective,20,60,3,3,0.05,0.95,0.9088384563958616,15,52.0,1,52.0,1,52.0,1,51.0,0
4830,max_effective,20,60,3,3,0.05,0.95,0.9072133920701868,14,68.0,1,68.0,1,68.0,1,68.0,1
4831,max_effective,20,60,3,3,0.05,0.95,0.9325875966569916,22,65.0,1,65.0,1,65.0,1,65.0,1
4832,max_effective,20,60,3,3,0.05,0.95,0.9212837081611248,19,61.0,1,61.0,1,61.0,1,61.0,1
4833,max_effective,20,60,3,3,0.05,0.95,0.8685423092781902,23,82.0,1,82.0,1,82.0,1,82.0,1
4834,max_effective,20,60,3,3,0.05,0.95,0.9149075735988088,23,74.0,1,74.0,1,74.0,1,74.0,1
4835,max_effective,20,60,3,3,0.05,0.95,0.9293535056322494,24,108.0,1,108.0,1,108.0,1,108.0,1
4836,max_effective,20,60,3,3,0.05,0.95,0.9362139033178684,30,82.0,1,82.0,1,82.0,1,82.0,1
4837,max_effective,20,60,3,3,0.05,0.95,0.8974533369027934,11,55.0,1,55.0,1,55.0,1,55.0,1
4838,max_effective,20,60,3,3,0.05,0.95,0.9380842543869355,26,77.0,1,77.0,1,77.0,1,77.0,1
4839,max_effective,20,60,3,3,0.05,0.95,0.853370670009349,13,54.0,1,54.0,1,54.0,1,54.0,1
4840,max_effective,20,60,3,3,0.05,0.95,0.9367030345050116,30,89.0,1,89.0,1,89.0,1,89.0,1
4841,max_effective,20,60,3,3,0.05,0.95,0.8690036578105711,11,51.0,1,51.0,1,51.0,1,51.0,1
4842,max_effective,20,60,3,3,0.05,0.95,0.7641069126651969,9,46.0,1,46.0,1,46.0,1,46.0,1
4843,max_effective,20,60,3,3,0.05,0.95,0.8738667901852148,12,56.0,1,56.0,1,56.0,1,54.0,0
4844,max_effective,20,60,3,3,0.05,0.95,0.9241882335400292,8,35.0,1,35.0,1,35.0,1,35.0,1
4845,max_effective,20,60,3,3,0.05,0.95,0.8995320014873709,14,90.0,1,90.0,1,90.0,1,90.0,1
4846,max_effective,20,60,3,3,0.05,0.95,0.9361268426438974,15,87.0,1,87.0,1,87.0,1,87.0,1
4847,max_effective,20,60,3,3,0.05,0.95,0.92165887083697,36,100.0,1,100.0,1,100.0,1,100.0,1
4848,max_effective,20,60,3,3,0.05,0.95,0.8866805970995781,23,101.0,1,101.0,1,101.0,1,101.0,1
4849,max_effective,20,60,3,3,0.05,0.95,0.945127160353089,28,93.0,1,93.0,1,93.0,1,93.0,1
4850,max_effective,20,60,3,3,0.05,0.95,0.9227918560007572,4,34.0,1,34.0,1,34.0,1,34.0,1
4851,max_effective,20,60,3,3,0.05,0.95,0.9104700748288428,13,55.0,1,55.0,1,55.0,1,55.0,1
4852,max_effective,20,60,3,3,0.05,0.95,0.9295622579656312,16,55.0,1,55.0,1,55.0,1,55.0,1
4853,max_effective,20,60,3,3,0.05,0.95,0.8511039905572745,22,76.0,1,76.0,1,76.0,1,76.0,1
4854,max_effective,20,60,3,3,0.05,0.95,0.9427410621285852,12,50.0,1,50.0,1,50.0,1,50.0,1
4855,max_effective,20,60,3,3,0.05,0.95,0.9054296571133342,21,58.0,1,58.0,1,58.0,1,58.0,1
4856,max_effective,20,60,3,3,0.05,0.95,0.943973125749716,20,70.0,1,70.0,1,70.0,1,65.0,0
4857,max_effective,20,60,3,3,0.05,0.95,0.948412181791853,35,107.0,1,107.0,1,107.0,1,107.0,1
4858,max_effective,20,60,3,3,0.05,0.95,0.9018358672916014,23,65.0,1,65.0,1,65.0,1,65.0,1
4859,max_effective,20,60,3,3,0.05,0.95,0.9300540624179816,9,40.0,1,40.0,1,40.0,1,40.0,1
4860,max_effective,20,60,3,3,0.05,0.95,0.8794803802313514,7,43.0,1,43.0,1,43.0,1,43.0,1
4861,max_effective,20,60,3,3,0.05,0.95,0.9313584367903216,22,79.0,1,79.0,1,79.0,1,79.0,1
4862,max_effective,20,60,3,3,0.05,0.95,0.9399950792896692,14,48.0,1,48.0,1,48.0,1,47.0,0
4863,max_effective,20,60,3,3,0.05,0.95,0.9057067680249932,17,55.0,1,55.0,1,55.0,1,55.0,1
4864,max_effective,20,60,3,3,0.05,0.95,0.9113511467719017,27,67.0,1,67.0,1,67.0,1,65.0,0
4865,max_effective,20,60,3,3,0.05,0.95,0.8447201424238653,7,31.0,1,31.0,1,31.0,1,30.0,0
4866,max_effective,20,60,3,3,0.05,0.95,0.9180387333664812,23,104.0,1,104.0,1,104.0,1,103.0,0
4867,max_effective,20,60,3,3,0.05,0.95,0.9495880089931632,26,69.0,1,69.0,1,69.0,1,69.0,1
4868,max_effective,20,60,3,3,0.05,0.95,0.9499149684393868,17,71.0,1,71.0,1,71.0,1,71.0,1
4869,max_effective,20,60,3,3,0.05,0.95,0.9305163864677176,11,58.0,1,58.0,1,58.0,1,58.0,1
4870,max_effective,20,60,3,3,0.05,0.95,0.9158020568071854,6,39.0,1,39.0,1,39.0,1,38.0,0
4871,max_effective,20,60,3,3,0.05,0.95,0.921635444220661,12,66.0,1,66.0,1,66.0,1,66.0,1
4872,max_effective,20,60,3,3,0.05,0.95,0.9367448567050254,10,49.0,1,49.0,1,49.0,1,49.0,1
4873,max_effective,20,60,3,3,0.05,0.95,0.822118135450563,10,41.0,1,41.0,1,41.0,1,41.0,1
4874,max_effective,20,60,3,3,0.05,0.95,0.9488298549507016,32,75.0,1,75.0,1,75.0,1,75.0,1
4875,max_effective,20,60,3,3,0.05,0.95,0.873540748000826,7,41.0,1,41.0,1,41.0,1,41.0,1
4876,max_effective,20,60,3,3,0.05,0.95,0.902171915555906,10,63.0,1,63.0,1,63.0,1,63.0,1
4877,max_effective,20,60,3,3,0.05,0.95,0.9030673390414016,13,54.0,1,54.0,1,54.0,1,54.0,1
4878,max_effective,20,60,3,3,0.05,0.95,0.8860098410155532,31,70.0,1,70.0,1,70.0,1,70.0,1
4879,max_effective,20,60,3,3,0.05,0.95,0.9172487428451566,21,69.0,1,69.0,1,69.0,1,69.0,1
4880,max_effective,20,60,3,3,0.05,0.95,0.9364681682091204,17,77.0,1,77.0,1,77.0,1,77.0,1
4881,max_effective,20,60,3,3,0.05,0.95,0.9047862053743704,11,50.0,1,50.0,1,50.0,1,49.0,0
4882,max_effective,20,60,3,3,0.05,0.95,0.9335013766132556,14,79.0,1,79.0,1,79.0,1,79.0,1
4883,max_effective,20,60,3,3,0.05,0.95,0.9331511051194764,45,126.0,0,138.0,0,145.0,1,145.0,1
4884,max_effective,20,60,3,3,0.05,0.95,0.9446208473470304,14,76.0,1,76.0,1,76.0,1,74.0,0
4885,max_effective,20,60,3,3,0.05,0.95,0.9208106647984108,33,90.0,1,90.0,1,90.0,1,90.0,1
4886,max_effective,20,60,3,3,0.05,0.95,0.8828953891150314,8,53.0,1,53.0,1,53.0,1,52.0,0
4887,max_effective,20,60,3,3,0.05,0.95,0.9259149159728148,8,59.0,1,59.0,1,59.0,1,59.0,1
4888,max_effective,20,60,3,3,0.05,0.95,0.9439347037007152,29,110.0,1,110.0,1,110.0,1,110.0,1
4889,max_effective,20,60,3,3,0.05,0.95,0.8969799052339998,32,88.0,1,88.0,1,88.0,1,88.0,1
4890,max_effective,20,60,3,3,0.05,0.95,0.9418280645264052,19,88.0,1,88.0,1,88.0,1,88.0,1
4891,max_effective,20,60,3,3,0.05,0.95,0.918164788184296,11,61.0,1,61.0,1,61.0,1,61.0,1
4892,max_effective,20,60,3,3,0.05,0.95,0.8530417695870827,15,55.0,1,55.0,1,55.0,1,55.0,1
4893,max_effective,20,60,3,3,0.05,0.95,0.9240468698516668,13,73.0,1,73.0,1,73.0,1,73.0,1
4894,max_effective,20,60,3,3,0.05,0.95,0.877028603110359,10,41.0,1,41.0,1,41.0,1,41.0,1
4895,max_effective,20,60,3,3,0.05,0.95,0.9083853272866904,12,52.0,1,52.0,1,52.0,1,50.0,0
4896,max_effective,20,60,3,3,0.05,0.95,0.8478717181621612,16,44.0,1,44.0,1,44.0,1,44.0,1
4897,max_effective,20,60,3,3,0.05,0.95,0.9435701692310882,17,71.0,1,71.0,1,71.0,1,71.0,1
4898,max_effective,20,60,3,3,0.05,0.95,0.9275711975689226,11,62.0,1,62.0,1,62.0,1,62.0,1
4899,max_effective,20,60,3,3,0.05,0.95,0.912641722769462,15,54.0,1,54.0,1,54.0,1,51.0,0
4900,max_effective,20,60,3,3,0.05,0.95,0.89300359696274,25,97.0,1,97.0,1,97.0,1,97.0,1
4901,max_effective,20,60,3,3,0.05,0.95,0.9457837662760388,34,99.0,1,99.0,1,99.0,1,99.0,1
4902,max_effective,20,60,3,3,0.05,0.95,0.7835909344911,5,36.0,1,36.0,1,36.0,1,36.0,1
4903,max_effective,20,60,3,3,0.05,0.95,0.9058817002753644,17,64.0,1,64.0,1,64.0,1,64.0,1
4904,max_effective,20,60,3,3,0.05,0.95,0.9247413006316052,24,81.0,1,81.0,1,81.0,1,81.0,1
4905,max_effective,20,60,3,3,0.05,0.95,0.9417351434686072,7,38.0,1,38.0,1,38.0,1,37.0,0
4906,max_effective,20,60,3,3,0.05,0.95,0.8795114649734708,7,51.0,1,51.0,1,51.0,1,51.0,1
4907,max_effective,20,60,3,3,0.05,0.95,0.8649994402950282,14,61.0,1,61.0,1,61.0,1,58.0,0
4908,max_effective,20,60,3,3,0.05,0.95,0.9127006182173968,45,84.0,1,84.0,1,84.0,1,84.0,1
4909,max_effective,20,60,3,3,0.05,0.95,0.9375081000323038,22,92.0,1,92.0,1,92.0,1,92.0,1
4910,max_effective,20,60,3,3,0.05,0.95,0.9410417407735624,12,61.0,1,61.0,1,61.0,1,61.0,1
4911,max_effective,20,60,3,3,0.05,0.95,0.9264016355354182,25,79.0,1,79.0,1,79.0,1,79.0,1
4912,max_effective,20,60,3,3,0.05,0.95,0.8467588413921885,9,53.0,1,53.0,1,53.0,1,53.0,1
4913,max_effective,20,60,3,3,0.05,0.95,0.9193738078328554,20,53.0,1,53.0,1,53.0,1,51.0,0
4914,max_effective,20,60,3,3,0.05,0.95,0.8905727833355911,17,58.0,1,58.0,1,58.0,1,58.0,1
4915,max_effective,20,60,3,3,0.05,0.95,0.8889800043354876,8,41.0,1,41.0,1,41.0,1,41.0,1
4916,max_effective,20,60,3,3,0.05,0.95,0.7853152161765405,7,35.0,1,35.0,1,35.0,1,34.0,0
4917,max_effective,20,60,3,3,0.05,0.95,0.8796917660990248,10,52.0,1,52.0,1,52.0,1,47.0,0
4918,max_effective,20,60,3,3,0.05,0.95,0.9267439691278764,50,103.0,0,121.0,1,121.0,1,121.0,1
4919,max_effective,20,60,3,3,0.05,0.95,0.9084345491324002,7,43.0,1,43.0,1,43.0,1,43.0,1
4920,max_effective,20,60,3,3,0.05,0.95,0.8639896280901397,11,54.0,1,54.0,1,54.0,1,54.0,1
4921,max_effective,20,60,3,3,0.05,0.95,0.9423492632864844,33,89.0,1,89.0,1,89.0,1,89.0,1
4922,max_effective,20,60,3,3,0.05,0.95,0.9140668664634892,17,96.0,1,96.0,1,96.0,1,96.0,1
4923,max_effective,20,60,3,3,0.05,0.95,0.9172292679075696,9,62.0,1,62.0,1,62.0,1,62.0,1
4924,max_effective,20,60,3,3,0.05,0.95,0.9294675094696264,18,57.0,1,57.0,1,57.0,1,57.0,1
4925,max_effective,20,60,3,3,0.05,0.95,0.9083527169832728,14,60.0,1,60.0,1,60.0,1,60.0,1
4926,max_effective,20,60,3,3,0.05,0.95,0.8545907429791899,6,37.0,1,37.0,1,37.0,1,36.0,0
4927,max_effective,20,60,3,3,0.05,0.95,0.895392972883481,6,32.0,1,32.0,1,32.0,1,32.0,1
4928,max_effective,20,60,3,3,0.05,0.95,0.9198097635957097,20,63.0,1,63.0,1,63.0,1,63.0,1
4929,max_effective,20,60,3,3,0.05,0.95,0.9351353965337263,20,86.0,1,86.0,1,86.0,1,86.0,1
4930,max_effective,20,60,3,3,0.05,0.95,0.8731629152413367,4,34.0,1,34.0,1,34.0,1,34.0,1
4931,max_effective,20,60,3,3,0.05,0.95,0.9439360570751332,21,93.0,1,93.0,1,93.0,1,93.0,1
4932,max_effective,20,60,3,3,0.05,0.95,0.914767666050072,23,50.0,1,50.0,1,50.0,1,50.0,1
4933,max_effective,20,60,3,3,0.05,0.95,0.8860057931458893,8,41.0,1,41.0,1,41.0,1,41.0,1
4934,max_effective,20,60,3,3,0.05,0.95,0.9434620662586862,38,101.0,1,101.0,1,101.0,1,101.0,1
4935,max_effective,20,60,3,3,0.05,0.95,0.8657695707778691,5,30.0,1,30.0,1,30.0,1,28.0,0
4936,max_effective,20,60,3,3,0.05,0.95,0.946873864005937,21,111.0,1,111.0,1,111.0,1,111.0,1
4937,max_effective,20,60,3,3,0.05,0.95,0.9483076539092016,73,117.0,0,129.0,0,157.0,1,140.0,0
4938,max_effective,20,60,3,3,0.05,0.95,0.86334561304811,8,45.0,1,45.0,1,45.0,1,40.0,0
4939,max_effective,20,60,3,3,0.05,0.95,0.9404676076632184,51,104.0,0,114.0,1,114.0,1,114.0,1
4940,max_effective,20,60,3,3,0.05,0.95,0.8503465919551795,16,62.0,1,62.0,1,62.0,1,62.0,1
4941,max_effective,20,60,3,3,0.05,0.95,0.93278607613028,8,52.0,1,52.0,1,52.0,1,52.0,1
4942,max_effective,20,60,3,3,0.05,0.95,0.9011960730196464,13,66.0,1,66.0,1,66.0,1,66.0,1
4943,max_effective,20,60,3,3,0.05,0.95,0.8942386292679115,8,45.0,1,45.0,1,45.0,1,45.0,1
4944,max_effective,20,60,3,3,0.05,0.95,0.949505702681429,17,59.0,1,59.0,1,59.0,1,59.0,1
4945,max_effective,20,60,3,3,0.05,0.95,0.9476258396463396,20,93.0,1,93.0,1,93.0,1,93.0,1
4946,max_effective,20,60,3,3,0.05,0.95,0.8989085400803196,8,37.0,1,37.0,1,37.0,1,37.0,1
4947,max_effective,20,60,3,3,0.05,0.95,0.8601859271782397,26,85.0,1,85.0,1,85.0,1,85.0,1
4948,max_effective,20,60,3,3,0.05,0.95,0.9247319072506868,28,90.0,1,90.0,1,90.0,1,90.0,1
4949,max_effective,20,60,3,3,0.05,0.95,0.8817148167128473,14,85.0,1,85.0,1,85.0,1,85.0,1
4950,max_effective,20,60,3,3,0.05,0.95,0.9328441739497744,11,53.0,1,53.0,1,53.0,1,53.0,1
4951,max_effective,20,60,3,3,0.05,0.95,0.9128108168752724,31,68.0,1,68.0,1,68.0,1,68.0,1
4952,max_effective,20,60,3,3,0.05,0.95,0.8472289909069283,8,43.0,1,43.0,1,43.0,1,43.0,1
4953,max_effective,20,60,3,3,0.05,0.95,0.9085663956870724,13,56.0,1,56.0,1,56.0,1,56.0,1
4954,max_effective,20,60,3,3,0.05,0.95,0.9254072676422648,5,33.0,1,33.0,1,33.0,1,33.0,1
4955,max_effective,20,60,3,3,0.05,0.95,0.9457070157953876,18,76.0,1,76.0,1,76.0,1,76.0,1
4956,max_effective,20,60,3,3,0.05,0.95,0.9167172053564742,38,86.0,1,86.0,1,86.0,1,86.0,1
4957,max_effective,20,60,3,3,0.05,0.95,0.9315615151482468,45,94.0,1,94.0,1,94.0,1,94.0,1
4958,max_effective,20,60,3,3,0.05,0.95,0.909828262191185,8,65.0,1,65.0,1,65.0,1,63.0,0
4959,max_effective,20,60,3,3,0.05,0.95,0.912971688165964,9,54.0,1,54.0,1,54.0,1,54.0,1
4960,max_effective,20,60,3,3,0.05,0.95,0.8820499987195358,10,54.0,1,54.0,1,54.0,1,52.0,0
4961,max_effective,20,60,3,3,0.05,0.95,0.9395654156468572,21,69.0,1,69.0,1,69.0,1,69.0,1
4962,max_effective,20,60,3,3,0.05,0.95,0.8990937249122947,7,41.0,1,41.0,1,41.0,1,41.0,1
4963,max_effective,20,60,3,3,0.05,0.95,0.8189270017639184,8,45.0,1,45.0,1,45.0,1,44.0,0
4964,max_effective,20,60,3,3,0.05,0.95,0.8887229039196032,4,32.0,1,32.0,1,32.0,1,32.0,1
4965,max_effective,20,60,3,3,0.05,0.95,0.9382793743652346,75,125.0,1,125.0,1,125.0,1,125.0,1
4966,max_effective,20,60,3,3,0.05,0.95,0.939432841038137,26,59.0,1,59.0,1,59.0,1,59.0,1
4967,max_effective,20,60,3,3,0.05,0.95,0.897568369299842,22,54.0,1,54.0,1,54.0,1,54.0,1
4968,max_effective,20,60,3,3,0.05,0.95,0.8653318893785755,19,81.0,1,81.0,1,81.0,1,81.0,1
4969,max_effective,20,60,3,3,0.05,0.95,0.9446004563978028,21,67.0,1,67.0,1,67.0,1,67.0,1
4970,max_effective,20,60,3,3,0.05,0.95,0.9456245391894624,8,48.0,1,48.0,1,48.0,1,48.0,1
4971,max_effective,20,60,3,3,0.05,0.95,0.9270142591517608,29,97.0,1,97.0,1,97.0,1,97.0,1
4972,max_effective,20,60,3,3,0.05,0.95,0.918956329508694,24,74.0,1,74.0,1,74.0,1,74.0,1
4973,max_effective,20,60,3,3,0.05,0.95,0.7014763331041932,4,28.0,1,28.0,1,28.0,1,28.0,1
4974,max_effective,20,60,3,3,0.05,0.95,0.9395034959836884,24,96.0,1,96.0,1,96.0,1,96.0,1
4975,max_effective,20,60,3,3,0.05,0.95,0.946463933370039,15,68.0,1,68.0,1,68.0,1,68.0,1
4976,max_effective,20,60,3,3,0.05,0.95,0.7955644871749143,4,27.0,1,27.0,1,27.0,1,27.0,1
4977,max_effective,20,60,3,3,0.05,0.95,0.9386630445923548,41,75.0,1,75.0,1,75.0,1,72.0,0
4978,max_effective,20,60,3,3,0.05,0.95,0.9319224982749612,14,79.0,1,79.0,1,79.0,1,79.0,1
4979,max_effective,20,60,3,3,0.05,0.95,0.948949738379928,17,66.0,1,66.0,1,66.0,1,66.0,1
4980,max_effective,20,60,3,3,0.05,0.95,0.936781170098156,24,65.0,1,65.0,1,65.0,1,64.0,0
4981,max_effective,20,60,3,3,0.05,0.95,0.927533244645506,51,135.0,0,138.0,1,137.0,0,135.0,0
4982,max_effective,20,60,3,3,0.05,0.95,0.9260843464202576,24,66.0,1,66.0,1,66.0,1,66.0,1
4983,max_effective,20,60,3,3,0.05,0.95,0.8954271676221813,11,49.0,1,49.0,1,49.0,1,49.0,1
4984,max_effective,20,60,3,3,0.05,0.95,0.9368812383637344,14,63.0,1,63.0,1,63.0,1,63.0,1
4985,max_effective,20,60,3,3,0.05,0.95,0.9399094686370036,29,71.0,1,71.0,1,71.0,1,71.0,1
4986,max_effective,20,60,3,3,0.05,0.95,0.911576435701376,8,46.0,1,46.0,1,46.0,1,46.0,1
4987,max_effective,20,60,3,3,0.05,0.95,0.8707745939139716,13,60.0,1,60.0,1,60.0,1,60.0,1
4988,max_effective,20,60,3,3,0.05,0.95,0.940950674180227,31,69.0,1,69.0,1,69.0,1,67.0,0
4989,max_effective,20,60,3,3,0.05,0.95,0.8705780308843531,13,55.0,1,55.0,1,55.0,1,55.0,1
4990,max_effective,20,60,3,3,0.05,0.95,0.887954696500837,24,83.0,1,83.0,1,83.0,1,83.0,1
4991,max_effective,20,60,3,3,0.05,0.95,0.8951510475396639,10,56.0,1,56.0,1,56.0,1,56.0,1
4992,max_effective,20,60,3,3,0.05,0.95,0.9475104797853184,8,39.0,1,39.0,1,39.0,1,39.0,1
4993,max_effective,20,60,3,3,0.05,0.95,0.909984538965246,37,84.0,1,84.0,1,84.0,1,84.0,1
4994,max_effective,20,60,3,3,0.05,0.95,0.9339208550708892,9,58.0,1,58.0,1,58.0,1,58.0,1
4995,max_effective,20,60,3,3,0.05,0.95,0.8669206395639673,5,35.0,1,35.0,1,35.0,1,34.0,0
4996,max_effective,20,60,3,3,0.05,0.95,0.9121924036639244,16,75.0,1,75.0,1,75.0,1,75.0,1
4997,max_effective,20,60,3,3,0.05,0.95,0.9134515621698542,6,45.0,1,45.0,1,45.0,1,45.0,1
4998,max_effective,20,60,3,3,0.05,0.95,0.9092088173325552,30,71.0,1,71.0,1,71.0,1,71.0,1
4999,max_effective,20,60,3,3,0.05,0.95,0.8972117607959943,26,88.0,1,88.0,1,88.0,1,88.0,1
5000,max_effective,20,60,3,3,0.05,0.95,0.912524715242292,23,97.0,1,97.0,1,97.0,1,97.0,1
5001,max_effective,20,60,3,3,0.05,0.95,0.9475780430011476,13,66.0,1,66.0,1,66.0,1,66.0,1
5002,max_effective,20,60,3,3,0.05,0.95,0.8459865603805784,17,82.0,1,82.0,1,82.0,1,82.0,1
5003,max_effective,20,60,3,3,0.05,0.95,0.9177845696120028,40,80.0,1,80.0,1,80.0,1,80.0,1
5004,max_effective,20,60,3,3,0.05,0.95,0.9421476136130298,24,94.0,1,94.0,1,94.0,1,94.0,1
5005,max_effective,20,60,3,3,0.05,0.95,0.8769896147161765,12,57.0,1,57.0,1,57.0,1,57.0,1
5006,max_effective,20,60,3,3,0.05,0.95,0.9239002688580288,11,50.0,1,50.0,1,50.0,1,50.0,1
5007,max_effective,20,60,3,3,0.05,0.95,0.8862524582550793,14,46.0,1,46.0,1,46.0,1,46.0,1
5008,max_effective,20,60,3,3,0.05,0.95,0.8659603336457304,6,41.0,1,41.0,1,41.0,1,41.0,1
5009,max_effective,20,60,3,3,0.05,0.95,0.9436604687661356,12,60.0,1,60.0,1,60.0,1,60.0,1
5010,max_effective,20,60,3,3,0.05,0.95,0.9488824980716282,50,130.0,0,137.0,0,133.0,0,138.0,1
5011,max_effective,20,60,3,3,0.05,0.95,0.9443076967771558,19,52.0,1,52.0,1,52.0,1,51.0,0
5012,max_effective,20,60,3,3,0.05,0.95,0.8648628376197335,25,77.0,1,77.0,1,77.0,1,77.0,1
5013,max_effective,20,60,3,3,0.05,0.95,0.9303429308483548,52,91.0,1,91.0,1,91.0,1,91.0,1
5014,max_effective,20,60,3,3,0.05,0.95,0.9097392373528348,15,58.0,1,58.0,1,58.0,1,58.0,1
5015,max_effective,20,60,3,3,0.05,0.95,0.8906161151240859,9,47.0,1,47.0,1,47.0,1,47.0,1
5016,max_effective,20,60,3,3,0.05,0.95,0.9368809035573936,9,51.0,1,51.0,1,51.0,1,51.0,1
5017,max_effective,20,60,3,3,0.05,0.95,0.9144778026086666,10,58.0,1,58.0,1,58.0,1,58.0,1
5018,max_effective,20,60,3,3,0.05,0.95,0.8605990686353433,12,55.0,1,55.0,1,55.0,1,55.0,1
5019,max_effective,20,60,3,3,0.05,0.95,0.8779216032480288,12,44.0,1,44.0,1,44.0,1,44.0,1
5020,max_effective,20,60,3,3,0.05,0.95,0.9437097027812024,26,116.0,1,116.0,1,116.0,1,116.0,1
5021,max_effective,20,60,3,3,0.05,0.95,0.9499163992247268,23,119.0,1,119.0,1,119.0,1,119.0,1
5022,max_effective,20,60,3,3,0.05,0.95,0.8082304668273609,11,53.0,1,53.0,1,53.0,1,53.0,1
5023,max_effective,20,60,3,3,0.05,0.95,0.8874287406200045,9,54.0,1,54.0,1,54.0,1,54.0,1
5024,max_effective,20,60,3,3,0.05,0.95,0.9392756534789932,7,39.0,1,39.0,1,39.0,1,39.0,1
5025,max_effective,20,60,3,3,0.05,0.95,0.9490497314355438,46,128.0,0,144.0,0,157.0,1,156.0,0
5026,max_effective,20,60,3,3,0.05,0.95,0.9008600223983874,14,54.0,1,54.0,1,54.0,1,54.0,1
5027,max_effective,20,60,3,3,0.05,0.95,0.9387595638768944,24,62.0,1,62.0,1,62.0,1,62.0,1
5028,max_effective,20,60,3,3,0.05,0.95,0.907795899057018,4,35.0,1,35.0,1,35.0,1,35.0,1
5029,max_effective,20,60,3,3,0.05,0.95,0.896192863812703,10,58.0,1,58.0,1,58.0,1,58.0,1
5030,max_effective,20,60,3,3,0.05,0.95,0.8837792936221537,5,33.0,1,33.0,1,33.0,1,33.0,1
5031,max_effective,20,60,3,3,0.05,0.95,0.9269768129520104,32,105.0,1,105.0,1,105.0,1,105.0,1
5032,max_effective,20,60,3,3,0.05,0.95,0.949108450821154,10,61.0,1,61.0,1,61.0,1,60.0,0
5033,max_effective,20,60,3,3,0.05,0.95,0.9313049213131523,31,93.0,1,93.0,1,93.0,1,93.0,1
5034,max_effective,20,60,3,3,0.05,0.95,0.9389038722489574,17,66.0,1,66.0,1,66.0,1,66.0,1
5035,max_effective,20,60,3,3,0.05,0.95,0.9397809195188276,14,76.0,1,76.0,1,76.0,1,76.0,1
5036,max_effective,20,60,3,3,0.05,0.95,0.9168836427975128,25,62.0,1,62.0,1,62.0,1,62.0,1
5037,max_effective,20,60,3,3,0.05,0.95,0.91111426464152,13,52.0,1,52.0,1,52.0,1,51.0,0
5038,max_effective,20,60,3,3,0.05,0.95,0.9017959413156548,16,77.0,1,77.0,1,77.0,1,77.0,1
5039,max_effective,20,60,3,3,0.05,0.95,0.9115239173269378,21,64.0,1,64.0,1,64.0,1,64.0,1
5040,max_effective,20,60,3,3,0.05,0.95,0.9476797520972908,27,61.0,1,61.0,1,61.0,1,60.0,0
5041,max_effective,20,60,3,3,0.05,0.95,0.9320607756929372,29,90.0,1,90.0,1,90.0,1,90.0,1
5042,max_effective,20,60,3,3,0.05,0.95,0.9388394608350232,49,103.0,0,109.0,1,109.0,1,109.0,1
5043,max_effective,20,60,3,3,0.05,0.95,0.913149152983908,10,59.0,1,59.0,1,59.0,1,55.0,0
5044,max_effective,20,60,3,3,0.05,0.95,0.93987305244188,23,70.0,1,70.0,1,70.0,1,70.0,1
5045,max_effective,20,60,3,3,0.05,0.95,0.9366647164054462,15,85.0,1,85.0,1,85.0,1,85.0,1
5046,max_effective,20,60,3,3,0.05,0.95,0.8849497585420671,21,53.0,1,53.0,1,53.0,1,52.0,0
5047,max_effective,20,60,3,3,0.05,0.95,0.9475036407446884,28,84.0,1,84.0,1,84.0,1,84.0,1
5048,max_effective,20,60,3,3,0.05,0.95,0.9402948030593478,14,79.0,1,79.0,1,79.0,1,75.0,0
5049,max_effective,20,60,3,3,0.05,0.95,0.814183837111672,6,41.0,1,41.0,1,41.0,1,40.0,0
5050,max_effective,20,60,3,3,0.05,0.95,0.7588770377553994,8,46.0,1,46.0,1,46.0,1,46.0,1
5051,max_effective,20,60,3,3,0.05,0.95,0.7519089915956696,9,50.0,1,50.0,1,50.0,1,50.0,1
5052,max_effective,20,60,3,3,0.05,0.95,0.9481178926545089,10,42.0,1,42.0,1,42.0,1,42.0,1
5053,max_effective,20,60,3,3,0.05,0.95,0.9158726258419868,11,56.0,1,56.0,1,56.0,1,56.0,1
5054,max_effective,20,60,3,3,0.05,0.95,0.9352244504895784,41,90.0,1,90.0,1,90.0,1,90.0,1
5055,max_effective,20,60,3,3,0.05,0.95,0.8647848687188344,6,39.0,1,39.0,1,39.0,1,39.0,1
5056,max_effective,20,60,3,3,0.05,0.95,0.9265929855890452,8,55.0,1,55.0,1,55.0,1,55.0,1
5057,max_effective,20,60,3,3,0.05,0.95,0.920398288417017,23,59.0,1,59.0,1,59.0,1,59.0,1
5058,max_effective,20,60,3,3,0.05,0.95,0.8798160961737116,24,81.0,1,81.0,1,81.0,1,81.0,1
5059,max_effective,20,60,3,3,0.05,0.95,0.9078162242933424,12,70.0,1,70.0,1,70.0,1,70.0,1
5060,max_effective,20,60,3,3,0.05,0.95,0.8303056013981015,10,37.0,1,37.0,1,37.0,1,37.0,1
5061,max_effective,20,60,3,3,0.05,0.95,0.7844136001878987,4,39.0,1,39.0,1,39.0,1,39.0,1
5062,max_effective,20,60,3,3,0.05,0.95,0.8120973547630368,12,46.0,1,46.0,1,46.0,1,45.0,0
5063,max_effective,20,60,3,3,0.05,0.95,0.8297266628569142,14,57.0,1,57.0,1,57.0,1,57.0,1
5064,max_effective,20,60,3,3,0.05,0.95,0.923411110667288,12,58.0,1,58.0,1,58.0,1,58.0,1
5065,max_effective,20,60,3,3,0.05,0.95,0.8688212159282488,20,52.0,1,52.0,1,52.0,1,52.0,1
5066,max_effective,20,60,3,3,0.05,0.95,0.946836699738204,22,64.0,1,64.0,1,64.0,1,64.0,1
5067,max_effective,20,60,3,3,0.05,0.95,0.9274927785776756,21,82.0,1,82.0,1,82.0,1,82.0,1
5068,max_effective,20,60,3,3,0.05,0.95,0.9290485548891833,33,97.0,1,97.0,1,97.0,1,97.0,1
5069,max_effective,20,60,3,3,0.05,0.95,0.8857853603161451,6,42.0,1,42.0,1,42.0,1,42.0,1
5070,max_effective,20,60,3,3,0.05,0.95,0.918041740207602,14,56.0,1,56.0,1,56.0,1,56.0,1
5071,max_effective,20,60,3,3,0.05,0.95,0.7900576687976446,8,39.0,1,39.0,1,39.0,1,39.0,1
5072,max_effective,20,60,3,3,0.05,0.95,0.9389236650081856,22,66.0,1,66.0,1,66.0,1,66.0,1
5073,max_effective,20,60,3,3,0.05,0.95,0.9373482531925028,35,122.0,1,122.0,1,120.0,0,117.0,0
5074,max_effective,20,60,3,3,0.05,0.95,0.9048802493659244,8,47.0,1,47.0,1,47.0,1,47.0,1
5075,max_effective,20,60,3,3,0.05,0.95,0.8282860616270439,8,47.0,1,47.0,1,47.0,1,47.0,1
5076,max_effective,20,60,3,3,0.05,0.95,0.8948061911583386,10,52.0,1,52.0,1,52.0,1,52.0,1
5077,max_effective,20,60,3,3,0.05,0.95,0.897346665607815,8,41.0,1,41.0,1,41.0,1,41.0,1
5078,max_effective,20,60,3,3,0.05,0.95,0.7968404379364906,7,38.0,1,38.0,1,38.0,1,38.0,1
5079,max_effective,20,60,3,3,0.05,0.95,0.9116839439955454,18,63.0,1,63.0,1,63.0,1,63.0,1
5080,max_effective,20,60,3,3,0.05,0.95,0.8604939624269133,7,47.0,1,47.0,1,47.0,1,46.0,0
5081,max_effective,20,60,3,3,0.05,0.95,0.9375809857029982,28,86.0,1,86.0,1,86.0,1,86.0,1
5082,max_effective,20,60,3,3,0.05,0.95,0.897996239208549,19,71.0,1,71.0,1,71.0,1,71.0,1
5083,max_effective,20,60,3,3,0.05,0.95,0.8169880492574335,6,45.0,1,45.0,1,45.0,1,45.0,1
5084,max_effective,20,60,3,3,0.05,0.95,0.9056008004656876,9,55.0,1,55.0,1,55.0,1,55.0,1
5085,max_effective,20,60,3,3,0.05,0.95,0.9356172385433744,24,76.0,1,76.0,1,76.0,1,76.0,1
5086,max_effective,20,60,3,3,0.05,0.95,0.9425258958291084,17,93.0,1,93.0,1,93.0,1,93.0,1
5087,max_effective,20,60,3,3,0.05,0.95,0.8557341979967641,16,57.0,1,57.0,1,57.0,1,57.0,1
5088,max_effective,20,60,3,3,0.05,0.95,0.8684968895856336,31,72.0,1,72.0,1,72.0,1,72.0,1
5089,max_effective,20,60,3,3,0.05,0.95,0.9270442468088496,20,62.0,1,62.0,1,62.0,1,61.0,0
5090,max_effective,20,60,3,3,0.05,0.95,0.8123379240394316,7,44.0,1,44.0,1,44.0,1,44.0,1
5091,max_effective,20,60,3,3,0.05,0.95,0.9100025709409676,26,63.0,1,63.0,1,63.0,1,62.0,0
5092,max_effective,20,60,3,3,0.05,0.95,0.9423200200468858,14,59.0,1,59.0,1,59.0,1,59.0,1
5093,max_effective,20,60,3,3,0.05,0.95,0.9221914593582063,28,62.0,1,62.0,1,62.0,1,62.0,1
5094,max_effective,20,60,3,3,0.05,0.95,0.9040976943266896,10,54.0,1,54.0,1,54.0,1,54.0,1
5095,max_effective,20,60,3,3,0.05,0.95,0.900992057119994,44,94.0,1,94.0,1,94.0,1,94.0,1
5096,max_effective,20,60,3,3,0.05,0.95,0.9015467909163726,4,30.0,1,30.0,1,30.0,1,30.0,1
5097,max_effective,20,60,3,3,0.05,0.95,0.9417906450327576,17,58.0,1,58.0,1,58.0,1,58.0,1
5098,max_effective,20,60,3,3,0.05,0.95,0.948917702413049,21,76.0,1,76.0,1,76.0,1,76.0,1
5099,max_effective,20,60,3,3,0.05,0.95,0.9018896773385716,30,67.0,1,67.0,1,67.0,1,67.0,1
5100,max_effective,20,60,3,3,0.05,0.95,0.9462118112021672,20,74.0,1,74.0,1,74.0,1,74.0,1
5101,max_effective,20,60,3,3,0.05,0.95,0.9338495446750276,13,52.0,1,52.0,1,52.0,1,51.0,0
5102,max_effective,20,60,3,3,0.05,0.95,0.94029683935563,9,42.0,1,42.0,1,42.0,1,42.0,1
5103,max_effective,20,60,3,3,0.05,0.95,0.7693973166157677,7,47.0,1,47.0,1,47.0,1,46.0,0
5104,max_effective,20,60,3,3,0.05,0.95,0.9033550397186134,9,40.0,1,40.0,1,40.0,1,40.0,1
5105,max_effective,20,60,3,3,0.05,0.95,0.937921691802985,14,51.0,1,51.0,1,51.0,1,51.0,1
5106,max_effective,20,60,3,3,0.05,0.95,0.8676618215028988,10,53.0,1,53.0,1,53.0,1,53.0,1
5107,max_effective,20,60,3,3,0.05,0.95,0.8240889727693815,22,66.0,1,66.0,1,66.0,1,66.0,1
5108,max_effective,20,60,3,3,0.05,0.95,0.9435908087491606,30,120.0,0,126.0,1,126.0,1,126.0,1
5109,max_effective,20,60,3,3,0.05,0.95,0.9252595389286394,15,54.0,1,54.0,1,54.0,1,54.0,1
5110,max_effective,20,60,3,3,0.05,0.95,0.934757143049946,14,60.0,1,60.0,1,60.0,1,60.0,1
5111,max_effective,20,60,3,3,0.05,0.95,0.8332879986046858,8,43.0,1,43.0,1,43.0,1,43.0,1
5112,max_effective,20,60,3,3,0.05,0.95,0.9389487323644892,12,46.0,1,46.0,1,46.0,1,46.0,1
5113,max_effective,20,60,3,3,0.05,0.95,0.8568027613773118,16,51.0,1,51.0,1,51.0,1,51.0,1
5114,max_effective,20,60,3,3,0.05,0.95,0.928127989296568,13,56.0,1,56.0,1,56.0,1,52.0,0
5115,max_effective,20,60,3,3,0.05,0.95,0.942672455602092,59,100.0,1,100.0,1,100.0,1,100.0,1
5116,max_effective,20,60,3,3,0.05,0.95,0.8771250558327903,5,27.0,1,27.0,1,27.0,1,26.0,0
5117,max_effective,20,60,3,3,0.05,0.95,0.908484491675734,6,48.0,1,48.0,1,48.0,1,47.0,0
5118,max_effective,20,60,3,3,0.05,0.95,0.9495640513232634,41,75.0,1,75.0,1,75.0,1,75.0,1
5119,max_effective,20,60,3,3,0.05,0.95,0.8825824324160375,15,71.0,1,71.0,1,71.0,1,71.0,1
5120,max_effective,20,60,3,3,0.05,0.95,0.9454768426237058,31,82.0,1,82.0,1,82.0,1,82.0,1
5121,max_effective,20,60,3,3,0.05,0.95,0.9042331648815342,26,80.0,1,80.0,1,80.0,1,80.0,1
5122,max_effective,20,60,3,3,0.05,0.95,0.900195364737245,34,79.0,1,79.0,1,79.0,1,79.0,1
5123,max_effective,20,60,3,3,0.05,0.95,0.8723529322910876,17,69.0,1,69.0,1,69.0,1,68.0,0
5124,max_effective,20,60,3,3,0.05,0.95,0.9243605912185034,15,70.0,1,70.0,1,70.0,1,70.0,1
5125,max_effective,20,60,3,3,0.05,0.95,0.9079645967749206,14,45.0,1,45.0,1,45.0,1,45.0,1
5126,max_effective,20,60,3,3,0.05,0.95,0.9342242822570188,19,71.0,1,71.0,1,71.0,1,71.0,1
5127,max_effective,20,60,3,3,0.05,0.95,0.9406404044236232,22,51.0,1,51.0,1,51.0,1,50.0,0
5128,max_effective,20,60,3,3,0.05,0.95,0.8958741653833917,3,32.0,1,32.0,1,32.0,1,32.0,1
5129,max_effective,20,60,3,3,0.05,0.95,0.9446614625895596,19,103.0,1,103.0,1,103.0,1,103.0,1
5130,max_effective,20,60,3,3,0.05,0.95,0.8494646382100078,5,34.0,1,34.0,1,34.0,1,34.0,1
5131,max_effective,20,60,3,3,0.05,0.95,0.7587919763539607,10,44.0,1,44.0,1,44.0,1,44.0,1
5132,max_effective,20,60,3,3,0.05,0.95,0.903198117226236,15,66.0,1,66.0,1,66.0,1,66.0,1
5133,max_effective,20,60,3,3,0.05,0.95,0.922165419910923,12,41.0,1,41.0,1,41.0,1,41.0,1
5134,max_effective,20,60,3,3,0.05,0.95,0.8479572249342741,7,39.0,1,39.0,1,39.0,1,39.0,1
5135,max_effective,20,60,3,3,0.05,0.95,0.9195576183764635,25,83.0,1,83.0,1,83.0,1,82.0,0
5136,max_effective,20,60,3,3,0.05,0.95,0.9369769455974168,15,92.0,1,92.0,1,92.0,1,92.0,1
5137,max_effective,20,60,3,3,0.05,0.95,0.8833750503015968,22,70.0,1,70.0,1,70.0,1,70.0,1
5138,max_effective,20,60,3,3,0.05,0.95,0.9266017128787672,21,74.0,1,74.0,1,74.0,1,74.0,1
5139,max_effective,20,60,3,3,0.05,0.95,0.9166235392487844,12,84.0,1,84.0,1,84.0,1,84.0,1
5140,max_effective,20,60,3,3,0.05,0.95,0.9315595063564812,14,57.0,1,57.0,1,57.0,1,57.0,1
5141,max_effective,20,60,3,3,0.05,0.95,0.8327122901692109,13,52.0,1,52.0,1,52.0,1,52.0,1
5142,max_effective,20,60,3,3,0.05,0.95,0.9163131299245868,8,41.0,1,41.0,1,41.0,1,41.0,1
5143,max_effective,20,60,3,3,0.05,0.95,0.9485616734217256,12,58.0,1,58.0,1,58.0,1,57.0,0
5144,max_effective,20,60,3,3,0.05,0.95,0.92112637376524,11,62.0,1,62.0,1,62.0,1,62.0,1
5145,max_effective,20,60,3,3,0.05,0.95,0.949066726900606,26,97.0,1,97.0,1,97.0,1,97.0,1
5146,max_effective,20,60,3,3,0.05,0.95,0.9407411107746688,12,61.0,1,61.0,1,61.0,1,61.0,1
5147,max_effective,20,60,3,3,0.05,0.95,0.8475003880427296,13,59.0,1,59.0,1,59.0,1,59.0,1
5148,max_effective,20,60,3,3,0.05,0.95,0.9463986152930232,37,116.0,1,116.0,1,116.0,1,116.0,1
5149,max_effective,20,60,3,3,0.05,0.95,0.9223517869773574,18,69.0,1,69.0,1,69.0,1,69.0,1
5150,max_effective,20,60,3,3,0.05,0.95,0.9485969268999942,18,72.0,1,72.0,1,72.0,1,72.0,1
5151,max_effective,20,60,3,3,0.05,0.95,0.9387451507217918,12,56.0,1,56.0,1,56.0,1,56.0,1
5152,max_effective,20,60,3,3,0.05,0.95,0.9259040681633864,8,39.0,1,39.0,1,39.0,1,38.0,0
5153,max_effective,20,60,3,3,0.05,0.95,0.9455662540454924,18,67.0,1,67.0,1,67.0,1,67.0,1
5154,max_effective,20,60,3,3,0.05,0.95,0.9272978169289208,5,41.0,1,41.0,1,41.0,1,39.0,0
5155,max_effective,20,60,3,3,0.05,0.95,0.7821001092938266,9,39.0,1,39.0,1,39.0,1,39.0,1
5156,max_effective,20,60,3,3,0.05,0.95,0.9258703088656622,17,46.0,1,46.0,1,46.0,1,45.0,0
5157,max_effective,20,60,3,3,0.05,0.95,0.9408829409226928,14,61.0,1,61.0,1,61.0,1,61.0,1
5158,max_effective,20,60,3,3,0.05,0.95,0.942905989151191,13,44.0,1,44.0,1,44.0,1,44.0,1
5159,max_effective,20,60,3,3,0.05,0.95,0.928925254497671,18,66.0,1,66.0,1,66.0,1,66.0,1
5160,max_effective,20,60,3,3,0.05,0.95,0.9337080040895254,15,64.0,1,64.0,1,64.0,1,64.0,1
5161,max_effective,20,60,3,3,0.05,0.95,0.8452562316245144,4,44.0,1,44.0,1,44.0,1,44.0,1
5162,max_effective,20,60,3,3,0.05,0.95,0.9359085970060986,4,41.0,1,41.0,1,41.0,1,41.0,1
5163,max_effective,20,60,3,3,0.05,0.95,0.8362521532050281,5,31.0,1,31.0,1,31.0,1,31.0,1
5164,max_effective,20,60,3,3,0.05,0.95,0.9358681368501668,10,55.0,1,55.0,1,55.0,1,55.0,1
5165,max_effective,20,60,3,3,0.05,0.95,0.8618223710662101,17,66.0,1,66.0,1,66.0,1,66.0,1
5166,max_effective,20,60,3,3,0.05,0.95,0.8925854485211423,20,74.0,1,74.0,1,74.0,1,74.0,1
5167,max_effective,20,60,3,3,0.05,0.95,0.9080634313795288,5,42.0,1,42.0,1,42.0,1,42.0,1
5168,max_effective,20,60,3,3,0.05,0.95,0.8690362428690883,10,47.0,1,47.0,1,47.0,1,47.0,1
5169,max_effective,20,60,3,3,0.05,0.95,0.844975333466627,9,50.0,1,50.0,1,50.0,1,50.0,1
5170,max_effective,20,60,3,3,0.05,0.95,0.9370798327201038,4,42.0,1,42.0,1,42.0,1,42.0,1
5171,max_effective,20,60,3,3,0.05,0.95,0.9394272429505346,20,71.0,1,71.0,1,71.0,1,71.0,1
5172,max_effective,20,60,3,3,0.05,0.95,0.8445511747454132,5,42.0,1,42.0,1,42.0,1,42.0,1
5173,max_effective,20,60,3,3,0.05,0.95,0.9196808215418806,46,90.0,1,90.0,1,90.0,1,90.0,1
5174,max_effective,20,60,3,3,0.05,0.95,0.9433449825554612,26,73.0,1,73.0,1,73.0,1,73.0,1
5175,max_effective,20,60,3,3,0.05,0.95,0.9317304573119533,11,53.0,1,53.0,1,53.0,1,53.0,1
5176,max_effective,20,60,3,3,0.05,0.95,0.9338999840923448,30,102.0,1,102.0,1,102.0,1,102.0,1
5177,max_effective,20,60,3,3,0.05,0.95,0.9475686007491958,18,77.0,1,77.0,1,77.0,1,77.0,1
5178,max_effective,20,60,3,3,0.05,0.95,0.9303439777900656,23,94.0,1,94.0,1,94.0,1,94.0,1
5179,max_effective,20,60,3,3,0.05,0.95,0.9440169294958658,5,32.0,1,32.0,1,32.0,1,32.0,1
5180,max_effective,20,60,3,3,0.05,0.95,0.9218415647847202,12,46.0,1,46.0,1,46.0,1,46.0,1
5181,max_effective,20,60,3,3,0.05,0.95,0.8480510127817055,6,37.0,1,37.0,1,37.0,1,37.0,1
5182,max_effective,20,60,3,3,0.05,0.95,0.942416238464977,18,63.0,1,63.0,1,63.0,1,63.0,1
5183,max_effective,20,60,3,3,0.05,0.95,0.9405298800752832,22,59.0,1,59.0,1,59.0,1,58.0,0
5184,max_effective,20,60,3,3,0.05,0.95,0.8924906173580194,20,68.0,1,68.0,1,68.0,1,68.0,1
5185,max_effective,20,60,3,3,0.05,0.95,0.8750684485776287,29,74.0,1,74.0,1,74.0,1,74.0,1
5186,max_effective,20,60,3,3,0.05,0.95,0.8388411401905924,5,39.0,1,39.0,1,39.0,1,38.0,0
5187,max_effective,20,60,3,3,0.05,0.95,0.772102701922098,8,47.0,1,47.0,1,47.0,1,47.0,1
5188,max_effective,20,60,3,3,0.05,0.95,0.882076722551908,41,79.0,1,79.0,1,79.0,1,77.0,0
5189,max_effective,20,60,3,3,0.05,0.95,0.9440660304981464,14,68.0,1,68.0,1,68.0,1,68.0,1
5190,max_effective,20,60,3,3,0.05,0.95,0.940001616637012,28,71.0,1,71.0,1,71.0,1,71.0,1
5191,max_effective,20,60,3,3,0.05,0.95,0.8515818133999181,27,82.0,1,82.0,1,82.0,1,82.0,1
5192,max_effective,20,60,3,3,0.05,0.95,0.9333180193902944,32,103.0,1,103.0,1,103.0,1,103.0,1
5193,max_effective,20,60,3,3,0.05,0.95,0.937008263821546,19,57.0,1,57.0,1,57.0,1,57.0,1
5194,max_effective,20,60,3,3,0.05,0.95,0.9368244177821242,20,70.0,1,70.0,1,70.0,1,70.0,1
5195,max_effective,20,60,3,3,0.05,0.95,0.9375057788184402,6,51.0,1,51.0,1,51.0,1,49.0,0
5196,max_effective,20,60,3,3,0.05,0.95,0.9198118917257369,9,46.0,1,46.0,1,46.0,1,46.0,1
5197,max_effective,20,60,3,3,0.05,0.95,0.7878457383402766,5,35.0,1,35.0,1,35.0,1,35.0,1
5198,max_effective,20,60,3,3,0.05,0.95,0.9144820624329336,8,39.0,1,39.0,1,39.0,1,39.0,1
5199,max_effective,20,60,3,3,0.05,0.95,0.8636926612579202,9,42.0,1,42.0,1,42.0,1,42.0,1
5200,max_effective,20,60,3,3,0.05,0.95,0.9336969837980597,34,94.0,1,94.0,1,94.0,1,94.0,1
5201,max_effective,20,60,3,3,0.05,0.95,0.8419237766223554,10,50.0,1,50.0,1,50.0,1,50.0,1
5202,max_effective,20,60,3,3,0.05,0.95,0.9449729453481752,27,127.0,1,126.0,0,118.0,0,119.0,0
5203,max_effective,20,60,3,3,0.05,0.95,0.9259450646400724,16,59.0,1,59.0,1,59.0,1,59.0,1
5204,max_effective,20,60,3,3,0.05,0.95,0.9231824971371788,21,67.0,1,67.0,1,67.0,1,67.0,1
5205,max_effective,20,60,3,3,0.05,0.95,0.8959867903099441,6,42.0,1,42.0,1,42.0,1,42.0,1
5206,max_effective,20,60,3,3,0.05,0.95,0.9236979437853292,12,54.0,1,54.0,1,54.0,1,54.0,1
5207,max_effective,20,60,3,3,0.05,0.95,0.931034362303896,26,66.0,1,66.0,1,66.0,1,64.0,0
5208,max_effective,20,60,3,3,0.05,0.95,0.9223687125883704,24,131.0,1,129.0,0,125.0,0,123.0,0
5209,max_effective,20,60,3,3,0.05,0.95,0.8897059216020172,17,71.0,1,71.0,1,71.0,1,71.0,1
5210,max_effective,20,60,3,3,0.05,0.95,0.9115047749285936,18,78.0,1,78.0,1,78.0,1,78.0,1
5211,max_effective,20,60,3,3,0.05,0.95,0.935645918820307,25,59.0,1,59.0,1,59.0,1,59.0,1
5212,max_effective,20,60,3,3,0.05,0.95,0.929331057652398,45,88.0,1,88.0,1,88.0,1,88.0,1
5213,max_effective,20,60,3,3,0.05,0.95,0.8645075530869262,9,38.0,1,38.0,1,38.0,1,38.0,1
5214,max_effective,20,60,3,3,0.05,0.95,0.9244166140172928,29,87.0,1,87.0,1,87.0,1,87.0,1
5215,max_effective,20,60,3,3,0.05,0.95,0.919399118872206,7,39.0,1,39.0,1,39.0,1,39.0,1
5216,max_effective,20,60,3,3,0.05,0.95,0.9268510159753848,13,53.0,1,53.0,1,53.0,1,53.0,1
5217,max_effective,20,60,3,3,0.05,0.95,0.9346433878491024,24,76.0,1,76.0,1,76.0,1,76.0,1
5218,max_effective,20,60,3,3,0.05,0.95,0.9309408826442762,13,63.0,1,63.0,1,63.0,1,63.0,1
5219,max_effective,20,60,3,3,0.05,0.95,0.8931839600284935,6,40.0,1,40.0,1,40.0,1,40.0,1
5220,max_effective,20,60,3,3,0.05,0.95,0.9431294769719556,10,52.0,1,52.0,1,52.0,1,51.0,0
5221,max_effective,20,60,3,3,0.05,0.95,0.9031441272110404,15,77.0,1,77.0,1,77.0,1,72.0,0
5222,max_effective,20,60,3,3,0.05,0.95,0.9187569962816304,16,56.0,1,56.0,1,56.0,1,56.0,1
5223,max_effective,20,60,3,3,0.05,0.95,0.8825382775462454,17,64.0,1,64.0,1,64.0,1,64.0,1
5224,max_effective,20,60,3,3,0.05,0.95,0.9248657868080884,8,52.0,1,52.0,1,52.0,1,52.0,1
5225,max_effective,20,60,3,3,0.05,0.95,0.9440375163408844,10,57.0,1,57.0,1,57.0,1,57.0,1
5226,max_effective,20,60,3,3,0.05,0.95,0.9274082377889126,6,42.0,1,42.0,1,42.0,1,42.0,1
5227,max_effective,20,60,3,3,0.05,0.95,0.947000778573686,15,71.0,1,71.0,1,71.0,1,71.0,1
5228,max_effective,20,60,3,3,0.05,0.95,0.9352900766466132,12,48.0,1,48.0,1,48.0,1,48.0,1
5229,max_effective,20,60,3,3,0.05,0.95,0.9463851145330068,31,61.0,1,61.0,1,61.0,1,61.0,1
5230,max_effective,20,60,3,3,0.05,0.95,0.9263606482269268,39,118.0,0,125.0,1,125.0,1,125.0,1
5231,max_effective,20,60,3,3,0.05,0.95,0.939520351915993,58,118.0,0,131.0,1,129.0,0,131.0,1
5232,max_effective,20,60,3,3,0.05,0.95,0.8947443677362164,22,73.0,1,73.0,1,73.0,1,73.0,1
5233,max_effective,20,60,3,3,0.05,0.95,0.8560539390662097,5,31.0,1,31.0,1,31.0,1,31.0,1
5234,max_effective,20,60,3,3,0.05,0.95,0.8979058225027463,28,55.0,1,55.0,1,55.0,1,55.0,1
5235,max_effective,20,60,3,3,0.05,0.95,0.939584576595277,37,85.0,1,85.0,1,85.0,1,85.0,1
5236,max_effective,20,60,3,3,0.05,0.95,0.9039556750231535,19,76.0,1,76.0,1,76.0,1,74.0,0
5237,max_effective,20,60,3,3,0.05,0.95,0.8775206634969529,6,37.0,1,37.0,1,37.0,1,36.0,0
5238,max_effective,20,60,3,3,0.05,0.95,0.9000959642141346,11,60.0,1,60.0,1,60.0,1,60.0,1
5239,max_effective,20,60,3,3,0.05,0.95,0.80634027399765,7,46.0,1,46.0,1,46.0,1,46.0,1
5240,max_effective,20,60,3,3,0.05,0.95,0.930226177030172,27,88.0,1,88.0,1,88.0,1,88.0,1
5241,max_effective,20,60,3,3,0.05,0.95,0.944741409138514,37,82.0,1,82.0,1,82.0,1,82.0,1
5242,max_effective,20,60,3,3,0.05,0.95,0.914701425955417,16,79.0,1,79.0,1,79.0,1,79.0,1
5243,max_effective,20,60,3,3,0.05,0.95,0.912828776239146,9,41.0,1,41.0,1,41.0,1,41.0,1
5244,max_effective,20,60,3,3,0.05,0.95,0.9460906834070236,49,104.0,1,104.0,1,104.0,1,104.0,1
5245,max_effective,20,60,3,3,0.05,0.95,0.9454329983523646,10,52.0,1,52.0,1,52.0,1,52.0,1
5246,max_effective,20,60,3,3,0.05,0.95,0.8864088292053516,11,53.0,1,53.0,1,53.0,1,53.0,1
5247,max_effective,20,60,3,3,0.05,0.95,0.949659726626496,31,95.0,1,95.0,1,95.0,1,95.0,1
5248,max_effective,20,60,3,3,0.05,0.95,0.9498585290807968,9,60.0,1,60.0,1,60.0,1,59.0,0
5249,max_effective,20,60,3,3,0.05,0.95,0.8941635389241849,15,72.0,1,72.0,1,72.0,1,72.0,1
5250,max_effective,20,60,3,3,0.05,0.95,0.9337881311678436,22,83.0,1,83.0,1,83.0,1,83.0,1
5251,max_effective,20,60,3,3,0.05,0.95,0.7783640278819051,8,43.0,1,43.0,1,43.0,1,43.0,1
5252,max_effective,20,60,3,3,0.05,0.95,0.9380765287169006,54,83.0,1,83.0,1,83.0,1,82.0,0
5253,max_effective,20,60,3,3,0.05,0.95,0.9433797096987686,53,96.0,1,96.0,1,96.0,1,96.0,1
5254,max_effective,20,60,3,3,0.05,0.95,0.830617112757163,6,47.0,1,47.0,1,47.0,1,47.0,1
5255,max_effective,20,60,3,3,0.05,0.95,0.9498700440159928,25,68.0,1,68.0,1,68.0,1,68.0,1
5256,max_effective,20,60,3,3,0.05,0.95,0.9446917641703722,7,45.0,1,45.0,1,45.0,1,45.0,1
5257,max_effective,20,60,3,3,0.05,0.95,0.8008606268719343,13,54.0,1,54.0,1,54.0,1,54.0,1
5258,max_effective,20,60,3,3,0.05,0.95,0.9271863733005948,12,61.0,1,61.0,1,61.0,1,60.0,0
5259,max_effective,20,60,3,3,0.05,0.95,0.8246669567468542,7,31.0,1,31.0,1,31.0,1,31.0,1
5260,max_effective,20,60,3,3,0.05,0.95,0.945886924520264,70,119.0,1,119.0,1,119.0,1,119.0,1
5261,max_effective,20,60,3,3,0.05,0.95,0.9189667154401848,13,59.0,1,59.0,1,59.0,1,59.0,1
5262,max_effective,20,60,3,3,0.05,0.95,0.8845492529038624,6,46.0,1,46.0,1,46.0,1,44.0,0
5263,max_effective,20,60,3,3,0.05,0.95,0.9359901755108792,41,82.0,1,82.0,1,82.0,1,82.0,1
5264,max_effective,20,60,3,3,0.05,0.95,0.8662522261599324,5,36.0,1,36.0,1,36.0,1,36.0,1
5265,max_effective,20,60,3,3,0.05,0.95,0.799104738071128,12,62.0,1,62.0,1,62.0,1,62.0,1
5266,max_effective,20,60,3,3,0.05,0.95,0.9083496932764168,32,103.0,1,103.0,1,103.0,1,103.0,1
5267,max_effective,20,60,3,3,0.05,0.95,0.8835667930399607,6,49.0,1,49.0,1,49.0,1,49.0,1
5268,max_effective,20,60,3,3,0.05,0.95,0.8328573969298946,20,61.0,1,61.0,1,61.0,1,61.0,1
5269,max_effective,20,60,3,3,0.05,0.95,0.9364749166766588,47,79.0,1,79.0,1,79.0,1,79.0,1
5270,max_effective,20,60,3,3,0.05,0.95,0.8377803376816967,18,53.0,1,53.0,1,53.0,1,53.0,1
5271,max_effective,20,60,3,3,0.05,0.95,0.9316725708847722,37,70.0,1,70.0,1,70.0,1,70.0,1
5272,max_effective,20,60,3,3,0.05,0.95,0.8512544754004341,9,42.0,1,42.0,1,42.0,1,42.0,1
5273,max_effective,20,60,3,3,0.05,0.95,0.9252940928693764,11,62.0,1,62.0,1,62.0,1,62.0,1
5274,max_effective,20,60,3,3,0.05,0.95,0.940587566462168,30,93.0,1,93.0,1,93.0,1,93.0,1
5275,max_effective,20,60,3,3,0.05,0.95,0.9042657272868144,11,56.0,1,56.0,1,56.0,1,55.0,0
5276,max_effective,20,60,3,3,0.05,0.95,0.7856520863335568,4,34.0,1,34.0,1,34.0,1,34.0,1
5277,max_effective,20,60,3,3,0.05,0.95,0.8492712061003574,23,54.0,1,54.0,1,54.0,1,54.0,1
5278,max_effective,20,60,3,3,0.05,0.95,0.9353346280852992,17,72.0,1,72.0,1,72.0,1,72.0,1
5279,max_effective,20,60,3,3,0.05,0.95,0.9494016634900824,6,43.0,1,43.0,1,43.0,1,43.0,1
5280,max_effective,20,60,3,3,0.05,0.95,0.923661508861026,13,60.0,1,60.0,1,60.0,1,60.0,1
5281,max_effective,20,60,3,3,0.05,0.95,0.8320310873388052,10,47.0,1,47.0,1,47.0,1,47.0,1
5282,max_effective,20,60,3,3,0.05,0.95,0.8735379751488292,11,54.0,1,54.0,1,54.0,1,54.0,1
5283,max_effective,20,60,3,3,0.05,0.95,0.9061548859965708,19,78.0,1,78.0,1,78.0,1,78.0,1
5284,max_effective,20,60,3,3,0.05,0.95,0.9133753869836104,31,74.0,1,74.0,1,74.0,1,74.0,1
5285,max_effective,20,60,3,3,0.05,0.95,0.892381035373141,21,80.0,1,80.0,1,80.0,1,80.0,1
5286,max_effective,20,60,3,3,0.05,0.95,0.9222278349838728,17,59.0,1,59.0,1,59.0,1,59.0,1
5287,max_effective,20,60,3,3,0.05,0.95,0.9286773519825736,24,87.0,1,87.0,1,87.0,1,87.0,1
5288,max_effective,20,60,3,3,0.05,0.95,0.924743442484607,26,99.0,1,99.0,1,99.0,1,99.0,1
5289,max_effective,20,60,3,3,0.05,0.95,0.9273769666082702,23,76.0,1,76.0,1,76.0,1,76.0,1
5290,max_effective,20,60,3,3,0.05,0.95,0.9419481947175022,29,104.0,1,104.0,1,104.0,1,104.0,1
5291,max_effective,20,60,3,3,0.05,0.95,0.9402021543789486,32,80.0,1,80.0,1,80.0,1,80.0,1
5292,max_effective,20,60,3,3,0.05,0.95,0.9470177022116902,16,62.0,1,62.0,1,62.0,1,62.0,1
5293,max_effective,20,60,3,3,0.05,0.95,0.9175586487353914,14,45.0,1,45.0,1,45.0,1,45.0,1
5294,max_effective,20,60,3,3,0.05,0.95,0.9432039878782448,39,107.0,0,113.0,1,113.0,1,113.0,1
5295,max_effective,20,60,3,3,0.05,0.95,0.9248391325962696,20,73.0,1,73.0,1,73.0,1,71.0,0
5296,max_effective,20,60,3,3,0.05,0.95,0.8943277924658072,14,69.0,1,69.0,1,69.0,1,69.0,1
5297,max_effective,20,60,3,3,0.05,0.95,0.9217277492757008,37,96.0,1,96.0,1,96.0,1,96.0,1
5298,max_effective,20,60,3,3,0.05,0.95,0.9025816397090912,11,43.0,1,43.0,1,43.0,1,43.0,1
5299,max_effective,20,60,3,3,0.05,0.95,0.9458360573747874,26,68.0,1,68.0,1,68.0,1,68.0,1
5300,max_effective,20,60,3,3,0.05,0.95,0.8486728126474873,11,41.0,1,41.0,1,41.0,1,41.0,1
5301,max_effective,20,60,3,3,0.05,0.95,0.8323392506936467,26,58.0,1,58.0,1,58.0,1,57.0,0
5302,max_effective,20,60,3,3,0.05,0.95,0.9392992680930838,6,34.0,1,34.0,1,34.0,1,34.0,1
5303,max_effective,20,60,3,3,0.05,0.95,0.863007464396212,28,76.0,1,76.0,1,76.0,1,75.0,0
5304,max_effective,20,60,3,3,0.05,0.95,0.8715716333470283,4,39.0,1,39.0,1,39.0,1,39.0,1
5305,max_effective,20,60,3,3,0.05,0.95,0.8750204132929739,43,90.0,1,90.0,1,90.0,1,90.0,1
5306,max_effective,20,60,3,3,0.05,0.95,0.9376201883601248,37,90.0,1,90.0,1,90.0,1,89.0,0
5307,max_effective,20,60,3,3,0.05,0.95,0.8862327753584252,18,70.0,1,70.0,1,70.0,1,70.0,1
5308,max_effective,20,60,3,3,0.05,0.95,0.9128446136208416,4,29.0,1,29.0,1,29.0,1,29.0,1
5309,max_effective,20,60,3,3,0.05,0.95,0.9324669483974476,12,54.0,1,54.0,1,54.0,1,54.0,1
5310,max_effective,20,60,3,3,0.05,0.95,0.8276338434670266,21,72.0,1,72.0,1,72.0,1,72.0,1
5311,max_effective,20,60,3,3,0.05,0.95,0.8442715778014656,5,43.0,1,43.0,1,43.0,1,40.0,0
5312,max_effective,20,60,3,3,0.05,0.95,0.9283547242988044,13,62.0,1,62.0,1,62.0,1,62.0,1
5313,max_effective,20,60,3,3,0.05,0.95,0.788311755582318,9,54.0,1,54.0,1,54.0,1,54.0,1
5314,max_effective,20,60,3,3,0.05,0.95,0.8542362649826422,23,67.0,1,67.0,1,67.0,1,67.0,1
5315,max_effective,20,60,3,3,0.05,0.95,0.9288922303339788,42,90.0,1,90.0,1,90.0,1,90.0,1
5316,max_effective,20,60,3,3,0.05,0.95,0.8973231005520397,6,49.0,1,49.0,1,49.0,1,49.0,1
5317,max_effective,20,60,3,3,0.05,0.95,0.9343441098550695,8,39.0,1,39.0,1,39.0,1,39.0,1
5318,max_effective,20,60,3,3,0.05,0.95,0.9361063585771408,13,70.0,1,70.0,1,70.0,1,70.0,1
5319,max_effective,20,60,3,3,0.05,0.95,0.8684874172468783,31,66.0,1,66.0,1,66.0,1,61.0,0
5320,max_effective,20,60,3,3,0.05,0.95,0.936727143448952,40,133.0,0,144.0,0,146.0,0,149.0,1
5321,max_effective,20,60,3,3,0.05,0.95,0.8486301802626532,9,58.0,1,58.0,1,58.0,1,58.0,1
5322,max_effective,20,60,3,3,0.05,0.95,0.8898899373103564,18,62.0,1,62.0,1,62.0,1,62.0,1
5323,max_effective,20,60,3,3,0.05,0.95,0.9160126095323158,22,100.0,1,100.0,1,100.0,1,100.0,1
5324,max_effective,20,60,3,3,0.05,0.95,0.8411901202776141,6,38.0,1,38.0,1,38.0,1,38.0,1
5325,max_effective,20,60,3,3,0.05,0.95,0.9295006181006228,19,65.0,1,65.0,1,65.0,1,65.0,1
5326,max_effective,20,60,3,3,0.05,0.95,0.9185901374477696,8,49.0,1,49.0,1,49.0,1,49.0,1
5327,max_effective,20,60,3,3,0.05,0.95,0.9365076463124984,16,50.0,1,50.0,1,50.0,1,49.0,0
5328,max_effective,20,60,3,3,0.05,0.95,0.9146856594709848,14,73.0,1,73.0,1,73.0,1,73.0,1
5329,max_effective,20,60,3,3,0.05,0.95,0.9453418020025468,17,63.0,1,63.0,1,63.0,1,63.0,1
5330,max_effective,20,60,3,3,0.05,0.95,0.915953379937761,19,84.0,1,84.0,1,84.0,1,84.0,1
5331,max_effective,20,60,3,3,0.05,0.95,0.913260203128212,19,61.0,1,61.0,1,61.0,1,58.0,0
5332,max_effective,20,60,3,3,0.05,0.95,0.928771496614211,27,99.0,1,99.0,1,99.0,1,99.0,1
5333,max_effective,20,60,3,3,0.05,0.95,0.9456392205552284,13,47.0,1,47.0,1,47.0,1,47.0,1
5334,max_effective,20,60,3,3,0.05,0.95,0.8691432019407053,11,53.0,1,53.0,1,53.0,1,53.0,1
5335,max_effective,20,60,3,3,0.05,0.95,0.9266671425547052,11,66.0,1,66.0,1,66.0,1,66.0,1
5336,max_effective,20,60,3,3,0.05,0.95,0.8648646525181796,9,51.0,1,51.0,1,51.0,1,51.0,1
5337,max_effective,20,60,3,3,0.05,0.95,0.9328121326051682,49,115.0,0,118.0,0,121.0,1,121.0,1
5338,max_effective,20,60,3,3,0.05,0.95,0.9314899110227328,11,53.0,1,53.0,1,53.0,1,53.0,1
5339,max_effective,20,60,3,3,0.05,0.95,0.921222771853916,30,96.0,1,96.0,1,96.0,1,96.0,1
5340,max_effective,20,60,3,3,0.05,0.95,0.8781481084776313,20,62.0,1,62.0,1,62.0,1,62.0,1
5341,max_effective,20,60,3,3,0.05,0.95,0.9317038793744188,16,81.0,1,81.0,1,81.0,1,81.0,1
5342,max_effective,20,60,3,3,0.05,0.95,0.7828147959328023,12,43.0,1,43.0,1,43.0,1,43.0,1
5343,max_effective,20,60,3,3,0.05,0.95,0.8126693799987081,15,53.0,1,53.0,1,53.0,1,53.0,1
5344,max_effective,20,60,3,3,0.05,0.95,0.9280703940215516,17,64.0,1,64.0,1,64.0,1,64.0,1
5345,max_effective,20,60,3,3,0.05,0.95,0.8094518206780607,8,53.0,1,53.0,1,53.0,1,53.0,1
5346,max_effective,20,60,3,3,0.05,0.95,0.9382235919943064,111,117.0,0,160.0,0,164.0,1,158.0,0
5347,max_effective,20,60,3,3,0.05,0.95,0.9455513763564612,23,82.0,1,82.0,1,82.0,1,82.0,1
5348,max_effective,20,60,3,3,0.05,0.95,0.927867294506751,6,41.0,1,41.0,1,41.0,1,41.0,1
5349,max_effective,20,60,3,3,0.05,0.95,0.908442670628624,11,52.0,1,52.0,1,52.0,1,52.0,1
5350,max_effective,20,60,3,3,0.05,0.95,0.9374139178137514,28,83.0,1,83.0,1,83.0,1,83.0,1
5351,max_effective,20,60,3,3,0.05,0.95,0.8917065427223012,19,70.0,1,70.0,1,70.0,1,70.0,1
5352,max_effective,20,60,3,3,0.05,0.95,0.918092630088903,8,39.0,1,39.0,1,39.0,1,39.0,1
5353,max_effective,20,60,3,3,0.05,0.95,0.9361665886716428,15,63.0,1,63.0,1,63.0,1,63.0,1
5354,max_effective,20,60,3,3,0.05,0.95,0.9411792655050568,33,84.0,1,84.0,1,84.0,1,84.0,1
5355,max_effective,20,60,3,3,0.05,0.95,0.945611188677414,156,121.0,0,135.0,0,150.0,1,143.0,0
5356,max_effective,20,60,3,3,0.05,0.95,0.8643534975588467,11,64.0,1,64.0,1,64.0,1,64.0,1
5357,max_effective,20,60,3,3,0.05,0.95,0.8743439783008106,8,50.0,1,50.0,1,50.0,1,49.0,0
5358,max_effective,20,60,3,3,0.05,0.95,0.9280270566848572,17,64.0,1,64.0,1,64.0,1,64.0,1
5359,max_effective,20,60,3,3,0.05,0.95,0.8751906739401207,24,66.0,1,66.0,1,66.0,1,66.0,1
5360,max_effective,20,60,3,3,0.05,0.95,0.9401198660676572,6,46.0,1,46.0,1,46.0,1,46.0,1
5361,max_effective,20,60,3,3,0.05,0.95,0.8773642518529365,6,42.0,1,42.0,1,42.0,1,42.0,1
5362,max_effective,20,60,3,3,0.05,0.95,0.9123909656758924,10,47.0,1,47.0,1,47.0,1,47.0,1
5363,max_effective,20,60,3,3,0.05,0.95,0.9449710768937092,48,113.0,1,113.0,1,113.0,1,113.0,1
5364,max_effective,20,60,3,3,0.05,0.95,0.943243395435233,17,88.0,1,88.0,1,88.0,1,88.0,1
5365,max_effective,20,60,3,3,0.05,0.95,0.8951176423384197,39,75.0,1,75.0,1,75.0,1,75.0,1
5366,max_effective,20,60,3,3,0.05,0.95,0.8689699881663066,25,71.0,1,71.0,1,71.0,1,70.0,0
5367,max_effective,20,60,3,3,0.05,0.95,0.921569819086988,8,60.0,1,60.0,1,60.0,1,60.0,1
5368,max_effective,20,60,3,3,0.05,0.95,0.8281551983501034,11,57.0,1,57.0,1,57.0,1,57.0,1
5369,max_effective,20,60,3,3,0.05,0.95,0.923679509205614,25,83.0,1,83.0,1,83.0,1,83.0,1
5370,max_effective,20,60,3,3,0.05,0.95,0.9406869712592748,7,51.0,1,51.0,1,51.0,1,51.0,1
5371,max_effective,20,60,3,3,0.05,0.95,0.913861061644619,22,69.0,1,69.0,1,69.0,1,69.0,1
5372,max_effective,20,60,3,3,0.05,0.95,0.8590456315337691,9,37.0,1,37.0,1,37.0,1,37.0,1
5373,max_effective,20,60,3,3,0.05,0.95,0.9303075593410552,15,75.0,1,75.0,1,75.0,1,75.0,1
5374,max_effective,20,60,3,3,0.05,0.95,0.9237215688570386,31,102.0,1,102.0,1,102.0,1,102.0,1
5375,max_effective,20,60,3,3,0.05,0.95,0.9301510434199546,12,50.0,1,50.0,1,50.0,1,50.0,1
5376,max_effective,20,60,3,3,0.05,0.95,0.8940697749353644,19,69.0,1,69.0,1,69.0,1,68.0,0
5377,max_effective,20,60,3,3,0.05,0.95,0.9136730219484304,17,53.0,1,53.0,1,53.0,1,53.0,1
5378,max_effective,20,60,3,3,0.05,0.95,0.9408886578953334,10,65.0,1,65.0,1,65.0,1,65.0,1
5379,max_effective,20,60,3,3,0.05,0.95,0.9346665900797494,15,64.0,1,64.0,1,64.0,1,64.0,1
5380,max_effective,20,60,3,3,0.05,0.95,0.889781300291444,9,40.0,1,40.0,1,40.0,1,40.0,1
5381,max_effective,20,60,3,3,0.05,0.95,0.9339260827202932,23,91.0,1,91.0,1,91.0,1,91.0,1
5382,max_effective,20,60,3,3,0.05,0.95,0.9443236403555598,37,92.0,1,92.0,1,92.0,1,92.0,1
5383,max_effective,20,60,3,3,0.05,0.95,0.9309695154127116,40,148.0,0,148.0,0,151.0,1,149.0,0
5384,max_effective,20,60,3,3,0.05,0.95,0.938732580851237,28,107.0,1,107.0,1,107.0,1,107.0,1
5385,max_effective,20,60,3,3,0.05,0.95,0.8909778048342768,24,55.0,1,55.0,1,55.0,1,55.0,1
5386,max_effective,20,60,3,3,0.05,0.95,0.9297426067867433,14,53.0,1,53.0,1,53.0,1,52.0,0
5387,max_effective,20,60,3,3,0.05,0.95,0.9371131806679048,21,73.0,1,73.0,1,73.0,1,73.0,1
5388,max_effective,20,60,3,3,0.05,0.95,0.894102870239591,8,49.0,1,49.0,1,49.0,1,49.0,1
5389,max_effective,20,60,3,3,0.05,0.95,0.9332452998912378,44,106.0,0,107.0,1,107.0,1,107.0,1
5390,max_effective,20,60,3,3,0.05,0.95,0.862651977615424,13,62.0,1,62.0,1,62.0,1,62.0,1
5391,max_effective,20,60,3,3,0.05,0.95,0.9467947046492616,10,57.0,1,57.0,1,57.0,1,57.0,1
5392,max_effective,20,60,3,3,0.05,0.95,0.9424780207318046,23,64.0,1,64.0,1,64.0,1,64.0,1
5393,max_effective,20,60,3,3,0.05,0.95,0.9128502897947568,11,42.0,1,42.0,1,42.0,1,42.0,1
5394,max_effective,20,60,3,3,0.05,0.95,0.9404120291540176,9,39.0,1,39.0,1,39.0,1,39.0,1
5395,max_effective,20,60,3,3,0.05,0.95,0.8479751163724655,13,47.0,1,47.0,1,47.0,1,47.0,1
5396,max_effective,20,60,3,3,0.05,0.95,0.925485624856732,5,37.0,1,37.0,1,37.0,1,37.0,1
5397,max_effective,20,60,3,3,0.05,0.95,0.9346142929192972,18,84.0,1,84.0,1,84.0,1,84.0,1
5398,max_effective,20,60,3,3,0.05,0.95,0.906734043719334,20,73.0,1,73.0,1,73.0,1,73.0,1
5399,max_effective,20,60,3,3,0.05,0.95,0.8923551022147265,17,50.0,1,50.0,1,50.0,1,50.0,1
5400,max_effective,20,60,3,3,0.05,0.95,0.9055490447456864,18,67.0,1,67.0,1,67.0,1,67.0,1
5401,max_effective,20,60,3,3,0.05,0.95,0.8966689056936521,5,30.0,1,30.0,1,30.0,1,30.0,1
5402,max_effective,20,60,3,3,0.05,0.95,0.887643826124334,17,52.0,1,52.0,1,52.0,1,51.0,0
5403,max_effective,20,60,3,3,0.05,0.95,0.9321755038043305,21,63.0,1,63.0,1,63.0,1,63.0,1
5404,max_effective,20,60,3,3,0.05,0.95,0.9157157604910352,12,47.0,1,47.0,1,47.0,1,47.0,1
5405,max_effective,20,60,3,3,0.05,0.95,0.8902327287665741,18,63.0,1,63.0,1,63.0,1,63.0,1
5406,max_effective,20,60,3,3,0.05,0.95,0.8924797591688057,19,68.0,1,68.0,1,68.0,1,57.0,0
5407,max_effective,20,60,3,3,0.05,0.95,0.8832015836071959,7,43.0,1,43.0,1,43.0,1,43.0,1
5408,max_effective,20,60,3,3,0.05,0.95,0.9191713728805496,50,102.0,1,102.0,1,102.0,1,102.0,1
5409,max_effective,20,60,3,3,0.05,0.95,0.9164001744118804,16,70.0,1,70.0,1,70.0,1,70.0,1
5410,max_effective,20,60,3,3,0.05,0.95,0.942961049565534,33,106.0,1,106.0,1,106.0,1,106.0,1
5411,max_effective,20,60,3,3,0.05,0.95,0.9205767452406952,13,62.0,1,62.0,1,62.0,1,62.0,1
5412,max_effective,20,60,3,3,0.05,0.95,0.9478367569433044,61,146.0,0,151.0,0,160.0,1,155.0,0
5413,max_effective,20,60,3,3,0.05,0.95,0.943795408047973,16,47.0,1,47.0,1,47.0,1,46.0,0
5414,max_effective,20,60,3,3,0.05,0.95,0.893778939276635,19,99.0,1,99.0,1,99.0,1,99.0,1
5415,max_effective,20,60,3,3,0.05,0.95,0.9355303005553012,19,68.0,1,68.0,1,68.0,1,68.0,1
5416,max_effective,20,60,3,3,0.05,0.95,0.8879355960460957,7,41.0,1,41.0,1,41.0,1,39.0,0
5417,max_effective,20,60,3,3,0.05,0.95,0.9205640059491744,21,47.0,1,47.0,1,47.0,1,47.0,1
5418,max_effective,20,60,3,3,0.05,0.95,0.8836388607979229,8,42.0,1,42.0,1,42.0,1,42.0,1
5419,max_effective,20,60,3,3,0.05,0.95,0.9220464557030824,33,66.0,1,66.0,1,66.0,1,66.0,1
5420,max_effective,20,60,3,3,0.05,0.95,0.9097308072473724,10,45.0,1,45.0,1,45.0,1,45.0,1
5421,max_effective,20,60,3,3,0.05,0.95,0.9351515583525112,30,77.0,1,77.0,1,77.0,1,77.0,1
5422,max_effective,20,60,3,3,0.05,0.95,0.9468158827222786,14,54.0,1,54.0,1,54.0,1,54.0,1
5423,max_effective,20,60,3,3,0.05,0.95,0.8407653833291499,19,78.0,1,78.0,1,78.0,1,78.0,1
5424,max_effective,20,60,3,3,0.05,0.95,0.9205641793941928,23,81.0,1,81.0,1,81.0,1,81.0,1
5425,max_effective,20,60,3,3,0.05,0.95,0.9344650040037968,46,122.0,0,130.0,0,141.0,1,140.0,0
5426,max_effective,20,60,3,3,0.05,0.95,0.9161325394244288,9,61.0,1,61.0,1,61.0,1,61.0,1
5427,max_effective,20,60,3,3,0.05,0.95,0.939125562004664,11,63.0,1,63.0,1,63.0,1,63.0,1
5428,max_effective,20,60,3,3,0.05,0.95,0.9399799621382084,27,91.0,1,91.0,1,91.0,1,91.0,1
5429,max_effective,20,60,3,3,0.05,0.95,0.9183002706989652,28,88.0,1,88.0,1,88.0,1,88.0,1
5430,max_effective,20,60,3,3,0.05,0.95,0.9163920227686052,46,124.0,0,126.0,0,140.0,1,140.0,1
5431,max_effective,20,60,3,3,0.05,0.95,0.8022054983915243,6,35.0,1,35.0,1,35.0,1,35.0,1
5432,max_effective,20,60,3,3,0.05,0.95,0.8704730957867814,4,30.0,1,30.0,1,30.0,1,29.0,0
5433,max_effective,20,60,3,3,0.05,0.95,0.943196773990955,27,80.0,1,80.0,1,80.0,1,80.0,1
5434,max_effective,20,60,3,3,0.05,0.95,0.9030569228234898,20,96.0,1,96.0,1,96.0,1,96.0,1
5435,max_effective,20,60,3,3,0.05,0.95,0.9481944038394392,21,66.0,1,66.0,1,66.0,1,66.0,1
5436,max_effective,20,60,3,3,0.05,0.95,0.7848367961651014,6,35.0,1,35.0,1,35.0,1,34.0,0
5437,max_effective,20,60,3,3,0.05,0.95,0.9342895147404238,22,71.0,1,71.0,1,71.0,1,70.0,0
5438,max_effective,20,60,3,3,0.05,0.95,0.8914885849559716,15,68.0,1,68.0,1,68.0,1,68.0,1
5439,max_effective,20,60,3,3,0.05,0.95,0.8531599244443681,9,52.0,1,52.0,1,52.0,1,52.0,1
5440,max_effective,20,60,3,3,0.05,0.95,0.9341813788121296,33,76.0,1,76.0,1,76.0,1,75.0,0
5441,max_effective,20,60,3,3,0.05,0.95,0.9185284280522832,16,45.0,1,45.0,1,45.0,1,45.0,1
5442,max_effective,20,60,3,3,0.05,0.95,0.9438917342998394,14,52.0,1,52.0,1,52.0,1,51.0,0
5443,max_effective,20,60,3,3,0.05,0.95,0.873176964187259,17,41.0,1,41.0,1,41.0,1,41.0,1
5444,max_effective,20,60,3,3,0.05,0.95,0.7978611490459014,6,47.0,1,47.0,1,47.0,1,44.0,0
5445,max_effective,20,60,3,3,0.05,0.95,0.7532546070616788,12,44.0,1,44.0,1,44.0,1,44.0,1
5446,max_effective,20,60,3,3,0.05,0.95,0.913399049195208,18,66.0,1,66.0,1,66.0,1,66.0,1
5447,max_effective,20,60,3,3,0.05,0.95,0.9487797749219286,35,108.0,1,108.0,1,108.0,1,108.0,1
5448,max_effective,20,60,3,3,0.05,0.95,0.8772184590656861,21,73.0,1,73.0,1,73.0,1,72.0,0
5449,max_effective,20,60,3,3,0.05,0.95,0.9445993260180532,9,41.0,1,41.0,1,41.0,1,41.0,1
5450,max_effective,20,60,3,3,0.05,0.95,0.9335852543103093,3,29.0,1,29.0,1,29.0,1,29.0,1
5451,max_effective,20,60,3,3,0.05,0.95,0.8581046878522883,13,63.0,1,63.0,1,63.0,1,63.0,1
5452,max_effective,20,60,3,3,0.05,0.95,0.7592080395456673,4,32.0,1,32.0,1,32.0,1,32.0,1
5453,max_effective,20,60,3,3,0.05,0.95,0.9069074230845914,12,52.0,1,52.0,1,52.0,1,52.0,1
5454,max_effective,20,60,3,3,0.05,0.95,0.8798815436021866,13,71.0,1,71.0,1,71.0,1,71.0,1
5455,max_effective,20,60,3,3,0.05,0.95,0.9433252102745276,29,86.0,1,86.0,1,86.0,1,86.0,1
5456,max_effective,20,60,3,3,0.05,0.95,0.944647606233248,26,97.0,1,97.0,1,97.0,1,97.0,1
5457,max_effective,20,60,3,3,0.05,0.95,0.9498904402870072,24,72.0,1,72.0,1,72.0,1,69.0,0
5458,max_effective,20,60,3,3,0.05,0.95,0.9209722704311226,29,91.0,1,91.0,1,91.0,1,91.0,1
5459,max_effective,20,60,3,3,0.05,0.95,0.8692047802707333,17,70.0,1,70.0,1,70.0,1,69.0,0
5460,max_effective,20,60,3,3,0.05,0.95,0.9291646469726966,30,91.0,1,91.0,1,91.0,1,91.0,1
5461,max_effective,20,60,3,3,0.05,0.95,0.9089062754922236,62,109.0,1,109.0,1,109.0,1,109.0,1
5462,max_effective,20,60,3,3,0.05,0.95,0.8737034897309924,20,68.0,1,68.0,1,68.0,1,68.0,1
5463,max_effective,20,60,3,3,0.05,0.95,0.9396865688489427,35,95.0,1,95.0,1,95.0,1,95.0,1
5464,max_effective,20,60,3,3,0.05,0.95,0.938232436143872,10,50.0,1,50.0,1,50.0,1,50.0,1
5465,max_effective,20,60,3,3,0.05,0.95,0.9308788565278662,36,96.0,1,96.0,1,96.0,1,95.0,0
5466,max_effective,20,60,3,3,0.05,0.95,0.935929372427886,9,50.0,1,50.0,1,50.0,1,50.0,1
5467,max_effective,20,60,3,3,0.05,0.95,0.9145582450992974,40,97.0,1,97.0,1,97.0,1,97.0,1
5468,max_effective,20,60,3,3,0.05,0.95,0.9293070368750176,28,79.0,1,79.0,1,79.0,1,79.0,1
5469,max_effective,20,60,3,3,0.05,0.95,0.8729398396891321,15,83.0,1,83.0,1,83.0,1,83.0,1
5470,max_effective,20,60,3,3,0.05,0.95,0.8564485824864894,11,60.0,1,60.0,1,60.0,1,60.0,1
5471,max_effective,20,60,3,3,0.05,0.95,0.8471930264459778,4,29.0,1,29.0,1,29.0,1,27.0,0
5472,max_effective,20,60,3,3,0.05,0.95,0.8737626714107231,10,58.0,1,58.0,1,58.0,1,58.0,1
5473,max_effective,20,60,3,3,0.05,0.95,0.9420687186761874,3,34.0,1,34.0,1,34.0,1,34.0,1
5474,max_effective,20,60,3,3,0.05,0.95,0.9180273529149572,16,70.0,1,70.0,1,70.0,1,70.0,1
5475,max_effective,20,60,3,3,0.05,0.95,0.8069910368000791,12,52.0,1,52.0,1,52.0,1,52.0,1
5476,max_effective,20,60,3,3,0.05,0.95,0.9207665702941312,28,83.0,1,83.0,1,83.0,1,83.0,1
5477,max_effective,20,60,3,3,0.05,0.95,0.9250203958377944,15,71.0,1,71.0,1,71.0,1,71.0,1
5478,max_effective,20,60,3,3,0.05,0.95,0.9388232307576332,39,105.0,1,105.0,1,105.0,1,105.0,1
5479,max_effective,20,60,3,3,0.05,0.95,0.9250256939510276,13,65.0,1,65.0,1,65.0,1,65.0,1
5480,max_effective,20,60,3,3,0.05,0.95,0.9293872107760528,52,129.0,0,143.0,0,148.0,1,145.0,0
5481,max_effective,20,60,3,3,0.05,0.95,0.9298792124729972,18,50.0,1,50.0,1,50.0,1,50.0,1
5482,max_effective,20,60,3,3,0.05,0.95,0.9145123538423466,11,57.0,1,57.0,1,57.0,1,57.0,1
5483,max_effective,20,60,3,3,0.05,0.95,0.940136994427764,46,88.0,1,88.0,1,88.0,1,88.0,1
5484,max_effective,20,60,3,3,0.05,0.95,0.8973930708812925,6,39.0,1,39.0,1,39.0,1,39.0,1
5485,max_effective,20,60,3,3,0.05,0.95,0.8917644461128891,6,49.0,1,49.0,1,49.0,1,48.0,0
5486,max_effective,20,60,3,3,0.05,0.95,0.8461768553372703,8,54.0,1,54.0,1,54.0,1,54.0,1
5487,max_effective,20,60,3,3,0.05,0.95,0.8740275071085606,31,69.0,1,69.0,1,69.0,1,69.0,1
5488,max_effective,20,60,3,3,0.05,0.95,0.9228865199410012,18,51.0,1,51.0,1,51.0,1,51.0,1
5489,max_effective,20,60,3,3,0.05,0.95,0.897038444294353,61,93.0,1,93.0,1,93.0,1,93.0,1
5490,max_effective,20,60,3,3,0.05,0.95,0.93894627383067,13,60.0,1,60.0,1,60.0,1,60.0,1
5491,max_effective,20,60,3,3,0.05,0.95,0.9428243466296906,14,59.0,1,59.0,1,59.0,1,59.0,1
5492,max_effective,20,60,3,3,0.05,0.95,0.8355559127798586,7,61.0,1,61.0,1,61.0,1,61.0,1
5493,max_effective,20,60,3,3,0.05,0.95,0.9442301398199844,38,84.0,1,84.0,1,84.0,1,83.0,0
5494,max_effective,20,60,3,3,0.05,0.95,0.8931846005583369,11,41.0,1,41.0,1,41.0,1,40.0,0
5495,max_effective,20,60,3,3,0.05,0.95,0.9319656722605604,50,109.0,1,109.0,1,109.0,1,109.0,1
5496,max_effective,20,60,3,3,0.05,0.95,0.9431325448290822,6,32.0,1,32.0,1,32.0,1,30.0,0
5497,max_effective,20,60,3,3,0.05,0.95,0.6647098862376278,4,31.0,1,31.0,1,31.0,1,31.0,1
5498,max_effective,20,60,3,3,0.05,0.95,0.9169225627139485,42,95.0,1,95.0,1,95.0,1,95.0,1
5499,max_effective,20,60,3,3,0.05,0.95,0.9131282000388524,16,73.0,1,73.0,1,73.0,1,73.0,1
5500,max_effective,20,60,3,3,0.05,0.95,0.8573655949469482,15,57.0,1,57.0,1,57.0,1,57.0,1
5501,max_effective,20,60,3,3,0.05,0.95,0.9016388651006044,8,56.0,1,56.0,1,56.0,1,56.0,1
5502,max_effective,20,60,3,3,0.05,0.95,0.8592564188101832,19,91.0,1,91.0,1,91.0,1,91.0,1
5503,max_effective,20,60,3,3,0.05,0.95,0.90896865348667,26,68.0,1,68.0,1,68.0,1,67.0,0
5504,max_effective,20,60,3,3,0.05,0.95,0.8679775615798051,8,60.0,1,60.0,1,60.0,1,60.0,1
5505,max_effective,20,60,3,3,0.05,0.95,0.9425640601327095,30,76.0,1,76.0,1,76.0,1,76.0,1
5506,max_effective,20,60,3,3,0.05,0.95,0.8729335903318098,11,68.0,1,68.0,1,68.0,1,68.0,1
5507,max_effective,20,60,3,3,0.05,0.95,0.9300173981159346,24,70.0,1,70.0,1,70.0,1,70.0,1
5508,max_effective,20,60,3,3,0.05,0.95,0.9458440879332394,26,79.0,1,79.0,1,79.0,1,79.0,1
5509,max_effective,20,60,3,3,0.05,0.95,0.936707121792938,20,98.0,1,98.0,1,98.0,1,98.0,1
5510,max_effective,20,60,3,3,0.05,0.95,0.9437790408676922,42,99.0,1,99.0,1,99.0,1,99.0,1
5511,max_effective,20,60,3,3,0.05,0.95,0.8500628551395923,6,38.0,1,38.0,1,38.0,1,33.0,0
5512,max_effective,20,60,3,3,0.05,0.95,0.938332176472848,30,62.0,1,62.0,1,62.0,1,62.0,1
5513,max_effective,20,60,3,3,0.05,0.95,0.9119202366949748,8,39.0,1,39.0,1,39.0,1,39.0,1
5514,max_effective,20,60,3,3,0.05,0.95,0.946389837633938,17,64.0,1,64.0,1,64.0,1,64.0,1
5515,max_effective,20,60,3,3,0.05,0.95,0.8897571718800664,8,58.0,1,58.0,1,58.0,1,58.0,1
5516,max_effective,20,60,3,3,0.05,0.95,0.941777415200951,59,112.0,1,112.0,1,112.0,1,112.0,1
5517,max_effective,20,60,3,3,0.05,0.95,0.9203570916532616,14,58.0,1,58.0,1,58.0,1,58.0,1
5518,max_effective,20,60,3,3,0.05,0.95,0.935767578692366,27,67.0,1,67.0,1,67.0,1,66.0,0
5519,max_effective,20,60,3,3,0.05,0.95,0.6969860762562629,5,34.0,1,34.0,1,34.0,1,34.0,1
5520,max_effective,20,60,3,3,0.05,0.95,0.8309891166829758,11,50.0,1,50.0,1,50.0,1,50.0,1
5521,max_effective,20,60,3,3,0.05,0.95,0.8651099349349859,12,54.0,1,54.0,1,54.0,1,54.0,1
5522,max_effective,20,60,3,3,0.05,0.95,0.847913460803354,8,49.0,1,49.0,1,49.0,1,49.0,1
5523,max_effective,20,60,3,3,0.05,0.95,0.9218524460644056,19,104.0,1,104.0,1,104.0,1,104.0,1
5524,max_effective,20,60,3,3,0.05,0.95,0.9204572351095872,27,72.0,1,72.0,1,72.0,1,72.0,1
5525,max_effective,20,60,3,3,0.05,0.95,0.9094373614074884,8,64.0,1,64.0,1,64.0,1,64.0,1
5526,max_effective,20,60,3,3,0.05,0.95,0.8578298760925146,8,48.0,1,48.0,1,48.0,1,46.0,0
5527,max_effective,20,60,3,3,0.05,0.95,0.8770302613336132,15,77.0,1,77.0,1,77.0,1,77.0,1
5528,max_effective,20,60,3,3,0.05,0.95,0.9448546356660056,40,84.0,1,84.0,1,84.0,1,84.0,1
5529,max_effective,20,60,3,3,0.05,0.95,0.8624831260838877,7,44.0,1,44.0,1,44.0,1,44.0,1
5530,max_effective,20,60,3,3,0.05,0.95,0.9154300203875776,9,49.0,1,49.0,1,49.0,1,49.0,1
5531,max_effective,20,60,3,3,0.05,0.95,0.914371181034506,14,58.0,1,58.0,1,58.0,1,58.0,1
5532,max_effective,20,60,3,3,0.05,0.95,0.9235859201289712,10,49.0,1,49.0,1,49.0,1,48.0,0
5533,max_effective,20,60,3,3,0.05,0.95,0.9190635775598792,15,67.0,1,67.0,1,67.0,1,65.0,0
5534,max_effective,20,60,3,3,0.05,0.95,0.8451824572236438,9,46.0,1,46.0,1,46.0,1,46.0,1
5535,max_effective,20,60,3,3,0.05,0.95,0.932209504598004,13,52.0,1,52.0,1,52.0,1,52.0,1
5536,max_effective,20,60,3,3,0.05,0.95,0.8680354088012265,5,37.0,1,37.0,1,37.0,1,37.0,1
5537,max_effective,20,60,3,3,0.05,0.95,0.8853873586373602,12,41.0,1,41.0,1,41.0,1,40.0,0
5538,max_effective,20,60,3,3,0.05,0.95,0.923278737407156,9,35.0,1,35.0,1,35.0,1,35.0,1
5539,max_effective,20,60,3,3,0.05,0.95,0.7891403658043746,4,34.0,1,34.0,1,34.0,1,34.0,1
5540,max_effective,20,60,3,3,0.05,0.95,0.9198340487969456,21,110.0,1,110.0,1,110.0,1,110.0,1
5541,max_effective,20,60,3,3,0.05,0.95,0.8989077900496307,8,49.0,1,49.0,1,49.0,1,49.0,1
5542,max_effective,20,60,3,3,0.05,0.95,0.9179427149473852,9,46.0,1,46.0,1,46.0,1,46.0,1
5543,max_effective,20,60,3,3,0.05,0.95,0.8526299235018153,25,67.0,1,67.0,1,67.0,1,67.0,1
5544,max_effective,20,60,3,3,0.05,0.95,0.9401411083949855,41,88.0,1,88.0,1,88.0,1,88.0,1
5545,max_effective,20,60,3,3,0.05,0.95,0.9276625532525504,31,70.0,1,70.0,1,70.0,1,70.0,1
5546,max_effective,20,60,3,3,0.05,0.95,0.8259067991170883,9,54.0,1,54.0,1,54.0,1,54.0,1
5547,max_effective,20,60,3,3,0.05,0.95,0.9165282276780384,8,53.0,1,53.0,1,53.0,1,53.0,1
5548,max_effective,20,60,3,3,0.05,0.95,0.899030776623165,14,73.0,1,73.0,1,73.0,1,73.0,1
5549,max_effective,20,60,3,3,0.05,0.95,0.916049356063226,24,83.0,1,83.0,1,83.0,1,83.0,1
5550,max_effective,20,60,3,3,0.05,0.95,0.9393633743882348,6,36.0,1,36.0,1,36.0,1,36.0,1
5551,max_effective,20,60,3,3,0.05,0.95,0.9260442363433248,16,59.0,1,59.0,1,59.0,1,59.0,1
5552,max_effective,20,60,3,3,0.05,0.95,0.9290015063397744,5,34.0,1,34.0,1,34.0,1,34.0,1
5553,max_effective,20,60,3,3,0.05,0.95,0.8275392677722617,5,41.0,1,41.0,1,41.0,1,41.0,1
5554,max_effective,20,60,3,3,0.05,0.95,0.8427720917106781,15,49.0,1,49.0,1,49.0,1,49.0,1
5555,max_effective,20,60,3,3,0.05,0.95,0.9440958036736684,16,56.0,1,56.0,1,56.0,1,56.0,1
5556,max_effective,20,60,3,3,0.05,0.95,0.940562910209738,19,59.0,1,59.0,1,59.0,1,59.0,1
5557,max_effective,20,60,3,3,0.05,0.95,0.930397406346507,26,84.0,1,84.0,1,84.0,1,84.0,1
5558,max_effective,20,60,3,3,0.05,0.95,0.920976311327182,17,70.0,1,70.0,1,70.0,1,70.0,1
5559,max_effective,20,60,3,3,0.05,0.95,0.9229680166619744,8,41.0,1,41.0,1,41.0,1,41.0,1
5560,max_effective,20,60,3,3,0.05,0.95,0.9070181354465248,7,32.0,1,32.0,1,32.0,1,32.0,1
5561,max_effective,20,60,3,3,0.05,0.95,0.8591796578089378,8,41.0,1,41.0,1,41.0,1,41.0,1
5562,max_effective,20,60,3,3,0.05,0.95,0.935117478291578,27,98.0,1,98.0,1,98.0,1,98.0,1
5563,max_effective,20,60,3,3,0.05,0.95,0.9165564388946928,18,49.0,1,49.0,1,49.0,1,49.0,1
5564,max_effective,20,60,3,3,0.05,0.95,0.8872034230989794,3,23.0,1,23.0,1,23.0,1,23.0,1
5565,max_effective,20,60,3,3,0.05,0.95,0.8878455779779745,13,58.0,1,58.0,1,58.0,1,58.0,1
5566,max_effective,20,60,3,3,0.05,0.95,0.9010862254147528,25,110.0,1,110.0,1,110.0,1,110.0,1
5567,max_effective,20,60,3,3,0.05,0.95,0.9328706864775352,10,49.0,1,49.0,1,49.0,1,49.0,1
5568,max_effective,20,60,3,3,0.05,0.95,0.8772175938534928,5,34.0,1,34.0,1,34.0,1,34.0,1
5569,max_effective,20,60,3,3,0.05,0.95,0.9438588092987868,56,108.0,1,108.0,1,108.0,1,108.0,1
5570,max_effective,20,60,3,3,0.05,0.95,0.9116682239786053,12,41.0,1,41.0,1,41.0,1,39.0,0
5571,max_effective,20,60,3,3,0.05,0.95,0.9194298258815032,26,83.0,1,83.0,1,83.0,1,83.0,1
5572,max_effective,20,60,3,3,0.05,0.95,0.9374446812400687,12,58.0,1,58.0,1,58.0,1,58.0,1
5573,max_effective,20,60,3,3,0.05,0.95,0.942797112771665,12,64.0,1,64.0,1,64.0,1,64.0,1
5574,max_effective,20,60,3,3,0.05,0.95,0.9376771383757372,29,79.0,1,79.0,1,79.0,1,79.0,1
5575,max_effective,20,60,3,3,0.05,0.95,0.9230563861402046,16,70.0,1,70.0,1,70.0,1,70.0,1
5576,max_effective,20,60,3,3,0.05,0.95,0.6567254906887217,5,35.0,1,35.0,1,35.0,1,35.0,1
5577,max_effective,20,60,3,3,0.05,0.95,0.924562318920686,20,70.0,1,70.0,1,70.0,1,70.0,1
5578,max_effective,20,60,3,3,0.05,0.95,0.9416698719090656,6,39.0,1,39.0,1,39.0,1,39.0,1
5579,max_effective,20,60,3,3,0.05,0.95,0.9439317280919896,17,92.0,1,92.0,1,92.0,1,92.0,1
5580,max_effective,20,60,3,3,0.05,0.95,0.9236886608693512,24,58.0,1,58.0,1,58.0,1,58.0,1
5581,max_effective,20,60,3,3,0.05,0.95,0.9321693207435336,42,89.0,1,89.0,1,89.0,1,89.0,1
5582,max_effective,20,60,3,3,0.05,0.95,0.928372865070598,16,76.0,1,76.0,1,76.0,1,76.0,1
5583,max_effective,20,60,3,3,0.05,0.95,0.8386657264634407,13,48.0,1,48.0,1,48.0,1,48.0,1
5584,max_effective,20,60,3,3,0.05,0.95,0.8632109431102157,18,70.0,1,70.0,1,70.0,1,68.0,0
5585,max_effective,20,60,3,3,0.05,0.95,0.93147197297833,6,49.0,1,49.0,1,49.0,1,49.0,1
5586,max_effective,20,60,3,3,0.05,0.95,0.7562908481255016,5,33.0,1,33.0,1,33.0,1,33.0,1
5587,max_effective,20,60,3,3,0.05,0.95,0.944626535320791,24,77.0,1,77.0,1,77.0,1,77.0,1
5588,max_effective,20,60,3,3,0.05,0.95,0.8417829029646382,19,68.0,1,68.0,1,68.0,1,68.0,1
5589,max_effective,20,60,3,3,0.05,0.95,0.8770149767332025,6,41.0,1,41.0,1,41.0,1,41.0,1
5590,max_effective,20,60,3,3,0.05,0.95,0.7977071770123615,5,34.0,1,34.0,1,34.0,1,31.0,0
5591,max_effective,20,60,3,3,0.05,0.95,0.8922966853447147,28,68.0,1,68.0,1,68.0,1,67.0,0
5592,max_effective,20,60,3,3,0.05,0.95,0.9370234960173944,23,80.0,1,80.0,1,80.0,1,80.0,1
5593,max_effective,20,60,3,3,0.05,0.95,0.9445613613795324,14,61.0,1,61.0,1,61.0,1,61.0,1
5594,max_effective,20,60,3,3,0.05,0.95,0.9307282619816865,15,56.0,1,56.0,1,56.0,1,56.0,1
5595,max_effective,20,60,3,3,0.05,0.95,0.9111012815783568,11,55.0,1,55.0,1,55.0,1,52.0,0
5596,max_effective,20,60,3,3,0.05,0.95,0.9402362786984272,15,58.0,1,58.0,1,58.0,1,58.0,1
5597,max_effective,20,60,3,3,0.05,0.95,0.9420146901853385,25,83.0,1,83.0,1,83.0,1,82.0,0
5598,max_effective,20,60,3,3,0.05,0.95,0.8446546803500183,7,50.0,1,50.0,1,50.0,1,50.0,1
5599,max_effective,20,60,3,3,0.05,0.95,0.9399553545494056,15,53.0,1,53.0,1,53.0,1,53.0,1
5600,max_effective,20,60,3,3,0.05,0.95,0.8909049714835628,7,38.0,1,38.0,1,38.0,1,38.0,1
5601,max_effective,20,60,3,3,0.05,0.95,0.9494475468951926,23,97.0,1,97.0,1,97.0,1,97.0,1
5602,max_effective,20,60,3,3,0.05,0.95,0.9325227226330566,19,63.0,1,63.0,1,63.0,1,63.0,1
5603,max_effective,20,60,3,3,0.05,0.95,0.930206553049222,24,102.0,1,102.0,1,102.0,1,102.0,1
5604,max_effective,20,60,3,3,0.05,0.95,0.9428980280189304,11,68.0,1,68.0,1,68.0,1,65.0,0
5605,max_effective,20,60,3,3,0.05,0.95,0.9310137909328352,31,89.0,1,89.0,1,89.0,1,89.0,1
5606,max_effective,20,60,3,3,0.05,0.95,0.9130756637234474,4,32.0,1,32.0,1,32.0,1,32.0,1
5607,max_effective,20,60,3,3,0.05,0.95,0.9497427900860158,20,88.0,1,88.0,1,88.0,1,88.0,1
5608,max_effective,20,60,3,3,0.05,0.95,0.8701253687178689,10,46.0,1,46.0,1,46.0,1,46.0,1
5609,max_effective,20,60,3,3,0.05,0.95,0.9440362469644225,13,76.0,1,76.0,1,76.0,1,76.0,1
5610,max_effective,20,60,3,3,0.05,0.95,0.7779417002553434,5,36.0,1,36.0,1,36.0,1,36.0,1
5611,max_effective,20,60,3,3,0.05,0.95,0.9291613497909234,83,127.0,0,135.0,1,135.0,1,135.0,1
5612,max_effective,20,60,3,3,0.05,0.95,0.9146258979053374,8,53.0,1,53.0,1,53.0,1,53.0,1
5613,max_effective,20,60,3,3,0.05,0.95,0.9302502552560324,15,56.0,1,56.0,1,56.0,1,56.0,1
5614,max_effective,20,60,3,3,0.05,0.95,0.9134260012661164,38,78.0,1,78.0,1,78.0,1,78.0,1
5615,max_effective,20,60,3,3,0.05,0.95,0.901372159569769,10,48.0,1,48.0,1,48.0,1,48.0,1
5616,max_effective,20,60,3,3,0.05,0.95,0.8796554314561511,14,59.0,1,59.0,1,59.0,1,59.0,1
5617,max_effective,20,60,3,3,0.05,0.95,0.938496337743572,12,47.0,1,47.0,1,47.0,1,47.0,1
5618,max_effective,20,60,3,3,0.05,0.95,0.949963768916422,15,53.0,1,53.0,1,53.0,1,53.0,1
5619,max_effective,20,60,3,3,0.05,0.95,0.9238263667208938,24,54.0,1,54.0,1,54.0,1,54.0,1
5620,max_effective,20,60,3,3,0.05,0.95,0.9161451868557396,16,70.0,1,70.0,1,70.0,1,70.0,1
5621,max_effective,20,60,3,3,0.05,0.95,0.94137548375227,29,73.0,1,73.0,1,73.0,1,73.0,1
5622,max_effective,20,60,3,3,0.05,0.95,0.8929697217863435,18,56.0,1,56.0,1,56.0,1,56.0,1
5623,max_effective,20,60,3,3,0.05,0.95,0.8861595286720083,10,49.0,1,49.0,1,49.0,1,49.0,1
5624,max_effective,20,60,3,3,0.05,0.95,0.7439489963056696,3,33.0,1,33.0,1,33.0,1,33.0,1
5625,max_effective,20,60,3,3,0.05,0.95,0.9396398317044836,13,59.0,1,59.0,1,59.0,1,59.0,1
5626,max_effective,20,60,3,3,0.05,0.95,0.8223649339857395,11,43.0,1,43.0,1,43.0,1,43.0,1
5627,max_effective,20,60,3,3,0.05,0.95,0.9475869863606878,27,69.0,1,69.0,1,69.0,1,69.0,1
5628,max_effective,20,60,3,3,0.05,0.95,0.9444936156631804,31,85.0,1,85.0,1,85.0,1,85.0,1
5629,max_effective,20,60,3,3,0.05,0.95,0.929686667688312,16,57.0,1,57.0,1,57.0,1,57.0,1
5630,max_effective,20,60,3,3,0.05,0.95,0.8716919886120815,6,33.0,1,33.0,1,33.0,1,33.0,1
5631,max_effective,20,60,3,3,0.05,0.95,0.8547507556418851,6,46.0,1,46.0,1,46.0,1,44.0,0
5632,max_effective,20,60,3,3,0.05,0.95,0.929672477660378,17,51.0,1,51.0,1,51.0,1,49.0,0
5633,max_effective,20,60,3,3,0.05,0.95,0.9498618004422528,16,80.0,1,80.0,1,80.0,1,80.0,1
5634,max_effective,20,60,3,3,0.05,0.95,0.9389845172081104,12,74.0,1,74.0,1,74.0,1,74.0,1
5635,max_effective,20,60,3,3,0.05,0.95,0.8760681610586716,5,40.0,1,40.0,1,40.0,1,40.0,1
5636,max_effective,20,60,3,3,0.05,0.95,0.9476485741194306,43,95.0,1,95.0,1,95.0,1,95.0,1
5637,max_effective,20,60,3,3,0.05,0.95,0.9074969819326992,11,43.0,1,43.0,1,43.0,1,42.0,0
5638,max_effective,20,60,3,3,0.05,0.95,0.9468883633113055,24,84.0,1,84.0,1,84.0,1,84.0,1
5639,max_effective,20,60,3,3,0.05,0.95,0.8917902917077439,10,57.0,1,57.0,1,57.0,1,57.0,1
5640,max_effective,20,60,3,3,0.05,0.95,0.943435574380984,12,65.0,1,65.0,1,65.0,1,65.0,1
5641,max_effective,20,60,3,3,0.05,0.95,0.8902408411645123,9,46.0,1,46.0,1,46.0,1,45.0,0
5642,max_effective,20,60,3,3,0.05,0.95,0.9322336183503552,21,64.0,1,64.0,1,64.0,1,64.0,1
5643,max_effective,20,60,3,3,0.05,0.95,0.9268548327858456,16,73.0,1,73.0,1,73.0,1,73.0,1
5644,max_effective,20,60,3,3,0.05,0.95,0.9030323920735502,16,64.0,1,64.0,1,64.0,1,64.0,1
5645,max_effective,20,60,3,3,0.05,0.95,0.8991950964154094,25,94.0,1,94.0,1,94.0,1,94.0,1
5646,max_effective,20,60,3,3,0.05,0.95,0.9445817817351938,10,63.0,1,63.0,1,63.0,1,63.0,1
5647,max_effective,20,60,3,3,0.05,0.95,0.9323301480160796,11,57.0,1,57.0,1,57.0,1,57.0,1
5648,max_effective,20,60,3,3,0.05,0.95,0.8713969271271368,13,40.0,1,40.0,1,40.0,1,40.0,1
5649,max_effective,20,60,3,3,0.05,0.95,0.8848867721300847,6,47.0,1,47.0,1,47.0,1,47.0,1
5650,max_effective,20,60,3,3,0.05,0.95,0.911332964840038,24,80.0,1,80.0,1,80.0,1,78.0,0
5651,max_effective,20,60,3,3,0.05,0.95,0.9458474162175956,26,102.0,1,102.0,1,102.0,1,102.0,1
5652,max_effective,20,60,3,3,0.05,0.95,0.9142409815346058,11,62.0,1,62.0,1,62.0,1,62.0,1
5653,max_effective,20,60,3,3,0.05,0.95,0.9371226438832316,21,50.0,1,50.0,1,50.0,1,50.0,1
5654,max_effective,20,60,3,3,0.05,0.95,0.9084260392779844,13,78.0,1,78.0,1,78.0,1,78.0,1
5655,max_effective,20,60,3,3,0.05,0.95,0.9039969655667782,45,105.0,0,110.0,1,110.0,1,110.0,1
5656,max_effective,20,60,3,3,0.05,0.95,0.9184269507221358,35,109.0,1,109.0,1,109.0,1,109.0,1
5657,max_effective,20,60,3,3,0.05,0.95,0.8757149023528163,17,69.0,1,69.0,1,69.0,1,68.0,0
5658,max_effective,20,60,3,3,0.05,0.95,0.9144801993223358,21,78.0,1,78.0,1,78.0,1,78.0,1
5659,max_effective,20,60,3,3,0.05,0.95,0.9210439264575158,22,87.0,1,87.0,1,87.0,1,87.0,1
5660,max_effective,20,60,3,3,0.05,0.95,0.9057377588794524,5,35.0,1,35.0,1,35.0,1,35.0,1
5661,max_effective,20,60,3,3,0.05,0.95,0.8471817610837042,15,58.0,1,58.0,1,58.0,1,55.0,0
5662,max_effective,20,60,3,3,0.05,0.95,0.874552145202078,34,75.0,1,75.0,1,75.0,1,75.0,1
5663,max_effective,20,60,3,3,0.05,0.95,0.8298357408266303,8,41.0,1,41.0,1,41.0,1,41.0,1
5664,max_effective,20,60,3,3,0.05,0.95,0.9228037373173882,20,70.0,1,70.0,1,70.0,1,70.0,1
5665,max_effective,20,60,3,3,0.05,0.95,0.9045109561965056,21,76.0,1,76.0,1,76.0,1,76.0,1
5666,max_effective,20,60,3,3,0.05,0.95,0.948466668713718,4,32.0,1,32.0,1,32.0,1,32.0,1
5667,max_effective,20,60,3,3,0.05,0.95,0.946937961135506,19,86.0,1,86.0,1,86.0,1,86.0,1
5668,max_effective,20,60,3,3,0.05,0.95,0.8055279495562329,13,58.0,1,58.0,1,58.0,1,58.0,1
5669,max_effective,20,60,3,3,0.05,0.95,0.903405838604868,4,37.0,1,37.0,1,37.0,1,37.0,1
5670,max_effective,20,60,3,3,0.05,0.95,0.94660640988722,19,97.0,1,97.0,1,97.0,1,97.0,1
5671,max_effective,20,60,3,3,0.05,0.95,0.8920429737143263,29,109.0,1,109.0,1,109.0,1,109.0,1
5672,max_effective,20,60,3,3,0.05,0.95,0.9310503387234016,21,95.0,1,95.0,1,95.0,1,95.0,1
5673,max_effective,20,60,3,3,0.05,0.95,0.9015945702487076,16,86.0,1,86.0,1,86.0,1,86.0,1
5674,max_effective,20,60,3,3,0.05,0.95,0.9260537119905694,6,38.0,1,38.0,1,38.0,1,38.0,1
5675,max_effective,20,60,3,3,0.05,0.95,0.913107611769361,6,48.0,1,48.0,1,48.0,1,48.0,1
5676,max_effective,20,60,3,3,0.05,0.95,0.9218198629982818,18,81.0,1,81.0,1,81.0,1,81.0,1
5677,max_effective,20,60,3,3,0.05,0.95,0.939317417782161,19,63.0,1,63.0,1,63.0,1,63.0,1
5678,max_effective,20,60,3,3,0.05,0.95,0.9373002621405312,7,48.0,1,48.0,1,48.0,1,47.0,0
5679,max_effective,20,60,3,3,0.05,0.95,0.9421146533158096,82,123.0,1,123.0,1,123.0,1,121.0,0
5680,max_effective,20,60,3,3,0.05,0.95,0.9474075532795888,41,93.0,1,93.0,1,93.0,1,93.0,1
5681,max_effective,20,60,3,3,0.05,0.95,0.8942259059766334,18,60.0,1,60.0,1,60.0,1,60.0,1
5682,max_effective,20,60,3,3,0.05,0.95,0.9232151475128368,23,111.0,1,111.0,1,111.0,1,111.0,1
5683,max_effective,20,60,3,3,0.05,0.95,0.8236154108877097,5,43.0,1,43.0,1,43.0,1,42.0,0
5684,max_effective,20,60,3,3,0.05,0.95,0.9296502446052785,16,73.0,1,73.0,1,73.0,1,72.0,0
5685,max_effective,20,60,3,3,0.05,0.95,0.8663018179405624,9,50.0,1,50.0,1,50.0,1,50.0,1
5686,max_effective,20,60,3,3,0.05,0.95,0.85565349665578,7,38.0,1,38.0,1,38.0,1,38.0,1
5687,max_effective,20,60,3,3,0.05,0.95,0.890596636028048,19,67.0,1,67.0,1,67.0,1,67.0,1
5688,max_effective,20,60,3,3,0.05,0.95,0.9280484589584376,18,60.0,1,60.0,1,60.0,1,60.0,1
5689,max_effective,20,60,3,3,0.05,0.95,0.9098283844434656,4,32.0,1,32.0,1,32.0,1,32.0,1
5690,max_effective,20,60,3,3,0.05,0.95,0.9439470353517624,33,92.0,1,92.0,1,92.0,1,92.0,1
5691,max_effective,20,60,3,3,0.05,0.95,0.9355156472198276,17,83.0,1,83.0,1,83.0,1,83.0,1
5692,max_effective,20,60,3,3,0.05,0.95,0.9445301394529688,18,77.0,1,77.0,1,77.0,1,77.0,1
5693,max_effective,20,60,3,3,0.05,0.95,0.9462682893921536,13,64.0,1,64.0,1,64.0,1,63.0,0
5694,max_effective,20,60,3,3,0.05,0.95,0.9390975461576244,10,59.0,1,59.0,1,59.0,1,59.0,1
5695,max_effective,20,60,3,3,0.05,0.95,0.9480557129082864,23,87.0,1,87.0,1,87.0,1,87.0,1
5696,max_effective,20,60,3,3,0.05,0.95,0.9319972418847722,9,53.0,1,53.0,1,53.0,1,53.0,1
5697,max_effective,20,60,3,3,0.05,0.95,0.9453536331356016,16,71.0,1,71.0,1,71.0,1,71.0,1
5698,max_effective,20,60,3,3,0.05,0.95,0.9419001198460448,12,73.0,1,73.0,1,73.0,1,73.0,1
5699,max_effective,20,60,3,3,0.05,0.95,0.8988740224608441,27,82.0,1,82.0,1,82.0,1,82.0,1
5700,max_effective,20,60,3,3,0.05,0.95,0.936349078031798,62,125.0,0,141.0,0,153.0,1,142.0,0
5701,max_effective,20,60,3,3,0.05,0.95,0.8436191654702125,10,46.0,1,46.0,1,46.0,1,46.0,1
5702,max_effective,20,60,3,3,0.05,0.95,0.931554583599388,9,54.0,1,54.0,1,54.0,1,54.0,1
5703,max_effective,20,60,3,3,0.05,0.95,0.8268353231251316,7,47.0,1,47.0,1,47.0,1,47.0,1
5704,max_effective,20,60,3,3,0.05,0.95,0.8060779683311523,12,62.0,1,62.0,1,62.0,1,62.0,1
5705,max_effective,20,60,3,3,0.05,0.95,0.939710962655621,4,29.0,1,29.0,1,29.0,1,29.0,1
5706,max_effective,20,60,3,3,0.05,0.95,0.8912210067011626,5,36.0,1,36.0,1,36.0,1,35.0,0
5707,max_effective,20,60,3,3,0.05,0.95,0.9041416304328656,21,59.0,1,59.0,1,59.0,1,59.0,1
5708,max_effective,20,60,3,3,0.05,0.95,0.8605823813874036,10,54.0,1,54.0,1,54.0,1,54.0,1
5709,max_effective,20,60,3,3,0.05,0.95,0.8499165520727904,21,74.0,1,74.0,1,74.0,1,74.0,1
5710,max_effective,20,60,3,3,0.05,0.95,0.9267437924596108,11,50.0,1,50.0,1,50.0,1,50.0,1
5711,max_effective,20,60,3,3,0.05,0.95,0.8057285779340537,6,38.0,1,38.0,1,38.0,1,38.0,1
5712,max_effective,20,60,3,3,0.05,0.95,0.947626666172848,12,63.0,1,63.0,1,63.0,1,63.0,1
5713,max_effective,20,60,3,3,0.05,0.95,0.8864125397600182,43,79.0,1,79.0,1,79.0,1,78.0,0
5714,max_effective,20,60,3,3,0.05,0.95,0.9363724396709536,22,85.0,1,85.0,1,85.0,1,85.0,1
5715,max_effective,20,60,3,3,0.05,0.95,0.9291450536644128,11,47.0,1,47.0,1,47.0,1,45.0,0
5716,max_effective,20,60,3,3,0.05,0.95,0.9453457886879006,32,105.0,1,105.0,1,105.0,1,105.0,1
5717,max_effective,20,60,3,3,0.05,0.95,0.9390577193189396,29,105.0,1,105.0,1,105.0,1,105.0,1
5718,max_effective,20,60,3,3,0.05,0.95,0.9260256706272156,19,81.0,1,81.0,1,81.0,1,81.0,1
5719,max_effective,20,60,3,3,0.05,0.95,0.9294141787765022,13,46.0,1,46.0,1,46.0,1,45.0,0
5720,max_effective,20,60,3,3,0.05,0.95,0.8573528102591059,8,47.0,1,47.0,1,47.0,1,47.0,1
5721,max_effective,20,60,3,3,0.05,0.95,0.9486084747648528,12,55.0,1,55.0,1,55.0,1,55.0,1
5722,max_effective,20,60,3,3,0.05,0.95,0.9283489438438006,19,70.0,1,70.0,1,70.0,1,70.0,1
5723,max_effective,20,60,3,3,0.05,0.95,0.9169679793946992,5,42.0,1,42.0,1,42.0,1,41.0,0
5724,max_effective,20,60,3,3,0.05,0.95,0.9117438433164108,39,75.0,1,75.0,1,75.0,1,75.0,1
5725,max_effective,20,60,3,3,0.05,0.95,0.921752296620156,4,33.0,1,33.0,1,33.0,1,33.0,1
5726,max_effective,20,60,3,3,0.05,0.95,0.9271659753803352,11,54.0,1,54.0,1,54.0,1,54.0,1
5727,max_effective,20,60,3,3,0.05,0.95,0.9454063591345504,12,65.0,1,65.0,1,65.0,1,65.0,1
5728,max_effective,20,60,3,3,0.05,0.95,0.902573352268079,43,100.0,1,100.0,1,100.0,1,100.0,1
5729,max_effective,20,60,3,3,0.05,0.95,0.9417733970285552,41,104.0,1,104.0,1,104.0,1,104.0,1
5730,max_effective,20,60,3,3,0.05,0.95,0.8952947486664777,7,47.0,1,47.0,1,47.0,1,47.0,1
5731,max_effective,20,60,3,3,0.05,0.95,0.9266186424730268,10,58.0,1,58.0,1,58.0,1,58.0,1
5732,max_effective,20,60,3,3,0.05,0.95,0.9039745118334604,9,44.0,1,44.0,1,44.0,1,44.0,1
5733,max_effective,20,60,3,3,0.05,0.95,0.9435453161229874,21,84.0,1,84.0,1,84.0,1,84.0,1
5734,max_effective,20,60,3,3,0.05,0.95,0.8995014416791886,39,75.0,1,75.0,1,75.0,1,73.0,0
5735,max_effective,20,60,3,3,0.05,0.95,0.9302211938589716,35,90.0,1,90.0,1,90.0,1,88.0,0
5736,max_effective,20,60,3,3,0.05,0.95,0.9401283895331548,25,83.0,1,83.0,1,83.0,1,83.0,1
5737,max_effective,20,60,3,3,0.05,0.95,0.9171900614138,18,88.0,1,88.0,1,88.0,1,88.0,1
5738,max_effective,20,60,3,3,0.05,0.95,0.9356414987775502,55,91.0,1,91.0,1,91.0,1,89.0,0
5739,max_effective,20,60,3,3,0.05,0.95,0.9318446618939438,18,61.0,1,61.0,1,61.0,1,61.0,1
5740,max_effective,20,60,3,3,0.05,0.95,0.936203361296189,21,89.0,1,89.0,1,89.0,1,89.0,1
5741,max_effective,20,60,3,3,0.05,0.95,0.9484340529955272,38,116.0,0,122.0,1,122.0,1,122.0,1
5742,max_effective,20,60,3,3,0.05,0.95,0.8223510911081965,10,39.0,1,39.0,1,39.0,1,38.0,0
5743,max_effective,20,60,3,3,0.05,0.95,0.9261589122524302,23,89.0,1,89.0,1,89.0,1,89.0,1
5744,max_effective,20,60,3,3,0.05,0.95,0.8801446407580104,5,41.0,1,41.0,1,41.0,1,41.0,1
5745,max_effective,20,60,3,3,0.05,0.95,0.9250821405294628,12,63.0,1,63.0,1,63.0,1,63.0,1
5746,max_effective,20,60,3,3,0.05,0.95,0.8811586401524124,13,61.0,1,61.0,1,61.0,1,61.0,1
5747,max_effective,20,60,3,3,0.05,0.95,0.9416833197268408,12,56.0,1,56.0,1,56.0,1,56.0,1
5748,max_effective,20,60,3,3,0.05,0.95,0.8687948188575754,10,57.0,1,57.0,1,57.0,1,57.0,1
5749,max_effective,20,60,3,3,0.05,0.95,0.9314061803901764,19,68.0,1,68.0,1,68.0,1,68.0,1
5750,max_effective,20,60,3,3,0.05,0.95,0.9112846955444016,15,52.0,1,52.0,1,52.0,1,52.0,1
5751,max_effective,20,60,3,3,0.05,0.95,0.9377197429117596,17,56.0,1,56.0,1,56.0,1,56.0,1
5752,max_effective,20,60,3,3,0.05,0.95,0.9344794009139328,55,113.0,0,134.0,0,139.0,1,139.0,1
5753,max_effective,20,60,3,3,0.05,0.95,0.9076051288871706,14,58.0,1,58.0,1,58.0,1,58.0,1
5754,max_effective,20,60,3,3,0.05,0.95,0.9275333539041778,40,97.0,1,97.0,1,97.0,1,97.0,1
5755,max_effective,20,60,3,3,0.05,0.95,0.9286801305654344,10,56.0,1,56.0,1,56.0,1,56.0,1
5756,max_effective,20,60,3,3,0.05,0.95,0.9465657299052262,12,78.0,1,78.0,1,78.0,1,78.0,1
5757,max_effective,20,60,3,3,0.05,0.95,0.8954978668227876,11,47.0,1,47.0,1,47.0,1,47.0,1
5758,max_effective,20,60,3,3,0.05,0.95,0.8282438029653593,10,41.0,1,41.0,1,41.0,1,41.0,1
5759,max_effective,20,60,3,3,0.05,0.95,0.932127461686462,13,64.0,1,64.0,1,64.0,1,64.0,1
5760,max_effective,20,60,3,3,0.05,0.95,0.9351077274223724,8,38.0,1,38.0,1,38.0,1,38.0,1
5761,max_effective,20,60,3,3,0.05,0.95,0.9240370707266432,10,60.0,1,60.0,1,60.0,1,60.0,1
5762,max_effective,20,60,3,3,0.05,0.95,0.92453164945675,9,55.0,1,55.0,1,55.0,1,55.0,1
5763,max_effective,20,60,3,3,0.05,0.95,0.9374352221014404,11,59.0,1,59.0,1,59.0,1,59.0,1
5764,max_effective,20,60,3,3,0.05,0.95,0.9460015798898748,18,74.0,1,74.0,1,74.0,1,74.0,1
5765,max_effective,20,60,3,3,0.05,0.95,0.8695336745679568,9,58.0,1,58.0,1,58.0,1,58.0,1
5766,max_effective,20,60,3,3,0.05,0.95,0.8463931106325074,10,48.0,1,48.0,1,48.0,1,48.0,1
5767,max_effective,20,60,3,3,0.05,0.95,0.9060249053476556,12,60.0,1,60.0,1,60.0,1,60.0,1
5768,max_effective,20,60,3,3,0.05,0.95,0.93302073192734,8,46.0,1,46.0,1,46.0,1,46.0,1
5769,max_effective,20,60,3,3,0.05,0.95,0.8996968859021436,4,38.0,1,38.0,1,38.0,1,37.0,0
5770,max_effective,20,60,3,3,0.05,0.95,0.9051407404212564,21,61.0,1,61.0,1,61.0,1,58.0,0
5771,max_effective,20,60,3,3,0.05,0.95,0.8973624861792087,9,48.0,1,48.0,1,48.0,1,47.0,0
5772,max_effective,20,60,3,3,0.05,0.95,0.8142981394555416,11,58.0,1,58.0,1,58.0,1,53.0,0
5773,max_effective,20,60,3,3,0.05,0.95,0.9268810009012186,15,67.0,1,67.0,1,67.0,1,67.0,1
5774,max_effective,20,60,3,3,0.05,0.95,0.9418466000550586,6,42.0,1,42.0,1,42.0,1,42.0,1
5775,max_effective,20,60,3,3,0.05,0.95,0.9105680858432252,5,36.0,1,36.0,1,36.0,1,36.0,1
5776,max_effective,20,60,3,3,0.05,0.95,0.9181996767103257,25,74.0,1,74.0,1,74.0,1,74.0,1
5777,max_effective,20,60,3,3,0.05,0.95,0.8408748212211616,8,39.0,1,39.0,1,39.0,1,39.0,1
5778,max_effective,20,60,3,3,0.05,0.95,0.8286448610039713,9,60.0,1,60.0,1,60.0,1,60.0,1
5779,max_effective,20,60,3,3,0.05,0.95,0.8397714180141114,7,34.0,1,34.0,1,34.0,1,34.0,1
5780,max_effective,20,60,3,3,0.05,0.95,0.8959628358934713,6,43.0,1,43.0,1,43.0,1,43.0,1
5781,max_effective,20,60,3,3,0.05,0.95,0.933298119337966,30,67.0,1,67.0,1,67.0,1,67.0,1
5782,max_effective,20,60,3,3,0.05,0.95,0.9150978527999248,7,46.0,1,46.0,1,46.0,1,46.0,1
5783,max_effective,20,60,3,3,0.05,0.95,0.8998969607673835,5,34.0,1,34.0,1,34.0,1,34.0,1
5784,max_effective,20,60,3,3,0.05,0.95,0.8701945061275659,10,69.0,1,69.0,1,69.0,1,69.0,1
5785,max_effective,20,60,3,3,0.05,0.95,0.9218513544992448,26,75.0,1,75.0,1,75.0,1,75.0,1
5786,max_effective,20,60,3,3,0.05,0.95,0.9388447633842048,38,100.0,1,100.0,1,100.0,1,100.0,1
5787,max_effective,20,60,3,3,0.05,0.95,0.9284220825966172,10,57.0,1,57.0,1,57.0,1,57.0,1
5788,max_effective,20,60,3,3,0.05,0.95,0.8757987376679062,13,68.0,1,68.0,1,68.0,1,68.0,1
5789,max_effective,20,60,3,3,0.05,0.95,0.926233463651586,9,43.0,1,43.0,1,43.0,1,43.0,1
5790,max_effective,20,60,3,3,0.05,0.95,0.9197217691424762,53,96.0,1,96.0,1,96.0,1,96.0,1
5791,max_effective,20,60,3,3,0.05,0.95,0.9473185685651424,6,37.0,1,37.0,1,37.0,1,37.0,1
5792,max_effective,20,60,3,3,0.05,0.95,0.8651707069844573,5,39.0,1,39.0,1,39.0,1,38.0,0
5793,max_effective,20,60,3,3,0.05,0.95,0.9378638992867524,10,57.0,1,57.0,1,57.0,1,57.0,1
5794,max_effective,20,60,3,3,0.05,0.95,0.9274245941613628,9,47.0,1,47.0,1,47.0,1,47.0,1
5795,max_effective,20,60,3,3,0.05,0.95,0.9237982584926504,24,78.0,1,78.0,1,78.0,1,78.0,1
5796,max_effective,20,60,3,3,0.05,0.95,0.9200515094255668,15,52.0,1,52.0,1,52.0,1,52.0,1
5797,max_effective,20,60,3,3,0.05,0.95,0.8943676288339869,9,50.0,1,50.0,1,50.0,1,50.0,1
5798,max_effective,20,60,3,3,0.05,0.95,0.9223367883633928,6,47.0,1,47.0,1,47.0,1,45.0,0
5799,max_effective,20,60,3,3,0.05,0.95,0.9085407567138652,18,57.0,1,57.0,1,57.0,1,57.0,1
5800,max_effective,20,60,3,3,0.05,0.95,0.9096295469315157,6,53.0,1,53.0,1,53.0,1,53.0,1
5801,max_effective,20,60,3,3,0.05,0.95,0.9496410663821852,9,55.0,1,55.0,1,55.0,1,55.0,1
5802,max_effective,20,60,3,3,0.05,0.95,0.9336255196588468,19,69.0,1,69.0,1,69.0,1,69.0,1
5803,max_effective,20,60,3,3,0.05,0.95,0.7460313160583796,8,33.0,1,33.0,1,33.0,1,33.0,1
5804,max_effective,20,60,3,3,0.05,0.95,0.9017751698641692,16,81.0,1,81.0,1,81.0,1,81.0,1
5805,max_effective,20,60,3,3,0.05,0.95,0.9485384699424152,9,52.0,1,52.0,1,52.0,1,52.0,1
5806,max_effective,20,60,3,3,0.05,0.95,0.9217787782866572,25,73.0,1,73.0,1,73.0,1,73.0,1
5807,max_effective,20,60,3,3,0.05,0.95,0.9300749759033524,17,69.0,1,69.0,1,69.0,1,69.0,1
5808,max_effective,20,60,3,3,0.05,0.95,0.925982861331378,9,60.0,1,60.0,1,60.0,1,60.0,1
5809,max_effective,20,60,3,3,0.05,0.95,0.9286756473223104,19,79.0,1,79.0,1,79.0,1,79.0,1
5810,max_effective,20,60,3,3,0.05,0.95,0.9493385349452308,54,112.0,0,131.0,1,129.0,0,131.0,1
5811,max_effective,20,60,3,3,0.05,0.95,0.927242429478808,11,62.0,1,62.0,1,62.0,1,62.0,1
5812,max_effective,20,60,3,3,0.05,0.95,0.8732137955626577,26,62.0,1,62.0,1,62.0,1,62.0,1
5813,max_effective,20,60,3,3,0.05,0.95,0.8857741507673228,6,36.0,1,36.0,1,36.0,1,36.0,1
5814,max_effective,20,60,3,3,0.05,0.95,0.8983923145778933,7,45.0,1,45.0,1,45.0,1,45.0,1
5815,max_effective,20,60,3,3,0.05,0.95,0.8893970863282987,13,54.0,1,54.0,1,54.0,1,54.0,1
5816,max_effective,20,60,3,3,0.05,0.95,0.8876527658284087,5,36.0,1,36.0,1,36.0,1,36.0,1
5817,max_effective,20,60,3,3,0.05,0.95,0.941931359376906,19,79.0,1,79.0,1,79.0,1,79.0,1
5818,max_effective,20,60,3,3,0.05,0.95,0.9311930187694164,24,63.0,1,63.0,1,63.0,1,63.0,1
5819,max_effective,20,60,3,3,0.05,0.95,0.9490424080964802,35,87.0,1,87.0,1,87.0,1,87.0,1
5820,max_effective,20,60,3,3,0.05,0.95,0.9429898655516048,13,57.0,1,57.0,1,57.0,1,55.0,0
5821,max_effective,20,60,3,3,0.05,0.95,0.9353072305793444,14,67.0,1,67.0,1,67.0,1,67.0,1
5822,max_effective,20,60,3,3,0.05,0.95,0.9378863668404412,12,51.0,1,51.0,1,51.0,1,51.0,1
5823,max_effective,20,60,3,3,0.05,0.95,0.9459076253767764,7,48.0,1,48.0,1,48.0,1,48.0,1
5824,max_effective,20,60,3,3,0.05,0.95,0.85283645449533,8,50.0,1,50.0,1,50.0,1,50.0,1
5825,max_effective,20,60,3,3,0.05,0.95,0.9312276126652014,37,87.0,1,87.0,1,87.0,1,86.0,0
5826,max_effective,20,60,3,3,0.05,0.95,0.8609857436357059,3,28.0,1,28.0,1,28.0,1,28.0,1
5827,max_effective,20,60,3,3,0.05,0.95,0.9447289424125578,17,65.0,1,65.0,1,65.0,1,65.0,1
5828,max_effective,20,60,3,3,0.05,0.95,0.8779785747231724,17,59.0,1,59.0,1,59.0,1,58.0,0
5829,max_effective,20,60,3,3,0.05,0.95,0.8748339117947982,5,37.0,1,37.0,1,37.0,1,37.0,1
5830,max_effective,20,60,3,3,0.05,0.95,0.9353588769927816,37,65.0,1,65.0,1,65.0,1,65.0,1
5831,max_effective,20,60,3,3,0.05,0.95,0.9192620759046096,9,41.0,1,41.0,1,41.0,1,41.0,1
5832,max_effective,20,60,3,3,0.05,0.95,0.9122105786892674,17,102.0,1,102.0,1,102.0,1,102.0,1
5833,max_effective,20,60,3,3,0.05,0.95,0.92685932376396,13,58.0,1,58.0,1,58.0,1,57.0,0
5834,max_effective,20,60,3,3,0.05,0.95,0.94922441383858,27,57.0,1,57.0,1,57.0,1,57.0,1
5835,max_effective,20,60,3,3,0.05,0.95,0.94748625493873,9,48.0,1,48.0,1,48.0,1,48.0,1
5836,max_effective,20,60,3,3,0.05,0.95,0.8595089436380644,5,37.0,1,37.0,1,37.0,1,37.0,1
5837,max_effective,20,60,3,3,0.05,0.95,0.9318894588278788,22,84.0,1,84.0,1,84.0,1,84.0,1
5838,max_effective,20,60,3,3,0.05,0.95,0.9239718706610014,15,68.0,1,68.0,1,68.0,1,68.0,1
5839,max_effective,20,60,3,3,0.05,0.95,0.907325677565752,15,53.0,1,53.0,1,53.0,1,53.0,1
5840,max_effective,20,60,3,3,0.05,0.95,0.9443021796990452,39,82.0,1,82.0,1,82.0,1,82.0,1
5841,max_effective,20,60,3,3,0.05,0.95,0.8862509805020539,23,61.0,1,61.0,1,61.0,1,61.0,1
5842,max_effective,20,60,3,3,0.05,0.95,0.9259015478537608,12,43.0,1,43.0,1,43.0,1,43.0,1
5843,max_effective,20,60,3,3,0.05,0.95,0.9389753380421716,8,36.0,1,36.0,1,36.0,1,36.0,1
5844,max_effective,20,60,3,3,0.05,0.95,0.9408743421258844,13,49.0,1,49.0,1,49.0,1,49.0,1
5845,max_effective,20,60,3,3,0.05,0.95,0.919003653756242,35,103.0,1,103.0,1,103.0,1,103.0,1
5846,max_effective,20,60,3,3,0.05,0.95,0.8613050402463924,9,52.0,1,52.0,1,52.0,1,52.0,1
5847,max_effective,20,60,3,3,0.05,0.95,0.9423256757516396,24,72.0,1,72.0,1,72.0,1,72.0,1
5848,max_effective,20,60,3,3,0.05,0.95,0.918001261573083,9,55.0,1,55.0,1,55.0,1,51.0,0
5849,max_effective,20,60,3,3,0.05,0.95,0.876604742137068,12,53.0,1,53.0,1,53.0,1,53.0,1
5850,max_effective,20,60,3,3,0.05,0.95,0.9013207710316524,20,64.0,1,64.0,1,64.0,1,60.0,0
5851,max_effective,20,60,3,3,0.05,0.95,0.8233483998759572,16,58.0,1,58.0,1,58.0,1,58.0,1
5852,max_effective,20,60,3,3,0.05,0.95,0.9425101185749816,19,70.0,1,70.0,1,70.0,1,70.0,1
5853,max_effective,20,60,3,3,0.05,0.95,0.9452918617049596,12,64.0,1,64.0,1,64.0,1,64.0,1
5854,max_effective,20,60,3,3,0.05,0.95,0.8833924122623763,4,29.0,1,29.0,1,29.0,1,29.0,1
5855,max_effective,20,60,3,3,0.05,0.95,0.9454886242401368,13,81.0,1,81.0,1,81.0,1,81.0,1
5856,max_effective,20,60,3,3,0.05,0.95,0.9176572083606546,47,109.0,0,113.0,1,113.0,1,113.0,1
5857,max_effective,20,60,3,3,0.05,0.95,0.8221577863749762,5,45.0,1,45.0,1,45.0,1,42.0,0
5858,max_effective,20,60,3,3,0.05,0.95,0.936665543623362,22,95.0,1,95.0,1,95.0,1,95.0,1
5859,max_effective,20,60,3,3,0.05,0.95,0.8432552588781668,8,41.0,1,41.0,1,41.0,1,41.0,1
5860,max_effective,20,60,3,3,0.05,0.95,0.8654375469939153,20,67.0,1,67.0,1,67.0,1,67.0,1
5861,max_effective,20,60,3,3,0.05,0.95,0.8606194396419163,9,58.0,1,58.0,1,58.0,1,58.0,1
5862,max_effective,20,60,3,3,0.05,0.95,0.9320375371551004,8,38.0,1,38.0,1,38.0,1,38.0,1
5863,max_effective,20,60,3,3,0.05,0.95,0.9494324302502046,25,70.0,1,70.0,1,70.0,1,70.0,1
5864,max_effective,20,60,3,3,0.05,0.95,0.9017483576470544,9,51.0,1,51.0,1,51.0,1,51.0,1
5865,max_effective,20,60,3,3,0.05,0.95,0.9218637146348044,21,93.0,1,93.0,1,93.0,1,93.0,1
5866,max_effective,20,60,3,3,0.05,0.95,0.9475485758548784,37,74.0,1,74.0,1,74.0,1,74.0,1
5867,max_effective,20,60,3,3,0.05,0.95,0.9129982471960096,56,88.0,1,88.0,1,88.0,1,88.0,1
5868,max_effective,20,60,3,3,0.05,0.95,0.925721000586116,18,68.0,1,68.0,1,68.0,1,68.0,1
5869,max_effective,20,60,3,3,0.05,0.95,0.8856220748070556,8,54.0,1,54.0,1,54.0,1,54.0,1
5870,max_effective,20,60,3,3,0.05,0.95,0.9423498397344416,43,78.0,1,78.0,1,78.0,1,78.0,1
5871,max_effective,20,60,3,3,0.05,0.95,0.8379110644582741,6,43.0,1,43.0,1,43.0,1,43.0,1
5872,max_effective,20,60,3,3,0.05,0.95,0.8023940593489903,5,36.0,1,36.0,1,36.0,1,36.0,1
5873,max_effective,20,60,3,3,0.05,0.95,0.904887443296278,34,83.0,1,83.0,1,83.0,1,83.0,1
5874,max_effective,20,60,3,3,0.05,0.95,0.8681244559231854,8,38.0,1,38.0,1,38.0,1,38.0,1
5875,max_effective,20,60,3,3,0.05,0.95,0.9417115620141936,23,88.0,1,88.0,1,88.0,1,88.0,1
5876,max_effective,20,60,3,3,0.05,0.95,0.9183713413084942,15,60.0,1,60.0,1,60.0,1,60.0,1
5877,max_effective,20,60,3,3,0.05,0.95,0.8659204346180764,8,45.0,1,45.0,1,45.0,1,45.0,1
5878,max_effective,20,60,3,3,0.05,0.95,0.866643810285856,8,46.0,1,46.0,1,46.0,1,46.0,1
5879,max_effective,20,60,3,3,0.05,0.95,0.9303765446306792,16,70.0,1,70.0,1,70.0,1,70.0,1
5880,max_effective,20,60,3,3,0.05,0.95,0.9487691752172044,22,65.0,1,65.0,1,65.0,1,64.0,0
5881,max_effective,20,60,3,3,0.05,0.95,0.8794313357120582,8,43.0,1,43.0,1,43.0,1,43.0,1
5882,max_effective,20,60,3,3,0.05,0.95,0.8154572322597007,15,63.0,1,63.0,1,63.0,1,63.0,1
5883,max_effective,20,60,3,3,0.05,0.95,0.8365717143353173,11,48.0,1,48.0,1,48.0,1,48.0,1
5884,max_effective,20,60,3,3,0.05,0.95,0.9133724087690976,12,70.0,1,70.0,1,70.0,1,70.0,1
5885,max_effective,20,60,3,3,0.05,0.95,0.906099939410642,19,72.0,1,72.0,1,72.0,1,72.0,1
5886,max_effective,20,60,3,3,0.05,0.95,0.9239119123386456,7,33.0,1,33.0,1,33.0,1,32.0,0
5887,max_effective,20,60,3,3,0.05,0.95,0.9333140443801112,14,77.0,1,77.0,1,77.0,1,77.0,1
5888,max_effective,20,60,3,3,0.05,0.95,0.797380763485889,4,37.0,1,37.0,1,37.0,1,37.0,1
5889,max_effective,20,60,3,3,0.05,0.95,0.923418714364395,11,34.0,1,34.0,1,34.0,1,34.0,1
5890,max_effective,20,60,3,3,0.05,0.95,0.9159998382041412,10,52.0,1,52.0,1,52.0,1,52.0,1
5891,max_effective,20,60,3,3,0.05,0.95,0.9369226057851536,16,52.0,1,52.0,1,52.0,1,52.0,1
5892,max_effective,20,60,3,3,0.05,0.95,0.928442833913467,11,55.0,1,55.0,1,55.0,1,55.0,1
5893,max_effective,20,60,3,3,0.05,0.95,0.9464206760653706,24,112.0,1,112.0,1,112.0,1,112.0,1
5894,max_effective,20,60,3,3,0.05,0.95,0.9237341612290508,16,52.0,1,52.0,1,52.0,1,52.0,1
5895,max_effective,20,60,3,3,0.05,0.95,0.789364646591475,6,40.0,1,40.0,1,40.0,1,40.0,1
5896,max_effective,20,60,3,3,0.05,0.95,0.9482321074794496,24,82.0,1,82.0,1,82.0,1,82.0,1
5897,max_effective,20,60,3,3,0.05,0.95,0.8677118937117854,12,52.0,1,52.0,1,52.0,1,52.0,1
5898,max_effective,20,60,3,3,0.05,0.95,0.9444652884352523,9,55.0,1,55.0,1,55.0,1,55.0,1
5899,max_effective,20,60,3,3,0.05,0.95,0.9278105626562296,7,42.0,1,42.0,1,42.0,1,42.0,1
5900,max_effective,20,60,3,3,0.05,0.95,0.8007788359009651,10,41.0,1,41.0,1,41.0,1,41.0,1
5901,max_effective,20,60,3,3,0.05,0.95,0.944017600065498,6,47.0,1,47.0,1,47.0,1,45.0,0
5902,max_effective,20,60,3,3,0.05,0.95,0.9425149080004006,75,117.0,0,119.0,1,119.0,1,119.0,1
5903,max_effective,20,60,3,3,0.05,0.95,0.8867613377044852,23,76.0,1,76.0,1,76.0,1,76.0,1
5904,max_effective,20,60,3,3,0.05,0.95,0.9377685312776738,35,92.0,1,92.0,1,92.0,1,92.0,1
5905,max_effective,20,60,3,3,0.05,0.95,0.9154746430487954,18,61.0,1,61.0,1,61.0,1,59.0,0
5906,max_effective,20,60,3,3,0.05,0.95,0.9113681739330944,5,33.0,1,33.0,1,33.0,1,33.0,1
5907,max_effective,20,60,3,3,0.05,0.95,0.9326138360481376,14,54.0,1,54.0,1,54.0,1,54.0,1
5908,max_effective,20,60,3,3,0.05,0.95,0.944044057743274,10,59.0,1,59.0,1,59.0,1,59.0,1
5909,max_effective,20,60,3,3,0.05,0.95,0.902596997626364,5,38.0,1,38.0,1,38.0,1,38.0,1
5910,max_effective,20,60,3,3,0.05,0.95,0.9081426957799772,15,77.0,1,77.0,1,77.0,1,77.0,1
5911,max_effective,20,60,3,3,0.05,0.95,0.936762220496708,8,48.0,1,48.0,1,48.0,1,48.0,1
5912,max_effective,20,60,3,3,0.05,0.95,0.9497714437401612,118,133.0,0,145.0,0,155.0,0,158.0,1
5913,max_effective,20,60,3,3,0.05,0.95,0.9436727859428484,12,58.0,1,58.0,1,58.0,1,58.0,1
5914,max_effective,20,60,3,3,0.05,0.95,0.9440893208867964,28,76.0,1,76.0,1,76.0,1,76.0,1
5915,max_effective,20,60,3,3,0.05,0.95,0.89811304908746,24,69.0,1,69.0,1,69.0,1,69.0,1
5916,max_effective,20,60,3,3,0.05,0.95,0.9417708939270174,13,44.0,1,44.0,1,44.0,1,44.0,1
5917,max_effective,20,60,3,3,0.05,0.95,0.9154720485523772,14,78.0,1,78.0,1,78.0,1,78.0,1
5918,max_effective,20,60,3,3,0.05,0.95,0.9016782391471146,23,61.0,1,61.0,1,61.0,1,61.0,1
5919,max_effective,20,60,3,3,0.05,0.95,0.8796350999723724,4,39.0,1,39.0,1,39.0,1,39.0,1
5920,max_effective,20,60,3,3,0.05,0.95,0.7928072876401746,9,47.0,1,47.0,1,47.0,1,47.0,1
5921,max_effective,20,60,3,3,0.05,0.95,0.9337922150599433,14,57.0,1,57.0,1,57.0,1,57.0,1
5922,max_effective,20,60,3,3,0.05,0.95,0.9302694999123144,24,58.0,1,58.0,1,58.0,1,58.0,1
5923,max_effective,20,60,3,3,0.05,0.95,0.8948930109041173,27,65.0,1,65.0,1,65.0,1,65.0,1
5924,max_effective,20,60,3,3,0.05,0.95,0.9443722056871228,33,105.0,1,105.0,1,105.0,1,105.0,1
5925,max_effective,20,60,3,3,0.05,0.95,0.8791969147352241,22,65.0,1,65.0,1,65.0,1,65.0,1
5926,max_effective,20,60,3,3,0.05,0.95,0.8891290656116209,13,58.0,1,58.0,1,58.0,1,58.0,1
5927,max_effective,20,60,3,3,0.05,0.95,0.9110038355112292,16,62.0,1,62.0,1,62.0,1,62.0,1
5928,max_effective,20,60,3,3,0.05,0.95,0.9485660290359754,13,60.0,1,60.0,1,60.0,1,60.0,1
5929,max_effective,20,60,3,3,0.05,0.95,0.9468959247157388,41,121.0,0,129.0,0,119.0,0,130.0,1
5930,max_effective,20,60,3,3,0.05,0.95,0.8301823200172878,11,48.0,1,48.0,1,48.0,1,48.0,1
5931,max_effective,20,60,3,3,0.05,0.95,0.8919103675180903,15,67.0,1,67.0,1,67.0,1,67.0,1
5932,max_effective,20,60,3,3,0.05,0.95,0.9446962370073638,33,91.0,1,91.0,1,91.0,1,91.0,1
5933,max_effective,20,60,3,3,0.05,0.95,0.9269027270037002,15,66.0,1,66.0,1,66.0,1,66.0,1
5934,max_effective,20,60,3,3,0.05,0.95,0.9097656967589116,17,73.0,1,73.0,1,73.0,1,73.0,1
5935,max_effective,20,60,3,3,0.05,0.95,0.9107899261087452,24,58.0,1,58.0,1,58.0,1,58.0,1
5936,max_effective,20,60,3,3,0.05,0.95,0.9483197011736088,14,70.0,1,70.0,1,70.0,1,70.0,1
5937,max_effective,20,60,3,3,0.05,0.95,0.9227302566107852,8,42.0,1,42.0,1,42.0,1,42.0,1
5938,max_effective,20,60,3,3,0.05,0.95,0.846198373962183,3,28.0,1,28.0,1,28.0,1,28.0,1
5939,max_effective,20,60,3,3,0.05,0.95,0.8043864409688202,5,40.0,1,40.0,1,40.0,1,37.0,0
5940,max_effective,20,60,3,3,0.05,0.95,0.8674742631305389,14,57.0,1,57.0,1,57.0,1,57.0,1
5941,max_effective,20,60,3,3,0.05,0.95,0.8905919747391482,15,53.0,1,53.0,1,53.0,1,53.0,1
5942,max_effective,20,60,3,3,0.05,0.95,0.7714952763445949,7,33.0,1,33.0,1,33.0,1,33.0,1
5943,max_effective,20,60,3,3,0.05,0.95,0.9121268038501316,13,74.0,1,74.0,1,74.0,1,71.0,0
5944,max_effective,20,60,3,3,0.05,0.95,0.9369086527442714,7,44.0,1,44.0,1,44.0,1,42.0,0
5945,max_effective,20,60,3,3,0.05,0.95,0.8743219760724418,6,41.0,1,41.0,1,41.0,1,41.0,1
5946,max_effective,20,60,3,3,0.05,0.95,0.8891453528083512,11,56.0,1,56.0,1,56.0,1,56.0,1
5947,max_effective,20,60,3,3,0.05,0.95,0.9473182974827188,8,44.0,1,44.0,1,44.0,1,44.0,1
5948,max_effective,20,60,3,3,0.05,0.95,0.914667279357912,17,60.0,1,60.0,1,60.0,1,60.0,1
5949,max_effective,20,60,3,3,0.05,0.95,0.920058563272428,19,64.0,1,64.0,1,64.0,1,64.0,1
5950,max_effective,20,60,3,3,0.05,0.95,0.9468709202699356,12,69.0,1,69.0,1,69.0,1,69.0,1
5951,max_effective,20,60,3,3,0.05,0.95,0.8934981828242238,8,54.0,1,54.0,1,54.0,1,54.0,1
5952,max_effective,20,60,3,3,0.05,0.95,0.8922886544884789,16,83.0,1,83.0,1,83.0,1,83.0,1
5953,max_effective,20,60,3,3,0.05,0.95,0.9479495898340364,20,68.0,1,68.0,1,68.0,1,68.0,1
5954,max_effective,20,60,3,3,0.05,0.95,0.8301089434054036,13,53.0,1,53.0,1,53.0,1,53.0,1
5955,max_effective,20,60,3,3,0.05,0.95,0.9335727666137708,25,80.0,1,80.0,1,80.0,1,80.0,1
5956,max_effective,20,60,3,3,0.05,0.95,0.926477344339211,39,87.0,1,87.0,1,87.0,1,87.0,1
5957,max_effective,20,60,3,3,0.05,0.95,0.9026222122395354,27,67.0,1,67.0,1,67.0,1,67.0,1
5958,max_effective,20,60,3,3,0.05,0.95,0.942904363762392,18,71.0,1,71.0,1,71.0,1,71.0,1
5959,max_effective,20,60,3,3,0.05,0.95,0.938943584256133,9,36.0,1,36.0,1,36.0,1,36.0,1
5960,max_effective,20,60,3,3,0.05,0.95,0.9488072610307132,30,97.0,1,97.0,1,97.0,1,97.0,1
5961,max_effective,20,60,3,3,0.05,0.95,0.928733098421908,3,29.0,1,29.0,1,29.0,1,26.0,0
5962,max_effective,20,60,3,3,0.05,0.95,0.916702414573964,8,58.0,1,58.0,1,58.0,1,58.0,1
5963,max_effective,20,60,3,3,0.05,0.95,0.916436338492887,23,108.0,1,108.0,1,108.0,1,108.0,1
5964,max_effective,20,60,3,3,0.05,0.95,0.9451435881629084,19,67.0,1,67.0,1,67.0,1,67.0,1
5965,max_effective,20,60,3,3,0.05,0.95,0.9457696525074812,17,70.0,1,70.0,1,70.0,1,69.0,0
5966,max_effective,20,60,3,3,0.05,0.95,0.9272006533026343,6,44.0,1,44.0,1,44.0,1,42.0,0
5967,max_effective,20,60,3,3,0.05,0.95,0.9160369333169164,4,39.0,1,39.0,1,39.0,1,39.0,1
5968,max_effective,20,60,3,3,0.05,0.95,0.91981409040196,28,91.0,1,91.0,1,91.0,1,91.0,1
5969,max_effective,20,60,3,3,0.05,0.95,0.9399328856211844,29,66.0,1,66.0,1,66.0,1,66.0,1
5970,max_effective,20,60,3,3,0.05,0.95,0.9097131177959078,12,44.0,1,44.0,1,44.0,1,43.0,0
5971,max_effective,20,60,3,3,0.05,0.95,0.9199982821839908,12,57.0,1,57.0,1,57.0,1,57.0,1
5972,max_effective,20,60,3,3,0.05,0.95,0.9379625783427356,28,75.0,1,75.0,1,75.0,1,75.0,1
5973,max_effective,20,60,3,3,0.05,0.95,0.945532048675427,44,96.0,0,98.0,1,98.0,1,98.0,1
5974,max_effective,20,60,3,3,0.05,0.95,0.9367540670286156,53,112.0,1,112.0,1,112.0,1,112.0,1
5975,max_effective,20,60,3,3,0.05,0.95,0.917922946923964,46,104.0,0,107.0,1,107.0,1,107.0,1
5976,max_effective,20,60,3,3,0.05,0.95,0.8898518645256884,13,45.0,1,45.0,1,45.0,1,45.0,1
5977,max_effective,20,60,3,3,0.05,0.95,0.9101805463274996,17,62.0,1,62.0,1,62.0,1,62.0,1
5978,max_effective,20,60,3,3,0.05,0.95,0.920754582853714,21,69.0,1,69.0,1,69.0,1,69.0,1
5979,max_effective,20,60,3,3,0.05,0.95,0.9276071815736062,23,70.0,1,70.0,1,70.0,1,70.0,1
5980,max_effective,20,60,3,3,0.05,0.95,0.9172883477569134,13,64.0,1,64.0,1,64.0,1,64.0,1
5981,max_effective,20,60,3,3,0.05,0.95,0.8523974693648301,9,51.0,1,51.0,1,51.0,1,51.0,1
5982,max_effective,20,60,3,3,0.05,0.95,0.949878938788422,21,75.0,1,75.0,1,75.0,1,75.0,1
5983,max_effective,20,60,3,3,0.05,0.95,0.9482957632911414,30,88.0,1,88.0,1,88.0,1,88.0,1
5984,max_effective,20,60,3,3,0.05,0.95,0.8426003414986417,6,40.0,1,40.0,1,40.0,1,40.0,1
5985,max_effective,20,60,3,3,0.05,0.95,0.9324524242554726,15,76.0,1,76.0,1,76.0,1,76.0,1
5986,max_effective,20,60,3,3,0.05,0.95,0.9265024565442996,18,60.0,1,60.0,1,60.0,1,60.0,1
5987,max_effective,20,60,3,3,0.05,0.95,0.9212363642539222,18,80.0,1,80.0,1,80.0,1,80.0,1
5988,max_effective,20,60,3,3,0.05,0.95,0.8645552068461222,6,42.0,1,42.0,1,42.0,1,42.0,1
5989,max_effective,20,60,3,3,0.05,0.95,0.8751090629115009,9,61.0,1,61.0,1,61.0,1,61.0,1
5990,max_effective,20,60,3,3,0.05,0.95,0.8729648398279901,7,44.0,1,44.0,1,44.0,1,44.0,1
5991,max_effective,20,60,3,3,0.05,0.95,0.8887627097556016,35,86.0,1,86.0,1,86.0,1,85.0,0
5992,max_effective,20,60,3,3,0.05,0.95,0.9361870137360868,18,78.0,1,78.0,1,78.0,1,78.0,1
5993,max_effective,20,60,3,3,0.05,0.95,0.9344213240384228,28,86.0,1,86.0,1,86.0,1,86.0,1
5994,max_effective,20,60,3,3,0.05,0.95,0.9421692098352604,83,120.0,0,145.0,0,153.0,0,154.0,1
5995,max_effective,20,60,3,3,0.05,0.95,0.9306561965250576,40,126.0,0,138.0,0,140.0,1,138.0,0
5996,max_effective,20,60,3,3,0.05,0.95,0.8986838107561237,14,37.0,1,37.0,1,37.0,1,37.0,1
5997,max_effective,20,60,3,3,0.05,0.95,0.9473210420083708,21,66.0,1,66.0,1,66.0,1,66.0,1
5998,max_effective,20,60,3,3,0.05,0.95,0.885585278656777,12,67.0,1,67.0,1,67.0,1,67.0,1
5999,max_effective,20,60,3,3,0.05,0.95,0.8362774546831385,15,54.0,1,54.0,1,54.0,1,52.0,0
6000,max_effective,20,60,3,3,0.05,0.95,0.8933716135129307,25,68.0,1,68.0,1,68.0,1,68.0,1
6001,max_effective,20,60,3,3,0.05,0.95,0.947144238573576,20,51.0,1,51.0,1,51.0,1,51.0,1
6002,max_effective,20,60,3,3,0.05,0.95,0.9411781134134768,12,61.0,1,61.0,1,61.0,1,61.0,1
6003,max_effective,20,60,3,3,0.05,0.95,0.9295095617239708,52,104.0,0,114.0,1,114.0,1,114.0,1
6004,max_effective,20,60,3,3,0.05,0.95,0.9163613001943188,21,90.0,1,90.0,1,90.0,1,90.0,1
6005,max_effective,20,60,3,3,0.05,0.95,0.8889814501025569,30,66.0,1,66.0,1,66.0,1,66.0,1
6006,max_effective,20,60,3,3,0.05,0.95,0.8795093646267074,14,67.0,1,67.0,1,67.0,1,67.0,1
6007,max_effective,20,60,3,3,0.05,0.95,0.9149321903895008,16,50.0,1,50.0,1,50.0,1,49.0,0
6008,max_effective,20,60,3,3,0.05,0.95,0.9200908436513532,8,68.0,1,68.0,1,68.0,1,68.0,1
6009,max_effective,20,60,3,3,0.05,0.95,0.92402364690628,35,85.0,1,85.0,1,85.0,1,85.0,1
6010,max_effective,20,60,3,3,0.05,0.95,0.917082140916128,13,60.0,1,60.0,1,60.0,1,60.0,1
6011,max_effective,20,60,3,3,0.05,0.95,0.9097449618956782,8,41.0,1,41.0,1,41.0,1,41.0,1
6012,max_effective,20,60,3,3,0.05,0.95,0.9404894059620134,18,81.0,1,81.0,1,81.0,1,81.0,1
6013,max_effective,20,60,3,3,0.05,0.95,0.9269330322222556,5,30.0,1,30.0,1,30.0,1,30.0,1
6014,max_effective,20,60,3,3,0.05,0.95,0.8957559219482669,16,67.0,1,67.0,1,67.0,1,67.0,1
6015,max_effective,20,60,3,3,0.05,0.95,0.8163930741286171,5,33.0,1,33.0,1,33.0,1,33.0,1
6016,max_effective,20,60,3,3,0.05,0.95,0.925773321337453,37,101.0,1,101.0,1,101.0,1,101.0,1
6017,max_effective,20,60,3,3,0.05,0.95,0.8804948397362775,26,87.0,1,87.0,1,87.0,1,87.0,1
6018,max_effective,20,60,3,3,0.05,0.95,0.9275084058981105,57,112.0,0,127.0,1,127.0,1,121.0,0
6019,max_effective,20,60,3,3,0.05,0.95,0.9354458483050928,49,103.0,1,103.0,1,103.0,1,102.0,0
6020,max_effective,20,60,3,3,0.05,0.95,0.9485998813630474,39,121.0,0,129.0,0,132.0,1,132.0,1
6021,max_effective,20,60,3,3,0.05,0.95,0.9450394229912942,24,79.0,1,79.0,1,79.0,1,79.0,1
6022,max_effective,20,60,3,3,0.05,0.95,0.884481710348411,12,43.0,1,43.0,1,43.0,1,43.0,1
6023,max_effective,20,60,3,3,0.05,0.95,0.940322633225638,15,85.0,1,85.0,1,85.0,1,85.0,1
6024,max_effective,20,60,3,3,0.05,0.95,0.9348375010572488,26,99.0,1,99.0,1,99.0,1,99.0,1
6025,max_effective,20,60,3,3,0.05,0.95,0.9417319391167132,24,101.0,1,101.0,1,101.0,1,101.0,1
6026,max_effective,20,60,3,3,0.05,0.95,0.9388960320502844,17,62.0,1,62.0,1,62.0,1,61.0,0
6027,max_effective,20,60,3,3,0.05,0.95,0.8980417377254812,10,46.0,1,46.0,1,46.0,1,46.0,1
6028,max_effective,20,60,3,3,0.05,0.95,0.9232908717359072,41,100.0,1,100.0,1,100.0,1,100.0,1
6029,max_effective,20,60,3,3,0.05,0.95,0.8599387143568724,13,59.0,1,59.0,1,59.0,1,59.0,1
6030,max_effective,20,60,3,3,0.05,0.95,0.9370090746329393,13,62.0,1,62.0,1,62.0,1,62.0,1
6031,max_effective,20,60,3,3,0.05,0.95,0.9353076897813324,21,83.0,1,83.0,1,83.0,1,83.0,1
6032,max_effective,20,60,3,3,0.05,0.95,0.907602903499975,9,46.0,1,46.0,1,46.0,1,46.0,1
6033,max_effective,20,60,3,3,0.05,0.95,0.8627180064810389,10,50.0,1,50.0,1,50.0,1,50.0,1
6034,max_effective,20,60,3,3,0.05,0.95,0.9418750741885882,30,85.0,1,85.0,1,85.0,1,85.0,1
6035,max_effective,20,60,3,3,0.05,0.95,0.8643655486568513,12,45.0,1,45.0,1,45.0,1,45.0,1
6036,max_effective,20,60,3,3,0.05,0.95,0.9357674658173624,24,85.0,1,85.0,1,85.0,1,85.0,1
6037,max_effective,20,60,3,3,0.05,0.95,0.9175818374778308,15,71.0,1,71.0,1,71.0,1,71.0,1
6038,max_effective,20,60,3,3,0.05,0.95,0.8962947970503399,25,86.0,1,86.0,1,86.0,1,86.0,1
6039,max_effective,20,60,3,3,0.05,0.95,0.9462211489471256,17,87.0,1,87.0,1,87.0,1,87.0,1
6040,max_effective,20,60,3,3,0.05,0.95,0.9283014610237816,7,48.0,1,48.0,1,48.0,1,48.0,1
6041,max_effective,20,60,3,3,0.05,0.95,0.9278144689618426,7,46.0,1,46.0,1,46.0,1,45.0,0
6042,max_effective,20,60,3,3,0.05,0.95,0.8651405852531421,9,50.0,1,50.0,1,50.0,1,50.0,1
6043,max_effective,20,60,3,3,0.05,0.95,0.9263576031860872,14,80.0,1,80.0,1,80.0,1,80.0,1
6044,max_effective,20,60,3,3,0.05,0.95,0.9481000896137418,12,54.0,1,54.0,1,54.0,1,54.0,1
6045,max_effective,20,60,3,3,0.05,0.95,0.8685733887603377,11,49.0,1,49.0,1,49.0,1,49.0,1
6046,max_effective,20,60,3,3,0.05,0.95,0.9362741764793914,33,71.0,1,71.0,1,71.0,1,71.0,1
6047,max_effective,20,60,3,3,0.05,0.95,0.94687963138715,47,92.0,1,92.0,1,92.0,1,92.0,1
6048,max_effective,20,60,3,3,0.05,0.95,0.918612094479238,9,52.0,1,52.0,1,52.0,1,52.0,1
6049,max_effective,20,60,3,3,0.05,0.95,0.9160793674083662,15,56.0,1,56.0,1,56.0,1,56.0,1
6050,max_effective,20,60,3,3,0.05,0.95,0.917840475208082,17,101.0,1,101.0,1,101.0,1,101.0,1
6051,max_effective,20,60,3,3,0.05,0.95,0.9284907562980856,7,39.0,1,39.0,1,39.0,1,39.0,1
6052,max_effective,20,60,3,3,0.05,0.95,0.917321009497714,16,57.0,1,57.0,1,57.0,1,57.0,1
6053,max_effective,20,60,3,3,0.05,0.95,0.8978893444009495,9,64.0,1,64.0,1,64.0,1,64.0,1
6054,max_effective,20,60,3,3,0.05,0.95,0.8475843824023551,5,44.0,1,44.0,1,44.0,1,44.0,1
6055,max_effective,20,60,3,3,0.05,0.95,0.7801547333188612,5,40.0,1,40.0,1,40.0,1,40.0,1
6056,max_effective,20,60,3,3,0.05,0.95,0.9153383830277434,40,83.0,1,83.0,1,83.0,1,83.0,1
6057,max_effective,20,60,3,3,0.05,0.95,0.9352821769271916,9,50.0,1,50.0,1,50.0,1,50.0,1
6058,max_effective,20,60,3,3,0.05,0.95,0.7808972685707615,5,29.0,1,29.0,1,29.0,1,29.0,1
6059,max_effective,20,60,3,3,0.05,0.95,0.9094146600934908,4,32.0,1,32.0,1,32.0,1,32.0,1
6060,max_effective,20,60,3,3,0.05,0.95,0.8734967489000701,7,44.0,1,44.0,1,44.0,1,44.0,1
6061,max_effective,20,60,3,3,0.05,0.95,0.9131443162303658,36,114.0,0,119.0,1,119.0,1,119.0,1
6062,max_effective,20,60,3,3,0.05,0.95,0.9447601136927254,11,54.0,1,54.0,1,54.0,1,54.0,1
6063,max_effective,20,60,3,3,0.05,0.95,0.8881199917908165,10,81.0,1,81.0,1,81.0,1,81.0,1
6064,max_effective,20,60,3,3,0.05,0.95,0.8805642213829733,17,68.0,1,68.0,1,68.0,1,68.0,1
6065,max_effective,20,60,3,3,0.05,0.95,0.9457054047598192,10,73.0,1,73.0,1,73.0,1,73.0,1
6066,max_effective,20,60,3,3,0.05,0.95,0.9087763521953424,37,88.0,1,88.0,1,88.0,1,88.0,1
6067,max_effective,20,60,3,3,0.05,0.95,0.8606758195563212,10,51.0,1,51.0,1,51.0,1,51.0,1
6068,max_effective,20,60,3,3,0.05,0.95,0.899665426222455,32,70.0,1,70.0,1,70.0,1,70.0,1
6069,max_effective,20,60,3,3,0.05,0.95,0.9368369371277242,38,88.0,1,88.0,1,88.0,1,88.0,1
6070,max_effective,20,60,3,3,0.05,0.95,0.8793939945053043,6,39.0,1,39.0,1,39.0,1,39.0,1
6071,max_effective,20,60,3,3,0.05,0.95,0.9283757682967037,12,58.0,1,58.0,1,58.0,1,57.0,0
6072,max_effective,20,60,3,3,0.05,0.95,0.9033771937650824,5,46.0,1,46.0,1,46.0,1,45.0,0
6073,max_effective,20,60,3,3,0.05,0.95,0.9059242307559788,7,49.0,1,49.0,1,49.0,1,49.0,1
6074,max_effective,20,60,3,3,0.05,0.95,0.9487140288072142,20,81.0,1,81.0,1,81.0,1,81.0,1
6075,max_effective,20,60,3,3,0.05,0.95,0.9127666054836142,7,46.0,1,46.0,1,46.0,1,45.0,0
6076,max_effective,20,60,3,3,0.05,0.95,0.9153710211607544,28,75.0,1,75.0,1,75.0,1,75.0,1
6077,max_effective,20,60,3,3,0.05,0.95,0.9247685328113768,30,98.0,1,98.0,1,98.0,1,98.0,1
6078,max_effective,20,60,3,3,0.05,0.95,0.8476966501097367,14,49.0,1,49.0,1,49.0,1,49.0,1
6079,max_effective,20,60,3,3,0.05,0.95,0.9174172393401137,13,56.0,1,56.0,1,56.0,1,56.0,1
6080,max_effective,20,60,3,3,0.05,0.95,0.9403603785011622,10,58.0,1,58.0,1,58.0,1,58.0,1
6081,max_effective,20,60,3,3,0.05,0.95,0.9271541642201196,11,66.0,1,66.0,1,66.0,1,66.0,1
6082,max_effective,20,60,3,3,0.05,0.95,0.9424780893203334,12,61.0,1,61.0,1,61.0,1,61.0,1
6083,max_effective,20,60,3,3,0.05,0.95,0.9025728820676998,10,43.0,1,43.0,1,43.0,1,43.0,1
6084,max_effective,20,60,3,3,0.05,0.95,0.9010226773501752,11,47.0,1,47.0,1,47.0,1,47.0,1
6085,max_effective,20,60,3,3,0.05,0.95,0.9282349850506082,9,44.0,1,44.0,1,44.0,1,44.0,1
6086,max_effective,20,60,3,3,0.05,0.95,0.9066948357393456,17,59.0,1,59.0,1,59.0,1,59.0,1
6087,max_effective,20,60,3,3,0.05,0.95,0.944863891659256,32,86.0,1,86.0,1,86.0,1,86.0,1
6088,max_effective,20,60,3,3,0.05,0.95,0.8962733030851676,18,51.0,1,51.0,1,51.0,1,50.0,0
6089,max_effective,20,60,3,3,0.05,0.95,0.9184349848380148,14,63.0,1,63.0,1,63.0,1,63.0,1
6090,max_effective,20,60,3,3,0.05,0.95,0.7702727561516182,11,36.0,1,36.0,1,36.0,1,36.0,1
6091,max_effective,20,60,3,3,0.05,0.95,0.9420685746317676,40,126.0,0,133.0,0,138.0,1,138.0,1
6092,max_effective,20,60,3,3,0.05,0.95,0.9431335075998396,25,122.0,0,124.0,1,124.0,1,119.0,0
6093,max_effective,20,60,3,3,0.05,0.95,0.852301227931998,18,58.0,1,58.0,1,58.0,1,58.0,1
6094,max_effective,20,60,3,3,0.05,0.95,0.9065457841249828,22,74.0,1,74.0,1,74.0,1,74.0,1
6095,max_effective,20,60,3,3,0.05,0.95,0.943164985391637,38,94.0,1,94.0,1,94.0,1,94.0,1
6096,max_effective,20,60,3,3,0.05,0.95,0.9387562604542652,32,101.0,1,101.0,1,101.0,1,101.0,1
6097,max_effective,20,60,3,3,0.05,0.95,0.9100710921609544,29,93.0,1,93.0,1,93.0,1,93.0,1
6098,max_effective,20,60,3,3,0.05,0.95,0.9141636132677404,43,123.0,0,130.0,0,139.0,1,139.0,1
6099,max_effective,20,60,3,3,0.05,0.95,0.931992412797286,25,78.0,1,78.0,1,78.0,1,77.0,0
6100,max_effective,20,60,3,3,0.05,0.95,0.8903338664370104,40,100.0,1,100.0,1,100.0,1,100.0,1
6101,max_effective,20,60,3,3,0.05,0.95,0.91426797330329,11,55.0,1,55.0,1,55.0,1,55.0,1
6102,max_effective,20,60,3,3,0.05,0.95,0.916952715176381,8,52.0,1,52.0,1,52.0,1,52.0,1
6103,max_effective,20,60,3,3,0.05,0.95,0.9068404292243094,8,46.0,1,46.0,1,46.0,1,46.0,1
6104,max_effective,20,60,3,3,0.05,0.95,0.8232210467578998,9,45.0,1,45.0,1,45.0,1,45.0,1
6105,max_effective,20,60,3,3,0.05,0.95,0.9358079497327754,13,89.0,1,89.0,1,89.0,1,89.0,1
6106,max_effective,20,60,3,3,0.05,0.95,0.9296079679856236,28,101.0,1,101.0,1,101.0,1,101.0,1
6107,max_effective,20,60,3,3,0.05,0.95,0.9384355033514622,6,36.0,1,36.0,1,36.0,1,36.0,1
6108,max_effective,20,60,3,3,0.05,0.95,0.8782231894958938,14,65.0,1,65.0,1,65.0,1,64.0,0
6109,max_effective,20,60,3,3,0.05,0.95,0.9218027394921194,25,56.0,1,56.0,1,56.0,1,56.0,1
6110,max_effective,20,60,3,3,0.05,0.95,0.907536304293908,30,106.0,1,106.0,1,106.0,1,106.0,1
6111,max_effective,20,60,3,3,0.05,0.95,0.90098504934143,17,68.0,1,68.0,1,68.0,1,68.0,1
6112,max_effective,20,60,3,3,0.05,0.95,0.9443281180664218,22,66.0,1,66.0,1,66.0,1,66.0,1
6113,max_effective,20,60,3,3,0.05,0.95,0.9445597142163094,32,95.0,1,95.0,1,95.0,1,95.0,1
6114,max_effective,20,60,3,3,0.05,0.95,0.9370198392744736,28,85.0,1,85.0,1,85.0,1,85.0,1
6115,max_effective,20,60,3,3,0.05,0.95,0.9175424966869092,25,82.0,1,82.0,1,82.0,1,82.0,1
6116,max_effective,20,60,3,3,0.05,0.95,0.9287061433103824,9,34.0,1,34.0,1,34.0,1,33.0,0
6117,max_effective,20,60,3,3,0.05,0.95,0.949615431615728,52,103.0,1,103.0,1,103.0,1,103.0,1
6118,max_effective,20,60,3,3,0.05,0.95,0.9327831940528224,9,42.0,1,42.0,1,42.0,1,42.0,1
6119,max_effective,20,60,3,3,0.05,0.95,0.9363546094153996,26,88.0,1,88.0,1,88.0,1,88.0,1
6120,max_effective,20,60,3,3,0.05,0.95,0.9210351969732076,18,74.0,1,74.0,1,74.0,1,74.0,1
6121,max_effective,20,60,3,3,0.05,0.95,0.9324039240815456,18,58.0,1,58.0,1,58.0,1,58.0,1
6122,max_effective,20,60,3,3,0.05,0.95,0.9235434730472584,10,61.0,1,61.0,1,61.0,1,61.0,1
6123,max_effective,20,60,3,3,0.05,0.95,0.9411441452473058,18,67.0,1,67.0,1,67.0,1,67.0,1
6124,max_effective,20,60,3,3,0.05,0.95,0.9361368902334536,36,102.0,1,102.0,1,102.0,1,102.0,1
6125,max_effective,20,60,3,3,0.05,0.95,0.9421373309082602,20,60.0,1,60.0,1,60.0,1,60.0,1
6126,max_effective,20,60,3,3,0.05,0.95,0.8906729989576534,33,96.0,1,96.0,1,96.0,1,96.0,1
6127,max_effective,20,60,3,3,0.05,0.95,0.8931751147952963,7,38.0,1,38.0,1,38.0,1,38.0,1
6128,max_effective,20,60,3,3,0.05,0.95,0.9251544093391416,13,66.0,1,66.0,1,66.0,1,66.0,1
6129,max_effective,20,60,3,3,0.05,0.95,0.8502934438657518,11,59.0,1,59.0,1,59.0,1,59.0,1
6130,max_effective,20,60,3,3,0.05,0.95,0.9363027196790296,21,82.0,1,82.0,1,82.0,1,81.0,0
6131,max_effective,20,60,3,3,0.05,0.95,0.876958348223264,20,71.0,1,71.0,1,71.0,1,67.0,0
6132,max_effective,20,60,3,3,0.05,0.95,0.8976105510933768,15,59.0,1,59.0,1,59.0,1,59.0,1
6133,max_effective,20,60,3,3,0.05,0.95,0.8918101541955986,18,102.0,1,102.0,1,102.0,1,102.0,1
6134,max_effective,20,60,3,3,0.05,0.95,0.8923988665935831,22,73.0,1,73.0,1,73.0,1,73.0,1
6135,max_effective,20,60,3,3,0.05,0.95,0.9378918707196,13,53.0,1,53.0,1,53.0,1,53.0,1
6136,max_effective,20,60,3,3,0.05,0.95,0.943608181572588,14,74.0,1,74.0,1,74.0,1,74.0,1
6137,max_effective,20,60,3,3,0.05,0.95,0.940775512088713,17,115.0,1,115.0,1,115.0,1,113.0,0
6138,max_effective,20,60,3,3,0.05,0.95,0.9332576409533486,10,49.0,1,49.0,1,49.0,1,49.0,1
6139,max_effective,20,60,3,3,0.05,0.95,0.9383734268251338,16,70.0,1,70.0,1,70.0,1,70.0,1
6140,max_effective,20,60,3,3,0.05,0.95,0.9226163438937542,47,116.0,0,118.0,1,118.0,1,118.0,1
6141,max_effective,20,60,3,3,0.05,0.95,0.9155297377875432,15,54.0,1,54.0,1,54.0,1,54.0,1
6142,max_effective,20,60,3,3,0.05,0.95,0.9393025991648324,28,95.0,1,95.0,1,95.0,1,95.0,1
6143,max_effective,20,60,3,3,0.05,0.95,0.8857645893195151,9,44.0,1,44.0,1,44.0,1,44.0,1
6144,max_effective,20,60,3,3,0.05,0.95,0.931337297029862,14,85.0,1,85.0,1,85.0,1,85.0,1
6145,max_effective,20,60,3,3,0.05,0.95,0.9459618106890588,17,77.0,1,77.0,1,77.0,1,77.0,1
6146,max_effective,20,60,3,3,0.05,0.95,0.8935260593230191,6,39.0,1,39.0,1,39.0,1,39.0,1
6147,max_effective,20,60,3,3,0.05,0.95,0.938872872016286,25,112.0,1,112.0,1,112.0,1,112.0,1
6148,max_effective,20,60,3,3,0.05,0.95,0.9431375633883414,37,83.0,1,83.0,1,83.0,1,83.0,1
6149,max_effective,20,60,3,3,0.05,0.95,0.9412662593360868,18,86.0,1,86.0,1,86.0,1,86.0,1
6150,max_effective,20,60,3,3,0.05,0.95,0.9419518292305882,36,121.0,0,125.0,1,119.0,0,121.0,0
6151,max_effective,20,60,3,3,0.05,0.95,0.9200185791824343,7,57.0,1,57.0,1,57.0,1,57.0,1
6152,max_effective,20,60,3,3,0.05,0.95,0.9336512804738424,6,43.0,1,43.0,1,43.0,1,41.0,0
6153,max_effective,20,60,3,3,0.05,0.95,0.8773374209482843,10,65.0,1,65.0,1,65.0,1,65.0,1
6154,max_effective,20,60,3,3,0.05,0.95,0.9491248669534024,37,82.0,1,82.0,1,82.0,1,82.0,1
6155,max_effective,20,60,3,3,0.05,0.95,0.9216047154165689,13,52.0,1,52.0,1,52.0,1,50.0,0
6156,max_effective,20,60,3,3,0.05,0.95,0.848225612442225,21,52.0,1,52.0,1,52.0,1,52.0,1
6157,max_effective,20,60,3,3,0.05,0.95,0.949393037153084,15,61.0,1,61.0,1,61.0,1,61.0,1
6158,max_effective,20,60,3,3,0.05,0.95,0.9338735896959,64,115.0,1,115.0,1,115.0,1,115.0,1
6159,max_effective,20,60,3,3,0.05,0.95,0.927902379141907,8,55.0,1,55.0,1,55.0,1,55.0,1
6160,max_effective,20,60,3,3,0.05,0.95,0.9232311326531012,14,81.0,1,81.0,1,81.0,1,81.0,1
6161,max_effective,20,60,3,3,0.05,0.95,0.866193785025487,10,49.0,1,49.0,1,49.0,1,49.0,1
6162,max_effective,20,60,3,3,0.05,0.95,0.9146472136315856,14,77.0,1,77.0,1,77.0,1,77.0,1
6163,max_effective,20,60,3,3,0.05,0.95,0.9034419126575328,11,42.0,1,42.0,1,42.0,1,42.0,1
6164,max_effective,20,60,3,3,0.05,0.95,0.9247404663948624,17,74.0,1,74.0,1,74.0,1,74.0,1
6165,max_effective,20,60,3,3,0.05,0.95,0.9353669715143464,17,72.0,1,72.0,1,72.0,1,72.0,1
6166,max_effective,20,60,3,3,0.05,0.95,0.881751778433708,7,40.0,1,40.0,1,40.0,1,40.0,1
6167,max_effective,20,60,3,3,0.05,0.95,0.9478364322980652,5,47.0,1,47.0,1,47.0,1,47.0,1
6168,max_effective,20,60,3,3,0.05,0.95,0.9395490762494104,32,108.0,1,108.0,1,108.0,1,108.0,1
6169,max_effective,20,60,3,3,0.05,0.95,0.9242262839043356,35,101.0,1,101.0,1,101.0,1,101.0,1
6170,max_effective,20,60,3,3,0.05,0.95,0.8976734199532812,8,53.0,1,53.0,1,53.0,1,53.0,1
6171,max_effective,20,60,3,3,0.05,0.95,0.9050802689358012,10,44.0,1,44.0,1,44.0,1,44.0,1
6172,max_effective,20,60,3,3,0.05,0.95,0.924774452786075,28,124.0,0,124.0,0,119.0,0,125.0,1
6173,max_effective,20,60,3,3,0.05,0.95,0.9109678787782624,28,63.0,1,63.0,1,63.0,1,63.0,1
6174,max_effective,20,60,3,3,0.05,0.95,0.94608774564142,14,50.0,1,50.0,1,50.0,1,50.0,1
6175,max_effective,20,60,3,3,0.05,0.95,0.896411869862036,12,46.0,1,46.0,1,46.0,1,46.0,1
6176,max_effective,20,60,3,3,0.05,0.95,0.9185024585777763,26,94.0,1,94.0,1,94.0,1,94.0,1
6177,max_effective,20,60,3,3,0.05,0.95,0.8389723774866666,12,45.0,1,45.0,1,45.0,1,45.0,1
6178,max_effective,20,60,3,3,0.05,0.95,0.9178194120878712,21,50.0,1,50.0,1,50.0,1,49.0,0
6179,max_effective,20,60,3,3,0.05,0.95,0.8887348217457389,12,58.0,1,58.0,1,58.0,1,58.0,1
6180,max_effective,20,60,3,3,0.05,0.95,0.9439647287637014,17,100.0,1,100.0,1,100.0,1,100.0,1
6181,max_effective,20,60,3,3,0.05,0.95,0.8862363225282051,13,64.0,1,64.0,1,64.0,1,64.0,1
6182,max_effective,20,60,3,3,0.05,0.95,0.9458888915733316,21,48.0,1,48.0,1,48.0,1,47.0,0
6183,max_effective,20,60,3,3,0.05,0.95,0.9405400919529404,20,44.0,1,44.0,1,44.0,1,44.0,1
6184,max_effective,20,60,3,3,0.05,0.95,0.875243512187614,6,37.0,1,37.0,1,37.0,1,37.0,1
6185,max_effective,20,60,3,3,0.05,0.95,0.8776852677970771,5,37.0,1,37.0,1,37.0,1,37.0,1
6186,max_effective,20,60,3,3,0.05,0.95,0.923839024909259,15,79.0,1,79.0,1,79.0,1,79.0,1
6187,max_effective,20,60,3,3,0.05,0.95,0.908103417878164,40,70.0,1,70.0,1,70.0,1,70.0,1
6188,max_effective,20,60,3,3,0.05,0.95,0.9402884004948052,36,111.0,1,111.0,1,111.0,1,111.0,1
6189,max_effective,20,60,3,3,0.05,0.95,0.942102033523424,26,80.0,1,80.0,1,80.0,1,80.0,1
6190,max_effective,20,60,3,3,0.05,0.95,0.938074883465314,15,53.0,1,53.0,1,53.0,1,53.0,1
6191,max_effective,20,60,3,3,0.05,0.95,0.9347850985649367,17,68.0,1,68.0,1,68.0,1,68.0,1
6192,max_effective,20,60,3,3,0.05,0.95,0.9199562648126116,5,34.0,1,34.0,1,34.0,1,34.0,1
6193,max_effective,20,60,3,3,0.05,0.95,0.921910889004951,8,44.0,1,44.0,1,44.0,1,40.0,0
6194,max_effective,20,60,3,3,0.05,0.95,0.9123983228585186,20,104.0,1,104.0,1,104.0,1,104.0,1
6195,max_effective,20,60,3,3,0.05,0.95,0.8747237049315038,31,66.0,1,66.0,1,66.0,1,66.0,1
6196,max_effective,20,60,3,3,0.05,0.95,0.9421669165934996,7,49.0,1,49.0,1,49.0,1,49.0,1
6197,max_effective,20,60,3,3,0.05,0.95,0.8680092909969553,15,70.0,1,70.0,1,70.0,1,70.0,1
6198,max_effective,20,60,3,3,0.05,0.95,0.887287385566364,20,71.0,1,71.0,1,71.0,1,71.0,1
6199,max_effective,20,60,3,3,0.05,0.95,0.9479592866173404,16,69.0,1,69.0,1,69.0,1,69.0,1
6200,max_effective,20,60,3,3,0.05,0.95,0.9071361770567826,12,57.0,1,57.0,1,57.0,1,57.0,1
6201,max_effective,20,60,3,3,0.05,0.95,0.8876839620244036,10,53.0,1,53.0,1,53.0,1,53.0,1
6202,max_effective,20,60,3,3,0.05,0.95,0.936102105395918,21,91.0,1,91.0,1,91.0,1,91.0,1
6203,max_effective,20,60,3,3,0.05,0.95,0.9220700768303264,17,58.0,1,58.0,1,58.0,1,58.0,1
6204,max_effective,20,60,3,3,0.05,0.95,0.8751609437025087,17,79.0,1,79.0,1,79.0,1,79.0,1
6205,max_effective,20,60,3,3,0.05,0.95,0.9430674713950798,16,62.0,1,62.0,1,62.0,1,62.0,1
6206,max_effective,20,60,3,3,0.05,0.95,0.9495718653972338,99,127.0,0,145.0,0,148.0,1,100.0,0
6207,max_effective,20,60,3,3,0.05,0.95,0.9407939152076686,18,59.0,1,59.0,1,59.0,1,59.0,1
6208,max_effective,20,60,3,3,0.05,0.95,0.9152025480593042,18,87.0,1,87.0,1,87.0,1,87.0,1
6209,max_effective,20,60,3,3,0.05,0.95,0.845431893302692,13,52.0,1,52.0,1,52.0,1,52.0,1
6210,max_effective,20,60,3,3,0.05,0.95,0.8988707653700047,10,51.0,1,51.0,1,51.0,1,51.0,1
6211,max_effective,20,60,3,3,0.05,0.95,0.9483395300776242,25,87.0,1,87.0,1,87.0,1,87.0,1
6212,max_effective,20,60,3,3,0.05,0.95,0.8969008464850405,15,71.0,1,71.0,1,71.0,1,71.0,1
6213,max_effective,20,60,3,3,0.05,0.95,0.793402400903553,15,53.0,1,53.0,1,53.0,1,53.0,1
6214,max_effective,20,60,3,3,0.05,0.95,0.8929461058174947,8,45.0,1,45.0,1,45.0,1,42.0,0
6215,max_effective,20,60,3,3,0.05,0.95,0.8616967619550597,6,42.0,1,42.0,1,42.0,1,42.0,1
6216,max_effective,20,60,3,3,0.05,0.95,0.9118490464301284,4,46.0,1,46.0,1,46.0,1,46.0,1
6217,max_effective,20,60,3,3,0.05,0.95,0.8970126393603477,27,77.0,1,77.0,1,77.0,1,77.0,1
6218,max_effective,20,60,3,3,0.05,0.95,0.9117996254957342,16,66.0,1,66.0,1,66.0,1,66.0,1
6219,max_effective,20,60,3,3,0.05,0.95,0.9278345904757388,13,65.0,1,65.0,1,65.0,1,65.0,1
6220,max_effective,20,60,3,3,0.05,0.95,0.8832644776373536,25,73.0,1,73.0,1,73.0,1,73.0,1
6221,max_effective,20,60,3,3,0.05,0.95,0.94275204656614,23,59.0,1,59.0,1,59.0,1,59.0,1
6222,max_effective,20,60,3,3,0.05,0.95,0.943221511610311,8,41.0,1,41.0,1,41.0,1,41.0,1
6223,max_effective,20,60,3,3,0.05,0.95,0.9297949247108548,19,59.0,1,59.0,1,59.0,1,59.0,1
6224,max_effective,20,60,3,3,0.05,0.95,0.8908084452928958,5,37.0,1,37.0,1,37.0,1,37.0,1
6225,max_effective,20,60,3,3,0.05,0.95,0.9334987917781016,11,54.0,1,54.0,1,54.0,1,54.0,1
6226,max_effective,20,60,3,3,0.05,0.95,0.9303694066584496,37,103.0,1,103.0,1,103.0,1,103.0,1
6227,max_effective,20,60,3,3,0.05,0.95,0.9053001596894386,34,91.0,1,91.0,1,91.0,1,91.0,1
6228,max_effective,20,60,3,3,0.05,0.95,0.8948869385673404,9,52.0,1,52.0,1,52.0,1,52.0,1
6229,max_effective,20,60,3,3,0.05,0.95,0.8664756699211978,9,42.0,1,42.0,1,42.0,1,42.0,1
6230,max_effective,20,60,3,3,0.05,0.95,0.9000946076100498,7,38.0,1,38.0,1,38.0,1,34.0,0
6231,max_effective,20,60,3,3,0.05,0.95,0.8146725425362671,10,45.0,1,45.0,1,45.0,1,45.0,1
6232,max_effective,20,60,3,3,0.05,0.95,0.9122464191837812,22,54.0,1,54.0,1,54.0,1,54.0,1
6233,max_effective,20,60,3,3,0.05,0.95,0.9017389144418296,7,48.0,1,48.0,1,48.0,1,48.0,1
6234,max_effective,20,60,3,3,0.05,0.95,0.9131433773826914,11,65.0,1,65.0,1,65.0,1,65.0,1
6235,max_effective,20,60,3,3,0.05,0.95,0.8930719396825119,16,91.0,1,91.0,1,91.0,1,91.0,1
6236,max_effective,20,60,3,3,0.05,0.95,0.9353138941285848,43,113.0,0,116.0,1,116.0,1,116.0,1
6237,max_effective,20,60,3,3,0.05,0.95,0.9460222978405152,10,41.0,1,41.0,1,41.0,1,41.0,1
6238,max_effective,20,60,3,3,0.05,0.95,0.852034074745122,8,44.0,1,44.0,1,44.0,1,44.0,1
6239,max_effective,20,60,3,3,0.05,0.95,0.9232907781527172,11,76.0,1,76.0,1,76.0,1,76.0,1
6240,max_effective,20,60,3,3,0.05,0.95,0.9212214809467936,11,41.0,1,41.0,1,41.0,1,41.0,1
6241,max_effective,20,60,3,3,0.05,0.95,0.8087191363411856,11,49.0,1,49.0,1,49.0,1,49.0,1
6242,max_effective,20,60,3,3,0.05,0.95,0.906655588111337,13,75.0,1,75.0,1,75.0,1,75.0,1
6243,max_effective,20,60,3,3,0.05,0.95,0.9407552058573846,27,75.0,1,75.0,1,75.0,1,75.0,1
6244,max_effective,20,60,3,3,0.05,0.95,0.9496529206831238,17,89.0,1,89.0,1,89.0,1,89.0,1
6245,max_effective,20,60,3,3,0.05,0.95,0.947003163183423,34,113.0,0,116.0,1,116.0,1,109.0,0
6246,max_effective,20,60,3,3,0.05,0.95,0.9270382505870134,23,94.0,1,94.0,1,94.0,1,93.0,0
6247,max_effective,20,60,3,3,0.05,0.95,0.9374227180909296,31,90.0,1,90.0,1,90.0,1,90.0,1
6248,max_effective,20,60,3,3,0.05,0.95,0.8739898912546457,9,49.0,1,49.0,1,49.0,1,49.0,1
6249,max_effective,20,60,3,3,0.05,0.95,0.9125099062951956,64,111.0,1,111.0,1,111.0,1,111.0,1
6250,max_effective,20,60,3,3,0.05,0.95,0.8452545890898411,9,45.0,1,45.0,1,45.0,1,45.0,1
6251,max_effective,20,60,3,3,0.05,0.95,0.8817145168976609,25,90.0,1,90.0,1,90.0,1,90.0,1
6252,max_effective,20,60,3,3,0.05,0.95,0.9432770043705,44,116.0,1,116.0,1,116.0,1,116.0,1
6253,max_effective,20,60,3,3,0.05,0.95,0.9106130857568584,12,70.0,1,70.0,1,70.0,1,70.0,1
6254,max_effective,20,60,3,3,0.05,0.95,0.9247215300425844,21,89.0,1,89.0,1,89.0,1,87.0,0
6255,max_effective,20,60,3,3,0.05,0.95,0.9476157829419712,25,81.0,1,81.0,1,81.0,1,80.0,0
6256,max_effective,20,60,3,3,0.05,0.95,0.8689328569478223,17,55.0,1,55.0,1,55.0,1,55.0,1
6257,max_effective,20,60,3,3,0.05,0.95,0.9164384278700592,12,49.0,1,49.0,1,49.0,1,49.0,1
6258,max_effective,20,60,3,3,0.05,0.95,0.9275131592822192,8,50.0,1,50.0,1,50.0,1,49.0,0
6259,max_effective,20,60,3,3,0.05,0.95,0.8954347958761092,25,77.0,1,77.0,1,77.0,1,77.0,1
6260,max_effective,20,60,3,3,0.05,0.95,0.8489684827524965,13,65.0,1,65.0,1,65.0,1,65.0,1
6261,max_effective,20,60,3,3,0.05,0.95,0.904052361950196,15,62.0,1,62.0,1,62.0,1,62.0,1
6262,max_effective,20,60,3,3,0.05,0.95,0.9382483603427522,22,83.0,1,83.0,1,83.0,1,83.0,1
6263,max_effective,20,60,3,3,0.05,0.95,0.9137060228793682,9,60.0,1,60.0,1,60.0,1,59.0,0
6264,max_effective,20,60,3,3,0.05,0.95,0.9157140234880644,12,61.0,1,61.0,1,61.0,1,61.0,1
6265,max_effective,20,60,3,3,0.05,0.95,0.9131262044428848,21,70.0,1,70.0,1,70.0,1,70.0,1
6266,max_effective,20,60,3,3,0.05,0.95,0.9493588425988112,18,78.0,1,78.0,1,78.0,1,78.0,1
6267,max_effective,20,60,3,3,0.05,0.95,0.9061692074315222,35,96.0,0,99.0,1,99.0,1,99.0,1
6268,max_effective,20,60,3,3,0.05,0.95,0.9450001293476104,9,53.0,1,53.0,1,53.0,1,53.0,1
6269,max_effective,20,60,3,3,0.05,0.95,0.9441141579613316,11,65.0,1,65.0,1,65.0,1,65.0,1
6270,max_effective,20,60,3,3,0.05,0.95,0.9400509751341624,18,73.0,1,73.0,1,73.0,1,72.0,0
6271,max_effective,20,60,3,3,0.05,0.95,0.8873829052035797,19,84.0,1,84.0,1,84.0,1,84.0,1
6272,max_effective,20,60,3,3,0.05,0.95,0.931175972007382,18,57.0,1,57.0,1,57.0,1,57.0,1
6273,max_effective,20,60,3,3,0.05,0.95,0.9415410312528896,22,59.0,1,59.0,1,59.0,1,59.0,1
6274,max_effective,20,60,3,3,0.05,0.95,0.9359662660761472,17,61.0,1,61.0,1,61.0,1,61.0,1
6275,max_effective,20,60,3,3,0.05,0.95,0.935229830804602,12,63.0,1,63.0,1,63.0,1,63.0,1
6276,max_effective,20,60,3,3,0.05,0.95,0.9475666997249064,22,57.0,1,57.0,1,57.0,1,57.0,1
6277,max_effective,20,60,3,3,0.05,0.95,0.8758660291412037,4,36.0,1,36.0,1,36.0,1,34.0,0
6278,max_effective,20,60,3,3,0.05,0.95,0.9378535399572334,10,58.0,1,58.0,1,58.0,1,58.0,1
6279,max_effective,20,60,3,3,0.05,0.95,0.8600571856454784,6,32.0,1,32.0,1,32.0,1,32.0,1
6280,max_effective,20,60,3,3,0.05,0.95,0.8818076895424664,14,52.0,1,52.0,1,52.0,1,52.0,1
6281,max_effective,20,60,3,3,0.05,0.95,0.8506235503214059,5,33.0,1,33.0,1,33.0,1,33.0,1
6282,max_effective,20,60,3,3,0.05,0.95,0.908312076668258,11,57.0,1,57.0,1,57.0,1,57.0,1
6283,max_effective,20,60,3,3,0.05,0.95,0.9461571259920688,16,62.0,1,62.0,1,62.0,1,62.0,1
6284,max_effective,20,60,3,3,0.05,0.95,0.9175674421683908,12,59.0,1,59.0,1,59.0,1,59.0,1
6285,max_effective,20,60,3,3,0.05,0.95,0.9294594602179224,9,42.0,1,42.0,1,42.0,1,42.0,1
6286,max_effective,20,60,3,3,0.05,0.95,0.9234458455379654,25,103.0,1,103.0,1,103.0,1,103.0,1
6287,max_effective,20,60,3,3,0.05,0.95,0.7934603864446388,8,34.0,1,34.0,1,34.0,1,31.0,0
6288,max_effective,20,60,3,3,0.05,0.95,0.9355850748297996,17,72.0,1,72.0,1,72.0,1,72.0,1
6289,max_effective,20,60,3,3,0.05,0.95,0.9415788995551488,13,75.0,1,75.0,1,75.0,1,75.0,1
6290,max_effective,20,60,3,3,0.05,0.95,0.9014318614228304,17,65.0,1,65.0,1,65.0,1,65.0,1
6291,max_effective,20,60,3,3,0.05,0.95,0.8876534635630423,9,58.0,1,58.0,1,58.0,1,58.0,1
6292,max_effective,20,60,3,3,0.05,0.95,0.9328258568249708,15,64.0,1,64.0,1,64.0,1,64.0,1
6293,max_effective,20,60,3,3,0.05,0.95,0.902727516502792,12,45.0,1,45.0,1,45.0,1,45.0,1
6294,max_effective,20,60,3,3,0.05,0.95,0.9133124878796144,33,104.0,1,104.0,1,104.0,1,104.0,1
6295,max_effective,20,60,3,3,0.05,0.95,0.895632304541198,13,60.0,1,60.0,1,60.0,1,60.0,1
6296,max_effective,20,60,3,3,0.05,0.95,0.9354185561631267,25,97.0,1,97.0,1,97.0,1,97.0,1
6297,max_effective,20,60,3,3,0.05,0.95,0.9200636406314352,11,50.0,1,50.0,1,50.0,1,50.0,1
6298,max_effective,20,60,3,3,0.05,0.95,0.843334142515254,7,44.0,1,44.0,1,44.0,1,44.0,1
6299,max_effective,20,60,3,3,0.05,0.95,0.9178360561178676,17,61.0,1,61.0,1,61.0,1,61.0,1
6300,max_effective,20,60,3,3,0.05,0.95,0.9416564025013192,46,95.0,1,95.0,1,95.0,1,95.0,1
6301,max_effective,20,60,3,3,0.05,0.95,0.9380235076911198,11,52.0,1,52.0,1,52.0,1,52.0,1
6302,max_effective,20,60,3,3,0.05,0.95,0.9380727199193168,4,37.0,1,37.0,1,37.0,1,37.0,1
6303,max_effective,20,60,3,3,0.05,0.95,0.9464204289427376,20,105.0,1,105.0,1,105.0,1,105.0,1
6304,max_effective,20,60,3,3,0.05,0.95,0.8920979838535487,20,61.0,1,61.0,1,61.0,1,61.0,1
6305,max_effective,20,60,3,3,0.05,0.95,0.9400077835953368,32,100.0,1,100.0,1,100.0,1,100.0,1
6306,max_effective,20,60,3,3,0.05,0.95,0.9296282166182492,8,47.0,1,47.0,1,47.0,1,46.0,0
6307,max_effective,20,60,3,3,0.05,0.95,0.936438685732806,96,124.0,0,137.0,1,137.0,1,137.0,1
6308,max_effective,20,60,3,3,0.05,0.95,0.9486173224076528,18,54.0,1,54.0,1,54.0,1,54.0,1
6309,max_effective,20,60,3,3,0.05,0.95,0.9055130630457302,17,74.0,1,74.0,1,74.0,1,73.0,0
6310,max_effective,20,60,3,3,0.05,0.95,0.9417409969781598,13,72.0,1,72.0,1,72.0,1,72.0,1
6311,max_effective,20,60,3,3,0.05,0.95,0.8844201769010055,23,86.0,1,86.0,1,86.0,1,86.0,1
6312,max_effective,20,60,3,3,0.05,0.95,0.8901381102959876,19,75.0,1,75.0,1,75.0,1,75.0,1
6313,max_effective,20,60,3,3,0.05,0.95,0.9417081848351514,38,100.0,1,100.0,1,100.0,1,100.0,1
6314,max_effective,20,60,3,3,0.05,0.95,0.9496285872743956,11,58.0,1,58.0,1,58.0,1,57.0,0
6315,max_effective,20,60,3,3,0.05,0.95,0.8900908880843906,8,38.0,1,38.0,1,38.0,1,38.0,1
6316,max_effective,20,60,3,3,0.05,0.95,0.9091633634802052,20,93.0,1,93.0,1,93.0,1,93.0,1
6317,max_effective,20,60,3,3,0.05,0.95,0.9203216939367584,26,74.0,1,74.0,1,74.0,1,74.0,1
6318,max_effective,20,60,3,3,0.05,0.95,0.9496480406146244,24,83.0,1,83.0,1,83.0,1,83.0,1
6319,max_effective,20,60,3,3,0.05,0.95,0.9401224494412036,28,67.0,1,67.0,1,67.0,1,67.0,1
6320,max_effective,20,60,3,3,0.05,0.95,0.8260753561508385,6,45.0,1,45.0,1,45.0,1,45.0,1
6321,max_effective,20,60,3,3,0.05,0.95,0.8384062755299353,10,47.0,1,47.0,1,47.0,1,46.0,0
6322,max_effective,20,60,3,3,0.05,0.95,0.9396607295027122,28,71.0,1,71.0,1,71.0,1,71.0,1
6323,max_effective,20,60,3,3,0.05,0.95,0.8763922214214565,6,35.0,1,35.0,1,35.0,1,35.0,1
6324,max_effective,20,60,3,3,0.05,0.95,0.9489015887411606,15,93.0,1,93.0,1,93.0,1,93.0,1
6325,max_effective,20,60,3,3,0.05,0.95,0.9128320019775676,59,125.0,1,125.0,1,125.0,1,125.0,1
6326,max_effective,20,60,3,3,0.05,0.95,0.902401040965271,8,43.0,1,43.0,1,43.0,1,42.0,0
6327,max_effective,20,60,3,3,0.05,0.95,0.905539139999713,22,63.0,1,63.0,1,63.0,1,63.0,1
6328,max_effective,20,60,3,3,0.05,0.95,0.8980997195411746,14,52.0,1,52.0,1,52.0,1,52.0,1
6329,max_effective,20,60,3,3,0.05,0.95,0.9251082611577944,29,79.0,1,79.0,1,79.0,1,79.0,1
6330,max_effective,20,60,3,3,0.05,0.95,0.8505826350955769,3,30.0,1,30.0,1,30.0,1,30.0,1
6331,max_effective,20,60,3,3,0.05,0.95,0.947527240953606,18,73.0,1,73.0,1,73.0,1,73.0,1
6332,max_effective,20,60,3,3,0.05,0.95,0.9404551836275804,19,65.0,1,65.0,1,65.0,1,65.0,1
6333,max_effective,20,60,3,3,0.05,0.95,0.9444114367287788,25,78.0,1,78.0,1,78.0,1,78.0,1
6334,max_effective,20,60,3,3,0.05,0.95,0.9444136339318212,12,46.0,1,46.0,1,46.0,1,45.0,0
6335,max_effective,20,60,3,3,0.05,0.95,0.9389036361738952,11,74.0,1,74.0,1,74.0,1,74.0,1
6336,max_effective,20,60,3,3,0.05,0.95,0.9065512608713048,17,67.0,1,67.0,1,67.0,1,67.0,1
6337,max_effective,20,60,3,3,0.05,0.95,0.8518898346964147,9,44.0,1,44.0,1,44.0,1,44.0,1
6338,max_effective,20,60,3,3,0.05,0.95,0.922007576035427,12,61.0,1,61.0,1,61.0,1,61.0,1
6339,max_effective,20,60,3,3,0.05,0.95,0.9489011486279536,21,63.0,1,63.0,1,63.0,1,63.0,1
6340,max_effective,20,60,3,3,0.05,0.95,0.8948141744259264,11,49.0,1,49.0,1,49.0,1,49.0,1
6341,max_effective,20,60,3,3,0.05,0.95,0.8715699624994835,15,61.0,1,61.0,1,61.0,1,61.0,1
6342,max_effective,20,60,3,3,0.05,0.95,0.9488413959527782,21,69.0,1,69.0,1,69.0,1,69.0,1
6343,max_effective,20,60,3,3,0.05,0.95,0.93807790070624,65,113.0,0,137.0,0,147.0,1,146.0,0
6344,max_effective,20,60,3,3,0.05,0.95,0.9221415848664728,28,101.0,1,101.0,1,101.0,1,101.0,1
6345,max_effective,20,60,3,3,0.05,0.95,0.8805289087132988,6,39.0,1,39.0,1,39.0,1,39.0,1
6346,max_effective,20,60,3,3,0.05,0.95,0.940633487432182,31,71.0,1,71.0,1,71.0,1,71.0,1
6347,max_effective,20,60,3,3,0.05,0.95,0.8272876619075084,8,44.0,1,44.0,1,44.0,1,42.0,0
6348,max_effective,20,60,3,3,0.05,0.95,0.8126593875143288,8,41.0,1,41.0,1,41.0,1,41.0,1
6349,max_effective,20,60,3,3,0.05,0.95,0.9347482010543126,16,75.0,1,75.0,1,75.0,1,75.0,1
6350,max_effective,20,60,3,3,0.05,0.95,0.9317490459504182,15,63.0,1,63.0,1,63.0,1,62.0,0
6351,max_effective,20,60,3,3,0.05,0.95,0.9206344626925926,55,106.0,1,106.0,1,106.0,1,106.0,1
6352,max_effective,20,60,3,3,0.05,0.95,0.931747357130352,13,57.0,1,57.0,1,57.0,1,57.0,1
6353,max_effective,20,60,3,3,0.05,0.95,0.9218830121073196,9,66.0,1,66.0,1,66.0,1,65.0,0
6354,max_effective,20,60,3,3,0.05,0.95,0.9238339655576784,20,67.0,1,67.0,1,67.0,1,67.0,1
6355,max_effective,20,60,3,3,0.05,0.95,0.89786101002532,14,73.0,1,73.0,1,73.0,1,73.0,1
6356,max_effective,20,60,3,3,0.05,0.95,0.8570667988189085,8,53.0,1,53.0,1,53.0,1,52.0,0
6357,max_effective,20,60,3,3,0.05,0.95,0.9323613110865806,31,137.0,0,142.0,0,143.0,1,134.0,0
6358,max_effective,20,60,3,3,0.05,0.95,0.8218341664549113,9,49.0,1,49.0,1,49.0,1,49.0,1
6359,max_effective,20,60,3,3,0.05,0.95,0.8888374689370603,6,41.0,1,41.0,1,41.0,1,41.0,1
6360,max_effective,20,60,3,3,0.05,0.95,0.9146768221830088,6,47.0,1,47.0,1,47.0,1,47.0,1
6361,max_effective,20,60,3,3,0.05,0.95,0.9260462132786534,20,65.0,1,65.0,1,65.0,1,65.0,1
6362,max_effective,20,60,3,3,0.05,0.95,0.9444554711082268,12,54.0,1,54.0,1,54.0,1,54.0,1
6363,max_effective,20,60,3,3,0.05,0.95,0.948760316178549,10,54.0,1,54.0,1,54.0,1,54.0,1
6364,max_effective,20,60,3,3,0.05,0.95,0.9400246951606004,17,56.0,1,56.0,1,56.0,1,56.0,1
6365,max_effective,20,60,3,3,0.05,0.95,0.9012983155341432,48,95.0,1,95.0,1,95.0,1,95.0,1
6366,max_effective,20,60,3,3,0.05,0.95,0.9172051259880027,10,35.0,1,35.0,1,35.0,1,35.0,1
6367,max_effective,20,60,3,3,0.05,0.95,0.9111863471140498,18,56.0,1,56.0,1,56.0,1,56.0,1
6368,max_effective,20,60,3,3,0.05,0.95,0.9254563590159908,7,41.0,1,41.0,1,41.0,1,40.0,0
6369,max_effective,20,60,3,3,0.05,0.95,0.9174589330921914,10,54.0,1,54.0,1,54.0,1,54.0,1
6370,max_effective,20,60,3,3,0.05,0.95,0.93313228183381,13,53.0,1,53.0,1,53.0,1,51.0,0
6371,max_effective,20,60,3,3,0.05,0.95,0.94390328399046,30,126.0,1,123.0,0,126.0,1,126.0,1
6372,max_effective,20,60,3,3,0.05,0.95,0.9465040624385668,48,111.0,0,128.0,1,126.0,0,124.0,0
6373,max_effective,20,60,3,3,0.05,0.95,0.939487598223206,30,78.0,1,78.0,1,78.0,1,78.0,1
6374,max_effective,20,60,3,3,0.05,0.95,0.9072521531569936,19,59.0,1,59.0,1,59.0,1,59.0,1
6375,max_effective,20,60,3,3,0.05,0.95,0.9430782841191724,30,85.0,1,85.0,1,85.0,1,85.0,1
6376,max_effective,20,60,3,3,0.05,0.95,0.8963664364903625,11,45.0,1,45.0,1,45.0,1,45.0,1
6377,max_effective,20,60,3,3,0.05,0.95,0.9205953051659412,22,63.0,1,63.0,1,63.0,1,63.0,1
6378,max_effective,20,60,3,3,0.05,0.95,0.8677960767124577,16,80.0,1,80.0,1,80.0,1,80.0,1
6379,max_effective,20,60,3,3,0.05,0.95,0.93240631439973,19,61.0,1,61.0,1,61.0,1,59.0,0
6380,max_effective,20,60,3,3,0.05,0.95,0.9362848065750556,46,110.0,0,113.0,1,113.0,1,113.0,1
6381,max_effective,20,60,3,3,0.05,0.95,0.8862627486505498,11,44.0,1,44.0,1,44.0,1,44.0,1
6382,max_effective,20,60,3,3,0.05,0.95,0.9349604488461098,21,84.0,1,84.0,1,84.0,1,84.0,1
6383,max_effective,20,60,3,3,0.05,0.95,0.9422242152819847,12,58.0,1,58.0,1,58.0,1,58.0,1
6384,max_effective,20,60,3,3,0.05,0.95,0.887778331036046,11,45.0,1,45.0,1,45.0,1,45.0,1
6385,max_effective,20,60,3,3,0.05,0.95,0.939812626017511,15,67.0,1,67.0,1,67.0,1,67.0,1
6386,max_effective,20,60,3,3,0.05,0.95,0.9433315938622848,11,51.0,1,51.0,1,51.0,1,51.0,1
6387,max_effective,20,60,3,3,0.05,0.95,0.9331165116707184,15,59.0,1,59.0,1,59.0,1,59.0,1
6388,max_effective,20,60,3,3,0.05,0.95,0.8913110487511358,17,67.0,1,67.0,1,67.0,1,67.0,1
6389,max_effective,20,60,3,3,0.05,0.95,0.8788403496825798,18,70.0,1,70.0,1,70.0,1,70.0,1
6390,max_effective,20,60,3,3,0.05,0.95,0.9467921988205376,16,76.0,1,76.0,1,76.0,1,76.0,1
6391,max_effective,20,60,3,3,0.05,0.95,0.8774095581245314,13,63.0,1,63.0,1,63.0,1,56.0,0
6392,max_effective,20,60,3,3,0.05,0.95,0.9000344552611619,18,101.0,1,101.0,1,101.0,1,101.0,1
6393,max_effective,20,60,3,3,0.05,0.95,0.9485506176511566,19,96.0,1,96.0,1,96.0,1,96.0,1
6394,max_effective,20,60,3,3,0.05,0.95,0.9131111307398508,8,46.0,1,46.0,1,46.0,1,46.0,1
6395,max_effective,20,60,3,3,0.05,0.95,0.9069957008216742,13,66.0,1,66.0,1,66.0,1,66.0,1
6396,max_effective,20,60,3,3,0.05,0.95,0.8677179714636682,5,32.0,1,32.0,1,32.0,1,32.0,1
6397,max_effective,20,60,3,3,0.05,0.95,0.8359378798123394,28,63.0,1,63.0,1,63.0,1,63.0,1
6398,max_effective,20,60,3,3,0.05,0.95,0.8919835746669186,16,62.0,1,62.0,1,62.0,1,62.0,1
6399,max_effective,20,60,3,3,0.05,0.95,0.9294257747154412,17,74.0,1,74.0,1,74.0,1,74.0,1
6400,max_effective,20,60,3,3,0.05,0.95,0.859454095110322,6,38.0,1,38.0,1,38.0,1,36.0,0
6401,max_effective,20,60,3,3,0.05,0.95,0.944762985321639,44,88.0,1,88.0,1,88.0,1,88.0,1
6402,max_effective,20,60,3,3,0.05,0.95,0.7816109329534203,9,47.0,1,47.0,1,47.0,1,47.0,1
6403,max_effective,20,60,3,3,0.05,0.95,0.8982650552307613,15,61.0,1,61.0,1,61.0,1,61.0,1
6404,max_effective,20,60,3,3,0.05,0.95,0.8671353813955218,20,62.0,1,62.0,1,62.0,1,61.0,0
6405,max_effective,20,60,3,3,0.05,0.95,0.9179377734806708,51,90.0,1,90.0,1,90.0,1,90.0,1
6406,max_effective,20,60,3,3,0.05,0.95,0.9448125016915876,11,57.0,1,57.0,1,57.0,1,57.0,1
6407,max_effective,20,60,3,3,0.05,0.95,0.9301431135929512,10,58.0,1,58.0,1,58.0,1,57.0,0
6408,max_effective,20,60,3,3,0.05,0.95,0.9439307967790916,8,61.0,1,61.0,1,61.0,1,61.0,1
6409,max_effective,20,60,3,3,0.05,0.95,0.9020895390360132,10,71.0,1,71.0,1,71.0,1,71.0,1
6410,max_effective,20,60,3,3,0.05,0.95,0.8536195998079501,15,56.0,1,56.0,1,56.0,1,56.0,1
6411,max_effective,20,60,3,3,0.05,0.95,0.9480302103336932,11,54.0,1,54.0,1,54.0,1,54.0,1
6412,max_effective,20,60,3,3,0.05,0.95,0.8680766902490261,5,39.0,1,39.0,1,39.0,1,38.0,0
6413,max_effective,20,60,3,3,0.05,0.95,0.8953590216011131,12,56.0,1,56.0,1,56.0,1,56.0,1
6414,max_effective,20,60,3,3,0.05,0.95,0.9369778909549996,10,50.0,1,50.0,1,50.0,1,49.0,0
6415,max_effective,20,60,3,3,0.05,0.95,0.9456591345465492,11,46.0,1,46.0,1,46.0,1,46.0,1
6416,max_effective,20,60,3,3,0.05,0.95,0.8764861328706602,4,31.0,1,31.0,1,31.0,1,30.0,0
6417,max_effective,20,60,3,3,0.05,0.95,0.9234119528172604,9,58.0,1,58.0,1,58.0,1,58.0,1
6418,max_effective,20,60,3,3,0.05,0.95,0.9103999734787958,7,52.0,1,52.0,1,52.0,1,52.0,1
6419,max_effective,20,60,3,3,0.05,0.95,0.8946211568256811,19,92.0,1,92.0,1,92.0,1,92.0,1
6420,max_effective,20,60,3,3,0.05,0.95,0.9143388833568968,25,65.0,1,65.0,1,65.0,1,65.0,1
6421,max_effective,20,60,3,3,0.05,0.95,0.9422815843862123,16,49.0,1,49.0,1,49.0,1,49.0,1
6422,max_effective,20,60,3,3,0.05,0.95,0.9245028462582754,16,59.0,1,59.0,1,59.0,1,59.0,1
6423,max_effective,20,60,3,3,0.05,0.95,0.9491361516544656,38,102.0,1,102.0,1,102.0,1,102.0,1
6424,max_effective,20,60,3,3,0.05,0.95,0.8905333487962412,14,60.0,1,60.0,1,60.0,1,60.0,1
6425,max_effective,20,60,3,3,0.05,0.95,0.8618635983568255,6,35.0,1,35.0,1,35.0,1,35.0,1
6426,max_effective,20,60,3,3,0.05,0.95,0.944209153424324,30,68.0,1,68.0,1,68.0,1,68.0,1
6427,max_effective,20,60,3,3,0.05,0.95,0.9140070525656194,26,66.0,1,66.0,1,66.0,1,66.0,1
6428,max_effective,20,60,3,3,0.05,0.95,0.8424253807389345,6,41.0,1,41.0,1,41.0,1,41.0,1
6429,max_effective,20,60,3,3,0.05,0.95,0.8775763163987728,5,41.0,1,41.0,1,41.0,1,41.0,1
6430,max_effective,20,60,3,3,0.05,0.95,0.944780863976098,38,93.0,1,93.0,1,93.0,1,93.0,1
6431,max_effective,20,60,3,3,0.05,0.95,0.9349326954069596,56,116.0,0,129.0,1,129.0,1,129.0,1
6432,max_effective,20,60,3,3,0.05,0.95,0.8979694354287625,6,37.0,1,37.0,1,37.0,1,37.0,1
6433,max_effective,20,60,3,3,0.05,0.95,0.920338858502246,5,34.0,1,34.0,1,34.0,1,34.0,1
6434,max_effective,20,60,3,3,0.05,0.95,0.8849973518018416,14,50.0,1,50.0,1,50.0,1,50.0,1
6435,max_effective,20,60,3,3,0.05,0.95,0.8983167126300057,15,61.0,1,61.0,1,61.0,1,61.0,1
6436,max_effective,20,60,3,3,0.05,0.95,0.9028760357461152,6,38.0,1,38.0,1,38.0,1,38.0,1
6437,max_effective,20,60,3,3,0.05,0.95,0.9401334369659478,39,89.0,1,89.0,1,89.0,1,84.0,0
6438,max_effective,20,60,3,3,0.05,0.95,0.9101852968862508,18,78.0,1,78.0,1,78.0,1,78.0,1
6439,max_effective,20,60,3,3,0.05,0.95,0.8988248283127519,10,56.0,1,56.0,1,56.0,1,56.0,1
6440,max_effective,20,60,3,3,0.05,0.95,0.8939100782088367,12,55.0,1,55.0,1,55.0,1,55.0,1
6441,max_effective,20,60,3,3,0.05,0.95,0.9353655261025796,17,72.0,1,72.0,1,72.0,1,72.0,1
6442,max_effective,20,60,3,3,0.05,0.95,0.9345425294410916,18,50.0,1,50.0,1,50.0,1,50.0,1
6443,max_effective,20,60,3,3,0.05,0.95,0.9451854695783,38,95.0,1,95.0,1,95.0,1,95.0,1
6444,max_effective,20,60,3,3,0.05,0.95,0.8833602085174616,34,98.0,1,98.0,1,98.0,1,98.0,1
6445,max_effective,20,60,3,3,0.05,0.95,0.9448583437169285,16,75.0,1,75.0,1,75.0,1,75.0,1
6446,max_effective,20,60,3,3,0.05,0.95,0.9408924428594084,19,82.0,1,82.0,1,82.0,1,82.0,1
6447,max_effective,20,60,3,3,0.05,0.95,0.911753749838942,14,49.0,1,49.0,1,49.0,1,49.0,1
6448,max_effective,20,60,3,3,0.05,0.95,0.9318717645804816,13,60.0,1,60.0,1,60.0,1,60.0,1
6449,max_effective,20,60,3,3,0.05,0.95,0.86842815484133,9,48.0,1,48.0,1,48.0,1,48.0,1
6450,max_effective,20,60,3,3,0.05,0.95,0.8276021247366347,7,33.0,1,33.0,1,33.0,1,33.0,1
6451,max_effective,20,60,3,3,0.05,0.95,0.8585175366388492,10,58.0,1,58.0,1,58.0,1,58.0,1
6452,max_effective,20,60,3,3,0.05,0.95,0.9009204935048516,16,71.0,1,71.0,1,71.0,1,71.0,1
6453,max_effective,20,60,3,3,0.05,0.95,0.9406456568610566,17,72.0,1,72.0,1,72.0,1,72.0,1
6454,max_effective,20,60,3,3,0.05,0.95,0.905228064731173,48,109.0,0,124.0,1,124.0,1,124.0,1
6455,max_effective,20,60,3,3,0.05,0.95,0.9343704361326698,32,106.0,1,106.0,1,102.0,0,106.0,1
6456,max_effective,20,60,3,3,0.05,0.95,0.9396885004317288,34,89.0,1,89.0,1,89.0,1,89.0,1
6457,max_effective,20,60,3,3,0.05,0.95,0.930576285299292,28,118.0,1,118.0,1,118.0,1,117.0,0
6458,max_effective,20,60,3,3,0.05,0.95,0.9141386521581196,10,52.0,1,52.0,1,52.0,1,52.0,1
6459,max_effective,20,60,3,3,0.05,0.95,0.9454362296763869,14,66.0,1,66.0,1,66.0,1,66.0,1
6460,max_effective,20,60,3,3,0.05,0.95,0.8507077676653158,9,44.0,1,44.0,1,44.0,1,43.0,0
6461,max_effective,20,60,3,3,0.05,0.95,0.8933952159836925,23,75.0,1,75.0,1,75.0,1,75.0,1
6462,max_effective,20,60,3,3,0.05,0.95,0.9155199751842084,19,68.0,1,68.0,1,68.0,1,68.0,1
6463,max_effective,20,60,3,3,0.05,0.95,0.9332483444955896,40,83.0,1,83.0,1,83.0,1,83.0,1
6464,max_effective,20,60,3,3,0.05,0.95,0.9368086806657364,18,80.0,1,80.0,1,80.0,1,80.0,1
6465,max_effective,20,60,3,3,0.05,0.95,0.937647305073566,19,60.0,1,60.0,1,60.0,1,60.0,1
6466,max_effective,20,60,3,3,0.05,0.95,0.7592598599073725,6,43.0,1,43.0,1,43.0,1,43.0,1
6467,max_effective,20,60,3,3,0.05,0.95,0.9375646912241838,34,72.0,1,72.0,1,72.0,1,72.0,1
6468,max_effective,20,60,3,3,0.05,0.95,0.8993801878843822,17,62.0,1,62.0,1,62.0,1,62.0,1
6469,max_effective,20,60,3,3,0.05,0.95,0.8008675604090815,13,57.0,1,57.0,1,57.0,1,57.0,1
6470,max_effective,20,60,3,3,0.05,0.95,0.9399927054961268,28,80.0,1,80.0,1,80.0,1,80.0,1
6471,max_effective,20,60,3,3,0.05,0.95,0.9473588990023442,25,86.0,1,86.0,1,86.0,1,86.0,1
6472,max_effective,20,60,3,3,0.05,0.95,0.9341520943649906,14,53.0,1,53.0,1,53.0,1,53.0,1
6473,max_effective,20,60,3,3,0.05,0.95,0.9136062425959764,34,88.0,1,88.0,1,88.0,1,88.0,1
6474,max_effective,20,60,3,3,0.05,0.95,0.9346683248814388,7,45.0,1,45.0,1,45.0,1,45.0,1
6475,max_effective,20,60,3,3,0.05,0.95,0.840289737167255,10,48.0,1,48.0,1,48.0,1,48.0,1
6476,max_effective,20,60,3,3,0.05,0.95,0.9024849440172916,12,53.0,1,53.0,1,53.0,1,52.0,0
6477,max_effective,20,60,3,3,0.05,0.95,0.9462925990931652,26,76.0,1,76.0,1,76.0,1,76.0,1
6478,max_effective,20,60,3,3,0.05,0.95,0.9206229618724152,5,40.0,1,40.0,1,40.0,1,40.0,1
6479,max_effective,20,60,3,3,0.05,0.95,0.9379214424702794,73,124.0,1,124.0,1,124.0,1,124.0,1
6480,max_effective,20,60,3,3,0.05,0.95,0.9340125493057256,16,72.0,1,72.0,1,72.0,1,71.0,0
6481,max_effective,20,60,3,3,0.05,0.95,0.9476765765412126,22,72.0,1,72.0,1,72.0,1,72.0,1
6482,max_effective,20,60,3,3,0.05,0.95,0.9472842611835997,33,62.0,1,62.0,1,62.0,1,62.0,1
6483,max_effective,20,60,3,3,0.05,0.95,0.8246799190952401,5,35.0,1,35.0,1,35.0,1,35.0,1
6484,max_effective,20,60,3,3,0.05,0.95,0.937080901881956,11,41.0,1,41.0,1,41.0,1,41.0,1
6485,max_effective,20,60,3,3,0.05,0.95,0.9271770719864704,19,58.0,1,58.0,1,58.0,1,56.0,0
6486,max_effective,20,60,3,3,0.05,0.95,0.9366072751002532,17,64.0,1,64.0,1,64.0,1,64.0,1
6487,max_effective,20,60,3,3,0.05,0.95,0.879033214244875,21,72.0,1,72.0,1,72.0,1,72.0,1
6488,max_effective,20,60,3,3,0.05,0.95,0.8474968601089952,14,75.0,1,75.0,1,75.0,1,75.0,1
6489,max_effective,20,60,3,3,0.05,0.95,0.9014938946505212,20,100.0,1,100.0,1,100.0,1,100.0,1
6490,max_effective,20,60,3,3,0.05,0.95,0.9459970112256644,24,84.0,1,84.0,1,84.0,1,84.0,1
6491,max_effective,20,60,3,3,0.05,0.95,0.9245694304872284,17,62.0,1,62.0,1,62.0,1,62.0,1
6492,max_effective,20,60,3,3,0.05,0.95,0.9147364711409596,25,108.0,1,108.0,1,108.0,1,108.0,1
6493,max_effective,20,60,3,3,0.05,0.95,0.8039398015873228,11,49.0,1,49.0,1,49.0,1,46.0,0
6494,max_effective,20,60,3,3,0.05,0.95,0.8430185665489659,7,42.0,1,42.0,1,42.0,1,42.0,1
6495,max_effective,20,60,3,3,0.05,0.95,0.9472529326543542,14,63.0,1,63.0,1,63.0,1,63.0,1
6496,max_effective,20,60,3,3,0.05,0.95,0.8306627202635316,17,67.0,1,67.0,1,67.0,1,67.0,1
6497,max_effective,20,60,3,3,0.05,0.95,0.8836552576805491,20,94.0,1,94.0,1,94.0,1,94.0,1
6498,max_effective,20,60,3,3,0.05,0.95,0.9448799476072764,42,96.0,1,96.0,1,96.0,1,96.0,1
6499,max_effective,20,60,3,3,0.05,0.95,0.9262947677587228,20,85.0,1,85.0,1,85.0,1,85.0,1
6500,max_effective,20,60,3,3,0.05,0.95,0.9403036836340358,64,117.0,1,117.0,1,117.0,1,117.0,1
6501,max_effective,20,60,3,3,0.05,0.95,0.8800533042663649,17,63.0,1,63.0,1,63.0,1,63.0,1
6502,max_effective,20,60,3,3,0.05,0.95,0.9239558858876692,28,79.0,1,79.0,1,79.0,1,79.0,1
6503,max_effective,20,60,3,3,0.05,0.95,0.94330167384636,33,86.0,1,86.0,1,86.0,1,86.0,1
6504,max_effective,20,60,3,3,0.05,0.95,0.929031757550799,25,74.0,1,74.0,1,74.0,1,74.0,1
6505,max_effective,20,60,3,3,0.05,0.95,0.9102711643504496,7,33.0,1,33.0,1,33.0,1,33.0,1
6506,max_effective,20,60,3,3,0.05,0.95,0.9050114390304784,16,83.0,1,83.0,1,83.0,1,83.0,1
6507,max_effective,20,60,3,3,0.05,0.95,0.8638225571858551,10,59.0,1,59.0,1,59.0,1,59.0,1
6508,max_effective,20,60,3,3,0.05,0.95,0.9206210275982404,20,81.0,1,81.0,1,81.0,1,81.0,1
6509,max_effective,20,60,3,3,0.05,0.95,0.8446122138785925,9,52.0,1,52.0,1,52.0,1,51.0,0
6510,max_effective,20,60,3,3,0.05,0.95,0.887290494761306,20,63.0,1,63.0,1,63.0,1,63.0,1
6511,max_effective,20,60,3,3,0.05,0.95,0.8958062166597175,14,67.0,1,67.0,1,67.0,1,67.0,1
6512,max_effective,20,60,3,3,0.05,0.95,0.9065525855783564,24,75.0,1,75.0,1,75.0,1,75.0,1
6513,max_effective,20,60,3,3,0.05,0.95,0.8905897503187268,13,68.0,1,68.0,1,68.0,1,68.0,1
6514,max_effective,20,60,3,3,0.05,0.95,0.9247136099437828,10,63.0,1,63.0,1,63.0,1,63.0,1
6515,max_effective,20,60,3,3,0.05,0.95,0.8839189192911736,14,45.0,1,45.0,1,45.0,1,45.0,1
6516,max_effective,20,60,3,3,0.05,0.95,0.9348341286854456,49,90.0,1,90.0,1,90.0,1,90.0,1
6517,max_effective,20,60,3,3,0.05,0.95,0.8984350609299634,48,84.0,1,84.0,1,84.0,1,83.0,0
6518,max_effective,20,60,3,3,0.05,0.95,0.9274335631574524,15,70.0,1,70.0,1,70.0,1,69.0,0
6519,max_effective,20,60,3,3,0.05,0.95,0.9275145658525747,46,91.0,1,91.0,1,91.0,1,91.0,1
6520,max_effective,20,60,3,3,0.05,0.95,0.9279703511419336,5,39.0,1,39.0,1,39.0,1,39.0,1
6521,max_effective,20,60,3,3,0.05,0.95,0.9077857915903088,54,103.0,0,114.0,1,114.0,1,114.0,1
6522,max_effective,20,60,3,3,0.05,0.95,0.9137226374338164,20,88.0,1,88.0,1,88.0,1,88.0,1
6523,max_effective,20,60,3,3,0.05,0.95,0.9134461566791952,14,40.0,1,40.0,1,40.0,1,40.0,1
6524,max_effective,20,60,3,3,0.05,0.95,0.937675935621889,9,57.0,1,57.0,1,57.0,1,56.0,0
6525,max_effective,20,60,3,3,0.05,0.95,0.9478782350659792,16,49.0,1,49.0,1,49.0,1,49.0,1
6526,max_effective,20,60,3,3,0.05,0.95,0.8984602543240713,20,69.0,1,69.0,1,69.0,1,69.0,1
6527,max_effective,20,60,3,3,0.05,0.95,0.9440938958289364,26,96.0,1,96.0,1,96.0,1,96.0,1
6528,max_effective,20,60,3,3,0.05,0.95,0.8900848429439467,8,53.0,1,53.0,1,53.0,1,53.0,1
6529,max_effective,20,60,3,3,0.05,0.95,0.9391177105037706,10,53.0,1,53.0,1,53.0,1,53.0,1
6530,max_effective,20,60,3,3,0.05,0.95,0.9328349716711882,31,97.0,1,97.0,1,97.0,1,97.0,1
6531,max_effective,20,60,3,3,0.05,0.95,0.9363305056186096,20,79.0,1,79.0,1,79.0,1,79.0,1
6532,max_effective,20,60,3,3,0.05,0.95,0.8963048847035228,23,79.0,1,79.0,1,79.0,1,79.0,1
6533,max_effective,20,60,3,3,0.05,0.95,0.9388226533444334,19,86.0,1,86.0,1,86.0,1,86.0,1
6534,max_effective,20,60,3,3,0.05,0.95,0.9059940030276702,15,67.0,1,67.0,1,67.0,1,66.0,0
6535,max_effective,20,60,3,3,0.05,0.95,0.9215097395981178,36,68.0,1,68.0,1,68.0,1,68.0,1
6536,max_effective,20,60,3,3,0.05,0.95,0.851142610284889,12,51.0,1,51.0,1,51.0,1,51.0,1
6537,max_effective,20,60,3,3,0.05,0.95,0.7727354264927845,3,31.0,1,31.0,1,31.0,1,31.0,1
6538,max_effective,20,60,3,3,0.05,0.95,0.9222506722270508,20,66.0,1,66.0,1,66.0,1,66.0,1
6539,max_effective,20,60,3,3,0.05,0.95,0.9308005900066252,21,103.0,1,103.0,1,103.0,1,103.0,1
6540,max_effective,20,60,3,3,0.05,0.95,0.8809714785608452,6,36.0,1,36.0,1,36.0,1,36.0,1
6541,max_effective,20,60,3,3,0.05,0.95,0.8824046993721743,8,48.0,1,48.0,1,48.0,1,48.0,1
6542,max_effective,20,60,3,3,0.05,0.95,0.8312819726562644,6,33.0,1,33.0,1,33.0,1,33.0,1
6543,max_effective,20,60,3,3,0.05,0.95,0.9233567936901416,21,106.0,1,106.0,1,106.0,1,106.0,1
6544,max_effective,20,60,3,3,0.05,0.95,0.9083130552376092,14,56.0,1,56.0,1,56.0,1,56.0,1
6545,max_effective,20,60,3,3,0.05,0.95,0.9297793305432926,30,75.0,1,75.0,1,75.0,1,75.0,1
6546,max_effective,20,60,3,3,0.05,0.95,0.8893670845653742,7,51.0,1,51.0,1,51.0,1,50.0,0
6547,max_effective,20,60,3,3,0.05,0.95,0.900389696507687,33,70.0,1,70.0,1,70.0,1,70.0,1
6548,max_effective,20,60,3,3,0.05,0.95,0.925212921347254,34,99.0,1,99.0,1,99.0,1,99.0,1
6549,max_effective,20,60,3,3,0.05,0.95,0.913612440707002,4,31.0,1,31.0,1,31.0,1,31.0,1
6550,max_effective,20,60,3,3,0.05,0.95,0.9323117866250248,8,49.0,1,49.0,1,49.0,1,43.0,0
6551,max_effective,20,60,3,3,0.05,0.95,0.9455600532953958,25,90.0,1,90.0,1,90.0,1,90.0,1
6552,max_effective,20,60,3,3,0.05,0.95,0.9471404394521452,37,104.0,1,104.0,1,104.0,1,104.0,1
6553,max_effective,20,60,3,3,0.05,0.95,0.8368878549285583,23,58.0,1,58.0,1,58.0,1,57.0,0
6554,max_effective,20,60,3,3,0.05,0.95,0.8592769023870793,19,67.0,1,67.0,1,67.0,1,66.0,0
6555,max_effective,20,60,3,3,0.05,0.95,0.9155725619832468,11,58.0,1,58.0,1,58.0,1,58.0,1
6556,max_effective,20,60,3,3,0.05,0.95,0.9426567747450793,22,65.0,1,65.0,1,65.0,1,65.0,1
6557,max_effective,20,60,3,3,0.05,0.95,0.922295976357446,27,114.0,1,114.0,1,114.0,1,114.0,1
6558,max_effective,20,60,3,3,0.05,0.95,0.9022321391119988,13,60.0,1,60.0,1,60.0,1,60.0,1
6559,max_effective,20,60,3,3,0.05,0.95,0.943179934163724,117,116.0,0,130.0,0,144.0,0,164.0,1
6560,max_effective,20,60,3,3,0.05,0.95,0.8830466347029132,18,85.0,1,85.0,1,85.0,1,85.0,1
6561,max_effective,20,60,3,3,0.05,0.95,0.913523475210629,26,65.0,1,65.0,1,65.0,1,65.0,1
6562,max_effective,20,60,3,3,0.05,0.95,0.7958402780994144,5,32.0,1,32.0,1,32.0,1,32.0,1
6563,max_effective,20,60,3,3,0.05,0.95,0.920084741036332,39,78.0,1,78.0,1,78.0,1,75.0,0
6564,max_effective,20,60,3,3,0.05,0.95,0.8996026888631804,10,59.0,1,59.0,1,59.0,1,59.0,1
6565,max_effective,20,60,3,3,0.05,0.95,0.89106637284919,20,82.0,1,82.0,1,82.0,1,82.0,1
6566,max_effective,20,60,3,3,0.05,0.95,0.9490185297426782,7,64.0,1,64.0,1,64.0,1,64.0,1
6567,max_effective,20,60,3,3,0.05,0.95,0.9040381451246888,14,48.0,1,48.0,1,48.0,1,48.0,1
6568,max_effective,20,60,3,3,0.05,0.95,0.9341234089209643,21,89.0,1,89.0,1,89.0,1,89.0,1
6569,max_effective,20,60,3,3,0.05,0.95,0.94456512208213,58,132.0,0,139.0,0,149.0,1,148.0,0
6570,max_effective,20,60,3,3,0.05,0.95,0.9411135930643656,25,85.0,1,85.0,1,85.0,1,85.0,1
6571,max_effective,20,60,3,3,0.05,0.95,0.9280610275073758,21,60.0,1,60.0,1,60.0,1,60.0,1
6572,max_effective,20,60,3,3,0.05,0.95,0.8850381760601155,16,55.0,1,55.0,1,55.0,1,54.0,0
6573,max_effective,20,60,3,3,0.05,0.95,0.9454251343466452,54,112.0,0,135.0,1,134.0,0,135.0,1
6574,max_effective,20,60,3,3,0.05,0.95,0.9131625717476748,11,42.0,1,42.0,1,42.0,1,42.0,1
6575,max_effective,20,60,3,3,0.05,0.95,0.9330720123168482,18,61.0,1,61.0,1,61.0,1,61.0,1
6576,max_effective,20,60,3,3,0.05,0.95,0.9380505646860168,20,53.0,1,53.0,1,53.0,1,53.0,1
6577,max_effective,20,60,3,3,0.05,0.95,0.8981856326305004,24,75.0,1,75.0,1,75.0,1,75.0,1
6578,max_effective,20,60,3,3,0.05,0.95,0.936548681529404,35,101.0,0,103.0,1,103.0,1,103.0,1
6579,max_effective,20,60,3,3,0.05,0.95,0.901249800677562,24,73.0,1,73.0,1,73.0,1,73.0,1
6580,max_effective,20,60,3,3,0.05,0.95,0.9305778234412496,36,111.0,0,118.0,1,118.0,1,118.0,1
6581,max_effective,20,60,3,3,0.05,0.95,0.8773215469413954,14,66.0,1,66.0,1,66.0,1,66.0,1
6582,max_effective,20,60,3,3,0.05,0.95,0.9201059284726372,17,76.0,1,76.0,1,76.0,1,76.0,1
6583,max_effective,20,60,3,3,0.05,0.95,0.9317462424144504,18,64.0,1,64.0,1,64.0,1,64.0,1
6584,max_effective,20,60,3,3,0.05,0.95,0.881511634496303,6,35.0,1,35.0,1,35.0,1,35.0,1
6585,max_effective,20,60,3,3,0.05,0.95,0.8421094880018922,11,46.0,1,46.0,1,46.0,1,46.0,1
6586,max_effective,20,60,3,3,0.05,0.95,0.9343001415925956,21,90.0,1,90.0,1,90.0,1,90.0,1
6587,max_effective,20,60,3,3,0.05,0.95,0.9028628261994244,60,114.0,0,129.0,1,129.0,1,128.0,0
6588,max_effective,20,60,3,3,0.05,0.95,0.9151323018066112,6,36.0,1,36.0,1,36.0,1,36.0,1
6589,max_effective,20,60,3,3,0.05,0.95,0.937318383480922,8,41.0,1,41.0,1,41.0,1,41.0,1
6590,max_effective,20,60,3,3,0.05,0.95,0.9175696329563832,10,48.0,1,48.0,1,48.0,1,48.0,1
6591,max_effective,20,60,3,3,0.05,0.95,0.7486765164738794,6,36.0,1,36.0,1,36.0,1,36.0,1
6592,max_effective,20,60,3,3,0.05,0.95,0.9452894678534338,42,128.0,1,128.0,1,128.0,1,128.0,1
6593,max_effective,20,60,3,3,0.05,0.95,0.822406653798947,10,46.0,1,46.0,1,46.0,1,46.0,1
6594,max_effective,20,60,3,3,0.05,0.95,0.7989553517008726,6,44.0,1,44.0,1,44.0,1,44.0,1
6595,max_effective,20,60,3,3,0.05,0.95,0.9290573311387196,17,67.0,1,67.0,1,67.0,1,67.0,1
6596,max_effective,20,60,3,3,0.05,0.95,0.9304054508259886,11,59.0,1,59.0,1,59.0,1,59.0,1
6597,max_effective,20,60,3,3,0.05,0.95,0.9429359886660488,36,97.0,1,97.0,1,97.0,1,97.0,1
6598,max_effective,20,60,3,3,0.05,0.95,0.8950998477527975,12,58.0,1,58.0,1,58.0,1,58.0,1
6599,max_effective,20,60,3,3,0.05,0.95,0.7955712306855613,9,53.0,1,53.0,1,53.0,1,53.0,1
6600,max_effective,20,60,3,3,0.05,0.95,0.9483107515510496,20,85.0,1,85.0,1,85.0,1,85.0,1
6601,max_effective,20,60,3,3,0.05,0.95,0.9445362717678192,21,76.0,1,76.0,1,76.0,1,76.0,1
6602,max_effective,20,60,3,3,0.05,0.95,0.8709144081366937,32,85.0,1,85.0,1,85.0,1,85.0,1
6603,max_effective,20,60,3,3,0.05,0.95,0.8986662675217555,11,50.0,1,50.0,1,50.0,1,50.0,1
6604,max_effective,20,60,3,3,0.05,0.95,0.9240484165412384,20,64.0,1,64.0,1,64.0,1,64.0,1
6605,max_effective,20,60,3,3,0.05,0.95,0.9245691567200738,15,57.0,1,57.0,1,57.0,1,57.0,1
6606,max_effective,20,60,3,3,0.05,0.95,0.9363455705384908,9,41.0,1,41.0,1,41.0,1,41.0,1
6607,max_effective,20,60,3,3,0.05,0.95,0.9056505626109296,7,42.0,1,42.0,1,42.0,1,41.0,0
6608,max_effective,20,60,3,3,0.05,0.95,0.8916515243799662,9,45.0,1,45.0,1,45.0,1,44.0,0
6609,max_effective,20,60,3,3,0.05,0.95,0.9417703421525684,32,86.0,1,86.0,1,86.0,1,86.0,1
6610,max_effective,20,60,3,3,0.05,0.95,0.901666612896468,12,50.0,1,50.0,1,50.0,1,50.0,1
6611,max_effective,20,60,3,3,0.05,0.95,0.6568226385295106,5,34.0,1,34.0,1,34.0,1,34.0,1
6612,max_effective,20,60,3,3,0.05,0.95,0.8747418416513711,11,65.0,1,65.0,1,65.0,1,65.0,1
6613,max_effective,20,60,3,3,0.05,0.95,0.9192860073604088,9,55.0,1,55.0,1,55.0,1,53.0,0
6614,max_effective,20,60,3,3,0.05,0.95,0.7825859215237888,9,51.0,1,51.0,1,51.0,1,51.0,1
6615,max_effective,20,60,3,3,0.05,0.95,0.8836434110610559,8,45.0,1,45.0,1,45.0,1,45.0,1
6616,max_effective,20,60,3,3,0.05,0.95,0.9342023992226948,24,75.0,1,75.0,1,75.0,1,75.0,1
6617,max_effective,20,60,3,3,0.05,0.95,0.8505326346566364,6,40.0,1,40.0,1,40.0,1,40.0,1
6618,max_effective,20,60,3,3,0.05,0.95,0.944667076852325,45,121.0,1,121.0,1,121.0,1,121.0,1
6619,max_effective,20,60,3,3,0.05,0.95,0.8142006187783298,14,41.0,1,41.0,1,41.0,1,41.0,1
6620,max_effective,20,60,3,3,0.05,0.95,0.8522122996001948,26,105.0,1,105.0,1,105.0,1,105.0,1
6621,max_effective,20,60,3,3,0.05,0.95,0.9450372224856955,21,51.0,1,51.0,1,51.0,1,51.0,1
6622,max_effective,20,60,3,3,0.05,0.95,0.89054862422776,23,71.0,1,71.0,1,71.0,1,71.0,1
6623,max_effective,20,60,3,3,0.05,0.95,0.9039759891949728,16,64.0,1,64.0,1,64.0,1,64.0,1
6624,max_effective,20,60,3,3,0.05,0.95,0.944138690854478,35,132.0,0,142.0,1,138.0,0,137.0,0
6625,max_effective,20,60,3,3,0.05,0.95,0.888258347912888,6,49.0,1,49.0,1,49.0,1,49.0,1
6626,max_effective,20,60,3,3,0.05,0.95,0.921825163601639,10,43.0,1,43.0,1,43.0,1,41.0,0
6627,max_effective,20,60,3,3,0.05,0.95,0.9390432686277276,44,79.0,1,79.0,1,79.0,1,79.0,1
6628,max_effective,20,60,3,3,0.05,0.95,0.9439651812939228,13,59.0,1,59.0,1,59.0,1,59.0,1
6629,max_effective,20,60,3,3,0.05,0.95,0.9440654761902976,47,90.0,1,90.0,1,90.0,1,87.0,0
6630,max_effective,20,60,3,3,0.05,0.95,0.9055850951644426,17,53.0,1,53.0,1,53.0,1,53.0,1
6631,max_effective,20,60,3,3,0.05,0.95,0.8717630078752616,10,47.0,1,47.0,1,47.0,1,47.0,1
6632,max_effective,20,60,3,3,0.05,0.95,0.9174602380633858,5,30.0,1,30.0,1,30.0,1,30.0,1
6633,max_effective,20,60,3,3,0.05,0.95,0.9216558588357756,9,36.0,1,36.0,1,36.0,1,36.0,1
6634,max_effective,20,60,3,3,0.05,0.95,0.9392249294999462,8,38.0,1,38.0,1,38.0,1,38.0,1
6635,max_effective,20,60,3,3,0.05,0.95,0.9277524291519852,13,56.0,1,56.0,1,56.0,1,56.0,1
6636,max_effective,20,60,3,3,0.05,0.95,0.8706438850687225,9,45.0,1,45.0,1,45.0,1,45.0,1
6637,max_effective,20,60,3,3,0.05,0.95,0.8362612033504631,9,58.0,1,58.0,1,58.0,1,58.0,1
6638,max_effective,20,60,3,3,0.05,0.95,0.9212537953338892,7,48.0,1,48.0,1,48.0,1,48.0,1
6639,max_effective,20,60,3,3,0.05,0.95,0.9395955155203484,13,70.0,1,70.0,1,70.0,1,70.0,1
6640,max_effective,20,60,3,3,0.05,0.95,0.8921599133192151,10,52.0,1,52.0,1,52.0,1,51.0,0
6641,max_effective,20,60,3,3,0.05,0.95,0.8829174176885655,35,105.0,1,105.0,1,105.0,1,105.0,1
6642,max_effective,20,60,3,3,0.05,0.95,0.9282129484606332,8,43.0,1,43.0,1,43.0,1,43.0,1
6643,max_effective,20,60,3,3,0.05,0.95,0.9404538028792494,29,101.0,1,101.0,1,101.0,1,101.0,1
6644,max_effective,20,60,3,3,0.05,0.95,0.9479516452835084,73,112.0,1,112.0,1,112.0,1,112.0,1
6645,max_effective,20,60,3,3,0.05,0.95,0.906679385215478,17,64.0,1,64.0,1,64.0,1,64.0,1
6646,max_effective,20,60,3,3,0.05,0.95,0.8876952869953441,7,43.0,1,43.0,1,43.0,1,43.0,1
6647,max_effective,20,60,3,3,0.05,0.95,0.9453152534491356,24,65.0,1,65.0,1,65.0,1,65.0,1
6648,max_effective,20,60,3,3,0.05,0.95,0.923601925083088,10,70.0,1,70.0,1,70.0,1,70.0,1
6649,max_effective,20,60,3,3,0.05,0.95,0.8267060967687244,16,53.0,1,53.0,1,53.0,1,53.0,1
6650,max_effective,20,60,3,3,0.05,0.95,0.8888321171352748,20,63.0,1,63.0,1,63.0,1,43.0,0
6651,max_effective,20,60,3,3,0.05,0.95,0.930991787684089,76,134.0,0,141.0,1,141.0,1,140.0,0
6652,max_effective,20,60,3,3,0.05,0.95,0.9423571978708014,41,93.0,1,93.0,1,93.0,1,93.0,1
6653,max_effective,20,60,3,3,0.05,0.95,0.8784453269519674,14,47.0,1,47.0,1,47.0,1,47.0,1
6654,max_effective,20,60,3,3,0.05,0.95,0.949891499087228,38,81.0,1,81.0,1,81.0,1,81.0,1
6655,max_effective,20,60,3,3,0.05,0.95,0.9286425874865448,43,92.0,1,92.0,1,92.0,1,92.0,1
6656,max_effective,20,60,3,3,0.05,0.95,0.9124802634388832,19,70.0,1,70.0,1,70.0,1,70.0,1
6657,max_effective,20,60,3,3,0.05,0.95,0.9140728657475068,10,46.0,1,46.0,1,46.0,1,46.0,1
6658,max_effective,20,60,3,3,0.05,0.95,0.8147757923224768,4,31.0,1,31.0,1,31.0,1,31.0,1
6659,max_effective,20,60,3,3,0.05,0.95,0.9071017947772212,9,61.0,1,61.0,1,61.0,1,61.0,1
6660,max_effective,20,60,3,3,0.05,0.95,0.9486648079348856,58,119.0,1,119.0,1,119.0,1,119.0,1
6661,max_effective,20,60,3,3,0.05,0.95,0.9366100368473164,31,92.0,1,92.0,1,92.0,1,92.0,1
6662,max_effective,20,60,3,3,0.05,0.95,0.9405401465730642,11,60.0,1,60.0,1,60.0,1,60.0,1
6663,max_effective,20,60,3,3,0.05,0.95,0.9172066297192928,13,46.0,1,46.0,1,46.0,1,46.0,1
6664,max_effective,20,60,3,3,0.05,0.95,0.912377500078924,12,62.0,1,62.0,1,62.0,1,62.0,1
6665,max_effective,20,60,3,3,0.05,0.95,0.9473480133379942,36,119.0,1,119.0,1,118.0,0,119.0,1
6666,max_effective,20,60,3,3,0.05,0.95,0.9440862088118228,26,95.0,1,95.0,1,95.0,1,94.0,0
6667,max_effective,20,60,3,3,0.05,0.95,0.909947740391584,5,34.0,1,34.0,1,34.0,1,34.0,1
6668,max_effective,20,60,3,3,0.05,0.95,0.9446158778253086,47,112.0,0,134.0,1,134.0,1,134.0,1
6669,max_effective,20,60,3,3,0.05,0.95,0.9495279972224016,13,78.0,1,78.0,1,78.0,1,78.0,1
6670,max_effective,20,60,3,3,0.05,0.95,0.9435108290856145,71,112.0,1,112.0,1,112.0,1,111.0,0
6671,max_effective,20,60,3,3,0.05,0.95,0.9057893802437724,7,41.0,1,41.0,1,41.0,1,41.0,1
6672,max_effective,20,60,3,3,0.05,0.95,0.9104108971358322,20,74.0,1,74.0,1,74.0,1,74.0,1
6673,max_effective,20,60,3,3,0.05,0.95,0.9125882265269112,28,62.0,1,62.0,1,62.0,1,60.0,0
6674,max_effective,20,60,3,3,0.05,0.95,0.8859120245927998,13,49.0,1,49.0,1,49.0,1,49.0,1
6675,max_effective,20,60,3,3,0.05,0.95,0.8882419194541799,25,136.0,1,136.0,1,136.0,1,134.0,0
6676,max_effective,20,60,3,3,0.05,0.95,0.8748609069400003,12,56.0,1,56.0,1,56.0,1,56.0,1
6677,max_effective,20,60,3,3,0.05,0.95,0.921104473651974,12,49.0,1,49.0,1,49.0,1,49.0,1
6678,max_effective,20,60,3,3,0.05,0.95,0.8588324495437384,7,54.0,1,54.0,1,54.0,1,54.0,1
6679,max_effective,20,60,3,3,0.05,0.95,0.8586569778143067,15,57.0,1,57.0,1,57.0,1,57.0,1
6680,max_effective,20,60,3,3,0.05,0.95,0.9411573419385456,11,59.0,1,59.0,1,59.0,1,59.0,1
6681,max_effective,20,60,3,3,0.05,0.95,0.924184346838971,24,77.0,1,77.0,1,77.0,1,77.0,1
6682,max_effective,20,60,3,3,0.05,0.95,0.9173732906108508,13,66.0,1,66.0,1,66.0,1,66.0,1
6683,max_effective,20,60,3,3,0.05,0.95,0.8535971924322537,14,48.0,1,48.0,1,48.0,1,48.0,1
6684,max_effective,20,60,3,3,0.05,0.95,0.8853338520020957,17,56.0,1,56.0,1,56.0,1,56.0,1
6685,max_effective,20,60,3,3,0.05,0.95,0.935015885284636,52,96.0,1,96.0,1,96.0,1,96.0,1
6686,max_effective,20,60,3,3,0.05,0.95,0.917440944458502,19,91.0,1,91.0,1,91.0,1,91.0,1
6687,max_effective,20,60,3,3,0.05,0.95,0.917854903954538,43,114.0,1,114.0,1,114.0,1,114.0,1
6688,max_effective,20,60,3,3,0.05,0.95,0.8445739203030055,11,58.0,1,58.0,1,58.0,1,58.0,1
6689,max_effective,20,60,3,3,0.05,0.95,0.9400550347033124,14,58.0,1,58.0,1,58.0,1,58.0,1
6690,max_effective,20,60,3,3,0.05,0.95,0.930304516664338,14,53.0,1,53.0,1,53.0,1,53.0,1
6691,max_effective,20,60,3,3,0.05,0.95,0.9377593765047548,45,81.0,1,81.0,1,81.0,1,81.0,1
6692,max_effective,20,60,3,3,0.05,0.95,0.9117013071106002,30,63.0,1,63.0,1,63.0,1,63.0,1
6693,max_effective,20,60,3,3,0.05,0.95,0.93023998597756,30,70.0,1,70.0,1,70.0,1,70.0,1
6694,max_effective,20,60,3,3,0.05,0.95,0.9465803847744696,27,83.0,1,83.0,1,83.0,1,83.0,1
6695,max_effective,20,60,3,3,0.05,0.95,0.8456853746550124,7,40.0,1,40.0,1,40.0,1,39.0,0
6696,max_effective,20,60,3,3,0.05,0.95,0.8987890665393298,26,66.0,1,66.0,1,66.0,1,66.0,1
6697,max_effective,20,60,3,3,0.05,0.95,0.9274172252425557,11,46.0,1,46.0,1,46.0,1,45.0,0
6698,max_effective,20,60,3,3,0.05,0.95,0.9377723534761016,12,61.0,1,61.0,1,61.0,1,61.0,1
6699,max_effective,20,60,3,3,0.05,0.95,0.8771865950785771,6,52.0,1,52.0,1,52.0,1,49.0,0
6700,max_effective,20,60,3,3,0.05,0.95,0.8915914238075959,9,44.0,1,44.0,1,44.0,1,43.0,0
6701,max_effective,20,60,3,3,0.05,0.95,0.8983575939462219,7,41.0,1,41.0,1,41.0,1,41.0,1
6702,max_effective,20,60,3,3,0.05,0.95,0.8593852541924936,8,40.0,1,40.0,1,40.0,1,40.0,1
6703,max_effective,20,60,3,3,0.05,0.95,0.9470440226241748,9,36.0,1,36.0,1,36.0,1,36.0,1
6704,max_effective,20,60,3,3,0.05,0.95,0.8875512203283884,33,79.0,1,79.0,1,79.0,1,79.0,1
6705,max_effective,20,60,3,3,0.05,0.95,0.9452921823958268,13,63.0,1,63.0,1,63.0,1,63.0,1
6706,max_effective,20,60,3,3,0.05,0.95,0.8608474877579587,65,95.0,1,95.0,1,95.0,1,95.0,1
6707,max_effective,20,60,3,3,0.05,0.95,0.9378474350245838,17,64.0,1,64.0,1,64.0,1,64.0,1
6708,max_effective,20,60,3,3,0.05,0.95,0.9104552516413,26,78.0,1,78.0,1,78.0,1,78.0,1
6709,max_effective,20,60,3,3,0.05,0.95,0.8912456889150002,19,77.0,1,77.0,1,77.0,1,77.0,1
6710,max_effective,20,60,3,3,0.05,0.95,0.9158130524642724,8,54.0,1,54.0,1,54.0,1,54.0,1
6711,max_effective,20,60,3,3,0.05,0.95,0.9268488304360728,17,61.0,1,61.0,1,61.0,1,61.0,1
6712,max_effective,20,60,3,3,0.05,0.95,0.942890630915199,9,50.0,1,50.0,1,50.0,1,50.0,1
6713,max_effective,20,60,3,3,0.05,0.95,0.90924735124272,10,48.0,1,48.0,1,48.0,1,47.0,0
6714,max_effective,20,60,3,3,0.05,0.95,0.9326917963010648,64,113.0,1,113.0,1,113.0,1,113.0,1
6715,max_effective,20,60,3,3,0.05,0.95,0.90574613260277,9,53.0,1,53.0,1,53.0,1,53.0,1
6716,max_effective,20,60,3,3,0.05,0.95,0.8387770782549224,4,32.0,1,32.0,1,32.0,1,32.0,1
6717,max_effective,20,60,3,3,0.05,0.95,0.8973960491509188,12,58.0,1,58.0,1,58.0,1,58.0,1
6718,max_effective,20,60,3,3,0.05,0.95,0.9044201022396808,33,93.0,1,93.0,1,93.0,1,93.0,1
6719,max_effective,20,60,3,3,0.05,0.95,0.9163555291558142,15,75.0,1,75.0,1,75.0,1,75.0,1
6720,max_effective,20,60,3,3,0.05,0.95,0.949528080451325,56,99.0,0,107.0,1,107.0,1,107.0,1
6721,max_effective,20,60,3,3,0.05,0.95,0.8668074929080295,9,36.0,1,36.0,1,36.0,1,36.0,1
6722,max_effective,20,60,3,3,0.05,0.95,0.9426150220360082,26,84.0,1,84.0,1,84.0,1,84.0,1
6723,max_effective,20,60,3,3,0.05,0.95,0.9104679262487736,20,62.0,1,62.0,1,62.0,1,62.0,1
6724,max_effective,20,60,3,3,0.05,0.95,0.8881654475805651,14,58.0,1,58.0,1,58.0,1,58.0,1
6725,max_effective,20,60,3,3,0.05,0.95,0.9331788489605468,13,54.0,1,54.0,1,54.0,1,54.0,1
6726,max_effective,20,60,3,3,0.05,0.95,0.9330818771652144,19,53.0,1,53.0,1,53.0,1,52.0,0
6727,max_effective,20,60,3,3,0.05,0.95,0.9389278202065052,26,84.0,1,84.0,1,84.0,1,84.0,1
6728,max_effective,20,60,3,3,0.05,0.95,0.8715189411967705,17,49.0,1,49.0,1,49.0,1,49.0,1
6729,max_effective,20,60,3,3,0.05,0.95,0.8399809445170816,13,43.0,1,43.0,1,43.0,1,43.0,1
6730,max_effective,20,60,3,3,0.05,0.95,0.9091976839418928,21,52.0,1,52.0,1,52.0,1,52.0,1
6731,max_effective,20,60,3,3,0.05,0.95,0.8929012090021805,22,74.0,1,74.0,1,74.0,1,74.0,1
6732,max_effective,20,60,3,3,0.05,0.95,0.8117922580416206,6,49.0,1,49.0,1,49.0,1,49.0,1
6733,max_effective,20,60,3,3,0.05,0.95,0.9306903133018756,7,45.0,1,45.0,1,45.0,1,45.0,1
6734,max_effective,20,60,3,3,0.05,0.95,0.8487789115698086,29,62.0,1,62.0,1,62.0,1,62.0,1
6735,max_effective,20,60,3,3,0.05,0.95,0.8382532308377837,8,33.0,1,33.0,1,33.0,1,32.0,0
6736,max_effective,20,60,3,3,0.05,0.95,0.8634598235242716,12,56.0,1,56.0,1,56.0,1,56.0,1
6737,max_effective,20,60,3,3,0.05,0.95,0.8989006084870842,6,38.0,1,38.0,1,38.0,1,38.0,1
6738,max_effective,20,60,3,3,0.05,0.95,0.9466182132169978,15,69.0,1,69.0,1,69.0,1,69.0,1
6739,max_effective,20,60,3,3,0.05,0.95,0.8922265769158968,8,42.0,1,42.0,1,42.0,1,41.0,0
6740,max_effective,20,60,3,3,0.05,0.95,0.890172881398369,14,56.0,1,56.0,1,56.0,1,54.0,0
6741,max_effective,20,60,3,3,0.05,0.95,0.7851606439542584,3,26.0,1,26.0,1,26.0,1,26.0,1
6742,max_effective,20,60,3,3,0.05,0.95,0.8756024916834053,13,55.0,1,55.0,1,55.0,1,54.0,0
6743,max_effective,20,60,3,3,0.05,0.95,0.9473829128705322,42,118.0,0,132.0,1,128.0,0,127.0,0
6744,max_effective,20,60,3,3,0.05,0.95,0.9440128025209168,39,96.0,1,96.0,1,96.0,1,96.0,1
6745,max_effective,20,60,3,3,0.05,0.95,0.9297705948320636,7,47.0,1,47.0,1,47.0,1,47.0,1
6746,max_effective,20,60,3,3,0.05,0.95,0.9445402815958276,44,101.0,1,101.0,1,101.0,1,101.0,1
6747,max_effective,20,60,3,3,0.05,0.95,0.9488934114714686,26,124.0,0,133.0,1,130.0,0,130.0,0
6748,max_effective,20,60,3,3,0.05,0.95,0.9412959828089572,18,55.0,1,55.0,1,55.0,1,54.0,0
6749,max_effective,20,60,3,3,0.05,0.95,0.9141918002052072,5,45.0,1,45.0,1,45.0,1,45.0,1
6750,max_effective,20,60,3,3,0.05,0.95,0.8670767362792725,12,62.0,1,62.0,1,62.0,1,62.0,1
6751,max_effective,20,60,3,3,0.05,0.95,0.9005903914656763,20,58.0,1,58.0,1,58.0,1,58.0,1
6752,max_effective,20,60,3,3,0.05,0.95,0.852958648795719,10,49.0,1,49.0,1,49.0,1,44.0,0
6753,max_effective,20,60,3,3,0.05,0.95,0.9425992373655994,36,95.0,1,95.0,1,95.0,1,95.0,1
6754,max_effective,20,60,3,3,0.05,0.95,0.9425792516075888,17,61.0,1,61.0,1,61.0,1,61.0,1
6755,max_effective,20,60,3,3,0.05,0.95,0.8647643243439166,10,64.0,1,64.0,1,64.0,1,64.0,1
6756,max_effective,20,60,3,3,0.05,0.95,0.9121159144885717,11,51.0,1,51.0,1,51.0,1,51.0,1
6757,max_effective,20,60,3,3,0.05,0.95,0.8741721830960063,6,45.0,1,45.0,1,45.0,1,45.0,1
6758,max_effective,20,60,3,3,0.05,0.95,0.928379279744834,13,79.0,1,79.0,1,79.0,1,79.0,1
6759,max_effective,20,60,3,3,0.05,0.95,0.9483180490988096,25,68.0,1,68.0,1,68.0,1,68.0,1
6760,max_effective,20,60,3,3,0.05,0.95,0.9106202036637016,17,79.0,1,79.0,1,79.0,1,79.0,1
6761,max_effective,20,60,3,3,0.05,0.95,0.9497029727417629,25,74.0,1,74.0,1,74.0,1,74.0,1
6762,max_effective,20,60,3,3,0.05,0.95,0.91082380285637,17,55.0,1,55.0,1,55.0,1,55.0,1
6763,max_effective,20,60,3,3,0.05,0.95,0.9389025582196489,26,68.0,1,68.0,1,68.0,1,68.0,1
6764,max_effective,20,60,3,3,0.05,0.95,0.8371315610192436,13,51.0,1,51.0,1,51.0,1,51.0,1
6765,max_effective,20,60,3,3,0.05,0.95,0.8814506004696034,32,98.0,1,98.0,1,98.0,1,98.0,1
6766,max_effective,20,60,3,3,0.05,0.95,0.9356255234620472,13,68.0,1,68.0,1,68.0,1,68.0,1
6767,max_effective,20,60,3,3,0.05,0.95,0.9355801999075716,8,56.0,1,56.0,1,56.0,1,56.0,1
6768,max_effective,20,60,3,3,0.05,0.95,0.9414925103901486,27,71.0,1,71.0,1,71.0,1,71.0,1
6769,max_effective,20,60,3,3,0.05,0.95,0.7741274812621,2,25.0,1,25.0,1,25.0,1,24.0,0
6770,max_effective,20,60,3,3,0.05,0.95,0.8920776352406832,20,60.0,1,60.0,1,60.0,1,60.0,1
6771,max_effective,20,60,3,3,0.05,0.95,0.9482343571590583,31,106.0,1,106.0,1,106.0,1,106.0,1
6772,max_effective,20,60,3,3,0.05,0.95,0.9285137332355275,7,46.0,1,46.0,1,46.0,1,46.0,1
6773,max_effective,20,60,3,3,0.05,0.95,0.9135309482557714,23,62.0,1,62.0,1,62.0,1,62.0,1
6774,max_effective,20,60,3,3,0.05,0.95,0.9419352205656424,32,122.0,0,126.0,1,126.0,1,126.0,1
6775,max_effective,20,60,3,3,0.05,0.95,0.9386086218688232,7,55.0,1,55.0,1,55.0,1,55.0,1
6776,max_effective,20,60,3,3,0.05,0.95,0.9014350047315094,23,66.0,1,66.0,1,66.0,1,62.0,0
6777,max_effective,20,60,3,3,0.05,0.95,0.9481498169503016,47,102.0,0,106.0,1,106.0,1,106.0,1
6778,max_effective,20,60,3,3,0.05,0.95,0.9336496899386952,7,58.0,1,58.0,1,58.0,1,58.0,1
6779,max_effective,20,60,3,3,0.05,0.95,0.8802741457802524,9,41.0,1,41.0,1,41.0,1,40.0,0
6780,max_effective,20,60,3,3,0.05,0.95,0.9354369147068042,6,46.0,1,46.0,1,46.0,1,46.0,1
6781,max_effective,20,60,3,3,0.05,0.95,0.907652049155092,10,49.0,1,49.0,1,49.0,1,49.0,1
6782,max_effective,20,60,3,3,0.05,0.95,0.8738008481027093,10,59.0,1,59.0,1,59.0,1,59.0,1
6783,max_effective,20,60,3,3,0.05,0.95,0.924012039775668,43,113.0,1,113.0,1,113.0,1,113.0,1
6784,max_effective,20,60,3,3,0.05,0.95,0.9109337742903514,5,39.0,1,39.0,1,39.0,1,39.0,1
6785,max_effective,20,60,3,3,0.05,0.95,0.9207491780309904,15,67.0,1,67.0,1,67.0,1,66.0,0
6786,max_effective,20,60,3,3,0.05,0.95,0.9087345915839372,48,108.0,0,121.0,1,121.0,1,121.0,1
6787,max_effective,20,60,3,3,0.05,0.95,0.906108992897258,14,61.0,1,61.0,1,61.0,1,61.0,1
6788,max_effective,20,60,3,3,0.05,0.95,0.9164209242536726,10,57.0,1,57.0,1,57.0,1,57.0,1
6789,max_effective,20,60,3,3,0.05,0.95,0.9458133719955936,9,47.0,1,47.0,1,47.0,1,47.0,1
6790,max_effective,20,60,3,3,0.05,0.95,0.9455095216531756,26,96.0,1,96.0,1,96.0,1,96.0,1
6791,max_effective,20,60,3,3,0.05,0.95,0.9375242884023568,6,44.0,1,44.0,1,44.0,1,44.0,1
6792,max_effective,20,60,3,3,0.05,0.95,0.9224507642463649,9,50.0,1,50.0,1,50.0,1,50.0,1
6793,max_effective,20,60,3,3,0.05,0.95,0.9108009538495072,27,79.0,1,79.0,1,79.0,1,79.0,1
6794,max_effective,20,60,3,3,0.05,0.95,0.9318986028905574,35,126.0,0,133.0,1,131.0,0,129.0,0
6795,max_effective,20,60,3,3,0.05,0.95,0.9183383751109856,17,45.0,1,45.0,1,45.0,1,43.0,0
6796,max_effective,20,60,3,3,0.05,0.95,0.9362564342001102,29,118.0,1,118.0,1,118.0,1,118.0,1
6797,max_effective,20,60,3,3,0.05,0.95,0.8258702764652326,7,59.0,1,59.0,1,59.0,1,59.0,1
6798,max_effective,20,60,3,3,0.05,0.95,0.8438915191224996,11,58.0,1,58.0,1,58.0,1,58.0,1
6799,max_effective,20,60,3,3,0.05,0.95,0.9490247901448156,49,102.0,1,102.0,1,102.0,1,102.0,1
6800,max_effective,20,60,3,3,0.05,0.95,0.9336244575926071,17,47.0,1,47.0,1,47.0,1,45.0,0
6801,max_effective,20,60,3,3,0.05,0.95,0.8890439492943549,18,68.0,1,68.0,1,68.0,1,68.0,1
6802,max_effective,20,60,3,3,0.05,0.95,0.9000196327295215,15,58.0,1,58.0,1,58.0,1,58.0,1
6803,max_effective,20,60,3,3,0.05,0.95,0.8938305919028154,17,64.0,1,64.0,1,64.0,1,64.0,1
6804,max_effective,20,60,3,3,0.05,0.95,0.9252356796226884,20,71.0,1,71.0,1,71.0,1,71.0,1
6805,max_effective,20,60,3,3,0.05,0.95,0.921491023740837,14,57.0,1,57.0,1,57.0,1,57.0,1
6806,max_effective,20,60,3,3,0.05,0.95,0.9379611569961256,27,130.0,1,129.0,0,124.0,0,121.0,0
6807,max_effective,20,60,3,3,0.05,0.95,0.9124048181823864,13,75.0,1,75.0,1,75.0,1,75.0,1
6808,max_effective,20,60,3,3,0.05,0.95,0.9487884244379844,57,105.0,1,105.0,1,105.0,1,105.0,1
6809,max_effective,20,60,3,3,0.05,0.95,0.8229177727790444,10,45.0,1,45.0,1,45.0,1,45.0,1
6810,max_effective,20,60,3,3,0.05,0.95,0.922443937915091,20,95.0,1,95.0,1,95.0,1,95.0,1
6811,max_effective,20,60,3,3,0.05,0.95,0.7896547058908131,26,49.0,1,49.0,1,49.0,1,49.0,1
6812,max_effective,20,60,3,3,0.05,0.95,0.7772671197520183,10,49.0,1,49.0,1,49.0,1,49.0,1
6813,max_effective,20,60,3,3,0.05,0.95,0.9270485108564916,14,63.0,1,63.0,1,63.0,1,63.0,1
6814,max_effective,20,60,3,3,0.05,0.95,0.8735619464122496,10,32.0,1,32.0,1,32.0,1,31.0,0
6815,max_effective,20,60,3,3,0.05,0.95,0.9220507470175784,7,49.0,1,49.0,1,49.0,1,49.0,1
6816,max_effective,20,60,3,3,0.05,0.95,0.9173389843417772,17,71.0,1,71.0,1,71.0,1,71.0,1
6817,max_effective,20,60,3,3,0.05,0.95,0.9155837961749076,5,43.0,1,43.0,1,43.0,1,43.0,1
6818,max_effective,20,60,3,3,0.05,0.95,0.8835099357460835,6,38.0,1,38.0,1,38.0,1,38.0,1
6819,max_effective,20,60,3,3,0.05,0.95,0.9191823972958362,13,62.0,1,62.0,1,62.0,1,62.0,1
6820,max_effective,20,60,3,3,0.05,0.95,0.9230006774150592,25,110.0,1,110.0,1,110.0,1,110.0,1
6821,max_effective,20,60,3,3,0.05,0.95,0.9463581443210884,18,61.0,1,61.0,1,61.0,1,59.0,0
6822,max_effective,20,60,3,3,0.05,0.95,0.8591571244939367,9,60.0,1,60.0,1,60.0,1,60.0,1
6823,max_effective,20,60,3,3,0.05,0.95,0.9260830153930152,21,96.0,1,96.0,1,96.0,1,96.0,1
6824,max_effective,20,60,3,3,0.05,0.95,0.8051999550071873,8,48.0,1,48.0,1,48.0,1,48.0,1
6825,max_effective,20,60,3,3,0.05,0.95,0.9164737869553096,16,84.0,1,84.0,1,84.0,1,84.0,1
6826,max_effective,20,60,3,3,0.05,0.95,0.948963415753334,32,74.0,1,74.0,1,74.0,1,73.0,0
6827,max_effective,20,60,3,3,0.05,0.95,0.8068568609570655,13,62.0,1,62.0,1,62.0,1,62.0,1
6828,max_effective,20,60,3,3,0.05,0.95,0.9305886009643064,25,75.0,1,75.0,1,75.0,1,75.0,1
6829,max_effective,20,60,3,3,0.05,0.95,0.8739196881201117,23,83.0,1,83.0,1,83.0,1,83.0,1
6830,max_effective,20,60,3,3,0.05,0.95,0.8574205075127255,17,67.0,1,67.0,1,67.0,1,67.0,1
6831,max_effective,20,60,3,3,0.05,0.95,0.942757040611803,9,63.0,1,63.0,1,63.0,1,63.0,1
6832,max_effective,20,60,3,3,0.05,0.95,0.940331412081315,79,114.0,0,118.0,1,118.0,1,118.0,1
6833,max_effective,20,60,3,3,0.05,0.95,0.9297832848169254,24,64.0,1,64.0,1,64.0,1,64.0,1
6834,max_effective,20,60,3,3,0.05,0.95,0.905221497171163,7,35.0,1,35.0,1,35.0,1,34.0,0
6835,max_effective,20,60,3,3,0.05,0.95,0.9337569828623314,21,64.0,1,64.0,1,64.0,1,64.0,1
6836,max_effective,20,60,3,3,0.05,0.95,0.946176508645892,29,124.0,0,125.0,0,127.0,1,127.0,1
6837,max_effective,20,60,3,3,0.05,0.95,0.902342375374708,6,43.0,1,43.0,1,43.0,1,43.0,1
6838,max_effective,20,60,3,3,0.05,0.95,0.937303363773172,58,106.0,0,139.0,1,139.0,1,134.0,0
6839,max_effective,20,60,3,3,0.05,0.95,0.9237769569653492,6,38.0,1,38.0,1,38.0,1,37.0,0
6840,max_effective,20,60,3,3,0.05,0.95,0.9323731424365654,8,51.0,1,51.0,1,51.0,1,51.0,1
6841,max_effective,20,60,3,3,0.05,0.95,0.8916231474836293,7,45.0,1,45.0,1,45.0,1,45.0,1
6842,max_effective,20,60,3,3,0.05,0.95,0.9302667301463102,21,64.0,1,64.0,1,64.0,1,64.0,1
6843,max_effective,20,60,3,3,0.05,0.95,0.9367435069397072,15,54.0,1,54.0,1,54.0,1,54.0,1
6844,max_effective,20,60,3,3,0.05,0.95,0.8647398488393979,15,60.0,1,60.0,1,60.0,1,60.0,1
6845,max_effective,20,60,3,3,0.05,0.95,0.8642507084178371,6,43.0,1,43.0,1,43.0,1,42.0,0
6846,max_effective,20,60,3,3,0.05,0.95,0.817421641218912,6,44.0,1,44.0,1,44.0,1,44.0,1
6847,max_effective,20,60,3,3,0.05,0.95,0.946382087573492,12,68.0,1,68.0,1,68.0,1,68.0,1
6848,max_effective,20,60,3,3,0.05,0.95,0.9223591491983976,23,75.0,1,75.0,1,75.0,1,75.0,1
6849,max_effective,20,60,3,3,0.05,0.95,0.9289182953753872,24,86.0,1,86.0,1,86.0,1,86.0,1
6850,max_effective,20,60,3,3,0.05,0.95,0.9486282920032064,26,111.0,1,111.0,1,111.0,1,111.0,1
6851,max_effective,20,60,3,3,0.05,0.95,0.9141250416721056,12,56.0,1,56.0,1,56.0,1,56.0,1
6852,max_effective,20,60,3,3,0.05,0.95,0.8869295552523883,9,48.0,1,48.0,1,48.0,1,48.0,1
6853,max_effective,20,60,3,3,0.05,0.95,0.9217058108455208,17,74.0,1,74.0,1,74.0,1,72.0,0
6854,max_effective,20,60,3,3,0.05,0.95,0.866352320086453,14,70.0,1,70.0,1,70.0,1,70.0,1
6855,max_effective,20,60,3,3,0.05,0.95,0.9234650810374276,87,119.0,0,128.0,1,128.0,1,128.0,1
6856,max_effective,20,60,3,3,0.05,0.95,0.8519385573125727,8,57.0,1,57.0,1,57.0,1,57.0,1
6857,max_effective,20,60,3,3,0.05,0.95,0.9252226576836728,14,44.0,1,44.0,1,44.0,1,44.0,1
6858,max_effective,20,60,3,3,0.05,0.95,0.8775395895329298,10,59.0,1,59.0,1,59.0,1,59.0,1
6859,max_effective,20,60,3,3,0.05,0.95,0.8470055029266294,22,59.0,1,59.0,1,59.0,1,59.0,1
6860,max_effective,20,60,3,3,0.05,0.95,0.9440505927439236,39,108.0,1,108.0,1,108.0,1,108.0,1
6861,max_effective,20,60,3,3,0.05,0.95,0.9016336960014862,19,70.0,1,70.0,1,70.0,1,70.0,1
6862,max_effective,20,60,3,3,0.05,0.95,0.93385042654935,45,104.0,0,122.0,1,122.0,1,122.0,1
6863,max_effective,20,60,3,3,0.05,0.95,0.9110568700665742,31,101.0,1,101.0,1,101.0,1,101.0,1
6864,max_effective,20,60,3,3,0.05,0.95,0.9045362643644056,7,41.0,1,41.0,1,41.0,1,41.0,1
6865,max_effective,20,60,3,3,0.05,0.95,0.9230485591105656,19,71.0,1,71.0,1,71.0,1,71.0,1
6866,max_effective,20,60,3,3,0.05,0.95,0.8903826126178197,18,62.0,1,62.0,1,62.0,1,62.0,1
6867,max_effective,20,60,3,3,0.05,0.95,0.8944746666226527,41,97.0,1,97.0,1,97.0,1,97.0,1
6868,max_effective,20,60,3,3,0.05,0.95,0.9118222393297828,9,50.0,1,50.0,1,50.0,1,50.0,1
6869,max_effective,20,60,3,3,0.05,0.95,0.8745376633584105,18,45.0,1,45.0,1,45.0,1,45.0,1
6870,max_effective,20,60,3,3,0.05,0.95,0.9159852405048284,37,82.0,1,82.0,1,82.0,1,82.0,1
6871,max_effective,20,60,3,3,0.05,0.95,0.9443787980411292,32,118.0,1,118.0,1,118.0,1,118.0,1
6872,max_effective,20,60,3,3,0.05,0.95,0.8684473825111859,14,64.0,1,64.0,1,64.0,1,64.0,1
6873,max_effective,20,60,3,3,0.05,0.95,0.9041667147894754,12,45.0,1,45.0,1,45.0,1,45.0,1
6874,max_effective,20,60,3,3,0.05,0.95,0.945058334766559,17,70.0,1,70.0,1,70.0,1,70.0,1
6875,max_effective,20,60,3,3,0.05,0.95,0.905094377413188,6,45.0,1,45.0,1,45.0,1,44.0,0
6876,max_effective,20,60,3,3,0.05,0.95,0.9409952875663358,41,95.0,1,95.0,1,95.0,1,95.0,1
6877,max_effective,20,60,3,3,0.05,0.95,0.9413562553428888,18,57.0,1,57.0,1,57.0,1,55.0,0
6878,max_effective,20,60,3,3,0.05,0.95,0.8205093063171405,4,31.0,1,31.0,1,31.0,1,31.0,1
6879,max_effective,20,60,3,3,0.05,0.95,0.9441938755761384,57,105.0,0,129.0,1,129.0,1,129.0,1
6880,max_effective,20,60,3,3,0.05,0.95,0.9473367910029208,18,67.0,1,67.0,1,67.0,1,67.0,1
6881,max_effective,20,60,3,3,0.05,0.95,0.9311972890131984,47,75.0,1,75.0,1,75.0,1,75.0,1
6882,max_effective,20,60,3,3,0.05,0.95,0.8143701139086269,5,33.0,1,33.0,1,33.0,1,31.0,0
6883,max_effective,20,60,3,3,0.05,0.95,0.923041992678464,32,62.0,1,62.0,1,62.0,1,61.0,0
6884,max_effective,20,60,3,3,0.05,0.95,0.9335899624481796,11,52.0,1,52.0,1,52.0,1,52.0,1
6885,max_effective,20,60,3,3,0.05,0.95,0.8902287388679093,28,79.0,1,79.0,1,79.0,1,79.0,1
6886,max_effective,20,60,3,3,0.05,0.95,0.9297397327026656,12,51.0,1,51.0,1,51.0,1,51.0,1
6887,max_effective,20,60,3,3,0.05,0.95,0.9121724242478144,6,56.0,1,56.0,1,56.0,1,56.0,1
6888,max_effective,20,60,3,3,0.05,0.95,0.8946557881900159,4,38.0,1,38.0,1,38.0,1,35.0,0
6889,max_effective,20,60,3,3,0.05,0.95,0.937994601854803,10,58.0,1,58.0,1,58.0,1,57.0,0
6890,max_effective,20,60,3,3,0.05,0.95,0.8567507874488011,19,61.0,1,61.0,1,61.0,1,61.0,1
6891,max_effective,20,60,3,3,0.05,0.95,0.9470573351865472,18,104.0,1,104.0,1,104.0,1,104.0,1
6892,max_effective,20,60,3,3,0.05,0.95,0.8428639194996713,9,38.0,1,38.0,1,38.0,1,38.0,1
6893,max_effective,20,60,3,3,0.05,0.95,0.9327618300752848,10,71.0,1,71.0,1,71.0,1,71.0,1
6894,max_effective,20,60,3,3,0.05,0.95,0.8903247883663937,20,70.0,1,70.0,1,70.0,1,70.0,1
6895,max_effective,20,60,3,3,0.05,0.95,0.9453276559890412,15,68.0,1,68.0,1,68.0,1,68.0,1
6896,max_effective,20,60,3,3,0.05,0.95,0.901493556828961,10,54.0,1,54.0,1,54.0,1,54.0,1
6897,max_effective,20,60,3,3,0.05,0.95,0.9054976485463218,38,113.0,1,113.0,1,113.0,1,113.0,1
6898,max_effective,20,60,3,3,0.05,0.95,0.853264985280016,17,54.0,1,54.0,1,54.0,1,54.0,1
6899,max_effective,20,60,3,3,0.05,0.95,0.8288507876404642,16,47.0,1,47.0,1,47.0,1,47.0,1
6900,max_effective,20,60,3,3,0.05,0.95,0.9209903572013988,9,49.0,1,49.0,1,49.0,1,49.0,1
6901,max_effective,20,60,3,3,0.05,0.95,0.920760859632362,12,53.0,1,53.0,1,53.0,1,53.0,1
6902,max_effective,20,60,3,3,0.05,0.95,0.8884335613311986,16,64.0,1,64.0,1,64.0,1,60.0,0
6903,max_effective,20,60,3,3,0.05,0.95,0.9345557446231308,32,115.0,0,116.0,1,116.0,1,106.0,0
6904,max_effective,20,60,3,3,0.05,0.95,0.9420677401607565,9,48.0,1,48.0,1,48.0,1,48.0,1
6905,max_effective,20,60,3,3,0.05,0.95,0.8916666086431569,17,73.0,1,73.0,1,73.0,1,73.0,1
6906,max_effective,20,60,3,3,0.05,0.95,0.8895329264594171,9,52.0,1,52.0,1,52.0,1,52.0,1
6907,max_effective,20,60,3,3,0.05,0.95,0.8986395173806974,10,51.0,1,51.0,1,51.0,1,51.0,1
6908,max_effective,20,60,3,3,0.05,0.95,0.9332327562631212,30,93.0,1,93.0,1,93.0,1,93.0,1
6909,max_effective,20,60,3,3,0.05,0.95,0.9301116486444514,11,50.0,1,50.0,1,50.0,1,50.0,1
6910,max_effective,20,60,3,3,0.05,0.95,0.8782207139459012,7,44.0,1,44.0,1,44.0,1,43.0,0
6911,max_effective,20,60,3,3,0.05,0.95,0.8948375358388456,42,121.0,0,125.0,1,125.0,1,125.0,1
6912,max_effective,20,60,3,3,0.05,0.95,0.942760241071046,29,84.0,1,84.0,1,84.0,1,84.0,1
6913,max_effective,20,60,3,3,0.05,0.95,0.8603418229145112,13,52.0,1,52.0,1,52.0,1,52.0,1
6914,max_effective,20,60,3,3,0.05,0.95,0.9008269273580644,17,50.0,1,50.0,1,50.0,1,50.0,1
6915,max_effective,20,60,3,3,0.05,0.95,0.9408316727995892,20,91.0,1,91.0,1,91.0,1,91.0,1
6916,max_effective,20,60,3,3,0.05,0.95,0.8930320694412941,15,69.0,1,69.0,1,69.0,1,69.0,1
6917,max_effective,20,60,3,3,0.05,0.95,0.792050398708863,9,40.0,1,40.0,1,40.0,1,40.0,1
6918,max_effective,20,60,3,3,0.05,0.95,0.8551357945847843,15,71.0,1,71.0,1,71.0,1,71.0,1
6919,max_effective,20,60,3,3,0.05,0.95,0.9274532187820412,13,77.0,1,77.0,1,77.0,1,77.0,1
6920,max_effective,20,60,3,3,0.05,0.95,0.8761859615942539,10,48.0,1,48.0,1,48.0,1,48.0,1
6921,max_effective,20,60,3,3,0.05,0.95,0.9377210410993144,22,55.0,1,55.0,1,55.0,1,53.0,0
6922,max_effective,20,60,3,3,0.05,0.95,0.866730090355299,8,40.0,1,40.0,1,40.0,1,40.0,1
6923,max_effective,20,60,3,3,0.05,0.95,0.9116523581305548,9,45.0,1,45.0,1,45.0,1,45.0,1
6924,max_effective,20,60,3,3,0.05,0.95,0.9293144452172571,30,73.0,1,73.0,1,73.0,1,72.0,0
6925,max_effective,20,60,3,3,0.05,0.95,0.8859666365162332,22,75.0,1,75.0,1,75.0,1,75.0,1
6926,max_effective,20,60,3,3,0.05,0.95,0.9264519447962064,17,70.0,1,70.0,1,70.0,1,70.0,1
6927,max_effective,20,60,3,3,0.05,0.95,0.9499977246254324,24,90.0,1,90.0,1,90.0,1,90.0,1
6928,max_effective,20,60,3,3,0.05,0.95,0.9333501062445122,12,53.0,1,53.0,1,53.0,1,53.0,1
6929,max_effective,20,60,3,3,0.05,0.95,0.9429772288827436,6,37.0,1,37.0,1,37.0,1,37.0,1
6930,max_effective,20,60,3,3,0.05,0.95,0.9233226315330568,9,50.0,1,50.0,1,50.0,1,50.0,1
6931,max_effective,20,60,3,3,0.05,0.95,0.9322062706292106,18,52.0,1,52.0,1,52.0,1,52.0,1
6932,max_effective,20,60,3,3,0.05,0.95,0.9232733404920348,20,53.0,1,53.0,1,53.0,1,53.0,1
6933,max_effective,20,60,3,3,0.05,0.95,0.9301647358876928,68,114.0,1,114.0,1,114.0,1,114.0,1
6934,max_effective,20,60,3,3,0.05,0.95,0.9105846234360792,15,54.0,1,54.0,1,54.0,1,54.0,1
6935,max_effective,20,60,3,3,0.05,0.95,0.9099652609935652,13,55.0,1,55.0,1,55.0,1,55.0,1
6936,max_effective,20,60,3,3,0.05,0.95,0.9429712192029476,47,108.0,0,110.0,1,110.0,1,110.0,1
6937,max_effective,20,60,3,3,0.05,0.95,0.926664117443382,21,67.0,1,67.0,1,67.0,1,67.0,1
6938,max_effective,20,60,3,3,0.05,0.95,0.8782511482226866,11,48.0,1,48.0,1,48.0,1,48.0,1
6939,max_effective,20,60,3,3,0.05,0.95,0.9292697686959034,37,66.0,1,66.0,1,66.0,1,65.0,0
6940,max_effective,20,60,3,3,0.05,0.95,0.9352162378051064,33,75.0,1,75.0,1,75.0,1,75.0,1
6941,max_effective,20,60,3,3,0.05,0.95,0.9102298416205264,11,55.0,1,55.0,1,55.0,1,55.0,1
6942,max_effective,20,60,3,3,0.05,0.95,0.8366318706273518,10,40.0,1,40.0,1,40.0,1,40.0,1
6943,max_effective,20,60,3,3,0.05,0.95,0.8865506815681305,7,46.0,1,46.0,1,46.0,1,45.0,0
6944,max_effective,20,60,3,3,0.05,0.95,0.9443908886554248,50,90.0,1,90.0,1,90.0,1,90.0,1
6945,max_effective,20,60,3,3,0.05,0.95,0.8615055657853374,15,60.0,1,60.0,1,60.0,1,60.0,1
6946,max_effective,20,60,3,3,0.05,0.95,0.900636325389253,21,59.0,1,59.0,1,59.0,1,59.0,1
6947,max_effective,20,60,3,3,0.05,0.95,0.92978424613006,9,63.0,1,63.0,1,63.0,1,63.0,1
6948,max_effective,20,60,3,3,0.05,0.95,0.9249946688747278,9,57.0,1,57.0,1,57.0,1,57.0,1
6949,max_effective,20,60,3,3,0.05,0.95,0.9047195149765904,9,71.0,1,71.0,1,71.0,1,71.0,1
6950,max_effective,20,60,3,3,0.05,0.95,0.842799703511825,20,47.0,1,47.0,1,47.0,1,47.0,1
6951,max_effective,20,60,3,3,0.05,0.95,0.9002090817032999,13,54.0,1,54.0,1,54.0,1,54.0,1
6952,max_effective,20,60,3,3,0.05,0.95,0.9233388643363974,33,67.0,1,67.0,1,67.0,1,67.0,1
6953,max_effective,20,60,3,3,0.05,0.95,0.915506615000092,44,90.0,1,90.0,1,90.0,1,90.0,1
6954,max_effective,20,60,3,3,0.05,0.95,0.8714437671979124,25,82.0,1,82.0,1,82.0,1,82.0,1
6955,max_effective,20,60,3,3,0.05,0.95,0.9237779838804224,10,48.0,1,48.0,1,48.0,1,48.0,1
6956,max_effective,20,60,3,3,0.05,0.95,0.822174238266204,5,43.0,1,43.0,1,43.0,1,41.0,0
6957,max_effective,20,60,3,3,0.05,0.95,0.9295870150669217,20,80.0,1,80.0,1,80.0,1,80.0,1
6958,max_effective,20,60,3,3,0.05,0.95,0.8795979215320152,14,78.0,1,78.0,1,78.0,1,78.0,1
6959,max_effective,20,60,3,3,0.05,0.95,0.9459638315026102,40,101.0,1,101.0,1,101.0,1,99.0,0
6960,max_effective,20,60,3,3,0.05,0.95,0.9385249109128132,5,49.0,1,49.0,1,49.0,1,47.0,0
6961,max_effective,20,60,3,3,0.05,0.95,0.9483954681237255,62,105.0,0,122.0,1,122.0,1,120.0,0
6962,max_effective,20,60,3,3,0.05,0.95,0.9404148483824551,34,105.0,1,105.0,1,105.0,1,105.0,1
6963,max_effective,20,60,3,3,0.05,0.95,0.9461890369186948,21,71.0,1,71.0,1,71.0,1,71.0,1
6964,max_effective,20,60,3,3,0.05,0.95,0.8597767835018701,9,52.0,1,52.0,1,52.0,1,52.0,1
6965,max_effective,20,60,3,3,0.05,0.95,0.8999856063754643,7,46.0,1,46.0,1,46.0,1,44.0,0
6966,max_effective,20,60,3,3,0.05,0.95,0.9436537096894648,41,97.0,1,97.0,1,97.0,1,96.0,0
6967,max_effective,20,60,3,3,0.05,0.95,0.8515825324219575,5,34.0,1,34.0,1,34.0,1,34.0,1
6968,max_effective,20,60,3,3,0.05,0.95,0.917220124286702,17,47.0,1,47.0,1,47.0,1,47.0,1
6969,max_effective,20,60,3,3,0.05,0.95,0.8768040922083266,15,50.0,1,50.0,1,50.0,1,50.0,1
6970,max_effective,20,60,3,3,0.05,0.95,0.9406839845230036,24,94.0,1,94.0,1,94.0,1,94.0,1
6971,max_effective,20,60,3,3,0.05,0.95,0.8322418219887021,5,31.0,1,31.0,1,31.0,1,31.0,1
6972,max_effective,20,60,3,3,0.05,0.95,0.8941405874257573,6,41.0,1,41.0,1,41.0,1,41.0,1
6973,max_effective,20,60,3,3,0.05,0.95,0.935580810703008,20,96.0,1,96.0,1,96.0,1,96.0,1
6974,max_effective,20,60,3,3,0.05,0.95,0.941472822953946,10,58.0,1,58.0,1,58.0,1,58.0,1
6975,max_effective,20,60,3,3,0.05,0.95,0.9140527014002308,4,40.0,1,40.0,1,40.0,1,40.0,1
6976,max_effective,20,60,3,3,0.05,0.95,0.945672098971326,18,53.0,1,53.0,1,53.0,1,53.0,1
6977,max_effective,20,60,3,3,0.05,0.95,0.7703211674795907,7,40.0,1,40.0,1,40.0,1,40.0,1
6978,max_effective,20,60,3,3,0.05,0.95,0.8927303523852202,16,48.0,1,48.0,1,48.0,1,48.0,1
6979,max_effective,20,60,3,3,0.05,0.95,0.9481521526219728,39,96.0,1,96.0,1,96.0,1,96.0,1
6980,max_effective,20,60,3,3,0.05,0.95,0.9317933343186904,46,75.0,1,75.0,1,75.0,1,74.0,0
6981,max_effective,20,60,3,3,0.05,0.95,0.896568556674254,11,50.0,1,50.0,1,50.0,1,50.0,1
6982,max_effective,20,60,3,3,0.05,0.95,0.8792485207027382,4,29.0,1,29.0,1,29.0,1,29.0,1
6983,max_effective,20,60,3,3,0.05,0.95,0.9154326558449846,44,102.0,1,102.0,1,102.0,1,102.0,1
6984,max_effective,20,60,3,3,0.05,0.95,0.9277440631513352,12,66.0,1,66.0,1,66.0,1,66.0,1
6985,max_effective,20,60,3,3,0.05,0.95,0.9206047483629106,23,76.0,1,76.0,1,76.0,1,76.0,1
6986,max_effective,20,60,3,3,0.05,0.95,0.9239297056032332,15,53.0,1,53.0,1,53.0,1,52.0,0
6987,max_effective,20,60,3,3,0.05,0.95,0.905616017697042,19,63.0,1,63.0,1,63.0,1,63.0,1
6988,max_effective,20,60,3,3,0.05,0.95,0.9359148680135224,16,67.0,1,67.0,1,67.0,1,67.0,1
6989,max_effective,20,60,3,3,0.05,0.95,0.919560269593768,35,104.0,1,104.0,1,104.0,1,104.0,1
6990,max_effective,20,60,3,3,0.05,0.95,0.9305773534294768,24,58.0,1,58.0,1,58.0,1,58.0,1
6991,max_effective,20,60,3,3,0.05,0.95,0.9037536200087176,13,83.0,1,83.0,1,83.0,1,83.0,1
6992,max_effective,20,60,3,3,0.05,0.95,0.919322464999903,15,56.0,1,56.0,1,56.0,1,56.0,1
6993,max_effective,20,60,3,3,0.05,0.95,0.9268931589350384,11,47.0,1,47.0,1,47.0,1,47.0,1
6994,max_effective,20,60,3,3,0.05,0.95,0.9387370306174356,71,120.0,1,120.0,1,120.0,1,120.0,1
6995,max_effective,20,60,3,3,0.05,0.95,0.9115044211422576,16,62.0,1,62.0,1,62.0,1,62.0,1
6996,max_effective,20,60,3,3,0.05,0.95,0.9144680832489582,21,65.0,1,65.0,1,65.0,1,65.0,1
6997,max_effective,20,60,3,3,0.05,0.95,0.8805153698057239,20,59.0,1,59.0,1,59.0,1,58.0,0
6998,max_effective,20,60,3,3,0.05,0.95,0.9446657145717012,50,95.0,1,95.0,1,95.0,1,95.0,1
6999,max_effective,20,60,3,3,0.05,0.95,0.9287215899831924,14,59.0,1,59.0,1,59.0,1,59.0,1
7000,max_effective,20,60,3,3,0.05,0.95,0.9327346750741125,21,79.0,1,79.0,1,79.0,1,79.0,1
7001,max_effective,20,60,3,3,0.05,0.95,0.926574364346383,23,75.0,1,75.0,1,75.0,1,75.0,1
7002,max_effective,20,60,3,3,0.05,0.95,0.9243341282349092,13,69.0,1,69.0,1,69.0,1,69.0,1
7003,max_effective,20,60,3,3,0.05,0.95,0.8632520272589276,24,99.0,1,99.0,1,99.0,1,99.0,1
7004,max_effective,20,60,3,3,0.05,0.95,0.8760984187986691,11,81.0,1,81.0,1,81.0,1,81.0,1
7005,max_effective,20,60,3,3,0.05,0.95,0.9330273070287932,25,88.0,1,88.0,1,88.0,1,88.0,1
7006,max_effective,20,60,3,3,0.05,0.95,0.8423301514782794,13,65.0,1,65.0,1,65.0,1,65.0,1
7007,max_effective,20,60,3,3,0.05,0.95,0.7892438543949477,8,60.0,1,60.0,1,60.0,1,59.0,0
7008,max_effective,20,60,3,3,0.05,0.95,0.8449090135313907,10,45.0,1,45.0,1,45.0,1,45.0,1
7009,max_effective,20,60,3,3,0.05,0.95,0.8827620674673574,6,50.0,1,50.0,1,50.0,1,49.0,0
7010,max_effective,20,60,3,3,0.05,0.95,0.91066520597967,6,40.0,1,40.0,1,40.0,1,37.0,0
7011,max_effective,20,60,3,3,0.05,0.95,0.911984297564168,13,57.0,1,57.0,1,57.0,1,57.0,1
7012,max_effective,20,60,3,3,0.05,0.95,0.9244266025065444,13,82.0,1,82.0,1,82.0,1,82.0,1
7013,max_effective,20,60,3,3,0.05,0.95,0.8804870101422527,18,65.0,1,65.0,1,65.0,1,65.0,1
7014,max_effective,20,60,3,3,0.05,0.95,0.913281049336767,27,88.0,1,88.0,1,88.0,1,88.0,1
7015,max_effective,20,60,3,3,0.05,0.95,0.9060194072575216,12,55.0,1,55.0,1,55.0,1,55.0,1
7016,max_effective,20,60,3,3,0.05,0.95,0.9423296677335578,17,55.0,1,55.0,1,55.0,1,55.0,1
7017,max_effective,20,60,3,3,0.05,0.95,0.92044736705732,40,117.0,1,116.0,0,117.0,1,117.0,1
7018,max_effective,20,60,3,3,0.05,0.95,0.9079021615578656,12,65.0,1,65.0,1,65.0,1,65.0,1
7019,max_effective,20,60,3,3,0.05,0.95,0.8761146155870146,12,65.0,1,65.0,1,65.0,1,65.0,1
7020,max_effective,20,60,3,3,0.05,0.95,0.8452621118423623,5,36.0,1,36.0,1,36.0,1,36.0,1
7021,max_effective,20,60,3,3,0.05,0.95,0.9173992361784656,26,91.0,1,91.0,1,91.0,1,91.0,1
7022,max_effective,20,60,3,3,0.05,0.95,0.9181250739722142,11,64.0,1,64.0,1,64.0,1,64.0,1
7023,max_effective,20,60,3,3,0.05,0.95,0.9224854519956284,7,37.0,1,37.0,1,37.0,1,37.0,1
7024,max_effective,20,60,3,3,0.05,0.95,0.9311128269142416,17,51.0,1,51.0,1,51.0,1,51.0,1
7025,max_effective,20,60,3,3,0.05,0.95,0.9423061547612912,20,66.0,1,66.0,1,66.0,1,66.0,1
7026,max_effective,20,60,3,3,0.05,0.95,0.9184242815441832,30,104.0,1,104.0,1,104.0,1,104.0,1
7027,max_effective,20,60,3,3,0.05,0.95,0.8717344207776926,11,59.0,1,59.0,1,59.0,1,57.0,0
7028,max_effective,20,60,3,3,0.05,0.95,0.908605371802652,16,54.0,1,54.0,1,54.0,1,54.0,1
7029,max_effective,20,60,3,3,0.05,0.95,0.8681281412818437,14,50.0,1,50.0,1,50.0,1,50.0,1
7030,max_effective,20,60,3,3,0.05,0.95,0.9369782972163696,7,46.0,1,46.0,1,46.0,1,46.0,1
7031,max_effective,20,60,3,3,0.05,0.95,0.9272952297585224,22,54.0,1,54.0,1,54.0,1,54.0,1
7032,max_effective,20,60,3,3,0.05,0.95,0.9267422569705414,14,66.0,1,66.0,1,66.0,1,66.0,1
7033,max_effective,20,60,3,3,0.05,0.95,0.8362308533600461,20,73.0,1,73.0,1,73.0,1,73.0,1
7034,max_effective,20,60,3,3,0.05,0.95,0.8949386197135873,17,51.0,1,51.0,1,51.0,1,50.0,0
7035,max_effective,20,60,3,3,0.05,0.95,0.9020581600905532,20,67.0,1,67.0,1,67.0,1,67.0,1
7036,max_effective,20,60,3,3,0.05,0.95,0.8975673438755117,39,99.0,1,99.0,1,99.0,1,99.0,1
7037,max_effective,20,60,3,3,0.05,0.95,0.9415866613414664,17,86.0,1,86.0,1,86.0,1,86.0,1
7038,max_effective,20,60,3,3,0.05,0.95,0.9289326748850129,26,141.0,0,143.0,0,147.0,1,145.0,0
7039,max_effective,20,60,3,3,0.05,0.95,0.8978275148620373,17,56.0,1,56.0,1,56.0,1,56.0,1
7040,max_effective,20,60,3,3,0.05,0.95,0.9338142355850372,7,58.0,1,58.0,1,58.0,1,57.0,0
7041,max_effective,20,60,3,3,0.05,0.95,0.8958566651824201,7,43.0,1,43.0,1,43.0,1,43.0,1
7042,max_effective,20,60,3,3,0.05,0.95,0.8628333544653822,22,72.0,1,72.0,1,72.0,1,72.0,1
7043,max_effective,20,60,3,3,0.05,0.95,0.9309144099221192,24,84.0,1,84.0,1,84.0,1,84.0,1
7044,max_effective,20,60,3,3,0.05,0.95,0.94727212483223,36,93.0,1,93.0,1,93.0,1,93.0,1
7045,max_effective,20,60,3,3,0.05,0.95,0.9394503615201308,8,52.0,1,52.0,1,52.0,1,52.0,1
7046,max_effective,20,60,3,3,0.05,0.95,0.905170066871028,13,50.0,1,50.0,1,50.0,1,50.0,1
7047,max_effective,20,60,3,3,0.05,0.95,0.9460549427022744,43,99.0,1,99.0,1,99.0,1,99.0,1
7048,max_effective,20,60,3,3,0.05,0.95,0.915111851081864,7,50.0,1,50.0,1,50.0,1,48.0,0
7049,max_effective,20,60,3,3,0.05,0.95,0.9122220336409862,30,106.0,1,106.0,1,106.0,1,105.0,0
7050,max_effective,20,60,3,3,0.05,0.95,0.9238741352888828,14,62.0,1,62.0,1,62.0,1,62.0,1
7051,max_effective,20,60,3,3,0.05,0.95,0.870091616070379,11,52.0,1,52.0,1,52.0,1,52.0,1
7052,max_effective,20,60,3,3,0.05,0.95,0.927429710749983,9,35.0,1,35.0,1,35.0,1,35.0,1
7053,max_effective,20,60,3,3,0.05,0.95,0.8402998782474448,10,49.0,1,49.0,1,49.0,1,49.0,1
7054,max_effective,20,60,3,3,0.05,0.95,0.8883645845571704,8,48.0,1,48.0,1,48.0,1,48.0,1
7055,max_effective,20,60,3,3,0.05,0.95,0.8832789447217609,18,77.0,1,77.0,1,77.0,1,77.0,1
7056,max_effective,20,60,3,3,0.05,0.95,0.925094306860395,12,65.0,1,65.0,1,65.0,1,65.0,1
7057,max_effective,20,60,3,3,0.05,0.95,0.9494227639445562,31,60.0,1,60.0,1,60.0,1,60.0,1
7058,max_effective,20,60,3,3,0.05,0.95,0.927383885925314,53,104.0,0,114.0,1,114.0,1,114.0,1
7059,max_effective,20,60,3,3,0.05,0.95,0.9327393825116445,10,73.0,1,73.0,1,73.0,1,73.0,1
7060,max_effective,20,60,3,3,0.05,0.95,0.873085186698547,13,52.0,1,52.0,1,52.0,1,52.0,1
7061,max_effective,20,60,3,3,0.05,0.95,0.8807818271792617,7,46.0,1,46.0,1,46.0,1,46.0,1
7062,max_effective,20,60,3,3,0.05,0.95,0.9306845638827336,13,62.0,1,62.0,1,62.0,1,62.0,1
7063,max_effective,20,60,3,3,0.05,0.95,0.9384106045890676,29,112.0,1,112.0,1,112.0,1,112.0,1
7064,max_effective,20,60,3,3,0.05,0.95,0.9463467746613266,17,73.0,1,73.0,1,73.0,1,73.0,1
7065,max_effective,20,60,3,3,0.05,0.95,0.8955839024003136,6,41.0,1,41.0,1,41.0,1,41.0,1
7066,max_effective,20,60,3,3,0.05,0.95,0.9191875419710172,18,62.0,1,62.0,1,62.0,1,62.0,1
7067,max_effective,20,60,3,3,0.05,0.95,0.8704145749254718,8,49.0,1,49.0,1,49.0,1,48.0,0
7068,max_effective,20,60,3,3,0.05,0.95,0.9489983818236956,17,60.0,1,60.0,1,60.0,1,60.0,1
7069,max_effective,20,60,3,3,0.05,0.95,0.9319065455571658,11,50.0,1,50.0,1,50.0,1,49.0,0
7070,max_effective,20,60,3,3,0.05,0.95,0.8978569935642012,7,49.0,1,49.0,1,49.0,1,49.0,1
7071,max_effective,20,60,3,3,0.05,0.95,0.9456575914805888,20,71.0,1,71.0,1,71.0,1,71.0,1
7072,max_effective,20,60,3,3,0.05,0.95,0.901357999699904,18,60.0,1,60.0,1,60.0,1,60.0,1
7073,max_effective,20,60,3,3,0.05,0.95,0.916653349936764,18,54.0,1,54.0,1,54.0,1,54.0,1
7074,max_effective,20,60,3,3,0.05,0.95,0.930628666588346,27,66.0,1,66.0,1,66.0,1,66.0,1
7075,max_effective,20,60,3,3,0.05,0.95,0.9453451004403628,35,84.0,1,84.0,1,84.0,1,84.0,1
7076,max_effective,20,60,3,3,0.05,0.95,0.9191804122687564,14,71.0,1,71.0,1,71.0,1,71.0,1
7077,max_effective,20,60,3,3,0.05,0.95,0.908378028600597,14,55.0,1,55.0,1,55.0,1,55.0,1
7078,max_effective,20,60,3,3,0.05,0.95,0.893291111012559,27,67.0,1,67.0,1,67.0,1,66.0,0
7079,max_effective,20,60,3,3,0.05,0.95,0.9423820189285892,11,40.0,1,40.0,1,40.0,1,39.0,0
7080,max_effective,20,60,3,3,0.05,0.95,0.9415590492682032,9,46.0,1,46.0,1,46.0,1,46.0,1
7081,max_effective,20,60,3,3,0.05,0.95,0.8452281807655617,11,53.0,1,53.0,1,53.0,1,53.0,1
7082,max_effective,20,60,3,3,0.05,0.95,0.9388115965954696,17,55.0,1,55.0,1,55.0,1,55.0,1
7083,max_effective,20,60,3,3,0.05,0.95,0.9335217828991812,29,70.0,1,70.0,1,70.0,1,70.0,1
7084,max_effective,20,60,3,3,0.05,0.95,0.945253344275262,18,68.0,1,68.0,1,68.0,1,68.0,1
7085,max_effective,20,60,3,3,0.05,0.95,0.8360875558161028,10,50.0,1,50.0,1,50.0,1,50.0,1
7086,max_effective,20,60,3,3,0.05,0.95,0.9044898677415466,11,57.0,1,57.0,1,57.0,1,57.0,1
7087,max_effective,20,60,3,3,0.05,0.95,0.9241168071854308,33,86.0,1,86.0,1,86.0,1,86.0,1
7088,max_effective,20,60,3,3,0.05,0.95,0.9383818554905982,22,58.0,1,58.0,1,58.0,1,58.0,1
7089,max_effective,20,60,3,3,0.05,0.95,0.9390331136884886,6,35.0,1,35.0,1,35.0,1,35.0,1
7090,max_effective,20,60,3,3,0.05,0.95,0.8893597210568444,10,44.0,1,44.0,1,44.0,1,44.0,1
7091,max_effective,20,60,3,3,0.05,0.95,0.9476256435991496,47,92.0,1,92.0,1,92.0,1,92.0,1
7092,max_effective,20,60,3,3,0.05,0.95,0.8995144880313091,14,82.0,1,82.0,1,82.0,1,81.0,0
7093,max_effective,20,60,3,3,0.05,0.95,0.9241377785484892,21,61.0,1,61.0,1,61.0,1,61.0,1
7094,max_effective,20,60,3,3,0.05,0.95,0.946525129455743,13,61.0,1,61.0,1,61.0,1,61.0,1
7095,max_effective,20,60,3,3,0.05,0.95,0.947165339812056,8,42.0,1,42.0,1,42.0,1,42.0,1
7096,max_effective,20,60,3,3,0.05,0.95,0.8992826194745275,14,59.0,1,59.0,1,59.0,1,59.0,1
7097,max_effective,20,60,3,3,0.05,0.95,0.9339114492094998,10,51.0,1,51.0,1,51.0,1,51.0,1
7098,max_effective,20,60,3,3,0.05,0.95,0.7984610500810467,6,44.0,1,44.0,1,44.0,1,44.0,1
7099,max_effective,20,60,3,3,0.05,0.95,0.9414254382796208,8,55.0,1,55.0,1,55.0,1,55.0,1
7100,max_effective,20,60,3,3,0.05,0.95,0.9264303113288423,46,82.0,1,82.0,1,82.0,1,82.0,1
7101,max_effective,20,60,3,3,0.05,0.95,0.9331039976889888,6,46.0,1,46.0,1,46.0,1,46.0,1
7102,max_effective,20,60,3,3,0.05,0.95,0.93959401984068,20,97.0,1,97.0,1,97.0,1,97.0,1
7103,max_effective,20,60,3,3,0.05,0.95,0.945203853502607,58,114.0,0,126.0,0,137.0,0,140.0,1
7104,max_effective,20,60,3,3,0.05,0.95,0.843911247937121,14,51.0,1,51.0,1,51.0,1,51.0,1
7105,max_effective,20,60,3,3,0.05,0.95,0.9019106767709484,43,91.0,1,91.0,1,91.0,1,91.0,1
7106,max_effective,20,60,3,3,0.05,0.95,0.9155007774093232,13,72.0,1,72.0,1,72.0,1,72.0,1
7107,max_effective,20,60,3,3,0.05,0.95,0.8608551663588387,10,66.0,1,66.0,1,66.0,1,66.0,1
7108,max_effective,20,60,3,3,0.05,0.95,0.9121016678701238,25,59.0,1,59.0,1,59.0,1,59.0,1
7109,max_effective,20,60,3,3,0.05,0.95,0.7869088559860907,8,44.0,1,44.0,1,44.0,1,44.0,1
7110,max_effective,20,60,3,3,0.05,0.95,0.8357922959934497,15,48.0,1,48.0,1,48.0,1,48.0,1
7111,max_effective,20,60,3,3,0.05,0.95,0.8931035321904387,39,69.0,1,69.0,1,69.0,1,69.0,1
7112,max_effective,20,60,3,3,0.05,0.95,0.874631988921466,31,70.0,1,70.0,1,70.0,1,70.0,1
7113,max_effective,20,60,3,3,0.05,0.95,0.902306777414586,12,66.0,1,66.0,1,66.0,1,66.0,1
7114,max_effective,20,60,3,3,0.05,0.95,0.9314636593647838,6,41.0,1,41.0,1,41.0,1,41.0,1
7115,max_effective,20,60,3,3,0.05,0.95,0.8333758201661506,12,47.0,1,47.0,1,47.0,1,47.0,1
7116,max_effective,20,60,3,3,0.05,0.95,0.9391782440756852,23,65.0,1,65.0,1,65.0,1,65.0,1
7117,max_effective,20,60,3,3,0.05,0.95,0.9489355154944354,7,54.0,1,54.0,1,54.0,1,54.0,1
7118,max_effective,20,60,3,3,0.05,0.95,0.9348259441989598,18,60.0,1,60.0,1,60.0,1,60.0,1
7119,max_effective,20,60,3,3,0.05,0.95,0.9162905210719172,4,36.0,1,36.0,1,36.0,1,35.0,0
7120,max_effective,20,60,3,3,0.05,0.95,0.856603979759643,19,99.0,1,99.0,1,99.0,1,99.0,1
7121,max_effective,20,60,3,3,0.05,0.95,0.934391962182327,48,124.0,0,125.0,0,137.0,0,141.0,1
7122,max_effective,20,60,3,3,0.05,0.95,0.9221958045811164,14,41.0,1,41.0,1,41.0,1,41.0,1
7123,max_effective,20,60,3,3,0.05,0.95,0.9477294280379222,41,107.0,1,107.0,1,107.0,1,107.0,1
7124,max_effective,20,60,3,3,0.05,0.95,0.9171928456095012,7,48.0,1,48.0,1,48.0,1,47.0,0
7125,max_effective,20,60,3,3,0.05,0.95,0.9072966762834718,30,80.0,1,80.0,1,80.0,1,79.0,0
7126,max_effective,20,60,3,3,0.05,0.95,0.8694959289354165,23,61.0,1,61.0,1,61.0,1,61.0,1
7127,max_effective,20,60,3,3,0.05,0.95,0.9160959473329036,23,90.0,1,90.0,1,90.0,1,90.0,1
7128,max_effective,20,60,3,3,0.05,0.95,0.8873621963512215,6,39.0,1,39.0,1,39.0,1,39.0,1
7129,max_effective,20,60,3,3,0.05,0.95,0.9058223914203424,32,79.0,1,79.0,1,79.0,1,79.0,1
7130,max_effective,20,60,3,3,0.05,0.95,0.817075306247547,6,37.0,1,37.0,1,37.0,1,37.0,1
7131,max_effective,20,60,3,3,0.05,0.95,0.8853591037994277,6,37.0,1,37.0,1,37.0,1,37.0,1
7132,max_effective,20,60,3,3,0.05,0.95,0.8724890647638854,5,41.0,1,41.0,1,41.0,1,41.0,1
7133,max_effective,20,60,3,3,0.05,0.95,0.9147312075096028,16,52.0,1,52.0,1,52.0,1,52.0,1
7134,max_effective,20,60,3,3,0.05,0.95,0.911725992312817,8,39.0,1,39.0,1,39.0,1,39.0,1
7135,max_effective,20,60,3,3,0.05,0.95,0.9472181530919688,25,95.0,1,95.0,1,95.0,1,95.0,1
7136,max_effective,20,60,3,3,0.05,0.95,0.9059878059157084,9,51.0,1,51.0,1,51.0,1,51.0,1
7137,max_effective,20,60,3,3,0.05,0.95,0.8771326091554481,7,38.0,1,38.0,1,38.0,1,38.0,1
7138,max_effective,20,60,3,3,0.05,0.95,0.9238954008810364,10,63.0,1,63.0,1,63.0,1,63.0,1
7139,max_effective,20,60,3,3,0.05,0.95,0.9128019709541284,33,71.0,1,71.0,1,71.0,1,71.0,1
7140,max_effective,20,60,3,3,0.05,0.95,0.9273546699879957,57,107.0,1,107.0,1,107.0,1,107.0,1
7141,max_effective,20,60,3,3,0.05,0.95,0.93519373259866,17,59.0,1,59.0,1,59.0,1,59.0,1
7142,max_effective,20,60,3,3,0.05,0.95,0.895146243021005,21,62.0,1,62.0,1,62.0,1,62.0,1
7143,max_effective,20,60,3,3,0.05,0.95,0.9426024915188268,18,78.0,1,78.0,1,78.0,1,78.0,1
7144,max_effective,20,60,3,3,0.05,0.95,0.9127763383299834,58,109.0,0,114.0,1,114.0,1,114.0,1
7145,max_effective,20,60,3,3,0.05,0.95,0.920117825970186,14,75.0,1,75.0,1,75.0,1,75.0,1
7146,max_effective,20,60,3,3,0.05,0.95,0.8335406031685829,7,53.0,1,53.0,1,53.0,1,53.0,1
7147,max_effective,20,60,3,3,0.05,0.95,0.9235064298916212,17,70.0,1,70.0,1,70.0,1,70.0,1
7148,max_effective,20,60,3,3,0.05,0.95,0.9282694625843432,36,72.0,1,72.0,1,72.0,1,72.0,1
7149,max_effective,20,60,3,3,0.05,0.95,0.8334611246967852,29,74.0,1,74.0,1,74.0,1,74.0,1
7150,max_effective,20,60,3,3,0.05,0.95,0.9080616156158616,17,61.0,1,61.0,1,61.0,1,61.0,1
7151,max_effective,20,60,3,3,0.05,0.95,0.88798565249622,16,67.0,1,67.0,1,67.0,1,67.0,1
7152,max_effective,20,60,3,3,0.05,0.95,0.9159134168684072,11,51.0,1,51.0,1,51.0,1,51.0,1
7153,max_effective,20,60,3,3,0.05,0.95,0.8845372279680006,5,35.0,1,35.0,1,35.0,1,34.0,0
7154,max_effective,20,60,3,3,0.05,0.95,0.8715914727237288,9,58.0,1,58.0,1,58.0,1,58.0,1
7155,max_effective,20,60,3,3,0.05,0.95,0.8620276458954105,8,37.0,1,37.0,1,37.0,1,37.0,1
7156,max_effective,20,60,3,3,0.05,0.95,0.890903260645734,11,46.0,1,46.0,1,46.0,1,46.0,1
7157,max_effective,20,60,3,3,0.05,0.95,0.9126495991645818,14,60.0,1,60.0,1,60.0,1,60.0,1
7158,max_effective,20,60,3,3,0.05,0.95,0.8860355358696826,38,88.0,1,88.0,1,88.0,1,88.0,1
7159,max_effective,20,60,3,3,0.05,0.95,0.9267093018202862,14,79.0,1,79.0,1,79.0,1,79.0,1
7160,max_effective,20,60,3,3,0.05,0.95,0.8280007529492954,9,51.0,1,51.0,1,51.0,1,51.0,1
7161,max_effective,20,60,3,3,0.05,0.95,0.8317436048530858,8,36.0,1,36.0,1,36.0,1,36.0,1
7162,max_effective,20,60,3,3,0.05,0.95,0.8779845050768914,12,58.0,1,58.0,1,58.0,1,58.0,1
7163,max_effective,20,60,3,3,0.05,0.95,0.9490399942587708,30,86.0,1,86.0,1,86.0,1,86.0,1
7164,max_effective,20,60,3,3,0.05,0.95,0.8380830602325123,13,58.0,1,58.0,1,58.0,1,58.0,1
7165,max_effective,20,60,3,3,0.05,0.95,0.9312861574592746,30,78.0,1,78.0,1,78.0,1,77.0,0
7166,max_effective,20,60,3,3,0.05,0.95,0.9070781284391288,11,49.0,1,49.0,1,49.0,1,49.0,1
7167,max_effective,20,60,3,3,0.05,0.95,0.8723627802988478,8,43.0,1,43.0,1,43.0,1,43.0,1
7168,max_effective,20,60,3,3,0.05,0.95,0.8676384646421272,10,42.0,1,42.0,1,42.0,1,40.0,0
7169,max_effective,20,60,3,3,0.05,0.95,0.9495313545584366,41,117.0,1,117.0,1,116.0,0,116.0,0
7170,max_effective,20,60,3,3,0.05,0.95,0.9429321404332068,14,64.0,1,64.0,1,64.0,1,64.0,1
7171,max_effective,20,60,3,3,0.05,0.95,0.9401662432980856,19,88.0,1,88.0,1,88.0,1,88.0,1
7172,max_effective,20,60,3,3,0.05,0.95,0.9407002981538302,30,60.0,1,60.0,1,60.0,1,59.0,0
7173,max_effective,20,60,3,3,0.05,0.95,0.9160432538443232,5,37.0,1,37.0,1,37.0,1,37.0,1
7174,max_effective,20,60,3,3,0.05,0.95,0.9040756009488072,16,65.0,1,65.0,1,65.0,1,65.0,1
7175,max_effective,20,60,3,3,0.05,0.95,0.8877549408837442,15,59.0,1,59.0,1,59.0,1,58.0,0
7176,max_effective,20,60,3,3,0.05,0.95,0.9320588890703329,16,59.0,1,59.0,1,59.0,1,59.0,1
7177,max_effective,20,60,3,3,0.05,0.95,0.91941066046044,33,84.0,1,84.0,1,84.0,1,84.0,1
7178,max_effective,20,60,3,3,0.05,0.95,0.9388021037332188,23,62.0,1,62.0,1,62.0,1,62.0,1
7179,max_effective,20,60,3,3,0.05,0.95,0.8301675471588252,9,49.0,1,49.0,1,49.0,1,49.0,1
7180,max_effective,20,60,3,3,0.05,0.95,0.8887743065693233,12,43.0,1,43.0,1,43.0,1,39.0,0
7181,max_effective,20,60,3,3,0.05,0.95,0.9160950461999584,22,92.0,1,92.0,1,92.0,1,92.0,1
7182,max_effective,20,60,3,3,0.05,0.95,0.9407436252769464,31,92.0,1,92.0,1,92.0,1,92.0,1
7183,max_effective,20,60,3,3,0.05,0.95,0.9065585829096364,21,78.0,1,78.0,1,78.0,1,78.0,1
7184,max_effective,20,60,3,3,0.05,0.95,0.8807171994913121,7,39.0,1,39.0,1,39.0,1,39.0,1
7185,max_effective,20,60,3,3,0.05,0.95,0.9227234438134116,23,65.0,1,65.0,1,65.0,1,65.0,1
7186,max_effective,20,60,3,3,0.05,0.95,0.9485884884309626,37,114.0,0,119.0,1,119.0,1,119.0,1
7187,max_effective,20,60,3,3,0.05,0.95,0.9236881275302096,15,63.0,1,63.0,1,63.0,1,63.0,1
7188,max_effective,20,60,3,3,0.05,0.95,0.8841643198217535,7,34.0,1,34.0,1,34.0,1,34.0,1
7189,max_effective,20,60,3,3,0.05,0.95,0.9148132210506698,36,77.0,1,77.0,1,77.0,1,77.0,1
7190,max_effective,20,60,3,3,0.05,0.95,0.9062895527558744,21,69.0,1,69.0,1,69.0,1,69.0,1
7191,max_effective,20,60,3,3,0.05,0.95,0.9440251567694024,37,79.0,1,79.0,1,79.0,1,79.0,1
7192,max_effective,20,60,3,3,0.05,0.95,0.8795935607831975,12,44.0,1,44.0,1,44.0,1,44.0,1
7193,max_effective,20,60,3,3,0.05,0.95,0.9479846870020238,20,69.0,1,69.0,1,69.0,1,69.0,1
7194,max_effective,20,60,3,3,0.05,0.95,0.9255397444077356,6,39.0,1,39.0,1,39.0,1,39.0,1
7195,max_effective,20,60,3,3,0.05,0.95,0.9413540928102746,9,40.0,1,40.0,1,40.0,1,40.0,1
7196,max_effective,20,60,3,3,0.05,0.95,0.93819556060936,12,51.0,1,51.0,1,51.0,1,51.0,1
7197,max_effective,20,60,3,3,0.05,0.95,0.9231779823000684,33,86.0,1,86.0,1,86.0,1,86.0,1
7198,max_effective,20,60,3,3,0.05,0.95,0.9065742913139008,11,63.0,1,63.0,1,63.0,1,63.0,1
7199,max_effective,20,60,3,3,0.05,0.95,0.9371542805632808,11,37.0,1,37.0,1,37.0,1,37.0,1
7200,max_effective,20,60,3,3,0.05,0.95,0.840668435050054,10,47.0,1,47.0,1,47.0,1,47.0,1
7201,max_effective,20,60,3,3,0.05,0.95,0.9020082746097188,13,45.0,1,45.0,1,45.0,1,45.0,1
7202,max_effective,20,60,3,3,0.05,0.95,0.9380752838641104,15,91.0,1,91.0,1,91.0,1,91.0,1
7203,max_effective,20,60,3,3,0.05,0.95,0.8462767558452654,18,54.0,1,54.0,1,54.0,1,54.0,1
7204,max_effective,20,60,3,3,0.05,0.95,0.9173600878320436,19,63.0,1,63.0,1,63.0,1,63.0,1
7205,max_effective,20,60,3,3,0.05,0.95,0.9037487744824872,15,59.0,1,59.0,1,59.0,1,59.0,1
7206,max_effective,20,60,3,3,0.05,0.95,0.7583555089157558,6,35.0,1,35.0,1,35.0,1,34.0,0
7207,max_effective,20,60,3,3,0.05,0.95,0.9215573083955726,21,66.0,1,66.0,1,66.0,1,66.0,1
7208,max_effective,20,60,3,3,0.05,0.95,0.932962753311078,30,90.0,1,90.0,1,90.0,1,90.0,1
7209,max_effective,20,60,3,3,0.05,0.95,0.9419882703889442,25,68.0,1,68.0,1,68.0,1,68.0,1
7210,max_effective,20,60,3,3,0.05,0.95,0.8596369805936298,12,65.0,1,65.0,1,65.0,1,65.0,1
7211,max_effective,20,60,3,3,0.05,0.95,0.8465627028896463,7,46.0,1,46.0,1,46.0,1,46.0,1
7212,max_effective,20,60,3,3,0.05,0.95,0.9012888412686624,14,64.0,1,64.0,1,64.0,1,64.0,1
7213,max_effective,20,60,3,3,0.05,0.95,0.9133256910172972,4,34.0,1,34.0,1,34.0,1,34.0,1
7214,max_effective,20,60,3,3,0.05,0.95,0.9446204318841056,25,99.0,1,99.0,1,99.0,1,99.0,1
7215,max_effective,20,60,3,3,0.05,0.95,0.945235104902521,32,84.0,1,84.0,1,84.0,1,84.0,1
7216,max_effective,20,60,3,3,0.05,0.95,0.88620546843202,16,55.0,1,55.0,1,55.0,1,52.0,0
7217,max_effective,20,60,3,3,0.05,0.95,0.8396004774089839,14,51.0,1,51.0,1,51.0,1,51.0,1
7218,max_effective,20,60,3,3,0.05,0.95,0.8032472562216889,10,43.0,1,43.0,1,43.0,1,43.0,1
7219,max_effective,20,60,3,3,0.05,0.95,0.8175952891284727,15,61.0,1,61.0,1,61.0,1,61.0,1
7220,max_effective,20,60,3,3,0.05,0.95,0.941192926826926,8,42.0,1,42.0,1,42.0,1,42.0,1
7221,max_effective,20,60,3,3,0.05,0.95,0.9075910072930512,24,73.0,1,73.0,1,73.0,1,73.0,1
7222,max_effective,20,60,3,3,0.05,0.95,0.9452064934410505,9,65.0,1,65.0,1,65.0,1,65.0,1
7223,max_effective,20,60,3,3,0.05,0.95,0.8185180576562022,8,36.0,1,36.0,1,36.0,1,36.0,1
7224,max_effective,20,60,3,3,0.05,0.95,0.9253274495001762,6,32.0,1,32.0,1,32.0,1,32.0,1
7225,max_effective,20,60,3,3,0.05,0.95,0.9308994951454224,35,71.0,1,71.0,1,71.0,1,71.0,1
7226,max_effective,20,60,3,3,0.05,0.95,0.8995249273334168,11,53.0,1,53.0,1,53.0,1,53.0,1
7227,max_effective,20,60,3,3,0.05,0.95,0.9186211505343436,15,65.0,1,65.0,1,65.0,1,65.0,1
7228,max_effective,20,60,3,3,0.05,0.95,0.8656820199699959,4,38.0,1,38.0,1,38.0,1,38.0,1
7229,max_effective,20,60,3,3,0.05,0.95,0.9388621930802384,6,50.0,1,50.0,1,50.0,1,50.0,1
7230,max_effective,20,60,3,3,0.05,0.95,0.8944008847590287,7,39.0,1,39.0,1,39.0,1,39.0,1
7231,max_effective,20,60,3,3,0.05,0.95,0.9374896510436656,4,34.0,1,34.0,1,34.0,1,34.0,1
7232,max_effective,20,60,3,3,0.05,0.95,0.9218416113507818,24,92.0,1,92.0,1,92.0,1,92.0,1
7233,max_effective,20,60,3,3,0.05,0.95,0.9441679420059772,6,52.0,1,52.0,1,52.0,1,52.0,1
7234,max_effective,20,60,3,3,0.05,0.95,0.9093756984601254,26,60.0,1,60.0,1,60.0,1,60.0,1
7235,max_effective,20,60,3,3,0.05,0.95,0.9044025237438734,16,75.0,1,75.0,1,75.0,1,75.0,1
7236,max_effective,20,60,3,3,0.05,0.95,0.9063003213309424,4,33.0,1,33.0,1,33.0,1,33.0,1
7237,max_effective,20,60,3,3,0.05,0.95,0.8733735955854908,8,51.0,1,51.0,1,51.0,1,51.0,1
7238,max_effective,20,60,3,3,0.05,0.95,0.9465328105882476,13,56.0,1,56.0,1,56.0,1,56.0,1
7239,max_effective,20,60,3,3,0.05,0.95,0.8862015911709209,15,75.0,1,75.0,1,75.0,1,75.0,1
7240,max_effective,20,60,3,3,0.05,0.95,0.9147870801675564,10,43.0,1,43.0,1,43.0,1,42.0,0
7241,max_effective,20,60,3,3,0.05,0.95,0.8312590532763209,11,61.0,1,61.0,1,61.0,1,61.0,1
7242,max_effective,20,60,3,3,0.05,0.95,0.9109388544328216,15,48.0,1,48.0,1,48.0,1,48.0,1
7243,max_effective,20,60,3,3,0.05,0.95,0.8580756629141882,15,51.0,1,51.0,1,51.0,1,51.0,1
7244,max_effective,20,60,3,3,0.05,0.95,0.9487730455170728,7,45.0,1,45.0,1,45.0,1,45.0,1
7245,max_effective,20,60,3,3,0.05,0.95,0.9490816619179,23,58.0,1,58.0,1,58.0,1,57.0,0
7246,max_effective,20,60,3,3,0.05,0.95,0.8907087076321323,9,53.0,1,53.0,1,53.0,1,53.0,1
7247,max_effective,20,60,3,3,0.05,0.95,0.9014341517328188,8,52.0,1,52.0,1,52.0,1,52.0,1
7248,max_effective,20,60,3,3,0.05,0.95,0.9040988240201924,8,42.0,1,42.0,1,42.0,1,42.0,1
7249,max_effective,20,60,3,3,0.05,0.95,0.9382896373067584,44,114.0,0,122.0,0,131.0,1,131.0,1
7250,max_effective,20,60,3,3,0.05,0.95,0.9055722758146856,21,89.0,1,89.0,1,89.0,1,89.0,1
7251,max_effective,20,60,3,3,0.05,0.95,0.9445629454073876,15,79.0,1,79.0,1,79.0,1,79.0,1
7252,max_effective,20,60,3,3,0.05,0.95,0.8848197783356312,19,74.0,1,74.0,1,74.0,1,74.0,1
7253,max_effective,20,60,3,3,0.05,0.95,0.8951935986622804,27,83.0,1,83.0,1,83.0,1,83.0,1
7254,max_effective,20,60,3,3,0.05,0.95,0.9080261069504,19,69.0,1,69.0,1,69.0,1,69.0,1
7255,max_effective,20,60,3,3,0.05,0.95,0.8455794722259387,6,35.0,1,35.0,1,35.0,1,35.0,1
7256,max_effective,20,60,3,3,0.05,0.95,0.8882182880418031,13,54.0,1,54.0,1,54.0,1,53.0,0
7257,max_effective,20,60,3,3,0.05,0.95,0.8606629464496313,13,76.0,1,76.0,1,76.0,1,76.0,1
7258,max_effective,20,60,3,3,0.05,0.95,0.9217460858296812,11,49.0,1,49.0,1,49.0,1,48.0,0
7259,max_effective,20,60,3,3,0.05,0.95,0.949186826636623,12,48.0,1,48.0,1,48.0,1,48.0,1
7260,max_effective,20,60,3,3,0.05,0.95,0.8632508355201433,3,26.0,1,26.0,1,26.0,1,26.0,1
7261,max_effective,20,60,3,3,0.05,0.95,0.7866766464908005,10,56.0,1,56.0,1,56.0,1,56.0,1
7262,max_effective,20,60,3,3,0.05,0.95,0.7645291280376925,7,38.0,1,38.0,1,38.0,1,38.0,1
7263,max_effective,20,60,3,3,0.05,0.95,0.9403220717136144,11,58.0,1,58.0,1,58.0,1,58.0,1
7264,max_effective,20,60,3,3,0.05,0.95,0.8883821841121556,6,38.0,1,38.0,1,38.0,1,38.0,1
7265,max_effective,20,60,3,3,0.05,0.95,0.9209222009051012,15,93.0,1,93.0,1,93.0,1,93.0,1
7266,max_effective,20,60,3,3,0.05,0.95,0.8815877532679409,9,68.0,1,68.0,1,68.0,1,68.0,1
7267,max_effective,20,60,3,3,0.05,0.95,0.9399613172311672,34,94.0,1,94.0,1,94.0,1,94.0,1
7268,max_effective,20,60,3,3,0.05,0.95,0.8990435375069243,11,63.0,1,63.0,1,63.0,1,63.0,1
7269,max_effective,20,60,3,3,0.05,0.95,0.940699521138748,25,92.0,1,92.0,1,92.0,1,92.0,1
7270,max_effective,20,60,3,3,0.05,0.95,0.9427889669006176,14,48.0,1,48.0,1,48.0,1,48.0,1
7271,max_effective,20,60,3,3,0.05,0.95,0.9126419479737088,20,74.0,1,74.0,1,74.0,1,74.0,1
7272,max_effective,20,60,3,3,0.05,0.95,0.9295872573631714,18,69.0,1,69.0,1,69.0,1,69.0,1
7273,max_effective,20,60,3,3,0.05,0.95,0.9305165634878249,20,66.0,1,66.0,1,66.0,1,66.0,1
7274,max_effective,20,60,3,3,0.05,0.95,0.9156036719396368,40,78.0,1,78.0,1,78.0,1,78.0,1
7275,max_effective,20,60,3,3,0.05,0.95,0.9255360229327964,16,58.0,1,58.0,1,58.0,1,58.0,1
7276,max_effective,20,60,3,3,0.05,0.95,0.9312074260697664,12,52.0,1,52.0,1,52.0,1,52.0,1
7277,max_effective,20,60,3,3,0.05,0.95,0.9482796912669148,10,58.0,1,58.0,1,58.0,1,58.0,1
7278,max_effective,20,60,3,3,0.05,0.95,0.9478094173129408,18,93.0,1,93.0,1,93.0,1,93.0,1
7279,max_effective,20,60,3,3,0.05,0.95,0.9274705165566516,19,66.0,1,66.0,1,66.0,1,66.0,1
7280,max_effective,20,60,3,3,0.05,0.95,0.9070562245265464,11,48.0,1,48.0,1,48.0,1,48.0,1
7281,max_effective,20,60,3,3,0.05,0.95,0.8880731116833044,6,43.0,1,43.0,1,43.0,1,42.0,0
7282,max_effective,20,60,3,3,0.05,0.95,0.903432984120067,18,60.0,1,60.0,1,60.0,1,57.0,0
7283,max_effective,20,60,3,3,0.05,0.95,0.8826400890586351,19,52.0,1,52.0,1,52.0,1,52.0,1
7284,max_effective,20,60,3,3,0.05,0.95,0.8329070214787778,9,45.0,1,45.0,1,45.0,1,45.0,1
7285,max_effective,20,60,3,3,0.05,0.95,0.8218084599573972,5,37.0,1,37.0,1,37.0,1,37.0,1
7286,max_effective,20,60,3,3,0.05,0.95,0.9154551092723548,7,49.0,1,49.0,1,49.0,1,49.0,1
7287,max_effective,20,60,3,3,0.05,0.95,0.922490370845234,29,89.0,1,89.0,1,89.0,1,89.0,1
7288,max_effective,20,60,3,3,0.05,0.95,0.9027044597204246,13,57.0,1,57.0,1,57.0,1,57.0,1
7289,max_effective,20,60,3,3,0.05,0.95,0.9476335599905764,35,101.0,1,101.0,1,101.0,1,97.0,0
7290,max_effective,20,60,3,3,0.05,0.95,0.8097684454615992,9,41.0,1,41.0,1,41.0,1,41.0,1
7291,max_effective,20,60,3,3,0.05,0.95,0.9420546434674822,17,54.0,1,54.0,1,54.0,1,54.0,1
7292,max_effective,20,60,3,3,0.05,0.95,0.893880825868701,17,63.0,1,63.0,1,63.0,1,63.0,1
7293,max_effective,20,60,3,3,0.05,0.95,0.911127706463822,8,51.0,1,51.0,1,51.0,1,51.0,1
7294,max_effective,20,60,3,3,0.05,0.95,0.9497009134209886,9,62.0,1,62.0,1,62.0,1,61.0,0
7295,max_effective,20,60,3,3,0.05,0.95,0.9440431300933468,51,111.0,0,119.0,1,119.0,1,119.0,1
7296,max_effective,20,60,3,3,0.05,0.95,0.9494518136803528,9,61.0,1,61.0,1,61.0,1,59.0,0
7297,max_effective,20,60,3,3,0.05,0.95,0.9243789668176544,14,78.0,1,78.0,1,78.0,1,78.0,1
7298,max_effective,20,60,3,3,0.05,0.95,0.9381538113516844,11,47.0,1,47.0,1,47.0,1,47.0,1
7299,max_effective,20,60,3,3,0.05,0.95,0.9402797338489376,12,76.0,1,76.0,1,76.0,1,76.0,1
7300,max_effective,20,60,3,3,0.05,0.95,0.9351071744935788,33,91.0,1,91.0,1,91.0,1,91.0,1
7301,max_effective,20,60,3,3,0.05,0.95,0.9296635141225263,7,62.0,1,62.0,1,62.0,1,62.0,1
7302,max_effective,20,60,3,3,0.05,0.95,0.9498599860485808,20,119.0,1,119.0,1,117.0,0,117.0,0
7303,max_effective,20,60,3,3,0.05,0.95,0.9356085536968048,26,76.0,1,76.0,1,76.0,1,76.0,1
7304,max_effective,20,60,3,3,0.05,0.95,0.8767506477290502,25,110.0,1,110.0,1,110.0,1,110.0,1
7305,max_effective,20,60,3,3,0.05,0.95,0.9142099550472652,14,80.0,1,80.0,1,80.0,1,80.0,1
7306,max_effective,20,60,3,3,0.05,0.95,0.9487349622508948,38,121.0,0,131.0,1,131.0,1,131.0,1
7307,max_effective,20,60,3,3,0.05,0.95,0.865159597968902,10,55.0,1,55.0,1,55.0,1,55.0,1
7308,max_effective,20,60,3,3,0.05,0.95,0.932984258480196,30,122.0,0,125.0,1,125.0,1,125.0,1
7309,max_effective,20,60,3,3,0.05,0.95,0.9332469158048926,49,99.0,1,99.0,1,99.0,1,99.0,1
7310,max_effective,20,60,3,3,0.05,0.95,0.8824294307176779,7,34.0,1,34.0,1,34.0,1,34.0,1
7311,max_effective,20,60,3,3,0.05,0.95,0.929584325514312,25,68.0,1,68.0,1,68.0,1,68.0,1
7312,max_effective,20,60,3,3,0.05,0.95,0.8679021131322584,16,57.0,1,57.0,1,57.0,1,55.0,0
7313,max_effective,20,60,3,3,0.05,0.95,0.9316329603790748,10,63.0,1,63.0,1,63.0,1,63.0,1
7314,max_effective,20,60,3,3,0.05,0.95,0.9436625240942164,22,61.0,1,61.0,1,61.0,1,61.0,1
7315,max_effective,20,60,3,3,0.05,0.95,0.9441468730432856,14,47.0,1,47.0,1,47.0,1,47.0,1
7316,max_effective,20,60,3,3,0.05,0.95,0.9344816837246832,29,80.0,1,80.0,1,80.0,1,80.0,1
7317,max_effective,20,60,3,3,0.05,0.95,0.9027559236941304,7,38.0,1,38.0,1,38.0,1,38.0,1
7318,max_effective,20,60,3,3,0.05,0.95,0.8757126941920876,13,68.0,1,68.0,1,68.0,1,68.0,1
7319,max_effective,20,60,3,3,0.05,0.95,0.9236927896418976,11,56.0,1,56.0,1,56.0,1,56.0,1
7320,max_effective,20,60,3,3,0.05,0.95,0.9013177409036224,24,58.0,1,58.0,1,58.0,1,58.0,1
7321,max_effective,20,60,3,3,0.05,0.95,0.8938248566023622,9,62.0,1,62.0,1,62.0,1,62.0,1
7322,max_effective,20,60,3,3,0.05,0.95,0.9138061280470398,11,48.0,1,48.0,1,48.0,1,48.0,1
7323,max_effective,20,60,3,3,0.05,0.95,0.8760441127947061,7,49.0,1,49.0,1,49.0,1,49.0,1
7324,max_effective,20,60,3,3,0.05,0.95,0.9219438046263037,16,51.0,1,51.0,1,51.0,1,51.0,1
7325,max_effective,20,60,3,3,0.05,0.95,0.9137126654010134,17,52.0,1,52.0,1,52.0,1,51.0,0
7326,max_effective,20,60,3,3,0.05,0.95,0.8916923970681413,17,66.0,1,66.0,1,66.0,1,63.0,0
7327,max_effective,20,60,3,3,0.05,0.95,0.8771914858345295,12,44.0,1,44.0,1,44.0,1,42.0,0
7328,max_effective,20,60,3,3,0.05,0.95,0.925776318005448,17,76.0,1,76.0,1,76.0,1,76.0,1
7329,max_effective,20,60,3,3,0.05,0.95,0.9151197980768618,18,62.0,1,62.0,1,62.0,1,62.0,1
7330,max_effective,20,60,3,3,0.05,0.95,0.9451187300958336,92,103.0,0,144.0,0,148.0,0,150.0,1
7331,max_effective,20,60,3,3,0.05,0.95,0.9027347325056244,16,54.0,1,54.0,1,54.0,1,54.0,1
7332,max_effective,20,60,3,3,0.05,0.95,0.9181813198557586,9,51.0,1,51.0,1,51.0,1,51.0,1
7333,max_effective,20,60,3,3,0.05,0.95,0.8941883272145723,10,40.0,1,40.0,1,40.0,1,39.0,0
7334,max_effective,20,60,3,3,0.05,0.95,0.8826585817881767,29,77.0,1,77.0,1,77.0,1,77.0,1
7335,max_effective,20,60,3,3,0.05,0.95,0.9179749204720452,10,52.0,1,52.0,1,52.0,1,51.0,0
7336,max_effective,20,60,3,3,0.05,0.95,0.8342951206163451,15,79.0,1,79.0,1,79.0,1,79.0,1
7337,max_effective,20,60,3,3,0.05,0.95,0.9380013445585924,14,60.0,1,60.0,1,60.0,1,60.0,1
7338,max_effective,20,60,3,3,0.05,0.95,0.9033374147033651,11,41.0,1,41.0,1,41.0,1,41.0,1
7339,max_effective,20,60,3,3,0.05,0.95,0.9374255050983832,22,78.0,1,78.0,1,78.0,1,78.0,1
7340,max_effective,20,60,3,3,0.05,0.95,0.9301756691298084,14,60.0,1,60.0,1,60.0,1,60.0,1
7341,max_effective,20,60,3,3,0.05,0.95,0.93135723098151,25,111.0,1,111.0,1,111.0,1,111.0,1
7342,max_effective,20,60,3,3,0.05,0.95,0.9447109539168582,9,51.0,1,51.0,1,51.0,1,47.0,0
7343,max_effective,20,60,3,3,0.05,0.95,0.8903829933147034,7,50.0,1,50.0,1,50.0,1,50.0,1
7344,max_effective,20,60,3,3,0.05,0.95,0.9450840448196152,40,62.0,1,62.0,1,62.0,1,62.0,1
7345,max_effective,20,60,3,3,0.05,0.95,0.8938972751387047,23,79.0,1,79.0,1,79.0,1,79.0,1
7346,max_effective,20,60,3,3,0.05,0.95,0.9393422944332932,42,100.0,1,100.0,1,100.0,1,100.0,1
7347,max_effective,20,60,3,3,0.05,0.95,0.9016659057762048,9,54.0,1,54.0,1,54.0,1,54.0,1
7348,max_effective,20,60,3,3,0.05,0.95,0.9282242165746684,19,60.0,1,60.0,1,60.0,1,60.0,1
7349,max_effective,20,60,3,3,0.05,0.95,0.8762952915277413,11,55.0,1,55.0,1,55.0,1,54.0,0
7350,max_effective,20,60,3,3,0.05,0.95,0.9476520639714868,25,86.0,1,86.0,1,86.0,1,86.0,1
7351,max_effective,20,60,3,3,0.05,0.95,0.9359004682036264,15,61.0,1,61.0,1,61.0,1,61.0,1
7352,max_effective,20,60,3,3,0.05,0.95,0.9482842046450412,15,55.0,1,55.0,1,55.0,1,55.0,1
7353,max_effective,20,60,3,3,0.05,0.95,0.926429661641311,15,61.0,1,61.0,1,61.0,1,61.0,1
7354,max_effective,20,60,3,3,0.05,0.95,0.9369280153467788,19,102.0,1,102.0,1,102.0,1,102.0,1
7355,max_effective,20,60,3,3,0.05,0.95,0.929711733380414,10,49.0,1,49.0,1,49.0,1,48.0,0
7356,max_effective,20,60,3,3,0.05,0.95,0.8748777446721405,11,57.0,1,57.0,1,57.0,1,57.0,1
7357,max_effective,20,60,3,3,0.05,0.95,0.7887818535519245,11,48.0,1,48.0,1,48.0,1,48.0,1
7358,max_effective,20,60,3,3,0.05,0.95,0.8347500543978634,5,31.0,1,31.0,1,31.0,1,31.0,1
7359,max_effective,20,60,3,3,0.05,0.95,0.9176413149400786,13,72.0,1,72.0,1,72.0,1,72.0,1
7360,max_effective,20,60,3,3,0.05,0.95,0.9223817141478536,9,54.0,1,54.0,1,54.0,1,54.0,1
7361,max_effective,20,60,3,3,0.05,0.95,0.8639742871048292,19,46.0,1,46.0,1,46.0,1,46.0,1
7362,max_effective,20,60,3,3,0.05,0.95,0.9477533384118751,19,67.0,1,67.0,1,67.0,1,67.0,1
7363,max_effective,20,60,3,3,0.05,0.95,0.934844042640426,21,79.0,1,79.0,1,79.0,1,79.0,1
7364,max_effective,20,60,3,3,0.05,0.95,0.865296189609554,10,58.0,1,58.0,1,58.0,1,58.0,1
7365,max_effective,20,60,3,3,0.05,0.95,0.9172348002743684,20,55.0,1,55.0,1,55.0,1,55.0,1
7366,max_effective,20,60,3,3,0.05,0.95,0.9314745445603048,13,57.0,1,57.0,1,57.0,1,57.0,1
7367,max_effective,20,60,3,3,0.05,0.95,0.8708361627307393,11,48.0,1,48.0,1,48.0,1,45.0,0
7368,max_effective,20,60,3,3,0.05,0.95,0.9483086111347842,18,66.0,1,66.0,1,66.0,1,66.0,1
7369,max_effective,20,60,3,3,0.05,0.95,0.9257242912749456,15,58.0,1,58.0,1,58.0,1,58.0,1
7370,max_effective,20,60,3,3,0.05,0.95,0.943302245183319,13,53.0,1,53.0,1,53.0,1,53.0,1
7371,max_effective,20,60,3,3,0.05,0.95,0.8595142719959662,7,47.0,1,47.0,1,47.0,1,47.0,1
7372,max_effective,20,60,3,3,0.05,0.95,0.8929607308007814,17,55.0,1,55.0,1,55.0,1,55.0,1
7373,max_effective,20,60,3,3,0.05,0.95,0.901368555440998,10,51.0,1,51.0,1,51.0,1,51.0,1
7374,max_effective,20,60,3,3,0.05,0.95,0.9483664145333428,7,34.0,1,34.0,1,34.0,1,34.0,1
7375,max_effective,20,60,3,3,0.05,0.95,0.9339085829229624,12,59.0,1,59.0,1,59.0,1,59.0,1
7376,max_effective,20,60,3,3,0.05,0.95,0.9176532772080992,24,66.0,1,66.0,1,66.0,1,66.0,1
7377,max_effective,20,60,3,3,0.05,0.95,0.8747883055431313,26,66.0,1,66.0,1,66.0,1,66.0,1
7378,max_effective,20,60,3,3,0.05,0.95,0.8197172108138905,6,45.0,1,45.0,1,45.0,1,45.0,1
7379,max_effective,20,60,3,3,0.05,0.95,0.8604291642656551,9,63.0,1,63.0,1,63.0,1,63.0,1
7380,max_effective,20,60,3,3,0.05,0.95,0.9211438320380416,8,45.0,1,45.0,1,45.0,1,45.0,1
7381,max_effective,20,60,3,3,0.05,0.95,0.9005832338117062,10,79.0,1,79.0,1,79.0,1,79.0,1
7382,max_effective,20,60,3,3,0.05,0.95,0.7888936654803506,6,41.0,1,41.0,1,41.0,1,41.0,1
7383,max_effective,20,60,3,3,0.05,0.95,0.9352327399338818,35,104.0,1,104.0,1,104.0,1,104.0,1
7384,max_effective,20,60,3,3,0.05,0.95,0.9394048462450366,33,86.0,1,86.0,1,86.0,1,86.0,1
7385,max_effective,20,60,3,3,0.05,0.95,0.9389114755126357,7,43.0,1,43.0,1,43.0,1,43.0,1
7386,max_effective,20,60,3,3,0.05,0.95,0.9425450340856236,8,41.0,1,41.0,1,41.0,1,40.0,0
7387,max_effective,20,60,3,3,0.05,0.95,0.8911824118946392,7,42.0,1,42.0,1,42.0,1,42.0,1
7388,max_effective,20,60,3,3,0.05,0.95,0.8722954556861328,11,64.0,1,64.0,1,64.0,1,64.0,1
7389,max_effective,20,60,3,3,0.05,0.95,0.9472057502571104,55,109.0,1,109.0,1,109.0,1,109.0,1
7390,max_effective,20,60,3,3,0.05,0.95,0.9376487660687136,8,40.0,1,40.0,1,40.0,1,40.0,1
7391,max_effective,20,60,3,3,0.05,0.95,0.8810540211593226,5,38.0,1,38.0,1,38.0,1,38.0,1
7392,max_effective,20,60,3,3,0.05,0.95,0.9115873637516114,24,81.0,1,81.0,1,81.0,1,81.0,1
7393,max_effective,20,60,3,3,0.05,0.95,0.8718993045063291,10,51.0,1,51.0,1,51.0,1,51.0,1
7394,max_effective,20,60,3,3,0.05,0.95,0.8874691044352532,18,73.0,1,73.0,1,73.0,1,73.0,1
7395,max_effective,20,60,3,3,0.05,0.95,0.9085090956948604,7,44.0,1,44.0,1,44.0,1,44.0,1
7396,max_effective,20,60,3,3,0.05,0.95,0.925206494427322,32,87.0,1,87.0,1,87.0,1,87.0,1
7397,max_effective,20,60,3,3,0.05,0.95,0.9170836393360612,22,57.0,1,57.0,1,57.0,1,57.0,1
7398,max_effective,20,60,3,3,0.05,0.95,0.8634845088764707,11,35.0,1,35.0,1,35.0,1,34.0,0
7399,max_effective,20,60,3,3,0.05,0.95,0.942489481170713,12,69.0,1,69.0,1,69.0,1,66.0,0
7400,max_effective,20,60,3,3,0.05,0.95,0.9399260599062,16,58.0,1,58.0,1,58.0,1,58.0,1
7401,max_effective,20,60,3,3,0.05,0.95,0.8902104211069912,21,66.0,1,66.0,1,66.0,1,66.0,1
7402,max_effective,20,60,3,3,0.05,0.95,0.9064359510354548,33,79.0,1,79.0,1,79.0,1,79.0,1
7403,max_effective,20,60,3,3,0.05,0.95,0.92825852895808,28,67.0,1,67.0,1,67.0,1,67.0,1
7404,max_effective,20,60,3,3,0.05,0.95,0.8860563412716214,12,62.0,1,62.0,1,62.0,1,61.0,0
7405,max_effective,20,60,3,3,0.05,0.95,0.878534319862919,12,64.0,1,64.0,1,64.0,1,64.0,1
7406,max_effective,20,60,3,3,0.05,0.95,0.9128462307849048,25,76.0,1,76.0,1,76.0,1,76.0,1
7407,max_effective,20,60,3,3,0.05,0.95,0.8577748583959603,11,65.0,1,65.0,1,65.0,1,65.0,1
7408,max_effective,20,60,3,3,0.05,0.95,0.9473758993109836,18,52.0,1,52.0,1,52.0,1,52.0,1
7409,max_effective,20,60,3,3,0.05,0.95,0.8918323666086284,8,44.0,1,44.0,1,44.0,1,44.0,1
7410,max_effective,20,60,3,3,0.05,0.95,0.9130436345836594,24,90.0,1,90.0,1,90.0,1,90.0,1
7411,max_effective,20,60,3,3,0.05,0.95,0.9483762683939684,12,76.0,1,76.0,1,76.0,1,76.0,1
7412,max_effective,20,60,3,3,0.05,0.95,0.9474417934993168,31,97.0,1,97.0,1,97.0,1,97.0,1
7413,max_effective,20,60,3,3,0.05,0.95,0.9466246565393912,10,44.0,1,44.0,1,44.0,1,43.0,0
7414,max_effective,20,60,3,3,0.05,0.95,0.8984752225265816,16,58.0,1,58.0,1,58.0,1,58.0,1
7415,max_effective,20,60,3,3,0.05,0.95,0.9452325544594152,32,97.0,1,97.0,1,97.0,1,97.0,1
7416,max_effective,20,60,3,3,0.05,0.95,0.9007427951732164,11,56.0,1,56.0,1,56.0,1,56.0,1
7417,max_effective,20,60,3,3,0.05,0.95,0.9345511814034372,9,40.0,1,40.0,1,40.0,1,40.0,1
7418,max_effective,20,60,3,3,0.05,0.95,0.9284683086886534,7,53.0,1,53.0,1,53.0,1,53.0,1
7419,max_effective,20,60,3,3,0.05,0.95,0.8631009155301448,3,26.0,1,26.0,1,26.0,1,26.0,1
7420,max_effective,20,60,3,3,0.05,0.95,0.9356317480766368,12,42.0,1,42.0,1,42.0,1,42.0,1
7421,max_effective,20,60,3,3,0.05,0.95,0.8918022994266609,14,53.0,1,53.0,1,53.0,1,53.0,1
7422,max_effective,20,60,3,3,0.05,0.95,0.9284083721388512,14,49.0,1,49.0,1,49.0,1,49.0,1
7423,max_effective,20,60,3,3,0.05,0.95,0.9406657386154073,20,72.0,1,72.0,1,72.0,1,72.0,1
7424,max_effective,20,60,3,3,0.05,0.95,0.9365614789346046,66,113.0,0,123.0,0,139.0,1,138.0,0
7425,max_effective,20,60,3,3,0.05,0.95,0.9195814817508904,10,40.0,1,40.0,1,40.0,1,40.0,1
7426,max_effective,20,60,3,3,0.05,0.95,0.917138644700557,22,88.0,1,88.0,1,88.0,1,88.0,1
7427,max_effective,20,60,3,3,0.05,0.95,0.9149446629944068,36,76.0,1,76.0,1,76.0,1,76.0,1
7428,max_effective,20,60,3,3,0.05,0.95,0.9466507012707864,19,69.0,1,69.0,1,69.0,1,69.0,1
7429,max_effective,20,60,3,3,0.05,0.95,0.9481947932379302,17,76.0,1,76.0,1,76.0,1,76.0,1
7430,max_effective,20,60,3,3,0.05,0.95,0.9479791386597712,16,65.0,1,65.0,1,65.0,1,65.0,1
7431,max_effective,20,60,3,3,0.05,0.95,0.9499871855453388,26,119.0,1,119.0,1,119.0,1,119.0,1
7432,max_effective,20,60,3,3,0.05,0.95,0.9092885799169214,5,42.0,1,42.0,1,42.0,1,42.0,1
7433,max_effective,20,60,3,3,0.05,0.95,0.9412953510350996,14,63.0,1,63.0,1,63.0,1,62.0,0
7434,max_effective,20,60,3,3,0.05,0.95,0.9234606901392052,13,43.0,1,43.0,1,43.0,1,41.0,0
7435,max_effective,20,60,3,3,0.05,0.95,0.8477564334638561,14,56.0,1,56.0,1,56.0,1,56.0,1
7436,max_effective,20,60,3,3,0.05,0.95,0.9092898679201928,8,59.0,1,59.0,1,59.0,1,59.0,1
7437,max_effective,20,60,3,3,0.05,0.95,0.9146120752025076,40,111.0,1,111.0,1,111.0,1,111.0,1
7438,max_effective,20,60,3,3,0.05,0.95,0.9075890150819764,33,72.0,1,72.0,1,72.0,1,72.0,1
7439,max_effective,20,60,3,3,0.05,0.95,0.9472659161111012,67,136.0,0,145.0,0,138.0,0,162.0,1
7440,max_effective,20,60,3,3,0.05,0.95,0.9366259690494564,23,69.0,1,69.0,1,69.0,1,69.0,1
7441,max_effective,20,60,3,3,0.05,0.95,0.9461681694057332,11,57.0,1,57.0,1,57.0,1,56.0,0
7442,max_effective,20,60,3,3,0.05,0.95,0.8940738181700972,4,31.0,1,31.0,1,31.0,1,31.0,1
7443,max_effective,20,60,3,3,0.05,0.95,0.939599100636187,14,69.0,1,69.0,1,69.0,1,69.0,1
7444,max_effective,20,60,3,3,0.05,0.95,0.8576952090773505,29,87.0,1,87.0,1,87.0,1,87.0,1
7445,max_effective,20,60,3,3,0.05,0.95,0.8838176193469958,9,47.0,1,47.0,1,47.0,1,47.0,1
7446,max_effective,20,60,3,3,0.05,0.95,0.908794711646246,18,50.0,1,50.0,1,50.0,1,50.0,1
7447,max_effective,20,60,3,3,0.05,0.95,0.9430997680408224,31,83.0,1,83.0,1,83.0,1,83.0,1
7448,max_effective,20,60,3,3,0.05,0.95,0.8405459971686533,12,64.0,1,64.0,1,64.0,1,64.0,1
7449,max_effective,20,60,3,3,0.05,0.95,0.9164682007882334,36,90.0,1,90.0,1,90.0,1,89.0,0
7450,max_effective,20,60,3,3,0.05,0.95,0.9470008567017352,9,55.0,1,55.0,1,55.0,1,55.0,1
7451,max_effective,20,60,3,3,0.05,0.95,0.902883991245081,14,63.0,1,63.0,1,63.0,1,63.0,1
7452,max_effective,20,60,3,3,0.05,0.95,0.9270984381990264,9,58.0,1,58.0,1,58.0,1,58.0,1
7453,max_effective,20,60,3,3,0.05,0.95,0.9417126917131096,8,48.0,1,48.0,1,48.0,1,48.0,1
7454,max_effective,20,60,3,3,0.05,0.95,0.9248310650505178,12,73.0,1,73.0,1,73.0,1,73.0,1
7455,max_effective,20,60,3,3,0.05,0.95,0.9417977958247332,26,96.0,1,96.0,1,96.0,1,96.0,1
7456,max_effective,20,60,3,3,0.05,0.95,0.941177909708036,28,82.0,1,82.0,1,82.0,1,82.0,1
7457,max_effective,20,60,3,3,0.05,0.95,0.8502209252916895,19,86.0,1,86.0,1,86.0,1,86.0,1
7458,max_effective,20,60,3,3,0.05,0.95,0.9334652239503404,55,114.0,0,121.0,0,126.0,1,126.0,1
7459,max_effective,20,60,3,3,0.05,0.95,0.8803505838993048,12,51.0,1,51.0,1,51.0,1,50.0,0
7460,max_effective,20,60,3,3,0.05,0.95,0.9387365193560574,16,67.0,1,67.0,1,67.0,1,67.0,1
7461,max_effective,20,60,3,3,0.05,0.95,0.944595871001031,9,60.0,1,60.0,1,60.0,1,60.0,1
7462,max_effective,20,60,3,3,0.05,0.95,0.8961030453225196,27,66.0,1,66.0,1,66.0,1,66.0,1
7463,max_effective,20,60,3,3,0.05,0.95,0.9381434061669796,11,64.0,1,64.0,1,64.0,1,63.0,0
7464,max_effective,20,60,3,3,0.05,0.95,0.9404621359399976,32,92.0,1,92.0,1,92.0,1,92.0,1
7465,max_effective,20,60,3,3,0.05,0.95,0.9019849070194376,25,89.0,1,89.0,1,89.0,1,89.0,1
7466,max_effective,20,60,3,3,0.05,0.95,0.9218044394527908,17,90.0,1,90.0,1,90.0,1,90.0,1
7467,max_effective,20,60,3,3,0.05,0.95,0.9416393751024248,7,51.0,1,51.0,1,51.0,1,51.0,1
7468,max_effective,20,60,3,3,0.05,0.95,0.9213126567506732,12,63.0,1,63.0,1,63.0,1,63.0,1
7469,max_effective,20,60,3,3,0.05,0.95,0.9296139319237244,26,98.0,1,95.0,0,98.0,1,86.0,0
7470,max_effective,20,60,3,3,0.05,0.95,0.9183642790002492,26,102.0,1,100.0,0,102.0,1,102.0,1
7471,max_effective,20,60,3,3,0.05,0.95,0.9242816516906636,12,69.0,1,69.0,1,69.0,1,68.0,0
7472,max_effective,20,60,3,3,0.05,0.95,0.9053011662498672,18,94.0,1,94.0,1,94.0,1,94.0,1
7473,max_effective,20,60,3,3,0.05,0.95,0.8997910598749781,19,65.0,1,65.0,1,65.0,1,65.0,1
7474,max_effective,20,60,3,3,0.05,0.95,0.9419458861203746,5,38.0,1,38.0,1,38.0,1,38.0,1
7475,max_effective,20,60,3,3,0.05,0.95,0.8750723717216978,16,46.0,1,46.0,1,46.0,1,46.0,1
7476,max_effective,20,60,3,3,0.05,0.95,0.836040310532348,12,48.0,1,48.0,1,48.0,1,47.0,0
7477,max_effective,20,60,3,3,0.05,0.95,0.8037551208453275,11,48.0,1,48.0,1,48.0,1,48.0,1
7478,max_effective,20,60,3,3,0.05,0.95,0.9479500117695132,23,66.0,1,66.0,1,66.0,1,66.0,1
7479,max_effective,20,60,3,3,0.05,0.95,0.9301226652084156,15,62.0,1,62.0,1,62.0,1,62.0,1
7480,max_effective,20,60,3,3,0.05,0.95,0.8121816641042064,8,39.0,1,39.0,1,39.0,1,39.0,1
7481,max_effective,20,60,3,3,0.05,0.95,0.7754529828499027,7,35.0,1,35.0,1,35.0,1,33.0,0
7482,max_effective,20,60,3,3,0.05,0.95,0.9274380975786052,25,85.0,1,85.0,1,85.0,1,85.0,1
7483,max_effective,20,60,3,3,0.05,0.95,0.9359655151892822,9,52.0,1,52.0,1,52.0,1,52.0,1
7484,max_effective,20,60,3,3,0.05,0.95,0.8844279397223224,14,60.0,1,60.0,1,60.0,1,60.0,1
7485,max_effective,20,60,3,3,0.05,0.95,0.9437845586254154,13,56.0,1,56.0,1,56.0,1,56.0,1
7486,max_effective,20,60,3,3,0.05,0.95,0.9446540410240808,31,75.0,1,75.0,1,75.0,1,75.0,1
7487,max_effective,20,60,3,3,0.05,0.95,0.9075419745574316,8,37.0,1,37.0,1,37.0,1,37.0,1
7488,max_effective,20,60,3,3,0.05,0.95,0.9400557640237176,7,49.0,1,49.0,1,49.0,1,49.0,1
7489,max_effective,20,60,3,3,0.05,0.95,0.941701079817102,7,60.0,1,60.0,1,60.0,1,60.0,1
7490,max_effective,20,60,3,3,0.05,0.95,0.926889752549393,9,53.0,1,53.0,1,53.0,1,53.0,1
7491,max_effective,20,60,3,3,0.05,0.95,0.919146388011514,21,101.0,1,101.0,1,101.0,1,101.0,1
7492,max_effective,20,60,3,3,0.05,0.95,0.9481807450500828,37,115.0,1,115.0,1,115.0,1,115.0,1
7493,max_effective,20,60,3,3,0.05,0.95,0.9215840712155852,45,84.0,1,84.0,1,84.0,1,84.0,1
7494,max_effective,20,60,3,3,0.05,0.95,0.93243538567313,50,106.0,1,106.0,1,106.0,1,106.0,1
7495,max_effective,20,60,3,3,0.05,0.95,0.8708855844623327,17,56.0,1,56.0,1,56.0,1,56.0,1
7496,max_effective,20,60,3,3,0.05,0.95,0.9120158051282196,15,61.0,1,61.0,1,61.0,1,60.0,0
7497,max_effective,20,60,3,3,0.05,0.95,0.876852207931778,6,31.0,1,31.0,1,31.0,1,30.0,0
7498,max_effective,20,60,3,3,0.05,0.95,0.8747744549548445,10,54.0,1,54.0,1,54.0,1,54.0,1
7499,max_effective,20,60,3,3,0.05,0.95,0.90138154313203,14,61.0,1,61.0,1,61.0,1,61.0,1
7500,max_effective,20,60,3,3,0.05,0.95,0.908215161548928,31,118.0,0,122.0,0,124.0,1,124.0,1
7501,max_effective,20,60,3,3,0.05,0.95,0.897781493072076,19,51.0,1,51.0,1,51.0,1,51.0,1
7502,max_effective,20,60,3,3,0.05,0.95,0.9273994604022492,47,117.0,0,123.0,1,123.0,1,123.0,1
7503,max_effective,20,60,3,3,0.05,0.95,0.8577981455588273,19,52.0,1,52.0,1,52.0,1,52.0,1
7504,max_effective,20,60,3,3,0.05,0.95,0.9462119520263104,19,50.0,1,50.0,1,50.0,1,50.0,1
7505,max_effective,20,60,3,3,0.05,0.95,0.8872332355824359,16,48.0,1,48.0,1,48.0,1,48.0,1
7506,max_effective,20,60,3,3,0.05,0.95,0.8799319358407937,17,60.0,1,60.0,1,60.0,1,59.0,0
7507,max_effective,20,60,3,3,0.05,0.95,0.8943733363249501,15,64.0,1,64.0,1,64.0,1,64.0,1
7508,max_effective,20,60,3,3,0.05,0.95,0.9462565726429792,72,107.0,0,137.0,1,137.0,1,136.0,0
7509,max_effective,20,60,3,3,0.05,0.95,0.9459117813075408,14,74.0,1,74.0,1,74.0,1,74.0,1
7510,max_effective,20,60,3,3,0.05,0.95,0.9148097122925246,10,49.0,1,49.0,1,49.0,1,49.0,1
7511,max_effective,20,60,3,3,0.05,0.95,0.9291030513834032,14,60.0,1,60.0,1,60.0,1,60.0,1
7512,max_effective,20,60,3,3,0.05,0.95,0.9479892747142978,89,117.0,0,134.0,0,146.0,0,148.0,1
7513,max_effective,20,60,3,3,0.05,0.95,0.8914390963868731,38,102.0,0,107.0,1,107.0,1,107.0,1
7514,max_effective,20,60,3,3,0.05,0.95,0.9144254326140296,13,55.0,1,55.0,1,55.0,1,55.0,1
7515,max_effective,20,60,3,3,0.05,0.95,0.9452646878146092,61,114.0,1,114.0,1,114.0,1,114.0,1
7516,max_effective,20,60,3,3,0.05,0.95,0.9321325706279472,23,62.0,1,62.0,1,62.0,1,62.0,1
7517,max_effective,20,60,3,3,0.05,0.95,0.9305175896233518,17,73.0,1,73.0,1,73.0,1,70.0,0
7518,max_effective,20,60,3,3,0.05,0.95,0.9218103099882272,7,42.0,1,42.0,1,42.0,1,42.0,1
7519,max_effective,20,60,3,3,0.05,0.95,0.866995692126185,7,38.0,1,38.0,1,38.0,1,38.0,1
7520,max_effective,20,60,3,3,0.05,0.95,0.9429569520334355,22,59.0,1,59.0,1,59.0,1,59.0,1
7521,max_effective,20,60,3,3,0.05,0.95,0.9294013195247876,25,84.0,1,84.0,1,84.0,1,84.0,1
7522,max_effective,20,60,3,3,0.05,0.95,0.8252802782734209,20,65.0,1,65.0,1,65.0,1,61.0,0
7523,max_effective,20,60,3,3,0.05,0.95,0.9448983839522684,11,35.0,1,35.0,1,35.0,1,35.0,1
7524,max_effective,20,60,3,3,0.05,0.95,0.9379990165743992,14,56.0,1,56.0,1,56.0,1,56.0,1
7525,max_effective,20,60,3,3,0.05,0.95,0.9243841979541656,18,82.0,1,82.0,1,82.0,1,82.0,1
7526,max_effective,20,60,3,3,0.05,0.95,0.8771062673193093,21,90.0,1,90.0,1,90.0,1,90.0,1
7527,max_effective,20,60,3,3,0.05,0.95,0.8523003124466804,12,62.0,1,62.0,1,62.0,1,61.0,0
7528,max_effective,20,60,3,3,0.05,0.95,0.926507160492452,33,77.0,1,77.0,1,77.0,1,76.0,0
7529,max_effective,20,60,3,3,0.05,0.95,0.8897646861684364,18,68.0,1,68.0,1,68.0,1,68.0,1
7530,max_effective,20,60,3,3,0.05,0.95,0.846135383824201,9,47.0,1,47.0,1,47.0,1,47.0,1
7531,max_effective,20,60,3,3,0.05,0.95,0.9316765745584654,14,80.0,1,80.0,1,80.0,1,80.0,1
7532,max_effective,20,60,3,3,0.05,0.95,0.8793684829125433,15,68.0,1,68.0,1,68.0,1,68.0,1
7533,max_effective,20,60,3,3,0.05,0.95,0.892011238480398,9,47.0,1,47.0,1,47.0,1,47.0,1
7534,max_effective,20,60,3,3,0.05,0.95,0.942776827973298,38,85.0,1,85.0,1,85.0,1,85.0,1
7535,max_effective,20,60,3,3,0.05,0.95,0.882630596937974,21,64.0,1,64.0,1,64.0,1,64.0,1
7536,max_effective,20,60,3,3,0.05,0.95,0.9354723302597584,10,63.0,1,63.0,1,63.0,1,63.0,1
7537,max_effective,20,60,3,3,0.05,0.95,0.8582589459760599,8,51.0,1,51.0,1,51.0,1,51.0,1
7538,max_effective,20,60,3,3,0.05,0.95,0.9236170948079166,6,39.0,1,39.0,1,39.0,1,39.0,1
7539,max_effective,20,60,3,3,0.05,0.95,0.9377921755395464,29,68.0,1,68.0,1,68.0,1,68.0,1
7540,max_effective,20,60,3,3,0.05,0.95,0.8688724656521135,16,61.0,1,61.0,1,61.0,1,61.0,1
7541,max_effective,20,60,3,3,0.05,0.95,0.929961217391397,23,69.0,1,69.0,1,69.0,1,69.0,1
7542,max_effective,20,60,3,3,0.05,0.95,0.925599719600414,12,72.0,1,72.0,1,72.0,1,72.0,1
7543,max_effective,20,60,3,3,0.05,0.95,0.853825569472837,8,41.0,1,41.0,1,41.0,1,41.0,1
7544,max_effective,20,60,3,3,0.05,0.95,0.9465282416658104,20,69.0,1,69.0,1,69.0,1,69.0,1
7545,max_effective,20,60,3,3,0.05,0.95,0.9339153596081184,26,101.0,1,101.0,1,101.0,1,101.0,1
7546,max_effective,20,60,3,3,0.05,0.95,0.9414125718721208,10,48.0,1,48.0,1,48.0,1,48.0,1
7547,max_effective,20,60,3,3,0.05,0.95,0.9393341070880415,19,80.0,1,80.0,1,80.0,1,80.0,1
7548,max_effective,20,60,3,3,0.05,0.95,0.8161631812621373,10,53.0,1,53.0,1,53.0,1,53.0,1
7549,max_effective,20,60,3,3,0.05,0.95,0.8569984228020293,16,48.0,1,48.0,1,48.0,1,48.0,1
7550,max_effective,20,60,3,3,0.05,0.95,0.9392555690314862,7,38.0,1,38.0,1,38.0,1,38.0,1
7551,max_effective,20,60,3,3,0.05,0.95,0.9391126354444482,20,81.0,1,81.0,1,81.0,1,81.0,1
7552,max_effective,20,60,3,3,0.05,0.95,0.90619175938645,10,48.0,1,48.0,1,48.0,1,46.0,0
7553,max_effective,20,60,3,3,0.05,0.95,0.9359194075358632,35,70.0,1,70.0,1,70.0,1,70.0,1
7554,max_effective,20,60,3,3,0.05,0.95,0.9493700111729032,30,122.0,0,131.0,0,132.0,1,131.0,0
7555,max_effective,20,60,3,3,0.05,0.95,0.9396892339814484,66,111.0,0,129.0,1,129.0,1,128.0,0
7556,max_effective,20,60,3,3,0.05,0.95,0.9385203662925744,126,118.0,0,129.0,0,142.0,0,159.0,1
7557,max_effective,20,60,3,3,0.05,0.95,0.948752646231106,61,124.0,1,124.0,1,124.0,1,124.0,1
7558,max_effective,20,60,3,3,0.05,0.95,0.910191538469474,10,40.0,1,40.0,1,40.0,1,39.0,0
7559,max_effective,20,60,3,3,0.05,0.95,0.7950486579161494,7,42.0,1,42.0,1,42.0,1,42.0,1
7560,max_effective,20,60,3,3,0.05,0.95,0.8982482014387286,31,80.0,1,80.0,1,80.0,1,80.0,1
7561,max_effective,20,60,3,3,0.05,0.95,0.9296680080602298,20,59.0,1,59.0,1,59.0,1,59.0,1
7562,max_effective,20,60,3,3,0.05,0.95,0.9310413005843944,20,75.0,1,75.0,1,75.0,1,75.0,1
7563,max_effective,20,60,3,3,0.05,0.95,0.9289477669752414,5,32.0,1,32.0,1,32.0,1,32.0,1
7564,max_effective,20,60,3,3,0.05,0.95,0.821016839079448,17,53.0,1,53.0,1,53.0,1,53.0,1
7565,max_effective,20,60,3,3,0.05,0.95,0.937181393053568,27,119.0,0,120.0,1,120.0,1,120.0,1
7566,max_effective,20,60,3,3,0.05,0.95,0.947043787594542,23,75.0,1,75.0,1,75.0,1,75.0,1
7567,max_effective,20,60,3,3,0.05,0.95,0.9332510608750264,20,68.0,1,68.0,1,68.0,1,68.0,1
7568,max_effective,20,60,3,3,0.05,0.95,0.9416757413618638,17,85.0,1,85.0,1,85.0,1,85.0,1
7569,max_effective,20,60,3,3,0.05,0.95,0.9069219299160504,10,47.0,1,47.0,1,47.0,1,47.0,1
7570,max_effective,20,60,3,3,0.05,0.95,0.9283105546761758,9,47.0,1,47.0,1,47.0,1,46.0,0
7571,max_effective,20,60,3,3,0.05,0.95,0.8773372955453564,8,48.0,1,48.0,1,48.0,1,48.0,1
7572,max_effective,20,60,3,3,0.05,0.95,0.8858969528725011,12,37.0,1,37.0,1,37.0,1,37.0,1
7573,max_effective,20,60,3,3,0.05,0.95,0.9173879445794744,50,89.0,1,89.0,1,89.0,1,89.0,1
7574,max_effective,20,60,3,3,0.05,0.95,0.8994321892460522,6,42.0,1,42.0,1,42.0,1,42.0,1
7575,max_effective,20,60,3,3,0.05,0.95,0.9281938199928284,7,45.0,1,45.0,1,45.0,1,45.0,1
7576,max_effective,20,60,3,3,0.05,0.95,0.9013394782561966,8,54.0,1,54.0,1,54.0,1,54.0,1
7577,max_effective,20,60,3,3,0.05,0.95,0.9478768091693058,14,53.0,1,53.0,1,53.0,1,53.0,1
7578,max_effective,20,60,3,3,0.05,0.95,0.9002815666474345,16,60.0,1,60.0,1,60.0,1,60.0,1
7579,max_effective,20,60,3,3,0.05,0.95,0.9207687121421754,26,79.0,1,79.0,1,79.0,1,76.0,0
7580,max_effective,20,60,3,3,0.05,0.95,0.9169648901317626,15,43.0,1,43.0,1,43.0,1,41.0,0
7581,max_effective,20,60,3,3,0.05,0.95,0.9452360493839876,35,115.0,0,118.0,1,118.0,1,118.0,1
7582,max_effective,20,60,3,3,0.05,0.95,0.8557476374854867,13,77.0,1,77.0,1,77.0,1,77.0,1
7583,max_effective,20,60,3,3,0.05,0.95,0.9241640998321672,14,54.0,1,54.0,1,54.0,1,54.0,1
7584,max_effective,20,60,3,3,0.05,0.95,0.9239684948308317,12,71.0,1,71.0,1,71.0,1,71.0,1
7585,max_effective,20,60,3,3,0.05,0.95,0.8938975185715355,8,53.0,1,53.0,1,53.0,1,53.0,1
7586,max_effective,20,60,3,3,0.05,0.95,0.9421708066468992,26,59.0,1,59.0,1,59.0,1,59.0,1
7587,max_effective,20,60,3,3,0.05,0.95,0.932650157182508,13,52.0,1,52.0,1,52.0,1,51.0,0
7588,max_effective,20,60,3,3,0.05,0.95,0.9461137860547923,19,71.0,1,71.0,1,71.0,1,68.0,0
7589,max_effective,20,60,3,3,0.05,0.95,0.9371416539661478,21,78.0,1,78.0,1,78.0,1,78.0,1
7590,max_effective,20,60,3,3,0.05,0.95,0.7760636626749673,8,40.0,1,40.0,1,40.0,1,40.0,1
7591,max_effective,20,60,3,3,0.05,0.95,0.8908386557206868,17,75.0,1,75.0,1,75.0,1,75.0,1
7592,max_effective,20,60,3,3,0.05,0.95,0.9420709785102755,5,39.0,1,39.0,1,39.0,1,37.0,0
7593,max_effective,20,60,3,3,0.05,0.95,0.9150169340802488,16,62.0,1,62.0,1,62.0,1,62.0,1
7594,max_effective,20,60,3,3,0.05,0.95,0.925548805148694,14,68.0,1,68.0,1,68.0,1,67.0,0
7595,max_effective,20,60,3,3,0.05,0.95,0.9486970715589288,33,101.0,1,101.0,1,101.0,1,100.0,0
7596,max_effective,20,60,3,3,0.05,0.95,0.9257066624344946,12,51.0,1,51.0,1,51.0,1,51.0,1
7597,max_effective,20,60,3,3,0.05,0.95,0.8701973071049302,11,42.0,1,42.0,1,42.0,1,41.0,0
7598,max_effective,20,60,3,3,0.05,0.95,0.8831563088418671,12,65.0,1,65.0,1,65.0,1,65.0,1
7599,max_effective,20,60,3,3,0.05,0.95,0.9385987158280626,13,59.0,1,59.0,1,59.0,1,59.0,1
7600,max_effective,20,60,3,3,0.05,0.95,0.8697446138524447,16,69.0,1,69.0,1,69.0,1,69.0,1
7601,max_effective,20,60,3,3,0.05,0.95,0.8751068957599605,8,43.0,1,43.0,1,43.0,1,41.0,0
7602,max_effective,20,60,3,3,0.05,0.95,0.9458984238217264,37,95.0,1,95.0,1,95.0,1,95.0,1
7603,max_effective,20,60,3,3,0.05,0.95,0.9396375559555432,26,80.0,1,80.0,1,80.0,1,80.0,1
7604,max_effective,20,60,3,3,0.05,0.95,0.8612641820221637,7,57.0,1,57.0,1,57.0,1,57.0,1
7605,max_effective,20,60,3,3,0.05,0.95,0.932690952180363,19,59.0,1,59.0,1,59.0,1,58.0,0
7606,max_effective,20,60,3,3,0.05,0.95,0.913023069474883,17,66.0,1,66.0,1,66.0,1,66.0,1
7607,max_effective,20,60,3,3,0.05,0.95,0.9439735323175072,17,44.0,1,44.0,1,44.0,1,43.0,0
7608,max_effective,20,60,3,3,0.05,0.95,0.9469744297877414,56,126.0,0,134.0,0,139.0,1,136.0,0
7609,max_effective,20,60,3,3,0.05,0.95,0.8758221993605405,24,76.0,1,76.0,1,76.0,1,76.0,1
7610,max_effective,20,60,3,3,0.05,0.95,0.9425221064209612,15,61.0,1,61.0,1,61.0,1,61.0,1
7611,max_effective,20,60,3,3,0.05,0.95,0.9154902298912836,9,49.0,1,49.0,1,49.0,1,49.0,1
7612,max_effective,20,60,3,3,0.05,0.95,0.9259927708590544,10,53.0,1,53.0,1,53.0,1,53.0,1
7613,max_effective,20,60,3,3,0.05,0.95,0.930691231655601,27,76.0,1,76.0,1,76.0,1,76.0,1
7614,max_effective,20,60,3,3,0.05,0.95,0.8907872320762447,7,49.0,1,49.0,1,49.0,1,49.0,1
7615,max_effective,20,60,3,3,0.05,0.95,0.8994964253156154,11,48.0,1,48.0,1,48.0,1,48.0,1
7616,max_effective,20,60,3,3,0.05,0.95,0.8408573633382583,11,51.0,1,51.0,1,51.0,1,51.0,1
7617,max_effective,20,60,3,3,0.05,0.95,0.9408404979233408,19,72.0,1,72.0,1,72.0,1,72.0,1
7618,max_effective,20,60,3,3,0.05,0.95,0.9191609846556807,8,58.0,1,58.0,1,58.0,1,58.0,1
7619,max_effective,20,60,3,3,0.05,0.95,0.8233222232472659,16,42.0,1,42.0,1,42.0,1,42.0,1
7620,max_effective,20,60,3,3,0.05,0.95,0.828954228836864,10,48.0,1,48.0,1,48.0,1,48.0,1
7621,max_effective,20,60,3,3,0.05,0.95,0.8860846853369398,14,42.0,1,42.0,1,42.0,1,42.0,1
7622,max_effective,20,60,3,3,0.05,0.95,0.9276060640169552,33,89.0,1,89.0,1,89.0,1,89.0,1
7623,max_effective,20,60,3,3,0.05,0.95,0.9320834872288808,31,95.0,1,95.0,1,95.0,1,95.0,1
7624,max_effective,20,60,3,3,0.05,0.95,0.924830273524218,28,121.0,1,121.0,1,120.0,0,121.0,1
7625,max_effective,20,60,3,3,0.05,0.95,0.9497162450773596,30,95.0,1,95.0,1,95.0,1,95.0,1
7626,max_effective,20,60,3,3,0.05,0.95,0.9314749750176838,43,94.0,1,94.0,1,94.0,1,94.0,1
7627,max_effective,20,60,3,3,0.05,0.95,0.8775567117314719,6,43.0,1,43.0,1,43.0,1,43.0,1
7628,max_effective,20,60,3,3,0.05,0.95,0.8974460999178777,26,102.0,1,102.0,1,102.0,1,102.0,1
7629,max_effective,20,60,3,3,0.05,0.95,0.9377869167587582,30,64.0,1,64.0,1,64.0,1,64.0,1
7630,max_effective,20,60,3,3,0.05,0.95,0.9384136590095488,9,50.0,1,50.0,1,50.0,1,50.0,1
7631,max_effective,20,60,3,3,0.05,0.95,0.8947213799981817,26,64.0,1,64.0,1,64.0,1,63.0,0
7632,max_effective,20,60,3,3,0.05,0.95,0.9320935999700056,36,79.0,1,79.0,1,79.0,1,79.0,1
7633,max_effective,20,60,3,3,0.05,0.95,0.8794879702292601,9,50.0,1,50.0,1,50.0,1,50.0,1
7634,max_effective,20,60,3,3,0.05,0.95,0.8865738222793607,8,49.0,1,49.0,1,49.0,1,48.0,0
7635,max_effective,20,60,3,3,0.05,0.95,0.9267764056609588,11,57.0,1,57.0,1,57.0,1,57.0,1
7636,max_effective,20,60,3,3,0.05,0.95,0.9143631338287634,17,61.0,1,61.0,1,61.0,1,61.0,1
7637,max_effective,20,60,3,3,0.05,0.95,0.9033038625812386,17,49.0,1,49.0,1,49.0,1,49.0,1
7638,max_effective,20,60,3,3,0.05,0.95,0.9151608070465737,6,40.0,1,40.0,1,40.0,1,40.0,1
7639,max_effective,20,60,3,3,0.05,0.95,0.8736761955297047,14,47.0,1,47.0,1,47.0,1,47.0,1
7640,max_effective,20,60,3,3,0.05,0.95,0.9432798776807167,26,67.0,1,67.0,1,67.0,1,67.0,1
7641,max_effective,20,60,3,3,0.05,0.95,0.9404103911738516,37,107.0,0,117.0,1,117.0,1,117.0,1
7642,max_effective,20,60,3,3,0.05,0.95,0.9237701302268676,27,107.0,1,107.0,1,107.0,1,106.0,0
7643,max_effective,20,60,3,3,0.05,0.95,0.9387593097880342,37,95.0,1,95.0,1,95.0,1,95.0,1
7644,max_effective,20,60,3,3,0.05,0.95,0.8898713587245171,13,48.0,1,48.0,1,48.0,1,48.0,1
7645,max_effective,20,60,3,3,0.05,0.95,0.9233146852805733,26,83.0,1,83.0,1,83.0,1,83.0,1
7646,max_effective,20,60,3,3,0.05,0.95,0.9172795689824752,4,36.0,1,36.0,1,36.0,1,36.0,1
7647,max_effective,20,60,3,3,0.05,0.95,0.9360283706533564,13,64.0,1,64.0,1,64.0,1,64.0,1
7648,max_effective,20,60,3,3,0.05,0.95,0.938203589816686,39,89.0,1,89.0,1,89.0,1,83.0,0
7649,max_effective,20,60,3,3,0.05,0.95,0.7687693015397352,7,38.0,1,38.0,1,38.0,1,36.0,0
7650,max_effective,20,60,3,3,0.05,0.95,0.9407425384344784,30,102.0,1,102.0,1,102.0,1,96.0,0
7651,max_effective,20,60,3,3,0.05,0.95,0.913293687651408,6,40.0,1,40.0,1,40.0,1,40.0,1
7652,max_effective,20,60,3,3,0.05,0.95,0.9233702323819372,12,62.0,1,62.0,1,62.0,1,62.0,1
7653,max_effective,20,60,3,3,0.05,0.95,0.8108127868404253,6,39.0,1,39.0,1,39.0,1,39.0,1
7654,max_effective,20,60,3,3,0.05,0.95,0.833529220044759,11,56.0,1,56.0,1,56.0,1,56.0,1
7655,max_effective,20,60,3,3,0.05,0.95,0.9133346353165788,10,57.0,1,57.0,1,57.0,1,57.0,1
7656,max_effective,20,60,3,3,0.05,0.95,0.9134897351782268,9,39.0,1,39.0,1,39.0,1,39.0,1
7657,max_effective,20,60,3,3,0.05,0.95,0.8026223928209327,6,39.0,1,39.0,1,39.0,1,39.0,1
7658,max_effective,20,60,3,3,0.05,0.95,0.8452656201437492,5,42.0,1,42.0,1,42.0,1,42.0,1
7659,max_effective,20,60,3,3,0.05,0.95,0.9158938764864832,27,62.0,1,62.0,1,62.0,1,62.0,1
7660,max_effective,20,60,3,3,0.05,0.95,0.934229207072652,12,44.0,1,44.0,1,44.0,1,44.0,1
7661,max_effective,20,60,3,3,0.05,0.95,0.8980508710420646,19,83.0,1,83.0,1,83.0,1,82.0,0
7662,max_effective,20,60,3,3,0.05,0.95,0.9265590494958464,32,125.0,1,125.0,1,125.0,1,125.0,1
7663,max_effective,20,60,3,3,0.05,0.95,0.9276370831571806,17,95.0,1,95.0,1,95.0,1,95.0,1
7664,max_effective,20,60,3,3,0.05,0.95,0.9401649090607548,38,108.0,0,113.0,1,113.0,1,113.0,1
7665,max_effective,20,60,3,3,0.05,0.95,0.8853043167412288,7,50.0,1,50.0,1,50.0,1,50.0,1
7666,max_effective,20,60,3,3,0.05,0.95,0.9397344630776426,10,61.0,1,61.0,1,61.0,1,61.0,1
7667,max_effective,20,60,3,3,0.05,0.95,0.9170601307699412,7,50.0,1,50.0,1,50.0,1,50.0,1
7668,max_effective,20,60,3,3,0.05,0.95,0.9106549705302788,3,28.0,1,28.0,1,28.0,1,28.0,1
7669,max_effective,20,60,3,3,0.05,0.95,0.9413600491492864,29,85.0,1,85.0,1,85.0,1,85.0,1
7670,max_effective,20,60,3,3,0.05,0.95,0.9224332535760508,8,51.0,1,51.0,1,51.0,1,51.0,1
7671,max_effective,20,60,3,3,0.05,0.95,0.7296098102807785,5,38.0,1,38.0,1,38.0,1,38.0,1
7672,max_effective,20,60,3,3,0.05,0.95,0.8868285028277286,8,55.0,1,55.0,1,55.0,1,55.0,1
7673,max_effective,20,60,3,3,0.05,0.95,0.937867433494274,5,40.0,1,40.0,1,40.0,1,40.0,1
7674,max_effective,20,60,3,3,0.05,0.95,0.9084271695796138,8,47.0,1,47.0,1,47.0,1,46.0,0
7675,max_effective,20,60,3,3,0.05,0.95,0.9195562969732508,8,45.0,1,45.0,1,45.0,1,43.0,0
7676,max_effective,20,60,3,3,0.05,0.95,0.9198094493083454,17,65.0,1,65.0,1,65.0,1,65.0,1
7677,max_effective,20,60,3,3,0.05,0.95,0.8170160184298941,8,43.0,1,43.0,1,43.0,1,43.0,1
7678,max_effective,20,60,3,3,0.05,0.95,0.9477446222540208,18,63.0,1,63.0,1,63.0,1,63.0,1
7679,max_effective,20,60,3,3,0.05,0.95,0.8707915307421032,18,47.0,1,47.0,1,47.0,1,47.0,1
7680,max_effective,20,60,3,3,0.05,0.95,0.9412560682043216,28,76.0,1,76.0,1,76.0,1,76.0,1
7681,max_effective,20,60,3,3,0.05,0.95,0.9245774298875298,61,90.0,1,90.0,1,90.0,1,90.0,1
7682,max_effective,20,60,3,3,0.05,0.95,0.8311465145535535,7,33.0,1,33.0,1,33.0,1,32.0,0
7683,max_effective,20,60,3,3,0.05,0.95,0.9288472764941308,12,65.0,1,65.0,1,65.0,1,65.0,1
7684,max_effective,20,60,3,3,0.05,0.95,0.8969609673780988,7,44.0,1,44.0,1,44.0,1,44.0,1
7685,max_effective,20,60,3,3,0.05,0.95,0.9489104320704186,51,127.0,0,128.0,0,133.0,0,134.0,1
7686,max_effective,20,60,3,3,0.05,0.95,0.9490639407821954,18,61.0,1,61.0,1,61.0,1,61.0,1
7687,max_effective,20,60,3,3,0.05,0.95,0.8844966048405496,22,80.0,1,80.0,1,80.0,1,80.0,1
7688,max_effective,20,60,3,3,0.05,0.95,0.8640065084718311,5,43.0,1,43.0,1,43.0,1,43.0,1
7689,max_effective,20,60,3,3,0.05,0.95,0.9167899310410236,37,103.0,1,103.0,1,103.0,1,103.0,1
7690,max_effective,20,60,3,3,0.05,0.95,0.8884177211816977,12,65.0,1,65.0,1,65.0,1,65.0,1
7691,max_effective,20,60,3,3,0.05,0.95,0.921313715158057,46,80.0,1,80.0,1,80.0,1,80.0,1
7692,max_effective,20,60,3,3,0.05,0.95,0.8464575437810328,8,48.0,1,48.0,1,48.0,1,48.0,1
7693,max_effective,20,60,3,3,0.05,0.95,0.925303699965681,38,90.0,1,90.0,1,90.0,1,90.0,1
7694,max_effective,20,60,3,3,0.05,0.95,0.9420296729991232,18,54.0,1,54.0,1,54.0,1,52.0,0
7695,max_effective,20,60,3,3,0.05,0.95,0.9232188921582626,7,38.0,1,38.0,1,38.0,1,36.0,0
7696,max_effective,20,60,3,3,0.05,0.95,0.8531803797842592,18,60.0,1,60.0,1,60.0,1,60.0,1
7697,max_effective,20,60,3,3,0.05,0.95,0.90723257471385,12,71.0,1,71.0,1,71.0,1,71.0,1
7698,max_effective,20,60,3,3,0.05,0.95,0.8314205402850579,4,37.0,1,37.0,1,37.0,1,37.0,1
7699,max_effective,20,60,3,3,0.05,0.95,0.9496450818649153,16,61.0,1,61.0,1,61.0,1,61.0,1
7700,max_effective,20,60,3,3,0.05,0.95,0.930765033764921,41,97.0,1,97.0,1,97.0,1,97.0,1
7701,max_effective,20,60,3,3,0.05,0.95,0.9465407641119012,34,128.0,0,136.0,1,128.0,0,136.0,1
7702,max_effective,20,60,3,3,0.05,0.95,0.8556948927427594,14,50.0,1,50.0,1,50.0,1,50.0,1
7703,max_effective,20,60,3,3,0.05,0.95,0.8849463073196322,9,46.0,1,46.0,1,46.0,1,41.0,0
7704,max_effective,20,60,3,3,0.05,0.95,0.9497437893797348,73,126.0,1,126.0,1,126.0,1,126.0,1
7705,max_effective,20,60,3,3,0.05,0.95,0.9173688259271294,45,105.0,0,107.0,1,107.0,1,107.0,1
7706,max_effective,20,60,3,3,0.05,0.95,0.8740823296390118,7,38.0,1,38.0,1,38.0,1,38.0,1
7707,max_effective,20,60,3,3,0.05,0.95,0.8246022563583274,8,49.0,1,49.0,1,49.0,1,49.0,1
7708,max_effective,20,60,3,3,0.05,0.95,0.942631175448412,15,54.0,1,54.0,1,54.0,1,54.0,1
7709,max_effective,20,60,3,3,0.05,0.95,0.9498789662057252,13,61.0,1,61.0,1,61.0,1,61.0,1
7710,max_effective,20,60,3,3,0.05,0.95,0.709743655448787,6,38.0,1,38.0,1,38.0,1,38.0,1
7711,max_effective,20,60,3,3,0.05,0.95,0.9471806605229992,9,58.0,1,58.0,1,58.0,1,58.0,1
7712,max_effective,20,60,3,3,0.05,0.95,0.9472740383258964,48,112.0,1,112.0,1,112.0,1,112.0,1
7713,max_effective,20,60,3,3,0.05,0.95,0.9149626141727594,36,101.0,1,101.0,1,101.0,1,101.0,1
7714,max_effective,20,60,3,3,0.05,0.95,0.947163456231254,11,66.0,1,66.0,1,66.0,1,66.0,1
7715,max_effective,20,60,3,3,0.05,0.95,0.8579662905884207,17,68.0,1,68.0,1,68.0,1,68.0,1
7716,max_effective,20,60,3,3,0.05,0.95,0.8955917179483325,6,35.0,1,35.0,1,35.0,1,35.0,1
7717,max_effective,20,60,3,3,0.05,0.95,0.9351126367242492,21,61.0,1,61.0,1,61.0,1,61.0,1
7718,max_effective,20,60,3,3,0.05,0.95,0.8769698659575818,24,82.0,1,82.0,1,82.0,1,82.0,1
7719,max_effective,20,60,3,3,0.05,0.95,0.9201116147982008,16,55.0,1,55.0,1,55.0,1,54.0,0
7720,max_effective,20,60,3,3,0.05,0.95,0.8990366135969361,11,65.0,1,65.0,1,65.0,1,65.0,1
7721,max_effective,20,60,3,3,0.05,0.95,0.9348632547985112,15,52.0,1,52.0,1,52.0,1,52.0,1
7722,max_effective,20,60,3,3,0.05,0.95,0.926852150948513,8,42.0,1,42.0,1,42.0,1,42.0,1
7723,max_effective,20,60,3,3,0.05,0.95,0.9465574169454573,16,60.0,1,60.0,1,60.0,1,60.0,1
7724,max_effective,20,60,3,3,0.05,0.95,0.920117550068268,6,38.0,1,38.0,1,38.0,1,33.0,0
7725,max_effective,20,60,3,3,0.05,0.95,0.9127344626494396,14,62.0,1,62.0,1,62.0,1,62.0,1
7726,max_effective,20,60,3,3,0.05,0.95,0.9397815445806884,41,93.0,1,93.0,1,93.0,1,93.0,1
7727,max_effective,20,60,3,3,0.05,0.95,0.9184110767608692,15,56.0,1,56.0,1,56.0,1,54.0,0
7728,max_effective,20,60,3,3,0.05,0.95,0.8736565209812146,6,31.0,1,31.0,1,31.0,1,31.0,1
7729,max_effective,20,60,3,3,0.05,0.95,0.9441354088119874,9,42.0,1,42.0,1,42.0,1,42.0,1
7730,max_effective,20,60,3,3,0.05,0.95,0.9192923323221274,18,73.0,1,73.0,1,73.0,1,73.0,1
7731,max_effective,20,60,3,3,0.05,0.95,0.8494892079801286,7,43.0,1,43.0,1,43.0,1,43.0,1
7732,max_effective,20,60,3,3,0.05,0.95,0.8994086070103684,15,54.0,1,54.0,1,54.0,1,54.0,1
7733,max_effective,20,60,3,3,0.05,0.95,0.928073374051057,8,42.0,1,42.0,1,42.0,1,39.0,0
7734,max_effective,20,60,3,3,0.05,0.95,0.940547030603248,24,79.0,1,79.0,1,79.0,1,79.0,1
7735,max_effective,20,60,3,3,0.05,0.95,0.923975549903153,27,90.0,1,90.0,1,90.0,1,90.0,1
7736,max_effective,20,60,3,3,0.05,0.95,0.9226929156830488,27,91.0,1,91.0,1,91.0,1,91.0,1
7737,max_effective,20,60,3,3,0.05,0.95,0.9420387044727688,21,54.0,1,54.0,1,54.0,1,53.0,0
7738,max_effective,20,60,3,3,0.05,0.95,0.88421074017563,9,56.0,1,56.0,1,56.0,1,56.0,1
7739,max_effective,20,60,3,3,0.05,0.95,0.948751468847246,38,103.0,1,103.0,1,103.0,1,103.0,1
7740,max_effective,20,60,3,3,0.05,0.95,0.9227086508555956,6,40.0,1,40.0,1,40.0,1,40.0,1
7741,max_effective,20,60,3,3,0.05,0.95,0.9254486597167436,20,69.0,1,69.0,1,69.0,1,69.0,1
7742,max_effective,20,60,3,3,0.05,0.95,0.9242127850869266,7,44.0,1,44.0,1,44.0,1,44.0,1
7743,max_effective,20,60,3,3,0.05,0.95,0.9201216141259798,16,49.0,1,49.0,1,49.0,1,48.0,0
7744,max_effective,20,60,3,3,0.05,0.95,0.9402278229547548,53,96.0,1,96.0,1,96.0,1,96.0,1
7745,max_effective,20,60,3,3,0.05,0.95,0.946560702027764,22,75.0,1,75.0,1,75.0,1,75.0,1
7746,max_effective,20,60,3,3,0.05,0.95,0.9414517350427386,21,69.0,1,69.0,1,69.0,1,67.0,0
7747,max_effective,20,60,3,3,0.05,0.95,0.9294096161742796,15,67.0,1,67.0,1,67.0,1,67.0,1
7748,max_effective,20,60,3,3,0.05,0.95,0.922560742187549,30,107.0,1,107.0,1,107.0,1,107.0,1
7749,max_effective,20,60,3,3,0.05,0.95,0.9311677718989728,21,61.0,1,61.0,1,61.0,1,61.0,1
7750,max_effective,20,60,3,3,0.05,0.95,0.9244494570239729,29,73.0,1,73.0,1,73.0,1,72.0,0
7751,max_effective,20,60,3,3,0.05,0.95,0.9292097791569728,23,75.0,1,75.0,1,75.0,1,75.0,1
7752,max_effective,20,60,3,3,0.05,0.95,0.9464952681963756,9,42.0,1,42.0,1,42.0,1,42.0,1
7753,max_effective,20,60,3,3,0.05,0.95,0.9390491937807888,26,105.0,1,105.0,1,105.0,1,105.0,1
7754,max_effective,20,60,3,3,0.05,0.95,0.9130319739085044,28,79.0,1,79.0,1,79.0,1,79.0,1
7755,max_effective,20,60,3,3,0.05,0.95,0.9482547895489396,18,65.0,1,65.0,1,65.0,1,65.0,1
7756,max_effective,20,60,3,3,0.05,0.95,0.9494858163851362,18,74.0,1,74.0,1,74.0,1,74.0,1
7757,max_effective,20,60,3,3,0.05,0.95,0.8951787247936676,13,48.0,1,48.0,1,48.0,1,48.0,1
7758,max_effective,20,60,3,3,0.05,0.95,0.9380885644265872,11,60.0,1,60.0,1,60.0,1,60.0,1
7759,max_effective,20,60,3,3,0.05,0.95,0.9319633760593248,27,97.0,1,97.0,1,97.0,1,97.0,1
7760,max_effective,20,60,3,3,0.05,0.95,0.935445878482428,47,90.0,1,90.0,1,90.0,1,90.0,1
7761,max_effective,20,60,3,3,0.05,0.95,0.820921857180602,6,37.0,1,37.0,1,37.0,1,37.0,1
7762,max_effective,20,60,3,3,0.05,0.95,0.9294092542324588,6,45.0,1,45.0,1,45.0,1,45.0,1
7763,max_effective,20,60,3,3,0.05,0.95,0.8549606351537167,35,77.0,1,77.0,1,77.0,1,77.0,1
7764,max_effective,20,60,3,3,0.05,0.95,0.9098357078178468,9,47.0,1,47.0,1,47.0,1,47.0,1
7765,max_effective,20,60,3,3,0.05,0.95,0.9091166841383628,15,59.0,1,59.0,1,59.0,1,58.0,0
7766,max_effective,20,60,3,3,0.05,0.95,0.9353685963458036,16,69.0,1,69.0,1,69.0,1,69.0,1
7767,max_effective,20,60,3,3,0.05,0.95,0.9125042174555984,19,45.0,1,45.0,1,45.0,1,45.0,1
7768,max_effective,20,60,3,3,0.05,0.95,0.9150505114780408,4,35.0,1,35.0,1,35.0,1,35.0,1
7769,max_effective,20,60,3,3,0.05,0.95,0.916643373657814,21,51.0,1,51.0,1,51.0,1,49.0,0
7770,max_effective,20,60,3,3,0.05,0.95,0.9487035009680768,27,62.0,1,62.0,1,62.0,1,62.0,1
7771,max_effective,20,60,3,3,0.05,0.95,0.9468838500160166,31,82.0,1,82.0,1,82.0,1,82.0,1
7772,max_effective,20,60,3,3,0.05,0.95,0.9151861532278044,6,43.0,1,43.0,1,43.0,1,43.0,1
7773,max_effective,20,60,3,3,0.05,0.95,0.946754129620326,66,135.0,0,137.0,1,132.0,0,130.0,0
7774,max_effective,20,60,3,3,0.05,0.95,0.84852057447493,6,44.0,1,44.0,1,44.0,1,44.0,1
7775,max_effective,20,60,3,3,0.05,0.95,0.9472176383595732,14,74.0,1,74.0,1,74.0,1,74.0,1
7776,max_effective,20,60,3,3,0.05,0.95,0.940063313094677,12,57.0,1,57.0,1,57.0,1,57.0,1
7777,max_effective,20,60,3,3,0.05,0.95,0.8619880336066118,6,43.0,1,43.0,1,43.0,1,43.0,1
7778,max_effective,20,60,3,3,0.05,0.95,0.8819707784063014,20,68.0,1,68.0,1,68.0,1,68.0,1
7779,max_effective,20,60,3,3,0.05,0.95,0.9158807804309396,7,46.0,1,46.0,1,46.0,1,46.0,1
7780,max_effective,20,60,3,3,0.05,0.95,0.893662469351459,8,45.0,1,45.0,1,45.0,1,45.0,1
7781,max_effective,20,60,3,3,0.05,0.95,0.9434313833483796,15,70.0,1,70.0,1,70.0,1,70.0,1
7782,max_effective,20,60,3,3,0.05,0.95,0.9001195515327429,18,55.0,1,55.0,1,55.0,1,54.0,0
7783,max_effective,20,60,3,3,0.05,0.95,0.9471073423826072,62,115.0,1,115.0,1,115.0,1,115.0,1
7784,max_effective,20,60,3,3,0.05,0.95,0.8457466773356358,9,45.0,1,45.0,1,45.0,1,45.0,1
7785,max_effective,20,60,3,3,0.05,0.95,0.9396091405558896,37,112.0,1,112.0,1,112.0,1,112.0,1
7786,max_effective,20,60,3,3,0.05,0.95,0.9445227587488056,13,55.0,1,55.0,1,55.0,1,55.0,1
7787,max_effective,20,60,3,3,0.05,0.95,0.939270349300826,38,96.0,1,96.0,1,96.0,1,96.0,1
7788,max_effective,20,60,3,3,0.05,0.95,0.8729748481400765,10,65.0,1,65.0,1,65.0,1,65.0,1
7789,max_effective,20,60,3,3,0.05,0.95,0.8648017681432174,7,40.0,1,40.0,1,40.0,1,40.0,1
7790,max_effective,20,60,3,3,0.05,0.95,0.9087521648548718,9,56.0,1,56.0,1,56.0,1,56.0,1
7791,max_effective,20,60,3,3,0.05,0.95,0.8091168574234656,5,42.0,1,42.0,1,42.0,1,42.0,1
7792,max_effective,20,60,3,3,0.05,0.95,0.9187248993041116,8,55.0,1,55.0,1,55.0,1,55.0,1
7793,max_effective,20,60,3,3,0.05,0.95,0.9236728989463492,11,52.0,1,52.0,1,52.0,1,52.0,1
7794,max_effective,20,60,3,3,0.05,0.95,0.8172494464924055,11,48.0,1,48.0,1,48.0,1,48.0,1
7795,max_effective,20,60,3,3,0.05,0.95,0.8160351009383305,9,32.0,1,32.0,1,32.0,1,32.0,1
7796,max_effective,20,60,3,3,0.05,0.95,0.8785239148292361,8,41.0,1,41.0,1,41.0,1,41.0,1
7797,max_effective,20,60,3,3,0.05,0.95,0.8471810028120815,8,49.0,1,49.0,1,49.0,1,49.0,1
7798,max_effective,20,60,3,3,0.05,0.95,0.9499404604654168,8,53.0,1,53.0,1,53.0,1,53.0,1
7799,max_effective,20,60,3,3,0.05,0.95,0.9440320369162916,25,74.0,1,74.0,1,74.0,1,74.0,1
7800,max_effective,20,60,3,3,0.05,0.95,0.9189292460445796,24,85.0,1,85.0,1,85.0,1,85.0,1
7801,max_effective,20,60,3,3,0.05,0.95,0.94676141316767,24,69.0,1,69.0,1,69.0,1,69.0,1
7802,max_effective,20,60,3,3,0.05,0.95,0.8635343084019407,11,69.0,1,69.0,1,69.0,1,69.0,1
7803,max_effective,20,60,3,3,0.05,0.95,0.8401296815492904,10,57.0,1,57.0,1,57.0,1,57.0,1
7804,max_effective,20,60,3,3,0.05,0.95,0.9368915917505471,36,102.0,0,105.0,1,105.0,1,105.0,1
7805,max_effective,20,60,3,3,0.05,0.95,0.8802261508010931,11,52.0,1,52.0,1,52.0,1,52.0,1
7806,max_effective,20,60,3,3,0.05,0.95,0.9016234281147644,33,87.0,1,87.0,1,87.0,1,85.0,0
7807,max_effective,20,60,3,3,0.05,0.95,0.938514936049205,14,69.0,1,69.0,1,69.0,1,69.0,1
7808,max_effective,20,60,3,3,0.05,0.95,0.9051354208576838,7,41.0,1,41.0,1,41.0,1,41.0,1
7809,max_effective,20,60,3,3,0.05,0.95,0.9443099781226753,10,65.0,1,65.0,1,65.0,1,65.0,1
7810,max_effective,20,60,3,3,0.05,0.95,0.933481417071253,7,47.0,1,47.0,1,47.0,1,47.0,1
7811,max_effective,20,60,3,3,0.05,0.95,0.9236474586229648,21,61.0,1,61.0,1,61.0,1,58.0,0
7812,max_effective,20,60,3,3,0.05,0.95,0.7374861906185366,7,46.0,1,46.0,1,46.0,1,46.0,1
7813,max_effective,20,60,3,3,0.05,0.95,0.9158235106212418,8,37.0,1,37.0,1,37.0,1,37.0,1
7814,max_effective,20,60,3,3,0.05,0.95,0.8923617191181916,14,63.0,1,63.0,1,63.0,1,63.0,1
7815,max_effective,20,60,3,3,0.05,0.95,0.777965202712786,7,40.0,1,40.0,1,40.0,1,40.0,1
7816,max_effective,20,60,3,3,0.05,0.95,0.8161820183329401,13,61.0,1,61.0,1,61.0,1,61.0,1
7817,max_effective,20,60,3,3,0.05,0.95,0.9469130019896242,30,89.0,1,89.0,1,89.0,1,89.0,1
7818,max_effective,20,60,3,3,0.05,0.95,0.9485863822514944,64,111.0,1,111.0,1,111.0,1,111.0,1
7819,max_effective,20,60,3,3,0.05,0.95,0.8939509149220043,14,61.0,1,61.0,1,61.0,1,61.0,1
7820,max_effective,20,60,3,3,0.05,0.95,0.9482531767761376,31,66.0,1,66.0,1,66.0,1,66.0,1
7821,max_effective,20,60,3,3,0.05,0.95,0.9491083412559652,57,143.0,0,158.0,0,156.0,0,169.0,1
7822,max_effective,20,60,3,3,0.05,0.95,0.9178722278150444,16,76.0,1,76.0,1,76.0,1,76.0,1
7823,max_effective,20,60,3,3,0.05,0.95,0.948846758479344,21,73.0,1,73.0,1,73.0,1,73.0,1
7824,max_effective,20,60,3,3,0.05,0.95,0.924079311249137,17,95.0,1,95.0,1,95.0,1,95.0,1
7825,max_effective,20,60,3,3,0.05,0.95,0.915096759495882,13,60.0,1,60.0,1,60.0,1,59.0,0
7826,max_effective,20,60,3,3,0.05,0.95,0.9382032717655538,4,39.0,1,39.0,1,39.0,1,38.0,0
7827,max_effective,20,60,3,3,0.05,0.95,0.9062714930935398,13,56.0,1,56.0,1,56.0,1,56.0,1
7828,max_effective,20,60,3,3,0.05,0.95,0.9434109695887342,33,66.0,1,66.0,1,66.0,1,66.0,1
7829,max_effective,20,60,3,3,0.05,0.95,0.9159783423997024,13,57.0,1,57.0,1,57.0,1,57.0,1
7830,max_effective,20,60,3,3,0.05,0.95,0.9221925439320016,11,51.0,1,51.0,1,51.0,1,51.0,1
7831,max_effective,20,60,3,3,0.05,0.95,0.915040450516956,19,67.0,1,67.0,1,67.0,1,67.0,1
7832,max_effective,20,60,3,3,0.05,0.95,0.8954719755249195,16,56.0,1,56.0,1,56.0,1,56.0,1
7833,max_effective,20,60,3,3,0.05,0.95,0.9087768846643042,24,65.0,1,65.0,1,65.0,1,65.0,1
7834,max_effective,20,60,3,3,0.05,0.95,0.9192905969571608,4,35.0,1,35.0,1,35.0,1,35.0,1
7835,max_effective,20,60,3,3,0.05,0.95,0.9348447494418684,11,62.0,1,62.0,1,62.0,1,62.0,1
7836,max_effective,20,60,3,3,0.05,0.95,0.9332848469990102,37,79.0,1,79.0,1,79.0,1,77.0,0
7837,max_effective,20,60,3,3,0.05,0.95,0.9395765332594348,40,82.0,1,82.0,1,82.0,1,82.0,1
7838,max_effective,20,60,3,3,0.05,0.95,0.9489929565024892,14,76.0,1,76.0,1,76.0,1,76.0,1
7839,max_effective,20,60,3,3,0.05,0.95,0.9449274659123972,33,108.0,1,108.0,1,108.0,1,108.0,1
7840,max_effective,20,60,3,3,0.05,0.95,0.906715567332108,11,57.0,1,57.0,1,57.0,1,57.0,1
7841,max_effective,20,60,3,3,0.05,0.95,0.8375097180274098,23,89.0,1,89.0,1,89.0,1,89.0,1
7842,max_effective,20,60,3,3,0.05,0.95,0.9269266857597744,10,44.0,1,44.0,1,44.0,1,44.0,1
7843,max_effective,20,60,3,3,0.05,0.95,0.9185417406957076,27,65.0,1,65.0,1,65.0,1,65.0,1
7844,max_effective,20,60,3,3,0.05,0.95,0.933714388826484,21,109.0,1,109.0,1,109.0,1,109.0,1
7845,max_effective,20,60,3,3,0.05,0.95,0.9413574104818204,20,63.0,1,63.0,1,63.0,1,63.0,1
7846,max_effective,20,60,3,3,0.05,0.95,0.8778808731750433,14,53.0,1,53.0,1,53.0,1,41.0,0
7847,max_effective,20,60,3,3,0.05,0.95,0.9015033290578328,14,54.0,1,54.0,1,54.0,1,54.0,1
7848,max_effective,20,60,3,3,0.05,0.95,0.8598026174738443,6,39.0,1,39.0,1,39.0,1,39.0,1
7849,max_effective,20,60,3,3,0.05,0.95,0.9045200722895228,16,62.0,1,62.0,1,62.0,1,62.0,1
7850,max_effective,20,60,3,3,0.05,0.95,0.90458207226763,18,68.0,1,68.0,1,68.0,1,68.0,1
7851,max_effective,20,60,3,3,0.05,0.95,0.8063864967119285,6,35.0,1,35.0,1,35.0,1,35.0,1
7852,max_effective,20,60,3,3,0.05,0.95,0.903765716024286,13,67.0,1,67.0,1,67.0,1,67.0,1
7853,max_effective,20,60,3,3,0.05,0.95,0.8402932491318228,6,35.0,1,35.0,1,35.0,1,34.0,0
7854,max_effective,20,60,3,3,0.05,0.95,0.9046474193712128,10,56.0,1,56.0,1,56.0,1,56.0,1
7855,max_effective,20,60,3,3,0.05,0.95,0.9325417057689356,10,47.0,1,47.0,1,47.0,1,47.0,1
7856,max_effective,20,60,3,3,0.05,0.95,0.9493150810566714,39,85.0,1,85.0,1,85.0,1,85.0,1
7857,max_effective,20,60,3,3,0.05,0.95,0.9298667447975034,26,88.0,1,88.0,1,88.0,1,87.0,0
7858,max_effective,20,60,3,3,0.05,0.95,0.8905292243729951,46,95.0,1,95.0,1,95.0,1,95.0,1
7859,max_effective,20,60,3,3,0.05,0.95,0.9490462230869956,50,119.0,0,135.0,0,138.0,1,137.0,0
7860,max_effective,20,60,3,3,0.05,0.95,0.9293420754052508,20,91.0,1,91.0,1,91.0,1,91.0,1
7861,max_effective,20,60,3,3,0.05,0.95,0.9281164184287314,11,60.0,1,60.0,1,60.0,1,60.0,1
7862,max_effective,20,60,3,3,0.05,0.95,0.937472973791574,44,83.0,1,83.0,1,83.0,1,83.0,1
7863,max_effective,20,60,3,3,0.05,0.95,0.8826134170515078,20,57.0,1,57.0,1,57.0,1,57.0,1
7864,max_effective,20,60,3,3,0.05,0.95,0.9461542361176996,43,91.0,1,91.0,1,91.0,1,91.0,1
7865,max_effective,20,60,3,3,0.05,0.95,0.8975894231429544,13,54.0,1,54.0,1,54.0,1,53.0,0
7866,max_effective,20,60,3,3,0.05,0.95,0.8802733184458338,14,53.0,1,53.0,1,53.0,1,53.0,1
7867,max_effective,20,60,3,3,0.05,0.95,0.9183249778987004,24,59.0,1,59.0,1,59.0,1,59.0,1
7868,max_effective,20,60,3,3,0.05,0.95,0.8772427031885297,17,54.0,1,54.0,1,54.0,1,54.0,1
7869,max_effective,20,60,3,3,0.05,0.95,0.8960558875311341,9,50.0,1,50.0,1,50.0,1,50.0,1
7870,max_effective,20,60,3,3,0.05,0.95,0.9128490138128196,24,65.0,1,65.0,1,65.0,1,65.0,1
7871,max_effective,20,60,3,3,0.05,0.95,0.9019135481869416,7,42.0,1,42.0,1,42.0,1,42.0,1
7872,max_effective,20,60,3,3,0.05,0.95,0.9279456115914374,6,52.0,1,52.0,1,52.0,1,52.0,1
7873,max_effective,20,60,3,3,0.05,0.95,0.8729047346672842,8,49.0,1,49.0,1,49.0,1,49.0,1
7874,max_effective,20,60,3,3,0.05,0.95,0.9485503596044512,18,76.0,1,76.0,1,76.0,1,76.0,1
7875,max_effective,20,60,3,3,0.05,0.95,0.8786352475459307,8,40.0,1,40.0,1,40.0,1,40.0,1
7876,max_effective,20,60,3,3,0.05,0.95,0.9005034923674923,16,79.0,1,79.0,1,79.0,1,79.0,1
7877,max_effective,20,60,3,3,0.05,0.95,0.9349617062400076,33,90.0,1,90.0,1,90.0,1,90.0,1
7878,max_effective,20,60,3,3,0.05,0.95,0.9253219453892868,18,81.0,1,81.0,1,81.0,1,81.0,1
7879,max_effective,20,60,3,3,0.05,0.95,0.9173822604645993,15,49.0,1,49.0,1,49.0,1,49.0,1
7880,max_effective,20,60,3,3,0.05,0.95,0.9272300527621934,28,89.0,1,89.0,1,89.0,1,89.0,1
7881,max_effective,20,60,3,3,0.05,0.95,0.7689016681096151,11,50.0,1,50.0,1,50.0,1,50.0,1
7882,max_effective,20,60,3,3,0.05,0.95,0.9123964339893368,13,64.0,1,64.0,1,64.0,1,64.0,1
7883,max_effective,20,60,3,3,0.05,0.95,0.923974986518936,33,107.0,0,109.0,1,109.0,1,109.0,1
7884,max_effective,20,60,3,3,0.05,0.95,0.9174936559042672,11,62.0,1,62.0,1,62.0,1,62.0,1
7885,max_effective,20,60,3,3,0.05,0.95,0.9476618363011582,36,105.0,1,105.0,1,105.0,1,105.0,1
7886,max_effective,20,60,3,3,0.05,0.95,0.9493870623939186,48,87.0,1,87.0,1,87.0,1,87.0,1
7887,max_effective,20,60,3,3,0.05,0.95,0.937124553172618,13,68.0,1,68.0,1,68.0,1,68.0,1
7888,max_effective,20,60,3,3,0.05,0.95,0.8494052188982886,8,42.0,1,42.0,1,42.0,1,42.0,1
7889,max_effective,20,60,3,3,0.05,0.95,0.9032571082259224,7,44.0,1,44.0,1,44.0,1,44.0,1
7890,max_effective,20,60,3,3,0.05,0.95,0.9498871528487456,4,33.0,1,33.0,1,33.0,1,33.0,1
7891,max_effective,20,60,3,3,0.05,0.95,0.9490455629517722,22,54.0,1,54.0,1,54.0,1,54.0,1
7892,max_effective,20,60,3,3,0.05,0.95,0.8871958590894684,4,30.0,1,30.0,1,30.0,1,30.0,1
7893,max_effective,20,60,3,3,0.05,0.95,0.8610551914541978,7,56.0,1,56.0,1,56.0,1,56.0,1
7894,max_effective,20,60,3,3,0.05,0.95,0.8791695249049764,14,46.0,1,46.0,1,46.0,1,45.0,0
7895,max_effective,20,60,3,3,0.05,0.95,0.8804391718313054,19,65.0,1,65.0,1,65.0,1,65.0,1
7896,max_effective,20,60,3,3,0.05,0.95,0.947516603288266,18,109.0,1,109.0,1,109.0,1,109.0,1
7897,max_effective,20,60,3,3,0.05,0.95,0.917566780647808,18,61.0,1,61.0,1,61.0,1,61.0,1
7898,max_effective,20,60,3,3,0.05,0.95,0.7214035537756112,7,48.0,1,48.0,1,48.0,1,48.0,1
7899,max_effective,20,60,3,3,0.05,0.95,0.924024124089556,9,50.0,1,50.0,1,50.0,1,50.0,1
7900,max_effective,20,60,3,3,0.05,0.95,0.9343056430301674,11,59.0,1,59.0,1,59.0,1,59.0,1
7901,max_effective,20,60,3,3,0.05,0.95,0.9457445194013304,14,51.0,1,51.0,1,51.0,1,51.0,1
7902,max_effective,20,60,3,3,0.05,0.95,0.9230952405603904,32,74.0,1,74.0,1,74.0,1,74.0,1
7903,max_effective,20,60,3,3,0.05,0.95,0.9069723297812672,7,43.0,1,43.0,1,43.0,1,43.0,1
7904,max_effective,20,60,3,3,0.05,0.95,0.9033462294179236,9,42.0,1,42.0,1,42.0,1,38.0,0
7905,max_effective,20,60,3,3,0.05,0.95,0.9379998290207252,18,53.0,1,53.0,1,53.0,1,53.0,1
7906,max_effective,20,60,3,3,0.05,0.95,0.929424974087648,19,67.0,1,67.0,1,67.0,1,67.0,1
7907,max_effective,20,60,3,3,0.05,0.95,0.8429393632827122,5,38.0,1,38.0,1,38.0,1,38.0,1
7908,max_effective,20,60,3,3,0.05,0.95,0.8815821345081128,12,49.0,1,49.0,1,49.0,1,49.0,1
7909,max_effective,20,60,3,3,0.05,0.95,0.9117429318725588,9,62.0,1,62.0,1,62.0,1,62.0,1
7910,max_effective,20,60,3,3,0.05,0.95,0.8979763366607296,17,73.0,1,73.0,1,73.0,1,73.0,1
7911,max_effective,20,60,3,3,0.05,0.95,0.8389282900332904,9,52.0,1,52.0,1,52.0,1,52.0,1
7912,max_effective,20,60,3,3,0.05,0.95,0.942796325423136,33,105.0,0,106.0,1,106.0,1,106.0,1
7913,max_effective,20,60,3,3,0.05,0.95,0.9333765186547291,49,90.0,1,90.0,1,90.0,1,90.0,1
7914,max_effective,20,60,3,3,0.05,0.95,0.848085318427116,23,71.0,1,71.0,1,71.0,1,71.0,1
7915,max_effective,20,60,3,3,0.05,0.95,0.9369680721269722,37,115.0,0,128.0,1,124.0,0,123.0,0
7916,max_effective,20,60,3,3,0.05,0.95,0.8615490334146344,9,56.0,1,56.0,1,56.0,1,56.0,1
7917,max_effective,20,60,3,3,0.05,0.95,0.947404329766547,26,104.0,0,107.0,1,107.0,1,107.0,1
7918,max_effective,20,60,3,3,0.05,0.95,0.9239730515042746,29,90.0,1,90.0,1,90.0,1,90.0,1
7919,max_effective,20,60,3,3,0.05,0.95,0.9259132253287335,6,43.0,1,43.0,1,43.0,1,43.0,1
7920,max_effective,20,60,3,3,0.05,0.95,0.9245526250606412,27,65.0,1,65.0,1,65.0,1,65.0,1
7921,max_effective,20,60,3,3,0.05,0.95,0.8948864127218227,15,58.0,1,58.0,1,58.0,1,58.0,1
7922,max_effective,20,60,3,3,0.05,0.95,0.9336674504489436,19,64.0,1,64.0,1,64.0,1,64.0,1
7923,max_effective,20,60,3,3,0.05,0.95,0.9491838907334154,56,94.0,1,94.0,1,94.0,1,94.0,1
7924,max_effective,20,60,3,3,0.05,0.95,0.8488106523935729,8,49.0,1,49.0,1,49.0,1,49.0,1
7925,max_effective,20,60,3,3,0.05,0.95,0.9153401679515474,51,98.0,1,98.0,1,98.0,1,96.0,0
7926,max_effective,20,60,3,3,0.05,0.95,0.9476705326691138,16,54.0,1,54.0,1,54.0,1,54.0,1
7927,max_effective,20,60,3,3,0.05,0.95,0.8702938279258103,11,52.0,1,52.0,1,52.0,1,52.0,1
7928,max_effective,20,60,3,3,0.05,0.95,0.8247203829223435,21,66.0,1,66.0,1,66.0,1,66.0,1
7929,max_effective,20,60,3,3,0.05,0.95,0.9454618539021672,40,84.0,1,84.0,1,84.0,1,84.0,1
7930,max_effective,20,60,3,3,0.05,0.95,0.8824713749117332,7,39.0,1,39.0,1,39.0,1,39.0,1
7931,max_effective,20,60,3,3,0.05,0.95,0.8871249174433445,11,38.0,1,38.0,1,38.0,1,38.0,1
7932,max_effective,20,60,3,3,0.05,0.95,0.949294476145854,40,83.0,1,83.0,1,83.0,1,83.0,1
7933,max_effective,20,60,3,3,0.05,0.95,0.8993588072342493,16,59.0,1,59.0,1,59.0,1,53.0,0
7934,max_effective,20,60,3,3,0.05,0.95,0.9157999012004172,9,63.0,1,63.0,1,63.0,1,63.0,1
7935,max_effective,20,60,3,3,0.05,0.95,0.8612223598012816,11,46.0,1,46.0,1,46.0,1,46.0,1
7936,max_effective,20,60,3,3,0.05,0.95,0.8964088851220395,11,54.0,1,54.0,1,54.0,1,54.0,1
7937,max_effective,20,60,3,3,0.05,0.95,0.9171420914567128,17,62.0,1,62.0,1,62.0,1,62.0,1
7938,max_effective,20,60,3,3,0.05,0.95,0.8087704621348102,8,43.0,1,43.0,1,43.0,1,43.0,1
7939,max_effective,20,60,3,3,0.05,0.95,0.9493833968495394,33,105.0,1,105.0,1,105.0,1,105.0,1
7940,max_effective,20,60,3,3,0.05,0.95,0.9180486819662448,15,58.0,1,58.0,1,58.0,1,58.0,1
7941,max_effective,20,60,3,3,0.05,0.95,0.9499100073795714,15,58.0,1,58.0,1,58.0,1,58.0,1
7942,max_effective,20,60,3,3,0.05,0.95,0.9449441241826898,12,52.0,1,52.0,1,52.0,1,52.0,1
7943,max_effective,20,60,3,3,0.05,0.95,0.9301920445843258,28,71.0,1,71.0,1,71.0,1,71.0,1
7944,max_effective,20,60,3,3,0.05,0.95,0.939754811715478,5,37.0,1,37.0,1,37.0,1,37.0,1
7945,max_effective,20,60,3,3,0.05,0.95,0.8857873693180303,7,45.0,1,45.0,1,45.0,1,40.0,0
7946,max_effective,20,60,3,3,0.05,0.95,0.9317355181957492,26,75.0,1,75.0,1,75.0,1,75.0,1
7947,max_effective,20,60,3,3,0.05,0.95,0.8729070411476475,19,55.0,1,55.0,1,55.0,1,55.0,1
7948,max_effective,20,60,3,3,0.05,0.95,0.901189840496636,12,55.0,1,55.0,1,55.0,1,55.0,1
7949,max_effective,20,60,3,3,0.05,0.95,0.9165469913805878,8,45.0,1,45.0,1,45.0,1,45.0,1
7950,max_effective,20,60,3,3,0.05,0.95,0.8973727402156007,21,69.0,1,69.0,1,69.0,1,67.0,0
7951,max_effective,20,60,3,3,0.05,0.95,0.9499660047117436,50,115.0,0,120.0,1,120.0,1,120.0,1
7952,max_effective,20,60,3,3,0.05,0.95,0.9424705266975376,14,59.0,1,59.0,1,59.0,1,59.0,1
7953,max_effective,20,60,3,3,0.05,0.95,0.895532112857252,4,30.0,1,30.0,1,30.0,1,30.0,1
7954,max_effective,20,60,3,3,0.05,0.95,0.9125215803655714,28,65.0,1,65.0,1,65.0,1,65.0,1
7955,max_effective,20,60,3,3,0.05,0.95,0.9436332795347104,19,66.0,1,66.0,1,66.0,1,66.0,1
7956,max_effective,20,60,3,3,0.05,0.95,0.8771785370846239,9,63.0,1,63.0,1,63.0,1,63.0,1
7957,max_effective,20,60,3,3,0.05,0.95,0.9314109202920364,34,110.0,1,110.0,1,110.0,1,110.0,1
7958,max_effective,20,60,3,3,0.05,0.95,0.9479372885958096,11,59.0,1,59.0,1,59.0,1,59.0,1
7959,max_effective,20,60,3,3,0.05,0.95,0.939797319594,10,45.0,1,45.0,1,45.0,1,44.0,0
7960,max_effective,20,60,3,3,0.05,0.95,0.9146928575828286,38,75.0,1,75.0,1,75.0,1,75.0,1
7961,max_effective,20,60,3,3,0.05,0.95,0.9273390056127688,10,58.0,1,58.0,1,58.0,1,58.0,1
7962,max_effective,20,60,3,3,0.05,0.95,0.9358421071072676,12,62.0,1,62.0,1,62.0,1,62.0,1
7963,max_effective,20,60,3,3,0.05,0.95,0.890500930561767,13,53.0,1,53.0,1,53.0,1,53.0,1
7964,max_effective,20,60,3,3,0.05,0.95,0.944379361641621,26,65.0,1,65.0,1,65.0,1,64.0,0
7965,max_effective,20,60,3,3,0.05,0.95,0.9481538733628302,33,77.0,1,77.0,1,77.0,1,77.0,1
7966,max_effective,20,60,3,3,0.05,0.95,0.9218855132032274,10,66.0,1,66.0,1,66.0,1,63.0,0
7967,max_effective,20,60,3,3,0.05,0.95,0.9371679247589542,24,96.0,1,96.0,1,96.0,1,96.0,1
7968,max_effective,20,60,3,3,0.05,0.95,0.8845022348722164,10,55.0,1,55.0,1,55.0,1,55.0,1
7969,max_effective,20,60,3,3,0.05,0.95,0.9262769359611988,11,43.0,1,43.0,1,43.0,1,42.0,0
7970,max_effective,20,60,3,3,0.05,0.95,0.8462368312917525,11,54.0,1,54.0,1,54.0,1,54.0,1
7971,max_effective,20,60,3,3,0.05,0.95,0.8334197536815077,7,54.0,1,54.0,1,54.0,1,54.0,1
7972,max_effective,20,60,3,3,0.05,0.95,0.9027674005567216,23,84.0,1,84.0,1,84.0,1,84.0,1
7973,max_effective,20,60,3,3,0.05,0.95,0.8947085111345011,11,42.0,1,42.0,1,42.0,1,42.0,1
7974,max_effective,20,60,3,3,0.05,0.95,0.921929652033191,17,56.0,1,56.0,1,56.0,1,56.0,1
7975,max_effective,20,60,3,3,0.05,0.95,0.9174591462455052,21,68.0,1,68.0,1,68.0,1,68.0,1
7976,max_effective,20,60,3,3,0.05,0.95,0.8544461654852084,10,50.0,1,50.0,1,50.0,1,50.0,1
7977,max_effective,20,60,3,3,0.05,0.95,0.9495597564317864,26,65.0,1,65.0,1,65.0,1,65.0,1
7978,max_effective,20,60,3,3,0.05,0.95,0.9012516077488852,13,71.0,1,71.0,1,71.0,1,71.0,1
7979,max_effective,20,60,3,3,0.05,0.95,0.9134279152484404,12,72.0,1,72.0,1,72.0,1,72.0,1
7980,max_effective,20,60,3,3,0.05,0.95,0.8646215575805412,23,50.0,1,50.0,1,50.0,1,50.0,1
7981,max_effective,20,60,3,3,0.05,0.95,0.9070998844188888,8,35.0,1,35.0,1,35.0,1,34.0,0
7982,max_effective,20,60,3,3,0.05,0.95,0.9489778718409309,9,51.0,1,51.0,1,51.0,1,51.0,1
7983,max_effective,20,60,3,3,0.05,0.95,0.8250293247168102,4,30.0,1,30.0,1,30.0,1,30.0,1
7984,max_effective,20,60,3,3,0.05,0.95,0.902680143445248,14,66.0,1,66.0,1,66.0,1,66.0,1
7985,max_effective,20,60,3,3,0.05,0.95,0.9375382404272145,63,107.0,0,122.0,1,122.0,1,122.0,1
7986,max_effective,20,60,3,3,0.05,0.95,0.9256773027127017,9,58.0,1,58.0,1,58.0,1,58.0,1
7987,max_effective,20,60,3,3,0.05,0.95,0.846162256514444,16,46.0,1,46.0,1,46.0,1,46.0,1
7988,max_effective,20,60,3,3,0.05,0.95,0.9340618985097516,43,122.0,0,123.0,1,123.0,1,123.0,1
7989,max_effective,20,60,3,3,0.05,0.95,0.942135591574967,16,59.0,1,59.0,1,59.0,1,59.0,1
7990,max_effective,20,60,3,3,0.05,0.95,0.9435011780653276,19,76.0,1,76.0,1,76.0,1,76.0,1
7991,max_effective,20,60,3,3,0.05,0.95,0.9424603598960092,13,63.0,1,63.0,1,63.0,1,63.0,1
7992,max_effective,20,60,3,3,0.05,0.95,0.9493208224179,49,105.0,1,105.0,1,105.0,1,105.0,1
7993,max_effective,20,60,3,3,0.05,0.95,0.8536833854948217,11,42.0,1,42.0,1,42.0,1,42.0,1
7994,max_effective,20,60,3,3,0.05,0.95,0.9290483376553568,20,83.0,1,83.0,1,83.0,1,82.0,0
7995,max_effective,20,60,3,3,0.05,0.95,0.925835862774908,6,40.0,1,40.0,1,40.0,1,40.0,1
7996,max_effective,20,60,3,3,0.05,0.95,0.8562575893864984,9,52.0,1,52.0,1,52.0,1,52.0,1
7997,max_effective,20,60,3,3,0.05,0.95,0.8745320422776477,14,52.0,1,52.0,1,52.0,1,51.0,0
7998,max_effective,20,60,3,3,0.05,0.95,0.920448310654472,40,119.0,0,126.0,0,129.0,0,131.0,1
7999,max_effective,20,60,3,3,0.05,0.95,0.9094412405818249,60,134.0,0,143.0,0,146.0,1,146.0,1
8000,max_effective,20,60,3,3,0.05,0.95,0.9384033872318674,12,64.0,1,64.0,1,64.0,1,59.0,0
8001,max_effective,20,60,3,3,0.05,0.95,0.9304157323874216,40,99.0,1,99.0,1,99.0,1,99.0,1
8002,max_effective,20,60,3,3,0.05,0.95,0.9478703786055463,16,63.0,1,63.0,1,63.0,1,63.0,1
8003,max_effective,20,60,3,3,0.05,0.95,0.9456310632749264,18,59.0,1,59.0,1,59.0,1,59.0,1
8004,max_effective,20,60,3,3,0.05,0.95,0.9118167331733577,5,46.0,1,46.0,1,46.0,1,45.0,0
8005,max_effective,20,60,3,3,0.05,0.95,0.866019604697568,28,56.0,1,56.0,1,56.0,1,56.0,1
8006,max_effective,20,60,3,3,0.05,0.95,0.9356341735864248,18,69.0,1,69.0,1,69.0,1,69.0,1
8007,max_effective,20,60,3,3,0.05,0.95,0.9295935592366456,10,46.0,1,46.0,1,46.0,1,46.0,1
8008,max_effective,20,60,3,3,0.05,0.95,0.9441013781411424,13,40.0,1,40.0,1,40.0,1,40.0,1
8009,max_effective,20,60,3,3,0.05,0.95,0.7541871480832055,8,40.0,1,40.0,1,40.0,1,40.0,1
8010,max_effective,20,60,3,3,0.05,0.95,0.949952069354305,41,123.0,1,123.0,1,123.0,1,123.0,1
8011,max_effective,20,60,3,3,0.05,0.95,0.9266881644625504,14,91.0,1,91.0,1,91.0,1,91.0,1
8012,max_effective,20,60,3,3,0.05,0.95,0.9142990291889328,14,53.0,1,53.0,1,53.0,1,53.0,1
8013,max_effective,20,60,3,3,0.05,0.95,0.891540127139669,15,72.0,1,72.0,1,72.0,1,72.0,1
8014,max_effective,20,60,3,3,0.05,0.95,0.8838039010447875,9,56.0,1,56.0,1,56.0,1,56.0,1
8015,max_effective,20,60,3,3,0.05,0.95,0.8964642080941729,8,41.0,1,41.0,1,41.0,1,40.0,0
8016,max_effective,20,60,3,3,0.05,0.95,0.9054297715552218,7,47.0,1,47.0,1,47.0,1,47.0,1
8017,max_effective,20,60,3,3,0.05,0.95,0.9244990529530694,6,42.0,1,42.0,1,42.0,1,42.0,1
8018,max_effective,20,60,3,3,0.05,0.95,0.8773394727968146,5,29.0,1,29.0,1,29.0,1,28.0,0
8019,max_effective,20,60,3,3,0.05,0.95,0.94051362339148,35,137.0,0,142.0,0,144.0,1,144.0,1
8020,max_effective,20,60,3,3,0.05,0.95,0.9216402779341446,16,59.0,1,59.0,1,59.0,1,58.0,0
8021,max_effective,20,60,3,3,0.05,0.95,0.8997628765310198,13,65.0,1,65.0,1,65.0,1,65.0,1
8022,max_effective,20,60,3,3,0.05,0.95,0.9105467689247788,10,45.0,1,45.0,1,45.0,1,44.0,0
8023,max_effective,20,60,3,3,0.05,0.95,0.9429471768071092,30,118.0,1,118.0,1,118.0,1,118.0,1
8024,max_effective,20,60,3,3,0.05,0.95,0.9143339112921716,48,80.0,1,80.0,1,80.0,1,80.0,1
8025,max_effective,20,60,3,3,0.05,0.95,0.7496248164986454,9,48.0,1,48.0,1,48.0,1,48.0,1
8026,max_effective,20,60,3,3,0.05,0.95,0.8863983429578997,11,48.0,1,48.0,1,48.0,1,48.0,1
8027,max_effective,20,60,3,3,0.05,0.95,0.9151089748117855,14,69.0,1,69.0,1,69.0,1,69.0,1
8028,max_effective,20,60,3,3,0.05,0.95,0.9264160842658224,12,53.0,1,53.0,1,53.0,1,53.0,1
8029,max_effective,20,60,3,3,0.05,0.95,0.9213830550342546,37,101.0,1,101.0,1,101.0,1,101.0,1
8030,max_effective,20,60,3,3,0.05,0.95,0.8879618879486777,6,38.0,1,38.0,1,38.0,1,38.0,1
8031,max_effective,20,60,3,3,0.05,0.95,0.933020803079008,53,104.0,0,114.0,1,106.0,0,111.0,0
8032,max_effective,20,60,3,3,0.05,0.95,0.8753830953067873,13,47.0,1,47.0,1,47.0,1,47.0,1
8033,max_effective,20,60,3,3,0.05,0.95,0.8450232649841419,11,47.0,1,47.0,1,47.0,1,47.0,1
8034,max_effective,20,60,3,3,0.05,0.95,0.9420409457583426,10,49.0,1,49.0,1,49.0,1,49.0,1
8035,max_effective,20,60,3,3,0.05,0.95,0.930198279155606,9,53.0,1,53.0,1,53.0,1,53.0,1
8036,max_effective,20,60,3,3,0.05,0.95,0.8468751602700303,21,57.0,1,57.0,1,57.0,1,57.0,1
8037,max_effective,20,60,3,3,0.05,0.95,0.9222376615420091,8,48.0,1,48.0,1,48.0,1,48.0,1
8038,max_effective,20,60,3,3,0.05,0.95,0.9116827226208518,23,77.0,1,77.0,1,77.0,1,77.0,1
8039,max_effective,20,60,3,3,0.05,0.95,0.9271195518323504,17,65.0,1,65.0,1,65.0,1,65.0,1
8040,max_effective,20,60,3,3,0.05,0.95,0.942996665732086,13,72.0,1,72.0,1,72.0,1,72.0,1
8041,max_effective,20,60,3,3,0.05,0.95,0.9467937327619548,19,95.0,1,95.0,1,95.0,1,92.0,0
8042,max_effective,20,60,3,3,0.05,0.95,0.8751798469670228,23,96.0,1,96.0,1,96.0,1,96.0,1
8043,max_effective,20,60,3,3,0.05,0.95,0.9405933851220304,20,61.0,1,61.0,1,61.0,1,61.0,1
8044,max_effective,20,60,3,3,0.05,0.95,0.9360191030407292,8,57.0,1,57.0,1,57.0,1,57.0,1
8045,max_effective,20,60,3,3,0.05,0.95,0.8723873577131604,9,50.0,1,50.0,1,50.0,1,50.0,1
8046,max_effective,20,60,3,3,0.05,0.95,0.9354239578679836,25,69.0,1,69.0,1,69.0,1,65.0,0
8047,max_effective,20,60,3,3,0.05,0.95,0.9175875216259196,8,72.0,1,72.0,1,72.0,1,72.0,1
8048,max_effective,20,60,3,3,0.05,0.95,0.8452772312579019,11,57.0,1,57.0,1,57.0,1,57.0,1
8049,max_effective,20,60,3,3,0.05,0.95,0.8835559478272211,6,42.0,1,42.0,1,42.0,1,42.0,1
8050,max_effective,20,60,3,3,0.05,0.95,0.878546609062859,21,70.0,1,70.0,1,70.0,1,69.0,0
8051,max_effective,20,60,3,3,0.05,0.95,0.9128933909569172,25,88.0,1,88.0,1,88.0,1,88.0,1
8052,max_effective,20,60,3,3,0.05,0.95,0.904745894620578,18,61.0,1,61.0,1,61.0,1,61.0,1
8053,max_effective,20,60,3,3,0.05,0.95,0.9401272044775064,41,91.0,1,91.0,1,91.0,1,91.0,1
8054,max_effective,20,60,3,3,0.05,0.95,0.9232602248949372,11,59.0,1,59.0,1,59.0,1,59.0,1
8055,max_effective,20,60,3,3,0.05,0.95,0.9234732312017644,24,66.0,1,66.0,1,66.0,1,66.0,1
8056,max_effective,20,60,3,3,0.05,0.95,0.909273393839602,18,72.0,1,72.0,1,72.0,1,72.0,1
8057,max_effective,20,60,3,3,0.05,0.95,0.8794272686046539,6,41.0,1,41.0,1,41.0,1,41.0,1
8058,max_effective,20,60,3,3,0.05,0.95,0.9028707603616608,25,63.0,1,63.0,1,63.0,1,63.0,1
8059,max_effective,20,60,3,3,0.05,0.95,0.6628959327203845,8,48.0,1,48.0,1,48.0,1,48.0,1
8060,max_effective,20,60,3,3,0.05,0.95,0.8683151766308722,9,40.0,1,40.0,1,40.0,1,36.0,0
8061,max_effective,20,60,3,3,0.05,0.95,0.8356179021272392,8,55.0,1,55.0,1,55.0,1,55.0,1
8062,max_effective,20,60,3,3,0.05,0.95,0.9472982407177892,20,65.0,1,65.0,1,65.0,1,64.0,0
8063,max_effective,20,60,3,3,0.05,0.95,0.9110761193635314,29,82.0,1,82.0,1,82.0,1,81.0,0
8064,max_effective,20,60,3,3,0.05,0.95,0.8377516250435242,7,38.0,1,38.0,1,38.0,1,38.0,1
8065,max_effective,20,60,3,3,0.05,0.95,0.9291277808201032,6,51.0,1,51.0,1,51.0,1,51.0,1
8066,max_effective,20,60,3,3,0.05,0.95,0.9394477432791666,17,61.0,1,61.0,1,61.0,1,61.0,1
8067,max_effective,20,60,3,3,0.05,0.95,0.9462574274513018,56,106.0,0,119.0,1,119.0,1,119.0,1
8068,max_effective,20,60,3,3,0.05,0.95,0.8617940578493942,10,46.0,1,46.0,1,46.0,1,46.0,1
8069,max_effective,20,60,3,3,0.05,0.95,0.936458233673875,6,42.0,1,42.0,1,42.0,1,42.0,1
8070,max_effective,20,60,3,3,0.05,0.95,0.9456636407915344,14,67.0,1,67.0,1,67.0,1,67.0,1
8071,max_effective,20,60,3,3,0.05,0.95,0.9166551448110732,8,46.0,1,46.0,1,46.0,1,46.0,1
8072,max_effective,20,60,3,3,0.05,0.95,0.9176454895861776,11,43.0,1,43.0,1,43.0,1,43.0,1
8073,max_effective,20,60,3,3,0.05,0.95,0.9437220710647112,40,98.0,1,98.0,1,98.0,1,98.0,1
8074,max_effective,20,60,3,3,0.05,0.95,0.918648239770856,25,75.0,1,75.0,1,75.0,1,75.0,1
8075,max_effective,20,60,3,3,0.05,0.95,0.9335612278868444,42,97.0,1,97.0,1,97.0,1,97.0,1
8076,max_effective,20,60,3,3,0.05,0.95,0.8961851971452621,18,77.0,1,77.0,1,77.0,1,77.0,1
8077,max_effective,20,60,3,3,0.05,0.95,0.9299517266020382,20,60.0,1,60.0,1,60.0,1,60.0,1
8078,max_effective,20,60,3,3,0.05,0.95,0.9018298105118496,13,67.0,1,67.0,1,67.0,1,67.0,1
8079,max_effective,20,60,3,3,0.05,0.95,0.9046327433964332,8,43.0,1,43.0,1,43.0,1,42.0,0
8080,max_effective,20,60,3,3,0.05,0.95,0.9443009317457588,19,66.0,1,66.0,1,66.0,1,66.0,1
8081,max_effective,20,60,3,3,0.05,0.95,0.9263127386904207,24,76.0,1,76.0,1,76.0,1,74.0,0
8082,max_effective,20,60,3,3,0.05,0.95,0.9324324278857417,7,51.0,1,51.0,1,51.0,1,51.0,1
8083,max_effective,20,60,3,3,0.05,0.95,0.941449112416132,13,51.0,1,51.0,1,51.0,1,51.0,1
8084,max_effective,20,60,3,3,0.05,0.95,0.8555481378503941,6,34.0,1,34.0,1,34.0,1,33.0,0
8085,max_effective,20,60,3,3,0.05,0.95,0.9354343360974204,21,80.0,1,80.0,1,80.0,1,80.0,1
8086,max_effective,20,60,3,3,0.05,0.95,0.8583170330455425,16,81.0,1,81.0,1,81.0,1,81.0,1
8087,max_effective,20,60,3,3,0.05,0.95,0.9032241980076252,26,72.0,1,72.0,1,72.0,1,72.0,1
8088,max_effective,20,60,3,3,0.05,0.95,0.9082262575240984,4,35.0,1,35.0,1,35.0,1,35.0,1
8089,max_effective,20,60,3,3,0.05,0.95,0.9344824067486036,13,60.0,1,60.0,1,60.0,1,60.0,1
8090,max_effective,20,60,3,3,0.05,0.95,0.9414151639469568,12,44.0,1,44.0,1,44.0,1,44.0,1
8091,max_effective,20,60,3,3,0.05,0.95,0.9427173781132946,8,43.0,1,43.0,1,43.0,1,43.0,1
8092,max_effective,20,60,3,3,0.05,0.95,0.9486887796779954,7,56.0,1,56.0,1,56.0,1,56.0,1
8093,max_effective,20,60,3,3,0.05,0.95,0.9410454460598008,13,49.0,1,49.0,1,49.0,1,49.0,1
8094,max_effective,20,60,3,3,0.05,0.95,0.940168838732196,7,51.0,1,51.0,1,51.0,1,51.0,1
8095,max_effective,20,60,3,3,0.05,0.95,0.94902397684364,38,103.0,0,116.0,1,116.0,1,116.0,1
8096,max_effective,20,60,3,3,0.05,0.95,0.9278292801476254,25,85.0,1,85.0,1,85.0,1,85.0,1
8097,max_effective,20,60,3,3,0.05,0.95,0.9488257964032764,64,106.0,0,125.0,1,125.0,1,125.0,1
8098,max_effective,20,60,3,3,0.05,0.95,0.8865042933600497,12,61.0,1,61.0,1,61.0,1,61.0,1
8099,max_effective,20,60,3,3,0.05,0.95,0.9452188748760744,24,62.0,1,62.0,1,62.0,1,62.0,1
8100,max_effective,20,60,3,3,0.05,0.95,0.8351508283900494,13,54.0,1,54.0,1,54.0,1,54.0,1
8101,max_effective,20,60,3,3,0.05,0.95,0.915597609686056,7,49.0,1,49.0,1,49.0,1,46.0,0
8102,max_effective,20,60,3,3,0.05,0.95,0.9402553208301774,23,87.0,1,87.0,1,87.0,1,87.0,1
8103,max_effective,20,60,3,3,0.05,0.95,0.9384674093411612,17,70.0,1,70.0,1,70.0,1,69.0,0
8104,max_effective,20,60,3,3,0.05,0.95,0.9306338440857188,15,78.0,1,78.0,1,78.0,1,78.0,1
8105,max_effective,20,60,3,3,0.05,0.95,0.9363955493810068,34,101.0,1,101.0,1,101.0,1,101.0,1
8106,max_effective,20,60,3,3,0.05,0.95,0.8746425152870569,7,33.0,1,33.0,1,33.0,1,33.0,1
8107,max_effective,20,60,3,3,0.05,0.95,0.8890286199056665,12,54.0,1,54.0,1,54.0,1,54.0,1
8108,max_effective,20,60,3,3,0.05,0.95,0.9256824310488,9,43.0,1,43.0,1,43.0,1,43.0,1
8109,max_effective,20,60,3,3,0.05,0.95,0.9248640965779,10,63.0,1,63.0,1,63.0,1,63.0,1
8110,max_effective,20,60,3,3,0.05,0.95,0.8904281475229451,13,49.0,1,49.0,1,49.0,1,48.0,0
8111,max_effective,20,60,3,3,0.05,0.95,0.949681845825214,15,76.0,1,76.0,1,76.0,1,76.0,1
8112,max_effective,20,60,3,3,0.05,0.95,0.92948173379565,25,113.0,1,113.0,1,113.0,1,112.0,0
8113,max_effective,20,60,3,3,0.05,0.95,0.9346949766672498,5,39.0,1,39.0,1,39.0,1,39.0,1
8114,max_effective,20,60,3,3,0.05,0.95,0.9112277393746152,12,64.0,1,64.0,1,64.0,1,64.0,1
8115,max_effective,20,60,3,3,0.05,0.95,0.9325724767383038,9,54.0,1,54.0,1,54.0,1,54.0,1
8116,max_effective,20,60,3,3,0.05,0.95,0.9477571264190332,9,39.0,1,39.0,1,39.0,1,39.0,1
8117,max_effective,20,60,3,3,0.05,0.95,0.916992069331408,25,77.0,1,77.0,1,77.0,1,77.0,1
8118,max_effective,20,60,3,3,0.05,0.95,0.9270988906616732,54,115.0,0,115.0,0,121.0,1,121.0,1
8119,max_effective,20,60,3,3,0.05,0.95,0.8866860676976774,26,68.0,1,68.0,1,68.0,1,68.0,1
8120,max_effective,20,60,3,3,0.05,0.95,0.9286892086925372,7,37.0,1,37.0,1,37.0,1,37.0,1
8121,max_effective,20,60,3,3,0.05,0.95,0.9144542675903534,17,62.0,1,62.0,1,62.0,1,59.0,0
8122,max_effective,20,60,3,3,0.05,0.95,0.9281983145642676,19,79.0,1,79.0,1,79.0,1,79.0,1
8123,max_effective,20,60,3,3,0.05,0.95,0.9318078148969066,36,96.0,1,96.0,1,96.0,1,96.0,1
8124,max_effective,20,60,3,3,0.05,0.95,0.8977113759981747,11,41.0,1,41.0,1,41.0,1,40.0,0
8125,max_effective,20,60,3,3,0.05,0.95,0.9401582094130972,12,63.0,1,63.0,1,63.0,1,61.0,0
8126,max_effective,20,60,3,3,0.05,0.95,0.9017920740059008,42,88.0,1,88.0,1,88.0,1,88.0,1
8127,max_effective,20,60,3,3,0.05,0.95,0.923986800107164,36,85.0,1,85.0,1,85.0,1,85.0,1
8128,max_effective,20,60,3,3,0.05,0.95,0.9443384669184904,46,95.0,1,95.0,1,95.0,1,95.0,1
8129,max_effective,20,60,3,3,0.05,0.95,0.8827475846206855,12,63.0,1,63.0,1,63.0,1,63.0,1
8130,max_effective,20,60,3,3,0.05,0.95,0.876767692417039,9,37.0,1,37.0,1,37.0,1,37.0,1
8131,max_effective,20,60,3,3,0.05,0.95,0.905043302470423,26,80.0,1,80.0,1,80.0,1,80.0,1
8132,max_effective,20,60,3,3,0.05,0.95,0.8833083732523735,15,70.0,1,70.0,1,70.0,1,70.0,1
8133,max_effective,20,60,3,3,0.05,0.95,0.9445621927326978,17,64.0,1,64.0,1,64.0,1,64.0,1
8134,max_effective,20,60,3,3,0.05,0.95,0.9087749328699676,19,66.0,1,66.0,1,66.0,1,66.0,1
8135,max_effective,20,60,3,3,0.05,0.95,0.8531667237408995,13,53.0,1,53.0,1,53.0,1,53.0,1
8136,max_effective,20,60,3,3,0.05,0.95,0.823974697543986,27,75.0,1,75.0,1,75.0,1,75.0,1
8137,max_effective,20,60,3,3,0.05,0.95,0.9302218910900264,8,50.0,1,50.0,1,50.0,1,50.0,1
8138,max_effective,20,60,3,3,0.05,0.95,0.917864389256736,16,65.0,1,65.0,1,65.0,1,65.0,1
8139,max_effective,20,60,3,3,0.05,0.95,0.9242923533633804,20,99.0,1,99.0,1,99.0,1,99.0,1
8140,max_effective,20,60,3,3,0.05,0.95,0.8121666707088646,11,41.0,1,41.0,1,41.0,1,41.0,1
8141,max_effective,20,60,3,3,0.05,0.95,0.8387254668251739,12,56.0,1,56.0,1,56.0,1,56.0,1
8142,max_effective,20,60,3,3,0.05,0.95,0.944315107463862,27,90.0,1,90.0,1,90.0,1,90.0,1
8143,max_effective,20,60,3,3,0.05,0.95,0.9175361774395892,45,80.0,1,80.0,1,80.0,1,80.0,1
8144,max_effective,20,60,3,3,0.05,0.95,0.913156592345748,17,91.0,1,91.0,1,91.0,1,91.0,1
8145,max_effective,20,60,3,3,0.05,0.95,0.9285066395674751,19,73.0,1,73.0,1,73.0,1,73.0,1
8146,max_effective,20,60,3,3,0.05,0.95,0.9047690415856496,8,56.0,1,56.0,1,56.0,1,56.0,1
8147,max_effective,20,60,3,3,0.05,0.95,0.9481295899115664,11,58.0,1,58.0,1,58.0,1,58.0,1
8148,max_effective,20,60,3,3,0.05,0.95,0.9123891482950376,31,91.0,1,91.0,1,91.0,1,91.0,1
8149,max_effective,20,60,3,3,0.05,0.95,0.9093314468987856,6,36.0,1,36.0,1,36.0,1,36.0,1
8150,max_effective,20,60,3,3,0.05,0.95,0.9062859690754056,10,42.0,1,42.0,1,42.0,1,42.0,1
8151,max_effective,20,60,3,3,0.05,0.95,0.8922340774508255,9,43.0,1,43.0,1,43.0,1,43.0,1
8152,max_effective,20,60,3,3,0.05,0.95,0.8885513431343973,10,52.0,1,52.0,1,52.0,1,51.0,0
8153,max_effective,20,60,3,3,0.05,0.95,0.8238503171585279,5,36.0,1,36.0,1,36.0,1,36.0,1
8154,max_effective,20,60,3,3,0.05,0.95,0.895584451166958,10,55.0,1,55.0,1,55.0,1,54.0,0
8155,max_effective,20,60,3,3,0.05,0.95,0.9390200153531522,18,83.0,1,83.0,1,83.0,1,83.0,1
8156,max_effective,20,60,3,3,0.05,0.95,0.889607123673418,11,58.0,1,58.0,1,58.0,1,58.0,1
8157,max_effective,20,60,3,3,0.05,0.95,0.8614451836188425,6,45.0,1,45.0,1,45.0,1,45.0,1
8158,max_effective,20,60,3,3,0.05,0.95,0.9491068539197446,9,53.0,1,53.0,1,53.0,1,53.0,1
8159,max_effective,20,60,3,3,0.05,0.95,0.9273809647701036,17,56.0,1,56.0,1,56.0,1,56.0,1
8160,max_effective,20,60,3,3,0.05,0.95,0.9434622401954972,28,120.0,1,120.0,1,118.0,0,119.0,0
8161,max_effective,20,60,3,3,0.05,0.95,0.8665878506735641,10,59.0,1,59.0,1,59.0,1,59.0,1
8162,max_effective,20,60,3,3,0.05,0.95,0.8928665941918171,9,49.0,1,49.0,1,49.0,1,49.0,1
8163,max_effective,20,60,3,3,0.05,0.95,0.9139019629128724,15,72.0,1,72.0,1,72.0,1,72.0,1
8164,max_effective,20,60,3,3,0.05,0.95,0.8795116529904893,21,85.0,1,85.0,1,85.0,1,85.0,1
8165,max_effective,20,60,3,3,0.05,0.95,0.9307380252961088,5,40.0,1,40.0,1,40.0,1,40.0,1
8166,max_effective,20,60,3,3,0.05,0.95,0.763287467893435,8,43.0,1,43.0,1,43.0,1,43.0,1
8167,max_effective,20,60,3,3,0.05,0.95,0.9310324177928008,29,82.0,1,82.0,1,82.0,1,81.0,0
8168,max_effective,20,60,3,3,0.05,0.95,0.915465385557664,21,61.0,1,61.0,1,61.0,1,58.0,0
8169,max_effective,20,60,3,3,0.05,0.95,0.9263462961916774,10,49.0,1,49.0,1,49.0,1,49.0,1
8170,max_effective,20,60,3,3,0.05,0.95,0.8981869206478136,19,67.0,1,67.0,1,67.0,1,67.0,1
8171,max_effective,20,60,3,3,0.05,0.95,0.9132268979613508,13,79.0,1,79.0,1,79.0,1,79.0,1
8172,max_effective,20,60,3,3,0.05,0.95,0.927694371713064,10,61.0,1,61.0,1,61.0,1,60.0,0
8173,max_effective,20,60,3,3,0.05,0.95,0.7635912706437673,4,30.0,1,30.0,1,30.0,1,30.0,1
8174,max_effective,20,60,3,3,0.05,0.95,0.937796867584696,8,45.0,1,45.0,1,45.0,1,45.0,1
8175,max_effective,20,60,3,3,0.05,0.95,0.9024801296018669,33,117.0,0,118.0,1,118.0,1,118.0,1
8176,max_effective,20,60,3,3,0.05,0.95,0.9415580897221204,47,95.0,1,95.0,1,95.0,1,95.0,1
8177,max_effective,20,60,3,3,0.05,0.95,0.9260487891436032,8,51.0,1,51.0,1,51.0,1,51.0,1
8178,max_effective,20,60,3,3,0.05,0.95,0.903003039833319,8,55.0,1,55.0,1,55.0,1,55.0,1
8179,max_effective,20,60,3,3,0.05,0.95,0.8144269969771615,6,40.0,1,40.0,1,40.0,1,40.0,1
8180,max_effective,20,60,3,3,0.05,0.95,0.9480782953044596,47,114.0,0,120.0,1,120.0,1,120.0,1
8181,max_effective,20,60,3,3,0.05,0.95,0.926112011899334,8,44.0,1,44.0,1,44.0,1,44.0,1
8182,max_effective,20,60,3,3,0.05,0.95,0.9132555515318128,9,61.0,1,61.0,1,61.0,1,61.0,1
8183,max_effective,20,60,3,3,0.05,0.95,0.9420048673243686,15,68.0,1,68.0,1,68.0,1,67.0,0
8184,max_effective,20,60,3,3,0.05,0.95,0.9484129268772784,41,80.0,1,80.0,1,80.0,1,80.0,1
8185,max_effective,20,60,3,3,0.05,0.95,0.9465253778977492,61,125.0,0,141.0,0,161.0,1,160.0,0
8186,max_effective,20,60,3,3,0.05,0.95,0.8748860353493456,32,83.0,1,83.0,1,83.0,1,83.0,1
8187,max_effective,20,60,3,3,0.05,0.95,0.940950826587345,27,90.0,1,90.0,1,90.0,1,90.0,1
8188,max_effective,20,60,3,3,0.05,0.95,0.9457276074314176,20,72.0,1,72.0,1,72.0,1,72.0,1
8189,max_effective,20,60,3,3,0.05,0.95,0.9496152608105652,22,83.0,1,83.0,1,83.0,1,82.0,0
8190,max_effective,20,60,3,3,0.05,0.95,0.9425965016545432,39,79.0,1,79.0,1,79.0,1,79.0,1
8191,max_effective,20,60,3,3,0.05,0.95,0.8686200710101408,16,55.0,1,55.0,1,55.0,1,55.0,1
8192,max_effective,20,60,3,3,0.05,0.95,0.8483380278504292,8,44.0,1,44.0,1,44.0,1,44.0,1
8193,max_effective,20,60,3,3,0.05,0.95,0.8977635968836907,14,65.0,1,65.0,1,65.0,1,65.0,1
8194,max_effective,20,60,3,3,0.05,0.95,0.9037923780974408,14,72.0,1,72.0,1,72.0,1,72.0,1
8195,max_effective,20,60,3,3,0.05,0.95,0.9359937940630956,15,53.0,1,53.0,1,53.0,1,53.0,1
8196,max_effective,20,60,3,3,0.05,0.95,0.8377368587838003,9,42.0,1,42.0,1,42.0,1,42.0,1
8197,max_effective,20,60,3,3,0.05,0.95,0.674877882355858,5,35.0,1,35.0,1,35.0,1,35.0,1
8198,max_effective,20,60,3,3,0.05,0.95,0.9155707010332164,34,65.0,1,65.0,1,65.0,1,65.0,1
8199,max_effective,20,60,3,3,0.05,0.95,0.9488350026377996,42,94.0,1,94.0,1,94.0,1,94.0,1
8200,max_effective,20,60,3,3,0.05,0.95,0.9345986205354084,24,84.0,1,84.0,1,84.0,1,84.0,1
8201,max_effective,20,60,3,3,0.05,0.95,0.9214564828771268,36,124.0,0,126.0,0,129.0,1,128.0,0
8202,max_effective,20,60,3,3,0.05,0.95,0.9130226200518944,23,59.0,1,59.0,1,59.0,1,59.0,1
8203,max_effective,20,60,3,3,0.05,0.95,0.9473852416340832,20,54.0,1,54.0,1,54.0,1,54.0,1
8204,max_effective,20,60,3,3,0.05,0.95,0.9494375964553824,12,58.0,1,58.0,1,58.0,1,58.0,1
8205,max_effective,20,60,3,3,0.05,0.95,0.9467210953235824,16,63.0,1,63.0,1,63.0,1,63.0,1
8206,max_effective,20,60,3,3,0.05,0.95,0.9414951032938156,61,107.0,1,107.0,1,107.0,1,107.0,1
8207,max_effective,20,60,3,3,0.05,0.95,0.8574972768103909,5,36.0,1,36.0,1,36.0,1,36.0,1
8208,max_effective,20,60,3,3,0.05,0.95,0.9485338823399074,34,80.0,1,80.0,1,80.0,1,80.0,1
8209,max_effective,20,60,3,3,0.05,0.95,0.9227741255809538,26,75.0,1,75.0,1,75.0,1,74.0,0
8210,max_effective,20,60,3,3,0.05,0.95,0.9285693165553676,10,49.0,1,49.0,1,49.0,1,49.0,1
8211,max_effective,20,60,3,3,0.05,0.95,0.9029232900402292,10,63.0,1,63.0,1,63.0,1,63.0,1
8212,max_effective,20,60,3,3,0.05,0.95,0.941305363265972,24,100.0,1,100.0,1,100.0,1,100.0,1
8213,max_effective,20,60,3,3,0.05,0.95,0.9428704134591674,67,109.0,1,109.0,1,109.0,1,109.0,1
8214,max_effective,20,60,3,3,0.05,0.95,0.914830393452901,6,42.0,1,42.0,1,42.0,1,41.0,0
8215,max_effective,20,60,3,3,0.05,0.95,0.8709797855952592,18,62.0,1,62.0,1,62.0,1,62.0,1
8216,max_effective,20,60,3,3,0.05,0.95,0.907068280347338,18,66.0,1,66.0,1,66.0,1,66.0,1
8217,max_effective,20,60,3,3,0.05,0.95,0.9222132544409756,20,86.0,1,86.0,1,86.0,1,86.0,1
8218,max_effective,20,60,3,3,0.05,0.95,0.9016752652893134,16,76.0,1,76.0,1,76.0,1,76.0,1
8219,max_effective,20,60,3,3,0.05,0.95,0.9184899788427108,17,81.0,1,81.0,1,81.0,1,81.0,1
8220,max_effective,20,60,3,3,0.05,0.95,0.7802564011223347,7,41.0,1,41.0,1,41.0,1,41.0,1
8221,max_effective,20,60,3,3,0.05,0.95,0.9336195154986152,8,48.0,1,48.0,1,48.0,1,48.0,1
8222,max_effective,20,60,3,3,0.05,0.95,0.949385481106412,13,73.0,1,73.0,1,73.0,1,73.0,1
8223,max_effective,20,60,3,3,0.05,0.95,0.9095962966384392,8,35.0,1,35.0,1,35.0,1,35.0,1
8224,max_effective,20,60,3,3,0.05,0.95,0.9383075367424458,16,77.0,1,77.0,1,77.0,1,77.0,1
8225,max_effective,20,60,3,3,0.05,0.95,0.8734798910416248,6,41.0,1,41.0,1,41.0,1,40.0,0
8226,max_effective,20,60,3,3,0.05,0.95,0.8976437777435662,15,61.0,1,61.0,1,61.0,1,61.0,1
8227,max_effective,20,60,3,3,0.05,0.95,0.9308512314096692,9,51.0,1,51.0,1,51.0,1,51.0,1
8228,max_effective,20,60,3,3,0.05,0.95,0.8915589049100376,15,67.0,1,67.0,1,67.0,1,67.0,1
8229,max_effective,20,60,3,3,0.05,0.95,0.9271091022327111,9,49.0,1,49.0,1,49.0,1,49.0,1
8230,max_effective,20,60,3,3,0.05,0.95,0.9203430543287024,15,59.0,1,59.0,1,59.0,1,59.0,1
8231,max_effective,20,60,3,3,0.05,0.95,0.8445535998017699,14,82.0,1,82.0,1,82.0,1,82.0,1
8232,max_effective,20,60,3,3,0.05,0.95,0.9323836223571316,45,106.0,1,106.0,1,106.0,1,105.0,0
8233,max_effective,20,60,3,3,0.05,0.95,0.9426853130678122,12,70.0,1,70.0,1,70.0,1,70.0,1
8234,max_effective,20,60,3,3,0.05,0.95,0.9176637408401528,17,100.0,1,100.0,1,100.0,1,97.0,0
8235,max_effective,20,60,3,3,0.05,0.95,0.892731565495841,14,54.0,1,54.0,1,54.0,1,54.0,1
8236,max_effective,20,60,3,3,0.05,0.95,0.9147484325148816,26,95.0,1,95.0,1,95.0,1,95.0,1
8237,max_effective,20,60,3,3,0.05,0.95,0.9079367588063556,4,35.0,1,35.0,1,35.0,1,33.0,0
8238,max_effective,20,60,3,3,0.05,0.95,0.8790040970419843,6,38.0,1,38.0,1,38.0,1,38.0,1
8239,max_effective,20,60,3,3,0.05,0.95,0.9360385268568472,24,74.0,1,74.0,1,74.0,1,74.0,1
8240,max_effective,20,60,3,3,0.05,0.95,0.906625498508097,11,43.0,1,43.0,1,43.0,1,43.0,1
8241,max_effective,20,60,3,3,0.05,0.95,0.9288107119132516,7,40.0,1,40.0,1,40.0,1,40.0,1
8242,max_effective,20,60,3,3,0.05,0.95,0.9392648664392036,12,64.0,1,64.0,1,64.0,1,64.0,1
8243,max_effective,20,60,3,3,0.05,0.95,0.949747193278036,30,87.0,1,87.0,1,87.0,1,87.0,1
8244,max_effective,20,60,3,3,0.05,0.95,0.9101972687146654,14,48.0,1,48.0,1,48.0,1,48.0,1
8245,max_effective,20,60,3,3,0.05,0.95,0.9311270922018848,15,74.0,1,74.0,1,74.0,1,74.0,1
8246,max_effective,20,60,3,3,0.05,0.95,0.9199326380640634,14,79.0,1,79.0,1,79.0,1,79.0,1
8247,max_effective,20,60,3,3,0.05,0.95,0.8734543240211563,8,33.0,1,33.0,1,33.0,1,33.0,1
8248,max_effective,20,60,3,3,0.05,0.95,0.946570038979122,7,33.0,1,33.0,1,33.0,1,33.0,1
8249,max_effective,20,60,3,3,0.05,0.95,0.9414422169153096,39,118.0,0,125.0,0,127.0,1,127.0,1
8250,max_effective,20,60,3,3,0.05,0.95,0.8857697417479872,16,72.0,1,72.0,1,72.0,1,72.0,1
8251,max_effective,20,60,3,3,0.05,0.95,0.9276509187994516,21,70.0,1,70.0,1,70.0,1,70.0,1
8252,max_effective,20,60,3,3,0.05,0.95,0.9146378279778512,5,42.0,1,42.0,1,42.0,1,42.0,1
8253,max_effective,20,60,3,3,0.05,0.95,0.8980381918929862,10,52.0,1,52.0,1,52.0,1,52.0,1
8254,max_effective,20,60,3,3,0.05,0.95,0.8539358972041687,14,61.0,1,61.0,1,61.0,1,61.0,1
8255,max_effective,20,60,3,3,0.05,0.95,0.9239329478924764,13,63.0,1,63.0,1,63.0,1,62.0,0
8256,max_effective,20,60,3,3,0.05,0.95,0.9110424084490673,26,73.0,1,73.0,1,73.0,1,73.0,1
8257,max_effective,20,60,3,3,0.05,0.95,0.8399205866355131,4,35.0,1,35.0,1,35.0,1,35.0,1
8258,max_effective,20,60,3,3,0.05,0.95,0.8280347592493271,5,41.0,1,41.0,1,41.0,1,41.0,1
8259,max_effective,20,60,3,3,0.05,0.95,0.9461219604787252,57,114.0,0,126.0,1,126.0,1,126.0,1
8260,max_effective,20,60,3,3,0.05,0.95,0.8714548182558918,7,38.0,1,38.0,1,38.0,1,38.0,1
8261,max_effective,20,60,3,3,0.05,0.95,0.7673984994116664,4,31.0,1,31.0,1,31.0,1,31.0,1
8262,max_effective,20,60,3,3,0.05,0.95,0.9464504199643192,13,57.0,1,57.0,1,57.0,1,57.0,1
8263,max_effective,20,60,3,3,0.05,0.95,0.9312968147453012,13,47.0,1,47.0,1,47.0,1,47.0,1
8264,max_effective,20,60,3,3,0.05,0.95,0.902965200619398,24,74.0,1,74.0,1,74.0,1,72.0,0
8265,max_effective,20,60,3,3,0.05,0.95,0.9237849065762448,7,38.0,1,38.0,1,38.0,1,38.0,1
8266,max_effective,20,60,3,3,0.05,0.95,0.8136512541716491,5,37.0,1,37.0,1,37.0,1,37.0,1
8267,max_effective,20,60,3,3,0.05,0.95,0.945443589140689,36,104.0,0,109.0,1,109.0,1,109.0,1
8268,max_effective,20,60,3,3,0.05,0.95,0.9372495305856502,61,108.0,0,140.0,1,139.0,0,140.0,1
8269,max_effective,20,60,3,3,0.05,0.95,0.8768822867847037,9,56.0,1,56.0,1,56.0,1,56.0,1
8270,max_effective,20,60,3,3,0.05,0.95,0.9279117344044098,16,62.0,1,62.0,1,62.0,1,61.0,0
8271,max_effective,20,60,3,3,0.05,0.95,0.9013946722837496,13,48.0,1,48.0,1,48.0,1,48.0,1
8272,max_effective,20,60,3,3,0.05,0.95,0.9424897407055296,13,50.0,1,50.0,1,50.0,1,49.0,0
8273,max_effective,20,60,3,3,0.05,0.95,0.7400115455981318,7,49.0,1,49.0,1,49.0,1,48.0,0
8274,max_effective,20,60,3,3,0.05,0.95,0.8966768265347246,13,62.0,1,62.0,1,62.0,1,62.0,1
8275,max_effective,20,60,3,3,0.05,0.95,0.9360674475778954,20,60.0,1,60.0,1,60.0,1,60.0,1
8276,max_effective,20,60,3,3,0.05,0.95,0.8909536698166586,7,38.0,1,38.0,1,38.0,1,36.0,0
8277,max_effective,20,60,3,3,0.05,0.95,0.9146749353871244,6,52.0,1,52.0,1,52.0,1,49.0,0
8278,max_effective,20,60,3,3,0.05,0.95,0.9499193300307546,16,76.0,1,76.0,1,76.0,1,76.0,1
8279,max_effective,20,60,3,3,0.05,0.95,0.9424068469060726,9,53.0,1,53.0,1,53.0,1,53.0,1
8280,max_effective,20,60,3,3,0.05,0.95,0.9336377046840264,5,41.0,1,41.0,1,41.0,1,40.0,0
8281,max_effective,20,60,3,3,0.05,0.95,0.8506480679821402,21,68.0,1,68.0,1,68.0,1,68.0,1
8282,max_effective,20,60,3,3,0.05,0.95,0.9150953086240704,24,62.0,1,62.0,1,62.0,1,62.0,1
8283,max_effective,20,60,3,3,0.05,0.95,0.917135639285346,17,57.0,1,57.0,1,57.0,1,57.0,1
8284,max_effective,20,60,3,3,0.05,0.95,0.9367175433814048,13,50.0,1,50.0,1,50.0,1,50.0,1
8285,max_effective,20,60,3,3,0.05,0.95,0.946134276273268,18,64.0,1,64.0,1,64.0,1,64.0,1
8286,max_effective,20,60,3,3,0.05,0.95,0.9032831796422454,14,64.0,1,64.0,1,64.0,1,64.0,1
8287,max_effective,20,60,3,3,0.05,0.95,0.8773493760962084,22,74.0,1,74.0,1,74.0,1,70.0,0
8288,max_effective,20,60,3,3,0.05,0.95,0.9222594562844924,15,50.0,1,50.0,1,50.0,1,50.0,1
8289,max_effective,20,60,3,3,0.05,0.95,0.9237047475353976,6,38.0,1,38.0,1,38.0,1,37.0,0
8290,max_effective,20,60,3,3,0.05,0.95,0.9075255971103502,9,48.0,1,48.0,1,48.0,1,48.0,1
8291,max_effective,20,60,3,3,0.05,0.95,0.9469717094752904,26,68.0,1,68.0,1,68.0,1,67.0,0
8292,max_effective,20,60,3,3,0.05,0.95,0.8861062301839993,37,100.0,1,100.0,1,100.0,1,100.0,1
8293,max_effective,20,60,3,3,0.05,0.95,0.8599706190039094,7,49.0,1,49.0,1,49.0,1,49.0,1
8294,max_effective,20,60,3,3,0.05,0.95,0.8665889110925186,27,103.0,1,103.0,1,103.0,1,103.0,1
8295,max_effective,20,60,3,3,0.05,0.95,0.906995776462772,8,41.0,1,41.0,1,41.0,1,41.0,1
8296,max_effective,20,60,3,3,0.05,0.95,0.9441994691926264,18,45.0,1,45.0,1,45.0,1,45.0,1
8297,max_effective,20,60,3,3,0.05,0.95,0.9396840308580112,17,66.0,1,66.0,1,66.0,1,66.0,1
8298,max_effective,20,60,3,3,0.05,0.95,0.9215234820824736,16,48.0,1,48.0,1,48.0,1,47.0,0
8299,max_effective,20,60,3,3,0.05,0.95,0.9467725113752232,65,108.0,0,115.0,0,128.0,1,128.0,1
8300,max_effective,20,60,3,3,0.05,0.95,0.935423508058268,45,109.0,0,122.0,1,122.0,1,122.0,1
8301,max_effective,20,60,3,3,0.05,0.95,0.8880172442228782,10,54.0,1,54.0,1,54.0,1,54.0,1
8302,max_effective,20,60,3,3,0.05,0.95,0.8560473779974789,9,49.0,1,49.0,1,49.0,1,49.0,1
8303,max_effective,20,60,3,3,0.05,0.95,0.8905669079444833,16,80.0,1,80.0,1,80.0,1,80.0,1
8304,max_effective,20,60,3,3,0.05,0.95,0.7936892335396751,10,49.0,1,49.0,1,49.0,1,49.0,1
8305,max_effective,20,60,3,3,0.05,0.95,0.8803443878162598,25,70.0,1,70.0,1,70.0,1,70.0,1
8306,max_effective,20,60,3,3,0.05,0.95,0.8846181552574401,12,59.0,1,59.0,1,59.0,1,59.0,1
8307,max_effective,20,60,3,3,0.05,0.95,0.9426078740900397,12,56.0,1,56.0,1,56.0,1,56.0,1
8308,max_effective,20,60,3,3,0.05,0.95,0.9148572773161076,28,84.0,1,84.0,1,84.0,1,84.0,1
8309,max_effective,20,60,3,3,0.05,0.95,0.9079866497806434,27,65.0,1,65.0,1,65.0,1,65.0,1
8310,max_effective,20,60,3,3,0.05,0.95,0.9443123199029088,13,77.0,1,77.0,1,77.0,1,75.0,0
8311,max_effective,20,60,3,3,0.05,0.95,0.9350760193856812,4,34.0,1,34.0,1,34.0,1,33.0,0
8312,max_effective,20,60,3,3,0.05,0.95,0.90476520142058,20,62.0,1,62.0,1,62.0,1,62.0,1
8313,max_effective,20,60,3,3,0.05,0.95,0.8620919689328598,24,64.0,1,64.0,1,64.0,1,64.0,1
8314,max_effective,20,60,3,3,0.05,0.95,0.8593337609432331,5,35.0,1,35.0,1,35.0,1,35.0,1
8315,max_effective,20,60,3,3,0.05,0.95,0.9117378121225552,25,64.0,1,64.0,1,64.0,1,64.0,1
8316,max_effective,20,60,3,3,0.05,0.95,0.940345194367713,28,75.0,1,75.0,1,75.0,1,75.0,1
8317,max_effective,20,60,3,3,0.05,0.95,0.9465965119484044,57,109.0,1,109.0,1,109.0,1,109.0,1
8318,max_effective,20,60,3,3,0.05,0.95,0.9463925832332976,34,64.0,1,64.0,1,64.0,1,64.0,1
8319,max_effective,20,60,3,3,0.05,0.95,0.9353993399052992,10,66.0,1,66.0,1,66.0,1,66.0,1
8320,max_effective,20,60,3,3,0.05,0.95,0.8201204663257113,6,42.0,1,42.0,1,42.0,1,42.0,1
8321,max_effective,20,60,3,3,0.05,0.95,0.922539677147948,15,76.0,1,76.0,1,76.0,1,75.0,0
8322,max_effective,20,60,3,3,0.05,0.95,0.9049626739861216,11,50.0,1,50.0,1,50.0,1,50.0,1
8323,max_effective,20,60,3,3,0.05,0.95,0.9019156322913336,9,48.0,1,48.0,1,48.0,1,48.0,1
8324,max_effective,20,60,3,3,0.05,0.95,0.9227460265822276,20,77.0,1,77.0,1,77.0,1,77.0,1
8325,max_effective,20,60,3,3,0.05,0.95,0.945286619909136,21,71.0,1,71.0,1,71.0,1,71.0,1
8326,max_effective,20,60,3,3,0.05,0.95,0.9401308070952072,27,89.0,1,89.0,1,89.0,1,89.0,1
8327,max_effective,20,60,3,3,0.05,0.95,0.9124089456255272,19,77.0,1,77.0,1,77.0,1,77.0,1
8328,max_effective,20,60,3,3,0.05,0.95,0.9190515319763026,35,99.0,0,104.0,1,104.0,1,104.0,1
8329,max_effective,20,60,3,3,0.05,0.95,0.9234735067439356,8,49.0,1,49.0,1,49.0,1,49.0,1
8330,max_effective,20,60,3,3,0.05,0.95,0.949233830218358,16,68.0,1,68.0,1,68.0,1,68.0,1
8331,max_effective,20,60,3,3,0.05,0.95,0.9221467827256769,18,66.0,1,66.0,1,66.0,1,66.0,1
8332,max_effective,20,60,3,3,0.05,0.95,0.938513629746406,8,40.0,1,40.0,1,40.0,1,40.0,1
8333,max_effective,20,60,3,3,0.05,0.95,0.9449527283175166,39,94.0,1,94.0,1,94.0,1,94.0,1
8334,max_effective,20,60,3,3,0.05,0.95,0.9380463601634575,20,95.0,1,95.0,1,95.0,1,95.0,1
8335,max_effective,20,60,3,3,0.05,0.95,0.9438498887320615,15,46.0,1,46.0,1,46.0,1,46.0,1
8336,max_effective,20,60,3,3,0.05,0.95,0.8148640485072338,8,53.0,1,53.0,1,53.0,1,53.0,1
8337,max_effective,20,60,3,3,0.05,0.95,0.946734857602979,19,77.0,1,77.0,1,77.0,1,77.0,1
8338,max_effective,20,60,3,3,0.05,0.95,0.8933437317642181,8,55.0,1,55.0,1,55.0,1,52.0,0
8339,max_effective,20,60,3,3,0.05,0.95,0.9089408775243928,12,64.0,1,64.0,1,64.0,1,64.0,1
8340,max_effective,20,60,3,3,0.05,0.95,0.8992396990872275,22,71.0,1,71.0,1,71.0,1,71.0,1
8341,max_effective,20,60,3,3,0.05,0.95,0.9112096265266476,34,116.0,1,116.0,1,116.0,1,116.0,1
8342,max_effective,20,60,3,3,0.05,0.95,0.8940191470238058,11,56.0,1,56.0,1,56.0,1,56.0,1
8343,max_effective,20,60,3,3,0.05,0.95,0.8773312355568181,9,49.0,1,49.0,1,49.0,1,49.0,1
8344,max_effective,20,60,3,3,0.05,0.95,0.9461008934589316,41,115.0,1,115.0,1,114.0,0,115.0,1
8345,max_effective,20,60,3,3,0.05,0.95,0.8981929902225917,7,50.0,1,50.0,1,50.0,1,50.0,1
8346,max_effective,20,60,3,3,0.05,0.95,0.9381519883973086,28,96.0,1,96.0,1,96.0,1,96.0,1
8347,max_effective,20,60,3,3,0.05,0.95,0.9366198175275392,5,41.0,1,41.0,1,41.0,1,41.0,1
8348,max_effective,20,60,3,3,0.05,0.95,0.8894697309073206,17,53.0,1,53.0,1,53.0,1,53.0,1
8349,max_effective,20,60,3,3,0.05,0.95,0.8644199774026046,9,61.0,1,61.0,1,61.0,1,61.0,1
8350,max_effective,20,60,3,3,0.05,0.95,0.8970901769584217,16,96.0,1,96.0,1,96.0,1,96.0,1
8351,max_effective,20,60,3,3,0.05,0.95,0.9198135627602636,16,57.0,1,57.0,1,57.0,1,57.0,1
8352,max_effective,20,60,3,3,0.05,0.95,0.881628855841183,9,53.0,1,53.0,1,53.0,1,50.0,0
8353,max_effective,20,60,3,3,0.05,0.95,0.9452925666375028,6,42.0,1,42.0,1,42.0,1,42.0,1
8354,max_effective,20,60,3,3,0.05,0.95,0.8558720431984942,12,55.0,1,55.0,1,55.0,1,55.0,1
8355,max_effective,20,60,3,3,0.05,0.95,0.9499987459507888,16,73.0,1,73.0,1,73.0,1,73.0,1
8356,max_effective,20,60,3,3,0.05,0.95,0.8797035510521896,9,58.0,1,58.0,1,58.0,1,58.0,1
8357,max_effective,20,60,3,3,0.05,0.95,0.8706826900936433,4,33.0,1,33.0,1,33.0,1,33.0,1
8358,max_effective,20,60,3,3,0.05,0.95,0.9321969648612756,58,98.0,1,98.0,1,98.0,1,98.0,1
8359,max_effective,20,60,3,3,0.05,0.95,0.9463521322966698,13,71.0,1,71.0,1,71.0,1,71.0,1
8360,max_effective,20,60,3,3,0.05,0.95,0.9459300137069124,18,73.0,1,73.0,1,73.0,1,73.0,1
8361,max_effective,20,60,3,3,0.05,0.95,0.909827504570338,15,67.0,1,67.0,1,67.0,1,67.0,1
8362,max_effective,20,60,3,3,0.05,0.95,0.9048188200211096,28,92.0,1,92.0,1,92.0,1,92.0,1
8363,max_effective,20,60,3,3,0.05,0.95,0.935166156603244,55,108.0,0,129.0,1,129.0,1,129.0,1
8364,max_effective,20,60,3,3,0.05,0.95,0.8817620584320289,8,46.0,1,46.0,1,46.0,1,45.0,0
8365,max_effective,20,60,3,3,0.05,0.95,0.8978157846862779,22,78.0,1,78.0,1,78.0,1,78.0,1
8366,max_effective,20,60,3,3,0.05,0.95,0.9381748959316386,18,95.0,1,95.0,1,95.0,1,95.0,1
8367,max_effective,20,60,3,3,0.05,0.95,0.8821506062740129,15,68.0,1,68.0,1,68.0,1,68.0,1
8368,max_effective,20,60,3,3,0.05,0.95,0.9164131224791237,12,71.0,1,71.0,1,71.0,1,65.0,0
8369,max_effective,20,60,3,3,0.05,0.95,0.9144423293508944,9,46.0,1,46.0,1,46.0,1,46.0,1
8370,max_effective,20,60,3,3,0.05,0.95,0.8841493675770938,22,67.0,1,67.0,1,67.0,1,67.0,1
8371,max_effective,20,60,3,3,0.05,0.95,0.9327707729735212,12,56.0,1,56.0,1,56.0,1,53.0,0
8372,max_effective,20,60,3,3,0.05,0.95,0.9403816262662252,11,55.0,1,55.0,1,55.0,1,55.0,1
8373,max_effective,20,60,3,3,0.05,0.95,0.9383308291096228,18,54.0,1,54.0,1,54.0,1,54.0,1
8374,max_effective,20,60,3,3,0.05,0.95,0.8822448202262112,16,65.0,1,65.0,1,65.0,1,65.0,1
8375,max_effective,20,60,3,3,0.05,0.95,0.9296281905128916,22,114.0,1,114.0,1,114.0,1,114.0,1
8376,max_effective,20,60,3,3,0.05,0.95,0.9363844772612796,16,54.0,1,54.0,1,54.0,1,54.0,1
8377,max_effective,20,60,3,3,0.05,0.95,0.9114980347657172,14,60.0,1,60.0,1,60.0,1,60.0,1
8378,max_effective,20,60,3,3,0.05,0.95,0.947231245480914,60,149.0,0,153.0,0,160.0,1,159.0,0
8379,max_effective,20,60,3,3,0.05,0.95,0.9284548299909848,20,89.0,1,89.0,1,89.0,1,89.0,1
8380,max_effective,20,60,3,3,0.05,0.95,0.942671040555716,13,67.0,1,67.0,1,67.0,1,67.0,1
8381,max_effective,20,60,3,3,0.05,0.95,0.9381368444818186,18,48.0,1,48.0,1,48.0,1,45.0,0
8382,max_effective,20,60,3,3,0.05,0.95,0.9136403633629602,7,46.0,1,46.0,1,46.0,1,46.0,1
8383,max_effective,20,60,3,3,0.05,0.95,0.9127803568727216,64,127.0,1,127.0,1,127.0,1,127.0,1
8384,max_effective,20,60,3,3,0.05,0.95,0.8784841135185927,24,84.0,1,84.0,1,84.0,1,84.0,1
8385,max_effective,20,60,3,3,0.05,0.95,0.8884568883206269,11,54.0,1,54.0,1,54.0,1,53.0,0
8386,max_effective,20,60,3,3,0.05,0.95,0.924264525473608,39,73.0,1,73.0,1,73.0,1,71.0,0
8387,max_effective,20,60,3,3,0.05,0.95,0.9421400605649706,20,76.0,1,76.0,1,76.0,1,76.0,1
8388,max_effective,20,60,3,3,0.05,0.95,0.938226651495564,11,70.0,1,70.0,1,70.0,1,70.0,1
8389,max_effective,20,60,3,3,0.05,0.95,0.92515951964017,14,64.0,1,64.0,1,64.0,1,64.0,1
8390,max_effective,20,60,3,3,0.05,0.95,0.9341608224668114,84,122.0,0,123.0,1,123.0,1,123.0,1
8391,max_effective,20,60,3,3,0.05,0.95,0.9195379479737156,40,83.0,1,83.0,1,83.0,1,80.0,0
8392,max_effective,20,60,3,3,0.05,0.95,0.9390812712855854,9,56.0,1,56.0,1,56.0,1,56.0,1
8393,max_effective,20,60,3,3,0.05,0.95,0.9148180546255996,9,49.0,1,49.0,1,49.0,1,49.0,1
8394,max_effective,20,60,3,3,0.05,0.95,0.9363238791381684,13,59.0,1,59.0,1,59.0,1,59.0,1
8395,max_effective,20,60,3,3,0.05,0.95,0.8748835631573758,6,46.0,1,46.0,1,46.0,1,46.0,1
8396,max_effective,20,60,3,3,0.05,0.95,0.9144866797576666,19,56.0,1,56.0,1,56.0,1,56.0,1
8397,max_effective,20,60,3,3,0.05,0.95,0.943366601869604,41,87.0,1,87.0,1,87.0,1,87.0,1
8398,max_effective,20,60,3,3,0.05,0.95,0.9015227770048132,15,60.0,1,60.0,1,60.0,1,60.0,1
8399,max_effective,20,60,3,3,0.05,0.95,0.9386391428144838,16,86.0,1,86.0,1,86.0,1,86.0,1
8400,max_effective,20,60,3,3,0.05,0.95,0.8901622632597204,6,36.0,1,36.0,1,36.0,1,36.0,1
8401,max_effective,20,60,3,3,0.05,0.95,0.9407816667344192,19,82.0,1,82.0,1,82.0,1,82.0,1
8402,max_effective,20,60,3,3,0.05,0.95,0.9289478202194842,43,84.0,1,84.0,1,84.0,1,84.0,1
8403,max_effective,20,60,3,3,0.05,0.95,0.9335721151514754,62,102.0,1,102.0,1,102.0,1,102.0,1
8404,max_effective,20,60,3,3,0.05,0.95,0.8800960125861471,5,40.0,1,40.0,1,40.0,1,40.0,1
8405,max_effective,20,60,3,3,0.05,0.95,0.9399289817189006,17,85.0,1,85.0,1,85.0,1,85.0,1
8406,max_effective,20,60,3,3,0.05,0.95,0.9434209194614088,33,88.0,1,88.0,1,88.0,1,88.0,1
8407,max_effective,20,60,3,3,0.05,0.95,0.926261033465968,17,57.0,1,57.0,1,57.0,1,57.0,1
8408,max_effective,20,60,3,3,0.05,0.95,0.86445971606981,20,62.0,1,62.0,1,62.0,1,62.0,1
8409,max_effective,20,60,3,3,0.05,0.95,0.9391305651057772,14,76.0,1,76.0,1,76.0,1,76.0,1
8410,max_effective,20,60,3,3,0.05,0.95,0.9446404938773232,22,88.0,1,88.0,1,88.0,1,88.0,1
8411,max_effective,20,60,3,3,0.05,0.95,0.8558995005301835,6,42.0,1,42.0,1,42.0,1,42.0,1
8412,max_effective,20,60,3,3,0.05,0.95,0.8479602472376409,23,90.0,1,90.0,1,90.0,1,88.0,0
8413,max_effective,20,60,3,3,0.05,0.95,0.9343015158845976,36,66.0,1,66.0,1,66.0,1,66.0,1
8414,max_effective,20,60,3,3,0.05,0.95,0.8788246098284808,11,66.0,1,66.0,1,66.0,1,66.0,1
8415,max_effective,20,60,3,3,0.05,0.95,0.9005865798546971,19,77.0,1,77.0,1,77.0,1,77.0,1
8416,max_effective,20,60,3,3,0.05,0.95,0.924987899109964,26,109.0,1,109.0,1,109.0,1,109.0,1
8417,max_effective,20,60,3,3,0.05,0.95,0.8773686999890239,14,53.0,1,53.0,1,53.0,1,53.0,1
8418,max_effective,20,60,3,3,0.05,0.95,0.9139927301640216,6,43.0,1,43.0,1,43.0,1,43.0,1
8419,max_effective,20,60,3,3,0.05,0.95,0.9342395723569196,17,54.0,1,54.0,1,54.0,1,54.0,1
8420,max_effective,20,60,3,3,0.05,0.95,0.9176749979420982,10,45.0,1,45.0,1,45.0,1,45.0,1
8421,max_effective,20,60,3,3,0.05,0.95,0.9187914855290694,22,72.0,1,72.0,1,72.0,1,72.0,1
8422,max_effective,20,60,3,3,0.05,0.95,0.9241584238910348,40,100.0,1,100.0,1,100.0,1,100.0,1
8423,max_effective,20,60,3,3,0.05,0.95,0.9310347191588312,22,63.0,1,63.0,1,63.0,1,62.0,0
8424,max_effective,20,60,3,3,0.05,0.95,0.8586551067168957,7,36.0,1,36.0,1,36.0,1,36.0,1
8425,max_effective,20,60,3,3,0.05,0.95,0.913671354304458,7,37.0,1,37.0,1,37.0,1,36.0,0
8426,max_effective,20,60,3,3,0.05,0.95,0.9489483175050334,16,67.0,1,67.0,1,67.0,1,62.0,0
8427,max_effective,20,60,3,3,0.05,0.95,0.9375030582044468,22,69.0,1,69.0,1,69.0,1,69.0,1
8428,max_effective,20,60,3,3,0.05,0.95,0.876022896895166,26,67.0,1,67.0,1,67.0,1,67.0,1
8429,max_effective,20,60,3,3,0.05,0.95,0.8903399672943267,9,43.0,1,43.0,1,43.0,1,43.0,1
8430,max_effective,20,60,3,3,0.05,0.95,0.9036204347749882,13,72.0,1,72.0,1,72.0,1,72.0,1
8431,max_effective,20,60,3,3,0.05,0.95,0.9462449036733364,38,111.0,0,118.0,1,117.0,0,118.0,1
8432,max_effective,20,60,3,3,0.05,0.95,0.944768651056182,15,61.0,1,61.0,1,61.0,1,61.0,1
8433,max_effective,20,60,3,3,0.05,0.95,0.9296532666441164,23,69.0,1,69.0,1,69.0,1,69.0,1
8434,max_effective,20,60,3,3,0.05,0.95,0.938414331001416,9,42.0,1,42.0,1,42.0,1,42.0,1
8435,max_effective,20,60,3,3,0.05,0.95,0.930819283315045,17,48.0,1,48.0,1,48.0,1,48.0,1
8436,max_effective,20,60,3,3,0.05,0.95,0.916678402006596,17,61.0,1,61.0,1,61.0,1,61.0,1
8437,max_effective,20,60,3,3,0.05,0.95,0.879892121071874,5,31.0,1,31.0,1,31.0,1,31.0,1
8438,max_effective,20,60,3,3,0.05,0.95,0.9454578235319258,23,92.0,1,92.0,1,92.0,1,92.0,1
8439,max_effective,20,60,3,3,0.05,0.95,0.9360190190801432,10,59.0,1,59.0,1,59.0,1,59.0,1
8440,max_effective,20,60,3,3,0.05,0.95,0.9256830377932328,5,42.0,1,42.0,1,42.0,1,41.0,0
8441,max_effective,20,60,3,3,0.05,0.95,0.8028829299229113,3,29.0,1,29.0,1,29.0,1,29.0,1
8442,max_effective,20,60,3,3,0.05,0.95,0.9238751950520304,25,73.0,1,73.0,1,73.0,1,71.0,0
8443,max_effective,20,60,3,3,0.05,0.95,0.9383927185683808,30,75.0,1,75.0,1,75.0,1,74.0,0
8444,max_effective,20,60,3,3,0.05,0.95,0.9304946051839126,18,71.0,1,71.0,1,71.0,1,71.0,1
8445,max_effective,20,60,3,3,0.05,0.95,0.9396211801146406,11,69.0,1,69.0,1,69.0,1,69.0,1
8446,max_effective,20,60,3,3,0.05,0.95,0.9123959195387809,8,37.0,1,37.0,1,37.0,1,37.0,1
8447,max_effective,20,60,3,3,0.05,0.95,0.8681101114802244,5,38.0,1,38.0,1,38.0,1,38.0,1
8448,max_effective,20,60,3,3,0.05,0.95,0.9002994632840877,16,67.0,1,67.0,1,67.0,1,67.0,1
8449,max_effective,20,60,3,3,0.05,0.95,0.9080244378620542,30,90.0,1,90.0,1,90.0,1,90.0,1
8450,max_effective,20,60,3,3,0.05,0.95,0.9212374759473808,8,39.0,1,39.0,1,39.0,1,39.0,1
8451,max_effective,20,60,3,3,0.05,0.95,0.8762307060788592,10,55.0,1,55.0,1,55.0,1,55.0,1
8452,max_effective,20,60,3,3,0.05,0.95,0.919589537437895,13,47.0,1,47.0,1,47.0,1,47.0,1
8453,max_effective,20,60,3,3,0.05,0.95,0.8897011316350326,15,45.0,1,45.0,1,45.0,1,45.0,1
8454,max_effective,20,60,3,3,0.05,0.95,0.9182745885539232,13,70.0,1,70.0,1,70.0,1,70.0,1
8455,max_effective,20,60,3,3,0.05,0.95,0.8856353175224329,18,66.0,1,66.0,1,66.0,1,66.0,1
8456,max_effective,20,60,3,3,0.05,0.95,0.7799740791103026,4,32.0,1,32.0,1,32.0,1,32.0,1
8457,max_effective,20,60,3,3,0.05,0.95,0.9363338800045714,26,58.0,1,58.0,1,58.0,1,58.0,1
8458,max_effective,20,60,3,3,0.05,0.95,0.927837281403031,45,95.0,1,95.0,1,95.0,1,95.0,1
8459,max_effective,20,60,3,3,0.05,0.95,0.949210189816682,12,48.0,1,48.0,1,48.0,1,48.0,1
8460,max_effective,20,60,3,3,0.05,0.95,0.942904893850695,7,37.0,1,37.0,1,37.0,1,37.0,1
8461,max_effective,20,60,3,3,0.05,0.95,0.9481874448970724,40,89.0,1,89.0,1,89.0,1,89.0,1
8462,max_effective,20,60,3,3,0.05,0.95,0.8986551280037136,8,41.0,1,41.0,1,41.0,1,41.0,1
8463,max_effective,20,60,3,3,0.05,0.95,0.9060760978171266,28,60.0,1,60.0,1,60.0,1,60.0,1
8464,max_effective,20,60,3,3,0.05,0.95,0.8981324135390211,33,76.0,1,76.0,1,76.0,1,76.0,1
8465,max_effective,20,60,3,3,0.05,0.95,0.8546243442494459,15,76.0,1,76.0,1,76.0,1,76.0,1
8466,max_effective,20,60,3,3,0.05,0.95,0.9402990258053908,25,112.0,1,112.0,1,112.0,1,112.0,1
8467,max_effective,20,60,3,3,0.05,0.95,0.945818394000142,11,48.0,1,48.0,1,48.0,1,48.0,1
8468,max_effective,20,60,3,3,0.05,0.95,0.9156743580418004,65,133.0,1,133.0,1,131.0,0,133.0,1
8469,max_effective,20,60,3,3,0.05,0.95,0.8960819564542077,46,105.0,1,105.0,1,105.0,1,105.0,1
8470,max_effective,20,60,3,3,0.05,0.95,0.9032262870997676,19,77.0,1,77.0,1,77.0,1,77.0,1
8471,max_effective,20,60,3,3,0.05,0.95,0.91277891521598,14,56.0,1,56.0,1,56.0,1,56.0,1
8472,max_effective,20,60,3,3,0.05,0.95,0.8859415008017943,13,64.0,1,64.0,1,64.0,1,64.0,1
8473,max_effective,20,60,3,3,0.05,0.95,0.9059174818547048,11,51.0,1,51.0,1,51.0,1,51.0,1
8474,max_effective,20,60,3,3,0.05,0.95,0.8993348995850406,13,51.0,1,51.0,1,51.0,1,51.0,1
8475,max_effective,20,60,3,3,0.05,0.95,0.943389159070654,4,29.0,1,29.0,1,29.0,1,29.0,1
8476,max_effective,20,60,3,3,0.05,0.95,0.9177737199949096,13,71.0,1,71.0,1,71.0,1,71.0,1
8477,max_effective,20,60,3,3,0.05,0.95,0.9457828706245294,40,111.0,0,117.0,0,119.0,1,119.0,1
8478,max_effective,20,60,3,3,0.05,0.95,0.9493274213722644,22,91.0,1,91.0,1,91.0,1,91.0,1
8479,max_effective,20,60,3,3,0.05,0.95,0.9292413594235452,18,75.0,1,75.0,1,75.0,1,75.0,1
8480,max_effective,20,60,3,3,0.05,0.95,0.9063964888407824,14,52.0,1,52.0,1,52.0,1,52.0,1
8481,max_effective,20,60,3,3,0.05,0.95,0.8464809869316713,9,44.0,1,44.0,1,44.0,1,43.0,0
8482,max_effective,20,60,3,3,0.05,0.95,0.797803395706187,7,44.0,1,44.0,1,44.0,1,44.0,1
8483,max_effective,20,60,3,3,0.05,0.95,0.949277706795584,13,80.0,1,80.0,1,80.0,1,80.0,1
8484,max_effective,20,60,3,3,0.05,0.95,0.9370727335790228,20,67.0,1,67.0,1,67.0,1,67.0,1
8485,max_effective,20,60,3,3,0.05,0.95,0.9385247161564766,10,59.0,1,59.0,1,59.0,1,59.0,1
8486,max_effective,20,60,3,3,0.05,0.95,0.8587718189259943,9,50.0,1,50.0,1,50.0,1,50.0,1
8487,max_effective,20,60,3,3,0.05,0.95,0.8962450033954156,18,59.0,1,59.0,1,59.0,1,59.0,1
8488,max_effective,20,60,3,3,0.05,0.95,0.941246327502658,6,41.0,1,41.0,1,41.0,1,41.0,1
8489,max_effective,20,60,3,3,0.05,0.95,0.9403626367097228,7,45.0,1,45.0,1,45.0,1,45.0,1
8490,max_effective,20,60,3,3,0.05,0.95,0.8916752009441248,6,44.0,1,44.0,1,44.0,1,44.0,1
8491,max_effective,20,60,3,3,0.05,0.95,0.9446894749050152,21,84.0,1,84.0,1,84.0,1,82.0,0
8492,max_effective,20,60,3,3,0.05,0.95,0.9119388813582552,10,65.0,1,65.0,1,65.0,1,65.0,1
8493,max_effective,20,60,3,3,0.05,0.95,0.927155342205427,15,56.0,1,56.0,1,56.0,1,56.0,1
8494,max_effective,20,60,3,3,0.05,0.95,0.9047730571725368,16,55.0,1,55.0,1,55.0,1,55.0,1
8495,max_effective,20,60,3,3,0.05,0.95,0.8983044040473405,41,89.0,1,89.0,1,89.0,1,89.0,1
8496,max_effective,20,60,3,3,0.05,0.95,0.9422370103884166,17,66.0,1,66.0,1,66.0,1,66.0,1
8497,max_effective,20,60,3,3,0.05,0.95,0.9495913350037368,30,106.0,1,106.0,1,106.0,1,106.0,1
8498,max_effective,20,60,3,3,0.05,0.95,0.925652534636372,23,82.0,1,82.0,1,82.0,1,82.0,1
8499,max_effective,20,60,3,3,0.05,0.95,0.8877090392534659,5,42.0,1,42.0,1,42.0,1,42.0,1
8500,max_effective,20,60,3,3,0.05,0.95,0.9366508046731632,22,96.0,1,96.0,1,96.0,1,96.0,1
8501,max_effective,20,60,3,3,0.05,0.95,0.905847075633986,18,67.0,1,67.0,1,67.0,1,67.0,1
8502,max_effective,20,60,3,3,0.05,0.95,0.7708340365636909,4,33.0,1,33.0,1,33.0,1,33.0,1
8503,max_effective,20,60,3,3,0.05,0.95,0.8623507917147305,20,69.0,1,69.0,1,69.0,1,69.0,1
8504,max_effective,20,60,3,3,0.05,0.95,0.8028735230299913,4,29.0,1,29.0,1,29.0,1,29.0,1
8505,max_effective,20,60,3,3,0.05,0.95,0.8179047754628531,8,41.0,1,41.0,1,41.0,1,40.0,0
8506,max_effective,20,60,3,3,0.05,0.95,0.9414941871637876,11,58.0,1,58.0,1,58.0,1,57.0,0
8507,max_effective,20,60,3,3,0.05,0.95,0.9388369372006166,11,73.0,1,73.0,1,73.0,1,73.0,1
8508,max_effective,20,60,3,3,0.05,0.95,0.9451291260881228,14,48.0,1,48.0,1,48.0,1,48.0,1
8509,max_effective,20,60,3,3,0.05,0.95,0.9316946036033772,12,55.0,1,55.0,1,55.0,1,55.0,1
8510,max_effective,20,60,3,3,0.05,0.95,0.9356921857436564,14,73.0,1,73.0,1,73.0,1,73.0,1
8511,max_effective,20,60,3,3,0.05,0.95,0.9160828978743596,18,59.0,1,59.0,1,59.0,1,59.0,1
8512,max_effective,20,60,3,3,0.05,0.95,0.939499286998596,17,70.0,1,70.0,1,70.0,1,70.0,1
8513,max_effective,20,60,3,3,0.05,0.95,0.9011688320230712,4,34.0,1,34.0,1,34.0,1,33.0,0
8514,max_effective,20,60,3,3,0.05,0.95,0.9489425987481638,14,65.0,1,65.0,1,65.0,1,65.0,1
8515,max_effective,20,60,3,3,0.05,0.95,0.9115809480847352,14,64.0,1,64.0,1,64.0,1,64.0,1
8516,max_effective,20,60,3,3,0.05,0.95,0.933601658865868,6,39.0,1,39.0,1,39.0,1,39.0,1
8517,max_effective,20,60,3,3,0.05,0.95,0.9397303708848628,25,93.0,1,93.0,1,93.0,1,93.0,1
8518,max_effective,20,60,3,3,0.05,0.95,0.9218174355452148,18,65.0,1,65.0,1,65.0,1,65.0,1
8519,max_effective,20,60,3,3,0.05,0.95,0.8720978219692395,7,54.0,1,54.0,1,54.0,1,54.0,1
8520,max_effective,20,60,3,3,0.05,0.95,0.8843464670622571,14,75.0,1,75.0,1,75.0,1,75.0,1
8521,max_effective,20,60,3,3,0.05,0.95,0.8733781193868797,19,58.0,1,58.0,1,58.0,1,57.0,0
8522,max_effective,20,60,3,3,0.05,0.95,0.9351517764339016,21,60.0,1,60.0,1,60.0,1,60.0,1
8523,max_effective,20,60,3,3,0.05,0.95,0.9114548192517564,20,80.0,1,80.0,1,80.0,1,80.0,1
8524,max_effective,20,60,3,3,0.05,0.95,0.884457710078968,11,48.0,1,48.0,1,48.0,1,48.0,1
8525,max_effective,20,60,3,3,0.05,0.95,0.883287577059722,25,92.0,1,92.0,1,92.0,1,92.0,1
8526,max_effective,20,60,3,3,0.05,0.95,0.9048502925082642,14,54.0,1,54.0,1,54.0,1,54.0,1
8527,max_effective,20,60,3,3,0.05,0.95,0.9410403778540068,13,61.0,1,61.0,1,61.0,1,61.0,1
8528,max_effective,20,60,3,3,0.05,0.95,0.9220372945742658,46,106.0,0,109.0,1,109.0,1,109.0,1
8529,max_effective,20,60,3,3,0.05,0.95,0.8922708460720954,15,67.0,1,67.0,1,67.0,1,67.0,1
8530,max_effective,20,60,3,3,0.05,0.95,0.8594471835454123,6,38.0,1,38.0,1,38.0,1,36.0,0
8531,max_effective,20,60,3,3,0.05,0.95,0.9386164528102452,14,62.0,1,62.0,1,62.0,1,62.0,1
8532,max_effective,20,60,3,3,0.05,0.95,0.938214631173772,17,56.0,1,56.0,1,56.0,1,56.0,1
8533,max_effective,20,60,3,3,0.05,0.95,0.9374622659808778,29,82.0,1,82.0,1,82.0,1,82.0,1
8534,max_effective,20,60,3,3,0.05,0.95,0.891645833193597,15,54.0,1,54.0,1,54.0,1,54.0,1
8535,max_effective,20,60,3,3,0.05,0.95,0.8384395004890576,6,42.0,1,42.0,1,42.0,1,42.0,1
8536,max_effective,20,60,3,3,0.05,0.95,0.935499819927032,8,45.0,1,45.0,1,45.0,1,45.0,1
8537,max_effective,20,60,3,3,0.05,0.95,0.8859185770400936,33,84.0,1,84.0,1,84.0,1,84.0,1
8538,max_effective,20,60,3,3,0.05,0.95,0.8812454661783582,6,35.0,1,35.0,1,35.0,1,35.0,1
8539,max_effective,20,60,3,3,0.05,0.95,0.8891420430866693,7,45.0,1,45.0,1,45.0,1,45.0,1
8540,max_effective,20,60,3,3,0.05,0.95,0.9429073391167904,11,50.0,1,50.0,1,50.0,1,50.0,1
8541,max_effective,20,60,3,3,0.05,0.95,0.8527179693761924,11,57.0,1,57.0,1,57.0,1,57.0,1
8542,max_effective,20,60,3,3,0.05,0.95,0.8931074127120494,6,43.0,1,43.0,1,43.0,1,43.0,1
8543,max_effective,20,60,3,3,0.05,0.95,0.9003912482388008,19,73.0,1,73.0,1,73.0,1,73.0,1
8544,max_effective,20,60,3,3,0.05,0.95,0.8289174565760113,16,52.0,1,52.0,1,52.0,1,52.0,1
8545,max_effective,20,60,3,3,0.05,0.95,0.9105337461522028,18,53.0,1,53.0,1,53.0,1,53.0,1
8546,max_effective,20,60,3,3,0.05,0.95,0.9497809674698924,79,122.0,0,145.0,0,150.0,0,151.0,1
8547,max_effective,20,60,3,3,0.05,0.95,0.8629232636130664,3,31.0,1,31.0,1,31.0,1,31.0,1
8548,max_effective,20,60,3,3,0.05,0.95,0.9485481790028526,41,117.0,0,131.0,1,128.0,0,127.0,0
8549,max_effective,20,60,3,3,0.05,0.95,0.9357788521637476,21,60.0,1,60.0,1,60.0,1,60.0,1
8550,max_effective,20,60,3,3,0.05,0.95,0.9353370766384212,26,91.0,1,91.0,1,91.0,1,91.0,1
8551,max_effective,20,60,3,3,0.05,0.95,0.9049232480296482,9,38.0,1,38.0,1,38.0,1,38.0,1
8552,max_effective,20,60,3,3,0.05,0.95,0.9214591587058194,25,84.0,1,84.0,1,84.0,1,84.0,1
8553,max_effective,20,60,3,3,0.05,0.95,0.8130443786135664,8,36.0,1,36.0,1,36.0,1,36.0,1
8554,max_effective,20,60,3,3,0.05,0.95,0.9381134057676476,17,55.0,1,55.0,1,55.0,1,55.0,1
8555,max_effective,20,60,3,3,0.05,0.95,0.9428084209556836,7,37.0,1,37.0,1,37.0,1,37.0,1
8556,max_effective,20,60,3,3,0.05,0.95,0.904466236884766,11,58.0,1,58.0,1,58.0,1,58.0,1
8557,max_effective,20,60,3,3,0.05,0.95,0.9403824599786073,13,55.0,1,55.0,1,55.0,1,55.0,1
8558,max_effective,20,60,3,3,0.05,0.95,0.912883861324686,17,66.0,1,66.0,1,66.0,1,66.0,1
8559,max_effective,20,60,3,3,0.05,0.95,0.9470876253773044,52,89.0,1,89.0,1,89.0,1,89.0,1
8560,max_effective,20,60,3,3,0.05,0.95,0.9082771333659084,26,93.0,1,93.0,1,93.0,1,93.0,1
8561,max_effective,20,60,3,3,0.05,0.95,0.9415817738284152,13,54.0,1,54.0,1,54.0,1,54.0,1
8562,max_effective,20,60,3,3,0.05,0.95,0.9446726707819711,46,95.0,1,95.0,1,95.0,1,95.0,1
8563,max_effective,20,60,3,3,0.05,0.95,0.9323219052289422,10,52.0,1,52.0,1,52.0,1,52.0,1
8564,max_effective,20,60,3,3,0.05,0.95,0.9018683092034828,33,97.0,1,97.0,1,97.0,1,97.0,1
8565,max_effective,20,60,3,3,0.05,0.95,0.8054943544484157,13,59.0,1,59.0,1,59.0,1,59.0,1
8566,max_effective,20,60,3,3,0.05,0.95,0.8846555255000368,9,43.0,1,43.0,1,43.0,1,43.0,1
8567,max_effective,20,60,3,3,0.05,0.95,0.9435091138830776,30,71.0,1,71.0,1,71.0,1,71.0,1
8568,max_effective,20,60,3,3,0.05,0.95,0.9448349473358126,18,68.0,1,68.0,1,68.0,1,68.0,1
8569,max_effective,20,60,3,3,0.05,0.95,0.8695435357998801,11,47.0,1,47.0,1,47.0,1,47.0,1
8570,max_effective,20,60,3,3,0.05,0.95,0.9302398455444753,11,61.0,1,61.0,1,61.0,1,61.0,1
8571,max_effective,20,60,3,3,0.05,0.95,0.8517806842397033,6,40.0,1,40.0,1,40.0,1,40.0,1
8572,max_effective,20,60,3,3,0.05,0.95,0.8739526755495917,8,44.0,1,44.0,1,44.0,1,44.0,1
8573,max_effective,20,60,3,3,0.05,0.95,0.9217323470811238,12,77.0,1,77.0,1,77.0,1,77.0,1
8574,max_effective,20,60,3,3,0.05,0.95,0.9319372156728694,13,77.0,1,77.0,1,77.0,1,77.0,1
8575,max_effective,20,60,3,3,0.05,0.95,0.9275871534833432,18,66.0,1,66.0,1,66.0,1,66.0,1
8576,max_effective,20,60,3,3,0.05,0.95,0.942249023826023,20,82.0,1,82.0,1,82.0,1,82.0,1
8577,max_effective,20,60,3,3,0.05,0.95,0.9487274172249104,61,110.0,1,110.0,1,110.0,1,109.0,0
8578,max_effective,20,60,3,3,0.05,0.95,0.9485574933968814,8,49.0,1,49.0,1,49.0,1,49.0,1
8579,max_effective,20,60,3,3,0.05,0.95,0.9441586953440378,49,117.0,0,123.0,1,123.0,1,119.0,0
8580,max_effective,20,60,3,3,0.05,0.95,0.8096097487718108,6,33.0,1,33.0,1,33.0,1,33.0,1
8581,max_effective,20,60,3,3,0.05,0.95,0.9393773227269786,16,58.0,1,58.0,1,58.0,1,58.0,1
8582,max_effective,20,60,3,3,0.05,0.95,0.9398370930209708,25,76.0,1,76.0,1,76.0,1,76.0,1
8583,max_effective,20,60,3,3,0.05,0.95,0.8865881021129771,13,52.0,1,52.0,1,52.0,1,52.0,1
8584,max_effective,20,60,3,3,0.05,0.95,0.9322629079008156,6,49.0,1,49.0,1,49.0,1,49.0,1
8585,max_effective,20,60,3,3,0.05,0.95,0.9037757933546474,18,58.0,1,58.0,1,58.0,1,56.0,0
8586,max_effective,20,60,3,3,0.05,0.95,0.8928723230196519,7,50.0,1,50.0,1,50.0,1,50.0,1
8587,max_effective,20,60,3,3,0.05,0.95,0.9259456949190152,9,59.0,1,59.0,1,59.0,1,59.0,1
8588,max_effective,20,60,3,3,0.05,0.95,0.9487108789335056,59,122.0,0,128.0,0,142.0,1,142.0,1
8589,max_effective,20,60,3,3,0.05,0.95,0.8839671400525426,20,80.0,1,80.0,1,80.0,1,80.0,1
8590,max_effective,20,60,3,3,0.05,0.95,0.9411726192605258,26,91.0,1,91.0,1,91.0,1,89.0,0
8591,max_effective,20,60,3,3,0.05,0.95,0.9391771214240116,7,54.0,1,54.0,1,54.0,1,54.0,1
8592,max_effective,20,60,3,3,0.05,0.95,0.8930747076064032,10,41.0,1,41.0,1,41.0,1,41.0,1
8593,max_effective,20,60,3,3,0.05,0.95,0.9279415167595576,11,64.0,1,64.0,1,64.0,1,64.0,1
8594,max_effective,20,60,3,3,0.05,0.95,0.9269910852464924,6,45.0,1,45.0,1,45.0,1,45.0,1
8595,max_effective,20,60,3,3,0.05,0.95,0.8893291383671375,12,44.0,1,44.0,1,44.0,1,44.0,1
8596,max_effective,20,60,3,3,0.05,0.95,0.8692598707158055,8,42.0,1,42.0,1,42.0,1,42.0,1
8597,max_effective,20,60,3,3,0.05,0.95,0.913791916204143,8,51.0,1,51.0,1,51.0,1,51.0,1
8598,max_effective,20,60,3,3,0.05,0.95,0.8075964105347556,5,38.0,1,38.0,1,38.0,1,38.0,1
8599,max_effective,20,60,3,3,0.05,0.95,0.893192421463927,14,63.0,1,63.0,1,63.0,1,60.0,0
8600,max_effective,20,60,3,3,0.05,0.95,0.7289840545939151,21,54.0,1,54.0,1,54.0,1,54.0,1
8601,max_effective,20,60,3,3,0.05,0.95,0.8409035746341534,10,51.0,1,51.0,1,51.0,1,51.0,1
8602,max_effective,20,60,3,3,0.05,0.95,0.9323593264721578,23,75.0,1,75.0,1,75.0,1,75.0,1
8603,max_effective,20,60,3,3,0.05,0.95,0.923939722822587,9,56.0,1,56.0,1,56.0,1,56.0,1
8604,max_effective,20,60,3,3,0.05,0.95,0.9446223970514837,35,127.0,0,129.0,1,129.0,1,129.0,1
8605,max_effective,20,60,3,3,0.05,0.95,0.9385870987487428,7,54.0,1,54.0,1,54.0,1,54.0,1
8606,max_effective,20,60,3,3,0.05,0.95,0.8684579370707963,28,82.0,1,82.0,1,82.0,1,82.0,1
8607,max_effective,20,60,3,3,0.05,0.95,0.8989725445254643,7,59.0,1,59.0,1,59.0,1,59.0,1
8608,max_effective,20,60,3,3,0.05,0.95,0.8774901971044791,16,77.0,1,77.0,1,77.0,1,77.0,1
8609,max_effective,20,60,3,3,0.05,0.95,0.94236544102466,14,68.0,1,68.0,1,68.0,1,68.0,1
8610,max_effective,20,60,3,3,0.05,0.95,0.9446296683960996,15,85.0,1,85.0,1,85.0,1,85.0,1
8611,max_effective,20,60,3,3,0.05,0.95,0.8651531714191872,6,39.0,1,39.0,1,39.0,1,39.0,1
8612,max_effective,20,60,3,3,0.05,0.95,0.9369705487071196,30,118.0,0,122.0,1,122.0,1,122.0,1
8613,max_effective,20,60,3,3,0.05,0.95,0.6305518551515338,4,28.0,1,28.0,1,28.0,1,28.0,1
8614,max_effective,20,60,3,3,0.05,0.95,0.945849927138293,33,70.0,1,70.0,1,70.0,1,69.0,0
8615,max_effective,20,60,3,3,0.05,0.95,0.9406056509234904,28,67.0,1,67.0,1,67.0,1,66.0,0
8616,max_effective,20,60,3,3,0.05,0.95,0.8389513661223287,18,57.0,1,57.0,1,57.0,1,57.0,1
8617,max_effective,20,60,3,3,0.05,0.95,0.9484503478756618,24,119.0,1,119.0,1,117.0,0,119.0,1
8618,max_effective,20,60,3,3,0.05,0.95,0.8289137079355251,6,36.0,1,36.0,1,36.0,1,36.0,1
8619,max_effective,20,60,3,3,0.05,0.95,0.9216528967367752,25,105.0,1,105.0,1,105.0,1,105.0,1
8620,max_effective,20,60,3,3,0.05,0.95,0.8933894552380058,9,44.0,1,44.0,1,44.0,1,43.0,0
8621,max_effective,20,60,3,3,0.05,0.95,0.9384313150062245,20,92.0,1,92.0,1,92.0,1,92.0,1
8622,max_effective,20,60,3,3,0.05,0.95,0.8973615540993145,5,31.0,1,31.0,1,31.0,1,31.0,1
8623,max_effective,20,60,3,3,0.05,0.95,0.8942463333924213,19,66.0,1,66.0,1,66.0,1,66.0,1
8624,max_effective,20,60,3,3,0.05,0.95,0.9039090997125194,9,56.0,1,56.0,1,56.0,1,56.0,1
8625,max_effective,20,60,3,3,0.05,0.95,0.8955055733202382,13,55.0,1,55.0,1,55.0,1,55.0,1
8626,max_effective,20,60,3,3,0.05,0.95,0.908309053465231,13,61.0,1,61.0,1,61.0,1,61.0,1
8627,max_effective,20,60,3,3,0.05,0.95,0.7618874781138664,20,49.0,1,49.0,1,49.0,1,49.0,1
8628,max_effective,20,60,3,3,0.05,0.95,0.9175672734229016,9,46.0,1,46.0,1,46.0,1,46.0,1
8629,max_effective,20,60,3,3,0.05,0.95,0.9136912580335268,16,58.0,1,58.0,1,58.0,1,58.0,1
8630,max_effective,20,60,3,3,0.05,0.95,0.881974320524481,17,58.0,1,58.0,1,58.0,1,58.0,1
8631,max_effective,20,60,3,3,0.05,0.95,0.9433399679520929,9,50.0,1,50.0,1,50.0,1,49.0,0
8632,max_effective,20,60,3,3,0.05,0.95,0.9456711409926338,19,71.0,1,71.0,1,71.0,1,71.0,1
8633,max_effective,20,60,3,3,0.05,0.95,0.8795801624157928,17,70.0,1,70.0,1,70.0,1,70.0,1
8634,max_effective,20,60,3,3,0.05,0.95,0.939868139876185,6,43.0,1,43.0,1,43.0,1,42.0,0
8635,max_effective,20,60,3,3,0.05,0.95,0.9034068676045144,32,79.0,1,79.0,1,79.0,1,79.0,1
8636,max_effective,20,60,3,3,0.05,0.95,0.9008545534831466,5,34.0,1,34.0,1,34.0,1,32.0,0
8637,max_effective,20,60,3,3,0.05,0.95,0.8783050017537645,8,64.0,1,64.0,1,64.0,1,64.0,1
8638,max_effective,20,60,3,3,0.05,0.95,0.9423397460402868,15,48.0,1,48.0,1,48.0,1,48.0,1
8639,max_effective,20,60,3,3,0.05,0.95,0.9189345916655072,14,75.0,1,75.0,1,75.0,1,72.0,0
8640,max_effective,20,60,3,3,0.05,0.95,0.8954190699976818,7,42.0,1,42.0,1,42.0,1,39.0,0
8641,max_effective,20,60,3,3,0.05,0.95,0.912095575818947,13,72.0,1,72.0,1,72.0,1,72.0,1
8642,max_effective,20,60,3,3,0.05,0.95,0.9335939726099196,28,93.0,1,93.0,1,93.0,1,93.0,1
8643,max_effective,20,60,3,3,0.05,0.95,0.8060873270432908,5,40.0,1,40.0,1,40.0,1,40.0,1
8644,max_effective,20,60,3,3,0.05,0.95,0.9170792143344544,8,53.0,1,53.0,1,53.0,1,50.0,0
8645,max_effective,20,60,3,3,0.05,0.95,0.9359140760457684,9,51.0,1,51.0,1,51.0,1,51.0,1
8646,max_effective,20,60,3,3,0.05,0.95,0.8736727946694205,9,49.0,1,49.0,1,49.0,1,49.0,1
8647,max_effective,20,60,3,3,0.05,0.95,0.9470676944186602,37,75.0,1,75.0,1,75.0,1,75.0,1
8648,max_effective,20,60,3,3,0.05,0.95,0.8990208115201433,20,64.0,1,64.0,1,64.0,1,64.0,1
8649,max_effective,20,60,3,3,0.05,0.95,0.9101033020935796,10,60.0,1,60.0,1,60.0,1,60.0,1
8650,max_effective,20,60,3,3,0.05,0.95,0.9131123277989392,6,43.0,1,43.0,1,43.0,1,42.0,0
8651,max_effective,20,60,3,3,0.05,0.95,0.9431483112539528,5,37.0,1,37.0,1,37.0,1,37.0,1
8652,max_effective,20,60,3,3,0.05,0.95,0.9359376188871366,11,86.0,1,86.0,1,86.0,1,86.0,1
8653,max_effective,20,60,3,3,0.05,0.95,0.9407334026134856,27,68.0,1,68.0,1,68.0,1,68.0,1
8654,max_effective,20,60,3,3,0.05,0.95,0.9382939840594312,23,71.0,1,71.0,1,71.0,1,71.0,1
8655,max_effective,20,60,3,3,0.05,0.95,0.8980189639783588,24,93.0,1,93.0,1,93.0,1,93.0,1
8656,max_effective,20,60,3,3,0.05,0.95,0.9452052679960886,53,85.0,1,85.0,1,85.0,1,85.0,1
8657,max_effective,20,60,3,3,0.05,0.95,0.9321687188048852,14,70.0,1,70.0,1,70.0,1,70.0,1
8658,max_effective,20,60,3,3,0.05,0.95,0.8484025744298472,5,37.0,1,37.0,1,37.0,1,37.0,1
8659,max_effective,20,60,3,3,0.05,0.95,0.937569984683458,11,55.0,1,55.0,1,55.0,1,55.0,1
8660,max_effective,20,60,3,3,0.05,0.95,0.9324252895130016,23,71.0,1,71.0,1,71.0,1,71.0,1
8661,max_effective,20,60,3,3,0.05,0.95,0.8030910519368587,5,34.0,1,34.0,1,34.0,1,34.0,1
8662,max_effective,20,60,3,3,0.05,0.95,0.8188609214885745,16,54.0,1,54.0,1,54.0,1,54.0,1
8663,max_effective,20,60,3,3,0.05,0.95,0.8806505016203179,18,53.0,1,53.0,1,53.0,1,53.0,1
8664,max_effective,20,60,3,3,0.05,0.95,0.9382481237748412,12,59.0,1,59.0,1,59.0,1,59.0,1
8665,max_effective,20,60,3,3,0.05,0.95,0.9286569538724688,27,69.0,1,69.0,1,69.0,1,69.0,1
8666,max_effective,20,60,3,3,0.05,0.95,0.9115757086099135,19,65.0,1,65.0,1,65.0,1,57.0,0
8667,max_effective,20,60,3,3,0.05,0.95,0.8674801406690031,21,60.0,1,60.0,1,60.0,1,60.0,1
8668,max_effective,20,60,3,3,0.05,0.95,0.9161432335646804,8,39.0,1,39.0,1,39.0,1,38.0,0
8669,max_effective,20,60,3,3,0.05,0.95,0.9317028536524998,32,111.0,1,110.0,0,111.0,1,111.0,1
8670,max_effective,20,60,3,3,0.05,0.95,0.9264986376370694,10,38.0,1,38.0,1,38.0,1,38.0,1
8671,max_effective,20,60,3,3,0.05,0.95,0.8995575088645359,11,51.0,1,51.0,1,51.0,1,51.0,1
8672,max_effective,20,60,3,3,0.05,0.95,0.9493292682378468,13,58.0,1,58.0,1,58.0,1,58.0,1
8673,max_effective,20,60,3,3,0.05,0.95,0.9036017992551002,21,80.0,1,80.0,1,80.0,1,80.0,1
8674,max_effective,20,60,3,3,0.05,0.95,0.9092228684319154,9,61.0,1,61.0,1,61.0,1,58.0,0
8675,max_effective,20,60,3,3,0.05,0.95,0.8461719572360016,13,45.0,1,45.0,1,45.0,1,45.0,1
8676,max_effective,20,60,3,3,0.05,0.95,0.949070206744326,18,83.0,1,83.0,1,83.0,1,83.0,1
8677,max_effective,20,60,3,3,0.05,0.95,0.8924115204462617,22,79.0,1,79.0,1,79.0,1,79.0,1
8678,max_effective,20,60,3,3,0.05,0.95,0.922084357037685,11,49.0,1,49.0,1,49.0,1,49.0,1
8679,max_effective,20,60,3,3,0.05,0.95,0.9207375819547952,14,57.0,1,57.0,1,57.0,1,57.0,1
8680,max_effective,20,60,3,3,0.05,0.95,0.937933185429182,43,74.0,1,74.0,1,74.0,1,74.0,1
8681,max_effective,20,60,3,3,0.05,0.95,0.8695700354433225,11,48.0,1,48.0,1,48.0,1,48.0,1
8682,max_effective,20,60,3,3,0.05,0.95,0.928321865538762,26,64.0,1,64.0,1,64.0,1,64.0,1
8683,max_effective,20,60,3,3,0.05,0.95,0.9472291341385488,8,44.0,1,44.0,1,44.0,1,44.0,1
8684,max_effective,20,60,3,3,0.05,0.95,0.9464312479947612,9,42.0,1,42.0,1,42.0,1,42.0,1
8685,max_effective,20,60,3,3,0.05,0.95,0.8830220072157625,8,44.0,1,44.0,1,44.0,1,44.0,1
8686,max_effective,20,60,3,3,0.05,0.95,0.8301096418206094,8,43.0,1,43.0,1,43.0,1,43.0,1
8687,max_effective,20,60,3,3,0.05,0.95,0.8821059465667671,10,55.0,1,55.0,1,55.0,1,54.0,0
8688,max_effective,20,60,3,3,0.05,0.95,0.8159010300383684,6,38.0,1,38.0,1,38.0,1,38.0,1
8689,max_effective,20,60,3,3,0.05,0.95,0.9307154700675287,40,110.0,0,119.0,1,119.0,1,119.0,1
8690,max_effective,20,60,3,3,0.05,0.95,0.8963453412443325,9,53.0,1,53.0,1,53.0,1,53.0,1
8691,max_effective,20,60,3,3,0.05,0.95,0.8763881461169796,13,52.0,1,52.0,1,52.0,1,52.0,1
8692,max_effective,20,60,3,3,0.05,0.95,0.9032777694879592,15,58.0,1,58.0,1,58.0,1,58.0,1
8693,max_effective,20,60,3,3,0.05,0.95,0.8591647665079497,7,41.0,1,41.0,1,41.0,1,41.0,1
8694,max_effective,20,60,3,3,0.05,0.95,0.90375849150566,6,40.0,1,40.0,1,40.0,1,40.0,1
8695,max_effective,20,60,3,3,0.05,0.95,0.944824798977117,26,80.0,1,80.0,1,80.0,1,80.0,1
8696,max_effective,20,60,3,3,0.05,0.95,0.9141272953803056,4,36.0,1,36.0,1,36.0,1,36.0,1
8697,max_effective,20,60,3,3,0.05,0.95,0.9404310954399732,27,69.0,1,69.0,1,69.0,1,69.0,1
8698,max_effective,20,60,3,3,0.05,0.95,0.907228832771728,29,68.0,1,68.0,1,68.0,1,68.0,1
8699,max_effective,20,60,3,3,0.05,0.95,0.9316145630699768,13,45.0,1,45.0,1,45.0,1,45.0,1
8700,max_effective,20,60,3,3,0.05,0.95,0.8747152183164297,13,72.0,1,72.0,1,72.0,1,72.0,1
8701,max_effective,20,60,3,3,0.05,0.95,0.9279693986843136,45,116.0,0,126.0,0,132.0,1,132.0,1
8702,max_effective,20,60,3,3,0.05,0.95,0.8462315992891398,11,51.0,1,51.0,1,51.0,1,51.0,1
8703,max_effective,20,60,3,3,0.05,0.95,0.8857079718055088,10,50.0,1,50.0,1,50.0,1,50.0,1
8704,max_effective,20,60,3,3,0.05,0.95,0.8880984064574533,18,77.0,1,77.0,1,77.0,1,77.0,1
8705,max_effective,20,60,3,3,0.05,0.95,0.8041691739389254,14,48.0,1,48.0,1,48.0,1,48.0,1
8706,max_effective,20,60,3,3,0.05,0.95,0.9463838341576588,20,75.0,1,75.0,1,75.0,1,74.0,0
8707,max_effective,20,60,3,3,0.05,0.95,0.9456606565336152,10,43.0,1,43.0,1,43.0,1,42.0,0
8708,max_effective,20,60,3,3,0.05,0.95,0.928297465004028,14,51.0,1,51.0,1,51.0,1,51.0,1
8709,max_effective,20,60,3,3,0.05,0.95,0.9465699131472748,15,59.0,1,59.0,1,59.0,1,58.0,0
8710,max_effective,20,60,3,3,0.05,0.95,0.8578505567865786,7,41.0,1,41.0,1,41.0,1,41.0,1
8711,max_effective,20,60,3,3,0.05,0.95,0.9414634414560678,4,39.0,1,39.0,1,39.0,1,39.0,1
8712,max_effective,20,60,3,3,0.05,0.95,0.9492162900908256,37,124.0,1,124.0,1,124.0,1,124.0,1
8713,max_effective,20,60,3,3,0.05,0.95,0.8676768286558246,12,45.0,1,45.0,1,45.0,1,45.0,1
8714,max_effective,20,60,3,3,0.05,0.95,0.90778876553067,29,64.0,1,64.0,1,64.0,1,64.0,1
8715,max_effective,20,60,3,3,0.05,0.95,0.9497946777159906,16,57.0,1,57.0,1,57.0,1,57.0,1
8716,max_effective,20,60,3,3,0.05,0.95,0.9421256890048668,27,73.0,1,73.0,1,73.0,1,73.0,1
8717,max_effective,20,60,3,3,0.05,0.95,0.9467228311496076,9,52.0,1,52.0,1,52.0,1,52.0,1
8718,max_effective,20,60,3,3,0.05,0.95,0.8525533609253544,6,41.0,1,41.0,1,41.0,1,41.0,1
8719,max_effective,20,60,3,3,0.05,0.95,0.9065549212819376,47,102.0,0,104.0,0,122.0,1,122.0,1
8720,max_effective,20,60,3,3,0.05,0.95,0.9233612889663492,20,72.0,1,72.0,1,72.0,1,72.0,1
8721,max_effective,20,60,3,3,0.05,0.95,0.9347022882846686,27,90.0,1,90.0,1,90.0,1,90.0,1
8722,max_effective,20,60,3,3,0.05,0.95,0.934232324431474,54,101.0,1,101.0,1,101.0,1,101.0,1
8723,max_effective,20,60,3,3,0.05,0.95,0.9238909911003312,10,45.0,1,45.0,1,45.0,1,45.0,1
8724,max_effective,20,60,3,3,0.05,0.95,0.777144326065686,7,34.0,1,34.0,1,34.0,1,34.0,1
8725,max_effective,20,60,3,3,0.05,0.95,0.8655065776608488,14,62.0,1,62.0,1,62.0,1,62.0,1
8726,max_effective,20,60,3,3,0.05,0.95,0.889175027766638,10,51.0,1,51.0,1,51.0,1,51.0,1
8727,max_effective,20,60,3,3,0.05,0.95,0.9341188729676247,11,62.0,1,62.0,1,62.0,1,62.0,1
8728,max_effective,20,60,3,3,0.05,0.95,0.8567285372055868,19,67.0,1,67.0,1,67.0,1,67.0,1
8729,max_effective,20,60,3,3,0.05,0.95,0.9033285557123704,9,62.0,1,62.0,1,62.0,1,60.0,0
8730,max_effective,20,60,3,3,0.05,0.95,0.9125217016191236,41,84.0,1,84.0,1,84.0,1,84.0,1
8731,max_effective,20,60,3,3,0.05,0.95,0.9189142095367614,16,52.0,1,52.0,1,52.0,1,52.0,1
8732,max_effective,20,60,3,3,0.05,0.95,0.8785308714637784,26,65.0,1,65.0,1,65.0,1,64.0,0
8733,max_effective,20,60,3,3,0.05,0.95,0.94846804753563,10,59.0,1,59.0,1,59.0,1,58.0,0
8734,max_effective,20,60,3,3,0.05,0.95,0.9408930100098428,36,121.0,0,124.0,1,124.0,1,124.0,1
8735,max_effective,20,60,3,3,0.05,0.95,0.9465192704453722,82,132.0,0,141.0,1,141.0,1,141.0,1
8736,max_effective,20,60,3,3,0.05,0.95,0.9310660981558606,13,70.0,1,70.0,1,70.0,1,70.0,1
8737,max_effective,20,60,3,3,0.05,0.95,0.9390536104321364,13,55.0,1,55.0,1,55.0,1,55.0,1
8738,max_effective,20,60,3,3,0.05,0.95,0.9489192111722932,7,44.0,1,44.0,1,44.0,1,43.0,0
8739,max_effective,20,60,3,3,0.05,0.95,0.8090524676721091,6,40.0,1,40.0,1,40.0,1,40.0,1
8740,max_effective,20,60,3,3,0.05,0.95,0.9031306640150764,20,66.0,1,66.0,1,66.0,1,66.0,1
8741,max_effective,20,60,3,3,0.05,0.95,0.9081872923850226,12,54.0,1,54.0,1,54.0,1,54.0,1
8742,max_effective,20,60,3,3,0.05,0.95,0.9070241530537406,14,75.0,1,75.0,1,75.0,1,75.0,1
8743,max_effective,20,60,3,3,0.05,0.95,0.9331205401076268,7,44.0,1,44.0,1,44.0,1,44.0,1
8744,max_effective,20,60,3,3,0.05,0.95,0.9326227842757724,16,89.0,1,89.0,1,89.0,1,89.0,1
8745,max_effective,20,60,3,3,0.05,0.95,0.9356890717860816,22,63.0,1,63.0,1,63.0,1,63.0,1
8746,max_effective,20,60,3,3,0.05,0.95,0.9470014286618104,29,106.0,0,109.0,1,109.0,1,109.0,1
8747,max_effective,20,60,3,3,0.05,0.95,0.8589968374585236,17,63.0,1,63.0,1,63.0,1,63.0,1
8748,max_effective,20,60,3,3,0.05,0.95,0.8551393803522923,13,56.0,1,56.0,1,56.0,1,56.0,1
8749,max_effective,20,60,3,3,0.05,0.95,0.8966355810095714,9,59.0,1,59.0,1,59.0,1,59.0,1
8750,max_effective,20,60,3,3,0.05,0.95,0.9453208570289284,30,83.0,1,83.0,1,83.0,1,83.0,1
8751,max_effective,20,60,3,3,0.05,0.95,0.8439922830027631,5,37.0,1,37.0,1,37.0,1,37.0,1
8752,max_effective,20,60,3,3,0.05,0.95,0.9432014605467955,7,38.0,1,38.0,1,38.0,1,37.0,0
8753,max_effective,20,60,3,3,0.05,0.95,0.9126265489649936,20,110.0,1,110.0,1,110.0,1,110.0,1
8754,max_effective,20,60,3,3,0.05,0.95,0.8943426152406067,13,78.0,1,78.0,1,78.0,1,78.0,1
8755,max_effective,20,60,3,3,0.05,0.95,0.9290749473556954,20,71.0,1,71.0,1,71.0,1,71.0,1
8756,max_effective,20,60,3,3,0.05,0.95,0.9425467476716118,28,87.0,1,87.0,1,87.0,1,87.0,1
8757,max_effective,20,60,3,3,0.05,0.95,0.9074836503466488,23,95.0,1,95.0,1,95.0,1,94.0,0
8758,max_effective,20,60,3,3,0.05,0.95,0.8790501569526804,15,58.0,1,58.0,1,58.0,1,58.0,1
8759,max_effective,20,60,3,3,0.05,0.95,0.9268018553884791,14,53.0,1,53.0,1,53.0,1,53.0,1
8760,max_effective,20,60,3,3,0.05,0.95,0.9211970564523544,10,51.0,1,51.0,1,51.0,1,50.0,0
8761,max_effective,20,60,3,3,0.05,0.95,0.9036692495842932,15,71.0,1,71.0,1,71.0,1,71.0,1
8762,max_effective,20,60,3,3,0.05,0.95,0.9320055686044496,23,57.0,1,57.0,1,57.0,1,55.0,0
8763,max_effective,20,60,3,3,0.05,0.95,0.8963889224196362,20,68.0,1,68.0,1,68.0,1,68.0,1
8764,max_effective,20,60,3,3,0.05,0.95,0.9349370785620156,22,88.0,1,88.0,1,88.0,1,88.0,1
8765,max_effective,20,60,3,3,0.05,0.95,0.9438032994050988,36,97.0,1,97.0,1,97.0,1,97.0,1
8766,max_effective,20,60,3,3,0.05,0.95,0.9136059549727727,21,51.0,1,51.0,1,51.0,1,51.0,1
8767,max_effective,20,60,3,3,0.05,0.95,0.780543843306994,5,39.0,1,39.0,1,39.0,1,38.0,0
8768,max_effective,20,60,3,3,0.05,0.95,0.8806965183110965,10,57.0,1,57.0,1,57.0,1,57.0,1
8769,max_effective,20,60,3,3,0.05,0.95,0.944416608384345,24,73.0,1,73.0,1,73.0,1,73.0,1
8770,max_effective,20,60,3,3,0.05,0.95,0.8835043732740078,11,60.0,1,60.0,1,60.0,1,60.0,1
8771,max_effective,20,60,3,3,0.05,0.95,0.8912061737829383,34,80.0,1,80.0,1,80.0,1,80.0,1
8772,max_effective,20,60,3,3,0.05,0.95,0.9260204173426108,13,58.0,1,58.0,1,58.0,1,58.0,1
8773,max_effective,20,60,3,3,0.05,0.95,0.8686082643657279,8,44.0,1,44.0,1,44.0,1,44.0,1
8774,max_effective,20,60,3,3,0.05,0.95,0.9382738653008637,33,83.0,1,83.0,1,83.0,1,83.0,1
8775,max_effective,20,60,3,3,0.05,0.95,0.9028589655179208,25,81.0,1,81.0,1,81.0,1,81.0,1
8776,max_effective,20,60,3,3,0.05,0.95,0.907576405578954,10,51.0,1,51.0,1,51.0,1,51.0,1
8777,max_effective,20,60,3,3,0.05,0.95,0.9294196833315976,30,63.0,1,63.0,1,63.0,1,63.0,1
8778,max_effective,20,60,3,3,0.05,0.95,0.9363579865873904,18,67.0,1,67.0,1,67.0,1,67.0,1
8779,max_effective,20,60,3,3,0.05,0.95,0.9435112151668688,13,66.0,1,66.0,1,66.0,1,66.0,1
8780,max_effective,20,60,3,3,0.05,0.95,0.8799787181876567,12,63.0,1,63.0,1,63.0,1,63.0,1
8781,max_effective,20,60,3,3,0.05,0.95,0.921419606757964,18,51.0,1,51.0,1,51.0,1,51.0,1
8782,max_effective,20,60,3,3,0.05,0.95,0.9066193672884908,26,97.0,1,97.0,1,97.0,1,97.0,1
8783,max_effective,20,60,3,3,0.05,0.95,0.9406843089362322,31,88.0,1,88.0,1,88.0,1,74.0,0
8784,max_effective,20,60,3,3,0.05,0.95,0.931612077065752,16,75.0,1,75.0,1,75.0,1,75.0,1
8785,max_effective,20,60,3,3,0.05,0.95,0.9233907800654932,15,85.0,1,85.0,1,85.0,1,85.0,1
8786,max_effective,20,60,3,3,0.05,0.95,0.8724944495503196,5,42.0,1,42.0,1,42.0,1,42.0,1
8787,max_effective,20,60,3,3,0.05,0.95,0.9049781557872432,41,106.0,1,106.0,1,106.0,1,106.0,1
8788,max_effective,20,60,3,3,0.05,0.95,0.9298258034705555,18,52.0,1,52.0,1,52.0,1,52.0,1
8789,max_effective,20,60,3,3,0.05,0.95,0.9395673958523946,38,99.0,1,99.0,1,99.0,1,96.0,0
8790,max_effective,20,60,3,3,0.05,0.95,0.9176265293247186,48,79.0,1,79.0,1,79.0,1,79.0,1
8791,max_effective,20,60,3,3,0.05,0.95,0.94557810421963,48,113.0,0,116.0,1,115.0,0,115.0,0
8792,max_effective,20,60,3,3,0.05,0.95,0.9402275492864116,25,66.0,1,66.0,1,66.0,1,66.0,1
8793,max_effective,20,60,3,3,0.05,0.95,0.8429781641231957,10,58.0,1,58.0,1,58.0,1,58.0,1
8794,max_effective,20,60,3,3,0.05,0.95,0.8990976560789814,15,51.0,1,51.0,1,51.0,1,51.0,1
8795,max_effective,20,60,3,3,0.05,0.95,0.9476620046305658,28,118.0,0,121.0,1,121.0,1,121.0,1
8796,max_effective,20,60,3,3,0.05,0.95,0.949731796272156,20,69.0,1,69.0,1,69.0,1,69.0,1
8797,max_effective,20,60,3,3,0.05,0.95,0.9385260789855444,12,72.0,1,72.0,1,72.0,1,72.0,1
8798,max_effective,20,60,3,3,0.05,0.95,0.8694844137189862,8,62.0,1,62.0,1,62.0,1,58.0,0
8799,max_effective,20,60,3,3,0.05,0.95,0.9479711190484088,21,48.0,1,48.0,1,48.0,1,48.0,1
8800,max_effective,20,60,3,3,0.05,0.95,0.8886126076466196,7,34.0,1,34.0,1,34.0,1,34.0,1
8801,max_effective,20,60,3,3,0.05,0.95,0.9283128125326562,13,46.0,1,46.0,1,46.0,1,46.0,1
8802,max_effective,20,60,3,3,0.05,0.95,0.9085622312134438,41,103.0,1,103.0,1,103.0,1,103.0,1
8803,max_effective,20,60,3,3,0.05,0.95,0.9462799770960464,44,116.0,1,116.0,1,116.0,1,116.0,1
8804,max_effective,20,60,3,3,0.05,0.95,0.8803760587144229,13,60.0,1,60.0,1,60.0,1,60.0,1
8805,max_effective,20,60,3,3,0.05,0.95,0.8618567212877111,10,51.0,1,51.0,1,51.0,1,49.0,0
8806,max_effective,20,60,3,3,0.05,0.95,0.886470731607791,5,29.0,1,29.0,1,29.0,1,28.0,0
8807,max_effective,20,60,3,3,0.05,0.95,0.935424887511996,24,72.0,1,72.0,1,72.0,1,72.0,1
8808,max_effective,20,60,3,3,0.05,0.95,0.935974863132744,16,72.0,1,72.0,1,72.0,1,72.0,1
8809,max_effective,20,60,3,3,0.05,0.95,0.9487214864984213,33,84.0,1,84.0,1,84.0,1,84.0,1
8810,max_effective,20,60,3,3,0.05,0.95,0.9225678550525818,17,58.0,1,58.0,1,58.0,1,58.0,1
8811,max_effective,20,60,3,3,0.05,0.95,0.8324438741532995,8,50.0,1,50.0,1,50.0,1,50.0,1
8812,max_effective,20,60,3,3,0.05,0.95,0.9076718694621176,4,37.0,1,37.0,1,37.0,1,37.0,1
8813,max_effective,20,60,3,3,0.05,0.95,0.9446681678076654,59,116.0,1,116.0,1,116.0,1,116.0,1
8814,max_effective,20,60,3,3,0.05,0.95,0.8443703642589209,9,62.0,1,62.0,1,62.0,1,62.0,1
8815,max_effective,20,60,3,3,0.05,0.95,0.9343638661834504,6,47.0,1,47.0,1,47.0,1,44.0,0
8816,max_effective,20,60,3,3,0.05,0.95,0.9404994458730024,23,84.0,1,84.0,1,84.0,1,84.0,1
8817,max_effective,20,60,3,3,0.05,0.95,0.9378405904955328,15,56.0,1,56.0,1,56.0,1,56.0,1
8818,max_effective,20,60,3,3,0.05,0.95,0.8271018880620423,8,52.0,1,52.0,1,52.0,1,52.0,1
8819,max_effective,20,60,3,3,0.05,0.95,0.8844957880088556,8,35.0,1,35.0,1,35.0,1,35.0,1
8820,max_effective,20,60,3,3,0.05,0.95,0.8154144809020436,19,57.0,1,57.0,1,57.0,1,57.0,1
8821,max_effective,20,60,3,3,0.05,0.95,0.9325432340269864,18,73.0,1,73.0,1,73.0,1,73.0,1
8822,max_effective,20,60,3,3,0.05,0.95,0.926305439619051,19,62.0,1,62.0,1,62.0,1,61.0,0
8823,max_effective,20,60,3,3,0.05,0.95,0.9395540168449794,21,73.0,1,73.0,1,73.0,1,73.0,1
8824,max_effective,20,60,3,3,0.05,0.95,0.920154824596484,8,50.0,1,50.0,1,50.0,1,50.0,1
8825,max_effective,20,60,3,3,0.05,0.95,0.9358040889379586,18,84.0,1,84.0,1,84.0,1,84.0,1
8826,max_effective,20,60,3,3,0.05,0.95,0.9474135942979588,5,35.0,1,35.0,1,35.0,1,35.0,1
8827,max_effective,20,60,3,3,0.05,0.95,0.9392404135979444,5,41.0,1,41.0,1,41.0,1,39.0,0
8828,max_effective,20,60,3,3,0.05,0.95,0.86272616962639,6,43.0,1,43.0,1,43.0,1,43.0,1
8829,max_effective,20,60,3,3,0.05,0.95,0.9384581102614156,16,52.0,1,52.0,1,52.0,1,52.0,1
8830,max_effective,20,60,3,3,0.05,0.95,0.8850782115166385,28,81.0,1,81.0,1,81.0,1,81.0,1
8831,max_effective,20,60,3,3,0.05,0.95,0.9179259091627094,20,63.0,1,63.0,1,63.0,1,63.0,1
8832,max_effective,20,60,3,3,0.05,0.95,0.9251412399095298,13,52.0,1,52.0,1,52.0,1,52.0,1
8833,max_effective,20,60,3,3,0.05,0.95,0.9457508971913012,11,42.0,1,42.0,1,42.0,1,41.0,0
8834,max_effective,20,60,3,3,0.05,0.95,0.921035640152314,29,69.0,1,69.0,1,69.0,1,69.0,1
8835,max_effective,20,60,3,3,0.05,0.95,0.8602378189908101,6,39.0,1,39.0,1,39.0,1,39.0,1
8836,max_effective,20,60,3,3,0.05,0.95,0.947681010358964,22,60.0,1,60.0,1,60.0,1,60.0,1
8837,max_effective,20,60,3,3,0.05,0.95,0.9237085380332666,10,70.0,1,70.0,1,70.0,1,70.0,1
8838,max_effective,20,60,3,3,0.05,0.95,0.9467892056697208,60,115.0,0,127.0,1,127.0,1,127.0,1
8839,max_effective,20,60,3,3,0.05,0.95,0.9046123999344842,6,36.0,1,36.0,1,36.0,1,36.0,1
8840,max_effective,20,60,3,3,0.05,0.95,0.9338141547821818,8,48.0,1,48.0,1,48.0,1,48.0,1
8841,max_effective,20,60,3,3,0.05,0.95,0.9171841042677118,33,89.0,1,89.0,1,89.0,1,89.0,1
8842,max_effective,20,60,3,3,0.05,0.95,0.9155165492094414,8,52.0,1,52.0,1,52.0,1,52.0,1
8843,max_effective,20,60,3,3,0.05,0.95,0.8855236894946225,22,55.0,1,55.0,1,55.0,1,55.0,1
8844,max_effective,20,60,3,3,0.05,0.95,0.9427511081016944,16,68.0,1,68.0,1,68.0,1,68.0,1
8845,max_effective,20,60,3,3,0.05,0.95,0.919456770177937,42,103.0,1,103.0,1,103.0,1,103.0,1
8846,max_effective,20,60,3,3,0.05,0.95,0.8775156568464567,8,57.0,1,57.0,1,57.0,1,57.0,1
8847,max_effective,20,60,3,3,0.05,0.95,0.9296383959861564,12,57.0,1,57.0,1,57.0,1,56.0,0
8848,max_effective,20,60,3,3,0.05,0.95,0.8698213515983685,9,48.0,1,48.0,1,48.0,1,48.0,1
8849,max_effective,20,60,3,3,0.05,0.95,0.9386238582707972,11,43.0,1,43.0,1,43.0,1,43.0,1
8850,max_effective,20,60,3,3,0.05,0.95,0.8613841638358838,8,41.0,1,41.0,1,41.0,1,41.0,1
8851,max_effective,20,60,3,3,0.05,0.95,0.7874795168826199,4,31.0,1,31.0,1,31.0,1,31.0,1
8852,max_effective,20,60,3,3,0.05,0.95,0.911670698375551,12,50.0,1,50.0,1,50.0,1,50.0,1
8853,max_effective,20,60,3,3,0.05,0.95,0.948191034416278,12,57.0,1,57.0,1,57.0,1,57.0,1
8854,max_effective,20,60,3,3,0.05,0.95,0.9335650688958363,22,61.0,1,61.0,1,61.0,1,61.0,1
8855,max_effective,20,60,3,3,0.05,0.95,0.929435254768088,21,82.0,1,82.0,1,82.0,1,82.0,1
8856,max_effective,20,60,3,3,0.05,0.95,0.9387135209066814,17,78.0,1,78.0,1,78.0,1,78.0,1
8857,max_effective,20,60,3,3,0.05,0.95,0.9408785544612188,18,81.0,1,81.0,1,81.0,1,81.0,1
8858,max_effective,20,60,3,3,0.05,0.95,0.932452601410074,17,91.0,1,91.0,1,91.0,1,91.0,1
8859,max_effective,20,60,3,3,0.05,0.95,0.9262635998489528,16,58.0,1,58.0,1,58.0,1,57.0,0
8860,max_effective,20,60,3,3,0.05,0.95,0.916913912599394,27,77.0,1,77.0,1,77.0,1,77.0,1
8861,max_effective,20,60,3,3,0.05,0.95,0.9360274767081066,10,56.0,1,56.0,1,56.0,1,56.0,1
8862,max_effective,20,60,3,3,0.05,0.95,0.8979066952531787,15,71.0,1,71.0,1,71.0,1,71.0,1
8863,max_effective,20,60,3,3,0.05,0.95,0.9286443376371298,26,89.0,1,89.0,1,89.0,1,87.0,0
8864,max_effective,20,60,3,3,0.05,0.95,0.9386755439197356,41,117.0,1,117.0,1,117.0,1,117.0,1
8865,max_effective,20,60,3,3,0.05,0.95,0.9073034971528556,15,71.0,1,71.0,1,71.0,1,71.0,1
8866,max_effective,20,60,3,3,0.05,0.95,0.9491052486232342,29,91.0,1,91.0,1,91.0,1,90.0,0
8867,max_effective,20,60,3,3,0.05,0.95,0.8766926183023198,7,49.0,1,49.0,1,49.0,1,49.0,1
8868,max_effective,20,60,3,3,0.05,0.95,0.9266148540164634,11,51.0,1,51.0,1,51.0,1,51.0,1
8869,max_effective,20,60,3,3,0.05,0.95,0.9270378062324964,9,50.0,1,50.0,1,50.0,1,49.0,0
8870,max_effective,20,60,3,3,0.05,0.95,0.9175865745633368,13,43.0,1,43.0,1,43.0,1,43.0,1
8871,max_effective,20,60,3,3,0.05,0.95,0.9291274612892072,36,77.0,1,77.0,1,77.0,1,77.0,1
8872,max_effective,20,60,3,3,0.05,0.95,0.9327083308040168,27,71.0,1,71.0,1,71.0,1,71.0,1
8873,max_effective,20,60,3,3,0.05,0.95,0.935776607932842,44,123.0,0,128.0,0,134.0,0,135.0,1
8874,max_effective,20,60,3,3,0.05,0.95,0.918570860816117,9,41.0,1,41.0,1,41.0,1,38.0,0
8875,max_effective,20,60,3,3,0.05,0.95,0.9486687113366594,74,131.0,0,133.0,0,151.0,1,142.0,0
8876,max_effective,20,60,3,3,0.05,0.95,0.9170090566670523,14,74.0,1,74.0,1,74.0,1,74.0,1
8877,max_effective,20,60,3,3,0.05,0.95,0.8537846827183373,9,49.0,1,49.0,1,49.0,1,49.0,1
8878,max_effective,20,60,3,3,0.05,0.95,0.9378024007607828,16,52.0,1,52.0,1,52.0,1,52.0,1
8879,max_effective,20,60,3,3,0.05,0.95,0.9099878272110956,11,59.0,1,59.0,1,59.0,1,59.0,1
8880,max_effective,20,60,3,3,0.05,0.95,0.9158571086949644,23,64.0,1,64.0,1,64.0,1,64.0,1
8881,max_effective,20,60,3,3,0.05,0.95,0.9111082143315944,31,91.0,1,91.0,1,91.0,1,91.0,1
8882,max_effective,20,60,3,3,0.05,0.95,0.9273231209383428,21,82.0,1,82.0,1,82.0,1,82.0,1
8883,max_effective,20,60,3,3,0.05,0.95,0.920856344590181,13,55.0,1,55.0,1,55.0,1,55.0,1
8884,max_effective,20,60,3,3,0.05,0.95,0.9463131669395974,28,110.0,1,110.0,1,110.0,1,110.0,1
8885,max_effective,20,60,3,3,0.05,0.95,0.7984037401498095,6,36.0,1,36.0,1,36.0,1,36.0,1
8886,max_effective,20,60,3,3,0.05,0.95,0.9068213734740784,12,60.0,1,60.0,1,60.0,1,58.0,0
8887,max_effective,20,60,3,3,0.05,0.95,0.9361123969126004,27,68.0,1,68.0,1,68.0,1,68.0,1
8888,max_effective,20,60,3,3,0.05,0.95,0.9440485234430894,27,76.0,1,76.0,1,76.0,1,76.0,1
8889,max_effective,20,60,3,3,0.05,0.95,0.902860830537758,12,58.0,1,58.0,1,58.0,1,58.0,1
8890,max_effective,20,60,3,3,0.05,0.95,0.9020911268708726,19,61.0,1,61.0,1,61.0,1,61.0,1
8891,max_effective,20,60,3,3,0.05,0.95,0.9159243280617796,10,52.0,1,52.0,1,52.0,1,52.0,1
8892,max_effective,20,60,3,3,0.05,0.95,0.9469916724158304,13,64.0,1,64.0,1,64.0,1,64.0,1
8893,max_effective,20,60,3,3,0.05,0.95,0.9277931732103896,8,59.0,1,59.0,1,59.0,1,59.0,1
8894,max_effective,20,60,3,3,0.05,0.95,0.914815478888296,18,82.0,1,82.0,1,82.0,1,82.0,1
8895,max_effective,20,60,3,3,0.05,0.95,0.8823216716815179,11,67.0,1,67.0,1,67.0,1,67.0,1
8896,max_effective,20,60,3,3,0.05,0.95,0.9452210134193098,48,103.0,0,106.0,1,106.0,1,106.0,1
8897,max_effective,20,60,3,3,0.05,0.95,0.793342823470724,8,46.0,1,46.0,1,46.0,1,46.0,1
8898,max_effective,20,60,3,3,0.05,0.95,0.9101835631738264,12,58.0,1,58.0,1,58.0,1,55.0,0
8899,max_effective,20,60,3,3,0.05,0.95,0.9324272996437244,15,69.0,1,69.0,1,69.0,1,69.0,1
8900,max_effective,20,60,3,3,0.05,0.95,0.9265539552494396,13,45.0,1,45.0,1,45.0,1,45.0,1
8901,max_effective,20,60,3,3,0.05,0.95,0.9352552295573948,44,90.0,1,90.0,1,90.0,1,90.0,1
8902,max_effective,20,60,3,3,0.05,0.95,0.8127832114611885,5,35.0,1,35.0,1,35.0,1,35.0,1
8903,max_effective,20,60,3,3,0.05,0.95,0.9329510696901222,16,67.0,1,67.0,1,67.0,1,67.0,1
8904,max_effective,20,60,3,3,0.05,0.95,0.927137542691114,7,58.0,1,58.0,1,58.0,1,58.0,1
8905,max_effective,20,60,3,3,0.05,0.95,0.8523270694624479,12,37.0,1,37.0,1,37.0,1,37.0,1
8906,max_effective,20,60,3,3,0.05,0.95,0.9402449666849828,25,75.0,1,75.0,1,75.0,1,73.0,0
8907,max_effective,20,60,3,3,0.05,0.95,0.8563320687078415,17,56.0,1,56.0,1,56.0,1,56.0,1
8908,max_effective,20,60,3,3,0.05,0.95,0.9472599061972558,50,87.0,1,87.0,1,87.0,1,86.0,0
8909,max_effective,20,60,3,3,0.05,0.95,0.9154578832121476,23,88.0,1,88.0,1,88.0,1,88.0,1
8910,max_effective,20,60,3,3,0.05,0.95,0.942601304252498,18,87.0,1,87.0,1,87.0,1,87.0,1
8911,max_effective,20,60,3,3,0.05,0.95,0.9474738282438504,17,51.0,1,51.0,1,51.0,1,51.0,1
8912,max_effective,20,60,3,3,0.05,0.95,0.949036138708864,60,103.0,1,103.0,1,103.0,1,103.0,1
8913,max_effective,20,60,3,3,0.05,0.95,0.8908909952371797,12,61.0,1,61.0,1,61.0,1,61.0,1
8914,max_effective,20,60,3,3,0.05,0.95,0.9386010338350472,36,132.0,0,135.0,0,141.0,1,140.0,0
8915,max_effective,20,60,3,3,0.05,0.95,0.9494535473442536,17,97.0,1,97.0,1,97.0,1,97.0,1
8916,max_effective,20,60,3,3,0.05,0.95,0.9455091931721188,29,69.0,1,69.0,1,69.0,1,69.0,1
8917,max_effective,20,60,3,3,0.05,0.95,0.918793936246694,7,42.0,1,42.0,1,42.0,1,42.0,1
8918,max_effective,20,60,3,3,0.05,0.95,0.9492579961563072,31,108.0,1,108.0,1,108.0,1,108.0,1
8919,max_effective,20,60,3,3,0.05,0.95,0.8984548108761412,5,40.0,1,40.0,1,40.0,1,39.0,0
8920,max_effective,20,60,3,3,0.05,0.95,0.8331946551809047,8,37.0,1,37.0,1,37.0,1,37.0,1
8921,max_effective,20,60,3,3,0.05,0.95,0.9151294228476088,10,60.0,1,60.0,1,60.0,1,60.0,1
8922,max_effective,20,60,3,3,0.05,0.95,0.7921582746126897,11,44.0,1,44.0,1,44.0,1,42.0,0
8923,max_effective,20,60,3,3,0.05,0.95,0.9424465893277942,8,43.0,1,43.0,1,43.0,1,43.0,1
8924,max_effective,20,60,3,3,0.05,0.95,0.8770164713596558,4,39.0,1,39.0,1,39.0,1,39.0,1
8925,max_effective,20,60,3,3,0.05,0.95,0.8126583517777619,3,26.0,1,26.0,1,26.0,1,26.0,1
8926,max_effective,20,60,3,3,0.05,0.95,0.9211889045511548,23,87.0,1,87.0,1,87.0,1,87.0,1
8927,max_effective,20,60,3,3,0.05,0.95,0.904691867286582,5,40.0,1,40.0,1,40.0,1,40.0,1
8928,max_effective,20,60,3,3,0.05,0.95,0.9467651357946476,8,47.0,1,47.0,1,47.0,1,46.0,0
8929,max_effective,20,60,3,3,0.05,0.95,0.880360344554325,36,88.0,1,88.0,1,88.0,1,88.0,1
8930,max_effective,20,60,3,3,0.05,0.95,0.9437961603242724,25,106.0,1,106.0,1,106.0,1,106.0,1
8931,max_effective,20,60,3,3,0.05,0.95,0.9294929755368544,23,56.0,1,56.0,1,56.0,1,56.0,1
8932,max_effective,20,60,3,3,0.05,0.95,0.8806664231610231,45,74.0,1,74.0,1,74.0,1,71.0,0
8933,max_effective,20,60,3,3,0.05,0.95,0.8284952396026145,15,60.0,1,60.0,1,60.0,1,60.0,1
8934,max_effective,20,60,3,3,0.05,0.95,0.9459244187954832,9,51.0,1,51.0,1,51.0,1,51.0,1
8935,max_effective,20,60,3,3,0.05,0.95,0.9494491593212367,21,122.0,0,125.0,1,125.0,1,125.0,1
8936,max_effective,20,60,3,3,0.05,0.95,0.8447294483209671,9,40.0,1,40.0,1,40.0,1,40.0,1
8937,max_effective,20,60,3,3,0.05,0.95,0.9138369661534452,25,61.0,1,61.0,1,61.0,1,60.0,0
8938,max_effective,20,60,3,3,0.05,0.95,0.9346212740163212,13,55.0,1,55.0,1,55.0,1,55.0,1
8939,max_effective,20,60,3,3,0.05,0.95,0.9024495502177772,10,53.0,1,53.0,1,53.0,1,53.0,1
8940,max_effective,20,60,3,3,0.05,0.95,0.9260356912989658,8,50.0,1,50.0,1,50.0,1,50.0,1
8941,max_effective,20,60,3,3,0.05,0.95,0.9441889801683544,4,31.0,1,31.0,1,31.0,1,31.0,1
8942,max_effective,20,60,3,3,0.05,0.95,0.8716887648937726,13,62.0,1,62.0,1,62.0,1,62.0,1
8943,max_effective,20,60,3,3,0.05,0.95,0.9366154704131328,8,34.0,1,34.0,1,34.0,1,31.0,0
8944,max_effective,20,60,3,3,0.05,0.95,0.905264657548282,24,80.0,1,80.0,1,80.0,1,80.0,1
8945,max_effective,20,60,3,3,0.05,0.95,0.9020955849629404,18,65.0,1,65.0,1,65.0,1,65.0,1
8946,max_effective,20,60,3,3,0.05,0.95,0.8551100494214875,19,81.0,1,81.0,1,81.0,1,81.0,1
8947,max_effective,20,60,3,3,0.05,0.95,0.9456900659300418,19,91.0,1,91.0,1,91.0,1,91.0,1
8948,max_effective,20,60,3,3,0.05,0.95,0.948811105424997,42,108.0,1,108.0,1,108.0,1,108.0,1
8949,max_effective,20,60,3,3,0.05,0.95,0.9450587324038648,42,88.0,1,88.0,1,88.0,1,88.0,1
8950,max_effective,20,60,3,3,0.05,0.95,0.892320104516902,21,69.0,1,69.0,1,69.0,1,69.0,1
8951,max_effective,20,60,3,3,0.05,0.95,0.9462678368504488,21,62.0,1,62.0,1,62.0,1,62.0,1
8952,max_effective,20,60,3,3,0.05,0.95,0.9290415084120984,23,78.0,1,78.0,1,78.0,1,78.0,1
8953,max_effective,20,60,3,3,0.05,0.95,0.9369285694519308,16,85.0,1,85.0,1,85.0,1,85.0,1
8954,max_effective,20,60,3,3,0.05,0.95,0.8954212822720988,9,53.0,1,53.0,1,53.0,1,53.0,1
8955,max_effective,20,60,3,3,0.05,0.95,0.8729983503725746,10,45.0,1,45.0,1,45.0,1,45.0,1
8956,max_effective,20,60,3,3,0.05,0.95,0.9019510696994592,24,64.0,1,64.0,1,64.0,1,62.0,0
8957,max_effective,20,60,3,3,0.05,0.95,0.9456620634481347,37,87.0,1,87.0,1,87.0,1,87.0,1
8958,max_effective,20,60,3,3,0.05,0.95,0.9131980311669408,39,71.0,1,71.0,1,71.0,1,71.0,1
8959,max_effective,20,60,3,3,0.05,0.95,0.9297997446763484,8,49.0,1,49.0,1,49.0,1,49.0,1
8960,max_effective,20,60,3,3,0.05,0.95,0.8309281760740401,12,61.0,1,61.0,1,61.0,1,61.0,1
8961,max_effective,20,60,3,3,0.05,0.95,0.8833385426144099,26,97.0,1,97.0,1,97.0,1,97.0,1
8962,max_effective,20,60,3,3,0.05,0.95,0.9396853500778232,14,45.0,1,45.0,1,45.0,1,44.0,0
8963,max_effective,20,60,3,3,0.05,0.95,0.9014631414089112,25,59.0,1,59.0,1,59.0,1,59.0,1
8964,max_effective,20,60,3,3,0.05,0.95,0.8604423392788363,11,66.0,1,66.0,1,66.0,1,65.0,0
8965,max_effective,20,60,3,3,0.05,0.95,0.9324965614673936,13,68.0,1,68.0,1,68.0,1,68.0,1
8966,max_effective,20,60,3,3,0.05,0.95,0.8764766060257044,14,59.0,1,59.0,1,59.0,1,59.0,1
8967,max_effective,20,60,3,3,0.05,0.95,0.949643298663924,81,116.0,0,150.0,1,130.0,0,130.0,0
8968,max_effective,20,60,3,3,0.05,0.95,0.9077501705091668,15,69.0,1,69.0,1,69.0,1,69.0,1
8969,max_effective,20,60,3,3,0.05,0.95,0.8850066229628344,10,61.0,1,61.0,1,61.0,1,61.0,1
8970,max_effective,20,60,3,3,0.05,0.95,0.9316303500171038,7,39.0,1,39.0,1,39.0,1,39.0,1
8971,max_effective,20,60,3,3,0.05,0.95,0.8993366567142426,21,63.0,1,63.0,1,63.0,1,63.0,1
8972,max_effective,20,60,3,3,0.05,0.95,0.7821551135975227,13,90.0,1,90.0,1,90.0,1,90.0,1
8973,max_effective,20,60,3,3,0.05,0.95,0.8458406884800014,9,55.0,1,55.0,1,55.0,1,55.0,1
8974,max_effective,20,60,3,3,0.05,0.95,0.9354006521676216,33,113.0,1,113.0,1,112.0,0,113.0,1
8975,max_effective,20,60,3,3,0.05,0.95,0.9149708804545288,18,52.0,1,52.0,1,52.0,1,52.0,1
8976,max_effective,20,60,3,3,0.05,0.95,0.9183005234348248,24,79.0,1,79.0,1,79.0,1,79.0,1
8977,max_effective,20,60,3,3,0.05,0.95,0.8728235476565386,26,68.0,1,68.0,1,68.0,1,68.0,1
8978,max_effective,20,60,3,3,0.05,0.95,0.8691765502877642,20,56.0,1,56.0,1,56.0,1,56.0,1
8979,max_effective,20,60,3,3,0.05,0.95,0.9412140710757744,12,74.0,1,74.0,1,74.0,1,74.0,1
8980,max_effective,20,60,3,3,0.05,0.95,0.9185204200054756,26,88.0,1,88.0,1,88.0,1,88.0,1
8981,max_effective,20,60,3,3,0.05,0.95,0.8731987540811059,7,44.0,1,44.0,1,44.0,1,44.0,1
8982,max_effective,20,60,3,3,0.05,0.95,0.9328661426375452,31,74.0,1,74.0,1,74.0,1,74.0,1
8983,max_effective,20,60,3,3,0.05,0.95,0.948348038861629,18,92.0,1,92.0,1,92.0,1,92.0,1
8984,max_effective,20,60,3,3,0.05,0.95,0.9218698565347014,22,94.0,1,94.0,1,94.0,1,94.0,1
8985,max_effective,20,60,3,3,0.05,0.95,0.9443565006462976,16,85.0,1,85.0,1,85.0,1,84.0,0
8986,max_effective,20,60,3,3,0.05,0.95,0.8911223149647863,14,58.0,1,58.0,1,58.0,1,58.0,1
8987,max_effective,20,60,3,3,0.05,0.95,0.843978148357638,16,56.0,1,56.0,1,56.0,1,56.0,1
8988,max_effective,20,60,3,3,0.05,0.95,0.8975239780238627,16,79.0,1,79.0,1,79.0,1,79.0,1
8989,max_effective,20,60,3,3,0.05,0.95,0.939944448730452,38,98.0,1,98.0,1,98.0,1,98.0,1
8990,max_effective,20,60,3,3,0.05,0.95,0.9376347902391527,47,111.0,0,116.0,1,116.0,1,116.0,1
8991,max_effective,20,60,3,3,0.05,0.95,0.887885666664948,8,49.0,1,49.0,1,49.0,1,49.0,1
8992,max_effective,20,60,3,3,0.05,0.95,0.892133509932867,13,66.0,1,66.0,1,66.0,1,66.0,1
8993,max_effective,20,60,3,3,0.05,0.95,0.9017406713100492,16,60.0,1,60.0,1,60.0,1,60.0,1
8994,max_effective,20,60,3,3,0.05,0.95,0.930367806175794,20,57.0,1,57.0,1,57.0,1,57.0,1
8995,max_effective,20,60,3,3,0.05,0.95,0.9310445436333434,42,122.0,1,122.0,1,122.0,1,122.0,1
8996,max_effective,20,60,3,3,0.05,0.95,0.9259339179016742,14,45.0,1,45.0,1,45.0,1,45.0,1
8997,max_effective,20,60,3,3,0.05,0.95,0.947319722333005,23,60.0,1,60.0,1,60.0,1,60.0,1
8998,max_effective,20,60,3,3,0.05,0.95,0.8979534341189894,28,79.0,1,79.0,1,79.0,1,79.0,1
8999,max_effective,20,60,3,3,0.05,0.95,0.8563593852015277,30,102.0,1,102.0,1,102.0,1,102.0,1
9000,max_effective,20,60,3,3,0.05,0.95,0.8844843100418242,12,63.0,1,63.0,1,63.0,1,63.0,1
9001,max_effective,20,60,3,3,0.05,0.95,0.9343823101551394,9,63.0,1,63.0,1,63.0,1,63.0,1
9002,max_effective,20,60,3,3,0.05,0.95,0.9235615491191016,9,45.0,1,45.0,1,45.0,1,45.0,1
9003,max_effective,20,60,3,3,0.05,0.95,0.848699055579795,5,36.0,1,36.0,1,36.0,1,36.0,1
9004,max_effective,20,60,3,3,0.05,0.95,0.925009438654728,25,59.0,1,59.0,1,59.0,1,57.0,0
9005,max_effective,20,60,3,3,0.05,0.95,0.94817309440065,13,60.0,1,60.0,1,60.0,1,60.0,1
9006,max_effective,20,60,3,3,0.05,0.95,0.9486588791201112,22,77.0,1,77.0,1,77.0,1,77.0,1
9007,max_effective,20,60,3,3,0.05,0.95,0.8570309422856879,13,50.0,1,50.0,1,50.0,1,50.0,1
9008,max_effective,20,60,3,3,0.05,0.95,0.9369135497983456,15,74.0,1,74.0,1,74.0,1,74.0,1
9009,max_effective,20,60,3,3,0.05,0.95,0.8378671155446682,17,67.0,1,67.0,1,67.0,1,67.0,1
9010,max_effective,20,60,3,3,0.05,0.95,0.940390698531349,22,102.0,1,102.0,1,102.0,1,100.0,0
9011,max_effective,20,60,3,3,0.05,0.95,0.9109468566698884,10,49.0,1,49.0,1,49.0,1,49.0,1
9012,max_effective,20,60,3,3,0.05,0.95,0.9083326312515668,19,58.0,1,58.0,1,58.0,1,58.0,1
9013,max_effective,20,60,3,3,0.05,0.95,0.9493851600457256,7,50.0,1,50.0,1,50.0,1,49.0,0
9014,max_effective,20,60,3,3,0.05,0.95,0.93361544087527,27,54.0,1,54.0,1,54.0,1,54.0,1
9015,max_effective,20,60,3,3,0.05,0.95,0.8671772447036519,14,42.0,1,42.0,1,42.0,1,42.0,1
9016,max_effective,20,60,3,3,0.05,0.95,0.8995778223773785,8,52.0,1,52.0,1,52.0,1,51.0,0
9017,max_effective,20,60,3,3,0.05,0.95,0.9342049296679876,18,79.0,1,79.0,1,79.0,1,79.0,1
9018,max_effective,20,60,3,3,0.05,0.95,0.9081369883592728,20,78.0,1,78.0,1,78.0,1,78.0,1
9019,max_effective,20,60,3,3,0.05,0.95,0.9455459528188912,33,99.0,1,99.0,1,99.0,1,99.0,1
9020,max_effective,20,60,3,3,0.05,0.95,0.9352316193993424,19,88.0,1,88.0,1,88.0,1,88.0,1
9021,max_effective,20,60,3,3,0.05,0.95,0.932269532783499,26,94.0,1,94.0,1,94.0,1,94.0,1
9022,max_effective,20,60,3,3,0.05,0.95,0.9205952388939244,20,73.0,1,73.0,1,73.0,1,73.0,1
9023,max_effective,20,60,3,3,0.05,0.95,0.7998713411383523,8,47.0,1,47.0,1,47.0,1,47.0,1
9024,max_effective,20,60,3,3,0.05,0.95,0.9437722369380342,12,49.0,1,49.0,1,49.0,1,49.0,1
9025,max_effective,20,60,3,3,0.05,0.95,0.8669870081312806,18,61.0,1,61.0,1,61.0,1,61.0,1
9026,max_effective,20,60,3,3,0.05,0.95,0.915995993842023,9,55.0,1,55.0,1,55.0,1,55.0,1
9027,max_effective,20,60,3,3,0.05,0.95,0.9371237948000184,24,82.0,1,82.0,1,82.0,1,82.0,1
9028,max_effective,20,60,3,3,0.05,0.95,0.8746917598189632,12,59.0,1,59.0,1,59.0,1,59.0,1
9029,max_effective,20,60,3,3,0.05,0.95,0.9411154786130608,29,101.0,1,101.0,1,101.0,1,101.0,1
9030,max_effective,20,60,3,3,0.05,0.95,0.8441271099351398,6,37.0,1,37.0,1,37.0,1,37.0,1
9031,max_effective,20,60,3,3,0.05,0.95,0.843623328074948,22,114.0,1,114.0,1,114.0,1,114.0,1
9032,max_effective,20,60,3,3,0.05,0.95,0.8283304617093817,8,43.0,1,43.0,1,43.0,1,43.0,1
9033,max_effective,20,60,3,3,0.05,0.95,0.9033213171506912,6,39.0,1,39.0,1,39.0,1,39.0,1
9034,max_effective,20,60,3,3,0.05,0.95,0.9106387172474624,7,37.0,1,37.0,1,37.0,1,37.0,1
9035,max_effective,20,60,3,3,0.05,0.95,0.8720274445915188,13,71.0,1,71.0,1,71.0,1,71.0,1
9036,max_effective,20,60,3,3,0.05,0.95,0.935301906631134,31,99.0,1,99.0,1,99.0,1,99.0,1
9037,max_effective,20,60,3,3,0.05,0.95,0.7976947925160209,10,58.0,1,58.0,1,58.0,1,58.0,1
9038,max_effective,20,60,3,3,0.05,0.95,0.9208186580017133,9,55.0,1,55.0,1,55.0,1,55.0,1
9039,max_effective,20,60,3,3,0.05,0.95,0.9449982264826724,9,53.0,1,53.0,1,53.0,1,53.0,1
9040,max_effective,20,60,3,3,0.05,0.95,0.9175751670168706,14,58.0,1,58.0,1,58.0,1,58.0,1
9041,max_effective,20,60,3,3,0.05,0.95,0.948988662449494,9,43.0,1,43.0,1,43.0,1,38.0,0
9042,max_effective,20,60,3,3,0.05,0.95,0.9347371344366202,19,65.0,1,65.0,1,65.0,1,65.0,1
9043,max_effective,20,60,3,3,0.05,0.95,0.8948902361428313,15,62.0,1,62.0,1,62.0,1,62.0,1
9044,max_effective,20,60,3,3,0.05,0.95,0.8914823739212389,11,48.0,1,48.0,1,48.0,1,48.0,1
9045,max_effective,20,60,3,3,0.05,0.95,0.9205698184300758,25,92.0,1,92.0,1,92.0,1,92.0,1
9046,max_effective,20,60,3,3,0.05,0.95,0.914824036849104,20,83.0,1,83.0,1,83.0,1,83.0,1
9047,max_effective,20,60,3,3,0.05,0.95,0.9254025885510392,8,45.0,1,45.0,1,45.0,1,45.0,1
9048,max_effective,20,60,3,3,0.05,0.95,0.7309858962416316,9,47.0,1,47.0,1,47.0,1,44.0,0
9049,max_effective,20,60,3,3,0.05,0.95,0.9188533086594178,21,71.0,1,71.0,1,71.0,1,67.0,0
9050,max_effective,20,60,3,3,0.05,0.95,0.9220574681226026,38,73.0,1,73.0,1,73.0,1,73.0,1
9051,max_effective,20,60,3,3,0.05,0.95,0.9133994049058152,52,88.0,1,88.0,1,88.0,1,88.0,1
9052,max_effective,20,60,3,3,0.05,0.95,0.9382651979601008,18,61.0,1,61.0,1,61.0,1,61.0,1
9053,max_effective,20,60,3,3,0.05,0.95,0.9116954346013622,15,69.0,1,69.0,1,69.0,1,69.0,1
9054,max_effective,20,60,3,3,0.05,0.95,0.9156004236457614,19,76.0,1,76.0,1,76.0,1,76.0,1
9055,max_effective,20,60,3,3,0.05,0.95,0.9082870587606164,24,68.0,1,68.0,1,68.0,1,68.0,1
9056,max_effective,20,60,3,3,0.05,0.95,0.8884461042218809,20,79.0,1,79.0,1,79.0,1,79.0,1
9057,max_effective,20,60,3,3,0.05,0.95,0.928374480749886,37,94.0,1,94.0,1,94.0,1,94.0,1
9058,max_effective,20,60,3,3,0.05,0.95,0.8969319842986969,25,60.0,1,60.0,1,60.0,1,60.0,1
9059,max_effective,20,60,3,3,0.05,0.95,0.8762818770887728,11,58.0,1,58.0,1,58.0,1,58.0,1
9060,max_effective,20,60,3,3,0.05,0.95,0.8029492957531134,5,38.0,1,38.0,1,38.0,1,38.0,1
9061,max_effective,20,60,3,3,0.05,0.95,0.9060282408045756,9,52.0,1,52.0,1,52.0,1,52.0,1
9062,max_effective,20,60,3,3,0.05,0.95,0.9325804341262834,18,67.0,1,67.0,1,67.0,1,67.0,1
9063,max_effective,20,60,3,3,0.05,0.95,0.9245070992431756,19,79.0,1,79.0,1,79.0,1,79.0,1
9064,max_effective,20,60,3,3,0.05,0.95,0.8122291221008866,8,39.0,1,39.0,1,39.0,1,39.0,1
9065,max_effective,20,60,3,3,0.05,0.95,0.9236433104062884,22,55.0,1,55.0,1,55.0,1,53.0,0
9066,max_effective,20,60,3,3,0.05,0.95,0.9380151561633496,17,58.0,1,58.0,1,58.0,1,58.0,1
9067,max_effective,20,60,3,3,0.05,0.95,0.9244314648579396,28,70.0,1,70.0,1,70.0,1,70.0,1
9068,max_effective,20,60,3,3,0.05,0.95,0.939428581145852,10,47.0,1,47.0,1,47.0,1,47.0,1
9069,max_effective,20,60,3,3,0.05,0.95,0.9412189969585472,14,58.0,1,58.0,1,58.0,1,58.0,1
9070,max_effective,20,60,3,3,0.05,0.95,0.7923063486439077,6,36.0,1,36.0,1,36.0,1,36.0,1
9071,max_effective,20,60,3,3,0.05,0.95,0.9253053807560468,19,75.0,1,75.0,1,75.0,1,75.0,1
9072,max_effective,20,60,3,3,0.05,0.95,0.8986468340146193,11,68.0,1,68.0,1,68.0,1,68.0,1
9073,max_effective,20,60,3,3,0.05,0.95,0.9388960489512532,34,66.0,1,66.0,1,66.0,1,66.0,1
9074,max_effective,20,60,3,3,0.05,0.95,0.90725253811741,12,54.0,1,54.0,1,54.0,1,54.0,1
9075,max_effective,20,60,3,3,0.05,0.95,0.909211119950934,56,107.0,0,120.0,1,120.0,1,120.0,1
9076,max_effective,20,60,3,3,0.05,0.95,0.92067822004763,40,81.0,1,81.0,1,81.0,1,81.0,1
9077,max_effective,20,60,3,3,0.05,0.95,0.915409666443325,17,54.0,1,54.0,1,54.0,1,53.0,0
9078,max_effective,20,60,3,3,0.05,0.95,0.9425172702736546,29,66.0,1,66.0,1,66.0,1,66.0,1
9079,max_effective,20,60,3,3,0.05,0.95,0.9330759916288512,27,90.0,1,90.0,1,90.0,1,90.0,1
9080,max_effective,20,60,3,3,0.05,0.95,0.9386066003868672,18,57.0,1,57.0,1,57.0,1,57.0,1
9081,max_effective,20,60,3,3,0.05,0.95,0.92623670042426,21,65.0,1,65.0,1,65.0,1,65.0,1
9082,max_effective,20,60,3,3,0.05,0.95,0.8931284729105488,20,56.0,1,56.0,1,56.0,1,56.0,1
9083,max_effective,20,60,3,3,0.05,0.95,0.8966338011077828,16,50.0,1,50.0,1,50.0,1,50.0,1
9084,max_effective,20,60,3,3,0.05,0.95,0.9475232000024582,7,53.0,1,53.0,1,53.0,1,50.0,0
9085,max_effective,20,60,3,3,0.05,0.95,0.9119441250370348,17,55.0,1,55.0,1,55.0,1,55.0,1
9086,max_effective,20,60,3,3,0.05,0.95,0.9024776649069012,8,41.0,1,41.0,1,41.0,1,41.0,1
9087,max_effective,20,60,3,3,0.05,0.95,0.9311385251916136,12,65.0,1,65.0,1,65.0,1,65.0,1
9088,max_effective,20,60,3,3,0.05,0.95,0.906794778891064,18,80.0,1,80.0,1,80.0,1,80.0,1
9089,max_effective,20,60,3,3,0.05,0.95,0.9086908612337384,27,60.0,1,60.0,1,60.0,1,59.0,0
9090,max_effective,20,60,3,3,0.05,0.95,0.916584555150708,27,86.0,1,86.0,1,86.0,1,86.0,1
9091,max_effective,20,60,3,3,0.05,0.95,0.9121830789355236,11,48.0,1,48.0,1,48.0,1,48.0,1
9092,max_effective,20,60,3,3,0.05,0.95,0.9322080629871704,14,54.0,1,54.0,1,54.0,1,54.0,1
9093,max_effective,20,60,3,3,0.05,0.95,0.8982063818686863,9,53.0,1,53.0,1,53.0,1,53.0,1
9094,max_effective,20,60,3,3,0.05,0.95,0.8454508110508622,14,57.0,1,57.0,1,57.0,1,56.0,0
9095,max_effective,20,60,3,3,0.05,0.95,0.9405122285547264,42,107.0,1,107.0,1,107.0,1,107.0,1
9096,max_effective,20,60,3,3,0.05,0.95,0.8571449892669544,13,52.0,1,52.0,1,52.0,1,52.0,1
9097,max_effective,20,60,3,3,0.05,0.95,0.9002079311852879,16,85.0,1,85.0,1,85.0,1,85.0,1
9098,max_effective,20,60,3,3,0.05,0.95,0.8706652693503182,16,66.0,1,66.0,1,66.0,1,66.0,1
9099,max_effective,20,60,3,3,0.05,0.95,0.9193923780658316,10,50.0,1,50.0,1,50.0,1,50.0,1
9100,max_effective,20,60,3,3,0.05,0.95,0.9440310180186686,27,67.0,1,67.0,1,67.0,1,67.0,1
9101,max_effective,20,60,3,3,0.05,0.95,0.8965211017373835,4,34.0,1,34.0,1,34.0,1,34.0,1
9102,max_effective,20,60,3,3,0.05,0.95,0.9288605025607934,25,94.0,1,94.0,1,94.0,1,94.0,1
9103,max_effective,20,60,3,3,0.05,0.95,0.7881919576474169,5,44.0,1,44.0,1,44.0,1,44.0,1
9104,max_effective,20,60,3,3,0.05,0.95,0.9006854203824909,12,68.0,1,68.0,1,68.0,1,68.0,1
9105,max_effective,20,60,3,3,0.05,0.95,0.9214632040480024,21,68.0,1,68.0,1,68.0,1,68.0,1
9106,max_effective,20,60,3,3,0.05,0.95,0.9215116255771824,16,55.0,1,55.0,1,55.0,1,55.0,1
9107,max_effective,20,60,3,3,0.05,0.95,0.9085700522670226,23,88.0,1,88.0,1,88.0,1,88.0,1
9108,max_effective,20,60,3,3,0.05,0.95,0.94851452069334,22,70.0,1,70.0,1,70.0,1,70.0,1
9109,max_effective,20,60,3,3,0.05,0.95,0.9336759230078228,17,73.0,1,73.0,1,73.0,1,73.0,1
9110,max_effective,20,60,3,3,0.05,0.95,0.9400702615966916,18,63.0,1,63.0,1,63.0,1,63.0,1
9111,max_effective,20,60,3,3,0.05,0.95,0.9365140814606157,11,42.0,1,42.0,1,42.0,1,42.0,1
9112,max_effective,20,60,3,3,0.05,0.95,0.9306021613029736,22,84.0,1,84.0,1,84.0,1,84.0,1
9113,max_effective,20,60,3,3,0.05,0.95,0.9415449099277003,52,116.0,1,116.0,1,116.0,1,116.0,1
9114,max_effective,20,60,3,3,0.05,0.95,0.9415157448455924,21,62.0,1,62.0,1,62.0,1,62.0,1
9115,max_effective,20,60,3,3,0.05,0.95,0.9320361773196304,28,80.0,1,80.0,1,80.0,1,80.0,1
9116,max_effective,20,60,3,3,0.05,0.95,0.9472837959078404,29,124.0,0,122.0,0,128.0,1,128.0,1
9117,max_effective,20,60,3,3,0.05,0.95,0.934272981847327,9,46.0,1,46.0,1,46.0,1,46.0,1
9118,max_effective,20,60,3,3,0.05,0.95,0.9445786386654702,4,31.0,1,31.0,1,31.0,1,30.0,0
9119,max_effective,20,60,3,3,0.05,0.95,0.9430410615720252,15,73.0,1,73.0,1,73.0,1,73.0,1
9120,max_effective,20,60,3,3,0.05,0.95,0.8689800989782249,14,52.0,1,52.0,1,52.0,1,52.0,1
9121,max_effective,20,60,3,3,0.05,0.95,0.8675350281302171,9,42.0,1,42.0,1,42.0,1,42.0,1
9122,max_effective,20,60,3,3,0.05,0.95,0.9484472827202718,18,54.0,1,54.0,1,54.0,1,54.0,1
9123,max_effective,20,60,3,3,0.05,0.95,0.8455936996607739,19,69.0,1,69.0,1,69.0,1,69.0,1
9124,max_effective,20,60,3,3,0.05,0.95,0.8754528718862215,4,32.0,1,32.0,1,32.0,1,32.0,1
9125,max_effective,20,60,3,3,0.05,0.95,0.8640005409167052,4,33.0,1,33.0,1,33.0,1,30.0,0
9126,max_effective,20,60,3,3,0.05,0.95,0.8754053586464184,6,54.0,1,54.0,1,54.0,1,54.0,1
9127,max_effective,20,60,3,3,0.05,0.95,0.8748071879144498,11,43.0,1,43.0,1,43.0,1,43.0,1
9128,max_effective,20,60,3,3,0.05,0.95,0.7978563557320618,8,47.0,1,47.0,1,47.0,1,47.0,1
9129,max_effective,20,60,3,3,0.05,0.95,0.8719404468079033,8,41.0,1,41.0,1,41.0,1,41.0,1
9130,max_effective,20,60,3,3,0.05,0.95,0.9074927941453788,6,39.0,1,39.0,1,39.0,1,39.0,1
9131,max_effective,20,60,3,3,0.05,0.95,0.8105383422815869,15,51.0,1,51.0,1,51.0,1,51.0,1
9132,max_effective,20,60,3,3,0.05,0.95,0.909129512843452,14,58.0,1,58.0,1,58.0,1,58.0,1
9133,max_effective,20,60,3,3,0.05,0.95,0.924582024537268,24,74.0,1,74.0,1,74.0,1,74.0,1
9134,max_effective,20,60,3,3,0.05,0.95,0.8871670351831739,9,52.0,1,52.0,1,52.0,1,52.0,1
9135,max_effective,20,60,3,3,0.05,0.95,0.8234040255857408,7,39.0,1,39.0,1,39.0,1,39.0,1
9136,max_effective,20,60,3,3,0.05,0.95,0.8694114780461807,7,35.0,1,35.0,1,35.0,1,35.0,1
9137,max_effective,20,60,3,3,0.05,0.95,0.939029958506505,10,46.0,1,46.0,1,46.0,1,46.0,1
9138,max_effective,20,60,3,3,0.05,0.95,0.922587847372216,19,64.0,1,64.0,1,64.0,1,64.0,1
9139,max_effective,20,60,3,3,0.05,0.95,0.909255371003476,20,85.0,1,85.0,1,85.0,1,85.0,1
9140,max_effective,20,60,3,3,0.05,0.95,0.9429636295967704,39,103.0,1,103.0,1,103.0,1,103.0,1
9141,max_effective,20,60,3,3,0.05,0.95,0.9199631206422844,12,49.0,1,49.0,1,49.0,1,49.0,1
9142,max_effective,20,60,3,3,0.05,0.95,0.9478729545077008,28,94.0,1,94.0,1,94.0,1,94.0,1
9143,max_effective,20,60,3,3,0.05,0.95,0.8903244363824339,8,35.0,1,35.0,1,35.0,1,35.0,1
9144,max_effective,20,60,3,3,0.05,0.95,0.8336156481680158,5,40.0,1,40.0,1,40.0,1,38.0,0
9145,max_effective,20,60,3,3,0.05,0.95,0.9001275156080851,28,76.0,1,76.0,1,76.0,1,76.0,1
9146,max_effective,20,60,3,3,0.05,0.95,0.913435136514381,6,40.0,1,40.0,1,40.0,1,40.0,1
9147,max_effective,20,60,3,3,0.05,0.95,0.9450199109398792,14,55.0,1,55.0,1,55.0,1,55.0,1
9148,max_effective,20,60,3,3,0.05,0.95,0.870933301604112,24,70.0,1,70.0,1,70.0,1,70.0,1
9149,max_effective,20,60,3,3,0.05,0.95,0.8660597251995359,18,51.0,1,51.0,1,51.0,1,51.0,1
9150,max_effective,20,60,3,3,0.05,0.95,0.9048892923696672,7,42.0,1,42.0,1,42.0,1,42.0,1
9151,max_effective,20,60,3,3,0.05,0.95,0.9400316747747542,15,63.0,1,63.0,1,63.0,1,63.0,1
9152,max_effective,20,60,3,3,0.05,0.95,0.9427417469719188,14,65.0,1,65.0,1,65.0,1,65.0,1
9153,max_effective,20,60,3,3,0.05,0.95,0.8296374527749019,10,46.0,1,46.0,1,46.0,1,46.0,1
9154,max_effective,20,60,3,3,0.05,0.95,0.8675499362217632,35,82.0,1,82.0,1,82.0,1,82.0,1
9155,max_effective,20,60,3,3,0.05,0.95,0.9299291647160974,23,72.0,1,72.0,1,72.0,1,72.0,1
9156,max_effective,20,60,3,3,0.05,0.95,0.9194033680682074,17,55.0,1,55.0,1,55.0,1,55.0,1
9157,max_effective,20,60,3,3,0.05,0.95,0.9238044195785792,12,66.0,1,66.0,1,66.0,1,66.0,1
9158,max_effective,20,60,3,3,0.05,0.95,0.929872818809775,23,67.0,1,67.0,1,67.0,1,67.0,1
9159,max_effective,20,60,3,3,0.05,0.95,0.8635546417310672,8,52.0,1,52.0,1,52.0,1,52.0,1
9160,max_effective,20,60,3,3,0.05,0.95,0.8310491910169633,12,60.0,1,60.0,1,60.0,1,60.0,1
9161,max_effective,20,60,3,3,0.05,0.95,0.9349143535962174,23,81.0,1,81.0,1,81.0,1,81.0,1
9162,max_effective,20,60,3,3,0.05,0.95,0.917870766452819,14,52.0,1,52.0,1,52.0,1,52.0,1
9163,max_effective,20,60,3,3,0.05,0.95,0.8779557543123934,6,39.0,1,39.0,1,39.0,1,39.0,1
9164,max_effective,20,60,3,3,0.05,0.95,0.8583146881744302,21,58.0,1,58.0,1,58.0,1,58.0,1
9165,max_effective,20,60,3,3,0.05,0.95,0.9127193122627716,17,68.0,1,68.0,1,68.0,1,68.0,1
9166,max_effective,20,60,3,3,0.05,0.95,0.9318893784081532,11,57.0,1,57.0,1,57.0,1,57.0,1
9167,max_effective,20,60,3,3,0.05,0.95,0.9188319969910784,16,64.0,1,64.0,1,64.0,1,64.0,1
9168,max_effective,20,60,3,3,0.05,0.95,0.9163695445424428,16,50.0,1,50.0,1,50.0,1,50.0,1
9169,max_effective,20,60,3,3,0.05,0.95,0.6814884569091835,8,39.0,1,39.0,1,39.0,1,39.0,1
9170,max_effective,20,60,3,3,0.05,0.95,0.9467698213450604,11,73.0,1,73.0,1,73.0,1,73.0,1
9171,max_effective,20,60,3,3,0.05,0.95,0.9466671757309816,31,63.0,1,63.0,1,63.0,1,63.0,1
9172,max_effective,20,60,3,3,0.05,0.95,0.9459101781819592,16,84.0,1,84.0,1,84.0,1,84.0,1
9173,max_effective,20,60,3,3,0.05,0.95,0.9092016278341144,20,66.0,1,66.0,1,66.0,1,66.0,1
9174,max_effective,20,60,3,3,0.05,0.95,0.8611919706068796,25,72.0,1,72.0,1,72.0,1,71.0,0
9175,max_effective,20,60,3,3,0.05,0.95,0.9203882776114,12,43.0,1,43.0,1,43.0,1,43.0,1
9176,max_effective,20,60,3,3,0.05,0.95,0.9455529982988194,25,75.0,1,75.0,1,75.0,1,74.0,0
9177,max_effective,20,60,3,3,0.05,0.95,0.9159976421469236,9,48.0,1,48.0,1,48.0,1,48.0,1
9178,max_effective,20,60,3,3,0.05,0.95,0.9324358475007436,15,78.0,1,78.0,1,78.0,1,78.0,1
9179,max_effective,20,60,3,3,0.05,0.95,0.9411059790938282,7,35.0,1,35.0,1,35.0,1,35.0,1
9180,max_effective,20,60,3,3,0.05,0.95,0.8994285188675819,17,56.0,1,56.0,1,56.0,1,56.0,1
9181,max_effective,20,60,3,3,0.05,0.95,0.9436221235400128,9,50.0,1,50.0,1,50.0,1,50.0,1
9182,max_effective,20,60,3,3,0.05,0.95,0.936393393783156,14,53.0,1,53.0,1,53.0,1,53.0,1
9183,max_effective,20,60,3,3,0.05,0.95,0.9069948955127568,17,80.0,1,80.0,1,80.0,1,80.0,1
9184,max_effective,20,60,3,3,0.05,0.95,0.912455304211576,8,33.0,1,33.0,1,33.0,1,33.0,1
9185,max_effective,20,60,3,3,0.05,0.95,0.9232851210133642,10,53.0,1,53.0,1,53.0,1,53.0,1
9186,max_effective,20,60,3,3,0.05,0.95,0.8316682619720781,21,56.0,1,56.0,1,56.0,1,56.0,1
9187,max_effective,20,60,3,3,0.05,0.95,0.8854218302982271,9,51.0,1,51.0,1,51.0,1,51.0,1
9188,max_effective,20,60,3,3,0.05,0.95,0.8530060613120043,22,74.0,1,74.0,1,74.0,1,74.0,1
9189,max_effective,20,60,3,3,0.05,0.95,0.9016818885602016,8,47.0,1,47.0,1,47.0,1,47.0,1
9190,max_effective,20,60,3,3,0.05,0.95,0.9038746244379914,14,57.0,1,57.0,1,57.0,1,57.0,1
9191,max_effective,20,60,3,3,0.05,0.95,0.90390983606723,19,63.0,1,63.0,1,63.0,1,63.0,1
9192,max_effective,20,60,3,3,0.05,0.95,0.9185342031886298,9,60.0,1,60.0,1,60.0,1,60.0,1
9193,max_effective,20,60,3,3,0.05,0.95,0.9467763131711754,28,85.0,1,85.0,1,85.0,1,85.0,1
9194,max_effective,20,60,3,3,0.05,0.95,0.8753550069796409,5,34.0,1,34.0,1,34.0,1,32.0,0
9195,max_effective,20,60,3,3,0.05,0.95,0.9374397194965708,18,47.0,1,47.0,1,47.0,1,47.0,1
9196,max_effective,20,60,3,3,0.05,0.95,0.8971727151729467,8,53.0,1,53.0,1,53.0,1,53.0,1
9197,max_effective,20,60,3,3,0.05,0.95,0.912894424871281,8,43.0,1,43.0,1,43.0,1,43.0,1
9198,max_effective,20,60,3,3,0.05,0.95,0.8545495675776068,4,43.0,1,43.0,1,43.0,1,43.0,1
9199,max_effective,20,60,3,3,0.05,0.95,0.9231894092775484,9,44.0,1,44.0,1,44.0,1,44.0,1
9200,max_effective,20,60,3,3,0.05,0.95,0.8882752965910273,6,38.0,1,38.0,1,38.0,1,38.0,1
9201,max_effective,20,60,3,3,0.05,0.95,0.9271087064879712,10,49.0,1,49.0,1,49.0,1,49.0,1
9202,max_effective,20,60,3,3,0.05,0.95,0.8946665262858075,12,66.0,1,66.0,1,66.0,1,66.0,1
9203,max_effective,20,60,3,3,0.05,0.95,0.8535564988370595,20,74.0,1,74.0,1,74.0,1,74.0,1
9204,max_effective,20,60,3,3,0.05,0.95,0.8865965770389252,16,71.0,1,71.0,1,71.0,1,71.0,1
9205,max_effective,20,60,3,3,0.05,0.95,0.931737527516192,30,79.0,1,79.0,1,79.0,1,79.0,1
9206,max_effective,20,60,3,3,0.05,0.95,0.8999981053133167,14,83.0,1,83.0,1,83.0,1,83.0,1
9207,max_effective,20,60,3,3,0.05,0.95,0.9165887075772584,6,51.0,1,51.0,1,51.0,1,51.0,1
9208,max_effective,20,60,3,3,0.05,0.95,0.927396175397116,11,63.0,1,63.0,1,63.0,1,63.0,1
9209,max_effective,20,60,3,3,0.05,0.95,0.8713486713828416,14,57.0,1,57.0,1,57.0,1,57.0,1
9210,max_effective,20,60,3,3,0.05,0.95,0.8853703633893488,13,64.0,1,64.0,1,64.0,1,64.0,1
9211,max_effective,20,60,3,3,0.05,0.95,0.936305371286204,8,47.0,1,47.0,1,47.0,1,47.0,1
9212,max_effective,20,60,3,3,0.05,0.95,0.9237875304070664,17,58.0,1,58.0,1,58.0,1,57.0,0
9213,max_effective,20,60,3,3,0.05,0.95,0.86668418250759,5,30.0,1,30.0,1,30.0,1,29.0,0
9214,max_effective,20,60,3,3,0.05,0.95,0.8636832884566329,14,55.0,1,55.0,1,55.0,1,55.0,1
9215,max_effective,20,60,3,3,0.05,0.95,0.8496906476129484,18,81.0,1,81.0,1,81.0,1,81.0,1
9216,max_effective,20,60,3,3,0.05,0.95,0.9292776604272124,74,125.0,1,125.0,1,125.0,1,125.0,1
9217,max_effective,20,60,3,3,0.05,0.95,0.94187600216168,6,40.0,1,40.0,1,40.0,1,38.0,0
9218,max_effective,20,60,3,3,0.05,0.95,0.8951041358561646,21,51.0,1,51.0,1,51.0,1,51.0,1
9219,max_effective,20,60,3,3,0.05,0.95,0.8904585092765602,12,45.0,1,45.0,1,45.0,1,41.0,0
9220,max_effective,20,60,3,3,0.05,0.95,0.9478347229362158,8,46.0,1,46.0,1,46.0,1,46.0,1
9221,max_effective,20,60,3,3,0.05,0.95,0.9449523926439732,24,93.0,1,93.0,1,93.0,1,93.0,1
9222,max_effective,20,60,3,3,0.05,0.95,0.9302078179987302,43,104.0,1,104.0,1,104.0,1,104.0,1
9223,max_effective,20,60,3,3,0.05,0.95,0.917634414500132,6,38.0,1,38.0,1,38.0,1,38.0,1
9224,max_effective,20,60,3,3,0.05,0.95,0.8778057470537485,18,66.0,1,66.0,1,66.0,1,66.0,1
9225,max_effective,20,60,3,3,0.05,0.95,0.9039911561780376,8,45.0,1,45.0,1,45.0,1,45.0,1
9226,max_effective,20,60,3,3,0.05,0.95,0.9451754617539262,37,117.0,0,123.0,1,119.0,0,123.0,1
9227,max_effective,20,60,3,3,0.05,0.95,0.8982530903023355,6,48.0,1,48.0,1,48.0,1,47.0,0
9228,max_effective,20,60,3,3,0.05,0.95,0.9325077673557076,42,104.0,1,104.0,1,104.0,1,104.0,1
9229,max_effective,20,60,3,3,0.05,0.95,0.9322497853716606,25,86.0,1,86.0,1,86.0,1,86.0,1
9230,max_effective,20,60,3,3,0.05,0.95,0.9351905928314926,24,101.0,1,101.0,1,101.0,1,101.0,1
9231,max_effective,20,60,3,3,0.05,0.95,0.850078496926948,10,42.0,1,42.0,1,42.0,1,42.0,1
9232,max_effective,20,60,3,3,0.05,0.95,0.9353107708007816,13,59.0,1,59.0,1,59.0,1,57.0,0
9233,max_effective,20,60,3,3,0.05,0.95,0.9492091145552044,54,89.0,1,89.0,1,89.0,1,85.0,0
9234,max_effective,20,60,3,3,0.05,0.95,0.9244123604131906,10,42.0,1,42.0,1,42.0,1,42.0,1
9235,max_effective,20,60,3,3,0.05,0.95,0.9158749933130732,10,54.0,1,54.0,1,54.0,1,54.0,1
9236,max_effective,20,60,3,3,0.05,0.95,0.8993859388528851,22,80.0,1,80.0,1,80.0,1,80.0,1
9237,max_effective,20,60,3,3,0.05,0.95,0.9313216368340108,13,54.0,1,54.0,1,54.0,1,54.0,1
9238,max_effective,20,60,3,3,0.05,0.95,0.9342683403280422,26,85.0,1,85.0,1,85.0,1,85.0,1
9239,max_effective,20,60,3,3,0.05,0.95,0.94235371476085,19,57.0,1,57.0,1,57.0,1,57.0,1
9240,max_effective,20,60,3,3,0.05,0.95,0.8914870577294848,14,55.0,1,55.0,1,55.0,1,55.0,1
9241,max_effective,20,60,3,3,0.05,0.95,0.8617060097684883,32,79.0,1,79.0,1,79.0,1,79.0,1
9242,max_effective,20,60,3,3,0.05,0.95,0.9410662125793798,61,100.0,0,122.0,1,122.0,1,121.0,0
9243,max_effective,20,60,3,3,0.05,0.95,0.7890671346502731,11,41.0,1,41.0,1,41.0,1,41.0,1
9244,max_effective,20,60,3,3,0.05,0.95,0.826335184119347,9,44.0,1,44.0,1,44.0,1,44.0,1
9245,max_effective,20,60,3,3,0.05,0.95,0.8857973875686609,10,64.0,1,64.0,1,64.0,1,62.0,0
9246,max_effective,20,60,3,3,0.05,0.95,0.9179778305612653,10,49.0,1,49.0,1,49.0,1,49.0,1
9247,max_effective,20,60,3,3,0.05,0.95,0.949269276846636,25,91.0,1,91.0,1,91.0,1,91.0,1
9248,max_effective,20,60,3,3,0.05,0.95,0.945929560386944,13,61.0,1,61.0,1,61.0,1,61.0,1
9249,max_effective,20,60,3,3,0.05,0.95,0.9457781077861288,15,87.0,1,87.0,1,87.0,1,87.0,1
9250,max_effective,20,60,3,3,0.05,0.95,0.9182232445528146,16,68.0,1,68.0,1,68.0,1,68.0,1
9251,max_effective,20,60,3,3,0.05,0.95,0.8503099761771926,22,101.0,1,101.0,1,101.0,1,101.0,1
9252,max_effective,20,60,3,3,0.05,0.95,0.9243453487042212,17,56.0,1,56.0,1,56.0,1,56.0,1
9253,max_effective,20,60,3,3,0.05,0.95,0.9038347912933828,8,52.0,1,52.0,1,52.0,1,52.0,1
9254,max_effective,20,60,3,3,0.05,0.95,0.9344072602039032,25,62.0,1,62.0,1,62.0,1,62.0,1
9255,max_effective,20,60,3,3,0.05,0.95,0.9375014789265116,7,33.0,1,33.0,1,33.0,1,30.0,0
9256,max_effective,20,60,3,3,0.05,0.95,0.9473954677750136,15,83.0,1,83.0,1,83.0,1,83.0,1
9257,max_effective,20,60,3,3,0.05,0.95,0.8372595245206337,8,41.0,1,41.0,1,41.0,1,41.0,1
9258,max_effective,20,60,3,3,0.05,0.95,0.8933500863633858,8,42.0,1,42.0,1,42.0,1,39.0,0
9259,max_effective,20,60,3,3,0.05,0.95,0.9053534737477132,18,79.0,1,79.0,1,79.0,1,79.0,1
9260,max_effective,20,60,3,3,0.05,0.95,0.9144674044652412,26,61.0,1,61.0,1,61.0,1,61.0,1
9261,max_effective,20,60,3,3,0.05,0.95,0.9177621344370211,38,76.0,1,76.0,1,76.0,1,76.0,1
9262,max_effective,20,60,3,3,0.05,0.95,0.8917715571622784,17,47.0,1,47.0,1,47.0,1,47.0,1
9263,max_effective,20,60,3,3,0.05,0.95,0.9298039174144472,13,46.0,1,46.0,1,46.0,1,45.0,0
9264,max_effective,20,60,3,3,0.05,0.95,0.9466574085781804,31,104.0,1,104.0,1,104.0,1,104.0,1
9265,max_effective,20,60,3,3,0.05,0.95,0.9419017296409776,23,69.0,1,69.0,1,69.0,1,69.0,1
9266,max_effective,20,60,3,3,0.05,0.95,0.9089470203640696,9,43.0,1,43.0,1,43.0,1,42.0,0
9267,max_effective,20,60,3,3,0.05,0.95,0.8956900371141404,25,118.0,1,118.0,1,118.0,1,118.0,1
9268,max_effective,20,60,3,3,0.05,0.95,0.9337307114202272,24,57.0,1,57.0,1,57.0,1,57.0,1
9269,max_effective,20,60,3,3,0.05,0.95,0.8703442236352322,9,47.0,1,47.0,1,47.0,1,47.0,1
9270,max_effective,20,60,3,3,0.05,0.95,0.9386257537918644,14,79.0,1,79.0,1,79.0,1,79.0,1
9271,max_effective,20,60,3,3,0.05,0.95,0.9142925324376252,23,93.0,1,93.0,1,93.0,1,93.0,1
9272,max_effective,20,60,3,3,0.05,0.95,0.9194018445142432,33,114.0,1,114.0,1,114.0,1,114.0,1
9273,max_effective,20,60,3,3,0.05,0.95,0.918909644572006,12,74.0,1,74.0,1,74.0,1,74.0,1
9274,max_effective,20,60,3,3,0.05,0.95,0.9342779101347336,24,95.0,1,95.0,1,95.0,1,95.0,1
9275,max_effective,20,60,3,3,0.05,0.95,0.91261410067193,5,34.0,1,34.0,1,34.0,1,34.0,1
9276,max_effective,20,60,3,3,0.05,0.95,0.7740210462906116,10,48.0,1,48.0,1,48.0,1,48.0,1
9277,max_effective,20,60,3,3,0.05,0.95,0.8857150080987699,5,38.0,1,38.0,1,38.0,1,38.0,1
9278,max_effective,20,60,3,3,0.05,0.95,0.9175000952074478,18,70.0,1,70.0,1,70.0,1,68.0,0
9279,max_effective,20,60,3,3,0.05,0.95,0.928211822958816,28,66.0,1,66.0,1,66.0,1,66.0,1
9280,max_effective,20,60,3,3,0.05,0.95,0.9013333207493804,6,34.0,1,34.0,1,34.0,1,34.0,1
9281,max_effective,20,60,3,3,0.05,0.95,0.7728155354631637,6,40.0,1,40.0,1,40.0,1,40.0,1
9282,max_effective,20,60,3,3,0.05,0.95,0.9038864335542172,23,58.0,1,58.0,1,58.0,1,58.0,1
9283,max_effective,20,60,3,3,0.05,0.95,0.9330712189569156,61,104.0,1,104.0,1,104.0,1,104.0,1
9284,max_effective,20,60,3,3,0.05,0.95,0.9185433386540984,19,62.0,1,62.0,1,62.0,1,62.0,1
9285,max_effective,20,60,3,3,0.05,0.95,0.9238363556091644,53,90.0,1,90.0,1,90.0,1,90.0,1
9286,max_effective,20,60,3,3,0.05,0.95,0.8625171556514903,8,52.0,1,52.0,1,52.0,1,52.0,1
9287,max_effective,20,60,3,3,0.05,0.95,0.8914309948183272,14,55.0,1,55.0,1,55.0,1,55.0,1
9288,max_effective,20,60,3,3,0.05,0.95,0.861810711094091,5,34.0,1,34.0,1,34.0,1,34.0,1
9289,max_effective,20,60,3,3,0.05,0.95,0.9421511602688328,13,63.0,1,63.0,1,63.0,1,63.0,1
9290,max_effective,20,60,3,3,0.05,0.95,0.9302824149621166,21,60.0,1,60.0,1,60.0,1,60.0,1
9291,max_effective,20,60,3,3,0.05,0.95,0.8171875365236675,11,47.0,1,47.0,1,47.0,1,47.0,1
9292,max_effective,20,60,3,3,0.05,0.95,0.9371585978892846,31,78.0,1,78.0,1,78.0,1,78.0,1
9293,max_effective,20,60,3,3,0.05,0.95,0.949829675307643,20,49.0,1,49.0,1,49.0,1,49.0,1
9294,max_effective,20,60,3,3,0.05,0.95,0.9186317980306826,7,46.0,1,46.0,1,46.0,1,46.0,1
9295,max_effective,20,60,3,3,0.05,0.95,0.9287607187789212,19,89.0,1,89.0,1,89.0,1,89.0,1
9296,max_effective,20,60,3,3,0.05,0.95,0.9406548009730212,14,68.0,1,68.0,1,68.0,1,67.0,0
9297,max_effective,20,60,3,3,0.05,0.95,0.908483469054517,8,57.0,1,57.0,1,57.0,1,57.0,1
9298,max_effective,20,60,3,3,0.05,0.95,0.8866426290888065,11,59.0,1,59.0,1,59.0,1,59.0,1
9299,max_effective,20,60,3,3,0.05,0.95,0.903737541501495,11,47.0,1,47.0,1,47.0,1,46.0,0
9300,max_effective,20,60,3,3,0.05,0.95,0.9446952010687408,65,109.0,0,127.0,0,129.0,1,129.0,1
9301,max_effective,20,60,3,3,0.05,0.95,0.9435986203502142,5,38.0,1,38.0,1,38.0,1,36.0,0
9302,max_effective,20,60,3,3,0.05,0.95,0.9159372254054392,24,65.0,1,65.0,1,65.0,1,65.0,1
9303,max_effective,20,60,3,3,0.05,0.95,0.8673195130894396,20,67.0,1,67.0,1,67.0,1,67.0,1
9304,max_effective,20,60,3,3,0.05,0.95,0.9127818496105966,10,52.0,1,52.0,1,52.0,1,52.0,1
9305,max_effective,20,60,3,3,0.05,0.95,0.8924894671940036,10,48.0,1,48.0,1,48.0,1,48.0,1
9306,max_effective,20,60,3,3,0.05,0.95,0.895164278575619,10,47.0,1,47.0,1,47.0,1,47.0,1
9307,max_effective,20,60,3,3,0.05,0.95,0.9033349172923576,4,29.0,1,29.0,1,29.0,1,29.0,1
9308,max_effective,20,60,3,3,0.05,0.95,0.9174788577571528,14,51.0,1,51.0,1,51.0,1,51.0,1
9309,max_effective,20,60,3,3,0.05,0.95,0.9480942102340216,19,71.0,1,71.0,1,71.0,1,71.0,1
9310,max_effective,20,60,3,3,0.05,0.95,0.9324888697803974,19,67.0,1,67.0,1,67.0,1,67.0,1
9311,max_effective,20,60,3,3,0.05,0.95,0.8848116010284681,24,60.0,1,60.0,1,60.0,1,60.0,1
9312,max_effective,20,60,3,3,0.05,0.95,0.9476916603315882,45,93.0,1,93.0,1,93.0,1,93.0,1
9313,max_effective,20,60,3,3,0.05,0.95,0.9439642547026492,38,110.0,1,110.0,1,110.0,1,110.0,1
9314,max_effective,20,60,3,3,0.05,0.95,0.91835939513709,8,55.0,1,55.0,1,55.0,1,55.0,1
9315,max_effective,20,60,3,3,0.05,0.95,0.938723962534148,30,65.0,1,65.0,1,65.0,1,65.0,1
9316,max_effective,20,60,3,3,0.05,0.95,0.9080480567832668,43,95.0,1,95.0,1,95.0,1,95.0,1
9317,max_effective,20,60,3,3,0.05,0.95,0.9481070981537788,22,70.0,1,70.0,1,70.0,1,70.0,1
9318,max_effective,20,60,3,3,0.05,0.95,0.9322216023003632,23,72.0,1,72.0,1,72.0,1,72.0,1
9319,max_effective,20,60,3,3,0.05,0.95,0.7590334519875533,16,45.0,1,45.0,1,45.0,1,45.0,1
9320,max_effective,20,60,3,3,0.05,0.95,0.8453669019244664,7,47.0,1,47.0,1,47.0,1,47.0,1
9321,max_effective,20,60,3,3,0.05,0.95,0.8294465625982217,6,39.0,1,39.0,1,39.0,1,39.0,1
9322,max_effective,20,60,3,3,0.05,0.95,0.8542322018483064,7,40.0,1,40.0,1,40.0,1,40.0,1
9323,max_effective,20,60,3,3,0.05,0.95,0.9130955928546708,19,81.0,1,81.0,1,81.0,1,81.0,1
9324,max_effective,20,60,3,3,0.05,0.95,0.7830937144151184,5,35.0,1,35.0,1,35.0,1,35.0,1
9325,max_effective,20,60,3,3,0.05,0.95,0.9238395693473332,23,87.0,1,87.0,1,87.0,1,87.0,1
9326,max_effective,20,60,3,3,0.05,0.95,0.943912088708774,19,66.0,1,66.0,1,66.0,1,66.0,1
9327,max_effective,20,60,3,3,0.05,0.95,0.8405215496512185,9,49.0,1,49.0,1,49.0,1,49.0,1
9328,max_effective,20,60,3,3,0.05,0.95,0.8230223788888917,9,50.0,1,50.0,1,50.0,1,50.0,1
9329,max_effective,20,60,3,3,0.05,0.95,0.9459255903737128,12,69.0,1,69.0,1,69.0,1,69.0,1
9330,max_effective,20,60,3,3,0.05,0.95,0.9436825588940608,19,82.0,1,82.0,1,82.0,1,81.0,0
9331,max_effective,20,60,3,3,0.05,0.95,0.8292133555925958,9,32.0,1,32.0,1,32.0,1,31.0,0
9332,max_effective,20,60,3,3,0.05,0.95,0.9410133450436844,8,47.0,1,47.0,1,47.0,1,42.0,0
9333,max_effective,20,60,3,3,0.05,0.95,0.8050805648759524,5,39.0,1,39.0,1,39.0,1,39.0,1
9334,max_effective,20,60,3,3,0.05,0.95,0.8058512378383701,12,62.0,1,62.0,1,62.0,1,62.0,1
9335,max_effective,20,60,3,3,0.05,0.95,0.9274919415737858,5,46.0,1,46.0,1,46.0,1,46.0,1
9336,max_effective,20,60,3,3,0.05,0.95,0.908776430520676,20,69.0,1,69.0,1,69.0,1,69.0,1
9337,max_effective,20,60,3,3,0.05,0.95,0.9378605650346604,37,93.0,1,93.0,1,93.0,1,93.0,1
9338,max_effective,20,60,3,3,0.05,0.95,0.9132598096304984,13,66.0,1,66.0,1,66.0,1,66.0,1
9339,max_effective,20,60,3,3,0.05,0.95,0.8457656905058529,11,50.0,1,50.0,1,50.0,1,49.0,0
9340,max_effective,20,60,3,3,0.05,0.95,0.9365244327986968,41,109.0,1,109.0,1,109.0,1,109.0,1
9341,max_effective,20,60,3,3,0.05,0.95,0.8280551318700822,8,43.0,1,43.0,1,43.0,1,42.0,0
9342,max_effective,20,60,3,3,0.05,0.95,0.8648119473042511,7,44.0,1,44.0,1,44.0,1,44.0,1
9343,max_effective,20,60,3,3,0.05,0.95,0.8939431729978826,19,63.0,1,63.0,1,63.0,1,63.0,1
9344,max_effective,20,60,3,3,0.05,0.95,0.9348160822092596,17,46.0,1,46.0,1,46.0,1,46.0,1
9345,max_effective,20,60,3,3,0.05,0.95,0.9447887002096048,15,68.0,1,68.0,1,68.0,1,68.0,1
9346,max_effective,20,60,3,3,0.05,0.95,0.9235577134392944,26,106.0,1,106.0,1,106.0,1,106.0,1
9347,max_effective,20,60,3,3,0.05,0.95,0.9368970106524172,12,83.0,1,83.0,1,83.0,1,83.0,1
9348,max_effective,20,60,3,3,0.05,0.95,0.9074383313518112,19,50.0,1,50.0,1,50.0,1,50.0,1
9349,max_effective,20,60,3,3,0.05,0.95,0.9414508884299532,42,131.0,0,143.0,0,155.0,1,153.0,0
9350,max_effective,20,60,3,3,0.05,0.95,0.8783008356947866,10,42.0,1,42.0,1,42.0,1,42.0,1
9351,max_effective,20,60,3,3,0.05,0.95,0.9326729130239142,42,90.0,1,90.0,1,90.0,1,90.0,1
9352,max_effective,20,60,3,3,0.05,0.95,0.9056977213826698,12,53.0,1,53.0,1,53.0,1,53.0,1
9353,max_effective,20,60,3,3,0.05,0.95,0.8993128368814187,14,57.0,1,57.0,1,57.0,1,57.0,1
9354,max_effective,20,60,3,3,0.05,0.95,0.9061136204032102,16,79.0,1,79.0,1,79.0,1,79.0,1
9355,max_effective,20,60,3,3,0.05,0.95,0.8425691694281083,4,31.0,1,31.0,1,31.0,1,31.0,1
9356,max_effective,20,60,3,3,0.05,0.95,0.9320420762124602,12,75.0,1,75.0,1,75.0,1,75.0,1
9357,max_effective,20,60,3,3,0.05,0.95,0.8760517346407253,11,51.0,1,51.0,1,51.0,1,51.0,1
9358,max_effective,20,60,3,3,0.05,0.95,0.8391472534696218,10,57.0,1,57.0,1,57.0,1,57.0,1
9359,max_effective,20,60,3,3,0.05,0.95,0.8926688400224493,26,100.0,1,100.0,1,100.0,1,100.0,1
9360,max_effective,20,60,3,3,0.05,0.95,0.9140584157354475,21,60.0,1,60.0,1,60.0,1,60.0,1
9361,max_effective,20,60,3,3,0.05,0.95,0.948705892793657,16,66.0,1,66.0,1,66.0,1,66.0,1
9362,max_effective,20,60,3,3,0.05,0.95,0.8188669314418041,6,42.0,1,42.0,1,42.0,1,42.0,1
9363,max_effective,20,60,3,3,0.05,0.95,0.9455931482111772,10,46.0,1,46.0,1,46.0,1,46.0,1
9364,max_effective,20,60,3,3,0.05,0.95,0.9203076615337848,36,112.0,1,112.0,1,112.0,1,112.0,1
9365,max_effective,20,60,3,3,0.05,0.95,0.8547910452573343,19,58.0,1,58.0,1,58.0,1,58.0,1
9366,max_effective,20,60,3,3,0.05,0.95,0.9437426211805324,22,75.0,1,75.0,1,75.0,1,75.0,1
9367,max_effective,20,60,3,3,0.05,0.95,0.8277564772236179,7,57.0,1,57.0,1,57.0,1,57.0,1
9368,max_effective,20,60,3,3,0.05,0.95,0.9175389783339918,6,38.0,1,38.0,1,38.0,1,37.0,0
9369,max_effective,20,60,3,3,0.05,0.95,0.9474720306630304,15,55.0,1,55.0,1,55.0,1,55.0,1
9370,max_effective,20,60,3,3,0.05,0.95,0.934485326253134,15,52.0,1,52.0,1,52.0,1,52.0,1
9371,max_effective,20,60,3,3,0.05,0.95,0.9317725718609068,15,87.0,1,87.0,1,87.0,1,87.0,1
9372,max_effective,20,60,3,3,0.05,0.95,0.9329629105594368,13,78.0,1,78.0,1,78.0,1,78.0,1
9373,max_effective,20,60,3,3,0.05,0.95,0.8084293560367619,14,51.0,1,51.0,1,51.0,1,51.0,1
9374,max_effective,20,60,3,3,0.05,0.95,0.947221353230612,47,122.0,0,127.0,1,126.0,0,125.0,0
9375,max_effective,20,60,3,3,0.05,0.95,0.9466262162953598,10,46.0,1,46.0,1,46.0,1,45.0,0
9376,max_effective,20,60,3,3,0.05,0.95,0.8402864935868566,10,48.0,1,48.0,1,48.0,1,42.0,0
9377,max_effective,20,60,3,3,0.05,0.95,0.8502784246302919,15,50.0,1,50.0,1,50.0,1,50.0,1
9378,max_effective,20,60,3,3,0.05,0.95,0.8966310504937747,15,57.0,1,57.0,1,57.0,1,57.0,1
9379,max_effective,20,60,3,3,0.05,0.95,0.9233716415846974,18,64.0,1,64.0,1,64.0,1,64.0,1
9380,max_effective,20,60,3,3,0.05,0.95,0.9252331344200498,9,52.0,1,52.0,1,52.0,1,52.0,1
9381,max_effective,20,60,3,3,0.05,0.95,0.942053828292023,16,55.0,1,55.0,1,55.0,1,55.0,1
9382,max_effective,20,60,3,3,0.05,0.95,0.8654983171374563,9,56.0,1,56.0,1,56.0,1,56.0,1
9383,max_effective,20,60,3,3,0.05,0.95,0.949565455285186,9,54.0,1,54.0,1,54.0,1,53.0,0
9384,max_effective,20,60,3,3,0.05,0.95,0.939469786514286,17,64.0,1,64.0,1,64.0,1,64.0,1
9385,max_effective,20,60,3,3,0.05,0.95,0.8514222409514575,11,54.0,1,54.0,1,54.0,1,54.0,1
9386,max_effective,20,60,3,3,0.05,0.95,0.9425533060016248,34,97.0,1,97.0,1,97.0,1,97.0,1
9387,max_effective,20,60,3,3,0.05,0.95,0.8786864984985688,11,65.0,1,65.0,1,65.0,1,65.0,1
9388,max_effective,20,60,3,3,0.05,0.95,0.9121629501846048,16,59.0,1,59.0,1,59.0,1,59.0,1
9389,max_effective,20,60,3,3,0.05,0.95,0.8678683529126617,21,63.0,1,63.0,1,63.0,1,63.0,1
9390,max_effective,20,60,3,3,0.05,0.95,0.9134770049030748,11,49.0,1,49.0,1,49.0,1,49.0,1
9391,max_effective,20,60,3,3,0.05,0.95,0.9477032283096832,38,82.0,1,82.0,1,82.0,1,82.0,1
9392,max_effective,20,60,3,3,0.05,0.95,0.9441856672655928,36,100.0,1,100.0,1,100.0,1,100.0,1
9393,max_effective,20,60,3,3,0.05,0.95,0.9304252059015424,11,64.0,1,64.0,1,64.0,1,64.0,1
9394,max_effective,20,60,3,3,0.05,0.95,0.8688594934495827,14,81.0,1,81.0,1,81.0,1,81.0,1
9395,max_effective,20,60,3,3,0.05,0.95,0.9292485483520824,23,72.0,1,72.0,1,72.0,1,72.0,1
9396,max_effective,20,60,3,3,0.05,0.95,0.9296288383558712,12,58.0,1,58.0,1,58.0,1,58.0,1
9397,max_effective,20,60,3,3,0.05,0.95,0.9344865333027144,29,59.0,1,59.0,1,59.0,1,59.0,1
9398,max_effective,20,60,3,3,0.05,0.95,0.8923045379946214,6,38.0,1,38.0,1,38.0,1,38.0,1
9399,max_effective,20,60,3,3,0.05,0.95,0.9414980600922654,30,92.0,1,92.0,1,92.0,1,92.0,1
9400,max_effective,20,60,3,3,0.05,0.95,0.907109626736722,10,64.0,1,64.0,1,64.0,1,64.0,1
9401,max_effective,20,60,3,3,0.05,0.95,0.8930077670206129,12,60.0,1,60.0,1,60.0,1,60.0,1
9402,max_effective,20,60,3,3,0.05,0.95,0.922121647132834,23,60.0,1,60.0,1,60.0,1,60.0,1
9403,max_effective,20,60,3,3,0.05,0.95,0.865132582099215,7,50.0,1,50.0,1,50.0,1,50.0,1
9404,max_effective,20,60,3,3,0.05,0.95,0.8747421711981118,5,38.0,1,38.0,1,38.0,1,38.0,1
9405,max_effective,20,60,3,3,0.05,0.95,0.947065514974309,69,102.0,0,130.0,1,130.0,1,130.0,1
9406,max_effective,20,60,3,3,0.05,0.95,0.8812820263771413,10,63.0,1,63.0,1,63.0,1,63.0,1
9407,max_effective,20,60,3,3,0.05,0.95,0.9412310931172156,17,60.0,1,60.0,1,60.0,1,60.0,1
9408,max_effective,20,60,3,3,0.05,0.95,0.916067806097864,34,112.0,1,112.0,1,112.0,1,112.0,1
9409,max_effective,20,60,3,3,0.05,0.95,0.9496615365373944,11,59.0,1,59.0,1,59.0,1,58.0,0
9410,max_effective,20,60,3,3,0.05,0.95,0.9398033017623504,9,48.0,1,48.0,1,48.0,1,48.0,1
9411,max_effective,20,60,3,3,0.05,0.95,0.9467759231718044,21,62.0,1,62.0,1,62.0,1,62.0,1
9412,max_effective,20,60,3,3,0.05,0.95,0.8859897444329385,14,73.0,1,73.0,1,73.0,1,73.0,1
9413,max_effective,20,60,3,3,0.05,0.95,0.8883242432989297,13,72.0,1,72.0,1,72.0,1,72.0,1
9414,max_effective,20,60,3,3,0.05,0.95,0.9418153117473348,24,71.0,1,71.0,1,71.0,1,71.0,1
9415,max_effective,20,60,3,3,0.05,0.95,0.9468703760772234,10,49.0,1,49.0,1,49.0,1,49.0,1
9416,max_effective,20,60,3,3,0.05,0.95,0.9083107004284524,27,62.0,1,62.0,1,62.0,1,62.0,1
9417,max_effective,20,60,3,3,0.05,0.95,0.771084579329139,3,27.0,1,27.0,1,27.0,1,27.0,1
9418,max_effective,20,60,3,3,0.05,0.95,0.9399153978910372,24,70.0,1,70.0,1,70.0,1,70.0,1
9419,max_effective,20,60,3,3,0.05,0.95,0.9119941290160024,7,45.0,1,45.0,1,45.0,1,45.0,1
9420,max_effective,20,60,3,3,0.05,0.95,0.9285300441734528,39,108.0,0,116.0,1,116.0,1,116.0,1
9421,max_effective,20,60,3,3,0.05,0.95,0.7627845633482321,5,37.0,1,37.0,1,37.0,1,37.0,1
9422,max_effective,20,60,3,3,0.05,0.95,0.918843591918999,9,51.0,1,51.0,1,51.0,1,51.0,1
9423,max_effective,20,60,3,3,0.05,0.95,0.9168647723763794,16,62.0,1,62.0,1,62.0,1,61.0,0
9424,max_effective,20,60,3,3,0.05,0.95,0.902702178117564,16,80.0,1,80.0,1,80.0,1,80.0,1
9425,max_effective,20,60,3,3,0.05,0.95,0.8924165807635294,15,71.0,1,71.0,1,71.0,1,71.0,1
9426,max_effective,20,60,3,3,0.05,0.95,0.8192649109889052,23,62.0,1,62.0,1,62.0,1,62.0,1
9427,max_effective,20,60,3,3,0.05,0.95,0.9484829405609312,108,123.0,0,137.0,0,144.0,0,146.0,1
9428,max_effective,20,60,3,3,0.05,0.95,0.9134131747150172,39,110.0,1,110.0,1,110.0,1,110.0,1
9429,max_effective,20,60,3,3,0.05,0.95,0.9470302587708674,20,71.0,1,71.0,1,71.0,1,71.0,1
9430,max_effective,20,60,3,3,0.05,0.95,0.9494080414487096,111,123.0,0,136.0,0,151.0,0,156.0,1
9431,max_effective,20,60,3,3,0.05,0.95,0.9060577601733152,6,38.0,1,38.0,1,38.0,1,38.0,1
9432,max_effective,20,60,3,3,0.05,0.95,0.9290466982770016,6,34.0,1,34.0,1,34.0,1,34.0,1
9433,max_effective,20,60,3,3,0.05,0.95,0.9334635492387544,18,80.0,1,80.0,1,80.0,1,80.0,1
9434,max_effective,20,60,3,3,0.05,0.95,0.9341585824675442,17,67.0,1,67.0,1,67.0,1,66.0,0
9435,max_effective,20,60,3,3,0.05,0.95,0.8735317785909154,21,67.0,1,67.0,1,67.0,1,67.0,1
9436,max_effective,20,60,3,3,0.05,0.95,0.8618656995948388,15,75.0,1,75.0,1,75.0,1,75.0,1
9437,max_effective,20,60,3,3,0.05,0.95,0.920949017420424,4,31.0,1,31.0,1,31.0,1,31.0,1
9438,max_effective,20,60,3,3,0.05,0.95,0.9432460760204768,19,106.0,1,106.0,1,106.0,1,106.0,1
9439,max_effective,20,60,3,3,0.05,0.95,0.9254616817491934,9,49.0,1,49.0,1,49.0,1,49.0,1
9440,max_effective,20,60,3,3,0.05,0.95,0.9413182223308276,11,54.0,1,54.0,1,54.0,1,54.0,1
9441,max_effective,20,60,3,3,0.05,0.95,0.9107413553006402,24,79.0,1,79.0,1,79.0,1,79.0,1
9442,max_effective,20,60,3,3,0.05,0.95,0.933394452601736,31,83.0,1,83.0,1,83.0,1,83.0,1
9443,max_effective,20,60,3,3,0.05,0.95,0.8419308019113604,12,48.0,1,48.0,1,48.0,1,48.0,1
9444,max_effective,20,60,3,3,0.05,0.95,0.930795242199896,27,89.0,1,89.0,1,89.0,1,89.0,1
9445,max_effective,20,60,3,3,0.05,0.95,0.9340388053725912,8,40.0,1,40.0,1,40.0,1,40.0,1
9446,max_effective,20,60,3,3,0.05,0.95,0.7639557732487402,12,50.0,1,50.0,1,50.0,1,50.0,1
9447,max_effective,20,60,3,3,0.05,0.95,0.904791933098948,15,68.0,1,68.0,1,68.0,1,66.0,0
9448,max_effective,20,60,3,3,0.05,0.95,0.9126592171712176,6,40.0,1,40.0,1,40.0,1,40.0,1
9449,max_effective,20,60,3,3,0.05,0.95,0.935053786995135,6,45.0,1,45.0,1,45.0,1,45.0,1
9450,max_effective,20,60,3,3,0.05,0.95,0.9420539239552213,30,66.0,1,66.0,1,66.0,1,66.0,1
9451,max_effective,20,60,3,3,0.05,0.95,0.9453570651162688,71,115.0,0,136.0,0,138.0,1,136.0,0
9452,max_effective,20,60,3,3,0.05,0.95,0.9472063257804308,14,55.0,1,55.0,1,55.0,1,55.0,1
9453,max_effective,20,60,3,3,0.05,0.95,0.9218925836023336,5,34.0,1,34.0,1,34.0,1,34.0,1
9454,max_effective,20,60,3,3,0.05,0.95,0.9443505659072976,7,44.0,1,44.0,1,44.0,1,43.0,0
9455,max_effective,20,60,3,3,0.05,0.95,0.9297321430568568,15,60.0,1,60.0,1,60.0,1,60.0,1
9456,max_effective,20,60,3,3,0.05,0.95,0.8633899043137917,16,83.0,1,83.0,1,83.0,1,83.0,1
9457,max_effective,20,60,3,3,0.05,0.95,0.8773924318750678,21,60.0,1,60.0,1,60.0,1,60.0,1
9458,max_effective,20,60,3,3,0.05,0.95,0.9485951858037996,14,56.0,1,56.0,1,56.0,1,56.0,1
9459,max_effective,20,60,3,3,0.05,0.95,0.9487586166199856,13,50.0,1,50.0,1,50.0,1,49.0,0
9460,max_effective,20,60,3,3,0.05,0.95,0.8887818497301062,17,72.0,1,72.0,1,72.0,1,72.0,1
9461,max_effective,20,60,3,3,0.05,0.95,0.9335456702810012,20,74.0,1,74.0,1,74.0,1,74.0,1
9462,max_effective,20,60,3,3,0.05,0.95,0.8972914101330804,25,66.0,1,66.0,1,66.0,1,66.0,1
9463,max_effective,20,60,3,3,0.05,0.95,0.8208076774913892,10,44.0,1,44.0,1,44.0,1,43.0,0
9464,max_effective,20,60,3,3,0.05,0.95,0.9389256767026176,6,43.0,1,43.0,1,43.0,1,43.0,1
9465,max_effective,20,60,3,3,0.05,0.95,0.9297758643464208,24,84.0,1,84.0,1,84.0,1,84.0,1
9466,max_effective,20,60,3,3,0.05,0.95,0.9222280616748496,23,56.0,1,56.0,1,56.0,1,56.0,1
9467,max_effective,20,60,3,3,0.05,0.95,0.9254359496080384,18,72.0,1,72.0,1,72.0,1,72.0,1
9468,max_effective,20,60,3,3,0.05,0.95,0.9387564823168688,10,55.0,1,55.0,1,55.0,1,54.0,0
9469,max_effective,20,60,3,3,0.05,0.95,0.9437241428123216,12,56.0,1,56.0,1,56.0,1,56.0,1
9470,max_effective,20,60,3,3,0.05,0.95,0.9146573108614292,4,37.0,1,37.0,1,37.0,1,36.0,0
9471,max_effective,20,60,3,3,0.05,0.95,0.8866368436572776,10,42.0,1,42.0,1,42.0,1,42.0,1
9472,max_effective,20,60,3,3,0.05,0.95,0.8879477058928354,14,61.0,1,61.0,1,61.0,1,61.0,1
9473,max_effective,20,60,3,3,0.05,0.95,0.9405235050344118,72,136.0,1,136.0,1,136.0,1,134.0,0
9474,max_effective,20,60,3,3,0.05,0.95,0.8528133364395172,8,36.0,1,36.0,1,36.0,1,36.0,1
9475,max_effective,20,60,3,3,0.05,0.95,0.9410578279466916,9,55.0,1,55.0,1,55.0,1,55.0,1
9476,max_effective,20,60,3,3,0.05,0.95,0.8420589824543879,6,39.0,1,39.0,1,39.0,1,39.0,1
9477,max_effective,20,60,3,3,0.05,0.95,0.9458020582654324,49,116.0,0,117.0,1,117.0,1,117.0,1
9478,max_effective,20,60,3,3,0.05,0.95,0.901425799284262,6,48.0,1,48.0,1,48.0,1,48.0,1
9479,max_effective,20,60,3,3,0.05,0.95,0.9475569491502862,38,102.0,0,110.0,1,110.0,1,110.0,1
9480,max_effective,20,60,3,3,0.05,0.95,0.934974706204312,19,52.0,1,52.0,1,52.0,1,50.0,0
9481,max_effective,20,60,3,3,0.05,0.95,0.9437638766184284,9,56.0,1,56.0,1,56.0,1,48.0,0
9482,max_effective,20,60,3,3,0.05,0.95,0.776880232882843,9,42.0,1,42.0,1,42.0,1,39.0,0
9483,max_effective,20,60,3,3,0.05,0.95,0.8926777455671496,10,42.0,1,42.0,1,42.0,1,42.0,1
9484,max_effective,20,60,3,3,0.05,0.95,0.9256342747211042,31,59.0,1,59.0,1,59.0,1,59.0,1
9485,max_effective,20,60,3,3,0.05,0.95,0.9318271605152508,11,52.0,1,52.0,1,52.0,1,52.0,1
9486,max_effective,20,60,3,3,0.05,0.95,0.9310882278351732,11,47.0,1,47.0,1,47.0,1,47.0,1
9487,max_effective,20,60,3,3,0.05,0.95,0.8386233583185042,9,46.0,1,46.0,1,46.0,1,46.0,1
9488,max_effective,20,60,3,3,0.05,0.95,0.9314182892972896,17,57.0,1,57.0,1,57.0,1,57.0,1
9489,max_effective,20,60,3,3,0.05,0.95,0.8873496534483167,8,44.0,1,44.0,1,44.0,1,44.0,1
9490,max_effective,20,60,3,3,0.05,0.95,0.8950267560081344,15,54.0,1,54.0,1,54.0,1,54.0,1
9491,max_effective,20,60,3,3,0.05,0.95,0.9420425019048592,30,107.0,1,107.0,1,107.0,1,107.0,1
9492,max_effective,20,60,3,3,0.05,0.95,0.7916864707014855,5,34.0,1,34.0,1,34.0,1,34.0,1
9493,max_effective,20,60,3,3,0.05,0.95,0.8859347030284138,14,56.0,1,56.0,1,56.0,1,56.0,1
9494,max_effective,20,60,3,3,0.05,0.95,0.9138026092799034,7,48.0,1,48.0,1,48.0,1,48.0,1
9495,max_effective,20,60,3,3,0.05,0.95,0.8657853940260892,24,82.0,1,82.0,1,82.0,1,82.0,1
9496,max_effective,20,60,3,3,0.05,0.95,0.8314524327379015,8,45.0,1,45.0,1,45.0,1,44.0,0
9497,max_effective,20,60,3,3,0.05,0.95,0.9429540562053548,25,113.0,1,113.0,1,112.0,0,112.0,0
9498,max_effective,20,60,3,3,0.05,0.95,0.9053197742834052,10,62.0,1,62.0,1,62.0,1,62.0,1
9499,max_effective,20,60,3,3,0.05,0.95,0.9478798343573002,12,49.0,1,49.0,1,49.0,1,49.0,1
9500,max_effective,20,60,3,3,0.05,0.95,0.90147479939353,23,67.0,1,67.0,1,67.0,1,67.0,1
9501,max_effective,20,60,3,3,0.05,0.95,0.91989305836394,18,80.0,1,80.0,1,80.0,1,80.0,1
9502,max_effective,20,60,3,3,0.05,0.95,0.8211294390394581,12,50.0,1,50.0,1,50.0,1,47.0,0
9503,max_effective,20,60,3,3,0.05,0.95,0.9326464377674696,18,70.0,1,70.0,1,70.0,1,70.0,1
9504,max_effective,20,60,3,3,0.05,0.95,0.9236268531812816,12,66.0,1,66.0,1,66.0,1,64.0,0
9505,max_effective,20,60,3,3,0.05,0.95,0.944148370531406,18,102.0,1,102.0,1,102.0,1,102.0,1
9506,max_effective,20,60,3,3,0.05,0.95,0.9280858242877276,14,69.0,1,69.0,1,69.0,1,69.0,1
9507,max_effective,20,60,3,3,0.05,0.95,0.8245559668825788,24,63.0,1,63.0,1,63.0,1,63.0,1
9508,max_effective,20,60,3,3,0.05,0.95,0.9395665174615012,12,64.0,1,64.0,1,64.0,1,64.0,1
9509,max_effective,20,60,3,3,0.05,0.95,0.8833040248053168,9,44.0,1,44.0,1,44.0,1,44.0,1
9510,max_effective,20,60,3,3,0.05,0.95,0.912032733101096,14,55.0,1,55.0,1,55.0,1,55.0,1
9511,max_effective,20,60,3,3,0.05,0.95,0.9468899937798508,23,78.0,1,78.0,1,78.0,1,78.0,1
9512,max_effective,20,60,3,3,0.05,0.95,0.9281294868013183,14,53.0,1,53.0,1,53.0,1,53.0,1
9513,max_effective,20,60,3,3,0.05,0.95,0.946229356918163,11,70.0,1,70.0,1,70.0,1,70.0,1
9514,max_effective,20,60,3,3,0.05,0.95,0.944550316809702,20,81.0,1,81.0,1,81.0,1,79.0,0
9515,max_effective,20,60,3,3,0.05,0.95,0.9487900076176424,25,72.0,1,72.0,1,72.0,1,72.0,1
9516,max_effective,20,60,3,3,0.05,0.95,0.929495862726656,28,114.0,0,115.0,1,115.0,1,115.0,1
9517,max_effective,20,60,3,3,0.05,0.95,0.9223052070141428,15,72.0,1,72.0,1,72.0,1,72.0,1
9518,max_effective,20,60,3,3,0.05,0.95,0.9162772610756832,31,90.0,1,90.0,1,90.0,1,90.0,1
9519,max_effective,20,60,3,3,0.05,0.95,0.9341099892032606,6,40.0,1,40.0,1,40.0,1,40.0,1
9520,max_effective,20,60,3,3,0.05,0.95,0.9101034692599764,27,110.0,1,110.0,1,110.0,1,110.0,1
9521,max_effective,20,60,3,3,0.05,0.95,0.8305641556049539,27,82.0,1,82.0,1,82.0,1,82.0,1
9522,max_effective,20,60,3,3,0.05,0.95,0.9113141750998204,20,69.0,1,69.0,1,69.0,1,69.0,1
9523,max_effective,20,60,3,3,0.05,0.95,0.940476918848979,40,96.0,1,96.0,1,96.0,1,96.0,1
9524,max_effective,20,60,3,3,0.05,0.95,0.9441638015087952,13,54.0,1,54.0,1,54.0,1,54.0,1
9525,max_effective,20,60,3,3,0.05,0.95,0.7559735950951451,10,55.0,1,55.0,1,55.0,1,55.0,1
9526,max_effective,20,60,3,3,0.05,0.95,0.8432086078365009,24,59.0,1,59.0,1,59.0,1,59.0,1
9527,max_effective,20,60,3,3,0.05,0.95,0.8403899480661342,22,55.0,1,55.0,1,55.0,1,55.0,1
9528,max_effective,20,60,3,3,0.05,0.95,0.9454023714328238,22,76.0,1,76.0,1,76.0,1,76.0,1
9529,max_effective,20,60,3,3,0.05,0.95,0.9217320725949504,7,40.0,1,40.0,1,40.0,1,40.0,1
9530,max_effective,20,60,3,3,0.05,0.95,0.9102968306508056,21,65.0,1,65.0,1,65.0,1,65.0,1
9531,max_effective,20,60,3,3,0.05,0.95,0.9375280192310064,54,107.0,1,107.0,1,107.0,1,107.0,1
9532,max_effective,20,60,3,3,0.05,0.95,0.9308435199333528,5,40.0,1,40.0,1,40.0,1,40.0,1
9533,max_effective,20,60,3,3,0.05,0.95,0.9276263189608358,8,38.0,1,38.0,1,38.0,1,38.0,1
9534,max_effective,20,60,3,3,0.05,0.95,0.9307774865721148,9,43.0,1,43.0,1,43.0,1,42.0,0
9535,max_effective,20,60,3,3,0.05,0.95,0.9163197352538152,8,63.0,1,63.0,1,63.0,1,63.0,1
9536,max_effective,20,60,3,3,0.05,0.95,0.9441557367739576,10,54.0,1,54.0,1,54.0,1,54.0,1
9537,max_effective,20,60,3,3,0.05,0.95,0.883453823127208,36,87.0,1,87.0,1,87.0,1,87.0,1
9538,max_effective,20,60,3,3,0.05,0.95,0.8991341124842819,17,51.0,1,51.0,1,51.0,1,51.0,1
9539,max_effective,20,60,3,3,0.05,0.95,0.9139878144261964,8,43.0,1,43.0,1,43.0,1,43.0,1
9540,max_effective,20,60,3,3,0.05,0.95,0.9319122247508336,24,100.0,1,100.0,1,100.0,1,100.0,1
9541,max_effective,20,60,3,3,0.05,0.95,0.8901797549427426,23,58.0,1,58.0,1,58.0,1,58.0,1
9542,max_effective,20,60,3,3,0.05,0.95,0.948057751402732,27,76.0,1,76.0,1,76.0,1,72.0,0
9543,max_effective,20,60,3,3,0.05,0.95,0.923568777578923,9,45.0,1,45.0,1,45.0,1,45.0,1
9544,max_effective,20,60,3,3,0.05,0.95,0.9377145748024563,11,48.0,1,48.0,1,48.0,1,48.0,1
9545,max_effective,20,60,3,3,0.05,0.95,0.9347465464103932,10,70.0,1,70.0,1,70.0,1,70.0,1
9546,max_effective,20,60,3,3,0.05,0.95,0.944423727889062,14,64.0,1,64.0,1,64.0,1,64.0,1
9547,max_effective,20,60,3,3,0.05,0.95,0.943506712887168,22,81.0,1,81.0,1,81.0,1,81.0,1
9548,max_effective,20,60,3,3,0.05,0.95,0.8628943032465795,6,38.0,1,38.0,1,38.0,1,38.0,1
9549,max_effective,20,60,3,3,0.05,0.95,0.9156093386696932,21,67.0,1,67.0,1,67.0,1,67.0,1
9550,max_effective,20,60,3,3,0.05,0.95,0.9456824216004592,15,66.0,1,66.0,1,66.0,1,66.0,1
9551,max_effective,20,60,3,3,0.05,0.95,0.9435599587109996,14,52.0,1,52.0,1,52.0,1,52.0,1
9552,max_effective,20,60,3,3,0.05,0.95,0.907015523393684,16,68.0,1,68.0,1,68.0,1,68.0,1
9553,max_effective,20,60,3,3,0.05,0.95,0.9404665513543408,20,91.0,1,91.0,1,91.0,1,91.0,1
9554,max_effective,20,60,3,3,0.05,0.95,0.8946272983341279,30,91.0,1,91.0,1,91.0,1,91.0,1
9555,max_effective,20,60,3,3,0.05,0.95,0.9406425658498352,18,73.0,1,73.0,1,73.0,1,73.0,1
9556,max_effective,20,60,3,3,0.05,0.95,0.949626572062495,25,88.0,1,88.0,1,88.0,1,88.0,1
9557,max_effective,20,60,3,3,0.05,0.95,0.8546914481019162,11,41.0,1,41.0,1,41.0,1,41.0,1
9558,max_effective,20,60,3,3,0.05,0.95,0.9235051179250026,8,57.0,1,57.0,1,57.0,1,57.0,1
9559,max_effective,20,60,3,3,0.05,0.95,0.8834578177692008,14,59.0,1,59.0,1,59.0,1,57.0,0
9560,max_effective,20,60,3,3,0.05,0.95,0.9385017724888972,22,98.0,1,98.0,1,98.0,1,94.0,0
9561,max_effective,20,60,3,3,0.05,0.95,0.927317607762432,11,49.0,1,49.0,1,49.0,1,49.0,1
9562,max_effective,20,60,3,3,0.05,0.95,0.8030254455441072,11,39.0,1,39.0,1,39.0,1,39.0,1
9563,max_effective,20,60,3,3,0.05,0.95,0.8719853021397169,11,55.0,1,55.0,1,55.0,1,55.0,1
9564,max_effective,20,60,3,3,0.05,0.95,0.9352057565219228,19,90.0,1,90.0,1,90.0,1,90.0,1
9565,max_effective,20,60,3,3,0.05,0.95,0.9309894077375254,11,58.0,1,58.0,1,58.0,1,58.0,1
9566,max_effective,20,60,3,3,0.05,0.95,0.9357244597238802,34,78.0,1,78.0,1,78.0,1,78.0,1
9567,max_effective,20,60,3,3,0.05,0.95,0.9089114602218648,20,85.0,1,85.0,1,85.0,1,85.0,1
9568,max_effective,20,60,3,3,0.05,0.95,0.91799678422467,6,40.0,1,40.0,1,40.0,1,39.0,0
9569,max_effective,20,60,3,3,0.05,0.95,0.9238789127059176,28,71.0,1,71.0,1,71.0,1,71.0,1
9570,max_effective,20,60,3,3,0.05,0.95,0.9405072075858204,30,98.0,1,98.0,1,98.0,1,98.0,1
9571,max_effective,20,60,3,3,0.05,0.95,0.902175738709636,4,38.0,1,38.0,1,38.0,1,38.0,1
9572,max_effective,20,60,3,3,0.05,0.95,0.888612898627594,10,61.0,1,61.0,1,61.0,1,61.0,1
9573,max_effective,20,60,3,3,0.05,0.95,0.949856845163924,7,48.0,1,48.0,1,48.0,1,48.0,1
9574,max_effective,20,60,3,3,0.05,0.95,0.901792909222019,15,58.0,1,58.0,1,58.0,1,57.0,0
9575,max_effective,20,60,3,3,0.05,0.95,0.9366671287616002,16,56.0,1,56.0,1,56.0,1,56.0,1
9576,max_effective,20,60,3,3,0.05,0.95,0.7626012536284479,14,40.0,1,40.0,1,40.0,1,40.0,1
9577,max_effective,20,60,3,3,0.05,0.95,0.8973999772580937,8,40.0,1,40.0,1,40.0,1,40.0,1
9578,max_effective,20,60,3,3,0.05,0.95,0.9400243008380844,26,67.0,1,67.0,1,67.0,1,67.0,1
9579,max_effective,20,60,3,3,0.05,0.95,0.92988050271921,12,62.0,1,62.0,1,62.0,1,62.0,1
9580,max_effective,20,60,3,3,0.05,0.95,0.944878484023524,44,108.0,1,108.0,1,108.0,1,107.0,0
9581,max_effective,20,60,3,3,0.05,0.95,0.914030168989212,10,49.0,1,49.0,1,49.0,1,49.0,1
9582,max_effective,20,60,3,3,0.05,0.95,0.9389625779366396,10,58.0,1,58.0,1,58.0,1,58.0,1
9583,max_effective,20,60,3,3,0.05,0.95,0.9379566438785832,7,52.0,1,52.0,1,52.0,1,52.0,1
9584,max_effective,20,60,3,3,0.05,0.95,0.949487165226062,25,82.0,1,82.0,1,82.0,1,82.0,1
9585,max_effective,20,60,3,3,0.05,0.95,0.9239606634823714,13,50.0,1,50.0,1,50.0,1,47.0,0
9586,max_effective,20,60,3,3,0.05,0.95,0.9054575576976688,23,72.0,1,72.0,1,72.0,1,72.0,1
9587,max_effective,20,60,3,3,0.05,0.95,0.9390072783165216,34,98.0,1,98.0,1,98.0,1,98.0,1
9588,max_effective,20,60,3,3,0.05,0.95,0.9118387810119536,27,83.0,1,83.0,1,83.0,1,83.0,1
9589,max_effective,20,60,3,3,0.05,0.95,0.943193020416132,19,76.0,1,76.0,1,76.0,1,76.0,1
9590,max_effective,20,60,3,3,0.05,0.95,0.9333484799545086,8,47.0,1,47.0,1,47.0,1,47.0,1
9591,max_effective,20,60,3,3,0.05,0.95,0.9220296578052392,16,68.0,1,68.0,1,68.0,1,68.0,1
9592,max_effective,20,60,3,3,0.05,0.95,0.9384457663176884,10,44.0,1,44.0,1,44.0,1,44.0,1
9593,max_effective,20,60,3,3,0.05,0.95,0.945093639434442,29,96.0,1,96.0,1,96.0,1,92.0,0
9594,max_effective,20,60,3,3,0.05,0.95,0.9300842214814624,26,87.0,1,87.0,1,87.0,1,87.0,1
9595,max_effective,20,60,3,3,0.05,0.95,0.9413528930762703,15,75.0,1,75.0,1,75.0,1,75.0,1
9596,max_effective,20,60,3,3,0.05,0.95,0.935734297889396,46,106.0,1,106.0,1,106.0,1,106.0,1
9597,max_effective,20,60,3,3,0.05,0.95,0.8936636319257102,6,41.0,1,41.0,1,41.0,1,41.0,1
9598,max_effective,20,60,3,3,0.05,0.95,0.8407897976145338,25,73.0,1,73.0,1,73.0,1,73.0,1
9599,max_effective,20,60,3,3,0.05,0.95,0.93819481890815,34,79.0,1,79.0,1,79.0,1,79.0,1
9600,max_effective,20,60,3,3,0.05,0.95,0.9103888968202046,6,43.0,1,43.0,1,43.0,1,43.0,1
9601,max_effective,20,60,3,3,0.05,0.95,0.940102707590484,10,60.0,1,60.0,1,60.0,1,59.0,0
9602,max_effective,20,60,3,3,0.05,0.95,0.8934842147885315,17,52.0,1,52.0,1,52.0,1,52.0,1
9603,max_effective,20,60,3,3,0.05,0.95,0.9072064613792632,12,53.0,1,53.0,1,53.0,1,53.0,1
9604,max_effective,20,60,3,3,0.05,0.95,0.9066768887085366,8,40.0,1,40.0,1,40.0,1,38.0,0
9605,max_effective,20,60,3,3,0.05,0.95,0.9029353237440284,5,45.0,1,45.0,1,45.0,1,45.0,1
9606,max_effective,20,60,3,3,0.05,0.95,0.9228786688039624,11,76.0,1,76.0,1,76.0,1,75.0,0
9607,max_effective,20,60,3,3,0.05,0.95,0.8815044245955487,18,78.0,1,78.0,1,78.0,1,78.0,1
9608,max_effective,20,60,3,3,0.05,0.95,0.943252726959802,21,84.0,1,84.0,1,84.0,1,84.0,1
9609,max_effective,20,60,3,3,0.05,0.95,0.8888323177431802,12,53.0,1,53.0,1,53.0,1,53.0,1
9610,max_effective,20,60,3,3,0.05,0.95,0.8889662180481617,17,57.0,1,57.0,1,57.0,1,57.0,1
9611,max_effective,20,60,3,3,0.05,0.95,0.9154758310173048,6,39.0,1,39.0,1,39.0,1,39.0,1
9612,max_effective,20,60,3,3,0.05,0.95,0.903880635365402,10,53.0,1,53.0,1,53.0,1,53.0,1
9613,max_effective,20,60,3,3,0.05,0.95,0.8140348360725844,12,57.0,1,57.0,1,57.0,1,57.0,1
9614,max_effective,20,60,3,3,0.05,0.95,0.894042949338518,31,93.0,1,93.0,1,93.0,1,93.0,1
9615,max_effective,20,60,3,3,0.05,0.95,0.9449937694376256,30,88.0,1,88.0,1,88.0,1,87.0,0
9616,max_effective,20,60,3,3,0.05,0.95,0.882371532790033,12,41.0,1,41.0,1,41.0,1,41.0,1
9617,max_effective,20,60,3,3,0.05,0.95,0.899211927951211,8,47.0,1,47.0,1,47.0,1,47.0,1
9618,max_effective,20,60,3,3,0.05,0.95,0.936218879023926,28,95.0,1,95.0,1,95.0,1,95.0,1
9619,max_effective,20,60,3,3,0.05,0.95,0.9235623265354928,46,124.0,0,136.0,0,148.0,1,146.0,0
9620,max_effective,20,60,3,3,0.05,0.95,0.8929264832220825,12,58.0,1,58.0,1,58.0,1,58.0,1
9621,max_effective,20,60,3,3,0.05,0.95,0.9470650502714978,11,63.0,1,63.0,1,63.0,1,63.0,1
9622,max_effective,20,60,3,3,0.05,0.95,0.7982707649939401,5,34.0,1,34.0,1,34.0,1,34.0,1
9623,max_effective,20,60,3,3,0.05,0.95,0.9487738126252074,27,108.0,1,108.0,1,108.0,1,108.0,1
9624,max_effective,20,60,3,3,0.05,0.95,0.897760172064457,20,72.0,1,72.0,1,72.0,1,71.0,0
9625,max_effective,20,60,3,3,0.05,0.95,0.93371568889376,34,114.0,0,120.0,1,120.0,1,120.0,1
9626,max_effective,20,60,3,3,0.05,0.95,0.9216337282260394,31,76.0,1,76.0,1,76.0,1,76.0,1
9627,max_effective,20,60,3,3,0.05,0.95,0.8969346934122804,10,55.0,1,55.0,1,55.0,1,55.0,1
9628,max_effective,20,60,3,3,0.05,0.95,0.9197505509554484,8,36.0,1,36.0,1,36.0,1,35.0,0
9629,max_effective,20,60,3,3,0.05,0.95,0.9341549112107876,15,68.0,1,68.0,1,68.0,1,68.0,1
9630,max_effective,20,60,3,3,0.05,0.95,0.9103288298225888,13,43.0,1,43.0,1,43.0,1,43.0,1
9631,max_effective,20,60,3,3,0.05,0.95,0.9331296085136774,45,125.0,0,130.0,1,130.0,1,130.0,1
9632,max_effective,20,60,3,3,0.05,0.95,0.7741891105396795,6,41.0,1,41.0,1,41.0,1,41.0,1
9633,max_effective,20,60,3,3,0.05,0.95,0.9492499992271064,11,36.0,1,36.0,1,36.0,1,36.0,1
9634,max_effective,20,60,3,3,0.05,0.95,0.890611332958226,10,47.0,1,47.0,1,47.0,1,47.0,1
9635,max_effective,20,60,3,3,0.05,0.95,0.9221211614481724,23,89.0,1,89.0,1,89.0,1,89.0,1
9636,max_effective,20,60,3,3,0.05,0.95,0.9225760498446968,14,59.0,1,59.0,1,59.0,1,59.0,1
9637,max_effective,20,60,3,3,0.05,0.95,0.9415673080674792,6,40.0,1,40.0,1,40.0,1,40.0,1
9638,max_effective,20,60,3,3,0.05,0.95,0.9424779687681936,8,41.0,1,41.0,1,41.0,1,41.0,1
9639,max_effective,20,60,3,3,0.05,0.95,0.9372112795830742,12,56.0,1,56.0,1,56.0,1,56.0,1
9640,max_effective,20,60,3,3,0.05,0.95,0.9334516984513244,19,70.0,1,70.0,1,70.0,1,69.0,0
9641,max_effective,20,60,3,3,0.05,0.95,0.949646519122752,43,73.0,1,73.0,1,73.0,1,72.0,0
9642,max_effective,20,60,3,3,0.05,0.95,0.9331347664932208,10,52.0,1,52.0,1,52.0,1,52.0,1
9643,max_effective,20,60,3,3,0.05,0.95,0.9339382179827832,8,47.0,1,47.0,1,47.0,1,47.0,1
9644,max_effective,20,60,3,3,0.05,0.95,0.8262130312864379,7,36.0,1,36.0,1,36.0,1,36.0,1
9645,max_effective,20,60,3,3,0.05,0.95,0.8658763317805978,6,43.0,1,43.0,1,43.0,1,43.0,1
9646,max_effective,20,60,3,3,0.05,0.95,0.9483972155948344,41,102.0,0,115.0,1,115.0,1,115.0,1
9647,max_effective,20,60,3,3,0.05,0.95,0.8792025116218966,21,75.0,1,75.0,1,75.0,1,75.0,1
9648,max_effective,20,60,3,3,0.05,0.95,0.9249391464418042,34,93.0,1,93.0,1,93.0,1,93.0,1
9649,max_effective,20,60,3,3,0.05,0.95,0.9246270213834682,12,52.0,1,52.0,1,52.0,1,52.0,1
9650,max_effective,20,60,3,3,0.05,0.95,0.833879486451664,10,56.0,1,56.0,1,56.0,1,56.0,1
9651,max_effective,20,60,3,3,0.05,0.95,0.9414300901572944,9,52.0,1,52.0,1,52.0,1,50.0,0
9652,max_effective,20,60,3,3,0.05,0.95,0.9153373289166954,7,38.0,1,38.0,1,38.0,1,38.0,1
9653,max_effective,20,60,3,3,0.05,0.95,0.9212589626848572,15,59.0,1,59.0,1,59.0,1,59.0,1
9654,max_effective,20,60,3,3,0.05,0.95,0.9453136901032227,18,64.0,1,64.0,1,64.0,1,64.0,1
9655,max_effective,20,60,3,3,0.05,0.95,0.8130832676522134,5,37.0,1,37.0,1,37.0,1,37.0,1
9656,max_effective,20,60,3,3,0.05,0.95,0.9395685895964938,8,40.0,1,40.0,1,40.0,1,39.0,0
9657,max_effective,20,60,3,3,0.05,0.95,0.9286781942756194,24,75.0,1,75.0,1,75.0,1,69.0,0
9658,max_effective,20,60,3,3,0.05,0.95,0.9108095657012372,12,92.0,1,92.0,1,92.0,1,92.0,1
9659,max_effective,20,60,3,3,0.05,0.95,0.926231315961478,17,83.0,1,83.0,1,83.0,1,83.0,1
9660,max_effective,20,60,3,3,0.05,0.95,0.9366464658860646,10,60.0,1,60.0,1,60.0,1,60.0,1
9661,max_effective,20,60,3,3,0.05,0.95,0.9412968120565638,37,91.0,1,91.0,1,91.0,1,91.0,1
9662,max_effective,20,60,3,3,0.05,0.95,0.9329430512138268,30,78.0,1,78.0,1,78.0,1,78.0,1
9663,max_effective,20,60,3,3,0.05,0.95,0.8818018151078244,8,43.0,1,43.0,1,43.0,1,43.0,1
9664,max_effective,20,60,3,3,0.05,0.95,0.9154324039965664,14,77.0,1,77.0,1,77.0,1,77.0,1
9665,max_effective,20,60,3,3,0.05,0.95,0.9339656743568155,22,66.0,1,66.0,1,66.0,1,65.0,0
9666,max_effective,20,60,3,3,0.05,0.95,0.9145562542989504,10,53.0,1,53.0,1,53.0,1,49.0,0
9667,max_effective,20,60,3,3,0.05,0.95,0.8752692812879068,14,47.0,1,47.0,1,47.0,1,47.0,1
9668,max_effective,20,60,3,3,0.05,0.95,0.892263853745346,6,38.0,1,38.0,1,38.0,1,38.0,1
9669,max_effective,20,60,3,3,0.05,0.95,0.9497180193730494,128,106.0,0,154.0,1,151.0,0,152.0,0
9670,max_effective,20,60,3,3,0.05,0.95,0.9294198390366076,16,71.0,1,71.0,1,71.0,1,71.0,1
9671,max_effective,20,60,3,3,0.05,0.95,0.881764898787115,11,56.0,1,56.0,1,56.0,1,56.0,1
9672,max_effective,20,60,3,3,0.05,0.95,0.8661349375074555,3,31.0,1,31.0,1,31.0,1,31.0,1
9673,max_effective,20,60,3,3,0.05,0.95,0.8371630339657137,11,55.0,1,55.0,1,55.0,1,55.0,1
9674,max_effective,20,60,3,3,0.05,0.95,0.9349878506834216,56,118.0,0,133.0,0,147.0,1,142.0,0
9675,max_effective,20,60,3,3,0.05,0.95,0.9212882624998612,32,101.0,1,101.0,1,101.0,1,101.0,1
9676,max_effective,20,60,3,3,0.05,0.95,0.864262524063729,4,31.0,1,31.0,1,31.0,1,31.0,1
9677,max_effective,20,60,3,3,0.05,0.95,0.9384217900900844,18,65.0,1,65.0,1,65.0,1,65.0,1
9678,max_effective,20,60,3,3,0.05,0.95,0.933314499534866,13,56.0,1,56.0,1,56.0,1,56.0,1
9679,max_effective,20,60,3,3,0.05,0.95,0.8931599625424276,11,60.0,1,60.0,1,60.0,1,60.0,1
9680,max_effective,20,60,3,3,0.05,0.95,0.9406127237506248,16,68.0,1,68.0,1,68.0,1,68.0,1
9681,max_effective,20,60,3,3,0.05,0.95,0.9418042893624268,22,59.0,1,59.0,1,59.0,1,56.0,0
9682,max_effective,20,60,3,3,0.05,0.95,0.905407004217262,10,56.0,1,56.0,1,56.0,1,56.0,1
9683,max_effective,20,60,3,3,0.05,0.95,0.8517535255019043,12,56.0,1,56.0,1,56.0,1,56.0,1
9684,max_effective,20,60,3,3,0.05,0.95,0.94100769708908,26,71.0,1,71.0,1,71.0,1,71.0,1
9685,max_effective,20,60,3,3,0.05,0.95,0.9326506539282065,20,52.0,1,52.0,1,52.0,1,52.0,1
9686,max_effective,20,60,3,3,0.05,0.95,0.9311984637728457,11,47.0,1,47.0,1,47.0,1,47.0,1
9687,max_effective,20,60,3,3,0.05,0.95,0.9433102450916035,22,111.0,1,111.0,1,111.0,1,111.0,1
9688,max_effective,20,60,3,3,0.05,0.95,0.8800818404823485,13,48.0,1,48.0,1,48.0,1,48.0,1
9689,max_effective,20,60,3,3,0.05,0.95,0.9483040537577468,25,84.0,1,84.0,1,84.0,1,84.0,1
9690,max_effective,20,60,3,3,0.05,0.95,0.9325854852986322,17,69.0,1,69.0,1,69.0,1,69.0,1
9691,max_effective,20,60,3,3,0.05,0.95,0.931063232435586,20,87.0,1,87.0,1,87.0,1,87.0,1
9692,max_effective,20,60,3,3,0.05,0.95,0.9170824232614696,33,98.0,1,98.0,1,98.0,1,98.0,1
9693,max_effective,20,60,3,3,0.05,0.95,0.9251261367556736,36,93.0,1,93.0,1,93.0,1,93.0,1
9694,max_effective,20,60,3,3,0.05,0.95,0.913036347297452,34,87.0,1,87.0,1,87.0,1,87.0,1
9695,max_effective,20,60,3,3,0.05,0.95,0.8304119137380661,9,39.0,1,39.0,1,39.0,1,39.0,1
9696,max_effective,20,60,3,3,0.05,0.95,0.9096930759693485,10,47.0,1,47.0,1,47.0,1,44.0,0
9697,max_effective,20,60,3,3,0.05,0.95,0.8233356701279789,10,58.0,1,58.0,1,58.0,1,58.0,1
9698,max_effective,20,60,3,3,0.05,0.95,0.8322413599100217,8,59.0,1,59.0,1,59.0,1,59.0,1
9699,max_effective,20,60,3,3,0.05,0.95,0.8849612357163316,14,44.0,1,44.0,1,44.0,1,44.0,1
9700,max_effective,20,60,3,3,0.05,0.95,0.8415324624369518,7,36.0,1,36.0,1,36.0,1,36.0,1
9701,max_effective,20,60,3,3,0.05,0.95,0.7993619051641816,6,42.0,1,42.0,1,42.0,1,42.0,1
9702,max_effective,20,60,3,3,0.05,0.95,0.921403617007624,19,62.0,1,62.0,1,62.0,1,62.0,1
9703,max_effective,20,60,3,3,0.05,0.95,0.9059509336743262,11,47.0,1,47.0,1,47.0,1,47.0,1
9704,max_effective,20,60,3,3,0.05,0.95,0.8816129033209728,6,37.0,1,37.0,1,37.0,1,37.0,1
9705,max_effective,20,60,3,3,0.05,0.95,0.9422923554460416,11,48.0,1,48.0,1,48.0,1,48.0,1
9706,max_effective,20,60,3,3,0.05,0.95,0.8049046549749901,6,36.0,1,36.0,1,36.0,1,36.0,1
9707,max_effective,20,60,3,3,0.05,0.95,0.9147746092044916,24,71.0,1,71.0,1,71.0,1,70.0,0
9708,max_effective,20,60,3,3,0.05,0.95,0.948051211880527,10,53.0,1,53.0,1,53.0,1,53.0,1
9709,max_effective,20,60,3,3,0.05,0.95,0.9026548214441916,10,54.0,1,54.0,1,54.0,1,54.0,1
9710,max_effective,20,60,3,3,0.05,0.95,0.9274579997142788,22,69.0,1,69.0,1,69.0,1,69.0,1
9711,max_effective,20,60,3,3,0.05,0.95,0.9367286255328354,33,71.0,1,71.0,1,71.0,1,71.0,1
9712,max_effective,20,60,3,3,0.05,0.95,0.8597407014746836,14,51.0,1,51.0,1,51.0,1,51.0,1
9713,max_effective,20,60,3,3,0.05,0.95,0.944711263689024,16,67.0,1,67.0,1,67.0,1,67.0,1
9714,max_effective,20,60,3,3,0.05,0.95,0.8704155914229342,20,64.0,1,64.0,1,64.0,1,64.0,1
9715,max_effective,20,60,3,3,0.05,0.95,0.9003360415134938,5,34.0,1,34.0,1,34.0,1,34.0,1
9716,max_effective,20,60,3,3,0.05,0.95,0.9376366858571992,26,70.0,1,70.0,1,70.0,1,70.0,1
9717,max_effective,20,60,3,3,0.05,0.95,0.862114604778975,14,49.0,1,49.0,1,49.0,1,49.0,1
9718,max_effective,20,60,3,3,0.05,0.95,0.9423417693015784,9,50.0,1,50.0,1,50.0,1,50.0,1
9719,max_effective,20,60,3,3,0.05,0.95,0.9108390173727524,7,40.0,1,40.0,1,40.0,1,40.0,1
9720,max_effective,20,60,3,3,0.05,0.95,0.8930595782298973,39,110.0,1,110.0,1,110.0,1,103.0,0
9721,max_effective,20,60,3,3,0.05,0.95,0.9385534816142264,18,85.0,1,85.0,1,85.0,1,85.0,1
9722,max_effective,20,60,3,3,0.05,0.95,0.9253170850253186,18,62.0,1,62.0,1,62.0,1,62.0,1
9723,max_effective,20,60,3,3,0.05,0.95,0.8707612131089815,10,44.0,1,44.0,1,44.0,1,44.0,1
9724,max_effective,20,60,3,3,0.05,0.95,0.8838194649533633,8,38.0,1,38.0,1,38.0,1,36.0,0
9725,max_effective,20,60,3,3,0.05,0.95,0.9138813155495684,11,55.0,1,55.0,1,55.0,1,55.0,1
9726,max_effective,20,60,3,3,0.05,0.95,0.9355598561519924,31,106.0,1,106.0,1,106.0,1,106.0,1
9727,max_effective,20,60,3,3,0.05,0.95,0.9091508831060492,16,62.0,1,62.0,1,62.0,1,62.0,1
9728,max_effective,20,60,3,3,0.05,0.95,0.9367244637779382,12,70.0,1,70.0,1,70.0,1,70.0,1
9729,max_effective,20,60,3,3,0.05,0.95,0.8270649969648065,15,63.0,1,63.0,1,63.0,1,63.0,1
9730,max_effective,20,60,3,3,0.05,0.95,0.9348822751769132,18,100.0,1,100.0,1,100.0,1,100.0,1
9731,max_effective,20,60,3,3,0.05,0.95,0.9136306579458132,23,80.0,1,80.0,1,80.0,1,80.0,1
9732,max_effective,20,60,3,3,0.05,0.95,0.9295146134134284,34,74.0,1,74.0,1,74.0,1,74.0,1
9733,max_effective,20,60,3,3,0.05,0.95,0.9468172034482194,33,88.0,1,88.0,1,88.0,1,88.0,1
9734,max_effective,20,60,3,3,0.05,0.95,0.9108386227004988,17,54.0,1,54.0,1,54.0,1,54.0,1
9735,max_effective,20,60,3,3,0.05,0.95,0.9410695441272008,11,54.0,1,54.0,1,54.0,1,54.0,1
9736,max_effective,20,60,3,3,0.05,0.95,0.9461576446763932,31,114.0,1,114.0,1,113.0,0,110.0,0
9737,max_effective,20,60,3,3,0.05,0.95,0.918762750219398,23,76.0,1,76.0,1,76.0,1,76.0,1
9738,max_effective,20,60,3,3,0.05,0.95,0.9141277630006612,17,54.0,1,54.0,1,54.0,1,54.0,1
9739,max_effective,20,60,3,3,0.05,0.95,0.8615843596862193,12,58.0,1,58.0,1,58.0,1,58.0,1
9740,max_effective,20,60,3,3,0.05,0.95,0.935329703885847,85,114.0,0,124.0,1,124.0,1,122.0,0
9741,max_effective,20,60,3,3,0.05,0.95,0.9396226201079254,29,83.0,1,83.0,1,83.0,1,83.0,1
9742,max_effective,20,60,3,3,0.05,0.95,0.8803368964878479,4,34.0,1,34.0,1,34.0,1,34.0,1
9743,max_effective,20,60,3,3,0.05,0.95,0.8876556830822765,6,39.0,1,39.0,1,39.0,1,39.0,1
9744,max_effective,20,60,3,3,0.05,0.95,0.9375404856761452,9,45.0,1,45.0,1,45.0,1,45.0,1
9745,max_effective,20,60,3,3,0.05,0.95,0.917911085489323,9,43.0,1,43.0,1,43.0,1,43.0,1
9746,max_effective,20,60,3,3,0.05,0.95,0.8596502904326382,9,49.0,1,49.0,1,49.0,1,49.0,1
9747,max_effective,20,60,3,3,0.05,0.95,0.8764977226456128,19,58.0,1,58.0,1,58.0,1,58.0,1
9748,max_effective,20,60,3,3,0.05,0.95,0.8453510074372373,9,47.0,1,47.0,1,47.0,1,47.0,1
9749,max_effective,20,60,3,3,0.05,0.95,0.911402411968612,10,58.0,1,58.0,1,58.0,1,58.0,1
9750,max_effective,20,60,3,3,0.05,0.95,0.931633892674402,8,42.0,1,42.0,1,42.0,1,42.0,1
9751,max_effective,20,60,3,3,0.05,0.95,0.9455625606086112,17,65.0,1,65.0,1,65.0,1,65.0,1
9752,max_effective,20,60,3,3,0.05,0.95,0.8278874407855996,7,35.0,1,35.0,1,35.0,1,32.0,0
9753,max_effective,20,60,3,3,0.05,0.95,0.9190484604497144,25,63.0,1,63.0,1,63.0,1,63.0,1
9754,max_effective,20,60,3,3,0.05,0.95,0.9170504419974548,12,51.0,1,51.0,1,51.0,1,51.0,1
9755,max_effective,20,60,3,3,0.05,0.95,0.9392957575067328,12,56.0,1,56.0,1,56.0,1,56.0,1
9756,max_effective,20,60,3,3,0.05,0.95,0.8842850028631902,16,59.0,1,59.0,1,59.0,1,59.0,1
9757,max_effective,20,60,3,3,0.05,0.95,0.8640157284204016,4,28.0,1,28.0,1,28.0,1,28.0,1
9758,max_effective,20,60,3,3,0.05,0.95,0.9001125722447596,29,114.0,1,114.0,1,114.0,1,112.0,0
9759,max_effective,20,60,3,3,0.05,0.95,0.9287963549848538,12,54.0,1,54.0,1,54.0,1,54.0,1
9760,max_effective,20,60,3,3,0.05,0.95,0.8521799745930229,5,43.0,1,43.0,1,43.0,1,43.0,1
9761,max_effective,20,60,3,3,0.05,0.95,0.942864762387918,15,58.0,1,58.0,1,58.0,1,58.0,1
9762,max_effective,20,60,3,3,0.05,0.95,0.8690787860999281,25,84.0,1,84.0,1,84.0,1,84.0,1
9763,max_effective,20,60,3,3,0.05,0.95,0.924974506411289,39,112.0,1,112.0,1,112.0,1,112.0,1
9764,max_effective,20,60,3,3,0.05,0.95,0.9471262369511092,29,83.0,1,83.0,1,83.0,1,83.0,1
9765,max_effective,20,60,3,3,0.05,0.95,0.918999605169316,11,59.0,1,59.0,1,59.0,1,59.0,1
9766,max_effective,20,60,3,3,0.05,0.95,0.915284514652576,18,77.0,1,77.0,1,77.0,1,77.0,1
9767,max_effective,20,60,3,3,0.05,0.95,0.8702205885249562,25,64.0,1,64.0,1,64.0,1,64.0,1
9768,max_effective,20,60,3,3,0.05,0.95,0.9128477724113124,6,37.0,1,37.0,1,37.0,1,37.0,1
9769,max_effective,20,60,3,3,0.05,0.95,0.7890086375404369,12,45.0,1,45.0,1,45.0,1,45.0,1
9770,max_effective,20,60,3,3,0.05,0.95,0.8838999440150314,9,48.0,1,48.0,1,48.0,1,48.0,1
9771,max_effective,20,60,3,3,0.05,0.95,0.929723697928343,47,86.0,1,86.0,1,86.0,1,86.0,1
9772,max_effective,20,60,3,3,0.05,0.95,0.9287656707512376,16,64.0,1,64.0,1,64.0,1,64.0,1
9773,max_effective,20,60,3,3,0.05,0.95,0.9467131729756522,16,58.0,1,58.0,1,58.0,1,58.0,1
9774,max_effective,20,60,3,3,0.05,0.95,0.8873853674355743,13,52.0,1,52.0,1,52.0,1,50.0,0
9775,max_effective,20,60,3,3,0.05,0.95,0.8917870646457992,11,51.0,1,51.0,1,51.0,1,51.0,1
9776,max_effective,20,60,3,3,0.05,0.95,0.8727579753653367,11,42.0,1,42.0,1,42.0,1,42.0,1
9777,max_effective,20,60,3,3,0.05,0.95,0.9253653397841148,9,35.0,1,35.0,1,35.0,1,35.0,1
9778,max_effective,20,60,3,3,0.05,0.95,0.9210346707546102,14,62.0,1,62.0,1,62.0,1,62.0,1
9779,max_effective,20,60,3,3,0.05,0.95,0.912687130768149,11,50.0,1,50.0,1,50.0,1,50.0,1
9780,max_effective,20,60,3,3,0.05,0.95,0.9367898250496476,15,84.0,1,84.0,1,84.0,1,84.0,1
9781,max_effective,20,60,3,3,0.05,0.95,0.8873302090626245,17,78.0,1,78.0,1,78.0,1,78.0,1
9782,max_effective,20,60,3,3,0.05,0.95,0.949886651762104,30,105.0,1,105.0,1,104.0,0,105.0,1
9783,max_effective,20,60,3,3,0.05,0.95,0.8805258049068005,23,90.0,1,90.0,1,90.0,1,90.0,1
9784,max_effective,20,60,3,3,0.05,0.95,0.9254188666754092,30,82.0,1,82.0,1,82.0,1,81.0,0
9785,max_effective,20,60,3,3,0.05,0.95,0.941457072921123,27,88.0,1,88.0,1,88.0,1,88.0,1
9786,max_effective,20,60,3,3,0.05,0.95,0.9138961776958336,33,85.0,1,85.0,1,85.0,1,85.0,1
9787,max_effective,20,60,3,3,0.05,0.95,0.9223704195514438,13,64.0,1,64.0,1,64.0,1,64.0,1
9788,max_effective,20,60,3,3,0.05,0.95,0.8945827175945048,12,72.0,1,72.0,1,72.0,1,72.0,1
9789,max_effective,20,60,3,3,0.05,0.95,0.9337222614327676,7,39.0,1,39.0,1,39.0,1,39.0,1
9790,max_effective,20,60,3,3,0.05,0.95,0.9323159568145952,37,124.0,1,124.0,1,124.0,1,124.0,1
9791,max_effective,20,60,3,3,0.05,0.95,0.9481397855445864,11,49.0,1,49.0,1,49.0,1,49.0,1
9792,max_effective,20,60,3,3,0.05,0.95,0.9468002925940504,13,72.0,1,72.0,1,72.0,1,72.0,1
9793,max_effective,20,60,3,3,0.05,0.95,0.9118986438215352,17,68.0,1,68.0,1,68.0,1,68.0,1
9794,max_effective,20,60,3,3,0.05,0.95,0.9084311663598372,14,85.0,1,85.0,1,85.0,1,85.0,1
9795,max_effective,20,60,3,3,0.05,0.95,0.9321551627992932,8,53.0,1,53.0,1,53.0,1,53.0,1
9796,max_effective,20,60,3,3,0.05,0.95,0.9408401584929597,8,44.0,1,44.0,1,44.0,1,44.0,1
9797,max_effective,20,60,3,3,0.05,0.95,0.947637833539792,33,117.0,0,118.0,0,120.0,1,120.0,1
9798,max_effective,20,60,3,3,0.05,0.95,0.9110265379572674,10,52.0,1,52.0,1,52.0,1,52.0,1
9799,max_effective,20,60,3,3,0.05,0.95,0.9396131675352712,24,89.0,1,89.0,1,89.0,1,89.0,1
9800,max_effective,20,60,3,3,0.05,0.95,0.9391066653863732,17,73.0,1,73.0,1,73.0,1,73.0,1
9801,max_effective,20,60,3,3,0.05,0.95,0.9010820311066116,14,56.0,1,56.0,1,56.0,1,56.0,1
9802,max_effective,20,60,3,3,0.05,0.95,0.9242227483710096,23,82.0,1,82.0,1,82.0,1,82.0,1
9803,max_effective,20,60,3,3,0.05,0.95,0.9497548241676032,19,90.0,1,90.0,1,90.0,1,90.0,1
9804,max_effective,20,60,3,3,0.05,0.95,0.8905491101186519,16,58.0,1,58.0,1,58.0,1,58.0,1
9805,max_effective,20,60,3,3,0.05,0.95,0.9439290089023348,36,84.0,1,84.0,1,84.0,1,84.0,1
9806,max_effective,20,60,3,3,0.05,0.95,0.9406148449703584,12,67.0,1,67.0,1,67.0,1,67.0,1
9807,max_effective,20,60,3,3,0.05,0.95,0.9462827715937404,6,46.0,1,46.0,1,46.0,1,46.0,1
9808,max_effective,20,60,3,3,0.05,0.95,0.8581178780235906,3,30.0,1,30.0,1,30.0,1,30.0,1
9809,max_effective,20,60,3,3,0.05,0.95,0.9353438731539,38,71.0,1,71.0,1,71.0,1,71.0,1
9810,max_effective,20,60,3,3,0.05,0.95,0.9020048851613384,10,59.0,1,59.0,1,59.0,1,59.0,1
9811,max_effective,20,60,3,3,0.05,0.95,0.9405811839651316,13,54.0,1,54.0,1,54.0,1,54.0,1
9812,max_effective,20,60,3,3,0.05,0.95,0.931657933371545,16,61.0,1,61.0,1,61.0,1,61.0,1
9813,max_effective,20,60,3,3,0.05,0.95,0.9120913286599556,5,34.0,1,34.0,1,34.0,1,34.0,1
9814,max_effective,20,60,3,3,0.05,0.95,0.9306992220216866,10,37.0,1,37.0,1,37.0,1,37.0,1
9815,max_effective,20,60,3,3,0.05,0.95,0.9486559084180438,39,112.0,1,112.0,1,112.0,1,112.0,1
9816,max_effective,20,60,3,3,0.05,0.95,0.9338372093244444,10,52.0,1,52.0,1,52.0,1,52.0,1
9817,max_effective,20,60,3,3,0.05,0.95,0.942351878903572,17,82.0,1,82.0,1,82.0,1,82.0,1
9818,max_effective,20,60,3,3,0.05,0.95,0.7987753660554509,14,55.0,1,55.0,1,55.0,1,55.0,1
9819,max_effective,20,60,3,3,0.05,0.95,0.917938599727116,30,103.0,0,107.0,1,107.0,1,107.0,1
9820,max_effective,20,60,3,3,0.05,0.95,0.8743848655241813,5,36.0,1,36.0,1,36.0,1,36.0,1
9821,max_effective,20,60,3,3,0.05,0.95,0.9403596048640404,11,61.0,1,61.0,1,61.0,1,61.0,1
9822,max_effective,20,60,3,3,0.05,0.95,0.9241449302091652,14,68.0,1,68.0,1,68.0,1,68.0,1
9823,max_effective,20,60,3,3,0.05,0.95,0.8726170178216639,24,78.0,1,78.0,1,78.0,1,78.0,1
9824,max_effective,20,60,3,3,0.05,0.95,0.8808099253918334,7,51.0,1,51.0,1,51.0,1,51.0,1
9825,max_effective,20,60,3,3,0.05,0.95,0.9283640648552884,9,51.0,1,51.0,1,51.0,1,51.0,1
9826,max_effective,20,60,3,3,0.05,0.95,0.9216437754888472,27,77.0,1,77.0,1,77.0,1,77.0,1
9827,max_effective,20,60,3,3,0.05,0.95,0.8969100104754828,6,48.0,1,48.0,1,48.0,1,48.0,1
9828,max_effective,20,60,3,3,0.05,0.95,0.9381237289816008,21,93.0,1,93.0,1,93.0,1,93.0,1
9829,max_effective,20,60,3,3,0.05,0.95,0.8680900536749491,19,77.0,1,77.0,1,77.0,1,77.0,1
9830,max_effective,20,60,3,3,0.05,0.95,0.7500981422625885,10,43.0,1,43.0,1,43.0,1,43.0,1
9831,max_effective,20,60,3,3,0.05,0.95,0.8298603307920255,12,63.0,1,63.0,1,63.0,1,63.0,1
9832,max_effective,20,60,3,3,0.05,0.95,0.9466654171621548,21,93.0,1,93.0,1,93.0,1,93.0,1
9833,max_effective,20,60,3,3,0.05,0.95,0.9344376246852616,22,88.0,1,88.0,1,88.0,1,88.0,1
9834,max_effective,20,60,3,3,0.05,0.95,0.9421953028702555,11,58.0,1,58.0,1,58.0,1,58.0,1
9835,max_effective,20,60,3,3,0.05,0.95,0.8652373551789236,13,59.0,1,59.0,1,59.0,1,59.0,1
9836,max_effective,20,60,3,3,0.05,0.95,0.9393181063472033,8,43.0,1,43.0,1,43.0,1,43.0,1
9837,max_effective,20,60,3,3,0.05,0.95,0.7695784469469791,8,50.0,1,50.0,1,50.0,1,48.0,0
9838,max_effective,20,60,3,3,0.05,0.95,0.9261920878610164,6,40.0,1,40.0,1,40.0,1,40.0,1
9839,max_effective,20,60,3,3,0.05,0.95,0.9038533931816256,21,66.0,1,66.0,1,66.0,1,66.0,1
9840,max_effective,20,60,3,3,0.05,0.95,0.941646529288414,18,53.0,1,53.0,1,53.0,1,53.0,1
9841,max_effective,20,60,3,3,0.05,0.95,0.9021799771562972,13,60.0,1,60.0,1,60.0,1,60.0,1
9842,max_effective,20,60,3,3,0.05,0.95,0.912247273291414,10,41.0,1,41.0,1,41.0,1,40.0,0
9843,max_effective,20,60,3,3,0.05,0.95,0.9473257523893618,18,61.0,1,61.0,1,61.0,1,61.0,1
9844,max_effective,20,60,3,3,0.05,0.95,0.7631403410569968,10,59.0,1,59.0,1,59.0,1,59.0,1
9845,max_effective,20,60,3,3,0.05,0.95,0.8848299042232636,6,37.0,1,37.0,1,37.0,1,37.0,1
9846,max_effective,20,60,3,3,0.05,0.95,0.9477633992158638,9,59.0,1,59.0,1,59.0,1,57.0,0
9847,max_effective,20,60,3,3,0.05,0.95,0.9015716033476118,6,42.0,1,42.0,1,42.0,1,39.0,0
9848,max_effective,20,60,3,3,0.05,0.95,0.8840719990217201,19,68.0,1,68.0,1,68.0,1,68.0,1
9849,max_effective,20,60,3,3,0.05,0.95,0.9383208925797416,53,95.0,1,95.0,1,95.0,1,95.0,1
9850,max_effective,20,60,3,3,0.05,0.95,0.934791266712161,16,62.0,1,62.0,1,62.0,1,60.0,0
9851,max_effective,20,60,3,3,0.05,0.95,0.941690380024812,45,93.0,1,93.0,1,93.0,1,93.0,1
9852,max_effective,20,60,3,3,0.05,0.95,0.9356726363665056,23,67.0,1,67.0,1,67.0,1,67.0,1
9853,max_effective,20,60,3,3,0.05,0.95,0.9488801592999292,31,91.0,1,91.0,1,91.0,1,91.0,1
9854,max_effective,20,60,3,3,0.05,0.95,0.9049668211055482,4,27.0,1,27.0,1,27.0,1,26.0,0
9855,max_effective,20,60,3,3,0.05,0.95,0.8493348895345691,20,71.0,1,71.0,1,71.0,1,71.0,1
9856,max_effective,20,60,3,3,0.05,0.95,0.9016468935477816,13,70.0,1,70.0,1,70.0,1,70.0,1
9857,max_effective,20,60,3,3,0.05,0.95,0.8878171172215122,11,46.0,1,46.0,1,46.0,1,46.0,1
9858,max_effective,20,60,3,3,0.05,0.95,0.8355307355054488,6,38.0,1,38.0,1,38.0,1,38.0,1
9859,max_effective,20,60,3,3,0.05,0.95,0.8558398541914889,21,84.0,1,84.0,1,84.0,1,84.0,1
9860,max_effective,20,60,3,3,0.05,0.95,0.8511036587746488,17,51.0,1,51.0,1,51.0,1,51.0,1
9861,max_effective,20,60,3,3,0.05,0.95,0.910621549583288,31,70.0,1,70.0,1,70.0,1,70.0,1
9862,max_effective,20,60,3,3,0.05,0.95,0.9334027258655092,7,52.0,1,52.0,1,52.0,1,51.0,0
9863,max_effective,20,60,3,3,0.05,0.95,0.9161539308937842,22,66.0,1,66.0,1,66.0,1,66.0,1
9864,max_effective,20,60,3,3,0.05,0.95,0.917775433033678,15,61.0,1,61.0,1,61.0,1,61.0,1
9865,max_effective,20,60,3,3,0.05,0.95,0.9294717599337275,11,59.0,1,59.0,1,59.0,1,59.0,1
9866,max_effective,20,60,3,3,0.05,0.95,0.938451056611866,43,114.0,0,116.0,1,116.0,1,116.0,1
9867,max_effective,20,60,3,3,0.05,0.95,0.942637202658203,26,74.0,1,74.0,1,74.0,1,74.0,1
9868,max_effective,20,60,3,3,0.05,0.95,0.9284159943519308,29,92.0,1,92.0,1,92.0,1,92.0,1
9869,max_effective,20,60,3,3,0.05,0.95,0.8758434788134706,7,36.0,1,36.0,1,36.0,1,36.0,1
9870,max_effective,20,60,3,3,0.05,0.95,0.8969457229416741,18,51.0,1,51.0,1,51.0,1,51.0,1
9871,max_effective,20,60,3,3,0.05,0.95,0.907521899475785,10,48.0,1,48.0,1,48.0,1,46.0,0
9872,max_effective,20,60,3,3,0.05,0.95,0.9479572026376866,22,87.0,1,87.0,1,87.0,1,87.0,1
9873,max_effective,20,60,3,3,0.05,0.95,0.9449609571271382,33,91.0,1,91.0,1,91.0,1,91.0,1
9874,max_effective,20,60,3,3,0.05,0.95,0.85061880532744,45,107.0,1,107.0,1,107.0,1,107.0,1
9875,max_effective,20,60,3,3,0.05,0.95,0.9169730448649088,50,94.0,1,94.0,1,94.0,1,94.0,1
9876,max_effective,20,60,3,3,0.05,0.95,0.9398244683986188,15,54.0,1,54.0,1,54.0,1,54.0,1
9877,max_effective,20,60,3,3,0.05,0.95,0.9306975987605616,22,58.0,1,58.0,1,58.0,1,58.0,1
9878,max_effective,20,60,3,3,0.05,0.95,0.9264824897140226,6,45.0,1,45.0,1,45.0,1,45.0,1
9879,max_effective,20,60,3,3,0.05,0.95,0.8655404869690618,8,42.0,1,42.0,1,42.0,1,42.0,1
9880,max_effective,20,60,3,3,0.05,0.95,0.8394941408607833,15,61.0,1,61.0,1,61.0,1,61.0,1
9881,max_effective,20,60,3,3,0.05,0.95,0.9201817671873846,25,105.0,1,105.0,1,105.0,1,105.0,1
9882,max_effective,20,60,3,3,0.05,0.95,0.9243335081534916,5,38.0,1,38.0,1,38.0,1,38.0,1
9883,max_effective,20,60,3,3,0.05,0.95,0.9357130600531895,10,54.0,1,54.0,1,54.0,1,54.0,1
9884,max_effective,20,60,3,3,0.05,0.95,0.8373202791445089,14,43.0,1,43.0,1,43.0,1,42.0,0
9885,max_effective,20,60,3,3,0.05,0.95,0.9066701625340596,6,38.0,1,38.0,1,38.0,1,37.0,0
9886,max_effective,20,60,3,3,0.05,0.95,0.8893353110030899,10,48.0,1,48.0,1,48.0,1,48.0,1
9887,max_effective,20,60,3,3,0.05,0.95,0.9013455527534489,12,61.0,1,61.0,1,61.0,1,61.0,1
9888,max_effective,20,60,3,3,0.05,0.95,0.8469970511940116,8,51.0,1,51.0,1,51.0,1,51.0,1
9889,max_effective,20,60,3,3,0.05,0.95,0.9036940557530544,11,58.0,1,58.0,1,58.0,1,58.0,1
9890,max_effective,20,60,3,3,0.05,0.95,0.8996910724576224,11,51.0,1,51.0,1,51.0,1,51.0,1
9891,max_effective,20,60,3,3,0.05,0.95,0.9367412649689236,57,112.0,0,124.0,1,124.0,1,124.0,1
9892,max_effective,20,60,3,3,0.05,0.95,0.9255301319723176,14,66.0,1,66.0,1,66.0,1,66.0,1
9893,max_effective,20,60,3,3,0.05,0.95,0.9350897770752644,29,77.0,1,77.0,1,77.0,1,77.0,1
9894,max_effective,20,60,3,3,0.05,0.95,0.931468937026096,17,69.0,1,69.0,1,69.0,1,69.0,1
9895,max_effective,20,60,3,3,0.05,0.95,0.9442741209845732,25,82.0,1,82.0,1,82.0,1,82.0,1
9896,max_effective,20,60,3,3,0.05,0.95,0.9073608814651868,8,52.0,1,52.0,1,52.0,1,52.0,1
9897,max_effective,20,60,3,3,0.05,0.95,0.9145932564948064,19,65.0,1,65.0,1,65.0,1,65.0,1
9898,max_effective,20,60,3,3,0.05,0.95,0.9480823550034326,18,53.0,1,53.0,1,53.0,1,53.0,1
9899,max_effective,20,60,3,3,0.05,0.95,0.8632362033104404,8,43.0,1,43.0,1,43.0,1,43.0,1
9900,max_effective,20,60,3,3,0.05,0.95,0.8845606340885118,5,40.0,1,40.0,1,40.0,1,40.0,1
9901,max_effective,20,60,3,3,0.05,0.95,0.8391524957863163,23,107.0,1,107.0,1,107.0,1,107.0,1
9902,max_effective,20,60,3,3,0.05,0.95,0.9452299592241784,15,77.0,1,77.0,1,77.0,1,77.0,1
9903,max_effective,20,60,3,3,0.05,0.95,0.8772247964856802,7,40.0,1,40.0,1,40.0,1,40.0,1
9904,max_effective,20,60,3,3,0.05,0.95,0.9392379863858678,12,83.0,1,83.0,1,83.0,1,83.0,1
9905,max_effective,20,60,3,3,0.05,0.95,0.854798947554261,24,101.0,1,101.0,1,101.0,1,101.0,1
9906,max_effective,20,60,3,3,0.05,0.95,0.9449433643553586,23,89.0,1,89.0,1,89.0,1,89.0,1
9907,max_effective,20,60,3,3,0.05,0.95,0.9447375919304032,6,43.0,1,43.0,1,43.0,1,43.0,1
9908,max_effective,20,60,3,3,0.05,0.95,0.9463721138516268,9,50.0,1,50.0,1,50.0,1,50.0,1
9909,max_effective,20,60,3,3,0.05,0.95,0.9089222398167186,30,88.0,1,88.0,1,88.0,1,86.0,0
9910,max_effective,20,60,3,3,0.05,0.95,0.9129834759831796,44,103.0,1,103.0,1,103.0,1,103.0,1
9911,max_effective,20,60,3,3,0.05,0.95,0.8949425882801489,7,44.0,1,44.0,1,44.0,1,44.0,1
9912,max_effective,20,60,3,3,0.05,0.95,0.923291806092688,11,58.0,1,58.0,1,58.0,1,58.0,1
9913,max_effective,20,60,3,3,0.05,0.95,0.8949205633554836,25,88.0,1,88.0,1,88.0,1,88.0,1
9914,max_effective,20,60,3,3,0.05,0.95,0.9086242201851426,22,66.0,1,66.0,1,66.0,1,66.0,1
9915,max_effective,20,60,3,3,0.05,0.95,0.9346908475685256,110,110.0,0,124.0,1,123.0,0,123.0,0
9916,max_effective,20,60,3,3,0.05,0.95,0.936737679403871,11,61.0,1,61.0,1,61.0,1,61.0,1
9917,max_effective,20,60,3,3,0.05,0.95,0.9394591182806276,4,34.0,1,34.0,1,34.0,1,34.0,1
9918,max_effective,20,60,3,3,0.05,0.95,0.9468563034267604,14,79.0,1,79.0,1,79.0,1,79.0,1
9919,max_effective,20,60,3,3,0.05,0.95,0.913862827871928,18,76.0,1,76.0,1,76.0,1,74.0,0
9920,max_effective,20,60,3,3,0.05,0.95,0.9221597722707268,26,109.0,1,109.0,1,109.0,1,109.0,1
9921,max_effective,20,60,3,3,0.05,0.95,0.9372774304557824,20,101.0,1,101.0,1,101.0,1,101.0,1
9922,max_effective,20,60,3,3,0.05,0.95,0.9029393855081854,13,46.0,1,46.0,1,46.0,1,46.0,1
9923,max_effective,20,60,3,3,0.05,0.95,0.9191348379603076,15,61.0,1,61.0,1,61.0,1,61.0,1
9924,max_effective,20,60,3,3,0.05,0.95,0.8467910794553425,6,39.0,1,39.0,1,39.0,1,39.0,1
9925,max_effective,20,60,3,3,0.05,0.95,0.8930720415534885,5,34.0,1,34.0,1,34.0,1,34.0,1
9926,max_effective,20,60,3,3,0.05,0.95,0.9457592551221398,12,60.0,1,60.0,1,60.0,1,60.0,1
9927,max_effective,20,60,3,3,0.05,0.95,0.9423798925884092,8,56.0,1,56.0,1,56.0,1,56.0,1
9928,max_effective,20,60,3,3,0.05,0.95,0.8930311929748229,6,33.0,1,33.0,1,33.0,1,33.0,1
9929,max_effective,20,60,3,3,0.05,0.95,0.9193756188320176,13,61.0,1,61.0,1,61.0,1,60.0,0
9930,max_effective,20,60,3,3,0.05,0.95,0.9370767389357298,24,76.0,1,76.0,1,76.0,1,76.0,1
9931,max_effective,20,60,3,3,0.05,0.95,0.9325292770219537,56,115.0,0,126.0,1,126.0,1,126.0,1
9932,max_effective,20,60,3,3,0.05,0.95,0.8378431593463128,12,46.0,1,46.0,1,46.0,1,46.0,1
9933,max_effective,20,60,3,3,0.05,0.95,0.8774757223231999,9,39.0,1,39.0,1,39.0,1,38.0,0
9934,max_effective,20,60,3,3,0.05,0.95,0.8535841257004906,4,36.0,1,36.0,1,36.0,1,36.0,1
9935,max_effective,20,60,3,3,0.05,0.95,0.8664051555596636,14,54.0,1,54.0,1,54.0,1,54.0,1
9936,max_effective,20,60,3,3,0.05,0.95,0.9377117293176952,12,59.0,1,59.0,1,59.0,1,58.0,0
9937,max_effective,20,60,3,3,0.05,0.95,0.8525690025836027,13,58.0,1,58.0,1,58.0,1,58.0,1
9938,max_effective,20,60,3,3,0.05,0.95,0.935494449258046,21,56.0,1,56.0,1,56.0,1,56.0,1
9939,max_effective,20,60,3,3,0.05,0.95,0.911534133558273,31,88.0,1,88.0,1,88.0,1,88.0,1
9940,max_effective,20,60,3,3,0.05,0.95,0.9341521457989858,12,52.0,1,52.0,1,52.0,1,49.0,0
9941,max_effective,20,60,3,3,0.05,0.95,0.9293729856278437,21,58.0,1,58.0,1,58.0,1,58.0,1
9942,max_effective,20,60,3,3,0.05,0.95,0.8706930025601081,24,73.0,1,73.0,1,73.0,1,73.0,1
9943,max_effective,20,60,3,3,0.05,0.95,0.9350635422017356,13,55.0,1,55.0,1,55.0,1,55.0,1
9944,max_effective,20,60,3,3,0.05,0.95,0.92933039025276,18,69.0,1,69.0,1,69.0,1,67.0,0
9945,max_effective,20,60,3,3,0.05,0.95,0.946009932034635,35,133.0,0,132.0,0,137.0,1,134.0,0
9946,max_effective,20,60,3,3,0.05,0.95,0.939259950733387,10,59.0,1,59.0,1,59.0,1,59.0,1
9947,max_effective,20,60,3,3,0.05,0.95,0.8863788741888721,8,47.0,1,47.0,1,47.0,1,47.0,1
9948,max_effective,20,60,3,3,0.05,0.95,0.8753265368269861,3,30.0,1,30.0,1,30.0,1,30.0,1
9949,max_effective,20,60,3,3,0.05,0.95,0.9220258459617928,9,47.0,1,47.0,1,47.0,1,47.0,1
9950,max_effective,20,60,3,3,0.05,0.95,0.8271541822538434,13,77.0,1,77.0,1,77.0,1,77.0,1
9951,max_effective,20,60,3,3,0.05,0.95,0.9012680236655848,9,43.0,1,43.0,1,43.0,1,42.0,0
9952,max_effective,20,60,3,3,0.05,0.95,0.8932909119651682,30,85.0,1,85.0,1,85.0,1,85.0,1
9953,max_effective,20,60,3,3,0.05,0.95,0.9146882293430664,4,29.0,1,29.0,1,29.0,1,29.0,1
9954,max_effective,20,60,3,3,0.05,0.95,0.9243052280457454,13,52.0,1,52.0,1,52.0,1,52.0,1
9955,max_effective,20,60,3,3,0.05,0.95,0.9251699236564668,11,54.0,1,54.0,1,54.0,1,52.0,0
9956,max_effective,20,60,3,3,0.05,0.95,0.9316199654511154,23,84.0,1,84.0,1,84.0,1,83.0,0
9957,max_effective,20,60,3,3,0.05,0.95,0.8593357643451454,9,54.0,1,54.0,1,54.0,1,54.0,1
9958,max_effective,20,60,3,3,0.05,0.95,0.8920621125817731,17,60.0,1,60.0,1,60.0,1,60.0,1
9959,max_effective,20,60,3,3,0.05,0.95,0.9488482974658168,15,62.0,1,62.0,1,62.0,1,62.0,1
9960,max_effective,20,60,3,3,0.05,0.95,0.9452602408980372,23,76.0,1,76.0,1,76.0,1,76.0,1
9961,max_effective,20,60,3,3,0.05,0.95,0.9427301824204074,16,68.0,1,68.0,1,68.0,1,67.0,0
9962,max_effective,20,60,3,3,0.05,0.95,0.8912921702886132,9,57.0,1,57.0,1,57.0,1,57.0,1
9963,max_effective,20,60,3,3,0.05,0.95,0.8995804331035172,12,62.0,1,62.0,1,62.0,1,62.0,1
9964,max_effective,20,60,3,3,0.05,0.95,0.9358394792731975,44,87.0,1,87.0,1,87.0,1,87.0,1
9965,max_effective,20,60,3,3,0.05,0.95,0.9462912237377938,7,39.0,1,39.0,1,39.0,1,39.0,1
9966,max_effective,20,60,3,3,0.05,0.95,0.8228143901813132,7,48.0,1,48.0,1,48.0,1,45.0,0
9967,max_effective,20,60,3,3,0.05,0.95,0.9497207061786188,10,63.0,1,63.0,1,63.0,1,63.0,1
9968,max_effective,20,60,3,3,0.05,0.95,0.935329534509474,16,72.0,1,72.0,1,72.0,1,72.0,1
9969,max_effective,20,60,3,3,0.05,0.95,0.8671828354072488,9,46.0,1,46.0,1,46.0,1,46.0,1
9970,max_effective,20,60,3,3,0.05,0.95,0.8988519333953064,10,63.0,1,63.0,1,63.0,1,63.0,1
9971,max_effective,20,60,3,3,0.05,0.95,0.8852961316165446,11,53.0,1,53.0,1,53.0,1,53.0,1
9972,max_effective,20,60,3,3,0.05,0.95,0.928299575785528,31,61.0,1,61.0,1,61.0,1,61.0,1
9973,max_effective,20,60,3,3,0.05,0.95,0.9433104492417622,14,57.0,1,57.0,1,57.0,1,57.0,1
9974,max_effective,20,60,3,3,0.05,0.95,0.8939630006606045,7,42.0,1,42.0,1,42.0,1,42.0,1
9975,max_effective,20,60,3,3,0.05,0.95,0.8263770942143815,14,57.0,1,57.0,1,57.0,1,57.0,1
9976,max_effective,20,60,3,3,0.05,0.95,0.9216228239566244,16,64.0,1,64.0,1,64.0,1,62.0,0
9977,max_effective,20,60,3,3,0.05,0.95,0.9339645101572552,21,52.0,1,52.0,1,52.0,1,52.0,1
9978,max_effective,20,60,3,3,0.05,0.95,0.9059095237968952,7,38.0,1,38.0,1,38.0,1,38.0,1
9979,max_effective,20,60,3,3,0.05,0.95,0.8126789075302931,5,37.0,1,37.0,1,37.0,1,37.0,1
9980,max_effective,20,60,3,3,0.05,0.95,0.8605129676189703,13,43.0,1,43.0,1,43.0,1,43.0,1
9981,max_effective,20,60,3,3,0.05,0.95,0.94287167301911,40,125.0,0,133.0,1,129.0,0,125.0,0
9982,max_effective,20,60,3,3,0.05,0.95,0.93525545880941,12,50.0,1,50.0,1,50.0,1,50.0,1
9983,max_effective,20,60,3,3,0.05,0.95,0.9402553211903338,35,94.0,1,94.0,1,94.0,1,94.0,1
9984,max_effective,20,60,3,3,0.05,0.95,0.8759894790306197,9,52.0,1,52.0,1,52.0,1,52.0,1
9985,max_effective,20,60,3,3,0.05,0.95,0.8331941202126806,7,41.0,1,41.0,1,41.0,1,38.0,0
9986,max_effective,20,60,3,3,0.05,0.95,0.9185852531664984,5,39.0,1,39.0,1,39.0,1,39.0,1
9987,max_effective,20,60,3,3,0.05,0.95,0.7612431451678189,8,43.0,1,43.0,1,43.0,1,43.0,1
9988,max_effective,20,60,3,3,0.05,0.95,0.9397807489948834,34,92.0,1,92.0,1,92.0,1,92.0,1
9989,max_effective,20,60,3,3,0.05,0.95,0.9222644906808946,6,38.0,1,38.0,1,38.0,1,38.0,1
9990,max_effective,20,60,3,3,0.05,0.95,0.9212452864000604,21,82.0,1,82.0,1,82.0,1,82.0,1
9991,max_effective,20,60,3,3,0.05,0.95,0.8640099227267899,12,62.0,1,62.0,1,62.0,1,62.0,1
9992,max_effective,20,60,3,3,0.05,0.95,0.938628844528927,52,104.0,0,113.0,1,113.0,1,113.0,1
9993,max_effective,20,60,3,3,0.05,0.95,0.855452303266534,14,65.0,1,65.0,1,65.0,1,65.0,1
9994,max_effective,20,60,3,3,0.05,0.95,0.7856350684641848,4,31.0,1,31.0,1,31.0,1,31.0,1
9995,max_effective,20,60,3,3,0.05,0.95,0.8855457529363204,16,59.0,1,59.0,1,59.0,1,59.0,1
9996,max_effective,20,60,3,3,0.05,0.95,0.9304796030071182,16,78.0,1,78.0,1,78.0,1,78.0,1
9997,max_effective,20,60,3,3,0.05,0.95,0.9278852933969116,14,76.0,1,76.0,1,76.0,1,76.0,1
9998,max_effective,20,60,3,3,0.05,0.95,0.936350770837428,31,82.0,1,82.0,1,82.0,1,82.0,1
9999,max_effective,20,60,3,3,0.05,0.95,0.9398297207824212,25,59.0,1,59.0,1,59.0,1,59.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n30_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,30,30,1,3,0.05,0.95,0.8016171492588666,7,72.0,1,71.0,0,70.0,0,69.0,0
1,max_effective,30,30,1,3,0.05,0.95,0.9356577711331676,18,80.0,0,81.0,0,82.0,1,81.0,0
2,max_effective,30,30,1,3,0.05,0.95,0.9307722764111982,37,79.0,0,81.0,0,85.0,1,84.0,0
3,max_effective,30,30,1,3,0.05,0.95,0.9425834641986672,16,83.0,0,84.0,0,85.0,1,83.0,0
4,max_effective,30,30,1,3,0.05,0.95,0.9168242007788358,8,65.0,1,65.0,1,65.0,1,65.0,1
5,max_effective,30,30,1,3,0.05,0.95,0.8630937394913456,11,68.0,1,66.0,0,66.0,0,66.0,0
6,max_effective,30,30,1,3,0.05,0.95,0.9351195585930708,24,78.0,0,82.0,1,76.0,0,78.0,0
7,max_effective,30,30,1,3,0.05,0.95,0.9466850621103432,13,84.0,0,85.0,1,83.0,0,80.0,0
8,max_effective,30,30,1,3,0.05,0.95,0.9078709967011694,20,74.0,0,74.0,0,76.0,0,80.0,1
9,max_effective,30,30,1,3,0.05,0.95,0.9185612326853152,11,77.0,0,78.0,0,79.0,0,81.0,1
10,max_effective,30,30,1,3,0.05,0.95,0.9403101976725212,24,80.0,0,82.0,0,85.0,1,83.0,0
11,max_effective,30,30,1,3,0.05,0.95,0.93643754927906,11,75.0,0,77.0,1,73.0,0,76.0,0
12,max_effective,30,30,1,3,0.05,0.95,0.9230353086390632,12,69.0,0,70.0,0,68.0,0,72.0,1
13,max_effective,30,30,1,3,0.05,0.95,0.9459297343477524,89,80.0,0,82.0,0,84.0,0,87.0,1
14,max_effective,30,30,1,3,0.05,0.95,0.9062039370191032,15,70.0,0,70.0,0,69.0,0,72.0,1
15,max_effective,30,30,1,3,0.05,0.95,0.9367886491684282,42,77.0,0,80.0,0,85.0,0,88.0,1
16,max_effective,30,30,1,3,0.05,0.95,0.9220295367034926,25,79.0,0,80.0,0,85.0,1,85.0,1
17,max_effective,30,30,1,3,0.05,0.95,0.936975584764664,22,81.0,0,82.0,0,82.0,0,87.0,1
18,max_effective,30,30,1,3,0.05,0.95,0.9492659431420182,45,78.0,0,79.0,0,80.0,0,85.0,1
19,max_effective,30,30,1,3,0.05,0.95,0.8947902004281468,15,75.0,1,75.0,1,73.0,0,73.0,0
20,max_effective,30,30,1,3,0.05,0.95,0.9391357681972784,32,85.0,0,86.0,0,89.0,1,87.0,0
21,max_effective,30,30,1,3,0.05,0.95,0.91354871132914,13,62.0,0,61.0,0,64.0,1,64.0,1
22,max_effective,30,30,1,3,0.05,0.95,0.9084321659825472,17,89.0,1,89.0,1,89.0,1,88.0,0
23,max_effective,30,30,1,3,0.05,0.95,0.923109021864014,23,77.0,0,80.0,0,84.0,0,87.0,1
24,max_effective,30,30,1,3,0.05,0.95,0.9364628607549496,13,73.0,0,75.0,1,74.0,0,75.0,1
25,max_effective,30,30,1,3,0.05,0.95,0.9190273425287088,17,70.0,0,75.0,1,73.0,0,73.0,0
26,max_effective,30,30,1,3,0.05,0.95,0.9190612047304944,17,71.0,0,72.0,0,76.0,1,76.0,1
27,max_effective,30,30,1,3,0.05,0.95,0.9092966235504872,13,70.0,0,71.0,0,75.0,1,75.0,1
28,max_effective,30,30,1,3,0.05,0.95,0.9298888342998084,22,78.0,0,81.0,1,80.0,0,81.0,1
29,max_effective,30,30,1,3,0.05,0.95,0.941067576071672,43,76.0,0,79.0,0,86.0,0,88.0,1
30,max_effective,30,30,1,3,0.05,0.95,0.9331262181335204,9,79.0,1,79.0,1,75.0,0,77.0,0
31,max_effective,30,30,1,3,0.05,0.95,0.949778246023161,19,84.0,0,86.0,0,87.0,1,87.0,1
32,max_effective,30,30,1,3,0.05,0.95,0.9410852389155834,15,73.0,0,78.0,0,79.0,1,79.0,1
33,max_effective,30,30,1,3,0.05,0.95,0.9204793921154624,9,65.0,1,65.0,1,64.0,0,65.0,1
34,max_effective,30,30,1,3,0.05,0.95,0.9495774140605068,43,79.0,0,80.0,0,85.0,1,85.0,1
35,max_effective,30,30,1,3,0.05,0.95,0.9472779513399738,11,70.0,0,70.0,0,69.0,0,72.0,1
36,max_effective,30,30,1,3,0.05,0.95,0.922683823714209,16,71.0,0,73.0,0,72.0,0,77.0,1
37,max_effective,30,30,1,3,0.05,0.95,0.8666870301097904,8,73.0,0,73.0,0,74.0,1,72.0,0
38,max_effective,30,30,1,3,0.05,0.95,0.898153564948063,48,74.0,0,73.0,0,74.0,0,75.0,1
39,max_effective,30,30,1,3,0.05,0.95,0.9122185712638822,17,76.0,0,78.0,0,80.0,0,84.0,1
40,max_effective,30,30,1,3,0.05,0.95,0.9181886389866508,10,72.0,1,71.0,0,72.0,1,71.0,0
41,max_effective,30,30,1,3,0.05,0.95,0.937824880879616,37,77.0,0,82.0,0,89.0,1,88.0,0
42,max_effective,30,30,1,3,0.05,0.95,0.8976993022170192,21,79.0,0,80.0,0,86.0,1,84.0,0
43,max_effective,30,30,1,3,0.05,0.95,0.899130815574245,12,65.0,0,64.0,0,62.0,0,66.0,1
44,max_effective,30,30,1,3,0.05,0.95,0.942459780636198,13,73.0,0,74.0,0,75.0,1,72.0,0
45,max_effective,30,30,1,3,0.05,0.95,0.929397864015954,14,77.0,0,81.0,0,79.0,0,84.0,1
46,max_effective,30,30,1,3,0.05,0.95,0.9382066084884948,41,77.0,0,80.0,0,79.0,0,83.0,1
47,max_effective,30,30,1,3,0.05,0.95,0.8953013070698193,26,78.0,0,82.0,0,86.0,1,86.0,1
48,max_effective,30,30,1,3,0.05,0.95,0.92738239839645,27,80.0,0,81.0,0,88.0,1,88.0,1
49,max_effective,30,30,1,3,0.05,0.95,0.9337062713629604,9,59.0,1,59.0,1,59.0,1,59.0,1
50,max_effective,30,30,1,3,0.05,0.95,0.9411749527368214,9,69.0,1,67.0,0,67.0,0,64.0,0
51,max_effective,30,30,1,3,0.05,0.95,0.9469517080957934,11,81.0,1,81.0,1,80.0,0,79.0,0
52,max_effective,30,30,1,3,0.05,0.95,0.8932551286884695,9,69.0,1,69.0,1,69.0,1,68.0,0
53,max_effective,30,30,1,3,0.05,0.95,0.9399323237993502,53,79.0,0,83.0,0,88.0,0,89.0,1
54,max_effective,30,30,1,3,0.05,0.95,0.9249111038206967,34,74.0,0,78.0,0,79.0,1,78.0,0
55,max_effective,30,30,1,3,0.05,0.95,0.9327873536196916,13,71.0,0,74.0,0,75.0,1,74.0,0
56,max_effective,30,30,1,3,0.05,0.95,0.9434903809164588,55,86.0,0,87.0,0,87.0,0,88.0,1
57,max_effective,30,30,1,3,0.05,0.95,0.9446803962036756,17,81.0,0,84.0,0,85.0,0,89.0,1
58,max_effective,30,30,1,3,0.05,0.95,0.9053715768176992,31,75.0,0,76.0,0,78.0,1,78.0,1
59,max_effective,30,30,1,3,0.05,0.95,0.941340061208234,27,77.0,0,78.0,0,84.0,0,89.0,1
60,max_effective,30,30,1,3,0.05,0.95,0.9223090083227812,13,80.0,0,81.0,1,77.0,0,78.0,0
61,max_effective,30,30,1,3,0.05,0.95,0.9228136902311348,29,63.0,0,73.0,1,73.0,1,73.0,1
62,max_effective,30,30,1,3,0.05,0.95,0.9210701441309777,9,79.0,1,79.0,1,77.0,0,79.0,1
63,max_effective,30,30,1,3,0.05,0.95,0.9471880273674008,20,87.0,0,89.0,0,87.0,0,90.0,1
64,max_effective,30,30,1,3,0.05,0.95,0.9198958394778476,10,79.0,1,79.0,1,78.0,0,77.0,0
65,max_effective,30,30,1,3,0.05,0.95,0.9491820424429948,25,74.0,0,74.0,0,80.0,0,84.0,1
66,max_effective,30,30,1,3,0.05,0.95,0.9336171259985306,23,85.0,0,85.0,0,90.0,1,89.0,0
67,max_effective,30,30,1,3,0.05,0.95,0.9075937340919308,14,76.0,0,77.0,0,79.0,1,78.0,0
68,max_effective,30,30,1,3,0.05,0.95,0.9229253212470644,22,76.0,0,77.0,0,81.0,1,81.0,1
69,max_effective,30,30,1,3,0.05,0.95,0.9245868924697236,28,81.0,0,82.0,0,82.0,0,86.0,1
70,max_effective,30,30,1,3,0.05,0.95,0.9062034745329062,19,75.0,0,78.0,0,80.0,1,80.0,1
71,max_effective,30,30,1,3,0.05,0.95,0.9359370037477736,20,77.0,0,77.0,0,84.0,0,85.0,1
72,max_effective,30,30,1,3,0.05,0.95,0.937819376718116,16,76.0,1,76.0,1,74.0,0,76.0,1
73,max_effective,30,30,1,3,0.05,0.95,0.908874510186966,18,75.0,0,76.0,0,80.0,0,84.0,1
74,max_effective,30,30,1,3,0.05,0.95,0.94994622500838,38,68.0,0,70.0,0,72.0,0,76.0,1
75,max_effective,30,30,1,3,0.05,0.95,0.9454926751989444,13,65.0,1,65.0,1,64.0,0,63.0,0
76,max_effective,30,30,1,3,0.05,0.95,0.9453089393208132,36,83.0,0,83.0,0,85.0,0,90.0,1
77,max_effective,30,30,1,3,0.05,0.95,0.8710332263664542,25,73.0,0,74.0,0,74.0,0,76.0,1
78,max_effective,30,30,1,3,0.05,0.95,0.9492613067987108,29,84.0,0,84.0,0,88.0,0,90.0,1
79,max_effective,30,30,1,3,0.05,0.95,0.9376987842370352,13,66.0,0,69.0,1,67.0,0,69.0,1
80,max_effective,30,30,1,3,0.05,0.95,0.9415999889884672,7,65.0,1,65.0,1,65.0,1,64.0,0
81,max_effective,30,30,1,3,0.05,0.95,0.9283110834192702,62,66.0,0,68.0,0,75.0,0,82.0,1
82,max_effective,30,30,1,3,0.05,0.95,0.936346966945411,41,83.0,0,85.0,0,86.0,0,88.0,1
83,max_effective,30,30,1,3,0.05,0.95,0.944530744995716,25,77.0,0,80.0,0,83.0,1,81.0,0
84,max_effective,30,30,1,3,0.05,0.95,0.9217342594995224,12,77.0,0,82.0,0,83.0,1,81.0,0
85,max_effective,30,30,1,3,0.05,0.95,0.903481116679028,16,79.0,0,81.0,0,82.0,0,83.0,1
86,max_effective,30,30,1,3,0.05,0.95,0.9140682681891228,8,69.0,1,69.0,1,69.0,1,68.0,0
87,max_effective,30,30,1,3,0.05,0.95,0.94167433548168,36,85.0,0,86.0,1,86.0,1,86.0,1
88,max_effective,30,30,1,3,0.05,0.95,0.9253883869057998,16,75.0,0,78.0,0,82.0,1,81.0,0
89,max_effective,30,30,1,3,0.05,0.95,0.8829862534991316,16,77.0,0,78.0,0,77.0,0,79.0,1
90,max_effective,30,30,1,3,0.05,0.95,0.9067508324814136,20,83.0,0,84.0,1,84.0,1,84.0,1
91,max_effective,30,30,1,3,0.05,0.95,0.9332202404433798,16,78.0,0,82.0,0,83.0,1,81.0,0
92,max_effective,30,30,1,3,0.05,0.95,0.8833708313338783,16,66.0,0,70.0,1,69.0,0,69.0,0
93,max_effective,30,30,1,3,0.05,0.95,0.9118887873278794,5,60.0,1,60.0,1,60.0,1,60.0,1
94,max_effective,30,30,1,3,0.05,0.95,0.9490788900182044,52,75.0,0,81.0,1,79.0,0,80.0,0
95,max_effective,30,30,1,3,0.05,0.95,0.9201855121747428,15,76.0,0,78.0,0,83.0,1,83.0,1
96,max_effective,30,30,1,3,0.05,0.95,0.9275303843196132,17,75.0,0,77.0,0,80.0,1,79.0,0
97,max_effective,30,30,1,3,0.05,0.95,0.9462749157662738,11,81.0,0,83.0,1,79.0,0,77.0,0
98,max_effective,30,30,1,3,0.05,0.95,0.9471970550642904,28,71.0,0,78.0,0,83.0,1,82.0,0
99,max_effective,30,30,1,3,0.05,0.95,0.9441937119909022,20,73.0,0,75.0,0,79.0,1,78.0,0
100,max_effective,30,30,1,3,0.05,0.95,0.9243451937033318,12,75.0,0,76.0,1,75.0,0,75.0,0
101,max_effective,30,30,1,3,0.05,0.95,0.948665545443206,16,66.0,0,68.0,1,68.0,1,67.0,0
102,max_effective,30,30,1,3,0.05,0.95,0.939878924489432,20,83.0,0,82.0,0,86.0,1,84.0,0
103,max_effective,30,30,1,3,0.05,0.95,0.9094258188529925,9,67.0,1,67.0,1,65.0,0,63.0,0
104,max_effective,30,30,1,3,0.05,0.95,0.9055269049813536,11,57.0,1,57.0,1,57.0,1,57.0,1
105,max_effective,30,30,1,3,0.05,0.95,0.9390019898619338,24,86.0,0,85.0,0,85.0,0,89.0,1
106,max_effective,30,30,1,3,0.05,0.95,0.9379732358364808,22,75.0,0,77.0,0,86.0,1,81.0,0
107,max_effective,30,30,1,3,0.05,0.95,0.869115488303819,11,76.0,0,77.0,0,81.0,1,79.0,0
108,max_effective,30,30,1,3,0.05,0.95,0.9490837815372052,55,69.0,0,73.0,0,80.0,0,85.0,1
109,max_effective,30,30,1,3,0.05,0.95,0.8448091230389193,19,80.0,0,81.0,1,81.0,1,79.0,0
110,max_effective,30,30,1,3,0.05,0.95,0.8766310649993482,38,69.0,0,74.0,0,77.0,1,76.0,0
111,max_effective,30,30,1,3,0.05,0.95,0.8886001118059059,14,77.0,0,77.0,0,81.0,1,79.0,0
112,max_effective,30,30,1,3,0.05,0.95,0.9366767239741326,30,77.0,0,79.0,0,85.0,0,87.0,1
113,max_effective,30,30,1,3,0.05,0.95,0.9433566147813646,25,73.0,0,78.0,1,78.0,1,77.0,0
114,max_effective,30,30,1,3,0.05,0.95,0.947768885569098,65,73.0,0,76.0,0,87.0,1,85.0,0
115,max_effective,30,30,1,3,0.05,0.95,0.9307338644647936,12,75.0,0,78.0,0,79.0,1,75.0,0
116,max_effective,30,30,1,3,0.05,0.95,0.9333414269198436,5,55.0,1,55.0,1,55.0,1,55.0,1
117,max_effective,30,30,1,3,0.05,0.95,0.928099171179208,17,64.0,0,67.0,0,70.0,1,70.0,1
118,max_effective,30,30,1,3,0.05,0.95,0.9338790830842736,8,64.0,1,64.0,1,64.0,1,63.0,0
119,max_effective,30,30,1,3,0.05,0.95,0.9327563157276412,21,72.0,0,77.0,0,78.0,0,83.0,1
120,max_effective,30,30,1,3,0.05,0.95,0.907294788199104,18,75.0,0,78.0,1,78.0,1,77.0,0
121,max_effective,30,30,1,3,0.05,0.95,0.934283034514011,8,75.0,1,74.0,0,75.0,1,73.0,0
122,max_effective,30,30,1,3,0.05,0.95,0.9324761843365597,15,78.0,0,78.0,0,80.0,0,82.0,1
123,max_effective,30,30,1,3,0.05,0.95,0.9110435298497755,9,77.0,0,76.0,0,77.0,0,79.0,1
124,max_effective,30,30,1,3,0.05,0.95,0.934640333607016,13,83.0,0,83.0,0,84.0,1,83.0,0
125,max_effective,30,30,1,3,0.05,0.95,0.9314047294780856,31,83.0,0,84.0,0,85.0,0,86.0,1
126,max_effective,30,30,1,3,0.05,0.95,0.9439814254170756,14,82.0,0,83.0,0,82.0,0,84.0,1
127,max_effective,30,30,1,3,0.05,0.95,0.9088753186111312,16,78.0,1,74.0,0,71.0,0,72.0,0
128,max_effective,30,30,1,3,0.05,0.95,0.9279208052389948,63,76.0,0,77.0,0,84.0,0,86.0,1
129,max_effective,30,30,1,3,0.05,0.95,0.9415486029988184,8,63.0,1,63.0,1,63.0,1,62.0,0
130,max_effective,30,30,1,3,0.05,0.95,0.9051487822024836,17,84.0,1,84.0,1,81.0,0,80.0,0
131,max_effective,30,30,1,3,0.05,0.95,0.946740676073246,11,68.0,0,69.0,1,69.0,1,69.0,1
132,max_effective,30,30,1,3,0.05,0.95,0.9421208892968284,17,74.0,0,75.0,0,82.0,1,81.0,0
133,max_effective,30,30,1,3,0.05,0.95,0.904861466415966,9,80.0,1,80.0,1,80.0,1,80.0,1
134,max_effective,30,30,1,3,0.05,0.95,0.9476794973708764,76,88.0,0,89.0,0,90.0,1,90.0,1
135,max_effective,30,30,1,3,0.05,0.95,0.9051018767350064,26,76.0,0,75.0,0,73.0,0,82.0,1
136,max_effective,30,30,1,3,0.05,0.95,0.8942624423826336,10,71.0,0,70.0,0,73.0,1,73.0,1
137,max_effective,30,30,1,3,0.05,0.95,0.9497040141291002,12,81.0,0,85.0,1,84.0,0,84.0,0
138,max_effective,30,30,1,3,0.05,0.95,0.9279248691441256,9,75.0,0,78.0,1,78.0,1,76.0,0
139,max_effective,30,30,1,3,0.05,0.95,0.92382560072313,11,65.0,1,65.0,1,63.0,0,65.0,1
140,max_effective,30,30,1,3,0.05,0.95,0.9456854499435068,24,81.0,0,83.0,0,82.0,0,84.0,1
141,max_effective,30,30,1,3,0.05,0.95,0.9360053087459717,18,77.0,0,76.0,0,79.0,1,77.0,0
142,max_effective,30,30,1,3,0.05,0.95,0.9425956333070078,23,82.0,0,83.0,0,85.0,1,85.0,1
143,max_effective,30,30,1,3,0.05,0.95,0.9383331729829094,58,77.0,0,79.0,0,84.0,0,85.0,1
144,max_effective,30,30,1,3,0.05,0.95,0.903843619651464,13,78.0,0,84.0,0,81.0,0,86.0,1
145,max_effective,30,30,1,3,0.05,0.95,0.940112108183129,47,77.0,0,82.0,0,83.0,0,85.0,1
146,max_effective,30,30,1,3,0.05,0.95,0.9205657243164896,23,78.0,0,81.0,1,81.0,1,81.0,1
147,max_effective,30,30,1,3,0.05,0.95,0.9408539134430312,69,76.0,0,79.0,0,90.0,1,87.0,0
148,max_effective,30,30,1,3,0.05,0.95,0.9460751076765516,36,87.0,0,87.0,0,89.0,1,88.0,0
149,max_effective,30,30,1,3,0.05,0.95,0.8942301562152202,9,61.0,1,61.0,1,61.0,1,61.0,1
150,max_effective,30,30,1,3,0.05,0.95,0.9306806666784404,17,66.0,0,72.0,1,71.0,0,71.0,0
151,max_effective,30,30,1,3,0.05,0.95,0.9048853111892948,20,80.0,0,79.0,0,83.0,1,83.0,1
152,max_effective,30,30,1,3,0.05,0.95,0.906236277035816,13,72.0,0,76.0,1,75.0,0,73.0,0
153,max_effective,30,30,1,3,0.05,0.95,0.9374989147763084,15,80.0,0,83.0,1,82.0,0,79.0,0
154,max_effective,30,30,1,3,0.05,0.95,0.9280708845810364,38,79.0,0,83.0,0,84.0,1,84.0,1
155,max_effective,30,30,1,3,0.05,0.95,0.9360677819165713,27,74.0,0,76.0,0,81.0,1,81.0,1
156,max_effective,30,30,1,3,0.05,0.95,0.9487019841496586,30,82.0,0,84.0,0,83.0,0,86.0,1
157,max_effective,30,30,1,3,0.05,0.95,0.8884261881987164,7,62.0,1,62.0,1,62.0,1,62.0,1
158,max_effective,30,30,1,3,0.05,0.95,0.8934442587745997,16,69.0,0,69.0,0,71.0,1,68.0,0
159,max_effective,30,30,1,3,0.05,0.95,0.9491250992415848,13,70.0,0,74.0,0,75.0,0,76.0,1
160,max_effective,30,30,1,3,0.05,0.95,0.9232583028817716,20,68.0,0,69.0,1,68.0,0,69.0,1
161,max_effective,30,30,1,3,0.05,0.95,0.9055180416590278,10,71.0,0,73.0,1,72.0,0,73.0,1
162,max_effective,30,30,1,3,0.05,0.95,0.9462241669239604,27,65.0,0,68.0,0,77.0,1,73.0,0
163,max_effective,30,30,1,3,0.05,0.95,0.8797196414451997,8,61.0,1,61.0,1,61.0,1,61.0,1
164,max_effective,30,30,1,3,0.05,0.95,0.9337920140994092,13,77.0,1,77.0,1,76.0,0,75.0,0
165,max_effective,30,30,1,3,0.05,0.95,0.9473154288448048,12,75.0,0,79.0,1,72.0,0,75.0,0
166,max_effective,30,30,1,3,0.05,0.95,0.9043672833528524,7,67.0,1,67.0,1,67.0,1,67.0,1
167,max_effective,30,30,1,3,0.05,0.95,0.9353835024655368,12,84.0,0,85.0,1,85.0,1,85.0,1
168,max_effective,30,30,1,3,0.05,0.95,0.9348597605151304,13,74.0,0,75.0,1,72.0,0,75.0,1
169,max_effective,30,30,1,3,0.05,0.95,0.9168054707639516,15,78.0,1,78.0,1,74.0,0,78.0,1
170,max_effective,30,30,1,3,0.05,0.95,0.945211593511684,45,81.0,0,83.0,0,88.0,1,88.0,1
171,max_effective,30,30,1,3,0.05,0.95,0.924948709664569,26,83.0,0,83.0,0,85.0,0,87.0,1
172,max_effective,30,30,1,3,0.05,0.95,0.9075726476853772,6,63.0,1,63.0,1,63.0,1,62.0,0
173,max_effective,30,30,1,3,0.05,0.95,0.9499280130058644,25,85.0,0,85.0,0,87.0,0,88.0,1
174,max_effective,30,30,1,3,0.05,0.95,0.9367840472869196,47,81.0,0,82.0,0,88.0,0,89.0,1
175,max_effective,30,30,1,3,0.05,0.95,0.8969913140223668,12,82.0,0,83.0,0,85.0,1,85.0,1
176,max_effective,30,30,1,3,0.05,0.95,0.9005734864630307,34,81.0,0,82.0,0,86.0,0,89.0,1
177,max_effective,30,30,1,3,0.05,0.95,0.9445001871218152,48,70.0,0,75.0,0,82.0,0,83.0,1
178,max_effective,30,30,1,3,0.05,0.95,0.8906074584912135,9,63.0,1,63.0,1,63.0,1,62.0,0
179,max_effective,30,30,1,3,0.05,0.95,0.935606116145456,20,80.0,0,81.0,0,83.0,0,84.0,1
180,max_effective,30,30,1,3,0.05,0.95,0.8412079741425534,5,50.0,1,50.0,1,50.0,1,50.0,1
181,max_effective,30,30,1,3,0.05,0.95,0.9113451057253878,21,83.0,0,83.0,0,84.0,1,83.0,0
182,max_effective,30,30,1,3,0.05,0.95,0.9045737495835195,12,74.0,0,74.0,0,76.0,0,79.0,1
183,max_effective,30,30,1,3,0.05,0.95,0.9215025174018212,26,76.0,0,78.0,0,83.0,0,87.0,1
184,max_effective,30,30,1,3,0.05,0.95,0.9410634255773797,41,80.0,0,84.0,0,87.0,1,86.0,0
185,max_effective,30,30,1,3,0.05,0.95,0.9126037544287584,9,75.0,0,76.0,1,76.0,1,75.0,0
186,max_effective,30,30,1,3,0.05,0.95,0.9497145868551348,19,81.0,0,84.0,1,84.0,1,82.0,0
187,max_effective,30,30,1,3,0.05,0.95,0.943063775987746,23,78.0,0,81.0,0,90.0,1,88.0,0
188,max_effective,30,30,1,3,0.05,0.95,0.9341427500392104,26,78.0,0,79.0,0,85.0,1,83.0,0
189,max_effective,30,30,1,3,0.05,0.95,0.9216278672494465,10,64.0,1,64.0,1,64.0,1,64.0,1
190,max_effective,30,30,1,3,0.05,0.95,0.9311508275313594,24,72.0,0,75.0,0,81.0,1,81.0,1
191,max_effective,30,30,1,3,0.05,0.95,0.9415182713215892,41,83.0,0,84.0,1,84.0,1,84.0,1
192,max_effective,30,30,1,3,0.05,0.95,0.911371844348765,22,78.0,0,82.0,0,85.0,1,84.0,0
193,max_effective,30,30,1,3,0.05,0.95,0.9094920695815716,11,73.0,0,75.0,1,75.0,1,74.0,0
194,max_effective,30,30,1,3,0.05,0.95,0.9114205221794192,13,73.0,0,74.0,0,74.0,0,77.0,1
195,max_effective,30,30,1,3,0.05,0.95,0.8624336030928851,12,78.0,0,81.0,0,82.0,1,80.0,0
196,max_effective,30,30,1,3,0.05,0.95,0.8504351098091717,8,71.0,1,70.0,0,68.0,0,69.0,0
197,max_effective,30,30,1,3,0.05,0.95,0.892590541597488,20,64.0,0,70.0,1,70.0,1,70.0,1
198,max_effective,30,30,1,3,0.05,0.95,0.8897017106061607,31,64.0,0,75.0,0,77.0,1,75.0,0
199,max_effective,30,30,1,3,0.05,0.95,0.9198493738642745,6,58.0,1,58.0,1,58.0,1,58.0,1
200,max_effective,30,30,1,3,0.05,0.95,0.8988094669693958,35,79.0,0,81.0,0,87.0,1,85.0,0
201,max_effective,30,30,1,3,0.05,0.95,0.9172889084994742,19,77.0,0,80.0,0,85.0,1,85.0,1
202,max_effective,30,30,1,3,0.05,0.95,0.9424619990700306,32,78.0,0,79.0,0,81.0,1,80.0,0
203,max_effective,30,30,1,3,0.05,0.95,0.9440054572676958,9,71.0,1,71.0,1,70.0,0,71.0,1
204,max_effective,30,30,1,3,0.05,0.95,0.9450215482496288,21,78.0,0,83.0,0,89.0,1,89.0,1
205,max_effective,30,30,1,3,0.05,0.95,0.8962607143188972,30,78.0,0,82.0,0,84.0,0,86.0,1
206,max_effective,30,30,1,3,0.05,0.95,0.9499633345415136,28,73.0,0,80.0,0,85.0,0,86.0,1
207,max_effective,30,30,1,3,0.05,0.95,0.9339927732866248,16,67.0,0,68.0,0,73.0,1,70.0,0
208,max_effective,30,30,1,3,0.05,0.95,0.9179074639352264,12,71.0,0,71.0,0,73.0,1,73.0,1
209,max_effective,30,30,1,3,0.05,0.95,0.9292229528597956,45,78.0,0,79.0,0,80.0,0,81.0,1
210,max_effective,30,30,1,3,0.05,0.95,0.8932111532844602,12,79.0,1,78.0,0,78.0,0,76.0,0
211,max_effective,30,30,1,3,0.05,0.95,0.8382985113746154,8,57.0,1,57.0,1,57.0,1,57.0,1
212,max_effective,30,30,1,3,0.05,0.95,0.9425600974740816,24,82.0,0,84.0,1,81.0,0,82.0,0
213,max_effective,30,30,1,3,0.05,0.95,0.936836525994883,16,71.0,0,73.0,0,77.0,0,78.0,1
214,max_effective,30,30,1,3,0.05,0.95,0.936979120321998,23,83.0,0,83.0,0,87.0,1,86.0,0
215,max_effective,30,30,1,3,0.05,0.95,0.9197055320590022,20,78.0,0,82.0,0,88.0,0,89.0,1
216,max_effective,30,30,1,3,0.05,0.95,0.9409677751229232,22,77.0,0,78.0,0,84.0,0,85.0,1
217,max_effective,30,30,1,3,0.05,0.95,0.8992699255754625,15,84.0,1,84.0,1,81.0,0,80.0,0
218,max_effective,30,30,1,3,0.05,0.95,0.9476321931005168,65,79.0,0,81.0,0,82.0,0,87.0,1
219,max_effective,30,30,1,3,0.05,0.95,0.9129904499582048,27,73.0,0,76.0,0,82.0,1,82.0,1
220,max_effective,30,30,1,3,0.05,0.95,0.9397706510555006,21,73.0,0,77.0,0,82.0,1,82.0,1
221,max_effective,30,30,1,3,0.05,0.95,0.9443005559762704,23,78.0,0,77.0,0,80.0,1,80.0,1
222,max_effective,30,30,1,3,0.05,0.95,0.8985432811749534,15,83.0,0,82.0,0,84.0,1,83.0,0
223,max_effective,30,30,1,3,0.05,0.95,0.9226195237978224,16,82.0,0,79.0,0,75.0,0,86.0,1
224,max_effective,30,30,1,3,0.05,0.95,0.9263427145511828,18,70.0,0,76.0,0,80.0,0,81.0,1
225,max_effective,30,30,1,3,0.05,0.95,0.9231160527774496,17,73.0,0,76.0,1,74.0,0,73.0,0
226,max_effective,30,30,1,3,0.05,0.95,0.9383187090814652,14,77.0,1,77.0,1,76.0,0,77.0,1
227,max_effective,30,30,1,3,0.05,0.95,0.9215354615762072,12,79.0,0,81.0,0,82.0,0,83.0,1
228,max_effective,30,30,1,3,0.05,0.95,0.9132257380443848,26,78.0,1,78.0,1,77.0,0,76.0,0
229,max_effective,30,30,1,3,0.05,0.95,0.8952058849924325,17,79.0,0,80.0,0,81.0,0,84.0,1
230,max_effective,30,30,1,3,0.05,0.95,0.9303967634718522,25,85.0,1,85.0,1,84.0,0,85.0,1
231,max_effective,30,30,1,3,0.05,0.95,0.9424085698965362,54,66.0,0,69.0,0,75.0,0,85.0,1
232,max_effective,30,30,1,3,0.05,0.95,0.8565926246269848,7,67.0,1,67.0,1,67.0,1,67.0,1
233,max_effective,30,30,1,3,0.05,0.95,0.9311902415429432,25,80.0,0,80.0,0,87.0,1,86.0,0
234,max_effective,30,30,1,3,0.05,0.95,0.9395316574307436,54,75.0,0,75.0,0,85.0,1,84.0,0
235,max_effective,30,30,1,3,0.05,0.95,0.9384496266928783,29,83.0,0,88.0,0,90.0,1,87.0,0
236,max_effective,30,30,1,3,0.05,0.95,0.9322934210186704,36,73.0,0,75.0,0,84.0,1,82.0,0
237,max_effective,30,30,1,3,0.05,0.95,0.9359329989956882,69,65.0,0,69.0,0,77.0,0,79.0,1
238,max_effective,30,30,1,3,0.05,0.95,0.8954470245134646,26,81.0,1,81.0,1,80.0,0,81.0,1
239,max_effective,30,30,1,3,0.05,0.95,0.9165428091077764,12,69.0,0,72.0,1,70.0,0,72.0,1
240,max_effective,30,30,1,3,0.05,0.95,0.9413479797304464,33,82.0,0,82.0,0,86.0,1,84.0,0
241,max_effective,30,30,1,3,0.05,0.95,0.9388938491813136,47,79.0,0,80.0,0,85.0,0,88.0,1
242,max_effective,30,30,1,3,0.05,0.95,0.923415917626226,7,71.0,1,71.0,1,70.0,0,70.0,0
243,max_effective,30,30,1,3,0.05,0.95,0.9011646528564774,20,75.0,0,77.0,0,78.0,1,76.0,0
244,max_effective,30,30,1,3,0.05,0.95,0.9327848629672624,11,75.0,0,75.0,0,76.0,1,76.0,1
245,max_effective,30,30,1,3,0.05,0.95,0.7987981751425487,23,82.0,0,82.0,0,82.0,0,86.0,1
246,max_effective,30,30,1,3,0.05,0.95,0.9438669949432676,8,73.0,0,73.0,0,74.0,1,74.0,1
247,max_effective,30,30,1,3,0.05,0.95,0.939605912856732,28,85.0,0,85.0,0,84.0,0,88.0,1
248,max_effective,30,30,1,3,0.05,0.95,0.8836368867621958,14,74.0,0,78.0,1,78.0,1,78.0,1
249,max_effective,30,30,1,3,0.05,0.95,0.8755399654265522,23,72.0,0,74.0,0,76.0,0,77.0,1
250,max_effective,30,30,1,3,0.05,0.95,0.9249984616182052,36,75.0,0,77.0,0,79.0,0,82.0,1
251,max_effective,30,30,1,3,0.05,0.95,0.9487118272354368,15,71.0,0,73.0,0,75.0,0,78.0,1
252,max_effective,30,30,1,3,0.05,0.95,0.9400443494695816,24,84.0,0,84.0,0,85.0,1,83.0,0
253,max_effective,30,30,1,3,0.05,0.95,0.9431036876449996,6,65.0,1,65.0,1,65.0,1,65.0,1
254,max_effective,30,30,1,3,0.05,0.95,0.943997330320064,24,68.0,0,69.0,0,68.0,0,75.0,1
255,max_effective,30,30,1,3,0.05,0.95,0.9401362490126276,24,84.0,0,86.0,1,85.0,0,85.0,0
256,max_effective,30,30,1,3,0.05,0.95,0.925928767840975,7,69.0,1,69.0,1,68.0,0,68.0,0
257,max_effective,30,30,1,3,0.05,0.95,0.9399183487337636,26,84.0,0,84.0,0,83.0,0,86.0,1
258,max_effective,30,30,1,3,0.05,0.95,0.8622395938778306,12,76.0,0,76.0,0,76.0,0,79.0,1
259,max_effective,30,30,1,3,0.05,0.95,0.9348574504129776,25,82.0,0,82.0,0,86.0,0,88.0,1
260,max_effective,30,30,1,3,0.05,0.95,0.9353314384402168,23,76.0,0,78.0,0,86.0,0,88.0,1
261,max_effective,30,30,1,3,0.05,0.95,0.873603341114822,12,76.0,0,77.0,1,76.0,0,74.0,0
262,max_effective,30,30,1,3,0.05,0.95,0.912774701031226,12,79.0,1,78.0,0,77.0,0,76.0,0
263,max_effective,30,30,1,3,0.05,0.95,0.9319783728528273,26,81.0,0,83.0,0,86.0,1,85.0,0
264,max_effective,30,30,1,3,0.05,0.95,0.9492983942469568,43,84.0,0,85.0,0,86.0,0,88.0,1
265,max_effective,30,30,1,3,0.05,0.95,0.9102174170061128,13,71.0,0,72.0,0,75.0,1,75.0,1
266,max_effective,30,30,1,3,0.05,0.95,0.9452851393081204,13,54.0,1,54.0,1,54.0,1,54.0,1
267,max_effective,30,30,1,3,0.05,0.95,0.946908812372836,13,81.0,0,84.0,1,75.0,0,81.0,0
268,max_effective,30,30,1,3,0.05,0.95,0.9155147331097864,46,77.0,0,79.0,0,80.0,0,82.0,1
269,max_effective,30,30,1,3,0.05,0.95,0.9034151307559414,25,62.0,0,67.0,0,75.0,0,76.0,1
270,max_effective,30,30,1,3,0.05,0.95,0.9073751881936336,12,65.0,1,65.0,1,63.0,0,65.0,1
271,max_effective,30,30,1,3,0.05,0.95,0.9145059600991337,12,81.0,0,82.0,1,82.0,1,82.0,1
272,max_effective,30,30,1,3,0.05,0.95,0.8853042096860375,7,50.0,1,50.0,1,50.0,1,50.0,1
273,max_effective,30,30,1,3,0.05,0.95,0.9389048972622148,19,81.0,0,83.0,0,84.0,1,84.0,1
274,max_effective,30,30,1,3,0.05,0.95,0.9168146577451236,18,66.0,0,69.0,1,69.0,1,68.0,0
275,max_effective,30,30,1,3,0.05,0.95,0.9046311947275252,15,75.0,1,73.0,0,74.0,0,75.0,1
276,max_effective,30,30,1,3,0.05,0.95,0.9438129818573716,25,79.0,0,81.0,0,82.0,0,86.0,1
277,max_effective,30,30,1,3,0.05,0.95,0.9456911552932084,23,83.0,0,83.0,0,81.0,0,85.0,1
278,max_effective,30,30,1,3,0.05,0.95,0.9068562230816996,17,73.0,0,73.0,0,76.0,1,76.0,1
279,max_effective,30,30,1,3,0.05,0.95,0.9442787529611676,13,77.0,0,80.0,0,83.0,1,82.0,0
280,max_effective,30,30,1,3,0.05,0.95,0.8622604132034444,9,74.0,0,75.0,1,75.0,1,73.0,0
281,max_effective,30,30,1,3,0.05,0.95,0.929263218405258,20,82.0,0,84.0,0,89.0,1,89.0,1
282,max_effective,30,30,1,3,0.05,0.95,0.9007431880995888,19,81.0,1,80.0,0,81.0,1,81.0,1
283,max_effective,30,30,1,3,0.05,0.95,0.93723373356205,27,86.0,0,86.0,0,88.0,1,86.0,0
284,max_effective,30,30,1,3,0.05,0.95,0.937490639857015,47,75.0,0,78.0,0,80.0,0,82.0,1
285,max_effective,30,30,1,3,0.05,0.95,0.9315503667074077,18,74.0,1,72.0,0,69.0,0,73.0,0
286,max_effective,30,30,1,3,0.05,0.95,0.9336940414660432,75,84.0,0,84.0,0,87.0,1,85.0,0
287,max_effective,30,30,1,3,0.05,0.95,0.945485661746617,38,78.0,0,83.0,0,87.0,1,87.0,1
288,max_effective,30,30,1,3,0.05,0.95,0.910106410644822,10,71.0,0,73.0,1,72.0,0,72.0,0
289,max_effective,30,30,1,3,0.05,0.95,0.9253590536626628,9,77.0,1,77.0,1,75.0,0,74.0,0
290,max_effective,30,30,1,3,0.05,0.95,0.9026454997614696,18,76.0,0,81.0,1,78.0,0,78.0,0
291,max_effective,30,30,1,3,0.05,0.95,0.8512158675551685,12,62.0,1,62.0,1,62.0,1,62.0,1
292,max_effective,30,30,1,3,0.05,0.95,0.9202796530074828,11,70.0,1,70.0,1,70.0,1,69.0,0
293,max_effective,30,30,1,3,0.05,0.95,0.8866640635056702,7,66.0,1,66.0,1,66.0,1,65.0,0
294,max_effective,30,30,1,3,0.05,0.95,0.8917620603693306,14,73.0,0,74.0,0,76.0,0,77.0,1
295,max_effective,30,30,1,3,0.05,0.95,0.9318629611351824,20,80.0,0,80.0,0,81.0,1,79.0,0
296,max_effective,30,30,1,3,0.05,0.95,0.8828281659867415,8,56.0,1,56.0,1,56.0,1,56.0,1
297,max_effective,30,30,1,3,0.05,0.95,0.8270750326529969,7,64.0,1,64.0,1,64.0,1,64.0,1
298,max_effective,30,30,1,3,0.05,0.95,0.929518650033042,21,76.0,0,80.0,0,81.0,0,84.0,1
299,max_effective,30,30,1,3,0.05,0.95,0.9234111953037152,16,79.0,0,81.0,1,80.0,0,81.0,1
300,max_effective,30,30,1,3,0.05,0.95,0.923768403540736,12,73.0,1,73.0,1,71.0,0,73.0,1
301,max_effective,30,30,1,3,0.05,0.95,0.9111051383822087,21,79.0,0,81.0,0,85.0,1,83.0,0
302,max_effective,30,30,1,3,0.05,0.95,0.909769934261378,19,79.0,0,81.0,0,85.0,0,86.0,1
303,max_effective,30,30,1,3,0.05,0.95,0.9427824303590604,14,73.0,0,73.0,0,71.0,0,75.0,1
304,max_effective,30,30,1,3,0.05,0.95,0.8645873823854504,16,78.0,0,78.0,0,79.0,0,85.0,1
305,max_effective,30,30,1,3,0.05,0.95,0.8398596487315633,9,67.0,1,67.0,1,67.0,1,67.0,1
306,max_effective,30,30,1,3,0.05,0.95,0.9262439615238048,15,82.0,0,84.0,0,85.0,1,81.0,0
307,max_effective,30,30,1,3,0.05,0.95,0.943703237086416,54,77.0,0,81.0,0,87.0,0,88.0,1
308,max_effective,30,30,1,3,0.05,0.95,0.9497401641831652,38,81.0,0,82.0,0,88.0,0,89.0,1
309,max_effective,30,30,1,3,0.05,0.95,0.8814409793373484,11,63.0,1,63.0,1,63.0,1,63.0,1
310,max_effective,30,30,1,3,0.05,0.95,0.9309926822182262,9,83.0,0,84.0,1,81.0,0,81.0,0
311,max_effective,30,30,1,3,0.05,0.95,0.8581911206591472,13,68.0,0,69.0,1,69.0,1,69.0,1
312,max_effective,30,30,1,3,0.05,0.95,0.9186643588853304,17,74.0,0,76.0,1,73.0,0,72.0,0
313,max_effective,30,30,1,3,0.05,0.95,0.9149893391738644,8,65.0,1,65.0,1,65.0,1,65.0,1
314,max_effective,30,30,1,3,0.05,0.95,0.9280332045291846,11,77.0,0,78.0,1,75.0,0,72.0,0
315,max_effective,30,30,1,3,0.05,0.95,0.933963790194004,7,58.0,1,58.0,1,58.0,1,58.0,1
316,max_effective,30,30,1,3,0.05,0.95,0.919964800868698,7,53.0,1,53.0,1,53.0,1,53.0,1
317,max_effective,30,30,1,3,0.05,0.95,0.946044512655172,43,75.0,0,78.0,0,85.0,1,83.0,0
318,max_effective,30,30,1,3,0.05,0.95,0.9354521746359226,39,79.0,0,81.0,0,84.0,1,83.0,0
319,max_effective,30,30,1,3,0.05,0.95,0.9335137814815454,41,84.0,0,84.0,0,84.0,0,86.0,1
320,max_effective,30,30,1,3,0.05,0.95,0.8854242379212024,17,75.0,0,76.0,1,75.0,0,76.0,1
321,max_effective,30,30,1,3,0.05,0.95,0.9283896763076332,13,76.0,1,76.0,1,75.0,0,74.0,0
322,max_effective,30,30,1,3,0.05,0.95,0.9153803295040286,18,67.0,0,69.0,0,71.0,1,71.0,1
323,max_effective,30,30,1,3,0.05,0.95,0.9364399334925878,22,85.0,0,85.0,0,86.0,0,87.0,1
324,max_effective,30,30,1,3,0.05,0.95,0.9315105785844606,87,79.0,0,80.0,0,85.0,1,84.0,0
325,max_effective,30,30,1,3,0.05,0.95,0.9472853997025016,13,69.0,0,71.0,0,71.0,0,75.0,1
326,max_effective,30,30,1,3,0.05,0.95,0.8900470525048371,12,66.0,1,66.0,1,66.0,1,66.0,1
327,max_effective,30,30,1,3,0.05,0.95,0.947219300343002,64,74.0,0,75.0,0,85.0,0,86.0,1
328,max_effective,30,30,1,3,0.05,0.95,0.932182830171311,6,61.0,1,61.0,1,61.0,1,61.0,1
329,max_effective,30,30,1,3,0.05,0.95,0.9231282143607048,29,81.0,0,83.0,1,83.0,1,82.0,0
330,max_effective,30,30,1,3,0.05,0.95,0.9399412978494748,9,81.0,1,80.0,0,78.0,0,75.0,0
331,max_effective,30,30,1,3,0.05,0.95,0.8531229897214795,28,68.0,0,69.0,0,74.0,0,76.0,1
332,max_effective,30,30,1,3,0.05,0.95,0.9190438931827428,9,63.0,1,63.0,1,63.0,1,63.0,1
333,max_effective,30,30,1,3,0.05,0.95,0.9488794748038908,47,81.0,0,83.0,0,84.0,1,82.0,0
334,max_effective,30,30,1,3,0.05,0.95,0.8511865523234181,8,65.0,1,65.0,1,65.0,1,65.0,1
335,max_effective,30,30,1,3,0.05,0.95,0.9428919187559968,70,63.0,0,66.0,0,77.0,1,76.0,0
336,max_effective,30,30,1,3,0.05,0.95,0.8981046898631344,6,61.0,1,61.0,1,61.0,1,61.0,1
337,max_effective,30,30,1,3,0.05,0.95,0.9366940016760478,6,61.0,1,61.0,1,61.0,1,61.0,1
338,max_effective,30,30,1,3,0.05,0.95,0.9220837121249384,12,77.0,0,80.0,0,79.0,0,81.0,1
339,max_effective,30,30,1,3,0.05,0.95,0.9397271859707088,13,82.0,0,85.0,1,84.0,0,84.0,0
340,max_effective,30,30,1,3,0.05,0.95,0.9286060643875316,8,81.0,0,82.0,1,79.0,0,79.0,0
341,max_effective,30,30,1,3,0.05,0.95,0.93441413854329,16,76.0,1,76.0,1,74.0,0,72.0,0
342,max_effective,30,30,1,3,0.05,0.95,0.9434133338615563,15,82.0,0,81.0,0,85.0,0,86.0,1
343,max_effective,30,30,1,3,0.05,0.95,0.9437205433704052,16,78.0,0,82.0,0,86.0,1,83.0,0
344,max_effective,30,30,1,3,0.05,0.95,0.9445842132783064,38,79.0,0,81.0,1,79.0,0,77.0,0
345,max_effective,30,30,1,3,0.05,0.95,0.926682641864275,20,74.0,0,75.0,0,80.0,1,79.0,0
346,max_effective,30,30,1,3,0.05,0.95,0.9147971975955148,26,74.0,0,77.0,0,83.0,0,87.0,1
347,max_effective,30,30,1,3,0.05,0.95,0.9490965597264276,38,82.0,0,85.0,0,88.0,1,88.0,1
348,max_effective,30,30,1,3,0.05,0.95,0.94620425335373,15,81.0,0,83.0,1,80.0,0,78.0,0
349,max_effective,30,30,1,3,0.05,0.95,0.9426833150229956,14,74.0,0,74.0,0,79.0,1,79.0,1
350,max_effective,30,30,1,3,0.05,0.95,0.9058080815770252,17,68.0,0,71.0,1,69.0,0,69.0,0
351,max_effective,30,30,1,3,0.05,0.95,0.9480089510850312,20,82.0,0,83.0,0,85.0,0,87.0,1
352,max_effective,30,30,1,3,0.05,0.95,0.914722373802107,11,79.0,1,79.0,1,77.0,0,76.0,0
353,max_effective,30,30,1,3,0.05,0.95,0.9361356710104594,46,79.0,0,80.0,0,83.0,0,84.0,1
354,max_effective,30,30,1,3,0.05,0.95,0.9480524127602232,69,74.0,0,73.0,0,71.0,0,78.0,1
355,max_effective,30,30,1,3,0.05,0.95,0.9231954251376832,32,72.0,0,77.0,0,80.0,0,82.0,1
356,max_effective,30,30,1,3,0.05,0.95,0.9434579481187962,50,67.0,0,70.0,0,76.0,0,82.0,1
357,max_effective,30,30,1,3,0.05,0.95,0.8628804525832975,10,73.0,0,75.0,1,74.0,0,74.0,0
358,max_effective,30,30,1,3,0.05,0.95,0.9484896529427213,31,79.0,0,82.0,0,87.0,0,88.0,1
359,max_effective,30,30,1,3,0.05,0.95,0.938522916567582,16,82.0,0,87.0,0,88.0,1,87.0,0
360,max_effective,30,30,1,3,0.05,0.95,0.9481508589326784,18,72.0,0,73.0,0,79.0,0,82.0,1
361,max_effective,30,30,1,3,0.05,0.95,0.8725697176039526,9,63.0,1,63.0,1,63.0,1,63.0,1
362,max_effective,30,30,1,3,0.05,0.95,0.916836492183256,37,71.0,0,74.0,0,78.0,0,81.0,1
363,max_effective,30,30,1,3,0.05,0.95,0.8983723337851912,18,79.0,0,80.0,0,84.0,1,83.0,0
364,max_effective,30,30,1,3,0.05,0.95,0.9140676508222524,26,73.0,0,75.0,0,77.0,0,80.0,1
365,max_effective,30,30,1,3,0.05,0.95,0.8810091349226319,9,71.0,0,72.0,1,70.0,0,70.0,0
366,max_effective,30,30,1,3,0.05,0.95,0.918833388748374,18,75.0,0,76.0,1,74.0,0,73.0,0
367,max_effective,30,30,1,3,0.05,0.95,0.9244945197704612,14,77.0,1,77.0,1,76.0,0,76.0,0
368,max_effective,30,30,1,3,0.05,0.95,0.912275573475393,13,78.0,1,77.0,0,74.0,0,73.0,0
369,max_effective,30,30,1,3,0.05,0.95,0.9111882845764956,15,75.0,0,78.0,0,81.0,1,80.0,0
370,max_effective,30,30,1,3,0.05,0.95,0.942628723752624,30,77.0,0,80.0,0,81.0,0,84.0,1
371,max_effective,30,30,1,3,0.05,0.95,0.9193886665690648,8,78.0,0,79.0,1,77.0,0,79.0,1
372,max_effective,30,30,1,3,0.05,0.95,0.903722031356768,16,77.0,0,77.0,0,79.0,1,74.0,0
373,max_effective,30,30,1,3,0.05,0.95,0.9444804223282536,23,86.0,0,87.0,0,86.0,0,88.0,1
374,max_effective,30,30,1,3,0.05,0.95,0.9449185536792628,25,80.0,0,82.0,1,82.0,1,81.0,0
375,max_effective,30,30,1,3,0.05,0.95,0.929290176670198,42,68.0,0,71.0,0,77.0,1,77.0,1
376,max_effective,30,30,1,3,0.05,0.95,0.9427029168341208,38,68.0,0,80.0,1,80.0,1,79.0,0
377,max_effective,30,30,1,3,0.05,0.95,0.9416202599936488,14,74.0,0,75.0,0,80.0,1,78.0,0
378,max_effective,30,30,1,3,0.05,0.95,0.944051788637694,16,79.0,1,78.0,0,79.0,1,77.0,0
379,max_effective,30,30,1,3,0.05,0.95,0.8997551778128743,13,83.0,0,84.0,1,84.0,1,80.0,0
380,max_effective,30,30,1,3,0.05,0.95,0.8269689918133558,12,58.0,1,58.0,1,58.0,1,58.0,1
381,max_effective,30,30,1,3,0.05,0.95,0.9437060094253664,45,80.0,0,84.0,0,87.0,1,87.0,1
382,max_effective,30,30,1,3,0.05,0.95,0.946390693378524,41,82.0,0,82.0,0,86.0,0,87.0,1
383,max_effective,30,30,1,3,0.05,0.95,0.9412826608030156,27,76.0,0,76.0,0,82.0,1,82.0,1
384,max_effective,30,30,1,3,0.05,0.95,0.918179666231068,13,79.0,0,81.0,1,81.0,1,79.0,0
385,max_effective,30,30,1,3,0.05,0.95,0.9362154206033582,9,57.0,1,57.0,1,57.0,1,56.0,0
386,max_effective,30,30,1,3,0.05,0.95,0.8705270759429148,8,78.0,1,78.0,1,75.0,0,72.0,0
387,max_effective,30,30,1,3,0.05,0.95,0.9369548080175892,17,70.0,0,73.0,0,75.0,1,75.0,1
388,max_effective,30,30,1,3,0.05,0.95,0.8728284871092963,8,68.0,1,67.0,0,66.0,0,66.0,0
389,max_effective,30,30,1,3,0.05,0.95,0.920687522838655,27,73.0,0,72.0,0,80.0,1,80.0,1
390,max_effective,30,30,1,3,0.05,0.95,0.9293967641253004,14,77.0,0,77.0,0,78.0,1,77.0,0
391,max_effective,30,30,1,3,0.05,0.95,0.9398670066097397,14,77.0,0,78.0,0,77.0,0,80.0,1
392,max_effective,30,30,1,3,0.05,0.95,0.949114617890174,55,78.0,0,81.0,0,89.0,0,90.0,1
393,max_effective,30,30,1,3,0.05,0.95,0.9384938496261992,42,80.0,0,80.0,0,85.0,0,87.0,1
394,max_effective,30,30,1,3,0.05,0.95,0.9482705998648618,72,78.0,0,81.0,0,87.0,0,88.0,1
395,max_effective,30,30,1,3,0.05,0.95,0.9150019946957232,19,69.0,0,74.0,0,74.0,0,75.0,1
396,max_effective,30,30,1,3,0.05,0.95,0.8817371589397122,15,77.0,1,76.0,0,75.0,0,74.0,0
397,max_effective,30,30,1,3,0.05,0.95,0.908514183409456,18,75.0,0,77.0,0,77.0,0,78.0,1
398,max_effective,30,30,1,3,0.05,0.95,0.9358242153861542,21,81.0,0,81.0,0,82.0,0,84.0,1
399,max_effective,30,30,1,3,0.05,0.95,0.938312858262084,33,79.0,0,81.0,0,83.0,1,82.0,0
400,max_effective,30,30,1,3,0.05,0.95,0.8750652135263697,11,74.0,0,75.0,1,75.0,1,75.0,1
401,max_effective,30,30,1,3,0.05,0.95,0.9340826141754176,19,81.0,0,82.0,0,83.0,0,88.0,1
402,max_effective,30,30,1,3,0.05,0.95,0.9365920605432168,14,81.0,1,81.0,1,76.0,0,79.0,0
403,max_effective,30,30,1,3,0.05,0.95,0.9402538100670328,17,78.0,0,80.0,0,80.0,0,84.0,1
404,max_effective,30,30,1,3,0.05,0.95,0.942952379642624,10,76.0,0,76.0,0,75.0,0,77.0,1
405,max_effective,30,30,1,3,0.05,0.95,0.889929003141174,9,84.0,1,84.0,1,83.0,0,83.0,0
406,max_effective,30,30,1,3,0.05,0.95,0.9451595258379024,14,72.0,0,75.0,1,74.0,0,73.0,0
407,max_effective,30,30,1,3,0.05,0.95,0.8520803290199512,9,73.0,1,72.0,0,69.0,0,69.0,0
408,max_effective,30,30,1,3,0.05,0.95,0.9459217010060376,45,77.0,0,80.0,0,86.0,0,87.0,1
409,max_effective,30,30,1,3,0.05,0.95,0.9200691890919612,15,68.0,0,70.0,0,73.0,1,73.0,1
410,max_effective,30,30,1,3,0.05,0.95,0.946564267795266,8,55.0,1,55.0,1,55.0,1,55.0,1
411,max_effective,30,30,1,3,0.05,0.95,0.9375425001109644,7,74.0,1,74.0,1,74.0,1,71.0,0
412,max_effective,30,30,1,3,0.05,0.95,0.9261002832145356,24,80.0,0,82.0,0,83.0,1,81.0,0
413,max_effective,30,30,1,3,0.05,0.95,0.9275853213953292,17,78.0,0,79.0,0,83.0,1,79.0,0
414,max_effective,30,30,1,3,0.05,0.95,0.8980105945733183,19,75.0,0,79.0,0,85.0,1,84.0,0
415,max_effective,30,30,1,3,0.05,0.95,0.9330783769009994,19,84.0,0,84.0,0,86.0,1,84.0,0
416,max_effective,30,30,1,3,0.05,0.95,0.9424032679425556,15,66.0,0,65.0,0,67.0,1,67.0,1
417,max_effective,30,30,1,3,0.05,0.95,0.9419266450161242,17,77.0,0,78.0,0,79.0,1,77.0,0
418,max_effective,30,30,1,3,0.05,0.95,0.8929003623508258,12,69.0,0,72.0,1,72.0,1,71.0,0
419,max_effective,30,30,1,3,0.05,0.95,0.9387692197892978,16,68.0,0,72.0,0,73.0,1,73.0,1
420,max_effective,30,30,1,3,0.05,0.95,0.903527905097339,8,68.0,1,68.0,1,68.0,1,68.0,1
421,max_effective,30,30,1,3,0.05,0.95,0.9452011724751817,12,71.0,0,73.0,0,74.0,1,73.0,0
422,max_effective,30,30,1,3,0.05,0.95,0.9321490794736302,32,86.0,0,86.0,0,90.0,1,89.0,0
423,max_effective,30,30,1,3,0.05,0.95,0.9437551770062284,12,74.0,0,76.0,1,74.0,0,76.0,1
424,max_effective,30,30,1,3,0.05,0.95,0.9395485643522902,16,85.0,0,86.0,1,86.0,1,85.0,0
425,max_effective,30,30,1,3,0.05,0.95,0.9281159470512754,21,84.0,0,85.0,0,90.0,1,88.0,0
426,max_effective,30,30,1,3,0.05,0.95,0.937394881891629,26,73.0,0,75.0,0,79.0,0,80.0,1
427,max_effective,30,30,1,3,0.05,0.95,0.9436475410838362,27,83.0,0,87.0,0,88.0,0,89.0,1
428,max_effective,30,30,1,3,0.05,0.95,0.9490543971075704,30,81.0,0,84.0,1,78.0,0,79.0,0
429,max_effective,30,30,1,3,0.05,0.95,0.9223851775266956,13,63.0,0,64.0,1,63.0,0,62.0,0
430,max_effective,30,30,1,3,0.05,0.95,0.8702632331485806,9,65.0,1,65.0,1,65.0,1,65.0,1
431,max_effective,30,30,1,3,0.05,0.95,0.8477935741728381,10,69.0,0,70.0,1,70.0,1,70.0,1
432,max_effective,30,30,1,3,0.05,0.95,0.9015996023313384,22,72.0,1,72.0,1,72.0,1,72.0,1
433,max_effective,30,30,1,3,0.05,0.95,0.9326800675425856,14,79.0,0,79.0,0,81.0,0,82.0,1
434,max_effective,30,30,1,3,0.05,0.95,0.9421592349960768,20,86.0,0,87.0,1,87.0,1,86.0,0
435,max_effective,30,30,1,3,0.05,0.95,0.9034265131749368,19,75.0,0,74.0,0,74.0,0,78.0,1
436,max_effective,30,30,1,3,0.05,0.95,0.931275545653299,73,85.0,0,86.0,0,88.0,1,85.0,0
437,max_effective,30,30,1,3,0.05,0.95,0.9342239512131174,30,78.0,0,80.0,0,86.0,1,83.0,0
438,max_effective,30,30,1,3,0.05,0.95,0.944848893426719,81,80.0,0,81.0,0,86.0,1,85.0,0
439,max_effective,30,30,1,3,0.05,0.95,0.9396528214937764,12,59.0,1,59.0,1,59.0,1,59.0,1
440,max_effective,30,30,1,3,0.05,0.95,0.9268127350649396,18,81.0,0,82.0,0,86.0,1,81.0,0
441,max_effective,30,30,1,3,0.05,0.95,0.9265887091118522,39,86.0,0,87.0,1,87.0,1,86.0,0
442,max_effective,30,30,1,3,0.05,0.95,0.8916193888362411,31,82.0,0,84.0,0,85.0,1,85.0,1
443,max_effective,30,30,1,3,0.05,0.95,0.9417812151359368,37,85.0,1,85.0,1,85.0,1,85.0,1
444,max_effective,30,30,1,3,0.05,0.95,0.9389063290438048,10,82.0,1,82.0,1,80.0,0,80.0,0
445,max_effective,30,30,1,3,0.05,0.95,0.912246488441986,15,66.0,1,66.0,1,66.0,1,66.0,1
446,max_effective,30,30,1,3,0.05,0.95,0.903253499396172,12,70.0,1,70.0,1,69.0,0,70.0,1
447,max_effective,30,30,1,3,0.05,0.95,0.8970449683800709,18,74.0,0,77.0,0,79.0,0,80.0,1
448,max_effective,30,30,1,3,0.05,0.95,0.9481877059787364,14,79.0,0,79.0,0,79.0,0,80.0,1
449,max_effective,30,30,1,3,0.05,0.95,0.9456457271623904,11,81.0,1,81.0,1,79.0,0,81.0,1
450,max_effective,30,30,1,3,0.05,0.95,0.9453819853045076,49,74.0,0,79.0,0,82.0,1,82.0,1
451,max_effective,30,30,1,3,0.05,0.95,0.9308426899563034,38,74.0,0,77.0,0,83.0,0,84.0,1
452,max_effective,30,30,1,3,0.05,0.95,0.9316688718435095,20,77.0,0,79.0,0,83.0,1,82.0,0
453,max_effective,30,30,1,3,0.05,0.95,0.9466955032697588,35,74.0,0,77.0,0,87.0,1,85.0,0
454,max_effective,30,30,1,3,0.05,0.95,0.9259278022768332,41,83.0,0,84.0,0,88.0,0,89.0,1
455,max_effective,30,30,1,3,0.05,0.95,0.9212228080914822,9,69.0,1,69.0,1,69.0,1,69.0,1
456,max_effective,30,30,1,3,0.05,0.95,0.9215165260311438,12,63.0,1,63.0,1,63.0,1,63.0,1
457,max_effective,30,30,1,3,0.05,0.95,0.9208074376623132,7,65.0,1,64.0,0,62.0,0,63.0,0
458,max_effective,30,30,1,3,0.05,0.95,0.8897537265636769,12,78.0,0,83.0,1,83.0,1,82.0,0
459,max_effective,30,30,1,3,0.05,0.95,0.9156808741673812,18,74.0,1,73.0,0,70.0,0,70.0,0
460,max_effective,30,30,1,3,0.05,0.95,0.9394971875840284,20,70.0,0,71.0,0,73.0,1,73.0,1
461,max_effective,30,30,1,3,0.05,0.95,0.9239742247839188,17,76.0,0,78.0,0,80.0,0,83.0,1
462,max_effective,30,30,1,3,0.05,0.95,0.9431978163922208,21,79.0,0,81.0,0,82.0,0,88.0,1
463,max_effective,30,30,1,3,0.05,0.95,0.9228423634609956,23,80.0,0,80.0,0,81.0,0,84.0,1
464,max_effective,30,30,1,3,0.05,0.95,0.8997097704752737,20,75.0,0,75.0,0,78.0,0,83.0,1
465,max_effective,30,30,1,3,0.05,0.95,0.9182673187385788,22,83.0,0,84.0,0,89.0,1,85.0,0
466,max_effective,30,30,1,3,0.05,0.95,0.9058613348380496,21,73.0,0,75.0,0,77.0,1,77.0,1
467,max_effective,30,30,1,3,0.05,0.95,0.9464702770123574,61,79.0,0,82.0,0,83.0,1,82.0,0
468,max_effective,30,30,1,3,0.05,0.95,0.8864543444868771,8,58.0,1,58.0,1,58.0,1,58.0,1
469,max_effective,30,30,1,3,0.05,0.95,0.9394147871583832,25,84.0,1,84.0,1,84.0,1,83.0,0
470,max_effective,30,30,1,3,0.05,0.95,0.9336820190961038,24,79.0,0,82.0,0,82.0,0,85.0,1
471,max_effective,30,30,1,3,0.05,0.95,0.9450182016346492,12,76.0,0,78.0,1,76.0,0,76.0,0
472,max_effective,30,30,1,3,0.05,0.95,0.9453506853078096,47,84.0,0,84.0,0,86.0,0,89.0,1
473,max_effective,30,30,1,3,0.05,0.95,0.9450434261347987,51,80.0,0,82.0,0,90.0,1,89.0,0
474,max_effective,30,30,1,3,0.05,0.95,0.9198441465536852,19,81.0,0,81.0,0,86.0,1,85.0,0
475,max_effective,30,30,1,3,0.05,0.95,0.930212487828564,12,77.0,0,78.0,0,80.0,1,80.0,1
476,max_effective,30,30,1,3,0.05,0.95,0.915894715069602,11,75.0,0,77.0,1,75.0,0,77.0,1
477,max_effective,30,30,1,3,0.05,0.95,0.9453267222824842,29,73.0,0,75.0,0,76.0,0,83.0,1
478,max_effective,30,30,1,3,0.05,0.95,0.9467807447283244,17,74.0,0,75.0,0,81.0,1,81.0,1
479,max_effective,30,30,1,3,0.05,0.95,0.9483106879489372,17,72.0,0,76.0,0,77.0,1,76.0,0
480,max_effective,30,30,1,3,0.05,0.95,0.9462908002791528,25,70.0,0,73.0,0,84.0,1,84.0,1
481,max_effective,30,30,1,3,0.05,0.95,0.9457746826428972,18,73.0,0,78.0,0,82.0,1,82.0,1
482,max_effective,30,30,1,3,0.05,0.95,0.9097351668927178,10,73.0,0,73.0,0,72.0,0,74.0,1
483,max_effective,30,30,1,3,0.05,0.95,0.9250319226552308,19,64.0,0,70.0,1,70.0,1,70.0,1
484,max_effective,30,30,1,3,0.05,0.95,0.8911723559642186,30,85.0,1,85.0,1,85.0,1,82.0,0
485,max_effective,30,30,1,3,0.05,0.95,0.9416438883957904,25,74.0,0,75.0,1,75.0,1,73.0,0
486,max_effective,30,30,1,3,0.05,0.95,0.9108137350126074,19,67.0,0,69.0,0,74.0,0,76.0,1
487,max_effective,30,30,1,3,0.05,0.95,0.9452682085874184,28,73.0,0,77.0,0,84.0,1,82.0,0
488,max_effective,30,30,1,3,0.05,0.95,0.9320316006945772,9,67.0,1,67.0,1,67.0,1,67.0,1
489,max_effective,30,30,1,3,0.05,0.95,0.8821368871857008,10,67.0,1,67.0,1,67.0,1,67.0,1
490,max_effective,30,30,1,3,0.05,0.95,0.9149044432225756,13,78.0,0,79.0,0,77.0,0,81.0,1
491,max_effective,30,30,1,3,0.05,0.95,0.855839080317122,10,70.0,0,70.0,0,70.0,0,71.0,1
492,max_effective,30,30,1,3,0.05,0.95,0.9493348719977324,16,78.0,0,81.0,0,82.0,1,81.0,0
493,max_effective,30,30,1,3,0.05,0.95,0.9229195138975148,23,67.0,0,68.0,0,69.0,0,70.0,1
494,max_effective,30,30,1,3,0.05,0.95,0.9347417312569728,12,59.0,1,59.0,1,59.0,1,59.0,1
495,max_effective,30,30,1,3,0.05,0.95,0.9408573832102024,36,75.0,0,79.0,0,87.0,1,87.0,1
496,max_effective,30,30,1,3,0.05,0.95,0.8952658836819157,12,58.0,1,58.0,1,58.0,1,58.0,1
497,max_effective,30,30,1,3,0.05,0.95,0.9386171984205092,16,66.0,0,70.0,1,70.0,1,70.0,1
498,max_effective,30,30,1,3,0.05,0.95,0.8788825280584749,39,78.0,0,80.0,1,80.0,1,80.0,1
499,max_effective,30,30,1,3,0.05,0.95,0.8891152245105237,8,61.0,1,61.0,1,61.0,1,60.0,0
500,max_effective,30,30,1,3,0.05,0.95,0.9158563746605172,37,73.0,0,79.0,0,84.0,0,85.0,1
501,max_effective,30,30,1,3,0.05,0.95,0.91894722824744,21,73.0,0,76.0,0,82.0,1,82.0,1
502,max_effective,30,30,1,3,0.05,0.95,0.9472647680828198,39,83.0,0,85.0,0,90.0,1,88.0,0
503,max_effective,30,30,1,3,0.05,0.95,0.8919953068287875,5,57.0,1,57.0,1,57.0,1,57.0,1
504,max_effective,30,30,1,3,0.05,0.95,0.9133955201473116,26,84.0,0,84.0,0,83.0,0,86.0,1
505,max_effective,30,30,1,3,0.05,0.95,0.9273323270540436,15,75.0,0,77.0,0,81.0,0,83.0,1
506,max_effective,30,30,1,3,0.05,0.95,0.9404838860422124,30,76.0,0,75.0,0,82.0,1,81.0,0
507,max_effective,30,30,1,3,0.05,0.95,0.9189920624596598,42,84.0,0,84.0,0,85.0,0,88.0,1
508,max_effective,30,30,1,3,0.05,0.95,0.9367577982604408,51,86.0,0,87.0,0,87.0,0,89.0,1
509,max_effective,30,30,1,3,0.05,0.95,0.9274846698479882,36,66.0,0,68.0,0,76.0,1,75.0,0
510,max_effective,30,30,1,3,0.05,0.95,0.8966670101601343,16,73.0,0,73.0,0,72.0,0,74.0,1
511,max_effective,30,30,1,3,0.05,0.95,0.9485677717174664,19,77.0,1,75.0,0,74.0,0,75.0,0
512,max_effective,30,30,1,3,0.05,0.95,0.9230256967569478,12,68.0,1,68.0,1,66.0,0,67.0,0
513,max_effective,30,30,1,3,0.05,0.95,0.9469363391806244,26,79.0,0,81.0,0,88.0,1,87.0,0
514,max_effective,30,30,1,3,0.05,0.95,0.9408281401959104,29,87.0,0,88.0,0,89.0,1,89.0,1
515,max_effective,30,30,1,3,0.05,0.95,0.9423458390500676,30,81.0,0,82.0,0,82.0,0,85.0,1
516,max_effective,30,30,1,3,0.05,0.95,0.9244581848636988,20,67.0,0,73.0,1,70.0,0,72.0,0
517,max_effective,30,30,1,3,0.05,0.95,0.914301371501243,19,71.0,0,73.0,0,71.0,0,74.0,1
518,max_effective,30,30,1,3,0.05,0.95,0.9449479074251568,29,81.0,0,82.0,0,88.0,1,88.0,1
519,max_effective,30,30,1,3,0.05,0.95,0.921849696627388,11,70.0,0,70.0,0,70.0,0,72.0,1
520,max_effective,30,30,1,3,0.05,0.95,0.9338965782453734,17,69.0,0,75.0,0,77.0,1,74.0,0
521,max_effective,30,30,1,3,0.05,0.95,0.932652522244148,15,77.0,0,79.0,1,73.0,0,73.0,0
522,max_effective,30,30,1,3,0.05,0.95,0.9409582550822428,38,79.0,0,79.0,0,82.0,0,86.0,1
523,max_effective,30,30,1,3,0.05,0.95,0.9002545575962132,17,85.0,0,85.0,0,87.0,1,87.0,1
524,max_effective,30,30,1,3,0.05,0.95,0.949902000497469,12,75.0,0,78.0,0,81.0,1,79.0,0
525,max_effective,30,30,1,3,0.05,0.95,0.9140629200019768,22,80.0,0,81.0,0,78.0,0,82.0,1
526,max_effective,30,30,1,3,0.05,0.95,0.9385927642060766,21,77.0,0,80.0,0,85.0,1,85.0,1
527,max_effective,30,30,1,3,0.05,0.95,0.9476966740634112,51,86.0,0,87.0,0,90.0,1,90.0,1
528,max_effective,30,30,1,3,0.05,0.95,0.9213801009290106,13,83.0,0,84.0,0,88.0,1,86.0,0
529,max_effective,30,30,1,3,0.05,0.95,0.922867955860606,8,77.0,0,78.0,1,75.0,0,76.0,0
530,max_effective,30,30,1,3,0.05,0.95,0.9296520351366292,23,76.0,0,77.0,0,76.0,0,83.0,1
531,max_effective,30,30,1,3,0.05,0.95,0.8554709972419487,16,67.0,0,70.0,1,69.0,0,67.0,0
532,max_effective,30,30,1,3,0.05,0.95,0.8799029304650595,9,82.0,0,83.0,1,81.0,0,80.0,0
533,max_effective,30,30,1,3,0.05,0.95,0.9353535509526122,15,78.0,0,79.0,1,77.0,0,76.0,0
534,max_effective,30,30,1,3,0.05,0.95,0.9258014877308912,8,70.0,1,70.0,1,70.0,1,70.0,1
535,max_effective,30,30,1,3,0.05,0.95,0.9176890709901546,19,85.0,0,85.0,0,87.0,0,88.0,1
536,max_effective,30,30,1,3,0.05,0.95,0.9477527769024272,67,82.0,0,83.0,0,88.0,0,89.0,1
537,max_effective,30,30,1,3,0.05,0.95,0.927280032333586,20,72.0,0,73.0,0,72.0,0,75.0,1
538,max_effective,30,30,1,3,0.05,0.95,0.8997559855753792,15,74.0,0,73.0,0,73.0,0,75.0,1
539,max_effective,30,30,1,3,0.05,0.95,0.8845949644103072,10,73.0,0,75.0,0,75.0,0,77.0,1
540,max_effective,30,30,1,3,0.05,0.95,0.9319780661194188,25,70.0,0,77.0,1,74.0,0,73.0,0
541,max_effective,30,30,1,3,0.05,0.95,0.9079878557404384,38,75.0,0,77.0,0,80.0,0,81.0,1
542,max_effective,30,30,1,3,0.05,0.95,0.9161355896515336,13,83.0,0,85.0,1,83.0,0,82.0,0
543,max_effective,30,30,1,3,0.05,0.95,0.9398086180576288,14,75.0,0,78.0,0,80.0,1,79.0,0
544,max_effective,30,30,1,3,0.05,0.95,0.931094599971141,36,74.0,0,81.0,0,86.0,1,85.0,0
545,max_effective,30,30,1,3,0.05,0.95,0.9132526665769318,31,79.0,0,82.0,0,86.0,0,87.0,1
546,max_effective,30,30,1,3,0.05,0.95,0.9354257099392888,9,77.0,0,79.0,0,76.0,0,80.0,1
547,max_effective,30,30,1,3,0.05,0.95,0.8823987986240356,16,78.0,0,78.0,0,78.0,0,80.0,1
548,max_effective,30,30,1,3,0.05,0.95,0.9186058415737128,30,67.0,0,69.0,0,75.0,0,80.0,1
549,max_effective,30,30,1,3,0.05,0.95,0.9155680547920846,13,85.0,1,85.0,1,83.0,0,82.0,0
550,max_effective,30,30,1,3,0.05,0.95,0.9184318775027356,85,73.0,0,74.0,0,79.0,1,79.0,1
551,max_effective,30,30,1,3,0.05,0.95,0.934063261222952,5,43.0,1,43.0,1,43.0,1,43.0,1
552,max_effective,30,30,1,3,0.05,0.95,0.9227456784411024,29,73.0,0,79.0,0,78.0,0,83.0,1
553,max_effective,30,30,1,3,0.05,0.95,0.9235069901706948,34,83.0,0,85.0,0,86.0,1,86.0,1
554,max_effective,30,30,1,3,0.05,0.95,0.9351866337054628,7,80.0,0,81.0,1,77.0,0,77.0,0
555,max_effective,30,30,1,3,0.05,0.95,0.9487611095377828,13,83.0,1,83.0,1,83.0,1,81.0,0
556,max_effective,30,30,1,3,0.05,0.95,0.9424847561846172,19,78.0,0,79.0,1,78.0,0,79.0,1
557,max_effective,30,30,1,3,0.05,0.95,0.9184681863521448,16,75.0,1,74.0,0,75.0,1,73.0,0
558,max_effective,30,30,1,3,0.05,0.95,0.9475744566562224,31,78.0,0,83.0,0,90.0,1,88.0,0
559,max_effective,30,30,1,3,0.05,0.95,0.887635129270151,8,54.0,1,54.0,1,54.0,1,54.0,1
560,max_effective,30,30,1,3,0.05,0.95,0.9252817621615514,30,80.0,0,81.0,0,85.0,1,85.0,1
561,max_effective,30,30,1,3,0.05,0.95,0.9326324794965872,10,64.0,1,64.0,1,64.0,1,64.0,1
562,max_effective,30,30,1,3,0.05,0.95,0.9461891637217488,22,82.0,0,83.0,0,89.0,1,89.0,1
563,max_effective,30,30,1,3,0.05,0.95,0.94913254894725,41,82.0,0,84.0,0,88.0,0,90.0,1
564,max_effective,30,30,1,3,0.05,0.95,0.9089607357530282,35,80.0,0,81.0,0,87.0,1,87.0,1
565,max_effective,30,30,1,3,0.05,0.95,0.8835989344652524,27,66.0,0,74.0,1,74.0,1,74.0,1
566,max_effective,30,30,1,3,0.05,0.95,0.949105657773846,29,84.0,0,83.0,0,86.0,0,88.0,1
567,max_effective,30,30,1,3,0.05,0.95,0.930838764616458,18,75.0,0,78.0,0,79.0,0,84.0,1
568,max_effective,30,30,1,3,0.05,0.95,0.9089955377736458,13,78.0,0,82.0,1,81.0,0,79.0,0
569,max_effective,30,30,1,3,0.05,0.95,0.9351928586482064,21,80.0,0,81.0,0,84.0,1,82.0,0
570,max_effective,30,30,1,3,0.05,0.95,0.8546916231085097,14,76.0,0,80.0,1,78.0,0,78.0,0
571,max_effective,30,30,1,3,0.05,0.95,0.9186660228996534,25,84.0,0,85.0,0,89.0,1,89.0,1
572,max_effective,30,30,1,3,0.05,0.95,0.8938540120271935,12,71.0,0,73.0,0,75.0,0,77.0,1
573,max_effective,30,30,1,3,0.05,0.95,0.9068163098256028,27,79.0,0,79.0,0,81.0,0,86.0,1
574,max_effective,30,30,1,3,0.05,0.95,0.8632561555320433,21,74.0,0,75.0,0,78.0,0,79.0,1
575,max_effective,30,30,1,3,0.05,0.95,0.9183309473615476,14,85.0,0,86.0,1,83.0,0,86.0,1
576,max_effective,30,30,1,3,0.05,0.95,0.9313756157117746,40,79.0,0,85.0,1,85.0,1,85.0,1
577,max_effective,30,30,1,3,0.05,0.95,0.9271654544955448,7,69.0,1,69.0,1,69.0,1,69.0,1
578,max_effective,30,30,1,3,0.05,0.95,0.9458352090210884,23,82.0,0,85.0,1,83.0,0,83.0,0
579,max_effective,30,30,1,3,0.05,0.95,0.9139691591694,20,87.0,0,87.0,0,89.0,1,88.0,0
580,max_effective,30,30,1,3,0.05,0.95,0.918790267220452,13,75.0,0,79.0,0,80.0,1,77.0,0
581,max_effective,30,30,1,3,0.05,0.95,0.947920420563448,27,73.0,0,79.0,0,84.0,1,83.0,0
582,max_effective,30,30,1,3,0.05,0.95,0.8322074262923125,12,55.0,1,55.0,1,55.0,1,55.0,1
583,max_effective,30,30,1,3,0.05,0.95,0.9096120816648402,12,75.0,0,78.0,1,76.0,0,77.0,0
584,max_effective,30,30,1,3,0.05,0.95,0.9492307898041684,12,78.0,0,80.0,1,76.0,0,79.0,0
585,max_effective,30,30,1,3,0.05,0.95,0.940910042425716,15,77.0,0,79.0,0,74.0,0,81.0,1
586,max_effective,30,30,1,3,0.05,0.95,0.8748373331834579,9,66.0,1,66.0,1,66.0,1,66.0,1
587,max_effective,30,30,1,3,0.05,0.95,0.9220208973574656,21,77.0,0,78.0,0,76.0,0,82.0,1
588,max_effective,30,30,1,3,0.05,0.95,0.8235751168241022,11,67.0,1,66.0,0,67.0,1,67.0,1
589,max_effective,30,30,1,3,0.05,0.95,0.9272247517714818,49,77.0,0,80.0,0,84.0,0,85.0,1
590,max_effective,30,30,1,3,0.05,0.95,0.799532549242334,11,69.0,1,69.0,1,69.0,1,69.0,1
591,max_effective,30,30,1,3,0.05,0.95,0.8134922600715265,11,83.0,1,82.0,0,81.0,0,79.0,0
592,max_effective,30,30,1,3,0.05,0.95,0.9265840839234698,6,67.0,1,67.0,1,67.0,1,67.0,1
593,max_effective,30,30,1,3,0.05,0.95,0.879214087963674,18,80.0,0,82.0,0,84.0,1,83.0,0
594,max_effective,30,30,1,3,0.05,0.95,0.9366545212665636,34,82.0,0,83.0,0,86.0,1,86.0,1
595,max_effective,30,30,1,3,0.05,0.95,0.9352836079104851,11,72.0,1,71.0,0,68.0,0,72.0,1
596,max_effective,30,30,1,3,0.05,0.95,0.9015536181719864,12,74.0,0,75.0,0,74.0,0,76.0,1
597,max_effective,30,30,1,3,0.05,0.95,0.8666258554321196,7,70.0,1,70.0,1,70.0,1,70.0,1
598,max_effective,30,30,1,3,0.05,0.95,0.8575700441182951,13,71.0,0,75.0,1,74.0,0,74.0,0
599,max_effective,30,30,1,3,0.05,0.95,0.9115942125314912,30,83.0,0,85.0,0,83.0,0,86.0,1
600,max_effective,30,30,1,3,0.05,0.95,0.920284665636732,17,86.0,0,86.0,0,84.0,0,87.0,1
601,max_effective,30,30,1,3,0.05,0.95,0.9270524766044512,9,74.0,1,73.0,0,74.0,1,70.0,0
602,max_effective,30,30,1,3,0.05,0.95,0.8955129559130917,12,62.0,1,62.0,1,62.0,1,62.0,1
603,max_effective,30,30,1,3,0.05,0.95,0.8523620662632566,6,57.0,1,57.0,1,57.0,1,57.0,1
604,max_effective,30,30,1,3,0.05,0.95,0.9339457958002692,30,79.0,0,81.0,0,85.0,1,85.0,1
605,max_effective,30,30,1,3,0.05,0.95,0.8771503107441829,15,76.0,0,80.0,0,82.0,1,81.0,0
606,max_effective,30,30,1,3,0.05,0.95,0.923388952835429,21,76.0,0,80.0,0,85.0,0,86.0,1
607,max_effective,30,30,1,3,0.05,0.95,0.8808822062874782,15,81.0,0,82.0,0,83.0,0,85.0,1
608,max_effective,30,30,1,3,0.05,0.95,0.9207663081074738,11,61.0,1,61.0,1,61.0,1,61.0,1
609,max_effective,30,30,1,3,0.05,0.95,0.924209901866783,28,80.0,1,80.0,1,76.0,0,79.0,0
610,max_effective,30,30,1,3,0.05,0.95,0.8777591019680765,7,63.0,1,63.0,1,63.0,1,63.0,1
611,max_effective,30,30,1,3,0.05,0.95,0.9068152438112376,9,77.0,1,77.0,1,76.0,0,76.0,0
612,max_effective,30,30,1,3,0.05,0.95,0.9386971309767624,28,72.0,0,74.0,0,82.0,0,83.0,1
613,max_effective,30,30,1,3,0.05,0.95,0.9266815552346752,13,69.0,1,69.0,1,67.0,0,69.0,1
614,max_effective,30,30,1,3,0.05,0.95,0.926856972001012,41,79.0,0,82.0,0,86.0,1,82.0,0
615,max_effective,30,30,1,3,0.05,0.95,0.9160116788627588,27,80.0,0,83.0,0,83.0,0,84.0,1
616,max_effective,30,30,1,3,0.05,0.95,0.9289620606580076,18,70.0,0,71.0,0,78.0,0,79.0,1
617,max_effective,30,30,1,3,0.05,0.95,0.9314907452512096,10,77.0,1,77.0,1,73.0,0,73.0,0
618,max_effective,30,30,1,3,0.05,0.95,0.9376120448138644,44,82.0,0,83.0,0,89.0,1,89.0,1
619,max_effective,30,30,1,3,0.05,0.95,0.9033167729614252,21,84.0,1,84.0,1,83.0,0,84.0,1
620,max_effective,30,30,1,3,0.05,0.95,0.8947251283738563,12,79.0,1,77.0,0,77.0,0,76.0,0
621,max_effective,30,30,1,3,0.05,0.95,0.9268918228751354,26,72.0,0,79.0,0,85.0,0,88.0,1
622,max_effective,30,30,1,3,0.05,0.95,0.9364962885572032,11,68.0,0,68.0,0,69.0,1,69.0,1
623,max_effective,30,30,1,3,0.05,0.95,0.9218948143725104,19,83.0,0,82.0,0,82.0,0,86.0,1
624,max_effective,30,30,1,3,0.05,0.95,0.920081785563306,22,80.0,0,82.0,0,81.0,0,88.0,1
625,max_effective,30,30,1,3,0.05,0.95,0.8609415845128404,17,70.0,0,74.0,0,77.0,1,75.0,0
626,max_effective,30,30,1,3,0.05,0.95,0.901445785462892,8,66.0,1,66.0,1,66.0,1,66.0,1
627,max_effective,30,30,1,3,0.05,0.95,0.9464355595112636,36,72.0,0,74.0,0,85.0,1,81.0,0
628,max_effective,30,30,1,3,0.05,0.95,0.9471441139191432,35,80.0,0,82.0,0,85.0,1,85.0,1
629,max_effective,30,30,1,3,0.05,0.95,0.9364025902322888,27,77.0,0,84.0,0,87.0,1,85.0,0
630,max_effective,30,30,1,3,0.05,0.95,0.907579126551772,19,76.0,0,77.0,1,77.0,1,77.0,1
631,max_effective,30,30,1,3,0.05,0.95,0.9219542581479836,26,80.0,0,83.0,0,89.0,1,85.0,0
632,max_effective,30,30,1,3,0.05,0.95,0.907696411780016,15,81.0,0,80.0,0,82.0,1,79.0,0
633,max_effective,30,30,1,3,0.05,0.95,0.8842581901644015,20,76.0,0,79.0,0,84.0,0,85.0,1
634,max_effective,30,30,1,3,0.05,0.95,0.8963352907882847,24,74.0,0,77.0,0,79.0,0,81.0,1
635,max_effective,30,30,1,3,0.05,0.95,0.9217227294521022,15,79.0,0,79.0,0,84.0,1,82.0,0
636,max_effective,30,30,1,3,0.05,0.95,0.9376183881646674,12,71.0,0,73.0,1,71.0,0,71.0,0
637,max_effective,30,30,1,3,0.05,0.95,0.915729594615579,26,85.0,0,86.0,0,90.0,1,89.0,0
638,max_effective,30,30,1,3,0.05,0.95,0.8617186620730142,10,64.0,1,64.0,1,64.0,1,64.0,1
639,max_effective,30,30,1,3,0.05,0.95,0.942219843683678,27,78.0,0,82.0,0,85.0,1,85.0,1
640,max_effective,30,30,1,3,0.05,0.95,0.9412775760396128,13,72.0,1,71.0,0,71.0,0,70.0,0
641,max_effective,30,30,1,3,0.05,0.95,0.8421064497662964,4,51.0,1,51.0,1,51.0,1,51.0,1
642,max_effective,30,30,1,3,0.05,0.95,0.8581514416959594,26,72.0,0,75.0,0,79.0,0,84.0,1
643,max_effective,30,30,1,3,0.05,0.95,0.9058043507450528,18,76.0,0,76.0,0,85.0,1,84.0,0
644,max_effective,30,30,1,3,0.05,0.95,0.935526343372687,23,78.0,0,82.0,0,83.0,0,87.0,1
645,max_effective,30,30,1,3,0.05,0.95,0.9246767116479684,18,81.0,0,83.0,0,84.0,0,86.0,1
646,max_effective,30,30,1,3,0.05,0.95,0.94603100096296,50,82.0,0,83.0,0,84.0,1,82.0,0
647,max_effective,30,30,1,3,0.05,0.95,0.9115010459245304,29,72.0,0,77.0,0,81.0,1,81.0,1
648,max_effective,30,30,1,3,0.05,0.95,0.9369873096504936,77,82.0,0,85.0,0,90.0,1,88.0,0
649,max_effective,30,30,1,3,0.05,0.95,0.8979223588018185,12,77.0,0,80.0,1,79.0,0,79.0,0
650,max_effective,30,30,1,3,0.05,0.95,0.9329696439875372,26,87.0,0,87.0,0,88.0,1,86.0,0
651,max_effective,30,30,1,3,0.05,0.95,0.8760187167930656,16,71.0,0,74.0,0,74.0,0,75.0,1
652,max_effective,30,30,1,3,0.05,0.95,0.9499124628193678,20,77.0,0,79.0,1,76.0,0,75.0,0
653,max_effective,30,30,1,3,0.05,0.95,0.9379458699138308,20,73.0,0,74.0,0,79.0,0,82.0,1
654,max_effective,30,30,1,3,0.05,0.95,0.8699929309290714,12,75.0,0,76.0,1,76.0,1,76.0,1
655,max_effective,30,30,1,3,0.05,0.95,0.9407892911310848,13,74.0,0,76.0,1,75.0,0,74.0,0
656,max_effective,30,30,1,3,0.05,0.95,0.9370122872798512,16,79.0,0,80.0,0,83.0,1,82.0,0
657,max_effective,30,30,1,3,0.05,0.95,0.9346642717845728,22,81.0,0,80.0,0,81.0,0,86.0,1
658,max_effective,30,30,1,3,0.05,0.95,0.9244660919095498,21,81.0,0,82.0,1,82.0,1,81.0,0
659,max_effective,30,30,1,3,0.05,0.95,0.9347666141008452,11,68.0,0,69.0,1,69.0,1,69.0,1
660,max_effective,30,30,1,3,0.05,0.95,0.8884361719381124,33,74.0,0,76.0,0,78.0,0,82.0,1
661,max_effective,30,30,1,3,0.05,0.95,0.943317433889327,15,72.0,0,72.0,0,75.0,0,76.0,1
662,max_effective,30,30,1,3,0.05,0.95,0.9122727210642037,14,69.0,0,70.0,0,71.0,0,75.0,1
663,max_effective,30,30,1,3,0.05,0.95,0.9284790938337376,22,86.0,1,86.0,1,86.0,1,86.0,1
664,max_effective,30,30,1,3,0.05,0.95,0.9463019413954098,31,87.0,0,87.0,0,87.0,0,88.0,1
665,max_effective,30,30,1,3,0.05,0.95,0.8753841172549359,11,79.0,0,80.0,1,78.0,0,76.0,0
666,max_effective,30,30,1,3,0.05,0.95,0.9494294600277492,38,86.0,0,85.0,0,89.0,1,87.0,0
667,max_effective,30,30,1,3,0.05,0.95,0.9493137766336854,46,82.0,0,83.0,0,83.0,0,87.0,1
668,max_effective,30,30,1,3,0.05,0.95,0.9398312513451054,19,78.0,0,84.0,1,81.0,0,81.0,0
669,max_effective,30,30,1,3,0.05,0.95,0.935064763748552,7,46.0,1,46.0,1,46.0,1,46.0,1
670,max_effective,30,30,1,3,0.05,0.95,0.9497111257428328,12,68.0,1,68.0,1,68.0,1,64.0,0
671,max_effective,30,30,1,3,0.05,0.95,0.9497524695891736,23,75.0,0,76.0,0,81.0,1,79.0,0
672,max_effective,30,30,1,3,0.05,0.95,0.931854695480284,18,80.0,0,79.0,0,84.0,1,80.0,0
673,max_effective,30,30,1,3,0.05,0.95,0.9374111649532484,35,84.0,0,85.0,0,89.0,0,90.0,1
674,max_effective,30,30,1,3,0.05,0.95,0.819786237618957,7,53.0,1,53.0,1,53.0,1,53.0,1
675,max_effective,30,30,1,3,0.05,0.95,0.9375164124519856,16,71.0,0,73.0,0,75.0,0,76.0,1
676,max_effective,30,30,1,3,0.05,0.95,0.9169426632951164,13,80.0,0,80.0,0,82.0,0,83.0,1
677,max_effective,30,30,1,3,0.05,0.95,0.9406024415443096,12,69.0,0,70.0,0,72.0,1,71.0,0
678,max_effective,30,30,1,3,0.05,0.95,0.9485713616483288,12,66.0,0,68.0,0,67.0,0,69.0,1
679,max_effective,30,30,1,3,0.05,0.95,0.8251910451597401,6,46.0,1,46.0,1,46.0,1,46.0,1
680,max_effective,30,30,1,3,0.05,0.95,0.943769351999924,17,73.0,0,77.0,0,82.0,1,82.0,1
681,max_effective,30,30,1,3,0.05,0.95,0.8576151977388533,5,50.0,1,50.0,1,50.0,1,50.0,1
682,max_effective,30,30,1,3,0.05,0.95,0.9362888181909432,17,77.0,0,81.0,0,82.0,1,81.0,0
683,max_effective,30,30,1,3,0.05,0.95,0.9280243228237892,41,80.0,0,82.0,0,84.0,0,86.0,1
684,max_effective,30,30,1,3,0.05,0.95,0.8971218829511315,14,75.0,0,78.0,0,80.0,0,81.0,1
685,max_effective,30,30,1,3,0.05,0.95,0.8905339298795706,42,75.0,0,76.0,0,81.0,1,81.0,1
686,max_effective,30,30,1,3,0.05,0.95,0.9302477881207666,9,76.0,1,76.0,1,76.0,1,75.0,0
687,max_effective,30,30,1,3,0.05,0.95,0.851217341494447,27,77.0,0,78.0,0,80.0,0,81.0,1
688,max_effective,30,30,1,3,0.05,0.95,0.923952517581278,39,70.0,0,72.0,0,78.0,1,76.0,0
689,max_effective,30,30,1,3,0.05,0.95,0.8870554620976403,18,68.0,0,73.0,1,70.0,0,72.0,0
690,max_effective,30,30,1,3,0.05,0.95,0.9420534304401044,11,67.0,0,69.0,1,69.0,1,68.0,0
691,max_effective,30,30,1,3,0.05,0.95,0.9348620291282108,47,73.0,0,74.0,0,80.0,0,84.0,1
692,max_effective,30,30,1,3,0.05,0.95,0.8867678017712338,13,76.0,0,77.0,1,76.0,0,72.0,0
693,max_effective,30,30,1,3,0.05,0.95,0.9385752276095894,11,77.0,0,77.0,0,78.0,1,77.0,0
694,max_effective,30,30,1,3,0.05,0.95,0.948813822689444,22,77.0,0,78.0,0,84.0,0,86.0,1
695,max_effective,30,30,1,3,0.05,0.95,0.9159605684454748,8,68.0,1,68.0,1,68.0,1,67.0,0
696,max_effective,30,30,1,3,0.05,0.95,0.9425369680865732,29,72.0,0,74.0,1,72.0,0,73.0,0
697,max_effective,30,30,1,3,0.05,0.95,0.9175417095960856,24,71.0,0,72.0,0,79.0,1,78.0,0
698,max_effective,30,30,1,3,0.05,0.95,0.9116711516477668,9,75.0,1,72.0,0,70.0,0,68.0,0
699,max_effective,30,30,1,3,0.05,0.95,0.8779758968864567,13,82.0,0,84.0,0,85.0,1,84.0,0
700,max_effective,30,30,1,3,0.05,0.95,0.8589630424830885,11,79.0,1,78.0,0,77.0,0,77.0,0
701,max_effective,30,30,1,3,0.05,0.95,0.942411425182048,31,75.0,0,79.0,0,77.0,0,86.0,1
702,max_effective,30,30,1,3,0.05,0.95,0.9459597664914796,19,74.0,0,76.0,0,76.0,0,77.0,1
703,max_effective,30,30,1,3,0.05,0.95,0.934181076008675,24,80.0,0,81.0,0,85.0,0,87.0,1
704,max_effective,30,30,1,3,0.05,0.95,0.9450249869769368,21,81.0,0,84.0,0,88.0,0,89.0,1
705,max_effective,30,30,1,3,0.05,0.95,0.9469097544020744,8,76.0,1,75.0,0,72.0,0,72.0,0
706,max_effective,30,30,1,3,0.05,0.95,0.9324686304571456,33,81.0,0,83.0,0,90.0,1,89.0,0
707,max_effective,30,30,1,3,0.05,0.95,0.9457535260412572,15,76.0,0,76.0,0,75.0,0,77.0,1
708,max_effective,30,30,1,3,0.05,0.95,0.8949095187627782,13,71.0,0,71.0,0,71.0,0,72.0,1
709,max_effective,30,30,1,3,0.05,0.95,0.9492893643935004,32,75.0,1,75.0,1,75.0,1,74.0,0
710,max_effective,30,30,1,3,0.05,0.95,0.9427096763300412,35,79.0,0,80.0,0,85.0,0,88.0,1
711,max_effective,30,30,1,3,0.05,0.95,0.9371550532548676,12,82.0,1,81.0,0,78.0,0,79.0,0
712,max_effective,30,30,1,3,0.05,0.95,0.9474246423382608,61,77.0,0,81.0,0,87.0,0,89.0,1
713,max_effective,30,30,1,3,0.05,0.95,0.9256791139237092,23,73.0,0,79.0,0,78.0,0,81.0,1
714,max_effective,30,30,1,3,0.05,0.95,0.9437428339401612,8,76.0,1,76.0,1,74.0,0,75.0,0
715,max_effective,30,30,1,3,0.05,0.95,0.896202037670632,14,71.0,0,74.0,1,72.0,0,72.0,0
716,max_effective,30,30,1,3,0.05,0.95,0.9329505625361912,32,76.0,0,79.0,0,84.0,0,85.0,1
717,max_effective,30,30,1,3,0.05,0.95,0.9468037148520568,45,77.0,0,83.0,1,82.0,0,81.0,0
718,max_effective,30,30,1,3,0.05,0.95,0.9246412595355832,29,62.0,0,64.0,0,63.0,0,68.0,1
719,max_effective,30,30,1,3,0.05,0.95,0.9220635326255872,20,79.0,0,80.0,0,81.0,0,83.0,1
720,max_effective,30,30,1,3,0.05,0.95,0.933760674659306,14,69.0,1,69.0,1,67.0,0,67.0,0
721,max_effective,30,30,1,3,0.05,0.95,0.9035285876871444,18,72.0,0,72.0,0,71.0,0,79.0,1
722,max_effective,30,30,1,3,0.05,0.95,0.9288598595105898,31,75.0,0,81.0,0,86.0,1,85.0,0
723,max_effective,30,30,1,3,0.05,0.95,0.9480204505050472,14,78.0,0,79.0,1,74.0,0,79.0,1
724,max_effective,30,30,1,3,0.05,0.95,0.9427179142834264,58,80.0,0,82.0,0,87.0,0,88.0,1
725,max_effective,30,30,1,3,0.05,0.95,0.9169057501877952,12,82.0,0,83.0,1,83.0,1,81.0,0
726,max_effective,30,30,1,3,0.05,0.95,0.9039908743254658,24,84.0,0,86.0,1,85.0,0,84.0,0
727,max_effective,30,30,1,3,0.05,0.95,0.9478798597197072,33,83.0,1,83.0,1,81.0,0,79.0,0
728,max_effective,30,30,1,3,0.05,0.95,0.8911767977767384,18,80.0,0,81.0,0,83.0,1,81.0,0
729,max_effective,30,30,1,3,0.05,0.95,0.9159005955046844,15,74.0,0,73.0,0,72.0,0,75.0,1
730,max_effective,30,30,1,3,0.05,0.95,0.9356688260672698,29,76.0,0,76.0,0,75.0,0,82.0,1
731,max_effective,30,30,1,3,0.05,0.95,0.91212497080887,28,82.0,0,83.0,1,82.0,0,83.0,1
732,max_effective,30,30,1,3,0.05,0.95,0.929733643421824,10,81.0,1,81.0,1,80.0,0,81.0,1
733,max_effective,30,30,1,3,0.05,0.95,0.8965297882964434,12,70.0,0,72.0,0,73.0,1,72.0,0
734,max_effective,30,30,1,3,0.05,0.95,0.9284441912145718,20,66.0,0,68.0,0,68.0,0,77.0,1
735,max_effective,30,30,1,3,0.05,0.95,0.9433587962590536,16,78.0,0,80.0,0,82.0,0,84.0,1
736,max_effective,30,30,1,3,0.05,0.95,0.92494053022392,54,88.0,0,89.0,0,89.0,0,90.0,1
737,max_effective,30,30,1,3,0.05,0.95,0.9365552808568748,13,83.0,0,84.0,0,83.0,0,85.0,1
738,max_effective,30,30,1,3,0.05,0.95,0.9420336207869272,21,74.0,0,77.0,0,84.0,0,87.0,1
739,max_effective,30,30,1,3,0.05,0.95,0.9485182110367276,17,77.0,0,81.0,0,85.0,1,84.0,0
740,max_effective,30,30,1,3,0.05,0.95,0.9296832582390242,16,84.0,0,85.0,0,85.0,0,86.0,1
741,max_effective,30,30,1,3,0.05,0.95,0.9452986712318422,34,75.0,0,78.0,0,83.0,0,84.0,1
742,max_effective,30,30,1,3,0.05,0.95,0.9369818202588492,19,81.0,0,83.0,0,84.0,0,87.0,1
743,max_effective,30,30,1,3,0.05,0.95,0.9484762974730384,68,83.0,0,85.0,0,89.0,1,88.0,0
744,max_effective,30,30,1,3,0.05,0.95,0.8939023605740185,21,83.0,0,82.0,0,84.0,1,82.0,0
745,max_effective,30,30,1,3,0.05,0.95,0.8931559004680226,26,71.0,0,83.0,0,84.0,1,82.0,0
746,max_effective,30,30,1,3,0.05,0.95,0.9258189489083082,32,66.0,0,68.0,0,74.0,1,72.0,0
747,max_effective,30,30,1,3,0.05,0.95,0.9103615297532524,23,82.0,0,83.0,0,85.0,0,86.0,1
748,max_effective,30,30,1,3,0.05,0.95,0.9459828286685492,37,86.0,0,86.0,0,89.0,1,87.0,0
749,max_effective,30,30,1,3,0.05,0.95,0.9273630533263498,8,77.0,1,77.0,1,74.0,0,76.0,0
750,max_effective,30,30,1,3,0.05,0.95,0.9182607954153492,12,81.0,0,82.0,0,83.0,1,82.0,0
751,max_effective,30,30,1,3,0.05,0.95,0.9452955092263314,54,76.0,0,77.0,0,81.0,1,81.0,1
752,max_effective,30,30,1,3,0.05,0.95,0.8966863859065499,20,78.0,0,80.0,0,86.0,1,84.0,0
753,max_effective,30,30,1,3,0.05,0.95,0.9187052983159768,15,78.0,0,82.0,1,81.0,0,81.0,0
754,max_effective,30,30,1,3,0.05,0.95,0.9488076230104976,43,87.0,0,84.0,0,90.0,1,88.0,0
755,max_effective,30,30,1,3,0.05,0.95,0.9218111367145978,39,76.0,0,77.0,0,84.0,0,85.0,1
756,max_effective,30,30,1,3,0.05,0.95,0.9443544189221958,69,72.0,0,79.0,0,85.0,1,85.0,1
757,max_effective,30,30,1,3,0.05,0.95,0.9463124296960408,40,79.0,0,80.0,0,86.0,0,88.0,1
758,max_effective,30,30,1,3,0.05,0.95,0.9400201667112738,27,90.0,1,90.0,1,89.0,0,90.0,1
759,max_effective,30,30,1,3,0.05,0.95,0.9017100962602238,14,77.0,0,78.0,1,75.0,0,76.0,0
760,max_effective,30,30,1,3,0.05,0.95,0.9490311759348464,12,73.0,0,76.0,0,78.0,1,76.0,0
761,max_effective,30,30,1,3,0.05,0.95,0.9222068080991266,37,75.0,0,77.0,0,85.0,0,86.0,1
762,max_effective,30,30,1,3,0.05,0.95,0.9473657372393148,37,81.0,0,84.0,0,86.0,1,86.0,1
763,max_effective,30,30,1,3,0.05,0.95,0.9076710075161744,13,85.0,0,86.0,1,84.0,0,86.0,1
764,max_effective,30,30,1,3,0.05,0.95,0.9273197347860676,14,84.0,1,84.0,1,82.0,0,83.0,0
765,max_effective,30,30,1,3,0.05,0.95,0.9360821979881788,36,73.0,0,78.0,0,78.0,0,80.0,1
766,max_effective,30,30,1,3,0.05,0.95,0.934387565512428,30,83.0,0,82.0,0,85.0,0,88.0,1
767,max_effective,30,30,1,3,0.05,0.95,0.9358456047362624,23,83.0,0,83.0,0,88.0,1,86.0,0
768,max_effective,30,30,1,3,0.05,0.95,0.936055446384153,30,80.0,0,80.0,0,86.0,0,89.0,1
769,max_effective,30,30,1,3,0.05,0.95,0.9487542607390834,10,73.0,1,73.0,1,73.0,1,73.0,1
770,max_effective,30,30,1,3,0.05,0.95,0.920864430111274,31,81.0,0,81.0,0,87.0,0,90.0,1
771,max_effective,30,30,1,3,0.05,0.95,0.8459352342113544,11,74.0,1,74.0,1,70.0,0,72.0,0
772,max_effective,30,30,1,3,0.05,0.95,0.8915634576925323,23,79.0,0,80.0,1,80.0,1,79.0,0
773,max_effective,30,30,1,3,0.05,0.95,0.9011380310016632,15,80.0,0,81.0,1,81.0,1,81.0,1
774,max_effective,30,30,1,3,0.05,0.95,0.8711625701821682,27,77.0,0,77.0,0,79.0,0,80.0,1
775,max_effective,30,30,1,3,0.05,0.95,0.949362397950671,13,75.0,0,76.0,0,81.0,1,80.0,0
776,max_effective,30,30,1,3,0.05,0.95,0.945117435107744,24,77.0,0,80.0,0,85.0,0,87.0,1
777,max_effective,30,30,1,3,0.05,0.95,0.9450542720860547,14,81.0,0,82.0,1,78.0,0,76.0,0
778,max_effective,30,30,1,3,0.05,0.95,0.9132653900272136,14,87.0,1,87.0,1,82.0,0,80.0,0
779,max_effective,30,30,1,3,0.05,0.95,0.9483347589177434,24,75.0,0,79.0,0,82.0,1,82.0,1
780,max_effective,30,30,1,3,0.05,0.95,0.9141736644386848,26,78.0,0,80.0,0,82.0,0,84.0,1
781,max_effective,30,30,1,3,0.05,0.95,0.9302512651009828,37,85.0,0,84.0,0,85.0,0,87.0,1
782,max_effective,30,30,1,3,0.05,0.95,0.9211648431615932,41,67.0,0,79.0,0,83.0,0,86.0,1
783,max_effective,30,30,1,3,0.05,0.95,0.9424017130074492,26,79.0,0,80.0,0,87.0,1,83.0,0
784,max_effective,30,30,1,3,0.05,0.95,0.9437999541216344,50,73.0,0,76.0,0,83.0,1,83.0,1
785,max_effective,30,30,1,3,0.05,0.95,0.9160644405110904,14,78.0,0,78.0,0,82.0,1,80.0,0
786,max_effective,30,30,1,3,0.05,0.95,0.9010368942095623,12,76.0,0,78.0,0,80.0,0,81.0,1
787,max_effective,30,30,1,3,0.05,0.95,0.9454615999537652,14,82.0,0,83.0,0,85.0,0,86.0,1
788,max_effective,30,30,1,3,0.05,0.95,0.9400926944506772,72,82.0,0,82.0,0,85.0,0,86.0,1
789,max_effective,30,30,1,3,0.05,0.95,0.9443141338819236,8,60.0,1,60.0,1,60.0,1,59.0,0
790,max_effective,30,30,1,3,0.05,0.95,0.9337407965502844,15,85.0,0,86.0,0,86.0,0,90.0,1
791,max_effective,30,30,1,3,0.05,0.95,0.9404461145007628,51,76.0,0,79.0,0,85.0,0,89.0,1
792,max_effective,30,30,1,3,0.05,0.95,0.9348493398730215,12,78.0,1,78.0,1,78.0,1,77.0,0
793,max_effective,30,30,1,3,0.05,0.95,0.921878840226057,20,86.0,0,86.0,0,88.0,0,89.0,1
794,max_effective,30,30,1,3,0.05,0.95,0.9140661015967328,24,74.0,0,76.0,0,79.0,1,79.0,1
795,max_effective,30,30,1,3,0.05,0.95,0.9418391394057936,24,78.0,0,81.0,0,84.0,1,84.0,1
796,max_effective,30,30,1,3,0.05,0.95,0.9468449558346878,34,82.0,0,84.0,0,85.0,0,87.0,1
797,max_effective,30,30,1,3,0.05,0.95,0.9299268208447016,39,81.0,0,82.0,0,86.0,0,88.0,1
798,max_effective,30,30,1,3,0.05,0.95,0.9256479305816012,9,64.0,1,64.0,1,64.0,1,64.0,1
799,max_effective,30,30,1,3,0.05,0.95,0.8443906850524003,11,72.0,0,73.0,0,76.0,1,76.0,1
800,max_effective,30,30,1,3,0.05,0.95,0.9175552192572444,12,79.0,0,80.0,1,80.0,1,79.0,0
801,max_effective,30,30,1,3,0.05,0.95,0.9447443090204326,38,79.0,0,80.0,0,88.0,1,86.0,0
802,max_effective,30,30,1,3,0.05,0.95,0.8738886729998102,11,76.0,1,76.0,1,74.0,0,74.0,0
803,max_effective,30,30,1,3,0.05,0.95,0.9262855409851036,29,76.0,0,76.0,0,81.0,0,84.0,1
804,max_effective,30,30,1,3,0.05,0.95,0.8955739287595244,24,71.0,0,76.0,0,80.0,0,81.0,1
805,max_effective,30,30,1,3,0.05,0.95,0.9379672936371588,24,86.0,0,87.0,0,87.0,0,88.0,1
806,max_effective,30,30,1,3,0.05,0.95,0.9495449014710976,13,64.0,1,64.0,1,64.0,1,64.0,1
807,max_effective,30,30,1,3,0.05,0.95,0.8823460331493574,13,68.0,0,71.0,1,70.0,0,69.0,0
808,max_effective,30,30,1,3,0.05,0.95,0.905351653145974,8,68.0,1,68.0,1,68.0,1,68.0,1
809,max_effective,30,30,1,3,0.05,0.95,0.8915526014778951,12,74.0,1,74.0,1,72.0,0,74.0,1
810,max_effective,30,30,1,3,0.05,0.95,0.9237331386504252,22,78.0,0,80.0,0,82.0,0,83.0,1
811,max_effective,30,30,1,3,0.05,0.95,0.8923185874277814,9,56.0,1,56.0,1,56.0,1,56.0,1
812,max_effective,30,30,1,3,0.05,0.95,0.9474716649641296,45,82.0,0,82.0,0,88.0,0,89.0,1
813,max_effective,30,30,1,3,0.05,0.95,0.948924968970233,14,84.0,0,86.0,1,86.0,1,84.0,0
814,max_effective,30,30,1,3,0.05,0.95,0.9373672430610586,10,76.0,0,77.0,1,72.0,0,74.0,0
815,max_effective,30,30,1,3,0.05,0.95,0.8795607945112415,13,65.0,0,68.0,0,69.0,1,69.0,1
816,max_effective,30,30,1,3,0.05,0.95,0.9146879380168128,16,73.0,0,74.0,0,81.0,1,81.0,1
817,max_effective,30,30,1,3,0.05,0.95,0.9407036723611456,19,79.0,0,82.0,0,88.0,1,88.0,1
818,max_effective,30,30,1,3,0.05,0.95,0.9250783205145848,13,69.0,0,73.0,1,72.0,0,70.0,0
819,max_effective,30,30,1,3,0.05,0.95,0.93203842537569,30,76.0,0,79.0,0,79.0,0,81.0,1
820,max_effective,30,30,1,3,0.05,0.95,0.9371490951400734,29,76.0,0,79.0,0,86.0,1,83.0,0
821,max_effective,30,30,1,3,0.05,0.95,0.9185758191874124,38,75.0,0,79.0,0,89.0,1,85.0,0
822,max_effective,30,30,1,3,0.05,0.95,0.9130663286034434,23,77.0,0,79.0,0,81.0,0,82.0,1
823,max_effective,30,30,1,3,0.05,0.95,0.9308710483096646,15,78.0,0,79.0,0,79.0,0,84.0,1
824,max_effective,30,30,1,3,0.05,0.95,0.948685906740974,31,77.0,0,83.0,0,85.0,1,84.0,0
825,max_effective,30,30,1,3,0.05,0.95,0.9444467328436916,20,79.0,0,81.0,0,84.0,1,83.0,0
826,max_effective,30,30,1,3,0.05,0.95,0.7946815513478305,4,49.0,1,49.0,1,49.0,1,49.0,1
827,max_effective,30,30,1,3,0.05,0.95,0.9410964728921586,4,53.0,1,53.0,1,53.0,1,53.0,1
828,max_effective,30,30,1,3,0.05,0.95,0.9369347722598432,21,79.0,0,82.0,0,88.0,1,87.0,0
829,max_effective,30,30,1,3,0.05,0.95,0.8658225434750557,9,65.0,1,65.0,1,65.0,1,65.0,1
830,max_effective,30,30,1,3,0.05,0.95,0.9041891283857336,15,76.0,0,74.0,0,72.0,0,77.0,1
831,max_effective,30,30,1,3,0.05,0.95,0.9366824589679962,13,71.0,0,74.0,0,74.0,0,75.0,1
832,max_effective,30,30,1,3,0.05,0.95,0.9347211450737198,24,83.0,0,84.0,1,82.0,0,84.0,1
833,max_effective,30,30,1,3,0.05,0.95,0.9166155156024736,12,80.0,1,80.0,1,76.0,0,77.0,0
834,max_effective,30,30,1,3,0.05,0.95,0.9235125949797144,29,73.0,0,77.0,0,82.0,0,83.0,1
835,max_effective,30,30,1,3,0.05,0.95,0.9456125546499348,19,70.0,0,73.0,0,78.0,1,76.0,0
836,max_effective,30,30,1,3,0.05,0.95,0.913018086588576,15,74.0,0,77.0,1,76.0,0,76.0,0
837,max_effective,30,30,1,3,0.05,0.95,0.940995493239823,22,71.0,0,74.0,0,84.0,1,83.0,0
838,max_effective,30,30,1,3,0.05,0.95,0.9397560189590612,14,79.0,0,80.0,0,82.0,1,79.0,0
839,max_effective,30,30,1,3,0.05,0.95,0.8983762469428758,19,78.0,0,79.0,0,83.0,1,82.0,0
840,max_effective,30,30,1,3,0.05,0.95,0.9174595608795524,21,83.0,0,84.0,0,87.0,1,87.0,1
841,max_effective,30,30,1,3,0.05,0.95,0.933864340512959,7,67.0,1,67.0,1,67.0,1,67.0,1
842,max_effective,30,30,1,3,0.05,0.95,0.9314325145899616,29,79.0,0,80.0,0,80.0,0,85.0,1
843,max_effective,30,30,1,3,0.05,0.95,0.945140726752189,27,77.0,0,79.0,0,83.0,1,83.0,1
844,max_effective,30,30,1,3,0.05,0.95,0.9305207059382758,17,83.0,0,87.0,1,84.0,0,86.0,0
845,max_effective,30,30,1,3,0.05,0.95,0.9444092433230814,17,75.0,0,82.0,1,77.0,0,74.0,0
846,max_effective,30,30,1,3,0.05,0.95,0.945787437450474,27,73.0,0,80.0,0,86.0,1,85.0,0
847,max_effective,30,30,1,3,0.05,0.95,0.9152678804189012,9,76.0,0,77.0,1,77.0,1,74.0,0
848,max_effective,30,30,1,3,0.05,0.95,0.8914421993850105,14,83.0,0,83.0,0,82.0,0,85.0,1
849,max_effective,30,30,1,3,0.05,0.95,0.945201501882989,34,80.0,1,79.0,0,80.0,1,76.0,0
850,max_effective,30,30,1,3,0.05,0.95,0.9238006641670744,23,86.0,1,86.0,1,85.0,0,85.0,0
851,max_effective,30,30,1,3,0.05,0.95,0.9068317819847144,24,78.0,0,79.0,0,82.0,1,82.0,1
852,max_effective,30,30,1,3,0.05,0.95,0.9100814279946184,23,81.0,0,81.0,0,80.0,0,87.0,1
853,max_effective,30,30,1,3,0.05,0.95,0.9301687203448642,13,77.0,0,78.0,0,78.0,0,79.0,1
854,max_effective,30,30,1,3,0.05,0.95,0.9480820692732672,18,76.0,0,79.0,0,80.0,1,80.0,1
855,max_effective,30,30,1,3,0.05,0.95,0.9480271835582468,12,79.0,0,79.0,0,83.0,1,81.0,0
856,max_effective,30,30,1,3,0.05,0.95,0.9320655503948064,63,83.0,0,85.0,0,89.0,0,90.0,1
857,max_effective,30,30,1,3,0.05,0.95,0.9444458199709472,19,74.0,0,79.0,0,83.0,1,79.0,0
858,max_effective,30,30,1,3,0.05,0.95,0.9424741719357558,36,76.0,0,80.0,0,82.0,0,84.0,1
859,max_effective,30,30,1,3,0.05,0.95,0.9440067623395728,32,81.0,0,82.0,0,89.0,0,90.0,1
860,max_effective,30,30,1,3,0.05,0.95,0.8928998581455833,14,75.0,0,75.0,0,78.0,0,79.0,1
861,max_effective,30,30,1,3,0.05,0.95,0.9405318846409368,32,83.0,0,85.0,0,89.0,1,87.0,0
862,max_effective,30,30,1,3,0.05,0.95,0.9363794388745346,10,67.0,1,67.0,1,67.0,1,67.0,1
863,max_effective,30,30,1,3,0.05,0.95,0.9282202491514656,59,80.0,0,80.0,0,84.0,0,88.0,1
864,max_effective,30,30,1,3,0.05,0.95,0.9446888895361186,15,80.0,0,83.0,0,79.0,0,85.0,1
865,max_effective,30,30,1,3,0.05,0.95,0.8943786977366956,17,78.0,0,81.0,1,81.0,1,80.0,0
866,max_effective,30,30,1,3,0.05,0.95,0.948826426270955,62,76.0,0,79.0,0,86.0,1,84.0,0
867,max_effective,30,30,1,3,0.05,0.95,0.9493260733444516,47,79.0,0,78.0,0,80.0,0,81.0,1
868,max_effective,30,30,1,3,0.05,0.95,0.9018826981266218,20,68.0,0,71.0,0,78.0,1,76.0,0
869,max_effective,30,30,1,3,0.05,0.95,0.9465844251938912,26,67.0,0,74.0,1,74.0,1,73.0,0
870,max_effective,30,30,1,3,0.05,0.95,0.9383302248851416,16,67.0,0,68.0,0,68.0,0,71.0,1
871,max_effective,30,30,1,3,0.05,0.95,0.9214862662551688,37,79.0,0,79.0,0,85.0,0,86.0,1
872,max_effective,30,30,1,3,0.05,0.95,0.8993881439841518,14,83.0,0,83.0,0,85.0,0,87.0,1
873,max_effective,30,30,1,3,0.05,0.95,0.8982093926603645,14,68.0,1,66.0,0,66.0,0,65.0,0
874,max_effective,30,30,1,3,0.05,0.95,0.9408692138268916,25,77.0,0,78.0,0,85.0,1,81.0,0
875,max_effective,30,30,1,3,0.05,0.95,0.8936602618945518,20,84.0,0,83.0,0,83.0,0,88.0,1
876,max_effective,30,30,1,3,0.05,0.95,0.9372343842710248,22,73.0,0,75.0,0,78.0,0,80.0,1
877,max_effective,30,30,1,3,0.05,0.95,0.929103133947628,31,85.0,0,85.0,0,90.0,1,88.0,0
878,max_effective,30,30,1,3,0.05,0.95,0.9293450664728244,15,76.0,0,76.0,0,77.0,1,76.0,0
879,max_effective,30,30,1,3,0.05,0.95,0.9485538180765034,6,62.0,1,62.0,1,62.0,1,62.0,1
880,max_effective,30,30,1,3,0.05,0.95,0.9418070792815024,27,84.0,0,84.0,0,87.0,0,89.0,1
881,max_effective,30,30,1,3,0.05,0.95,0.9402590256113412,30,80.0,0,81.0,0,83.0,1,82.0,0
882,max_effective,30,30,1,3,0.05,0.95,0.9172486853757206,40,74.0,0,76.0,0,81.0,1,80.0,0
883,max_effective,30,30,1,3,0.05,0.95,0.9311617386984058,14,79.0,0,80.0,0,82.0,1,81.0,0
884,max_effective,30,30,1,3,0.05,0.95,0.9376761779971584,12,80.0,0,81.0,1,78.0,0,77.0,0
885,max_effective,30,30,1,3,0.05,0.95,0.917572019704276,53,65.0,0,71.0,0,77.0,0,81.0,1
886,max_effective,30,30,1,3,0.05,0.95,0.9359160934047588,28,78.0,0,80.0,0,88.0,1,85.0,0
887,max_effective,30,30,1,3,0.05,0.95,0.9305512860394468,39,82.0,0,83.0,0,86.0,1,84.0,0
888,max_effective,30,30,1,3,0.05,0.95,0.9334790697847162,11,81.0,0,82.0,1,79.0,0,81.0,0
889,max_effective,30,30,1,3,0.05,0.95,0.9350215963431636,14,76.0,0,76.0,0,81.0,1,78.0,0
890,max_effective,30,30,1,3,0.05,0.95,0.9462197044541906,33,70.0,0,75.0,0,88.0,1,85.0,0
891,max_effective,30,30,1,3,0.05,0.95,0.9483004812391624,13,78.0,0,80.0,0,77.0,0,82.0,1
892,max_effective,30,30,1,3,0.05,0.95,0.940587431053851,23,69.0,0,73.0,1,73.0,1,73.0,1
893,max_effective,30,30,1,3,0.05,0.95,0.9291872641366422,19,85.0,0,86.0,1,84.0,0,86.0,1
894,max_effective,30,30,1,3,0.05,0.95,0.9132670900217312,16,76.0,0,79.0,0,80.0,0,83.0,1
895,max_effective,30,30,1,3,0.05,0.95,0.9408565259259982,16,77.0,0,77.0,0,80.0,1,78.0,0
896,max_effective,30,30,1,3,0.05,0.95,0.8640968118994921,13,63.0,1,63.0,1,63.0,1,63.0,1
897,max_effective,30,30,1,3,0.05,0.95,0.949698982670063,22,73.0,0,72.0,0,75.0,0,76.0,1
898,max_effective,30,30,1,3,0.05,0.95,0.9476442023957392,28,82.0,0,82.0,0,85.0,0,88.0,1
899,max_effective,30,30,1,3,0.05,0.95,0.9230183006223922,43,80.0,0,82.0,0,88.0,0,90.0,1
900,max_effective,30,30,1,3,0.05,0.95,0.9444586426948768,22,80.0,0,81.0,0,82.0,1,81.0,0
901,max_effective,30,30,1,3,0.05,0.95,0.8920316369151965,28,74.0,0,77.0,0,82.0,0,83.0,1
902,max_effective,30,30,1,3,0.05,0.95,0.9351090296473712,55,74.0,0,78.0,0,84.0,0,85.0,1
903,max_effective,30,30,1,3,0.05,0.95,0.9427098617097758,20,85.0,0,85.0,0,82.0,0,86.0,1
904,max_effective,30,30,1,3,0.05,0.95,0.9393832778373252,21,75.0,0,76.0,1,76.0,1,75.0,0
905,max_effective,30,30,1,3,0.05,0.95,0.9007530617114308,9,82.0,0,82.0,0,83.0,1,83.0,1
906,max_effective,30,30,1,3,0.05,0.95,0.9475366004776936,8,66.0,1,66.0,1,66.0,1,66.0,1
907,max_effective,30,30,1,3,0.05,0.95,0.9130568902449516,20,79.0,0,81.0,0,84.0,1,82.0,0
908,max_effective,30,30,1,3,0.05,0.95,0.9425136342337144,18,80.0,0,82.0,0,87.0,1,86.0,0
909,max_effective,30,30,1,3,0.05,0.95,0.8837411200429774,19,78.0,1,76.0,0,77.0,0,76.0,0
910,max_effective,30,30,1,3,0.05,0.95,0.9371058081531688,37,82.0,0,83.0,0,87.0,1,86.0,0
911,max_effective,30,30,1,3,0.05,0.95,0.9045097753646092,5,60.0,1,60.0,1,60.0,1,60.0,1
912,max_effective,30,30,1,3,0.05,0.95,0.9262757317350236,41,63.0,0,70.0,0,85.0,1,84.0,0
913,max_effective,30,30,1,3,0.05,0.95,0.9243033592134176,43,81.0,0,83.0,1,79.0,0,76.0,0
914,max_effective,30,30,1,3,0.05,0.95,0.8949272297515437,11,70.0,0,71.0,1,71.0,1,71.0,1
915,max_effective,30,30,1,3,0.05,0.95,0.926896260036132,44,77.0,0,79.0,0,85.0,1,84.0,0
916,max_effective,30,30,1,3,0.05,0.95,0.8705939708060378,15,73.0,0,73.0,0,75.0,1,74.0,0
917,max_effective,30,30,1,3,0.05,0.95,0.9175057529304388,35,74.0,0,75.0,0,79.0,0,83.0,1
918,max_effective,30,30,1,3,0.05,0.95,0.9487350118916033,29,71.0,0,77.0,0,83.0,0,84.0,1
919,max_effective,30,30,1,3,0.05,0.95,0.9129442639864064,33,72.0,0,76.0,1,75.0,0,74.0,0
920,max_effective,30,30,1,3,0.05,0.95,0.949250044242768,14,76.0,0,78.0,0,74.0,0,79.0,1
921,max_effective,30,30,1,3,0.05,0.95,0.9427574043322814,38,76.0,0,80.0,0,84.0,1,83.0,0
922,max_effective,30,30,1,3,0.05,0.95,0.946828635645752,36,86.0,1,86.0,1,85.0,0,85.0,0
923,max_effective,30,30,1,3,0.05,0.95,0.9202902519757584,15,72.0,0,74.0,0,73.0,0,75.0,1
924,max_effective,30,30,1,3,0.05,0.95,0.9475216079389328,13,76.0,0,78.0,1,76.0,0,78.0,1
925,max_effective,30,30,1,3,0.05,0.95,0.8769170646109995,21,66.0,0,70.0,0,74.0,0,78.0,1
926,max_effective,30,30,1,3,0.05,0.95,0.8573757661145006,8,66.0,1,66.0,1,66.0,1,66.0,1
927,max_effective,30,30,1,3,0.05,0.95,0.918612111108146,31,73.0,0,77.0,0,85.0,1,81.0,0
928,max_effective,30,30,1,3,0.05,0.95,0.9479086412515124,20,83.0,0,83.0,0,88.0,1,88.0,1
929,max_effective,30,30,1,3,0.05,0.95,0.9054441878370114,9,74.0,0,76.0,1,76.0,1,75.0,0
930,max_effective,30,30,1,3,0.05,0.95,0.9271495109791626,31,82.0,0,82.0,0,85.0,1,85.0,1
931,max_effective,30,30,1,3,0.05,0.95,0.8680956190142843,12,57.0,1,57.0,1,57.0,1,57.0,1
932,max_effective,30,30,1,3,0.05,0.95,0.9343150411598314,13,65.0,1,65.0,1,63.0,0,63.0,0
933,max_effective,30,30,1,3,0.05,0.95,0.9081416497610456,23,77.0,0,80.0,1,77.0,0,73.0,0
934,max_effective,30,30,1,3,0.05,0.95,0.8665031481161952,15,70.0,0,71.0,0,76.0,1,74.0,0
935,max_effective,30,30,1,3,0.05,0.95,0.9464232068769604,13,76.0,1,76.0,1,74.0,0,75.0,0
936,max_effective,30,30,1,3,0.05,0.95,0.9489106769405404,20,81.0,0,81.0,0,89.0,1,89.0,1
937,max_effective,30,30,1,3,0.05,0.95,0.9380546568052096,9,59.0,1,59.0,1,59.0,1,59.0,1
938,max_effective,30,30,1,3,0.05,0.95,0.9258997948385248,12,85.0,0,86.0,1,86.0,1,83.0,0
939,max_effective,30,30,1,3,0.05,0.95,0.9481162078953664,21,74.0,0,74.0,0,77.0,0,83.0,1
940,max_effective,30,30,1,3,0.05,0.95,0.9287980437573496,16,76.0,0,77.0,0,79.0,1,78.0,0
941,max_effective,30,30,1,3,0.05,0.95,0.9322320799423014,30,83.0,0,83.0,0,88.0,1,88.0,1
942,max_effective,30,30,1,3,0.05,0.95,0.9292358893562824,21,81.0,1,81.0,1,81.0,1,80.0,0
943,max_effective,30,30,1,3,0.05,0.95,0.9259000485052624,17,67.0,0,68.0,0,67.0,0,73.0,1
944,max_effective,30,30,1,3,0.05,0.95,0.9160942951470882,14,69.0,1,69.0,1,69.0,1,69.0,1
945,max_effective,30,30,1,3,0.05,0.95,0.8200262760684262,16,76.0,0,77.0,0,78.0,0,80.0,1
946,max_effective,30,30,1,3,0.05,0.95,0.9420210400448216,23,68.0,0,69.0,0,74.0,1,73.0,0
947,max_effective,30,30,1,3,0.05,0.95,0.934084607432914,8,72.0,1,72.0,1,69.0,0,71.0,0
948,max_effective,30,30,1,3,0.05,0.95,0.8558961045203812,14,65.0,0,69.0,0,70.0,1,70.0,1
949,max_effective,30,30,1,3,0.05,0.95,0.9348790351156356,34,83.0,0,83.0,0,88.0,1,86.0,0
950,max_effective,30,30,1,3,0.05,0.95,0.9306134453944648,22,77.0,0,78.0,0,81.0,0,86.0,1
951,max_effective,30,30,1,3,0.05,0.95,0.9160637344436652,21,82.0,0,80.0,0,87.0,1,87.0,1
952,max_effective,30,30,1,3,0.05,0.95,0.947460873051137,22,83.0,0,86.0,1,84.0,0,83.0,0
953,max_effective,30,30,1,3,0.05,0.95,0.9334812730192432,17,80.0,0,82.0,0,81.0,0,83.0,1
954,max_effective,30,30,1,3,0.05,0.95,0.9023274540922508,13,74.0,1,74.0,1,74.0,1,74.0,1
955,max_effective,30,30,1,3,0.05,0.95,0.938079900414552,26,81.0,0,82.0,0,83.0,0,84.0,1
956,max_effective,30,30,1,3,0.05,0.95,0.9080836212358804,15,80.0,0,82.0,0,83.0,1,81.0,0
957,max_effective,30,30,1,3,0.05,0.95,0.939536716142198,10,81.0,1,81.0,1,75.0,0,73.0,0
958,max_effective,30,30,1,3,0.05,0.95,0.933975630899454,27,82.0,0,82.0,0,86.0,1,86.0,1
959,max_effective,30,30,1,3,0.05,0.95,0.9155960378225336,11,60.0,1,60.0,1,60.0,1,60.0,1
960,max_effective,30,30,1,3,0.05,0.95,0.88148152210456,13,77.0,0,78.0,0,81.0,0,82.0,1
961,max_effective,30,30,1,3,0.05,0.95,0.946291923744043,17,85.0,0,84.0,0,83.0,0,86.0,1
962,max_effective,30,30,1,3,0.05,0.95,0.9240263546716778,21,79.0,0,80.0,0,82.0,0,87.0,1
963,max_effective,30,30,1,3,0.05,0.95,0.937364995230944,30,75.0,0,80.0,0,85.0,0,88.0,1
964,max_effective,30,30,1,3,0.05,0.95,0.9068842842005824,14,82.0,0,84.0,1,80.0,0,81.0,0
965,max_effective,30,30,1,3,0.05,0.95,0.9471201554532864,31,81.0,0,82.0,0,87.0,1,86.0,0
966,max_effective,30,30,1,3,0.05,0.95,0.9033092410392908,16,75.0,0,77.0,0,82.0,1,82.0,1
967,max_effective,30,30,1,3,0.05,0.95,0.9495135383041248,48,79.0,0,82.0,0,84.0,0,86.0,1
968,max_effective,30,30,1,3,0.05,0.95,0.9273984094849136,14,84.0,0,84.0,0,88.0,1,88.0,1
969,max_effective,30,30,1,3,0.05,0.95,0.9185083982309724,13,75.0,0,76.0,0,80.0,0,81.0,1
970,max_effective,30,30,1,3,0.05,0.95,0.9448766637685998,24,78.0,0,82.0,0,87.0,0,88.0,1
971,max_effective,30,30,1,3,0.05,0.95,0.9411591061077812,47,82.0,0,85.0,0,87.0,1,87.0,1
972,max_effective,30,30,1,3,0.05,0.95,0.9429764243048518,36,77.0,0,80.0,0,85.0,1,85.0,1
973,max_effective,30,30,1,3,0.05,0.95,0.9498874173485226,29,83.0,0,84.0,0,89.0,1,87.0,0
974,max_effective,30,30,1,3,0.05,0.95,0.9228569790433648,14,64.0,1,64.0,1,61.0,0,64.0,1
975,max_effective,30,30,1,3,0.05,0.95,0.9438342788062488,29,82.0,0,83.0,0,85.0,0,89.0,1
976,max_effective,30,30,1,3,0.05,0.95,0.9215140529531832,31,75.0,0,76.0,0,79.0,0,81.0,1
977,max_effective,30,30,1,3,0.05,0.95,0.9418366379996872,23,74.0,0,79.0,0,83.0,0,89.0,1
978,max_effective,30,30,1,3,0.05,0.95,0.918894229606444,17,73.0,0,74.0,0,75.0,1,74.0,0
979,max_effective,30,30,1,3,0.05,0.95,0.9468047861123168,62,74.0,0,76.0,0,79.0,0,88.0,1
980,max_effective,30,30,1,3,0.05,0.95,0.8998760767548537,11,67.0,1,67.0,1,65.0,0,67.0,1
981,max_effective,30,30,1,3,0.05,0.95,0.9411705530797756,17,75.0,0,78.0,1,74.0,0,73.0,0
982,max_effective,30,30,1,3,0.05,0.95,0.9337869549894184,32,77.0,0,78.0,0,81.0,1,81.0,1
983,max_effective,30,30,1,3,0.05,0.95,0.938477702152043,24,67.0,0,72.0,1,72.0,1,69.0,0
984,max_effective,30,30,1,3,0.05,0.95,0.876294101325972,22,67.0,0,73.0,0,74.0,0,76.0,1
985,max_effective,30,30,1,3,0.05,0.95,0.9249436099430536,7,60.0,1,60.0,1,60.0,1,60.0,1
986,max_effective,30,30,1,3,0.05,0.95,0.9271230731108115,13,76.0,1,76.0,1,74.0,0,76.0,1
987,max_effective,30,30,1,3,0.05,0.95,0.9178550049341094,17,67.0,0,72.0,0,74.0,1,73.0,0
988,max_effective,30,30,1,3,0.05,0.95,0.9236381176278328,22,71.0,0,75.0,0,76.0,0,81.0,1
989,max_effective,30,30,1,3,0.05,0.95,0.8453238438289374,11,76.0,0,80.0,1,78.0,0,79.0,0
990,max_effective,30,30,1,3,0.05,0.95,0.8969571515105588,17,74.0,0,76.0,0,78.0,1,78.0,1
991,max_effective,30,30,1,3,0.05,0.95,0.8740597833779816,10,78.0,1,78.0,1,76.0,0,78.0,1
992,max_effective,30,30,1,3,0.05,0.95,0.9230778564013794,22,84.0,0,84.0,0,85.0,0,89.0,1
993,max_effective,30,30,1,3,0.05,0.95,0.9076095282242392,12,70.0,0,71.0,0,71.0,0,72.0,1
994,max_effective,30,30,1,3,0.05,0.95,0.9245101860622572,7,55.0,1,55.0,1,55.0,1,55.0,1
995,max_effective,30,30,1,3,0.05,0.95,0.9369394918274164,21,79.0,0,81.0,0,88.0,1,86.0,0
996,max_effective,30,30,1,3,0.05,0.95,0.9220746451251564,11,67.0,1,67.0,1,67.0,1,67.0,1
997,max_effective,30,30,1,3,0.05,0.95,0.9317157549619604,24,76.0,0,78.0,0,83.0,0,84.0,1
998,max_effective,30,30,1,3,0.05,0.95,0.9459743809376588,51,83.0,0,84.0,0,90.0,1,86.0,0
999,max_effective,30,30,1,3,0.05,0.95,0.902761043085792,41,74.0,0,77.0,0,77.0,0,84.0,1
1000,max_effective,30,30,1,3,0.05,0.95,0.9302176859843938,13,82.0,1,82.0,1,81.0,0,81.0,0
1001,max_effective,30,30,1,3,0.05,0.95,0.9232758238289164,15,81.0,0,84.0,1,81.0,0,80.0,0
1002,max_effective,30,30,1,3,0.05,0.95,0.949904400597829,45,85.0,0,87.0,0,90.0,1,89.0,0
1003,max_effective,30,30,1,3,0.05,0.95,0.912630005024058,10,77.0,1,75.0,0,74.0,0,73.0,0
1004,max_effective,30,30,1,3,0.05,0.95,0.9330491454967844,27,81.0,0,84.0,0,88.0,0,89.0,1
1005,max_effective,30,30,1,3,0.05,0.95,0.939958165812213,54,81.0,0,82.0,1,81.0,0,81.0,0
1006,max_effective,30,30,1,3,0.05,0.95,0.8428708976075104,7,70.0,1,70.0,1,70.0,1,69.0,0
1007,max_effective,30,30,1,3,0.05,0.95,0.9464309771534332,33,79.0,0,80.0,0,77.0,0,84.0,1
1008,max_effective,30,30,1,3,0.05,0.95,0.9478481667919656,16,78.0,0,80.0,0,85.0,1,82.0,0
1009,max_effective,30,30,1,3,0.05,0.95,0.9180139440971988,14,61.0,1,61.0,1,61.0,1,61.0,1
1010,max_effective,30,30,1,3,0.05,0.95,0.8610517230099297,11,71.0,0,72.0,1,72.0,1,72.0,1
1011,max_effective,30,30,1,3,0.05,0.95,0.9309117409908126,9,78.0,0,80.0,1,74.0,0,80.0,1
1012,max_effective,30,30,1,3,0.05,0.95,0.92817170740984,10,76.0,0,78.0,1,77.0,0,77.0,0
1013,max_effective,30,30,1,3,0.05,0.95,0.9192647389489754,20,63.0,0,65.0,0,65.0,0,71.0,1
1014,max_effective,30,30,1,3,0.05,0.95,0.9115070046819396,12,58.0,1,58.0,1,58.0,1,58.0,1
1015,max_effective,30,30,1,3,0.05,0.95,0.9186965259377564,20,69.0,0,72.0,0,83.0,0,85.0,1
1016,max_effective,30,30,1,3,0.05,0.95,0.8916016229711259,10,81.0,0,80.0,0,81.0,0,83.0,1
1017,max_effective,30,30,1,3,0.05,0.95,0.8904078431995202,12,75.0,0,75.0,0,74.0,0,76.0,1
1018,max_effective,30,30,1,3,0.05,0.95,0.9369802383071826,7,61.0,1,61.0,1,61.0,1,61.0,1
1019,max_effective,30,30,1,3,0.05,0.95,0.9088288183182092,46,74.0,0,76.0,0,79.0,0,81.0,1
1020,max_effective,30,30,1,3,0.05,0.95,0.9455015142857746,9,67.0,1,67.0,1,67.0,1,67.0,1
1021,max_effective,30,30,1,3,0.05,0.95,0.9361627894650416,13,82.0,0,82.0,0,83.0,0,86.0,1
1022,max_effective,30,30,1,3,0.05,0.95,0.8530876628015991,12,67.0,1,65.0,0,65.0,0,67.0,1
1023,max_effective,30,30,1,3,0.05,0.95,0.9309174835517806,15,83.0,0,82.0,0,83.0,0,85.0,1
1024,max_effective,30,30,1,3,0.05,0.95,0.9454364562542188,39,74.0,0,78.0,0,85.0,0,86.0,1
1025,max_effective,30,30,1,3,0.05,0.95,0.9484371542838118,23,79.0,0,82.0,0,82.0,0,84.0,1
1026,max_effective,30,30,1,3,0.05,0.95,0.944332929620564,34,82.0,0,83.0,0,87.0,0,89.0,1
1027,max_effective,30,30,1,3,0.05,0.95,0.9179019970845228,15,74.0,0,75.0,0,77.0,1,76.0,0
1028,max_effective,30,30,1,3,0.05,0.95,0.9174893007929936,12,68.0,0,70.0,1,70.0,1,68.0,0
1029,max_effective,30,30,1,3,0.05,0.95,0.90289858538097,8,66.0,1,66.0,1,65.0,0,66.0,1
1030,max_effective,30,30,1,3,0.05,0.95,0.9451387332265226,15,77.0,0,78.0,0,82.0,1,80.0,0
1031,max_effective,30,30,1,3,0.05,0.95,0.9114442887463856,23,79.0,0,80.0,1,77.0,0,78.0,0
1032,max_effective,30,30,1,3,0.05,0.95,0.8274014908945599,17,60.0,1,60.0,1,60.0,1,60.0,1
1033,max_effective,30,30,1,3,0.05,0.95,0.9417595375982514,24,76.0,0,79.0,0,84.0,0,87.0,1
1034,max_effective,30,30,1,3,0.05,0.95,0.923384415963762,9,67.0,1,67.0,1,67.0,1,67.0,1
1035,max_effective,30,30,1,3,0.05,0.95,0.8377323701812802,15,68.0,1,67.0,0,67.0,0,68.0,1
1036,max_effective,30,30,1,3,0.05,0.95,0.9487975265884028,20,81.0,0,84.0,1,82.0,0,84.0,1
1037,max_effective,30,30,1,3,0.05,0.95,0.9169012370632584,8,63.0,1,63.0,1,63.0,1,63.0,1
1038,max_effective,30,30,1,3,0.05,0.95,0.939146882996442,31,78.0,0,81.0,0,86.0,0,89.0,1
1039,max_effective,30,30,1,3,0.05,0.95,0.938735698497411,24,70.0,0,73.0,0,78.0,1,77.0,0
1040,max_effective,30,30,1,3,0.05,0.95,0.9241957083664494,8,71.0,1,71.0,1,70.0,0,70.0,0
1041,max_effective,30,30,1,3,0.05,0.95,0.9294507557243712,26,79.0,0,82.0,0,84.0,1,83.0,0
1042,max_effective,30,30,1,3,0.05,0.95,0.9277710490032076,35,83.0,0,84.0,0,90.0,1,85.0,0
1043,max_effective,30,30,1,3,0.05,0.95,0.9389578070794798,43,85.0,0,85.0,0,89.0,1,89.0,1
1044,max_effective,30,30,1,3,0.05,0.95,0.9473442685220432,24,81.0,0,82.0,0,79.0,0,84.0,1
1045,max_effective,30,30,1,3,0.05,0.95,0.8964972735264929,9,63.0,1,63.0,1,63.0,1,63.0,1
1046,max_effective,30,30,1,3,0.05,0.95,0.9129129195254532,32,77.0,0,82.0,0,88.0,1,88.0,1
1047,max_effective,30,30,1,3,0.05,0.95,0.9499257136082812,20,64.0,0,70.0,1,69.0,0,69.0,0
1048,max_effective,30,30,1,3,0.05,0.95,0.8905129644063765,8,64.0,1,64.0,1,64.0,1,64.0,1
1049,max_effective,30,30,1,3,0.05,0.95,0.9463023883147588,15,85.0,1,85.0,1,83.0,0,82.0,0
1050,max_effective,30,30,1,3,0.05,0.95,0.8968109316983337,13,80.0,0,80.0,0,83.0,1,82.0,0
1051,max_effective,30,30,1,3,0.05,0.95,0.9344988327558336,34,81.0,0,82.0,0,87.0,1,85.0,0
1052,max_effective,30,30,1,3,0.05,0.95,0.9253569131524328,29,84.0,0,85.0,0,88.0,1,88.0,1
1053,max_effective,30,30,1,3,0.05,0.95,0.9009752153184614,16,79.0,1,79.0,1,78.0,0,76.0,0
1054,max_effective,30,30,1,3,0.05,0.95,0.9161939867971428,13,72.0,0,73.0,1,71.0,0,71.0,0
1055,max_effective,30,30,1,3,0.05,0.95,0.9475856846785664,12,80.0,0,80.0,0,82.0,1,77.0,0
1056,max_effective,30,30,1,3,0.05,0.95,0.9312074029011752,17,67.0,0,74.0,0,81.0,1,79.0,0
1057,max_effective,30,30,1,3,0.05,0.95,0.9222639181359218,20,69.0,0,73.0,0,79.0,0,81.0,1
1058,max_effective,30,30,1,3,0.05,0.95,0.9434367067761928,68,70.0,0,73.0,0,86.0,1,86.0,1
1059,max_effective,30,30,1,3,0.05,0.95,0.9460350620491512,18,74.0,0,76.0,1,75.0,0,75.0,0
1060,max_effective,30,30,1,3,0.05,0.95,0.9291891904685876,24,86.0,0,87.0,0,88.0,1,86.0,0
1061,max_effective,30,30,1,3,0.05,0.95,0.9311572385031256,15,73.0,0,74.0,0,77.0,1,75.0,0
1062,max_effective,30,30,1,3,0.05,0.95,0.916348271487552,38,85.0,0,85.0,0,87.0,1,87.0,1
1063,max_effective,30,30,1,3,0.05,0.95,0.9209840892567264,16,70.0,0,72.0,0,79.0,1,77.0,0
1064,max_effective,30,30,1,3,0.05,0.95,0.9492955056933796,43,70.0,0,72.0,0,82.0,1,76.0,0
1065,max_effective,30,30,1,3,0.05,0.95,0.9410049665551627,18,76.0,0,77.0,1,73.0,0,74.0,0
1066,max_effective,30,30,1,3,0.05,0.95,0.903464585002696,4,46.0,1,46.0,1,46.0,1,46.0,1
1067,max_effective,30,30,1,3,0.05,0.95,0.868028733535869,8,73.0,0,74.0,1,72.0,0,72.0,0
1068,max_effective,30,30,1,3,0.05,0.95,0.948770244156674,29,70.0,0,75.0,0,79.0,0,82.0,1
1069,max_effective,30,30,1,3,0.05,0.95,0.9480326401400736,45,80.0,0,83.0,0,84.0,1,84.0,1
1070,max_effective,30,30,1,3,0.05,0.95,0.7769864812081634,6,66.0,1,66.0,1,66.0,1,65.0,0
1071,max_effective,30,30,1,3,0.05,0.95,0.8730783671179846,5,50.0,1,50.0,1,50.0,1,50.0,1
1072,max_effective,30,30,1,3,0.05,0.95,0.933751209446008,30,79.0,0,80.0,0,86.0,0,87.0,1
1073,max_effective,30,30,1,3,0.05,0.95,0.942134347828894,23,82.0,0,85.0,0,86.0,0,89.0,1
1074,max_effective,30,30,1,3,0.05,0.95,0.8832317624958487,15,74.0,0,75.0,0,77.0,0,78.0,1
1075,max_effective,30,30,1,3,0.05,0.95,0.9261156765692335,52,81.0,0,82.0,0,85.0,1,84.0,0
1076,max_effective,30,30,1,3,0.05,0.95,0.862900038556873,22,65.0,0,68.0,1,68.0,1,68.0,1
1077,max_effective,30,30,1,3,0.05,0.95,0.945128368373097,39,76.0,0,79.0,0,82.0,0,87.0,1
1078,max_effective,30,30,1,3,0.05,0.95,0.9373276753956414,16,76.0,0,78.0,1,77.0,0,77.0,0
1079,max_effective,30,30,1,3,0.05,0.95,0.92295352858588,14,71.0,0,73.0,0,78.0,1,78.0,1
1080,max_effective,30,30,1,3,0.05,0.95,0.946473201541149,14,86.0,1,86.0,1,83.0,0,85.0,0
1081,max_effective,30,30,1,3,0.05,0.95,0.9361932663223366,38,70.0,0,72.0,0,84.0,1,81.0,0
1082,max_effective,30,30,1,3,0.05,0.95,0.9212289662582354,29,83.0,0,85.0,1,85.0,1,83.0,0
1083,max_effective,30,30,1,3,0.05,0.95,0.948963890347524,10,78.0,1,78.0,1,77.0,0,74.0,0
1084,max_effective,30,30,1,3,0.05,0.95,0.9368067720951988,18,76.0,0,78.0,0,75.0,0,79.0,1
1085,max_effective,30,30,1,3,0.05,0.95,0.925061101863106,19,72.0,0,74.0,0,76.0,1,74.0,0
1086,max_effective,30,30,1,3,0.05,0.95,0.935647529120903,37,75.0,0,74.0,0,84.0,1,83.0,0
1087,max_effective,30,30,1,3,0.05,0.95,0.944200021833794,11,73.0,1,73.0,1,72.0,0,72.0,0
1088,max_effective,30,30,1,3,0.05,0.95,0.9253961261370782,20,76.0,0,79.0,0,84.0,0,88.0,1
1089,max_effective,30,30,1,3,0.05,0.95,0.9019172061232932,37,69.0,0,74.0,0,80.0,0,82.0,1
1090,max_effective,30,30,1,3,0.05,0.95,0.940190832462358,19,81.0,0,81.0,0,83.0,1,83.0,1
1091,max_effective,30,30,1,3,0.05,0.95,0.9347797135262872,9,68.0,0,68.0,0,69.0,1,69.0,1
1092,max_effective,30,30,1,3,0.05,0.95,0.945257202415526,11,77.0,0,80.0,0,81.0,1,78.0,0
1093,max_effective,30,30,1,3,0.05,0.95,0.949922077957693,24,73.0,0,75.0,0,81.0,0,83.0,1
1094,max_effective,30,30,1,3,0.05,0.95,0.9253682233289348,10,68.0,1,68.0,1,67.0,0,68.0,1
1095,max_effective,30,30,1,3,0.05,0.95,0.942776959004793,20,81.0,0,81.0,0,83.0,1,81.0,0
1096,max_effective,30,30,1,3,0.05,0.95,0.935234312129568,21,82.0,0,83.0,0,86.0,0,87.0,1
1097,max_effective,30,30,1,3,0.05,0.95,0.9260681321411692,11,68.0,1,67.0,0,66.0,0,65.0,0
1098,max_effective,30,30,1,3,0.05,0.95,0.9410561595577904,13,74.0,0,77.0,1,73.0,0,72.0,0
1099,max_effective,30,30,1,3,0.05,0.95,0.9304465937196826,9,54.0,1,54.0,1,54.0,1,54.0,1
1100,max_effective,30,30,1,3,0.05,0.95,0.9019999158134822,22,79.0,0,80.0,0,83.0,0,86.0,1
1101,max_effective,30,30,1,3,0.05,0.95,0.9262700711378684,8,78.0,1,75.0,0,71.0,0,72.0,0
1102,max_effective,30,30,1,3,0.05,0.95,0.9483500342193996,20,82.0,0,86.0,0,88.0,1,86.0,0
1103,max_effective,30,30,1,3,0.05,0.95,0.9405787064810778,15,72.0,1,72.0,1,71.0,0,72.0,1
1104,max_effective,30,30,1,3,0.05,0.95,0.9271636203393784,53,77.0,0,79.0,0,83.0,0,86.0,1
1105,max_effective,30,30,1,3,0.05,0.95,0.9370322493920504,11,78.0,0,80.0,1,77.0,0,77.0,0
1106,max_effective,30,30,1,3,0.05,0.95,0.861064488210699,11,73.0,0,74.0,0,76.0,1,76.0,1
1107,max_effective,30,30,1,3,0.05,0.95,0.9195977209037344,23,82.0,0,82.0,0,81.0,0,85.0,1
1108,max_effective,30,30,1,3,0.05,0.95,0.8839567182293789,9,57.0,1,57.0,1,57.0,1,57.0,1
1109,max_effective,30,30,1,3,0.05,0.95,0.9484393428137649,27,84.0,0,85.0,0,90.0,1,90.0,1
1110,max_effective,30,30,1,3,0.05,0.95,0.923144823153982,38,80.0,0,81.0,0,85.0,1,85.0,1
1111,max_effective,30,30,1,3,0.05,0.95,0.9425790568219914,15,80.0,0,81.0,0,75.0,0,84.0,1
1112,max_effective,30,30,1,3,0.05,0.95,0.9323544661309098,15,78.0,0,80.0,1,80.0,1,78.0,0
1113,max_effective,30,30,1,3,0.05,0.95,0.930851402100118,39,86.0,0,86.0,0,84.0,0,87.0,1
1114,max_effective,30,30,1,3,0.05,0.95,0.9337992754490466,19,76.0,0,77.0,0,75.0,0,81.0,1
1115,max_effective,30,30,1,3,0.05,0.95,0.9368865113144242,21,78.0,0,83.0,1,78.0,0,83.0,1
1116,max_effective,30,30,1,3,0.05,0.95,0.8630386492943511,22,75.0,0,80.0,0,80.0,0,81.0,1
1117,max_effective,30,30,1,3,0.05,0.95,0.8377229469700713,13,56.0,1,56.0,1,56.0,1,56.0,1
1118,max_effective,30,30,1,3,0.05,0.95,0.940177318869034,36,79.0,0,84.0,0,88.0,1,88.0,1
1119,max_effective,30,30,1,3,0.05,0.95,0.9411601457534962,47,77.0,0,79.0,0,82.0,0,85.0,1
1120,max_effective,30,30,1,3,0.05,0.95,0.9010502079924086,12,62.0,1,62.0,1,62.0,1,62.0,1
1121,max_effective,30,30,1,3,0.05,0.95,0.9476413762017512,52,79.0,0,83.0,0,86.0,1,84.0,0
1122,max_effective,30,30,1,3,0.05,0.95,0.9389711090436038,15,80.0,0,80.0,0,84.0,0,87.0,1
1123,max_effective,30,30,1,3,0.05,0.95,0.9421599318427208,14,74.0,0,76.0,0,77.0,1,76.0,0
1124,max_effective,30,30,1,3,0.05,0.95,0.8973900342748642,8,79.0,1,79.0,1,76.0,0,79.0,1
1125,max_effective,30,30,1,3,0.05,0.95,0.9498832775428958,7,76.0,1,75.0,0,70.0,0,72.0,0
1126,max_effective,30,30,1,3,0.05,0.95,0.944191514541716,20,77.0,0,78.0,1,77.0,0,77.0,0
1127,max_effective,30,30,1,3,0.05,0.95,0.9284761786258487,52,84.0,0,83.0,0,89.0,1,87.0,0
1128,max_effective,30,30,1,3,0.05,0.95,0.9451758113135464,12,82.0,0,83.0,1,82.0,0,79.0,0
1129,max_effective,30,30,1,3,0.05,0.95,0.9170511439533344,19,78.0,0,80.0,0,86.0,1,86.0,1
1130,max_effective,30,30,1,3,0.05,0.95,0.9467126501313844,66,77.0,0,79.0,0,86.0,1,83.0,0
1131,max_effective,30,30,1,3,0.05,0.95,0.9098053806028872,13,62.0,1,62.0,1,62.0,1,62.0,1
1132,max_effective,30,30,1,3,0.05,0.95,0.932788187840485,20,71.0,0,76.0,0,81.0,1,81.0,1
1133,max_effective,30,30,1,3,0.05,0.95,0.9439318855406188,25,75.0,0,78.0,0,80.0,0,82.0,1
1134,max_effective,30,30,1,3,0.05,0.95,0.90939682472001,7,66.0,1,66.0,1,66.0,1,65.0,0
1135,max_effective,30,30,1,3,0.05,0.95,0.9478573477249108,15,84.0,0,87.0,1,87.0,1,83.0,0
1136,max_effective,30,30,1,3,0.05,0.95,0.9205719220157138,8,45.0,1,45.0,1,45.0,1,44.0,0
1137,max_effective,30,30,1,3,0.05,0.95,0.9174974235814712,14,71.0,0,73.0,0,72.0,0,77.0,1
1138,max_effective,30,30,1,3,0.05,0.95,0.8920800521503084,28,79.0,0,79.0,0,83.0,0,84.0,1
1139,max_effective,30,30,1,3,0.05,0.95,0.9207674883320583,12,78.0,0,78.0,0,82.0,1,80.0,0
1140,max_effective,30,30,1,3,0.05,0.95,0.9262032759262224,34,71.0,0,74.0,0,74.0,0,77.0,1
1141,max_effective,30,30,1,3,0.05,0.95,0.9338527000347332,22,83.0,1,83.0,1,80.0,0,83.0,1
1142,max_effective,30,30,1,3,0.05,0.95,0.8952198961572442,20,85.0,0,85.0,0,86.0,1,84.0,0
1143,max_effective,30,30,1,3,0.05,0.95,0.934694012441377,39,84.0,0,85.0,0,86.0,1,84.0,0
1144,max_effective,30,30,1,3,0.05,0.95,0.9090979743490116,10,67.0,1,67.0,1,67.0,1,67.0,1
1145,max_effective,30,30,1,3,0.05,0.95,0.9292997621096736,16,76.0,0,76.0,0,75.0,0,77.0,1
1146,max_effective,30,30,1,3,0.05,0.95,0.946400926922064,52,77.0,0,80.0,0,83.0,0,86.0,1
1147,max_effective,30,30,1,3,0.05,0.95,0.9245113532876104,31,81.0,0,82.0,0,84.0,0,85.0,1
1148,max_effective,30,30,1,3,0.05,0.95,0.9455256331281464,16,80.0,0,83.0,1,83.0,1,82.0,0
1149,max_effective,30,30,1,3,0.05,0.95,0.9453592230251142,11,64.0,1,64.0,1,64.0,1,63.0,0
1150,max_effective,30,30,1,3,0.05,0.95,0.8866639389105455,32,64.0,0,66.0,0,74.0,0,76.0,1
1151,max_effective,30,30,1,3,0.05,0.95,0.9482192539485912,27,76.0,0,76.0,0,73.0,0,82.0,1
1152,max_effective,30,30,1,3,0.05,0.95,0.944579422454277,56,77.0,0,77.0,0,81.0,1,79.0,0
1153,max_effective,30,30,1,3,0.05,0.95,0.915973702943644,12,83.0,0,85.0,1,83.0,0,82.0,0
1154,max_effective,30,30,1,3,0.05,0.95,0.934558945578509,10,74.0,0,74.0,0,76.0,1,74.0,0
1155,max_effective,30,30,1,3,0.05,0.95,0.9193797847003604,12,84.0,0,85.0,1,82.0,0,83.0,0
1156,max_effective,30,30,1,3,0.05,0.95,0.8417143640862264,23,70.0,0,72.0,0,75.0,1,73.0,0
1157,max_effective,30,30,1,3,0.05,0.95,0.94623771667942,39,84.0,0,83.0,0,82.0,0,85.0,1
1158,max_effective,30,30,1,3,0.05,0.95,0.946857883113934,60,79.0,0,80.0,0,84.0,1,82.0,0
1159,max_effective,30,30,1,3,0.05,0.95,0.9494644255442178,9,63.0,1,63.0,1,63.0,1,63.0,1
1160,max_effective,30,30,1,3,0.05,0.95,0.9452410937604796,25,76.0,0,79.0,0,83.0,1,83.0,1
1161,max_effective,30,30,1,3,0.05,0.95,0.9441252744256388,56,75.0,0,79.0,0,83.0,0,88.0,1
1162,max_effective,30,30,1,3,0.05,0.95,0.8931404725787584,11,79.0,1,79.0,1,79.0,1,77.0,0
1163,max_effective,30,30,1,3,0.05,0.95,0.9415130169400904,14,71.0,0,72.0,0,75.0,0,76.0,1
1164,max_effective,30,30,1,3,0.05,0.95,0.9492119964811758,24,79.0,0,81.0,0,86.0,0,87.0,1
1165,max_effective,30,30,1,3,0.05,0.95,0.9234373178738982,10,70.0,1,70.0,1,70.0,1,70.0,1
1166,max_effective,30,30,1,3,0.05,0.95,0.9262424445521664,16,77.0,0,77.0,0,77.0,0,78.0,1
1167,max_effective,30,30,1,3,0.05,0.95,0.9107843578430168,18,69.0,0,73.0,1,73.0,1,73.0,1
1168,max_effective,30,30,1,3,0.05,0.95,0.8913863890977467,12,69.0,0,70.0,0,73.0,1,73.0,1
1169,max_effective,30,30,1,3,0.05,0.95,0.94209652329192,27,80.0,0,81.0,0,86.0,0,88.0,1
1170,max_effective,30,30,1,3,0.05,0.95,0.9448147347892384,16,78.0,0,81.0,0,87.0,1,87.0,1
1171,max_effective,30,30,1,3,0.05,0.95,0.9291503513864624,15,62.0,0,62.0,0,65.0,0,66.0,1
1172,max_effective,30,30,1,3,0.05,0.95,0.9024473358161196,18,71.0,0,75.0,0,75.0,0,77.0,1
1173,max_effective,30,30,1,3,0.05,0.95,0.9333269714700216,29,70.0,0,73.0,0,81.0,0,82.0,1
1174,max_effective,30,30,1,3,0.05,0.95,0.9003561814741321,12,66.0,1,66.0,1,66.0,1,66.0,1
1175,max_effective,30,30,1,3,0.05,0.95,0.9392720591450971,20,78.0,0,78.0,0,82.0,0,83.0,1
1176,max_effective,30,30,1,3,0.05,0.95,0.947843338819747,11,82.0,0,83.0,1,82.0,0,79.0,0
1177,max_effective,30,30,1,3,0.05,0.95,0.9429944192458862,32,82.0,0,84.0,0,86.0,1,86.0,1
1178,max_effective,30,30,1,3,0.05,0.95,0.8763823800815697,10,70.0,0,71.0,1,71.0,1,70.0,0
1179,max_effective,30,30,1,3,0.05,0.95,0.8348500754687509,9,70.0,1,70.0,1,70.0,1,70.0,1
1180,max_effective,30,30,1,3,0.05,0.95,0.9423066680186404,38,80.0,0,79.0,0,82.0,1,81.0,0
1181,max_effective,30,30,1,3,0.05,0.95,0.9217616931462744,12,63.0,1,63.0,1,63.0,1,63.0,1
1182,max_effective,30,30,1,3,0.05,0.95,0.94387842284742,60,82.0,0,83.0,0,85.0,0,87.0,1
1183,max_effective,30,30,1,3,0.05,0.95,0.943016427922967,8,59.0,1,59.0,1,59.0,1,59.0,1
1184,max_effective,30,30,1,3,0.05,0.95,0.936555868371488,23,84.0,0,84.0,0,87.0,0,90.0,1
1185,max_effective,30,30,1,3,0.05,0.95,0.9025491076604268,35,78.0,0,80.0,0,83.0,1,83.0,1
1186,max_effective,30,30,1,3,0.05,0.95,0.9496707970506398,33,85.0,1,85.0,1,85.0,1,83.0,0
1187,max_effective,30,30,1,3,0.05,0.95,0.9489076106431464,28,85.0,0,86.0,0,84.0,0,88.0,1
1188,max_effective,30,30,1,3,0.05,0.95,0.9469589257872228,24,84.0,0,86.0,1,84.0,0,85.0,0
1189,max_effective,30,30,1,3,0.05,0.95,0.9388972471865236,11,69.0,1,67.0,0,66.0,0,66.0,0
1190,max_effective,30,30,1,3,0.05,0.95,0.949139013558498,38,84.0,0,84.0,0,82.0,0,85.0,1
1191,max_effective,30,30,1,3,0.05,0.95,0.9362560603452804,20,73.0,0,75.0,0,78.0,0,87.0,1
1192,max_effective,30,30,1,3,0.05,0.95,0.9477195187675,12,78.0,0,79.0,0,80.0,1,78.0,0
1193,max_effective,30,30,1,3,0.05,0.95,0.9464899375072008,15,76.0,0,76.0,0,78.0,1,76.0,0
1194,max_effective,30,30,1,3,0.05,0.95,0.9110857208820724,29,76.0,0,80.0,0,81.0,0,83.0,1
1195,max_effective,30,30,1,3,0.05,0.95,0.8552780157670885,11,70.0,0,70.0,0,71.0,1,71.0,1
1196,max_effective,30,30,1,3,0.05,0.95,0.8914414721620387,27,81.0,1,80.0,0,81.0,1,80.0,0
1197,max_effective,30,30,1,3,0.05,0.95,0.9114409626299866,16,78.0,0,82.0,1,77.0,0,78.0,0
1198,max_effective,30,30,1,3,0.05,0.95,0.944294108530679,59,84.0,0,85.0,0,85.0,0,87.0,1
1199,max_effective,30,30,1,3,0.05,0.95,0.9142779914198136,11,81.0,0,82.0,1,77.0,0,77.0,0
1200,max_effective,30,30,1,3,0.05,0.95,0.9007520284764864,16,76.0,0,79.0,1,79.0,1,77.0,0
1201,max_effective,30,30,1,3,0.05,0.95,0.9045213916444246,14,77.0,0,81.0,1,80.0,0,80.0,0
1202,max_effective,30,30,1,3,0.05,0.95,0.9360509599730332,7,67.0,1,67.0,1,66.0,0,66.0,0
1203,max_effective,30,30,1,3,0.05,0.95,0.8885398976438972,15,72.0,0,72.0,0,73.0,1,73.0,1
1204,max_effective,30,30,1,3,0.05,0.95,0.9468789980811224,14,79.0,0,82.0,1,81.0,0,77.0,0
1205,max_effective,30,30,1,3,0.05,0.95,0.9386612774594072,17,73.0,0,76.0,0,77.0,1,74.0,0
1206,max_effective,30,30,1,3,0.05,0.95,0.8822806327222381,10,79.0,0,79.0,0,79.0,0,80.0,1
1207,max_effective,30,30,1,3,0.05,0.95,0.9006114020944772,33,72.0,0,77.0,0,80.0,0,87.0,1
1208,max_effective,30,30,1,3,0.05,0.95,0.9214683771643736,17,69.0,0,70.0,0,76.0,1,76.0,1
1209,max_effective,30,30,1,3,0.05,0.95,0.8983786503566437,14,78.0,0,80.0,0,82.0,1,82.0,1
1210,max_effective,30,30,1,3,0.05,0.95,0.9445806282773576,7,65.0,1,65.0,1,65.0,1,65.0,1
1211,max_effective,30,30,1,3,0.05,0.95,0.9406730178494216,59,67.0,0,70.0,0,80.0,1,80.0,1
1212,max_effective,30,30,1,3,0.05,0.95,0.9336880021932924,11,62.0,1,62.0,1,62.0,1,62.0,1
1213,max_effective,30,30,1,3,0.05,0.95,0.9250317712393968,29,88.0,0,88.0,0,89.0,1,88.0,0
1214,max_effective,30,30,1,3,0.05,0.95,0.9345741102688828,27,74.0,0,75.0,0,81.0,0,84.0,1
1215,max_effective,30,30,1,3,0.05,0.95,0.9373440905088476,14,80.0,0,81.0,1,81.0,1,81.0,1
1216,max_effective,30,30,1,3,0.05,0.95,0.9265172045574968,36,74.0,0,81.0,1,80.0,0,80.0,0
1217,max_effective,30,30,1,3,0.05,0.95,0.914137985635468,15,82.0,0,83.0,0,85.0,0,87.0,1
1218,max_effective,30,30,1,3,0.05,0.95,0.93952065434052,45,75.0,0,78.0,0,81.0,0,83.0,1
1219,max_effective,30,30,1,3,0.05,0.95,0.9238916779683846,13,81.0,0,83.0,0,88.0,0,90.0,1
1220,max_effective,30,30,1,3,0.05,0.95,0.9209835523116878,10,78.0,1,76.0,0,70.0,0,75.0,0
1221,max_effective,30,30,1,3,0.05,0.95,0.931563034061457,19,84.0,0,85.0,1,81.0,0,80.0,0
1222,max_effective,30,30,1,3,0.05,0.95,0.9067914303859432,5,53.0,1,53.0,1,53.0,1,53.0,1
1223,max_effective,30,30,1,3,0.05,0.95,0.8750578410800951,44,70.0,0,76.0,0,78.0,1,78.0,1
1224,max_effective,30,30,1,3,0.05,0.95,0.90122728518896,11,75.0,1,74.0,0,73.0,0,75.0,1
1225,max_effective,30,30,1,3,0.05,0.95,0.8635955303314676,14,65.0,0,68.0,1,68.0,1,68.0,1
1226,max_effective,30,30,1,3,0.05,0.95,0.9468806228320026,44,73.0,0,76.0,0,90.0,1,89.0,0
1227,max_effective,30,30,1,3,0.05,0.95,0.933520606390492,29,66.0,0,73.0,0,74.0,0,75.0,1
1228,max_effective,30,30,1,3,0.05,0.95,0.8979817754300128,15,73.0,0,74.0,1,72.0,0,74.0,1
1229,max_effective,30,30,1,3,0.05,0.95,0.920571839924033,24,76.0,0,77.0,0,85.0,0,86.0,1
1230,max_effective,30,30,1,3,0.05,0.95,0.9141149710631302,16,70.0,0,72.0,0,76.0,1,75.0,0
1231,max_effective,30,30,1,3,0.05,0.95,0.919533115113558,13,74.0,0,75.0,1,72.0,0,71.0,0
1232,max_effective,30,30,1,3,0.05,0.95,0.9374972278264948,16,87.0,1,87.0,1,86.0,0,85.0,0
1233,max_effective,30,30,1,3,0.05,0.95,0.94865090223021,11,76.0,0,77.0,0,76.0,0,78.0,1
1234,max_effective,30,30,1,3,0.05,0.95,0.9375396626760958,40,84.0,0,85.0,0,84.0,0,89.0,1
1235,max_effective,30,30,1,3,0.05,0.95,0.9385995099923006,28,81.0,0,84.0,0,90.0,1,90.0,1
1236,max_effective,30,30,1,3,0.05,0.95,0.8941556836939815,14,78.0,1,78.0,1,75.0,0,77.0,0
1237,max_effective,30,30,1,3,0.05,0.95,0.9065432133547168,23,76.0,0,80.0,0,83.0,1,81.0,0
1238,max_effective,30,30,1,3,0.05,0.95,0.9327120382852496,31,73.0,0,80.0,0,84.0,1,83.0,0
1239,max_effective,30,30,1,3,0.05,0.95,0.8910884996899758,11,76.0,0,77.0,0,77.0,0,78.0,1
1240,max_effective,30,30,1,3,0.05,0.95,0.8662263922125225,7,60.0,1,60.0,1,60.0,1,60.0,1
1241,max_effective,30,30,1,3,0.05,0.95,0.9351256908289836,53,74.0,0,80.0,0,86.0,0,88.0,1
1242,max_effective,30,30,1,3,0.05,0.95,0.9420022636432916,28,78.0,1,78.0,1,77.0,0,76.0,0
1243,max_effective,30,30,1,3,0.05,0.95,0.9274679838505472,11,60.0,1,60.0,1,60.0,1,60.0,1
1244,max_effective,30,30,1,3,0.05,0.95,0.8823162639190962,18,87.0,0,87.0,0,88.0,0,89.0,1
1245,max_effective,30,30,1,3,0.05,0.95,0.9117992998131952,9,64.0,1,64.0,1,64.0,1,63.0,0
1246,max_effective,30,30,1,3,0.05,0.95,0.9256181877147822,22,78.0,0,78.0,0,81.0,0,82.0,1
1247,max_effective,30,30,1,3,0.05,0.95,0.8121122768237119,17,69.0,0,72.0,1,72.0,1,72.0,1
1248,max_effective,30,30,1,3,0.05,0.95,0.9236801376251244,28,77.0,0,80.0,0,82.0,0,84.0,1
1249,max_effective,30,30,1,3,0.05,0.95,0.9498971249437392,16,83.0,0,83.0,0,82.0,0,84.0,1
1250,max_effective,30,30,1,3,0.05,0.95,0.9300125234440836,12,72.0,0,74.0,1,74.0,1,74.0,1
1251,max_effective,30,30,1,3,0.05,0.95,0.883751470605291,12,75.0,1,75.0,1,75.0,1,75.0,1
1252,max_effective,30,30,1,3,0.05,0.95,0.8895753439529708,23,66.0,0,69.0,0,75.0,1,75.0,1
1253,max_effective,30,30,1,3,0.05,0.95,0.8816542127710085,9,67.0,0,69.0,1,68.0,0,68.0,0
1254,max_effective,30,30,1,3,0.05,0.95,0.9405361675401788,13,65.0,1,65.0,1,65.0,1,65.0,1
1255,max_effective,30,30,1,3,0.05,0.95,0.9431351776074162,21,76.0,0,77.0,0,85.0,1,85.0,1
1256,max_effective,30,30,1,3,0.05,0.95,0.9336359070772504,7,77.0,1,77.0,1,73.0,0,75.0,0
1257,max_effective,30,30,1,3,0.05,0.95,0.9297822009968932,9,75.0,0,77.0,0,78.0,1,77.0,0
1258,max_effective,30,30,1,3,0.05,0.95,0.9469745135184406,25,84.0,1,84.0,1,83.0,0,78.0,0
1259,max_effective,30,30,1,3,0.05,0.95,0.8801846972508847,14,77.0,1,76.0,0,75.0,0,76.0,0
1260,max_effective,30,30,1,3,0.05,0.95,0.942304316313806,14,79.0,0,82.0,1,80.0,0,80.0,0
1261,max_effective,30,30,1,3,0.05,0.95,0.9150820010690996,17,77.0,0,77.0,0,82.0,1,79.0,0
1262,max_effective,30,30,1,3,0.05,0.95,0.9269374358264684,18,75.0,0,77.0,0,78.0,1,74.0,0
1263,max_effective,30,30,1,3,0.05,0.95,0.9167248748193988,6,61.0,1,61.0,1,61.0,1,61.0,1
1264,max_effective,30,30,1,3,0.05,0.95,0.919807498115902,26,77.0,1,76.0,0,75.0,0,77.0,1
1265,max_effective,30,30,1,3,0.05,0.95,0.948524770835554,22,76.0,0,78.0,0,86.0,0,87.0,1
1266,max_effective,30,30,1,3,0.05,0.95,0.9494805679028256,38,83.0,0,84.0,0,89.0,1,87.0,0
1267,max_effective,30,30,1,3,0.05,0.95,0.9494126234139496,37,68.0,0,73.0,0,74.0,0,78.0,1
1268,max_effective,30,30,1,3,0.05,0.95,0.9151875572667296,15,74.0,0,76.0,0,79.0,1,76.0,0
1269,max_effective,30,30,1,3,0.05,0.95,0.9330244036205814,35,75.0,0,77.0,0,84.0,1,84.0,1
1270,max_effective,30,30,1,3,0.05,0.95,0.9166241345689968,12,58.0,1,58.0,1,58.0,1,58.0,1
1271,max_effective,30,30,1,3,0.05,0.95,0.8886903744843014,29,73.0,0,74.0,0,74.0,0,79.0,1
1272,max_effective,30,30,1,3,0.05,0.95,0.9253542074767062,24,82.0,0,81.0,0,87.0,1,86.0,0
1273,max_effective,30,30,1,3,0.05,0.95,0.9278903645823764,12,76.0,1,76.0,1,75.0,0,76.0,1
1274,max_effective,30,30,1,3,0.05,0.95,0.9377519294397082,20,79.0,0,82.0,0,83.0,0,85.0,1
1275,max_effective,30,30,1,3,0.05,0.95,0.9133462633222852,29,82.0,0,83.0,0,86.0,0,88.0,1
1276,max_effective,30,30,1,3,0.05,0.95,0.9437373377141396,9,77.0,1,75.0,0,74.0,0,71.0,0
1277,max_effective,30,30,1,3,0.05,0.95,0.9422944508572784,8,72.0,0,72.0,0,73.0,1,70.0,0
1278,max_effective,30,30,1,3,0.05,0.95,0.912355350963338,43,81.0,0,84.0,1,83.0,0,83.0,0
1279,max_effective,30,30,1,3,0.05,0.95,0.9434747284556696,21,76.0,0,80.0,0,82.0,0,85.0,1
1280,max_effective,30,30,1,3,0.05,0.95,0.92422873360801,8,73.0,1,73.0,1,70.0,0,70.0,0
1281,max_effective,30,30,1,3,0.05,0.95,0.9363304703808316,25,77.0,0,78.0,0,81.0,0,83.0,1
1282,max_effective,30,30,1,3,0.05,0.95,0.9279100993790534,22,83.0,0,83.0,0,88.0,1,87.0,0
1283,max_effective,30,30,1,3,0.05,0.95,0.90594214721286,12,77.0,1,77.0,1,77.0,1,76.0,0
1284,max_effective,30,30,1,3,0.05,0.95,0.843566961492438,13,78.0,0,80.0,0,82.0,1,81.0,0
1285,max_effective,30,30,1,3,0.05,0.95,0.9262204413153956,24,79.0,0,79.0,0,81.0,0,84.0,1
1286,max_effective,30,30,1,3,0.05,0.95,0.90329901373111,9,69.0,1,69.0,1,68.0,0,68.0,0
1287,max_effective,30,30,1,3,0.05,0.95,0.933446474929311,33,70.0,0,73.0,0,81.0,0,82.0,1
1288,max_effective,30,30,1,3,0.05,0.95,0.9357607901867686,18,63.0,0,69.0,1,69.0,1,69.0,1
1289,max_effective,30,30,1,3,0.05,0.95,0.9188630431249516,18,80.0,1,79.0,0,78.0,0,79.0,0
1290,max_effective,30,30,1,3,0.05,0.95,0.9307371456180236,28,76.0,0,78.0,0,77.0,0,80.0,1
1291,max_effective,30,30,1,3,0.05,0.95,0.942467174807624,46,74.0,0,79.0,0,86.0,0,88.0,1
1292,max_effective,30,30,1,3,0.05,0.95,0.904356862699446,26,77.0,0,79.0,0,79.0,0,83.0,1
1293,max_effective,30,30,1,3,0.05,0.95,0.930434927523272,27,86.0,0,88.0,1,87.0,0,88.0,1
1294,max_effective,30,30,1,3,0.05,0.95,0.934160789988394,26,84.0,0,86.0,1,82.0,0,82.0,0
1295,max_effective,30,30,1,3,0.05,0.95,0.9348763744363404,43,79.0,0,81.0,0,87.0,1,85.0,0
1296,max_effective,30,30,1,3,0.05,0.95,0.8459095492838867,4,54.0,1,54.0,1,54.0,1,54.0,1
1297,max_effective,30,30,1,3,0.05,0.95,0.932965234239513,45,72.0,0,73.0,0,84.0,1,83.0,0
1298,max_effective,30,30,1,3,0.05,0.95,0.9264988129736944,22,72.0,0,75.0,0,77.0,1,77.0,1
1299,max_effective,30,30,1,3,0.05,0.95,0.8542619017065812,7,64.0,1,64.0,1,64.0,1,64.0,1
1300,max_effective,30,30,1,3,0.05,0.95,0.8901233984529314,18,82.0,0,82.0,0,88.0,1,85.0,0
1301,max_effective,30,30,1,3,0.05,0.95,0.926839269969836,14,79.0,0,81.0,1,81.0,1,78.0,0
1302,max_effective,30,30,1,3,0.05,0.95,0.9194457803774878,12,70.0,0,73.0,0,74.0,1,72.0,0
1303,max_effective,30,30,1,3,0.05,0.95,0.9420393660039252,14,68.0,0,68.0,0,72.0,1,70.0,0
1304,max_effective,30,30,1,3,0.05,0.95,0.9492875515097988,72,75.0,0,77.0,0,83.0,1,81.0,0
1305,max_effective,30,30,1,3,0.05,0.95,0.9460451268368404,38,77.0,0,78.0,0,85.0,1,83.0,0
1306,max_effective,30,30,1,3,0.05,0.95,0.909721101304744,10,74.0,0,76.0,1,75.0,0,72.0,0
1307,max_effective,30,30,1,3,0.05,0.95,0.8456948631393333,12,72.0,1,71.0,0,72.0,1,72.0,1
1308,max_effective,30,30,1,3,0.05,0.95,0.8902068080314315,20,75.0,0,75.0,0,77.0,0,85.0,1
1309,max_effective,30,30,1,3,0.05,0.95,0.9248206831879072,14,79.0,0,79.0,0,83.0,1,83.0,1
1310,max_effective,30,30,1,3,0.05,0.95,0.9343882008221992,18,81.0,0,82.0,0,85.0,1,81.0,0
1311,max_effective,30,30,1,3,0.05,0.95,0.930686546529937,20,64.0,1,64.0,1,64.0,1,64.0,1
1312,max_effective,30,30,1,3,0.05,0.95,0.9395932566862112,103,75.0,0,85.0,1,84.0,0,85.0,1
1313,max_effective,30,30,1,3,0.05,0.95,0.9488478232344236,22,79.0,0,81.0,1,79.0,0,76.0,0
1314,max_effective,30,30,1,3,0.05,0.95,0.9328405141541544,19,78.0,0,79.0,0,81.0,1,81.0,1
1315,max_effective,30,30,1,3,0.05,0.95,0.8282907035391586,8,67.0,1,67.0,1,67.0,1,67.0,1
1316,max_effective,30,30,1,3,0.05,0.95,0.9223408135671892,9,67.0,1,67.0,1,67.0,1,67.0,1
1317,max_effective,30,30,1,3,0.05,0.95,0.9359392074788004,22,69.0,0,71.0,0,76.0,0,78.0,1
1318,max_effective,30,30,1,3,0.05,0.95,0.8665688526048936,8,53.0,1,53.0,1,53.0,1,53.0,1
1319,max_effective,30,30,1,3,0.05,0.95,0.9029873063444904,10,69.0,0,70.0,1,70.0,1,70.0,1
1320,max_effective,30,30,1,3,0.05,0.95,0.9212306310330296,13,78.0,0,81.0,1,79.0,0,81.0,1
1321,max_effective,30,30,1,3,0.05,0.95,0.8893881897599137,8,52.0,1,52.0,1,52.0,1,52.0,1
1322,max_effective,30,30,1,3,0.05,0.95,0.937680162263112,47,74.0,0,80.0,0,83.0,0,86.0,1
1323,max_effective,30,30,1,3,0.05,0.95,0.8697427027247739,14,87.0,0,89.0,0,90.0,1,89.0,0
1324,max_effective,30,30,1,3,0.05,0.95,0.907630761032579,23,79.0,0,78.0,0,81.0,0,82.0,1
1325,max_effective,30,30,1,3,0.05,0.95,0.930171272796196,40,79.0,0,84.0,0,87.0,0,90.0,1
1326,max_effective,30,30,1,3,0.05,0.95,0.9449197539059838,57,79.0,0,81.0,0,85.0,0,87.0,1
1327,max_effective,30,30,1,3,0.05,0.95,0.9020632116883588,23,78.0,0,82.0,0,82.0,0,86.0,1
1328,max_effective,30,30,1,3,0.05,0.95,0.9463936972381072,8,74.0,0,74.0,0,75.0,1,73.0,0
1329,max_effective,30,30,1,3,0.05,0.95,0.9113085110387296,12,60.0,1,60.0,1,60.0,1,60.0,1
1330,max_effective,30,30,1,3,0.05,0.95,0.9478238205618826,44,86.0,0,86.0,0,88.0,0,90.0,1
1331,max_effective,30,30,1,3,0.05,0.95,0.9308313722339364,30,79.0,0,81.0,0,84.0,0,88.0,1
1332,max_effective,30,30,1,3,0.05,0.95,0.9216851952976411,23,81.0,0,83.0,0,85.0,1,85.0,1
1333,max_effective,30,30,1,3,0.05,0.95,0.939778361616135,7,75.0,0,76.0,1,73.0,0,75.0,0
1334,max_effective,30,30,1,3,0.05,0.95,0.8758947405372564,23,72.0,0,73.0,0,75.0,1,75.0,1
1335,max_effective,30,30,1,3,0.05,0.95,0.9123625042809312,16,82.0,0,82.0,0,85.0,1,85.0,1
1336,max_effective,30,30,1,3,0.05,0.95,0.9359307027563636,31,78.0,0,83.0,0,85.0,1,85.0,1
1337,max_effective,30,30,1,3,0.05,0.95,0.8550852470543165,20,62.0,1,62.0,1,62.0,1,62.0,1
1338,max_effective,30,30,1,3,0.05,0.95,0.9272168323510108,11,85.0,0,86.0,0,88.0,1,86.0,0
1339,max_effective,30,30,1,3,0.05,0.95,0.9437039262109578,13,70.0,0,73.0,0,72.0,0,75.0,1
1340,max_effective,30,30,1,3,0.05,0.95,0.9436028800298436,23,68.0,0,70.0,0,77.0,1,76.0,0
1341,max_effective,30,30,1,3,0.05,0.95,0.9484287672693203,22,79.0,0,80.0,0,78.0,0,84.0,1
1342,max_effective,30,30,1,3,0.05,0.95,0.939681447813854,19,85.0,1,85.0,1,84.0,0,84.0,0
1343,max_effective,30,30,1,3,0.05,0.95,0.9359977022160356,25,88.0,1,88.0,1,87.0,0,87.0,0
1344,max_effective,30,30,1,3,0.05,0.95,0.8983213600511402,20,66.0,0,71.0,0,72.0,1,72.0,1
1345,max_effective,30,30,1,3,0.05,0.95,0.9377400225137864,18,69.0,0,70.0,0,70.0,0,76.0,1
1346,max_effective,30,30,1,3,0.05,0.95,0.9212737161762184,26,78.0,0,80.0,0,85.0,1,85.0,1
1347,max_effective,30,30,1,3,0.05,0.95,0.9089492153271068,13,76.0,1,75.0,0,76.0,1,76.0,1
1348,max_effective,30,30,1,3,0.05,0.95,0.9348318441536296,23,72.0,0,71.0,0,72.0,0,77.0,1
1349,max_effective,30,30,1,3,0.05,0.95,0.9464154106855696,21,83.0,0,86.0,1,86.0,1,84.0,0
1350,max_effective,30,30,1,3,0.05,0.95,0.948220670058088,8,67.0,1,66.0,0,65.0,0,65.0,0
1351,max_effective,30,30,1,3,0.05,0.95,0.9384835073693948,35,83.0,0,85.0,0,87.0,0,89.0,1
1352,max_effective,30,30,1,3,0.05,0.95,0.9092664301021414,42,84.0,0,84.0,0,87.0,0,89.0,1
1353,max_effective,30,30,1,3,0.05,0.95,0.9446173614579144,29,67.0,0,70.0,0,75.0,1,75.0,1
1354,max_effective,30,30,1,3,0.05,0.95,0.8599803539767181,11,63.0,1,63.0,1,63.0,1,63.0,1
1355,max_effective,30,30,1,3,0.05,0.95,0.9445459837672712,30,85.0,0,86.0,0,87.0,0,88.0,1
1356,max_effective,30,30,1,3,0.05,0.95,0.8906730514024355,7,66.0,1,66.0,1,66.0,1,65.0,0
1357,max_effective,30,30,1,3,0.05,0.95,0.9484321398191464,16,70.0,0,75.0,1,71.0,0,73.0,0
1358,max_effective,30,30,1,3,0.05,0.95,0.9458752834687728,10,58.0,1,58.0,1,58.0,1,58.0,1
1359,max_effective,30,30,1,3,0.05,0.95,0.9228209417704396,7,66.0,1,66.0,1,66.0,1,66.0,1
1360,max_effective,30,30,1,3,0.05,0.95,0.8531541891236337,12,69.0,0,70.0,1,70.0,1,70.0,1
1361,max_effective,30,30,1,3,0.05,0.95,0.9186504903017906,17,67.0,0,67.0,0,71.0,0,74.0,1
1362,max_effective,30,30,1,3,0.05,0.95,0.8836185342376348,6,62.0,1,62.0,1,62.0,1,62.0,1
1363,max_effective,30,30,1,3,0.05,0.95,0.9273931067750028,17,77.0,0,81.0,0,85.0,1,83.0,0
1364,max_effective,30,30,1,3,0.05,0.95,0.8676257397126587,8,66.0,1,66.0,1,66.0,1,66.0,1
1365,max_effective,30,30,1,3,0.05,0.95,0.9010097667847584,13,62.0,1,62.0,1,62.0,1,62.0,1
1366,max_effective,30,30,1,3,0.05,0.95,0.9082454737557148,9,61.0,1,61.0,1,61.0,1,61.0,1
1367,max_effective,30,30,1,3,0.05,0.95,0.9330162200232122,46,74.0,0,80.0,1,79.0,0,80.0,1
1368,max_effective,30,30,1,3,0.05,0.95,0.9417846459263752,11,76.0,1,76.0,1,75.0,0,75.0,0
1369,max_effective,30,30,1,3,0.05,0.95,0.9390044769771556,28,85.0,0,85.0,0,86.0,0,87.0,1
1370,max_effective,30,30,1,3,0.05,0.95,0.8594441567905767,6,54.0,1,54.0,1,54.0,1,54.0,1
1371,max_effective,30,30,1,3,0.05,0.95,0.9469250553134844,33,75.0,0,78.0,0,87.0,0,88.0,1
1372,max_effective,30,30,1,3,0.05,0.95,0.945090266848746,8,78.0,1,78.0,1,77.0,0,74.0,0
1373,max_effective,30,30,1,3,0.05,0.95,0.9380160180274512,35,84.0,0,88.0,1,84.0,0,85.0,0
1374,max_effective,30,30,1,3,0.05,0.95,0.8419121767236376,8,56.0,1,56.0,1,56.0,1,56.0,1
1375,max_effective,30,30,1,3,0.05,0.95,0.9399271817835284,18,64.0,0,68.0,0,73.0,1,73.0,1
1376,max_effective,30,30,1,3,0.05,0.95,0.9452864597160378,17,74.0,0,74.0,0,80.0,1,79.0,0
1377,max_effective,30,30,1,3,0.05,0.95,0.9494274163843154,42,87.0,0,88.0,0,89.0,1,89.0,1
1378,max_effective,30,30,1,3,0.05,0.95,0.9445275531673976,16,70.0,0,70.0,0,73.0,1,72.0,0
1379,max_effective,30,30,1,3,0.05,0.95,0.9333739473534136,19,68.0,0,71.0,0,74.0,1,74.0,1
1380,max_effective,30,30,1,3,0.05,0.95,0.9459882529161578,86,80.0,0,82.0,0,87.0,0,88.0,1
1381,max_effective,30,30,1,3,0.05,0.95,0.9424641778886854,33,76.0,0,81.0,0,88.0,1,86.0,0
1382,max_effective,30,30,1,3,0.05,0.95,0.9211379939390468,19,76.0,0,77.0,0,77.0,0,78.0,1
1383,max_effective,30,30,1,3,0.05,0.95,0.9432468038110394,17,73.0,0,77.0,0,79.0,1,79.0,1
1384,max_effective,30,30,1,3,0.05,0.95,0.9446407219161174,13,74.0,0,76.0,1,75.0,0,74.0,0
1385,max_effective,30,30,1,3,0.05,0.95,0.9296827752963848,20,74.0,0,76.0,0,80.0,1,79.0,0
1386,max_effective,30,30,1,3,0.05,0.95,0.9306923226046316,28,75.0,0,76.0,0,76.0,0,84.0,1
1387,max_effective,30,30,1,3,0.05,0.95,0.9322938985870082,38,86.0,1,85.0,0,86.0,1,83.0,0
1388,max_effective,30,30,1,3,0.05,0.95,0.925090951201243,16,74.0,0,78.0,1,78.0,1,77.0,0
1389,max_effective,30,30,1,3,0.05,0.95,0.9133273625649436,8,53.0,1,53.0,1,53.0,1,53.0,1
1390,max_effective,30,30,1,3,0.05,0.95,0.9244331781992148,38,65.0,0,73.0,0,76.0,0,82.0,1
1391,max_effective,30,30,1,3,0.05,0.95,0.9344171850807268,21,80.0,0,82.0,0,85.0,1,83.0,0
1392,max_effective,30,30,1,3,0.05,0.95,0.944558466142166,15,78.0,0,80.0,1,78.0,0,77.0,0
1393,max_effective,30,30,1,3,0.05,0.95,0.9344876754997592,22,79.0,0,80.0,0,86.0,0,89.0,1
1394,max_effective,30,30,1,3,0.05,0.95,0.9212588593215012,26,78.0,0,85.0,0,87.0,1,86.0,0
1395,max_effective,30,30,1,3,0.05,0.95,0.9387741842051546,19,83.0,0,83.0,0,89.0,0,90.0,1
1396,max_effective,30,30,1,3,0.05,0.95,0.933075337275362,8,69.0,1,69.0,1,68.0,0,68.0,0
1397,max_effective,30,30,1,3,0.05,0.95,0.9368192068100608,15,79.0,0,79.0,0,83.0,1,79.0,0
1398,max_effective,30,30,1,3,0.05,0.95,0.9379235593594288,19,83.0,0,84.0,0,88.0,1,88.0,1
1399,max_effective,30,30,1,3,0.05,0.95,0.9326492938625366,8,73.0,1,72.0,0,71.0,0,71.0,0
1400,max_effective,30,30,1,3,0.05,0.95,0.9291432281366578,14,79.0,0,80.0,1,79.0,0,80.0,1
1401,max_effective,30,30,1,3,0.05,0.95,0.9027837214621188,8,65.0,1,65.0,1,65.0,1,65.0,1
1402,max_effective,30,30,1,3,0.05,0.95,0.8859404082991086,14,70.0,0,72.0,0,71.0,0,73.0,1
1403,max_effective,30,30,1,3,0.05,0.95,0.8961400410995448,18,84.0,0,87.0,1,85.0,0,85.0,0
1404,max_effective,30,30,1,3,0.05,0.95,0.9497934104784896,58,75.0,0,79.0,0,83.0,0,87.0,1
1405,max_effective,30,30,1,3,0.05,0.95,0.9299295934316174,25,82.0,1,82.0,1,77.0,0,78.0,0
1406,max_effective,30,30,1,3,0.05,0.95,0.9498186699243908,37,79.0,0,80.0,0,83.0,0,85.0,1
1407,max_effective,30,30,1,3,0.05,0.95,0.9420458950787216,21,79.0,0,83.0,0,86.0,0,88.0,1
1408,max_effective,30,30,1,3,0.05,0.95,0.948901818533294,28,81.0,0,81.0,0,87.0,1,86.0,0
1409,max_effective,30,30,1,3,0.05,0.95,0.9384230029511847,38,76.0,0,79.0,0,86.0,1,86.0,1
1410,max_effective,30,30,1,3,0.05,0.95,0.9497474184838556,54,75.0,0,78.0,0,84.0,0,86.0,1
1411,max_effective,30,30,1,3,0.05,0.95,0.9293480491410387,18,81.0,0,83.0,0,88.0,1,84.0,0
1412,max_effective,30,30,1,3,0.05,0.95,0.9184763567057124,11,67.0,1,67.0,1,65.0,0,67.0,1
1413,max_effective,30,30,1,3,0.05,0.95,0.9307141575604388,18,80.0,0,87.0,1,86.0,0,85.0,0
1414,max_effective,30,30,1,3,0.05,0.95,0.9364533715734674,20,75.0,0,80.0,0,86.0,1,86.0,1
1415,max_effective,30,30,1,3,0.05,0.95,0.9007408407478188,17,78.0,0,78.0,0,77.0,0,81.0,1
1416,max_effective,30,30,1,3,0.05,0.95,0.9231491316884476,25,72.0,0,78.0,0,80.0,1,74.0,0
1417,max_effective,30,30,1,3,0.05,0.95,0.9290784811918772,17,79.0,0,81.0,0,85.0,1,85.0,1
1418,max_effective,30,30,1,3,0.05,0.95,0.9353660638097102,11,78.0,1,77.0,0,76.0,0,75.0,0
1419,max_effective,30,30,1,3,0.05,0.95,0.8909214183593209,31,75.0,0,77.0,0,78.0,0,80.0,1
1420,max_effective,30,30,1,3,0.05,0.95,0.9442261289007255,60,73.0,0,75.0,0,83.0,0,87.0,1
1421,max_effective,30,30,1,3,0.05,0.95,0.923004206667896,43,71.0,0,74.0,0,81.0,0,82.0,1
1422,max_effective,30,30,1,3,0.05,0.95,0.9495664667918045,43,82.0,0,82.0,0,86.0,0,87.0,1
1423,max_effective,30,30,1,3,0.05,0.95,0.9074737196798502,17,78.0,0,80.0,0,83.0,0,84.0,1
1424,max_effective,30,30,1,3,0.05,0.95,0.9403652442923914,22,76.0,0,79.0,0,80.0,1,78.0,0
1425,max_effective,30,30,1,3,0.05,0.95,0.8743067782531929,6,56.0,1,56.0,1,56.0,1,56.0,1
1426,max_effective,30,30,1,3,0.05,0.95,0.9191902941612428,51,80.0,0,82.0,0,86.0,1,84.0,0
1427,max_effective,30,30,1,3,0.05,0.95,0.9057978928980416,22,72.0,0,73.0,0,76.0,0,79.0,1
1428,max_effective,30,30,1,3,0.05,0.95,0.9365394242931048,16,86.0,0,86.0,0,88.0,0,89.0,1
1429,max_effective,30,30,1,3,0.05,0.95,0.919631768567101,15,67.0,0,71.0,1,71.0,1,71.0,1
1430,max_effective,30,30,1,3,0.05,0.95,0.9241186117666622,17,73.0,0,78.0,1,76.0,0,76.0,0
1431,max_effective,30,30,1,3,0.05,0.95,0.8847969578947404,12,64.0,0,66.0,1,66.0,1,66.0,1
1432,max_effective,30,30,1,3,0.05,0.95,0.9453764671328234,13,84.0,0,87.0,0,88.0,1,88.0,1
1433,max_effective,30,30,1,3,0.05,0.95,0.942259274027388,13,70.0,0,72.0,1,68.0,0,68.0,0
1434,max_effective,30,30,1,3,0.05,0.95,0.9481665385596012,6,64.0,1,64.0,1,64.0,1,64.0,1
1435,max_effective,30,30,1,3,0.05,0.95,0.8938935413325648,12,76.0,0,77.0,0,80.0,1,78.0,0
1436,max_effective,30,30,1,3,0.05,0.95,0.9435951011969208,13,71.0,0,73.0,1,71.0,0,69.0,0
1437,max_effective,30,30,1,3,0.05,0.95,0.934556470258988,32,76.0,0,80.0,0,82.0,1,82.0,1
1438,max_effective,30,30,1,3,0.05,0.95,0.8868758135478569,23,77.0,0,80.0,0,84.0,0,88.0,1
1439,max_effective,30,30,1,3,0.05,0.95,0.9029301459194726,13,64.0,1,64.0,1,64.0,1,64.0,1
1440,max_effective,30,30,1,3,0.05,0.95,0.9497947443377815,20,75.0,0,75.0,0,77.0,0,82.0,1
1441,max_effective,30,30,1,3,0.05,0.95,0.919811871594533,23,81.0,0,81.0,0,83.0,1,83.0,1
1442,max_effective,30,30,1,3,0.05,0.95,0.9211137323329196,24,80.0,0,82.0,0,86.0,1,84.0,0
1443,max_effective,30,30,1,3,0.05,0.95,0.9212935333325668,12,74.0,0,76.0,1,75.0,0,74.0,0
1444,max_effective,30,30,1,3,0.05,0.95,0.9325952240877804,27,86.0,1,86.0,1,85.0,0,86.0,1
1445,max_effective,30,30,1,3,0.05,0.95,0.8818824905655733,23,73.0,0,75.0,0,78.0,0,82.0,1
1446,max_effective,30,30,1,3,0.05,0.95,0.8970148030642269,10,55.0,1,55.0,1,55.0,1,55.0,1
1447,max_effective,30,30,1,3,0.05,0.95,0.9397305654649148,18,77.0,0,78.0,0,81.0,0,82.0,1
1448,max_effective,30,30,1,3,0.05,0.95,0.9328454445906608,17,83.0,0,83.0,0,86.0,1,86.0,1
1449,max_effective,30,30,1,3,0.05,0.95,0.9447039677993304,7,61.0,1,61.0,1,61.0,1,61.0,1
1450,max_effective,30,30,1,3,0.05,0.95,0.8422629888736536,14,81.0,0,81.0,0,82.0,0,85.0,1
1451,max_effective,30,30,1,3,0.05,0.95,0.922275811471574,28,79.0,0,82.0,0,89.0,0,90.0,1
1452,max_effective,30,30,1,3,0.05,0.95,0.901723349901838,14,81.0,0,81.0,0,82.0,1,82.0,1
1453,max_effective,30,30,1,3,0.05,0.95,0.9173368330864734,16,80.0,0,80.0,0,78.0,0,81.0,1
1454,max_effective,30,30,1,3,0.05,0.95,0.9005534182621256,7,50.0,1,50.0,1,50.0,1,50.0,1
1455,max_effective,30,30,1,3,0.05,0.95,0.9347369127329888,54,65.0,0,76.0,0,84.0,1,80.0,0
1456,max_effective,30,30,1,3,0.05,0.95,0.8397912281814832,6,59.0,1,59.0,1,59.0,1,59.0,1
1457,max_effective,30,30,1,3,0.05,0.95,0.9479844868589108,16,73.0,0,75.0,0,78.0,0,81.0,1
1458,max_effective,30,30,1,3,0.05,0.95,0.9078513746784004,11,78.0,0,80.0,1,80.0,1,79.0,0
1459,max_effective,30,30,1,3,0.05,0.95,0.9004351776231355,7,63.0,1,63.0,1,63.0,1,63.0,1
1460,max_effective,30,30,1,3,0.05,0.95,0.9440819034601836,54,84.0,0,87.0,0,89.0,1,89.0,1
1461,max_effective,30,30,1,3,0.05,0.95,0.8971551754413761,4,52.0,1,52.0,1,52.0,1,52.0,1
1462,max_effective,30,30,1,3,0.05,0.95,0.9401512082044308,40,80.0,0,85.0,0,87.0,1,82.0,0
1463,max_effective,30,30,1,3,0.05,0.95,0.9249771324157828,19,71.0,1,71.0,1,69.0,0,69.0,0
1464,max_effective,30,30,1,3,0.05,0.95,0.8960384427613086,7,62.0,1,62.0,1,62.0,1,62.0,1
1465,max_effective,30,30,1,3,0.05,0.95,0.8941647325278332,28,80.0,0,80.0,0,86.0,1,86.0,1
1466,max_effective,30,30,1,3,0.05,0.95,0.9483488794946467,12,79.0,0,79.0,0,81.0,1,80.0,0
1467,max_effective,30,30,1,3,0.05,0.95,0.9220195557798668,23,79.0,0,87.0,0,88.0,1,83.0,0
1468,max_effective,30,30,1,3,0.05,0.95,0.9374693331697403,37,83.0,0,83.0,0,87.0,1,85.0,0
1469,max_effective,30,30,1,3,0.05,0.95,0.9422540782982198,12,72.0,0,72.0,0,74.0,0,75.0,1
1470,max_effective,30,30,1,3,0.05,0.95,0.9154941948263672,7,69.0,1,69.0,1,68.0,0,68.0,0
1471,max_effective,30,30,1,3,0.05,0.95,0.9087129282502056,28,77.0,0,80.0,0,84.0,0,86.0,1
1472,max_effective,30,30,1,3,0.05,0.95,0.943897410970784,36,83.0,0,83.0,0,85.0,0,86.0,1
1473,max_effective,30,30,1,3,0.05,0.95,0.9043155221700386,14,71.0,0,73.0,1,72.0,0,72.0,0
1474,max_effective,30,30,1,3,0.05,0.95,0.8520595544212581,21,79.0,0,80.0,0,83.0,1,83.0,1
1475,max_effective,30,30,1,3,0.05,0.95,0.9119252225859624,27,77.0,0,77.0,0,85.0,1,80.0,0
1476,max_effective,30,30,1,3,0.05,0.95,0.9193869621082644,20,76.0,1,76.0,1,76.0,1,75.0,0
1477,max_effective,30,30,1,3,0.05,0.95,0.9184379101588268,22,71.0,0,73.0,0,78.0,0,80.0,1
1478,max_effective,30,30,1,3,0.05,0.95,0.9481780497260796,46,85.0,0,87.0,0,89.0,1,88.0,0
1479,max_effective,30,30,1,3,0.05,0.95,0.9013349635610828,10,72.0,0,73.0,1,71.0,0,72.0,0
1480,max_effective,30,30,1,3,0.05,0.95,0.933636921151642,22,74.0,0,78.0,0,82.0,0,83.0,1
1481,max_effective,30,30,1,3,0.05,0.95,0.9282718264341068,12,85.0,1,85.0,1,84.0,0,84.0,0
1482,max_effective,30,30,1,3,0.05,0.95,0.9169036765261676,26,73.0,0,73.0,0,79.0,0,82.0,1
1483,max_effective,30,30,1,3,0.05,0.95,0.9472651026831372,43,80.0,0,83.0,0,85.0,0,87.0,1
1484,max_effective,30,30,1,3,0.05,0.95,0.9132782075191718,26,83.0,0,83.0,0,83.0,0,85.0,1
1485,max_effective,30,30,1,3,0.05,0.95,0.9012521271284282,10,67.0,0,69.0,1,69.0,1,68.0,0
1486,max_effective,30,30,1,3,0.05,0.95,0.9418189505691976,36,77.0,0,77.0,0,79.0,0,84.0,1
1487,max_effective,30,30,1,3,0.05,0.95,0.9280598074960322,17,73.0,0,77.0,0,84.0,1,83.0,0
1488,max_effective,30,30,1,3,0.05,0.95,0.9310415574586988,20,75.0,0,76.0,0,81.0,1,80.0,0
1489,max_effective,30,30,1,3,0.05,0.95,0.9095425664861596,24,78.0,0,80.0,0,79.0,0,84.0,1
1490,max_effective,30,30,1,3,0.05,0.95,0.8768461348833272,7,60.0,1,60.0,1,60.0,1,59.0,0
1491,max_effective,30,30,1,3,0.05,0.95,0.9283575639565348,4,50.0,1,50.0,1,50.0,1,50.0,1
1492,max_effective,30,30,1,3,0.05,0.95,0.9370321188269768,15,82.0,0,84.0,0,82.0,0,85.0,1
1493,max_effective,30,30,1,3,0.05,0.95,0.942017631712786,43,82.0,0,85.0,0,86.0,1,83.0,0
1494,max_effective,30,30,1,3,0.05,0.95,0.943305446685698,27,80.0,0,81.0,0,85.0,0,89.0,1
1495,max_effective,30,30,1,3,0.05,0.95,0.9263718055393462,21,74.0,0,75.0,0,76.0,0,86.0,1
1496,max_effective,30,30,1,3,0.05,0.95,0.9124283009313136,12,69.0,1,69.0,1,69.0,1,69.0,1
1497,max_effective,30,30,1,3,0.05,0.95,0.946046632240766,19,76.0,0,77.0,0,83.0,1,82.0,0
1498,max_effective,30,30,1,3,0.05,0.95,0.9245845393158564,10,66.0,1,66.0,1,66.0,1,66.0,1
1499,max_effective,30,30,1,3,0.05,0.95,0.9460461878939276,27,81.0,0,84.0,0,83.0,0,85.0,1
1500,max_effective,30,30,1,3,0.05,0.95,0.8756801272925636,42,83.0,0,86.0,0,89.0,1,87.0,0
1501,max_effective,30,30,1,3,0.05,0.95,0.9380782754701336,25,73.0,0,73.0,0,72.0,0,74.0,1
1502,max_effective,30,30,1,3,0.05,0.95,0.8703529457754154,10,74.0,0,76.0,1,75.0,0,75.0,0
1503,max_effective,30,30,1,3,0.05,0.95,0.946202308207262,15,73.0,0,74.0,0,74.0,0,76.0,1
1504,max_effective,30,30,1,3,0.05,0.95,0.9470917634162774,34,73.0,0,78.0,0,87.0,1,85.0,0
1505,max_effective,30,30,1,3,0.05,0.95,0.8751771380399938,31,75.0,0,77.0,0,81.0,0,82.0,1
1506,max_effective,30,30,1,3,0.05,0.95,0.937358701208467,25,80.0,0,80.0,0,86.0,0,87.0,1
1507,max_effective,30,30,1,3,0.05,0.95,0.8666863012915554,26,78.0,0,78.0,0,77.0,0,79.0,1
1508,max_effective,30,30,1,3,0.05,0.95,0.9350200467864904,9,78.0,0,80.0,1,80.0,1,80.0,1
1509,max_effective,30,30,1,3,0.05,0.95,0.9257460717710824,8,60.0,1,60.0,1,60.0,1,60.0,1
1510,max_effective,30,30,1,3,0.05,0.95,0.9260277371086296,16,72.0,0,75.0,0,78.0,1,77.0,0
1511,max_effective,30,30,1,3,0.05,0.95,0.9310102643575624,62,84.0,1,84.0,1,84.0,1,84.0,1
1512,max_effective,30,30,1,3,0.05,0.95,0.941306813625654,29,76.0,0,79.0,0,83.0,0,88.0,1
1513,max_effective,30,30,1,3,0.05,0.95,0.945286507300082,26,73.0,0,75.0,0,74.0,0,80.0,1
1514,max_effective,30,30,1,3,0.05,0.95,0.9226978833264288,31,85.0,1,85.0,1,85.0,1,85.0,1
1515,max_effective,30,30,1,3,0.05,0.95,0.901990547421619,15,74.0,0,75.0,0,76.0,0,79.0,1
1516,max_effective,30,30,1,3,0.05,0.95,0.8704049191587157,18,78.0,0,81.0,0,87.0,1,86.0,0
1517,max_effective,30,30,1,3,0.05,0.95,0.901526757934341,19,83.0,0,84.0,0,85.0,0,86.0,1
1518,max_effective,30,30,1,3,0.05,0.95,0.9450779691497389,14,75.0,0,78.0,1,73.0,0,76.0,0
1519,max_effective,30,30,1,3,0.05,0.95,0.9451498629393428,18,81.0,0,83.0,0,89.0,0,90.0,1
1520,max_effective,30,30,1,3,0.05,0.95,0.92556480101633,14,75.0,0,76.0,1,75.0,0,75.0,0
1521,max_effective,30,30,1,3,0.05,0.95,0.9398360956962512,14,78.0,1,77.0,0,75.0,0,76.0,0
1522,max_effective,30,30,1,3,0.05,0.95,0.8723159106714496,25,69.0,0,70.0,0,77.0,0,82.0,1
1523,max_effective,30,30,1,3,0.05,0.95,0.8583631063626228,8,56.0,1,56.0,1,56.0,1,56.0,1
1524,max_effective,30,30,1,3,0.05,0.95,0.8538088145596716,12,67.0,0,70.0,1,70.0,1,70.0,1
1525,max_effective,30,30,1,3,0.05,0.95,0.837337247699605,8,76.0,1,75.0,0,75.0,0,75.0,0
1526,max_effective,30,30,1,3,0.05,0.95,0.909165046261898,14,82.0,1,81.0,0,82.0,1,77.0,0
1527,max_effective,30,30,1,3,0.05,0.95,0.8944978047994079,16,66.0,1,66.0,1,66.0,1,66.0,1
1528,max_effective,30,30,1,3,0.05,0.95,0.933017929904966,35,83.0,0,83.0,0,89.0,0,90.0,1
1529,max_effective,30,30,1,3,0.05,0.95,0.9467701217643644,50,70.0,0,73.0,0,80.0,0,84.0,1
1530,max_effective,30,30,1,3,0.05,0.95,0.9487513488895024,28,80.0,0,81.0,0,88.0,1,88.0,1
1531,max_effective,30,30,1,3,0.05,0.95,0.9313316566948814,8,69.0,1,69.0,1,69.0,1,69.0,1
1532,max_effective,30,30,1,3,0.05,0.95,0.9293692741787472,29,79.0,0,83.0,0,86.0,1,85.0,0
1533,max_effective,30,30,1,3,0.05,0.95,0.9026730751516728,38,86.0,0,87.0,1,87.0,1,87.0,1
1534,max_effective,30,30,1,3,0.05,0.95,0.9116244791556428,20,84.0,0,84.0,0,86.0,0,88.0,1
1535,max_effective,30,30,1,3,0.05,0.95,0.9358389580200448,13,79.0,1,78.0,0,79.0,1,75.0,0
1536,max_effective,30,30,1,3,0.05,0.95,0.9099766013165278,6,64.0,1,64.0,1,64.0,1,64.0,1
1537,max_effective,30,30,1,3,0.05,0.95,0.930763422714826,9,60.0,1,60.0,1,60.0,1,60.0,1
1538,max_effective,30,30,1,3,0.05,0.95,0.9238670355482528,25,80.0,0,83.0,0,85.0,0,87.0,1
1539,max_effective,30,30,1,3,0.05,0.95,0.9405869941424552,17,78.0,0,79.0,0,81.0,0,84.0,1
1540,max_effective,30,30,1,3,0.05,0.95,0.8376328505983635,21,74.0,0,76.0,0,77.0,0,78.0,1
1541,max_effective,30,30,1,3,0.05,0.95,0.9002400514398496,11,77.0,0,79.0,1,77.0,0,75.0,0
1542,max_effective,30,30,1,3,0.05,0.95,0.904494544825561,7,64.0,1,64.0,1,64.0,1,63.0,0
1543,max_effective,30,30,1,3,0.05,0.95,0.931099491503668,14,82.0,0,83.0,0,85.0,0,88.0,1
1544,max_effective,30,30,1,3,0.05,0.95,0.9032524471261812,21,81.0,0,80.0,0,82.0,1,82.0,1
1545,max_effective,30,30,1,3,0.05,0.95,0.9419907653506004,29,77.0,0,83.0,0,89.0,1,87.0,0
1546,max_effective,30,30,1,3,0.05,0.95,0.858872960262899,16,83.0,1,83.0,1,82.0,0,82.0,0
1547,max_effective,30,30,1,3,0.05,0.95,0.9279262116647744,21,75.0,0,77.0,1,76.0,0,74.0,0
1548,max_effective,30,30,1,3,0.05,0.95,0.937507583199256,8,57.0,1,57.0,1,57.0,1,57.0,1
1549,max_effective,30,30,1,3,0.05,0.95,0.9120879373774607,12,84.0,0,84.0,0,85.0,1,85.0,1
1550,max_effective,30,30,1,3,0.05,0.95,0.91069771736198,16,73.0,1,71.0,0,71.0,0,69.0,0
1551,max_effective,30,30,1,3,0.05,0.95,0.9494284870095624,28,81.0,0,83.0,0,85.0,1,85.0,1
1552,max_effective,30,30,1,3,0.05,0.95,0.9341831068060454,48,81.0,0,81.0,0,85.0,1,84.0,0
1553,max_effective,30,30,1,3,0.05,0.95,0.9398624313292684,14,77.0,0,78.0,1,75.0,0,78.0,1
1554,max_effective,30,30,1,3,0.05,0.95,0.9459892680265102,6,63.0,1,63.0,1,63.0,1,63.0,1
1555,max_effective,30,30,1,3,0.05,0.95,0.9160561609722078,8,68.0,1,67.0,0,67.0,0,65.0,0
1556,max_effective,30,30,1,3,0.05,0.95,0.9479830767532956,67,78.0,0,78.0,0,80.0,0,88.0,1
1557,max_effective,30,30,1,3,0.05,0.95,0.9184438829893882,13,85.0,1,85.0,1,82.0,0,85.0,1
1558,max_effective,30,30,1,3,0.05,0.95,0.9291644705860654,23,84.0,0,84.0,0,87.0,1,85.0,0
1559,max_effective,30,30,1,3,0.05,0.95,0.9178872967806166,17,80.0,0,81.0,0,86.0,1,82.0,0
1560,max_effective,30,30,1,3,0.05,0.95,0.9133209958601594,11,81.0,0,83.0,0,83.0,0,84.0,1
1561,max_effective,30,30,1,3,0.05,0.95,0.9029624278686188,18,79.0,0,81.0,0,85.0,1,81.0,0
1562,max_effective,30,30,1,3,0.05,0.95,0.8719510687058827,9,68.0,1,68.0,1,68.0,1,68.0,1
1563,max_effective,30,30,1,3,0.05,0.95,0.9326725962270704,10,65.0,0,66.0,1,66.0,1,66.0,1
1564,max_effective,30,30,1,3,0.05,0.95,0.94309415540279,37,86.0,1,86.0,1,83.0,0,83.0,0
1565,max_effective,30,30,1,3,0.05,0.95,0.9488933805681984,39,85.0,0,87.0,0,84.0,0,89.0,1
1566,max_effective,30,30,1,3,0.05,0.95,0.9289176300737852,8,74.0,1,74.0,1,71.0,0,74.0,1
1567,max_effective,30,30,1,3,0.05,0.95,0.9105478671452486,48,75.0,0,78.0,0,81.0,0,83.0,1
1568,max_effective,30,30,1,3,0.05,0.95,0.9438051971739494,99,80.0,0,80.0,0,86.0,1,85.0,0
1569,max_effective,30,30,1,3,0.05,0.95,0.7294554327642936,8,61.0,1,61.0,1,61.0,1,61.0,1
1570,max_effective,30,30,1,3,0.05,0.95,0.8702299691213566,11,66.0,1,66.0,1,66.0,1,66.0,1
1571,max_effective,30,30,1,3,0.05,0.95,0.9380426130184704,23,82.0,0,82.0,0,86.0,1,82.0,0
1572,max_effective,30,30,1,3,0.05,0.95,0.901003156020844,13,74.0,0,74.0,0,73.0,0,76.0,1
1573,max_effective,30,30,1,3,0.05,0.95,0.9343126088647132,33,81.0,0,81.0,0,85.0,0,86.0,1
1574,max_effective,30,30,1,3,0.05,0.95,0.9074823642091718,15,69.0,0,72.0,0,74.0,1,74.0,1
1575,max_effective,30,30,1,3,0.05,0.95,0.9209511006481014,30,74.0,0,75.0,0,76.0,1,76.0,1
1576,max_effective,30,30,1,3,0.05,0.95,0.9028811932017662,13,72.0,0,74.0,0,75.0,1,74.0,0
1577,max_effective,30,30,1,3,0.05,0.95,0.94059993218142,31,85.0,0,85.0,0,87.0,1,87.0,1
1578,max_effective,30,30,1,3,0.05,0.95,0.8297570288111802,10,75.0,1,75.0,1,75.0,1,75.0,1
1579,max_effective,30,30,1,3,0.05,0.95,0.921061044098854,35,72.0,0,77.0,0,82.0,0,83.0,1
1580,max_effective,30,30,1,3,0.05,0.95,0.948581673060766,20,77.0,0,79.0,0,80.0,0,82.0,1
1581,max_effective,30,30,1,3,0.05,0.95,0.9146750176063296,13,79.0,0,81.0,0,83.0,1,81.0,0
1582,max_effective,30,30,1,3,0.05,0.95,0.9435158707360128,66,77.0,0,84.0,0,86.0,1,86.0,1
1583,max_effective,30,30,1,3,0.05,0.95,0.845410129930557,8,63.0,1,63.0,1,63.0,1,63.0,1
1584,max_effective,30,30,1,3,0.05,0.95,0.8880561033386417,12,75.0,0,75.0,0,78.0,0,81.0,1
1585,max_effective,30,30,1,3,0.05,0.95,0.9324023176993024,10,64.0,1,64.0,1,64.0,1,64.0,1
1586,max_effective,30,30,1,3,0.05,0.95,0.8330472533693456,9,74.0,1,74.0,1,74.0,1,73.0,0
1587,max_effective,30,30,1,3,0.05,0.95,0.8647868026928683,12,65.0,0,65.0,0,67.0,1,67.0,1
1588,max_effective,30,30,1,3,0.05,0.95,0.9166501195465632,16,73.0,0,74.0,1,74.0,1,74.0,1
1589,max_effective,30,30,1,3,0.05,0.95,0.8539753624487708,18,78.0,0,77.0,0,77.0,0,80.0,1
1590,max_effective,30,30,1,3,0.05,0.95,0.9363638511705776,10,62.0,1,62.0,1,62.0,1,62.0,1
1591,max_effective,30,30,1,3,0.05,0.95,0.8738320887125495,11,73.0,0,73.0,0,74.0,1,73.0,0
1592,max_effective,30,30,1,3,0.05,0.95,0.9372763542786609,28,74.0,0,77.0,0,78.0,0,79.0,1
1593,max_effective,30,30,1,3,0.05,0.95,0.9154990925423953,15,72.0,0,75.0,1,74.0,0,73.0,0
1594,max_effective,30,30,1,3,0.05,0.95,0.9330240855418828,34,77.0,0,83.0,0,90.0,1,89.0,0
1595,max_effective,30,30,1,3,0.05,0.95,0.942877059702621,19,77.0,0,81.0,0,85.0,1,83.0,0
1596,max_effective,30,30,1,3,0.05,0.95,0.9165783609965298,7,74.0,1,72.0,0,70.0,0,71.0,0
1597,max_effective,30,30,1,3,0.05,0.95,0.9111887385904524,24,74.0,0,76.0,0,76.0,0,78.0,1
1598,max_effective,30,30,1,3,0.05,0.95,0.9488318134316264,15,76.0,0,79.0,1,76.0,0,73.0,0
1599,max_effective,30,30,1,3,0.05,0.95,0.8682477108431731,21,78.0,0,79.0,0,82.0,1,80.0,0
1600,max_effective,30,30,1,3,0.05,0.95,0.9397327876845584,23,81.0,0,83.0,0,85.0,0,89.0,1
1601,max_effective,30,30,1,3,0.05,0.95,0.9401266488858268,24,75.0,0,76.0,0,84.0,0,86.0,1
1602,max_effective,30,30,1,3,0.05,0.95,0.9433447360903372,15,76.0,0,79.0,0,86.0,1,85.0,0
1603,max_effective,30,30,1,3,0.05,0.95,0.9478220654898538,100,76.0,0,81.0,0,89.0,0,90.0,1
1604,max_effective,30,30,1,3,0.05,0.95,0.93095361395299,47,71.0,0,73.0,0,76.0,0,79.0,1
1605,max_effective,30,30,1,3,0.05,0.95,0.9037653623636956,32,78.0,0,81.0,0,84.0,1,83.0,0
1606,max_effective,30,30,1,3,0.05,0.95,0.920019865886507,14,80.0,0,82.0,1,82.0,1,82.0,1
1607,max_effective,30,30,1,3,0.05,0.95,0.9467636557032976,20,89.0,1,89.0,1,89.0,1,89.0,1
1608,max_effective,30,30,1,3,0.05,0.95,0.9482070044999814,42,75.0,0,79.0,0,84.0,0,86.0,1
1609,max_effective,30,30,1,3,0.05,0.95,0.9254078936241248,33,70.0,0,74.0,0,83.0,0,86.0,1
1610,max_effective,30,30,1,3,0.05,0.95,0.9012063254478572,25,82.0,1,81.0,0,81.0,0,82.0,1
1611,max_effective,30,30,1,3,0.05,0.95,0.9352703983743702,24,66.0,0,70.0,0,77.0,1,76.0,0
1612,max_effective,30,30,1,3,0.05,0.95,0.9332870334738188,48,87.0,0,87.0,0,86.0,0,90.0,1
1613,max_effective,30,30,1,3,0.05,0.95,0.937558224245815,36,78.0,0,82.0,0,86.0,1,84.0,0
1614,max_effective,30,30,1,3,0.05,0.95,0.9050300985039876,15,69.0,0,71.0,0,72.0,1,72.0,1
1615,max_effective,30,30,1,3,0.05,0.95,0.941883981371282,7,76.0,1,74.0,0,72.0,0,74.0,0
1616,max_effective,30,30,1,3,0.05,0.95,0.8725457197504569,12,79.0,0,80.0,0,78.0,0,82.0,1
1617,max_effective,30,30,1,3,0.05,0.95,0.9126655948464404,7,75.0,1,75.0,1,73.0,0,71.0,0
1618,max_effective,30,30,1,3,0.05,0.95,0.9220973761338002,33,68.0,0,70.0,0,74.0,0,77.0,1
1619,max_effective,30,30,1,3,0.05,0.95,0.9177782114980684,12,69.0,1,68.0,0,68.0,0,67.0,0
1620,max_effective,30,30,1,3,0.05,0.95,0.9204165043036514,14,78.0,0,80.0,1,80.0,1,78.0,0
1621,max_effective,30,30,1,3,0.05,0.95,0.9497065148947476,20,84.0,0,85.0,0,86.0,1,84.0,0
1622,max_effective,30,30,1,3,0.05,0.95,0.936862393314461,46,83.0,0,85.0,0,89.0,1,87.0,0
1623,max_effective,30,30,1,3,0.05,0.95,0.92922071849077,18,85.0,0,84.0,0,86.0,0,88.0,1
1624,max_effective,30,30,1,3,0.05,0.95,0.9460512186411976,11,70.0,0,71.0,0,70.0,0,72.0,1
1625,max_effective,30,30,1,3,0.05,0.95,0.9496269049508734,31,77.0,0,75.0,0,77.0,0,82.0,1
1626,max_effective,30,30,1,3,0.05,0.95,0.9290206472863244,25,82.0,0,84.0,0,87.0,1,86.0,0
1627,max_effective,30,30,1,3,0.05,0.95,0.9094782653641976,45,82.0,0,84.0,0,83.0,0,85.0,1
1628,max_effective,30,30,1,3,0.05,0.95,0.9246594480562318,8,72.0,1,72.0,1,71.0,0,72.0,1
1629,max_effective,30,30,1,3,0.05,0.95,0.9125018117790248,11,73.0,0,74.0,1,73.0,0,71.0,0
1630,max_effective,30,30,1,3,0.05,0.95,0.9320473864100808,10,75.0,0,76.0,0,74.0,0,77.0,1
1631,max_effective,30,30,1,3,0.05,0.95,0.944466597026625,16,81.0,0,82.0,0,85.0,1,82.0,0
1632,max_effective,30,30,1,3,0.05,0.95,0.9495837092813016,27,84.0,0,82.0,0,89.0,1,86.0,0
1633,max_effective,30,30,1,3,0.05,0.95,0.898879381442626,24,77.0,0,79.0,0,80.0,0,82.0,1
1634,max_effective,30,30,1,3,0.05,0.95,0.928742718693628,9,84.0,0,85.0,0,86.0,1,84.0,0
1635,max_effective,30,30,1,3,0.05,0.95,0.919212561741605,8,64.0,1,64.0,1,64.0,1,64.0,1
1636,max_effective,30,30,1,3,0.05,0.95,0.9457005678089814,25,78.0,0,78.0,0,84.0,1,84.0,1
1637,max_effective,30,30,1,3,0.05,0.95,0.8977033902293208,18,82.0,0,83.0,0,85.0,1,84.0,0
1638,max_effective,30,30,1,3,0.05,0.95,0.9424669333283336,20,77.0,0,78.0,0,78.0,0,83.0,1
1639,max_effective,30,30,1,3,0.05,0.95,0.9356284443828212,26,80.0,0,80.0,0,81.0,1,79.0,0
1640,max_effective,30,30,1,3,0.05,0.95,0.9418685829552152,10,70.0,1,69.0,0,66.0,0,67.0,0
1641,max_effective,30,30,1,3,0.05,0.95,0.9302766275347284,18,80.0,1,79.0,0,80.0,1,80.0,1
1642,max_effective,30,30,1,3,0.05,0.95,0.947467181998358,40,86.0,0,87.0,0,88.0,1,87.0,0
1643,max_effective,30,30,1,3,0.05,0.95,0.8965635400221321,20,72.0,0,77.0,0,80.0,0,84.0,1
1644,max_effective,30,30,1,3,0.05,0.95,0.8831966444667292,21,84.0,0,85.0,0,87.0,0,88.0,1
1645,max_effective,30,30,1,3,0.05,0.95,0.917068401986744,4,44.0,1,44.0,1,44.0,1,44.0,1
1646,max_effective,30,30,1,3,0.05,0.95,0.9459466994959052,15,81.0,0,80.0,0,84.0,0,85.0,1
1647,max_effective,30,30,1,3,0.05,0.95,0.8952576596299558,13,65.0,1,65.0,1,65.0,1,65.0,1
1648,max_effective,30,30,1,3,0.05,0.95,0.9111715729321224,14,79.0,0,78.0,0,82.0,1,81.0,0
1649,max_effective,30,30,1,3,0.05,0.95,0.9391534032349124,17,79.0,0,78.0,0,82.0,1,82.0,1
1650,max_effective,30,30,1,3,0.05,0.95,0.9450967541859806,42,81.0,0,82.0,0,86.0,0,89.0,1
1651,max_effective,30,30,1,3,0.05,0.95,0.9038464522724988,22,83.0,0,84.0,0,88.0,1,85.0,0
1652,max_effective,30,30,1,3,0.05,0.95,0.9450640621195516,17,82.0,0,83.0,1,77.0,0,78.0,0
1653,max_effective,30,30,1,3,0.05,0.95,0.929783918408641,19,69.0,0,72.0,0,76.0,0,78.0,1
1654,max_effective,30,30,1,3,0.05,0.95,0.9269333857230032,56,67.0,0,68.0,0,75.0,1,73.0,0
1655,max_effective,30,30,1,3,0.05,0.95,0.9060703664480854,11,78.0,0,80.0,0,81.0,0,82.0,1
1656,max_effective,30,30,1,3,0.05,0.95,0.8728398195853794,21,83.0,0,81.0,0,78.0,0,84.0,1
1657,max_effective,30,30,1,3,0.05,0.95,0.8988526989972773,13,65.0,0,66.0,1,66.0,1,66.0,1
1658,max_effective,30,30,1,3,0.05,0.95,0.9338064277769136,14,77.0,0,78.0,1,72.0,0,77.0,0
1659,max_effective,30,30,1,3,0.05,0.95,0.9190422573665642,8,72.0,1,71.0,0,71.0,0,72.0,1
1660,max_effective,30,30,1,3,0.05,0.95,0.942038319171156,26,74.0,0,78.0,0,81.0,0,84.0,1
1661,max_effective,30,30,1,3,0.05,0.95,0.9295547771076248,35,81.0,0,82.0,0,84.0,0,85.0,1
1662,max_effective,30,30,1,3,0.05,0.95,0.9299635895714928,28,81.0,0,84.0,0,87.0,1,86.0,0
1663,max_effective,30,30,1,3,0.05,0.95,0.9419722049979252,30,85.0,0,85.0,0,84.0,0,87.0,1
1664,max_effective,30,30,1,3,0.05,0.95,0.924709405086596,6,74.0,1,72.0,0,71.0,0,68.0,0
1665,max_effective,30,30,1,3,0.05,0.95,0.9371564143074398,22,74.0,0,75.0,0,78.0,0,83.0,1
1666,max_effective,30,30,1,3,0.05,0.95,0.9223637348202404,10,72.0,0,72.0,0,76.0,1,73.0,0
1667,max_effective,30,30,1,3,0.05,0.95,0.9211713599539836,13,80.0,0,83.0,0,86.0,1,83.0,0
1668,max_effective,30,30,1,3,0.05,0.95,0.9240778342279312,25,81.0,0,82.0,0,84.0,0,86.0,1
1669,max_effective,30,30,1,3,0.05,0.95,0.8861251468686169,43,84.0,0,85.0,0,85.0,0,87.0,1
1670,max_effective,30,30,1,3,0.05,0.95,0.8947283386583073,9,60.0,1,60.0,1,60.0,1,60.0,1
1671,max_effective,30,30,1,3,0.05,0.95,0.9258566517123964,38,85.0,0,85.0,0,90.0,1,89.0,0
1672,max_effective,30,30,1,3,0.05,0.95,0.8984380272400186,14,77.0,0,80.0,1,80.0,1,80.0,1
1673,max_effective,30,30,1,3,0.05,0.95,0.9072669038104032,20,78.0,0,80.0,0,79.0,0,81.0,1
1674,max_effective,30,30,1,3,0.05,0.95,0.9259475347235662,26,82.0,0,82.0,0,86.0,0,87.0,1
1675,max_effective,30,30,1,3,0.05,0.95,0.9354126717202152,10,72.0,0,74.0,1,72.0,0,71.0,0
1676,max_effective,30,30,1,3,0.05,0.95,0.8917987409367335,5,52.0,1,52.0,1,52.0,1,52.0,1
1677,max_effective,30,30,1,3,0.05,0.95,0.9409457758840468,50,77.0,0,79.0,0,84.0,1,84.0,1
1678,max_effective,30,30,1,3,0.05,0.95,0.9389870485506616,14,72.0,0,74.0,0,78.0,1,75.0,0
1679,max_effective,30,30,1,3,0.05,0.95,0.9211276304232998,31,78.0,0,79.0,0,83.0,1,80.0,0
1680,max_effective,30,30,1,3,0.05,0.95,0.8908781948041598,20,87.0,0,87.0,0,89.0,1,86.0,0
1681,max_effective,30,30,1,3,0.05,0.95,0.9459983676701954,30,75.0,0,76.0,0,81.0,1,79.0,0
1682,max_effective,30,30,1,3,0.05,0.95,0.9128745590024454,16,74.0,0,77.0,1,76.0,0,75.0,0
1683,max_effective,30,30,1,3,0.05,0.95,0.9489015481893788,15,80.0,0,80.0,0,76.0,0,82.0,1
1684,max_effective,30,30,1,3,0.05,0.95,0.915130160661353,34,72.0,0,75.0,0,81.0,0,84.0,1
1685,max_effective,30,30,1,3,0.05,0.95,0.9351102437690924,27,71.0,0,75.0,0,79.0,1,79.0,1
1686,max_effective,30,30,1,3,0.05,0.95,0.8680683248130929,6,65.0,1,65.0,1,65.0,1,65.0,1
1687,max_effective,30,30,1,3,0.05,0.95,0.9196502707533928,15,81.0,0,82.0,0,86.0,1,83.0,0
1688,max_effective,30,30,1,3,0.05,0.95,0.9041681392290192,12,77.0,0,79.0,0,79.0,0,83.0,1
1689,max_effective,30,30,1,3,0.05,0.95,0.9425629775780248,17,72.0,0,77.0,0,80.0,1,78.0,0
1690,max_effective,30,30,1,3,0.05,0.95,0.8996586157241785,13,77.0,1,77.0,1,76.0,0,77.0,1
1691,max_effective,30,30,1,3,0.05,0.95,0.9387130241065929,18,82.0,0,84.0,0,89.0,1,89.0,1
1692,max_effective,30,30,1,3,0.05,0.95,0.9203196844039044,45,83.0,0,84.0,0,88.0,1,87.0,0
1693,max_effective,30,30,1,3,0.05,0.95,0.8929016897723159,13,73.0,0,74.0,0,74.0,0,77.0,1
1694,max_effective,30,30,1,3,0.05,0.95,0.9440544552746248,32,79.0,0,80.0,0,79.0,0,83.0,1
1695,max_effective,30,30,1,3,0.05,0.95,0.938680126969374,24,80.0,0,81.0,0,89.0,1,89.0,1
1696,max_effective,30,30,1,3,0.05,0.95,0.900461667329883,20,75.0,0,76.0,0,82.0,0,83.0,1
1697,max_effective,30,30,1,3,0.05,0.95,0.9454449301491458,12,71.0,0,73.0,1,72.0,0,70.0,0
1698,max_effective,30,30,1,3,0.05,0.95,0.942461482758224,21,84.0,1,84.0,1,81.0,0,84.0,1
1699,max_effective,30,30,1,3,0.05,0.95,0.8909019581708445,21,67.0,0,69.0,0,74.0,0,76.0,1
1700,max_effective,30,30,1,3,0.05,0.95,0.92667747327241,16,73.0,0,76.0,0,78.0,1,76.0,0
1701,max_effective,30,30,1,3,0.05,0.95,0.9408365705629784,15,83.0,0,83.0,0,86.0,1,85.0,0
1702,max_effective,30,30,1,3,0.05,0.95,0.91019610895154,23,73.0,0,78.0,0,80.0,1,80.0,1
1703,max_effective,30,30,1,3,0.05,0.95,0.8971519658154867,43,76.0,0,81.0,0,82.0,0,87.0,1
1704,max_effective,30,30,1,3,0.05,0.95,0.902580673931648,32,81.0,0,82.0,0,88.0,1,87.0,0
1705,max_effective,30,30,1,3,0.05,0.95,0.9478826751180603,9,73.0,0,73.0,0,76.0,1,74.0,0
1706,max_effective,30,30,1,3,0.05,0.95,0.9276990668782364,15,79.0,0,80.0,0,81.0,0,83.0,1
1707,max_effective,30,30,1,3,0.05,0.95,0.9441976284234952,32,75.0,0,77.0,0,81.0,0,83.0,1
1708,max_effective,30,30,1,3,0.05,0.95,0.9432936201990773,26,86.0,1,86.0,1,82.0,0,85.0,0
1709,max_effective,30,30,1,3,0.05,0.95,0.9442317311792991,8,65.0,1,65.0,1,65.0,1,64.0,0
1710,max_effective,30,30,1,3,0.05,0.95,0.943896276868991,9,80.0,1,79.0,0,76.0,0,72.0,0
1711,max_effective,30,30,1,3,0.05,0.95,0.9155626167356886,28,76.0,0,81.0,0,85.0,1,83.0,0
1712,max_effective,30,30,1,3,0.05,0.95,0.93533721984644,32,70.0,0,71.0,0,81.0,1,80.0,0
1713,max_effective,30,30,1,3,0.05,0.95,0.9323935867706108,15,76.0,0,80.0,0,85.0,1,85.0,1
1714,max_effective,30,30,1,3,0.05,0.95,0.908840147934888,32,70.0,0,74.0,0,81.0,0,84.0,1
1715,max_effective,30,30,1,3,0.05,0.95,0.940810057919804,58,84.0,0,87.0,0,90.0,1,90.0,1
1716,max_effective,30,30,1,3,0.05,0.95,0.926589123303335,21,72.0,0,77.0,0,82.0,1,80.0,0
1717,max_effective,30,30,1,3,0.05,0.95,0.9214369541107992,35,87.0,1,87.0,1,86.0,0,86.0,0
1718,max_effective,30,30,1,3,0.05,0.95,0.9394574834458074,20,77.0,0,78.0,1,75.0,0,78.0,1
1719,max_effective,30,30,1,3,0.05,0.95,0.9446988887143464,13,83.0,0,83.0,0,84.0,0,85.0,1
1720,max_effective,30,30,1,3,0.05,0.95,0.9344566762788876,13,78.0,0,80.0,0,81.0,0,82.0,1
1721,max_effective,30,30,1,3,0.05,0.95,0.9199676887123768,15,79.0,0,81.0,1,80.0,0,79.0,0
1722,max_effective,30,30,1,3,0.05,0.95,0.9433649540651984,27,84.0,0,87.0,0,87.0,0,88.0,1
1723,max_effective,30,30,1,3,0.05,0.95,0.9337673576143312,13,60.0,1,60.0,1,60.0,1,60.0,1
1724,max_effective,30,30,1,3,0.05,0.95,0.8967728831503948,15,65.0,1,65.0,1,65.0,1,65.0,1
1725,max_effective,30,30,1,3,0.05,0.95,0.9160648660459292,26,74.0,0,80.0,0,85.0,1,84.0,0
1726,max_effective,30,30,1,3,0.05,0.95,0.9406095838663778,10,79.0,0,80.0,1,79.0,0,77.0,0
1727,max_effective,30,30,1,3,0.05,0.95,0.9217840993722772,20,77.0,0,77.0,0,80.0,0,85.0,1
1728,max_effective,30,30,1,3,0.05,0.95,0.9445647800295146,20,66.0,1,66.0,1,66.0,1,66.0,1
1729,max_effective,30,30,1,3,0.05,0.95,0.9453983710308542,48,82.0,0,83.0,0,89.0,0,90.0,1
1730,max_effective,30,30,1,3,0.05,0.95,0.945967327569136,20,80.0,0,84.0,0,86.0,1,84.0,0
1731,max_effective,30,30,1,3,0.05,0.95,0.9122754423295354,30,72.0,0,74.0,0,80.0,1,79.0,0
1732,max_effective,30,30,1,3,0.05,0.95,0.9425446985182068,11,72.0,0,72.0,0,70.0,0,73.0,1
1733,max_effective,30,30,1,3,0.05,0.95,0.938298092214732,25,82.0,0,83.0,0,83.0,0,86.0,1
1734,max_effective,30,30,1,3,0.05,0.95,0.9487523877796192,132,74.0,0,77.0,0,81.0,0,82.0,1
1735,max_effective,30,30,1,3,0.05,0.95,0.9149901086275888,38,81.0,0,82.0,1,80.0,0,82.0,1
1736,max_effective,30,30,1,3,0.05,0.95,0.9431823751270156,20,77.0,0,78.0,0,78.0,0,81.0,1
1737,max_effective,30,30,1,3,0.05,0.95,0.9438114860695668,12,89.0,1,89.0,1,86.0,0,85.0,0
1738,max_effective,30,30,1,3,0.05,0.95,0.9322018370481244,24,79.0,0,81.0,1,79.0,0,80.0,0
1739,max_effective,30,30,1,3,0.05,0.95,0.9365954643954988,19,80.0,0,81.0,0,86.0,1,85.0,0
1740,max_effective,30,30,1,3,0.05,0.95,0.8738716015342185,15,85.0,0,86.0,1,83.0,0,83.0,0
1741,max_effective,30,30,1,3,0.05,0.95,0.9475762376285798,40,82.0,0,83.0,0,86.0,1,85.0,0
1742,max_effective,30,30,1,3,0.05,0.95,0.9499009188793516,9,78.0,1,77.0,0,74.0,0,76.0,0
1743,max_effective,30,30,1,3,0.05,0.95,0.9397817531881556,17,75.0,0,78.0,0,81.0,0,85.0,1
1744,max_effective,30,30,1,3,0.05,0.95,0.8921432464708263,7,75.0,0,76.0,1,74.0,0,73.0,0
1745,max_effective,30,30,1,3,0.05,0.95,0.8510008281034349,6,53.0,1,53.0,1,53.0,1,53.0,1
1746,max_effective,30,30,1,3,0.05,0.95,0.9464526697148664,40,86.0,0,86.0,0,88.0,1,88.0,1
1747,max_effective,30,30,1,3,0.05,0.95,0.9492250233638267,18,71.0,0,70.0,0,77.0,1,75.0,0
1748,max_effective,30,30,1,3,0.05,0.95,0.9325111479205288,33,80.0,0,83.0,0,88.0,0,90.0,1
1749,max_effective,30,30,1,3,0.05,0.95,0.937768359209326,26,74.0,0,76.0,0,85.0,1,85.0,1
1750,max_effective,30,30,1,3,0.05,0.95,0.9472480341367132,9,77.0,0,80.0,1,78.0,0,79.0,0
1751,max_effective,30,30,1,3,0.05,0.95,0.940017554915902,22,85.0,0,86.0,0,87.0,1,85.0,0
1752,max_effective,30,30,1,3,0.05,0.95,0.9170453312160524,39,68.0,0,73.0,0,78.0,1,78.0,1
1753,max_effective,30,30,1,3,0.05,0.95,0.9498147964040984,38,81.0,0,80.0,0,79.0,0,83.0,1
1754,max_effective,30,30,1,3,0.05,0.95,0.9068414163309468,7,68.0,1,68.0,1,67.0,0,67.0,0
1755,max_effective,30,30,1,3,0.05,0.95,0.8766088644135529,8,60.0,1,60.0,1,60.0,1,60.0,1
1756,max_effective,30,30,1,3,0.05,0.95,0.9411336394381123,14,77.0,0,78.0,1,76.0,0,75.0,0
1757,max_effective,30,30,1,3,0.05,0.95,0.946485432690026,23,85.0,0,86.0,0,85.0,0,87.0,1
1758,max_effective,30,30,1,3,0.05,0.95,0.9120571678940124,22,74.0,0,78.0,0,85.0,1,84.0,0
1759,max_effective,30,30,1,3,0.05,0.95,0.9479130619561748,13,61.0,1,61.0,1,61.0,1,61.0,1
1760,max_effective,30,30,1,3,0.05,0.95,0.9285739186603048,22,76.0,0,81.0,0,83.0,0,85.0,1
1761,max_effective,30,30,1,3,0.05,0.95,0.9208056747872312,16,76.0,0,78.0,0,78.0,0,82.0,1
1762,max_effective,30,30,1,3,0.05,0.95,0.9483062738241026,15,80.0,0,83.0,1,80.0,0,79.0,0
1763,max_effective,30,30,1,3,0.05,0.95,0.9398150308621196,12,80.0,0,81.0,0,80.0,0,84.0,1
1764,max_effective,30,30,1,3,0.05,0.95,0.947879362811152,14,84.0,0,86.0,1,82.0,0,84.0,0
1765,max_effective,30,30,1,3,0.05,0.95,0.9447962899342414,35,80.0,0,82.0,0,85.0,1,82.0,0
1766,max_effective,30,30,1,3,0.05,0.95,0.9203622751395478,27,83.0,0,84.0,0,87.0,0,88.0,1
1767,max_effective,30,30,1,3,0.05,0.95,0.9426852902426828,20,86.0,0,86.0,0,86.0,0,88.0,1
1768,max_effective,30,30,1,3,0.05,0.95,0.9332844033225722,5,51.0,1,51.0,1,51.0,1,51.0,1
1769,max_effective,30,30,1,3,0.05,0.95,0.9477113110456372,17,81.0,0,83.0,0,86.0,1,84.0,0
1770,max_effective,30,30,1,3,0.05,0.95,0.9499735159873904,36,87.0,0,88.0,0,90.0,1,90.0,1
1771,max_effective,30,30,1,3,0.05,0.95,0.9201296515000118,10,58.0,1,58.0,1,58.0,1,58.0,1
1772,max_effective,30,30,1,3,0.05,0.95,0.9220763732555772,39,83.0,0,83.0,0,83.0,0,87.0,1
1773,max_effective,30,30,1,3,0.05,0.95,0.944690065217251,18,83.0,1,83.0,1,83.0,1,79.0,0
1774,max_effective,30,30,1,3,0.05,0.95,0.949368073687527,15,65.0,0,69.0,0,72.0,1,71.0,0
1775,max_effective,30,30,1,3,0.05,0.95,0.9342605774080792,10,76.0,0,78.0,1,74.0,0,75.0,0
1776,max_effective,30,30,1,3,0.05,0.95,0.8924892138593047,13,72.0,0,74.0,0,76.0,1,76.0,1
1777,max_effective,30,30,1,3,0.05,0.95,0.9103984087374852,10,66.0,0,67.0,1,67.0,1,67.0,1
1778,max_effective,30,30,1,3,0.05,0.95,0.9279651779586688,35,67.0,0,70.0,0,74.0,0,80.0,1
1779,max_effective,30,30,1,3,0.05,0.95,0.9214414315939364,12,80.0,0,82.0,1,78.0,0,79.0,0
1780,max_effective,30,30,1,3,0.05,0.95,0.9029285903071466,10,74.0,0,75.0,1,75.0,1,75.0,1
1781,max_effective,30,30,1,3,0.05,0.95,0.9208054706789088,6,63.0,1,63.0,1,63.0,1,62.0,0
1782,max_effective,30,30,1,3,0.05,0.95,0.9305039729604035,17,78.0,0,79.0,0,83.0,1,79.0,0
1783,max_effective,30,30,1,3,0.05,0.95,0.9261769847084812,47,66.0,0,74.0,0,74.0,0,76.0,1
1784,max_effective,30,30,1,3,0.05,0.95,0.9273389631000192,43,80.0,0,82.0,0,85.0,0,88.0,1
1785,max_effective,30,30,1,3,0.05,0.95,0.9356436244670704,29,86.0,0,86.0,0,88.0,0,89.0,1
1786,max_effective,30,30,1,3,0.05,0.95,0.9473727159857336,39,80.0,0,86.0,1,81.0,0,81.0,0
1787,max_effective,30,30,1,3,0.05,0.95,0.8855882211083337,7,70.0,1,70.0,1,70.0,1,70.0,1
1788,max_effective,30,30,1,3,0.05,0.95,0.9406509789825184,19,73.0,0,76.0,0,77.0,0,79.0,1
1789,max_effective,30,30,1,3,0.05,0.95,0.8214307944320419,11,67.0,0,70.0,1,70.0,1,70.0,1
1790,max_effective,30,30,1,3,0.05,0.95,0.9081933283845092,57,83.0,0,83.0,0,86.0,1,86.0,1
1791,max_effective,30,30,1,3,0.05,0.95,0.8720965787904584,6,52.0,1,52.0,1,52.0,1,52.0,1
1792,max_effective,30,30,1,3,0.05,0.95,0.9027405892567832,25,87.0,0,88.0,1,88.0,1,88.0,1
1793,max_effective,30,30,1,3,0.05,0.95,0.865078274406862,18,72.0,0,73.0,0,78.0,1,76.0,0
1794,max_effective,30,30,1,3,0.05,0.95,0.8867781802012419,17,69.0,0,70.0,0,72.0,0,73.0,1
1795,max_effective,30,30,1,3,0.05,0.95,0.9439888415779852,25,77.0,0,82.0,0,84.0,0,85.0,1
1796,max_effective,30,30,1,3,0.05,0.95,0.9068361059269974,27,79.0,0,79.0,0,83.0,0,84.0,1
1797,max_effective,30,30,1,3,0.05,0.95,0.9465686927829128,20,79.0,0,79.0,0,82.0,1,80.0,0
1798,max_effective,30,30,1,3,0.05,0.95,0.9197638933287736,15,72.0,0,72.0,0,74.0,1,74.0,1
1799,max_effective,30,30,1,3,0.05,0.95,0.917331332958218,21,76.0,0,77.0,0,79.0,0,83.0,1
1800,max_effective,30,30,1,3,0.05,0.95,0.9496357409270187,19,84.0,0,83.0,0,84.0,0,87.0,1
1801,max_effective,30,30,1,3,0.05,0.95,0.839105149061896,8,74.0,1,74.0,1,73.0,0,73.0,0
1802,max_effective,30,30,1,3,0.05,0.95,0.9431602181519428,17,74.0,0,77.0,0,80.0,1,79.0,0
1803,max_effective,30,30,1,3,0.05,0.95,0.9428767384431488,9,77.0,1,77.0,1,72.0,0,76.0,0
1804,max_effective,30,30,1,3,0.05,0.95,0.9310689442480128,21,68.0,0,69.0,0,77.0,1,75.0,0
1805,max_effective,30,30,1,3,0.05,0.95,0.9019632399411532,7,69.0,1,69.0,1,68.0,0,68.0,0
1806,max_effective,30,30,1,3,0.05,0.95,0.90299444439899,14,79.0,0,83.0,1,83.0,1,80.0,0
1807,max_effective,30,30,1,3,0.05,0.95,0.9467728592702536,36,82.0,0,83.0,0,88.0,0,89.0,1
1808,max_effective,30,30,1,3,0.05,0.95,0.88445835573144,7,64.0,1,64.0,1,64.0,1,64.0,1
1809,max_effective,30,30,1,3,0.05,0.95,0.9070267902152812,20,82.0,0,83.0,0,86.0,1,83.0,0
1810,max_effective,30,30,1,3,0.05,0.95,0.9414353580127862,40,78.0,0,79.0,0,85.0,0,88.0,1
1811,max_effective,30,30,1,3,0.05,0.95,0.8782045208360528,12,77.0,0,79.0,0,81.0,1,81.0,1
1812,max_effective,30,30,1,3,0.05,0.95,0.9389000695610618,11,68.0,1,68.0,1,67.0,0,67.0,0
1813,max_effective,30,30,1,3,0.05,0.95,0.9030699520802996,15,79.0,0,81.0,0,84.0,1,83.0,0
1814,max_effective,30,30,1,3,0.05,0.95,0.9414258423605556,23,73.0,0,77.0,0,83.0,1,82.0,0
1815,max_effective,30,30,1,3,0.05,0.95,0.8438718498199416,11,77.0,0,77.0,0,76.0,0,78.0,1
1816,max_effective,30,30,1,3,0.05,0.95,0.8959086361178236,12,66.0,1,66.0,1,66.0,1,66.0,1
1817,max_effective,30,30,1,3,0.05,0.95,0.8763181819824073,6,55.0,1,55.0,1,55.0,1,55.0,1
1818,max_effective,30,30,1,3,0.05,0.95,0.9435044817970766,16,76.0,0,79.0,0,81.0,1,78.0,0
1819,max_effective,30,30,1,3,0.05,0.95,0.9323896913497276,14,75.0,0,77.0,0,79.0,1,78.0,0
1820,max_effective,30,30,1,3,0.05,0.95,0.9436570401610174,47,82.0,0,84.0,0,85.0,0,88.0,1
1821,max_effective,30,30,1,3,0.05,0.95,0.9322567130555692,13,74.0,0,76.0,0,78.0,1,76.0,0
1822,max_effective,30,30,1,3,0.05,0.95,0.884019878979078,14,54.0,1,54.0,1,54.0,1,54.0,1
1823,max_effective,30,30,1,3,0.05,0.95,0.925599604558801,15,79.0,0,81.0,1,81.0,1,81.0,1
1824,max_effective,30,30,1,3,0.05,0.95,0.8905891545770404,10,68.0,1,68.0,1,68.0,1,66.0,0
1825,max_effective,30,30,1,3,0.05,0.95,0.9213566420982686,22,70.0,0,71.0,0,72.0,1,72.0,1
1826,max_effective,30,30,1,3,0.05,0.95,0.92865797506934,16,74.0,0,74.0,0,76.0,1,76.0,1
1827,max_effective,30,30,1,3,0.05,0.95,0.9394612812968892,53,79.0,0,81.0,0,86.0,0,88.0,1
1828,max_effective,30,30,1,3,0.05,0.95,0.9490166524411212,21,63.0,1,63.0,1,63.0,1,63.0,1
1829,max_effective,30,30,1,3,0.05,0.95,0.921393376521895,64,64.0,0,70.0,0,77.0,1,75.0,0
1830,max_effective,30,30,1,3,0.05,0.95,0.8873330509233543,15,80.0,0,81.0,0,81.0,0,85.0,1
1831,max_effective,30,30,1,3,0.05,0.95,0.9462703252188236,29,76.0,0,80.0,0,86.0,0,88.0,1
1832,max_effective,30,30,1,3,0.05,0.95,0.92218178232598,14,75.0,0,76.0,1,76.0,1,76.0,1
1833,max_effective,30,30,1,3,0.05,0.95,0.936472609455958,19,71.0,0,77.0,1,77.0,1,75.0,0
1834,max_effective,30,30,1,3,0.05,0.95,0.935220772401177,14,74.0,0,76.0,0,77.0,1,74.0,0
1835,max_effective,30,30,1,3,0.05,0.95,0.9284413393199176,37,86.0,1,85.0,0,84.0,0,86.0,1
1836,max_effective,30,30,1,3,0.05,0.95,0.9463768425767228,61,80.0,0,81.0,0,87.0,0,88.0,1
1837,max_effective,30,30,1,3,0.05,0.95,0.9288654095775218,13,84.0,1,84.0,1,83.0,0,82.0,0
1838,max_effective,30,30,1,3,0.05,0.95,0.9470040240737754,21,77.0,0,78.0,0,85.0,1,83.0,0
1839,max_effective,30,30,1,3,0.05,0.95,0.9351501801558524,23,86.0,0,86.0,0,88.0,1,86.0,0
1840,max_effective,30,30,1,3,0.05,0.95,0.8295864428891493,10,63.0,1,63.0,1,63.0,1,63.0,1
1841,max_effective,30,30,1,3,0.05,0.95,0.9300092429892848,38,86.0,0,87.0,0,90.0,1,88.0,0
1842,max_effective,30,30,1,3,0.05,0.95,0.9426573901296248,69,77.0,0,79.0,0,86.0,0,87.0,1
1843,max_effective,30,30,1,3,0.05,0.95,0.921561375729548,8,61.0,1,61.0,1,61.0,1,61.0,1
1844,max_effective,30,30,1,3,0.05,0.95,0.9453173327077796,62,83.0,0,85.0,1,82.0,0,82.0,0
1845,max_effective,30,30,1,3,0.05,0.95,0.9491604604997826,41,75.0,0,78.0,0,87.0,1,87.0,1
1846,max_effective,30,30,1,3,0.05,0.95,0.8599934488296666,9,56.0,1,56.0,1,56.0,1,56.0,1
1847,max_effective,30,30,1,3,0.05,0.95,0.8662146708651898,15,63.0,0,64.0,1,64.0,1,64.0,1
1848,max_effective,30,30,1,3,0.05,0.95,0.9282066258684386,36,78.0,0,79.0,0,84.0,1,84.0,1
1849,max_effective,30,30,1,3,0.05,0.95,0.946605866215799,17,85.0,0,86.0,1,86.0,1,84.0,0
1850,max_effective,30,30,1,3,0.05,0.95,0.930485440092737,13,81.0,0,83.0,0,86.0,1,85.0,0
1851,max_effective,30,30,1,3,0.05,0.95,0.9074927833722144,17,70.0,0,73.0,1,71.0,0,71.0,0
1852,max_effective,30,30,1,3,0.05,0.95,0.9332502660842834,16,85.0,0,86.0,0,90.0,1,87.0,0
1853,max_effective,30,30,1,3,0.05,0.95,0.9345936666374312,21,78.0,0,80.0,1,79.0,0,79.0,0
1854,max_effective,30,30,1,3,0.05,0.95,0.943447624917758,38,74.0,0,77.0,0,83.0,0,86.0,1
1855,max_effective,30,30,1,3,0.05,0.95,0.9468814655674492,14,85.0,0,86.0,1,80.0,0,78.0,0
1856,max_effective,30,30,1,3,0.05,0.95,0.9474002614221972,10,70.0,0,71.0,1,70.0,0,70.0,0
1857,max_effective,30,30,1,3,0.05,0.95,0.9043808327160452,12,78.0,1,76.0,0,77.0,0,78.0,1
1858,max_effective,30,30,1,3,0.05,0.95,0.9412459881407712,34,85.0,0,85.0,0,86.0,0,88.0,1
1859,max_effective,30,30,1,3,0.05,0.95,0.9455910593125167,71,78.0,0,80.0,0,84.0,0,88.0,1
1860,max_effective,30,30,1,3,0.05,0.95,0.9491505751660032,11,78.0,1,77.0,0,75.0,0,75.0,0
1861,max_effective,30,30,1,3,0.05,0.95,0.944183637748584,31,87.0,0,87.0,0,89.0,0,90.0,1
1862,max_effective,30,30,1,3,0.05,0.95,0.9046670261880074,9,73.0,1,73.0,1,72.0,0,72.0,0
1863,max_effective,30,30,1,3,0.05,0.95,0.9351095051339964,45,85.0,0,85.0,0,87.0,0,90.0,1
1864,max_effective,30,30,1,3,0.05,0.95,0.9450975731474291,39,82.0,0,83.0,0,90.0,1,89.0,0
1865,max_effective,30,30,1,3,0.05,0.95,0.9048942802130168,37,84.0,0,84.0,0,85.0,0,87.0,1
1866,max_effective,30,30,1,3,0.05,0.95,0.9438065862795753,26,80.0,0,82.0,0,85.0,1,83.0,0
1867,max_effective,30,30,1,3,0.05,0.95,0.9320632069746096,34,71.0,0,74.0,0,81.0,1,76.0,0
1868,max_effective,30,30,1,3,0.05,0.95,0.8857445427663841,26,67.0,0,71.0,0,74.0,0,78.0,1
1869,max_effective,30,30,1,3,0.05,0.95,0.8657661394253895,10,71.0,0,70.0,0,67.0,0,73.0,1
1870,max_effective,30,30,1,3,0.05,0.95,0.9498641979880332,23,64.0,0,70.0,0,77.0,1,75.0,0
1871,max_effective,30,30,1,3,0.05,0.95,0.9472421338804105,31,88.0,1,88.0,1,87.0,0,84.0,0
1872,max_effective,30,30,1,3,0.05,0.95,0.8593168065222246,12,78.0,1,78.0,1,76.0,0,75.0,0
1873,max_effective,30,30,1,3,0.05,0.95,0.9432831227637672,50,83.0,0,85.0,0,86.0,1,83.0,0
1874,max_effective,30,30,1,3,0.05,0.95,0.9387166242326688,34,81.0,0,82.0,0,86.0,0,89.0,1
1875,max_effective,30,30,1,3,0.05,0.95,0.8845572179908932,12,74.0,0,75.0,0,78.0,1,77.0,0
1876,max_effective,30,30,1,3,0.05,0.95,0.9152455542659363,17,75.0,0,79.0,0,83.0,1,83.0,1
1877,max_effective,30,30,1,3,0.05,0.95,0.9382007437629302,31,80.0,0,81.0,0,86.0,1,85.0,0
1878,max_effective,30,30,1,3,0.05,0.95,0.941130659267773,18,78.0,0,79.0,0,77.0,0,81.0,1
1879,max_effective,30,30,1,3,0.05,0.95,0.9351178766289936,17,79.0,0,79.0,0,82.0,1,78.0,0
1880,max_effective,30,30,1,3,0.05,0.95,0.8830701521209858,12,60.0,1,60.0,1,60.0,1,60.0,1
1881,max_effective,30,30,1,3,0.05,0.95,0.9402785974454004,19,79.0,0,82.0,0,83.0,0,86.0,1
1882,max_effective,30,30,1,3,0.05,0.95,0.9287347109556088,43,64.0,0,69.0,0,85.0,1,84.0,0
1883,max_effective,30,30,1,3,0.05,0.95,0.9294223981389024,41,82.0,0,83.0,0,89.0,1,88.0,0
1884,max_effective,30,30,1,3,0.05,0.95,0.8993057861241026,27,80.0,0,81.0,0,82.0,0,83.0,1
1885,max_effective,30,30,1,3,0.05,0.95,0.9363053383378644,18,81.0,0,81.0,0,83.0,0,87.0,1
1886,max_effective,30,30,1,3,0.05,0.95,0.929310905298188,16,68.0,0,68.0,0,71.0,1,70.0,0
1887,max_effective,30,30,1,3,0.05,0.95,0.9191522067456231,17,79.0,1,79.0,1,77.0,0,79.0,1
1888,max_effective,30,30,1,3,0.05,0.95,0.9371463032076678,8,63.0,1,63.0,1,63.0,1,63.0,1
1889,max_effective,30,30,1,3,0.05,0.95,0.859564569423201,10,72.0,1,72.0,1,72.0,1,72.0,1
1890,max_effective,30,30,1,3,0.05,0.95,0.9461476806181413,9,56.0,1,56.0,1,56.0,1,56.0,1
1891,max_effective,30,30,1,3,0.05,0.95,0.9207434365381784,12,71.0,0,72.0,1,72.0,1,72.0,1
1892,max_effective,30,30,1,3,0.05,0.95,0.9454803026439348,18,76.0,0,79.0,0,81.0,0,82.0,1
1893,max_effective,30,30,1,3,0.05,0.95,0.8481328007983538,10,76.0,1,73.0,0,69.0,0,73.0,0
1894,max_effective,30,30,1,3,0.05,0.95,0.9263656927962798,12,75.0,0,76.0,0,76.0,0,77.0,1
1895,max_effective,30,30,1,3,0.05,0.95,0.9008835707018684,11,71.0,0,73.0,1,72.0,0,72.0,0
1896,max_effective,30,30,1,3,0.05,0.95,0.919756428341815,11,63.0,1,63.0,1,63.0,1,63.0,1
1897,max_effective,30,30,1,3,0.05,0.95,0.9273051322522224,39,80.0,0,80.0,0,88.0,1,86.0,0
1898,max_effective,30,30,1,3,0.05,0.95,0.942356333487264,43,84.0,0,87.0,1,87.0,1,83.0,0
1899,max_effective,30,30,1,3,0.05,0.95,0.9327630362037744,11,68.0,0,71.0,1,70.0,0,71.0,1
1900,max_effective,30,30,1,3,0.05,0.95,0.8599110876717695,14,78.0,1,77.0,0,74.0,0,75.0,0
1901,max_effective,30,30,1,3,0.05,0.95,0.9468371774800358,13,79.0,0,79.0,0,80.0,0,82.0,1
1902,max_effective,30,30,1,3,0.05,0.95,0.9201848444865705,27,80.0,0,81.0,0,81.0,0,85.0,1
1903,max_effective,30,30,1,3,0.05,0.95,0.8757738263292008,13,79.0,0,82.0,0,86.0,1,83.0,0
1904,max_effective,30,30,1,3,0.05,0.95,0.9043708956129728,12,81.0,1,81.0,1,78.0,0,79.0,0
1905,max_effective,30,30,1,3,0.05,0.95,0.9346675360490272,22,72.0,0,77.0,0,84.0,1,83.0,0
1906,max_effective,30,30,1,3,0.05,0.95,0.922806369457042,7,64.0,1,64.0,1,64.0,1,64.0,1
1907,max_effective,30,30,1,3,0.05,0.95,0.9038441895798583,28,81.0,0,81.0,0,85.0,1,85.0,1
1908,max_effective,30,30,1,3,0.05,0.95,0.9240649046978866,23,73.0,0,77.0,0,80.0,0,85.0,1
1909,max_effective,30,30,1,3,0.05,0.95,0.9343214580649328,21,73.0,0,75.0,0,82.0,0,87.0,1
1910,max_effective,30,30,1,3,0.05,0.95,0.9443111511487376,30,77.0,0,80.0,0,79.0,0,87.0,1
1911,max_effective,30,30,1,3,0.05,0.95,0.9392181019306772,40,81.0,0,83.0,0,83.0,0,85.0,1
1912,max_effective,30,30,1,3,0.05,0.95,0.8682461158979435,20,76.0,0,77.0,1,77.0,1,76.0,0
1913,max_effective,30,30,1,3,0.05,0.95,0.9401430125736584,21,80.0,0,79.0,0,80.0,0,83.0,1
1914,max_effective,30,30,1,3,0.05,0.95,0.9415915584891597,9,60.0,1,60.0,1,60.0,1,60.0,1
1915,max_effective,30,30,1,3,0.05,0.95,0.9313333703561404,27,75.0,0,79.0,0,80.0,1,79.0,0
1916,max_effective,30,30,1,3,0.05,0.95,0.9310673048211972,19,71.0,0,74.0,0,80.0,1,79.0,0
1917,max_effective,30,30,1,3,0.05,0.95,0.9287771768761472,27,81.0,0,82.0,0,86.0,1,86.0,1
1918,max_effective,30,30,1,3,0.05,0.95,0.9118731810703216,15,82.0,0,85.0,1,79.0,0,82.0,0
1919,max_effective,30,30,1,3,0.05,0.95,0.9137732871392223,21,79.0,0,79.0,0,81.0,0,82.0,1
1920,max_effective,30,30,1,3,0.05,0.95,0.9343304978792342,13,75.0,0,76.0,0,78.0,1,77.0,0
1921,max_effective,30,30,1,3,0.05,0.95,0.9464678738797178,10,69.0,1,68.0,0,67.0,0,68.0,0
1922,max_effective,30,30,1,3,0.05,0.95,0.9209371682067016,29,81.0,0,82.0,0,85.0,0,86.0,1
1923,max_effective,30,30,1,3,0.05,0.95,0.9058316108843328,6,57.0,1,57.0,1,57.0,1,57.0,1
1924,max_effective,30,30,1,3,0.05,0.95,0.8701029234189452,35,76.0,0,77.0,0,80.0,1,80.0,1
1925,max_effective,30,30,1,3,0.05,0.95,0.9114229718550244,20,83.0,0,85.0,0,87.0,1,87.0,1
1926,max_effective,30,30,1,3,0.05,0.95,0.9082587520686188,18,71.0,0,73.0,0,77.0,1,76.0,0
1927,max_effective,30,30,1,3,0.05,0.95,0.914463704735078,27,81.0,0,82.0,1,79.0,0,79.0,0
1928,max_effective,30,30,1,3,0.05,0.95,0.939238794229344,32,81.0,0,84.0,0,82.0,0,88.0,1
1929,max_effective,30,30,1,3,0.05,0.95,0.9143629439492368,13,74.0,0,77.0,1,75.0,0,76.0,0
1930,max_effective,30,30,1,3,0.05,0.95,0.915532855492444,11,73.0,0,73.0,0,73.0,0,77.0,1
1931,max_effective,30,30,1,3,0.05,0.95,0.9311430341650516,10,81.0,0,82.0,0,79.0,0,83.0,1
1932,max_effective,30,30,1,3,0.05,0.95,0.9466302935429912,27,76.0,0,77.0,0,83.0,0,84.0,1
1933,max_effective,30,30,1,3,0.05,0.95,0.9165207042251692,7,57.0,1,57.0,1,57.0,1,57.0,1
1934,max_effective,30,30,1,3,0.05,0.95,0.8915016874136545,18,67.0,0,70.0,0,76.0,1,76.0,1
1935,max_effective,30,30,1,3,0.05,0.95,0.9198193877422348,9,64.0,1,64.0,1,64.0,1,64.0,1
1936,max_effective,30,30,1,3,0.05,0.95,0.9291188679415602,41,79.0,0,81.0,0,81.0,0,84.0,1
1937,max_effective,30,30,1,3,0.05,0.95,0.9411387950652612,7,63.0,1,63.0,1,63.0,1,63.0,1
1938,max_effective,30,30,1,3,0.05,0.95,0.9273134324441642,28,79.0,0,83.0,0,86.0,0,87.0,1
1939,max_effective,30,30,1,3,0.05,0.95,0.9391612264946482,43,84.0,0,84.0,0,88.0,1,88.0,1
1940,max_effective,30,30,1,3,0.05,0.95,0.9193877246416092,24,73.0,0,75.0,0,82.0,1,81.0,0
1941,max_effective,30,30,1,3,0.05,0.95,0.923135930847468,25,83.0,0,83.0,0,86.0,0,89.0,1
1942,max_effective,30,30,1,3,0.05,0.95,0.9492782552406952,15,77.0,0,82.0,0,85.0,1,83.0,0
1943,max_effective,30,30,1,3,0.05,0.95,0.938375552119344,31,79.0,0,81.0,0,86.0,0,87.0,1
1944,max_effective,30,30,1,3,0.05,0.95,0.91879705817086,52,82.0,0,83.0,0,88.0,1,84.0,0
1945,max_effective,30,30,1,3,0.05,0.95,0.9222071853687192,26,65.0,0,73.0,0,77.0,1,77.0,1
1946,max_effective,30,30,1,3,0.05,0.95,0.9158786782462144,21,69.0,0,73.0,0,74.0,1,72.0,0
1947,max_effective,30,30,1,3,0.05,0.95,0.9222741562380532,19,70.0,0,69.0,0,73.0,1,72.0,0
1948,max_effective,30,30,1,3,0.05,0.95,0.8724533700743848,14,77.0,0,79.0,0,78.0,0,81.0,1
1949,max_effective,30,30,1,3,0.05,0.95,0.9450729283477184,14,75.0,0,76.0,1,72.0,0,75.0,0
1950,max_effective,30,30,1,3,0.05,0.95,0.8766219128120047,6,59.0,1,59.0,1,59.0,1,59.0,1
1951,max_effective,30,30,1,3,0.05,0.95,0.9372442829854124,65,80.0,0,82.0,0,85.0,0,86.0,1
1952,max_effective,30,30,1,3,0.05,0.95,0.9390692578264332,25,65.0,0,71.0,0,78.0,1,77.0,0
1953,max_effective,30,30,1,3,0.05,0.95,0.895771073940085,11,69.0,1,69.0,1,69.0,1,69.0,1
1954,max_effective,30,30,1,3,0.05,0.95,0.9482455663051208,15,70.0,1,70.0,1,69.0,0,67.0,0
1955,max_effective,30,30,1,3,0.05,0.95,0.927222678497352,29,72.0,0,74.0,0,74.0,0,75.0,1
1956,max_effective,30,30,1,3,0.05,0.95,0.9326891729001752,18,82.0,0,82.0,0,80.0,0,83.0,1
1957,max_effective,30,30,1,3,0.05,0.95,0.9376066019588812,36,70.0,0,72.0,0,85.0,1,84.0,0
1958,max_effective,30,30,1,3,0.05,0.95,0.9496052279728312,29,80.0,0,82.0,1,81.0,0,82.0,1
1959,max_effective,30,30,1,3,0.05,0.95,0.9327679895945942,15,63.0,1,63.0,1,63.0,1,63.0,1
1960,max_effective,30,30,1,3,0.05,0.95,0.8502342637237811,13,77.0,0,81.0,1,81.0,1,80.0,0
1961,max_effective,30,30,1,3,0.05,0.95,0.9333551851760324,21,79.0,0,81.0,1,80.0,0,81.0,1
1962,max_effective,30,30,1,3,0.05,0.95,0.9476344100598804,12,86.0,0,86.0,0,87.0,1,84.0,0
1963,max_effective,30,30,1,3,0.05,0.95,0.9192323600586756,9,73.0,0,76.0,1,74.0,0,74.0,0
1964,max_effective,30,30,1,3,0.05,0.95,0.9153228236135984,13,81.0,0,83.0,0,85.0,1,84.0,0
1965,max_effective,30,30,1,3,0.05,0.95,0.9339018885732748,46,78.0,0,80.0,0,84.0,1,84.0,1
1966,max_effective,30,30,1,3,0.05,0.95,0.9213448538021348,18,78.0,0,80.0,0,81.0,1,76.0,0
1967,max_effective,30,30,1,3,0.05,0.95,0.8604316590417758,20,75.0,0,76.0,0,80.0,0,84.0,1
1968,max_effective,30,30,1,3,0.05,0.95,0.9477478406433132,26,78.0,0,82.0,1,78.0,0,82.0,1
1969,max_effective,30,30,1,3,0.05,0.95,0.8954428342369389,7,70.0,1,70.0,1,70.0,1,70.0,1
1970,max_effective,30,30,1,3,0.05,0.95,0.9187526782143146,13,78.0,0,81.0,0,81.0,0,82.0,1
1971,max_effective,30,30,1,3,0.05,0.95,0.9421634199886676,11,85.0,1,85.0,1,82.0,0,78.0,0
1972,max_effective,30,30,1,3,0.05,0.95,0.9337193225685094,16,71.0,0,76.0,1,73.0,0,72.0,0
1973,max_effective,30,30,1,3,0.05,0.95,0.8935140934234642,15,74.0,0,76.0,0,77.0,0,81.0,1
1974,max_effective,30,30,1,3,0.05,0.95,0.9277066788583136,17,85.0,1,85.0,1,83.0,0,83.0,0
1975,max_effective,30,30,1,3,0.05,0.95,0.9329168012031296,23,80.0,1,80.0,1,80.0,1,80.0,1
1976,max_effective,30,30,1,3,0.05,0.95,0.9064659021304342,58,86.0,0,87.0,0,88.0,1,87.0,0
1977,max_effective,30,30,1,3,0.05,0.95,0.9360467998090496,19,88.0,1,88.0,1,88.0,1,87.0,0
1978,max_effective,30,30,1,3,0.05,0.95,0.9045547758074935,11,72.0,0,75.0,1,72.0,0,75.0,1
1979,max_effective,30,30,1,3,0.05,0.95,0.9446104967913802,30,81.0,1,81.0,1,80.0,0,76.0,0
1980,max_effective,30,30,1,3,0.05,0.95,0.9036105019687604,14,68.0,1,68.0,1,66.0,0,66.0,0
1981,max_effective,30,30,1,3,0.05,0.95,0.9461503569167108,25,81.0,0,83.0,1,83.0,1,82.0,0
1982,max_effective,30,30,1,3,0.05,0.95,0.9273835393734822,13,74.0,0,77.0,0,81.0,1,81.0,1
1983,max_effective,30,30,1,3,0.05,0.95,0.9135384162150848,29,70.0,0,75.0,0,75.0,0,77.0,1
1984,max_effective,30,30,1,3,0.05,0.95,0.9406920601911292,23,77.0,0,82.0,0,86.0,1,86.0,1
1985,max_effective,30,30,1,3,0.05,0.95,0.871347349153481,9,55.0,1,55.0,1,55.0,1,55.0,1
1986,max_effective,30,30,1,3,0.05,0.95,0.9478402946591634,44,77.0,0,77.0,0,83.0,0,84.0,1
1987,max_effective,30,30,1,3,0.05,0.95,0.915961283327998,14,68.0,0,71.0,0,72.0,1,72.0,1
1988,max_effective,30,30,1,3,0.05,0.95,0.9268074245248868,10,65.0,1,65.0,1,64.0,0,65.0,1
1989,max_effective,30,30,1,3,0.05,0.95,0.9469169335604803,20,66.0,0,72.0,1,71.0,0,69.0,0
1990,max_effective,30,30,1,3,0.05,0.95,0.9414661431088686,20,82.0,0,84.0,0,87.0,1,86.0,0
1991,max_effective,30,30,1,3,0.05,0.95,0.9120935857480644,11,73.0,0,75.0,1,74.0,0,72.0,0
1992,max_effective,30,30,1,3,0.05,0.95,0.9465826521291058,34,76.0,0,78.0,0,87.0,1,86.0,0
1993,max_effective,30,30,1,3,0.05,0.95,0.9387391311951808,21,83.0,0,85.0,1,82.0,0,82.0,0
1994,max_effective,30,30,1,3,0.05,0.95,0.9466286831403032,32,75.0,0,80.0,0,87.0,0,88.0,1
1995,max_effective,30,30,1,3,0.05,0.95,0.9339373022139936,25,69.0,0,71.0,0,75.0,0,82.0,1
1996,max_effective,30,30,1,3,0.05,0.95,0.9418494279362684,13,80.0,0,83.0,1,80.0,0,82.0,0
1997,max_effective,30,30,1,3,0.05,0.95,0.9344596809489932,29,79.0,0,81.0,0,81.0,0,82.0,1
1998,max_effective,30,30,1,3,0.05,0.95,0.8922287046002025,9,76.0,1,76.0,1,76.0,1,76.0,1
1999,max_effective,30,30,1,3,0.05,0.95,0.92590003200758,20,83.0,0,83.0,0,83.0,0,86.0,1
2000,max_effective,30,30,1,3,0.05,0.95,0.937440363366388,15,77.0,0,79.0,0,83.0,1,81.0,0
2001,max_effective,30,30,1,3,0.05,0.95,0.923817713358721,16,74.0,0,76.0,1,74.0,0,76.0,1
2002,max_effective,30,30,1,3,0.05,0.95,0.9422563747445089,37,83.0,0,82.0,0,82.0,0,84.0,1
2003,max_effective,30,30,1,3,0.05,0.95,0.9153535186642714,16,68.0,0,70.0,0,76.0,1,76.0,1
2004,max_effective,30,30,1,3,0.05,0.95,0.922381272445275,15,81.0,0,82.0,0,80.0,0,83.0,1
2005,max_effective,30,30,1,3,0.05,0.95,0.9303609604473976,25,84.0,0,84.0,0,87.0,1,86.0,0
2006,max_effective,30,30,1,3,0.05,0.95,0.9089529390976416,26,81.0,0,81.0,0,79.0,0,82.0,1
2007,max_effective,30,30,1,3,0.05,0.95,0.9470523729560316,18,74.0,0,80.0,0,83.0,1,81.0,0
2008,max_effective,30,30,1,3,0.05,0.95,0.8714710342330731,12,69.0,0,70.0,0,71.0,1,70.0,0
2009,max_effective,30,30,1,3,0.05,0.95,0.9395491120182397,19,77.0,0,80.0,0,81.0,1,77.0,0
2010,max_effective,30,30,1,3,0.05,0.95,0.9498922170812996,19,82.0,0,84.0,0,85.0,1,85.0,1
2011,max_effective,30,30,1,3,0.05,0.95,0.9293172032119486,27,75.0,0,77.0,0,83.0,1,82.0,0
2012,max_effective,30,30,1,3,0.05,0.95,0.9435326723746874,20,73.0,0,76.0,0,77.0,0,81.0,1
2013,max_effective,30,30,1,3,0.05,0.95,0.9317594750981032,22,81.0,1,81.0,1,81.0,1,79.0,0
2014,max_effective,30,30,1,3,0.05,0.95,0.9377123323097476,11,74.0,0,75.0,0,76.0,1,75.0,0
2015,max_effective,30,30,1,3,0.05,0.95,0.8936856044627515,12,68.0,0,71.0,1,70.0,0,71.0,1
2016,max_effective,30,30,1,3,0.05,0.95,0.9304789799107468,10,67.0,1,67.0,1,66.0,0,66.0,0
2017,max_effective,30,30,1,3,0.05,0.95,0.8998643731803857,18,79.0,0,81.0,0,82.0,1,80.0,0
2018,max_effective,30,30,1,3,0.05,0.95,0.8638913331038914,27,77.0,0,78.0,0,80.0,1,79.0,0
2019,max_effective,30,30,1,3,0.05,0.95,0.9469775594791888,31,79.0,0,80.0,0,85.0,1,85.0,1
2020,max_effective,30,30,1,3,0.05,0.95,0.9429210740292512,19,71.0,0,77.0,0,81.0,1,79.0,0
2021,max_effective,30,30,1,3,0.05,0.95,0.9494168375248664,29,84.0,0,88.0,0,89.0,1,89.0,1
2022,max_effective,30,30,1,3,0.05,0.95,0.8955145179192481,14,74.0,0,75.0,1,75.0,1,73.0,0
2023,max_effective,30,30,1,3,0.05,0.95,0.9229187438802746,15,74.0,0,78.0,1,75.0,0,73.0,0
2024,max_effective,30,30,1,3,0.05,0.95,0.9366123679150145,11,68.0,1,68.0,1,68.0,1,68.0,1
2025,max_effective,30,30,1,3,0.05,0.95,0.916696289936057,13,74.0,0,78.0,1,74.0,0,74.0,0
2026,max_effective,30,30,1,3,0.05,0.95,0.917744031470902,24,72.0,0,76.0,0,82.0,1,82.0,1
2027,max_effective,30,30,1,3,0.05,0.95,0.9391399903872454,27,84.0,0,86.0,0,86.0,0,87.0,1
2028,max_effective,30,30,1,3,0.05,0.95,0.8502248970985613,18,74.0,0,76.0,0,80.0,0,82.0,1
2029,max_effective,30,30,1,3,0.05,0.95,0.9488004995629464,46,83.0,0,85.0,0,86.0,1,86.0,1
2030,max_effective,30,30,1,3,0.05,0.95,0.9298262059661504,23,77.0,0,78.0,0,85.0,0,88.0,1
2031,max_effective,30,30,1,3,0.05,0.95,0.9302698449424464,9,52.0,1,52.0,1,52.0,1,52.0,1
2032,max_effective,30,30,1,3,0.05,0.95,0.9419873716426004,60,74.0,0,78.0,0,83.0,0,85.0,1
2033,max_effective,30,30,1,3,0.05,0.95,0.9487864393879348,25,80.0,0,82.0,0,82.0,0,83.0,1
2034,max_effective,30,30,1,3,0.05,0.95,0.9035293154914112,10,73.0,1,72.0,0,70.0,0,71.0,0
2035,max_effective,30,30,1,3,0.05,0.95,0.93981771313463,34,78.0,0,81.0,0,82.0,0,87.0,1
2036,max_effective,30,30,1,3,0.05,0.95,0.9343667398111772,41,78.0,0,80.0,0,87.0,1,86.0,0
2037,max_effective,30,30,1,3,0.05,0.95,0.8637406271727586,12,70.0,1,70.0,1,70.0,1,70.0,1
2038,max_effective,30,30,1,3,0.05,0.95,0.8701092719646633,14,69.0,0,69.0,0,71.0,1,71.0,1
2039,max_effective,30,30,1,3,0.05,0.95,0.9303324276600792,54,84.0,0,84.0,0,88.0,0,89.0,1
2040,max_effective,30,30,1,3,0.05,0.95,0.924112545616587,18,74.0,0,76.0,0,81.0,1,81.0,1
2041,max_effective,30,30,1,3,0.05,0.95,0.9255725506920596,18,82.0,0,82.0,0,81.0,0,83.0,1
2042,max_effective,30,30,1,3,0.05,0.95,0.9197667100165686,31,75.0,0,77.0,0,76.0,0,80.0,1
2043,max_effective,30,30,1,3,0.05,0.95,0.8737673574948417,17,76.0,0,75.0,0,80.0,1,80.0,1
2044,max_effective,30,30,1,3,0.05,0.95,0.935037818979659,24,81.0,0,82.0,0,85.0,0,89.0,1
2045,max_effective,30,30,1,3,0.05,0.95,0.9023944699437152,21,87.0,0,86.0,0,87.0,0,89.0,1
2046,max_effective,30,30,1,3,0.05,0.95,0.8565949389396322,19,75.0,0,78.0,0,80.0,0,81.0,1
2047,max_effective,30,30,1,3,0.05,0.95,0.944521938880174,28,71.0,0,74.0,0,78.0,0,84.0,1
2048,max_effective,30,30,1,3,0.05,0.95,0.909064716481375,20,86.0,1,85.0,0,83.0,0,85.0,0
2049,max_effective,30,30,1,3,0.05,0.95,0.9459487223804428,19,79.0,0,80.0,0,86.0,0,87.0,1
2050,max_effective,30,30,1,3,0.05,0.95,0.9312534026496964,24,73.0,0,81.0,0,86.0,1,86.0,1
2051,max_effective,30,30,1,3,0.05,0.95,0.9254102349259766,37,75.0,0,79.0,0,82.0,1,81.0,0
2052,max_effective,30,30,1,3,0.05,0.95,0.907327643069655,36,76.0,0,76.0,0,79.0,1,77.0,0
2053,max_effective,30,30,1,3,0.05,0.95,0.9100573879354448,9,71.0,0,72.0,1,72.0,1,71.0,0
2054,max_effective,30,30,1,3,0.05,0.95,0.9167978883891912,42,79.0,0,80.0,0,85.0,0,86.0,1
2055,max_effective,30,30,1,3,0.05,0.95,0.8790319576746858,9,68.0,0,69.0,1,67.0,0,68.0,0
2056,max_effective,30,30,1,3,0.05,0.95,0.8986181859944744,12,81.0,0,81.0,0,82.0,1,78.0,0
2057,max_effective,30,30,1,3,0.05,0.95,0.9017414982249335,15,79.0,0,80.0,0,78.0,0,81.0,1
2058,max_effective,30,30,1,3,0.05,0.95,0.9478110735618738,10,68.0,0,69.0,1,68.0,0,67.0,0
2059,max_effective,30,30,1,3,0.05,0.95,0.9481870258891956,13,79.0,0,77.0,0,81.0,1,79.0,0
2060,max_effective,30,30,1,3,0.05,0.95,0.9262517099130178,8,75.0,0,77.0,1,75.0,0,76.0,0
2061,max_effective,30,30,1,3,0.05,0.95,0.9416207762161164,18,83.0,0,84.0,0,81.0,0,87.0,1
2062,max_effective,30,30,1,3,0.05,0.95,0.9498531730814084,44,83.0,0,84.0,0,90.0,1,87.0,0
2063,max_effective,30,30,1,3,0.05,0.95,0.9012676180961452,17,67.0,0,69.0,1,69.0,1,68.0,0
2064,max_effective,30,30,1,3,0.05,0.95,0.786273644814428,7,59.0,1,59.0,1,59.0,1,59.0,1
2065,max_effective,30,30,1,3,0.05,0.95,0.9490021422578988,58,80.0,0,82.0,0,85.0,1,85.0,1
2066,max_effective,30,30,1,3,0.05,0.95,0.9150094557904548,18,66.0,0,68.0,0,69.0,1,69.0,1
2067,max_effective,30,30,1,3,0.05,0.95,0.9366148175978636,57,77.0,0,78.0,0,81.0,0,87.0,1
2068,max_effective,30,30,1,3,0.05,0.95,0.9474764697395088,45,76.0,0,79.0,0,88.0,1,87.0,0
2069,max_effective,30,30,1,3,0.05,0.95,0.9399422229928296,37,76.0,0,79.0,0,84.0,0,87.0,1
2070,max_effective,30,30,1,3,0.05,0.95,0.9357274636224316,27,81.0,0,86.0,1,85.0,0,82.0,0
2071,max_effective,30,30,1,3,0.05,0.95,0.9288785718028156,8,74.0,1,74.0,1,71.0,0,71.0,0
2072,max_effective,30,30,1,3,0.05,0.95,0.9450567096678114,11,76.0,1,76.0,1,74.0,0,75.0,0
2073,max_effective,30,30,1,3,0.05,0.95,0.8927772314074433,13,76.0,0,77.0,0,79.0,1,78.0,0
2074,max_effective,30,30,1,3,0.05,0.95,0.9383966873175386,17,69.0,0,71.0,0,74.0,1,73.0,0
2075,max_effective,30,30,1,3,0.05,0.95,0.9402873055719844,22,74.0,0,75.0,0,77.0,0,80.0,1
2076,max_effective,30,30,1,3,0.05,0.95,0.9277434967118716,30,73.0,0,73.0,0,72.0,0,76.0,1
2077,max_effective,30,30,1,3,0.05,0.95,0.9481665344023208,24,81.0,0,85.0,1,85.0,1,83.0,0
2078,max_effective,30,30,1,3,0.05,0.95,0.9245330295550924,15,73.0,0,74.0,0,75.0,0,78.0,1
2079,max_effective,30,30,1,3,0.05,0.95,0.9470067726325848,51,81.0,0,81.0,0,86.0,0,90.0,1
2080,max_effective,30,30,1,3,0.05,0.95,0.9439562593939484,24,86.0,0,87.0,0,89.0,1,87.0,0
2081,max_effective,30,30,1,3,0.05,0.95,0.931802827886856,14,65.0,1,65.0,1,65.0,1,65.0,1
2082,max_effective,30,30,1,3,0.05,0.95,0.910806616816377,13,78.0,0,79.0,0,80.0,1,79.0,0
2083,max_effective,30,30,1,3,0.05,0.95,0.9364198786296832,17,85.0,0,85.0,0,86.0,1,86.0,1
2084,max_effective,30,30,1,3,0.05,0.95,0.9289049576854652,20,84.0,0,84.0,0,84.0,0,87.0,1
2085,max_effective,30,30,1,3,0.05,0.95,0.9340103101177392,5,65.0,1,65.0,1,65.0,1,65.0,1
2086,max_effective,30,30,1,3,0.05,0.95,0.841985774743069,12,63.0,1,63.0,1,63.0,1,63.0,1
2087,max_effective,30,30,1,3,0.05,0.95,0.9313415879381182,16,81.0,0,81.0,0,82.0,1,79.0,0
2088,max_effective,30,30,1,3,0.05,0.95,0.9100229005991392,14,75.0,1,74.0,0,73.0,0,74.0,0
2089,max_effective,30,30,1,3,0.05,0.95,0.9306362103237248,32,84.0,0,85.0,0,87.0,1,87.0,1
2090,max_effective,30,30,1,3,0.05,0.95,0.925211633353277,29,74.0,0,76.0,0,84.0,0,86.0,1
2091,max_effective,30,30,1,3,0.05,0.95,0.914127135526518,35,76.0,0,77.0,0,82.0,1,81.0,0
2092,max_effective,30,30,1,3,0.05,0.95,0.9374430440461964,27,80.0,0,82.0,0,78.0,0,84.0,1
2093,max_effective,30,30,1,3,0.05,0.95,0.9233566939742044,20,81.0,0,82.0,0,86.0,0,87.0,1
2094,max_effective,30,30,1,3,0.05,0.95,0.9269270592358092,30,88.0,0,88.0,0,90.0,1,90.0,1
2095,max_effective,30,30,1,3,0.05,0.95,0.922728579016536,7,62.0,1,62.0,1,62.0,1,62.0,1
2096,max_effective,30,30,1,3,0.05,0.95,0.9357655954017268,11,65.0,1,65.0,1,65.0,1,65.0,1
2097,max_effective,30,30,1,3,0.05,0.95,0.9159950643061028,13,66.0,1,66.0,1,64.0,0,66.0,1
2098,max_effective,30,30,1,3,0.05,0.95,0.948900865514876,43,77.0,0,80.0,0,79.0,0,87.0,1
2099,max_effective,30,30,1,3,0.05,0.95,0.9264368007977186,7,50.0,1,50.0,1,50.0,1,50.0,1
2100,max_effective,30,30,1,3,0.05,0.95,0.9489449655646992,22,76.0,0,76.0,0,81.0,0,84.0,1
2101,max_effective,30,30,1,3,0.05,0.95,0.9319639795690292,21,77.0,0,78.0,1,77.0,0,75.0,0
2102,max_effective,30,30,1,3,0.05,0.95,0.9297385397005364,16,72.0,0,75.0,0,73.0,0,76.0,1
2103,max_effective,30,30,1,3,0.05,0.95,0.9456492869732338,22,76.0,0,77.0,0,81.0,0,84.0,1
2104,max_effective,30,30,1,3,0.05,0.95,0.9445799927344952,40,78.0,0,79.0,0,87.0,1,86.0,0
2105,max_effective,30,30,1,3,0.05,0.95,0.9343151388234144,19,82.0,0,82.0,0,86.0,1,84.0,0
2106,max_effective,30,30,1,3,0.05,0.95,0.9453302403239094,17,78.0,0,81.0,0,82.0,1,79.0,0
2107,max_effective,30,30,1,3,0.05,0.95,0.9163706679723096,14,74.0,0,75.0,0,75.0,0,78.0,1
2108,max_effective,30,30,1,3,0.05,0.95,0.906526774056717,21,76.0,0,80.0,0,81.0,1,81.0,1
2109,max_effective,30,30,1,3,0.05,0.95,0.9145467254339888,12,74.0,0,77.0,0,78.0,0,79.0,1
2110,max_effective,30,30,1,3,0.05,0.95,0.9448797263162356,47,77.0,0,79.0,0,85.0,0,86.0,1
2111,max_effective,30,30,1,3,0.05,0.95,0.8880715564039855,16,73.0,0,74.0,0,75.0,1,75.0,1
2112,max_effective,30,30,1,3,0.05,0.95,0.9353613745711122,19,68.0,0,76.0,0,84.0,1,83.0,0
2113,max_effective,30,30,1,3,0.05,0.95,0.9206310698438424,13,74.0,0,75.0,0,79.0,1,77.0,0
2114,max_effective,30,30,1,3,0.05,0.95,0.9301437832344898,31,84.0,0,84.0,0,83.0,0,88.0,1
2115,max_effective,30,30,1,3,0.05,0.95,0.931648530602232,7,60.0,1,60.0,1,60.0,1,60.0,1
2116,max_effective,30,30,1,3,0.05,0.95,0.9213892940230232,24,63.0,0,68.0,0,69.0,0,75.0,1
2117,max_effective,30,30,1,3,0.05,0.95,0.8987001779308078,9,80.0,0,81.0,1,78.0,0,79.0,0
2118,max_effective,30,30,1,3,0.05,0.95,0.939968422280742,14,79.0,0,77.0,0,77.0,0,80.0,1
2119,max_effective,30,30,1,3,0.05,0.95,0.9468861842212302,39,83.0,0,83.0,0,90.0,1,88.0,0
2120,max_effective,30,30,1,3,0.05,0.95,0.908373116125193,6,65.0,1,65.0,1,65.0,1,64.0,0
2121,max_effective,30,30,1,3,0.05,0.95,0.9477410618497832,41,78.0,0,81.0,0,87.0,1,84.0,0
2122,max_effective,30,30,1,3,0.05,0.95,0.9187609720198632,12,74.0,0,77.0,1,73.0,0,72.0,0
2123,max_effective,30,30,1,3,0.05,0.95,0.9443691245261626,40,79.0,0,81.0,0,83.0,1,83.0,1
2124,max_effective,30,30,1,3,0.05,0.95,0.9488020496232172,28,84.0,0,86.0,1,84.0,0,84.0,0
2125,max_effective,30,30,1,3,0.05,0.95,0.9492956351016624,17,78.0,0,84.0,0,90.0,1,87.0,0
2126,max_effective,30,30,1,3,0.05,0.95,0.9070246326173274,11,75.0,0,78.0,0,81.0,1,80.0,0
2127,max_effective,30,30,1,3,0.05,0.95,0.9216604770429232,26,85.0,0,86.0,1,84.0,0,82.0,0
2128,max_effective,30,30,1,3,0.05,0.95,0.949888163470841,43,79.0,0,82.0,0,88.0,0,89.0,1
2129,max_effective,30,30,1,3,0.05,0.95,0.9479016068542194,49,78.0,0,81.0,0,87.0,0,88.0,1
2130,max_effective,30,30,1,3,0.05,0.95,0.9277414089086492,23,80.0,0,81.0,1,77.0,0,77.0,0
2131,max_effective,30,30,1,3,0.05,0.95,0.9346041339125744,17,86.0,0,87.0,1,86.0,0,87.0,1
2132,max_effective,30,30,1,3,0.05,0.95,0.9422195236573808,46,87.0,0,86.0,0,90.0,1,90.0,1
2133,max_effective,30,30,1,3,0.05,0.95,0.9463232714940798,14,69.0,0,70.0,0,74.0,1,74.0,1
2134,max_effective,30,30,1,3,0.05,0.95,0.9428848731223676,16,71.0,0,73.0,1,71.0,0,70.0,0
2135,max_effective,30,30,1,3,0.05,0.95,0.9438814081471206,39,76.0,0,77.0,0,85.0,0,88.0,1
2136,max_effective,30,30,1,3,0.05,0.95,0.9365325804040044,6,65.0,1,65.0,1,65.0,1,65.0,1
2137,max_effective,30,30,1,3,0.05,0.95,0.9252730689816012,12,77.0,1,77.0,1,75.0,0,74.0,0
2138,max_effective,30,30,1,3,0.05,0.95,0.9488685865527404,31,76.0,0,78.0,0,83.0,0,86.0,1
2139,max_effective,30,30,1,3,0.05,0.95,0.9117446659683736,25,76.0,0,80.0,0,80.0,0,81.0,1
2140,max_effective,30,30,1,3,0.05,0.95,0.8916647603682787,9,59.0,1,59.0,1,59.0,1,59.0,1
2141,max_effective,30,30,1,3,0.05,0.95,0.922418255451221,20,83.0,0,85.0,0,86.0,1,85.0,0
2142,max_effective,30,30,1,3,0.05,0.95,0.9492907976620965,16,83.0,0,83.0,0,87.0,0,88.0,1
2143,max_effective,30,30,1,3,0.05,0.95,0.9413956258006356,17,72.0,0,72.0,0,71.0,0,73.0,1
2144,max_effective,30,30,1,3,0.05,0.95,0.8490821097889399,9,66.0,1,66.0,1,66.0,1,66.0,1
2145,max_effective,30,30,1,3,0.05,0.95,0.9148160262046467,34,71.0,0,77.0,0,80.0,1,79.0,0
2146,max_effective,30,30,1,3,0.05,0.95,0.933446811981501,38,84.0,0,85.0,0,85.0,0,86.0,1
2147,max_effective,30,30,1,3,0.05,0.95,0.9177562492756444,11,81.0,0,86.0,1,79.0,0,75.0,0
2148,max_effective,30,30,1,3,0.05,0.95,0.9198816863768592,15,80.0,0,80.0,0,83.0,1,81.0,0
2149,max_effective,30,30,1,3,0.05,0.95,0.9429037098828515,25,81.0,0,85.0,0,84.0,0,88.0,1
2150,max_effective,30,30,1,3,0.05,0.95,0.9396101272201298,24,80.0,0,82.0,0,85.0,0,86.0,1
2151,max_effective,30,30,1,3,0.05,0.95,0.9341130718596644,43,78.0,0,80.0,0,84.0,0,88.0,1
2152,max_effective,30,30,1,3,0.05,0.95,0.8991084955746385,24,74.0,0,77.0,0,79.0,0,86.0,1
2153,max_effective,30,30,1,3,0.05,0.95,0.9163051908529998,12,79.0,0,80.0,1,76.0,0,75.0,0
2154,max_effective,30,30,1,3,0.05,0.95,0.9468970231916636,41,84.0,0,84.0,0,86.0,0,87.0,1
2155,max_effective,30,30,1,3,0.05,0.95,0.941997092081628,13,74.0,0,74.0,0,69.0,0,77.0,1
2156,max_effective,30,30,1,3,0.05,0.95,0.9391202597001748,12,79.0,0,84.0,1,82.0,0,83.0,0
2157,max_effective,30,30,1,3,0.05,0.95,0.9438809331158908,8,68.0,1,68.0,1,68.0,1,68.0,1
2158,max_effective,30,30,1,3,0.05,0.95,0.853644155771107,7,70.0,1,70.0,1,70.0,1,70.0,1
2159,max_effective,30,30,1,3,0.05,0.95,0.9477410863075686,84,79.0,0,80.0,0,85.0,1,84.0,0
2160,max_effective,30,30,1,3,0.05,0.95,0.8758225687957001,10,80.0,1,80.0,1,76.0,0,75.0,0
2161,max_effective,30,30,1,3,0.05,0.95,0.91947842502996,9,68.0,1,68.0,1,68.0,1,68.0,1
2162,max_effective,30,30,1,3,0.05,0.95,0.9453890000901034,19,75.0,0,75.0,0,77.0,0,79.0,1
2163,max_effective,30,30,1,3,0.05,0.95,0.9232607278126684,30,83.0,0,84.0,0,82.0,0,86.0,1
2164,max_effective,30,30,1,3,0.05,0.95,0.9104691635261106,15,74.0,0,75.0,0,79.0,1,79.0,1
2165,max_effective,30,30,1,3,0.05,0.95,0.9488158101288386,24,77.0,0,79.0,0,83.0,0,84.0,1
2166,max_effective,30,30,1,3,0.05,0.95,0.9205961164766489,21,67.0,0,69.0,0,71.0,0,72.0,1
2167,max_effective,30,30,1,3,0.05,0.95,0.9084308108965372,39,77.0,0,80.0,0,89.0,1,86.0,0
2168,max_effective,30,30,1,3,0.05,0.95,0.944689326598816,41,85.0,1,85.0,1,83.0,0,80.0,0
2169,max_effective,30,30,1,3,0.05,0.95,0.9245660122633804,23,75.0,0,78.0,0,81.0,1,79.0,0
2170,max_effective,30,30,1,3,0.05,0.95,0.9262138121670388,32,78.0,0,80.0,0,86.0,0,87.0,1
2171,max_effective,30,30,1,3,0.05,0.95,0.9280832034876504,26,81.0,0,81.0,0,86.0,1,83.0,0
2172,max_effective,30,30,1,3,0.05,0.95,0.877371480275003,6,60.0,1,60.0,1,60.0,1,60.0,1
2173,max_effective,30,30,1,3,0.05,0.95,0.9148203848924488,27,79.0,1,78.0,0,76.0,0,77.0,0
2174,max_effective,30,30,1,3,0.05,0.95,0.9308125300953396,16,74.0,0,75.0,0,69.0,0,77.0,1
2175,max_effective,30,30,1,3,0.05,0.95,0.9242414922504134,23,82.0,0,84.0,1,84.0,1,82.0,0
2176,max_effective,30,30,1,3,0.05,0.95,0.944340829806032,9,73.0,0,73.0,0,76.0,1,75.0,0
2177,max_effective,30,30,1,3,0.05,0.95,0.8910011024392845,18,82.0,0,86.0,1,86.0,1,86.0,1
2178,max_effective,30,30,1,3,0.05,0.95,0.942149795013038,31,83.0,0,84.0,0,85.0,0,89.0,1
2179,max_effective,30,30,1,3,0.05,0.95,0.9046728070694176,30,84.0,1,84.0,1,84.0,1,83.0,0
2180,max_effective,30,30,1,3,0.05,0.95,0.9313956929624064,54,77.0,0,80.0,0,82.0,0,83.0,1
2181,max_effective,30,30,1,3,0.05,0.95,0.9479484401080772,27,85.0,0,85.0,0,90.0,1,90.0,1
2182,max_effective,30,30,1,3,0.05,0.95,0.9186322006528654,18,79.0,0,80.0,1,80.0,1,80.0,1
2183,max_effective,30,30,1,3,0.05,0.95,0.9168696271389396,14,74.0,0,78.0,0,81.0,0,82.0,1
2184,max_effective,30,30,1,3,0.05,0.95,0.9410461313469488,53,87.0,0,88.0,0,90.0,1,90.0,1
2185,max_effective,30,30,1,3,0.05,0.95,0.8913978569396811,7,59.0,1,59.0,1,59.0,1,59.0,1
2186,max_effective,30,30,1,3,0.05,0.95,0.8785871008353898,14,59.0,1,59.0,1,59.0,1,59.0,1
2187,max_effective,30,30,1,3,0.05,0.95,0.9381657481097015,6,58.0,1,58.0,1,58.0,1,58.0,1
2188,max_effective,30,30,1,3,0.05,0.95,0.9495009130487144,29,78.0,0,79.0,0,82.0,0,84.0,1
2189,max_effective,30,30,1,3,0.05,0.95,0.9100700598731452,24,75.0,0,78.0,0,81.0,0,83.0,1
2190,max_effective,30,30,1,3,0.05,0.95,0.8629449139598226,23,80.0,0,84.0,0,83.0,0,88.0,1
2191,max_effective,30,30,1,3,0.05,0.95,0.9451218627964306,9,74.0,1,74.0,1,72.0,0,73.0,0
2192,max_effective,30,30,1,3,0.05,0.95,0.9255550120323774,7,65.0,1,65.0,1,65.0,1,65.0,1
2193,max_effective,30,30,1,3,0.05,0.95,0.9455207073012888,60,79.0,0,83.0,0,87.0,0,89.0,1
2194,max_effective,30,30,1,3,0.05,0.95,0.9003236897460635,8,80.0,0,81.0,0,84.0,1,81.0,0
2195,max_effective,30,30,1,3,0.05,0.95,0.9415183586434364,29,78.0,0,88.0,1,85.0,0,86.0,0
2196,max_effective,30,30,1,3,0.05,0.95,0.934635674253309,5,55.0,1,55.0,1,55.0,1,55.0,1
2197,max_effective,30,30,1,3,0.05,0.95,0.942856955931781,9,84.0,0,86.0,1,82.0,0,83.0,0
2198,max_effective,30,30,1,3,0.05,0.95,0.884914857980198,22,75.0,0,76.0,0,81.0,0,84.0,1
2199,max_effective,30,30,1,3,0.05,0.95,0.9264673921370205,15,75.0,1,74.0,0,73.0,0,71.0,0
2200,max_effective,30,30,1,3,0.05,0.95,0.8599077214500445,9,79.0,0,80.0,0,84.0,1,81.0,0
2201,max_effective,30,30,1,3,0.05,0.95,0.9475588408661062,36,79.0,0,79.0,0,83.0,0,84.0,1
2202,max_effective,30,30,1,3,0.05,0.95,0.9286390135634044,24,76.0,0,80.0,0,85.0,1,85.0,1
2203,max_effective,30,30,1,3,0.05,0.95,0.933117445621626,24,77.0,0,81.0,0,86.0,1,84.0,0
2204,max_effective,30,30,1,3,0.05,0.95,0.9487113351146852,17,81.0,0,82.0,1,81.0,0,80.0,0
2205,max_effective,30,30,1,3,0.05,0.95,0.8972430366681818,12,76.0,0,78.0,1,78.0,1,78.0,1
2206,max_effective,30,30,1,3,0.05,0.95,0.89952728760696,34,69.0,0,75.0,0,78.0,0,81.0,1
2207,max_effective,30,30,1,3,0.05,0.95,0.9481953782195284,17,86.0,1,86.0,1,84.0,0,84.0,0
2208,max_effective,30,30,1,3,0.05,0.95,0.8690051003652421,9,77.0,0,78.0,0,77.0,0,79.0,1
2209,max_effective,30,30,1,3,0.05,0.95,0.9330506812763808,20,75.0,0,76.0,0,76.0,0,80.0,1
2210,max_effective,30,30,1,3,0.05,0.95,0.9359270001495116,47,76.0,0,78.0,0,81.0,0,84.0,1
2211,max_effective,30,30,1,3,0.05,0.95,0.9454940628156252,22,70.0,0,73.0,0,74.0,0,80.0,1
2212,max_effective,30,30,1,3,0.05,0.95,0.8716630016858534,14,70.0,0,71.0,1,71.0,1,70.0,0
2213,max_effective,30,30,1,3,0.05,0.95,0.9304010129804846,18,75.0,1,75.0,1,75.0,1,74.0,0
2214,max_effective,30,30,1,3,0.05,0.95,0.9412106761750686,31,77.0,0,78.0,0,84.0,0,86.0,1
2215,max_effective,30,30,1,3,0.05,0.95,0.9261536535033236,5,52.0,1,52.0,1,52.0,1,52.0,1
2216,max_effective,30,30,1,3,0.05,0.95,0.8904822229681281,10,73.0,1,73.0,1,73.0,1,73.0,1
2217,max_effective,30,30,1,3,0.05,0.95,0.9473735583327652,67,79.0,0,82.0,0,88.0,0,89.0,1
2218,max_effective,30,30,1,3,0.05,0.95,0.9270727756859464,34,78.0,0,80.0,0,84.0,0,86.0,1
2219,max_effective,30,30,1,3,0.05,0.95,0.9479621080156824,9,70.0,0,71.0,1,70.0,0,69.0,0
2220,max_effective,30,30,1,3,0.05,0.95,0.9141437917380272,12,68.0,0,70.0,0,72.0,1,71.0,0
2221,max_effective,30,30,1,3,0.05,0.95,0.9363872893601074,15,76.0,0,76.0,0,76.0,0,80.0,1
2222,max_effective,30,30,1,3,0.05,0.95,0.9437685295988492,30,75.0,0,79.0,0,84.0,0,85.0,1
2223,max_effective,30,30,1,3,0.05,0.95,0.9252965010307378,16,81.0,0,85.0,1,85.0,1,84.0,0
2224,max_effective,30,30,1,3,0.05,0.95,0.921103501682442,24,66.0,0,68.0,1,65.0,0,67.0,0
2225,max_effective,30,30,1,3,0.05,0.95,0.9358577084850171,33,81.0,0,82.0,0,90.0,1,88.0,0
2226,max_effective,30,30,1,3,0.05,0.95,0.8951950275836572,14,67.0,0,69.0,1,69.0,1,68.0,0
2227,max_effective,30,30,1,3,0.05,0.95,0.9459224307714236,34,79.0,0,81.0,0,89.0,1,88.0,0
2228,max_effective,30,30,1,3,0.05,0.95,0.9001519482828659,9,76.0,0,77.0,1,77.0,1,76.0,0
2229,max_effective,30,30,1,3,0.05,0.95,0.9355330115579964,51,75.0,0,81.0,0,85.0,1,85.0,1
2230,max_effective,30,30,1,3,0.05,0.95,0.9220222043187926,37,72.0,0,74.0,0,76.0,0,85.0,1
2231,max_effective,30,30,1,3,0.05,0.95,0.945265453072479,21,67.0,0,71.0,0,76.0,1,75.0,0
2232,max_effective,30,30,1,3,0.05,0.95,0.9068458360215604,12,65.0,1,65.0,1,65.0,1,64.0,0
2233,max_effective,30,30,1,3,0.05,0.95,0.8983688498693386,19,74.0,0,74.0,0,78.0,1,76.0,0
2234,max_effective,30,30,1,3,0.05,0.95,0.9461533096194192,40,83.0,0,83.0,0,88.0,1,88.0,1
2235,max_effective,30,30,1,3,0.05,0.95,0.8601496943557552,15,75.0,1,74.0,0,71.0,0,72.0,0
2236,max_effective,30,30,1,3,0.05,0.95,0.9388486535035462,22,82.0,0,83.0,0,81.0,0,85.0,1
2237,max_effective,30,30,1,3,0.05,0.95,0.9309933293392426,9,73.0,1,72.0,0,72.0,0,73.0,1
2238,max_effective,30,30,1,3,0.05,0.95,0.9027439416439732,9,70.0,1,70.0,1,69.0,0,69.0,0
2239,max_effective,30,30,1,3,0.05,0.95,0.921264710206274,41,78.0,0,80.0,0,81.0,0,83.0,1
2240,max_effective,30,30,1,3,0.05,0.95,0.9497083974739536,19,78.0,0,78.0,0,73.0,0,79.0,1
2241,max_effective,30,30,1,3,0.05,0.95,0.9334973286546036,27,82.0,0,84.0,0,90.0,1,89.0,0
2242,max_effective,30,30,1,3,0.05,0.95,0.9022231923793428,29,78.0,0,81.0,0,87.0,1,85.0,0
2243,max_effective,30,30,1,3,0.05,0.95,0.8951476674796924,7,60.0,1,60.0,1,60.0,1,60.0,1
2244,max_effective,30,30,1,3,0.05,0.95,0.9416575327460532,39,69.0,0,67.0,0,79.0,1,71.0,0
2245,max_effective,30,30,1,3,0.05,0.95,0.8838132036920612,13,69.0,0,69.0,0,66.0,0,72.0,1
2246,max_effective,30,30,1,3,0.05,0.95,0.9466619867452416,22,83.0,0,84.0,0,89.0,1,86.0,0
2247,max_effective,30,30,1,3,0.05,0.95,0.8678453671704421,5,51.0,1,51.0,1,51.0,1,50.0,0
2248,max_effective,30,30,1,3,0.05,0.95,0.9439824428796474,39,80.0,0,81.0,1,75.0,0,80.0,0
2249,max_effective,30,30,1,3,0.05,0.95,0.935302368753767,13,82.0,1,82.0,1,82.0,1,82.0,1
2250,max_effective,30,30,1,3,0.05,0.95,0.9172080062135336,50,72.0,0,73.0,0,78.0,1,76.0,0
2251,max_effective,30,30,1,3,0.05,0.95,0.9358478255197548,25,84.0,0,86.0,1,85.0,0,84.0,0
2252,max_effective,30,30,1,3,0.05,0.95,0.8664476429244782,9,61.0,1,61.0,1,61.0,1,61.0,1
2253,max_effective,30,30,1,3,0.05,0.95,0.900184739398481,6,66.0,1,66.0,1,66.0,1,66.0,1
2254,max_effective,30,30,1,3,0.05,0.95,0.8848832988461235,17,82.0,0,83.0,0,82.0,0,84.0,1
2255,max_effective,30,30,1,3,0.05,0.95,0.9095688321658028,16,75.0,0,75.0,0,78.0,1,76.0,0
2256,max_effective,30,30,1,3,0.05,0.95,0.9276991897237876,17,79.0,0,80.0,0,82.0,0,87.0,1
2257,max_effective,30,30,1,3,0.05,0.95,0.9217618817900868,26,86.0,0,86.0,0,85.0,0,87.0,1
2258,max_effective,30,30,1,3,0.05,0.95,0.8962452538821404,18,82.0,0,82.0,0,79.0,0,84.0,1
2259,max_effective,30,30,1,3,0.05,0.95,0.9304357275389776,15,74.0,0,76.0,1,73.0,0,73.0,0
2260,max_effective,30,30,1,3,0.05,0.95,0.9169683414066824,18,75.0,0,76.0,0,83.0,1,83.0,1
2261,max_effective,30,30,1,3,0.05,0.95,0.9318699897016208,12,79.0,0,81.0,0,82.0,0,83.0,1
2262,max_effective,30,30,1,3,0.05,0.95,0.9320097989037184,29,79.0,0,81.0,0,83.0,0,89.0,1
2263,max_effective,30,30,1,3,0.05,0.95,0.9218502886455238,21,73.0,0,75.0,0,77.0,0,83.0,1
2264,max_effective,30,30,1,3,0.05,0.95,0.913299299447302,5,57.0,1,57.0,1,57.0,1,57.0,1
2265,max_effective,30,30,1,3,0.05,0.95,0.8991158671705518,17,77.0,0,80.0,0,83.0,1,81.0,0
2266,max_effective,30,30,1,3,0.05,0.95,0.926209445243262,6,51.0,1,51.0,1,51.0,1,51.0,1
2267,max_effective,30,30,1,3,0.05,0.95,0.9366529182641928,22,83.0,0,83.0,0,87.0,1,84.0,0
2268,max_effective,30,30,1,3,0.05,0.95,0.9466589943898818,12,78.0,0,79.0,1,76.0,0,77.0,0
2269,max_effective,30,30,1,3,0.05,0.95,0.940729454106141,59,67.0,0,75.0,0,76.0,0,81.0,1
2270,max_effective,30,30,1,3,0.05,0.95,0.9448352010990212,85,83.0,0,83.0,0,86.0,1,84.0,0
2271,max_effective,30,30,1,3,0.05,0.95,0.9332797774567432,19,69.0,0,69.0,0,76.0,0,80.0,1
2272,max_effective,30,30,1,3,0.05,0.95,0.8469267580421991,7,57.0,1,57.0,1,57.0,1,57.0,1
2273,max_effective,30,30,1,3,0.05,0.95,0.9338020098578674,8,70.0,1,70.0,1,69.0,0,70.0,1
2274,max_effective,30,30,1,3,0.05,0.95,0.9461918402709456,17,74.0,0,75.0,1,75.0,1,75.0,1
2275,max_effective,30,30,1,3,0.05,0.95,0.945985655720644,52,78.0,0,81.0,0,85.0,1,85.0,1
2276,max_effective,30,30,1,3,0.05,0.95,0.880772971254441,8,71.0,1,71.0,1,71.0,1,70.0,0
2277,max_effective,30,30,1,3,0.05,0.95,0.9279017501696244,28,81.0,0,84.0,1,81.0,0,81.0,0
2278,max_effective,30,30,1,3,0.05,0.95,0.9268786833139392,11,73.0,0,74.0,1,74.0,1,72.0,0
2279,max_effective,30,30,1,3,0.05,0.95,0.929679089233518,14,79.0,0,81.0,0,84.0,1,84.0,1
2280,max_effective,30,30,1,3,0.05,0.95,0.9360060308780134,27,77.0,0,80.0,0,83.0,0,84.0,1
2281,max_effective,30,30,1,3,0.05,0.95,0.9196377757048632,6,61.0,1,61.0,1,61.0,1,61.0,1
2282,max_effective,30,30,1,3,0.05,0.95,0.9316647866899392,10,78.0,1,78.0,1,73.0,0,74.0,0
2283,max_effective,30,30,1,3,0.05,0.95,0.9498268080347608,12,79.0,0,83.0,0,85.0,1,83.0,0
2284,max_effective,30,30,1,3,0.05,0.95,0.9446908510552732,12,65.0,1,65.0,1,65.0,1,65.0,1
2285,max_effective,30,30,1,3,0.05,0.95,0.947544524955694,40,81.0,0,79.0,0,82.0,0,86.0,1
2286,max_effective,30,30,1,3,0.05,0.95,0.9169102891589856,23,75.0,0,76.0,0,73.0,0,83.0,1
2287,max_effective,30,30,1,3,0.05,0.95,0.9341166756295184,23,83.0,0,82.0,0,87.0,1,85.0,0
2288,max_effective,30,30,1,3,0.05,0.95,0.9492993245040494,31,78.0,0,80.0,0,86.0,0,89.0,1
2289,max_effective,30,30,1,3,0.05,0.95,0.9405009990255632,50,80.0,0,81.0,0,81.0,0,84.0,1
2290,max_effective,30,30,1,3,0.05,0.95,0.9293834422089976,44,75.0,0,78.0,0,81.0,0,87.0,1
2291,max_effective,30,30,1,3,0.05,0.95,0.9485180483805956,24,78.0,0,77.0,0,82.0,1,75.0,0
2292,max_effective,30,30,1,3,0.05,0.95,0.8940897823372684,15,71.0,0,74.0,0,77.0,1,77.0,1
2293,max_effective,30,30,1,3,0.05,0.95,0.947083743620048,29,83.0,0,84.0,0,84.0,0,86.0,1
2294,max_effective,30,30,1,3,0.05,0.95,0.9415842939945576,37,80.0,0,81.0,0,85.0,1,83.0,0
2295,max_effective,30,30,1,3,0.05,0.95,0.9455125519298088,17,77.0,0,80.0,0,84.0,1,82.0,0
2296,max_effective,30,30,1,3,0.05,0.95,0.9290284330089948,28,78.0,0,78.0,0,85.0,0,86.0,1
2297,max_effective,30,30,1,3,0.05,0.95,0.9223954624061804,45,80.0,0,83.0,0,87.0,0,89.0,1
2298,max_effective,30,30,1,3,0.05,0.95,0.9339372495709906,10,75.0,0,75.0,0,76.0,0,78.0,1
2299,max_effective,30,30,1,3,0.05,0.95,0.9229874259225012,8,65.0,1,65.0,1,64.0,0,63.0,0
2300,max_effective,30,30,1,3,0.05,0.95,0.8961920555069867,8,60.0,1,60.0,1,60.0,1,60.0,1
2301,max_effective,30,30,1,3,0.05,0.95,0.9390450402063047,21,70.0,0,71.0,0,74.0,0,78.0,1
2302,max_effective,30,30,1,3,0.05,0.95,0.9409706311985556,10,74.0,0,75.0,0,76.0,1,76.0,1
2303,max_effective,30,30,1,3,0.05,0.95,0.9272564298092214,22,83.0,0,83.0,0,88.0,1,87.0,0
2304,max_effective,30,30,1,3,0.05,0.95,0.94693573535239,41,81.0,0,83.0,0,88.0,0,90.0,1
2305,max_effective,30,30,1,3,0.05,0.95,0.9334786115665664,9,75.0,1,73.0,0,72.0,0,73.0,0
2306,max_effective,30,30,1,3,0.05,0.95,0.9276871396154396,17,64.0,1,64.0,1,64.0,1,62.0,0
2307,max_effective,30,30,1,3,0.05,0.95,0.8835733522722223,15,74.0,0,75.0,0,76.0,0,78.0,1
2308,max_effective,30,30,1,3,0.05,0.95,0.8684659099855968,9,60.0,1,60.0,1,60.0,1,60.0,1
2309,max_effective,30,30,1,3,0.05,0.95,0.8800401415324551,11,82.0,0,83.0,0,85.0,1,81.0,0
2310,max_effective,30,30,1,3,0.05,0.95,0.9325854423734246,32,78.0,0,83.0,0,80.0,0,87.0,1
2311,max_effective,30,30,1,3,0.05,0.95,0.94836550746657,12,74.0,0,75.0,0,81.0,1,78.0,0
2312,max_effective,30,30,1,3,0.05,0.95,0.9429466398072432,13,61.0,1,61.0,1,61.0,1,61.0,1
2313,max_effective,30,30,1,3,0.05,0.95,0.924131457249229,10,80.0,0,82.0,1,81.0,0,81.0,0
2314,max_effective,30,30,1,3,0.05,0.95,0.910661795452095,18,61.0,1,61.0,1,61.0,1,61.0,1
2315,max_effective,30,30,1,3,0.05,0.95,0.8704222046161499,9,69.0,1,69.0,1,67.0,0,68.0,0
2316,max_effective,30,30,1,3,0.05,0.95,0.9466603523951512,12,81.0,0,81.0,0,83.0,1,81.0,0
2317,max_effective,30,30,1,3,0.05,0.95,0.9420578307677794,48,85.0,0,86.0,0,90.0,1,90.0,1
2318,max_effective,30,30,1,3,0.05,0.95,0.9304715245471648,23,73.0,0,76.0,0,78.0,1,76.0,0
2319,max_effective,30,30,1,3,0.05,0.95,0.9265962365589836,24,71.0,0,74.0,0,85.0,1,82.0,0
2320,max_effective,30,30,1,3,0.05,0.95,0.9316940948900068,19,73.0,0,77.0,0,79.0,1,76.0,0
2321,max_effective,30,30,1,3,0.05,0.95,0.925961616368361,10,59.0,1,59.0,1,59.0,1,59.0,1
2322,max_effective,30,30,1,3,0.05,0.95,0.9466710745897436,16,79.0,1,79.0,1,74.0,0,76.0,0
2323,max_effective,30,30,1,3,0.05,0.95,0.9219427202773264,4,50.0,1,50.0,1,50.0,1,50.0,1
2324,max_effective,30,30,1,3,0.05,0.95,0.9475084683686474,50,74.0,0,78.0,0,77.0,0,82.0,1
2325,max_effective,30,30,1,3,0.05,0.95,0.9412640176518776,56,82.0,0,83.0,0,82.0,0,85.0,1
2326,max_effective,30,30,1,3,0.05,0.95,0.9387745969597728,20,70.0,0,77.0,0,81.0,1,77.0,0
2327,max_effective,30,30,1,3,0.05,0.95,0.9483603308217504,9,78.0,1,78.0,1,73.0,0,75.0,0
2328,max_effective,30,30,1,3,0.05,0.95,0.9396942559267726,14,76.0,0,76.0,0,79.0,0,80.0,1
2329,max_effective,30,30,1,3,0.05,0.95,0.9476819866021948,34,79.0,0,82.0,0,88.0,1,88.0,1
2330,max_effective,30,30,1,3,0.05,0.95,0.9204316490196502,7,56.0,1,56.0,1,56.0,1,56.0,1
2331,max_effective,30,30,1,3,0.05,0.95,0.9224908707575874,13,79.0,1,79.0,1,79.0,1,79.0,1
2332,max_effective,30,30,1,3,0.05,0.95,0.9412094418744438,11,69.0,0,70.0,1,68.0,0,69.0,0
2333,max_effective,30,30,1,3,0.05,0.95,0.9092832644512988,42,73.0,0,77.0,0,81.0,0,83.0,1
2334,max_effective,30,30,1,3,0.05,0.95,0.893089553520547,20,72.0,0,76.0,0,74.0,0,78.0,1
2335,max_effective,30,30,1,3,0.05,0.95,0.9458178677941588,29,88.0,0,89.0,1,89.0,1,89.0,1
2336,max_effective,30,30,1,3,0.05,0.95,0.9361763407804764,61,80.0,0,82.0,0,87.0,1,84.0,0
2337,max_effective,30,30,1,3,0.05,0.95,0.918665486717114,11,73.0,1,73.0,1,72.0,0,70.0,0
2338,max_effective,30,30,1,3,0.05,0.95,0.9201917429037884,17,78.0,1,78.0,1,77.0,0,78.0,1
2339,max_effective,30,30,1,3,0.05,0.95,0.9158486814015836,8,72.0,0,72.0,0,73.0,1,71.0,0
2340,max_effective,30,30,1,3,0.05,0.95,0.9193837365015198,8,51.0,1,51.0,1,51.0,1,51.0,1
2341,max_effective,30,30,1,3,0.05,0.95,0.9059725918603642,8,58.0,1,58.0,1,58.0,1,58.0,1
2342,max_effective,30,30,1,3,0.05,0.95,0.9274915427578052,16,80.0,1,78.0,0,74.0,0,73.0,0
2343,max_effective,30,30,1,3,0.05,0.95,0.9435303871967023,35,79.0,0,82.0,0,82.0,0,84.0,1
2344,max_effective,30,30,1,3,0.05,0.95,0.944713214218963,25,78.0,0,79.0,0,87.0,1,84.0,0
2345,max_effective,30,30,1,3,0.05,0.95,0.9078000264111548,20,86.0,0,88.0,1,85.0,0,85.0,0
2346,max_effective,30,30,1,3,0.05,0.95,0.9087451053735786,16,76.0,0,77.0,0,75.0,0,81.0,1
2347,max_effective,30,30,1,3,0.05,0.95,0.9162243734712796,16,73.0,0,73.0,0,81.0,0,83.0,1
2348,max_effective,30,30,1,3,0.05,0.95,0.8445022208432921,9,51.0,1,51.0,1,51.0,1,51.0,1
2349,max_effective,30,30,1,3,0.05,0.95,0.9192584513535292,19,83.0,0,84.0,1,81.0,0,79.0,0
2350,max_effective,30,30,1,3,0.05,0.95,0.8795064764114057,9,81.0,1,80.0,0,76.0,0,75.0,0
2351,max_effective,30,30,1,3,0.05,0.95,0.8547495544675751,11,70.0,1,70.0,1,70.0,1,70.0,1
2352,max_effective,30,30,1,3,0.05,0.95,0.9181038156231428,19,82.0,0,84.0,0,86.0,1,85.0,0
2353,max_effective,30,30,1,3,0.05,0.95,0.8206267103707399,7,60.0,1,60.0,1,60.0,1,60.0,1
2354,max_effective,30,30,1,3,0.05,0.95,0.945909504674742,72,64.0,0,76.0,0,79.0,0,84.0,1
2355,max_effective,30,30,1,3,0.05,0.95,0.9099307254118648,13,80.0,0,81.0,0,83.0,1,82.0,0
2356,max_effective,30,30,1,3,0.05,0.95,0.9111203400738468,23,71.0,0,73.0,1,73.0,1,71.0,0
2357,max_effective,30,30,1,3,0.05,0.95,0.9210687504872412,13,73.0,0,75.0,1,74.0,0,73.0,0
2358,max_effective,30,30,1,3,0.05,0.95,0.9430327537142308,19,81.0,0,82.0,1,82.0,1,82.0,1
2359,max_effective,30,30,1,3,0.05,0.95,0.9292340712123116,23,83.0,0,83.0,0,86.0,1,86.0,1
2360,max_effective,30,30,1,3,0.05,0.95,0.9117985364743892,15,86.0,1,86.0,1,82.0,0,81.0,0
2361,max_effective,30,30,1,3,0.05,0.95,0.8048767097004654,4,51.0,1,51.0,1,51.0,1,51.0,1
2362,max_effective,30,30,1,3,0.05,0.95,0.9102997425414858,14,82.0,0,83.0,0,80.0,0,85.0,1
2363,max_effective,30,30,1,3,0.05,0.95,0.9306040442662136,10,72.0,1,72.0,1,72.0,1,70.0,0
2364,max_effective,30,30,1,3,0.05,0.95,0.9022000584335792,36,77.0,0,78.0,0,80.0,1,79.0,0
2365,max_effective,30,30,1,3,0.05,0.95,0.9036928021194884,10,64.0,0,65.0,1,65.0,1,65.0,1
2366,max_effective,30,30,1,3,0.05,0.95,0.9179688501507876,17,66.0,0,67.0,0,71.0,1,71.0,1
2367,max_effective,30,30,1,3,0.05,0.95,0.936969653443021,36,76.0,0,81.0,0,85.0,1,85.0,1
2368,max_effective,30,30,1,3,0.05,0.95,0.8931805784279517,6,68.0,1,67.0,0,67.0,0,66.0,0
2369,max_effective,30,30,1,3,0.05,0.95,0.9420820897574228,14,72.0,0,80.0,1,77.0,0,76.0,0
2370,max_effective,30,30,1,3,0.05,0.95,0.9336188910887148,24,87.0,1,87.0,1,86.0,0,87.0,1
2371,max_effective,30,30,1,3,0.05,0.95,0.9015245299193412,24,82.0,0,84.0,0,87.0,1,86.0,0
2372,max_effective,30,30,1,3,0.05,0.95,0.9061826092222346,15,75.0,0,78.0,0,77.0,0,79.0,1
2373,max_effective,30,30,1,3,0.05,0.95,0.9425322540212736,53,84.0,0,84.0,0,88.0,1,87.0,0
2374,max_effective,30,30,1,3,0.05,0.95,0.9491291812201154,7,73.0,1,73.0,1,73.0,1,72.0,0
2375,max_effective,30,30,1,3,0.05,0.95,0.9468020851555596,15,75.0,0,77.0,1,75.0,0,75.0,0
2376,max_effective,30,30,1,3,0.05,0.95,0.9161833610195208,32,76.0,0,77.0,0,77.0,0,78.0,1
2377,max_effective,30,30,1,3,0.05,0.95,0.9323415528671188,14,76.0,0,76.0,0,81.0,0,83.0,1
2378,max_effective,30,30,1,3,0.05,0.95,0.9382602285296346,35,79.0,0,80.0,1,80.0,1,78.0,0
2379,max_effective,30,30,1,3,0.05,0.95,0.9302610190822754,20,86.0,0,87.0,0,88.0,0,90.0,1
2380,max_effective,30,30,1,3,0.05,0.95,0.905474497638332,32,80.0,0,80.0,0,85.0,1,84.0,0
2381,max_effective,30,30,1,3,0.05,0.95,0.928990848903906,14,69.0,0,71.0,1,71.0,1,71.0,1
2382,max_effective,30,30,1,3,0.05,0.95,0.8585757731672928,15,67.0,1,67.0,1,67.0,1,67.0,1
2383,max_effective,30,30,1,3,0.05,0.95,0.9490356821337252,20,75.0,0,80.0,1,75.0,0,75.0,0
2384,max_effective,30,30,1,3,0.05,0.95,0.9445413109397716,32,75.0,0,76.0,0,76.0,0,77.0,1
2385,max_effective,30,30,1,3,0.05,0.95,0.9489567259678524,13,73.0,0,80.0,1,76.0,0,74.0,0
2386,max_effective,30,30,1,3,0.05,0.95,0.9071502202273296,21,80.0,0,85.0,0,86.0,0,87.0,1
2387,max_effective,30,30,1,3,0.05,0.95,0.936395468125298,14,80.0,0,81.0,1,80.0,0,81.0,1
2388,max_effective,30,30,1,3,0.05,0.95,0.8842096648861879,9,56.0,1,56.0,1,56.0,1,56.0,1
2389,max_effective,30,30,1,3,0.05,0.95,0.940907182031634,33,75.0,0,79.0,0,77.0,0,84.0,1
2390,max_effective,30,30,1,3,0.05,0.95,0.9218639567720546,9,55.0,1,55.0,1,55.0,1,55.0,1
2391,max_effective,30,30,1,3,0.05,0.95,0.9423749719825352,52,78.0,0,81.0,0,83.0,0,89.0,1
2392,max_effective,30,30,1,3,0.05,0.95,0.9217244312904964,30,82.0,0,84.0,1,84.0,1,83.0,0
2393,max_effective,30,30,1,3,0.05,0.95,0.8885910386674177,21,77.0,0,77.0,0,79.0,1,76.0,0
2394,max_effective,30,30,1,3,0.05,0.95,0.9429961237660448,14,81.0,0,80.0,0,77.0,0,84.0,1
2395,max_effective,30,30,1,3,0.05,0.95,0.9488558024987674,30,74.0,0,78.0,0,85.0,0,89.0,1
2396,max_effective,30,30,1,3,0.05,0.95,0.9205549917277038,10,74.0,0,77.0,1,76.0,0,74.0,0
2397,max_effective,30,30,1,3,0.05,0.95,0.8997524212847183,14,71.0,0,70.0,0,72.0,1,72.0,1
2398,max_effective,30,30,1,3,0.05,0.95,0.8870477212383647,22,65.0,0,70.0,0,74.0,0,76.0,1
2399,max_effective,30,30,1,3,0.05,0.95,0.9355996214047324,13,72.0,0,72.0,0,71.0,0,75.0,1
2400,max_effective,30,30,1,3,0.05,0.95,0.938041203038786,33,84.0,0,84.0,0,86.0,0,87.0,1
2401,max_effective,30,30,1,3,0.05,0.95,0.948755549884818,7,74.0,1,74.0,1,72.0,0,74.0,1
2402,max_effective,30,30,1,3,0.05,0.95,0.9346480338673218,38,83.0,0,86.0,0,89.0,1,87.0,0
2403,max_effective,30,30,1,3,0.05,0.95,0.9191598867588946,27,83.0,0,84.0,0,86.0,1,84.0,0
2404,max_effective,30,30,1,3,0.05,0.95,0.936618551827332,15,80.0,0,82.0,1,81.0,0,82.0,1
2405,max_effective,30,30,1,3,0.05,0.95,0.885840792525168,13,68.0,0,69.0,1,67.0,0,67.0,0
2406,max_effective,30,30,1,3,0.05,0.95,0.9324309546043305,29,85.0,0,86.0,1,85.0,0,82.0,0
2407,max_effective,30,30,1,3,0.05,0.95,0.9364822155538184,21,79.0,0,80.0,0,84.0,1,84.0,1
2408,max_effective,30,30,1,3,0.05,0.95,0.9498180515471524,39,80.0,0,82.0,0,87.0,1,85.0,0
2409,max_effective,30,30,1,3,0.05,0.95,0.9175077577027302,24,80.0,0,80.0,0,83.0,0,84.0,1
2410,max_effective,30,30,1,3,0.05,0.95,0.94938266521723,21,82.0,0,85.0,1,83.0,0,81.0,0
2411,max_effective,30,30,1,3,0.05,0.95,0.907268924979335,26,68.0,0,69.0,0,70.0,1,68.0,0
2412,max_effective,30,30,1,3,0.05,0.95,0.9290274182686904,50,81.0,0,83.0,0,87.0,1,87.0,1
2413,max_effective,30,30,1,3,0.05,0.95,0.9048738790532588,14,74.0,0,76.0,1,75.0,0,76.0,1
2414,max_effective,30,30,1,3,0.05,0.95,0.9408841210595134,66,76.0,0,80.0,0,85.0,0,86.0,1
2415,max_effective,30,30,1,3,0.05,0.95,0.8912750504450034,18,74.0,0,80.0,0,81.0,0,82.0,1
2416,max_effective,30,30,1,3,0.05,0.95,0.9316099287966744,14,67.0,1,67.0,1,67.0,1,66.0,0
2417,max_effective,30,30,1,3,0.05,0.95,0.936601173653798,32,80.0,0,82.0,0,82.0,0,84.0,1
2418,max_effective,30,30,1,3,0.05,0.95,0.9162246611484396,23,81.0,1,81.0,1,80.0,0,81.0,1
2419,max_effective,30,30,1,3,0.05,0.95,0.9389097948526832,34,83.0,0,83.0,0,88.0,1,88.0,1
2420,max_effective,30,30,1,3,0.05,0.95,0.8163011519432138,9,67.0,1,67.0,1,67.0,1,67.0,1
2421,max_effective,30,30,1,3,0.05,0.95,0.8657862497518443,10,77.0,0,78.0,1,76.0,0,75.0,0
2422,max_effective,30,30,1,3,0.05,0.95,0.8654699061163956,10,73.0,0,73.0,0,75.0,1,75.0,1
2423,max_effective,30,30,1,3,0.05,0.95,0.9367129096150104,18,84.0,0,84.0,0,86.0,1,86.0,1
2424,max_effective,30,30,1,3,0.05,0.95,0.8693289162901677,13,79.0,0,81.0,0,85.0,0,86.0,1
2425,max_effective,30,30,1,3,0.05,0.95,0.9442757050811104,28,77.0,0,80.0,0,81.0,0,83.0,1
2426,max_effective,30,30,1,3,0.05,0.95,0.9414966415961664,15,75.0,0,78.0,0,82.0,1,79.0,0
2427,max_effective,30,30,1,3,0.05,0.95,0.9243800902639074,19,77.0,1,75.0,0,77.0,1,75.0,0
2428,max_effective,30,30,1,3,0.05,0.95,0.915607608382005,16,82.0,0,83.0,0,86.0,1,86.0,1
2429,max_effective,30,30,1,3,0.05,0.95,0.8868154687955386,11,67.0,1,67.0,1,67.0,1,67.0,1
2430,max_effective,30,30,1,3,0.05,0.95,0.9463515300045992,27,74.0,0,75.0,0,81.0,1,81.0,1
2431,max_effective,30,30,1,3,0.05,0.95,0.9050529587301576,36,84.0,0,85.0,0,87.0,1,86.0,0
2432,max_effective,30,30,1,3,0.05,0.95,0.9468203838000424,18,77.0,0,78.0,0,85.0,1,82.0,0
2433,max_effective,30,30,1,3,0.05,0.95,0.9382526644561244,13,79.0,0,77.0,0,76.0,0,80.0,1
2434,max_effective,30,30,1,3,0.05,0.95,0.949171340046192,25,82.0,0,81.0,0,85.0,0,88.0,1
2435,max_effective,30,30,1,3,0.05,0.95,0.9304324325980672,22,77.0,0,78.0,0,84.0,0,86.0,1
2436,max_effective,30,30,1,3,0.05,0.95,0.932466090066415,10,65.0,1,65.0,1,65.0,1,65.0,1
2437,max_effective,30,30,1,3,0.05,0.95,0.9378916424693858,39,75.0,0,80.0,0,85.0,1,85.0,1
2438,max_effective,30,30,1,3,0.05,0.95,0.9477467705230368,20,74.0,0,77.0,0,85.0,1,83.0,0
2439,max_effective,30,30,1,3,0.05,0.95,0.9300571608652488,52,86.0,0,86.0,0,88.0,1,88.0,1
2440,max_effective,30,30,1,3,0.05,0.95,0.9338159123633116,25,82.0,0,83.0,0,85.0,0,88.0,1
2441,max_effective,30,30,1,3,0.05,0.95,0.9205005981174924,14,73.0,0,75.0,0,80.0,1,80.0,1
2442,max_effective,30,30,1,3,0.05,0.95,0.9366835164536604,12,72.0,0,73.0,1,72.0,0,72.0,0
2443,max_effective,30,30,1,3,0.05,0.95,0.9284444971415244,24,76.0,0,77.0,0,79.0,0,84.0,1
2444,max_effective,30,30,1,3,0.05,0.95,0.914076489134626,30,83.0,0,85.0,0,87.0,0,89.0,1
2445,max_effective,30,30,1,3,0.05,0.95,0.9474443756514976,65,84.0,0,84.0,0,86.0,0,87.0,1
2446,max_effective,30,30,1,3,0.05,0.95,0.9381785237083418,20,82.0,0,83.0,0,87.0,1,83.0,0
2447,max_effective,30,30,1,3,0.05,0.95,0.9130633604193658,28,75.0,0,80.0,1,80.0,1,80.0,1
2448,max_effective,30,30,1,3,0.05,0.95,0.9392852574932012,14,81.0,0,82.0,0,83.0,1,80.0,0
2449,max_effective,30,30,1,3,0.05,0.95,0.947901197285689,20,82.0,0,82.0,0,87.0,0,89.0,1
2450,max_effective,30,30,1,3,0.05,0.95,0.9076730189422704,9,70.0,1,70.0,1,68.0,0,67.0,0
2451,max_effective,30,30,1,3,0.05,0.95,0.9351953355137592,18,72.0,1,72.0,1,72.0,1,72.0,1
2452,max_effective,30,30,1,3,0.05,0.95,0.8801139620810665,22,75.0,0,77.0,0,80.0,0,83.0,1
2453,max_effective,30,30,1,3,0.05,0.95,0.9127043998820428,31,70.0,0,73.0,0,83.0,1,83.0,1
2454,max_effective,30,30,1,3,0.05,0.95,0.8405027562895081,13,67.0,0,72.0,1,71.0,0,71.0,0
2455,max_effective,30,30,1,3,0.05,0.95,0.925717607640396,27,66.0,0,73.0,0,73.0,0,79.0,1
2456,max_effective,30,30,1,3,0.05,0.95,0.9238082574097632,14,82.0,0,84.0,1,80.0,0,83.0,0
2457,max_effective,30,30,1,3,0.05,0.95,0.892137289331311,21,72.0,0,74.0,0,73.0,0,78.0,1
2458,max_effective,30,30,1,3,0.05,0.95,0.8952102183818682,7,72.0,1,72.0,1,70.0,0,71.0,0
2459,max_effective,30,30,1,3,0.05,0.95,0.9467869798382657,22,79.0,0,81.0,0,88.0,1,87.0,0
2460,max_effective,30,30,1,3,0.05,0.95,0.8874104331623281,14,79.0,0,80.0,0,82.0,1,81.0,0
2461,max_effective,30,30,1,3,0.05,0.95,0.9493909887443714,32,82.0,0,82.0,0,86.0,1,83.0,0
2462,max_effective,30,30,1,3,0.05,0.95,0.943545098332971,14,79.0,0,80.0,0,82.0,1,81.0,0
2463,max_effective,30,30,1,3,0.05,0.95,0.9251158319724172,16,81.0,0,83.0,0,86.0,1,85.0,0
2464,max_effective,30,30,1,3,0.05,0.95,0.94849785736371,15,77.0,0,77.0,0,79.0,0,81.0,1
2465,max_effective,30,30,1,3,0.05,0.95,0.917378102692738,37,83.0,0,82.0,0,79.0,0,84.0,1
2466,max_effective,30,30,1,3,0.05,0.95,0.9490332523371038,21,84.0,0,85.0,0,87.0,1,87.0,1
2467,max_effective,30,30,1,3,0.05,0.95,0.9263055464325912,17,78.0,0,78.0,0,81.0,1,81.0,1
2468,max_effective,30,30,1,3,0.05,0.95,0.8991522662710667,18,83.0,0,84.0,0,86.0,1,86.0,1
2469,max_effective,30,30,1,3,0.05,0.95,0.942459854016291,25,81.0,0,82.0,0,85.0,0,86.0,1
2470,max_effective,30,30,1,3,0.05,0.95,0.9030993214304736,7,62.0,1,62.0,1,62.0,1,60.0,0
2471,max_effective,30,30,1,3,0.05,0.95,0.9296382358082113,22,73.0,0,74.0,0,81.0,0,86.0,1
2472,max_effective,30,30,1,3,0.05,0.95,0.9353685542812504,17,79.0,0,82.0,0,83.0,1,83.0,1
2473,max_effective,30,30,1,3,0.05,0.95,0.9037218000707692,15,83.0,0,84.0,0,86.0,1,86.0,1
2474,max_effective,30,30,1,3,0.05,0.95,0.9466331951800552,21,77.0,0,81.0,0,85.0,1,82.0,0
2475,max_effective,30,30,1,3,0.05,0.95,0.9007595820653258,19,82.0,0,83.0,1,83.0,1,83.0,1
2476,max_effective,30,30,1,3,0.05,0.95,0.9282982773134985,27,80.0,0,80.0,0,82.0,0,84.0,1
2477,max_effective,30,30,1,3,0.05,0.95,0.8793654086862922,27,80.0,0,82.0,0,81.0,0,87.0,1
2478,max_effective,30,30,1,3,0.05,0.95,0.8400488667399695,7,62.0,1,62.0,1,61.0,0,61.0,0
2479,max_effective,30,30,1,3,0.05,0.95,0.8966349819993976,13,76.0,1,76.0,1,74.0,0,73.0,0
2480,max_effective,30,30,1,3,0.05,0.95,0.9344913119992744,18,67.0,0,70.0,0,75.0,1,73.0,0
2481,max_effective,30,30,1,3,0.05,0.95,0.9254226124639006,4,47.0,1,47.0,1,47.0,1,47.0,1
2482,max_effective,30,30,1,3,0.05,0.95,0.9393244926605872,30,72.0,0,74.0,0,80.0,0,84.0,1
2483,max_effective,30,30,1,3,0.05,0.95,0.9147030020822228,9,74.0,0,75.0,1,71.0,0,71.0,0
2484,max_effective,30,30,1,3,0.05,0.95,0.7741553928134708,7,53.0,1,53.0,1,53.0,1,53.0,1
2485,max_effective,30,30,1,3,0.05,0.95,0.9431020571166748,34,67.0,0,69.0,0,77.0,0,85.0,1
2486,max_effective,30,30,1,3,0.05,0.95,0.9004965492388678,10,73.0,0,73.0,0,74.0,1,74.0,1
2487,max_effective,30,30,1,3,0.05,0.95,0.9105957528042716,24,83.0,0,82.0,0,85.0,1,85.0,1
2488,max_effective,30,30,1,3,0.05,0.95,0.938735617591244,73,70.0,0,72.0,0,82.0,1,81.0,0
2489,max_effective,30,30,1,3,0.05,0.95,0.947420312462604,16,77.0,0,81.0,1,80.0,0,79.0,0
2490,max_effective,30,30,1,3,0.05,0.95,0.8317754165273787,6,62.0,1,62.0,1,62.0,1,62.0,1
2491,max_effective,30,30,1,3,0.05,0.95,0.9318564335632868,24,83.0,0,85.0,1,84.0,0,82.0,0
2492,max_effective,30,30,1,3,0.05,0.95,0.94078891298265,22,76.0,0,77.0,0,79.0,0,80.0,1
2493,max_effective,30,30,1,3,0.05,0.95,0.936164512687376,12,69.0,0,70.0,1,69.0,0,69.0,0
2494,max_effective,30,30,1,3,0.05,0.95,0.9195384926050671,18,77.0,0,78.0,1,71.0,0,68.0,0
2495,max_effective,30,30,1,3,0.05,0.95,0.8659643834680646,16,63.0,0,64.0,0,65.0,1,65.0,1
2496,max_effective,30,30,1,3,0.05,0.95,0.9369714231131636,11,57.0,1,57.0,1,57.0,1,57.0,1
2497,max_effective,30,30,1,3,0.05,0.95,0.8133439386680126,13,66.0,0,67.0,1,67.0,1,66.0,0
2498,max_effective,30,30,1,3,0.05,0.95,0.9455600481967444,21,72.0,0,78.0,0,82.0,0,84.0,1
2499,max_effective,30,30,1,3,0.05,0.95,0.9431168197971918,33,84.0,0,83.0,0,85.0,1,85.0,1
2500,max_effective,30,30,1,3,0.05,0.95,0.9354526225562708,22,77.0,0,83.0,1,83.0,1,80.0,0
2501,max_effective,30,30,1,3,0.05,0.95,0.915312154615626,13,65.0,1,65.0,1,65.0,1,64.0,0
2502,max_effective,30,30,1,3,0.05,0.95,0.9284043681969956,9,75.0,1,74.0,0,72.0,0,73.0,0
2503,max_effective,30,30,1,3,0.05,0.95,0.938847301980658,14,78.0,0,79.0,0,78.0,0,81.0,1
2504,max_effective,30,30,1,3,0.05,0.95,0.8715899534935238,7,57.0,1,57.0,1,57.0,1,57.0,1
2505,max_effective,30,30,1,3,0.05,0.95,0.8958376874381176,8,52.0,1,52.0,1,52.0,1,52.0,1
2506,max_effective,30,30,1,3,0.05,0.95,0.9101015877521166,28,82.0,0,83.0,0,86.0,1,85.0,0
2507,max_effective,30,30,1,3,0.05,0.95,0.9268898169559668,24,76.0,0,79.0,0,84.0,1,84.0,1
2508,max_effective,30,30,1,3,0.05,0.95,0.8913506426212319,7,55.0,1,55.0,1,55.0,1,55.0,1
2509,max_effective,30,30,1,3,0.05,0.95,0.9498303902749178,42,72.0,0,73.0,0,80.0,1,79.0,0
2510,max_effective,30,30,1,3,0.05,0.95,0.9441918791174192,13,77.0,0,79.0,0,85.0,1,83.0,0
2511,max_effective,30,30,1,3,0.05,0.95,0.9432624149967028,24,81.0,0,82.0,0,82.0,0,87.0,1
2512,max_effective,30,30,1,3,0.05,0.95,0.9487284297872788,36,88.0,0,88.0,0,90.0,1,90.0,1
2513,max_effective,30,30,1,3,0.05,0.95,0.8931270291438455,14,77.0,0,80.0,0,79.0,0,85.0,1
2514,max_effective,30,30,1,3,0.05,0.95,0.9415799603294774,17,79.0,0,83.0,1,76.0,0,74.0,0
2515,max_effective,30,30,1,3,0.05,0.95,0.9413705289326312,17,70.0,0,70.0,0,74.0,1,72.0,0
2516,max_effective,30,30,1,3,0.05,0.95,0.943665231457926,17,73.0,0,72.0,0,74.0,1,73.0,0
2517,max_effective,30,30,1,3,0.05,0.95,0.9440731675886064,21,81.0,0,84.0,0,87.0,0,88.0,1
2518,max_effective,30,30,1,3,0.05,0.95,0.9314378491215224,42,75.0,0,75.0,0,76.0,0,82.0,1
2519,max_effective,30,30,1,3,0.05,0.95,0.8411897495978511,30,73.0,0,74.0,0,75.0,0,81.0,1
2520,max_effective,30,30,1,3,0.05,0.95,0.9343534143397314,27,69.0,1,69.0,1,69.0,1,69.0,1
2521,max_effective,30,30,1,3,0.05,0.95,0.94428937127255,13,69.0,0,70.0,0,71.0,1,71.0,1
2522,max_effective,30,30,1,3,0.05,0.95,0.8975142318883239,6,60.0,1,60.0,1,60.0,1,60.0,1
2523,max_effective,30,30,1,3,0.05,0.95,0.9486899094837584,25,81.0,0,81.0,0,82.0,1,81.0,0
2524,max_effective,30,30,1,3,0.05,0.95,0.93781464804575,84,76.0,0,80.0,0,86.0,0,88.0,1
2525,max_effective,30,30,1,3,0.05,0.95,0.9358544585504652,16,79.0,0,81.0,0,83.0,1,82.0,0
2526,max_effective,30,30,1,3,0.05,0.95,0.9496066983001692,7,57.0,1,57.0,1,57.0,1,57.0,1
2527,max_effective,30,30,1,3,0.05,0.95,0.93462329343414,28,76.0,0,76.0,0,79.0,0,83.0,1
2528,max_effective,30,30,1,3,0.05,0.95,0.9169793985817744,11,72.0,0,74.0,0,72.0,0,75.0,1
2529,max_effective,30,30,1,3,0.05,0.95,0.9077138902966772,7,72.0,1,72.0,1,71.0,0,71.0,0
2530,max_effective,30,30,1,3,0.05,0.95,0.941361013447378,17,80.0,0,81.0,0,85.0,1,84.0,0
2531,max_effective,30,30,1,3,0.05,0.95,0.917605302779332,60,73.0,0,73.0,0,74.0,0,78.0,1
2532,max_effective,30,30,1,3,0.05,0.95,0.8881365939863857,10,72.0,1,72.0,1,70.0,0,70.0,0
2533,max_effective,30,30,1,3,0.05,0.95,0.9405510712297066,50,84.0,0,86.0,0,87.0,0,89.0,1
2534,max_effective,30,30,1,3,0.05,0.95,0.9060451065203738,31,82.0,0,82.0,0,84.0,0,87.0,1
2535,max_effective,30,30,1,3,0.05,0.95,0.9074879401999404,11,56.0,1,56.0,1,56.0,1,56.0,1
2536,max_effective,30,30,1,3,0.05,0.95,0.8979529288926272,21,76.0,0,78.0,1,78.0,1,75.0,0
2537,max_effective,30,30,1,3,0.05,0.95,0.9457282673338352,23,74.0,0,76.0,0,82.0,1,81.0,0
2538,max_effective,30,30,1,3,0.05,0.95,0.9282448248499328,15,68.0,0,70.0,0,72.0,1,70.0,0
2539,max_effective,30,30,1,3,0.05,0.95,0.9289528282262866,7,49.0,1,49.0,1,49.0,1,49.0,1
2540,max_effective,30,30,1,3,0.05,0.95,0.9402253212106448,23,82.0,0,83.0,0,88.0,1,87.0,0
2541,max_effective,30,30,1,3,0.05,0.95,0.8873559769668901,24,79.0,0,80.0,1,79.0,0,79.0,0
2542,max_effective,30,30,1,3,0.05,0.95,0.922085330472422,11,85.0,0,86.0,1,83.0,0,84.0,0
2543,max_effective,30,30,1,3,0.05,0.95,0.9316825990982358,29,84.0,0,83.0,0,88.0,1,87.0,0
2544,max_effective,30,30,1,3,0.05,0.95,0.8658375672135714,14,73.0,0,75.0,0,76.0,0,78.0,1
2545,max_effective,30,30,1,3,0.05,0.95,0.938413193758783,19,77.0,0,82.0,0,80.0,0,86.0,1
2546,max_effective,30,30,1,3,0.05,0.95,0.9326189805621472,26,77.0,0,80.0,0,83.0,1,81.0,0
2547,max_effective,30,30,1,3,0.05,0.95,0.9154017822682972,32,84.0,1,84.0,1,84.0,1,82.0,0
2548,max_effective,30,30,1,3,0.05,0.95,0.8926985425808321,11,73.0,1,72.0,0,72.0,0,70.0,0
2549,max_effective,30,30,1,3,0.05,0.95,0.938424961856961,11,82.0,1,82.0,1,80.0,0,82.0,1
2550,max_effective,30,30,1,3,0.05,0.95,0.9321282255325604,33,80.0,0,82.0,0,87.0,1,83.0,0
2551,max_effective,30,30,1,3,0.05,0.95,0.9445261509425812,34,69.0,0,77.0,0,83.0,1,82.0,0
2552,max_effective,30,30,1,3,0.05,0.95,0.9297326308609396,20,77.0,0,79.0,0,81.0,1,79.0,0
2553,max_effective,30,30,1,3,0.05,0.95,0.9170992014361032,79,81.0,0,82.0,0,84.0,1,83.0,0
2554,max_effective,30,30,1,3,0.05,0.95,0.9496941692684312,25,78.0,0,83.0,0,85.0,1,84.0,0
2555,max_effective,30,30,1,3,0.05,0.95,0.9428853797746928,12,78.0,0,80.0,1,75.0,0,74.0,0
2556,max_effective,30,30,1,3,0.05,0.95,0.9266992081985076,52,77.0,0,81.0,1,81.0,1,81.0,1
2557,max_effective,30,30,1,3,0.05,0.95,0.937261610163202,33,76.0,0,81.0,0,85.0,0,87.0,1
2558,max_effective,30,30,1,3,0.05,0.95,0.9478958368438704,22,77.0,0,82.0,0,83.0,1,82.0,0
2559,max_effective,30,30,1,3,0.05,0.95,0.8476940056207423,7,55.0,1,55.0,1,55.0,1,55.0,1
2560,max_effective,30,30,1,3,0.05,0.95,0.9007132132834074,10,77.0,0,77.0,0,78.0,1,76.0,0
2561,max_effective,30,30,1,3,0.05,0.95,0.9367266815836088,16,62.0,1,62.0,1,62.0,1,62.0,1
2562,max_effective,30,30,1,3,0.05,0.95,0.9336852241721264,6,58.0,1,58.0,1,58.0,1,58.0,1
2563,max_effective,30,30,1,3,0.05,0.95,0.9437363312008188,12,73.0,0,75.0,0,76.0,1,74.0,0
2564,max_effective,30,30,1,3,0.05,0.95,0.8937599792150884,12,65.0,1,65.0,1,65.0,1,65.0,1
2565,max_effective,30,30,1,3,0.05,0.95,0.9496315210634114,10,73.0,0,74.0,1,73.0,0,73.0,0
2566,max_effective,30,30,1,3,0.05,0.95,0.91488465573251,11,79.0,0,80.0,1,80.0,1,80.0,1
2567,max_effective,30,30,1,3,0.05,0.95,0.9378189337970017,6,67.0,1,67.0,1,67.0,1,67.0,1
2568,max_effective,30,30,1,3,0.05,0.95,0.9418525825999834,42,76.0,0,82.0,0,86.0,0,87.0,1
2569,max_effective,30,30,1,3,0.05,0.95,0.9305522613573186,26,82.0,0,82.0,0,84.0,0,87.0,1
2570,max_effective,30,30,1,3,0.05,0.95,0.9463192060937492,16,70.0,0,71.0,1,68.0,0,70.0,0
2571,max_effective,30,30,1,3,0.05,0.95,0.9172331639334396,14,80.0,0,82.0,0,87.0,1,84.0,0
2572,max_effective,30,30,1,3,0.05,0.95,0.9328143145334192,35,86.0,0,87.0,0,88.0,1,87.0,0
2573,max_effective,30,30,1,3,0.05,0.95,0.9455113056032728,28,78.0,0,81.0,0,86.0,1,86.0,1
2574,max_effective,30,30,1,3,0.05,0.95,0.9417322867847252,49,78.0,0,79.0,0,87.0,1,85.0,0
2575,max_effective,30,30,1,3,0.05,0.95,0.83565759210353,8,55.0,1,55.0,1,55.0,1,55.0,1
2576,max_effective,30,30,1,3,0.05,0.95,0.9060584664903242,17,69.0,0,68.0,0,69.0,0,74.0,1
2577,max_effective,30,30,1,3,0.05,0.95,0.9469100102637092,32,73.0,0,76.0,0,85.0,1,82.0,0
2578,max_effective,30,30,1,3,0.05,0.95,0.9395558249580964,16,82.0,0,83.0,1,82.0,0,79.0,0
2579,max_effective,30,30,1,3,0.05,0.95,0.929435531387084,33,81.0,0,83.0,0,90.0,1,89.0,0
2580,max_effective,30,30,1,3,0.05,0.95,0.9450699988925224,23,73.0,0,75.0,0,75.0,0,83.0,1
2581,max_effective,30,30,1,3,0.05,0.95,0.925085083038554,9,70.0,0,72.0,1,72.0,1,69.0,0
2582,max_effective,30,30,1,3,0.05,0.95,0.9363822597666868,12,77.0,0,78.0,1,78.0,1,77.0,0
2583,max_effective,30,30,1,3,0.05,0.95,0.9235046875665432,11,60.0,1,60.0,1,60.0,1,60.0,1
2584,max_effective,30,30,1,3,0.05,0.95,0.9476913512510768,23,78.0,0,83.0,0,87.0,0,88.0,1
2585,max_effective,30,30,1,3,0.05,0.95,0.8828732834818938,13,69.0,0,74.0,0,76.0,1,76.0,1
2586,max_effective,30,30,1,3,0.05,0.95,0.8632852625687717,4,43.0,1,43.0,1,43.0,1,43.0,1
2587,max_effective,30,30,1,3,0.05,0.95,0.9167366303920808,13,74.0,0,78.0,1,76.0,0,75.0,0
2588,max_effective,30,30,1,3,0.05,0.95,0.9119156745301814,35,67.0,0,75.0,0,75.0,0,82.0,1
2589,max_effective,30,30,1,3,0.05,0.95,0.933917163054712,10,67.0,1,67.0,1,67.0,1,67.0,1
2590,max_effective,30,30,1,3,0.05,0.95,0.9470365718712108,46,88.0,0,88.0,0,90.0,1,90.0,1
2591,max_effective,30,30,1,3,0.05,0.95,0.9066669493550028,7,74.0,1,74.0,1,72.0,0,74.0,1
2592,max_effective,30,30,1,3,0.05,0.95,0.9326214407172784,10,74.0,0,76.0,0,74.0,0,79.0,1
2593,max_effective,30,30,1,3,0.05,0.95,0.9338533925414024,9,73.0,1,73.0,1,71.0,0,72.0,0
2594,max_effective,30,30,1,3,0.05,0.95,0.9368333057544,35,80.0,0,82.0,0,86.0,1,85.0,0
2595,max_effective,30,30,1,3,0.05,0.95,0.9476016383045056,11,66.0,1,66.0,1,65.0,0,64.0,0
2596,max_effective,30,30,1,3,0.05,0.95,0.937697610779856,23,84.0,0,84.0,0,86.0,1,82.0,0
2597,max_effective,30,30,1,3,0.05,0.95,0.9197050500166728,18,68.0,0,73.0,0,76.0,1,74.0,0
2598,max_effective,30,30,1,3,0.05,0.95,0.9007825588973862,24,76.0,0,82.0,0,87.0,1,84.0,0
2599,max_effective,30,30,1,3,0.05,0.95,0.91488739403578,17,66.0,1,66.0,1,66.0,1,66.0,1
2600,max_effective,30,30,1,3,0.05,0.95,0.9103962423908176,9,70.0,1,70.0,1,68.0,0,70.0,1
2601,max_effective,30,30,1,3,0.05,0.95,0.9369900125430676,41,70.0,0,73.0,0,82.0,0,83.0,1
2602,max_effective,30,30,1,3,0.05,0.95,0.8847268906037763,8,75.0,0,76.0,1,74.0,0,74.0,0
2603,max_effective,30,30,1,3,0.05,0.95,0.9363524032807782,28,73.0,0,75.0,0,81.0,0,83.0,1
2604,max_effective,30,30,1,3,0.05,0.95,0.9424079892243274,28,81.0,0,83.0,0,89.0,1,88.0,0
2605,max_effective,30,30,1,3,0.05,0.95,0.948193490935394,27,74.0,0,79.0,0,81.0,0,83.0,1
2606,max_effective,30,30,1,3,0.05,0.95,0.9441804547536552,29,87.0,0,87.0,0,89.0,1,87.0,0
2607,max_effective,30,30,1,3,0.05,0.95,0.9406018102748608,18,80.0,0,82.0,1,76.0,0,75.0,0
2608,max_effective,30,30,1,3,0.05,0.95,0.9476213997974088,35,76.0,0,77.0,0,88.0,1,86.0,0
2609,max_effective,30,30,1,3,0.05,0.95,0.918724396433988,47,80.0,0,82.0,0,85.0,0,89.0,1
2610,max_effective,30,30,1,3,0.05,0.95,0.9486084790846367,9,87.0,1,86.0,0,84.0,0,83.0,0
2611,max_effective,30,30,1,3,0.05,0.95,0.8554763112025121,8,67.0,1,67.0,1,66.0,0,67.0,1
2612,max_effective,30,30,1,3,0.05,0.95,0.9378529570934528,9,75.0,1,75.0,1,73.0,0,74.0,0
2613,max_effective,30,30,1,3,0.05,0.95,0.9182014445682444,14,78.0,0,79.0,1,78.0,0,79.0,1
2614,max_effective,30,30,1,3,0.05,0.95,0.9370765752671436,10,74.0,0,76.0,0,74.0,0,77.0,1
2615,max_effective,30,30,1,3,0.05,0.95,0.904500944122349,11,72.0,0,73.0,1,73.0,1,71.0,0
2616,max_effective,30,30,1,3,0.05,0.95,0.860696104323957,12,75.0,1,75.0,1,75.0,1,74.0,0
2617,max_effective,30,30,1,3,0.05,0.95,0.928639124634582,52,66.0,0,70.0,0,82.0,1,80.0,0
2618,max_effective,30,30,1,3,0.05,0.95,0.9352150873163106,21,77.0,0,80.0,0,77.0,0,83.0,1
2619,max_effective,30,30,1,3,0.05,0.95,0.9288700195373208,10,70.0,0,71.0,1,70.0,0,70.0,0
2620,max_effective,30,30,1,3,0.05,0.95,0.8938464433199029,12,76.0,1,76.0,1,76.0,1,74.0,0
2621,max_effective,30,30,1,3,0.05,0.95,0.9436504109139714,13,77.0,0,78.0,1,76.0,0,78.0,1
2622,max_effective,30,30,1,3,0.05,0.95,0.9429513168320176,21,82.0,0,84.0,1,80.0,0,82.0,0
2623,max_effective,30,30,1,3,0.05,0.95,0.9398560324453802,24,72.0,0,81.0,0,82.0,1,81.0,0
2624,max_effective,30,30,1,3,0.05,0.95,0.9179103235522528,23,72.0,0,79.0,0,86.0,1,81.0,0
2625,max_effective,30,30,1,3,0.05,0.95,0.9263736691995608,29,76.0,0,76.0,0,77.0,0,78.0,1
2626,max_effective,30,30,1,3,0.05,0.95,0.9287990916228952,9,73.0,1,73.0,1,71.0,0,72.0,0
2627,max_effective,30,30,1,3,0.05,0.95,0.9290690783503174,16,75.0,0,82.0,0,83.0,1,83.0,1
2628,max_effective,30,30,1,3,0.05,0.95,0.944582095544242,17,86.0,0,86.0,0,88.0,0,90.0,1
2629,max_effective,30,30,1,3,0.05,0.95,0.9471458183447417,35,78.0,0,80.0,0,87.0,1,86.0,0
2630,max_effective,30,30,1,3,0.05,0.95,0.9205393714377962,22,83.0,0,84.0,1,84.0,1,82.0,0
2631,max_effective,30,30,1,3,0.05,0.95,0.9172269557772458,23,82.0,0,84.0,0,84.0,0,85.0,1
2632,max_effective,30,30,1,3,0.05,0.95,0.9358814063852162,27,74.0,0,79.0,0,83.0,1,80.0,0
2633,max_effective,30,30,1,3,0.05,0.95,0.93283460207259,22,80.0,0,81.0,0,85.0,0,86.0,1
2634,max_effective,30,30,1,3,0.05,0.95,0.9376819826448478,15,72.0,0,74.0,0,74.0,0,76.0,1
2635,max_effective,30,30,1,3,0.05,0.95,0.9436978213266652,14,72.0,0,71.0,0,74.0,0,75.0,1
2636,max_effective,30,30,1,3,0.05,0.95,0.9453891854382692,21,68.0,0,70.0,0,74.0,0,75.0,1
2637,max_effective,30,30,1,3,0.05,0.95,0.9437251074655378,13,64.0,1,64.0,1,64.0,1,64.0,1
2638,max_effective,30,30,1,3,0.05,0.95,0.9465334869641456,18,76.0,0,80.0,0,84.0,0,87.0,1
2639,max_effective,30,30,1,3,0.05,0.95,0.8886648916183795,26,74.0,0,74.0,0,76.0,0,82.0,1
2640,max_effective,30,30,1,3,0.05,0.95,0.83632362656929,13,73.0,0,73.0,0,76.0,1,73.0,0
2641,max_effective,30,30,1,3,0.05,0.95,0.8716926220165202,16,78.0,0,80.0,0,81.0,0,84.0,1
2642,max_effective,30,30,1,3,0.05,0.95,0.942807370940533,37,80.0,0,84.0,0,88.0,0,90.0,1
2643,max_effective,30,30,1,3,0.05,0.95,0.9414279496531696,41,85.0,0,86.0,0,88.0,1,88.0,1
2644,max_effective,30,30,1,3,0.05,0.95,0.929140658703852,6,59.0,1,59.0,1,59.0,1,59.0,1
2645,max_effective,30,30,1,3,0.05,0.95,0.937992183668554,57,80.0,0,83.0,1,82.0,0,82.0,0
2646,max_effective,30,30,1,3,0.05,0.95,0.9074455293813198,17,80.0,0,84.0,1,84.0,1,84.0,1
2647,max_effective,30,30,1,3,0.05,0.95,0.9042034809204684,15,68.0,0,71.0,0,72.0,1,72.0,1
2648,max_effective,30,30,1,3,0.05,0.95,0.9401223165726176,62,83.0,0,83.0,0,85.0,0,88.0,1
2649,max_effective,30,30,1,3,0.05,0.95,0.8985143894546836,17,73.0,0,75.0,1,75.0,1,72.0,0
2650,max_effective,30,30,1,3,0.05,0.95,0.9451156907768402,25,83.0,0,84.0,0,87.0,1,87.0,1
2651,max_effective,30,30,1,3,0.05,0.95,0.9164084645931404,22,83.0,0,84.0,0,88.0,1,88.0,1
2652,max_effective,30,30,1,3,0.05,0.95,0.928390907207088,27,78.0,0,80.0,0,82.0,0,83.0,1
2653,max_effective,30,30,1,3,0.05,0.95,0.9188933716555278,24,81.0,0,83.0,0,86.0,0,87.0,1
2654,max_effective,30,30,1,3,0.05,0.95,0.943309484164284,9,54.0,1,54.0,1,54.0,1,54.0,1
2655,max_effective,30,30,1,3,0.05,0.95,0.8843092850257875,5,64.0,1,64.0,1,64.0,1,63.0,0
2656,max_effective,30,30,1,3,0.05,0.95,0.9353009276109052,20,76.0,0,78.0,0,79.0,0,84.0,1
2657,max_effective,30,30,1,3,0.05,0.95,0.9226450893069584,63,82.0,0,83.0,0,87.0,0,88.0,1
2658,max_effective,30,30,1,3,0.05,0.95,0.9449571512021872,20,66.0,0,72.0,1,72.0,1,72.0,1
2659,max_effective,30,30,1,3,0.05,0.95,0.9385432836308888,10,80.0,0,81.0,1,75.0,0,77.0,0
2660,max_effective,30,30,1,3,0.05,0.95,0.9398934889376316,18,76.0,0,77.0,0,78.0,0,80.0,1
2661,max_effective,30,30,1,3,0.05,0.95,0.9480741991188912,90,79.0,0,80.0,0,86.0,0,88.0,1
2662,max_effective,30,30,1,3,0.05,0.95,0.9352415448592866,15,74.0,0,77.0,0,80.0,1,77.0,0
2663,max_effective,30,30,1,3,0.05,0.95,0.9268027598893196,11,68.0,0,69.0,0,71.0,1,69.0,0
2664,max_effective,30,30,1,3,0.05,0.95,0.9353414935790622,22,82.0,0,85.0,0,87.0,1,87.0,1
2665,max_effective,30,30,1,3,0.05,0.95,0.9425584486746686,20,76.0,0,79.0,0,87.0,1,87.0,1
2666,max_effective,30,30,1,3,0.05,0.95,0.9267493493342558,26,78.0,0,79.0,0,81.0,0,85.0,1
2667,max_effective,30,30,1,3,0.05,0.95,0.930753664378356,12,73.0,0,79.0,1,75.0,0,73.0,0
2668,max_effective,30,30,1,3,0.05,0.95,0.893787326235674,8,65.0,1,64.0,0,65.0,1,65.0,1
2669,max_effective,30,30,1,3,0.05,0.95,0.9221399997827447,22,84.0,0,85.0,0,88.0,1,87.0,0
2670,max_effective,30,30,1,3,0.05,0.95,0.9348947073034644,24,80.0,0,84.0,1,81.0,0,84.0,1
2671,max_effective,30,30,1,3,0.05,0.95,0.9078737035142056,16,83.0,0,82.0,0,83.0,0,88.0,1
2672,max_effective,30,30,1,3,0.05,0.95,0.9420617564082956,8,70.0,0,71.0,1,71.0,1,71.0,1
2673,max_effective,30,30,1,3,0.05,0.95,0.8979030560055024,7,63.0,1,63.0,1,63.0,1,63.0,1
2674,max_effective,30,30,1,3,0.05,0.95,0.8819132082265932,13,78.0,0,79.0,0,81.0,1,81.0,1
2675,max_effective,30,30,1,3,0.05,0.95,0.945059556475283,23,81.0,0,82.0,0,86.0,0,87.0,1
2676,max_effective,30,30,1,3,0.05,0.95,0.9097321325480604,45,87.0,0,87.0,0,90.0,1,90.0,1
2677,max_effective,30,30,1,3,0.05,0.95,0.9341601971728072,6,62.0,1,62.0,1,62.0,1,62.0,1
2678,max_effective,30,30,1,3,0.05,0.95,0.9142415182303189,15,70.0,0,71.0,0,74.0,1,74.0,1
2679,max_effective,30,30,1,3,0.05,0.95,0.9450365557076544,65,81.0,0,82.0,0,86.0,0,87.0,1
2680,max_effective,30,30,1,3,0.05,0.95,0.9346031351462872,26,81.0,0,83.0,0,88.0,1,88.0,1
2681,max_effective,30,30,1,3,0.05,0.95,0.9448484147125714,16,71.0,0,73.0,1,68.0,0,73.0,1
2682,max_effective,30,30,1,3,0.05,0.95,0.942080105554984,21,80.0,0,82.0,1,81.0,0,81.0,0
2683,max_effective,30,30,1,3,0.05,0.95,0.9364294072120852,13,83.0,0,83.0,0,86.0,1,85.0,0
2684,max_effective,30,30,1,3,0.05,0.95,0.923126138471827,11,73.0,0,74.0,1,73.0,0,73.0,0
2685,max_effective,30,30,1,3,0.05,0.95,0.9366794643741276,24,74.0,0,78.0,0,79.0,1,79.0,1
2686,max_effective,30,30,1,3,0.05,0.95,0.8771060245916217,14,77.0,0,77.0,0,78.0,1,77.0,0
2687,max_effective,30,30,1,3,0.05,0.95,0.9469368349938022,43,79.0,0,79.0,0,83.0,0,86.0,1
2688,max_effective,30,30,1,3,0.05,0.95,0.9464511233150402,30,78.0,0,78.0,0,85.0,1,85.0,1
2689,max_effective,30,30,1,3,0.05,0.95,0.9330130958725183,10,69.0,1,69.0,1,66.0,0,69.0,1
2690,max_effective,30,30,1,3,0.05,0.95,0.874162204409616,15,71.0,0,74.0,0,76.0,1,75.0,0
2691,max_effective,30,30,1,3,0.05,0.95,0.9499474048701196,20,81.0,0,82.0,0,84.0,1,84.0,1
2692,max_effective,30,30,1,3,0.05,0.95,0.936244120997767,11,74.0,0,78.0,1,76.0,0,77.0,0
2693,max_effective,30,30,1,3,0.05,0.95,0.9313037593151232,21,84.0,0,84.0,0,86.0,0,89.0,1
2694,max_effective,30,30,1,3,0.05,0.95,0.9152816446817956,16,67.0,0,70.0,0,76.0,1,72.0,0
2695,max_effective,30,30,1,3,0.05,0.95,0.934165667101812,9,68.0,1,68.0,1,68.0,1,68.0,1
2696,max_effective,30,30,1,3,0.05,0.95,0.9086493769226456,11,74.0,0,76.0,0,77.0,0,78.0,1
2697,max_effective,30,30,1,3,0.05,0.95,0.8751898608230281,13,77.0,0,79.0,0,83.0,1,82.0,0
2698,max_effective,30,30,1,3,0.05,0.95,0.9079512641760666,10,57.0,1,57.0,1,57.0,1,57.0,1
2699,max_effective,30,30,1,3,0.05,0.95,0.8865811356462738,18,78.0,0,80.0,0,83.0,0,85.0,1
2700,max_effective,30,30,1,3,0.05,0.95,0.9353915867149936,17,76.0,0,75.0,0,76.0,0,79.0,1
2701,max_effective,30,30,1,3,0.05,0.95,0.9347865922551916,24,76.0,0,79.0,0,84.0,1,84.0,1
2702,max_effective,30,30,1,3,0.05,0.95,0.898852809837439,8,54.0,1,54.0,1,54.0,1,54.0,1
2703,max_effective,30,30,1,3,0.05,0.95,0.9329544868350148,55,79.0,0,81.0,0,83.0,1,83.0,1
2704,max_effective,30,30,1,3,0.05,0.95,0.7723500285510406,9,71.0,1,71.0,1,71.0,1,71.0,1
2705,max_effective,30,30,1,3,0.05,0.95,0.8782625871147062,8,59.0,1,59.0,1,59.0,1,59.0,1
2706,max_effective,30,30,1,3,0.05,0.95,0.8278910295938344,6,54.0,1,54.0,1,54.0,1,54.0,1
2707,max_effective,30,30,1,3,0.05,0.95,0.9194263838340414,19,83.0,1,82.0,0,76.0,0,78.0,0
2708,max_effective,30,30,1,3,0.05,0.95,0.9394893494625132,36,77.0,0,80.0,0,85.0,1,85.0,1
2709,max_effective,30,30,1,3,0.05,0.95,0.949924467823972,9,77.0,1,76.0,0,75.0,0,76.0,0
2710,max_effective,30,30,1,3,0.05,0.95,0.8357215447730488,7,50.0,1,50.0,1,50.0,1,49.0,0
2711,max_effective,30,30,1,3,0.05,0.95,0.9268224265307388,49,74.0,0,76.0,0,84.0,1,83.0,0
2712,max_effective,30,30,1,3,0.05,0.95,0.9168762451790732,16,72.0,0,76.0,0,82.0,1,82.0,1
2713,max_effective,30,30,1,3,0.05,0.95,0.9430137586384708,47,85.0,0,87.0,0,88.0,0,89.0,1
2714,max_effective,30,30,1,3,0.05,0.95,0.927637279759273,12,78.0,0,80.0,0,84.0,0,86.0,1
2715,max_effective,30,30,1,3,0.05,0.95,0.926387621176642,10,79.0,0,79.0,0,80.0,0,82.0,1
2716,max_effective,30,30,1,3,0.05,0.95,0.9049213987234914,22,81.0,1,80.0,0,79.0,0,80.0,0
2717,max_effective,30,30,1,3,0.05,0.95,0.9491118396767216,43,74.0,0,77.0,0,85.0,0,87.0,1
2718,max_effective,30,30,1,3,0.05,0.95,0.913900136694316,15,77.0,0,78.0,0,79.0,1,77.0,0
2719,max_effective,30,30,1,3,0.05,0.95,0.9383555174650116,49,74.0,0,82.0,0,87.0,1,83.0,0
2720,max_effective,30,30,1,3,0.05,0.95,0.9390611236341816,29,70.0,0,75.0,0,86.0,1,84.0,0
2721,max_effective,30,30,1,3,0.05,0.95,0.9172795606724624,22,76.0,0,79.0,0,84.0,1,82.0,0
2722,max_effective,30,30,1,3,0.05,0.95,0.9317895657359184,23,83.0,0,83.0,0,85.0,1,84.0,0
2723,max_effective,30,30,1,3,0.05,0.95,0.9049677434862144,18,85.0,0,87.0,0,88.0,0,89.0,1
2724,max_effective,30,30,1,3,0.05,0.95,0.9354166203244916,17,78.0,0,77.0,0,72.0,0,81.0,1
2725,max_effective,30,30,1,3,0.05,0.95,0.9414160482658378,33,77.0,0,80.0,0,83.0,0,85.0,1
2726,max_effective,30,30,1,3,0.05,0.95,0.94952655857181,41,66.0,0,79.0,0,84.0,1,83.0,0
2727,max_effective,30,30,1,3,0.05,0.95,0.9184893678369382,74,81.0,0,82.0,0,86.0,1,84.0,0
2728,max_effective,30,30,1,3,0.05,0.95,0.9416645120722332,22,71.0,0,73.0,0,76.0,0,79.0,1
2729,max_effective,30,30,1,3,0.05,0.95,0.902733996150836,24,77.0,0,80.0,0,82.0,1,82.0,1
2730,max_effective,30,30,1,3,0.05,0.95,0.9453625118336312,105,82.0,0,83.0,0,87.0,1,84.0,0
2731,max_effective,30,30,1,3,0.05,0.95,0.9356206491776436,45,69.0,0,74.0,0,83.0,1,81.0,0
2732,max_effective,30,30,1,3,0.05,0.95,0.869167314197671,19,67.0,0,69.0,0,72.0,0,76.0,1
2733,max_effective,30,30,1,3,0.05,0.95,0.8497987122179805,23,72.0,0,74.0,0,79.0,1,78.0,0
2734,max_effective,30,30,1,3,0.05,0.95,0.9255418396284912,20,80.0,0,80.0,0,81.0,0,85.0,1
2735,max_effective,30,30,1,3,0.05,0.95,0.9317937170740508,26,77.0,0,82.0,0,83.0,0,84.0,1
2736,max_effective,30,30,1,3,0.05,0.95,0.9382245078945148,31,77.0,0,78.0,0,79.0,0,80.0,1
2737,max_effective,30,30,1,3,0.05,0.95,0.8792388458248263,20,80.0,0,81.0,0,84.0,0,87.0,1
2738,max_effective,30,30,1,3,0.05,0.95,0.8923163686628254,13,77.0,0,78.0,0,82.0,0,84.0,1
2739,max_effective,30,30,1,3,0.05,0.95,0.931248749337684,33,79.0,0,80.0,0,86.0,1,86.0,1
2740,max_effective,30,30,1,3,0.05,0.95,0.9453459898509022,96,81.0,0,82.0,0,87.0,0,89.0,1
2741,max_effective,30,30,1,3,0.05,0.95,0.934375238294988,40,84.0,0,86.0,1,86.0,1,86.0,1
2742,max_effective,30,30,1,3,0.05,0.95,0.9184704977558884,27,86.0,0,87.0,1,86.0,0,85.0,0
2743,max_effective,30,30,1,3,0.05,0.95,0.9497595843129514,16,70.0,0,71.0,1,71.0,1,70.0,0
2744,max_effective,30,30,1,3,0.05,0.95,0.9439627902634782,27,84.0,0,84.0,0,83.0,0,87.0,1
2745,max_effective,30,30,1,3,0.05,0.95,0.8422236991225691,13,68.0,0,70.0,1,70.0,1,70.0,1
2746,max_effective,30,30,1,3,0.05,0.95,0.9172487729928808,16,67.0,0,71.0,0,73.0,0,74.0,1
2747,max_effective,30,30,1,3,0.05,0.95,0.9405098532494,24,84.0,0,84.0,0,80.0,0,87.0,1
2748,max_effective,30,30,1,3,0.05,0.95,0.9097184918575348,11,56.0,1,56.0,1,56.0,1,56.0,1
2749,max_effective,30,30,1,3,0.05,0.95,0.921015516166782,20,81.0,0,83.0,1,79.0,0,83.0,1
2750,max_effective,30,30,1,3,0.05,0.95,0.9152012941166472,9,75.0,1,75.0,1,71.0,0,75.0,1
2751,max_effective,30,30,1,3,0.05,0.95,0.9437876081028072,45,84.0,0,84.0,0,87.0,1,86.0,0
2752,max_effective,30,30,1,3,0.05,0.95,0.9386089677341878,96,76.0,0,77.0,0,84.0,0,85.0,1
2753,max_effective,30,30,1,3,0.05,0.95,0.9420541355411306,12,85.0,1,85.0,1,81.0,0,80.0,0
2754,max_effective,30,30,1,3,0.05,0.95,0.944987319556997,91,83.0,0,88.0,0,88.0,0,89.0,1
2755,max_effective,30,30,1,3,0.05,0.95,0.915810603415056,15,75.0,0,81.0,0,82.0,1,80.0,0
2756,max_effective,30,30,1,3,0.05,0.95,0.938509782569362,10,70.0,0,71.0,0,70.0,0,72.0,1
2757,max_effective,30,30,1,3,0.05,0.95,0.891189438679726,30,70.0,0,74.0,0,79.0,0,80.0,1
2758,max_effective,30,30,1,3,0.05,0.95,0.9305740993761988,9,64.0,1,64.0,1,63.0,0,64.0,1
2759,max_effective,30,30,1,3,0.05,0.95,0.9287009291430726,33,81.0,0,81.0,0,86.0,1,83.0,0
2760,max_effective,30,30,1,3,0.05,0.95,0.9298678790550404,16,73.0,0,75.0,0,77.0,0,79.0,1
2761,max_effective,30,30,1,3,0.05,0.95,0.9258631541696798,11,77.0,1,75.0,0,74.0,0,74.0,0
2762,max_effective,30,30,1,3,0.05,0.95,0.9462569062142008,22,83.0,0,83.0,0,89.0,1,89.0,1
2763,max_effective,30,30,1,3,0.05,0.95,0.9286680514335752,9,77.0,1,77.0,1,76.0,0,77.0,1
2764,max_effective,30,30,1,3,0.05,0.95,0.917363229474607,6,62.0,1,62.0,1,62.0,1,62.0,1
2765,max_effective,30,30,1,3,0.05,0.95,0.9030694670594294,10,76.0,0,76.0,0,76.0,0,77.0,1
2766,max_effective,30,30,1,3,0.05,0.95,0.9100092414963764,13,75.0,0,75.0,0,76.0,1,75.0,0
2767,max_effective,30,30,1,3,0.05,0.95,0.915827024973,26,83.0,0,82.0,0,83.0,0,84.0,1
2768,max_effective,30,30,1,3,0.05,0.95,0.9127687930655124,17,73.0,0,76.0,0,80.0,1,80.0,1
2769,max_effective,30,30,1,3,0.05,0.95,0.93041214747851,25,77.0,0,81.0,0,88.0,1,87.0,0
2770,max_effective,30,30,1,3,0.05,0.95,0.9387789730734404,13,58.0,1,58.0,1,58.0,1,58.0,1
2771,max_effective,30,30,1,3,0.05,0.95,0.9147180357751956,7,60.0,1,60.0,1,60.0,1,60.0,1
2772,max_effective,30,30,1,3,0.05,0.95,0.9277526596113416,12,73.0,0,72.0,0,75.0,1,72.0,0
2773,max_effective,30,30,1,3,0.05,0.95,0.9232512509317722,9,63.0,1,63.0,1,61.0,0,63.0,1
2774,max_effective,30,30,1,3,0.05,0.95,0.9362608382594506,26,81.0,0,83.0,0,84.0,1,83.0,0
2775,max_effective,30,30,1,3,0.05,0.95,0.9294822085368512,18,78.0,0,79.0,0,83.0,1,82.0,0
2776,max_effective,30,30,1,3,0.05,0.95,0.9317023022647506,16,78.0,0,78.0,0,84.0,1,83.0,0
2777,max_effective,30,30,1,3,0.05,0.95,0.9283111712623237,18,78.0,0,80.0,1,78.0,0,78.0,0
2778,max_effective,30,30,1,3,0.05,0.95,0.9402276073268218,15,74.0,0,79.0,1,78.0,0,78.0,0
2779,max_effective,30,30,1,3,0.05,0.95,0.9419938498691222,55,82.0,0,85.0,0,89.0,1,89.0,1
2780,max_effective,30,30,1,3,0.05,0.95,0.92498969657228,13,82.0,0,86.0,1,83.0,0,81.0,0
2781,max_effective,30,30,1,3,0.05,0.95,0.9398112012419844,15,76.0,0,78.0,0,76.0,0,81.0,1
2782,max_effective,30,30,1,3,0.05,0.95,0.914461691213032,14,78.0,1,78.0,1,78.0,1,78.0,1
2783,max_effective,30,30,1,3,0.05,0.95,0.9406095130149488,34,78.0,0,80.0,0,87.0,1,85.0,0
2784,max_effective,30,30,1,3,0.05,0.95,0.916903566485685,9,74.0,0,75.0,1,74.0,0,73.0,0
2785,max_effective,30,30,1,3,0.05,0.95,0.9243986707847628,10,73.0,0,75.0,1,72.0,0,72.0,0
2786,max_effective,30,30,1,3,0.05,0.95,0.9467301322944112,19,72.0,0,72.0,0,79.0,1,78.0,0
2787,max_effective,30,30,1,3,0.05,0.95,0.9248958745806026,12,68.0,1,68.0,1,65.0,0,68.0,1
2788,max_effective,30,30,1,3,0.05,0.95,0.8900752132773782,9,62.0,1,62.0,1,62.0,1,62.0,1
2789,max_effective,30,30,1,3,0.05,0.95,0.909248043074889,40,79.0,0,82.0,0,85.0,1,84.0,0
2790,max_effective,30,30,1,3,0.05,0.95,0.9231404181406916,10,81.0,1,80.0,0,76.0,0,76.0,0
2791,max_effective,30,30,1,3,0.05,0.95,0.9333115763708202,14,76.0,0,77.0,0,79.0,1,77.0,0
2792,max_effective,30,30,1,3,0.05,0.95,0.7620180683638859,11,62.0,1,62.0,1,62.0,1,62.0,1
2793,max_effective,30,30,1,3,0.05,0.95,0.9122228392760928,19,71.0,0,73.0,0,79.0,0,80.0,1
2794,max_effective,30,30,1,3,0.05,0.95,0.8464762426091114,6,60.0,1,60.0,1,60.0,1,60.0,1
2795,max_effective,30,30,1,3,0.05,0.95,0.9000102149468137,17,83.0,0,84.0,1,82.0,0,80.0,0
2796,max_effective,30,30,1,3,0.05,0.95,0.9444746806568076,16,70.0,0,71.0,0,71.0,0,75.0,1
2797,max_effective,30,30,1,3,0.05,0.95,0.9214864806196952,17,73.0,0,76.0,1,75.0,0,75.0,0
2798,max_effective,30,30,1,3,0.05,0.95,0.9169676111430712,13,69.0,0,71.0,0,72.0,1,71.0,0
2799,max_effective,30,30,1,3,0.05,0.95,0.926016678457838,11,80.0,0,81.0,0,82.0,1,81.0,0
2800,max_effective,30,30,1,3,0.05,0.95,0.87351329787385,12,83.0,0,84.0,0,83.0,0,85.0,1
2801,max_effective,30,30,1,3,0.05,0.95,0.9310005339160872,18,83.0,0,83.0,0,88.0,1,86.0,0
2802,max_effective,30,30,1,3,0.05,0.95,0.943993981197164,17,80.0,0,82.0,1,81.0,0,80.0,0
2803,max_effective,30,30,1,3,0.05,0.95,0.9202671393568704,20,78.0,1,78.0,1,75.0,0,78.0,1
2804,max_effective,30,30,1,3,0.05,0.95,0.9497899760641096,30,80.0,0,82.0,0,82.0,0,84.0,1
2805,max_effective,30,30,1,3,0.05,0.95,0.9243925811851392,15,73.0,0,76.0,0,80.0,1,78.0,0
2806,max_effective,30,30,1,3,0.05,0.95,0.9476190938823488,55,79.0,0,81.0,0,87.0,1,86.0,0
2807,max_effective,30,30,1,3,0.05,0.95,0.9000538710264114,12,67.0,1,67.0,1,67.0,1,65.0,0
2808,max_effective,30,30,1,3,0.05,0.95,0.9388609446858628,8,66.0,1,66.0,1,66.0,1,66.0,1
2809,max_effective,30,30,1,3,0.05,0.95,0.9316199717452552,36,73.0,0,75.0,0,79.0,0,83.0,1
2810,max_effective,30,30,1,3,0.05,0.95,0.9037966649628842,10,65.0,1,65.0,1,65.0,1,65.0,1
2811,max_effective,30,30,1,3,0.05,0.95,0.9271182066479824,42,83.0,0,84.0,0,85.0,0,87.0,1
2812,max_effective,30,30,1,3,0.05,0.95,0.9283355458551849,30,73.0,0,76.0,0,83.0,1,82.0,0
2813,max_effective,30,30,1,3,0.05,0.95,0.9402066203815856,16,65.0,0,69.0,1,67.0,0,67.0,0
2814,max_effective,30,30,1,3,0.05,0.95,0.9050853849538344,20,72.0,0,73.0,0,73.0,0,81.0,1
2815,max_effective,30,30,1,3,0.05,0.95,0.947991591148954,50,84.0,0,86.0,0,90.0,1,85.0,0
2816,max_effective,30,30,1,3,0.05,0.95,0.9446503733635996,39,72.0,0,76.0,0,80.0,0,82.0,1
2817,max_effective,30,30,1,3,0.05,0.95,0.9170385476445552,17,79.0,0,79.0,0,81.0,0,86.0,1
2818,max_effective,30,30,1,3,0.05,0.95,0.9040215672398864,13,74.0,0,75.0,0,78.0,1,76.0,0
2819,max_effective,30,30,1,3,0.05,0.95,0.8971932799232593,19,79.0,0,79.0,0,81.0,1,81.0,1
2820,max_effective,30,30,1,3,0.05,0.95,0.9181532603890076,7,64.0,1,64.0,1,64.0,1,64.0,1
2821,max_effective,30,30,1,3,0.05,0.95,0.8980901446054539,9,71.0,1,70.0,0,69.0,0,71.0,1
2822,max_effective,30,30,1,3,0.05,0.95,0.9370177833006764,23,70.0,0,73.0,0,79.0,0,80.0,1
2823,max_effective,30,30,1,3,0.05,0.95,0.9080635282904792,9,68.0,1,68.0,1,67.0,0,65.0,0
2824,max_effective,30,30,1,3,0.05,0.95,0.9053669988540752,22,76.0,0,76.0,0,79.0,0,81.0,1
2825,max_effective,30,30,1,3,0.05,0.95,0.8870125140261272,17,71.0,0,71.0,0,71.0,0,76.0,1
2826,max_effective,30,30,1,3,0.05,0.95,0.9495137673708968,16,77.0,0,78.0,0,82.0,1,79.0,0
2827,max_effective,30,30,1,3,0.05,0.95,0.908103668671908,9,72.0,0,74.0,1,72.0,0,74.0,1
2828,max_effective,30,30,1,3,0.05,0.95,0.9210378062195822,11,57.0,1,57.0,1,57.0,1,57.0,1
2829,max_effective,30,30,1,3,0.05,0.95,0.9446102107016396,12,75.0,0,76.0,0,77.0,1,77.0,1
2830,max_effective,30,30,1,3,0.05,0.95,0.9383982363627692,18,84.0,0,84.0,0,84.0,0,86.0,1
2831,max_effective,30,30,1,3,0.05,0.95,0.949546466304857,22,79.0,0,81.0,0,86.0,0,87.0,1
2832,max_effective,30,30,1,3,0.05,0.95,0.90639690682962,29,82.0,0,82.0,0,82.0,0,84.0,1
2833,max_effective,30,30,1,3,0.05,0.95,0.9413907635323372,19,82.0,0,83.0,0,88.0,1,88.0,1
2834,max_effective,30,30,1,3,0.05,0.95,0.9155726908613596,11,79.0,0,79.0,0,83.0,1,79.0,0
2835,max_effective,30,30,1,3,0.05,0.95,0.945412803502124,44,84.0,1,84.0,1,83.0,0,82.0,0
2836,max_effective,30,30,1,3,0.05,0.95,0.9400219511960796,17,82.0,0,83.0,0,85.0,1,84.0,0
2837,max_effective,30,30,1,3,0.05,0.95,0.9378628358941562,48,86.0,0,86.0,0,86.0,0,88.0,1
2838,max_effective,30,30,1,3,0.05,0.95,0.9207647050356356,11,70.0,1,70.0,1,68.0,0,70.0,1
2839,max_effective,30,30,1,3,0.05,0.95,0.9457293919346932,23,77.0,0,80.0,0,86.0,0,89.0,1
2840,max_effective,30,30,1,3,0.05,0.95,0.941572135842577,14,80.0,0,82.0,1,79.0,0,78.0,0
2841,max_effective,30,30,1,3,0.05,0.95,0.948476807936848,22,82.0,0,85.0,1,84.0,0,83.0,0
2842,max_effective,30,30,1,3,0.05,0.95,0.9149790752554174,13,79.0,0,80.0,0,84.0,1,83.0,0
2843,max_effective,30,30,1,3,0.05,0.95,0.9034628972873654,20,82.0,0,82.0,0,86.0,1,83.0,0
2844,max_effective,30,30,1,3,0.05,0.95,0.91449597729953,21,86.0,1,85.0,0,84.0,0,84.0,0
2845,max_effective,30,30,1,3,0.05,0.95,0.907846711779829,19,73.0,0,76.0,0,75.0,0,77.0,1
2846,max_effective,30,30,1,3,0.05,0.95,0.9382773615689144,37,88.0,0,89.0,1,89.0,1,89.0,1
2847,max_effective,30,30,1,3,0.05,0.95,0.9239451145693688,13,74.0,0,73.0,0,71.0,0,75.0,1
2848,max_effective,30,30,1,3,0.05,0.95,0.9103177721817262,22,80.0,0,80.0,0,78.0,0,84.0,1
2849,max_effective,30,30,1,3,0.05,0.95,0.9240022597936358,24,74.0,0,75.0,0,78.0,0,83.0,1
2850,max_effective,30,30,1,3,0.05,0.95,0.9448881656677244,27,81.0,0,84.0,0,85.0,0,86.0,1
2851,max_effective,30,30,1,3,0.05,0.95,0.8141226423996867,10,70.0,1,70.0,1,70.0,1,68.0,0
2852,max_effective,30,30,1,3,0.05,0.95,0.9144418968147994,9,65.0,1,65.0,1,65.0,1,65.0,1
2853,max_effective,30,30,1,3,0.05,0.95,0.9232258036781782,12,81.0,0,82.0,1,79.0,0,80.0,0
2854,max_effective,30,30,1,3,0.05,0.95,0.9494263935647436,24,84.0,0,85.0,0,90.0,1,90.0,1
2855,max_effective,30,30,1,3,0.05,0.95,0.9222781146085208,37,77.0,0,82.0,0,89.0,0,90.0,1
2856,max_effective,30,30,1,3,0.05,0.95,0.868907923860588,16,69.0,0,71.0,1,71.0,1,71.0,1
2857,max_effective,30,30,1,3,0.05,0.95,0.9106012191437568,19,77.0,0,78.0,0,83.0,1,81.0,0
2858,max_effective,30,30,1,3,0.05,0.95,0.9254073602017254,19,83.0,0,83.0,0,84.0,1,84.0,1
2859,max_effective,30,30,1,3,0.05,0.95,0.9012351461785892,19,78.0,0,78.0,0,79.0,0,85.0,1
2860,max_effective,30,30,1,3,0.05,0.95,0.8690429029427569,8,69.0,1,69.0,1,69.0,1,68.0,0
2861,max_effective,30,30,1,3,0.05,0.95,0.9358619100324608,33,69.0,0,75.0,0,80.0,1,79.0,0
2862,max_effective,30,30,1,3,0.05,0.95,0.9457385671503186,47,74.0,0,80.0,0,89.0,1,87.0,0
2863,max_effective,30,30,1,3,0.05,0.95,0.9165030586782266,20,76.0,0,79.0,1,78.0,0,77.0,0
2864,max_effective,30,30,1,3,0.05,0.95,0.9027099985950636,17,79.0,1,77.0,0,78.0,0,79.0,1
2865,max_effective,30,30,1,3,0.05,0.95,0.9209011583877672,58,82.0,0,85.0,0,88.0,1,87.0,0
2866,max_effective,30,30,1,3,0.05,0.95,0.9415510261194006,10,70.0,0,72.0,1,72.0,1,71.0,0
2867,max_effective,30,30,1,3,0.05,0.95,0.9363788094008796,32,83.0,0,82.0,0,86.0,0,88.0,1
2868,max_effective,30,30,1,3,0.05,0.95,0.89707850361325,14,72.0,0,72.0,0,74.0,0,75.0,1
2869,max_effective,30,30,1,3,0.05,0.95,0.9083744759129062,17,79.0,0,82.0,0,83.0,0,87.0,1
2870,max_effective,30,30,1,3,0.05,0.95,0.9329198669944824,19,76.0,0,78.0,0,81.0,0,84.0,1
2871,max_effective,30,30,1,3,0.05,0.95,0.9219117262720504,16,76.0,0,77.0,0,77.0,0,82.0,1
2872,max_effective,30,30,1,3,0.05,0.95,0.8834867093047752,26,85.0,0,87.0,0,87.0,0,88.0,1
2873,max_effective,30,30,1,3,0.05,0.95,0.9088517063093084,19,79.0,0,81.0,0,82.0,0,88.0,1
2874,max_effective,30,30,1,3,0.05,0.95,0.9206858565598696,11,73.0,0,74.0,0,76.0,1,74.0,0
2875,max_effective,30,30,1,3,0.05,0.95,0.8851138466420403,25,71.0,0,71.0,0,71.0,0,76.0,1
2876,max_effective,30,30,1,3,0.05,0.95,0.9475313987418564,31,71.0,0,73.0,0,80.0,0,82.0,1
2877,max_effective,30,30,1,3,0.05,0.95,0.8654611825987192,15,76.0,0,77.0,0,81.0,1,81.0,1
2878,max_effective,30,30,1,3,0.05,0.95,0.8792918617803608,10,78.0,0,80.0,0,81.0,1,78.0,0
2879,max_effective,30,30,1,3,0.05,0.95,0.9482828473769822,46,73.0,0,76.0,0,83.0,0,84.0,1
2880,max_effective,30,30,1,3,0.05,0.95,0.9280033340206886,32,78.0,0,83.0,0,83.0,0,85.0,1
2881,max_effective,30,30,1,3,0.05,0.95,0.9204034770391548,35,73.0,0,76.0,0,83.0,0,84.0,1
2882,max_effective,30,30,1,3,0.05,0.95,0.92658712903255,13,73.0,0,76.0,0,80.0,1,76.0,0
2883,max_effective,30,30,1,3,0.05,0.95,0.9173776887959202,19,84.0,0,84.0,0,89.0,1,89.0,1
2884,max_effective,30,30,1,3,0.05,0.95,0.9372680013319284,39,77.0,0,79.0,0,85.0,1,85.0,1
2885,max_effective,30,30,1,3,0.05,0.95,0.9358987334654812,53,75.0,0,78.0,0,87.0,1,85.0,0
2886,max_effective,30,30,1,3,0.05,0.95,0.9424286704218974,32,81.0,0,82.0,0,86.0,1,85.0,0
2887,max_effective,30,30,1,3,0.05,0.95,0.9470199058824688,34,82.0,0,83.0,0,87.0,0,90.0,1
2888,max_effective,30,30,1,3,0.05,0.95,0.907322316721992,33,76.0,0,78.0,0,78.0,0,81.0,1
2889,max_effective,30,30,1,3,0.05,0.95,0.9370334767454432,27,76.0,0,78.0,0,81.0,0,86.0,1
2890,max_effective,30,30,1,3,0.05,0.95,0.8901851949578032,11,73.0,1,73.0,1,69.0,0,71.0,0
2891,max_effective,30,30,1,3,0.05,0.95,0.9297410089523764,19,83.0,0,83.0,0,89.0,1,87.0,0
2892,max_effective,30,30,1,3,0.05,0.95,0.9207252176771284,9,66.0,1,66.0,1,66.0,1,66.0,1
2893,max_effective,30,30,1,3,0.05,0.95,0.9095159339233296,72,82.0,0,80.0,0,85.0,1,85.0,1
2894,max_effective,30,30,1,3,0.05,0.95,0.8998263784985907,16,76.0,0,78.0,0,82.0,1,82.0,1
2895,max_effective,30,30,1,3,0.05,0.95,0.9415146487336828,68,81.0,0,81.0,0,88.0,1,86.0,0
2896,max_effective,30,30,1,3,0.05,0.95,0.8664676891260156,14,74.0,0,77.0,0,79.0,1,78.0,0
2897,max_effective,30,30,1,3,0.05,0.95,0.9009975969627751,34,71.0,0,79.0,0,83.0,0,84.0,1
2898,max_effective,30,30,1,3,0.05,0.95,0.9193497635346688,15,66.0,0,69.0,1,69.0,1,68.0,0
2899,max_effective,30,30,1,3,0.05,0.95,0.938484885006853,22,74.0,0,76.0,0,84.0,0,86.0,1
2900,max_effective,30,30,1,3,0.05,0.95,0.9270447610091134,11,67.0,0,66.0,0,69.0,1,69.0,1
2901,max_effective,30,30,1,3,0.05,0.95,0.928548371553579,18,71.0,0,77.0,1,75.0,0,74.0,0
2902,max_effective,30,30,1,3,0.05,0.95,0.9322849330362624,29,77.0,0,83.0,0,86.0,1,83.0,0
2903,max_effective,30,30,1,3,0.05,0.95,0.90958513884309,17,73.0,0,74.0,0,75.0,0,82.0,1
2904,max_effective,30,30,1,3,0.05,0.95,0.9113122342989004,11,78.0,0,79.0,1,76.0,0,75.0,0
2905,max_effective,30,30,1,3,0.05,0.95,0.9307196630357292,34,76.0,0,82.0,1,80.0,0,81.0,0
2906,max_effective,30,30,1,3,0.05,0.95,0.8734840406847946,10,72.0,0,73.0,0,69.0,0,74.0,1
2907,max_effective,30,30,1,3,0.05,0.95,0.8853013897724433,15,68.0,1,68.0,1,68.0,1,68.0,1
2908,max_effective,30,30,1,3,0.05,0.95,0.9018033982348568,14,76.0,0,77.0,0,81.0,1,80.0,0
2909,max_effective,30,30,1,3,0.05,0.95,0.912878446696014,16,73.0,0,75.0,0,79.0,1,79.0,1
2910,max_effective,30,30,1,3,0.05,0.95,0.9496145764109908,29,75.0,0,78.0,0,77.0,0,81.0,1
2911,max_effective,30,30,1,3,0.05,0.95,0.9454578210167364,26,76.0,0,77.0,0,83.0,0,88.0,1
2912,max_effective,30,30,1,3,0.05,0.95,0.9340147734028318,5,46.0,1,46.0,1,46.0,1,46.0,1
2913,max_effective,30,30,1,3,0.05,0.95,0.9421712599641584,17,75.0,0,79.0,0,87.0,1,83.0,0
2914,max_effective,30,30,1,3,0.05,0.95,0.8712511811946982,8,61.0,1,61.0,1,61.0,1,61.0,1
2915,max_effective,30,30,1,3,0.05,0.95,0.9042918241181854,11,70.0,0,71.0,1,69.0,0,68.0,0
2916,max_effective,30,30,1,3,0.05,0.95,0.9431911140597988,50,83.0,0,86.0,0,89.0,1,88.0,0
2917,max_effective,30,30,1,3,0.05,0.95,0.9391941854181696,23,79.0,0,82.0,0,83.0,0,84.0,1
2918,max_effective,30,30,1,3,0.05,0.95,0.9117412135485466,12,78.0,1,78.0,1,77.0,0,76.0,0
2919,max_effective,30,30,1,3,0.05,0.95,0.8809068378305352,11,75.0,0,76.0,1,72.0,0,75.0,0
2920,max_effective,30,30,1,3,0.05,0.95,0.942008160471138,7,68.0,1,68.0,1,67.0,0,68.0,1
2921,max_effective,30,30,1,3,0.05,0.95,0.9497329104369095,88,81.0,0,83.0,0,89.0,0,90.0,1
2922,max_effective,30,30,1,3,0.05,0.95,0.8742126465010525,14,80.0,0,81.0,0,83.0,1,83.0,1
2923,max_effective,30,30,1,3,0.05,0.95,0.8864195656658801,15,65.0,0,68.0,1,68.0,1,67.0,0
2924,max_effective,30,30,1,3,0.05,0.95,0.941284649378612,17,85.0,0,87.0,0,90.0,1,87.0,0
2925,max_effective,30,30,1,3,0.05,0.95,0.9388819401926282,9,59.0,1,59.0,1,58.0,0,58.0,0
2926,max_effective,30,30,1,3,0.05,0.95,0.9287991115884412,18,80.0,0,81.0,0,81.0,0,82.0,1
2927,max_effective,30,30,1,3,0.05,0.95,0.9340907588765606,11,64.0,0,66.0,1,66.0,1,66.0,1
2928,max_effective,30,30,1,3,0.05,0.95,0.8657810981569924,9,70.0,1,70.0,1,70.0,1,70.0,1
2929,max_effective,30,30,1,3,0.05,0.95,0.8073409152420642,6,65.0,1,65.0,1,65.0,1,65.0,1
2930,max_effective,30,30,1,3,0.05,0.95,0.94884141141968,21,83.0,0,84.0,0,84.0,0,86.0,1
2931,max_effective,30,30,1,3,0.05,0.95,0.929269629653251,19,76.0,0,82.0,1,76.0,0,82.0,1
2932,max_effective,30,30,1,3,0.05,0.95,0.9021922091726589,15,64.0,1,64.0,1,64.0,1,64.0,1
2933,max_effective,30,30,1,3,0.05,0.95,0.8784773536651704,19,72.0,0,74.0,0,77.0,0,82.0,1
2934,max_effective,30,30,1,3,0.05,0.95,0.907238050711996,12,77.0,0,79.0,1,77.0,0,79.0,1
2935,max_effective,30,30,1,3,0.05,0.95,0.9417816389621276,21,66.0,0,71.0,0,78.0,1,76.0,0
2936,max_effective,30,30,1,3,0.05,0.95,0.8776795754625885,76,71.0,0,73.0,0,76.0,0,78.0,1
2937,max_effective,30,30,1,3,0.05,0.95,0.911009578302419,52,83.0,0,84.0,0,88.0,1,88.0,1
2938,max_effective,30,30,1,3,0.05,0.95,0.9098021271635904,9,74.0,0,75.0,1,75.0,1,73.0,0
2939,max_effective,30,30,1,3,0.05,0.95,0.9454774536924734,33,80.0,0,82.0,0,84.0,1,83.0,0
2940,max_effective,30,30,1,3,0.05,0.95,0.9279150640668468,42,75.0,0,78.0,0,83.0,1,83.0,1
2941,max_effective,30,30,1,3,0.05,0.95,0.9147851372505406,18,81.0,0,82.0,1,82.0,1,81.0,0
2942,max_effective,30,30,1,3,0.05,0.95,0.9268137570820176,20,73.0,0,79.0,0,82.0,1,81.0,0
2943,max_effective,30,30,1,3,0.05,0.95,0.8886096270258675,8,66.0,1,66.0,1,66.0,1,66.0,1
2944,max_effective,30,30,1,3,0.05,0.95,0.9074156093055428,25,75.0,0,76.0,0,73.0,0,78.0,1
2945,max_effective,30,30,1,3,0.05,0.95,0.8943762736196188,10,72.0,1,69.0,0,68.0,0,68.0,0
2946,max_effective,30,30,1,3,0.05,0.95,0.9397163230879108,27,79.0,0,80.0,0,83.0,0,89.0,1
2947,max_effective,30,30,1,3,0.05,0.95,0.9328928309360068,12,70.0,0,73.0,1,72.0,0,72.0,0
2948,max_effective,30,30,1,3,0.05,0.95,0.9202134642066432,27,83.0,0,83.0,0,87.0,0,89.0,1
2949,max_effective,30,30,1,3,0.05,0.95,0.9442740301069396,50,77.0,0,76.0,0,84.0,1,84.0,1
2950,max_effective,30,30,1,3,0.05,0.95,0.9326621528812912,28,71.0,0,75.0,0,81.0,0,83.0,1
2951,max_effective,30,30,1,3,0.05,0.95,0.9310928579693568,13,69.0,0,70.0,1,70.0,1,70.0,1
2952,max_effective,30,30,1,3,0.05,0.95,0.8867825119709755,31,82.0,0,81.0,0,81.0,0,84.0,1
2953,max_effective,30,30,1,3,0.05,0.95,0.9430204197763088,22,77.0,0,80.0,0,82.0,0,83.0,1
2954,max_effective,30,30,1,3,0.05,0.95,0.9386754371397634,26,74.0,0,76.0,0,79.0,0,82.0,1
2955,max_effective,30,30,1,3,0.05,0.95,0.9160764579948464,6,67.0,1,67.0,1,66.0,0,66.0,0
2956,max_effective,30,30,1,3,0.05,0.95,0.9441552919602062,87,80.0,0,80.0,0,84.0,0,86.0,1
2957,max_effective,30,30,1,3,0.05,0.95,0.9456712929601692,17,84.0,1,84.0,1,79.0,0,83.0,0
2958,max_effective,30,30,1,3,0.05,0.95,0.9194419766612636,24,83.0,0,83.0,0,84.0,1,82.0,0
2959,max_effective,30,30,1,3,0.05,0.95,0.9147432193962703,8,66.0,1,66.0,1,65.0,0,65.0,0
2960,max_effective,30,30,1,3,0.05,0.95,0.9164238299397972,8,72.0,0,73.0,1,71.0,0,73.0,1
2961,max_effective,30,30,1,3,0.05,0.95,0.9045237394333788,24,71.0,0,73.0,0,71.0,0,78.0,1
2962,max_effective,30,30,1,3,0.05,0.95,0.94884326509195,27,78.0,0,81.0,0,87.0,0,88.0,1
2963,max_effective,30,30,1,3,0.05,0.95,0.931273695933395,23,78.0,1,78.0,1,75.0,0,77.0,0
2964,max_effective,30,30,1,3,0.05,0.95,0.924672968010104,7,68.0,1,68.0,1,68.0,1,68.0,1
2965,max_effective,30,30,1,3,0.05,0.95,0.9140413107249206,17,79.0,0,83.0,1,82.0,0,83.0,1
2966,max_effective,30,30,1,3,0.05,0.95,0.8816380973140805,7,63.0,1,63.0,1,63.0,1,63.0,1
2967,max_effective,30,30,1,3,0.05,0.95,0.9155752831380622,24,80.0,0,85.0,0,87.0,1,85.0,0
2968,max_effective,30,30,1,3,0.05,0.95,0.9014290276404262,19,72.0,0,76.0,1,76.0,1,74.0,0
2969,max_effective,30,30,1,3,0.05,0.95,0.9172116481202516,9,77.0,0,78.0,1,76.0,0,76.0,0
2970,max_effective,30,30,1,3,0.05,0.95,0.9408026481985858,46,81.0,0,83.0,0,88.0,0,89.0,1
2971,max_effective,30,30,1,3,0.05,0.95,0.9408213496116016,14,66.0,1,65.0,0,66.0,1,66.0,1
2972,max_effective,30,30,1,3,0.05,0.95,0.922016542323552,9,70.0,0,71.0,1,67.0,0,69.0,0
2973,max_effective,30,30,1,3,0.05,0.95,0.8975558512771881,12,71.0,0,72.0,0,75.0,1,75.0,1
2974,max_effective,30,30,1,3,0.05,0.95,0.920194404659408,8,69.0,1,69.0,1,69.0,1,68.0,0
2975,max_effective,30,30,1,3,0.05,0.95,0.9384603753221964,14,68.0,0,71.0,0,72.0,1,71.0,0
2976,max_effective,30,30,1,3,0.05,0.95,0.9428703457466684,27,77.0,0,78.0,0,80.0,0,81.0,1
2977,max_effective,30,30,1,3,0.05,0.95,0.945272708654504,18,72.0,0,74.0,0,75.0,0,76.0,1
2978,max_effective,30,30,1,3,0.05,0.95,0.93612066512792,38,86.0,0,88.0,1,83.0,0,86.0,0
2979,max_effective,30,30,1,3,0.05,0.95,0.9454554729970612,17,71.0,1,71.0,1,71.0,1,70.0,0
2980,max_effective,30,30,1,3,0.05,0.95,0.9305338347648796,35,82.0,0,88.0,1,87.0,0,87.0,0
2981,max_effective,30,30,1,3,0.05,0.95,0.9423190802456596,27,79.0,0,82.0,0,88.0,1,86.0,0
2982,max_effective,30,30,1,3,0.05,0.95,0.94413703762259,6,65.0,1,65.0,1,65.0,1,65.0,1
2983,max_effective,30,30,1,3,0.05,0.95,0.9372971978466352,42,74.0,0,77.0,0,84.0,1,83.0,0
2984,max_effective,30,30,1,3,0.05,0.95,0.8898785292367299,30,77.0,0,80.0,0,85.0,1,85.0,1
2985,max_effective,30,30,1,3,0.05,0.95,0.9488456759127564,34,83.0,0,84.0,0,87.0,1,86.0,0
2986,max_effective,30,30,1,3,0.05,0.95,0.9256983988478448,14,71.0,0,74.0,0,79.0,1,76.0,0
2987,max_effective,30,30,1,3,0.05,0.95,0.9044233921202312,20,75.0,0,79.0,0,81.0,1,81.0,1
2988,max_effective,30,30,1,3,0.05,0.95,0.8999969852399318,12,85.0,0,85.0,0,86.0,1,86.0,1
2989,max_effective,30,30,1,3,0.05,0.95,0.9364219565946718,23,76.0,0,77.0,1,76.0,0,77.0,1
2990,max_effective,30,30,1,3,0.05,0.95,0.9204116485107228,17,80.0,0,83.0,0,86.0,1,84.0,0
2991,max_effective,30,30,1,3,0.05,0.95,0.9395506640350904,55,86.0,0,86.0,0,86.0,0,87.0,1
2992,max_effective,30,30,1,3,0.05,0.95,0.9194263888180916,13,72.0,0,74.0,1,71.0,0,72.0,0
2993,max_effective,30,30,1,3,0.05,0.95,0.897519063148594,27,77.0,0,84.0,1,82.0,0,84.0,1
2994,max_effective,30,30,1,3,0.05,0.95,0.9398719071799092,11,85.0,1,85.0,1,83.0,0,82.0,0
2995,max_effective,30,30,1,3,0.05,0.95,0.938494177784834,38,79.0,0,80.0,0,84.0,1,83.0,0
2996,max_effective,30,30,1,3,0.05,0.95,0.9385919598526276,42,86.0,0,86.0,0,87.0,1,87.0,1
2997,max_effective,30,30,1,3,0.05,0.95,0.948434817862424,18,74.0,0,75.0,1,74.0,0,72.0,0
2998,max_effective,30,30,1,3,0.05,0.95,0.9439769865105988,13,84.0,1,83.0,0,81.0,0,80.0,0
2999,max_effective,30,30,1,3,0.05,0.95,0.9455205083285156,35,80.0,0,87.0,0,88.0,0,89.0,1
3000,max_effective,30,30,1,3,0.05,0.95,0.912439907842008,20,83.0,0,84.0,0,85.0,0,87.0,1
3001,max_effective,30,30,1,3,0.05,0.95,0.9288349987899278,35,77.0,0,81.0,0,90.0,1,90.0,1
3002,max_effective,30,30,1,3,0.05,0.95,0.8819073243391633,14,80.0,0,81.0,1,79.0,0,81.0,1
3003,max_effective,30,30,1,3,0.05,0.95,0.946312424137716,44,88.0,0,88.0,0,89.0,0,90.0,1
3004,max_effective,30,30,1,3,0.05,0.95,0.9496349499365884,17,76.0,0,77.0,0,78.0,1,76.0,0
3005,max_effective,30,30,1,3,0.05,0.95,0.9435095689587688,6,51.0,1,51.0,1,51.0,1,51.0,1
3006,max_effective,30,30,1,3,0.05,0.95,0.9422055408353188,17,80.0,0,83.0,1,80.0,0,79.0,0
3007,max_effective,30,30,1,3,0.05,0.95,0.9374478132208304,10,65.0,0,67.0,1,66.0,0,64.0,0
3008,max_effective,30,30,1,3,0.05,0.95,0.9183619230830032,18,67.0,0,69.0,0,70.0,0,75.0,1
3009,max_effective,30,30,1,3,0.05,0.95,0.9405613673725408,17,78.0,0,81.0,0,86.0,1,86.0,1
3010,max_effective,30,30,1,3,0.05,0.95,0.8951519155487514,12,68.0,1,68.0,1,66.0,0,68.0,1
3011,max_effective,30,30,1,3,0.05,0.95,0.9278972560119372,26,76.0,0,77.0,0,81.0,0,84.0,1
3012,max_effective,30,30,1,3,0.05,0.95,0.9245739715241772,21,76.0,0,78.0,0,85.0,1,83.0,0
3013,max_effective,30,30,1,3,0.05,0.95,0.9320462435986988,16,75.0,0,79.0,1,78.0,0,77.0,0
3014,max_effective,30,30,1,3,0.05,0.95,0.8581278450650098,3,48.0,1,48.0,1,48.0,1,48.0,1
3015,max_effective,30,30,1,3,0.05,0.95,0.9254927210831776,28,85.0,0,85.0,0,89.0,1,89.0,1
3016,max_effective,30,30,1,3,0.05,0.95,0.9468925384077884,27,80.0,0,84.0,0,87.0,1,83.0,0
3017,max_effective,30,30,1,3,0.05,0.95,0.945780924169852,15,74.0,0,74.0,0,72.0,0,75.0,1
3018,max_effective,30,30,1,3,0.05,0.95,0.9266776647714242,7,66.0,1,66.0,1,64.0,0,66.0,1
3019,max_effective,30,30,1,3,0.05,0.95,0.93408475838154,21,80.0,0,80.0,0,80.0,0,84.0,1
3020,max_effective,30,30,1,3,0.05,0.95,0.9305993298459808,21,71.0,1,71.0,1,67.0,0,71.0,1
3021,max_effective,30,30,1,3,0.05,0.95,0.9486814604655424,30,78.0,0,78.0,0,85.0,0,86.0,1
3022,max_effective,30,30,1,3,0.05,0.95,0.9311481946965016,12,70.0,0,75.0,1,73.0,0,74.0,0
3023,max_effective,30,30,1,3,0.05,0.95,0.9285005794427,13,71.0,0,72.0,0,77.0,1,76.0,0
3024,max_effective,30,30,1,3,0.05,0.95,0.9300009118966386,38,83.0,0,85.0,0,85.0,0,86.0,1
3025,max_effective,30,30,1,3,0.05,0.95,0.9425861044691146,22,85.0,0,85.0,0,86.0,0,87.0,1
3026,max_effective,30,30,1,3,0.05,0.95,0.9410297581250016,31,77.0,0,83.0,0,85.0,1,85.0,1
3027,max_effective,30,30,1,3,0.05,0.95,0.9090462279515036,47,76.0,0,79.0,0,86.0,1,85.0,0
3028,max_effective,30,30,1,3,0.05,0.95,0.9375826988252072,26,73.0,0,75.0,0,83.0,1,83.0,1
3029,max_effective,30,30,1,3,0.05,0.95,0.9470763386318288,17,70.0,1,69.0,0,64.0,0,70.0,1
3030,max_effective,30,30,1,3,0.05,0.95,0.9185881629783982,15,77.0,0,81.0,1,77.0,0,77.0,0
3031,max_effective,30,30,1,3,0.05,0.95,0.8996940449518672,7,62.0,1,62.0,1,62.0,1,62.0,1
3032,max_effective,30,30,1,3,0.05,0.95,0.8804961183949964,10,70.0,1,69.0,0,67.0,0,67.0,0
3033,max_effective,30,30,1,3,0.05,0.95,0.9477441876443692,24,77.0,0,79.0,0,80.0,1,80.0,1
3034,max_effective,30,30,1,3,0.05,0.95,0.9189773581922538,57,73.0,0,77.0,0,84.0,1,84.0,1
3035,max_effective,30,30,1,3,0.05,0.95,0.949920480270973,19,74.0,0,75.0,0,83.0,0,86.0,1
3036,max_effective,30,30,1,3,0.05,0.95,0.9488288893461508,22,72.0,0,76.0,0,73.0,0,82.0,1
3037,max_effective,30,30,1,3,0.05,0.95,0.915719891932344,15,82.0,0,84.0,0,87.0,0,88.0,1
3038,max_effective,30,30,1,3,0.05,0.95,0.9269809353324232,10,76.0,0,82.0,1,80.0,0,76.0,0
3039,max_effective,30,30,1,3,0.05,0.95,0.9163668133890988,30,85.0,0,89.0,1,89.0,1,88.0,0
3040,max_effective,30,30,1,3,0.05,0.95,0.941163064371598,13,80.0,0,82.0,0,83.0,1,83.0,1
3041,max_effective,30,30,1,3,0.05,0.95,0.9422107521172192,18,77.0,0,79.0,1,78.0,0,79.0,1
3042,max_effective,30,30,1,3,0.05,0.95,0.9175626846977089,22,81.0,0,83.0,0,88.0,1,87.0,0
3043,max_effective,30,30,1,3,0.05,0.95,0.947763914636896,36,82.0,0,81.0,0,84.0,1,83.0,0
3044,max_effective,30,30,1,3,0.05,0.95,0.9336204194404356,6,64.0,1,64.0,1,64.0,1,64.0,1
3045,max_effective,30,30,1,3,0.05,0.95,0.9132185807639804,10,81.0,1,81.0,1,79.0,0,78.0,0
3046,max_effective,30,30,1,3,0.05,0.95,0.936203201797701,19,69.0,1,68.0,0,64.0,0,66.0,0
3047,max_effective,30,30,1,3,0.05,0.95,0.9411632484933442,27,78.0,0,80.0,0,85.0,0,88.0,1
3048,max_effective,30,30,1,3,0.05,0.95,0.9421273727979508,12,84.0,1,84.0,1,76.0,0,81.0,0
3049,max_effective,30,30,1,3,0.05,0.95,0.9454563613306242,17,78.0,0,85.0,1,84.0,0,80.0,0
3050,max_effective,30,30,1,3,0.05,0.95,0.9229261778843382,35,64.0,0,65.0,0,80.0,1,77.0,0
3051,max_effective,30,30,1,3,0.05,0.95,0.9483858920706616,18,81.0,0,81.0,0,86.0,1,84.0,0
3052,max_effective,30,30,1,3,0.05,0.95,0.9356365227977242,15,79.0,0,78.0,0,75.0,0,80.0,1
3053,max_effective,30,30,1,3,0.05,0.95,0.922634693247395,10,76.0,1,76.0,1,73.0,0,74.0,0
3054,max_effective,30,30,1,3,0.05,0.95,0.9448839453920284,12,78.0,0,79.0,0,82.0,1,81.0,0
3055,max_effective,30,30,1,3,0.05,0.95,0.9392230703783522,10,79.0,0,81.0,0,84.0,1,79.0,0
3056,max_effective,30,30,1,3,0.05,0.95,0.8924868272071166,24,69.0,0,73.0,0,80.0,1,78.0,0
3057,max_effective,30,30,1,3,0.05,0.95,0.9144622889793927,11,83.0,0,83.0,0,84.0,1,82.0,0
3058,max_effective,30,30,1,3,0.05,0.95,0.930903191423357,14,78.0,0,78.0,0,70.0,0,81.0,1
3059,max_effective,30,30,1,3,0.05,0.95,0.9295562955158336,51,72.0,0,79.0,0,84.0,0,87.0,1
3060,max_effective,30,30,1,3,0.05,0.95,0.941618734787804,17,77.0,1,77.0,1,77.0,1,77.0,1
3061,max_effective,30,30,1,3,0.05,0.95,0.9208983397154954,19,78.0,0,78.0,0,80.0,0,84.0,1
3062,max_effective,30,30,1,3,0.05,0.95,0.9210867724555408,31,71.0,0,73.0,0,79.0,0,83.0,1
3063,max_effective,30,30,1,3,0.05,0.95,0.9433777683850166,56,79.0,0,80.0,0,84.0,0,86.0,1
3064,max_effective,30,30,1,3,0.05,0.95,0.9151425680163002,12,70.0,0,70.0,0,72.0,1,71.0,0
3065,max_effective,30,30,1,3,0.05,0.95,0.9461635576610922,21,81.0,0,81.0,0,86.0,1,84.0,0
3066,max_effective,30,30,1,3,0.05,0.95,0.9132313871922116,6,71.0,1,71.0,1,68.0,0,69.0,0
3067,max_effective,30,30,1,3,0.05,0.95,0.9306747463707956,9,73.0,1,71.0,0,69.0,0,70.0,0
3068,max_effective,30,30,1,3,0.05,0.95,0.9436503387116124,57,76.0,0,79.0,0,82.0,1,81.0,0
3069,max_effective,30,30,1,3,0.05,0.95,0.9201454683437564,12,78.0,0,81.0,0,83.0,1,79.0,0
3070,max_effective,30,30,1,3,0.05,0.95,0.9227451181273446,18,76.0,0,78.0,0,84.0,0,85.0,1
3071,max_effective,30,30,1,3,0.05,0.95,0.8038298780725646,12,73.0,0,74.0,0,77.0,0,79.0,1
3072,max_effective,30,30,1,3,0.05,0.95,0.9402044024075188,19,75.0,0,77.0,0,86.0,1,83.0,0
3073,max_effective,30,30,1,3,0.05,0.95,0.9401145394966128,20,71.0,0,78.0,0,83.0,1,80.0,0
3074,max_effective,30,30,1,3,0.05,0.95,0.8792042452851698,11,74.0,0,76.0,1,75.0,0,76.0,1
3075,max_effective,30,30,1,3,0.05,0.95,0.91321930761499,16,75.0,0,78.0,0,80.0,1,77.0,0
3076,max_effective,30,30,1,3,0.05,0.95,0.8657128143344378,15,73.0,1,72.0,0,72.0,0,72.0,0
3077,max_effective,30,30,1,3,0.05,0.95,0.8688727044476496,7,72.0,1,72.0,1,71.0,0,72.0,1
3078,max_effective,30,30,1,3,0.05,0.95,0.9423089362915398,15,70.0,0,74.0,0,78.0,1,75.0,0
3079,max_effective,30,30,1,3,0.05,0.95,0.946285730470916,76,78.0,0,84.0,0,88.0,0,89.0,1
3080,max_effective,30,30,1,3,0.05,0.95,0.921986442553538,11,75.0,0,77.0,0,79.0,1,77.0,0
3081,max_effective,30,30,1,3,0.05,0.95,0.9322581031319016,24,79.0,0,80.0,0,83.0,0,86.0,1
3082,max_effective,30,30,1,3,0.05,0.95,0.9487573575937074,25,84.0,0,84.0,0,90.0,1,86.0,0
3083,max_effective,30,30,1,3,0.05,0.95,0.8943629277450225,20,69.0,0,71.0,0,78.0,1,76.0,0
3084,max_effective,30,30,1,3,0.05,0.95,0.9458803111380848,54,66.0,0,68.0,0,79.0,1,77.0,0
3085,max_effective,30,30,1,3,0.05,0.95,0.9473509905000436,31,76.0,0,84.0,0,85.0,0,88.0,1
3086,max_effective,30,30,1,3,0.05,0.95,0.8783790697917826,35,70.0,0,73.0,0,80.0,1,79.0,0
3087,max_effective,30,30,1,3,0.05,0.95,0.943486903411216,10,67.0,1,67.0,1,65.0,0,67.0,1
3088,max_effective,30,30,1,3,0.05,0.95,0.9326835357717366,36,78.0,0,80.0,0,86.0,1,84.0,0
3089,max_effective,30,30,1,3,0.05,0.95,0.92313626254629,15,84.0,0,84.0,0,85.0,1,84.0,0
3090,max_effective,30,30,1,3,0.05,0.95,0.9487257835301616,16,81.0,0,80.0,0,81.0,0,82.0,1
3091,max_effective,30,30,1,3,0.05,0.95,0.9129989939999236,6,56.0,1,56.0,1,56.0,1,56.0,1
3092,max_effective,30,30,1,3,0.05,0.95,0.8861551074597174,11,68.0,1,68.0,1,67.0,0,68.0,1
3093,max_effective,30,30,1,3,0.05,0.95,0.917819002759148,19,71.0,0,77.0,0,78.0,0,79.0,1
3094,max_effective,30,30,1,3,0.05,0.95,0.9471391306224752,36,79.0,0,82.0,0,86.0,0,89.0,1
3095,max_effective,30,30,1,3,0.05,0.95,0.949719588846992,28,84.0,1,84.0,1,81.0,0,78.0,0
3096,max_effective,30,30,1,3,0.05,0.95,0.845697289521394,11,69.0,1,69.0,1,69.0,1,68.0,0
3097,max_effective,30,30,1,3,0.05,0.95,0.94484507518797,10,60.0,1,60.0,1,60.0,1,60.0,1
3098,max_effective,30,30,1,3,0.05,0.95,0.8961446920981133,10,77.0,0,76.0,0,77.0,0,78.0,1
3099,max_effective,30,30,1,3,0.05,0.95,0.9330337534201292,61,80.0,0,83.0,0,88.0,1,85.0,0
3100,max_effective,30,30,1,3,0.05,0.95,0.8786677572015565,5,55.0,1,55.0,1,55.0,1,55.0,1
3101,max_effective,30,30,1,3,0.05,0.95,0.9463232023768738,38,82.0,0,85.0,1,82.0,0,82.0,0
3102,max_effective,30,30,1,3,0.05,0.95,0.9073105966818408,21,83.0,0,84.0,1,83.0,0,82.0,0
3103,max_effective,30,30,1,3,0.05,0.95,0.9416813122529571,23,74.0,0,75.0,0,80.0,1,78.0,0
3104,max_effective,30,30,1,3,0.05,0.95,0.947622081374118,25,79.0,0,79.0,0,82.0,0,85.0,1
3105,max_effective,30,30,1,3,0.05,0.95,0.9470459611355544,25,86.0,0,86.0,0,86.0,0,87.0,1
3106,max_effective,30,30,1,3,0.05,0.95,0.942758346680634,21,83.0,0,84.0,0,81.0,0,85.0,1
3107,max_effective,30,30,1,3,0.05,0.95,0.9222576924088018,7,62.0,1,62.0,1,62.0,1,61.0,0
3108,max_effective,30,30,1,3,0.05,0.95,0.9330937487058016,13,80.0,1,80.0,1,79.0,0,76.0,0
3109,max_effective,30,30,1,3,0.05,0.95,0.9402752792806586,35,74.0,0,77.0,0,81.0,0,83.0,1
3110,max_effective,30,30,1,3,0.05,0.95,0.9399799550329389,10,68.0,1,68.0,1,66.0,0,67.0,0
3111,max_effective,30,30,1,3,0.05,0.95,0.9467901985531044,26,83.0,0,85.0,1,85.0,1,83.0,0
3112,max_effective,30,30,1,3,0.05,0.95,0.8615205019647758,24,70.0,1,70.0,1,70.0,1,70.0,1
3113,max_effective,30,30,1,3,0.05,0.95,0.9469024136434908,40,89.0,1,89.0,1,87.0,0,89.0,1
3114,max_effective,30,30,1,3,0.05,0.95,0.9331165196921232,15,79.0,0,80.0,0,82.0,1,82.0,1
3115,max_effective,30,30,1,3,0.05,0.95,0.9015446582773148,24,79.0,0,83.0,0,87.0,1,85.0,0
3116,max_effective,30,30,1,3,0.05,0.95,0.9342280272349668,13,84.0,1,84.0,1,82.0,0,83.0,0
3117,max_effective,30,30,1,3,0.05,0.95,0.9188697729851112,14,86.0,0,86.0,0,88.0,1,88.0,1
3118,max_effective,30,30,1,3,0.05,0.95,0.8625628780786353,4,42.0,1,42.0,1,42.0,1,42.0,1
3119,max_effective,30,30,1,3,0.05,0.95,0.9377875992859196,54,78.0,0,79.0,0,86.0,0,87.0,1
3120,max_effective,30,30,1,3,0.05,0.95,0.9376798161091672,30,69.0,0,72.0,0,75.0,0,76.0,1
3121,max_effective,30,30,1,3,0.05,0.95,0.926456209041703,43,79.0,0,81.0,1,80.0,0,81.0,1
3122,max_effective,30,30,1,3,0.05,0.95,0.9370716471788962,24,82.0,0,83.0,0,83.0,0,87.0,1
3123,max_effective,30,30,1,3,0.05,0.95,0.8962893297632316,15,72.0,0,75.0,0,81.0,1,80.0,0
3124,max_effective,30,30,1,3,0.05,0.95,0.9387478176302312,26,83.0,0,84.0,0,85.0,0,86.0,1
3125,max_effective,30,30,1,3,0.05,0.95,0.9295612887279652,7,61.0,1,61.0,1,61.0,1,61.0,1
3126,max_effective,30,30,1,3,0.05,0.95,0.9426537761364188,21,82.0,0,83.0,0,85.0,1,85.0,1
3127,max_effective,30,30,1,3,0.05,0.95,0.9212122869283524,15,74.0,0,76.0,1,76.0,1,71.0,0
3128,max_effective,30,30,1,3,0.05,0.95,0.9169357746563712,11,75.0,0,76.0,1,76.0,1,76.0,1
3129,max_effective,30,30,1,3,0.05,0.95,0.9204368566779704,5,55.0,1,55.0,1,55.0,1,55.0,1
3130,max_effective,30,30,1,3,0.05,0.95,0.9141063387527588,25,71.0,0,74.0,0,80.0,1,79.0,0
3131,max_effective,30,30,1,3,0.05,0.95,0.9428949825911008,32,81.0,0,82.0,0,84.0,1,84.0,1
3132,max_effective,30,30,1,3,0.05,0.95,0.9089083186379736,20,74.0,0,78.0,0,84.0,1,83.0,0
3133,max_effective,30,30,1,3,0.05,0.95,0.9109330810027064,26,71.0,0,72.0,0,70.0,0,78.0,1
3134,max_effective,30,30,1,3,0.05,0.95,0.9414729573926524,18,84.0,0,84.0,0,89.0,1,89.0,1
3135,max_effective,30,30,1,3,0.05,0.95,0.939591530921184,21,78.0,0,84.0,0,85.0,1,84.0,0
3136,max_effective,30,30,1,3,0.05,0.95,0.9001653454192657,18,69.0,0,73.0,0,75.0,0,77.0,1
3137,max_effective,30,30,1,3,0.05,0.95,0.9477362250720378,82,81.0,0,82.0,0,89.0,1,87.0,0
3138,max_effective,30,30,1,3,0.05,0.95,0.9012797786213442,19,85.0,1,84.0,0,83.0,0,85.0,1
3139,max_effective,30,30,1,3,0.05,0.95,0.9148338127742968,19,71.0,0,78.0,1,77.0,0,76.0,0
3140,max_effective,30,30,1,3,0.05,0.95,0.9343762319735452,40,81.0,0,84.0,0,88.0,1,88.0,1
3141,max_effective,30,30,1,3,0.05,0.95,0.9316277458970686,15,81.0,0,81.0,0,83.0,0,84.0,1
3142,max_effective,30,30,1,3,0.05,0.95,0.9399141910284756,52,76.0,0,78.0,0,86.0,1,86.0,1
3143,max_effective,30,30,1,3,0.05,0.95,0.9070406278470776,21,66.0,0,69.0,0,68.0,0,72.0,1
3144,max_effective,30,30,1,3,0.05,0.95,0.9102022354662688,17,78.0,0,79.0,0,80.0,0,81.0,1
3145,max_effective,30,30,1,3,0.05,0.95,0.9401876429544632,15,70.0,0,71.0,0,69.0,0,73.0,1
3146,max_effective,30,30,1,3,0.05,0.95,0.9490474693138646,11,68.0,1,68.0,1,68.0,1,67.0,0
3147,max_effective,30,30,1,3,0.05,0.95,0.919015846095824,10,74.0,1,74.0,1,71.0,0,74.0,1
3148,max_effective,30,30,1,3,0.05,0.95,0.9435841875338464,6,56.0,1,56.0,1,56.0,1,56.0,1
3149,max_effective,30,30,1,3,0.05,0.95,0.946158593836936,11,78.0,0,78.0,0,80.0,1,77.0,0
3150,max_effective,30,30,1,3,0.05,0.95,0.9090326253053502,18,82.0,0,83.0,0,85.0,0,88.0,1
3151,max_effective,30,30,1,3,0.05,0.95,0.9437138867426964,6,56.0,1,56.0,1,56.0,1,56.0,1
3152,max_effective,30,30,1,3,0.05,0.95,0.9165674144801612,17,63.0,0,66.0,1,66.0,1,66.0,1
3153,max_effective,30,30,1,3,0.05,0.95,0.9022663686694116,10,72.0,0,73.0,1,73.0,1,71.0,0
3154,max_effective,30,30,1,3,0.05,0.95,0.9171376921207514,18,80.0,0,81.0,0,88.0,0,89.0,1
3155,max_effective,30,30,1,3,0.05,0.95,0.9217168270465158,9,77.0,0,78.0,0,79.0,0,81.0,1
3156,max_effective,30,30,1,3,0.05,0.95,0.8930239659807645,15,61.0,1,61.0,1,61.0,1,61.0,1
3157,max_effective,30,30,1,3,0.05,0.95,0.9378490342020768,22,80.0,0,80.0,0,79.0,0,81.0,1
3158,max_effective,30,30,1,3,0.05,0.95,0.9342754060749168,16,81.0,0,84.0,0,86.0,1,83.0,0
3159,max_effective,30,30,1,3,0.05,0.95,0.9420365704607916,10,74.0,0,77.0,0,72.0,0,78.0,1
3160,max_effective,30,30,1,3,0.05,0.95,0.9465263185310436,21,86.0,0,86.0,0,88.0,1,86.0,0
3161,max_effective,30,30,1,3,0.05,0.95,0.923089299318186,24,69.0,0,73.0,0,79.0,0,82.0,1
3162,max_effective,30,30,1,3,0.05,0.95,0.944961449587769,38,77.0,0,78.0,0,87.0,1,87.0,1
3163,max_effective,30,30,1,3,0.05,0.95,0.850655848039336,6,40.0,1,40.0,1,40.0,1,40.0,1
3164,max_effective,30,30,1,3,0.05,0.95,0.9463960822629114,32,78.0,0,78.0,0,82.0,0,87.0,1
3165,max_effective,30,30,1,3,0.05,0.95,0.9432877243506192,11,77.0,0,80.0,1,79.0,0,77.0,0
3166,max_effective,30,30,1,3,0.05,0.95,0.9390774135110628,22,79.0,0,81.0,0,89.0,1,89.0,1
3167,max_effective,30,30,1,3,0.05,0.95,0.9200014330488762,10,75.0,0,79.0,0,75.0,0,80.0,1
3168,max_effective,30,30,1,3,0.05,0.95,0.8847003673408181,10,81.0,1,80.0,0,76.0,0,77.0,0
3169,max_effective,30,30,1,3,0.05,0.95,0.9383061776173328,14,86.0,1,86.0,1,85.0,0,84.0,0
3170,max_effective,30,30,1,3,0.05,0.95,0.897287107841577,7,73.0,1,73.0,1,72.0,0,71.0,0
3171,max_effective,30,30,1,3,0.05,0.95,0.9418945133676992,47,81.0,0,86.0,1,85.0,0,83.0,0
3172,max_effective,30,30,1,3,0.05,0.95,0.946025215189181,15,84.0,0,84.0,0,77.0,0,86.0,1
3173,max_effective,30,30,1,3,0.05,0.95,0.928957682233464,18,81.0,0,82.0,0,85.0,1,85.0,1
3174,max_effective,30,30,1,3,0.05,0.95,0.9472532583240711,20,80.0,0,81.0,0,83.0,0,87.0,1
3175,max_effective,30,30,1,3,0.05,0.95,0.9392545578336567,17,76.0,0,78.0,0,77.0,0,84.0,1
3176,max_effective,30,30,1,3,0.05,0.95,0.9264382157210664,18,74.0,0,76.0,0,82.0,1,80.0,0
3177,max_effective,30,30,1,3,0.05,0.95,0.947572795784696,41,76.0,0,77.0,0,79.0,0,88.0,1
3178,max_effective,30,30,1,3,0.05,0.95,0.8900408117291453,13,70.0,1,70.0,1,70.0,1,69.0,0
3179,max_effective,30,30,1,3,0.05,0.95,0.9263856926282872,34,78.0,0,79.0,0,82.0,1,80.0,0
3180,max_effective,30,30,1,3,0.05,0.95,0.9498706269833208,42,74.0,0,75.0,0,89.0,1,86.0,0
3181,max_effective,30,30,1,3,0.05,0.95,0.9094602584733628,45,76.0,0,75.0,0,77.0,0,82.0,1
3182,max_effective,30,30,1,3,0.05,0.95,0.934517450340318,11,78.0,0,80.0,0,76.0,0,81.0,1
3183,max_effective,30,30,1,3,0.05,0.95,0.9166154794383856,21,80.0,0,83.0,0,87.0,1,84.0,0
3184,max_effective,30,30,1,3,0.05,0.95,0.9249528183535694,8,57.0,1,57.0,1,57.0,1,57.0,1
3185,max_effective,30,30,1,3,0.05,0.95,0.9033677677326424,13,82.0,0,83.0,0,86.0,1,84.0,0
3186,max_effective,30,30,1,3,0.05,0.95,0.9318271759508798,42,83.0,0,84.0,0,86.0,1,86.0,1
3187,max_effective,30,30,1,3,0.05,0.95,0.944746716148744,39,81.0,0,85.0,0,90.0,1,89.0,0
3188,max_effective,30,30,1,3,0.05,0.95,0.9431590845722804,17,72.0,0,76.0,1,75.0,0,72.0,0
3189,max_effective,30,30,1,3,0.05,0.95,0.9483798554049389,54,78.0,0,80.0,0,86.0,1,85.0,0
3190,max_effective,30,30,1,3,0.05,0.95,0.90322404744053,28,78.0,0,79.0,0,84.0,0,85.0,1
3191,max_effective,30,30,1,3,0.05,0.95,0.9066235557699924,16,65.0,0,68.0,0,70.0,0,72.0,1
3192,max_effective,30,30,1,3,0.05,0.95,0.9379219378692102,22,83.0,0,83.0,0,79.0,0,85.0,1
3193,max_effective,30,30,1,3,0.05,0.95,0.9391474675874816,23,77.0,0,80.0,0,85.0,0,86.0,1
3194,max_effective,30,30,1,3,0.05,0.95,0.9357697085395832,15,82.0,0,82.0,0,86.0,0,87.0,1
3195,max_effective,30,30,1,3,0.05,0.95,0.9477151386127216,61,73.0,0,78.0,0,78.0,0,80.0,1
3196,max_effective,30,30,1,3,0.05,0.95,0.9317664327662072,25,70.0,0,71.0,0,73.0,0,74.0,1
3197,max_effective,30,30,1,3,0.05,0.95,0.9291459493767996,18,69.0,0,72.0,0,75.0,1,75.0,1
3198,max_effective,30,30,1,3,0.05,0.95,0.9319613423849477,11,76.0,0,78.0,0,80.0,1,79.0,0
3199,max_effective,30,30,1,3,0.05,0.95,0.8902792574108649,16,78.0,0,85.0,1,83.0,0,84.0,0
3200,max_effective,30,30,1,3,0.05,0.95,0.832513240920819,7,54.0,1,54.0,1,54.0,1,54.0,1
3201,max_effective,30,30,1,3,0.05,0.95,0.9391492922810024,12,81.0,0,83.0,0,80.0,0,84.0,1
3202,max_effective,30,30,1,3,0.05,0.95,0.926802123452973,33,78.0,0,80.0,0,87.0,1,84.0,0
3203,max_effective,30,30,1,3,0.05,0.95,0.9291110026288676,28,83.0,0,86.0,0,88.0,1,87.0,0
3204,max_effective,30,30,1,3,0.05,0.95,0.8463873067363132,10,74.0,0,75.0,0,75.0,0,76.0,1
3205,max_effective,30,30,1,3,0.05,0.95,0.8968292225651336,13,85.0,1,85.0,1,84.0,0,85.0,1
3206,max_effective,30,30,1,3,0.05,0.95,0.9391492529613596,10,81.0,1,81.0,1,76.0,0,75.0,0
3207,max_effective,30,30,1,3,0.05,0.95,0.9387930598701726,50,80.0,0,85.0,0,86.0,0,88.0,1
3208,max_effective,30,30,1,3,0.05,0.95,0.9237934622940852,23,78.0,0,79.0,0,83.0,1,83.0,1
3209,max_effective,30,30,1,3,0.05,0.95,0.8972535120352271,12,81.0,0,81.0,0,81.0,0,85.0,1
3210,max_effective,30,30,1,3,0.05,0.95,0.9242448992030764,31,81.0,0,84.0,1,84.0,1,82.0,0
3211,max_effective,30,30,1,3,0.05,0.95,0.9173201118870016,17,77.0,0,80.0,0,81.0,0,83.0,1
3212,max_effective,30,30,1,3,0.05,0.95,0.826665663142351,9,73.0,0,75.0,1,73.0,0,74.0,0
3213,max_effective,30,30,1,3,0.05,0.95,0.9484035602290928,16,69.0,0,71.0,0,71.0,0,73.0,1
3214,max_effective,30,30,1,3,0.05,0.95,0.9359008601409066,24,81.0,0,81.0,0,84.0,1,82.0,0
3215,max_effective,30,30,1,3,0.05,0.95,0.9425216945947208,12,77.0,0,78.0,0,78.0,0,79.0,1
3216,max_effective,30,30,1,3,0.05,0.95,0.9052951233922276,26,65.0,0,75.0,1,74.0,0,72.0,0
3217,max_effective,30,30,1,3,0.05,0.95,0.9361787291369074,24,86.0,0,86.0,0,88.0,1,87.0,0
3218,max_effective,30,30,1,3,0.05,0.95,0.9498755045533004,31,82.0,0,82.0,0,82.0,0,85.0,1
3219,max_effective,30,30,1,3,0.05,0.95,0.8868106358985831,14,80.0,0,81.0,0,83.0,1,82.0,0
3220,max_effective,30,30,1,3,0.05,0.95,0.8966022148572972,10,73.0,0,75.0,0,73.0,0,76.0,1
3221,max_effective,30,30,1,3,0.05,0.95,0.8109811688528349,7,65.0,1,65.0,1,65.0,1,65.0,1
3222,max_effective,30,30,1,3,0.05,0.95,0.9407814866965014,52,73.0,0,81.0,0,85.0,1,85.0,1
3223,max_effective,30,30,1,3,0.05,0.95,0.8645301815625454,13,74.0,1,73.0,0,73.0,0,72.0,0
3224,max_effective,30,30,1,3,0.05,0.95,0.9446575642670156,10,83.0,0,84.0,1,84.0,1,80.0,0
3225,max_effective,30,30,1,3,0.05,0.95,0.9376991456708365,32,73.0,0,75.0,0,81.0,0,85.0,1
3226,max_effective,30,30,1,3,0.05,0.95,0.9481430188168172,36,86.0,0,86.0,0,88.0,0,89.0,1
3227,max_effective,30,30,1,3,0.05,0.95,0.8803653585030145,9,76.0,1,75.0,0,74.0,0,73.0,0
3228,max_effective,30,30,1,3,0.05,0.95,0.924060955997524,12,69.0,0,70.0,1,70.0,1,70.0,1
3229,max_effective,30,30,1,3,0.05,0.95,0.949989080029936,71,79.0,0,80.0,0,87.0,1,83.0,0
3230,max_effective,30,30,1,3,0.05,0.95,0.9261415153127314,12,73.0,0,74.0,0,75.0,1,74.0,0
3231,max_effective,30,30,1,3,0.05,0.95,0.9132449683084848,16,65.0,0,70.0,0,71.0,1,71.0,1
3232,max_effective,30,30,1,3,0.05,0.95,0.949493129516638,28,83.0,0,83.0,0,74.0,0,84.0,1
3233,max_effective,30,30,1,3,0.05,0.95,0.945681984919048,13,69.0,0,73.0,1,68.0,0,69.0,0
3234,max_effective,30,30,1,3,0.05,0.95,0.9265638223595036,43,79.0,0,82.0,0,85.0,1,83.0,0
3235,max_effective,30,30,1,3,0.05,0.95,0.9016008499988124,11,74.0,0,77.0,1,77.0,1,74.0,0
3236,max_effective,30,30,1,3,0.05,0.95,0.906318343734295,28,76.0,0,78.0,0,82.0,0,83.0,1
3237,max_effective,30,30,1,3,0.05,0.95,0.9192787974966854,24,85.0,0,87.0,0,88.0,0,90.0,1
3238,max_effective,30,30,1,3,0.05,0.95,0.9210076337024918,19,77.0,0,79.0,1,79.0,1,78.0,0
3239,max_effective,30,30,1,3,0.05,0.95,0.9375848039519232,7,52.0,1,52.0,1,52.0,1,52.0,1
3240,max_effective,30,30,1,3,0.05,0.95,0.9307394197954498,32,85.0,0,85.0,0,86.0,1,85.0,0
3241,max_effective,30,30,1,3,0.05,0.95,0.9400696824725618,27,81.0,0,80.0,0,82.0,0,88.0,1
3242,max_effective,30,30,1,3,0.05,0.95,0.9170849364936452,10,66.0,1,66.0,1,66.0,1,66.0,1
3243,max_effective,30,30,1,3,0.05,0.95,0.886945169123096,24,75.0,0,78.0,0,84.0,1,84.0,1
3244,max_effective,30,30,1,3,0.05,0.95,0.9422569427541638,15,79.0,0,79.0,0,84.0,1,83.0,0
3245,max_effective,30,30,1,3,0.05,0.95,0.8980729711542313,11,71.0,1,71.0,1,71.0,1,70.0,0
3246,max_effective,30,30,1,3,0.05,0.95,0.9235261449779122,34,77.0,0,79.0,1,77.0,0,79.0,1
3247,max_effective,30,30,1,3,0.05,0.95,0.9192091551349144,13,79.0,1,77.0,0,77.0,0,75.0,0
3248,max_effective,30,30,1,3,0.05,0.95,0.921453424597722,30,73.0,0,73.0,0,77.0,0,86.0,1
3249,max_effective,30,30,1,3,0.05,0.95,0.9492260276103152,31,77.0,0,79.0,0,80.0,1,78.0,0
3250,max_effective,30,30,1,3,0.05,0.95,0.8785937783403117,8,63.0,1,63.0,1,63.0,1,63.0,1
3251,max_effective,30,30,1,3,0.05,0.95,0.9450937968108684,13,77.0,0,77.0,0,80.0,1,77.0,0
3252,max_effective,30,30,1,3,0.05,0.95,0.9437769513164552,16,72.0,0,73.0,0,76.0,1,74.0,0
3253,max_effective,30,30,1,3,0.05,0.95,0.9446690823134298,24,72.0,0,77.0,0,81.0,0,82.0,1
3254,max_effective,30,30,1,3,0.05,0.95,0.926658468182516,8,69.0,1,69.0,1,67.0,0,68.0,0
3255,max_effective,30,30,1,3,0.05,0.95,0.9279802857824274,28,85.0,0,86.0,1,85.0,0,83.0,0
3256,max_effective,30,30,1,3,0.05,0.95,0.9025254180557531,19,74.0,0,77.0,0,79.0,0,81.0,1
3257,max_effective,30,30,1,3,0.05,0.95,0.940567231803299,13,76.0,0,79.0,1,78.0,0,77.0,0
3258,max_effective,30,30,1,3,0.05,0.95,0.9274286837007538,10,80.0,0,83.0,1,77.0,0,76.0,0
3259,max_effective,30,30,1,3,0.05,0.95,0.9341876280973082,10,59.0,1,59.0,1,59.0,1,59.0,1
3260,max_effective,30,30,1,3,0.05,0.95,0.8762868143162577,17,63.0,0,66.0,1,66.0,1,66.0,1
3261,max_effective,30,30,1,3,0.05,0.95,0.9076701321088518,16,77.0,0,80.0,0,81.0,1,79.0,0
3262,max_effective,30,30,1,3,0.05,0.95,0.947032970023542,13,72.0,0,76.0,1,73.0,0,75.0,0
3263,max_effective,30,30,1,3,0.05,0.95,0.938136222912116,10,72.0,1,72.0,1,72.0,1,71.0,0
3264,max_effective,30,30,1,3,0.05,0.95,0.8646989647396337,15,69.0,0,71.0,1,70.0,0,70.0,0
3265,max_effective,30,30,1,3,0.05,0.95,0.9461440338783672,32,73.0,0,76.0,0,83.0,1,81.0,0
3266,max_effective,30,30,1,3,0.05,0.95,0.9428281624375536,48,72.0,0,74.0,0,80.0,1,78.0,0
3267,max_effective,30,30,1,3,0.05,0.95,0.8983168956334432,26,86.0,0,86.0,0,90.0,1,90.0,1
3268,max_effective,30,30,1,3,0.05,0.95,0.8971039593857144,12,79.0,0,80.0,1,79.0,0,78.0,0
3269,max_effective,30,30,1,3,0.05,0.95,0.94649020443591,25,80.0,0,81.0,0,86.0,1,86.0,1
3270,max_effective,30,30,1,3,0.05,0.95,0.949078165377862,25,76.0,0,76.0,0,78.0,1,78.0,1
3271,max_effective,30,30,1,3,0.05,0.95,0.8979922832068885,11,76.0,1,76.0,1,75.0,0,74.0,0
3272,max_effective,30,30,1,3,0.05,0.95,0.9345066770351654,5,50.0,1,50.0,1,50.0,1,50.0,1
3273,max_effective,30,30,1,3,0.05,0.95,0.9495335398375232,14,62.0,0,64.0,0,66.0,1,65.0,0
3274,max_effective,30,30,1,3,0.05,0.95,0.9219079037287268,25,82.0,1,81.0,0,79.0,0,79.0,0
3275,max_effective,30,30,1,3,0.05,0.95,0.9332548039416924,18,76.0,0,83.0,0,87.0,0,88.0,1
3276,max_effective,30,30,1,3,0.05,0.95,0.905632593253952,27,72.0,0,74.0,1,73.0,0,74.0,1
3277,max_effective,30,30,1,3,0.05,0.95,0.9397919776742604,13,85.0,0,87.0,1,79.0,0,83.0,0
3278,max_effective,30,30,1,3,0.05,0.95,0.8657454545965345,9,71.0,0,72.0,1,71.0,0,71.0,0
3279,max_effective,30,30,1,3,0.05,0.95,0.82500714565843,12,59.0,1,59.0,1,59.0,1,59.0,1
3280,max_effective,30,30,1,3,0.05,0.95,0.839996739258412,7,70.0,1,69.0,0,67.0,0,68.0,0
3281,max_effective,30,30,1,3,0.05,0.95,0.9245844779541644,40,81.0,0,82.0,0,84.0,0,86.0,1
3282,max_effective,30,30,1,3,0.05,0.95,0.9467917138024544,26,79.0,0,82.0,0,85.0,0,86.0,1
3283,max_effective,30,30,1,3,0.05,0.95,0.898606186370862,10,67.0,1,67.0,1,67.0,1,66.0,0
3284,max_effective,30,30,1,3,0.05,0.95,0.9473825317202488,11,74.0,0,75.0,0,72.0,0,76.0,1
3285,max_effective,30,30,1,3,0.05,0.95,0.9352243865735164,16,79.0,0,80.0,1,78.0,0,74.0,0
3286,max_effective,30,30,1,3,0.05,0.95,0.9383527884519056,10,71.0,1,71.0,1,70.0,0,71.0,1
3287,max_effective,30,30,1,3,0.05,0.95,0.9181653101857998,41,79.0,0,81.0,0,83.0,1,81.0,0
3288,max_effective,30,30,1,3,0.05,0.95,0.9490519101958594,18,78.0,0,79.0,0,87.0,1,86.0,0
3289,max_effective,30,30,1,3,0.05,0.95,0.9074338894651424,7,65.0,1,65.0,1,65.0,1,65.0,1
3290,max_effective,30,30,1,3,0.05,0.95,0.9028218986632838,24,70.0,0,75.0,0,75.0,0,77.0,1
3291,max_effective,30,30,1,3,0.05,0.95,0.9471299520241198,29,80.0,0,81.0,0,79.0,0,83.0,1
3292,max_effective,30,30,1,3,0.05,0.95,0.9249663646744878,10,68.0,1,68.0,1,68.0,1,68.0,1
3293,max_effective,30,30,1,3,0.05,0.95,0.8908614128603879,9,71.0,1,70.0,0,69.0,0,70.0,0
3294,max_effective,30,30,1,3,0.05,0.95,0.9255485581975764,8,76.0,1,75.0,0,73.0,0,72.0,0
3295,max_effective,30,30,1,3,0.05,0.95,0.8666543149406197,13,77.0,0,79.0,0,81.0,0,84.0,1
3296,max_effective,30,30,1,3,0.05,0.95,0.9335412987079852,22,67.0,0,68.0,0,75.0,0,77.0,1
3297,max_effective,30,30,1,3,0.05,0.95,0.8721834769493209,15,72.0,0,75.0,0,78.0,1,78.0,1
3298,max_effective,30,30,1,3,0.05,0.95,0.8742596107654074,6,67.0,1,67.0,1,67.0,1,67.0,1
3299,max_effective,30,30,1,3,0.05,0.95,0.9356019478370348,15,85.0,0,86.0,1,84.0,0,82.0,0
3300,max_effective,30,30,1,3,0.05,0.95,0.9301493967220182,19,76.0,0,83.0,0,85.0,1,84.0,0
3301,max_effective,30,30,1,3,0.05,0.95,0.9467032157485992,18,79.0,0,79.0,0,85.0,0,88.0,1
3302,max_effective,30,30,1,3,0.05,0.95,0.9244917163144214,7,65.0,1,65.0,1,65.0,1,65.0,1
3303,max_effective,30,30,1,3,0.05,0.95,0.9353133696447206,11,66.0,1,66.0,1,66.0,1,66.0,1
3304,max_effective,30,30,1,3,0.05,0.95,0.9315722541829566,13,81.0,0,83.0,1,81.0,0,82.0,0
3305,max_effective,30,30,1,3,0.05,0.95,0.9488877245617074,15,82.0,0,85.0,0,86.0,0,88.0,1
3306,max_effective,30,30,1,3,0.05,0.95,0.9433434721094238,24,82.0,0,83.0,0,82.0,0,86.0,1
3307,max_effective,30,30,1,3,0.05,0.95,0.9426303601069186,26,75.0,0,75.0,0,81.0,1,78.0,0
3308,max_effective,30,30,1,3,0.05,0.95,0.9188223872507834,28,83.0,0,84.0,0,84.0,0,85.0,1
3309,max_effective,30,30,1,3,0.05,0.95,0.929809563231353,11,72.0,0,73.0,1,71.0,0,71.0,0
3310,max_effective,30,30,1,3,0.05,0.95,0.9167693046792404,9,62.0,1,62.0,1,62.0,1,62.0,1
3311,max_effective,30,30,1,3,0.05,0.95,0.8978986688719589,15,71.0,0,73.0,0,76.0,1,74.0,0
3312,max_effective,30,30,1,3,0.05,0.95,0.9257636037239428,9,79.0,0,80.0,1,77.0,0,74.0,0
3313,max_effective,30,30,1,3,0.05,0.95,0.9246791924799528,68,75.0,0,76.0,0,81.0,0,84.0,1
3314,max_effective,30,30,1,3,0.05,0.95,0.9075991485738424,12,80.0,0,80.0,0,85.0,1,83.0,0
3315,max_effective,30,30,1,3,0.05,0.95,0.9445366100199872,11,64.0,1,64.0,1,61.0,0,62.0,0
3316,max_effective,30,30,1,3,0.05,0.95,0.948898504533028,25,74.0,0,77.0,0,86.0,1,85.0,0
3317,max_effective,30,30,1,3,0.05,0.95,0.944631720675121,32,75.0,0,75.0,0,78.0,1,78.0,1
3318,max_effective,30,30,1,3,0.05,0.95,0.9427916666333382,11,68.0,1,68.0,1,66.0,0,67.0,0
3319,max_effective,30,30,1,3,0.05,0.95,0.8832619578251072,9,67.0,1,67.0,1,66.0,0,67.0,1
3320,max_effective,30,30,1,3,0.05,0.95,0.9236296754740534,11,61.0,1,61.0,1,61.0,1,61.0,1
3321,max_effective,30,30,1,3,0.05,0.95,0.8624780158642792,16,59.0,1,59.0,1,59.0,1,59.0,1
3322,max_effective,30,30,1,3,0.05,0.95,0.9427148092437424,48,77.0,0,78.0,0,85.0,0,86.0,1
3323,max_effective,30,30,1,3,0.05,0.95,0.9450963503618716,34,82.0,0,83.0,1,80.0,0,82.0,0
3324,max_effective,30,30,1,3,0.05,0.95,0.9394371023749624,5,53.0,1,53.0,1,53.0,1,53.0,1
3325,max_effective,30,30,1,3,0.05,0.95,0.9208114915198432,23,73.0,0,79.0,0,87.0,1,85.0,0
3326,max_effective,30,30,1,3,0.05,0.95,0.9252560470825224,37,72.0,0,74.0,0,78.0,0,81.0,1
3327,max_effective,30,30,1,3,0.05,0.95,0.88444484566061,14,83.0,0,85.0,1,84.0,0,84.0,0
3328,max_effective,30,30,1,3,0.05,0.95,0.8908943316293538,26,70.0,0,71.0,0,77.0,0,78.0,1
3329,max_effective,30,30,1,3,0.05,0.95,0.9010141543247876,8,58.0,1,58.0,1,58.0,1,58.0,1
3330,max_effective,30,30,1,3,0.05,0.95,0.947008786376681,17,86.0,1,86.0,1,83.0,0,85.0,0
3331,max_effective,30,30,1,3,0.05,0.95,0.9107779106965492,5,50.0,1,50.0,1,50.0,1,50.0,1
3332,max_effective,30,30,1,3,0.05,0.95,0.9107249251467806,10,68.0,0,68.0,0,66.0,0,69.0,1
3333,max_effective,30,30,1,3,0.05,0.95,0.9018567077876556,15,72.0,0,72.0,0,75.0,0,76.0,1
3334,max_effective,30,30,1,3,0.05,0.95,0.8786504083473456,12,70.0,0,70.0,0,72.0,0,74.0,1
3335,max_effective,30,30,1,3,0.05,0.95,0.942528143545967,42,76.0,0,78.0,0,88.0,1,88.0,1
3336,max_effective,30,30,1,3,0.05,0.95,0.9467751246814876,32,83.0,0,85.0,0,87.0,1,86.0,0
3337,max_effective,30,30,1,3,0.05,0.95,0.9265401734424784,10,78.0,0,79.0,1,77.0,0,75.0,0
3338,max_effective,30,30,1,3,0.05,0.95,0.9276262498677766,17,72.0,0,76.0,0,81.0,1,80.0,0
3339,max_effective,30,30,1,3,0.05,0.95,0.8348038695159331,11,60.0,1,60.0,1,60.0,1,60.0,1
3340,max_effective,30,30,1,3,0.05,0.95,0.8744122041334346,20,77.0,0,78.0,0,79.0,0,80.0,1
3341,max_effective,30,30,1,3,0.05,0.95,0.9389023485799484,22,81.0,0,83.0,0,86.0,0,88.0,1
3342,max_effective,30,30,1,3,0.05,0.95,0.9194807652034298,24,83.0,0,85.0,0,86.0,0,87.0,1
3343,max_effective,30,30,1,3,0.05,0.95,0.9229256379699974,11,85.0,0,86.0,1,83.0,0,83.0,0
3344,max_effective,30,30,1,3,0.05,0.95,0.91060994288103,11,73.0,0,76.0,1,73.0,0,74.0,0
3345,max_effective,30,30,1,3,0.05,0.95,0.945627691634006,21,87.0,1,87.0,1,85.0,0,84.0,0
3346,max_effective,30,30,1,3,0.05,0.95,0.938263541965272,8,67.0,1,67.0,1,67.0,1,67.0,1
3347,max_effective,30,30,1,3,0.05,0.95,0.8712861972073431,11,68.0,1,68.0,1,67.0,0,67.0,0
3348,max_effective,30,30,1,3,0.05,0.95,0.8526917089295112,5,49.0,1,49.0,1,49.0,1,49.0,1
3349,max_effective,30,30,1,3,0.05,0.95,0.937477658996724,9,69.0,0,70.0,1,67.0,0,68.0,0
3350,max_effective,30,30,1,3,0.05,0.95,0.9437813687074188,41,84.0,0,85.0,0,87.0,0,88.0,1
3351,max_effective,30,30,1,3,0.05,0.95,0.8914690887213079,26,84.0,0,84.0,0,85.0,1,84.0,0
3352,max_effective,30,30,1,3,0.05,0.95,0.944266949560204,35,81.0,0,81.0,0,82.0,0,83.0,1
3353,max_effective,30,30,1,3,0.05,0.95,0.9367831575399642,24,71.0,0,78.0,0,80.0,1,80.0,1
3354,max_effective,30,30,1,3,0.05,0.95,0.8956624995252415,33,67.0,0,68.0,0,76.0,1,76.0,1
3355,max_effective,30,30,1,3,0.05,0.95,0.944514139662554,20,79.0,0,81.0,0,88.0,1,87.0,0
3356,max_effective,30,30,1,3,0.05,0.95,0.93416153888764,21,80.0,0,82.0,0,83.0,0,84.0,1
3357,max_effective,30,30,1,3,0.05,0.95,0.942430805617844,14,80.0,0,80.0,0,81.0,1,80.0,0
3358,max_effective,30,30,1,3,0.05,0.95,0.9441403236043182,12,80.0,0,84.0,1,80.0,0,81.0,0
3359,max_effective,30,30,1,3,0.05,0.95,0.9015780871974506,10,70.0,0,71.0,1,70.0,0,70.0,0
3360,max_effective,30,30,1,3,0.05,0.95,0.9405686640130686,37,78.0,0,81.0,0,82.0,0,86.0,1
3361,max_effective,30,30,1,3,0.05,0.95,0.9392174880820504,8,64.0,1,64.0,1,64.0,1,64.0,1
3362,max_effective,30,30,1,3,0.05,0.95,0.9269316897573924,10,69.0,1,67.0,0,66.0,0,65.0,0
3363,max_effective,30,30,1,3,0.05,0.95,0.9390322281327504,26,82.0,0,82.0,0,84.0,1,83.0,0
3364,max_effective,30,30,1,3,0.05,0.95,0.9270831383542372,31,81.0,0,82.0,1,81.0,0,81.0,0
3365,max_effective,30,30,1,3,0.05,0.95,0.91316134883438,29,71.0,0,74.0,0,76.0,0,82.0,1
3366,max_effective,30,30,1,3,0.05,0.95,0.911879294911009,41,82.0,0,84.0,1,80.0,0,84.0,1
3367,max_effective,30,30,1,3,0.05,0.95,0.9325805189612228,13,66.0,1,66.0,1,66.0,1,66.0,1
3368,max_effective,30,30,1,3,0.05,0.95,0.9323199640768888,30,78.0,0,80.0,1,79.0,0,80.0,1
3369,max_effective,30,30,1,3,0.05,0.95,0.9457359290236546,17,73.0,0,76.0,0,75.0,0,79.0,1
3370,max_effective,30,30,1,3,0.05,0.95,0.9384362875560432,45,73.0,0,77.0,0,85.0,0,87.0,1
3371,max_effective,30,30,1,3,0.05,0.95,0.9472487806756238,24,80.0,0,83.0,0,86.0,0,89.0,1
3372,max_effective,30,30,1,3,0.05,0.95,0.9293533290592626,29,81.0,0,82.0,0,86.0,1,85.0,0
3373,max_effective,30,30,1,3,0.05,0.95,0.9422088588808516,20,77.0,0,80.0,0,83.0,1,81.0,0
3374,max_effective,30,30,1,3,0.05,0.95,0.92689038462035,14,75.0,0,76.0,0,79.0,1,77.0,0
3375,max_effective,30,30,1,3,0.05,0.95,0.9417164082253452,19,74.0,0,74.0,0,75.0,1,74.0,0
3376,max_effective,30,30,1,3,0.05,0.95,0.9499603996907912,34,69.0,0,70.0,0,75.0,1,74.0,0
3377,max_effective,30,30,1,3,0.05,0.95,0.8798410912014342,19,78.0,0,78.0,0,78.0,0,82.0,1
3378,max_effective,30,30,1,3,0.05,0.95,0.9357484119105952,8,69.0,0,69.0,0,68.0,0,70.0,1
3379,max_effective,30,30,1,3,0.05,0.95,0.9439060939318328,106,84.0,0,85.0,0,88.0,1,85.0,0
3380,max_effective,30,30,1,3,0.05,0.95,0.9240466995187198,17,68.0,0,69.0,0,73.0,1,72.0,0
3381,max_effective,30,30,1,3,0.05,0.95,0.9393015338641792,26,75.0,0,77.0,0,83.0,1,82.0,0
3382,max_effective,30,30,1,3,0.05,0.95,0.9287182724809334,16,72.0,0,72.0,0,70.0,0,74.0,1
3383,max_effective,30,30,1,3,0.05,0.95,0.9480755062801476,21,77.0,0,76.0,0,82.0,0,87.0,1
3384,max_effective,30,30,1,3,0.05,0.95,0.885062724019797,14,85.0,0,86.0,0,88.0,1,88.0,1
3385,max_effective,30,30,1,3,0.05,0.95,0.8769602547670663,6,71.0,1,71.0,1,68.0,0,69.0,0
3386,max_effective,30,30,1,3,0.05,0.95,0.932899146339728,21,69.0,0,72.0,0,82.0,1,81.0,0
3387,max_effective,30,30,1,3,0.05,0.95,0.935293158646728,57,79.0,0,80.0,0,80.0,0,84.0,1
3388,max_effective,30,30,1,3,0.05,0.95,0.9143441534696558,16,86.0,1,86.0,1,85.0,0,85.0,0
3389,max_effective,30,30,1,3,0.05,0.95,0.9362730536380992,33,75.0,0,77.0,0,85.0,0,87.0,1
3390,max_effective,30,30,1,3,0.05,0.95,0.9405551326615968,21,81.0,0,81.0,0,81.0,0,83.0,1
3391,max_effective,30,30,1,3,0.05,0.95,0.9483915277409096,57,84.0,0,83.0,0,87.0,0,89.0,1
3392,max_effective,30,30,1,3,0.05,0.95,0.8940240146429487,12,76.0,0,78.0,1,75.0,0,75.0,0
3393,max_effective,30,30,1,3,0.05,0.95,0.9306591110341024,36,81.0,0,83.0,0,89.0,1,88.0,0
3394,max_effective,30,30,1,3,0.05,0.95,0.9031891003182176,35,81.0,0,81.0,0,85.0,1,85.0,1
3395,max_effective,30,30,1,3,0.05,0.95,0.9073403912743369,17,85.0,0,84.0,0,83.0,0,86.0,1
3396,max_effective,30,30,1,3,0.05,0.95,0.949452411943392,24,79.0,0,80.0,0,86.0,1,85.0,0
3397,max_effective,30,30,1,3,0.05,0.95,0.8877922957022409,16,82.0,0,83.0,1,82.0,0,83.0,1
3398,max_effective,30,30,1,3,0.05,0.95,0.9322658449387536,30,85.0,1,85.0,1,84.0,0,81.0,0
3399,max_effective,30,30,1,3,0.05,0.95,0.934057141443063,27,72.0,0,74.0,0,81.0,0,84.0,1
3400,max_effective,30,30,1,3,0.05,0.95,0.9158672263511244,17,74.0,0,78.0,0,80.0,0,81.0,1
3401,max_effective,30,30,1,3,0.05,0.95,0.9069023357018048,12,71.0,0,73.0,1,72.0,0,72.0,0
3402,max_effective,30,30,1,3,0.05,0.95,0.9483522344473172,31,80.0,0,81.0,0,88.0,1,88.0,1
3403,max_effective,30,30,1,3,0.05,0.95,0.9288890371384314,27,73.0,0,75.0,0,78.0,0,84.0,1
3404,max_effective,30,30,1,3,0.05,0.95,0.9488316575848812,33,69.0,0,73.0,0,84.0,0,86.0,1
3405,max_effective,30,30,1,3,0.05,0.95,0.9146840079104596,12,80.0,0,82.0,1,79.0,0,80.0,0
3406,max_effective,30,30,1,3,0.05,0.95,0.9470601819054276,35,76.0,0,79.0,0,85.0,0,88.0,1
3407,max_effective,30,30,1,3,0.05,0.95,0.942084607725542,12,78.0,0,81.0,1,76.0,0,76.0,0
3408,max_effective,30,30,1,3,0.05,0.95,0.948784621807736,23,82.0,1,82.0,1,77.0,0,82.0,1
3409,max_effective,30,30,1,3,0.05,0.95,0.9097254357618116,34,73.0,0,77.0,0,81.0,0,83.0,1
3410,max_effective,30,30,1,3,0.05,0.95,0.933122472469975,34,82.0,0,83.0,0,88.0,1,88.0,1
3411,max_effective,30,30,1,3,0.05,0.95,0.9255658067958384,14,73.0,0,74.0,0,77.0,1,76.0,0
3412,max_effective,30,30,1,3,0.05,0.95,0.9340714001044784,14,75.0,1,75.0,1,75.0,1,75.0,1
3413,max_effective,30,30,1,3,0.05,0.95,0.939150105625588,22,77.0,0,77.0,0,79.0,0,80.0,1
3414,max_effective,30,30,1,3,0.05,0.95,0.8815339852339357,14,70.0,0,72.0,1,70.0,0,71.0,0
3415,max_effective,30,30,1,3,0.05,0.95,0.9356628596445355,5,59.0,1,59.0,1,59.0,1,59.0,1
3416,max_effective,30,30,1,3,0.05,0.95,0.9362653191462708,22,77.0,0,77.0,0,75.0,0,82.0,1
3417,max_effective,30,30,1,3,0.05,0.95,0.8836969450262091,27,73.0,0,75.0,0,77.0,1,75.0,0
3418,max_effective,30,30,1,3,0.05,0.95,0.884986030891051,4,46.0,1,46.0,1,46.0,1,46.0,1
3419,max_effective,30,30,1,3,0.05,0.95,0.9010025374535504,24,68.0,0,71.0,0,73.0,0,79.0,1
3420,max_effective,30,30,1,3,0.05,0.95,0.9453900319662244,15,77.0,0,80.0,0,79.0,0,81.0,1
3421,max_effective,30,30,1,3,0.05,0.95,0.8852711994658881,54,82.0,0,86.0,1,84.0,0,80.0,0
3422,max_effective,30,30,1,3,0.05,0.95,0.9173123373027976,11,73.0,0,73.0,0,70.0,0,75.0,1
3423,max_effective,30,30,1,3,0.05,0.95,0.9365456019789172,19,85.0,0,85.0,0,88.0,1,86.0,0
3424,max_effective,30,30,1,3,0.05,0.95,0.9314968050484812,17,80.0,0,85.0,0,87.0,0,90.0,1
3425,max_effective,30,30,1,3,0.05,0.95,0.9273913846060428,12,78.0,0,78.0,0,83.0,1,82.0,0
3426,max_effective,30,30,1,3,0.05,0.95,0.9108791178441742,44,71.0,0,78.0,0,83.0,1,83.0,1
3427,max_effective,30,30,1,3,0.05,0.95,0.9168370050338897,36,79.0,0,76.0,0,75.0,0,80.0,1
3428,max_effective,30,30,1,3,0.05,0.95,0.9144945335346624,16,71.0,0,76.0,0,75.0,0,78.0,1
3429,max_effective,30,30,1,3,0.05,0.95,0.9353381082489132,9,66.0,1,66.0,1,66.0,1,66.0,1
3430,max_effective,30,30,1,3,0.05,0.95,0.8919173981001348,23,82.0,0,84.0,0,85.0,1,83.0,0
3431,max_effective,30,30,1,3,0.05,0.95,0.9137995710138632,6,50.0,1,50.0,1,50.0,1,50.0,1
3432,max_effective,30,30,1,3,0.05,0.95,0.9204270417071324,13,81.0,0,83.0,1,83.0,1,83.0,1
3433,max_effective,30,30,1,3,0.05,0.95,0.9125424865606064,11,80.0,1,80.0,1,76.0,0,78.0,0
3434,max_effective,30,30,1,3,0.05,0.95,0.9221684974697908,8,70.0,1,70.0,1,69.0,0,70.0,1
3435,max_effective,30,30,1,3,0.05,0.95,0.9495223131964848,10,82.0,0,83.0,1,82.0,0,81.0,0
3436,max_effective,30,30,1,3,0.05,0.95,0.8818061853799529,22,70.0,0,65.0,0,61.0,0,73.0,1
3437,max_effective,30,30,1,3,0.05,0.95,0.9441694460537734,34,82.0,0,82.0,0,85.0,1,85.0,1
3438,max_effective,30,30,1,3,0.05,0.95,0.923787368536918,26,72.0,0,76.0,0,80.0,0,83.0,1
3439,max_effective,30,30,1,3,0.05,0.95,0.9133909091939256,36,83.0,1,83.0,1,80.0,0,82.0,0
3440,max_effective,30,30,1,3,0.05,0.95,0.9021645571649411,21,67.0,0,70.0,0,79.0,1,78.0,0
3441,max_effective,30,30,1,3,0.05,0.95,0.9267945171777412,13,70.0,0,72.0,1,71.0,0,70.0,0
3442,max_effective,30,30,1,3,0.05,0.95,0.949783813983213,13,79.0,0,83.0,1,73.0,0,78.0,0
3443,max_effective,30,30,1,3,0.05,0.95,0.8816764852430341,16,67.0,0,68.0,0,69.0,1,69.0,1
3444,max_effective,30,30,1,3,0.05,0.95,0.938639156570954,40,90.0,1,90.0,1,90.0,1,88.0,0
3445,max_effective,30,30,1,3,0.05,0.95,0.9079873889282316,8,54.0,1,54.0,1,54.0,1,54.0,1
3446,max_effective,30,30,1,3,0.05,0.95,0.8974752495148638,25,83.0,0,84.0,0,88.0,1,87.0,0
3447,max_effective,30,30,1,3,0.05,0.95,0.8988881010031596,17,79.0,0,82.0,0,84.0,0,85.0,1
3448,max_effective,30,30,1,3,0.05,0.95,0.9424058267384596,18,68.0,0,72.0,0,75.0,1,75.0,1
3449,max_effective,30,30,1,3,0.05,0.95,0.9482741385899588,8,76.0,1,76.0,1,74.0,0,72.0,0
3450,max_effective,30,30,1,3,0.05,0.95,0.9459809314172504,21,80.0,0,81.0,0,83.0,1,82.0,0
3451,max_effective,30,30,1,3,0.05,0.95,0.938900611315628,21,79.0,0,82.0,1,81.0,0,81.0,0
3452,max_effective,30,30,1,3,0.05,0.95,0.9286202827302524,16,79.0,0,83.0,1,81.0,0,79.0,0
3453,max_effective,30,30,1,3,0.05,0.95,0.9174555992829484,23,85.0,0,86.0,0,87.0,0,88.0,1
3454,max_effective,30,30,1,3,0.05,0.95,0.9281467881547528,12,75.0,0,78.0,1,74.0,0,71.0,0
3455,max_effective,30,30,1,3,0.05,0.95,0.9452524317465651,13,75.0,0,77.0,0,81.0,1,80.0,0
3456,max_effective,30,30,1,3,0.05,0.95,0.8928968798287257,15,73.0,0,78.0,1,77.0,0,75.0,0
3457,max_effective,30,30,1,3,0.05,0.95,0.9404431110008108,30,85.0,0,85.0,0,86.0,1,85.0,0
3458,max_effective,30,30,1,3,0.05,0.95,0.9424850917589688,54,77.0,0,79.0,0,85.0,1,85.0,1
3459,max_effective,30,30,1,3,0.05,0.95,0.9324418615418776,8,60.0,1,60.0,1,60.0,1,60.0,1
3460,max_effective,30,30,1,3,0.05,0.95,0.8609735198382643,11,73.0,0,73.0,0,76.0,1,75.0,0
3461,max_effective,30,30,1,3,0.05,0.95,0.9392718092959352,37,82.0,0,83.0,0,85.0,0,90.0,1
3462,max_effective,30,30,1,3,0.05,0.95,0.94685536694447,17,83.0,0,84.0,0,84.0,0,89.0,1
3463,max_effective,30,30,1,3,0.05,0.95,0.9237043685376388,8,59.0,1,59.0,1,59.0,1,59.0,1
3464,max_effective,30,30,1,3,0.05,0.95,0.9112261791377604,7,59.0,1,59.0,1,59.0,1,59.0,1
3465,max_effective,30,30,1,3,0.05,0.95,0.9309321327983632,17,79.0,0,81.0,0,88.0,1,84.0,0
3466,max_effective,30,30,1,3,0.05,0.95,0.9452399635769126,30,87.0,0,87.0,0,88.0,1,87.0,0
3467,max_effective,30,30,1,3,0.05,0.95,0.9493541249468144,26,81.0,0,81.0,0,83.0,1,79.0,0
3468,max_effective,30,30,1,3,0.05,0.95,0.9108282072573738,21,76.0,0,85.0,0,89.0,1,89.0,1
3469,max_effective,30,30,1,3,0.05,0.95,0.9070749725016845,15,67.0,0,72.0,1,70.0,0,70.0,0
3470,max_effective,30,30,1,3,0.05,0.95,0.92617649437201,9,66.0,0,67.0,1,67.0,1,67.0,1
3471,max_effective,30,30,1,3,0.05,0.95,0.9228864380753558,20,82.0,0,84.0,0,86.0,1,85.0,0
3472,max_effective,30,30,1,3,0.05,0.95,0.8971039265000569,40,86.0,0,86.0,0,87.0,0,88.0,1
3473,max_effective,30,30,1,3,0.05,0.95,0.9462025695000176,19,74.0,0,78.0,0,88.0,1,88.0,1
3474,max_effective,30,30,1,3,0.05,0.95,0.9439006889011794,19,73.0,0,78.0,0,82.0,1,82.0,1
3475,max_effective,30,30,1,3,0.05,0.95,0.9180577908718236,18,80.0,0,82.0,0,84.0,0,87.0,1
3476,max_effective,30,30,1,3,0.05,0.95,0.9405042309398788,30,86.0,0,86.0,0,87.0,0,90.0,1
3477,max_effective,30,30,1,3,0.05,0.95,0.9487652880981708,39,78.0,0,80.0,0,83.0,0,84.0,1
3478,max_effective,30,30,1,3,0.05,0.95,0.8692205342373592,23,84.0,0,85.0,0,86.0,0,87.0,1
3479,max_effective,30,30,1,3,0.05,0.95,0.9308941517115196,31,83.0,0,85.0,0,87.0,0,88.0,1
3480,max_effective,30,30,1,3,0.05,0.95,0.9439991739701248,49,87.0,0,87.0,0,88.0,0,89.0,1
3481,max_effective,30,30,1,3,0.05,0.95,0.9349179371008638,22,72.0,0,73.0,0,81.0,1,81.0,1
3482,max_effective,30,30,1,3,0.05,0.95,0.9451163401255616,31,65.0,0,76.0,1,76.0,1,73.0,0
3483,max_effective,30,30,1,3,0.05,0.95,0.9394937062503326,9,57.0,1,57.0,1,57.0,1,57.0,1
3484,max_effective,30,30,1,3,0.05,0.95,0.9165116431349764,11,78.0,0,83.0,1,83.0,1,82.0,0
3485,max_effective,30,30,1,3,0.05,0.95,0.8926105848071033,8,58.0,1,58.0,1,58.0,1,58.0,1
3486,max_effective,30,30,1,3,0.05,0.95,0.9205884077053548,33,68.0,0,70.0,0,77.0,0,79.0,1
3487,max_effective,30,30,1,3,0.05,0.95,0.9382321162547026,19,75.0,0,79.0,1,79.0,1,79.0,1
3488,max_effective,30,30,1,3,0.05,0.95,0.9346341142660536,26,74.0,0,77.0,0,80.0,0,82.0,1
3489,max_effective,30,30,1,3,0.05,0.95,0.8808566034584795,4,50.0,1,50.0,1,50.0,1,50.0,1
3490,max_effective,30,30,1,3,0.05,0.95,0.929451226606116,13,84.0,0,86.0,1,81.0,0,82.0,0
3491,max_effective,30,30,1,3,0.05,0.95,0.9112250895455974,7,61.0,1,61.0,1,61.0,1,61.0,1
3492,max_effective,30,30,1,3,0.05,0.95,0.8714736261860182,34,81.0,0,83.0,1,82.0,0,81.0,0
3493,max_effective,30,30,1,3,0.05,0.95,0.9483652955152424,16,78.0,0,82.0,1,82.0,1,80.0,0
3494,max_effective,30,30,1,3,0.05,0.95,0.9475229364764765,15,78.0,0,81.0,0,77.0,0,84.0,1
3495,max_effective,30,30,1,3,0.05,0.95,0.9486107326896462,70,79.0,0,80.0,0,87.0,1,87.0,1
3496,max_effective,30,30,1,3,0.05,0.95,0.9470006779171168,12,69.0,1,69.0,1,69.0,1,69.0,1
3497,max_effective,30,30,1,3,0.05,0.95,0.8577630132042003,23,77.0,0,78.0,0,78.0,0,81.0,1
3498,max_effective,30,30,1,3,0.05,0.95,0.9224585361228904,12,77.0,0,77.0,0,82.0,1,81.0,0
3499,max_effective,30,30,1,3,0.05,0.95,0.927165083518557,16,73.0,0,74.0,0,77.0,1,75.0,0
3500,max_effective,30,30,1,3,0.05,0.95,0.8950687193606376,9,70.0,1,70.0,1,69.0,0,68.0,0
3501,max_effective,30,30,1,3,0.05,0.95,0.9436806683784714,26,76.0,0,77.0,0,79.0,1,76.0,0
3502,max_effective,30,30,1,3,0.05,0.95,0.9238374550581012,31,69.0,0,71.0,0,80.0,1,80.0,1
3503,max_effective,30,30,1,3,0.05,0.95,0.9443632499880787,13,75.0,0,76.0,1,76.0,1,74.0,0
3504,max_effective,30,30,1,3,0.05,0.95,0.9409134111504844,10,52.0,1,52.0,1,52.0,1,52.0,1
3505,max_effective,30,30,1,3,0.05,0.95,0.9018954138974044,9,52.0,1,52.0,1,52.0,1,52.0,1
3506,max_effective,30,30,1,3,0.05,0.95,0.9495704812638937,17,78.0,0,81.0,0,77.0,0,82.0,1
3507,max_effective,30,30,1,3,0.05,0.95,0.8971734747316764,15,69.0,0,73.0,1,70.0,0,70.0,0
3508,max_effective,30,30,1,3,0.05,0.95,0.944900315296301,7,61.0,1,61.0,1,61.0,1,61.0,1
3509,max_effective,30,30,1,3,0.05,0.95,0.8707492039671032,7,77.0,0,79.0,1,76.0,0,78.0,0
3510,max_effective,30,30,1,3,0.05,0.95,0.9348916932767644,23,79.0,0,82.0,0,79.0,0,83.0,1
3511,max_effective,30,30,1,3,0.05,0.95,0.9081693658583242,21,71.0,0,75.0,0,78.0,0,83.0,1
3512,max_effective,30,30,1,3,0.05,0.95,0.93149370756176,29,83.0,0,83.0,0,88.0,1,88.0,1
3513,max_effective,30,30,1,3,0.05,0.95,0.8627967676685954,10,76.0,0,77.0,0,78.0,1,78.0,1
3514,max_effective,30,30,1,3,0.05,0.95,0.9075004824198551,39,66.0,0,70.0,0,77.0,0,81.0,1
3515,max_effective,30,30,1,3,0.05,0.95,0.9326084640607488,26,81.0,0,84.0,0,85.0,0,87.0,1
3516,max_effective,30,30,1,3,0.05,0.95,0.9110745845485532,13,71.0,0,74.0,1,74.0,1,72.0,0
3517,max_effective,30,30,1,3,0.05,0.95,0.929008369343077,30,65.0,0,69.0,0,82.0,1,82.0,1
3518,max_effective,30,30,1,3,0.05,0.95,0.930748372683972,19,84.0,0,85.0,0,88.0,1,87.0,0
3519,max_effective,30,30,1,3,0.05,0.95,0.9054837639317024,16,82.0,0,81.0,0,86.0,1,84.0,0
3520,max_effective,30,30,1,3,0.05,0.95,0.9457447022734792,19,79.0,0,80.0,0,81.0,1,78.0,0
3521,max_effective,30,30,1,3,0.05,0.95,0.914917177333322,52,76.0,0,78.0,0,86.0,1,86.0,1
3522,max_effective,30,30,1,3,0.05,0.95,0.9473690232678944,52,76.0,0,79.0,0,81.0,0,84.0,1
3523,max_effective,30,30,1,3,0.05,0.95,0.8350876457705338,12,68.0,0,69.0,0,72.0,1,72.0,1
3524,max_effective,30,30,1,3,0.05,0.95,0.908426775519212,7,76.0,1,76.0,1,75.0,0,75.0,0
3525,max_effective,30,30,1,3,0.05,0.95,0.944092905730548,38,82.0,0,84.0,0,89.0,0,90.0,1
3526,max_effective,30,30,1,3,0.05,0.95,0.8901614426823328,16,75.0,1,74.0,0,72.0,0,75.0,1
3527,max_effective,30,30,1,3,0.05,0.95,0.9476998716465612,20,83.0,0,85.0,1,83.0,0,82.0,0
3528,max_effective,30,30,1,3,0.05,0.95,0.9281778874536788,6,62.0,1,62.0,1,62.0,1,62.0,1
3529,max_effective,30,30,1,3,0.05,0.95,0.9083101760404736,15,79.0,0,81.0,0,82.0,0,83.0,1
3530,max_effective,30,30,1,3,0.05,0.95,0.9321888972664264,13,73.0,0,74.0,1,73.0,0,72.0,0
3531,max_effective,30,30,1,3,0.05,0.95,0.9450508183928454,17,87.0,0,87.0,0,88.0,1,85.0,0
3532,max_effective,30,30,1,3,0.05,0.95,0.9237535026382658,51,76.0,0,77.0,0,84.0,1,84.0,1
3533,max_effective,30,30,1,3,0.05,0.95,0.9446579010364328,17,83.0,0,84.0,0,86.0,1,81.0,0
3534,max_effective,30,30,1,3,0.05,0.95,0.9487156414919196,13,73.0,0,71.0,0,66.0,0,74.0,1
3535,max_effective,30,30,1,3,0.05,0.95,0.931530554201074,32,79.0,0,79.0,0,83.0,0,87.0,1
3536,max_effective,30,30,1,3,0.05,0.95,0.9484479594028474,13,78.0,0,80.0,1,76.0,0,76.0,0
3537,max_effective,30,30,1,3,0.05,0.95,0.9082749150091688,10,71.0,1,71.0,1,67.0,0,71.0,1
3538,max_effective,30,30,1,3,0.05,0.95,0.9309500593278268,13,73.0,0,76.0,0,76.0,0,79.0,1
3539,max_effective,30,30,1,3,0.05,0.95,0.9486372721603684,37,79.0,0,84.0,0,89.0,1,89.0,1
3540,max_effective,30,30,1,3,0.05,0.95,0.9209752415904032,37,85.0,0,85.0,0,85.0,0,88.0,1
3541,max_effective,30,30,1,3,0.05,0.95,0.9478043696368408,21,82.0,0,84.0,0,88.0,1,88.0,1
3542,max_effective,30,30,1,3,0.05,0.95,0.9296522675015458,18,74.0,0,75.0,0,75.0,0,81.0,1
3543,max_effective,30,30,1,3,0.05,0.95,0.9304798591698222,25,76.0,0,77.0,1,74.0,0,76.0,0
3544,max_effective,30,30,1,3,0.05,0.95,0.9408125622352222,8,84.0,1,84.0,1,83.0,0,82.0,0
3545,max_effective,30,30,1,3,0.05,0.95,0.8689053299639774,11,63.0,1,63.0,1,63.0,1,63.0,1
3546,max_effective,30,30,1,3,0.05,0.95,0.9355661359543428,35,87.0,0,89.0,1,89.0,1,88.0,0
3547,max_effective,30,30,1,3,0.05,0.95,0.8707207324163372,20,74.0,0,76.0,1,74.0,0,76.0,1
3548,max_effective,30,30,1,3,0.05,0.95,0.9254839098084504,18,72.0,0,74.0,0,74.0,0,77.0,1
3549,max_effective,30,30,1,3,0.05,0.95,0.949116001760687,13,84.0,1,84.0,1,84.0,1,80.0,0
3550,max_effective,30,30,1,3,0.05,0.95,0.8916732472597322,8,67.0,1,67.0,1,65.0,0,66.0,0
3551,max_effective,30,30,1,3,0.05,0.95,0.8751977618027447,11,78.0,0,78.0,0,79.0,0,81.0,1
3552,max_effective,30,30,1,3,0.05,0.95,0.9319319645198594,19,78.0,0,81.0,0,86.0,1,84.0,0
3553,max_effective,30,30,1,3,0.05,0.95,0.922495149643715,10,73.0,1,72.0,0,69.0,0,70.0,0
3554,max_effective,30,30,1,3,0.05,0.95,0.935898249201909,7,47.0,1,47.0,1,47.0,1,47.0,1
3555,max_effective,30,30,1,3,0.05,0.95,0.9373307839582432,40,81.0,0,83.0,1,80.0,0,79.0,0
3556,max_effective,30,30,1,3,0.05,0.95,0.9174548987032184,13,80.0,0,82.0,0,83.0,1,80.0,0
3557,max_effective,30,30,1,3,0.05,0.95,0.926564546082422,33,72.0,0,79.0,0,82.0,1,82.0,1
3558,max_effective,30,30,1,3,0.05,0.95,0.9139791629949058,18,77.0,0,78.0,0,83.0,1,82.0,0
3559,max_effective,30,30,1,3,0.05,0.95,0.9329088948906972,24,84.0,1,84.0,1,83.0,0,84.0,1
3560,max_effective,30,30,1,3,0.05,0.95,0.931330912303832,33,75.0,0,80.0,0,88.0,0,89.0,1
3561,max_effective,30,30,1,3,0.05,0.95,0.913827863220548,9,67.0,1,67.0,1,67.0,1,66.0,0
3562,max_effective,30,30,1,3,0.05,0.95,0.9391326239711902,31,81.0,0,82.0,0,83.0,0,88.0,1
3563,max_effective,30,30,1,3,0.05,0.95,0.9448720974248972,17,80.0,0,86.0,1,85.0,0,85.0,0
3564,max_effective,30,30,1,3,0.05,0.95,0.9174493453768487,14,73.0,0,76.0,0,76.0,0,77.0,1
3565,max_effective,30,30,1,3,0.05,0.95,0.9230762944858436,11,76.0,0,75.0,0,72.0,0,77.0,1
3566,max_effective,30,30,1,3,0.05,0.95,0.939718555581586,13,77.0,0,81.0,1,80.0,0,78.0,0
3567,max_effective,30,30,1,3,0.05,0.95,0.9485960298006608,15,81.0,0,84.0,0,85.0,1,84.0,0
3568,max_effective,30,30,1,3,0.05,0.95,0.9461949132118056,43,83.0,0,85.0,0,85.0,0,86.0,1
3569,max_effective,30,30,1,3,0.05,0.95,0.92629387486617,23,72.0,0,74.0,0,84.0,1,83.0,0
3570,max_effective,30,30,1,3,0.05,0.95,0.9427079521732596,20,82.0,0,85.0,0,88.0,1,88.0,1
3571,max_effective,30,30,1,3,0.05,0.95,0.8804747472161919,16,77.0,0,80.0,0,81.0,1,78.0,0
3572,max_effective,30,30,1,3,0.05,0.95,0.9417190961379636,10,82.0,1,81.0,0,80.0,0,80.0,0
3573,max_effective,30,30,1,3,0.05,0.95,0.9429752841819252,17,86.0,0,86.0,0,88.0,1,85.0,0
3574,max_effective,30,30,1,3,0.05,0.95,0.917526552942927,15,80.0,0,81.0,1,78.0,0,81.0,1
3575,max_effective,30,30,1,3,0.05,0.95,0.9423714392000296,17,79.0,0,79.0,0,84.0,1,84.0,1
3576,max_effective,30,30,1,3,0.05,0.95,0.9022095537273216,9,85.0,0,85.0,0,79.0,0,86.0,1
3577,max_effective,30,30,1,3,0.05,0.95,0.9386651054776628,24,80.0,0,82.0,0,86.0,0,87.0,1
3578,max_effective,30,30,1,3,0.05,0.95,0.9339479988659976,10,64.0,1,64.0,1,64.0,1,64.0,1
3579,max_effective,30,30,1,3,0.05,0.95,0.8914756159070737,34,79.0,0,80.0,0,84.0,0,86.0,1
3580,max_effective,30,30,1,3,0.05,0.95,0.9363936821229616,23,72.0,0,79.0,0,83.0,1,80.0,0
3581,max_effective,30,30,1,3,0.05,0.95,0.9447366293944262,13,86.0,0,86.0,0,87.0,1,82.0,0
3582,max_effective,30,30,1,3,0.05,0.95,0.912202469713081,13,88.0,0,88.0,0,89.0,1,86.0,0
3583,max_effective,30,30,1,3,0.05,0.95,0.889137020710871,13,70.0,0,71.0,0,74.0,1,74.0,1
3584,max_effective,30,30,1,3,0.05,0.95,0.9132399706200706,24,84.0,0,85.0,0,86.0,0,89.0,1
3585,max_effective,30,30,1,3,0.05,0.95,0.9447326520091256,14,64.0,0,69.0,1,67.0,0,68.0,0
3586,max_effective,30,30,1,3,0.05,0.95,0.8988583625456997,24,80.0,0,80.0,0,81.0,0,84.0,1
3587,max_effective,30,30,1,3,0.05,0.95,0.8091972523087008,8,65.0,1,65.0,1,65.0,1,65.0,1
3588,max_effective,30,30,1,3,0.05,0.95,0.936251545936258,18,75.0,0,77.0,0,78.0,0,83.0,1
3589,max_effective,30,30,1,3,0.05,0.95,0.9115734534326094,33,78.0,0,81.0,0,83.0,0,87.0,1
3590,max_effective,30,30,1,3,0.05,0.95,0.9366383640750784,15,72.0,0,74.0,0,74.0,0,79.0,1
3591,max_effective,30,30,1,3,0.05,0.95,0.9187728438211876,48,63.0,0,69.0,0,74.0,0,77.0,1
3592,max_effective,30,30,1,3,0.05,0.95,0.9072174054019488,25,79.0,0,79.0,0,81.0,1,80.0,0
3593,max_effective,30,30,1,3,0.05,0.95,0.9358546353749496,11,68.0,1,68.0,1,67.0,0,68.0,1
3594,max_effective,30,30,1,3,0.05,0.95,0.9314372627121884,29,79.0,0,79.0,0,83.0,1,82.0,0
3595,max_effective,30,30,1,3,0.05,0.95,0.9217772721527404,10,65.0,1,65.0,1,63.0,0,63.0,0
3596,max_effective,30,30,1,3,0.05,0.95,0.8783726353401476,16,71.0,0,73.0,0,76.0,0,78.0,1
3597,max_effective,30,30,1,3,0.05,0.95,0.9407920926061926,43,76.0,0,79.0,0,81.0,0,85.0,1
3598,max_effective,30,30,1,3,0.05,0.95,0.948200048344608,24,75.0,0,77.0,0,83.0,0,85.0,1
3599,max_effective,30,30,1,3,0.05,0.95,0.9197125728334622,17,77.0,0,78.0,0,82.0,1,82.0,1
3600,max_effective,30,30,1,3,0.05,0.95,0.9055589443805472,52,75.0,0,80.0,0,83.0,1,77.0,0
3601,max_effective,30,30,1,3,0.05,0.95,0.9122346576728444,21,74.0,0,75.0,0,78.0,0,84.0,1
3602,max_effective,30,30,1,3,0.05,0.95,0.896716224943928,12,76.0,0,77.0,1,75.0,0,77.0,1
3603,max_effective,30,30,1,3,0.05,0.95,0.9115392664396346,39,73.0,0,75.0,0,80.0,1,80.0,1
3604,max_effective,30,30,1,3,0.05,0.95,0.9358673077190928,19,70.0,1,66.0,0,62.0,0,70.0,1
3605,max_effective,30,30,1,3,0.05,0.95,0.807005910049685,11,71.0,1,71.0,1,71.0,1,70.0,0
3606,max_effective,30,30,1,3,0.05,0.95,0.9494538284405544,12,80.0,0,85.0,1,79.0,0,78.0,0
3607,max_effective,30,30,1,3,0.05,0.95,0.945972442297552,14,79.0,0,81.0,0,82.0,1,82.0,1
3608,max_effective,30,30,1,3,0.05,0.95,0.940513312513432,23,85.0,0,87.0,1,86.0,0,87.0,1
3609,max_effective,30,30,1,3,0.05,0.95,0.9181799700750584,13,73.0,1,73.0,1,73.0,1,72.0,0
3610,max_effective,30,30,1,3,0.05,0.95,0.9446884568534138,31,74.0,0,77.0,0,85.0,0,86.0,1
3611,max_effective,30,30,1,3,0.05,0.95,0.9435020774257368,17,68.0,0,72.0,0,73.0,1,72.0,0
3612,max_effective,30,30,1,3,0.05,0.95,0.8985808854985009,15,76.0,0,78.0,0,82.0,1,81.0,0
3613,max_effective,30,30,1,3,0.05,0.95,0.9026452143630566,10,76.0,0,77.0,0,77.0,0,78.0,1
3614,max_effective,30,30,1,3,0.05,0.95,0.9293046021316308,39,83.0,0,85.0,0,89.0,1,87.0,0
3615,max_effective,30,30,1,3,0.05,0.95,0.9427465437600924,17,77.0,1,77.0,1,76.0,0,77.0,1
3616,max_effective,30,30,1,3,0.05,0.95,0.9446128194689856,52,80.0,0,82.0,0,81.0,0,84.0,1
3617,max_effective,30,30,1,3,0.05,0.95,0.940171597988062,27,79.0,0,80.0,0,85.0,0,86.0,1
3618,max_effective,30,30,1,3,0.05,0.95,0.9324058137962824,26,83.0,0,85.0,0,88.0,0,89.0,1
3619,max_effective,30,30,1,3,0.05,0.95,0.9214798562958608,21,73.0,0,75.0,0,78.0,0,79.0,1
3620,max_effective,30,30,1,3,0.05,0.95,0.9474837032622436,17,69.0,0,73.0,1,73.0,1,71.0,0
3621,max_effective,30,30,1,3,0.05,0.95,0.9341329329319268,11,63.0,1,63.0,1,63.0,1,63.0,1
3622,max_effective,30,30,1,3,0.05,0.95,0.9190474073500348,25,66.0,0,71.0,1,71.0,1,71.0,1
3623,max_effective,30,30,1,3,0.05,0.95,0.9377675821951752,39,74.0,0,75.0,0,74.0,0,83.0,1
3624,max_effective,30,30,1,3,0.05,0.95,0.9128272996098103,18,83.0,0,84.0,0,88.0,1,85.0,0
3625,max_effective,30,30,1,3,0.05,0.95,0.9402592723802946,11,69.0,1,68.0,0,69.0,1,67.0,0
3626,max_effective,30,30,1,3,0.05,0.95,0.9486352827271672,23,73.0,0,78.0,0,79.0,0,83.0,1
3627,max_effective,30,30,1,3,0.05,0.95,0.9351159400103528,17,79.0,0,81.0,0,84.0,1,83.0,0
3628,max_effective,30,30,1,3,0.05,0.95,0.9468525614183206,14,73.0,0,76.0,1,76.0,1,75.0,0
3629,max_effective,30,30,1,3,0.05,0.95,0.9300045420647008,19,70.0,0,79.0,0,79.0,0,83.0,1
3630,max_effective,30,30,1,3,0.05,0.95,0.8407473194764814,12,71.0,1,68.0,0,67.0,0,66.0,0
3631,max_effective,30,30,1,3,0.05,0.95,0.8943723012158402,22,79.0,0,81.0,0,84.0,0,85.0,1
3632,max_effective,30,30,1,3,0.05,0.95,0.8732882904874242,16,73.0,0,76.0,1,75.0,0,75.0,0
3633,max_effective,30,30,1,3,0.05,0.95,0.9292498495088576,32,68.0,0,72.0,0,77.0,1,77.0,1
3634,max_effective,30,30,1,3,0.05,0.95,0.9093273318265775,9,74.0,0,76.0,1,75.0,0,72.0,0
3635,max_effective,30,30,1,3,0.05,0.95,0.9464290602505532,34,79.0,0,81.0,0,83.0,1,83.0,1
3636,max_effective,30,30,1,3,0.05,0.95,0.8531318800695267,20,79.0,0,80.0,1,79.0,0,79.0,0
3637,max_effective,30,30,1,3,0.05,0.95,0.9403951355611156,19,80.0,1,79.0,0,78.0,0,80.0,1
3638,max_effective,30,30,1,3,0.05,0.95,0.935124005496444,8,76.0,1,76.0,1,72.0,0,71.0,0
3639,max_effective,30,30,1,3,0.05,0.95,0.9485308550733266,14,83.0,0,86.0,1,82.0,0,80.0,0
3640,max_effective,30,30,1,3,0.05,0.95,0.9320805378277004,30,86.0,0,87.0,1,85.0,0,81.0,0
3641,max_effective,30,30,1,3,0.05,0.95,0.92340156408509,26,73.0,0,79.0,1,79.0,1,77.0,0
3642,max_effective,30,30,1,3,0.05,0.95,0.9228020635464048,22,82.0,0,82.0,0,88.0,1,84.0,0
3643,max_effective,30,30,1,3,0.05,0.95,0.9391434982463924,57,72.0,0,74.0,0,84.0,0,86.0,1
3644,max_effective,30,30,1,3,0.05,0.95,0.934510218326599,24,84.0,0,86.0,0,90.0,1,89.0,0
3645,max_effective,30,30,1,3,0.05,0.95,0.9123873557969402,13,82.0,0,86.0,1,82.0,0,81.0,0
3646,max_effective,30,30,1,3,0.05,0.95,0.920702949703734,10,72.0,0,72.0,0,74.0,1,72.0,0
3647,max_effective,30,30,1,3,0.05,0.95,0.8937677029950667,8,55.0,1,55.0,1,55.0,1,55.0,1
3648,max_effective,30,30,1,3,0.05,0.95,0.9451615047423444,16,68.0,0,70.0,1,70.0,1,70.0,1
3649,max_effective,30,30,1,3,0.05,0.95,0.9226167626227684,47,78.0,0,79.0,0,85.0,0,88.0,1
3650,max_effective,30,30,1,3,0.05,0.95,0.9344229683207556,20,68.0,0,76.0,0,78.0,1,75.0,0
3651,max_effective,30,30,1,3,0.05,0.95,0.9363212278615572,100,83.0,0,83.0,0,86.0,0,88.0,1
3652,max_effective,30,30,1,3,0.05,0.95,0.9175228789894212,11,77.0,0,79.0,0,74.0,0,80.0,1
3653,max_effective,30,30,1,3,0.05,0.95,0.9329351443115048,52,65.0,0,73.0,0,79.0,1,76.0,0
3654,max_effective,30,30,1,3,0.05,0.95,0.908657447536374,7,60.0,1,60.0,1,60.0,1,60.0,1
3655,max_effective,30,30,1,3,0.05,0.95,0.8264702284888545,20,72.0,0,73.0,0,75.0,1,74.0,0
3656,max_effective,30,30,1,3,0.05,0.95,0.9302488268243694,24,82.0,0,82.0,0,84.0,0,87.0,1
3657,max_effective,30,30,1,3,0.05,0.95,0.9407386945755316,14,79.0,0,83.0,1,80.0,0,79.0,0
3658,max_effective,30,30,1,3,0.05,0.95,0.9001418471529955,21,76.0,0,77.0,0,83.0,1,82.0,0
3659,max_effective,30,30,1,3,0.05,0.95,0.9365865551398632,18,81.0,0,82.0,0,84.0,1,82.0,0
3660,max_effective,30,30,1,3,0.05,0.95,0.9237271010477768,23,68.0,0,72.0,0,79.0,1,77.0,0
3661,max_effective,30,30,1,3,0.05,0.95,0.9335836030363172,22,80.0,0,83.0,0,82.0,0,88.0,1
3662,max_effective,30,30,1,3,0.05,0.95,0.860997244713216,29,70.0,0,73.0,0,71.0,0,76.0,1
3663,max_effective,30,30,1,3,0.05,0.95,0.9430459065128352,23,79.0,0,82.0,0,87.0,1,87.0,1
3664,max_effective,30,30,1,3,0.05,0.95,0.9267968361861432,29,83.0,0,84.0,0,87.0,1,84.0,0
3665,max_effective,30,30,1,3,0.05,0.95,0.9415594739939916,26,71.0,0,73.0,0,77.0,0,80.0,1
3666,max_effective,30,30,1,3,0.05,0.95,0.907176164832662,12,78.0,0,79.0,0,82.0,1,80.0,0
3667,max_effective,30,30,1,3,0.05,0.95,0.8823903416699975,9,79.0,0,80.0,1,75.0,0,73.0,0
3668,max_effective,30,30,1,3,0.05,0.95,0.9252775496415822,11,66.0,0,68.0,1,68.0,1,68.0,1
3669,max_effective,30,30,1,3,0.05,0.95,0.8902664124699334,11,70.0,0,74.0,1,74.0,1,73.0,0
3670,max_effective,30,30,1,3,0.05,0.95,0.944527518522039,25,81.0,0,82.0,0,88.0,0,89.0,1
3671,max_effective,30,30,1,3,0.05,0.95,0.904508069565108,12,63.0,0,64.0,1,64.0,1,64.0,1
3672,max_effective,30,30,1,3,0.05,0.95,0.9374785458919674,11,80.0,0,82.0,1,76.0,0,82.0,1
3673,max_effective,30,30,1,3,0.05,0.95,0.9492390516546184,14,79.0,1,79.0,1,79.0,1,77.0,0
3674,max_effective,30,30,1,3,0.05,0.95,0.942936356756446,15,80.0,0,81.0,0,81.0,0,84.0,1
3675,max_effective,30,30,1,3,0.05,0.95,0.9472668994211068,18,75.0,0,79.0,1,78.0,0,77.0,0
3676,max_effective,30,30,1,3,0.05,0.95,0.9469395309604188,36,70.0,0,72.0,0,84.0,1,82.0,0
3677,max_effective,30,30,1,3,0.05,0.95,0.9408835107731226,28,71.0,0,76.0,0,86.0,1,84.0,0
3678,max_effective,30,30,1,3,0.05,0.95,0.9143094660927972,9,60.0,1,60.0,1,60.0,1,60.0,1
3679,max_effective,30,30,1,3,0.05,0.95,0.916646277251947,18,77.0,0,79.0,0,82.0,1,80.0,0
3680,max_effective,30,30,1,3,0.05,0.95,0.9329239365609356,11,65.0,1,65.0,1,65.0,1,65.0,1
3681,max_effective,30,30,1,3,0.05,0.95,0.9150235891305594,25,78.0,0,82.0,0,83.0,1,82.0,0
3682,max_effective,30,30,1,3,0.05,0.95,0.888253706400537,12,77.0,0,77.0,0,78.0,1,77.0,0
3683,max_effective,30,30,1,3,0.05,0.95,0.9306669274199532,42,83.0,0,84.0,0,87.0,1,86.0,0
3684,max_effective,30,30,1,3,0.05,0.95,0.8755107186841181,13,72.0,0,77.0,0,79.0,1,78.0,0
3685,max_effective,30,30,1,3,0.05,0.95,0.9065958090002614,20,71.0,0,75.0,0,78.0,1,77.0,0
3686,max_effective,30,30,1,3,0.05,0.95,0.9384210321544296,14,80.0,1,80.0,1,79.0,0,77.0,0
3687,max_effective,30,30,1,3,0.05,0.95,0.9459194048099012,36,84.0,0,86.0,0,89.0,0,90.0,1
3688,max_effective,30,30,1,3,0.05,0.95,0.937558507991494,20,80.0,0,82.0,0,90.0,1,88.0,0
3689,max_effective,30,30,1,3,0.05,0.95,0.8804174587472582,12,68.0,1,68.0,1,65.0,0,67.0,0
3690,max_effective,30,30,1,3,0.05,0.95,0.8666729958791083,8,67.0,1,67.0,1,67.0,1,65.0,0
3691,max_effective,30,30,1,3,0.05,0.95,0.9487170579375612,36,83.0,0,85.0,0,86.0,0,87.0,1
3692,max_effective,30,30,1,3,0.05,0.95,0.9263478399969616,15,83.0,0,85.0,0,87.0,0,88.0,1
3693,max_effective,30,30,1,3,0.05,0.95,0.9458936417079952,21,66.0,0,74.0,0,75.0,1,73.0,0
3694,max_effective,30,30,1,3,0.05,0.95,0.8050125041124586,8,58.0,1,58.0,1,58.0,1,58.0,1
3695,max_effective,30,30,1,3,0.05,0.95,0.8730055095958535,5,49.0,1,49.0,1,49.0,1,49.0,1
3696,max_effective,30,30,1,3,0.05,0.95,0.9171301187431024,6,53.0,1,53.0,1,53.0,1,53.0,1
3697,max_effective,30,30,1,3,0.05,0.95,0.9303411575800108,34,64.0,0,73.0,0,75.0,0,82.0,1
3698,max_effective,30,30,1,3,0.05,0.95,0.9342732661372756,24,70.0,0,72.0,0,72.0,0,81.0,1
3699,max_effective,30,30,1,3,0.05,0.95,0.8627400557041381,6,64.0,1,64.0,1,64.0,1,64.0,1
3700,max_effective,30,30,1,3,0.05,0.95,0.9263016519624826,49,80.0,0,81.0,0,83.0,1,81.0,0
3701,max_effective,30,30,1,3,0.05,0.95,0.9380132228901495,38,79.0,0,80.0,0,85.0,1,85.0,1
3702,max_effective,30,30,1,3,0.05,0.95,0.9224194727003016,8,85.0,0,85.0,0,86.0,1,84.0,0
3703,max_effective,30,30,1,3,0.05,0.95,0.912009425564702,24,79.0,0,80.0,0,82.0,0,83.0,1
3704,max_effective,30,30,1,3,0.05,0.95,0.9425058791821526,29,77.0,0,77.0,0,84.0,1,83.0,0
3705,max_effective,30,30,1,3,0.05,0.95,0.939018657751418,22,75.0,0,75.0,0,73.0,0,80.0,1
3706,max_effective,30,30,1,3,0.05,0.95,0.8522018118604594,17,69.0,0,73.0,1,73.0,1,73.0,1
3707,max_effective,30,30,1,3,0.05,0.95,0.9333091960368628,18,77.0,0,80.0,0,83.0,0,88.0,1
3708,max_effective,30,30,1,3,0.05,0.95,0.9455036859618872,14,86.0,0,88.0,1,84.0,0,86.0,0
3709,max_effective,30,30,1,3,0.05,0.95,0.9413192421826234,61,76.0,0,81.0,0,85.0,0,89.0,1
3710,max_effective,30,30,1,3,0.05,0.95,0.9189301291648488,30,79.0,0,81.0,0,80.0,0,83.0,1
3711,max_effective,30,30,1,3,0.05,0.95,0.9321669825544912,10,73.0,0,76.0,1,76.0,1,75.0,0
3712,max_effective,30,30,1,3,0.05,0.95,0.932037980353035,34,83.0,0,83.0,0,87.0,1,87.0,1
3713,max_effective,30,30,1,3,0.05,0.95,0.9492836139319036,30,84.0,0,85.0,1,84.0,0,83.0,0
3714,max_effective,30,30,1,3,0.05,0.95,0.9431032299145662,25,82.0,0,83.0,0,88.0,0,89.0,1
3715,max_effective,30,30,1,3,0.05,0.95,0.9350909012126812,28,79.0,0,83.0,1,83.0,1,83.0,1
3716,max_effective,30,30,1,3,0.05,0.95,0.9102835996621186,19,77.0,0,77.0,0,79.0,1,77.0,0
3717,max_effective,30,30,1,3,0.05,0.95,0.901758515310174,19,81.0,0,83.0,1,83.0,1,82.0,0
3718,max_effective,30,30,1,3,0.05,0.95,0.8865290865516566,15,81.0,0,81.0,0,81.0,0,85.0,1
3719,max_effective,30,30,1,3,0.05,0.95,0.931357435023522,17,79.0,0,81.0,0,86.0,1,84.0,0
3720,max_effective,30,30,1,3,0.05,0.95,0.9350175258581572,13,77.0,0,78.0,1,78.0,1,78.0,1
3721,max_effective,30,30,1,3,0.05,0.95,0.9213749203194356,11,73.0,0,76.0,1,75.0,0,71.0,0
3722,max_effective,30,30,1,3,0.05,0.95,0.9498510383540264,10,80.0,1,80.0,1,78.0,0,75.0,0
3723,max_effective,30,30,1,3,0.05,0.95,0.9181399124124472,5,62.0,1,62.0,1,62.0,1,62.0,1
3724,max_effective,30,30,1,3,0.05,0.95,0.9449844401556534,19,86.0,0,87.0,0,89.0,0,90.0,1
3725,max_effective,30,30,1,3,0.05,0.95,0.8780903355269192,13,64.0,0,66.0,0,67.0,1,67.0,1
3726,max_effective,30,30,1,3,0.05,0.95,0.9167041322474624,12,87.0,1,87.0,1,85.0,0,83.0,0
3727,max_effective,30,30,1,3,0.05,0.95,0.8928414252068462,9,65.0,0,65.0,0,66.0,1,66.0,1
3728,max_effective,30,30,1,3,0.05,0.95,0.9391791211132824,20,81.0,0,81.0,0,83.0,1,82.0,0
3729,max_effective,30,30,1,3,0.05,0.95,0.936135400135269,45,84.0,0,85.0,0,84.0,0,86.0,1
3730,max_effective,30,30,1,3,0.05,0.95,0.9458272520514164,19,76.0,0,78.0,0,81.0,1,79.0,0
3731,max_effective,30,30,1,3,0.05,0.95,0.8952968205163145,6,60.0,1,60.0,1,60.0,1,60.0,1
3732,max_effective,30,30,1,3,0.05,0.95,0.9086333395461026,5,56.0,1,56.0,1,56.0,1,56.0,1
3733,max_effective,30,30,1,3,0.05,0.95,0.9367647668887984,31,71.0,0,72.0,0,72.0,0,81.0,1
3734,max_effective,30,30,1,3,0.05,0.95,0.9306600246743706,29,75.0,0,77.0,0,83.0,0,85.0,1
3735,max_effective,30,30,1,3,0.05,0.95,0.9422952522603708,16,77.0,0,79.0,0,82.0,1,81.0,0
3736,max_effective,30,30,1,3,0.05,0.95,0.925777563762065,19,85.0,0,85.0,0,90.0,1,88.0,0
3737,max_effective,30,30,1,3,0.05,0.95,0.9334792462454236,14,79.0,0,81.0,0,88.0,1,85.0,0
3738,max_effective,30,30,1,3,0.05,0.95,0.9055799890771616,33,76.0,0,79.0,0,79.0,0,83.0,1
3739,max_effective,30,30,1,3,0.05,0.95,0.9438452681068128,48,66.0,0,73.0,0,77.0,0,78.0,1
3740,max_effective,30,30,1,3,0.05,0.95,0.9408632066737744,24,77.0,0,78.0,0,85.0,1,85.0,1
3741,max_effective,30,30,1,3,0.05,0.95,0.924251792623981,36,79.0,0,81.0,0,84.0,1,81.0,0
3742,max_effective,30,30,1,3,0.05,0.95,0.7567749777161981,10,57.0,1,57.0,1,57.0,1,57.0,1
3743,max_effective,30,30,1,3,0.05,0.95,0.9278846443235492,17,76.0,0,79.0,1,78.0,0,79.0,1
3744,max_effective,30,30,1,3,0.05,0.95,0.8761720881583107,6,58.0,1,58.0,1,58.0,1,58.0,1
3745,max_effective,30,30,1,3,0.05,0.95,0.9295662366001148,17,80.0,0,83.0,0,85.0,0,87.0,1
3746,max_effective,30,30,1,3,0.05,0.95,0.9438947655745592,27,75.0,0,76.0,0,84.0,1,84.0,1
3747,max_effective,30,30,1,3,0.05,0.95,0.9021584353565368,16,83.0,0,83.0,0,83.0,0,88.0,1
3748,max_effective,30,30,1,3,0.05,0.95,0.7665235435343078,9,58.0,1,58.0,1,58.0,1,58.0,1
3749,max_effective,30,30,1,3,0.05,0.95,0.9005282992783017,26,80.0,0,81.0,0,84.0,0,86.0,1
3750,max_effective,30,30,1,3,0.05,0.95,0.9246676583518088,37,82.0,0,84.0,0,85.0,1,85.0,1
3751,max_effective,30,30,1,3,0.05,0.95,0.9444182394474708,36,82.0,0,82.0,0,88.0,0,90.0,1
3752,max_effective,30,30,1,3,0.05,0.95,0.943444106194835,28,75.0,0,81.0,0,83.0,1,82.0,0
3753,max_effective,30,30,1,3,0.05,0.95,0.8375939004389099,12,67.0,0,69.0,0,70.0,1,70.0,1
3754,max_effective,30,30,1,3,0.05,0.95,0.947322143230898,66,76.0,0,79.0,0,83.0,0,84.0,1
3755,max_effective,30,30,1,3,0.05,0.95,0.9200602183377536,11,61.0,1,61.0,1,61.0,1,61.0,1
3756,max_effective,30,30,1,3,0.05,0.95,0.8990371769826534,20,78.0,0,78.0,0,81.0,0,82.0,1
3757,max_effective,30,30,1,3,0.05,0.95,0.9008504273226372,15,72.0,0,77.0,0,78.0,1,77.0,0
3758,max_effective,30,30,1,3,0.05,0.95,0.894423830841031,19,69.0,0,72.0,0,73.0,0,77.0,1
3759,max_effective,30,30,1,3,0.05,0.95,0.8824645215334247,18,72.0,0,78.0,0,80.0,1,79.0,0
3760,max_effective,30,30,1,3,0.05,0.95,0.9228472637273408,11,78.0,0,78.0,0,79.0,1,79.0,1
3761,max_effective,30,30,1,3,0.05,0.95,0.9062581607007648,10,78.0,1,78.0,1,78.0,1,77.0,0
3762,max_effective,30,30,1,3,0.05,0.95,0.9441425802472532,17,73.0,0,77.0,0,76.0,0,79.0,1
3763,max_effective,30,30,1,3,0.05,0.95,0.8922006324112086,20,69.0,0,70.0,0,74.0,1,74.0,1
3764,max_effective,30,30,1,3,0.05,0.95,0.9097603310109174,8,59.0,1,59.0,1,59.0,1,59.0,1
3765,max_effective,30,30,1,3,0.05,0.95,0.916184064798482,30,82.0,0,83.0,0,84.0,0,86.0,1
3766,max_effective,30,30,1,3,0.05,0.95,0.9139320781293016,10,76.0,1,76.0,1,72.0,0,70.0,0
3767,max_effective,30,30,1,3,0.05,0.95,0.9447718465659488,15,81.0,0,83.0,0,82.0,0,84.0,1
3768,max_effective,30,30,1,3,0.05,0.95,0.9445832779197564,23,75.0,0,75.0,0,81.0,1,79.0,0
3769,max_effective,30,30,1,3,0.05,0.95,0.9460755436301568,16,84.0,0,84.0,0,86.0,0,88.0,1
3770,max_effective,30,30,1,3,0.05,0.95,0.922309064647276,15,75.0,0,80.0,0,84.0,1,80.0,0
3771,max_effective,30,30,1,3,0.05,0.95,0.8587455818450886,5,56.0,1,56.0,1,56.0,1,56.0,1
3772,max_effective,30,30,1,3,0.05,0.95,0.8594195207374632,21,77.0,0,79.0,1,79.0,1,79.0,1
3773,max_effective,30,30,1,3,0.05,0.95,0.9370389803801517,26,78.0,0,80.0,0,88.0,1,86.0,0
3774,max_effective,30,30,1,3,0.05,0.95,0.9429721500198288,25,78.0,0,81.0,1,78.0,0,79.0,0
3775,max_effective,30,30,1,3,0.05,0.95,0.9427612357623631,29,76.0,0,78.0,0,81.0,0,85.0,1
3776,max_effective,30,30,1,3,0.05,0.95,0.8821126147102021,13,64.0,1,64.0,1,64.0,1,64.0,1
3777,max_effective,30,30,1,3,0.05,0.95,0.941382324014442,18,73.0,0,78.0,0,77.0,0,82.0,1
3778,max_effective,30,30,1,3,0.05,0.95,0.9488666852783988,59,76.0,0,78.0,0,88.0,1,88.0,1
3779,max_effective,30,30,1,3,0.05,0.95,0.9184591261422242,12,68.0,1,67.0,0,66.0,0,66.0,0
3780,max_effective,30,30,1,3,0.05,0.95,0.9423601239716242,39,76.0,0,79.0,0,80.0,0,88.0,1
3781,max_effective,30,30,1,3,0.05,0.95,0.9269079289935396,19,77.0,1,77.0,1,76.0,0,75.0,0
3782,max_effective,30,30,1,3,0.05,0.95,0.9187723788449408,11,74.0,0,73.0,0,76.0,1,75.0,0
3783,max_effective,30,30,1,3,0.05,0.95,0.8069442442118999,6,54.0,1,54.0,1,54.0,1,54.0,1
3784,max_effective,30,30,1,3,0.05,0.95,0.8753160841468114,24,76.0,0,76.0,0,74.0,0,77.0,1
3785,max_effective,30,30,1,3,0.05,0.95,0.935661602533522,72,83.0,0,84.0,0,88.0,1,86.0,0
3786,max_effective,30,30,1,3,0.05,0.95,0.9460873597357048,20,72.0,0,75.0,0,81.0,1,79.0,0
3787,max_effective,30,30,1,3,0.05,0.95,0.9344819821516988,18,83.0,0,83.0,0,81.0,0,86.0,1
3788,max_effective,30,30,1,3,0.05,0.95,0.8626816198872219,12,79.0,0,81.0,1,81.0,1,81.0,1
3789,max_effective,30,30,1,3,0.05,0.95,0.94811576567192,28,76.0,0,80.0,0,90.0,1,89.0,0
3790,max_effective,30,30,1,3,0.05,0.95,0.9245332916613508,12,71.0,0,73.0,0,76.0,1,75.0,0
3791,max_effective,30,30,1,3,0.05,0.95,0.9163071580309212,12,67.0,1,67.0,1,65.0,0,67.0,1
3792,max_effective,30,30,1,3,0.05,0.95,0.9459022372529636,17,75.0,0,75.0,0,79.0,0,80.0,1
3793,max_effective,30,30,1,3,0.05,0.95,0.9086959854995772,7,64.0,1,64.0,1,64.0,1,64.0,1
3794,max_effective,30,30,1,3,0.05,0.95,0.9129789989699144,17,81.0,0,83.0,0,84.0,1,82.0,0
3795,max_effective,30,30,1,3,0.05,0.95,0.901092834213278,7,64.0,1,64.0,1,64.0,1,64.0,1
3796,max_effective,30,30,1,3,0.05,0.95,0.930900308109768,33,73.0,0,77.0,0,79.0,0,80.0,1
3797,max_effective,30,30,1,3,0.05,0.95,0.9181699367060124,36,78.0,0,81.0,0,82.0,1,80.0,0
3798,max_effective,30,30,1,3,0.05,0.95,0.936726189765432,10,74.0,1,74.0,1,73.0,0,73.0,0
3799,max_effective,30,30,1,3,0.05,0.95,0.915934042960408,15,75.0,0,79.0,0,75.0,0,81.0,1
3800,max_effective,30,30,1,3,0.05,0.95,0.9126930019811024,8,70.0,1,70.0,1,68.0,0,66.0,0
3801,max_effective,30,30,1,3,0.05,0.95,0.9283634044150888,23,82.0,0,83.0,1,81.0,0,81.0,0
3802,max_effective,30,30,1,3,0.05,0.95,0.903955098637956,18,69.0,0,72.0,0,78.0,1,78.0,1
3803,max_effective,30,30,1,3,0.05,0.95,0.8930081181379125,16,82.0,1,82.0,1,82.0,1,78.0,0
3804,max_effective,30,30,1,3,0.05,0.95,0.9042972711425904,29,77.0,0,80.0,0,85.0,1,85.0,1
3805,max_effective,30,30,1,3,0.05,0.95,0.9451467727723644,27,81.0,0,85.0,0,89.0,0,90.0,1
3806,max_effective,30,30,1,3,0.05,0.95,0.9394690664279622,45,78.0,0,81.0,0,84.0,0,87.0,1
3807,max_effective,30,30,1,3,0.05,0.95,0.9104888423534312,8,66.0,1,66.0,1,66.0,1,65.0,0
3808,max_effective,30,30,1,3,0.05,0.95,0.927968350039041,18,78.0,0,79.0,1,77.0,0,77.0,0
3809,max_effective,30,30,1,3,0.05,0.95,0.9491833332318648,18,80.0,0,82.0,1,81.0,0,82.0,1
3810,max_effective,30,30,1,3,0.05,0.95,0.9252377696303228,45,76.0,0,75.0,0,73.0,0,79.0,1
3811,max_effective,30,30,1,3,0.05,0.95,0.905780409500564,7,47.0,1,47.0,1,47.0,1,47.0,1
3812,max_effective,30,30,1,3,0.05,0.95,0.937871023413576,29,63.0,0,67.0,0,77.0,1,77.0,1
3813,max_effective,30,30,1,3,0.05,0.95,0.9405220213005951,22,68.0,0,76.0,1,75.0,0,71.0,0
3814,max_effective,30,30,1,3,0.05,0.95,0.9001514364071418,11,78.0,0,79.0,0,79.0,0,80.0,1
3815,max_effective,30,30,1,3,0.05,0.95,0.8943731581193278,8,64.0,1,64.0,1,64.0,1,64.0,1
3816,max_effective,30,30,1,3,0.05,0.95,0.9138435751073526,17,76.0,0,78.0,0,82.0,0,83.0,1
3817,max_effective,30,30,1,3,0.05,0.95,0.9462334873704196,15,72.0,0,77.0,0,79.0,0,82.0,1
3818,max_effective,30,30,1,3,0.05,0.95,0.889597100948746,41,72.0,0,72.0,0,76.0,0,82.0,1
3819,max_effective,30,30,1,3,0.05,0.95,0.9430530476216108,35,80.0,0,82.0,0,85.0,0,89.0,1
3820,max_effective,30,30,1,3,0.05,0.95,0.9202964001561844,24,70.0,0,76.0,0,83.0,1,82.0,0
3821,max_effective,30,30,1,3,0.05,0.95,0.9189190747975504,14,80.0,0,83.0,0,87.0,1,85.0,0
3822,max_effective,30,30,1,3,0.05,0.95,0.944673200284396,27,78.0,0,78.0,0,83.0,0,85.0,1
3823,max_effective,30,30,1,3,0.05,0.95,0.9287064941691192,30,82.0,0,84.0,0,88.0,1,85.0,0
3824,max_effective,30,30,1,3,0.05,0.95,0.9100938286837796,13,78.0,0,78.0,0,81.0,1,78.0,0
3825,max_effective,30,30,1,3,0.05,0.95,0.9403095146421716,9,72.0,0,73.0,1,69.0,0,72.0,0
3826,max_effective,30,30,1,3,0.05,0.95,0.9252007328122752,38,77.0,0,79.0,0,89.0,1,86.0,0
3827,max_effective,30,30,1,3,0.05,0.95,0.9237448055850368,22,85.0,0,86.0,0,85.0,0,87.0,1
3828,max_effective,30,30,1,3,0.05,0.95,0.941320184082236,33,80.0,0,84.0,0,85.0,1,84.0,0
3829,max_effective,30,30,1,3,0.05,0.95,0.931571026371754,22,74.0,0,76.0,0,83.0,1,80.0,0
3830,max_effective,30,30,1,3,0.05,0.95,0.937563192524308,26,77.0,0,82.0,0,86.0,0,89.0,1
3831,max_effective,30,30,1,3,0.05,0.95,0.8833988204273546,24,77.0,0,79.0,0,81.0,0,82.0,1
3832,max_effective,30,30,1,3,0.05,0.95,0.9218122788052172,9,73.0,0,74.0,0,75.0,1,75.0,1
3833,max_effective,30,30,1,3,0.05,0.95,0.9007056430891148,32,73.0,0,74.0,0,76.0,0,80.0,1
3834,max_effective,30,30,1,3,0.05,0.95,0.942448749348259,10,65.0,0,66.0,1,66.0,1,66.0,1
3835,max_effective,30,30,1,3,0.05,0.95,0.9039545894063832,61,77.0,0,80.0,0,84.0,0,86.0,1
3836,max_effective,30,30,1,3,0.05,0.95,0.9159587130288264,19,71.0,0,76.0,0,81.0,1,79.0,0
3837,max_effective,30,30,1,3,0.05,0.95,0.9493860927515058,9,69.0,1,69.0,1,69.0,1,68.0,0
3838,max_effective,30,30,1,3,0.05,0.95,0.948631325272968,14,73.0,0,77.0,1,77.0,1,77.0,1
3839,max_effective,30,30,1,3,0.05,0.95,0.911496006594864,18,71.0,0,73.0,0,79.0,0,80.0,1
3840,max_effective,30,30,1,3,0.05,0.95,0.9464896379181348,13,79.0,0,83.0,1,81.0,0,75.0,0
3841,max_effective,30,30,1,3,0.05,0.95,0.9221316730332002,28,67.0,0,71.0,0,77.0,0,80.0,1
3842,max_effective,30,30,1,3,0.05,0.95,0.949447664045657,11,65.0,1,65.0,1,65.0,1,65.0,1
3843,max_effective,30,30,1,3,0.05,0.95,0.9452563420062418,19,78.0,0,81.0,1,79.0,0,81.0,1
3844,max_effective,30,30,1,3,0.05,0.95,0.8863709422587023,15,70.0,0,75.0,1,72.0,0,71.0,0
3845,max_effective,30,30,1,3,0.05,0.95,0.8740905535731281,13,80.0,0,80.0,0,84.0,1,80.0,0
3846,max_effective,30,30,1,3,0.05,0.95,0.9410740933124232,16,80.0,0,83.0,0,86.0,1,86.0,1
3847,max_effective,30,30,1,3,0.05,0.95,0.8797204442042991,29,79.0,0,80.0,0,82.0,1,82.0,1
3848,max_effective,30,30,1,3,0.05,0.95,0.8999382495969228,35,79.0,0,85.0,0,86.0,1,83.0,0
3849,max_effective,30,30,1,3,0.05,0.95,0.9351466784716124,21,75.0,0,78.0,0,87.0,0,88.0,1
3850,max_effective,30,30,1,3,0.05,0.95,0.9104870399767312,15,70.0,0,75.0,0,78.0,1,78.0,1
3851,max_effective,30,30,1,3,0.05,0.95,0.9262048999162532,19,81.0,0,81.0,0,85.0,1,84.0,0
3852,max_effective,30,30,1,3,0.05,0.95,0.9331056751528384,21,85.0,0,85.0,0,85.0,0,86.0,1
3853,max_effective,30,30,1,3,0.05,0.95,0.9156024168682606,16,63.0,0,68.0,0,70.0,1,69.0,0
3854,max_effective,30,30,1,3,0.05,0.95,0.947066632200121,16,73.0,0,74.0,0,81.0,1,80.0,0
3855,max_effective,30,30,1,3,0.05,0.95,0.8853938490376125,28,65.0,0,77.0,0,80.0,1,80.0,1
3856,max_effective,30,30,1,3,0.05,0.95,0.8644024202366747,19,73.0,0,74.0,0,75.0,1,74.0,0
3857,max_effective,30,30,1,3,0.05,0.95,0.9431282509756292,16,79.0,0,80.0,1,78.0,0,79.0,0
3858,max_effective,30,30,1,3,0.05,0.95,0.9294477079073074,15,78.0,0,78.0,0,79.0,0,82.0,1
3859,max_effective,30,30,1,3,0.05,0.95,0.943204389240815,9,74.0,1,74.0,1,74.0,1,74.0,1
3860,max_effective,30,30,1,3,0.05,0.95,0.9461063958715824,35,77.0,0,80.0,0,82.0,0,85.0,1
3861,max_effective,30,30,1,3,0.05,0.95,0.9438224110715596,30,73.0,0,74.0,0,74.0,0,80.0,1
3862,max_effective,30,30,1,3,0.05,0.95,0.9412702447073416,32,79.0,0,81.0,0,87.0,1,85.0,0
3863,max_effective,30,30,1,3,0.05,0.95,0.9015899279548438,21,72.0,0,73.0,0,79.0,0,80.0,1
3864,max_effective,30,30,1,3,0.05,0.95,0.9400736719681068,25,81.0,0,80.0,0,83.0,1,83.0,1
3865,max_effective,30,30,1,3,0.05,0.95,0.9132424845481272,11,69.0,1,69.0,1,69.0,1,69.0,1
3866,max_effective,30,30,1,3,0.05,0.95,0.9416565252704916,21,80.0,0,82.0,0,88.0,1,88.0,1
3867,max_effective,30,30,1,3,0.05,0.95,0.942591369914175,49,74.0,0,76.0,0,83.0,0,85.0,1
3868,max_effective,30,30,1,3,0.05,0.95,0.9317515558629968,23,70.0,0,73.0,0,84.0,1,82.0,0
3869,max_effective,30,30,1,3,0.05,0.95,0.9453071367645016,9,72.0,0,73.0,1,72.0,0,71.0,0
3870,max_effective,30,30,1,3,0.05,0.95,0.8608117634794032,8,77.0,0,78.0,1,77.0,0,74.0,0
3871,max_effective,30,30,1,3,0.05,0.95,0.9484108122481656,38,70.0,0,76.0,0,84.0,1,83.0,0
3872,max_effective,30,30,1,3,0.05,0.95,0.9255030020619144,14,66.0,0,67.0,1,67.0,1,67.0,1
3873,max_effective,30,30,1,3,0.05,0.95,0.9379721941305796,85,76.0,0,79.0,0,85.0,1,85.0,1
3874,max_effective,30,30,1,3,0.05,0.95,0.9384572493257884,25,81.0,0,83.0,0,86.0,0,87.0,1
3875,max_effective,30,30,1,3,0.05,0.95,0.9497782602718084,9,82.0,1,81.0,0,80.0,0,80.0,0
3876,max_effective,30,30,1,3,0.05,0.95,0.9287758780585212,14,81.0,0,83.0,1,83.0,1,81.0,0
3877,max_effective,30,30,1,3,0.05,0.95,0.8792570290126486,13,69.0,0,71.0,1,70.0,0,69.0,0
3878,max_effective,30,30,1,3,0.05,0.95,0.8990686389178383,13,83.0,0,83.0,0,87.0,1,85.0,0
3879,max_effective,30,30,1,3,0.05,0.95,0.9443056960710496,13,76.0,0,77.0,0,79.0,1,77.0,0
3880,max_effective,30,30,1,3,0.05,0.95,0.921493463929475,19,77.0,0,79.0,0,79.0,0,81.0,1
3881,max_effective,30,30,1,3,0.05,0.95,0.8767812804692061,34,70.0,0,72.0,1,72.0,1,72.0,1
3882,max_effective,30,30,1,3,0.05,0.95,0.9423889656335868,22,79.0,0,80.0,0,83.0,1,78.0,0
3883,max_effective,30,30,1,3,0.05,0.95,0.9341655458166356,15,75.0,0,77.0,0,81.0,1,81.0,1
3884,max_effective,30,30,1,3,0.05,0.95,0.9038028886941984,15,80.0,0,81.0,1,80.0,0,79.0,0
3885,max_effective,30,30,1,3,0.05,0.95,0.9256799658457184,14,70.0,0,71.0,0,75.0,1,73.0,0
3886,max_effective,30,30,1,3,0.05,0.95,0.932631639980018,46,75.0,0,78.0,0,83.0,1,82.0,0
3887,max_effective,30,30,1,3,0.05,0.95,0.9426723516764896,16,70.0,0,70.0,0,74.0,1,73.0,0
3888,max_effective,30,30,1,3,0.05,0.95,0.8997361833814508,11,69.0,1,69.0,1,67.0,0,69.0,1
3889,max_effective,30,30,1,3,0.05,0.95,0.8708290653916352,49,80.0,0,80.0,0,85.0,1,83.0,0
3890,max_effective,30,30,1,3,0.05,0.95,0.9421855939716232,21,81.0,0,81.0,0,85.0,0,87.0,1
3891,max_effective,30,30,1,3,0.05,0.95,0.9447146043907658,15,81.0,0,81.0,0,82.0,1,81.0,0
3892,max_effective,30,30,1,3,0.05,0.95,0.9477023459147474,13,74.0,0,76.0,0,75.0,0,77.0,1
3893,max_effective,30,30,1,3,0.05,0.95,0.877216799063784,6,57.0,1,57.0,1,57.0,1,57.0,1
3894,max_effective,30,30,1,3,0.05,0.95,0.9443104072741836,33,79.0,0,80.0,0,84.0,0,85.0,1
3895,max_effective,30,30,1,3,0.05,0.95,0.9442876066985522,10,67.0,0,68.0,1,68.0,1,68.0,1
3896,max_effective,30,30,1,3,0.05,0.95,0.9480658559932452,17,79.0,1,79.0,1,75.0,0,73.0,0
3897,max_effective,30,30,1,3,0.05,0.95,0.8508790415624035,14,72.0,0,76.0,0,78.0,1,78.0,1
3898,max_effective,30,30,1,3,0.05,0.95,0.8743811355259522,22,74.0,0,75.0,0,78.0,0,82.0,1
3899,max_effective,30,30,1,3,0.05,0.95,0.9440448200610896,13,77.0,0,77.0,0,79.0,0,81.0,1
3900,max_effective,30,30,1,3,0.05,0.95,0.8639666473725515,15,63.0,0,66.0,0,69.0,1,69.0,1
3901,max_effective,30,30,1,3,0.05,0.95,0.9437120806943364,19,77.0,0,79.0,0,81.0,1,80.0,0
3902,max_effective,30,30,1,3,0.05,0.95,0.8683645445294079,25,81.0,0,82.0,0,84.0,1,83.0,0
3903,max_effective,30,30,1,3,0.05,0.95,0.9130850601313324,24,80.0,0,81.0,0,80.0,0,85.0,1
3904,max_effective,30,30,1,3,0.05,0.95,0.9468553809940564,19,83.0,0,84.0,0,86.0,1,84.0,0
3905,max_effective,30,30,1,3,0.05,0.95,0.93165075836218,9,83.0,0,84.0,1,79.0,0,79.0,0
3906,max_effective,30,30,1,3,0.05,0.95,0.8700404594632899,8,64.0,1,64.0,1,64.0,1,63.0,0
3907,max_effective,30,30,1,3,0.05,0.95,0.934466106161526,15,81.0,0,82.0,0,83.0,0,86.0,1
3908,max_effective,30,30,1,3,0.05,0.95,0.9019946997812228,15,74.0,1,73.0,0,72.0,0,72.0,0
3909,max_effective,30,30,1,3,0.05,0.95,0.9483994289708036,15,74.0,1,72.0,0,72.0,0,72.0,0
3910,max_effective,30,30,1,3,0.05,0.95,0.9361973443383854,31,75.0,0,78.0,0,83.0,0,87.0,1
3911,max_effective,30,30,1,3,0.05,0.95,0.85985046154763,20,65.0,1,65.0,1,65.0,1,65.0,1
3912,max_effective,30,30,1,3,0.05,0.95,0.9244241325094972,25,77.0,0,78.0,0,82.0,0,85.0,1
3913,max_effective,30,30,1,3,0.05,0.95,0.8622098056190989,7,73.0,1,73.0,1,71.0,0,68.0,0
3914,max_effective,30,30,1,3,0.05,0.95,0.9418756151758356,9,67.0,0,68.0,1,67.0,0,67.0,0
3915,max_effective,30,30,1,3,0.05,0.95,0.8603861224139687,13,77.0,0,79.0,0,81.0,1,80.0,0
3916,max_effective,30,30,1,3,0.05,0.95,0.9333594025615636,15,77.0,0,78.0,0,77.0,0,79.0,1
3917,max_effective,30,30,1,3,0.05,0.95,0.9461332503736232,71,79.0,0,81.0,0,83.0,0,86.0,1
3918,max_effective,30,30,1,3,0.05,0.95,0.8948179753820024,15,68.0,0,71.0,1,71.0,1,71.0,1
3919,max_effective,30,30,1,3,0.05,0.95,0.9372418117614296,30,77.0,0,79.0,0,80.0,0,89.0,1
3920,max_effective,30,30,1,3,0.05,0.95,0.9396323048297984,47,81.0,0,82.0,0,87.0,1,86.0,0
3921,max_effective,30,30,1,3,0.05,0.95,0.9330382141607892,19,81.0,0,82.0,0,83.0,1,81.0,0
3922,max_effective,30,30,1,3,0.05,0.95,0.9498886020458313,22,79.0,0,87.0,0,88.0,1,87.0,0
3923,max_effective,30,30,1,3,0.05,0.95,0.9272470308314946,12,73.0,1,72.0,0,71.0,0,70.0,0
3924,max_effective,30,30,1,3,0.05,0.95,0.9195282332919616,35,81.0,0,83.0,0,87.0,1,85.0,0
3925,max_effective,30,30,1,3,0.05,0.95,0.9465976638843322,14,70.0,0,75.0,0,77.0,1,76.0,0
3926,max_effective,30,30,1,3,0.05,0.95,0.8982132981065376,33,73.0,0,79.0,0,84.0,1,83.0,0
3927,max_effective,30,30,1,3,0.05,0.95,0.9487519162976428,45,83.0,0,84.0,1,84.0,1,84.0,1
3928,max_effective,30,30,1,3,0.05,0.95,0.8836733671013766,14,80.0,0,81.0,0,86.0,0,87.0,1
3929,max_effective,30,30,1,3,0.05,0.95,0.852630894015948,15,73.0,0,73.0,0,74.0,0,81.0,1
3930,max_effective,30,30,1,3,0.05,0.95,0.9175687607509192,22,73.0,0,75.0,0,75.0,0,76.0,1
3931,max_effective,30,30,1,3,0.05,0.95,0.940934887452452,33,74.0,0,76.0,0,80.0,0,86.0,1
3932,max_effective,30,30,1,3,0.05,0.95,0.8736392426277879,15,78.0,0,78.0,0,80.0,0,82.0,1
3933,max_effective,30,30,1,3,0.05,0.95,0.9282906507844711,44,82.0,0,82.0,0,87.0,0,89.0,1
3934,max_effective,30,30,1,3,0.05,0.95,0.9214431963287602,12,67.0,0,70.0,1,68.0,0,67.0,0
3935,max_effective,30,30,1,3,0.05,0.95,0.879469022321305,26,71.0,0,73.0,0,75.0,0,80.0,1
3936,max_effective,30,30,1,3,0.05,0.95,0.9236433386265048,10,77.0,0,78.0,1,77.0,0,75.0,0
3937,max_effective,30,30,1,3,0.05,0.95,0.9114955254011308,9,74.0,1,73.0,0,71.0,0,73.0,0
3938,max_effective,30,30,1,3,0.05,0.95,0.9357906909997676,12,80.0,1,80.0,1,80.0,1,79.0,0
3939,max_effective,30,30,1,3,0.05,0.95,0.8875864360664332,18,85.0,0,85.0,0,86.0,1,86.0,1
3940,max_effective,30,30,1,3,0.05,0.95,0.8850940701648438,15,77.0,0,79.0,0,82.0,1,82.0,1
3941,max_effective,30,30,1,3,0.05,0.95,0.9411796227956928,34,78.0,0,80.0,0,85.0,0,88.0,1
3942,max_effective,30,30,1,3,0.05,0.95,0.9253761306687506,12,65.0,1,63.0,0,63.0,0,64.0,0
3943,max_effective,30,30,1,3,0.05,0.95,0.9386866865147712,10,76.0,0,77.0,1,76.0,0,75.0,0
3944,max_effective,30,30,1,3,0.05,0.95,0.9127003919211428,12,70.0,0,71.0,1,70.0,0,70.0,0
3945,max_effective,30,30,1,3,0.05,0.95,0.9349304081288992,28,77.0,0,80.0,0,85.0,0,86.0,1
3946,max_effective,30,30,1,3,0.05,0.95,0.9329017116544952,17,68.0,0,68.0,0,73.0,1,73.0,1
3947,max_effective,30,30,1,3,0.05,0.95,0.9445042450883656,8,60.0,1,60.0,1,59.0,0,59.0,0
3948,max_effective,30,30,1,3,0.05,0.95,0.9403114014557792,52,74.0,0,81.0,0,84.0,1,84.0,1
3949,max_effective,30,30,1,3,0.05,0.95,0.9376811972548303,42,83.0,0,84.0,0,88.0,1,86.0,0
3950,max_effective,30,30,1,3,0.05,0.95,0.9036715714636404,19,72.0,1,72.0,1,72.0,1,72.0,1
3951,max_effective,30,30,1,3,0.05,0.95,0.8841862788755436,24,82.0,0,84.0,0,85.0,0,86.0,1
3952,max_effective,30,30,1,3,0.05,0.95,0.9055075172205226,33,77.0,0,78.0,0,81.0,0,83.0,1
3953,max_effective,30,30,1,3,0.05,0.95,0.938589268482626,31,83.0,0,83.0,0,86.0,0,89.0,1
3954,max_effective,30,30,1,3,0.05,0.95,0.9345536840015908,16,72.0,0,72.0,0,77.0,1,77.0,1
3955,max_effective,30,30,1,3,0.05,0.95,0.915130341875362,30,71.0,0,72.0,0,77.0,1,75.0,0
3956,max_effective,30,30,1,3,0.05,0.95,0.862733097017784,11,71.0,0,71.0,0,71.0,0,73.0,1
3957,max_effective,30,30,1,3,0.05,0.95,0.9294716054636112,10,67.0,0,68.0,1,67.0,0,68.0,1
3958,max_effective,30,30,1,3,0.05,0.95,0.8878262225551475,15,69.0,0,70.0,0,72.0,0,74.0,1
3959,max_effective,30,30,1,3,0.05,0.95,0.9315463758946472,30,81.0,0,82.0,0,81.0,0,84.0,1
3960,max_effective,30,30,1,3,0.05,0.95,0.9186498193797832,6,57.0,1,57.0,1,57.0,1,57.0,1
3961,max_effective,30,30,1,3,0.05,0.95,0.8955111308439148,15,70.0,0,74.0,0,78.0,1,77.0,0
3962,max_effective,30,30,1,3,0.05,0.95,0.8813068036963171,5,49.0,1,49.0,1,49.0,1,49.0,1
3963,max_effective,30,30,1,3,0.05,0.95,0.9103361997268417,21,72.0,0,75.0,0,81.0,0,84.0,1
3964,max_effective,30,30,1,3,0.05,0.95,0.9489401385014468,20,79.0,0,81.0,0,84.0,1,83.0,0
3965,max_effective,30,30,1,3,0.05,0.95,0.9241824829605324,23,68.0,0,71.0,0,79.0,0,80.0,1
3966,max_effective,30,30,1,3,0.05,0.95,0.9481621695220216,23,79.0,0,80.0,0,76.0,0,81.0,1
3967,max_effective,30,30,1,3,0.05,0.95,0.9431507713306664,15,64.0,0,65.0,1,65.0,1,65.0,1
3968,max_effective,30,30,1,3,0.05,0.95,0.907480573632866,14,72.0,0,76.0,0,76.0,0,77.0,1
3969,max_effective,30,30,1,3,0.05,0.95,0.8827223869250423,5,52.0,1,52.0,1,52.0,1,52.0,1
3970,max_effective,30,30,1,3,0.05,0.95,0.9283982001262344,33,86.0,0,87.0,0,89.0,1,89.0,1
3971,max_effective,30,30,1,3,0.05,0.95,0.9473757461158716,48,79.0,0,81.0,0,87.0,1,87.0,1
3972,max_effective,30,30,1,3,0.05,0.95,0.8830848390470868,11,79.0,0,81.0,1,76.0,0,77.0,0
3973,max_effective,30,30,1,3,0.05,0.95,0.9004359248536058,23,82.0,0,84.0,0,85.0,0,89.0,1
3974,max_effective,30,30,1,3,0.05,0.95,0.8335603939060404,6,55.0,1,55.0,1,55.0,1,55.0,1
3975,max_effective,30,30,1,3,0.05,0.95,0.9096124166301708,6,69.0,1,69.0,1,69.0,1,69.0,1
3976,max_effective,30,30,1,3,0.05,0.95,0.8980126624680485,10,68.0,1,68.0,1,68.0,1,68.0,1
3977,max_effective,30,30,1,3,0.05,0.95,0.91791974177735,31,78.0,0,81.0,0,80.0,0,84.0,1
3978,max_effective,30,30,1,3,0.05,0.95,0.945444135274808,46,85.0,0,86.0,0,87.0,1,85.0,0
3979,max_effective,30,30,1,3,0.05,0.95,0.9482993967596668,52,76.0,0,81.0,0,83.0,1,79.0,0
3980,max_effective,30,30,1,3,0.05,0.95,0.8858396895676576,4,51.0,1,51.0,1,51.0,1,51.0,1
3981,max_effective,30,30,1,3,0.05,0.95,0.9317877133519976,27,83.0,0,83.0,0,85.0,0,89.0,1
3982,max_effective,30,30,1,3,0.05,0.95,0.8855906047333446,9,76.0,0,76.0,0,77.0,1,76.0,0
3983,max_effective,30,30,1,3,0.05,0.95,0.946437946537194,16,70.0,0,75.0,1,73.0,0,74.0,0
3984,max_effective,30,30,1,3,0.05,0.95,0.9055792658707814,6,71.0,1,71.0,1,70.0,0,71.0,1
3985,max_effective,30,30,1,3,0.05,0.95,0.9331115054447576,21,75.0,0,77.0,0,80.0,0,82.0,1
3986,max_effective,30,30,1,3,0.05,0.95,0.8992196989333907,12,63.0,1,63.0,1,63.0,1,63.0,1
3987,max_effective,30,30,1,3,0.05,0.95,0.9472554077226698,22,80.0,0,80.0,0,77.0,0,82.0,1
3988,max_effective,30,30,1,3,0.05,0.95,0.9353047803586564,35,86.0,0,86.0,0,89.0,1,88.0,0
3989,max_effective,30,30,1,3,0.05,0.95,0.9427813662293206,22,71.0,0,71.0,0,80.0,1,77.0,0
3990,max_effective,30,30,1,3,0.05,0.95,0.9304838783109364,6,66.0,1,66.0,1,66.0,1,66.0,1
3991,max_effective,30,30,1,3,0.05,0.95,0.9348164476346792,23,78.0,0,78.0,0,84.0,0,85.0,1
3992,max_effective,30,30,1,3,0.05,0.95,0.9456889100605024,15,74.0,1,73.0,0,72.0,0,72.0,0
3993,max_effective,30,30,1,3,0.05,0.95,0.9380335409167438,25,80.0,0,83.0,0,84.0,1,80.0,0
3994,max_effective,30,30,1,3,0.05,0.95,0.94017784442991,52,76.0,0,77.0,0,83.0,1,82.0,0
3995,max_effective,30,30,1,3,0.05,0.95,0.9061142796804648,26,83.0,1,83.0,1,82.0,0,83.0,1
3996,max_effective,30,30,1,3,0.05,0.95,0.8459125968870046,13,72.0,1,72.0,1,70.0,0,69.0,0
3997,max_effective,30,30,1,3,0.05,0.95,0.9145655749187648,23,73.0,0,77.0,0,77.0,0,79.0,1
3998,max_effective,30,30,1,3,0.05,0.95,0.9177445309116856,16,68.0,0,71.0,0,72.0,1,71.0,0
3999,max_effective,30,30,1,3,0.05,0.95,0.932846746366468,16,75.0,0,84.0,0,80.0,0,85.0,1
4000,max_effective,30,30,1,3,0.05,0.95,0.9263247974570216,51,81.0,0,84.0,0,89.0,1,86.0,0
4001,max_effective,30,30,1,3,0.05,0.95,0.8656821288002893,16,77.0,0,79.0,0,86.0,1,82.0,0
4002,max_effective,30,30,1,3,0.05,0.95,0.9146240321901768,19,82.0,1,81.0,0,81.0,0,78.0,0
4003,max_effective,30,30,1,3,0.05,0.95,0.914271208005554,11,65.0,0,67.0,1,67.0,1,67.0,1
4004,max_effective,30,30,1,3,0.05,0.95,0.9365847648214604,10,74.0,0,74.0,0,74.0,0,79.0,1
4005,max_effective,30,30,1,3,0.05,0.95,0.9358996895175532,17,64.0,1,64.0,1,64.0,1,64.0,1
4006,max_effective,30,30,1,3,0.05,0.95,0.9076246381542908,43,81.0,0,81.0,0,84.0,0,87.0,1
4007,max_effective,30,30,1,3,0.05,0.95,0.9212099815959734,25,85.0,0,85.0,0,86.0,1,86.0,1
4008,max_effective,30,30,1,3,0.05,0.95,0.9379636866595232,10,74.0,0,75.0,0,77.0,1,76.0,0
4009,max_effective,30,30,1,3,0.05,0.95,0.9383815599613392,12,78.0,0,79.0,0,76.0,0,81.0,1
4010,max_effective,30,30,1,3,0.05,0.95,0.9000997622209104,15,77.0,0,78.0,0,86.0,1,84.0,0
4011,max_effective,30,30,1,3,0.05,0.95,0.917513991588946,5,55.0,1,55.0,1,55.0,1,55.0,1
4012,max_effective,30,30,1,3,0.05,0.95,0.921667377468972,20,75.0,0,79.0,0,82.0,0,83.0,1
4013,max_effective,30,30,1,3,0.05,0.95,0.9039908058707478,12,63.0,1,63.0,1,63.0,1,63.0,1
4014,max_effective,30,30,1,3,0.05,0.95,0.9482127831045236,43,81.0,0,83.0,1,83.0,1,81.0,0
4015,max_effective,30,30,1,3,0.05,0.95,0.9214294875128394,8,72.0,1,72.0,1,71.0,0,72.0,1
4016,max_effective,30,30,1,3,0.05,0.95,0.9123966076465262,16,73.0,0,74.0,0,79.0,1,79.0,1
4017,max_effective,30,30,1,3,0.05,0.95,0.938469231051834,12,83.0,1,83.0,1,80.0,0,82.0,0
4018,max_effective,30,30,1,3,0.05,0.95,0.9256612156591796,11,80.0,0,81.0,1,77.0,0,80.0,0
4019,max_effective,30,30,1,3,0.05,0.95,0.9097620966678376,24,72.0,0,74.0,0,80.0,0,81.0,1
4020,max_effective,30,30,1,3,0.05,0.95,0.9086623739705804,11,76.0,0,77.0,0,80.0,1,78.0,0
4021,max_effective,30,30,1,3,0.05,0.95,0.8956222122419772,8,66.0,1,66.0,1,66.0,1,66.0,1
4022,max_effective,30,30,1,3,0.05,0.95,0.91787299721242,11,72.0,0,76.0,1,74.0,0,74.0,0
4023,max_effective,30,30,1,3,0.05,0.95,0.9285997547870292,41,80.0,0,82.0,1,81.0,0,82.0,1
4024,max_effective,30,30,1,3,0.05,0.95,0.904160133593956,40,79.0,0,81.0,0,82.0,0,83.0,1
4025,max_effective,30,30,1,3,0.05,0.95,0.9401838146995368,19,81.0,0,82.0,0,81.0,0,83.0,1
4026,max_effective,30,30,1,3,0.05,0.95,0.943036346599634,24,80.0,0,81.0,0,84.0,1,82.0,0
4027,max_effective,30,30,1,3,0.05,0.95,0.9439730358028888,27,77.0,0,78.0,0,84.0,1,84.0,1
4028,max_effective,30,30,1,3,0.05,0.95,0.9242195346334564,10,70.0,0,72.0,1,72.0,1,72.0,1
4029,max_effective,30,30,1,3,0.05,0.95,0.9080113808805688,17,85.0,0,85.0,0,87.0,0,90.0,1
4030,max_effective,30,30,1,3,0.05,0.95,0.9000810921385239,16,66.0,0,70.0,0,73.0,1,71.0,0
4031,max_effective,30,30,1,3,0.05,0.95,0.9489170740165436,26,82.0,0,84.0,0,87.0,1,85.0,0
4032,max_effective,30,30,1,3,0.05,0.95,0.9380448430104494,27,70.0,0,72.0,0,67.0,0,81.0,1
4033,max_effective,30,30,1,3,0.05,0.95,0.939257790846596,19,79.0,0,79.0,0,85.0,1,84.0,0
4034,max_effective,30,30,1,3,0.05,0.95,0.9112223393271326,20,87.0,0,87.0,0,87.0,0,90.0,1
4035,max_effective,30,30,1,3,0.05,0.95,0.9420480566389128,14,86.0,0,86.0,0,90.0,1,88.0,0
4036,max_effective,30,30,1,3,0.05,0.95,0.9474888003146028,38,84.0,0,86.0,0,89.0,1,86.0,0
4037,max_effective,30,30,1,3,0.05,0.95,0.9491126938790792,28,82.0,0,82.0,0,86.0,1,84.0,0
4038,max_effective,30,30,1,3,0.05,0.95,0.9480906003561104,26,81.0,0,84.0,1,80.0,0,80.0,0
4039,max_effective,30,30,1,3,0.05,0.95,0.8837825220593462,9,65.0,0,67.0,1,67.0,1,67.0,1
4040,max_effective,30,30,1,3,0.05,0.95,0.9495782028686752,21,69.0,0,70.0,0,67.0,0,71.0,1
4041,max_effective,30,30,1,3,0.05,0.95,0.9107298778227616,32,72.0,0,75.0,0,77.0,0,84.0,1
4042,max_effective,30,30,1,3,0.05,0.95,0.9418726236717828,15,78.0,0,79.0,0,79.0,0,80.0,1
4043,max_effective,30,30,1,3,0.05,0.95,0.938606203913222,13,75.0,0,79.0,0,81.0,1,80.0,0
4044,max_effective,30,30,1,3,0.05,0.95,0.9167071033710396,17,68.0,0,73.0,0,73.0,0,75.0,1
4045,max_effective,30,30,1,3,0.05,0.95,0.9425580099608964,19,86.0,0,86.0,0,87.0,1,85.0,0
4046,max_effective,30,30,1,3,0.05,0.95,0.9308709972499088,8,74.0,1,73.0,0,72.0,0,72.0,0
4047,max_effective,30,30,1,3,0.05,0.95,0.906010006454516,9,80.0,0,79.0,0,74.0,0,81.0,1
4048,max_effective,30,30,1,3,0.05,0.95,0.9360943316770546,43,81.0,0,81.0,0,84.0,0,87.0,1
4049,max_effective,30,30,1,3,0.05,0.95,0.8753288898064875,15,68.0,0,68.0,0,73.0,1,70.0,0
4050,max_effective,30,30,1,3,0.05,0.95,0.9419594615832838,22,79.0,0,80.0,0,87.0,1,84.0,0
4051,max_effective,30,30,1,3,0.05,0.95,0.9411356951145676,8,72.0,0,73.0,1,72.0,0,73.0,1
4052,max_effective,30,30,1,3,0.05,0.95,0.8997678744961414,14,72.0,0,74.0,1,74.0,1,73.0,0
4053,max_effective,30,30,1,3,0.05,0.95,0.9023984414378328,8,73.0,1,73.0,1,70.0,0,72.0,0
4054,max_effective,30,30,1,3,0.05,0.95,0.8944896666896764,13,69.0,0,70.0,1,70.0,1,70.0,1
4055,max_effective,30,30,1,3,0.05,0.95,0.9264550779449732,15,76.0,0,77.0,1,75.0,0,77.0,1
4056,max_effective,30,30,1,3,0.05,0.95,0.935926623574795,26,79.0,0,80.0,0,84.0,1,83.0,0
4057,max_effective,30,30,1,3,0.05,0.95,0.9271233876173748,11,80.0,0,82.0,0,79.0,0,83.0,1
4058,max_effective,30,30,1,3,0.05,0.95,0.9470173989727642,11,71.0,0,75.0,0,78.0,0,79.0,1
4059,max_effective,30,30,1,3,0.05,0.95,0.9013555985167956,13,73.0,0,75.0,1,74.0,0,73.0,0
4060,max_effective,30,30,1,3,0.05,0.95,0.9231326243790426,22,84.0,0,84.0,0,85.0,0,86.0,1
4061,max_effective,30,30,1,3,0.05,0.95,0.9245810092124505,16,71.0,0,73.0,0,76.0,1,73.0,0
4062,max_effective,30,30,1,3,0.05,0.95,0.9407830128925616,19,77.0,0,77.0,0,84.0,1,82.0,0
4063,max_effective,30,30,1,3,0.05,0.95,0.9233427609192896,7,59.0,1,59.0,1,59.0,1,59.0,1
4064,max_effective,30,30,1,3,0.05,0.95,0.8976549131830307,25,71.0,0,75.0,0,80.0,1,79.0,0
4065,max_effective,30,30,1,3,0.05,0.95,0.9470696370457375,39,73.0,0,73.0,0,77.0,0,80.0,1
4066,max_effective,30,30,1,3,0.05,0.95,0.947436151990173,19,78.0,0,82.0,0,87.0,1,84.0,0
4067,max_effective,30,30,1,3,0.05,0.95,0.8856568829850385,9,60.0,1,60.0,1,60.0,1,60.0,1
4068,max_effective,30,30,1,3,0.05,0.95,0.9436119480724984,21,78.0,0,80.0,0,82.0,1,82.0,1
4069,max_effective,30,30,1,3,0.05,0.95,0.8778152423649144,7,61.0,1,61.0,1,61.0,1,61.0,1
4070,max_effective,30,30,1,3,0.05,0.95,0.9233766175999532,9,77.0,1,77.0,1,72.0,0,76.0,0
4071,max_effective,30,30,1,3,0.05,0.95,0.930496705153754,38,79.0,0,80.0,0,82.0,0,83.0,1
4072,max_effective,30,30,1,3,0.05,0.95,0.938885409545304,50,80.0,0,80.0,0,83.0,0,88.0,1
4073,max_effective,30,30,1,3,0.05,0.95,0.9486669804547953,9,66.0,1,66.0,1,66.0,1,65.0,0
4074,max_effective,30,30,1,3,0.05,0.95,0.9166195592998464,12,72.0,1,72.0,1,71.0,0,70.0,0
4075,max_effective,30,30,1,3,0.05,0.95,0.9313351415750706,17,66.0,0,67.0,0,65.0,0,68.0,1
4076,max_effective,30,30,1,3,0.05,0.95,0.9215639905950436,10,74.0,0,75.0,1,75.0,1,73.0,0
4077,max_effective,30,30,1,3,0.05,0.95,0.9275672114917222,80,73.0,0,75.0,0,80.0,0,85.0,1
4078,max_effective,30,30,1,3,0.05,0.95,0.8295131312513412,8,56.0,1,56.0,1,56.0,1,56.0,1
4079,max_effective,30,30,1,3,0.05,0.95,0.8791205621270837,5,48.0,1,48.0,1,48.0,1,48.0,1
4080,max_effective,30,30,1,3,0.05,0.95,0.8949458508424772,12,74.0,0,76.0,0,77.0,1,76.0,0
4081,max_effective,30,30,1,3,0.05,0.95,0.944041520696511,10,66.0,1,66.0,1,65.0,0,66.0,1
4082,max_effective,30,30,1,3,0.05,0.95,0.923841005959116,25,79.0,0,81.0,0,84.0,0,85.0,1
4083,max_effective,30,30,1,3,0.05,0.95,0.874914892247264,18,78.0,0,82.0,0,84.0,1,84.0,1
4084,max_effective,30,30,1,3,0.05,0.95,0.9497303849989746,20,79.0,0,82.0,0,86.0,1,84.0,0
4085,max_effective,30,30,1,3,0.05,0.95,0.8636828362998689,8,61.0,1,61.0,1,61.0,1,61.0,1
4086,max_effective,30,30,1,3,0.05,0.95,0.921050682644971,11,69.0,0,67.0,0,65.0,0,71.0,1
4087,max_effective,30,30,1,3,0.05,0.95,0.9125855544262752,9,60.0,1,60.0,1,60.0,1,60.0,1
4088,max_effective,30,30,1,3,0.05,0.95,0.947762365424425,34,80.0,0,80.0,0,82.0,0,87.0,1
4089,max_effective,30,30,1,3,0.05,0.95,0.8848564268854635,24,78.0,0,80.0,0,83.0,0,84.0,1
4090,max_effective,30,30,1,3,0.05,0.95,0.9139492643316466,11,67.0,1,67.0,1,67.0,1,67.0,1
4091,max_effective,30,30,1,3,0.05,0.95,0.9028354927025016,13,79.0,0,78.0,0,75.0,0,80.0,1
4092,max_effective,30,30,1,3,0.05,0.95,0.936377184889599,19,76.0,0,77.0,0,80.0,0,86.0,1
4093,max_effective,30,30,1,3,0.05,0.95,0.9062434375032096,17,73.0,0,79.0,1,77.0,0,75.0,0
4094,max_effective,30,30,1,3,0.05,0.95,0.931313447944577,7,67.0,1,67.0,1,63.0,0,63.0,0
4095,max_effective,30,30,1,3,0.05,0.95,0.846489976168652,6,54.0,1,54.0,1,54.0,1,54.0,1
4096,max_effective,30,30,1,3,0.05,0.95,0.9285076207268862,28,78.0,0,82.0,0,88.0,1,88.0,1
4097,max_effective,30,30,1,3,0.05,0.95,0.8883659545585978,17,84.0,0,84.0,0,88.0,1,87.0,0
4098,max_effective,30,30,1,3,0.05,0.95,0.9307595772226416,29,75.0,0,77.0,0,83.0,1,83.0,1
4099,max_effective,30,30,1,3,0.05,0.95,0.9214027461832134,12,67.0,1,67.0,1,65.0,0,67.0,1
4100,max_effective,30,30,1,3,0.05,0.95,0.9391517599821126,19,77.0,0,77.0,0,78.0,1,78.0,1
4101,max_effective,30,30,1,3,0.05,0.95,0.865513661689546,16,78.0,1,77.0,0,75.0,0,78.0,1
4102,max_effective,30,30,1,3,0.05,0.95,0.8991742797545167,7,73.0,1,73.0,1,73.0,1,70.0,0
4103,max_effective,30,30,1,3,0.05,0.95,0.941136690006552,17,80.0,0,80.0,0,82.0,1,80.0,0
4104,max_effective,30,30,1,3,0.05,0.95,0.936514840391908,32,81.0,0,84.0,0,87.0,1,85.0,0
4105,max_effective,30,30,1,3,0.05,0.95,0.9312650721799548,41,77.0,0,80.0,0,85.0,1,84.0,0
4106,max_effective,30,30,1,3,0.05,0.95,0.9336303874531848,13,70.0,0,71.0,1,70.0,0,70.0,0
4107,max_effective,30,30,1,3,0.05,0.95,0.9496363824220764,30,81.0,0,84.0,0,84.0,0,88.0,1
4108,max_effective,30,30,1,3,0.05,0.95,0.9067588883302028,12,68.0,1,68.0,1,68.0,1,68.0,1
4109,max_effective,30,30,1,3,0.05,0.95,0.944856357758037,16,84.0,0,85.0,1,78.0,0,78.0,0
4110,max_effective,30,30,1,3,0.05,0.95,0.8962928111224772,14,70.0,1,70.0,1,68.0,0,68.0,0
4111,max_effective,30,30,1,3,0.05,0.95,0.9481932921278812,18,86.0,0,86.0,0,88.0,1,86.0,0
4112,max_effective,30,30,1,3,0.05,0.95,0.9289071555958726,12,82.0,0,83.0,0,82.0,0,86.0,1
4113,max_effective,30,30,1,3,0.05,0.95,0.9412886898987226,27,77.0,0,80.0,0,87.0,1,86.0,0
4114,max_effective,30,30,1,3,0.05,0.95,0.9219723413455208,18,85.0,0,85.0,0,87.0,1,85.0,0
4115,max_effective,30,30,1,3,0.05,0.95,0.9321808765566758,20,81.0,0,81.0,0,84.0,0,86.0,1
4116,max_effective,30,30,1,3,0.05,0.95,0.9067722191080436,12,61.0,1,61.0,1,61.0,1,61.0,1
4117,max_effective,30,30,1,3,0.05,0.95,0.8939346499556385,6,61.0,1,61.0,1,61.0,1,61.0,1
4118,max_effective,30,30,1,3,0.05,0.95,0.9322797115734148,30,64.0,0,66.0,0,70.0,0,71.0,1
4119,max_effective,30,30,1,3,0.05,0.95,0.9475083483299932,14,69.0,1,69.0,1,66.0,0,67.0,0
4120,max_effective,30,30,1,3,0.05,0.95,0.9478077065945406,37,82.0,0,82.0,0,87.0,1,87.0,1
4121,max_effective,30,30,1,3,0.05,0.95,0.9383595426515348,24,80.0,0,80.0,0,79.0,0,81.0,1
4122,max_effective,30,30,1,3,0.05,0.95,0.9397186391185016,60,68.0,0,74.0,0,83.0,0,85.0,1
4123,max_effective,30,30,1,3,0.05,0.95,0.9485221599546168,47,79.0,0,81.0,0,81.0,0,82.0,1
4124,max_effective,30,30,1,3,0.05,0.95,0.9482840290135424,29,77.0,0,83.0,1,80.0,0,83.0,1
4125,max_effective,30,30,1,3,0.05,0.95,0.9257521963364522,29,74.0,0,76.0,0,76.0,0,78.0,1
4126,max_effective,30,30,1,3,0.05,0.95,0.9042246231181064,18,73.0,0,79.0,1,77.0,0,74.0,0
4127,max_effective,30,30,1,3,0.05,0.95,0.9145248447705064,12,65.0,0,67.0,1,67.0,1,67.0,1
4128,max_effective,30,30,1,3,0.05,0.95,0.9029791632172038,9,62.0,1,62.0,1,62.0,1,62.0,1
4129,max_effective,30,30,1,3,0.05,0.95,0.8788349578311444,12,68.0,0,70.0,1,70.0,1,70.0,1
4130,max_effective,30,30,1,3,0.05,0.95,0.9254905164194852,24,84.0,1,84.0,1,84.0,1,84.0,1
4131,max_effective,30,30,1,3,0.05,0.95,0.9493409328606428,22,76.0,0,77.0,0,86.0,1,84.0,0
4132,max_effective,30,30,1,3,0.05,0.95,0.8893986096891393,8,80.0,0,81.0,1,80.0,0,76.0,0
4133,max_effective,30,30,1,3,0.05,0.95,0.9333444857194858,10,66.0,0,67.0,1,67.0,1,66.0,0
4134,max_effective,30,30,1,3,0.05,0.95,0.9110536724786202,18,69.0,1,69.0,1,69.0,1,69.0,1
4135,max_effective,30,30,1,3,0.05,0.95,0.942014165771042,14,78.0,0,80.0,0,79.0,0,83.0,1
4136,max_effective,30,30,1,3,0.05,0.95,0.945005895944489,17,76.0,0,79.0,0,83.0,1,81.0,0
4137,max_effective,30,30,1,3,0.05,0.95,0.94337344311839,21,75.0,0,78.0,0,83.0,1,81.0,0
4138,max_effective,30,30,1,3,0.05,0.95,0.9310579719878382,8,63.0,1,63.0,1,63.0,1,63.0,1
4139,max_effective,30,30,1,3,0.05,0.95,0.9201434833587666,4,50.0,1,50.0,1,50.0,1,50.0,1
4140,max_effective,30,30,1,3,0.05,0.95,0.9311545779587508,30,76.0,0,80.0,0,83.0,0,84.0,1
4141,max_effective,30,30,1,3,0.05,0.95,0.8927883708402827,11,64.0,0,66.0,1,66.0,1,66.0,1
4142,max_effective,30,30,1,3,0.05,0.95,0.9364290609114686,27,83.0,0,83.0,0,88.0,1,86.0,0
4143,max_effective,30,30,1,3,0.05,0.95,0.8947110398004177,23,69.0,0,71.0,0,72.0,1,72.0,1
4144,max_effective,30,30,1,3,0.05,0.95,0.9274163754809082,20,77.0,0,77.0,0,81.0,1,80.0,0
4145,max_effective,30,30,1,3,0.05,0.95,0.9251751945498716,9,72.0,0,72.0,0,70.0,0,74.0,1
4146,max_effective,30,30,1,3,0.05,0.95,0.945441236444264,42,81.0,0,82.0,0,87.0,1,86.0,0
4147,max_effective,30,30,1,3,0.05,0.95,0.9419780436857204,60,77.0,0,80.0,0,83.0,0,89.0,1
4148,max_effective,30,30,1,3,0.05,0.95,0.9417932472293143,20,69.0,0,72.0,0,83.0,1,82.0,0
4149,max_effective,30,30,1,3,0.05,0.95,0.9411978230929964,8,71.0,1,70.0,0,69.0,0,71.0,1
4150,max_effective,30,30,1,3,0.05,0.95,0.9179188453119528,20,81.0,0,82.0,0,87.0,1,85.0,0
4151,max_effective,30,30,1,3,0.05,0.95,0.9068421791102916,24,76.0,0,77.0,0,78.0,0,82.0,1
4152,max_effective,30,30,1,3,0.05,0.95,0.936237871306294,65,77.0,0,80.0,0,86.0,1,86.0,1
4153,max_effective,30,30,1,3,0.05,0.95,0.9481410031892636,25,77.0,0,83.0,1,83.0,1,82.0,0
4154,max_effective,30,30,1,3,0.05,0.95,0.9135096938659064,6,55.0,1,55.0,1,55.0,1,55.0,1
4155,max_effective,30,30,1,3,0.05,0.95,0.9262824500402886,16,76.0,0,76.0,0,86.0,1,84.0,0
4156,max_effective,30,30,1,3,0.05,0.95,0.9087876981072344,7,60.0,1,60.0,1,60.0,1,60.0,1
4157,max_effective,30,30,1,3,0.05,0.95,0.940583798378725,45,74.0,0,75.0,0,77.0,0,79.0,1
4158,max_effective,30,30,1,3,0.05,0.95,0.929249016480427,36,74.0,0,78.0,0,87.0,1,86.0,0
4159,max_effective,30,30,1,3,0.05,0.95,0.9482220456620488,21,82.0,0,82.0,0,80.0,0,84.0,1
4160,max_effective,30,30,1,3,0.05,0.95,0.8381103334506107,19,73.0,0,80.0,0,80.0,0,81.0,1
4161,max_effective,30,30,1,3,0.05,0.95,0.923868443612604,13,80.0,0,81.0,1,81.0,1,78.0,0
4162,max_effective,30,30,1,3,0.05,0.95,0.9256810396942412,38,74.0,0,76.0,0,83.0,0,86.0,1
4163,max_effective,30,30,1,3,0.05,0.95,0.8721782993704005,8,55.0,1,55.0,1,55.0,1,55.0,1
4164,max_effective,30,30,1,3,0.05,0.95,0.945679648408832,20,77.0,0,77.0,0,81.0,0,82.0,1
4165,max_effective,30,30,1,3,0.05,0.95,0.9418963551343942,24,75.0,0,80.0,0,86.0,1,86.0,1
4166,max_effective,30,30,1,3,0.05,0.95,0.9317008204325627,18,76.0,0,77.0,0,79.0,1,78.0,0
4167,max_effective,30,30,1,3,0.05,0.95,0.9296301102570949,24,77.0,0,83.0,0,87.0,1,87.0,1
4168,max_effective,30,30,1,3,0.05,0.95,0.9195813828011208,12,81.0,0,83.0,0,80.0,0,85.0,1
4169,max_effective,30,30,1,3,0.05,0.95,0.8434147144556486,11,78.0,1,78.0,1,76.0,0,76.0,0
4170,max_effective,30,30,1,3,0.05,0.95,0.9439402139598816,17,79.0,1,79.0,1,76.0,0,77.0,0
4171,max_effective,30,30,1,3,0.05,0.95,0.900094312800737,8,76.0,0,75.0,0,77.0,1,75.0,0
4172,max_effective,30,30,1,3,0.05,0.95,0.923121228363108,60,76.0,0,78.0,0,85.0,1,82.0,0
4173,max_effective,30,30,1,3,0.05,0.95,0.9097184253402836,10,75.0,1,73.0,0,71.0,0,68.0,0
4174,max_effective,30,30,1,3,0.05,0.95,0.9447136527202044,63,78.0,0,78.0,0,84.0,1,84.0,1
4175,max_effective,30,30,1,3,0.05,0.95,0.9496475878822797,18,84.0,0,84.0,0,88.0,1,86.0,0
4176,max_effective,30,30,1,3,0.05,0.95,0.933998804572416,38,78.0,0,82.0,0,87.0,1,85.0,0
4177,max_effective,30,30,1,3,0.05,0.95,0.9442498960706815,43,81.0,0,81.0,0,81.0,0,86.0,1
4178,max_effective,30,30,1,3,0.05,0.95,0.9081947100734292,15,70.0,0,72.0,0,77.0,0,79.0,1
4179,max_effective,30,30,1,3,0.05,0.95,0.9145183795865256,6,63.0,1,63.0,1,63.0,1,63.0,1
4180,max_effective,30,30,1,3,0.05,0.95,0.8747429462581295,9,64.0,1,64.0,1,64.0,1,64.0,1
4181,max_effective,30,30,1,3,0.05,0.95,0.9448745038181168,22,76.0,0,75.0,0,83.0,1,81.0,0
4182,max_effective,30,30,1,3,0.05,0.95,0.941064583377302,69,78.0,0,79.0,0,81.0,0,85.0,1
4183,max_effective,30,30,1,3,0.05,0.95,0.9159663258375724,23,67.0,0,69.0,0,69.0,0,76.0,1
4184,max_effective,30,30,1,3,0.05,0.95,0.9474030464387964,44,74.0,0,76.0,0,82.0,0,84.0,1
4185,max_effective,30,30,1,3,0.05,0.95,0.8967318884284989,46,76.0,0,81.0,0,82.0,1,80.0,0
4186,max_effective,30,30,1,3,0.05,0.95,0.9194661156033777,5,47.0,1,47.0,1,47.0,1,47.0,1
4187,max_effective,30,30,1,3,0.05,0.95,0.9481063377480264,24,80.0,0,79.0,0,82.0,1,80.0,0
4188,max_effective,30,30,1,3,0.05,0.95,0.8254883111252559,13,79.0,0,79.0,0,78.0,0,82.0,1
4189,max_effective,30,30,1,3,0.05,0.95,0.9233175940818972,10,68.0,0,68.0,0,69.0,1,69.0,1
4190,max_effective,30,30,1,3,0.05,0.95,0.9161729191177828,14,72.0,1,72.0,1,70.0,0,71.0,0
4191,max_effective,30,30,1,3,0.05,0.95,0.9364710348128554,30,78.0,0,81.0,0,89.0,1,89.0,1
4192,max_effective,30,30,1,3,0.05,0.95,0.9282922238416954,37,72.0,0,76.0,0,82.0,1,82.0,1
4193,max_effective,30,30,1,3,0.05,0.95,0.9138863025020558,11,74.0,0,74.0,0,78.0,1,76.0,0
4194,max_effective,30,30,1,3,0.05,0.95,0.9332079844310152,16,78.0,0,79.0,0,82.0,0,83.0,1
4195,max_effective,30,30,1,3,0.05,0.95,0.9095114319588444,7,66.0,1,66.0,1,66.0,1,66.0,1
4196,max_effective,30,30,1,3,0.05,0.95,0.917381269573102,28,77.0,0,78.0,0,81.0,0,86.0,1
4197,max_effective,30,30,1,3,0.05,0.95,0.935653789341292,28,73.0,0,76.0,0,80.0,0,82.0,1
4198,max_effective,30,30,1,3,0.05,0.95,0.9463686722768484,33,86.0,0,87.0,0,89.0,1,88.0,0
4199,max_effective,30,30,1,3,0.05,0.95,0.9436752686534332,22,75.0,0,76.0,0,81.0,0,82.0,1
4200,max_effective,30,30,1,3,0.05,0.95,0.931234571343427,15,78.0,0,81.0,0,80.0,0,83.0,1
4201,max_effective,30,30,1,3,0.05,0.95,0.928311970151056,24,84.0,0,86.0,1,84.0,0,83.0,0
4202,max_effective,30,30,1,3,0.05,0.95,0.9358449760935068,28,77.0,0,79.0,0,82.0,1,82.0,1
4203,max_effective,30,30,1,3,0.05,0.95,0.9356113614190096,14,68.0,0,76.0,1,75.0,0,74.0,0
4204,max_effective,30,30,1,3,0.05,0.95,0.8871719497051781,21,72.0,0,73.0,1,73.0,1,73.0,1
4205,max_effective,30,30,1,3,0.05,0.95,0.8674602332598648,10,77.0,1,77.0,1,75.0,0,75.0,0
4206,max_effective,30,30,1,3,0.05,0.95,0.9450924289545524,24,73.0,0,76.0,0,82.0,1,82.0,1
4207,max_effective,30,30,1,3,0.05,0.95,0.93880297192277,24,78.0,0,81.0,0,83.0,1,81.0,0
4208,max_effective,30,30,1,3,0.05,0.95,0.918692892221986,12,71.0,1,71.0,1,71.0,1,71.0,1
4209,max_effective,30,30,1,3,0.05,0.95,0.9257987049385358,14,79.0,0,80.0,0,78.0,0,81.0,1
4210,max_effective,30,30,1,3,0.05,0.95,0.9383491854165354,43,78.0,0,79.0,0,80.0,0,84.0,1
4211,max_effective,30,30,1,3,0.05,0.95,0.93148528596239,13,69.0,0,75.0,1,75.0,1,73.0,0
4212,max_effective,30,30,1,3,0.05,0.95,0.9405512342206944,62,83.0,0,83.0,0,85.0,0,86.0,1
4213,max_effective,30,30,1,3,0.05,0.95,0.936604840186879,37,71.0,0,72.0,0,83.0,1,82.0,0
4214,max_effective,30,30,1,3,0.05,0.95,0.938090854760964,23,81.0,0,84.0,0,85.0,0,87.0,1
4215,max_effective,30,30,1,3,0.05,0.95,0.9246101224020185,8,61.0,1,61.0,1,61.0,1,61.0,1
4216,max_effective,30,30,1,3,0.05,0.95,0.93110297959636,9,69.0,1,69.0,1,69.0,1,69.0,1
4217,max_effective,30,30,1,3,0.05,0.95,0.9302876344350882,28,76.0,0,78.0,0,81.0,1,80.0,0
4218,max_effective,30,30,1,3,0.05,0.95,0.9096847893788652,22,87.0,0,88.0,1,85.0,0,86.0,0
4219,max_effective,30,30,1,3,0.05,0.95,0.9472267325440056,8,63.0,1,63.0,1,63.0,1,63.0,1
4220,max_effective,30,30,1,3,0.05,0.95,0.9164026002000286,19,83.0,0,86.0,1,85.0,0,86.0,1
4221,max_effective,30,30,1,3,0.05,0.95,0.8899442836146852,9,77.0,1,77.0,1,76.0,0,76.0,0
4222,max_effective,30,30,1,3,0.05,0.95,0.9331314506534376,27,88.0,1,88.0,1,87.0,0,87.0,0
4223,max_effective,30,30,1,3,0.05,0.95,0.8425748544728029,17,82.0,0,83.0,0,89.0,1,87.0,0
4224,max_effective,30,30,1,3,0.05,0.95,0.916618286541199,12,78.0,1,78.0,1,78.0,1,77.0,0
4225,max_effective,30,30,1,3,0.05,0.95,0.7954843404493028,12,64.0,1,64.0,1,64.0,1,64.0,1
4226,max_effective,30,30,1,3,0.05,0.95,0.9166221868900408,44,74.0,0,75.0,0,75.0,0,77.0,1
4227,max_effective,30,30,1,3,0.05,0.95,0.9199311303596572,16,68.0,1,68.0,1,68.0,1,68.0,1
4228,max_effective,30,30,1,3,0.05,0.95,0.9350052430068012,42,62.0,0,68.0,0,77.0,0,84.0,1
4229,max_effective,30,30,1,3,0.05,0.95,0.9458950099042068,14,79.0,1,75.0,0,75.0,0,72.0,0
4230,max_effective,30,30,1,3,0.05,0.95,0.942445789897046,12,79.0,0,80.0,0,79.0,0,81.0,1
4231,max_effective,30,30,1,3,0.05,0.95,0.9441444918864929,23,78.0,0,78.0,0,82.0,1,80.0,0
4232,max_effective,30,30,1,3,0.05,0.95,0.852341553125369,7,66.0,1,65.0,0,65.0,0,65.0,0
4233,max_effective,30,30,1,3,0.05,0.95,0.9452322431256096,8,76.0,1,76.0,1,75.0,0,75.0,0
4234,max_effective,30,30,1,3,0.05,0.95,0.9081908381372136,32,83.0,0,83.0,0,84.0,0,86.0,1
4235,max_effective,30,30,1,3,0.05,0.95,0.929857263792903,25,71.0,0,71.0,0,75.0,1,73.0,0
4236,max_effective,30,30,1,3,0.05,0.95,0.9425527618677062,17,81.0,0,82.0,0,83.0,0,85.0,1
4237,max_effective,30,30,1,3,0.05,0.95,0.9447107694237784,16,81.0,0,84.0,1,80.0,0,79.0,0
4238,max_effective,30,30,1,3,0.05,0.95,0.9462886534098888,27,82.0,0,86.0,0,88.0,1,87.0,0
4239,max_effective,30,30,1,3,0.05,0.95,0.9336834194036188,24,80.0,0,81.0,0,83.0,0,86.0,1
4240,max_effective,30,30,1,3,0.05,0.95,0.9451621186857252,36,81.0,0,80.0,0,85.0,0,87.0,1
4241,max_effective,30,30,1,3,0.05,0.95,0.9355078843094966,10,68.0,1,68.0,1,68.0,1,68.0,1
4242,max_effective,30,30,1,3,0.05,0.95,0.9343457293230704,33,85.0,1,85.0,1,82.0,0,84.0,0
4243,max_effective,30,30,1,3,0.05,0.95,0.9246865272356208,11,66.0,1,65.0,0,65.0,0,66.0,1
4244,max_effective,30,30,1,3,0.05,0.95,0.9426480886830756,26,82.0,0,85.0,0,86.0,0,87.0,1
4245,max_effective,30,30,1,3,0.05,0.95,0.9325464025409964,25,83.0,0,84.0,0,89.0,1,88.0,0
4246,max_effective,30,30,1,3,0.05,0.95,0.8923519246415091,7,55.0,1,55.0,1,55.0,1,55.0,1
4247,max_effective,30,30,1,3,0.05,0.95,0.9330726600209248,49,76.0,0,81.0,0,86.0,0,87.0,1
4248,max_effective,30,30,1,3,0.05,0.95,0.9065592600269828,21,68.0,0,73.0,0,76.0,1,75.0,0
4249,max_effective,30,30,1,3,0.05,0.95,0.9006124954477654,19,84.0,0,85.0,0,86.0,0,87.0,1
4250,max_effective,30,30,1,3,0.05,0.95,0.9406972918983848,63,77.0,0,81.0,0,84.0,0,86.0,1
4251,max_effective,30,30,1,3,0.05,0.95,0.8836495797492983,6,56.0,1,56.0,1,56.0,1,56.0,1
4252,max_effective,30,30,1,3,0.05,0.95,0.9073730741697468,20,74.0,0,75.0,0,78.0,0,83.0,1
4253,max_effective,30,30,1,3,0.05,0.95,0.9427724399226236,24,79.0,0,81.0,0,84.0,1,82.0,0
4254,max_effective,30,30,1,3,0.05,0.95,0.9190181440560402,41,77.0,0,78.0,0,81.0,0,85.0,1
4255,max_effective,30,30,1,3,0.05,0.95,0.9069873008087292,11,75.0,0,76.0,0,77.0,1,77.0,1
4256,max_effective,30,30,1,3,0.05,0.95,0.9222648107346244,7,45.0,1,45.0,1,45.0,1,45.0,1
4257,max_effective,30,30,1,3,0.05,0.95,0.9428763774218804,12,80.0,1,80.0,1,77.0,0,79.0,0
4258,max_effective,30,30,1,3,0.05,0.95,0.862196898121717,10,72.0,0,73.0,0,74.0,1,74.0,1
4259,max_effective,30,30,1,3,0.05,0.95,0.9138252400415356,71,82.0,0,84.0,0,85.0,0,86.0,1
4260,max_effective,30,30,1,3,0.05,0.95,0.8765465038540939,22,73.0,0,76.0,1,75.0,0,72.0,0
4261,max_effective,30,30,1,3,0.05,0.95,0.8858035148123925,14,62.0,1,62.0,1,62.0,1,62.0,1
4262,max_effective,30,30,1,3,0.05,0.95,0.9420819962046518,18,85.0,0,86.0,0,80.0,0,88.0,1
4263,max_effective,30,30,1,3,0.05,0.95,0.9361591407180352,9,67.0,0,67.0,0,67.0,0,68.0,1
4264,max_effective,30,30,1,3,0.05,0.95,0.9360389977769458,12,72.0,0,76.0,0,77.0,1,76.0,0
4265,max_effective,30,30,1,3,0.05,0.95,0.9431178197682024,9,67.0,1,67.0,1,67.0,1,67.0,1
4266,max_effective,30,30,1,3,0.05,0.95,0.946605763007458,38,70.0,0,71.0,0,77.0,0,85.0,1
4267,max_effective,30,30,1,3,0.05,0.95,0.941469728526156,21,80.0,0,80.0,0,85.0,0,87.0,1
4268,max_effective,30,30,1,3,0.05,0.95,0.9338961445994888,8,72.0,1,72.0,1,72.0,1,69.0,0
4269,max_effective,30,30,1,3,0.05,0.95,0.9382812932245352,27,74.0,0,75.0,0,80.0,1,80.0,1
4270,max_effective,30,30,1,3,0.05,0.95,0.943443563648556,28,78.0,0,81.0,0,85.0,0,87.0,1
4271,max_effective,30,30,1,3,0.05,0.95,0.9209373751012896,15,76.0,0,77.0,1,75.0,0,71.0,0
4272,max_effective,30,30,1,3,0.05,0.95,0.9363230206917648,12,80.0,0,81.0,0,82.0,1,79.0,0
4273,max_effective,30,30,1,3,0.05,0.95,0.9435580269046046,28,81.0,0,83.0,0,89.0,1,86.0,0
4274,max_effective,30,30,1,3,0.05,0.95,0.9496636743406954,17,84.0,0,85.0,0,87.0,0,90.0,1
4275,max_effective,30,30,1,3,0.05,0.95,0.948957485284191,29,87.0,0,87.0,0,86.0,0,89.0,1
4276,max_effective,30,30,1,3,0.05,0.95,0.9234251754700796,33,79.0,0,84.0,0,87.0,1,86.0,0
4277,max_effective,30,30,1,3,0.05,0.95,0.931512475188788,15,84.0,0,84.0,0,82.0,0,85.0,1
4278,max_effective,30,30,1,3,0.05,0.95,0.9281871408148938,26,85.0,0,86.0,0,87.0,1,86.0,0
4279,max_effective,30,30,1,3,0.05,0.95,0.9112157555190672,13,78.0,0,81.0,0,84.0,1,84.0,1
4280,max_effective,30,30,1,3,0.05,0.95,0.9182458742146692,40,70.0,0,77.0,1,76.0,0,76.0,0
4281,max_effective,30,30,1,3,0.05,0.95,0.8871678389079068,16,72.0,1,72.0,1,70.0,0,70.0,0
4282,max_effective,30,30,1,3,0.05,0.95,0.9102832037734234,5,49.0,1,49.0,1,49.0,1,49.0,1
4283,max_effective,30,30,1,3,0.05,0.95,0.9307984556961284,17,77.0,0,78.0,0,79.0,0,80.0,1
4284,max_effective,30,30,1,3,0.05,0.95,0.8195112806778155,11,74.0,0,75.0,0,76.0,1,75.0,0
4285,max_effective,30,30,1,3,0.05,0.95,0.9109988691313,9,62.0,1,62.0,1,61.0,0,62.0,1
4286,max_effective,30,30,1,3,0.05,0.95,0.9448829108499412,18,80.0,0,84.0,0,85.0,1,81.0,0
4287,max_effective,30,30,1,3,0.05,0.95,0.9167268844165593,9,78.0,0,80.0,0,81.0,1,79.0,0
4288,max_effective,30,30,1,3,0.05,0.95,0.91897252125721,15,66.0,0,68.0,0,69.0,1,69.0,1
4289,max_effective,30,30,1,3,0.05,0.95,0.9467377573207648,31,80.0,0,83.0,0,88.0,1,87.0,0
4290,max_effective,30,30,1,3,0.05,0.95,0.942367031972934,20,83.0,0,83.0,0,88.0,1,88.0,1
4291,max_effective,30,30,1,3,0.05,0.95,0.8706677610893828,13,71.0,0,72.0,0,73.0,0,75.0,1
4292,max_effective,30,30,1,3,0.05,0.95,0.8902779236060971,6,61.0,1,61.0,1,61.0,1,61.0,1
4293,max_effective,30,30,1,3,0.05,0.95,0.9450516824606012,16,76.0,0,79.0,0,83.0,1,82.0,0
4294,max_effective,30,30,1,3,0.05,0.95,0.9488047647673918,30,83.0,0,85.0,0,89.0,1,89.0,1
4295,max_effective,30,30,1,3,0.05,0.95,0.9445454508187092,45,82.0,0,83.0,0,87.0,0,88.0,1
4296,max_effective,30,30,1,3,0.05,0.95,0.9209467181679772,13,78.0,0,79.0,0,80.0,1,80.0,1
4297,max_effective,30,30,1,3,0.05,0.95,0.9380182344087992,14,77.0,0,78.0,0,79.0,1,77.0,0
4298,max_effective,30,30,1,3,0.05,0.95,0.943773952459765,36,83.0,0,84.0,0,85.0,1,85.0,1
4299,max_effective,30,30,1,3,0.05,0.95,0.909363413016948,23,72.0,0,72.0,0,73.0,0,74.0,1
4300,max_effective,30,30,1,3,0.05,0.95,0.9444110745113248,97,80.0,0,82.0,0,85.0,0,89.0,1
4301,max_effective,30,30,1,3,0.05,0.95,0.8310299804778299,11,79.0,0,80.0,1,79.0,0,79.0,0
4302,max_effective,30,30,1,3,0.05,0.95,0.9363508498336934,23,78.0,0,79.0,0,81.0,1,81.0,1
4303,max_effective,30,30,1,3,0.05,0.95,0.926403402959505,22,77.0,0,79.0,0,84.0,1,82.0,0
4304,max_effective,30,30,1,3,0.05,0.95,0.8961895040714706,14,80.0,0,84.0,0,87.0,1,87.0,1
4305,max_effective,30,30,1,3,0.05,0.95,0.9273204347756636,31,67.0,0,79.0,0,85.0,1,85.0,1
4306,max_effective,30,30,1,3,0.05,0.95,0.945199005776716,19,78.0,0,79.0,0,80.0,1,80.0,1
4307,max_effective,30,30,1,3,0.05,0.95,0.9134986686589268,29,78.0,0,81.0,0,84.0,1,84.0,1
4308,max_effective,30,30,1,3,0.05,0.95,0.8711861958730955,11,73.0,1,73.0,1,72.0,0,72.0,0
4309,max_effective,30,30,1,3,0.05,0.95,0.9243420546521302,20,63.0,0,67.0,0,71.0,1,71.0,1
4310,max_effective,30,30,1,3,0.05,0.95,0.851121602774386,10,73.0,0,74.0,0,76.0,1,75.0,0
4311,max_effective,30,30,1,3,0.05,0.95,0.9280098380989455,30,84.0,0,85.0,0,88.0,1,88.0,1
4312,max_effective,30,30,1,3,0.05,0.95,0.9402588070971806,16,80.0,0,83.0,0,86.0,1,86.0,1
4313,max_effective,30,30,1,3,0.05,0.95,0.9394680577686196,20,84.0,0,84.0,0,84.0,0,88.0,1
4314,max_effective,30,30,1,3,0.05,0.95,0.9496364018612066,49,80.0,0,83.0,0,86.0,1,84.0,0
4315,max_effective,30,30,1,3,0.05,0.95,0.9470641452923094,16,79.0,0,82.0,1,80.0,0,82.0,1
4316,max_effective,30,30,1,3,0.05,0.95,0.924860537900974,36,78.0,0,81.0,0,84.0,0,86.0,1
4317,max_effective,30,30,1,3,0.05,0.95,0.8656314720158282,25,73.0,0,77.0,0,80.0,1,78.0,0
4318,max_effective,30,30,1,3,0.05,0.95,0.9117503242986176,18,77.0,0,79.0,0,82.0,0,89.0,1
4319,max_effective,30,30,1,3,0.05,0.95,0.9118945272024028,31,78.0,0,82.0,0,83.0,0,87.0,1
4320,max_effective,30,30,1,3,0.05,0.95,0.947573060514841,18,73.0,0,77.0,0,80.0,0,81.0,1
4321,max_effective,30,30,1,3,0.05,0.95,0.9438470372749528,17,76.0,1,76.0,1,75.0,0,75.0,0
4322,max_effective,30,30,1,3,0.05,0.95,0.9208070762690428,7,69.0,1,69.0,1,69.0,1,68.0,0
4323,max_effective,30,30,1,3,0.05,0.95,0.9383472744036064,28,85.0,0,84.0,0,86.0,1,83.0,0
4324,max_effective,30,30,1,3,0.05,0.95,0.8817769936098934,18,63.0,0,69.0,1,69.0,1,69.0,1
4325,max_effective,30,30,1,3,0.05,0.95,0.9420037334191614,31,70.0,0,76.0,0,83.0,0,88.0,1
4326,max_effective,30,30,1,3,0.05,0.95,0.9244114206479708,17,76.0,0,77.0,1,77.0,1,77.0,1
4327,max_effective,30,30,1,3,0.05,0.95,0.941776707923132,13,71.0,0,71.0,0,69.0,0,73.0,1
4328,max_effective,30,30,1,3,0.05,0.95,0.9264062914018186,23,79.0,0,81.0,0,84.0,1,84.0,1
4329,max_effective,30,30,1,3,0.05,0.95,0.9007184794951566,12,72.0,0,73.0,1,72.0,0,72.0,0
4330,max_effective,30,30,1,3,0.05,0.95,0.9105269906821364,40,77.0,0,79.0,0,84.0,1,82.0,0
4331,max_effective,30,30,1,3,0.05,0.95,0.8130716053109491,5,60.0,1,60.0,1,60.0,1,60.0,1
4332,max_effective,30,30,1,3,0.05,0.95,0.9113552773734056,17,84.0,0,84.0,0,89.0,1,87.0,0
4333,max_effective,30,30,1,3,0.05,0.95,0.8937437357494283,46,82.0,0,84.0,1,83.0,0,83.0,0
4334,max_effective,30,30,1,3,0.05,0.95,0.8648872507984492,22,69.0,0,68.0,0,72.0,1,72.0,1
4335,max_effective,30,30,1,3,0.05,0.95,0.9387181314244076,10,52.0,1,52.0,1,52.0,1,52.0,1
4336,max_effective,30,30,1,3,0.05,0.95,0.94571621368457,13,72.0,0,74.0,0,72.0,0,77.0,1
4337,max_effective,30,30,1,3,0.05,0.95,0.9444429844128296,46,80.0,0,80.0,0,83.0,0,87.0,1
4338,max_effective,30,30,1,3,0.05,0.95,0.9180348867588056,32,80.0,0,84.0,0,89.0,1,87.0,0
4339,max_effective,30,30,1,3,0.05,0.95,0.9489233587506672,29,80.0,0,82.0,0,88.0,1,88.0,1
4340,max_effective,30,30,1,3,0.05,0.95,0.8973926743645103,14,75.0,0,76.0,0,76.0,0,78.0,1
4341,max_effective,30,30,1,3,0.05,0.95,0.9484718151261898,31,79.0,0,80.0,0,85.0,1,84.0,0
4342,max_effective,30,30,1,3,0.05,0.95,0.9434764654323212,59,76.0,0,78.0,0,84.0,0,89.0,1
4343,max_effective,30,30,1,3,0.05,0.95,0.9092779349756096,20,80.0,0,80.0,0,80.0,0,87.0,1
4344,max_effective,30,30,1,3,0.05,0.95,0.9159531733449991,33,82.0,0,83.0,0,84.0,1,84.0,1
4345,max_effective,30,30,1,3,0.05,0.95,0.9493622252229044,31,89.0,1,89.0,1,89.0,1,88.0,0
4346,max_effective,30,30,1,3,0.05,0.95,0.8235641412727343,7,55.0,1,55.0,1,55.0,1,55.0,1
4347,max_effective,30,30,1,3,0.05,0.95,0.8492737809072652,6,53.0,1,53.0,1,53.0,1,53.0,1
4348,max_effective,30,30,1,3,0.05,0.95,0.9432388431028824,34,70.0,0,77.0,0,83.0,0,88.0,1
4349,max_effective,30,30,1,3,0.05,0.95,0.9197881824234754,8,60.0,1,60.0,1,59.0,0,60.0,1
4350,max_effective,30,30,1,3,0.05,0.95,0.9343580953993174,42,82.0,0,82.0,0,80.0,0,85.0,1
4351,max_effective,30,30,1,3,0.05,0.95,0.8868027160101789,36,81.0,0,82.0,0,85.0,1,85.0,1
4352,max_effective,30,30,1,3,0.05,0.95,0.9263911907487912,17,73.0,0,75.0,0,76.0,1,76.0,1
4353,max_effective,30,30,1,3,0.05,0.95,0.9192207088708892,39,76.0,0,75.0,0,85.0,0,86.0,1
4354,max_effective,30,30,1,3,0.05,0.95,0.9478130145559928,26,79.0,0,80.0,0,88.0,1,88.0,1
4355,max_effective,30,30,1,3,0.05,0.95,0.8955204638688533,20,79.0,0,80.0,0,84.0,1,83.0,0
4356,max_effective,30,30,1,3,0.05,0.95,0.915494641880456,59,83.0,0,84.0,0,83.0,0,88.0,1
4357,max_effective,30,30,1,3,0.05,0.95,0.8917781039440797,18,77.0,0,80.0,1,76.0,0,76.0,0
4358,max_effective,30,30,1,3,0.05,0.95,0.9397027979713976,25,84.0,0,87.0,1,87.0,1,86.0,0
4359,max_effective,30,30,1,3,0.05,0.95,0.925417061986931,26,71.0,0,70.0,0,69.0,0,81.0,1
4360,max_effective,30,30,1,3,0.05,0.95,0.8371298810749733,8,56.0,1,56.0,1,56.0,1,56.0,1
4361,max_effective,30,30,1,3,0.05,0.95,0.9389468689639716,23,80.0,0,83.0,0,86.0,0,87.0,1
4362,max_effective,30,30,1,3,0.05,0.95,0.9372233605217538,49,79.0,0,82.0,0,83.0,1,79.0,0
4363,max_effective,30,30,1,3,0.05,0.95,0.8733552242248639,25,74.0,0,75.0,0,81.0,1,80.0,0
4364,max_effective,30,30,1,3,0.05,0.95,0.9297315119558828,11,67.0,1,67.0,1,67.0,1,67.0,1
4365,max_effective,30,30,1,3,0.05,0.95,0.921415996826228,55,80.0,0,82.0,0,82.0,0,86.0,1
4366,max_effective,30,30,1,3,0.05,0.95,0.9036407222748628,51,79.0,0,79.0,0,85.0,1,83.0,0
4367,max_effective,30,30,1,3,0.05,0.95,0.9154806344500236,37,83.0,0,83.0,0,80.0,0,87.0,1
4368,max_effective,30,30,1,3,0.05,0.95,0.9158500005047748,24,78.0,0,79.0,1,77.0,0,78.0,0
4369,max_effective,30,30,1,3,0.05,0.95,0.9478413773026156,23,85.0,0,87.0,0,88.0,1,87.0,0
4370,max_effective,30,30,1,3,0.05,0.95,0.9433356998356968,8,69.0,1,69.0,1,69.0,1,68.0,0
4371,max_effective,30,30,1,3,0.05,0.95,0.8770864403385839,7,61.0,1,61.0,1,61.0,1,61.0,1
4372,max_effective,30,30,1,3,0.05,0.95,0.7468634590704244,10,51.0,1,51.0,1,51.0,1,49.0,0
4373,max_effective,30,30,1,3,0.05,0.95,0.8688987526207465,10,74.0,1,74.0,1,74.0,1,73.0,0
4374,max_effective,30,30,1,3,0.05,0.95,0.930800229284473,13,71.0,0,74.0,0,76.0,0,78.0,1
4375,max_effective,30,30,1,3,0.05,0.95,0.9329100568367996,7,72.0,1,72.0,1,70.0,0,71.0,0
4376,max_effective,30,30,1,3,0.05,0.95,0.9488088984785684,34,74.0,0,79.0,0,86.0,1,86.0,1
4377,max_effective,30,30,1,3,0.05,0.95,0.9428691113611034,12,75.0,0,75.0,0,77.0,0,78.0,1
4378,max_effective,30,30,1,3,0.05,0.95,0.8891929563066898,13,65.0,0,66.0,1,66.0,1,65.0,0
4379,max_effective,30,30,1,3,0.05,0.95,0.944179077895436,38,75.0,0,77.0,0,83.0,1,83.0,1
4380,max_effective,30,30,1,3,0.05,0.95,0.9448779761924871,10,82.0,0,83.0,0,86.0,1,84.0,0
4381,max_effective,30,30,1,3,0.05,0.95,0.8683882512330403,18,67.0,0,69.0,0,71.0,1,71.0,1
4382,max_effective,30,30,1,3,0.05,0.95,0.8883373824403912,13,61.0,1,61.0,1,61.0,1,61.0,1
4383,max_effective,30,30,1,3,0.05,0.95,0.9402007319168764,16,78.0,0,81.0,1,80.0,0,81.0,1
4384,max_effective,30,30,1,3,0.05,0.95,0.9322938646783768,44,76.0,0,80.0,0,81.0,1,78.0,0
4385,max_effective,30,30,1,3,0.05,0.95,0.9469184188399188,28,78.0,0,79.0,0,83.0,1,82.0,0
4386,max_effective,30,30,1,3,0.05,0.95,0.8667391529571343,5,64.0,1,64.0,1,64.0,1,63.0,0
4387,max_effective,30,30,1,3,0.05,0.95,0.880408147782794,9,69.0,0,70.0,1,70.0,1,70.0,1
4388,max_effective,30,30,1,3,0.05,0.95,0.9471246449999656,37,74.0,0,74.0,0,75.0,0,81.0,1
4389,max_effective,30,30,1,3,0.05,0.95,0.9292926857877158,21,75.0,0,75.0,0,77.0,1,75.0,0
4390,max_effective,30,30,1,3,0.05,0.95,0.8960242496527241,21,77.0,0,78.0,0,84.0,1,80.0,0
4391,max_effective,30,30,1,3,0.05,0.95,0.870337039911969,10,69.0,0,70.0,0,71.0,0,72.0,1
4392,max_effective,30,30,1,3,0.05,0.95,0.8995853793140549,19,80.0,0,79.0,0,87.0,1,83.0,0
4393,max_effective,30,30,1,3,0.05,0.95,0.8545128406485408,5,52.0,1,52.0,1,52.0,1,52.0,1
4394,max_effective,30,30,1,3,0.05,0.95,0.9051045940841864,12,73.0,0,73.0,0,76.0,0,77.0,1
4395,max_effective,30,30,1,3,0.05,0.95,0.9329909614596684,25,86.0,0,86.0,0,86.0,0,88.0,1
4396,max_effective,30,30,1,3,0.05,0.95,0.9359019026138616,10,66.0,1,66.0,1,66.0,1,65.0,0
4397,max_effective,30,30,1,3,0.05,0.95,0.9073248270004864,10,69.0,0,70.0,1,70.0,1,70.0,1
4398,max_effective,30,30,1,3,0.05,0.95,0.8888400878180285,18,68.0,0,71.0,0,75.0,1,75.0,1
4399,max_effective,30,30,1,3,0.05,0.95,0.8783219839175952,12,76.0,0,77.0,1,75.0,0,75.0,0
4400,max_effective,30,30,1,3,0.05,0.95,0.9396379336819652,25,86.0,0,85.0,0,82.0,0,88.0,1
4401,max_effective,30,30,1,3,0.05,0.95,0.9150511058887266,21,65.0,0,72.0,1,72.0,1,69.0,0
4402,max_effective,30,30,1,3,0.05,0.95,0.9397949324855096,29,84.0,0,84.0,0,79.0,0,88.0,1
4403,max_effective,30,30,1,3,0.05,0.95,0.9473455254556704,30,82.0,0,83.0,0,86.0,0,88.0,1
4404,max_effective,30,30,1,3,0.05,0.95,0.8867199925105522,14,75.0,1,73.0,0,71.0,0,72.0,0
4405,max_effective,30,30,1,3,0.05,0.95,0.9290782414815912,14,76.0,0,79.0,0,80.0,1,78.0,0
4406,max_effective,30,30,1,3,0.05,0.95,0.935074714163408,27,68.0,0,69.0,0,76.0,1,74.0,0
4407,max_effective,30,30,1,3,0.05,0.95,0.8598696288072571,24,73.0,0,79.0,0,79.0,0,80.0,1
4408,max_effective,30,30,1,3,0.05,0.95,0.9205896085082416,9,66.0,0,67.0,1,67.0,1,67.0,1
4409,max_effective,30,30,1,3,0.05,0.95,0.9386829184633828,15,69.0,0,71.0,0,73.0,1,73.0,1
4410,max_effective,30,30,1,3,0.05,0.95,0.8961919002403164,11,66.0,1,66.0,1,63.0,0,66.0,1
4411,max_effective,30,30,1,3,0.05,0.95,0.9447514689920208,29,67.0,0,73.0,0,77.0,1,77.0,1
4412,max_effective,30,30,1,3,0.05,0.95,0.923104051522334,44,80.0,0,81.0,0,87.0,1,86.0,0
4413,max_effective,30,30,1,3,0.05,0.95,0.9380876523569874,37,83.0,0,84.0,1,80.0,0,84.0,1
4414,max_effective,30,30,1,3,0.05,0.95,0.8969433339513618,21,76.0,0,76.0,0,78.0,0,80.0,1
4415,max_effective,30,30,1,3,0.05,0.95,0.8936291829490718,5,55.0,1,55.0,1,55.0,1,55.0,1
4416,max_effective,30,30,1,3,0.05,0.95,0.9347388021361344,34,80.0,0,85.0,0,87.0,1,86.0,0
4417,max_effective,30,30,1,3,0.05,0.95,0.9286842533020112,15,79.0,0,79.0,0,78.0,0,82.0,1
4418,max_effective,30,30,1,3,0.05,0.95,0.9341464034826952,20,72.0,0,75.0,0,82.0,1,78.0,0
4419,max_effective,30,30,1,3,0.05,0.95,0.9267665747992916,34,76.0,0,78.0,0,79.0,0,87.0,1
4420,max_effective,30,30,1,3,0.05,0.95,0.9160350115582072,17,80.0,0,81.0,0,86.0,1,86.0,1
4421,max_effective,30,30,1,3,0.05,0.95,0.8375419492822942,7,65.0,1,65.0,1,65.0,1,65.0,1
4422,max_effective,30,30,1,3,0.05,0.95,0.9070429967537168,22,64.0,0,66.0,0,72.0,1,72.0,1
4423,max_effective,30,30,1,3,0.05,0.95,0.9429896674738224,24,84.0,0,84.0,0,89.0,1,89.0,1
4424,max_effective,30,30,1,3,0.05,0.95,0.9290531215780896,17,75.0,0,76.0,0,81.0,1,81.0,1
4425,max_effective,30,30,1,3,0.05,0.95,0.9453922832880514,12,81.0,0,81.0,0,88.0,1,87.0,0
4426,max_effective,30,30,1,3,0.05,0.95,0.9476405013575137,24,85.0,0,86.0,0,83.0,0,89.0,1
4427,max_effective,30,30,1,3,0.05,0.95,0.8936885076984643,17,65.0,0,68.0,0,70.0,1,70.0,1
4428,max_effective,30,30,1,3,0.05,0.95,0.9175432011601132,10,68.0,0,70.0,1,70.0,1,69.0,0
4429,max_effective,30,30,1,3,0.05,0.95,0.8888516955447825,30,79.0,0,80.0,0,87.0,1,85.0,0
4430,max_effective,30,30,1,3,0.05,0.95,0.9416288048110356,16,79.0,0,82.0,0,79.0,0,83.0,1
4431,max_effective,30,30,1,3,0.05,0.95,0.925789891881846,17,82.0,0,85.0,1,84.0,0,82.0,0
4432,max_effective,30,30,1,3,0.05,0.95,0.9347073562274736,30,85.0,0,86.0,0,87.0,1,87.0,1
4433,max_effective,30,30,1,3,0.05,0.95,0.9473846521957596,62,79.0,0,79.0,0,85.0,1,84.0,0
4434,max_effective,30,30,1,3,0.05,0.95,0.948000675463288,12,76.0,0,77.0,1,76.0,0,75.0,0
4435,max_effective,30,30,1,3,0.05,0.95,0.9256106995294504,14,69.0,0,70.0,1,70.0,1,69.0,0
4436,max_effective,30,30,1,3,0.05,0.95,0.9443701492707028,15,65.0,0,68.0,1,66.0,0,64.0,0
4437,max_effective,30,30,1,3,0.05,0.95,0.93541631268279,11,80.0,0,81.0,0,77.0,0,82.0,1
4438,max_effective,30,30,1,3,0.05,0.95,0.9169813691669668,25,82.0,0,83.0,0,84.0,0,86.0,1
4439,max_effective,30,30,1,3,0.05,0.95,0.9441663980994448,27,79.0,0,82.0,0,84.0,1,83.0,0
4440,max_effective,30,30,1,3,0.05,0.95,0.9066600988835928,12,78.0,0,80.0,0,81.0,1,79.0,0
4441,max_effective,30,30,1,3,0.05,0.95,0.9381792736178304,28,80.0,0,82.0,0,85.0,0,89.0,1
4442,max_effective,30,30,1,3,0.05,0.95,0.8999617382538213,5,60.0,1,60.0,1,60.0,1,60.0,1
4443,max_effective,30,30,1,3,0.05,0.95,0.8737085062951545,12,73.0,0,75.0,1,75.0,1,74.0,0
4444,max_effective,30,30,1,3,0.05,0.95,0.9364869462696828,18,85.0,1,85.0,1,80.0,0,84.0,0
4445,max_effective,30,30,1,3,0.05,0.95,0.9467000669647606,37,84.0,0,84.0,0,90.0,1,88.0,0
4446,max_effective,30,30,1,3,0.05,0.95,0.9381738439418186,18,73.0,0,74.0,0,81.0,0,82.0,1
4447,max_effective,30,30,1,3,0.05,0.95,0.7877054112905204,7,59.0,1,59.0,1,59.0,1,59.0,1
4448,max_effective,30,30,1,3,0.05,0.95,0.8878856063178918,33,77.0,0,82.0,0,85.0,1,85.0,1
4449,max_effective,30,30,1,3,0.05,0.95,0.9220364334965192,19,71.0,0,76.0,0,83.0,1,82.0,0
4450,max_effective,30,30,1,3,0.05,0.95,0.9210489954844984,9,64.0,1,64.0,1,64.0,1,64.0,1
4451,max_effective,30,30,1,3,0.05,0.95,0.9306669084889768,29,70.0,0,75.0,0,78.0,0,82.0,1
4452,max_effective,30,30,1,3,0.05,0.95,0.848615879210145,8,69.0,1,69.0,1,69.0,1,67.0,0
4453,max_effective,30,30,1,3,0.05,0.95,0.9431060799940084,18,76.0,0,78.0,0,78.0,0,84.0,1
4454,max_effective,30,30,1,3,0.05,0.95,0.9201410446751886,4,43.0,1,43.0,1,43.0,1,41.0,0
4455,max_effective,30,30,1,3,0.05,0.95,0.9319268543581346,5,55.0,1,55.0,1,55.0,1,55.0,1
4456,max_effective,30,30,1,3,0.05,0.95,0.9180524004957484,12,64.0,1,64.0,1,64.0,1,64.0,1
4457,max_effective,30,30,1,3,0.05,0.95,0.9431139508790968,29,72.0,0,75.0,0,84.0,1,83.0,0
4458,max_effective,30,30,1,3,0.05,0.95,0.901810599000808,11,80.0,1,80.0,1,77.0,0,78.0,0
4459,max_effective,30,30,1,3,0.05,0.95,0.9268038805326122,11,70.0,0,72.0,1,70.0,0,71.0,0
4460,max_effective,30,30,1,3,0.05,0.95,0.9472911761343936,22,83.0,0,84.0,0,89.0,1,88.0,0
4461,max_effective,30,30,1,3,0.05,0.95,0.9493417549781684,19,74.0,0,75.0,0,76.0,0,80.0,1
4462,max_effective,30,30,1,3,0.05,0.95,0.9235398108222372,10,72.0,0,73.0,1,71.0,0,70.0,0
4463,max_effective,30,30,1,3,0.05,0.95,0.941467595915312,27,73.0,0,74.0,1,72.0,0,74.0,1
4464,max_effective,30,30,1,3,0.05,0.95,0.9311487973903844,24,73.0,0,78.0,0,86.0,0,90.0,1
4465,max_effective,30,30,1,3,0.05,0.95,0.9212041034347525,20,70.0,0,74.0,0,78.0,0,79.0,1
4466,max_effective,30,30,1,3,0.05,0.95,0.933204050501058,55,76.0,0,82.0,0,90.0,1,88.0,0
4467,max_effective,30,30,1,3,0.05,0.95,0.8656466803735782,18,70.0,0,71.0,0,74.0,1,74.0,1
4468,max_effective,30,30,1,3,0.05,0.95,0.939620528547126,27,75.0,0,80.0,0,84.0,1,84.0,1
4469,max_effective,30,30,1,3,0.05,0.95,0.8978221048239158,15,74.0,0,75.0,0,75.0,0,77.0,1
4470,max_effective,30,30,1,3,0.05,0.95,0.9473233163725746,35,84.0,0,86.0,0,84.0,0,88.0,1
4471,max_effective,30,30,1,3,0.05,0.95,0.8933801713511033,16,76.0,0,80.0,1,78.0,0,77.0,0
4472,max_effective,30,30,1,3,0.05,0.95,0.9415506040927052,40,74.0,0,78.0,0,83.0,0,85.0,1
4473,max_effective,30,30,1,3,0.05,0.95,0.943629511788706,30,75.0,0,78.0,0,84.0,0,87.0,1
4474,max_effective,30,30,1,3,0.05,0.95,0.9497443639257164,13,69.0,0,72.0,1,69.0,0,72.0,1
4475,max_effective,30,30,1,3,0.05,0.95,0.947011135832779,70,75.0,0,77.0,0,82.0,0,83.0,1
4476,max_effective,30,30,1,3,0.05,0.95,0.9336450008467824,27,71.0,0,74.0,0,80.0,0,83.0,1
4477,max_effective,30,30,1,3,0.05,0.95,0.8382476541554529,17,72.0,0,74.0,1,72.0,0,72.0,0
4478,max_effective,30,30,1,3,0.05,0.95,0.9482846596488428,25,75.0,0,80.0,0,85.0,1,84.0,0
4479,max_effective,30,30,1,3,0.05,0.95,0.9225440893357688,26,75.0,0,79.0,0,84.0,0,87.0,1
4480,max_effective,30,30,1,3,0.05,0.95,0.9023066224482033,19,75.0,0,76.0,0,81.0,1,79.0,0
4481,max_effective,30,30,1,3,0.05,0.95,0.9413992995078876,28,79.0,0,82.0,0,89.0,1,86.0,0
4482,max_effective,30,30,1,3,0.05,0.95,0.9300164052867372,54,79.0,0,80.0,0,80.0,0,84.0,1
4483,max_effective,30,30,1,3,0.05,0.95,0.9077161644444594,7,73.0,1,73.0,1,71.0,0,69.0,0
4484,max_effective,30,30,1,3,0.05,0.95,0.9013066030976834,13,69.0,0,71.0,1,71.0,1,70.0,0
4485,max_effective,30,30,1,3,0.05,0.95,0.948168151564266,25,81.0,0,84.0,1,84.0,1,83.0,0
4486,max_effective,30,30,1,3,0.05,0.95,0.949693199819541,20,70.0,0,68.0,0,68.0,0,72.0,1
4487,max_effective,30,30,1,3,0.05,0.95,0.900716987562971,7,59.0,1,59.0,1,59.0,1,59.0,1
4488,max_effective,30,30,1,3,0.05,0.95,0.917972333427744,22,75.0,0,77.0,0,78.0,1,77.0,0
4489,max_effective,30,30,1,3,0.05,0.95,0.8929756613958626,9,71.0,1,71.0,1,70.0,0,70.0,0
4490,max_effective,30,30,1,3,0.05,0.95,0.9359945416613102,12,72.0,0,78.0,1,77.0,0,76.0,0
4491,max_effective,30,30,1,3,0.05,0.95,0.9185889983011636,35,76.0,0,75.0,0,84.0,1,84.0,1
4492,max_effective,30,30,1,3,0.05,0.95,0.9295343461342394,7,71.0,1,71.0,1,70.0,0,70.0,0
4493,max_effective,30,30,1,3,0.05,0.95,0.9487843964212016,47,82.0,0,83.0,0,85.0,1,85.0,1
4494,max_effective,30,30,1,3,0.05,0.95,0.9455473182773309,14,73.0,0,77.0,1,74.0,0,77.0,1
4495,max_effective,30,30,1,3,0.05,0.95,0.8818996754824554,11,78.0,0,79.0,1,76.0,0,79.0,1
4496,max_effective,30,30,1,3,0.05,0.95,0.9443208615394854,27,71.0,0,71.0,0,70.0,0,79.0,1
4497,max_effective,30,30,1,3,0.05,0.95,0.9490187726614938,23,77.0,0,79.0,0,79.0,0,81.0,1
4498,max_effective,30,30,1,3,0.05,0.95,0.8931705037799177,18,71.0,0,71.0,0,72.0,1,72.0,1
4499,max_effective,30,30,1,3,0.05,0.95,0.8164743425128335,12,72.0,0,75.0,1,72.0,0,73.0,0
4500,max_effective,30,30,1,3,0.05,0.95,0.7982992740866304,9,67.0,1,67.0,1,67.0,1,67.0,1
4501,max_effective,30,30,1,3,0.05,0.95,0.9131115285478424,26,74.0,0,75.0,0,82.0,0,84.0,1
4502,max_effective,30,30,1,3,0.05,0.95,0.874919081669483,13,67.0,0,68.0,0,69.0,1,68.0,0
4503,max_effective,30,30,1,3,0.05,0.95,0.9353611662827714,36,77.0,0,77.0,0,81.0,0,83.0,1
4504,max_effective,30,30,1,3,0.05,0.95,0.8768672382705748,17,68.0,0,69.0,1,69.0,1,66.0,0
4505,max_effective,30,30,1,3,0.05,0.95,0.918527918367325,14,78.0,1,77.0,0,75.0,0,76.0,0
4506,max_effective,30,30,1,3,0.05,0.95,0.8953701032501841,11,72.0,0,73.0,1,72.0,0,73.0,1
4507,max_effective,30,30,1,3,0.05,0.95,0.945791997261086,76,82.0,0,84.0,0,87.0,0,88.0,1
4508,max_effective,30,30,1,3,0.05,0.95,0.9349148178869888,16,76.0,0,79.0,1,77.0,0,78.0,0
4509,max_effective,30,30,1,3,0.05,0.95,0.9427132149058656,24,75.0,0,79.0,0,82.0,1,82.0,1
4510,max_effective,30,30,1,3,0.05,0.95,0.944247718510583,12,81.0,1,80.0,0,80.0,0,80.0,0
4511,max_effective,30,30,1,3,0.05,0.95,0.9275827135183844,36,73.0,0,78.0,0,83.0,1,83.0,1
4512,max_effective,30,30,1,3,0.05,0.95,0.9497513721019472,9,74.0,1,74.0,1,72.0,0,71.0,0
4513,max_effective,30,30,1,3,0.05,0.95,0.946754516831393,34,76.0,0,78.0,0,82.0,0,85.0,1
4514,max_effective,30,30,1,3,0.05,0.95,0.9389322838951288,107,81.0,0,82.0,0,86.0,0,88.0,1
4515,max_effective,30,30,1,3,0.05,0.95,0.9274672134110004,9,84.0,1,84.0,1,83.0,0,83.0,0
4516,max_effective,30,30,1,3,0.05,0.95,0.9184870403794828,17,79.0,0,78.0,0,86.0,1,83.0,0
4517,max_effective,30,30,1,3,0.05,0.95,0.9199392766632036,18,78.0,0,80.0,0,84.0,0,88.0,1
4518,max_effective,30,30,1,3,0.05,0.95,0.8922326304110186,12,71.0,0,72.0,1,71.0,0,70.0,0
4519,max_effective,30,30,1,3,0.05,0.95,0.9471695815694507,66,83.0,0,84.0,0,86.0,0,89.0,1
4520,max_effective,30,30,1,3,0.05,0.95,0.942332284636957,14,80.0,0,81.0,0,82.0,1,81.0,0
4521,max_effective,30,30,1,3,0.05,0.95,0.9424779266351996,12,60.0,1,60.0,1,60.0,1,59.0,0
4522,max_effective,30,30,1,3,0.05,0.95,0.9480880553903224,31,87.0,0,87.0,0,89.0,1,87.0,0
4523,max_effective,30,30,1,3,0.05,0.95,0.947971918499892,21,78.0,0,81.0,0,84.0,0,85.0,1
4524,max_effective,30,30,1,3,0.05,0.95,0.9299991973737092,49,78.0,0,80.0,0,86.0,1,86.0,1
4525,max_effective,30,30,1,3,0.05,0.95,0.9316430741606824,38,77.0,0,79.0,0,85.0,1,85.0,1
4526,max_effective,30,30,1,3,0.05,0.95,0.9236904730412072,22,77.0,0,81.0,0,85.0,1,84.0,0
4527,max_effective,30,30,1,3,0.05,0.95,0.9499487263165016,38,86.0,0,86.0,0,86.0,0,89.0,1
4528,max_effective,30,30,1,3,0.05,0.95,0.9054243881178404,28,74.0,1,74.0,1,73.0,0,72.0,0
4529,max_effective,30,30,1,3,0.05,0.95,0.9330555992621395,10,76.0,0,75.0,0,75.0,0,77.0,1
4530,max_effective,30,30,1,3,0.05,0.95,0.9189092618611128,25,78.0,0,79.0,0,84.0,0,88.0,1
4531,max_effective,30,30,1,3,0.05,0.95,0.9217436415433472,13,78.0,0,79.0,0,86.0,1,85.0,0
4532,max_effective,30,30,1,3,0.05,0.95,0.922252286136129,19,85.0,1,85.0,1,83.0,0,84.0,0
4533,max_effective,30,30,1,3,0.05,0.95,0.9344987523150312,18,76.0,0,81.0,1,79.0,0,79.0,0
4534,max_effective,30,30,1,3,0.05,0.95,0.9266914078733364,32,79.0,0,80.0,0,83.0,0,84.0,1
4535,max_effective,30,30,1,3,0.05,0.95,0.940334321731495,26,81.0,0,83.0,0,84.0,1,84.0,1
4536,max_effective,30,30,1,3,0.05,0.95,0.8856139103227001,14,73.0,0,72.0,0,75.0,0,76.0,1
4537,max_effective,30,30,1,3,0.05,0.95,0.9017453605251738,54,85.0,0,87.0,1,86.0,0,86.0,0
4538,max_effective,30,30,1,3,0.05,0.95,0.9375235846458588,14,68.0,0,70.0,0,70.0,0,71.0,1
4539,max_effective,30,30,1,3,0.05,0.95,0.8253559360074683,9,80.0,1,80.0,1,79.0,0,80.0,1
4540,max_effective,30,30,1,3,0.05,0.95,0.9363407000866124,38,75.0,0,75.0,0,77.0,1,77.0,1
4541,max_effective,30,30,1,3,0.05,0.95,0.94969976896603,35,84.0,1,84.0,1,84.0,1,81.0,0
4542,max_effective,30,30,1,3,0.05,0.95,0.9322645129297488,13,84.0,0,85.0,1,81.0,0,82.0,0
4543,max_effective,30,30,1,3,0.05,0.95,0.9028583673788462,20,77.0,0,83.0,1,81.0,0,82.0,0
4544,max_effective,30,30,1,3,0.05,0.95,0.9492820652273308,25,82.0,0,83.0,0,85.0,0,87.0,1
4545,max_effective,30,30,1,3,0.05,0.95,0.8847339988498263,13,64.0,0,68.0,1,68.0,1,68.0,1
4546,max_effective,30,30,1,3,0.05,0.95,0.94293211949656,56,88.0,0,88.0,0,89.0,1,87.0,0
4547,max_effective,30,30,1,3,0.05,0.95,0.9378102831055276,83,77.0,0,80.0,0,82.0,0,84.0,1
4548,max_effective,30,30,1,3,0.05,0.95,0.9222020417748136,22,79.0,1,79.0,1,73.0,0,73.0,0
4549,max_effective,30,30,1,3,0.05,0.95,0.8966865408674372,17,85.0,1,85.0,1,84.0,0,82.0,0
4550,max_effective,30,30,1,3,0.05,0.95,0.9288560834236786,10,71.0,1,71.0,1,71.0,1,71.0,1
4551,max_effective,30,30,1,3,0.05,0.95,0.9222754370191524,21,74.0,0,77.0,0,82.0,0,83.0,1
4552,max_effective,30,30,1,3,0.05,0.95,0.9360780748611316,31,88.0,1,88.0,1,87.0,0,87.0,0
4553,max_effective,30,30,1,3,0.05,0.95,0.9413266412536028,10,68.0,1,68.0,1,66.0,0,65.0,0
4554,max_effective,30,30,1,3,0.05,0.95,0.938312752545105,13,70.0,0,73.0,1,68.0,0,70.0,0
4555,max_effective,30,30,1,3,0.05,0.95,0.8830969627136427,14,66.0,0,69.0,0,70.0,1,70.0,1
4556,max_effective,30,30,1,3,0.05,0.95,0.9212952988756836,11,67.0,0,69.0,1,68.0,0,67.0,0
4557,max_effective,30,30,1,3,0.05,0.95,0.9326366416466616,41,75.0,0,76.0,0,76.0,0,83.0,1
4558,max_effective,30,30,1,3,0.05,0.95,0.937418166854302,18,81.0,0,83.0,1,83.0,1,81.0,0
4559,max_effective,30,30,1,3,0.05,0.95,0.9483080959654308,15,87.0,0,87.0,0,89.0,1,88.0,0
4560,max_effective,30,30,1,3,0.05,0.95,0.9481414212279262,15,69.0,0,70.0,0,70.0,0,72.0,1
4561,max_effective,30,30,1,3,0.05,0.95,0.910753708938469,8,56.0,1,56.0,1,56.0,1,56.0,1
4562,max_effective,30,30,1,3,0.05,0.95,0.9154448020636112,34,79.0,1,78.0,0,73.0,0,73.0,0
4563,max_effective,30,30,1,3,0.05,0.95,0.935094895100682,10,78.0,0,78.0,0,80.0,1,78.0,0
4564,max_effective,30,30,1,3,0.05,0.95,0.9333594831764964,15,75.0,0,77.0,0,79.0,0,82.0,1
4565,max_effective,30,30,1,3,0.05,0.95,0.934121800815764,16,75.0,0,77.0,0,79.0,1,78.0,0
4566,max_effective,30,30,1,3,0.05,0.95,0.9498403112317144,22,80.0,0,82.0,0,81.0,0,85.0,1
4567,max_effective,30,30,1,3,0.05,0.95,0.8681631181420237,10,74.0,0,75.0,0,79.0,1,77.0,0
4568,max_effective,30,30,1,3,0.05,0.95,0.9380430518616898,30,77.0,0,77.0,0,85.0,1,85.0,1
4569,max_effective,30,30,1,3,0.05,0.95,0.8831960642750144,15,83.0,0,83.0,0,82.0,0,87.0,1
4570,max_effective,30,30,1,3,0.05,0.95,0.9429686174717544,28,74.0,0,79.0,0,87.0,1,81.0,0
4571,max_effective,30,30,1,3,0.05,0.95,0.9339796365217308,14,77.0,0,78.0,0,78.0,0,83.0,1
4572,max_effective,30,30,1,3,0.05,0.95,0.8548046675852298,32,71.0,0,73.0,0,76.0,1,75.0,0
4573,max_effective,30,30,1,3,0.05,0.95,0.868990891704315,8,80.0,1,80.0,1,77.0,0,79.0,0
4574,max_effective,30,30,1,3,0.05,0.95,0.8624874770868985,8,65.0,0,65.0,0,66.0,1,66.0,1
4575,max_effective,30,30,1,3,0.05,0.95,0.923163624164285,29,82.0,0,83.0,0,84.0,1,80.0,0
4576,max_effective,30,30,1,3,0.05,0.95,0.92413036693833,15,67.0,1,67.0,1,67.0,1,67.0,1
4577,max_effective,30,30,1,3,0.05,0.95,0.9239076364314563,17,79.0,0,78.0,0,79.0,0,83.0,1
4578,max_effective,30,30,1,3,0.05,0.95,0.94459801141373,84,85.0,1,84.0,0,84.0,0,84.0,0
4579,max_effective,30,30,1,3,0.05,0.95,0.9466754224545684,11,77.0,1,77.0,1,72.0,0,77.0,1
4580,max_effective,30,30,1,3,0.05,0.95,0.9323972906580996,14,76.0,0,78.0,1,78.0,1,77.0,0
4581,max_effective,30,30,1,3,0.05,0.95,0.8753712685697218,11,74.0,0,75.0,1,74.0,0,73.0,0
4582,max_effective,30,30,1,3,0.05,0.95,0.9419913871947874,32,72.0,0,75.0,1,75.0,1,74.0,0
4583,max_effective,30,30,1,3,0.05,0.95,0.8858380446675939,7,73.0,1,73.0,1,72.0,0,72.0,0
4584,max_effective,30,30,1,3,0.05,0.95,0.8864474128119465,14,82.0,0,82.0,0,86.0,1,85.0,0
4585,max_effective,30,30,1,3,0.05,0.95,0.91551268437958,20,78.0,1,78.0,1,75.0,0,77.0,0
4586,max_effective,30,30,1,3,0.05,0.95,0.8989276975902624,31,84.0,0,86.0,0,89.0,1,87.0,0
4587,max_effective,30,30,1,3,0.05,0.95,0.94547599313891,30,74.0,0,79.0,0,76.0,0,82.0,1
4588,max_effective,30,30,1,3,0.05,0.95,0.935979472887404,36,76.0,0,79.0,0,81.0,0,84.0,1
4589,max_effective,30,30,1,3,0.05,0.95,0.9123247917543408,27,71.0,0,77.0,0,81.0,1,79.0,0
4590,max_effective,30,30,1,3,0.05,0.95,0.9480589405986,47,83.0,0,84.0,0,90.0,1,89.0,0
4591,max_effective,30,30,1,3,0.05,0.95,0.9217682026408418,29,88.0,0,89.0,0,90.0,1,89.0,0
4592,max_effective,30,30,1,3,0.05,0.95,0.948328544178739,48,74.0,0,79.0,0,84.0,1,83.0,0
4593,max_effective,30,30,1,3,0.05,0.95,0.9436387372739764,13,76.0,0,78.0,0,78.0,0,79.0,1
4594,max_effective,30,30,1,3,0.05,0.95,0.9386620078471976,12,68.0,1,66.0,0,67.0,0,65.0,0
4595,max_effective,30,30,1,3,0.05,0.95,0.9483907812701308,66,85.0,0,85.0,0,88.0,1,85.0,0
4596,max_effective,30,30,1,3,0.05,0.95,0.9213599625407748,42,70.0,0,73.0,0,76.0,0,80.0,1
4597,max_effective,30,30,1,3,0.05,0.95,0.9348787883628966,17,83.0,0,83.0,0,84.0,0,87.0,1
4598,max_effective,30,30,1,3,0.05,0.95,0.9475996977024824,21,83.0,0,83.0,0,87.0,1,86.0,0
4599,max_effective,30,30,1,3,0.05,0.95,0.946629704692918,34,86.0,0,87.0,0,87.0,0,89.0,1
4600,max_effective,30,30,1,3,0.05,0.95,0.9315564502337392,58,75.0,0,80.0,0,87.0,1,85.0,0
4601,max_effective,30,30,1,3,0.05,0.95,0.9416118215412024,21,81.0,0,84.0,0,84.0,0,85.0,1
4602,max_effective,30,30,1,3,0.05,0.95,0.9173632993617684,17,87.0,0,87.0,0,85.0,0,88.0,1
4603,max_effective,30,30,1,3,0.05,0.95,0.8754182557127906,9,72.0,1,72.0,1,71.0,0,72.0,1
4604,max_effective,30,30,1,3,0.05,0.95,0.9127189281971292,11,81.0,1,79.0,0,77.0,0,79.0,0
4605,max_effective,30,30,1,3,0.05,0.95,0.9391782733936076,42,76.0,0,78.0,0,80.0,0,87.0,1
4606,max_effective,30,30,1,3,0.05,0.95,0.9428560190475628,25,78.0,0,82.0,0,86.0,0,90.0,1
4607,max_effective,30,30,1,3,0.05,0.95,0.7869631350446439,9,72.0,1,72.0,1,72.0,1,71.0,0
4608,max_effective,30,30,1,3,0.05,0.95,0.932971480642366,65,84.0,0,85.0,0,86.0,1,86.0,1
4609,max_effective,30,30,1,3,0.05,0.95,0.9474733271001552,14,80.0,0,81.0,0,85.0,0,86.0,1
4610,max_effective,30,30,1,3,0.05,0.95,0.921388599600582,12,73.0,0,74.0,0,77.0,1,76.0,0
4611,max_effective,30,30,1,3,0.05,0.95,0.9476047231344652,45,77.0,0,77.0,0,82.0,0,86.0,1
4612,max_effective,30,30,1,3,0.05,0.95,0.9384589701606948,10,70.0,1,70.0,1,70.0,1,69.0,0
4613,max_effective,30,30,1,3,0.05,0.95,0.9422196840283616,22,66.0,0,68.0,1,68.0,1,68.0,1
4614,max_effective,30,30,1,3,0.05,0.95,0.8880453804268796,11,78.0,1,78.0,1,77.0,0,77.0,0
4615,max_effective,30,30,1,3,0.05,0.95,0.8548460636248079,11,69.0,1,69.0,1,69.0,1,69.0,1
4616,max_effective,30,30,1,3,0.05,0.95,0.9308194700934308,47,82.0,0,83.0,0,85.0,0,87.0,1
4617,max_effective,30,30,1,3,0.05,0.95,0.948669753165141,15,81.0,0,82.0,0,87.0,1,86.0,0
4618,max_effective,30,30,1,3,0.05,0.95,0.8635342823029662,11,67.0,1,67.0,1,65.0,0,67.0,1
4619,max_effective,30,30,1,3,0.05,0.95,0.9402482696999934,12,74.0,0,76.0,0,77.0,1,76.0,0
4620,max_effective,30,30,1,3,0.05,0.95,0.8475191839986858,9,83.0,0,83.0,0,85.0,1,83.0,0
4621,max_effective,30,30,1,3,0.05,0.95,0.8822143983865947,10,60.0,1,60.0,1,60.0,1,60.0,1
4622,max_effective,30,30,1,3,0.05,0.95,0.9449818442476984,43,84.0,0,85.0,0,87.0,1,87.0,1
4623,max_effective,30,30,1,3,0.05,0.95,0.9059982218170192,15,75.0,0,80.0,1,79.0,0,78.0,0
4624,max_effective,30,30,1,3,0.05,0.95,0.9259999204512768,18,80.0,0,81.0,0,89.0,1,88.0,0
4625,max_effective,30,30,1,3,0.05,0.95,0.9301326684708214,17,83.0,0,85.0,1,83.0,0,81.0,0
4626,max_effective,30,30,1,3,0.05,0.95,0.8983751216715345,14,75.0,0,77.0,0,83.0,1,81.0,0
4627,max_effective,30,30,1,3,0.05,0.95,0.941986436582343,23,83.0,0,83.0,0,85.0,1,83.0,0
4628,max_effective,30,30,1,3,0.05,0.95,0.9483333076958088,19,72.0,0,74.0,0,82.0,1,81.0,0
4629,max_effective,30,30,1,3,0.05,0.95,0.911358495925006,11,65.0,1,65.0,1,65.0,1,65.0,1
4630,max_effective,30,30,1,3,0.05,0.95,0.9396108447528432,12,58.0,1,58.0,1,58.0,1,58.0,1
4631,max_effective,30,30,1,3,0.05,0.95,0.9206878641478988,10,79.0,1,78.0,0,77.0,0,77.0,0
4632,max_effective,30,30,1,3,0.05,0.95,0.945594101798039,13,74.0,0,77.0,1,75.0,0,73.0,0
4633,max_effective,30,30,1,3,0.05,0.95,0.9374509443521936,16,67.0,0,69.0,1,69.0,1,69.0,1
4634,max_effective,30,30,1,3,0.05,0.95,0.8839223202904017,7,74.0,1,74.0,1,72.0,0,73.0,0
4635,max_effective,30,30,1,3,0.05,0.95,0.9300353088696244,11,69.0,0,70.0,0,73.0,1,73.0,1
4636,max_effective,30,30,1,3,0.05,0.95,0.930764863392772,5,52.0,1,52.0,1,52.0,1,52.0,1
4637,max_effective,30,30,1,3,0.05,0.95,0.9287003177604022,9,75.0,0,75.0,0,74.0,0,76.0,1
4638,max_effective,30,30,1,3,0.05,0.95,0.9435998450431085,16,63.0,0,65.0,1,64.0,0,65.0,1
4639,max_effective,30,30,1,3,0.05,0.95,0.8660890405412818,18,73.0,0,76.0,0,82.0,1,82.0,1
4640,max_effective,30,30,1,3,0.05,0.95,0.9308133225364164,24,79.0,0,80.0,0,81.0,0,84.0,1
4641,max_effective,30,30,1,3,0.05,0.95,0.9233362704901829,44,83.0,0,83.0,0,84.0,1,82.0,0
4642,max_effective,30,30,1,3,0.05,0.95,0.9046101832050724,10,76.0,0,75.0,0,77.0,0,79.0,1
4643,max_effective,30,30,1,3,0.05,0.95,0.8642098721203441,6,57.0,1,57.0,1,57.0,1,57.0,1
4644,max_effective,30,30,1,3,0.05,0.95,0.929207116411842,16,75.0,0,75.0,0,81.0,1,80.0,0
4645,max_effective,30,30,1,3,0.05,0.95,0.9332383208918734,9,64.0,1,64.0,1,64.0,1,64.0,1
4646,max_effective,30,30,1,3,0.05,0.95,0.9284658096629091,24,83.0,0,84.0,1,81.0,0,81.0,0
4647,max_effective,30,30,1,3,0.05,0.95,0.942721871948311,33,80.0,0,82.0,0,79.0,0,83.0,1
4648,max_effective,30,30,1,3,0.05,0.95,0.9238829874266252,20,77.0,0,81.0,0,81.0,0,84.0,1
4649,max_effective,30,30,1,3,0.05,0.95,0.9387237471054898,34,85.0,0,84.0,0,86.0,0,88.0,1
4650,max_effective,30,30,1,3,0.05,0.95,0.911224052533568,22,71.0,0,71.0,0,75.0,1,75.0,1
4651,max_effective,30,30,1,3,0.05,0.95,0.8357124737253754,18,72.0,0,74.0,0,74.0,0,76.0,1
4652,max_effective,30,30,1,3,0.05,0.95,0.9385212156008048,16,73.0,0,77.0,1,75.0,0,75.0,0
4653,max_effective,30,30,1,3,0.05,0.95,0.8922634616776512,10,78.0,1,77.0,0,72.0,0,75.0,0
4654,max_effective,30,30,1,3,0.05,0.95,0.9453402462457235,32,78.0,0,80.0,0,81.0,1,81.0,1
4655,max_effective,30,30,1,3,0.05,0.95,0.9023782281856746,8,69.0,1,69.0,1,67.0,0,69.0,1
4656,max_effective,30,30,1,3,0.05,0.95,0.9025349220309112,16,74.0,0,79.0,1,77.0,0,79.0,1
4657,max_effective,30,30,1,3,0.05,0.95,0.9431223509105564,6,68.0,1,68.0,1,68.0,1,67.0,0
4658,max_effective,30,30,1,3,0.05,0.95,0.9182021763081916,23,86.0,1,86.0,1,84.0,0,85.0,0
4659,max_effective,30,30,1,3,0.05,0.95,0.9401367763665964,17,70.0,0,72.0,0,78.0,1,78.0,1
4660,max_effective,30,30,1,3,0.05,0.95,0.9072760823560312,17,73.0,0,74.0,0,79.0,0,80.0,1
4661,max_effective,30,30,1,3,0.05,0.95,0.9362977096016613,20,69.0,0,75.0,1,72.0,0,71.0,0
4662,max_effective,30,30,1,3,0.05,0.95,0.9338836378178472,17,73.0,0,76.0,0,78.0,1,78.0,1
4663,max_effective,30,30,1,3,0.05,0.95,0.9438525541159072,23,71.0,0,73.0,0,82.0,0,83.0,1
4664,max_effective,30,30,1,3,0.05,0.95,0.910536443912403,28,83.0,0,85.0,0,86.0,1,85.0,0
4665,max_effective,30,30,1,3,0.05,0.95,0.9441204811528184,20,80.0,0,81.0,0,84.0,1,80.0,0
4666,max_effective,30,30,1,3,0.05,0.95,0.9452441468640532,29,74.0,0,77.0,1,77.0,1,75.0,0
4667,max_effective,30,30,1,3,0.05,0.95,0.9187833105570374,29,71.0,0,72.0,0,79.0,0,80.0,1
4668,max_effective,30,30,1,3,0.05,0.95,0.8987363431781197,9,72.0,1,72.0,1,72.0,1,72.0,1
4669,max_effective,30,30,1,3,0.05,0.95,0.9388569471662886,15,78.0,0,79.0,1,78.0,0,77.0,0
4670,max_effective,30,30,1,3,0.05,0.95,0.9456947245727688,27,75.0,0,75.0,0,83.0,1,82.0,0
4671,max_effective,30,30,1,3,0.05,0.95,0.9278343980103232,20,79.0,0,81.0,0,87.0,1,86.0,0
4672,max_effective,30,30,1,3,0.05,0.95,0.929474401782995,24,75.0,0,77.0,0,79.0,0,80.0,1
4673,max_effective,30,30,1,3,0.05,0.95,0.8825609826250714,21,87.0,0,89.0,1,85.0,0,85.0,0
4674,max_effective,30,30,1,3,0.05,0.95,0.9036053353642532,13,75.0,0,76.0,1,75.0,0,76.0,1
4675,max_effective,30,30,1,3,0.05,0.95,0.8847155598673254,35,78.0,0,85.0,0,87.0,1,83.0,0
4676,max_effective,30,30,1,3,0.05,0.95,0.9338138693004976,14,79.0,0,79.0,0,78.0,0,89.0,1
4677,max_effective,30,30,1,3,0.05,0.95,0.9442765461526272,89,88.0,0,89.0,1,89.0,1,89.0,1
4678,max_effective,30,30,1,3,0.05,0.95,0.9335852258292322,21,73.0,0,76.0,0,85.0,0,86.0,1
4679,max_effective,30,30,1,3,0.05,0.95,0.9394664317836994,10,68.0,0,69.0,0,66.0,0,70.0,1
4680,max_effective,30,30,1,3,0.05,0.95,0.9025831785124536,30,85.0,0,85.0,0,86.0,1,86.0,1
4681,max_effective,30,30,1,3,0.05,0.95,0.9497895498149072,7,79.0,1,79.0,1,75.0,0,75.0,0
4682,max_effective,30,30,1,3,0.05,0.95,0.8703200976981499,17,80.0,0,83.0,0,86.0,0,87.0,1
4683,max_effective,30,30,1,3,0.05,0.95,0.9312011682491628,46,79.0,0,79.0,0,81.0,0,83.0,1
4684,max_effective,30,30,1,3,0.05,0.95,0.919273302912646,8,70.0,0,71.0,1,71.0,1,69.0,0
4685,max_effective,30,30,1,3,0.05,0.95,0.9394110041235356,18,79.0,0,81.0,0,88.0,0,90.0,1
4686,max_effective,30,30,1,3,0.05,0.95,0.902360954431523,17,81.0,0,82.0,1,81.0,0,82.0,1
4687,max_effective,30,30,1,3,0.05,0.95,0.934480889298859,30,75.0,0,74.0,0,78.0,0,82.0,1
4688,max_effective,30,30,1,3,0.05,0.95,0.9169033095482164,10,75.0,0,77.0,1,75.0,0,75.0,0
4689,max_effective,30,30,1,3,0.05,0.95,0.9372215821045502,22,67.0,0,73.0,1,73.0,1,72.0,0
4690,max_effective,30,30,1,3,0.05,0.95,0.8608256775230051,10,58.0,1,58.0,1,58.0,1,58.0,1
4691,max_effective,30,30,1,3,0.05,0.95,0.949343191515734,30,75.0,0,78.0,0,79.0,1,78.0,0
4692,max_effective,30,30,1,3,0.05,0.95,0.949896222463618,13,73.0,0,74.0,0,74.0,0,77.0,1
4693,max_effective,30,30,1,3,0.05,0.95,0.9170995088565972,12,85.0,0,87.0,0,84.0,0,88.0,1
4694,max_effective,30,30,1,3,0.05,0.95,0.9387633818980446,19,81.0,0,82.0,0,86.0,0,89.0,1
4695,max_effective,30,30,1,3,0.05,0.95,0.946482470097652,36,77.0,0,81.0,0,90.0,1,88.0,0
4696,max_effective,30,30,1,3,0.05,0.95,0.922265657317096,52,81.0,0,84.0,0,89.0,0,90.0,1
4697,max_effective,30,30,1,3,0.05,0.95,0.9355742874240974,16,85.0,0,86.0,0,89.0,1,86.0,0
4698,max_effective,30,30,1,3,0.05,0.95,0.9482802568067512,6,51.0,1,51.0,1,51.0,1,51.0,1
4699,max_effective,30,30,1,3,0.05,0.95,0.9011110260926304,16,73.0,0,75.0,0,78.0,1,78.0,1
4700,max_effective,30,30,1,3,0.05,0.95,0.8920623853328812,11,71.0,0,72.0,0,76.0,1,76.0,1
4701,max_effective,30,30,1,3,0.05,0.95,0.9498860722277492,43,74.0,0,78.0,0,85.0,1,84.0,0
4702,max_effective,30,30,1,3,0.05,0.95,0.8397414436560621,8,68.0,0,70.0,1,70.0,1,70.0,1
4703,max_effective,30,30,1,3,0.05,0.95,0.8900791916139186,9,71.0,1,71.0,1,71.0,1,70.0,0
4704,max_effective,30,30,1,3,0.05,0.95,0.9445594481900352,13,66.0,0,67.0,1,67.0,1,66.0,0
4705,max_effective,30,30,1,3,0.05,0.95,0.9032782833015528,16,83.0,0,83.0,0,81.0,0,86.0,1
4706,max_effective,30,30,1,3,0.05,0.95,0.9113706899242788,12,76.0,0,82.0,1,82.0,1,82.0,1
4707,max_effective,30,30,1,3,0.05,0.95,0.9271585696534026,26,81.0,0,81.0,0,76.0,0,84.0,1
4708,max_effective,30,30,1,3,0.05,0.95,0.943504997672136,24,79.0,0,82.0,0,87.0,1,86.0,0
4709,max_effective,30,30,1,3,0.05,0.95,0.9485020220509904,21,77.0,0,79.0,0,75.0,0,81.0,1
4710,max_effective,30,30,1,3,0.05,0.95,0.8828885679586052,12,65.0,1,65.0,1,65.0,1,65.0,1
4711,max_effective,30,30,1,3,0.05,0.95,0.9446546616360086,29,81.0,0,84.0,0,87.0,0,88.0,1
4712,max_effective,30,30,1,3,0.05,0.95,0.9107719226378276,15,77.0,0,81.0,0,84.0,1,82.0,0
4713,max_effective,30,30,1,3,0.05,0.95,0.9419520819514252,15,83.0,0,84.0,1,83.0,0,83.0,0
4714,max_effective,30,30,1,3,0.05,0.95,0.9233141244799018,36,80.0,0,81.0,0,86.0,0,87.0,1
4715,max_effective,30,30,1,3,0.05,0.95,0.9404345671704956,8,62.0,1,62.0,1,62.0,1,62.0,1
4716,max_effective,30,30,1,3,0.05,0.95,0.9430419382418516,26,76.0,0,78.0,0,82.0,0,85.0,1
4717,max_effective,30,30,1,3,0.05,0.95,0.8874046620420095,11,69.0,1,68.0,0,67.0,0,67.0,0
4718,max_effective,30,30,1,3,0.05,0.95,0.9290054947607868,7,63.0,1,63.0,1,63.0,1,62.0,0
4719,max_effective,30,30,1,3,0.05,0.95,0.9417759356281395,48,84.0,0,85.0,0,82.0,0,88.0,1
4720,max_effective,30,30,1,3,0.05,0.95,0.9012583461339202,18,68.0,0,73.0,1,72.0,0,72.0,0
4721,max_effective,30,30,1,3,0.05,0.95,0.8977170645600374,12,70.0,1,70.0,1,70.0,1,70.0,1
4722,max_effective,30,30,1,3,0.05,0.95,0.9374206520395066,24,87.0,1,86.0,0,87.0,1,84.0,0
4723,max_effective,30,30,1,3,0.05,0.95,0.9348205035350609,12,69.0,0,70.0,0,72.0,1,72.0,1
4724,max_effective,30,30,1,3,0.05,0.95,0.8495678891202191,9,79.0,1,78.0,0,75.0,0,79.0,1
4725,max_effective,30,30,1,3,0.05,0.95,0.8834685340080483,21,75.0,0,77.0,0,81.0,0,84.0,1
4726,max_effective,30,30,1,3,0.05,0.95,0.8932517147096785,11,59.0,1,59.0,1,59.0,1,59.0,1
4727,max_effective,30,30,1,3,0.05,0.95,0.9377424086537856,17,84.0,1,84.0,1,80.0,0,79.0,0
4728,max_effective,30,30,1,3,0.05,0.95,0.8957130087891221,30,70.0,0,71.0,0,76.0,0,81.0,1
4729,max_effective,30,30,1,3,0.05,0.95,0.8878102650131828,15,69.0,0,71.0,0,74.0,1,70.0,0
4730,max_effective,30,30,1,3,0.05,0.95,0.9353665170814338,24,75.0,0,76.0,0,77.0,0,84.0,1
4731,max_effective,30,30,1,3,0.05,0.95,0.9471172739711348,37,80.0,0,83.0,0,85.0,1,84.0,0
4732,max_effective,30,30,1,3,0.05,0.95,0.8672449216316457,12,59.0,1,59.0,1,59.0,1,59.0,1
4733,max_effective,30,30,1,3,0.05,0.95,0.9370401388881076,36,80.0,0,80.0,0,84.0,1,83.0,0
4734,max_effective,30,30,1,3,0.05,0.95,0.9120607676721514,24,76.0,0,78.0,0,80.0,0,84.0,1
4735,max_effective,30,30,1,3,0.05,0.95,0.921814405631872,18,86.0,1,86.0,1,84.0,0,82.0,0
4736,max_effective,30,30,1,3,0.05,0.95,0.9404515439456824,12,75.0,0,77.0,1,74.0,0,77.0,1
4737,max_effective,30,30,1,3,0.05,0.95,0.8502134932676304,10,51.0,1,51.0,1,51.0,1,51.0,1
4738,max_effective,30,30,1,3,0.05,0.95,0.941189660929452,45,84.0,0,84.0,0,83.0,0,89.0,1
4739,max_effective,30,30,1,3,0.05,0.95,0.936530043069702,17,83.0,0,85.0,0,88.0,1,87.0,0
4740,max_effective,30,30,1,3,0.05,0.95,0.9440952941360348,18,85.0,0,87.0,0,89.0,0,90.0,1
4741,max_effective,30,30,1,3,0.05,0.95,0.9000504950542912,12,68.0,0,71.0,1,71.0,1,71.0,1
4742,max_effective,30,30,1,3,0.05,0.95,0.8812782249606129,8,79.0,0,79.0,0,76.0,0,81.0,1
4743,max_effective,30,30,1,3,0.05,0.95,0.8978086740639704,18,70.0,0,72.0,0,74.0,0,77.0,1
4744,max_effective,30,30,1,3,0.05,0.95,0.9351993706808592,8,74.0,1,74.0,1,74.0,1,73.0,0
4745,max_effective,30,30,1,3,0.05,0.95,0.9479169175799836,14,76.0,0,80.0,1,79.0,0,77.0,0
4746,max_effective,30,30,1,3,0.05,0.95,0.9303891881456624,33,85.0,0,85.0,0,87.0,1,85.0,0
4747,max_effective,30,30,1,3,0.05,0.95,0.8798221183699917,19,76.0,0,77.0,0,80.0,1,80.0,1
4748,max_effective,30,30,1,3,0.05,0.95,0.909335557688958,18,78.0,0,80.0,0,87.0,1,86.0,0
4749,max_effective,30,30,1,3,0.05,0.95,0.9145120055525549,4,48.0,1,48.0,1,48.0,1,48.0,1
4750,max_effective,30,30,1,3,0.05,0.95,0.887532620862456,35,76.0,0,79.0,0,80.0,0,85.0,1
4751,max_effective,30,30,1,3,0.05,0.95,0.906517304447513,8,70.0,1,70.0,1,70.0,1,70.0,1
4752,max_effective,30,30,1,3,0.05,0.95,0.9428052019003358,24,86.0,0,87.0,0,89.0,0,90.0,1
4753,max_effective,30,30,1,3,0.05,0.95,0.9436375264983524,11,78.0,0,81.0,1,80.0,0,79.0,0
4754,max_effective,30,30,1,3,0.05,0.95,0.9458641071705508,67,82.0,0,84.0,0,86.0,0,89.0,1
4755,max_effective,30,30,1,3,0.05,0.95,0.8345897994675873,10,77.0,0,78.0,1,77.0,0,77.0,0
4756,max_effective,30,30,1,3,0.05,0.95,0.8508470264266478,4,52.0,1,52.0,1,52.0,1,52.0,1
4757,max_effective,30,30,1,3,0.05,0.95,0.9327993386775142,12,71.0,0,72.0,0,73.0,0,74.0,1
4758,max_effective,30,30,1,3,0.05,0.95,0.9174398837913444,15,66.0,0,66.0,0,69.0,1,69.0,1
4759,max_effective,30,30,1,3,0.05,0.95,0.9216531426466124,18,76.0,0,77.0,0,77.0,0,80.0,1
4760,max_effective,30,30,1,3,0.05,0.95,0.7911818757673409,14,82.0,0,82.0,0,84.0,1,83.0,0
4761,max_effective,30,30,1,3,0.05,0.95,0.919025302774486,10,81.0,0,82.0,1,82.0,1,81.0,0
4762,max_effective,30,30,1,3,0.05,0.95,0.946969920678808,9,74.0,0,76.0,0,77.0,1,75.0,0
4763,max_effective,30,30,1,3,0.05,0.95,0.9349059114140488,23,81.0,0,82.0,0,89.0,1,88.0,0
4764,max_effective,30,30,1,3,0.05,0.95,0.925862994102574,24,79.0,0,78.0,0,82.0,0,86.0,1
4765,max_effective,30,30,1,3,0.05,0.95,0.836988590505148,16,65.0,0,69.0,0,70.0,0,72.0,1
4766,max_effective,30,30,1,3,0.05,0.95,0.9062191377470552,12,68.0,0,69.0,0,71.0,0,74.0,1
4767,max_effective,30,30,1,3,0.05,0.95,0.949450183437468,112,84.0,0,85.0,0,89.0,0,90.0,1
4768,max_effective,30,30,1,3,0.05,0.95,0.940766742356756,15,80.0,0,80.0,0,84.0,1,80.0,0
4769,max_effective,30,30,1,3,0.05,0.95,0.9138707123092366,20,79.0,0,81.0,0,85.0,1,85.0,1
4770,max_effective,30,30,1,3,0.05,0.95,0.91978783063217,22,78.0,0,82.0,0,81.0,0,83.0,1
4771,max_effective,30,30,1,3,0.05,0.95,0.9443191926603,15,81.0,0,82.0,0,79.0,0,85.0,1
4772,max_effective,30,30,1,3,0.05,0.95,0.9493101847860472,9,77.0,0,77.0,0,78.0,1,77.0,0
4773,max_effective,30,30,1,3,0.05,0.95,0.9114592213339964,32,83.0,0,84.0,0,88.0,1,87.0,0
4774,max_effective,30,30,1,3,0.05,0.95,0.9349421788280452,28,78.0,0,81.0,0,84.0,0,87.0,1
4775,max_effective,30,30,1,3,0.05,0.95,0.904915611812402,20,72.0,0,73.0,0,79.0,1,79.0,1
4776,max_effective,30,30,1,3,0.05,0.95,0.9447741344965837,21,76.0,0,78.0,0,85.0,0,86.0,1
4777,max_effective,30,30,1,3,0.05,0.95,0.8676050994768986,6,66.0,1,66.0,1,66.0,1,66.0,1
4778,max_effective,30,30,1,3,0.05,0.95,0.9334892494847464,12,77.0,0,79.0,0,79.0,0,82.0,1
4779,max_effective,30,30,1,3,0.05,0.95,0.9469768521633992,14,80.0,1,80.0,1,78.0,0,75.0,0
4780,max_effective,30,30,1,3,0.05,0.95,0.9451662139962768,22,83.0,0,84.0,0,89.0,1,86.0,0
4781,max_effective,30,30,1,3,0.05,0.95,0.9312738651973698,15,81.0,0,82.0,0,85.0,1,85.0,1
4782,max_effective,30,30,1,3,0.05,0.95,0.9470817112439588,18,79.0,1,78.0,0,77.0,0,78.0,0
4783,max_effective,30,30,1,3,0.05,0.95,0.9493073252070836,10,78.0,1,78.0,1,78.0,1,76.0,0
4784,max_effective,30,30,1,3,0.05,0.95,0.9226341413760072,14,72.0,0,75.0,0,76.0,1,75.0,0
4785,max_effective,30,30,1,3,0.05,0.95,0.879843942722998,9,62.0,1,62.0,1,62.0,1,62.0,1
4786,max_effective,30,30,1,3,0.05,0.95,0.940194149723472,59,71.0,0,74.0,0,78.0,0,84.0,1
4787,max_effective,30,30,1,3,0.05,0.95,0.9481856809431288,17,83.0,0,84.0,1,84.0,1,82.0,0
4788,max_effective,30,30,1,3,0.05,0.95,0.9373770230459249,27,74.0,0,76.0,0,82.0,1,81.0,0
4789,max_effective,30,30,1,3,0.05,0.95,0.9448884194191788,42,68.0,0,68.0,0,76.0,0,81.0,1
4790,max_effective,30,30,1,3,0.05,0.95,0.9330442117996792,29,66.0,0,75.0,0,79.0,1,79.0,1
4791,max_effective,30,30,1,3,0.05,0.95,0.881258345479878,13,66.0,1,66.0,1,66.0,1,66.0,1
4792,max_effective,30,30,1,3,0.05,0.95,0.9278392823984066,30,85.0,1,85.0,1,85.0,1,85.0,1
4793,max_effective,30,30,1,3,0.05,0.95,0.9311495118483089,11,74.0,0,74.0,0,76.0,0,78.0,1
4794,max_effective,30,30,1,3,0.05,0.95,0.9417296859911845,18,82.0,0,82.0,0,84.0,1,84.0,1
4795,max_effective,30,30,1,3,0.05,0.95,0.9435756118888254,9,79.0,1,79.0,1,78.0,0,78.0,0
4796,max_effective,30,30,1,3,0.05,0.95,0.9359881430165788,21,80.0,0,80.0,0,82.0,1,81.0,0
4797,max_effective,30,30,1,3,0.05,0.95,0.9376475731588384,11,62.0,1,62.0,1,62.0,1,57.0,0
4798,max_effective,30,30,1,3,0.05,0.95,0.9014253643800524,24,67.0,0,74.0,0,77.0,1,77.0,1
4799,max_effective,30,30,1,3,0.05,0.95,0.944184587097028,17,87.0,1,87.0,1,85.0,0,86.0,0
4800,max_effective,30,30,1,3,0.05,0.95,0.9407522415217732,27,80.0,0,80.0,0,82.0,0,85.0,1
4801,max_effective,30,30,1,3,0.05,0.95,0.918041919088879,20,76.0,0,78.0,0,83.0,1,82.0,0
4802,max_effective,30,30,1,3,0.05,0.95,0.9250365512171984,34,78.0,0,81.0,0,85.0,0,87.0,1
4803,max_effective,30,30,1,3,0.05,0.95,0.9375005244603564,17,75.0,0,77.0,0,81.0,1,78.0,0
4804,max_effective,30,30,1,3,0.05,0.95,0.9399016492846533,10,81.0,1,81.0,1,75.0,0,78.0,0
4805,max_effective,30,30,1,3,0.05,0.95,0.8720867040708499,7,75.0,1,74.0,0,74.0,0,74.0,0
4806,max_effective,30,30,1,3,0.05,0.95,0.947304607270331,38,86.0,1,86.0,1,86.0,1,86.0,1
4807,max_effective,30,30,1,3,0.05,0.95,0.9312123312073044,20,78.0,0,79.0,0,86.0,1,86.0,1
4808,max_effective,30,30,1,3,0.05,0.95,0.9076332366949412,6,58.0,1,58.0,1,58.0,1,58.0,1
4809,max_effective,30,30,1,3,0.05,0.95,0.9150347767796678,27,82.0,0,83.0,0,81.0,0,84.0,1
4810,max_effective,30,30,1,3,0.05,0.95,0.9416984033219392,22,83.0,0,83.0,0,80.0,0,84.0,1
4811,max_effective,30,30,1,3,0.05,0.95,0.9305869625717884,12,76.0,0,76.0,0,79.0,0,80.0,1
4812,max_effective,30,30,1,3,0.05,0.95,0.9179205592037905,9,70.0,1,70.0,1,70.0,1,70.0,1
4813,max_effective,30,30,1,3,0.05,0.95,0.9175358283148852,25,73.0,0,83.0,0,85.0,1,85.0,1
4814,max_effective,30,30,1,3,0.05,0.95,0.9496026743033492,24,83.0,0,84.0,0,88.0,1,88.0,1
4815,max_effective,30,30,1,3,0.05,0.95,0.928959004436372,14,68.0,0,72.0,1,71.0,0,70.0,0
4816,max_effective,30,30,1,3,0.05,0.95,0.9103147143690272,22,69.0,0,72.0,0,77.0,0,78.0,1
4817,max_effective,30,30,1,3,0.05,0.95,0.944927456438432,13,70.0,0,71.0,0,72.0,1,70.0,0
4818,max_effective,30,30,1,3,0.05,0.95,0.9401277635385128,50,80.0,0,81.0,0,84.0,0,87.0,1
4819,max_effective,30,30,1,3,0.05,0.95,0.9444062460148764,21,80.0,0,81.0,0,85.0,0,88.0,1
4820,max_effective,30,30,1,3,0.05,0.95,0.9416682232837528,19,81.0,0,84.0,0,85.0,0,86.0,1
4821,max_effective,30,30,1,3,0.05,0.95,0.9249784274415084,8,76.0,1,75.0,0,72.0,0,71.0,0
4822,max_effective,30,30,1,3,0.05,0.95,0.9463284115329555,25,76.0,0,80.0,0,86.0,1,85.0,0
4823,max_effective,30,30,1,3,0.05,0.95,0.9360827119305798,27,72.0,0,75.0,0,74.0,0,83.0,1
4824,max_effective,30,30,1,3,0.05,0.95,0.9230088333386328,14,72.0,0,73.0,0,75.0,1,71.0,0
4825,max_effective,30,30,1,3,0.05,0.95,0.9409158860042068,28,77.0,0,77.0,0,86.0,1,84.0,0
4826,max_effective,30,30,1,3,0.05,0.95,0.9400450528373476,11,75.0,0,76.0,0,79.0,1,77.0,0
4827,max_effective,30,30,1,3,0.05,0.95,0.9298246905969088,22,86.0,0,86.0,0,89.0,1,88.0,0
4828,max_effective,30,30,1,3,0.05,0.95,0.8860502018530991,15,81.0,0,81.0,0,84.0,1,84.0,1
4829,max_effective,30,30,1,3,0.05,0.95,0.9269874837910432,7,62.0,1,62.0,1,61.0,0,61.0,0
4830,max_effective,30,30,1,3,0.05,0.95,0.907286886995898,21,75.0,0,78.0,0,85.0,1,84.0,0
4831,max_effective,30,30,1,3,0.05,0.95,0.9459120083430655,18,82.0,0,85.0,0,87.0,1,86.0,0
4832,max_effective,30,30,1,3,0.05,0.95,0.8974209415987133,14,83.0,0,84.0,1,83.0,0,83.0,0
4833,max_effective,30,30,1,3,0.05,0.95,0.9289117933802904,26,78.0,0,80.0,0,87.0,1,83.0,0
4834,max_effective,30,30,1,3,0.05,0.95,0.9362847950960742,26,84.0,0,84.0,0,86.0,0,88.0,1
4835,max_effective,30,30,1,3,0.05,0.95,0.8989372367181372,17,75.0,0,78.0,1,77.0,0,76.0,0
4836,max_effective,30,30,1,3,0.05,0.95,0.8584493964139774,18,62.0,1,62.0,1,62.0,1,62.0,1
4837,max_effective,30,30,1,3,0.05,0.95,0.8999570820859526,15,75.0,0,73.0,0,77.0,1,74.0,0
4838,max_effective,30,30,1,3,0.05,0.95,0.9453069823907354,46,79.0,0,80.0,0,85.0,1,83.0,0
4839,max_effective,30,30,1,3,0.05,0.95,0.9349465324282225,12,80.0,0,82.0,1,77.0,0,80.0,0
4840,max_effective,30,30,1,3,0.05,0.95,0.945864426817198,39,80.0,0,81.0,0,82.0,0,87.0,1
4841,max_effective,30,30,1,3,0.05,0.95,0.9378756616767374,10,69.0,0,70.0,1,70.0,1,67.0,0
4842,max_effective,30,30,1,3,0.05,0.95,0.9210282976906594,22,72.0,0,75.0,0,80.0,0,81.0,1
4843,max_effective,30,30,1,3,0.05,0.95,0.9123400923734156,11,75.0,0,76.0,0,83.0,1,81.0,0
4844,max_effective,30,30,1,3,0.05,0.95,0.945524544278416,17,77.0,0,78.0,0,81.0,0,82.0,1
4845,max_effective,30,30,1,3,0.05,0.95,0.9483874788242758,28,76.0,0,79.0,0,80.0,0,81.0,1
4846,max_effective,30,30,1,3,0.05,0.95,0.947698316097581,43,75.0,0,76.0,0,82.0,0,85.0,1
4847,max_effective,30,30,1,3,0.05,0.95,0.929898663241362,9,71.0,0,71.0,0,71.0,0,73.0,1
4848,max_effective,30,30,1,3,0.05,0.95,0.9386128587242004,14,64.0,0,66.0,1,66.0,1,65.0,0
4849,max_effective,30,30,1,3,0.05,0.95,0.8886529857382116,19,67.0,0,71.0,0,77.0,0,78.0,1
4850,max_effective,30,30,1,3,0.05,0.95,0.897116149684806,15,76.0,0,78.0,0,82.0,1,82.0,1
4851,max_effective,30,30,1,3,0.05,0.95,0.9339927378885108,18,64.0,0,72.0,1,72.0,1,71.0,0
4852,max_effective,30,30,1,3,0.05,0.95,0.9283965907015492,41,74.0,0,77.0,0,87.0,0,88.0,1
4853,max_effective,30,30,1,3,0.05,0.95,0.9087293863145444,27,73.0,0,74.0,0,75.0,1,75.0,1
4854,max_effective,30,30,1,3,0.05,0.95,0.7760599635055028,6,63.0,1,63.0,1,63.0,1,63.0,1
4855,max_effective,30,30,1,3,0.05,0.95,0.943351420646081,12,76.0,0,75.0,0,77.0,1,77.0,1
4856,max_effective,30,30,1,3,0.05,0.95,0.9468974550250588,25,83.0,0,84.0,0,88.0,0,90.0,1
4857,max_effective,30,30,1,3,0.05,0.95,0.9486031397454956,58,80.0,0,81.0,0,88.0,0,89.0,1
4858,max_effective,30,30,1,3,0.05,0.95,0.9369238282936292,29,75.0,0,76.0,0,77.0,0,82.0,1
4859,max_effective,30,30,1,3,0.05,0.95,0.9496353012037956,11,81.0,1,80.0,0,74.0,0,73.0,0
4860,max_effective,30,30,1,3,0.05,0.95,0.9200062566914888,10,73.0,0,73.0,0,76.0,1,75.0,0
4861,max_effective,30,30,1,3,0.05,0.95,0.9442510362011516,18,83.0,0,84.0,0,85.0,0,88.0,1
4862,max_effective,30,30,1,3,0.05,0.95,0.949341248118742,10,82.0,0,83.0,1,78.0,0,81.0,0
4863,max_effective,30,30,1,3,0.05,0.95,0.9031398816385828,13,76.0,0,76.0,0,78.0,0,80.0,1
4864,max_effective,30,30,1,3,0.05,0.95,0.9334029613696748,26,80.0,0,80.0,0,85.0,1,85.0,1
4865,max_effective,30,30,1,3,0.05,0.95,0.9419033025242286,44,86.0,0,86.0,0,86.0,0,87.0,1
4866,max_effective,30,30,1,3,0.05,0.95,0.9366194141664036,35,81.0,0,83.0,0,88.0,1,84.0,0
4867,max_effective,30,30,1,3,0.05,0.95,0.9496390555518444,17,81.0,0,82.0,1,77.0,0,81.0,0
4868,max_effective,30,30,1,3,0.05,0.95,0.9336878673678076,28,77.0,0,79.0,0,81.0,0,84.0,1
4869,max_effective,30,30,1,3,0.05,0.95,0.9404757613272128,20,77.0,0,79.0,0,80.0,0,82.0,1
4870,max_effective,30,30,1,3,0.05,0.95,0.9387960918290208,8,79.0,1,77.0,0,75.0,0,73.0,0
4871,max_effective,30,30,1,3,0.05,0.95,0.9422688172163044,34,83.0,0,84.0,1,83.0,0,83.0,0
4872,max_effective,30,30,1,3,0.05,0.95,0.9481963087988096,21,70.0,0,73.0,0,79.0,1,78.0,0
4873,max_effective,30,30,1,3,0.05,0.95,0.928384241064718,25,69.0,0,71.0,0,78.0,1,77.0,0
4874,max_effective,30,30,1,3,0.05,0.95,0.9229666498307374,23,74.0,0,77.0,0,79.0,0,84.0,1
4875,max_effective,30,30,1,3,0.05,0.95,0.9428317120712192,30,81.0,1,81.0,1,80.0,0,80.0,0
4876,max_effective,30,30,1,3,0.05,0.95,0.9200505428465404,7,59.0,1,59.0,1,59.0,1,59.0,1
4877,max_effective,30,30,1,3,0.05,0.95,0.8875934757307592,12,70.0,0,71.0,0,75.0,1,74.0,0
4878,max_effective,30,30,1,3,0.05,0.95,0.89073448089555,12,65.0,1,65.0,1,65.0,1,65.0,1
4879,max_effective,30,30,1,3,0.05,0.95,0.9483874035627478,27,87.0,0,87.0,0,88.0,1,87.0,0
4880,max_effective,30,30,1,3,0.05,0.95,0.9137427141881368,14,73.0,0,73.0,0,78.0,1,72.0,0
4881,max_effective,30,30,1,3,0.05,0.95,0.931378875150572,52,76.0,0,76.0,0,80.0,0,81.0,1
4882,max_effective,30,30,1,3,0.05,0.95,0.930692953583,13,80.0,0,81.0,0,80.0,0,82.0,1
4883,max_effective,30,30,1,3,0.05,0.95,0.9338066645469176,98,85.0,1,84.0,0,85.0,1,84.0,0
4884,max_effective,30,30,1,3,0.05,0.95,0.9354941566590486,11,83.0,0,84.0,0,85.0,1,82.0,0
4885,max_effective,30,30,1,3,0.05,0.95,0.9369908576260054,64,79.0,0,78.0,0,85.0,0,86.0,1
4886,max_effective,30,30,1,3,0.05,0.95,0.9126577724678112,8,65.0,1,65.0,1,65.0,1,65.0,1
4887,max_effective,30,30,1,3,0.05,0.95,0.9430265678752002,27,78.0,0,80.0,0,85.0,1,85.0,1
4888,max_effective,30,30,1,3,0.05,0.95,0.9494816768531312,17,81.0,0,81.0,0,81.0,0,83.0,1
4889,max_effective,30,30,1,3,0.05,0.95,0.9049242522669916,20,83.0,0,83.0,0,85.0,0,86.0,1
4890,max_effective,30,30,1,3,0.05,0.95,0.9363014250253864,16,86.0,0,86.0,0,89.0,1,89.0,1
4891,max_effective,30,30,1,3,0.05,0.95,0.8927856149797142,18,76.0,0,79.0,0,80.0,0,81.0,1
4892,max_effective,30,30,1,3,0.05,0.95,0.9304276374531696,9,79.0,0,80.0,1,79.0,0,76.0,0
4893,max_effective,30,30,1,3,0.05,0.95,0.9471983499314888,12,63.0,1,63.0,1,63.0,1,63.0,1
4894,max_effective,30,30,1,3,0.05,0.95,0.9381543551222442,52,81.0,0,84.0,0,86.0,1,83.0,0
4895,max_effective,30,30,1,3,0.05,0.95,0.9023898566068213,7,62.0,1,62.0,1,62.0,1,62.0,1
4896,max_effective,30,30,1,3,0.05,0.95,0.9292734214443896,17,85.0,0,85.0,0,87.0,1,87.0,1
4897,max_effective,30,30,1,3,0.05,0.95,0.916185329906559,19,72.0,0,79.0,0,78.0,0,80.0,1
4898,max_effective,30,30,1,3,0.05,0.95,0.9411291192242832,26,75.0,0,80.0,0,86.0,0,88.0,1
4899,max_effective,30,30,1,3,0.05,0.95,0.9426664635676892,29,79.0,0,83.0,0,84.0,1,81.0,0
4900,max_effective,30,30,1,3,0.05,0.95,0.9321460859885694,29,78.0,0,80.0,0,86.0,1,86.0,1
4901,max_effective,30,30,1,3,0.05,0.95,0.9016479229955672,20,75.0,0,76.0,0,78.0,1,76.0,0
4902,max_effective,30,30,1,3,0.05,0.95,0.9097581322783046,7,70.0,1,69.0,0,69.0,0,68.0,0
4903,max_effective,30,30,1,3,0.05,0.95,0.8875643188269094,24,78.0,0,79.0,1,76.0,0,78.0,0
4904,max_effective,30,30,1,3,0.05,0.95,0.9006358240212896,23,72.0,0,75.0,0,77.0,0,79.0,1
4905,max_effective,30,30,1,3,0.05,0.95,0.9466409415011554,26,80.0,0,81.0,0,85.0,1,84.0,0
4906,max_effective,30,30,1,3,0.05,0.95,0.9209307922101112,14,76.0,0,78.0,0,79.0,0,80.0,1
4907,max_effective,30,30,1,3,0.05,0.95,0.9261960742047896,18,81.0,1,81.0,1,81.0,1,81.0,1
4908,max_effective,30,30,1,3,0.05,0.95,0.9473537644096744,21,81.0,0,85.0,0,86.0,0,87.0,1
4909,max_effective,30,30,1,3,0.05,0.95,0.9416021780805672,12,67.0,1,67.0,1,67.0,1,67.0,1
4910,max_effective,30,30,1,3,0.05,0.95,0.9178949584271529,30,77.0,0,77.0,0,82.0,0,87.0,1
4911,max_effective,30,30,1,3,0.05,0.95,0.919829341185362,21,78.0,0,77.0,0,79.0,0,85.0,1
4912,max_effective,30,30,1,3,0.05,0.95,0.9304557670997536,15,70.0,0,70.0,0,72.0,1,70.0,0
4913,max_effective,30,30,1,3,0.05,0.95,0.9457726643706672,12,66.0,1,66.0,1,66.0,1,66.0,1
4914,max_effective,30,30,1,3,0.05,0.95,0.9211462247889646,41,82.0,0,82.0,0,87.0,0,88.0,1
4915,max_effective,30,30,1,3,0.05,0.95,0.946969151622438,22,75.0,0,76.0,0,81.0,1,80.0,0
4916,max_effective,30,30,1,3,0.05,0.95,0.9354332919909908,18,81.0,0,83.0,1,78.0,0,81.0,0
4917,max_effective,30,30,1,3,0.05,0.95,0.9489567442189144,41,88.0,0,89.0,0,90.0,1,90.0,1
4918,max_effective,30,30,1,3,0.05,0.95,0.8188125329374841,13,70.0,0,71.0,1,70.0,0,71.0,1
4919,max_effective,30,30,1,3,0.05,0.95,0.8935348111591895,21,85.0,0,85.0,0,89.0,1,88.0,0
4920,max_effective,30,30,1,3,0.05,0.95,0.937426023462014,42,82.0,0,81.0,0,83.0,0,89.0,1
4921,max_effective,30,30,1,3,0.05,0.95,0.9425851648678152,23,85.0,0,85.0,0,88.0,1,85.0,0
4922,max_effective,30,30,1,3,0.05,0.95,0.9003304544229321,40,78.0,0,81.0,0,89.0,1,88.0,0
4923,max_effective,30,30,1,3,0.05,0.95,0.9435141505020964,9,71.0,1,70.0,0,67.0,0,69.0,0
4924,max_effective,30,30,1,3,0.05,0.95,0.9239161134268884,16,79.0,0,80.0,1,79.0,0,79.0,0
4925,max_effective,30,30,1,3,0.05,0.95,0.923138340974206,27,78.0,0,80.0,0,83.0,0,85.0,1
4926,max_effective,30,30,1,3,0.05,0.95,0.9447559265505632,24,85.0,0,87.0,0,89.0,1,88.0,0
4927,max_effective,30,30,1,3,0.05,0.95,0.8953274696943208,17,74.0,0,75.0,0,79.0,0,81.0,1
4928,max_effective,30,30,1,3,0.05,0.95,0.9359125427840412,12,83.0,1,83.0,1,83.0,1,83.0,1
4929,max_effective,30,30,1,3,0.05,0.95,0.9109677629942544,14,81.0,0,83.0,0,87.0,1,87.0,1
4930,max_effective,30,30,1,3,0.05,0.95,0.8322512083552397,17,68.0,0,71.0,1,71.0,1,69.0,0
4931,max_effective,30,30,1,3,0.05,0.95,0.9038018767205984,12,80.0,0,81.0,0,82.0,1,81.0,0
4932,max_effective,30,30,1,3,0.05,0.95,0.9416807923002258,19,74.0,0,75.0,0,78.0,1,78.0,1
4933,max_effective,30,30,1,3,0.05,0.95,0.9292505268636356,18,77.0,0,78.0,0,80.0,1,78.0,0
4934,max_effective,30,30,1,3,0.05,0.95,0.9320357181340204,11,69.0,0,71.0,0,71.0,0,72.0,1
4935,max_effective,30,30,1,3,0.05,0.95,0.9386406650852404,23,77.0,0,80.0,0,89.0,1,89.0,1
4936,max_effective,30,30,1,3,0.05,0.95,0.8997911258135988,23,81.0,0,83.0,1,83.0,1,83.0,1
4937,max_effective,30,30,1,3,0.05,0.95,0.940943327190342,27,81.0,0,82.0,0,86.0,1,83.0,0
4938,max_effective,30,30,1,3,0.05,0.95,0.8547974242967589,23,84.0,0,83.0,0,85.0,1,83.0,0
4939,max_effective,30,30,1,3,0.05,0.95,0.8785563470613575,7,64.0,1,64.0,1,64.0,1,64.0,1
4940,max_effective,30,30,1,3,0.05,0.95,0.9038337184373092,29,78.0,0,82.0,0,87.0,0,88.0,1
4941,max_effective,30,30,1,3,0.05,0.95,0.9292413038726134,9,78.0,0,80.0,1,79.0,0,75.0,0
4942,max_effective,30,30,1,3,0.05,0.95,0.9455193841148752,13,80.0,0,82.0,0,85.0,1,83.0,0
4943,max_effective,30,30,1,3,0.05,0.95,0.9194528829316057,25,71.0,0,71.0,0,78.0,0,81.0,1
4944,max_effective,30,30,1,3,0.05,0.95,0.9142476000560064,24,81.0,0,83.0,0,86.0,1,85.0,0
4945,max_effective,30,30,1,3,0.05,0.95,0.8302898141614093,14,66.0,1,66.0,1,66.0,1,66.0,1
4946,max_effective,30,30,1,3,0.05,0.95,0.9202570753380884,14,66.0,0,68.0,1,68.0,1,66.0,0
4947,max_effective,30,30,1,3,0.05,0.95,0.919381806795769,21,85.0,0,86.0,0,88.0,1,86.0,0
4948,max_effective,30,30,1,3,0.05,0.95,0.9325428715823322,19,83.0,0,83.0,0,84.0,1,83.0,0
4949,max_effective,30,30,1,3,0.05,0.95,0.9182685031628732,11,80.0,1,80.0,1,79.0,0,78.0,0
4950,max_effective,30,30,1,3,0.05,0.95,0.945067235777992,41,80.0,0,82.0,0,88.0,1,88.0,1
4951,max_effective,30,30,1,3,0.05,0.95,0.8437605971713175,8,72.0,0,72.0,0,73.0,1,73.0,1
4952,max_effective,30,30,1,3,0.05,0.95,0.8354657224343198,9,71.0,0,75.0,1,75.0,1,75.0,1
4953,max_effective,30,30,1,3,0.05,0.95,0.9294443423373344,15,69.0,0,72.0,1,72.0,1,72.0,1
4954,max_effective,30,30,1,3,0.05,0.95,0.925018344838632,17,76.0,0,78.0,0,81.0,0,82.0,1
4955,max_effective,30,30,1,3,0.05,0.95,0.9164301513322564,11,67.0,1,67.0,1,67.0,1,67.0,1
4956,max_effective,30,30,1,3,0.05,0.95,0.9445416743174624,7,62.0,1,62.0,1,62.0,1,62.0,1
4957,max_effective,30,30,1,3,0.05,0.95,0.9413110935640894,26,81.0,0,84.0,0,85.0,0,86.0,1
4958,max_effective,30,30,1,3,0.05,0.95,0.8882846232744819,31,72.0,0,70.0,0,73.0,0,78.0,1
4959,max_effective,30,30,1,3,0.05,0.95,0.9282944202426172,14,69.0,0,71.0,0,72.0,0,75.0,1
4960,max_effective,30,30,1,3,0.05,0.95,0.930622397440308,18,79.0,0,82.0,0,85.0,1,83.0,0
4961,max_effective,30,30,1,3,0.05,0.95,0.909729415892872,22,78.0,0,78.0,0,79.0,0,81.0,1
4962,max_effective,30,30,1,3,0.05,0.95,0.941563192534246,35,82.0,0,83.0,0,81.0,0,86.0,1
4963,max_effective,30,30,1,3,0.05,0.95,0.949971684715094,42,76.0,0,79.0,0,85.0,1,85.0,1
4964,max_effective,30,30,1,3,0.05,0.95,0.921209850535773,28,74.0,0,76.0,0,77.0,0,81.0,1
4965,max_effective,30,30,1,3,0.05,0.95,0.935305516187198,22,78.0,0,77.0,0,80.0,1,79.0,0
4966,max_effective,30,30,1,3,0.05,0.95,0.8638873586908523,10,66.0,1,66.0,1,66.0,1,66.0,1
4967,max_effective,30,30,1,3,0.05,0.95,0.9461755041871268,32,71.0,0,79.0,0,83.0,1,82.0,0
4968,max_effective,30,30,1,3,0.05,0.95,0.940457224549069,11,83.0,1,83.0,1,81.0,0,79.0,0
4969,max_effective,30,30,1,3,0.05,0.95,0.9232883669602646,19,76.0,0,78.0,0,85.0,1,83.0,0
4970,max_effective,30,30,1,3,0.05,0.95,0.847669051471631,13,76.0,0,77.0,0,79.0,1,78.0,0
4971,max_effective,30,30,1,3,0.05,0.95,0.9306157153720646,23,82.0,0,85.0,0,89.0,1,89.0,1
4972,max_effective,30,30,1,3,0.05,0.95,0.8905976954160888,11,75.0,0,78.0,1,77.0,0,76.0,0
4973,max_effective,30,30,1,3,0.05,0.95,0.9437975186624024,21,83.0,0,84.0,0,83.0,0,85.0,1
4974,max_effective,30,30,1,3,0.05,0.95,0.7921378337355078,13,68.0,0,70.0,1,70.0,1,70.0,1
4975,max_effective,30,30,1,3,0.05,0.95,0.9449022397941944,31,74.0,0,76.0,0,85.0,0,86.0,1
4976,max_effective,30,30,1,3,0.05,0.95,0.9483176290535974,24,82.0,0,83.0,0,87.0,1,87.0,1
4977,max_effective,30,30,1,3,0.05,0.95,0.929318678945126,11,77.0,1,75.0,0,74.0,0,70.0,0
4978,max_effective,30,30,1,3,0.05,0.95,0.9277043182780432,21,81.0,0,84.0,0,86.0,0,87.0,1
4979,max_effective,30,30,1,3,0.05,0.95,0.9251204970903806,13,72.0,0,70.0,0,71.0,0,74.0,1
4980,max_effective,30,30,1,3,0.05,0.95,0.9320837718169948,15,80.0,0,76.0,0,71.0,0,81.0,1
4981,max_effective,30,30,1,3,0.05,0.95,0.9370461142225002,58,81.0,0,86.0,1,86.0,1,86.0,1
4982,max_effective,30,30,1,3,0.05,0.95,0.9485893750558227,42,81.0,0,82.0,1,82.0,1,82.0,1
4983,max_effective,30,30,1,3,0.05,0.95,0.9365648998160048,50,76.0,0,79.0,0,84.0,1,84.0,1
4984,max_effective,30,30,1,3,0.05,0.95,0.9248148565289984,7,71.0,1,71.0,1,69.0,0,70.0,0
4985,max_effective,30,30,1,3,0.05,0.95,0.909481460971838,29,86.0,0,86.0,0,88.0,1,88.0,1
4986,max_effective,30,30,1,3,0.05,0.95,0.9405895400622452,38,76.0,0,79.0,0,80.0,1,79.0,0
4987,max_effective,30,30,1,3,0.05,0.95,0.9082472206614776,20,73.0,0,74.0,0,82.0,1,79.0,0
4988,max_effective,30,30,1,3,0.05,0.95,0.9093637838384184,41,78.0,0,78.0,0,86.0,1,86.0,1
4989,max_effective,30,30,1,3,0.05,0.95,0.9423623436070606,66,75.0,0,82.0,1,82.0,1,82.0,1
4990,max_effective,30,30,1,3,0.05,0.95,0.9082673190143952,12,76.0,0,80.0,0,81.0,1,81.0,1
4991,max_effective,30,30,1,3,0.05,0.95,0.943383816522124,20,81.0,0,84.0,0,88.0,1,87.0,0
4992,max_effective,30,30,1,3,0.05,0.95,0.9147745511736616,23,64.0,0,65.0,0,68.0,1,68.0,1
4993,max_effective,30,30,1,3,0.05,0.95,0.901126453483803,18,74.0,0,79.0,0,82.0,1,82.0,1
4994,max_effective,30,30,1,3,0.05,0.95,0.948268372644104,15,73.0,0,75.0,1,71.0,0,75.0,1
4995,max_effective,30,30,1,3,0.05,0.95,0.937616810429594,8,65.0,1,65.0,1,65.0,1,65.0,1
4996,max_effective,30,30,1,3,0.05,0.95,0.9187735992327762,44,76.0,0,80.0,0,79.0,0,87.0,1
4997,max_effective,30,30,1,3,0.05,0.95,0.931746338599942,19,83.0,0,85.0,0,88.0,0,89.0,1
4998,max_effective,30,30,1,3,0.05,0.95,0.9117401670088506,18,80.0,0,81.0,0,85.0,0,86.0,1
4999,max_effective,30,30,1,3,0.05,0.95,0.9242116529088492,40,86.0,0,87.0,0,86.0,0,88.0,1
5000,max_effective,30,30,1,3,0.05,0.95,0.9411718876661458,19,83.0,0,83.0,0,89.0,1,86.0,0
5001,max_effective,30,30,1,3,0.05,0.95,0.8933778961733425,16,74.0,0,78.0,0,85.0,1,82.0,0
5002,max_effective,30,30,1,3,0.05,0.95,0.9155645436468952,26,74.0,0,77.0,0,84.0,1,83.0,0
5003,max_effective,30,30,1,3,0.05,0.95,0.9142515557415049,18,74.0,0,77.0,0,81.0,1,80.0,0
5004,max_effective,30,30,1,3,0.05,0.95,0.8715818887120482,13,73.0,0,74.0,1,73.0,0,73.0,0
5005,max_effective,30,30,1,3,0.05,0.95,0.8873799276929916,12,69.0,1,68.0,0,67.0,0,69.0,1
5006,max_effective,30,30,1,3,0.05,0.95,0.9450637827955528,15,68.0,0,73.0,1,73.0,1,73.0,1
5007,max_effective,30,30,1,3,0.05,0.95,0.9259071495924904,44,81.0,0,85.0,0,88.0,1,88.0,1
5008,max_effective,30,30,1,3,0.05,0.95,0.8908191717799716,23,82.0,0,82.0,0,85.0,0,87.0,1
5009,max_effective,30,30,1,3,0.05,0.95,0.9417058088617952,42,70.0,0,76.0,0,83.0,0,86.0,1
5010,max_effective,30,30,1,3,0.05,0.95,0.9436600364821768,8,81.0,0,83.0,1,78.0,0,79.0,0
5011,max_effective,30,30,1,3,0.05,0.95,0.9134994920501855,6,60.0,1,60.0,1,60.0,1,60.0,1
5012,max_effective,30,30,1,3,0.05,0.95,0.947834545680939,36,75.0,0,76.0,0,78.0,0,81.0,1
5013,max_effective,30,30,1,3,0.05,0.95,0.9479758082355034,61,82.0,0,83.0,0,85.0,0,87.0,1
5014,max_effective,30,30,1,3,0.05,0.95,0.865476042206938,12,75.0,0,76.0,1,76.0,1,75.0,0
5015,max_effective,30,30,1,3,0.05,0.95,0.94427323182391,25,80.0,0,83.0,0,89.0,0,90.0,1
5016,max_effective,30,30,1,3,0.05,0.95,0.9316274928441513,24,74.0,0,76.0,0,76.0,0,77.0,1
5017,max_effective,30,30,1,3,0.05,0.95,0.947569055670237,35,78.0,0,83.0,0,86.0,1,80.0,0
5018,max_effective,30,30,1,3,0.05,0.95,0.9020796989518736,36,72.0,1,71.0,0,68.0,0,72.0,1
5019,max_effective,30,30,1,3,0.05,0.95,0.829661389910582,13,66.0,1,65.0,0,66.0,1,66.0,1
5020,max_effective,30,30,1,3,0.05,0.95,0.9190887881336156,34,76.0,0,77.0,0,77.0,0,82.0,1
5021,max_effective,30,30,1,3,0.05,0.95,0.9465156606680928,28,78.0,0,82.0,0,88.0,1,87.0,0
5022,max_effective,30,30,1,3,0.05,0.95,0.9370119562209274,38,75.0,0,76.0,0,79.0,0,85.0,1
5023,max_effective,30,30,1,3,0.05,0.95,0.9394535766297416,24,83.0,0,84.0,0,87.0,1,85.0,0
5024,max_effective,30,30,1,3,0.05,0.95,0.9467223066920102,18,76.0,0,75.0,0,83.0,1,82.0,0
5025,max_effective,30,30,1,3,0.05,0.95,0.8955199181903656,8,54.0,1,54.0,1,54.0,1,54.0,1
5026,max_effective,30,30,1,3,0.05,0.95,0.8738619747168509,7,61.0,1,61.0,1,61.0,1,61.0,1
5027,max_effective,30,30,1,3,0.05,0.95,0.9000307636574812,20,85.0,0,85.0,0,90.0,1,90.0,1
5028,max_effective,30,30,1,3,0.05,0.95,0.863867866146852,12,72.0,0,74.0,1,72.0,0,71.0,0
5029,max_effective,30,30,1,3,0.05,0.95,0.9335328213848344,26,77.0,0,76.0,0,80.0,0,85.0,1
5030,max_effective,30,30,1,3,0.05,0.95,0.939665267726008,25,80.0,0,80.0,0,81.0,1,81.0,1
5031,max_effective,30,30,1,3,0.05,0.95,0.7795802582488406,12,70.0,0,71.0,1,70.0,0,70.0,0
5032,max_effective,30,30,1,3,0.05,0.95,0.9447072662221454,20,82.0,0,83.0,0,81.0,0,85.0,1
5033,max_effective,30,30,1,3,0.05,0.95,0.937711022498552,35,79.0,0,82.0,0,83.0,1,83.0,1
5034,max_effective,30,30,1,3,0.05,0.95,0.8486040527689859,8,72.0,1,72.0,1,72.0,1,72.0,1
5035,max_effective,30,30,1,3,0.05,0.95,0.8820867421621811,9,73.0,1,72.0,0,72.0,0,71.0,0
5036,max_effective,30,30,1,3,0.05,0.95,0.944396047780443,55,80.0,0,80.0,0,87.0,0,88.0,1
5037,max_effective,30,30,1,3,0.05,0.95,0.9497103275016554,8,70.0,1,70.0,1,70.0,1,70.0,1
5038,max_effective,30,30,1,3,0.05,0.95,0.9094393621875296,8,66.0,1,64.0,0,64.0,0,64.0,0
5039,max_effective,30,30,1,3,0.05,0.95,0.9036157222023264,6,59.0,1,59.0,1,59.0,1,59.0,1
5040,max_effective,30,30,1,3,0.05,0.95,0.9471494949306092,16,64.0,0,63.0,0,66.0,1,66.0,1
5041,max_effective,30,30,1,3,0.05,0.95,0.8780383052993724,9,60.0,1,60.0,1,60.0,1,60.0,1
5042,max_effective,30,30,1,3,0.05,0.95,0.892125007581152,11,76.0,0,78.0,1,78.0,1,77.0,0
5043,max_effective,30,30,1,3,0.05,0.95,0.9308968650674468,18,82.0,1,82.0,1,79.0,0,82.0,1
5044,max_effective,30,30,1,3,0.05,0.95,0.9276627299075854,38,73.0,0,75.0,0,75.0,0,79.0,1
5045,max_effective,30,30,1,3,0.05,0.95,0.8970420752013715,19,79.0,0,81.0,0,85.0,1,84.0,0
5046,max_effective,30,30,1,3,0.05,0.95,0.9228251000733748,23,81.0,0,88.0,0,89.0,0,90.0,1
5047,max_effective,30,30,1,3,0.05,0.95,0.9324134691009924,13,75.0,1,75.0,1,70.0,0,73.0,0
5048,max_effective,30,30,1,3,0.05,0.95,0.8872062734800092,8,60.0,1,59.0,0,59.0,0,60.0,1
5049,max_effective,30,30,1,3,0.05,0.95,0.939980141642836,9,78.0,0,80.0,1,78.0,0,79.0,0
5050,max_effective,30,30,1,3,0.05,0.95,0.855360933696071,12,70.0,0,70.0,0,71.0,0,72.0,1
5051,max_effective,30,30,1,3,0.05,0.95,0.8925412599660482,11,78.0,0,80.0,0,84.0,0,85.0,1
5052,max_effective,30,30,1,3,0.05,0.95,0.93835176636922,15,58.0,1,58.0,1,58.0,1,58.0,1
5053,max_effective,30,30,1,3,0.05,0.95,0.8661344527156799,13,65.0,0,67.0,1,67.0,1,67.0,1
5054,max_effective,30,30,1,3,0.05,0.95,0.8572095167256374,9,65.0,1,65.0,1,65.0,1,65.0,1
5055,max_effective,30,30,1,3,0.05,0.95,0.8845160178303613,18,73.0,0,76.0,0,83.0,1,81.0,0
5056,max_effective,30,30,1,3,0.05,0.95,0.932816126549386,47,75.0,0,77.0,0,82.0,0,85.0,1
5057,max_effective,30,30,1,3,0.05,0.95,0.9489163613201272,31,76.0,0,81.0,0,84.0,0,89.0,1
5058,max_effective,30,30,1,3,0.05,0.95,0.9071175480937146,23,80.0,1,79.0,0,75.0,0,73.0,0
5059,max_effective,30,30,1,3,0.05,0.95,0.9477082294101442,61,81.0,1,81.0,1,76.0,0,80.0,0
5060,max_effective,30,30,1,3,0.05,0.95,0.941324643060841,35,71.0,0,76.0,0,84.0,1,83.0,0
5061,max_effective,30,30,1,3,0.05,0.95,0.9183094703923412,12,73.0,0,75.0,1,75.0,1,74.0,0
5062,max_effective,30,30,1,3,0.05,0.95,0.9428224411794552,36,67.0,0,73.0,0,84.0,1,84.0,1
5063,max_effective,30,30,1,3,0.05,0.95,0.9138893565868176,24,71.0,0,74.0,0,78.0,0,80.0,1
5064,max_effective,30,30,1,3,0.05,0.95,0.9228800348793628,27,87.0,0,87.0,0,88.0,1,88.0,1
5065,max_effective,30,30,1,3,0.05,0.95,0.9488641210621206,43,79.0,0,79.0,0,87.0,1,87.0,1
5066,max_effective,30,30,1,3,0.05,0.95,0.9143007362192438,13,82.0,0,83.0,1,82.0,0,80.0,0
5067,max_effective,30,30,1,3,0.05,0.95,0.9071796378836938,12,78.0,0,79.0,1,78.0,0,78.0,0
5068,max_effective,30,30,1,3,0.05,0.95,0.9214368198517424,16,73.0,0,73.0,0,77.0,0,78.0,1
5069,max_effective,30,30,1,3,0.05,0.95,0.9109255641480388,29,69.0,0,70.0,0,71.0,0,75.0,1
5070,max_effective,30,30,1,3,0.05,0.95,0.9102766960875162,25,69.0,0,73.0,0,74.0,0,76.0,1
5071,max_effective,30,30,1,3,0.05,0.95,0.9421826366236968,16,75.0,0,81.0,0,82.0,1,82.0,1
5072,max_effective,30,30,1,3,0.05,0.95,0.9340017381621524,41,69.0,0,68.0,0,77.0,1,75.0,0
5073,max_effective,30,30,1,3,0.05,0.95,0.9343447533508284,8,71.0,1,71.0,1,70.0,0,69.0,0
5074,max_effective,30,30,1,3,0.05,0.95,0.9457264336669676,21,76.0,0,76.0,0,79.0,1,78.0,0
5075,max_effective,30,30,1,3,0.05,0.95,0.9496122953844268,17,76.0,0,79.0,1,76.0,0,79.0,1
5076,max_effective,30,30,1,3,0.05,0.95,0.9358243778984312,23,72.0,0,74.0,0,80.0,0,83.0,1
5077,max_effective,30,30,1,3,0.05,0.95,0.9428458539401076,16,76.0,0,77.0,1,74.0,0,76.0,0
5078,max_effective,30,30,1,3,0.05,0.95,0.9073056652328874,26,80.0,0,83.0,0,85.0,0,87.0,1
5079,max_effective,30,30,1,3,0.05,0.95,0.9296959408094058,29,79.0,0,81.0,0,82.0,1,80.0,0
5080,max_effective,30,30,1,3,0.05,0.95,0.9403098202137894,13,79.0,1,77.0,0,73.0,0,73.0,0
5081,max_effective,30,30,1,3,0.05,0.95,0.9433561306696212,13,73.0,0,75.0,1,75.0,1,74.0,0
5082,max_effective,30,30,1,3,0.05,0.95,0.9488894823165228,57,70.0,0,78.0,0,86.0,0,87.0,1
5083,max_effective,30,30,1,3,0.05,0.95,0.9436976631081602,4,47.0,1,47.0,1,47.0,1,47.0,1
5084,max_effective,30,30,1,3,0.05,0.95,0.9495959143947996,38,77.0,0,77.0,0,84.0,1,81.0,0
5085,max_effective,30,30,1,3,0.05,0.95,0.9476951596620514,28,77.0,0,79.0,0,85.0,0,86.0,1
5086,max_effective,30,30,1,3,0.05,0.95,0.9216892378426982,9,82.0,1,81.0,0,76.0,0,72.0,0
5087,max_effective,30,30,1,3,0.05,0.95,0.929159563222648,70,82.0,0,82.0,0,89.0,0,90.0,1
5088,max_effective,30,30,1,3,0.05,0.95,0.9452668590685848,25,82.0,0,87.0,1,84.0,0,82.0,0
5089,max_effective,30,30,1,3,0.05,0.95,0.919399141032757,18,73.0,0,77.0,0,80.0,1,79.0,0
5090,max_effective,30,30,1,3,0.05,0.95,0.94515407458034,54,75.0,0,83.0,0,84.0,1,83.0,0
5091,max_effective,30,30,1,3,0.05,0.95,0.9228927940834628,11,68.0,1,68.0,1,67.0,0,68.0,1
5092,max_effective,30,30,1,3,0.05,0.95,0.8880909501842968,13,70.0,0,71.0,0,73.0,1,73.0,1
5093,max_effective,30,30,1,3,0.05,0.95,0.9271962366505913,19,69.0,0,76.0,0,78.0,1,78.0,1
5094,max_effective,30,30,1,3,0.05,0.95,0.9381320532359634,18,70.0,0,71.0,0,73.0,1,72.0,0
5095,max_effective,30,30,1,3,0.05,0.95,0.9149466032651452,13,73.0,0,80.0,1,78.0,0,78.0,0
5096,max_effective,30,30,1,3,0.05,0.95,0.80125359507197,8,58.0,1,58.0,1,58.0,1,58.0,1
5097,max_effective,30,30,1,3,0.05,0.95,0.9140843045292268,21,72.0,0,74.0,0,80.0,0,82.0,1
5098,max_effective,30,30,1,3,0.05,0.95,0.9392815099152972,18,76.0,0,78.0,0,82.0,0,85.0,1
5099,max_effective,30,30,1,3,0.05,0.95,0.9442831166382876,11,73.0,0,74.0,1,72.0,0,70.0,0
5100,max_effective,30,30,1,3,0.05,0.95,0.91608748578737,36,82.0,0,84.0,0,86.0,1,86.0,1
5101,max_effective,30,30,1,3,0.05,0.95,0.9477270353803884,10,68.0,1,68.0,1,64.0,0,68.0,1
5102,max_effective,30,30,1,3,0.05,0.95,0.9286338193355322,11,77.0,0,77.0,0,79.0,0,80.0,1
5103,max_effective,30,30,1,3,0.05,0.95,0.9284621107813366,12,69.0,0,73.0,0,70.0,0,75.0,1
5104,max_effective,30,30,1,3,0.05,0.95,0.8041259140724174,13,76.0,1,75.0,0,75.0,0,76.0,1
5105,max_effective,30,30,1,3,0.05,0.95,0.9356940939039532,25,68.0,0,74.0,0,82.0,1,82.0,1
5106,max_effective,30,30,1,3,0.05,0.95,0.9227639956920012,18,80.0,0,83.0,0,85.0,0,89.0,1
5107,max_effective,30,30,1,3,0.05,0.95,0.9361827924879434,21,82.0,0,84.0,0,86.0,0,88.0,1
5108,max_effective,30,30,1,3,0.05,0.95,0.9226543485849852,13,76.0,0,74.0,0,77.0,0,78.0,1
5109,max_effective,30,30,1,3,0.05,0.95,0.9248131859501558,13,76.0,0,77.0,0,80.0,1,78.0,0
5110,max_effective,30,30,1,3,0.05,0.95,0.9129787305851256,7,75.0,1,75.0,1,74.0,0,74.0,0
5111,max_effective,30,30,1,3,0.05,0.95,0.9457462674478888,42,82.0,0,82.0,0,84.0,1,84.0,1
5112,max_effective,30,30,1,3,0.05,0.95,0.90527313774253,8,69.0,1,69.0,1,67.0,0,69.0,1
5113,max_effective,30,30,1,3,0.05,0.95,0.8860311551312843,56,81.0,0,82.0,1,81.0,0,77.0,0
5114,max_effective,30,30,1,3,0.05,0.95,0.936192812540809,13,70.0,1,70.0,1,69.0,0,69.0,0
5115,max_effective,30,30,1,3,0.05,0.95,0.7365898540358812,8,67.0,1,67.0,1,67.0,1,67.0,1
5116,max_effective,30,30,1,3,0.05,0.95,0.8979027290371969,20,67.0,0,67.0,0,72.0,1,71.0,0
5117,max_effective,30,30,1,3,0.05,0.95,0.9487678245730956,10,76.0,1,76.0,1,72.0,0,73.0,0
5118,max_effective,30,30,1,3,0.05,0.95,0.9274235602809888,22,77.0,0,82.0,0,88.0,1,88.0,1
5119,max_effective,30,30,1,3,0.05,0.95,0.9454153835784824,18,79.0,1,78.0,0,75.0,0,74.0,0
5120,max_effective,30,30,1,3,0.05,0.95,0.9212274184865524,18,65.0,0,71.0,1,70.0,0,68.0,0
5121,max_effective,30,30,1,3,0.05,0.95,0.9417832562541611,11,76.0,0,77.0,1,73.0,0,72.0,0
5122,max_effective,30,30,1,3,0.05,0.95,0.94080486109772,11,67.0,0,68.0,1,67.0,0,65.0,0
5123,max_effective,30,30,1,3,0.05,0.95,0.8909850653607183,24,73.0,0,73.0,0,75.0,0,76.0,1
5124,max_effective,30,30,1,3,0.05,0.95,0.9468894833006026,34,85.0,0,86.0,0,89.0,1,89.0,1
5125,max_effective,30,30,1,3,0.05,0.95,0.9065098293615852,6,59.0,1,59.0,1,59.0,1,59.0,1
5126,max_effective,30,30,1,3,0.05,0.95,0.9489734013792264,9,64.0,1,64.0,1,63.0,0,64.0,1
5127,max_effective,30,30,1,3,0.05,0.95,0.9463838902091964,15,75.0,0,75.0,0,77.0,0,81.0,1
5128,max_effective,30,30,1,3,0.05,0.95,0.9061737659559794,12,73.0,0,75.0,1,75.0,1,73.0,0
5129,max_effective,30,30,1,3,0.05,0.95,0.9294103913185736,18,82.0,0,85.0,0,88.0,1,86.0,0
5130,max_effective,30,30,1,3,0.05,0.95,0.90378035822773,11,69.0,1,69.0,1,69.0,1,68.0,0
5131,max_effective,30,30,1,3,0.05,0.95,0.9496063741678628,10,63.0,1,63.0,1,63.0,1,63.0,1
5132,max_effective,30,30,1,3,0.05,0.95,0.9442488936567974,39,82.0,0,84.0,0,88.0,0,89.0,1
5133,max_effective,30,30,1,3,0.05,0.95,0.9428058548465118,15,81.0,0,83.0,1,82.0,0,81.0,0
5134,max_effective,30,30,1,3,0.05,0.95,0.9286163797800534,40,77.0,0,83.0,0,84.0,1,84.0,1
5135,max_effective,30,30,1,3,0.05,0.95,0.9230006104957844,17,79.0,0,80.0,0,82.0,1,79.0,0
5136,max_effective,30,30,1,3,0.05,0.95,0.9292175222370757,25,71.0,0,75.0,0,80.0,1,76.0,0
5137,max_effective,30,30,1,3,0.05,0.95,0.9423162216624884,20,65.0,0,71.0,1,70.0,0,69.0,0
5138,max_effective,30,30,1,3,0.05,0.95,0.9379258931075511,14,78.0,0,81.0,0,84.0,1,84.0,1
5139,max_effective,30,30,1,3,0.05,0.95,0.9436188356186757,39,83.0,0,84.0,0,88.0,1,88.0,1
5140,max_effective,30,30,1,3,0.05,0.95,0.9007407622890516,19,66.0,1,63.0,0,60.0,0,63.0,0
5141,max_effective,30,30,1,3,0.05,0.95,0.9317189130265338,28,86.0,0,87.0,0,89.0,1,89.0,1
5142,max_effective,30,30,1,3,0.05,0.95,0.9324141555477472,33,86.0,0,86.0,0,87.0,1,87.0,1
5143,max_effective,30,30,1,3,0.05,0.95,0.9078371025332492,17,71.0,0,72.0,0,77.0,1,77.0,1
5144,max_effective,30,30,1,3,0.05,0.95,0.9371916206928184,47,76.0,0,77.0,0,82.0,1,78.0,0
5145,max_effective,30,30,1,3,0.05,0.95,0.9402359999373532,21,82.0,0,83.0,0,87.0,1,86.0,0
5146,max_effective,30,30,1,3,0.05,0.95,0.9338563152277388,9,65.0,1,63.0,0,64.0,0,62.0,0
5147,max_effective,30,30,1,3,0.05,0.95,0.9205927009361016,13,68.0,1,66.0,0,65.0,0,68.0,1
5148,max_effective,30,30,1,3,0.05,0.95,0.9305150856206584,39,77.0,0,77.0,0,82.0,1,81.0,0
5149,max_effective,30,30,1,3,0.05,0.95,0.9294827562753598,65,81.0,0,84.0,0,89.0,0,90.0,1
5150,max_effective,30,30,1,3,0.05,0.95,0.9494218205456936,37,80.0,0,84.0,0,86.0,1,86.0,1
5151,max_effective,30,30,1,3,0.05,0.95,0.9350986943080448,14,82.0,0,82.0,0,86.0,1,85.0,0
5152,max_effective,30,30,1,3,0.05,0.95,0.8980252668097946,11,71.0,0,74.0,1,73.0,0,72.0,0
5153,max_effective,30,30,1,3,0.05,0.95,0.9412922202859384,16,78.0,0,82.0,1,80.0,0,79.0,0
5154,max_effective,30,30,1,3,0.05,0.95,0.93820947289567,24,79.0,0,82.0,0,87.0,1,86.0,0
5155,max_effective,30,30,1,3,0.05,0.95,0.9222606144583612,29,70.0,0,75.0,0,85.0,1,84.0,0
5156,max_effective,30,30,1,3,0.05,0.95,0.8982622895021427,11,65.0,1,65.0,1,65.0,1,65.0,1
5157,max_effective,30,30,1,3,0.05,0.95,0.937466413911556,23,74.0,0,77.0,0,84.0,0,85.0,1
5158,max_effective,30,30,1,3,0.05,0.95,0.9238854553197082,7,64.0,1,64.0,1,64.0,1,64.0,1
5159,max_effective,30,30,1,3,0.05,0.95,0.930617366539605,34,74.0,0,75.0,0,82.0,0,85.0,1
5160,max_effective,30,30,1,3,0.05,0.95,0.8825470650666339,20,80.0,0,85.0,1,85.0,1,82.0,0
5161,max_effective,30,30,1,3,0.05,0.95,0.9383930849296118,13,78.0,0,79.0,0,79.0,0,81.0,1
5162,max_effective,30,30,1,3,0.05,0.95,0.9350672295301066,12,71.0,0,72.0,1,70.0,0,70.0,0
5163,max_effective,30,30,1,3,0.05,0.95,0.9453438348947976,73,85.0,0,85.0,0,89.0,1,89.0,1
5164,max_effective,30,30,1,3,0.05,0.95,0.8618184197771369,7,61.0,1,61.0,1,61.0,1,61.0,1
5165,max_effective,30,30,1,3,0.05,0.95,0.917367802287162,25,84.0,0,85.0,1,83.0,0,84.0,0
5166,max_effective,30,30,1,3,0.05,0.95,0.9492674545925333,16,76.0,0,78.0,0,77.0,0,80.0,1
5167,max_effective,30,30,1,3,0.05,0.95,0.9009750210719608,13,73.0,0,75.0,0,80.0,1,77.0,0
5168,max_effective,30,30,1,3,0.05,0.95,0.8609576389195278,5,48.0,1,48.0,1,48.0,1,48.0,1
5169,max_effective,30,30,1,3,0.05,0.95,0.9088801979269931,15,73.0,0,74.0,0,77.0,0,78.0,1
5170,max_effective,30,30,1,3,0.05,0.95,0.9367497447608156,75,80.0,0,82.0,0,87.0,1,84.0,0
5171,max_effective,30,30,1,3,0.05,0.95,0.9282919923306095,10,78.0,0,79.0,1,76.0,0,75.0,0
5172,max_effective,30,30,1,3,0.05,0.95,0.9363065840507376,13,71.0,0,72.0,0,74.0,1,74.0,1
5173,max_effective,30,30,1,3,0.05,0.95,0.9385849539177458,15,76.0,1,76.0,1,70.0,0,76.0,1
5174,max_effective,30,30,1,3,0.05,0.95,0.9178256116934552,9,53.0,1,53.0,1,53.0,1,53.0,1
5175,max_effective,30,30,1,3,0.05,0.95,0.9440920697374644,6,63.0,1,63.0,1,63.0,1,63.0,1
5176,max_effective,30,30,1,3,0.05,0.95,0.9335696326988934,11,75.0,0,76.0,1,74.0,0,74.0,0
5177,max_effective,30,30,1,3,0.05,0.95,0.9329615959296064,14,69.0,0,75.0,1,73.0,0,74.0,0
5178,max_effective,30,30,1,3,0.05,0.95,0.9376731205568124,13,76.0,0,76.0,0,79.0,1,76.0,0
5179,max_effective,30,30,1,3,0.05,0.95,0.9296464037280592,21,82.0,0,83.0,0,89.0,1,89.0,1
5180,max_effective,30,30,1,3,0.05,0.95,0.94615421302674,23,79.0,0,80.0,0,84.0,0,85.0,1
5181,max_effective,30,30,1,3,0.05,0.95,0.9297744794898336,7,78.0,0,78.0,0,79.0,1,78.0,0
5182,max_effective,30,30,1,3,0.05,0.95,0.92299457919197,21,66.0,0,69.0,0,73.0,1,73.0,1
5183,max_effective,30,30,1,3,0.05,0.95,0.9067979879797268,13,72.0,0,76.0,0,81.0,0,82.0,1
5184,max_effective,30,30,1,3,0.05,0.95,0.946487047790548,33,79.0,0,79.0,0,85.0,0,86.0,1
5185,max_effective,30,30,1,3,0.05,0.95,0.9060689493400356,10,82.0,0,82.0,0,83.0,1,83.0,1
5186,max_effective,30,30,1,3,0.05,0.95,0.8984110725192578,27,80.0,0,80.0,0,82.0,1,82.0,1
5187,max_effective,30,30,1,3,0.05,0.95,0.8975922414586146,19,81.0,0,83.0,1,82.0,0,83.0,1
5188,max_effective,30,30,1,3,0.05,0.95,0.9483849206976842,9,76.0,1,75.0,0,72.0,0,68.0,0
5189,max_effective,30,30,1,3,0.05,0.95,0.8942595573853837,15,73.0,1,73.0,1,70.0,0,69.0,0
5190,max_effective,30,30,1,3,0.05,0.95,0.8855083128028123,11,69.0,1,69.0,1,69.0,1,68.0,0
5191,max_effective,30,30,1,3,0.05,0.95,0.9385432132585564,65,69.0,0,77.0,0,86.0,1,85.0,0
5192,max_effective,30,30,1,3,0.05,0.95,0.946797140318526,28,78.0,0,78.0,0,83.0,0,89.0,1
5193,max_effective,30,30,1,3,0.05,0.95,0.94933986607698,17,78.0,0,80.0,0,83.0,0,85.0,1
5194,max_effective,30,30,1,3,0.05,0.95,0.9050832242774114,8,56.0,1,56.0,1,56.0,1,56.0,1
5195,max_effective,30,30,1,3,0.05,0.95,0.9487428857768218,42,71.0,0,74.0,0,81.0,0,86.0,1
5196,max_effective,30,30,1,3,0.05,0.95,0.9492856637231364,36,85.0,0,85.0,0,88.0,1,86.0,0
5197,max_effective,30,30,1,3,0.05,0.95,0.8730951924529433,25,74.0,0,76.0,0,83.0,1,83.0,1
5198,max_effective,30,30,1,3,0.05,0.95,0.9190940571499392,16,78.0,0,78.0,0,79.0,1,79.0,1
5199,max_effective,30,30,1,3,0.05,0.95,0.9268304860519117,18,79.0,0,79.0,0,81.0,1,79.0,0
5200,max_effective,30,30,1,3,0.05,0.95,0.873460759679538,12,68.0,1,68.0,1,68.0,1,68.0,1
5201,max_effective,30,30,1,3,0.05,0.95,0.9328644245647644,8,75.0,1,75.0,1,75.0,1,74.0,0
5202,max_effective,30,30,1,3,0.05,0.95,0.9322716333272864,20,81.0,1,80.0,0,78.0,0,72.0,0
5203,max_effective,30,30,1,3,0.05,0.95,0.934519788725094,35,74.0,0,78.0,0,79.0,1,77.0,0
5204,max_effective,30,30,1,3,0.05,0.95,0.9448379840711488,14,75.0,0,78.0,1,75.0,0,77.0,0
5205,max_effective,30,30,1,3,0.05,0.95,0.9129785508845916,9,57.0,1,57.0,1,57.0,1,57.0,1
5206,max_effective,30,30,1,3,0.05,0.95,0.9404819199232384,17,76.0,0,82.0,1,82.0,1,80.0,0
5207,max_effective,30,30,1,3,0.05,0.95,0.9321148829279392,7,59.0,1,59.0,1,59.0,1,59.0,1
5208,max_effective,30,30,1,3,0.05,0.95,0.8875945414631463,12,77.0,0,77.0,0,77.0,0,79.0,1
5209,max_effective,30,30,1,3,0.05,0.95,0.8442395646745425,6,52.0,1,52.0,1,52.0,1,52.0,1
5210,max_effective,30,30,1,3,0.05,0.95,0.9230219084908186,25,73.0,0,75.0,0,80.0,1,80.0,1
5211,max_effective,30,30,1,3,0.05,0.95,0.9410394102250575,16,84.0,0,85.0,0,88.0,0,90.0,1
5212,max_effective,30,30,1,3,0.05,0.95,0.9387241976880848,16,79.0,0,79.0,0,81.0,1,80.0,0
5213,max_effective,30,30,1,3,0.05,0.95,0.9102200356513864,8,59.0,1,59.0,1,59.0,1,59.0,1
5214,max_effective,30,30,1,3,0.05,0.95,0.9468149712506858,23,80.0,0,80.0,0,86.0,1,85.0,0
5215,max_effective,30,30,1,3,0.05,0.95,0.9346463749878604,51,76.0,0,78.0,0,84.0,0,88.0,1
5216,max_effective,30,30,1,3,0.05,0.95,0.9411213093006872,17,79.0,0,79.0,0,82.0,1,80.0,0
5217,max_effective,30,30,1,3,0.05,0.95,0.9467249364200364,12,71.0,0,75.0,1,73.0,0,74.0,0
5218,max_effective,30,30,1,3,0.05,0.95,0.9399109556659924,10,75.0,0,75.0,0,76.0,1,73.0,0
5219,max_effective,30,30,1,3,0.05,0.95,0.9301343726060892,44,76.0,0,80.0,0,85.0,0,88.0,1
5220,max_effective,30,30,1,3,0.05,0.95,0.832638008020439,6,66.0,1,66.0,1,65.0,0,66.0,1
5221,max_effective,30,30,1,3,0.05,0.95,0.9493147633202133,20,74.0,0,78.0,0,84.0,1,84.0,1
5222,max_effective,30,30,1,3,0.05,0.95,0.9467533654174046,15,76.0,0,80.0,1,77.0,0,78.0,0
5223,max_effective,30,30,1,3,0.05,0.95,0.94706723246719,31,85.0,0,85.0,0,90.0,1,88.0,0
5224,max_effective,30,30,1,3,0.05,0.95,0.9429764842183186,14,85.0,1,85.0,1,85.0,1,83.0,0
5225,max_effective,30,30,1,3,0.05,0.95,0.9398869035482574,82,71.0,0,74.0,0,79.0,1,79.0,1
5226,max_effective,30,30,1,3,0.05,0.95,0.9382928778179064,49,83.0,0,85.0,0,84.0,0,87.0,1
5227,max_effective,30,30,1,3,0.05,0.95,0.912096062533692,25,87.0,0,87.0,0,88.0,1,87.0,0
5228,max_effective,30,30,1,3,0.05,0.95,0.9468103711098832,57,83.0,0,83.0,0,85.0,0,86.0,1
5229,max_effective,30,30,1,3,0.05,0.95,0.9414321119533005,15,77.0,0,78.0,0,78.0,0,85.0,1
5230,max_effective,30,30,1,3,0.05,0.95,0.9297106285917598,15,72.0,1,70.0,0,72.0,1,68.0,0
5231,max_effective,30,30,1,3,0.05,0.95,0.8905945696536115,17,83.0,0,83.0,0,85.0,1,83.0,0
5232,max_effective,30,30,1,3,0.05,0.95,0.9445327534782064,11,81.0,0,84.0,1,78.0,0,80.0,0
5233,max_effective,30,30,1,3,0.05,0.95,0.883893198882043,10,64.0,1,64.0,1,64.0,1,64.0,1
5234,max_effective,30,30,1,3,0.05,0.95,0.9429621451828284,9,66.0,1,66.0,1,66.0,1,66.0,1
5235,max_effective,30,30,1,3,0.05,0.95,0.9375727737080788,19,74.0,0,77.0,0,82.0,1,82.0,1
5236,max_effective,30,30,1,3,0.05,0.95,0.9223959956219444,38,80.0,0,80.0,0,85.0,0,88.0,1
5237,max_effective,30,30,1,3,0.05,0.95,0.8323872871478635,5,56.0,1,56.0,1,56.0,1,56.0,1
5238,max_effective,30,30,1,3,0.05,0.95,0.931100924730671,25,83.0,0,84.0,0,88.0,1,86.0,0
5239,max_effective,30,30,1,3,0.05,0.95,0.8796242608836718,6,53.0,1,53.0,1,53.0,1,53.0,1
5240,max_effective,30,30,1,3,0.05,0.95,0.9397935968022696,12,69.0,0,69.0,0,71.0,0,72.0,1
5241,max_effective,30,30,1,3,0.05,0.95,0.9361060581253974,18,72.0,0,74.0,0,75.0,0,76.0,1
5242,max_effective,30,30,1,3,0.05,0.95,0.9406012942608536,21,77.0,0,79.0,0,80.0,1,79.0,0
5243,max_effective,30,30,1,3,0.05,0.95,0.9249414515714772,14,83.0,0,84.0,0,80.0,0,86.0,1
5244,max_effective,30,30,1,3,0.05,0.95,0.8722695898548907,9,84.0,1,84.0,1,82.0,0,84.0,1
5245,max_effective,30,30,1,3,0.05,0.95,0.9374383165351656,31,78.0,0,82.0,0,86.0,1,83.0,0
5246,max_effective,30,30,1,3,0.05,0.95,0.9427309733556152,39,77.0,0,79.0,0,82.0,1,81.0,0
5247,max_effective,30,30,1,3,0.05,0.95,0.9013413211231704,8,64.0,1,64.0,1,64.0,1,64.0,1
5248,max_effective,30,30,1,3,0.05,0.95,0.9130057683371504,21,82.0,0,83.0,0,85.0,0,87.0,1
5249,max_effective,30,30,1,3,0.05,0.95,0.8984441501237139,15,77.0,0,77.0,0,78.0,1,76.0,0
5250,max_effective,30,30,1,3,0.05,0.95,0.9485796876303436,44,81.0,0,83.0,0,86.0,0,87.0,1
5251,max_effective,30,30,1,3,0.05,0.95,0.9246380536772134,14,79.0,0,83.0,1,81.0,0,77.0,0
5252,max_effective,30,30,1,3,0.05,0.95,0.9495932509070664,20,76.0,1,76.0,1,76.0,1,74.0,0
5253,max_effective,30,30,1,3,0.05,0.95,0.9114543087506688,23,81.0,0,83.0,0,85.0,0,88.0,1
5254,max_effective,30,30,1,3,0.05,0.95,0.9428795124719233,32,85.0,0,87.0,0,88.0,1,88.0,1
5255,max_effective,30,30,1,3,0.05,0.95,0.8870418897564202,10,82.0,1,82.0,1,76.0,0,76.0,0
5256,max_effective,30,30,1,3,0.05,0.95,0.9193690270057404,7,59.0,1,59.0,1,59.0,1,59.0,1
5257,max_effective,30,30,1,3,0.05,0.95,0.9467976488141208,123,80.0,0,81.0,0,83.0,0,86.0,1
5258,max_effective,30,30,1,3,0.05,0.95,0.9443952319706628,16,67.0,0,68.0,0,74.0,1,71.0,0
5259,max_effective,30,30,1,3,0.05,0.95,0.9256820795398416,31,75.0,0,77.0,0,79.0,1,78.0,0
5260,max_effective,30,30,1,3,0.05,0.95,0.9347199344940804,33,81.0,0,83.0,0,88.0,1,88.0,1
5261,max_effective,30,30,1,3,0.05,0.95,0.9120957239808424,14,78.0,0,86.0,0,88.0,1,87.0,0
5262,max_effective,30,30,1,3,0.05,0.95,0.9330237735772188,42,67.0,0,71.0,0,83.0,1,81.0,0
5263,max_effective,30,30,1,3,0.05,0.95,0.9460707134055704,51,84.0,0,84.0,0,88.0,0,90.0,1
5264,max_effective,30,30,1,3,0.05,0.95,0.9136126457756116,13,75.0,0,77.0,1,75.0,0,75.0,0
5265,max_effective,30,30,1,3,0.05,0.95,0.932438907279873,18,70.0,0,71.0,0,75.0,0,77.0,1
5266,max_effective,30,30,1,3,0.05,0.95,0.9252998620778404,12,73.0,0,74.0,0,77.0,1,76.0,0
5267,max_effective,30,30,1,3,0.05,0.95,0.932069653007733,11,80.0,0,81.0,1,78.0,0,79.0,0
5268,max_effective,30,30,1,3,0.05,0.95,0.9367439502223976,66,79.0,0,79.0,0,81.0,0,82.0,1
5269,max_effective,30,30,1,3,0.05,0.95,0.9456048547018544,46,80.0,0,82.0,0,84.0,1,82.0,0
5270,max_effective,30,30,1,3,0.05,0.95,0.9211352699921974,17,76.0,0,76.0,0,77.0,0,80.0,1
5271,max_effective,30,30,1,3,0.05,0.95,0.9281532337217197,40,87.0,0,86.0,0,90.0,1,89.0,0
5272,max_effective,30,30,1,3,0.05,0.95,0.9178609362187348,19,75.0,0,75.0,0,79.0,1,78.0,0
5273,max_effective,30,30,1,3,0.05,0.95,0.9442817752377276,14,71.0,0,77.0,1,73.0,0,76.0,0
5274,max_effective,30,30,1,3,0.05,0.95,0.9494968135318524,38,79.0,0,82.0,0,84.0,1,83.0,0
5275,max_effective,30,30,1,3,0.05,0.95,0.948622480697329,19,84.0,0,85.0,0,84.0,0,87.0,1
5276,max_effective,30,30,1,3,0.05,0.95,0.9466296541542876,10,65.0,1,65.0,1,64.0,0,63.0,0
5277,max_effective,30,30,1,3,0.05,0.95,0.8995784869606336,12,71.0,0,72.0,0,75.0,1,74.0,0
5278,max_effective,30,30,1,3,0.05,0.95,0.9472858693790104,52,81.0,0,84.0,1,81.0,0,83.0,0
5279,max_effective,30,30,1,3,0.05,0.95,0.9029008256805886,11,75.0,1,74.0,0,70.0,0,72.0,0
5280,max_effective,30,30,1,3,0.05,0.95,0.94074910152031,19,85.0,0,86.0,1,84.0,0,85.0,0
5281,max_effective,30,30,1,3,0.05,0.95,0.9482146834896004,35,75.0,0,78.0,0,82.0,0,88.0,1
5282,max_effective,30,30,1,3,0.05,0.95,0.924454185682018,44,77.0,0,81.0,0,84.0,0,87.0,1
5283,max_effective,30,30,1,3,0.05,0.95,0.9260220596763736,41,69.0,0,80.0,0,84.0,1,82.0,0
5284,max_effective,30,30,1,3,0.05,0.95,0.9320681132693828,19,82.0,0,83.0,0,87.0,1,86.0,0
5285,max_effective,30,30,1,3,0.05,0.95,0.9019564567637692,17,78.0,0,81.0,0,87.0,1,83.0,0
5286,max_effective,30,30,1,3,0.05,0.95,0.8724531128300305,49,72.0,0,78.0,0,80.0,0,82.0,1
5287,max_effective,30,30,1,3,0.05,0.95,0.9357450076192722,20,78.0,0,81.0,0,84.0,0,85.0,1
5288,max_effective,30,30,1,3,0.05,0.95,0.9017704444806284,17,69.0,0,72.0,0,78.0,1,76.0,0
5289,max_effective,30,30,1,3,0.05,0.95,0.9423752360991868,15,77.0,0,83.0,1,78.0,0,80.0,0
5290,max_effective,30,30,1,3,0.05,0.95,0.9399299389169492,40,81.0,1,81.0,1,81.0,1,79.0,0
5291,max_effective,30,30,1,3,0.05,0.95,0.9494947582668388,25,74.0,0,76.0,0,79.0,1,76.0,0
5292,max_effective,30,30,1,3,0.05,0.95,0.9135199408731408,10,69.0,0,71.0,0,73.0,1,72.0,0
5293,max_effective,30,30,1,3,0.05,0.95,0.894583708430535,14,69.0,1,69.0,1,69.0,1,69.0,1
5294,max_effective,30,30,1,3,0.05,0.95,0.8427061694438308,18,77.0,0,78.0,0,80.0,1,79.0,0
5295,max_effective,30,30,1,3,0.05,0.95,0.935516551537557,16,66.0,0,70.0,0,71.0,1,70.0,0
5296,max_effective,30,30,1,3,0.05,0.95,0.9280630738609088,8,75.0,0,76.0,1,76.0,1,76.0,1
5297,max_effective,30,30,1,3,0.05,0.95,0.9426949320014144,45,75.0,0,80.0,0,82.0,0,87.0,1
5298,max_effective,30,30,1,3,0.05,0.95,0.9326382495602455,12,83.0,1,83.0,1,81.0,0,81.0,0
5299,max_effective,30,30,1,3,0.05,0.95,0.889256354621911,15,62.0,1,62.0,1,62.0,1,62.0,1
5300,max_effective,30,30,1,3,0.05,0.95,0.8916867425452784,4,55.0,1,55.0,1,55.0,1,55.0,1
5301,max_effective,30,30,1,3,0.05,0.95,0.9193977484916684,23,75.0,0,77.0,0,82.0,0,83.0,1
5302,max_effective,30,30,1,3,0.05,0.95,0.9225700093819575,17,74.0,0,77.0,1,77.0,1,75.0,0
5303,max_effective,30,30,1,3,0.05,0.95,0.907836406185694,10,73.0,0,75.0,1,74.0,0,75.0,1
5304,max_effective,30,30,1,3,0.05,0.95,0.920661566430556,19,73.0,0,74.0,0,80.0,1,78.0,0
5305,max_effective,30,30,1,3,0.05,0.95,0.9456417610979974,17,77.0,0,79.0,1,72.0,0,79.0,1
5306,max_effective,30,30,1,3,0.05,0.95,0.9193206852188132,9,72.0,0,73.0,0,76.0,1,76.0,1
5307,max_effective,30,30,1,3,0.05,0.95,0.936955239458688,31,88.0,0,89.0,1,89.0,1,87.0,0
5308,max_effective,30,30,1,3,0.05,0.95,0.9496705376201736,17,83.0,0,84.0,0,88.0,1,86.0,0
5309,max_effective,30,30,1,3,0.05,0.95,0.9349971943566824,20,75.0,0,76.0,0,81.0,1,79.0,0
5310,max_effective,30,30,1,3,0.05,0.95,0.8993450157214693,10,71.0,0,72.0,1,72.0,1,72.0,1
5311,max_effective,30,30,1,3,0.05,0.95,0.9352955827249466,22,77.0,0,77.0,0,79.0,0,85.0,1
5312,max_effective,30,30,1,3,0.05,0.95,0.947646038110342,26,78.0,0,82.0,0,79.0,0,84.0,1
5313,max_effective,30,30,1,3,0.05,0.95,0.9053722605387988,13,82.0,0,83.0,1,80.0,0,79.0,0
5314,max_effective,30,30,1,3,0.05,0.95,0.949149840913554,31,75.0,0,78.0,0,87.0,1,83.0,0
5315,max_effective,30,30,1,3,0.05,0.95,0.9020868295102832,10,64.0,1,64.0,1,64.0,1,64.0,1
5316,max_effective,30,30,1,3,0.05,0.95,0.9420181487256204,19,80.0,0,79.0,0,83.0,0,87.0,1
5317,max_effective,30,30,1,3,0.05,0.95,0.9170557572534408,35,73.0,0,72.0,0,74.0,1,74.0,1
5318,max_effective,30,30,1,3,0.05,0.95,0.942867847491874,48,84.0,0,85.0,0,86.0,0,87.0,1
5319,max_effective,30,30,1,3,0.05,0.95,0.8560777824776262,13,69.0,0,70.0,1,70.0,1,69.0,0
5320,max_effective,30,30,1,3,0.05,0.95,0.9270384600901757,17,77.0,0,78.0,1,78.0,1,76.0,0
5321,max_effective,30,30,1,3,0.05,0.95,0.9211651771073612,24,65.0,0,71.0,0,74.0,1,74.0,1
5322,max_effective,30,30,1,3,0.05,0.95,0.9414601382244296,41,76.0,0,83.0,0,85.0,1,84.0,0
5323,max_effective,30,30,1,3,0.05,0.95,0.9250810306792014,15,68.0,0,70.0,0,69.0,0,73.0,1
5324,max_effective,30,30,1,3,0.05,0.95,0.9442542808953844,31,70.0,0,75.0,0,83.0,0,85.0,1
5325,max_effective,30,30,1,3,0.05,0.95,0.9423483763881404,12,76.0,0,77.0,1,77.0,1,77.0,1
5326,max_effective,30,30,1,3,0.05,0.95,0.9459226980257388,44,76.0,0,78.0,0,77.0,0,82.0,1
5327,max_effective,30,30,1,3,0.05,0.95,0.9317081594703842,35,79.0,0,81.0,0,84.0,1,84.0,1
5328,max_effective,30,30,1,3,0.05,0.95,0.927084414408441,18,70.0,0,72.0,0,75.0,1,74.0,0
5329,max_effective,30,30,1,3,0.05,0.95,0.9239387986466492,17,70.0,0,77.0,1,72.0,0,68.0,0
5330,max_effective,30,30,1,3,0.05,0.95,0.9414144212698518,25,74.0,0,80.0,0,82.0,0,83.0,1
5331,max_effective,30,30,1,3,0.05,0.95,0.9375533492284154,25,80.0,0,84.0,0,86.0,0,87.0,1
5332,max_effective,30,30,1,3,0.05,0.95,0.9123838047740002,17,69.0,0,71.0,0,77.0,1,75.0,0
5333,max_effective,30,30,1,3,0.05,0.95,0.9307964772483124,15,86.0,0,86.0,0,88.0,0,89.0,1
5334,max_effective,30,30,1,3,0.05,0.95,0.94870726717473,17,81.0,0,81.0,0,82.0,0,86.0,1
5335,max_effective,30,30,1,3,0.05,0.95,0.9110214264005536,18,82.0,0,82.0,0,81.0,0,83.0,1
5336,max_effective,30,30,1,3,0.05,0.95,0.9308255561576034,40,76.0,0,77.0,0,84.0,1,82.0,0
5337,max_effective,30,30,1,3,0.05,0.95,0.9387171717208946,17,86.0,0,87.0,0,88.0,1,85.0,0
5338,max_effective,30,30,1,3,0.05,0.95,0.948658561984115,26,76.0,0,82.0,0,84.0,1,83.0,0
5339,max_effective,30,30,1,3,0.05,0.95,0.917632438209828,29,85.0,0,84.0,0,83.0,0,86.0,1
5340,max_effective,30,30,1,3,0.05,0.95,0.9446258542577918,14,86.0,0,86.0,0,88.0,1,87.0,0
5341,max_effective,30,30,1,3,0.05,0.95,0.870154447964864,11,74.0,0,75.0,0,77.0,1,76.0,0
5342,max_effective,30,30,1,3,0.05,0.95,0.944157001574098,41,80.0,0,83.0,0,86.0,0,90.0,1
5343,max_effective,30,30,1,3,0.05,0.95,0.9297139825924928,28,80.0,0,83.0,0,86.0,1,84.0,0
5344,max_effective,30,30,1,3,0.05,0.95,0.9472275569649998,29,86.0,0,86.0,0,87.0,0,88.0,1
5345,max_effective,30,30,1,3,0.05,0.95,0.9349078166172604,11,71.0,0,73.0,1,73.0,1,73.0,1
5346,max_effective,30,30,1,3,0.05,0.95,0.941790040735341,10,62.0,1,62.0,1,62.0,1,62.0,1
5347,max_effective,30,30,1,3,0.05,0.95,0.9011784933664544,15,63.0,0,64.0,1,64.0,1,64.0,1
5348,max_effective,30,30,1,3,0.05,0.95,0.8431542983962546,12,83.0,0,83.0,0,85.0,1,83.0,0
5349,max_effective,30,30,1,3,0.05,0.95,0.9495322359958012,30,76.0,0,77.0,0,85.0,1,85.0,1
5350,max_effective,30,30,1,3,0.05,0.95,0.944304296071258,33,87.0,0,87.0,0,90.0,1,88.0,0
5351,max_effective,30,30,1,3,0.05,0.95,0.9159888859311502,27,78.0,0,81.0,1,77.0,0,79.0,0
5352,max_effective,30,30,1,3,0.05,0.95,0.9426847204585233,16,79.0,1,78.0,0,79.0,1,77.0,0
5353,max_effective,30,30,1,3,0.05,0.95,0.9233897122075464,22,86.0,0,87.0,0,88.0,1,88.0,1
5354,max_effective,30,30,1,3,0.05,0.95,0.9481517585862148,41,88.0,0,88.0,0,90.0,1,90.0,1
5355,max_effective,30,30,1,3,0.05,0.95,0.9446538379971626,28,79.0,0,80.0,0,87.0,1,86.0,0
5356,max_effective,30,30,1,3,0.05,0.95,0.9328070130436914,49,80.0,0,80.0,0,84.0,0,85.0,1
5357,max_effective,30,30,1,3,0.05,0.95,0.938471806809454,17,83.0,0,84.0,0,84.0,0,88.0,1
5358,max_effective,30,30,1,3,0.05,0.95,0.8649546386004722,12,66.0,1,66.0,1,66.0,1,66.0,1
5359,max_effective,30,30,1,3,0.05,0.95,0.9489967034744224,28,75.0,0,76.0,0,81.0,1,81.0,1
5360,max_effective,30,30,1,3,0.05,0.95,0.9444084966467664,18,78.0,0,80.0,0,86.0,1,84.0,0
5361,max_effective,30,30,1,3,0.05,0.95,0.9314493919674206,11,72.0,0,72.0,0,70.0,0,75.0,1
5362,max_effective,30,30,1,3,0.05,0.95,0.9156052202062552,17,81.0,0,81.0,0,87.0,1,83.0,0
5363,max_effective,30,30,1,3,0.05,0.95,0.8977246002323779,16,75.0,0,74.0,0,79.0,1,78.0,0
5364,max_effective,30,30,1,3,0.05,0.95,0.9455422750073598,20,80.0,0,81.0,0,80.0,0,83.0,1
5365,max_effective,30,30,1,3,0.05,0.95,0.9442231084622206,30,79.0,0,81.0,0,84.0,1,84.0,1
5366,max_effective,30,30,1,3,0.05,0.95,0.9382784750724888,15,77.0,0,78.0,1,75.0,0,74.0,0
5367,max_effective,30,30,1,3,0.05,0.95,0.9489553834239268,32,82.0,0,85.0,0,88.0,1,87.0,0
5368,max_effective,30,30,1,3,0.05,0.95,0.9257702600288596,8,65.0,1,65.0,1,65.0,1,64.0,0
5369,max_effective,30,30,1,3,0.05,0.95,0.8786989928710055,4,51.0,1,51.0,1,51.0,1,51.0,1
5370,max_effective,30,30,1,3,0.05,0.95,0.9315297793524996,17,85.0,0,85.0,0,86.0,0,89.0,1
5371,max_effective,30,30,1,3,0.05,0.95,0.9125801334539204,10,81.0,1,81.0,1,78.0,0,78.0,0
5372,max_effective,30,30,1,3,0.05,0.95,0.891741052904654,14,65.0,1,65.0,1,65.0,1,65.0,1
5373,max_effective,30,30,1,3,0.05,0.95,0.9354353468526022,59,82.0,0,81.0,0,84.0,1,84.0,1
5374,max_effective,30,30,1,3,0.05,0.95,0.9341120535570684,26,83.0,0,86.0,0,87.0,1,85.0,0
5375,max_effective,30,30,1,3,0.05,0.95,0.9028497017575672,11,80.0,0,81.0,0,83.0,1,81.0,0
5376,max_effective,30,30,1,3,0.05,0.95,0.9314420496292884,45,86.0,0,86.0,0,88.0,0,90.0,1
5377,max_effective,30,30,1,3,0.05,0.95,0.9101755618474188,12,76.0,0,77.0,1,77.0,1,76.0,0
5378,max_effective,30,30,1,3,0.05,0.95,0.9415545895882252,11,76.0,1,76.0,1,74.0,0,72.0,0
5379,max_effective,30,30,1,3,0.05,0.95,0.9138433212257072,15,81.0,0,80.0,0,81.0,0,83.0,1
5380,max_effective,30,30,1,3,0.05,0.95,0.9370360303118904,36,75.0,0,78.0,0,81.0,1,74.0,0
5381,max_effective,30,30,1,3,0.05,0.95,0.9163083063447556,18,80.0,0,82.0,0,85.0,1,83.0,0
5382,max_effective,30,30,1,3,0.05,0.95,0.9316947207705044,19,83.0,0,84.0,0,85.0,1,85.0,1
5383,max_effective,30,30,1,3,0.05,0.95,0.94952478835476,65,76.0,0,79.0,0,86.0,0,87.0,1
5384,max_effective,30,30,1,3,0.05,0.95,0.93696119053968,15,75.0,0,76.0,0,79.0,1,77.0,0
5385,max_effective,30,30,1,3,0.05,0.95,0.9143081313455614,10,77.0,0,78.0,1,74.0,0,77.0,0
5386,max_effective,30,30,1,3,0.05,0.95,0.9383177952425772,7,68.0,1,65.0,0,65.0,0,62.0,0
5387,max_effective,30,30,1,3,0.05,0.95,0.933423631767866,23,79.0,1,78.0,0,76.0,0,79.0,1
5388,max_effective,30,30,1,3,0.05,0.95,0.9382567596723134,15,81.0,0,80.0,0,82.0,1,80.0,0
5389,max_effective,30,30,1,3,0.05,0.95,0.93809686254333,15,74.0,0,76.0,0,81.0,0,84.0,1
5390,max_effective,30,30,1,3,0.05,0.95,0.935916346289734,32,82.0,0,83.0,0,88.0,1,86.0,0
5391,max_effective,30,30,1,3,0.05,0.95,0.9188514900765662,10,69.0,1,68.0,0,66.0,0,69.0,1
5392,max_effective,30,30,1,3,0.05,0.95,0.9251417515653984,10,63.0,1,63.0,1,63.0,1,63.0,1
5393,max_effective,30,30,1,3,0.05,0.95,0.9286460888509176,63,81.0,0,81.0,0,83.0,0,87.0,1
5394,max_effective,30,30,1,3,0.05,0.95,0.9214888586839908,11,70.0,1,70.0,1,70.0,1,70.0,1
5395,max_effective,30,30,1,3,0.05,0.95,0.923118168364455,29,84.0,1,84.0,1,84.0,1,82.0,0
5396,max_effective,30,30,1,3,0.05,0.95,0.9247820613602848,20,72.0,0,72.0,0,73.0,0,79.0,1
5397,max_effective,30,30,1,3,0.05,0.95,0.8962878276564635,13,66.0,0,68.0,1,68.0,1,68.0,1
5398,max_effective,30,30,1,3,0.05,0.95,0.9357176750719638,17,77.0,0,80.0,0,83.0,0,84.0,1
5399,max_effective,30,30,1,3,0.05,0.95,0.9450364308819128,93,71.0,0,73.0,0,80.0,0,85.0,1
5400,max_effective,30,30,1,3,0.05,0.95,0.9365529230851304,39,78.0,0,78.0,0,82.0,0,85.0,1
5401,max_effective,30,30,1,3,0.05,0.95,0.9420403373835692,14,82.0,0,83.0,1,83.0,1,80.0,0
5402,max_effective,30,30,1,3,0.05,0.95,0.9260078749978232,20,68.0,0,74.0,1,73.0,0,74.0,1
5403,max_effective,30,30,1,3,0.05,0.95,0.9427724817219332,24,83.0,0,85.0,0,88.0,0,89.0,1
5404,max_effective,30,30,1,3,0.05,0.95,0.9441752859526495,26,81.0,0,83.0,0,86.0,1,86.0,1
5405,max_effective,30,30,1,3,0.05,0.95,0.9444133933507144,28,80.0,0,81.0,0,85.0,0,86.0,1
5406,max_effective,30,30,1,3,0.05,0.95,0.9391275788918604,28,76.0,0,76.0,0,77.0,0,80.0,1
5407,max_effective,30,30,1,3,0.05,0.95,0.8746694719737812,12,76.0,0,80.0,0,81.0,1,80.0,0
5408,max_effective,30,30,1,3,0.05,0.95,0.94711861598103,26,83.0,0,84.0,0,86.0,0,88.0,1
5409,max_effective,30,30,1,3,0.05,0.95,0.900924330346938,34,64.0,0,68.0,0,69.0,1,69.0,1
5410,max_effective,30,30,1,3,0.05,0.95,0.8905166138756153,14,66.0,1,66.0,1,66.0,1,66.0,1
5411,max_effective,30,30,1,3,0.05,0.95,0.9460866189371784,30,77.0,0,78.0,0,89.0,1,88.0,0
5412,max_effective,30,30,1,3,0.05,0.95,0.9485429112250492,18,66.0,0,67.0,0,70.0,1,69.0,0
5413,max_effective,30,30,1,3,0.05,0.95,0.9005887601664407,8,61.0,1,61.0,1,61.0,1,61.0,1
5414,max_effective,30,30,1,3,0.05,0.95,0.9493764042184378,11,68.0,1,68.0,1,67.0,0,67.0,0
5415,max_effective,30,30,1,3,0.05,0.95,0.933995604389654,9,75.0,1,75.0,1,72.0,0,73.0,0
5416,max_effective,30,30,1,3,0.05,0.95,0.9034278206024502,13,73.0,0,77.0,0,79.0,1,77.0,0
5417,max_effective,30,30,1,3,0.05,0.95,0.9440626692877898,21,83.0,1,83.0,1,82.0,0,79.0,0
5418,max_effective,30,30,1,3,0.05,0.95,0.8784347632118003,5,56.0,1,56.0,1,56.0,1,56.0,1
5419,max_effective,30,30,1,3,0.05,0.95,0.9479655335571398,10,81.0,0,83.0,1,73.0,0,79.0,0
5420,max_effective,30,30,1,3,0.05,0.95,0.9238295625224024,44,72.0,0,75.0,0,75.0,0,78.0,1
5421,max_effective,30,30,1,3,0.05,0.95,0.9273627355710424,14,74.0,0,74.0,0,76.0,0,79.0,1
5422,max_effective,30,30,1,3,0.05,0.95,0.8932456915004637,29,76.0,0,77.0,0,78.0,0,79.0,1
5423,max_effective,30,30,1,3,0.05,0.95,0.9423230355016446,36,76.0,0,76.0,0,82.0,0,85.0,1
5424,max_effective,30,30,1,3,0.05,0.95,0.924863341614298,20,83.0,1,82.0,0,80.0,0,80.0,0
5425,max_effective,30,30,1,3,0.05,0.95,0.9051232404099128,15,70.0,0,72.0,1,72.0,1,71.0,0
5426,max_effective,30,30,1,3,0.05,0.95,0.9401399441174982,14,65.0,1,65.0,1,65.0,1,65.0,1
5427,max_effective,30,30,1,3,0.05,0.95,0.9406886272941056,100,80.0,0,81.0,0,84.0,1,83.0,0
5428,max_effective,30,30,1,3,0.05,0.95,0.918394402536037,23,80.0,0,82.0,0,83.0,0,84.0,1
5429,max_effective,30,30,1,3,0.05,0.95,0.92466775601586,38,68.0,0,70.0,0,75.0,0,76.0,1
5430,max_effective,30,30,1,3,0.05,0.95,0.9459350488357838,52,74.0,0,76.0,0,87.0,1,84.0,0
5431,max_effective,30,30,1,3,0.05,0.95,0.9353270562944906,39,81.0,0,81.0,0,85.0,0,88.0,1
5432,max_effective,30,30,1,3,0.05,0.95,0.9251545568027668,66,78.0,0,80.0,0,88.0,1,87.0,0
5433,max_effective,30,30,1,3,0.05,0.95,0.9409624433813868,24,82.0,0,82.0,0,89.0,1,88.0,0
5434,max_effective,30,30,1,3,0.05,0.95,0.9336448459298792,14,84.0,0,85.0,1,83.0,0,80.0,0
5435,max_effective,30,30,1,3,0.05,0.95,0.8881978292593241,8,70.0,1,70.0,1,69.0,0,69.0,0
5436,max_effective,30,30,1,3,0.05,0.95,0.9497961508538332,32,83.0,0,84.0,0,88.0,1,87.0,0
5437,max_effective,30,30,1,3,0.05,0.95,0.9388989220781108,33,68.0,0,73.0,0,80.0,0,84.0,1
5438,max_effective,30,30,1,3,0.05,0.95,0.8730011607597615,6,47.0,1,47.0,1,47.0,1,46.0,0
5439,max_effective,30,30,1,3,0.05,0.95,0.9078515285922952,9,67.0,0,68.0,1,68.0,1,66.0,0
5440,max_effective,30,30,1,3,0.05,0.95,0.8955335000159154,9,71.0,0,72.0,1,72.0,1,71.0,0
5441,max_effective,30,30,1,3,0.05,0.95,0.9433728055848316,59,77.0,0,81.0,0,90.0,1,87.0,0
5442,max_effective,30,30,1,3,0.05,0.95,0.9065338141802174,10,69.0,1,69.0,1,69.0,1,68.0,0
5443,max_effective,30,30,1,3,0.05,0.95,0.9141160501864068,15,74.0,0,77.0,0,80.0,1,80.0,1
5444,max_effective,30,30,1,3,0.05,0.95,0.9428123292941069,27,76.0,0,81.0,0,89.0,1,87.0,0
5445,max_effective,30,30,1,3,0.05,0.95,0.945670095283446,32,87.0,0,89.0,1,88.0,0,85.0,0
5446,max_effective,30,30,1,3,0.05,0.95,0.9214701903581644,11,81.0,0,81.0,0,85.0,1,85.0,1
5447,max_effective,30,30,1,3,0.05,0.95,0.9130305707324629,14,68.0,0,72.0,1,72.0,1,71.0,0
5448,max_effective,30,30,1,3,0.05,0.95,0.8429094982476534,17,86.0,1,86.0,1,86.0,1,86.0,1
5449,max_effective,30,30,1,3,0.05,0.95,0.8692320133380517,19,80.0,0,80.0,0,82.0,0,84.0,1
5450,max_effective,30,30,1,3,0.05,0.95,0.8963186914386213,7,50.0,1,50.0,1,50.0,1,50.0,1
5451,max_effective,30,30,1,3,0.05,0.95,0.9441457213296738,123,74.0,0,77.0,0,80.0,0,84.0,1
5452,max_effective,30,30,1,3,0.05,0.95,0.9432963249225912,28,75.0,0,81.0,1,80.0,0,80.0,0
5453,max_effective,30,30,1,3,0.05,0.95,0.9359022596040658,15,80.0,0,82.0,0,83.0,0,84.0,1
5454,max_effective,30,30,1,3,0.05,0.95,0.9270346938064692,14,80.0,0,81.0,1,80.0,0,78.0,0
5455,max_effective,30,30,1,3,0.05,0.95,0.911937231788213,33,80.0,0,81.0,0,83.0,1,82.0,0
5456,max_effective,30,30,1,3,0.05,0.95,0.918495253726848,29,78.0,0,82.0,0,85.0,0,86.0,1
5457,max_effective,30,30,1,3,0.05,0.95,0.9111535560994172,19,77.0,0,78.0,1,75.0,0,76.0,0
5458,max_effective,30,30,1,3,0.05,0.95,0.8851770574819988,16,76.0,0,78.0,0,78.0,0,80.0,1
5459,max_effective,30,30,1,3,0.05,0.95,0.903848687283062,35,72.0,0,74.0,0,78.0,0,82.0,1
5460,max_effective,30,30,1,3,0.05,0.95,0.9279335605997596,15,83.0,1,83.0,1,82.0,0,83.0,1
5461,max_effective,30,30,1,3,0.05,0.95,0.9429056498057736,22,83.0,0,85.0,0,87.0,1,85.0,0
5462,max_effective,30,30,1,3,0.05,0.95,0.9162465392682722,25,76.0,0,80.0,0,81.0,1,81.0,1
5463,max_effective,30,30,1,3,0.05,0.95,0.935333395948232,35,73.0,0,76.0,0,84.0,1,84.0,1
5464,max_effective,30,30,1,3,0.05,0.95,0.9468578157132632,17,79.0,0,80.0,0,82.0,0,85.0,1
5465,max_effective,30,30,1,3,0.05,0.95,0.936539919803102,10,68.0,0,68.0,0,71.0,1,71.0,1
5466,max_effective,30,30,1,3,0.05,0.95,0.93543206902988,7,66.0,1,66.0,1,66.0,1,65.0,0
5467,max_effective,30,30,1,3,0.05,0.95,0.915283387825468,21,70.0,0,72.0,0,75.0,1,73.0,0
5468,max_effective,30,30,1,3,0.05,0.95,0.9425376755270491,15,79.0,0,82.0,0,82.0,0,87.0,1
5469,max_effective,30,30,1,3,0.05,0.95,0.9422689349221126,31,84.0,0,84.0,0,84.0,0,87.0,1
5470,max_effective,30,30,1,3,0.05,0.95,0.9234836405024376,24,77.0,0,80.0,0,85.0,1,84.0,0
5471,max_effective,30,30,1,3,0.05,0.95,0.9181862132418742,29,75.0,0,76.0,0,84.0,0,85.0,1
5472,max_effective,30,30,1,3,0.05,0.95,0.916375541475864,27,73.0,0,75.0,0,82.0,0,84.0,1
5473,max_effective,30,30,1,3,0.05,0.95,0.8694151654033752,11,71.0,0,71.0,0,70.0,0,73.0,1
5474,max_effective,30,30,1,3,0.05,0.95,0.9221499243246892,33,79.0,0,81.0,0,82.0,0,83.0,1
5475,max_effective,30,30,1,3,0.05,0.95,0.9142518230300908,37,80.0,0,84.0,0,85.0,1,85.0,1
5476,max_effective,30,30,1,3,0.05,0.95,0.9179955667925882,21,76.0,0,78.0,0,79.0,0,84.0,1
5477,max_effective,30,30,1,3,0.05,0.95,0.9231322265323936,12,77.0,0,80.0,1,78.0,0,77.0,0
5478,max_effective,30,30,1,3,0.05,0.95,0.9221305707196854,15,78.0,1,77.0,0,74.0,0,78.0,1
5479,max_effective,30,30,1,3,0.05,0.95,0.8515774860785013,7,65.0,1,65.0,1,65.0,1,65.0,1
5480,max_effective,30,30,1,3,0.05,0.95,0.935639500905768,30,85.0,0,85.0,0,88.0,1,88.0,1
5481,max_effective,30,30,1,3,0.05,0.95,0.9232049305606452,13,74.0,0,76.0,0,77.0,0,78.0,1
5482,max_effective,30,30,1,3,0.05,0.95,0.924627411536716,9,68.0,0,69.0,0,70.0,1,70.0,1
5483,max_effective,30,30,1,3,0.05,0.95,0.9428074325658272,12,82.0,0,83.0,1,80.0,0,80.0,0
5484,max_effective,30,30,1,3,0.05,0.95,0.9134059765748646,13,65.0,1,65.0,1,65.0,1,65.0,1
5485,max_effective,30,30,1,3,0.05,0.95,0.9398551204110726,20,70.0,0,74.0,0,76.0,0,77.0,1
5486,max_effective,30,30,1,3,0.05,0.95,0.937929689338574,77,76.0,0,77.0,0,88.0,1,88.0,1
5487,max_effective,30,30,1,3,0.05,0.95,0.9117952797233492,14,74.0,1,72.0,0,73.0,0,72.0,0
5488,max_effective,30,30,1,3,0.05,0.95,0.9235103375938142,12,75.0,0,77.0,1,76.0,0,75.0,0
5489,max_effective,30,30,1,3,0.05,0.95,0.9495525482832264,33,77.0,0,83.0,0,87.0,1,87.0,1
5490,max_effective,30,30,1,3,0.05,0.95,0.9478088387778908,10,79.0,0,80.0,0,79.0,0,81.0,1
5491,max_effective,30,30,1,3,0.05,0.95,0.8690975440715945,8,65.0,1,65.0,1,65.0,1,65.0,1
5492,max_effective,30,30,1,3,0.05,0.95,0.9499651798269249,61,88.0,0,88.0,0,89.0,1,89.0,1
5493,max_effective,30,30,1,3,0.05,0.95,0.9356081275494378,14,75.0,0,78.0,0,81.0,0,82.0,1
5494,max_effective,30,30,1,3,0.05,0.95,0.9406235409734492,23,79.0,0,80.0,0,85.0,0,87.0,1
5495,max_effective,30,30,1,3,0.05,0.95,0.8448663459664518,15,68.0,0,70.0,0,71.0,0,73.0,1
5496,max_effective,30,30,1,3,0.05,0.95,0.9480440448037798,15,81.0,0,81.0,0,85.0,0,87.0,1
5497,max_effective,30,30,1,3,0.05,0.95,0.9330072110402756,4,54.0,1,54.0,1,54.0,1,54.0,1
5498,max_effective,30,30,1,3,0.05,0.95,0.9407095129926312,43,86.0,0,88.0,0,90.0,1,89.0,0
5499,max_effective,30,30,1,3,0.05,0.95,0.940494850783501,26,86.0,0,86.0,0,90.0,1,89.0,0
5500,max_effective,30,30,1,3,0.05,0.95,0.9385480346107696,18,73.0,0,74.0,0,76.0,0,81.0,1
5501,max_effective,30,30,1,3,0.05,0.95,0.9481334437689456,25,79.0,0,81.0,0,89.0,1,88.0,0
5502,max_effective,30,30,1,3,0.05,0.95,0.9236998176286694,18,76.0,1,75.0,0,71.0,0,71.0,0
5503,max_effective,30,30,1,3,0.05,0.95,0.8939336343640151,29,66.0,0,70.0,0,74.0,0,76.0,1
5504,max_effective,30,30,1,3,0.05,0.95,0.9046362218824604,4,43.0,1,43.0,1,43.0,1,43.0,1
5505,max_effective,30,30,1,3,0.05,0.95,0.9494091055553991,18,86.0,0,86.0,0,86.0,0,90.0,1
5506,max_effective,30,30,1,3,0.05,0.95,0.948092739017686,12,76.0,0,79.0,1,78.0,0,78.0,0
5507,max_effective,30,30,1,3,0.05,0.95,0.93536215926689,12,86.0,1,86.0,1,83.0,0,83.0,0
5508,max_effective,30,30,1,3,0.05,0.95,0.9153875901455264,18,78.0,0,79.0,1,76.0,0,78.0,0
5509,max_effective,30,30,1,3,0.05,0.95,0.946055879290689,25,70.0,0,70.0,0,71.0,1,70.0,0
5510,max_effective,30,30,1,3,0.05,0.95,0.9387501285341792,24,78.0,0,79.0,0,85.0,0,86.0,1
5511,max_effective,30,30,1,3,0.05,0.95,0.8721604145849319,25,79.0,0,81.0,0,82.0,0,83.0,1
5512,max_effective,30,30,1,3,0.05,0.95,0.9392003739685412,26,78.0,0,81.0,0,80.0,0,82.0,1
5513,max_effective,30,30,1,3,0.05,0.95,0.9255432652676564,25,79.0,0,81.0,0,85.0,1,85.0,1
5514,max_effective,30,30,1,3,0.05,0.95,0.902970534325928,40,76.0,0,77.0,0,83.0,1,80.0,0
5515,max_effective,30,30,1,3,0.05,0.95,0.9049844804672416,12,68.0,1,68.0,1,67.0,0,68.0,1
5516,max_effective,30,30,1,3,0.05,0.95,0.917171315281708,14,76.0,0,78.0,0,85.0,1,83.0,0
5517,max_effective,30,30,1,3,0.05,0.95,0.940633979478556,37,77.0,0,81.0,0,86.0,0,89.0,1
5518,max_effective,30,30,1,3,0.05,0.95,0.8938670029526625,28,85.0,0,85.0,0,86.0,0,87.0,1
5519,max_effective,30,30,1,3,0.05,0.95,0.9410231393096944,39,82.0,0,82.0,0,86.0,0,90.0,1
5520,max_effective,30,30,1,3,0.05,0.95,0.92238919821278,34,78.0,0,79.0,0,83.0,1,83.0,1
5521,max_effective,30,30,1,3,0.05,0.95,0.9436083928779518,17,83.0,0,84.0,0,84.0,0,86.0,1
5522,max_effective,30,30,1,3,0.05,0.95,0.9409947665030388,46,73.0,0,74.0,0,81.0,0,83.0,1
5523,max_effective,30,30,1,3,0.05,0.95,0.9167837527561872,10,71.0,1,71.0,1,71.0,1,71.0,1
5524,max_effective,30,30,1,3,0.05,0.95,0.8740302072606986,9,84.0,1,84.0,1,83.0,0,82.0,0
5525,max_effective,30,30,1,3,0.05,0.95,0.9371214152303896,37,83.0,0,83.0,0,80.0,0,86.0,1
5526,max_effective,30,30,1,3,0.05,0.95,0.9402605963183368,35,86.0,0,87.0,0,90.0,1,89.0,0
5527,max_effective,30,30,1,3,0.05,0.95,0.9451937702988376,104,82.0,0,85.0,0,87.0,1,85.0,0
5528,max_effective,30,30,1,3,0.05,0.95,0.93953556372432,27,83.0,0,84.0,0,85.0,0,87.0,1
5529,max_effective,30,30,1,3,0.05,0.95,0.943881606920784,25,82.0,0,84.0,0,86.0,1,84.0,0
5530,max_effective,30,30,1,3,0.05,0.95,0.9017083507117848,24,71.0,0,75.0,0,77.0,0,81.0,1
5531,max_effective,30,30,1,3,0.05,0.95,0.9426041196703276,20,73.0,0,79.0,0,80.0,1,79.0,0
5532,max_effective,30,30,1,3,0.05,0.95,0.9440986615097392,49,83.0,0,85.0,0,88.0,1,87.0,0
5533,max_effective,30,30,1,3,0.05,0.95,0.8522546472082908,8,64.0,1,64.0,1,64.0,1,64.0,1
5534,max_effective,30,30,1,3,0.05,0.95,0.9479077869029676,15,75.0,0,76.0,0,80.0,1,79.0,0
5535,max_effective,30,30,1,3,0.05,0.95,0.8937959839623746,15,76.0,0,77.0,1,77.0,1,76.0,0
5536,max_effective,30,30,1,3,0.05,0.95,0.9409494390740288,12,79.0,0,80.0,1,75.0,0,77.0,0
5537,max_effective,30,30,1,3,0.05,0.95,0.9356603307119188,18,81.0,0,81.0,0,81.0,0,82.0,1
5538,max_effective,30,30,1,3,0.05,0.95,0.9327941991116117,13,72.0,0,77.0,0,74.0,0,78.0,1
5539,max_effective,30,30,1,3,0.05,0.95,0.9334848647954128,29,78.0,1,77.0,0,75.0,0,74.0,0
5540,max_effective,30,30,1,3,0.05,0.95,0.9402669960046404,19,86.0,1,86.0,1,86.0,1,83.0,0
5541,max_effective,30,30,1,3,0.05,0.95,0.9431904606186268,12,64.0,0,65.0,0,66.0,0,68.0,1
5542,max_effective,30,30,1,3,0.05,0.95,0.949521025402123,27,80.0,0,84.0,1,83.0,0,83.0,0
5543,max_effective,30,30,1,3,0.05,0.95,0.9167081904186338,23,77.0,0,81.0,0,84.0,1,82.0,0
5544,max_effective,30,30,1,3,0.05,0.95,0.9467578501697448,11,73.0,0,75.0,0,76.0,1,75.0,0
5545,max_effective,30,30,1,3,0.05,0.95,0.896339361110498,16,68.0,0,69.0,0,72.0,1,70.0,0
5546,max_effective,30,30,1,3,0.05,0.95,0.936347665300672,28,75.0,0,75.0,0,81.0,1,81.0,1
5547,max_effective,30,30,1,3,0.05,0.95,0.8718926397648458,23,79.0,0,81.0,0,84.0,1,83.0,0
5548,max_effective,30,30,1,3,0.05,0.95,0.8438698210392895,20,79.0,0,80.0,0,80.0,0,83.0,1
5549,max_effective,30,30,1,3,0.05,0.95,0.9402048817902238,46,82.0,0,82.0,0,85.0,0,86.0,1
5550,max_effective,30,30,1,3,0.05,0.95,0.9238466973482102,7,72.0,1,71.0,0,70.0,0,69.0,0
5551,max_effective,30,30,1,3,0.05,0.95,0.9103388531030866,15,82.0,0,83.0,0,88.0,1,86.0,0
5552,max_effective,30,30,1,3,0.05,0.95,0.9200857612101352,30,75.0,0,76.0,0,75.0,0,82.0,1
5553,max_effective,30,30,1,3,0.05,0.95,0.9284289860638684,26,66.0,0,71.0,0,78.0,0,81.0,1
5554,max_effective,30,30,1,3,0.05,0.95,0.9397494602621282,18,85.0,0,86.0,1,86.0,1,85.0,0
5555,max_effective,30,30,1,3,0.05,0.95,0.9209396399166444,16,88.0,0,87.0,0,90.0,1,90.0,1
5556,max_effective,30,30,1,3,0.05,0.95,0.910371416774115,35,73.0,0,77.0,0,80.0,0,82.0,1
5557,max_effective,30,30,1,3,0.05,0.95,0.9399914865206545,21,75.0,0,78.0,0,73.0,0,80.0,1
5558,max_effective,30,30,1,3,0.05,0.95,0.948768318828545,25,71.0,0,75.0,0,86.0,1,85.0,0
5559,max_effective,30,30,1,3,0.05,0.95,0.9222499831583738,19,82.0,0,82.0,0,83.0,0,84.0,1
5560,max_effective,30,30,1,3,0.05,0.95,0.8479058558978639,6,58.0,1,58.0,1,58.0,1,58.0,1
5561,max_effective,30,30,1,3,0.05,0.95,0.9184242771627265,15,67.0,1,67.0,1,67.0,1,67.0,1
5562,max_effective,30,30,1,3,0.05,0.95,0.9391303813499408,32,78.0,0,81.0,0,83.0,0,84.0,1
5563,max_effective,30,30,1,3,0.05,0.95,0.913804570730614,14,78.0,0,80.0,0,81.0,1,81.0,1
5564,max_effective,30,30,1,3,0.05,0.95,0.9441789655266176,72,73.0,0,77.0,0,86.0,0,88.0,1
5565,max_effective,30,30,1,3,0.05,0.95,0.946937606042121,7,62.0,1,62.0,1,62.0,1,61.0,0
5566,max_effective,30,30,1,3,0.05,0.95,0.9035372020084136,24,78.0,0,79.0,0,86.0,1,86.0,1
5567,max_effective,30,30,1,3,0.05,0.95,0.9179989263643624,33,84.0,1,83.0,0,80.0,0,82.0,0
5568,max_effective,30,30,1,3,0.05,0.95,0.9140417408053964,11,73.0,0,75.0,1,74.0,0,75.0,1
5569,max_effective,30,30,1,3,0.05,0.95,0.9448979486466228,13,79.0,0,79.0,0,85.0,0,87.0,1
5570,max_effective,30,30,1,3,0.05,0.95,0.8636255822987877,17,69.0,0,71.0,0,72.0,1,72.0,1
5571,max_effective,30,30,1,3,0.05,0.95,0.8194253994100091,7,57.0,1,57.0,1,57.0,1,57.0,1
5572,max_effective,30,30,1,3,0.05,0.95,0.9476798303343648,25,78.0,0,79.0,0,83.0,1,83.0,1
5573,max_effective,30,30,1,3,0.05,0.95,0.936163294083466,39,77.0,0,79.0,0,83.0,0,86.0,1
5574,max_effective,30,30,1,3,0.05,0.95,0.933267350510426,9,58.0,1,58.0,1,58.0,1,58.0,1
5575,max_effective,30,30,1,3,0.05,0.95,0.9274006371047486,49,76.0,0,78.0,0,81.0,1,81.0,1
5576,max_effective,30,30,1,3,0.05,0.95,0.942861632600938,17,81.0,0,83.0,0,80.0,0,85.0,1
5577,max_effective,30,30,1,3,0.05,0.95,0.9199172104012272,26,85.0,0,87.0,0,88.0,0,89.0,1
5578,max_effective,30,30,1,3,0.05,0.95,0.949776601545715,21,79.0,0,82.0,1,80.0,0,77.0,0
5579,max_effective,30,30,1,3,0.05,0.95,0.9314372642232488,12,71.0,0,75.0,1,74.0,0,71.0,0
5580,max_effective,30,30,1,3,0.05,0.95,0.9345933817574884,20,77.0,0,77.0,0,81.0,0,86.0,1
5581,max_effective,30,30,1,3,0.05,0.95,0.8899235397245505,19,65.0,1,65.0,1,65.0,1,65.0,1
5582,max_effective,30,30,1,3,0.05,0.95,0.9376163275715106,32,89.0,0,89.0,0,89.0,0,90.0,1
5583,max_effective,30,30,1,3,0.05,0.95,0.9125000991292312,16,70.0,0,71.0,0,78.0,1,74.0,0
5584,max_effective,30,30,1,3,0.05,0.95,0.9307331836316995,51,81.0,0,81.0,0,83.0,1,81.0,0
5585,max_effective,30,30,1,3,0.05,0.95,0.9357455104310818,21,78.0,0,79.0,0,82.0,0,83.0,1
5586,max_effective,30,30,1,3,0.05,0.95,0.8558493435114697,14,78.0,0,81.0,1,81.0,1,80.0,0
5587,max_effective,30,30,1,3,0.05,0.95,0.936827291234433,16,75.0,0,77.0,1,75.0,0,77.0,1
5588,max_effective,30,30,1,3,0.05,0.95,0.899537049940926,15,78.0,0,82.0,0,87.0,0,88.0,1
5589,max_effective,30,30,1,3,0.05,0.95,0.9464431114686525,26,81.0,0,83.0,0,83.0,0,84.0,1
5590,max_effective,30,30,1,3,0.05,0.95,0.9174227253178932,17,78.0,0,79.0,0,82.0,1,80.0,0
5591,max_effective,30,30,1,3,0.05,0.95,0.928803027627631,10,72.0,0,72.0,0,74.0,1,74.0,1
5592,max_effective,30,30,1,3,0.05,0.95,0.9385101885012636,13,73.0,0,75.0,0,76.0,1,75.0,0
5593,max_effective,30,30,1,3,0.05,0.95,0.9482403492172334,11,82.0,1,82.0,1,80.0,0,79.0,0
5594,max_effective,30,30,1,3,0.05,0.95,0.9205449092530348,13,76.0,1,76.0,1,72.0,0,75.0,0
5595,max_effective,30,30,1,3,0.05,0.95,0.945611776316354,48,70.0,0,74.0,0,84.0,1,84.0,1
5596,max_effective,30,30,1,3,0.05,0.95,0.8855710524978035,23,83.0,0,83.0,0,85.0,1,85.0,1
5597,max_effective,30,30,1,3,0.05,0.95,0.9151736349494478,22,80.0,0,82.0,0,86.0,1,85.0,0
5598,max_effective,30,30,1,3,0.05,0.95,0.9403606191480228,29,71.0,0,78.0,0,87.0,0,88.0,1
5599,max_effective,30,30,1,3,0.05,0.95,0.9473918799901137,40,84.0,1,82.0,0,77.0,0,83.0,0
5600,max_effective,30,30,1,3,0.05,0.95,0.8832761870261681,9,59.0,1,59.0,1,59.0,1,59.0,1
5601,max_effective,30,30,1,3,0.05,0.95,0.8843638811417581,9,69.0,0,70.0,0,69.0,0,71.0,1
5602,max_effective,30,30,1,3,0.05,0.95,0.912735241893984,23,83.0,0,83.0,0,86.0,1,85.0,0
5603,max_effective,30,30,1,3,0.05,0.95,0.9369719994779244,35,82.0,0,87.0,0,86.0,0,89.0,1
5604,max_effective,30,30,1,3,0.05,0.95,0.9136374425361354,7,55.0,1,55.0,1,55.0,1,55.0,1
5605,max_effective,30,30,1,3,0.05,0.95,0.9409702970390806,18,77.0,0,80.0,0,79.0,0,85.0,1
5606,max_effective,30,30,1,3,0.05,0.95,0.9080424540138036,9,73.0,1,72.0,0,73.0,1,70.0,0
5607,max_effective,30,30,1,3,0.05,0.95,0.927625873823386,21,79.0,0,82.0,0,84.0,1,83.0,0
5608,max_effective,30,30,1,3,0.05,0.95,0.9491870279020204,31,77.0,0,78.0,0,79.0,0,84.0,1
5609,max_effective,30,30,1,3,0.05,0.95,0.8597656633077359,8,57.0,1,57.0,1,57.0,1,57.0,1
5610,max_effective,30,30,1,3,0.05,0.95,0.8896941307016278,10,66.0,1,66.0,1,66.0,1,66.0,1
5611,max_effective,30,30,1,3,0.05,0.95,0.9160973117004384,14,77.0,0,78.0,0,83.0,1,82.0,0
5612,max_effective,30,30,1,3,0.05,0.95,0.898987782865162,32,62.0,0,69.0,0,74.0,0,82.0,1
5613,max_effective,30,30,1,3,0.05,0.95,0.933984031449764,14,82.0,0,84.0,0,86.0,1,81.0,0
5614,max_effective,30,30,1,3,0.05,0.95,0.9401026153480524,31,84.0,0,83.0,0,85.0,0,87.0,1
5615,max_effective,30,30,1,3,0.05,0.95,0.9321705409171396,20,87.0,0,88.0,0,89.0,1,89.0,1
5616,max_effective,30,30,1,3,0.05,0.95,0.9369772446125686,56,78.0,0,83.0,0,85.0,1,84.0,0
5617,max_effective,30,30,1,3,0.05,0.95,0.9053222101658512,19,86.0,0,87.0,0,87.0,0,88.0,1
5618,max_effective,30,30,1,3,0.05,0.95,0.9475184291544388,71,88.0,1,88.0,1,86.0,0,88.0,1
5619,max_effective,30,30,1,3,0.05,0.95,0.8438905904304143,17,70.0,0,71.0,0,74.0,1,74.0,1
5620,max_effective,30,30,1,3,0.05,0.95,0.933337952155454,24,72.0,0,75.0,0,79.0,1,77.0,0
5621,max_effective,30,30,1,3,0.05,0.95,0.9020443118546496,11,72.0,0,74.0,1,72.0,0,72.0,0
5622,max_effective,30,30,1,3,0.05,0.95,0.8952856590517819,14,86.0,1,85.0,0,85.0,0,80.0,0
5623,max_effective,30,30,1,3,0.05,0.95,0.932565639335592,34,79.0,0,80.0,0,83.0,0,84.0,1
5624,max_effective,30,30,1,3,0.05,0.95,0.9415715689753436,8,69.0,1,69.0,1,69.0,1,69.0,1
5625,max_effective,30,30,1,3,0.05,0.95,0.9174217762752358,6,64.0,1,64.0,1,64.0,1,63.0,0
5626,max_effective,30,30,1,3,0.05,0.95,0.9122711252346282,55,74.0,0,75.0,0,83.0,1,81.0,0
5627,max_effective,30,30,1,3,0.05,0.95,0.9234583159903198,27,79.0,0,82.0,0,82.0,0,87.0,1
5628,max_effective,30,30,1,3,0.05,0.95,0.9364863700425304,17,80.0,0,81.0,0,79.0,0,86.0,1
5629,max_effective,30,30,1,3,0.05,0.95,0.866830954665444,11,71.0,0,73.0,1,70.0,0,70.0,0
5630,max_effective,30,30,1,3,0.05,0.95,0.9345349115244266,23,76.0,0,78.0,0,82.0,0,84.0,1
5631,max_effective,30,30,1,3,0.05,0.95,0.9350511268846692,21,70.0,0,71.0,0,79.0,1,79.0,1
5632,max_effective,30,30,1,3,0.05,0.95,0.8660623481241834,12,73.0,0,75.0,0,79.0,0,80.0,1
5633,max_effective,30,30,1,3,0.05,0.95,0.9434065751729656,11,81.0,1,81.0,1,77.0,0,80.0,0
5634,max_effective,30,30,1,3,0.05,0.95,0.9224483240152288,8,73.0,1,73.0,1,70.0,0,71.0,0
5635,max_effective,30,30,1,3,0.05,0.95,0.9416818180923294,10,70.0,1,70.0,1,67.0,0,69.0,0
5636,max_effective,30,30,1,3,0.05,0.95,0.9364253055157884,36,66.0,0,73.0,0,82.0,0,83.0,1
5637,max_effective,30,30,1,3,0.05,0.95,0.8829650595270252,7,64.0,1,64.0,1,64.0,1,63.0,0
5638,max_effective,30,30,1,3,0.05,0.95,0.9488089627720112,13,61.0,1,61.0,1,61.0,1,61.0,1
5639,max_effective,30,30,1,3,0.05,0.95,0.9336532721205476,28,80.0,0,82.0,0,85.0,0,86.0,1
5640,max_effective,30,30,1,3,0.05,0.95,0.8280054040622878,25,77.0,0,83.0,1,83.0,1,82.0,0
5641,max_effective,30,30,1,3,0.05,0.95,0.9496455876812322,10,87.0,0,88.0,1,81.0,0,82.0,0
5642,max_effective,30,30,1,3,0.05,0.95,0.9449936723988004,20,60.0,0,68.0,1,68.0,1,67.0,0
5643,max_effective,30,30,1,3,0.05,0.95,0.9384833294342798,12,77.0,0,77.0,0,79.0,0,81.0,1
5644,max_effective,30,30,1,3,0.05,0.95,0.9433835333725726,16,74.0,0,76.0,0,77.0,0,78.0,1
5645,max_effective,30,30,1,3,0.05,0.95,0.9294316013426284,23,77.0,0,78.0,0,81.0,1,80.0,0
5646,max_effective,30,30,1,3,0.05,0.95,0.9495039343079078,81,84.0,0,84.0,0,86.0,1,84.0,0
5647,max_effective,30,30,1,3,0.05,0.95,0.8376397178381043,13,69.0,0,69.0,0,68.0,0,71.0,1
5648,max_effective,30,30,1,3,0.05,0.95,0.9379047677932296,23,74.0,0,80.0,0,85.0,0,90.0,1
5649,max_effective,30,30,1,3,0.05,0.95,0.9389118406539972,24,70.0,0,77.0,0,81.0,1,81.0,1
5650,max_effective,30,30,1,3,0.05,0.95,0.9373261643435952,21,77.0,0,81.0,0,85.0,0,86.0,1
5651,max_effective,30,30,1,3,0.05,0.95,0.9459216818335454,20,79.0,0,78.0,0,85.0,1,81.0,0
5652,max_effective,30,30,1,3,0.05,0.95,0.9248672036551208,65,82.0,0,82.0,0,81.0,0,84.0,1
5653,max_effective,30,30,1,3,0.05,0.95,0.9447433821592612,26,82.0,0,86.0,0,86.0,0,87.0,1
5654,max_effective,30,30,1,3,0.05,0.95,0.945228270085382,22,82.0,0,85.0,0,90.0,1,88.0,0
5655,max_effective,30,30,1,3,0.05,0.95,0.9222582839915066,60,82.0,0,82.0,0,84.0,1,83.0,0
5656,max_effective,30,30,1,3,0.05,0.95,0.8457855435149266,12,81.0,0,82.0,1,81.0,0,82.0,1
5657,max_effective,30,30,1,3,0.05,0.95,0.9384558635130724,14,80.0,0,83.0,1,78.0,0,80.0,0
5658,max_effective,30,30,1,3,0.05,0.95,0.9265654693075912,39,70.0,0,74.0,1,73.0,0,71.0,0
5659,max_effective,30,30,1,3,0.05,0.95,0.8627883860452088,8,67.0,1,67.0,1,67.0,1,67.0,1
5660,max_effective,30,30,1,3,0.05,0.95,0.9437446126382903,13,78.0,0,82.0,1,77.0,0,80.0,0
5661,max_effective,30,30,1,3,0.05,0.95,0.8976608753570945,25,78.0,0,79.0,0,83.0,1,83.0,1
5662,max_effective,30,30,1,3,0.05,0.95,0.9250194257550248,26,76.0,0,76.0,0,79.0,0,80.0,1
5663,max_effective,30,30,1,3,0.05,0.95,0.9343290715168926,55,78.0,0,80.0,0,85.0,0,86.0,1
5664,max_effective,30,30,1,3,0.05,0.95,0.923492966714744,11,67.0,0,69.0,1,69.0,1,69.0,1
5665,max_effective,30,30,1,3,0.05,0.95,0.8747376205331514,9,56.0,1,56.0,1,56.0,1,56.0,1
5666,max_effective,30,30,1,3,0.05,0.95,0.945099134076542,50,76.0,0,81.0,0,86.0,0,87.0,1
5667,max_effective,30,30,1,3,0.05,0.95,0.9332504365845564,22,72.0,0,75.0,0,82.0,0,84.0,1
5668,max_effective,30,30,1,3,0.05,0.95,0.8944194507609182,19,79.0,0,82.0,0,84.0,0,85.0,1
5669,max_effective,30,30,1,3,0.05,0.95,0.9444520559845068,6,66.0,1,66.0,1,66.0,1,65.0,0
5670,max_effective,30,30,1,3,0.05,0.95,0.9264527946812348,21,79.0,0,83.0,0,84.0,0,86.0,1
5671,max_effective,30,30,1,3,0.05,0.95,0.93169139575021,16,81.0,0,81.0,0,85.0,0,86.0,1
5672,max_effective,30,30,1,3,0.05,0.95,0.9164715463217212,24,73.0,0,75.0,0,77.0,0,78.0,1
5673,max_effective,30,30,1,3,0.05,0.95,0.9195746597945776,27,67.0,0,76.0,0,83.0,0,84.0,1
5674,max_effective,30,30,1,3,0.05,0.95,0.9023673530786478,9,49.0,1,49.0,1,49.0,1,49.0,1
5675,max_effective,30,30,1,3,0.05,0.95,0.8960270185713892,36,66.0,0,67.0,0,69.0,0,77.0,1
5676,max_effective,30,30,1,3,0.05,0.95,0.9444757194201396,56,73.0,0,76.0,0,87.0,0,88.0,1
5677,max_effective,30,30,1,3,0.05,0.95,0.9499194365525652,23,69.0,0,73.0,1,72.0,0,70.0,0
5678,max_effective,30,30,1,3,0.05,0.95,0.9104152470024918,13,63.0,1,63.0,1,63.0,1,63.0,1
5679,max_effective,30,30,1,3,0.05,0.95,0.9045233977495296,12,76.0,0,80.0,1,79.0,0,80.0,1
5680,max_effective,30,30,1,3,0.05,0.95,0.8853971732663862,6,75.0,1,75.0,1,74.0,0,74.0,0
5681,max_effective,30,30,1,3,0.05,0.95,0.911923337609188,23,77.0,0,80.0,1,79.0,0,80.0,1
5682,max_effective,30,30,1,3,0.05,0.95,0.9488820739286412,9,70.0,1,70.0,1,69.0,0,68.0,0
5683,max_effective,30,30,1,3,0.05,0.95,0.934179326385245,31,80.0,1,80.0,1,76.0,0,79.0,0
5684,max_effective,30,30,1,3,0.05,0.95,0.9438035897452896,21,75.0,0,76.0,0,81.0,1,80.0,0
5685,max_effective,30,30,1,3,0.05,0.95,0.9101882312444752,19,70.0,0,74.0,1,72.0,0,72.0,0
5686,max_effective,30,30,1,3,0.05,0.95,0.9461453239320552,15,78.0,0,79.0,0,80.0,1,80.0,1
5687,max_effective,30,30,1,3,0.05,0.95,0.9166755585733714,14,76.0,0,79.0,1,77.0,0,76.0,0
5688,max_effective,30,30,1,3,0.05,0.95,0.91099504775396,45,72.0,0,77.0,0,82.0,1,79.0,0
5689,max_effective,30,30,1,3,0.05,0.95,0.9449621788919114,31,84.0,0,84.0,0,87.0,1,84.0,0
5690,max_effective,30,30,1,3,0.05,0.95,0.9404233335510114,30,74.0,0,74.0,0,75.0,0,78.0,1
5691,max_effective,30,30,1,3,0.05,0.95,0.9449534653808118,28,78.0,0,81.0,1,79.0,0,81.0,1
5692,max_effective,30,30,1,3,0.05,0.95,0.9497242754504064,28,83.0,0,86.0,0,84.0,0,87.0,1
5693,max_effective,30,30,1,3,0.05,0.95,0.9029929644094988,12,78.0,0,81.0,0,84.0,0,86.0,1
5694,max_effective,30,30,1,3,0.05,0.95,0.9317276295133856,93,86.0,0,86.0,0,87.0,1,85.0,0
5695,max_effective,30,30,1,3,0.05,0.95,0.91083231557727,24,79.0,0,79.0,0,78.0,0,83.0,1
5696,max_effective,30,30,1,3,0.05,0.95,0.908360570214693,26,75.0,0,75.0,0,76.0,0,84.0,1
5697,max_effective,30,30,1,3,0.05,0.95,0.9411853727158016,59,84.0,0,85.0,0,89.0,1,89.0,1
5698,max_effective,30,30,1,3,0.05,0.95,0.8696129694235614,23,66.0,0,75.0,1,74.0,0,73.0,0
5699,max_effective,30,30,1,3,0.05,0.95,0.9046342441966227,15,75.0,0,78.0,0,79.0,0,83.0,1
5700,max_effective,30,30,1,3,0.05,0.95,0.8820624229475174,12,72.0,1,72.0,1,72.0,1,71.0,0
5701,max_effective,30,30,1,3,0.05,0.95,0.9262075616525048,15,78.0,0,78.0,0,83.0,0,85.0,1
5702,max_effective,30,30,1,3,0.05,0.95,0.9471444577484652,27,81.0,0,82.0,0,85.0,1,85.0,1
5703,max_effective,30,30,1,3,0.05,0.95,0.9412490358757007,24,81.0,0,81.0,0,77.0,0,82.0,1
5704,max_effective,30,30,1,3,0.05,0.95,0.9090155000161384,15,69.0,0,70.0,0,71.0,0,75.0,1
5705,max_effective,30,30,1,3,0.05,0.95,0.8631916517853768,11,54.0,1,54.0,1,54.0,1,54.0,1
5706,max_effective,30,30,1,3,0.05,0.95,0.9462893349234964,23,79.0,0,84.0,0,85.0,0,88.0,1
5707,max_effective,30,30,1,3,0.05,0.95,0.9415359490513512,6,56.0,1,56.0,1,56.0,1,56.0,1
5708,max_effective,30,30,1,3,0.05,0.95,0.941181139127504,22,82.0,0,83.0,0,87.0,0,89.0,1
5709,max_effective,30,30,1,3,0.05,0.95,0.9492193469856164,38,77.0,0,79.0,0,85.0,1,85.0,1
5710,max_effective,30,30,1,3,0.05,0.95,0.9386360667765832,38,73.0,0,75.0,0,75.0,0,78.0,1
5711,max_effective,30,30,1,3,0.05,0.95,0.9147289899756372,13,66.0,0,67.0,1,67.0,1,67.0,1
5712,max_effective,30,30,1,3,0.05,0.95,0.9243089612416208,18,85.0,0,85.0,0,87.0,0,88.0,1
5713,max_effective,30,30,1,3,0.05,0.95,0.94335437850472,8,66.0,1,66.0,1,64.0,0,64.0,0
5714,max_effective,30,30,1,3,0.05,0.95,0.9189746600652958,21,67.0,0,71.0,0,74.0,1,74.0,1
5715,max_effective,30,30,1,3,0.05,0.95,0.9437365049582505,52,78.0,0,81.0,0,86.0,0,88.0,1
5716,max_effective,30,30,1,3,0.05,0.95,0.9427979463898802,21,77.0,0,82.0,0,88.0,0,89.0,1
5717,max_effective,30,30,1,3,0.05,0.95,0.9363925579261096,16,72.0,0,72.0,0,71.0,0,74.0,1
5718,max_effective,30,30,1,3,0.05,0.95,0.931977648091556,20,77.0,0,78.0,1,74.0,0,75.0,0
5719,max_effective,30,30,1,3,0.05,0.95,0.9031750272649351,22,68.0,0,73.0,1,73.0,1,71.0,0
5720,max_effective,30,30,1,3,0.05,0.95,0.9202146644048376,14,86.0,0,86.0,0,84.0,0,87.0,1
5721,max_effective,30,30,1,3,0.05,0.95,0.9480902683841108,13,79.0,0,79.0,0,81.0,1,80.0,0
5722,max_effective,30,30,1,3,0.05,0.95,0.9309095688247064,24,68.0,0,73.0,1,73.0,1,73.0,1
5723,max_effective,30,30,1,3,0.05,0.95,0.9287315112186648,16,78.0,0,78.0,0,76.0,0,86.0,1
5724,max_effective,30,30,1,3,0.05,0.95,0.9318451112974516,18,81.0,0,83.0,0,84.0,1,84.0,1
5725,max_effective,30,30,1,3,0.05,0.95,0.9356851401949942,25,77.0,0,78.0,0,83.0,1,80.0,0
5726,max_effective,30,30,1,3,0.05,0.95,0.9216701837087152,24,64.0,0,68.0,0,75.0,1,75.0,1
5727,max_effective,30,30,1,3,0.05,0.95,0.93747900444777,14,69.0,0,69.0,0,70.0,1,69.0,0
5728,max_effective,30,30,1,3,0.05,0.95,0.9334333235464908,14,82.0,0,83.0,1,80.0,0,81.0,0
5729,max_effective,30,30,1,3,0.05,0.95,0.7721518567147316,17,66.0,0,66.0,0,68.0,0,71.0,1
5730,max_effective,30,30,1,3,0.05,0.95,0.9189716353882692,28,88.0,0,89.0,0,90.0,1,90.0,1
5731,max_effective,30,30,1,3,0.05,0.95,0.9200732610714636,11,76.0,0,78.0,1,75.0,0,76.0,0
5732,max_effective,30,30,1,3,0.05,0.95,0.8996236812333426,10,76.0,1,75.0,0,73.0,0,72.0,0
5733,max_effective,30,30,1,3,0.05,0.95,0.9108563025971896,50,80.0,0,80.0,0,82.0,0,83.0,1
5734,max_effective,30,30,1,3,0.05,0.95,0.931172848480484,24,81.0,0,82.0,0,85.0,1,84.0,0
5735,max_effective,30,30,1,3,0.05,0.95,0.9077971782880676,57,82.0,0,84.0,1,83.0,0,84.0,1
5736,max_effective,30,30,1,3,0.05,0.95,0.9174571787362404,9,71.0,1,71.0,1,71.0,1,71.0,1
5737,max_effective,30,30,1,3,0.05,0.95,0.8661979534493607,6,67.0,1,67.0,1,67.0,1,66.0,0
5738,max_effective,30,30,1,3,0.05,0.95,0.910281355763531,7,74.0,1,74.0,1,72.0,0,72.0,0
5739,max_effective,30,30,1,3,0.05,0.95,0.8776959732723921,8,65.0,1,65.0,1,65.0,1,65.0,1
5740,max_effective,30,30,1,3,0.05,0.95,0.9303461811988823,47,79.0,0,81.0,0,85.0,0,87.0,1
5741,max_effective,30,30,1,3,0.05,0.95,0.9380127966719984,16,85.0,0,85.0,0,85.0,0,89.0,1
5742,max_effective,30,30,1,3,0.05,0.95,0.9351606713195232,25,81.0,0,79.0,0,83.0,0,86.0,1
5743,max_effective,30,30,1,3,0.05,0.95,0.9425972326191676,57,82.0,0,86.0,0,90.0,1,88.0,0
5744,max_effective,30,30,1,3,0.05,0.95,0.9200395675827348,12,73.0,0,75.0,1,72.0,0,72.0,0
5745,max_effective,30,30,1,3,0.05,0.95,0.9462375929132808,9,69.0,1,68.0,0,69.0,1,69.0,1
5746,max_effective,30,30,1,3,0.05,0.95,0.872055251077502,13,74.0,0,74.0,0,75.0,0,81.0,1
5747,max_effective,30,30,1,3,0.05,0.95,0.9294445921165132,22,81.0,0,81.0,0,83.0,0,85.0,1
5748,max_effective,30,30,1,3,0.05,0.95,0.9217354858629914,18,60.0,0,64.0,0,63.0,0,67.0,1
5749,max_effective,30,30,1,3,0.05,0.95,0.9495725544243738,15,85.0,0,87.0,1,87.0,1,86.0,0
5750,max_effective,30,30,1,3,0.05,0.95,0.9125126178958454,24,79.0,0,83.0,0,82.0,0,84.0,1
5751,max_effective,30,30,1,3,0.05,0.95,0.9048381253116764,14,79.0,0,80.0,0,81.0,1,79.0,0
5752,max_effective,30,30,1,3,0.05,0.95,0.922064215062822,30,71.0,0,77.0,0,83.0,1,82.0,0
5753,max_effective,30,30,1,3,0.05,0.95,0.9412098183806026,30,77.0,0,79.0,0,81.0,0,82.0,1
5754,max_effective,30,30,1,3,0.05,0.95,0.9405962699118968,47,76.0,0,79.0,0,87.0,1,87.0,1
5755,max_effective,30,30,1,3,0.05,0.95,0.9233684101502252,17,71.0,0,72.0,0,73.0,1,73.0,1
5756,max_effective,30,30,1,3,0.05,0.95,0.909144647409964,28,79.0,0,81.0,0,87.0,1,84.0,0
5757,max_effective,30,30,1,3,0.05,0.95,0.9412989649100246,24,85.0,0,85.0,0,88.0,1,84.0,0
5758,max_effective,30,30,1,3,0.05,0.95,0.9209142159029544,17,72.0,0,73.0,0,79.0,1,77.0,0
5759,max_effective,30,30,1,3,0.05,0.95,0.902968144936792,20,74.0,0,77.0,0,80.0,1,79.0,0
5760,max_effective,30,30,1,3,0.05,0.95,0.9281047712608648,16,81.0,0,83.0,1,82.0,0,82.0,0
5761,max_effective,30,30,1,3,0.05,0.95,0.9423593460593104,18,73.0,0,76.0,0,83.0,1,78.0,0
5762,max_effective,30,30,1,3,0.05,0.95,0.9372309645516782,21,76.0,0,79.0,0,83.0,0,86.0,1
5763,max_effective,30,30,1,3,0.05,0.95,0.946743717038711,34,75.0,0,81.0,0,80.0,0,82.0,1
5764,max_effective,30,30,1,3,0.05,0.95,0.947003294463897,56,79.0,0,81.0,0,86.0,1,86.0,1
5765,max_effective,30,30,1,3,0.05,0.95,0.9388871459757832,9,85.0,1,84.0,0,75.0,0,77.0,0
5766,max_effective,30,30,1,3,0.05,0.95,0.9238163970536228,24,80.0,0,85.0,0,84.0,0,88.0,1
5767,max_effective,30,30,1,3,0.05,0.95,0.9144070153091718,13,71.0,1,71.0,1,71.0,1,70.0,0
5768,max_effective,30,30,1,3,0.05,0.95,0.9376151110102612,29,81.0,0,84.0,0,85.0,0,86.0,1
5769,max_effective,30,30,1,3,0.05,0.95,0.9305206966292624,23,80.0,0,83.0,0,86.0,0,89.0,1
5770,max_effective,30,30,1,3,0.05,0.95,0.9366869615847911,37,78.0,0,77.0,0,78.0,0,81.0,1
5771,max_effective,30,30,1,3,0.05,0.95,0.9402280154428512,16,73.0,0,74.0,0,78.0,1,77.0,0
5772,max_effective,30,30,1,3,0.05,0.95,0.8903649321395627,13,80.0,1,79.0,0,80.0,1,77.0,0
5773,max_effective,30,30,1,3,0.05,0.95,0.9358104163980996,27,86.0,0,88.0,0,88.0,0,90.0,1
5774,max_effective,30,30,1,3,0.05,0.95,0.9284384681542716,28,72.0,0,76.0,0,81.0,0,83.0,1
5775,max_effective,30,30,1,3,0.05,0.95,0.9489805215250846,25,81.0,0,84.0,0,86.0,0,88.0,1
5776,max_effective,30,30,1,3,0.05,0.95,0.9431941025675874,13,76.0,0,77.0,0,75.0,0,78.0,1
5777,max_effective,30,30,1,3,0.05,0.95,0.9177766220640546,8,72.0,0,73.0,1,71.0,0,73.0,1
5778,max_effective,30,30,1,3,0.05,0.95,0.909099016087913,11,72.0,0,73.0,0,74.0,1,74.0,1
5779,max_effective,30,30,1,3,0.05,0.95,0.9493589416662764,23,83.0,0,83.0,0,88.0,0,89.0,1
5780,max_effective,30,30,1,3,0.05,0.95,0.8362757833186899,14,73.0,0,72.0,0,77.0,1,75.0,0
5781,max_effective,30,30,1,3,0.05,0.95,0.9436876287632852,16,83.0,0,84.0,0,86.0,1,83.0,0
5782,max_effective,30,30,1,3,0.05,0.95,0.8762219754917956,23,85.0,0,85.0,0,85.0,0,88.0,1
5783,max_effective,30,30,1,3,0.05,0.95,0.921250050313254,44,77.0,0,79.0,0,80.0,0,83.0,1
5784,max_effective,30,30,1,3,0.05,0.95,0.94966990639094,49,80.0,0,82.0,0,86.0,1,85.0,0
5785,max_effective,30,30,1,3,0.05,0.95,0.9270761746692932,48,79.0,0,80.0,0,86.0,1,83.0,0
5786,max_effective,30,30,1,3,0.05,0.95,0.8509001380905011,10,81.0,0,81.0,0,83.0,0,84.0,1
5787,max_effective,30,30,1,3,0.05,0.95,0.914228922489598,25,75.0,0,76.0,0,77.0,0,81.0,1
5788,max_effective,30,30,1,3,0.05,0.95,0.9379811674210756,12,74.0,0,76.0,0,75.0,0,79.0,1
5789,max_effective,30,30,1,3,0.05,0.95,0.8599443994929865,51,70.0,0,74.0,0,84.0,0,85.0,1
5790,max_effective,30,30,1,3,0.05,0.95,0.900802152023928,21,70.0,0,71.0,1,71.0,1,71.0,1
5791,max_effective,30,30,1,3,0.05,0.95,0.9322200587289912,24,79.0,0,79.0,0,85.0,0,88.0,1
5792,max_effective,30,30,1,3,0.05,0.95,0.914626376754568,21,82.0,1,82.0,1,79.0,0,80.0,0
5793,max_effective,30,30,1,3,0.05,0.95,0.9322938882920884,10,74.0,1,74.0,1,73.0,0,70.0,0
5794,max_effective,30,30,1,3,0.05,0.95,0.946157993634952,37,80.0,0,80.0,0,84.0,1,84.0,1
5795,max_effective,30,30,1,3,0.05,0.95,0.9463019959069612,28,78.0,0,81.0,0,77.0,0,84.0,1
5796,max_effective,30,30,1,3,0.05,0.95,0.9211446390713012,15,82.0,1,82.0,1,81.0,0,77.0,0
5797,max_effective,30,30,1,3,0.05,0.95,0.8139663175947137,13,71.0,0,70.0,0,73.0,1,72.0,0
5798,max_effective,30,30,1,3,0.05,0.95,0.8794156384127024,6,61.0,1,61.0,1,61.0,1,61.0,1
5799,max_effective,30,30,1,3,0.05,0.95,0.9116050965669842,15,75.0,0,76.0,0,83.0,1,82.0,0
5800,max_effective,30,30,1,3,0.05,0.95,0.9062090784166024,7,75.0,0,76.0,1,75.0,0,76.0,1
5801,max_effective,30,30,1,3,0.05,0.95,0.9153175249088972,9,69.0,1,69.0,1,69.0,1,68.0,0
5802,max_effective,30,30,1,3,0.05,0.95,0.9449739165182702,48,75.0,0,77.0,0,83.0,1,82.0,0
5803,max_effective,30,30,1,3,0.05,0.95,0.9242128997796504,34,79.0,0,79.0,0,83.0,1,82.0,0
5804,max_effective,30,30,1,3,0.05,0.95,0.9477716542238752,67,85.0,0,84.0,0,88.0,0,90.0,1
5805,max_effective,30,30,1,3,0.05,0.95,0.9409432012377208,25,83.0,0,83.0,0,89.0,1,88.0,0
5806,max_effective,30,30,1,3,0.05,0.95,0.8972391437312441,19,72.0,0,74.0,0,75.0,1,73.0,0
5807,max_effective,30,30,1,3,0.05,0.95,0.9437988464115508,24,85.0,0,86.0,0,88.0,0,90.0,1
5808,max_effective,30,30,1,3,0.05,0.95,0.9405077286151532,56,71.0,0,76.0,0,84.0,0,86.0,1
5809,max_effective,30,30,1,3,0.05,0.95,0.9236355420948984,20,74.0,1,74.0,1,73.0,0,74.0,1
5810,max_effective,30,30,1,3,0.05,0.95,0.8920912886816823,14,74.0,0,72.0,0,73.0,0,79.0,1
5811,max_effective,30,30,1,3,0.05,0.95,0.9045087004962687,20,80.0,0,81.0,0,88.0,0,89.0,1
5812,max_effective,30,30,1,3,0.05,0.95,0.8279634178669834,5,57.0,1,57.0,1,57.0,1,57.0,1
5813,max_effective,30,30,1,3,0.05,0.95,0.94724891710289,28,69.0,0,74.0,0,84.0,0,86.0,1
5814,max_effective,30,30,1,3,0.05,0.95,0.8853845961373336,15,73.0,0,73.0,0,74.0,0,76.0,1
5815,max_effective,30,30,1,3,0.05,0.95,0.933569946739322,30,70.0,0,74.0,0,78.0,0,85.0,1
5816,max_effective,30,30,1,3,0.05,0.95,0.848931104881919,12,83.0,1,82.0,0,81.0,0,81.0,0
5817,max_effective,30,30,1,3,0.05,0.95,0.9065644220306548,17,75.0,0,75.0,0,80.0,1,79.0,0
5818,max_effective,30,30,1,3,0.05,0.95,0.9461938712684684,37,77.0,0,83.0,0,86.0,0,87.0,1
5819,max_effective,30,30,1,3,0.05,0.95,0.9460547964787352,24,76.0,0,77.0,0,83.0,0,87.0,1
5820,max_effective,30,30,1,3,0.05,0.95,0.9266154198503136,76,81.0,0,82.0,0,85.0,0,89.0,1
5821,max_effective,30,30,1,3,0.05,0.95,0.9188802807105,14,79.0,0,81.0,1,79.0,0,81.0,1
5822,max_effective,30,30,1,3,0.05,0.95,0.8967967793392004,11,70.0,0,72.0,1,70.0,0,70.0,0
5823,max_effective,30,30,1,3,0.05,0.95,0.943561396546043,16,82.0,0,83.0,0,89.0,1,89.0,1
5824,max_effective,30,30,1,3,0.05,0.95,0.9359256347741742,14,76.0,0,75.0,0,77.0,0,79.0,1
5825,max_effective,30,30,1,3,0.05,0.95,0.9030133320025624,21,81.0,0,83.0,1,81.0,0,82.0,0
5826,max_effective,30,30,1,3,0.05,0.95,0.9478481444097712,21,74.0,0,75.0,0,81.0,0,82.0,1
5827,max_effective,30,30,1,3,0.05,0.95,0.9475306715868927,15,82.0,0,82.0,0,83.0,1,82.0,0
5828,max_effective,30,30,1,3,0.05,0.95,0.9457010503222044,23,76.0,0,78.0,0,79.0,0,83.0,1
5829,max_effective,30,30,1,3,0.05,0.95,0.9479664296916434,64,74.0,0,77.0,1,76.0,0,73.0,0
5830,max_effective,30,30,1,3,0.05,0.95,0.9113828267859384,10,78.0,0,78.0,0,77.0,0,79.0,1
5831,max_effective,30,30,1,3,0.05,0.95,0.9486179915358316,7,62.0,1,62.0,1,62.0,1,62.0,1
5832,max_effective,30,30,1,3,0.05,0.95,0.92908662599182,22,82.0,0,84.0,1,79.0,0,79.0,0
5833,max_effective,30,30,1,3,0.05,0.95,0.7983062615009026,10,63.0,1,63.0,1,63.0,1,63.0,1
5834,max_effective,30,30,1,3,0.05,0.95,0.9420207362583228,48,80.0,0,80.0,0,81.0,0,85.0,1
5835,max_effective,30,30,1,3,0.05,0.95,0.9230998486870988,41,78.0,0,80.0,0,88.0,1,87.0,0
5836,max_effective,30,30,1,3,0.05,0.95,0.9386134876853244,20,76.0,0,79.0,0,79.0,0,88.0,1
5837,max_effective,30,30,1,3,0.05,0.95,0.926210353696012,15,74.0,0,76.0,1,73.0,0,71.0,0
5838,max_effective,30,30,1,3,0.05,0.95,0.9324785475088152,27,77.0,0,82.0,0,87.0,1,86.0,0
5839,max_effective,30,30,1,3,0.05,0.95,0.9427961056136877,10,59.0,1,59.0,1,59.0,1,59.0,1
5840,max_effective,30,30,1,3,0.05,0.95,0.9487722266222562,9,65.0,0,66.0,1,66.0,1,66.0,1
5841,max_effective,30,30,1,3,0.05,0.95,0.8938845533105093,14,70.0,0,71.0,0,73.0,0,75.0,1
5842,max_effective,30,30,1,3,0.05,0.95,0.9228290247953864,11,67.0,0,69.0,1,69.0,1,69.0,1
5843,max_effective,30,30,1,3,0.05,0.95,0.8566386587385173,8,60.0,1,60.0,1,60.0,1,60.0,1
5844,max_effective,30,30,1,3,0.05,0.95,0.9482838091302496,28,74.0,0,77.0,0,84.0,1,83.0,0
5845,max_effective,30,30,1,3,0.05,0.95,0.9176098175510922,13,82.0,0,83.0,1,83.0,1,82.0,0
5846,max_effective,30,30,1,3,0.05,0.95,0.9225190216110362,22,83.0,1,82.0,0,79.0,0,76.0,0
5847,max_effective,30,30,1,3,0.05,0.95,0.8884833760520908,10,75.0,0,76.0,1,76.0,1,75.0,0
5848,max_effective,30,30,1,3,0.05,0.95,0.9271541184160348,11,76.0,0,78.0,1,77.0,0,78.0,1
5849,max_effective,30,30,1,3,0.05,0.95,0.8710782352275674,16,86.0,0,87.0,0,87.0,0,90.0,1
5850,max_effective,30,30,1,3,0.05,0.95,0.922281793963663,21,71.0,0,75.0,0,85.0,1,81.0,0
5851,max_effective,30,30,1,3,0.05,0.95,0.9459036755048332,15,82.0,1,82.0,1,79.0,0,81.0,0
5852,max_effective,30,30,1,3,0.05,0.95,0.9418078843304384,24,81.0,0,83.0,0,82.0,0,85.0,1
5853,max_effective,30,30,1,3,0.05,0.95,0.9430860930665522,30,71.0,0,76.0,0,80.0,1,78.0,0
5854,max_effective,30,30,1,3,0.05,0.95,0.9336417388081923,25,74.0,0,76.0,0,80.0,1,79.0,0
5855,max_effective,30,30,1,3,0.05,0.95,0.9288499944468406,17,78.0,0,80.0,0,83.0,1,78.0,0
5856,max_effective,30,30,1,3,0.05,0.95,0.8773427470548413,14,70.0,0,73.0,0,77.0,1,74.0,0
5857,max_effective,30,30,1,3,0.05,0.95,0.9128019220035748,54,83.0,0,84.0,1,83.0,0,83.0,0
5858,max_effective,30,30,1,3,0.05,0.95,0.9490766430952188,13,80.0,0,82.0,1,76.0,0,80.0,0
5859,max_effective,30,30,1,3,0.05,0.95,0.9151001542104727,7,70.0,1,70.0,1,68.0,0,68.0,0
5860,max_effective,30,30,1,3,0.05,0.95,0.9108351012225612,14,72.0,1,71.0,0,71.0,0,71.0,0
5861,max_effective,30,30,1,3,0.05,0.95,0.8889834411129629,15,65.0,0,69.0,0,71.0,1,71.0,1
5862,max_effective,30,30,1,3,0.05,0.95,0.8894437299264633,22,80.0,0,82.0,0,85.0,0,87.0,1
5863,max_effective,30,30,1,3,0.05,0.95,0.8924330242965829,9,62.0,1,62.0,1,62.0,1,62.0,1
5864,max_effective,30,30,1,3,0.05,0.95,0.9132101138411498,14,76.0,0,78.0,0,80.0,1,80.0,1
5865,max_effective,30,30,1,3,0.05,0.95,0.8496453832923623,13,76.0,0,77.0,0,77.0,0,79.0,1
5866,max_effective,30,30,1,3,0.05,0.95,0.9491605919163202,20,83.0,0,81.0,0,77.0,0,87.0,1
5867,max_effective,30,30,1,3,0.05,0.95,0.9392181491245614,24,84.0,0,85.0,0,86.0,0,89.0,1
5868,max_effective,30,30,1,3,0.05,0.95,0.8933713243084066,15,76.0,0,81.0,0,82.0,0,84.0,1
5869,max_effective,30,30,1,3,0.05,0.95,0.8959492775822089,16,70.0,0,72.0,0,71.0,0,73.0,1
5870,max_effective,30,30,1,3,0.05,0.95,0.9260511143860674,14,67.0,1,67.0,1,67.0,1,67.0,1
5871,max_effective,30,30,1,3,0.05,0.95,0.9485464346070088,7,53.0,1,53.0,1,53.0,1,53.0,1
5872,max_effective,30,30,1,3,0.05,0.95,0.8314518790439137,15,70.0,0,69.0,0,72.0,1,71.0,0
5873,max_effective,30,30,1,3,0.05,0.95,0.923412108619412,34,75.0,0,80.0,0,84.0,1,84.0,1
5874,max_effective,30,30,1,3,0.05,0.95,0.9439151145268236,14,76.0,0,78.0,0,79.0,1,77.0,0
5875,max_effective,30,30,1,3,0.05,0.95,0.92216791591428,16,82.0,1,82.0,1,79.0,0,82.0,1
5876,max_effective,30,30,1,3,0.05,0.95,0.9256994860167922,8,62.0,1,62.0,1,62.0,1,62.0,1
5877,max_effective,30,30,1,3,0.05,0.95,0.9099933779057092,44,77.0,0,81.0,0,86.0,1,86.0,1
5878,max_effective,30,30,1,3,0.05,0.95,0.938054412191112,53,79.0,0,79.0,0,87.0,1,84.0,0
5879,max_effective,30,30,1,3,0.05,0.95,0.9280412185588504,26,67.0,0,69.0,0,71.0,0,80.0,1
5880,max_effective,30,30,1,3,0.05,0.95,0.8765058595669619,19,72.0,0,72.0,0,76.0,0,81.0,1
5881,max_effective,30,30,1,3,0.05,0.95,0.8333828667153151,10,72.0,0,72.0,0,74.0,1,73.0,0
5882,max_effective,30,30,1,3,0.05,0.95,0.9325273958606248,38,74.0,0,76.0,0,73.0,0,77.0,1
5883,max_effective,30,30,1,3,0.05,0.95,0.9147780145083804,18,78.0,0,80.0,0,79.0,0,81.0,1
5884,max_effective,30,30,1,3,0.05,0.95,0.9298908966030176,48,84.0,0,84.0,0,88.0,1,88.0,1
5885,max_effective,30,30,1,3,0.05,0.95,0.8940555994416636,13,80.0,0,81.0,1,80.0,0,80.0,0
5886,max_effective,30,30,1,3,0.05,0.95,0.9444492390426996,13,80.0,1,79.0,0,73.0,0,77.0,0
5887,max_effective,30,30,1,3,0.05,0.95,0.9494059363175794,43,78.0,0,81.0,0,86.0,0,87.0,1
5888,max_effective,30,30,1,3,0.05,0.95,0.9399936127280326,20,79.0,0,80.0,0,85.0,1,83.0,0
5889,max_effective,30,30,1,3,0.05,0.95,0.9460062251242528,20,80.0,0,81.0,0,85.0,1,85.0,1
5890,max_effective,30,30,1,3,0.05,0.95,0.9090955689832028,16,72.0,0,74.0,0,77.0,1,77.0,1
5891,max_effective,30,30,1,3,0.05,0.95,0.9425840760636712,45,84.0,0,84.0,0,87.0,0,90.0,1
5892,max_effective,30,30,1,3,0.05,0.95,0.9364356999137506,20,62.0,1,62.0,1,62.0,1,62.0,1
5893,max_effective,30,30,1,3,0.05,0.95,0.9400896092177122,39,76.0,0,81.0,0,89.0,1,89.0,1
5894,max_effective,30,30,1,3,0.05,0.95,0.937111418093426,24,76.0,0,81.0,0,77.0,0,84.0,1
5895,max_effective,30,30,1,3,0.05,0.95,0.8947773583802575,25,78.0,0,78.0,0,77.0,0,83.0,1
5896,max_effective,30,30,1,3,0.05,0.95,0.9483423369494226,44,79.0,0,83.0,0,87.0,1,84.0,0
5897,max_effective,30,30,1,3,0.05,0.95,0.9389829724599504,24,80.0,0,81.0,0,85.0,1,80.0,0
5898,max_effective,30,30,1,3,0.05,0.95,0.9474281610700728,47,79.0,0,80.0,0,81.0,1,81.0,1
5899,max_effective,30,30,1,3,0.05,0.95,0.9481233194279104,18,67.0,1,67.0,1,66.0,0,67.0,1
5900,max_effective,30,30,1,3,0.05,0.95,0.916521168085734,8,77.0,0,78.0,1,77.0,0,77.0,0
5901,max_effective,30,30,1,3,0.05,0.95,0.93430121263099,19,82.0,0,84.0,0,86.0,0,87.0,1
5902,max_effective,30,30,1,3,0.05,0.95,0.8721448464228627,25,77.0,0,81.0,1,81.0,1,80.0,0
5903,max_effective,30,30,1,3,0.05,0.95,0.9479178091366824,49,70.0,0,77.0,0,85.0,1,82.0,0
5904,max_effective,30,30,1,3,0.05,0.95,0.86502650265816,12,64.0,1,64.0,1,64.0,1,64.0,1
5905,max_effective,30,30,1,3,0.05,0.95,0.949854724995117,18,85.0,0,85.0,0,82.0,0,88.0,1
5906,max_effective,30,30,1,3,0.05,0.95,0.8939682208364157,16,81.0,0,83.0,0,87.0,1,87.0,1
5907,max_effective,30,30,1,3,0.05,0.95,0.8505012565310176,6,66.0,1,66.0,1,66.0,1,66.0,1
5908,max_effective,30,30,1,3,0.05,0.95,0.9243598204070888,9,75.0,1,75.0,1,75.0,1,75.0,1
5909,max_effective,30,30,1,3,0.05,0.95,0.9471852320224192,27,74.0,0,74.0,0,78.0,1,78.0,1
5910,max_effective,30,30,1,3,0.05,0.95,0.9062139783814174,16,76.0,0,77.0,0,77.0,0,83.0,1
5911,max_effective,30,30,1,3,0.05,0.95,0.9360212581850648,23,82.0,0,82.0,0,85.0,1,85.0,1
5912,max_effective,30,30,1,3,0.05,0.95,0.9476020519373564,13,82.0,0,84.0,0,83.0,0,85.0,1
5913,max_effective,30,30,1,3,0.05,0.95,0.9408672608236964,26,80.0,0,83.0,1,82.0,0,81.0,0
5914,max_effective,30,30,1,3,0.05,0.95,0.9384993517568452,23,80.0,0,84.0,0,88.0,1,86.0,0
5915,max_effective,30,30,1,3,0.05,0.95,0.8786842724770019,12,71.0,0,76.0,1,72.0,0,70.0,0
5916,max_effective,30,30,1,3,0.05,0.95,0.868336173242498,40,83.0,0,84.0,0,86.0,1,84.0,0
5917,max_effective,30,30,1,3,0.05,0.95,0.9278090658909088,25,83.0,0,84.0,0,86.0,0,87.0,1
5918,max_effective,30,30,1,3,0.05,0.95,0.9418940192302832,20,85.0,0,86.0,0,87.0,1,86.0,0
5919,max_effective,30,30,1,3,0.05,0.95,0.9494166456212628,27,75.0,0,79.0,0,86.0,0,88.0,1
5920,max_effective,30,30,1,3,0.05,0.95,0.94961878540936,32,80.0,0,81.0,0,85.0,1,83.0,0
5921,max_effective,30,30,1,3,0.05,0.95,0.9496377145868188,27,82.0,0,81.0,0,84.0,1,84.0,1
5922,max_effective,30,30,1,3,0.05,0.95,0.9131237257959944,8,62.0,1,62.0,1,62.0,1,62.0,1
5923,max_effective,30,30,1,3,0.05,0.95,0.944037234260381,24,76.0,0,77.0,0,78.0,0,84.0,1
5924,max_effective,30,30,1,3,0.05,0.95,0.9148865613472325,29,76.0,0,79.0,1,79.0,1,79.0,1
5925,max_effective,30,30,1,3,0.05,0.95,0.8992141159776036,13,81.0,0,81.0,0,83.0,1,83.0,1
5926,max_effective,30,30,1,3,0.05,0.95,0.9470394840261932,15,75.0,0,75.0,0,80.0,1,77.0,0
5927,max_effective,30,30,1,3,0.05,0.95,0.9468451838971348,14,76.0,0,80.0,1,78.0,0,76.0,0
5928,max_effective,30,30,1,3,0.05,0.95,0.8958759399301318,15,68.0,0,70.0,0,72.0,0,75.0,1
5929,max_effective,30,30,1,3,0.05,0.95,0.9021722534126708,9,67.0,1,67.0,1,66.0,0,67.0,1
5930,max_effective,30,30,1,3,0.05,0.95,0.9311232603241676,14,80.0,0,81.0,0,83.0,1,81.0,0
5931,max_effective,30,30,1,3,0.05,0.95,0.9044497306277758,18,72.0,0,73.0,0,77.0,1,77.0,1
5932,max_effective,30,30,1,3,0.05,0.95,0.9497543020141616,26,77.0,0,82.0,0,90.0,1,89.0,0
5933,max_effective,30,30,1,3,0.05,0.95,0.9095406479709612,6,63.0,1,63.0,1,63.0,1,63.0,1
5934,max_effective,30,30,1,3,0.05,0.95,0.9411778984635876,34,83.0,0,85.0,1,85.0,1,84.0,0
5935,max_effective,30,30,1,3,0.05,0.95,0.9459125499066624,69,80.0,0,81.0,0,87.0,0,89.0,1
5936,max_effective,30,30,1,3,0.05,0.95,0.9452025243504146,20,78.0,0,81.0,0,87.0,1,86.0,0
5937,max_effective,30,30,1,3,0.05,0.95,0.9488852662951676,18,89.0,0,90.0,1,89.0,0,88.0,0
5938,max_effective,30,30,1,3,0.05,0.95,0.936910366034116,22,86.0,1,86.0,1,84.0,0,82.0,0
5939,max_effective,30,30,1,3,0.05,0.95,0.9106769168029878,16,74.0,0,75.0,0,77.0,0,78.0,1
5940,max_effective,30,30,1,3,0.05,0.95,0.911031645261564,45,82.0,0,82.0,0,85.0,0,87.0,1
5941,max_effective,30,30,1,3,0.05,0.95,0.938074357622491,13,81.0,1,80.0,0,79.0,0,78.0,0
5942,max_effective,30,30,1,3,0.05,0.95,0.9405100911265852,60,77.0,0,78.0,0,81.0,0,86.0,1
5943,max_effective,30,30,1,3,0.05,0.95,0.9131689962640686,41,83.0,0,84.0,0,87.0,1,86.0,0
5944,max_effective,30,30,1,3,0.05,0.95,0.9429278609255928,24,72.0,0,77.0,1,77.0,1,77.0,1
5945,max_effective,30,30,1,3,0.05,0.95,0.8621740210944392,13,74.0,0,77.0,0,78.0,1,78.0,1
5946,max_effective,30,30,1,3,0.05,0.95,0.9486763413047274,18,78.0,0,79.0,0,85.0,1,85.0,1
5947,max_effective,30,30,1,3,0.05,0.95,0.912727113126863,22,75.0,0,76.0,0,77.0,0,85.0,1
5948,max_effective,30,30,1,3,0.05,0.95,0.888562574974023,12,65.0,0,65.0,0,67.0,1,66.0,0
5949,max_effective,30,30,1,3,0.05,0.95,0.9492051883016008,23,69.0,0,76.0,1,76.0,1,73.0,0
5950,max_effective,30,30,1,3,0.05,0.95,0.927980366107281,25,70.0,0,78.0,0,80.0,1,79.0,0
5951,max_effective,30,30,1,3,0.05,0.95,0.90294772579515,7,71.0,1,70.0,0,71.0,1,71.0,1
5952,max_effective,30,30,1,3,0.05,0.95,0.9330691539491854,43,81.0,0,81.0,0,83.0,0,86.0,1
5953,max_effective,30,30,1,3,0.05,0.95,0.9496990366428208,65,75.0,0,76.0,0,83.0,0,85.0,1
5954,max_effective,30,30,1,3,0.05,0.95,0.920200991077352,15,81.0,0,80.0,0,77.0,0,85.0,1
5955,max_effective,30,30,1,3,0.05,0.95,0.9377995087480644,46,79.0,0,80.0,0,88.0,0,90.0,1
5956,max_effective,30,30,1,3,0.05,0.95,0.9477575024744964,17,82.0,0,83.0,1,78.0,0,79.0,0
5957,max_effective,30,30,1,3,0.05,0.95,0.936805876141766,30,83.0,0,85.0,0,88.0,1,87.0,0
5958,max_effective,30,30,1,3,0.05,0.95,0.9293501107157148,22,78.0,0,80.0,1,80.0,1,79.0,0
5959,max_effective,30,30,1,3,0.05,0.95,0.9284115343268252,20,83.0,0,84.0,0,85.0,1,84.0,0
5960,max_effective,30,30,1,3,0.05,0.95,0.9429137137404692,27,83.0,0,85.0,1,85.0,1,85.0,1
5961,max_effective,30,30,1,3,0.05,0.95,0.8786860756728208,6,58.0,1,58.0,1,58.0,1,58.0,1
5962,max_effective,30,30,1,3,0.05,0.95,0.9383337297311756,46,78.0,0,84.0,0,86.0,1,83.0,0
5963,max_effective,30,30,1,3,0.05,0.95,0.9260377594658022,5,58.0,1,58.0,1,58.0,1,58.0,1
5964,max_effective,30,30,1,3,0.05,0.95,0.9477637209028708,20,80.0,0,83.0,1,77.0,0,83.0,1
5965,max_effective,30,30,1,3,0.05,0.95,0.8946846705617478,34,67.0,0,67.0,0,82.0,1,82.0,1
5966,max_effective,30,30,1,3,0.05,0.95,0.9090780062613216,16,77.0,0,79.0,0,82.0,0,83.0,1
5967,max_effective,30,30,1,3,0.05,0.95,0.9094016706776996,13,67.0,0,68.0,0,71.0,1,69.0,0
5968,max_effective,30,30,1,3,0.05,0.95,0.94846809318242,29,78.0,0,80.0,0,89.0,1,88.0,0
5969,max_effective,30,30,1,3,0.05,0.95,0.9474266859234204,5,45.0,1,45.0,1,45.0,1,45.0,1
5970,max_effective,30,30,1,3,0.05,0.95,0.8801877552260327,7,61.0,1,61.0,1,61.0,1,61.0,1
5971,max_effective,30,30,1,3,0.05,0.95,0.92215268050884,32,74.0,0,78.0,0,85.0,1,84.0,0
5972,max_effective,30,30,1,3,0.05,0.95,0.9406015827529978,7,69.0,1,69.0,1,69.0,1,69.0,1
5973,max_effective,30,30,1,3,0.05,0.95,0.947647245978847,107,82.0,0,83.0,0,83.0,0,85.0,1
5974,max_effective,30,30,1,3,0.05,0.95,0.910998833742337,10,76.0,0,79.0,0,80.0,1,80.0,1
5975,max_effective,30,30,1,3,0.05,0.95,0.9251795139494302,15,78.0,0,78.0,0,80.0,1,78.0,0
5976,max_effective,30,30,1,3,0.05,0.95,0.9430162800314248,20,80.0,0,81.0,0,82.0,0,86.0,1
5977,max_effective,30,30,1,3,0.05,0.95,0.9362546313451888,50,85.0,0,85.0,0,85.0,0,88.0,1
5978,max_effective,30,30,1,3,0.05,0.95,0.9382319284949824,56,83.0,0,82.0,0,82.0,0,85.0,1
5979,max_effective,30,30,1,3,0.05,0.95,0.9227380854203248,15,85.0,0,85.0,0,85.0,0,87.0,1
5980,max_effective,30,30,1,3,0.05,0.95,0.9034254244505876,17,84.0,0,85.0,0,86.0,0,87.0,1
5981,max_effective,30,30,1,3,0.05,0.95,0.9219375575247588,9,64.0,1,64.0,1,62.0,0,62.0,0
5982,max_effective,30,30,1,3,0.05,0.95,0.8824467776342317,8,61.0,1,61.0,1,61.0,1,61.0,1
5983,max_effective,30,30,1,3,0.05,0.95,0.92852345717839,22,78.0,1,78.0,1,78.0,1,78.0,1
5984,max_effective,30,30,1,3,0.05,0.95,0.9207481235739284,16,77.0,0,79.0,0,78.0,0,80.0,1
5985,max_effective,30,30,1,3,0.05,0.95,0.9191952246412644,16,73.0,0,80.0,1,78.0,0,79.0,0
5986,max_effective,30,30,1,3,0.05,0.95,0.9157787659931724,8,82.0,1,82.0,1,79.0,0,82.0,1
5987,max_effective,30,30,1,3,0.05,0.95,0.9196927943455409,25,74.0,0,75.0,0,80.0,1,79.0,0
5988,max_effective,30,30,1,3,0.05,0.95,0.9269794701854692,43,79.0,0,82.0,1,81.0,0,82.0,1
5989,max_effective,30,30,1,3,0.05,0.95,0.9466390173125344,33,83.0,0,86.0,0,89.0,1,89.0,1
5990,max_effective,30,30,1,3,0.05,0.95,0.8756216851526973,10,68.0,1,68.0,1,68.0,1,68.0,1
5991,max_effective,30,30,1,3,0.05,0.95,0.942460760698507,36,87.0,0,87.0,0,88.0,0,89.0,1
5992,max_effective,30,30,1,3,0.05,0.95,0.9350214819441544,8,73.0,1,73.0,1,71.0,0,71.0,0
5993,max_effective,30,30,1,3,0.05,0.95,0.9297760031615482,48,73.0,0,81.0,0,85.0,1,84.0,0
5994,max_effective,30,30,1,3,0.05,0.95,0.9026108839231628,9,68.0,1,68.0,1,67.0,0,68.0,1
5995,max_effective,30,30,1,3,0.05,0.95,0.908357895332634,18,70.0,0,72.0,1,72.0,1,72.0,1
5996,max_effective,30,30,1,3,0.05,0.95,0.8146118284018736,9,67.0,1,65.0,0,67.0,1,67.0,1
5997,max_effective,30,30,1,3,0.05,0.95,0.944352708924462,23,75.0,0,77.0,0,84.0,1,84.0,1
5998,max_effective,30,30,1,3,0.05,0.95,0.9446427732229516,24,83.0,0,83.0,0,90.0,1,88.0,0
5999,max_effective,30,30,1,3,0.05,0.95,0.908450726584424,15,66.0,0,66.0,0,70.0,1,70.0,1
6000,max_effective,30,30,1,3,0.05,0.95,0.9413518730423596,48,78.0,0,79.0,0,82.0,0,86.0,1
6001,max_effective,30,30,1,3,0.05,0.95,0.8892031862643776,15,64.0,1,64.0,1,64.0,1,64.0,1
6002,max_effective,30,30,1,3,0.05,0.95,0.8803998558821613,13,76.0,0,77.0,1,77.0,1,75.0,0
6003,max_effective,30,30,1,3,0.05,0.95,0.9391548662415832,15,76.0,0,76.0,0,76.0,0,77.0,1
6004,max_effective,30,30,1,3,0.05,0.95,0.9367372942211748,17,70.0,0,77.0,1,76.0,0,73.0,0
6005,max_effective,30,30,1,3,0.05,0.95,0.9180883597732016,45,82.0,0,82.0,0,88.0,0,89.0,1
6006,max_effective,30,30,1,3,0.05,0.95,0.9315260384273162,42,69.0,0,73.0,0,81.0,0,84.0,1
6007,max_effective,30,30,1,3,0.05,0.95,0.9471542403508796,19,80.0,0,84.0,0,89.0,1,86.0,0
6008,max_effective,30,30,1,3,0.05,0.95,0.9316296758793065,15,75.0,0,73.0,0,78.0,1,76.0,0
6009,max_effective,30,30,1,3,0.05,0.95,0.8948841119340217,23,82.0,0,81.0,0,83.0,1,82.0,0
6010,max_effective,30,30,1,3,0.05,0.95,0.9293464308906504,35,76.0,0,78.0,0,82.0,1,79.0,0
6011,max_effective,30,30,1,3,0.05,0.95,0.9134796473410788,13,67.0,0,68.0,1,68.0,1,68.0,1
6012,max_effective,30,30,1,3,0.05,0.95,0.9497892090035358,11,71.0,0,71.0,0,72.0,1,71.0,0
6013,max_effective,30,30,1,3,0.05,0.95,0.934058067259706,32,81.0,0,83.0,0,85.0,0,90.0,1
6014,max_effective,30,30,1,3,0.05,0.95,0.9154415761932998,16,85.0,0,85.0,0,85.0,0,86.0,1
6015,max_effective,30,30,1,3,0.05,0.95,0.9403780139520644,33,73.0,0,78.0,0,78.0,0,81.0,1
6016,max_effective,30,30,1,3,0.05,0.95,0.936360344416249,16,77.0,0,81.0,1,78.0,0,77.0,0
6017,max_effective,30,30,1,3,0.05,0.95,0.8864362025528472,12,82.0,0,84.0,1,81.0,0,78.0,0
6018,max_effective,30,30,1,3,0.05,0.95,0.9479564713680416,24,86.0,1,86.0,1,86.0,1,85.0,0
6019,max_effective,30,30,1,3,0.05,0.95,0.8957707861467681,48,79.0,0,78.0,0,80.0,1,77.0,0
6020,max_effective,30,30,1,3,0.05,0.95,0.888036836502051,22,74.0,0,74.0,0,73.0,0,75.0,1
6021,max_effective,30,30,1,3,0.05,0.95,0.9388309333721092,22,75.0,0,75.0,0,82.0,1,82.0,1
6022,max_effective,30,30,1,3,0.05,0.95,0.8769416897691694,7,76.0,1,76.0,1,74.0,0,74.0,0
6023,max_effective,30,30,1,3,0.05,0.95,0.94533211906126,24,79.0,0,81.0,0,83.0,1,83.0,1
6024,max_effective,30,30,1,3,0.05,0.95,0.9455728162004622,41,82.0,0,82.0,0,89.0,1,89.0,1
6025,max_effective,30,30,1,3,0.05,0.95,0.9105336149929776,14,67.0,0,69.0,1,69.0,1,68.0,0
6026,max_effective,30,30,1,3,0.05,0.95,0.915522242145258,20,70.0,0,73.0,0,75.0,1,75.0,1
6027,max_effective,30,30,1,3,0.05,0.95,0.875128505427369,8,53.0,1,53.0,1,53.0,1,53.0,1
6028,max_effective,30,30,1,3,0.05,0.95,0.9381996746501722,18,81.0,0,81.0,0,84.0,0,88.0,1
6029,max_effective,30,30,1,3,0.05,0.95,0.8853624566751874,14,60.0,1,60.0,1,60.0,1,60.0,1
6030,max_effective,30,30,1,3,0.05,0.95,0.9056161112099518,21,65.0,0,68.0,0,74.0,1,73.0,0
6031,max_effective,30,30,1,3,0.05,0.95,0.9224342789569608,14,72.0,1,72.0,1,72.0,1,71.0,0
6032,max_effective,30,30,1,3,0.05,0.95,0.940782356972736,50,78.0,0,79.0,0,80.0,0,83.0,1
6033,max_effective,30,30,1,3,0.05,0.95,0.9411691128806164,7,67.0,1,67.0,1,66.0,0,67.0,1
6034,max_effective,30,30,1,3,0.05,0.95,0.9388164085861226,43,76.0,0,79.0,0,85.0,0,88.0,1
6035,max_effective,30,30,1,3,0.05,0.95,0.9204517486564046,29,86.0,0,86.0,0,86.0,0,87.0,1
6036,max_effective,30,30,1,3,0.05,0.95,0.9193106352138458,19,78.0,0,75.0,0,80.0,1,75.0,0
6037,max_effective,30,30,1,3,0.05,0.95,0.883691962895959,8,66.0,1,66.0,1,66.0,1,66.0,1
6038,max_effective,30,30,1,3,0.05,0.95,0.8813338956611967,17,77.0,0,77.0,0,81.0,1,81.0,1
6039,max_effective,30,30,1,3,0.05,0.95,0.9438354205814098,23,75.0,0,74.0,0,82.0,1,82.0,1
6040,max_effective,30,30,1,3,0.05,0.95,0.9312114792426334,16,67.0,0,66.0,0,69.0,1,69.0,1
6041,max_effective,30,30,1,3,0.05,0.95,0.9305664187754072,68,69.0,0,73.0,0,81.0,0,85.0,1
6042,max_effective,30,30,1,3,0.05,0.95,0.8984159118372622,5,53.0,1,53.0,1,53.0,1,53.0,1
6043,max_effective,30,30,1,3,0.05,0.95,0.9396314340314004,38,84.0,0,84.0,0,88.0,1,87.0,0
6044,max_effective,30,30,1,3,0.05,0.95,0.8969721111823777,19,75.0,0,78.0,0,77.0,0,79.0,1
6045,max_effective,30,30,1,3,0.05,0.95,0.9451824900723692,11,70.0,1,70.0,1,70.0,1,67.0,0
6046,max_effective,30,30,1,3,0.05,0.95,0.8932226260928643,29,76.0,1,76.0,1,76.0,1,76.0,1
6047,max_effective,30,30,1,3,0.05,0.95,0.9327665921759596,29,64.0,0,71.0,0,74.0,1,74.0,1
6048,max_effective,30,30,1,3,0.05,0.95,0.9173410988101424,22,69.0,0,69.0,0,81.0,1,79.0,0
6049,max_effective,30,30,1,3,0.05,0.95,0.9467519251125746,15,78.0,0,79.0,0,81.0,1,78.0,0
6050,max_effective,30,30,1,3,0.05,0.95,0.9487129467299066,16,68.0,0,71.0,0,73.0,1,73.0,1
6051,max_effective,30,30,1,3,0.05,0.95,0.9447586475252427,19,75.0,0,76.0,0,84.0,0,85.0,1
6052,max_effective,30,30,1,3,0.05,0.95,0.9476422283729388,18,78.0,0,79.0,0,81.0,1,79.0,0
6053,max_effective,30,30,1,3,0.05,0.95,0.929098554940442,30,70.0,0,74.0,0,76.0,0,81.0,1
6054,max_effective,30,30,1,3,0.05,0.95,0.9498703984289252,10,72.0,1,72.0,1,71.0,0,71.0,0
6055,max_effective,30,30,1,3,0.05,0.95,0.9056290394888326,25,86.0,0,86.0,0,88.0,1,88.0,1
6056,max_effective,30,30,1,3,0.05,0.95,0.9380080113660696,59,73.0,0,77.0,0,82.0,0,86.0,1
6057,max_effective,30,30,1,3,0.05,0.95,0.9307128158772848,12,77.0,0,79.0,0,82.0,1,79.0,0
6058,max_effective,30,30,1,3,0.05,0.95,0.9010308939275992,34,83.0,0,83.0,0,88.0,1,87.0,0
6059,max_effective,30,30,1,3,0.05,0.95,0.9373869237679162,11,83.0,0,83.0,0,85.0,1,83.0,0
6060,max_effective,30,30,1,3,0.05,0.95,0.9183349448488524,24,69.0,0,70.0,0,76.0,0,78.0,1
6061,max_effective,30,30,1,3,0.05,0.95,0.9214700347186666,34,79.0,0,79.0,0,86.0,1,86.0,1
6062,max_effective,30,30,1,3,0.05,0.95,0.8623343936401303,16,73.0,0,76.0,0,77.0,1,76.0,0
6063,max_effective,30,30,1,3,0.05,0.95,0.9466553075434924,12,72.0,1,70.0,0,71.0,0,71.0,0
6064,max_effective,30,30,1,3,0.05,0.95,0.9047294936852346,12,72.0,0,73.0,0,75.0,1,72.0,0
6065,max_effective,30,30,1,3,0.05,0.95,0.9387607673054108,72,88.0,0,88.0,0,89.0,1,87.0,0
6066,max_effective,30,30,1,3,0.05,0.95,0.9455235531613998,10,71.0,0,72.0,1,70.0,0,72.0,1
6067,max_effective,30,30,1,3,0.05,0.95,0.921547102215474,19,81.0,0,82.0,0,86.0,1,85.0,0
6068,max_effective,30,30,1,3,0.05,0.95,0.9208893438952124,35,69.0,0,72.0,0,78.0,1,77.0,0
6069,max_effective,30,30,1,3,0.05,0.95,0.93115312696888,18,78.0,0,80.0,0,82.0,0,85.0,1
6070,max_effective,30,30,1,3,0.05,0.95,0.8868639426365402,12,64.0,1,64.0,1,64.0,1,64.0,1
6071,max_effective,30,30,1,3,0.05,0.95,0.9404239952016076,15,63.0,1,63.0,1,63.0,1,63.0,1
6072,max_effective,30,30,1,3,0.05,0.95,0.929216083653633,8,68.0,1,68.0,1,68.0,1,67.0,0
6073,max_effective,30,30,1,3,0.05,0.95,0.9193790864840092,14,64.0,1,64.0,1,64.0,1,64.0,1
6074,max_effective,30,30,1,3,0.05,0.95,0.8829468938463031,17,81.0,0,81.0,0,83.0,0,85.0,1
6075,max_effective,30,30,1,3,0.05,0.95,0.948444671065345,27,76.0,0,77.0,0,83.0,0,87.0,1
6076,max_effective,30,30,1,3,0.05,0.95,0.9310613900477176,37,75.0,0,77.0,0,75.0,0,79.0,1
6077,max_effective,30,30,1,3,0.05,0.95,0.9173349519062372,28,75.0,0,76.0,0,79.0,0,83.0,1
6078,max_effective,30,30,1,3,0.05,0.95,0.8520183657893688,16,81.0,1,80.0,0,78.0,0,80.0,0
6079,max_effective,30,30,1,3,0.05,0.95,0.9050248264113716,12,61.0,1,61.0,1,61.0,1,61.0,1
6080,max_effective,30,30,1,3,0.05,0.95,0.9428476277896748,39,73.0,0,78.0,0,82.0,1,82.0,1
6081,max_effective,30,30,1,3,0.05,0.95,0.9092319485146356,8,59.0,1,59.0,1,59.0,1,59.0,1
6082,max_effective,30,30,1,3,0.05,0.95,0.920046539778438,15,70.0,0,71.0,1,71.0,1,70.0,0
6083,max_effective,30,30,1,3,0.05,0.95,0.9307471394983208,22,80.0,0,82.0,0,86.0,0,89.0,1
6084,max_effective,30,30,1,3,0.05,0.95,0.9238187429045712,30,67.0,0,76.0,0,82.0,1,76.0,0
6085,max_effective,30,30,1,3,0.05,0.95,0.9497832733855988,27,82.0,0,83.0,0,86.0,1,85.0,0
6086,max_effective,30,30,1,3,0.05,0.95,0.9463914815365152,40,80.0,0,83.0,0,89.0,1,89.0,1
6087,max_effective,30,30,1,3,0.05,0.95,0.9440438648077774,21,87.0,0,87.0,0,89.0,1,89.0,1
6088,max_effective,30,30,1,3,0.05,0.95,0.9118983619387344,14,82.0,0,83.0,1,80.0,0,79.0,0
6089,max_effective,30,30,1,3,0.05,0.95,0.8665975933751173,12,70.0,0,70.0,0,71.0,1,70.0,0
6090,max_effective,30,30,1,3,0.05,0.95,0.93750392502182,21,73.0,0,81.0,0,81.0,0,83.0,1
6091,max_effective,30,30,1,3,0.05,0.95,0.9217788477284026,17,78.0,0,79.0,0,80.0,0,83.0,1
6092,max_effective,30,30,1,3,0.05,0.95,0.935482998895236,6,51.0,1,51.0,1,51.0,1,51.0,1
6093,max_effective,30,30,1,3,0.05,0.95,0.9240221856415428,23,61.0,0,70.0,1,70.0,1,70.0,1
6094,max_effective,30,30,1,3,0.05,0.95,0.9347404962233096,9,62.0,1,62.0,1,62.0,1,62.0,1
6095,max_effective,30,30,1,3,0.05,0.95,0.937667971869134,34,87.0,0,86.0,0,90.0,1,89.0,0
6096,max_effective,30,30,1,3,0.05,0.95,0.9460862312039008,9,74.0,0,75.0,0,73.0,0,76.0,1
6097,max_effective,30,30,1,3,0.05,0.95,0.8927115260666234,9,60.0,1,60.0,1,60.0,1,60.0,1
6098,max_effective,30,30,1,3,0.05,0.95,0.9427796540350296,13,69.0,1,69.0,1,69.0,1,69.0,1
6099,max_effective,30,30,1,3,0.05,0.95,0.9324010972123464,14,79.0,0,80.0,0,82.0,1,81.0,0
6100,max_effective,30,30,1,3,0.05,0.95,0.9438490325548522,13,77.0,1,77.0,1,76.0,0,77.0,1
6101,max_effective,30,30,1,3,0.05,0.95,0.8771552585226248,7,61.0,1,61.0,1,61.0,1,61.0,1
6102,max_effective,30,30,1,3,0.05,0.95,0.9442289935103368,16,82.0,0,83.0,0,86.0,1,85.0,0
6103,max_effective,30,30,1,3,0.05,0.95,0.9490502522171456,20,75.0,0,78.0,0,87.0,1,84.0,0
6104,max_effective,30,30,1,3,0.05,0.95,0.9045388593664896,29,83.0,0,83.0,0,84.0,1,82.0,0
6105,max_effective,30,30,1,3,0.05,0.95,0.9464707521044036,17,77.0,0,77.0,0,76.0,0,81.0,1
6106,max_effective,30,30,1,3,0.05,0.95,0.9494491532264946,44,83.0,0,85.0,0,87.0,0,89.0,1
6107,max_effective,30,30,1,3,0.05,0.95,0.943538495553803,7,75.0,1,74.0,0,71.0,0,72.0,0
6108,max_effective,30,30,1,3,0.05,0.95,0.9193792306113048,13,73.0,0,78.0,1,76.0,0,75.0,0
6109,max_effective,30,30,1,3,0.05,0.95,0.9452402851174184,145,84.0,0,85.0,0,85.0,0,89.0,1
6110,max_effective,30,30,1,3,0.05,0.95,0.9288825522697072,55,71.0,0,76.0,0,83.0,0,84.0,1
6111,max_effective,30,30,1,3,0.05,0.95,0.8938330139481983,9,67.0,1,67.0,1,66.0,0,66.0,0
6112,max_effective,30,30,1,3,0.05,0.95,0.942011777573438,33,78.0,0,79.0,0,83.0,0,84.0,1
6113,max_effective,30,30,1,3,0.05,0.95,0.9305812831765492,21,76.0,0,77.0,0,80.0,1,80.0,1
6114,max_effective,30,30,1,3,0.05,0.95,0.9466613614943468,31,71.0,0,75.0,0,77.0,1,76.0,0
6115,max_effective,30,30,1,3,0.05,0.95,0.9166026117558088,10,62.0,1,62.0,1,62.0,1,62.0,1
6116,max_effective,30,30,1,3,0.05,0.95,0.9458117468903464,18,77.0,0,79.0,0,86.0,0,90.0,1
6117,max_effective,30,30,1,3,0.05,0.95,0.9088688858001044,22,75.0,0,80.0,0,82.0,1,81.0,0
6118,max_effective,30,30,1,3,0.05,0.95,0.9346333526382268,14,70.0,0,72.0,0,74.0,1,71.0,0
6119,max_effective,30,30,1,3,0.05,0.95,0.926423670823922,33,79.0,0,82.0,0,83.0,1,79.0,0
6120,max_effective,30,30,1,3,0.05,0.95,0.9239351357325152,35,85.0,0,85.0,0,88.0,1,88.0,1
6121,max_effective,30,30,1,3,0.05,0.95,0.9147786883081328,7,57.0,1,57.0,1,57.0,1,57.0,1
6122,max_effective,30,30,1,3,0.05,0.95,0.9449325945354604,16,82.0,0,85.0,0,87.0,1,82.0,0
6123,max_effective,30,30,1,3,0.05,0.95,0.9421291285520628,66,79.0,0,80.0,0,85.0,1,84.0,0
6124,max_effective,30,30,1,3,0.05,0.95,0.9098112276930164,27,84.0,0,86.0,1,86.0,1,86.0,1
6125,max_effective,30,30,1,3,0.05,0.95,0.946894193047864,20,81.0,0,81.0,0,82.0,0,83.0,1
6126,max_effective,30,30,1,3,0.05,0.95,0.9405649414181328,44,69.0,0,71.0,0,77.0,0,79.0,1
6127,max_effective,30,30,1,3,0.05,0.95,0.8419941133801145,14,65.0,0,65.0,0,69.0,1,67.0,0
6128,max_effective,30,30,1,3,0.05,0.95,0.9432017499797068,17,77.0,0,79.0,1,73.0,0,73.0,0
6129,max_effective,30,30,1,3,0.05,0.95,0.8166938307009927,11,56.0,1,56.0,1,56.0,1,56.0,1
6130,max_effective,30,30,1,3,0.05,0.95,0.9379935538799028,15,74.0,0,77.0,0,78.0,1,76.0,0
6131,max_effective,30,30,1,3,0.05,0.95,0.944872830207133,9,79.0,0,79.0,0,77.0,0,82.0,1
6132,max_effective,30,30,1,3,0.05,0.95,0.9259100927684564,7,69.0,1,69.0,1,69.0,1,68.0,0
6133,max_effective,30,30,1,3,0.05,0.95,0.9456318634874522,28,81.0,0,82.0,0,88.0,0,89.0,1
6134,max_effective,30,30,1,3,0.05,0.95,0.9328967905969796,6,53.0,1,53.0,1,53.0,1,53.0,1
6135,max_effective,30,30,1,3,0.05,0.95,0.912147427329124,14,72.0,0,73.0,0,78.0,1,78.0,1
6136,max_effective,30,30,1,3,0.05,0.95,0.8689267128674947,17,71.0,0,75.0,0,83.0,1,81.0,0
6137,max_effective,30,30,1,3,0.05,0.95,0.9184518363780092,18,71.0,0,73.0,0,80.0,1,80.0,1
6138,max_effective,30,30,1,3,0.05,0.95,0.9017788212940966,9,82.0,0,83.0,1,78.0,0,81.0,0
6139,max_effective,30,30,1,3,0.05,0.95,0.8880990263551728,18,75.0,0,75.0,0,78.0,0,80.0,1
6140,max_effective,30,30,1,3,0.05,0.95,0.9458607720163774,16,79.0,0,79.0,0,80.0,1,78.0,0
6141,max_effective,30,30,1,3,0.05,0.95,0.9483590651907856,23,82.0,0,83.0,0,88.0,0,89.0,1
6142,max_effective,30,30,1,3,0.05,0.95,0.9438474494966562,64,80.0,0,81.0,0,89.0,1,87.0,0
6143,max_effective,30,30,1,3,0.05,0.95,0.9190511588829576,23,80.0,0,82.0,0,84.0,1,80.0,0
6144,max_effective,30,30,1,3,0.05,0.95,0.874890380090949,27,71.0,0,72.0,0,79.0,0,81.0,1
6145,max_effective,30,30,1,3,0.05,0.95,0.9063959145768008,10,69.0,1,69.0,1,67.0,0,69.0,1
6146,max_effective,30,30,1,3,0.05,0.95,0.9029289845578524,20,73.0,0,75.0,0,82.0,0,83.0,1
6147,max_effective,30,30,1,3,0.05,0.95,0.8684744199551706,13,78.0,0,85.0,1,84.0,0,83.0,0
6148,max_effective,30,30,1,3,0.05,0.95,0.9264678872264088,20,88.0,1,88.0,1,87.0,0,87.0,0
6149,max_effective,30,30,1,3,0.05,0.95,0.9436922889996396,16,68.0,0,69.0,0,72.0,1,72.0,1
6150,max_effective,30,30,1,3,0.05,0.95,0.9065941198852888,13,82.0,0,82.0,0,83.0,0,84.0,1
6151,max_effective,30,30,1,3,0.05,0.95,0.9380107900426662,30,70.0,0,76.0,0,78.0,0,80.0,1
6152,max_effective,30,30,1,3,0.05,0.95,0.9121539455426972,38,85.0,1,85.0,1,83.0,0,85.0,1
6153,max_effective,30,30,1,3,0.05,0.95,0.93365694892145,10,71.0,0,70.0,0,72.0,1,71.0,0
6154,max_effective,30,30,1,3,0.05,0.95,0.9274400560382546,34,72.0,0,80.0,0,82.0,0,87.0,1
6155,max_effective,30,30,1,3,0.05,0.95,0.9456469494586796,23,81.0,0,82.0,0,87.0,0,88.0,1
6156,max_effective,30,30,1,3,0.05,0.95,0.9242870632053626,14,73.0,0,76.0,0,78.0,1,77.0,0
6157,max_effective,30,30,1,3,0.05,0.95,0.930089040313026,10,77.0,0,77.0,0,80.0,1,76.0,0
6158,max_effective,30,30,1,3,0.05,0.95,0.8947527906096525,20,67.0,0,73.0,1,73.0,1,72.0,0
6159,max_effective,30,30,1,3,0.05,0.95,0.9435113380547926,30,78.0,0,79.0,0,82.0,0,86.0,1
6160,max_effective,30,30,1,3,0.05,0.95,0.914583747968565,7,61.0,1,61.0,1,61.0,1,61.0,1
6161,max_effective,30,30,1,3,0.05,0.95,0.9411258360088652,15,80.0,0,83.0,1,80.0,0,83.0,1
6162,max_effective,30,30,1,3,0.05,0.95,0.9486937293516022,28,84.0,0,84.0,0,88.0,0,89.0,1
6163,max_effective,30,30,1,3,0.05,0.95,0.8135866391959988,8,66.0,1,66.0,1,66.0,1,65.0,0
6164,max_effective,30,30,1,3,0.05,0.95,0.9286808636007304,24,88.0,0,89.0,0,90.0,1,89.0,0
6165,max_effective,30,30,1,3,0.05,0.95,0.9081878581097352,26,69.0,0,77.0,0,83.0,1,81.0,0
6166,max_effective,30,30,1,3,0.05,0.95,0.9464898736825827,8,74.0,1,74.0,1,73.0,0,69.0,0
6167,max_effective,30,30,1,3,0.05,0.95,0.9441530115085242,37,81.0,0,82.0,0,86.0,1,86.0,1
6168,max_effective,30,30,1,3,0.05,0.95,0.9482534383830784,22,83.0,0,84.0,1,78.0,0,79.0,0
6169,max_effective,30,30,1,3,0.05,0.95,0.9003757073915696,26,81.0,0,83.0,0,87.0,0,88.0,1
6170,max_effective,30,30,1,3,0.05,0.95,0.9145129774870642,11,77.0,0,80.0,1,77.0,0,77.0,0
6171,max_effective,30,30,1,3,0.05,0.95,0.9474513719716124,30,76.0,0,78.0,0,88.0,0,89.0,1
6172,max_effective,30,30,1,3,0.05,0.95,0.949141146762287,40,71.0,0,78.0,0,85.0,0,86.0,1
6173,max_effective,30,30,1,3,0.05,0.95,0.9434828936452718,30,78.0,0,82.0,0,83.0,1,83.0,1
6174,max_effective,30,30,1,3,0.05,0.95,0.9482238500472642,31,79.0,0,81.0,0,82.0,0,86.0,1
6175,max_effective,30,30,1,3,0.05,0.95,0.9469972164365712,28,73.0,0,77.0,0,82.0,0,86.0,1
6176,max_effective,30,30,1,3,0.05,0.95,0.9484211625085912,95,80.0,0,83.0,0,90.0,1,90.0,1
6177,max_effective,30,30,1,3,0.05,0.95,0.9142855731491712,36,83.0,0,85.0,0,88.0,1,88.0,1
6178,max_effective,30,30,1,3,0.05,0.95,0.949936759263466,25,79.0,0,80.0,0,86.0,0,87.0,1
6179,max_effective,30,30,1,3,0.05,0.95,0.9119497770955756,12,60.0,1,60.0,1,60.0,1,60.0,1
6180,max_effective,30,30,1,3,0.05,0.95,0.9016445940091496,18,80.0,0,82.0,0,85.0,0,88.0,1
6181,max_effective,30,30,1,3,0.05,0.95,0.9175503013157872,32,69.0,0,73.0,0,79.0,1,79.0,1
6182,max_effective,30,30,1,3,0.05,0.95,0.947284758025494,19,81.0,0,82.0,0,88.0,1,85.0,0
6183,max_effective,30,30,1,3,0.05,0.95,0.945310713276571,40,83.0,0,84.0,0,85.0,0,88.0,1
6184,max_effective,30,30,1,3,0.05,0.95,0.91817403030998,18,79.0,1,79.0,1,79.0,1,79.0,1
6185,max_effective,30,30,1,3,0.05,0.95,0.9306113264139432,19,66.0,0,66.0,0,69.0,0,70.0,1
6186,max_effective,30,30,1,3,0.05,0.95,0.9195656812109236,22,82.0,0,84.0,0,85.0,1,82.0,0
6187,max_effective,30,30,1,3,0.05,0.95,0.9371393277688193,25,77.0,0,80.0,0,86.0,1,85.0,0
6188,max_effective,30,30,1,3,0.05,0.95,0.8919714147143969,6,63.0,1,63.0,1,63.0,1,63.0,1
6189,max_effective,30,30,1,3,0.05,0.95,0.9322668606805024,41,83.0,0,84.0,1,83.0,0,84.0,1
6190,max_effective,30,30,1,3,0.05,0.95,0.9406252718694724,66,81.0,0,83.0,0,86.0,0,89.0,1
6191,max_effective,30,30,1,3,0.05,0.95,0.916004959381826,8,60.0,1,60.0,1,60.0,1,60.0,1
6192,max_effective,30,30,1,3,0.05,0.95,0.939411942520042,26,83.0,1,83.0,1,81.0,0,81.0,0
6193,max_effective,30,30,1,3,0.05,0.95,0.928077013155716,13,73.0,0,75.0,1,72.0,0,74.0,0
6194,max_effective,30,30,1,3,0.05,0.95,0.932749920942072,19,75.0,0,76.0,0,77.0,1,77.0,1
6195,max_effective,30,30,1,3,0.05,0.95,0.924016303594814,16,75.0,0,78.0,0,79.0,1,77.0,0
6196,max_effective,30,30,1,3,0.05,0.95,0.9443135593509352,10,80.0,0,81.0,1,78.0,0,79.0,0
6197,max_effective,30,30,1,3,0.05,0.95,0.9234684340496624,35,81.0,0,81.0,0,81.0,0,83.0,1
6198,max_effective,30,30,1,3,0.05,0.95,0.933283469122798,25,70.0,0,72.0,0,74.0,0,76.0,1
6199,max_effective,30,30,1,3,0.05,0.95,0.92854781769441,17,71.0,1,71.0,1,68.0,0,66.0,0
6200,max_effective,30,30,1,3,0.05,0.95,0.8724452662728908,13,80.0,1,80.0,1,80.0,1,78.0,0
6201,max_effective,30,30,1,3,0.05,0.95,0.8776920617540188,11,67.0,0,69.0,0,70.0,1,70.0,1
6202,max_effective,30,30,1,3,0.05,0.95,0.9470352547780606,43,64.0,0,72.0,0,86.0,1,86.0,1
6203,max_effective,30,30,1,3,0.05,0.95,0.9225999775294866,20,76.0,0,78.0,0,83.0,1,80.0,0
6204,max_effective,30,30,1,3,0.05,0.95,0.878463580940359,21,75.0,0,79.0,0,81.0,1,81.0,1
6205,max_effective,30,30,1,3,0.05,0.95,0.9425654794737638,51,81.0,0,83.0,0,88.0,1,88.0,1
6206,max_effective,30,30,1,3,0.05,0.95,0.8811395669949442,25,81.0,0,82.0,0,87.0,1,83.0,0
6207,max_effective,30,30,1,3,0.05,0.95,0.9240763679276256,17,76.0,0,81.0,1,77.0,0,74.0,0
6208,max_effective,30,30,1,3,0.05,0.95,0.9389154639291604,13,71.0,0,75.0,1,73.0,0,75.0,1
6209,max_effective,30,30,1,3,0.05,0.95,0.9050138197281504,11,68.0,1,67.0,0,65.0,0,67.0,0
6210,max_effective,30,30,1,3,0.05,0.95,0.9411287663675372,27,74.0,0,77.0,0,83.0,1,80.0,0
6211,max_effective,30,30,1,3,0.05,0.95,0.8974554476731949,14,74.0,0,76.0,1,74.0,0,73.0,0
6212,max_effective,30,30,1,3,0.05,0.95,0.9340469554163924,57,81.0,0,81.0,0,84.0,1,83.0,0
6213,max_effective,30,30,1,3,0.05,0.95,0.8803204994439008,24,80.0,0,82.0,0,82.0,0,87.0,1
6214,max_effective,30,30,1,3,0.05,0.95,0.93624820093674,22,85.0,0,85.0,0,86.0,1,86.0,1
6215,max_effective,30,30,1,3,0.05,0.95,0.9002625095678748,15,65.0,0,67.0,1,65.0,0,64.0,0
6216,max_effective,30,30,1,3,0.05,0.95,0.9486053675870704,52,85.0,0,88.0,0,90.0,1,88.0,0
6217,max_effective,30,30,1,3,0.05,0.95,0.9476756456566304,11,71.0,1,71.0,1,70.0,0,69.0,0
6218,max_effective,30,30,1,3,0.05,0.95,0.9468463133699142,19,75.0,0,78.0,1,78.0,1,77.0,0
6219,max_effective,30,30,1,3,0.05,0.95,0.9447047547429022,7,74.0,1,74.0,1,74.0,1,74.0,1
6220,max_effective,30,30,1,3,0.05,0.95,0.9385822368320949,40,78.0,0,80.0,0,85.0,0,86.0,1
6221,max_effective,30,30,1,3,0.05,0.95,0.9462480596864692,11,81.0,0,81.0,0,78.0,0,82.0,1
6222,max_effective,30,30,1,3,0.05,0.95,0.8001348072138211,5,59.0,1,59.0,1,59.0,1,59.0,1
6223,max_effective,30,30,1,3,0.05,0.95,0.9268726585364808,17,85.0,0,85.0,0,89.0,1,86.0,0
6224,max_effective,30,30,1,3,0.05,0.95,0.9399409877668282,23,81.0,0,80.0,0,81.0,0,83.0,1
6225,max_effective,30,30,1,3,0.05,0.95,0.9448567690238392,12,79.0,1,79.0,1,75.0,0,78.0,0
6226,max_effective,30,30,1,3,0.05,0.95,0.9168219894343068,37,74.0,0,77.0,1,75.0,0,77.0,1
6227,max_effective,30,30,1,3,0.05,0.95,0.9356908999143884,23,76.0,0,78.0,0,79.0,0,86.0,1
6228,max_effective,30,30,1,3,0.05,0.95,0.8601384087851378,18,71.0,0,76.0,1,74.0,0,74.0,0
6229,max_effective,30,30,1,3,0.05,0.95,0.917126638571261,23,76.0,0,77.0,0,82.0,0,84.0,1
6230,max_effective,30,30,1,3,0.05,0.95,0.9218011525484336,7,53.0,1,53.0,1,53.0,1,53.0,1
6231,max_effective,30,30,1,3,0.05,0.95,0.920569929144965,36,78.0,0,79.0,1,77.0,0,78.0,0
6232,max_effective,30,30,1,3,0.05,0.95,0.937437676147838,52,83.0,0,87.0,1,87.0,1,85.0,0
6233,max_effective,30,30,1,3,0.05,0.95,0.9086311136300822,9,64.0,1,64.0,1,64.0,1,64.0,1
6234,max_effective,30,30,1,3,0.05,0.95,0.949484872282004,36,81.0,0,81.0,0,84.0,0,85.0,1
6235,max_effective,30,30,1,3,0.05,0.95,0.8967514162099162,25,75.0,0,79.0,0,82.0,1,81.0,0
6236,max_effective,30,30,1,3,0.05,0.95,0.9436497209853916,21,83.0,0,85.0,0,87.0,1,86.0,0
6237,max_effective,30,30,1,3,0.05,0.95,0.9331469319506877,36,76.0,0,82.0,0,85.0,0,87.0,1
6238,max_effective,30,30,1,3,0.05,0.95,0.921812052470506,8,65.0,1,65.0,1,63.0,0,65.0,1
6239,max_effective,30,30,1,3,0.05,0.95,0.855457077124587,18,69.0,0,71.0,0,73.0,1,72.0,0
6240,max_effective,30,30,1,3,0.05,0.95,0.9445303880331036,28,75.0,0,80.0,0,83.0,0,86.0,1
6241,max_effective,30,30,1,3,0.05,0.95,0.9165739239133144,34,78.0,0,77.0,0,76.0,0,81.0,1
6242,max_effective,30,30,1,3,0.05,0.95,0.9051245139381509,24,81.0,0,81.0,0,85.0,1,85.0,1
6243,max_effective,30,30,1,3,0.05,0.95,0.8994921375440826,11,73.0,0,76.0,0,77.0,1,76.0,0
6244,max_effective,30,30,1,3,0.05,0.95,0.9292142754004382,13,79.0,1,78.0,0,74.0,0,74.0,0
6245,max_effective,30,30,1,3,0.05,0.95,0.920670904876664,12,78.0,0,84.0,1,78.0,0,79.0,0
6246,max_effective,30,30,1,3,0.05,0.95,0.8687510858217653,10,69.0,0,68.0,0,65.0,0,70.0,1
6247,max_effective,30,30,1,3,0.05,0.95,0.9060100112849024,38,76.0,0,83.0,0,87.0,1,87.0,1
6248,max_effective,30,30,1,3,0.05,0.95,0.9209186933278964,17,86.0,1,86.0,1,84.0,0,83.0,0
6249,max_effective,30,30,1,3,0.05,0.95,0.9396142150567224,13,79.0,1,79.0,1,77.0,0,74.0,0
6250,max_effective,30,30,1,3,0.05,0.95,0.932355463814969,14,78.0,0,79.0,0,80.0,0,82.0,1
6251,max_effective,30,30,1,3,0.05,0.95,0.943602195779178,12,76.0,0,78.0,1,75.0,0,77.0,0
6252,max_effective,30,30,1,3,0.05,0.95,0.927464529349209,27,77.0,0,79.0,0,81.0,0,82.0,1
6253,max_effective,30,30,1,3,0.05,0.95,0.9342638265855128,21,74.0,0,78.0,0,83.0,1,82.0,0
6254,max_effective,30,30,1,3,0.05,0.95,0.9253349187618792,14,69.0,0,72.0,0,75.0,1,75.0,1
6255,max_effective,30,30,1,3,0.05,0.95,0.9048782587723072,10,66.0,1,66.0,1,64.0,0,66.0,1
6256,max_effective,30,30,1,3,0.05,0.95,0.8695763224795415,9,77.0,1,77.0,1,74.0,0,73.0,0
6257,max_effective,30,30,1,3,0.05,0.95,0.9234686979626316,18,73.0,0,74.0,0,79.0,0,81.0,1
6258,max_effective,30,30,1,3,0.05,0.95,0.9133311647136476,19,77.0,0,78.0,0,83.0,1,81.0,0
6259,max_effective,30,30,1,3,0.05,0.95,0.9288509323221724,19,85.0,0,85.0,0,87.0,0,89.0,1
6260,max_effective,30,30,1,3,0.05,0.95,0.9487251085858028,12,78.0,0,83.0,1,80.0,0,77.0,0
6261,max_effective,30,30,1,3,0.05,0.95,0.9241694765371335,18,78.0,0,81.0,0,82.0,0,84.0,1
6262,max_effective,30,30,1,3,0.05,0.95,0.93151205821981,20,76.0,0,79.0,0,80.0,0,81.0,1
6263,max_effective,30,30,1,3,0.05,0.95,0.8734241212377993,12,76.0,0,78.0,0,82.0,1,80.0,0
6264,max_effective,30,30,1,3,0.05,0.95,0.9295624791432742,17,75.0,0,75.0,0,75.0,0,83.0,1
6265,max_effective,30,30,1,3,0.05,0.95,0.918511045112304,18,76.0,0,81.0,1,76.0,0,75.0,0
6266,max_effective,30,30,1,3,0.05,0.95,0.9093015936428588,30,76.0,0,76.0,0,82.0,0,87.0,1
6267,max_effective,30,30,1,3,0.05,0.95,0.9240037264906478,24,84.0,0,85.0,0,89.0,1,89.0,1
6268,max_effective,30,30,1,3,0.05,0.95,0.9296809168859588,6,79.0,0,79.0,0,77.0,0,80.0,1
6269,max_effective,30,30,1,3,0.05,0.95,0.8605302733134088,25,77.0,0,81.0,0,85.0,1,84.0,0
6270,max_effective,30,30,1,3,0.05,0.95,0.9365029882948114,8,69.0,1,69.0,1,69.0,1,69.0,1
6271,max_effective,30,30,1,3,0.05,0.95,0.931640754023055,31,65.0,0,68.0,0,74.0,0,76.0,1
6272,max_effective,30,30,1,3,0.05,0.95,0.8989225451367225,6,67.0,1,67.0,1,67.0,1,67.0,1
6273,max_effective,30,30,1,3,0.05,0.95,0.9487320074032856,17,85.0,0,86.0,0,83.0,0,87.0,1
6274,max_effective,30,30,1,3,0.05,0.95,0.9424948329145274,33,78.0,0,81.0,0,88.0,1,88.0,1
6275,max_effective,30,30,1,3,0.05,0.95,0.9442745608285632,53,83.0,0,83.0,0,88.0,0,89.0,1
6276,max_effective,30,30,1,3,0.05,0.95,0.8919284686627891,33,66.0,0,67.0,0,73.0,0,74.0,1
6277,max_effective,30,30,1,3,0.05,0.95,0.9407976797342084,14,77.0,0,79.0,0,80.0,1,80.0,1
6278,max_effective,30,30,1,3,0.05,0.95,0.9253623399813998,14,81.0,0,84.0,0,89.0,0,90.0,1
6279,max_effective,30,30,1,3,0.05,0.95,0.9088103872095008,18,77.0,1,77.0,1,75.0,0,75.0,0
6280,max_effective,30,30,1,3,0.05,0.95,0.9161086335750728,25,87.0,0,87.0,0,89.0,0,90.0,1
6281,max_effective,30,30,1,3,0.05,0.95,0.946847772718584,28,78.0,0,79.0,0,79.0,0,83.0,1
6282,max_effective,30,30,1,3,0.05,0.95,0.91078177274301,23,80.0,0,81.0,0,85.0,1,85.0,1
6283,max_effective,30,30,1,3,0.05,0.95,0.8896688418219121,14,69.0,0,71.0,1,70.0,0,71.0,1
6284,max_effective,30,30,1,3,0.05,0.95,0.9168807380690034,21,71.0,0,75.0,0,80.0,1,78.0,0
6285,max_effective,30,30,1,3,0.05,0.95,0.8897254973341182,24,68.0,0,69.0,0,72.0,0,76.0,1
6286,max_effective,30,30,1,3,0.05,0.95,0.918127748903879,40,69.0,0,75.0,0,83.0,1,77.0,0
6287,max_effective,30,30,1,3,0.05,0.95,0.9319277127843446,51,74.0,0,76.0,0,84.0,0,87.0,1
6288,max_effective,30,30,1,3,0.05,0.95,0.9381565654742102,82,83.0,0,85.0,0,87.0,1,85.0,0
6289,max_effective,30,30,1,3,0.05,0.95,0.9331252181604266,21,78.0,0,78.0,0,79.0,1,73.0,0
6290,max_effective,30,30,1,3,0.05,0.95,0.9399776687898168,28,79.0,0,81.0,0,85.0,1,85.0,1
6291,max_effective,30,30,1,3,0.05,0.95,0.9205677074992016,33,80.0,0,82.0,0,85.0,1,84.0,0
6292,max_effective,30,30,1,3,0.05,0.95,0.9276450505424336,24,73.0,0,75.0,0,81.0,0,83.0,1
6293,max_effective,30,30,1,3,0.05,0.95,0.9468500572686976,15,76.0,0,76.0,0,77.0,1,77.0,1
6294,max_effective,30,30,1,3,0.05,0.95,0.884697443752183,10,62.0,1,62.0,1,62.0,1,62.0,1
6295,max_effective,30,30,1,3,0.05,0.95,0.9456835651991315,20,83.0,0,83.0,0,81.0,0,86.0,1
6296,max_effective,30,30,1,3,0.05,0.95,0.9150471216640812,28,84.0,0,87.0,0,90.0,1,88.0,0
6297,max_effective,30,30,1,3,0.05,0.95,0.949244257040055,14,75.0,1,75.0,1,73.0,0,72.0,0
6298,max_effective,30,30,1,3,0.05,0.95,0.9287601052886854,32,80.0,0,82.0,1,82.0,1,79.0,0
6299,max_effective,30,30,1,3,0.05,0.95,0.9316704515867156,29,78.0,0,80.0,0,86.0,1,86.0,1
6300,max_effective,30,30,1,3,0.05,0.95,0.8842930952943514,10,78.0,1,78.0,1,78.0,1,76.0,0
6301,max_effective,30,30,1,3,0.05,0.95,0.94530744076623,64,71.0,0,76.0,0,86.0,1,86.0,1
6302,max_effective,30,30,1,3,0.05,0.95,0.9407194548544728,37,80.0,0,80.0,0,82.0,0,85.0,1
6303,max_effective,30,30,1,3,0.05,0.95,0.8920674693290356,11,79.0,0,79.0,0,80.0,0,81.0,1
6304,max_effective,30,30,1,3,0.05,0.95,0.9237789323855355,9,70.0,1,70.0,1,68.0,0,69.0,0
6305,max_effective,30,30,1,3,0.05,0.95,0.9490919809544556,23,72.0,0,73.0,0,75.0,0,76.0,1
6306,max_effective,30,30,1,3,0.05,0.95,0.9366644370591102,45,83.0,0,85.0,0,88.0,1,87.0,0
6307,max_effective,30,30,1,3,0.05,0.95,0.9414504548110508,11,71.0,0,72.0,1,70.0,0,67.0,0
6308,max_effective,30,30,1,3,0.05,0.95,0.945354209442576,32,83.0,0,83.0,0,87.0,1,83.0,0
6309,max_effective,30,30,1,3,0.05,0.95,0.9132657676341726,12,76.0,0,76.0,0,76.0,0,77.0,1
6310,max_effective,30,30,1,3,0.05,0.95,0.9092357059751016,25,76.0,0,78.0,0,82.0,0,83.0,1
6311,max_effective,30,30,1,3,0.05,0.95,0.9027262291276802,7,66.0,1,66.0,1,66.0,1,66.0,1
6312,max_effective,30,30,1,3,0.05,0.95,0.9305308278125808,26,80.0,0,85.0,0,88.0,0,89.0,1
6313,max_effective,30,30,1,3,0.05,0.95,0.935991544979018,11,75.0,0,78.0,1,74.0,0,75.0,0
6314,max_effective,30,30,1,3,0.05,0.95,0.8874327423197272,22,81.0,0,83.0,0,87.0,1,86.0,0
6315,max_effective,30,30,1,3,0.05,0.95,0.9320442430273488,22,80.0,0,82.0,0,83.0,0,86.0,1
6316,max_effective,30,30,1,3,0.05,0.95,0.9316594260116328,23,75.0,0,76.0,0,82.0,1,80.0,0
6317,max_effective,30,30,1,3,0.05,0.95,0.9037180536453884,62,69.0,0,75.0,0,82.0,0,83.0,1
6318,max_effective,30,30,1,3,0.05,0.95,0.9207869963036684,10,78.0,0,79.0,1,75.0,0,73.0,0
6319,max_effective,30,30,1,3,0.05,0.95,0.926430239519774,63,80.0,0,82.0,0,87.0,1,85.0,0
6320,max_effective,30,30,1,3,0.05,0.95,0.9325445022426856,16,71.0,0,73.0,0,75.0,1,74.0,0
6321,max_effective,30,30,1,3,0.05,0.95,0.9306731156951824,68,82.0,0,82.0,0,86.0,1,86.0,1
6322,max_effective,30,30,1,3,0.05,0.95,0.9413060796595778,47,84.0,0,84.0,0,82.0,0,88.0,1
6323,max_effective,30,30,1,3,0.05,0.95,0.9301714898570697,16,77.0,0,82.0,0,87.0,1,84.0,0
6324,max_effective,30,30,1,3,0.05,0.95,0.9091141073812368,16,74.0,0,76.0,1,76.0,1,76.0,1
6325,max_effective,30,30,1,3,0.05,0.95,0.9365382181913356,18,84.0,0,87.0,0,90.0,1,90.0,1
6326,max_effective,30,30,1,3,0.05,0.95,0.9455710612730168,20,74.0,0,76.0,0,80.0,1,80.0,1
6327,max_effective,30,30,1,3,0.05,0.95,0.9223178160877418,8,55.0,1,55.0,1,55.0,1,53.0,0
6328,max_effective,30,30,1,3,0.05,0.95,0.9125784721152876,17,76.0,1,76.0,1,76.0,1,75.0,0
6329,max_effective,30,30,1,3,0.05,0.95,0.8696348734122713,7,67.0,1,66.0,0,65.0,0,67.0,1
6330,max_effective,30,30,1,3,0.05,0.95,0.9433548505959624,44,79.0,0,81.0,0,85.0,1,85.0,1
6331,max_effective,30,30,1,3,0.05,0.95,0.9188265212352852,17,61.0,1,61.0,1,61.0,1,61.0,1
6332,max_effective,30,30,1,3,0.05,0.95,0.9028757526392456,18,73.0,0,77.0,0,83.0,1,81.0,0
6333,max_effective,30,30,1,3,0.05,0.95,0.8926618370827095,15,76.0,0,77.0,0,80.0,1,78.0,0
6334,max_effective,30,30,1,3,0.05,0.95,0.8812756594202159,9,73.0,0,71.0,0,74.0,1,74.0,1
6335,max_effective,30,30,1,3,0.05,0.95,0.9251262900163192,9,59.0,1,59.0,1,57.0,0,59.0,1
6336,max_effective,30,30,1,3,0.05,0.95,0.9094636344619688,21,80.0,0,80.0,0,82.0,1,82.0,1
6337,max_effective,30,30,1,3,0.05,0.95,0.9248000575189466,26,78.0,0,80.0,0,85.0,1,85.0,1
6338,max_effective,30,30,1,3,0.05,0.95,0.9494491744141172,36,80.0,0,82.0,0,84.0,0,86.0,1
6339,max_effective,30,30,1,3,0.05,0.95,0.9361878484897492,10,63.0,1,63.0,1,63.0,1,63.0,1
6340,max_effective,30,30,1,3,0.05,0.95,0.9319176073887906,16,68.0,0,67.0,0,68.0,0,72.0,1
6341,max_effective,30,30,1,3,0.05,0.95,0.9346428178044838,11,72.0,0,76.0,1,74.0,0,72.0,0
6342,max_effective,30,30,1,3,0.05,0.95,0.949751859389926,46,83.0,0,83.0,0,86.0,1,84.0,0
6343,max_effective,30,30,1,3,0.05,0.95,0.9248680368147276,14,66.0,0,68.0,1,68.0,1,68.0,1
6344,max_effective,30,30,1,3,0.05,0.95,0.8986578673708856,7,76.0,0,77.0,1,76.0,0,76.0,0
6345,max_effective,30,30,1,3,0.05,0.95,0.9453221484396196,20,83.0,0,83.0,0,83.0,0,84.0,1
6346,max_effective,30,30,1,3,0.05,0.95,0.9068715404260356,20,76.0,0,78.0,1,75.0,0,76.0,0
6347,max_effective,30,30,1,3,0.05,0.95,0.9188032275106934,4,58.0,1,58.0,1,58.0,1,58.0,1
6348,max_effective,30,30,1,3,0.05,0.95,0.9068793053409104,11,75.0,0,74.0,0,71.0,0,78.0,1
6349,max_effective,30,30,1,3,0.05,0.95,0.9481128875284054,23,64.0,0,70.0,0,75.0,1,74.0,0
6350,max_effective,30,30,1,3,0.05,0.95,0.936395193366507,18,70.0,0,72.0,0,73.0,1,73.0,1
6351,max_effective,30,30,1,3,0.05,0.95,0.9358152339876034,16,75.0,0,78.0,0,79.0,1,78.0,0
6352,max_effective,30,30,1,3,0.05,0.95,0.938621262169879,33,72.0,0,74.0,0,84.0,0,87.0,1
6353,max_effective,30,30,1,3,0.05,0.95,0.9118985726828592,11,77.0,0,80.0,0,79.0,0,81.0,1
6354,max_effective,30,30,1,3,0.05,0.95,0.909996421549374,32,69.0,0,71.0,0,76.0,0,84.0,1
6355,max_effective,30,30,1,3,0.05,0.95,0.90800227779536,9,54.0,1,54.0,1,54.0,1,54.0,1
6356,max_effective,30,30,1,3,0.05,0.95,0.9178085492345794,12,85.0,0,85.0,0,87.0,1,86.0,0
6357,max_effective,30,30,1,3,0.05,0.95,0.9140648179691993,12,76.0,0,80.0,1,79.0,0,78.0,0
6358,max_effective,30,30,1,3,0.05,0.95,0.948868632539171,11,79.0,0,80.0,0,81.0,1,77.0,0
6359,max_effective,30,30,1,3,0.05,0.95,0.939264373380767,20,80.0,0,83.0,0,87.0,0,89.0,1
6360,max_effective,30,30,1,3,0.05,0.95,0.9272146020279032,24,83.0,0,85.0,0,85.0,0,89.0,1
6361,max_effective,30,30,1,3,0.05,0.95,0.935712527352656,18,77.0,0,80.0,0,83.0,1,81.0,0
6362,max_effective,30,30,1,3,0.05,0.95,0.9046181183140508,4,54.0,1,54.0,1,54.0,1,54.0,1
6363,max_effective,30,30,1,3,0.05,0.95,0.8859155682384404,12,69.0,0,73.0,1,73.0,1,72.0,0
6364,max_effective,30,30,1,3,0.05,0.95,0.8772564446619865,13,80.0,0,82.0,0,84.0,0,86.0,1
6365,max_effective,30,30,1,3,0.05,0.95,0.9146985153490758,20,68.0,0,69.0,0,73.0,0,75.0,1
6366,max_effective,30,30,1,3,0.05,0.95,0.854383142435053,13,68.0,1,68.0,1,68.0,1,68.0,1
6367,max_effective,30,30,1,3,0.05,0.95,0.9348979600299706,12,85.0,0,87.0,1,82.0,0,82.0,0
6368,max_effective,30,30,1,3,0.05,0.95,0.9136156770209178,26,83.0,0,83.0,0,88.0,1,87.0,0
6369,max_effective,30,30,1,3,0.05,0.95,0.933610934606818,30,69.0,0,71.0,0,80.0,1,80.0,1
6370,max_effective,30,30,1,3,0.05,0.95,0.9165329216025908,36,85.0,1,85.0,1,84.0,0,82.0,0
6371,max_effective,30,30,1,3,0.05,0.95,0.9291811102590134,13,74.0,0,72.0,0,69.0,0,75.0,1
6372,max_effective,30,30,1,3,0.05,0.95,0.924842613836518,37,72.0,0,77.0,0,79.0,0,81.0,1
6373,max_effective,30,30,1,3,0.05,0.95,0.8671500615339263,20,77.0,0,77.0,0,77.0,0,81.0,1
6374,max_effective,30,30,1,3,0.05,0.95,0.9357425952100726,7,57.0,1,57.0,1,57.0,1,57.0,1
6375,max_effective,30,30,1,3,0.05,0.95,0.944769725941771,24,83.0,0,83.0,0,87.0,1,86.0,0
6376,max_effective,30,30,1,3,0.05,0.95,0.9341116562932475,7,78.0,0,79.0,1,77.0,0,74.0,0
6377,max_effective,30,30,1,3,0.05,0.95,0.918060465208854,16,72.0,0,76.0,1,76.0,1,74.0,0
6378,max_effective,30,30,1,3,0.05,0.95,0.8932370791379411,10,77.0,0,78.0,1,77.0,0,76.0,0
6379,max_effective,30,30,1,3,0.05,0.95,0.904450516735781,14,73.0,1,73.0,1,73.0,1,73.0,1
6380,max_effective,30,30,1,3,0.05,0.95,0.9387373797563416,22,73.0,0,79.0,1,75.0,0,74.0,0
6381,max_effective,30,30,1,3,0.05,0.95,0.944031196762016,28,85.0,0,85.0,0,87.0,1,86.0,0
6382,max_effective,30,30,1,3,0.05,0.95,0.9168014442193908,9,76.0,1,76.0,1,74.0,0,75.0,0
6383,max_effective,30,30,1,3,0.05,0.95,0.905440770304759,14,65.0,0,67.0,1,67.0,1,67.0,1
6384,max_effective,30,30,1,3,0.05,0.95,0.9184242209812448,12,77.0,0,79.0,1,75.0,0,77.0,0
6385,max_effective,30,30,1,3,0.05,0.95,0.9162549371523662,10,66.0,1,66.0,1,66.0,1,64.0,0
6386,max_effective,30,30,1,3,0.05,0.95,0.9223631297046452,24,80.0,0,82.0,0,83.0,1,81.0,0
6387,max_effective,30,30,1,3,0.05,0.95,0.9440603655992192,33,68.0,0,71.0,0,81.0,1,80.0,0
6388,max_effective,30,30,1,3,0.05,0.95,0.8893729842116296,5,52.0,1,52.0,1,52.0,1,52.0,1
6389,max_effective,30,30,1,3,0.05,0.95,0.8739466616868878,15,79.0,1,78.0,0,77.0,0,78.0,0
6390,max_effective,30,30,1,3,0.05,0.95,0.8925866341954403,11,56.0,1,56.0,1,56.0,1,56.0,1
6391,max_effective,30,30,1,3,0.05,0.95,0.917052877020937,9,73.0,1,72.0,0,69.0,0,72.0,0
6392,max_effective,30,30,1,3,0.05,0.95,0.9302468058502176,26,79.0,0,89.0,0,87.0,0,90.0,1
6393,max_effective,30,30,1,3,0.05,0.95,0.9219964128438062,20,77.0,0,79.0,1,77.0,0,78.0,0
6394,max_effective,30,30,1,3,0.05,0.95,0.9296540692909484,18,70.0,0,72.0,0,74.0,0,76.0,1
6395,max_effective,30,30,1,3,0.05,0.95,0.8939965698628571,16,71.0,1,71.0,1,69.0,0,71.0,1
6396,max_effective,30,30,1,3,0.05,0.95,0.8442697776510005,8,60.0,1,60.0,1,60.0,1,60.0,1
6397,max_effective,30,30,1,3,0.05,0.95,0.9284766551335644,14,80.0,0,81.0,0,84.0,1,82.0,0
6398,max_effective,30,30,1,3,0.05,0.95,0.8670742398406388,15,73.0,1,73.0,1,73.0,1,72.0,0
6399,max_effective,30,30,1,3,0.05,0.95,0.8915656105655988,27,80.0,0,80.0,0,82.0,1,80.0,0
6400,max_effective,30,30,1,3,0.05,0.95,0.9252320613797896,14,76.0,0,77.0,0,78.0,0,80.0,1
6401,max_effective,30,30,1,3,0.05,0.95,0.9476078319882985,16,79.0,0,84.0,1,82.0,0,84.0,1
6402,max_effective,30,30,1,3,0.05,0.95,0.7987977614880073,13,82.0,0,83.0,1,83.0,1,81.0,0
6403,max_effective,30,30,1,3,0.05,0.95,0.9408667173871902,8,64.0,1,64.0,1,64.0,1,64.0,1
6404,max_effective,30,30,1,3,0.05,0.95,0.9338137024906308,41,84.0,0,84.0,0,87.0,1,85.0,0
6405,max_effective,30,30,1,3,0.05,0.95,0.9393915107423212,24,75.0,0,79.0,0,84.0,0,86.0,1
6406,max_effective,30,30,1,3,0.05,0.95,0.9418168922433712,37,80.0,0,81.0,0,84.0,1,83.0,0
6407,max_effective,30,30,1,3,0.05,0.95,0.8981656645044673,28,75.0,0,76.0,1,76.0,1,76.0,1
6408,max_effective,30,30,1,3,0.05,0.95,0.9419621620172188,18,68.0,0,70.0,0,72.0,0,76.0,1
6409,max_effective,30,30,1,3,0.05,0.95,0.9231099473135236,32,72.0,0,73.0,0,79.0,0,80.0,1
6410,max_effective,30,30,1,3,0.05,0.95,0.9346413089891986,39,70.0,0,71.0,0,77.0,1,76.0,0
6411,max_effective,30,30,1,3,0.05,0.95,0.9181967065684896,22,78.0,0,80.0,0,84.0,1,84.0,1
6412,max_effective,30,30,1,3,0.05,0.95,0.9495645142087428,91,82.0,0,82.0,0,86.0,0,89.0,1
6413,max_effective,30,30,1,3,0.05,0.95,0.8896104923546616,15,78.0,0,80.0,0,81.0,0,86.0,1
6414,max_effective,30,30,1,3,0.05,0.95,0.9473875334274218,15,74.0,0,76.0,0,77.0,0,80.0,1
6415,max_effective,30,30,1,3,0.05,0.95,0.9266064777265922,24,74.0,0,79.0,0,78.0,0,83.0,1
6416,max_effective,30,30,1,3,0.05,0.95,0.9221599279480902,13,81.0,0,80.0,0,81.0,0,82.0,1
6417,max_effective,30,30,1,3,0.05,0.95,0.9138187363349136,8,62.0,1,62.0,1,62.0,1,62.0,1
6418,max_effective,30,30,1,3,0.05,0.95,0.9332090367776456,7,58.0,1,58.0,1,58.0,1,58.0,1
6419,max_effective,30,30,1,3,0.05,0.95,0.8471598602740753,16,69.0,0,72.0,0,74.0,0,78.0,1
6420,max_effective,30,30,1,3,0.05,0.95,0.9223205725807057,12,73.0,0,74.0,0,78.0,1,74.0,0
6421,max_effective,30,30,1,3,0.05,0.95,0.905629643579533,11,80.0,0,82.0,1,80.0,0,82.0,1
6422,max_effective,30,30,1,3,0.05,0.95,0.925999010296811,33,77.0,0,75.0,0,82.0,1,81.0,0
6423,max_effective,30,30,1,3,0.05,0.95,0.9380063190440636,13,86.0,1,86.0,1,80.0,0,84.0,0
6424,max_effective,30,30,1,3,0.05,0.95,0.9420352608818064,37,79.0,0,80.0,0,83.0,1,83.0,1
6425,max_effective,30,30,1,3,0.05,0.95,0.9324911282699332,14,75.0,0,78.0,0,80.0,1,79.0,0
6426,max_effective,30,30,1,3,0.05,0.95,0.923690987928942,35,65.0,0,68.0,0,80.0,0,84.0,1
6427,max_effective,30,30,1,3,0.05,0.95,0.9087795987262196,15,68.0,0,70.0,1,70.0,1,70.0,1
6428,max_effective,30,30,1,3,0.05,0.95,0.936392809082577,70,80.0,0,82.0,0,83.0,0,85.0,1
6429,max_effective,30,30,1,3,0.05,0.95,0.9435857003801416,25,81.0,0,82.0,0,84.0,0,88.0,1
6430,max_effective,30,30,1,3,0.05,0.95,0.9339361415523072,13,87.0,1,87.0,1,86.0,0,82.0,0
6431,max_effective,30,30,1,3,0.05,0.95,0.9408746039385854,24,73.0,0,75.0,0,77.0,0,81.0,1
6432,max_effective,30,30,1,3,0.05,0.95,0.9477061233515366,41,77.0,0,80.0,0,87.0,1,86.0,0
6433,max_effective,30,30,1,3,0.05,0.95,0.9455975081358589,18,85.0,0,87.0,1,87.0,1,86.0,0
6434,max_effective,30,30,1,3,0.05,0.95,0.9131684305658582,19,75.0,0,74.0,0,72.0,0,77.0,1
6435,max_effective,30,30,1,3,0.05,0.95,0.935503359329132,58,87.0,1,87.0,1,87.0,1,87.0,1
6436,max_effective,30,30,1,3,0.05,0.95,0.910592866627892,34,87.0,1,87.0,1,86.0,0,86.0,0
6437,max_effective,30,30,1,3,0.05,0.95,0.9444638406750104,27,80.0,0,80.0,0,84.0,0,86.0,1
6438,max_effective,30,30,1,3,0.05,0.95,0.9273201397584282,17,69.0,0,69.0,0,69.0,0,72.0,1
6439,max_effective,30,30,1,3,0.05,0.95,0.8444743514723023,10,74.0,1,74.0,1,74.0,1,74.0,1
6440,max_effective,30,30,1,3,0.05,0.95,0.9074414461844764,25,79.0,0,79.0,0,83.0,0,86.0,1
6441,max_effective,30,30,1,3,0.05,0.95,0.9236579881243214,14,83.0,0,84.0,0,85.0,1,85.0,1
6442,max_effective,30,30,1,3,0.05,0.95,0.9044753173504664,21,77.0,0,76.0,0,76.0,0,86.0,1
6443,max_effective,30,30,1,3,0.05,0.95,0.9169221639365231,9,56.0,1,56.0,1,56.0,1,56.0,1
6444,max_effective,30,30,1,3,0.05,0.95,0.9299128714138508,7,55.0,1,55.0,1,55.0,1,55.0,1
6445,max_effective,30,30,1,3,0.05,0.95,0.9294499887882448,7,69.0,1,69.0,1,68.0,0,67.0,0
6446,max_effective,30,30,1,3,0.05,0.95,0.9283847239063552,46,81.0,0,84.0,0,84.0,0,87.0,1
6447,max_effective,30,30,1,3,0.05,0.95,0.9226280497582924,8,70.0,1,70.0,1,69.0,0,69.0,0
6448,max_effective,30,30,1,3,0.05,0.95,0.9307653231399702,17,74.0,0,78.0,1,74.0,0,77.0,0
6449,max_effective,30,30,1,3,0.05,0.95,0.9065299932489242,27,74.0,0,76.0,0,81.0,1,81.0,1
6450,max_effective,30,30,1,3,0.05,0.95,0.9420494470938066,13,76.0,0,79.0,1,79.0,1,78.0,0
6451,max_effective,30,30,1,3,0.05,0.95,0.939366380503078,30,81.0,0,82.0,0,87.0,0,89.0,1
6452,max_effective,30,30,1,3,0.05,0.95,0.9183853537904508,8,54.0,1,54.0,1,54.0,1,54.0,1
6453,max_effective,30,30,1,3,0.05,0.95,0.9497604265070164,37,74.0,0,78.0,0,83.0,0,84.0,1
6454,max_effective,30,30,1,3,0.05,0.95,0.9192603749492272,23,81.0,0,84.0,0,84.0,0,89.0,1
6455,max_effective,30,30,1,3,0.05,0.95,0.917363924462202,12,78.0,1,77.0,0,73.0,0,75.0,0
6456,max_effective,30,30,1,3,0.05,0.95,0.905826046016744,12,73.0,0,78.0,1,75.0,0,75.0,0
6457,max_effective,30,30,1,3,0.05,0.95,0.8982373367641682,13,64.0,0,65.0,1,65.0,1,65.0,1
6458,max_effective,30,30,1,3,0.05,0.95,0.9472157872467918,21,75.0,0,77.0,0,81.0,0,82.0,1
6459,max_effective,30,30,1,3,0.05,0.95,0.9226834988395411,22,79.0,0,80.0,0,81.0,1,81.0,1
6460,max_effective,30,30,1,3,0.05,0.95,0.9083220156798107,8,64.0,1,64.0,1,64.0,1,64.0,1
6461,max_effective,30,30,1,3,0.05,0.95,0.9239337052993928,20,80.0,0,83.0,0,83.0,0,86.0,1
6462,max_effective,30,30,1,3,0.05,0.95,0.9490051309888484,50,86.0,0,88.0,0,88.0,0,89.0,1
6463,max_effective,30,30,1,3,0.05,0.95,0.943560339246248,9,63.0,1,63.0,1,63.0,1,63.0,1
6464,max_effective,30,30,1,3,0.05,0.95,0.9253165204018452,10,69.0,1,69.0,1,69.0,1,68.0,0
6465,max_effective,30,30,1,3,0.05,0.95,0.9463577666933326,39,70.0,0,71.0,0,77.0,1,76.0,0
6466,max_effective,30,30,1,3,0.05,0.95,0.892059544492087,22,68.0,0,71.0,1,71.0,1,71.0,1
6467,max_effective,30,30,1,3,0.05,0.95,0.9483228600557588,16,69.0,0,71.0,0,68.0,0,72.0,1
6468,max_effective,30,30,1,3,0.05,0.95,0.9380240819156348,32,78.0,0,80.0,0,87.0,1,86.0,0
6469,max_effective,30,30,1,3,0.05,0.95,0.9281309066081986,13,75.0,0,76.0,0,81.0,1,80.0,0
6470,max_effective,30,30,1,3,0.05,0.95,0.9372335959018288,15,84.0,1,84.0,1,83.0,0,84.0,1
6471,max_effective,30,30,1,3,0.05,0.95,0.9030295181124426,28,83.0,0,86.0,1,84.0,0,85.0,0
6472,max_effective,30,30,1,3,0.05,0.95,0.9465989420102158,22,66.0,0,69.0,1,69.0,1,69.0,1
6473,max_effective,30,30,1,3,0.05,0.95,0.938349910815129,15,78.0,1,77.0,0,76.0,0,76.0,0
6474,max_effective,30,30,1,3,0.05,0.95,0.9487903002879052,17,72.0,0,74.0,1,73.0,0,69.0,0
6475,max_effective,30,30,1,3,0.05,0.95,0.9049714253780184,14,70.0,1,70.0,1,70.0,1,70.0,1
6476,max_effective,30,30,1,3,0.05,0.95,0.9124536614980964,50,81.0,0,80.0,0,85.0,1,82.0,0
6477,max_effective,30,30,1,3,0.05,0.95,0.943724707275704,47,81.0,0,82.0,0,86.0,0,87.0,1
6478,max_effective,30,30,1,3,0.05,0.95,0.9110113896232692,10,81.0,0,81.0,0,83.0,1,80.0,0
6479,max_effective,30,30,1,3,0.05,0.95,0.9410965426391952,10,79.0,0,81.0,1,73.0,0,73.0,0
6480,max_effective,30,30,1,3,0.05,0.95,0.9394218076735285,33,78.0,0,80.0,0,82.0,0,83.0,1
6481,max_effective,30,30,1,3,0.05,0.95,0.9256678791366292,9,72.0,0,73.0,1,73.0,1,71.0,0
6482,max_effective,30,30,1,3,0.05,0.95,0.9418859735667424,18,76.0,0,76.0,0,76.0,0,77.0,1
6483,max_effective,30,30,1,3,0.05,0.95,0.9435205029893992,9,68.0,0,69.0,1,68.0,0,67.0,0
6484,max_effective,30,30,1,3,0.05,0.95,0.8900257274124301,22,82.0,0,82.0,0,84.0,1,83.0,0
6485,max_effective,30,30,1,3,0.05,0.95,0.9421880464265376,11,78.0,0,79.0,0,81.0,0,84.0,1
6486,max_effective,30,30,1,3,0.05,0.95,0.9428439186412768,19,68.0,0,72.0,0,73.0,1,73.0,1
6487,max_effective,30,30,1,3,0.05,0.95,0.9403922266572364,9,78.0,1,77.0,0,75.0,0,76.0,0
6488,max_effective,30,30,1,3,0.05,0.95,0.9472425296748852,34,87.0,0,87.0,0,90.0,1,89.0,0
6489,max_effective,30,30,1,3,0.05,0.95,0.934538262681692,29,75.0,0,79.0,0,85.0,0,86.0,1
6490,max_effective,30,30,1,3,0.05,0.95,0.9480843054026156,26,77.0,0,80.0,0,84.0,1,82.0,0
6491,max_effective,30,30,1,3,0.05,0.95,0.943981580936488,38,82.0,0,83.0,0,89.0,1,89.0,1
6492,max_effective,30,30,1,3,0.05,0.95,0.9217725273552104,9,74.0,1,73.0,0,74.0,1,72.0,0
6493,max_effective,30,30,1,3,0.05,0.95,0.93665887640149,14,73.0,0,71.0,0,74.0,1,70.0,0
6494,max_effective,30,30,1,3,0.05,0.95,0.9461218382967288,14,83.0,0,83.0,0,83.0,0,84.0,1
6495,max_effective,30,30,1,3,0.05,0.95,0.9313781773175238,26,79.0,0,79.0,0,85.0,1,82.0,0
6496,max_effective,30,30,1,3,0.05,0.95,0.9244738313256208,12,70.0,1,70.0,1,70.0,1,70.0,1
6497,max_effective,30,30,1,3,0.05,0.95,0.921231359703565,35,75.0,0,76.0,0,78.0,0,81.0,1
6498,max_effective,30,30,1,3,0.05,0.95,0.9458208799024908,9,70.0,0,71.0,1,71.0,1,69.0,0
6499,max_effective,30,30,1,3,0.05,0.95,0.9254881072075222,19,79.0,0,78.0,0,77.0,0,81.0,1
6500,max_effective,30,30,1,3,0.05,0.95,0.9367235203080791,50,75.0,0,77.0,0,83.0,0,88.0,1
6501,max_effective,30,30,1,3,0.05,0.95,0.9118981774544654,28,79.0,0,81.0,0,82.0,0,83.0,1
6502,max_effective,30,30,1,3,0.05,0.95,0.9476590284891908,27,79.0,0,81.0,0,81.0,0,84.0,1
6503,max_effective,30,30,1,3,0.05,0.95,0.947861868034527,10,62.0,1,62.0,1,62.0,1,62.0,1
6504,max_effective,30,30,1,3,0.05,0.95,0.9168539720192456,12,68.0,1,68.0,1,68.0,1,67.0,0
6505,max_effective,30,30,1,3,0.05,0.95,0.933149840168207,22,74.0,0,78.0,1,75.0,0,76.0,0
6506,max_effective,30,30,1,3,0.05,0.95,0.9326038789853124,22,81.0,0,87.0,1,84.0,0,85.0,0
6507,max_effective,30,30,1,3,0.05,0.95,0.9406580064457672,19,87.0,1,87.0,1,86.0,0,86.0,0
6508,max_effective,30,30,1,3,0.05,0.95,0.9453799294997044,25,73.0,0,76.0,0,82.0,0,86.0,1
6509,max_effective,30,30,1,3,0.05,0.95,0.931008288417579,6,50.0,1,50.0,1,50.0,1,50.0,1
6510,max_effective,30,30,1,3,0.05,0.95,0.931295297908177,44,74.0,0,74.0,0,86.0,1,85.0,0
6511,max_effective,30,30,1,3,0.05,0.95,0.8865191658828557,17,64.0,0,68.0,0,69.0,1,69.0,1
6512,max_effective,30,30,1,3,0.05,0.95,0.9270731577507276,8,57.0,1,57.0,1,57.0,1,57.0,1
6513,max_effective,30,30,1,3,0.05,0.95,0.9288010482750784,17,83.0,0,84.0,1,82.0,0,78.0,0
6514,max_effective,30,30,1,3,0.05,0.95,0.9286417824778588,17,80.0,0,80.0,0,82.0,1,82.0,1
6515,max_effective,30,30,1,3,0.05,0.95,0.9347442019218308,9,80.0,1,80.0,1,76.0,0,79.0,0
6516,max_effective,30,30,1,3,0.05,0.95,0.9268238051314144,41,81.0,0,82.0,0,83.0,1,83.0,1
6517,max_effective,30,30,1,3,0.05,0.95,0.9240005316438574,18,78.0,0,77.0,0,76.0,0,80.0,1
6518,max_effective,30,30,1,3,0.05,0.95,0.893696073107381,8,77.0,1,76.0,0,76.0,0,75.0,0
6519,max_effective,30,30,1,3,0.05,0.95,0.910033895178036,30,65.0,0,69.0,0,79.0,1,78.0,0
6520,max_effective,30,30,1,3,0.05,0.95,0.944224154201898,30,83.0,0,82.0,0,81.0,0,84.0,1
6521,max_effective,30,30,1,3,0.05,0.95,0.9397430965869102,17,85.0,0,84.0,0,84.0,0,86.0,1
6522,max_effective,30,30,1,3,0.05,0.95,0.8855269262428404,8,76.0,1,76.0,1,75.0,0,73.0,0
6523,max_effective,30,30,1,3,0.05,0.95,0.9299639704696604,33,81.0,0,82.0,0,84.0,0,88.0,1
6524,max_effective,30,30,1,3,0.05,0.95,0.9437514967009296,6,63.0,1,63.0,1,63.0,1,63.0,1
6525,max_effective,30,30,1,3,0.05,0.95,0.940697231108732,9,66.0,1,66.0,1,66.0,1,66.0,1
6526,max_effective,30,30,1,3,0.05,0.95,0.8790169475410214,26,77.0,0,78.0,0,78.0,0,81.0,1
6527,max_effective,30,30,1,3,0.05,0.95,0.942466640576906,26,65.0,0,67.0,0,75.0,1,75.0,1
6528,max_effective,30,30,1,3,0.05,0.95,0.9378224750378245,14,69.0,1,69.0,1,69.0,1,69.0,1
6529,max_effective,30,30,1,3,0.05,0.95,0.8936431631335651,10,76.0,0,79.0,0,83.0,1,80.0,0
6530,max_effective,30,30,1,3,0.05,0.95,0.8025561947695241,18,67.0,0,69.0,0,71.0,0,73.0,1
6531,max_effective,30,30,1,3,0.05,0.95,0.9488343696126266,31,83.0,0,84.0,0,88.0,1,86.0,0
6532,max_effective,30,30,1,3,0.05,0.95,0.9456741796268732,25,75.0,0,77.0,0,79.0,1,77.0,0
6533,max_effective,30,30,1,3,0.05,0.95,0.9466449957872344,31,79.0,0,80.0,0,84.0,1,83.0,0
6534,max_effective,30,30,1,3,0.05,0.95,0.9403137454790464,40,79.0,0,83.0,0,88.0,1,88.0,1
6535,max_effective,30,30,1,3,0.05,0.95,0.9463135071656744,47,72.0,0,74.0,0,79.0,0,82.0,1
6536,max_effective,30,30,1,3,0.05,0.95,0.9352363173211388,69,76.0,0,80.0,0,86.0,0,87.0,1
6537,max_effective,30,30,1,3,0.05,0.95,0.9469060972780904,27,87.0,0,88.0,0,90.0,1,87.0,0
6538,max_effective,30,30,1,3,0.05,0.95,0.9078442563264844,11,57.0,1,57.0,1,57.0,1,57.0,1
6539,max_effective,30,30,1,3,0.05,0.95,0.9481496025994246,10,75.0,1,75.0,1,75.0,1,74.0,0
6540,max_effective,30,30,1,3,0.05,0.95,0.883059140499401,14,66.0,0,69.0,0,70.0,1,70.0,1
6541,max_effective,30,30,1,3,0.05,0.95,0.9108314535737444,37,70.0,0,73.0,0,77.0,0,78.0,1
6542,max_effective,30,30,1,3,0.05,0.95,0.9254550152365496,14,85.0,0,86.0,1,82.0,0,82.0,0
6543,max_effective,30,30,1,3,0.05,0.95,0.9274508846616896,51,83.0,0,84.0,0,85.0,0,86.0,1
6544,max_effective,30,30,1,3,0.05,0.95,0.9396492465515298,12,85.0,1,83.0,0,80.0,0,78.0,0
6545,max_effective,30,30,1,3,0.05,0.95,0.8400787942305076,5,51.0,1,51.0,1,51.0,1,51.0,1
6546,max_effective,30,30,1,3,0.05,0.95,0.9254635954533302,21,73.0,0,76.0,0,80.0,1,80.0,1
6547,max_effective,30,30,1,3,0.05,0.95,0.9176535980603184,21,75.0,0,81.0,0,85.0,1,84.0,0
6548,max_effective,30,30,1,3,0.05,0.95,0.8939193888258035,7,58.0,1,58.0,1,58.0,1,58.0,1
6549,max_effective,30,30,1,3,0.05,0.95,0.9474996995250232,28,67.0,0,67.0,0,66.0,0,68.0,1
6550,max_effective,30,30,1,3,0.05,0.95,0.9119842693674356,8,54.0,1,54.0,1,54.0,1,54.0,1
6551,max_effective,30,30,1,3,0.05,0.95,0.922022244066067,13,82.0,1,82.0,1,81.0,0,80.0,0
6552,max_effective,30,30,1,3,0.05,0.95,0.8710927262199627,7,78.0,1,77.0,0,75.0,0,73.0,0
6553,max_effective,30,30,1,3,0.05,0.95,0.9401014094638084,19,83.0,0,83.0,0,88.0,1,88.0,1
6554,max_effective,30,30,1,3,0.05,0.95,0.9110706370994568,13,81.0,0,81.0,0,82.0,0,85.0,1
6555,max_effective,30,30,1,3,0.05,0.95,0.942681693963141,22,74.0,0,77.0,0,87.0,1,83.0,0
6556,max_effective,30,30,1,3,0.05,0.95,0.8938843474418267,6,52.0,1,52.0,1,52.0,1,51.0,0
6557,max_effective,30,30,1,3,0.05,0.95,0.9366985191175524,8,53.0,1,53.0,1,53.0,1,53.0,1
6558,max_effective,30,30,1,3,0.05,0.95,0.949522230170774,8,74.0,0,75.0,1,74.0,0,72.0,0
6559,max_effective,30,30,1,3,0.05,0.95,0.9373566926821753,27,83.0,0,84.0,0,83.0,0,85.0,1
6560,max_effective,30,30,1,3,0.05,0.95,0.9017883440352192,10,74.0,1,74.0,1,73.0,0,73.0,0
6561,max_effective,30,30,1,3,0.05,0.95,0.936586893455276,22,81.0,0,81.0,0,88.0,1,86.0,0
6562,max_effective,30,30,1,3,0.05,0.95,0.917997743350472,29,80.0,0,81.0,0,81.0,0,86.0,1
6563,max_effective,30,30,1,3,0.05,0.95,0.8844921628191486,27,68.0,0,71.0,0,77.0,0,81.0,1
6564,max_effective,30,30,1,3,0.05,0.95,0.9476593946019152,18,81.0,0,80.0,0,85.0,0,87.0,1
6565,max_effective,30,30,1,3,0.05,0.95,0.9386928143966742,17,71.0,0,72.0,0,76.0,0,77.0,1
6566,max_effective,30,30,1,3,0.05,0.95,0.9167085764220572,33,79.0,0,82.0,0,85.0,1,85.0,1
6567,max_effective,30,30,1,3,0.05,0.95,0.944938229363113,53,79.0,0,80.0,0,86.0,1,86.0,1
6568,max_effective,30,30,1,3,0.05,0.95,0.9290566207370716,6,59.0,1,59.0,1,59.0,1,59.0,1
6569,max_effective,30,30,1,3,0.05,0.95,0.880724184409704,6,57.0,1,57.0,1,57.0,1,57.0,1
6570,max_effective,30,30,1,3,0.05,0.95,0.9262270597892855,18,69.0,1,69.0,1,69.0,1,67.0,0
6571,max_effective,30,30,1,3,0.05,0.95,0.9337884310652425,16,85.0,0,86.0,0,85.0,0,88.0,1
6572,max_effective,30,30,1,3,0.05,0.95,0.9209920542126973,18,70.0,0,74.0,0,75.0,0,76.0,1
6573,max_effective,30,30,1,3,0.05,0.95,0.8951509612452183,32,78.0,0,81.0,0,84.0,1,84.0,1
6574,max_effective,30,30,1,3,0.05,0.95,0.9429629141542542,15,83.0,0,85.0,0,87.0,1,86.0,0
6575,max_effective,30,30,1,3,0.05,0.95,0.899875809852901,17,73.0,1,73.0,1,70.0,0,69.0,0
6576,max_effective,30,30,1,3,0.05,0.95,0.9349229084351864,9,70.0,1,70.0,1,70.0,1,70.0,1
6577,max_effective,30,30,1,3,0.05,0.95,0.9479148023100644,39,82.0,0,84.0,0,90.0,1,89.0,0
6578,max_effective,30,30,1,3,0.05,0.95,0.8892428614205079,16,73.0,0,78.0,0,79.0,0,80.0,1
6579,max_effective,30,30,1,3,0.05,0.95,0.9274466697903386,34,81.0,0,83.0,0,86.0,1,86.0,1
6580,max_effective,30,30,1,3,0.05,0.95,0.8522204694332041,14,77.0,1,77.0,1,77.0,1,74.0,0
6581,max_effective,30,30,1,3,0.05,0.95,0.8817469375198208,19,72.0,0,75.0,1,73.0,0,74.0,0
6582,max_effective,30,30,1,3,0.05,0.95,0.9421100197044407,12,73.0,0,74.0,0,82.0,1,80.0,0
6583,max_effective,30,30,1,3,0.05,0.95,0.8757357604702334,8,77.0,1,76.0,0,73.0,0,73.0,0
6584,max_effective,30,30,1,3,0.05,0.95,0.9305789308776182,12,73.0,1,72.0,0,72.0,0,71.0,0
6585,max_effective,30,30,1,3,0.05,0.95,0.9156471583243804,9,58.0,1,58.0,1,58.0,1,58.0,1
6586,max_effective,30,30,1,3,0.05,0.95,0.8980071859574321,28,84.0,0,86.0,1,86.0,1,85.0,0
6587,max_effective,30,30,1,3,0.05,0.95,0.9486957703525408,37,87.0,1,87.0,1,84.0,0,87.0,1
6588,max_effective,30,30,1,3,0.05,0.95,0.8810912783754652,6,56.0,1,56.0,1,56.0,1,56.0,1
6589,max_effective,30,30,1,3,0.05,0.95,0.8847369853463408,15,86.0,0,88.0,1,85.0,0,86.0,0
6590,max_effective,30,30,1,3,0.05,0.95,0.8735327794851958,5,55.0,1,55.0,1,55.0,1,55.0,1
6591,max_effective,30,30,1,3,0.05,0.95,0.9459884893535084,39,68.0,0,69.0,0,73.0,0,78.0,1
6592,max_effective,30,30,1,3,0.05,0.95,0.8865507089060068,14,78.0,0,81.0,0,83.0,1,80.0,0
6593,max_effective,30,30,1,3,0.05,0.95,0.8939249575615741,8,73.0,1,73.0,1,69.0,0,69.0,0
6594,max_effective,30,30,1,3,0.05,0.95,0.9372017046945776,15,78.0,1,78.0,1,75.0,0,78.0,1
6595,max_effective,30,30,1,3,0.05,0.95,0.9402501826183648,40,82.0,0,84.0,0,81.0,0,87.0,1
6596,max_effective,30,30,1,3,0.05,0.95,0.8732495825339919,22,78.0,0,78.0,0,83.0,1,82.0,0
6597,max_effective,30,30,1,3,0.05,0.95,0.9411113151496092,13,70.0,0,69.0,0,70.0,0,71.0,1
6598,max_effective,30,30,1,3,0.05,0.95,0.9080409902454012,8,64.0,1,64.0,1,64.0,1,64.0,1
6599,max_effective,30,30,1,3,0.05,0.95,0.9240899892471122,18,77.0,1,77.0,1,77.0,1,76.0,0
6600,max_effective,30,30,1,3,0.05,0.95,0.9289845739440724,47,81.0,0,80.0,0,80.0,0,83.0,1
6601,max_effective,30,30,1,3,0.05,0.95,0.945243871311076,31,78.0,0,81.0,0,88.0,1,87.0,0
6602,max_effective,30,30,1,3,0.05,0.95,0.9424730945716912,7,76.0,1,76.0,1,74.0,0,74.0,0
6603,max_effective,30,30,1,3,0.05,0.95,0.8829910138733054,13,75.0,1,75.0,1,73.0,0,74.0,0
6604,max_effective,30,30,1,3,0.05,0.95,0.9090346443854816,11,76.0,0,78.0,1,77.0,0,77.0,0
6605,max_effective,30,30,1,3,0.05,0.95,0.9272412405283624,17,71.0,0,72.0,0,77.0,1,71.0,0
6606,max_effective,30,30,1,3,0.05,0.95,0.9299170050215751,16,72.0,0,74.0,0,78.0,1,77.0,0
6607,max_effective,30,30,1,3,0.05,0.95,0.9145793213684672,11,67.0,1,67.0,1,67.0,1,66.0,0
6608,max_effective,30,30,1,3,0.05,0.95,0.94039425805149,21,85.0,0,86.0,0,87.0,0,88.0,1
6609,max_effective,30,30,1,3,0.05,0.95,0.9144885613090586,51,80.0,0,81.0,0,84.0,0,87.0,1
6610,max_effective,30,30,1,3,0.05,0.95,0.948080661313518,23,79.0,0,80.0,0,85.0,1,82.0,0
6611,max_effective,30,30,1,3,0.05,0.95,0.8759506674940034,13,64.0,0,66.0,1,66.0,1,65.0,0
6612,max_effective,30,30,1,3,0.05,0.95,0.9381212741775192,25,73.0,0,76.0,0,83.0,0,89.0,1
6613,max_effective,30,30,1,3,0.05,0.95,0.9063594293256736,34,80.0,0,83.0,0,84.0,1,83.0,0
6614,max_effective,30,30,1,3,0.05,0.95,0.946750287801372,59,81.0,0,82.0,0,84.0,0,86.0,1
6615,max_effective,30,30,1,3,0.05,0.95,0.9414238194545312,13,75.0,0,80.0,0,80.0,0,81.0,1
6616,max_effective,30,30,1,3,0.05,0.95,0.9422033912133156,33,86.0,0,87.0,1,83.0,0,82.0,0
6617,max_effective,30,30,1,3,0.05,0.95,0.9457363371500442,9,79.0,0,80.0,1,78.0,0,80.0,1
6618,max_effective,30,30,1,3,0.05,0.95,0.9191004676601926,17,56.0,1,56.0,1,56.0,1,56.0,1
6619,max_effective,30,30,1,3,0.05,0.95,0.9418323269343016,19,84.0,0,85.0,1,84.0,0,84.0,0
6620,max_effective,30,30,1,3,0.05,0.95,0.9327342309677288,28,77.0,0,78.0,0,81.0,0,84.0,1
6621,max_effective,30,30,1,3,0.05,0.95,0.9383328111722102,10,67.0,1,67.0,1,66.0,0,67.0,1
6622,max_effective,30,30,1,3,0.05,0.95,0.8765079207763485,11,65.0,1,65.0,1,65.0,1,64.0,0
6623,max_effective,30,30,1,3,0.05,0.95,0.939489609177609,14,74.0,0,76.0,0,75.0,0,79.0,1
6624,max_effective,30,30,1,3,0.05,0.95,0.9142797844293408,19,66.0,0,73.0,1,73.0,1,71.0,0
6625,max_effective,30,30,1,3,0.05,0.95,0.9478949063579708,24,77.0,0,81.0,0,84.0,1,81.0,0
6626,max_effective,30,30,1,3,0.05,0.95,0.9404699255898172,33,75.0,0,76.0,0,81.0,0,83.0,1
6627,max_effective,30,30,1,3,0.05,0.95,0.9487377080414844,8,63.0,1,63.0,1,63.0,1,62.0,0
6628,max_effective,30,30,1,3,0.05,0.95,0.7877095611409825,6,48.0,1,48.0,1,48.0,1,48.0,1
6629,max_effective,30,30,1,3,0.05,0.95,0.9346193499529868,17,69.0,0,70.0,0,76.0,1,75.0,0
6630,max_effective,30,30,1,3,0.05,0.95,0.9122003596601834,23,83.0,0,83.0,0,88.0,1,87.0,0
6631,max_effective,30,30,1,3,0.05,0.95,0.9487150989116953,10,65.0,1,65.0,1,65.0,1,65.0,1
6632,max_effective,30,30,1,3,0.05,0.95,0.8761434274561319,10,61.0,1,61.0,1,61.0,1,61.0,1
6633,max_effective,30,30,1,3,0.05,0.95,0.9392013340968728,15,76.0,0,77.0,0,79.0,1,75.0,0
6634,max_effective,30,30,1,3,0.05,0.95,0.9113609663081836,10,74.0,1,73.0,0,69.0,0,73.0,0
6635,max_effective,30,30,1,3,0.05,0.95,0.90897549020655,9,78.0,1,77.0,0,75.0,0,77.0,0
6636,max_effective,30,30,1,3,0.05,0.95,0.9013610988464634,24,73.0,0,75.0,0,80.0,1,80.0,1
6637,max_effective,30,30,1,3,0.05,0.95,0.9113232922593314,24,81.0,0,81.0,0,87.0,1,87.0,1
6638,max_effective,30,30,1,3,0.05,0.95,0.9377783404102532,33,75.0,0,79.0,0,83.0,1,83.0,1
6639,max_effective,30,30,1,3,0.05,0.95,0.9371910229061948,41,72.0,0,72.0,0,84.0,1,84.0,1
6640,max_effective,30,30,1,3,0.05,0.95,0.8665958282660099,16,84.0,0,84.0,0,86.0,0,87.0,1
6641,max_effective,30,30,1,3,0.05,0.95,0.909985864568754,15,74.0,0,76.0,0,76.0,0,78.0,1
6642,max_effective,30,30,1,3,0.05,0.95,0.9035945914504016,28,75.0,0,78.0,0,79.0,0,80.0,1
6643,max_effective,30,30,1,3,0.05,0.95,0.8977413884835517,22,70.0,0,77.0,0,78.0,1,78.0,1
6644,max_effective,30,30,1,3,0.05,0.95,0.9000828227263336,21,79.0,0,80.0,0,86.0,1,85.0,0
6645,max_effective,30,30,1,3,0.05,0.95,0.9075740454484844,23,81.0,0,81.0,0,78.0,0,82.0,1
6646,max_effective,30,30,1,3,0.05,0.95,0.9442230738568432,48,68.0,0,70.0,0,76.0,0,81.0,1
6647,max_effective,30,30,1,3,0.05,0.95,0.9191726966760948,6,51.0,1,51.0,1,51.0,1,51.0,1
6648,max_effective,30,30,1,3,0.05,0.95,0.9094542593896868,28,74.0,0,76.0,0,84.0,1,80.0,0
6649,max_effective,30,30,1,3,0.05,0.95,0.9301744839941436,19,79.0,0,84.0,0,87.0,1,87.0,1
6650,max_effective,30,30,1,3,0.05,0.95,0.9283941853539642,52,80.0,0,81.0,0,87.0,1,87.0,1
6651,max_effective,30,30,1,3,0.05,0.95,0.8612503554468031,6,57.0,1,57.0,1,57.0,1,57.0,1
6652,max_effective,30,30,1,3,0.05,0.95,0.9240919778098852,43,72.0,0,73.0,0,78.0,0,82.0,1
6653,max_effective,30,30,1,3,0.05,0.95,0.9305498370575512,20,70.0,0,71.0,0,74.0,1,74.0,1
6654,max_effective,30,30,1,3,0.05,0.95,0.9429588859349308,31,80.0,0,80.0,0,89.0,1,88.0,0
6655,max_effective,30,30,1,3,0.05,0.95,0.930379582048743,17,77.0,0,78.0,0,79.0,0,82.0,1
6656,max_effective,30,30,1,3,0.05,0.95,0.9083791840360012,25,74.0,0,76.0,0,78.0,0,79.0,1
6657,max_effective,30,30,1,3,0.05,0.95,0.8905064220919968,21,70.0,0,71.0,0,72.0,0,77.0,1
6658,max_effective,30,30,1,3,0.05,0.95,0.9308130809851828,38,62.0,0,71.0,0,80.0,0,83.0,1
6659,max_effective,30,30,1,3,0.05,0.95,0.914101063529806,16,77.0,0,83.0,0,86.0,1,86.0,1
6660,max_effective,30,30,1,3,0.05,0.95,0.9385744150875353,14,77.0,0,80.0,0,79.0,0,81.0,1
6661,max_effective,30,30,1,3,0.05,0.95,0.94526577551095,37,83.0,0,83.0,0,85.0,0,87.0,1
6662,max_effective,30,30,1,3,0.05,0.95,0.9440264871255548,28,77.0,0,80.0,0,85.0,1,82.0,0
6663,max_effective,30,30,1,3,0.05,0.95,0.9359572736272096,24,72.0,0,79.0,0,82.0,1,82.0,1
6664,max_effective,30,30,1,3,0.05,0.95,0.948677999691418,58,82.0,0,82.0,0,90.0,1,90.0,1
6665,max_effective,30,30,1,3,0.05,0.95,0.942105523420957,5,54.0,1,54.0,1,54.0,1,54.0,1
6666,max_effective,30,30,1,3,0.05,0.95,0.9207930467237117,32,86.0,0,86.0,0,89.0,0,90.0,1
6667,max_effective,30,30,1,3,0.05,0.95,0.9228852034217198,26,73.0,0,73.0,0,72.0,0,75.0,1
6668,max_effective,30,30,1,3,0.05,0.95,0.9153840405130044,12,69.0,1,69.0,1,69.0,1,69.0,1
6669,max_effective,30,30,1,3,0.05,0.95,0.8221848040457108,12,69.0,1,69.0,1,69.0,1,69.0,1
6670,max_effective,30,30,1,3,0.05,0.95,0.910399929518488,8,65.0,1,65.0,1,65.0,1,65.0,1
6671,max_effective,30,30,1,3,0.05,0.95,0.9306260019993444,20,79.0,0,83.0,0,87.0,1,87.0,1
6672,max_effective,30,30,1,3,0.05,0.95,0.918806345028111,20,78.0,0,81.0,0,80.0,0,84.0,1
6673,max_effective,30,30,1,3,0.05,0.95,0.8976232493171025,31,81.0,0,83.0,0,82.0,0,84.0,1
6674,max_effective,30,30,1,3,0.05,0.95,0.9201231816807136,20,84.0,0,84.0,0,85.0,1,85.0,1
6675,max_effective,30,30,1,3,0.05,0.95,0.9390828434739786,17,86.0,0,87.0,0,89.0,1,87.0,0
6676,max_effective,30,30,1,3,0.05,0.95,0.930347786663995,23,82.0,0,82.0,0,84.0,0,85.0,1
6677,max_effective,30,30,1,3,0.05,0.95,0.8746698807426766,36,86.0,0,86.0,0,86.0,0,87.0,1
6678,max_effective,30,30,1,3,0.05,0.95,0.9034328762072916,18,72.0,0,73.0,0,76.0,0,78.0,1
6679,max_effective,30,30,1,3,0.05,0.95,0.9172546499671232,33,82.0,0,82.0,0,82.0,0,89.0,1
6680,max_effective,30,30,1,3,0.05,0.95,0.9439080302124292,9,66.0,1,66.0,1,66.0,1,64.0,0
6681,max_effective,30,30,1,3,0.05,0.95,0.9082390847564104,15,73.0,0,74.0,0,76.0,0,79.0,1
6682,max_effective,30,30,1,3,0.05,0.95,0.9020822996969946,32,74.0,0,78.0,0,81.0,0,82.0,1
6683,max_effective,30,30,1,3,0.05,0.95,0.8552103692759235,25,81.0,0,82.0,0,84.0,1,80.0,0
6684,max_effective,30,30,1,3,0.05,0.95,0.8792457211662881,6,60.0,1,60.0,1,60.0,1,60.0,1
6685,max_effective,30,30,1,3,0.05,0.95,0.9467990644744804,17,80.0,0,81.0,0,84.0,0,87.0,1
6686,max_effective,30,30,1,3,0.05,0.95,0.9498254027837952,31,78.0,0,81.0,0,88.0,1,85.0,0
6687,max_effective,30,30,1,3,0.05,0.95,0.9302625093608696,39,74.0,0,76.0,0,81.0,1,81.0,1
6688,max_effective,30,30,1,3,0.05,0.95,0.9042084263510276,17,80.0,0,81.0,0,84.0,1,82.0,0
6689,max_effective,30,30,1,3,0.05,0.95,0.9374336746870908,18,81.0,0,81.0,0,85.0,1,83.0,0
6690,max_effective,30,30,1,3,0.05,0.95,0.930710904663846,18,77.0,0,80.0,1,78.0,0,78.0,0
6691,max_effective,30,30,1,3,0.05,0.95,0.922861550104862,30,82.0,0,83.0,0,85.0,1,84.0,0
6692,max_effective,30,30,1,3,0.05,0.95,0.9026118268847624,12,66.0,1,66.0,1,66.0,1,66.0,1
6693,max_effective,30,30,1,3,0.05,0.95,0.8929521806794781,14,73.0,1,73.0,1,72.0,0,72.0,0
6694,max_effective,30,30,1,3,0.05,0.95,0.9089745894134328,15,80.0,0,81.0,0,81.0,0,87.0,1
6695,max_effective,30,30,1,3,0.05,0.95,0.9333997916364998,27,75.0,0,79.0,0,84.0,0,86.0,1
6696,max_effective,30,30,1,3,0.05,0.95,0.8936164172122483,6,55.0,1,55.0,1,55.0,1,55.0,1
6697,max_effective,30,30,1,3,0.05,0.95,0.9390471875563432,18,81.0,0,83.0,0,88.0,1,88.0,1
6698,max_effective,30,30,1,3,0.05,0.95,0.949311979873603,29,85.0,0,85.0,0,84.0,0,87.0,1
6699,max_effective,30,30,1,3,0.05,0.95,0.9432199747727238,36,64.0,0,72.0,0,76.0,0,77.0,1
6700,max_effective,30,30,1,3,0.05,0.95,0.9344459707534328,15,85.0,0,87.0,1,85.0,0,84.0,0
6701,max_effective,30,30,1,3,0.05,0.95,0.929367953767662,18,79.0,0,80.0,0,85.0,0,86.0,1
6702,max_effective,30,30,1,3,0.05,0.95,0.8778463819666941,10,77.0,0,79.0,0,81.0,1,80.0,0
6703,max_effective,30,30,1,3,0.05,0.95,0.9449955349784176,23,83.0,0,84.0,0,87.0,0,90.0,1
6704,max_effective,30,30,1,3,0.05,0.95,0.948964584129535,45,83.0,0,83.0,0,88.0,1,88.0,1
6705,max_effective,30,30,1,3,0.05,0.95,0.8896726681695335,27,66.0,0,65.0,0,64.0,0,73.0,1
6706,max_effective,30,30,1,3,0.05,0.95,0.9484693030194248,12,79.0,0,80.0,0,82.0,0,86.0,1
6707,max_effective,30,30,1,3,0.05,0.95,0.9356709082311836,22,83.0,0,82.0,0,85.0,1,84.0,0
6708,max_effective,30,30,1,3,0.05,0.95,0.9465782435222668,25,80.0,0,80.0,0,89.0,1,89.0,1
6709,max_effective,30,30,1,3,0.05,0.95,0.9403922259745184,25,76.0,0,77.0,0,80.0,0,84.0,1
6710,max_effective,30,30,1,3,0.05,0.95,0.9467229213436008,23,80.0,0,80.0,0,81.0,1,81.0,1
6711,max_effective,30,30,1,3,0.05,0.95,0.9057131480887964,46,79.0,0,80.0,0,84.0,0,86.0,1
6712,max_effective,30,30,1,3,0.05,0.95,0.9458815808770498,17,77.0,0,78.0,0,81.0,0,86.0,1
6713,max_effective,30,30,1,3,0.05,0.95,0.9266743526851752,19,65.0,1,65.0,1,65.0,1,65.0,1
6714,max_effective,30,30,1,3,0.05,0.95,0.9395273076827696,18,69.0,0,72.0,0,71.0,0,73.0,1
6715,max_effective,30,30,1,3,0.05,0.95,0.9173279357356584,42,74.0,0,78.0,0,84.0,1,83.0,0
6716,max_effective,30,30,1,3,0.05,0.95,0.917654014785758,20,71.0,0,72.0,1,72.0,1,72.0,1
6717,max_effective,30,30,1,3,0.05,0.95,0.9484225073137498,38,82.0,0,86.0,1,85.0,0,84.0,0
6718,max_effective,30,30,1,3,0.05,0.95,0.9187571809838032,17,80.0,0,81.0,0,83.0,1,81.0,0
6719,max_effective,30,30,1,3,0.05,0.95,0.9082871009782056,11,74.0,0,76.0,1,74.0,0,74.0,0
6720,max_effective,30,30,1,3,0.05,0.95,0.8800561776834268,24,70.0,0,74.0,0,82.0,1,79.0,0
6721,max_effective,30,30,1,3,0.05,0.95,0.9481510489656484,31,77.0,0,81.0,0,87.0,1,87.0,1
6722,max_effective,30,30,1,3,0.05,0.95,0.9251679995627582,10,70.0,0,71.0,1,71.0,1,70.0,0
6723,max_effective,30,30,1,3,0.05,0.95,0.9211404105874406,30,86.0,0,86.0,0,89.0,1,89.0,1
6724,max_effective,30,30,1,3,0.05,0.95,0.9486315300804974,76,81.0,0,84.0,0,88.0,1,87.0,0
6725,max_effective,30,30,1,3,0.05,0.95,0.8776839703545837,9,74.0,0,76.0,1,74.0,0,75.0,0
6726,max_effective,30,30,1,3,0.05,0.95,0.8987958434409304,10,77.0,0,80.0,1,79.0,0,78.0,0
6727,max_effective,30,30,1,3,0.05,0.95,0.9455439632022008,17,84.0,1,84.0,1,84.0,1,84.0,1
6728,max_effective,30,30,1,3,0.05,0.95,0.8952788825557446,32,70.0,0,74.0,0,78.0,0,82.0,1
6729,max_effective,30,30,1,3,0.05,0.95,0.934242814318672,28,74.0,0,78.0,0,83.0,0,84.0,1
6730,max_effective,30,30,1,3,0.05,0.95,0.9321453136560188,33,76.0,0,78.0,1,77.0,0,76.0,0
6731,max_effective,30,30,1,3,0.05,0.95,0.9063535873841796,8,77.0,1,76.0,0,75.0,0,76.0,0
6732,max_effective,30,30,1,3,0.05,0.95,0.9498646811198368,35,80.0,0,79.0,0,80.0,0,84.0,1
6733,max_effective,30,30,1,3,0.05,0.95,0.8834953473385992,11,56.0,1,56.0,1,56.0,1,56.0,1
6734,max_effective,30,30,1,3,0.05,0.95,0.8835248676381956,7,58.0,1,58.0,1,58.0,1,58.0,1
6735,max_effective,30,30,1,3,0.05,0.95,0.9082316768944162,28,82.0,0,83.0,0,87.0,0,89.0,1
6736,max_effective,30,30,1,3,0.05,0.95,0.9307227426190888,28,80.0,0,81.0,0,83.0,0,86.0,1
6737,max_effective,30,30,1,3,0.05,0.95,0.9445577925144312,22,77.0,0,80.0,0,83.0,0,84.0,1
6738,max_effective,30,30,1,3,0.05,0.95,0.8853389493087277,9,78.0,0,79.0,1,77.0,0,76.0,0
6739,max_effective,30,30,1,3,0.05,0.95,0.8260177279016884,9,70.0,0,70.0,0,69.0,0,71.0,1
6740,max_effective,30,30,1,3,0.05,0.95,0.914933323410105,31,82.0,0,83.0,0,84.0,0,85.0,1
6741,max_effective,30,30,1,3,0.05,0.95,0.9338513335382654,9,74.0,0,74.0,0,76.0,1,75.0,0
6742,max_effective,30,30,1,3,0.05,0.95,0.8818701400748157,12,74.0,0,78.0,1,76.0,0,77.0,0
6743,max_effective,30,30,1,3,0.05,0.95,0.9277499560869767,11,87.0,1,87.0,1,82.0,0,84.0,0
6744,max_effective,30,30,1,3,0.05,0.95,0.9368565321732636,57,77.0,0,79.0,0,84.0,0,90.0,1
6745,max_effective,30,30,1,3,0.05,0.95,0.9439814498046112,26,80.0,0,77.0,0,88.0,0,90.0,1
6746,max_effective,30,30,1,3,0.05,0.95,0.9453505056847906,9,77.0,1,77.0,1,76.0,0,72.0,0
6747,max_effective,30,30,1,3,0.05,0.95,0.93464465073653,18,79.0,1,78.0,0,76.0,0,78.0,0
6748,max_effective,30,30,1,3,0.05,0.95,0.9052758689572448,14,68.0,1,67.0,0,68.0,1,67.0,0
6749,max_effective,30,30,1,3,0.05,0.95,0.8881797345751425,11,77.0,0,76.0,0,79.0,1,75.0,0
6750,max_effective,30,30,1,3,0.05,0.95,0.9388149791752888,35,74.0,0,77.0,0,85.0,1,82.0,0
6751,max_effective,30,30,1,3,0.05,0.95,0.9167328548139454,42,82.0,0,84.0,0,87.0,1,86.0,0
6752,max_effective,30,30,1,3,0.05,0.95,0.9356258339951592,61,75.0,0,78.0,0,86.0,0,88.0,1
6753,max_effective,30,30,1,3,0.05,0.95,0.9269058047041734,25,79.0,0,78.0,0,78.0,0,86.0,1
6754,max_effective,30,30,1,3,0.05,0.95,0.9472195667003988,20,71.0,0,73.0,0,81.0,1,80.0,0
6755,max_effective,30,30,1,3,0.05,0.95,0.927236247886694,34,83.0,0,83.0,0,85.0,0,88.0,1
6756,max_effective,30,30,1,3,0.05,0.95,0.909221418963162,10,68.0,1,68.0,1,68.0,1,68.0,1
6757,max_effective,30,30,1,3,0.05,0.95,0.9225732807821366,74,78.0,0,81.0,0,84.0,0,87.0,1
6758,max_effective,30,30,1,3,0.05,0.95,0.9435599184818128,14,83.0,1,82.0,0,81.0,0,79.0,0
6759,max_effective,30,30,1,3,0.05,0.95,0.9312424664460668,17,74.0,0,77.0,0,82.0,1,80.0,0
6760,max_effective,30,30,1,3,0.05,0.95,0.8744305745389485,41,80.0,0,82.0,0,82.0,0,83.0,1
6761,max_effective,30,30,1,3,0.05,0.95,0.9242087160664632,13,78.0,0,80.0,0,78.0,0,81.0,1
6762,max_effective,30,30,1,3,0.05,0.95,0.8613085543608812,10,73.0,0,74.0,1,73.0,0,73.0,0
6763,max_effective,30,30,1,3,0.05,0.95,0.9054276134083876,24,75.0,0,78.0,0,80.0,1,80.0,1
6764,max_effective,30,30,1,3,0.05,0.95,0.9447291747765834,31,82.0,0,83.0,0,87.0,1,84.0,0
6765,max_effective,30,30,1,3,0.05,0.95,0.9130122785188564,13,80.0,0,81.0,1,77.0,0,78.0,0
6766,max_effective,30,30,1,3,0.05,0.95,0.9106269287530988,12,71.0,0,73.0,0,73.0,0,74.0,1
6767,max_effective,30,30,1,3,0.05,0.95,0.9369439744273734,14,73.0,0,72.0,0,70.0,0,75.0,1
6768,max_effective,30,30,1,3,0.05,0.95,0.8745517613651842,9,59.0,1,59.0,1,59.0,1,59.0,1
6769,max_effective,30,30,1,3,0.05,0.95,0.915805740862104,47,68.0,0,73.0,0,80.0,0,81.0,1
6770,max_effective,30,30,1,3,0.05,0.95,0.9315550418317458,15,79.0,1,76.0,0,72.0,0,73.0,0
6771,max_effective,30,30,1,3,0.05,0.95,0.8492110242542916,6,52.0,1,52.0,1,52.0,1,52.0,1
6772,max_effective,30,30,1,3,0.05,0.95,0.9383631216110986,18,85.0,0,85.0,0,84.0,0,87.0,1
6773,max_effective,30,30,1,3,0.05,0.95,0.9391923583518051,14,79.0,0,78.0,0,78.0,0,80.0,1
6774,max_effective,30,30,1,3,0.05,0.95,0.8645924523305211,12,73.0,1,73.0,1,73.0,1,73.0,1
6775,max_effective,30,30,1,3,0.05,0.95,0.7611770012604225,10,65.0,0,65.0,0,66.0,1,66.0,1
6776,max_effective,30,30,1,3,0.05,0.95,0.9473530861092364,66,76.0,0,76.0,0,85.0,1,83.0,0
6777,max_effective,30,30,1,3,0.05,0.95,0.9449755186538004,35,79.0,0,81.0,0,81.0,0,84.0,1
6778,max_effective,30,30,1,3,0.05,0.95,0.9209902126514348,12,71.0,0,74.0,0,74.0,0,75.0,1
6779,max_effective,30,30,1,3,0.05,0.95,0.9243898121013192,18,82.0,0,83.0,0,87.0,1,86.0,0
6780,max_effective,30,30,1,3,0.05,0.95,0.948661286219046,20,69.0,0,72.0,0,74.0,1,70.0,0
6781,max_effective,30,30,1,3,0.05,0.95,0.9424991167669292,23,77.0,0,79.0,0,82.0,0,84.0,1
6782,max_effective,30,30,1,3,0.05,0.95,0.9125047220118718,9,71.0,0,72.0,1,72.0,1,71.0,0
6783,max_effective,30,30,1,3,0.05,0.95,0.945150215221703,18,79.0,0,82.0,1,82.0,1,81.0,0
6784,max_effective,30,30,1,3,0.05,0.95,0.9231972051082395,14,80.0,1,79.0,0,78.0,0,80.0,1
6785,max_effective,30,30,1,3,0.05,0.95,0.930964278382544,10,72.0,0,72.0,0,74.0,1,73.0,0
6786,max_effective,30,30,1,3,0.05,0.95,0.9146533541280348,25,76.0,0,79.0,0,84.0,0,86.0,1
6787,max_effective,30,30,1,3,0.05,0.95,0.8855923107984123,20,78.0,0,80.0,0,82.0,1,81.0,0
6788,max_effective,30,30,1,3,0.05,0.95,0.9138995088687256,32,68.0,0,73.0,0,80.0,0,83.0,1
6789,max_effective,30,30,1,3,0.05,0.95,0.94895366716932,8,82.0,1,82.0,1,81.0,0,81.0,0
6790,max_effective,30,30,1,3,0.05,0.95,0.9474255838541896,22,80.0,0,81.0,0,82.0,0,83.0,1
6791,max_effective,30,30,1,3,0.05,0.95,0.8938907036769637,8,71.0,1,70.0,0,69.0,0,68.0,0
6792,max_effective,30,30,1,3,0.05,0.95,0.9184099365465976,10,71.0,1,69.0,0,69.0,0,68.0,0
6793,max_effective,30,30,1,3,0.05,0.95,0.9377015673608774,16,79.0,0,81.0,0,83.0,0,85.0,1
6794,max_effective,30,30,1,3,0.05,0.95,0.925383257262348,16,78.0,0,82.0,1,82.0,1,81.0,0
6795,max_effective,30,30,1,3,0.05,0.95,0.922096654930911,30,79.0,0,80.0,0,84.0,0,85.0,1
6796,max_effective,30,30,1,3,0.05,0.95,0.9403225283000046,19,78.0,0,82.0,0,86.0,1,86.0,1
6797,max_effective,30,30,1,3,0.05,0.95,0.895213709119333,25,83.0,0,84.0,0,85.0,0,87.0,1
6798,max_effective,30,30,1,3,0.05,0.95,0.9313758594602825,26,79.0,0,80.0,1,80.0,1,80.0,1
6799,max_effective,30,30,1,3,0.05,0.95,0.9338197619020532,14,78.0,0,77.0,0,79.0,0,83.0,1
6800,max_effective,30,30,1,3,0.05,0.95,0.9389181515821974,54,87.0,0,87.0,0,89.0,1,88.0,0
6801,max_effective,30,30,1,3,0.05,0.95,0.930175234977414,58,70.0,0,71.0,0,80.0,0,84.0,1
6802,max_effective,30,30,1,3,0.05,0.95,0.928023773365384,26,81.0,0,83.0,0,84.0,0,87.0,1
6803,max_effective,30,30,1,3,0.05,0.95,0.909456224127218,13,79.0,0,83.0,0,85.0,1,83.0,0
6804,max_effective,30,30,1,3,0.05,0.95,0.9145851976970772,66,69.0,0,76.0,0,79.0,0,80.0,1
6805,max_effective,30,30,1,3,0.05,0.95,0.904527178542269,12,76.0,0,77.0,1,75.0,0,74.0,0
6806,max_effective,30,30,1,3,0.05,0.95,0.9240231364298588,7,73.0,1,72.0,0,72.0,0,72.0,0
6807,max_effective,30,30,1,3,0.05,0.95,0.932647590136126,12,78.0,0,79.0,0,80.0,1,77.0,0
6808,max_effective,30,30,1,3,0.05,0.95,0.8658740814145343,12,67.0,0,69.0,0,70.0,1,70.0,1
6809,max_effective,30,30,1,3,0.05,0.95,0.8998221957837323,17,76.0,0,77.0,0,78.0,1,78.0,1
6810,max_effective,30,30,1,3,0.05,0.95,0.9107274476243572,11,75.0,0,77.0,1,76.0,0,75.0,0
6811,max_effective,30,30,1,3,0.05,0.95,0.9063401595580032,30,77.0,0,82.0,0,83.0,1,81.0,0
6812,max_effective,30,30,1,3,0.05,0.95,0.91766360953153,8,60.0,1,60.0,1,60.0,1,60.0,1
6813,max_effective,30,30,1,3,0.05,0.95,0.9035075071574208,12,75.0,1,75.0,1,73.0,0,74.0,0
6814,max_effective,30,30,1,3,0.05,0.95,0.9491719702502354,18,76.0,0,76.0,0,80.0,1,76.0,0
6815,max_effective,30,30,1,3,0.05,0.95,0.9015855587870972,4,48.0,1,48.0,1,48.0,1,47.0,0
6816,max_effective,30,30,1,3,0.05,0.95,0.9485261217742932,28,77.0,0,80.0,0,87.0,0,88.0,1
6817,max_effective,30,30,1,3,0.05,0.95,0.949172843492585,19,79.0,0,79.0,0,83.0,1,83.0,1
6818,max_effective,30,30,1,3,0.05,0.95,0.9198643809679052,24,78.0,0,78.0,0,84.0,0,87.0,1
6819,max_effective,30,30,1,3,0.05,0.95,0.9466103756496888,25,81.0,0,85.0,0,88.0,1,85.0,0
6820,max_effective,30,30,1,3,0.05,0.95,0.921668696187072,16,80.0,0,80.0,0,81.0,1,80.0,0
6821,max_effective,30,30,1,3,0.05,0.95,0.9118873709309864,48,75.0,0,76.0,0,79.0,1,76.0,0
6822,max_effective,30,30,1,3,0.05,0.95,0.9463230117572502,25,81.0,0,83.0,0,88.0,1,87.0,0
6823,max_effective,30,30,1,3,0.05,0.95,0.9380912312150524,40,74.0,0,74.0,0,76.0,0,78.0,1
6824,max_effective,30,30,1,3,0.05,0.95,0.9332497964477529,28,66.0,0,66.0,0,73.0,1,69.0,0
6825,max_effective,30,30,1,3,0.05,0.95,0.945540886833367,16,78.0,0,79.0,0,83.0,0,84.0,1
6826,max_effective,30,30,1,3,0.05,0.95,0.9277820014330146,16,76.0,0,77.0,1,74.0,0,77.0,1
6827,max_effective,30,30,1,3,0.05,0.95,0.9499756257836072,56,75.0,0,80.0,0,85.0,0,87.0,1
6828,max_effective,30,30,1,3,0.05,0.95,0.9279971623489393,10,87.0,1,87.0,1,84.0,0,82.0,0
6829,max_effective,30,30,1,3,0.05,0.95,0.9450997844534694,55,84.0,0,86.0,0,88.0,1,86.0,0
6830,max_effective,30,30,1,3,0.05,0.95,0.9439190226695352,19,85.0,0,85.0,0,88.0,1,87.0,0
6831,max_effective,30,30,1,3,0.05,0.95,0.910447227243193,24,83.0,0,84.0,0,87.0,1,85.0,0
6832,max_effective,30,30,1,3,0.05,0.95,0.9071373136766115,10,62.0,1,62.0,1,62.0,1,62.0,1
6833,max_effective,30,30,1,3,0.05,0.95,0.9459677902016376,22,73.0,0,74.0,0,73.0,0,81.0,1
6834,max_effective,30,30,1,3,0.05,0.95,0.9043343220704366,14,67.0,0,70.0,1,68.0,0,67.0,0
6835,max_effective,30,30,1,3,0.05,0.95,0.9168402097157258,11,70.0,0,72.0,0,73.0,1,73.0,1
6836,max_effective,30,30,1,3,0.05,0.95,0.9469683678467696,13,69.0,1,68.0,0,66.0,0,69.0,1
6837,max_effective,30,30,1,3,0.05,0.95,0.9037203964061252,12,74.0,0,78.0,1,77.0,0,76.0,0
6838,max_effective,30,30,1,3,0.05,0.95,0.936792356247538,29,74.0,0,75.0,0,83.0,1,83.0,1
6839,max_effective,30,30,1,3,0.05,0.95,0.919618083320159,17,78.0,0,80.0,0,84.0,1,83.0,0
6840,max_effective,30,30,1,3,0.05,0.95,0.9471525316671896,15,79.0,0,81.0,0,82.0,0,86.0,1
6841,max_effective,30,30,1,3,0.05,0.95,0.91744677530505,28,73.0,0,78.0,0,75.0,0,79.0,1
6842,max_effective,30,30,1,3,0.05,0.95,0.8900434428174441,22,67.0,0,67.0,0,75.0,1,74.0,0
6843,max_effective,30,30,1,3,0.05,0.95,0.9192611280440984,30,81.0,0,81.0,0,84.0,1,84.0,1
6844,max_effective,30,30,1,3,0.05,0.95,0.9366389357892374,24,81.0,0,81.0,0,86.0,1,83.0,0
6845,max_effective,30,30,1,3,0.05,0.95,0.9358772610819966,35,71.0,0,71.0,0,72.0,0,75.0,1
6846,max_effective,30,30,1,3,0.05,0.95,0.9309086775768391,17,82.0,0,83.0,0,87.0,1,86.0,0
6847,max_effective,30,30,1,3,0.05,0.95,0.889787407665081,10,78.0,0,78.0,0,79.0,1,78.0,0
6848,max_effective,30,30,1,3,0.05,0.95,0.9434043539325734,15,78.0,0,82.0,1,78.0,0,76.0,0
6849,max_effective,30,30,1,3,0.05,0.95,0.9077701090089104,20,76.0,0,78.0,0,85.0,1,85.0,1
6850,max_effective,30,30,1,3,0.05,0.95,0.8708523276152367,9,53.0,1,53.0,1,53.0,1,53.0,1
6851,max_effective,30,30,1,3,0.05,0.95,0.949938269176756,23,71.0,0,72.0,0,77.0,0,80.0,1
6852,max_effective,30,30,1,3,0.05,0.95,0.9445573911089098,12,80.0,0,81.0,1,80.0,0,80.0,0
6853,max_effective,30,30,1,3,0.05,0.95,0.9373684763724696,21,64.0,0,65.0,0,65.0,0,66.0,1
6854,max_effective,30,30,1,3,0.05,0.95,0.9062705483758025,8,60.0,1,60.0,1,59.0,0,60.0,1
6855,max_effective,30,30,1,3,0.05,0.95,0.9494605328802822,86,80.0,0,84.0,0,86.0,0,88.0,1
6856,max_effective,30,30,1,3,0.05,0.95,0.9147490675468254,62,83.0,0,84.0,0,86.0,0,87.0,1
6857,max_effective,30,30,1,3,0.05,0.95,0.9419879058516176,16,83.0,0,85.0,0,87.0,1,85.0,0
6858,max_effective,30,30,1,3,0.05,0.95,0.8628639708330815,24,65.0,0,71.0,0,76.0,0,79.0,1
6859,max_effective,30,30,1,3,0.05,0.95,0.9254937026730128,9,71.0,0,72.0,1,72.0,1,72.0,1
6860,max_effective,30,30,1,3,0.05,0.95,0.8827373222339171,19,68.0,1,68.0,1,68.0,1,68.0,1
6861,max_effective,30,30,1,3,0.05,0.95,0.8760321970278593,7,65.0,1,65.0,1,65.0,1,65.0,1
6862,max_effective,30,30,1,3,0.05,0.95,0.86874893426187,24,78.0,0,78.0,0,80.0,0,82.0,1
6863,max_effective,30,30,1,3,0.05,0.95,0.9288300613024538,36,77.0,0,80.0,0,84.0,0,88.0,1
6864,max_effective,30,30,1,3,0.05,0.95,0.8680895008090291,9,64.0,1,64.0,1,64.0,1,64.0,1
6865,max_effective,30,30,1,3,0.05,0.95,0.9256763329827088,20,75.0,0,77.0,0,77.0,0,82.0,1
6866,max_effective,30,30,1,3,0.05,0.95,0.9280217830638624,15,78.0,0,78.0,0,73.0,0,79.0,1
6867,max_effective,30,30,1,3,0.05,0.95,0.9470827388145344,15,74.0,0,73.0,0,71.0,0,76.0,1
6868,max_effective,30,30,1,3,0.05,0.95,0.9386394395463388,11,67.0,0,69.0,1,67.0,0,68.0,0
6869,max_effective,30,30,1,3,0.05,0.95,0.9278079725986936,39,71.0,0,75.0,0,72.0,0,81.0,1
6870,max_effective,30,30,1,3,0.05,0.95,0.917819721015672,18,81.0,0,83.0,1,81.0,0,79.0,0
6871,max_effective,30,30,1,3,0.05,0.95,0.9349005450194376,25,71.0,0,75.0,0,81.0,1,80.0,0
6872,max_effective,30,30,1,3,0.05,0.95,0.8955261257403541,20,69.0,0,74.0,0,79.0,1,78.0,0
6873,max_effective,30,30,1,3,0.05,0.95,0.9333159239395532,22,75.0,0,81.0,1,78.0,0,78.0,0
6874,max_effective,30,30,1,3,0.05,0.95,0.940960262544774,36,77.0,0,81.0,1,77.0,0,75.0,0
6875,max_effective,30,30,1,3,0.05,0.95,0.9358014662925866,54,73.0,0,75.0,0,76.0,0,77.0,1
6876,max_effective,30,30,1,3,0.05,0.95,0.9140502936049976,6,72.0,1,70.0,0,68.0,0,70.0,0
6877,max_effective,30,30,1,3,0.05,0.95,0.9436336986759262,20,81.0,0,84.0,0,85.0,1,85.0,1
6878,max_effective,30,30,1,3,0.05,0.95,0.9475013786389396,5,54.0,1,54.0,1,54.0,1,54.0,1
6879,max_effective,30,30,1,3,0.05,0.95,0.9173930227454457,12,77.0,0,77.0,0,78.0,1,74.0,0
6880,max_effective,30,30,1,3,0.05,0.95,0.8950058740176919,10,75.0,0,76.0,0,78.0,0,79.0,1
6881,max_effective,30,30,1,3,0.05,0.95,0.9185669043269536,13,79.0,1,78.0,0,79.0,1,77.0,0
6882,max_effective,30,30,1,3,0.05,0.95,0.9044079581123088,5,41.0,1,41.0,1,41.0,1,41.0,1
6883,max_effective,30,30,1,3,0.05,0.95,0.9457375215312344,10,61.0,1,61.0,1,61.0,1,61.0,1
6884,max_effective,30,30,1,3,0.05,0.95,0.9442658065883672,62,75.0,0,80.0,0,87.0,1,85.0,0
6885,max_effective,30,30,1,3,0.05,0.95,0.9208731351586856,30,80.0,0,81.0,0,87.0,1,86.0,0
6886,max_effective,30,30,1,3,0.05,0.95,0.9435416253622536,24,84.0,0,84.0,0,87.0,0,89.0,1
6887,max_effective,30,30,1,3,0.05,0.95,0.9487516319321307,25,85.0,0,86.0,0,85.0,0,89.0,1
6888,max_effective,30,30,1,3,0.05,0.95,0.8996595786284933,34,84.0,0,85.0,1,83.0,0,83.0,0
6889,max_effective,30,30,1,3,0.05,0.95,0.9305287605948974,41,86.0,0,86.0,0,87.0,1,86.0,0
6890,max_effective,30,30,1,3,0.05,0.95,0.9380102480170716,23,76.0,0,81.0,0,84.0,1,84.0,1
6891,max_effective,30,30,1,3,0.05,0.95,0.8902927061449165,24,65.0,0,69.0,1,69.0,1,68.0,0
6892,max_effective,30,30,1,3,0.05,0.95,0.9356276307313666,19,74.0,0,78.0,1,73.0,0,74.0,0
6893,max_effective,30,30,1,3,0.05,0.95,0.9443589341783916,20,86.0,1,86.0,1,83.0,0,86.0,1
6894,max_effective,30,30,1,3,0.05,0.95,0.9327327310272148,24,81.0,0,82.0,0,86.0,0,87.0,1
6895,max_effective,30,30,1,3,0.05,0.95,0.9096181456465128,29,80.0,0,82.0,0,83.0,1,82.0,0
6896,max_effective,30,30,1,3,0.05,0.95,0.9499188434996304,37,69.0,0,72.0,0,78.0,1,75.0,0
6897,max_effective,30,30,1,3,0.05,0.95,0.9313160357049812,13,67.0,0,69.0,1,69.0,1,69.0,1
6898,max_effective,30,30,1,3,0.05,0.95,0.8742676596244149,8,66.0,1,66.0,1,66.0,1,66.0,1
6899,max_effective,30,30,1,3,0.05,0.95,0.9046301090524485,12,66.0,0,68.0,1,68.0,1,68.0,1
6900,max_effective,30,30,1,3,0.05,0.95,0.9017309252486684,16,79.0,0,82.0,0,86.0,1,85.0,0
6901,max_effective,30,30,1,3,0.05,0.95,0.8944356384144725,8,63.0,1,63.0,1,63.0,1,63.0,1
6902,max_effective,30,30,1,3,0.05,0.95,0.8999551920073889,24,75.0,0,78.0,0,85.0,1,85.0,1
6903,max_effective,30,30,1,3,0.05,0.95,0.9463633176844714,21,82.0,0,86.0,1,84.0,0,85.0,0
6904,max_effective,30,30,1,3,0.05,0.95,0.9280985519571808,14,85.0,0,85.0,0,85.0,0,88.0,1
6905,max_effective,30,30,1,3,0.05,0.95,0.9402647673671076,22,83.0,0,84.0,0,85.0,0,89.0,1
6906,max_effective,30,30,1,3,0.05,0.95,0.9459102117864822,39,80.0,0,84.0,0,87.0,0,89.0,1
6907,max_effective,30,30,1,3,0.05,0.95,0.9040386691401748,20,73.0,0,76.0,0,76.0,0,80.0,1
6908,max_effective,30,30,1,3,0.05,0.95,0.9438363883845252,10,81.0,0,81.0,0,84.0,1,82.0,0
6909,max_effective,30,30,1,3,0.05,0.95,0.8494317103446865,13,71.0,0,77.0,0,79.0,1,77.0,0
6910,max_effective,30,30,1,3,0.05,0.95,0.9400932650210736,19,84.0,1,84.0,1,83.0,0,82.0,0
6911,max_effective,30,30,1,3,0.05,0.95,0.9283287497993068,42,78.0,0,79.0,0,85.0,1,81.0,0
6912,max_effective,30,30,1,3,0.05,0.95,0.9446857162109994,11,74.0,0,74.0,0,76.0,1,75.0,0
6913,max_effective,30,30,1,3,0.05,0.95,0.9495268133434558,50,77.0,0,78.0,0,82.0,0,85.0,1
6914,max_effective,30,30,1,3,0.05,0.95,0.9064076639372792,53,83.0,0,86.0,0,88.0,1,85.0,0
6915,max_effective,30,30,1,3,0.05,0.95,0.9264101613566388,19,76.0,0,77.0,0,85.0,1,84.0,0
6916,max_effective,30,30,1,3,0.05,0.95,0.9167459156502512,19,80.0,0,80.0,0,78.0,0,82.0,1
6917,max_effective,30,30,1,3,0.05,0.95,0.9464441200234172,29,82.0,0,83.0,0,83.0,0,85.0,1
6918,max_effective,30,30,1,3,0.05,0.95,0.8615687554261727,18,65.0,0,68.0,0,70.0,0,73.0,1
6919,max_effective,30,30,1,3,0.05,0.95,0.913947400316624,11,73.0,0,75.0,1,75.0,1,74.0,0
6920,max_effective,30,30,1,3,0.05,0.95,0.9475971399004228,11,69.0,0,70.0,1,68.0,0,70.0,1
6921,max_effective,30,30,1,3,0.05,0.95,0.931473488643684,26,69.0,0,73.0,0,81.0,0,82.0,1
6922,max_effective,30,30,1,3,0.05,0.95,0.9253857662642992,35,89.0,1,89.0,1,89.0,1,89.0,1
6923,max_effective,30,30,1,3,0.05,0.95,0.91166206786542,21,85.0,0,85.0,0,86.0,0,87.0,1
6924,max_effective,30,30,1,3,0.05,0.95,0.946337889979705,13,77.0,0,75.0,0,79.0,1,76.0,0
6925,max_effective,30,30,1,3,0.05,0.95,0.9169486611864004,25,81.0,0,81.0,0,86.0,1,86.0,1
6926,max_effective,30,30,1,3,0.05,0.95,0.9274032098243296,29,74.0,0,75.0,0,82.0,0,84.0,1
6927,max_effective,30,30,1,3,0.05,0.95,0.9445408634932486,14,80.0,0,81.0,1,76.0,0,80.0,0
6928,max_effective,30,30,1,3,0.05,0.95,0.9470413066038622,21,77.0,0,81.0,0,87.0,1,85.0,0
6929,max_effective,30,30,1,3,0.05,0.95,0.9270437497854832,50,78.0,0,78.0,0,84.0,0,85.0,1
6930,max_effective,30,30,1,3,0.05,0.95,0.945736518286075,21,85.0,0,85.0,0,89.0,1,89.0,1
6931,max_effective,30,30,1,3,0.05,0.95,0.934964973180604,54,79.0,0,81.0,0,82.0,0,83.0,1
6932,max_effective,30,30,1,3,0.05,0.95,0.8878203752982242,13,74.0,0,75.0,0,79.0,1,77.0,0
6933,max_effective,30,30,1,3,0.05,0.95,0.9343017722336472,31,84.0,0,84.0,0,89.0,1,88.0,0
6934,max_effective,30,30,1,3,0.05,0.95,0.9336196246859062,46,80.0,0,81.0,0,84.0,0,86.0,1
6935,max_effective,30,30,1,3,0.05,0.95,0.9456873075568528,12,66.0,0,67.0,1,67.0,1,66.0,0
6936,max_effective,30,30,1,3,0.05,0.95,0.9287738052877303,19,73.0,0,77.0,0,82.0,0,83.0,1
6937,max_effective,30,30,1,3,0.05,0.95,0.9185119113625144,45,73.0,0,78.0,0,83.0,1,81.0,0
6938,max_effective,30,30,1,3,0.05,0.95,0.9376975652467474,16,78.0,0,79.0,0,79.0,0,86.0,1
6939,max_effective,30,30,1,3,0.05,0.95,0.9248486695578574,17,72.0,0,74.0,0,76.0,0,79.0,1
6940,max_effective,30,30,1,3,0.05,0.95,0.9375458627564732,37,80.0,0,82.0,0,85.0,0,87.0,1
6941,max_effective,30,30,1,3,0.05,0.95,0.9454428756468388,33,78.0,0,80.0,0,85.0,0,89.0,1
6942,max_effective,30,30,1,3,0.05,0.95,0.923423090855408,27,82.0,0,84.0,1,81.0,0,82.0,0
6943,max_effective,30,30,1,3,0.05,0.95,0.9319415165847638,21,69.0,0,73.0,0,81.0,1,81.0,1
6944,max_effective,30,30,1,3,0.05,0.95,0.9471249888783972,15,83.0,0,83.0,0,87.0,0,89.0,1
6945,max_effective,30,30,1,3,0.05,0.95,0.7995916375710953,9,72.0,1,70.0,0,69.0,0,72.0,1
6946,max_effective,30,30,1,3,0.05,0.95,0.9352805805641682,53,79.0,0,79.0,0,87.0,0,88.0,1
6947,max_effective,30,30,1,3,0.05,0.95,0.8799510214537427,10,72.0,1,72.0,1,70.0,0,69.0,0
6948,max_effective,30,30,1,3,0.05,0.95,0.8684033090635445,15,67.0,0,71.0,0,73.0,1,73.0,1
6949,max_effective,30,30,1,3,0.05,0.95,0.8750881118365511,12,72.0,0,74.0,1,74.0,1,74.0,1
6950,max_effective,30,30,1,3,0.05,0.95,0.9431679019419364,48,84.0,0,86.0,0,87.0,0,89.0,1
6951,max_effective,30,30,1,3,0.05,0.95,0.9350181281944708,48,79.0,0,82.0,0,85.0,1,84.0,0
6952,max_effective,30,30,1,3,0.05,0.95,0.9319920671966936,18,81.0,0,82.0,0,86.0,1,85.0,0
6953,max_effective,30,30,1,3,0.05,0.95,0.9269647509385964,56,72.0,0,76.0,0,81.0,0,85.0,1
6954,max_effective,30,30,1,3,0.05,0.95,0.9351758366749476,16,87.0,0,87.0,0,88.0,0,89.0,1
6955,max_effective,30,30,1,3,0.05,0.95,0.9316508569478232,10,60.0,1,60.0,1,60.0,1,60.0,1
6956,max_effective,30,30,1,3,0.05,0.95,0.9088195845303436,27,70.0,0,76.0,0,80.0,0,82.0,1
6957,max_effective,30,30,1,3,0.05,0.95,0.8979320293025276,26,79.0,0,81.0,0,87.0,1,84.0,0
6958,max_effective,30,30,1,3,0.05,0.95,0.9244666986273848,16,82.0,0,84.0,0,82.0,0,85.0,1
6959,max_effective,30,30,1,3,0.05,0.95,0.867832422493008,11,73.0,0,75.0,1,73.0,0,75.0,1
6960,max_effective,30,30,1,3,0.05,0.95,0.9013345436290504,9,74.0,1,73.0,0,71.0,0,71.0,0
6961,max_effective,30,30,1,3,0.05,0.95,0.8581587046847245,7,61.0,1,61.0,1,61.0,1,61.0,1
6962,max_effective,30,30,1,3,0.05,0.95,0.9062296191490214,12,76.0,1,75.0,0,75.0,0,76.0,1
6963,max_effective,30,30,1,3,0.05,0.95,0.9401169853668412,56,88.0,0,88.0,0,90.0,1,90.0,1
6964,max_effective,30,30,1,3,0.05,0.95,0.9405841819844744,16,74.0,1,73.0,0,74.0,1,73.0,0
6965,max_effective,30,30,1,3,0.05,0.95,0.9404081506583756,24,75.0,0,75.0,0,74.0,0,80.0,1
6966,max_effective,30,30,1,3,0.05,0.95,0.9346894938322952,15,79.0,0,80.0,0,83.0,0,85.0,1
6967,max_effective,30,30,1,3,0.05,0.95,0.8899755435177279,15,76.0,0,76.0,0,74.0,0,80.0,1
6968,max_effective,30,30,1,3,0.05,0.95,0.837444188046936,10,64.0,1,64.0,1,64.0,1,64.0,1
6969,max_effective,30,30,1,3,0.05,0.95,0.947109534154915,8,70.0,0,71.0,1,71.0,1,69.0,0
6970,max_effective,30,30,1,3,0.05,0.95,0.9146246194864908,17,76.0,1,76.0,1,76.0,1,75.0,0
6971,max_effective,30,30,1,3,0.05,0.95,0.8768686066461728,9,78.0,0,79.0,0,81.0,1,80.0,0
6972,max_effective,30,30,1,3,0.05,0.95,0.9071688184286484,24,72.0,0,74.0,1,72.0,0,72.0,0
6973,max_effective,30,30,1,3,0.05,0.95,0.9169394034131594,10,54.0,1,54.0,1,54.0,1,54.0,1
6974,max_effective,30,30,1,3,0.05,0.95,0.9391163674436376,37,73.0,0,76.0,0,83.0,1,82.0,0
6975,max_effective,30,30,1,3,0.05,0.95,0.9302408946244396,18,81.0,0,83.0,0,87.0,1,87.0,1
6976,max_effective,30,30,1,3,0.05,0.95,0.9426203725219005,26,86.0,1,86.0,1,85.0,0,85.0,0
6977,max_effective,30,30,1,3,0.05,0.95,0.9266872770309036,42,76.0,0,78.0,0,78.0,0,80.0,1
6978,max_effective,30,30,1,3,0.05,0.95,0.9433779408633228,64,72.0,0,74.0,0,83.0,1,82.0,0
6979,max_effective,30,30,1,3,0.05,0.95,0.947977292707388,59,85.0,0,86.0,0,81.0,0,89.0,1
6980,max_effective,30,30,1,3,0.05,0.95,0.9055577830108158,10,72.0,0,73.0,1,72.0,0,72.0,0
6981,max_effective,30,30,1,3,0.05,0.95,0.9407462907149102,16,69.0,0,72.0,0,76.0,1,75.0,0
6982,max_effective,30,30,1,3,0.05,0.95,0.8843135046085174,23,77.0,0,79.0,0,83.0,0,84.0,1
6983,max_effective,30,30,1,3,0.05,0.95,0.9349946138068148,31,79.0,0,81.0,0,80.0,0,86.0,1
6984,max_effective,30,30,1,3,0.05,0.95,0.9332145139621368,8,72.0,1,72.0,1,70.0,0,69.0,0
6985,max_effective,30,30,1,3,0.05,0.95,0.9459672743294072,17,74.0,1,74.0,1,74.0,1,74.0,1
6986,max_effective,30,30,1,3,0.05,0.95,0.8969250716747014,19,76.0,0,80.0,0,84.0,0,85.0,1
6987,max_effective,30,30,1,3,0.05,0.95,0.9210879249046704,24,74.0,0,77.0,0,78.0,1,77.0,0
6988,max_effective,30,30,1,3,0.05,0.95,0.944820827092819,22,82.0,0,83.0,0,89.0,1,89.0,1
6989,max_effective,30,30,1,3,0.05,0.95,0.8949028692559394,18,79.0,1,79.0,1,78.0,0,78.0,0
6990,max_effective,30,30,1,3,0.05,0.95,0.914772392677031,47,68.0,0,72.0,0,79.0,0,81.0,1
6991,max_effective,30,30,1,3,0.05,0.95,0.9033841809490584,8,76.0,0,77.0,1,76.0,0,75.0,0
6992,max_effective,30,30,1,3,0.05,0.95,0.8943995650720371,16,78.0,0,78.0,0,81.0,0,82.0,1
6993,max_effective,30,30,1,3,0.05,0.95,0.943660256457066,64,65.0,0,68.0,0,77.0,0,78.0,1
6994,max_effective,30,30,1,3,0.05,0.95,0.9355247763163514,29,85.0,0,86.0,0,89.0,1,87.0,0
6995,max_effective,30,30,1,3,0.05,0.95,0.925811889913704,43,80.0,0,83.0,0,84.0,1,83.0,0
6996,max_effective,30,30,1,3,0.05,0.95,0.9469053861881876,13,82.0,0,82.0,0,87.0,1,84.0,0
6997,max_effective,30,30,1,3,0.05,0.95,0.932168391756027,99,78.0,0,77.0,0,81.0,0,84.0,1
6998,max_effective,30,30,1,3,0.05,0.95,0.9427962459291668,45,75.0,0,79.0,0,84.0,0,86.0,1
6999,max_effective,30,30,1,3,0.05,0.95,0.9005665622691743,26,70.0,0,70.0,0,75.0,1,75.0,1
7000,max_effective,30,30,1,3,0.05,0.95,0.941529113466632,29,76.0,0,79.0,1,77.0,0,78.0,0
7001,max_effective,30,30,1,3,0.05,0.95,0.9437082030664208,15,77.0,0,77.0,0,78.0,1,76.0,0
7002,max_effective,30,30,1,3,0.05,0.95,0.9285971193510784,15,68.0,0,69.0,0,70.0,1,69.0,0
7003,max_effective,30,30,1,3,0.05,0.95,0.9192985951139306,7,49.0,1,49.0,1,49.0,1,49.0,1
7004,max_effective,30,30,1,3,0.05,0.95,0.9332274259550474,17,78.0,0,79.0,0,80.0,1,79.0,0
7005,max_effective,30,30,1,3,0.05,0.95,0.94939389158982,48,85.0,0,85.0,0,87.0,1,86.0,0
7006,max_effective,30,30,1,3,0.05,0.95,0.932680827086755,26,76.0,0,78.0,0,79.0,0,80.0,1
7007,max_effective,30,30,1,3,0.05,0.95,0.8920862202437092,23,69.0,0,69.0,0,72.0,1,72.0,1
7008,max_effective,30,30,1,3,0.05,0.95,0.9223540650979754,41,74.0,0,80.0,0,84.0,0,85.0,1
7009,max_effective,30,30,1,3,0.05,0.95,0.9361151270284936,16,79.0,0,80.0,1,77.0,0,80.0,1
7010,max_effective,30,30,1,3,0.05,0.95,0.9441048092898572,14,68.0,0,71.0,1,71.0,1,71.0,1
7011,max_effective,30,30,1,3,0.05,0.95,0.9279978746608846,4,56.0,1,56.0,1,56.0,1,56.0,1
7012,max_effective,30,30,1,3,0.05,0.95,0.9054995471081616,25,75.0,0,79.0,0,82.0,1,82.0,1
7013,max_effective,30,30,1,3,0.05,0.95,0.903040611967515,7,55.0,1,55.0,1,55.0,1,55.0,1
7014,max_effective,30,30,1,3,0.05,0.95,0.9486654006043372,51,74.0,0,75.0,0,82.0,0,85.0,1
7015,max_effective,30,30,1,3,0.05,0.95,0.871730118152137,13,78.0,0,81.0,0,85.0,1,85.0,1
7016,max_effective,30,30,1,3,0.05,0.95,0.9214299361394124,23,79.0,0,79.0,0,85.0,1,84.0,0
7017,max_effective,30,30,1,3,0.05,0.95,0.7967806289344549,18,75.0,0,79.0,0,81.0,1,78.0,0
7018,max_effective,30,30,1,3,0.05,0.95,0.8781013107765666,12,66.0,1,66.0,1,66.0,1,66.0,1
7019,max_effective,30,30,1,3,0.05,0.95,0.930816803447359,40,79.0,0,81.0,0,89.0,1,86.0,0
7020,max_effective,30,30,1,3,0.05,0.95,0.8789718374870233,23,75.0,0,77.0,0,77.0,0,81.0,1
7021,max_effective,30,30,1,3,0.05,0.95,0.9091583190082536,19,72.0,0,75.0,0,78.0,1,76.0,0
7022,max_effective,30,30,1,3,0.05,0.95,0.946384664107054,19,75.0,0,77.0,0,83.0,0,84.0,1
7023,max_effective,30,30,1,3,0.05,0.95,0.927872209149134,43,81.0,0,82.0,0,88.0,0,89.0,1
7024,max_effective,30,30,1,3,0.05,0.95,0.9324149036481476,19,79.0,0,81.0,0,86.0,0,89.0,1
7025,max_effective,30,30,1,3,0.05,0.95,0.924174736520058,23,85.0,1,85.0,1,79.0,0,84.0,0
7026,max_effective,30,30,1,3,0.05,0.95,0.938878233475308,27,78.0,0,79.0,0,82.0,0,85.0,1
7027,max_effective,30,30,1,3,0.05,0.95,0.9419072929885474,12,78.0,0,80.0,1,79.0,0,76.0,0
7028,max_effective,30,30,1,3,0.05,0.95,0.8734445122079825,14,81.0,0,84.0,0,85.0,0,88.0,1
7029,max_effective,30,30,1,3,0.05,0.95,0.893066921378304,14,76.0,0,79.0,0,80.0,0,82.0,1
7030,max_effective,30,30,1,3,0.05,0.95,0.9310903629584572,18,79.0,0,81.0,0,86.0,0,87.0,1
7031,max_effective,30,30,1,3,0.05,0.95,0.8732563173112052,23,75.0,0,75.0,0,77.0,1,77.0,1
7032,max_effective,30,30,1,3,0.05,0.95,0.9476063875903328,25,75.0,0,77.0,0,83.0,0,84.0,1
7033,max_effective,30,30,1,3,0.05,0.95,0.8930449279865648,33,69.0,0,76.0,0,82.0,0,83.0,1
7034,max_effective,30,30,1,3,0.05,0.95,0.9057645655743244,35,78.0,0,79.0,0,87.0,1,86.0,0
7035,max_effective,30,30,1,3,0.05,0.95,0.8035438902308647,5,58.0,1,58.0,1,58.0,1,58.0,1
7036,max_effective,30,30,1,3,0.05,0.95,0.913439619770077,13,67.0,0,70.0,1,69.0,0,69.0,0
7037,max_effective,30,30,1,3,0.05,0.95,0.8190427659349401,6,61.0,1,61.0,1,61.0,1,61.0,1
7038,max_effective,30,30,1,3,0.05,0.95,0.9109873239094116,18,65.0,0,69.0,1,69.0,1,69.0,1
7039,max_effective,30,30,1,3,0.05,0.95,0.9262104654730848,29,84.0,0,85.0,0,84.0,0,87.0,1
7040,max_effective,30,30,1,3,0.05,0.95,0.9389741957931074,33,82.0,0,85.0,0,90.0,1,88.0,0
7041,max_effective,30,30,1,3,0.05,0.95,0.927176727897358,22,77.0,0,80.0,0,86.0,0,87.0,1
7042,max_effective,30,30,1,3,0.05,0.95,0.9471845805719398,19,81.0,0,82.0,0,88.0,1,87.0,0
7043,max_effective,30,30,1,3,0.05,0.95,0.9316532174666684,12,77.0,0,80.0,1,78.0,0,78.0,0
7044,max_effective,30,30,1,3,0.05,0.95,0.917677932501536,12,75.0,0,76.0,1,76.0,1,76.0,1
7045,max_effective,30,30,1,3,0.05,0.95,0.9253959584618244,17,80.0,0,83.0,0,84.0,0,86.0,1
7046,max_effective,30,30,1,3,0.05,0.95,0.9482720120451132,26,76.0,0,79.0,0,84.0,1,84.0,1
7047,max_effective,30,30,1,3,0.05,0.95,0.914668242534636,25,80.0,0,80.0,0,81.0,1,81.0,1
7048,max_effective,30,30,1,3,0.05,0.95,0.9480816997415246,25,79.0,0,80.0,1,80.0,1,80.0,1
7049,max_effective,30,30,1,3,0.05,0.95,0.9228360338914564,36,85.0,0,87.0,0,90.0,1,90.0,1
7050,max_effective,30,30,1,3,0.05,0.95,0.937639807307822,28,81.0,0,83.0,0,87.0,0,88.0,1
7051,max_effective,30,30,1,3,0.05,0.95,0.937571440576704,11,65.0,1,65.0,1,62.0,0,64.0,0
7052,max_effective,30,30,1,3,0.05,0.95,0.9089795764425658,21,83.0,0,83.0,0,85.0,1,85.0,1
7053,max_effective,30,30,1,3,0.05,0.95,0.8883924730681199,10,75.0,1,74.0,0,74.0,0,74.0,0
7054,max_effective,30,30,1,3,0.05,0.95,0.9037374803039482,6,59.0,1,59.0,1,59.0,1,59.0,1
7055,max_effective,30,30,1,3,0.05,0.95,0.9280502220568224,15,63.0,0,64.0,1,64.0,1,64.0,1
7056,max_effective,30,30,1,3,0.05,0.95,0.8513820131106151,9,72.0,0,73.0,1,73.0,1,73.0,1
7057,max_effective,30,30,1,3,0.05,0.95,0.9421122396586092,40,80.0,0,83.0,0,86.0,0,89.0,1
7058,max_effective,30,30,1,3,0.05,0.95,0.93648777939427,17,78.0,0,79.0,0,76.0,0,82.0,1
7059,max_effective,30,30,1,3,0.05,0.95,0.8822962555460863,25,74.0,0,79.0,0,81.0,1,80.0,0
7060,max_effective,30,30,1,3,0.05,0.95,0.8952501251557214,14,87.0,1,87.0,1,83.0,0,84.0,0
7061,max_effective,30,30,1,3,0.05,0.95,0.8544999646858611,14,70.0,0,74.0,1,74.0,1,73.0,0
7062,max_effective,30,30,1,3,0.05,0.95,0.9431669982476228,66,78.0,0,80.0,0,82.0,0,87.0,1
7063,max_effective,30,30,1,3,0.05,0.95,0.9484888734020136,38,80.0,0,82.0,0,85.0,0,88.0,1
7064,max_effective,30,30,1,3,0.05,0.95,0.8659106030297754,7,68.0,1,68.0,1,67.0,0,68.0,1
7065,max_effective,30,30,1,3,0.05,0.95,0.949027974679608,28,71.0,0,75.0,0,79.0,0,83.0,1
7066,max_effective,30,30,1,3,0.05,0.95,0.9437311116977852,14,79.0,0,79.0,0,83.0,0,87.0,1
7067,max_effective,30,30,1,3,0.05,0.95,0.9492128074721212,19,80.0,0,81.0,1,80.0,0,81.0,1
7068,max_effective,30,30,1,3,0.05,0.95,0.9377756783029504,18,75.0,0,78.0,0,77.0,0,79.0,1
7069,max_effective,30,30,1,3,0.05,0.95,0.9355435292359056,28,78.0,0,77.0,0,84.0,1,81.0,0
7070,max_effective,30,30,1,3,0.05,0.95,0.9309858803164486,25,78.0,0,78.0,0,81.0,1,80.0,0
7071,max_effective,30,30,1,3,0.05,0.95,0.9494918281913192,19,78.0,1,77.0,0,77.0,0,76.0,0
7072,max_effective,30,30,1,3,0.05,0.95,0.9459733223071932,24,81.0,0,85.0,0,87.0,1,86.0,0
7073,max_effective,30,30,1,3,0.05,0.95,0.9496938802590116,11,65.0,1,65.0,1,62.0,0,65.0,1
7074,max_effective,30,30,1,3,0.05,0.95,0.9267022103647072,21,75.0,0,81.0,0,82.0,0,86.0,1
7075,max_effective,30,30,1,3,0.05,0.95,0.9439432561051648,24,82.0,0,85.0,1,83.0,0,84.0,0
7076,max_effective,30,30,1,3,0.05,0.95,0.9352064534176262,22,82.0,0,81.0,0,86.0,1,86.0,1
7077,max_effective,30,30,1,3,0.05,0.95,0.8810594048710755,8,71.0,1,69.0,0,67.0,0,69.0,0
7078,max_effective,30,30,1,3,0.05,0.95,0.919187635084865,15,77.0,0,78.0,0,80.0,0,83.0,1
7079,max_effective,30,30,1,3,0.05,0.95,0.7841470382618171,6,52.0,1,52.0,1,52.0,1,52.0,1
7080,max_effective,30,30,1,3,0.05,0.95,0.9478173252987028,13,76.0,0,79.0,0,77.0,0,83.0,1
7081,max_effective,30,30,1,3,0.05,0.95,0.944461261471078,29,82.0,0,83.0,0,87.0,0,89.0,1
7082,max_effective,30,30,1,3,0.05,0.95,0.9436458176372368,22,85.0,1,85.0,1,85.0,1,82.0,0
7083,max_effective,30,30,1,3,0.05,0.95,0.9295800645471556,13,78.0,0,80.0,0,81.0,0,82.0,1
7084,max_effective,30,30,1,3,0.05,0.95,0.9375660316521228,12,67.0,0,69.0,1,69.0,1,68.0,0
7085,max_effective,30,30,1,3,0.05,0.95,0.9452751190042462,36,84.0,1,84.0,1,82.0,0,83.0,0
7086,max_effective,30,30,1,3,0.05,0.95,0.8880193368971917,12,66.0,1,66.0,1,66.0,1,66.0,1
7087,max_effective,30,30,1,3,0.05,0.95,0.9309206466075672,38,75.0,0,76.0,0,77.0,1,76.0,0
7088,max_effective,30,30,1,3,0.05,0.95,0.947829842844513,15,75.0,0,77.0,0,79.0,1,77.0,0
7089,max_effective,30,30,1,3,0.05,0.95,0.9399554933989716,21,85.0,1,85.0,1,85.0,1,84.0,0
7090,max_effective,30,30,1,3,0.05,0.95,0.8992468227446434,20,69.0,0,71.0,0,75.0,1,75.0,1
7091,max_effective,30,30,1,3,0.05,0.95,0.9422693562390864,55,84.0,0,85.0,0,87.0,0,89.0,1
7092,max_effective,30,30,1,3,0.05,0.95,0.9467525659656576,21,82.0,0,84.0,0,86.0,1,86.0,1
7093,max_effective,30,30,1,3,0.05,0.95,0.8988380222602949,23,71.0,0,73.0,0,75.0,0,79.0,1
7094,max_effective,30,30,1,3,0.05,0.95,0.9054956731534828,13,69.0,0,71.0,1,70.0,0,69.0,0
7095,max_effective,30,30,1,3,0.05,0.95,0.92167864620163,36,83.0,0,83.0,0,86.0,0,87.0,1
7096,max_effective,30,30,1,3,0.05,0.95,0.8911419015800728,8,53.0,1,53.0,1,53.0,1,53.0,1
7097,max_effective,30,30,1,3,0.05,0.95,0.9056219950037158,11,77.0,1,77.0,1,76.0,0,74.0,0
7098,max_effective,30,30,1,3,0.05,0.95,0.9362086110216437,10,74.0,1,71.0,0,65.0,0,69.0,0
7099,max_effective,30,30,1,3,0.05,0.95,0.9322865577759144,12,66.0,0,66.0,0,65.0,0,68.0,1
7100,max_effective,30,30,1,3,0.05,0.95,0.9413600385393824,93,76.0,0,78.0,0,86.0,1,83.0,0
7101,max_effective,30,30,1,3,0.05,0.95,0.9489118709485316,27,83.0,0,83.0,0,85.0,1,85.0,1
7102,max_effective,30,30,1,3,0.05,0.95,0.9308993378444222,17,79.0,0,79.0,0,77.0,0,85.0,1
7103,max_effective,30,30,1,3,0.05,0.95,0.945544665623645,15,77.0,0,79.0,1,77.0,0,78.0,0
7104,max_effective,30,30,1,3,0.05,0.95,0.915855050416753,40,75.0,0,77.0,0,77.0,0,84.0,1
7105,max_effective,30,30,1,3,0.05,0.95,0.9081201978734332,12,73.0,0,75.0,1,75.0,1,75.0,1
7106,max_effective,30,30,1,3,0.05,0.95,0.9216759566605718,21,69.0,0,74.0,0,79.0,1,78.0,0
7107,max_effective,30,30,1,3,0.05,0.95,0.8925066965848951,28,76.0,0,78.0,0,80.0,0,84.0,1
7108,max_effective,30,30,1,3,0.05,0.95,0.933007791408824,26,76.0,1,75.0,0,75.0,0,75.0,0
7109,max_effective,30,30,1,3,0.05,0.95,0.9385962399839264,8,61.0,1,61.0,1,61.0,1,61.0,1
7110,max_effective,30,30,1,3,0.05,0.95,0.8940909779804104,38,85.0,0,85.0,0,87.0,0,88.0,1
7111,max_effective,30,30,1,3,0.05,0.95,0.9472837921115104,53,77.0,0,80.0,0,88.0,1,87.0,0
7112,max_effective,30,30,1,3,0.05,0.95,0.891229929626104,7,57.0,1,57.0,1,57.0,1,57.0,1
7113,max_effective,30,30,1,3,0.05,0.95,0.9278467095769816,33,80.0,0,82.0,1,81.0,0,82.0,1
7114,max_effective,30,30,1,3,0.05,0.95,0.9355218419695008,11,74.0,1,74.0,1,72.0,0,74.0,1
7115,max_effective,30,30,1,3,0.05,0.95,0.882404691011793,21,72.0,0,75.0,0,78.0,0,79.0,1
7116,max_effective,30,30,1,3,0.05,0.95,0.9328197558772228,12,76.0,1,75.0,0,76.0,1,75.0,0
7117,max_effective,30,30,1,3,0.05,0.95,0.9416891608737,59,76.0,0,81.0,0,85.0,1,85.0,1
7118,max_effective,30,30,1,3,0.05,0.95,0.9357782570519068,12,79.0,1,79.0,1,76.0,0,78.0,0
7119,max_effective,30,30,1,3,0.05,0.95,0.9278469282293108,10,70.0,1,70.0,1,70.0,1,69.0,0
7120,max_effective,30,30,1,3,0.05,0.95,0.9444337041135488,39,81.0,0,84.0,0,88.0,0,90.0,1
7121,max_effective,30,30,1,3,0.05,0.95,0.9466322309426723,45,81.0,0,83.0,0,88.0,0,89.0,1
7122,max_effective,30,30,1,3,0.05,0.95,0.9272504362286258,17,83.0,0,85.0,0,85.0,0,87.0,1
7123,max_effective,30,30,1,3,0.05,0.95,0.9476252687575616,19,76.0,0,82.0,0,86.0,0,88.0,1
7124,max_effective,30,30,1,3,0.05,0.95,0.9330250223695672,11,82.0,0,82.0,0,82.0,0,84.0,1
7125,max_effective,30,30,1,3,0.05,0.95,0.8401979381271425,8,65.0,1,65.0,1,65.0,1,65.0,1
7126,max_effective,30,30,1,3,0.05,0.95,0.863214617819856,15,74.0,0,74.0,0,77.0,0,78.0,1
7127,max_effective,30,30,1,3,0.05,0.95,0.949182440128764,18,81.0,0,85.0,0,86.0,1,85.0,0
7128,max_effective,30,30,1,3,0.05,0.95,0.9329819772604232,19,87.0,0,86.0,0,86.0,0,90.0,1
7129,max_effective,30,30,1,3,0.05,0.95,0.9224747817036564,14,78.0,0,79.0,0,83.0,1,82.0,0
7130,max_effective,30,30,1,3,0.05,0.95,0.941045595696444,14,68.0,0,71.0,0,73.0,1,73.0,1
7131,max_effective,30,30,1,3,0.05,0.95,0.9059759305188758,12,77.0,0,79.0,0,81.0,1,79.0,0
7132,max_effective,30,30,1,3,0.05,0.95,0.9495345248013496,39,82.0,0,83.0,0,85.0,1,84.0,0
7133,max_effective,30,30,1,3,0.05,0.95,0.9237988586736022,48,85.0,0,86.0,0,88.0,1,88.0,1
7134,max_effective,30,30,1,3,0.05,0.95,0.9434325930353714,24,73.0,0,81.0,0,82.0,1,82.0,1
7135,max_effective,30,30,1,3,0.05,0.95,0.8955221730430732,11,58.0,1,58.0,1,58.0,1,58.0,1
7136,max_effective,30,30,1,3,0.05,0.95,0.922459052077077,13,75.0,0,75.0,0,80.0,1,80.0,1
7137,max_effective,30,30,1,3,0.05,0.95,0.8919724620682559,4,52.0,1,52.0,1,52.0,1,52.0,1
7138,max_effective,30,30,1,3,0.05,0.95,0.9329949826693412,17,80.0,0,81.0,0,83.0,1,82.0,0
7139,max_effective,30,30,1,3,0.05,0.95,0.930804827387856,30,79.0,0,82.0,0,86.0,1,84.0,0
7140,max_effective,30,30,1,3,0.05,0.95,0.9316419201973508,12,78.0,0,78.0,0,73.0,0,80.0,1
7141,max_effective,30,30,1,3,0.05,0.95,0.9093318772470876,14,70.0,0,72.0,0,75.0,1,74.0,0
7142,max_effective,30,30,1,3,0.05,0.95,0.8871956601870657,12,73.0,0,74.0,0,76.0,1,75.0,0
7143,max_effective,30,30,1,3,0.05,0.95,0.9273386593059572,30,80.0,0,80.0,0,87.0,1,84.0,0
7144,max_effective,30,30,1,3,0.05,0.95,0.9366487975586756,12,80.0,0,82.0,0,86.0,1,83.0,0
7145,max_effective,30,30,1,3,0.05,0.95,0.8866251044902979,33,70.0,0,71.0,0,77.0,1,77.0,1
7146,max_effective,30,30,1,3,0.05,0.95,0.9382750949430514,23,75.0,0,82.0,0,81.0,0,86.0,1
7147,max_effective,30,30,1,3,0.05,0.95,0.8957585115399147,33,81.0,0,83.0,0,87.0,1,86.0,0
7148,max_effective,30,30,1,3,0.05,0.95,0.8836475905930726,14,80.0,0,82.0,1,79.0,0,81.0,0
7149,max_effective,30,30,1,3,0.05,0.95,0.9397679646340352,16,76.0,0,78.0,0,82.0,1,78.0,0
7150,max_effective,30,30,1,3,0.05,0.95,0.947769740707547,28,78.0,0,81.0,0,85.0,1,84.0,0
7151,max_effective,30,30,1,3,0.05,0.95,0.8888144554288613,27,73.0,0,74.0,0,77.0,0,79.0,1
7152,max_effective,30,30,1,3,0.05,0.95,0.9095212319124286,17,69.0,0,72.0,0,76.0,1,76.0,1
7153,max_effective,30,30,1,3,0.05,0.95,0.9290212459061704,54,81.0,0,81.0,0,79.0,0,83.0,1
7154,max_effective,30,30,1,3,0.05,0.95,0.9484916283785446,36,77.0,0,79.0,0,79.0,0,84.0,1
7155,max_effective,30,30,1,3,0.05,0.95,0.9033931678959668,35,83.0,0,84.0,0,87.0,1,87.0,1
7156,max_effective,30,30,1,3,0.05,0.95,0.9075476584365468,7,56.0,1,56.0,1,56.0,1,56.0,1
7157,max_effective,30,30,1,3,0.05,0.95,0.9195957698372004,47,79.0,0,79.0,0,81.0,0,83.0,1
7158,max_effective,30,30,1,3,0.05,0.95,0.8741753300227387,44,74.0,0,74.0,0,78.0,0,79.0,1
7159,max_effective,30,30,1,3,0.05,0.95,0.942096585227824,20,81.0,0,82.0,0,87.0,1,83.0,0
7160,max_effective,30,30,1,3,0.05,0.95,0.9423199990786516,25,81.0,0,81.0,0,80.0,0,82.0,1
7161,max_effective,30,30,1,3,0.05,0.95,0.929087597375419,11,65.0,1,65.0,1,65.0,1,65.0,1
7162,max_effective,30,30,1,3,0.05,0.95,0.909178523725281,7,56.0,1,56.0,1,56.0,1,56.0,1
7163,max_effective,30,30,1,3,0.05,0.95,0.917179813204564,15,79.0,0,81.0,0,83.0,1,81.0,0
7164,max_effective,30,30,1,3,0.05,0.95,0.9170244524744796,13,76.0,0,77.0,0,76.0,0,78.0,1
7165,max_effective,30,30,1,3,0.05,0.95,0.9115051456694074,16,81.0,1,81.0,1,77.0,0,79.0,0
7166,max_effective,30,30,1,3,0.05,0.95,0.9269850837520835,12,73.0,0,74.0,1,73.0,0,72.0,0
7167,max_effective,30,30,1,3,0.05,0.95,0.8602924189293772,17,79.0,1,79.0,1,78.0,0,78.0,0
7168,max_effective,30,30,1,3,0.05,0.95,0.9357561997189054,20,84.0,0,85.0,0,88.0,0,89.0,1
7169,max_effective,30,30,1,3,0.05,0.95,0.9363664378791182,14,83.0,0,84.0,1,80.0,0,79.0,0
7170,max_effective,30,30,1,3,0.05,0.95,0.9364100186774844,14,79.0,1,79.0,1,73.0,0,77.0,0
7171,max_effective,30,30,1,3,0.05,0.95,0.8717062388652764,18,71.0,0,74.0,0,72.0,0,75.0,1
7172,max_effective,30,30,1,3,0.05,0.95,0.9354276304030226,7,69.0,1,69.0,1,69.0,1,69.0,1
7173,max_effective,30,30,1,3,0.05,0.95,0.8893389089962699,4,49.0,1,49.0,1,49.0,1,49.0,1
7174,max_effective,30,30,1,3,0.05,0.95,0.8867777626855039,7,72.0,1,72.0,1,68.0,0,72.0,1
7175,max_effective,30,30,1,3,0.05,0.95,0.9103560738443665,19,80.0,0,81.0,0,87.0,1,87.0,1
7176,max_effective,30,30,1,3,0.05,0.95,0.8831241877232308,7,68.0,1,68.0,1,68.0,1,67.0,0
7177,max_effective,30,30,1,3,0.05,0.95,0.8962400953356652,11,66.0,0,66.0,0,67.0,1,67.0,1
7178,max_effective,30,30,1,3,0.05,0.95,0.8502525890763667,12,76.0,0,74.0,0,76.0,0,77.0,1
7179,max_effective,30,30,1,3,0.05,0.95,0.8928507905867921,12,75.0,0,78.0,1,77.0,0,75.0,0
7180,max_effective,30,30,1,3,0.05,0.95,0.9210294704566172,12,88.0,1,88.0,1,87.0,0,86.0,0
7181,max_effective,30,30,1,3,0.05,0.95,0.9117466887871644,17,81.0,0,81.0,0,84.0,1,83.0,0
7182,max_effective,30,30,1,3,0.05,0.95,0.8978427537930183,14,77.0,0,77.0,0,80.0,1,79.0,0
7183,max_effective,30,30,1,3,0.05,0.95,0.9451858702350868,44,86.0,0,86.0,0,88.0,1,87.0,0
7184,max_effective,30,30,1,3,0.05,0.95,0.9404777324847736,19,79.0,0,83.0,1,79.0,0,78.0,0
7185,max_effective,30,30,1,3,0.05,0.95,0.9166026875345478,13,84.0,0,84.0,0,84.0,0,85.0,1
7186,max_effective,30,30,1,3,0.05,0.95,0.91661123066449,39,78.0,0,79.0,0,81.0,0,85.0,1
7187,max_effective,30,30,1,3,0.05,0.95,0.9023788028968268,18,76.0,0,75.0,0,74.0,0,81.0,1
7188,max_effective,30,30,1,3,0.05,0.95,0.9417515349759996,14,73.0,0,74.0,0,73.0,0,75.0,1
7189,max_effective,30,30,1,3,0.05,0.95,0.9377571202486954,18,81.0,0,84.0,0,88.0,0,89.0,1
7190,max_effective,30,30,1,3,0.05,0.95,0.9466386792654736,11,58.0,1,58.0,1,58.0,1,58.0,1
7191,max_effective,30,30,1,3,0.05,0.95,0.9322717891074128,16,57.0,1,57.0,1,57.0,1,57.0,1
7192,max_effective,30,30,1,3,0.05,0.95,0.8965330668129157,25,67.0,0,74.0,0,80.0,1,79.0,0
7193,max_effective,30,30,1,3,0.05,0.95,0.948352955790853,20,74.0,1,74.0,1,74.0,1,73.0,0
7194,max_effective,30,30,1,3,0.05,0.95,0.9485377410402636,31,82.0,0,82.0,0,83.0,0,87.0,1
7195,max_effective,30,30,1,3,0.05,0.95,0.9446847246853024,86,66.0,0,76.0,1,75.0,0,76.0,1
7196,max_effective,30,30,1,3,0.05,0.95,0.9485616337177122,19,80.0,0,82.0,0,84.0,1,84.0,1
7197,max_effective,30,30,1,3,0.05,0.95,0.8839397262970102,11,73.0,1,73.0,1,71.0,0,67.0,0
7198,max_effective,30,30,1,3,0.05,0.95,0.9070620117864588,7,62.0,1,62.0,1,60.0,0,62.0,1
7199,max_effective,30,30,1,3,0.05,0.95,0.9465166155848466,14,72.0,0,75.0,1,75.0,1,74.0,0
7200,max_effective,30,30,1,3,0.05,0.95,0.941313460421224,21,83.0,0,84.0,0,86.0,1,82.0,0
7201,max_effective,30,30,1,3,0.05,0.95,0.8797780692805938,29,68.0,0,77.0,0,80.0,1,80.0,1
7202,max_effective,30,30,1,3,0.05,0.95,0.828215351317203,13,59.0,1,59.0,1,59.0,1,59.0,1
7203,max_effective,30,30,1,3,0.05,0.95,0.8599617891707417,30,79.0,1,79.0,1,79.0,1,77.0,0
7204,max_effective,30,30,1,3,0.05,0.95,0.9407679087817502,62,80.0,0,81.0,0,84.0,0,87.0,1
7205,max_effective,30,30,1,3,0.05,0.95,0.94050634601419,16,68.0,0,72.0,1,71.0,0,72.0,1
7206,max_effective,30,30,1,3,0.05,0.95,0.8913197099781726,12,72.0,0,74.0,1,74.0,1,74.0,1
7207,max_effective,30,30,1,3,0.05,0.95,0.9212548736592904,23,64.0,0,65.0,1,65.0,1,65.0,1
7208,max_effective,30,30,1,3,0.05,0.95,0.9315756729328436,36,76.0,0,78.0,0,82.0,1,82.0,1
7209,max_effective,30,30,1,3,0.05,0.95,0.9307587550013672,11,75.0,0,76.0,0,77.0,1,77.0,1
7210,max_effective,30,30,1,3,0.05,0.95,0.9397946761541992,14,81.0,0,81.0,0,85.0,0,90.0,1
7211,max_effective,30,30,1,3,0.05,0.95,0.9248881137549452,43,83.0,0,84.0,0,88.0,0,90.0,1
7212,max_effective,30,30,1,3,0.05,0.95,0.9162169860506116,20,71.0,0,72.0,0,74.0,0,77.0,1
7213,max_effective,30,30,1,3,0.05,0.95,0.9457071217580646,19,79.0,0,82.0,0,85.0,1,82.0,0
7214,max_effective,30,30,1,3,0.05,0.95,0.8729655951019526,7,62.0,1,62.0,1,62.0,1,62.0,1
7215,max_effective,30,30,1,3,0.05,0.95,0.9329424272256968,9,78.0,0,79.0,1,77.0,0,79.0,1
7216,max_effective,30,30,1,3,0.05,0.95,0.91562989883843,21,74.0,0,77.0,0,85.0,1,85.0,1
7217,max_effective,30,30,1,3,0.05,0.95,0.907917274585152,12,70.0,0,74.0,1,72.0,0,70.0,0
7218,max_effective,30,30,1,3,0.05,0.95,0.9009928937948056,10,83.0,0,84.0,1,82.0,0,83.0,0
7219,max_effective,30,30,1,3,0.05,0.95,0.9445427178048632,9,81.0,0,82.0,1,79.0,0,77.0,0
7220,max_effective,30,30,1,3,0.05,0.95,0.937992181389476,18,79.0,0,79.0,0,81.0,1,80.0,0
7221,max_effective,30,30,1,3,0.05,0.95,0.8911560350605695,18,77.0,0,79.0,0,80.0,0,83.0,1
7222,max_effective,30,30,1,3,0.05,0.95,0.9499249441280552,25,72.0,0,72.0,0,80.0,1,79.0,0
7223,max_effective,30,30,1,3,0.05,0.95,0.9230446096837288,26,72.0,0,78.0,0,82.0,1,81.0,0
7224,max_effective,30,30,1,3,0.05,0.95,0.9091725644136748,26,71.0,0,73.0,0,77.0,1,75.0,0
7225,max_effective,30,30,1,3,0.05,0.95,0.9330467225666186,21,75.0,0,79.0,0,82.0,1,80.0,0
7226,max_effective,30,30,1,3,0.05,0.95,0.9234104726686334,19,75.0,0,77.0,0,80.0,1,80.0,1
7227,max_effective,30,30,1,3,0.05,0.95,0.9388892312010187,43,86.0,0,86.0,0,89.0,1,88.0,0
7228,max_effective,30,30,1,3,0.05,0.95,0.941012167938852,7,65.0,1,65.0,1,65.0,1,64.0,0
7229,max_effective,30,30,1,3,0.05,0.95,0.9425470263339024,22,86.0,0,86.0,0,87.0,0,90.0,1
7230,max_effective,30,30,1,3,0.05,0.95,0.9436448068588312,62,82.0,0,82.0,0,87.0,1,87.0,1
7231,max_effective,30,30,1,3,0.05,0.95,0.9049922797967892,62,78.0,0,81.0,0,86.0,1,86.0,1
7232,max_effective,30,30,1,3,0.05,0.95,0.8955894180769416,9,65.0,1,65.0,1,65.0,1,65.0,1
7233,max_effective,30,30,1,3,0.05,0.95,0.9439258066335826,34,80.0,0,81.0,0,84.0,0,87.0,1
7234,max_effective,30,30,1,3,0.05,0.95,0.9142213412040092,16,76.0,0,80.0,0,79.0,0,85.0,1
7235,max_effective,30,30,1,3,0.05,0.95,0.9451918294310626,45,86.0,0,87.0,0,89.0,1,87.0,0
7236,max_effective,30,30,1,3,0.05,0.95,0.8667811288866163,14,85.0,1,85.0,1,83.0,0,85.0,1
7237,max_effective,30,30,1,3,0.05,0.95,0.9298647750205558,22,82.0,0,83.0,1,81.0,0,81.0,0
7238,max_effective,30,30,1,3,0.05,0.95,0.9468215537550936,13,80.0,1,80.0,1,75.0,0,80.0,1
7239,max_effective,30,30,1,3,0.05,0.95,0.944612479508086,28,75.0,0,77.0,0,82.0,0,83.0,1
7240,max_effective,30,30,1,3,0.05,0.95,0.9472749480025228,32,81.0,0,85.0,0,86.0,1,84.0,0
7241,max_effective,30,30,1,3,0.05,0.95,0.939578677336752,27,69.0,0,75.0,0,77.0,0,84.0,1
7242,max_effective,30,30,1,3,0.05,0.95,0.9484818543853832,18,82.0,1,82.0,1,81.0,0,82.0,1
7243,max_effective,30,30,1,3,0.05,0.95,0.9295714879954542,17,72.0,0,77.0,0,80.0,1,77.0,0
7244,max_effective,30,30,1,3,0.05,0.95,0.8771067311017211,11,53.0,1,53.0,1,53.0,1,53.0,1
7245,max_effective,30,30,1,3,0.05,0.95,0.9396408414666604,24,79.0,0,80.0,1,80.0,1,79.0,0
7246,max_effective,30,30,1,3,0.05,0.95,0.8239332442047999,10,69.0,0,70.0,1,70.0,1,70.0,1
7247,max_effective,30,30,1,3,0.05,0.95,0.90887994561652,16,73.0,0,78.0,0,81.0,1,81.0,1
7248,max_effective,30,30,1,3,0.05,0.95,0.9195126477096802,8,83.0,1,83.0,1,81.0,0,83.0,1
7249,max_effective,30,30,1,3,0.05,0.95,0.945841976097884,17,76.0,0,78.0,0,83.0,1,82.0,0
7250,max_effective,30,30,1,3,0.05,0.95,0.941906507696778,65,79.0,0,80.0,0,82.0,0,87.0,1
7251,max_effective,30,30,1,3,0.05,0.95,0.9358624551229996,14,81.0,0,83.0,0,87.0,1,84.0,0
7252,max_effective,30,30,1,3,0.05,0.95,0.9039089667346744,22,81.0,0,83.0,0,83.0,0,84.0,1
7253,max_effective,30,30,1,3,0.05,0.95,0.9451548296646304,22,80.0,0,81.0,0,83.0,1,80.0,0
7254,max_effective,30,30,1,3,0.05,0.95,0.8940672125037656,10,71.0,0,72.0,1,72.0,1,71.0,0
7255,max_effective,30,30,1,3,0.05,0.95,0.9387216498425603,48,79.0,0,81.0,0,83.0,0,86.0,1
7256,max_effective,30,30,1,3,0.05,0.95,0.94608435285648,22,83.0,0,83.0,0,84.0,1,82.0,0
7257,max_effective,30,30,1,3,0.05,0.95,0.9347213474114344,30,82.0,0,81.0,0,85.0,1,84.0,0
7258,max_effective,30,30,1,3,0.05,0.95,0.9385178055954272,15,69.0,0,72.0,1,70.0,0,71.0,0
7259,max_effective,30,30,1,3,0.05,0.95,0.9377045976170094,12,75.0,0,77.0,0,78.0,1,78.0,1
7260,max_effective,30,30,1,3,0.05,0.95,0.922782233829338,14,83.0,0,83.0,0,87.0,1,85.0,0
7261,max_effective,30,30,1,3,0.05,0.95,0.9470563579116102,15,75.0,0,76.0,0,73.0,0,77.0,1
7262,max_effective,30,30,1,3,0.05,0.95,0.9473650500712398,29,80.0,0,84.0,0,87.0,1,87.0,1
7263,max_effective,30,30,1,3,0.05,0.95,0.9231747519892708,11,68.0,1,67.0,0,68.0,1,65.0,0
7264,max_effective,30,30,1,3,0.05,0.95,0.909421861577895,19,78.0,1,78.0,1,78.0,1,78.0,1
7265,max_effective,30,30,1,3,0.05,0.95,0.9324766161564942,16,70.0,0,71.0,0,77.0,1,76.0,0
7266,max_effective,30,30,1,3,0.05,0.95,0.948291622720584,33,76.0,0,79.0,0,86.0,1,86.0,1
7267,max_effective,30,30,1,3,0.05,0.95,0.8859595178273544,8,78.0,1,77.0,0,77.0,0,77.0,0
7268,max_effective,30,30,1,3,0.05,0.95,0.9078607139217688,17,82.0,0,81.0,0,77.0,0,83.0,1
7269,max_effective,30,30,1,3,0.05,0.95,0.929795290101474,82,73.0,0,76.0,0,81.0,0,88.0,1
7270,max_effective,30,30,1,3,0.05,0.95,0.9161136344012946,20,86.0,0,86.0,0,88.0,1,85.0,0
7271,max_effective,30,30,1,3,0.05,0.95,0.8696241535994014,6,68.0,1,68.0,1,67.0,0,66.0,0
7272,max_effective,30,30,1,3,0.05,0.95,0.8894479834670536,7,49.0,1,49.0,1,49.0,1,49.0,1
7273,max_effective,30,30,1,3,0.05,0.95,0.9458906764593994,12,75.0,0,76.0,1,74.0,0,74.0,0
7274,max_effective,30,30,1,3,0.05,0.95,0.9449732812229712,26,80.0,0,83.0,0,87.0,1,85.0,0
7275,max_effective,30,30,1,3,0.05,0.95,0.9194215281339996,20,76.0,0,78.0,1,76.0,0,78.0,1
7276,max_effective,30,30,1,3,0.05,0.95,0.9450481406791988,32,78.0,0,79.0,0,80.0,0,81.0,1
7277,max_effective,30,30,1,3,0.05,0.95,0.8664973365268862,16,73.0,0,75.0,0,74.0,0,79.0,1
7278,max_effective,30,30,1,3,0.05,0.95,0.8785868491051821,15,66.0,0,70.0,0,71.0,1,71.0,1
7279,max_effective,30,30,1,3,0.05,0.95,0.8173545414829009,4,49.0,1,49.0,1,49.0,1,49.0,1
7280,max_effective,30,30,1,3,0.05,0.95,0.9215774099198528,36,78.0,0,78.0,0,82.0,0,84.0,1
7281,max_effective,30,30,1,3,0.05,0.95,0.9479418672180078,10,79.0,1,79.0,1,78.0,0,78.0,0
7282,max_effective,30,30,1,3,0.05,0.95,0.9326675831966216,43,81.0,0,81.0,0,82.0,0,83.0,1
7283,max_effective,30,30,1,3,0.05,0.95,0.8909270518975162,11,68.0,1,68.0,1,66.0,0,68.0,1
7284,max_effective,30,30,1,3,0.05,0.95,0.9475587624161036,30,81.0,0,83.0,0,84.0,0,86.0,1
7285,max_effective,30,30,1,3,0.05,0.95,0.907186640301149,8,60.0,1,60.0,1,60.0,1,60.0,1
7286,max_effective,30,30,1,3,0.05,0.95,0.9456581592240124,15,76.0,0,84.0,0,85.0,1,80.0,0
7287,max_effective,30,30,1,3,0.05,0.95,0.938304011843303,31,79.0,0,81.0,0,86.0,1,85.0,0
7288,max_effective,30,30,1,3,0.05,0.95,0.9028929000936118,13,76.0,0,76.0,0,80.0,1,79.0,0
7289,max_effective,30,30,1,3,0.05,0.95,0.9384176786348536,14,83.0,0,84.0,1,82.0,0,84.0,1
7290,max_effective,30,30,1,3,0.05,0.95,0.949404720112466,31,85.0,0,87.0,0,90.0,1,89.0,0
7291,max_effective,30,30,1,3,0.05,0.95,0.9358525328697872,7,69.0,1,69.0,1,69.0,1,67.0,0
7292,max_effective,30,30,1,3,0.05,0.95,0.840470194885395,10,61.0,1,61.0,1,61.0,1,61.0,1
7293,max_effective,30,30,1,3,0.05,0.95,0.9473525382764616,27,82.0,0,82.0,0,88.0,1,86.0,0
7294,max_effective,30,30,1,3,0.05,0.95,0.93719396270157,17,77.0,1,76.0,0,71.0,0,74.0,0
7295,max_effective,30,30,1,3,0.05,0.95,0.9310771192922602,12,70.0,0,70.0,0,70.0,0,72.0,1
7296,max_effective,30,30,1,3,0.05,0.95,0.9431344657581348,90,81.0,0,82.0,0,87.0,1,86.0,0
7297,max_effective,30,30,1,3,0.05,0.95,0.9464247483688208,17,77.0,0,79.0,1,79.0,1,77.0,0
7298,max_effective,30,30,1,3,0.05,0.95,0.9191227760666908,21,69.0,0,70.0,1,70.0,1,69.0,0
7299,max_effective,30,30,1,3,0.05,0.95,0.9453461736943796,22,79.0,0,80.0,0,88.0,1,88.0,1
7300,max_effective,30,30,1,3,0.05,0.95,0.8635879786811808,11,77.0,0,76.0,0,78.0,1,76.0,0
7301,max_effective,30,30,1,3,0.05,0.95,0.8495909063821722,14,76.0,0,78.0,0,79.0,0,83.0,1
7302,max_effective,30,30,1,3,0.05,0.95,0.935160346090744,37,79.0,0,84.0,0,86.0,1,86.0,1
7303,max_effective,30,30,1,3,0.05,0.95,0.9260274941748948,25,82.0,0,83.0,0,86.0,0,90.0,1
7304,max_effective,30,30,1,3,0.05,0.95,0.8227243910041424,10,69.0,0,72.0,1,72.0,1,72.0,1
7305,max_effective,30,30,1,3,0.05,0.95,0.9354061802299158,20,80.0,0,82.0,0,85.0,0,86.0,1
7306,max_effective,30,30,1,3,0.05,0.95,0.9467509621647784,7,65.0,1,65.0,1,65.0,1,65.0,1
7307,max_effective,30,30,1,3,0.05,0.95,0.901272545659078,23,73.0,0,74.0,0,75.0,1,75.0,1
7308,max_effective,30,30,1,3,0.05,0.95,0.9348538074576852,31,73.0,0,78.0,0,83.0,0,84.0,1
7309,max_effective,30,30,1,3,0.05,0.95,0.9409647229061004,12,72.0,0,74.0,1,73.0,0,74.0,1
7310,max_effective,30,30,1,3,0.05,0.95,0.9272016373068191,9,56.0,1,56.0,1,56.0,1,56.0,1
7311,max_effective,30,30,1,3,0.05,0.95,0.9459105289034064,16,80.0,0,82.0,0,86.0,1,85.0,0
7312,max_effective,30,30,1,3,0.05,0.95,0.8753466327669521,18,83.0,0,83.0,0,85.0,0,87.0,1
7313,max_effective,30,30,1,3,0.05,0.95,0.8483837688804293,12,80.0,1,80.0,1,78.0,0,80.0,1
7314,max_effective,30,30,1,3,0.05,0.95,0.9422596879622496,9,63.0,1,63.0,1,63.0,1,63.0,1
7315,max_effective,30,30,1,3,0.05,0.95,0.8801400199500462,6,57.0,1,57.0,1,57.0,1,57.0,1
7316,max_effective,30,30,1,3,0.05,0.95,0.9003834601960801,7,66.0,1,66.0,1,66.0,1,66.0,1
7317,max_effective,30,30,1,3,0.05,0.95,0.9078712334472095,12,77.0,0,78.0,1,78.0,1,77.0,0
7318,max_effective,30,30,1,3,0.05,0.95,0.9116139230868268,35,80.0,0,83.0,0,89.0,1,89.0,1
7319,max_effective,30,30,1,3,0.05,0.95,0.9364495549922404,36,83.0,0,84.0,0,87.0,1,85.0,0
7320,max_effective,30,30,1,3,0.05,0.95,0.945133994318374,12,68.0,0,71.0,1,70.0,0,69.0,0
7321,max_effective,30,30,1,3,0.05,0.95,0.8985165801655983,17,81.0,0,83.0,0,83.0,0,84.0,1
7322,max_effective,30,30,1,3,0.05,0.95,0.9461478539603884,50,76.0,0,77.0,0,81.0,0,84.0,1
7323,max_effective,30,30,1,3,0.05,0.95,0.923473996220335,20,75.0,0,80.0,0,81.0,0,84.0,1
7324,max_effective,30,30,1,3,0.05,0.95,0.940406587098055,28,82.0,0,83.0,0,83.0,0,86.0,1
7325,max_effective,30,30,1,3,0.05,0.95,0.9365962019399182,43,77.0,0,78.0,1,77.0,0,77.0,0
7326,max_effective,30,30,1,3,0.05,0.95,0.9247736743854974,14,85.0,0,86.0,0,88.0,1,85.0,0
7327,max_effective,30,30,1,3,0.05,0.95,0.9448785602204371,16,82.0,0,83.0,1,82.0,0,82.0,0
7328,max_effective,30,30,1,3,0.05,0.95,0.9468086959066472,26,84.0,0,86.0,0,88.0,0,89.0,1
7329,max_effective,30,30,1,3,0.05,0.95,0.887827650110475,26,80.0,0,80.0,0,81.0,1,81.0,1
7330,max_effective,30,30,1,3,0.05,0.95,0.9283202588039886,35,82.0,0,85.0,0,89.0,1,89.0,1
7331,max_effective,30,30,1,3,0.05,0.95,0.9470328460632153,15,75.0,0,77.0,0,81.0,1,79.0,0
7332,max_effective,30,30,1,3,0.05,0.95,0.942940308911292,95,80.0,0,82.0,0,87.0,0,90.0,1
7333,max_effective,30,30,1,3,0.05,0.95,0.9151437041595128,9,63.0,1,63.0,1,63.0,1,63.0,1
7334,max_effective,30,30,1,3,0.05,0.95,0.9157651858486892,11,71.0,0,74.0,1,74.0,1,73.0,0
7335,max_effective,30,30,1,3,0.05,0.95,0.94739388482012,24,75.0,0,80.0,0,85.0,1,84.0,0
7336,max_effective,30,30,1,3,0.05,0.95,0.9148195055837904,31,82.0,0,82.0,0,87.0,1,87.0,1
7337,max_effective,30,30,1,3,0.05,0.95,0.9377776373643868,9,57.0,1,57.0,1,57.0,1,57.0,1
7338,max_effective,30,30,1,3,0.05,0.95,0.8612770832882101,11,71.0,0,73.0,1,73.0,1,73.0,1
7339,max_effective,30,30,1,3,0.05,0.95,0.9380498142198024,30,63.0,0,70.0,0,78.0,1,77.0,0
7340,max_effective,30,30,1,3,0.05,0.95,0.94548705775424,18,75.0,0,75.0,0,78.0,0,80.0,1
7341,max_effective,30,30,1,3,0.05,0.95,0.9275170269022216,10,65.0,1,65.0,1,65.0,1,64.0,0
7342,max_effective,30,30,1,3,0.05,0.95,0.949657487055628,74,86.0,0,86.0,0,87.0,0,88.0,1
7343,max_effective,30,30,1,3,0.05,0.95,0.9409426006673594,20,81.0,0,83.0,0,85.0,1,85.0,1
7344,max_effective,30,30,1,3,0.05,0.95,0.9002829475506937,19,77.0,0,77.0,0,79.0,1,79.0,1
7345,max_effective,30,30,1,3,0.05,0.95,0.9300549611597608,16,73.0,0,75.0,0,79.0,1,77.0,0
7346,max_effective,30,30,1,3,0.05,0.95,0.8899905225886193,7,53.0,1,53.0,1,53.0,1,53.0,1
7347,max_effective,30,30,1,3,0.05,0.95,0.9304051300867572,12,75.0,0,78.0,0,81.0,1,79.0,0
7348,max_effective,30,30,1,3,0.05,0.95,0.9131524780624974,17,79.0,0,80.0,0,82.0,1,82.0,1
7349,max_effective,30,30,1,3,0.05,0.95,0.940101172211934,21,70.0,0,72.0,0,78.0,1,77.0,0
7350,max_effective,30,30,1,3,0.05,0.95,0.9470689135995332,67,81.0,0,82.0,0,86.0,0,88.0,1
7351,max_effective,30,30,1,3,0.05,0.95,0.938074009666716,25,77.0,0,78.0,0,78.0,0,79.0,1
7352,max_effective,30,30,1,3,0.05,0.95,0.8814714235377465,16,74.0,0,75.0,1,75.0,1,75.0,1
7353,max_effective,30,30,1,3,0.05,0.95,0.9473843927646626,17,74.0,0,75.0,0,77.0,1,74.0,0
7354,max_effective,30,30,1,3,0.05,0.95,0.90809706249141,14,75.0,0,77.0,0,82.0,1,82.0,1
7355,max_effective,30,30,1,3,0.05,0.95,0.9286175048797604,40,75.0,0,78.0,0,81.0,0,84.0,1
7356,max_effective,30,30,1,3,0.05,0.95,0.9153831923273572,17,76.0,0,76.0,0,79.0,1,79.0,1
7357,max_effective,30,30,1,3,0.05,0.95,0.9072225373614856,10,82.0,1,82.0,1,81.0,0,80.0,0
7358,max_effective,30,30,1,3,0.05,0.95,0.8861587108064649,24,81.0,0,82.0,0,84.0,0,87.0,1
7359,max_effective,30,30,1,3,0.05,0.95,0.9424461854378328,20,84.0,0,84.0,0,87.0,1,87.0,1
7360,max_effective,30,30,1,3,0.05,0.95,0.9187242469222944,24,80.0,0,75.0,0,79.0,0,81.0,1
7361,max_effective,30,30,1,3,0.05,0.95,0.9261661894329573,7,76.0,0,77.0,1,77.0,1,76.0,0
7362,max_effective,30,30,1,3,0.05,0.95,0.948035765491724,19,81.0,0,83.0,1,81.0,0,77.0,0
7363,max_effective,30,30,1,3,0.05,0.95,0.9398306510511478,18,76.0,0,76.0,0,78.0,1,78.0,1
7364,max_effective,30,30,1,3,0.05,0.95,0.947433356017836,42,79.0,0,79.0,0,82.0,0,85.0,1
7365,max_effective,30,30,1,3,0.05,0.95,0.933779242256182,17,84.0,1,84.0,1,84.0,1,82.0,0
7366,max_effective,30,30,1,3,0.05,0.95,0.9324751057865222,7,65.0,1,65.0,1,65.0,1,65.0,1
7367,max_effective,30,30,1,3,0.05,0.95,0.9496705407187208,36,77.0,0,77.0,0,82.0,0,87.0,1
7368,max_effective,30,30,1,3,0.05,0.95,0.8979436913477133,19,77.0,0,78.0,0,79.0,0,82.0,1
7369,max_effective,30,30,1,3,0.05,0.95,0.8910662644352983,12,62.0,1,62.0,1,62.0,1,62.0,1
7370,max_effective,30,30,1,3,0.05,0.95,0.891390111424381,20,74.0,0,75.0,0,75.0,0,79.0,1
7371,max_effective,30,30,1,3,0.05,0.95,0.9227130574269208,39,76.0,0,77.0,0,80.0,0,83.0,1
7372,max_effective,30,30,1,3,0.05,0.95,0.9325240351947492,27,75.0,0,80.0,0,85.0,0,87.0,1
7373,max_effective,30,30,1,3,0.05,0.95,0.9038725071331288,16,70.0,0,71.0,0,72.0,0,74.0,1
7374,max_effective,30,30,1,3,0.05,0.95,0.9352328356969648,43,82.0,0,85.0,0,88.0,1,87.0,0
7375,max_effective,30,30,1,3,0.05,0.95,0.9369074701619972,27,74.0,0,75.0,0,78.0,1,75.0,0
7376,max_effective,30,30,1,3,0.05,0.95,0.9305075375026004,9,73.0,0,74.0,1,74.0,1,73.0,0
7377,max_effective,30,30,1,3,0.05,0.95,0.9338711156640996,25,80.0,0,81.0,0,87.0,0,88.0,1
7378,max_effective,30,30,1,3,0.05,0.95,0.9356169897913692,18,74.0,0,77.0,0,79.0,1,77.0,0
7379,max_effective,30,30,1,3,0.05,0.95,0.9220421889857636,43,81.0,0,83.0,0,88.0,0,89.0,1
7380,max_effective,30,30,1,3,0.05,0.95,0.9372911673646636,19,73.0,0,77.0,0,83.0,0,85.0,1
7381,max_effective,30,30,1,3,0.05,0.95,0.9271617773635356,18,71.0,0,72.0,0,75.0,1,74.0,0
7382,max_effective,30,30,1,3,0.05,0.95,0.9435007079052544,22,81.0,0,82.0,0,87.0,0,89.0,1
7383,max_effective,30,30,1,3,0.05,0.95,0.9295895636797382,24,82.0,0,81.0,0,87.0,1,86.0,0
7384,max_effective,30,30,1,3,0.05,0.95,0.9293732822179104,14,72.0,0,73.0,0,73.0,0,75.0,1
7385,max_effective,30,30,1,3,0.05,0.95,0.9486612587122716,28,80.0,1,80.0,1,73.0,0,78.0,0
7386,max_effective,30,30,1,3,0.05,0.95,0.9499964756554472,46,75.0,0,79.0,0,86.0,0,87.0,1
7387,max_effective,30,30,1,3,0.05,0.95,0.9060073620328348,33,74.0,0,78.0,0,83.0,1,81.0,0
7388,max_effective,30,30,1,3,0.05,0.95,0.9158867230418748,23,74.0,0,75.0,0,72.0,0,77.0,1
7389,max_effective,30,30,1,3,0.05,0.95,0.9196564226072416,26,76.0,0,81.0,0,82.0,1,79.0,0
7390,max_effective,30,30,1,3,0.05,0.95,0.8526231132912825,8,76.0,0,77.0,1,76.0,0,76.0,0
7391,max_effective,30,30,1,3,0.05,0.95,0.9207321207432614,20,73.0,0,75.0,0,82.0,1,82.0,1
7392,max_effective,30,30,1,3,0.05,0.95,0.9330986830838826,25,79.0,0,81.0,0,86.0,0,87.0,1
7393,max_effective,30,30,1,3,0.05,0.95,0.9445321507901652,18,82.0,0,85.0,0,89.0,1,88.0,0
7394,max_effective,30,30,1,3,0.05,0.95,0.9040394969135848,7,73.0,1,73.0,1,71.0,0,70.0,0
7395,max_effective,30,30,1,3,0.05,0.95,0.8616276127471146,17,66.0,0,69.0,1,69.0,1,67.0,0
7396,max_effective,30,30,1,3,0.05,0.95,0.9403453441252396,26,63.0,0,73.0,1,73.0,1,73.0,1
7397,max_effective,30,30,1,3,0.05,0.95,0.9410024786431236,26,75.0,0,80.0,0,84.0,1,82.0,0
7398,max_effective,30,30,1,3,0.05,0.95,0.946030070703258,31,86.0,1,85.0,0,83.0,0,82.0,0
7399,max_effective,30,30,1,3,0.05,0.95,0.908031509280399,18,82.0,0,82.0,0,79.0,0,86.0,1
7400,max_effective,30,30,1,3,0.05,0.95,0.9462417227448264,75,82.0,0,87.0,1,85.0,0,84.0,0
7401,max_effective,30,30,1,3,0.05,0.95,0.9404233277596856,10,81.0,0,81.0,0,82.0,1,82.0,1
7402,max_effective,30,30,1,3,0.05,0.95,0.9360591183407714,15,78.0,0,83.0,0,85.0,1,82.0,0
7403,max_effective,30,30,1,3,0.05,0.95,0.8446939368105106,8,59.0,1,59.0,1,59.0,1,59.0,1
7404,max_effective,30,30,1,3,0.05,0.95,0.8940548919021809,10,72.0,1,71.0,0,69.0,0,71.0,0
7405,max_effective,30,30,1,3,0.05,0.95,0.8915431870468178,22,70.0,0,73.0,0,80.0,1,79.0,0
7406,max_effective,30,30,1,3,0.05,0.95,0.9497361194778662,9,76.0,0,77.0,1,76.0,0,73.0,0
7407,max_effective,30,30,1,3,0.05,0.95,0.9342721676277362,13,75.0,1,74.0,0,70.0,0,75.0,1
7408,max_effective,30,30,1,3,0.05,0.95,0.9247484581260886,29,80.0,1,80.0,1,78.0,0,79.0,0
7409,max_effective,30,30,1,3,0.05,0.95,0.9472420033017708,61,74.0,0,76.0,0,80.0,0,82.0,1
7410,max_effective,30,30,1,3,0.05,0.95,0.920518319014463,5,55.0,1,55.0,1,55.0,1,55.0,1
7411,max_effective,30,30,1,3,0.05,0.95,0.9375012921352246,23,84.0,1,84.0,1,81.0,0,84.0,1
7412,max_effective,30,30,1,3,0.05,0.95,0.9216584255820534,19,69.0,1,69.0,1,69.0,1,69.0,1
7413,max_effective,30,30,1,3,0.05,0.95,0.9425312333790784,12,76.0,0,79.0,1,78.0,0,77.0,0
7414,max_effective,30,30,1,3,0.05,0.95,0.930205698271386,12,65.0,1,65.0,1,65.0,1,65.0,1
7415,max_effective,30,30,1,3,0.05,0.95,0.9170210068275352,29,78.0,0,79.0,0,84.0,1,83.0,0
7416,max_effective,30,30,1,3,0.05,0.95,0.9443675556907718,61,80.0,0,83.0,0,86.0,0,87.0,1
7417,max_effective,30,30,1,3,0.05,0.95,0.9129061778759424,15,75.0,0,78.0,0,79.0,1,78.0,0
7418,max_effective,30,30,1,3,0.05,0.95,0.8458826116949777,16,73.0,0,76.0,0,78.0,1,78.0,1
7419,max_effective,30,30,1,3,0.05,0.95,0.9080243596155072,17,68.0,0,72.0,0,75.0,1,73.0,0
7420,max_effective,30,30,1,3,0.05,0.95,0.9022065789416804,20,74.0,0,78.0,0,82.0,1,79.0,0
7421,max_effective,30,30,1,3,0.05,0.95,0.8807448629637648,9,64.0,1,64.0,1,64.0,1,64.0,1
7422,max_effective,30,30,1,3,0.05,0.95,0.884673983132551,6,64.0,1,64.0,1,64.0,1,64.0,1
7423,max_effective,30,30,1,3,0.05,0.95,0.9179546465209792,24,81.0,0,84.0,0,87.0,1,87.0,1
7424,max_effective,30,30,1,3,0.05,0.95,0.9303623672557652,15,80.0,0,80.0,0,76.0,0,83.0,1
7425,max_effective,30,30,1,3,0.05,0.95,0.9037368022060748,13,64.0,1,64.0,1,64.0,1,64.0,1
7426,max_effective,30,30,1,3,0.05,0.95,0.9449740303892896,14,78.0,0,80.0,0,85.0,1,84.0,0
7427,max_effective,30,30,1,3,0.05,0.95,0.910965210192126,19,84.0,0,85.0,1,82.0,0,79.0,0
7428,max_effective,30,30,1,3,0.05,0.95,0.9362391479785442,32,80.0,0,83.0,0,87.0,1,87.0,1
7429,max_effective,30,30,1,3,0.05,0.95,0.9494158327270809,28,82.0,0,84.0,0,84.0,0,88.0,1
7430,max_effective,30,30,1,3,0.05,0.95,0.9333431703948936,21,84.0,0,83.0,0,86.0,1,86.0,1
7431,max_effective,30,30,1,3,0.05,0.95,0.852993239642177,6,59.0,1,59.0,1,59.0,1,59.0,1
7432,max_effective,30,30,1,3,0.05,0.95,0.916369073535367,11,81.0,1,81.0,1,81.0,1,80.0,0
7433,max_effective,30,30,1,3,0.05,0.95,0.930587165961819,10,76.0,1,76.0,1,74.0,0,76.0,1
7434,max_effective,30,30,1,3,0.05,0.95,0.9350194664620752,69,88.0,0,88.0,0,90.0,1,88.0,0
7435,max_effective,30,30,1,3,0.05,0.95,0.9449885935866622,16,72.0,0,77.0,1,77.0,1,75.0,0
7436,max_effective,30,30,1,3,0.05,0.95,0.9114173792703284,25,75.0,0,76.0,0,80.0,0,81.0,1
7437,max_effective,30,30,1,3,0.05,0.95,0.9235236142276738,32,81.0,0,84.0,0,90.0,1,89.0,0
7438,max_effective,30,30,1,3,0.05,0.95,0.9359375258173804,28,73.0,0,75.0,0,82.0,1,82.0,1
7439,max_effective,30,30,1,3,0.05,0.95,0.9322195875630382,25,81.0,0,82.0,0,84.0,0,85.0,1
7440,max_effective,30,30,1,3,0.05,0.95,0.92227571850495,14,69.0,0,74.0,1,74.0,1,74.0,1
7441,max_effective,30,30,1,3,0.05,0.95,0.8768502509983961,10,64.0,1,64.0,1,64.0,1,64.0,1
7442,max_effective,30,30,1,3,0.05,0.95,0.9262497937628308,53,87.0,0,87.0,0,90.0,1,89.0,0
7443,max_effective,30,30,1,3,0.05,0.95,0.8607692813370337,22,76.0,0,78.0,0,84.0,1,83.0,0
7444,max_effective,30,30,1,3,0.05,0.95,0.9315813988713024,19,86.0,1,86.0,1,86.0,1,86.0,1
7445,max_effective,30,30,1,3,0.05,0.95,0.8731808212924433,54,77.0,0,80.0,0,84.0,0,86.0,1
7446,max_effective,30,30,1,3,0.05,0.95,0.9416173034864392,6,55.0,1,55.0,1,55.0,1,55.0,1
7447,max_effective,30,30,1,3,0.05,0.95,0.9034947920786146,10,79.0,0,80.0,0,80.0,0,83.0,1
7448,max_effective,30,30,1,3,0.05,0.95,0.8819658842744089,16,67.0,0,69.0,0,70.0,1,70.0,1
7449,max_effective,30,30,1,3,0.05,0.95,0.9499601367050862,53,83.0,0,86.0,0,89.0,1,87.0,0
7450,max_effective,30,30,1,3,0.05,0.95,0.8179704252404056,16,62.0,0,66.0,1,66.0,1,66.0,1
7451,max_effective,30,30,1,3,0.05,0.95,0.8979314786353695,7,81.0,0,81.0,0,78.0,0,82.0,1
7452,max_effective,30,30,1,3,0.05,0.95,0.9022034029496142,12,76.0,0,77.0,0,78.0,0,81.0,1
7453,max_effective,30,30,1,3,0.05,0.95,0.8649255805043826,14,78.0,0,79.0,1,79.0,1,76.0,0
7454,max_effective,30,30,1,3,0.05,0.95,0.866599419248703,28,76.0,0,76.0,0,76.0,0,81.0,1
7455,max_effective,30,30,1,3,0.05,0.95,0.9255124727230456,9,70.0,1,70.0,1,70.0,1,70.0,1
7456,max_effective,30,30,1,3,0.05,0.95,0.8883031651007199,23,76.0,0,77.0,1,75.0,0,74.0,0
7457,max_effective,30,30,1,3,0.05,0.95,0.9371424815935602,14,75.0,0,79.0,1,76.0,0,76.0,0
7458,max_effective,30,30,1,3,0.05,0.95,0.9476850791933508,19,75.0,0,80.0,1,75.0,0,79.0,0
7459,max_effective,30,30,1,3,0.05,0.95,0.9058150177516484,21,75.0,0,80.0,0,81.0,1,81.0,1
7460,max_effective,30,30,1,3,0.05,0.95,0.9299294542518796,9,56.0,1,56.0,1,56.0,1,56.0,1
7461,max_effective,30,30,1,3,0.05,0.95,0.9460101436870774,19,74.0,0,78.0,0,84.0,1,83.0,0
7462,max_effective,30,30,1,3,0.05,0.95,0.9221357019891816,30,76.0,0,78.0,0,82.0,0,86.0,1
7463,max_effective,30,30,1,3,0.05,0.95,0.8638586283064906,5,58.0,1,58.0,1,58.0,1,58.0,1
7464,max_effective,30,30,1,3,0.05,0.95,0.8819336702251256,17,80.0,0,81.0,0,83.0,0,86.0,1
7465,max_effective,30,30,1,3,0.05,0.95,0.9484449843595364,19,85.0,0,86.0,0,87.0,0,88.0,1
7466,max_effective,30,30,1,3,0.05,0.95,0.9451769299442876,20,78.0,0,81.0,0,89.0,1,88.0,0
7467,max_effective,30,30,1,3,0.05,0.95,0.8944756831122265,7,68.0,1,68.0,1,68.0,1,67.0,0
7468,max_effective,30,30,1,3,0.05,0.95,0.93028022926539,46,82.0,0,82.0,0,86.0,0,88.0,1
7469,max_effective,30,30,1,3,0.05,0.95,0.9371100055728616,34,83.0,0,83.0,0,84.0,0,86.0,1
7470,max_effective,30,30,1,3,0.05,0.95,0.9182515221639092,18,73.0,0,75.0,1,73.0,0,72.0,0
7471,max_effective,30,30,1,3,0.05,0.95,0.9296367793393808,26,79.0,0,81.0,0,83.0,0,86.0,1
7472,max_effective,30,30,1,3,0.05,0.95,0.9468821014786488,28,77.0,0,80.0,0,89.0,1,87.0,0
7473,max_effective,30,30,1,3,0.05,0.95,0.9380741532998826,28,80.0,0,81.0,0,81.0,0,83.0,1
7474,max_effective,30,30,1,3,0.05,0.95,0.9004312176802951,6,69.0,1,69.0,1,67.0,0,67.0,0
7475,max_effective,30,30,1,3,0.05,0.95,0.9288690778382034,40,76.0,0,79.0,0,78.0,0,83.0,1
7476,max_effective,30,30,1,3,0.05,0.95,0.921028589666751,19,74.0,0,75.0,0,73.0,0,77.0,1
7477,max_effective,30,30,1,3,0.05,0.95,0.9295935858534,33,84.0,0,85.0,0,89.0,1,89.0,1
7478,max_effective,30,30,1,3,0.05,0.95,0.8962718998079582,11,76.0,1,76.0,1,73.0,0,73.0,0
7479,max_effective,30,30,1,3,0.05,0.95,0.924946412121286,20,78.0,0,81.0,0,79.0,0,82.0,1
7480,max_effective,30,30,1,3,0.05,0.95,0.8968758928595005,4,62.0,1,62.0,1,62.0,1,62.0,1
7481,max_effective,30,30,1,3,0.05,0.95,0.9068411926539536,23,69.0,0,71.0,0,76.0,0,80.0,1
7482,max_effective,30,30,1,3,0.05,0.95,0.90319770447359,7,74.0,1,73.0,0,74.0,1,74.0,1
7483,max_effective,30,30,1,3,0.05,0.95,0.8895000652781874,13,76.0,0,79.0,0,81.0,0,83.0,1
7484,max_effective,30,30,1,3,0.05,0.95,0.9185386000301554,13,67.0,1,67.0,1,67.0,1,67.0,1
7485,max_effective,30,30,1,3,0.05,0.95,0.8934557377706653,17,79.0,0,84.0,0,87.0,0,88.0,1
7486,max_effective,30,30,1,3,0.05,0.95,0.9125706810033678,17,80.0,1,79.0,0,77.0,0,76.0,0
7487,max_effective,30,30,1,3,0.05,0.95,0.945236896957522,9,74.0,1,73.0,0,74.0,1,73.0,0
7488,max_effective,30,30,1,3,0.05,0.95,0.889120934701475,12,74.0,1,74.0,1,72.0,0,73.0,0
7489,max_effective,30,30,1,3,0.05,0.95,0.9308331010965584,27,86.0,0,86.0,0,87.0,1,86.0,0
7490,max_effective,30,30,1,3,0.05,0.95,0.9423429524330114,13,83.0,0,84.0,0,85.0,1,84.0,0
7491,max_effective,30,30,1,3,0.05,0.95,0.9246752703252076,14,78.0,0,81.0,0,80.0,0,82.0,1
7492,max_effective,30,30,1,3,0.05,0.95,0.9051676254374248,18,85.0,1,85.0,1,81.0,0,80.0,0
7493,max_effective,30,30,1,3,0.05,0.95,0.9365393254317064,18,81.0,0,82.0,1,82.0,1,82.0,1
7494,max_effective,30,30,1,3,0.05,0.95,0.9443559396632016,8,74.0,1,73.0,0,73.0,0,73.0,0
7495,max_effective,30,30,1,3,0.05,0.95,0.9487907748844748,49,80.0,0,83.0,0,86.0,1,86.0,1
7496,max_effective,30,30,1,3,0.05,0.95,0.938823724983263,30,76.0,0,80.0,0,82.0,0,83.0,1
7497,max_effective,30,30,1,3,0.05,0.95,0.9195942282256464,10,78.0,0,79.0,1,75.0,0,78.0,0
7498,max_effective,30,30,1,3,0.05,0.95,0.893623735667284,9,73.0,1,73.0,1,73.0,1,72.0,0
7499,max_effective,30,30,1,3,0.05,0.95,0.9345004725741498,26,82.0,0,81.0,0,82.0,0,87.0,1
7500,max_effective,30,30,1,3,0.05,0.95,0.8864953559091981,20,75.0,0,78.0,0,83.0,1,81.0,0
7501,max_effective,30,30,1,3,0.05,0.95,0.9279868161221868,12,69.0,1,69.0,1,68.0,0,68.0,0
7502,max_effective,30,30,1,3,0.05,0.95,0.935587926742404,10,70.0,0,71.0,0,67.0,0,72.0,1
7503,max_effective,30,30,1,3,0.05,0.95,0.9241513149241484,33,80.0,0,85.0,0,88.0,1,86.0,0
7504,max_effective,30,30,1,3,0.05,0.95,0.9360801084285674,30,81.0,0,82.0,0,87.0,1,87.0,1
7505,max_effective,30,30,1,3,0.05,0.95,0.9427784368127264,33,86.0,0,86.0,0,84.0,0,88.0,1
7506,max_effective,30,30,1,3,0.05,0.95,0.9280993529969718,31,76.0,0,80.0,0,78.0,0,81.0,1
7507,max_effective,30,30,1,3,0.05,0.95,0.9297738026691432,22,76.0,0,80.0,0,81.0,1,79.0,0
7508,max_effective,30,30,1,3,0.05,0.95,0.938143425733116,16,83.0,0,82.0,0,84.0,1,81.0,0
7509,max_effective,30,30,1,3,0.05,0.95,0.9407714252883692,20,70.0,0,74.0,0,78.0,0,79.0,1
7510,max_effective,30,30,1,3,0.05,0.95,0.9467406340865104,22,69.0,0,69.0,0,76.0,1,75.0,0
7511,max_effective,30,30,1,3,0.05,0.95,0.9096597742736318,10,63.0,1,63.0,1,63.0,1,63.0,1
7512,max_effective,30,30,1,3,0.05,0.95,0.8961884412126286,15,76.0,0,77.0,0,80.0,0,86.0,1
7513,max_effective,30,30,1,3,0.05,0.95,0.9165962808915372,8,65.0,1,65.0,1,65.0,1,65.0,1
7514,max_effective,30,30,1,3,0.05,0.95,0.9463995325965772,36,72.0,0,77.0,0,85.0,1,85.0,1
7515,max_effective,30,30,1,3,0.05,0.95,0.9330045144050586,11,75.0,1,73.0,0,72.0,0,73.0,0
7516,max_effective,30,30,1,3,0.05,0.95,0.8753783021056939,23,68.0,0,72.0,0,75.0,0,78.0,1
7517,max_effective,30,30,1,3,0.05,0.95,0.947494964893204,19,73.0,0,77.0,1,74.0,0,74.0,0
7518,max_effective,30,30,1,3,0.05,0.95,0.9070827963742872,60,85.0,0,86.0,0,85.0,0,87.0,1
7519,max_effective,30,30,1,3,0.05,0.95,0.9365231866863604,22,69.0,0,83.0,1,80.0,0,80.0,0
7520,max_effective,30,30,1,3,0.05,0.95,0.9370898316718156,11,81.0,0,81.0,0,85.0,1,84.0,0
7521,max_effective,30,30,1,3,0.05,0.95,0.9434616504561468,23,76.0,0,81.0,0,84.0,1,83.0,0
7522,max_effective,30,30,1,3,0.05,0.95,0.9266584040386274,19,73.0,0,73.0,0,69.0,0,77.0,1
7523,max_effective,30,30,1,3,0.05,0.95,0.8556299193826961,8,77.0,0,78.0,1,77.0,0,78.0,1
7524,max_effective,30,30,1,3,0.05,0.95,0.9303681119552932,10,76.0,0,79.0,1,77.0,0,74.0,0
7525,max_effective,30,30,1,3,0.05,0.95,0.9043680797446788,29,74.0,0,78.0,0,87.0,1,85.0,0
7526,max_effective,30,30,1,3,0.05,0.95,0.9419700055465212,33,70.0,0,76.0,0,83.0,1,83.0,1
7527,max_effective,30,30,1,3,0.05,0.95,0.9409312150351026,12,83.0,0,84.0,1,82.0,0,80.0,0
7528,max_effective,30,30,1,3,0.05,0.95,0.9149835142576718,13,69.0,0,73.0,1,73.0,1,72.0,0
7529,max_effective,30,30,1,3,0.05,0.95,0.9168789906604076,42,77.0,0,77.0,0,83.0,0,87.0,1
7530,max_effective,30,30,1,3,0.05,0.95,0.9274712453581984,40,80.0,0,83.0,0,86.0,1,86.0,1
7531,max_effective,30,30,1,3,0.05,0.95,0.9287189134324584,29,78.0,0,78.0,0,80.0,1,79.0,0
7532,max_effective,30,30,1,3,0.05,0.95,0.8400659884548343,11,62.0,1,62.0,1,62.0,1,62.0,1
7533,max_effective,30,30,1,3,0.05,0.95,0.922565745794066,33,85.0,0,86.0,0,87.0,1,87.0,1
7534,max_effective,30,30,1,3,0.05,0.95,0.928772101025452,22,73.0,0,78.0,0,85.0,1,82.0,0
7535,max_effective,30,30,1,3,0.05,0.95,0.9493935641936392,26,79.0,0,82.0,0,84.0,0,89.0,1
7536,max_effective,30,30,1,3,0.05,0.95,0.9402418259711476,14,79.0,0,81.0,1,75.0,0,75.0,0
7537,max_effective,30,30,1,3,0.05,0.95,0.9042637817437258,17,72.0,0,73.0,0,74.0,0,79.0,1
7538,max_effective,30,30,1,3,0.05,0.95,0.908448767590271,9,72.0,1,71.0,0,69.0,0,70.0,0
7539,max_effective,30,30,1,3,0.05,0.95,0.9389409888056064,24,78.0,0,81.0,1,78.0,0,78.0,0
7540,max_effective,30,30,1,3,0.05,0.95,0.9474582921083174,32,81.0,0,84.0,0,83.0,0,87.0,1
7541,max_effective,30,30,1,3,0.05,0.95,0.9455160822901028,51,64.0,0,72.0,0,77.0,1,77.0,1
7542,max_effective,30,30,1,3,0.05,0.95,0.9433516519778428,14,79.0,0,81.0,0,83.0,1,82.0,0
7543,max_effective,30,30,1,3,0.05,0.95,0.9277683149221596,69,81.0,0,82.0,0,85.0,0,88.0,1
7544,max_effective,30,30,1,3,0.05,0.95,0.9014238037457072,6,52.0,1,52.0,1,52.0,1,52.0,1
7545,max_effective,30,30,1,3,0.05,0.95,0.9131250388218652,11,73.0,0,75.0,1,74.0,0,72.0,0
7546,max_effective,30,30,1,3,0.05,0.95,0.9169336501243353,10,70.0,1,70.0,1,66.0,0,69.0,0
7547,max_effective,30,30,1,3,0.05,0.95,0.9437288182701028,10,75.0,0,76.0,1,72.0,0,75.0,0
7548,max_effective,30,30,1,3,0.05,0.95,0.8464582617576616,20,67.0,0,69.0,0,72.0,0,74.0,1
7549,max_effective,30,30,1,3,0.05,0.95,0.9480361688133356,55,87.0,0,87.0,0,89.0,1,86.0,0
7550,max_effective,30,30,1,3,0.05,0.95,0.9411268727490216,50,83.0,0,83.0,0,83.0,0,85.0,1
7551,max_effective,30,30,1,3,0.05,0.95,0.917450396261188,8,77.0,1,77.0,1,71.0,0,75.0,0
7552,max_effective,30,30,1,3,0.05,0.95,0.9469172801310662,30,78.0,0,79.0,0,88.0,1,87.0,0
7553,max_effective,30,30,1,3,0.05,0.95,0.9354217052507589,103,78.0,0,79.0,0,78.0,0,82.0,1
7554,max_effective,30,30,1,3,0.05,0.95,0.8380786525930541,36,75.0,0,75.0,0,76.0,1,73.0,0
7555,max_effective,30,30,1,3,0.05,0.95,0.9358709894516236,21,68.0,0,70.0,1,70.0,1,70.0,1
7556,max_effective,30,30,1,3,0.05,0.95,0.9455182037882048,18,68.0,0,71.0,0,73.0,1,73.0,1
7557,max_effective,30,30,1,3,0.05,0.95,0.9320093578698504,33,74.0,0,80.0,0,89.0,0,90.0,1
7558,max_effective,30,30,1,3,0.05,0.95,0.9415822038433954,25,84.0,0,85.0,0,88.0,1,84.0,0
7559,max_effective,30,30,1,3,0.05,0.95,0.925395699376308,16,76.0,0,77.0,0,81.0,0,82.0,1
7560,max_effective,30,30,1,3,0.05,0.95,0.915703763131231,11,75.0,0,77.0,0,76.0,0,78.0,1
7561,max_effective,30,30,1,3,0.05,0.95,0.9487389583730272,26,75.0,0,79.0,0,85.0,1,84.0,0
7562,max_effective,30,30,1,3,0.05,0.95,0.9174755442948714,13,78.0,0,80.0,1,80.0,1,76.0,0
7563,max_effective,30,30,1,3,0.05,0.95,0.9385112119531068,12,79.0,0,80.0,0,80.0,0,83.0,1
7564,max_effective,30,30,1,3,0.05,0.95,0.94943657994747,16,69.0,0,73.0,0,71.0,0,78.0,1
7565,max_effective,30,30,1,3,0.05,0.95,0.942154903611342,18,80.0,0,82.0,0,82.0,0,85.0,1
7566,max_effective,30,30,1,3,0.05,0.95,0.9169261004084172,9,76.0,0,79.0,1,74.0,0,78.0,0
7567,max_effective,30,30,1,3,0.05,0.95,0.9152983062253645,15,73.0,0,74.0,0,77.0,0,78.0,1
7568,max_effective,30,30,1,3,0.05,0.95,0.9478056755619898,29,78.0,0,78.0,0,80.0,0,81.0,1
7569,max_effective,30,30,1,3,0.05,0.95,0.9143034037321396,15,74.0,0,75.0,1,74.0,0,73.0,0
7570,max_effective,30,30,1,3,0.05,0.95,0.9493962497221048,22,75.0,0,82.0,1,80.0,0,81.0,0
7571,max_effective,30,30,1,3,0.05,0.95,0.9485184162589289,46,81.0,0,83.0,0,87.0,0,90.0,1
7572,max_effective,30,30,1,3,0.05,0.95,0.9463787561903872,43,81.0,0,83.0,0,83.0,0,86.0,1
7573,max_effective,30,30,1,3,0.05,0.95,0.927315678353374,10,81.0,1,81.0,1,80.0,0,80.0,0
7574,max_effective,30,30,1,3,0.05,0.95,0.9319938590741648,15,73.0,0,76.0,0,79.0,0,81.0,1
7575,max_effective,30,30,1,3,0.05,0.95,0.8577555185661236,17,82.0,0,82.0,0,86.0,0,87.0,1
7576,max_effective,30,30,1,3,0.05,0.95,0.900565874949551,14,74.0,0,75.0,0,81.0,0,82.0,1
7577,max_effective,30,30,1,3,0.05,0.95,0.8752838326509962,5,60.0,1,60.0,1,60.0,1,60.0,1
7578,max_effective,30,30,1,3,0.05,0.95,0.9443295710060527,29,69.0,0,78.0,0,86.0,1,84.0,0
7579,max_effective,30,30,1,3,0.05,0.95,0.9048055646869388,12,68.0,0,70.0,1,70.0,1,70.0,1
7580,max_effective,30,30,1,3,0.05,0.95,0.8917505213556195,18,74.0,0,74.0,0,78.0,0,81.0,1
7581,max_effective,30,30,1,3,0.05,0.95,0.929047124075951,10,79.0,0,80.0,1,78.0,0,78.0,0
7582,max_effective,30,30,1,3,0.05,0.95,0.9408400282667594,19,74.0,0,79.0,0,82.0,0,83.0,1
7583,max_effective,30,30,1,3,0.05,0.95,0.9341147460023922,38,78.0,0,80.0,1,78.0,0,76.0,0
7584,max_effective,30,30,1,3,0.05,0.95,0.9007183979556365,59,70.0,0,72.0,0,78.0,0,79.0,1
7585,max_effective,30,30,1,3,0.05,0.95,0.948455060483838,23,78.0,0,80.0,0,81.0,1,80.0,0
7586,max_effective,30,30,1,3,0.05,0.95,0.905571041323108,16,80.0,0,81.0,0,87.0,1,84.0,0
7587,max_effective,30,30,1,3,0.05,0.95,0.9132597921228288,28,80.0,0,82.0,0,84.0,0,85.0,1
7588,max_effective,30,30,1,3,0.05,0.95,0.9135661388064164,18,71.0,0,74.0,0,80.0,1,78.0,0
7589,max_effective,30,30,1,3,0.05,0.95,0.839515753262059,11,56.0,1,56.0,1,56.0,1,56.0,1
7590,max_effective,30,30,1,3,0.05,0.95,0.899585951601208,8,75.0,0,76.0,1,73.0,0,75.0,0
7591,max_effective,30,30,1,3,0.05,0.95,0.9323865937324196,32,83.0,0,83.0,0,88.0,1,86.0,0
7592,max_effective,30,30,1,3,0.05,0.95,0.8864370213946581,11,73.0,1,73.0,1,72.0,0,73.0,1
7593,max_effective,30,30,1,3,0.05,0.95,0.9239502160942462,23,84.0,1,84.0,1,81.0,0,83.0,0
7594,max_effective,30,30,1,3,0.05,0.95,0.9349115200087268,35,74.0,0,77.0,0,84.0,1,81.0,0
7595,max_effective,30,30,1,3,0.05,0.95,0.9452703742816388,59,79.0,0,80.0,0,85.0,1,85.0,1
7596,max_effective,30,30,1,3,0.05,0.95,0.9320684339118478,16,73.0,0,74.0,0,72.0,0,78.0,1
7597,max_effective,30,30,1,3,0.05,0.95,0.9357142549382902,64,78.0,0,81.0,0,82.0,0,87.0,1
7598,max_effective,30,30,1,3,0.05,0.95,0.9252068878520476,14,79.0,0,81.0,0,86.0,0,87.0,1
7599,max_effective,30,30,1,3,0.05,0.95,0.9088466514425788,23,71.0,0,72.0,0,75.0,0,78.0,1
7600,max_effective,30,30,1,3,0.05,0.95,0.9131210705602602,15,82.0,0,83.0,1,81.0,0,83.0,1
7601,max_effective,30,30,1,3,0.05,0.95,0.8245829017331733,5,58.0,1,58.0,1,58.0,1,58.0,1
7602,max_effective,30,30,1,3,0.05,0.95,0.9453129351274204,21,75.0,0,79.0,0,81.0,1,81.0,1
7603,max_effective,30,30,1,3,0.05,0.95,0.9278905279303912,24,83.0,0,82.0,0,83.0,0,86.0,1
7604,max_effective,30,30,1,3,0.05,0.95,0.9302713789938146,13,71.0,0,72.0,0,74.0,1,74.0,1
7605,max_effective,30,30,1,3,0.05,0.95,0.948843218814446,12,72.0,1,72.0,1,72.0,1,71.0,0
7606,max_effective,30,30,1,3,0.05,0.95,0.9487563218584144,29,77.0,0,78.0,0,85.0,1,85.0,1
7607,max_effective,30,30,1,3,0.05,0.95,0.943592671558276,14,70.0,0,69.0,0,69.0,0,75.0,1
7608,max_effective,30,30,1,3,0.05,0.95,0.9478036812869404,24,86.0,0,86.0,0,87.0,1,83.0,0
7609,max_effective,30,30,1,3,0.05,0.95,0.8874023198276502,6,65.0,1,65.0,1,65.0,1,65.0,1
7610,max_effective,30,30,1,3,0.05,0.95,0.8841125345049444,10,74.0,0,75.0,1,73.0,0,72.0,0
7611,max_effective,30,30,1,3,0.05,0.95,0.9437248419399646,24,79.0,0,76.0,0,76.0,0,83.0,1
7612,max_effective,30,30,1,3,0.05,0.95,0.9411905549517104,43,78.0,0,80.0,0,85.0,0,87.0,1
7613,max_effective,30,30,1,3,0.05,0.95,0.9226069138883142,16,78.0,0,79.0,0,82.0,0,85.0,1
7614,max_effective,30,30,1,3,0.05,0.95,0.9244128345118336,8,69.0,1,69.0,1,67.0,0,69.0,1
7615,max_effective,30,30,1,3,0.05,0.95,0.8248065663972763,11,71.0,1,71.0,1,68.0,0,69.0,0
7616,max_effective,30,30,1,3,0.05,0.95,0.9133106220301476,11,73.0,1,72.0,0,71.0,0,71.0,0
7617,max_effective,30,30,1,3,0.05,0.95,0.9470524605567616,7,71.0,1,71.0,1,71.0,1,71.0,1
7618,max_effective,30,30,1,3,0.05,0.95,0.9331965385395488,7,75.0,1,75.0,1,73.0,0,71.0,0
7619,max_effective,30,30,1,3,0.05,0.95,0.9464896992102751,13,80.0,0,81.0,1,76.0,0,79.0,0
7620,max_effective,30,30,1,3,0.05,0.95,0.9129537374320764,26,75.0,0,84.0,0,88.0,1,86.0,0
7621,max_effective,30,30,1,3,0.05,0.95,0.9234716398063544,9,82.0,0,83.0,1,80.0,0,80.0,0
7622,max_effective,30,30,1,3,0.05,0.95,0.9039712407719996,38,79.0,0,80.0,0,82.0,1,81.0,0
7623,max_effective,30,30,1,3,0.05,0.95,0.9312482552492892,11,74.0,0,75.0,1,73.0,0,74.0,0
7624,max_effective,30,30,1,3,0.05,0.95,0.9483502081394046,81,77.0,0,80.0,0,84.0,0,87.0,1
7625,max_effective,30,30,1,3,0.05,0.95,0.9356181928817126,19,68.0,0,72.0,0,83.0,1,83.0,1
7626,max_effective,30,30,1,3,0.05,0.95,0.902302275260376,24,81.0,0,82.0,1,82.0,1,82.0,1
7627,max_effective,30,30,1,3,0.05,0.95,0.9266358113553352,42,73.0,0,80.0,0,85.0,0,87.0,1
7628,max_effective,30,30,1,3,0.05,0.95,0.8834558274444545,10,72.0,0,73.0,0,71.0,0,74.0,1
7629,max_effective,30,30,1,3,0.05,0.95,0.9277237089099936,14,82.0,0,84.0,1,84.0,1,79.0,0
7630,max_effective,30,30,1,3,0.05,0.95,0.9259444437198864,12,74.0,0,75.0,1,74.0,0,74.0,0
7631,max_effective,30,30,1,3,0.05,0.95,0.9330694946488703,50,82.0,0,84.0,0,83.0,0,87.0,1
7632,max_effective,30,30,1,3,0.05,0.95,0.9145551886379212,17,80.0,0,84.0,1,80.0,0,82.0,0
7633,max_effective,30,30,1,3,0.05,0.95,0.9408486260844878,14,78.0,0,82.0,0,80.0,0,83.0,1
7634,max_effective,30,30,1,3,0.05,0.95,0.933512936467472,10,54.0,1,54.0,1,54.0,1,54.0,1
7635,max_effective,30,30,1,3,0.05,0.95,0.9410987199071678,16,66.0,0,72.0,1,70.0,0,70.0,0
7636,max_effective,30,30,1,3,0.05,0.95,0.8763639065342058,16,65.0,0,69.0,1,68.0,0,69.0,1
7637,max_effective,30,30,1,3,0.05,0.95,0.9233640068640914,10,82.0,0,83.0,1,81.0,0,83.0,1
7638,max_effective,30,30,1,3,0.05,0.95,0.9172375816449366,8,66.0,1,66.0,1,65.0,0,65.0,0
7639,max_effective,30,30,1,3,0.05,0.95,0.9474458315081652,17,80.0,0,80.0,0,83.0,1,80.0,0
7640,max_effective,30,30,1,3,0.05,0.95,0.9233192322591468,21,72.0,0,76.0,0,78.0,0,80.0,1
7641,max_effective,30,30,1,3,0.05,0.95,0.9484840290335604,46,69.0,0,71.0,0,81.0,0,84.0,1
7642,max_effective,30,30,1,3,0.05,0.95,0.9343332731819414,13,77.0,0,77.0,0,78.0,1,78.0,1
7643,max_effective,30,30,1,3,0.05,0.95,0.9250009014364092,34,70.0,0,72.0,0,79.0,1,79.0,1
7644,max_effective,30,30,1,3,0.05,0.95,0.9426228981651168,16,82.0,0,83.0,1,80.0,0,80.0,0
7645,max_effective,30,30,1,3,0.05,0.95,0.9454365413174752,28,81.0,0,81.0,0,88.0,1,87.0,0
7646,max_effective,30,30,1,3,0.05,0.95,0.8932019478169207,10,72.0,1,71.0,0,68.0,0,68.0,0
7647,max_effective,30,30,1,3,0.05,0.95,0.9186272777439726,10,72.0,0,74.0,0,71.0,0,75.0,1
7648,max_effective,30,30,1,3,0.05,0.95,0.9134617490743302,20,76.0,0,78.0,0,82.0,1,81.0,0
7649,max_effective,30,30,1,3,0.05,0.95,0.8937623049228669,12,74.0,0,76.0,1,73.0,0,72.0,0
7650,max_effective,30,30,1,3,0.05,0.95,0.948760749498994,52,88.0,0,88.0,0,89.0,1,87.0,0
7651,max_effective,30,30,1,3,0.05,0.95,0.9416185041862056,32,81.0,0,81.0,0,89.0,1,87.0,0
7652,max_effective,30,30,1,3,0.05,0.95,0.9202980600179028,20,79.0,0,80.0,0,79.0,0,82.0,1
7653,max_effective,30,30,1,3,0.05,0.95,0.9148171192485292,53,85.0,0,87.0,0,88.0,1,88.0,1
7654,max_effective,30,30,1,3,0.05,0.95,0.940165565608915,17,87.0,0,87.0,0,87.0,0,89.0,1
7655,max_effective,30,30,1,3,0.05,0.95,0.9450556731853168,25,83.0,0,83.0,0,85.0,1,85.0,1
7656,max_effective,30,30,1,3,0.05,0.95,0.9001292392958739,35,70.0,0,74.0,0,75.0,1,73.0,0
7657,max_effective,30,30,1,3,0.05,0.95,0.9480688690370505,19,80.0,0,81.0,0,81.0,0,83.0,1
7658,max_effective,30,30,1,3,0.05,0.95,0.8865135259005629,10,74.0,0,76.0,1,75.0,0,73.0,0
7659,max_effective,30,30,1,3,0.05,0.95,0.9421030056092932,32,80.0,0,82.0,0,87.0,1,87.0,1
7660,max_effective,30,30,1,3,0.05,0.95,0.949866795481683,17,80.0,0,83.0,0,79.0,0,84.0,1
7661,max_effective,30,30,1,3,0.05,0.95,0.9474416091270348,24,79.0,0,78.0,0,82.0,1,79.0,0
7662,max_effective,30,30,1,3,0.05,0.95,0.944554394889288,33,83.0,0,87.0,0,90.0,1,90.0,1
7663,max_effective,30,30,1,3,0.05,0.95,0.9041105945364436,35,76.0,0,78.0,1,76.0,0,78.0,1
7664,max_effective,30,30,1,3,0.05,0.95,0.9463944092714618,22,80.0,0,80.0,0,86.0,0,87.0,1
7665,max_effective,30,30,1,3,0.05,0.95,0.945661649503206,26,77.0,0,76.0,0,87.0,1,87.0,1
7666,max_effective,30,30,1,3,0.05,0.95,0.9192882994217968,20,78.0,0,82.0,0,85.0,1,84.0,0
7667,max_effective,30,30,1,3,0.05,0.95,0.928516309926332,19,75.0,0,78.0,0,84.0,0,85.0,1
7668,max_effective,30,30,1,3,0.05,0.95,0.9332128021618364,16,76.0,0,77.0,0,83.0,1,80.0,0
7669,max_effective,30,30,1,3,0.05,0.95,0.9336417958318152,14,73.0,0,77.0,0,80.0,1,78.0,0
7670,max_effective,30,30,1,3,0.05,0.95,0.9080034642190477,13,79.0,0,82.0,1,80.0,0,81.0,0
7671,max_effective,30,30,1,3,0.05,0.95,0.9247592556978376,18,74.0,0,76.0,0,77.0,1,77.0,1
7672,max_effective,30,30,1,3,0.05,0.95,0.81994298281536,8,57.0,1,57.0,1,57.0,1,57.0,1
7673,max_effective,30,30,1,3,0.05,0.95,0.9153719208192608,28,73.0,0,77.0,0,85.0,0,88.0,1
7674,max_effective,30,30,1,3,0.05,0.95,0.947678717056494,66,79.0,0,80.0,0,81.0,0,82.0,1
7675,max_effective,30,30,1,3,0.05,0.95,0.8517630402440615,21,77.0,0,79.0,0,82.0,1,81.0,0
7676,max_effective,30,30,1,3,0.05,0.95,0.9464682965774174,24,72.0,0,75.0,0,81.0,0,82.0,1
7677,max_effective,30,30,1,3,0.05,0.95,0.9078876731295044,17,71.0,0,74.0,0,78.0,1,77.0,0
7678,max_effective,30,30,1,3,0.05,0.95,0.9049812239439504,51,80.0,0,81.0,0,82.0,0,83.0,1
7679,max_effective,30,30,1,3,0.05,0.95,0.9057849776110304,11,71.0,0,72.0,0,75.0,1,75.0,1
7680,max_effective,30,30,1,3,0.05,0.95,0.8918408675713232,22,75.0,0,77.0,0,78.0,1,74.0,0
7681,max_effective,30,30,1,3,0.05,0.95,0.9305264998237598,35,77.0,0,81.0,0,83.0,1,83.0,1
7682,max_effective,30,30,1,3,0.05,0.95,0.9347035935429628,37,77.0,0,79.0,0,82.0,0,83.0,1
7683,max_effective,30,30,1,3,0.05,0.95,0.9481364543977416,37,84.0,0,86.0,0,89.0,0,90.0,1
7684,max_effective,30,30,1,3,0.05,0.95,0.93687166114264,34,79.0,0,82.0,0,84.0,1,81.0,0
7685,max_effective,30,30,1,3,0.05,0.95,0.9480543953395016,11,76.0,0,79.0,1,77.0,0,78.0,0
7686,max_effective,30,30,1,3,0.05,0.95,0.899892724176669,16,83.0,0,85.0,0,87.0,1,87.0,1
7687,max_effective,30,30,1,3,0.05,0.95,0.9368345031712988,24,76.0,0,83.0,1,80.0,0,80.0,0
7688,max_effective,30,30,1,3,0.05,0.95,0.943822243350437,21,79.0,0,82.0,0,88.0,0,90.0,1
7689,max_effective,30,30,1,3,0.05,0.95,0.9477225409236824,52,81.0,0,83.0,0,85.0,1,84.0,0
7690,max_effective,30,30,1,3,0.05,0.95,0.9447137553339944,13,75.0,0,75.0,0,77.0,1,76.0,0
7691,max_effective,30,30,1,3,0.05,0.95,0.94790268558901,21,76.0,0,80.0,0,82.0,1,82.0,1
7692,max_effective,30,30,1,3,0.05,0.95,0.8865822381147889,40,80.0,0,83.0,0,85.0,1,82.0,0
7693,max_effective,30,30,1,3,0.05,0.95,0.8774025890300077,25,73.0,0,77.0,0,79.0,0,80.0,1
7694,max_effective,30,30,1,3,0.05,0.95,0.8328723167711286,11,65.0,1,65.0,1,65.0,1,64.0,0
7695,max_effective,30,30,1,3,0.05,0.95,0.9330467551164146,29,79.0,0,82.0,0,82.0,0,83.0,1
7696,max_effective,30,30,1,3,0.05,0.95,0.8839187775625678,12,64.0,0,66.0,1,66.0,1,66.0,1
7697,max_effective,30,30,1,3,0.05,0.95,0.9495562016970884,33,78.0,0,81.0,0,87.0,1,83.0,0
7698,max_effective,30,30,1,3,0.05,0.95,0.9404434084597796,18,80.0,0,82.0,0,90.0,1,86.0,0
7699,max_effective,30,30,1,3,0.05,0.95,0.930713792293704,18,75.0,0,77.0,0,79.0,1,79.0,1
7700,max_effective,30,30,1,3,0.05,0.95,0.944178275134374,22,79.0,0,83.0,0,81.0,0,85.0,1
7701,max_effective,30,30,1,3,0.05,0.95,0.9316635930318,31,75.0,0,80.0,0,85.0,1,84.0,0
7702,max_effective,30,30,1,3,0.05,0.95,0.9206317024640333,22,78.0,0,79.0,1,78.0,0,77.0,0
7703,max_effective,30,30,1,3,0.05,0.95,0.9472389278365702,13,70.0,0,73.0,1,72.0,0,73.0,1
7704,max_effective,30,30,1,3,0.05,0.95,0.9057086989183508,9,79.0,1,78.0,0,74.0,0,75.0,0
7705,max_effective,30,30,1,3,0.05,0.95,0.8798751753573121,8,65.0,1,65.0,1,65.0,1,64.0,0
7706,max_effective,30,30,1,3,0.05,0.95,0.9285733380317354,13,79.0,0,82.0,0,83.0,1,82.0,0
7707,max_effective,30,30,1,3,0.05,0.95,0.9400463319335478,22,83.0,0,83.0,0,81.0,0,84.0,1
7708,max_effective,30,30,1,3,0.05,0.95,0.9399606505007836,16,85.0,0,85.0,0,85.0,0,86.0,1
7709,max_effective,30,30,1,3,0.05,0.95,0.8724899425816728,12,71.0,1,71.0,1,70.0,0,71.0,1
7710,max_effective,30,30,1,3,0.05,0.95,0.8919073605274727,12,63.0,1,63.0,1,63.0,1,63.0,1
7711,max_effective,30,30,1,3,0.05,0.95,0.9160241513961148,27,73.0,0,76.0,0,79.0,0,80.0,1
7712,max_effective,30,30,1,3,0.05,0.95,0.9287964539885908,18,77.0,0,79.0,0,80.0,1,78.0,0
7713,max_effective,30,30,1,3,0.05,0.95,0.9228832016493356,29,78.0,0,78.0,0,82.0,0,83.0,1
7714,max_effective,30,30,1,3,0.05,0.95,0.9386989736515566,9,72.0,1,72.0,1,72.0,1,71.0,0
7715,max_effective,30,30,1,3,0.05,0.95,0.9449575210292424,25,80.0,0,80.0,0,73.0,0,82.0,1
7716,max_effective,30,30,1,3,0.05,0.95,0.932136542375818,17,73.0,0,76.0,0,78.0,1,77.0,0
7717,max_effective,30,30,1,3,0.05,0.95,0.909400889812801,15,64.0,1,64.0,1,64.0,1,64.0,1
7718,max_effective,30,30,1,3,0.05,0.95,0.9491212852589096,34,73.0,0,76.0,0,83.0,0,85.0,1
7719,max_effective,30,30,1,3,0.05,0.95,0.8681485305591129,19,66.0,0,65.0,0,64.0,0,71.0,1
7720,max_effective,30,30,1,3,0.05,0.95,0.9187973111336885,11,77.0,0,80.0,0,82.0,1,82.0,1
7721,max_effective,30,30,1,3,0.05,0.95,0.9254466318948932,13,71.0,0,72.0,1,72.0,1,72.0,1
7722,max_effective,30,30,1,3,0.05,0.95,0.9365874329382592,22,73.0,0,72.0,0,81.0,1,80.0,0
7723,max_effective,30,30,1,3,0.05,0.95,0.9485526579411002,84,78.0,0,81.0,0,82.0,0,88.0,1
7724,max_effective,30,30,1,3,0.05,0.95,0.9079665846583418,9,69.0,1,69.0,1,69.0,1,69.0,1
7725,max_effective,30,30,1,3,0.05,0.95,0.9413207895491836,42,75.0,0,78.0,0,80.0,1,80.0,1
7726,max_effective,30,30,1,3,0.05,0.95,0.940848073393666,15,80.0,0,79.0,0,80.0,0,83.0,1
7727,max_effective,30,30,1,3,0.05,0.95,0.9303767936044416,25,74.0,0,78.0,0,84.0,1,84.0,1
7728,max_effective,30,30,1,3,0.05,0.95,0.8973339520696927,19,77.0,0,78.0,0,80.0,0,83.0,1
7729,max_effective,30,30,1,3,0.05,0.95,0.9188300426705376,21,81.0,0,83.0,0,85.0,1,83.0,0
7730,max_effective,30,30,1,3,0.05,0.95,0.9335334372738716,18,78.0,0,81.0,0,81.0,0,84.0,1
7731,max_effective,30,30,1,3,0.05,0.95,0.8884110450157706,9,71.0,0,73.0,1,73.0,1,73.0,1
7732,max_effective,30,30,1,3,0.05,0.95,0.8677980051573185,8,48.0,1,48.0,1,48.0,1,48.0,1
7733,max_effective,30,30,1,3,0.05,0.95,0.9289856612914472,9,69.0,1,69.0,1,68.0,0,69.0,1
7734,max_effective,30,30,1,3,0.05,0.95,0.9019387137808168,10,60.0,1,60.0,1,60.0,1,60.0,1
7735,max_effective,30,30,1,3,0.05,0.95,0.9380592470518384,5,56.0,1,56.0,1,56.0,1,56.0,1
7736,max_effective,30,30,1,3,0.05,0.95,0.9478874006488388,17,75.0,0,80.0,1,75.0,0,75.0,0
7737,max_effective,30,30,1,3,0.05,0.95,0.9292215198792722,43,74.0,0,79.0,0,84.0,0,85.0,1
7738,max_effective,30,30,1,3,0.05,0.95,0.9357028570502868,28,80.0,0,82.0,0,84.0,0,90.0,1
7739,max_effective,30,30,1,3,0.05,0.95,0.9159469261973858,21,79.0,0,80.0,0,82.0,1,82.0,1
7740,max_effective,30,30,1,3,0.05,0.95,0.9375686745938636,23,76.0,0,82.0,0,86.0,1,86.0,1
7741,max_effective,30,30,1,3,0.05,0.95,0.9218299959874128,16,75.0,0,77.0,1,77.0,1,76.0,0
7742,max_effective,30,30,1,3,0.05,0.95,0.9110403490939772,6,62.0,1,62.0,1,62.0,1,62.0,1
7743,max_effective,30,30,1,3,0.05,0.95,0.8715183895464937,15,70.0,0,72.0,1,72.0,1,72.0,1
7744,max_effective,30,30,1,3,0.05,0.95,0.9287882486717012,19,80.0,0,82.0,0,85.0,1,85.0,1
7745,max_effective,30,30,1,3,0.05,0.95,0.9129625868497644,19,77.0,0,78.0,0,79.0,0,83.0,1
7746,max_effective,30,30,1,3,0.05,0.95,0.945671986408521,18,77.0,0,78.0,0,80.0,1,75.0,0
7747,max_effective,30,30,1,3,0.05,0.95,0.9475059526198922,34,79.0,0,80.0,0,84.0,1,83.0,0
7748,max_effective,30,30,1,3,0.05,0.95,0.9353982146990052,17,81.0,0,83.0,0,84.0,0,85.0,1
7749,max_effective,30,30,1,3,0.05,0.95,0.9489578813665784,51,87.0,0,87.0,0,90.0,1,90.0,1
7750,max_effective,30,30,1,3,0.05,0.95,0.9177396973519084,48,77.0,0,79.0,0,85.0,1,83.0,0
7751,max_effective,30,30,1,3,0.05,0.95,0.9170265708934302,15,69.0,0,70.0,1,70.0,1,70.0,1
7752,max_effective,30,30,1,3,0.05,0.95,0.9200279122768212,11,72.0,1,71.0,0,69.0,0,71.0,0
7753,max_effective,30,30,1,3,0.05,0.95,0.923159100060605,16,84.0,0,84.0,0,86.0,1,85.0,0
7754,max_effective,30,30,1,3,0.05,0.95,0.8894539448386682,32,76.0,0,81.0,0,82.0,0,84.0,1
7755,max_effective,30,30,1,3,0.05,0.95,0.8697908724428193,9,71.0,0,72.0,1,72.0,1,72.0,1
7756,max_effective,30,30,1,3,0.05,0.95,0.9452720921801636,33,78.0,0,81.0,0,88.0,1,88.0,1
7757,max_effective,30,30,1,3,0.05,0.95,0.937411106091881,21,72.0,0,74.0,0,75.0,0,77.0,1
7758,max_effective,30,30,1,3,0.05,0.95,0.9474449141959156,51,72.0,0,74.0,0,82.0,0,86.0,1
7759,max_effective,30,30,1,3,0.05,0.95,0.9252771453227544,12,71.0,0,74.0,1,74.0,1,74.0,1
7760,max_effective,30,30,1,3,0.05,0.95,0.9345844455450728,11,82.0,0,82.0,0,85.0,0,86.0,1
7761,max_effective,30,30,1,3,0.05,0.95,0.9109239384813382,8,69.0,1,69.0,1,69.0,1,68.0,0
7762,max_effective,30,30,1,3,0.05,0.95,0.9062824457015348,18,73.0,0,72.0,0,78.0,1,75.0,0
7763,max_effective,30,30,1,3,0.05,0.95,0.860059421933958,15,80.0,0,81.0,0,82.0,1,81.0,0
7764,max_effective,30,30,1,3,0.05,0.95,0.9491383634393808,11,73.0,0,73.0,0,73.0,0,76.0,1
7765,max_effective,30,30,1,3,0.05,0.95,0.9433219067438032,15,84.0,0,84.0,0,88.0,1,86.0,0
7766,max_effective,30,30,1,3,0.05,0.95,0.8611509913467007,10,82.0,1,82.0,1,78.0,0,78.0,0
7767,max_effective,30,30,1,3,0.05,0.95,0.92267471656663,17,67.0,0,68.0,0,70.0,0,71.0,1
7768,max_effective,30,30,1,3,0.05,0.95,0.948599693564644,41,83.0,0,83.0,0,86.0,0,88.0,1
7769,max_effective,30,30,1,3,0.05,0.95,0.9324912321404412,32,82.0,0,83.0,0,87.0,0,89.0,1
7770,max_effective,30,30,1,3,0.05,0.95,0.9203056938725426,18,80.0,0,80.0,0,88.0,1,87.0,0
7771,max_effective,30,30,1,3,0.05,0.95,0.9306216266129056,31,77.0,0,77.0,0,78.0,1,78.0,1
7772,max_effective,30,30,1,3,0.05,0.95,0.9444078926339892,23,83.0,0,84.0,0,88.0,1,86.0,0
7773,max_effective,30,30,1,3,0.05,0.95,0.9493372137042816,44,88.0,0,88.0,0,89.0,1,86.0,0
7774,max_effective,30,30,1,3,0.05,0.95,0.9282199352348814,8,66.0,0,65.0,0,66.0,0,67.0,1
7775,max_effective,30,30,1,3,0.05,0.95,0.8798128497405704,15,80.0,1,80.0,1,79.0,0,78.0,0
7776,max_effective,30,30,1,3,0.05,0.95,0.9261265915068578,20,83.0,0,84.0,0,87.0,0,88.0,1
7777,max_effective,30,30,1,3,0.05,0.95,0.9091712742472148,8,80.0,0,81.0,1,76.0,0,77.0,0
7778,max_effective,30,30,1,3,0.05,0.95,0.9259345955906072,18,82.0,0,82.0,0,80.0,0,84.0,1
7779,max_effective,30,30,1,3,0.05,0.95,0.9388008166678418,29,80.0,0,83.0,0,86.0,0,87.0,1
7780,max_effective,30,30,1,3,0.05,0.95,0.9272006562904282,41,82.0,0,84.0,0,86.0,1,86.0,1
7781,max_effective,30,30,1,3,0.05,0.95,0.9184281794429549,6,60.0,1,60.0,1,59.0,0,60.0,1
7782,max_effective,30,30,1,3,0.05,0.95,0.9086392652777054,11,75.0,1,74.0,0,73.0,0,73.0,0
7783,max_effective,30,30,1,3,0.05,0.95,0.934852942151224,10,68.0,0,69.0,0,68.0,0,70.0,1
7784,max_effective,30,30,1,3,0.05,0.95,0.9482332129480088,10,74.0,0,77.0,1,72.0,0,74.0,0
7785,max_effective,30,30,1,3,0.05,0.95,0.9329636539953482,11,73.0,0,74.0,1,71.0,0,71.0,0
7786,max_effective,30,30,1,3,0.05,0.95,0.9155847362829432,12,77.0,0,78.0,0,81.0,1,81.0,1
7787,max_effective,30,30,1,3,0.05,0.95,0.9052125737101276,12,65.0,1,65.0,1,65.0,1,65.0,1
7788,max_effective,30,30,1,3,0.05,0.95,0.917022533479244,66,79.0,0,81.0,0,85.0,0,87.0,1
7789,max_effective,30,30,1,3,0.05,0.95,0.89581968901437,9,69.0,0,70.0,1,70.0,1,70.0,1
7790,max_effective,30,30,1,3,0.05,0.95,0.9173571629934903,18,80.0,0,80.0,0,82.0,0,83.0,1
7791,max_effective,30,30,1,3,0.05,0.95,0.9441264776955252,38,86.0,0,86.0,0,89.0,1,89.0,1
7792,max_effective,30,30,1,3,0.05,0.95,0.9196234412330724,20,84.0,0,85.0,0,88.0,1,88.0,1
7793,max_effective,30,30,1,3,0.05,0.95,0.9098888766472376,17,86.0,0,86.0,0,83.0,0,87.0,1
7794,max_effective,30,30,1,3,0.05,0.95,0.8590804513665622,18,78.0,0,81.0,1,81.0,1,81.0,1
7795,max_effective,30,30,1,3,0.05,0.95,0.8832962857201704,5,58.0,1,58.0,1,58.0,1,58.0,1
7796,max_effective,30,30,1,3,0.05,0.95,0.9413953798228616,31,82.0,0,84.0,0,86.0,0,88.0,1
7797,max_effective,30,30,1,3,0.05,0.95,0.9093666368959652,16,71.0,0,72.0,0,75.0,1,73.0,0
7798,max_effective,30,30,1,3,0.05,0.95,0.934797646463588,8,79.0,1,78.0,0,76.0,0,78.0,0
7799,max_effective,30,30,1,3,0.05,0.95,0.906230773145158,12,73.0,1,73.0,1,72.0,0,71.0,0
7800,max_effective,30,30,1,3,0.05,0.95,0.9093590618617468,22,74.0,0,74.0,0,78.0,0,81.0,1
7801,max_effective,30,30,1,3,0.05,0.95,0.9101732208508208,10,87.0,1,87.0,1,85.0,0,85.0,0
7802,max_effective,30,30,1,3,0.05,0.95,0.927663087328431,21,70.0,0,71.0,0,74.0,1,72.0,0
7803,max_effective,30,30,1,3,0.05,0.95,0.9382374124242988,14,74.0,0,75.0,1,75.0,1,73.0,0
7804,max_effective,30,30,1,3,0.05,0.95,0.9063057682555056,11,65.0,1,65.0,1,65.0,1,65.0,1
7805,max_effective,30,30,1,3,0.05,0.95,0.9186535356279828,11,73.0,0,74.0,0,76.0,1,74.0,0
7806,max_effective,30,30,1,3,0.05,0.95,0.9493991998434784,38,74.0,0,78.0,0,87.0,1,86.0,0
7807,max_effective,30,30,1,3,0.05,0.95,0.9363373204926868,31,78.0,0,81.0,0,84.0,1,83.0,0
7808,max_effective,30,30,1,3,0.05,0.95,0.938852784253548,40,81.0,0,83.0,0,88.0,1,88.0,1
7809,max_effective,30,30,1,3,0.05,0.95,0.937110671296868,28,67.0,0,71.0,0,81.0,1,81.0,1
7810,max_effective,30,30,1,3,0.05,0.95,0.9473182492675808,27,74.0,0,80.0,0,83.0,0,87.0,1
7811,max_effective,30,30,1,3,0.05,0.95,0.9465652517264216,18,71.0,0,72.0,0,75.0,0,77.0,1
7812,max_effective,30,30,1,3,0.05,0.95,0.90306725109205,12,74.0,0,76.0,0,79.0,1,79.0,1
7813,max_effective,30,30,1,3,0.05,0.95,0.9483380899349816,18,84.0,1,84.0,1,84.0,1,83.0,0
7814,max_effective,30,30,1,3,0.05,0.95,0.881291335460448,12,80.0,0,82.0,0,84.0,1,83.0,0
7815,max_effective,30,30,1,3,0.05,0.95,0.9333899294991082,14,71.0,1,69.0,0,66.0,0,69.0,0
7816,max_effective,30,30,1,3,0.05,0.95,0.9209781842069908,14,79.0,0,82.0,0,83.0,1,80.0,0
7817,max_effective,30,30,1,3,0.05,0.95,0.9238872460486957,14,78.0,0,78.0,0,81.0,0,82.0,1
7818,max_effective,30,30,1,3,0.05,0.95,0.9434914292497932,25,70.0,0,74.0,0,74.0,0,81.0,1
7819,max_effective,30,30,1,3,0.05,0.95,0.939271770626052,27,78.0,0,83.0,0,86.0,0,87.0,1
7820,max_effective,30,30,1,3,0.05,0.95,0.9479548335573336,20,77.0,0,80.0,0,84.0,0,86.0,1
7821,max_effective,30,30,1,3,0.05,0.95,0.905200606741638,16,79.0,0,82.0,0,83.0,1,83.0,1
7822,max_effective,30,30,1,3,0.05,0.95,0.9245545722345592,7,63.0,1,63.0,1,63.0,1,63.0,1
7823,max_effective,30,30,1,3,0.05,0.95,0.9478535324955296,21,71.0,0,78.0,1,78.0,1,78.0,1
7824,max_effective,30,30,1,3,0.05,0.95,0.8327173501843027,7,63.0,1,63.0,1,63.0,1,63.0,1
7825,max_effective,30,30,1,3,0.05,0.95,0.944332999614697,22,83.0,0,84.0,0,86.0,0,88.0,1
7826,max_effective,30,30,1,3,0.05,0.95,0.8881316916113399,20,71.0,0,72.0,0,76.0,1,73.0,0
7827,max_effective,30,30,1,3,0.05,0.95,0.8758313557238414,17,79.0,0,79.0,0,81.0,1,80.0,0
7828,max_effective,30,30,1,3,0.05,0.95,0.8708105971085807,11,66.0,0,69.0,1,69.0,1,67.0,0
7829,max_effective,30,30,1,3,0.05,0.95,0.8448020329351459,6,59.0,1,59.0,1,59.0,1,59.0,1
7830,max_effective,30,30,1,3,0.05,0.95,0.9360556946880104,21,71.0,0,73.0,0,81.0,0,83.0,1
7831,max_effective,30,30,1,3,0.05,0.95,0.924117731282527,28,81.0,0,82.0,0,84.0,0,88.0,1
7832,max_effective,30,30,1,3,0.05,0.95,0.8812655268427881,18,76.0,0,80.0,0,82.0,1,81.0,0
7833,max_effective,30,30,1,3,0.05,0.95,0.8768465991296288,13,57.0,1,57.0,1,57.0,1,57.0,1
7834,max_effective,30,30,1,3,0.05,0.95,0.9040428919898678,11,71.0,1,70.0,0,68.0,0,68.0,0
7835,max_effective,30,30,1,3,0.05,0.95,0.9144048905829852,24,75.0,0,81.0,0,84.0,0,86.0,1
7836,max_effective,30,30,1,3,0.05,0.95,0.9266040192169824,65,77.0,0,81.0,0,83.0,0,84.0,1
7837,max_effective,30,30,1,3,0.05,0.95,0.921449793699284,10,76.0,1,76.0,1,75.0,0,74.0,0
7838,max_effective,30,30,1,3,0.05,0.95,0.9129763376367264,13,76.0,0,79.0,0,81.0,1,79.0,0
7839,max_effective,30,30,1,3,0.05,0.95,0.9242609283843763,38,75.0,0,78.0,0,79.0,0,81.0,1
7840,max_effective,30,30,1,3,0.05,0.95,0.9251923521859076,16,76.0,0,78.0,0,75.0,0,84.0,1
7841,max_effective,30,30,1,3,0.05,0.95,0.9293303235350694,35,68.0,0,77.0,0,84.0,1,84.0,1
7842,max_effective,30,30,1,3,0.05,0.95,0.9293892820364892,8,75.0,1,75.0,1,74.0,0,74.0,0
7843,max_effective,30,30,1,3,0.05,0.95,0.9149536319112758,11,79.0,0,83.0,1,79.0,0,77.0,0
7844,max_effective,30,30,1,3,0.05,0.95,0.8486588615239097,12,65.0,0,66.0,0,67.0,1,67.0,1
7845,max_effective,30,30,1,3,0.05,0.95,0.9154170983263168,14,73.0,0,77.0,0,77.0,0,78.0,1
7846,max_effective,30,30,1,3,0.05,0.95,0.9054070923035484,13,60.0,1,60.0,1,60.0,1,60.0,1
7847,max_effective,30,30,1,3,0.05,0.95,0.8970561006419919,11,77.0,0,79.0,1,78.0,0,77.0,0
7848,max_effective,30,30,1,3,0.05,0.95,0.9294229106152542,8,68.0,0,68.0,0,69.0,1,69.0,1
7849,max_effective,30,30,1,3,0.05,0.95,0.9145588941174124,8,65.0,1,65.0,1,65.0,1,65.0,1
7850,max_effective,30,30,1,3,0.05,0.95,0.902697566701258,11,77.0,0,78.0,1,72.0,0,73.0,0
7851,max_effective,30,30,1,3,0.05,0.95,0.921153565437602,10,71.0,1,71.0,1,70.0,0,70.0,0
7852,max_effective,30,30,1,3,0.05,0.95,0.938535540035032,17,84.0,0,83.0,0,86.0,0,88.0,1
7853,max_effective,30,30,1,3,0.05,0.95,0.9269460273475648,23,78.0,0,81.0,0,84.0,1,80.0,0
7854,max_effective,30,30,1,3,0.05,0.95,0.9401698912666988,22,72.0,0,72.0,0,73.0,1,71.0,0
7855,max_effective,30,30,1,3,0.05,0.95,0.9452559203376122,26,87.0,0,88.0,1,83.0,0,81.0,0
7856,max_effective,30,30,1,3,0.05,0.95,0.93120725886954,21,84.0,1,84.0,1,81.0,0,80.0,0
7857,max_effective,30,30,1,3,0.05,0.95,0.9037334001823666,8,58.0,1,58.0,1,58.0,1,58.0,1
7858,max_effective,30,30,1,3,0.05,0.95,0.8488410056569115,15,64.0,1,64.0,1,64.0,1,64.0,1
7859,max_effective,30,30,1,3,0.05,0.95,0.9341116252784528,13,67.0,0,68.0,1,68.0,1,68.0,1
7860,max_effective,30,30,1,3,0.05,0.95,0.9190840955244154,18,83.0,0,87.0,1,87.0,1,87.0,1
7861,max_effective,30,30,1,3,0.05,0.95,0.922670434808488,13,74.0,0,75.0,0,78.0,0,79.0,1
7862,max_effective,30,30,1,3,0.05,0.95,0.9096193923253436,17,76.0,0,78.0,0,76.0,0,80.0,1
7863,max_effective,30,30,1,3,0.05,0.95,0.9114884111916156,7,52.0,1,52.0,1,52.0,1,52.0,1
7864,max_effective,30,30,1,3,0.05,0.95,0.924434847214729,18,68.0,0,71.0,0,76.0,1,76.0,1
7865,max_effective,30,30,1,3,0.05,0.95,0.9488183383935944,5,57.0,1,57.0,1,57.0,1,57.0,1
7866,max_effective,30,30,1,3,0.05,0.95,0.9221060943775096,31,69.0,0,75.0,0,79.0,0,81.0,1
7867,max_effective,30,30,1,3,0.05,0.95,0.9366227444621212,9,87.0,0,88.0,1,81.0,0,84.0,0
7868,max_effective,30,30,1,3,0.05,0.95,0.9404702999317548,28,72.0,0,74.0,0,80.0,1,80.0,1
7869,max_effective,30,30,1,3,0.05,0.95,0.9195916109337156,12,72.0,1,72.0,1,72.0,1,70.0,0
7870,max_effective,30,30,1,3,0.05,0.95,0.9463693052905272,31,77.0,0,76.0,0,84.0,1,83.0,0
7871,max_effective,30,30,1,3,0.05,0.95,0.936224576206763,11,69.0,0,69.0,0,73.0,1,70.0,0
7872,max_effective,30,30,1,3,0.05,0.95,0.8619666231250185,8,83.0,0,84.0,1,81.0,0,79.0,0
7873,max_effective,30,30,1,3,0.05,0.95,0.9343919386155614,30,86.0,0,86.0,0,89.0,1,89.0,1
7874,max_effective,30,30,1,3,0.05,0.95,0.8874043238587277,10,59.0,1,59.0,1,59.0,1,59.0,1
7875,max_effective,30,30,1,3,0.05,0.95,0.8653614018571971,8,63.0,1,63.0,1,63.0,1,63.0,1
7876,max_effective,30,30,1,3,0.05,0.95,0.8889237484032328,25,85.0,0,85.0,0,87.0,1,86.0,0
7877,max_effective,30,30,1,3,0.05,0.95,0.9200475431652548,11,73.0,0,74.0,1,72.0,0,71.0,0
7878,max_effective,30,30,1,3,0.05,0.95,0.9268086451484424,8,58.0,1,58.0,1,58.0,1,58.0,1
7879,max_effective,30,30,1,3,0.05,0.95,0.9016077856265916,13,78.0,0,78.0,0,82.0,1,79.0,0
7880,max_effective,30,30,1,3,0.05,0.95,0.8977450608667429,11,85.0,1,85.0,1,85.0,1,83.0,0
7881,max_effective,30,30,1,3,0.05,0.95,0.845927049762813,15,64.0,0,65.0,1,65.0,1,65.0,1
7882,max_effective,30,30,1,3,0.05,0.95,0.9071258612134236,19,71.0,0,73.0,0,74.0,1,74.0,1
7883,max_effective,30,30,1,3,0.05,0.95,0.9034745404807798,11,63.0,1,63.0,1,63.0,1,63.0,1
7884,max_effective,30,30,1,3,0.05,0.95,0.9343931210309327,45,82.0,0,81.0,0,82.0,0,89.0,1
7885,max_effective,30,30,1,3,0.05,0.95,0.9375753602894868,26,83.0,0,84.0,0,85.0,0,87.0,1
7886,max_effective,30,30,1,3,0.05,0.95,0.9308600140654448,20,84.0,0,84.0,0,89.0,1,85.0,0
7887,max_effective,30,30,1,3,0.05,0.95,0.9270119284143676,20,63.0,0,69.0,1,68.0,0,69.0,1
7888,max_effective,30,30,1,3,0.05,0.95,0.9441228706191018,17,76.0,0,81.0,0,83.0,1,82.0,0
7889,max_effective,30,30,1,3,0.05,0.95,0.9338047045371184,18,79.0,0,80.0,0,85.0,1,84.0,0
7890,max_effective,30,30,1,3,0.05,0.95,0.9244284683222584,15,68.0,0,73.0,1,73.0,1,73.0,1
7891,max_effective,30,30,1,3,0.05,0.95,0.8879545811841107,13,71.0,0,72.0,0,75.0,1,75.0,1
7892,max_effective,30,30,1,3,0.05,0.95,0.9038328353290506,29,86.0,0,87.0,1,86.0,0,87.0,1
7893,max_effective,30,30,1,3,0.05,0.95,0.9179756916789388,24,75.0,0,78.0,0,80.0,0,84.0,1
7894,max_effective,30,30,1,3,0.05,0.95,0.9334979365594516,29,71.0,0,76.0,0,79.0,0,81.0,1
7895,max_effective,30,30,1,3,0.05,0.95,0.9141504780218118,24,85.0,0,85.0,0,86.0,0,87.0,1
7896,max_effective,30,30,1,3,0.05,0.95,0.934524582861856,17,61.0,0,65.0,1,65.0,1,65.0,1
7897,max_effective,30,30,1,3,0.05,0.95,0.8702871069376537,11,73.0,1,73.0,1,71.0,0,73.0,1
7898,max_effective,30,30,1,3,0.05,0.95,0.9382792233976568,26,77.0,0,78.0,0,83.0,1,82.0,0
7899,max_effective,30,30,1,3,0.05,0.95,0.937500206520813,29,78.0,0,84.0,0,85.0,0,86.0,1
7900,max_effective,30,30,1,3,0.05,0.95,0.9395948406498028,13,69.0,1,69.0,1,69.0,1,68.0,0
7901,max_effective,30,30,1,3,0.05,0.95,0.9496338285832636,37,78.0,0,79.0,0,85.0,0,87.0,1
7902,max_effective,30,30,1,3,0.05,0.95,0.9051823517524156,15,75.0,0,76.0,0,80.0,0,81.0,1
7903,max_effective,30,30,1,3,0.05,0.95,0.9037128277769012,13,63.0,1,63.0,1,63.0,1,63.0,1
7904,max_effective,30,30,1,3,0.05,0.95,0.9477116902895958,26,76.0,0,78.0,0,87.0,0,88.0,1
7905,max_effective,30,30,1,3,0.05,0.95,0.9242156710250428,13,71.0,0,73.0,0,76.0,1,75.0,0
7906,max_effective,30,30,1,3,0.05,0.95,0.9320267706611848,14,80.0,0,80.0,0,83.0,0,86.0,1
7907,max_effective,30,30,1,3,0.05,0.95,0.922759530168693,31,83.0,0,84.0,0,83.0,0,85.0,1
7908,max_effective,30,30,1,3,0.05,0.95,0.9424388095523928,32,83.0,0,84.0,0,85.0,1,84.0,0
7909,max_effective,30,30,1,3,0.05,0.95,0.8676756595767919,9,64.0,1,64.0,1,64.0,1,64.0,1
7910,max_effective,30,30,1,3,0.05,0.95,0.947936247807842,21,81.0,0,83.0,0,87.0,1,83.0,0
7911,max_effective,30,30,1,3,0.05,0.95,0.8795503729894467,12,75.0,0,76.0,1,74.0,0,72.0,0
7912,max_effective,30,30,1,3,0.05,0.95,0.8702106100302668,7,70.0,1,70.0,1,70.0,1,69.0,0
7913,max_effective,30,30,1,3,0.05,0.95,0.9341911792992336,13,74.0,1,74.0,1,74.0,1,74.0,1
7914,max_effective,30,30,1,3,0.05,0.95,0.917606418631244,27,77.0,0,78.0,0,76.0,0,80.0,1
7915,max_effective,30,30,1,3,0.05,0.95,0.9386919946823242,7,65.0,1,65.0,1,65.0,1,65.0,1
7916,max_effective,30,30,1,3,0.05,0.95,0.9489711483652674,7,72.0,1,71.0,0,72.0,1,72.0,1
7917,max_effective,30,30,1,3,0.05,0.95,0.9302442062194102,16,63.0,0,65.0,1,65.0,1,64.0,0
7918,max_effective,30,30,1,3,0.05,0.95,0.9470703825766854,31,85.0,0,86.0,0,87.0,1,84.0,0
7919,max_effective,30,30,1,3,0.05,0.95,0.90521628169321,20,78.0,0,78.0,0,76.0,0,83.0,1
7920,max_effective,30,30,1,3,0.05,0.95,0.9040933756943148,31,82.0,0,83.0,0,88.0,1,88.0,1
7921,max_effective,30,30,1,3,0.05,0.95,0.9355107263968476,45,71.0,0,73.0,0,81.0,0,84.0,1
7922,max_effective,30,30,1,3,0.05,0.95,0.9362849437496782,10,75.0,0,75.0,0,77.0,0,78.0,1
7923,max_effective,30,30,1,3,0.05,0.95,0.9007249574174154,10,74.0,0,75.0,1,72.0,0,75.0,1
7924,max_effective,30,30,1,3,0.05,0.95,0.8537743925981951,6,54.0,1,54.0,1,54.0,1,54.0,1
7925,max_effective,30,30,1,3,0.05,0.95,0.8846663692186889,8,69.0,1,67.0,0,68.0,0,67.0,0
7926,max_effective,30,30,1,3,0.05,0.95,0.9382345883602192,55,74.0,0,79.0,0,84.0,0,86.0,1
7927,max_effective,30,30,1,3,0.05,0.95,0.9319662504010268,10,60.0,1,60.0,1,60.0,1,60.0,1
7928,max_effective,30,30,1,3,0.05,0.95,0.9464087590672754,44,82.0,0,86.0,0,90.0,1,89.0,0
7929,max_effective,30,30,1,3,0.05,0.95,0.9030890549982266,17,72.0,0,75.0,0,81.0,1,80.0,0
7930,max_effective,30,30,1,3,0.05,0.95,0.9317612655977666,15,80.0,0,80.0,0,81.0,0,87.0,1
7931,max_effective,30,30,1,3,0.05,0.95,0.9415236247746206,22,76.0,0,76.0,0,73.0,0,83.0,1
7932,max_effective,30,30,1,3,0.05,0.95,0.9484444691449888,16,86.0,0,87.0,1,83.0,0,85.0,0
7933,max_effective,30,30,1,3,0.05,0.95,0.9041659780035152,18,83.0,0,84.0,0,85.0,0,86.0,1
7934,max_effective,30,30,1,3,0.05,0.95,0.9432028508185656,53,81.0,0,83.0,0,86.0,1,83.0,0
7935,max_effective,30,30,1,3,0.05,0.95,0.9499555587748996,32,82.0,0,84.0,1,81.0,0,81.0,0
7936,max_effective,30,30,1,3,0.05,0.95,0.9007487528543126,9,75.0,1,75.0,1,73.0,0,72.0,0
7937,max_effective,30,30,1,3,0.05,0.95,0.9263804077045052,12,82.0,0,83.0,0,86.0,1,82.0,0
7938,max_effective,30,30,1,3,0.05,0.95,0.9314265346091636,31,76.0,0,79.0,0,83.0,0,87.0,1
7939,max_effective,30,30,1,3,0.05,0.95,0.9293057645118424,8,55.0,1,55.0,1,55.0,1,55.0,1
7940,max_effective,30,30,1,3,0.05,0.95,0.943147366720202,19,78.0,0,80.0,1,80.0,1,79.0,0
7941,max_effective,30,30,1,3,0.05,0.95,0.9229923692207228,10,75.0,0,78.0,1,78.0,1,78.0,1
7942,max_effective,30,30,1,3,0.05,0.95,0.9479489898329084,27,84.0,0,84.0,0,82.0,0,88.0,1
7943,max_effective,30,30,1,3,0.05,0.95,0.9175215432789012,22,85.0,0,86.0,1,85.0,0,86.0,1
7944,max_effective,30,30,1,3,0.05,0.95,0.8235391675080417,19,79.0,0,80.0,0,81.0,1,81.0,1
7945,max_effective,30,30,1,3,0.05,0.95,0.943430071871554,44,74.0,0,81.0,0,87.0,1,86.0,0
7946,max_effective,30,30,1,3,0.05,0.95,0.9210481260228996,28,78.0,0,78.0,0,83.0,1,82.0,0
7947,max_effective,30,30,1,3,0.05,0.95,0.932819205404031,16,66.0,0,69.0,1,69.0,1,68.0,0
7948,max_effective,30,30,1,3,0.05,0.95,0.9483195554916062,56,79.0,0,82.0,0,87.0,0,88.0,1
7949,max_effective,30,30,1,3,0.05,0.95,0.908121819212486,14,78.0,0,79.0,1,78.0,0,78.0,0
7950,max_effective,30,30,1,3,0.05,0.95,0.9385024273473204,32,75.0,1,75.0,1,75.0,1,75.0,1
7951,max_effective,30,30,1,3,0.05,0.95,0.8792156010319329,5,64.0,1,64.0,1,64.0,1,64.0,1
7952,max_effective,30,30,1,3,0.05,0.95,0.935347688967486,17,79.0,0,80.0,0,84.0,1,83.0,0
7953,max_effective,30,30,1,3,0.05,0.95,0.879366239765429,7,74.0,1,73.0,0,72.0,0,73.0,0
7954,max_effective,30,30,1,3,0.05,0.95,0.8465198178128209,13,82.0,0,83.0,1,82.0,0,81.0,0
7955,max_effective,30,30,1,3,0.05,0.95,0.9409475024023846,21,87.0,1,87.0,1,83.0,0,82.0,0
7956,max_effective,30,30,1,3,0.05,0.95,0.936862793698724,23,84.0,0,85.0,0,88.0,1,88.0,1
7957,max_effective,30,30,1,3,0.05,0.95,0.9060287764943026,10,79.0,0,79.0,0,83.0,1,79.0,0
7958,max_effective,30,30,1,3,0.05,0.95,0.9459799621796414,19,76.0,0,78.0,1,77.0,0,77.0,0
7959,max_effective,30,30,1,3,0.05,0.95,0.948584429714406,69,76.0,0,84.0,1,84.0,1,82.0,0
7960,max_effective,30,30,1,3,0.05,0.95,0.9121617426627732,18,75.0,0,76.0,0,83.0,1,80.0,0
7961,max_effective,30,30,1,3,0.05,0.95,0.9216512408397306,20,77.0,0,78.0,1,76.0,0,77.0,0
7962,max_effective,30,30,1,3,0.05,0.95,0.9472301963201896,10,74.0,0,75.0,1,69.0,0,74.0,0
7963,max_effective,30,30,1,3,0.05,0.95,0.9222972378036643,12,68.0,1,68.0,1,67.0,0,66.0,0
7964,max_effective,30,30,1,3,0.05,0.95,0.8740784444478469,22,72.0,0,73.0,0,76.0,0,77.0,1
7965,max_effective,30,30,1,3,0.05,0.95,0.932437503500504,25,77.0,0,80.0,0,87.0,1,86.0,0
7966,max_effective,30,30,1,3,0.05,0.95,0.8848696847554071,11,81.0,1,81.0,1,80.0,0,81.0,1
7967,max_effective,30,30,1,3,0.05,0.95,0.8775984284419142,14,67.0,0,69.0,1,69.0,1,69.0,1
7968,max_effective,30,30,1,3,0.05,0.95,0.8445131204577339,14,68.0,0,71.0,0,72.0,1,72.0,1
7969,max_effective,30,30,1,3,0.05,0.95,0.9154849286308486,11,72.0,0,74.0,1,74.0,1,74.0,1
7970,max_effective,30,30,1,3,0.05,0.95,0.9456764643173454,18,84.0,0,84.0,0,85.0,0,86.0,1
7971,max_effective,30,30,1,3,0.05,0.95,0.9214985915966484,23,79.0,0,84.0,0,87.0,1,87.0,1
7972,max_effective,30,30,1,3,0.05,0.95,0.9432137232124004,21,75.0,0,77.0,0,82.0,0,85.0,1
7973,max_effective,30,30,1,3,0.05,0.95,0.9370840029693028,17,70.0,0,71.0,0,78.0,1,77.0,0
7974,max_effective,30,30,1,3,0.05,0.95,0.9179769064796371,27,78.0,0,80.0,0,84.0,0,86.0,1
7975,max_effective,30,30,1,3,0.05,0.95,0.9151095224660296,7,55.0,1,55.0,1,55.0,1,55.0,1
7976,max_effective,30,30,1,3,0.05,0.95,0.9238458114339212,15,77.0,0,77.0,0,80.0,1,78.0,0
7977,max_effective,30,30,1,3,0.05,0.95,0.9443370322697164,19,77.0,0,80.0,1,79.0,0,78.0,0
7978,max_effective,30,30,1,3,0.05,0.95,0.944206214386003,14,80.0,0,81.0,0,83.0,1,80.0,0
7979,max_effective,30,30,1,3,0.05,0.95,0.9431903414632136,23,77.0,0,83.0,1,77.0,0,77.0,0
7980,max_effective,30,30,1,3,0.05,0.95,0.9402339267501988,10,78.0,1,77.0,0,75.0,0,77.0,0
7981,max_effective,30,30,1,3,0.05,0.95,0.936792230227712,23,77.0,0,79.0,0,80.0,0,83.0,1
7982,max_effective,30,30,1,3,0.05,0.95,0.9307255783435764,23,78.0,0,85.0,1,84.0,0,83.0,0
7983,max_effective,30,30,1,3,0.05,0.95,0.9273029376031034,30,75.0,0,74.0,0,73.0,0,77.0,1
7984,max_effective,30,30,1,3,0.05,0.95,0.9270843293732712,16,71.0,0,76.0,0,77.0,1,76.0,0
7985,max_effective,30,30,1,3,0.05,0.95,0.8722263513950302,11,73.0,1,72.0,0,69.0,0,68.0,0
7986,max_effective,30,30,1,3,0.05,0.95,0.901035922680554,7,65.0,1,65.0,1,65.0,1,65.0,1
7987,max_effective,30,30,1,3,0.05,0.95,0.9433329119731556,9,65.0,0,64.0,0,65.0,0,66.0,1
7988,max_effective,30,30,1,3,0.05,0.95,0.8934814717119268,11,82.0,0,83.0,1,82.0,0,80.0,0
7989,max_effective,30,30,1,3,0.05,0.95,0.9440872535691164,47,79.0,0,82.0,1,79.0,0,81.0,0
7990,max_effective,30,30,1,3,0.05,0.95,0.9498756192546276,23,82.0,0,85.0,0,89.0,1,88.0,0
7991,max_effective,30,30,1,3,0.05,0.95,0.9451269703102388,34,85.0,0,85.0,0,89.0,0,90.0,1
7992,max_effective,30,30,1,3,0.05,0.95,0.949819344372924,20,80.0,0,82.0,0,84.0,1,84.0,1
7993,max_effective,30,30,1,3,0.05,0.95,0.9093246657200516,26,68.0,0,72.0,0,76.0,0,82.0,1
7994,max_effective,30,30,1,3,0.05,0.95,0.9295230218650032,48,72.0,0,73.0,0,79.0,1,79.0,1
7995,max_effective,30,30,1,3,0.05,0.95,0.944738026166827,21,81.0,0,83.0,0,85.0,1,85.0,1
7996,max_effective,30,30,1,3,0.05,0.95,0.9218110953734092,35,72.0,0,75.0,0,85.0,1,83.0,0
7997,max_effective,30,30,1,3,0.05,0.95,0.8660038585026858,8,79.0,1,79.0,1,78.0,0,75.0,0
7998,max_effective,30,30,1,3,0.05,0.95,0.902552044375706,16,70.0,0,74.0,1,73.0,0,73.0,0
7999,max_effective,30,30,1,3,0.05,0.95,0.8801588711321625,16,70.0,0,72.0,0,72.0,0,74.0,1
8000,max_effective,30,30,1,3,0.05,0.95,0.9209793975842128,7,54.0,1,54.0,1,54.0,1,54.0,1
8001,max_effective,30,30,1,3,0.05,0.95,0.9306414324307264,18,78.0,0,79.0,0,78.0,0,81.0,1
8002,max_effective,30,30,1,3,0.05,0.95,0.9190809606958068,12,80.0,1,80.0,1,80.0,1,79.0,0
8003,max_effective,30,30,1,3,0.05,0.95,0.9077816557647932,12,76.0,0,77.0,1,76.0,0,76.0,0
8004,max_effective,30,30,1,3,0.05,0.95,0.8846113949518819,9,65.0,1,65.0,1,65.0,1,65.0,1
8005,max_effective,30,30,1,3,0.05,0.95,0.9330818333956284,33,83.0,0,84.0,0,87.0,0,89.0,1
8006,max_effective,30,30,1,3,0.05,0.95,0.9256963855840952,32,67.0,0,70.0,0,74.0,1,74.0,1
8007,max_effective,30,30,1,3,0.05,0.95,0.928637006752697,22,85.0,0,85.0,0,90.0,1,88.0,0
8008,max_effective,30,30,1,3,0.05,0.95,0.9420970340647978,10,74.0,0,73.0,0,76.0,1,74.0,0
8009,max_effective,30,30,1,3,0.05,0.95,0.9112938638777844,21,79.0,0,82.0,0,83.0,0,84.0,1
8010,max_effective,30,30,1,3,0.05,0.95,0.9485579206686237,41,76.0,0,81.0,0,87.0,1,87.0,1
8011,max_effective,30,30,1,3,0.05,0.95,0.8581870174114486,14,64.0,1,64.0,1,64.0,1,64.0,1
8012,max_effective,30,30,1,3,0.05,0.95,0.9044218205521072,29,79.0,0,81.0,0,87.0,1,86.0,0
8013,max_effective,30,30,1,3,0.05,0.95,0.9441598220404712,21,81.0,0,81.0,0,83.0,1,82.0,0
8014,max_effective,30,30,1,3,0.05,0.95,0.9400582828317298,32,77.0,0,78.0,0,87.0,1,87.0,1
8015,max_effective,30,30,1,3,0.05,0.95,0.9350593981381524,11,75.0,0,76.0,1,71.0,0,69.0,0
8016,max_effective,30,30,1,3,0.05,0.95,0.9272781032243328,5,63.0,1,63.0,1,63.0,1,63.0,1
8017,max_effective,30,30,1,3,0.05,0.95,0.9412106323197136,37,81.0,0,87.0,1,85.0,0,84.0,0
8018,max_effective,30,30,1,3,0.05,0.95,0.9453194694050504,38,81.0,0,83.0,0,88.0,0,90.0,1
8019,max_effective,30,30,1,3,0.05,0.95,0.932076373633238,11,68.0,1,67.0,0,64.0,0,66.0,0
8020,max_effective,30,30,1,3,0.05,0.95,0.9498800413193228,25,83.0,0,83.0,0,87.0,1,86.0,0
8021,max_effective,30,30,1,3,0.05,0.95,0.9429154218330588,26,68.0,0,74.0,0,83.0,1,80.0,0
8022,max_effective,30,30,1,3,0.05,0.95,0.923143902446178,21,79.0,0,83.0,1,78.0,0,78.0,0
8023,max_effective,30,30,1,3,0.05,0.95,0.9180834260833292,21,86.0,0,87.0,0,88.0,1,87.0,0
8024,max_effective,30,30,1,3,0.05,0.95,0.9422182956317492,93,86.0,0,87.0,1,86.0,0,85.0,0
8025,max_effective,30,30,1,3,0.05,0.95,0.9368699902013096,10,66.0,1,66.0,1,66.0,1,66.0,1
8026,max_effective,30,30,1,3,0.05,0.95,0.9089808376047916,13,75.0,0,76.0,0,82.0,0,83.0,1
8027,max_effective,30,30,1,3,0.05,0.95,0.9004430640490542,10,69.0,1,69.0,1,68.0,0,69.0,1
8028,max_effective,30,30,1,3,0.05,0.95,0.9468886801388288,6,61.0,1,61.0,1,61.0,1,61.0,1
8029,max_effective,30,30,1,3,0.05,0.95,0.9273321279190324,24,79.0,0,83.0,0,84.0,1,83.0,0
8030,max_effective,30,30,1,3,0.05,0.95,0.9454794400151616,31,79.0,0,85.0,0,87.0,1,86.0,0
8031,max_effective,30,30,1,3,0.05,0.95,0.936561711951456,19,71.0,0,71.0,0,76.0,1,76.0,1
8032,max_effective,30,30,1,3,0.05,0.95,0.9495228709907956,39,73.0,0,74.0,0,75.0,0,79.0,1
8033,max_effective,30,30,1,3,0.05,0.95,0.9459540055845744,22,81.0,0,82.0,0,86.0,0,87.0,1
8034,max_effective,30,30,1,3,0.05,0.95,0.9460057448522228,33,79.0,0,78.0,0,82.0,0,83.0,1
8035,max_effective,30,30,1,3,0.05,0.95,0.936259563270058,14,54.0,1,54.0,1,54.0,1,54.0,1
8036,max_effective,30,30,1,3,0.05,0.95,0.9468242488401776,56,76.0,0,79.0,0,88.0,1,88.0,1
8037,max_effective,30,30,1,3,0.05,0.95,0.9174337943295248,12,70.0,1,70.0,1,70.0,1,68.0,0
8038,max_effective,30,30,1,3,0.05,0.95,0.943147978695236,38,80.0,0,81.0,0,85.0,1,83.0,0
8039,max_effective,30,30,1,3,0.05,0.95,0.947897305526792,35,73.0,0,76.0,0,77.0,0,82.0,1
8040,max_effective,30,30,1,3,0.05,0.95,0.9450072539735788,9,63.0,1,63.0,1,63.0,1,63.0,1
8041,max_effective,30,30,1,3,0.05,0.95,0.9074745530999913,21,84.0,0,85.0,0,89.0,1,88.0,0
8042,max_effective,30,30,1,3,0.05,0.95,0.9047835665515682,32,79.0,0,83.0,0,87.0,0,88.0,1
8043,max_effective,30,30,1,3,0.05,0.95,0.9298812360100848,12,87.0,1,87.0,1,86.0,0,87.0,1
8044,max_effective,30,30,1,3,0.05,0.95,0.8691395939338983,19,80.0,0,80.0,0,81.0,1,80.0,0
8045,max_effective,30,30,1,3,0.05,0.95,0.9471005630853284,26,81.0,0,80.0,0,83.0,0,84.0,1
8046,max_effective,30,30,1,3,0.05,0.95,0.9319096972662448,37,86.0,0,86.0,0,90.0,1,89.0,0
8047,max_effective,30,30,1,3,0.05,0.95,0.9073548766278656,17,74.0,0,76.0,0,75.0,0,79.0,1
8048,max_effective,30,30,1,3,0.05,0.95,0.9287823954278522,51,77.0,0,79.0,0,80.0,0,83.0,1
8049,max_effective,30,30,1,3,0.05,0.95,0.9342107027995986,9,74.0,1,73.0,0,72.0,0,74.0,1
8050,max_effective,30,30,1,3,0.05,0.95,0.8639199650325979,8,71.0,0,71.0,0,72.0,1,70.0,0
8051,max_effective,30,30,1,3,0.05,0.95,0.9216196697586508,31,78.0,0,80.0,0,84.0,1,83.0,0
8052,max_effective,30,30,1,3,0.05,0.95,0.946332962750792,57,82.0,0,83.0,0,88.0,0,90.0,1
8053,max_effective,30,30,1,3,0.05,0.95,0.9446659951702407,19,69.0,0,71.0,0,75.0,0,76.0,1
8054,max_effective,30,30,1,3,0.05,0.95,0.9195480685737748,28,78.0,0,79.0,0,83.0,1,81.0,0
8055,max_effective,30,30,1,3,0.05,0.95,0.9351356787570336,34,83.0,0,83.0,0,84.0,1,84.0,1
8056,max_effective,30,30,1,3,0.05,0.95,0.9471048114528494,29,79.0,0,81.0,0,88.0,1,88.0,1
8057,max_effective,30,30,1,3,0.05,0.95,0.930047694135997,17,70.0,0,70.0,0,69.0,0,72.0,1
8058,max_effective,30,30,1,3,0.05,0.95,0.9120390806597506,14,72.0,0,73.0,0,74.0,0,75.0,1
8059,max_effective,30,30,1,3,0.05,0.95,0.937594825627037,43,72.0,0,73.0,0,76.0,0,79.0,1
8060,max_effective,30,30,1,3,0.05,0.95,0.8935435512675334,10,72.0,1,72.0,1,72.0,1,71.0,0
8061,max_effective,30,30,1,3,0.05,0.95,0.9497322948167054,40,75.0,0,79.0,0,82.0,0,85.0,1
8062,max_effective,30,30,1,3,0.05,0.95,0.9054795701849558,23,74.0,0,78.0,1,72.0,0,71.0,0
8063,max_effective,30,30,1,3,0.05,0.95,0.9405813530939297,23,83.0,0,83.0,0,84.0,1,82.0,0
8064,max_effective,30,30,1,3,0.05,0.95,0.9447050227014862,8,69.0,1,68.0,0,67.0,0,67.0,0
8065,max_effective,30,30,1,3,0.05,0.95,0.9416203996928848,30,86.0,0,88.0,0,88.0,0,90.0,1
8066,max_effective,30,30,1,3,0.05,0.95,0.9000100301414179,20,73.0,0,72.0,0,77.0,1,73.0,0
8067,max_effective,30,30,1,3,0.05,0.95,0.8931918659060156,21,66.0,1,66.0,1,66.0,1,66.0,1
8068,max_effective,30,30,1,3,0.05,0.95,0.9404999582896202,27,84.0,0,86.0,0,85.0,0,89.0,1
8069,max_effective,30,30,1,3,0.05,0.95,0.9247975919791204,12,80.0,1,80.0,1,77.0,0,75.0,0
8070,max_effective,30,30,1,3,0.05,0.95,0.8939808631855941,14,80.0,0,82.0,0,85.0,1,83.0,0
8071,max_effective,30,30,1,3,0.05,0.95,0.9189465984057452,6,57.0,1,57.0,1,56.0,0,57.0,1
8072,max_effective,30,30,1,3,0.05,0.95,0.9368287130956692,33,71.0,0,77.0,1,77.0,1,76.0,0
8073,max_effective,30,30,1,3,0.05,0.95,0.9029171441579994,21,74.0,0,75.0,0,78.0,1,76.0,0
8074,max_effective,30,30,1,3,0.05,0.95,0.8701172065953735,11,76.0,0,77.0,1,76.0,0,77.0,1
8075,max_effective,30,30,1,3,0.05,0.95,0.9131594059206892,18,72.0,0,72.0,0,76.0,1,74.0,0
8076,max_effective,30,30,1,3,0.05,0.95,0.8914438086889308,22,77.0,1,77.0,1,73.0,0,73.0,0
8077,max_effective,30,30,1,3,0.05,0.95,0.9468834596545258,13,74.0,0,75.0,0,72.0,0,76.0,1
8078,max_effective,30,30,1,3,0.05,0.95,0.9385666469775754,46,86.0,0,88.0,0,90.0,1,89.0,0
8079,max_effective,30,30,1,3,0.05,0.95,0.9481765118913156,19,77.0,0,80.0,0,82.0,1,79.0,0
8080,max_effective,30,30,1,3,0.05,0.95,0.938976180164668,15,74.0,0,76.0,0,74.0,0,80.0,1
8081,max_effective,30,30,1,3,0.05,0.95,0.8802729179929711,11,72.0,0,73.0,1,71.0,0,71.0,0
8082,max_effective,30,30,1,3,0.05,0.95,0.9499451576476348,22,76.0,0,79.0,0,83.0,1,83.0,1
8083,max_effective,30,30,1,3,0.05,0.95,0.9311269974504868,35,80.0,0,81.0,0,85.0,1,85.0,1
8084,max_effective,30,30,1,3,0.05,0.95,0.8872013451667771,10,71.0,0,70.0,0,72.0,1,72.0,1
8085,max_effective,30,30,1,3,0.05,0.95,0.9454893458376984,21,72.0,0,71.0,0,74.0,1,74.0,1
8086,max_effective,30,30,1,3,0.05,0.95,0.947673358508599,62,74.0,0,76.0,0,81.0,1,80.0,0
8087,max_effective,30,30,1,3,0.05,0.95,0.9484200631406284,41,85.0,0,85.0,0,89.0,1,88.0,0
8088,max_effective,30,30,1,3,0.05,0.95,0.905439561469718,16,70.0,0,72.0,0,80.0,1,80.0,1
8089,max_effective,30,30,1,3,0.05,0.95,0.9330641505065256,17,82.0,0,82.0,0,83.0,0,88.0,1
8090,max_effective,30,30,1,3,0.05,0.95,0.9454493066382886,18,75.0,0,77.0,0,78.0,1,76.0,0
8091,max_effective,30,30,1,3,0.05,0.95,0.918853461395046,8,74.0,1,74.0,1,71.0,0,70.0,0
8092,max_effective,30,30,1,3,0.05,0.95,0.9143491841620676,37,79.0,0,81.0,1,81.0,1,81.0,1
8093,max_effective,30,30,1,3,0.05,0.95,0.9098634773305464,16,78.0,0,80.0,1,80.0,1,78.0,0
8094,max_effective,30,30,1,3,0.05,0.95,0.94971570130742,55,88.0,0,88.0,0,89.0,1,89.0,1
8095,max_effective,30,30,1,3,0.05,0.95,0.9146562518042032,10,72.0,0,74.0,1,73.0,0,73.0,0
8096,max_effective,30,30,1,3,0.05,0.95,0.8660390083892949,25,72.0,0,73.0,0,78.0,0,80.0,1
8097,max_effective,30,30,1,3,0.05,0.95,0.9017373087887772,34,78.0,0,79.0,0,84.0,0,85.0,1
8098,max_effective,30,30,1,3,0.05,0.95,0.9284908779980702,16,86.0,0,86.0,0,90.0,1,87.0,0
8099,max_effective,30,30,1,3,0.05,0.95,0.8815516734893181,16,69.0,0,69.0,0,76.0,0,78.0,1
8100,max_effective,30,30,1,3,0.05,0.95,0.9468224505992208,27,74.0,0,75.0,0,76.0,0,84.0,1
8101,max_effective,30,30,1,3,0.05,0.95,0.8720977614733058,19,64.0,1,64.0,1,64.0,1,64.0,1
8102,max_effective,30,30,1,3,0.05,0.95,0.8515596171415806,12,66.0,0,68.0,0,70.0,1,70.0,1
8103,max_effective,30,30,1,3,0.05,0.95,0.9497174259554962,26,78.0,0,82.0,0,87.0,0,88.0,1
8104,max_effective,30,30,1,3,0.05,0.95,0.9369816362113964,63,73.0,0,76.0,0,84.0,0,86.0,1
8105,max_effective,30,30,1,3,0.05,0.95,0.9288407779602006,24,78.0,0,82.0,0,83.0,1,83.0,1
8106,max_effective,30,30,1,3,0.05,0.95,0.9421196393699628,29,77.0,0,80.0,0,79.0,0,83.0,1
8107,max_effective,30,30,1,3,0.05,0.95,0.9365361183816024,57,80.0,0,79.0,0,81.0,1,81.0,1
8108,max_effective,30,30,1,3,0.05,0.95,0.9399192757151664,16,68.0,0,69.0,0,73.0,1,73.0,1
8109,max_effective,30,30,1,3,0.05,0.95,0.9393060964770992,16,73.0,0,75.0,0,72.0,0,76.0,1
8110,max_effective,30,30,1,3,0.05,0.95,0.9199235320945878,26,78.0,0,77.0,0,74.0,0,79.0,1
8111,max_effective,30,30,1,3,0.05,0.95,0.9436005548364992,25,67.0,0,71.0,0,77.0,0,79.0,1
8112,max_effective,30,30,1,3,0.05,0.95,0.9319756710386456,23,81.0,0,82.0,0,80.0,0,83.0,1
8113,max_effective,30,30,1,3,0.05,0.95,0.9494801050176184,16,80.0,0,80.0,0,80.0,0,81.0,1
8114,max_effective,30,30,1,3,0.05,0.95,0.9203368728270636,9,71.0,1,70.0,0,68.0,0,71.0,1
8115,max_effective,30,30,1,3,0.05,0.95,0.9443470576899964,26,83.0,0,85.0,0,87.0,1,86.0,0
8116,max_effective,30,30,1,3,0.05,0.95,0.904618785991958,29,67.0,0,69.0,0,74.0,0,76.0,1
8117,max_effective,30,30,1,3,0.05,0.95,0.9081150656245268,16,61.0,1,61.0,1,61.0,1,61.0,1
8118,max_effective,30,30,1,3,0.05,0.95,0.9290439295980568,19,74.0,0,76.0,0,83.0,1,79.0,0
8119,max_effective,30,30,1,3,0.05,0.95,0.9266619092231622,24,78.0,0,79.0,0,82.0,0,84.0,1
8120,max_effective,30,30,1,3,0.05,0.95,0.9458282231337302,14,69.0,0,70.0,1,67.0,0,70.0,1
8121,max_effective,30,30,1,3,0.05,0.95,0.9342046217392028,14,74.0,0,75.0,0,79.0,1,75.0,0
8122,max_effective,30,30,1,3,0.05,0.95,0.94888933814552,34,78.0,0,84.0,0,86.0,1,83.0,0
8123,max_effective,30,30,1,3,0.05,0.95,0.9408200419282025,11,75.0,1,73.0,0,73.0,0,74.0,0
8124,max_effective,30,30,1,3,0.05,0.95,0.946468997228776,12,70.0,0,72.0,0,72.0,0,73.0,1
8125,max_effective,30,30,1,3,0.05,0.95,0.9431750737339064,34,76.0,0,78.0,0,88.0,0,89.0,1
8126,max_effective,30,30,1,3,0.05,0.95,0.913566401383411,10,76.0,1,76.0,1,74.0,0,75.0,0
8127,max_effective,30,30,1,3,0.05,0.95,0.8859780678333038,16,77.0,0,77.0,0,77.0,0,81.0,1
8128,max_effective,30,30,1,3,0.05,0.95,0.8842203718497896,12,81.0,0,81.0,0,85.0,1,82.0,0
8129,max_effective,30,30,1,3,0.05,0.95,0.938291836348979,17,78.0,1,77.0,0,75.0,0,78.0,1
8130,max_effective,30,30,1,3,0.05,0.95,0.9286629992102112,42,77.0,0,80.0,0,84.0,0,85.0,1
8131,max_effective,30,30,1,3,0.05,0.95,0.9208639261372092,10,75.0,1,75.0,1,73.0,0,72.0,0
8132,max_effective,30,30,1,3,0.05,0.95,0.9451119663012292,18,73.0,0,72.0,0,71.0,0,74.0,1
8133,max_effective,30,30,1,3,0.05,0.95,0.9384198199990192,19,71.0,0,73.0,0,81.0,1,79.0,0
8134,max_effective,30,30,1,3,0.05,0.95,0.9235080427595064,27,67.0,0,68.0,0,77.0,0,79.0,1
8135,max_effective,30,30,1,3,0.05,0.95,0.940722340547392,24,74.0,0,74.0,0,79.0,0,83.0,1
8136,max_effective,30,30,1,3,0.05,0.95,0.8937015732259771,18,74.0,0,77.0,0,82.0,1,81.0,0
8137,max_effective,30,30,1,3,0.05,0.95,0.8973368586122414,19,81.0,0,83.0,0,84.0,1,82.0,0
8138,max_effective,30,30,1,3,0.05,0.95,0.9471397896996968,49,84.0,0,85.0,0,78.0,0,88.0,1
8139,max_effective,30,30,1,3,0.05,0.95,0.9421161303405924,19,78.0,0,81.0,1,79.0,0,78.0,0
8140,max_effective,30,30,1,3,0.05,0.95,0.929626469689242,18,82.0,0,84.0,0,86.0,0,88.0,1
8141,max_effective,30,30,1,3,0.05,0.95,0.9294183993208548,21,80.0,0,83.0,1,81.0,0,81.0,0
8142,max_effective,30,30,1,3,0.05,0.95,0.9044252634525918,10,63.0,1,63.0,1,63.0,1,63.0,1
8143,max_effective,30,30,1,3,0.05,0.95,0.9173497242167435,38,76.0,0,79.0,0,81.0,0,83.0,1
8144,max_effective,30,30,1,3,0.05,0.95,0.9117772673476404,23,74.0,0,77.0,1,75.0,0,76.0,0
8145,max_effective,30,30,1,3,0.05,0.95,0.9360701296531544,51,77.0,0,82.0,0,84.0,0,87.0,1
8146,max_effective,30,30,1,3,0.05,0.95,0.9358175792982968,17,79.0,0,82.0,0,83.0,1,83.0,1
8147,max_effective,30,30,1,3,0.05,0.95,0.9434139279608348,14,80.0,0,82.0,1,82.0,1,81.0,0
8148,max_effective,30,30,1,3,0.05,0.95,0.9359422243344018,50,78.0,0,81.0,0,89.0,0,90.0,1
8149,max_effective,30,30,1,3,0.05,0.95,0.9270127018094126,22,79.0,0,83.0,0,84.0,0,85.0,1
8150,max_effective,30,30,1,3,0.05,0.95,0.9391482425746228,10,80.0,0,82.0,1,81.0,0,82.0,1
8151,max_effective,30,30,1,3,0.05,0.95,0.8293975214634143,6,72.0,1,72.0,1,72.0,1,72.0,1
8152,max_effective,30,30,1,3,0.05,0.95,0.8939220253571177,12,69.0,0,69.0,0,71.0,1,71.0,1
8153,max_effective,30,30,1,3,0.05,0.95,0.930256056782847,11,78.0,1,78.0,1,71.0,0,77.0,0
8154,max_effective,30,30,1,3,0.05,0.95,0.9334054629855764,16,72.0,0,73.0,0,73.0,0,78.0,1
8155,max_effective,30,30,1,3,0.05,0.95,0.944560019650282,61,67.0,0,74.0,0,81.0,1,79.0,0
8156,max_effective,30,30,1,3,0.05,0.95,0.942251898580934,22,81.0,0,82.0,0,84.0,1,84.0,1
8157,max_effective,30,30,1,3,0.05,0.95,0.9072228631003318,6,65.0,1,65.0,1,65.0,1,65.0,1
8158,max_effective,30,30,1,3,0.05,0.95,0.9132570925569996,26,77.0,0,78.0,1,77.0,0,75.0,0
8159,max_effective,30,30,1,3,0.05,0.95,0.8397336409407872,6,65.0,1,65.0,1,65.0,1,65.0,1
8160,max_effective,30,30,1,3,0.05,0.95,0.944618994558183,34,79.0,0,82.0,0,87.0,1,85.0,0
8161,max_effective,30,30,1,3,0.05,0.95,0.9025778190805456,36,79.0,0,84.0,0,87.0,1,85.0,0
8162,max_effective,30,30,1,3,0.05,0.95,0.9338057397116952,38,76.0,0,78.0,0,82.0,0,83.0,1
8163,max_effective,30,30,1,3,0.05,0.95,0.9440608003677532,74,84.0,0,85.0,0,88.0,0,89.0,1
8164,max_effective,30,30,1,3,0.05,0.95,0.9462818877237688,24,77.0,0,77.0,0,80.0,1,80.0,1
8165,max_effective,30,30,1,3,0.05,0.95,0.94874325412396,80,64.0,0,67.0,0,79.0,0,86.0,1
8166,max_effective,30,30,1,3,0.05,0.95,0.9120746260231392,14,80.0,0,82.0,0,81.0,0,85.0,1
8167,max_effective,30,30,1,3,0.05,0.95,0.934367741102388,6,69.0,1,69.0,1,69.0,1,69.0,1
8168,max_effective,30,30,1,3,0.05,0.95,0.8776303073028003,22,72.0,0,75.0,0,74.0,0,76.0,1
8169,max_effective,30,30,1,3,0.05,0.95,0.9326582806764916,25,72.0,0,74.0,0,74.0,0,77.0,1
8170,max_effective,30,30,1,3,0.05,0.95,0.9262793029516564,24,80.0,0,78.0,0,75.0,0,82.0,1
8171,max_effective,30,30,1,3,0.05,0.95,0.9149935994651732,30,71.0,0,73.0,0,77.0,0,78.0,1
8172,max_effective,30,30,1,3,0.05,0.95,0.9367888657529928,70,83.0,0,86.0,0,88.0,1,88.0,1
8173,max_effective,30,30,1,3,0.05,0.95,0.8872278450983245,23,81.0,0,80.0,0,79.0,0,83.0,1
8174,max_effective,30,30,1,3,0.05,0.95,0.9453006906285568,39,86.0,0,86.0,0,88.0,0,89.0,1
8175,max_effective,30,30,1,3,0.05,0.95,0.8847478385356868,14,75.0,0,75.0,0,81.0,1,80.0,0
8176,max_effective,30,30,1,3,0.05,0.95,0.9357742983367562,10,64.0,0,63.0,0,65.0,1,64.0,0
8177,max_effective,30,30,1,3,0.05,0.95,0.907231937973394,13,72.0,0,71.0,0,70.0,0,73.0,1
8178,max_effective,30,30,1,3,0.05,0.95,0.9050284907280922,32,74.0,0,76.0,0,80.0,0,81.0,1
8179,max_effective,30,30,1,3,0.05,0.95,0.8861352126446052,15,81.0,0,84.0,1,84.0,1,82.0,0
8180,max_effective,30,30,1,3,0.05,0.95,0.8802796968012484,20,66.0,0,67.0,1,67.0,1,67.0,1
8181,max_effective,30,30,1,3,0.05,0.95,0.9423629909560192,39,83.0,0,83.0,0,84.0,0,87.0,1
8182,max_effective,30,30,1,3,0.05,0.95,0.9430824901711752,27,71.0,0,74.0,0,78.0,1,77.0,0
8183,max_effective,30,30,1,3,0.05,0.95,0.932522772171688,23,71.0,0,75.0,1,74.0,0,75.0,1
8184,max_effective,30,30,1,3,0.05,0.95,0.9281483608263752,35,84.0,0,84.0,0,87.0,0,88.0,1
8185,max_effective,30,30,1,3,0.05,0.95,0.9246773149539692,21,79.0,0,80.0,0,86.0,1,85.0,0
8186,max_effective,30,30,1,3,0.05,0.95,0.8963643217238418,13,62.0,1,62.0,1,62.0,1,62.0,1
8187,max_effective,30,30,1,3,0.05,0.95,0.9448920000552454,33,79.0,0,79.0,0,84.0,0,86.0,1
8188,max_effective,30,30,1,3,0.05,0.95,0.942298831999912,48,74.0,0,75.0,0,79.0,0,83.0,1
8189,max_effective,30,30,1,3,0.05,0.95,0.9094332773960516,10,71.0,1,70.0,0,65.0,0,71.0,1
8190,max_effective,30,30,1,3,0.05,0.95,0.9434148914440144,8,66.0,1,66.0,1,65.0,0,66.0,1
8191,max_effective,30,30,1,3,0.05,0.95,0.9157605013193246,9,68.0,1,68.0,1,68.0,1,68.0,1
8192,max_effective,30,30,1,3,0.05,0.95,0.9311734039246944,17,82.0,0,85.0,0,86.0,1,86.0,1
8193,max_effective,30,30,1,3,0.05,0.95,0.914474234855194,35,74.0,0,85.0,1,81.0,0,76.0,0
8194,max_effective,30,30,1,3,0.05,0.95,0.9290831808520128,67,74.0,0,75.0,0,82.0,0,85.0,1
8195,max_effective,30,30,1,3,0.05,0.95,0.9441493298686268,8,66.0,1,66.0,1,66.0,1,64.0,0
8196,max_effective,30,30,1,3,0.05,0.95,0.9224471492457668,18,80.0,0,81.0,0,85.0,1,84.0,0
8197,max_effective,30,30,1,3,0.05,0.95,0.9179397936029448,37,69.0,0,71.0,0,80.0,1,80.0,1
8198,max_effective,30,30,1,3,0.05,0.95,0.94167163924991,16,74.0,0,82.0,0,83.0,1,81.0,0
8199,max_effective,30,30,1,3,0.05,0.95,0.9417332175552114,21,87.0,0,89.0,1,87.0,0,87.0,0
8200,max_effective,30,30,1,3,0.05,0.95,0.9373675325199908,14,81.0,0,81.0,0,84.0,1,82.0,0
8201,max_effective,30,30,1,3,0.05,0.95,0.909304450471764,14,80.0,0,80.0,0,81.0,0,82.0,1
8202,max_effective,30,30,1,3,0.05,0.95,0.9221547745984366,6,60.0,1,60.0,1,60.0,1,60.0,1
8203,max_effective,30,30,1,3,0.05,0.95,0.9238402499013872,23,75.0,0,74.0,0,73.0,0,77.0,1
8204,max_effective,30,30,1,3,0.05,0.95,0.9463987780906846,10,56.0,1,56.0,1,56.0,1,56.0,1
8205,max_effective,30,30,1,3,0.05,0.95,0.933442188317287,31,77.0,0,79.0,0,83.0,0,88.0,1
8206,max_effective,30,30,1,3,0.05,0.95,0.8844879031095574,29,78.0,0,79.0,0,81.0,0,87.0,1
8207,max_effective,30,30,1,3,0.05,0.95,0.91210728821469,15,85.0,0,85.0,0,87.0,0,88.0,1
8208,max_effective,30,30,1,3,0.05,0.95,0.9463519988069896,44,85.0,0,85.0,0,88.0,1,87.0,0
8209,max_effective,30,30,1,3,0.05,0.95,0.936018567084173,12,70.0,0,76.0,1,76.0,1,76.0,1
8210,max_effective,30,30,1,3,0.05,0.95,0.9453951788387293,98,78.0,0,78.0,0,83.0,1,82.0,0
8211,max_effective,30,30,1,3,0.05,0.95,0.9429992329830056,24,77.0,0,77.0,0,78.0,0,83.0,1
8212,max_effective,30,30,1,3,0.05,0.95,0.9280768640476716,34,76.0,0,78.0,0,85.0,1,85.0,1
8213,max_effective,30,30,1,3,0.05,0.95,0.9457356521040216,16,84.0,0,85.0,1,79.0,0,74.0,0
8214,max_effective,30,30,1,3,0.05,0.95,0.8520791065324822,10,74.0,1,73.0,0,73.0,0,72.0,0
8215,max_effective,30,30,1,3,0.05,0.95,0.9421902377165684,45,79.0,0,80.0,0,84.0,0,89.0,1
8216,max_effective,30,30,1,3,0.05,0.95,0.9398747790590556,15,71.0,0,72.0,0,75.0,1,75.0,1
8217,max_effective,30,30,1,3,0.05,0.95,0.8847298325480019,14,73.0,0,73.0,0,78.0,1,77.0,0
8218,max_effective,30,30,1,3,0.05,0.95,0.9281473983296932,42,75.0,0,77.0,0,81.0,0,84.0,1
8219,max_effective,30,30,1,3,0.05,0.95,0.8529859686952482,12,74.0,0,74.0,0,76.0,1,75.0,0
8220,max_effective,30,30,1,3,0.05,0.95,0.9250351385993728,9,71.0,0,72.0,1,70.0,0,72.0,1
8221,max_effective,30,30,1,3,0.05,0.95,0.8931954357909049,8,53.0,1,53.0,1,53.0,1,53.0,1
8222,max_effective,30,30,1,3,0.05,0.95,0.9281349435275476,15,67.0,0,69.0,1,69.0,1,69.0,1
8223,max_effective,30,30,1,3,0.05,0.95,0.8830228530415652,18,76.0,0,77.0,0,76.0,0,79.0,1
8224,max_effective,30,30,1,3,0.05,0.95,0.9439715507929878,20,75.0,0,77.0,0,78.0,1,77.0,0
8225,max_effective,30,30,1,3,0.05,0.95,0.944011853131692,9,82.0,0,83.0,0,82.0,0,86.0,1
8226,max_effective,30,30,1,3,0.05,0.95,0.9256088354168818,37,73.0,0,76.0,0,81.0,1,78.0,0
8227,max_effective,30,30,1,3,0.05,0.95,0.9496136383447294,18,87.0,1,87.0,1,84.0,0,84.0,0
8228,max_effective,30,30,1,3,0.05,0.95,0.9492472729524648,12,66.0,0,68.0,1,67.0,0,67.0,0
8229,max_effective,30,30,1,3,0.05,0.95,0.9435009237276092,13,80.0,0,80.0,0,82.0,1,79.0,0
8230,max_effective,30,30,1,3,0.05,0.95,0.8878656932901926,7,60.0,1,60.0,1,60.0,1,60.0,1
8231,max_effective,30,30,1,3,0.05,0.95,0.9425041545595092,49,84.0,0,83.0,0,86.0,0,87.0,1
8232,max_effective,30,30,1,3,0.05,0.95,0.9369859744235768,13,77.0,0,77.0,0,79.0,1,78.0,0
8233,max_effective,30,30,1,3,0.05,0.95,0.9430427253373572,8,67.0,1,67.0,1,67.0,1,67.0,1
8234,max_effective,30,30,1,3,0.05,0.95,0.9067623149906364,18,63.0,1,63.0,1,63.0,1,63.0,1
8235,max_effective,30,30,1,3,0.05,0.95,0.8756950448605642,8,56.0,1,56.0,1,56.0,1,56.0,1
8236,max_effective,30,30,1,3,0.05,0.95,0.9498095423423968,23,83.0,0,86.0,1,86.0,1,85.0,0
8237,max_effective,30,30,1,3,0.05,0.95,0.9286893669359796,23,83.0,1,83.0,1,78.0,0,80.0,0
8238,max_effective,30,30,1,3,0.05,0.95,0.9080088233882974,13,76.0,0,77.0,0,80.0,1,78.0,0
8239,max_effective,30,30,1,3,0.05,0.95,0.927896786523596,11,78.0,0,78.0,0,74.0,0,79.0,1
8240,max_effective,30,30,1,3,0.05,0.95,0.8985659763639726,31,76.0,0,79.0,0,88.0,1,87.0,0
8241,max_effective,30,30,1,3,0.05,0.95,0.881326760914364,8,68.0,1,68.0,1,66.0,0,66.0,0
8242,max_effective,30,30,1,3,0.05,0.95,0.9465765610708176,29,75.0,0,76.0,0,80.0,0,81.0,1
8243,max_effective,30,30,1,3,0.05,0.95,0.9302770265770324,67,73.0,0,82.0,0,80.0,0,85.0,1
8244,max_effective,30,30,1,3,0.05,0.95,0.9102507137130876,35,84.0,0,86.0,0,86.0,0,88.0,1
8245,max_effective,30,30,1,3,0.05,0.95,0.9126408852814004,16,64.0,0,67.0,0,71.0,1,71.0,1
8246,max_effective,30,30,1,3,0.05,0.95,0.8794730885121159,11,67.0,0,69.0,1,69.0,1,69.0,1
8247,max_effective,30,30,1,3,0.05,0.95,0.8318452828130826,7,63.0,1,63.0,1,63.0,1,63.0,1
8248,max_effective,30,30,1,3,0.05,0.95,0.937917209140205,17,77.0,0,79.0,0,82.0,0,83.0,1
8249,max_effective,30,30,1,3,0.05,0.95,0.927716449935062,11,73.0,0,75.0,0,73.0,0,77.0,1
8250,max_effective,30,30,1,3,0.05,0.95,0.9303756901788932,64,75.0,0,76.0,0,83.0,1,83.0,1
8251,max_effective,30,30,1,3,0.05,0.95,0.9169397613228716,72,72.0,0,74.0,0,82.0,1,81.0,0
8252,max_effective,30,30,1,3,0.05,0.95,0.8723669120936193,10,75.0,0,79.0,0,81.0,1,77.0,0
8253,max_effective,30,30,1,3,0.05,0.95,0.941324191508255,49,83.0,0,85.0,0,89.0,0,90.0,1
8254,max_effective,30,30,1,3,0.05,0.95,0.9275293083122352,11,78.0,0,77.0,0,79.0,1,77.0,0
8255,max_effective,30,30,1,3,0.05,0.95,0.9499568706535156,11,70.0,0,73.0,1,68.0,0,73.0,1
8256,max_effective,30,30,1,3,0.05,0.95,0.8205422109608007,19,68.0,0,69.0,0,70.0,1,68.0,0
8257,max_effective,30,30,1,3,0.05,0.95,0.9013733909840422,26,75.0,0,77.0,0,81.0,1,81.0,1
8258,max_effective,30,30,1,3,0.05,0.95,0.918224374054016,21,83.0,0,84.0,0,79.0,0,85.0,1
8259,max_effective,30,30,1,3,0.05,0.95,0.8314239892653562,6,64.0,1,64.0,1,64.0,1,64.0,1
8260,max_effective,30,30,1,3,0.05,0.95,0.9464630516348638,7,69.0,1,69.0,1,68.0,0,69.0,1
8261,max_effective,30,30,1,3,0.05,0.95,0.9183464671012878,20,77.0,0,77.0,0,81.0,1,81.0,1
8262,max_effective,30,30,1,3,0.05,0.95,0.9400413196537308,6,51.0,1,51.0,1,51.0,1,51.0,1
8263,max_effective,30,30,1,3,0.05,0.95,0.907608979274258,23,84.0,0,85.0,0,82.0,0,86.0,1
8264,max_effective,30,30,1,3,0.05,0.95,0.9480043549138198,32,81.0,0,82.0,0,86.0,0,89.0,1
8265,max_effective,30,30,1,3,0.05,0.95,0.9167859722327564,21,77.0,0,80.0,0,81.0,0,87.0,1
8266,max_effective,30,30,1,3,0.05,0.95,0.9183804788712192,30,76.0,0,78.0,0,86.0,1,86.0,1
8267,max_effective,30,30,1,3,0.05,0.95,0.9238326517301144,22,78.0,0,79.0,0,84.0,1,83.0,0
8268,max_effective,30,30,1,3,0.05,0.95,0.8827254218406467,25,83.0,0,83.0,0,85.0,1,85.0,1
8269,max_effective,30,30,1,3,0.05,0.95,0.947582375990116,40,75.0,0,78.0,0,83.0,0,87.0,1
8270,max_effective,30,30,1,3,0.05,0.95,0.942852932495527,19,79.0,0,81.0,0,87.0,1,83.0,0
8271,max_effective,30,30,1,3,0.05,0.95,0.8689143284587882,15,75.0,0,77.0,0,81.0,1,81.0,1
8272,max_effective,30,30,1,3,0.05,0.95,0.8507426762423352,11,74.0,0,74.0,0,79.0,1,78.0,0
8273,max_effective,30,30,1,3,0.05,0.95,0.9061597023393784,30,74.0,0,78.0,0,80.0,0,83.0,1
8274,max_effective,30,30,1,3,0.05,0.95,0.941396974329125,17,82.0,0,86.0,1,85.0,0,86.0,1
8275,max_effective,30,30,1,3,0.05,0.95,0.9367512402941168,35,89.0,1,89.0,1,89.0,1,89.0,1
8276,max_effective,30,30,1,3,0.05,0.95,0.9428317838582064,22,81.0,0,82.0,0,86.0,0,88.0,1
8277,max_effective,30,30,1,3,0.05,0.95,0.9284223803680616,18,78.0,0,83.0,0,87.0,1,82.0,0
8278,max_effective,30,30,1,3,0.05,0.95,0.9404021805018984,28,74.0,0,76.0,0,85.0,1,81.0,0
8279,max_effective,30,30,1,3,0.05,0.95,0.9431885498683024,18,82.0,0,82.0,0,89.0,1,89.0,1
8280,max_effective,30,30,1,3,0.05,0.95,0.9428264967965844,17,79.0,0,82.0,0,87.0,1,85.0,0
8281,max_effective,30,30,1,3,0.05,0.95,0.9347954837154332,20,79.0,0,81.0,1,77.0,0,77.0,0
8282,max_effective,30,30,1,3,0.05,0.95,0.9266828237054116,26,74.0,0,78.0,0,83.0,1,80.0,0
8283,max_effective,30,30,1,3,0.05,0.95,0.8978410560373692,25,78.0,0,81.0,0,84.0,1,83.0,0
8284,max_effective,30,30,1,3,0.05,0.95,0.9340272838648376,39,65.0,0,64.0,0,67.0,0,79.0,1
8285,max_effective,30,30,1,3,0.05,0.95,0.9002139863273937,20,74.0,0,75.0,0,76.0,0,80.0,1
8286,max_effective,30,30,1,3,0.05,0.95,0.9359813814566292,14,80.0,0,83.0,1,78.0,0,81.0,0
8287,max_effective,30,30,1,3,0.05,0.95,0.9348497467884836,27,84.0,0,85.0,0,89.0,1,88.0,0
8288,max_effective,30,30,1,3,0.05,0.95,0.9084190957040214,24,78.0,0,80.0,0,81.0,1,79.0,0
8289,max_effective,30,30,1,3,0.05,0.95,0.9328028916230424,23,79.0,0,81.0,0,85.0,1,83.0,0
8290,max_effective,30,30,1,3,0.05,0.95,0.9378907854134554,32,82.0,0,83.0,1,82.0,0,81.0,0
8291,max_effective,30,30,1,3,0.05,0.95,0.9085907043676252,26,66.0,0,74.0,0,78.0,0,79.0,1
8292,max_effective,30,30,1,3,0.05,0.95,0.917784247527955,58,80.0,0,83.0,1,82.0,0,82.0,0
8293,max_effective,30,30,1,3,0.05,0.95,0.9295494112350032,11,83.0,0,82.0,0,84.0,0,86.0,1
8294,max_effective,30,30,1,3,0.05,0.95,0.9430857517489774,16,84.0,1,84.0,1,82.0,0,84.0,1
8295,max_effective,30,30,1,3,0.05,0.95,0.9274905945732892,32,78.0,0,82.0,0,84.0,1,84.0,1
8296,max_effective,30,30,1,3,0.05,0.95,0.9248814303961976,28,83.0,0,83.0,0,88.0,1,87.0,0
8297,max_effective,30,30,1,3,0.05,0.95,0.9375564418801012,12,83.0,0,83.0,0,84.0,0,85.0,1
8298,max_effective,30,30,1,3,0.05,0.95,0.9058923921173684,23,73.0,0,74.0,0,75.0,1,74.0,0
8299,max_effective,30,30,1,3,0.05,0.95,0.9417038325811582,24,78.0,0,80.0,0,82.0,1,80.0,0
8300,max_effective,30,30,1,3,0.05,0.95,0.91438397108749,10,70.0,0,72.0,1,72.0,1,72.0,1
8301,max_effective,30,30,1,3,0.05,0.95,0.9499398579395456,31,79.0,0,79.0,0,83.0,0,87.0,1
8302,max_effective,30,30,1,3,0.05,0.95,0.949179802943974,11,64.0,1,64.0,1,63.0,0,64.0,1
8303,max_effective,30,30,1,3,0.05,0.95,0.9494011437446244,13,81.0,0,83.0,1,80.0,0,78.0,0
8304,max_effective,30,30,1,3,0.05,0.95,0.9033030266094224,21,69.0,0,72.0,0,73.0,0,79.0,1
8305,max_effective,30,30,1,3,0.05,0.95,0.8845380127356083,15,66.0,0,69.0,1,69.0,1,69.0,1
8306,max_effective,30,30,1,3,0.05,0.95,0.8985631966941687,11,60.0,1,60.0,1,60.0,1,60.0,1
8307,max_effective,30,30,1,3,0.05,0.95,0.7339648360940478,5,48.0,1,48.0,1,48.0,1,48.0,1
8308,max_effective,30,30,1,3,0.05,0.95,0.9019171724054916,18,77.0,0,78.0,0,81.0,0,83.0,1
8309,max_effective,30,30,1,3,0.05,0.95,0.8990425043436977,19,76.0,0,78.0,0,82.0,1,82.0,1
8310,max_effective,30,30,1,3,0.05,0.95,0.910760621346395,10,73.0,0,74.0,0,77.0,1,74.0,0
8311,max_effective,30,30,1,3,0.05,0.95,0.9264921077828776,7,65.0,1,65.0,1,65.0,1,65.0,1
8312,max_effective,30,30,1,3,0.05,0.95,0.9495093042135346,58,84.0,0,84.0,0,85.0,1,84.0,0
8313,max_effective,30,30,1,3,0.05,0.95,0.913147640714576,9,66.0,0,67.0,1,67.0,1,66.0,0
8314,max_effective,30,30,1,3,0.05,0.95,0.9063589709568944,15,79.0,0,81.0,0,82.0,0,84.0,1
8315,max_effective,30,30,1,3,0.05,0.95,0.9453045840139994,20,70.0,0,80.0,1,80.0,1,79.0,0
8316,max_effective,30,30,1,3,0.05,0.95,0.8927380942664791,10,64.0,1,64.0,1,64.0,1,64.0,1
8317,max_effective,30,30,1,3,0.05,0.95,0.9185968318546206,9,61.0,1,61.0,1,61.0,1,60.0,0
8318,max_effective,30,30,1,3,0.05,0.95,0.9285332817272114,18,71.0,0,75.0,0,77.0,0,78.0,1
8319,max_effective,30,30,1,3,0.05,0.95,0.9428043354732176,25,85.0,0,87.0,1,83.0,0,81.0,0
8320,max_effective,30,30,1,3,0.05,0.95,0.9460189535783852,25,82.0,0,83.0,0,87.0,1,86.0,0
8321,max_effective,30,30,1,3,0.05,0.95,0.942081203607019,10,67.0,0,68.0,0,69.0,1,69.0,1
8322,max_effective,30,30,1,3,0.05,0.95,0.9228322961265512,26,77.0,0,81.0,0,85.0,0,89.0,1
8323,max_effective,30,30,1,3,0.05,0.95,0.9090769162230647,15,71.0,0,71.0,0,77.0,1,77.0,1
8324,max_effective,30,30,1,3,0.05,0.95,0.9486650384759204,18,70.0,0,74.0,1,69.0,0,73.0,0
8325,max_effective,30,30,1,3,0.05,0.95,0.9084018806035236,10,60.0,1,60.0,1,60.0,1,60.0,1
8326,max_effective,30,30,1,3,0.05,0.95,0.9428000992659678,26,83.0,0,84.0,0,86.0,0,87.0,1
8327,max_effective,30,30,1,3,0.05,0.95,0.9462740790668288,66,79.0,0,81.0,0,87.0,1,87.0,1
8328,max_effective,30,30,1,3,0.05,0.95,0.9363187341559884,8,62.0,1,62.0,1,62.0,1,62.0,1
8329,max_effective,30,30,1,3,0.05,0.95,0.9358789371024387,15,77.0,0,83.0,0,85.0,1,84.0,0
8330,max_effective,30,30,1,3,0.05,0.95,0.8831810775023927,12,70.0,0,72.0,1,71.0,0,72.0,1
8331,max_effective,30,30,1,3,0.05,0.95,0.9228724546718148,9,74.0,0,76.0,1,73.0,0,74.0,0
8332,max_effective,30,30,1,3,0.05,0.95,0.8998463400141926,21,64.0,0,72.0,0,74.0,1,74.0,1
8333,max_effective,30,30,1,3,0.05,0.95,0.8459342806579964,9,75.0,0,76.0,1,75.0,0,75.0,0
8334,max_effective,30,30,1,3,0.05,0.95,0.937868792869087,23,80.0,0,82.0,0,82.0,0,84.0,1
8335,max_effective,30,30,1,3,0.05,0.95,0.9294172133124946,23,82.0,0,82.0,0,82.0,0,83.0,1
8336,max_effective,30,30,1,3,0.05,0.95,0.9427913743706628,16,80.0,0,82.0,0,86.0,1,86.0,1
8337,max_effective,30,30,1,3,0.05,0.95,0.9412235080695568,22,78.0,0,80.0,0,83.0,0,84.0,1
8338,max_effective,30,30,1,3,0.05,0.95,0.9261367727648618,26,77.0,0,80.0,0,85.0,1,83.0,0
8339,max_effective,30,30,1,3,0.05,0.95,0.944849867109494,23,71.0,0,72.0,0,81.0,1,81.0,1
8340,max_effective,30,30,1,3,0.05,0.95,0.8949468380254352,13,70.0,0,71.0,0,72.0,0,75.0,1
8341,max_effective,30,30,1,3,0.05,0.95,0.9395244206238702,18,76.0,0,79.0,0,86.0,1,79.0,0
8342,max_effective,30,30,1,3,0.05,0.95,0.943686894879576,20,82.0,0,83.0,0,86.0,1,83.0,0
8343,max_effective,30,30,1,3,0.05,0.95,0.9094912522115,20,82.0,0,84.0,0,87.0,1,85.0,0
8344,max_effective,30,30,1,3,0.05,0.95,0.9173568640005556,17,85.0,1,84.0,0,84.0,0,85.0,1
8345,max_effective,30,30,1,3,0.05,0.95,0.9315112900985414,20,79.0,0,82.0,0,84.0,0,86.0,1
8346,max_effective,30,30,1,3,0.05,0.95,0.9105161354776188,20,80.0,0,85.0,0,87.0,1,83.0,0
8347,max_effective,30,30,1,3,0.05,0.95,0.8943967363983535,23,74.0,0,76.0,0,80.0,0,82.0,1
8348,max_effective,30,30,1,3,0.05,0.95,0.8667987704460643,19,82.0,0,83.0,0,85.0,1,83.0,0
8349,max_effective,30,30,1,3,0.05,0.95,0.9492215650268524,19,65.0,1,65.0,1,65.0,1,65.0,1
8350,max_effective,30,30,1,3,0.05,0.95,0.9288384695612684,14,80.0,0,80.0,0,85.0,1,83.0,0
8351,max_effective,30,30,1,3,0.05,0.95,0.9493131221736998,24,77.0,0,79.0,0,80.0,0,83.0,1
8352,max_effective,30,30,1,3,0.05,0.95,0.949688776976888,125,81.0,0,84.0,1,82.0,0,83.0,0
8353,max_effective,30,30,1,3,0.05,0.95,0.9250953478882356,13,73.0,0,76.0,1,76.0,1,76.0,1
8354,max_effective,30,30,1,3,0.05,0.95,0.9313016229261736,40,71.0,0,73.0,0,80.0,0,81.0,1
8355,max_effective,30,30,1,3,0.05,0.95,0.9196509024525314,15,71.0,0,75.0,0,77.0,0,78.0,1
8356,max_effective,30,30,1,3,0.05,0.95,0.9334798109838904,11,81.0,0,82.0,1,81.0,0,78.0,0
8357,max_effective,30,30,1,3,0.05,0.95,0.9446177228035384,14,74.0,1,74.0,1,74.0,1,71.0,0
8358,max_effective,30,30,1,3,0.05,0.95,0.9278194600569394,11,80.0,0,83.0,1,80.0,0,83.0,1
8359,max_effective,30,30,1,3,0.05,0.95,0.9446219742952552,6,57.0,1,57.0,1,57.0,1,57.0,1
8360,max_effective,30,30,1,3,0.05,0.95,0.924351676087556,11,59.0,1,59.0,1,59.0,1,59.0,1
8361,max_effective,30,30,1,3,0.05,0.95,0.9372684395523816,29,63.0,0,69.0,0,75.0,1,73.0,0
8362,max_effective,30,30,1,3,0.05,0.95,0.9148753685460036,19,69.0,0,72.0,0,78.0,0,84.0,1
8363,max_effective,30,30,1,3,0.05,0.95,0.9400942723421324,12,71.0,0,74.0,1,74.0,1,73.0,0
8364,max_effective,30,30,1,3,0.05,0.95,0.9233897947835928,17,80.0,0,82.0,0,78.0,0,84.0,1
8365,max_effective,30,30,1,3,0.05,0.95,0.9240402154676194,26,83.0,0,84.0,1,83.0,0,84.0,1
8366,max_effective,30,30,1,3,0.05,0.95,0.8470122902236356,7,64.0,1,64.0,1,63.0,0,63.0,0
8367,max_effective,30,30,1,3,0.05,0.95,0.9442918906030056,17,83.0,0,84.0,1,83.0,0,81.0,0
8368,max_effective,30,30,1,3,0.05,0.95,0.9464586480491596,18,82.0,0,83.0,0,86.0,0,87.0,1
8369,max_effective,30,30,1,3,0.05,0.95,0.9114844909494912,5,62.0,1,62.0,1,62.0,1,61.0,0
8370,max_effective,30,30,1,3,0.05,0.95,0.9434281089902492,20,73.0,0,74.0,0,76.0,0,77.0,1
8371,max_effective,30,30,1,3,0.05,0.95,0.9264656977805216,22,77.0,0,79.0,0,84.0,1,82.0,0
8372,max_effective,30,30,1,3,0.05,0.95,0.9079765542973478,18,68.0,0,71.0,0,73.0,1,73.0,1
8373,max_effective,30,30,1,3,0.05,0.95,0.941806244002972,20,86.0,0,86.0,0,88.0,1,87.0,0
8374,max_effective,30,30,1,3,0.05,0.95,0.9286336555096164,15,80.0,0,81.0,0,86.0,0,87.0,1
8375,max_effective,30,30,1,3,0.05,0.95,0.9108696462353414,19,80.0,0,81.0,1,80.0,0,80.0,0
8376,max_effective,30,30,1,3,0.05,0.95,0.8857015263732959,17,74.0,0,81.0,0,82.0,0,84.0,1
8377,max_effective,30,30,1,3,0.05,0.95,0.8506433509651001,8,70.0,0,71.0,1,71.0,1,69.0,0
8378,max_effective,30,30,1,3,0.05,0.95,0.9205979617294272,9,73.0,1,73.0,1,73.0,1,73.0,1
8379,max_effective,30,30,1,3,0.05,0.95,0.9482436394250452,24,75.0,0,75.0,0,79.0,1,79.0,1
8380,max_effective,30,30,1,3,0.05,0.95,0.9251068356474212,25,77.0,0,78.0,0,84.0,1,83.0,0
8381,max_effective,30,30,1,3,0.05,0.95,0.9151851897401968,21,81.0,0,81.0,0,85.0,1,82.0,0
8382,max_effective,30,30,1,3,0.05,0.95,0.9492303854347506,37,74.0,0,75.0,0,84.0,1,82.0,0
8383,max_effective,30,30,1,3,0.05,0.95,0.921505582839646,27,85.0,0,85.0,0,88.0,1,87.0,0
8384,max_effective,30,30,1,3,0.05,0.95,0.9440036347338262,44,75.0,0,76.0,0,81.0,1,81.0,1
8385,max_effective,30,30,1,3,0.05,0.95,0.8961650717159972,17,74.0,0,75.0,1,73.0,0,74.0,0
8386,max_effective,30,30,1,3,0.05,0.95,0.9202890848671578,26,71.0,0,72.0,0,71.0,0,79.0,1
8387,max_effective,30,30,1,3,0.05,0.95,0.8767219485723221,19,75.0,0,75.0,0,80.0,1,79.0,0
8388,max_effective,30,30,1,3,0.05,0.95,0.9256357876892362,11,82.0,0,83.0,0,83.0,0,85.0,1
8389,max_effective,30,30,1,3,0.05,0.95,0.8534545841587253,23,74.0,0,76.0,0,75.0,0,79.0,1
8390,max_effective,30,30,1,3,0.05,0.95,0.9135117520329477,5,56.0,1,56.0,1,56.0,1,56.0,1
8391,max_effective,30,30,1,3,0.05,0.95,0.9418965319352348,31,87.0,0,88.0,0,88.0,0,89.0,1
8392,max_effective,30,30,1,3,0.05,0.95,0.9318504715968629,11,76.0,0,78.0,1,77.0,0,75.0,0
8393,max_effective,30,30,1,3,0.05,0.95,0.940031710845504,16,77.0,0,80.0,0,82.0,0,83.0,1
8394,max_effective,30,30,1,3,0.05,0.95,0.9026758421465418,38,82.0,0,83.0,0,85.0,1,83.0,0
8395,max_effective,30,30,1,3,0.05,0.95,0.9381459116861276,14,81.0,0,80.0,0,81.0,0,82.0,1
8396,max_effective,30,30,1,3,0.05,0.95,0.921702758451984,9,80.0,1,79.0,0,79.0,0,77.0,0
8397,max_effective,30,30,1,3,0.05,0.95,0.9249264195635112,30,70.0,0,75.0,0,81.0,0,82.0,1
8398,max_effective,30,30,1,3,0.05,0.95,0.9365678135501996,38,85.0,0,85.0,0,88.0,0,89.0,1
8399,max_effective,30,30,1,3,0.05,0.95,0.8936470573406664,6,59.0,1,59.0,1,58.0,0,59.0,1
8400,max_effective,30,30,1,3,0.05,0.95,0.9441489308021463,13,69.0,0,72.0,0,73.0,1,73.0,1
8401,max_effective,30,30,1,3,0.05,0.95,0.9495626176588216,47,79.0,0,81.0,0,89.0,1,89.0,1
8402,max_effective,30,30,1,3,0.05,0.95,0.9137453406680393,7,65.0,1,65.0,1,63.0,0,65.0,1
8403,max_effective,30,30,1,3,0.05,0.95,0.9256252589535556,17,67.0,0,72.0,1,71.0,0,70.0,0
8404,max_effective,30,30,1,3,0.05,0.95,0.917754588613264,49,82.0,0,83.0,0,85.0,0,86.0,1
8405,max_effective,30,30,1,3,0.05,0.95,0.9346060649036848,17,70.0,0,74.0,0,74.0,0,75.0,1
8406,max_effective,30,30,1,3,0.05,0.95,0.9487010142571418,74,82.0,0,83.0,0,84.0,1,83.0,0
8407,max_effective,30,30,1,3,0.05,0.95,0.8801418400156392,8,75.0,0,76.0,0,77.0,1,75.0,0
8408,max_effective,30,30,1,3,0.05,0.95,0.9174320414429176,6,59.0,1,59.0,1,59.0,1,59.0,1
8409,max_effective,30,30,1,3,0.05,0.95,0.9323060191935664,8,74.0,1,74.0,1,74.0,1,73.0,0
8410,max_effective,30,30,1,3,0.05,0.95,0.9431022613111892,23,82.0,0,83.0,0,89.0,1,89.0,1
8411,max_effective,30,30,1,3,0.05,0.95,0.9353289230708124,22,76.0,0,77.0,0,83.0,1,82.0,0
8412,max_effective,30,30,1,3,0.05,0.95,0.8915260494080984,18,66.0,0,68.0,0,72.0,1,72.0,1
8413,max_effective,30,30,1,3,0.05,0.95,0.9342450031044106,32,77.0,0,78.0,0,84.0,1,82.0,0
8414,max_effective,30,30,1,3,0.05,0.95,0.9323289592287136,10,79.0,1,78.0,0,78.0,0,74.0,0
8415,max_effective,30,30,1,3,0.05,0.95,0.9117161912053198,53,73.0,0,74.0,0,75.0,0,80.0,1
8416,max_effective,30,30,1,3,0.05,0.95,0.934812234302541,12,80.0,1,80.0,1,80.0,1,77.0,0
8417,max_effective,30,30,1,3,0.05,0.95,0.9495893621699982,13,77.0,0,79.0,0,79.0,0,80.0,1
8418,max_effective,30,30,1,3,0.05,0.95,0.9363146739831384,38,79.0,0,80.0,0,87.0,0,89.0,1
8419,max_effective,30,30,1,3,0.05,0.95,0.933460915878086,19,77.0,0,81.0,0,86.0,1,85.0,0
8420,max_effective,30,30,1,3,0.05,0.95,0.8466741398585893,14,70.0,0,72.0,1,72.0,1,72.0,1
8421,max_effective,30,30,1,3,0.05,0.95,0.91907886314307,11,73.0,0,73.0,0,74.0,1,74.0,1
8422,max_effective,30,30,1,3,0.05,0.95,0.899212181267492,12,72.0,1,72.0,1,71.0,0,72.0,1
8423,max_effective,30,30,1,3,0.05,0.95,0.9444782511269988,30,81.0,0,84.0,0,84.0,0,86.0,1
8424,max_effective,30,30,1,3,0.05,0.95,0.8891702822784843,8,58.0,1,58.0,1,58.0,1,58.0,1
8425,max_effective,30,30,1,3,0.05,0.95,0.9357727218362002,26,77.0,0,79.0,0,87.0,0,88.0,1
8426,max_effective,30,30,1,3,0.05,0.95,0.9499073671217236,23,80.0,0,79.0,0,83.0,1,82.0,0
8427,max_effective,30,30,1,3,0.05,0.95,0.9149280813951244,12,71.0,1,71.0,1,68.0,0,68.0,0
8428,max_effective,30,30,1,3,0.05,0.95,0.948740730336457,37,80.0,0,81.0,0,82.0,0,85.0,1
8429,max_effective,30,30,1,3,0.05,0.95,0.9254930912744376,20,70.0,0,75.0,0,78.0,1,78.0,1
8430,max_effective,30,30,1,3,0.05,0.95,0.944077610601722,46,80.0,0,82.0,0,87.0,1,85.0,0
8431,max_effective,30,30,1,3,0.05,0.95,0.9047606488213596,10,79.0,0,80.0,1,74.0,0,79.0,0
8432,max_effective,30,30,1,3,0.05,0.95,0.8887732417241442,20,81.0,0,81.0,0,81.0,0,82.0,1
8433,max_effective,30,30,1,3,0.05,0.95,0.9406653313923842,49,70.0,0,76.0,0,78.0,0,82.0,1
8434,max_effective,30,30,1,3,0.05,0.95,0.9181511223830932,25,83.0,0,87.0,0,89.0,1,86.0,0
8435,max_effective,30,30,1,3,0.05,0.95,0.8929036437180896,18,71.0,0,75.0,0,80.0,1,80.0,1
8436,max_effective,30,30,1,3,0.05,0.95,0.9237337127839376,19,74.0,0,75.0,0,80.0,1,79.0,0
8437,max_effective,30,30,1,3,0.05,0.95,0.9082730139649496,11,79.0,0,80.0,1,76.0,0,75.0,0
8438,max_effective,30,30,1,3,0.05,0.95,0.9348145281672736,16,79.0,0,80.0,0,78.0,0,81.0,1
8439,max_effective,30,30,1,3,0.05,0.95,0.8814418808262965,13,75.0,0,76.0,0,76.0,0,77.0,1
8440,max_effective,30,30,1,3,0.05,0.95,0.848646332333159,7,62.0,1,62.0,1,62.0,1,62.0,1
8441,max_effective,30,30,1,3,0.05,0.95,0.9025333336474596,27,70.0,0,75.0,0,82.0,0,86.0,1
8442,max_effective,30,30,1,3,0.05,0.95,0.9325014224679832,31,76.0,0,78.0,0,81.0,1,77.0,0
8443,max_effective,30,30,1,3,0.05,0.95,0.9452442870053426,8,68.0,1,68.0,1,68.0,1,67.0,0
8444,max_effective,30,30,1,3,0.05,0.95,0.9316480618609644,36,77.0,0,80.0,0,86.0,1,84.0,0
8445,max_effective,30,30,1,3,0.05,0.95,0.9465232708932214,42,79.0,0,82.0,0,86.0,1,85.0,0
8446,max_effective,30,30,1,3,0.05,0.95,0.9363831560498016,15,76.0,0,80.0,0,85.0,1,82.0,0
8447,max_effective,30,30,1,3,0.05,0.95,0.9158020789542198,5,47.0,1,47.0,1,47.0,1,47.0,1
8448,max_effective,30,30,1,3,0.05,0.95,0.8882818266644038,17,81.0,0,84.0,0,86.0,0,87.0,1
8449,max_effective,30,30,1,3,0.05,0.95,0.889060726508849,16,79.0,0,80.0,1,79.0,0,78.0,0
8450,max_effective,30,30,1,3,0.05,0.95,0.9471326701746832,9,77.0,1,77.0,1,73.0,0,74.0,0
8451,max_effective,30,30,1,3,0.05,0.95,0.9446352015054116,18,66.0,0,70.0,1,67.0,0,70.0,1
8452,max_effective,30,30,1,3,0.05,0.95,0.9384816794067148,90,77.0,0,84.0,0,88.0,0,89.0,1
8453,max_effective,30,30,1,3,0.05,0.95,0.9344850735151656,23,87.0,0,87.0,0,90.0,1,89.0,0
8454,max_effective,30,30,1,3,0.05,0.95,0.9069831075946624,27,77.0,0,79.0,0,83.0,0,85.0,1
8455,max_effective,30,30,1,3,0.05,0.95,0.9397595328693844,9,70.0,0,71.0,0,72.0,1,71.0,0
8456,max_effective,30,30,1,3,0.05,0.95,0.8684867887136093,11,73.0,0,73.0,0,75.0,0,76.0,1
8457,max_effective,30,30,1,3,0.05,0.95,0.947559406711821,11,75.0,0,76.0,1,71.0,0,74.0,0
8458,max_effective,30,30,1,3,0.05,0.95,0.9336950228141792,53,68.0,0,77.0,0,84.0,1,84.0,1
8459,max_effective,30,30,1,3,0.05,0.95,0.884994440014942,7,64.0,1,64.0,1,64.0,1,64.0,1
8460,max_effective,30,30,1,3,0.05,0.95,0.9486603638204348,14,77.0,0,77.0,0,78.0,1,78.0,1
8461,max_effective,30,30,1,3,0.05,0.95,0.9350941714250736,21,74.0,0,76.0,0,81.0,1,81.0,1
8462,max_effective,30,30,1,3,0.05,0.95,0.9326134912604924,20,76.0,0,78.0,0,85.0,0,86.0,1
8463,max_effective,30,30,1,3,0.05,0.95,0.9496705872349054,80,81.0,0,84.0,0,88.0,0,89.0,1
8464,max_effective,30,30,1,3,0.05,0.95,0.9380895460741892,18,78.0,0,80.0,0,83.0,0,86.0,1
8465,max_effective,30,30,1,3,0.05,0.95,0.9164322760085885,25,86.0,0,86.0,0,89.0,0,90.0,1
8466,max_effective,30,30,1,3,0.05,0.95,0.9185124141789598,14,70.0,0,70.0,0,71.0,1,69.0,0
8467,max_effective,30,30,1,3,0.05,0.95,0.9107572266416192,18,69.0,0,73.0,0,73.0,0,74.0,1
8468,max_effective,30,30,1,3,0.05,0.95,0.948719557130048,10,81.0,0,82.0,1,79.0,0,82.0,1
8469,max_effective,30,30,1,3,0.05,0.95,0.9175641802889608,25,81.0,0,83.0,0,84.0,1,83.0,0
8470,max_effective,30,30,1,3,0.05,0.95,0.9200612041172644,11,84.0,1,84.0,1,80.0,0,84.0,1
8471,max_effective,30,30,1,3,0.05,0.95,0.941662566922294,15,72.0,1,72.0,1,71.0,0,72.0,1
8472,max_effective,30,30,1,3,0.05,0.95,0.9257655398879576,13,81.0,0,81.0,0,84.0,1,80.0,0
8473,max_effective,30,30,1,3,0.05,0.95,0.9386492321104772,13,78.0,0,77.0,0,74.0,0,80.0,1
8474,max_effective,30,30,1,3,0.05,0.95,0.9338603991407808,28,75.0,0,79.0,0,85.0,0,87.0,1
8475,max_effective,30,30,1,3,0.05,0.95,0.9201939946440192,9,68.0,1,68.0,1,66.0,0,68.0,1
8476,max_effective,30,30,1,3,0.05,0.95,0.9465902494466988,17,84.0,0,84.0,0,86.0,0,89.0,1
8477,max_effective,30,30,1,3,0.05,0.95,0.912254286460474,24,80.0,0,81.0,0,82.0,0,83.0,1
8478,max_effective,30,30,1,3,0.05,0.95,0.9491557518894884,27,81.0,0,82.0,0,85.0,1,83.0,0
8479,max_effective,30,30,1,3,0.05,0.95,0.9257260573993904,13,81.0,0,82.0,1,82.0,1,81.0,0
8480,max_effective,30,30,1,3,0.05,0.95,0.9475538014744458,33,78.0,0,79.0,0,86.0,1,86.0,1
8481,max_effective,30,30,1,3,0.05,0.95,0.94524716344276,22,82.0,0,82.0,0,81.0,0,85.0,1
8482,max_effective,30,30,1,3,0.05,0.95,0.9321704099736275,8,64.0,1,64.0,1,64.0,1,64.0,1
8483,max_effective,30,30,1,3,0.05,0.95,0.8667371508402641,21,74.0,0,75.0,0,76.0,1,76.0,1
8484,max_effective,30,30,1,3,0.05,0.95,0.9497012574217936,25,77.0,0,81.0,0,74.0,0,82.0,1
8485,max_effective,30,30,1,3,0.05,0.95,0.938532901509198,10,74.0,1,74.0,1,73.0,0,72.0,0
8486,max_effective,30,30,1,3,0.05,0.95,0.9055647621304298,19,67.0,0,69.0,0,76.0,0,77.0,1
8487,max_effective,30,30,1,3,0.05,0.95,0.8928434146303879,15,71.0,0,77.0,0,78.0,1,77.0,0
8488,max_effective,30,30,1,3,0.05,0.95,0.9214039833062226,7,69.0,1,68.0,0,66.0,0,67.0,0
8489,max_effective,30,30,1,3,0.05,0.95,0.9407435494522748,15,68.0,0,70.0,0,73.0,1,71.0,0
8490,max_effective,30,30,1,3,0.05,0.95,0.9325950317297094,41,69.0,0,73.0,0,75.0,1,70.0,0
8491,max_effective,30,30,1,3,0.05,0.95,0.8664985299167783,8,70.0,1,70.0,1,69.0,0,69.0,0
8492,max_effective,30,30,1,3,0.05,0.95,0.949096971978633,37,87.0,0,87.0,0,89.0,1,88.0,0
8493,max_effective,30,30,1,3,0.05,0.95,0.9351410342167856,13,57.0,1,57.0,1,57.0,1,57.0,1
8494,max_effective,30,30,1,3,0.05,0.95,0.886477802404427,8,67.0,1,67.0,1,67.0,1,67.0,1
8495,max_effective,30,30,1,3,0.05,0.95,0.8521639341259629,8,70.0,0,71.0,1,71.0,1,71.0,1
8496,max_effective,30,30,1,3,0.05,0.95,0.9482412055973664,14,81.0,0,81.0,0,85.0,1,83.0,0
8497,max_effective,30,30,1,3,0.05,0.95,0.9292194510055428,15,83.0,0,84.0,0,87.0,1,85.0,0
8498,max_effective,30,30,1,3,0.05,0.95,0.943590822980448,31,65.0,0,69.0,0,78.0,0,82.0,1
8499,max_effective,30,30,1,3,0.05,0.95,0.9190590293378664,7,69.0,1,69.0,1,68.0,0,69.0,1
8500,max_effective,30,30,1,3,0.05,0.95,0.8997256056355534,25,82.0,0,83.0,0,85.0,1,84.0,0
8501,max_effective,30,30,1,3,0.05,0.95,0.942838977997894,32,85.0,0,85.0,0,87.0,0,90.0,1
8502,max_effective,30,30,1,3,0.05,0.95,0.9490988180222502,19,64.0,0,70.0,1,69.0,0,69.0,0
8503,max_effective,30,30,1,3,0.05,0.95,0.8619032757598603,27,72.0,0,73.0,0,72.0,0,79.0,1
8504,max_effective,30,30,1,3,0.05,0.95,0.9163479965377128,9,78.0,1,77.0,0,74.0,0,75.0,0
8505,max_effective,30,30,1,3,0.05,0.95,0.7713955521801883,6,48.0,1,48.0,1,48.0,1,48.0,1
8506,max_effective,30,30,1,3,0.05,0.95,0.9248195342568056,67,72.0,0,80.0,0,83.0,1,82.0,0
8507,max_effective,30,30,1,3,0.05,0.95,0.9145358468238952,63,77.0,0,79.0,0,83.0,0,85.0,1
8508,max_effective,30,30,1,3,0.05,0.95,0.9478860367298394,12,71.0,1,69.0,0,67.0,0,66.0,0
8509,max_effective,30,30,1,3,0.05,0.95,0.939859440004642,35,80.0,0,82.0,0,88.0,1,87.0,0
8510,max_effective,30,30,1,3,0.05,0.95,0.9244302429295816,22,71.0,0,75.0,0,80.0,1,77.0,0
8511,max_effective,30,30,1,3,0.05,0.95,0.9154381449286528,20,74.0,0,79.0,0,81.0,1,80.0,0
8512,max_effective,30,30,1,3,0.05,0.95,0.9288804809201238,14,74.0,0,80.0,1,75.0,0,74.0,0
8513,max_effective,30,30,1,3,0.05,0.95,0.9199314207641162,32,86.0,0,86.0,0,90.0,1,88.0,0
8514,max_effective,30,30,1,3,0.05,0.95,0.9241966116792446,34,78.0,0,81.0,0,82.0,1,80.0,0
8515,max_effective,30,30,1,3,0.05,0.95,0.8397005819466977,17,80.0,0,83.0,1,82.0,0,83.0,1
8516,max_effective,30,30,1,3,0.05,0.95,0.933055177031061,66,72.0,0,79.0,0,82.0,0,85.0,1
8517,max_effective,30,30,1,3,0.05,0.95,0.9304539558223712,23,79.0,0,79.0,0,80.0,1,79.0,0
8518,max_effective,30,30,1,3,0.05,0.95,0.88433715060033,15,76.0,0,82.0,0,84.0,0,85.0,1
8519,max_effective,30,30,1,3,0.05,0.95,0.9247762467467469,17,71.0,0,74.0,0,79.0,1,77.0,0
8520,max_effective,30,30,1,3,0.05,0.95,0.9022688878394858,5,57.0,1,57.0,1,57.0,1,57.0,1
8521,max_effective,30,30,1,3,0.05,0.95,0.9127869491144572,8,73.0,0,75.0,1,73.0,0,72.0,0
8522,max_effective,30,30,1,3,0.05,0.95,0.9260810532309316,11,57.0,1,57.0,1,57.0,1,57.0,1
8523,max_effective,30,30,1,3,0.05,0.95,0.9348711415634028,36,75.0,0,77.0,0,81.0,0,87.0,1
8524,max_effective,30,30,1,3,0.05,0.95,0.9253542414089052,12,87.0,1,87.0,1,82.0,0,81.0,0
8525,max_effective,30,30,1,3,0.05,0.95,0.9103267388675008,9,66.0,1,66.0,1,65.0,0,66.0,1
8526,max_effective,30,30,1,3,0.05,0.95,0.9428214663879312,11,81.0,0,82.0,0,84.0,1,83.0,0
8527,max_effective,30,30,1,3,0.05,0.95,0.9481188053081628,14,74.0,1,73.0,0,70.0,0,70.0,0
8528,max_effective,30,30,1,3,0.05,0.95,0.9345703752499488,16,81.0,0,83.0,0,87.0,0,88.0,1
8529,max_effective,30,30,1,3,0.05,0.95,0.9162493283356976,19,82.0,0,82.0,0,84.0,1,81.0,0
8530,max_effective,30,30,1,3,0.05,0.95,0.9185982437942476,22,78.0,0,79.0,0,80.0,0,82.0,1
8531,max_effective,30,30,1,3,0.05,0.95,0.9440509332147544,28,78.0,0,82.0,0,89.0,0,90.0,1
8532,max_effective,30,30,1,3,0.05,0.95,0.864388240770734,18,65.0,1,65.0,1,65.0,1,65.0,1
8533,max_effective,30,30,1,3,0.05,0.95,0.943107467362045,7,60.0,1,60.0,1,60.0,1,60.0,1
8534,max_effective,30,30,1,3,0.05,0.95,0.9482840838482812,22,80.0,0,82.0,0,83.0,1,81.0,0
8535,max_effective,30,30,1,3,0.05,0.95,0.9454291687795086,41,83.0,0,84.0,0,86.0,1,86.0,1
8536,max_effective,30,30,1,3,0.05,0.95,0.9449934213010276,18,85.0,0,86.0,0,87.0,1,87.0,1
8537,max_effective,30,30,1,3,0.05,0.95,0.9382643039965828,27,79.0,0,80.0,0,87.0,1,85.0,0
8538,max_effective,30,30,1,3,0.05,0.95,0.9482071785825978,63,86.0,0,86.0,0,89.0,1,89.0,1
8539,max_effective,30,30,1,3,0.05,0.95,0.8935535753912877,4,51.0,1,51.0,1,51.0,1,51.0,1
8540,max_effective,30,30,1,3,0.05,0.95,0.9444702733227468,52,79.0,0,81.0,0,87.0,1,85.0,0
8541,max_effective,30,30,1,3,0.05,0.95,0.916759142183938,13,60.0,1,60.0,1,60.0,1,60.0,1
8542,max_effective,30,30,1,3,0.05,0.95,0.9463261658736024,42,70.0,0,73.0,0,80.0,0,83.0,1
8543,max_effective,30,30,1,3,0.05,0.95,0.859953736610321,10,77.0,0,79.0,1,77.0,0,76.0,0
8544,max_effective,30,30,1,3,0.05,0.95,0.8581823715235732,13,73.0,0,75.0,1,74.0,0,72.0,0
8545,max_effective,30,30,1,3,0.05,0.95,0.900608611375702,24,86.0,1,86.0,1,84.0,0,85.0,0
8546,max_effective,30,30,1,3,0.05,0.95,0.8490161444553599,16,70.0,0,72.0,0,75.0,0,78.0,1
8547,max_effective,30,30,1,3,0.05,0.95,0.9361093642752604,7,65.0,1,65.0,1,63.0,0,65.0,1
8548,max_effective,30,30,1,3,0.05,0.95,0.9470842717039156,16,77.0,0,80.0,1,80.0,1,80.0,1
8549,max_effective,30,30,1,3,0.05,0.95,0.942616857171962,99,83.0,0,85.0,0,89.0,1,86.0,0
8550,max_effective,30,30,1,3,0.05,0.95,0.944708716619064,35,78.0,0,79.0,0,84.0,0,85.0,1
8551,max_effective,30,30,1,3,0.05,0.95,0.9070943998274066,12,76.0,0,77.0,0,78.0,0,80.0,1
8552,max_effective,30,30,1,3,0.05,0.95,0.9375117090998476,19,72.0,0,77.0,0,79.0,1,77.0,0
8553,max_effective,30,30,1,3,0.05,0.95,0.938247209211091,23,82.0,0,83.0,0,88.0,0,89.0,1
8554,max_effective,30,30,1,3,0.05,0.95,0.9119237192828186,11,74.0,0,74.0,0,74.0,0,75.0,1
8555,max_effective,30,30,1,3,0.05,0.95,0.8415424724244952,16,71.0,0,76.0,0,81.0,1,80.0,0
8556,max_effective,30,30,1,3,0.05,0.95,0.9439645538254426,12,81.0,0,79.0,0,83.0,1,81.0,0
8557,max_effective,30,30,1,3,0.05,0.95,0.9287283431590838,43,70.0,0,74.0,0,83.0,1,83.0,1
8558,max_effective,30,30,1,3,0.05,0.95,0.9286345331493696,27,80.0,0,81.0,0,86.0,1,83.0,0
8559,max_effective,30,30,1,3,0.05,0.95,0.9496687541738016,23,74.0,0,78.0,0,85.0,1,84.0,0
8560,max_effective,30,30,1,3,0.05,0.95,0.93418207773215,10,71.0,1,69.0,0,69.0,0,69.0,0
8561,max_effective,30,30,1,3,0.05,0.95,0.9206043918266164,28,74.0,0,75.0,0,80.0,1,80.0,1
8562,max_effective,30,30,1,3,0.05,0.95,0.8962991367184897,23,82.0,0,83.0,0,85.0,1,83.0,0
8563,max_effective,30,30,1,3,0.05,0.95,0.9412685869518336,57,77.0,0,78.0,0,80.0,0,85.0,1
8564,max_effective,30,30,1,3,0.05,0.95,0.941147009643562,34,87.0,0,88.0,0,90.0,1,89.0,0
8565,max_effective,30,30,1,3,0.05,0.95,0.9333740203424948,12,73.0,0,74.0,0,76.0,1,75.0,0
8566,max_effective,30,30,1,3,0.05,0.95,0.9470509241342304,41,84.0,0,84.0,0,88.0,1,87.0,0
8567,max_effective,30,30,1,3,0.05,0.95,0.9419764316487056,34,81.0,0,81.0,0,89.0,1,88.0,0
8568,max_effective,30,30,1,3,0.05,0.95,0.9409747359521992,71,80.0,0,80.0,0,81.0,0,84.0,1
8569,max_effective,30,30,1,3,0.05,0.95,0.9372056186373758,12,78.0,0,80.0,0,82.0,1,78.0,0
8570,max_effective,30,30,1,3,0.05,0.95,0.9143315272642428,30,74.0,0,80.0,0,85.0,0,88.0,1
8571,max_effective,30,30,1,3,0.05,0.95,0.934688099093242,12,74.0,1,74.0,1,71.0,0,73.0,0
8572,max_effective,30,30,1,3,0.05,0.95,0.9201176116938332,30,76.0,0,80.0,0,86.0,1,84.0,0
8573,max_effective,30,30,1,3,0.05,0.95,0.8351169990313563,12,74.0,0,78.0,0,80.0,1,78.0,0
8574,max_effective,30,30,1,3,0.05,0.95,0.8362497986274557,10,73.0,0,75.0,1,74.0,0,74.0,0
8575,max_effective,30,30,1,3,0.05,0.95,0.9366639347682836,51,84.0,0,85.0,0,86.0,0,89.0,1
8576,max_effective,30,30,1,3,0.05,0.95,0.9262448184243391,6,58.0,1,58.0,1,58.0,1,58.0,1
8577,max_effective,30,30,1,3,0.05,0.95,0.8311491550659789,17,70.0,0,74.0,0,76.0,1,76.0,1
8578,max_effective,30,30,1,3,0.05,0.95,0.914751999268895,15,71.0,0,71.0,0,77.0,1,75.0,0
8579,max_effective,30,30,1,3,0.05,0.95,0.9198389121248248,31,89.0,1,89.0,1,87.0,0,88.0,0
8580,max_effective,30,30,1,3,0.05,0.95,0.7906137520865091,8,55.0,1,55.0,1,55.0,1,55.0,1
8581,max_effective,30,30,1,3,0.05,0.95,0.9194126728670255,10,70.0,1,70.0,1,67.0,0,70.0,1
8582,max_effective,30,30,1,3,0.05,0.95,0.8839235009420507,33,72.0,0,76.0,0,81.0,0,82.0,1
8583,max_effective,30,30,1,3,0.05,0.95,0.9295408715369368,34,81.0,0,81.0,0,85.0,1,84.0,0
8584,max_effective,30,30,1,3,0.05,0.95,0.937580929819252,10,70.0,1,70.0,1,70.0,1,68.0,0
8585,max_effective,30,30,1,3,0.05,0.95,0.9213061909277424,26,73.0,0,75.0,0,76.0,0,85.0,1
8586,max_effective,30,30,1,3,0.05,0.95,0.9300319137866012,26,67.0,0,66.0,0,72.0,1,72.0,1
8587,max_effective,30,30,1,3,0.05,0.95,0.8996451890688303,21,86.0,0,88.0,1,86.0,0,85.0,0
8588,max_effective,30,30,1,3,0.05,0.95,0.946553584998606,24,76.0,0,79.0,0,80.0,0,85.0,1
8589,max_effective,30,30,1,3,0.05,0.95,0.9163154097260966,12,71.0,0,73.0,1,71.0,0,72.0,0
8590,max_effective,30,30,1,3,0.05,0.95,0.9261028865280048,22,79.0,0,81.0,0,86.0,1,86.0,1
8591,max_effective,30,30,1,3,0.05,0.95,0.9464275763916372,18,81.0,0,81.0,0,86.0,1,86.0,1
8592,max_effective,30,30,1,3,0.05,0.95,0.9456107736626288,10,81.0,0,81.0,0,84.0,1,78.0,0
8593,max_effective,30,30,1,3,0.05,0.95,0.8501321953276303,9,72.0,1,72.0,1,71.0,0,71.0,0
8594,max_effective,30,30,1,3,0.05,0.95,0.8991516086933364,13,74.0,0,76.0,0,79.0,1,79.0,1
8595,max_effective,30,30,1,3,0.05,0.95,0.9437408459775796,32,85.0,0,85.0,0,88.0,1,88.0,1
8596,max_effective,30,30,1,3,0.05,0.95,0.8911592349761458,10,74.0,0,77.0,1,77.0,1,77.0,1
8597,max_effective,30,30,1,3,0.05,0.95,0.9371296138532216,10,67.0,0,68.0,1,67.0,0,67.0,0
8598,max_effective,30,30,1,3,0.05,0.95,0.914856131309044,13,72.0,0,78.0,1,78.0,1,77.0,0
8599,max_effective,30,30,1,3,0.05,0.95,0.947341883356653,38,78.0,0,83.0,0,83.0,0,85.0,1
8600,max_effective,30,30,1,3,0.05,0.95,0.9245226877126218,14,59.0,1,59.0,1,59.0,1,59.0,1
8601,max_effective,30,30,1,3,0.05,0.95,0.9421058484122296,43,81.0,0,80.0,0,79.0,0,86.0,1
8602,max_effective,30,30,1,3,0.05,0.95,0.930265692732442,15,72.0,0,74.0,1,74.0,1,73.0,0
8603,max_effective,30,30,1,3,0.05,0.95,0.9454347673202572,30,81.0,0,84.0,0,86.0,0,88.0,1
8604,max_effective,30,30,1,3,0.05,0.95,0.9469880407424118,35,80.0,0,83.0,0,85.0,0,89.0,1
8605,max_effective,30,30,1,3,0.05,0.95,0.9379590150866284,28,70.0,0,73.0,0,78.0,0,79.0,1
8606,max_effective,30,30,1,3,0.05,0.95,0.91036515574973,44,69.0,0,76.0,1,75.0,0,75.0,0
8607,max_effective,30,30,1,3,0.05,0.95,0.9296753557430822,72,77.0,0,80.0,0,83.0,0,86.0,1
8608,max_effective,30,30,1,3,0.05,0.95,0.9005266250688805,20,82.0,1,82.0,1,82.0,1,80.0,0
8609,max_effective,30,30,1,3,0.05,0.95,0.9349731804833654,22,73.0,0,74.0,0,76.0,1,76.0,1
8610,max_effective,30,30,1,3,0.05,0.95,0.927730294328625,14,71.0,1,70.0,0,69.0,0,71.0,1
8611,max_effective,30,30,1,3,0.05,0.95,0.9301151348076506,12,77.0,0,79.0,0,82.0,1,80.0,0
8612,max_effective,30,30,1,3,0.05,0.95,0.9100285088264618,12,58.0,1,58.0,1,58.0,1,58.0,1
8613,max_effective,30,30,1,3,0.05,0.95,0.8988596970552328,18,77.0,0,80.0,0,83.0,1,83.0,1
8614,max_effective,30,30,1,3,0.05,0.95,0.8861881554879624,26,68.0,0,71.0,0,77.0,0,78.0,1
8615,max_effective,30,30,1,3,0.05,0.95,0.9121854405044092,39,73.0,0,74.0,0,80.0,0,81.0,1
8616,max_effective,30,30,1,3,0.05,0.95,0.9400381628548432,20,74.0,0,81.0,1,80.0,0,80.0,0
8617,max_effective,30,30,1,3,0.05,0.95,0.9495186899250192,27,73.0,0,78.0,0,81.0,0,84.0,1
8618,max_effective,30,30,1,3,0.05,0.95,0.9258370770087492,19,79.0,0,79.0,0,78.0,0,87.0,1
8619,max_effective,30,30,1,3,0.05,0.95,0.9074831751317156,19,68.0,0,70.0,0,78.0,1,78.0,1
8620,max_effective,30,30,1,3,0.05,0.95,0.943729814733981,29,81.0,0,84.0,0,90.0,1,88.0,0
8621,max_effective,30,30,1,3,0.05,0.95,0.8728473286226124,8,73.0,1,73.0,1,72.0,0,72.0,0
8622,max_effective,30,30,1,3,0.05,0.95,0.9103520915852528,31,64.0,0,73.0,0,74.0,0,75.0,1
8623,max_effective,30,30,1,3,0.05,0.95,0.91951999324512,32,73.0,0,78.0,0,81.0,0,82.0,1
8624,max_effective,30,30,1,3,0.05,0.95,0.9151732168842748,10,76.0,0,77.0,1,74.0,0,74.0,0
8625,max_effective,30,30,1,3,0.05,0.95,0.9406119836135824,16,73.0,0,75.0,0,78.0,1,78.0,1
8626,max_effective,30,30,1,3,0.05,0.95,0.9317215276259276,30,80.0,0,78.0,0,82.0,0,85.0,1
8627,max_effective,30,30,1,3,0.05,0.95,0.904703824222579,11,60.0,1,60.0,1,60.0,1,60.0,1
8628,max_effective,30,30,1,3,0.05,0.95,0.921785522051495,8,75.0,0,76.0,1,71.0,0,72.0,0
8629,max_effective,30,30,1,3,0.05,0.95,0.9095900787584856,12,80.0,0,84.0,1,81.0,0,80.0,0
8630,max_effective,30,30,1,3,0.05,0.95,0.9287300730412522,34,79.0,0,81.0,0,87.0,0,89.0,1
8631,max_effective,30,30,1,3,0.05,0.95,0.9312357624596188,12,69.0,0,70.0,0,71.0,1,71.0,1
8632,max_effective,30,30,1,3,0.05,0.95,0.9428639282064832,60,82.0,0,84.0,0,88.0,1,88.0,1
8633,max_effective,30,30,1,3,0.05,0.95,0.8846220276949632,20,66.0,0,74.0,1,72.0,0,73.0,0
8634,max_effective,30,30,1,3,0.05,0.95,0.9480252908363632,40,75.0,0,79.0,0,81.0,1,80.0,0
8635,max_effective,30,30,1,3,0.05,0.95,0.9432320191846516,44,79.0,0,82.0,0,85.0,0,87.0,1
8636,max_effective,30,30,1,3,0.05,0.95,0.9126158022431572,23,81.0,0,81.0,0,87.0,1,83.0,0
8637,max_effective,30,30,1,3,0.05,0.95,0.9484941156830482,6,57.0,1,57.0,1,57.0,1,57.0,1
8638,max_effective,30,30,1,3,0.05,0.95,0.9464825560902328,11,73.0,0,72.0,0,77.0,1,75.0,0
8639,max_effective,30,30,1,3,0.05,0.95,0.9073250758687248,29,75.0,0,78.0,0,83.0,1,83.0,1
8640,max_effective,30,30,1,3,0.05,0.95,0.9362705160570496,13,59.0,1,59.0,1,59.0,1,59.0,1
8641,max_effective,30,30,1,3,0.05,0.95,0.9005373709967454,16,82.0,0,81.0,0,83.0,1,80.0,0
8642,max_effective,30,30,1,3,0.05,0.95,0.9393808296734568,22,77.0,0,77.0,0,84.0,1,81.0,0
8643,max_effective,30,30,1,3,0.05,0.95,0.9348873664640436,30,79.0,0,81.0,0,87.0,0,88.0,1
8644,max_effective,30,30,1,3,0.05,0.95,0.933282383465437,10,73.0,1,73.0,1,71.0,0,71.0,0
8645,max_effective,30,30,1,3,0.05,0.95,0.9478508800824396,19,77.0,0,79.0,0,81.0,0,83.0,1
8646,max_effective,30,30,1,3,0.05,0.95,0.948595344101562,10,65.0,1,65.0,1,64.0,0,65.0,1
8647,max_effective,30,30,1,3,0.05,0.95,0.9424216201077856,39,77.0,0,80.0,0,88.0,1,86.0,0
8648,max_effective,30,30,1,3,0.05,0.95,0.9383605664702654,18,85.0,0,85.0,0,86.0,1,86.0,1
8649,max_effective,30,30,1,3,0.05,0.95,0.9296942595004568,22,71.0,0,76.0,0,79.0,0,80.0,1
8650,max_effective,30,30,1,3,0.05,0.95,0.9089706731067518,18,67.0,0,71.0,0,73.0,1,72.0,0
8651,max_effective,30,30,1,3,0.05,0.95,0.9168661528727196,22,71.0,0,83.0,1,81.0,0,80.0,0
8652,max_effective,30,30,1,3,0.05,0.95,0.9224474091246276,12,77.0,0,77.0,0,79.0,1,76.0,0
8653,max_effective,30,30,1,3,0.05,0.95,0.9278641504978016,10,76.0,0,77.0,1,74.0,0,73.0,0
8654,max_effective,30,30,1,3,0.05,0.95,0.9296933810935164,13,62.0,1,62.0,1,62.0,1,62.0,1
8655,max_effective,30,30,1,3,0.05,0.95,0.9495118928280274,25,79.0,0,84.0,0,82.0,0,87.0,1
8656,max_effective,30,30,1,3,0.05,0.95,0.938846793279964,62,76.0,0,79.0,0,81.0,1,81.0,1
8657,max_effective,30,30,1,3,0.05,0.95,0.9352349890500716,6,52.0,1,52.0,1,52.0,1,52.0,1
8658,max_effective,30,30,1,3,0.05,0.95,0.90604242696054,10,79.0,1,78.0,0,75.0,0,73.0,0
8659,max_effective,30,30,1,3,0.05,0.95,0.8892763662503222,19,75.0,0,75.0,0,76.0,0,79.0,1
8660,max_effective,30,30,1,3,0.05,0.95,0.8854294907479846,10,59.0,1,59.0,1,59.0,1,59.0,1
8661,max_effective,30,30,1,3,0.05,0.95,0.943826567146506,17,77.0,0,78.0,0,81.0,1,81.0,1
8662,max_effective,30,30,1,3,0.05,0.95,0.8599918519886995,11,79.0,1,79.0,1,79.0,1,79.0,1
8663,max_effective,30,30,1,3,0.05,0.95,0.933100131736158,7,59.0,1,59.0,1,59.0,1,59.0,1
8664,max_effective,30,30,1,3,0.05,0.95,0.8700314263973195,8,76.0,0,77.0,0,78.0,1,78.0,1
8665,max_effective,30,30,1,3,0.05,0.95,0.9224934677543908,17,78.0,0,79.0,0,81.0,0,84.0,1
8666,max_effective,30,30,1,3,0.05,0.95,0.832249043220011,7,62.0,1,62.0,1,62.0,1,62.0,1
8667,max_effective,30,30,1,3,0.05,0.95,0.9484702640401932,69,88.0,0,88.0,0,89.0,0,90.0,1
8668,max_effective,30,30,1,3,0.05,0.95,0.8829505563515228,13,69.0,0,71.0,1,70.0,0,70.0,0
8669,max_effective,30,30,1,3,0.05,0.95,0.9211294742165492,34,83.0,0,84.0,0,85.0,0,89.0,1
8670,max_effective,30,30,1,3,0.05,0.95,0.9231085752682168,18,75.0,0,76.0,0,83.0,0,86.0,1
8671,max_effective,30,30,1,3,0.05,0.95,0.940324981625394,22,82.0,0,83.0,0,85.0,1,85.0,1
8672,max_effective,30,30,1,3,0.05,0.95,0.9331673316066798,18,78.0,0,79.0,0,76.0,0,80.0,1
8673,max_effective,30,30,1,3,0.05,0.95,0.8147990206246263,9,60.0,1,60.0,1,60.0,1,60.0,1
8674,max_effective,30,30,1,3,0.05,0.95,0.9330192484744227,16,78.0,0,80.0,0,79.0,0,86.0,1
8675,max_effective,30,30,1,3,0.05,0.95,0.9455329293345364,13,72.0,0,76.0,0,76.0,0,77.0,1
8676,max_effective,30,30,1,3,0.05,0.95,0.9194561121289944,13,62.0,0,63.0,1,62.0,0,63.0,1
8677,max_effective,30,30,1,3,0.05,0.95,0.9447005876916292,17,64.0,0,67.0,1,67.0,1,67.0,1
8678,max_effective,30,30,1,3,0.05,0.95,0.9391614820705426,13,58.0,1,58.0,1,58.0,1,58.0,1
8679,max_effective,30,30,1,3,0.05,0.95,0.8953262310683423,8,57.0,1,57.0,1,57.0,1,57.0,1
8680,max_effective,30,30,1,3,0.05,0.95,0.916118640499499,15,61.0,0,62.0,1,62.0,1,62.0,1
8681,max_effective,30,30,1,3,0.05,0.95,0.9131216926276116,15,80.0,0,82.0,0,85.0,1,85.0,1
8682,max_effective,30,30,1,3,0.05,0.95,0.882855013051989,23,78.0,0,79.0,0,82.0,1,81.0,0
8683,max_effective,30,30,1,3,0.05,0.95,0.9268875145663992,19,71.0,0,75.0,0,82.0,1,82.0,1
8684,max_effective,30,30,1,3,0.05,0.95,0.9210722542955716,20,70.0,0,73.0,0,78.0,1,77.0,0
8685,max_effective,30,30,1,3,0.05,0.95,0.939065736950098,46,84.0,0,85.0,0,85.0,0,90.0,1
8686,max_effective,30,30,1,3,0.05,0.95,0.9338644412852074,7,54.0,1,54.0,1,54.0,1,54.0,1
8687,max_effective,30,30,1,3,0.05,0.95,0.9206959895127866,11,59.0,1,59.0,1,59.0,1,59.0,1
8688,max_effective,30,30,1,3,0.05,0.95,0.9219327886816728,12,81.0,1,81.0,1,81.0,1,81.0,1
8689,max_effective,30,30,1,3,0.05,0.95,0.9480356550799294,23,77.0,0,81.0,0,88.0,1,84.0,0
8690,max_effective,30,30,1,3,0.05,0.95,0.9375076911424436,8,75.0,0,75.0,0,74.0,0,76.0,1
8691,max_effective,30,30,1,3,0.05,0.95,0.9452649295328864,14,84.0,1,84.0,1,80.0,0,81.0,0
8692,max_effective,30,30,1,3,0.05,0.95,0.92123801574856,36,85.0,0,86.0,0,89.0,1,88.0,0
8693,max_effective,30,30,1,3,0.05,0.95,0.935837165867494,22,75.0,0,75.0,0,75.0,0,78.0,1
8694,max_effective,30,30,1,3,0.05,0.95,0.9456679313796996,21,77.0,0,81.0,0,86.0,0,88.0,1
8695,max_effective,30,30,1,3,0.05,0.95,0.8941356426394417,14,72.0,0,73.0,0,73.0,0,77.0,1
8696,max_effective,30,30,1,3,0.05,0.95,0.948416191359558,18,79.0,0,81.0,0,85.0,0,86.0,1
8697,max_effective,30,30,1,3,0.05,0.95,0.928939402251741,8,66.0,1,66.0,1,66.0,1,66.0,1
8698,max_effective,30,30,1,3,0.05,0.95,0.9491463018214396,66,77.0,0,78.0,0,82.0,0,83.0,1
8699,max_effective,30,30,1,3,0.05,0.95,0.9128965493103472,18,85.0,1,85.0,1,85.0,1,83.0,0
8700,max_effective,30,30,1,3,0.05,0.95,0.9408363786386348,16,78.0,0,79.0,1,76.0,0,77.0,0
8701,max_effective,30,30,1,3,0.05,0.95,0.9302570056868464,50,81.0,0,81.0,0,85.0,0,87.0,1
8702,max_effective,30,30,1,3,0.05,0.95,0.9291120668129372,12,80.0,0,82.0,1,82.0,1,82.0,1
8703,max_effective,30,30,1,3,0.05,0.95,0.9145414768950734,18,78.0,0,78.0,0,83.0,1,82.0,0
8704,max_effective,30,30,1,3,0.05,0.95,0.929909643540864,17,87.0,1,86.0,0,86.0,0,82.0,0
8705,max_effective,30,30,1,3,0.05,0.95,0.9308030803259738,24,73.0,0,80.0,0,86.0,1,83.0,0
8706,max_effective,30,30,1,3,0.05,0.95,0.9456641047748332,30,76.0,0,79.0,0,84.0,1,83.0,0
8707,max_effective,30,30,1,3,0.05,0.95,0.8697347406913072,14,68.0,0,70.0,1,69.0,0,69.0,0
8708,max_effective,30,30,1,3,0.05,0.95,0.9465467270580205,14,76.0,0,78.0,1,73.0,0,77.0,0
8709,max_effective,30,30,1,3,0.05,0.95,0.9184991365451414,10,71.0,1,71.0,1,69.0,0,69.0,0
8710,max_effective,30,30,1,3,0.05,0.95,0.935411420270394,31,85.0,0,87.0,1,87.0,1,86.0,0
8711,max_effective,30,30,1,3,0.05,0.95,0.9306479701531936,85,74.0,0,76.0,0,87.0,1,86.0,0
8712,max_effective,30,30,1,3,0.05,0.95,0.9470025128964498,16,68.0,0,67.0,0,68.0,0,73.0,1
8713,max_effective,30,30,1,3,0.05,0.95,0.936255998482308,21,79.0,0,80.0,0,86.0,1,85.0,0
8714,max_effective,30,30,1,3,0.05,0.95,0.8726087488906769,15,77.0,0,77.0,0,78.0,1,76.0,0
8715,max_effective,30,30,1,3,0.05,0.95,0.9325665798325432,15,83.0,0,83.0,0,84.0,0,88.0,1
8716,max_effective,30,30,1,3,0.05,0.95,0.9384296784014076,28,85.0,0,85.0,0,86.0,1,85.0,0
8717,max_effective,30,30,1,3,0.05,0.95,0.92045614362691,8,66.0,1,66.0,1,65.0,0,63.0,0
8718,max_effective,30,30,1,3,0.05,0.95,0.9407828657134968,23,81.0,0,83.0,0,85.0,0,86.0,1
8719,max_effective,30,30,1,3,0.05,0.95,0.9135919326087468,21,65.0,0,66.0,1,66.0,1,66.0,1
8720,max_effective,30,30,1,3,0.05,0.95,0.9438496629249226,29,74.0,0,80.0,0,80.0,0,86.0,1
8721,max_effective,30,30,1,3,0.05,0.95,0.8601476946479405,11,60.0,1,60.0,1,60.0,1,60.0,1
8722,max_effective,30,30,1,3,0.05,0.95,0.941403005707796,11,73.0,0,72.0,0,74.0,1,73.0,0
8723,max_effective,30,30,1,3,0.05,0.95,0.8870995188705926,20,64.0,0,67.0,0,72.0,1,71.0,0
8724,max_effective,30,30,1,3,0.05,0.95,0.9199700987370262,10,77.0,1,77.0,1,75.0,0,73.0,0
8725,max_effective,30,30,1,3,0.05,0.95,0.9196193525321932,47,67.0,0,75.0,0,78.0,1,76.0,0
8726,max_effective,30,30,1,3,0.05,0.95,0.8983441952207428,20,80.0,0,82.0,0,85.0,1,84.0,0
8727,max_effective,30,30,1,3,0.05,0.95,0.9381725351265846,24,78.0,1,77.0,0,76.0,0,78.0,1
8728,max_effective,30,30,1,3,0.05,0.95,0.9281728812773784,32,69.0,0,73.0,0,80.0,0,82.0,1
8729,max_effective,30,30,1,3,0.05,0.95,0.948464682751362,11,74.0,0,75.0,0,79.0,1,75.0,0
8730,max_effective,30,30,1,3,0.05,0.95,0.9498220377248386,9,65.0,1,64.0,0,64.0,0,65.0,1
8731,max_effective,30,30,1,3,0.05,0.95,0.862096150539046,12,75.0,0,76.0,0,78.0,0,79.0,1
8732,max_effective,30,30,1,3,0.05,0.95,0.9303306732670356,27,85.0,0,85.0,0,90.0,1,88.0,0
8733,max_effective,30,30,1,3,0.05,0.95,0.8922509312513406,9,76.0,1,76.0,1,74.0,0,73.0,0
8734,max_effective,30,30,1,3,0.05,0.95,0.9231095405092958,9,58.0,1,58.0,1,58.0,1,58.0,1
8735,max_effective,30,30,1,3,0.05,0.95,0.9408566861671468,17,78.0,0,80.0,0,83.0,1,81.0,0
8736,max_effective,30,30,1,3,0.05,0.95,0.9110121584818232,12,71.0,0,73.0,1,71.0,0,72.0,0
8737,max_effective,30,30,1,3,0.05,0.95,0.930535463227473,9,67.0,1,67.0,1,67.0,1,67.0,1
8738,max_effective,30,30,1,3,0.05,0.95,0.930288668378318,13,84.0,0,85.0,0,83.0,0,86.0,1
8739,max_effective,30,30,1,3,0.05,0.95,0.9435513091122532,31,86.0,0,86.0,0,89.0,1,88.0,0
8740,max_effective,30,30,1,3,0.05,0.95,0.8922751122636803,16,85.0,1,85.0,1,85.0,1,81.0,0
8741,max_effective,30,30,1,3,0.05,0.95,0.8831920888152712,21,69.0,0,70.0,0,76.0,0,77.0,1
8742,max_effective,30,30,1,3,0.05,0.95,0.9380874163139662,23,80.0,0,80.0,0,82.0,0,87.0,1
8743,max_effective,30,30,1,3,0.05,0.95,0.9458452878980332,47,82.0,0,86.0,0,89.0,1,88.0,0
8744,max_effective,30,30,1,3,0.05,0.95,0.9477325221321932,13,75.0,0,76.0,1,71.0,0,76.0,1
8745,max_effective,30,30,1,3,0.05,0.95,0.9250539064264806,19,72.0,0,72.0,0,73.0,0,74.0,1
8746,max_effective,30,30,1,3,0.05,0.95,0.9255007849816216,31,69.0,0,71.0,0,75.0,0,81.0,1
8747,max_effective,30,30,1,3,0.05,0.95,0.9435785892995564,15,86.0,1,86.0,1,84.0,0,84.0,0
8748,max_effective,30,30,1,3,0.05,0.95,0.8694701115044652,13,77.0,0,81.0,1,79.0,0,81.0,1
8749,max_effective,30,30,1,3,0.05,0.95,0.9243771396180184,7,71.0,1,71.0,1,71.0,1,70.0,0
8750,max_effective,30,30,1,3,0.05,0.95,0.9262866263151928,30,76.0,0,79.0,0,84.0,1,84.0,1
8751,max_effective,30,30,1,3,0.05,0.95,0.9426296213921476,16,77.0,0,78.0,0,81.0,1,79.0,0
8752,max_effective,30,30,1,3,0.05,0.95,0.944946461054782,15,73.0,0,74.0,0,80.0,1,80.0,1
8753,max_effective,30,30,1,3,0.05,0.95,0.9248184669463524,35,78.0,0,78.0,0,79.0,0,83.0,1
8754,max_effective,30,30,1,3,0.05,0.95,0.9371390038910706,8,73.0,1,73.0,1,73.0,1,73.0,1
8755,max_effective,30,30,1,3,0.05,0.95,0.9328667462731336,36,76.0,0,79.0,0,84.0,0,86.0,1
8756,max_effective,30,30,1,3,0.05,0.95,0.9222723804039282,29,80.0,0,81.0,0,81.0,0,82.0,1
8757,max_effective,30,30,1,3,0.05,0.95,0.9317201667786624,13,72.0,0,74.0,1,70.0,0,69.0,0
8758,max_effective,30,30,1,3,0.05,0.95,0.9384930860734444,23,73.0,0,76.0,0,84.0,1,82.0,0
8759,max_effective,30,30,1,3,0.05,0.95,0.9478180191661704,24,79.0,0,82.0,0,86.0,1,86.0,1
8760,max_effective,30,30,1,3,0.05,0.95,0.9234933569571092,34,85.0,0,86.0,0,88.0,1,85.0,0
8761,max_effective,30,30,1,3,0.05,0.95,0.9390409719906656,39,85.0,0,86.0,0,89.0,1,88.0,0
8762,max_effective,30,30,1,3,0.05,0.95,0.9496858691912856,48,80.0,0,82.0,0,87.0,1,86.0,0
8763,max_effective,30,30,1,3,0.05,0.95,0.9137476095842412,25,79.0,0,82.0,1,82.0,1,82.0,1
8764,max_effective,30,30,1,3,0.05,0.95,0.886485150859243,16,73.0,0,77.0,0,79.0,1,78.0,0
8765,max_effective,30,30,1,3,0.05,0.95,0.919633493026884,17,71.0,0,72.0,0,78.0,0,79.0,1
8766,max_effective,30,30,1,3,0.05,0.95,0.9447356751447716,8,73.0,1,73.0,1,72.0,0,72.0,0
8767,max_effective,30,30,1,3,0.05,0.95,0.8965267428176147,18,83.0,0,84.0,0,85.0,0,86.0,1
8768,max_effective,30,30,1,3,0.05,0.95,0.9359634500840528,28,73.0,0,77.0,0,80.0,0,87.0,1
8769,max_effective,30,30,1,3,0.05,0.95,0.9302010155662358,15,72.0,0,75.0,1,74.0,0,74.0,0
8770,max_effective,30,30,1,3,0.05,0.95,0.926922680491074,42,75.0,0,77.0,0,83.0,1,81.0,0
8771,max_effective,30,30,1,3,0.05,0.95,0.938500732753252,26,81.0,0,80.0,0,86.0,1,82.0,0
8772,max_effective,30,30,1,3,0.05,0.95,0.8984076108663317,11,80.0,1,79.0,0,76.0,0,77.0,0
8773,max_effective,30,30,1,3,0.05,0.95,0.9461629467925932,28,80.0,0,83.0,0,87.0,1,85.0,0
8774,max_effective,30,30,1,3,0.05,0.95,0.8458189081906032,9,69.0,1,69.0,1,68.0,0,68.0,0
8775,max_effective,30,30,1,3,0.05,0.95,0.893698491693394,5,51.0,1,51.0,1,51.0,1,51.0,1
8776,max_effective,30,30,1,3,0.05,0.95,0.9294853812890108,16,83.0,0,84.0,0,85.0,1,81.0,0
8777,max_effective,30,30,1,3,0.05,0.95,0.9210336890616994,15,77.0,0,77.0,0,77.0,0,80.0,1
8778,max_effective,30,30,1,3,0.05,0.95,0.8947019710045576,17,64.0,1,64.0,1,64.0,1,64.0,1
8779,max_effective,30,30,1,3,0.05,0.95,0.9422330271109672,17,85.0,0,85.0,0,87.0,0,88.0,1
8780,max_effective,30,30,1,3,0.05,0.95,0.9340164745967698,28,75.0,0,77.0,0,85.0,0,86.0,1
8781,max_effective,30,30,1,3,0.05,0.95,0.9286445165403028,16,88.0,0,88.0,0,90.0,1,90.0,1
8782,max_effective,30,30,1,3,0.05,0.95,0.8928846032866644,19,73.0,0,75.0,0,76.0,1,76.0,1
8783,max_effective,30,30,1,3,0.05,0.95,0.9440343921449624,37,78.0,0,82.0,0,83.0,0,87.0,1
8784,max_effective,30,30,1,3,0.05,0.95,0.9125657556389016,6,61.0,1,61.0,1,61.0,1,61.0,1
8785,max_effective,30,30,1,3,0.05,0.95,0.93078368127957,12,71.0,0,75.0,1,74.0,0,73.0,0
8786,max_effective,30,30,1,3,0.05,0.95,0.9240335201869836,47,68.0,0,74.0,0,80.0,0,81.0,1
8787,max_effective,30,30,1,3,0.05,0.95,0.8973596443430327,6,61.0,1,61.0,1,61.0,1,61.0,1
8788,max_effective,30,30,1,3,0.05,0.95,0.8959595166994463,10,78.0,0,82.0,0,86.0,1,82.0,0
8789,max_effective,30,30,1,3,0.05,0.95,0.9349700966866208,12,78.0,0,81.0,1,78.0,0,81.0,1
8790,max_effective,30,30,1,3,0.05,0.95,0.9435575841288116,23,84.0,0,85.0,0,89.0,1,87.0,0
8791,max_effective,30,30,1,3,0.05,0.95,0.9038232571722566,12,68.0,1,66.0,0,65.0,0,64.0,0
8792,max_effective,30,30,1,3,0.05,0.95,0.9419694315426572,19,72.0,1,69.0,0,64.0,0,65.0,0
8793,max_effective,30,30,1,3,0.05,0.95,0.89294051395695,6,60.0,1,60.0,1,60.0,1,60.0,1
8794,max_effective,30,30,1,3,0.05,0.95,0.8173676677096293,9,64.0,1,64.0,1,64.0,1,64.0,1
8795,max_effective,30,30,1,3,0.05,0.95,0.9351447083014444,14,71.0,0,73.0,1,73.0,1,72.0,0
8796,max_effective,30,30,1,3,0.05,0.95,0.8364532661724864,4,52.0,1,52.0,1,52.0,1,52.0,1
8797,max_effective,30,30,1,3,0.05,0.95,0.9064202083004368,35,87.0,1,87.0,1,83.0,0,80.0,0
8798,max_effective,30,30,1,3,0.05,0.95,0.8870667924973634,29,79.0,0,81.0,0,83.0,1,79.0,0
8799,max_effective,30,30,1,3,0.05,0.95,0.9433330849109032,97,80.0,0,80.0,0,83.0,1,83.0,1
8800,max_effective,30,30,1,3,0.05,0.95,0.8997728926647066,12,86.0,1,85.0,0,83.0,0,82.0,0
8801,max_effective,30,30,1,3,0.05,0.95,0.946335818595211,20,84.0,0,85.0,0,83.0,0,86.0,1
8802,max_effective,30,30,1,3,0.05,0.95,0.8555385195593971,23,73.0,0,78.0,0,82.0,1,79.0,0
8803,max_effective,30,30,1,3,0.05,0.95,0.8758641907868425,18,76.0,0,77.0,1,75.0,0,76.0,0
8804,max_effective,30,30,1,3,0.05,0.95,0.8525340954284287,7,62.0,1,62.0,1,62.0,1,62.0,1
8805,max_effective,30,30,1,3,0.05,0.95,0.9374050411763536,29,72.0,0,77.0,0,83.0,1,83.0,1
8806,max_effective,30,30,1,3,0.05,0.95,0.887031215205145,10,72.0,0,73.0,0,74.0,1,74.0,1
8807,max_effective,30,30,1,3,0.05,0.95,0.9483187998069506,23,74.0,0,77.0,0,77.0,0,80.0,1
8808,max_effective,30,30,1,3,0.05,0.95,0.9480388708159522,27,82.0,0,83.0,0,82.0,0,87.0,1
8809,max_effective,30,30,1,3,0.05,0.95,0.9259921428258407,17,75.0,0,79.0,1,79.0,1,79.0,1
8810,max_effective,30,30,1,3,0.05,0.95,0.903987924309335,15,74.0,0,75.0,0,79.0,0,81.0,1
8811,max_effective,30,30,1,3,0.05,0.95,0.9117373148422738,6,50.0,1,50.0,1,50.0,1,49.0,0
8812,max_effective,30,30,1,3,0.05,0.95,0.9439345047057076,26,73.0,0,76.0,0,82.0,0,86.0,1
8813,max_effective,30,30,1,3,0.05,0.95,0.94201100500598,51,79.0,0,80.0,0,89.0,1,86.0,0
8814,max_effective,30,30,1,3,0.05,0.95,0.9430156495915768,12,82.0,1,82.0,1,78.0,0,80.0,0
8815,max_effective,30,30,1,3,0.05,0.95,0.8868107151370447,5,52.0,1,52.0,1,52.0,1,52.0,1
8816,max_effective,30,30,1,3,0.05,0.95,0.8560576069889709,8,52.0,1,52.0,1,52.0,1,52.0,1
8817,max_effective,30,30,1,3,0.05,0.95,0.90926389566114,17,79.0,0,78.0,0,78.0,0,81.0,1
8818,max_effective,30,30,1,3,0.05,0.95,0.925439412401968,32,79.0,0,81.0,0,84.0,1,81.0,0
8819,max_effective,30,30,1,3,0.05,0.95,0.926842339352334,17,73.0,0,76.0,0,78.0,1,78.0,1
8820,max_effective,30,30,1,3,0.05,0.95,0.9377786440323842,12,74.0,0,76.0,1,75.0,0,73.0,0
8821,max_effective,30,30,1,3,0.05,0.95,0.9054158504040812,21,72.0,0,75.0,0,78.0,0,80.0,1
8822,max_effective,30,30,1,3,0.05,0.95,0.9381722234003984,30,78.0,0,80.0,0,83.0,1,82.0,0
8823,max_effective,30,30,1,3,0.05,0.95,0.9408725930146644,11,65.0,1,65.0,1,65.0,1,64.0,0
8824,max_effective,30,30,1,3,0.05,0.95,0.9304308695482404,19,77.0,0,80.0,0,86.0,1,79.0,0
8825,max_effective,30,30,1,3,0.05,0.95,0.8800914266347268,11,64.0,1,64.0,1,64.0,1,64.0,1
8826,max_effective,30,30,1,3,0.05,0.95,0.9160992139429124,6,49.0,1,49.0,1,49.0,1,49.0,1
8827,max_effective,30,30,1,3,0.05,0.95,0.947439423657971,28,81.0,0,82.0,0,84.0,0,88.0,1
8828,max_effective,30,30,1,3,0.05,0.95,0.9111773804226694,14,81.0,1,81.0,1,80.0,0,80.0,0
8829,max_effective,30,30,1,3,0.05,0.95,0.942849089776352,13,67.0,0,68.0,0,67.0,0,69.0,1
8830,max_effective,30,30,1,3,0.05,0.95,0.9456289977723518,47,75.0,0,80.0,0,88.0,0,89.0,1
8831,max_effective,30,30,1,3,0.05,0.95,0.94888894014158,34,77.0,0,79.0,0,87.0,1,84.0,0
8832,max_effective,30,30,1,3,0.05,0.95,0.8652165905392856,11,64.0,1,64.0,1,64.0,1,64.0,1
8833,max_effective,30,30,1,3,0.05,0.95,0.8780168067505352,10,72.0,1,71.0,0,70.0,0,69.0,0
8834,max_effective,30,30,1,3,0.05,0.95,0.9124656690336848,14,76.0,0,76.0,0,81.0,0,82.0,1
8835,max_effective,30,30,1,3,0.05,0.95,0.9452553565977648,20,78.0,0,81.0,0,87.0,1,86.0,0
8836,max_effective,30,30,1,3,0.05,0.95,0.939659529651384,35,72.0,0,75.0,0,77.0,0,85.0,1
8837,max_effective,30,30,1,3,0.05,0.95,0.9333544579742932,27,79.0,0,81.0,1,79.0,0,77.0,0
8838,max_effective,30,30,1,3,0.05,0.95,0.9132845242921744,10,79.0,1,79.0,1,78.0,0,77.0,0
8839,max_effective,30,30,1,3,0.05,0.95,0.9481476856631,33,79.0,0,80.0,0,86.0,0,88.0,1
8840,max_effective,30,30,1,3,0.05,0.95,0.9069534268706602,26,80.0,0,83.0,0,84.0,0,85.0,1
8841,max_effective,30,30,1,3,0.05,0.95,0.914508075746896,21,82.0,0,84.0,0,85.0,0,86.0,1
8842,max_effective,30,30,1,3,0.05,0.95,0.9482042001127964,39,82.0,0,84.0,0,90.0,1,90.0,1
8843,max_effective,30,30,1,3,0.05,0.95,0.9095200265347252,36,74.0,0,81.0,0,88.0,1,87.0,0
8844,max_effective,30,30,1,3,0.05,0.95,0.9484797851807594,25,79.0,0,85.0,0,87.0,0,89.0,1
8845,max_effective,30,30,1,3,0.05,0.95,0.9134719959587982,16,80.0,0,83.0,0,83.0,0,84.0,1
8846,max_effective,30,30,1,3,0.05,0.95,0.8492250623694203,9,69.0,1,69.0,1,69.0,1,69.0,1
8847,max_effective,30,30,1,3,0.05,0.95,0.9428394073256338,15,80.0,0,81.0,0,83.0,1,79.0,0
8848,max_effective,30,30,1,3,0.05,0.95,0.9461512432723792,72,66.0,0,75.0,0,85.0,0,86.0,1
8849,max_effective,30,30,1,3,0.05,0.95,0.9384076020414144,61,85.0,0,85.0,0,85.0,0,88.0,1
8850,max_effective,30,30,1,3,0.05,0.95,0.9307329499368612,6,54.0,1,54.0,1,54.0,1,54.0,1
8851,max_effective,30,30,1,3,0.05,0.95,0.938711189559548,38,78.0,0,82.0,0,87.0,1,86.0,0
8852,max_effective,30,30,1,3,0.05,0.95,0.9267962086149072,21,78.0,0,80.0,1,78.0,0,79.0,0
8853,max_effective,30,30,1,3,0.05,0.95,0.9411286089957916,52,77.0,0,80.0,0,85.0,0,86.0,1
8854,max_effective,30,30,1,3,0.05,0.95,0.9468349963336934,13,80.0,0,81.0,1,78.0,0,78.0,0
8855,max_effective,30,30,1,3,0.05,0.95,0.9221187372021774,13,74.0,0,73.0,0,81.0,1,79.0,0
8856,max_effective,30,30,1,3,0.05,0.95,0.8592088227849866,7,74.0,1,73.0,0,71.0,0,70.0,0
8857,max_effective,30,30,1,3,0.05,0.95,0.940086586863198,20,77.0,0,82.0,1,81.0,0,79.0,0
8858,max_effective,30,30,1,3,0.05,0.95,0.8858307240655083,14,75.0,0,76.0,0,77.0,1,77.0,1
8859,max_effective,30,30,1,3,0.05,0.95,0.9377140875565044,13,71.0,1,71.0,1,70.0,0,71.0,1
8860,max_effective,30,30,1,3,0.05,0.95,0.9045587625534376,42,69.0,0,75.0,0,74.0,0,82.0,1
8861,max_effective,30,30,1,3,0.05,0.95,0.916061453378371,10,80.0,0,82.0,1,78.0,0,76.0,0
8862,max_effective,30,30,1,3,0.05,0.95,0.928210952546769,22,80.0,0,82.0,0,87.0,1,86.0,0
8863,max_effective,30,30,1,3,0.05,0.95,0.8973144415099289,17,67.0,1,67.0,1,67.0,1,67.0,1
8864,max_effective,30,30,1,3,0.05,0.95,0.942284259117702,102,73.0,0,79.0,0,87.0,0,88.0,1
8865,max_effective,30,30,1,3,0.05,0.95,0.9099707342792848,9,76.0,1,76.0,1,72.0,0,74.0,0
8866,max_effective,30,30,1,3,0.05,0.95,0.9039391562724876,12,70.0,0,72.0,0,73.0,1,73.0,1
8867,max_effective,30,30,1,3,0.05,0.95,0.9473320635449092,28,79.0,0,78.0,0,87.0,1,85.0,0
8868,max_effective,30,30,1,3,0.05,0.95,0.9407557019272552,24,84.0,0,85.0,0,88.0,1,87.0,0
8869,max_effective,30,30,1,3,0.05,0.95,0.948211917113146,17,72.0,0,74.0,0,77.0,1,76.0,0
8870,max_effective,30,30,1,3,0.05,0.95,0.939040182418811,32,84.0,0,84.0,0,87.0,1,86.0,0
8871,max_effective,30,30,1,3,0.05,0.95,0.9078877507894236,10,81.0,0,82.0,1,76.0,0,77.0,0
8872,max_effective,30,30,1,3,0.05,0.95,0.933631978676253,17,74.0,0,77.0,1,75.0,0,77.0,1
8873,max_effective,30,30,1,3,0.05,0.95,0.9388190863255472,5,65.0,1,65.0,1,65.0,1,65.0,1
8874,max_effective,30,30,1,3,0.05,0.95,0.9287697902881052,20,72.0,0,74.0,0,78.0,1,78.0,1
8875,max_effective,30,30,1,3,0.05,0.95,0.938361615532443,46,79.0,0,80.0,0,87.0,1,86.0,0
8876,max_effective,30,30,1,3,0.05,0.95,0.9464114598447751,22,86.0,0,86.0,0,88.0,1,84.0,0
8877,max_effective,30,30,1,3,0.05,0.95,0.8729607951145426,25,74.0,0,76.0,0,75.0,0,79.0,1
8878,max_effective,30,30,1,3,0.05,0.95,0.9439996029335618,40,81.0,0,82.0,0,84.0,0,86.0,1
8879,max_effective,30,30,1,3,0.05,0.95,0.9473748658979704,47,82.0,0,83.0,0,89.0,1,89.0,1
8880,max_effective,30,30,1,3,0.05,0.95,0.9283607893895142,73,64.0,0,67.0,0,73.0,0,80.0,1
8881,max_effective,30,30,1,3,0.05,0.95,0.8676933200580174,15,77.0,0,82.0,0,82.0,0,83.0,1
8882,max_effective,30,30,1,3,0.05,0.95,0.9197623545507964,30,77.0,0,78.0,0,82.0,0,83.0,1
8883,max_effective,30,30,1,3,0.05,0.95,0.9323142618731624,17,77.0,0,79.0,0,85.0,1,81.0,0
8884,max_effective,30,30,1,3,0.05,0.95,0.8747389048617931,15,77.0,0,80.0,0,82.0,0,86.0,1
8885,max_effective,30,30,1,3,0.05,0.95,0.9028340458685372,17,79.0,1,79.0,1,79.0,1,79.0,1
8886,max_effective,30,30,1,3,0.05,0.95,0.9373118535036492,30,71.0,0,73.0,0,81.0,0,85.0,1
8887,max_effective,30,30,1,3,0.05,0.95,0.9498129177329694,25,79.0,0,82.0,0,84.0,1,82.0,0
8888,max_effective,30,30,1,3,0.05,0.95,0.920410551881438,6,59.0,1,59.0,1,59.0,1,59.0,1
8889,max_effective,30,30,1,3,0.05,0.95,0.8797675724123958,22,79.0,0,82.0,0,84.0,1,80.0,0
8890,max_effective,30,30,1,3,0.05,0.95,0.9308182658572812,29,82.0,0,83.0,0,88.0,1,88.0,1
8891,max_effective,30,30,1,3,0.05,0.95,0.9474404274332128,42,76.0,0,78.0,0,83.0,0,85.0,1
8892,max_effective,30,30,1,3,0.05,0.95,0.9252613045330232,44,80.0,0,82.0,0,87.0,1,83.0,0
8893,max_effective,30,30,1,3,0.05,0.95,0.9471116091110284,15,77.0,0,81.0,0,81.0,0,82.0,1
8894,max_effective,30,30,1,3,0.05,0.95,0.8120773576584724,15,74.0,0,76.0,1,76.0,1,73.0,0
8895,max_effective,30,30,1,3,0.05,0.95,0.9018349351924928,12,68.0,0,67.0,0,70.0,1,68.0,0
8896,max_effective,30,30,1,3,0.05,0.95,0.8252024160351225,6,59.0,1,59.0,1,59.0,1,59.0,1
8897,max_effective,30,30,1,3,0.05,0.95,0.9426976648157436,13,76.0,0,75.0,0,80.0,0,81.0,1
8898,max_effective,30,30,1,3,0.05,0.95,0.9203053450263268,42,76.0,0,79.0,0,85.0,0,87.0,1
8899,max_effective,30,30,1,3,0.05,0.95,0.9331369835385842,39,75.0,0,85.0,0,85.0,0,87.0,1
8900,max_effective,30,30,1,3,0.05,0.95,0.945598118088004,33,83.0,0,85.0,0,89.0,1,87.0,0
8901,max_effective,30,30,1,3,0.05,0.95,0.92972827493931,9,74.0,1,74.0,1,71.0,0,74.0,1
8902,max_effective,30,30,1,3,0.05,0.95,0.9456079342298204,15,78.0,0,81.0,0,84.0,1,82.0,0
8903,max_effective,30,30,1,3,0.05,0.95,0.9444058769753296,21,85.0,1,85.0,1,77.0,0,82.0,0
8904,max_effective,30,30,1,3,0.05,0.95,0.9337633568654964,14,78.0,1,78.0,1,77.0,0,78.0,1
8905,max_effective,30,30,1,3,0.05,0.95,0.8682877690866357,8,72.0,1,72.0,1,69.0,0,71.0,0
8906,max_effective,30,30,1,3,0.05,0.95,0.92580201789293,13,73.0,0,73.0,0,75.0,1,73.0,0
8907,max_effective,30,30,1,3,0.05,0.95,0.8409704471829321,11,60.0,1,60.0,1,60.0,1,60.0,1
8908,max_effective,30,30,1,3,0.05,0.95,0.949315144032115,26,77.0,0,79.0,0,81.0,0,87.0,1
8909,max_effective,30,30,1,3,0.05,0.95,0.9470109244903114,46,82.0,0,85.0,0,87.0,1,85.0,0
8910,max_effective,30,30,1,3,0.05,0.95,0.9201459057719452,15,74.0,0,79.0,1,76.0,0,75.0,0
8911,max_effective,30,30,1,3,0.05,0.95,0.9171067146759446,16,59.0,1,59.0,1,59.0,1,59.0,1
8912,max_effective,30,30,1,3,0.05,0.95,0.9440182824000198,44,79.0,0,83.0,0,87.0,1,86.0,0
8913,max_effective,30,30,1,3,0.05,0.95,0.8773802084178703,11,69.0,1,69.0,1,69.0,1,68.0,0
8914,max_effective,30,30,1,3,0.05,0.95,0.9241483747976094,20,80.0,0,82.0,0,83.0,0,84.0,1
8915,max_effective,30,30,1,3,0.05,0.95,0.9407936240061896,29,83.0,0,85.0,0,88.0,1,86.0,0
8916,max_effective,30,30,1,3,0.05,0.95,0.9154101161108862,9,59.0,1,59.0,1,59.0,1,59.0,1
8917,max_effective,30,30,1,3,0.05,0.95,0.9463252997033784,33,78.0,0,82.0,0,88.0,1,88.0,1
8918,max_effective,30,30,1,3,0.05,0.95,0.949051634017302,19,77.0,0,79.0,0,79.0,0,82.0,1
8919,max_effective,30,30,1,3,0.05,0.95,0.947579678878404,24,78.0,0,79.0,0,84.0,0,87.0,1
8920,max_effective,30,30,1,3,0.05,0.95,0.9307609407709718,24,79.0,0,80.0,0,83.0,1,83.0,1
8921,max_effective,30,30,1,3,0.05,0.95,0.9346056876384252,35,82.0,0,83.0,0,90.0,1,86.0,0
8922,max_effective,30,30,1,3,0.05,0.95,0.9036534858331388,11,79.0,0,80.0,0,79.0,0,81.0,1
8923,max_effective,30,30,1,3,0.05,0.95,0.941869393226234,32,69.0,0,73.0,0,80.0,0,85.0,1
8924,max_effective,30,30,1,3,0.05,0.95,0.9318871206560476,29,82.0,0,83.0,0,85.0,1,84.0,0
8925,max_effective,30,30,1,3,0.05,0.95,0.939713416288822,59,71.0,0,74.0,0,80.0,0,83.0,1
8926,max_effective,30,30,1,3,0.05,0.95,0.9298615379078844,20,71.0,0,71.0,0,77.0,1,77.0,1
8927,max_effective,30,30,1,3,0.05,0.95,0.9070741111567748,20,79.0,0,78.0,0,83.0,0,84.0,1
8928,max_effective,30,30,1,3,0.05,0.95,0.9406816997134492,23,72.0,0,76.0,0,79.0,0,80.0,1
8929,max_effective,30,30,1,3,0.05,0.95,0.9184394903091602,45,69.0,0,73.0,0,76.0,0,81.0,1
8930,max_effective,30,30,1,3,0.05,0.95,0.8904145034346136,24,75.0,0,76.0,0,81.0,0,87.0,1
8931,max_effective,30,30,1,3,0.05,0.95,0.9106247387558184,7,53.0,1,53.0,1,53.0,1,53.0,1
8932,max_effective,30,30,1,3,0.05,0.95,0.9472297138263932,11,82.0,0,82.0,0,84.0,1,83.0,0
8933,max_effective,30,30,1,3,0.05,0.95,0.8902958166325379,8,64.0,1,64.0,1,64.0,1,64.0,1
8934,max_effective,30,30,1,3,0.05,0.95,0.9316850431914822,25,78.0,0,78.0,0,82.0,1,82.0,1
8935,max_effective,30,30,1,3,0.05,0.95,0.9220432121960586,13,71.0,0,73.0,0,76.0,1,74.0,0
8936,max_effective,30,30,1,3,0.05,0.95,0.9471707112356764,17,87.0,0,88.0,1,84.0,0,87.0,0
8937,max_effective,30,30,1,3,0.05,0.95,0.9496746563660684,17,86.0,0,86.0,0,87.0,0,89.0,1
8938,max_effective,30,30,1,3,0.05,0.95,0.9283653318106287,27,83.0,0,84.0,1,83.0,0,79.0,0
8939,max_effective,30,30,1,3,0.05,0.95,0.945171871076943,27,74.0,0,78.0,0,86.0,1,86.0,1
8940,max_effective,30,30,1,3,0.05,0.95,0.9024678102382244,22,78.0,0,79.0,0,79.0,0,82.0,1
8941,max_effective,30,30,1,3,0.05,0.95,0.9468245181505888,13,73.0,0,74.0,1,72.0,0,72.0,0
8942,max_effective,30,30,1,3,0.05,0.95,0.936539725363004,30,79.0,0,80.0,0,81.0,1,81.0,1
8943,max_effective,30,30,1,3,0.05,0.95,0.9321028768141636,40,71.0,0,72.0,0,83.0,1,83.0,1
8944,max_effective,30,30,1,3,0.05,0.95,0.9497845436523298,20,74.0,0,75.0,0,79.0,0,83.0,1
8945,max_effective,30,30,1,3,0.05,0.95,0.8220188740979523,8,53.0,1,53.0,1,53.0,1,53.0,1
8946,max_effective,30,30,1,3,0.05,0.95,0.9073269751377904,24,76.0,0,79.0,0,82.0,0,84.0,1
8947,max_effective,30,30,1,3,0.05,0.95,0.8424883542136691,14,76.0,0,77.0,0,77.0,0,78.0,1
8948,max_effective,30,30,1,3,0.05,0.95,0.9048477228170152,8,75.0,1,75.0,1,74.0,0,73.0,0
8949,max_effective,30,30,1,3,0.05,0.95,0.9456979810625316,24,85.0,0,87.0,0,88.0,1,87.0,0
8950,max_effective,30,30,1,3,0.05,0.95,0.906704877983588,12,67.0,1,67.0,1,67.0,1,65.0,0
8951,max_effective,30,30,1,3,0.05,0.95,0.9037081746746112,25,75.0,0,78.0,1,78.0,1,75.0,0
8952,max_effective,30,30,1,3,0.05,0.95,0.9384658776677688,25,78.0,0,82.0,0,89.0,0,90.0,1
8953,max_effective,30,30,1,3,0.05,0.95,0.8984169534852452,12,78.0,0,79.0,0,77.0,0,80.0,1
8954,max_effective,30,30,1,3,0.05,0.95,0.9270798540349589,14,77.0,0,78.0,1,76.0,0,77.0,0
8955,max_effective,30,30,1,3,0.05,0.95,0.9210821962728444,26,77.0,0,78.0,0,82.0,1,82.0,1
8956,max_effective,30,30,1,3,0.05,0.95,0.9204522248714512,27,66.0,0,73.0,1,73.0,1,72.0,0
8957,max_effective,30,30,1,3,0.05,0.95,0.9057679610266148,37,83.0,0,83.0,0,85.0,1,85.0,1
8958,max_effective,30,30,1,3,0.05,0.95,0.9457008383401724,11,81.0,1,81.0,1,73.0,0,79.0,0
8959,max_effective,30,30,1,3,0.05,0.95,0.9125496944871014,9,65.0,1,64.0,0,63.0,0,63.0,0
8960,max_effective,30,30,1,3,0.05,0.95,0.9213656400930528,25,79.0,0,80.0,0,81.0,1,78.0,0
8961,max_effective,30,30,1,3,0.05,0.95,0.8852199228722,20,78.0,0,79.0,0,80.0,0,85.0,1
8962,max_effective,30,30,1,3,0.05,0.95,0.9453017521505788,11,87.0,0,88.0,0,88.0,0,89.0,1
8963,max_effective,30,30,1,3,0.05,0.95,0.9246641355905776,21,78.0,0,83.0,0,85.0,1,84.0,0
8964,max_effective,30,30,1,3,0.05,0.95,0.9469845059700362,22,74.0,0,78.0,0,83.0,1,83.0,1
8965,max_effective,30,30,1,3,0.05,0.95,0.8378109103190081,9,77.0,0,79.0,1,78.0,0,78.0,0
8966,max_effective,30,30,1,3,0.05,0.95,0.9376995248775264,12,79.0,0,79.0,0,73.0,0,83.0,1
8967,max_effective,30,30,1,3,0.05,0.95,0.9228561084768344,14,78.0,0,80.0,1,78.0,0,78.0,0
8968,max_effective,30,30,1,3,0.05,0.95,0.9491822473791186,39,80.0,0,82.0,0,83.0,1,80.0,0
8969,max_effective,30,30,1,3,0.05,0.95,0.8884054207009486,18,73.0,0,77.0,1,74.0,0,77.0,1
8970,max_effective,30,30,1,3,0.05,0.95,0.871402745965969,15,71.0,1,71.0,1,71.0,1,70.0,0
8971,max_effective,30,30,1,3,0.05,0.95,0.9438701182397446,20,78.0,0,78.0,0,76.0,0,81.0,1
8972,max_effective,30,30,1,3,0.05,0.95,0.9455572778831453,25,62.0,0,67.0,0,75.0,1,74.0,0
8973,max_effective,30,30,1,3,0.05,0.95,0.9288016698318284,15,67.0,1,67.0,1,67.0,1,67.0,1
8974,max_effective,30,30,1,3,0.05,0.95,0.9197187251328808,15,71.0,0,75.0,1,71.0,0,71.0,0
8975,max_effective,30,30,1,3,0.05,0.95,0.9407851725611754,20,86.0,1,86.0,1,84.0,0,82.0,0
8976,max_effective,30,30,1,3,0.05,0.95,0.91011185812582,34,78.0,0,80.0,0,85.0,1,85.0,1
8977,max_effective,30,30,1,3,0.05,0.95,0.8847294385996104,7,66.0,1,66.0,1,66.0,1,66.0,1
8978,max_effective,30,30,1,3,0.05,0.95,0.91114914221655,19,80.0,0,81.0,0,83.0,0,84.0,1
8979,max_effective,30,30,1,3,0.05,0.95,0.9320356882752446,12,72.0,0,74.0,0,77.0,1,75.0,0
8980,max_effective,30,30,1,3,0.05,0.95,0.9314463966102426,13,76.0,0,80.0,0,82.0,1,79.0,0
8981,max_effective,30,30,1,3,0.05,0.95,0.862033864505928,12,83.0,0,83.0,0,83.0,0,84.0,1
8982,max_effective,30,30,1,3,0.05,0.95,0.8643422661103887,6,74.0,1,74.0,1,74.0,1,74.0,1
8983,max_effective,30,30,1,3,0.05,0.95,0.9116970636137928,37,81.0,0,81.0,0,86.0,1,86.0,1
8984,max_effective,30,30,1,3,0.05,0.95,0.947740598757874,17,81.0,0,82.0,0,84.0,0,85.0,1
8985,max_effective,30,30,1,3,0.05,0.95,0.929607209072076,23,72.0,0,75.0,0,80.0,1,79.0,0
8986,max_effective,30,30,1,3,0.05,0.95,0.9258624899386698,34,82.0,0,83.0,0,85.0,1,85.0,1
8987,max_effective,30,30,1,3,0.05,0.95,0.9498942695272125,7,52.0,1,52.0,1,52.0,1,52.0,1
8988,max_effective,30,30,1,3,0.05,0.95,0.9285532956364948,10,74.0,1,72.0,0,70.0,0,71.0,0
8989,max_effective,30,30,1,3,0.05,0.95,0.9248499954431292,8,74.0,1,73.0,0,71.0,0,68.0,0
8990,max_effective,30,30,1,3,0.05,0.95,0.9423155571156708,48,81.0,0,84.0,0,90.0,1,88.0,0
8991,max_effective,30,30,1,3,0.05,0.95,0.9458018804257716,25,65.0,0,68.0,0,76.0,1,76.0,1
8992,max_effective,30,30,1,3,0.05,0.95,0.9136665413007042,19,80.0,0,81.0,0,85.0,1,84.0,0
8993,max_effective,30,30,1,3,0.05,0.95,0.939445276247094,14,72.0,0,75.0,1,72.0,0,73.0,0
8994,max_effective,30,30,1,3,0.05,0.95,0.8411997103005993,18,65.0,0,72.0,1,72.0,1,72.0,1
8995,max_effective,30,30,1,3,0.05,0.95,0.9076650860728503,29,74.0,0,75.0,1,75.0,1,75.0,1
8996,max_effective,30,30,1,3,0.05,0.95,0.9466406957037112,12,67.0,0,69.0,0,69.0,0,70.0,1
8997,max_effective,30,30,1,3,0.05,0.95,0.9499863774433346,21,83.0,0,86.0,1,84.0,0,81.0,0
8998,max_effective,30,30,1,3,0.05,0.95,0.9380794947123486,25,83.0,0,83.0,0,89.0,1,86.0,0
8999,max_effective,30,30,1,3,0.05,0.95,0.9215530968310192,11,64.0,1,64.0,1,64.0,1,64.0,1
9000,max_effective,30,30,1,3,0.05,0.95,0.9151522325216684,37,77.0,0,82.0,0,87.0,0,88.0,1
9001,max_effective,30,30,1,3,0.05,0.95,0.9471116689474972,14,63.0,0,67.0,1,65.0,0,67.0,1
9002,max_effective,30,30,1,3,0.05,0.95,0.9445905982650455,31,85.0,0,85.0,0,88.0,1,88.0,1
9003,max_effective,30,30,1,3,0.05,0.95,0.9339430650585328,40,82.0,0,84.0,0,84.0,0,85.0,1
9004,max_effective,30,30,1,3,0.05,0.95,0.9436912830498873,14,86.0,0,86.0,0,84.0,0,87.0,1
9005,max_effective,30,30,1,3,0.05,0.95,0.927359732288162,61,77.0,0,82.0,0,83.0,1,83.0,1
9006,max_effective,30,30,1,3,0.05,0.95,0.926498385850857,17,75.0,0,78.0,0,79.0,1,78.0,0
9007,max_effective,30,30,1,3,0.05,0.95,0.907658273473282,14,76.0,0,75.0,0,77.0,1,76.0,0
9008,max_effective,30,30,1,3,0.05,0.95,0.944546994034806,21,77.0,0,78.0,0,87.0,1,87.0,1
9009,max_effective,30,30,1,3,0.05,0.95,0.9401836939915408,13,77.0,1,77.0,1,72.0,0,72.0,0
9010,max_effective,30,30,1,3,0.05,0.95,0.913385217372752,17,78.0,0,79.0,0,87.0,1,86.0,0
9011,max_effective,30,30,1,3,0.05,0.95,0.947968593558659,27,84.0,1,84.0,1,83.0,0,84.0,1
9012,max_effective,30,30,1,3,0.05,0.95,0.9211489421797732,20,78.0,0,79.0,0,85.0,1,85.0,1
9013,max_effective,30,30,1,3,0.05,0.95,0.9251326596245416,37,80.0,0,80.0,0,84.0,0,86.0,1
9014,max_effective,30,30,1,3,0.05,0.95,0.942945544878402,35,78.0,0,82.0,0,83.0,1,81.0,0
9015,max_effective,30,30,1,3,0.05,0.95,0.8972573084645393,33,66.0,0,77.0,0,80.0,1,79.0,0
9016,max_effective,30,30,1,3,0.05,0.95,0.9275473263306926,17,72.0,0,74.0,0,84.0,1,83.0,0
9017,max_effective,30,30,1,3,0.05,0.95,0.9402531900560188,28,71.0,0,77.0,0,84.0,1,83.0,0
9018,max_effective,30,30,1,3,0.05,0.95,0.934258235721663,26,77.0,0,78.0,0,87.0,1,86.0,0
9019,max_effective,30,30,1,3,0.05,0.95,0.9380669438626852,25,84.0,0,86.0,0,89.0,0,90.0,1
9020,max_effective,30,30,1,3,0.05,0.95,0.919723461039162,8,75.0,1,74.0,0,73.0,0,72.0,0
9021,max_effective,30,30,1,3,0.05,0.95,0.9167011401779386,21,72.0,0,74.0,0,76.0,0,81.0,1
9022,max_effective,30,30,1,3,0.05,0.95,0.9495435573452708,45,84.0,0,84.0,0,87.0,1,86.0,0
9023,max_effective,30,30,1,3,0.05,0.95,0.9331539667173924,24,85.0,1,85.0,1,80.0,0,84.0,0
9024,max_effective,30,30,1,3,0.05,0.95,0.9136585819866476,8,75.0,1,74.0,0,74.0,0,74.0,0
9025,max_effective,30,30,1,3,0.05,0.95,0.9332090689463824,7,58.0,1,58.0,1,58.0,1,58.0,1
9026,max_effective,30,30,1,3,0.05,0.95,0.863125179215336,6,57.0,1,57.0,1,57.0,1,57.0,1
9027,max_effective,30,30,1,3,0.05,0.95,0.9290387079199856,33,81.0,0,83.0,0,86.0,1,85.0,0
9028,max_effective,30,30,1,3,0.05,0.95,0.9389112910010804,15,70.0,1,68.0,0,70.0,1,70.0,1
9029,max_effective,30,30,1,3,0.05,0.95,0.9222864899597908,12,75.0,0,73.0,0,68.0,0,76.0,1
9030,max_effective,30,30,1,3,0.05,0.95,0.9289644806166024,16,70.0,0,72.0,1,72.0,1,72.0,1
9031,max_effective,30,30,1,3,0.05,0.95,0.9480971209480102,52,80.0,0,81.0,0,88.0,0,89.0,1
9032,max_effective,30,30,1,3,0.05,0.95,0.9324119389104242,17,70.0,0,70.0,0,75.0,0,77.0,1
9033,max_effective,30,30,1,3,0.05,0.95,0.9429631714634584,68,73.0,0,75.0,0,76.0,0,83.0,1
9034,max_effective,30,30,1,3,0.05,0.95,0.9392812446819248,8,62.0,1,62.0,1,62.0,1,62.0,1
9035,max_effective,30,30,1,3,0.05,0.95,0.9097997023904948,16,74.0,0,79.0,1,78.0,0,76.0,0
9036,max_effective,30,30,1,3,0.05,0.95,0.9314148551734264,17,81.0,1,80.0,0,80.0,0,78.0,0
9037,max_effective,30,30,1,3,0.05,0.95,0.94794507612292,19,68.0,0,75.0,0,79.0,1,79.0,1
9038,max_effective,30,30,1,3,0.05,0.95,0.8913745309849067,21,77.0,0,81.0,0,83.0,1,79.0,0
9039,max_effective,30,30,1,3,0.05,0.95,0.9443719049958844,55,82.0,0,84.0,0,85.0,0,86.0,1
9040,max_effective,30,30,1,3,0.05,0.95,0.9375989919168888,8,54.0,1,54.0,1,54.0,1,54.0,1
9041,max_effective,30,30,1,3,0.05,0.95,0.9438506020434604,8,63.0,1,63.0,1,61.0,0,63.0,1
9042,max_effective,30,30,1,3,0.05,0.95,0.9345445905639022,32,83.0,0,84.0,0,88.0,1,87.0,0
9043,max_effective,30,30,1,3,0.05,0.95,0.9281805460478004,30,80.0,0,81.0,0,87.0,0,88.0,1
9044,max_effective,30,30,1,3,0.05,0.95,0.9330056235563888,9,54.0,1,54.0,1,54.0,1,54.0,1
9045,max_effective,30,30,1,3,0.05,0.95,0.9402293722482784,30,79.0,0,81.0,0,83.0,0,85.0,1
9046,max_effective,30,30,1,3,0.05,0.95,0.8323748679408584,17,68.0,0,69.0,0,74.0,1,74.0,1
9047,max_effective,30,30,1,3,0.05,0.95,0.946453434107154,8,76.0,1,75.0,0,73.0,0,75.0,0
9048,max_effective,30,30,1,3,0.05,0.95,0.9348729602609488,13,83.0,0,83.0,0,83.0,0,84.0,1
9049,max_effective,30,30,1,3,0.05,0.95,0.9419535726923264,23,80.0,0,81.0,0,87.0,0,90.0,1
9050,max_effective,30,30,1,3,0.05,0.95,0.9486574621222432,46,86.0,0,86.0,0,88.0,0,89.0,1
9051,max_effective,30,30,1,3,0.05,0.95,0.864941875558533,7,69.0,1,68.0,0,67.0,0,68.0,0
9052,max_effective,30,30,1,3,0.05,0.95,0.865395737982244,14,72.0,0,71.0,0,71.0,0,73.0,1
9053,max_effective,30,30,1,3,0.05,0.95,0.9344028391939988,31,81.0,0,85.0,0,86.0,1,85.0,0
9054,max_effective,30,30,1,3,0.05,0.95,0.9432243179325316,28,77.0,0,83.0,0,89.0,1,87.0,0
9055,max_effective,30,30,1,3,0.05,0.95,0.9042040357108676,24,74.0,0,76.0,0,84.0,0,86.0,1
9056,max_effective,30,30,1,3,0.05,0.95,0.9267512244226128,21,78.0,0,81.0,0,89.0,1,88.0,0
9057,max_effective,30,30,1,3,0.05,0.95,0.9408076571181132,13,77.0,0,78.0,1,74.0,0,78.0,1
9058,max_effective,30,30,1,3,0.05,0.95,0.9466725635879564,27,84.0,0,84.0,0,88.0,0,89.0,1
9059,max_effective,30,30,1,3,0.05,0.95,0.8965418571308038,10,74.0,0,75.0,0,75.0,0,76.0,1
9060,max_effective,30,30,1,3,0.05,0.95,0.930390347189754,15,79.0,1,79.0,1,74.0,0,76.0,0
9061,max_effective,30,30,1,3,0.05,0.95,0.94984723860007,17,83.0,0,85.0,0,80.0,0,87.0,1
9062,max_effective,30,30,1,3,0.05,0.95,0.9478093509312944,29,76.0,0,75.0,0,83.0,0,85.0,1
9063,max_effective,30,30,1,3,0.05,0.95,0.9165447277868568,13,81.0,0,82.0,1,79.0,0,78.0,0
9064,max_effective,30,30,1,3,0.05,0.95,0.8853272244465834,36,75.0,0,80.0,0,85.0,0,88.0,1
9065,max_effective,30,30,1,3,0.05,0.95,0.8283305033930226,13,79.0,0,79.0,0,81.0,0,82.0,1
9066,max_effective,30,30,1,3,0.05,0.95,0.8929732020077021,29,70.0,0,74.0,0,77.0,0,79.0,1
9067,max_effective,30,30,1,3,0.05,0.95,0.9372449398767584,26,74.0,0,77.0,0,88.0,1,88.0,1
9068,max_effective,30,30,1,3,0.05,0.95,0.8346162778697496,6,48.0,1,48.0,1,48.0,1,48.0,1
9069,max_effective,30,30,1,3,0.05,0.95,0.9320985673565558,54,86.0,0,89.0,1,89.0,1,88.0,0
9070,max_effective,30,30,1,3,0.05,0.95,0.944090698146709,67,77.0,0,79.0,0,85.0,1,85.0,1
9071,max_effective,30,30,1,3,0.05,0.95,0.9393044295132762,33,81.0,0,82.0,0,86.0,1,86.0,1
9072,max_effective,30,30,1,3,0.05,0.95,0.9268439182220428,31,81.0,0,81.0,0,86.0,0,87.0,1
9073,max_effective,30,30,1,3,0.05,0.95,0.931464646202169,8,72.0,0,73.0,1,71.0,0,72.0,0
9074,max_effective,30,30,1,3,0.05,0.95,0.871986247820596,15,69.0,0,72.0,1,72.0,1,72.0,1
9075,max_effective,30,30,1,3,0.05,0.95,0.9267981413092954,8,77.0,1,77.0,1,73.0,0,74.0,0
9076,max_effective,30,30,1,3,0.05,0.95,0.9222751889615224,43,71.0,0,75.0,0,81.0,1,81.0,1
9077,max_effective,30,30,1,3,0.05,0.95,0.9283737896750898,23,78.0,0,79.0,0,82.0,0,85.0,1
9078,max_effective,30,30,1,3,0.05,0.95,0.9154487707322796,52,75.0,0,76.0,0,80.0,0,81.0,1
9079,max_effective,30,30,1,3,0.05,0.95,0.9222917298320712,7,68.0,1,68.0,1,66.0,0,67.0,0
9080,max_effective,30,30,1,3,0.05,0.95,0.8863867903083996,17,77.0,0,78.0,0,80.0,0,82.0,1
9081,max_effective,30,30,1,3,0.05,0.95,0.8556237337446655,8,62.0,1,62.0,1,62.0,1,62.0,1
9082,max_effective,30,30,1,3,0.05,0.95,0.9451498038429316,8,64.0,1,64.0,1,64.0,1,64.0,1
9083,max_effective,30,30,1,3,0.05,0.95,0.944673632064204,41,82.0,0,82.0,0,87.0,1,87.0,1
9084,max_effective,30,30,1,3,0.05,0.95,0.9047592416652348,8,76.0,1,76.0,1,74.0,0,75.0,0
9085,max_effective,30,30,1,3,0.05,0.95,0.9313190844890616,8,69.0,1,69.0,1,68.0,0,65.0,0
9086,max_effective,30,30,1,3,0.05,0.95,0.9263774636346638,9,69.0,1,69.0,1,69.0,1,69.0,1
9087,max_effective,30,30,1,3,0.05,0.95,0.9345786114362172,9,78.0,0,79.0,1,75.0,0,75.0,0
9088,max_effective,30,30,1,3,0.05,0.95,0.9228286475515972,21,69.0,0,73.0,0,81.0,1,79.0,0
9089,max_effective,30,30,1,3,0.05,0.95,0.949519675593844,27,78.0,0,85.0,0,88.0,1,88.0,1
9090,max_effective,30,30,1,3,0.05,0.95,0.9429003823366192,23,84.0,0,88.0,1,85.0,0,86.0,0
9091,max_effective,30,30,1,3,0.05,0.95,0.8265170808347996,8,70.0,1,70.0,1,69.0,0,70.0,1
9092,max_effective,30,30,1,3,0.05,0.95,0.939368008387403,18,72.0,0,73.0,0,74.0,1,74.0,1
9093,max_effective,30,30,1,3,0.05,0.95,0.8897737306005585,14,85.0,0,85.0,0,85.0,0,87.0,1
9094,max_effective,30,30,1,3,0.05,0.95,0.9434564956814026,12,66.0,1,66.0,1,64.0,0,66.0,1
9095,max_effective,30,30,1,3,0.05,0.95,0.920658033694311,26,79.0,0,81.0,0,82.0,0,85.0,1
9096,max_effective,30,30,1,3,0.05,0.95,0.9257001878570132,14,80.0,0,81.0,0,83.0,0,86.0,1
9097,max_effective,30,30,1,3,0.05,0.95,0.8973502192586944,21,73.0,0,77.0,0,84.0,1,84.0,1
9098,max_effective,30,30,1,3,0.05,0.95,0.8761491089010247,17,78.0,0,80.0,0,85.0,0,88.0,1
9099,max_effective,30,30,1,3,0.05,0.95,0.940041108829916,16,81.0,0,82.0,1,80.0,0,80.0,0
9100,max_effective,30,30,1,3,0.05,0.95,0.945008780682534,50,80.0,0,81.0,0,85.0,0,88.0,1
9101,max_effective,30,30,1,3,0.05,0.95,0.9225447856166532,5,47.0,1,47.0,1,47.0,1,47.0,1
9102,max_effective,30,30,1,3,0.05,0.95,0.9478127284412476,64,82.0,0,82.0,0,89.0,1,89.0,1
9103,max_effective,30,30,1,3,0.05,0.95,0.9454477419422675,31,82.0,0,85.0,0,86.0,0,87.0,1
9104,max_effective,30,30,1,3,0.05,0.95,0.8872233748781025,6,58.0,1,58.0,1,58.0,1,58.0,1
9105,max_effective,30,30,1,3,0.05,0.95,0.8677211157961398,17,69.0,0,71.0,0,77.0,1,77.0,1
9106,max_effective,30,30,1,3,0.05,0.95,0.9054462756301148,14,77.0,0,77.0,0,75.0,0,79.0,1
9107,max_effective,30,30,1,3,0.05,0.95,0.9483256022184436,34,86.0,0,86.0,0,87.0,1,87.0,1
9108,max_effective,30,30,1,3,0.05,0.95,0.930235352681907,52,79.0,0,79.0,0,79.0,0,83.0,1
9109,max_effective,30,30,1,3,0.05,0.95,0.9469007014754616,46,79.0,0,81.0,0,86.0,0,88.0,1
9110,max_effective,30,30,1,3,0.05,0.95,0.9173745526184852,10,66.0,1,66.0,1,66.0,1,66.0,1
9111,max_effective,30,30,1,3,0.05,0.95,0.9363637555986812,21,68.0,0,75.0,1,73.0,0,75.0,1
9112,max_effective,30,30,1,3,0.05,0.95,0.9456131098333298,11,63.0,0,64.0,1,63.0,0,63.0,0
9113,max_effective,30,30,1,3,0.05,0.95,0.8273053841599508,14,58.0,1,58.0,1,58.0,1,58.0,1
9114,max_effective,30,30,1,3,0.05,0.95,0.8856892094805863,8,75.0,1,74.0,0,70.0,0,72.0,0
9115,max_effective,30,30,1,3,0.05,0.95,0.9135208038282306,17,85.0,0,86.0,0,89.0,1,86.0,0
9116,max_effective,30,30,1,3,0.05,0.95,0.9323115586866902,14,78.0,1,75.0,0,72.0,0,74.0,0
9117,max_effective,30,30,1,3,0.05,0.95,0.9340130297020428,18,79.0,0,82.0,1,76.0,0,82.0,1
9118,max_effective,30,30,1,3,0.05,0.95,0.9299791867088146,19,81.0,0,84.0,0,86.0,0,87.0,1
9119,max_effective,30,30,1,3,0.05,0.95,0.941731131798724,19,70.0,0,72.0,0,73.0,1,71.0,0
9120,max_effective,30,30,1,3,0.05,0.95,0.934213548406534,31,80.0,0,83.0,0,85.0,0,86.0,1
9121,max_effective,30,30,1,3,0.05,0.95,0.9295732511054604,17,82.0,0,83.0,0,84.0,0,85.0,1
9122,max_effective,30,30,1,3,0.05,0.95,0.9387763828648324,39,69.0,0,78.0,0,80.0,0,81.0,1
9123,max_effective,30,30,1,3,0.05,0.95,0.940540679487149,24,75.0,0,79.0,0,84.0,1,82.0,0
9124,max_effective,30,30,1,3,0.05,0.95,0.946013128268132,11,75.0,1,74.0,0,72.0,0,75.0,1
9125,max_effective,30,30,1,3,0.05,0.95,0.9453025181169352,14,70.0,0,75.0,1,74.0,0,73.0,0
9126,max_effective,30,30,1,3,0.05,0.95,0.937268961386253,36,83.0,1,81.0,0,80.0,0,83.0,1
9127,max_effective,30,30,1,3,0.05,0.95,0.9337096599982512,12,82.0,0,83.0,0,79.0,0,84.0,1
9128,max_effective,30,30,1,3,0.05,0.95,0.8583686843655011,13,77.0,0,79.0,0,82.0,0,83.0,1
9129,max_effective,30,30,1,3,0.05,0.95,0.8531795158528024,7,59.0,1,59.0,1,59.0,1,59.0,1
9130,max_effective,30,30,1,3,0.05,0.95,0.8185890056936517,8,59.0,1,59.0,1,59.0,1,59.0,1
9131,max_effective,30,30,1,3,0.05,0.95,0.8910542091593129,16,71.0,0,74.0,0,76.0,0,77.0,1
9132,max_effective,30,30,1,3,0.05,0.95,0.9476672542302408,25,75.0,0,76.0,0,84.0,1,84.0,1
9133,max_effective,30,30,1,3,0.05,0.95,0.9328308767614454,56,79.0,0,84.0,0,88.0,1,86.0,0
9134,max_effective,30,30,1,3,0.05,0.95,0.8928871035286597,17,80.0,0,81.0,0,84.0,1,83.0,0
9135,max_effective,30,30,1,3,0.05,0.95,0.9172551199117072,19,75.0,0,77.0,0,81.0,0,83.0,1
9136,max_effective,30,30,1,3,0.05,0.95,0.9303374712170512,18,76.0,0,77.0,0,78.0,1,78.0,1
9137,max_effective,30,30,1,3,0.05,0.95,0.9341572053010314,42,79.0,0,83.0,0,87.0,1,87.0,1
9138,max_effective,30,30,1,3,0.05,0.95,0.9310378674181566,23,87.0,0,87.0,0,89.0,1,88.0,0
9139,max_effective,30,30,1,3,0.05,0.95,0.9226742509189676,11,76.0,0,79.0,1,79.0,1,77.0,0
9140,max_effective,30,30,1,3,0.05,0.95,0.9151296294595764,21,84.0,1,84.0,1,84.0,1,84.0,1
9141,max_effective,30,30,1,3,0.05,0.95,0.935930542451436,35,82.0,0,86.0,0,88.0,0,89.0,1
9142,max_effective,30,30,1,3,0.05,0.95,0.94959340716183,16,67.0,0,65.0,0,65.0,0,70.0,1
9143,max_effective,30,30,1,3,0.05,0.95,0.9282907779736632,18,78.0,0,82.0,1,78.0,0,78.0,0
9144,max_effective,30,30,1,3,0.05,0.95,0.9366604485229796,18,69.0,0,73.0,0,78.0,0,79.0,1
9145,max_effective,30,30,1,3,0.05,0.95,0.9414387315645384,23,77.0,0,79.0,0,84.0,1,82.0,0
9146,max_effective,30,30,1,3,0.05,0.95,0.902120137572088,13,78.0,0,81.0,0,85.0,1,84.0,0
9147,max_effective,30,30,1,3,0.05,0.95,0.8880555329161007,14,75.0,0,78.0,0,78.0,0,83.0,1
9148,max_effective,30,30,1,3,0.05,0.95,0.9452280262864085,12,80.0,0,81.0,1,80.0,0,78.0,0
9149,max_effective,30,30,1,3,0.05,0.95,0.8770003527608277,8,80.0,0,81.0,1,77.0,0,76.0,0
9150,max_effective,30,30,1,3,0.05,0.95,0.917229462733212,16,84.0,1,84.0,1,83.0,0,82.0,0
9151,max_effective,30,30,1,3,0.05,0.95,0.9413354534914375,14,80.0,0,84.0,1,79.0,0,80.0,0
9152,max_effective,30,30,1,3,0.05,0.95,0.936083255975756,8,71.0,1,70.0,0,66.0,0,67.0,0
9153,max_effective,30,30,1,3,0.05,0.95,0.9163953781708848,21,75.0,0,79.0,0,77.0,0,81.0,1
9154,max_effective,30,30,1,3,0.05,0.95,0.9258827138062522,9,53.0,1,53.0,1,53.0,1,53.0,1
9155,max_effective,30,30,1,3,0.05,0.95,0.925790348784848,28,83.0,0,83.0,0,85.0,1,83.0,0
9156,max_effective,30,30,1,3,0.05,0.95,0.9461862313392002,25,81.0,0,84.0,0,85.0,1,85.0,1
9157,max_effective,30,30,1,3,0.05,0.95,0.948847359000395,27,74.0,0,76.0,0,79.0,0,83.0,1
9158,max_effective,30,30,1,3,0.05,0.95,0.9099477991000384,8,76.0,1,75.0,0,70.0,0,74.0,0
9159,max_effective,30,30,1,3,0.05,0.95,0.9467178956466268,24,81.0,0,83.0,0,86.0,1,83.0,0
9160,max_effective,30,30,1,3,0.05,0.95,0.8890029419258195,11,70.0,0,71.0,1,71.0,1,71.0,1
9161,max_effective,30,30,1,3,0.05,0.95,0.9456036090719544,17,82.0,0,82.0,0,82.0,0,88.0,1
9162,max_effective,30,30,1,3,0.05,0.95,0.929360610111144,14,78.0,0,78.0,0,83.0,1,80.0,0
9163,max_effective,30,30,1,3,0.05,0.95,0.9358620039522544,16,85.0,1,85.0,1,85.0,1,85.0,1
9164,max_effective,30,30,1,3,0.05,0.95,0.9113079196424902,13,79.0,0,80.0,0,81.0,0,82.0,1
9165,max_effective,30,30,1,3,0.05,0.95,0.9489335742742726,16,69.0,0,72.0,0,71.0,0,74.0,1
9166,max_effective,30,30,1,3,0.05,0.95,0.9496915364483456,32,87.0,1,85.0,0,87.0,1,87.0,1
9167,max_effective,30,30,1,3,0.05,0.95,0.9321309251519614,22,84.0,0,84.0,0,86.0,0,87.0,1
9168,max_effective,30,30,1,3,0.05,0.95,0.9155545177357828,36,70.0,0,77.0,1,75.0,0,75.0,0
9169,max_effective,30,30,1,3,0.05,0.95,0.9372392169403244,14,75.0,0,75.0,0,72.0,0,79.0,1
9170,max_effective,30,30,1,3,0.05,0.95,0.9447013874489734,32,70.0,0,82.0,0,83.0,1,82.0,0
9171,max_effective,30,30,1,3,0.05,0.95,0.8945705466305409,18,82.0,0,87.0,1,84.0,0,82.0,0
9172,max_effective,30,30,1,3,0.05,0.95,0.9456208003654296,22,74.0,0,75.0,0,85.0,1,84.0,0
9173,max_effective,30,30,1,3,0.05,0.95,0.92680697971647,11,57.0,1,57.0,1,57.0,1,57.0,1
9174,max_effective,30,30,1,3,0.05,0.95,0.8994691647915718,10,78.0,0,79.0,1,77.0,0,76.0,0
9175,max_effective,30,30,1,3,0.05,0.95,0.9473290271986428,52,76.0,0,77.0,0,84.0,0,90.0,1
9176,max_effective,30,30,1,3,0.05,0.95,0.9493790180587808,16,61.0,1,61.0,1,61.0,1,61.0,1
9177,max_effective,30,30,1,3,0.05,0.95,0.9490963549064816,29,80.0,0,79.0,0,83.0,0,85.0,1
9178,max_effective,30,30,1,3,0.05,0.95,0.9125909969316122,8,67.0,1,67.0,1,67.0,1,67.0,1
9179,max_effective,30,30,1,3,0.05,0.95,0.8888472700599752,21,68.0,0,69.0,0,70.0,0,72.0,1
9180,max_effective,30,30,1,3,0.05,0.95,0.9044253475194748,22,73.0,0,76.0,0,82.0,0,86.0,1
9181,max_effective,30,30,1,3,0.05,0.95,0.9121825652286716,25,79.0,0,83.0,0,85.0,0,86.0,1
9182,max_effective,30,30,1,3,0.05,0.95,0.9298531988094088,14,70.0,1,67.0,0,70.0,1,67.0,0
9183,max_effective,30,30,1,3,0.05,0.95,0.9339510017313046,54,73.0,0,78.0,0,80.0,0,83.0,1
9184,max_effective,30,30,1,3,0.05,0.95,0.9359567637072514,44,75.0,0,77.0,0,80.0,0,84.0,1
9185,max_effective,30,30,1,3,0.05,0.95,0.9202924843288484,20,77.0,0,78.0,1,78.0,1,78.0,1
9186,max_effective,30,30,1,3,0.05,0.95,0.927353056924868,27,83.0,0,84.0,1,79.0,0,84.0,1
9187,max_effective,30,30,1,3,0.05,0.95,0.9471016135895486,14,81.0,0,82.0,0,86.0,1,84.0,0
9188,max_effective,30,30,1,3,0.05,0.95,0.9229933162868382,13,81.0,0,82.0,0,85.0,1,83.0,0
9189,max_effective,30,30,1,3,0.05,0.95,0.8998991408033652,10,69.0,1,69.0,1,69.0,1,69.0,1
9190,max_effective,30,30,1,3,0.05,0.95,0.9257065827940364,19,77.0,0,78.0,1,76.0,0,76.0,0
9191,max_effective,30,30,1,3,0.05,0.95,0.9309850810193948,20,84.0,0,84.0,0,89.0,1,87.0,0
9192,max_effective,30,30,1,3,0.05,0.95,0.853307477996431,7,55.0,1,55.0,1,55.0,1,55.0,1
9193,max_effective,30,30,1,3,0.05,0.95,0.916202991669653,29,83.0,0,85.0,0,88.0,1,86.0,0
9194,max_effective,30,30,1,3,0.05,0.95,0.8870516359530569,9,70.0,0,71.0,0,73.0,1,73.0,1
9195,max_effective,30,30,1,3,0.05,0.95,0.9341734643855508,11,72.0,0,73.0,1,70.0,0,70.0,0
9196,max_effective,30,30,1,3,0.05,0.95,0.9477680424370312,31,84.0,0,85.0,0,83.0,0,87.0,1
9197,max_effective,30,30,1,3,0.05,0.95,0.9404011563142444,15,85.0,1,85.0,1,83.0,0,83.0,0
9198,max_effective,30,30,1,3,0.05,0.95,0.9316577122103026,20,81.0,0,83.0,0,88.0,1,87.0,0
9199,max_effective,30,30,1,3,0.05,0.95,0.9400165506621652,14,73.0,1,72.0,0,70.0,0,69.0,0
9200,max_effective,30,30,1,3,0.05,0.95,0.914501341507856,29,74.0,0,81.0,0,83.0,1,80.0,0
9201,max_effective,30,30,1,3,0.05,0.95,0.9404226988409394,28,82.0,0,83.0,0,88.0,1,88.0,1
9202,max_effective,30,30,1,3,0.05,0.95,0.9329950195987466,19,82.0,0,84.0,0,90.0,1,86.0,0
9203,max_effective,30,30,1,3,0.05,0.95,0.8767286641054955,25,72.0,1,72.0,1,72.0,1,72.0,1
9204,max_effective,30,30,1,3,0.05,0.95,0.94344426449605,33,84.0,0,86.0,0,88.0,1,87.0,0
9205,max_effective,30,30,1,3,0.05,0.95,0.8458279053203173,9,60.0,1,60.0,1,60.0,1,60.0,1
9206,max_effective,30,30,1,3,0.05,0.95,0.866943797074021,9,78.0,0,79.0,1,77.0,0,77.0,0
9207,max_effective,30,30,1,3,0.05,0.95,0.9352561282148868,22,75.0,0,73.0,0,79.0,1,77.0,0
9208,max_effective,30,30,1,3,0.05,0.95,0.9440230791377638,48,81.0,0,81.0,0,88.0,0,89.0,1
9209,max_effective,30,30,1,3,0.05,0.95,0.8683503194781949,11,70.0,0,73.0,1,73.0,1,72.0,0
9210,max_effective,30,30,1,3,0.05,0.95,0.8187226262599513,9,80.0,0,81.0,1,81.0,1,79.0,0
9211,max_effective,30,30,1,3,0.05,0.95,0.9324975113301684,56,84.0,1,82.0,0,81.0,0,80.0,0
9212,max_effective,30,30,1,3,0.05,0.95,0.9485779431904628,27,83.0,0,85.0,0,83.0,0,86.0,1
9213,max_effective,30,30,1,3,0.05,0.95,0.8568072481356007,7,73.0,1,73.0,1,71.0,0,73.0,1
9214,max_effective,30,30,1,3,0.05,0.95,0.9200922376456788,14,78.0,0,79.0,1,78.0,0,77.0,0
9215,max_effective,30,30,1,3,0.05,0.95,0.8620765452584147,6,49.0,1,49.0,1,49.0,1,49.0,1
9216,max_effective,30,30,1,3,0.05,0.95,0.916637197727716,19,79.0,1,79.0,1,78.0,0,77.0,0
9217,max_effective,30,30,1,3,0.05,0.95,0.8891983530364116,11,65.0,1,65.0,1,64.0,0,64.0,0
9218,max_effective,30,30,1,3,0.05,0.95,0.94331413567389,21,84.0,0,85.0,0,89.0,1,88.0,0
9219,max_effective,30,30,1,3,0.05,0.95,0.8650872714600734,10,78.0,1,77.0,0,76.0,0,76.0,0
9220,max_effective,30,30,1,3,0.05,0.95,0.9419815565640616,43,75.0,0,77.0,0,83.0,0,86.0,1
9221,max_effective,30,30,1,3,0.05,0.95,0.9091606403568784,16,75.0,0,75.0,0,79.0,1,79.0,1
9222,max_effective,30,30,1,3,0.05,0.95,0.918646131826888,19,84.0,0,85.0,1,84.0,0,85.0,1
9223,max_effective,30,30,1,3,0.05,0.95,0.9405625252354756,13,73.0,1,73.0,1,72.0,0,73.0,1
9224,max_effective,30,30,1,3,0.05,0.95,0.8717530543929863,10,72.0,1,72.0,1,72.0,1,72.0,1
9225,max_effective,30,30,1,3,0.05,0.95,0.9084452019590468,7,61.0,1,61.0,1,61.0,1,61.0,1
9226,max_effective,30,30,1,3,0.05,0.95,0.9042719438725076,13,79.0,0,79.0,0,80.0,0,82.0,1
9227,max_effective,30,30,1,3,0.05,0.95,0.941067189492142,8,63.0,1,63.0,1,63.0,1,63.0,1
9228,max_effective,30,30,1,3,0.05,0.95,0.8696431644781559,13,75.0,0,76.0,1,74.0,0,74.0,0
9229,max_effective,30,30,1,3,0.05,0.95,0.8572152803276364,9,72.0,1,71.0,0,70.0,0,70.0,0
9230,max_effective,30,30,1,3,0.05,0.95,0.949778534290138,53,79.0,0,80.0,0,83.0,1,82.0,0
9231,max_effective,30,30,1,3,0.05,0.95,0.8817994202168019,16,75.0,0,75.0,0,75.0,0,77.0,1
9232,max_effective,30,30,1,3,0.05,0.95,0.9180112910178264,44,80.0,0,81.0,0,84.0,0,85.0,1
9233,max_effective,30,30,1,3,0.05,0.95,0.94082582843328,6,49.0,1,49.0,1,49.0,1,49.0,1
9234,max_effective,30,30,1,3,0.05,0.95,0.925256907810236,27,77.0,0,79.0,0,86.0,1,85.0,0
9235,max_effective,30,30,1,3,0.05,0.95,0.9184592261583612,17,82.0,0,82.0,0,84.0,0,85.0,1
9236,max_effective,30,30,1,3,0.05,0.95,0.924462853632048,19,78.0,0,78.0,0,77.0,0,80.0,1
9237,max_effective,30,30,1,3,0.05,0.95,0.9232770458423324,76,72.0,0,76.0,0,82.0,0,85.0,1
9238,max_effective,30,30,1,3,0.05,0.95,0.9413775950035508,30,76.0,0,78.0,0,76.0,0,81.0,1
9239,max_effective,30,30,1,3,0.05,0.95,0.9331329859918194,16,80.0,0,84.0,1,84.0,1,83.0,0
9240,max_effective,30,30,1,3,0.05,0.95,0.939040097171065,52,79.0,0,81.0,0,84.0,0,89.0,1
9241,max_effective,30,30,1,3,0.05,0.95,0.9406700201389162,6,46.0,1,46.0,1,46.0,1,46.0,1
9242,max_effective,30,30,1,3,0.05,0.95,0.9113341467221566,10,77.0,1,77.0,1,76.0,0,75.0,0
9243,max_effective,30,30,1,3,0.05,0.95,0.9349586270649513,35,83.0,0,87.0,0,88.0,1,87.0,0
9244,max_effective,30,30,1,3,0.05,0.95,0.9272320689463186,49,73.0,0,78.0,0,83.0,1,82.0,0
9245,max_effective,30,30,1,3,0.05,0.95,0.93182979742481,19,74.0,0,76.0,0,80.0,1,79.0,0
9246,max_effective,30,30,1,3,0.05,0.95,0.9406488326347782,13,73.0,0,79.0,1,76.0,0,79.0,1
9247,max_effective,30,30,1,3,0.05,0.95,0.9334884244814392,20,81.0,0,80.0,0,79.0,0,86.0,1
9248,max_effective,30,30,1,3,0.05,0.95,0.8583510066735682,12,67.0,1,67.0,1,67.0,1,66.0,0
9249,max_effective,30,30,1,3,0.05,0.95,0.9229933181104198,13,78.0,0,81.0,1,79.0,0,80.0,0
9250,max_effective,30,30,1,3,0.05,0.95,0.9146611625523576,14,80.0,0,80.0,0,83.0,1,82.0,0
9251,max_effective,30,30,1,3,0.05,0.95,0.9459551892155338,31,72.0,0,75.0,0,85.0,0,86.0,1
9252,max_effective,30,30,1,3,0.05,0.95,0.9481033093950691,8,85.0,1,85.0,1,83.0,0,81.0,0
9253,max_effective,30,30,1,3,0.05,0.95,0.9481010402982688,14,69.0,0,74.0,1,73.0,0,72.0,0
9254,max_effective,30,30,1,3,0.05,0.95,0.9112474490481144,8,75.0,1,75.0,1,72.0,0,75.0,1
9255,max_effective,30,30,1,3,0.05,0.95,0.9072093438194972,56,84.0,0,85.0,0,87.0,0,90.0,1
9256,max_effective,30,30,1,3,0.05,0.95,0.889622012461289,12,61.0,1,61.0,1,61.0,1,61.0,1
9257,max_effective,30,30,1,3,0.05,0.95,0.9275305158732856,68,76.0,0,77.0,0,81.0,0,82.0,1
9258,max_effective,30,30,1,3,0.05,0.95,0.8680761080130791,12,74.0,0,75.0,0,76.0,1,74.0,0
9259,max_effective,30,30,1,3,0.05,0.95,0.903221725682969,27,79.0,0,81.0,0,84.0,0,85.0,1
9260,max_effective,30,30,1,3,0.05,0.95,0.9424372134576912,30,82.0,0,81.0,0,84.0,1,84.0,1
9261,max_effective,30,30,1,3,0.05,0.95,0.9014322359861552,14,78.0,0,80.0,0,81.0,1,81.0,1
9262,max_effective,30,30,1,3,0.05,0.95,0.906146936410848,18,81.0,0,82.0,0,83.0,0,85.0,1
9263,max_effective,30,30,1,3,0.05,0.95,0.93991558833028,20,78.0,0,80.0,0,76.0,0,81.0,1
9264,max_effective,30,30,1,3,0.05,0.95,0.9445384357024962,55,75.0,0,78.0,0,84.0,1,84.0,1
9265,max_effective,30,30,1,3,0.05,0.95,0.7690399976940374,6,66.0,1,66.0,1,66.0,1,66.0,1
9266,max_effective,30,30,1,3,0.05,0.95,0.925060732578138,30,79.0,0,79.0,0,84.0,0,87.0,1
9267,max_effective,30,30,1,3,0.05,0.95,0.9340921962646088,19,84.0,1,84.0,1,82.0,0,83.0,0
9268,max_effective,30,30,1,3,0.05,0.95,0.904267066563031,11,74.0,0,76.0,1,74.0,0,73.0,0
9269,max_effective,30,30,1,3,0.05,0.95,0.8764597082160365,13,68.0,0,71.0,1,70.0,0,69.0,0
9270,max_effective,30,30,1,3,0.05,0.95,0.9289320085760608,8,71.0,1,71.0,1,71.0,1,71.0,1
9271,max_effective,30,30,1,3,0.05,0.95,0.9472448566117212,69,84.0,0,85.0,0,88.0,1,86.0,0
9272,max_effective,30,30,1,3,0.05,0.95,0.931691874253461,14,80.0,0,82.0,0,80.0,0,84.0,1
9273,max_effective,30,30,1,3,0.05,0.95,0.9444805333094336,23,75.0,0,82.0,0,87.0,1,87.0,1
9274,max_effective,30,30,1,3,0.05,0.95,0.8864922618593862,14,78.0,0,82.0,1,80.0,0,79.0,0
9275,max_effective,30,30,1,3,0.05,0.95,0.9355311223681892,13,80.0,0,80.0,0,79.0,0,83.0,1
9276,max_effective,30,30,1,3,0.05,0.95,0.9408084529527772,16,75.0,0,78.0,1,70.0,0,75.0,0
9277,max_effective,30,30,1,3,0.05,0.95,0.9165582776986528,27,78.0,0,79.0,0,81.0,0,84.0,1
9278,max_effective,30,30,1,3,0.05,0.95,0.8952941958770342,13,74.0,0,77.0,1,74.0,0,74.0,0
9279,max_effective,30,30,1,3,0.05,0.95,0.9116509414442476,23,75.0,0,76.0,0,72.0,0,81.0,1
9280,max_effective,30,30,1,3,0.05,0.95,0.9468995174547292,19,74.0,1,74.0,1,74.0,1,73.0,0
9281,max_effective,30,30,1,3,0.05,0.95,0.9200297635138832,18,81.0,0,84.0,0,89.0,1,87.0,0
9282,max_effective,30,30,1,3,0.05,0.95,0.9160685853517498,29,78.0,0,82.0,0,87.0,1,86.0,0
9283,max_effective,30,30,1,3,0.05,0.95,0.919335427519422,10,74.0,0,76.0,1,73.0,0,76.0,1
9284,max_effective,30,30,1,3,0.05,0.95,0.8974984791774878,38,81.0,0,82.0,0,80.0,0,83.0,1
9285,max_effective,30,30,1,3,0.05,0.95,0.9449955021632916,21,76.0,0,80.0,0,86.0,1,86.0,1
9286,max_effective,30,30,1,3,0.05,0.95,0.9393586012515074,53,80.0,0,82.0,0,83.0,0,87.0,1
9287,max_effective,30,30,1,3,0.05,0.95,0.9488970117062012,6,63.0,1,63.0,1,62.0,0,63.0,1
9288,max_effective,30,30,1,3,0.05,0.95,0.948881977584948,8,67.0,1,67.0,1,67.0,1,67.0,1
9289,max_effective,30,30,1,3,0.05,0.95,0.895031613246874,19,76.0,0,77.0,0,78.0,0,81.0,1
9290,max_effective,30,30,1,3,0.05,0.95,0.9341021708781672,9,67.0,1,66.0,0,67.0,1,67.0,1
9291,max_effective,30,30,1,3,0.05,0.95,0.9181131356334667,22,86.0,0,86.0,0,90.0,1,88.0,0
9292,max_effective,30,30,1,3,0.05,0.95,0.9041168000758006,32,84.0,0,85.0,0,87.0,1,86.0,0
9293,max_effective,30,30,1,3,0.05,0.95,0.9406719567667332,16,67.0,0,69.0,0,70.0,0,73.0,1
9294,max_effective,30,30,1,3,0.05,0.95,0.9386055006215908,26,81.0,0,84.0,0,82.0,0,85.0,1
9295,max_effective,30,30,1,3,0.05,0.95,0.908635160555284,10,73.0,1,73.0,1,72.0,0,72.0,0
9296,max_effective,30,30,1,3,0.05,0.95,0.9378084670887082,12,72.0,0,74.0,0,75.0,0,77.0,1
9297,max_effective,30,30,1,3,0.05,0.95,0.9431712293041862,24,76.0,0,79.0,0,78.0,0,82.0,1
9298,max_effective,30,30,1,3,0.05,0.95,0.9414001954103188,16,74.0,0,77.0,0,82.0,1,82.0,1
9299,max_effective,30,30,1,3,0.05,0.95,0.9418234875823246,61,79.0,0,81.0,0,81.0,0,86.0,1
9300,max_effective,30,30,1,3,0.05,0.95,0.8807521257973047,22,70.0,0,71.0,0,80.0,1,78.0,0
9301,max_effective,30,30,1,3,0.05,0.95,0.9478006458979296,13,68.0,0,70.0,1,67.0,0,70.0,1
9302,max_effective,30,30,1,3,0.05,0.95,0.8789292022607955,41,75.0,0,82.0,0,83.0,1,79.0,0
9303,max_effective,30,30,1,3,0.05,0.95,0.910128805969554,23,70.0,0,78.0,0,80.0,1,77.0,0
9304,max_effective,30,30,1,3,0.05,0.95,0.903412385182946,9,77.0,1,77.0,1,74.0,0,76.0,0
9305,max_effective,30,30,1,3,0.05,0.95,0.9046569798954072,15,80.0,0,81.0,1,77.0,0,77.0,0
9306,max_effective,30,30,1,3,0.05,0.95,0.8955490236832626,23,66.0,0,71.0,0,73.0,1,73.0,1
9307,max_effective,30,30,1,3,0.05,0.95,0.9125137769352196,8,74.0,0,75.0,1,72.0,0,75.0,1
9308,max_effective,30,30,1,3,0.05,0.95,0.8570474317257608,7,55.0,1,55.0,1,55.0,1,55.0,1
9309,max_effective,30,30,1,3,0.05,0.95,0.9154030216081758,43,77.0,0,76.0,0,80.0,0,84.0,1
9310,max_effective,30,30,1,3,0.05,0.95,0.9386110643550362,41,79.0,0,82.0,0,87.0,1,87.0,1
9311,max_effective,30,30,1,3,0.05,0.95,0.943055962367213,36,84.0,0,85.0,1,85.0,1,83.0,0
9312,max_effective,30,30,1,3,0.05,0.95,0.8670689965952255,20,71.0,0,74.0,1,73.0,0,74.0,1
9313,max_effective,30,30,1,3,0.05,0.95,0.93109237391843,89,79.0,0,81.0,0,85.0,0,86.0,1
9314,max_effective,30,30,1,3,0.05,0.95,0.9072552039169796,36,77.0,0,82.0,0,84.0,0,85.0,1
9315,max_effective,30,30,1,3,0.05,0.95,0.9427036719875144,58,72.0,0,77.0,0,86.0,1,84.0,0
9316,max_effective,30,30,1,3,0.05,0.95,0.9351577180766772,29,76.0,0,79.0,0,81.0,0,83.0,1
9317,max_effective,30,30,1,3,0.05,0.95,0.8762485986435575,17,75.0,0,76.0,0,81.0,1,81.0,1
9318,max_effective,30,30,1,3,0.05,0.95,0.904572136379799,7,63.0,1,63.0,1,63.0,1,63.0,1
9319,max_effective,30,30,1,3,0.05,0.95,0.9267630629593132,11,70.0,1,68.0,0,68.0,0,66.0,0
9320,max_effective,30,30,1,3,0.05,0.95,0.920296407919139,10,75.0,0,75.0,0,75.0,0,78.0,1
9321,max_effective,30,30,1,3,0.05,0.95,0.9315781583003524,15,76.0,0,75.0,0,78.0,1,76.0,0
9322,max_effective,30,30,1,3,0.05,0.95,0.9447076219401908,31,78.0,0,79.0,0,84.0,0,85.0,1
9323,max_effective,30,30,1,3,0.05,0.95,0.9371565171829443,12,74.0,0,76.0,0,78.0,1,76.0,0
9324,max_effective,30,30,1,3,0.05,0.95,0.9259422644523564,11,66.0,0,65.0,0,64.0,0,68.0,1
9325,max_effective,30,30,1,3,0.05,0.95,0.925619267885445,22,68.0,0,73.0,0,80.0,1,80.0,1
9326,max_effective,30,30,1,3,0.05,0.95,0.8945790928249095,10,52.0,1,52.0,1,52.0,1,52.0,1
9327,max_effective,30,30,1,3,0.05,0.95,0.9162966988642344,11,75.0,0,74.0,0,76.0,1,74.0,0
9328,max_effective,30,30,1,3,0.05,0.95,0.9488211486963556,20,80.0,0,83.0,0,82.0,0,85.0,1
9329,max_effective,30,30,1,3,0.05,0.95,0.9278182658028936,54,73.0,0,74.0,0,81.0,1,79.0,0
9330,max_effective,30,30,1,3,0.05,0.95,0.8801894161988804,7,55.0,1,55.0,1,55.0,1,55.0,1
9331,max_effective,30,30,1,3,0.05,0.95,0.8964038105050798,18,74.0,0,75.0,0,80.0,1,80.0,1
9332,max_effective,30,30,1,3,0.05,0.95,0.945479702316803,27,80.0,0,82.0,1,79.0,0,80.0,0
9333,max_effective,30,30,1,3,0.05,0.95,0.9207028358723656,13,77.0,0,76.0,0,81.0,1,81.0,1
9334,max_effective,30,30,1,3,0.05,0.95,0.9418868415217144,9,80.0,0,82.0,1,75.0,0,81.0,0
9335,max_effective,30,30,1,3,0.05,0.95,0.90912945346575,16,68.0,1,66.0,0,65.0,0,68.0,1
9336,max_effective,30,30,1,3,0.05,0.95,0.8811657624446328,19,79.0,1,76.0,0,74.0,0,72.0,0
9337,max_effective,30,30,1,3,0.05,0.95,0.8597460288022256,10,71.0,1,71.0,1,71.0,1,71.0,1
9338,max_effective,30,30,1,3,0.05,0.95,0.8889999077446292,25,78.0,0,79.0,0,78.0,0,80.0,1
9339,max_effective,30,30,1,3,0.05,0.95,0.9373456188400188,29,84.0,0,86.0,0,89.0,1,89.0,1
9340,max_effective,30,30,1,3,0.05,0.95,0.9235248518594156,14,83.0,1,83.0,1,81.0,0,82.0,0
9341,max_effective,30,30,1,3,0.05,0.95,0.94724302123519,13,71.0,0,68.0,0,65.0,0,74.0,1
9342,max_effective,30,30,1,3,0.05,0.95,0.9479255020530328,49,86.0,0,87.0,0,88.0,1,87.0,0
9343,max_effective,30,30,1,3,0.05,0.95,0.9473713719571982,13,73.0,0,74.0,1,69.0,0,67.0,0
9344,max_effective,30,30,1,3,0.05,0.95,0.9326150702060236,35,83.0,0,84.0,0,85.0,0,87.0,1
9345,max_effective,30,30,1,3,0.05,0.95,0.9349419301432036,40,78.0,0,76.0,0,82.0,0,85.0,1
9346,max_effective,30,30,1,3,0.05,0.95,0.9156963738077252,11,69.0,0,70.0,1,68.0,0,70.0,1
9347,max_effective,30,30,1,3,0.05,0.95,0.8890831242328964,12,75.0,0,79.0,0,83.0,1,82.0,0
9348,max_effective,30,30,1,3,0.05,0.95,0.8753729993771308,11,86.0,0,86.0,0,87.0,1,85.0,0
9349,max_effective,30,30,1,3,0.05,0.95,0.9111481357803488,15,64.0,0,67.0,0,65.0,0,69.0,1
9350,max_effective,30,30,1,3,0.05,0.95,0.9441643229481862,37,77.0,0,83.0,0,88.0,1,88.0,1
9351,max_effective,30,30,1,3,0.05,0.95,0.8813471976758517,9,69.0,1,69.0,1,68.0,0,69.0,1
9352,max_effective,30,30,1,3,0.05,0.95,0.9139679379522008,11,53.0,1,53.0,1,53.0,1,53.0,1
9353,max_effective,30,30,1,3,0.05,0.95,0.8928847815369898,20,76.0,0,77.0,0,86.0,1,82.0,0
9354,max_effective,30,30,1,3,0.05,0.95,0.9348517263944652,13,80.0,0,84.0,0,85.0,1,84.0,0
9355,max_effective,30,30,1,3,0.05,0.95,0.9283713922803356,18,81.0,0,81.0,0,75.0,0,82.0,1
9356,max_effective,30,30,1,3,0.05,0.95,0.9104505896867024,23,71.0,0,73.0,0,80.0,0,82.0,1
9357,max_effective,30,30,1,3,0.05,0.95,0.9088513634028296,34,83.0,0,84.0,0,87.0,1,87.0,1
9358,max_effective,30,30,1,3,0.05,0.95,0.8964283814975877,14,74.0,0,74.0,0,75.0,0,77.0,1
9359,max_effective,30,30,1,3,0.05,0.95,0.9094387352803815,17,72.0,0,78.0,1,78.0,1,77.0,0
9360,max_effective,30,30,1,3,0.05,0.95,0.9333551232670944,13,80.0,0,83.0,0,87.0,1,84.0,0
9361,max_effective,30,30,1,3,0.05,0.95,0.9429041514642968,13,67.0,0,70.0,0,70.0,0,71.0,1
9362,max_effective,30,30,1,3,0.05,0.95,0.914813330741795,19,81.0,0,81.0,0,84.0,1,83.0,0
9363,max_effective,30,30,1,3,0.05,0.95,0.9340212897606768,29,82.0,0,84.0,0,86.0,0,87.0,1
9364,max_effective,30,30,1,3,0.05,0.95,0.9467995382470524,20,77.0,0,79.0,0,82.0,1,80.0,0
9365,max_effective,30,30,1,3,0.05,0.95,0.946266107343945,50,80.0,0,82.0,0,89.0,1,86.0,0
9366,max_effective,30,30,1,3,0.05,0.95,0.9378652193162644,8,62.0,1,62.0,1,62.0,1,62.0,1
9367,max_effective,30,30,1,3,0.05,0.95,0.9496361561077776,24,83.0,0,83.0,0,87.0,1,83.0,0
9368,max_effective,30,30,1,3,0.05,0.95,0.8488711182487012,7,54.0,1,54.0,1,54.0,1,54.0,1
9369,max_effective,30,30,1,3,0.05,0.95,0.9440716635412986,43,84.0,1,77.0,0,71.0,0,74.0,0
9370,max_effective,30,30,1,3,0.05,0.95,0.9491592119597247,14,85.0,0,85.0,0,85.0,0,86.0,1
9371,max_effective,30,30,1,3,0.05,0.95,0.9057232384203358,20,74.0,0,77.0,0,74.0,0,79.0,1
9372,max_effective,30,30,1,3,0.05,0.95,0.9415618711433932,28,81.0,0,84.0,0,86.0,1,83.0,0
9373,max_effective,30,30,1,3,0.05,0.95,0.948801063354982,27,85.0,0,87.0,0,89.0,1,89.0,1
9374,max_effective,30,30,1,3,0.05,0.95,0.8737386363802275,10,61.0,1,61.0,1,61.0,1,61.0,1
9375,max_effective,30,30,1,3,0.05,0.95,0.9436201916060092,31,77.0,0,80.0,0,83.0,0,87.0,1
9376,max_effective,30,30,1,3,0.05,0.95,0.9190907078285174,20,78.0,0,80.0,0,81.0,1,78.0,0
9377,max_effective,30,30,1,3,0.05,0.95,0.9189293007583418,38,76.0,0,81.0,0,87.0,1,85.0,0
9378,max_effective,30,30,1,3,0.05,0.95,0.9497852649710606,28,74.0,0,78.0,0,86.0,0,87.0,1
9379,max_effective,30,30,1,3,0.05,0.95,0.9195378668610866,24,88.0,0,88.0,0,89.0,1,89.0,1
9380,max_effective,30,30,1,3,0.05,0.95,0.932392705873053,34,81.0,0,83.0,0,89.0,1,86.0,0
9381,max_effective,30,30,1,3,0.05,0.95,0.9272666476546862,23,78.0,0,79.0,0,90.0,1,88.0,0
9382,max_effective,30,30,1,3,0.05,0.95,0.94120689866516,12,63.0,1,63.0,1,63.0,1,63.0,1
9383,max_effective,30,30,1,3,0.05,0.95,0.9128249952242068,46,74.0,0,73.0,0,83.0,1,83.0,1
9384,max_effective,30,30,1,3,0.05,0.95,0.945523882332184,14,70.0,0,73.0,1,73.0,1,73.0,1
9385,max_effective,30,30,1,3,0.05,0.95,0.8812123036830004,19,73.0,0,73.0,0,76.0,1,75.0,0
9386,max_effective,30,30,1,3,0.05,0.95,0.9278665738458408,7,65.0,1,65.0,1,65.0,1,65.0,1
9387,max_effective,30,30,1,3,0.05,0.95,0.9244186713043296,14,71.0,0,73.0,0,80.0,1,79.0,0
9388,max_effective,30,30,1,3,0.05,0.95,0.9140829500913548,7,67.0,1,67.0,1,67.0,1,67.0,1
9389,max_effective,30,30,1,3,0.05,0.95,0.9097389135222628,9,62.0,1,60.0,0,59.0,0,62.0,1
9390,max_effective,30,30,1,3,0.05,0.95,0.9179453280039632,21,77.0,0,80.0,0,84.0,0,85.0,1
9391,max_effective,30,30,1,3,0.05,0.95,0.9396186029090824,33,83.0,0,83.0,0,87.0,0,89.0,1
9392,max_effective,30,30,1,3,0.05,0.95,0.9457004976564176,67,84.0,0,84.0,0,89.0,1,88.0,0
9393,max_effective,30,30,1,3,0.05,0.95,0.9057205965877716,20,69.0,0,72.0,0,74.0,0,76.0,1
9394,max_effective,30,30,1,3,0.05,0.95,0.9122796052756056,16,81.0,0,82.0,0,85.0,1,82.0,0
9395,max_effective,30,30,1,3,0.05,0.95,0.9371551074875628,19,85.0,0,85.0,0,87.0,1,85.0,0
9396,max_effective,30,30,1,3,0.05,0.95,0.8445760259758722,18,75.0,0,78.0,0,79.0,1,78.0,0
9397,max_effective,30,30,1,3,0.05,0.95,0.9391455862567348,41,79.0,0,81.0,1,79.0,0,80.0,0
9398,max_effective,30,30,1,3,0.05,0.95,0.8792610165217878,8,76.0,1,76.0,1,74.0,0,76.0,1
9399,max_effective,30,30,1,3,0.05,0.95,0.9440832331572658,25,71.0,0,74.0,0,80.0,1,80.0,1
9400,max_effective,30,30,1,3,0.05,0.95,0.9442825754420114,33,76.0,0,80.0,0,86.0,1,84.0,0
9401,max_effective,30,30,1,3,0.05,0.95,0.9495209005531494,48,76.0,0,77.0,0,88.0,0,89.0,1
9402,max_effective,30,30,1,3,0.05,0.95,0.947886578546302,33,75.0,0,79.0,0,86.0,0,88.0,1
9403,max_effective,30,30,1,3,0.05,0.95,0.9484578962688928,29,69.0,0,71.0,0,82.0,1,81.0,0
9404,max_effective,30,30,1,3,0.05,0.95,0.7925278224975443,14,66.0,1,66.0,1,66.0,1,63.0,0
9405,max_effective,30,30,1,3,0.05,0.95,0.9361454856283548,77,69.0,0,71.0,1,70.0,0,68.0,0
9406,max_effective,30,30,1,3,0.05,0.95,0.9144074260831506,10,73.0,1,72.0,0,73.0,1,72.0,0
9407,max_effective,30,30,1,3,0.05,0.95,0.9155932323195372,12,73.0,1,73.0,1,72.0,0,71.0,0
9408,max_effective,30,30,1,3,0.05,0.95,0.89529556160802,8,76.0,0,77.0,1,73.0,0,73.0,0
9409,max_effective,30,30,1,3,0.05,0.95,0.9313051371622026,25,87.0,0,88.0,1,87.0,0,87.0,0
9410,max_effective,30,30,1,3,0.05,0.95,0.9327793846883844,18,81.0,1,81.0,1,78.0,0,76.0,0
9411,max_effective,30,30,1,3,0.05,0.95,0.9353938436399978,33,80.0,0,82.0,0,83.0,0,86.0,1
9412,max_effective,30,30,1,3,0.05,0.95,0.902431707024548,20,74.0,0,75.0,0,80.0,0,83.0,1
9413,max_effective,30,30,1,3,0.05,0.95,0.9155413785774436,19,79.0,0,79.0,0,77.0,0,80.0,1
9414,max_effective,30,30,1,3,0.05,0.95,0.941085726677804,10,73.0,0,74.0,1,72.0,0,72.0,0
9415,max_effective,30,30,1,3,0.05,0.95,0.9227345413534744,23,82.0,0,84.0,0,86.0,1,82.0,0
9416,max_effective,30,30,1,3,0.05,0.95,0.916677916483242,15,77.0,0,79.0,0,81.0,0,83.0,1
9417,max_effective,30,30,1,3,0.05,0.95,0.9398076307204858,16,82.0,0,82.0,0,83.0,1,83.0,1
9418,max_effective,30,30,1,3,0.05,0.95,0.9336841442290305,28,82.0,0,84.0,1,83.0,0,84.0,1
9419,max_effective,30,30,1,3,0.05,0.95,0.9442754886382216,57,81.0,0,82.0,0,87.0,1,87.0,1
9420,max_effective,30,30,1,3,0.05,0.95,0.9332636482389852,17,74.0,0,75.0,0,81.0,1,79.0,0
9421,max_effective,30,30,1,3,0.05,0.95,0.938154614294411,52,84.0,0,84.0,0,89.0,0,90.0,1
9422,max_effective,30,30,1,3,0.05,0.95,0.9431209489147756,54,81.0,0,83.0,0,89.0,1,86.0,0
9423,max_effective,30,30,1,3,0.05,0.95,0.9371670237222532,36,85.0,1,85.0,1,84.0,0,84.0,0
9424,max_effective,30,30,1,3,0.05,0.95,0.9071206542314544,27,73.0,0,79.0,0,78.0,0,85.0,1
9425,max_effective,30,30,1,3,0.05,0.95,0.9480759950951828,33,83.0,0,86.0,0,90.0,1,90.0,1
9426,max_effective,30,30,1,3,0.05,0.95,0.8249615662339783,12,70.0,1,69.0,0,68.0,0,69.0,0
9427,max_effective,30,30,1,3,0.05,0.95,0.9384009711299744,14,77.0,0,80.0,0,80.0,0,84.0,1
9428,max_effective,30,30,1,3,0.05,0.95,0.8914748295478465,13,65.0,1,65.0,1,65.0,1,65.0,1
9429,max_effective,30,30,1,3,0.05,0.95,0.9112910834708964,17,68.0,0,69.0,0,69.0,0,71.0,1
9430,max_effective,30,30,1,3,0.05,0.95,0.9034922400786491,34,73.0,0,75.0,0,83.0,0,88.0,1
9431,max_effective,30,30,1,3,0.05,0.95,0.9123443914612924,26,67.0,0,70.0,0,70.0,0,72.0,1
9432,max_effective,30,30,1,3,0.05,0.95,0.9207294124982306,11,81.0,1,81.0,1,79.0,0,80.0,0
9433,max_effective,30,30,1,3,0.05,0.95,0.942029711127334,53,78.0,0,78.0,0,81.0,0,82.0,1
9434,max_effective,30,30,1,3,0.05,0.95,0.9274509954545216,31,84.0,1,84.0,1,83.0,0,84.0,1
9435,max_effective,30,30,1,3,0.05,0.95,0.8794996053144738,6,65.0,1,65.0,1,65.0,1,65.0,1
9436,max_effective,30,30,1,3,0.05,0.95,0.9436765065553432,18,79.0,1,79.0,1,76.0,0,77.0,0
9437,max_effective,30,30,1,3,0.05,0.95,0.9114673638000618,24,74.0,0,76.0,0,79.0,0,80.0,1
9438,max_effective,30,30,1,3,0.05,0.95,0.8963883340560952,18,77.0,0,80.0,0,80.0,0,81.0,1
9439,max_effective,30,30,1,3,0.05,0.95,0.9470656647035556,36,81.0,0,79.0,0,82.0,1,80.0,0
9440,max_effective,30,30,1,3,0.05,0.95,0.8809079257910416,13,71.0,0,73.0,1,71.0,0,72.0,0
9441,max_effective,30,30,1,3,0.05,0.95,0.94532627168273,17,84.0,0,84.0,0,86.0,1,82.0,0
9442,max_effective,30,30,1,3,0.05,0.95,0.9483596469220588,15,76.0,0,78.0,1,77.0,0,76.0,0
9443,max_effective,30,30,1,3,0.05,0.95,0.8853031040861489,16,84.0,0,84.0,0,84.0,0,88.0,1
9444,max_effective,30,30,1,3,0.05,0.95,0.9243715818532868,7,76.0,1,74.0,0,71.0,0,71.0,0
9445,max_effective,30,30,1,3,0.05,0.95,0.9396199100345224,33,83.0,0,84.0,0,88.0,1,86.0,0
9446,max_effective,30,30,1,3,0.05,0.95,0.9129516726047096,9,67.0,0,68.0,1,68.0,1,68.0,1
9447,max_effective,30,30,1,3,0.05,0.95,0.9032311766028556,17,74.0,0,76.0,0,74.0,0,79.0,1
9448,max_effective,30,30,1,3,0.05,0.95,0.9112426720877972,17,81.0,0,82.0,1,81.0,0,82.0,1
9449,max_effective,30,30,1,3,0.05,0.95,0.9068259498150693,20,73.0,0,75.0,0,83.0,0,85.0,1
9450,max_effective,30,30,1,3,0.05,0.95,0.9174364784251012,15,73.0,0,76.0,0,77.0,1,75.0,0
9451,max_effective,30,30,1,3,0.05,0.95,0.919174379696482,16,75.0,0,76.0,0,73.0,0,81.0,1
9452,max_effective,30,30,1,3,0.05,0.95,0.9274320755191018,16,74.0,0,75.0,1,75.0,1,73.0,0
9453,max_effective,30,30,1,3,0.05,0.95,0.9361289197622804,13,81.0,0,82.0,0,84.0,1,83.0,0
9454,max_effective,30,30,1,3,0.05,0.95,0.9492233322628796,15,82.0,1,81.0,0,81.0,0,82.0,1
9455,max_effective,30,30,1,3,0.05,0.95,0.9413182106194028,36,79.0,0,81.0,0,86.0,1,85.0,0
9456,max_effective,30,30,1,3,0.05,0.95,0.94178412799893,16,72.0,0,73.0,0,74.0,0,78.0,1
9457,max_effective,30,30,1,3,0.05,0.95,0.927916731161695,26,73.0,0,74.0,0,77.0,0,82.0,1
9458,max_effective,30,30,1,3,0.05,0.95,0.932531573884762,31,85.0,0,87.0,1,86.0,0,87.0,1
9459,max_effective,30,30,1,3,0.05,0.95,0.928502222961016,23,72.0,0,73.0,0,80.0,0,82.0,1
9460,max_effective,30,30,1,3,0.05,0.95,0.916327028758885,36,74.0,0,77.0,0,86.0,1,86.0,1
9461,max_effective,30,30,1,3,0.05,0.95,0.927616637603619,37,77.0,0,79.0,0,86.0,1,84.0,0
9462,max_effective,30,30,1,3,0.05,0.95,0.909318369503284,26,80.0,0,82.0,0,89.0,1,87.0,0
9463,max_effective,30,30,1,3,0.05,0.95,0.922373106522394,34,82.0,0,83.0,0,85.0,1,83.0,0
9464,max_effective,30,30,1,3,0.05,0.95,0.910208934678681,12,72.0,0,72.0,0,73.0,0,74.0,1
9465,max_effective,30,30,1,3,0.05,0.95,0.9369084389120118,27,87.0,0,88.0,0,88.0,0,89.0,1
9466,max_effective,30,30,1,3,0.05,0.95,0.9252994429353876,24,77.0,0,77.0,0,78.0,0,80.0,1
9467,max_effective,30,30,1,3,0.05,0.95,0.9275339921936298,9,58.0,1,58.0,1,58.0,1,58.0,1
9468,max_effective,30,30,1,3,0.05,0.95,0.9477648567320978,17,71.0,0,73.0,0,78.0,0,79.0,1
9469,max_effective,30,30,1,3,0.05,0.95,0.9079015368410333,15,78.0,0,80.0,0,81.0,0,83.0,1
9470,max_effective,30,30,1,3,0.05,0.95,0.935311920217572,8,65.0,1,65.0,1,65.0,1,64.0,0
9471,max_effective,30,30,1,3,0.05,0.95,0.9478397715152544,55,81.0,0,82.0,1,82.0,1,82.0,1
9472,max_effective,30,30,1,3,0.05,0.95,0.9375717160211832,10,77.0,0,78.0,0,73.0,0,79.0,1
9473,max_effective,30,30,1,3,0.05,0.95,0.9352556206577904,13,80.0,0,79.0,0,82.0,1,79.0,0
9474,max_effective,30,30,1,3,0.05,0.95,0.9336879431087528,10,70.0,1,69.0,0,68.0,0,68.0,0
9475,max_effective,30,30,1,3,0.05,0.95,0.949888439415327,16,79.0,0,80.0,0,77.0,0,81.0,1
9476,max_effective,30,30,1,3,0.05,0.95,0.8686496140961218,9,56.0,1,56.0,1,56.0,1,56.0,1
9477,max_effective,30,30,1,3,0.05,0.95,0.898164813070391,15,74.0,0,76.0,1,75.0,0,75.0,0
9478,max_effective,30,30,1,3,0.05,0.95,0.9360055394774056,25,72.0,0,74.0,0,82.0,0,84.0,1
9479,max_effective,30,30,1,3,0.05,0.95,0.9377068134789428,41,79.0,0,84.0,0,89.0,1,89.0,1
9480,max_effective,30,30,1,3,0.05,0.95,0.922101633018553,23,81.0,0,83.0,0,86.0,1,86.0,1
9481,max_effective,30,30,1,3,0.05,0.95,0.9463513089683956,63,85.0,0,85.0,0,87.0,0,88.0,1
9482,max_effective,30,30,1,3,0.05,0.95,0.8949470572130949,16,74.0,0,76.0,1,76.0,1,76.0,1
9483,max_effective,30,30,1,3,0.05,0.95,0.8916443547621505,18,73.0,0,79.0,0,80.0,0,83.0,1
9484,max_effective,30,30,1,3,0.05,0.95,0.931791924911434,33,84.0,0,84.0,0,88.0,0,89.0,1
9485,max_effective,30,30,1,3,0.05,0.95,0.9442429175793572,11,75.0,0,74.0,0,75.0,0,76.0,1
9486,max_effective,30,30,1,3,0.05,0.95,0.9228333599575602,13,86.0,0,86.0,0,86.0,0,87.0,1
9487,max_effective,30,30,1,3,0.05,0.95,0.8351715184510454,12,70.0,0,74.0,1,74.0,1,73.0,0
9488,max_effective,30,30,1,3,0.05,0.95,0.9417396061511404,21,79.0,0,81.0,0,83.0,0,86.0,1
9489,max_effective,30,30,1,3,0.05,0.95,0.9333502222542214,15,79.0,1,79.0,1,74.0,0,75.0,0
9490,max_effective,30,30,1,3,0.05,0.95,0.9477968292421848,26,85.0,1,84.0,0,83.0,0,85.0,1
9491,max_effective,30,30,1,3,0.05,0.95,0.8885937683477657,10,55.0,1,55.0,1,55.0,1,55.0,1
9492,max_effective,30,30,1,3,0.05,0.95,0.9437760840039628,11,78.0,0,80.0,0,80.0,0,82.0,1
9493,max_effective,30,30,1,3,0.05,0.95,0.9361924629016446,16,78.0,0,78.0,0,85.0,1,80.0,0
9494,max_effective,30,30,1,3,0.05,0.95,0.8946579105647939,26,80.0,0,79.0,0,79.0,0,84.0,1
9495,max_effective,30,30,1,3,0.05,0.95,0.9110904631408464,16,83.0,0,84.0,0,88.0,1,83.0,0
9496,max_effective,30,30,1,3,0.05,0.95,0.9146842219283842,11,66.0,0,67.0,1,67.0,1,67.0,1
9497,max_effective,30,30,1,3,0.05,0.95,0.9434862161065872,52,76.0,0,81.0,0,81.0,0,88.0,1
9498,max_effective,30,30,1,3,0.05,0.95,0.9421355981061532,109,78.0,0,83.0,0,87.0,1,85.0,0
9499,max_effective,30,30,1,3,0.05,0.95,0.9264976356988954,32,84.0,0,85.0,0,87.0,1,84.0,0
9500,max_effective,30,30,1,3,0.05,0.95,0.9499843590254022,17,76.0,0,77.0,0,73.0,0,78.0,1
9501,max_effective,30,30,1,3,0.05,0.95,0.924840920887084,19,83.0,0,83.0,0,86.0,1,86.0,1
9502,max_effective,30,30,1,3,0.05,0.95,0.94616334319774,9,69.0,1,67.0,0,66.0,0,65.0,0
9503,max_effective,30,30,1,3,0.05,0.95,0.937686857916466,61,84.0,0,85.0,0,89.0,0,90.0,1
9504,max_effective,30,30,1,3,0.05,0.95,0.8914144932314282,14,82.0,0,84.0,0,86.0,0,87.0,1
9505,max_effective,30,30,1,3,0.05,0.95,0.9258604776936308,30,85.0,0,86.0,0,82.0,0,87.0,1
9506,max_effective,30,30,1,3,0.05,0.95,0.9075260150206252,14,74.0,0,75.0,0,83.0,1,82.0,0
9507,max_effective,30,30,1,3,0.05,0.95,0.9316225139506328,34,80.0,0,83.0,0,85.0,1,84.0,0
9508,max_effective,30,30,1,3,0.05,0.95,0.8328164326527907,6,58.0,1,58.0,1,58.0,1,58.0,1
9509,max_effective,30,30,1,3,0.05,0.95,0.9089076129089568,26,84.0,0,84.0,0,83.0,0,86.0,1
9510,max_effective,30,30,1,3,0.05,0.95,0.9271271507024617,12,74.0,0,75.0,1,75.0,1,72.0,0
9511,max_effective,30,30,1,3,0.05,0.95,0.9448779449085242,24,88.0,0,88.0,0,90.0,1,90.0,1
9512,max_effective,30,30,1,3,0.05,0.95,0.9209074211255002,21,75.0,1,73.0,0,75.0,1,75.0,1
9513,max_effective,30,30,1,3,0.05,0.95,0.9311754314120376,29,74.0,0,77.0,0,82.0,1,82.0,1
9514,max_effective,30,30,1,3,0.05,0.95,0.9383470122445028,40,82.0,0,84.0,0,86.0,0,88.0,1
9515,max_effective,30,30,1,3,0.05,0.95,0.9474214196911817,48,78.0,0,80.0,0,88.0,0,89.0,1
9516,max_effective,30,30,1,3,0.05,0.95,0.9141445165031208,18,81.0,0,82.0,0,84.0,0,87.0,1
9517,max_effective,30,30,1,3,0.05,0.95,0.947928432946748,16,76.0,0,81.0,1,80.0,0,81.0,1
9518,max_effective,30,30,1,3,0.05,0.95,0.896993720469568,15,76.0,0,76.0,0,79.0,1,78.0,0
9519,max_effective,30,30,1,3,0.05,0.95,0.9277352753077026,16,74.0,0,74.0,0,75.0,0,76.0,1
9520,max_effective,30,30,1,3,0.05,0.95,0.9072757458848462,12,65.0,1,65.0,1,65.0,1,65.0,1
9521,max_effective,30,30,1,3,0.05,0.95,0.9209483168193838,24,67.0,0,68.0,0,77.0,0,79.0,1
9522,max_effective,30,30,1,3,0.05,0.95,0.901488248898084,13,80.0,0,83.0,0,86.0,1,85.0,0
9523,max_effective,30,30,1,3,0.05,0.95,0.9317231801433064,18,70.0,0,76.0,0,77.0,1,76.0,0
9524,max_effective,30,30,1,3,0.05,0.95,0.93644914429849,11,78.0,1,78.0,1,74.0,0,77.0,0
9525,max_effective,30,30,1,3,0.05,0.95,0.9359081216289138,8,83.0,1,83.0,1,77.0,0,79.0,0
9526,max_effective,30,30,1,3,0.05,0.95,0.94878327063919,20,76.0,0,80.0,0,75.0,0,82.0,1
9527,max_effective,30,30,1,3,0.05,0.95,0.9486507952074522,39,81.0,0,82.0,1,80.0,0,82.0,1
9528,max_effective,30,30,1,3,0.05,0.95,0.944792323370888,14,76.0,0,76.0,0,78.0,1,78.0,1
9529,max_effective,30,30,1,3,0.05,0.95,0.920458283041395,21,84.0,0,86.0,1,84.0,0,85.0,0
9530,max_effective,30,30,1,3,0.05,0.95,0.9406095280318232,15,82.0,0,82.0,0,82.0,0,87.0,1
9531,max_effective,30,30,1,3,0.05,0.95,0.9475047761577158,19,74.0,0,76.0,0,80.0,0,82.0,1
9532,max_effective,30,30,1,3,0.05,0.95,0.9465840688558456,27,83.0,1,83.0,1,83.0,1,82.0,0
9533,max_effective,30,30,1,3,0.05,0.95,0.948681479942428,43,84.0,0,85.0,0,87.0,0,89.0,1
9534,max_effective,30,30,1,3,0.05,0.95,0.936154628561744,40,85.0,0,86.0,0,89.0,1,89.0,1
9535,max_effective,30,30,1,3,0.05,0.95,0.922307850335887,12,71.0,0,75.0,0,73.0,0,77.0,1
9536,max_effective,30,30,1,3,0.05,0.95,0.8893013500314318,12,76.0,0,78.0,0,82.0,1,82.0,1
9537,max_effective,30,30,1,3,0.05,0.95,0.9263487559361416,39,79.0,0,81.0,0,79.0,0,84.0,1
9538,max_effective,30,30,1,3,0.05,0.95,0.9461207738372036,15,78.0,0,79.0,1,76.0,0,79.0,1
9539,max_effective,30,30,1,3,0.05,0.95,0.9322401325181328,36,75.0,0,77.0,0,78.0,0,80.0,1
9540,max_effective,30,30,1,3,0.05,0.95,0.9002347720954038,36,77.0,0,80.0,0,83.0,0,87.0,1
9541,max_effective,30,30,1,3,0.05,0.95,0.949647484603578,39,85.0,0,85.0,0,86.0,1,85.0,0
9542,max_effective,30,30,1,3,0.05,0.95,0.8844997992967482,7,64.0,1,64.0,1,64.0,1,64.0,1
9543,max_effective,30,30,1,3,0.05,0.95,0.9376825066240966,19,84.0,1,83.0,0,83.0,0,81.0,0
9544,max_effective,30,30,1,3,0.05,0.95,0.923688914911774,16,80.0,1,78.0,0,79.0,0,77.0,0
9545,max_effective,30,30,1,3,0.05,0.95,0.919692751029243,9,76.0,1,76.0,1,72.0,0,72.0,0
9546,max_effective,30,30,1,3,0.05,0.95,0.9455508709889304,7,62.0,1,62.0,1,62.0,1,62.0,1
9547,max_effective,30,30,1,3,0.05,0.95,0.9454777896563018,26,81.0,0,83.0,0,87.0,0,89.0,1
9548,max_effective,30,30,1,3,0.05,0.95,0.9477402812222911,30,74.0,0,75.0,0,78.0,0,81.0,1
9549,max_effective,30,30,1,3,0.05,0.95,0.9474880543955524,16,73.0,0,74.0,0,77.0,0,78.0,1
9550,max_effective,30,30,1,3,0.05,0.95,0.8531473043840996,10,72.0,1,71.0,0,70.0,0,69.0,0
9551,max_effective,30,30,1,3,0.05,0.95,0.946456858912061,103,73.0,0,78.0,0,82.0,0,85.0,1
9552,max_effective,30,30,1,3,0.05,0.95,0.9269003168671868,19,76.0,0,80.0,0,83.0,0,84.0,1
9553,max_effective,30,30,1,3,0.05,0.95,0.9230157702052756,11,71.0,0,69.0,0,66.0,0,72.0,1
9554,max_effective,30,30,1,3,0.05,0.95,0.923938217903268,21,76.0,0,78.0,0,84.0,1,82.0,0
9555,max_effective,30,30,1,3,0.05,0.95,0.8991448662334606,10,79.0,0,83.0,1,83.0,1,81.0,0
9556,max_effective,30,30,1,3,0.05,0.95,0.9138450053942924,13,75.0,0,76.0,1,75.0,0,76.0,1
9557,max_effective,30,30,1,3,0.05,0.95,0.945312787104145,13,72.0,0,75.0,1,75.0,1,74.0,0
9558,max_effective,30,30,1,3,0.05,0.95,0.9261142086397764,18,78.0,0,78.0,0,85.0,1,83.0,0
9559,max_effective,30,30,1,3,0.05,0.95,0.9254450723464964,22,72.0,0,73.0,1,73.0,1,71.0,0
9560,max_effective,30,30,1,3,0.05,0.95,0.947630643631526,15,79.0,0,80.0,0,83.0,1,81.0,0
9561,max_effective,30,30,1,3,0.05,0.95,0.9367952234091658,40,82.0,0,83.0,1,82.0,0,83.0,1
9562,max_effective,30,30,1,3,0.05,0.95,0.9075102150951104,11,72.0,0,74.0,0,70.0,0,76.0,1
9563,max_effective,30,30,1,3,0.05,0.95,0.9066499017509568,13,66.0,0,66.0,0,70.0,1,70.0,1
9564,max_effective,30,30,1,3,0.05,0.95,0.8533001141174887,19,68.0,0,71.0,0,75.0,1,70.0,0
9565,max_effective,30,30,1,3,0.05,0.95,0.9311229692263288,7,57.0,1,57.0,1,57.0,1,57.0,1
9566,max_effective,30,30,1,3,0.05,0.95,0.93244491743601,16,64.0,0,64.0,0,66.0,1,66.0,1
9567,max_effective,30,30,1,3,0.05,0.95,0.901070624438618,7,69.0,1,69.0,1,69.0,1,67.0,0
9568,max_effective,30,30,1,3,0.05,0.95,0.9442210423087642,27,73.0,0,75.0,1,72.0,0,75.0,1
9569,max_effective,30,30,1,3,0.05,0.95,0.935653672470034,24,85.0,0,85.0,0,87.0,1,87.0,1
9570,max_effective,30,30,1,3,0.05,0.95,0.9396144839574964,37,80.0,0,81.0,0,88.0,0,89.0,1
9571,max_effective,30,30,1,3,0.05,0.95,0.9082952834508452,22,78.0,0,81.0,0,83.0,1,83.0,1
9572,max_effective,30,30,1,3,0.05,0.95,0.8813239373273386,19,78.0,0,80.0,0,81.0,1,79.0,0
9573,max_effective,30,30,1,3,0.05,0.95,0.946975503753928,24,70.0,0,78.0,0,81.0,1,77.0,0
9574,max_effective,30,30,1,3,0.05,0.95,0.938373193942052,21,74.0,0,74.0,0,72.0,0,77.0,1
9575,max_effective,30,30,1,3,0.05,0.95,0.9137060241236684,11,74.0,1,74.0,1,72.0,0,74.0,1
9576,max_effective,30,30,1,3,0.05,0.95,0.8917470409220424,11,80.0,0,82.0,0,85.0,1,84.0,0
9577,max_effective,30,30,1,3,0.05,0.95,0.9496815548033436,30,71.0,1,71.0,1,71.0,1,71.0,1
9578,max_effective,30,30,1,3,0.05,0.95,0.8949638819157482,10,53.0,1,53.0,1,53.0,1,53.0,1
9579,max_effective,30,30,1,3,0.05,0.95,0.9369236875886928,21,62.0,0,69.0,1,69.0,1,69.0,1
9580,max_effective,30,30,1,3,0.05,0.95,0.941898065503931,20,76.0,0,78.0,0,85.0,0,87.0,1
9581,max_effective,30,30,1,3,0.05,0.95,0.8635140949724919,8,72.0,0,73.0,1,71.0,0,71.0,0
9582,max_effective,30,30,1,3,0.05,0.95,0.9298335253743149,18,86.0,0,87.0,0,90.0,1,85.0,0
9583,max_effective,30,30,1,3,0.05,0.95,0.9445665694375334,20,85.0,1,83.0,0,85.0,1,85.0,1
9584,max_effective,30,30,1,3,0.05,0.95,0.85878197579332,13,85.0,1,85.0,1,83.0,0,83.0,0
9585,max_effective,30,30,1,3,0.05,0.95,0.9445110220738484,10,63.0,1,63.0,1,62.0,0,63.0,1
9586,max_effective,30,30,1,3,0.05,0.95,0.9015128339106476,8,67.0,1,67.0,1,66.0,0,67.0,1
9587,max_effective,30,30,1,3,0.05,0.95,0.9097379531460876,17,82.0,0,83.0,0,85.0,1,85.0,1
9588,max_effective,30,30,1,3,0.05,0.95,0.9260453224731184,10,72.0,1,71.0,0,71.0,0,69.0,0
9589,max_effective,30,30,1,3,0.05,0.95,0.929481760634232,24,77.0,0,78.0,0,84.0,1,84.0,1
9590,max_effective,30,30,1,3,0.05,0.95,0.9459051350611096,11,76.0,1,76.0,1,76.0,1,74.0,0
9591,max_effective,30,30,1,3,0.05,0.95,0.920937645671767,26,75.0,0,78.0,0,78.0,0,80.0,1
9592,max_effective,30,30,1,3,0.05,0.95,0.8643467005643822,7,62.0,1,62.0,1,62.0,1,62.0,1
9593,max_effective,30,30,1,3,0.05,0.95,0.920563392856043,12,73.0,0,74.0,1,74.0,1,74.0,1
9594,max_effective,30,30,1,3,0.05,0.95,0.919261705725836,14,61.0,1,61.0,1,61.0,1,61.0,1
9595,max_effective,30,30,1,3,0.05,0.95,0.8800779569591125,21,78.0,0,80.0,1,78.0,0,79.0,0
9596,max_effective,30,30,1,3,0.05,0.95,0.9259366237481664,18,77.0,0,84.0,0,84.0,0,88.0,1
9597,max_effective,30,30,1,3,0.05,0.95,0.9309551696053612,10,83.0,0,84.0,1,83.0,0,83.0,0
9598,max_effective,30,30,1,3,0.05,0.95,0.903444037349304,22,62.0,0,64.0,1,63.0,0,64.0,1
9599,max_effective,30,30,1,3,0.05,0.95,0.9380445088711952,22,82.0,0,84.0,1,82.0,0,83.0,0
9600,max_effective,30,30,1,3,0.05,0.95,0.9290421183849582,21,75.0,0,77.0,0,85.0,1,82.0,0
9601,max_effective,30,30,1,3,0.05,0.95,0.9334710978114524,7,51.0,1,51.0,1,51.0,1,51.0,1
9602,max_effective,30,30,1,3,0.05,0.95,0.9428975005356018,14,74.0,0,75.0,0,70.0,0,76.0,1
9603,max_effective,30,30,1,3,0.05,0.95,0.8808480379715483,8,62.0,1,62.0,1,62.0,1,62.0,1
9604,max_effective,30,30,1,3,0.05,0.95,0.9447265651788908,14,71.0,0,72.0,1,71.0,0,69.0,0
9605,max_effective,30,30,1,3,0.05,0.95,0.8140922055569175,5,50.0,1,50.0,1,50.0,1,50.0,1
9606,max_effective,30,30,1,3,0.05,0.95,0.9428863244741637,31,81.0,0,82.0,0,89.0,0,90.0,1
9607,max_effective,30,30,1,3,0.05,0.95,0.9325362773197214,23,72.0,0,74.0,0,80.0,0,82.0,1
9608,max_effective,30,30,1,3,0.05,0.95,0.9395832793216612,30,72.0,0,75.0,0,84.0,1,82.0,0
9609,max_effective,30,30,1,3,0.05,0.95,0.9226816836593988,37,79.0,0,82.0,0,82.0,0,83.0,1
9610,max_effective,30,30,1,3,0.05,0.95,0.8149424448829857,11,58.0,1,58.0,1,58.0,1,58.0,1
9611,max_effective,30,30,1,3,0.05,0.95,0.9467951422236106,70,81.0,0,80.0,0,87.0,1,85.0,0
9612,max_effective,30,30,1,3,0.05,0.95,0.9495340415012252,18,81.0,0,82.0,0,81.0,0,86.0,1
9613,max_effective,30,30,1,3,0.05,0.95,0.8827197715994285,7,67.0,1,67.0,1,67.0,1,66.0,0
9614,max_effective,30,30,1,3,0.05,0.95,0.902678961189146,23,69.0,0,70.0,0,78.0,1,75.0,0
9615,max_effective,30,30,1,3,0.05,0.95,0.9344758027725992,19,73.0,0,76.0,0,87.0,0,89.0,1
9616,max_effective,30,30,1,3,0.05,0.95,0.905695497128528,24,82.0,0,85.0,0,83.0,0,88.0,1
9617,max_effective,30,30,1,3,0.05,0.95,0.8340771579421763,24,74.0,0,76.0,0,77.0,1,75.0,0
9618,max_effective,30,30,1,3,0.05,0.95,0.9090121601766848,31,79.0,0,81.0,0,85.0,0,87.0,1
9619,max_effective,30,30,1,3,0.05,0.95,0.8432125518043242,14,85.0,0,85.0,0,85.0,0,86.0,1
9620,max_effective,30,30,1,3,0.05,0.95,0.9105475805653452,56,75.0,0,75.0,0,85.0,1,84.0,0
9621,max_effective,30,30,1,3,0.05,0.95,0.9348031265897522,38,79.0,0,81.0,0,83.0,0,86.0,1
9622,max_effective,30,30,1,3,0.05,0.95,0.8843629079017685,8,67.0,1,67.0,1,67.0,1,67.0,1
9623,max_effective,30,30,1,3,0.05,0.95,0.9273854791919096,6,64.0,1,64.0,1,64.0,1,64.0,1
9624,max_effective,30,30,1,3,0.05,0.95,0.8958282129847049,22,67.0,0,72.0,0,73.0,0,78.0,1
9625,max_effective,30,30,1,3,0.05,0.95,0.9449157534111892,30,82.0,0,84.0,0,86.0,1,86.0,1
9626,max_effective,30,30,1,3,0.05,0.95,0.912610686714952,11,76.0,0,78.0,0,76.0,0,79.0,1
9627,max_effective,30,30,1,3,0.05,0.95,0.9362559019730936,10,61.0,1,61.0,1,61.0,1,61.0,1
9628,max_effective,30,30,1,3,0.05,0.95,0.9280742532675628,58,69.0,0,73.0,0,72.0,0,83.0,1
9629,max_effective,30,30,1,3,0.05,0.95,0.8995372538849933,12,75.0,0,80.0,1,79.0,0,77.0,0
9630,max_effective,30,30,1,3,0.05,0.95,0.8898079973254858,18,71.0,0,73.0,1,70.0,0,69.0,0
9631,max_effective,30,30,1,3,0.05,0.95,0.9127388580396866,8,58.0,1,58.0,1,58.0,1,58.0,1
9632,max_effective,30,30,1,3,0.05,0.95,0.91495539453455,19,62.0,0,68.0,0,72.0,1,70.0,0
9633,max_effective,30,30,1,3,0.05,0.95,0.939648087986706,36,76.0,0,77.0,0,81.0,0,83.0,1
9634,max_effective,30,30,1,3,0.05,0.95,0.9388213083235974,10,59.0,1,59.0,1,59.0,1,59.0,1
9635,max_effective,30,30,1,3,0.05,0.95,0.8712535768522657,14,79.0,0,80.0,0,81.0,0,83.0,1
9636,max_effective,30,30,1,3,0.05,0.95,0.9301652731420116,24,84.0,0,87.0,1,86.0,0,86.0,0
9637,max_effective,30,30,1,3,0.05,0.95,0.9047316251543084,5,61.0,1,61.0,1,61.0,1,61.0,1
9638,max_effective,30,30,1,3,0.05,0.95,0.9199845898175956,17,77.0,0,80.0,0,81.0,1,81.0,1
9639,max_effective,30,30,1,3,0.05,0.95,0.9466666515612308,50,73.0,0,77.0,0,80.0,0,83.0,1
9640,max_effective,30,30,1,3,0.05,0.95,0.9241650400227374,12,81.0,0,82.0,0,85.0,1,84.0,0
9641,max_effective,30,30,1,3,0.05,0.95,0.91228952978069,19,82.0,0,82.0,0,82.0,0,86.0,1
9642,max_effective,30,30,1,3,0.05,0.95,0.9478925484377744,24,79.0,0,81.0,1,79.0,0,81.0,1
9643,max_effective,30,30,1,3,0.05,0.95,0.888478784293829,17,75.0,0,77.0,0,79.0,0,80.0,1
9644,max_effective,30,30,1,3,0.05,0.95,0.9038815361971024,7,54.0,1,54.0,1,54.0,1,54.0,1
9645,max_effective,30,30,1,3,0.05,0.95,0.9224649146317286,23,80.0,0,82.0,0,89.0,1,88.0,0
9646,max_effective,30,30,1,3,0.05,0.95,0.943508686793788,19,83.0,1,81.0,0,78.0,0,79.0,0
9647,max_effective,30,30,1,3,0.05,0.95,0.9199005293959502,18,83.0,0,84.0,0,84.0,0,86.0,1
9648,max_effective,30,30,1,3,0.05,0.95,0.9321069565144208,13,78.0,0,78.0,0,76.0,0,79.0,1
9649,max_effective,30,30,1,3,0.05,0.95,0.9410499243183336,32,74.0,0,74.0,0,74.0,0,76.0,1
9650,max_effective,30,30,1,3,0.05,0.95,0.948655546184794,6,57.0,1,57.0,1,57.0,1,57.0,1
9651,max_effective,30,30,1,3,0.05,0.95,0.9490621483157354,24,72.0,0,77.0,0,83.0,1,81.0,0
9652,max_effective,30,30,1,3,0.05,0.95,0.8869542245470878,15,64.0,0,65.0,1,65.0,1,65.0,1
9653,max_effective,30,30,1,3,0.05,0.95,0.8918599426023839,14,80.0,0,82.0,0,81.0,0,85.0,1
9654,max_effective,30,30,1,3,0.05,0.95,0.9327299640798056,17,72.0,1,72.0,1,70.0,0,71.0,0
9655,max_effective,30,30,1,3,0.05,0.95,0.8921075208106795,12,73.0,0,73.0,0,74.0,1,74.0,1
9656,max_effective,30,30,1,3,0.05,0.95,0.9383816720650002,33,79.0,0,82.0,0,80.0,0,84.0,1
9657,max_effective,30,30,1,3,0.05,0.95,0.9028965230976448,12,59.0,1,59.0,1,59.0,1,59.0,1
9658,max_effective,30,30,1,3,0.05,0.95,0.935191658848884,42,84.0,0,83.0,0,88.0,1,88.0,1
9659,max_effective,30,30,1,3,0.05,0.95,0.9332634818437252,16,75.0,0,75.0,0,82.0,0,86.0,1
9660,max_effective,30,30,1,3,0.05,0.95,0.9420668609428784,31,80.0,0,82.0,0,88.0,1,88.0,1
9661,max_effective,30,30,1,3,0.05,0.95,0.9322931552417738,17,75.0,0,78.0,0,79.0,1,75.0,0
9662,max_effective,30,30,1,3,0.05,0.95,0.9410958092126324,25,83.0,0,82.0,0,85.0,0,87.0,1
9663,max_effective,30,30,1,3,0.05,0.95,0.912560674676776,9,75.0,1,75.0,1,72.0,0,75.0,1
9664,max_effective,30,30,1,3,0.05,0.95,0.9112989090563216,13,80.0,0,84.0,0,85.0,1,84.0,0
9665,max_effective,30,30,1,3,0.05,0.95,0.9109451838313536,7,65.0,1,65.0,1,65.0,1,64.0,0
9666,max_effective,30,30,1,3,0.05,0.95,0.8786202122893498,5,48.0,1,48.0,1,48.0,1,48.0,1
9667,max_effective,30,30,1,3,0.05,0.95,0.947051900334026,22,73.0,0,75.0,0,83.0,1,82.0,0
9668,max_effective,30,30,1,3,0.05,0.95,0.8907393954510903,20,85.0,0,85.0,0,87.0,1,85.0,0
9669,max_effective,30,30,1,3,0.05,0.95,0.9326660688726138,18,81.0,0,85.0,0,85.0,0,87.0,1
9670,max_effective,30,30,1,3,0.05,0.95,0.9360507598822906,20,80.0,0,84.0,0,86.0,1,83.0,0
9671,max_effective,30,30,1,3,0.05,0.95,0.9059184209705596,6,57.0,1,57.0,1,57.0,1,57.0,1
9672,max_effective,30,30,1,3,0.05,0.95,0.8999076335666668,29,83.0,0,84.0,0,86.0,1,84.0,0
9673,max_effective,30,30,1,3,0.05,0.95,0.7718538277464464,14,77.0,0,78.0,0,81.0,1,80.0,0
9674,max_effective,30,30,1,3,0.05,0.95,0.9276035281482028,27,74.0,0,79.0,0,84.0,0,85.0,1
9675,max_effective,30,30,1,3,0.05,0.95,0.877275274994702,12,62.0,1,62.0,1,62.0,1,62.0,1
9676,max_effective,30,30,1,3,0.05,0.95,0.9475381148541908,20,73.0,0,79.0,1,75.0,0,77.0,0
9677,max_effective,30,30,1,3,0.05,0.95,0.8542842231064153,6,57.0,1,57.0,1,57.0,1,57.0,1
9678,max_effective,30,30,1,3,0.05,0.95,0.9265074618698532,15,79.0,0,81.0,0,83.0,1,81.0,0
9679,max_effective,30,30,1,3,0.05,0.95,0.8608481313708504,12,73.0,0,73.0,0,75.0,0,77.0,1
9680,max_effective,30,30,1,3,0.05,0.95,0.9386572973513354,21,81.0,0,82.0,0,86.0,0,87.0,1
9681,max_effective,30,30,1,3,0.05,0.95,0.9118369918987348,22,78.0,0,79.0,0,84.0,1,82.0,0
9682,max_effective,30,30,1,3,0.05,0.95,0.9264771493257328,71,76.0,0,76.0,0,75.0,0,81.0,1
9683,max_effective,30,30,1,3,0.05,0.95,0.9437592897565826,28,78.0,0,80.0,0,82.0,0,85.0,1
9684,max_effective,30,30,1,3,0.05,0.95,0.9424751259615128,17,70.0,0,73.0,1,72.0,0,71.0,0
9685,max_effective,30,30,1,3,0.05,0.95,0.9101229949613304,21,80.0,0,83.0,0,87.0,1,87.0,1
9686,max_effective,30,30,1,3,0.05,0.95,0.8448474689921749,14,76.0,0,77.0,0,77.0,0,81.0,1
9687,max_effective,30,30,1,3,0.05,0.95,0.9376060862182012,63,82.0,0,86.0,0,90.0,1,88.0,0
9688,max_effective,30,30,1,3,0.05,0.95,0.9384040187079165,32,88.0,0,88.0,0,90.0,1,90.0,1
9689,max_effective,30,30,1,3,0.05,0.95,0.9227288853469942,17,70.0,0,72.0,0,75.0,1,75.0,1
9690,max_effective,30,30,1,3,0.05,0.95,0.9359279408267566,11,83.0,0,84.0,1,81.0,0,81.0,0
9691,max_effective,30,30,1,3,0.05,0.95,0.9439599668615546,25,74.0,0,79.0,0,87.0,1,81.0,0
9692,max_effective,30,30,1,3,0.05,0.95,0.9489971588926076,19,81.0,0,85.0,0,86.0,0,89.0,1
9693,max_effective,30,30,1,3,0.05,0.95,0.8843708393728841,17,71.0,1,70.0,0,69.0,0,68.0,0
9694,max_effective,30,30,1,3,0.05,0.95,0.9424052759379026,50,75.0,0,76.0,0,84.0,0,85.0,1
9695,max_effective,30,30,1,3,0.05,0.95,0.8912780190285312,7,63.0,1,63.0,1,63.0,1,63.0,1
9696,max_effective,30,30,1,3,0.05,0.95,0.9278295446322556,32,81.0,0,85.0,0,87.0,1,87.0,1
9697,max_effective,30,30,1,3,0.05,0.95,0.8903123567330905,25,66.0,0,71.0,0,77.0,1,74.0,0
9698,max_effective,30,30,1,3,0.05,0.95,0.9491555816767872,42,63.0,0,69.0,0,85.0,0,86.0,1
9699,max_effective,30,30,1,3,0.05,0.95,0.9353132782546716,22,77.0,0,81.0,0,82.0,1,82.0,1
9700,max_effective,30,30,1,3,0.05,0.95,0.9444654559391856,29,80.0,0,80.0,0,82.0,1,81.0,0
9701,max_effective,30,30,1,3,0.05,0.95,0.8729949821043647,8,63.0,1,62.0,0,62.0,0,61.0,0
9702,max_effective,30,30,1,3,0.05,0.95,0.9011032424284446,14,76.0,0,77.0,1,76.0,0,76.0,0
9703,max_effective,30,30,1,3,0.05,0.95,0.9388506352547484,23,64.0,0,71.0,0,72.0,0,76.0,1
9704,max_effective,30,30,1,3,0.05,0.95,0.9379785644402384,8,66.0,1,66.0,1,64.0,0,66.0,1
9705,max_effective,30,30,1,3,0.05,0.95,0.9485537760916328,67,66.0,0,70.0,0,83.0,0,87.0,1
9706,max_effective,30,30,1,3,0.05,0.95,0.9406790332167744,55,79.0,0,80.0,0,84.0,0,88.0,1
9707,max_effective,30,30,1,3,0.05,0.95,0.9461152179777436,29,83.0,0,85.0,0,85.0,0,88.0,1
9708,max_effective,30,30,1,3,0.05,0.95,0.9115233203717288,26,72.0,0,74.0,0,79.0,0,82.0,1
9709,max_effective,30,30,1,3,0.05,0.95,0.9489923328048594,16,69.0,0,70.0,0,77.0,1,77.0,1
9710,max_effective,30,30,1,3,0.05,0.95,0.8879104725871251,14,80.0,0,84.0,1,81.0,0,78.0,0
9711,max_effective,30,30,1,3,0.05,0.95,0.946450260291037,21,74.0,0,83.0,0,85.0,1,82.0,0
9712,max_effective,30,30,1,3,0.05,0.95,0.8866608759897571,6,58.0,1,58.0,1,58.0,1,58.0,1
9713,max_effective,30,30,1,3,0.05,0.95,0.9463771616325968,13,74.0,0,78.0,1,74.0,0,77.0,0
9714,max_effective,30,30,1,3,0.05,0.95,0.9414485514371408,10,74.0,0,75.0,1,72.0,0,74.0,0
9715,max_effective,30,30,1,3,0.05,0.95,0.9025567323006984,19,79.0,0,80.0,0,84.0,1,84.0,1
9716,max_effective,30,30,1,3,0.05,0.95,0.9414865717450942,8,76.0,1,75.0,0,74.0,0,74.0,0
9717,max_effective,30,30,1,3,0.05,0.95,0.9481796503538608,21,84.0,0,83.0,0,87.0,1,86.0,0
9718,max_effective,30,30,1,3,0.05,0.95,0.9406282930024868,24,80.0,0,80.0,0,79.0,0,81.0,1
9719,max_effective,30,30,1,3,0.05,0.95,0.9273690945705536,25,81.0,0,81.0,0,82.0,0,83.0,1
9720,max_effective,30,30,1,3,0.05,0.95,0.9489328581672822,10,72.0,1,71.0,0,67.0,0,66.0,0
9721,max_effective,30,30,1,3,0.05,0.95,0.94842617451306,32,83.0,0,85.0,0,90.0,1,88.0,0
9722,max_effective,30,30,1,3,0.05,0.95,0.8674612278717456,8,64.0,1,63.0,0,63.0,0,64.0,1
9723,max_effective,30,30,1,3,0.05,0.95,0.94665370292289,54,80.0,0,80.0,0,84.0,0,87.0,1
9724,max_effective,30,30,1,3,0.05,0.95,0.9142090648071848,24,83.0,0,81.0,0,83.0,0,86.0,1
9725,max_effective,30,30,1,3,0.05,0.95,0.9205362095737674,16,74.0,0,77.0,0,79.0,1,78.0,0
9726,max_effective,30,30,1,3,0.05,0.95,0.9250922713420756,22,72.0,0,74.0,1,72.0,0,72.0,0
9727,max_effective,30,30,1,3,0.05,0.95,0.9040458298090362,26,80.0,0,82.0,0,84.0,1,83.0,0
9728,max_effective,30,30,1,3,0.05,0.95,0.9492197727781037,40,85.0,0,86.0,0,87.0,0,89.0,1
9729,max_effective,30,30,1,3,0.05,0.95,0.9454196146561706,35,69.0,0,71.0,0,72.0,0,76.0,1
9730,max_effective,30,30,1,3,0.05,0.95,0.9450993827334008,19,78.0,0,78.0,0,77.0,0,80.0,1
9731,max_effective,30,30,1,3,0.05,0.95,0.9427381254629325,9,63.0,1,63.0,1,63.0,1,63.0,1
9732,max_effective,30,30,1,3,0.05,0.95,0.9380519739247576,17,86.0,1,85.0,0,83.0,0,85.0,0
9733,max_effective,30,30,1,3,0.05,0.95,0.9342847932249816,20,74.0,0,75.0,0,80.0,1,80.0,1
9734,max_effective,30,30,1,3,0.05,0.95,0.9449210412790704,34,76.0,0,81.0,1,80.0,0,81.0,1
9735,max_effective,30,30,1,3,0.05,0.95,0.9453383694465206,34,81.0,0,80.0,0,83.0,0,87.0,1
9736,max_effective,30,30,1,3,0.05,0.95,0.9458158794739088,21,84.0,0,85.0,0,82.0,0,88.0,1
9737,max_effective,30,30,1,3,0.05,0.95,0.92276050620113,10,78.0,1,78.0,1,77.0,0,77.0,0
9738,max_effective,30,30,1,3,0.05,0.95,0.8617612478219807,9,72.0,0,72.0,0,71.0,0,73.0,1
9739,max_effective,30,30,1,3,0.05,0.95,0.8982936049410191,30,82.0,0,81.0,0,88.0,0,90.0,1
9740,max_effective,30,30,1,3,0.05,0.95,0.8911912533204597,9,65.0,1,65.0,1,64.0,0,63.0,0
9741,max_effective,30,30,1,3,0.05,0.95,0.8877431215629688,8,62.0,1,62.0,1,62.0,1,62.0,1
9742,max_effective,30,30,1,3,0.05,0.95,0.9444028321136676,73,78.0,0,78.0,0,82.0,0,84.0,1
9743,max_effective,30,30,1,3,0.05,0.95,0.8171780873861442,6,59.0,1,59.0,1,59.0,1,59.0,1
9744,max_effective,30,30,1,3,0.05,0.95,0.9494594081191328,16,81.0,0,84.0,1,80.0,0,81.0,0
9745,max_effective,30,30,1,3,0.05,0.95,0.9062109685380312,12,77.0,0,79.0,0,80.0,1,79.0,0
9746,max_effective,30,30,1,3,0.05,0.95,0.9060853780060568,8,71.0,1,71.0,1,70.0,0,71.0,1
9747,max_effective,30,30,1,3,0.05,0.95,0.9308012032126636,21,68.0,0,72.0,0,80.0,1,79.0,0
9748,max_effective,30,30,1,3,0.05,0.95,0.897667390962279,10,76.0,0,78.0,1,77.0,0,77.0,0
9749,max_effective,30,30,1,3,0.05,0.95,0.9458928230660608,24,86.0,0,87.0,0,87.0,0,90.0,1
9750,max_effective,30,30,1,3,0.05,0.95,0.9443545475527128,31,79.0,0,81.0,0,86.0,0,88.0,1
9751,max_effective,30,30,1,3,0.05,0.95,0.8693698929800943,18,73.0,0,75.0,0,73.0,0,77.0,1
9752,max_effective,30,30,1,3,0.05,0.95,0.9292148883324376,9,78.0,1,77.0,0,76.0,0,76.0,0
9753,max_effective,30,30,1,3,0.05,0.95,0.945116004335772,13,80.0,0,80.0,0,79.0,0,81.0,1
9754,max_effective,30,30,1,3,0.05,0.95,0.9380879668704792,14,69.0,0,73.0,1,72.0,0,70.0,0
9755,max_effective,30,30,1,3,0.05,0.95,0.9408379220584292,20,83.0,0,84.0,0,86.0,0,90.0,1
9756,max_effective,30,30,1,3,0.05,0.95,0.9487347478849424,12,82.0,0,84.0,1,83.0,0,81.0,0
9757,max_effective,30,30,1,3,0.05,0.95,0.9416918987384773,25,83.0,0,82.0,0,89.0,0,90.0,1
9758,max_effective,30,30,1,3,0.05,0.95,0.9285863601077085,38,79.0,0,80.0,0,81.0,0,86.0,1
9759,max_effective,30,30,1,3,0.05,0.95,0.9434399806644286,15,75.0,0,76.0,0,78.0,1,78.0,1
9760,max_effective,30,30,1,3,0.05,0.95,0.9235945121050124,29,84.0,0,84.0,0,85.0,0,87.0,1
9761,max_effective,30,30,1,3,0.05,0.95,0.9187686389776154,13,72.0,0,73.0,1,71.0,0,72.0,0
9762,max_effective,30,30,1,3,0.05,0.95,0.9414623271774945,29,77.0,0,79.0,0,86.0,1,86.0,1
9763,max_effective,30,30,1,3,0.05,0.95,0.9282056382377604,20,79.0,0,82.0,1,80.0,0,82.0,1
9764,max_effective,30,30,1,3,0.05,0.95,0.936290295533702,32,74.0,0,73.0,0,79.0,0,80.0,1
9765,max_effective,30,30,1,3,0.05,0.95,0.9434881462288612,20,81.0,0,81.0,0,85.0,1,85.0,1
9766,max_effective,30,30,1,3,0.05,0.95,0.932147722239541,19,80.0,0,81.0,0,86.0,1,84.0,0
9767,max_effective,30,30,1,3,0.05,0.95,0.9417898520142944,31,72.0,0,75.0,0,82.0,0,87.0,1
9768,max_effective,30,30,1,3,0.05,0.95,0.9099706573355169,13,79.0,1,79.0,1,75.0,0,76.0,0
9769,max_effective,30,30,1,3,0.05,0.95,0.8993048418087684,9,66.0,1,66.0,1,66.0,1,66.0,1
9770,max_effective,30,30,1,3,0.05,0.95,0.945252989828382,19,67.0,1,67.0,1,67.0,1,67.0,1
9771,max_effective,30,30,1,3,0.05,0.95,0.8931419473460311,22,65.0,1,65.0,1,65.0,1,65.0,1
9772,max_effective,30,30,1,3,0.05,0.95,0.9492090718690116,22,77.0,0,81.0,0,86.0,0,87.0,1
9773,max_effective,30,30,1,3,0.05,0.95,0.8425462585632976,9,67.0,1,67.0,1,67.0,1,67.0,1
9774,max_effective,30,30,1,3,0.05,0.95,0.9380104539929002,18,83.0,0,86.0,0,85.0,0,89.0,1
9775,max_effective,30,30,1,3,0.05,0.95,0.9326485449720704,26,81.0,0,87.0,1,86.0,0,85.0,0
9776,max_effective,30,30,1,3,0.05,0.95,0.8862570945773065,13,73.0,0,73.0,0,74.0,1,74.0,1
9777,max_effective,30,30,1,3,0.05,0.95,0.9178718286735112,19,86.0,0,88.0,1,87.0,0,88.0,1
9778,max_effective,30,30,1,3,0.05,0.95,0.9492062912213924,47,85.0,0,84.0,0,88.0,0,90.0,1
9779,max_effective,30,30,1,3,0.05,0.95,0.93440294564971,32,76.0,0,77.0,0,78.0,0,80.0,1
9780,max_effective,30,30,1,3,0.05,0.95,0.9352467438469892,36,79.0,0,80.0,0,84.0,1,84.0,1
9781,max_effective,30,30,1,3,0.05,0.95,0.8569267556816732,18,76.0,1,76.0,1,73.0,0,74.0,0
9782,max_effective,30,30,1,3,0.05,0.95,0.9498186426439084,18,64.0,0,65.0,0,69.0,1,67.0,0
9783,max_effective,30,30,1,3,0.05,0.95,0.945544946390696,21,71.0,0,73.0,1,73.0,1,70.0,0
9784,max_effective,30,30,1,3,0.05,0.95,0.9434302837220856,63,81.0,0,82.0,0,86.0,0,89.0,1
9785,max_effective,30,30,1,3,0.05,0.95,0.9317116891421632,12,74.0,0,80.0,1,77.0,0,76.0,0
9786,max_effective,30,30,1,3,0.05,0.95,0.919501402295844,14,82.0,0,84.0,0,88.0,1,86.0,0
9787,max_effective,30,30,1,3,0.05,0.95,0.917803212387312,25,72.0,0,74.0,0,85.0,1,82.0,0
9788,max_effective,30,30,1,3,0.05,0.95,0.8999920840034008,14,75.0,0,77.0,1,75.0,0,76.0,0
9789,max_effective,30,30,1,3,0.05,0.95,0.9308655811208814,38,81.0,0,85.0,0,85.0,0,89.0,1
9790,max_effective,30,30,1,3,0.05,0.95,0.9290252272542951,25,73.0,0,75.0,0,80.0,1,80.0,1
9791,max_effective,30,30,1,3,0.05,0.95,0.9332799762666028,16,73.0,0,76.0,0,78.0,1,78.0,1
9792,max_effective,30,30,1,3,0.05,0.95,0.9449981189193398,18,80.0,0,80.0,0,86.0,1,83.0,0
9793,max_effective,30,30,1,3,0.05,0.95,0.93067388438222,15,72.0,1,72.0,1,69.0,0,71.0,0
9794,max_effective,30,30,1,3,0.05,0.95,0.9109175022792716,28,72.0,0,75.0,0,79.0,1,78.0,0
9795,max_effective,30,30,1,3,0.05,0.95,0.936650604817482,70,77.0,0,79.0,0,86.0,1,86.0,1
9796,max_effective,30,30,1,3,0.05,0.95,0.9389587338352432,7,59.0,1,59.0,1,59.0,1,59.0,1
9797,max_effective,30,30,1,3,0.05,0.95,0.913926067286802,26,78.0,0,81.0,0,85.0,1,83.0,0
9798,max_effective,30,30,1,3,0.05,0.95,0.8950810839220983,7,63.0,1,63.0,1,63.0,1,63.0,1
9799,max_effective,30,30,1,3,0.05,0.95,0.926006675404456,12,77.0,1,77.0,1,75.0,0,75.0,0
9800,max_effective,30,30,1,3,0.05,0.95,0.7796985473380603,7,55.0,1,55.0,1,55.0,1,55.0,1
9801,max_effective,30,30,1,3,0.05,0.95,0.9265332691461904,16,77.0,0,78.0,0,79.0,0,82.0,1
9802,max_effective,30,30,1,3,0.05,0.95,0.8990391425109476,8,71.0,1,71.0,1,70.0,0,70.0,0
9803,max_effective,30,30,1,3,0.05,0.95,0.9222635127482376,35,78.0,0,78.0,0,80.0,1,79.0,0
9804,max_effective,30,30,1,3,0.05,0.95,0.9336846925291796,15,72.0,0,73.0,0,74.0,1,74.0,1
9805,max_effective,30,30,1,3,0.05,0.95,0.9355101976756004,19,81.0,0,84.0,1,81.0,0,83.0,0
9806,max_effective,30,30,1,3,0.05,0.95,0.9026827789021435,38,79.0,0,82.0,0,85.0,0,87.0,1
9807,max_effective,30,30,1,3,0.05,0.95,0.9368909782169048,11,78.0,0,79.0,0,80.0,1,75.0,0
9808,max_effective,30,30,1,3,0.05,0.95,0.925008974788584,30,77.0,0,79.0,0,84.0,1,81.0,0
9809,max_effective,30,30,1,3,0.05,0.95,0.9275354203890344,33,74.0,0,76.0,0,73.0,0,78.0,1
9810,max_effective,30,30,1,3,0.05,0.95,0.934449361953294,35,84.0,0,85.0,0,88.0,1,87.0,0
9811,max_effective,30,30,1,3,0.05,0.95,0.8736726977479808,9,75.0,0,75.0,0,73.0,0,76.0,1
9812,max_effective,30,30,1,3,0.05,0.95,0.9336722409550068,16,78.0,0,79.0,0,84.0,0,86.0,1
9813,max_effective,30,30,1,3,0.05,0.95,0.9241214445586085,18,82.0,0,85.0,0,88.0,1,87.0,0
9814,max_effective,30,30,1,3,0.05,0.95,0.8882933315817582,42,77.0,0,78.0,0,81.0,0,83.0,1
9815,max_effective,30,30,1,3,0.05,0.95,0.9394563945175914,21,79.0,1,77.0,0,77.0,0,75.0,0
9816,max_effective,30,30,1,3,0.05,0.95,0.9395701632845193,16,79.0,0,82.0,0,85.0,0,88.0,1
9817,max_effective,30,30,1,3,0.05,0.95,0.9176370612183186,16,71.0,0,75.0,0,78.0,1,76.0,0
9818,max_effective,30,30,1,3,0.05,0.95,0.9459057809439464,23,65.0,0,70.0,0,76.0,1,76.0,1
9819,max_effective,30,30,1,3,0.05,0.95,0.9338764772609888,11,74.0,0,75.0,1,74.0,0,70.0,0
9820,max_effective,30,30,1,3,0.05,0.95,0.8988966070849114,14,82.0,0,82.0,0,82.0,0,84.0,1
9821,max_effective,30,30,1,3,0.05,0.95,0.922643597326832,14,68.0,0,69.0,0,70.0,1,66.0,0
9822,max_effective,30,30,1,3,0.05,0.95,0.8863816284998763,16,69.0,0,69.0,0,76.0,1,76.0,1
9823,max_effective,30,30,1,3,0.05,0.95,0.9312040304773772,21,82.0,0,84.0,0,85.0,1,83.0,0
9824,max_effective,30,30,1,3,0.05,0.95,0.920901669922232,24,78.0,0,82.0,0,85.0,1,85.0,1
9825,max_effective,30,30,1,3,0.05,0.95,0.9491704449725776,15,89.0,0,89.0,0,90.0,1,89.0,0
9826,max_effective,30,30,1,3,0.05,0.95,0.9362551571912214,22,76.0,0,81.0,0,85.0,0,86.0,1
9827,max_effective,30,30,1,3,0.05,0.95,0.9063904943529872,22,80.0,0,81.0,0,87.0,0,88.0,1
9828,max_effective,30,30,1,3,0.05,0.95,0.9078132421556638,9,60.0,1,60.0,1,60.0,1,60.0,1
9829,max_effective,30,30,1,3,0.05,0.95,0.9298129160542408,8,72.0,1,72.0,1,72.0,1,72.0,1
9830,max_effective,30,30,1,3,0.05,0.95,0.922098736569827,8,68.0,1,68.0,1,68.0,1,68.0,1
9831,max_effective,30,30,1,3,0.05,0.95,0.9194013191822475,29,77.0,0,77.0,0,86.0,1,85.0,0
9832,max_effective,30,30,1,3,0.05,0.95,0.9214644398104844,41,76.0,1,76.0,1,74.0,0,72.0,0
9833,max_effective,30,30,1,3,0.05,0.95,0.9481907616893844,39,83.0,0,84.0,0,86.0,0,89.0,1
9834,max_effective,30,30,1,3,0.05,0.95,0.9290219451741516,23,79.0,0,79.0,0,80.0,0,82.0,1
9835,max_effective,30,30,1,3,0.05,0.95,0.9033620108746344,15,73.0,0,75.0,0,76.0,1,74.0,0
9836,max_effective,30,30,1,3,0.05,0.95,0.8892482655029325,15,81.0,1,81.0,1,81.0,1,81.0,1
9837,max_effective,30,30,1,3,0.05,0.95,0.9365863083931288,14,68.0,0,70.0,0,73.0,1,73.0,1
9838,max_effective,30,30,1,3,0.05,0.95,0.91674197444322,34,68.0,0,71.0,0,73.0,0,83.0,1
9839,max_effective,30,30,1,3,0.05,0.95,0.9428481919454266,48,76.0,0,79.0,0,86.0,1,86.0,1
9840,max_effective,30,30,1,3,0.05,0.95,0.8959900125797627,15,68.0,0,69.0,0,70.0,1,69.0,0
9841,max_effective,30,30,1,3,0.05,0.95,0.9114892545832812,21,66.0,0,71.0,0,78.0,1,78.0,1
9842,max_effective,30,30,1,3,0.05,0.95,0.9111276482774704,23,69.0,0,74.0,0,75.0,1,74.0,0
9843,max_effective,30,30,1,3,0.05,0.95,0.940686501448412,19,83.0,0,85.0,0,89.0,1,87.0,0
9844,max_effective,30,30,1,3,0.05,0.95,0.9369603188075064,36,72.0,0,74.0,0,79.0,0,81.0,1
9845,max_effective,30,30,1,3,0.05,0.95,0.9493197967977304,20,78.0,0,80.0,0,88.0,1,87.0,0
9846,max_effective,30,30,1,3,0.05,0.95,0.9323696178636168,14,80.0,0,81.0,0,86.0,1,84.0,0
9847,max_effective,30,30,1,3,0.05,0.95,0.9407674963018816,16,76.0,0,77.0,0,75.0,0,85.0,1
9848,max_effective,30,30,1,3,0.05,0.95,0.9415981539826356,30,73.0,0,76.0,0,80.0,1,78.0,0
9849,max_effective,30,30,1,3,0.05,0.95,0.9171970708514114,16,74.0,0,76.0,0,78.0,0,81.0,1
9850,max_effective,30,30,1,3,0.05,0.95,0.9197083812067852,15,82.0,0,83.0,0,86.0,1,86.0,1
9851,max_effective,30,30,1,3,0.05,0.95,0.9113993645886836,41,73.0,0,77.0,0,80.0,1,78.0,0
9852,max_effective,30,30,1,3,0.05,0.95,0.8729015252315451,7,61.0,1,61.0,1,61.0,1,61.0,1
9853,max_effective,30,30,1,3,0.05,0.95,0.8593940789646604,21,67.0,0,72.0,0,74.0,0,76.0,1
9854,max_effective,30,30,1,3,0.05,0.95,0.9057740040852588,38,76.0,0,78.0,0,76.0,0,81.0,1
9855,max_effective,30,30,1,3,0.05,0.95,0.9448606714415118,18,80.0,0,81.0,0,80.0,0,83.0,1
9856,max_effective,30,30,1,3,0.05,0.95,0.8437355664935237,5,52.0,1,52.0,1,52.0,1,52.0,1
9857,max_effective,30,30,1,3,0.05,0.95,0.944330357985738,17,84.0,0,85.0,1,82.0,0,80.0,0
9858,max_effective,30,30,1,3,0.05,0.95,0.9086114272063992,7,60.0,1,60.0,1,59.0,0,60.0,1
9859,max_effective,30,30,1,3,0.05,0.95,0.8984989448966099,27,71.0,0,74.0,0,76.0,0,82.0,1
9860,max_effective,30,30,1,3,0.05,0.95,0.9332906361149756,9,74.0,0,75.0,1,73.0,0,71.0,0
9861,max_effective,30,30,1,3,0.05,0.95,0.8484302778327625,8,72.0,1,72.0,1,71.0,0,72.0,1
9862,max_effective,30,30,1,3,0.05,0.95,0.8414713767654532,13,68.0,1,68.0,1,68.0,1,68.0,1
9863,max_effective,30,30,1,3,0.05,0.95,0.910240416488146,6,58.0,1,58.0,1,58.0,1,58.0,1
9864,max_effective,30,30,1,3,0.05,0.95,0.9444184822048544,14,73.0,0,76.0,1,74.0,0,72.0,0
9865,max_effective,30,30,1,3,0.05,0.95,0.8933629825302969,40,82.0,0,84.0,0,87.0,1,86.0,0
9866,max_effective,30,30,1,3,0.05,0.95,0.9462203799270752,20,69.0,0,73.0,0,76.0,1,74.0,0
9867,max_effective,30,30,1,3,0.05,0.95,0.9461859293451264,21,78.0,0,82.0,0,81.0,0,84.0,1
9868,max_effective,30,30,1,3,0.05,0.95,0.9302369916460552,14,76.0,0,75.0,0,79.0,1,79.0,1
9869,max_effective,30,30,1,3,0.05,0.95,0.949319138036914,30,84.0,0,82.0,0,86.0,1,86.0,1
9870,max_effective,30,30,1,3,0.05,0.95,0.9416748553713388,20,83.0,0,85.0,0,89.0,1,88.0,0
9871,max_effective,30,30,1,3,0.05,0.95,0.9392334635699032,18,81.0,0,82.0,0,84.0,0,86.0,1
9872,max_effective,30,30,1,3,0.05,0.95,0.9306440557172644,96,71.0,0,74.0,0,80.0,0,81.0,1
9873,max_effective,30,30,1,3,0.05,0.95,0.9483972835105484,20,67.0,0,73.0,1,73.0,1,73.0,1
9874,max_effective,30,30,1,3,0.05,0.95,0.9125507075795724,15,68.0,0,71.0,1,69.0,0,70.0,0
9875,max_effective,30,30,1,3,0.05,0.95,0.9330594205528312,18,77.0,0,78.0,0,78.0,0,79.0,1
9876,max_effective,30,30,1,3,0.05,0.95,0.8889662822981348,6,52.0,1,52.0,1,52.0,1,52.0,1
9877,max_effective,30,30,1,3,0.05,0.95,0.9237489534996178,12,73.0,1,72.0,0,72.0,0,70.0,0
9878,max_effective,30,30,1,3,0.05,0.95,0.9388465063233484,14,74.0,0,78.0,1,78.0,1,77.0,0
9879,max_effective,30,30,1,3,0.05,0.95,0.9100967745100692,14,70.0,0,71.0,0,73.0,1,72.0,0
9880,max_effective,30,30,1,3,0.05,0.95,0.9360484867932796,13,81.0,1,81.0,1,80.0,0,80.0,0
9881,max_effective,30,30,1,3,0.05,0.95,0.866412683278074,8,67.0,1,67.0,1,67.0,1,67.0,1
9882,max_effective,30,30,1,3,0.05,0.95,0.9455980829603344,25,86.0,0,86.0,0,83.0,0,89.0,1
9883,max_effective,30,30,1,3,0.05,0.95,0.9428489182002536,31,72.0,0,73.0,1,73.0,1,70.0,0
9884,max_effective,30,30,1,3,0.05,0.95,0.8378690464622426,9,62.0,1,62.0,1,62.0,1,62.0,1
9885,max_effective,30,30,1,3,0.05,0.95,0.9063723644809228,5,57.0,1,57.0,1,57.0,1,57.0,1
9886,max_effective,30,30,1,3,0.05,0.95,0.9205304098575824,13,73.0,0,77.0,1,75.0,0,77.0,1
9887,max_effective,30,30,1,3,0.05,0.95,0.8662493225965743,10,48.0,1,48.0,1,48.0,1,48.0,1
9888,max_effective,30,30,1,3,0.05,0.95,0.9389520350579308,17,79.0,0,80.0,0,78.0,0,84.0,1
9889,max_effective,30,30,1,3,0.05,0.95,0.9471263931852648,37,85.0,1,85.0,1,83.0,0,84.0,0
9890,max_effective,30,30,1,3,0.05,0.95,0.9422265223245536,40,84.0,0,85.0,0,83.0,0,88.0,1
9891,max_effective,30,30,1,3,0.05,0.95,0.933297042663104,11,65.0,1,65.0,1,64.0,0,65.0,1
9892,max_effective,30,30,1,3,0.05,0.95,0.9408046459816484,44,80.0,0,81.0,0,85.0,1,83.0,0
9893,max_effective,30,30,1,3,0.05,0.95,0.8730696668067585,13,80.0,1,80.0,1,80.0,1,79.0,0
9894,max_effective,30,30,1,3,0.05,0.95,0.9360752104184176,22,84.0,0,85.0,0,83.0,0,86.0,1
9895,max_effective,30,30,1,3,0.05,0.95,0.9458564247440754,33,79.0,0,80.0,0,79.0,0,86.0,1
9896,max_effective,30,30,1,3,0.05,0.95,0.9356134786046038,26,78.0,0,81.0,1,79.0,0,80.0,0
9897,max_effective,30,30,1,3,0.05,0.95,0.9240232556517136,29,81.0,0,82.0,0,83.0,1,80.0,0
9898,max_effective,30,30,1,3,0.05,0.95,0.8666254892896296,9,62.0,1,62.0,1,62.0,1,62.0,1
9899,max_effective,30,30,1,3,0.05,0.95,0.9200261678540094,28,80.0,0,81.0,0,83.0,0,85.0,1
9900,max_effective,30,30,1,3,0.05,0.95,0.9164734773608252,15,83.0,0,84.0,0,85.0,1,84.0,0
9901,max_effective,30,30,1,3,0.05,0.95,0.9370852988103396,13,82.0,0,83.0,1,83.0,1,82.0,0
9902,max_effective,30,30,1,3,0.05,0.95,0.8935117503442646,16,70.0,0,74.0,0,76.0,1,76.0,1
9903,max_effective,30,30,1,3,0.05,0.95,0.9355727901829456,6,57.0,1,57.0,1,57.0,1,57.0,1
9904,max_effective,30,30,1,3,0.05,0.95,0.9077337744784312,12,78.0,0,78.0,0,80.0,1,78.0,0
9905,max_effective,30,30,1,3,0.05,0.95,0.919867319178824,23,77.0,1,76.0,0,73.0,0,74.0,0
9906,max_effective,30,30,1,3,0.05,0.95,0.9452849884512036,11,80.0,0,81.0,1,77.0,0,76.0,0
9907,max_effective,30,30,1,3,0.05,0.95,0.9407210804990794,35,81.0,0,82.0,0,87.0,1,86.0,0
9908,max_effective,30,30,1,3,0.05,0.95,0.904797862200024,16,79.0,0,81.0,1,80.0,0,80.0,0
9909,max_effective,30,30,1,3,0.05,0.95,0.94104461352232,37,71.0,0,73.0,0,76.0,0,82.0,1
9910,max_effective,30,30,1,3,0.05,0.95,0.9180537200462836,40,80.0,0,82.0,0,88.0,1,85.0,0
9911,max_effective,30,30,1,3,0.05,0.95,0.920942578407314,10,77.0,0,79.0,0,81.0,1,80.0,0
9912,max_effective,30,30,1,3,0.05,0.95,0.9164128689771072,14,74.0,0,75.0,1,73.0,0,71.0,0
9913,max_effective,30,30,1,3,0.05,0.95,0.8998315271658074,23,82.0,0,85.0,0,86.0,1,85.0,0
9914,max_effective,30,30,1,3,0.05,0.95,0.913700157876525,18,63.0,1,63.0,1,63.0,1,63.0,1
9915,max_effective,30,30,1,3,0.05,0.95,0.8973052189826503,14,75.0,0,78.0,0,80.0,1,79.0,0
9916,max_effective,30,30,1,3,0.05,0.95,0.9246335723635422,29,72.0,0,74.0,0,80.0,1,80.0,1
9917,max_effective,30,30,1,3,0.05,0.95,0.94838424856424,18,72.0,0,76.0,0,78.0,1,78.0,1
9918,max_effective,30,30,1,3,0.05,0.95,0.943869250270238,15,74.0,0,78.0,0,80.0,1,78.0,0
9919,max_effective,30,30,1,3,0.05,0.95,0.9357198419202654,28,71.0,0,73.0,1,72.0,0,72.0,0
9920,max_effective,30,30,1,3,0.05,0.95,0.943113636228951,29,68.0,0,69.0,0,85.0,1,81.0,0
9921,max_effective,30,30,1,3,0.05,0.95,0.9431251068785518,29,77.0,0,79.0,0,85.0,0,86.0,1
9922,max_effective,30,30,1,3,0.05,0.95,0.902677642571283,16,77.0,0,81.0,0,83.0,1,83.0,1
9923,max_effective,30,30,1,3,0.05,0.95,0.9492693866374342,34,85.0,0,88.0,1,87.0,0,88.0,1
9924,max_effective,30,30,1,3,0.05,0.95,0.924058515818406,49,69.0,0,75.0,0,86.0,1,84.0,0
9925,max_effective,30,30,1,3,0.05,0.95,0.9089220529094648,23,85.0,0,87.0,1,85.0,0,85.0,0
9926,max_effective,30,30,1,3,0.05,0.95,0.9487914929701096,21,75.0,0,76.0,0,78.0,1,76.0,0
9927,max_effective,30,30,1,3,0.05,0.95,0.9477747195205302,42,74.0,0,80.0,0,83.0,0,84.0,1
9928,max_effective,30,30,1,3,0.05,0.95,0.918234173586024,15,67.0,0,76.0,1,76.0,1,76.0,1
9929,max_effective,30,30,1,3,0.05,0.95,0.92024812271765,19,75.0,0,78.0,1,77.0,0,77.0,0
9930,max_effective,30,30,1,3,0.05,0.95,0.9469625757869736,16,83.0,0,86.0,1,84.0,0,82.0,0
9931,max_effective,30,30,1,3,0.05,0.95,0.9433481711154972,45,78.0,0,81.0,0,87.0,0,90.0,1
9932,max_effective,30,30,1,3,0.05,0.95,0.9144595954100224,7,64.0,1,64.0,1,64.0,1,64.0,1
9933,max_effective,30,30,1,3,0.05,0.95,0.9018099654817344,11,83.0,1,83.0,1,81.0,0,81.0,0
9934,max_effective,30,30,1,3,0.05,0.95,0.9344588092616328,20,71.0,0,72.0,0,71.0,0,73.0,1
9935,max_effective,30,30,1,3,0.05,0.95,0.9377403728803484,22,66.0,0,67.0,0,69.0,1,69.0,1
9936,max_effective,30,30,1,3,0.05,0.95,0.9046562850148976,8,81.0,1,81.0,1,75.0,0,76.0,0
9937,max_effective,30,30,1,3,0.05,0.95,0.9443240136559417,78,78.0,0,79.0,0,87.0,1,87.0,1
9938,max_effective,30,30,1,3,0.05,0.95,0.9290897338574184,12,67.0,0,69.0,0,71.0,1,71.0,1
9939,max_effective,30,30,1,3,0.05,0.95,0.9397320866066696,23,77.0,0,80.0,0,80.0,0,84.0,1
9940,max_effective,30,30,1,3,0.05,0.95,0.9336500846480346,21,77.0,0,79.0,0,83.0,1,82.0,0
9941,max_effective,30,30,1,3,0.05,0.95,0.9131274603100884,26,76.0,0,76.0,0,79.0,0,82.0,1
9942,max_effective,30,30,1,3,0.05,0.95,0.9356355088559192,22,81.0,0,81.0,0,82.0,0,85.0,1
9943,max_effective,30,30,1,3,0.05,0.95,0.9366022501282258,46,78.0,0,79.0,0,84.0,0,87.0,1
9944,max_effective,30,30,1,3,0.05,0.95,0.9383391664267456,17,64.0,0,67.0,1,67.0,1,67.0,1
9945,max_effective,30,30,1,3,0.05,0.95,0.9478463348340462,7,58.0,1,58.0,1,58.0,1,58.0,1
9946,max_effective,30,30,1,3,0.05,0.95,0.9015417333679456,8,57.0,1,57.0,1,57.0,1,57.0,1
9947,max_effective,30,30,1,3,0.05,0.95,0.9424281084749396,10,58.0,1,58.0,1,58.0,1,58.0,1
9948,max_effective,30,30,1,3,0.05,0.95,0.9313662290196512,19,76.0,0,75.0,0,75.0,0,77.0,1
9949,max_effective,30,30,1,3,0.05,0.95,0.9138491126193188,19,71.0,0,70.0,0,76.0,0,81.0,1
9950,max_effective,30,30,1,3,0.05,0.95,0.9302022264800794,25,78.0,0,80.0,0,83.0,1,82.0,0
9951,max_effective,30,30,1,3,0.05,0.95,0.9124721120921232,28,81.0,0,81.0,0,87.0,1,86.0,0
9952,max_effective,30,30,1,3,0.05,0.95,0.914171780085516,13,63.0,1,63.0,1,63.0,1,63.0,1
9953,max_effective,30,30,1,3,0.05,0.95,0.893419731369665,21,72.0,0,77.0,0,81.0,1,79.0,0
9954,max_effective,30,30,1,3,0.05,0.95,0.9445391786450652,15,72.0,0,76.0,0,75.0,0,80.0,1
9955,max_effective,30,30,1,3,0.05,0.95,0.9204965393170752,12,75.0,0,75.0,0,78.0,1,76.0,0
9956,max_effective,30,30,1,3,0.05,0.95,0.9492288610523584,72,79.0,0,82.0,0,90.0,1,87.0,0
9957,max_effective,30,30,1,3,0.05,0.95,0.9090092560133668,32,77.0,0,78.0,0,80.0,1,80.0,1
9958,max_effective,30,30,1,3,0.05,0.95,0.8954286671486091,12,73.0,0,76.0,0,79.0,1,77.0,0
9959,max_effective,30,30,1,3,0.05,0.95,0.931024808911155,29,78.0,0,79.0,0,88.0,1,84.0,0
9960,max_effective,30,30,1,3,0.05,0.95,0.9445857037233272,16,72.0,0,76.0,0,77.0,1,76.0,0
9961,max_effective,30,30,1,3,0.05,0.95,0.9296454645526868,25,71.0,0,74.0,0,78.0,0,79.0,1
9962,max_effective,30,30,1,3,0.05,0.95,0.9243394743489138,9,68.0,1,68.0,1,68.0,1,68.0,1
9963,max_effective,30,30,1,3,0.05,0.95,0.9490090840947492,47,73.0,0,75.0,0,80.0,0,82.0,1
9964,max_effective,30,30,1,3,0.05,0.95,0.9186589511620076,14,77.0,0,78.0,1,76.0,0,76.0,0
9965,max_effective,30,30,1,3,0.05,0.95,0.9196280174133836,19,82.0,0,84.0,0,87.0,1,82.0,0
9966,max_effective,30,30,1,3,0.05,0.95,0.949655755907416,11,81.0,0,81.0,0,79.0,0,83.0,1
9967,max_effective,30,30,1,3,0.05,0.95,0.9167994695919652,7,70.0,1,70.0,1,67.0,0,68.0,0
9968,max_effective,30,30,1,3,0.05,0.95,0.9495452007607228,18,78.0,1,78.0,1,73.0,0,70.0,0
9969,max_effective,30,30,1,3,0.05,0.95,0.9072916263824952,18,76.0,0,79.0,0,83.0,1,82.0,0
9970,max_effective,30,30,1,3,0.05,0.95,0.94239936409874,13,75.0,0,76.0,1,74.0,0,72.0,0
9971,max_effective,30,30,1,3,0.05,0.95,0.9471882303926904,20,75.0,0,79.0,0,79.0,0,80.0,1
9972,max_effective,30,30,1,3,0.05,0.95,0.9436947616823662,64,75.0,0,80.0,0,86.0,1,86.0,1
9973,max_effective,30,30,1,3,0.05,0.95,0.9307247463896536,31,84.0,0,83.0,0,84.0,0,87.0,1
9974,max_effective,30,30,1,3,0.05,0.95,0.8839666271424386,24,78.0,0,84.0,1,83.0,0,83.0,0
9975,max_effective,30,30,1,3,0.05,0.95,0.9058701692804412,15,73.0,0,74.0,0,78.0,1,77.0,0
9976,max_effective,30,30,1,3,0.05,0.95,0.9426700753029642,37,82.0,0,84.0,0,89.0,1,87.0,0
9977,max_effective,30,30,1,3,0.05,0.95,0.902041021409949,9,62.0,1,62.0,1,62.0,1,62.0,1
9978,max_effective,30,30,1,3,0.05,0.95,0.9448001701733788,8,57.0,1,57.0,1,57.0,1,57.0,1
9979,max_effective,30,30,1,3,0.05,0.95,0.945377647255689,33,74.0,0,76.0,0,79.0,0,82.0,1
9980,max_effective,30,30,1,3,0.05,0.95,0.9390241275033716,38,76.0,0,78.0,0,78.0,0,83.0,1
9981,max_effective,30,30,1,3,0.05,0.95,0.9016700800870696,17,79.0,0,83.0,1,80.0,0,78.0,0
9982,max_effective,30,30,1,3,0.05,0.95,0.9396280600845418,54,78.0,0,82.0,0,87.0,0,88.0,1
9983,max_effective,30,30,1,3,0.05,0.95,0.9289344183757616,54,83.0,0,83.0,0,80.0,0,84.0,1
9984,max_effective,30,30,1,3,0.05,0.95,0.9348542547323422,9,75.0,0,76.0,1,76.0,1,76.0,1
9985,max_effective,30,30,1,3,0.05,0.95,0.9320094106655878,9,81.0,1,81.0,1,80.0,0,77.0,0
9986,max_effective,30,30,1,3,0.05,0.95,0.9448893238084602,19,73.0,1,72.0,0,73.0,1,72.0,0
9987,max_effective,30,30,1,3,0.05,0.95,0.9368361862816638,88,75.0,0,75.0,0,79.0,0,84.0,1
9988,max_effective,30,30,1,3,0.05,0.95,0.9118836406106802,18,72.0,0,77.0,0,77.0,0,82.0,1
9989,max_effective,30,30,1,3,0.05,0.95,0.9148928113719486,22,79.0,0,81.0,0,83.0,1,82.0,0
9990,max_effective,30,30,1,3,0.05,0.95,0.9201881938011072,14,73.0,1,73.0,1,72.0,0,69.0,0
9991,max_effective,30,30,1,3,0.05,0.95,0.9340661526959936,16,74.0,0,80.0,0,83.0,1,81.0,0
9992,max_effective,30,30,1,3,0.05,0.95,0.940859873191056,32,80.0,0,83.0,0,90.0,1,89.0,0
9993,max_effective,30,30,1,3,0.05,0.95,0.858282077723771,9,75.0,0,74.0,0,75.0,0,77.0,1
9994,max_effective,30,30,1,3,0.05,0.95,0.8978166145259954,27,71.0,0,80.0,0,80.0,0,81.0,1
9995,max_effective,30,30,1,3,0.05,0.95,0.8906353035149916,42,81.0,0,83.0,0,84.0,1,84.0,1
9996,max_effective,30,30,1,3,0.05,0.95,0.8945968363651022,20,79.0,0,81.0,0,81.0,0,83.0,1
9997,max_effective,30,30,1,3,0.05,0.95,0.942198384531078,23,86.0,1,85.0,0,83.0,0,86.0,1
9998,max_effective,30,30,1,3,0.05,0.95,0.9367444747033244,30,71.0,0,77.0,0,80.0,0,84.0,1
9999,max_effective,30,30,1,3,0.05,0.95,0.8977461445881512,15,78.0,0,80.0,0,85.0,0,86.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n30_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,30,60,2,3,0.05,0.95,0.9487965421137016,40,134.0,0,145.0,0,160.0,1,159.0,0
1,max_effective,30,60,2,3,0.05,0.95,0.908649724541504,33,111.0,0,121.0,1,121.0,1,121.0,1
2,max_effective,30,60,2,3,0.05,0.95,0.9280559970474648,21,77.0,1,77.0,1,77.0,1,77.0,1
3,max_effective,30,60,2,3,0.05,0.95,0.9295265269522692,15,121.0,1,121.0,1,121.0,1,121.0,1
4,max_effective,30,60,2,3,0.05,0.95,0.9477595048138204,12,73.0,1,73.0,1,73.0,1,73.0,1
5,max_effective,30,60,2,3,0.05,0.95,0.905339120087412,10,84.0,1,84.0,1,84.0,1,83.0,0
6,max_effective,30,60,2,3,0.05,0.95,0.942173108040052,33,110.0,1,110.0,1,110.0,1,110.0,1
7,max_effective,30,60,2,3,0.05,0.95,0.9130624466454292,26,86.0,1,86.0,1,86.0,1,86.0,1
8,max_effective,30,60,2,3,0.05,0.95,0.9041028637992364,18,105.0,1,105.0,1,105.0,1,105.0,1
9,max_effective,30,60,2,3,0.05,0.95,0.9246753755373596,23,112.0,1,112.0,1,112.0,1,112.0,1
10,max_effective,30,60,2,3,0.05,0.95,0.9499187797364598,18,90.0,1,90.0,1,90.0,1,90.0,1
11,max_effective,30,60,2,3,0.05,0.95,0.8338605593652864,12,66.0,1,66.0,1,66.0,1,66.0,1
12,max_effective,30,60,2,3,0.05,0.95,0.9146951170212309,10,75.0,1,75.0,1,75.0,1,70.0,0
13,max_effective,30,60,2,3,0.05,0.95,0.925204872047138,10,66.0,1,66.0,1,66.0,1,66.0,1
14,max_effective,30,60,2,3,0.05,0.95,0.8975676254232764,40,104.0,1,104.0,1,104.0,1,104.0,1
15,max_effective,30,60,2,3,0.05,0.95,0.9414666043946204,51,117.0,0,128.0,0,137.0,1,136.0,0
16,max_effective,30,60,2,3,0.05,0.95,0.9360834673751164,12,65.0,1,65.0,1,65.0,1,65.0,1
17,max_effective,30,60,2,3,0.05,0.95,0.9177708095820802,13,81.0,1,81.0,1,81.0,1,81.0,1
18,max_effective,30,60,2,3,0.05,0.95,0.8828227207601791,9,81.0,1,81.0,1,81.0,1,81.0,1
19,max_effective,30,60,2,3,0.05,0.95,0.94241496428385,49,111.0,0,131.0,1,131.0,1,131.0,1
20,max_effective,30,60,2,3,0.05,0.95,0.9350527835314782,25,121.0,0,128.0,1,127.0,0,126.0,0
21,max_effective,30,60,2,3,0.05,0.95,0.9475350321987802,9,68.0,1,68.0,1,68.0,1,68.0,1
22,max_effective,30,60,2,3,0.05,0.95,0.949320694726121,45,110.0,1,110.0,1,110.0,1,110.0,1
23,max_effective,30,60,2,3,0.05,0.95,0.9174868517005472,26,101.0,1,101.0,1,101.0,1,101.0,1
24,max_effective,30,60,2,3,0.05,0.95,0.928506264509566,15,91.0,1,91.0,1,91.0,1,91.0,1
25,max_effective,30,60,2,3,0.05,0.95,0.9456499190481824,5,71.0,1,71.0,1,71.0,1,71.0,1
26,max_effective,30,60,2,3,0.05,0.95,0.9279280912543032,32,111.0,0,116.0,1,116.0,1,116.0,1
27,max_effective,30,60,2,3,0.05,0.95,0.9290318415023424,14,61.0,1,61.0,1,61.0,1,61.0,1
28,max_effective,30,60,2,3,0.05,0.95,0.947732102733204,25,102.0,1,102.0,1,102.0,1,102.0,1
29,max_effective,30,60,2,3,0.05,0.95,0.8944117575836239,31,91.0,1,91.0,1,91.0,1,91.0,1
30,max_effective,30,60,2,3,0.05,0.95,0.9478005431108318,21,107.0,1,107.0,1,107.0,1,99.0,0
31,max_effective,30,60,2,3,0.05,0.95,0.9290585391320844,18,93.0,1,93.0,1,93.0,1,93.0,1
32,max_effective,30,60,2,3,0.05,0.95,0.9468846677690754,68,136.0,1,136.0,1,136.0,1,136.0,1
33,max_effective,30,60,2,3,0.05,0.95,0.9481204501469483,18,114.0,1,114.0,1,114.0,1,114.0,1
34,max_effective,30,60,2,3,0.05,0.95,0.9228661034146208,18,83.0,1,83.0,1,83.0,1,82.0,0
35,max_effective,30,60,2,3,0.05,0.95,0.9398129483092302,12,80.0,1,80.0,1,80.0,1,80.0,1
36,max_effective,30,60,2,3,0.05,0.95,0.926747717543543,12,88.0,1,88.0,1,88.0,1,88.0,1
37,max_effective,30,60,2,3,0.05,0.95,0.8859667839089622,17,80.0,1,80.0,1,80.0,1,80.0,1
38,max_effective,30,60,2,3,0.05,0.95,0.9395936955082098,8,58.0,1,58.0,1,58.0,1,58.0,1
39,max_effective,30,60,2,3,0.05,0.95,0.8260048062924479,13,95.0,1,95.0,1,95.0,1,95.0,1
40,max_effective,30,60,2,3,0.05,0.95,0.9428641326522342,8,67.0,1,67.0,1,67.0,1,67.0,1
41,max_effective,30,60,2,3,0.05,0.95,0.9088897795252068,16,94.0,1,94.0,1,94.0,1,94.0,1
42,max_effective,30,60,2,3,0.05,0.95,0.9395589891549954,93,119.0,0,138.0,1,138.0,1,138.0,1
43,max_effective,30,60,2,3,0.05,0.95,0.9420833407384008,11,58.0,1,58.0,1,58.0,1,58.0,1
44,max_effective,30,60,2,3,0.05,0.95,0.8890088239258773,33,118.0,0,130.0,0,132.0,1,132.0,1
45,max_effective,30,60,2,3,0.05,0.95,0.936947434714602,18,104.0,1,104.0,1,104.0,1,104.0,1
46,max_effective,30,60,2,3,0.05,0.95,0.91748829194438,14,125.0,1,125.0,1,124.0,0,125.0,1
47,max_effective,30,60,2,3,0.05,0.95,0.9036805548932068,16,73.0,1,73.0,1,73.0,1,73.0,1
48,max_effective,30,60,2,3,0.05,0.95,0.9441183614836623,9,72.0,1,72.0,1,72.0,1,72.0,1
49,max_effective,30,60,2,3,0.05,0.95,0.9199176874726837,41,124.0,0,126.0,0,130.0,0,131.0,1
50,max_effective,30,60,2,3,0.05,0.95,0.9487813391987652,25,84.0,1,84.0,1,84.0,1,84.0,1
51,max_effective,30,60,2,3,0.05,0.95,0.9286731224144004,16,102.0,1,102.0,1,102.0,1,102.0,1
52,max_effective,30,60,2,3,0.05,0.95,0.927659717768184,10,75.0,1,75.0,1,75.0,1,75.0,1
53,max_effective,30,60,2,3,0.05,0.95,0.9423166572967276,28,116.0,0,128.0,1,127.0,0,128.0,1
54,max_effective,30,60,2,3,0.05,0.95,0.9277688728595654,16,71.0,1,71.0,1,71.0,1,69.0,0
55,max_effective,30,60,2,3,0.05,0.95,0.8442002657512863,19,103.0,1,103.0,1,103.0,1,103.0,1
56,max_effective,30,60,2,3,0.05,0.95,0.9163471730432534,17,99.0,1,99.0,1,99.0,1,99.0,1
57,max_effective,30,60,2,3,0.05,0.95,0.938400615433564,19,101.0,1,101.0,1,101.0,1,101.0,1
58,max_effective,30,60,2,3,0.05,0.95,0.9240460898732242,31,130.0,0,139.0,0,142.0,1,141.0,0
59,max_effective,30,60,2,3,0.05,0.95,0.9476429863721684,31,109.0,1,109.0,1,109.0,1,109.0,1
60,max_effective,30,60,2,3,0.05,0.95,0.9448032594392684,41,119.0,0,129.0,0,132.0,1,131.0,0
61,max_effective,30,60,2,3,0.05,0.95,0.9360160264005044,13,92.0,1,92.0,1,92.0,1,92.0,1
62,max_effective,30,60,2,3,0.05,0.95,0.9106049489885978,8,65.0,1,65.0,1,65.0,1,65.0,1
63,max_effective,30,60,2,3,0.05,0.95,0.9159108973551184,14,68.0,1,68.0,1,68.0,1,68.0,1
64,max_effective,30,60,2,3,0.05,0.95,0.8906789353383743,10,58.0,1,58.0,1,58.0,1,58.0,1
65,max_effective,30,60,2,3,0.05,0.95,0.9268746407780576,10,60.0,1,60.0,1,60.0,1,60.0,1
66,max_effective,30,60,2,3,0.05,0.95,0.9159302374052768,10,71.0,1,71.0,1,71.0,1,71.0,1
67,max_effective,30,60,2,3,0.05,0.95,0.9248780871220096,34,107.0,0,111.0,1,111.0,1,111.0,1
68,max_effective,30,60,2,3,0.05,0.95,0.94964149167389,32,120.0,0,123.0,0,129.0,1,128.0,0
69,max_effective,30,60,2,3,0.05,0.95,0.9307222991675,24,98.0,1,98.0,1,98.0,1,98.0,1
70,max_effective,30,60,2,3,0.05,0.95,0.8939612137805751,8,75.0,1,75.0,1,75.0,1,75.0,1
71,max_effective,30,60,2,3,0.05,0.95,0.9384703160429334,11,81.0,1,81.0,1,81.0,1,81.0,1
72,max_effective,30,60,2,3,0.05,0.95,0.8863421170350558,6,66.0,1,66.0,1,66.0,1,66.0,1
73,max_effective,30,60,2,3,0.05,0.95,0.9294005502230376,14,70.0,1,70.0,1,70.0,1,70.0,1
74,max_effective,30,60,2,3,0.05,0.95,0.9374313162792528,26,125.0,0,131.0,1,131.0,1,131.0,1
75,max_effective,30,60,2,3,0.05,0.95,0.9078562515068094,7,70.0,1,70.0,1,70.0,1,70.0,1
76,max_effective,30,60,2,3,0.05,0.95,0.903887972469813,22,110.0,1,110.0,1,110.0,1,110.0,1
77,max_effective,30,60,2,3,0.05,0.95,0.9161352945229424,24,117.0,0,124.0,1,124.0,1,124.0,1
78,max_effective,30,60,2,3,0.05,0.95,0.9271391933639556,38,122.0,1,119.0,0,118.0,0,118.0,0
79,max_effective,30,60,2,3,0.05,0.95,0.9331196125054244,20,88.0,1,88.0,1,88.0,1,88.0,1
80,max_effective,30,60,2,3,0.05,0.95,0.9400833340559,23,127.0,1,127.0,1,126.0,0,126.0,0
81,max_effective,30,60,2,3,0.05,0.95,0.8615355454237889,11,71.0,1,71.0,1,71.0,1,71.0,1
82,max_effective,30,60,2,3,0.05,0.95,0.9345658931958633,17,111.0,1,111.0,1,111.0,1,111.0,1
83,max_effective,30,60,2,3,0.05,0.95,0.931977953429784,37,119.0,0,127.0,0,128.0,1,128.0,1
84,max_effective,30,60,2,3,0.05,0.95,0.9434249836015028,10,79.0,1,79.0,1,79.0,1,79.0,1
85,max_effective,30,60,2,3,0.05,0.95,0.9388157940094748,52,109.0,0,122.0,1,122.0,1,122.0,1
86,max_effective,30,60,2,3,0.05,0.95,0.947366599500347,79,111.0,0,136.0,0,151.0,1,150.0,0
87,max_effective,30,60,2,3,0.05,0.95,0.9333406008013482,10,95.0,1,95.0,1,95.0,1,95.0,1
88,max_effective,30,60,2,3,0.05,0.95,0.9486697331648078,11,66.0,1,66.0,1,66.0,1,66.0,1
89,max_effective,30,60,2,3,0.05,0.95,0.9034680043535752,19,78.0,1,78.0,1,78.0,1,78.0,1
90,max_effective,30,60,2,3,0.05,0.95,0.9406140523809003,19,87.0,1,87.0,1,87.0,1,87.0,1
91,max_effective,30,60,2,3,0.05,0.95,0.912143279996075,33,113.0,1,113.0,1,113.0,1,113.0,1
92,max_effective,30,60,2,3,0.05,0.95,0.9392600045812284,36,91.0,1,91.0,1,91.0,1,91.0,1
93,max_effective,30,60,2,3,0.05,0.95,0.946521791485101,45,112.0,0,119.0,1,119.0,1,119.0,1
94,max_effective,30,60,2,3,0.05,0.95,0.9140680325370462,8,62.0,1,62.0,1,62.0,1,62.0,1
95,max_effective,30,60,2,3,0.05,0.95,0.9340240158831374,58,125.0,0,135.0,0,148.0,1,144.0,0
96,max_effective,30,60,2,3,0.05,0.95,0.9493114922196622,22,99.0,1,99.0,1,99.0,1,99.0,1
97,max_effective,30,60,2,3,0.05,0.95,0.9211845056973244,15,106.0,1,106.0,1,106.0,1,106.0,1
98,max_effective,30,60,2,3,0.05,0.95,0.8414838541062073,7,69.0,1,69.0,1,69.0,1,69.0,1
99,max_effective,30,60,2,3,0.05,0.95,0.9414603125080964,11,81.0,1,81.0,1,81.0,1,81.0,1
100,max_effective,30,60,2,3,0.05,0.95,0.8859342701276692,10,82.0,1,82.0,1,82.0,1,82.0,1
101,max_effective,30,60,2,3,0.05,0.95,0.9049492285382312,8,69.0,1,69.0,1,69.0,1,69.0,1
102,max_effective,30,60,2,3,0.05,0.95,0.8831744933863076,10,62.0,1,62.0,1,62.0,1,61.0,0
103,max_effective,30,60,2,3,0.05,0.95,0.9112909352593715,39,128.0,0,146.0,1,146.0,1,145.0,0
104,max_effective,30,60,2,3,0.05,0.95,0.9446242234285652,20,125.0,0,130.0,1,129.0,0,130.0,1
105,max_effective,30,60,2,3,0.05,0.95,0.94004759421891,9,85.0,1,85.0,1,85.0,1,85.0,1
106,max_effective,30,60,2,3,0.05,0.95,0.9416404156267923,20,102.0,1,102.0,1,102.0,1,102.0,1
107,max_effective,30,60,2,3,0.05,0.95,0.9341535524661444,49,106.0,0,116.0,1,116.0,1,116.0,1
108,max_effective,30,60,2,3,0.05,0.95,0.9451094898929938,19,96.0,1,96.0,1,96.0,1,96.0,1
109,max_effective,30,60,2,3,0.05,0.95,0.904357066850069,11,69.0,1,69.0,1,69.0,1,69.0,1
110,max_effective,30,60,2,3,0.05,0.95,0.9257504574184576,15,108.0,1,108.0,1,108.0,1,108.0,1
111,max_effective,30,60,2,3,0.05,0.95,0.916089576879442,23,87.0,1,87.0,1,87.0,1,87.0,1
112,max_effective,30,60,2,3,0.05,0.95,0.93674048319206,11,83.0,1,83.0,1,83.0,1,82.0,0
113,max_effective,30,60,2,3,0.05,0.95,0.87898210006466,7,52.0,1,52.0,1,52.0,1,52.0,1
114,max_effective,30,60,2,3,0.05,0.95,0.9336641151589458,30,103.0,1,103.0,1,103.0,1,103.0,1
115,max_effective,30,60,2,3,0.05,0.95,0.8930082877991959,11,93.0,1,93.0,1,93.0,1,93.0,1
116,max_effective,30,60,2,3,0.05,0.95,0.9476292658026748,36,119.0,0,128.0,1,128.0,1,128.0,1
117,max_effective,30,60,2,3,0.05,0.95,0.9362829509953916,29,111.0,1,111.0,1,111.0,1,111.0,1
118,max_effective,30,60,2,3,0.05,0.95,0.9450529093883276,15,67.0,1,67.0,1,67.0,1,67.0,1
119,max_effective,30,60,2,3,0.05,0.95,0.9277235511015384,21,112.0,1,112.0,1,111.0,0,111.0,0
120,max_effective,30,60,2,3,0.05,0.95,0.8306907475597515,13,69.0,1,69.0,1,69.0,1,69.0,1
121,max_effective,30,60,2,3,0.05,0.95,0.9205430713130184,19,116.0,1,116.0,1,116.0,1,116.0,1
122,max_effective,30,60,2,3,0.05,0.95,0.9401500717351948,17,99.0,1,99.0,1,99.0,1,99.0,1
123,max_effective,30,60,2,3,0.05,0.95,0.9402118521099184,34,134.0,0,149.0,0,154.0,1,153.0,0
124,max_effective,30,60,2,3,0.05,0.95,0.9360825176521352,36,124.0,0,141.0,0,143.0,1,143.0,1
125,max_effective,30,60,2,3,0.05,0.95,0.9250819072157388,16,104.0,1,104.0,1,104.0,1,104.0,1
126,max_effective,30,60,2,3,0.05,0.95,0.9120552202285208,14,103.0,1,103.0,1,103.0,1,103.0,1
127,max_effective,30,60,2,3,0.05,0.95,0.9038513951445278,20,130.0,0,135.0,1,135.0,1,135.0,1
128,max_effective,30,60,2,3,0.05,0.95,0.9452096689711684,21,80.0,1,80.0,1,80.0,1,80.0,1
129,max_effective,30,60,2,3,0.05,0.95,0.900296198669762,10,71.0,1,71.0,1,71.0,1,71.0,1
130,max_effective,30,60,2,3,0.05,0.95,0.924238864813364,7,66.0,1,66.0,1,66.0,1,65.0,0
131,max_effective,30,60,2,3,0.05,0.95,0.8290218928176311,11,64.0,1,64.0,1,64.0,1,64.0,1
132,max_effective,30,60,2,3,0.05,0.95,0.9354531412256516,38,110.0,1,110.0,1,110.0,1,110.0,1
133,max_effective,30,60,2,3,0.05,0.95,0.9353234686802115,61,115.0,1,115.0,1,115.0,1,115.0,1
134,max_effective,30,60,2,3,0.05,0.95,0.8600239562352839,16,68.0,1,68.0,1,68.0,1,67.0,0
135,max_effective,30,60,2,3,0.05,0.95,0.90868543531457,8,85.0,1,85.0,1,85.0,1,85.0,1
136,max_effective,30,60,2,3,0.05,0.95,0.9231254890450687,14,82.0,1,82.0,1,82.0,1,82.0,1
137,max_effective,30,60,2,3,0.05,0.95,0.9478303444162872,17,98.0,1,98.0,1,98.0,1,98.0,1
138,max_effective,30,60,2,3,0.05,0.95,0.9217241228374252,9,70.0,1,70.0,1,70.0,1,70.0,1
139,max_effective,30,60,2,3,0.05,0.95,0.938014483704144,18,97.0,1,97.0,1,97.0,1,97.0,1
140,max_effective,30,60,2,3,0.05,0.95,0.9112557606676738,11,84.0,1,84.0,1,84.0,1,84.0,1
141,max_effective,30,60,2,3,0.05,0.95,0.9456807006861304,25,84.0,1,84.0,1,84.0,1,84.0,1
142,max_effective,30,60,2,3,0.05,0.95,0.9266590009427396,8,55.0,1,55.0,1,55.0,1,55.0,1
143,max_effective,30,60,2,3,0.05,0.95,0.9437164813367698,25,107.0,0,108.0,1,108.0,1,108.0,1
144,max_effective,30,60,2,3,0.05,0.95,0.920530349134511,31,85.0,1,85.0,1,85.0,1,85.0,1
145,max_effective,30,60,2,3,0.05,0.95,0.8342277218833735,10,69.0,1,69.0,1,69.0,1,69.0,1
146,max_effective,30,60,2,3,0.05,0.95,0.9489202580419716,19,85.0,1,85.0,1,85.0,1,85.0,1
147,max_effective,30,60,2,3,0.05,0.95,0.9251280032862584,19,90.0,1,90.0,1,90.0,1,90.0,1
148,max_effective,30,60,2,3,0.05,0.95,0.9451129674902776,47,101.0,0,120.0,1,120.0,1,120.0,1
149,max_effective,30,60,2,3,0.05,0.95,0.8761593930173287,11,103.0,1,103.0,1,103.0,1,103.0,1
150,max_effective,30,60,2,3,0.05,0.95,0.9359610585533512,62,141.0,0,152.0,0,166.0,1,166.0,1
151,max_effective,30,60,2,3,0.05,0.95,0.9433605260239258,14,89.0,1,89.0,1,89.0,1,89.0,1
152,max_effective,30,60,2,3,0.05,0.95,0.9323040652505477,55,128.0,1,128.0,1,128.0,1,128.0,1
153,max_effective,30,60,2,3,0.05,0.95,0.947913073435422,30,108.0,0,111.0,1,111.0,1,111.0,1
154,max_effective,30,60,2,3,0.05,0.95,0.9373605265876735,27,118.0,0,125.0,0,126.0,1,126.0,1
155,max_effective,30,60,2,3,0.05,0.95,0.929579975972491,10,86.0,1,86.0,1,86.0,1,86.0,1
156,max_effective,30,60,2,3,0.05,0.95,0.9462838355726438,38,126.0,0,134.0,0,145.0,1,144.0,0
157,max_effective,30,60,2,3,0.05,0.95,0.8926329971866772,28,116.0,0,124.0,1,124.0,1,124.0,1
158,max_effective,30,60,2,3,0.05,0.95,0.9469789906810342,33,111.0,0,121.0,1,121.0,1,120.0,0
159,max_effective,30,60,2,3,0.05,0.95,0.9372637406848796,54,137.0,0,148.0,0,165.0,1,164.0,0
160,max_effective,30,60,2,3,0.05,0.95,0.8880145339371267,7,61.0,1,61.0,1,61.0,1,61.0,1
161,max_effective,30,60,2,3,0.05,0.95,0.9338043506533986,18,93.0,1,93.0,1,93.0,1,93.0,1
162,max_effective,30,60,2,3,0.05,0.95,0.945380861330633,58,123.0,0,131.0,0,146.0,0,147.0,1
163,max_effective,30,60,2,3,0.05,0.95,0.9013463131361112,32,100.0,0,110.0,1,110.0,1,110.0,1
164,max_effective,30,60,2,3,0.05,0.95,0.94024826719442,29,126.0,0,119.0,0,127.0,1,127.0,1
165,max_effective,30,60,2,3,0.05,0.95,0.9019740768945668,8,72.0,1,72.0,1,72.0,1,72.0,1
166,max_effective,30,60,2,3,0.05,0.95,0.9188844214307182,21,119.0,1,119.0,1,119.0,1,119.0,1
167,max_effective,30,60,2,3,0.05,0.95,0.9455169440789986,13,82.0,1,82.0,1,82.0,1,82.0,1
168,max_effective,30,60,2,3,0.05,0.95,0.9158879791279892,8,68.0,1,68.0,1,68.0,1,68.0,1
169,max_effective,30,60,2,3,0.05,0.95,0.9138203044424604,57,126.0,1,126.0,1,126.0,1,126.0,1
170,max_effective,30,60,2,3,0.05,0.95,0.9419169082908896,16,82.0,1,82.0,1,82.0,1,82.0,1
171,max_effective,30,60,2,3,0.05,0.95,0.9445672315666098,10,74.0,1,74.0,1,74.0,1,74.0,1
172,max_effective,30,60,2,3,0.05,0.95,0.9494614406700111,16,113.0,1,113.0,1,113.0,1,113.0,1
173,max_effective,30,60,2,3,0.05,0.95,0.9438478992497842,11,85.0,1,85.0,1,85.0,1,83.0,0
174,max_effective,30,60,2,3,0.05,0.95,0.9268286359068943,11,79.0,1,79.0,1,79.0,1,79.0,1
175,max_effective,30,60,2,3,0.05,0.95,0.901452269799536,56,96.0,1,96.0,1,96.0,1,96.0,1
176,max_effective,30,60,2,3,0.05,0.95,0.9306420349837056,15,94.0,1,94.0,1,94.0,1,93.0,0
177,max_effective,30,60,2,3,0.05,0.95,0.9285850573957936,9,75.0,1,75.0,1,75.0,1,73.0,0
178,max_effective,30,60,2,3,0.05,0.95,0.9457170505257614,15,70.0,1,70.0,1,70.0,1,70.0,1
179,max_effective,30,60,2,3,0.05,0.95,0.9484763888079124,24,115.0,1,115.0,1,115.0,1,115.0,1
180,max_effective,30,60,2,3,0.05,0.95,0.945779676428394,26,133.0,1,131.0,0,130.0,0,128.0,0
181,max_effective,30,60,2,3,0.05,0.95,0.9404260454834512,34,106.0,0,117.0,1,117.0,1,117.0,1
182,max_effective,30,60,2,3,0.05,0.95,0.8480365961336833,4,50.0,1,50.0,1,50.0,1,50.0,1
183,max_effective,30,60,2,3,0.05,0.95,0.9381535523184662,11,71.0,1,71.0,1,71.0,1,71.0,1
184,max_effective,30,60,2,3,0.05,0.95,0.9391102666152216,24,104.0,0,105.0,1,105.0,1,105.0,1
185,max_effective,30,60,2,3,0.05,0.95,0.9422061745989792,78,122.0,0,130.0,1,130.0,1,130.0,1
186,max_effective,30,60,2,3,0.05,0.95,0.907465852455116,7,55.0,1,55.0,1,55.0,1,54.0,0
187,max_effective,30,60,2,3,0.05,0.95,0.8777251022610103,9,60.0,1,60.0,1,60.0,1,60.0,1
188,max_effective,30,60,2,3,0.05,0.95,0.9233044382840352,37,112.0,0,118.0,1,118.0,1,118.0,1
189,max_effective,30,60,2,3,0.05,0.95,0.7380725029356274,7,56.0,1,56.0,1,56.0,1,56.0,1
190,max_effective,30,60,2,3,0.05,0.95,0.938801615876257,33,124.0,0,135.0,1,133.0,0,133.0,0
191,max_effective,30,60,2,3,0.05,0.95,0.9491560375519876,29,122.0,0,128.0,0,129.0,1,129.0,1
192,max_effective,30,60,2,3,0.05,0.95,0.8863169774638113,8,67.0,1,67.0,1,67.0,1,67.0,1
193,max_effective,30,60,2,3,0.05,0.95,0.9319564077545304,13,61.0,1,61.0,1,61.0,1,61.0,1
194,max_effective,30,60,2,3,0.05,0.95,0.9432097633746436,20,75.0,1,75.0,1,75.0,1,75.0,1
195,max_effective,30,60,2,3,0.05,0.95,0.9333751479422686,17,97.0,1,97.0,1,97.0,1,97.0,1
196,max_effective,30,60,2,3,0.05,0.95,0.88634539723544,9,69.0,1,69.0,1,69.0,1,69.0,1
197,max_effective,30,60,2,3,0.05,0.95,0.9351865622010797,16,89.0,1,89.0,1,89.0,1,89.0,1
198,max_effective,30,60,2,3,0.05,0.95,0.9454018631266096,34,107.0,0,118.0,1,118.0,1,118.0,1
199,max_effective,30,60,2,3,0.05,0.95,0.9306718585287412,31,129.0,0,140.0,1,140.0,1,139.0,0
200,max_effective,30,60,2,3,0.05,0.95,0.9486528862312767,20,87.0,1,87.0,1,87.0,1,87.0,1
201,max_effective,30,60,2,3,0.05,0.95,0.9367875918477172,36,114.0,0,129.0,0,134.0,0,135.0,1
202,max_effective,30,60,2,3,0.05,0.95,0.9427949177772118,36,135.0,0,138.0,0,141.0,1,139.0,0
203,max_effective,30,60,2,3,0.05,0.95,0.9486242318125008,22,137.0,0,139.0,1,139.0,1,139.0,1
204,max_effective,30,60,2,3,0.05,0.95,0.9439642152280224,31,103.0,0,104.0,1,104.0,1,104.0,1
205,max_effective,30,60,2,3,0.05,0.95,0.9275671351478606,12,76.0,1,76.0,1,76.0,1,76.0,1
206,max_effective,30,60,2,3,0.05,0.95,0.9434133319719092,14,88.0,1,88.0,1,88.0,1,88.0,1
207,max_effective,30,60,2,3,0.05,0.95,0.9201342479684308,20,81.0,1,81.0,1,81.0,1,81.0,1
208,max_effective,30,60,2,3,0.05,0.95,0.9228013599412936,18,89.0,1,89.0,1,89.0,1,89.0,1
209,max_effective,30,60,2,3,0.05,0.95,0.8580517343341639,10,61.0,1,61.0,1,61.0,1,61.0,1
210,max_effective,30,60,2,3,0.05,0.95,0.9445442173006529,20,125.0,1,124.0,0,120.0,0,120.0,0
211,max_effective,30,60,2,3,0.05,0.95,0.9427480705428426,13,92.0,1,92.0,1,92.0,1,92.0,1
212,max_effective,30,60,2,3,0.05,0.95,0.8676572902668475,9,70.0,1,70.0,1,70.0,1,70.0,1
213,max_effective,30,60,2,3,0.05,0.95,0.9345530876878938,11,74.0,1,74.0,1,74.0,1,70.0,0
214,max_effective,30,60,2,3,0.05,0.95,0.9330920977194248,21,101.0,1,101.0,1,101.0,1,101.0,1
215,max_effective,30,60,2,3,0.05,0.95,0.8461637810181035,11,73.0,1,73.0,1,73.0,1,73.0,1
216,max_effective,30,60,2,3,0.05,0.95,0.8751616321997526,13,91.0,1,91.0,1,91.0,1,91.0,1
217,max_effective,30,60,2,3,0.05,0.95,0.9353877329709698,17,85.0,1,85.0,1,85.0,1,85.0,1
218,max_effective,30,60,2,3,0.05,0.95,0.9261526317068798,8,67.0,1,67.0,1,67.0,1,67.0,1
219,max_effective,30,60,2,3,0.05,0.95,0.908604090703722,26,100.0,1,100.0,1,100.0,1,100.0,1
220,max_effective,30,60,2,3,0.05,0.95,0.9499774389036788,21,90.0,1,90.0,1,90.0,1,90.0,1
221,max_effective,30,60,2,3,0.05,0.95,0.93676754040203,29,106.0,1,106.0,1,106.0,1,106.0,1
222,max_effective,30,60,2,3,0.05,0.95,0.9279371352030036,12,83.0,1,83.0,1,83.0,1,83.0,1
223,max_effective,30,60,2,3,0.05,0.95,0.9049193468190664,29,125.0,0,131.0,0,136.0,1,136.0,1
224,max_effective,30,60,2,3,0.05,0.95,0.8159856674986632,8,86.0,1,86.0,1,86.0,1,86.0,1
225,max_effective,30,60,2,3,0.05,0.95,0.9375222908357924,23,118.0,1,118.0,1,118.0,1,118.0,1
226,max_effective,30,60,2,3,0.05,0.95,0.8931557223354416,16,77.0,1,77.0,1,77.0,1,77.0,1
227,max_effective,30,60,2,3,0.05,0.95,0.9382957101270244,20,110.0,1,110.0,1,110.0,1,110.0,1
228,max_effective,30,60,2,3,0.05,0.95,0.9156471529022028,19,93.0,1,93.0,1,93.0,1,93.0,1
229,max_effective,30,60,2,3,0.05,0.95,0.9467295223393164,52,132.0,0,143.0,0,163.0,1,163.0,1
230,max_effective,30,60,2,3,0.05,0.95,0.9448726037692214,12,78.0,1,78.0,1,78.0,1,78.0,1
231,max_effective,30,60,2,3,0.05,0.95,0.9270031222538596,16,64.0,1,64.0,1,64.0,1,64.0,1
232,max_effective,30,60,2,3,0.05,0.95,0.8968046712092761,17,72.0,1,72.0,1,72.0,1,72.0,1
233,max_effective,30,60,2,3,0.05,0.95,0.903636678183571,13,76.0,1,76.0,1,76.0,1,76.0,1
234,max_effective,30,60,2,3,0.05,0.95,0.9207885220182545,17,79.0,1,79.0,1,79.0,1,79.0,1
235,max_effective,30,60,2,3,0.05,0.95,0.9148093672399704,9,66.0,1,66.0,1,66.0,1,66.0,1
236,max_effective,30,60,2,3,0.05,0.95,0.9464835036165034,34,110.0,1,110.0,1,110.0,1,110.0,1
237,max_effective,30,60,2,3,0.05,0.95,0.9435172835345188,14,107.0,1,107.0,1,107.0,1,107.0,1
238,max_effective,30,60,2,3,0.05,0.95,0.945621092877572,20,93.0,1,93.0,1,93.0,1,93.0,1
239,max_effective,30,60,2,3,0.05,0.95,0.9255989205355056,10,60.0,1,60.0,1,60.0,1,60.0,1
240,max_effective,30,60,2,3,0.05,0.95,0.9452144873526132,48,114.0,1,114.0,1,114.0,1,114.0,1
241,max_effective,30,60,2,3,0.05,0.95,0.9279749385582636,22,109.0,1,109.0,1,109.0,1,109.0,1
242,max_effective,30,60,2,3,0.05,0.95,0.9400827202195768,31,117.0,0,125.0,0,129.0,1,127.0,0
243,max_effective,30,60,2,3,0.05,0.95,0.9255191523351984,26,131.0,0,140.0,1,138.0,0,138.0,0
244,max_effective,30,60,2,3,0.05,0.95,0.9040940516581136,15,87.0,1,87.0,1,87.0,1,87.0,1
245,max_effective,30,60,2,3,0.05,0.95,0.9378015858823076,33,110.0,0,114.0,1,114.0,1,114.0,1
246,max_effective,30,60,2,3,0.05,0.95,0.91652201545436,13,93.0,1,93.0,1,93.0,1,93.0,1
247,max_effective,30,60,2,3,0.05,0.95,0.9403904425608982,33,101.0,1,101.0,1,101.0,1,101.0,1
248,max_effective,30,60,2,3,0.05,0.95,0.9097246634045212,8,90.0,1,90.0,1,90.0,1,90.0,1
249,max_effective,30,60,2,3,0.05,0.95,0.8904538453452887,11,68.0,1,68.0,1,68.0,1,68.0,1
250,max_effective,30,60,2,3,0.05,0.95,0.8505357907853093,8,61.0,1,61.0,1,61.0,1,61.0,1
251,max_effective,30,60,2,3,0.05,0.95,0.9419499716260292,47,86.0,1,86.0,1,86.0,1,84.0,0
252,max_effective,30,60,2,3,0.05,0.95,0.9264642912439932,28,101.0,1,101.0,1,101.0,1,101.0,1
253,max_effective,30,60,2,3,0.05,0.95,0.9483709255259684,25,119.0,0,119.0,0,117.0,0,125.0,1
254,max_effective,30,60,2,3,0.05,0.95,0.932525846534213,19,113.0,1,113.0,1,113.0,1,113.0,1
255,max_effective,30,60,2,3,0.05,0.95,0.8735554574409107,9,74.0,1,74.0,1,74.0,1,74.0,1
256,max_effective,30,60,2,3,0.05,0.95,0.8798092048852955,13,73.0,1,73.0,1,73.0,1,73.0,1
257,max_effective,30,60,2,3,0.05,0.95,0.9362339978871452,11,94.0,1,94.0,1,94.0,1,94.0,1
258,max_effective,30,60,2,3,0.05,0.95,0.9357974666058037,29,107.0,1,107.0,1,107.0,1,107.0,1
259,max_effective,30,60,2,3,0.05,0.95,0.9454721602226376,19,98.0,1,98.0,1,98.0,1,98.0,1
260,max_effective,30,60,2,3,0.05,0.95,0.9342565250013782,50,100.0,1,100.0,1,100.0,1,100.0,1
261,max_effective,30,60,2,3,0.05,0.95,0.9490791325350332,41,103.0,1,103.0,1,103.0,1,103.0,1
262,max_effective,30,60,2,3,0.05,0.95,0.9366420129055084,23,113.0,0,115.0,1,115.0,1,115.0,1
263,max_effective,30,60,2,3,0.05,0.95,0.9151863301832108,37,113.0,1,113.0,1,113.0,1,113.0,1
264,max_effective,30,60,2,3,0.05,0.95,0.910785297943808,10,57.0,1,57.0,1,57.0,1,57.0,1
265,max_effective,30,60,2,3,0.05,0.95,0.9416005945160996,10,69.0,1,69.0,1,69.0,1,69.0,1
266,max_effective,30,60,2,3,0.05,0.95,0.9072398511367828,10,67.0,1,67.0,1,67.0,1,67.0,1
267,max_effective,30,60,2,3,0.05,0.95,0.9429160475396884,49,126.0,0,139.0,0,148.0,1,148.0,1
268,max_effective,30,60,2,3,0.05,0.95,0.9332065824306216,41,101.0,1,101.0,1,101.0,1,101.0,1
269,max_effective,30,60,2,3,0.05,0.95,0.917038311329072,31,108.0,0,110.0,1,110.0,1,110.0,1
270,max_effective,30,60,2,3,0.05,0.95,0.9181582099645612,36,117.0,0,131.0,1,131.0,1,129.0,0
271,max_effective,30,60,2,3,0.05,0.95,0.9069064887101668,18,72.0,1,72.0,1,72.0,1,72.0,1
272,max_effective,30,60,2,3,0.05,0.95,0.8891264598412196,9,58.0,1,58.0,1,58.0,1,57.0,0
273,max_effective,30,60,2,3,0.05,0.95,0.8273660599239424,8,59.0,1,59.0,1,59.0,1,56.0,0
274,max_effective,30,60,2,3,0.05,0.95,0.9497084704002609,14,98.0,1,98.0,1,98.0,1,98.0,1
275,max_effective,30,60,2,3,0.05,0.95,0.9286620420463154,36,115.0,0,123.0,1,123.0,1,123.0,1
276,max_effective,30,60,2,3,0.05,0.95,0.930441987849108,19,80.0,1,80.0,1,80.0,1,80.0,1
277,max_effective,30,60,2,3,0.05,0.95,0.948736295507778,58,113.0,0,138.0,0,146.0,1,146.0,1
278,max_effective,30,60,2,3,0.05,0.95,0.9491447023179208,32,125.0,0,139.0,0,147.0,0,149.0,1
279,max_effective,30,60,2,3,0.05,0.95,0.936386804818723,13,87.0,1,87.0,1,87.0,1,86.0,0
280,max_effective,30,60,2,3,0.05,0.95,0.9379125609206124,5,59.0,1,59.0,1,59.0,1,59.0,1
281,max_effective,30,60,2,3,0.05,0.95,0.9403594247170878,34,128.0,0,126.0,0,139.0,1,138.0,0
282,max_effective,30,60,2,3,0.05,0.95,0.915239093625142,18,90.0,1,90.0,1,90.0,1,90.0,1
283,max_effective,30,60,2,3,0.05,0.95,0.8592953686714409,11,95.0,1,95.0,1,95.0,1,95.0,1
284,max_effective,30,60,2,3,0.05,0.95,0.903384139337907,7,71.0,1,71.0,1,71.0,1,71.0,1
285,max_effective,30,60,2,3,0.05,0.95,0.9484953940540336,82,134.0,0,141.0,0,154.0,0,157.0,1
286,max_effective,30,60,2,3,0.05,0.95,0.917846322711068,35,107.0,1,107.0,1,107.0,1,107.0,1
287,max_effective,30,60,2,3,0.05,0.95,0.94880590373693,29,87.0,1,87.0,1,87.0,1,86.0,0
288,max_effective,30,60,2,3,0.05,0.95,0.8891196801620479,17,86.0,1,86.0,1,86.0,1,86.0,1
289,max_effective,30,60,2,3,0.05,0.95,0.940612826909488,20,82.0,1,82.0,1,82.0,1,81.0,0
290,max_effective,30,60,2,3,0.05,0.95,0.918874899900008,15,89.0,1,89.0,1,89.0,1,88.0,0
291,max_effective,30,60,2,3,0.05,0.95,0.930933861304384,16,92.0,1,92.0,1,92.0,1,92.0,1
292,max_effective,30,60,2,3,0.05,0.95,0.931435699612845,48,128.0,0,138.0,0,155.0,0,158.0,1
293,max_effective,30,60,2,3,0.05,0.95,0.9389183462374308,21,86.0,1,86.0,1,86.0,1,86.0,1
294,max_effective,30,60,2,3,0.05,0.95,0.9071145281781618,18,92.0,1,92.0,1,92.0,1,92.0,1
295,max_effective,30,60,2,3,0.05,0.95,0.8910866731048396,19,81.0,1,81.0,1,81.0,1,81.0,1
296,max_effective,30,60,2,3,0.05,0.95,0.9236920154372226,18,79.0,1,79.0,1,79.0,1,78.0,0
297,max_effective,30,60,2,3,0.05,0.95,0.8989398107255197,31,86.0,1,86.0,1,86.0,1,86.0,1
298,max_effective,30,60,2,3,0.05,0.95,0.9080891599121798,10,74.0,1,74.0,1,74.0,1,74.0,1
299,max_effective,30,60,2,3,0.05,0.95,0.9187560626156778,12,77.0,1,77.0,1,77.0,1,77.0,1
300,max_effective,30,60,2,3,0.05,0.95,0.9463447456544664,37,112.0,1,112.0,1,112.0,1,112.0,1
301,max_effective,30,60,2,3,0.05,0.95,0.9321666711159312,19,83.0,1,83.0,1,83.0,1,83.0,1
302,max_effective,30,60,2,3,0.05,0.95,0.916022760429648,28,123.0,1,123.0,1,123.0,1,123.0,1
303,max_effective,30,60,2,3,0.05,0.95,0.90786841594378,8,69.0,1,69.0,1,69.0,1,69.0,1
304,max_effective,30,60,2,3,0.05,0.95,0.9388463518260328,36,99.0,1,99.0,1,99.0,1,99.0,1
305,max_effective,30,60,2,3,0.05,0.95,0.932818611346868,42,118.0,0,133.0,1,129.0,0,127.0,0
306,max_effective,30,60,2,3,0.05,0.95,0.9497447115644694,23,108.0,0,109.0,1,109.0,1,109.0,1
307,max_effective,30,60,2,3,0.05,0.95,0.9402365840129364,19,100.0,1,100.0,1,100.0,1,100.0,1
308,max_effective,30,60,2,3,0.05,0.95,0.9414935753195084,33,133.0,1,133.0,1,131.0,0,129.0,0
309,max_effective,30,60,2,3,0.05,0.95,0.8803282315604505,12,81.0,1,81.0,1,81.0,1,81.0,1
310,max_effective,30,60,2,3,0.05,0.95,0.8383415906879279,10,52.0,1,52.0,1,52.0,1,52.0,1
311,max_effective,30,60,2,3,0.05,0.95,0.9082214652966122,13,83.0,1,83.0,1,83.0,1,83.0,1
312,max_effective,30,60,2,3,0.05,0.95,0.9315161701933689,10,66.0,1,66.0,1,66.0,1,66.0,1
313,max_effective,30,60,2,3,0.05,0.95,0.9444061537992215,21,109.0,0,110.0,1,110.0,1,110.0,1
314,max_effective,30,60,2,3,0.05,0.95,0.9429918077852004,36,95.0,1,95.0,1,95.0,1,95.0,1
315,max_effective,30,60,2,3,0.05,0.95,0.873134040825485,8,52.0,1,52.0,1,52.0,1,50.0,0
316,max_effective,30,60,2,3,0.05,0.95,0.9105307786270044,12,95.0,1,95.0,1,95.0,1,95.0,1
317,max_effective,30,60,2,3,0.05,0.95,0.9426740863150018,35,118.0,0,130.0,0,134.0,1,134.0,1
318,max_effective,30,60,2,3,0.05,0.95,0.9205868343697308,19,70.0,1,70.0,1,70.0,1,70.0,1
319,max_effective,30,60,2,3,0.05,0.95,0.88946409309717,14,107.0,1,107.0,1,107.0,1,106.0,0
320,max_effective,30,60,2,3,0.05,0.95,0.9475914934074406,15,102.0,1,102.0,1,102.0,1,102.0,1
321,max_effective,30,60,2,3,0.05,0.95,0.9232437772190576,14,79.0,1,79.0,1,79.0,1,79.0,1
322,max_effective,30,60,2,3,0.05,0.95,0.9483827062747892,17,90.0,1,90.0,1,90.0,1,90.0,1
323,max_effective,30,60,2,3,0.05,0.95,0.943414272197914,30,104.0,1,104.0,1,104.0,1,104.0,1
324,max_effective,30,60,2,3,0.05,0.95,0.8203371777595668,14,67.0,1,67.0,1,67.0,1,67.0,1
325,max_effective,30,60,2,3,0.05,0.95,0.8149027971419451,5,66.0,1,66.0,1,66.0,1,66.0,1
326,max_effective,30,60,2,3,0.05,0.95,0.9459304030812384,31,119.0,0,121.0,1,118.0,0,118.0,0
327,max_effective,30,60,2,3,0.05,0.95,0.9363208614995996,12,76.0,1,76.0,1,76.0,1,75.0,0
328,max_effective,30,60,2,3,0.05,0.95,0.8827495499915881,15,95.0,1,95.0,1,95.0,1,95.0,1
329,max_effective,30,60,2,3,0.05,0.95,0.862569020931402,7,66.0,1,66.0,1,66.0,1,66.0,1
330,max_effective,30,60,2,3,0.05,0.95,0.9468905836301884,16,128.0,1,125.0,0,128.0,1,125.0,0
331,max_effective,30,60,2,3,0.05,0.95,0.915671010124712,10,64.0,1,64.0,1,64.0,1,64.0,1
332,max_effective,30,60,2,3,0.05,0.95,0.9172651984311656,12,76.0,1,76.0,1,76.0,1,76.0,1
333,max_effective,30,60,2,3,0.05,0.95,0.948838756986658,15,69.0,1,69.0,1,69.0,1,69.0,1
334,max_effective,30,60,2,3,0.05,0.95,0.93893932683658,17,85.0,1,85.0,1,85.0,1,85.0,1
335,max_effective,30,60,2,3,0.05,0.95,0.9273200172139544,6,60.0,1,60.0,1,60.0,1,59.0,0
336,max_effective,30,60,2,3,0.05,0.95,0.8382858892234123,9,63.0,1,63.0,1,63.0,1,63.0,1
337,max_effective,30,60,2,3,0.05,0.95,0.9175636289528252,17,82.0,1,82.0,1,82.0,1,82.0,1
338,max_effective,30,60,2,3,0.05,0.95,0.9457212045191338,10,72.0,1,72.0,1,72.0,1,72.0,1
339,max_effective,30,60,2,3,0.05,0.95,0.879349401011891,16,109.0,1,109.0,1,109.0,1,109.0,1
340,max_effective,30,60,2,3,0.05,0.95,0.9218435284711094,12,76.0,1,76.0,1,76.0,1,76.0,1
341,max_effective,30,60,2,3,0.05,0.95,0.9003998768184829,15,74.0,1,74.0,1,74.0,1,74.0,1
342,max_effective,30,60,2,3,0.05,0.95,0.9257816491978726,39,126.0,0,130.0,0,138.0,0,141.0,1
343,max_effective,30,60,2,3,0.05,0.95,0.898485170042158,23,108.0,1,108.0,1,108.0,1,108.0,1
344,max_effective,30,60,2,3,0.05,0.95,0.9473681347744988,20,121.0,0,124.0,1,120.0,0,120.0,0
345,max_effective,30,60,2,3,0.05,0.95,0.947135654944849,19,87.0,1,87.0,1,87.0,1,87.0,1
346,max_effective,30,60,2,3,0.05,0.95,0.8888684437061,5,55.0,1,55.0,1,55.0,1,55.0,1
347,max_effective,30,60,2,3,0.05,0.95,0.9400541355869456,15,71.0,1,71.0,1,71.0,1,71.0,1
348,max_effective,30,60,2,3,0.05,0.95,0.9166958265000608,16,100.0,1,100.0,1,100.0,1,100.0,1
349,max_effective,30,60,2,3,0.05,0.95,0.9323682876382176,8,65.0,1,65.0,1,65.0,1,65.0,1
350,max_effective,30,60,2,3,0.05,0.95,0.9415598309578916,40,102.0,1,102.0,1,102.0,1,102.0,1
351,max_effective,30,60,2,3,0.05,0.95,0.904483125107892,12,83.0,1,83.0,1,83.0,1,82.0,0
352,max_effective,30,60,2,3,0.05,0.95,0.9487910950734706,23,95.0,1,95.0,1,95.0,1,95.0,1
353,max_effective,30,60,2,3,0.05,0.95,0.8283643722518149,10,72.0,1,72.0,1,72.0,1,72.0,1
354,max_effective,30,60,2,3,0.05,0.95,0.9493137334356158,24,98.0,1,98.0,1,98.0,1,98.0,1
355,max_effective,30,60,2,3,0.05,0.95,0.9181377512419608,43,145.0,0,154.0,0,159.0,1,156.0,0
356,max_effective,30,60,2,3,0.05,0.95,0.9445716951675984,25,90.0,1,90.0,1,90.0,1,90.0,1
357,max_effective,30,60,2,3,0.05,0.95,0.9482441137303682,79,127.0,0,135.0,0,137.0,1,137.0,1
358,max_effective,30,60,2,3,0.05,0.95,0.780279785282996,5,44.0,1,44.0,1,44.0,1,44.0,1
359,max_effective,30,60,2,3,0.05,0.95,0.9399911729367196,20,88.0,1,88.0,1,88.0,1,88.0,1
360,max_effective,30,60,2,3,0.05,0.95,0.9432837017881264,19,74.0,1,74.0,1,74.0,1,74.0,1
361,max_effective,30,60,2,3,0.05,0.95,0.8926798076338657,6,69.0,1,69.0,1,69.0,1,69.0,1
362,max_effective,30,60,2,3,0.05,0.95,0.9367614376010552,11,86.0,1,86.0,1,86.0,1,86.0,1
363,max_effective,30,60,2,3,0.05,0.95,0.9345011166960346,27,84.0,1,84.0,1,84.0,1,84.0,1
364,max_effective,30,60,2,3,0.05,0.95,0.8807766930687142,10,97.0,1,97.0,1,97.0,1,97.0,1
365,max_effective,30,60,2,3,0.05,0.95,0.9212570299312264,11,71.0,1,71.0,1,71.0,1,71.0,1
366,max_effective,30,60,2,3,0.05,0.95,0.9324633395774198,52,112.0,0,123.0,0,124.0,1,124.0,1
367,max_effective,30,60,2,3,0.05,0.95,0.9327728257370118,13,79.0,1,79.0,1,79.0,1,78.0,0
368,max_effective,30,60,2,3,0.05,0.95,0.9290927726121688,28,113.0,1,113.0,1,113.0,1,113.0,1
369,max_effective,30,60,2,3,0.05,0.95,0.9371216714181522,26,106.0,1,106.0,1,106.0,1,106.0,1
370,max_effective,30,60,2,3,0.05,0.95,0.9303840213730684,9,68.0,1,68.0,1,68.0,1,68.0,1
371,max_effective,30,60,2,3,0.05,0.95,0.8964311458734582,7,61.0,1,61.0,1,61.0,1,61.0,1
372,max_effective,30,60,2,3,0.05,0.95,0.8516442889803175,12,66.0,1,66.0,1,66.0,1,66.0,1
373,max_effective,30,60,2,3,0.05,0.95,0.9491582593939284,9,87.0,1,87.0,1,87.0,1,81.0,0
374,max_effective,30,60,2,3,0.05,0.95,0.9264664185009132,19,102.0,1,102.0,1,102.0,1,102.0,1
375,max_effective,30,60,2,3,0.05,0.95,0.9283423315110808,7,61.0,1,61.0,1,61.0,1,60.0,0
376,max_effective,30,60,2,3,0.05,0.95,0.8917627417096431,11,83.0,1,83.0,1,83.0,1,83.0,1
377,max_effective,30,60,2,3,0.05,0.95,0.9372798330457368,19,109.0,1,109.0,1,109.0,1,109.0,1
378,max_effective,30,60,2,3,0.05,0.95,0.9231080137065868,11,57.0,1,57.0,1,57.0,1,57.0,1
379,max_effective,30,60,2,3,0.05,0.95,0.9387298626727866,10,66.0,1,66.0,1,66.0,1,66.0,1
380,max_effective,30,60,2,3,0.05,0.95,0.91397347031287,7,60.0,1,60.0,1,60.0,1,59.0,0
381,max_effective,30,60,2,3,0.05,0.95,0.9179278540785653,22,87.0,1,87.0,1,87.0,1,87.0,1
382,max_effective,30,60,2,3,0.05,0.95,0.9167205789353512,34,101.0,1,101.0,1,101.0,1,101.0,1
383,max_effective,30,60,2,3,0.05,0.95,0.9252853361198464,16,97.0,1,97.0,1,97.0,1,97.0,1
384,max_effective,30,60,2,3,0.05,0.95,0.8997788388398432,17,77.0,1,77.0,1,77.0,1,77.0,1
385,max_effective,30,60,2,3,0.05,0.95,0.9079331895559418,20,91.0,1,91.0,1,91.0,1,88.0,0
386,max_effective,30,60,2,3,0.05,0.95,0.8235561049947249,13,88.0,1,88.0,1,88.0,1,88.0,1
387,max_effective,30,60,2,3,0.05,0.95,0.9322338991640886,29,119.0,0,129.0,1,128.0,0,124.0,0
388,max_effective,30,60,2,3,0.05,0.95,0.8512935215934453,15,85.0,1,85.0,1,85.0,1,85.0,1
389,max_effective,30,60,2,3,0.05,0.95,0.9482116850552208,13,76.0,1,76.0,1,76.0,1,75.0,0
390,max_effective,30,60,2,3,0.05,0.95,0.9457741670378412,25,89.0,1,89.0,1,89.0,1,89.0,1
391,max_effective,30,60,2,3,0.05,0.95,0.907377825814989,25,113.0,0,118.0,1,118.0,1,118.0,1
392,max_effective,30,60,2,3,0.05,0.95,0.9339299063739064,25,88.0,1,88.0,1,88.0,1,88.0,1
393,max_effective,30,60,2,3,0.05,0.95,0.9278676460309724,25,100.0,1,100.0,1,100.0,1,100.0,1
394,max_effective,30,60,2,3,0.05,0.95,0.8944735844200354,16,83.0,1,83.0,1,83.0,1,83.0,1
395,max_effective,30,60,2,3,0.05,0.95,0.9429966521571804,22,87.0,1,87.0,1,87.0,1,87.0,1
396,max_effective,30,60,2,3,0.05,0.95,0.9105126857407468,18,97.0,1,97.0,1,97.0,1,97.0,1
397,max_effective,30,60,2,3,0.05,0.95,0.9460068720513232,28,120.0,0,121.0,1,121.0,1,121.0,1
398,max_effective,30,60,2,3,0.05,0.95,0.8097492835587992,16,91.0,1,91.0,1,91.0,1,91.0,1
399,max_effective,30,60,2,3,0.05,0.95,0.9217804686064176,21,93.0,1,93.0,1,93.0,1,93.0,1
400,max_effective,30,60,2,3,0.05,0.95,0.8376658013950609,11,80.0,1,80.0,1,80.0,1,80.0,1
401,max_effective,30,60,2,3,0.05,0.95,0.8412913439582838,9,78.0,1,78.0,1,78.0,1,76.0,0
402,max_effective,30,60,2,3,0.05,0.95,0.9481153308257586,6,67.0,1,67.0,1,67.0,1,67.0,1
403,max_effective,30,60,2,3,0.05,0.95,0.9314834259370596,22,94.0,1,94.0,1,94.0,1,94.0,1
404,max_effective,30,60,2,3,0.05,0.95,0.8727385953392744,10,81.0,1,81.0,1,81.0,1,81.0,1
405,max_effective,30,60,2,3,0.05,0.95,0.9223726532722104,11,86.0,1,86.0,1,86.0,1,86.0,1
406,max_effective,30,60,2,3,0.05,0.95,0.948707836191717,26,116.0,1,114.0,0,113.0,0,113.0,0
407,max_effective,30,60,2,3,0.05,0.95,0.944833628609544,67,122.0,0,130.0,0,133.0,0,150.0,1
408,max_effective,30,60,2,3,0.05,0.95,0.9178989238028732,13,69.0,1,69.0,1,69.0,1,69.0,1
409,max_effective,30,60,2,3,0.05,0.95,0.8743845368269576,30,95.0,0,97.0,1,97.0,1,97.0,1
410,max_effective,30,60,2,3,0.05,0.95,0.9387672302725952,72,109.0,0,140.0,0,143.0,1,141.0,0
411,max_effective,30,60,2,3,0.05,0.95,0.8962505650459004,11,68.0,1,68.0,1,68.0,1,68.0,1
412,max_effective,30,60,2,3,0.05,0.95,0.8971734858023723,14,60.0,1,60.0,1,60.0,1,60.0,1
413,max_effective,30,60,2,3,0.05,0.95,0.908130924268948,23,109.0,1,109.0,1,109.0,1,109.0,1
414,max_effective,30,60,2,3,0.05,0.95,0.9481547443620209,32,125.0,0,129.0,1,129.0,1,129.0,1
415,max_effective,30,60,2,3,0.05,0.95,0.7994870087197643,12,59.0,1,59.0,1,59.0,1,58.0,0
416,max_effective,30,60,2,3,0.05,0.95,0.9076493974832692,7,71.0,1,71.0,1,71.0,1,71.0,1
417,max_effective,30,60,2,3,0.05,0.95,0.928405522174558,15,85.0,1,85.0,1,85.0,1,85.0,1
418,max_effective,30,60,2,3,0.05,0.95,0.9308837283179316,19,109.0,1,109.0,1,108.0,0,107.0,0
419,max_effective,30,60,2,3,0.05,0.95,0.9189294883128796,11,93.0,1,93.0,1,93.0,1,93.0,1
420,max_effective,30,60,2,3,0.05,0.95,0.9358502700827755,17,74.0,1,74.0,1,74.0,1,72.0,0
421,max_effective,30,60,2,3,0.05,0.95,0.8768930855401381,8,74.0,1,74.0,1,74.0,1,74.0,1
422,max_effective,30,60,2,3,0.05,0.95,0.913160763577195,14,77.0,1,77.0,1,77.0,1,77.0,1
423,max_effective,30,60,2,3,0.05,0.95,0.9373859280182126,26,104.0,1,104.0,1,104.0,1,104.0,1
424,max_effective,30,60,2,3,0.05,0.95,0.9428606063676058,45,123.0,0,132.0,0,139.0,1,139.0,1
425,max_effective,30,60,2,3,0.05,0.95,0.930096841748182,38,117.0,0,130.0,0,144.0,1,144.0,1
426,max_effective,30,60,2,3,0.05,0.95,0.9482532229451904,51,111.0,1,111.0,1,111.0,1,111.0,1
427,max_effective,30,60,2,3,0.05,0.95,0.928671746946318,11,76.0,1,76.0,1,76.0,1,76.0,1
428,max_effective,30,60,2,3,0.05,0.95,0.9213848080948094,32,111.0,1,111.0,1,111.0,1,111.0,1
429,max_effective,30,60,2,3,0.05,0.95,0.9342626921562402,16,99.0,1,99.0,1,99.0,1,99.0,1
430,max_effective,30,60,2,3,0.05,0.95,0.9470375967693576,11,73.0,1,73.0,1,73.0,1,73.0,1
431,max_effective,30,60,2,3,0.05,0.95,0.947078697979655,10,83.0,1,83.0,1,83.0,1,82.0,0
432,max_effective,30,60,2,3,0.05,0.95,0.9432888920778252,15,98.0,1,98.0,1,98.0,1,98.0,1
433,max_effective,30,60,2,3,0.05,0.95,0.912426217630856,25,117.0,1,115.0,0,117.0,1,117.0,1
434,max_effective,30,60,2,3,0.05,0.95,0.9270575218032608,13,72.0,1,72.0,1,72.0,1,72.0,1
435,max_effective,30,60,2,3,0.05,0.95,0.8799029979425803,11,69.0,1,69.0,1,69.0,1,69.0,1
436,max_effective,30,60,2,3,0.05,0.95,0.9133976430392596,7,67.0,1,67.0,1,67.0,1,67.0,1
437,max_effective,30,60,2,3,0.05,0.95,0.9184107186298428,17,75.0,1,75.0,1,75.0,1,75.0,1
438,max_effective,30,60,2,3,0.05,0.95,0.9048107755683384,15,84.0,1,84.0,1,84.0,1,84.0,1
439,max_effective,30,60,2,3,0.05,0.95,0.9191019386837556,22,84.0,1,84.0,1,84.0,1,83.0,0
440,max_effective,30,60,2,3,0.05,0.95,0.9204847277159476,17,85.0,1,85.0,1,85.0,1,85.0,1
441,max_effective,30,60,2,3,0.05,0.95,0.9435838511086042,11,75.0,1,75.0,1,75.0,1,75.0,1
442,max_effective,30,60,2,3,0.05,0.95,0.8807661526502911,9,67.0,1,67.0,1,67.0,1,67.0,1
443,max_effective,30,60,2,3,0.05,0.95,0.9403348690163432,25,117.0,1,117.0,1,117.0,1,117.0,1
444,max_effective,30,60,2,3,0.05,0.95,0.9480521517148792,18,78.0,1,78.0,1,78.0,1,78.0,1
445,max_effective,30,60,2,3,0.05,0.95,0.9119554333211716,59,105.0,0,135.0,1,135.0,1,126.0,0
446,max_effective,30,60,2,3,0.05,0.95,0.94894208505607,27,100.0,1,100.0,1,100.0,1,100.0,1
447,max_effective,30,60,2,3,0.05,0.95,0.8919156250997224,6,63.0,1,63.0,1,63.0,1,63.0,1
448,max_effective,30,60,2,3,0.05,0.95,0.9195804291403848,25,139.0,1,139.0,1,137.0,0,135.0,0
449,max_effective,30,60,2,3,0.05,0.95,0.9444375512469544,17,103.0,1,103.0,1,103.0,1,103.0,1
450,max_effective,30,60,2,3,0.05,0.95,0.946127706487919,27,126.0,0,130.0,1,128.0,0,127.0,0
451,max_effective,30,60,2,3,0.05,0.95,0.93972407081236,16,80.0,1,80.0,1,80.0,1,80.0,1
452,max_effective,30,60,2,3,0.05,0.95,0.9289349752629048,22,105.0,1,105.0,1,105.0,1,105.0,1
453,max_effective,30,60,2,3,0.05,0.95,0.9121763632183604,18,81.0,1,81.0,1,81.0,1,81.0,1
454,max_effective,30,60,2,3,0.05,0.95,0.9125104089798052,8,73.0,1,73.0,1,73.0,1,70.0,0
455,max_effective,30,60,2,3,0.05,0.95,0.9455242811318932,19,82.0,1,82.0,1,82.0,1,82.0,1
456,max_effective,30,60,2,3,0.05,0.95,0.899450419451579,14,78.0,1,78.0,1,78.0,1,78.0,1
457,max_effective,30,60,2,3,0.05,0.95,0.8843820648852011,9,67.0,1,67.0,1,67.0,1,67.0,1
458,max_effective,30,60,2,3,0.05,0.95,0.9245158739801026,13,113.0,1,113.0,1,113.0,1,113.0,1
459,max_effective,30,60,2,3,0.05,0.95,0.9341864039297704,12,67.0,1,67.0,1,67.0,1,66.0,0
460,max_effective,30,60,2,3,0.05,0.95,0.9462319664316994,62,109.0,0,143.0,1,143.0,1,142.0,0
461,max_effective,30,60,2,3,0.05,0.95,0.9182574258027696,9,76.0,1,76.0,1,76.0,1,76.0,1
462,max_effective,30,60,2,3,0.05,0.95,0.8457497029954035,6,76.0,1,76.0,1,76.0,1,76.0,1
463,max_effective,30,60,2,3,0.05,0.95,0.9382780490876084,6,62.0,1,62.0,1,62.0,1,61.0,0
464,max_effective,30,60,2,3,0.05,0.95,0.9407534258593556,70,126.0,0,141.0,0,150.0,1,150.0,1
465,max_effective,30,60,2,3,0.05,0.95,0.936931399165886,11,56.0,1,56.0,1,56.0,1,56.0,1
466,max_effective,30,60,2,3,0.05,0.95,0.8670839854208814,12,71.0,1,71.0,1,71.0,1,71.0,1
467,max_effective,30,60,2,3,0.05,0.95,0.8781477769852502,8,74.0,1,74.0,1,74.0,1,73.0,0
468,max_effective,30,60,2,3,0.05,0.95,0.9370538322692172,17,93.0,1,93.0,1,93.0,1,93.0,1
469,max_effective,30,60,2,3,0.05,0.95,0.8751097078624059,25,106.0,0,109.0,1,109.0,1,109.0,1
470,max_effective,30,60,2,3,0.05,0.95,0.9318912094457452,18,119.0,1,119.0,1,119.0,1,119.0,1
471,max_effective,30,60,2,3,0.05,0.95,0.9157948599370288,17,85.0,1,85.0,1,85.0,1,85.0,1
472,max_effective,30,60,2,3,0.05,0.95,0.9354451828898624,48,118.0,0,155.0,1,149.0,0,151.0,0
473,max_effective,30,60,2,3,0.05,0.95,0.945688415532346,57,112.0,0,133.0,0,142.0,0,143.0,1
474,max_effective,30,60,2,3,0.05,0.95,0.9002870273828509,13,68.0,1,68.0,1,68.0,1,66.0,0
475,max_effective,30,60,2,3,0.05,0.95,0.9237056458219391,23,98.0,1,98.0,1,98.0,1,98.0,1
476,max_effective,30,60,2,3,0.05,0.95,0.9226835994168204,30,123.0,0,128.0,0,136.0,1,136.0,1
477,max_effective,30,60,2,3,0.05,0.95,0.9334213789184532,9,70.0,1,70.0,1,70.0,1,70.0,1
478,max_effective,30,60,2,3,0.05,0.95,0.9417630233579812,16,75.0,1,75.0,1,75.0,1,75.0,1
479,max_effective,30,60,2,3,0.05,0.95,0.9489997720732845,28,102.0,1,102.0,1,102.0,1,102.0,1
480,max_effective,30,60,2,3,0.05,0.95,0.949658209058744,62,124.0,0,134.0,0,160.0,1,157.0,0
481,max_effective,30,60,2,3,0.05,0.95,0.9416749766950656,34,118.0,0,133.0,0,149.0,1,143.0,0
482,max_effective,30,60,2,3,0.05,0.95,0.9022441209611878,15,82.0,1,82.0,1,82.0,1,82.0,1
483,max_effective,30,60,2,3,0.05,0.95,0.8765613898835295,7,69.0,1,69.0,1,69.0,1,69.0,1
484,max_effective,30,60,2,3,0.05,0.95,0.9431198096900336,30,132.0,0,141.0,0,145.0,1,144.0,0
485,max_effective,30,60,2,3,0.05,0.95,0.94734696136487,48,122.0,0,127.0,1,124.0,0,123.0,0
486,max_effective,30,60,2,3,0.05,0.95,0.902300957867422,12,92.0,1,92.0,1,92.0,1,92.0,1
487,max_effective,30,60,2,3,0.05,0.95,0.9129262688916328,11,91.0,1,91.0,1,91.0,1,91.0,1
488,max_effective,30,60,2,3,0.05,0.95,0.9474351387716418,36,104.0,1,104.0,1,104.0,1,104.0,1
489,max_effective,30,60,2,3,0.05,0.95,0.9017984657122934,8,77.0,1,77.0,1,77.0,1,77.0,1
490,max_effective,30,60,2,3,0.05,0.95,0.9320302126647224,8,63.0,1,63.0,1,63.0,1,63.0,1
491,max_effective,30,60,2,3,0.05,0.95,0.8992664363737872,9,71.0,1,71.0,1,71.0,1,71.0,1
492,max_effective,30,60,2,3,0.05,0.95,0.898394069971375,7,65.0,1,65.0,1,65.0,1,65.0,1
493,max_effective,30,60,2,3,0.05,0.95,0.92576148391896,63,118.0,1,118.0,1,118.0,1,118.0,1
494,max_effective,30,60,2,3,0.05,0.95,0.9345258225769416,44,114.0,0,128.0,1,128.0,1,128.0,1
495,max_effective,30,60,2,3,0.05,0.95,0.9464213549813802,23,117.0,1,117.0,1,117.0,1,117.0,1
496,max_effective,30,60,2,3,0.05,0.95,0.9438823864994582,7,63.0,1,63.0,1,63.0,1,63.0,1
497,max_effective,30,60,2,3,0.05,0.95,0.9279994279990924,28,114.0,1,114.0,1,114.0,1,114.0,1
498,max_effective,30,60,2,3,0.05,0.95,0.8892412283298886,7,66.0,1,66.0,1,66.0,1,66.0,1
499,max_effective,30,60,2,3,0.05,0.95,0.8918287621112084,9,67.0,1,67.0,1,67.0,1,65.0,0
500,max_effective,30,60,2,3,0.05,0.95,0.9416440973505904,33,135.0,0,142.0,1,137.0,0,136.0,0
501,max_effective,30,60,2,3,0.05,0.95,0.9293277113603514,38,95.0,1,95.0,1,95.0,1,95.0,1
502,max_effective,30,60,2,3,0.05,0.95,0.910728472507519,12,82.0,1,82.0,1,82.0,1,82.0,1
503,max_effective,30,60,2,3,0.05,0.95,0.9209041882329968,19,88.0,1,88.0,1,88.0,1,88.0,1
504,max_effective,30,60,2,3,0.05,0.95,0.9041101841401628,8,55.0,1,55.0,1,55.0,1,55.0,1
505,max_effective,30,60,2,3,0.05,0.95,0.928361996123697,13,71.0,1,71.0,1,71.0,1,71.0,1
506,max_effective,30,60,2,3,0.05,0.95,0.9202626967357792,16,86.0,1,86.0,1,86.0,1,84.0,0
507,max_effective,30,60,2,3,0.05,0.95,0.9435165640508169,19,110.0,1,110.0,1,110.0,1,110.0,1
508,max_effective,30,60,2,3,0.05,0.95,0.9388278999561228,15,76.0,1,76.0,1,76.0,1,76.0,1
509,max_effective,30,60,2,3,0.05,0.95,0.939628633621207,73,128.0,0,143.0,0,158.0,0,161.0,1
510,max_effective,30,60,2,3,0.05,0.95,0.9462065507238748,39,133.0,0,134.0,1,134.0,1,131.0,0
511,max_effective,30,60,2,3,0.05,0.95,0.9430736785867329,19,111.0,1,111.0,1,111.0,1,111.0,1
512,max_effective,30,60,2,3,0.05,0.95,0.8503380440477057,8,71.0,1,71.0,1,71.0,1,70.0,0
513,max_effective,30,60,2,3,0.05,0.95,0.8988660571994675,17,85.0,1,85.0,1,85.0,1,85.0,1
514,max_effective,30,60,2,3,0.05,0.95,0.922298133060078,34,124.0,0,130.0,1,130.0,1,130.0,1
515,max_effective,30,60,2,3,0.05,0.95,0.9451826462446472,62,112.0,0,134.0,1,133.0,0,130.0,0
516,max_effective,30,60,2,3,0.05,0.95,0.9409014056949035,18,84.0,1,84.0,1,84.0,1,84.0,1
517,max_effective,30,60,2,3,0.05,0.95,0.9260145972597664,24,97.0,1,97.0,1,97.0,1,97.0,1
518,max_effective,30,60,2,3,0.05,0.95,0.9191468234150468,10,81.0,1,81.0,1,81.0,1,81.0,1
519,max_effective,30,60,2,3,0.05,0.95,0.9399401224396052,18,120.0,1,117.0,0,115.0,0,115.0,0
520,max_effective,30,60,2,3,0.05,0.95,0.9268415262671944,10,95.0,1,95.0,1,95.0,1,95.0,1
521,max_effective,30,60,2,3,0.05,0.95,0.9265785704649718,7,58.0,1,58.0,1,58.0,1,57.0,0
522,max_effective,30,60,2,3,0.05,0.95,0.9353914813993898,28,84.0,1,84.0,1,84.0,1,84.0,1
523,max_effective,30,60,2,3,0.05,0.95,0.8856087192772197,20,100.0,1,100.0,1,100.0,1,100.0,1
524,max_effective,30,60,2,3,0.05,0.95,0.7983256806736077,8,58.0,1,58.0,1,58.0,1,54.0,0
525,max_effective,30,60,2,3,0.05,0.95,0.9206680599546608,13,86.0,1,86.0,1,86.0,1,86.0,1
526,max_effective,30,60,2,3,0.05,0.95,0.9204416932711764,16,90.0,1,90.0,1,90.0,1,90.0,1
527,max_effective,30,60,2,3,0.05,0.95,0.9458917619223104,12,68.0,1,68.0,1,68.0,1,66.0,0
528,max_effective,30,60,2,3,0.05,0.95,0.9206886740296588,6,77.0,1,77.0,1,77.0,1,77.0,1
529,max_effective,30,60,2,3,0.05,0.95,0.9066093908313068,16,88.0,1,88.0,1,88.0,1,86.0,0
530,max_effective,30,60,2,3,0.05,0.95,0.9022242952137288,18,79.0,1,79.0,1,79.0,1,79.0,1
531,max_effective,30,60,2,3,0.05,0.95,0.9046466127584668,19,106.0,1,106.0,1,106.0,1,106.0,1
532,max_effective,30,60,2,3,0.05,0.95,0.9330974703017012,27,121.0,0,131.0,1,131.0,1,130.0,0
533,max_effective,30,60,2,3,0.05,0.95,0.9357767572037412,23,106.0,1,106.0,1,106.0,1,106.0,1
534,max_effective,30,60,2,3,0.05,0.95,0.9180310860012446,14,103.0,1,103.0,1,103.0,1,103.0,1
535,max_effective,30,60,2,3,0.05,0.95,0.9059591397226682,24,91.0,1,91.0,1,91.0,1,91.0,1
536,max_effective,30,60,2,3,0.05,0.95,0.94764286433094,31,90.0,1,90.0,1,90.0,1,89.0,0
537,max_effective,30,60,2,3,0.05,0.95,0.8995915849231497,26,96.0,1,96.0,1,96.0,1,96.0,1
538,max_effective,30,60,2,3,0.05,0.95,0.8934176038371059,14,65.0,1,65.0,1,65.0,1,64.0,0
539,max_effective,30,60,2,3,0.05,0.95,0.8969626535683154,15,105.0,1,105.0,1,105.0,1,105.0,1
540,max_effective,30,60,2,3,0.05,0.95,0.9454535999233764,42,122.0,0,123.0,1,123.0,1,122.0,0
541,max_effective,30,60,2,3,0.05,0.95,0.9041468893349618,8,73.0,1,73.0,1,73.0,1,73.0,1
542,max_effective,30,60,2,3,0.05,0.95,0.9228926403348392,19,97.0,1,97.0,1,97.0,1,96.0,0
543,max_effective,30,60,2,3,0.05,0.95,0.949589913662618,37,101.0,1,101.0,1,101.0,1,101.0,1
544,max_effective,30,60,2,3,0.05,0.95,0.9284330608011884,21,85.0,1,85.0,1,85.0,1,84.0,0
545,max_effective,30,60,2,3,0.05,0.95,0.9319169737989396,57,137.0,0,152.0,0,150.0,0,156.0,1
546,max_effective,30,60,2,3,0.05,0.95,0.8307547364828423,9,68.0,1,68.0,1,68.0,1,68.0,1
547,max_effective,30,60,2,3,0.05,0.95,0.8628770971658012,8,67.0,1,67.0,1,67.0,1,67.0,1
548,max_effective,30,60,2,3,0.05,0.95,0.945775301065602,22,98.0,1,98.0,1,98.0,1,98.0,1
549,max_effective,30,60,2,3,0.05,0.95,0.9141409243879348,11,76.0,1,76.0,1,76.0,1,73.0,0
550,max_effective,30,60,2,3,0.05,0.95,0.9269471876924106,18,93.0,1,93.0,1,93.0,1,93.0,1
551,max_effective,30,60,2,3,0.05,0.95,0.9325419249128012,12,78.0,1,78.0,1,78.0,1,78.0,1
552,max_effective,30,60,2,3,0.05,0.95,0.9303249363352112,11,93.0,1,93.0,1,93.0,1,93.0,1
553,max_effective,30,60,2,3,0.05,0.95,0.915010563804778,10,83.0,1,83.0,1,83.0,1,83.0,1
554,max_effective,30,60,2,3,0.05,0.95,0.9209245969847708,22,106.0,1,106.0,1,106.0,1,106.0,1
555,max_effective,30,60,2,3,0.05,0.95,0.9397863132919216,16,113.0,1,113.0,1,113.0,1,113.0,1
556,max_effective,30,60,2,3,0.05,0.95,0.9498689229785208,12,54.0,1,54.0,1,54.0,1,53.0,0
557,max_effective,30,60,2,3,0.05,0.95,0.9433607500727224,22,78.0,1,78.0,1,78.0,1,78.0,1
558,max_effective,30,60,2,3,0.05,0.95,0.883263209241264,7,66.0,1,66.0,1,66.0,1,66.0,1
559,max_effective,30,60,2,3,0.05,0.95,0.9155186621605708,11,69.0,1,69.0,1,69.0,1,67.0,0
560,max_effective,30,60,2,3,0.05,0.95,0.9228828627115464,14,88.0,1,88.0,1,88.0,1,88.0,1
561,max_effective,30,60,2,3,0.05,0.95,0.9499253421179364,56,121.0,0,136.0,0,143.0,1,143.0,1
562,max_effective,30,60,2,3,0.05,0.95,0.8374654710970817,15,98.0,1,98.0,1,98.0,1,98.0,1
563,max_effective,30,60,2,3,0.05,0.95,0.9297091875829134,26,97.0,1,97.0,1,97.0,1,97.0,1
564,max_effective,30,60,2,3,0.05,0.95,0.9301145146654416,9,78.0,1,78.0,1,78.0,1,78.0,1
565,max_effective,30,60,2,3,0.05,0.95,0.92702752084106,23,96.0,1,96.0,1,96.0,1,96.0,1
566,max_effective,30,60,2,3,0.05,0.95,0.9453014310534158,25,102.0,1,102.0,1,102.0,1,102.0,1
567,max_effective,30,60,2,3,0.05,0.95,0.8760562201794825,13,87.0,1,87.0,1,87.0,1,87.0,1
568,max_effective,30,60,2,3,0.05,0.95,0.949916534992425,33,112.0,0,115.0,1,115.0,1,115.0,1
569,max_effective,30,60,2,3,0.05,0.95,0.9192016312827452,15,88.0,1,88.0,1,88.0,1,88.0,1
570,max_effective,30,60,2,3,0.05,0.95,0.945937799496974,34,95.0,1,95.0,1,95.0,1,95.0,1
571,max_effective,30,60,2,3,0.05,0.95,0.9285421795482904,26,104.0,1,104.0,1,104.0,1,104.0,1
572,max_effective,30,60,2,3,0.05,0.95,0.8557390716305492,20,90.0,1,90.0,1,90.0,1,90.0,1
573,max_effective,30,60,2,3,0.05,0.95,0.9462121869173789,19,78.0,1,78.0,1,78.0,1,77.0,0
574,max_effective,30,60,2,3,0.05,0.95,0.900011668296149,10,67.0,1,67.0,1,67.0,1,67.0,1
575,max_effective,30,60,2,3,0.05,0.95,0.9264966581761088,8,80.0,1,80.0,1,80.0,1,80.0,1
576,max_effective,30,60,2,3,0.05,0.95,0.9178008898035986,12,98.0,1,98.0,1,98.0,1,98.0,1
577,max_effective,30,60,2,3,0.05,0.95,0.94922881517301,43,105.0,1,105.0,1,105.0,1,104.0,0
578,max_effective,30,60,2,3,0.05,0.95,0.9389797265983516,68,114.0,0,121.0,0,143.0,1,143.0,1
579,max_effective,30,60,2,3,0.05,0.95,0.8537299175016683,8,51.0,1,51.0,1,51.0,1,51.0,1
580,max_effective,30,60,2,3,0.05,0.95,0.943835153568552,10,68.0,1,68.0,1,68.0,1,68.0,1
581,max_effective,30,60,2,3,0.05,0.95,0.9446634826147564,41,108.0,0,110.0,1,110.0,1,110.0,1
582,max_effective,30,60,2,3,0.05,0.95,0.9275253617134308,13,93.0,1,93.0,1,93.0,1,93.0,1
583,max_effective,30,60,2,3,0.05,0.95,0.9497218184268492,31,108.0,0,120.0,1,119.0,0,118.0,0
584,max_effective,30,60,2,3,0.05,0.95,0.9498587219876392,36,101.0,1,101.0,1,101.0,1,101.0,1
585,max_effective,30,60,2,3,0.05,0.95,0.8610215388357525,20,97.0,1,97.0,1,97.0,1,97.0,1
586,max_effective,30,60,2,3,0.05,0.95,0.927542732730786,28,109.0,0,115.0,1,115.0,1,115.0,1
587,max_effective,30,60,2,3,0.05,0.95,0.907912875103379,18,81.0,1,81.0,1,81.0,1,79.0,0
588,max_effective,30,60,2,3,0.05,0.95,0.9108503881419088,24,93.0,1,93.0,1,93.0,1,93.0,1
589,max_effective,30,60,2,3,0.05,0.95,0.8822205904312905,34,101.0,1,101.0,1,101.0,1,101.0,1
590,max_effective,30,60,2,3,0.05,0.95,0.8965253885925635,19,96.0,1,96.0,1,96.0,1,96.0,1
591,max_effective,30,60,2,3,0.05,0.95,0.9358599210456544,13,77.0,1,77.0,1,77.0,1,77.0,1
592,max_effective,30,60,2,3,0.05,0.95,0.9419173957913232,9,67.0,1,67.0,1,67.0,1,67.0,1
593,max_effective,30,60,2,3,0.05,0.95,0.9018350249302896,9,64.0,1,64.0,1,64.0,1,64.0,1
594,max_effective,30,60,2,3,0.05,0.95,0.9435963205271876,31,108.0,0,110.0,1,110.0,1,110.0,1
595,max_effective,30,60,2,3,0.05,0.95,0.926455132411473,8,66.0,1,66.0,1,66.0,1,65.0,0
596,max_effective,30,60,2,3,0.05,0.95,0.9249732096476888,14,89.0,1,89.0,1,89.0,1,89.0,1
597,max_effective,30,60,2,3,0.05,0.95,0.94953928591237,77,131.0,0,148.0,0,155.0,0,157.0,1
598,max_effective,30,60,2,3,0.05,0.95,0.9445023323349042,8,68.0,1,68.0,1,68.0,1,68.0,1
599,max_effective,30,60,2,3,0.05,0.95,0.9295730245633193,15,96.0,1,96.0,1,96.0,1,96.0,1
600,max_effective,30,60,2,3,0.05,0.95,0.9307438081238965,25,124.0,0,131.0,1,131.0,1,131.0,1
601,max_effective,30,60,2,3,0.05,0.95,0.9400720270521992,8,53.0,1,53.0,1,53.0,1,53.0,1
602,max_effective,30,60,2,3,0.05,0.95,0.9279580350364054,16,85.0,1,85.0,1,85.0,1,85.0,1
603,max_effective,30,60,2,3,0.05,0.95,0.9139543986694776,10,83.0,1,83.0,1,83.0,1,83.0,1
604,max_effective,30,60,2,3,0.05,0.95,0.9005806073576229,7,48.0,1,48.0,1,48.0,1,48.0,1
605,max_effective,30,60,2,3,0.05,0.95,0.9173790251142164,19,85.0,1,85.0,1,85.0,1,85.0,1
606,max_effective,30,60,2,3,0.05,0.95,0.9030150235013196,14,79.0,1,79.0,1,79.0,1,79.0,1
607,max_effective,30,60,2,3,0.05,0.95,0.9393488862501316,19,94.0,1,94.0,1,94.0,1,94.0,1
608,max_effective,30,60,2,3,0.05,0.95,0.9442655029820524,24,83.0,1,83.0,1,83.0,1,83.0,1
609,max_effective,30,60,2,3,0.05,0.95,0.9397476700172898,19,98.0,1,98.0,1,98.0,1,98.0,1
610,max_effective,30,60,2,3,0.05,0.95,0.915265952824438,18,92.0,1,92.0,1,92.0,1,92.0,1
611,max_effective,30,60,2,3,0.05,0.95,0.933968804097779,23,113.0,1,113.0,1,113.0,1,113.0,1
612,max_effective,30,60,2,3,0.05,0.95,0.9347856352902658,12,72.0,1,72.0,1,72.0,1,71.0,0
613,max_effective,30,60,2,3,0.05,0.95,0.930188889408249,47,142.0,0,149.0,0,164.0,0,166.0,1
614,max_effective,30,60,2,3,0.05,0.95,0.8736548520287442,16,101.0,1,101.0,1,101.0,1,101.0,1
615,max_effective,30,60,2,3,0.05,0.95,0.8527721890114881,14,85.0,1,85.0,1,85.0,1,85.0,1
616,max_effective,30,60,2,3,0.05,0.95,0.8925025405655796,22,72.0,1,72.0,1,72.0,1,70.0,0
617,max_effective,30,60,2,3,0.05,0.95,0.9487036069952042,29,110.0,1,110.0,1,110.0,1,110.0,1
618,max_effective,30,60,2,3,0.05,0.95,0.9087658425124812,17,67.0,1,67.0,1,67.0,1,66.0,0
619,max_effective,30,60,2,3,0.05,0.95,0.911749379334302,29,113.0,0,114.0,1,114.0,1,114.0,1
620,max_effective,30,60,2,3,0.05,0.95,0.9024268375966176,10,84.0,1,84.0,1,84.0,1,84.0,1
621,max_effective,30,60,2,3,0.05,0.95,0.9103131231660494,8,73.0,1,73.0,1,73.0,1,72.0,0
622,max_effective,30,60,2,3,0.05,0.95,0.9290979521867808,17,122.0,1,122.0,1,122.0,1,121.0,0
623,max_effective,30,60,2,3,0.05,0.95,0.9175480091220972,22,111.0,1,111.0,1,111.0,1,111.0,1
624,max_effective,30,60,2,3,0.05,0.95,0.9347325408352078,17,82.0,1,82.0,1,82.0,1,82.0,1
625,max_effective,30,60,2,3,0.05,0.95,0.8724331960437326,18,91.0,1,91.0,1,91.0,1,89.0,0
626,max_effective,30,60,2,3,0.05,0.95,0.853565454011264,12,82.0,1,82.0,1,82.0,1,82.0,1
627,max_effective,30,60,2,3,0.05,0.95,0.9355996915283744,31,101.0,1,101.0,1,101.0,1,101.0,1
628,max_effective,30,60,2,3,0.05,0.95,0.9103616896935444,41,92.0,1,92.0,1,92.0,1,92.0,1
629,max_effective,30,60,2,3,0.05,0.95,0.9487435291100724,22,117.0,1,117.0,1,117.0,1,117.0,1
630,max_effective,30,60,2,3,0.05,0.95,0.9460210036530008,15,94.0,1,94.0,1,94.0,1,94.0,1
631,max_effective,30,60,2,3,0.05,0.95,0.9447965695075866,51,119.0,0,141.0,1,136.0,0,136.0,0
632,max_effective,30,60,2,3,0.05,0.95,0.9011013044222604,10,65.0,1,65.0,1,65.0,1,65.0,1
633,max_effective,30,60,2,3,0.05,0.95,0.9474369520477413,62,126.0,0,133.0,0,149.0,0,154.0,1
634,max_effective,30,60,2,3,0.05,0.95,0.8941891649691777,21,115.0,1,115.0,1,115.0,1,115.0,1
635,max_effective,30,60,2,3,0.05,0.95,0.8861265334177516,9,65.0,1,65.0,1,65.0,1,61.0,0
636,max_effective,30,60,2,3,0.05,0.95,0.9472933459083508,62,112.0,0,127.0,0,146.0,1,146.0,1
637,max_effective,30,60,2,3,0.05,0.95,0.924269564873054,13,71.0,1,71.0,1,71.0,1,71.0,1
638,max_effective,30,60,2,3,0.05,0.95,0.9441904432963734,37,97.0,1,97.0,1,97.0,1,97.0,1
639,max_effective,30,60,2,3,0.05,0.95,0.9327498256984668,16,80.0,1,80.0,1,80.0,1,80.0,1
640,max_effective,30,60,2,3,0.05,0.95,0.9414512886164648,30,94.0,1,94.0,1,94.0,1,94.0,1
641,max_effective,30,60,2,3,0.05,0.95,0.947969530482845,6,58.0,1,58.0,1,58.0,1,57.0,0
642,max_effective,30,60,2,3,0.05,0.95,0.8627926376913521,11,57.0,1,57.0,1,57.0,1,57.0,1
643,max_effective,30,60,2,3,0.05,0.95,0.9411484373648256,14,79.0,1,79.0,1,79.0,1,79.0,1
644,max_effective,30,60,2,3,0.05,0.95,0.9071175487710272,12,58.0,1,58.0,1,58.0,1,58.0,1
645,max_effective,30,60,2,3,0.05,0.95,0.8498133228264358,10,82.0,1,82.0,1,82.0,1,82.0,1
646,max_effective,30,60,2,3,0.05,0.95,0.9320289117922896,10,85.0,1,85.0,1,85.0,1,85.0,1
647,max_effective,30,60,2,3,0.05,0.95,0.914083972053973,9,85.0,1,85.0,1,85.0,1,85.0,1
648,max_effective,30,60,2,3,0.05,0.95,0.9261725116413128,27,103.0,1,103.0,1,103.0,1,103.0,1
649,max_effective,30,60,2,3,0.05,0.95,0.9272251387577822,28,117.0,0,119.0,0,122.0,1,122.0,1
650,max_effective,30,60,2,3,0.05,0.95,0.925734333266424,12,91.0,1,91.0,1,91.0,1,91.0,1
651,max_effective,30,60,2,3,0.05,0.95,0.8878463664131628,8,59.0,1,59.0,1,59.0,1,59.0,1
652,max_effective,30,60,2,3,0.05,0.95,0.9422343653032385,12,100.0,1,100.0,1,100.0,1,100.0,1
653,max_effective,30,60,2,3,0.05,0.95,0.8842269377180705,23,103.0,1,103.0,1,103.0,1,103.0,1
654,max_effective,30,60,2,3,0.05,0.95,0.8883391391304315,10,72.0,1,72.0,1,72.0,1,72.0,1
655,max_effective,30,60,2,3,0.05,0.95,0.9247004202692868,13,108.0,1,108.0,1,108.0,1,108.0,1
656,max_effective,30,60,2,3,0.05,0.95,0.889279552450487,25,103.0,1,103.0,1,103.0,1,103.0,1
657,max_effective,30,60,2,3,0.05,0.95,0.9387747479190128,14,87.0,1,87.0,1,87.0,1,87.0,1
658,max_effective,30,60,2,3,0.05,0.95,0.9337571085123932,73,103.0,0,132.0,0,136.0,1,135.0,0
659,max_effective,30,60,2,3,0.05,0.95,0.9240964506689756,12,69.0,1,69.0,1,69.0,1,69.0,1
660,max_effective,30,60,2,3,0.05,0.95,0.8939701885388757,12,94.0,1,94.0,1,94.0,1,94.0,1
661,max_effective,30,60,2,3,0.05,0.95,0.9465717656398528,20,125.0,0,127.0,1,124.0,0,123.0,0
662,max_effective,30,60,2,3,0.05,0.95,0.9499379515146138,14,75.0,1,75.0,1,75.0,1,75.0,1
663,max_effective,30,60,2,3,0.05,0.95,0.9325135776696138,10,75.0,1,75.0,1,75.0,1,75.0,1
664,max_effective,30,60,2,3,0.05,0.95,0.8253190586850611,14,62.0,1,62.0,1,62.0,1,62.0,1
665,max_effective,30,60,2,3,0.05,0.95,0.9024076602300842,6,61.0,1,61.0,1,61.0,1,60.0,0
666,max_effective,30,60,2,3,0.05,0.95,0.9426270567616754,12,81.0,1,81.0,1,81.0,1,81.0,1
667,max_effective,30,60,2,3,0.05,0.95,0.9102024287197096,8,73.0,1,73.0,1,73.0,1,71.0,0
668,max_effective,30,60,2,3,0.05,0.95,0.8477789341412785,28,106.0,1,106.0,1,106.0,1,106.0,1
669,max_effective,30,60,2,3,0.05,0.95,0.9385169814128363,39,99.0,1,99.0,1,99.0,1,99.0,1
670,max_effective,30,60,2,3,0.05,0.95,0.9116139004670164,10,79.0,1,79.0,1,79.0,1,79.0,1
671,max_effective,30,60,2,3,0.05,0.95,0.940259901530288,25,105.0,1,105.0,1,105.0,1,105.0,1
672,max_effective,30,60,2,3,0.05,0.95,0.9023421161725648,31,115.0,0,116.0,1,116.0,1,116.0,1
673,max_effective,30,60,2,3,0.05,0.95,0.9357268453534158,27,112.0,1,112.0,1,112.0,1,112.0,1
674,max_effective,30,60,2,3,0.05,0.95,0.8985759302240729,21,98.0,1,98.0,1,98.0,1,98.0,1
675,max_effective,30,60,2,3,0.05,0.95,0.7614596757335736,7,55.0,1,55.0,1,55.0,1,55.0,1
676,max_effective,30,60,2,3,0.05,0.95,0.9379245296377072,28,138.0,1,136.0,0,129.0,0,129.0,0
677,max_effective,30,60,2,3,0.05,0.95,0.948129039091228,18,84.0,1,84.0,1,84.0,1,84.0,1
678,max_effective,30,60,2,3,0.05,0.95,0.9297831053513034,32,79.0,1,79.0,1,79.0,1,78.0,0
679,max_effective,30,60,2,3,0.05,0.95,0.8075578796690933,6,64.0,1,64.0,1,64.0,1,64.0,1
680,max_effective,30,60,2,3,0.05,0.95,0.9362394545686996,20,91.0,1,91.0,1,91.0,1,91.0,1
681,max_effective,30,60,2,3,0.05,0.95,0.8447603201933079,5,53.0,1,53.0,1,53.0,1,53.0,1
682,max_effective,30,60,2,3,0.05,0.95,0.850778426906319,8,59.0,1,59.0,1,59.0,1,59.0,1
683,max_effective,30,60,2,3,0.05,0.95,0.9474408683473098,26,97.0,1,97.0,1,97.0,1,97.0,1
684,max_effective,30,60,2,3,0.05,0.95,0.8758889348469348,5,45.0,1,45.0,1,45.0,1,45.0,1
685,max_effective,30,60,2,3,0.05,0.95,0.917352249539956,18,72.0,1,72.0,1,72.0,1,71.0,0
686,max_effective,30,60,2,3,0.05,0.95,0.8852793681414051,17,102.0,1,102.0,1,102.0,1,99.0,0
687,max_effective,30,60,2,3,0.05,0.95,0.9263888233121136,16,86.0,1,86.0,1,86.0,1,86.0,1
688,max_effective,30,60,2,3,0.05,0.95,0.8810924627882869,12,78.0,1,78.0,1,78.0,1,78.0,1
689,max_effective,30,60,2,3,0.05,0.95,0.9145222881654792,15,91.0,1,91.0,1,91.0,1,91.0,1
690,max_effective,30,60,2,3,0.05,0.95,0.91259253983736,29,115.0,0,126.0,0,127.0,1,127.0,1
691,max_effective,30,60,2,3,0.05,0.95,0.8495086863237856,17,72.0,1,72.0,1,72.0,1,69.0,0
692,max_effective,30,60,2,3,0.05,0.95,0.9180973762069636,7,61.0,1,61.0,1,61.0,1,61.0,1
693,max_effective,30,60,2,3,0.05,0.95,0.9458777191250914,14,80.0,1,80.0,1,80.0,1,80.0,1
694,max_effective,30,60,2,3,0.05,0.95,0.9216426046222824,13,85.0,1,85.0,1,85.0,1,85.0,1
695,max_effective,30,60,2,3,0.05,0.95,0.9482715689596783,43,116.0,0,131.0,1,131.0,1,130.0,0
696,max_effective,30,60,2,3,0.05,0.95,0.8753729055743973,25,110.0,1,110.0,1,110.0,1,110.0,1
697,max_effective,30,60,2,3,0.05,0.95,0.9334074185808692,7,68.0,1,68.0,1,68.0,1,68.0,1
698,max_effective,30,60,2,3,0.05,0.95,0.9305396993245636,6,68.0,1,68.0,1,68.0,1,66.0,0
699,max_effective,30,60,2,3,0.05,0.95,0.929168057530347,18,107.0,1,107.0,1,107.0,1,107.0,1
700,max_effective,30,60,2,3,0.05,0.95,0.9181706894527032,40,97.0,1,97.0,1,97.0,1,97.0,1
701,max_effective,30,60,2,3,0.05,0.95,0.9216682401858134,15,93.0,1,93.0,1,93.0,1,93.0,1
702,max_effective,30,60,2,3,0.05,0.95,0.9118559509086104,12,62.0,1,62.0,1,62.0,1,62.0,1
703,max_effective,30,60,2,3,0.05,0.95,0.9434258947942328,17,86.0,1,86.0,1,86.0,1,83.0,0
704,max_effective,30,60,2,3,0.05,0.95,0.9458549111286,21,93.0,1,93.0,1,93.0,1,93.0,1
705,max_effective,30,60,2,3,0.05,0.95,0.809827625326838,6,54.0,1,54.0,1,54.0,1,54.0,1
706,max_effective,30,60,2,3,0.05,0.95,0.9370566007760792,15,94.0,1,94.0,1,94.0,1,94.0,1
707,max_effective,30,60,2,3,0.05,0.95,0.941139523960945,6,74.0,1,74.0,1,74.0,1,74.0,1
708,max_effective,30,60,2,3,0.05,0.95,0.9319771679107705,19,72.0,1,72.0,1,72.0,1,72.0,1
709,max_effective,30,60,2,3,0.05,0.95,0.928225941158411,18,76.0,1,76.0,1,76.0,1,76.0,1
710,max_effective,30,60,2,3,0.05,0.95,0.8814346407974284,21,83.0,1,83.0,1,83.0,1,82.0,0
711,max_effective,30,60,2,3,0.05,0.95,0.8728066668238585,8,72.0,1,72.0,1,72.0,1,72.0,1
712,max_effective,30,60,2,3,0.05,0.95,0.898770063010086,8,60.0,1,60.0,1,60.0,1,58.0,0
713,max_effective,30,60,2,3,0.05,0.95,0.9475164024518768,12,87.0,1,87.0,1,87.0,1,86.0,0
714,max_effective,30,60,2,3,0.05,0.95,0.9198720784493898,24,120.0,1,120.0,1,120.0,1,120.0,1
715,max_effective,30,60,2,3,0.05,0.95,0.9443521942454468,24,141.0,0,145.0,1,145.0,1,143.0,0
716,max_effective,30,60,2,3,0.05,0.95,0.8995149996010396,28,129.0,0,137.0,0,141.0,1,141.0,1
717,max_effective,30,60,2,3,0.05,0.95,0.9306741295867492,8,75.0,1,75.0,1,75.0,1,75.0,1
718,max_effective,30,60,2,3,0.05,0.95,0.936667201548058,24,73.0,1,73.0,1,73.0,1,72.0,0
719,max_effective,30,60,2,3,0.05,0.95,0.9400815606253028,31,100.0,1,100.0,1,100.0,1,100.0,1
720,max_effective,30,60,2,3,0.05,0.95,0.9185054945498502,9,56.0,1,56.0,1,56.0,1,56.0,1
721,max_effective,30,60,2,3,0.05,0.95,0.8359961706088609,8,71.0,1,71.0,1,71.0,1,71.0,1
722,max_effective,30,60,2,3,0.05,0.95,0.9298555535460103,62,123.0,0,130.0,0,148.0,0,150.0,1
723,max_effective,30,60,2,3,0.05,0.95,0.9097685198226472,37,110.0,0,123.0,1,123.0,1,123.0,1
724,max_effective,30,60,2,3,0.05,0.95,0.8572323238438134,16,73.0,1,73.0,1,73.0,1,73.0,1
725,max_effective,30,60,2,3,0.05,0.95,0.9407356831052798,19,99.0,1,99.0,1,99.0,1,99.0,1
726,max_effective,30,60,2,3,0.05,0.95,0.922206144741771,22,99.0,1,99.0,1,99.0,1,99.0,1
727,max_effective,30,60,2,3,0.05,0.95,0.9477053228819168,22,111.0,1,111.0,1,111.0,1,111.0,1
728,max_effective,30,60,2,3,0.05,0.95,0.9472279779030092,16,95.0,1,95.0,1,95.0,1,95.0,1
729,max_effective,30,60,2,3,0.05,0.95,0.9391864780899488,37,115.0,1,115.0,1,115.0,1,115.0,1
730,max_effective,30,60,2,3,0.05,0.95,0.8609785485897838,9,69.0,1,69.0,1,69.0,1,69.0,1
731,max_effective,30,60,2,3,0.05,0.95,0.8957759070579769,15,76.0,1,76.0,1,76.0,1,75.0,0
732,max_effective,30,60,2,3,0.05,0.95,0.945169641594814,12,71.0,1,71.0,1,71.0,1,71.0,1
733,max_effective,30,60,2,3,0.05,0.95,0.9490470723272472,20,104.0,1,104.0,1,104.0,1,104.0,1
734,max_effective,30,60,2,3,0.05,0.95,0.9382145457289968,15,91.0,1,91.0,1,91.0,1,91.0,1
735,max_effective,30,60,2,3,0.05,0.95,0.9141677438783496,13,77.0,1,77.0,1,77.0,1,77.0,1
736,max_effective,30,60,2,3,0.05,0.95,0.8876053271936987,18,67.0,1,67.0,1,67.0,1,66.0,0
737,max_effective,30,60,2,3,0.05,0.95,0.945286160865736,7,56.0,1,56.0,1,56.0,1,56.0,1
738,max_effective,30,60,2,3,0.05,0.95,0.9289105955370678,6,44.0,1,44.0,1,44.0,1,44.0,1
739,max_effective,30,60,2,3,0.05,0.95,0.9323500952267336,26,88.0,1,88.0,1,88.0,1,88.0,1
740,max_effective,30,60,2,3,0.05,0.95,0.9159193537972508,15,100.0,1,100.0,1,100.0,1,91.0,0
741,max_effective,30,60,2,3,0.05,0.95,0.8998015206347327,17,108.0,1,108.0,1,108.0,1,108.0,1
742,max_effective,30,60,2,3,0.05,0.95,0.922621305361454,30,112.0,0,113.0,1,113.0,1,113.0,1
743,max_effective,30,60,2,3,0.05,0.95,0.9000774529505464,7,58.0,1,58.0,1,58.0,1,58.0,1
744,max_effective,30,60,2,3,0.05,0.95,0.9439335011456138,78,134.0,0,142.0,0,147.0,0,157.0,1
745,max_effective,30,60,2,3,0.05,0.95,0.8767141390098844,16,89.0,1,89.0,1,89.0,1,89.0,1
746,max_effective,30,60,2,3,0.05,0.95,0.8733885870742703,14,77.0,1,77.0,1,77.0,1,77.0,1
747,max_effective,30,60,2,3,0.05,0.95,0.9260377916717716,16,94.0,1,94.0,1,94.0,1,94.0,1
748,max_effective,30,60,2,3,0.05,0.95,0.9142403593006198,33,107.0,1,107.0,1,106.0,0,106.0,0
749,max_effective,30,60,2,3,0.05,0.95,0.9283727616131968,27,121.0,1,121.0,1,121.0,1,121.0,1
750,max_effective,30,60,2,3,0.05,0.95,0.9475861584233072,22,110.0,1,110.0,1,110.0,1,110.0,1
751,max_effective,30,60,2,3,0.05,0.95,0.9361706637670753,20,84.0,1,84.0,1,84.0,1,84.0,1
752,max_effective,30,60,2,3,0.05,0.95,0.91860691379538,14,77.0,1,77.0,1,77.0,1,76.0,0
753,max_effective,30,60,2,3,0.05,0.95,0.9066900393160626,23,118.0,0,121.0,0,123.0,1,123.0,1
754,max_effective,30,60,2,3,0.05,0.95,0.8853023274776275,7,60.0,1,60.0,1,60.0,1,60.0,1
755,max_effective,30,60,2,3,0.05,0.95,0.9381736944551275,20,127.0,0,132.0,1,132.0,1,132.0,1
756,max_effective,30,60,2,3,0.05,0.95,0.8641190353358772,15,78.0,1,78.0,1,78.0,1,78.0,1
757,max_effective,30,60,2,3,0.05,0.95,0.9467542801870436,38,100.0,1,100.0,1,100.0,1,100.0,1
758,max_effective,30,60,2,3,0.05,0.95,0.9265244245218353,35,97.0,1,97.0,1,97.0,1,97.0,1
759,max_effective,30,60,2,3,0.05,0.95,0.9448280182582364,22,111.0,1,111.0,1,111.0,1,111.0,1
760,max_effective,30,60,2,3,0.05,0.95,0.9283763290527476,13,62.0,1,62.0,1,62.0,1,62.0,1
761,max_effective,30,60,2,3,0.05,0.95,0.9220257669524085,11,77.0,1,77.0,1,77.0,1,77.0,1
762,max_effective,30,60,2,3,0.05,0.95,0.9302489758910444,22,101.0,1,101.0,1,101.0,1,101.0,1
763,max_effective,30,60,2,3,0.05,0.95,0.9449204515298636,12,101.0,1,101.0,1,101.0,1,101.0,1
764,max_effective,30,60,2,3,0.05,0.95,0.9495264331902749,6,74.0,1,74.0,1,74.0,1,72.0,0
765,max_effective,30,60,2,3,0.05,0.95,0.8800920835226113,13,66.0,1,66.0,1,66.0,1,66.0,1
766,max_effective,30,60,2,3,0.05,0.95,0.9383987597931486,17,98.0,1,98.0,1,98.0,1,98.0,1
767,max_effective,30,60,2,3,0.05,0.95,0.9370143167824704,27,92.0,1,92.0,1,92.0,1,92.0,1
768,max_effective,30,60,2,3,0.05,0.95,0.8856128829626886,22,92.0,1,92.0,1,92.0,1,92.0,1
769,max_effective,30,60,2,3,0.05,0.95,0.9289111648803856,13,55.0,1,55.0,1,55.0,1,55.0,1
770,max_effective,30,60,2,3,0.05,0.95,0.8368128799286886,10,69.0,1,69.0,1,69.0,1,69.0,1
771,max_effective,30,60,2,3,0.05,0.95,0.9390873533302468,50,112.0,0,118.0,0,134.0,1,133.0,0
772,max_effective,30,60,2,3,0.05,0.95,0.9177737753173464,27,107.0,1,107.0,1,107.0,1,107.0,1
773,max_effective,30,60,2,3,0.05,0.95,0.9410060370839644,39,123.0,0,129.0,0,138.0,1,137.0,0
774,max_effective,30,60,2,3,0.05,0.95,0.9246767976820904,20,74.0,1,74.0,1,74.0,1,74.0,1
775,max_effective,30,60,2,3,0.05,0.95,0.9280139764503116,17,107.0,1,107.0,1,107.0,1,107.0,1
776,max_effective,30,60,2,3,0.05,0.95,0.9181024862509262,32,106.0,1,106.0,1,106.0,1,106.0,1
777,max_effective,30,60,2,3,0.05,0.95,0.90446865457835,20,91.0,1,91.0,1,91.0,1,91.0,1
778,max_effective,30,60,2,3,0.05,0.95,0.9271423789752308,18,107.0,1,107.0,1,107.0,1,107.0,1
779,max_effective,30,60,2,3,0.05,0.95,0.940956177930716,9,56.0,1,56.0,1,56.0,1,56.0,1
780,max_effective,30,60,2,3,0.05,0.95,0.915075373145542,18,114.0,1,114.0,1,114.0,1,114.0,1
781,max_effective,30,60,2,3,0.05,0.95,0.899162294408943,22,80.0,1,80.0,1,80.0,1,80.0,1
782,max_effective,30,60,2,3,0.05,0.95,0.9209217489587642,11,68.0,1,68.0,1,68.0,1,68.0,1
783,max_effective,30,60,2,3,0.05,0.95,0.931370082159346,19,96.0,1,96.0,1,96.0,1,96.0,1
784,max_effective,30,60,2,3,0.05,0.95,0.9499613544074385,35,138.0,0,151.0,1,144.0,0,151.0,1
785,max_effective,30,60,2,3,0.05,0.95,0.9144079980097594,27,110.0,1,110.0,1,110.0,1,110.0,1
786,max_effective,30,60,2,3,0.05,0.95,0.9179191012269668,41,119.0,0,139.0,1,133.0,0,132.0,0
787,max_effective,30,60,2,3,0.05,0.95,0.9405508180995394,21,99.0,1,99.0,1,99.0,1,99.0,1
788,max_effective,30,60,2,3,0.05,0.95,0.935049757151058,35,139.0,0,139.0,0,142.0,0,148.0,1
789,max_effective,30,60,2,3,0.05,0.95,0.9287479991179596,17,95.0,1,95.0,1,95.0,1,95.0,1
790,max_effective,30,60,2,3,0.05,0.95,0.9438222733042634,8,74.0,1,74.0,1,74.0,1,74.0,1
791,max_effective,30,60,2,3,0.05,0.95,0.9412047468517376,18,94.0,1,94.0,1,94.0,1,94.0,1
792,max_effective,30,60,2,3,0.05,0.95,0.947513524418923,12,82.0,1,82.0,1,82.0,1,82.0,1
793,max_effective,30,60,2,3,0.05,0.95,0.8856211768880213,9,61.0,1,61.0,1,61.0,1,61.0,1
794,max_effective,30,60,2,3,0.05,0.95,0.947867564550725,16,115.0,1,115.0,1,115.0,1,115.0,1
795,max_effective,30,60,2,3,0.05,0.95,0.9259549157142354,16,82.0,1,82.0,1,82.0,1,82.0,1
796,max_effective,30,60,2,3,0.05,0.95,0.9388784363908704,23,109.0,1,109.0,1,109.0,1,109.0,1
797,max_effective,30,60,2,3,0.05,0.95,0.8798530847614712,6,55.0,1,55.0,1,55.0,1,55.0,1
798,max_effective,30,60,2,3,0.05,0.95,0.945670632301053,19,77.0,1,77.0,1,77.0,1,77.0,1
799,max_effective,30,60,2,3,0.05,0.95,0.9360616688868032,65,102.0,0,126.0,0,140.0,1,140.0,1
800,max_effective,30,60,2,3,0.05,0.95,0.941543047196639,12,83.0,1,83.0,1,83.0,1,83.0,1
801,max_effective,30,60,2,3,0.05,0.95,0.9338902102352185,12,96.0,1,96.0,1,96.0,1,95.0,0
802,max_effective,30,60,2,3,0.05,0.95,0.8869222112942526,6,66.0,1,66.0,1,66.0,1,66.0,1
803,max_effective,30,60,2,3,0.05,0.95,0.9340759898939028,25,122.0,0,121.0,0,123.0,1,123.0,1
804,max_effective,30,60,2,3,0.05,0.95,0.8464064742336685,9,77.0,1,77.0,1,77.0,1,77.0,1
805,max_effective,30,60,2,3,0.05,0.95,0.8275860655873871,8,59.0,1,59.0,1,59.0,1,59.0,1
806,max_effective,30,60,2,3,0.05,0.95,0.9298755523777644,14,84.0,1,84.0,1,84.0,1,84.0,1
807,max_effective,30,60,2,3,0.05,0.95,0.9482529914600384,38,134.0,0,145.0,0,149.0,1,148.0,0
808,max_effective,30,60,2,3,0.05,0.95,0.8849717894840253,8,61.0,1,61.0,1,61.0,1,61.0,1
809,max_effective,30,60,2,3,0.05,0.95,0.89418626719983,5,64.0,1,64.0,1,64.0,1,64.0,1
810,max_effective,30,60,2,3,0.05,0.95,0.8797799005860789,8,69.0,1,69.0,1,69.0,1,69.0,1
811,max_effective,30,60,2,3,0.05,0.95,0.926680808413272,33,131.0,0,136.0,1,136.0,1,136.0,1
812,max_effective,30,60,2,3,0.05,0.95,0.9392857304103082,47,102.0,1,102.0,1,102.0,1,101.0,0
813,max_effective,30,60,2,3,0.05,0.95,0.9386369120890206,16,129.0,0,131.0,1,131.0,1,131.0,1
814,max_effective,30,60,2,3,0.05,0.95,0.9054223342081786,19,100.0,1,100.0,1,100.0,1,100.0,1
815,max_effective,30,60,2,3,0.05,0.95,0.9431510335814268,8,56.0,1,56.0,1,56.0,1,55.0,0
816,max_effective,30,60,2,3,0.05,0.95,0.904994065698192,7,59.0,1,59.0,1,59.0,1,59.0,1
817,max_effective,30,60,2,3,0.05,0.95,0.9417003249345413,26,112.0,1,112.0,1,112.0,1,112.0,1
818,max_effective,30,60,2,3,0.05,0.95,0.9233776189292596,40,143.0,0,151.0,0,154.0,0,156.0,1
819,max_effective,30,60,2,3,0.05,0.95,0.9099811243551884,21,121.0,0,124.0,0,127.0,1,127.0,1
820,max_effective,30,60,2,3,0.05,0.95,0.8189928221635185,12,95.0,1,95.0,1,95.0,1,93.0,0
821,max_effective,30,60,2,3,0.05,0.95,0.856600791448385,21,94.0,1,94.0,1,94.0,1,94.0,1
822,max_effective,30,60,2,3,0.05,0.95,0.9441788850853752,39,124.0,0,130.0,0,143.0,1,142.0,0
823,max_effective,30,60,2,3,0.05,0.95,0.9475382538993694,39,132.0,0,138.0,1,135.0,0,137.0,0
824,max_effective,30,60,2,3,0.05,0.95,0.9272794319000152,13,102.0,1,102.0,1,102.0,1,102.0,1
825,max_effective,30,60,2,3,0.05,0.95,0.9335320646821118,15,82.0,1,82.0,1,82.0,1,82.0,1
826,max_effective,30,60,2,3,0.05,0.95,0.927324503076832,39,141.0,0,141.0,0,142.0,1,140.0,0
827,max_effective,30,60,2,3,0.05,0.95,0.9468618756995928,36,111.0,1,111.0,1,111.0,1,111.0,1
828,max_effective,30,60,2,3,0.05,0.95,0.9444947063728492,25,83.0,1,83.0,1,83.0,1,83.0,1
829,max_effective,30,60,2,3,0.05,0.95,0.9472013997318376,16,93.0,1,93.0,1,93.0,1,93.0,1
830,max_effective,30,60,2,3,0.05,0.95,0.938707476703406,10,88.0,1,88.0,1,88.0,1,88.0,1
831,max_effective,30,60,2,3,0.05,0.95,0.8325578101014914,12,78.0,1,78.0,1,78.0,1,76.0,0
832,max_effective,30,60,2,3,0.05,0.95,0.9456625983857508,16,120.0,0,121.0,0,121.0,0,122.0,1
833,max_effective,30,60,2,3,0.05,0.95,0.8907089066727136,13,99.0,1,99.0,1,99.0,1,98.0,0
834,max_effective,30,60,2,3,0.05,0.95,0.9149872830270548,16,95.0,1,95.0,1,95.0,1,95.0,1
835,max_effective,30,60,2,3,0.05,0.95,0.9155129403972376,38,104.0,1,104.0,1,104.0,1,104.0,1
836,max_effective,30,60,2,3,0.05,0.95,0.898316091158359,30,120.0,0,122.0,1,122.0,1,122.0,1
837,max_effective,30,60,2,3,0.05,0.95,0.8376286122417682,28,91.0,1,91.0,1,91.0,1,91.0,1
838,max_effective,30,60,2,3,0.05,0.95,0.9268379200069654,10,69.0,1,69.0,1,69.0,1,69.0,1
839,max_effective,30,60,2,3,0.05,0.95,0.8930303729258022,17,99.0,1,99.0,1,99.0,1,99.0,1
840,max_effective,30,60,2,3,0.05,0.95,0.9430272902298372,38,109.0,0,119.0,1,118.0,0,119.0,1
841,max_effective,30,60,2,3,0.05,0.95,0.9371483245216532,31,117.0,0,120.0,1,120.0,1,120.0,1
842,max_effective,30,60,2,3,0.05,0.95,0.9259506313286404,16,89.0,1,89.0,1,89.0,1,89.0,1
843,max_effective,30,60,2,3,0.05,0.95,0.8842912007652856,22,123.0,1,123.0,1,123.0,1,123.0,1
844,max_effective,30,60,2,3,0.05,0.95,0.9460698477506232,6,52.0,1,52.0,1,52.0,1,52.0,1
845,max_effective,30,60,2,3,0.05,0.95,0.9366004118880624,11,73.0,1,73.0,1,73.0,1,73.0,1
846,max_effective,30,60,2,3,0.05,0.95,0.8063332168072992,8,76.0,1,76.0,1,76.0,1,76.0,1
847,max_effective,30,60,2,3,0.05,0.95,0.9262580336736288,23,93.0,1,93.0,1,93.0,1,92.0,0
848,max_effective,30,60,2,3,0.05,0.95,0.943926964400956,16,80.0,1,80.0,1,80.0,1,80.0,1
849,max_effective,30,60,2,3,0.05,0.95,0.9243698315827086,18,118.0,0,119.0,1,119.0,1,119.0,1
850,max_effective,30,60,2,3,0.05,0.95,0.9459626796681248,16,126.0,1,126.0,1,126.0,1,126.0,1
851,max_effective,30,60,2,3,0.05,0.95,0.943305412613462,18,94.0,1,94.0,1,94.0,1,94.0,1
852,max_effective,30,60,2,3,0.05,0.95,0.9476578921394908,32,124.0,0,130.0,0,133.0,1,133.0,1
853,max_effective,30,60,2,3,0.05,0.95,0.9187972949467006,38,112.0,0,120.0,0,127.0,1,126.0,0
854,max_effective,30,60,2,3,0.05,0.95,0.9488224853830572,43,142.0,0,151.0,0,161.0,1,158.0,0
855,max_effective,30,60,2,3,0.05,0.95,0.9419238080381096,44,116.0,0,138.0,1,134.0,0,137.0,0
856,max_effective,30,60,2,3,0.05,0.95,0.9298955105415886,7,78.0,1,78.0,1,78.0,1,76.0,0
857,max_effective,30,60,2,3,0.05,0.95,0.8982002760587814,8,75.0,1,75.0,1,75.0,1,75.0,1
858,max_effective,30,60,2,3,0.05,0.95,0.946297823545556,33,95.0,1,95.0,1,95.0,1,95.0,1
859,max_effective,30,60,2,3,0.05,0.95,0.9381820038881274,42,114.0,0,116.0,1,116.0,1,116.0,1
860,max_effective,30,60,2,3,0.05,0.95,0.947471912160182,25,91.0,1,91.0,1,91.0,1,91.0,1
861,max_effective,30,60,2,3,0.05,0.95,0.9391016262515204,37,94.0,1,94.0,1,94.0,1,94.0,1
862,max_effective,30,60,2,3,0.05,0.95,0.8695099365673057,8,82.0,1,82.0,1,82.0,1,78.0,0
863,max_effective,30,60,2,3,0.05,0.95,0.9446164857352228,14,97.0,1,97.0,1,97.0,1,97.0,1
864,max_effective,30,60,2,3,0.05,0.95,0.9333266254164456,26,99.0,1,99.0,1,99.0,1,98.0,0
865,max_effective,30,60,2,3,0.05,0.95,0.9371810661795448,22,124.0,0,129.0,1,127.0,0,128.0,0
866,max_effective,30,60,2,3,0.05,0.95,0.9205751801382248,12,85.0,1,85.0,1,85.0,1,83.0,0
867,max_effective,30,60,2,3,0.05,0.95,0.9388294726022725,15,100.0,1,100.0,1,100.0,1,100.0,1
868,max_effective,30,60,2,3,0.05,0.95,0.9215746251331584,18,91.0,1,91.0,1,91.0,1,91.0,1
869,max_effective,30,60,2,3,0.05,0.95,0.9189547374325996,5,52.0,1,52.0,1,52.0,1,52.0,1
870,max_effective,30,60,2,3,0.05,0.95,0.949972949306704,17,83.0,1,83.0,1,83.0,1,83.0,1
871,max_effective,30,60,2,3,0.05,0.95,0.9245319795244318,16,87.0,1,87.0,1,87.0,1,87.0,1
872,max_effective,30,60,2,3,0.05,0.95,0.9049561644047728,12,72.0,1,72.0,1,72.0,1,72.0,1
873,max_effective,30,60,2,3,0.05,0.95,0.9494967108054184,29,104.0,1,104.0,1,104.0,1,104.0,1
874,max_effective,30,60,2,3,0.05,0.95,0.9346132098297472,22,82.0,1,82.0,1,82.0,1,81.0,0
875,max_effective,30,60,2,3,0.05,0.95,0.9359910844948828,19,91.0,1,91.0,1,91.0,1,91.0,1
876,max_effective,30,60,2,3,0.05,0.95,0.7828869794855758,7,63.0,1,63.0,1,63.0,1,62.0,0
877,max_effective,30,60,2,3,0.05,0.95,0.910898296351348,8,64.0,1,64.0,1,64.0,1,64.0,1
878,max_effective,30,60,2,3,0.05,0.95,0.926384429168473,8,82.0,1,82.0,1,82.0,1,81.0,0
879,max_effective,30,60,2,3,0.05,0.95,0.9407995556463604,10,69.0,1,69.0,1,69.0,1,69.0,1
880,max_effective,30,60,2,3,0.05,0.95,0.9168293734357614,16,93.0,1,93.0,1,93.0,1,93.0,1
881,max_effective,30,60,2,3,0.05,0.95,0.9106395307675244,11,101.0,1,101.0,1,101.0,1,101.0,1
882,max_effective,30,60,2,3,0.05,0.95,0.859865375613433,10,55.0,1,55.0,1,55.0,1,55.0,1
883,max_effective,30,60,2,3,0.05,0.95,0.9467474596360832,31,133.0,0,139.0,0,141.0,1,140.0,0
884,max_effective,30,60,2,3,0.05,0.95,0.9445402941915962,21,125.0,1,125.0,1,125.0,1,125.0,1
885,max_effective,30,60,2,3,0.05,0.95,0.9351572188897072,40,138.0,0,146.0,0,150.0,1,150.0,1
886,max_effective,30,60,2,3,0.05,0.95,0.9478459839592684,32,121.0,0,125.0,1,125.0,1,125.0,1
887,max_effective,30,60,2,3,0.05,0.95,0.9281322038093822,55,112.0,0,115.0,0,139.0,1,130.0,0
888,max_effective,30,60,2,3,0.05,0.95,0.7659610618710342,8,56.0,1,56.0,1,56.0,1,56.0,1
889,max_effective,30,60,2,3,0.05,0.95,0.934612267283072,24,101.0,1,101.0,1,101.0,1,101.0,1
890,max_effective,30,60,2,3,0.05,0.95,0.9491205279292751,11,91.0,1,91.0,1,91.0,1,91.0,1
891,max_effective,30,60,2,3,0.05,0.95,0.9412837858089502,66,120.0,1,120.0,1,120.0,1,119.0,0
892,max_effective,30,60,2,3,0.05,0.95,0.9242512562614936,26,97.0,1,97.0,1,97.0,1,97.0,1
893,max_effective,30,60,2,3,0.05,0.95,0.8770642970011924,23,91.0,1,91.0,1,91.0,1,91.0,1
894,max_effective,30,60,2,3,0.05,0.95,0.9266988235675796,14,69.0,1,69.0,1,69.0,1,69.0,1
895,max_effective,30,60,2,3,0.05,0.95,0.918887103522434,14,82.0,1,82.0,1,82.0,1,81.0,0
896,max_effective,30,60,2,3,0.05,0.95,0.8699137602866658,18,84.0,1,84.0,1,84.0,1,84.0,1
897,max_effective,30,60,2,3,0.05,0.95,0.9215642246722702,26,101.0,1,101.0,1,101.0,1,101.0,1
898,max_effective,30,60,2,3,0.05,0.95,0.9433433903209538,54,136.0,0,138.0,0,150.0,1,150.0,1
899,max_effective,30,60,2,3,0.05,0.95,0.890700601785886,18,103.0,1,103.0,1,103.0,1,103.0,1
900,max_effective,30,60,2,3,0.05,0.95,0.9325643800769768,23,129.0,0,131.0,0,135.0,1,135.0,1
901,max_effective,30,60,2,3,0.05,0.95,0.9110042910041006,13,85.0,1,85.0,1,85.0,1,85.0,1
902,max_effective,30,60,2,3,0.05,0.95,0.9205350371103672,10,80.0,1,80.0,1,80.0,1,80.0,1
903,max_effective,30,60,2,3,0.05,0.95,0.9138253850354964,19,100.0,1,100.0,1,100.0,1,100.0,1
904,max_effective,30,60,2,3,0.05,0.95,0.9387242986119464,25,85.0,1,85.0,1,85.0,1,85.0,1
905,max_effective,30,60,2,3,0.05,0.95,0.9493098411874628,18,83.0,1,83.0,1,83.0,1,82.0,0
906,max_effective,30,60,2,3,0.05,0.95,0.933552781039968,42,127.0,0,131.0,0,138.0,1,138.0,1
907,max_effective,30,60,2,3,0.05,0.95,0.922680553444762,17,119.0,1,119.0,1,119.0,1,119.0,1
908,max_effective,30,60,2,3,0.05,0.95,0.9278284266492428,11,57.0,1,57.0,1,57.0,1,57.0,1
909,max_effective,30,60,2,3,0.05,0.95,0.948205140254869,24,113.0,1,113.0,1,113.0,1,113.0,1
910,max_effective,30,60,2,3,0.05,0.95,0.9170343581997028,19,78.0,1,78.0,1,78.0,1,78.0,1
911,max_effective,30,60,2,3,0.05,0.95,0.9442304079864504,22,92.0,1,92.0,1,92.0,1,92.0,1
912,max_effective,30,60,2,3,0.05,0.95,0.9469937021804804,19,67.0,1,67.0,1,67.0,1,67.0,1
913,max_effective,30,60,2,3,0.05,0.95,0.8829341665482782,12,80.0,1,80.0,1,80.0,1,77.0,0
914,max_effective,30,60,2,3,0.05,0.95,0.8758933450848028,6,68.0,1,68.0,1,68.0,1,68.0,1
915,max_effective,30,60,2,3,0.05,0.95,0.948605441474672,17,104.0,1,104.0,1,104.0,1,104.0,1
916,max_effective,30,60,2,3,0.05,0.95,0.92766939895898,23,80.0,1,80.0,1,80.0,1,80.0,1
917,max_effective,30,60,2,3,0.05,0.95,0.9063086693970293,8,78.0,1,78.0,1,78.0,1,78.0,1
918,max_effective,30,60,2,3,0.05,0.95,0.8680818029033976,16,77.0,1,77.0,1,77.0,1,74.0,0
919,max_effective,30,60,2,3,0.05,0.95,0.9498927325495252,38,134.0,0,144.0,1,141.0,0,140.0,0
920,max_effective,30,60,2,3,0.05,0.95,0.9355718119741054,18,81.0,1,81.0,1,81.0,1,81.0,1
921,max_effective,30,60,2,3,0.05,0.95,0.9441878162573956,13,89.0,1,89.0,1,89.0,1,89.0,1
922,max_effective,30,60,2,3,0.05,0.95,0.9067128835811336,28,126.0,1,126.0,1,124.0,0,126.0,1
923,max_effective,30,60,2,3,0.05,0.95,0.9353917531263148,46,123.0,0,144.0,0,145.0,1,144.0,0
924,max_effective,30,60,2,3,0.05,0.95,0.9320693586050028,13,67.0,1,67.0,1,67.0,1,66.0,0
925,max_effective,30,60,2,3,0.05,0.95,0.935145633384192,26,85.0,1,85.0,1,85.0,1,85.0,1
926,max_effective,30,60,2,3,0.05,0.95,0.9299411182735084,31,100.0,1,100.0,1,100.0,1,100.0,1
927,max_effective,30,60,2,3,0.05,0.95,0.9437626599904372,48,116.0,0,135.0,0,136.0,1,132.0,0
928,max_effective,30,60,2,3,0.05,0.95,0.8995177563018132,16,88.0,1,88.0,1,88.0,1,88.0,1
929,max_effective,30,60,2,3,0.05,0.95,0.9024743901339264,12,78.0,1,78.0,1,78.0,1,68.0,0
930,max_effective,30,60,2,3,0.05,0.95,0.9498491994832,26,140.0,0,145.0,0,146.0,1,145.0,0
931,max_effective,30,60,2,3,0.05,0.95,0.9274769103966628,15,73.0,1,73.0,1,73.0,1,73.0,1
932,max_effective,30,60,2,3,0.05,0.95,0.8217092786103604,20,97.0,1,97.0,1,97.0,1,97.0,1
933,max_effective,30,60,2,3,0.05,0.95,0.92532617168411,26,104.0,1,104.0,1,104.0,1,104.0,1
934,max_effective,30,60,2,3,0.05,0.95,0.884936542909171,16,93.0,1,93.0,1,93.0,1,93.0,1
935,max_effective,30,60,2,3,0.05,0.95,0.9411104602088256,35,95.0,1,95.0,1,95.0,1,95.0,1
936,max_effective,30,60,2,3,0.05,0.95,0.9230186622357512,16,91.0,1,91.0,1,91.0,1,91.0,1
937,max_effective,30,60,2,3,0.05,0.95,0.9399168923372538,7,63.0,1,63.0,1,63.0,1,63.0,1
938,max_effective,30,60,2,3,0.05,0.95,0.9299834076566468,20,92.0,1,92.0,1,92.0,1,92.0,1
939,max_effective,30,60,2,3,0.05,0.95,0.9472030435919472,19,108.0,1,108.0,1,108.0,1,108.0,1
940,max_effective,30,60,2,3,0.05,0.95,0.9210525530358532,11,76.0,1,76.0,1,76.0,1,76.0,1
941,max_effective,30,60,2,3,0.05,0.95,0.918491974595486,20,68.0,1,68.0,1,68.0,1,68.0,1
942,max_effective,30,60,2,3,0.05,0.95,0.9474322355387214,29,122.0,0,127.0,1,127.0,1,127.0,1
943,max_effective,30,60,2,3,0.05,0.95,0.9070646636385792,10,75.0,1,75.0,1,75.0,1,75.0,1
944,max_effective,30,60,2,3,0.05,0.95,0.9242358341321046,8,79.0,1,79.0,1,79.0,1,79.0,1
945,max_effective,30,60,2,3,0.05,0.95,0.910238171304274,27,105.0,1,105.0,1,105.0,1,105.0,1
946,max_effective,30,60,2,3,0.05,0.95,0.8988859530767798,15,59.0,1,59.0,1,59.0,1,54.0,0
947,max_effective,30,60,2,3,0.05,0.95,0.9487996041315,15,70.0,1,70.0,1,70.0,1,69.0,0
948,max_effective,30,60,2,3,0.05,0.95,0.9464233581714822,45,112.0,0,134.0,0,135.0,1,135.0,1
949,max_effective,30,60,2,3,0.05,0.95,0.9412084904418312,55,125.0,0,135.0,0,141.0,0,148.0,1
950,max_effective,30,60,2,3,0.05,0.95,0.9283989382682362,16,102.0,1,102.0,1,102.0,1,102.0,1
951,max_effective,30,60,2,3,0.05,0.95,0.8650386125978538,18,94.0,1,94.0,1,94.0,1,94.0,1
952,max_effective,30,60,2,3,0.05,0.95,0.9478123084421336,15,74.0,1,74.0,1,74.0,1,74.0,1
953,max_effective,30,60,2,3,0.05,0.95,0.9379085296867564,38,117.0,0,137.0,0,138.0,1,137.0,0
954,max_effective,30,60,2,3,0.05,0.95,0.9404622097894072,21,106.0,1,106.0,1,106.0,1,106.0,1
955,max_effective,30,60,2,3,0.05,0.95,0.9427996306595848,8,56.0,1,56.0,1,56.0,1,56.0,1
956,max_effective,30,60,2,3,0.05,0.95,0.931304816375864,9,61.0,1,61.0,1,61.0,1,61.0,1
957,max_effective,30,60,2,3,0.05,0.95,0.9219258784175888,18,106.0,1,106.0,1,106.0,1,106.0,1
958,max_effective,30,60,2,3,0.05,0.95,0.9252583289481912,35,118.0,0,127.0,0,132.0,1,131.0,0
959,max_effective,30,60,2,3,0.05,0.95,0.9448869231561416,19,107.0,1,107.0,1,107.0,1,107.0,1
960,max_effective,30,60,2,3,0.05,0.95,0.9051474087119088,10,66.0,1,66.0,1,66.0,1,66.0,1
961,max_effective,30,60,2,3,0.05,0.95,0.9458031295081564,53,111.0,0,118.0,0,125.0,1,125.0,1
962,max_effective,30,60,2,3,0.05,0.95,0.8975074302124052,29,107.0,1,107.0,1,107.0,1,107.0,1
963,max_effective,30,60,2,3,0.05,0.95,0.940610242390454,30,116.0,0,124.0,1,124.0,1,124.0,1
964,max_effective,30,60,2,3,0.05,0.95,0.8923318191954918,11,75.0,1,75.0,1,75.0,1,75.0,1
965,max_effective,30,60,2,3,0.05,0.95,0.94126807417379,12,76.0,1,76.0,1,76.0,1,76.0,1
966,max_effective,30,60,2,3,0.05,0.95,0.9401149978062138,10,92.0,1,92.0,1,92.0,1,92.0,1
967,max_effective,30,60,2,3,0.05,0.95,0.948872564857768,15,89.0,1,89.0,1,89.0,1,89.0,1
968,max_effective,30,60,2,3,0.05,0.95,0.937212836878896,36,119.0,0,134.0,1,132.0,0,134.0,1
969,max_effective,30,60,2,3,0.05,0.95,0.8589546829801662,11,78.0,1,78.0,1,78.0,1,76.0,0
970,max_effective,30,60,2,3,0.05,0.95,0.9465671208517238,8,68.0,1,68.0,1,68.0,1,68.0,1
971,max_effective,30,60,2,3,0.05,0.95,0.919780081460318,7,59.0,1,59.0,1,59.0,1,59.0,1
972,max_effective,30,60,2,3,0.05,0.95,0.929068298697353,9,72.0,1,72.0,1,72.0,1,72.0,1
973,max_effective,30,60,2,3,0.05,0.95,0.9210250649606324,27,103.0,0,108.0,1,108.0,1,108.0,1
974,max_effective,30,60,2,3,0.05,0.95,0.9016838946425644,6,58.0,1,58.0,1,58.0,1,58.0,1
975,max_effective,30,60,2,3,0.05,0.95,0.9143408140309138,15,58.0,1,58.0,1,58.0,1,58.0,1
976,max_effective,30,60,2,3,0.05,0.95,0.9487322008723404,47,136.0,0,149.0,0,152.0,0,154.0,1
977,max_effective,30,60,2,3,0.05,0.95,0.8835129988717547,23,112.0,1,112.0,1,112.0,1,112.0,1
978,max_effective,30,60,2,3,0.05,0.95,0.9469515045501286,28,106.0,0,106.0,0,107.0,1,107.0,1
979,max_effective,30,60,2,3,0.05,0.95,0.934444080554561,25,106.0,1,106.0,1,106.0,1,106.0,1
980,max_effective,30,60,2,3,0.05,0.95,0.9098542775619164,15,97.0,1,97.0,1,97.0,1,97.0,1
981,max_effective,30,60,2,3,0.05,0.95,0.9363268730968388,10,88.0,1,88.0,1,88.0,1,88.0,1
982,max_effective,30,60,2,3,0.05,0.95,0.9443851830753732,7,60.0,1,60.0,1,60.0,1,60.0,1
983,max_effective,30,60,2,3,0.05,0.95,0.8835677066889274,23,72.0,1,72.0,1,72.0,1,72.0,1
984,max_effective,30,60,2,3,0.05,0.95,0.945802003807171,23,109.0,1,109.0,1,109.0,1,109.0,1
985,max_effective,30,60,2,3,0.05,0.95,0.920799714195402,12,70.0,1,70.0,1,70.0,1,70.0,1
986,max_effective,30,60,2,3,0.05,0.95,0.9309177464992604,16,80.0,1,80.0,1,80.0,1,80.0,1
987,max_effective,30,60,2,3,0.05,0.95,0.9244211763057638,29,103.0,1,103.0,1,103.0,1,103.0,1
988,max_effective,30,60,2,3,0.05,0.95,0.9412473609909378,35,102.0,0,110.0,1,110.0,1,110.0,1
989,max_effective,30,60,2,3,0.05,0.95,0.9239591522343124,34,115.0,0,122.0,1,122.0,1,122.0,1
990,max_effective,30,60,2,3,0.05,0.95,0.8705860589747093,6,55.0,1,55.0,1,55.0,1,55.0,1
991,max_effective,30,60,2,3,0.05,0.95,0.9305693748399816,21,103.0,1,103.0,1,103.0,1,103.0,1
992,max_effective,30,60,2,3,0.05,0.95,0.9005202354502166,8,66.0,1,66.0,1,66.0,1,66.0,1
993,max_effective,30,60,2,3,0.05,0.95,0.948846252092164,38,124.0,0,139.0,1,138.0,0,139.0,1
994,max_effective,30,60,2,3,0.05,0.95,0.9167322153861208,34,118.0,0,134.0,1,133.0,0,132.0,0
995,max_effective,30,60,2,3,0.05,0.95,0.8700104571775568,11,88.0,1,88.0,1,88.0,1,88.0,1
996,max_effective,30,60,2,3,0.05,0.95,0.9394142703884728,12,78.0,1,78.0,1,78.0,1,78.0,1
997,max_effective,30,60,2,3,0.05,0.95,0.9183346263804788,23,105.0,1,105.0,1,105.0,1,105.0,1
998,max_effective,30,60,2,3,0.05,0.95,0.91325557881458,10,91.0,1,91.0,1,91.0,1,91.0,1
999,max_effective,30,60,2,3,0.05,0.95,0.9138012082834236,30,113.0,1,113.0,1,113.0,1,113.0,1
1000,max_effective,30,60,2,3,0.05,0.95,0.9221029288439868,13,108.0,1,108.0,1,108.0,1,108.0,1
1001,max_effective,30,60,2,3,0.05,0.95,0.9323906062531244,24,86.0,1,86.0,1,86.0,1,86.0,1
1002,max_effective,30,60,2,3,0.05,0.95,0.9432170202324124,18,104.0,1,104.0,1,104.0,1,104.0,1
1003,max_effective,30,60,2,3,0.05,0.95,0.8108835705354478,10,74.0,1,74.0,1,74.0,1,74.0,1
1004,max_effective,30,60,2,3,0.05,0.95,0.948484637265364,11,66.0,1,66.0,1,66.0,1,66.0,1
1005,max_effective,30,60,2,3,0.05,0.95,0.9390392698651292,45,103.0,0,118.0,1,118.0,1,118.0,1
1006,max_effective,30,60,2,3,0.05,0.95,0.9379906424138242,43,111.0,0,115.0,1,115.0,1,115.0,1
1007,max_effective,30,60,2,3,0.05,0.95,0.9108674935577792,15,90.0,1,90.0,1,90.0,1,89.0,0
1008,max_effective,30,60,2,3,0.05,0.95,0.9315755070007364,36,100.0,1,100.0,1,100.0,1,100.0,1
1009,max_effective,30,60,2,3,0.05,0.95,0.8837944613369384,6,61.0,1,61.0,1,61.0,1,56.0,0
1010,max_effective,30,60,2,3,0.05,0.95,0.9148914888387152,24,117.0,0,120.0,0,122.0,1,122.0,1
1011,max_effective,30,60,2,3,0.05,0.95,0.9438616092841348,37,112.0,1,112.0,1,112.0,1,112.0,1
1012,max_effective,30,60,2,3,0.05,0.95,0.9202883032446404,34,107.0,1,107.0,1,107.0,1,107.0,1
1013,max_effective,30,60,2,3,0.05,0.95,0.9098158020947608,6,67.0,1,67.0,1,67.0,1,67.0,1
1014,max_effective,30,60,2,3,0.05,0.95,0.9366187469401672,31,107.0,1,107.0,1,107.0,1,107.0,1
1015,max_effective,30,60,2,3,0.05,0.95,0.9370674771534516,23,106.0,1,106.0,1,106.0,1,106.0,1
1016,max_effective,30,60,2,3,0.05,0.95,0.8956515485796003,8,73.0,1,73.0,1,73.0,1,72.0,0
1017,max_effective,30,60,2,3,0.05,0.95,0.9192348508135496,11,83.0,1,83.0,1,83.0,1,83.0,1
1018,max_effective,30,60,2,3,0.05,0.95,0.9258711875004249,17,97.0,1,97.0,1,97.0,1,97.0,1
1019,max_effective,30,60,2,3,0.05,0.95,0.9269609417758538,16,80.0,1,80.0,1,80.0,1,80.0,1
1020,max_effective,30,60,2,3,0.05,0.95,0.9408412976679909,24,131.0,0,137.0,1,137.0,1,137.0,1
1021,max_effective,30,60,2,3,0.05,0.95,0.9217571759161892,22,92.0,1,92.0,1,92.0,1,92.0,1
1022,max_effective,30,60,2,3,0.05,0.95,0.9469110860199488,8,60.0,1,60.0,1,60.0,1,60.0,1
1023,max_effective,30,60,2,3,0.05,0.95,0.8840685689089682,5,59.0,1,59.0,1,59.0,1,59.0,1
1024,max_effective,30,60,2,3,0.05,0.95,0.9240939905976532,7,67.0,1,67.0,1,67.0,1,67.0,1
1025,max_effective,30,60,2,3,0.05,0.95,0.8697874837310096,13,72.0,1,72.0,1,72.0,1,72.0,1
1026,max_effective,30,60,2,3,0.05,0.95,0.9446058217869566,16,120.0,1,120.0,1,120.0,1,119.0,0
1027,max_effective,30,60,2,3,0.05,0.95,0.940581774701815,36,139.0,0,145.0,1,141.0,0,142.0,0
1028,max_effective,30,60,2,3,0.05,0.95,0.9237176217408656,18,88.0,1,88.0,1,88.0,1,88.0,1
1029,max_effective,30,60,2,3,0.05,0.95,0.8358038363455594,10,77.0,1,77.0,1,77.0,1,77.0,1
1030,max_effective,30,60,2,3,0.05,0.95,0.919234062122056,9,77.0,1,77.0,1,77.0,1,77.0,1
1031,max_effective,30,60,2,3,0.05,0.95,0.9333179261843312,17,109.0,1,109.0,1,109.0,1,109.0,1
1032,max_effective,30,60,2,3,0.05,0.95,0.9147047546347246,22,104.0,1,104.0,1,104.0,1,104.0,1
1033,max_effective,30,60,2,3,0.05,0.95,0.934607347063278,18,94.0,1,94.0,1,94.0,1,94.0,1
1034,max_effective,30,60,2,3,0.05,0.95,0.9063163619866512,18,106.0,1,106.0,1,106.0,1,106.0,1
1035,max_effective,30,60,2,3,0.05,0.95,0.8693804066893661,13,75.0,1,75.0,1,75.0,1,75.0,1
1036,max_effective,30,60,2,3,0.05,0.95,0.8817682172488397,18,109.0,1,109.0,1,109.0,1,109.0,1
1037,max_effective,30,60,2,3,0.05,0.95,0.9265357841575984,15,62.0,1,62.0,1,62.0,1,61.0,0
1038,max_effective,30,60,2,3,0.05,0.95,0.9405979294859672,63,124.0,0,136.0,0,159.0,1,156.0,0
1039,max_effective,30,60,2,3,0.05,0.95,0.8121006531434036,10,64.0,1,64.0,1,64.0,1,64.0,1
1040,max_effective,30,60,2,3,0.05,0.95,0.944402814016531,40,123.0,0,126.0,0,136.0,1,128.0,0
1041,max_effective,30,60,2,3,0.05,0.95,0.92690662322051,11,70.0,1,70.0,1,70.0,1,70.0,1
1042,max_effective,30,60,2,3,0.05,0.95,0.9366042425965564,19,87.0,1,87.0,1,87.0,1,87.0,1
1043,max_effective,30,60,2,3,0.05,0.95,0.9498151774611556,31,101.0,1,101.0,1,101.0,1,101.0,1
1044,max_effective,30,60,2,3,0.05,0.95,0.8057595358379694,9,67.0,1,67.0,1,67.0,1,67.0,1
1045,max_effective,30,60,2,3,0.05,0.95,0.8997625915122527,58,109.0,0,140.0,1,138.0,0,140.0,1
1046,max_effective,30,60,2,3,0.05,0.95,0.9466012143425526,15,104.0,1,104.0,1,104.0,1,104.0,1
1047,max_effective,30,60,2,3,0.05,0.95,0.94861841841703,16,82.0,1,82.0,1,82.0,1,82.0,1
1048,max_effective,30,60,2,3,0.05,0.95,0.9214837378052128,14,63.0,1,63.0,1,63.0,1,63.0,1
1049,max_effective,30,60,2,3,0.05,0.95,0.9305654232154298,14,82.0,1,82.0,1,82.0,1,82.0,1
1050,max_effective,30,60,2,3,0.05,0.95,0.8781378824060285,14,75.0,1,75.0,1,75.0,1,73.0,0
1051,max_effective,30,60,2,3,0.05,0.95,0.9496956482474472,18,85.0,1,85.0,1,85.0,1,85.0,1
1052,max_effective,30,60,2,3,0.05,0.95,0.9256505713880356,19,104.0,1,104.0,1,104.0,1,104.0,1
1053,max_effective,30,60,2,3,0.05,0.95,0.9223464160203472,69,120.0,0,128.0,0,146.0,1,146.0,1
1054,max_effective,30,60,2,3,0.05,0.95,0.9142623860274618,9,65.0,1,65.0,1,65.0,1,65.0,1
1055,max_effective,30,60,2,3,0.05,0.95,0.8772784561985381,16,99.0,1,99.0,1,99.0,1,99.0,1
1056,max_effective,30,60,2,3,0.05,0.95,0.928942148543467,24,99.0,1,99.0,1,99.0,1,98.0,0
1057,max_effective,30,60,2,3,0.05,0.95,0.9499455605989884,25,98.0,1,98.0,1,98.0,1,98.0,1
1058,max_effective,30,60,2,3,0.05,0.95,0.9254430845646772,44,111.0,0,124.0,1,124.0,1,124.0,1
1059,max_effective,30,60,2,3,0.05,0.95,0.9461015690904288,25,88.0,1,88.0,1,88.0,1,88.0,1
1060,max_effective,30,60,2,3,0.05,0.95,0.9253736944699064,40,112.0,1,112.0,1,112.0,1,112.0,1
1061,max_effective,30,60,2,3,0.05,0.95,0.938123938891352,9,58.0,1,58.0,1,58.0,1,58.0,1
1062,max_effective,30,60,2,3,0.05,0.95,0.9481622206997063,35,142.0,0,144.0,1,143.0,0,143.0,0
1063,max_effective,30,60,2,3,0.05,0.95,0.9065954480901198,10,77.0,1,77.0,1,77.0,1,77.0,1
1064,max_effective,30,60,2,3,0.05,0.95,0.8919210532598166,18,103.0,1,103.0,1,103.0,1,103.0,1
1065,max_effective,30,60,2,3,0.05,0.95,0.9054099073552856,21,113.0,1,113.0,1,113.0,1,113.0,1
1066,max_effective,30,60,2,3,0.05,0.95,0.8998986483018573,14,74.0,1,74.0,1,74.0,1,74.0,1
1067,max_effective,30,60,2,3,0.05,0.95,0.9476370563251074,23,109.0,1,109.0,1,109.0,1,109.0,1
1068,max_effective,30,60,2,3,0.05,0.95,0.9112997639730932,18,91.0,1,91.0,1,91.0,1,91.0,1
1069,max_effective,30,60,2,3,0.05,0.95,0.9453681132622632,24,118.0,1,118.0,1,117.0,0,118.0,1
1070,max_effective,30,60,2,3,0.05,0.95,0.9031331548067346,25,119.0,0,130.0,1,128.0,0,127.0,0
1071,max_effective,30,60,2,3,0.05,0.95,0.9459095801698348,11,76.0,1,76.0,1,76.0,1,76.0,1
1072,max_effective,30,60,2,3,0.05,0.95,0.8585969411459,10,62.0,1,62.0,1,62.0,1,62.0,1
1073,max_effective,30,60,2,3,0.05,0.95,0.9124975965311188,13,79.0,1,79.0,1,79.0,1,78.0,0
1074,max_effective,30,60,2,3,0.05,0.95,0.8526338460523912,23,75.0,1,75.0,1,75.0,1,75.0,1
1075,max_effective,30,60,2,3,0.05,0.95,0.9100897664718108,17,107.0,1,107.0,1,107.0,1,107.0,1
1076,max_effective,30,60,2,3,0.05,0.95,0.949112116511517,16,80.0,1,80.0,1,80.0,1,80.0,1
1077,max_effective,30,60,2,3,0.05,0.95,0.9200665572984934,36,139.0,0,157.0,0,169.0,1,160.0,0
1078,max_effective,30,60,2,3,0.05,0.95,0.9162564333779752,12,67.0,1,67.0,1,67.0,1,66.0,0
1079,max_effective,30,60,2,3,0.05,0.95,0.8288154897271879,13,83.0,1,83.0,1,83.0,1,83.0,1
1080,max_effective,30,60,2,3,0.05,0.95,0.9091030076834145,13,70.0,1,70.0,1,70.0,1,70.0,1
1081,max_effective,30,60,2,3,0.05,0.95,0.9246541505360713,15,76.0,1,76.0,1,76.0,1,76.0,1
1082,max_effective,30,60,2,3,0.05,0.95,0.8881054651003861,19,86.0,1,86.0,1,86.0,1,86.0,1
1083,max_effective,30,60,2,3,0.05,0.95,0.9133769303594528,43,115.0,0,133.0,0,135.0,1,135.0,1
1084,max_effective,30,60,2,3,0.05,0.95,0.8896195735344022,7,63.0,1,63.0,1,63.0,1,63.0,1
1085,max_effective,30,60,2,3,0.05,0.95,0.9133167543305978,20,104.0,1,104.0,1,104.0,1,104.0,1
1086,max_effective,30,60,2,3,0.05,0.95,0.9226311209507102,10,58.0,1,58.0,1,58.0,1,57.0,0
1087,max_effective,30,60,2,3,0.05,0.95,0.9483433202289342,24,108.0,1,108.0,1,108.0,1,108.0,1
1088,max_effective,30,60,2,3,0.05,0.95,0.8819261373906052,13,66.0,1,66.0,1,66.0,1,66.0,1
1089,max_effective,30,60,2,3,0.05,0.95,0.9351749733086462,6,62.0,1,62.0,1,62.0,1,62.0,1
1090,max_effective,30,60,2,3,0.05,0.95,0.9253134708938672,17,105.0,1,105.0,1,105.0,1,105.0,1
1091,max_effective,30,60,2,3,0.05,0.95,0.918130729442864,26,97.0,1,97.0,1,97.0,1,97.0,1
1092,max_effective,30,60,2,3,0.05,0.95,0.9482517968951047,102,136.0,0,148.0,0,151.0,1,149.0,0
1093,max_effective,30,60,2,3,0.05,0.95,0.937284196669948,30,115.0,0,126.0,1,126.0,1,126.0,1
1094,max_effective,30,60,2,3,0.05,0.95,0.9236247635340672,11,78.0,1,78.0,1,78.0,1,78.0,1
1095,max_effective,30,60,2,3,0.05,0.95,0.9009909938286572,19,82.0,1,82.0,1,82.0,1,82.0,1
1096,max_effective,30,60,2,3,0.05,0.95,0.9380870202193096,39,117.0,1,117.0,1,117.0,1,117.0,1
1097,max_effective,30,60,2,3,0.05,0.95,0.8948224840663581,14,95.0,1,95.0,1,95.0,1,95.0,1
1098,max_effective,30,60,2,3,0.05,0.95,0.9267710855854914,13,103.0,1,103.0,1,103.0,1,103.0,1
1099,max_effective,30,60,2,3,0.05,0.95,0.9472989763580102,42,123.0,0,133.0,0,135.0,1,135.0,1
1100,max_effective,30,60,2,3,0.05,0.95,0.929969708050402,21,92.0,1,92.0,1,92.0,1,92.0,1
1101,max_effective,30,60,2,3,0.05,0.95,0.9435854849729444,23,101.0,1,101.0,1,101.0,1,101.0,1
1102,max_effective,30,60,2,3,0.05,0.95,0.9105302142728856,27,98.0,1,98.0,1,98.0,1,98.0,1
1103,max_effective,30,60,2,3,0.05,0.95,0.8865837791182967,12,89.0,1,89.0,1,89.0,1,89.0,1
1104,max_effective,30,60,2,3,0.05,0.95,0.9074045627635292,7,70.0,1,70.0,1,70.0,1,70.0,1
1105,max_effective,30,60,2,3,0.05,0.95,0.9126875813961144,9,60.0,1,60.0,1,60.0,1,59.0,0
1106,max_effective,30,60,2,3,0.05,0.95,0.9073828543943652,15,103.0,1,103.0,1,103.0,1,103.0,1
1107,max_effective,30,60,2,3,0.05,0.95,0.940167538575976,39,122.0,0,123.0,1,123.0,1,123.0,1
1108,max_effective,30,60,2,3,0.05,0.95,0.9096072477482532,10,88.0,1,88.0,1,88.0,1,88.0,1
1109,max_effective,30,60,2,3,0.05,0.95,0.9316547330695156,19,82.0,1,82.0,1,82.0,1,82.0,1
1110,max_effective,30,60,2,3,0.05,0.95,0.9264172157168729,22,78.0,1,78.0,1,78.0,1,78.0,1
1111,max_effective,30,60,2,3,0.05,0.95,0.9297160885177276,60,115.0,0,111.0,0,135.0,1,135.0,1
1112,max_effective,30,60,2,3,0.05,0.95,0.9051808659055834,24,128.0,0,131.0,1,126.0,0,131.0,1
1113,max_effective,30,60,2,3,0.05,0.95,0.8809300072038183,12,80.0,1,80.0,1,80.0,1,80.0,1
1114,max_effective,30,60,2,3,0.05,0.95,0.930284030028608,51,109.0,0,120.0,0,129.0,0,131.0,1
1115,max_effective,30,60,2,3,0.05,0.95,0.9378673792465452,24,102.0,1,102.0,1,102.0,1,102.0,1
1116,max_effective,30,60,2,3,0.05,0.95,0.9126922038008568,23,71.0,1,71.0,1,71.0,1,71.0,1
1117,max_effective,30,60,2,3,0.05,0.95,0.9424544965104638,16,92.0,1,92.0,1,92.0,1,92.0,1
1118,max_effective,30,60,2,3,0.05,0.95,0.9350231592230938,16,93.0,1,93.0,1,93.0,1,93.0,1
1119,max_effective,30,60,2,3,0.05,0.95,0.9422755867120828,19,106.0,1,106.0,1,106.0,1,106.0,1
1120,max_effective,30,60,2,3,0.05,0.95,0.9431322277340632,12,88.0,1,88.0,1,88.0,1,88.0,1
1121,max_effective,30,60,2,3,0.05,0.95,0.9197003031367156,12,88.0,1,88.0,1,88.0,1,87.0,0
1122,max_effective,30,60,2,3,0.05,0.95,0.8953323617910727,16,103.0,1,103.0,1,103.0,1,103.0,1
1123,max_effective,30,60,2,3,0.05,0.95,0.8791126307497851,13,56.0,1,56.0,1,56.0,1,56.0,1
1124,max_effective,30,60,2,3,0.05,0.95,0.9334949166311258,24,115.0,0,116.0,1,116.0,1,116.0,1
1125,max_effective,30,60,2,3,0.05,0.95,0.9375244823566102,34,109.0,0,113.0,1,113.0,1,113.0,1
1126,max_effective,30,60,2,3,0.05,0.95,0.9292358182408772,20,92.0,1,92.0,1,92.0,1,92.0,1
1127,max_effective,30,60,2,3,0.05,0.95,0.941469055763802,19,79.0,1,79.0,1,79.0,1,79.0,1
1128,max_effective,30,60,2,3,0.05,0.95,0.9252888360518632,23,101.0,1,101.0,1,101.0,1,101.0,1
1129,max_effective,30,60,2,3,0.05,0.95,0.9338045858295764,20,138.0,0,142.0,1,140.0,0,141.0,0
1130,max_effective,30,60,2,3,0.05,0.95,0.9388919649268752,30,120.0,0,121.0,1,117.0,0,121.0,1
1131,max_effective,30,60,2,3,0.05,0.95,0.9471359022900134,14,70.0,1,70.0,1,70.0,1,70.0,1
1132,max_effective,30,60,2,3,0.05,0.95,0.9223161384869508,22,115.0,0,116.0,1,116.0,1,116.0,1
1133,max_effective,30,60,2,3,0.05,0.95,0.930871419121762,11,91.0,1,91.0,1,91.0,1,91.0,1
1134,max_effective,30,60,2,3,0.05,0.95,0.943843454771232,13,95.0,1,95.0,1,95.0,1,95.0,1
1135,max_effective,30,60,2,3,0.05,0.95,0.9257791087670652,12,83.0,1,83.0,1,83.0,1,83.0,1
1136,max_effective,30,60,2,3,0.05,0.95,0.9384747381065366,37,124.0,1,122.0,0,119.0,0,119.0,0
1137,max_effective,30,60,2,3,0.05,0.95,0.9286414043968572,15,80.0,1,80.0,1,80.0,1,80.0,1
1138,max_effective,30,60,2,3,0.05,0.95,0.9213636860267616,31,96.0,1,96.0,1,96.0,1,96.0,1
1139,max_effective,30,60,2,3,0.05,0.95,0.9186140517144356,22,92.0,1,92.0,1,92.0,1,92.0,1
1140,max_effective,30,60,2,3,0.05,0.95,0.8714005645292097,8,77.0,1,77.0,1,77.0,1,77.0,1
1141,max_effective,30,60,2,3,0.05,0.95,0.910687222544466,17,91.0,1,91.0,1,91.0,1,91.0,1
1142,max_effective,30,60,2,3,0.05,0.95,0.9265812853356948,43,123.0,0,128.0,1,128.0,1,128.0,1
1143,max_effective,30,60,2,3,0.05,0.95,0.9348194658914348,24,103.0,1,103.0,1,103.0,1,103.0,1
1144,max_effective,30,60,2,3,0.05,0.95,0.9365700946996024,50,113.0,1,113.0,1,113.0,1,113.0,1
1145,max_effective,30,60,2,3,0.05,0.95,0.8462534485086787,16,79.0,1,79.0,1,79.0,1,79.0,1
1146,max_effective,30,60,2,3,0.05,0.95,0.8664349297505166,19,89.0,1,89.0,1,89.0,1,89.0,1
1147,max_effective,30,60,2,3,0.05,0.95,0.9279659359396032,13,60.0,1,60.0,1,60.0,1,60.0,1
1148,max_effective,30,60,2,3,0.05,0.95,0.9474058968328783,42,129.0,0,143.0,0,146.0,1,146.0,1
1149,max_effective,30,60,2,3,0.05,0.95,0.9462718327090304,18,93.0,1,93.0,1,93.0,1,93.0,1
1150,max_effective,30,60,2,3,0.05,0.95,0.9191671855052366,28,125.0,0,126.0,1,126.0,1,126.0,1
1151,max_effective,30,60,2,3,0.05,0.95,0.949164813597,58,118.0,0,137.0,0,150.0,1,150.0,1
1152,max_effective,30,60,2,3,0.05,0.95,0.8676569550121871,12,71.0,1,71.0,1,71.0,1,71.0,1
1153,max_effective,30,60,2,3,0.05,0.95,0.9216352219733024,24,91.0,1,91.0,1,91.0,1,91.0,1
1154,max_effective,30,60,2,3,0.05,0.95,0.9115324846845284,26,102.0,1,102.0,1,102.0,1,102.0,1
1155,max_effective,30,60,2,3,0.05,0.95,0.9312441495142516,21,124.0,0,128.0,1,127.0,0,127.0,0
1156,max_effective,30,60,2,3,0.05,0.95,0.8963303194213186,8,73.0,1,73.0,1,73.0,1,73.0,1
1157,max_effective,30,60,2,3,0.05,0.95,0.9220820994259394,15,80.0,1,80.0,1,80.0,1,79.0,0
1158,max_effective,30,60,2,3,0.05,0.95,0.9281760417369196,33,139.0,0,143.0,0,152.0,0,153.0,1
1159,max_effective,30,60,2,3,0.05,0.95,0.921041529583,39,95.0,1,95.0,1,95.0,1,93.0,0
1160,max_effective,30,60,2,3,0.05,0.95,0.946950443516467,35,86.0,1,86.0,1,86.0,1,84.0,0
1161,max_effective,30,60,2,3,0.05,0.95,0.930990762293602,25,79.0,1,79.0,1,79.0,1,79.0,1
1162,max_effective,30,60,2,3,0.05,0.95,0.939205767797347,12,83.0,1,83.0,1,83.0,1,83.0,1
1163,max_effective,30,60,2,3,0.05,0.95,0.817806351174511,14,80.0,1,80.0,1,80.0,1,77.0,0
1164,max_effective,30,60,2,3,0.05,0.95,0.8999077280743523,12,76.0,1,76.0,1,76.0,1,76.0,1
1165,max_effective,30,60,2,3,0.05,0.95,0.9430873470477158,42,120.0,0,131.0,0,142.0,1,142.0,1
1166,max_effective,30,60,2,3,0.05,0.95,0.9105613865631224,8,60.0,1,60.0,1,60.0,1,60.0,1
1167,max_effective,30,60,2,3,0.05,0.95,0.9035885989918148,34,119.0,1,119.0,1,117.0,0,110.0,0
1168,max_effective,30,60,2,3,0.05,0.95,0.939233177475776,29,136.0,0,141.0,0,150.0,1,146.0,0
1169,max_effective,30,60,2,3,0.05,0.95,0.8827613300019426,17,107.0,1,107.0,1,107.0,1,107.0,1
1170,max_effective,30,60,2,3,0.05,0.95,0.9329840061462308,11,69.0,1,69.0,1,69.0,1,69.0,1
1171,max_effective,30,60,2,3,0.05,0.95,0.9335080078106331,8,74.0,1,74.0,1,74.0,1,74.0,1
1172,max_effective,30,60,2,3,0.05,0.95,0.9224391164788568,12,80.0,1,80.0,1,80.0,1,80.0,1
1173,max_effective,30,60,2,3,0.05,0.95,0.9383039661261876,20,106.0,1,106.0,1,106.0,1,106.0,1
1174,max_effective,30,60,2,3,0.05,0.95,0.9395678686240336,20,79.0,1,79.0,1,79.0,1,79.0,1
1175,max_effective,30,60,2,3,0.05,0.95,0.9353083976659614,11,91.0,1,91.0,1,91.0,1,91.0,1
1176,max_effective,30,60,2,3,0.05,0.95,0.9481561774054676,22,106.0,1,106.0,1,106.0,1,106.0,1
1177,max_effective,30,60,2,3,0.05,0.95,0.93655515634258,35,113.0,1,113.0,1,113.0,1,113.0,1
1178,max_effective,30,60,2,3,0.05,0.95,0.9429632650171316,19,99.0,1,99.0,1,99.0,1,99.0,1
1179,max_effective,30,60,2,3,0.05,0.95,0.9392479716881816,25,96.0,1,96.0,1,96.0,1,96.0,1
1180,max_effective,30,60,2,3,0.05,0.95,0.9369396636239768,21,100.0,1,100.0,1,100.0,1,100.0,1
1181,max_effective,30,60,2,3,0.05,0.95,0.93846332275151,40,105.0,1,105.0,1,105.0,1,105.0,1
1182,max_effective,30,60,2,3,0.05,0.95,0.945460537481212,17,94.0,1,94.0,1,94.0,1,94.0,1
1183,max_effective,30,60,2,3,0.05,0.95,0.9484971321871958,41,122.0,0,127.0,0,133.0,1,132.0,0
1184,max_effective,30,60,2,3,0.05,0.95,0.942325807569281,41,127.0,0,138.0,0,152.0,1,150.0,0
1185,max_effective,30,60,2,3,0.05,0.95,0.9491662229685568,24,104.0,1,104.0,1,104.0,1,104.0,1
1186,max_effective,30,60,2,3,0.05,0.95,0.9107430714821606,13,75.0,1,75.0,1,75.0,1,75.0,1
1187,max_effective,30,60,2,3,0.05,0.95,0.9253031967061484,29,132.0,0,139.0,0,146.0,1,146.0,1
1188,max_effective,30,60,2,3,0.05,0.95,0.9253560076462836,22,97.0,1,97.0,1,97.0,1,97.0,1
1189,max_effective,30,60,2,3,0.05,0.95,0.9190698093600131,12,84.0,1,84.0,1,84.0,1,84.0,1
1190,max_effective,30,60,2,3,0.05,0.95,0.9236217939710084,25,93.0,1,93.0,1,93.0,1,93.0,1
1191,max_effective,30,60,2,3,0.05,0.95,0.8868281085276376,11,80.0,1,80.0,1,80.0,1,80.0,1
1192,max_effective,30,60,2,3,0.05,0.95,0.8321568683239045,10,60.0,1,60.0,1,60.0,1,60.0,1
1193,max_effective,30,60,2,3,0.05,0.95,0.9423163050116818,24,105.0,1,105.0,1,105.0,1,105.0,1
1194,max_effective,30,60,2,3,0.05,0.95,0.919067986518484,44,128.0,0,139.0,0,145.0,0,146.0,1
1195,max_effective,30,60,2,3,0.05,0.95,0.9348154055014444,8,63.0,1,63.0,1,63.0,1,62.0,0
1196,max_effective,30,60,2,3,0.05,0.95,0.9475840278629338,34,101.0,0,106.0,1,106.0,1,106.0,1
1197,max_effective,30,60,2,3,0.05,0.95,0.9211513121357984,23,94.0,1,94.0,1,94.0,1,94.0,1
1198,max_effective,30,60,2,3,0.05,0.95,0.898105993846425,25,108.0,1,108.0,1,108.0,1,108.0,1
1199,max_effective,30,60,2,3,0.05,0.95,0.9287099237201952,16,101.0,1,101.0,1,101.0,1,101.0,1
1200,max_effective,30,60,2,3,0.05,0.95,0.9363785120540828,16,97.0,1,97.0,1,97.0,1,97.0,1
1201,max_effective,30,60,2,3,0.05,0.95,0.9498709037004412,38,115.0,0,122.0,1,122.0,1,122.0,1
1202,max_effective,30,60,2,3,0.05,0.95,0.929418649201028,14,103.0,1,103.0,1,103.0,1,103.0,1
1203,max_effective,30,60,2,3,0.05,0.95,0.8593929208783471,9,75.0,1,75.0,1,75.0,1,75.0,1
1204,max_effective,30,60,2,3,0.05,0.95,0.8566737726801209,7,46.0,1,46.0,1,46.0,1,46.0,1
1205,max_effective,30,60,2,3,0.05,0.95,0.928958322127352,11,69.0,1,69.0,1,69.0,1,68.0,0
1206,max_effective,30,60,2,3,0.05,0.95,0.9448495040819788,29,99.0,1,99.0,1,99.0,1,99.0,1
1207,max_effective,30,60,2,3,0.05,0.95,0.8762355688943358,14,64.0,1,64.0,1,64.0,1,64.0,1
1208,max_effective,30,60,2,3,0.05,0.95,0.9384326649158828,27,107.0,1,107.0,1,107.0,1,107.0,1
1209,max_effective,30,60,2,3,0.05,0.95,0.9243124955743196,12,65.0,1,65.0,1,65.0,1,65.0,1
1210,max_effective,30,60,2,3,0.05,0.95,0.9257694023812244,21,101.0,1,101.0,1,101.0,1,101.0,1
1211,max_effective,30,60,2,3,0.05,0.95,0.921992214237724,11,93.0,1,93.0,1,93.0,1,93.0,1
1212,max_effective,30,60,2,3,0.05,0.95,0.9069004995493656,37,130.0,0,130.0,0,131.0,0,134.0,1
1213,max_effective,30,60,2,3,0.05,0.95,0.9371436760680582,24,93.0,1,93.0,1,93.0,1,93.0,1
1214,max_effective,30,60,2,3,0.05,0.95,0.8980881758664333,37,114.0,0,123.0,1,123.0,1,123.0,1
1215,max_effective,30,60,2,3,0.05,0.95,0.8683976067964572,20,104.0,1,104.0,1,104.0,1,104.0,1
1216,max_effective,30,60,2,3,0.05,0.95,0.9213692513276648,23,112.0,1,112.0,1,112.0,1,112.0,1
1217,max_effective,30,60,2,3,0.05,0.95,0.8691435730566199,9,74.0,1,74.0,1,74.0,1,74.0,1
1218,max_effective,30,60,2,3,0.05,0.95,0.8940329415693778,5,57.0,1,57.0,1,57.0,1,56.0,0
1219,max_effective,30,60,2,3,0.05,0.95,0.934526122736102,44,113.0,1,113.0,1,113.0,1,113.0,1
1220,max_effective,30,60,2,3,0.05,0.95,0.899708035471543,43,111.0,0,132.0,1,132.0,1,132.0,1
1221,max_effective,30,60,2,3,0.05,0.95,0.8988726330058416,12,81.0,1,81.0,1,81.0,1,81.0,1
1222,max_effective,30,60,2,3,0.05,0.95,0.9259154686469586,12,93.0,1,93.0,1,93.0,1,93.0,1
1223,max_effective,30,60,2,3,0.05,0.95,0.945562934262962,18,101.0,1,101.0,1,101.0,1,101.0,1
1224,max_effective,30,60,2,3,0.05,0.95,0.9147831738903244,9,81.0,1,81.0,1,81.0,1,81.0,1
1225,max_effective,30,60,2,3,0.05,0.95,0.8926328655408792,11,71.0,1,71.0,1,71.0,1,71.0,1
1226,max_effective,30,60,2,3,0.05,0.95,0.8484154410683029,17,86.0,1,86.0,1,86.0,1,86.0,1
1227,max_effective,30,60,2,3,0.05,0.95,0.949723423881622,18,71.0,1,71.0,1,71.0,1,70.0,0
1228,max_effective,30,60,2,3,0.05,0.95,0.938565557704936,23,95.0,1,95.0,1,95.0,1,95.0,1
1229,max_effective,30,60,2,3,0.05,0.95,0.947496698523942,24,110.0,1,110.0,1,110.0,1,110.0,1
1230,max_effective,30,60,2,3,0.05,0.95,0.9301155050946222,9,55.0,1,55.0,1,55.0,1,55.0,1
1231,max_effective,30,60,2,3,0.05,0.95,0.8954345600377763,9,83.0,1,83.0,1,83.0,1,83.0,1
1232,max_effective,30,60,2,3,0.05,0.95,0.9270495218684658,24,112.0,0,116.0,1,116.0,1,116.0,1
1233,max_effective,30,60,2,3,0.05,0.95,0.9390312701846112,36,103.0,1,103.0,1,103.0,1,103.0,1
1234,max_effective,30,60,2,3,0.05,0.95,0.8980909670504836,19,82.0,1,82.0,1,82.0,1,82.0,1
1235,max_effective,30,60,2,3,0.05,0.95,0.9332675057959487,22,108.0,1,108.0,1,108.0,1,107.0,0
1236,max_effective,30,60,2,3,0.05,0.95,0.915722556807202,12,94.0,1,94.0,1,94.0,1,94.0,1
1237,max_effective,30,60,2,3,0.05,0.95,0.9470362251948437,22,72.0,1,72.0,1,72.0,1,72.0,1
1238,max_effective,30,60,2,3,0.05,0.95,0.949940394708227,35,119.0,0,123.0,0,125.0,1,124.0,0
1239,max_effective,30,60,2,3,0.05,0.95,0.910078975799578,7,55.0,1,55.0,1,55.0,1,55.0,1
1240,max_effective,30,60,2,3,0.05,0.95,0.834066564691869,22,80.0,1,80.0,1,80.0,1,80.0,1
1241,max_effective,30,60,2,3,0.05,0.95,0.912583631942368,49,118.0,1,118.0,1,118.0,1,118.0,1
1242,max_effective,30,60,2,3,0.05,0.95,0.9323209410384716,17,106.0,1,106.0,1,106.0,1,106.0,1
1243,max_effective,30,60,2,3,0.05,0.95,0.8852439478541473,28,102.0,1,102.0,1,102.0,1,102.0,1
1244,max_effective,30,60,2,3,0.05,0.95,0.9149625065220373,15,86.0,1,86.0,1,86.0,1,86.0,1
1245,max_effective,30,60,2,3,0.05,0.95,0.9310270710126848,7,68.0,1,68.0,1,68.0,1,68.0,1
1246,max_effective,30,60,2,3,0.05,0.95,0.928613650474408,19,108.0,1,108.0,1,108.0,1,108.0,1
1247,max_effective,30,60,2,3,0.05,0.95,0.941805479433037,55,125.0,0,143.0,0,150.0,0,157.0,1
1248,max_effective,30,60,2,3,0.05,0.95,0.9464323729937406,26,112.0,1,112.0,1,112.0,1,112.0,1
1249,max_effective,30,60,2,3,0.05,0.95,0.9156576866874712,31,102.0,1,102.0,1,102.0,1,102.0,1
1250,max_effective,30,60,2,3,0.05,0.95,0.880041328228529,12,86.0,1,86.0,1,86.0,1,82.0,0
1251,max_effective,30,60,2,3,0.05,0.95,0.9326773755863944,23,119.0,0,126.0,1,126.0,1,126.0,1
1252,max_effective,30,60,2,3,0.05,0.95,0.9400583698427412,24,117.0,1,115.0,0,117.0,1,117.0,1
1253,max_effective,30,60,2,3,0.05,0.95,0.9446071821389124,20,96.0,1,96.0,1,96.0,1,96.0,1
1254,max_effective,30,60,2,3,0.05,0.95,0.9089563546778144,18,99.0,1,99.0,1,99.0,1,99.0,1
1255,max_effective,30,60,2,3,0.05,0.95,0.9306924072569938,24,97.0,1,97.0,1,97.0,1,97.0,1
1256,max_effective,30,60,2,3,0.05,0.95,0.8911418020773919,24,96.0,1,96.0,1,96.0,1,96.0,1
1257,max_effective,30,60,2,3,0.05,0.95,0.901014953806806,26,107.0,0,109.0,1,109.0,1,109.0,1
1258,max_effective,30,60,2,3,0.05,0.95,0.9498307033712876,13,88.0,1,88.0,1,88.0,1,88.0,1
1259,max_effective,30,60,2,3,0.05,0.95,0.924847316421732,35,116.0,0,121.0,1,121.0,1,121.0,1
1260,max_effective,30,60,2,3,0.05,0.95,0.9220773476001836,16,90.0,1,90.0,1,90.0,1,90.0,1
1261,max_effective,30,60,2,3,0.05,0.95,0.9075148135751634,15,74.0,1,74.0,1,74.0,1,74.0,1
1262,max_effective,30,60,2,3,0.05,0.95,0.9006413301449914,18,83.0,1,83.0,1,83.0,1,82.0,0
1263,max_effective,30,60,2,3,0.05,0.95,0.9117429474402058,7,67.0,1,67.0,1,67.0,1,67.0,1
1264,max_effective,30,60,2,3,0.05,0.95,0.9273061586476562,21,81.0,1,81.0,1,81.0,1,81.0,1
1265,max_effective,30,60,2,3,0.05,0.95,0.9487007519989415,30,124.0,0,129.0,0,133.0,1,121.0,0
1266,max_effective,30,60,2,3,0.05,0.95,0.9326250066563616,34,117.0,0,123.0,1,123.0,1,122.0,0
1267,max_effective,30,60,2,3,0.05,0.95,0.869136800337179,9,76.0,1,76.0,1,76.0,1,76.0,1
1268,max_effective,30,60,2,3,0.05,0.95,0.9428786105934585,22,118.0,0,124.0,1,124.0,1,124.0,1
1269,max_effective,30,60,2,3,0.05,0.95,0.9170012229323052,26,107.0,1,107.0,1,107.0,1,107.0,1
1270,max_effective,30,60,2,3,0.05,0.95,0.8821944549681656,15,77.0,1,77.0,1,77.0,1,77.0,1
1271,max_effective,30,60,2,3,0.05,0.95,0.9406001161441692,37,106.0,0,121.0,1,121.0,1,121.0,1
1272,max_effective,30,60,2,3,0.05,0.95,0.9209727977259812,7,60.0,1,60.0,1,60.0,1,60.0,1
1273,max_effective,30,60,2,3,0.05,0.95,0.9352314182613568,15,70.0,1,70.0,1,70.0,1,70.0,1
1274,max_effective,30,60,2,3,0.05,0.95,0.9275703733342696,28,122.0,1,122.0,1,122.0,1,122.0,1
1275,max_effective,30,60,2,3,0.05,0.95,0.8973872183820382,50,125.0,0,136.0,0,148.0,1,144.0,0
1276,max_effective,30,60,2,3,0.05,0.95,0.8970291604780036,26,82.0,1,82.0,1,82.0,1,81.0,0
1277,max_effective,30,60,2,3,0.05,0.95,0.9454428104543128,18,97.0,1,97.0,1,97.0,1,97.0,1
1278,max_effective,30,60,2,3,0.05,0.95,0.9221528329144548,33,95.0,1,95.0,1,95.0,1,95.0,1
1279,max_effective,30,60,2,3,0.05,0.95,0.9093880723598374,18,78.0,1,78.0,1,78.0,1,76.0,0
1280,max_effective,30,60,2,3,0.05,0.95,0.9491396338054744,12,89.0,1,89.0,1,89.0,1,89.0,1
1281,max_effective,30,60,2,3,0.05,0.95,0.9273798729644088,18,92.0,1,92.0,1,92.0,1,92.0,1
1282,max_effective,30,60,2,3,0.05,0.95,0.949693410381208,13,97.0,1,97.0,1,97.0,1,97.0,1
1283,max_effective,30,60,2,3,0.05,0.95,0.9437227091870162,14,82.0,1,82.0,1,82.0,1,82.0,1
1284,max_effective,30,60,2,3,0.05,0.95,0.9441304059463784,15,96.0,1,96.0,1,96.0,1,96.0,1
1285,max_effective,30,60,2,3,0.05,0.95,0.9411292931067397,37,109.0,0,111.0,0,117.0,1,117.0,1
1286,max_effective,30,60,2,3,0.05,0.95,0.931470075672684,19,86.0,1,86.0,1,86.0,1,86.0,1
1287,max_effective,30,60,2,3,0.05,0.95,0.9494813747303052,50,131.0,0,139.0,0,149.0,0,151.0,1
1288,max_effective,30,60,2,3,0.05,0.95,0.922348057825678,8,60.0,1,60.0,1,60.0,1,60.0,1
1289,max_effective,30,60,2,3,0.05,0.95,0.9255613456783244,16,107.0,1,107.0,1,107.0,1,107.0,1
1290,max_effective,30,60,2,3,0.05,0.95,0.8823327497287128,7,66.0,1,66.0,1,66.0,1,66.0,1
1291,max_effective,30,60,2,3,0.05,0.95,0.949501590361177,7,57.0,1,57.0,1,57.0,1,57.0,1
1292,max_effective,30,60,2,3,0.05,0.95,0.9279139306476024,9,54.0,1,54.0,1,54.0,1,54.0,1
1293,max_effective,30,60,2,3,0.05,0.95,0.9219155032180906,22,126.0,1,126.0,1,124.0,0,124.0,0
1294,max_effective,30,60,2,3,0.05,0.95,0.9079177401108444,22,91.0,1,91.0,1,91.0,1,91.0,1
1295,max_effective,30,60,2,3,0.05,0.95,0.9455547316214472,20,100.0,1,100.0,1,100.0,1,100.0,1
1296,max_effective,30,60,2,3,0.05,0.95,0.9459531708713692,20,86.0,1,86.0,1,86.0,1,86.0,1
1297,max_effective,30,60,2,3,0.05,0.95,0.9346556194257252,11,92.0,1,92.0,1,92.0,1,92.0,1
1298,max_effective,30,60,2,3,0.05,0.95,0.9409205686627105,13,75.0,1,75.0,1,75.0,1,69.0,0
1299,max_effective,30,60,2,3,0.05,0.95,0.9111586742442156,20,100.0,1,100.0,1,100.0,1,100.0,1
1300,max_effective,30,60,2,3,0.05,0.95,0.9202381430789262,41,119.0,0,122.0,1,122.0,1,122.0,1
1301,max_effective,30,60,2,3,0.05,0.95,0.9459472677215914,36,114.0,1,114.0,1,114.0,1,114.0,1
1302,max_effective,30,60,2,3,0.05,0.95,0.9395072902328544,13,87.0,1,87.0,1,87.0,1,87.0,1
1303,max_effective,30,60,2,3,0.05,0.95,0.9236063593481706,28,103.0,1,103.0,1,103.0,1,103.0,1
1304,max_effective,30,60,2,3,0.05,0.95,0.8974668136284323,18,99.0,1,99.0,1,99.0,1,99.0,1
1305,max_effective,30,60,2,3,0.05,0.95,0.9487063338356632,16,91.0,1,91.0,1,91.0,1,91.0,1
1306,max_effective,30,60,2,3,0.05,0.95,0.8526713782068452,10,67.0,1,67.0,1,67.0,1,67.0,1
1307,max_effective,30,60,2,3,0.05,0.95,0.8922570689951747,20,84.0,1,84.0,1,84.0,1,84.0,1
1308,max_effective,30,60,2,3,0.05,0.95,0.935487430324682,22,108.0,0,110.0,1,110.0,1,110.0,1
1309,max_effective,30,60,2,3,0.05,0.95,0.9181508714389884,46,124.0,0,135.0,0,144.0,1,141.0,0
1310,max_effective,30,60,2,3,0.05,0.95,0.9194663648650918,9,75.0,1,75.0,1,75.0,1,74.0,0
1311,max_effective,30,60,2,3,0.05,0.95,0.9367771647495624,36,131.0,0,132.0,0,131.0,0,135.0,1
1312,max_effective,30,60,2,3,0.05,0.95,0.9397346833405548,11,69.0,1,69.0,1,69.0,1,68.0,0
1313,max_effective,30,60,2,3,0.05,0.95,0.9303558552330884,23,87.0,1,87.0,1,87.0,1,87.0,1
1314,max_effective,30,60,2,3,0.05,0.95,0.8987827331588638,11,66.0,1,66.0,1,66.0,1,65.0,0
1315,max_effective,30,60,2,3,0.05,0.95,0.94484368568246,14,75.0,1,75.0,1,75.0,1,75.0,1
1316,max_effective,30,60,2,3,0.05,0.95,0.9009251773833334,6,60.0,1,60.0,1,60.0,1,60.0,1
1317,max_effective,30,60,2,3,0.05,0.95,0.9228079593563387,11,90.0,1,90.0,1,90.0,1,90.0,1
1318,max_effective,30,60,2,3,0.05,0.95,0.9247698993206128,17,113.0,1,112.0,0,113.0,1,113.0,1
1319,max_effective,30,60,2,3,0.05,0.95,0.9451099743738924,35,107.0,0,120.0,1,120.0,1,119.0,0
1320,max_effective,30,60,2,3,0.05,0.95,0.9450604606914224,13,90.0,1,90.0,1,90.0,1,90.0,1
1321,max_effective,30,60,2,3,0.05,0.95,0.9301252976315052,15,111.0,1,111.0,1,111.0,1,111.0,1
1322,max_effective,30,60,2,3,0.05,0.95,0.9445751531520072,30,120.0,0,124.0,0,128.0,1,127.0,0
1323,max_effective,30,60,2,3,0.05,0.95,0.9485905293992778,21,119.0,0,123.0,1,123.0,1,123.0,1
1324,max_effective,30,60,2,3,0.05,0.95,0.9381150171820832,18,116.0,1,116.0,1,116.0,1,116.0,1
1325,max_effective,30,60,2,3,0.05,0.95,0.9476486697060164,37,127.0,0,140.0,1,140.0,1,138.0,0
1326,max_effective,30,60,2,3,0.05,0.95,0.9411562880899352,17,93.0,1,93.0,1,93.0,1,93.0,1
1327,max_effective,30,60,2,3,0.05,0.95,0.9226952554844172,9,70.0,1,70.0,1,70.0,1,70.0,1
1328,max_effective,30,60,2,3,0.05,0.95,0.920966637852179,16,96.0,1,96.0,1,96.0,1,96.0,1
1329,max_effective,30,60,2,3,0.05,0.95,0.937977416817768,10,74.0,1,74.0,1,74.0,1,74.0,1
1330,max_effective,30,60,2,3,0.05,0.95,0.9019934496044038,20,78.0,1,78.0,1,78.0,1,78.0,1
1331,max_effective,30,60,2,3,0.05,0.95,0.9424559250077128,31,117.0,0,120.0,1,118.0,0,116.0,0
1332,max_effective,30,60,2,3,0.05,0.95,0.9417383966335048,33,111.0,1,111.0,1,111.0,1,111.0,1
1333,max_effective,30,60,2,3,0.05,0.95,0.9170145096816108,72,115.0,0,132.0,0,136.0,0,148.0,1
1334,max_effective,30,60,2,3,0.05,0.95,0.949959002612198,23,112.0,1,112.0,1,112.0,1,112.0,1
1335,max_effective,30,60,2,3,0.05,0.95,0.9415415757577144,20,133.0,1,133.0,1,129.0,0,127.0,0
1336,max_effective,30,60,2,3,0.05,0.95,0.9061259017614606,8,67.0,1,67.0,1,67.0,1,67.0,1
1337,max_effective,30,60,2,3,0.05,0.95,0.9216376451472036,29,88.0,1,88.0,1,88.0,1,88.0,1
1338,max_effective,30,60,2,3,0.05,0.95,0.8725496654226285,19,74.0,1,74.0,1,74.0,1,74.0,1
1339,max_effective,30,60,2,3,0.05,0.95,0.9039572856121796,8,61.0,1,61.0,1,61.0,1,61.0,1
1340,max_effective,30,60,2,3,0.05,0.95,0.8772041598285777,9,75.0,1,75.0,1,75.0,1,75.0,1
1341,max_effective,30,60,2,3,0.05,0.95,0.8899415536769586,21,97.0,1,97.0,1,97.0,1,97.0,1
1342,max_effective,30,60,2,3,0.05,0.95,0.9155984520474147,19,94.0,1,94.0,1,94.0,1,94.0,1
1343,max_effective,30,60,2,3,0.05,0.95,0.93283295739174,42,129.0,0,138.0,0,142.0,1,142.0,1
1344,max_effective,30,60,2,3,0.05,0.95,0.9425815485330398,17,95.0,1,95.0,1,95.0,1,95.0,1
1345,max_effective,30,60,2,3,0.05,0.95,0.8941758192511658,20,87.0,1,87.0,1,87.0,1,81.0,0
1346,max_effective,30,60,2,3,0.05,0.95,0.8985509520970804,10,83.0,1,83.0,1,83.0,1,83.0,1
1347,max_effective,30,60,2,3,0.05,0.95,0.9313791029385444,25,92.0,1,92.0,1,92.0,1,92.0,1
1348,max_effective,30,60,2,3,0.05,0.95,0.9366282026603036,25,102.0,1,102.0,1,102.0,1,102.0,1
1349,max_effective,30,60,2,3,0.05,0.95,0.8945380280677752,37,107.0,1,107.0,1,107.0,1,107.0,1
1350,max_effective,30,60,2,3,0.05,0.95,0.9181046418064568,12,90.0,1,90.0,1,90.0,1,89.0,0
1351,max_effective,30,60,2,3,0.05,0.95,0.930439998090932,15,84.0,1,84.0,1,84.0,1,84.0,1
1352,max_effective,30,60,2,3,0.05,0.95,0.9392827131391678,41,119.0,0,125.0,0,142.0,1,137.0,0
1353,max_effective,30,60,2,3,0.05,0.95,0.9313640277973848,17,80.0,1,80.0,1,80.0,1,80.0,1
1354,max_effective,30,60,2,3,0.05,0.95,0.947301170670482,48,146.0,0,154.0,0,168.0,1,168.0,1
1355,max_effective,30,60,2,3,0.05,0.95,0.9183353980087898,14,84.0,1,84.0,1,84.0,1,84.0,1
1356,max_effective,30,60,2,3,0.05,0.95,0.94669122819453,27,122.0,0,132.0,1,130.0,0,129.0,0
1357,max_effective,30,60,2,3,0.05,0.95,0.9123968927353476,28,104.0,1,104.0,1,104.0,1,104.0,1
1358,max_effective,30,60,2,3,0.05,0.95,0.9293573448560896,56,126.0,0,132.0,0,137.0,1,137.0,1
1359,max_effective,30,60,2,3,0.05,0.95,0.943508685394148,89,107.0,0,126.0,0,144.0,0,145.0,1
1360,max_effective,30,60,2,3,0.05,0.95,0.925572036534333,13,79.0,1,79.0,1,79.0,1,79.0,1
1361,max_effective,30,60,2,3,0.05,0.95,0.9470693754750787,28,123.0,1,123.0,1,122.0,0,123.0,1
1362,max_effective,30,60,2,3,0.05,0.95,0.9417721870040194,8,56.0,1,56.0,1,56.0,1,55.0,0
1363,max_effective,30,60,2,3,0.05,0.95,0.9142380303073804,11,69.0,1,69.0,1,69.0,1,69.0,1
1364,max_effective,30,60,2,3,0.05,0.95,0.8804557004152906,31,104.0,0,107.0,1,107.0,1,107.0,1
1365,max_effective,30,60,2,3,0.05,0.95,0.9296415319357724,59,115.0,1,115.0,1,115.0,1,115.0,1
1366,max_effective,30,60,2,3,0.05,0.95,0.9396414894474652,59,129.0,0,132.0,0,139.0,1,139.0,1
1367,max_effective,30,60,2,3,0.05,0.95,0.939707607781241,18,83.0,1,83.0,1,83.0,1,83.0,1
1368,max_effective,30,60,2,3,0.05,0.95,0.9192716308146582,16,89.0,1,89.0,1,89.0,1,89.0,1
1369,max_effective,30,60,2,3,0.05,0.95,0.9436284981581776,40,125.0,0,123.0,0,131.0,1,128.0,0
1370,max_effective,30,60,2,3,0.05,0.95,0.90498457582953,13,85.0,1,85.0,1,85.0,1,81.0,0
1371,max_effective,30,60,2,3,0.05,0.95,0.914053313074104,42,121.0,0,132.0,0,136.0,1,135.0,0
1372,max_effective,30,60,2,3,0.05,0.95,0.9239767939241468,10,73.0,1,73.0,1,73.0,1,73.0,1
1373,max_effective,30,60,2,3,0.05,0.95,0.9298541745793252,22,71.0,1,71.0,1,71.0,1,71.0,1
1374,max_effective,30,60,2,3,0.05,0.95,0.9322534471382246,29,93.0,1,93.0,1,93.0,1,91.0,0
1375,max_effective,30,60,2,3,0.05,0.95,0.9286653742781804,31,123.0,0,130.0,0,137.0,1,132.0,0
1376,max_effective,30,60,2,3,0.05,0.95,0.9328716940368524,18,89.0,1,89.0,1,89.0,1,89.0,1
1377,max_effective,30,60,2,3,0.05,0.95,0.9326015176336682,18,106.0,1,106.0,1,106.0,1,106.0,1
1378,max_effective,30,60,2,3,0.05,0.95,0.9432465969865828,19,103.0,1,103.0,1,103.0,1,103.0,1
1379,max_effective,30,60,2,3,0.05,0.95,0.8980208022081102,14,74.0,1,74.0,1,74.0,1,73.0,0
1380,max_effective,30,60,2,3,0.05,0.95,0.9392982171919524,15,89.0,1,89.0,1,89.0,1,89.0,1
1381,max_effective,30,60,2,3,0.05,0.95,0.9449200027735928,29,145.0,0,145.0,0,148.0,1,146.0,0
1382,max_effective,30,60,2,3,0.05,0.95,0.9231144981111468,46,112.0,0,120.0,1,120.0,1,120.0,1
1383,max_effective,30,60,2,3,0.05,0.95,0.932977435085018,17,111.0,1,111.0,1,111.0,1,111.0,1
1384,max_effective,30,60,2,3,0.05,0.95,0.886566879308492,11,76.0,1,76.0,1,76.0,1,76.0,1
1385,max_effective,30,60,2,3,0.05,0.95,0.9155216966996582,34,116.0,1,116.0,1,116.0,1,116.0,1
1386,max_effective,30,60,2,3,0.05,0.95,0.9355541401346418,22,109.0,1,109.0,1,109.0,1,109.0,1
1387,max_effective,30,60,2,3,0.05,0.95,0.946539384697518,83,138.0,0,147.0,0,151.0,1,143.0,0
1388,max_effective,30,60,2,3,0.05,0.95,0.9388972974816734,12,84.0,1,84.0,1,84.0,1,84.0,1
1389,max_effective,30,60,2,3,0.05,0.95,0.8787390077895889,25,106.0,1,106.0,1,106.0,1,106.0,1
1390,max_effective,30,60,2,3,0.05,0.95,0.8858073651683335,28,116.0,1,116.0,1,116.0,1,116.0,1
1391,max_effective,30,60,2,3,0.05,0.95,0.9025687630886748,45,112.0,0,117.0,1,117.0,1,117.0,1
1392,max_effective,30,60,2,3,0.05,0.95,0.9314136814504526,11,82.0,1,82.0,1,82.0,1,82.0,1
1393,max_effective,30,60,2,3,0.05,0.95,0.9353469381368904,20,69.0,1,69.0,1,69.0,1,69.0,1
1394,max_effective,30,60,2,3,0.05,0.95,0.946234579464662,31,108.0,0,116.0,1,116.0,1,116.0,1
1395,max_effective,30,60,2,3,0.05,0.95,0.9343300456961744,35,108.0,1,108.0,1,108.0,1,108.0,1
1396,max_effective,30,60,2,3,0.05,0.95,0.946580599928395,24,115.0,1,115.0,1,115.0,1,115.0,1
1397,max_effective,30,60,2,3,0.05,0.95,0.906751650275572,25,100.0,1,100.0,1,100.0,1,100.0,1
1398,max_effective,30,60,2,3,0.05,0.95,0.922647925815241,25,86.0,1,86.0,1,86.0,1,86.0,1
1399,max_effective,30,60,2,3,0.05,0.95,0.9324981417744928,5,50.0,1,50.0,1,50.0,1,50.0,1
1400,max_effective,30,60,2,3,0.05,0.95,0.8560178548895909,5,59.0,1,59.0,1,59.0,1,58.0,0
1401,max_effective,30,60,2,3,0.05,0.95,0.9453378597103288,15,98.0,1,98.0,1,98.0,1,98.0,1
1402,max_effective,30,60,2,3,0.05,0.95,0.9487818882288884,11,82.0,1,82.0,1,82.0,1,82.0,1
1403,max_effective,30,60,2,3,0.05,0.95,0.9095454345683248,12,79.0,1,79.0,1,79.0,1,79.0,1
1404,max_effective,30,60,2,3,0.05,0.95,0.9265373236427968,6,64.0,1,64.0,1,64.0,1,63.0,0
1405,max_effective,30,60,2,3,0.05,0.95,0.906933361722008,15,86.0,1,86.0,1,86.0,1,86.0,1
1406,max_effective,30,60,2,3,0.05,0.95,0.9197014707628534,14,68.0,1,68.0,1,68.0,1,66.0,0
1407,max_effective,30,60,2,3,0.05,0.95,0.8652407563815498,6,63.0,1,63.0,1,63.0,1,63.0,1
1408,max_effective,30,60,2,3,0.05,0.95,0.9435713648765076,10,80.0,1,80.0,1,80.0,1,80.0,1
1409,max_effective,30,60,2,3,0.05,0.95,0.9344347999990932,27,127.0,0,132.0,1,131.0,0,130.0,0
1410,max_effective,30,60,2,3,0.05,0.95,0.8818647682618012,13,80.0,1,80.0,1,80.0,1,78.0,0
1411,max_effective,30,60,2,3,0.05,0.95,0.9289231947333736,49,113.0,0,123.0,1,123.0,1,123.0,1
1412,max_effective,30,60,2,3,0.05,0.95,0.9253803578789064,39,119.0,0,121.0,1,121.0,1,121.0,1
1413,max_effective,30,60,2,3,0.05,0.95,0.9194261428373692,11,70.0,1,70.0,1,70.0,1,70.0,1
1414,max_effective,30,60,2,3,0.05,0.95,0.927596528851192,20,93.0,1,93.0,1,93.0,1,93.0,1
1415,max_effective,30,60,2,3,0.05,0.95,0.9167643314301488,20,64.0,1,64.0,1,64.0,1,64.0,1
1416,max_effective,30,60,2,3,0.05,0.95,0.9465904883951844,69,131.0,1,131.0,1,131.0,1,129.0,0
1417,max_effective,30,60,2,3,0.05,0.95,0.883215673552989,10,62.0,1,62.0,1,62.0,1,62.0,1
1418,max_effective,30,60,2,3,0.05,0.95,0.9429482221293596,26,122.0,0,128.0,1,127.0,0,125.0,0
1419,max_effective,30,60,2,3,0.05,0.95,0.91850056037411,35,129.0,1,129.0,1,129.0,1,129.0,1
1420,max_effective,30,60,2,3,0.05,0.95,0.93604505158379,18,100.0,1,100.0,1,100.0,1,100.0,1
1421,max_effective,30,60,2,3,0.05,0.95,0.936187723510636,11,83.0,1,83.0,1,83.0,1,83.0,1
1422,max_effective,30,60,2,3,0.05,0.95,0.9126750789918568,17,98.0,1,98.0,1,98.0,1,98.0,1
1423,max_effective,30,60,2,3,0.05,0.95,0.9291082136426482,20,105.0,1,105.0,1,105.0,1,105.0,1
1424,max_effective,30,60,2,3,0.05,0.95,0.8770414954572983,33,94.0,1,94.0,1,94.0,1,92.0,0
1425,max_effective,30,60,2,3,0.05,0.95,0.9417002876121708,35,103.0,0,110.0,1,110.0,1,110.0,1
1426,max_effective,30,60,2,3,0.05,0.95,0.8425877422030803,9,55.0,1,55.0,1,55.0,1,55.0,1
1427,max_effective,30,60,2,3,0.05,0.95,0.9112800108779736,15,76.0,1,76.0,1,76.0,1,76.0,1
1428,max_effective,30,60,2,3,0.05,0.95,0.9362162381281262,16,72.0,1,72.0,1,72.0,1,72.0,1
1429,max_effective,30,60,2,3,0.05,0.95,0.9087239054940616,38,122.0,1,122.0,1,122.0,1,122.0,1
1430,max_effective,30,60,2,3,0.05,0.95,0.9374334512166754,26,86.0,1,86.0,1,86.0,1,86.0,1
1431,max_effective,30,60,2,3,0.05,0.95,0.9470866204023328,21,105.0,1,105.0,1,105.0,1,105.0,1
1432,max_effective,30,60,2,3,0.05,0.95,0.9009768646915468,22,94.0,1,94.0,1,94.0,1,94.0,1
1433,max_effective,30,60,2,3,0.05,0.95,0.9406844366954296,40,115.0,0,119.0,0,132.0,1,132.0,1
1434,max_effective,30,60,2,3,0.05,0.95,0.9244134760923656,41,122.0,0,124.0,1,124.0,1,124.0,1
1435,max_effective,30,60,2,3,0.05,0.95,0.9087277700465292,24,100.0,1,100.0,1,100.0,1,100.0,1
1436,max_effective,30,60,2,3,0.05,0.95,0.9456332701121278,24,102.0,1,102.0,1,102.0,1,102.0,1
1437,max_effective,30,60,2,3,0.05,0.95,0.9279537622917814,62,130.0,0,141.0,0,143.0,0,146.0,1
1438,max_effective,30,60,2,3,0.05,0.95,0.8968550868539991,30,104.0,1,104.0,1,104.0,1,104.0,1
1439,max_effective,30,60,2,3,0.05,0.95,0.90923908821583,9,60.0,1,60.0,1,60.0,1,60.0,1
1440,max_effective,30,60,2,3,0.05,0.95,0.926492123753359,3,43.0,1,43.0,1,43.0,1,43.0,1
1441,max_effective,30,60,2,3,0.05,0.95,0.910516465407308,15,107.0,1,107.0,1,107.0,1,107.0,1
1442,max_effective,30,60,2,3,0.05,0.95,0.9283682930064312,13,90.0,1,90.0,1,90.0,1,90.0,1
1443,max_effective,30,60,2,3,0.05,0.95,0.8670971814208996,17,106.0,1,106.0,1,106.0,1,106.0,1
1444,max_effective,30,60,2,3,0.05,0.95,0.919917214889778,20,94.0,1,94.0,1,94.0,1,94.0,1
1445,max_effective,30,60,2,3,0.05,0.95,0.917478065645316,25,85.0,1,85.0,1,85.0,1,85.0,1
1446,max_effective,30,60,2,3,0.05,0.95,0.8881059828895103,18,79.0,1,79.0,1,79.0,1,79.0,1
1447,max_effective,30,60,2,3,0.05,0.95,0.944518420302171,8,80.0,1,80.0,1,80.0,1,80.0,1
1448,max_effective,30,60,2,3,0.05,0.95,0.9374602081850916,27,135.0,0,138.0,1,135.0,0,134.0,0
1449,max_effective,30,60,2,3,0.05,0.95,0.9464544307772208,16,87.0,1,87.0,1,87.0,1,87.0,1
1450,max_effective,30,60,2,3,0.05,0.95,0.8861638909134318,14,83.0,1,83.0,1,83.0,1,83.0,1
1451,max_effective,30,60,2,3,0.05,0.95,0.946617101624269,8,73.0,1,73.0,1,73.0,1,73.0,1
1452,max_effective,30,60,2,3,0.05,0.95,0.8609591021541328,14,71.0,1,71.0,1,71.0,1,68.0,0
1453,max_effective,30,60,2,3,0.05,0.95,0.887780537049076,18,88.0,1,88.0,1,88.0,1,88.0,1
1454,max_effective,30,60,2,3,0.05,0.95,0.9430683327160244,19,89.0,1,89.0,1,89.0,1,89.0,1
1455,max_effective,30,60,2,3,0.05,0.95,0.8976534293590458,7,61.0,1,61.0,1,61.0,1,61.0,1
1456,max_effective,30,60,2,3,0.05,0.95,0.90355153345037,12,83.0,1,83.0,1,83.0,1,83.0,1
1457,max_effective,30,60,2,3,0.05,0.95,0.9379504473651848,11,72.0,1,72.0,1,72.0,1,72.0,1
1458,max_effective,30,60,2,3,0.05,0.95,0.8637977124075981,6,55.0,1,55.0,1,55.0,1,55.0,1
1459,max_effective,30,60,2,3,0.05,0.95,0.9104049071838616,5,59.0,1,59.0,1,59.0,1,59.0,1
1460,max_effective,30,60,2,3,0.05,0.95,0.9068809951579986,35,93.0,1,93.0,1,93.0,1,92.0,0
1461,max_effective,30,60,2,3,0.05,0.95,0.9420487237590348,9,77.0,1,77.0,1,77.0,1,77.0,1
1462,max_effective,30,60,2,3,0.05,0.95,0.9382515286382472,39,133.0,0,146.0,1,144.0,0,143.0,0
1463,max_effective,30,60,2,3,0.05,0.95,0.9207913313539636,7,63.0,1,63.0,1,63.0,1,63.0,1
1464,max_effective,30,60,2,3,0.05,0.95,0.9373052208128344,27,117.0,0,123.0,1,120.0,0,123.0,1
1465,max_effective,30,60,2,3,0.05,0.95,0.9393907694333246,21,112.0,1,112.0,1,112.0,1,112.0,1
1466,max_effective,30,60,2,3,0.05,0.95,0.9474243509645426,11,75.0,1,75.0,1,75.0,1,75.0,1
1467,max_effective,30,60,2,3,0.05,0.95,0.9442336813454986,21,88.0,1,88.0,1,88.0,1,88.0,1
1468,max_effective,30,60,2,3,0.05,0.95,0.9418406588607728,52,136.0,0,146.0,0,146.0,0,156.0,1
1469,max_effective,30,60,2,3,0.05,0.95,0.8744356699580901,8,55.0,1,55.0,1,55.0,1,55.0,1
1470,max_effective,30,60,2,3,0.05,0.95,0.9177852306117824,45,111.0,0,124.0,0,133.0,1,133.0,1
1471,max_effective,30,60,2,3,0.05,0.95,0.9449694356202112,42,123.0,0,128.0,1,128.0,1,126.0,0
1472,max_effective,30,60,2,3,0.05,0.95,0.899512492648269,9,61.0,1,61.0,1,61.0,1,61.0,1
1473,max_effective,30,60,2,3,0.05,0.95,0.9257252649188836,28,117.0,1,113.0,0,111.0,0,117.0,1
1474,max_effective,30,60,2,3,0.05,0.95,0.9480891761389886,15,112.0,1,112.0,1,112.0,1,112.0,1
1475,max_effective,30,60,2,3,0.05,0.95,0.9180451350533962,23,110.0,1,110.0,1,110.0,1,110.0,1
1476,max_effective,30,60,2,3,0.05,0.95,0.9180109042749184,10,75.0,1,75.0,1,75.0,1,75.0,1
1477,max_effective,30,60,2,3,0.05,0.95,0.9333376704066796,11,88.0,1,88.0,1,88.0,1,88.0,1
1478,max_effective,30,60,2,3,0.05,0.95,0.9499781315958916,94,112.0,0,157.0,1,135.0,0,135.0,0
1479,max_effective,30,60,2,3,0.05,0.95,0.9488826706772558,22,100.0,1,100.0,1,100.0,1,100.0,1
1480,max_effective,30,60,2,3,0.05,0.95,0.8573198702615374,19,83.0,1,83.0,1,83.0,1,83.0,1
1481,max_effective,30,60,2,3,0.05,0.95,0.9487432080042728,9,80.0,1,80.0,1,80.0,1,80.0,1
1482,max_effective,30,60,2,3,0.05,0.95,0.9432984302792032,28,115.0,0,121.0,1,121.0,1,121.0,1
1483,max_effective,30,60,2,3,0.05,0.95,0.9228737088989972,31,116.0,0,125.0,1,125.0,1,125.0,1
1484,max_effective,30,60,2,3,0.05,0.95,0.8896147345982963,6,58.0,1,58.0,1,58.0,1,58.0,1
1485,max_effective,30,60,2,3,0.05,0.95,0.9201097592954792,10,88.0,1,88.0,1,88.0,1,88.0,1
1486,max_effective,30,60,2,3,0.05,0.95,0.9371721047448974,68,109.0,0,133.0,1,133.0,1,133.0,1
1487,max_effective,30,60,2,3,0.05,0.95,0.9243230104888404,25,124.0,0,124.0,0,129.0,1,128.0,0
1488,max_effective,30,60,2,3,0.05,0.95,0.8867623489824775,24,125.0,0,127.0,0,130.0,1,130.0,1
1489,max_effective,30,60,2,3,0.05,0.95,0.9486282802554684,9,79.0,1,79.0,1,79.0,1,79.0,1
1490,max_effective,30,60,2,3,0.05,0.95,0.8497612938650488,20,80.0,1,80.0,1,80.0,1,80.0,1
1491,max_effective,30,60,2,3,0.05,0.95,0.8369895772177918,6,56.0,1,56.0,1,56.0,1,56.0,1
1492,max_effective,30,60,2,3,0.05,0.95,0.9477715706263768,20,106.0,1,106.0,1,106.0,1,106.0,1
1493,max_effective,30,60,2,3,0.05,0.95,0.9461717689703912,20,105.0,1,105.0,1,105.0,1,105.0,1
1494,max_effective,30,60,2,3,0.05,0.95,0.8780464245474484,11,65.0,1,65.0,1,65.0,1,65.0,1
1495,max_effective,30,60,2,3,0.05,0.95,0.9393565804377774,29,101.0,1,101.0,1,101.0,1,101.0,1
1496,max_effective,30,60,2,3,0.05,0.95,0.923773393203294,22,76.0,1,76.0,1,76.0,1,76.0,1
1497,max_effective,30,60,2,3,0.05,0.95,0.9228784514177052,29,130.0,0,137.0,1,137.0,1,137.0,1
1498,max_effective,30,60,2,3,0.05,0.95,0.9313983740892192,27,84.0,1,84.0,1,84.0,1,84.0,1
1499,max_effective,30,60,2,3,0.05,0.95,0.9497975962007206,97,119.0,0,146.0,0,158.0,0,166.0,1
1500,max_effective,30,60,2,3,0.05,0.95,0.9469272823851872,19,92.0,1,92.0,1,92.0,1,92.0,1
1501,max_effective,30,60,2,3,0.05,0.95,0.9147896239784729,15,90.0,1,90.0,1,90.0,1,90.0,1
1502,max_effective,30,60,2,3,0.05,0.95,0.8057823508202439,9,65.0,1,65.0,1,65.0,1,65.0,1
1503,max_effective,30,60,2,3,0.05,0.95,0.9465764449325598,14,115.0,1,115.0,1,115.0,1,115.0,1
1504,max_effective,30,60,2,3,0.05,0.95,0.931429137797708,44,135.0,0,135.0,0,142.0,1,140.0,0
1505,max_effective,30,60,2,3,0.05,0.95,0.9399025926535498,23,129.0,0,131.0,1,122.0,0,126.0,0
1506,max_effective,30,60,2,3,0.05,0.95,0.9453440256013594,27,142.0,1,138.0,0,141.0,0,141.0,0
1507,max_effective,30,60,2,3,0.05,0.95,0.9318018894514942,11,82.0,1,82.0,1,82.0,1,82.0,1
1508,max_effective,30,60,2,3,0.05,0.95,0.938109942204781,22,107.0,1,107.0,1,107.0,1,107.0,1
1509,max_effective,30,60,2,3,0.05,0.95,0.9131363757177292,7,66.0,1,66.0,1,66.0,1,65.0,0
1510,max_effective,30,60,2,3,0.05,0.95,0.944788975513877,43,118.0,0,138.0,1,133.0,0,132.0,0
1511,max_effective,30,60,2,3,0.05,0.95,0.9149410635152676,18,122.0,0,124.0,1,124.0,1,124.0,1
1512,max_effective,30,60,2,3,0.05,0.95,0.9341903008468724,9,64.0,1,64.0,1,64.0,1,64.0,1
1513,max_effective,30,60,2,3,0.05,0.95,0.9372527963971607,13,90.0,1,90.0,1,90.0,1,90.0,1
1514,max_effective,30,60,2,3,0.05,0.95,0.8667093162627076,9,59.0,1,59.0,1,59.0,1,58.0,0
1515,max_effective,30,60,2,3,0.05,0.95,0.9160783417721604,64,114.0,0,141.0,0,138.0,0,143.0,1
1516,max_effective,30,60,2,3,0.05,0.95,0.9230141001530696,14,122.0,1,121.0,0,122.0,1,121.0,0
1517,max_effective,30,60,2,3,0.05,0.95,0.9399887107470232,25,106.0,1,106.0,1,106.0,1,106.0,1
1518,max_effective,30,60,2,3,0.05,0.95,0.9268649811035102,16,70.0,1,70.0,1,70.0,1,69.0,0
1519,max_effective,30,60,2,3,0.05,0.95,0.940582349293658,47,151.0,0,158.0,0,163.0,1,161.0,0
1520,max_effective,30,60,2,3,0.05,0.95,0.9467147906658364,20,132.0,0,146.0,0,144.0,0,147.0,1
1521,max_effective,30,60,2,3,0.05,0.95,0.9318066874813982,39,116.0,0,118.0,0,126.0,1,126.0,1
1522,max_effective,30,60,2,3,0.05,0.95,0.935097845031396,29,120.0,0,126.0,0,133.0,1,133.0,1
1523,max_effective,30,60,2,3,0.05,0.95,0.7969054879310618,8,74.0,1,74.0,1,74.0,1,74.0,1
1524,max_effective,30,60,2,3,0.05,0.95,0.924959385222908,13,75.0,1,75.0,1,75.0,1,75.0,1
1525,max_effective,30,60,2,3,0.05,0.95,0.8956224197183879,9,72.0,1,72.0,1,72.0,1,72.0,1
1526,max_effective,30,60,2,3,0.05,0.95,0.9164583797505416,5,61.0,1,61.0,1,61.0,1,60.0,0
1527,max_effective,30,60,2,3,0.05,0.95,0.9263797086701796,35,132.0,0,151.0,0,156.0,1,156.0,1
1528,max_effective,30,60,2,3,0.05,0.95,0.9458879637237592,10,79.0,1,79.0,1,79.0,1,79.0,1
1529,max_effective,30,60,2,3,0.05,0.95,0.9419101938541704,40,99.0,1,99.0,1,99.0,1,99.0,1
1530,max_effective,30,60,2,3,0.05,0.95,0.8969002297494488,10,80.0,1,80.0,1,80.0,1,80.0,1
1531,max_effective,30,60,2,3,0.05,0.95,0.9251916455424144,20,102.0,1,102.0,1,102.0,1,102.0,1
1532,max_effective,30,60,2,3,0.05,0.95,0.8970888597757632,10,71.0,1,71.0,1,71.0,1,71.0,1
1533,max_effective,30,60,2,3,0.05,0.95,0.9410598047798444,22,103.0,1,103.0,1,103.0,1,103.0,1
1534,max_effective,30,60,2,3,0.05,0.95,0.9472183746122048,9,61.0,1,61.0,1,61.0,1,60.0,0
1535,max_effective,30,60,2,3,0.05,0.95,0.933910100411576,12,79.0,1,79.0,1,79.0,1,79.0,1
1536,max_effective,30,60,2,3,0.05,0.95,0.9268382858512584,30,119.0,1,119.0,1,119.0,1,119.0,1
1537,max_effective,30,60,2,3,0.05,0.95,0.858474304296711,15,79.0,1,79.0,1,79.0,1,79.0,1
1538,max_effective,30,60,2,3,0.05,0.95,0.9368174874991652,33,114.0,1,114.0,1,114.0,1,114.0,1
1539,max_effective,30,60,2,3,0.05,0.95,0.9482316824131004,21,90.0,1,90.0,1,90.0,1,90.0,1
1540,max_effective,30,60,2,3,0.05,0.95,0.9108030856012524,32,129.0,0,139.0,1,138.0,0,138.0,0
1541,max_effective,30,60,2,3,0.05,0.95,0.9350964454645608,11,101.0,1,101.0,1,101.0,1,101.0,1
1542,max_effective,30,60,2,3,0.05,0.95,0.9148193651293012,10,72.0,1,72.0,1,72.0,1,72.0,1
1543,max_effective,30,60,2,3,0.05,0.95,0.945641056693367,12,76.0,1,76.0,1,76.0,1,76.0,1
1544,max_effective,30,60,2,3,0.05,0.95,0.9058884005697234,11,69.0,1,69.0,1,69.0,1,69.0,1
1545,max_effective,30,60,2,3,0.05,0.95,0.8864080862462739,17,76.0,1,76.0,1,76.0,1,76.0,1
1546,max_effective,30,60,2,3,0.05,0.95,0.94393146810682,10,64.0,1,64.0,1,64.0,1,64.0,1
1547,max_effective,30,60,2,3,0.05,0.95,0.8904690830458686,11,75.0,1,75.0,1,75.0,1,75.0,1
1548,max_effective,30,60,2,3,0.05,0.95,0.9344994542236972,26,107.0,1,107.0,1,107.0,1,107.0,1
1549,max_effective,30,60,2,3,0.05,0.95,0.9441306030313624,5,65.0,1,65.0,1,65.0,1,65.0,1
1550,max_effective,30,60,2,3,0.05,0.95,0.9193857703242893,24,96.0,1,96.0,1,96.0,1,96.0,1
1551,max_effective,30,60,2,3,0.05,0.95,0.9468737153331582,9,67.0,1,67.0,1,67.0,1,67.0,1
1552,max_effective,30,60,2,3,0.05,0.95,0.8533095756990072,12,53.0,1,53.0,1,53.0,1,53.0,1
1553,max_effective,30,60,2,3,0.05,0.95,0.942523038469185,14,67.0,1,67.0,1,67.0,1,67.0,1
1554,max_effective,30,60,2,3,0.05,0.95,0.949479430541475,24,128.0,0,132.0,0,133.0,1,133.0,1
1555,max_effective,30,60,2,3,0.05,0.95,0.9460805439379332,17,84.0,1,84.0,1,84.0,1,84.0,1
1556,max_effective,30,60,2,3,0.05,0.95,0.9032079453209256,15,83.0,1,83.0,1,83.0,1,83.0,1
1557,max_effective,30,60,2,3,0.05,0.95,0.9313909188596564,11,94.0,1,94.0,1,94.0,1,94.0,1
1558,max_effective,30,60,2,3,0.05,0.95,0.9009534168901752,10,82.0,1,82.0,1,82.0,1,82.0,1
1559,max_effective,30,60,2,3,0.05,0.95,0.9087007807496345,16,85.0,1,85.0,1,85.0,1,85.0,1
1560,max_effective,30,60,2,3,0.05,0.95,0.9181539998406208,13,78.0,1,78.0,1,78.0,1,78.0,1
1561,max_effective,30,60,2,3,0.05,0.95,0.8990605822685512,27,87.0,1,87.0,1,87.0,1,87.0,1
1562,max_effective,30,60,2,3,0.05,0.95,0.947288087045173,64,119.0,0,143.0,1,143.0,1,143.0,1
1563,max_effective,30,60,2,3,0.05,0.95,0.9335105141630936,15,129.0,0,131.0,0,132.0,1,132.0,1
1564,max_effective,30,60,2,3,0.05,0.95,0.9180250560486752,10,64.0,1,64.0,1,64.0,1,64.0,1
1565,max_effective,30,60,2,3,0.05,0.95,0.9367073315772384,26,118.0,1,118.0,1,115.0,0,118.0,1
1566,max_effective,30,60,2,3,0.05,0.95,0.9010485858743504,28,126.0,1,126.0,1,125.0,0,125.0,0
1567,max_effective,30,60,2,3,0.05,0.95,0.9078034779995764,15,94.0,1,94.0,1,94.0,1,94.0,1
1568,max_effective,30,60,2,3,0.05,0.95,0.949335733163127,12,98.0,1,98.0,1,98.0,1,98.0,1
1569,max_effective,30,60,2,3,0.05,0.95,0.8230360058422265,14,70.0,1,70.0,1,70.0,1,69.0,0
1570,max_effective,30,60,2,3,0.05,0.95,0.9409240678202492,19,94.0,1,94.0,1,94.0,1,94.0,1
1571,max_effective,30,60,2,3,0.05,0.95,0.9252158971593984,14,103.0,1,103.0,1,103.0,1,103.0,1
1572,max_effective,30,60,2,3,0.05,0.95,0.8759206828071903,21,91.0,1,91.0,1,91.0,1,91.0,1
1573,max_effective,30,60,2,3,0.05,0.95,0.9436791813176628,21,130.0,0,132.0,1,132.0,1,132.0,1
1574,max_effective,30,60,2,3,0.05,0.95,0.8682651013879842,9,69.0,1,69.0,1,69.0,1,69.0,1
1575,max_effective,30,60,2,3,0.05,0.95,0.9325586948180984,16,77.0,1,77.0,1,77.0,1,77.0,1
1576,max_effective,30,60,2,3,0.05,0.95,0.9471700575173172,18,93.0,1,93.0,1,93.0,1,93.0,1
1577,max_effective,30,60,2,3,0.05,0.95,0.9148934241203664,13,78.0,1,78.0,1,78.0,1,78.0,1
1578,max_effective,30,60,2,3,0.05,0.95,0.9200868010610488,18,101.0,1,101.0,1,101.0,1,101.0,1
1579,max_effective,30,60,2,3,0.05,0.95,0.921840124578602,21,89.0,1,89.0,1,89.0,1,89.0,1
1580,max_effective,30,60,2,3,0.05,0.95,0.9336725960948368,16,118.0,1,118.0,1,118.0,1,118.0,1
1581,max_effective,30,60,2,3,0.05,0.95,0.9027627650238104,8,56.0,1,56.0,1,56.0,1,55.0,0
1582,max_effective,30,60,2,3,0.05,0.95,0.9308680871391684,44,131.0,0,135.0,1,135.0,1,135.0,1
1583,max_effective,30,60,2,3,0.05,0.95,0.9354530544631784,47,108.0,1,108.0,1,108.0,1,108.0,1
1584,max_effective,30,60,2,3,0.05,0.95,0.9298721045284762,27,118.0,0,129.0,1,129.0,1,129.0,1
1585,max_effective,30,60,2,3,0.05,0.95,0.941302251044748,9,60.0,1,60.0,1,60.0,1,60.0,1
1586,max_effective,30,60,2,3,0.05,0.95,0.9157698586509886,15,82.0,1,82.0,1,82.0,1,82.0,1
1587,max_effective,30,60,2,3,0.05,0.95,0.9361607197452274,19,90.0,1,90.0,1,90.0,1,90.0,1
1588,max_effective,30,60,2,3,0.05,0.95,0.9009261072763344,22,114.0,0,119.0,1,119.0,1,119.0,1
1589,max_effective,30,60,2,3,0.05,0.95,0.9448979082967,10,58.0,1,58.0,1,58.0,1,58.0,1
1590,max_effective,30,60,2,3,0.05,0.95,0.9100777123949088,8,70.0,1,70.0,1,70.0,1,69.0,0
1591,max_effective,30,60,2,3,0.05,0.95,0.9457869190201974,33,124.0,0,125.0,0,128.0,1,128.0,1
1592,max_effective,30,60,2,3,0.05,0.95,0.9300709244785146,7,52.0,1,52.0,1,52.0,1,52.0,1
1593,max_effective,30,60,2,3,0.05,0.95,0.944434325041234,34,102.0,1,102.0,1,102.0,1,102.0,1
1594,max_effective,30,60,2,3,0.05,0.95,0.9393942604366512,12,63.0,1,63.0,1,63.0,1,62.0,0
1595,max_effective,30,60,2,3,0.05,0.95,0.945347198397952,16,111.0,1,111.0,1,111.0,1,111.0,1
1596,max_effective,30,60,2,3,0.05,0.95,0.9449569486109746,26,93.0,1,93.0,1,93.0,1,89.0,0
1597,max_effective,30,60,2,3,0.05,0.95,0.9342014512062724,73,117.0,0,140.0,0,146.0,0,154.0,1
1598,max_effective,30,60,2,3,0.05,0.95,0.9235539731558416,17,101.0,1,101.0,1,101.0,1,101.0,1
1599,max_effective,30,60,2,3,0.05,0.95,0.8970242563577215,15,82.0,1,82.0,1,82.0,1,82.0,1
1600,max_effective,30,60,2,3,0.05,0.95,0.9341610091044446,21,101.0,1,101.0,1,101.0,1,101.0,1
1601,max_effective,30,60,2,3,0.05,0.95,0.9491083304270852,21,109.0,1,109.0,1,109.0,1,109.0,1
1602,max_effective,30,60,2,3,0.05,0.95,0.9130611849965212,20,104.0,1,104.0,1,104.0,1,104.0,1
1603,max_effective,30,60,2,3,0.05,0.95,0.9498922332016128,88,136.0,0,153.0,0,164.0,0,168.0,1
1604,max_effective,30,60,2,3,0.05,0.95,0.926725860312632,34,119.0,0,125.0,0,130.0,1,130.0,1
1605,max_effective,30,60,2,3,0.05,0.95,0.9171777395350746,44,105.0,0,122.0,1,122.0,1,122.0,1
1606,max_effective,30,60,2,3,0.05,0.95,0.9286737147011468,13,67.0,1,67.0,1,67.0,1,67.0,1
1607,max_effective,30,60,2,3,0.05,0.95,0.9377931556091128,31,112.0,0,123.0,1,123.0,1,123.0,1
1608,max_effective,30,60,2,3,0.05,0.95,0.8882380747425493,8,78.0,1,78.0,1,78.0,1,78.0,1
1609,max_effective,30,60,2,3,0.05,0.95,0.889723429220981,6,64.0,1,64.0,1,64.0,1,64.0,1
1610,max_effective,30,60,2,3,0.05,0.95,0.9155885645719776,15,67.0,1,67.0,1,67.0,1,67.0,1
1611,max_effective,30,60,2,3,0.05,0.95,0.8785918908084667,9,59.0,1,59.0,1,59.0,1,59.0,1
1612,max_effective,30,60,2,3,0.05,0.95,0.9333990430373964,25,89.0,1,89.0,1,89.0,1,89.0,1
1613,max_effective,30,60,2,3,0.05,0.95,0.948284593657182,6,54.0,1,54.0,1,54.0,1,54.0,1
1614,max_effective,30,60,2,3,0.05,0.95,0.9398591165927936,13,80.0,1,80.0,1,80.0,1,80.0,1
1615,max_effective,30,60,2,3,0.05,0.95,0.9352819974198904,8,61.0,1,61.0,1,61.0,1,61.0,1
1616,max_effective,30,60,2,3,0.05,0.95,0.9492526112619952,32,122.0,0,129.0,1,129.0,1,129.0,1
1617,max_effective,30,60,2,3,0.05,0.95,0.9437122958884993,10,61.0,1,61.0,1,61.0,1,61.0,1
1618,max_effective,30,60,2,3,0.05,0.95,0.9451694002380108,34,118.0,1,118.0,1,118.0,1,118.0,1
1619,max_effective,30,60,2,3,0.05,0.95,0.9439255106952767,53,103.0,1,103.0,1,103.0,1,103.0,1
1620,max_effective,30,60,2,3,0.05,0.95,0.9409328445345898,24,112.0,0,113.0,1,113.0,1,113.0,1
1621,max_effective,30,60,2,3,0.05,0.95,0.9304835883131104,16,80.0,1,80.0,1,80.0,1,80.0,1
1622,max_effective,30,60,2,3,0.05,0.95,0.8806674052780953,14,93.0,1,93.0,1,93.0,1,93.0,1
1623,max_effective,30,60,2,3,0.05,0.95,0.9361707368684672,58,114.0,0,125.0,0,146.0,1,143.0,0
1624,max_effective,30,60,2,3,0.05,0.95,0.915956048018414,9,66.0,1,66.0,1,66.0,1,66.0,1
1625,max_effective,30,60,2,3,0.05,0.95,0.8738565106908697,34,97.0,1,97.0,1,97.0,1,97.0,1
1626,max_effective,30,60,2,3,0.05,0.95,0.8904604273779219,7,63.0,1,63.0,1,63.0,1,63.0,1
1627,max_effective,30,60,2,3,0.05,0.95,0.9386187082966496,22,98.0,1,98.0,1,98.0,1,98.0,1
1628,max_effective,30,60,2,3,0.05,0.95,0.9095402265614376,10,83.0,1,83.0,1,83.0,1,83.0,1
1629,max_effective,30,60,2,3,0.05,0.95,0.9160247729661736,15,97.0,1,97.0,1,97.0,1,97.0,1
1630,max_effective,30,60,2,3,0.05,0.95,0.9260483653815856,8,62.0,1,62.0,1,62.0,1,62.0,1
1631,max_effective,30,60,2,3,0.05,0.95,0.9419175605885004,21,84.0,1,84.0,1,84.0,1,84.0,1
1632,max_effective,30,60,2,3,0.05,0.95,0.9436193376808144,18,84.0,1,84.0,1,84.0,1,84.0,1
1633,max_effective,30,60,2,3,0.05,0.95,0.9067877520708844,23,85.0,1,85.0,1,85.0,1,85.0,1
1634,max_effective,30,60,2,3,0.05,0.95,0.9429254556357846,22,109.0,0,111.0,1,111.0,1,111.0,1
1635,max_effective,30,60,2,3,0.05,0.95,0.908892417685938,9,73.0,1,73.0,1,73.0,1,73.0,1
1636,max_effective,30,60,2,3,0.05,0.95,0.9256481652878512,20,124.0,0,125.0,1,124.0,0,122.0,0
1637,max_effective,30,60,2,3,0.05,0.95,0.9456928601247042,51,121.0,0,139.0,1,134.0,0,135.0,0
1638,max_effective,30,60,2,3,0.05,0.95,0.9369887179677984,12,68.0,1,68.0,1,68.0,1,68.0,1
1639,max_effective,30,60,2,3,0.05,0.95,0.9186037204365884,33,119.0,0,130.0,0,135.0,1,135.0,1
1640,max_effective,30,60,2,3,0.05,0.95,0.9440771324743806,16,89.0,1,89.0,1,89.0,1,89.0,1
1641,max_effective,30,60,2,3,0.05,0.95,0.9167572042592478,31,116.0,0,119.0,1,119.0,1,119.0,1
1642,max_effective,30,60,2,3,0.05,0.95,0.9321616361169304,26,108.0,1,108.0,1,108.0,1,108.0,1
1643,max_effective,30,60,2,3,0.05,0.95,0.9341817542253892,15,74.0,1,74.0,1,74.0,1,74.0,1
1644,max_effective,30,60,2,3,0.05,0.95,0.9491264169117498,19,111.0,1,111.0,1,111.0,1,110.0,0
1645,max_effective,30,60,2,3,0.05,0.95,0.906357299586418,11,73.0,1,73.0,1,73.0,1,73.0,1
1646,max_effective,30,60,2,3,0.05,0.95,0.9330404377255128,12,98.0,1,98.0,1,98.0,1,98.0,1
1647,max_effective,30,60,2,3,0.05,0.95,0.918557075409498,20,101.0,1,101.0,1,101.0,1,101.0,1
1648,max_effective,30,60,2,3,0.05,0.95,0.949236774173004,19,91.0,1,91.0,1,91.0,1,91.0,1
1649,max_effective,30,60,2,3,0.05,0.95,0.9422464559922824,7,60.0,1,60.0,1,60.0,1,60.0,1
1650,max_effective,30,60,2,3,0.05,0.95,0.9326343382036132,15,86.0,1,86.0,1,86.0,1,86.0,1
1651,max_effective,30,60,2,3,0.05,0.95,0.9200987148748014,39,112.0,1,112.0,1,112.0,1,112.0,1
1652,max_effective,30,60,2,3,0.05,0.95,0.9481079830381868,27,99.0,1,99.0,1,99.0,1,99.0,1
1653,max_effective,30,60,2,3,0.05,0.95,0.9398782951335554,20,110.0,1,110.0,1,110.0,1,110.0,1
1654,max_effective,30,60,2,3,0.05,0.95,0.8576213326123293,15,89.0,1,89.0,1,89.0,1,89.0,1
1655,max_effective,30,60,2,3,0.05,0.95,0.9071291502826092,21,71.0,1,71.0,1,71.0,1,70.0,0
1656,max_effective,30,60,2,3,0.05,0.95,0.9254711316759034,16,80.0,1,80.0,1,80.0,1,80.0,1
1657,max_effective,30,60,2,3,0.05,0.95,0.9409902215250756,60,133.0,0,141.0,0,152.0,1,150.0,0
1658,max_effective,30,60,2,3,0.05,0.95,0.9203826429423974,11,85.0,1,85.0,1,85.0,1,85.0,1
1659,max_effective,30,60,2,3,0.05,0.95,0.806623064305038,9,68.0,1,68.0,1,68.0,1,68.0,1
1660,max_effective,30,60,2,3,0.05,0.95,0.9245463566130812,24,97.0,1,97.0,1,97.0,1,97.0,1
1661,max_effective,30,60,2,3,0.05,0.95,0.8777744479547642,20,83.0,1,83.0,1,83.0,1,83.0,1
1662,max_effective,30,60,2,3,0.05,0.95,0.894368863370574,19,87.0,1,87.0,1,87.0,1,87.0,1
1663,max_effective,30,60,2,3,0.05,0.95,0.9247304148453956,23,104.0,1,104.0,1,104.0,1,104.0,1
1664,max_effective,30,60,2,3,0.05,0.95,0.948824597371803,25,100.0,1,100.0,1,100.0,1,100.0,1
1665,max_effective,30,60,2,3,0.05,0.95,0.9487280884738888,8,85.0,1,85.0,1,85.0,1,85.0,1
1666,max_effective,30,60,2,3,0.05,0.95,0.9138151693562776,13,69.0,1,69.0,1,69.0,1,69.0,1
1667,max_effective,30,60,2,3,0.05,0.95,0.9299074854453032,44,101.0,1,101.0,1,101.0,1,101.0,1
1668,max_effective,30,60,2,3,0.05,0.95,0.9341001835222612,17,92.0,1,92.0,1,92.0,1,91.0,0
1669,max_effective,30,60,2,3,0.05,0.95,0.9425934583157266,48,127.0,0,134.0,1,134.0,1,134.0,1
1670,max_effective,30,60,2,3,0.05,0.95,0.9221916100988248,84,125.0,0,147.0,0,151.0,0,157.0,1
1671,max_effective,30,60,2,3,0.05,0.95,0.8864259645867791,8,71.0,1,71.0,1,71.0,1,71.0,1
1672,max_effective,30,60,2,3,0.05,0.95,0.925351126997368,10,79.0,1,79.0,1,79.0,1,79.0,1
1673,max_effective,30,60,2,3,0.05,0.95,0.8974510991260441,16,85.0,1,85.0,1,85.0,1,85.0,1
1674,max_effective,30,60,2,3,0.05,0.95,0.949950569530246,10,64.0,1,64.0,1,64.0,1,64.0,1
1675,max_effective,30,60,2,3,0.05,0.95,0.9220725147284468,9,76.0,1,76.0,1,76.0,1,76.0,1
1676,max_effective,30,60,2,3,0.05,0.95,0.9388728276482028,23,91.0,1,91.0,1,91.0,1,91.0,1
1677,max_effective,30,60,2,3,0.05,0.95,0.9156350572227894,11,77.0,1,77.0,1,77.0,1,77.0,1
1678,max_effective,30,60,2,3,0.05,0.95,0.9452423770772428,60,126.0,0,132.0,0,141.0,1,140.0,0
1679,max_effective,30,60,2,3,0.05,0.95,0.9191820341907652,38,116.0,0,133.0,0,135.0,1,135.0,1
1680,max_effective,30,60,2,3,0.05,0.95,0.908922558110102,15,76.0,1,76.0,1,76.0,1,76.0,1
1681,max_effective,30,60,2,3,0.05,0.95,0.8961136324213179,17,85.0,1,85.0,1,85.0,1,85.0,1
1682,max_effective,30,60,2,3,0.05,0.95,0.9218173893804172,32,108.0,1,108.0,1,108.0,1,108.0,1
1683,max_effective,30,60,2,3,0.05,0.95,0.935727017977074,54,121.0,0,134.0,1,134.0,1,134.0,1
1684,max_effective,30,60,2,3,0.05,0.95,0.938035829584776,27,104.0,0,108.0,1,108.0,1,108.0,1
1685,max_effective,30,60,2,3,0.05,0.95,0.9344964700107018,9,72.0,1,72.0,1,72.0,1,72.0,1
1686,max_effective,30,60,2,3,0.05,0.95,0.9421070000185464,38,130.0,0,131.0,0,148.0,1,147.0,0
1687,max_effective,30,60,2,3,0.05,0.95,0.9494871322720796,26,94.0,1,94.0,1,94.0,1,94.0,1
1688,max_effective,30,60,2,3,0.05,0.95,0.8228248399421358,5,60.0,1,60.0,1,60.0,1,59.0,0
1689,max_effective,30,60,2,3,0.05,0.95,0.9133944508963724,17,105.0,1,105.0,1,105.0,1,105.0,1
1690,max_effective,30,60,2,3,0.05,0.95,0.8969013496030234,16,85.0,1,85.0,1,85.0,1,85.0,1
1691,max_effective,30,60,2,3,0.05,0.95,0.936395344841892,7,52.0,1,52.0,1,52.0,1,52.0,1
1692,max_effective,30,60,2,3,0.05,0.95,0.919211495809014,10,58.0,1,58.0,1,58.0,1,58.0,1
1693,max_effective,30,60,2,3,0.05,0.95,0.9489258713934178,20,101.0,1,101.0,1,101.0,1,101.0,1
1694,max_effective,30,60,2,3,0.05,0.95,0.9492557147704588,16,121.0,1,121.0,1,120.0,0,120.0,0
1695,max_effective,30,60,2,3,0.05,0.95,0.9378265343397834,6,65.0,1,65.0,1,65.0,1,65.0,1
1696,max_effective,30,60,2,3,0.05,0.95,0.9276440070789296,21,104.0,1,104.0,1,104.0,1,104.0,1
1697,max_effective,30,60,2,3,0.05,0.95,0.8937022160043004,24,121.0,0,122.0,1,122.0,1,122.0,1
1698,max_effective,30,60,2,3,0.05,0.95,0.8450853882214623,16,122.0,1,122.0,1,122.0,1,122.0,1
1699,max_effective,30,60,2,3,0.05,0.95,0.9240452651698076,5,66.0,1,66.0,1,66.0,1,66.0,1
1700,max_effective,30,60,2,3,0.05,0.95,0.9306686234255006,8,62.0,1,62.0,1,62.0,1,62.0,1
1701,max_effective,30,60,2,3,0.05,0.95,0.9175220114296142,18,114.0,1,114.0,1,114.0,1,114.0,1
1702,max_effective,30,60,2,3,0.05,0.95,0.8764507179246117,7,59.0,1,59.0,1,59.0,1,59.0,1
1703,max_effective,30,60,2,3,0.05,0.95,0.926792011068575,10,71.0,1,71.0,1,71.0,1,71.0,1
1704,max_effective,30,60,2,3,0.05,0.95,0.9481919739371002,20,100.0,1,100.0,1,100.0,1,100.0,1
1705,max_effective,30,60,2,3,0.05,0.95,0.9131664329089758,24,95.0,1,95.0,1,95.0,1,95.0,1
1706,max_effective,30,60,2,3,0.05,0.95,0.931616666362087,9,71.0,1,71.0,1,71.0,1,69.0,0
1707,max_effective,30,60,2,3,0.05,0.95,0.8815651821136118,14,72.0,1,72.0,1,72.0,1,72.0,1
1708,max_effective,30,60,2,3,0.05,0.95,0.9469947500745586,29,97.0,1,97.0,1,97.0,1,97.0,1
1709,max_effective,30,60,2,3,0.05,0.95,0.9389332865014206,31,98.0,1,98.0,1,98.0,1,98.0,1
1710,max_effective,30,60,2,3,0.05,0.95,0.9347068122244632,17,99.0,1,99.0,1,99.0,1,99.0,1
1711,max_effective,30,60,2,3,0.05,0.95,0.9392756029087734,18,81.0,1,81.0,1,81.0,1,81.0,1
1712,max_effective,30,60,2,3,0.05,0.95,0.9409349425459416,21,83.0,1,83.0,1,83.0,1,83.0,1
1713,max_effective,30,60,2,3,0.05,0.95,0.941587940409846,21,127.0,0,135.0,1,134.0,0,134.0,0
1714,max_effective,30,60,2,3,0.05,0.95,0.9057603671613076,8,67.0,1,67.0,1,67.0,1,67.0,1
1715,max_effective,30,60,2,3,0.05,0.95,0.9492333841898818,13,91.0,1,91.0,1,91.0,1,91.0,1
1716,max_effective,30,60,2,3,0.05,0.95,0.9427376833320008,13,62.0,1,62.0,1,62.0,1,61.0,0
1717,max_effective,30,60,2,3,0.05,0.95,0.8955720078745469,31,113.0,1,113.0,1,113.0,1,113.0,1
1718,max_effective,30,60,2,3,0.05,0.95,0.94349040082873,27,101.0,1,101.0,1,101.0,1,101.0,1
1719,max_effective,30,60,2,3,0.05,0.95,0.8978111193200402,6,70.0,1,70.0,1,70.0,1,70.0,1
1720,max_effective,30,60,2,3,0.05,0.95,0.941562750651429,21,118.0,1,118.0,1,118.0,1,118.0,1
1721,max_effective,30,60,2,3,0.05,0.95,0.93755055315118,13,67.0,1,67.0,1,67.0,1,67.0,1
1722,max_effective,30,60,2,3,0.05,0.95,0.9334640026350048,19,133.0,0,135.0,0,136.0,1,136.0,1
1723,max_effective,30,60,2,3,0.05,0.95,0.9082253979641416,28,100.0,1,100.0,1,100.0,1,100.0,1
1724,max_effective,30,60,2,3,0.05,0.95,0.8677530336634449,5,48.0,1,48.0,1,48.0,1,48.0,1
1725,max_effective,30,60,2,3,0.05,0.95,0.937832134325717,11,69.0,1,69.0,1,69.0,1,69.0,1
1726,max_effective,30,60,2,3,0.05,0.95,0.9405624301809888,19,94.0,1,94.0,1,94.0,1,94.0,1
1727,max_effective,30,60,2,3,0.05,0.95,0.9329859689483806,13,95.0,1,95.0,1,95.0,1,95.0,1
1728,max_effective,30,60,2,3,0.05,0.95,0.9497997399083252,53,109.0,0,134.0,1,134.0,1,134.0,1
1729,max_effective,30,60,2,3,0.05,0.95,0.91150816992188,17,90.0,1,90.0,1,90.0,1,90.0,1
1730,max_effective,30,60,2,3,0.05,0.95,0.8294645920878198,10,68.0,1,68.0,1,68.0,1,68.0,1
1731,max_effective,30,60,2,3,0.05,0.95,0.936523881134274,12,74.0,1,74.0,1,74.0,1,74.0,1
1732,max_effective,30,60,2,3,0.05,0.95,0.9458947132409622,20,130.0,0,131.0,1,130.0,0,129.0,0
1733,max_effective,30,60,2,3,0.05,0.95,0.938169327131976,22,106.0,0,109.0,1,109.0,1,109.0,1
1734,max_effective,30,60,2,3,0.05,0.95,0.9478111538144351,27,133.0,0,134.0,0,135.0,0,137.0,1
1735,max_effective,30,60,2,3,0.05,0.95,0.9244861518718857,10,72.0,1,72.0,1,72.0,1,72.0,1
1736,max_effective,30,60,2,3,0.05,0.95,0.9317358274843248,15,91.0,1,91.0,1,91.0,1,91.0,1
1737,max_effective,30,60,2,3,0.05,0.95,0.894060372572953,10,88.0,1,88.0,1,88.0,1,87.0,0
1738,max_effective,30,60,2,3,0.05,0.95,0.9425751017596118,14,91.0,1,91.0,1,91.0,1,91.0,1
1739,max_effective,30,60,2,3,0.05,0.95,0.9461327735349048,32,93.0,1,93.0,1,93.0,1,93.0,1
1740,max_effective,30,60,2,3,0.05,0.95,0.8733595282907073,21,86.0,1,86.0,1,86.0,1,86.0,1
1741,max_effective,30,60,2,3,0.05,0.95,0.9365379021643512,32,111.0,0,123.0,0,124.0,1,124.0,1
1742,max_effective,30,60,2,3,0.05,0.95,0.9235952189231528,11,64.0,1,64.0,1,64.0,1,64.0,1
1743,max_effective,30,60,2,3,0.05,0.95,0.9269726959674728,9,79.0,1,79.0,1,79.0,1,79.0,1
1744,max_effective,30,60,2,3,0.05,0.95,0.8394697573125706,8,53.0,1,53.0,1,53.0,1,53.0,1
1745,max_effective,30,60,2,3,0.05,0.95,0.9181805490903506,40,133.0,0,144.0,1,144.0,1,143.0,0
1746,max_effective,30,60,2,3,0.05,0.95,0.8792784373490421,12,77.0,1,77.0,1,77.0,1,77.0,1
1747,max_effective,30,60,2,3,0.05,0.95,0.9283211418531728,36,116.0,0,129.0,1,129.0,1,129.0,1
1748,max_effective,30,60,2,3,0.05,0.95,0.9464597015786116,13,63.0,1,63.0,1,63.0,1,63.0,1
1749,max_effective,30,60,2,3,0.05,0.95,0.9140799590954994,32,117.0,0,120.0,1,120.0,1,120.0,1
1750,max_effective,30,60,2,3,0.05,0.95,0.9282344648225976,17,104.0,1,104.0,1,104.0,1,104.0,1
1751,max_effective,30,60,2,3,0.05,0.95,0.9142145185744864,26,103.0,1,103.0,1,103.0,1,103.0,1
1752,max_effective,30,60,2,3,0.05,0.95,0.9222566971429346,13,111.0,1,111.0,1,111.0,1,111.0,1
1753,max_effective,30,60,2,3,0.05,0.95,0.9456531863301848,34,110.0,0,115.0,1,115.0,1,115.0,1
1754,max_effective,30,60,2,3,0.05,0.95,0.9344337317381616,14,104.0,1,104.0,1,104.0,1,104.0,1
1755,max_effective,30,60,2,3,0.05,0.95,0.9367367261641688,17,120.0,1,120.0,1,120.0,1,120.0,1
1756,max_effective,30,60,2,3,0.05,0.95,0.931190903604458,21,117.0,0,118.0,1,118.0,1,118.0,1
1757,max_effective,30,60,2,3,0.05,0.95,0.918677691294728,20,112.0,1,112.0,1,112.0,1,112.0,1
1758,max_effective,30,60,2,3,0.05,0.95,0.9456087058461916,20,96.0,1,96.0,1,96.0,1,96.0,1
1759,max_effective,30,60,2,3,0.05,0.95,0.8903283141687638,15,81.0,1,81.0,1,81.0,1,81.0,1
1760,max_effective,30,60,2,3,0.05,0.95,0.9461680046939396,25,118.0,0,123.0,1,123.0,1,123.0,1
1761,max_effective,30,60,2,3,0.05,0.95,0.9148461398279468,42,121.0,0,128.0,0,132.0,0,135.0,1
1762,max_effective,30,60,2,3,0.05,0.95,0.9265647506216684,15,104.0,1,104.0,1,104.0,1,104.0,1
1763,max_effective,30,60,2,3,0.05,0.95,0.9057388782530088,23,125.0,0,127.0,0,129.0,1,129.0,1
1764,max_effective,30,60,2,3,0.05,0.95,0.9094419744702372,12,74.0,1,74.0,1,74.0,1,74.0,1
1765,max_effective,30,60,2,3,0.05,0.95,0.8355295153092135,20,68.0,1,68.0,1,68.0,1,68.0,1
1766,max_effective,30,60,2,3,0.05,0.95,0.925972114704238,23,114.0,0,115.0,1,115.0,1,115.0,1
1767,max_effective,30,60,2,3,0.05,0.95,0.920388709490423,17,99.0,1,99.0,1,99.0,1,99.0,1
1768,max_effective,30,60,2,3,0.05,0.95,0.9416548916840332,23,130.0,0,134.0,0,139.0,1,137.0,0
1769,max_effective,30,60,2,3,0.05,0.95,0.9309895064943337,26,97.0,1,97.0,1,97.0,1,97.0,1
1770,max_effective,30,60,2,3,0.05,0.95,0.8468217607901469,11,53.0,1,53.0,1,53.0,1,53.0,1
1771,max_effective,30,60,2,3,0.05,0.95,0.9395996310416757,22,100.0,1,100.0,1,100.0,1,100.0,1
1772,max_effective,30,60,2,3,0.05,0.95,0.9162767032362328,6,62.0,1,62.0,1,62.0,1,62.0,1
1773,max_effective,30,60,2,3,0.05,0.95,0.8778326359706701,8,71.0,1,71.0,1,71.0,1,71.0,1
1774,max_effective,30,60,2,3,0.05,0.95,0.9497210655001967,14,89.0,1,89.0,1,89.0,1,89.0,1
1775,max_effective,30,60,2,3,0.05,0.95,0.9261462397863696,15,91.0,1,91.0,1,91.0,1,90.0,0
1776,max_effective,30,60,2,3,0.05,0.95,0.859194159372525,8,62.0,1,62.0,1,62.0,1,62.0,1
1777,max_effective,30,60,2,3,0.05,0.95,0.8671621478700839,15,75.0,1,75.0,1,75.0,1,75.0,1
1778,max_effective,30,60,2,3,0.05,0.95,0.9136368188679737,28,100.0,1,100.0,1,100.0,1,100.0,1
1779,max_effective,30,60,2,3,0.05,0.95,0.8987321073422505,14,86.0,1,86.0,1,86.0,1,86.0,1
1780,max_effective,30,60,2,3,0.05,0.95,0.7577533152249384,16,55.0,1,55.0,1,55.0,1,55.0,1
1781,max_effective,30,60,2,3,0.05,0.95,0.92492352397985,28,90.0,1,90.0,1,90.0,1,90.0,1
1782,max_effective,30,60,2,3,0.05,0.95,0.9163332849898486,16,71.0,1,71.0,1,71.0,1,71.0,1
1783,max_effective,30,60,2,3,0.05,0.95,0.9193461254623968,12,76.0,1,76.0,1,76.0,1,76.0,1
1784,max_effective,30,60,2,3,0.05,0.95,0.945048219770475,9,74.0,1,74.0,1,74.0,1,74.0,1
1785,max_effective,30,60,2,3,0.05,0.95,0.9436269290393364,15,98.0,1,98.0,1,98.0,1,98.0,1
1786,max_effective,30,60,2,3,0.05,0.95,0.9066646738702672,16,77.0,1,77.0,1,77.0,1,77.0,1
1787,max_effective,30,60,2,3,0.05,0.95,0.9124173915485804,9,69.0,1,69.0,1,69.0,1,68.0,0
1788,max_effective,30,60,2,3,0.05,0.95,0.9126123746126684,17,123.0,1,123.0,1,123.0,1,123.0,1
1789,max_effective,30,60,2,3,0.05,0.95,0.9384324090215708,33,112.0,0,117.0,0,126.0,1,126.0,1
1790,max_effective,30,60,2,3,0.05,0.95,0.9454862705153128,29,92.0,1,92.0,1,92.0,1,92.0,1
1791,max_effective,30,60,2,3,0.05,0.95,0.9357183113456792,13,94.0,1,94.0,1,94.0,1,94.0,1
1792,max_effective,30,60,2,3,0.05,0.95,0.9253958439219973,9,63.0,1,63.0,1,63.0,1,63.0,1
1793,max_effective,30,60,2,3,0.05,0.95,0.934917838959622,45,108.0,0,113.0,1,113.0,1,113.0,1
1794,max_effective,30,60,2,3,0.05,0.95,0.902980252347862,21,94.0,1,94.0,1,94.0,1,94.0,1
1795,max_effective,30,60,2,3,0.05,0.95,0.8905083860703179,11,79.0,1,79.0,1,79.0,1,79.0,1
1796,max_effective,30,60,2,3,0.05,0.95,0.9144998123145444,16,89.0,1,89.0,1,89.0,1,89.0,1
1797,max_effective,30,60,2,3,0.05,0.95,0.8526593023948001,14,86.0,1,86.0,1,86.0,1,86.0,1
1798,max_effective,30,60,2,3,0.05,0.95,0.93316558975596,15,101.0,1,101.0,1,101.0,1,101.0,1
1799,max_effective,30,60,2,3,0.05,0.95,0.9404244894007192,58,117.0,0,136.0,0,145.0,1,144.0,0
1800,max_effective,30,60,2,3,0.05,0.95,0.8825983837662003,12,94.0,1,94.0,1,94.0,1,92.0,0
1801,max_effective,30,60,2,3,0.05,0.95,0.9389529317007664,16,93.0,1,93.0,1,93.0,1,92.0,0
1802,max_effective,30,60,2,3,0.05,0.95,0.9014790547297372,19,93.0,1,93.0,1,93.0,1,93.0,1
1803,max_effective,30,60,2,3,0.05,0.95,0.8994842521921247,35,108.0,1,108.0,1,108.0,1,108.0,1
1804,max_effective,30,60,2,3,0.05,0.95,0.936306824374592,50,126.0,0,128.0,0,130.0,0,136.0,1
1805,max_effective,30,60,2,3,0.05,0.95,0.9238758559788152,24,96.0,1,96.0,1,96.0,1,96.0,1
1806,max_effective,30,60,2,3,0.05,0.95,0.946786772325536,29,115.0,1,115.0,1,115.0,1,115.0,1
1807,max_effective,30,60,2,3,0.05,0.95,0.8724721680401359,44,91.0,1,91.0,1,91.0,1,91.0,1
1808,max_effective,30,60,2,3,0.05,0.95,0.9284075608396164,26,119.0,0,122.0,0,123.0,1,123.0,1
1809,max_effective,30,60,2,3,0.05,0.95,0.8777228453108676,18,115.0,1,115.0,1,115.0,1,115.0,1
1810,max_effective,30,60,2,3,0.05,0.95,0.9379024670513996,55,107.0,0,133.0,1,133.0,1,133.0,1
1811,max_effective,30,60,2,3,0.05,0.95,0.9483997291632208,47,119.0,0,137.0,0,141.0,0,148.0,1
1812,max_effective,30,60,2,3,0.05,0.95,0.9499043180667844,65,116.0,0,130.0,0,141.0,1,140.0,0
1813,max_effective,30,60,2,3,0.05,0.95,0.8586043817353108,11,75.0,1,75.0,1,75.0,1,75.0,1
1814,max_effective,30,60,2,3,0.05,0.95,0.9445202226866688,43,118.0,0,124.0,0,133.0,1,132.0,0
1815,max_effective,30,60,2,3,0.05,0.95,0.9189979255964046,30,135.0,0,147.0,0,150.0,1,150.0,1
1816,max_effective,30,60,2,3,0.05,0.95,0.942756367894236,22,74.0,1,74.0,1,74.0,1,74.0,1
1817,max_effective,30,60,2,3,0.05,0.95,0.9426118221449552,20,78.0,1,78.0,1,78.0,1,77.0,0
1818,max_effective,30,60,2,3,0.05,0.95,0.9078243749235528,7,62.0,1,62.0,1,62.0,1,62.0,1
1819,max_effective,30,60,2,3,0.05,0.95,0.8882772351151118,29,120.0,0,133.0,1,129.0,0,129.0,0
1820,max_effective,30,60,2,3,0.05,0.95,0.9337848962455514,35,120.0,0,124.0,1,124.0,1,124.0,1
1821,max_effective,30,60,2,3,0.05,0.95,0.9392493829234352,7,58.0,1,58.0,1,58.0,1,58.0,1
1822,max_effective,30,60,2,3,0.05,0.95,0.9366826829727488,15,73.0,1,73.0,1,73.0,1,73.0,1
1823,max_effective,30,60,2,3,0.05,0.95,0.8563098548483927,10,68.0,1,68.0,1,68.0,1,62.0,0
1824,max_effective,30,60,2,3,0.05,0.95,0.9446686970250016,21,122.0,0,121.0,0,123.0,1,123.0,1
1825,max_effective,30,60,2,3,0.05,0.95,0.948400585233178,36,111.0,0,127.0,1,126.0,0,126.0,0
1826,max_effective,30,60,2,3,0.05,0.95,0.9143307859312992,16,83.0,1,83.0,1,83.0,1,83.0,1
1827,max_effective,30,60,2,3,0.05,0.95,0.9411819790955088,19,97.0,1,97.0,1,97.0,1,97.0,1
1828,max_effective,30,60,2,3,0.05,0.95,0.915154121507331,13,67.0,1,67.0,1,67.0,1,67.0,1
1829,max_effective,30,60,2,3,0.05,0.95,0.911914106218812,28,120.0,0,126.0,1,126.0,1,126.0,1
1830,max_effective,30,60,2,3,0.05,0.95,0.9113199159755532,17,110.0,1,110.0,1,110.0,1,110.0,1
1831,max_effective,30,60,2,3,0.05,0.95,0.9336280817361214,20,105.0,1,105.0,1,105.0,1,105.0,1
1832,max_effective,30,60,2,3,0.05,0.95,0.9329218479098216,16,97.0,1,97.0,1,97.0,1,97.0,1
1833,max_effective,30,60,2,3,0.05,0.95,0.9494609511789226,18,89.0,1,89.0,1,89.0,1,89.0,1
1834,max_effective,30,60,2,3,0.05,0.95,0.949022835580604,13,84.0,1,84.0,1,84.0,1,84.0,1
1835,max_effective,30,60,2,3,0.05,0.95,0.9265662695411272,57,120.0,0,131.0,0,146.0,1,145.0,0
1836,max_effective,30,60,2,3,0.05,0.95,0.8680381755019736,13,93.0,1,93.0,1,93.0,1,91.0,0
1837,max_effective,30,60,2,3,0.05,0.95,0.9496790181557028,16,103.0,1,103.0,1,103.0,1,103.0,1
1838,max_effective,30,60,2,3,0.05,0.95,0.9395574864615938,14,99.0,1,99.0,1,99.0,1,99.0,1
1839,max_effective,30,60,2,3,0.05,0.95,0.9446920570995913,45,135.0,0,151.0,0,153.0,0,157.0,1
1840,max_effective,30,60,2,3,0.05,0.95,0.9246146339878984,18,105.0,1,105.0,1,105.0,1,105.0,1
1841,max_effective,30,60,2,3,0.05,0.95,0.9329995929551992,24,92.0,1,92.0,1,92.0,1,90.0,0
1842,max_effective,30,60,2,3,0.05,0.95,0.9211947102685348,14,107.0,1,107.0,1,107.0,1,107.0,1
1843,max_effective,30,60,2,3,0.05,0.95,0.9010890451454574,14,69.0,1,69.0,1,69.0,1,69.0,1
1844,max_effective,30,60,2,3,0.05,0.95,0.9386039730721008,4,48.0,1,48.0,1,48.0,1,48.0,1
1845,max_effective,30,60,2,3,0.05,0.95,0.8417554680989873,6,53.0,1,53.0,1,53.0,1,53.0,1
1846,max_effective,30,60,2,3,0.05,0.95,0.9340100059736502,23,119.0,0,126.0,1,126.0,1,126.0,1
1847,max_effective,30,60,2,3,0.05,0.95,0.890507955058691,13,66.0,1,66.0,1,66.0,1,66.0,1
1848,max_effective,30,60,2,3,0.05,0.95,0.9334207300331644,12,87.0,1,87.0,1,87.0,1,87.0,1
1849,max_effective,30,60,2,3,0.05,0.95,0.9472235395086218,4,56.0,1,56.0,1,56.0,1,55.0,0
1850,max_effective,30,60,2,3,0.05,0.95,0.9141226147028314,22,94.0,1,94.0,1,94.0,1,94.0,1
1851,max_effective,30,60,2,3,0.05,0.95,0.9490324487833576,21,110.0,1,110.0,1,110.0,1,110.0,1
1852,max_effective,30,60,2,3,0.05,0.95,0.9440171141510622,11,80.0,1,80.0,1,80.0,1,80.0,1
1853,max_effective,30,60,2,3,0.05,0.95,0.9484279705895946,51,115.0,0,121.0,0,138.0,1,137.0,0
1854,max_effective,30,60,2,3,0.05,0.95,0.9423212168887556,36,111.0,0,126.0,0,127.0,1,127.0,1
1855,max_effective,30,60,2,3,0.05,0.95,0.8758401998691335,12,63.0,1,63.0,1,63.0,1,63.0,1
1856,max_effective,30,60,2,3,0.05,0.95,0.9364058561480187,11,66.0,1,66.0,1,66.0,1,66.0,1
1857,max_effective,30,60,2,3,0.05,0.95,0.8615856214894666,15,90.0,1,90.0,1,90.0,1,90.0,1
1858,max_effective,30,60,2,3,0.05,0.95,0.918264470400348,23,76.0,1,76.0,1,76.0,1,75.0,0
1859,max_effective,30,60,2,3,0.05,0.95,0.9456978087502244,27,103.0,1,103.0,1,103.0,1,103.0,1
1860,max_effective,30,60,2,3,0.05,0.95,0.9499490634027522,25,117.0,1,117.0,1,117.0,1,117.0,1
1861,max_effective,30,60,2,3,0.05,0.95,0.9264459772417012,9,74.0,1,74.0,1,74.0,1,74.0,1
1862,max_effective,30,60,2,3,0.05,0.95,0.8988769800429574,12,81.0,1,81.0,1,81.0,1,81.0,1
1863,max_effective,30,60,2,3,0.05,0.95,0.9474760183044536,19,96.0,1,96.0,1,96.0,1,96.0,1
1864,max_effective,30,60,2,3,0.05,0.95,0.949867110627102,16,105.0,1,105.0,1,105.0,1,105.0,1
1865,max_effective,30,60,2,3,0.05,0.95,0.9028577607796092,7,58.0,1,58.0,1,58.0,1,58.0,1
1866,max_effective,30,60,2,3,0.05,0.95,0.9481661298274198,42,114.0,0,125.0,0,139.0,1,138.0,0
1867,max_effective,30,60,2,3,0.05,0.95,0.9493840073546788,24,111.0,0,113.0,1,113.0,1,113.0,1
1868,max_effective,30,60,2,3,0.05,0.95,0.9180901159255852,12,76.0,1,76.0,1,76.0,1,73.0,0
1869,max_effective,30,60,2,3,0.05,0.95,0.946353226695466,64,146.0,0,158.0,1,151.0,0,156.0,0
1870,max_effective,30,60,2,3,0.05,0.95,0.8909647355544132,11,87.0,1,87.0,1,87.0,1,87.0,1
1871,max_effective,30,60,2,3,0.05,0.95,0.9345751242231422,18,83.0,1,83.0,1,83.0,1,83.0,1
1872,max_effective,30,60,2,3,0.05,0.95,0.936908017957224,11,99.0,1,99.0,1,99.0,1,99.0,1
1873,max_effective,30,60,2,3,0.05,0.95,0.8724675767094692,13,88.0,1,88.0,1,88.0,1,88.0,1
1874,max_effective,30,60,2,3,0.05,0.95,0.9229246985633204,7,68.0,1,68.0,1,68.0,1,68.0,1
1875,max_effective,30,60,2,3,0.05,0.95,0.8605846825113811,12,87.0,1,87.0,1,87.0,1,87.0,1
1876,max_effective,30,60,2,3,0.05,0.95,0.9389811783424552,20,112.0,1,112.0,1,112.0,1,112.0,1
1877,max_effective,30,60,2,3,0.05,0.95,0.9467121824748558,33,101.0,1,101.0,1,101.0,1,101.0,1
1878,max_effective,30,60,2,3,0.05,0.95,0.8843114623763304,16,87.0,1,87.0,1,87.0,1,87.0,1
1879,max_effective,30,60,2,3,0.05,0.95,0.9295642907614128,10,69.0,1,69.0,1,69.0,1,69.0,1
1880,max_effective,30,60,2,3,0.05,0.95,0.9440846498368092,31,125.0,0,141.0,1,135.0,0,135.0,0
1881,max_effective,30,60,2,3,0.05,0.95,0.9294586414324316,61,118.0,0,134.0,0,137.0,1,137.0,1
1882,max_effective,30,60,2,3,0.05,0.95,0.9486084552066958,53,117.0,0,133.0,0,143.0,1,143.0,1
1883,max_effective,30,60,2,3,0.05,0.95,0.9414017645883744,22,89.0,1,89.0,1,89.0,1,89.0,1
1884,max_effective,30,60,2,3,0.05,0.95,0.946482600897466,15,86.0,1,86.0,1,86.0,1,86.0,1
1885,max_effective,30,60,2,3,0.05,0.95,0.9486068649433752,16,137.0,0,141.0,1,136.0,0,135.0,0
1886,max_effective,30,60,2,3,0.05,0.95,0.9358879078867504,19,135.0,0,137.0,1,137.0,1,137.0,1
1887,max_effective,30,60,2,3,0.05,0.95,0.9306312979807368,35,104.0,1,104.0,1,104.0,1,104.0,1
1888,max_effective,30,60,2,3,0.05,0.95,0.9309337311050888,46,133.0,0,141.0,0,141.0,0,151.0,1
1889,max_effective,30,60,2,3,0.05,0.95,0.92495084105624,29,110.0,0,116.0,1,116.0,1,116.0,1
1890,max_effective,30,60,2,3,0.05,0.95,0.905338077853446,18,88.0,1,88.0,1,88.0,1,88.0,1
1891,max_effective,30,60,2,3,0.05,0.95,0.8666397723147669,15,85.0,1,85.0,1,85.0,1,85.0,1
1892,max_effective,30,60,2,3,0.05,0.95,0.9204681580907038,19,131.0,0,132.0,1,132.0,1,132.0,1
1893,max_effective,30,60,2,3,0.05,0.95,0.9488118725216168,20,102.0,1,102.0,1,102.0,1,102.0,1
1894,max_effective,30,60,2,3,0.05,0.95,0.945264117255337,26,97.0,1,97.0,1,97.0,1,97.0,1
1895,max_effective,30,60,2,3,0.05,0.95,0.9048932547931338,14,101.0,1,101.0,1,101.0,1,101.0,1
1896,max_effective,30,60,2,3,0.05,0.95,0.9409570360558062,75,112.0,0,137.0,0,139.0,0,143.0,1
1897,max_effective,30,60,2,3,0.05,0.95,0.945694958959243,9,83.0,1,83.0,1,83.0,1,83.0,1
1898,max_effective,30,60,2,3,0.05,0.95,0.9034626179342108,15,77.0,1,77.0,1,77.0,1,77.0,1
1899,max_effective,30,60,2,3,0.05,0.95,0.9379597961970032,47,117.0,0,130.0,0,134.0,1,133.0,0
1900,max_effective,30,60,2,3,0.05,0.95,0.9024236000173624,16,72.0,1,72.0,1,72.0,1,72.0,1
1901,max_effective,30,60,2,3,0.05,0.95,0.9343322844691536,13,90.0,1,90.0,1,90.0,1,90.0,1
1902,max_effective,30,60,2,3,0.05,0.95,0.9457723827615432,11,82.0,1,82.0,1,82.0,1,81.0,0
1903,max_effective,30,60,2,3,0.05,0.95,0.942210170250698,23,138.0,0,141.0,1,138.0,0,137.0,0
1904,max_effective,30,60,2,3,0.05,0.95,0.8930446061051686,28,89.0,1,89.0,1,89.0,1,89.0,1
1905,max_effective,30,60,2,3,0.05,0.95,0.909915593020256,43,115.0,0,118.0,0,120.0,1,120.0,1
1906,max_effective,30,60,2,3,0.05,0.95,0.9406132577949564,10,81.0,1,81.0,1,81.0,1,80.0,0
1907,max_effective,30,60,2,3,0.05,0.95,0.938975772675836,10,85.0,1,85.0,1,85.0,1,85.0,1
1908,max_effective,30,60,2,3,0.05,0.95,0.934407427952902,17,119.0,1,119.0,1,119.0,1,118.0,0
1909,max_effective,30,60,2,3,0.05,0.95,0.9259978788781276,10,94.0,1,94.0,1,94.0,1,94.0,1
1910,max_effective,30,60,2,3,0.05,0.95,0.8973901397031486,15,93.0,1,93.0,1,93.0,1,93.0,1
1911,max_effective,30,60,2,3,0.05,0.95,0.848205654700197,28,103.0,1,103.0,1,103.0,1,103.0,1
1912,max_effective,30,60,2,3,0.05,0.95,0.8902518605611428,10,65.0,1,65.0,1,65.0,1,65.0,1
1913,max_effective,30,60,2,3,0.05,0.95,0.9407094873612122,48,127.0,0,157.0,1,156.0,0,156.0,0
1914,max_effective,30,60,2,3,0.05,0.95,0.921051373024536,28,87.0,1,87.0,1,87.0,1,87.0,1
1915,max_effective,30,60,2,3,0.05,0.95,0.9048781104793427,13,60.0,1,60.0,1,60.0,1,59.0,0
1916,max_effective,30,60,2,3,0.05,0.95,0.9344030554229128,26,106.0,1,106.0,1,106.0,1,106.0,1
1917,max_effective,30,60,2,3,0.05,0.95,0.9464587840394808,8,73.0,1,73.0,1,73.0,1,70.0,0
1918,max_effective,30,60,2,3,0.05,0.95,0.9293331432775582,26,120.0,1,120.0,1,120.0,1,120.0,1
1919,max_effective,30,60,2,3,0.05,0.95,0.94919750098957,31,154.0,0,162.0,0,163.0,1,159.0,0
1920,max_effective,30,60,2,3,0.05,0.95,0.945253485069927,39,117.0,0,125.0,0,136.0,1,135.0,0
1921,max_effective,30,60,2,3,0.05,0.95,0.9330665623748744,14,95.0,1,95.0,1,95.0,1,92.0,0
1922,max_effective,30,60,2,3,0.05,0.95,0.9341614453217466,16,102.0,1,102.0,1,101.0,0,102.0,1
1923,max_effective,30,60,2,3,0.05,0.95,0.9332454080543962,12,83.0,1,83.0,1,83.0,1,83.0,1
1924,max_effective,30,60,2,3,0.05,0.95,0.9432730505585216,44,117.0,0,133.0,1,133.0,1,133.0,1
1925,max_effective,30,60,2,3,0.05,0.95,0.880997202314874,29,97.0,1,97.0,1,97.0,1,97.0,1
1926,max_effective,30,60,2,3,0.05,0.95,0.8477536980092305,17,111.0,1,111.0,1,111.0,1,111.0,1
1927,max_effective,30,60,2,3,0.05,0.95,0.8320001513948739,11,71.0,1,71.0,1,71.0,1,71.0,1
1928,max_effective,30,60,2,3,0.05,0.95,0.941913369853866,33,117.0,0,119.0,1,119.0,1,119.0,1
1929,max_effective,30,60,2,3,0.05,0.95,0.946505705806047,30,110.0,0,113.0,1,113.0,1,113.0,1
1930,max_effective,30,60,2,3,0.05,0.95,0.9436720305484416,32,108.0,0,115.0,1,114.0,0,113.0,0
1931,max_effective,30,60,2,3,0.05,0.95,0.8316161878645923,7,62.0,1,62.0,1,62.0,1,62.0,1
1932,max_effective,30,60,2,3,0.05,0.95,0.9345682669336052,9,69.0,1,69.0,1,69.0,1,69.0,1
1933,max_effective,30,60,2,3,0.05,0.95,0.8778459080456521,12,62.0,1,62.0,1,62.0,1,62.0,1
1934,max_effective,30,60,2,3,0.05,0.95,0.9253030562841988,13,94.0,1,94.0,1,94.0,1,94.0,1
1935,max_effective,30,60,2,3,0.05,0.95,0.9435700982912356,25,133.0,0,140.0,1,133.0,0,136.0,0
1936,max_effective,30,60,2,3,0.05,0.95,0.9202336644622806,33,91.0,1,91.0,1,91.0,1,91.0,1
1937,max_effective,30,60,2,3,0.05,0.95,0.8860719708804556,19,82.0,1,82.0,1,82.0,1,82.0,1
1938,max_effective,30,60,2,3,0.05,0.95,0.917129967260433,12,71.0,1,71.0,1,71.0,1,71.0,1
1939,max_effective,30,60,2,3,0.05,0.95,0.9420404220592828,12,60.0,1,60.0,1,60.0,1,60.0,1
1940,max_effective,30,60,2,3,0.05,0.95,0.949173668412053,32,107.0,0,110.0,1,110.0,1,110.0,1
1941,max_effective,30,60,2,3,0.05,0.95,0.909554306351134,27,95.0,1,95.0,1,95.0,1,95.0,1
1942,max_effective,30,60,2,3,0.05,0.95,0.9437606370831498,10,67.0,1,67.0,1,67.0,1,67.0,1
1943,max_effective,30,60,2,3,0.05,0.95,0.9338542621910556,19,78.0,1,78.0,1,78.0,1,78.0,1
1944,max_effective,30,60,2,3,0.05,0.95,0.9211113138307748,16,101.0,1,101.0,1,101.0,1,101.0,1
1945,max_effective,30,60,2,3,0.05,0.95,0.9346054923641915,20,115.0,1,115.0,1,115.0,1,115.0,1
1946,max_effective,30,60,2,3,0.05,0.95,0.9473751071107626,13,79.0,1,79.0,1,79.0,1,79.0,1
1947,max_effective,30,60,2,3,0.05,0.95,0.9421278044218508,32,109.0,1,109.0,1,109.0,1,109.0,1
1948,max_effective,30,60,2,3,0.05,0.95,0.9286138963968316,12,76.0,1,76.0,1,76.0,1,76.0,1
1949,max_effective,30,60,2,3,0.05,0.95,0.8102606492991377,16,69.0,1,69.0,1,69.0,1,69.0,1
1950,max_effective,30,60,2,3,0.05,0.95,0.9474644613308608,32,127.0,0,129.0,0,132.0,1,132.0,1
1951,max_effective,30,60,2,3,0.05,0.95,0.9493333804855524,18,104.0,1,104.0,1,104.0,1,104.0,1
1952,max_effective,30,60,2,3,0.05,0.95,0.9202644678367012,35,93.0,1,93.0,1,93.0,1,93.0,1
1953,max_effective,30,60,2,3,0.05,0.95,0.7925842644957365,10,87.0,1,87.0,1,87.0,1,87.0,1
1954,max_effective,30,60,2,3,0.05,0.95,0.8600214111292601,11,80.0,1,80.0,1,80.0,1,80.0,1
1955,max_effective,30,60,2,3,0.05,0.95,0.9494321190557464,25,93.0,1,93.0,1,93.0,1,93.0,1
1956,max_effective,30,60,2,3,0.05,0.95,0.9324325125725408,11,68.0,1,68.0,1,68.0,1,68.0,1
1957,max_effective,30,60,2,3,0.05,0.95,0.9469001097128936,44,110.0,0,130.0,0,135.0,1,135.0,1
1958,max_effective,30,60,2,3,0.05,0.95,0.942316685416676,26,132.0,0,136.0,1,132.0,0,135.0,0
1959,max_effective,30,60,2,3,0.05,0.95,0.9046999493480432,12,92.0,1,92.0,1,92.0,1,92.0,1
1960,max_effective,30,60,2,3,0.05,0.95,0.9405105322531836,20,86.0,1,86.0,1,86.0,1,86.0,1
1961,max_effective,30,60,2,3,0.05,0.95,0.9188444154047102,8,63.0,1,63.0,1,63.0,1,63.0,1
1962,max_effective,30,60,2,3,0.05,0.95,0.9463283628902658,12,88.0,1,88.0,1,88.0,1,88.0,1
1963,max_effective,30,60,2,3,0.05,0.95,0.9069604859164548,55,119.0,1,119.0,1,119.0,1,119.0,1
1964,max_effective,30,60,2,3,0.05,0.95,0.8417620248177611,8,66.0,1,66.0,1,66.0,1,66.0,1
1965,max_effective,30,60,2,3,0.05,0.95,0.9496501399028684,45,144.0,0,151.0,0,152.0,1,151.0,0
1966,max_effective,30,60,2,3,0.05,0.95,0.9165026245934966,19,85.0,1,85.0,1,85.0,1,85.0,1
1967,max_effective,30,60,2,3,0.05,0.95,0.9171754202429238,24,78.0,1,78.0,1,78.0,1,78.0,1
1968,max_effective,30,60,2,3,0.05,0.95,0.8703172706165331,13,78.0,1,78.0,1,78.0,1,78.0,1
1969,max_effective,30,60,2,3,0.05,0.95,0.9414663149842164,13,84.0,1,84.0,1,84.0,1,84.0,1
1970,max_effective,30,60,2,3,0.05,0.95,0.8363804312971311,12,82.0,1,82.0,1,82.0,1,82.0,1
1971,max_effective,30,60,2,3,0.05,0.95,0.9448425412583874,35,129.0,0,147.0,0,150.0,1,146.0,0
1972,max_effective,30,60,2,3,0.05,0.95,0.937320425062601,13,81.0,1,81.0,1,81.0,1,81.0,1
1973,max_effective,30,60,2,3,0.05,0.95,0.9393279765200192,26,95.0,1,95.0,1,95.0,1,95.0,1
1974,max_effective,30,60,2,3,0.05,0.95,0.9031179220237447,10,66.0,1,66.0,1,66.0,1,65.0,0
1975,max_effective,30,60,2,3,0.05,0.95,0.9010016821586068,9,73.0,1,73.0,1,73.0,1,73.0,1
1976,max_effective,30,60,2,3,0.05,0.95,0.9488240159203876,6,73.0,1,73.0,1,73.0,1,73.0,1
1977,max_effective,30,60,2,3,0.05,0.95,0.907718657472254,13,98.0,1,98.0,1,98.0,1,98.0,1
1978,max_effective,30,60,2,3,0.05,0.95,0.9010078778955388,21,99.0,1,99.0,1,99.0,1,99.0,1
1979,max_effective,30,60,2,3,0.05,0.95,0.9037910611941572,23,79.0,1,79.0,1,79.0,1,78.0,0
1980,max_effective,30,60,2,3,0.05,0.95,0.9087989159803892,51,99.0,0,122.0,1,122.0,1,122.0,1
1981,max_effective,30,60,2,3,0.05,0.95,0.9337274426058696,29,100.0,1,100.0,1,100.0,1,100.0,1
1982,max_effective,30,60,2,3,0.05,0.95,0.9301713613296756,6,63.0,1,63.0,1,63.0,1,63.0,1
1983,max_effective,30,60,2,3,0.05,0.95,0.9157886348457746,28,121.0,1,121.0,1,121.0,1,121.0,1
1984,max_effective,30,60,2,3,0.05,0.95,0.9470631842427708,34,111.0,0,117.0,1,117.0,1,117.0,1
1985,max_effective,30,60,2,3,0.05,0.95,0.8940692214590774,10,69.0,1,69.0,1,69.0,1,69.0,1
1986,max_effective,30,60,2,3,0.05,0.95,0.9139264540919754,15,101.0,1,101.0,1,101.0,1,101.0,1
1987,max_effective,30,60,2,3,0.05,0.95,0.8567317285167818,8,57.0,1,57.0,1,57.0,1,53.0,0
1988,max_effective,30,60,2,3,0.05,0.95,0.8838368929488547,11,69.0,1,69.0,1,69.0,1,67.0,0
1989,max_effective,30,60,2,3,0.05,0.95,0.902443473417172,12,74.0,1,74.0,1,74.0,1,74.0,1
1990,max_effective,30,60,2,3,0.05,0.95,0.9489039769783204,13,106.0,1,106.0,1,106.0,1,106.0,1
1991,max_effective,30,60,2,3,0.05,0.95,0.848201900114315,13,70.0,1,70.0,1,70.0,1,70.0,1
1992,max_effective,30,60,2,3,0.05,0.95,0.853464435016403,12,98.0,1,98.0,1,98.0,1,98.0,1
1993,max_effective,30,60,2,3,0.05,0.95,0.9458217632976356,12,85.0,1,85.0,1,85.0,1,85.0,1
1994,max_effective,30,60,2,3,0.05,0.95,0.9253566593222312,11,88.0,1,88.0,1,88.0,1,88.0,1
1995,max_effective,30,60,2,3,0.05,0.95,0.9172013856057016,34,101.0,1,101.0,1,101.0,1,101.0,1
1996,max_effective,30,60,2,3,0.05,0.95,0.9495179211813812,11,90.0,1,90.0,1,90.0,1,90.0,1
1997,max_effective,30,60,2,3,0.05,0.95,0.907026841953944,11,72.0,1,72.0,1,72.0,1,71.0,0
1998,max_effective,30,60,2,3,0.05,0.95,0.8925896074015884,17,91.0,1,91.0,1,91.0,1,91.0,1
1999,max_effective,30,60,2,3,0.05,0.95,0.937995722871566,37,103.0,0,113.0,1,113.0,1,113.0,1
2000,max_effective,30,60,2,3,0.05,0.95,0.9274518187914632,17,99.0,1,99.0,1,99.0,1,99.0,1
2001,max_effective,30,60,2,3,0.05,0.95,0.942004535881032,14,77.0,1,77.0,1,77.0,1,77.0,1
2002,max_effective,30,60,2,3,0.05,0.95,0.9476644196420094,18,103.0,1,103.0,1,103.0,1,103.0,1
2003,max_effective,30,60,2,3,0.05,0.95,0.9469522882509492,30,115.0,1,115.0,1,115.0,1,115.0,1
2004,max_effective,30,60,2,3,0.05,0.95,0.8639303395454392,10,76.0,1,76.0,1,76.0,1,76.0,1
2005,max_effective,30,60,2,3,0.05,0.95,0.8752414593992877,8,57.0,1,57.0,1,57.0,1,55.0,0
2006,max_effective,30,60,2,3,0.05,0.95,0.9009569247824692,11,87.0,1,87.0,1,87.0,1,87.0,1
2007,max_effective,30,60,2,3,0.05,0.95,0.9419748548106638,12,67.0,1,67.0,1,67.0,1,67.0,1
2008,max_effective,30,60,2,3,0.05,0.95,0.9088815581222408,17,88.0,1,88.0,1,88.0,1,88.0,1
2009,max_effective,30,60,2,3,0.05,0.95,0.9220939726994848,21,75.0,1,75.0,1,75.0,1,75.0,1
2010,max_effective,30,60,2,3,0.05,0.95,0.9475195529228488,50,105.0,0,116.0,1,116.0,1,116.0,1
2011,max_effective,30,60,2,3,0.05,0.95,0.9379367662972706,20,80.0,1,80.0,1,80.0,1,80.0,1
2012,max_effective,30,60,2,3,0.05,0.95,0.9415137931015616,9,66.0,1,66.0,1,66.0,1,66.0,1
2013,max_effective,30,60,2,3,0.05,0.95,0.91615043263236,13,128.0,0,131.0,1,131.0,1,131.0,1
2014,max_effective,30,60,2,3,0.05,0.95,0.9009474182282762,46,109.0,0,130.0,0,131.0,1,131.0,1
2015,max_effective,30,60,2,3,0.05,0.95,0.9087658074950548,6,60.0,1,60.0,1,60.0,1,60.0,1
2016,max_effective,30,60,2,3,0.05,0.95,0.9357325237402244,21,93.0,1,93.0,1,93.0,1,93.0,1
2017,max_effective,30,60,2,3,0.05,0.95,0.9481684971231372,18,79.0,1,79.0,1,79.0,1,79.0,1
2018,max_effective,30,60,2,3,0.05,0.95,0.9482677277985584,22,111.0,1,111.0,1,111.0,1,111.0,1
2019,max_effective,30,60,2,3,0.05,0.95,0.94676326357597,12,70.0,1,70.0,1,70.0,1,70.0,1
2020,max_effective,30,60,2,3,0.05,0.95,0.9152189050716496,13,67.0,1,67.0,1,67.0,1,66.0,0
2021,max_effective,30,60,2,3,0.05,0.95,0.8759003373836238,10,74.0,1,74.0,1,74.0,1,74.0,1
2022,max_effective,30,60,2,3,0.05,0.95,0.881838948489361,21,80.0,1,80.0,1,80.0,1,80.0,1
2023,max_effective,30,60,2,3,0.05,0.95,0.8665871033807988,8,63.0,1,63.0,1,63.0,1,63.0,1
2024,max_effective,30,60,2,3,0.05,0.95,0.9311063530095194,22,110.0,1,110.0,1,110.0,1,110.0,1
2025,max_effective,30,60,2,3,0.05,0.95,0.937245750158092,14,58.0,1,58.0,1,58.0,1,58.0,1
2026,max_effective,30,60,2,3,0.05,0.95,0.9347716516980322,32,117.0,0,126.0,1,126.0,1,126.0,1
2027,max_effective,30,60,2,3,0.05,0.95,0.9478626741020753,18,118.0,1,118.0,1,118.0,1,118.0,1
2028,max_effective,30,60,2,3,0.05,0.95,0.9437336731475076,7,62.0,1,62.0,1,62.0,1,61.0,0
2029,max_effective,30,60,2,3,0.05,0.95,0.9436530112288868,24,100.0,0,102.0,1,102.0,1,102.0,1
2030,max_effective,30,60,2,3,0.05,0.95,0.886844426592971,8,47.0,1,47.0,1,47.0,1,44.0,0
2031,max_effective,30,60,2,3,0.05,0.95,0.8965258135948626,31,106.0,1,106.0,1,106.0,1,106.0,1
2032,max_effective,30,60,2,3,0.05,0.95,0.912885004197198,19,84.0,1,84.0,1,84.0,1,84.0,1
2033,max_effective,30,60,2,3,0.05,0.95,0.8766882377200409,9,75.0,1,75.0,1,75.0,1,75.0,1
2034,max_effective,30,60,2,3,0.05,0.95,0.9360956168566796,33,127.0,0,130.0,0,132.0,1,131.0,0
2035,max_effective,30,60,2,3,0.05,0.95,0.9435979680696208,13,78.0,1,78.0,1,78.0,1,78.0,1
2036,max_effective,30,60,2,3,0.05,0.95,0.936736747049266,35,120.0,0,126.0,1,126.0,1,126.0,1
2037,max_effective,30,60,2,3,0.05,0.95,0.9408461761636842,16,70.0,1,70.0,1,70.0,1,70.0,1
2038,max_effective,30,60,2,3,0.05,0.95,0.8967360354685702,29,113.0,0,114.0,1,114.0,1,114.0,1
2039,max_effective,30,60,2,3,0.05,0.95,0.9052536610378112,14,64.0,1,64.0,1,64.0,1,64.0,1
2040,max_effective,30,60,2,3,0.05,0.95,0.946379929521401,27,142.0,0,143.0,0,155.0,1,155.0,1
2041,max_effective,30,60,2,3,0.05,0.95,0.9259720915882133,19,77.0,1,77.0,1,77.0,1,77.0,1
2042,max_effective,30,60,2,3,0.05,0.95,0.9183403934635658,9,62.0,1,62.0,1,62.0,1,60.0,0
2043,max_effective,30,60,2,3,0.05,0.95,0.9329222800843788,21,78.0,1,78.0,1,78.0,1,78.0,1
2044,max_effective,30,60,2,3,0.05,0.95,0.945106801650944,38,121.0,0,130.0,0,147.0,1,147.0,1
2045,max_effective,30,60,2,3,0.05,0.95,0.9460313063466468,8,78.0,1,78.0,1,78.0,1,78.0,1
2046,max_effective,30,60,2,3,0.05,0.95,0.9282726433775528,14,79.0,1,79.0,1,79.0,1,79.0,1
2047,max_effective,30,60,2,3,0.05,0.95,0.94743731207674,42,134.0,0,140.0,0,145.0,1,142.0,0
2048,max_effective,30,60,2,3,0.05,0.95,0.9105334960632492,17,135.0,1,135.0,1,133.0,0,134.0,0
2049,max_effective,30,60,2,3,0.05,0.95,0.9281212136320016,25,120.0,0,133.0,0,135.0,1,135.0,1
2050,max_effective,30,60,2,3,0.05,0.95,0.905298429952634,34,103.0,1,103.0,1,103.0,1,103.0,1
2051,max_effective,30,60,2,3,0.05,0.95,0.9432244946985004,53,106.0,0,115.0,1,115.0,1,115.0,1
2052,max_effective,30,60,2,3,0.05,0.95,0.8804604208885626,12,88.0,1,88.0,1,88.0,1,88.0,1
2053,max_effective,30,60,2,3,0.05,0.95,0.9356510113933452,25,106.0,1,106.0,1,106.0,1,105.0,0
2054,max_effective,30,60,2,3,0.05,0.95,0.9477441348864348,19,88.0,1,88.0,1,88.0,1,88.0,1
2055,max_effective,30,60,2,3,0.05,0.95,0.9049198311687724,11,88.0,1,88.0,1,88.0,1,88.0,1
2056,max_effective,30,60,2,3,0.05,0.95,0.9448525420610848,10,87.0,1,87.0,1,87.0,1,87.0,1
2057,max_effective,30,60,2,3,0.05,0.95,0.9402435149938304,43,127.0,0,133.0,0,138.0,1,137.0,0
2058,max_effective,30,60,2,3,0.05,0.95,0.9358082583754156,19,83.0,1,83.0,1,83.0,1,80.0,0
2059,max_effective,30,60,2,3,0.05,0.95,0.9411636432478948,18,97.0,1,97.0,1,97.0,1,97.0,1
2060,max_effective,30,60,2,3,0.05,0.95,0.9249732652905214,7,64.0,1,64.0,1,64.0,1,64.0,1
2061,max_effective,30,60,2,3,0.05,0.95,0.946395772913265,41,121.0,0,125.0,0,136.0,0,137.0,1
2062,max_effective,30,60,2,3,0.05,0.95,0.8389556448480836,9,84.0,1,84.0,1,84.0,1,84.0,1
2063,max_effective,30,60,2,3,0.05,0.95,0.9411457094460904,24,76.0,1,76.0,1,76.0,1,76.0,1
2064,max_effective,30,60,2,3,0.05,0.95,0.9469576554659418,26,82.0,1,82.0,1,82.0,1,81.0,0
2065,max_effective,30,60,2,3,0.05,0.95,0.9436919630836698,25,110.0,0,117.0,1,112.0,0,111.0,0
2066,max_effective,30,60,2,3,0.05,0.95,0.9325728774508958,16,87.0,1,87.0,1,87.0,1,87.0,1
2067,max_effective,30,60,2,3,0.05,0.95,0.9162640042013144,17,85.0,1,85.0,1,85.0,1,85.0,1
2068,max_effective,30,60,2,3,0.05,0.95,0.857767785545306,9,66.0,1,66.0,1,66.0,1,66.0,1
2069,max_effective,30,60,2,3,0.05,0.95,0.9170506789740396,19,76.0,1,76.0,1,76.0,1,76.0,1
2070,max_effective,30,60,2,3,0.05,0.95,0.9382591435315274,13,69.0,1,69.0,1,69.0,1,69.0,1
2071,max_effective,30,60,2,3,0.05,0.95,0.9296444120558606,18,92.0,1,92.0,1,92.0,1,92.0,1
2072,max_effective,30,60,2,3,0.05,0.95,0.8847077517775483,16,78.0,1,78.0,1,78.0,1,78.0,1
2073,max_effective,30,60,2,3,0.05,0.95,0.9297053475216052,26,106.0,0,113.0,1,113.0,1,113.0,1
2074,max_effective,30,60,2,3,0.05,0.95,0.9150300985161312,14,78.0,1,78.0,1,78.0,1,78.0,1
2075,max_effective,30,60,2,3,0.05,0.95,0.9084813817312356,16,104.0,1,104.0,1,104.0,1,104.0,1
2076,max_effective,30,60,2,3,0.05,0.95,0.9371995958153354,13,83.0,1,83.0,1,83.0,1,83.0,1
2077,max_effective,30,60,2,3,0.05,0.95,0.948457861673078,56,133.0,0,149.0,0,163.0,0,165.0,1
2078,max_effective,30,60,2,3,0.05,0.95,0.9377829627013784,8,79.0,1,79.0,1,79.0,1,79.0,1
2079,max_effective,30,60,2,3,0.05,0.95,0.9283039138021107,7,62.0,1,62.0,1,62.0,1,60.0,0
2080,max_effective,30,60,2,3,0.05,0.95,0.9097787040853664,18,109.0,1,109.0,1,109.0,1,109.0,1
2081,max_effective,30,60,2,3,0.05,0.95,0.9465954392106236,13,76.0,1,76.0,1,76.0,1,76.0,1
2082,max_effective,30,60,2,3,0.05,0.95,0.9482707058005692,20,98.0,1,98.0,1,98.0,1,98.0,1
2083,max_effective,30,60,2,3,0.05,0.95,0.939234197178904,13,91.0,1,91.0,1,91.0,1,90.0,0
2084,max_effective,30,60,2,3,0.05,0.95,0.8784434764744413,30,114.0,0,125.0,1,125.0,1,125.0,1
2085,max_effective,30,60,2,3,0.05,0.95,0.9147391837351524,24,114.0,0,116.0,1,116.0,1,116.0,1
2086,max_effective,30,60,2,3,0.05,0.95,0.9027124337802688,10,62.0,1,62.0,1,62.0,1,62.0,1
2087,max_effective,30,60,2,3,0.05,0.95,0.9465044337656536,42,146.0,0,165.0,0,173.0,1,173.0,1
2088,max_effective,30,60,2,3,0.05,0.95,0.9319165582669384,26,100.0,1,100.0,1,100.0,1,100.0,1
2089,max_effective,30,60,2,3,0.05,0.95,0.894500585592781,23,75.0,1,75.0,1,75.0,1,75.0,1
2090,max_effective,30,60,2,3,0.05,0.95,0.947046756752446,8,64.0,1,64.0,1,64.0,1,64.0,1
2091,max_effective,30,60,2,3,0.05,0.95,0.9426229742031884,9,68.0,1,68.0,1,68.0,1,68.0,1
2092,max_effective,30,60,2,3,0.05,0.95,0.9431046692964116,8,63.0,1,63.0,1,63.0,1,63.0,1
2093,max_effective,30,60,2,3,0.05,0.95,0.9263763611217232,18,95.0,1,95.0,1,95.0,1,95.0,1
2094,max_effective,30,60,2,3,0.05,0.95,0.8994561972624414,19,79.0,1,79.0,1,79.0,1,78.0,0
2095,max_effective,30,60,2,3,0.05,0.95,0.9095274790579698,18,92.0,1,92.0,1,92.0,1,92.0,1
2096,max_effective,30,60,2,3,0.05,0.95,0.9206277149007792,34,114.0,1,114.0,1,114.0,1,114.0,1
2097,max_effective,30,60,2,3,0.05,0.95,0.9210465582551652,14,94.0,1,94.0,1,94.0,1,94.0,1
2098,max_effective,30,60,2,3,0.05,0.95,0.9378200820676263,43,111.0,0,115.0,0,127.0,1,127.0,1
2099,max_effective,30,60,2,3,0.05,0.95,0.9439479663945678,29,113.0,0,114.0,1,114.0,1,114.0,1
2100,max_effective,30,60,2,3,0.05,0.95,0.8606061614067998,13,88.0,1,88.0,1,88.0,1,88.0,1
2101,max_effective,30,60,2,3,0.05,0.95,0.8336757232786537,10,60.0,1,60.0,1,60.0,1,60.0,1
2102,max_effective,30,60,2,3,0.05,0.95,0.9183777712966534,24,85.0,1,85.0,1,85.0,1,85.0,1
2103,max_effective,30,60,2,3,0.05,0.95,0.902549283209125,30,99.0,1,99.0,1,99.0,1,99.0,1
2104,max_effective,30,60,2,3,0.05,0.95,0.9241104021083248,14,78.0,1,78.0,1,78.0,1,78.0,1
2105,max_effective,30,60,2,3,0.05,0.95,0.916186628117305,52,104.0,1,104.0,1,104.0,1,104.0,1
2106,max_effective,30,60,2,3,0.05,0.95,0.9095940835100924,15,89.0,1,89.0,1,89.0,1,89.0,1
2107,max_effective,30,60,2,3,0.05,0.95,0.9400178505132584,18,120.0,1,120.0,1,120.0,1,120.0,1
2108,max_effective,30,60,2,3,0.05,0.95,0.8930601981662144,19,100.0,1,100.0,1,100.0,1,100.0,1
2109,max_effective,30,60,2,3,0.05,0.95,0.8934979166449877,13,74.0,1,74.0,1,74.0,1,74.0,1
2110,max_effective,30,60,2,3,0.05,0.95,0.935767735148805,17,90.0,1,90.0,1,90.0,1,90.0,1
2111,max_effective,30,60,2,3,0.05,0.95,0.87603941885678,20,83.0,1,83.0,1,83.0,1,83.0,1
2112,max_effective,30,60,2,3,0.05,0.95,0.9471337227007774,16,96.0,1,96.0,1,96.0,1,96.0,1
2113,max_effective,30,60,2,3,0.05,0.95,0.9347281200610672,22,116.0,1,116.0,1,116.0,1,116.0,1
2114,max_effective,30,60,2,3,0.05,0.95,0.9483803815463854,27,143.0,0,145.0,0,146.0,1,146.0,1
2115,max_effective,30,60,2,3,0.05,0.95,0.9219862892584229,7,54.0,1,54.0,1,54.0,1,53.0,0
2116,max_effective,30,60,2,3,0.05,0.95,0.9141227758172468,12,80.0,1,80.0,1,80.0,1,80.0,1
2117,max_effective,30,60,2,3,0.05,0.95,0.9243163298710336,10,67.0,1,67.0,1,67.0,1,67.0,1
2118,max_effective,30,60,2,3,0.05,0.95,0.940354417696648,24,119.0,0,121.0,1,120.0,0,117.0,0
2119,max_effective,30,60,2,3,0.05,0.95,0.84209690992403,13,67.0,1,67.0,1,67.0,1,67.0,1
2120,max_effective,30,60,2,3,0.05,0.95,0.9223800602760742,32,117.0,0,127.0,1,127.0,1,127.0,1
2121,max_effective,30,60,2,3,0.05,0.95,0.8240751958394208,14,58.0,1,58.0,1,58.0,1,58.0,1
2122,max_effective,30,60,2,3,0.05,0.95,0.8612686525874982,13,76.0,1,76.0,1,76.0,1,76.0,1
2123,max_effective,30,60,2,3,0.05,0.95,0.878042766307082,20,129.0,1,129.0,1,129.0,1,129.0,1
2124,max_effective,30,60,2,3,0.05,0.95,0.9149324950229054,38,112.0,0,118.0,1,118.0,1,118.0,1
2125,max_effective,30,60,2,3,0.05,0.95,0.9426017147508876,15,90.0,1,90.0,1,90.0,1,90.0,1
2126,max_effective,30,60,2,3,0.05,0.95,0.9082383824283816,24,72.0,1,72.0,1,72.0,1,71.0,0
2127,max_effective,30,60,2,3,0.05,0.95,0.9417116804757136,42,130.0,0,133.0,1,133.0,1,133.0,1
2128,max_effective,30,60,2,3,0.05,0.95,0.9413468779581676,35,113.0,0,129.0,0,133.0,1,132.0,0
2129,max_effective,30,60,2,3,0.05,0.95,0.8541278538062262,9,77.0,1,77.0,1,77.0,1,77.0,1
2130,max_effective,30,60,2,3,0.05,0.95,0.947944702470666,14,98.0,1,98.0,1,98.0,1,98.0,1
2131,max_effective,30,60,2,3,0.05,0.95,0.9162845306240672,8,55.0,1,55.0,1,55.0,1,55.0,1
2132,max_effective,30,60,2,3,0.05,0.95,0.9399791434623622,15,81.0,1,81.0,1,81.0,1,81.0,1
2133,max_effective,30,60,2,3,0.05,0.95,0.901035837233938,13,101.0,1,101.0,1,101.0,1,101.0,1
2134,max_effective,30,60,2,3,0.05,0.95,0.9131103362259526,12,56.0,1,56.0,1,56.0,1,56.0,1
2135,max_effective,30,60,2,3,0.05,0.95,0.8224750339331022,5,56.0,1,56.0,1,56.0,1,56.0,1
2136,max_effective,30,60,2,3,0.05,0.95,0.9354813048480136,16,97.0,1,97.0,1,97.0,1,97.0,1
2137,max_effective,30,60,2,3,0.05,0.95,0.9450338297669484,13,98.0,1,98.0,1,98.0,1,98.0,1
2138,max_effective,30,60,2,3,0.05,0.95,0.9236095777293188,23,94.0,1,94.0,1,94.0,1,94.0,1
2139,max_effective,30,60,2,3,0.05,0.95,0.9439650914121388,15,95.0,1,95.0,1,95.0,1,95.0,1
2140,max_effective,30,60,2,3,0.05,0.95,0.9484111992672192,22,117.0,1,117.0,1,117.0,1,117.0,1
2141,max_effective,30,60,2,3,0.05,0.95,0.921803103292409,24,87.0,1,87.0,1,87.0,1,87.0,1
2142,max_effective,30,60,2,3,0.05,0.95,0.9362726300826986,13,81.0,1,81.0,1,81.0,1,80.0,0
2143,max_effective,30,60,2,3,0.05,0.95,0.8840546715811055,13,94.0,1,94.0,1,94.0,1,94.0,1
2144,max_effective,30,60,2,3,0.05,0.95,0.9440834622440296,18,87.0,1,87.0,1,87.0,1,87.0,1
2145,max_effective,30,60,2,3,0.05,0.95,0.9489096051271728,40,91.0,1,91.0,1,91.0,1,91.0,1
2146,max_effective,30,60,2,3,0.05,0.95,0.9360227711326315,12,78.0,1,78.0,1,78.0,1,77.0,0
2147,max_effective,30,60,2,3,0.05,0.95,0.9414557231876662,18,125.0,1,125.0,1,123.0,0,122.0,0
2148,max_effective,30,60,2,3,0.05,0.95,0.9359878983484888,21,124.0,0,125.0,1,125.0,1,125.0,1
2149,max_effective,30,60,2,3,0.05,0.95,0.8669386151083776,5,48.0,1,48.0,1,48.0,1,48.0,1
2150,max_effective,30,60,2,3,0.05,0.95,0.8985438155168003,9,96.0,1,96.0,1,96.0,1,96.0,1
2151,max_effective,30,60,2,3,0.05,0.95,0.931995884748432,26,121.0,0,122.0,1,122.0,1,122.0,1
2152,max_effective,30,60,2,3,0.05,0.95,0.9398221768812908,31,105.0,1,105.0,1,105.0,1,105.0,1
2153,max_effective,30,60,2,3,0.05,0.95,0.8875836062918198,7,55.0,1,55.0,1,55.0,1,55.0,1
2154,max_effective,30,60,2,3,0.05,0.95,0.9270860837706228,11,87.0,1,87.0,1,87.0,1,87.0,1
2155,max_effective,30,60,2,3,0.05,0.95,0.8648181528259535,5,62.0,1,62.0,1,62.0,1,61.0,0
2156,max_effective,30,60,2,3,0.05,0.95,0.9497580965459308,9,83.0,1,83.0,1,83.0,1,83.0,1
2157,max_effective,30,60,2,3,0.05,0.95,0.9485061668990582,26,132.0,0,134.0,1,132.0,0,131.0,0
2158,max_effective,30,60,2,3,0.05,0.95,0.931694618605528,29,103.0,1,103.0,1,103.0,1,103.0,1
2159,max_effective,30,60,2,3,0.05,0.95,0.92552748127686,14,100.0,1,100.0,1,100.0,1,100.0,1
2160,max_effective,30,60,2,3,0.05,0.95,0.9211798353893528,21,106.0,1,106.0,1,106.0,1,106.0,1
2161,max_effective,30,60,2,3,0.05,0.95,0.9201401112487916,19,76.0,1,76.0,1,76.0,1,76.0,1
2162,max_effective,30,60,2,3,0.05,0.95,0.9382008067493084,51,116.0,0,129.0,0,137.0,0,138.0,1
2163,max_effective,30,60,2,3,0.05,0.95,0.9454896203666362,60,130.0,0,143.0,1,134.0,0,136.0,0
2164,max_effective,30,60,2,3,0.05,0.95,0.9394989971081292,27,128.0,0,131.0,0,137.0,1,137.0,1
2165,max_effective,30,60,2,3,0.05,0.95,0.9473750041087764,27,91.0,1,91.0,1,91.0,1,86.0,0
2166,max_effective,30,60,2,3,0.05,0.95,0.9176060983498164,21,92.0,1,92.0,1,92.0,1,92.0,1
2167,max_effective,30,60,2,3,0.05,0.95,0.8846304443355243,8,61.0,1,61.0,1,61.0,1,61.0,1
2168,max_effective,30,60,2,3,0.05,0.95,0.9052587978964068,6,60.0,1,60.0,1,60.0,1,60.0,1
2169,max_effective,30,60,2,3,0.05,0.95,0.9405952032570982,20,100.0,1,100.0,1,100.0,1,100.0,1
2170,max_effective,30,60,2,3,0.05,0.95,0.9340808438684784,19,122.0,1,122.0,1,122.0,1,122.0,1
2171,max_effective,30,60,2,3,0.05,0.95,0.9212850899927502,35,97.0,1,97.0,1,97.0,1,97.0,1
2172,max_effective,30,60,2,3,0.05,0.95,0.8474499676501117,21,86.0,1,86.0,1,86.0,1,85.0,0
2173,max_effective,30,60,2,3,0.05,0.95,0.9169988149322684,16,92.0,1,92.0,1,92.0,1,92.0,1
2174,max_effective,30,60,2,3,0.05,0.95,0.9456983695800264,26,105.0,1,105.0,1,105.0,1,105.0,1
2175,max_effective,30,60,2,3,0.05,0.95,0.9489970176051404,22,98.0,1,98.0,1,98.0,1,98.0,1
2176,max_effective,30,60,2,3,0.05,0.95,0.945717256927809,17,117.0,1,117.0,1,117.0,1,117.0,1
2177,max_effective,30,60,2,3,0.05,0.95,0.9360524358727502,68,132.0,0,144.0,0,158.0,0,160.0,1
2178,max_effective,30,60,2,3,0.05,0.95,0.9237708697928246,11,77.0,1,77.0,1,77.0,1,76.0,0
2179,max_effective,30,60,2,3,0.05,0.95,0.9152667957610346,43,130.0,0,133.0,0,134.0,1,134.0,1
2180,max_effective,30,60,2,3,0.05,0.95,0.941277926479456,9,62.0,1,62.0,1,62.0,1,62.0,1
2181,max_effective,30,60,2,3,0.05,0.95,0.9469929724644474,20,109.0,1,109.0,1,109.0,1,109.0,1
2182,max_effective,30,60,2,3,0.05,0.95,0.9499359908595656,23,98.0,1,98.0,1,98.0,1,98.0,1
2183,max_effective,30,60,2,3,0.05,0.95,0.9452016814261334,25,121.0,0,123.0,1,115.0,0,115.0,0
2184,max_effective,30,60,2,3,0.05,0.95,0.94892010799484,23,100.0,1,100.0,1,100.0,1,100.0,1
2185,max_effective,30,60,2,3,0.05,0.95,0.9301988372486868,30,122.0,0,134.0,1,131.0,0,130.0,0
2186,max_effective,30,60,2,3,0.05,0.95,0.9295298028358336,12,77.0,1,77.0,1,77.0,1,76.0,0
2187,max_effective,30,60,2,3,0.05,0.95,0.9435824570712604,10,78.0,1,78.0,1,78.0,1,78.0,1
2188,max_effective,30,60,2,3,0.05,0.95,0.8572058841132607,13,67.0,1,67.0,1,67.0,1,66.0,0
2189,max_effective,30,60,2,3,0.05,0.95,0.9423730268388162,12,84.0,1,84.0,1,84.0,1,84.0,1
2190,max_effective,30,60,2,3,0.05,0.95,0.8964357013582018,15,84.0,1,84.0,1,84.0,1,84.0,1
2191,max_effective,30,60,2,3,0.05,0.95,0.8577389874364305,12,72.0,1,72.0,1,72.0,1,72.0,1
2192,max_effective,30,60,2,3,0.05,0.95,0.9390955096032528,42,129.0,0,132.0,1,132.0,1,132.0,1
2193,max_effective,30,60,2,3,0.05,0.95,0.9396869473743517,31,127.0,0,132.0,0,136.0,0,138.0,1
2194,max_effective,30,60,2,3,0.05,0.95,0.9442421213073968,17,74.0,1,74.0,1,74.0,1,74.0,1
2195,max_effective,30,60,2,3,0.05,0.95,0.937193399785689,35,139.0,0,146.0,0,152.0,1,152.0,1
2196,max_effective,30,60,2,3,0.05,0.95,0.9046610952212434,22,113.0,1,113.0,1,113.0,1,113.0,1
2197,max_effective,30,60,2,3,0.05,0.95,0.8828130439396163,17,92.0,1,92.0,1,92.0,1,92.0,1
2198,max_effective,30,60,2,3,0.05,0.95,0.9296827720915676,40,144.0,0,151.0,0,160.0,1,158.0,0
2199,max_effective,30,60,2,3,0.05,0.95,0.9147508116166936,13,71.0,1,71.0,1,71.0,1,71.0,1
2200,max_effective,30,60,2,3,0.05,0.95,0.9431195088700364,40,115.0,0,116.0,1,116.0,1,116.0,1
2201,max_effective,30,60,2,3,0.05,0.95,0.9498277104546136,21,118.0,1,118.0,1,118.0,1,118.0,1
2202,max_effective,30,60,2,3,0.05,0.95,0.9407503351226002,12,89.0,1,89.0,1,89.0,1,89.0,1
2203,max_effective,30,60,2,3,0.05,0.95,0.90984036183418,16,90.0,1,90.0,1,90.0,1,90.0,1
2204,max_effective,30,60,2,3,0.05,0.95,0.931552270525809,12,72.0,1,72.0,1,72.0,1,72.0,1
2205,max_effective,30,60,2,3,0.05,0.95,0.9148757347944856,14,72.0,1,72.0,1,72.0,1,71.0,0
2206,max_effective,30,60,2,3,0.05,0.95,0.8936939069424094,36,105.0,0,113.0,1,113.0,1,113.0,1
2207,max_effective,30,60,2,3,0.05,0.95,0.9240893035990284,19,122.0,1,122.0,1,122.0,1,122.0,1
2208,max_effective,30,60,2,3,0.05,0.95,0.945460060376241,32,134.0,0,148.0,0,164.0,1,164.0,1
2209,max_effective,30,60,2,3,0.05,0.95,0.9076327904057648,14,98.0,1,98.0,1,98.0,1,98.0,1
2210,max_effective,30,60,2,3,0.05,0.95,0.9360243740588036,23,87.0,1,87.0,1,87.0,1,87.0,1
2211,max_effective,30,60,2,3,0.05,0.95,0.9118274636569575,15,113.0,1,113.0,1,113.0,1,113.0,1
2212,max_effective,30,60,2,3,0.05,0.95,0.9390919209819536,9,79.0,1,79.0,1,79.0,1,79.0,1
2213,max_effective,30,60,2,3,0.05,0.95,0.8782019476924661,15,85.0,1,85.0,1,85.0,1,85.0,1
2214,max_effective,30,60,2,3,0.05,0.95,0.9443362001705986,25,114.0,1,114.0,1,114.0,1,114.0,1
2215,max_effective,30,60,2,3,0.05,0.95,0.94397253163818,7,70.0,1,70.0,1,70.0,1,70.0,1
2216,max_effective,30,60,2,3,0.05,0.95,0.9459023479129746,28,132.0,0,142.0,1,142.0,1,141.0,0
2217,max_effective,30,60,2,3,0.05,0.95,0.9273752375020968,37,134.0,0,137.0,0,136.0,0,138.0,1
2218,max_effective,30,60,2,3,0.05,0.95,0.892652243049004,8,63.0,1,63.0,1,63.0,1,63.0,1
2219,max_effective,30,60,2,3,0.05,0.95,0.9392048205333012,68,124.0,0,131.0,0,152.0,1,148.0,0
2220,max_effective,30,60,2,3,0.05,0.95,0.9435370584644422,16,89.0,1,89.0,1,89.0,1,89.0,1
2221,max_effective,30,60,2,3,0.05,0.95,0.9336207671673048,23,127.0,0,134.0,1,130.0,0,131.0,0
2222,max_effective,30,60,2,3,0.05,0.95,0.946909884380613,56,135.0,0,152.0,0,165.0,0,173.0,1
2223,max_effective,30,60,2,3,0.05,0.95,0.9485300958687074,30,102.0,1,102.0,1,102.0,1,102.0,1
2224,max_effective,30,60,2,3,0.05,0.95,0.9152241852014464,25,96.0,1,96.0,1,96.0,1,96.0,1
2225,max_effective,30,60,2,3,0.05,0.95,0.9454204899098017,19,79.0,1,79.0,1,79.0,1,79.0,1
2226,max_effective,30,60,2,3,0.05,0.95,0.947179701799836,11,83.0,1,83.0,1,83.0,1,83.0,1
2227,max_effective,30,60,2,3,0.05,0.95,0.8403488500484764,12,59.0,1,59.0,1,59.0,1,59.0,1
2228,max_effective,30,60,2,3,0.05,0.95,0.9173244858377148,32,109.0,0,114.0,1,114.0,1,114.0,1
2229,max_effective,30,60,2,3,0.05,0.95,0.7883954727473219,6,59.0,1,59.0,1,59.0,1,59.0,1
2230,max_effective,30,60,2,3,0.05,0.95,0.8818296351421968,12,64.0,1,64.0,1,64.0,1,64.0,1
2231,max_effective,30,60,2,3,0.05,0.95,0.9193387779541696,16,107.0,1,107.0,1,106.0,0,106.0,0
2232,max_effective,30,60,2,3,0.05,0.95,0.9225258501884668,10,69.0,1,69.0,1,69.0,1,69.0,1
2233,max_effective,30,60,2,3,0.05,0.95,0.9468022111692838,53,107.0,1,107.0,1,107.0,1,107.0,1
2234,max_effective,30,60,2,3,0.05,0.95,0.8792803743420339,13,90.0,1,90.0,1,90.0,1,90.0,1
2235,max_effective,30,60,2,3,0.05,0.95,0.9444042158402568,28,117.0,0,118.0,0,122.0,1,122.0,1
2236,max_effective,30,60,2,3,0.05,0.95,0.921138100534981,10,67.0,1,67.0,1,67.0,1,67.0,1
2237,max_effective,30,60,2,3,0.05,0.95,0.9361632651878622,18,99.0,1,99.0,1,99.0,1,99.0,1
2238,max_effective,30,60,2,3,0.05,0.95,0.8257327132921038,5,45.0,1,45.0,1,45.0,1,41.0,0
2239,max_effective,30,60,2,3,0.05,0.95,0.8500712946832834,12,74.0,1,74.0,1,74.0,1,74.0,1
2240,max_effective,30,60,2,3,0.05,0.95,0.922731831993026,25,126.0,0,127.0,0,133.0,1,132.0,0
2241,max_effective,30,60,2,3,0.05,0.95,0.9441791554503564,52,111.0,0,125.0,1,125.0,1,125.0,1
2242,max_effective,30,60,2,3,0.05,0.95,0.9309636658934898,28,123.0,0,131.0,1,131.0,1,131.0,1
2243,max_effective,30,60,2,3,0.05,0.95,0.9437021388076592,24,150.0,1,143.0,0,142.0,0,140.0,0
2244,max_effective,30,60,2,3,0.05,0.95,0.9248949365711576,10,69.0,1,69.0,1,69.0,1,69.0,1
2245,max_effective,30,60,2,3,0.05,0.95,0.9421702133905384,37,112.0,0,127.0,1,127.0,1,127.0,1
2246,max_effective,30,60,2,3,0.05,0.95,0.8786333921189383,10,62.0,1,62.0,1,62.0,1,62.0,1
2247,max_effective,30,60,2,3,0.05,0.95,0.9370075690062936,14,99.0,1,99.0,1,99.0,1,99.0,1
2248,max_effective,30,60,2,3,0.05,0.95,0.9224523000928122,19,88.0,1,88.0,1,88.0,1,86.0,0
2249,max_effective,30,60,2,3,0.05,0.95,0.9205919234600588,18,107.0,1,107.0,1,107.0,1,107.0,1
2250,max_effective,30,60,2,3,0.05,0.95,0.9432972023670314,19,86.0,1,86.0,1,86.0,1,86.0,1
2251,max_effective,30,60,2,3,0.05,0.95,0.9169106150770446,7,69.0,1,69.0,1,69.0,1,69.0,1
2252,max_effective,30,60,2,3,0.05,0.95,0.9328613406568966,17,93.0,1,93.0,1,93.0,1,92.0,0
2253,max_effective,30,60,2,3,0.05,0.95,0.9354469918250884,16,96.0,1,96.0,1,96.0,1,96.0,1
2254,max_effective,30,60,2,3,0.05,0.95,0.9407253699347912,12,70.0,1,70.0,1,70.0,1,70.0,1
2255,max_effective,30,60,2,3,0.05,0.95,0.9152915050142376,45,103.0,0,120.0,1,120.0,1,120.0,1
2256,max_effective,30,60,2,3,0.05,0.95,0.8381039763960604,19,78.0,1,78.0,1,78.0,1,78.0,1
2257,max_effective,30,60,2,3,0.05,0.95,0.8992533917285934,14,63.0,1,63.0,1,63.0,1,63.0,1
2258,max_effective,30,60,2,3,0.05,0.95,0.9072731179575644,4,48.0,1,48.0,1,48.0,1,48.0,1
2259,max_effective,30,60,2,3,0.05,0.95,0.913517919837015,22,75.0,1,75.0,1,75.0,1,75.0,1
2260,max_effective,30,60,2,3,0.05,0.95,0.8363139476118714,20,69.0,1,69.0,1,69.0,1,69.0,1
2261,max_effective,30,60,2,3,0.05,0.95,0.899808903556156,18,104.0,1,104.0,1,104.0,1,104.0,1
2262,max_effective,30,60,2,3,0.05,0.95,0.9319468683431236,13,75.0,1,75.0,1,75.0,1,75.0,1
2263,max_effective,30,60,2,3,0.05,0.95,0.9056855867254848,9,67.0,1,67.0,1,67.0,1,67.0,1
2264,max_effective,30,60,2,3,0.05,0.95,0.9301004298223392,22,92.0,1,92.0,1,92.0,1,92.0,1
2265,max_effective,30,60,2,3,0.05,0.95,0.9474462316510074,24,119.0,1,119.0,1,118.0,0,118.0,0
2266,max_effective,30,60,2,3,0.05,0.95,0.939543741918198,15,72.0,1,72.0,1,72.0,1,72.0,1
2267,max_effective,30,60,2,3,0.05,0.95,0.9318937962137804,38,112.0,0,122.0,1,122.0,1,122.0,1
2268,max_effective,30,60,2,3,0.05,0.95,0.93442001590097,16,126.0,1,126.0,1,126.0,1,126.0,1
2269,max_effective,30,60,2,3,0.05,0.95,0.9458965861540508,31,130.0,0,130.0,0,131.0,1,131.0,1
2270,max_effective,30,60,2,3,0.05,0.95,0.9485644016481514,22,101.0,1,101.0,1,101.0,1,101.0,1
2271,max_effective,30,60,2,3,0.05,0.95,0.9491462010787964,21,88.0,1,88.0,1,88.0,1,88.0,1
2272,max_effective,30,60,2,3,0.05,0.95,0.945308626492482,48,133.0,0,142.0,1,142.0,1,142.0,1
2273,max_effective,30,60,2,3,0.05,0.95,0.9152721462990944,8,71.0,1,71.0,1,71.0,1,71.0,1
2274,max_effective,30,60,2,3,0.05,0.95,0.9369712077031852,37,100.0,1,100.0,1,100.0,1,99.0,0
2275,max_effective,30,60,2,3,0.05,0.95,0.9342011526289346,35,111.0,0,126.0,1,122.0,0,122.0,0
2276,max_effective,30,60,2,3,0.05,0.95,0.9326284388149326,18,80.0,1,80.0,1,80.0,1,80.0,1
2277,max_effective,30,60,2,3,0.05,0.95,0.9443029380530924,25,99.0,1,99.0,1,99.0,1,99.0,1
2278,max_effective,30,60,2,3,0.05,0.95,0.9110924001474862,14,106.0,1,106.0,1,106.0,1,106.0,1
2279,max_effective,30,60,2,3,0.05,0.95,0.8926595660920336,36,96.0,1,96.0,1,96.0,1,96.0,1
2280,max_effective,30,60,2,3,0.05,0.95,0.9234668706030128,31,110.0,0,113.0,1,112.0,0,112.0,0
2281,max_effective,30,60,2,3,0.05,0.95,0.9289669515549952,19,80.0,1,80.0,1,80.0,1,80.0,1
2282,max_effective,30,60,2,3,0.05,0.95,0.9340564309431664,12,70.0,1,70.0,1,70.0,1,70.0,1
2283,max_effective,30,60,2,3,0.05,0.95,0.905850601533599,13,85.0,1,85.0,1,85.0,1,85.0,1
2284,max_effective,30,60,2,3,0.05,0.95,0.9294975562970872,16,75.0,1,75.0,1,75.0,1,75.0,1
2285,max_effective,30,60,2,3,0.05,0.95,0.9412782403887412,24,119.0,0,125.0,1,125.0,1,125.0,1
2286,max_effective,30,60,2,3,0.05,0.95,0.9283324167137068,27,127.0,0,132.0,1,130.0,0,129.0,0
2287,max_effective,30,60,2,3,0.05,0.95,0.9283738316894712,15,79.0,1,79.0,1,79.0,1,78.0,0
2288,max_effective,30,60,2,3,0.05,0.95,0.9420432329187736,29,137.0,0,140.0,0,147.0,1,147.0,1
2289,max_effective,30,60,2,3,0.05,0.95,0.842690427155835,17,84.0,1,84.0,1,84.0,1,84.0,1
2290,max_effective,30,60,2,3,0.05,0.95,0.9362188999225054,27,109.0,1,109.0,1,109.0,1,109.0,1
2291,max_effective,30,60,2,3,0.05,0.95,0.9499440192008914,26,122.0,0,124.0,1,123.0,0,124.0,1
2292,max_effective,30,60,2,3,0.05,0.95,0.9349002835439498,9,81.0,1,81.0,1,81.0,1,81.0,1
2293,max_effective,30,60,2,3,0.05,0.95,0.9254179860197091,24,103.0,1,103.0,1,103.0,1,103.0,1
2294,max_effective,30,60,2,3,0.05,0.95,0.9340166655400812,76,134.0,0,146.0,0,151.0,1,151.0,1
2295,max_effective,30,60,2,3,0.05,0.95,0.9417998753233712,57,126.0,1,126.0,1,126.0,1,126.0,1
2296,max_effective,30,60,2,3,0.05,0.95,0.9458958654607544,23,75.0,1,75.0,1,75.0,1,75.0,1
2297,max_effective,30,60,2,3,0.05,0.95,0.8917210046181163,14,102.0,1,102.0,1,102.0,1,102.0,1
2298,max_effective,30,60,2,3,0.05,0.95,0.9418554722958482,10,78.0,1,78.0,1,78.0,1,78.0,1
2299,max_effective,30,60,2,3,0.05,0.95,0.8602393991474832,7,65.0,1,65.0,1,65.0,1,65.0,1
2300,max_effective,30,60,2,3,0.05,0.95,0.9290826099360802,34,128.0,0,129.0,0,132.0,1,132.0,1
2301,max_effective,30,60,2,3,0.05,0.95,0.9403667369953124,23,108.0,0,112.0,1,112.0,1,112.0,1
2302,max_effective,30,60,2,3,0.05,0.95,0.8886733409706091,29,92.0,1,92.0,1,92.0,1,92.0,1
2303,max_effective,30,60,2,3,0.05,0.95,0.9383473018390716,27,87.0,1,87.0,1,87.0,1,87.0,1
2304,max_effective,30,60,2,3,0.05,0.95,0.9447218209461236,11,63.0,1,63.0,1,63.0,1,63.0,1
2305,max_effective,30,60,2,3,0.05,0.95,0.9338799031138652,20,91.0,1,91.0,1,91.0,1,91.0,1
2306,max_effective,30,60,2,3,0.05,0.95,0.9410756333847096,24,118.0,0,119.0,1,119.0,1,119.0,1
2307,max_effective,30,60,2,3,0.05,0.95,0.9146246346137956,9,86.0,1,86.0,1,86.0,1,86.0,1
2308,max_effective,30,60,2,3,0.05,0.95,0.9381602405149854,13,88.0,1,88.0,1,88.0,1,86.0,0
2309,max_effective,30,60,2,3,0.05,0.95,0.9220952760429348,30,109.0,1,109.0,1,109.0,1,109.0,1
2310,max_effective,30,60,2,3,0.05,0.95,0.9073545491856556,16,85.0,1,85.0,1,85.0,1,85.0,1
2311,max_effective,30,60,2,3,0.05,0.95,0.8813573816007634,21,96.0,1,96.0,1,96.0,1,96.0,1
2312,max_effective,30,60,2,3,0.05,0.95,0.9343324624750252,35,120.0,0,131.0,1,131.0,1,131.0,1
2313,max_effective,30,60,2,3,0.05,0.95,0.8758793607309139,16,78.0,1,78.0,1,78.0,1,78.0,1
2314,max_effective,30,60,2,3,0.05,0.95,0.9280790947178672,31,97.0,1,97.0,1,97.0,1,97.0,1
2315,max_effective,30,60,2,3,0.05,0.95,0.921393220733746,44,106.0,1,106.0,1,106.0,1,106.0,1
2316,max_effective,30,60,2,3,0.05,0.95,0.9296033841411788,14,75.0,1,75.0,1,75.0,1,75.0,1
2317,max_effective,30,60,2,3,0.05,0.95,0.9389503725252016,27,109.0,1,108.0,0,109.0,1,109.0,1
2318,max_effective,30,60,2,3,0.05,0.95,0.9442760393223792,11,74.0,1,74.0,1,74.0,1,74.0,1
2319,max_effective,30,60,2,3,0.05,0.95,0.9438749575582216,19,97.0,1,97.0,1,97.0,1,97.0,1
2320,max_effective,30,60,2,3,0.05,0.95,0.9436924926812106,10,97.0,1,97.0,1,97.0,1,97.0,1
2321,max_effective,30,60,2,3,0.05,0.95,0.916826275918595,11,86.0,1,86.0,1,86.0,1,85.0,0
2322,max_effective,30,60,2,3,0.05,0.95,0.9005942027498033,17,109.0,1,109.0,1,109.0,1,109.0,1
2323,max_effective,30,60,2,3,0.05,0.95,0.7700642466758935,6,57.0,1,57.0,1,57.0,1,57.0,1
2324,max_effective,30,60,2,3,0.05,0.95,0.8930266674570374,22,93.0,1,93.0,1,93.0,1,93.0,1
2325,max_effective,30,60,2,3,0.05,0.95,0.9246021935274502,30,98.0,1,98.0,1,98.0,1,98.0,1
2326,max_effective,30,60,2,3,0.05,0.95,0.8363296820486821,25,119.0,1,119.0,1,119.0,1,119.0,1
2327,max_effective,30,60,2,3,0.05,0.95,0.945929098376596,14,95.0,1,95.0,1,95.0,1,95.0,1
2328,max_effective,30,60,2,3,0.05,0.95,0.9285700218851908,16,83.0,1,83.0,1,83.0,1,83.0,1
2329,max_effective,30,60,2,3,0.05,0.95,0.9210534054088926,23,109.0,1,109.0,1,109.0,1,109.0,1
2330,max_effective,30,60,2,3,0.05,0.95,0.9432770336364796,19,108.0,1,108.0,1,108.0,1,108.0,1
2331,max_effective,30,60,2,3,0.05,0.95,0.9479689425184444,14,67.0,1,67.0,1,67.0,1,67.0,1
2332,max_effective,30,60,2,3,0.05,0.95,0.921401526722044,18,104.0,1,104.0,1,104.0,1,104.0,1
2333,max_effective,30,60,2,3,0.05,0.95,0.9394827216279296,11,86.0,1,86.0,1,86.0,1,86.0,1
2334,max_effective,30,60,2,3,0.05,0.95,0.9446007172448666,26,117.0,0,119.0,1,119.0,1,119.0,1
2335,max_effective,30,60,2,3,0.05,0.95,0.9354639626348268,13,65.0,1,65.0,1,65.0,1,65.0,1
2336,max_effective,30,60,2,3,0.05,0.95,0.934569878989369,13,73.0,1,73.0,1,73.0,1,73.0,1
2337,max_effective,30,60,2,3,0.05,0.95,0.9351848333179918,43,141.0,0,145.0,0,152.0,1,149.0,0
2338,max_effective,30,60,2,3,0.05,0.95,0.9413039043511922,12,79.0,1,79.0,1,79.0,1,79.0,1
2339,max_effective,30,60,2,3,0.05,0.95,0.9488062312460276,33,127.0,0,130.0,1,130.0,1,129.0,0
2340,max_effective,30,60,2,3,0.05,0.95,0.9424430328323924,22,92.0,1,92.0,1,92.0,1,92.0,1
2341,max_effective,30,60,2,3,0.05,0.95,0.9427897514724316,8,72.0,1,72.0,1,72.0,1,72.0,1
2342,max_effective,30,60,2,3,0.05,0.95,0.947513257814344,12,74.0,1,74.0,1,74.0,1,74.0,1
2343,max_effective,30,60,2,3,0.05,0.95,0.9192054032459094,20,97.0,1,97.0,1,97.0,1,97.0,1
2344,max_effective,30,60,2,3,0.05,0.95,0.9363833912901984,20,123.0,0,126.0,1,124.0,0,124.0,0
2345,max_effective,30,60,2,3,0.05,0.95,0.9258294689317114,14,69.0,1,69.0,1,69.0,1,68.0,0
2346,max_effective,30,60,2,3,0.05,0.95,0.9296940264758669,9,67.0,1,67.0,1,67.0,1,67.0,1
2347,max_effective,30,60,2,3,0.05,0.95,0.9435591058245004,30,123.0,0,138.0,1,138.0,1,138.0,1
2348,max_effective,30,60,2,3,0.05,0.95,0.903377607554463,49,110.0,0,130.0,0,132.0,1,132.0,1
2349,max_effective,30,60,2,3,0.05,0.95,0.9085631974309678,32,124.0,0,134.0,0,138.0,0,139.0,1
2350,max_effective,30,60,2,3,0.05,0.95,0.949686370862072,7,77.0,1,77.0,1,77.0,1,77.0,1
2351,max_effective,30,60,2,3,0.05,0.95,0.944381616399686,17,95.0,1,95.0,1,95.0,1,95.0,1
2352,max_effective,30,60,2,3,0.05,0.95,0.940354959258372,22,99.0,1,99.0,1,99.0,1,99.0,1
2353,max_effective,30,60,2,3,0.05,0.95,0.9104696211987234,36,110.0,0,108.0,0,121.0,1,121.0,1
2354,max_effective,30,60,2,3,0.05,0.95,0.8840858656332143,6,59.0,1,59.0,1,59.0,1,59.0,1
2355,max_effective,30,60,2,3,0.05,0.95,0.8934880425841953,14,87.0,1,87.0,1,87.0,1,87.0,1
2356,max_effective,30,60,2,3,0.05,0.95,0.8944635449618306,7,58.0,1,58.0,1,58.0,1,58.0,1
2357,max_effective,30,60,2,3,0.05,0.95,0.9423416070563656,54,111.0,0,126.0,0,143.0,1,143.0,1
2358,max_effective,30,60,2,3,0.05,0.95,0.9281739942116431,17,95.0,1,95.0,1,95.0,1,95.0,1
2359,max_effective,30,60,2,3,0.05,0.95,0.9398329855501788,52,105.0,0,125.0,0,135.0,1,132.0,0
2360,max_effective,30,60,2,3,0.05,0.95,0.931358152373788,21,101.0,1,101.0,1,101.0,1,101.0,1
2361,max_effective,30,60,2,3,0.05,0.95,0.8857234786490763,17,88.0,1,88.0,1,88.0,1,88.0,1
2362,max_effective,30,60,2,3,0.05,0.95,0.9231357976557606,16,94.0,1,94.0,1,94.0,1,94.0,1
2363,max_effective,30,60,2,3,0.05,0.95,0.94690539214947,57,113.0,0,121.0,0,140.0,1,140.0,1
2364,max_effective,30,60,2,3,0.05,0.95,0.943049214816812,9,85.0,1,85.0,1,85.0,1,85.0,1
2365,max_effective,30,60,2,3,0.05,0.95,0.911614433313486,17,69.0,1,69.0,1,69.0,1,69.0,1
2366,max_effective,30,60,2,3,0.05,0.95,0.9310025663971964,7,69.0,1,69.0,1,69.0,1,69.0,1
2367,max_effective,30,60,2,3,0.05,0.95,0.9270548620129068,22,102.0,1,102.0,1,102.0,1,101.0,0
2368,max_effective,30,60,2,3,0.05,0.95,0.9307764468255728,34,100.0,1,100.0,1,100.0,1,100.0,1
2369,max_effective,30,60,2,3,0.05,0.95,0.9447730943011096,32,114.0,0,118.0,1,118.0,1,118.0,1
2370,max_effective,30,60,2,3,0.05,0.95,0.9173882715168512,12,62.0,1,62.0,1,62.0,1,62.0,1
2371,max_effective,30,60,2,3,0.05,0.95,0.9414985612747748,10,66.0,1,66.0,1,66.0,1,66.0,1
2372,max_effective,30,60,2,3,0.05,0.95,0.9110328994449104,8,69.0,1,69.0,1,69.0,1,69.0,1
2373,max_effective,30,60,2,3,0.05,0.95,0.9378550538372862,69,115.0,0,122.0,0,145.0,1,139.0,0
2374,max_effective,30,60,2,3,0.05,0.95,0.935299711153068,7,75.0,1,75.0,1,75.0,1,75.0,1
2375,max_effective,30,60,2,3,0.05,0.95,0.9359290315438994,32,119.0,0,121.0,1,121.0,1,121.0,1
2376,max_effective,30,60,2,3,0.05,0.95,0.9314644190912968,15,115.0,1,115.0,1,115.0,1,115.0,1
2377,max_effective,30,60,2,3,0.05,0.95,0.9487033993078215,59,129.0,1,129.0,1,129.0,1,129.0,1
2378,max_effective,30,60,2,3,0.05,0.95,0.8752214152809691,15,88.0,1,88.0,1,88.0,1,88.0,1
2379,max_effective,30,60,2,3,0.05,0.95,0.9258800489299592,34,104.0,1,104.0,1,104.0,1,104.0,1
2380,max_effective,30,60,2,3,0.05,0.95,0.9364013937251342,25,137.0,0,142.0,0,146.0,1,145.0,0
2381,max_effective,30,60,2,3,0.05,0.95,0.9467412545886792,30,90.0,1,90.0,1,90.0,1,90.0,1
2382,max_effective,30,60,2,3,0.05,0.95,0.9376724097355535,19,102.0,1,102.0,1,102.0,1,102.0,1
2383,max_effective,30,60,2,3,0.05,0.95,0.9338084925384412,9,71.0,1,71.0,1,71.0,1,71.0,1
2384,max_effective,30,60,2,3,0.05,0.95,0.9415262181413272,18,82.0,1,82.0,1,82.0,1,82.0,1
2385,max_effective,30,60,2,3,0.05,0.95,0.8793385425176994,26,101.0,1,101.0,1,101.0,1,101.0,1
2386,max_effective,30,60,2,3,0.05,0.95,0.949704018550378,44,145.0,0,153.0,0,156.0,1,154.0,0
2387,max_effective,30,60,2,3,0.05,0.95,0.9243836450303944,14,73.0,1,73.0,1,73.0,1,73.0,1
2388,max_effective,30,60,2,3,0.05,0.95,0.916802422032313,14,73.0,1,73.0,1,73.0,1,73.0,1
2389,max_effective,30,60,2,3,0.05,0.95,0.9198018849261402,61,116.0,0,137.0,0,138.0,0,143.0,1
2390,max_effective,30,60,2,3,0.05,0.95,0.8438369805228441,9,80.0,1,80.0,1,80.0,1,80.0,1
2391,max_effective,30,60,2,3,0.05,0.95,0.9051011908642896,13,73.0,1,73.0,1,73.0,1,73.0,1
2392,max_effective,30,60,2,3,0.05,0.95,0.8974763532895823,42,121.0,0,129.0,0,136.0,1,136.0,1
2393,max_effective,30,60,2,3,0.05,0.95,0.9176590684118988,51,120.0,0,130.0,1,130.0,1,130.0,1
2394,max_effective,30,60,2,3,0.05,0.95,0.932966093351727,13,103.0,1,103.0,1,103.0,1,103.0,1
2395,max_effective,30,60,2,3,0.05,0.95,0.9164480313975224,12,71.0,1,71.0,1,71.0,1,71.0,1
2396,max_effective,30,60,2,3,0.05,0.95,0.8489225072393058,14,98.0,1,98.0,1,98.0,1,98.0,1
2397,max_effective,30,60,2,3,0.05,0.95,0.9303897330800368,12,80.0,1,80.0,1,80.0,1,80.0,1
2398,max_effective,30,60,2,3,0.05,0.95,0.9464967344928162,13,82.0,1,82.0,1,82.0,1,82.0,1
2399,max_effective,30,60,2,3,0.05,0.95,0.9300009526629636,10,67.0,1,67.0,1,67.0,1,67.0,1
2400,max_effective,30,60,2,3,0.05,0.95,0.911267496895396,44,117.0,0,138.0,0,144.0,1,144.0,1
2401,max_effective,30,60,2,3,0.05,0.95,0.9036112918174344,30,99.0,1,99.0,1,99.0,1,99.0,1
2402,max_effective,30,60,2,3,0.05,0.95,0.9287624226712292,8,70.0,1,70.0,1,70.0,1,70.0,1
2403,max_effective,30,60,2,3,0.05,0.95,0.9493903021403004,16,107.0,1,107.0,1,107.0,1,107.0,1
2404,max_effective,30,60,2,3,0.05,0.95,0.9441804302681908,20,76.0,1,76.0,1,76.0,1,76.0,1
2405,max_effective,30,60,2,3,0.05,0.95,0.9188528404419276,20,89.0,1,89.0,1,89.0,1,89.0,1
2406,max_effective,30,60,2,3,0.05,0.95,0.943073132611258,46,111.0,0,120.0,0,126.0,1,123.0,0
2407,max_effective,30,60,2,3,0.05,0.95,0.9487151026252196,10,70.0,1,70.0,1,70.0,1,68.0,0
2408,max_effective,30,60,2,3,0.05,0.95,0.8998432806506825,18,104.0,1,104.0,1,104.0,1,104.0,1
2409,max_effective,30,60,2,3,0.05,0.95,0.9158776100944792,30,92.0,1,92.0,1,92.0,1,92.0,1
2410,max_effective,30,60,2,3,0.05,0.95,0.8934434467359983,13,92.0,1,92.0,1,92.0,1,92.0,1
2411,max_effective,30,60,2,3,0.05,0.95,0.9445169323367564,57,104.0,0,133.0,1,131.0,0,131.0,0
2412,max_effective,30,60,2,3,0.05,0.95,0.9346594137605784,14,79.0,1,79.0,1,79.0,1,79.0,1
2413,max_effective,30,60,2,3,0.05,0.95,0.922881848641508,20,86.0,1,86.0,1,86.0,1,86.0,1
2414,max_effective,30,60,2,3,0.05,0.95,0.9485221795299972,29,90.0,1,90.0,1,90.0,1,90.0,1
2415,max_effective,30,60,2,3,0.05,0.95,0.9165430853269284,13,76.0,1,76.0,1,76.0,1,76.0,1
2416,max_effective,30,60,2,3,0.05,0.95,0.92678724105598,20,102.0,1,102.0,1,102.0,1,102.0,1
2417,max_effective,30,60,2,3,0.05,0.95,0.946438346646612,30,121.0,0,118.0,0,123.0,0,124.0,1
2418,max_effective,30,60,2,3,0.05,0.95,0.9433004227479064,22,88.0,1,88.0,1,88.0,1,88.0,1
2419,max_effective,30,60,2,3,0.05,0.95,0.8636538195244822,15,60.0,1,60.0,1,60.0,1,60.0,1
2420,max_effective,30,60,2,3,0.05,0.95,0.9474202541805644,16,95.0,1,95.0,1,95.0,1,91.0,0
2421,max_effective,30,60,2,3,0.05,0.95,0.9381509589051802,13,62.0,1,62.0,1,62.0,1,61.0,0
2422,max_effective,30,60,2,3,0.05,0.95,0.9387953752818592,16,86.0,1,86.0,1,86.0,1,86.0,1
2423,max_effective,30,60,2,3,0.05,0.95,0.9417885665925608,9,71.0,1,71.0,1,71.0,1,71.0,1
2424,max_effective,30,60,2,3,0.05,0.95,0.924152653701168,31,121.0,0,129.0,0,134.0,1,134.0,1
2425,max_effective,30,60,2,3,0.05,0.95,0.9266735487196408,17,94.0,1,94.0,1,94.0,1,94.0,1
2426,max_effective,30,60,2,3,0.05,0.95,0.9274795614515352,22,85.0,1,85.0,1,85.0,1,85.0,1
2427,max_effective,30,60,2,3,0.05,0.95,0.914537869151686,52,111.0,0,122.0,1,122.0,1,122.0,1
2428,max_effective,30,60,2,3,0.05,0.95,0.9225810487332484,21,107.0,1,107.0,1,107.0,1,107.0,1
2429,max_effective,30,60,2,3,0.05,0.95,0.9173314919640804,16,89.0,1,89.0,1,89.0,1,89.0,1
2430,max_effective,30,60,2,3,0.05,0.95,0.8020733659694345,8,51.0,1,51.0,1,51.0,1,51.0,1
2431,max_effective,30,60,2,3,0.05,0.95,0.9299748973687286,13,95.0,1,95.0,1,95.0,1,95.0,1
2432,max_effective,30,60,2,3,0.05,0.95,0.9424973364546816,21,116.0,0,118.0,1,118.0,1,118.0,1
2433,max_effective,30,60,2,3,0.05,0.95,0.9346331430439097,23,120.0,0,121.0,1,121.0,1,121.0,1
2434,max_effective,30,60,2,3,0.05,0.95,0.9298457100190588,26,99.0,1,99.0,1,99.0,1,99.0,1
2435,max_effective,30,60,2,3,0.05,0.95,0.9184072010472288,28,104.0,1,104.0,1,104.0,1,104.0,1
2436,max_effective,30,60,2,3,0.05,0.95,0.9260952487586714,12,66.0,1,66.0,1,66.0,1,66.0,1
2437,max_effective,30,60,2,3,0.05,0.95,0.9477259336746928,10,78.0,1,78.0,1,78.0,1,78.0,1
2438,max_effective,30,60,2,3,0.05,0.95,0.9282204899353445,5,47.0,1,47.0,1,47.0,1,47.0,1
2439,max_effective,30,60,2,3,0.05,0.95,0.938418476698442,28,128.0,0,132.0,1,125.0,0,124.0,0
2440,max_effective,30,60,2,3,0.05,0.95,0.9462680639767912,16,90.0,1,90.0,1,90.0,1,90.0,1
2441,max_effective,30,60,2,3,0.05,0.95,0.9455520188289964,88,114.0,0,128.0,0,157.0,1,153.0,0
2442,max_effective,30,60,2,3,0.05,0.95,0.9109912989427924,12,92.0,1,92.0,1,92.0,1,92.0,1
2443,max_effective,30,60,2,3,0.05,0.95,0.9382598178111716,13,86.0,1,86.0,1,86.0,1,86.0,1
2444,max_effective,30,60,2,3,0.05,0.95,0.9446921469267768,80,105.0,0,146.0,0,147.0,1,147.0,1
2445,max_effective,30,60,2,3,0.05,0.95,0.9388750504790044,37,112.0,1,112.0,1,112.0,1,112.0,1
2446,max_effective,30,60,2,3,0.05,0.95,0.9177673328732228,18,77.0,1,77.0,1,77.0,1,77.0,1
2447,max_effective,30,60,2,3,0.05,0.95,0.9447807873590952,29,138.0,0,150.0,0,152.0,1,151.0,0
2448,max_effective,30,60,2,3,0.05,0.95,0.9449219419382844,38,119.0,1,119.0,1,119.0,1,118.0,0
2449,max_effective,30,60,2,3,0.05,0.95,0.9336640346297786,16,90.0,1,90.0,1,90.0,1,90.0,1
2450,max_effective,30,60,2,3,0.05,0.95,0.9453214627781116,18,93.0,1,93.0,1,93.0,1,93.0,1
2451,max_effective,30,60,2,3,0.05,0.95,0.8671882466890931,15,63.0,1,63.0,1,63.0,1,63.0,1
2452,max_effective,30,60,2,3,0.05,0.95,0.926701758006007,14,82.0,1,82.0,1,82.0,1,82.0,1
2453,max_effective,30,60,2,3,0.05,0.95,0.9434004438889916,10,101.0,1,101.0,1,101.0,1,101.0,1
2454,max_effective,30,60,2,3,0.05,0.95,0.938836060351719,27,118.0,0,122.0,1,122.0,1,122.0,1
2455,max_effective,30,60,2,3,0.05,0.95,0.943244279543106,46,114.0,0,120.0,0,130.0,1,128.0,0
2456,max_effective,30,60,2,3,0.05,0.95,0.900063060154318,29,98.0,1,98.0,1,98.0,1,98.0,1
2457,max_effective,30,60,2,3,0.05,0.95,0.9377695206013044,21,124.0,0,127.0,1,125.0,0,126.0,0
2458,max_effective,30,60,2,3,0.05,0.95,0.883363256818261,13,86.0,1,86.0,1,86.0,1,86.0,1
2459,max_effective,30,60,2,3,0.05,0.95,0.9438936957689398,19,113.0,0,114.0,1,114.0,1,113.0,0
2460,max_effective,30,60,2,3,0.05,0.95,0.9041382358597312,14,75.0,1,75.0,1,75.0,1,75.0,1
2461,max_effective,30,60,2,3,0.05,0.95,0.91939009213709,9,80.0,1,80.0,1,80.0,1,80.0,1
2462,max_effective,30,60,2,3,0.05,0.95,0.8793417436717903,18,84.0,1,84.0,1,84.0,1,83.0,0
2463,max_effective,30,60,2,3,0.05,0.95,0.9256135449933612,47,121.0,0,140.0,1,136.0,0,134.0,0
2464,max_effective,30,60,2,3,0.05,0.95,0.9396641241323692,20,72.0,1,72.0,1,72.0,1,72.0,1
2465,max_effective,30,60,2,3,0.05,0.95,0.9479474243687972,29,93.0,1,93.0,1,93.0,1,93.0,1
2466,max_effective,30,60,2,3,0.05,0.95,0.8976492963174754,26,84.0,1,84.0,1,84.0,1,83.0,0
2467,max_effective,30,60,2,3,0.05,0.95,0.9398600044679069,11,92.0,1,92.0,1,92.0,1,92.0,1
2468,max_effective,30,60,2,3,0.05,0.95,0.9027545053959476,17,86.0,1,86.0,1,86.0,1,83.0,0
2469,max_effective,30,60,2,3,0.05,0.95,0.93320717429926,15,107.0,1,107.0,1,107.0,1,107.0,1
2470,max_effective,30,60,2,3,0.05,0.95,0.944906205362865,30,120.0,1,120.0,1,120.0,1,120.0,1
2471,max_effective,30,60,2,3,0.05,0.95,0.9479605278830706,30,107.0,0,108.0,1,108.0,1,108.0,1
2472,max_effective,30,60,2,3,0.05,0.95,0.8581890230356671,14,76.0,1,76.0,1,76.0,1,76.0,1
2473,max_effective,30,60,2,3,0.05,0.95,0.9473245005194008,25,97.0,1,97.0,1,97.0,1,97.0,1
2474,max_effective,30,60,2,3,0.05,0.95,0.9201125168179726,26,103.0,1,103.0,1,103.0,1,103.0,1
2475,max_effective,30,60,2,3,0.05,0.95,0.920337998549183,14,92.0,1,92.0,1,92.0,1,89.0,0
2476,max_effective,30,60,2,3,0.05,0.95,0.8957199039864365,8,66.0,1,66.0,1,66.0,1,66.0,1
2477,max_effective,30,60,2,3,0.05,0.95,0.9432065729881928,32,121.0,1,121.0,1,121.0,1,121.0,1
2478,max_effective,30,60,2,3,0.05,0.95,0.9474901100089866,19,109.0,1,109.0,1,109.0,1,109.0,1
2479,max_effective,30,60,2,3,0.05,0.95,0.9303613988500417,14,85.0,1,85.0,1,85.0,1,84.0,0
2480,max_effective,30,60,2,3,0.05,0.95,0.9442594458495558,9,75.0,1,75.0,1,75.0,1,75.0,1
2481,max_effective,30,60,2,3,0.05,0.95,0.9054270378585972,21,95.0,1,95.0,1,95.0,1,95.0,1
2482,max_effective,30,60,2,3,0.05,0.95,0.8519213665954803,19,103.0,1,103.0,1,103.0,1,103.0,1
2483,max_effective,30,60,2,3,0.05,0.95,0.9399593406361362,23,127.0,1,127.0,1,127.0,1,127.0,1
2484,max_effective,30,60,2,3,0.05,0.95,0.8082748893280153,10,61.0,1,61.0,1,61.0,1,61.0,1
2485,max_effective,30,60,2,3,0.05,0.95,0.90868345782336,11,61.0,1,61.0,1,61.0,1,61.0,1
2486,max_effective,30,60,2,3,0.05,0.95,0.9487011049640032,14,96.0,1,96.0,1,96.0,1,96.0,1
2487,max_effective,30,60,2,3,0.05,0.95,0.8728922364773558,13,92.0,1,92.0,1,92.0,1,92.0,1
2488,max_effective,30,60,2,3,0.05,0.95,0.8946037050320986,5,61.0,1,61.0,1,61.0,1,61.0,1
2489,max_effective,30,60,2,3,0.05,0.95,0.9404081685111032,43,123.0,0,136.0,0,155.0,1,153.0,0
2490,max_effective,30,60,2,3,0.05,0.95,0.8773472874474708,8,68.0,1,68.0,1,68.0,1,68.0,1
2491,max_effective,30,60,2,3,0.05,0.95,0.8651709862996537,7,73.0,1,73.0,1,73.0,1,70.0,0
2492,max_effective,30,60,2,3,0.05,0.95,0.9022468949975416,11,71.0,1,71.0,1,71.0,1,71.0,1
2493,max_effective,30,60,2,3,0.05,0.95,0.8966027552738716,10,68.0,1,68.0,1,68.0,1,68.0,1
2494,max_effective,30,60,2,3,0.05,0.95,0.8978867293634519,12,70.0,1,70.0,1,70.0,1,70.0,1
2495,max_effective,30,60,2,3,0.05,0.95,0.9477810501889892,35,119.0,0,123.0,1,121.0,0,123.0,1
2496,max_effective,30,60,2,3,0.05,0.95,0.936289955179502,38,124.0,0,128.0,0,130.0,1,130.0,1
2497,max_effective,30,60,2,3,0.05,0.95,0.9438836100266276,21,76.0,1,76.0,1,76.0,1,76.0,1
2498,max_effective,30,60,2,3,0.05,0.95,0.9040834393260894,9,67.0,1,67.0,1,67.0,1,67.0,1
2499,max_effective,30,60,2,3,0.05,0.95,0.9414548679592052,15,99.0,1,99.0,1,99.0,1,99.0,1
2500,max_effective,30,60,2,3,0.05,0.95,0.9149896231274478,21,82.0,1,82.0,1,82.0,1,82.0,1
2501,max_effective,30,60,2,3,0.05,0.95,0.9443901311484598,14,80.0,1,80.0,1,80.0,1,80.0,1
2502,max_effective,30,60,2,3,0.05,0.95,0.9037609973863656,39,119.0,0,121.0,1,121.0,1,121.0,1
2503,max_effective,30,60,2,3,0.05,0.95,0.9236107269572336,10,70.0,1,70.0,1,70.0,1,70.0,1
2504,max_effective,30,60,2,3,0.05,0.95,0.9496911624657062,13,101.0,1,101.0,1,101.0,1,101.0,1
2505,max_effective,30,60,2,3,0.05,0.95,0.9465018854464988,13,86.0,1,86.0,1,86.0,1,86.0,1
2506,max_effective,30,60,2,3,0.05,0.95,0.9235532773683937,14,92.0,1,92.0,1,92.0,1,85.0,0
2507,max_effective,30,60,2,3,0.05,0.95,0.9384699370869264,25,126.0,0,128.0,1,128.0,1,128.0,1
2508,max_effective,30,60,2,3,0.05,0.95,0.9079537178798046,8,70.0,1,70.0,1,70.0,1,70.0,1
2509,max_effective,30,60,2,3,0.05,0.95,0.9363583854275148,33,128.0,0,134.0,1,130.0,0,130.0,0
2510,max_effective,30,60,2,3,0.05,0.95,0.944418479666698,15,90.0,1,90.0,1,90.0,1,90.0,1
2511,max_effective,30,60,2,3,0.05,0.95,0.9061937276415296,8,74.0,1,74.0,1,74.0,1,74.0,1
2512,max_effective,30,60,2,3,0.05,0.95,0.945072737971242,43,126.0,0,131.0,0,144.0,1,142.0,0
2513,max_effective,30,60,2,3,0.05,0.95,0.8919350142790603,22,84.0,1,84.0,1,84.0,1,84.0,1
2514,max_effective,30,60,2,3,0.05,0.95,0.9461178777815528,21,111.0,1,111.0,1,111.0,1,111.0,1
2515,max_effective,30,60,2,3,0.05,0.95,0.9404936312989384,17,118.0,1,118.0,1,118.0,1,118.0,1
2516,max_effective,30,60,2,3,0.05,0.95,0.917451159058194,31,106.0,1,106.0,1,106.0,1,106.0,1
2517,max_effective,30,60,2,3,0.05,0.95,0.9458907744182218,60,105.0,0,125.0,1,125.0,1,125.0,1
2518,max_effective,30,60,2,3,0.05,0.95,0.94690536922051,44,112.0,0,118.0,1,118.0,1,118.0,1
2519,max_effective,30,60,2,3,0.05,0.95,0.945690727438728,52,120.0,0,135.0,0,142.0,1,140.0,0
2520,max_effective,30,60,2,3,0.05,0.95,0.9406950404636631,46,121.0,0,131.0,0,144.0,1,144.0,1
2521,max_effective,30,60,2,3,0.05,0.95,0.9490372408264086,18,120.0,1,120.0,1,120.0,1,120.0,1
2522,max_effective,30,60,2,3,0.05,0.95,0.8426269178150463,12,76.0,1,76.0,1,76.0,1,76.0,1
2523,max_effective,30,60,2,3,0.05,0.95,0.9169965555722824,24,127.0,0,140.0,0,142.0,1,140.0,0
2524,max_effective,30,60,2,3,0.05,0.95,0.9026069322456488,6,62.0,1,62.0,1,62.0,1,62.0,1
2525,max_effective,30,60,2,3,0.05,0.95,0.9491892058969692,39,112.0,0,124.0,1,124.0,1,122.0,0
2526,max_effective,30,60,2,3,0.05,0.95,0.9474648305752292,18,70.0,1,70.0,1,70.0,1,70.0,1
2527,max_effective,30,60,2,3,0.05,0.95,0.9197776496353778,17,83.0,1,83.0,1,83.0,1,83.0,1
2528,max_effective,30,60,2,3,0.05,0.95,0.9468838263370172,15,102.0,1,102.0,1,102.0,1,102.0,1
2529,max_effective,30,60,2,3,0.05,0.95,0.9032314261058264,7,72.0,1,72.0,1,72.0,1,72.0,1
2530,max_effective,30,60,2,3,0.05,0.95,0.9270320390552298,23,92.0,1,92.0,1,92.0,1,92.0,1
2531,max_effective,30,60,2,3,0.05,0.95,0.8901011177843081,13,96.0,1,96.0,1,96.0,1,96.0,1
2532,max_effective,30,60,2,3,0.05,0.95,0.9427133264285072,47,118.0,0,124.0,0,142.0,1,142.0,1
2533,max_effective,30,60,2,3,0.05,0.95,0.9377343606408902,11,93.0,1,93.0,1,93.0,1,93.0,1
2534,max_effective,30,60,2,3,0.05,0.95,0.932067373713639,20,94.0,1,94.0,1,94.0,1,94.0,1
2535,max_effective,30,60,2,3,0.05,0.95,0.9404822897799248,43,106.0,0,124.0,1,124.0,1,124.0,1
2536,max_effective,30,60,2,3,0.05,0.95,0.9136759483694424,24,96.0,1,96.0,1,96.0,1,96.0,1
2537,max_effective,30,60,2,3,0.05,0.95,0.8715111911068558,9,75.0,1,75.0,1,75.0,1,75.0,1
2538,max_effective,30,60,2,3,0.05,0.95,0.935568162856585,16,87.0,1,87.0,1,87.0,1,86.0,0
2539,max_effective,30,60,2,3,0.05,0.95,0.9405665681121494,27,79.0,1,79.0,1,79.0,1,79.0,1
2540,max_effective,30,60,2,3,0.05,0.95,0.942135362217322,35,96.0,1,96.0,1,96.0,1,96.0,1
2541,max_effective,30,60,2,3,0.05,0.95,0.9324009532328146,31,122.0,0,139.0,1,138.0,0,139.0,1
2542,max_effective,30,60,2,3,0.05,0.95,0.9427353131798738,40,133.0,0,147.0,0,154.0,0,157.0,1
2543,max_effective,30,60,2,3,0.05,0.95,0.9306183211886404,26,108.0,1,108.0,1,108.0,1,108.0,1
2544,max_effective,30,60,2,3,0.05,0.95,0.8416971691168499,33,100.0,1,100.0,1,100.0,1,100.0,1
2545,max_effective,30,60,2,3,0.05,0.95,0.9236283188873864,23,114.0,0,118.0,1,118.0,1,118.0,1
2546,max_effective,30,60,2,3,0.05,0.95,0.9467266936546342,41,110.0,0,111.0,1,111.0,1,111.0,1
2547,max_effective,30,60,2,3,0.05,0.95,0.9354438185585856,9,61.0,1,61.0,1,61.0,1,61.0,1
2548,max_effective,30,60,2,3,0.05,0.95,0.8701173087745974,22,93.0,1,93.0,1,93.0,1,93.0,1
2549,max_effective,30,60,2,3,0.05,0.95,0.9452774440727488,30,108.0,1,108.0,1,108.0,1,108.0,1
2550,max_effective,30,60,2,3,0.05,0.95,0.9215659570866448,18,109.0,1,109.0,1,109.0,1,109.0,1
2551,max_effective,30,60,2,3,0.05,0.95,0.941588256542486,12,75.0,1,75.0,1,75.0,1,75.0,1
2552,max_effective,30,60,2,3,0.05,0.95,0.9468222861918872,27,104.0,1,104.0,1,104.0,1,104.0,1
2553,max_effective,30,60,2,3,0.05,0.95,0.9482510696525048,25,89.0,1,89.0,1,89.0,1,89.0,1
2554,max_effective,30,60,2,3,0.05,0.95,0.9096917011805438,10,88.0,1,88.0,1,88.0,1,88.0,1
2555,max_effective,30,60,2,3,0.05,0.95,0.9397675623648786,37,140.0,0,151.0,0,164.0,0,167.0,1
2556,max_effective,30,60,2,3,0.05,0.95,0.9494222400219882,22,85.0,1,85.0,1,85.0,1,85.0,1
2557,max_effective,30,60,2,3,0.05,0.95,0.9467298603074557,11,82.0,1,82.0,1,82.0,1,82.0,1
2558,max_effective,30,60,2,3,0.05,0.95,0.9190240601231648,27,100.0,1,100.0,1,100.0,1,100.0,1
2559,max_effective,30,60,2,3,0.05,0.95,0.9393202413263484,14,102.0,1,102.0,1,102.0,1,102.0,1
2560,max_effective,30,60,2,3,0.05,0.95,0.9348709804420812,24,121.0,1,121.0,1,121.0,1,121.0,1
2561,max_effective,30,60,2,3,0.05,0.95,0.9312999516465148,40,112.0,1,112.0,1,112.0,1,112.0,1
2562,max_effective,30,60,2,3,0.05,0.95,0.915598007649193,37,100.0,1,100.0,1,100.0,1,97.0,0
2563,max_effective,30,60,2,3,0.05,0.95,0.9498378579964027,8,77.0,1,77.0,1,77.0,1,77.0,1
2564,max_effective,30,60,2,3,0.05,0.95,0.9340626537589792,5,51.0,1,51.0,1,51.0,1,50.0,0
2565,max_effective,30,60,2,3,0.05,0.95,0.9469254566381164,28,110.0,1,110.0,1,110.0,1,110.0,1
2566,max_effective,30,60,2,3,0.05,0.95,0.9477747414200068,38,138.0,0,145.0,0,148.0,1,148.0,1
2567,max_effective,30,60,2,3,0.05,0.95,0.9174089570578122,13,71.0,1,71.0,1,71.0,1,71.0,1
2568,max_effective,30,60,2,3,0.05,0.95,0.948575721225726,24,100.0,1,100.0,1,100.0,1,100.0,1
2569,max_effective,30,60,2,3,0.05,0.95,0.935199408427266,35,108.0,0,115.0,1,115.0,1,115.0,1
2570,max_effective,30,60,2,3,0.05,0.95,0.9482819333706886,14,101.0,1,101.0,1,101.0,1,101.0,1
2571,max_effective,30,60,2,3,0.05,0.95,0.8896054711822986,8,63.0,1,63.0,1,63.0,1,59.0,0
2572,max_effective,30,60,2,3,0.05,0.95,0.9271317608290676,19,75.0,1,75.0,1,75.0,1,75.0,1
2573,max_effective,30,60,2,3,0.05,0.95,0.8811742045126406,16,69.0,1,69.0,1,69.0,1,69.0,1
2574,max_effective,30,60,2,3,0.05,0.95,0.9037607533213644,28,117.0,1,117.0,1,117.0,1,117.0,1
2575,max_effective,30,60,2,3,0.05,0.95,0.9372866152402332,11,51.0,1,51.0,1,51.0,1,51.0,1
2576,max_effective,30,60,2,3,0.05,0.95,0.9062359175955934,14,80.0,1,80.0,1,80.0,1,80.0,1
2577,max_effective,30,60,2,3,0.05,0.95,0.9298323913377144,24,97.0,1,97.0,1,97.0,1,97.0,1
2578,max_effective,30,60,2,3,0.05,0.95,0.9307590898123986,10,62.0,1,62.0,1,62.0,1,62.0,1
2579,max_effective,30,60,2,3,0.05,0.95,0.927280323825768,19,99.0,1,99.0,1,99.0,1,99.0,1
2580,max_effective,30,60,2,3,0.05,0.95,0.9269035504714316,54,109.0,0,125.0,1,125.0,1,125.0,1
2581,max_effective,30,60,2,3,0.05,0.95,0.9411634265543706,5,54.0,1,54.0,1,54.0,1,54.0,1
2582,max_effective,30,60,2,3,0.05,0.95,0.9220655680829604,15,75.0,1,75.0,1,75.0,1,75.0,1
2583,max_effective,30,60,2,3,0.05,0.95,0.9219442850082026,18,88.0,1,88.0,1,88.0,1,88.0,1
2584,max_effective,30,60,2,3,0.05,0.95,0.9454260211087055,12,93.0,1,93.0,1,93.0,1,93.0,1
2585,max_effective,30,60,2,3,0.05,0.95,0.935439377415405,9,83.0,1,83.0,1,83.0,1,82.0,0
2586,max_effective,30,60,2,3,0.05,0.95,0.9168634254611884,17,131.0,0,132.0,1,131.0,0,131.0,0
2587,max_effective,30,60,2,3,0.05,0.95,0.9111208440793492,14,98.0,1,98.0,1,98.0,1,98.0,1
2588,max_effective,30,60,2,3,0.05,0.95,0.9497772255924504,37,111.0,0,117.0,1,117.0,1,117.0,1
2589,max_effective,30,60,2,3,0.05,0.95,0.8640927505975552,7,72.0,1,72.0,1,72.0,1,72.0,1
2590,max_effective,30,60,2,3,0.05,0.95,0.9380773847931988,20,84.0,1,84.0,1,84.0,1,84.0,1
2591,max_effective,30,60,2,3,0.05,0.95,0.9485116450187414,17,90.0,1,90.0,1,90.0,1,90.0,1
2592,max_effective,30,60,2,3,0.05,0.95,0.9164001325508409,30,121.0,0,125.0,0,128.0,0,132.0,1
2593,max_effective,30,60,2,3,0.05,0.95,0.8516695211017109,5,58.0,1,58.0,1,58.0,1,58.0,1
2594,max_effective,30,60,2,3,0.05,0.95,0.9466135576711768,13,60.0,1,60.0,1,60.0,1,60.0,1
2595,max_effective,30,60,2,3,0.05,0.95,0.9307871754146384,12,82.0,1,82.0,1,82.0,1,82.0,1
2596,max_effective,30,60,2,3,0.05,0.95,0.9420824626592798,16,86.0,1,86.0,1,86.0,1,86.0,1
2597,max_effective,30,60,2,3,0.05,0.95,0.9013530791506827,19,88.0,1,88.0,1,88.0,1,88.0,1
2598,max_effective,30,60,2,3,0.05,0.95,0.930308904160589,11,82.0,1,82.0,1,82.0,1,82.0,1
2599,max_effective,30,60,2,3,0.05,0.95,0.9250313816185962,20,87.0,1,87.0,1,87.0,1,87.0,1
2600,max_effective,30,60,2,3,0.05,0.95,0.9464895410361646,26,100.0,1,100.0,1,100.0,1,100.0,1
2601,max_effective,30,60,2,3,0.05,0.95,0.9364893106314524,25,78.0,1,78.0,1,78.0,1,78.0,1
2602,max_effective,30,60,2,3,0.05,0.95,0.9444487786857032,19,107.0,1,107.0,1,107.0,1,107.0,1
2603,max_effective,30,60,2,3,0.05,0.95,0.9290666748287454,5,57.0,1,57.0,1,57.0,1,57.0,1
2604,max_effective,30,60,2,3,0.05,0.95,0.9107628271442266,19,110.0,1,110.0,1,110.0,1,110.0,1
2605,max_effective,30,60,2,3,0.05,0.95,0.9275970630310808,24,85.0,1,85.0,1,85.0,1,85.0,1
2606,max_effective,30,60,2,3,0.05,0.95,0.9385339993282384,7,61.0,1,61.0,1,61.0,1,60.0,0
2607,max_effective,30,60,2,3,0.05,0.95,0.940456233885497,21,75.0,1,75.0,1,75.0,1,75.0,1
2608,max_effective,30,60,2,3,0.05,0.95,0.9189380138814324,29,87.0,1,87.0,1,87.0,1,87.0,1
2609,max_effective,30,60,2,3,0.05,0.95,0.8819560029636532,16,75.0,1,75.0,1,75.0,1,75.0,1
2610,max_effective,30,60,2,3,0.05,0.95,0.920407429115812,46,106.0,1,106.0,1,106.0,1,106.0,1
2611,max_effective,30,60,2,3,0.05,0.95,0.8585040597349292,12,68.0,1,68.0,1,68.0,1,68.0,1
2612,max_effective,30,60,2,3,0.05,0.95,0.9199377834892208,9,67.0,1,67.0,1,67.0,1,66.0,0
2613,max_effective,30,60,2,3,0.05,0.95,0.9220919894031996,77,114.0,0,141.0,0,156.0,0,159.0,1
2614,max_effective,30,60,2,3,0.05,0.95,0.9269521355789044,14,85.0,1,85.0,1,85.0,1,85.0,1
2615,max_effective,30,60,2,3,0.05,0.95,0.9217379392867762,18,101.0,1,101.0,1,101.0,1,101.0,1
2616,max_effective,30,60,2,3,0.05,0.95,0.918799536814964,20,93.0,1,93.0,1,93.0,1,93.0,1
2617,max_effective,30,60,2,3,0.05,0.95,0.9420813256845028,14,75.0,1,75.0,1,75.0,1,75.0,1
2618,max_effective,30,60,2,3,0.05,0.95,0.905013520391002,21,80.0,1,80.0,1,80.0,1,80.0,1
2619,max_effective,30,60,2,3,0.05,0.95,0.9098428683035504,10,83.0,1,83.0,1,83.0,1,83.0,1
2620,max_effective,30,60,2,3,0.05,0.95,0.9460024526557356,21,84.0,1,84.0,1,84.0,1,84.0,1
2621,max_effective,30,60,2,3,0.05,0.95,0.9472659859056536,56,120.0,0,126.0,0,136.0,1,135.0,0
2622,max_effective,30,60,2,3,0.05,0.95,0.932922028540153,17,111.0,0,112.0,1,112.0,1,112.0,1
2623,max_effective,30,60,2,3,0.05,0.95,0.9386608663482708,9,73.0,1,73.0,1,73.0,1,73.0,1
2624,max_effective,30,60,2,3,0.05,0.95,0.9409946442493032,16,109.0,1,109.0,1,109.0,1,109.0,1
2625,max_effective,30,60,2,3,0.05,0.95,0.935881894564682,56,118.0,0,132.0,0,147.0,1,146.0,0
2626,max_effective,30,60,2,3,0.05,0.95,0.9473859822406558,52,115.0,0,129.0,1,128.0,0,127.0,0
2627,max_effective,30,60,2,3,0.05,0.95,0.942127921280538,18,134.0,0,136.0,1,134.0,0,134.0,0
2628,max_effective,30,60,2,3,0.05,0.95,0.9230694052926652,8,72.0,1,72.0,1,72.0,1,71.0,0
2629,max_effective,30,60,2,3,0.05,0.95,0.8261397195638212,12,98.0,1,98.0,1,98.0,1,98.0,1
2630,max_effective,30,60,2,3,0.05,0.95,0.9431492253292628,32,122.0,0,127.0,0,130.0,1,130.0,1
2631,max_effective,30,60,2,3,0.05,0.95,0.912588685895826,23,116.0,0,117.0,1,115.0,0,117.0,1
2632,max_effective,30,60,2,3,0.05,0.95,0.9238667236304358,30,103.0,1,103.0,1,103.0,1,103.0,1
2633,max_effective,30,60,2,3,0.05,0.95,0.9353707768290372,34,135.0,0,143.0,0,145.0,1,145.0,1
2634,max_effective,30,60,2,3,0.05,0.95,0.9125799310462116,23,101.0,1,101.0,1,101.0,1,101.0,1
2635,max_effective,30,60,2,3,0.05,0.95,0.9412711331212806,34,99.0,1,99.0,1,99.0,1,99.0,1
2636,max_effective,30,60,2,3,0.05,0.95,0.9427213217701694,18,93.0,1,93.0,1,93.0,1,92.0,0
2637,max_effective,30,60,2,3,0.05,0.95,0.8772649951669772,14,84.0,1,84.0,1,84.0,1,84.0,1
2638,max_effective,30,60,2,3,0.05,0.95,0.9222439058165962,19,92.0,1,92.0,1,92.0,1,92.0,1
2639,max_effective,30,60,2,3,0.05,0.95,0.9371421685987168,5,48.0,1,48.0,1,48.0,1,48.0,1
2640,max_effective,30,60,2,3,0.05,0.95,0.9234781054056468,19,83.0,1,83.0,1,83.0,1,83.0,1
2641,max_effective,30,60,2,3,0.05,0.95,0.947752324690362,6,58.0,1,58.0,1,58.0,1,58.0,1
2642,max_effective,30,60,2,3,0.05,0.95,0.9341541323484334,15,82.0,1,82.0,1,82.0,1,82.0,1
2643,max_effective,30,60,2,3,0.05,0.95,0.949885513581774,38,98.0,1,98.0,1,98.0,1,98.0,1
2644,max_effective,30,60,2,3,0.05,0.95,0.941378457494833,17,86.0,1,86.0,1,86.0,1,86.0,1
2645,max_effective,30,60,2,3,0.05,0.95,0.9454963455618912,28,125.0,0,129.0,0,130.0,1,130.0,1
2646,max_effective,30,60,2,3,0.05,0.95,0.9400971886338672,32,103.0,1,103.0,1,103.0,1,103.0,1
2647,max_effective,30,60,2,3,0.05,0.95,0.9324025464969784,35,121.0,1,121.0,1,121.0,1,121.0,1
2648,max_effective,30,60,2,3,0.05,0.95,0.9442929090651164,18,99.0,1,99.0,1,99.0,1,99.0,1
2649,max_effective,30,60,2,3,0.05,0.95,0.901126797382972,20,89.0,1,89.0,1,89.0,1,89.0,1
2650,max_effective,30,60,2,3,0.05,0.95,0.9411232298642672,21,89.0,1,89.0,1,89.0,1,89.0,1
2651,max_effective,30,60,2,3,0.05,0.95,0.9321204913499744,25,121.0,0,123.0,1,123.0,1,123.0,1
2652,max_effective,30,60,2,3,0.05,0.95,0.9378228583196186,13,103.0,1,103.0,1,103.0,1,103.0,1
2653,max_effective,30,60,2,3,0.05,0.95,0.9400927186415204,15,98.0,1,98.0,1,98.0,1,98.0,1
2654,max_effective,30,60,2,3,0.05,0.95,0.932347408016128,20,106.0,1,106.0,1,106.0,1,106.0,1
2655,max_effective,30,60,2,3,0.05,0.95,0.9281939581857208,16,86.0,1,86.0,1,86.0,1,86.0,1
2656,max_effective,30,60,2,3,0.05,0.95,0.9335841291903012,12,73.0,1,73.0,1,73.0,1,73.0,1
2657,max_effective,30,60,2,3,0.05,0.95,0.9282040622289294,26,114.0,0,117.0,1,117.0,1,117.0,1
2658,max_effective,30,60,2,3,0.05,0.95,0.9394368030438828,46,118.0,0,126.0,1,126.0,1,126.0,1
2659,max_effective,30,60,2,3,0.05,0.95,0.9491767001562542,48,112.0,0,122.0,1,122.0,1,122.0,1
2660,max_effective,30,60,2,3,0.05,0.95,0.927832098109257,25,131.0,0,129.0,0,133.0,1,133.0,1
2661,max_effective,30,60,2,3,0.05,0.95,0.9498935795133066,34,116.0,0,121.0,1,121.0,1,121.0,1
2662,max_effective,30,60,2,3,0.05,0.95,0.9151935513677916,18,91.0,1,91.0,1,91.0,1,91.0,1
2663,max_effective,30,60,2,3,0.05,0.95,0.942709833756926,27,93.0,1,93.0,1,93.0,1,93.0,1
2664,max_effective,30,60,2,3,0.05,0.95,0.949759505044735,18,92.0,1,92.0,1,92.0,1,92.0,1
2665,max_effective,30,60,2,3,0.05,0.95,0.9045161637586516,13,102.0,1,102.0,1,102.0,1,102.0,1
2666,max_effective,30,60,2,3,0.05,0.95,0.8023129788449269,8,57.0,1,57.0,1,57.0,1,57.0,1
2667,max_effective,30,60,2,3,0.05,0.95,0.8883912505639752,24,115.0,0,120.0,1,120.0,1,120.0,1
2668,max_effective,30,60,2,3,0.05,0.95,0.9347791937487075,10,94.0,1,94.0,1,94.0,1,94.0,1
2669,max_effective,30,60,2,3,0.05,0.95,0.8842992701889357,9,72.0,1,72.0,1,72.0,1,71.0,0
2670,max_effective,30,60,2,3,0.05,0.95,0.9382014677827768,12,89.0,1,89.0,1,89.0,1,89.0,1
2671,max_effective,30,60,2,3,0.05,0.95,0.9200124408417442,27,92.0,1,92.0,1,92.0,1,92.0,1
2672,max_effective,30,60,2,3,0.05,0.95,0.9197715521777556,10,84.0,1,84.0,1,84.0,1,84.0,1
2673,max_effective,30,60,2,3,0.05,0.95,0.9415412506504118,24,102.0,1,102.0,1,102.0,1,102.0,1
2674,max_effective,30,60,2,3,0.05,0.95,0.8967331927680482,21,99.0,1,99.0,1,99.0,1,99.0,1
2675,max_effective,30,60,2,3,0.05,0.95,0.918911752422148,10,82.0,1,82.0,1,82.0,1,82.0,1
2676,max_effective,30,60,2,3,0.05,0.95,0.914390740644563,17,129.0,0,129.0,0,127.0,0,132.0,1
2677,max_effective,30,60,2,3,0.05,0.95,0.923804279999158,22,89.0,1,89.0,1,89.0,1,89.0,1
2678,max_effective,30,60,2,3,0.05,0.95,0.9323040029916398,25,92.0,1,92.0,1,92.0,1,92.0,1
2679,max_effective,30,60,2,3,0.05,0.95,0.8979909557927683,17,97.0,1,97.0,1,97.0,1,97.0,1
2680,max_effective,30,60,2,3,0.05,0.95,0.911915420829611,12,84.0,1,84.0,1,84.0,1,84.0,1
2681,max_effective,30,60,2,3,0.05,0.95,0.9322906811206124,35,118.0,0,122.0,1,122.0,1,122.0,1
2682,max_effective,30,60,2,3,0.05,0.95,0.9326462616958352,10,85.0,1,85.0,1,85.0,1,85.0,1
2683,max_effective,30,60,2,3,0.05,0.95,0.9278804548114716,19,111.0,1,111.0,1,111.0,1,111.0,1
2684,max_effective,30,60,2,3,0.05,0.95,0.9430582341659948,41,134.0,0,146.0,0,161.0,1,159.0,0
2685,max_effective,30,60,2,3,0.05,0.95,0.9229074057457354,7,63.0,1,63.0,1,63.0,1,63.0,1
2686,max_effective,30,60,2,3,0.05,0.95,0.920229974585887,10,85.0,1,85.0,1,85.0,1,85.0,1
2687,max_effective,30,60,2,3,0.05,0.95,0.9428252280223252,66,122.0,0,140.0,0,141.0,1,138.0,0
2688,max_effective,30,60,2,3,0.05,0.95,0.939255742214835,20,73.0,1,73.0,1,73.0,1,73.0,1
2689,max_effective,30,60,2,3,0.05,0.95,0.9467331065939204,16,109.0,1,109.0,1,109.0,1,109.0,1
2690,max_effective,30,60,2,3,0.05,0.95,0.919156307712899,17,74.0,1,74.0,1,74.0,1,74.0,1
2691,max_effective,30,60,2,3,0.05,0.95,0.8760150453775571,9,70.0,1,70.0,1,70.0,1,70.0,1
2692,max_effective,30,60,2,3,0.05,0.95,0.8778866271982296,10,89.0,1,89.0,1,89.0,1,89.0,1
2693,max_effective,30,60,2,3,0.05,0.95,0.943773883625052,35,118.0,0,131.0,1,124.0,0,123.0,0
2694,max_effective,30,60,2,3,0.05,0.95,0.946226670952542,33,98.0,0,107.0,1,107.0,1,107.0,1
2695,max_effective,30,60,2,3,0.05,0.95,0.9384097700578172,9,78.0,1,78.0,1,78.0,1,78.0,1
2696,max_effective,30,60,2,3,0.05,0.95,0.938892417716127,10,56.0,1,56.0,1,56.0,1,56.0,1
2697,max_effective,30,60,2,3,0.05,0.95,0.8953690743462185,19,99.0,1,99.0,1,99.0,1,99.0,1
2698,max_effective,30,60,2,3,0.05,0.95,0.9370569692873744,9,68.0,1,68.0,1,68.0,1,68.0,1
2699,max_effective,30,60,2,3,0.05,0.95,0.9389215835815432,11,81.0,1,81.0,1,81.0,1,81.0,1
2700,max_effective,30,60,2,3,0.05,0.95,0.917191710529612,29,108.0,1,108.0,1,108.0,1,108.0,1
2701,max_effective,30,60,2,3,0.05,0.95,0.9275459951501124,19,88.0,1,88.0,1,88.0,1,88.0,1
2702,max_effective,30,60,2,3,0.05,0.95,0.9244125892945791,29,126.0,0,127.0,1,126.0,0,125.0,0
2703,max_effective,30,60,2,3,0.05,0.95,0.9426776127787356,29,138.0,0,144.0,0,149.0,0,155.0,1
2704,max_effective,30,60,2,3,0.05,0.95,0.9064939197643312,10,64.0,1,64.0,1,64.0,1,63.0,0
2705,max_effective,30,60,2,3,0.05,0.95,0.9261722600458068,13,111.0,1,111.0,1,111.0,1,111.0,1
2706,max_effective,30,60,2,3,0.05,0.95,0.948347919930602,12,74.0,1,74.0,1,74.0,1,74.0,1
2707,max_effective,30,60,2,3,0.05,0.95,0.906006806935994,15,85.0,1,85.0,1,85.0,1,85.0,1
2708,max_effective,30,60,2,3,0.05,0.95,0.9405365785569858,98,120.0,0,129.0,0,143.0,0,144.0,1
2709,max_effective,30,60,2,3,0.05,0.95,0.9396768375698784,44,107.0,0,109.0,1,105.0,0,109.0,1
2710,max_effective,30,60,2,3,0.05,0.95,0.942523121857626,21,137.0,1,133.0,0,135.0,0,135.0,0
2711,max_effective,30,60,2,3,0.05,0.95,0.8952864881163969,23,115.0,1,115.0,1,115.0,1,115.0,1
2712,max_effective,30,60,2,3,0.05,0.95,0.943817145667446,11,66.0,1,66.0,1,66.0,1,66.0,1
2713,max_effective,30,60,2,3,0.05,0.95,0.9144462525790764,6,56.0,1,56.0,1,56.0,1,56.0,1
2714,max_effective,30,60,2,3,0.05,0.95,0.9096423767321616,10,65.0,1,65.0,1,65.0,1,65.0,1
2715,max_effective,30,60,2,3,0.05,0.95,0.927694015438968,13,65.0,1,65.0,1,65.0,1,65.0,1
2716,max_effective,30,60,2,3,0.05,0.95,0.9492256568548124,31,123.0,0,125.0,0,134.0,1,134.0,1
2717,max_effective,30,60,2,3,0.05,0.95,0.9453012826975368,19,94.0,1,94.0,1,94.0,1,94.0,1
2718,max_effective,30,60,2,3,0.05,0.95,0.9176875383886732,24,94.0,1,94.0,1,94.0,1,94.0,1
2719,max_effective,30,60,2,3,0.05,0.95,0.9472412994044808,33,127.0,0,128.0,0,137.0,1,134.0,0
2720,max_effective,30,60,2,3,0.05,0.95,0.9378231014963504,23,111.0,1,111.0,1,111.0,1,111.0,1
2721,max_effective,30,60,2,3,0.05,0.95,0.9438930354077312,21,127.0,0,131.0,1,130.0,0,129.0,0
2722,max_effective,30,60,2,3,0.05,0.95,0.941307221297978,58,143.0,0,154.0,0,161.0,1,161.0,1
2723,max_effective,30,60,2,3,0.05,0.95,0.8712176712948914,23,94.0,1,94.0,1,94.0,1,94.0,1
2724,max_effective,30,60,2,3,0.05,0.95,0.8760395778056387,8,61.0,1,61.0,1,61.0,1,61.0,1
2725,max_effective,30,60,2,3,0.05,0.95,0.940684122518196,21,138.0,0,142.0,1,140.0,0,134.0,0
2726,max_effective,30,60,2,3,0.05,0.95,0.861802343308324,12,88.0,1,88.0,1,88.0,1,88.0,1
2727,max_effective,30,60,2,3,0.05,0.95,0.90413639343525,8,56.0,1,56.0,1,56.0,1,56.0,1
2728,max_effective,30,60,2,3,0.05,0.95,0.9381879254845952,35,112.0,0,126.0,1,121.0,0,125.0,0
2729,max_effective,30,60,2,3,0.05,0.95,0.9388184469656004,17,94.0,1,94.0,1,94.0,1,94.0,1
2730,max_effective,30,60,2,3,0.05,0.95,0.9425769135028388,32,95.0,1,95.0,1,95.0,1,95.0,1
2731,max_effective,30,60,2,3,0.05,0.95,0.9430379936395265,31,90.0,1,90.0,1,90.0,1,90.0,1
2732,max_effective,30,60,2,3,0.05,0.95,0.9300693333396726,9,64.0,1,64.0,1,64.0,1,64.0,1
2733,max_effective,30,60,2,3,0.05,0.95,0.9435798740966876,15,94.0,1,94.0,1,94.0,1,94.0,1
2734,max_effective,30,60,2,3,0.05,0.95,0.9181304719861952,17,85.0,1,85.0,1,85.0,1,85.0,1
2735,max_effective,30,60,2,3,0.05,0.95,0.91617524324671,24,95.0,1,95.0,1,95.0,1,95.0,1
2736,max_effective,30,60,2,3,0.05,0.95,0.9410525913013716,19,89.0,1,89.0,1,89.0,1,87.0,0
2737,max_effective,30,60,2,3,0.05,0.95,0.9402030073386428,13,103.0,1,103.0,1,103.0,1,103.0,1
2738,max_effective,30,60,2,3,0.05,0.95,0.9261089145602874,15,104.0,1,104.0,1,104.0,1,104.0,1
2739,max_effective,30,60,2,3,0.05,0.95,0.8984505434470125,17,100.0,1,100.0,1,100.0,1,100.0,1
2740,max_effective,30,60,2,3,0.05,0.95,0.9154125825320808,15,132.0,1,130.0,0,124.0,0,123.0,0
2741,max_effective,30,60,2,3,0.05,0.95,0.9264694440237192,22,97.0,1,97.0,1,97.0,1,97.0,1
2742,max_effective,30,60,2,3,0.05,0.95,0.9495231679156836,62,132.0,0,138.0,0,152.0,0,153.0,1
2743,max_effective,30,60,2,3,0.05,0.95,0.9131800484799232,26,112.0,0,119.0,0,120.0,1,120.0,1
2744,max_effective,30,60,2,3,0.05,0.95,0.940205023620429,73,133.0,0,137.0,0,146.0,1,145.0,0
2745,max_effective,30,60,2,3,0.05,0.95,0.9256802813518898,18,90.0,1,90.0,1,90.0,1,90.0,1
2746,max_effective,30,60,2,3,0.05,0.95,0.9297135333424572,12,79.0,1,79.0,1,79.0,1,79.0,1
2747,max_effective,30,60,2,3,0.05,0.95,0.9186142113149888,17,100.0,1,100.0,1,100.0,1,100.0,1
2748,max_effective,30,60,2,3,0.05,0.95,0.9237653352457416,14,77.0,1,77.0,1,77.0,1,77.0,1
2749,max_effective,30,60,2,3,0.05,0.95,0.9363692319799224,23,120.0,0,130.0,1,130.0,1,129.0,0
2750,max_effective,30,60,2,3,0.05,0.95,0.9419495237315756,11,93.0,1,93.0,1,93.0,1,93.0,1
2751,max_effective,30,60,2,3,0.05,0.95,0.9417019077843136,22,104.0,1,104.0,1,104.0,1,104.0,1
2752,max_effective,30,60,2,3,0.05,0.95,0.9375139624487864,39,115.0,0,124.0,0,129.0,0,130.0,1
2753,max_effective,30,60,2,3,0.05,0.95,0.9444396595143912,14,84.0,1,84.0,1,84.0,1,84.0,1
2754,max_effective,30,60,2,3,0.05,0.95,0.9451624586777898,12,76.0,1,76.0,1,76.0,1,75.0,0
2755,max_effective,30,60,2,3,0.05,0.95,0.889319952035931,8,72.0,1,72.0,1,72.0,1,72.0,1
2756,max_effective,30,60,2,3,0.05,0.95,0.9494880243753884,48,123.0,0,128.0,0,130.0,1,130.0,1
2757,max_effective,30,60,2,3,0.05,0.95,0.8933838722781978,7,56.0,1,56.0,1,56.0,1,56.0,1
2758,max_effective,30,60,2,3,0.05,0.95,0.9277702743929775,11,90.0,1,90.0,1,90.0,1,90.0,1
2759,max_effective,30,60,2,3,0.05,0.95,0.9397358380832465,18,89.0,1,89.0,1,89.0,1,89.0,1
2760,max_effective,30,60,2,3,0.05,0.95,0.9167822726538716,21,111.0,1,111.0,1,111.0,1,111.0,1
2761,max_effective,30,60,2,3,0.05,0.95,0.9174290599255488,10,75.0,1,75.0,1,75.0,1,75.0,1
2762,max_effective,30,60,2,3,0.05,0.95,0.8870392570929525,9,73.0,1,73.0,1,73.0,1,73.0,1
2763,max_effective,30,60,2,3,0.05,0.95,0.8468173783161703,6,61.0,1,61.0,1,61.0,1,61.0,1
2764,max_effective,30,60,2,3,0.05,0.95,0.9370751530033264,9,72.0,1,72.0,1,72.0,1,72.0,1
2765,max_effective,30,60,2,3,0.05,0.95,0.9025663456532652,17,79.0,1,79.0,1,79.0,1,79.0,1
2766,max_effective,30,60,2,3,0.05,0.95,0.948754792900068,27,136.0,0,145.0,0,146.0,1,145.0,0
2767,max_effective,30,60,2,3,0.05,0.95,0.9469348331222776,29,146.0,0,150.0,0,157.0,1,156.0,0
2768,max_effective,30,60,2,3,0.05,0.95,0.8790130578972185,9,63.0,1,63.0,1,63.0,1,63.0,1
2769,max_effective,30,60,2,3,0.05,0.95,0.8969051592369683,6,65.0,1,65.0,1,65.0,1,64.0,0
2770,max_effective,30,60,2,3,0.05,0.95,0.943393464358735,56,120.0,0,124.0,0,131.0,1,129.0,0
2771,max_effective,30,60,2,3,0.05,0.95,0.9462703907715782,16,76.0,1,76.0,1,76.0,1,76.0,1
2772,max_effective,30,60,2,3,0.05,0.95,0.9456935238072331,13,79.0,1,79.0,1,79.0,1,79.0,1
2773,max_effective,30,60,2,3,0.05,0.95,0.923208425739054,35,122.0,0,135.0,0,139.0,1,138.0,0
2774,max_effective,30,60,2,3,0.05,0.95,0.9380142855456898,89,120.0,0,133.0,0,137.0,1,137.0,1
2775,max_effective,30,60,2,3,0.05,0.95,0.8953567278709674,8,67.0,1,67.0,1,67.0,1,67.0,1
2776,max_effective,30,60,2,3,0.05,0.95,0.9286759426366136,27,98.0,1,98.0,1,98.0,1,98.0,1
2777,max_effective,30,60,2,3,0.05,0.95,0.9018469507374614,25,126.0,0,132.0,1,132.0,1,132.0,1
2778,max_effective,30,60,2,3,0.05,0.95,0.9452300674666628,49,108.0,0,124.0,0,136.0,1,136.0,1
2779,max_effective,30,60,2,3,0.05,0.95,0.9344014688692442,9,73.0,1,73.0,1,73.0,1,73.0,1
2780,max_effective,30,60,2,3,0.05,0.95,0.9298458693325417,7,55.0,1,55.0,1,55.0,1,55.0,1
2781,max_effective,30,60,2,3,0.05,0.95,0.9243830871074304,38,128.0,0,138.0,0,145.0,1,145.0,1
2782,max_effective,30,60,2,3,0.05,0.95,0.947543911965302,25,95.0,1,95.0,1,95.0,1,95.0,1
2783,max_effective,30,60,2,3,0.05,0.95,0.9381723937784184,44,112.0,0,115.0,1,115.0,1,115.0,1
2784,max_effective,30,60,2,3,0.05,0.95,0.9200784140030226,23,86.0,1,86.0,1,86.0,1,86.0,1
2785,max_effective,30,60,2,3,0.05,0.95,0.931716282551338,19,118.0,0,123.0,1,123.0,1,123.0,1
2786,max_effective,30,60,2,3,0.05,0.95,0.9286986210976844,17,60.0,1,60.0,1,60.0,1,60.0,1
2787,max_effective,30,60,2,3,0.05,0.95,0.9442345922473252,62,124.0,0,132.0,0,142.0,1,141.0,0
2788,max_effective,30,60,2,3,0.05,0.95,0.9027251144941848,9,54.0,1,54.0,1,54.0,1,54.0,1
2789,max_effective,30,60,2,3,0.05,0.95,0.9466170284457508,72,106.0,0,128.0,0,138.0,1,138.0,1
2790,max_effective,30,60,2,3,0.05,0.95,0.9173022514008244,7,53.0,1,53.0,1,53.0,1,53.0,1
2791,max_effective,30,60,2,3,0.05,0.95,0.9326519318927878,25,140.0,1,132.0,0,140.0,1,138.0,0
2792,max_effective,30,60,2,3,0.05,0.95,0.9124625169113496,16,102.0,1,102.0,1,102.0,1,102.0,1
2793,max_effective,30,60,2,3,0.05,0.95,0.9215616102402916,40,122.0,0,124.0,1,123.0,0,124.0,1
2794,max_effective,30,60,2,3,0.05,0.95,0.9237919521369868,33,122.0,0,128.0,1,128.0,1,126.0,0
2795,max_effective,30,60,2,3,0.05,0.95,0.9220499291311206,41,111.0,0,123.0,1,123.0,1,122.0,0
2796,max_effective,30,60,2,3,0.05,0.95,0.91742779698078,11,70.0,1,70.0,1,70.0,1,70.0,1
2797,max_effective,30,60,2,3,0.05,0.95,0.9469281385434268,29,123.0,0,128.0,1,128.0,1,128.0,1
2798,max_effective,30,60,2,3,0.05,0.95,0.9417420031490664,52,110.0,0,133.0,1,133.0,1,133.0,1
2799,max_effective,30,60,2,3,0.05,0.95,0.9476973497861644,21,91.0,1,91.0,1,91.0,1,91.0,1
2800,max_effective,30,60,2,3,0.05,0.95,0.9358595624242284,76,108.0,0,151.0,1,140.0,0,142.0,0
2801,max_effective,30,60,2,3,0.05,0.95,0.9441589020525164,29,113.0,0,114.0,1,114.0,1,114.0,1
2802,max_effective,30,60,2,3,0.05,0.95,0.8890895819536104,16,87.0,1,87.0,1,87.0,1,87.0,1
2803,max_effective,30,60,2,3,0.05,0.95,0.9461106581839342,54,118.0,0,131.0,1,130.0,0,131.0,1
2804,max_effective,30,60,2,3,0.05,0.95,0.9451157485941066,20,112.0,1,112.0,1,112.0,1,112.0,1
2805,max_effective,30,60,2,3,0.05,0.95,0.8547102021004361,14,77.0,1,77.0,1,77.0,1,77.0,1
2806,max_effective,30,60,2,3,0.05,0.95,0.9465637838417628,18,82.0,1,82.0,1,82.0,1,82.0,1
2807,max_effective,30,60,2,3,0.05,0.95,0.9340213392827114,13,94.0,1,94.0,1,94.0,1,94.0,1
2808,max_effective,30,60,2,3,0.05,0.95,0.943430340450756,32,128.0,0,136.0,1,130.0,0,129.0,0
2809,max_effective,30,60,2,3,0.05,0.95,0.9319455492637884,13,72.0,1,72.0,1,72.0,1,72.0,1
2810,max_effective,30,60,2,3,0.05,0.95,0.8730001615574734,11,78.0,1,78.0,1,78.0,1,78.0,1
2811,max_effective,30,60,2,3,0.05,0.95,0.8872191415393961,24,114.0,1,114.0,1,114.0,1,114.0,1
2812,max_effective,30,60,2,3,0.05,0.95,0.92640726971608,35,118.0,0,133.0,0,127.0,0,141.0,1
2813,max_effective,30,60,2,3,0.05,0.95,0.9485551259241722,38,101.0,1,101.0,1,101.0,1,101.0,1
2814,max_effective,30,60,2,3,0.05,0.95,0.9268903377638812,15,94.0,1,94.0,1,94.0,1,94.0,1
2815,max_effective,30,60,2,3,0.05,0.95,0.9257132417966184,25,95.0,1,95.0,1,95.0,1,95.0,1
2816,max_effective,30,60,2,3,0.05,0.95,0.9456692506617536,37,124.0,0,140.0,1,140.0,1,139.0,0
2817,max_effective,30,60,2,3,0.05,0.95,0.9161813215764524,34,120.0,0,127.0,0,134.0,0,135.0,1
2818,max_effective,30,60,2,3,0.05,0.95,0.9124341051174604,29,135.0,0,143.0,0,144.0,1,144.0,1
2819,max_effective,30,60,2,3,0.05,0.95,0.8964973611816569,27,113.0,1,113.0,1,113.0,1,113.0,1
2820,max_effective,30,60,2,3,0.05,0.95,0.9386942924401588,7,58.0,1,58.0,1,58.0,1,58.0,1
2821,max_effective,30,60,2,3,0.05,0.95,0.8748814962174557,6,61.0,1,61.0,1,61.0,1,61.0,1
2822,max_effective,30,60,2,3,0.05,0.95,0.9437958568720064,35,119.0,0,128.0,0,132.0,1,132.0,1
2823,max_effective,30,60,2,3,0.05,0.95,0.921168899812181,14,99.0,1,99.0,1,99.0,1,99.0,1
2824,max_effective,30,60,2,3,0.05,0.95,0.9025030707387656,21,72.0,1,72.0,1,72.0,1,72.0,1
2825,max_effective,30,60,2,3,0.05,0.95,0.9368211267253128,13,69.0,1,69.0,1,69.0,1,69.0,1
2826,max_effective,30,60,2,3,0.05,0.95,0.9424941899347766,43,116.0,0,128.0,0,134.0,1,134.0,1
2827,max_effective,30,60,2,3,0.05,0.95,0.9281928708022876,17,90.0,1,90.0,1,90.0,1,90.0,1
2828,max_effective,30,60,2,3,0.05,0.95,0.9492360987037016,39,136.0,0,146.0,0,148.0,1,145.0,0
2829,max_effective,30,60,2,3,0.05,0.95,0.9484943675511454,34,112.0,1,112.0,1,112.0,1,112.0,1
2830,max_effective,30,60,2,3,0.05,0.95,0.9469188912284192,9,68.0,1,68.0,1,68.0,1,68.0,1
2831,max_effective,30,60,2,3,0.05,0.95,0.9492711182428112,22,132.0,0,140.0,1,136.0,0,136.0,0
2832,max_effective,30,60,2,3,0.05,0.95,0.925101465374678,17,108.0,1,108.0,1,108.0,1,108.0,1
2833,max_effective,30,60,2,3,0.05,0.95,0.9404413063468008,28,117.0,0,118.0,0,123.0,1,123.0,1
2834,max_effective,30,60,2,3,0.05,0.95,0.9382584214734884,30,136.0,0,148.0,0,153.0,1,149.0,0
2835,max_effective,30,60,2,3,0.05,0.95,0.8839961386871144,8,54.0,1,54.0,1,54.0,1,54.0,1
2836,max_effective,30,60,2,3,0.05,0.95,0.9335081961251624,25,103.0,1,103.0,1,103.0,1,103.0,1
2837,max_effective,30,60,2,3,0.05,0.95,0.9388589110469396,34,87.0,1,87.0,1,87.0,1,87.0,1
2838,max_effective,30,60,2,3,0.05,0.95,0.8409216139906202,9,76.0,1,76.0,1,76.0,1,76.0,1
2839,max_effective,30,60,2,3,0.05,0.95,0.8479416798870563,7,64.0,1,64.0,1,64.0,1,64.0,1
2840,max_effective,30,60,2,3,0.05,0.95,0.9333218388494644,15,95.0,1,95.0,1,95.0,1,95.0,1
2841,max_effective,30,60,2,3,0.05,0.95,0.9472225308242324,28,98.0,1,98.0,1,98.0,1,98.0,1
2842,max_effective,30,60,2,3,0.05,0.95,0.939799639030974,13,62.0,1,62.0,1,62.0,1,62.0,1
2843,max_effective,30,60,2,3,0.05,0.95,0.9448341597462327,40,123.0,0,126.0,1,126.0,1,126.0,1
2844,max_effective,30,60,2,3,0.05,0.95,0.897041270441594,17,82.0,1,82.0,1,82.0,1,82.0,1
2845,max_effective,30,60,2,3,0.05,0.95,0.941488395177134,20,96.0,1,96.0,1,96.0,1,96.0,1
2846,max_effective,30,60,2,3,0.05,0.95,0.921693465554793,11,59.0,1,59.0,1,59.0,1,59.0,1
2847,max_effective,30,60,2,3,0.05,0.95,0.9449816698645244,47,108.0,0,118.0,0,133.0,1,133.0,1
2848,max_effective,30,60,2,3,0.05,0.95,0.8534071783249434,6,65.0,1,65.0,1,65.0,1,65.0,1
2849,max_effective,30,60,2,3,0.05,0.95,0.939396616291142,7,67.0,1,67.0,1,67.0,1,64.0,0
2850,max_effective,30,60,2,3,0.05,0.95,0.9321372204718552,35,129.0,0,132.0,0,136.0,1,135.0,0
2851,max_effective,30,60,2,3,0.05,0.95,0.9328119226374604,29,103.0,1,103.0,1,103.0,1,103.0,1
2852,max_effective,30,60,2,3,0.05,0.95,0.9224504259588152,16,91.0,1,91.0,1,91.0,1,91.0,1
2853,max_effective,30,60,2,3,0.05,0.95,0.8854398904118407,81,98.0,0,139.0,1,139.0,1,139.0,1
2854,max_effective,30,60,2,3,0.05,0.95,0.9136842517028984,20,84.0,1,84.0,1,84.0,1,84.0,1
2855,max_effective,30,60,2,3,0.05,0.95,0.9454420026499792,35,94.0,1,94.0,1,94.0,1,93.0,0
2856,max_effective,30,60,2,3,0.05,0.95,0.949530608766072,34,127.0,1,127.0,1,127.0,1,127.0,1
2857,max_effective,30,60,2,3,0.05,0.95,0.921427808679144,24,127.0,0,139.0,1,136.0,0,136.0,0
2858,max_effective,30,60,2,3,0.05,0.95,0.943600936084548,22,106.0,1,106.0,1,106.0,1,106.0,1
2859,max_effective,30,60,2,3,0.05,0.95,0.9153127490343282,19,81.0,1,81.0,1,81.0,1,81.0,1
2860,max_effective,30,60,2,3,0.05,0.95,0.9109589420090088,34,121.0,0,129.0,0,136.0,1,136.0,1
2861,max_effective,30,60,2,3,0.05,0.95,0.9195334304980564,22,117.0,1,117.0,1,117.0,1,117.0,1
2862,max_effective,30,60,2,3,0.05,0.95,0.9479073310038172,14,92.0,1,92.0,1,92.0,1,92.0,1
2863,max_effective,30,60,2,3,0.05,0.95,0.9444859368482472,10,104.0,1,104.0,1,104.0,1,104.0,1
2864,max_effective,30,60,2,3,0.05,0.95,0.8695660732381087,8,71.0,1,71.0,1,71.0,1,70.0,0
2865,max_effective,30,60,2,3,0.05,0.95,0.9476195738658808,20,115.0,1,113.0,0,115.0,1,115.0,1
2866,max_effective,30,60,2,3,0.05,0.95,0.9184268766675808,12,68.0,1,68.0,1,68.0,1,68.0,1
2867,max_effective,30,60,2,3,0.05,0.95,0.9434733351509051,12,84.0,1,84.0,1,84.0,1,84.0,1
2868,max_effective,30,60,2,3,0.05,0.95,0.948060162635301,10,58.0,1,58.0,1,58.0,1,58.0,1
2869,max_effective,30,60,2,3,0.05,0.95,0.8902196133177058,7,67.0,1,67.0,1,67.0,1,67.0,1
2870,max_effective,30,60,2,3,0.05,0.95,0.9489074129863572,30,124.0,1,123.0,0,121.0,0,121.0,0
2871,max_effective,30,60,2,3,0.05,0.95,0.9050044391915746,18,83.0,1,83.0,1,83.0,1,83.0,1
2872,max_effective,30,60,2,3,0.05,0.95,0.9429931185950218,29,125.0,0,127.0,0,131.0,1,131.0,1
2873,max_effective,30,60,2,3,0.05,0.95,0.944691921651296,16,95.0,1,95.0,1,95.0,1,95.0,1
2874,max_effective,30,60,2,3,0.05,0.95,0.9470653403222488,15,77.0,1,77.0,1,77.0,1,77.0,1
2875,max_effective,30,60,2,3,0.05,0.95,0.941508645703192,11,85.0,1,85.0,1,85.0,1,85.0,1
2876,max_effective,30,60,2,3,0.05,0.95,0.929036626495005,34,83.0,1,83.0,1,83.0,1,83.0,1
2877,max_effective,30,60,2,3,0.05,0.95,0.939848084091518,77,121.0,0,140.0,0,146.0,0,154.0,1
2878,max_effective,30,60,2,3,0.05,0.95,0.9466806068266648,12,83.0,1,83.0,1,83.0,1,83.0,1
2879,max_effective,30,60,2,3,0.05,0.95,0.9143679373342026,22,82.0,1,82.0,1,82.0,1,82.0,1
2880,max_effective,30,60,2,3,0.05,0.95,0.9473225211339142,13,107.0,1,107.0,1,107.0,1,107.0,1
2881,max_effective,30,60,2,3,0.05,0.95,0.9328091180180058,31,126.0,0,140.0,1,139.0,0,136.0,0
2882,max_effective,30,60,2,3,0.05,0.95,0.8711803518047126,17,70.0,1,70.0,1,70.0,1,70.0,1
2883,max_effective,30,60,2,3,0.05,0.95,0.907388754398198,9,73.0,1,73.0,1,73.0,1,71.0,0
2884,max_effective,30,60,2,3,0.05,0.95,0.9386372270110476,34,119.0,0,134.0,0,140.0,1,138.0,0
2885,max_effective,30,60,2,3,0.05,0.95,0.9274486571649228,49,117.0,0,129.0,1,129.0,1,129.0,1
2886,max_effective,30,60,2,3,0.05,0.95,0.8843414940968506,22,100.0,1,100.0,1,100.0,1,100.0,1
2887,max_effective,30,60,2,3,0.05,0.95,0.9488297965739036,17,69.0,1,69.0,1,69.0,1,69.0,1
2888,max_effective,30,60,2,3,0.05,0.95,0.9236840998288728,15,88.0,1,88.0,1,88.0,1,88.0,1
2889,max_effective,30,60,2,3,0.05,0.95,0.9328938524522404,39,133.0,0,149.0,1,149.0,1,148.0,0
2890,max_effective,30,60,2,3,0.05,0.95,0.9217459304888924,22,72.0,1,72.0,1,72.0,1,72.0,1
2891,max_effective,30,60,2,3,0.05,0.95,0.9383878658720016,26,103.0,0,107.0,1,107.0,1,107.0,1
2892,max_effective,30,60,2,3,0.05,0.95,0.8401797659095719,20,79.0,1,79.0,1,79.0,1,79.0,1
2893,max_effective,30,60,2,3,0.05,0.95,0.927608764163242,11,87.0,1,87.0,1,87.0,1,87.0,1
2894,max_effective,30,60,2,3,0.05,0.95,0.9483080278069458,39,119.0,0,124.0,0,135.0,1,135.0,1
2895,max_effective,30,60,2,3,0.05,0.95,0.9446003547681469,23,120.0,1,120.0,1,120.0,1,120.0,1
2896,max_effective,30,60,2,3,0.05,0.95,0.9130954257088996,13,79.0,1,79.0,1,79.0,1,79.0,1
2897,max_effective,30,60,2,3,0.05,0.95,0.9487373546192908,30,119.0,0,122.0,1,122.0,1,122.0,1
2898,max_effective,30,60,2,3,0.05,0.95,0.9467638987924588,34,120.0,0,125.0,0,126.0,1,126.0,1
2899,max_effective,30,60,2,3,0.05,0.95,0.9381245492505478,26,96.0,1,96.0,1,96.0,1,96.0,1
2900,max_effective,30,60,2,3,0.05,0.95,0.945155922077336,16,74.0,1,74.0,1,74.0,1,74.0,1
2901,max_effective,30,60,2,3,0.05,0.95,0.9442471196487936,28,114.0,0,124.0,1,124.0,1,124.0,1
2902,max_effective,30,60,2,3,0.05,0.95,0.940103004596636,16,108.0,1,108.0,1,108.0,1,108.0,1
2903,max_effective,30,60,2,3,0.05,0.95,0.947263697356167,76,126.0,0,139.0,0,155.0,0,159.0,1
2904,max_effective,30,60,2,3,0.05,0.95,0.909467082696096,17,77.0,1,77.0,1,77.0,1,77.0,1
2905,max_effective,30,60,2,3,0.05,0.95,0.9298008489444828,16,128.0,0,130.0,1,130.0,1,130.0,1
2906,max_effective,30,60,2,3,0.05,0.95,0.9132453093234442,16,85.0,1,85.0,1,85.0,1,85.0,1
2907,max_effective,30,60,2,3,0.05,0.95,0.8522110355036566,11,63.0,1,63.0,1,63.0,1,62.0,0
2908,max_effective,30,60,2,3,0.05,0.95,0.9303277329131616,23,94.0,1,94.0,1,94.0,1,93.0,0
2909,max_effective,30,60,2,3,0.05,0.95,0.917611106437937,18,109.0,1,109.0,1,109.0,1,109.0,1
2910,max_effective,30,60,2,3,0.05,0.95,0.9238479272830068,42,133.0,0,134.0,0,151.0,1,151.0,1
2911,max_effective,30,60,2,3,0.05,0.95,0.9239661389605168,15,79.0,1,79.0,1,79.0,1,79.0,1
2912,max_effective,30,60,2,3,0.05,0.95,0.91885212740154,38,127.0,1,127.0,1,127.0,1,127.0,1
2913,max_effective,30,60,2,3,0.05,0.95,0.9397910221292558,19,73.0,1,73.0,1,73.0,1,73.0,1
2914,max_effective,30,60,2,3,0.05,0.95,0.9349961095919792,13,83.0,1,83.0,1,83.0,1,83.0,1
2915,max_effective,30,60,2,3,0.05,0.95,0.9235952910908118,20,100.0,1,100.0,1,100.0,1,100.0,1
2916,max_effective,30,60,2,3,0.05,0.95,0.9420360967385324,5,48.0,1,48.0,1,48.0,1,48.0,1
2917,max_effective,30,60,2,3,0.05,0.95,0.9357648062991816,19,123.0,1,123.0,1,123.0,1,123.0,1
2918,max_effective,30,60,2,3,0.05,0.95,0.9472238471870212,42,115.0,0,129.0,1,128.0,0,128.0,0
2919,max_effective,30,60,2,3,0.05,0.95,0.9434654941643372,71,118.0,0,131.0,0,143.0,0,157.0,1
2920,max_effective,30,60,2,3,0.05,0.95,0.9478226647325108,42,122.0,0,137.0,1,137.0,1,136.0,0
2921,max_effective,30,60,2,3,0.05,0.95,0.916930547639051,24,96.0,1,96.0,1,96.0,1,96.0,1
2922,max_effective,30,60,2,3,0.05,0.95,0.9294198560712428,35,106.0,0,122.0,1,119.0,0,122.0,1
2923,max_effective,30,60,2,3,0.05,0.95,0.9310744877181516,42,128.0,0,142.0,0,147.0,0,148.0,1
2924,max_effective,30,60,2,3,0.05,0.95,0.9384293988619032,42,119.0,1,119.0,1,119.0,1,119.0,1
2925,max_effective,30,60,2,3,0.05,0.95,0.9339548099050136,20,85.0,1,85.0,1,85.0,1,84.0,0
2926,max_effective,30,60,2,3,0.05,0.95,0.9446338668301216,36,114.0,0,127.0,1,116.0,0,115.0,0
2927,max_effective,30,60,2,3,0.05,0.95,0.9285513884897182,10,66.0,1,66.0,1,66.0,1,66.0,1
2928,max_effective,30,60,2,3,0.05,0.95,0.9337010562854494,45,128.0,0,130.0,0,133.0,1,133.0,1
2929,max_effective,30,60,2,3,0.05,0.95,0.9319385518502168,10,67.0,1,67.0,1,67.0,1,67.0,1
2930,max_effective,30,60,2,3,0.05,0.95,0.9449990302920018,27,133.0,0,143.0,0,154.0,0,155.0,1
2931,max_effective,30,60,2,3,0.05,0.95,0.9463468642142324,48,136.0,0,148.0,0,161.0,1,161.0,1
2932,max_effective,30,60,2,3,0.05,0.95,0.8924816972605764,29,78.0,1,78.0,1,78.0,1,78.0,1
2933,max_effective,30,60,2,3,0.05,0.95,0.9430760845954226,48,108.0,0,120.0,0,131.0,1,124.0,0
2934,max_effective,30,60,2,3,0.05,0.95,0.9257073929497676,22,79.0,1,79.0,1,79.0,1,79.0,1
2935,max_effective,30,60,2,3,0.05,0.95,0.925336453678912,6,64.0,1,64.0,1,64.0,1,64.0,1
2936,max_effective,30,60,2,3,0.05,0.95,0.9146482800558916,27,98.0,1,98.0,1,98.0,1,98.0,1
2937,max_effective,30,60,2,3,0.05,0.95,0.9340606722036195,33,112.0,0,118.0,1,118.0,1,118.0,1
2938,max_effective,30,60,2,3,0.05,0.95,0.9410763308382356,11,75.0,1,75.0,1,75.0,1,75.0,1
2939,max_effective,30,60,2,3,0.05,0.95,0.9450984373602472,32,136.0,0,148.0,0,151.0,0,153.0,1
2940,max_effective,30,60,2,3,0.05,0.95,0.9430028776257008,21,115.0,0,120.0,1,120.0,1,120.0,1
2941,max_effective,30,60,2,3,0.05,0.95,0.8982771246052604,12,74.0,1,74.0,1,74.0,1,74.0,1
2942,max_effective,30,60,2,3,0.05,0.95,0.933094388321278,14,90.0,1,90.0,1,90.0,1,90.0,1
2943,max_effective,30,60,2,3,0.05,0.95,0.9414012606922706,13,88.0,1,88.0,1,88.0,1,88.0,1
2944,max_effective,30,60,2,3,0.05,0.95,0.9406743603610428,14,108.0,1,108.0,1,108.0,1,108.0,1
2945,max_effective,30,60,2,3,0.05,0.95,0.9345909717110116,45,112.0,0,129.0,1,129.0,1,129.0,1
2946,max_effective,30,60,2,3,0.05,0.95,0.9281871117216632,65,110.0,0,148.0,0,147.0,0,151.0,1
2947,max_effective,30,60,2,3,0.05,0.95,0.9419862351843424,15,79.0,1,79.0,1,79.0,1,77.0,0
2948,max_effective,30,60,2,3,0.05,0.95,0.9498943918800185,20,117.0,0,120.0,1,120.0,1,120.0,1
2949,max_effective,30,60,2,3,0.05,0.95,0.8817008338971574,5,52.0,1,52.0,1,52.0,1,52.0,1
2950,max_effective,30,60,2,3,0.05,0.95,0.9309809991980212,14,75.0,1,75.0,1,75.0,1,75.0,1
2951,max_effective,30,60,2,3,0.05,0.95,0.919374714267706,40,130.0,0,136.0,0,143.0,1,142.0,0
2952,max_effective,30,60,2,3,0.05,0.95,0.92296805768189,21,81.0,1,81.0,1,81.0,1,80.0,0
2953,max_effective,30,60,2,3,0.05,0.95,0.8448194625368457,8,65.0,1,65.0,1,65.0,1,62.0,0
2954,max_effective,30,60,2,3,0.05,0.95,0.8734362748145884,14,90.0,1,90.0,1,90.0,1,90.0,1
2955,max_effective,30,60,2,3,0.05,0.95,0.894416871438314,7,64.0,1,64.0,1,64.0,1,64.0,1
2956,max_effective,30,60,2,3,0.05,0.95,0.892895322319511,13,80.0,1,80.0,1,80.0,1,80.0,1
2957,max_effective,30,60,2,3,0.05,0.95,0.9466210668930412,41,97.0,1,97.0,1,97.0,1,97.0,1
2958,max_effective,30,60,2,3,0.05,0.95,0.91743285876755,28,105.0,1,105.0,1,105.0,1,105.0,1
2959,max_effective,30,60,2,3,0.05,0.95,0.9135575002563412,30,126.0,0,129.0,1,129.0,1,129.0,1
2960,max_effective,30,60,2,3,0.05,0.95,0.9346405507922988,50,127.0,0,134.0,0,151.0,1,148.0,0
2961,max_effective,30,60,2,3,0.05,0.95,0.9340228417728138,17,79.0,1,79.0,1,79.0,1,79.0,1
2962,max_effective,30,60,2,3,0.05,0.95,0.9365494016337926,25,105.0,0,107.0,1,107.0,1,107.0,1
2963,max_effective,30,60,2,3,0.05,0.95,0.9467339750250504,17,74.0,1,74.0,1,74.0,1,74.0,1
2964,max_effective,30,60,2,3,0.05,0.95,0.9350328075342036,13,71.0,1,71.0,1,71.0,1,71.0,1
2965,max_effective,30,60,2,3,0.05,0.95,0.9212435175535914,17,72.0,1,72.0,1,72.0,1,72.0,1
2966,max_effective,30,60,2,3,0.05,0.95,0.9079260749963666,9,74.0,1,74.0,1,74.0,1,74.0,1
2967,max_effective,30,60,2,3,0.05,0.95,0.9337767188244912,23,74.0,1,74.0,1,74.0,1,72.0,0
2968,max_effective,30,60,2,3,0.05,0.95,0.928370733687964,25,98.0,1,98.0,1,98.0,1,98.0,1
2969,max_effective,30,60,2,3,0.05,0.95,0.9357270985598638,5,48.0,1,48.0,1,48.0,1,48.0,1
2970,max_effective,30,60,2,3,0.05,0.95,0.9006241422194649,24,85.0,1,85.0,1,85.0,1,85.0,1
2971,max_effective,30,60,2,3,0.05,0.95,0.9209667965420306,15,60.0,1,60.0,1,60.0,1,60.0,1
2972,max_effective,30,60,2,3,0.05,0.95,0.9400609022122108,22,95.0,1,95.0,1,95.0,1,95.0,1
2973,max_effective,30,60,2,3,0.05,0.95,0.9360440581034842,8,73.0,1,73.0,1,73.0,1,73.0,1
2974,max_effective,30,60,2,3,0.05,0.95,0.8740705339340924,14,74.0,1,74.0,1,74.0,1,73.0,0
2975,max_effective,30,60,2,3,0.05,0.95,0.9304147453222096,23,102.0,1,102.0,1,102.0,1,102.0,1
2976,max_effective,30,60,2,3,0.05,0.95,0.9426446317201816,29,105.0,1,105.0,1,105.0,1,105.0,1
2977,max_effective,30,60,2,3,0.05,0.95,0.9237791141241052,15,79.0,1,79.0,1,79.0,1,79.0,1
2978,max_effective,30,60,2,3,0.05,0.95,0.8453450538879704,8,69.0,1,69.0,1,69.0,1,69.0,1
2979,max_effective,30,60,2,3,0.05,0.95,0.9441762749955408,15,87.0,1,87.0,1,87.0,1,87.0,1
2980,max_effective,30,60,2,3,0.05,0.95,0.9488594825269272,15,79.0,1,79.0,1,79.0,1,79.0,1
2981,max_effective,30,60,2,3,0.05,0.95,0.9468220661709916,48,108.0,1,108.0,1,108.0,1,108.0,1
2982,max_effective,30,60,2,3,0.05,0.95,0.9190357114494236,21,71.0,1,71.0,1,71.0,1,71.0,1
2983,max_effective,30,60,2,3,0.05,0.95,0.9396546281869296,30,104.0,1,104.0,1,104.0,1,104.0,1
2984,max_effective,30,60,2,3,0.05,0.95,0.932847490159084,14,89.0,1,89.0,1,89.0,1,89.0,1
2985,max_effective,30,60,2,3,0.05,0.95,0.8910817762791866,10,68.0,1,68.0,1,68.0,1,68.0,1
2986,max_effective,30,60,2,3,0.05,0.95,0.9258365762195476,9,76.0,1,76.0,1,76.0,1,76.0,1
2987,max_effective,30,60,2,3,0.05,0.95,0.9387947928870818,14,100.0,1,100.0,1,100.0,1,100.0,1
2988,max_effective,30,60,2,3,0.05,0.95,0.9379619226940172,71,117.0,0,130.0,0,149.0,1,149.0,1
2989,max_effective,30,60,2,3,0.05,0.95,0.9467016686026308,27,101.0,1,101.0,1,101.0,1,101.0,1
2990,max_effective,30,60,2,3,0.05,0.95,0.9141256667805994,20,98.0,1,98.0,1,98.0,1,98.0,1
2991,max_effective,30,60,2,3,0.05,0.95,0.9310264989648752,13,63.0,1,63.0,1,63.0,1,63.0,1
2992,max_effective,30,60,2,3,0.05,0.95,0.9341842329033628,4,48.0,1,48.0,1,48.0,1,48.0,1
2993,max_effective,30,60,2,3,0.05,0.95,0.9295722283137796,12,65.0,1,65.0,1,65.0,1,65.0,1
2994,max_effective,30,60,2,3,0.05,0.95,0.9401622220043532,18,107.0,1,107.0,1,107.0,1,107.0,1
2995,max_effective,30,60,2,3,0.05,0.95,0.9449713967845578,44,116.0,0,129.0,0,132.0,1,132.0,1
2996,max_effective,30,60,2,3,0.05,0.95,0.916864503561552,14,83.0,1,83.0,1,83.0,1,83.0,1
2997,max_effective,30,60,2,3,0.05,0.95,0.8999827625889335,17,91.0,1,91.0,1,91.0,1,91.0,1
2998,max_effective,30,60,2,3,0.05,0.95,0.9393997635743224,32,113.0,0,129.0,1,128.0,0,125.0,0
2999,max_effective,30,60,2,3,0.05,0.95,0.942114731086474,38,106.0,0,121.0,1,121.0,1,121.0,1
3000,max_effective,30,60,2,3,0.05,0.95,0.943241706570676,10,73.0,1,73.0,1,73.0,1,73.0,1
3001,max_effective,30,60,2,3,0.05,0.95,0.8984231836634088,22,76.0,1,76.0,1,76.0,1,76.0,1
3002,max_effective,30,60,2,3,0.05,0.95,0.9344911202537008,29,108.0,0,109.0,1,109.0,1,109.0,1
3003,max_effective,30,60,2,3,0.05,0.95,0.8939639789799918,8,65.0,1,65.0,1,65.0,1,65.0,1
3004,max_effective,30,60,2,3,0.05,0.95,0.9475649179905538,33,116.0,0,128.0,1,122.0,0,125.0,0
3005,max_effective,30,60,2,3,0.05,0.95,0.91093008052356,20,103.0,1,103.0,1,103.0,1,103.0,1
3006,max_effective,30,60,2,3,0.05,0.95,0.8800188754936873,7,79.0,1,79.0,1,79.0,1,79.0,1
3007,max_effective,30,60,2,3,0.05,0.95,0.9264932897541556,8,70.0,1,70.0,1,70.0,1,70.0,1
3008,max_effective,30,60,2,3,0.05,0.95,0.9490227630692828,15,102.0,1,102.0,1,102.0,1,102.0,1
3009,max_effective,30,60,2,3,0.05,0.95,0.930920921515856,29,119.0,0,120.0,1,120.0,1,120.0,1
3010,max_effective,30,60,2,3,0.05,0.95,0.913620555593622,22,71.0,1,71.0,1,71.0,1,71.0,1
3011,max_effective,30,60,2,3,0.05,0.95,0.9467214547702214,70,125.0,0,136.0,0,159.0,0,163.0,1
3012,max_effective,30,60,2,3,0.05,0.95,0.9400173460499984,28,100.0,1,100.0,1,100.0,1,100.0,1
3013,max_effective,30,60,2,3,0.05,0.95,0.908306584072507,7,49.0,1,49.0,1,49.0,1,49.0,1
3014,max_effective,30,60,2,3,0.05,0.95,0.9409896563310785,58,120.0,0,133.0,0,144.0,1,142.0,0
3015,max_effective,30,60,2,3,0.05,0.95,0.9482486318180894,93,116.0,0,153.0,1,153.0,1,150.0,0
3016,max_effective,30,60,2,3,0.05,0.95,0.9372395342298464,13,92.0,1,92.0,1,92.0,1,92.0,1
3017,max_effective,30,60,2,3,0.05,0.95,0.8146739164360418,4,51.0,1,51.0,1,51.0,1,51.0,1
3018,max_effective,30,60,2,3,0.05,0.95,0.9313297597581376,14,125.0,1,125.0,1,125.0,1,125.0,1
3019,max_effective,30,60,2,3,0.05,0.95,0.9439146101791768,43,117.0,0,126.0,0,130.0,1,130.0,1
3020,max_effective,30,60,2,3,0.05,0.95,0.8988065208703454,17,99.0,1,99.0,1,99.0,1,99.0,1
3021,max_effective,30,60,2,3,0.05,0.95,0.9358002670355752,24,105.0,1,105.0,1,105.0,1,101.0,0
3022,max_effective,30,60,2,3,0.05,0.95,0.9128813685817428,43,118.0,0,134.0,1,134.0,1,134.0,1
3023,max_effective,30,60,2,3,0.05,0.95,0.9486371198993916,23,116.0,1,116.0,1,116.0,1,116.0,1
3024,max_effective,30,60,2,3,0.05,0.95,0.928729395103206,53,132.0,0,135.0,0,143.0,1,143.0,1
3025,max_effective,30,60,2,3,0.05,0.95,0.928665770923852,28,129.0,0,135.0,1,133.0,0,131.0,0
3026,max_effective,30,60,2,3,0.05,0.95,0.8905118916228888,13,75.0,1,75.0,1,75.0,1,75.0,1
3027,max_effective,30,60,2,3,0.05,0.95,0.94994600708093,65,111.0,0,136.0,1,136.0,1,136.0,1
3028,max_effective,30,60,2,3,0.05,0.95,0.9352378181609904,13,87.0,1,87.0,1,87.0,1,87.0,1
3029,max_effective,30,60,2,3,0.05,0.95,0.9480020492319164,9,49.0,1,49.0,1,49.0,1,49.0,1
3030,max_effective,30,60,2,3,0.05,0.95,0.9491914491716515,17,83.0,1,83.0,1,83.0,1,83.0,1
3031,max_effective,30,60,2,3,0.05,0.95,0.8799500952726885,46,110.0,0,128.0,1,128.0,1,128.0,1
3032,max_effective,30,60,2,3,0.05,0.95,0.9233863187211042,19,69.0,1,69.0,1,69.0,1,69.0,1
3033,max_effective,30,60,2,3,0.05,0.95,0.9438248078604548,25,109.0,1,109.0,1,109.0,1,109.0,1
3034,max_effective,30,60,2,3,0.05,0.95,0.9140205505089262,17,88.0,1,88.0,1,88.0,1,88.0,1
3035,max_effective,30,60,2,3,0.05,0.95,0.9046480724456464,10,63.0,1,63.0,1,63.0,1,63.0,1
3036,max_effective,30,60,2,3,0.05,0.95,0.898146268069174,20,98.0,1,98.0,1,98.0,1,98.0,1
3037,max_effective,30,60,2,3,0.05,0.95,0.9123162509364852,12,89.0,1,89.0,1,89.0,1,89.0,1
3038,max_effective,30,60,2,3,0.05,0.95,0.9430453612739312,27,105.0,1,105.0,1,105.0,1,105.0,1
3039,max_effective,30,60,2,3,0.05,0.95,0.9458985256034456,38,118.0,0,126.0,0,136.0,1,136.0,1
3040,max_effective,30,60,2,3,0.05,0.95,0.9305455890578364,16,86.0,1,86.0,1,86.0,1,86.0,1
3041,max_effective,30,60,2,3,0.05,0.95,0.926333574814799,10,66.0,1,66.0,1,66.0,1,65.0,0
3042,max_effective,30,60,2,3,0.05,0.95,0.937159326078328,18,72.0,1,72.0,1,72.0,1,72.0,1
3043,max_effective,30,60,2,3,0.05,0.95,0.946616948598604,31,99.0,1,99.0,1,99.0,1,99.0,1
3044,max_effective,30,60,2,3,0.05,0.95,0.9490481279540828,26,103.0,1,103.0,1,103.0,1,103.0,1
3045,max_effective,30,60,2,3,0.05,0.95,0.9321896102241576,31,107.0,0,111.0,1,111.0,1,111.0,1
3046,max_effective,30,60,2,3,0.05,0.95,0.9355512000336458,17,111.0,1,111.0,1,111.0,1,111.0,1
3047,max_effective,30,60,2,3,0.05,0.95,0.938236666850308,42,110.0,1,110.0,1,110.0,1,110.0,1
3048,max_effective,30,60,2,3,0.05,0.95,0.9290016489990792,43,110.0,0,115.0,1,115.0,1,115.0,1
3049,max_effective,30,60,2,3,0.05,0.95,0.9333725579640842,5,55.0,1,55.0,1,55.0,1,55.0,1
3050,max_effective,30,60,2,3,0.05,0.95,0.9179289662901324,31,111.0,1,111.0,1,111.0,1,111.0,1
3051,max_effective,30,60,2,3,0.05,0.95,0.9497668346844764,39,120.0,1,120.0,1,120.0,1,120.0,1
3052,max_effective,30,60,2,3,0.05,0.95,0.7962768695310678,7,57.0,1,57.0,1,57.0,1,57.0,1
3053,max_effective,30,60,2,3,0.05,0.95,0.9164392762649736,24,75.0,1,75.0,1,75.0,1,75.0,1
3054,max_effective,30,60,2,3,0.05,0.95,0.903164365353416,16,92.0,1,92.0,1,92.0,1,92.0,1
3055,max_effective,30,60,2,3,0.05,0.95,0.9381383230315736,36,129.0,0,136.0,0,137.0,1,137.0,1
3056,max_effective,30,60,2,3,0.05,0.95,0.945404257705184,23,93.0,1,93.0,1,93.0,1,93.0,1
3057,max_effective,30,60,2,3,0.05,0.95,0.8759425173905052,8,70.0,1,70.0,1,70.0,1,70.0,1
3058,max_effective,30,60,2,3,0.05,0.95,0.9475718283439674,15,77.0,1,77.0,1,77.0,1,77.0,1
3059,max_effective,30,60,2,3,0.05,0.95,0.940863527870855,17,104.0,1,104.0,1,104.0,1,104.0,1
3060,max_effective,30,60,2,3,0.05,0.95,0.9196608224449736,35,134.0,0,144.0,1,141.0,0,140.0,0
3061,max_effective,30,60,2,3,0.05,0.95,0.917080436181004,16,81.0,1,81.0,1,81.0,1,81.0,1
3062,max_effective,30,60,2,3,0.05,0.95,0.9249991039329704,71,116.0,0,129.0,0,140.0,1,133.0,0
3063,max_effective,30,60,2,3,0.05,0.95,0.9319101023184324,23,111.0,1,111.0,1,111.0,1,111.0,1
3064,max_effective,30,60,2,3,0.05,0.95,0.9336614992636806,27,90.0,1,90.0,1,90.0,1,85.0,0
3065,max_effective,30,60,2,3,0.05,0.95,0.94203290947407,13,100.0,1,100.0,1,100.0,1,100.0,1
3066,max_effective,30,60,2,3,0.05,0.95,0.9405381649621622,28,90.0,1,90.0,1,90.0,1,90.0,1
3067,max_effective,30,60,2,3,0.05,0.95,0.8946716257135471,27,79.0,1,79.0,1,79.0,1,79.0,1
3068,max_effective,30,60,2,3,0.05,0.95,0.9409362158008096,12,78.0,1,78.0,1,78.0,1,78.0,1
3069,max_effective,30,60,2,3,0.05,0.95,0.913410649429774,41,134.0,0,139.0,0,140.0,1,139.0,0
3070,max_effective,30,60,2,3,0.05,0.95,0.9430030878727907,9,61.0,1,61.0,1,61.0,1,61.0,1
3071,max_effective,30,60,2,3,0.05,0.95,0.9117150562693928,13,87.0,1,87.0,1,87.0,1,85.0,0
3072,max_effective,30,60,2,3,0.05,0.95,0.9306313440009668,20,87.0,1,87.0,1,87.0,1,87.0,1
3073,max_effective,30,60,2,3,0.05,0.95,0.8777075652777786,11,85.0,1,85.0,1,85.0,1,85.0,1
3074,max_effective,30,60,2,3,0.05,0.95,0.9377086199891398,45,117.0,0,122.0,1,122.0,1,122.0,1
3075,max_effective,30,60,2,3,0.05,0.95,0.8763379674134133,13,86.0,1,86.0,1,86.0,1,86.0,1
3076,max_effective,30,60,2,3,0.05,0.95,0.9327739723856012,8,61.0,1,61.0,1,61.0,1,59.0,0
3077,max_effective,30,60,2,3,0.05,0.95,0.9041815031024286,9,74.0,1,74.0,1,74.0,1,74.0,1
3078,max_effective,30,60,2,3,0.05,0.95,0.9451916926894712,39,140.0,0,141.0,0,144.0,0,159.0,1
3079,max_effective,30,60,2,3,0.05,0.95,0.9420592502411111,11,88.0,1,88.0,1,88.0,1,88.0,1
3080,max_effective,30,60,2,3,0.05,0.95,0.9202939645233243,25,96.0,1,96.0,1,96.0,1,96.0,1
3081,max_effective,30,60,2,3,0.05,0.95,0.9354975470134772,42,126.0,0,132.0,0,139.0,0,140.0,1
3082,max_effective,30,60,2,3,0.05,0.95,0.9270153873549768,22,121.0,1,121.0,1,121.0,1,121.0,1
3083,max_effective,30,60,2,3,0.05,0.95,0.9470908055046712,16,93.0,1,93.0,1,93.0,1,93.0,1
3084,max_effective,30,60,2,3,0.05,0.95,0.931680209585377,18,142.0,1,142.0,1,134.0,0,135.0,0
3085,max_effective,30,60,2,3,0.05,0.95,0.945502488444448,8,67.0,1,67.0,1,67.0,1,67.0,1
3086,max_effective,30,60,2,3,0.05,0.95,0.9414547512882832,19,90.0,1,90.0,1,90.0,1,90.0,1
3087,max_effective,30,60,2,3,0.05,0.95,0.9417509320278376,23,111.0,1,111.0,1,111.0,1,111.0,1
3088,max_effective,30,60,2,3,0.05,0.95,0.8926261361866505,16,94.0,1,94.0,1,94.0,1,94.0,1
3089,max_effective,30,60,2,3,0.05,0.95,0.8435666915756924,12,86.0,1,86.0,1,86.0,1,86.0,1
3090,max_effective,30,60,2,3,0.05,0.95,0.914267853116179,11,72.0,1,72.0,1,72.0,1,72.0,1
3091,max_effective,30,60,2,3,0.05,0.95,0.949808635548529,20,78.0,1,78.0,1,78.0,1,78.0,1
3092,max_effective,30,60,2,3,0.05,0.95,0.9291927697171812,13,88.0,1,88.0,1,88.0,1,88.0,1
3093,max_effective,30,60,2,3,0.05,0.95,0.930705788176358,16,106.0,1,106.0,1,106.0,1,106.0,1
3094,max_effective,30,60,2,3,0.05,0.95,0.9127382133613592,18,130.0,0,131.0,1,130.0,0,130.0,0
3095,max_effective,30,60,2,3,0.05,0.95,0.9154217540520324,12,87.0,1,87.0,1,87.0,1,87.0,1
3096,max_effective,30,60,2,3,0.05,0.95,0.912665525679528,18,101.0,1,101.0,1,101.0,1,101.0,1
3097,max_effective,30,60,2,3,0.05,0.95,0.9321880916416792,32,125.0,0,128.0,0,135.0,0,138.0,1
3098,max_effective,30,60,2,3,0.05,0.95,0.9399140777318772,9,67.0,1,67.0,1,67.0,1,67.0,1
3099,max_effective,30,60,2,3,0.05,0.95,0.9127000695590056,8,72.0,1,72.0,1,72.0,1,72.0,1
3100,max_effective,30,60,2,3,0.05,0.95,0.8953478001551762,13,84.0,1,84.0,1,84.0,1,83.0,0
3101,max_effective,30,60,2,3,0.05,0.95,0.9490082516295782,54,137.0,0,146.0,0,161.0,1,161.0,1
3102,max_effective,30,60,2,3,0.05,0.95,0.9071198614002396,35,122.0,1,122.0,1,122.0,1,122.0,1
3103,max_effective,30,60,2,3,0.05,0.95,0.9325470134705074,15,95.0,1,95.0,1,95.0,1,95.0,1
3104,max_effective,30,60,2,3,0.05,0.95,0.9393133658481728,28,92.0,1,92.0,1,92.0,1,92.0,1
3105,max_effective,30,60,2,3,0.05,0.95,0.9124551074605538,9,70.0,1,70.0,1,70.0,1,70.0,1
3106,max_effective,30,60,2,3,0.05,0.95,0.94641016663891,23,125.0,0,133.0,1,133.0,1,133.0,1
3107,max_effective,30,60,2,3,0.05,0.95,0.9008593213564642,11,75.0,1,75.0,1,75.0,1,73.0,0
3108,max_effective,30,60,2,3,0.05,0.95,0.9284259663596536,7,47.0,1,47.0,1,47.0,1,46.0,0
3109,max_effective,30,60,2,3,0.05,0.95,0.9410617440526836,34,115.0,1,115.0,1,115.0,1,114.0,0
3110,max_effective,30,60,2,3,0.05,0.95,0.9454578866666798,42,99.0,0,101.0,1,101.0,1,101.0,1
3111,max_effective,30,60,2,3,0.05,0.95,0.9408288944390906,12,76.0,1,76.0,1,76.0,1,75.0,0
3112,max_effective,30,60,2,3,0.05,0.95,0.9415204158281866,8,73.0,1,73.0,1,73.0,1,73.0,1
3113,max_effective,30,60,2,3,0.05,0.95,0.8931436220128409,30,92.0,1,92.0,1,92.0,1,91.0,0
3114,max_effective,30,60,2,3,0.05,0.95,0.9119765342940294,15,95.0,1,95.0,1,95.0,1,93.0,0
3115,max_effective,30,60,2,3,0.05,0.95,0.9426039067866347,21,130.0,0,140.0,1,140.0,1,140.0,1
3116,max_effective,30,60,2,3,0.05,0.95,0.9195406691140532,15,108.0,1,108.0,1,108.0,1,108.0,1
3117,max_effective,30,60,2,3,0.05,0.95,0.94931347135173,11,96.0,1,96.0,1,96.0,1,96.0,1
3118,max_effective,30,60,2,3,0.05,0.95,0.9460689960917636,34,133.0,0,150.0,0,153.0,1,152.0,0
3119,max_effective,30,60,2,3,0.05,0.95,0.9447688962332902,46,107.0,0,126.0,0,132.0,1,132.0,1
3120,max_effective,30,60,2,3,0.05,0.95,0.9452547482847198,46,104.0,0,128.0,1,128.0,1,128.0,1
3121,max_effective,30,60,2,3,0.05,0.95,0.9093000652770882,16,78.0,1,78.0,1,78.0,1,78.0,1
3122,max_effective,30,60,2,3,0.05,0.95,0.9196778809364642,8,54.0,1,54.0,1,54.0,1,54.0,1
3123,max_effective,30,60,2,3,0.05,0.95,0.9272308783967764,13,103.0,1,103.0,1,103.0,1,103.0,1
3124,max_effective,30,60,2,3,0.05,0.95,0.9455290915444424,29,105.0,0,111.0,1,111.0,1,111.0,1
3125,max_effective,30,60,2,3,0.05,0.95,0.9150786150105156,29,122.0,1,122.0,1,121.0,0,121.0,0
3126,max_effective,30,60,2,3,0.05,0.95,0.900347531572359,12,68.0,1,68.0,1,68.0,1,68.0,1
3127,max_effective,30,60,2,3,0.05,0.95,0.9487962985106324,57,137.0,0,148.0,0,163.0,1,163.0,1
3128,max_effective,30,60,2,3,0.05,0.95,0.8294622031030428,12,74.0,1,74.0,1,74.0,1,73.0,0
3129,max_effective,30,60,2,3,0.05,0.95,0.9141347929473328,29,80.0,1,80.0,1,80.0,1,80.0,1
3130,max_effective,30,60,2,3,0.05,0.95,0.9153453794323116,9,72.0,1,72.0,1,72.0,1,71.0,0
3131,max_effective,30,60,2,3,0.05,0.95,0.9232531984173042,12,87.0,1,87.0,1,87.0,1,87.0,1
3132,max_effective,30,60,2,3,0.05,0.95,0.9187724304785522,9,63.0,1,63.0,1,63.0,1,63.0,1
3133,max_effective,30,60,2,3,0.05,0.95,0.9394989041475506,35,137.0,0,145.0,0,157.0,0,159.0,1
3134,max_effective,30,60,2,3,0.05,0.95,0.9392215723414932,12,80.0,1,80.0,1,80.0,1,80.0,1
3135,max_effective,30,60,2,3,0.05,0.95,0.9193749782457976,17,108.0,1,108.0,1,108.0,1,108.0,1
3136,max_effective,30,60,2,3,0.05,0.95,0.914841019458284,27,113.0,0,119.0,0,121.0,1,121.0,1
3137,max_effective,30,60,2,3,0.05,0.95,0.9473293391074054,28,104.0,1,100.0,0,104.0,1,100.0,0
3138,max_effective,30,60,2,3,0.05,0.95,0.8729218219447413,9,72.0,1,72.0,1,72.0,1,71.0,0
3139,max_effective,30,60,2,3,0.05,0.95,0.9040283500908696,6,49.0,1,49.0,1,49.0,1,49.0,1
3140,max_effective,30,60,2,3,0.05,0.95,0.917736978438193,14,106.0,1,106.0,1,106.0,1,106.0,1
3141,max_effective,30,60,2,3,0.05,0.95,0.920131199183666,28,110.0,0,111.0,1,111.0,1,111.0,1
3142,max_effective,30,60,2,3,0.05,0.95,0.930196468962016,26,118.0,1,118.0,1,118.0,1,118.0,1
3143,max_effective,30,60,2,3,0.05,0.95,0.9339344639342954,24,133.0,0,142.0,1,141.0,0,140.0,0
3144,max_effective,30,60,2,3,0.05,0.95,0.9437046889602768,28,125.0,0,131.0,0,132.0,1,132.0,1
3145,max_effective,30,60,2,3,0.05,0.95,0.9130730075833392,23,127.0,0,129.0,1,129.0,1,128.0,0
3146,max_effective,30,60,2,3,0.05,0.95,0.8793753533227637,12,71.0,1,71.0,1,71.0,1,71.0,1
3147,max_effective,30,60,2,3,0.05,0.95,0.9189253135387928,27,88.0,1,88.0,1,88.0,1,88.0,1
3148,max_effective,30,60,2,3,0.05,0.95,0.9486560250757357,67,114.0,0,128.0,0,144.0,1,141.0,0
3149,max_effective,30,60,2,3,0.05,0.95,0.9252064792311442,22,92.0,1,92.0,1,92.0,1,92.0,1
3150,max_effective,30,60,2,3,0.05,0.95,0.9165770610735284,10,86.0,1,86.0,1,86.0,1,85.0,0
3151,max_effective,30,60,2,3,0.05,0.95,0.87381157520485,13,70.0,1,70.0,1,70.0,1,70.0,1
3152,max_effective,30,60,2,3,0.05,0.95,0.946538654186848,58,124.0,0,142.0,1,142.0,1,142.0,1
3153,max_effective,30,60,2,3,0.05,0.95,0.8951539228248266,9,73.0,1,73.0,1,73.0,1,73.0,1
3154,max_effective,30,60,2,3,0.05,0.95,0.921992765544442,20,91.0,1,91.0,1,91.0,1,91.0,1
3155,max_effective,30,60,2,3,0.05,0.95,0.9169240938793723,17,87.0,1,87.0,1,87.0,1,87.0,1
3156,max_effective,30,60,2,3,0.05,0.95,0.9220206924146964,12,87.0,1,87.0,1,87.0,1,87.0,1
3157,max_effective,30,60,2,3,0.05,0.95,0.9073619207143734,10,75.0,1,75.0,1,75.0,1,75.0,1
3158,max_effective,30,60,2,3,0.05,0.95,0.9450325629314462,26,123.0,1,123.0,1,123.0,1,123.0,1
3159,max_effective,30,60,2,3,0.05,0.95,0.9423082651380478,14,82.0,1,82.0,1,82.0,1,82.0,1
3160,max_effective,30,60,2,3,0.05,0.95,0.9454568132848384,15,77.0,1,77.0,1,77.0,1,77.0,1
3161,max_effective,30,60,2,3,0.05,0.95,0.9416789409699124,21,101.0,1,101.0,1,101.0,1,101.0,1
3162,max_effective,30,60,2,3,0.05,0.95,0.9160742733060104,16,86.0,1,86.0,1,86.0,1,84.0,0
3163,max_effective,30,60,2,3,0.05,0.95,0.9320876745192804,17,93.0,1,93.0,1,93.0,1,93.0,1
3164,max_effective,30,60,2,3,0.05,0.95,0.9399016956997314,27,112.0,1,112.0,1,112.0,1,112.0,1
3165,max_effective,30,60,2,3,0.05,0.95,0.9482518324602868,27,91.0,1,91.0,1,91.0,1,91.0,1
3166,max_effective,30,60,2,3,0.05,0.95,0.8768674482100257,7,62.0,1,62.0,1,62.0,1,57.0,0
3167,max_effective,30,60,2,3,0.05,0.95,0.924709044052887,12,66.0,1,66.0,1,66.0,1,66.0,1
3168,max_effective,30,60,2,3,0.05,0.95,0.9299997278714892,19,113.0,1,113.0,1,113.0,1,113.0,1
3169,max_effective,30,60,2,3,0.05,0.95,0.9452538886585118,25,109.0,0,113.0,1,113.0,1,113.0,1
3170,max_effective,30,60,2,3,0.05,0.95,0.911728393783205,10,65.0,1,65.0,1,65.0,1,65.0,1
3171,max_effective,30,60,2,3,0.05,0.95,0.8699147070607481,14,86.0,1,86.0,1,86.0,1,86.0,1
3172,max_effective,30,60,2,3,0.05,0.95,0.919251070572026,19,90.0,1,90.0,1,90.0,1,90.0,1
3173,max_effective,30,60,2,3,0.05,0.95,0.9009092969531524,8,62.0,1,62.0,1,62.0,1,62.0,1
3174,max_effective,30,60,2,3,0.05,0.95,0.9248174777159308,8,66.0,1,66.0,1,66.0,1,65.0,0
3175,max_effective,30,60,2,3,0.05,0.95,0.9493046194781352,38,145.0,0,149.0,0,156.0,0,160.0,1
3176,max_effective,30,60,2,3,0.05,0.95,0.923211367900897,10,79.0,1,79.0,1,79.0,1,76.0,0
3177,max_effective,30,60,2,3,0.05,0.95,0.926610601710374,7,71.0,1,71.0,1,71.0,1,70.0,0
3178,max_effective,30,60,2,3,0.05,0.95,0.9475400145504144,66,109.0,0,137.0,1,137.0,1,137.0,1
3179,max_effective,30,60,2,3,0.05,0.95,0.9499552194308776,6,58.0,1,58.0,1,58.0,1,58.0,1
3180,max_effective,30,60,2,3,0.05,0.95,0.937460611879629,25,133.0,0,134.0,0,135.0,1,133.0,0
3181,max_effective,30,60,2,3,0.05,0.95,0.9303315252482892,13,94.0,1,94.0,1,94.0,1,92.0,0
3182,max_effective,30,60,2,3,0.05,0.95,0.9447305813841452,15,84.0,1,84.0,1,84.0,1,84.0,1
3183,max_effective,30,60,2,3,0.05,0.95,0.9361256159106116,42,108.0,0,122.0,1,122.0,1,122.0,1
3184,max_effective,30,60,2,3,0.05,0.95,0.9413742140840784,93,110.0,0,131.0,0,150.0,0,156.0,1
3185,max_effective,30,60,2,3,0.05,0.95,0.9114000848226068,35,101.0,1,101.0,1,101.0,1,101.0,1
3186,max_effective,30,60,2,3,0.05,0.95,0.9461766565919006,16,111.0,1,111.0,1,111.0,1,111.0,1
3187,max_effective,30,60,2,3,0.05,0.95,0.9435588668393567,38,103.0,1,103.0,1,103.0,1,103.0,1
3188,max_effective,30,60,2,3,0.05,0.95,0.9418031083905124,13,83.0,1,83.0,1,83.0,1,83.0,1
3189,max_effective,30,60,2,3,0.05,0.95,0.9395899070899169,23,126.0,0,128.0,1,128.0,1,128.0,1
3190,max_effective,30,60,2,3,0.05,0.95,0.9282597701230774,11,71.0,1,71.0,1,71.0,1,71.0,1
3191,max_effective,30,60,2,3,0.05,0.95,0.9429079756189996,17,79.0,1,79.0,1,79.0,1,79.0,1
3192,max_effective,30,60,2,3,0.05,0.95,0.8402747846729063,6,60.0,1,60.0,1,60.0,1,60.0,1
3193,max_effective,30,60,2,3,0.05,0.95,0.946003184248052,26,113.0,1,113.0,1,113.0,1,112.0,0
3194,max_effective,30,60,2,3,0.05,0.95,0.9492824554080724,20,113.0,1,113.0,1,113.0,1,113.0,1
3195,max_effective,30,60,2,3,0.05,0.95,0.8864018287260469,23,87.0,1,87.0,1,87.0,1,87.0,1
3196,max_effective,30,60,2,3,0.05,0.95,0.94168355992895,48,126.0,0,129.0,0,123.0,0,130.0,1
3197,max_effective,30,60,2,3,0.05,0.95,0.9485558309972012,15,77.0,1,77.0,1,77.0,1,76.0,0
3198,max_effective,30,60,2,3,0.05,0.95,0.880914363113325,11,70.0,1,70.0,1,70.0,1,70.0,1
3199,max_effective,30,60,2,3,0.05,0.95,0.9445865342049524,37,136.0,0,146.0,0,150.0,1,147.0,0
3200,max_effective,30,60,2,3,0.05,0.95,0.9412788145369768,36,133.0,0,143.0,0,147.0,1,146.0,0
3201,max_effective,30,60,2,3,0.05,0.95,0.8865353165641333,13,80.0,1,80.0,1,80.0,1,80.0,1
3202,max_effective,30,60,2,3,0.05,0.95,0.906031437192742,14,98.0,1,98.0,1,98.0,1,98.0,1
3203,max_effective,30,60,2,3,0.05,0.95,0.9457776333518264,14,106.0,1,106.0,1,106.0,1,106.0,1
3204,max_effective,30,60,2,3,0.05,0.95,0.9395637714230592,19,110.0,0,113.0,1,113.0,1,113.0,1
3205,max_effective,30,60,2,3,0.05,0.95,0.9478988944226874,31,124.0,0,139.0,1,137.0,0,137.0,0
3206,max_effective,30,60,2,3,0.05,0.95,0.9432788739996736,24,132.0,0,138.0,0,130.0,0,140.0,1
3207,max_effective,30,60,2,3,0.05,0.95,0.9360444953663096,10,61.0,1,61.0,1,61.0,1,60.0,0
3208,max_effective,30,60,2,3,0.05,0.95,0.935530747216475,19,94.0,1,94.0,1,94.0,1,94.0,1
3209,max_effective,30,60,2,3,0.05,0.95,0.9428502493989074,23,111.0,1,111.0,1,111.0,1,107.0,0
3210,max_effective,30,60,2,3,0.05,0.95,0.9374712368998468,30,106.0,1,106.0,1,106.0,1,106.0,1
3211,max_effective,30,60,2,3,0.05,0.95,0.927289401774079,13,76.0,1,76.0,1,76.0,1,76.0,1
3212,max_effective,30,60,2,3,0.05,0.95,0.9495600248470786,26,130.0,0,131.0,1,126.0,0,126.0,0
3213,max_effective,30,60,2,3,0.05,0.95,0.9474709526984096,21,81.0,1,81.0,1,81.0,1,81.0,1
3214,max_effective,30,60,2,3,0.05,0.95,0.927825601747426,48,101.0,0,108.0,1,108.0,1,108.0,1
3215,max_effective,30,60,2,3,0.05,0.95,0.9229051910672188,19,111.0,0,113.0,1,113.0,1,113.0,1
3216,max_effective,30,60,2,3,0.05,0.95,0.9424924606076038,12,82.0,1,82.0,1,82.0,1,81.0,0
3217,max_effective,30,60,2,3,0.05,0.95,0.8441457208163695,8,63.0,1,63.0,1,63.0,1,60.0,0
3218,max_effective,30,60,2,3,0.05,0.95,0.9393443723153092,33,145.0,0,152.0,0,156.0,0,157.0,1
3219,max_effective,30,60,2,3,0.05,0.95,0.8710152704577362,10,81.0,1,81.0,1,81.0,1,81.0,1
3220,max_effective,30,60,2,3,0.05,0.95,0.9467643348554224,26,132.0,1,132.0,1,130.0,0,129.0,0
3221,max_effective,30,60,2,3,0.05,0.95,0.9036528578891868,16,93.0,1,93.0,1,93.0,1,93.0,1
3222,max_effective,30,60,2,3,0.05,0.95,0.90534162699812,19,110.0,1,110.0,1,110.0,1,110.0,1
3223,max_effective,30,60,2,3,0.05,0.95,0.8390382191854633,22,81.0,1,81.0,1,81.0,1,81.0,1
3224,max_effective,30,60,2,3,0.05,0.95,0.9433850711357614,29,122.0,0,130.0,0,137.0,0,139.0,1
3225,max_effective,30,60,2,3,0.05,0.95,0.8839475672648525,32,109.0,1,109.0,1,109.0,1,109.0,1
3226,max_effective,30,60,2,3,0.05,0.95,0.9322024000979454,9,63.0,1,63.0,1,63.0,1,63.0,1
3227,max_effective,30,60,2,3,0.05,0.95,0.8961166389003509,12,91.0,1,91.0,1,91.0,1,91.0,1
3228,max_effective,30,60,2,3,0.05,0.95,0.9209439590053728,39,139.0,0,148.0,0,153.0,1,151.0,0
3229,max_effective,30,60,2,3,0.05,0.95,0.9436370878915896,26,120.0,0,123.0,1,123.0,1,123.0,1
3230,max_effective,30,60,2,3,0.05,0.95,0.9149170095201976,15,97.0,1,97.0,1,97.0,1,97.0,1
3231,max_effective,30,60,2,3,0.05,0.95,0.937465513688617,41,124.0,0,144.0,0,148.0,0,154.0,1
3232,max_effective,30,60,2,3,0.05,0.95,0.9375966817216994,29,85.0,1,85.0,1,85.0,1,84.0,0
3233,max_effective,30,60,2,3,0.05,0.95,0.9282083450548012,11,107.0,1,107.0,1,107.0,1,107.0,1
3234,max_effective,30,60,2,3,0.05,0.95,0.8945188407862265,25,84.0,1,84.0,1,84.0,1,84.0,1
3235,max_effective,30,60,2,3,0.05,0.95,0.8908842961460851,13,104.0,1,104.0,1,104.0,1,104.0,1
3236,max_effective,30,60,2,3,0.05,0.95,0.9256483435245412,25,92.0,1,92.0,1,92.0,1,92.0,1
3237,max_effective,30,60,2,3,0.05,0.95,0.8871171896987156,24,129.0,1,129.0,1,129.0,1,129.0,1
3238,max_effective,30,60,2,3,0.05,0.95,0.9083143497719032,18,101.0,1,101.0,1,101.0,1,101.0,1
3239,max_effective,30,60,2,3,0.05,0.95,0.9428601468331952,43,105.0,0,109.0,1,109.0,1,109.0,1
3240,max_effective,30,60,2,3,0.05,0.95,0.9170497788247434,12,73.0,1,73.0,1,73.0,1,73.0,1
3241,max_effective,30,60,2,3,0.05,0.95,0.9272557667994028,17,112.0,1,112.0,1,112.0,1,112.0,1
3242,max_effective,30,60,2,3,0.05,0.95,0.9473549992013388,12,66.0,1,66.0,1,66.0,1,66.0,1
3243,max_effective,30,60,2,3,0.05,0.95,0.9478370948237154,26,124.0,0,131.0,0,131.0,0,132.0,1
3244,max_effective,30,60,2,3,0.05,0.95,0.9300516631642616,20,74.0,1,74.0,1,74.0,1,74.0,1
3245,max_effective,30,60,2,3,0.05,0.95,0.93800410674568,19,90.0,1,90.0,1,90.0,1,90.0,1
3246,max_effective,30,60,2,3,0.05,0.95,0.8771313011877567,18,82.0,1,82.0,1,82.0,1,82.0,1
3247,max_effective,30,60,2,3,0.05,0.95,0.9435000996996336,22,79.0,1,79.0,1,79.0,1,78.0,0
3248,max_effective,30,60,2,3,0.05,0.95,0.9408582726301769,9,66.0,1,66.0,1,66.0,1,66.0,1
3249,max_effective,30,60,2,3,0.05,0.95,0.9105814424036478,8,70.0,1,70.0,1,70.0,1,69.0,0
3250,max_effective,30,60,2,3,0.05,0.95,0.9189520838170622,23,112.0,1,112.0,1,112.0,1,112.0,1
3251,max_effective,30,60,2,3,0.05,0.95,0.8796144662899316,24,89.0,1,89.0,1,89.0,1,89.0,1
3252,max_effective,30,60,2,3,0.05,0.95,0.9409424640028567,12,84.0,1,84.0,1,84.0,1,83.0,0
3253,max_effective,30,60,2,3,0.05,0.95,0.9461889771945668,16,82.0,1,82.0,1,82.0,1,82.0,1
3254,max_effective,30,60,2,3,0.05,0.95,0.9462783779587896,53,114.0,0,128.0,0,140.0,1,140.0,1
3255,max_effective,30,60,2,3,0.05,0.95,0.9498553086918547,66,129.0,0,151.0,0,166.0,1,166.0,1
3256,max_effective,30,60,2,3,0.05,0.95,0.9290989055726574,21,84.0,1,84.0,1,84.0,1,84.0,1
3257,max_effective,30,60,2,3,0.05,0.95,0.9200240065476848,77,123.0,0,137.0,0,142.0,0,143.0,1
3258,max_effective,30,60,2,3,0.05,0.95,0.9467177074815012,15,98.0,1,98.0,1,98.0,1,98.0,1
3259,max_effective,30,60,2,3,0.05,0.95,0.945116821910808,24,107.0,0,108.0,1,108.0,1,108.0,1
3260,max_effective,30,60,2,3,0.05,0.95,0.9297418405442978,23,98.0,1,98.0,1,98.0,1,98.0,1
3261,max_effective,30,60,2,3,0.05,0.95,0.9183669010578897,29,113.0,0,119.0,1,119.0,1,119.0,1
3262,max_effective,30,60,2,3,0.05,0.95,0.9398054402668796,23,126.0,0,130.0,1,130.0,1,129.0,0
3263,max_effective,30,60,2,3,0.05,0.95,0.9193083635698404,17,85.0,1,85.0,1,85.0,1,85.0,1
3264,max_effective,30,60,2,3,0.05,0.95,0.8803901338402421,12,79.0,1,79.0,1,79.0,1,79.0,1
3265,max_effective,30,60,2,3,0.05,0.95,0.9129644040748338,17,79.0,1,79.0,1,79.0,1,79.0,1
3266,max_effective,30,60,2,3,0.05,0.95,0.9372070553292764,22,124.0,0,130.0,1,129.0,0,130.0,1
3267,max_effective,30,60,2,3,0.05,0.95,0.9050170732654028,13,66.0,1,66.0,1,66.0,1,66.0,1
3268,max_effective,30,60,2,3,0.05,0.95,0.912803338981332,5,52.0,1,52.0,1,52.0,1,52.0,1
3269,max_effective,30,60,2,3,0.05,0.95,0.9320393558069958,13,75.0,1,75.0,1,75.0,1,75.0,1
3270,max_effective,30,60,2,3,0.05,0.95,0.9440642453235134,23,120.0,1,117.0,0,118.0,0,120.0,1
3271,max_effective,30,60,2,3,0.05,0.95,0.9299998820794516,20,88.0,1,88.0,1,88.0,1,88.0,1
3272,max_effective,30,60,2,3,0.05,0.95,0.9292878974600332,12,73.0,1,73.0,1,73.0,1,73.0,1
3273,max_effective,30,60,2,3,0.05,0.95,0.9336350432945923,42,135.0,0,149.0,0,153.0,0,154.0,1
3274,max_effective,30,60,2,3,0.05,0.95,0.9306586186547664,14,91.0,1,91.0,1,91.0,1,91.0,1
3275,max_effective,30,60,2,3,0.05,0.95,0.9307151561291364,10,80.0,1,80.0,1,80.0,1,80.0,1
3276,max_effective,30,60,2,3,0.05,0.95,0.9454436096958416,36,120.0,0,122.0,0,130.0,1,130.0,1
3277,max_effective,30,60,2,3,0.05,0.95,0.9438901524011106,46,100.0,1,100.0,1,100.0,1,100.0,1
3278,max_effective,30,60,2,3,0.05,0.95,0.9264798132200318,10,62.0,1,62.0,1,62.0,1,62.0,1
3279,max_effective,30,60,2,3,0.05,0.95,0.9373708136552082,25,102.0,1,102.0,1,102.0,1,102.0,1
3280,max_effective,30,60,2,3,0.05,0.95,0.9057564733119274,17,84.0,1,84.0,1,84.0,1,84.0,1
3281,max_effective,30,60,2,3,0.05,0.95,0.916180515853008,19,126.0,1,121.0,0,122.0,0,119.0,0
3282,max_effective,30,60,2,3,0.05,0.95,0.9346170711211989,37,119.0,0,132.0,1,132.0,1,131.0,0
3283,max_effective,30,60,2,3,0.05,0.95,0.9258588693995838,19,76.0,1,76.0,1,76.0,1,76.0,1
3284,max_effective,30,60,2,3,0.05,0.95,0.8901582543726632,18,88.0,1,88.0,1,88.0,1,88.0,1
3285,max_effective,30,60,2,3,0.05,0.95,0.925020967318549,36,128.0,0,141.0,0,147.0,1,145.0,0
3286,max_effective,30,60,2,3,0.05,0.95,0.9327016693707598,10,86.0,1,86.0,1,86.0,1,86.0,1
3287,max_effective,30,60,2,3,0.05,0.95,0.9409697867758148,22,112.0,1,112.0,1,112.0,1,112.0,1
3288,max_effective,30,60,2,3,0.05,0.95,0.9499376336710292,15,87.0,1,87.0,1,87.0,1,87.0,1
3289,max_effective,30,60,2,3,0.05,0.95,0.9235218467554412,8,92.0,1,92.0,1,92.0,1,92.0,1
3290,max_effective,30,60,2,3,0.05,0.95,0.9407671390710448,9,43.0,1,43.0,1,43.0,1,41.0,0
3291,max_effective,30,60,2,3,0.05,0.95,0.9482053194284056,11,74.0,1,74.0,1,74.0,1,74.0,1
3292,max_effective,30,60,2,3,0.05,0.95,0.9248193507250142,17,87.0,1,87.0,1,87.0,1,87.0,1
3293,max_effective,30,60,2,3,0.05,0.95,0.9205694992394416,19,90.0,1,90.0,1,90.0,1,89.0,0
3294,max_effective,30,60,2,3,0.05,0.95,0.9441713517798286,17,87.0,1,87.0,1,87.0,1,87.0,1
3295,max_effective,30,60,2,3,0.05,0.95,0.9488483225589096,25,105.0,1,105.0,1,105.0,1,105.0,1
3296,max_effective,30,60,2,3,0.05,0.95,0.9458805612723226,9,80.0,1,80.0,1,80.0,1,80.0,1
3297,max_effective,30,60,2,3,0.05,0.95,0.94097148132201,18,95.0,1,95.0,1,95.0,1,95.0,1
3298,max_effective,30,60,2,3,0.05,0.95,0.9460262158302566,26,126.0,0,136.0,1,136.0,1,136.0,1
3299,max_effective,30,60,2,3,0.05,0.95,0.9497754695213518,57,115.0,0,131.0,0,143.0,1,143.0,1
3300,max_effective,30,60,2,3,0.05,0.95,0.9094942282306372,9,78.0,1,78.0,1,78.0,1,78.0,1
3301,max_effective,30,60,2,3,0.05,0.95,0.9447796036460322,14,99.0,1,99.0,1,99.0,1,99.0,1
3302,max_effective,30,60,2,3,0.05,0.95,0.9427991525513558,18,106.0,1,106.0,1,106.0,1,106.0,1
3303,max_effective,30,60,2,3,0.05,0.95,0.949877320303544,14,85.0,1,85.0,1,85.0,1,85.0,1
3304,max_effective,30,60,2,3,0.05,0.95,0.9191659883638488,16,71.0,1,71.0,1,71.0,1,71.0,1
3305,max_effective,30,60,2,3,0.05,0.95,0.9135724496356162,22,75.0,1,75.0,1,75.0,1,75.0,1
3306,max_effective,30,60,2,3,0.05,0.95,0.924966699742175,35,116.0,0,118.0,0,123.0,1,123.0,1
3307,max_effective,30,60,2,3,0.05,0.95,0.9495725189143428,35,130.0,0,142.0,1,142.0,1,142.0,1
3308,max_effective,30,60,2,3,0.05,0.95,0.932677494240566,43,105.0,0,110.0,1,110.0,1,110.0,1
3309,max_effective,30,60,2,3,0.05,0.95,0.9087663647087748,7,66.0,1,66.0,1,66.0,1,66.0,1
3310,max_effective,30,60,2,3,0.05,0.95,0.898518039495722,6,54.0,1,54.0,1,54.0,1,54.0,1
3311,max_effective,30,60,2,3,0.05,0.95,0.8933177976610707,23,80.0,1,80.0,1,80.0,1,80.0,1
3312,max_effective,30,60,2,3,0.05,0.95,0.8653126978218112,32,103.0,1,103.0,1,103.0,1,103.0,1
3313,max_effective,30,60,2,3,0.05,0.95,0.914236769614862,17,117.0,1,117.0,1,116.0,0,114.0,0
3314,max_effective,30,60,2,3,0.05,0.95,0.9410873117129356,28,93.0,1,93.0,1,93.0,1,93.0,1
3315,max_effective,30,60,2,3,0.05,0.95,0.943244341691242,17,67.0,1,67.0,1,67.0,1,67.0,1
3316,max_effective,30,60,2,3,0.05,0.95,0.9389505604624228,18,110.0,1,110.0,1,110.0,1,110.0,1
3317,max_effective,30,60,2,3,0.05,0.95,0.9060292432330634,26,96.0,1,96.0,1,96.0,1,96.0,1
3318,max_effective,30,60,2,3,0.05,0.95,0.9017595988768026,12,70.0,1,70.0,1,70.0,1,70.0,1
3319,max_effective,30,60,2,3,0.05,0.95,0.9397627946642564,19,113.0,1,113.0,1,113.0,1,113.0,1
3320,max_effective,30,60,2,3,0.05,0.95,0.9082383535695874,12,70.0,1,70.0,1,70.0,1,69.0,0
3321,max_effective,30,60,2,3,0.05,0.95,0.9466047104649984,9,67.0,1,67.0,1,67.0,1,67.0,1
3322,max_effective,30,60,2,3,0.05,0.95,0.9140812660165646,6,57.0,1,57.0,1,57.0,1,57.0,1
3323,max_effective,30,60,2,3,0.05,0.95,0.8981632061811774,14,86.0,1,86.0,1,86.0,1,86.0,1
3324,max_effective,30,60,2,3,0.05,0.95,0.8407456389308108,19,84.0,1,84.0,1,84.0,1,84.0,1
3325,max_effective,30,60,2,3,0.05,0.95,0.8127553127519666,17,75.0,1,75.0,1,75.0,1,75.0,1
3326,max_effective,30,60,2,3,0.05,0.95,0.8831064958523067,12,74.0,1,74.0,1,74.0,1,74.0,1
3327,max_effective,30,60,2,3,0.05,0.95,0.8837288428404444,8,56.0,1,56.0,1,56.0,1,56.0,1
3328,max_effective,30,60,2,3,0.05,0.95,0.9422427439137402,8,62.0,1,62.0,1,62.0,1,62.0,1
3329,max_effective,30,60,2,3,0.05,0.95,0.9143153054650036,27,115.0,1,115.0,1,115.0,1,115.0,1
3330,max_effective,30,60,2,3,0.05,0.95,0.9498358165441584,44,124.0,0,141.0,0,151.0,1,149.0,0
3331,max_effective,30,60,2,3,0.05,0.95,0.935952245576406,10,72.0,1,72.0,1,72.0,1,72.0,1
3332,max_effective,30,60,2,3,0.05,0.95,0.9316753034074328,14,102.0,1,102.0,1,102.0,1,102.0,1
3333,max_effective,30,60,2,3,0.05,0.95,0.9445042704270228,5,45.0,1,45.0,1,45.0,1,45.0,1
3334,max_effective,30,60,2,3,0.05,0.95,0.939297191399658,47,115.0,0,142.0,0,146.0,1,146.0,1
3335,max_effective,30,60,2,3,0.05,0.95,0.9490906352782088,31,121.0,0,125.0,1,122.0,0,125.0,1
3336,max_effective,30,60,2,3,0.05,0.95,0.9445459136417168,8,88.0,1,88.0,1,88.0,1,87.0,0
3337,max_effective,30,60,2,3,0.05,0.95,0.944455168305424,21,95.0,1,95.0,1,95.0,1,92.0,0
3338,max_effective,30,60,2,3,0.05,0.95,0.9159794387739616,20,73.0,1,73.0,1,73.0,1,73.0,1
3339,max_effective,30,60,2,3,0.05,0.95,0.9345237115886548,16,71.0,1,71.0,1,71.0,1,71.0,1
3340,max_effective,30,60,2,3,0.05,0.95,0.9116519356066676,8,74.0,1,74.0,1,74.0,1,74.0,1
3341,max_effective,30,60,2,3,0.05,0.95,0.94854046096051,21,115.0,1,115.0,1,115.0,1,114.0,0
3342,max_effective,30,60,2,3,0.05,0.95,0.9071476130407308,16,91.0,1,91.0,1,91.0,1,91.0,1
3343,max_effective,30,60,2,3,0.05,0.95,0.9169089822444596,10,78.0,1,78.0,1,78.0,1,78.0,1
3344,max_effective,30,60,2,3,0.05,0.95,0.9428520504296696,30,128.0,1,128.0,1,125.0,0,128.0,1
3345,max_effective,30,60,2,3,0.05,0.95,0.9428864588103304,17,71.0,1,71.0,1,71.0,1,71.0,1
3346,max_effective,30,60,2,3,0.05,0.95,0.9071986509631422,24,97.0,1,97.0,1,97.0,1,97.0,1
3347,max_effective,30,60,2,3,0.05,0.95,0.8952772477344466,13,87.0,1,87.0,1,87.0,1,87.0,1
3348,max_effective,30,60,2,3,0.05,0.95,0.9433859866786476,7,67.0,1,67.0,1,67.0,1,63.0,0
3349,max_effective,30,60,2,3,0.05,0.95,0.9450302322725432,44,106.0,0,122.0,1,122.0,1,122.0,1
3350,max_effective,30,60,2,3,0.05,0.95,0.8861590755065637,13,77.0,1,77.0,1,77.0,1,77.0,1
3351,max_effective,30,60,2,3,0.05,0.95,0.9465257594032344,51,125.0,0,157.0,0,161.0,1,159.0,0
3352,max_effective,30,60,2,3,0.05,0.95,0.9489665261862834,101,103.0,0,141.0,0,158.0,1,150.0,0
3353,max_effective,30,60,2,3,0.05,0.95,0.939697136241374,22,102.0,1,102.0,1,102.0,1,102.0,1
3354,max_effective,30,60,2,3,0.05,0.95,0.9179228670301148,16,71.0,1,71.0,1,71.0,1,71.0,1
3355,max_effective,30,60,2,3,0.05,0.95,0.9367112883906829,26,110.0,1,110.0,1,110.0,1,110.0,1
3356,max_effective,30,60,2,3,0.05,0.95,0.9487627941948026,37,109.0,0,117.0,1,117.0,1,117.0,1
3357,max_effective,30,60,2,3,0.05,0.95,0.9490957915222278,10,80.0,1,80.0,1,80.0,1,80.0,1
3358,max_effective,30,60,2,3,0.05,0.95,0.9184048656291482,27,118.0,0,124.0,1,123.0,0,123.0,0
3359,max_effective,30,60,2,3,0.05,0.95,0.947701162392827,29,94.0,1,94.0,1,94.0,1,94.0,1
3360,max_effective,30,60,2,3,0.05,0.95,0.9447228525501636,33,96.0,1,96.0,1,96.0,1,96.0,1
3361,max_effective,30,60,2,3,0.05,0.95,0.9082542143113888,18,89.0,1,89.0,1,89.0,1,89.0,1
3362,max_effective,30,60,2,3,0.05,0.95,0.9278233087558424,15,82.0,1,82.0,1,82.0,1,82.0,1
3363,max_effective,30,60,2,3,0.05,0.95,0.9393918738661448,25,130.0,0,132.0,1,130.0,0,129.0,0
3364,max_effective,30,60,2,3,0.05,0.95,0.9421667936397716,6,60.0,1,60.0,1,60.0,1,60.0,1
3365,max_effective,30,60,2,3,0.05,0.95,0.9300497688176276,25,96.0,1,96.0,1,96.0,1,96.0,1
3366,max_effective,30,60,2,3,0.05,0.95,0.9492191566847143,48,120.0,0,136.0,0,142.0,1,142.0,1
3367,max_effective,30,60,2,3,0.05,0.95,0.9342154233500858,24,132.0,0,137.0,1,135.0,0,135.0,0
3368,max_effective,30,60,2,3,0.05,0.95,0.927365894305235,15,89.0,1,89.0,1,89.0,1,89.0,1
3369,max_effective,30,60,2,3,0.05,0.95,0.946328255376861,6,55.0,1,55.0,1,55.0,1,55.0,1
3370,max_effective,30,60,2,3,0.05,0.95,0.901187962635354,6,53.0,1,53.0,1,53.0,1,52.0,0
3371,max_effective,30,60,2,3,0.05,0.95,0.9315578838566188,21,101.0,1,101.0,1,101.0,1,101.0,1
3372,max_effective,30,60,2,3,0.05,0.95,0.936142446083189,48,120.0,0,132.0,0,137.0,0,138.0,1
3373,max_effective,30,60,2,3,0.05,0.95,0.9170156267409236,45,116.0,0,122.0,0,123.0,1,123.0,1
3374,max_effective,30,60,2,3,0.05,0.95,0.9405835566988598,48,139.0,0,140.0,0,142.0,0,155.0,1
3375,max_effective,30,60,2,3,0.05,0.95,0.939311365991218,38,112.0,1,112.0,1,112.0,1,112.0,1
3376,max_effective,30,60,2,3,0.05,0.95,0.9450331284789032,42,94.0,1,94.0,1,94.0,1,93.0,0
3377,max_effective,30,60,2,3,0.05,0.95,0.9449637199795978,38,121.0,1,121.0,1,120.0,0,120.0,0
3378,max_effective,30,60,2,3,0.05,0.95,0.9241346101179456,25,124.0,0,129.0,1,128.0,0,128.0,0
3379,max_effective,30,60,2,3,0.05,0.95,0.9331134052197638,10,75.0,1,75.0,1,75.0,1,75.0,1
3380,max_effective,30,60,2,3,0.05,0.95,0.9421539371349134,19,111.0,1,111.0,1,111.0,1,111.0,1
3381,max_effective,30,60,2,3,0.05,0.95,0.9260495317186824,24,90.0,1,90.0,1,90.0,1,90.0,1
3382,max_effective,30,60,2,3,0.05,0.95,0.946552569227734,33,101.0,1,101.0,1,101.0,1,101.0,1
3383,max_effective,30,60,2,3,0.05,0.95,0.871234264573502,9,73.0,1,73.0,1,73.0,1,73.0,1
3384,max_effective,30,60,2,3,0.05,0.95,0.8985605240035288,12,64.0,1,64.0,1,64.0,1,64.0,1
3385,max_effective,30,60,2,3,0.05,0.95,0.8640363746171905,18,78.0,1,78.0,1,78.0,1,78.0,1
3386,max_effective,30,60,2,3,0.05,0.95,0.9077937260737096,12,73.0,1,73.0,1,73.0,1,72.0,0
3387,max_effective,30,60,2,3,0.05,0.95,0.9405374579058332,10,81.0,1,81.0,1,81.0,1,81.0,1
3388,max_effective,30,60,2,3,0.05,0.95,0.9468305807512892,48,119.0,0,140.0,0,139.0,0,141.0,1
3389,max_effective,30,60,2,3,0.05,0.95,0.921951713693796,18,117.0,1,117.0,1,117.0,1,116.0,0
3390,max_effective,30,60,2,3,0.05,0.95,0.9257476460993715,43,147.0,0,152.0,1,146.0,0,146.0,0
3391,max_effective,30,60,2,3,0.05,0.95,0.94509963040192,17,102.0,1,102.0,1,102.0,1,102.0,1
3392,max_effective,30,60,2,3,0.05,0.95,0.921214636143899,14,75.0,1,75.0,1,75.0,1,75.0,1
3393,max_effective,30,60,2,3,0.05,0.95,0.9335213445939902,21,121.0,0,121.0,0,123.0,1,123.0,1
3394,max_effective,30,60,2,3,0.05,0.95,0.8524601067887131,12,69.0,1,69.0,1,69.0,1,69.0,1
3395,max_effective,30,60,2,3,0.05,0.95,0.9487793571704136,41,120.0,0,121.0,0,132.0,1,131.0,0
3396,max_effective,30,60,2,3,0.05,0.95,0.9385470207797004,25,120.0,0,121.0,0,124.0,1,124.0,1
3397,max_effective,30,60,2,3,0.05,0.95,0.9410494740154876,21,104.0,1,104.0,1,104.0,1,104.0,1
3398,max_effective,30,60,2,3,0.05,0.95,0.9219926426694872,14,78.0,1,78.0,1,78.0,1,78.0,1
3399,max_effective,30,60,2,3,0.05,0.95,0.9008283420024066,6,61.0,1,61.0,1,61.0,1,61.0,1
3400,max_effective,30,60,2,3,0.05,0.95,0.9417793428633856,11,64.0,1,64.0,1,64.0,1,64.0,1
3401,max_effective,30,60,2,3,0.05,0.95,0.9247739332053876,24,116.0,0,127.0,1,127.0,1,127.0,1
3402,max_effective,30,60,2,3,0.05,0.95,0.9373975150359964,17,95.0,1,95.0,1,95.0,1,95.0,1
3403,max_effective,30,60,2,3,0.05,0.95,0.7751902910685863,6,52.0,1,52.0,1,52.0,1,52.0,1
3404,max_effective,30,60,2,3,0.05,0.95,0.9451322235245252,15,78.0,1,78.0,1,78.0,1,78.0,1
3405,max_effective,30,60,2,3,0.05,0.95,0.9212947122717008,13,77.0,1,77.0,1,77.0,1,77.0,1
3406,max_effective,30,60,2,3,0.05,0.95,0.9329157654090364,10,72.0,1,72.0,1,72.0,1,72.0,1
3407,max_effective,30,60,2,3,0.05,0.95,0.930765232570861,25,93.0,1,93.0,1,93.0,1,93.0,1
3408,max_effective,30,60,2,3,0.05,0.95,0.9173356864313824,13,82.0,1,82.0,1,82.0,1,82.0,1
3409,max_effective,30,60,2,3,0.05,0.95,0.9456533385763264,28,94.0,1,94.0,1,94.0,1,93.0,0
3410,max_effective,30,60,2,3,0.05,0.95,0.9444952087496754,40,107.0,1,107.0,1,107.0,1,107.0,1
3411,max_effective,30,60,2,3,0.05,0.95,0.9066471778544132,18,111.0,1,111.0,1,111.0,1,111.0,1
3412,max_effective,30,60,2,3,0.05,0.95,0.9168976699066448,7,57.0,1,57.0,1,57.0,1,57.0,1
3413,max_effective,30,60,2,3,0.05,0.95,0.9116501869779714,12,82.0,1,82.0,1,82.0,1,81.0,0
3414,max_effective,30,60,2,3,0.05,0.95,0.9243661131206832,18,106.0,1,106.0,1,105.0,0,106.0,1
3415,max_effective,30,60,2,3,0.05,0.95,0.9385954349115788,23,138.0,0,138.0,0,139.0,1,137.0,0
3416,max_effective,30,60,2,3,0.05,0.95,0.9412360280940356,27,116.0,1,116.0,1,116.0,1,116.0,1
3417,max_effective,30,60,2,3,0.05,0.95,0.911283808300241,20,98.0,1,98.0,1,98.0,1,98.0,1
3418,max_effective,30,60,2,3,0.05,0.95,0.940534136630552,39,109.0,0,121.0,1,121.0,1,121.0,1
3419,max_effective,30,60,2,3,0.05,0.95,0.9405508153725486,21,94.0,1,94.0,1,94.0,1,94.0,1
3420,max_effective,30,60,2,3,0.05,0.95,0.9080841956343166,18,78.0,1,78.0,1,78.0,1,78.0,1
3421,max_effective,30,60,2,3,0.05,0.95,0.9059196924692304,19,110.0,1,110.0,1,110.0,1,110.0,1
3422,max_effective,30,60,2,3,0.05,0.95,0.8858608855404545,10,77.0,1,77.0,1,77.0,1,77.0,1
3423,max_effective,30,60,2,3,0.05,0.95,0.948339567441346,24,120.0,0,127.0,1,127.0,1,127.0,1
3424,max_effective,30,60,2,3,0.05,0.95,0.939782316911054,18,116.0,1,116.0,1,116.0,1,116.0,1
3425,max_effective,30,60,2,3,0.05,0.95,0.9113127399073596,10,69.0,1,69.0,1,69.0,1,69.0,1
3426,max_effective,30,60,2,3,0.05,0.95,0.9003115877175103,10,73.0,1,73.0,1,73.0,1,73.0,1
3427,max_effective,30,60,2,3,0.05,0.95,0.9378653068385038,42,137.0,0,141.0,0,144.0,1,143.0,0
3428,max_effective,30,60,2,3,0.05,0.95,0.9482217001790808,72,125.0,0,152.0,1,149.0,0,150.0,0
3429,max_effective,30,60,2,3,0.05,0.95,0.8990033616972672,28,88.0,1,88.0,1,88.0,1,88.0,1
3430,max_effective,30,60,2,3,0.05,0.95,0.931963199887344,32,120.0,1,120.0,1,120.0,1,120.0,1
3431,max_effective,30,60,2,3,0.05,0.95,0.9455074928937448,26,103.0,1,103.0,1,103.0,1,103.0,1
3432,max_effective,30,60,2,3,0.05,0.95,0.895243462079263,20,81.0,1,81.0,1,81.0,1,81.0,1
3433,max_effective,30,60,2,3,0.05,0.95,0.9228763770597812,34,110.0,0,117.0,1,117.0,1,117.0,1
3434,max_effective,30,60,2,3,0.05,0.95,0.8181202720764097,8,62.0,1,62.0,1,62.0,1,62.0,1
3435,max_effective,30,60,2,3,0.05,0.95,0.9363522095536644,21,117.0,0,119.0,1,119.0,1,119.0,1
3436,max_effective,30,60,2,3,0.05,0.95,0.9324386620031194,11,69.0,1,69.0,1,69.0,1,69.0,1
3437,max_effective,30,60,2,3,0.05,0.95,0.929582413924542,34,119.0,0,122.0,1,122.0,1,122.0,1
3438,max_effective,30,60,2,3,0.05,0.95,0.9382109362257788,10,56.0,1,56.0,1,56.0,1,56.0,1
3439,max_effective,30,60,2,3,0.05,0.95,0.9401784875454664,43,98.0,1,98.0,1,98.0,1,98.0,1
3440,max_effective,30,60,2,3,0.05,0.95,0.9332906657303645,20,106.0,1,106.0,1,106.0,1,106.0,1
3441,max_effective,30,60,2,3,0.05,0.95,0.940866535004671,23,135.0,0,136.0,0,140.0,0,143.0,1
3442,max_effective,30,60,2,3,0.05,0.95,0.9468814966577483,12,70.0,1,70.0,1,70.0,1,70.0,1
3443,max_effective,30,60,2,3,0.05,0.95,0.9296786669763464,12,75.0,1,75.0,1,75.0,1,75.0,1
3444,max_effective,30,60,2,3,0.05,0.95,0.9306485283527938,11,74.0,1,74.0,1,74.0,1,74.0,1
3445,max_effective,30,60,2,3,0.05,0.95,0.933663797543788,22,98.0,1,98.0,1,98.0,1,98.0,1
3446,max_effective,30,60,2,3,0.05,0.95,0.929780825110989,22,110.0,1,110.0,1,110.0,1,110.0,1
3447,max_effective,30,60,2,3,0.05,0.95,0.8940172857099867,12,103.0,1,103.0,1,103.0,1,103.0,1
3448,max_effective,30,60,2,3,0.05,0.95,0.9415215138976152,13,74.0,1,74.0,1,74.0,1,74.0,1
3449,max_effective,30,60,2,3,0.05,0.95,0.9239011365244518,15,106.0,1,106.0,1,106.0,1,106.0,1
3450,max_effective,30,60,2,3,0.05,0.95,0.949330598208446,20,108.0,1,108.0,1,108.0,1,108.0,1
3451,max_effective,30,60,2,3,0.05,0.95,0.9496834891626692,24,83.0,1,83.0,1,83.0,1,83.0,1
3452,max_effective,30,60,2,3,0.05,0.95,0.947972291465079,34,118.0,0,128.0,0,130.0,0,132.0,1
3453,max_effective,30,60,2,3,0.05,0.95,0.9418055736098646,22,95.0,1,95.0,1,95.0,1,95.0,1
3454,max_effective,30,60,2,3,0.05,0.95,0.9456619604895556,48,118.0,0,126.0,0,137.0,0,138.0,1
3455,max_effective,30,60,2,3,0.05,0.95,0.93643280538732,41,129.0,0,131.0,0,136.0,0,140.0,1
3456,max_effective,30,60,2,3,0.05,0.95,0.9486270812836948,10,57.0,1,57.0,1,57.0,1,57.0,1
3457,max_effective,30,60,2,3,0.05,0.95,0.8881220472850229,13,69.0,1,69.0,1,69.0,1,69.0,1
3458,max_effective,30,60,2,3,0.05,0.95,0.9274255107082964,14,90.0,1,90.0,1,90.0,1,83.0,0
3459,max_effective,30,60,2,3,0.05,0.95,0.9447240709827168,27,117.0,0,125.0,1,122.0,0,120.0,0
3460,max_effective,30,60,2,3,0.05,0.95,0.922288459004197,37,110.0,0,109.0,0,120.0,1,120.0,1
3461,max_effective,30,60,2,3,0.05,0.95,0.9387016061969335,34,100.0,1,100.0,1,100.0,1,100.0,1
3462,max_effective,30,60,2,3,0.05,0.95,0.939468979902698,44,115.0,0,130.0,1,130.0,1,130.0,1
3463,max_effective,30,60,2,3,0.05,0.95,0.9364341429518206,39,115.0,0,132.0,1,132.0,1,132.0,1
3464,max_effective,30,60,2,3,0.05,0.95,0.938232607350958,13,83.0,1,83.0,1,83.0,1,83.0,1
3465,max_effective,30,60,2,3,0.05,0.95,0.936608126820076,12,100.0,1,100.0,1,100.0,1,100.0,1
3466,max_effective,30,60,2,3,0.05,0.95,0.9423271424236098,16,102.0,1,102.0,1,102.0,1,102.0,1
3467,max_effective,30,60,2,3,0.05,0.95,0.9385194490218302,11,76.0,1,76.0,1,76.0,1,76.0,1
3468,max_effective,30,60,2,3,0.05,0.95,0.9333972369769512,18,105.0,1,105.0,1,105.0,1,105.0,1
3469,max_effective,30,60,2,3,0.05,0.95,0.9066340857547828,6,51.0,1,51.0,1,51.0,1,51.0,1
3470,max_effective,30,60,2,3,0.05,0.95,0.942754060464368,17,72.0,1,72.0,1,72.0,1,72.0,1
3471,max_effective,30,60,2,3,0.05,0.95,0.9456959614222952,38,135.0,0,144.0,0,156.0,0,159.0,1
3472,max_effective,30,60,2,3,0.05,0.95,0.942637145450739,22,90.0,1,90.0,1,90.0,1,90.0,1
3473,max_effective,30,60,2,3,0.05,0.95,0.9235077962766014,21,97.0,1,97.0,1,97.0,1,97.0,1
3474,max_effective,30,60,2,3,0.05,0.95,0.948250237563552,20,119.0,0,119.0,0,122.0,1,122.0,1
3475,max_effective,30,60,2,3,0.05,0.95,0.9395822235826348,34,103.0,1,103.0,1,103.0,1,103.0,1
3476,max_effective,30,60,2,3,0.05,0.95,0.9470709707150128,23,100.0,1,100.0,1,100.0,1,100.0,1
3477,max_effective,30,60,2,3,0.05,0.95,0.9344814552030802,32,94.0,1,94.0,1,94.0,1,94.0,1
3478,max_effective,30,60,2,3,0.05,0.95,0.9303974704695672,23,97.0,1,97.0,1,97.0,1,97.0,1
3479,max_effective,30,60,2,3,0.05,0.95,0.928863575395834,21,131.0,0,137.0,1,132.0,0,133.0,0
3480,max_effective,30,60,2,3,0.05,0.95,0.9479840217037464,18,109.0,1,109.0,1,109.0,1,109.0,1
3481,max_effective,30,60,2,3,0.05,0.95,0.9170331831448142,12,65.0,1,65.0,1,65.0,1,65.0,1
3482,max_effective,30,60,2,3,0.05,0.95,0.9389077849076184,21,106.0,1,106.0,1,106.0,1,106.0,1
3483,max_effective,30,60,2,3,0.05,0.95,0.9413014671127882,23,99.0,1,99.0,1,99.0,1,99.0,1
3484,max_effective,30,60,2,3,0.05,0.95,0.9153598542606444,24,88.0,1,88.0,1,88.0,1,88.0,1
3485,max_effective,30,60,2,3,0.05,0.95,0.9405959095896586,34,113.0,1,113.0,1,113.0,1,113.0,1
3486,max_effective,30,60,2,3,0.05,0.95,0.9115071126044384,31,101.0,1,101.0,1,101.0,1,101.0,1
3487,max_effective,30,60,2,3,0.05,0.95,0.920154490343863,22,99.0,1,99.0,1,99.0,1,99.0,1
3488,max_effective,30,60,2,3,0.05,0.95,0.9273896411015328,28,120.0,0,121.0,1,121.0,1,121.0,1
3489,max_effective,30,60,2,3,0.05,0.95,0.9323774520904394,22,81.0,1,81.0,1,81.0,1,81.0,1
3490,max_effective,30,60,2,3,0.05,0.95,0.9356078822971624,17,103.0,1,103.0,1,103.0,1,103.0,1
3491,max_effective,30,60,2,3,0.05,0.95,0.9035658878012868,13,65.0,1,65.0,1,65.0,1,65.0,1
3492,max_effective,30,60,2,3,0.05,0.95,0.8078092076207161,10,53.0,1,53.0,1,53.0,1,53.0,1
3493,max_effective,30,60,2,3,0.05,0.95,0.9278396809207952,17,100.0,1,100.0,1,100.0,1,100.0,1
3494,max_effective,30,60,2,3,0.05,0.95,0.9468703493380594,21,89.0,1,89.0,1,89.0,1,89.0,1
3495,max_effective,30,60,2,3,0.05,0.95,0.9120783883014032,8,61.0,1,61.0,1,61.0,1,61.0,1
3496,max_effective,30,60,2,3,0.05,0.95,0.9454323935503718,56,133.0,0,139.0,0,150.0,1,150.0,1
3497,max_effective,30,60,2,3,0.05,0.95,0.934972348651372,14,89.0,1,89.0,1,89.0,1,89.0,1
3498,max_effective,30,60,2,3,0.05,0.95,0.9413147484552836,20,104.0,1,104.0,1,104.0,1,104.0,1
3499,max_effective,30,60,2,3,0.05,0.95,0.9035878509468253,11,71.0,1,71.0,1,71.0,1,71.0,1
3500,max_effective,30,60,2,3,0.05,0.95,0.907813482020936,11,93.0,1,93.0,1,93.0,1,93.0,1
3501,max_effective,30,60,2,3,0.05,0.95,0.940411817477371,20,79.0,1,79.0,1,79.0,1,79.0,1
3502,max_effective,30,60,2,3,0.05,0.95,0.9418876017864884,19,87.0,1,87.0,1,87.0,1,87.0,1
3503,max_effective,30,60,2,3,0.05,0.95,0.9409630023254756,32,125.0,0,127.0,1,127.0,1,127.0,1
3504,max_effective,30,60,2,3,0.05,0.95,0.9226536314587424,12,81.0,1,81.0,1,81.0,1,81.0,1
3505,max_effective,30,60,2,3,0.05,0.95,0.9390176090576066,24,86.0,1,86.0,1,86.0,1,86.0,1
3506,max_effective,30,60,2,3,0.05,0.95,0.9358485854590584,45,148.0,0,160.0,0,164.0,1,163.0,0
3507,max_effective,30,60,2,3,0.05,0.95,0.9441732452519196,10,78.0,1,78.0,1,78.0,1,77.0,0
3508,max_effective,30,60,2,3,0.05,0.95,0.9108445359983808,13,90.0,1,90.0,1,90.0,1,90.0,1
3509,max_effective,30,60,2,3,0.05,0.95,0.90894468379243,17,86.0,1,86.0,1,86.0,1,86.0,1
3510,max_effective,30,60,2,3,0.05,0.95,0.9131478827266006,12,75.0,1,75.0,1,75.0,1,75.0,1
3511,max_effective,30,60,2,3,0.05,0.95,0.9260584580219396,11,73.0,1,73.0,1,73.0,1,73.0,1
3512,max_effective,30,60,2,3,0.05,0.95,0.9352290074108038,42,120.0,0,135.0,1,133.0,0,129.0,0
3513,max_effective,30,60,2,3,0.05,0.95,0.932436914046738,12,67.0,1,67.0,1,67.0,1,67.0,1
3514,max_effective,30,60,2,3,0.05,0.95,0.9302839180375376,10,75.0,1,75.0,1,75.0,1,74.0,0
3515,max_effective,30,60,2,3,0.05,0.95,0.8772745582742504,9,81.0,1,81.0,1,81.0,1,81.0,1
3516,max_effective,30,60,2,3,0.05,0.95,0.9381034070870784,16,101.0,1,101.0,1,101.0,1,101.0,1
3517,max_effective,30,60,2,3,0.05,0.95,0.9298854685567984,22,126.0,0,133.0,1,132.0,0,129.0,0
3518,max_effective,30,60,2,3,0.05,0.95,0.9054325213195878,25,103.0,1,103.0,1,103.0,1,103.0,1
3519,max_effective,30,60,2,3,0.05,0.95,0.9339500440416793,20,113.0,0,114.0,1,114.0,1,114.0,1
3520,max_effective,30,60,2,3,0.05,0.95,0.9241629925833242,16,78.0,1,78.0,1,78.0,1,78.0,1
3521,max_effective,30,60,2,3,0.05,0.95,0.9442952965065744,20,87.0,1,87.0,1,87.0,1,87.0,1
3522,max_effective,30,60,2,3,0.05,0.95,0.8646426454756654,25,87.0,1,87.0,1,87.0,1,87.0,1
3523,max_effective,30,60,2,3,0.05,0.95,0.9476126003154668,21,80.0,1,80.0,1,80.0,1,76.0,0
3524,max_effective,30,60,2,3,0.05,0.95,0.9465747341655858,23,102.0,1,102.0,1,102.0,1,102.0,1
3525,max_effective,30,60,2,3,0.05,0.95,0.9237956048442318,28,120.0,0,126.0,1,124.0,0,124.0,0
3526,max_effective,30,60,2,3,0.05,0.95,0.9343123322958334,12,84.0,1,84.0,1,84.0,1,84.0,1
3527,max_effective,30,60,2,3,0.05,0.95,0.889369333349419,24,82.0,1,82.0,1,82.0,1,82.0,1
3528,max_effective,30,60,2,3,0.05,0.95,0.944171225500396,16,85.0,1,85.0,1,85.0,1,85.0,1
3529,max_effective,30,60,2,3,0.05,0.95,0.9497524585790382,14,96.0,1,96.0,1,96.0,1,96.0,1
3530,max_effective,30,60,2,3,0.05,0.95,0.9348580776292232,20,103.0,1,103.0,1,103.0,1,103.0,1
3531,max_effective,30,60,2,3,0.05,0.95,0.8606942946328651,10,61.0,1,61.0,1,61.0,1,61.0,1
3532,max_effective,30,60,2,3,0.05,0.95,0.9352086539125528,18,90.0,1,90.0,1,90.0,1,90.0,1
3533,max_effective,30,60,2,3,0.05,0.95,0.9439387774472168,19,90.0,1,90.0,1,90.0,1,90.0,1
3534,max_effective,30,60,2,3,0.05,0.95,0.9326734325032596,22,83.0,1,83.0,1,83.0,1,83.0,1
3535,max_effective,30,60,2,3,0.05,0.95,0.9289457836630868,15,87.0,1,87.0,1,87.0,1,87.0,1
3536,max_effective,30,60,2,3,0.05,0.95,0.9041776786600794,19,97.0,1,97.0,1,97.0,1,97.0,1
3537,max_effective,30,60,2,3,0.05,0.95,0.9449622904423868,16,90.0,1,90.0,1,90.0,1,89.0,0
3538,max_effective,30,60,2,3,0.05,0.95,0.9439428527010304,20,121.0,0,123.0,1,123.0,1,123.0,1
3539,max_effective,30,60,2,3,0.05,0.95,0.918698242419514,23,98.0,1,98.0,1,98.0,1,98.0,1
3540,max_effective,30,60,2,3,0.05,0.95,0.9185810844426556,24,115.0,1,115.0,1,115.0,1,114.0,0
3541,max_effective,30,60,2,3,0.05,0.95,0.9349714378413232,21,97.0,1,97.0,1,97.0,1,97.0,1
3542,max_effective,30,60,2,3,0.05,0.95,0.8763884921958518,14,91.0,1,91.0,1,91.0,1,91.0,1
3543,max_effective,30,60,2,3,0.05,0.95,0.9370900325909371,23,124.0,0,125.0,1,125.0,1,124.0,0
3544,max_effective,30,60,2,3,0.05,0.95,0.8975239966475693,11,66.0,1,66.0,1,66.0,1,66.0,1
3545,max_effective,30,60,2,3,0.05,0.95,0.911072425985513,7,61.0,1,61.0,1,61.0,1,61.0,1
3546,max_effective,30,60,2,3,0.05,0.95,0.9467914545809792,79,117.0,0,129.0,0,148.0,0,149.0,1
3547,max_effective,30,60,2,3,0.05,0.95,0.9409169094922192,44,135.0,0,141.0,0,145.0,0,146.0,1
3548,max_effective,30,60,2,3,0.05,0.95,0.8766731929445941,25,72.0,1,72.0,1,72.0,1,72.0,1
3549,max_effective,30,60,2,3,0.05,0.95,0.8945516494198831,10,69.0,1,69.0,1,69.0,1,69.0,1
3550,max_effective,30,60,2,3,0.05,0.95,0.9466566221491264,25,118.0,1,118.0,1,118.0,1,118.0,1
3551,max_effective,30,60,2,3,0.05,0.95,0.8677015748223634,18,105.0,1,105.0,1,105.0,1,105.0,1
3552,max_effective,30,60,2,3,0.05,0.95,0.9104883585901136,8,65.0,1,65.0,1,65.0,1,65.0,1
3553,max_effective,30,60,2,3,0.05,0.95,0.936558678968835,48,116.0,0,121.0,0,138.0,1,137.0,0
3554,max_effective,30,60,2,3,0.05,0.95,0.929197337543516,33,110.0,0,115.0,1,115.0,1,115.0,1
3555,max_effective,30,60,2,3,0.05,0.95,0.9284289898195758,10,70.0,1,70.0,1,70.0,1,70.0,1
3556,max_effective,30,60,2,3,0.05,0.95,0.9354312820478448,44,116.0,0,118.0,1,118.0,1,118.0,1
3557,max_effective,30,60,2,3,0.05,0.95,0.8951016628109435,18,80.0,1,80.0,1,80.0,1,80.0,1
3558,max_effective,30,60,2,3,0.05,0.95,0.9465408611381624,12,74.0,1,74.0,1,74.0,1,74.0,1
3559,max_effective,30,60,2,3,0.05,0.95,0.9207117434073756,16,82.0,1,82.0,1,82.0,1,82.0,1
3560,max_effective,30,60,2,3,0.05,0.95,0.901942720442736,8,64.0,1,64.0,1,64.0,1,64.0,1
3561,max_effective,30,60,2,3,0.05,0.95,0.8880230178642319,27,106.0,1,106.0,1,106.0,1,106.0,1
3562,max_effective,30,60,2,3,0.05,0.95,0.898438990822932,14,74.0,1,74.0,1,74.0,1,74.0,1
3563,max_effective,30,60,2,3,0.05,0.95,0.9181866668893156,19,88.0,1,88.0,1,88.0,1,88.0,1
3564,max_effective,30,60,2,3,0.05,0.95,0.9326713367770204,43,137.0,0,145.0,0,150.0,0,156.0,1
3565,max_effective,30,60,2,3,0.05,0.95,0.9378943319071432,8,70.0,1,70.0,1,70.0,1,70.0,1
3566,max_effective,30,60,2,3,0.05,0.95,0.891998494759443,21,71.0,1,71.0,1,71.0,1,71.0,1
3567,max_effective,30,60,2,3,0.05,0.95,0.9432798278627816,16,91.0,1,91.0,1,91.0,1,91.0,1
3568,max_effective,30,60,2,3,0.05,0.95,0.937988622398236,13,86.0,1,86.0,1,86.0,1,86.0,1
3569,max_effective,30,60,2,3,0.05,0.95,0.8378976660119521,16,95.0,1,95.0,1,95.0,1,95.0,1
3570,max_effective,30,60,2,3,0.05,0.95,0.9059102103758888,8,75.0,1,75.0,1,75.0,1,75.0,1
3571,max_effective,30,60,2,3,0.05,0.95,0.942664863436256,11,124.0,1,122.0,0,120.0,0,121.0,0
3572,max_effective,30,60,2,3,0.05,0.95,0.8659978761551935,17,94.0,1,94.0,1,94.0,1,94.0,1
3573,max_effective,30,60,2,3,0.05,0.95,0.9459969212250594,17,94.0,1,94.0,1,94.0,1,94.0,1
3574,max_effective,30,60,2,3,0.05,0.95,0.9370650893766572,15,89.0,1,89.0,1,89.0,1,89.0,1
3575,max_effective,30,60,2,3,0.05,0.95,0.9299921146644798,44,119.0,0,133.0,1,133.0,1,133.0,1
3576,max_effective,30,60,2,3,0.05,0.95,0.937516132760537,24,115.0,0,120.0,1,120.0,1,120.0,1
3577,max_effective,30,60,2,3,0.05,0.95,0.8931641461266564,13,66.0,1,66.0,1,66.0,1,66.0,1
3578,max_effective,30,60,2,3,0.05,0.95,0.9433145173614924,14,78.0,1,78.0,1,78.0,1,78.0,1
3579,max_effective,30,60,2,3,0.05,0.95,0.9086698557735112,37,102.0,1,102.0,1,102.0,1,101.0,0
3580,max_effective,30,60,2,3,0.05,0.95,0.9295706939302104,32,116.0,0,129.0,1,127.0,0,123.0,0
3581,max_effective,30,60,2,3,0.05,0.95,0.930191895792194,25,119.0,0,124.0,1,124.0,1,124.0,1
3582,max_effective,30,60,2,3,0.05,0.95,0.9157367026699093,15,80.0,1,80.0,1,80.0,1,78.0,0
3583,max_effective,30,60,2,3,0.05,0.95,0.9404563677347484,53,121.0,0,131.0,0,147.0,1,147.0,1
3584,max_effective,30,60,2,3,0.05,0.95,0.904497247516378,55,105.0,0,122.0,1,122.0,1,122.0,1
3585,max_effective,30,60,2,3,0.05,0.95,0.924647182872386,10,69.0,1,69.0,1,69.0,1,69.0,1
3586,max_effective,30,60,2,3,0.05,0.95,0.9021802546927868,27,89.0,1,89.0,1,89.0,1,89.0,1
3587,max_effective,30,60,2,3,0.05,0.95,0.9424476887489528,21,113.0,0,114.0,1,114.0,1,114.0,1
3588,max_effective,30,60,2,3,0.05,0.95,0.9060320271916172,12,71.0,1,71.0,1,71.0,1,71.0,1
3589,max_effective,30,60,2,3,0.05,0.95,0.889645077546924,31,106.0,1,106.0,1,106.0,1,106.0,1
3590,max_effective,30,60,2,3,0.05,0.95,0.9354836164244168,29,113.0,0,120.0,0,123.0,1,123.0,1
3591,max_effective,30,60,2,3,0.05,0.95,0.93869982319545,15,98.0,1,98.0,1,98.0,1,98.0,1
3592,max_effective,30,60,2,3,0.05,0.95,0.9382746090490012,93,146.0,0,133.0,0,152.0,0,166.0,1
3593,max_effective,30,60,2,3,0.05,0.95,0.9343402545443734,7,75.0,1,75.0,1,75.0,1,75.0,1
3594,max_effective,30,60,2,3,0.05,0.95,0.9466334674234852,36,121.0,1,121.0,1,121.0,1,121.0,1
3595,max_effective,30,60,2,3,0.05,0.95,0.931942333128056,10,94.0,1,94.0,1,94.0,1,94.0,1
3596,max_effective,30,60,2,3,0.05,0.95,0.92364529672854,30,107.0,1,107.0,1,107.0,1,107.0,1
3597,max_effective,30,60,2,3,0.05,0.95,0.9244690058981712,9,63.0,1,63.0,1,63.0,1,63.0,1
3598,max_effective,30,60,2,3,0.05,0.95,0.93531715733765,15,78.0,1,78.0,1,78.0,1,78.0,1
3599,max_effective,30,60,2,3,0.05,0.95,0.9417395629948032,23,102.0,1,102.0,1,102.0,1,102.0,1
3600,max_effective,30,60,2,3,0.05,0.95,0.9460550777180982,32,125.0,0,138.0,0,139.0,1,137.0,0
3601,max_effective,30,60,2,3,0.05,0.95,0.9240260544278374,9,69.0,1,69.0,1,69.0,1,69.0,1
3602,max_effective,30,60,2,3,0.05,0.95,0.9336019415871106,28,136.0,0,144.0,0,144.0,0,146.0,1
3603,max_effective,30,60,2,3,0.05,0.95,0.920113003805329,13,87.0,1,87.0,1,87.0,1,87.0,1
3604,max_effective,30,60,2,3,0.05,0.95,0.8258934963101796,13,92.0,1,92.0,1,92.0,1,92.0,1
3605,max_effective,30,60,2,3,0.05,0.95,0.9169624646088106,13,84.0,1,84.0,1,84.0,1,84.0,1
3606,max_effective,30,60,2,3,0.05,0.95,0.9270855426326712,20,115.0,1,115.0,1,115.0,1,115.0,1
3607,max_effective,30,60,2,3,0.05,0.95,0.9273420299139176,12,86.0,1,86.0,1,86.0,1,86.0,1
3608,max_effective,30,60,2,3,0.05,0.95,0.8705181330177747,10,58.0,1,58.0,1,58.0,1,57.0,0
3609,max_effective,30,60,2,3,0.05,0.95,0.9197781809122564,11,73.0,1,73.0,1,73.0,1,73.0,1
3610,max_effective,30,60,2,3,0.05,0.95,0.9486733721233176,26,118.0,0,122.0,1,122.0,1,122.0,1
3611,max_effective,30,60,2,3,0.05,0.95,0.94904490150673,8,71.0,1,71.0,1,71.0,1,71.0,1
3612,max_effective,30,60,2,3,0.05,0.95,0.8869212395918146,9,76.0,1,76.0,1,76.0,1,76.0,1
3613,max_effective,30,60,2,3,0.05,0.95,0.9409505048147332,8,68.0,1,68.0,1,68.0,1,68.0,1
3614,max_effective,30,60,2,3,0.05,0.95,0.9418761121039244,31,111.0,1,111.0,1,111.0,1,111.0,1
3615,max_effective,30,60,2,3,0.05,0.95,0.9327648297818862,14,85.0,1,85.0,1,85.0,1,85.0,1
3616,max_effective,30,60,2,3,0.05,0.95,0.9407158705246624,11,75.0,1,75.0,1,75.0,1,74.0,0
3617,max_effective,30,60,2,3,0.05,0.95,0.9470478706851716,27,123.0,0,133.0,1,130.0,0,131.0,0
3618,max_effective,30,60,2,3,0.05,0.95,0.928552679155484,7,61.0,1,61.0,1,61.0,1,61.0,1
3619,max_effective,30,60,2,3,0.05,0.95,0.942829084142086,22,84.0,1,84.0,1,84.0,1,84.0,1
3620,max_effective,30,60,2,3,0.05,0.95,0.9255144139093217,20,120.0,0,122.0,1,122.0,1,122.0,1
3621,max_effective,30,60,2,3,0.05,0.95,0.8621109246598588,11,66.0,1,66.0,1,66.0,1,64.0,0
3622,max_effective,30,60,2,3,0.05,0.95,0.923934020101136,14,88.0,1,88.0,1,88.0,1,88.0,1
3623,max_effective,30,60,2,3,0.05,0.95,0.9122458364191404,19,113.0,1,113.0,1,113.0,1,113.0,1
3624,max_effective,30,60,2,3,0.05,0.95,0.9348584171629722,59,112.0,1,112.0,1,112.0,1,112.0,1
3625,max_effective,30,60,2,3,0.05,0.95,0.9378153189734802,15,94.0,1,94.0,1,94.0,1,94.0,1
3626,max_effective,30,60,2,3,0.05,0.95,0.9324468654802917,7,64.0,1,64.0,1,64.0,1,64.0,1
3627,max_effective,30,60,2,3,0.05,0.95,0.9145728136788408,18,96.0,1,96.0,1,96.0,1,95.0,0
3628,max_effective,30,60,2,3,0.05,0.95,0.9398317288115642,15,91.0,1,91.0,1,91.0,1,91.0,1
3629,max_effective,30,60,2,3,0.05,0.95,0.932683613754654,23,97.0,1,97.0,1,97.0,1,96.0,0
3630,max_effective,30,60,2,3,0.05,0.95,0.9451054599177404,75,113.0,0,141.0,0,146.0,1,145.0,0
3631,max_effective,30,60,2,3,0.05,0.95,0.914321538878189,29,86.0,1,86.0,1,86.0,1,86.0,1
3632,max_effective,30,60,2,3,0.05,0.95,0.9105448422708098,21,88.0,1,88.0,1,88.0,1,88.0,1
3633,max_effective,30,60,2,3,0.05,0.95,0.826403070795675,13,64.0,1,64.0,1,64.0,1,64.0,1
3634,max_effective,30,60,2,3,0.05,0.95,0.912452938554633,11,63.0,1,63.0,1,63.0,1,63.0,1
3635,max_effective,30,60,2,3,0.05,0.95,0.8994165390131729,14,101.0,1,101.0,1,101.0,1,101.0,1
3636,max_effective,30,60,2,3,0.05,0.95,0.8719761234901856,6,53.0,1,53.0,1,53.0,1,53.0,1
3637,max_effective,30,60,2,3,0.05,0.95,0.9467306172684046,30,86.0,1,86.0,1,86.0,1,86.0,1
3638,max_effective,30,60,2,3,0.05,0.95,0.945681099745275,29,106.0,1,106.0,1,106.0,1,106.0,1
3639,max_effective,30,60,2,3,0.05,0.95,0.9392860008330812,41,105.0,0,106.0,1,106.0,1,106.0,1
3640,max_effective,30,60,2,3,0.05,0.95,0.946123496516684,30,139.0,0,147.0,1,145.0,0,144.0,0
3641,max_effective,30,60,2,3,0.05,0.95,0.9160187672697416,15,83.0,1,83.0,1,83.0,1,83.0,1
3642,max_effective,30,60,2,3,0.05,0.95,0.9483363874143232,12,66.0,1,66.0,1,66.0,1,66.0,1
3643,max_effective,30,60,2,3,0.05,0.95,0.8846741655279569,10,63.0,1,63.0,1,63.0,1,63.0,1
3644,max_effective,30,60,2,3,0.05,0.95,0.9111662358798166,30,125.0,0,126.0,1,125.0,0,125.0,0
3645,max_effective,30,60,2,3,0.05,0.95,0.928101559188731,19,103.0,1,103.0,1,103.0,1,103.0,1
3646,max_effective,30,60,2,3,0.05,0.95,0.9397294443257516,14,105.0,1,105.0,1,105.0,1,105.0,1
3647,max_effective,30,60,2,3,0.05,0.95,0.923429657419934,37,117.0,0,122.0,0,131.0,1,131.0,1
3648,max_effective,30,60,2,3,0.05,0.95,0.9480479977142704,17,90.0,1,90.0,1,90.0,1,90.0,1
3649,max_effective,30,60,2,3,0.05,0.95,0.940923445205331,7,80.0,1,80.0,1,80.0,1,80.0,1
3650,max_effective,30,60,2,3,0.05,0.95,0.9421232033621602,13,69.0,1,69.0,1,69.0,1,69.0,1
3651,max_effective,30,60,2,3,0.05,0.95,0.9096727746860644,11,75.0,1,75.0,1,75.0,1,75.0,1
3652,max_effective,30,60,2,3,0.05,0.95,0.9364199681467282,17,91.0,1,91.0,1,91.0,1,91.0,1
3653,max_effective,30,60,2,3,0.05,0.95,0.9499173246416583,37,139.0,0,142.0,0,150.0,0,151.0,1
3654,max_effective,30,60,2,3,0.05,0.95,0.9334317113972306,32,99.0,1,99.0,1,99.0,1,99.0,1
3655,max_effective,30,60,2,3,0.05,0.95,0.9257071529839468,8,73.0,1,73.0,1,73.0,1,73.0,1
3656,max_effective,30,60,2,3,0.05,0.95,0.9382882981690368,12,82.0,1,82.0,1,82.0,1,82.0,1
3657,max_effective,30,60,2,3,0.05,0.95,0.9260637481881038,41,113.0,0,127.0,1,127.0,1,127.0,1
3658,max_effective,30,60,2,3,0.05,0.95,0.9485346277452243,57,138.0,0,156.0,1,152.0,0,143.0,0
3659,max_effective,30,60,2,3,0.05,0.95,0.875603547913113,15,90.0,1,90.0,1,90.0,1,90.0,1
3660,max_effective,30,60,2,3,0.05,0.95,0.8941403647520919,16,86.0,1,86.0,1,86.0,1,85.0,0
3661,max_effective,30,60,2,3,0.05,0.95,0.9460366136692788,9,83.0,1,83.0,1,83.0,1,83.0,1
3662,max_effective,30,60,2,3,0.05,0.95,0.9422872336507824,11,82.0,1,82.0,1,82.0,1,80.0,0
3663,max_effective,30,60,2,3,0.05,0.95,0.946627119951332,17,94.0,1,94.0,1,94.0,1,94.0,1
3664,max_effective,30,60,2,3,0.05,0.95,0.930944363503143,11,83.0,1,83.0,1,83.0,1,83.0,1
3665,max_effective,30,60,2,3,0.05,0.95,0.9453172275408586,45,106.0,0,122.0,1,122.0,1,122.0,1
3666,max_effective,30,60,2,3,0.05,0.95,0.9458839880384564,7,57.0,1,57.0,1,57.0,1,56.0,0
3667,max_effective,30,60,2,3,0.05,0.95,0.8734900001639189,15,68.0,1,68.0,1,68.0,1,68.0,1
3668,max_effective,30,60,2,3,0.05,0.95,0.9176535558709424,10,75.0,1,75.0,1,75.0,1,75.0,1
3669,max_effective,30,60,2,3,0.05,0.95,0.92877450247189,23,86.0,1,86.0,1,86.0,1,86.0,1
3670,max_effective,30,60,2,3,0.05,0.95,0.9499393942033104,25,93.0,1,93.0,1,93.0,1,92.0,0
3671,max_effective,30,60,2,3,0.05,0.95,0.9266049083671531,49,118.0,0,148.0,0,151.0,1,151.0,1
3672,max_effective,30,60,2,3,0.05,0.95,0.921139874595522,33,138.0,0,143.0,0,151.0,1,151.0,1
3673,max_effective,30,60,2,3,0.05,0.95,0.9097335507356018,24,125.0,1,125.0,1,125.0,1,125.0,1
3674,max_effective,30,60,2,3,0.05,0.95,0.9480786605110788,12,79.0,1,79.0,1,79.0,1,79.0,1
3675,max_effective,30,60,2,3,0.05,0.95,0.889386755060537,23,98.0,1,98.0,1,98.0,1,98.0,1
3676,max_effective,30,60,2,3,0.05,0.95,0.94291177169425,9,79.0,1,79.0,1,79.0,1,78.0,0
3677,max_effective,30,60,2,3,0.05,0.95,0.9032465571078252,7,72.0,1,72.0,1,72.0,1,72.0,1
3678,max_effective,30,60,2,3,0.05,0.95,0.9273302317265688,34,111.0,1,111.0,1,111.0,1,111.0,1
3679,max_effective,30,60,2,3,0.05,0.95,0.8961076617582708,14,77.0,1,77.0,1,77.0,1,77.0,1
3680,max_effective,30,60,2,3,0.05,0.95,0.9253132286151484,9,55.0,1,55.0,1,55.0,1,54.0,0
3681,max_effective,30,60,2,3,0.05,0.95,0.946044717988969,13,90.0,1,90.0,1,90.0,1,90.0,1
3682,max_effective,30,60,2,3,0.05,0.95,0.9247310350421944,20,133.0,1,133.0,1,132.0,0,131.0,0
3683,max_effective,30,60,2,3,0.05,0.95,0.9296435709689468,16,94.0,1,94.0,1,94.0,1,94.0,1
3684,max_effective,30,60,2,3,0.05,0.95,0.9121145233489868,26,116.0,1,116.0,1,116.0,1,116.0,1
3685,max_effective,30,60,2,3,0.05,0.95,0.9172364874918024,9,78.0,1,78.0,1,78.0,1,78.0,1
3686,max_effective,30,60,2,3,0.05,0.95,0.9468620275093124,35,129.0,0,137.0,1,134.0,0,133.0,0
3687,max_effective,30,60,2,3,0.05,0.95,0.9417242569886368,48,107.0,0,117.0,1,117.0,1,117.0,1
3688,max_effective,30,60,2,3,0.05,0.95,0.9474464849506272,30,122.0,0,125.0,1,125.0,1,125.0,1
3689,max_effective,30,60,2,3,0.05,0.95,0.9336880347139684,13,53.0,1,53.0,1,53.0,1,52.0,0
3690,max_effective,30,60,2,3,0.05,0.95,0.9227617761685504,19,114.0,1,114.0,1,114.0,1,114.0,1
3691,max_effective,30,60,2,3,0.05,0.95,0.943900535964665,22,108.0,1,108.0,1,108.0,1,108.0,1
3692,max_effective,30,60,2,3,0.05,0.95,0.9319680218514832,22,69.0,1,69.0,1,69.0,1,69.0,1
3693,max_effective,30,60,2,3,0.05,0.95,0.867042641591639,10,86.0,1,86.0,1,86.0,1,86.0,1
3694,max_effective,30,60,2,3,0.05,0.95,0.920329133077768,34,104.0,1,104.0,1,104.0,1,104.0,1
3695,max_effective,30,60,2,3,0.05,0.95,0.9470872030955784,24,84.0,1,84.0,1,84.0,1,84.0,1
3696,max_effective,30,60,2,3,0.05,0.95,0.9382210911788874,25,137.0,0,145.0,0,148.0,1,145.0,0
3697,max_effective,30,60,2,3,0.05,0.95,0.9472590158974282,22,107.0,1,107.0,1,107.0,1,107.0,1
3698,max_effective,30,60,2,3,0.05,0.95,0.9488222306514,61,113.0,0,128.0,0,149.0,1,149.0,1
3699,max_effective,30,60,2,3,0.05,0.95,0.9230408340334602,16,92.0,1,92.0,1,92.0,1,92.0,1
3700,max_effective,30,60,2,3,0.05,0.95,0.8821329319125643,14,83.0,1,83.0,1,83.0,1,83.0,1
3701,max_effective,30,60,2,3,0.05,0.95,0.9080572199395572,13,82.0,1,82.0,1,82.0,1,82.0,1
3702,max_effective,30,60,2,3,0.05,0.95,0.9383822563907884,12,83.0,1,83.0,1,83.0,1,83.0,1
3703,max_effective,30,60,2,3,0.05,0.95,0.905906083840505,12,99.0,1,99.0,1,99.0,1,99.0,1
3704,max_effective,30,60,2,3,0.05,0.95,0.9472416189231072,14,79.0,1,79.0,1,79.0,1,79.0,1
3705,max_effective,30,60,2,3,0.05,0.95,0.9420365335547222,56,106.0,0,130.0,0,128.0,0,133.0,1
3706,max_effective,30,60,2,3,0.05,0.95,0.906858292916586,20,71.0,1,71.0,1,71.0,1,71.0,1
3707,max_effective,30,60,2,3,0.05,0.95,0.9007739921253712,10,83.0,1,83.0,1,83.0,1,83.0,1
3708,max_effective,30,60,2,3,0.05,0.95,0.947460829770708,24,117.0,1,117.0,1,116.0,0,116.0,0
3709,max_effective,30,60,2,3,0.05,0.95,0.9284231038724666,21,78.0,1,78.0,1,78.0,1,78.0,1
3710,max_effective,30,60,2,3,0.05,0.95,0.929280482049222,32,85.0,1,85.0,1,85.0,1,85.0,1
3711,max_effective,30,60,2,3,0.05,0.95,0.9329902777972192,9,73.0,1,73.0,1,73.0,1,73.0,1
3712,max_effective,30,60,2,3,0.05,0.95,0.9013039931318608,13,63.0,1,63.0,1,63.0,1,63.0,1
3713,max_effective,30,60,2,3,0.05,0.95,0.9205443596767832,13,81.0,1,81.0,1,81.0,1,81.0,1
3714,max_effective,30,60,2,3,0.05,0.95,0.9330740887009208,34,114.0,0,121.0,1,121.0,1,121.0,1
3715,max_effective,30,60,2,3,0.05,0.95,0.9041453432929142,4,42.0,1,42.0,1,42.0,1,41.0,0
3716,max_effective,30,60,2,3,0.05,0.95,0.915255076864062,15,77.0,1,77.0,1,77.0,1,77.0,1
3717,max_effective,30,60,2,3,0.05,0.95,0.9333598098439908,12,63.0,1,63.0,1,63.0,1,63.0,1
3718,max_effective,30,60,2,3,0.05,0.95,0.9474058800418912,42,104.0,0,106.0,1,106.0,1,106.0,1
3719,max_effective,30,60,2,3,0.05,0.95,0.9429559781298474,7,79.0,1,79.0,1,79.0,1,79.0,1
3720,max_effective,30,60,2,3,0.05,0.95,0.9447161518520952,22,117.0,0,120.0,1,120.0,1,120.0,1
3721,max_effective,30,60,2,3,0.05,0.95,0.9269024142378076,17,102.0,1,102.0,1,102.0,1,102.0,1
3722,max_effective,30,60,2,3,0.05,0.95,0.9314108378649076,48,117.0,0,127.0,0,134.0,1,134.0,1
3723,max_effective,30,60,2,3,0.05,0.95,0.9029440760193528,42,121.0,0,132.0,1,132.0,1,132.0,1
3724,max_effective,30,60,2,3,0.05,0.95,0.9211418871986,40,98.0,0,99.0,1,99.0,1,99.0,1
3725,max_effective,30,60,2,3,0.05,0.95,0.9075708183062562,7,55.0,1,55.0,1,55.0,1,55.0,1
3726,max_effective,30,60,2,3,0.05,0.95,0.915465813344994,13,117.0,1,117.0,1,117.0,1,116.0,0
3727,max_effective,30,60,2,3,0.05,0.95,0.9292674628156482,16,82.0,1,82.0,1,82.0,1,82.0,1
3728,max_effective,30,60,2,3,0.05,0.95,0.9004946248747601,13,88.0,1,88.0,1,88.0,1,88.0,1
3729,max_effective,30,60,2,3,0.05,0.95,0.9425071811646488,26,79.0,1,79.0,1,79.0,1,79.0,1
3730,max_effective,30,60,2,3,0.05,0.95,0.8797627413130866,14,79.0,1,79.0,1,79.0,1,79.0,1
3731,max_effective,30,60,2,3,0.05,0.95,0.9169260932036964,41,113.0,1,113.0,1,113.0,1,113.0,1
3732,max_effective,30,60,2,3,0.05,0.95,0.947563460095358,25,92.0,1,92.0,1,92.0,1,92.0,1
3733,max_effective,30,60,2,3,0.05,0.95,0.9142907823039093,14,73.0,1,73.0,1,73.0,1,73.0,1
3734,max_effective,30,60,2,3,0.05,0.95,0.8833635442908233,8,56.0,1,56.0,1,56.0,1,56.0,1
3735,max_effective,30,60,2,3,0.05,0.95,0.9421242071522296,15,90.0,1,90.0,1,90.0,1,90.0,1
3736,max_effective,30,60,2,3,0.05,0.95,0.944815499969342,19,95.0,1,95.0,1,95.0,1,95.0,1
3737,max_effective,30,60,2,3,0.05,0.95,0.9214410572672116,6,66.0,1,66.0,1,66.0,1,65.0,0
3738,max_effective,30,60,2,3,0.05,0.95,0.9484307609477912,18,97.0,1,97.0,1,97.0,1,97.0,1
3739,max_effective,30,60,2,3,0.05,0.95,0.9051600102701708,12,81.0,1,81.0,1,81.0,1,81.0,1
3740,max_effective,30,60,2,3,0.05,0.95,0.9392332221674364,15,80.0,1,80.0,1,80.0,1,80.0,1
3741,max_effective,30,60,2,3,0.05,0.95,0.935724827146542,12,66.0,1,66.0,1,66.0,1,66.0,1
3742,max_effective,30,60,2,3,0.05,0.95,0.9452713210018536,27,105.0,0,109.0,1,109.0,1,109.0,1
3743,max_effective,30,60,2,3,0.05,0.95,0.92953858374188,25,123.0,1,123.0,1,123.0,1,123.0,1
3744,max_effective,30,60,2,3,0.05,0.95,0.9288518759043972,16,122.0,1,122.0,1,122.0,1,122.0,1
3745,max_effective,30,60,2,3,0.05,0.95,0.9445746008597248,24,93.0,1,93.0,1,93.0,1,93.0,1
3746,max_effective,30,60,2,3,0.05,0.95,0.9422789023700264,18,94.0,1,94.0,1,94.0,1,94.0,1
3747,max_effective,30,60,2,3,0.05,0.95,0.9486888193702608,30,125.0,0,136.0,0,131.0,0,137.0,1
3748,max_effective,30,60,2,3,0.05,0.95,0.931213310056288,22,119.0,0,123.0,0,125.0,1,125.0,1
3749,max_effective,30,60,2,3,0.05,0.95,0.9375070725335964,17,85.0,1,85.0,1,85.0,1,85.0,1
3750,max_effective,30,60,2,3,0.05,0.95,0.9436627295292564,21,95.0,1,95.0,1,95.0,1,95.0,1
3751,max_effective,30,60,2,3,0.05,0.95,0.9429968977479144,28,94.0,1,94.0,1,94.0,1,94.0,1
3752,max_effective,30,60,2,3,0.05,0.95,0.9212842850832992,15,73.0,1,73.0,1,73.0,1,68.0,0
3753,max_effective,30,60,2,3,0.05,0.95,0.9382054602465544,31,139.0,0,161.0,1,159.0,0,157.0,0
3754,max_effective,30,60,2,3,0.05,0.95,0.9179436203908544,14,87.0,1,87.0,1,87.0,1,87.0,1
3755,max_effective,30,60,2,3,0.05,0.95,0.907168047501806,19,91.0,1,91.0,1,91.0,1,91.0,1
3756,max_effective,30,60,2,3,0.05,0.95,0.9436700650305632,50,134.0,0,148.0,0,157.0,0,158.0,1
3757,max_effective,30,60,2,3,0.05,0.95,0.8817932166188407,25,109.0,1,109.0,1,108.0,0,109.0,1
3758,max_effective,30,60,2,3,0.05,0.95,0.9351532507875692,16,99.0,1,99.0,1,99.0,1,99.0,1
3759,max_effective,30,60,2,3,0.05,0.95,0.9381472798041028,47,144.0,0,144.0,0,146.0,1,146.0,1
3760,max_effective,30,60,2,3,0.05,0.95,0.9214741569674124,33,102.0,1,102.0,1,102.0,1,102.0,1
3761,max_effective,30,60,2,3,0.05,0.95,0.8808860943526187,15,64.0,1,64.0,1,64.0,1,64.0,1
3762,max_effective,30,60,2,3,0.05,0.95,0.9484542294401233,54,143.0,0,154.0,0,162.0,1,157.0,0
3763,max_effective,30,60,2,3,0.05,0.95,0.8980837917432015,16,64.0,1,64.0,1,64.0,1,64.0,1
3764,max_effective,30,60,2,3,0.05,0.95,0.9298286380770884,31,109.0,0,116.0,1,116.0,1,116.0,1
3765,max_effective,30,60,2,3,0.05,0.95,0.9445429784060196,58,116.0,1,116.0,1,116.0,1,116.0,1
3766,max_effective,30,60,2,3,0.05,0.95,0.8779774469709883,10,78.0,1,78.0,1,78.0,1,78.0,1
3767,max_effective,30,60,2,3,0.05,0.95,0.9399777293599196,43,109.0,0,114.0,0,129.0,1,129.0,1
3768,max_effective,30,60,2,3,0.05,0.95,0.9095404645612724,14,89.0,1,89.0,1,89.0,1,89.0,1
3769,max_effective,30,60,2,3,0.05,0.95,0.9462238124455632,61,128.0,1,128.0,1,128.0,1,126.0,0
3770,max_effective,30,60,2,3,0.05,0.95,0.9429763642777504,15,91.0,1,91.0,1,91.0,1,91.0,1
3771,max_effective,30,60,2,3,0.05,0.95,0.9402567035005372,16,107.0,1,107.0,1,107.0,1,107.0,1
3772,max_effective,30,60,2,3,0.05,0.95,0.936836620688906,15,94.0,1,94.0,1,94.0,1,94.0,1
3773,max_effective,30,60,2,3,0.05,0.95,0.9490109926545416,19,79.0,1,79.0,1,79.0,1,79.0,1
3774,max_effective,30,60,2,3,0.05,0.95,0.9463779725651478,42,127.0,0,133.0,0,147.0,1,146.0,0
3775,max_effective,30,60,2,3,0.05,0.95,0.9498844526579144,36,123.0,0,125.0,0,134.0,0,140.0,1
3776,max_effective,30,60,2,3,0.05,0.95,0.9463073281445143,40,121.0,0,124.0,1,124.0,1,124.0,1
3777,max_effective,30,60,2,3,0.05,0.95,0.9460112662170678,15,89.0,1,89.0,1,89.0,1,89.0,1
3778,max_effective,30,60,2,3,0.05,0.95,0.9375962508062156,31,107.0,1,107.0,1,107.0,1,107.0,1
3779,max_effective,30,60,2,3,0.05,0.95,0.927808990990958,13,80.0,1,80.0,1,80.0,1,80.0,1
3780,max_effective,30,60,2,3,0.05,0.95,0.9039956491230314,20,93.0,1,93.0,1,93.0,1,93.0,1
3781,max_effective,30,60,2,3,0.05,0.95,0.9464426321180824,26,105.0,1,105.0,1,105.0,1,105.0,1
3782,max_effective,30,60,2,3,0.05,0.95,0.9348682175600784,36,91.0,1,91.0,1,91.0,1,91.0,1
3783,max_effective,30,60,2,3,0.05,0.95,0.9231964840700756,14,82.0,1,82.0,1,82.0,1,82.0,1
3784,max_effective,30,60,2,3,0.05,0.95,0.9229703916331248,12,67.0,1,67.0,1,67.0,1,67.0,1
3785,max_effective,30,60,2,3,0.05,0.95,0.948539203802022,40,115.0,1,115.0,1,115.0,1,115.0,1
3786,max_effective,30,60,2,3,0.05,0.95,0.944959513041333,50,129.0,0,135.0,0,158.0,1,157.0,0
3787,max_effective,30,60,2,3,0.05,0.95,0.920630239085226,33,114.0,0,121.0,1,121.0,1,120.0,0
3788,max_effective,30,60,2,3,0.05,0.95,0.9468754605852489,31,105.0,1,105.0,1,105.0,1,100.0,0
3789,max_effective,30,60,2,3,0.05,0.95,0.8807918904807929,9,75.0,1,75.0,1,75.0,1,74.0,0
3790,max_effective,30,60,2,3,0.05,0.95,0.901161570111478,23,106.0,1,106.0,1,106.0,1,106.0,1
3791,max_effective,30,60,2,3,0.05,0.95,0.9171038068304704,37,118.0,0,127.0,0,138.0,1,138.0,1
3792,max_effective,30,60,2,3,0.05,0.95,0.9477735477043162,16,83.0,1,83.0,1,83.0,1,83.0,1
3793,max_effective,30,60,2,3,0.05,0.95,0.9415281091597504,46,122.0,0,140.0,0,154.0,0,155.0,1
3794,max_effective,30,60,2,3,0.05,0.95,0.924038852417248,31,111.0,0,112.0,1,112.0,1,112.0,1
3795,max_effective,30,60,2,3,0.05,0.95,0.920811478453427,30,90.0,1,90.0,1,90.0,1,90.0,1
3796,max_effective,30,60,2,3,0.05,0.95,0.9038230899101828,16,88.0,1,88.0,1,88.0,1,88.0,1
3797,max_effective,30,60,2,3,0.05,0.95,0.9331707320055772,20,80.0,1,80.0,1,80.0,1,80.0,1
3798,max_effective,30,60,2,3,0.05,0.95,0.9324634285610192,12,83.0,1,83.0,1,83.0,1,83.0,1
3799,max_effective,30,60,2,3,0.05,0.95,0.8702525106836446,8,69.0,1,69.0,1,69.0,1,68.0,0
3800,max_effective,30,60,2,3,0.05,0.95,0.8973393206198239,15,77.0,1,77.0,1,77.0,1,77.0,1
3801,max_effective,30,60,2,3,0.05,0.95,0.9012221165722462,6,67.0,1,67.0,1,67.0,1,67.0,1
3802,max_effective,30,60,2,3,0.05,0.95,0.88862237055567,18,103.0,1,103.0,1,103.0,1,103.0,1
3803,max_effective,30,60,2,3,0.05,0.95,0.947677241504612,11,72.0,1,72.0,1,72.0,1,72.0,1
3804,max_effective,30,60,2,3,0.05,0.95,0.9355779149794144,14,84.0,1,84.0,1,84.0,1,83.0,0
3805,max_effective,30,60,2,3,0.05,0.95,0.9242008662879978,9,72.0,1,72.0,1,72.0,1,72.0,1
3806,max_effective,30,60,2,3,0.05,0.95,0.9422432855971528,101,124.0,0,127.0,0,139.0,0,141.0,1
3807,max_effective,30,60,2,3,0.05,0.95,0.9173669040918347,16,80.0,1,80.0,1,80.0,1,80.0,1
3808,max_effective,30,60,2,3,0.05,0.95,0.8953722390012272,20,102.0,1,102.0,1,102.0,1,102.0,1
3809,max_effective,30,60,2,3,0.05,0.95,0.9415256973286338,33,129.0,0,148.0,0,151.0,1,151.0,1
3810,max_effective,30,60,2,3,0.05,0.95,0.9184698130128736,13,76.0,1,76.0,1,76.0,1,76.0,1
3811,max_effective,30,60,2,3,0.05,0.95,0.914132032836049,13,71.0,1,71.0,1,71.0,1,71.0,1
3812,max_effective,30,60,2,3,0.05,0.95,0.9293911253943112,8,55.0,1,55.0,1,55.0,1,55.0,1
3813,max_effective,30,60,2,3,0.05,0.95,0.9233169770281808,27,95.0,1,95.0,1,95.0,1,95.0,1
3814,max_effective,30,60,2,3,0.05,0.95,0.9494533422999316,13,83.0,1,83.0,1,83.0,1,83.0,1
3815,max_effective,30,60,2,3,0.05,0.95,0.9489510214403786,53,120.0,0,136.0,1,136.0,1,136.0,1
3816,max_effective,30,60,2,3,0.05,0.95,0.902019327103892,7,63.0,1,63.0,1,63.0,1,63.0,1
3817,max_effective,30,60,2,3,0.05,0.95,0.887358442872279,14,88.0,1,88.0,1,88.0,1,88.0,1
3818,max_effective,30,60,2,3,0.05,0.95,0.9093772762894172,22,103.0,1,103.0,1,103.0,1,103.0,1
3819,max_effective,30,60,2,3,0.05,0.95,0.9312905707796966,25,109.0,1,109.0,1,109.0,1,109.0,1
3820,max_effective,30,60,2,3,0.05,0.95,0.945224150363408,16,84.0,1,84.0,1,84.0,1,84.0,1
3821,max_effective,30,60,2,3,0.05,0.95,0.9474671449540318,28,103.0,1,103.0,1,103.0,1,103.0,1
3822,max_effective,30,60,2,3,0.05,0.95,0.943086579592946,43,143.0,0,149.0,0,152.0,0,153.0,1
3823,max_effective,30,60,2,3,0.05,0.95,0.8964119721429145,18,92.0,1,92.0,1,92.0,1,92.0,1
3824,max_effective,30,60,2,3,0.05,0.95,0.9441948292604216,37,122.0,0,137.0,1,136.0,0,128.0,0
3825,max_effective,30,60,2,3,0.05,0.95,0.9379583398634412,13,89.0,1,89.0,1,89.0,1,89.0,1
3826,max_effective,30,60,2,3,0.05,0.95,0.943388556224874,15,75.0,1,75.0,1,75.0,1,72.0,0
3827,max_effective,30,60,2,3,0.05,0.95,0.8315332711643302,6,49.0,1,49.0,1,49.0,1,49.0,1
3828,max_effective,30,60,2,3,0.05,0.95,0.9408481453366327,9,72.0,1,72.0,1,72.0,1,70.0,0
3829,max_effective,30,60,2,3,0.05,0.95,0.8898314853610784,17,105.0,1,105.0,1,105.0,1,105.0,1
3830,max_effective,30,60,2,3,0.05,0.95,0.9473537516148012,23,117.0,1,117.0,1,115.0,0,114.0,0
3831,max_effective,30,60,2,3,0.05,0.95,0.9487464372275126,76,137.0,0,155.0,0,161.0,1,160.0,0
3832,max_effective,30,60,2,3,0.05,0.95,0.9357192561556028,6,61.0,1,61.0,1,61.0,1,61.0,1
3833,max_effective,30,60,2,3,0.05,0.95,0.9020850266671,27,101.0,1,101.0,1,101.0,1,101.0,1
3834,max_effective,30,60,2,3,0.05,0.95,0.936252781973976,11,82.0,1,82.0,1,82.0,1,82.0,1
3835,max_effective,30,60,2,3,0.05,0.95,0.9226653089619606,17,96.0,1,96.0,1,96.0,1,96.0,1
3836,max_effective,30,60,2,3,0.05,0.95,0.9339938696451064,29,122.0,1,122.0,1,122.0,1,122.0,1
3837,max_effective,30,60,2,3,0.05,0.95,0.9327113948641302,22,87.0,1,87.0,1,87.0,1,87.0,1
3838,max_effective,30,60,2,3,0.05,0.95,0.9273508443102378,16,103.0,1,103.0,1,103.0,1,103.0,1
3839,max_effective,30,60,2,3,0.05,0.95,0.912405353302208,20,102.0,1,102.0,1,102.0,1,102.0,1
3840,max_effective,30,60,2,3,0.05,0.95,0.9353310076966438,20,103.0,1,103.0,1,103.0,1,103.0,1
3841,max_effective,30,60,2,3,0.05,0.95,0.9205293276503664,17,86.0,1,86.0,1,86.0,1,86.0,1
3842,max_effective,30,60,2,3,0.05,0.95,0.9399042292117712,66,141.0,0,151.0,0,161.0,1,161.0,1
3843,max_effective,30,60,2,3,0.05,0.95,0.9242773427282328,26,125.0,1,125.0,1,124.0,0,124.0,0
3844,max_effective,30,60,2,3,0.05,0.95,0.9150089077740484,19,106.0,1,106.0,1,106.0,1,106.0,1
3845,max_effective,30,60,2,3,0.05,0.95,0.9449089725534092,61,136.0,1,136.0,1,136.0,1,136.0,1
3846,max_effective,30,60,2,3,0.05,0.95,0.9316586197747232,30,104.0,1,104.0,1,104.0,1,104.0,1
3847,max_effective,30,60,2,3,0.05,0.95,0.9378445892691688,17,104.0,1,104.0,1,104.0,1,104.0,1
3848,max_effective,30,60,2,3,0.05,0.95,0.9307696139190952,51,118.0,0,126.0,0,140.0,1,132.0,0
3849,max_effective,30,60,2,3,0.05,0.95,0.9348017209844368,9,73.0,1,73.0,1,73.0,1,72.0,0
3850,max_effective,30,60,2,3,0.05,0.95,0.9199649315121246,27,110.0,0,117.0,1,117.0,1,117.0,1
3851,max_effective,30,60,2,3,0.05,0.95,0.9440466823511908,8,84.0,1,84.0,1,84.0,1,84.0,1
3852,max_effective,30,60,2,3,0.05,0.95,0.9187956887631664,20,97.0,1,97.0,1,97.0,1,97.0,1
3853,max_effective,30,60,2,3,0.05,0.95,0.9432048091621557,17,86.0,1,86.0,1,86.0,1,86.0,1
3854,max_effective,30,60,2,3,0.05,0.95,0.8928242939970239,23,114.0,0,115.0,1,115.0,1,115.0,1
3855,max_effective,30,60,2,3,0.05,0.95,0.9477944987291566,33,105.0,0,110.0,1,110.0,1,110.0,1
3856,max_effective,30,60,2,3,0.05,0.95,0.947679134285814,16,73.0,1,73.0,1,73.0,1,73.0,1
3857,max_effective,30,60,2,3,0.05,0.95,0.9460517516494764,20,125.0,1,125.0,1,125.0,1,125.0,1
3858,max_effective,30,60,2,3,0.05,0.95,0.94470799767389,25,101.0,1,101.0,1,101.0,1,101.0,1
3859,max_effective,30,60,2,3,0.05,0.95,0.9056823946796024,11,90.0,1,90.0,1,90.0,1,90.0,1
3860,max_effective,30,60,2,3,0.05,0.95,0.922682562656363,23,101.0,1,101.0,1,101.0,1,101.0,1
3861,max_effective,30,60,2,3,0.05,0.95,0.94264739947788,29,114.0,1,114.0,1,114.0,1,114.0,1
3862,max_effective,30,60,2,3,0.05,0.95,0.9409773626488612,8,70.0,1,70.0,1,70.0,1,70.0,1
3863,max_effective,30,60,2,3,0.05,0.95,0.9236872781178928,14,89.0,1,89.0,1,89.0,1,89.0,1
3864,max_effective,30,60,2,3,0.05,0.95,0.9210918662986473,23,124.0,0,127.0,1,127.0,1,127.0,1
3865,max_effective,30,60,2,3,0.05,0.95,0.9101154841550634,11,84.0,1,84.0,1,84.0,1,84.0,1
3866,max_effective,30,60,2,3,0.05,0.95,0.9213135014782586,25,104.0,1,104.0,1,104.0,1,104.0,1
3867,max_effective,30,60,2,3,0.05,0.95,0.9058717512160692,20,74.0,1,74.0,1,74.0,1,74.0,1
3868,max_effective,30,60,2,3,0.05,0.95,0.9452065748233252,14,93.0,1,93.0,1,93.0,1,93.0,1
3869,max_effective,30,60,2,3,0.05,0.95,0.9236972868731236,13,102.0,1,102.0,1,102.0,1,102.0,1
3870,max_effective,30,60,2,3,0.05,0.95,0.9394335745429798,42,114.0,0,119.0,0,128.0,1,126.0,0
3871,max_effective,30,60,2,3,0.05,0.95,0.9465851651856226,21,114.0,1,114.0,1,114.0,1,114.0,1
3872,max_effective,30,60,2,3,0.05,0.95,0.9484329850689756,9,65.0,1,65.0,1,65.0,1,64.0,0
3873,max_effective,30,60,2,3,0.05,0.95,0.9308042238022136,37,110.0,1,110.0,1,110.0,1,110.0,1
3874,max_effective,30,60,2,3,0.05,0.95,0.924503008832956,41,106.0,0,121.0,1,121.0,1,121.0,1
3875,max_effective,30,60,2,3,0.05,0.95,0.925534420973928,67,109.0,1,109.0,1,109.0,1,109.0,1
3876,max_effective,30,60,2,3,0.05,0.95,0.9185408457112204,17,105.0,1,105.0,1,105.0,1,105.0,1
3877,max_effective,30,60,2,3,0.05,0.95,0.944117728403514,52,112.0,0,119.0,0,136.0,1,136.0,1
3878,max_effective,30,60,2,3,0.05,0.95,0.9322285185215682,30,92.0,1,92.0,1,92.0,1,92.0,1
3879,max_effective,30,60,2,3,0.05,0.95,0.947572010169366,77,118.0,0,130.0,0,143.0,0,152.0,1
3880,max_effective,30,60,2,3,0.05,0.95,0.938699813638262,22,114.0,1,114.0,1,114.0,1,114.0,1
3881,max_effective,30,60,2,3,0.05,0.95,0.865424947443342,7,69.0,1,69.0,1,69.0,1,68.0,0
3882,max_effective,30,60,2,3,0.05,0.95,0.9335827626158932,11,72.0,1,72.0,1,72.0,1,71.0,0
3883,max_effective,30,60,2,3,0.05,0.95,0.9152456060288158,20,88.0,1,88.0,1,88.0,1,88.0,1
3884,max_effective,30,60,2,3,0.05,0.95,0.9031366146929596,16,74.0,1,74.0,1,74.0,1,74.0,1
3885,max_effective,30,60,2,3,0.05,0.95,0.9000199850620524,27,100.0,1,100.0,1,100.0,1,100.0,1
3886,max_effective,30,60,2,3,0.05,0.95,0.9164390532376018,21,90.0,1,90.0,1,90.0,1,90.0,1
3887,max_effective,30,60,2,3,0.05,0.95,0.8421031441108388,5,52.0,1,52.0,1,52.0,1,52.0,1
3888,max_effective,30,60,2,3,0.05,0.95,0.948833276062498,19,69.0,1,69.0,1,69.0,1,69.0,1
3889,max_effective,30,60,2,3,0.05,0.95,0.8890474792700453,9,82.0,1,82.0,1,82.0,1,82.0,1
3890,max_effective,30,60,2,3,0.05,0.95,0.9230101402772752,17,87.0,1,87.0,1,87.0,1,86.0,0
3891,max_effective,30,60,2,3,0.05,0.95,0.9399844366136902,9,67.0,1,67.0,1,67.0,1,67.0,1
3892,max_effective,30,60,2,3,0.05,0.95,0.9449406919344672,19,115.0,1,114.0,0,115.0,1,115.0,1
3893,max_effective,30,60,2,3,0.05,0.95,0.8643712095336572,8,63.0,1,63.0,1,63.0,1,63.0,1
3894,max_effective,30,60,2,3,0.05,0.95,0.909809296282614,17,107.0,1,107.0,1,107.0,1,107.0,1
3895,max_effective,30,60,2,3,0.05,0.95,0.9132270884759208,20,92.0,1,92.0,1,92.0,1,92.0,1
3896,max_effective,30,60,2,3,0.05,0.95,0.9488571982399022,43,113.0,0,128.0,1,128.0,1,128.0,1
3897,max_effective,30,60,2,3,0.05,0.95,0.920795096576636,10,68.0,1,68.0,1,68.0,1,68.0,1
3898,max_effective,30,60,2,3,0.05,0.95,0.9217397588079675,23,114.0,1,114.0,1,114.0,1,114.0,1
3899,max_effective,30,60,2,3,0.05,0.95,0.9425078759112816,9,76.0,1,76.0,1,76.0,1,76.0,1
3900,max_effective,30,60,2,3,0.05,0.95,0.941819877648572,12,76.0,1,76.0,1,76.0,1,75.0,0
3901,max_effective,30,60,2,3,0.05,0.95,0.91688829241411,28,132.0,1,132.0,1,131.0,0,129.0,0
3902,max_effective,30,60,2,3,0.05,0.95,0.948913095362278,40,107.0,0,117.0,0,119.0,1,119.0,1
3903,max_effective,30,60,2,3,0.05,0.95,0.9382385065762208,13,76.0,1,76.0,1,76.0,1,76.0,1
3904,max_effective,30,60,2,3,0.05,0.95,0.9304175772973228,13,99.0,1,99.0,1,99.0,1,99.0,1
3905,max_effective,30,60,2,3,0.05,0.95,0.918208551192013,25,113.0,0,115.0,1,115.0,1,114.0,0
3906,max_effective,30,60,2,3,0.05,0.95,0.9480013558611714,33,143.0,0,151.0,0,161.0,1,160.0,0
3907,max_effective,30,60,2,3,0.05,0.95,0.9493075370708638,36,106.0,0,119.0,1,119.0,1,119.0,1
3908,max_effective,30,60,2,3,0.05,0.95,0.9491871884526027,16,96.0,1,96.0,1,96.0,1,96.0,1
3909,max_effective,30,60,2,3,0.05,0.95,0.9454594668504602,14,99.0,1,99.0,1,99.0,1,99.0,1
3910,max_effective,30,60,2,3,0.05,0.95,0.9478020881654436,61,115.0,0,138.0,0,148.0,1,148.0,1
3911,max_effective,30,60,2,3,0.05,0.95,0.9211945912062732,34,97.0,1,97.0,1,97.0,1,97.0,1
3912,max_effective,30,60,2,3,0.05,0.95,0.9388393886816876,34,127.0,0,139.0,0,141.0,1,140.0,0
3913,max_effective,30,60,2,3,0.05,0.95,0.9303355161030904,44,104.0,0,108.0,1,108.0,1,108.0,1
3914,max_effective,30,60,2,3,0.05,0.95,0.9324055346904548,24,130.0,0,151.0,1,146.0,0,144.0,0
3915,max_effective,30,60,2,3,0.05,0.95,0.8786032286134784,10,58.0,1,58.0,1,58.0,1,58.0,1
3916,max_effective,30,60,2,3,0.05,0.95,0.9492627163292896,18,109.0,1,109.0,1,109.0,1,109.0,1
3917,max_effective,30,60,2,3,0.05,0.95,0.928935562314175,37,110.0,1,110.0,1,110.0,1,110.0,1
3918,max_effective,30,60,2,3,0.05,0.95,0.9432248943041092,17,80.0,1,80.0,1,80.0,1,80.0,1
3919,max_effective,30,60,2,3,0.05,0.95,0.901271893627256,22,89.0,1,89.0,1,89.0,1,89.0,1
3920,max_effective,30,60,2,3,0.05,0.95,0.9498718172070678,19,92.0,1,92.0,1,92.0,1,92.0,1
3921,max_effective,30,60,2,3,0.05,0.95,0.9477376781734576,25,122.0,0,124.0,0,125.0,1,125.0,1
3922,max_effective,30,60,2,3,0.05,0.95,0.9404587720337684,8,74.0,1,74.0,1,74.0,1,74.0,1
3923,max_effective,30,60,2,3,0.05,0.95,0.91592957196734,19,75.0,1,75.0,1,75.0,1,75.0,1
3924,max_effective,30,60,2,3,0.05,0.95,0.9209484389673104,25,111.0,1,111.0,1,111.0,1,111.0,1
3925,max_effective,30,60,2,3,0.05,0.95,0.9038341633069512,13,113.0,1,113.0,1,113.0,1,113.0,1
3926,max_effective,30,60,2,3,0.05,0.95,0.7659909297563424,13,69.0,1,69.0,1,69.0,1,69.0,1
3927,max_effective,30,60,2,3,0.05,0.95,0.9477580078685628,15,79.0,1,79.0,1,79.0,1,79.0,1
3928,max_effective,30,60,2,3,0.05,0.95,0.9028418921527248,11,70.0,1,70.0,1,70.0,1,70.0,1
3929,max_effective,30,60,2,3,0.05,0.95,0.921976331754496,19,134.0,1,129.0,0,125.0,0,128.0,0
3930,max_effective,30,60,2,3,0.05,0.95,0.9430207196728998,45,133.0,0,138.0,0,156.0,1,154.0,0
3931,max_effective,30,60,2,3,0.05,0.95,0.9427146094047576,47,104.0,0,111.0,1,111.0,1,111.0,1
3932,max_effective,30,60,2,3,0.05,0.95,0.8010970446164799,10,71.0,1,71.0,1,71.0,1,71.0,1
3933,max_effective,30,60,2,3,0.05,0.95,0.9026533540142454,4,49.0,1,49.0,1,49.0,1,49.0,1
3934,max_effective,30,60,2,3,0.05,0.95,0.9360511039352362,24,101.0,1,101.0,1,101.0,1,101.0,1
3935,max_effective,30,60,2,3,0.05,0.95,0.9396217768151026,15,95.0,1,95.0,1,95.0,1,93.0,0
3936,max_effective,30,60,2,3,0.05,0.95,0.9329592936194534,22,101.0,1,101.0,1,101.0,1,101.0,1
3937,max_effective,30,60,2,3,0.05,0.95,0.9157821700602938,26,119.0,1,116.0,0,119.0,1,119.0,1
3938,max_effective,30,60,2,3,0.05,0.95,0.8769798004450402,19,95.0,1,95.0,1,95.0,1,95.0,1
3939,max_effective,30,60,2,3,0.05,0.95,0.945026913281702,10,56.0,1,56.0,1,56.0,1,51.0,0
3940,max_effective,30,60,2,3,0.05,0.95,0.939264355123291,11,112.0,1,112.0,1,112.0,1,112.0,1
3941,max_effective,30,60,2,3,0.05,0.95,0.9052111774198788,18,128.0,1,128.0,1,127.0,0,126.0,0
3942,max_effective,30,60,2,3,0.05,0.95,0.9494622591909196,23,128.0,0,132.0,1,132.0,1,131.0,0
3943,max_effective,30,60,2,3,0.05,0.95,0.9193589463132168,17,103.0,1,103.0,1,103.0,1,103.0,1
3944,max_effective,30,60,2,3,0.05,0.95,0.9106503913694726,24,93.0,1,93.0,1,93.0,1,93.0,1
3945,max_effective,30,60,2,3,0.05,0.95,0.9327867728163852,11,68.0,1,68.0,1,68.0,1,68.0,1
3946,max_effective,30,60,2,3,0.05,0.95,0.8392310268992992,6,60.0,1,60.0,1,60.0,1,60.0,1
3947,max_effective,30,60,2,3,0.05,0.95,0.8951053935932531,11,91.0,1,91.0,1,91.0,1,91.0,1
3948,max_effective,30,60,2,3,0.05,0.95,0.9130563533093088,15,71.0,1,71.0,1,71.0,1,71.0,1
3949,max_effective,30,60,2,3,0.05,0.95,0.9207205025775416,12,101.0,1,101.0,1,101.0,1,101.0,1
3950,max_effective,30,60,2,3,0.05,0.95,0.8848064427164993,15,98.0,1,98.0,1,98.0,1,98.0,1
3951,max_effective,30,60,2,3,0.05,0.95,0.9234088751349032,19,119.0,1,119.0,1,119.0,1,119.0,1
3952,max_effective,30,60,2,3,0.05,0.95,0.8891145078740921,18,80.0,1,80.0,1,80.0,1,80.0,1
3953,max_effective,30,60,2,3,0.05,0.95,0.92645486805684,7,66.0,1,66.0,1,66.0,1,66.0,1
3954,max_effective,30,60,2,3,0.05,0.95,0.8999966931764454,20,82.0,1,82.0,1,82.0,1,81.0,0
3955,max_effective,30,60,2,3,0.05,0.95,0.912268659804755,7,66.0,1,66.0,1,66.0,1,66.0,1
3956,max_effective,30,60,2,3,0.05,0.95,0.9431933186807516,21,101.0,1,101.0,1,101.0,1,101.0,1
3957,max_effective,30,60,2,3,0.05,0.95,0.8883766255169165,7,64.0,1,64.0,1,64.0,1,63.0,0
3958,max_effective,30,60,2,3,0.05,0.95,0.9194511016357998,9,63.0,1,63.0,1,63.0,1,63.0,1
3959,max_effective,30,60,2,3,0.05,0.95,0.9061479071571914,11,83.0,1,83.0,1,83.0,1,83.0,1
3960,max_effective,30,60,2,3,0.05,0.95,0.9380328097923782,20,93.0,1,93.0,1,93.0,1,93.0,1
3961,max_effective,30,60,2,3,0.05,0.95,0.7803521825968512,5,46.0,1,46.0,1,46.0,1,46.0,1
3962,max_effective,30,60,2,3,0.05,0.95,0.9320466855581138,23,97.0,1,97.0,1,97.0,1,97.0,1
3963,max_effective,30,60,2,3,0.05,0.95,0.9123036507792788,33,105.0,1,105.0,1,105.0,1,105.0,1
3964,max_effective,30,60,2,3,0.05,0.95,0.8843311254248414,11,74.0,1,74.0,1,74.0,1,74.0,1
3965,max_effective,30,60,2,3,0.05,0.95,0.9084127668717568,16,103.0,1,103.0,1,103.0,1,103.0,1
3966,max_effective,30,60,2,3,0.05,0.95,0.9185228877071946,24,121.0,0,122.0,1,122.0,1,122.0,1
3967,max_effective,30,60,2,3,0.05,0.95,0.8970934737922123,22,86.0,1,86.0,1,86.0,1,86.0,1
3968,max_effective,30,60,2,3,0.05,0.95,0.9319794814159515,38,139.0,0,143.0,0,159.0,1,159.0,1
3969,max_effective,30,60,2,3,0.05,0.95,0.9488737946070984,37,122.0,0,131.0,1,126.0,0,127.0,0
3970,max_effective,30,60,2,3,0.05,0.95,0.9342454526939766,14,80.0,1,80.0,1,80.0,1,80.0,1
3971,max_effective,30,60,2,3,0.05,0.95,0.9315085218204356,34,119.0,0,122.0,1,122.0,1,122.0,1
3972,max_effective,30,60,2,3,0.05,0.95,0.9474873754633836,48,131.0,0,135.0,0,152.0,1,150.0,0
3973,max_effective,30,60,2,3,0.05,0.95,0.9414387899092116,11,80.0,1,80.0,1,80.0,1,80.0,1
3974,max_effective,30,60,2,3,0.05,0.95,0.9446101729740596,21,114.0,1,114.0,1,114.0,1,114.0,1
3975,max_effective,30,60,2,3,0.05,0.95,0.9424399699958772,24,92.0,1,92.0,1,92.0,1,92.0,1
3976,max_effective,30,60,2,3,0.05,0.95,0.9348313040948122,31,125.0,0,127.0,0,133.0,1,131.0,0
3977,max_effective,30,60,2,3,0.05,0.95,0.9281146080532622,22,88.0,1,88.0,1,88.0,1,88.0,1
3978,max_effective,30,60,2,3,0.05,0.95,0.9181530266059322,18,103.0,1,103.0,1,103.0,1,103.0,1
3979,max_effective,30,60,2,3,0.05,0.95,0.8421914717702473,7,53.0,1,53.0,1,53.0,1,53.0,1
3980,max_effective,30,60,2,3,0.05,0.95,0.9440048851132428,21,100.0,1,100.0,1,100.0,1,100.0,1
3981,max_effective,30,60,2,3,0.05,0.95,0.9273690949935632,21,83.0,1,83.0,1,83.0,1,83.0,1
3982,max_effective,30,60,2,3,0.05,0.95,0.9249590883900528,49,107.0,0,127.0,1,127.0,1,127.0,1
3983,max_effective,30,60,2,3,0.05,0.95,0.9435428446939792,7,72.0,1,72.0,1,72.0,1,72.0,1
3984,max_effective,30,60,2,3,0.05,0.95,0.9406957156419284,18,83.0,1,83.0,1,83.0,1,83.0,1
3985,max_effective,30,60,2,3,0.05,0.95,0.9476729111874984,38,128.0,0,134.0,0,140.0,0,142.0,1
3986,max_effective,30,60,2,3,0.05,0.95,0.9391482389118564,7,75.0,1,75.0,1,75.0,1,75.0,1
3987,max_effective,30,60,2,3,0.05,0.95,0.9487806806611424,42,134.0,0,143.0,0,154.0,1,153.0,0
3988,max_effective,30,60,2,3,0.05,0.95,0.9201412585385697,9,76.0,1,76.0,1,76.0,1,76.0,1
3989,max_effective,30,60,2,3,0.05,0.95,0.9429711774435372,25,120.0,0,135.0,1,135.0,1,135.0,1
3990,max_effective,30,60,2,3,0.05,0.95,0.9042056355845144,12,74.0,1,74.0,1,74.0,1,74.0,1
3991,max_effective,30,60,2,3,0.05,0.95,0.9075027981013444,11,71.0,1,71.0,1,71.0,1,71.0,1
3992,max_effective,30,60,2,3,0.05,0.95,0.8883401632141462,29,89.0,1,89.0,1,89.0,1,89.0,1
3993,max_effective,30,60,2,3,0.05,0.95,0.9315081191832648,17,93.0,1,93.0,1,93.0,1,93.0,1
3994,max_effective,30,60,2,3,0.05,0.95,0.9284099049312088,17,79.0,1,79.0,1,79.0,1,79.0,1
3995,max_effective,30,60,2,3,0.05,0.95,0.9405524522747788,10,70.0,1,70.0,1,70.0,1,69.0,0
3996,max_effective,30,60,2,3,0.05,0.95,0.9301286322785204,19,105.0,1,105.0,1,105.0,1,105.0,1
3997,max_effective,30,60,2,3,0.05,0.95,0.9246074383311288,20,98.0,1,98.0,1,98.0,1,98.0,1
3998,max_effective,30,60,2,3,0.05,0.95,0.9451723894003994,55,136.0,0,148.0,1,143.0,0,141.0,0
3999,max_effective,30,60,2,3,0.05,0.95,0.945307030426051,22,88.0,1,88.0,1,88.0,1,88.0,1
4000,max_effective,30,60,2,3,0.05,0.95,0.8885572207491397,18,91.0,1,91.0,1,91.0,1,91.0,1
4001,max_effective,30,60,2,3,0.05,0.95,0.9022721446767952,20,66.0,1,66.0,1,66.0,1,61.0,0
4002,max_effective,30,60,2,3,0.05,0.95,0.9047570040293466,8,84.0,1,84.0,1,84.0,1,84.0,1
4003,max_effective,30,60,2,3,0.05,0.95,0.902421925164888,20,93.0,1,93.0,1,93.0,1,93.0,1
4004,max_effective,30,60,2,3,0.05,0.95,0.9349275745498364,14,86.0,1,86.0,1,86.0,1,86.0,1
4005,max_effective,30,60,2,3,0.05,0.95,0.940849739557014,34,106.0,1,106.0,1,106.0,1,99.0,0
4006,max_effective,30,60,2,3,0.05,0.95,0.9433071917689804,37,128.0,0,138.0,0,139.0,1,138.0,0
4007,max_effective,30,60,2,3,0.05,0.95,0.947115441432004,28,103.0,1,103.0,1,103.0,1,103.0,1
4008,max_effective,30,60,2,3,0.05,0.95,0.922027645253846,26,125.0,0,132.0,1,131.0,0,130.0,0
4009,max_effective,30,60,2,3,0.05,0.95,0.943072656358412,28,102.0,1,102.0,1,102.0,1,102.0,1
4010,max_effective,30,60,2,3,0.05,0.95,0.9324173576365712,27,97.0,1,97.0,1,97.0,1,97.0,1
4011,max_effective,30,60,2,3,0.05,0.95,0.928694414491404,12,60.0,1,60.0,1,60.0,1,60.0,1
4012,max_effective,30,60,2,3,0.05,0.95,0.9493444594517604,18,101.0,1,101.0,1,101.0,1,101.0,1
4013,max_effective,30,60,2,3,0.05,0.95,0.872883309370226,9,54.0,1,54.0,1,54.0,1,53.0,0
4014,max_effective,30,60,2,3,0.05,0.95,0.8975205635414693,27,110.0,0,113.0,1,113.0,1,113.0,1
4015,max_effective,30,60,2,3,0.05,0.95,0.9043805318386308,16,88.0,1,88.0,1,88.0,1,88.0,1
4016,max_effective,30,60,2,3,0.05,0.95,0.9479537223745912,25,105.0,1,105.0,1,105.0,1,105.0,1
4017,max_effective,30,60,2,3,0.05,0.95,0.8176780725010737,10,64.0,1,64.0,1,64.0,1,64.0,1
4018,max_effective,30,60,2,3,0.05,0.95,0.9400585645498803,18,101.0,1,101.0,1,101.0,1,101.0,1
4019,max_effective,30,60,2,3,0.05,0.95,0.9303255715638304,16,102.0,1,102.0,1,102.0,1,102.0,1
4020,max_effective,30,60,2,3,0.05,0.95,0.9497955214170256,14,83.0,1,83.0,1,83.0,1,83.0,1
4021,max_effective,30,60,2,3,0.05,0.95,0.915713540163623,30,122.0,0,124.0,1,124.0,1,124.0,1
4022,max_effective,30,60,2,3,0.05,0.95,0.9005279206238,13,64.0,1,64.0,1,64.0,1,64.0,1
4023,max_effective,30,60,2,3,0.05,0.95,0.941532015187837,33,111.0,0,121.0,1,121.0,1,121.0,1
4024,max_effective,30,60,2,3,0.05,0.95,0.9045799378680772,17,90.0,1,90.0,1,90.0,1,90.0,1
4025,max_effective,30,60,2,3,0.05,0.95,0.947243026261946,40,117.0,0,136.0,1,136.0,1,136.0,1
4026,max_effective,30,60,2,3,0.05,0.95,0.9475797478626596,30,114.0,0,121.0,0,122.0,1,122.0,1
4027,max_effective,30,60,2,3,0.05,0.95,0.9445492798959796,23,105.0,1,105.0,1,105.0,1,105.0,1
4028,max_effective,30,60,2,3,0.05,0.95,0.9217116383447116,22,104.0,1,104.0,1,104.0,1,104.0,1
4029,max_effective,30,60,2,3,0.05,0.95,0.9376945093300704,29,109.0,1,109.0,1,109.0,1,109.0,1
4030,max_effective,30,60,2,3,0.05,0.95,0.9479164855567508,49,129.0,0,127.0,0,139.0,1,139.0,1
4031,max_effective,30,60,2,3,0.05,0.95,0.8536261409524074,10,59.0,1,59.0,1,59.0,1,59.0,1
4032,max_effective,30,60,2,3,0.05,0.95,0.9365944525407408,21,86.0,1,86.0,1,86.0,1,86.0,1
4033,max_effective,30,60,2,3,0.05,0.95,0.9254283143101478,17,87.0,1,87.0,1,87.0,1,87.0,1
4034,max_effective,30,60,2,3,0.05,0.95,0.9266504371762816,46,123.0,0,128.0,1,128.0,1,128.0,1
4035,max_effective,30,60,2,3,0.05,0.95,0.9299780014920508,49,114.0,0,124.0,0,135.0,0,136.0,1
4036,max_effective,30,60,2,3,0.05,0.95,0.9412910222223932,9,76.0,1,76.0,1,76.0,1,76.0,1
4037,max_effective,30,60,2,3,0.05,0.95,0.9386458661566154,26,117.0,0,120.0,1,120.0,1,120.0,1
4038,max_effective,30,60,2,3,0.05,0.95,0.9407525779204796,18,72.0,1,72.0,1,72.0,1,72.0,1
4039,max_effective,30,60,2,3,0.05,0.95,0.8858612040115189,9,64.0,1,64.0,1,64.0,1,64.0,1
4040,max_effective,30,60,2,3,0.05,0.95,0.9499911871121074,65,133.0,0,142.0,0,162.0,0,164.0,1
4041,max_effective,30,60,2,3,0.05,0.95,0.9234997364526696,40,144.0,0,150.0,1,145.0,0,146.0,0
4042,max_effective,30,60,2,3,0.05,0.95,0.9108160163032284,18,108.0,1,108.0,1,108.0,1,108.0,1
4043,max_effective,30,60,2,3,0.05,0.95,0.917903325884188,31,93.0,1,93.0,1,93.0,1,93.0,1
4044,max_effective,30,60,2,3,0.05,0.95,0.935615704470918,12,101.0,1,101.0,1,101.0,1,101.0,1
4045,max_effective,30,60,2,3,0.05,0.95,0.9497761315654704,22,85.0,1,85.0,1,85.0,1,85.0,1
4046,max_effective,30,60,2,3,0.05,0.95,0.9456360134582188,33,118.0,0,131.0,1,131.0,1,131.0,1
4047,max_effective,30,60,2,3,0.05,0.95,0.9466026792791414,14,69.0,1,69.0,1,69.0,1,69.0,1
4048,max_effective,30,60,2,3,0.05,0.95,0.9425319643119068,21,119.0,0,120.0,1,120.0,1,120.0,1
4049,max_effective,30,60,2,3,0.05,0.95,0.943336764174864,43,116.0,0,129.0,0,131.0,1,131.0,1
4050,max_effective,30,60,2,3,0.05,0.95,0.947592491811136,17,99.0,1,99.0,1,99.0,1,99.0,1
4051,max_effective,30,60,2,3,0.05,0.95,0.848542854973087,13,61.0,1,61.0,1,61.0,1,61.0,1
4052,max_effective,30,60,2,3,0.05,0.95,0.9274659401435444,9,84.0,1,84.0,1,84.0,1,84.0,1
4053,max_effective,30,60,2,3,0.05,0.95,0.9480838091165265,33,141.0,0,153.0,1,143.0,0,144.0,0
4054,max_effective,30,60,2,3,0.05,0.95,0.943701378223039,25,137.0,0,143.0,0,144.0,1,144.0,1
4055,max_effective,30,60,2,3,0.05,0.95,0.9254958718169506,20,99.0,1,99.0,1,99.0,1,99.0,1
4056,max_effective,30,60,2,3,0.05,0.95,0.9083043473839668,17,84.0,1,84.0,1,84.0,1,84.0,1
4057,max_effective,30,60,2,3,0.05,0.95,0.9434289303077144,75,118.0,0,130.0,0,150.0,1,149.0,0
4058,max_effective,30,60,2,3,0.05,0.95,0.8884109114922458,10,59.0,1,59.0,1,59.0,1,59.0,1
4059,max_effective,30,60,2,3,0.05,0.95,0.885457162467214,10,77.0,1,77.0,1,77.0,1,75.0,0
4060,max_effective,30,60,2,3,0.05,0.95,0.9389243851427228,23,105.0,1,105.0,1,105.0,1,105.0,1
4061,max_effective,30,60,2,3,0.05,0.95,0.8233893071594601,11,66.0,1,66.0,1,66.0,1,66.0,1
4062,max_effective,30,60,2,3,0.05,0.95,0.9113442813943672,7,57.0,1,57.0,1,57.0,1,57.0,1
4063,max_effective,30,60,2,3,0.05,0.95,0.9289211643777744,22,117.0,1,117.0,1,114.0,0,117.0,1
4064,max_effective,30,60,2,3,0.05,0.95,0.9496725841331196,21,107.0,1,107.0,1,107.0,1,107.0,1
4065,max_effective,30,60,2,3,0.05,0.95,0.86183264266084,14,72.0,1,72.0,1,72.0,1,72.0,1
4066,max_effective,30,60,2,3,0.05,0.95,0.9042231247788044,19,77.0,1,77.0,1,77.0,1,76.0,0
4067,max_effective,30,60,2,3,0.05,0.95,0.9253385460299725,19,73.0,1,73.0,1,73.0,1,73.0,1
4068,max_effective,30,60,2,3,0.05,0.95,0.8539170063800077,7,58.0,1,58.0,1,58.0,1,58.0,1
4069,max_effective,30,60,2,3,0.05,0.95,0.8974615580079206,23,86.0,1,86.0,1,86.0,1,86.0,1
4070,max_effective,30,60,2,3,0.05,0.95,0.9317782674513704,14,77.0,1,77.0,1,77.0,1,73.0,0
4071,max_effective,30,60,2,3,0.05,0.95,0.932470451887254,6,63.0,1,63.0,1,63.0,1,63.0,1
4072,max_effective,30,60,2,3,0.05,0.95,0.9444308673864796,18,103.0,1,103.0,1,103.0,1,103.0,1
4073,max_effective,30,60,2,3,0.05,0.95,0.94683685188651,17,93.0,1,93.0,1,93.0,1,93.0,1
4074,max_effective,30,60,2,3,0.05,0.95,0.9490479316704308,37,111.0,1,111.0,1,111.0,1,111.0,1
4075,max_effective,30,60,2,3,0.05,0.95,0.94606563439947,66,134.0,0,150.0,0,156.0,0,165.0,1
4076,max_effective,30,60,2,3,0.05,0.95,0.9184441865222503,12,78.0,1,78.0,1,78.0,1,78.0,1
4077,max_effective,30,60,2,3,0.05,0.95,0.892283004208773,10,71.0,1,71.0,1,71.0,1,71.0,1
4078,max_effective,30,60,2,3,0.05,0.95,0.9121661217222669,15,82.0,1,82.0,1,82.0,1,82.0,1
4079,max_effective,30,60,2,3,0.05,0.95,0.8528387656371285,14,56.0,1,56.0,1,56.0,1,56.0,1
4080,max_effective,30,60,2,3,0.05,0.95,0.9460310881639274,14,68.0,1,68.0,1,68.0,1,68.0,1
4081,max_effective,30,60,2,3,0.05,0.95,0.9494566827009424,9,91.0,1,91.0,1,91.0,1,91.0,1
4082,max_effective,30,60,2,3,0.05,0.95,0.9459878959115868,19,87.0,1,87.0,1,87.0,1,87.0,1
4083,max_effective,30,60,2,3,0.05,0.95,0.921840977377426,14,100.0,1,100.0,1,100.0,1,100.0,1
4084,max_effective,30,60,2,3,0.05,0.95,0.930931061772935,18,100.0,1,100.0,1,100.0,1,100.0,1
4085,max_effective,30,60,2,3,0.05,0.95,0.8811542966050405,12,81.0,1,81.0,1,81.0,1,81.0,1
4086,max_effective,30,60,2,3,0.05,0.95,0.9022889918948448,11,87.0,1,87.0,1,87.0,1,87.0,1
4087,max_effective,30,60,2,3,0.05,0.95,0.9486704792102018,27,92.0,1,92.0,1,92.0,1,92.0,1
4088,max_effective,30,60,2,3,0.05,0.95,0.9357407205614492,47,112.0,1,112.0,1,112.0,1,112.0,1
4089,max_effective,30,60,2,3,0.05,0.95,0.9281992326691988,47,117.0,0,119.0,0,139.0,1,135.0,0
4090,max_effective,30,60,2,3,0.05,0.95,0.919066577319294,33,122.0,0,123.0,0,120.0,0,124.0,1
4091,max_effective,30,60,2,3,0.05,0.95,0.9363805069533984,34,118.0,0,122.0,1,122.0,1,122.0,1
4092,max_effective,30,60,2,3,0.05,0.95,0.9326406417520468,38,110.0,0,128.0,1,128.0,1,128.0,1
4093,max_effective,30,60,2,3,0.05,0.95,0.94782654320675,45,134.0,0,137.0,0,148.0,1,147.0,0
4094,max_effective,30,60,2,3,0.05,0.95,0.94091013064796,32,94.0,1,94.0,1,94.0,1,94.0,1
4095,max_effective,30,60,2,3,0.05,0.95,0.943516280177638,7,62.0,1,62.0,1,62.0,1,61.0,0
4096,max_effective,30,60,2,3,0.05,0.95,0.9415128133738848,32,127.0,0,132.0,1,132.0,1,130.0,0
4097,max_effective,30,60,2,3,0.05,0.95,0.9249354106044448,15,95.0,1,95.0,1,95.0,1,95.0,1
4098,max_effective,30,60,2,3,0.05,0.95,0.9296778490676788,10,74.0,1,74.0,1,74.0,1,74.0,1
4099,max_effective,30,60,2,3,0.05,0.95,0.9309492123202984,18,81.0,1,81.0,1,81.0,1,81.0,1
4100,max_effective,30,60,2,3,0.05,0.95,0.8442949279612655,10,83.0,1,83.0,1,83.0,1,83.0,1
4101,max_effective,30,60,2,3,0.05,0.95,0.927670669510252,9,78.0,1,78.0,1,78.0,1,77.0,0
4102,max_effective,30,60,2,3,0.05,0.95,0.9070529462046302,18,88.0,1,88.0,1,88.0,1,87.0,0
4103,max_effective,30,60,2,3,0.05,0.95,0.9463479524483712,57,121.0,0,135.0,0,147.0,0,148.0,1
4104,max_effective,30,60,2,3,0.05,0.95,0.9142332100273056,26,92.0,1,92.0,1,92.0,1,92.0,1
4105,max_effective,30,60,2,3,0.05,0.95,0.9084939245540904,13,89.0,1,89.0,1,89.0,1,89.0,1
4106,max_effective,30,60,2,3,0.05,0.95,0.8918754621447164,13,78.0,1,78.0,1,78.0,1,78.0,1
4107,max_effective,30,60,2,3,0.05,0.95,0.9289075859163926,8,63.0,1,63.0,1,63.0,1,63.0,1
4108,max_effective,30,60,2,3,0.05,0.95,0.8978149186451091,17,94.0,1,94.0,1,94.0,1,94.0,1
4109,max_effective,30,60,2,3,0.05,0.95,0.9304869307098038,19,101.0,1,101.0,1,101.0,1,101.0,1
4110,max_effective,30,60,2,3,0.05,0.95,0.9177972009047664,16,83.0,1,83.0,1,83.0,1,83.0,1
4111,max_effective,30,60,2,3,0.05,0.95,0.9250316286355476,27,118.0,0,135.0,0,136.0,1,136.0,1
4112,max_effective,30,60,2,3,0.05,0.95,0.9362573093112578,15,84.0,1,84.0,1,84.0,1,81.0,0
4113,max_effective,30,60,2,3,0.05,0.95,0.9324298347714516,15,78.0,1,78.0,1,78.0,1,78.0,1
4114,max_effective,30,60,2,3,0.05,0.95,0.945905109322137,25,119.0,1,119.0,1,119.0,1,119.0,1
4115,max_effective,30,60,2,3,0.05,0.95,0.916924983276615,20,103.0,1,103.0,1,103.0,1,103.0,1
4116,max_effective,30,60,2,3,0.05,0.95,0.9127180288575018,14,90.0,1,90.0,1,90.0,1,90.0,1
4117,max_effective,30,60,2,3,0.05,0.95,0.941014167083142,61,115.0,1,115.0,1,115.0,1,115.0,1
4118,max_effective,30,60,2,3,0.05,0.95,0.9319856808399748,40,126.0,0,130.0,0,146.0,1,146.0,1
4119,max_effective,30,60,2,3,0.05,0.95,0.8584234743707787,14,84.0,1,84.0,1,84.0,1,84.0,1
4120,max_effective,30,60,2,3,0.05,0.95,0.8054431599429851,8,69.0,1,69.0,1,69.0,1,69.0,1
4121,max_effective,30,60,2,3,0.05,0.95,0.9423678689954692,9,86.0,1,86.0,1,86.0,1,86.0,1
4122,max_effective,30,60,2,3,0.05,0.95,0.9459541572772596,29,129.0,0,142.0,1,132.0,0,140.0,0
4123,max_effective,30,60,2,3,0.05,0.95,0.9262909344563888,7,55.0,1,55.0,1,55.0,1,55.0,1
4124,max_effective,30,60,2,3,0.05,0.95,0.9337330888873576,8,69.0,1,69.0,1,69.0,1,69.0,1
4125,max_effective,30,60,2,3,0.05,0.95,0.933889860918084,14,74.0,1,74.0,1,74.0,1,74.0,1
4126,max_effective,30,60,2,3,0.05,0.95,0.9257161518886714,19,84.0,1,84.0,1,84.0,1,84.0,1
4127,max_effective,30,60,2,3,0.05,0.95,0.9482084638914938,28,106.0,0,111.0,1,111.0,1,111.0,1
4128,max_effective,30,60,2,3,0.05,0.95,0.9317068780725812,18,87.0,1,87.0,1,87.0,1,87.0,1
4129,max_effective,30,60,2,3,0.05,0.95,0.945966259283336,18,89.0,1,89.0,1,89.0,1,89.0,1
4130,max_effective,30,60,2,3,0.05,0.95,0.916117335846529,20,77.0,1,77.0,1,77.0,1,77.0,1
4131,max_effective,30,60,2,3,0.05,0.95,0.910933237332973,34,124.0,0,137.0,0,138.0,1,138.0,1
4132,max_effective,30,60,2,3,0.05,0.95,0.9416557401956518,5,57.0,1,57.0,1,57.0,1,56.0,0
4133,max_effective,30,60,2,3,0.05,0.95,0.9244255371583,17,97.0,1,97.0,1,97.0,1,97.0,1
4134,max_effective,30,60,2,3,0.05,0.95,0.9053201225962436,12,87.0,1,87.0,1,87.0,1,87.0,1
4135,max_effective,30,60,2,3,0.05,0.95,0.949913005262449,47,140.0,0,142.0,0,147.0,0,149.0,1
4136,max_effective,30,60,2,3,0.05,0.95,0.9247659545107284,36,148.0,0,156.0,0,166.0,1,165.0,0
4137,max_effective,30,60,2,3,0.05,0.95,0.9273011321894704,12,84.0,1,84.0,1,84.0,1,84.0,1
4138,max_effective,30,60,2,3,0.05,0.95,0.9255550931403456,11,82.0,1,82.0,1,82.0,1,82.0,1
4139,max_effective,30,60,2,3,0.05,0.95,0.9452962665365244,24,110.0,1,110.0,1,110.0,1,110.0,1
4140,max_effective,30,60,2,3,0.05,0.95,0.902423325969245,18,87.0,1,87.0,1,87.0,1,87.0,1
4141,max_effective,30,60,2,3,0.05,0.95,0.9327729342179596,23,98.0,1,98.0,1,98.0,1,98.0,1
4142,max_effective,30,60,2,3,0.05,0.95,0.9384666096771064,14,85.0,1,85.0,1,85.0,1,81.0,0
4143,max_effective,30,60,2,3,0.05,0.95,0.93873167879416,10,66.0,1,66.0,1,66.0,1,65.0,0
4144,max_effective,30,60,2,3,0.05,0.95,0.8824000316339533,12,77.0,1,77.0,1,77.0,1,77.0,1
4145,max_effective,30,60,2,3,0.05,0.95,0.9399854593331932,53,100.0,1,100.0,1,100.0,1,100.0,1
4146,max_effective,30,60,2,3,0.05,0.95,0.940994369199961,4,47.0,1,47.0,1,47.0,1,46.0,0
4147,max_effective,30,60,2,3,0.05,0.95,0.9433758105547888,16,78.0,1,78.0,1,78.0,1,78.0,1
4148,max_effective,30,60,2,3,0.05,0.95,0.925268486656216,117,110.0,0,158.0,1,157.0,0,137.0,0
4149,max_effective,30,60,2,3,0.05,0.95,0.9031742612779812,29,99.0,1,99.0,1,99.0,1,99.0,1
4150,max_effective,30,60,2,3,0.05,0.95,0.9452284804416116,37,108.0,0,118.0,1,118.0,1,118.0,1
4151,max_effective,30,60,2,3,0.05,0.95,0.8644594660632949,5,57.0,1,57.0,1,57.0,1,57.0,1
4152,max_effective,30,60,2,3,0.05,0.95,0.92824840178461,24,120.0,1,120.0,1,117.0,0,117.0,0
4153,max_effective,30,60,2,3,0.05,0.95,0.930269766232869,16,87.0,1,87.0,1,87.0,1,87.0,1
4154,max_effective,30,60,2,3,0.05,0.95,0.8340118984922386,6,65.0,1,65.0,1,65.0,1,65.0,1
4155,max_effective,30,60,2,3,0.05,0.95,0.9358560756677892,10,72.0,1,72.0,1,72.0,1,72.0,1
4156,max_effective,30,60,2,3,0.05,0.95,0.8966752772553875,12,83.0,1,83.0,1,83.0,1,83.0,1
4157,max_effective,30,60,2,3,0.05,0.95,0.9294271294309164,12,84.0,1,84.0,1,84.0,1,84.0,1
4158,max_effective,30,60,2,3,0.05,0.95,0.942531770242033,12,65.0,1,65.0,1,65.0,1,65.0,1
4159,max_effective,30,60,2,3,0.05,0.95,0.9484831629841752,30,127.0,0,130.0,0,134.0,1,134.0,1
4160,max_effective,30,60,2,3,0.05,0.95,0.9388765149474388,18,123.0,1,123.0,1,123.0,1,123.0,1
4161,max_effective,30,60,2,3,0.05,0.95,0.9483285349858346,24,123.0,0,128.0,1,128.0,1,128.0,1
4162,max_effective,30,60,2,3,0.05,0.95,0.9352320725433132,11,72.0,1,72.0,1,72.0,1,72.0,1
4163,max_effective,30,60,2,3,0.05,0.95,0.8041917231719321,7,60.0,1,60.0,1,60.0,1,59.0,0
4164,max_effective,30,60,2,3,0.05,0.95,0.9128487556553893,15,96.0,1,96.0,1,96.0,1,96.0,1
4165,max_effective,30,60,2,3,0.05,0.95,0.838003822188417,18,106.0,1,106.0,1,106.0,1,106.0,1
4166,max_effective,30,60,2,3,0.05,0.95,0.9029512928973128,38,111.0,0,121.0,1,121.0,1,121.0,1
4167,max_effective,30,60,2,3,0.05,0.95,0.8577470992492001,12,67.0,1,67.0,1,67.0,1,67.0,1
4168,max_effective,30,60,2,3,0.05,0.95,0.9201167266473886,52,106.0,0,117.0,1,117.0,1,117.0,1
4169,max_effective,30,60,2,3,0.05,0.95,0.8969117710430226,33,100.0,1,100.0,1,100.0,1,100.0,1
4170,max_effective,30,60,2,3,0.05,0.95,0.899694137115346,5,50.0,1,50.0,1,50.0,1,48.0,0
4171,max_effective,30,60,2,3,0.05,0.95,0.940135991008542,4,61.0,1,61.0,1,61.0,1,61.0,1
4172,max_effective,30,60,2,3,0.05,0.95,0.9051592196425352,10,59.0,1,59.0,1,59.0,1,59.0,1
4173,max_effective,30,60,2,3,0.05,0.95,0.9334611059165238,27,90.0,1,90.0,1,90.0,1,90.0,1
4174,max_effective,30,60,2,3,0.05,0.95,0.8874093182883374,23,95.0,1,95.0,1,95.0,1,95.0,1
4175,max_effective,30,60,2,3,0.05,0.95,0.89691540060129,40,112.0,0,115.0,1,115.0,1,115.0,1
4176,max_effective,30,60,2,3,0.05,0.95,0.937478039079042,14,98.0,1,98.0,1,98.0,1,98.0,1
4177,max_effective,30,60,2,3,0.05,0.95,0.9460209119585016,12,94.0,1,94.0,1,94.0,1,94.0,1
4178,max_effective,30,60,2,3,0.05,0.95,0.8365121555495952,24,80.0,1,80.0,1,80.0,1,80.0,1
4179,max_effective,30,60,2,3,0.05,0.95,0.928808646592939,13,106.0,1,106.0,1,106.0,1,106.0,1
4180,max_effective,30,60,2,3,0.05,0.95,0.9487358209746168,26,112.0,1,112.0,1,112.0,1,112.0,1
4181,max_effective,30,60,2,3,0.05,0.95,0.9451974405265434,14,98.0,1,98.0,1,98.0,1,98.0,1
4182,max_effective,30,60,2,3,0.05,0.95,0.9043408373373694,16,73.0,1,73.0,1,73.0,1,73.0,1
4183,max_effective,30,60,2,3,0.05,0.95,0.9152905924997984,14,75.0,1,75.0,1,75.0,1,75.0,1
4184,max_effective,30,60,2,3,0.05,0.95,0.9253434894084156,25,87.0,1,87.0,1,87.0,1,87.0,1
4185,max_effective,30,60,2,3,0.05,0.95,0.9094533443795388,12,80.0,1,80.0,1,80.0,1,80.0,1
4186,max_effective,30,60,2,3,0.05,0.95,0.9394183409372788,19,114.0,1,114.0,1,114.0,1,114.0,1
4187,max_effective,30,60,2,3,0.05,0.95,0.9071814343296616,39,97.0,1,97.0,1,97.0,1,97.0,1
4188,max_effective,30,60,2,3,0.05,0.95,0.93596479893172,9,79.0,1,79.0,1,79.0,1,79.0,1
4189,max_effective,30,60,2,3,0.05,0.95,0.9206470126655092,23,77.0,1,77.0,1,77.0,1,74.0,0
4190,max_effective,30,60,2,3,0.05,0.95,0.9021768999552024,22,101.0,1,101.0,1,101.0,1,101.0,1
4191,max_effective,30,60,2,3,0.05,0.95,0.9470245395799066,35,104.0,1,104.0,1,104.0,1,104.0,1
4192,max_effective,30,60,2,3,0.05,0.95,0.9283487823260624,28,137.0,0,139.0,0,143.0,1,143.0,1
4193,max_effective,30,60,2,3,0.05,0.95,0.9410914307776562,20,109.0,1,109.0,1,109.0,1,109.0,1
4194,max_effective,30,60,2,3,0.05,0.95,0.9220002041762704,5,52.0,1,52.0,1,52.0,1,52.0,1
4195,max_effective,30,60,2,3,0.05,0.95,0.9089034478752768,13,106.0,1,106.0,1,106.0,1,106.0,1
4196,max_effective,30,60,2,3,0.05,0.95,0.9320938329409888,31,140.0,0,148.0,0,161.0,0,162.0,1
4197,max_effective,30,60,2,3,0.05,0.95,0.9499719291594828,18,94.0,1,94.0,1,94.0,1,94.0,1
4198,max_effective,30,60,2,3,0.05,0.95,0.941427648836994,14,91.0,1,91.0,1,91.0,1,91.0,1
4199,max_effective,30,60,2,3,0.05,0.95,0.9441838138199204,14,85.0,1,85.0,1,85.0,1,85.0,1
4200,max_effective,30,60,2,3,0.05,0.95,0.9386143806716488,35,110.0,0,123.0,1,123.0,1,123.0,1
4201,max_effective,30,60,2,3,0.05,0.95,0.9218284332703086,23,115.0,1,115.0,1,115.0,1,115.0,1
4202,max_effective,30,60,2,3,0.05,0.95,0.9116655974745684,14,107.0,1,107.0,1,107.0,1,107.0,1
4203,max_effective,30,60,2,3,0.05,0.95,0.9468315815677636,17,77.0,1,77.0,1,77.0,1,77.0,1
4204,max_effective,30,60,2,3,0.05,0.95,0.9248602584687114,28,104.0,1,104.0,1,104.0,1,104.0,1
4205,max_effective,30,60,2,3,0.05,0.95,0.8749132818118764,11,85.0,1,85.0,1,85.0,1,85.0,1
4206,max_effective,30,60,2,3,0.05,0.95,0.9318097225372772,16,85.0,1,85.0,1,85.0,1,85.0,1
4207,max_effective,30,60,2,3,0.05,0.95,0.9247439098132187,25,104.0,1,104.0,1,104.0,1,104.0,1
4208,max_effective,30,60,2,3,0.05,0.95,0.9396529912968996,18,127.0,0,131.0,0,133.0,1,133.0,1
4209,max_effective,30,60,2,3,0.05,0.95,0.8380749781773847,8,61.0,1,61.0,1,61.0,1,57.0,0
4210,max_effective,30,60,2,3,0.05,0.95,0.9201184488368432,35,114.0,0,124.0,0,129.0,1,129.0,1
4211,max_effective,30,60,2,3,0.05,0.95,0.8966763769988826,12,70.0,1,70.0,1,70.0,1,70.0,1
4212,max_effective,30,60,2,3,0.05,0.95,0.9420455723460152,19,101.0,1,101.0,1,101.0,1,101.0,1
4213,max_effective,30,60,2,3,0.05,0.95,0.9274965582343694,15,106.0,1,106.0,1,106.0,1,105.0,0
4214,max_effective,30,60,2,3,0.05,0.95,0.8329526401954366,8,80.0,1,80.0,1,80.0,1,80.0,1
4215,max_effective,30,60,2,3,0.05,0.95,0.932257649628316,17,91.0,1,91.0,1,91.0,1,91.0,1
4216,max_effective,30,60,2,3,0.05,0.95,0.9287721129607548,20,87.0,1,87.0,1,87.0,1,87.0,1
4217,max_effective,30,60,2,3,0.05,0.95,0.9375714624216416,11,87.0,1,87.0,1,87.0,1,87.0,1
4218,max_effective,30,60,2,3,0.05,0.95,0.8481541612086744,13,77.0,1,77.0,1,77.0,1,77.0,1
4219,max_effective,30,60,2,3,0.05,0.95,0.8497134521454234,7,63.0,1,63.0,1,63.0,1,63.0,1
4220,max_effective,30,60,2,3,0.05,0.95,0.9352967678798244,10,89.0,1,89.0,1,89.0,1,89.0,1
4221,max_effective,30,60,2,3,0.05,0.95,0.9182403009703948,32,118.0,0,131.0,1,129.0,0,125.0,0
4222,max_effective,30,60,2,3,0.05,0.95,0.9409063515596844,15,82.0,1,82.0,1,82.0,1,82.0,1
4223,max_effective,30,60,2,3,0.05,0.95,0.9417794954061244,17,66.0,1,66.0,1,66.0,1,66.0,1
4224,max_effective,30,60,2,3,0.05,0.95,0.9417256884244326,26,101.0,1,101.0,1,101.0,1,101.0,1
4225,max_effective,30,60,2,3,0.05,0.95,0.9490713310621516,25,105.0,0,106.0,1,106.0,1,106.0,1
4226,max_effective,30,60,2,3,0.05,0.95,0.9417655668586096,37,100.0,1,100.0,1,100.0,1,100.0,1
4227,max_effective,30,60,2,3,0.05,0.95,0.9349801562299526,30,113.0,1,113.0,1,113.0,1,113.0,1
4228,max_effective,30,60,2,3,0.05,0.95,0.9427972189323112,30,124.0,0,129.0,0,130.0,1,130.0,1
4229,max_effective,30,60,2,3,0.05,0.95,0.9393994567695378,22,89.0,1,89.0,1,89.0,1,89.0,1
4230,max_effective,30,60,2,3,0.05,0.95,0.9084834466994676,11,82.0,1,82.0,1,82.0,1,82.0,1
4231,max_effective,30,60,2,3,0.05,0.95,0.9447830919865337,35,102.0,1,102.0,1,102.0,1,102.0,1
4232,max_effective,30,60,2,3,0.05,0.95,0.9162124744248196,11,75.0,1,75.0,1,75.0,1,75.0,1
4233,max_effective,30,60,2,3,0.05,0.95,0.9453443765040198,14,103.0,1,103.0,1,103.0,1,103.0,1
4234,max_effective,30,60,2,3,0.05,0.95,0.9345724278255796,19,84.0,1,84.0,1,84.0,1,84.0,1
4235,max_effective,30,60,2,3,0.05,0.95,0.9423643337926784,69,106.0,0,139.0,0,144.0,1,143.0,0
4236,max_effective,30,60,2,3,0.05,0.95,0.9497916942051652,37,110.0,1,110.0,1,110.0,1,110.0,1
4237,max_effective,30,60,2,3,0.05,0.95,0.9104043036944802,17,89.0,1,89.0,1,89.0,1,88.0,0
4238,max_effective,30,60,2,3,0.05,0.95,0.9091108818138872,18,58.0,1,58.0,1,58.0,1,58.0,1
4239,max_effective,30,60,2,3,0.05,0.95,0.9332671601846392,23,106.0,1,106.0,1,106.0,1,106.0,1
4240,max_effective,30,60,2,3,0.05,0.95,0.9466889284111176,55,98.0,1,98.0,1,98.0,1,98.0,1
4241,max_effective,30,60,2,3,0.05,0.95,0.8991560029687423,8,66.0,1,66.0,1,66.0,1,65.0,0
4242,max_effective,30,60,2,3,0.05,0.95,0.9157244292237792,13,77.0,1,77.0,1,77.0,1,77.0,1
4243,max_effective,30,60,2,3,0.05,0.95,0.9499510899987964,11,68.0,1,68.0,1,68.0,1,68.0,1
4244,max_effective,30,60,2,3,0.05,0.95,0.9307991440593288,25,144.0,1,142.0,0,139.0,0,137.0,0
4245,max_effective,30,60,2,3,0.05,0.95,0.9427386001073556,32,116.0,0,122.0,1,122.0,1,122.0,1
4246,max_effective,30,60,2,3,0.05,0.95,0.9194870676595046,10,75.0,1,75.0,1,75.0,1,75.0,1
4247,max_effective,30,60,2,3,0.05,0.95,0.9295299072587236,11,89.0,1,89.0,1,89.0,1,89.0,1
4248,max_effective,30,60,2,3,0.05,0.95,0.9068336377447652,29,121.0,0,131.0,1,128.0,0,128.0,0
4249,max_effective,30,60,2,3,0.05,0.95,0.93285055039447,15,87.0,1,87.0,1,87.0,1,87.0,1
4250,max_effective,30,60,2,3,0.05,0.95,0.947813446982458,14,77.0,1,77.0,1,77.0,1,77.0,1
4251,max_effective,30,60,2,3,0.05,0.95,0.9065030611389224,29,121.0,0,126.0,0,126.0,0,127.0,1
4252,max_effective,30,60,2,3,0.05,0.95,0.9455711539525892,31,81.0,1,81.0,1,81.0,1,81.0,1
4253,max_effective,30,60,2,3,0.05,0.95,0.9435620156083891,13,107.0,1,107.0,1,107.0,1,107.0,1
4254,max_effective,30,60,2,3,0.05,0.95,0.9302847868793084,29,116.0,1,116.0,1,116.0,1,116.0,1
4255,max_effective,30,60,2,3,0.05,0.95,0.9170741159603938,19,88.0,1,88.0,1,88.0,1,88.0,1
4256,max_effective,30,60,2,3,0.05,0.95,0.8966547533880267,27,108.0,1,108.0,1,108.0,1,108.0,1
4257,max_effective,30,60,2,3,0.05,0.95,0.886612659659686,14,69.0,1,69.0,1,69.0,1,69.0,1
4258,max_effective,30,60,2,3,0.05,0.95,0.924600620564906,21,103.0,1,103.0,1,103.0,1,103.0,1
4259,max_effective,30,60,2,3,0.05,0.95,0.8805910354914082,19,104.0,1,104.0,1,104.0,1,104.0,1
4260,max_effective,30,60,2,3,0.05,0.95,0.9480936503824936,34,138.0,0,151.0,0,153.0,1,152.0,0
4261,max_effective,30,60,2,3,0.05,0.95,0.9449629669628624,16,152.0,0,155.0,1,147.0,0,151.0,0
4262,max_effective,30,60,2,3,0.05,0.95,0.876320430084231,12,70.0,1,70.0,1,70.0,1,70.0,1
4263,max_effective,30,60,2,3,0.05,0.95,0.8544454773397313,8,54.0,1,54.0,1,54.0,1,54.0,1
4264,max_effective,30,60,2,3,0.05,0.95,0.9191281383010124,9,83.0,1,83.0,1,83.0,1,83.0,1
4265,max_effective,30,60,2,3,0.05,0.95,0.8788714373734096,24,87.0,1,87.0,1,87.0,1,87.0,1
4266,max_effective,30,60,2,3,0.05,0.95,0.93271786306357,42,136.0,0,150.0,0,159.0,0,160.0,1
4267,max_effective,30,60,2,3,0.05,0.95,0.9435392648332176,15,103.0,1,103.0,1,103.0,1,103.0,1
4268,max_effective,30,60,2,3,0.05,0.95,0.9448741263910392,9,75.0,1,75.0,1,75.0,1,75.0,1
4269,max_effective,30,60,2,3,0.05,0.95,0.9436497528599972,29,110.0,1,110.0,1,110.0,1,110.0,1
4270,max_effective,30,60,2,3,0.05,0.95,0.901613486060596,17,81.0,1,81.0,1,81.0,1,81.0,1
4271,max_effective,30,60,2,3,0.05,0.95,0.8767388241791715,14,85.0,1,85.0,1,85.0,1,85.0,1
4272,max_effective,30,60,2,3,0.05,0.95,0.9413649811908976,19,112.0,1,112.0,1,112.0,1,112.0,1
4273,max_effective,30,60,2,3,0.05,0.95,0.9002215695122143,6,68.0,1,68.0,1,68.0,1,66.0,0
4274,max_effective,30,60,2,3,0.05,0.95,0.9258345542345257,19,109.0,1,109.0,1,109.0,1,109.0,1
4275,max_effective,30,60,2,3,0.05,0.95,0.937676371172638,11,87.0,1,87.0,1,87.0,1,87.0,1
4276,max_effective,30,60,2,3,0.05,0.95,0.943600173730053,26,99.0,1,99.0,1,99.0,1,99.0,1
4277,max_effective,30,60,2,3,0.05,0.95,0.929721005888984,17,120.0,1,120.0,1,120.0,1,120.0,1
4278,max_effective,30,60,2,3,0.05,0.95,0.9090925966172924,11,67.0,1,67.0,1,67.0,1,65.0,0
4279,max_effective,30,60,2,3,0.05,0.95,0.9270013213399102,19,96.0,1,96.0,1,96.0,1,96.0,1
4280,max_effective,30,60,2,3,0.05,0.95,0.9187360418491046,13,68.0,1,68.0,1,68.0,1,68.0,1
4281,max_effective,30,60,2,3,0.05,0.95,0.9428714666616732,18,104.0,1,104.0,1,104.0,1,104.0,1
4282,max_effective,30,60,2,3,0.05,0.95,0.9437510310170116,28,101.0,0,104.0,1,104.0,1,104.0,1
4283,max_effective,30,60,2,3,0.05,0.95,0.9438436985317248,18,93.0,1,93.0,1,93.0,1,93.0,1
4284,max_effective,30,60,2,3,0.05,0.95,0.880254347183311,14,80.0,1,80.0,1,80.0,1,79.0,0
4285,max_effective,30,60,2,3,0.05,0.95,0.945059717464161,19,106.0,1,106.0,1,106.0,1,106.0,1
4286,max_effective,30,60,2,3,0.05,0.95,0.927155191417776,25,120.0,0,125.0,0,126.0,0,127.0,1
4287,max_effective,30,60,2,3,0.05,0.95,0.9435528565363436,26,115.0,1,115.0,1,115.0,1,115.0,1
4288,max_effective,30,60,2,3,0.05,0.95,0.9283510998401302,35,121.0,1,121.0,1,121.0,1,121.0,1
4289,max_effective,30,60,2,3,0.05,0.95,0.9215884548235396,34,123.0,0,124.0,0,128.0,1,128.0,1
4290,max_effective,30,60,2,3,0.05,0.95,0.9334400888408996,11,87.0,1,87.0,1,87.0,1,87.0,1
4291,max_effective,30,60,2,3,0.05,0.95,0.9464125924077184,38,132.0,0,141.0,0,144.0,1,143.0,0
4292,max_effective,30,60,2,3,0.05,0.95,0.8919810154259973,8,54.0,1,54.0,1,54.0,1,54.0,1
4293,max_effective,30,60,2,3,0.05,0.95,0.8770321854783434,14,59.0,1,59.0,1,59.0,1,59.0,1
4294,max_effective,30,60,2,3,0.05,0.95,0.9289908780050572,31,117.0,0,126.0,1,126.0,1,126.0,1
4295,max_effective,30,60,2,3,0.05,0.95,0.9006337072385675,32,84.0,1,84.0,1,84.0,1,83.0,0
4296,max_effective,30,60,2,3,0.05,0.95,0.8189932308113845,11,74.0,1,74.0,1,74.0,1,74.0,1
4297,max_effective,30,60,2,3,0.05,0.95,0.9415803966199854,29,107.0,0,108.0,1,108.0,1,108.0,1
4298,max_effective,30,60,2,3,0.05,0.95,0.9255493277890104,5,59.0,1,59.0,1,59.0,1,59.0,1
4299,max_effective,30,60,2,3,0.05,0.95,0.9138237448184476,9,72.0,1,72.0,1,72.0,1,72.0,1
4300,max_effective,30,60,2,3,0.05,0.95,0.9483194542423526,19,92.0,1,92.0,1,92.0,1,92.0,1
4301,max_effective,30,60,2,3,0.05,0.95,0.9054434270843632,12,101.0,1,101.0,1,101.0,1,101.0,1
4302,max_effective,30,60,2,3,0.05,0.95,0.917625410412379,17,89.0,1,89.0,1,89.0,1,89.0,1
4303,max_effective,30,60,2,3,0.05,0.95,0.9369634889060968,15,99.0,1,99.0,1,99.0,1,99.0,1
4304,max_effective,30,60,2,3,0.05,0.95,0.9346899417755732,14,79.0,1,79.0,1,79.0,1,79.0,1
4305,max_effective,30,60,2,3,0.05,0.95,0.9455499280788492,38,121.0,0,129.0,0,137.0,1,137.0,1
4306,max_effective,30,60,2,3,0.05,0.95,0.906652081405775,13,92.0,1,92.0,1,92.0,1,92.0,1
4307,max_effective,30,60,2,3,0.05,0.95,0.9197133080818728,7,67.0,1,67.0,1,67.0,1,67.0,1
4308,max_effective,30,60,2,3,0.05,0.95,0.942884873907926,15,127.0,1,127.0,1,127.0,1,127.0,1
4309,max_effective,30,60,2,3,0.05,0.95,0.902713942607774,13,92.0,1,92.0,1,92.0,1,92.0,1
4310,max_effective,30,60,2,3,0.05,0.95,0.9041928633093448,13,89.0,1,89.0,1,89.0,1,89.0,1
4311,max_effective,30,60,2,3,0.05,0.95,0.9412474077651568,26,87.0,1,87.0,1,87.0,1,87.0,1
4312,max_effective,30,60,2,3,0.05,0.95,0.9464455491364016,48,124.0,0,127.0,0,133.0,1,133.0,1
4313,max_effective,30,60,2,3,0.05,0.95,0.8985160388878163,14,97.0,1,97.0,1,97.0,1,97.0,1
4314,max_effective,30,60,2,3,0.05,0.95,0.9187392156109178,30,111.0,0,108.0,0,114.0,1,114.0,1
4315,max_effective,30,60,2,3,0.05,0.95,0.9308403590237786,25,114.0,0,120.0,1,120.0,1,120.0,1
4316,max_effective,30,60,2,3,0.05,0.95,0.9326713634045014,14,101.0,1,101.0,1,101.0,1,101.0,1
4317,max_effective,30,60,2,3,0.05,0.95,0.9236466978669968,18,102.0,1,102.0,1,102.0,1,102.0,1
4318,max_effective,30,60,2,3,0.05,0.95,0.9398629854298648,7,60.0,1,60.0,1,60.0,1,60.0,1
4319,max_effective,30,60,2,3,0.05,0.95,0.949856770765144,32,114.0,0,118.0,1,118.0,1,118.0,1
4320,max_effective,30,60,2,3,0.05,0.95,0.946111174781747,14,106.0,1,106.0,1,106.0,1,106.0,1
4321,max_effective,30,60,2,3,0.05,0.95,0.9192698874991064,9,78.0,1,78.0,1,78.0,1,78.0,1
4322,max_effective,30,60,2,3,0.05,0.95,0.9372239309914028,33,123.0,0,128.0,0,135.0,1,135.0,1
4323,max_effective,30,60,2,3,0.05,0.95,0.944121551012335,83,119.0,0,135.0,0,155.0,0,160.0,1
4324,max_effective,30,60,2,3,0.05,0.95,0.940230195087664,26,92.0,1,92.0,1,92.0,1,92.0,1
4325,max_effective,30,60,2,3,0.05,0.95,0.9477734725637984,54,134.0,0,151.0,0,164.0,1,163.0,0
4326,max_effective,30,60,2,3,0.05,0.95,0.910385714767344,19,102.0,1,102.0,1,102.0,1,102.0,1
4327,max_effective,30,60,2,3,0.05,0.95,0.9386146445845138,39,120.0,0,128.0,1,128.0,1,128.0,1
4328,max_effective,30,60,2,3,0.05,0.95,0.9259452853655922,24,97.0,1,97.0,1,97.0,1,97.0,1
4329,max_effective,30,60,2,3,0.05,0.95,0.914820157404565,13,83.0,1,83.0,1,83.0,1,83.0,1
4330,max_effective,30,60,2,3,0.05,0.95,0.9247577177607068,10,84.0,1,84.0,1,84.0,1,84.0,1
4331,max_effective,30,60,2,3,0.05,0.95,0.9388023431957137,26,80.0,1,80.0,1,80.0,1,80.0,1
4332,max_effective,30,60,2,3,0.05,0.95,0.931952247657041,45,131.0,0,142.0,0,152.0,1,150.0,0
4333,max_effective,30,60,2,3,0.05,0.95,0.8462711625268148,18,87.0,1,87.0,1,87.0,1,87.0,1
4334,max_effective,30,60,2,3,0.05,0.95,0.917564259996274,19,112.0,1,112.0,1,112.0,1,112.0,1
4335,max_effective,30,60,2,3,0.05,0.95,0.9000821483928451,22,110.0,1,110.0,1,110.0,1,110.0,1
4336,max_effective,30,60,2,3,0.05,0.95,0.9435405638976097,9,82.0,1,82.0,1,82.0,1,82.0,1
4337,max_effective,30,60,2,3,0.05,0.95,0.949342237281418,15,100.0,1,100.0,1,100.0,1,100.0,1
4338,max_effective,30,60,2,3,0.05,0.95,0.9206419716739616,10,70.0,1,70.0,1,70.0,1,64.0,0
4339,max_effective,30,60,2,3,0.05,0.95,0.9004493732336262,27,118.0,0,128.0,1,127.0,0,128.0,1
4340,max_effective,30,60,2,3,0.05,0.95,0.9333624685255028,10,57.0,1,57.0,1,57.0,1,57.0,1
4341,max_effective,30,60,2,3,0.05,0.95,0.90638173900547,27,92.0,1,92.0,1,92.0,1,92.0,1
4342,max_effective,30,60,2,3,0.05,0.95,0.911715581725078,7,70.0,1,70.0,1,70.0,1,70.0,1
4343,max_effective,30,60,2,3,0.05,0.95,0.9328856382096842,24,86.0,1,86.0,1,86.0,1,86.0,1
4344,max_effective,30,60,2,3,0.05,0.95,0.9418634970941976,15,125.0,1,125.0,1,125.0,1,125.0,1
4345,max_effective,30,60,2,3,0.05,0.95,0.9428893427995444,24,74.0,1,74.0,1,74.0,1,74.0,1
4346,max_effective,30,60,2,3,0.05,0.95,0.9469386556541812,12,78.0,1,78.0,1,78.0,1,78.0,1
4347,max_effective,30,60,2,3,0.05,0.95,0.8936236081927623,11,85.0,1,85.0,1,85.0,1,85.0,1
4348,max_effective,30,60,2,3,0.05,0.95,0.8968738751124924,22,84.0,1,84.0,1,84.0,1,84.0,1
4349,max_effective,30,60,2,3,0.05,0.95,0.941235425467322,23,107.0,1,107.0,1,107.0,1,107.0,1
4350,max_effective,30,60,2,3,0.05,0.95,0.9126615013847572,12,62.0,1,62.0,1,62.0,1,62.0,1
4351,max_effective,30,60,2,3,0.05,0.95,0.8822290956307404,6,66.0,1,66.0,1,66.0,1,66.0,1
4352,max_effective,30,60,2,3,0.05,0.95,0.943159773321024,39,117.0,1,117.0,1,117.0,1,117.0,1
4353,max_effective,30,60,2,3,0.05,0.95,0.9396378019220488,15,91.0,1,91.0,1,91.0,1,91.0,1
4354,max_effective,30,60,2,3,0.05,0.95,0.940830703805644,18,110.0,1,110.0,1,110.0,1,110.0,1
4355,max_effective,30,60,2,3,0.05,0.95,0.9469464400789236,82,121.0,0,154.0,1,154.0,1,151.0,0
4356,max_effective,30,60,2,3,0.05,0.95,0.93508612066183,26,122.0,0,126.0,1,125.0,0,124.0,0
4357,max_effective,30,60,2,3,0.05,0.95,0.9282355250742844,7,62.0,1,62.0,1,62.0,1,62.0,1
4358,max_effective,30,60,2,3,0.05,0.95,0.8914812994530442,21,119.0,1,119.0,1,119.0,1,119.0,1
4359,max_effective,30,60,2,3,0.05,0.95,0.9366374242136783,29,98.0,1,98.0,1,98.0,1,98.0,1
4360,max_effective,30,60,2,3,0.05,0.95,0.8820025125451343,10,70.0,1,70.0,1,70.0,1,70.0,1
4361,max_effective,30,60,2,3,0.05,0.95,0.9015096856726535,10,71.0,1,71.0,1,71.0,1,71.0,1
4362,max_effective,30,60,2,3,0.05,0.95,0.8713226601106389,18,66.0,1,66.0,1,66.0,1,66.0,1
4363,max_effective,30,60,2,3,0.05,0.95,0.9427452089776932,30,113.0,0,122.0,1,120.0,0,122.0,1
4364,max_effective,30,60,2,3,0.05,0.95,0.9148438310186178,16,108.0,1,108.0,1,108.0,1,108.0,1
4365,max_effective,30,60,2,3,0.05,0.95,0.93609094072228,24,104.0,1,104.0,1,104.0,1,104.0,1
4366,max_effective,30,60,2,3,0.05,0.95,0.9418509870976012,18,91.0,1,91.0,1,91.0,1,91.0,1
4367,max_effective,30,60,2,3,0.05,0.95,0.915144073427436,7,58.0,1,58.0,1,58.0,1,57.0,0
4368,max_effective,30,60,2,3,0.05,0.95,0.8549468517190654,10,57.0,1,57.0,1,57.0,1,57.0,1
4369,max_effective,30,60,2,3,0.05,0.95,0.9236170439634962,15,67.0,1,67.0,1,67.0,1,67.0,1
4370,max_effective,30,60,2,3,0.05,0.95,0.9261429147422426,26,92.0,1,92.0,1,92.0,1,92.0,1
4371,max_effective,30,60,2,3,0.05,0.95,0.935239130435464,25,119.0,0,124.0,0,123.0,0,126.0,1
4372,max_effective,30,60,2,3,0.05,0.95,0.944069220252625,13,79.0,1,79.0,1,79.0,1,79.0,1
4373,max_effective,30,60,2,3,0.05,0.95,0.9310525804437476,18,85.0,1,85.0,1,85.0,1,85.0,1
4374,max_effective,30,60,2,3,0.05,0.95,0.9472481626453826,23,143.0,0,148.0,1,136.0,0,140.0,0
4375,max_effective,30,60,2,3,0.05,0.95,0.9483098475439614,15,84.0,1,84.0,1,84.0,1,83.0,0
4376,max_effective,30,60,2,3,0.05,0.95,0.9022569563738114,9,84.0,1,84.0,1,84.0,1,84.0,1
4377,max_effective,30,60,2,3,0.05,0.95,0.9475766507374804,26,116.0,0,120.0,1,120.0,1,120.0,1
4378,max_effective,30,60,2,3,0.05,0.95,0.9451077450112852,37,123.0,0,137.0,1,135.0,0,136.0,0
4379,max_effective,30,60,2,3,0.05,0.95,0.9154774142292652,30,108.0,0,115.0,1,115.0,1,115.0,1
4380,max_effective,30,60,2,3,0.05,0.95,0.9091304893830424,10,80.0,1,80.0,1,80.0,1,80.0,1
4381,max_effective,30,60,2,3,0.05,0.95,0.9405920205032964,15,93.0,1,93.0,1,93.0,1,93.0,1
4382,max_effective,30,60,2,3,0.05,0.95,0.9366189238881042,25,131.0,1,131.0,1,125.0,0,128.0,0
4383,max_effective,30,60,2,3,0.05,0.95,0.9419801821595374,29,109.0,1,109.0,1,109.0,1,109.0,1
4384,max_effective,30,60,2,3,0.05,0.95,0.8963881704350478,4,51.0,1,51.0,1,51.0,1,49.0,0
4385,max_effective,30,60,2,3,0.05,0.95,0.9496152178467108,69,104.0,0,135.0,1,135.0,1,134.0,0
4386,max_effective,30,60,2,3,0.05,0.95,0.900955576471552,16,88.0,1,88.0,1,88.0,1,87.0,0
4387,max_effective,30,60,2,3,0.05,0.95,0.9398011949069532,13,62.0,1,62.0,1,62.0,1,62.0,1
4388,max_effective,30,60,2,3,0.05,0.95,0.8982905576197808,11,82.0,1,82.0,1,82.0,1,82.0,1
4389,max_effective,30,60,2,3,0.05,0.95,0.9444439936950042,47,130.0,0,140.0,0,158.0,0,159.0,1
4390,max_effective,30,60,2,3,0.05,0.95,0.9264863242781978,15,91.0,1,91.0,1,91.0,1,91.0,1
4391,max_effective,30,60,2,3,0.05,0.95,0.9301635116675484,6,50.0,1,50.0,1,50.0,1,50.0,1
4392,max_effective,30,60,2,3,0.05,0.95,0.9242460835035764,13,76.0,1,76.0,1,76.0,1,76.0,1
4393,max_effective,30,60,2,3,0.05,0.95,0.9235331047114116,25,92.0,1,92.0,1,92.0,1,92.0,1
4394,max_effective,30,60,2,3,0.05,0.95,0.9398200231004296,31,113.0,0,117.0,1,116.0,0,117.0,1
4395,max_effective,30,60,2,3,0.05,0.95,0.9396071897815774,8,80.0,1,80.0,1,80.0,1,80.0,1
4396,max_effective,30,60,2,3,0.05,0.95,0.9203598170841742,9,68.0,1,68.0,1,68.0,1,68.0,1
4397,max_effective,30,60,2,3,0.05,0.95,0.9387400869817728,20,64.0,1,64.0,1,64.0,1,64.0,1
4398,max_effective,30,60,2,3,0.05,0.95,0.9420400603137572,18,84.0,1,84.0,1,84.0,1,84.0,1
4399,max_effective,30,60,2,3,0.05,0.95,0.9236048160638228,12,88.0,1,88.0,1,88.0,1,88.0,1
4400,max_effective,30,60,2,3,0.05,0.95,0.9341205605676226,56,110.0,0,125.0,0,142.0,1,142.0,1
4401,max_effective,30,60,2,3,0.05,0.95,0.9430793731185588,7,64.0,1,64.0,1,64.0,1,64.0,1
4402,max_effective,30,60,2,3,0.05,0.95,0.9038866627129236,13,58.0,1,58.0,1,58.0,1,58.0,1
4403,max_effective,30,60,2,3,0.05,0.95,0.9267925313817328,9,79.0,1,79.0,1,79.0,1,79.0,1
4404,max_effective,30,60,2,3,0.05,0.95,0.9179767861729646,13,83.0,1,83.0,1,83.0,1,83.0,1
4405,max_effective,30,60,2,3,0.05,0.95,0.9255708753464156,62,112.0,0,120.0,0,147.0,1,144.0,0
4406,max_effective,30,60,2,3,0.05,0.95,0.8814440607546097,13,76.0,1,76.0,1,76.0,1,76.0,1
4407,max_effective,30,60,2,3,0.05,0.95,0.9337975056905846,45,135.0,0,148.0,0,157.0,1,156.0,0
4408,max_effective,30,60,2,3,0.05,0.95,0.928811725926871,15,67.0,1,67.0,1,67.0,1,67.0,1
4409,max_effective,30,60,2,3,0.05,0.95,0.9478947376548622,18,96.0,1,96.0,1,96.0,1,96.0,1
4410,max_effective,30,60,2,3,0.05,0.95,0.9341093394680884,21,115.0,1,115.0,1,115.0,1,115.0,1
4411,max_effective,30,60,2,3,0.05,0.95,0.9451653994965854,21,100.0,1,100.0,1,100.0,1,100.0,1
4412,max_effective,30,60,2,3,0.05,0.95,0.943578347098716,17,92.0,1,92.0,1,92.0,1,92.0,1
4413,max_effective,30,60,2,3,0.05,0.95,0.9154950935046828,9,70.0,1,70.0,1,70.0,1,70.0,1
4414,max_effective,30,60,2,3,0.05,0.95,0.8639558211423763,7,58.0,1,58.0,1,58.0,1,58.0,1
4415,max_effective,30,60,2,3,0.05,0.95,0.9195494867855668,20,97.0,1,97.0,1,97.0,1,97.0,1
4416,max_effective,30,60,2,3,0.05,0.95,0.948511675355266,55,135.0,0,139.0,0,151.0,0,152.0,1
4417,max_effective,30,60,2,3,0.05,0.95,0.947513371871136,14,93.0,1,93.0,1,93.0,1,93.0,1
4418,max_effective,30,60,2,3,0.05,0.95,0.9490591494042596,25,117.0,0,120.0,1,120.0,1,120.0,1
4419,max_effective,30,60,2,3,0.05,0.95,0.9163759867654524,11,92.0,1,92.0,1,92.0,1,92.0,1
4420,max_effective,30,60,2,3,0.05,0.95,0.941516299669832,45,129.0,0,129.0,0,138.0,0,139.0,1
4421,max_effective,30,60,2,3,0.05,0.95,0.917306053685844,10,79.0,1,79.0,1,79.0,1,79.0,1
4422,max_effective,30,60,2,3,0.05,0.95,0.8831116168559521,9,62.0,1,62.0,1,62.0,1,62.0,1
4423,max_effective,30,60,2,3,0.05,0.95,0.9395657771513922,34,101.0,1,101.0,1,101.0,1,101.0,1
4424,max_effective,30,60,2,3,0.05,0.95,0.9215526093081536,32,113.0,1,113.0,1,113.0,1,113.0,1
4425,max_effective,30,60,2,3,0.05,0.95,0.9353305274070592,4,48.0,1,48.0,1,48.0,1,45.0,0
4426,max_effective,30,60,2,3,0.05,0.95,0.935012653331504,21,120.0,0,121.0,1,121.0,1,120.0,0
4427,max_effective,30,60,2,3,0.05,0.95,0.9404605167791352,11,98.0,1,98.0,1,98.0,1,98.0,1
4428,max_effective,30,60,2,3,0.05,0.95,0.8915375556391175,17,96.0,1,96.0,1,96.0,1,96.0,1
4429,max_effective,30,60,2,3,0.05,0.95,0.9014495140245132,30,103.0,1,103.0,1,103.0,1,103.0,1
4430,max_effective,30,60,2,3,0.05,0.95,0.94984534655993,35,101.0,1,101.0,1,101.0,1,101.0,1
4431,max_effective,30,60,2,3,0.05,0.95,0.9417190234368972,15,87.0,1,87.0,1,87.0,1,87.0,1
4432,max_effective,30,60,2,3,0.05,0.95,0.9122055798145676,8,79.0,1,79.0,1,79.0,1,79.0,1
4433,max_effective,30,60,2,3,0.05,0.95,0.9469886194831614,16,95.0,1,95.0,1,95.0,1,95.0,1
4434,max_effective,30,60,2,3,0.05,0.95,0.9402897930129872,44,116.0,0,125.0,0,137.0,1,137.0,1
4435,max_effective,30,60,2,3,0.05,0.95,0.9402829895406218,50,113.0,0,122.0,0,123.0,1,123.0,1
4436,max_effective,30,60,2,3,0.05,0.95,0.8995034390249413,5,54.0,1,54.0,1,54.0,1,53.0,0
4437,max_effective,30,60,2,3,0.05,0.95,0.8955599137297575,24,101.0,1,101.0,1,101.0,1,101.0,1
4438,max_effective,30,60,2,3,0.05,0.95,0.8720822175306974,17,79.0,1,79.0,1,79.0,1,79.0,1
4439,max_effective,30,60,2,3,0.05,0.95,0.9099855207953526,13,92.0,1,92.0,1,92.0,1,92.0,1
4440,max_effective,30,60,2,3,0.05,0.95,0.94923775640426,14,102.0,1,102.0,1,102.0,1,102.0,1
4441,max_effective,30,60,2,3,0.05,0.95,0.935316372352719,7,56.0,1,56.0,1,56.0,1,56.0,1
4442,max_effective,30,60,2,3,0.05,0.95,0.9333412952613666,33,92.0,1,92.0,1,92.0,1,92.0,1
4443,max_effective,30,60,2,3,0.05,0.95,0.9440203610548804,13,71.0,1,71.0,1,71.0,1,71.0,1
4444,max_effective,30,60,2,3,0.05,0.95,0.9314025606737856,9,82.0,1,82.0,1,82.0,1,82.0,1
4445,max_effective,30,60,2,3,0.05,0.95,0.9337918810558344,8,58.0,1,58.0,1,58.0,1,58.0,1
4446,max_effective,30,60,2,3,0.05,0.95,0.8854802739160954,6,61.0,1,61.0,1,61.0,1,61.0,1
4447,max_effective,30,60,2,3,0.05,0.95,0.8821543551880625,14,72.0,1,72.0,1,72.0,1,72.0,1
4448,max_effective,30,60,2,3,0.05,0.95,0.9451275885973393,37,101.0,0,116.0,1,116.0,1,116.0,1
4449,max_effective,30,60,2,3,0.05,0.95,0.9420373608942968,50,112.0,1,112.0,1,112.0,1,112.0,1
4450,max_effective,30,60,2,3,0.05,0.95,0.880569523777602,16,62.0,1,62.0,1,62.0,1,62.0,1
4451,max_effective,30,60,2,3,0.05,0.95,0.9297123246540736,48,107.0,1,107.0,1,107.0,1,107.0,1
4452,max_effective,30,60,2,3,0.05,0.95,0.9371928288013428,17,80.0,1,80.0,1,80.0,1,80.0,1
4453,max_effective,30,60,2,3,0.05,0.95,0.8083643135106937,6,58.0,1,58.0,1,58.0,1,58.0,1
4454,max_effective,30,60,2,3,0.05,0.95,0.94693946952544,49,133.0,0,140.0,0,152.0,1,150.0,0
4455,max_effective,30,60,2,3,0.05,0.95,0.9353990736408228,12,92.0,1,92.0,1,92.0,1,92.0,1
4456,max_effective,30,60,2,3,0.05,0.95,0.93405557505113,13,74.0,1,74.0,1,74.0,1,74.0,1
4457,max_effective,30,60,2,3,0.05,0.95,0.9419453881118725,44,134.0,0,154.0,0,160.0,1,157.0,0
4458,max_effective,30,60,2,3,0.05,0.95,0.9212596569799631,27,87.0,1,87.0,1,87.0,1,87.0,1
4459,max_effective,30,60,2,3,0.05,0.95,0.8996286823827777,16,102.0,1,102.0,1,102.0,1,102.0,1
4460,max_effective,30,60,2,3,0.05,0.95,0.9458458162659644,14,80.0,1,80.0,1,80.0,1,80.0,1
4461,max_effective,30,60,2,3,0.05,0.95,0.9462301872743262,18,75.0,1,75.0,1,75.0,1,75.0,1
4462,max_effective,30,60,2,3,0.05,0.95,0.932251331507162,38,104.0,0,114.0,1,114.0,1,114.0,1
4463,max_effective,30,60,2,3,0.05,0.95,0.944275294138636,18,124.0,1,124.0,1,124.0,1,124.0,1
4464,max_effective,30,60,2,3,0.05,0.95,0.8959537068329397,8,80.0,1,80.0,1,80.0,1,80.0,1
4465,max_effective,30,60,2,3,0.05,0.95,0.9489993990532056,28,118.0,0,120.0,1,120.0,1,120.0,1
4466,max_effective,30,60,2,3,0.05,0.95,0.904925007569026,26,100.0,1,100.0,1,100.0,1,100.0,1
4467,max_effective,30,60,2,3,0.05,0.95,0.929259358490596,31,105.0,0,108.0,1,108.0,1,108.0,1
4468,max_effective,30,60,2,3,0.05,0.95,0.9180464758648984,44,117.0,0,123.0,0,146.0,1,146.0,1
4469,max_effective,30,60,2,3,0.05,0.95,0.9026108887462816,18,109.0,1,109.0,1,109.0,1,109.0,1
4470,max_effective,30,60,2,3,0.05,0.95,0.9073354335688524,18,83.0,1,83.0,1,83.0,1,83.0,1
4471,max_effective,30,60,2,3,0.05,0.95,0.9476107401872186,12,102.0,1,102.0,1,102.0,1,102.0,1
4472,max_effective,30,60,2,3,0.05,0.95,0.915206525708812,147,116.0,0,145.0,0,153.0,0,161.0,1
4473,max_effective,30,60,2,3,0.05,0.95,0.9142784103803004,26,92.0,1,92.0,1,92.0,1,92.0,1
4474,max_effective,30,60,2,3,0.05,0.95,0.7727799415493334,10,66.0,1,66.0,1,66.0,1,66.0,1
4475,max_effective,30,60,2,3,0.05,0.95,0.919580350946791,19,81.0,1,81.0,1,81.0,1,81.0,1
4476,max_effective,30,60,2,3,0.05,0.95,0.9441356929596528,17,91.0,1,91.0,1,91.0,1,91.0,1
4477,max_effective,30,60,2,3,0.05,0.95,0.9404645538319328,57,99.0,0,126.0,1,126.0,1,124.0,0
4478,max_effective,30,60,2,3,0.05,0.95,0.9467107013433512,115,131.0,0,137.0,0,141.0,0,151.0,1
4479,max_effective,30,60,2,3,0.05,0.95,0.8865289428182771,7,65.0,1,65.0,1,65.0,1,65.0,1
4480,max_effective,30,60,2,3,0.05,0.95,0.9293956966063968,10,79.0,1,79.0,1,79.0,1,79.0,1
4481,max_effective,30,60,2,3,0.05,0.95,0.9044298299290552,23,106.0,1,106.0,1,106.0,1,106.0,1
4482,max_effective,30,60,2,3,0.05,0.95,0.9281190097299792,9,60.0,1,60.0,1,60.0,1,59.0,0
4483,max_effective,30,60,2,3,0.05,0.95,0.9447475041865168,18,97.0,1,97.0,1,97.0,1,97.0,1
4484,max_effective,30,60,2,3,0.05,0.95,0.9261419752845972,20,121.0,0,122.0,0,125.0,1,125.0,1
4485,max_effective,30,60,2,3,0.05,0.95,0.870253666092739,8,66.0,1,66.0,1,66.0,1,65.0,0
4486,max_effective,30,60,2,3,0.05,0.95,0.8106662825309829,4,48.0,1,48.0,1,48.0,1,48.0,1
4487,max_effective,30,60,2,3,0.05,0.95,0.9094927825192728,5,55.0,1,55.0,1,55.0,1,55.0,1
4488,max_effective,30,60,2,3,0.05,0.95,0.9401796346270308,20,112.0,1,112.0,1,112.0,1,112.0,1
4489,max_effective,30,60,2,3,0.05,0.95,0.9492074449775308,23,74.0,1,74.0,1,74.0,1,74.0,1
4490,max_effective,30,60,2,3,0.05,0.95,0.8954954613381338,19,97.0,1,97.0,1,97.0,1,97.0,1
4491,max_effective,30,60,2,3,0.05,0.95,0.9163840420281616,12,93.0,1,93.0,1,93.0,1,93.0,1
4492,max_effective,30,60,2,3,0.05,0.95,0.9403788111671936,18,81.0,1,81.0,1,81.0,1,81.0,1
4493,max_effective,30,60,2,3,0.05,0.95,0.8996680054815039,5,52.0,1,52.0,1,52.0,1,52.0,1
4494,max_effective,30,60,2,3,0.05,0.95,0.9223855982846408,20,101.0,1,101.0,1,101.0,1,101.0,1
4495,max_effective,30,60,2,3,0.05,0.95,0.9349239914017766,35,131.0,0,136.0,0,142.0,1,140.0,0
4496,max_effective,30,60,2,3,0.05,0.95,0.8930088432967044,29,88.0,1,88.0,1,88.0,1,88.0,1
4497,max_effective,30,60,2,3,0.05,0.95,0.9395376973605352,12,90.0,1,90.0,1,90.0,1,90.0,1
4498,max_effective,30,60,2,3,0.05,0.95,0.9335366717921204,10,79.0,1,79.0,1,79.0,1,79.0,1
4499,max_effective,30,60,2,3,0.05,0.95,0.9288131951514744,7,59.0,1,59.0,1,59.0,1,59.0,1
4500,max_effective,30,60,2,3,0.05,0.95,0.9178423688663124,22,108.0,1,108.0,1,108.0,1,108.0,1
4501,max_effective,30,60,2,3,0.05,0.95,0.9156075265469958,28,101.0,1,101.0,1,101.0,1,101.0,1
4502,max_effective,30,60,2,3,0.05,0.95,0.9220097797173512,31,122.0,0,131.0,1,128.0,0,128.0,0
4503,max_effective,30,60,2,3,0.05,0.95,0.924595554239908,20,121.0,1,121.0,1,121.0,1,119.0,0
4504,max_effective,30,60,2,3,0.05,0.95,0.930276030256263,29,92.0,1,92.0,1,92.0,1,92.0,1
4505,max_effective,30,60,2,3,0.05,0.95,0.9227325968694589,15,100.0,1,100.0,1,100.0,1,100.0,1
4506,max_effective,30,60,2,3,0.05,0.95,0.9457324811613256,22,96.0,1,96.0,1,96.0,1,96.0,1
4507,max_effective,30,60,2,3,0.05,0.95,0.933305827106416,22,76.0,1,76.0,1,76.0,1,76.0,1
4508,max_effective,30,60,2,3,0.05,0.95,0.9126904789084366,14,83.0,1,83.0,1,83.0,1,83.0,1
4509,max_effective,30,60,2,3,0.05,0.95,0.949605392547685,29,115.0,0,117.0,0,121.0,1,121.0,1
4510,max_effective,30,60,2,3,0.05,0.95,0.9392000911733528,11,72.0,1,72.0,1,72.0,1,72.0,1
4511,max_effective,30,60,2,3,0.05,0.95,0.9181257049738158,14,85.0,1,85.0,1,85.0,1,85.0,1
4512,max_effective,30,60,2,3,0.05,0.95,0.9406703321527314,10,73.0,1,73.0,1,73.0,1,73.0,1
4513,max_effective,30,60,2,3,0.05,0.95,0.9363497650750502,20,88.0,1,88.0,1,88.0,1,88.0,1
4514,max_effective,30,60,2,3,0.05,0.95,0.9336409027150158,15,82.0,1,82.0,1,82.0,1,82.0,1
4515,max_effective,30,60,2,3,0.05,0.95,0.9395372581743378,23,131.0,0,132.0,1,132.0,1,131.0,0
4516,max_effective,30,60,2,3,0.05,0.95,0.9349180404919962,20,80.0,1,80.0,1,80.0,1,79.0,0
4517,max_effective,30,60,2,3,0.05,0.95,0.9389911740996728,17,98.0,1,98.0,1,98.0,1,98.0,1
4518,max_effective,30,60,2,3,0.05,0.95,0.8859377491583474,11,76.0,1,76.0,1,76.0,1,76.0,1
4519,max_effective,30,60,2,3,0.05,0.95,0.9398145840650256,32,116.0,0,125.0,1,125.0,1,125.0,1
4520,max_effective,30,60,2,3,0.05,0.95,0.9078214809771656,17,101.0,1,101.0,1,101.0,1,101.0,1
4521,max_effective,30,60,2,3,0.05,0.95,0.9334688950483514,12,71.0,1,71.0,1,71.0,1,70.0,0
4522,max_effective,30,60,2,3,0.05,0.95,0.9182971087205396,10,100.0,1,100.0,1,100.0,1,100.0,1
4523,max_effective,30,60,2,3,0.05,0.95,0.9272438755834576,19,111.0,1,111.0,1,111.0,1,111.0,1
4524,max_effective,30,60,2,3,0.05,0.95,0.8885514366537982,10,70.0,1,70.0,1,70.0,1,70.0,1
4525,max_effective,30,60,2,3,0.05,0.95,0.8988289129109203,26,108.0,1,108.0,1,108.0,1,108.0,1
4526,max_effective,30,60,2,3,0.05,0.95,0.9154623521082542,29,113.0,0,120.0,1,120.0,1,120.0,1
4527,max_effective,30,60,2,3,0.05,0.95,0.9210675740928717,26,71.0,1,71.0,1,71.0,1,70.0,0
4528,max_effective,30,60,2,3,0.05,0.95,0.9254549430831772,41,112.0,0,131.0,1,128.0,0,127.0,0
4529,max_effective,30,60,2,3,0.05,0.95,0.8319584275015156,7,60.0,1,60.0,1,60.0,1,60.0,1
4530,max_effective,30,60,2,3,0.05,0.95,0.9164799007802872,23,102.0,1,102.0,1,102.0,1,102.0,1
4531,max_effective,30,60,2,3,0.05,0.95,0.9252668322964532,17,88.0,1,88.0,1,88.0,1,88.0,1
4532,max_effective,30,60,2,3,0.05,0.95,0.9268578600025024,23,114.0,1,114.0,1,114.0,1,114.0,1
4533,max_effective,30,60,2,3,0.05,0.95,0.9409094724127536,13,70.0,1,70.0,1,70.0,1,69.0,0
4534,max_effective,30,60,2,3,0.05,0.95,0.8975924445465959,9,63.0,1,63.0,1,63.0,1,62.0,0
4535,max_effective,30,60,2,3,0.05,0.95,0.8965013412227915,13,81.0,1,81.0,1,81.0,1,80.0,0
4536,max_effective,30,60,2,3,0.05,0.95,0.9366146910112952,20,121.0,1,121.0,1,121.0,1,121.0,1
4537,max_effective,30,60,2,3,0.05,0.95,0.8995367816806583,12,78.0,1,78.0,1,78.0,1,76.0,0
4538,max_effective,30,60,2,3,0.05,0.95,0.9454264575035816,51,108.0,0,120.0,1,120.0,1,120.0,1
4539,max_effective,30,60,2,3,0.05,0.95,0.9425989461405944,20,121.0,1,120.0,0,121.0,1,121.0,1
4540,max_effective,30,60,2,3,0.05,0.95,0.936773322380247,13,81.0,1,81.0,1,81.0,1,81.0,1
4541,max_effective,30,60,2,3,0.05,0.95,0.925457744976057,15,96.0,1,96.0,1,96.0,1,96.0,1
4542,max_effective,30,60,2,3,0.05,0.95,0.9104733446816662,21,101.0,1,101.0,1,101.0,1,101.0,1
4543,max_effective,30,60,2,3,0.05,0.95,0.9356423166316732,13,85.0,1,85.0,1,85.0,1,85.0,1
4544,max_effective,30,60,2,3,0.05,0.95,0.8433785113431271,14,70.0,1,70.0,1,70.0,1,68.0,0
4545,max_effective,30,60,2,3,0.05,0.95,0.9427793958222268,80,123.0,0,126.0,1,126.0,1,126.0,1
4546,max_effective,30,60,2,3,0.05,0.95,0.9340164496283404,49,120.0,0,148.0,0,150.0,0,151.0,1
4547,max_effective,30,60,2,3,0.05,0.95,0.9158311982625472,15,83.0,1,83.0,1,83.0,1,83.0,1
4548,max_effective,30,60,2,3,0.05,0.95,0.8616193660832747,11,68.0,1,68.0,1,68.0,1,68.0,1
4549,max_effective,30,60,2,3,0.05,0.95,0.9324980234119644,17,84.0,1,84.0,1,84.0,1,84.0,1
4550,max_effective,30,60,2,3,0.05,0.95,0.9029219016816048,49,97.0,0,115.0,1,115.0,1,115.0,1
4551,max_effective,30,60,2,3,0.05,0.95,0.9392559550506504,9,83.0,1,83.0,1,83.0,1,83.0,1
4552,max_effective,30,60,2,3,0.05,0.95,0.94598398175571,70,104.0,0,134.0,1,134.0,1,134.0,1
4553,max_effective,30,60,2,3,0.05,0.95,0.9469114269079096,29,117.0,1,117.0,1,117.0,1,117.0,1
4554,max_effective,30,60,2,3,0.05,0.95,0.9204693842608442,22,128.0,1,126.0,0,126.0,0,124.0,0
4555,max_effective,30,60,2,3,0.05,0.95,0.9445825375565048,46,124.0,0,142.0,0,154.0,1,152.0,0
4556,max_effective,30,60,2,3,0.05,0.95,0.9410022569289452,11,80.0,1,80.0,1,80.0,1,79.0,0
4557,max_effective,30,60,2,3,0.05,0.95,0.9124940764317347,21,78.0,1,78.0,1,78.0,1,78.0,1
4558,max_effective,30,60,2,3,0.05,0.95,0.9479140290963692,25,123.0,1,123.0,1,123.0,1,123.0,1
4559,max_effective,30,60,2,3,0.05,0.95,0.8210689973519062,7,61.0,1,61.0,1,61.0,1,61.0,1
4560,max_effective,30,60,2,3,0.05,0.95,0.9450642257365698,63,133.0,0,150.0,1,150.0,1,149.0,0
4561,max_effective,30,60,2,3,0.05,0.95,0.8812410384037732,14,77.0,1,77.0,1,77.0,1,77.0,1
4562,max_effective,30,60,2,3,0.05,0.95,0.944093404955996,16,100.0,1,100.0,1,100.0,1,100.0,1
4563,max_effective,30,60,2,3,0.05,0.95,0.93069190929163,13,105.0,1,105.0,1,105.0,1,105.0,1
4564,max_effective,30,60,2,3,0.05,0.95,0.8804039250324769,13,83.0,1,83.0,1,83.0,1,83.0,1
4565,max_effective,30,60,2,3,0.05,0.95,0.9441746523716844,40,120.0,0,128.0,0,137.0,1,137.0,1
4566,max_effective,30,60,2,3,0.05,0.95,0.9438584277547928,21,102.0,1,102.0,1,102.0,1,102.0,1
4567,max_effective,30,60,2,3,0.05,0.95,0.9282574737312668,45,123.0,0,125.0,0,130.0,1,129.0,0
4568,max_effective,30,60,2,3,0.05,0.95,0.9420415540395444,26,106.0,1,106.0,1,106.0,1,106.0,1
4569,max_effective,30,60,2,3,0.05,0.95,0.9317364898450528,10,62.0,1,62.0,1,62.0,1,62.0,1
4570,max_effective,30,60,2,3,0.05,0.95,0.8986269638932807,8,60.0,1,60.0,1,60.0,1,60.0,1
4571,max_effective,30,60,2,3,0.05,0.95,0.9460053274971916,43,145.0,0,156.0,0,156.0,0,157.0,1
4572,max_effective,30,60,2,3,0.05,0.95,0.9347807116425866,19,122.0,0,126.0,1,122.0,0,121.0,0
4573,max_effective,30,60,2,3,0.05,0.95,0.9333727030280978,34,112.0,0,118.0,1,118.0,1,118.0,1
4574,max_effective,30,60,2,3,0.05,0.95,0.8722367666401043,9,77.0,1,77.0,1,77.0,1,77.0,1
4575,max_effective,30,60,2,3,0.05,0.95,0.9135437212953296,17,88.0,1,88.0,1,88.0,1,88.0,1
4576,max_effective,30,60,2,3,0.05,0.95,0.946769615340758,11,79.0,1,79.0,1,79.0,1,79.0,1
4577,max_effective,30,60,2,3,0.05,0.95,0.91957917440756,27,103.0,1,103.0,1,103.0,1,103.0,1
4578,max_effective,30,60,2,3,0.05,0.95,0.9268837948678608,10,82.0,1,82.0,1,82.0,1,82.0,1
4579,max_effective,30,60,2,3,0.05,0.95,0.8635469532816068,13,88.0,1,88.0,1,88.0,1,88.0,1
4580,max_effective,30,60,2,3,0.05,0.95,0.915250618535067,18,88.0,1,88.0,1,88.0,1,88.0,1
4581,max_effective,30,60,2,3,0.05,0.95,0.9310051438453754,9,77.0,1,77.0,1,77.0,1,77.0,1
4582,max_effective,30,60,2,3,0.05,0.95,0.9464406531375856,31,118.0,0,125.0,0,131.0,1,131.0,1
4583,max_effective,30,60,2,3,0.05,0.95,0.9259873382535456,13,78.0,1,78.0,1,78.0,1,78.0,1
4584,max_effective,30,60,2,3,0.05,0.95,0.932275015261835,29,104.0,1,104.0,1,104.0,1,104.0,1
4585,max_effective,30,60,2,3,0.05,0.95,0.9488103775809584,14,74.0,1,74.0,1,74.0,1,74.0,1
4586,max_effective,30,60,2,3,0.05,0.95,0.9244411668716324,20,82.0,1,82.0,1,82.0,1,82.0,1
4587,max_effective,30,60,2,3,0.05,0.95,0.9498639293023976,18,98.0,1,98.0,1,98.0,1,98.0,1
4588,max_effective,30,60,2,3,0.05,0.95,0.9389277081561842,29,80.0,1,80.0,1,80.0,1,79.0,0
4589,max_effective,30,60,2,3,0.05,0.95,0.9477610729235862,20,105.0,1,105.0,1,105.0,1,105.0,1
4590,max_effective,30,60,2,3,0.05,0.95,0.902573455197068,13,84.0,1,84.0,1,84.0,1,84.0,1
4591,max_effective,30,60,2,3,0.05,0.95,0.9376306790075198,35,114.0,0,129.0,0,127.0,0,130.0,1
4592,max_effective,30,60,2,3,0.05,0.95,0.9087483282824884,20,110.0,0,111.0,1,111.0,1,111.0,1
4593,max_effective,30,60,2,3,0.05,0.95,0.9490890538035444,40,131.0,0,145.0,0,150.0,1,149.0,0
4594,max_effective,30,60,2,3,0.05,0.95,0.9188229259692416,8,63.0,1,63.0,1,63.0,1,63.0,1
4595,max_effective,30,60,2,3,0.05,0.95,0.9472473236001996,13,87.0,1,87.0,1,87.0,1,86.0,0
4596,max_effective,30,60,2,3,0.05,0.95,0.9299518773762456,14,66.0,1,66.0,1,66.0,1,66.0,1
4597,max_effective,30,60,2,3,0.05,0.95,0.9324005813044838,44,121.0,0,127.0,0,137.0,0,138.0,1
4598,max_effective,30,60,2,3,0.05,0.95,0.932784676857827,23,81.0,1,81.0,1,81.0,1,81.0,1
4599,max_effective,30,60,2,3,0.05,0.95,0.8539339766597975,7,68.0,1,68.0,1,68.0,1,68.0,1
4600,max_effective,30,60,2,3,0.05,0.95,0.9435248593584326,28,125.0,1,125.0,1,124.0,0,124.0,0
4601,max_effective,30,60,2,3,0.05,0.95,0.9463138535682276,34,134.0,0,135.0,0,143.0,1,140.0,0
4602,max_effective,30,60,2,3,0.05,0.95,0.9036200404047876,19,96.0,1,96.0,1,96.0,1,96.0,1
4603,max_effective,30,60,2,3,0.05,0.95,0.9013582031217608,8,76.0,1,76.0,1,76.0,1,76.0,1
4604,max_effective,30,60,2,3,0.05,0.95,0.9265638815265616,7,81.0,1,81.0,1,81.0,1,81.0,1
4605,max_effective,30,60,2,3,0.05,0.95,0.9466387711715716,13,73.0,1,73.0,1,73.0,1,73.0,1
4606,max_effective,30,60,2,3,0.05,0.95,0.8843825428332842,17,91.0,1,91.0,1,91.0,1,90.0,0
4607,max_effective,30,60,2,3,0.05,0.95,0.9226721749738372,18,101.0,1,101.0,1,101.0,1,101.0,1
4608,max_effective,30,60,2,3,0.05,0.95,0.9275784851598944,19,102.0,1,102.0,1,102.0,1,101.0,0
4609,max_effective,30,60,2,3,0.05,0.95,0.9319010611223354,27,77.0,1,77.0,1,77.0,1,77.0,1
4610,max_effective,30,60,2,3,0.05,0.95,0.9036591485103828,21,115.0,0,118.0,1,118.0,1,118.0,1
4611,max_effective,30,60,2,3,0.05,0.95,0.9480087415969968,18,86.0,1,86.0,1,86.0,1,86.0,1
4612,max_effective,30,60,2,3,0.05,0.95,0.9197680622527222,36,111.0,1,111.0,1,111.0,1,111.0,1
4613,max_effective,30,60,2,3,0.05,0.95,0.9372307330890736,49,120.0,0,132.0,0,145.0,1,145.0,1
4614,max_effective,30,60,2,3,0.05,0.95,0.9199535849789844,9,90.0,1,90.0,1,90.0,1,90.0,1
4615,max_effective,30,60,2,3,0.05,0.95,0.92385885012151,28,104.0,1,104.0,1,104.0,1,104.0,1
4616,max_effective,30,60,2,3,0.05,0.95,0.9235881052977304,22,115.0,1,115.0,1,115.0,1,115.0,1
4617,max_effective,30,60,2,3,0.05,0.95,0.9446240989855068,5,55.0,1,55.0,1,55.0,1,55.0,1
4618,max_effective,30,60,2,3,0.05,0.95,0.9307067873257128,31,113.0,1,113.0,1,113.0,1,113.0,1
4619,max_effective,30,60,2,3,0.05,0.95,0.9038810690092326,9,62.0,1,62.0,1,62.0,1,62.0,1
4620,max_effective,30,60,2,3,0.05,0.95,0.9057003555165009,12,90.0,1,90.0,1,90.0,1,90.0,1
4621,max_effective,30,60,2,3,0.05,0.95,0.924510104961276,16,81.0,1,81.0,1,81.0,1,81.0,1
4622,max_effective,30,60,2,3,0.05,0.95,0.9434692792844503,12,82.0,1,82.0,1,82.0,1,82.0,1
4623,max_effective,30,60,2,3,0.05,0.95,0.9342757447522064,18,73.0,1,73.0,1,73.0,1,73.0,1
4624,max_effective,30,60,2,3,0.05,0.95,0.8853321288796251,30,87.0,1,87.0,1,87.0,1,87.0,1
4625,max_effective,30,60,2,3,0.05,0.95,0.8620339175618531,14,69.0,1,69.0,1,69.0,1,68.0,0
4626,max_effective,30,60,2,3,0.05,0.95,0.936921728660552,48,107.0,0,115.0,1,115.0,1,115.0,1
4627,max_effective,30,60,2,3,0.05,0.95,0.9414748125652572,15,94.0,1,94.0,1,94.0,1,94.0,1
4628,max_effective,30,60,2,3,0.05,0.95,0.9436208363826608,43,128.0,0,141.0,1,135.0,0,134.0,0
4629,max_effective,30,60,2,3,0.05,0.95,0.9132277309927088,17,83.0,1,83.0,1,83.0,1,83.0,1
4630,max_effective,30,60,2,3,0.05,0.95,0.925213874556786,23,93.0,1,93.0,1,93.0,1,93.0,1
4631,max_effective,30,60,2,3,0.05,0.95,0.9387249311617832,83,135.0,0,150.0,0,162.0,0,168.0,1
4632,max_effective,30,60,2,3,0.05,0.95,0.93177540187499,44,110.0,1,110.0,1,110.0,1,110.0,1
4633,max_effective,30,60,2,3,0.05,0.95,0.9135892193321504,20,96.0,1,96.0,1,96.0,1,96.0,1
4634,max_effective,30,60,2,3,0.05,0.95,0.9432457183068472,71,136.0,0,143.0,0,147.0,1,145.0,0
4635,max_effective,30,60,2,3,0.05,0.95,0.9495079170612156,15,60.0,1,60.0,1,60.0,1,60.0,1
4636,max_effective,30,60,2,3,0.05,0.95,0.9428059775614306,54,114.0,0,127.0,0,129.0,1,129.0,1
4637,max_effective,30,60,2,3,0.05,0.95,0.9461789613520448,13,93.0,1,93.0,1,93.0,1,93.0,1
4638,max_effective,30,60,2,3,0.05,0.95,0.9086446488823544,23,100.0,1,100.0,1,100.0,1,100.0,1
4639,max_effective,30,60,2,3,0.05,0.95,0.8949423187811634,16,93.0,1,93.0,1,93.0,1,93.0,1
4640,max_effective,30,60,2,3,0.05,0.95,0.91584326909424,8,63.0,1,63.0,1,63.0,1,63.0,1
4641,max_effective,30,60,2,3,0.05,0.95,0.9196329608462372,69,118.0,0,145.0,0,157.0,1,157.0,1
4642,max_effective,30,60,2,3,0.05,0.95,0.9158411506951128,30,90.0,1,90.0,1,90.0,1,90.0,1
4643,max_effective,30,60,2,3,0.05,0.95,0.9472606046506752,27,114.0,1,114.0,1,114.0,1,114.0,1
4644,max_effective,30,60,2,3,0.05,0.95,0.9359898581925216,61,110.0,0,128.0,0,142.0,1,142.0,1
4645,max_effective,30,60,2,3,0.05,0.95,0.943858727741805,22,106.0,1,106.0,1,106.0,1,106.0,1
4646,max_effective,30,60,2,3,0.05,0.95,0.9436673975899876,47,129.0,0,152.0,0,163.0,1,161.0,0
4647,max_effective,30,60,2,3,0.05,0.95,0.9238069356978558,38,116.0,1,116.0,1,116.0,1,116.0,1
4648,max_effective,30,60,2,3,0.05,0.95,0.9421022533060276,20,93.0,1,93.0,1,93.0,1,93.0,1
4649,max_effective,30,60,2,3,0.05,0.95,0.9091046488631536,22,101.0,1,101.0,1,101.0,1,101.0,1
4650,max_effective,30,60,2,3,0.05,0.95,0.7868877104768046,6,65.0,1,65.0,1,65.0,1,65.0,1
4651,max_effective,30,60,2,3,0.05,0.95,0.910680187955762,12,84.0,1,84.0,1,84.0,1,84.0,1
4652,max_effective,30,60,2,3,0.05,0.95,0.9310467362693442,13,94.0,1,94.0,1,94.0,1,94.0,1
4653,max_effective,30,60,2,3,0.05,0.95,0.9430203571295104,19,89.0,1,89.0,1,89.0,1,89.0,1
4654,max_effective,30,60,2,3,0.05,0.95,0.9294426878903104,36,112.0,0,125.0,1,125.0,1,125.0,1
4655,max_effective,30,60,2,3,0.05,0.95,0.9321343870156216,5,74.0,1,74.0,1,74.0,1,74.0,1
4656,max_effective,30,60,2,3,0.05,0.95,0.9300387443328796,16,82.0,1,82.0,1,82.0,1,82.0,1
4657,max_effective,30,60,2,3,0.05,0.95,0.8825183772819789,17,73.0,1,73.0,1,73.0,1,73.0,1
4658,max_effective,30,60,2,3,0.05,0.95,0.933832982164722,27,117.0,1,117.0,1,117.0,1,117.0,1
4659,max_effective,30,60,2,3,0.05,0.95,0.94438089470908,14,88.0,1,88.0,1,88.0,1,88.0,1
4660,max_effective,30,60,2,3,0.05,0.95,0.894914878597497,17,116.0,1,116.0,1,115.0,0,114.0,0
4661,max_effective,30,60,2,3,0.05,0.95,0.9358897798988745,17,85.0,1,85.0,1,85.0,1,85.0,1
4662,max_effective,30,60,2,3,0.05,0.95,0.9397296744795156,11,83.0,1,83.0,1,83.0,1,83.0,1
4663,max_effective,30,60,2,3,0.05,0.95,0.8061564691649296,20,80.0,1,80.0,1,80.0,1,80.0,1
4664,max_effective,30,60,2,3,0.05,0.95,0.885644604174442,18,78.0,1,78.0,1,78.0,1,77.0,0
4665,max_effective,30,60,2,3,0.05,0.95,0.9163291553810156,11,82.0,1,82.0,1,82.0,1,82.0,1
4666,max_effective,30,60,2,3,0.05,0.95,0.932871533755791,13,84.0,1,84.0,1,84.0,1,84.0,1
4667,max_effective,30,60,2,3,0.05,0.95,0.9484539727940346,37,125.0,0,138.0,0,142.0,0,158.0,1
4668,max_effective,30,60,2,3,0.05,0.95,0.9270687384483188,14,110.0,1,110.0,1,110.0,1,110.0,1
4669,max_effective,30,60,2,3,0.05,0.95,0.9381178115882532,48,114.0,0,122.0,1,122.0,1,122.0,1
4670,max_effective,30,60,2,3,0.05,0.95,0.9013640852805131,34,109.0,0,115.0,1,115.0,1,115.0,1
4671,max_effective,30,60,2,3,0.05,0.95,0.9162485774186976,17,80.0,1,80.0,1,80.0,1,80.0,1
4672,max_effective,30,60,2,3,0.05,0.95,0.9243786860746296,29,113.0,1,113.0,1,113.0,1,113.0,1
4673,max_effective,30,60,2,3,0.05,0.95,0.9173905854489196,9,62.0,1,62.0,1,62.0,1,62.0,1
4674,max_effective,30,60,2,3,0.05,0.95,0.93496632954067,24,130.0,0,135.0,0,138.0,1,138.0,1
4675,max_effective,30,60,2,3,0.05,0.95,0.9017734281948332,41,95.0,1,95.0,1,95.0,1,95.0,1
4676,max_effective,30,60,2,3,0.05,0.95,0.8459040257875143,11,63.0,1,63.0,1,63.0,1,63.0,1
4677,max_effective,30,60,2,3,0.05,0.95,0.9458272447396702,47,144.0,0,152.0,0,168.0,1,166.0,0
4678,max_effective,30,60,2,3,0.05,0.95,0.9335518144406948,22,109.0,1,109.0,1,109.0,1,109.0,1
4679,max_effective,30,60,2,3,0.05,0.95,0.8981728988552502,22,122.0,1,122.0,1,122.0,1,122.0,1
4680,max_effective,30,60,2,3,0.05,0.95,0.9314171762113064,18,86.0,1,86.0,1,86.0,1,85.0,0
4681,max_effective,30,60,2,3,0.05,0.95,0.9337721710411658,9,82.0,1,82.0,1,82.0,1,82.0,1
4682,max_effective,30,60,2,3,0.05,0.95,0.9384292168938664,29,130.0,0,131.0,1,128.0,0,127.0,0
4683,max_effective,30,60,2,3,0.05,0.95,0.9372954926642382,25,94.0,1,94.0,1,94.0,1,94.0,1
4684,max_effective,30,60,2,3,0.05,0.95,0.9413363489648632,54,125.0,0,128.0,0,136.0,0,138.0,1
4685,max_effective,30,60,2,3,0.05,0.95,0.873295860788147,9,63.0,1,63.0,1,63.0,1,63.0,1
4686,max_effective,30,60,2,3,0.05,0.95,0.9174168022029028,11,74.0,1,74.0,1,74.0,1,74.0,1
4687,max_effective,30,60,2,3,0.05,0.95,0.9271611284902418,16,98.0,1,98.0,1,98.0,1,98.0,1
4688,max_effective,30,60,2,3,0.05,0.95,0.8617499502907122,18,78.0,1,78.0,1,78.0,1,78.0,1
4689,max_effective,30,60,2,3,0.05,0.95,0.8975703608151561,12,82.0,1,82.0,1,82.0,1,81.0,0
4690,max_effective,30,60,2,3,0.05,0.95,0.9188206828356326,44,115.0,1,115.0,1,115.0,1,115.0,1
4691,max_effective,30,60,2,3,0.05,0.95,0.8821211400167427,8,78.0,1,78.0,1,78.0,1,78.0,1
4692,max_effective,30,60,2,3,0.05,0.95,0.9498162314179074,16,91.0,1,91.0,1,91.0,1,91.0,1
4693,max_effective,30,60,2,3,0.05,0.95,0.9384533469524158,29,131.0,1,130.0,0,126.0,0,128.0,0
4694,max_effective,30,60,2,3,0.05,0.95,0.947384449771392,10,84.0,1,84.0,1,84.0,1,84.0,1
4695,max_effective,30,60,2,3,0.05,0.95,0.9358373107802728,25,85.0,1,85.0,1,85.0,1,85.0,1
4696,max_effective,30,60,2,3,0.05,0.95,0.8842793755240633,19,80.0,1,80.0,1,80.0,1,80.0,1
4697,max_effective,30,60,2,3,0.05,0.95,0.9489246788509972,36,100.0,0,106.0,1,106.0,1,106.0,1
4698,max_effective,30,60,2,3,0.05,0.95,0.9335351084723968,27,125.0,0,132.0,1,130.0,0,130.0,0
4699,max_effective,30,60,2,3,0.05,0.95,0.8302825268226535,18,111.0,1,111.0,1,111.0,1,111.0,1
4700,max_effective,30,60,2,3,0.05,0.95,0.9378037495810698,33,138.0,0,146.0,1,146.0,1,145.0,0
4701,max_effective,30,60,2,3,0.05,0.95,0.9485659786217132,16,112.0,1,112.0,1,112.0,1,112.0,1
4702,max_effective,30,60,2,3,0.05,0.95,0.8985295401870245,17,96.0,1,96.0,1,96.0,1,96.0,1
4703,max_effective,30,60,2,3,0.05,0.95,0.8680322506234693,5,50.0,1,50.0,1,50.0,1,50.0,1
4704,max_effective,30,60,2,3,0.05,0.95,0.9479679870490252,15,87.0,1,87.0,1,87.0,1,87.0,1
4705,max_effective,30,60,2,3,0.05,0.95,0.8804063756716899,12,98.0,1,98.0,1,98.0,1,98.0,1
4706,max_effective,30,60,2,3,0.05,0.95,0.9409038426395904,17,93.0,1,93.0,1,93.0,1,93.0,1
4707,max_effective,30,60,2,3,0.05,0.95,0.9362413747189652,19,96.0,1,96.0,1,96.0,1,96.0,1
4708,max_effective,30,60,2,3,0.05,0.95,0.9346684104151112,24,106.0,0,107.0,1,107.0,1,107.0,1
4709,max_effective,30,60,2,3,0.05,0.95,0.9257808084930256,17,99.0,1,99.0,1,99.0,1,99.0,1
4710,max_effective,30,60,2,3,0.05,0.95,0.9466437022531116,82,128.0,0,149.0,0,164.0,0,169.0,1
4711,max_effective,30,60,2,3,0.05,0.95,0.8709959602384751,8,69.0,1,69.0,1,69.0,1,67.0,0
4712,max_effective,30,60,2,3,0.05,0.95,0.9442010200224532,48,119.0,0,134.0,0,140.0,0,142.0,1
4713,max_effective,30,60,2,3,0.05,0.95,0.944151343980688,38,127.0,0,127.0,0,134.0,1,134.0,1
4714,max_effective,30,60,2,3,0.05,0.95,0.9106356039821168,12,67.0,1,67.0,1,67.0,1,67.0,1
4715,max_effective,30,60,2,3,0.05,0.95,0.9040301968151586,9,82.0,1,82.0,1,82.0,1,82.0,1
4716,max_effective,30,60,2,3,0.05,0.95,0.924207467562961,21,89.0,1,89.0,1,89.0,1,89.0,1
4717,max_effective,30,60,2,3,0.05,0.95,0.8130431086106845,8,57.0,1,57.0,1,57.0,1,57.0,1
4718,max_effective,30,60,2,3,0.05,0.95,0.9336185631495694,10,77.0,1,77.0,1,77.0,1,77.0,1
4719,max_effective,30,60,2,3,0.05,0.95,0.8890239379316348,14,77.0,1,77.0,1,77.0,1,77.0,1
4720,max_effective,30,60,2,3,0.05,0.95,0.9482844277028272,17,84.0,1,84.0,1,84.0,1,81.0,0
4721,max_effective,30,60,2,3,0.05,0.95,0.936483120591858,19,90.0,1,90.0,1,90.0,1,90.0,1
4722,max_effective,30,60,2,3,0.05,0.95,0.9436759372098292,20,124.0,1,124.0,1,124.0,1,123.0,0
4723,max_effective,30,60,2,3,0.05,0.95,0.880602780990516,8,68.0,1,68.0,1,68.0,1,68.0,1
4724,max_effective,30,60,2,3,0.05,0.95,0.9467291297797418,30,86.0,1,86.0,1,86.0,1,86.0,1
4725,max_effective,30,60,2,3,0.05,0.95,0.9084559798426104,6,64.0,1,64.0,1,64.0,1,64.0,1
4726,max_effective,30,60,2,3,0.05,0.95,0.8725568668522945,5,62.0,1,62.0,1,62.0,1,61.0,0
4727,max_effective,30,60,2,3,0.05,0.95,0.8915570314363453,14,95.0,1,95.0,1,95.0,1,94.0,0
4728,max_effective,30,60,2,3,0.05,0.95,0.8573822301723902,31,93.0,1,93.0,1,93.0,1,93.0,1
4729,max_effective,30,60,2,3,0.05,0.95,0.9139141528972584,6,64.0,1,64.0,1,64.0,1,64.0,1
4730,max_effective,30,60,2,3,0.05,0.95,0.928421530396414,51,103.0,1,103.0,1,103.0,1,103.0,1
4731,max_effective,30,60,2,3,0.05,0.95,0.9458908977368776,24,103.0,1,103.0,1,103.0,1,103.0,1
4732,max_effective,30,60,2,3,0.05,0.95,0.944073584791766,8,58.0,1,58.0,1,58.0,1,58.0,1
4733,max_effective,30,60,2,3,0.05,0.95,0.936150219205668,65,118.0,0,131.0,0,146.0,0,150.0,1
4734,max_effective,30,60,2,3,0.05,0.95,0.8571013556545835,24,101.0,1,101.0,1,101.0,1,101.0,1
4735,max_effective,30,60,2,3,0.05,0.95,0.9247408584217214,28,110.0,1,110.0,1,110.0,1,110.0,1
4736,max_effective,30,60,2,3,0.05,0.95,0.9351288672754574,30,128.0,1,123.0,0,127.0,0,122.0,0
4737,max_effective,30,60,2,3,0.05,0.95,0.9171661443995766,84,134.0,0,140.0,1,135.0,0,127.0,0
4738,max_effective,30,60,2,3,0.05,0.95,0.9494608189216868,71,121.0,0,128.0,0,149.0,1,146.0,0
4739,max_effective,30,60,2,3,0.05,0.95,0.937620097976864,15,98.0,1,98.0,1,98.0,1,98.0,1
4740,max_effective,30,60,2,3,0.05,0.95,0.9254770178644844,17,110.0,1,110.0,1,110.0,1,110.0,1
4741,max_effective,30,60,2,3,0.05,0.95,0.9340440656305472,15,87.0,1,87.0,1,87.0,1,87.0,1
4742,max_effective,30,60,2,3,0.05,0.95,0.938244557807807,15,92.0,1,92.0,1,92.0,1,92.0,1
4743,max_effective,30,60,2,3,0.05,0.95,0.9164127071051054,10,59.0,1,59.0,1,59.0,1,59.0,1
4744,max_effective,30,60,2,3,0.05,0.95,0.9476952950751064,21,103.0,1,103.0,1,103.0,1,103.0,1
4745,max_effective,30,60,2,3,0.05,0.95,0.9190834302529876,18,82.0,1,82.0,1,82.0,1,82.0,1
4746,max_effective,30,60,2,3,0.05,0.95,0.8961237544956756,11,86.0,1,86.0,1,86.0,1,86.0,1
4747,max_effective,30,60,2,3,0.05,0.95,0.9428746554553744,71,136.0,0,150.0,0,167.0,1,165.0,0
4748,max_effective,30,60,2,3,0.05,0.95,0.8674650173415691,7,62.0,1,62.0,1,62.0,1,62.0,1
4749,max_effective,30,60,2,3,0.05,0.95,0.9199408589743788,43,116.0,0,110.0,0,121.0,1,121.0,1
4750,max_effective,30,60,2,3,0.05,0.95,0.9377817866235196,38,109.0,1,109.0,1,109.0,1,109.0,1
4751,max_effective,30,60,2,3,0.05,0.95,0.8681636477246899,21,85.0,1,85.0,1,85.0,1,85.0,1
4752,max_effective,30,60,2,3,0.05,0.95,0.943196837337474,40,139.0,0,146.0,0,158.0,1,156.0,0
4753,max_effective,30,60,2,3,0.05,0.95,0.8696357960381328,15,62.0,1,62.0,1,62.0,1,62.0,1
4754,max_effective,30,60,2,3,0.05,0.95,0.941810171974526,58,119.0,1,119.0,1,119.0,1,119.0,1
4755,max_effective,30,60,2,3,0.05,0.95,0.9420856642184108,25,89.0,1,89.0,1,89.0,1,89.0,1
4756,max_effective,30,60,2,3,0.05,0.95,0.894032812932556,8,62.0,1,62.0,1,62.0,1,62.0,1
4757,max_effective,30,60,2,3,0.05,0.95,0.9161421721996776,26,127.0,0,134.0,1,129.0,0,128.0,0
4758,max_effective,30,60,2,3,0.05,0.95,0.9489688095040852,22,106.0,1,106.0,1,106.0,1,106.0,1
4759,max_effective,30,60,2,3,0.05,0.95,0.9408709069674318,12,108.0,1,108.0,1,108.0,1,108.0,1
4760,max_effective,30,60,2,3,0.05,0.95,0.9469600071935972,38,98.0,0,117.0,1,117.0,1,117.0,1
4761,max_effective,30,60,2,3,0.05,0.95,0.9360241990766592,29,82.0,1,82.0,1,82.0,1,81.0,0
4762,max_effective,30,60,2,3,0.05,0.95,0.9415217221306325,53,108.0,1,108.0,1,108.0,1,108.0,1
4763,max_effective,30,60,2,3,0.05,0.95,0.911021647943076,55,113.0,0,128.0,1,128.0,1,128.0,1
4764,max_effective,30,60,2,3,0.05,0.95,0.9099311036435104,13,89.0,1,89.0,1,89.0,1,89.0,1
4765,max_effective,30,60,2,3,0.05,0.95,0.8226297821096983,7,49.0,1,49.0,1,49.0,1,47.0,0
4766,max_effective,30,60,2,3,0.05,0.95,0.9424417670141876,39,110.0,0,112.0,1,112.0,1,112.0,1
4767,max_effective,30,60,2,3,0.05,0.95,0.9485030704010944,15,92.0,1,92.0,1,92.0,1,91.0,0
4768,max_effective,30,60,2,3,0.05,0.95,0.9419884697051384,22,124.0,1,124.0,1,124.0,1,124.0,1
4769,max_effective,30,60,2,3,0.05,0.95,0.9348942437372296,18,93.0,1,93.0,1,93.0,1,93.0,1
4770,max_effective,30,60,2,3,0.05,0.95,0.9212881099548867,18,95.0,1,95.0,1,95.0,1,95.0,1
4771,max_effective,30,60,2,3,0.05,0.95,0.8931727545978618,14,93.0,1,93.0,1,93.0,1,93.0,1
4772,max_effective,30,60,2,3,0.05,0.95,0.9157539975068624,15,76.0,1,76.0,1,76.0,1,76.0,1
4773,max_effective,30,60,2,3,0.05,0.95,0.9275654594546006,9,68.0,1,68.0,1,68.0,1,68.0,1
4774,max_effective,30,60,2,3,0.05,0.95,0.9334256754629462,14,96.0,1,96.0,1,96.0,1,96.0,1
4775,max_effective,30,60,2,3,0.05,0.95,0.949349681904372,26,143.0,1,139.0,0,136.0,0,136.0,0
4776,max_effective,30,60,2,3,0.05,0.95,0.8626587396426072,10,59.0,1,59.0,1,59.0,1,59.0,1
4777,max_effective,30,60,2,3,0.05,0.95,0.9384872166898413,18,109.0,1,109.0,1,108.0,0,109.0,1
4778,max_effective,30,60,2,3,0.05,0.95,0.9312320743386852,32,107.0,0,116.0,1,116.0,1,116.0,1
4779,max_effective,30,60,2,3,0.05,0.95,0.8856419784579214,19,93.0,1,93.0,1,93.0,1,89.0,0
4780,max_effective,30,60,2,3,0.05,0.95,0.8518631454397559,4,57.0,1,57.0,1,57.0,1,57.0,1
4781,max_effective,30,60,2,3,0.05,0.95,0.9230137723911204,11,84.0,1,84.0,1,84.0,1,84.0,1
4782,max_effective,30,60,2,3,0.05,0.95,0.879314467355658,7,51.0,1,51.0,1,51.0,1,51.0,1
4783,max_effective,30,60,2,3,0.05,0.95,0.9230006263469118,14,103.0,1,103.0,1,103.0,1,103.0,1
4784,max_effective,30,60,2,3,0.05,0.95,0.9464275728426657,32,120.0,0,136.0,1,136.0,1,136.0,1
4785,max_effective,30,60,2,3,0.05,0.95,0.9252890398304526,32,109.0,0,113.0,0,120.0,1,120.0,1
4786,max_effective,30,60,2,3,0.05,0.95,0.9260761717753302,51,101.0,1,101.0,1,101.0,1,101.0,1
4787,max_effective,30,60,2,3,0.05,0.95,0.948079294259241,17,98.0,1,98.0,1,98.0,1,98.0,1
4788,max_effective,30,60,2,3,0.05,0.95,0.893321384594123,8,65.0,1,65.0,1,65.0,1,65.0,1
4789,max_effective,30,60,2,3,0.05,0.95,0.9413437699960308,14,101.0,1,101.0,1,101.0,1,101.0,1
4790,max_effective,30,60,2,3,0.05,0.95,0.9135606093504842,18,109.0,1,109.0,1,109.0,1,109.0,1
4791,max_effective,30,60,2,3,0.05,0.95,0.8960414086774602,12,89.0,1,89.0,1,89.0,1,89.0,1
4792,max_effective,30,60,2,3,0.05,0.95,0.936923413771108,16,77.0,1,77.0,1,77.0,1,76.0,0
4793,max_effective,30,60,2,3,0.05,0.95,0.9415995671673942,31,124.0,0,127.0,1,126.0,0,124.0,0
4794,max_effective,30,60,2,3,0.05,0.95,0.8535773375168866,17,90.0,1,90.0,1,90.0,1,90.0,1
4795,max_effective,30,60,2,3,0.05,0.95,0.9471797212842248,68,109.0,0,149.0,1,149.0,1,149.0,1
4796,max_effective,30,60,2,3,0.05,0.95,0.9084731577036056,12,64.0,1,64.0,1,64.0,1,64.0,1
4797,max_effective,30,60,2,3,0.05,0.95,0.9438908345414204,14,72.0,1,72.0,1,72.0,1,72.0,1
4798,max_effective,30,60,2,3,0.05,0.95,0.9404895441984186,28,111.0,0,116.0,1,116.0,1,116.0,1
4799,max_effective,30,60,2,3,0.05,0.95,0.9363522675379848,16,98.0,1,98.0,1,98.0,1,98.0,1
4800,max_effective,30,60,2,3,0.05,0.95,0.8796131482086355,8,65.0,1,65.0,1,65.0,1,65.0,1
4801,max_effective,30,60,2,3,0.05,0.95,0.9467691838866056,9,66.0,1,66.0,1,66.0,1,66.0,1
4802,max_effective,30,60,2,3,0.05,0.95,0.94733418225,88,136.0,0,143.0,0,163.0,0,164.0,1
4803,max_effective,30,60,2,3,0.05,0.95,0.929964536049088,20,107.0,1,107.0,1,107.0,1,107.0,1
4804,max_effective,30,60,2,3,0.05,0.95,0.9440449725287566,9,91.0,1,91.0,1,91.0,1,91.0,1
4805,max_effective,30,60,2,3,0.05,0.95,0.9331265993420328,42,120.0,0,122.0,0,134.0,1,134.0,1
4806,max_effective,30,60,2,3,0.05,0.95,0.9454499558681564,24,107.0,1,107.0,1,107.0,1,107.0,1
4807,max_effective,30,60,2,3,0.05,0.95,0.9495819881843665,79,133.0,0,138.0,0,159.0,1,159.0,1
4808,max_effective,30,60,2,3,0.05,0.95,0.9360013597762518,24,94.0,1,94.0,1,94.0,1,94.0,1
4809,max_effective,30,60,2,3,0.05,0.95,0.9067566152231232,20,110.0,1,110.0,1,110.0,1,110.0,1
4810,max_effective,30,60,2,3,0.05,0.95,0.9198814710044012,31,104.0,1,104.0,1,104.0,1,104.0,1
4811,max_effective,30,60,2,3,0.05,0.95,0.9401873763630962,11,90.0,1,90.0,1,90.0,1,90.0,1
4812,max_effective,30,60,2,3,0.05,0.95,0.8977185417888777,20,78.0,1,78.0,1,78.0,1,78.0,1
4813,max_effective,30,60,2,3,0.05,0.95,0.8837394583361116,22,114.0,1,114.0,1,114.0,1,114.0,1
4814,max_effective,30,60,2,3,0.05,0.95,0.8834634764630652,8,80.0,1,80.0,1,80.0,1,73.0,0
4815,max_effective,30,60,2,3,0.05,0.95,0.932231993103804,22,89.0,1,89.0,1,89.0,1,89.0,1
4816,max_effective,30,60,2,3,0.05,0.95,0.8817449639767503,35,108.0,1,108.0,1,108.0,1,108.0,1
4817,max_effective,30,60,2,3,0.05,0.95,0.88668619522416,8,70.0,1,70.0,1,70.0,1,70.0,1
4818,max_effective,30,60,2,3,0.05,0.95,0.9463225760054512,19,135.0,0,139.0,1,139.0,1,139.0,1
4819,max_effective,30,60,2,3,0.05,0.95,0.9107613877730988,12,89.0,1,89.0,1,89.0,1,89.0,1
4820,max_effective,30,60,2,3,0.05,0.95,0.947087197690418,12,104.0,1,104.0,1,104.0,1,104.0,1
4821,max_effective,30,60,2,3,0.05,0.95,0.8751497669850337,14,73.0,1,73.0,1,73.0,1,72.0,0
4822,max_effective,30,60,2,3,0.05,0.95,0.9489285619701364,20,90.0,1,90.0,1,90.0,1,90.0,1
4823,max_effective,30,60,2,3,0.05,0.95,0.8441077584053077,9,64.0,1,64.0,1,64.0,1,64.0,1
4824,max_effective,30,60,2,3,0.05,0.95,0.9109506299212022,7,68.0,1,68.0,1,68.0,1,68.0,1
4825,max_effective,30,60,2,3,0.05,0.95,0.8797398619658734,26,109.0,1,109.0,1,109.0,1,109.0,1
4826,max_effective,30,60,2,3,0.05,0.95,0.9474545769939612,13,81.0,1,81.0,1,81.0,1,81.0,1
4827,max_effective,30,60,2,3,0.05,0.95,0.9035467933286788,9,71.0,1,71.0,1,71.0,1,71.0,1
4828,max_effective,30,60,2,3,0.05,0.95,0.937600847477258,6,56.0,1,56.0,1,56.0,1,56.0,1
4829,max_effective,30,60,2,3,0.05,0.95,0.90442587432382,22,78.0,1,78.0,1,78.0,1,78.0,1
4830,max_effective,30,60,2,3,0.05,0.95,0.9086032246218622,37,121.0,0,130.0,1,130.0,1,130.0,1
4831,max_effective,30,60,2,3,0.05,0.95,0.9109443380200484,25,106.0,1,106.0,1,106.0,1,106.0,1
4832,max_effective,30,60,2,3,0.05,0.95,0.9242407195042832,21,69.0,1,69.0,1,69.0,1,69.0,1
4833,max_effective,30,60,2,3,0.05,0.95,0.9213359801145532,13,98.0,1,98.0,1,98.0,1,98.0,1
4834,max_effective,30,60,2,3,0.05,0.95,0.9151429484065988,12,75.0,1,75.0,1,75.0,1,71.0,0
4835,max_effective,30,60,2,3,0.05,0.95,0.9304470718000236,22,95.0,1,95.0,1,95.0,1,94.0,0
4836,max_effective,30,60,2,3,0.05,0.95,0.942976499989087,41,143.0,0,149.0,0,160.0,1,159.0,0
4837,max_effective,30,60,2,3,0.05,0.95,0.9482466747995746,46,129.0,0,148.0,0,158.0,0,160.0,1
4838,max_effective,30,60,2,3,0.05,0.95,0.9428758533899364,14,64.0,1,64.0,1,64.0,1,64.0,1
4839,max_effective,30,60,2,3,0.05,0.95,0.8652324807501763,26,90.0,1,90.0,1,90.0,1,90.0,1
4840,max_effective,30,60,2,3,0.05,0.95,0.9491411411812878,7,66.0,1,66.0,1,66.0,1,66.0,1
4841,max_effective,30,60,2,3,0.05,0.95,0.9126591702181696,10,75.0,1,75.0,1,75.0,1,75.0,1
4842,max_effective,30,60,2,3,0.05,0.95,0.9480706940171616,18,86.0,1,86.0,1,86.0,1,86.0,1
4843,max_effective,30,60,2,3,0.05,0.95,0.921059186086694,33,118.0,0,126.0,1,126.0,1,126.0,1
4844,max_effective,30,60,2,3,0.05,0.95,0.9404612521840204,13,70.0,1,70.0,1,70.0,1,70.0,1
4845,max_effective,30,60,2,3,0.05,0.95,0.92884092868922,33,88.0,1,88.0,1,88.0,1,88.0,1
4846,max_effective,30,60,2,3,0.05,0.95,0.9439744102164344,37,132.0,0,140.0,0,147.0,1,142.0,0
4847,max_effective,30,60,2,3,0.05,0.95,0.9127810914793084,11,75.0,1,75.0,1,75.0,1,75.0,1
4848,max_effective,30,60,2,3,0.05,0.95,0.9359645366608004,16,87.0,1,87.0,1,87.0,1,87.0,1
4849,max_effective,30,60,2,3,0.05,0.95,0.9039281075537732,43,102.0,1,102.0,1,102.0,1,102.0,1
4850,max_effective,30,60,2,3,0.05,0.95,0.9233963769512537,19,79.0,1,79.0,1,79.0,1,79.0,1
4851,max_effective,30,60,2,3,0.05,0.95,0.7877193989884258,6,43.0,1,43.0,1,43.0,1,43.0,1
4852,max_effective,30,60,2,3,0.05,0.95,0.933060177813541,57,110.0,0,144.0,1,144.0,1,144.0,1
4853,max_effective,30,60,2,3,0.05,0.95,0.9334368215205217,26,118.0,1,118.0,1,118.0,1,118.0,1
4854,max_effective,30,60,2,3,0.05,0.95,0.9259897382617416,34,112.0,1,112.0,1,112.0,1,112.0,1
4855,max_effective,30,60,2,3,0.05,0.95,0.9368228100801156,23,113.0,0,117.0,1,117.0,1,117.0,1
4856,max_effective,30,60,2,3,0.05,0.95,0.9212431687991104,17,106.0,1,106.0,1,106.0,1,106.0,1
4857,max_effective,30,60,2,3,0.05,0.95,0.9427263689878882,14,88.0,1,88.0,1,88.0,1,88.0,1
4858,max_effective,30,60,2,3,0.05,0.95,0.922693654731045,5,52.0,1,52.0,1,52.0,1,52.0,1
4859,max_effective,30,60,2,3,0.05,0.95,0.9329130608280934,31,123.0,0,124.0,1,124.0,1,124.0,1
4860,max_effective,30,60,2,3,0.05,0.95,0.9465642101322628,29,102.0,1,102.0,1,102.0,1,102.0,1
4861,max_effective,30,60,2,3,0.05,0.95,0.9376000257857368,20,78.0,1,78.0,1,78.0,1,78.0,1
4862,max_effective,30,60,2,3,0.05,0.95,0.9330944198420346,11,105.0,1,105.0,1,105.0,1,105.0,1
4863,max_effective,30,60,2,3,0.05,0.95,0.848432146509135,15,88.0,1,88.0,1,88.0,1,88.0,1
4864,max_effective,30,60,2,3,0.05,0.95,0.926829960501982,12,77.0,1,77.0,1,77.0,1,77.0,1
4865,max_effective,30,60,2,3,0.05,0.95,0.9216515871750748,19,69.0,1,69.0,1,69.0,1,69.0,1
4866,max_effective,30,60,2,3,0.05,0.95,0.9053780292832024,53,134.0,0,142.0,0,148.0,0,150.0,1
4867,max_effective,30,60,2,3,0.05,0.95,0.9018886283382204,34,123.0,0,127.0,1,126.0,0,126.0,0
4868,max_effective,30,60,2,3,0.05,0.95,0.9450912850913848,8,67.0,1,67.0,1,67.0,1,67.0,1
4869,max_effective,30,60,2,3,0.05,0.95,0.9391405570120964,15,69.0,1,69.0,1,69.0,1,69.0,1
4870,max_effective,30,60,2,3,0.05,0.95,0.9313772050158742,9,86.0,1,86.0,1,86.0,1,86.0,1
4871,max_effective,30,60,2,3,0.05,0.95,0.8917641916823957,7,69.0,1,69.0,1,69.0,1,66.0,0
4872,max_effective,30,60,2,3,0.05,0.95,0.9301096088934928,18,105.0,1,105.0,1,105.0,1,105.0,1
4873,max_effective,30,60,2,3,0.05,0.95,0.9231203137554724,69,122.0,0,127.0,0,132.0,0,155.0,1
4874,max_effective,30,60,2,3,0.05,0.95,0.948051911193628,50,114.0,1,114.0,1,114.0,1,114.0,1
4875,max_effective,30,60,2,3,0.05,0.95,0.9368984775988148,33,133.0,1,133.0,1,133.0,1,133.0,1
4876,max_effective,30,60,2,3,0.05,0.95,0.8691009209219275,12,74.0,1,74.0,1,74.0,1,74.0,1
4877,max_effective,30,60,2,3,0.05,0.95,0.9210011708700272,14,87.0,1,87.0,1,87.0,1,86.0,0
4878,max_effective,30,60,2,3,0.05,0.95,0.949724554040078,17,100.0,1,100.0,1,100.0,1,100.0,1
4879,max_effective,30,60,2,3,0.05,0.95,0.8776902338821181,7,66.0,1,66.0,1,66.0,1,66.0,1
4880,max_effective,30,60,2,3,0.05,0.95,0.9256686491891352,16,121.0,1,121.0,1,121.0,1,121.0,1
4881,max_effective,30,60,2,3,0.05,0.95,0.8933676756864934,13,81.0,1,81.0,1,81.0,1,78.0,0
4882,max_effective,30,60,2,3,0.05,0.95,0.9369494495573064,9,65.0,1,65.0,1,65.0,1,65.0,1
4883,max_effective,30,60,2,3,0.05,0.95,0.9091617881771266,19,83.0,1,83.0,1,83.0,1,83.0,1
4884,max_effective,30,60,2,3,0.05,0.95,0.9046071843204354,14,81.0,1,81.0,1,81.0,1,81.0,1
4885,max_effective,30,60,2,3,0.05,0.95,0.9379511599144288,21,81.0,1,81.0,1,81.0,1,81.0,1
4886,max_effective,30,60,2,3,0.05,0.95,0.9434375811475894,17,116.0,1,116.0,1,116.0,1,116.0,1
4887,max_effective,30,60,2,3,0.05,0.95,0.8832713052834165,12,72.0,1,72.0,1,72.0,1,72.0,1
4888,max_effective,30,60,2,3,0.05,0.95,0.941645828025397,8,60.0,1,60.0,1,60.0,1,60.0,1
4889,max_effective,30,60,2,3,0.05,0.95,0.949240473320144,12,80.0,1,80.0,1,80.0,1,75.0,0
4890,max_effective,30,60,2,3,0.05,0.95,0.9282433154338524,15,104.0,1,104.0,1,104.0,1,104.0,1
4891,max_effective,30,60,2,3,0.05,0.95,0.895894373127426,9,85.0,1,85.0,1,85.0,1,85.0,1
4892,max_effective,30,60,2,3,0.05,0.95,0.9429764218483913,13,94.0,1,94.0,1,94.0,1,94.0,1
4893,max_effective,30,60,2,3,0.05,0.95,0.9424877495781916,17,80.0,1,80.0,1,80.0,1,80.0,1
4894,max_effective,30,60,2,3,0.05,0.95,0.9390974595704952,12,111.0,1,111.0,1,111.0,1,111.0,1
4895,max_effective,30,60,2,3,0.05,0.95,0.9360130879828584,48,121.0,0,134.0,0,136.0,1,135.0,0
4896,max_effective,30,60,2,3,0.05,0.95,0.9462185628278312,15,73.0,1,73.0,1,73.0,1,73.0,1
4897,max_effective,30,60,2,3,0.05,0.95,0.8884093973743898,8,67.0,1,67.0,1,67.0,1,67.0,1
4898,max_effective,30,60,2,3,0.05,0.95,0.9437357960018068,36,111.0,0,120.0,1,120.0,1,120.0,1
4899,max_effective,30,60,2,3,0.05,0.95,0.9030612981925072,20,90.0,1,90.0,1,90.0,1,90.0,1
4900,max_effective,30,60,2,3,0.05,0.95,0.9493206092925156,47,105.0,0,124.0,1,124.0,1,124.0,1
4901,max_effective,30,60,2,3,0.05,0.95,0.9338757969773416,31,91.0,1,91.0,1,91.0,1,91.0,1
4902,max_effective,30,60,2,3,0.05,0.95,0.9475283514921496,23,110.0,1,110.0,1,110.0,1,109.0,0
4903,max_effective,30,60,2,3,0.05,0.95,0.8647142995336903,9,75.0,1,75.0,1,75.0,1,75.0,1
4904,max_effective,30,60,2,3,0.05,0.95,0.9323312363337176,11,79.0,1,79.0,1,79.0,1,79.0,1
4905,max_effective,30,60,2,3,0.05,0.95,0.9369464741663184,31,130.0,0,137.0,0,151.0,1,150.0,0
4906,max_effective,30,60,2,3,0.05,0.95,0.9230624591469332,22,82.0,1,82.0,1,82.0,1,82.0,1
4907,max_effective,30,60,2,3,0.05,0.95,0.9375103933267296,13,84.0,1,84.0,1,84.0,1,84.0,1
4908,max_effective,30,60,2,3,0.05,0.95,0.9320215413609126,17,74.0,1,74.0,1,74.0,1,74.0,1
4909,max_effective,30,60,2,3,0.05,0.95,0.9411887521684632,14,91.0,1,91.0,1,91.0,1,91.0,1
4910,max_effective,30,60,2,3,0.05,0.95,0.8668405051734831,6,61.0,1,61.0,1,61.0,1,61.0,1
4911,max_effective,30,60,2,3,0.05,0.95,0.9451472532267672,16,86.0,1,86.0,1,86.0,1,86.0,1
4912,max_effective,30,60,2,3,0.05,0.95,0.9280336736839536,12,74.0,1,74.0,1,74.0,1,74.0,1
4913,max_effective,30,60,2,3,0.05,0.95,0.946352204636436,24,108.0,1,108.0,1,108.0,1,108.0,1
4914,max_effective,30,60,2,3,0.05,0.95,0.9143566611996428,20,104.0,1,104.0,1,104.0,1,104.0,1
4915,max_effective,30,60,2,3,0.05,0.95,0.9218836976337262,17,79.0,1,79.0,1,79.0,1,79.0,1
4916,max_effective,30,60,2,3,0.05,0.95,0.937989275853535,7,67.0,1,67.0,1,67.0,1,67.0,1
4917,max_effective,30,60,2,3,0.05,0.95,0.9407572411407176,13,95.0,1,95.0,1,95.0,1,95.0,1
4918,max_effective,30,60,2,3,0.05,0.95,0.8803634407120186,11,71.0,1,71.0,1,71.0,1,71.0,1
4919,max_effective,30,60,2,3,0.05,0.95,0.9478259091757342,17,84.0,1,84.0,1,84.0,1,83.0,0
4920,max_effective,30,60,2,3,0.05,0.95,0.8677492159884717,11,64.0,1,64.0,1,64.0,1,60.0,0
4921,max_effective,30,60,2,3,0.05,0.95,0.941905592475792,32,110.0,0,111.0,0,114.0,1,114.0,1
4922,max_effective,30,60,2,3,0.05,0.95,0.9240654043912102,21,102.0,1,102.0,1,102.0,1,102.0,1
4923,max_effective,30,60,2,3,0.05,0.95,0.9263638615789148,24,93.0,1,93.0,1,93.0,1,93.0,1
4924,max_effective,30,60,2,3,0.05,0.95,0.933814537521204,12,84.0,1,84.0,1,84.0,1,84.0,1
4925,max_effective,30,60,2,3,0.05,0.95,0.9445542778441371,19,108.0,1,108.0,1,108.0,1,108.0,1
4926,max_effective,30,60,2,3,0.05,0.95,0.9420336462870076,8,72.0,1,72.0,1,72.0,1,72.0,1
4927,max_effective,30,60,2,3,0.05,0.95,0.9209932680244666,10,70.0,1,70.0,1,70.0,1,70.0,1
4928,max_effective,30,60,2,3,0.05,0.95,0.9100838402374308,11,72.0,1,72.0,1,72.0,1,72.0,1
4929,max_effective,30,60,2,3,0.05,0.95,0.8929221653437583,24,104.0,1,104.0,1,104.0,1,104.0,1
4930,max_effective,30,60,2,3,0.05,0.95,0.9074220470149544,16,62.0,1,62.0,1,62.0,1,62.0,1
4931,max_effective,30,60,2,3,0.05,0.95,0.930860866210757,51,116.0,1,116.0,1,116.0,1,115.0,0
4932,max_effective,30,60,2,3,0.05,0.95,0.944496949571314,26,105.0,1,105.0,1,105.0,1,105.0,1
4933,max_effective,30,60,2,3,0.05,0.95,0.9318038166771796,26,94.0,1,94.0,1,94.0,1,94.0,1
4934,max_effective,30,60,2,3,0.05,0.95,0.9176474812194744,17,63.0,1,63.0,1,63.0,1,61.0,0
4935,max_effective,30,60,2,3,0.05,0.95,0.9151917398015892,21,105.0,1,105.0,1,105.0,1,105.0,1
4936,max_effective,30,60,2,3,0.05,0.95,0.8835987521856394,31,113.0,0,122.0,1,122.0,1,122.0,1
4937,max_effective,30,60,2,3,0.05,0.95,0.9455960985871028,14,83.0,1,83.0,1,83.0,1,82.0,0
4938,max_effective,30,60,2,3,0.05,0.95,0.9368232796105554,23,105.0,1,105.0,1,105.0,1,105.0,1
4939,max_effective,30,60,2,3,0.05,0.95,0.9470442815304994,63,107.0,0,143.0,1,143.0,1,143.0,1
4940,max_effective,30,60,2,3,0.05,0.95,0.9436078274778946,32,96.0,1,96.0,1,96.0,1,96.0,1
4941,max_effective,30,60,2,3,0.05,0.95,0.9466123479472868,29,135.0,0,141.0,0,144.0,1,144.0,1
4942,max_effective,30,60,2,3,0.05,0.95,0.947205383882638,48,125.0,0,132.0,0,149.0,1,149.0,1
4943,max_effective,30,60,2,3,0.05,0.95,0.8982329360504641,11,87.0,1,87.0,1,87.0,1,87.0,1
4944,max_effective,30,60,2,3,0.05,0.95,0.8452095050898262,17,98.0,1,98.0,1,98.0,1,98.0,1
4945,max_effective,30,60,2,3,0.05,0.95,0.8839133667993682,21,105.0,1,105.0,1,105.0,1,105.0,1
4946,max_effective,30,60,2,3,0.05,0.95,0.9150179222347928,20,110.0,1,110.0,1,110.0,1,110.0,1
4947,max_effective,30,60,2,3,0.05,0.95,0.8740289366391,15,84.0,1,84.0,1,84.0,1,84.0,1
4948,max_effective,30,60,2,3,0.05,0.95,0.891605398193252,10,82.0,1,82.0,1,82.0,1,82.0,1
4949,max_effective,30,60,2,3,0.05,0.95,0.9428136792109458,26,100.0,1,100.0,1,100.0,1,100.0,1
4950,max_effective,30,60,2,3,0.05,0.95,0.9449322990166104,23,145.0,0,156.0,1,145.0,0,144.0,0
4951,max_effective,30,60,2,3,0.05,0.95,0.9310120764599554,27,124.0,0,130.0,1,130.0,1,130.0,1
4952,max_effective,30,60,2,3,0.05,0.95,0.948964728584742,10,80.0,1,80.0,1,80.0,1,80.0,1
4953,max_effective,30,60,2,3,0.05,0.95,0.9182869174638684,33,127.0,0,136.0,0,142.0,1,141.0,0
4954,max_effective,30,60,2,3,0.05,0.95,0.815790756960193,10,65.0,1,65.0,1,65.0,1,65.0,1
4955,max_effective,30,60,2,3,0.05,0.95,0.8258739637986463,10,92.0,1,92.0,1,92.0,1,92.0,1
4956,max_effective,30,60,2,3,0.05,0.95,0.9417995421370102,11,97.0,1,97.0,1,97.0,1,97.0,1
4957,max_effective,30,60,2,3,0.05,0.95,0.939223768986001,27,134.0,0,137.0,0,143.0,1,142.0,0
4958,max_effective,30,60,2,3,0.05,0.95,0.8967493558989118,9,64.0,1,64.0,1,64.0,1,55.0,0
4959,max_effective,30,60,2,3,0.05,0.95,0.9323899294595894,35,115.0,1,115.0,1,115.0,1,115.0,1
4960,max_effective,30,60,2,3,0.05,0.95,0.9490072201125416,72,114.0,0,118.0,0,143.0,1,135.0,0
4961,max_effective,30,60,2,3,0.05,0.95,0.94271152459541,25,130.0,0,139.0,1,137.0,0,137.0,0
4962,max_effective,30,60,2,3,0.05,0.95,0.9179271114297644,12,74.0,1,74.0,1,74.0,1,74.0,1
4963,max_effective,30,60,2,3,0.05,0.95,0.9460500340348256,14,82.0,1,82.0,1,82.0,1,82.0,1
4964,max_effective,30,60,2,3,0.05,0.95,0.9132327545759384,16,81.0,1,81.0,1,81.0,1,81.0,1
4965,max_effective,30,60,2,3,0.05,0.95,0.8977374291092777,9,68.0,1,68.0,1,68.0,1,68.0,1
4966,max_effective,30,60,2,3,0.05,0.95,0.8899271803688282,8,66.0,1,66.0,1,66.0,1,66.0,1
4967,max_effective,30,60,2,3,0.05,0.95,0.9164314872304182,9,70.0,1,70.0,1,70.0,1,70.0,1
4968,max_effective,30,60,2,3,0.05,0.95,0.927729855131732,9,58.0,1,58.0,1,58.0,1,58.0,1
4969,max_effective,30,60,2,3,0.05,0.95,0.9455978904740177,30,124.0,0,124.0,0,125.0,1,125.0,1
4970,max_effective,30,60,2,3,0.05,0.95,0.9471281779970137,42,128.0,0,150.0,0,155.0,1,153.0,0
4971,max_effective,30,60,2,3,0.05,0.95,0.9181981306884388,11,68.0,1,68.0,1,68.0,1,68.0,1
4972,max_effective,30,60,2,3,0.05,0.95,0.8707113347792897,9,66.0,1,66.0,1,66.0,1,66.0,1
4973,max_effective,30,60,2,3,0.05,0.95,0.926229248696014,23,121.0,1,121.0,1,121.0,1,121.0,1
4974,max_effective,30,60,2,3,0.05,0.95,0.8701615521740674,24,72.0,1,72.0,1,72.0,1,72.0,1
4975,max_effective,30,60,2,3,0.05,0.95,0.9065217821104448,12,76.0,1,76.0,1,76.0,1,76.0,1
4976,max_effective,30,60,2,3,0.05,0.95,0.9230858512143189,29,101.0,1,101.0,1,101.0,1,101.0,1
4977,max_effective,30,60,2,3,0.05,0.95,0.9482320543379495,17,79.0,1,79.0,1,79.0,1,79.0,1
4978,max_effective,30,60,2,3,0.05,0.95,0.9394991485425556,36,113.0,0,114.0,0,128.0,1,128.0,1
4979,max_effective,30,60,2,3,0.05,0.95,0.9465083059042592,25,140.0,0,145.0,0,145.0,0,152.0,1
4980,max_effective,30,60,2,3,0.05,0.95,0.9082014570824786,23,93.0,1,93.0,1,93.0,1,93.0,1
4981,max_effective,30,60,2,3,0.05,0.95,0.8867525860606498,44,108.0,0,130.0,1,130.0,1,130.0,1
4982,max_effective,30,60,2,3,0.05,0.95,0.9360867336539256,30,91.0,1,91.0,1,91.0,1,91.0,1
4983,max_effective,30,60,2,3,0.05,0.95,0.941882387121134,8,58.0,1,58.0,1,58.0,1,58.0,1
4984,max_effective,30,60,2,3,0.05,0.95,0.9278245273788228,10,79.0,1,79.0,1,79.0,1,79.0,1
4985,max_effective,30,60,2,3,0.05,0.95,0.9235702516285872,16,82.0,1,82.0,1,82.0,1,82.0,1
4986,max_effective,30,60,2,3,0.05,0.95,0.9312949248535952,46,107.0,0,112.0,1,112.0,1,112.0,1
4987,max_effective,30,60,2,3,0.05,0.95,0.9485661954038032,21,92.0,1,92.0,1,92.0,1,92.0,1
4988,max_effective,30,60,2,3,0.05,0.95,0.8549177518929186,12,64.0,1,64.0,1,64.0,1,64.0,1
4989,max_effective,30,60,2,3,0.05,0.95,0.9236029887453744,26,105.0,1,105.0,1,105.0,1,105.0,1
4990,max_effective,30,60,2,3,0.05,0.95,0.939299825576506,18,115.0,1,115.0,1,115.0,1,115.0,1
4991,max_effective,30,60,2,3,0.05,0.95,0.9407262223517822,10,79.0,1,79.0,1,79.0,1,79.0,1
4992,max_effective,30,60,2,3,0.05,0.95,0.9356562614482412,14,107.0,1,107.0,1,107.0,1,107.0,1
4993,max_effective,30,60,2,3,0.05,0.95,0.8177369658012236,4,56.0,1,56.0,1,56.0,1,56.0,1
4994,max_effective,30,60,2,3,0.05,0.95,0.9293334435720736,27,115.0,1,115.0,1,115.0,1,115.0,1
4995,max_effective,30,60,2,3,0.05,0.95,0.8952825618754244,14,78.0,1,78.0,1,78.0,1,74.0,0
4996,max_effective,30,60,2,3,0.05,0.95,0.932492136081491,9,72.0,1,72.0,1,72.0,1,72.0,1
4997,max_effective,30,60,2,3,0.05,0.95,0.940840273967909,17,79.0,1,79.0,1,79.0,1,79.0,1
4998,max_effective,30,60,2,3,0.05,0.95,0.9205044030774854,43,103.0,0,115.0,1,115.0,1,115.0,1
4999,max_effective,30,60,2,3,0.05,0.95,0.9421757450734852,17,102.0,1,102.0,1,102.0,1,102.0,1
5000,max_effective,30,60,2,3,0.05,0.95,0.9079168695667408,9,97.0,1,97.0,1,97.0,1,97.0,1
5001,max_effective,30,60,2,3,0.05,0.95,0.9060156349552072,9,77.0,1,77.0,1,77.0,1,77.0,1
5002,max_effective,30,60,2,3,0.05,0.95,0.886697536784713,11,73.0,1,73.0,1,73.0,1,73.0,1
5003,max_effective,30,60,2,3,0.05,0.95,0.9085180992047504,25,89.0,1,89.0,1,89.0,1,89.0,1
5004,max_effective,30,60,2,3,0.05,0.95,0.94015240616573,18,109.0,1,109.0,1,109.0,1,109.0,1
5005,max_effective,30,60,2,3,0.05,0.95,0.9417523664259176,52,101.0,1,101.0,1,101.0,1,101.0,1
5006,max_effective,30,60,2,3,0.05,0.95,0.8232435937252494,9,60.0,1,60.0,1,60.0,1,60.0,1
5007,max_effective,30,60,2,3,0.05,0.95,0.9361398216342518,18,94.0,1,94.0,1,94.0,1,94.0,1
5008,max_effective,30,60,2,3,0.05,0.95,0.8074183592590453,14,68.0,1,68.0,1,68.0,1,68.0,1
5009,max_effective,30,60,2,3,0.05,0.95,0.8780217641790383,9,54.0,1,54.0,1,54.0,1,53.0,0
5010,max_effective,30,60,2,3,0.05,0.95,0.9461974189427096,16,85.0,1,85.0,1,85.0,1,85.0,1
5011,max_effective,30,60,2,3,0.05,0.95,0.8632947030388127,15,81.0,1,81.0,1,81.0,1,81.0,1
5012,max_effective,30,60,2,3,0.05,0.95,0.9218472991610486,22,89.0,1,89.0,1,89.0,1,89.0,1
5013,max_effective,30,60,2,3,0.05,0.95,0.9352466662216468,19,85.0,1,85.0,1,85.0,1,85.0,1
5014,max_effective,30,60,2,3,0.05,0.95,0.9491400015455164,30,141.0,0,146.0,0,148.0,1,147.0,0
5015,max_effective,30,60,2,3,0.05,0.95,0.8954004752405169,12,94.0,1,94.0,1,94.0,1,94.0,1
5016,max_effective,30,60,2,3,0.05,0.95,0.9057355012228728,19,95.0,1,95.0,1,95.0,1,95.0,1
5017,max_effective,30,60,2,3,0.05,0.95,0.9432352957044752,8,60.0,1,60.0,1,60.0,1,60.0,1
5018,max_effective,30,60,2,3,0.05,0.95,0.827660428609554,17,92.0,1,92.0,1,92.0,1,92.0,1
5019,max_effective,30,60,2,3,0.05,0.95,0.945584707390377,24,99.0,1,99.0,1,99.0,1,99.0,1
5020,max_effective,30,60,2,3,0.05,0.95,0.9090026099788228,14,86.0,1,86.0,1,86.0,1,86.0,1
5021,max_effective,30,60,2,3,0.05,0.95,0.9423436174892584,17,94.0,1,94.0,1,94.0,1,94.0,1
5022,max_effective,30,60,2,3,0.05,0.95,0.94544400861224,24,85.0,1,85.0,1,85.0,1,85.0,1
5023,max_effective,30,60,2,3,0.05,0.95,0.9282871068391104,14,89.0,1,89.0,1,89.0,1,89.0,1
5024,max_effective,30,60,2,3,0.05,0.95,0.9360772774472425,18,120.0,1,120.0,1,119.0,0,119.0,0
5025,max_effective,30,60,2,3,0.05,0.95,0.9262809364630722,51,124.0,0,128.0,0,134.0,0,135.0,1
5026,max_effective,30,60,2,3,0.05,0.95,0.9319330909759772,15,82.0,1,82.0,1,82.0,1,82.0,1
5027,max_effective,30,60,2,3,0.05,0.95,0.9180725032105328,17,73.0,1,73.0,1,73.0,1,72.0,0
5028,max_effective,30,60,2,3,0.05,0.95,0.8726561963806467,17,90.0,1,90.0,1,90.0,1,90.0,1
5029,max_effective,30,60,2,3,0.05,0.95,0.870899107726815,10,69.0,1,69.0,1,69.0,1,69.0,1
5030,max_effective,30,60,2,3,0.05,0.95,0.9479372915582436,43,105.0,1,105.0,1,105.0,1,105.0,1
5031,max_effective,30,60,2,3,0.05,0.95,0.9307035848441588,21,108.0,1,108.0,1,108.0,1,108.0,1
5032,max_effective,30,60,2,3,0.05,0.95,0.9218208605383068,23,110.0,1,110.0,1,110.0,1,110.0,1
5033,max_effective,30,60,2,3,0.05,0.95,0.944122344720565,26,104.0,1,104.0,1,104.0,1,104.0,1
5034,max_effective,30,60,2,3,0.05,0.95,0.9351235381272308,36,115.0,1,115.0,1,115.0,1,115.0,1
5035,max_effective,30,60,2,3,0.05,0.95,0.9429039543106114,13,66.0,1,66.0,1,66.0,1,66.0,1
5036,max_effective,30,60,2,3,0.05,0.95,0.9396453003201596,19,88.0,1,88.0,1,88.0,1,88.0,1
5037,max_effective,30,60,2,3,0.05,0.95,0.9172463725526262,32,108.0,1,108.0,1,108.0,1,108.0,1
5038,max_effective,30,60,2,3,0.05,0.95,0.9154969651288868,14,70.0,1,70.0,1,70.0,1,70.0,1
5039,max_effective,30,60,2,3,0.05,0.95,0.9373634208805196,20,75.0,1,75.0,1,75.0,1,75.0,1
5040,max_effective,30,60,2,3,0.05,0.95,0.9349853861999774,24,85.0,1,85.0,1,85.0,1,85.0,1
5041,max_effective,30,60,2,3,0.05,0.95,0.940477237713772,21,134.0,0,140.0,0,144.0,1,143.0,0
5042,max_effective,30,60,2,3,0.05,0.95,0.8976445790800189,56,105.0,0,122.0,1,122.0,1,122.0,1
5043,max_effective,30,60,2,3,0.05,0.95,0.9491092159420008,19,108.0,1,108.0,1,108.0,1,108.0,1
5044,max_effective,30,60,2,3,0.05,0.95,0.8490824079673034,12,74.0,1,74.0,1,74.0,1,74.0,1
5045,max_effective,30,60,2,3,0.05,0.95,0.9348490544581436,22,88.0,1,88.0,1,88.0,1,88.0,1
5046,max_effective,30,60,2,3,0.05,0.95,0.9388657364032464,15,111.0,1,111.0,1,111.0,1,111.0,1
5047,max_effective,30,60,2,3,0.05,0.95,0.936738245374659,17,120.0,1,120.0,1,120.0,1,120.0,1
5048,max_effective,30,60,2,3,0.05,0.95,0.9415237121611264,11,76.0,1,76.0,1,76.0,1,76.0,1
5049,max_effective,30,60,2,3,0.05,0.95,0.9364202773255286,16,92.0,1,92.0,1,92.0,1,92.0,1
5050,max_effective,30,60,2,3,0.05,0.95,0.9002291576199297,11,79.0,1,79.0,1,79.0,1,79.0,1
5051,max_effective,30,60,2,3,0.05,0.95,0.8835078222026901,8,77.0,1,77.0,1,77.0,1,76.0,0
5052,max_effective,30,60,2,3,0.05,0.95,0.9188392339780456,8,70.0,1,70.0,1,70.0,1,70.0,1
5053,max_effective,30,60,2,3,0.05,0.95,0.9430717251741696,11,76.0,1,76.0,1,76.0,1,76.0,1
5054,max_effective,30,60,2,3,0.05,0.95,0.927794733552972,17,98.0,1,98.0,1,98.0,1,98.0,1
5055,max_effective,30,60,2,3,0.05,0.95,0.9346895971213832,17,121.0,1,120.0,0,118.0,0,119.0,0
5056,max_effective,30,60,2,3,0.05,0.95,0.9026821619589508,9,72.0,1,72.0,1,72.0,1,72.0,1
5057,max_effective,30,60,2,3,0.05,0.95,0.9103909652762908,32,91.0,1,91.0,1,91.0,1,91.0,1
5058,max_effective,30,60,2,3,0.05,0.95,0.948451742071618,64,112.0,0,138.0,1,137.0,0,136.0,0
5059,max_effective,30,60,2,3,0.05,0.95,0.9014812295828524,19,96.0,1,96.0,1,96.0,1,96.0,1
5060,max_effective,30,60,2,3,0.05,0.95,0.9146485288278674,13,85.0,1,85.0,1,85.0,1,85.0,1
5061,max_effective,30,60,2,3,0.05,0.95,0.8927673967601121,11,76.0,1,76.0,1,76.0,1,76.0,1
5062,max_effective,30,60,2,3,0.05,0.95,0.9393430078035668,46,94.0,1,94.0,1,94.0,1,94.0,1
5063,max_effective,30,60,2,3,0.05,0.95,0.9398869355732976,44,112.0,0,129.0,1,129.0,1,129.0,1
5064,max_effective,30,60,2,3,0.05,0.95,0.9216254182721032,12,84.0,1,84.0,1,84.0,1,84.0,1
5065,max_effective,30,60,2,3,0.05,0.95,0.9044155010755128,25,101.0,1,101.0,1,101.0,1,101.0,1
5066,max_effective,30,60,2,3,0.05,0.95,0.8827665236140924,7,70.0,1,70.0,1,70.0,1,70.0,1
5067,max_effective,30,60,2,3,0.05,0.95,0.9399171435024284,13,78.0,1,78.0,1,78.0,1,78.0,1
5068,max_effective,30,60,2,3,0.05,0.95,0.93727379626651,49,137.0,0,152.0,0,163.0,1,162.0,0
5069,max_effective,30,60,2,3,0.05,0.95,0.9487523072898872,25,136.0,0,137.0,1,129.0,0,132.0,0
5070,max_effective,30,60,2,3,0.05,0.95,0.9284968047483446,39,134.0,0,135.0,0,139.0,1,138.0,0
5071,max_effective,30,60,2,3,0.05,0.95,0.9460692759986808,27,127.0,1,125.0,0,127.0,1,127.0,1
5072,max_effective,30,60,2,3,0.05,0.95,0.9070922754027918,10,76.0,1,76.0,1,76.0,1,76.0,1
5073,max_effective,30,60,2,3,0.05,0.95,0.94270147669866,29,104.0,0,105.0,1,105.0,1,105.0,1
5074,max_effective,30,60,2,3,0.05,0.95,0.939928712600452,16,85.0,1,85.0,1,85.0,1,85.0,1
5075,max_effective,30,60,2,3,0.05,0.95,0.8881173664630301,11,90.0,1,90.0,1,90.0,1,90.0,1
5076,max_effective,30,60,2,3,0.05,0.95,0.9475264946847868,20,91.0,1,91.0,1,91.0,1,91.0,1
5077,max_effective,30,60,2,3,0.05,0.95,0.9420709393992168,13,104.0,1,104.0,1,104.0,1,104.0,1
5078,max_effective,30,60,2,3,0.05,0.95,0.9487918424143325,20,116.0,1,116.0,1,116.0,1,116.0,1
5079,max_effective,30,60,2,3,0.05,0.95,0.9293780920698264,19,89.0,1,89.0,1,89.0,1,89.0,1
5080,max_effective,30,60,2,3,0.05,0.95,0.8925409010946816,14,79.0,1,79.0,1,79.0,1,79.0,1
5081,max_effective,30,60,2,3,0.05,0.95,0.9130461981763244,11,65.0,1,65.0,1,65.0,1,65.0,1
5082,max_effective,30,60,2,3,0.05,0.95,0.9443154118404516,15,115.0,1,115.0,1,115.0,1,115.0,1
5083,max_effective,30,60,2,3,0.05,0.95,0.9404178069174268,15,76.0,1,76.0,1,76.0,1,76.0,1
5084,max_effective,30,60,2,3,0.05,0.95,0.9314291689899504,14,87.0,1,87.0,1,87.0,1,87.0,1
5085,max_effective,30,60,2,3,0.05,0.95,0.9495747326306172,9,59.0,1,59.0,1,59.0,1,59.0,1
5086,max_effective,30,60,2,3,0.05,0.95,0.9407254835513112,19,104.0,1,104.0,1,104.0,1,104.0,1
5087,max_effective,30,60,2,3,0.05,0.95,0.9315646118845842,16,98.0,1,98.0,1,98.0,1,98.0,1
5088,max_effective,30,60,2,3,0.05,0.95,0.851064112630108,33,104.0,0,109.0,1,109.0,1,109.0,1
5089,max_effective,30,60,2,3,0.05,0.95,0.9380608441946792,35,121.0,0,126.0,1,123.0,0,123.0,0
5090,max_effective,30,60,2,3,0.05,0.95,0.912609414093455,21,100.0,1,100.0,1,100.0,1,100.0,1
5091,max_effective,30,60,2,3,0.05,0.95,0.9497698311905236,12,71.0,1,71.0,1,71.0,1,71.0,1
5092,max_effective,30,60,2,3,0.05,0.95,0.9309465768975368,9,81.0,1,81.0,1,81.0,1,81.0,1
5093,max_effective,30,60,2,3,0.05,0.95,0.9486497751680756,10,70.0,1,70.0,1,70.0,1,69.0,0
5094,max_effective,30,60,2,3,0.05,0.95,0.9445698019668588,38,142.0,0,154.0,1,154.0,1,154.0,1
5095,max_effective,30,60,2,3,0.05,0.95,0.9377347100113338,20,107.0,1,107.0,1,107.0,1,107.0,1
5096,max_effective,30,60,2,3,0.05,0.95,0.936528235642052,14,105.0,1,105.0,1,105.0,1,105.0,1
5097,max_effective,30,60,2,3,0.05,0.95,0.9403264348468168,17,70.0,1,70.0,1,70.0,1,70.0,1
5098,max_effective,30,60,2,3,0.05,0.95,0.8926582546163638,19,115.0,1,115.0,1,115.0,1,115.0,1
5099,max_effective,30,60,2,3,0.05,0.95,0.9249616454968712,14,70.0,1,70.0,1,70.0,1,70.0,1
5100,max_effective,30,60,2,3,0.05,0.95,0.9289820909959526,37,97.0,0,111.0,1,111.0,1,111.0,1
5101,max_effective,30,60,2,3,0.05,0.95,0.9408885041829744,19,99.0,1,99.0,1,99.0,1,99.0,1
5102,max_effective,30,60,2,3,0.05,0.95,0.9327389435117326,11,85.0,1,85.0,1,85.0,1,85.0,1
5103,max_effective,30,60,2,3,0.05,0.95,0.9469959905176388,25,112.0,0,115.0,1,115.0,1,115.0,1
5104,max_effective,30,60,2,3,0.05,0.95,0.8671464138814382,19,98.0,1,98.0,1,98.0,1,98.0,1
5105,max_effective,30,60,2,3,0.05,0.95,0.9496883051126108,16,87.0,1,87.0,1,87.0,1,87.0,1
5106,max_effective,30,60,2,3,0.05,0.95,0.9343110757830432,14,92.0,1,92.0,1,92.0,1,91.0,0
5107,max_effective,30,60,2,3,0.05,0.95,0.8987269896667296,13,78.0,1,78.0,1,78.0,1,78.0,1
5108,max_effective,30,60,2,3,0.05,0.95,0.9125918833160392,24,85.0,1,85.0,1,85.0,1,85.0,1
5109,max_effective,30,60,2,3,0.05,0.95,0.9382024692796784,21,103.0,1,103.0,1,103.0,1,103.0,1
5110,max_effective,30,60,2,3,0.05,0.95,0.9478915813230387,13,84.0,1,84.0,1,84.0,1,84.0,1
5111,max_effective,30,60,2,3,0.05,0.95,0.9161150305523348,11,88.0,1,88.0,1,88.0,1,88.0,1
5112,max_effective,30,60,2,3,0.05,0.95,0.934218370067166,10,80.0,1,80.0,1,80.0,1,80.0,1
5113,max_effective,30,60,2,3,0.05,0.95,0.922912971999375,8,74.0,1,74.0,1,74.0,1,74.0,1
5114,max_effective,30,60,2,3,0.05,0.95,0.9422099029078024,44,111.0,1,111.0,1,111.0,1,111.0,1
5115,max_effective,30,60,2,3,0.05,0.95,0.9376722854961936,30,112.0,0,114.0,1,114.0,1,114.0,1
5116,max_effective,30,60,2,3,0.05,0.95,0.9391935957711436,19,95.0,1,95.0,1,95.0,1,95.0,1
5117,max_effective,30,60,2,3,0.05,0.95,0.9184550887706754,17,88.0,1,88.0,1,88.0,1,88.0,1
5118,max_effective,30,60,2,3,0.05,0.95,0.9216369559196208,41,137.0,0,148.0,0,151.0,1,151.0,1
5119,max_effective,30,60,2,3,0.05,0.95,0.947701414625862,28,111.0,1,111.0,1,111.0,1,111.0,1
5120,max_effective,30,60,2,3,0.05,0.95,0.931404612575164,30,114.0,0,113.0,0,116.0,1,116.0,1
5121,max_effective,30,60,2,3,0.05,0.95,0.9437537884905384,26,96.0,1,96.0,1,96.0,1,96.0,1
5122,max_effective,30,60,2,3,0.05,0.95,0.899515911908458,6,66.0,1,66.0,1,66.0,1,65.0,0
5123,max_effective,30,60,2,3,0.05,0.95,0.8806399946082395,9,59.0,1,59.0,1,59.0,1,59.0,1
5124,max_effective,30,60,2,3,0.05,0.95,0.9368804094799044,31,111.0,0,120.0,1,119.0,0,119.0,0
5125,max_effective,30,60,2,3,0.05,0.95,0.9417415046353348,8,60.0,1,60.0,1,60.0,1,60.0,1
5126,max_effective,30,60,2,3,0.05,0.95,0.8860848179868805,12,95.0,1,95.0,1,95.0,1,95.0,1
5127,max_effective,30,60,2,3,0.05,0.95,0.9459083708917634,29,120.0,0,121.0,1,121.0,1,121.0,1
5128,max_effective,30,60,2,3,0.05,0.95,0.8629542247993012,7,58.0,1,58.0,1,58.0,1,58.0,1
5129,max_effective,30,60,2,3,0.05,0.95,0.9026302958721196,14,101.0,1,101.0,1,101.0,1,101.0,1
5130,max_effective,30,60,2,3,0.05,0.95,0.8845783024076793,5,64.0,1,64.0,1,64.0,1,64.0,1
5131,max_effective,30,60,2,3,0.05,0.95,0.9350145410970612,16,76.0,1,76.0,1,76.0,1,76.0,1
5132,max_effective,30,60,2,3,0.05,0.95,0.9420802606501896,18,89.0,1,89.0,1,89.0,1,89.0,1
5133,max_effective,30,60,2,3,0.05,0.95,0.9328992035831782,16,82.0,1,82.0,1,82.0,1,82.0,1
5134,max_effective,30,60,2,3,0.05,0.95,0.8899896671520308,10,67.0,1,67.0,1,67.0,1,67.0,1
5135,max_effective,30,60,2,3,0.05,0.95,0.9336464767085768,21,81.0,1,81.0,1,81.0,1,81.0,1
5136,max_effective,30,60,2,3,0.05,0.95,0.9489618860715096,36,131.0,0,145.0,0,152.0,1,151.0,0
5137,max_effective,30,60,2,3,0.05,0.95,0.9045784274960668,25,106.0,1,106.0,1,106.0,1,106.0,1
5138,max_effective,30,60,2,3,0.05,0.95,0.8671308123239467,14,75.0,1,75.0,1,75.0,1,75.0,1
5139,max_effective,30,60,2,3,0.05,0.95,0.9423977808667762,71,122.0,0,146.0,1,142.0,0,142.0,0
5140,max_effective,30,60,2,3,0.05,0.95,0.9451709123414612,74,129.0,0,135.0,0,156.0,0,158.0,1
5141,max_effective,30,60,2,3,0.05,0.95,0.8694193697461229,21,88.0,1,88.0,1,88.0,1,88.0,1
5142,max_effective,30,60,2,3,0.05,0.95,0.926801918187538,27,89.0,1,89.0,1,89.0,1,89.0,1
5143,max_effective,30,60,2,3,0.05,0.95,0.9499385249734766,31,107.0,0,116.0,1,116.0,1,115.0,0
5144,max_effective,30,60,2,3,0.05,0.95,0.9228392002047402,83,117.0,0,135.0,0,141.0,0,147.0,1
5145,max_effective,30,60,2,3,0.05,0.95,0.8944063758970715,16,67.0,1,67.0,1,67.0,1,67.0,1
5146,max_effective,30,60,2,3,0.05,0.95,0.9111232521690328,24,91.0,1,91.0,1,91.0,1,91.0,1
5147,max_effective,30,60,2,3,0.05,0.95,0.9248999040617142,20,88.0,1,88.0,1,88.0,1,88.0,1
5148,max_effective,30,60,2,3,0.05,0.95,0.9425084770492528,71,135.0,1,135.0,1,135.0,1,135.0,1
5149,max_effective,30,60,2,3,0.05,0.95,0.9479716238381772,63,128.0,0,141.0,0,149.0,0,157.0,1
5150,max_effective,30,60,2,3,0.05,0.95,0.875672216623455,9,77.0,1,77.0,1,77.0,1,77.0,1
5151,max_effective,30,60,2,3,0.05,0.95,0.8813655950247582,18,84.0,1,84.0,1,84.0,1,84.0,1
5152,max_effective,30,60,2,3,0.05,0.95,0.9282292259264728,32,129.0,0,136.0,0,134.0,0,145.0,1
5153,max_effective,30,60,2,3,0.05,0.95,0.8884178508794048,9,63.0,1,63.0,1,63.0,1,63.0,1
5154,max_effective,30,60,2,3,0.05,0.95,0.8982748918991884,28,98.0,1,98.0,1,98.0,1,98.0,1
5155,max_effective,30,60,2,3,0.05,0.95,0.9217913090266804,30,118.0,0,125.0,1,125.0,1,125.0,1
5156,max_effective,30,60,2,3,0.05,0.95,0.925227739524392,27,102.0,0,112.0,1,112.0,1,112.0,1
5157,max_effective,30,60,2,3,0.05,0.95,0.8146549066791039,17,93.0,1,93.0,1,93.0,1,93.0,1
5158,max_effective,30,60,2,3,0.05,0.95,0.9113690702806468,12,100.0,1,100.0,1,100.0,1,100.0,1
5159,max_effective,30,60,2,3,0.05,0.95,0.8816665811829835,31,93.0,1,93.0,1,93.0,1,93.0,1
5160,max_effective,30,60,2,3,0.05,0.95,0.9404967516095688,17,74.0,1,74.0,1,74.0,1,74.0,1
5161,max_effective,30,60,2,3,0.05,0.95,0.844463037191965,13,62.0,1,62.0,1,62.0,1,62.0,1
5162,max_effective,30,60,2,3,0.05,0.95,0.91566792815036,6,63.0,1,63.0,1,63.0,1,62.0,0
5163,max_effective,30,60,2,3,0.05,0.95,0.90443569587555,9,59.0,1,59.0,1,59.0,1,59.0,1
5164,max_effective,30,60,2,3,0.05,0.95,0.9366270494671868,22,118.0,1,114.0,0,117.0,0,117.0,0
5165,max_effective,30,60,2,3,0.05,0.95,0.947862169583126,19,103.0,1,103.0,1,103.0,1,103.0,1
5166,max_effective,30,60,2,3,0.05,0.95,0.8779147632518934,9,73.0,1,73.0,1,73.0,1,73.0,1
5167,max_effective,30,60,2,3,0.05,0.95,0.9458666080395076,22,100.0,1,100.0,1,100.0,1,100.0,1
5168,max_effective,30,60,2,3,0.05,0.95,0.9470356834979148,44,115.0,0,131.0,1,131.0,1,131.0,1
5169,max_effective,30,60,2,3,0.05,0.95,0.9379710328762818,17,101.0,1,101.0,1,101.0,1,101.0,1
5170,max_effective,30,60,2,3,0.05,0.95,0.9415815694910452,27,111.0,1,111.0,1,111.0,1,111.0,1
5171,max_effective,30,60,2,3,0.05,0.95,0.9483972430412706,20,102.0,1,102.0,1,102.0,1,102.0,1
5172,max_effective,30,60,2,3,0.05,0.95,0.9454334957080136,38,124.0,0,132.0,0,144.0,1,144.0,1
5173,max_effective,30,60,2,3,0.05,0.95,0.9316440627359444,20,124.0,1,124.0,1,124.0,1,124.0,1
5174,max_effective,30,60,2,3,0.05,0.95,0.9455121763919232,21,78.0,1,78.0,1,78.0,1,78.0,1
5175,max_effective,30,60,2,3,0.05,0.95,0.941062141569067,35,128.0,0,135.0,1,135.0,1,135.0,1
5176,max_effective,30,60,2,3,0.05,0.95,0.8534016158927173,26,75.0,1,75.0,1,75.0,1,75.0,1
5177,max_effective,30,60,2,3,0.05,0.95,0.905719399316132,12,94.0,1,94.0,1,94.0,1,94.0,1
5178,max_effective,30,60,2,3,0.05,0.95,0.8964698466856187,23,90.0,1,90.0,1,90.0,1,90.0,1
5179,max_effective,30,60,2,3,0.05,0.95,0.948465469953198,114,127.0,0,128.0,0,150.0,1,150.0,1
5180,max_effective,30,60,2,3,0.05,0.95,0.9396083126741688,27,82.0,1,82.0,1,82.0,1,82.0,1
5181,max_effective,30,60,2,3,0.05,0.95,0.927343653095982,64,126.0,0,134.0,1,132.0,0,132.0,0
5182,max_effective,30,60,2,3,0.05,0.95,0.9367288542822176,10,81.0,1,81.0,1,81.0,1,81.0,1
5183,max_effective,30,60,2,3,0.05,0.95,0.9452760568876204,24,133.0,0,140.0,0,145.0,1,144.0,0
5184,max_effective,30,60,2,3,0.05,0.95,0.9192494696381596,19,136.0,0,141.0,1,138.0,0,139.0,0
5185,max_effective,30,60,2,3,0.05,0.95,0.9204773897544288,20,81.0,1,81.0,1,81.0,1,81.0,1
5186,max_effective,30,60,2,3,0.05,0.95,0.9480197988994185,27,97.0,1,97.0,1,97.0,1,97.0,1
5187,max_effective,30,60,2,3,0.05,0.95,0.9262531631499372,33,127.0,0,126.0,0,135.0,1,134.0,0
5188,max_effective,30,60,2,3,0.05,0.95,0.9401534653298612,29,92.0,1,92.0,1,92.0,1,92.0,1
5189,max_effective,30,60,2,3,0.05,0.95,0.9373797783901776,9,62.0,1,62.0,1,62.0,1,62.0,1
5190,max_effective,30,60,2,3,0.05,0.95,0.9329251979876964,31,126.0,0,134.0,0,144.0,1,143.0,0
5191,max_effective,30,60,2,3,0.05,0.95,0.9442083857099108,5,59.0,1,59.0,1,59.0,1,57.0,0
5192,max_effective,30,60,2,3,0.05,0.95,0.9093862085873028,5,55.0,1,55.0,1,55.0,1,55.0,1
5193,max_effective,30,60,2,3,0.05,0.95,0.912291517089858,11,78.0,1,78.0,1,78.0,1,78.0,1
5194,max_effective,30,60,2,3,0.05,0.95,0.94365175638222,42,125.0,0,127.0,1,127.0,1,126.0,0
5195,max_effective,30,60,2,3,0.05,0.95,0.912983282284476,23,89.0,1,89.0,1,89.0,1,89.0,1
5196,max_effective,30,60,2,3,0.05,0.95,0.9262622043221342,17,94.0,1,94.0,1,94.0,1,94.0,1
5197,max_effective,30,60,2,3,0.05,0.95,0.9022755512739388,45,109.0,0,121.0,0,124.0,1,124.0,1
5198,max_effective,30,60,2,3,0.05,0.95,0.8836733495768826,17,93.0,1,93.0,1,93.0,1,93.0,1
5199,max_effective,30,60,2,3,0.05,0.95,0.9286671613705164,6,69.0,1,69.0,1,69.0,1,69.0,1
5200,max_effective,30,60,2,3,0.05,0.95,0.949922281342274,18,82.0,1,82.0,1,82.0,1,82.0,1
5201,max_effective,30,60,2,3,0.05,0.95,0.9495592126185688,26,96.0,1,96.0,1,96.0,1,96.0,1
5202,max_effective,30,60,2,3,0.05,0.95,0.9290830843528786,43,112.0,1,112.0,1,112.0,1,112.0,1
5203,max_effective,30,60,2,3,0.05,0.95,0.8519979300764504,11,81.0,1,81.0,1,81.0,1,81.0,1
5204,max_effective,30,60,2,3,0.05,0.95,0.9343463757279852,18,99.0,1,99.0,1,99.0,1,99.0,1
5205,max_effective,30,60,2,3,0.05,0.95,0.9395784999340604,28,120.0,1,120.0,1,118.0,0,117.0,0
5206,max_effective,30,60,2,3,0.05,0.95,0.8886681876905307,10,51.0,1,51.0,1,51.0,1,50.0,0
5207,max_effective,30,60,2,3,0.05,0.95,0.9163641231071198,21,142.0,0,149.0,0,155.0,1,154.0,0
5208,max_effective,30,60,2,3,0.05,0.95,0.8856934708032882,9,80.0,1,80.0,1,80.0,1,80.0,1
5209,max_effective,30,60,2,3,0.05,0.95,0.9062655912153876,27,113.0,1,113.0,1,113.0,1,112.0,0
5210,max_effective,30,60,2,3,0.05,0.95,0.906979137766298,25,101.0,1,101.0,1,101.0,1,101.0,1
5211,max_effective,30,60,2,3,0.05,0.95,0.8393401875007395,12,86.0,1,86.0,1,86.0,1,86.0,1
5212,max_effective,30,60,2,3,0.05,0.95,0.9116763432656474,20,104.0,1,104.0,1,104.0,1,104.0,1
5213,max_effective,30,60,2,3,0.05,0.95,0.9330905093450196,5,55.0,1,55.0,1,55.0,1,55.0,1
5214,max_effective,30,60,2,3,0.05,0.95,0.9448261028413498,37,122.0,1,122.0,1,122.0,1,122.0,1
5215,max_effective,30,60,2,3,0.05,0.95,0.9366780385837632,41,120.0,0,127.0,1,127.0,1,127.0,1
5216,max_effective,30,60,2,3,0.05,0.95,0.9378976013347048,49,108.0,0,119.0,1,119.0,1,118.0,0
5217,max_effective,30,60,2,3,0.05,0.95,0.8947740930668793,13,86.0,1,86.0,1,86.0,1,86.0,1
5218,max_effective,30,60,2,3,0.05,0.95,0.8603997364739511,6,54.0,1,54.0,1,54.0,1,54.0,1
5219,max_effective,30,60,2,3,0.05,0.95,0.9283915576519532,22,102.0,1,102.0,1,102.0,1,102.0,1
5220,max_effective,30,60,2,3,0.05,0.95,0.9355661563949298,30,128.0,0,139.0,0,139.0,0,140.0,1
5221,max_effective,30,60,2,3,0.05,0.95,0.9351924434940856,14,84.0,1,84.0,1,84.0,1,84.0,1
5222,max_effective,30,60,2,3,0.05,0.95,0.9074763307741788,13,71.0,1,71.0,1,71.0,1,71.0,1
5223,max_effective,30,60,2,3,0.05,0.95,0.9131346379741035,37,112.0,1,112.0,1,112.0,1,112.0,1
5224,max_effective,30,60,2,3,0.05,0.95,0.944772013066398,39,100.0,1,100.0,1,100.0,1,100.0,1
5225,max_effective,30,60,2,3,0.05,0.95,0.93097845928741,13,106.0,1,106.0,1,106.0,1,106.0,1
5226,max_effective,30,60,2,3,0.05,0.95,0.8905267645117185,9,63.0,1,63.0,1,63.0,1,63.0,1
5227,max_effective,30,60,2,3,0.05,0.95,0.8746741293363647,11,63.0,1,63.0,1,63.0,1,63.0,1
5228,max_effective,30,60,2,3,0.05,0.95,0.9364125182203286,29,106.0,1,106.0,1,106.0,1,106.0,1
5229,max_effective,30,60,2,3,0.05,0.95,0.9486479799666456,24,118.0,1,118.0,1,118.0,1,118.0,1
5230,max_effective,30,60,2,3,0.05,0.95,0.928556943127617,17,96.0,1,96.0,1,96.0,1,96.0,1
5231,max_effective,30,60,2,3,0.05,0.95,0.8991120412197355,10,74.0,1,74.0,1,74.0,1,74.0,1
5232,max_effective,30,60,2,3,0.05,0.95,0.9222504803908228,19,66.0,1,66.0,1,66.0,1,66.0,1
5233,max_effective,30,60,2,3,0.05,0.95,0.934854503022014,18,109.0,1,109.0,1,109.0,1,109.0,1
5234,max_effective,30,60,2,3,0.05,0.95,0.8895857278294551,40,115.0,1,115.0,1,115.0,1,115.0,1
5235,max_effective,30,60,2,3,0.05,0.95,0.9305562304204256,29,118.0,1,118.0,1,117.0,0,117.0,0
5236,max_effective,30,60,2,3,0.05,0.95,0.905377014386346,11,94.0,1,94.0,1,94.0,1,94.0,1
5237,max_effective,30,60,2,3,0.05,0.95,0.9477204873529654,17,123.0,1,122.0,0,121.0,0,119.0,0
5238,max_effective,30,60,2,3,0.05,0.95,0.9150824283560886,14,82.0,1,82.0,1,82.0,1,82.0,1
5239,max_effective,30,60,2,3,0.05,0.95,0.9374579688062364,11,74.0,1,74.0,1,74.0,1,74.0,1
5240,max_effective,30,60,2,3,0.05,0.95,0.8455606131830693,18,91.0,1,91.0,1,91.0,1,91.0,1
5241,max_effective,30,60,2,3,0.05,0.95,0.9467425159657962,19,82.0,1,82.0,1,82.0,1,82.0,1
5242,max_effective,30,60,2,3,0.05,0.95,0.9489931923951528,26,92.0,1,92.0,1,92.0,1,92.0,1
5243,max_effective,30,60,2,3,0.05,0.95,0.9498100751447016,37,96.0,1,96.0,1,96.0,1,95.0,0
5244,max_effective,30,60,2,3,0.05,0.95,0.9226742486582026,13,85.0,1,85.0,1,85.0,1,85.0,1
5245,max_effective,30,60,2,3,0.05,0.95,0.9162728181852884,24,80.0,1,80.0,1,80.0,1,78.0,0
5246,max_effective,30,60,2,3,0.05,0.95,0.9316753514557544,24,92.0,1,92.0,1,92.0,1,92.0,1
5247,max_effective,30,60,2,3,0.05,0.95,0.8590397428806618,11,81.0,1,81.0,1,81.0,1,81.0,1
5248,max_effective,30,60,2,3,0.05,0.95,0.9121024593913624,49,147.0,0,160.0,0,162.0,0,165.0,1
5249,max_effective,30,60,2,3,0.05,0.95,0.9366639051265466,61,132.0,1,132.0,1,132.0,1,132.0,1
5250,max_effective,30,60,2,3,0.05,0.95,0.9022344937131026,17,89.0,1,89.0,1,89.0,1,89.0,1
5251,max_effective,30,60,2,3,0.05,0.95,0.9060026190461604,30,135.0,0,146.0,0,149.0,1,149.0,1
5252,max_effective,30,60,2,3,0.05,0.95,0.9016850025705456,54,121.0,1,121.0,1,121.0,1,121.0,1
5253,max_effective,30,60,2,3,0.05,0.95,0.8709274696304856,13,92.0,1,92.0,1,92.0,1,92.0,1
5254,max_effective,30,60,2,3,0.05,0.95,0.9262532391135688,15,98.0,1,98.0,1,98.0,1,98.0,1
5255,max_effective,30,60,2,3,0.05,0.95,0.909150493893677,29,119.0,0,127.0,1,127.0,1,127.0,1
5256,max_effective,30,60,2,3,0.05,0.95,0.9262968623941268,16,85.0,1,85.0,1,85.0,1,85.0,1
5257,max_effective,30,60,2,3,0.05,0.95,0.9449060022026242,23,76.0,1,76.0,1,76.0,1,76.0,1
5258,max_effective,30,60,2,3,0.05,0.95,0.9420696297231168,21,99.0,1,99.0,1,99.0,1,99.0,1
5259,max_effective,30,60,2,3,0.05,0.95,0.934011000543334,9,82.0,1,82.0,1,82.0,1,82.0,1
5260,max_effective,30,60,2,3,0.05,0.95,0.916024913864086,22,105.0,1,105.0,1,105.0,1,105.0,1
5261,max_effective,30,60,2,3,0.05,0.95,0.8671268231657163,10,69.0,1,69.0,1,69.0,1,69.0,1
5262,max_effective,30,60,2,3,0.05,0.95,0.8959747765644932,5,49.0,1,49.0,1,49.0,1,49.0,1
5263,max_effective,30,60,2,3,0.05,0.95,0.9035355694102558,29,100.0,1,100.0,1,100.0,1,100.0,1
5264,max_effective,30,60,2,3,0.05,0.95,0.9357917594065548,88,140.0,0,155.0,0,161.0,0,163.0,1
5265,max_effective,30,60,2,3,0.05,0.95,0.9011726523547277,19,112.0,1,112.0,1,112.0,1,112.0,1
5266,max_effective,30,60,2,3,0.05,0.95,0.8990239465513207,17,123.0,0,124.0,1,124.0,1,124.0,1
5267,max_effective,30,60,2,3,0.05,0.95,0.8879756497235142,22,111.0,1,111.0,1,111.0,1,111.0,1
5268,max_effective,30,60,2,3,0.05,0.95,0.9485237433705228,22,137.0,0,137.0,0,141.0,1,140.0,0
5269,max_effective,30,60,2,3,0.05,0.95,0.9027366725277955,12,73.0,1,73.0,1,73.0,1,73.0,1
5270,max_effective,30,60,2,3,0.05,0.95,0.9135951615769944,10,80.0,1,80.0,1,80.0,1,80.0,1
5271,max_effective,30,60,2,3,0.05,0.95,0.9397016233432502,17,96.0,1,96.0,1,96.0,1,96.0,1
5272,max_effective,30,60,2,3,0.05,0.95,0.9473941050055432,33,97.0,1,97.0,1,97.0,1,97.0,1
5273,max_effective,30,60,2,3,0.05,0.95,0.942066036714258,17,100.0,1,100.0,1,100.0,1,100.0,1
5274,max_effective,30,60,2,3,0.05,0.95,0.9368975537925202,78,125.0,0,126.0,0,148.0,1,143.0,0
5275,max_effective,30,60,2,3,0.05,0.95,0.9366582734170402,52,130.0,0,135.0,0,152.0,1,148.0,0
5276,max_effective,30,60,2,3,0.05,0.95,0.9423080393202524,25,112.0,1,112.0,1,112.0,1,112.0,1
5277,max_effective,30,60,2,3,0.05,0.95,0.9402181703878688,22,113.0,1,113.0,1,113.0,1,113.0,1
5278,max_effective,30,60,2,3,0.05,0.95,0.9307877876615602,40,116.0,0,119.0,1,119.0,1,119.0,1
5279,max_effective,30,60,2,3,0.05,0.95,0.941212979005912,40,133.0,0,140.0,0,148.0,1,146.0,0
5280,max_effective,30,60,2,3,0.05,0.95,0.9014326430767028,16,63.0,1,63.0,1,63.0,1,63.0,1
5281,max_effective,30,60,2,3,0.05,0.95,0.9064471807811034,15,82.0,1,82.0,1,82.0,1,82.0,1
5282,max_effective,30,60,2,3,0.05,0.95,0.9392966104026894,17,102.0,1,102.0,1,102.0,1,102.0,1
5283,max_effective,30,60,2,3,0.05,0.95,0.9327647585533032,9,81.0,1,81.0,1,81.0,1,81.0,1
5284,max_effective,30,60,2,3,0.05,0.95,0.9078584627678284,18,77.0,1,77.0,1,77.0,1,76.0,0
5285,max_effective,30,60,2,3,0.05,0.95,0.927902534172727,36,110.0,0,115.0,0,117.0,1,117.0,1
5286,max_effective,30,60,2,3,0.05,0.95,0.9312323589587248,56,128.0,0,136.0,0,155.0,0,157.0,1
5287,max_effective,30,60,2,3,0.05,0.95,0.874881094561989,12,81.0,1,81.0,1,81.0,1,81.0,1
5288,max_effective,30,60,2,3,0.05,0.95,0.9225063106419308,32,134.0,0,134.0,0,134.0,0,137.0,1
5289,max_effective,30,60,2,3,0.05,0.95,0.9295370117645022,14,87.0,1,87.0,1,87.0,1,87.0,1
5290,max_effective,30,60,2,3,0.05,0.95,0.9194488115196848,18,103.0,1,103.0,1,103.0,1,103.0,1
5291,max_effective,30,60,2,3,0.05,0.95,0.923300117582655,14,107.0,1,107.0,1,107.0,1,107.0,1
5292,max_effective,30,60,2,3,0.05,0.95,0.9168240452994912,27,136.0,0,141.0,1,141.0,1,139.0,0
5293,max_effective,30,60,2,3,0.05,0.95,0.8798171513796393,7,63.0,1,63.0,1,63.0,1,60.0,0
5294,max_effective,30,60,2,3,0.05,0.95,0.92689126090078,6,50.0,1,50.0,1,50.0,1,50.0,1
5295,max_effective,30,60,2,3,0.05,0.95,0.8990006658272022,15,104.0,1,104.0,1,104.0,1,104.0,1
5296,max_effective,30,60,2,3,0.05,0.95,0.9119833260326204,7,56.0,1,56.0,1,56.0,1,56.0,1
5297,max_effective,30,60,2,3,0.05,0.95,0.9262541338489348,25,82.0,1,82.0,1,82.0,1,82.0,1
5298,max_effective,30,60,2,3,0.05,0.95,0.9339156326640504,48,126.0,0,137.0,1,137.0,1,137.0,1
5299,max_effective,30,60,2,3,0.05,0.95,0.9365048805920344,18,87.0,1,87.0,1,87.0,1,87.0,1
5300,max_effective,30,60,2,3,0.05,0.95,0.9063224675332636,6,62.0,1,62.0,1,62.0,1,62.0,1
5301,max_effective,30,60,2,3,0.05,0.95,0.9276977318497348,20,99.0,1,99.0,1,99.0,1,99.0,1
5302,max_effective,30,60,2,3,0.05,0.95,0.9265230432983758,9,63.0,1,63.0,1,63.0,1,63.0,1
5303,max_effective,30,60,2,3,0.05,0.95,0.9105236217064012,25,97.0,1,97.0,1,97.0,1,97.0,1
5304,max_effective,30,60,2,3,0.05,0.95,0.9464354270195902,11,88.0,1,88.0,1,88.0,1,88.0,1
5305,max_effective,30,60,2,3,0.05,0.95,0.9154069587844074,76,135.0,0,136.0,1,130.0,0,134.0,0
5306,max_effective,30,60,2,3,0.05,0.95,0.8673244791885695,26,92.0,1,92.0,1,92.0,1,92.0,1
5307,max_effective,30,60,2,3,0.05,0.95,0.9246862546889192,18,101.0,1,101.0,1,101.0,1,101.0,1
5308,max_effective,30,60,2,3,0.05,0.95,0.8714702444417061,13,84.0,1,84.0,1,84.0,1,84.0,1
5309,max_effective,30,60,2,3,0.05,0.95,0.935072373000462,58,119.0,0,125.0,0,135.0,0,142.0,1
5310,max_effective,30,60,2,3,0.05,0.95,0.9319384900522844,14,93.0,1,93.0,1,93.0,1,93.0,1
5311,max_effective,30,60,2,3,0.05,0.95,0.925221849407867,17,90.0,1,90.0,1,90.0,1,90.0,1
5312,max_effective,30,60,2,3,0.05,0.95,0.9281090769226812,26,90.0,1,90.0,1,90.0,1,90.0,1
5313,max_effective,30,60,2,3,0.05,0.95,0.937969366689521,30,117.0,1,113.0,0,117.0,1,117.0,1
5314,max_effective,30,60,2,3,0.05,0.95,0.9054560568241428,27,135.0,1,135.0,1,132.0,0,135.0,1
5315,max_effective,30,60,2,3,0.05,0.95,0.8889843866044803,7,66.0,1,66.0,1,66.0,1,66.0,1
5316,max_effective,30,60,2,3,0.05,0.95,0.8595090183576028,9,74.0,1,74.0,1,74.0,1,74.0,1
5317,max_effective,30,60,2,3,0.05,0.95,0.9095706580461244,17,83.0,1,83.0,1,83.0,1,83.0,1
5318,max_effective,30,60,2,3,0.05,0.95,0.9003949699155414,16,103.0,1,103.0,1,103.0,1,103.0,1
5319,max_effective,30,60,2,3,0.05,0.95,0.9322558654378909,7,70.0,1,70.0,1,70.0,1,69.0,0
5320,max_effective,30,60,2,3,0.05,0.95,0.9354423566759824,46,147.0,0,155.0,0,161.0,1,161.0,1
5321,max_effective,30,60,2,3,0.05,0.95,0.8845286196153915,8,64.0,1,64.0,1,64.0,1,64.0,1
5322,max_effective,30,60,2,3,0.05,0.95,0.9318046777646106,56,123.0,0,133.0,0,150.0,0,152.0,1
5323,max_effective,30,60,2,3,0.05,0.95,0.9234893874471386,12,84.0,1,84.0,1,84.0,1,84.0,1
5324,max_effective,30,60,2,3,0.05,0.95,0.9025678301940152,16,90.0,1,90.0,1,90.0,1,90.0,1
5325,max_effective,30,60,2,3,0.05,0.95,0.947917744712895,27,95.0,1,95.0,1,95.0,1,95.0,1
5326,max_effective,30,60,2,3,0.05,0.95,0.900313783621885,7,56.0,1,56.0,1,56.0,1,56.0,1
5327,max_effective,30,60,2,3,0.05,0.95,0.9265645523730128,24,117.0,0,123.0,1,123.0,1,122.0,0
5328,max_effective,30,60,2,3,0.05,0.95,0.8981716531509567,19,96.0,1,96.0,1,96.0,1,96.0,1
5329,max_effective,30,60,2,3,0.05,0.95,0.92723811548233,20,82.0,1,82.0,1,82.0,1,82.0,1
5330,max_effective,30,60,2,3,0.05,0.95,0.9203957641140864,34,92.0,1,92.0,1,92.0,1,92.0,1
5331,max_effective,30,60,2,3,0.05,0.95,0.9430203047459952,35,96.0,1,96.0,1,96.0,1,96.0,1
5332,max_effective,30,60,2,3,0.05,0.95,0.933348162787496,23,115.0,1,115.0,1,115.0,1,115.0,1
5333,max_effective,30,60,2,3,0.05,0.95,0.9128005879049648,46,109.0,0,131.0,1,131.0,1,131.0,1
5334,max_effective,30,60,2,3,0.05,0.95,0.9391935070408204,16,84.0,1,84.0,1,84.0,1,84.0,1
5335,max_effective,30,60,2,3,0.05,0.95,0.9477364757811918,23,125.0,1,125.0,1,123.0,0,123.0,0
5336,max_effective,30,60,2,3,0.05,0.95,0.8982099058212252,22,66.0,1,66.0,1,66.0,1,66.0,1
5337,max_effective,30,60,2,3,0.05,0.95,0.9414545299529544,17,84.0,1,84.0,1,84.0,1,84.0,1
5338,max_effective,30,60,2,3,0.05,0.95,0.8696773502448916,9,63.0,1,63.0,1,63.0,1,63.0,1
5339,max_effective,30,60,2,3,0.05,0.95,0.8888245304283217,41,108.0,0,111.0,1,111.0,1,111.0,1
5340,max_effective,30,60,2,3,0.05,0.95,0.934137633398652,21,64.0,1,64.0,1,64.0,1,63.0,0
5341,max_effective,30,60,2,3,0.05,0.95,0.9155696891088704,30,87.0,1,87.0,1,87.0,1,87.0,1
5342,max_effective,30,60,2,3,0.05,0.95,0.9214284100031332,17,98.0,1,98.0,1,98.0,1,98.0,1
5343,max_effective,30,60,2,3,0.05,0.95,0.9280621969698912,26,110.0,1,110.0,1,110.0,1,110.0,1
5344,max_effective,30,60,2,3,0.05,0.95,0.9462719214588184,34,120.0,0,125.0,0,138.0,1,138.0,1
5345,max_effective,30,60,2,3,0.05,0.95,0.8873717620546893,10,66.0,1,66.0,1,66.0,1,66.0,1
5346,max_effective,30,60,2,3,0.05,0.95,0.8536738132091519,17,106.0,1,106.0,1,106.0,1,106.0,1
5347,max_effective,30,60,2,3,0.05,0.95,0.925962968336687,17,118.0,1,117.0,0,118.0,1,118.0,1
5348,max_effective,30,60,2,3,0.05,0.95,0.8469728955323658,10,55.0,1,55.0,1,55.0,1,54.0,0
5349,max_effective,30,60,2,3,0.05,0.95,0.9117853471379146,33,124.0,0,137.0,0,148.0,1,143.0,0
5350,max_effective,30,60,2,3,0.05,0.95,0.913904152924494,46,131.0,0,147.0,0,154.0,0,157.0,1
5351,max_effective,30,60,2,3,0.05,0.95,0.9422334233365288,25,99.0,1,99.0,1,99.0,1,99.0,1
5352,max_effective,30,60,2,3,0.05,0.95,0.9475036900154707,37,132.0,0,140.0,0,142.0,1,139.0,0
5353,max_effective,30,60,2,3,0.05,0.95,0.8524523480834619,8,64.0,1,64.0,1,64.0,1,64.0,1
5354,max_effective,30,60,2,3,0.05,0.95,0.8444850786729328,12,82.0,1,82.0,1,82.0,1,82.0,1
5355,max_effective,30,60,2,3,0.05,0.95,0.9197876700810363,18,93.0,1,93.0,1,93.0,1,93.0,1
5356,max_effective,30,60,2,3,0.05,0.95,0.93317062566289,20,123.0,1,123.0,1,123.0,1,123.0,1
5357,max_effective,30,60,2,3,0.05,0.95,0.8734073868236865,29,82.0,1,82.0,1,82.0,1,79.0,0
5358,max_effective,30,60,2,3,0.05,0.95,0.9265808414550216,16,113.0,1,113.0,1,113.0,1,113.0,1
5359,max_effective,30,60,2,3,0.05,0.95,0.9334836260672854,20,81.0,1,81.0,1,81.0,1,81.0,1
5360,max_effective,30,60,2,3,0.05,0.95,0.9464635445778828,20,68.0,1,68.0,1,68.0,1,68.0,1
5361,max_effective,30,60,2,3,0.05,0.95,0.9465513338682114,16,81.0,1,81.0,1,81.0,1,81.0,1
5362,max_effective,30,60,2,3,0.05,0.95,0.8884557659771473,4,44.0,1,44.0,1,44.0,1,44.0,1
5363,max_effective,30,60,2,3,0.05,0.95,0.9441899646361388,17,50.0,1,50.0,1,50.0,1,50.0,1
5364,max_effective,30,60,2,3,0.05,0.95,0.9325954501327288,17,91.0,1,91.0,1,91.0,1,91.0,1
5365,max_effective,30,60,2,3,0.05,0.95,0.8863389510690667,14,75.0,1,75.0,1,75.0,1,75.0,1
5366,max_effective,30,60,2,3,0.05,0.95,0.9090172143674384,15,85.0,1,85.0,1,85.0,1,85.0,1
5367,max_effective,30,60,2,3,0.05,0.95,0.9321462788540884,10,82.0,1,82.0,1,82.0,1,82.0,1
5368,max_effective,30,60,2,3,0.05,0.95,0.9401892330364776,40,129.0,0,147.0,0,150.0,1,150.0,1
5369,max_effective,30,60,2,3,0.05,0.95,0.9242116106987326,20,133.0,1,133.0,1,133.0,1,133.0,1
5370,max_effective,30,60,2,3,0.05,0.95,0.9047306947495138,7,54.0,1,54.0,1,54.0,1,54.0,1
5371,max_effective,30,60,2,3,0.05,0.95,0.9354993807286208,74,126.0,0,134.0,0,149.0,1,148.0,0
5372,max_effective,30,60,2,3,0.05,0.95,0.941283576000171,50,131.0,0,133.0,0,144.0,1,144.0,1
5373,max_effective,30,60,2,3,0.05,0.95,0.9339308279386932,13,94.0,1,94.0,1,94.0,1,94.0,1
5374,max_effective,30,60,2,3,0.05,0.95,0.8977668270325123,9,84.0,1,84.0,1,84.0,1,84.0,1
5375,max_effective,30,60,2,3,0.05,0.95,0.9319551133411474,19,96.0,1,96.0,1,96.0,1,96.0,1
5376,max_effective,30,60,2,3,0.05,0.95,0.9250728587406704,16,89.0,1,89.0,1,89.0,1,89.0,1
5377,max_effective,30,60,2,3,0.05,0.95,0.9458391784398288,32,124.0,1,123.0,0,122.0,0,121.0,0
5378,max_effective,30,60,2,3,0.05,0.95,0.921439625469148,27,114.0,1,114.0,1,114.0,1,114.0,1
5379,max_effective,30,60,2,3,0.05,0.95,0.9270420213650316,43,124.0,0,129.0,0,138.0,0,142.0,1
5380,max_effective,30,60,2,3,0.05,0.95,0.8820070721073554,27,102.0,1,102.0,1,102.0,1,102.0,1
5381,max_effective,30,60,2,3,0.05,0.95,0.933239646678292,35,114.0,0,125.0,1,125.0,1,125.0,1
5382,max_effective,30,60,2,3,0.05,0.95,0.9104424143884012,8,59.0,1,59.0,1,59.0,1,59.0,1
5383,max_effective,30,60,2,3,0.05,0.95,0.9291722191484024,13,79.0,1,79.0,1,79.0,1,77.0,0
5384,max_effective,30,60,2,3,0.05,0.95,0.8882058822711127,9,79.0,1,79.0,1,79.0,1,78.0,0
5385,max_effective,30,60,2,3,0.05,0.95,0.9490215780175796,19,78.0,1,78.0,1,78.0,1,78.0,1
5386,max_effective,30,60,2,3,0.05,0.95,0.936830138689387,25,110.0,1,110.0,1,110.0,1,110.0,1
5387,max_effective,30,60,2,3,0.05,0.95,0.9452015965454766,12,79.0,1,79.0,1,79.0,1,79.0,1
5388,max_effective,30,60,2,3,0.05,0.95,0.9279275078167843,24,83.0,1,83.0,1,83.0,1,83.0,1
5389,max_effective,30,60,2,3,0.05,0.95,0.9383029088664098,32,106.0,0,110.0,1,110.0,1,110.0,1
5390,max_effective,30,60,2,3,0.05,0.95,0.9320677063381752,32,96.0,1,96.0,1,96.0,1,96.0,1
5391,max_effective,30,60,2,3,0.05,0.95,0.9463307480237296,18,86.0,1,86.0,1,86.0,1,86.0,1
5392,max_effective,30,60,2,3,0.05,0.95,0.93801222107304,22,125.0,0,130.0,0,130.0,0,132.0,1
5393,max_effective,30,60,2,3,0.05,0.95,0.9259070579530708,31,110.0,1,110.0,1,110.0,1,110.0,1
5394,max_effective,30,60,2,3,0.05,0.95,0.9232989328670452,36,109.0,1,109.0,1,109.0,1,109.0,1
5395,max_effective,30,60,2,3,0.05,0.95,0.9256125885173384,22,109.0,1,109.0,1,109.0,1,109.0,1
5396,max_effective,30,60,2,3,0.05,0.95,0.9355132891734398,48,131.0,0,133.0,0,147.0,1,144.0,0
5397,max_effective,30,60,2,3,0.05,0.95,0.8930043086962717,7,62.0,1,62.0,1,62.0,1,62.0,1
5398,max_effective,30,60,2,3,0.05,0.95,0.9073789369953094,21,106.0,1,106.0,1,106.0,1,106.0,1
5399,max_effective,30,60,2,3,0.05,0.95,0.8733429686914527,25,81.0,1,81.0,1,81.0,1,81.0,1
5400,max_effective,30,60,2,3,0.05,0.95,0.8890324197147449,12,65.0,1,65.0,1,65.0,1,65.0,1
5401,max_effective,30,60,2,3,0.05,0.95,0.9377149543489898,38,118.0,0,123.0,0,133.0,0,137.0,1
5402,max_effective,30,60,2,3,0.05,0.95,0.9485762908091252,39,150.0,0,155.0,0,165.0,1,164.0,0
5403,max_effective,30,60,2,3,0.05,0.95,0.9323278939736496,20,122.0,0,124.0,0,126.0,1,125.0,0
5404,max_effective,30,60,2,3,0.05,0.95,0.94165199529574,20,104.0,1,104.0,1,104.0,1,104.0,1
5405,max_effective,30,60,2,3,0.05,0.95,0.9392281139445696,18,91.0,1,91.0,1,91.0,1,91.0,1
5406,max_effective,30,60,2,3,0.05,0.95,0.943515048368828,17,111.0,1,111.0,1,111.0,1,111.0,1
5407,max_effective,30,60,2,3,0.05,0.95,0.8974125570780119,10,54.0,1,54.0,1,54.0,1,54.0,1
5408,max_effective,30,60,2,3,0.05,0.95,0.948460937580904,30,98.0,1,98.0,1,98.0,1,98.0,1
5409,max_effective,30,60,2,3,0.05,0.95,0.9462878279685892,42,109.0,0,113.0,1,113.0,1,113.0,1
5410,max_effective,30,60,2,3,0.05,0.95,0.8638944069976228,12,81.0,1,81.0,1,81.0,1,81.0,1
5411,max_effective,30,60,2,3,0.05,0.95,0.9369662971614712,19,101.0,1,101.0,1,101.0,1,101.0,1
5412,max_effective,30,60,2,3,0.05,0.95,0.8643444393452517,15,78.0,1,78.0,1,78.0,1,78.0,1
5413,max_effective,30,60,2,3,0.05,0.95,0.9293111488550496,16,92.0,1,92.0,1,92.0,1,92.0,1
5414,max_effective,30,60,2,3,0.05,0.95,0.94442637375381,22,139.0,1,131.0,0,124.0,0,130.0,0
5415,max_effective,30,60,2,3,0.05,0.95,0.9277631521135186,13,91.0,1,91.0,1,91.0,1,91.0,1
5416,max_effective,30,60,2,3,0.05,0.95,0.9366430893308352,20,89.0,1,89.0,1,89.0,1,89.0,1
5417,max_effective,30,60,2,3,0.05,0.95,0.9382995833440484,12,84.0,1,84.0,1,84.0,1,84.0,1
5418,max_effective,30,60,2,3,0.05,0.95,0.9185638575787348,16,77.0,1,77.0,1,77.0,1,77.0,1
5419,max_effective,30,60,2,3,0.05,0.95,0.9275631674569074,13,86.0,1,86.0,1,86.0,1,86.0,1
5420,max_effective,30,60,2,3,0.05,0.95,0.9372841559563228,5,63.0,1,63.0,1,63.0,1,63.0,1
5421,max_effective,30,60,2,3,0.05,0.95,0.8729123492187618,8,71.0,1,71.0,1,71.0,1,71.0,1
5422,max_effective,30,60,2,3,0.05,0.95,0.8898925622798174,12,84.0,1,84.0,1,84.0,1,82.0,0
5423,max_effective,30,60,2,3,0.05,0.95,0.924741517906318,26,122.0,1,122.0,1,122.0,1,122.0,1
5424,max_effective,30,60,2,3,0.05,0.95,0.948613859170184,25,99.0,1,99.0,1,99.0,1,99.0,1
5425,max_effective,30,60,2,3,0.05,0.95,0.9273601710026678,13,83.0,1,83.0,1,83.0,1,83.0,1
5426,max_effective,30,60,2,3,0.05,0.95,0.931709953660876,15,88.0,1,88.0,1,88.0,1,88.0,1
5427,max_effective,30,60,2,3,0.05,0.95,0.8891656947102108,33,86.0,1,86.0,1,86.0,1,86.0,1
5428,max_effective,30,60,2,3,0.05,0.95,0.9274043243434436,18,109.0,1,109.0,1,109.0,1,109.0,1
5429,max_effective,30,60,2,3,0.05,0.95,0.8386655776786792,15,93.0,1,93.0,1,93.0,1,93.0,1
5430,max_effective,30,60,2,3,0.05,0.95,0.9429666129171712,29,82.0,1,82.0,1,82.0,1,82.0,1
5431,max_effective,30,60,2,3,0.05,0.95,0.9388896546321566,19,89.0,1,89.0,1,89.0,1,89.0,1
5432,max_effective,30,60,2,3,0.05,0.95,0.8338231509743936,16,76.0,1,76.0,1,76.0,1,76.0,1
5433,max_effective,30,60,2,3,0.05,0.95,0.9485866286369374,17,120.0,1,117.0,0,120.0,1,118.0,0
5434,max_effective,30,60,2,3,0.05,0.95,0.9114075776710172,10,80.0,1,80.0,1,80.0,1,80.0,1
5435,max_effective,30,60,2,3,0.05,0.95,0.9278927425645148,9,74.0,1,74.0,1,74.0,1,74.0,1
5436,max_effective,30,60,2,3,0.05,0.95,0.942429449804117,17,87.0,1,87.0,1,87.0,1,87.0,1
5437,max_effective,30,60,2,3,0.05,0.95,0.9251018050453896,31,123.0,0,133.0,1,133.0,1,133.0,1
5438,max_effective,30,60,2,3,0.05,0.95,0.9374461646569732,27,107.0,1,107.0,1,107.0,1,107.0,1
5439,max_effective,30,60,2,3,0.05,0.95,0.9452349248653754,44,131.0,0,130.0,0,136.0,0,137.0,1
5440,max_effective,30,60,2,3,0.05,0.95,0.9484960976614016,14,97.0,1,97.0,1,97.0,1,97.0,1
5441,max_effective,30,60,2,3,0.05,0.95,0.9372248807405236,5,45.0,1,45.0,1,45.0,1,44.0,0
5442,max_effective,30,60,2,3,0.05,0.95,0.901010207660884,32,94.0,1,94.0,1,94.0,1,94.0,1
5443,max_effective,30,60,2,3,0.05,0.95,0.879239540196775,21,96.0,1,96.0,1,96.0,1,96.0,1
5444,max_effective,30,60,2,3,0.05,0.95,0.9435976914669378,19,109.0,1,109.0,1,109.0,1,109.0,1
5445,max_effective,30,60,2,3,0.05,0.95,0.8953364080987409,10,75.0,1,75.0,1,75.0,1,71.0,0
5446,max_effective,30,60,2,3,0.05,0.95,0.8515430371490789,11,69.0,1,69.0,1,69.0,1,69.0,1
5447,max_effective,30,60,2,3,0.05,0.95,0.9418195594132226,16,135.0,1,135.0,1,133.0,0,134.0,0
5448,max_effective,30,60,2,3,0.05,0.95,0.8947247319867465,9,72.0,1,72.0,1,72.0,1,72.0,1
5449,max_effective,30,60,2,3,0.05,0.95,0.930660513694508,20,119.0,1,119.0,1,119.0,1,119.0,1
5450,max_effective,30,60,2,3,0.05,0.95,0.9396770483210009,19,65.0,1,65.0,1,65.0,1,65.0,1
5451,max_effective,30,60,2,3,0.05,0.95,0.9397172005390962,51,116.0,0,124.0,0,145.0,0,146.0,1
5452,max_effective,30,60,2,3,0.05,0.95,0.9195336243015736,30,106.0,0,117.0,1,117.0,1,117.0,1
5453,max_effective,30,60,2,3,0.05,0.95,0.89899040169724,39,107.0,0,123.0,1,123.0,1,123.0,1
5454,max_effective,30,60,2,3,0.05,0.95,0.9473926477035732,31,134.0,0,145.0,1,143.0,0,142.0,0
5455,max_effective,30,60,2,3,0.05,0.95,0.9316306420351492,17,83.0,1,83.0,1,83.0,1,83.0,1
5456,max_effective,30,60,2,3,0.05,0.95,0.919456747808108,9,84.0,1,84.0,1,84.0,1,84.0,1
5457,max_effective,30,60,2,3,0.05,0.95,0.9193245169552492,19,103.0,1,103.0,1,103.0,1,103.0,1
5458,max_effective,30,60,2,3,0.05,0.95,0.941036940476632,26,123.0,1,123.0,1,122.0,0,122.0,0
5459,max_effective,30,60,2,3,0.05,0.95,0.9130326365377556,8,66.0,1,66.0,1,66.0,1,64.0,0
5460,max_effective,30,60,2,3,0.05,0.95,0.926208919593199,13,74.0,1,74.0,1,74.0,1,74.0,1
5461,max_effective,30,60,2,3,0.05,0.95,0.872682597123576,18,77.0,1,77.0,1,77.0,1,77.0,1
5462,max_effective,30,60,2,3,0.05,0.95,0.8964227401613003,20,70.0,1,70.0,1,70.0,1,70.0,1
5463,max_effective,30,60,2,3,0.05,0.95,0.9488623158959546,12,91.0,1,91.0,1,91.0,1,91.0,1
5464,max_effective,30,60,2,3,0.05,0.95,0.9292453770171852,55,108.0,0,123.0,0,134.0,1,134.0,1
5465,max_effective,30,60,2,3,0.05,0.95,0.8362607292028974,12,57.0,1,57.0,1,57.0,1,57.0,1
5466,max_effective,30,60,2,3,0.05,0.95,0.9148061835428188,12,100.0,1,100.0,1,100.0,1,100.0,1
5467,max_effective,30,60,2,3,0.05,0.95,0.9403852574154388,58,141.0,0,150.0,0,167.0,1,166.0,0
5468,max_effective,30,60,2,3,0.05,0.95,0.8802490861354652,9,76.0,1,76.0,1,76.0,1,76.0,1
5469,max_effective,30,60,2,3,0.05,0.95,0.9450039477075008,17,126.0,1,125.0,0,124.0,0,126.0,1
5470,max_effective,30,60,2,3,0.05,0.95,0.9420345954554078,27,114.0,0,117.0,0,119.0,1,119.0,1
5471,max_effective,30,60,2,3,0.05,0.95,0.882197893349337,10,72.0,1,72.0,1,72.0,1,72.0,1
5472,max_effective,30,60,2,3,0.05,0.95,0.9350556994672994,20,87.0,1,87.0,1,87.0,1,86.0,0
5473,max_effective,30,60,2,3,0.05,0.95,0.9489975689304104,18,101.0,1,101.0,1,101.0,1,101.0,1
5474,max_effective,30,60,2,3,0.05,0.95,0.9460443500111267,19,113.0,1,113.0,1,113.0,1,112.0,0
5475,max_effective,30,60,2,3,0.05,0.95,0.9121211322172,14,80.0,1,80.0,1,80.0,1,80.0,1
5476,max_effective,30,60,2,3,0.05,0.95,0.943474143484828,18,91.0,1,91.0,1,91.0,1,91.0,1
5477,max_effective,30,60,2,3,0.05,0.95,0.9310080231115042,11,80.0,1,80.0,1,80.0,1,80.0,1
5478,max_effective,30,60,2,3,0.05,0.95,0.8653027502944104,8,61.0,1,61.0,1,61.0,1,61.0,1
5479,max_effective,30,60,2,3,0.05,0.95,0.9315142097915974,53,140.0,0,148.0,1,146.0,0,146.0,0
5480,max_effective,30,60,2,3,0.05,0.95,0.9367224729455572,19,107.0,1,107.0,1,107.0,1,107.0,1
5481,max_effective,30,60,2,3,0.05,0.95,0.9222560481278294,32,126.0,0,130.0,1,130.0,1,130.0,1
5482,max_effective,30,60,2,3,0.05,0.95,0.9492852672198346,43,124.0,0,123.0,0,130.0,1,130.0,1
5483,max_effective,30,60,2,3,0.05,0.95,0.9477047102141376,10,93.0,1,93.0,1,93.0,1,93.0,1
5484,max_effective,30,60,2,3,0.05,0.95,0.9114660681251834,10,66.0,1,66.0,1,66.0,1,64.0,0
5485,max_effective,30,60,2,3,0.05,0.95,0.8988170536080533,13,77.0,1,77.0,1,77.0,1,77.0,1
5486,max_effective,30,60,2,3,0.05,0.95,0.9423107227387956,12,81.0,1,81.0,1,81.0,1,81.0,1
5487,max_effective,30,60,2,3,0.05,0.95,0.8756150962491241,7,53.0,1,53.0,1,53.0,1,51.0,0
5488,max_effective,30,60,2,3,0.05,0.95,0.9280403665737424,17,88.0,1,88.0,1,88.0,1,88.0,1
5489,max_effective,30,60,2,3,0.05,0.95,0.9492506144273076,26,86.0,1,86.0,1,86.0,1,86.0,1
5490,max_effective,30,60,2,3,0.05,0.95,0.9334433874925818,18,110.0,1,110.0,1,110.0,1,110.0,1
5491,max_effective,30,60,2,3,0.05,0.95,0.8848264389789287,11,66.0,1,66.0,1,66.0,1,66.0,1
5492,max_effective,30,60,2,3,0.05,0.95,0.936880770835453,28,102.0,1,102.0,1,102.0,1,102.0,1
5493,max_effective,30,60,2,3,0.05,0.95,0.9476550352140743,28,122.0,0,124.0,1,124.0,1,124.0,1
5494,max_effective,30,60,2,3,0.05,0.95,0.9300082663231724,10,54.0,1,54.0,1,54.0,1,54.0,1
5495,max_effective,30,60,2,3,0.05,0.95,0.8722262419415678,15,92.0,1,92.0,1,92.0,1,92.0,1
5496,max_effective,30,60,2,3,0.05,0.95,0.9289148884431274,26,123.0,1,123.0,1,123.0,1,123.0,1
5497,max_effective,30,60,2,3,0.05,0.95,0.9426972602889124,13,91.0,1,91.0,1,91.0,1,91.0,1
5498,max_effective,30,60,2,3,0.05,0.95,0.8907276116473486,8,80.0,1,80.0,1,80.0,1,80.0,1
5499,max_effective,30,60,2,3,0.05,0.95,0.9298937817190585,8,73.0,1,73.0,1,73.0,1,73.0,1
5500,max_effective,30,60,2,3,0.05,0.95,0.9354573341979644,34,127.0,0,131.0,0,138.0,1,138.0,1
5501,max_effective,30,60,2,3,0.05,0.95,0.92702794289673,10,77.0,1,77.0,1,77.0,1,76.0,0
5502,max_effective,30,60,2,3,0.05,0.95,0.8882641623028896,12,77.0,1,77.0,1,77.0,1,77.0,1
5503,max_effective,30,60,2,3,0.05,0.95,0.9112850786398032,20,90.0,1,90.0,1,90.0,1,90.0,1
5504,max_effective,30,60,2,3,0.05,0.95,0.9397556382348328,14,89.0,1,89.0,1,89.0,1,89.0,1
5505,max_effective,30,60,2,3,0.05,0.95,0.9127681847157062,18,105.0,1,105.0,1,105.0,1,105.0,1
5506,max_effective,30,60,2,3,0.05,0.95,0.9485567490712754,50,130.0,0,145.0,0,160.0,0,165.0,1
5507,max_effective,30,60,2,3,0.05,0.95,0.8817144646405983,13,89.0,1,89.0,1,89.0,1,89.0,1
5508,max_effective,30,60,2,3,0.05,0.95,0.9122992800970312,26,114.0,1,114.0,1,114.0,1,114.0,1
5509,max_effective,30,60,2,3,0.05,0.95,0.9300176404774952,28,69.0,1,69.0,1,69.0,1,69.0,1
5510,max_effective,30,60,2,3,0.05,0.95,0.9390018310683624,31,130.0,0,129.0,0,136.0,1,136.0,1
5511,max_effective,30,60,2,3,0.05,0.95,0.9386947316979748,19,108.0,1,105.0,0,106.0,0,108.0,1
5512,max_effective,30,60,2,3,0.05,0.95,0.9360302654646628,29,111.0,1,111.0,1,111.0,1,111.0,1
5513,max_effective,30,60,2,3,0.05,0.95,0.938314138143902,11,72.0,1,72.0,1,72.0,1,72.0,1
5514,max_effective,30,60,2,3,0.05,0.95,0.8543230521093382,5,54.0,1,54.0,1,54.0,1,54.0,1
5515,max_effective,30,60,2,3,0.05,0.95,0.9338123289922442,21,105.0,1,105.0,1,105.0,1,105.0,1
5516,max_effective,30,60,2,3,0.05,0.95,0.82446549201419,5,57.0,1,57.0,1,57.0,1,57.0,1
5517,max_effective,30,60,2,3,0.05,0.95,0.9283659553644148,17,86.0,1,86.0,1,86.0,1,86.0,1
5518,max_effective,30,60,2,3,0.05,0.95,0.9050088574505452,23,97.0,1,97.0,1,97.0,1,97.0,1
5519,max_effective,30,60,2,3,0.05,0.95,0.9494039411626496,15,88.0,1,88.0,1,88.0,1,88.0,1
5520,max_effective,30,60,2,3,0.05,0.95,0.9264187988795622,50,110.0,0,114.0,0,137.0,1,137.0,1
5521,max_effective,30,60,2,3,0.05,0.95,0.940561811130689,45,100.0,1,100.0,1,100.0,1,100.0,1
5522,max_effective,30,60,2,3,0.05,0.95,0.9280990895338735,14,60.0,1,60.0,1,60.0,1,60.0,1
5523,max_effective,30,60,2,3,0.05,0.95,0.9364860439245416,15,73.0,1,73.0,1,73.0,1,71.0,0
5524,max_effective,30,60,2,3,0.05,0.95,0.933758172659186,14,74.0,1,74.0,1,74.0,1,74.0,1
5525,max_effective,30,60,2,3,0.05,0.95,0.9478335709270604,77,120.0,0,140.0,0,150.0,1,149.0,0
5526,max_effective,30,60,2,3,0.05,0.95,0.9342636563466764,19,73.0,1,73.0,1,73.0,1,72.0,0
5527,max_effective,30,60,2,3,0.05,0.95,0.9417396419401656,14,95.0,1,95.0,1,95.0,1,95.0,1
5528,max_effective,30,60,2,3,0.05,0.95,0.9218346432185156,16,97.0,1,97.0,1,97.0,1,97.0,1
5529,max_effective,30,60,2,3,0.05,0.95,0.9198098295739148,19,97.0,1,97.0,1,97.0,1,97.0,1
5530,max_effective,30,60,2,3,0.05,0.95,0.94607077972967,62,143.0,0,153.0,0,164.0,1,161.0,0
5531,max_effective,30,60,2,3,0.05,0.95,0.9402567015617116,40,118.0,0,138.0,1,137.0,0,136.0,0
5532,max_effective,30,60,2,3,0.05,0.95,0.947828633968537,23,131.0,0,132.0,1,132.0,1,132.0,1
5533,max_effective,30,60,2,3,0.05,0.95,0.9343476226671588,27,94.0,1,94.0,1,94.0,1,94.0,1
5534,max_effective,30,60,2,3,0.05,0.95,0.895973900406559,15,93.0,1,93.0,1,93.0,1,93.0,1
5535,max_effective,30,60,2,3,0.05,0.95,0.9102175160066966,11,100.0,1,100.0,1,100.0,1,100.0,1
5536,max_effective,30,60,2,3,0.05,0.95,0.8426423072207159,4,56.0,1,56.0,1,56.0,1,56.0,1
5537,max_effective,30,60,2,3,0.05,0.95,0.9402832934993678,26,113.0,0,124.0,1,124.0,1,124.0,1
5538,max_effective,30,60,2,3,0.05,0.95,0.9395577405386092,19,90.0,1,90.0,1,90.0,1,90.0,1
5539,max_effective,30,60,2,3,0.05,0.95,0.9357772027912654,19,130.0,0,133.0,1,129.0,0,130.0,0
5540,max_effective,30,60,2,3,0.05,0.95,0.9167399305402926,11,93.0,1,93.0,1,93.0,1,93.0,1
5541,max_effective,30,60,2,3,0.05,0.95,0.9364827530095836,18,118.0,1,118.0,1,118.0,1,118.0,1
5542,max_effective,30,60,2,3,0.05,0.95,0.8932250452252235,20,95.0,1,95.0,1,95.0,1,95.0,1
5543,max_effective,30,60,2,3,0.05,0.95,0.9183280108548172,33,130.0,0,139.0,1,139.0,1,139.0,1
5544,max_effective,30,60,2,3,0.05,0.95,0.920075553792574,44,111.0,0,131.0,1,131.0,1,131.0,1
5545,max_effective,30,60,2,3,0.05,0.95,0.8808040463100667,7,69.0,1,69.0,1,69.0,1,69.0,1
5546,max_effective,30,60,2,3,0.05,0.95,0.9240948567392524,14,87.0,1,87.0,1,87.0,1,87.0,1
5547,max_effective,30,60,2,3,0.05,0.95,0.8733140478135057,13,71.0,1,71.0,1,71.0,1,71.0,1
5548,max_effective,30,60,2,3,0.05,0.95,0.9066913423443884,9,72.0,1,72.0,1,72.0,1,72.0,1
5549,max_effective,30,60,2,3,0.05,0.95,0.884628215539314,12,85.0,1,85.0,1,85.0,1,85.0,1
5550,max_effective,30,60,2,3,0.05,0.95,0.9270497349820096,17,85.0,1,85.0,1,85.0,1,85.0,1
5551,max_effective,30,60,2,3,0.05,0.95,0.942175363638608,20,99.0,1,99.0,1,99.0,1,99.0,1
5552,max_effective,30,60,2,3,0.05,0.95,0.8761867637250996,12,66.0,1,66.0,1,66.0,1,66.0,1
5553,max_effective,30,60,2,3,0.05,0.95,0.902787756281273,8,52.0,1,52.0,1,52.0,1,52.0,1
5554,max_effective,30,60,2,3,0.05,0.95,0.9362960540394524,13,74.0,1,74.0,1,74.0,1,74.0,1
5555,max_effective,30,60,2,3,0.05,0.95,0.945662852512682,27,142.0,0,149.0,0,153.0,1,151.0,0
5556,max_effective,30,60,2,3,0.05,0.95,0.9433640651341726,19,92.0,1,92.0,1,92.0,1,92.0,1
5557,max_effective,30,60,2,3,0.05,0.95,0.9285125826266248,30,102.0,0,104.0,1,104.0,1,104.0,1
5558,max_effective,30,60,2,3,0.05,0.95,0.9415848442199676,23,124.0,0,131.0,1,130.0,0,130.0,0
5559,max_effective,30,60,2,3,0.05,0.95,0.9267623232054176,24,82.0,1,82.0,1,82.0,1,82.0,1
5560,max_effective,30,60,2,3,0.05,0.95,0.942629948264424,20,70.0,1,70.0,1,70.0,1,68.0,0
5561,max_effective,30,60,2,3,0.05,0.95,0.8890739993072264,7,72.0,1,72.0,1,72.0,1,72.0,1
5562,max_effective,30,60,2,3,0.05,0.95,0.9375781102776004,10,70.0,1,70.0,1,70.0,1,70.0,1
5563,max_effective,30,60,2,3,0.05,0.95,0.9158853258133538,23,93.0,1,93.0,1,93.0,1,92.0,0
5564,max_effective,30,60,2,3,0.05,0.95,0.8361477300202249,18,84.0,1,84.0,1,84.0,1,84.0,1
5565,max_effective,30,60,2,3,0.05,0.95,0.9489743166814528,20,95.0,1,95.0,1,95.0,1,95.0,1
5566,max_effective,30,60,2,3,0.05,0.95,0.8955962192597111,21,104.0,1,104.0,1,104.0,1,104.0,1
5567,max_effective,30,60,2,3,0.05,0.95,0.9196318262116824,35,93.0,1,93.0,1,93.0,1,92.0,0
5568,max_effective,30,60,2,3,0.05,0.95,0.8699886232650417,17,84.0,1,84.0,1,84.0,1,84.0,1
5569,max_effective,30,60,2,3,0.05,0.95,0.8561092918716665,11,70.0,1,70.0,1,70.0,1,70.0,1
5570,max_effective,30,60,2,3,0.05,0.95,0.9391532148352472,26,74.0,1,74.0,1,74.0,1,74.0,1
5571,max_effective,30,60,2,3,0.05,0.95,0.9427633669660404,22,113.0,0,115.0,1,115.0,1,115.0,1
5572,max_effective,30,60,2,3,0.05,0.95,0.8960071355337758,23,75.0,1,75.0,1,75.0,1,74.0,0
5573,max_effective,30,60,2,3,0.05,0.95,0.9362465288051344,35,105.0,1,105.0,1,105.0,1,105.0,1
5574,max_effective,30,60,2,3,0.05,0.95,0.9463169740576288,21,105.0,1,105.0,1,105.0,1,105.0,1
5575,max_effective,30,60,2,3,0.05,0.95,0.9042320000514872,20,74.0,1,74.0,1,74.0,1,74.0,1
5576,max_effective,30,60,2,3,0.05,0.95,0.9488661195076916,14,80.0,1,80.0,1,80.0,1,80.0,1
5577,max_effective,30,60,2,3,0.05,0.95,0.9294961363755512,16,95.0,1,95.0,1,95.0,1,95.0,1
5578,max_effective,30,60,2,3,0.05,0.95,0.8910361534728832,39,103.0,0,118.0,1,118.0,1,118.0,1
5579,max_effective,30,60,2,3,0.05,0.95,0.9286569231131572,11,82.0,1,82.0,1,82.0,1,82.0,1
5580,max_effective,30,60,2,3,0.05,0.95,0.9136886868876728,10,80.0,1,80.0,1,80.0,1,79.0,0
5581,max_effective,30,60,2,3,0.05,0.95,0.9269905942567904,31,105.0,0,109.0,1,109.0,1,109.0,1
5582,max_effective,30,60,2,3,0.05,0.95,0.9126872895784622,17,76.0,1,76.0,1,76.0,1,76.0,1
5583,max_effective,30,60,2,3,0.05,0.95,0.9475283860949886,6,70.0,1,70.0,1,70.0,1,70.0,1
5584,max_effective,30,60,2,3,0.05,0.95,0.900033579847996,7,64.0,1,64.0,1,64.0,1,64.0,1
5585,max_effective,30,60,2,3,0.05,0.95,0.9247407481461486,14,76.0,1,76.0,1,76.0,1,76.0,1
5586,max_effective,30,60,2,3,0.05,0.95,0.9275234299912783,24,94.0,1,94.0,1,94.0,1,94.0,1
5587,max_effective,30,60,2,3,0.05,0.95,0.9188067340573725,12,65.0,1,65.0,1,65.0,1,65.0,1
5588,max_effective,30,60,2,3,0.05,0.95,0.90316760700999,20,91.0,1,91.0,1,91.0,1,91.0,1
5589,max_effective,30,60,2,3,0.05,0.95,0.9289620880327892,31,112.0,0,125.0,1,124.0,0,123.0,0
5590,max_effective,30,60,2,3,0.05,0.95,0.9224712577749136,6,67.0,1,67.0,1,67.0,1,67.0,1
5591,max_effective,30,60,2,3,0.05,0.95,0.9006011448959532,34,127.0,0,138.0,0,149.0,1,149.0,1
5592,max_effective,30,60,2,3,0.05,0.95,0.9274000838433364,23,95.0,1,95.0,1,95.0,1,95.0,1
5593,max_effective,30,60,2,3,0.05,0.95,0.93764421084825,10,70.0,1,70.0,1,70.0,1,70.0,1
5594,max_effective,30,60,2,3,0.05,0.95,0.9159120560736536,26,114.0,1,114.0,1,114.0,1,114.0,1
5595,max_effective,30,60,2,3,0.05,0.95,0.929024681835765,16,107.0,1,107.0,1,107.0,1,107.0,1
5596,max_effective,30,60,2,3,0.05,0.95,0.9412897902499394,17,94.0,1,94.0,1,94.0,1,94.0,1
5597,max_effective,30,60,2,3,0.05,0.95,0.9072479147265644,16,85.0,1,85.0,1,85.0,1,85.0,1
5598,max_effective,30,60,2,3,0.05,0.95,0.8949411865529674,31,87.0,1,87.0,1,87.0,1,87.0,1
5599,max_effective,30,60,2,3,0.05,0.95,0.943165483444828,24,104.0,1,104.0,1,104.0,1,104.0,1
5600,max_effective,30,60,2,3,0.05,0.95,0.9243977633875192,34,116.0,0,121.0,0,126.0,1,126.0,1
5601,max_effective,30,60,2,3,0.05,0.95,0.8542570912259111,7,61.0,1,61.0,1,61.0,1,61.0,1
5602,max_effective,30,60,2,3,0.05,0.95,0.933160180681604,14,93.0,1,93.0,1,93.0,1,93.0,1
5603,max_effective,30,60,2,3,0.05,0.95,0.9305680300501128,43,96.0,1,96.0,1,96.0,1,96.0,1
5604,max_effective,30,60,2,3,0.05,0.95,0.8927973020220275,18,86.0,1,86.0,1,86.0,1,86.0,1
5605,max_effective,30,60,2,3,0.05,0.95,0.8983775237746915,20,81.0,1,81.0,1,81.0,1,81.0,1
5606,max_effective,30,60,2,3,0.05,0.95,0.948437474264992,29,111.0,0,118.0,1,113.0,0,118.0,1
5607,max_effective,30,60,2,3,0.05,0.95,0.9413803949446788,14,109.0,1,109.0,1,109.0,1,109.0,1
5608,max_effective,30,60,2,3,0.05,0.95,0.94175315183557,35,107.0,1,107.0,1,107.0,1,107.0,1
5609,max_effective,30,60,2,3,0.05,0.95,0.9456919157352102,20,100.0,1,100.0,1,100.0,1,100.0,1
5610,max_effective,30,60,2,3,0.05,0.95,0.9350026176450634,68,105.0,0,133.0,1,133.0,1,133.0,1
5611,max_effective,30,60,2,3,0.05,0.95,0.948494155858206,26,87.0,1,87.0,1,87.0,1,87.0,1
5612,max_effective,30,60,2,3,0.05,0.95,0.871958569119746,8,67.0,1,67.0,1,67.0,1,67.0,1
5613,max_effective,30,60,2,3,0.05,0.95,0.934484078341656,14,88.0,1,88.0,1,88.0,1,88.0,1
5614,max_effective,30,60,2,3,0.05,0.95,0.9450862027778678,31,118.0,0,130.0,1,126.0,0,128.0,0
5615,max_effective,30,60,2,3,0.05,0.95,0.8873434467311012,11,66.0,1,66.0,1,66.0,1,66.0,1
5616,max_effective,30,60,2,3,0.05,0.95,0.9317208267094896,10,71.0,1,71.0,1,71.0,1,71.0,1
5617,max_effective,30,60,2,3,0.05,0.95,0.9311289415143086,54,110.0,1,110.0,1,110.0,1,110.0,1
5618,max_effective,30,60,2,3,0.05,0.95,0.9105260981538223,20,117.0,1,117.0,1,117.0,1,117.0,1
5619,max_effective,30,60,2,3,0.05,0.95,0.9315046395423467,14,65.0,1,65.0,1,65.0,1,65.0,1
5620,max_effective,30,60,2,3,0.05,0.95,0.914322401007464,24,109.0,0,110.0,1,110.0,1,110.0,1
5621,max_effective,30,60,2,3,0.05,0.95,0.9409388050198104,34,106.0,1,106.0,1,106.0,1,106.0,1
5622,max_effective,30,60,2,3,0.05,0.95,0.9468033776795652,28,101.0,1,101.0,1,101.0,1,101.0,1
5623,max_effective,30,60,2,3,0.05,0.95,0.8858185615027275,15,79.0,1,79.0,1,79.0,1,79.0,1
5624,max_effective,30,60,2,3,0.05,0.95,0.9209864005780432,13,107.0,1,107.0,1,107.0,1,107.0,1
5625,max_effective,30,60,2,3,0.05,0.95,0.9389482423584002,35,87.0,1,87.0,1,87.0,1,86.0,0
5626,max_effective,30,60,2,3,0.05,0.95,0.9418922262674956,35,111.0,1,111.0,1,111.0,1,111.0,1
5627,max_effective,30,60,2,3,0.05,0.95,0.9143674141268364,10,67.0,1,67.0,1,67.0,1,64.0,0
5628,max_effective,30,60,2,3,0.05,0.95,0.923298793947245,11,63.0,1,63.0,1,63.0,1,62.0,0
5629,max_effective,30,60,2,3,0.05,0.95,0.9252094296676974,28,115.0,1,115.0,1,115.0,1,115.0,1
5630,max_effective,30,60,2,3,0.05,0.95,0.94944374622601,97,131.0,0,153.0,0,159.0,0,161.0,1
5631,max_effective,30,60,2,3,0.05,0.95,0.9237320044246374,22,105.0,1,105.0,1,105.0,1,105.0,1
5632,max_effective,30,60,2,3,0.05,0.95,0.9295413259139916,48,118.0,0,128.0,1,128.0,1,128.0,1
5633,max_effective,30,60,2,3,0.05,0.95,0.9471019928467882,21,83.0,1,83.0,1,83.0,1,83.0,1
5634,max_effective,30,60,2,3,0.05,0.95,0.9353716150284846,21,128.0,1,128.0,1,128.0,1,127.0,0
5635,max_effective,30,60,2,3,0.05,0.95,0.9453553817997588,16,65.0,1,65.0,1,65.0,1,65.0,1
5636,max_effective,30,60,2,3,0.05,0.95,0.9295475665487536,23,110.0,1,110.0,1,110.0,1,110.0,1
5637,max_effective,30,60,2,3,0.05,0.95,0.9204386457236924,27,120.0,1,120.0,1,120.0,1,120.0,1
5638,max_effective,30,60,2,3,0.05,0.95,0.9319567064265752,24,129.0,0,133.0,1,131.0,0,129.0,0
5639,max_effective,30,60,2,3,0.05,0.95,0.9249986875476336,11,64.0,1,64.0,1,64.0,1,64.0,1
5640,max_effective,30,60,2,3,0.05,0.95,0.9173627739757354,16,89.0,1,89.0,1,89.0,1,89.0,1
5641,max_effective,30,60,2,3,0.05,0.95,0.9246547521076371,15,98.0,1,98.0,1,98.0,1,98.0,1
5642,max_effective,30,60,2,3,0.05,0.95,0.9349048114555216,31,113.0,0,119.0,0,125.0,1,125.0,1
5643,max_effective,30,60,2,3,0.05,0.95,0.9054079318948988,21,73.0,1,73.0,1,73.0,1,73.0,1
5644,max_effective,30,60,2,3,0.05,0.95,0.9265405979493182,25,88.0,1,88.0,1,88.0,1,88.0,1
5645,max_effective,30,60,2,3,0.05,0.95,0.9039413744427928,11,75.0,1,75.0,1,75.0,1,75.0,1
5646,max_effective,30,60,2,3,0.05,0.95,0.930587468501678,27,138.0,0,140.0,0,145.0,1,144.0,0
5647,max_effective,30,60,2,3,0.05,0.95,0.9489045071202884,18,106.0,1,106.0,1,106.0,1,106.0,1
5648,max_effective,30,60,2,3,0.05,0.95,0.934275222705754,10,81.0,1,81.0,1,81.0,1,81.0,1
5649,max_effective,30,60,2,3,0.05,0.95,0.9474222107352676,12,85.0,1,85.0,1,85.0,1,85.0,1
5650,max_effective,30,60,2,3,0.05,0.95,0.9340521015208018,26,79.0,1,79.0,1,79.0,1,78.0,0
5651,max_effective,30,60,2,3,0.05,0.95,0.9384967954151336,34,114.0,0,121.0,1,121.0,1,119.0,0
5652,max_effective,30,60,2,3,0.05,0.95,0.9435406088826866,14,82.0,1,82.0,1,82.0,1,82.0,1
5653,max_effective,30,60,2,3,0.05,0.95,0.933469619271058,14,82.0,1,82.0,1,82.0,1,82.0,1
5654,max_effective,30,60,2,3,0.05,0.95,0.9055782006291636,12,81.0,1,81.0,1,81.0,1,81.0,1
5655,max_effective,30,60,2,3,0.05,0.95,0.8999091540707465,26,103.0,1,103.0,1,103.0,1,103.0,1
5656,max_effective,30,60,2,3,0.05,0.95,0.9122624841817784,15,71.0,1,71.0,1,71.0,1,71.0,1
5657,max_effective,30,60,2,3,0.05,0.95,0.9461782836552108,11,100.0,1,100.0,1,100.0,1,100.0,1
5658,max_effective,30,60,2,3,0.05,0.95,0.9119734583428782,14,85.0,1,85.0,1,85.0,1,85.0,1
5659,max_effective,30,60,2,3,0.05,0.95,0.943955771065658,21,106.0,1,106.0,1,106.0,1,105.0,0
5660,max_effective,30,60,2,3,0.05,0.95,0.9080831507471896,11,87.0,1,87.0,1,87.0,1,87.0,1
5661,max_effective,30,60,2,3,0.05,0.95,0.9115735586942846,42,116.0,0,126.0,0,131.0,1,129.0,0
5662,max_effective,30,60,2,3,0.05,0.95,0.9194499246821148,14,81.0,1,81.0,1,81.0,1,81.0,1
5663,max_effective,30,60,2,3,0.05,0.95,0.8968607647964904,8,73.0,1,73.0,1,73.0,1,73.0,1
5664,max_effective,30,60,2,3,0.05,0.95,0.9490636300467332,15,96.0,1,96.0,1,96.0,1,96.0,1
5665,max_effective,30,60,2,3,0.05,0.95,0.9110082299126688,14,82.0,1,82.0,1,82.0,1,79.0,0
5666,max_effective,30,60,2,3,0.05,0.95,0.9380904108755674,14,113.0,1,113.0,1,113.0,1,113.0,1
5667,max_effective,30,60,2,3,0.05,0.95,0.876414628193009,32,108.0,0,112.0,1,112.0,1,112.0,1
5668,max_effective,30,60,2,3,0.05,0.95,0.942450396499152,25,125.0,0,131.0,1,131.0,1,131.0,1
5669,max_effective,30,60,2,3,0.05,0.95,0.9490042161097744,19,80.0,1,80.0,1,80.0,1,80.0,1
5670,max_effective,30,60,2,3,0.05,0.95,0.9054961497445532,9,73.0,1,73.0,1,73.0,1,73.0,1
5671,max_effective,30,60,2,3,0.05,0.95,0.9228139809863838,7,54.0,1,54.0,1,54.0,1,54.0,1
5672,max_effective,30,60,2,3,0.05,0.95,0.8852087490261742,21,107.0,1,107.0,1,107.0,1,107.0,1
5673,max_effective,30,60,2,3,0.05,0.95,0.9253136824818874,15,85.0,1,85.0,1,85.0,1,85.0,1
5674,max_effective,30,60,2,3,0.05,0.95,0.9244494114241362,22,107.0,1,107.0,1,107.0,1,107.0,1
5675,max_effective,30,60,2,3,0.05,0.95,0.879702739766138,10,62.0,1,62.0,1,62.0,1,62.0,1
5676,max_effective,30,60,2,3,0.05,0.95,0.8725351721181311,19,100.0,1,100.0,1,100.0,1,100.0,1
5677,max_effective,30,60,2,3,0.05,0.95,0.9391545242303612,19,105.0,1,105.0,1,105.0,1,105.0,1
5678,max_effective,30,60,2,3,0.05,0.95,0.9090718159759448,19,80.0,1,80.0,1,80.0,1,80.0,1
5679,max_effective,30,60,2,3,0.05,0.95,0.9291663585841926,33,102.0,1,102.0,1,102.0,1,102.0,1
5680,max_effective,30,60,2,3,0.05,0.95,0.9464039188044182,10,71.0,1,71.0,1,71.0,1,71.0,1
5681,max_effective,30,60,2,3,0.05,0.95,0.9399431675120998,16,100.0,1,100.0,1,100.0,1,100.0,1
5682,max_effective,30,60,2,3,0.05,0.95,0.9401663027644104,18,106.0,1,106.0,1,106.0,1,106.0,1
5683,max_effective,30,60,2,3,0.05,0.95,0.9472223466855768,29,124.0,0,130.0,1,130.0,1,130.0,1
5684,max_effective,30,60,2,3,0.05,0.95,0.8616436174500495,7,64.0,1,64.0,1,64.0,1,64.0,1
5685,max_effective,30,60,2,3,0.05,0.95,0.9468041908313536,64,128.0,0,145.0,0,155.0,1,154.0,0
5686,max_effective,30,60,2,3,0.05,0.95,0.948495076696523,12,81.0,1,81.0,1,81.0,1,81.0,1
5687,max_effective,30,60,2,3,0.05,0.95,0.9205169071160156,13,73.0,1,73.0,1,73.0,1,73.0,1
5688,max_effective,30,60,2,3,0.05,0.95,0.9207727563785144,23,130.0,1,130.0,1,130.0,1,130.0,1
5689,max_effective,30,60,2,3,0.05,0.95,0.8445439105916173,8,82.0,1,82.0,1,82.0,1,82.0,1
5690,max_effective,30,60,2,3,0.05,0.95,0.9188940372717336,12,70.0,1,70.0,1,70.0,1,70.0,1
5691,max_effective,30,60,2,3,0.05,0.95,0.9285634228479144,9,75.0,1,75.0,1,75.0,1,75.0,1
5692,max_effective,30,60,2,3,0.05,0.95,0.9409876625717316,34,110.0,0,116.0,1,116.0,1,116.0,1
5693,max_effective,30,60,2,3,0.05,0.95,0.9238097889866906,10,85.0,1,85.0,1,85.0,1,85.0,1
5694,max_effective,30,60,2,3,0.05,0.95,0.8926831989528099,12,74.0,1,74.0,1,74.0,1,73.0,0
5695,max_effective,30,60,2,3,0.05,0.95,0.945654508644757,10,68.0,1,68.0,1,68.0,1,68.0,1
5696,max_effective,30,60,2,3,0.05,0.95,0.906818500308878,12,81.0,1,81.0,1,81.0,1,81.0,1
5697,max_effective,30,60,2,3,0.05,0.95,0.938459640769783,21,113.0,1,113.0,1,113.0,1,113.0,1
5698,max_effective,30,60,2,3,0.05,0.95,0.9460566912958503,25,89.0,1,89.0,1,89.0,1,89.0,1
5699,max_effective,30,60,2,3,0.05,0.95,0.9206612833758528,84,119.0,0,134.0,0,142.0,0,153.0,1
5700,max_effective,30,60,2,3,0.05,0.95,0.9148526880074648,23,123.0,0,125.0,1,125.0,1,125.0,1
5701,max_effective,30,60,2,3,0.05,0.95,0.9271915023285776,31,108.0,1,108.0,1,108.0,1,108.0,1
5702,max_effective,30,60,2,3,0.05,0.95,0.9433908349583446,6,57.0,1,57.0,1,57.0,1,56.0,0
5703,max_effective,30,60,2,3,0.05,0.95,0.9247115781530147,14,74.0,1,74.0,1,74.0,1,74.0,1
5704,max_effective,30,60,2,3,0.05,0.95,0.949792965910946,32,112.0,0,116.0,1,116.0,1,116.0,1
5705,max_effective,30,60,2,3,0.05,0.95,0.933561861054272,16,98.0,1,98.0,1,98.0,1,98.0,1
5706,max_effective,30,60,2,3,0.05,0.95,0.9127528224888758,7,75.0,1,75.0,1,75.0,1,73.0,0
5707,max_effective,30,60,2,3,0.05,0.95,0.9448209076086824,9,75.0,1,75.0,1,75.0,1,75.0,1
5708,max_effective,30,60,2,3,0.05,0.95,0.9250579263629818,21,91.0,1,91.0,1,91.0,1,91.0,1
5709,max_effective,30,60,2,3,0.05,0.95,0.9300275840417258,107,115.0,0,144.0,0,154.0,0,160.0,1
5710,max_effective,30,60,2,3,0.05,0.95,0.9422912625061616,34,123.0,0,132.0,0,138.0,1,137.0,0
5711,max_effective,30,60,2,3,0.05,0.95,0.9381424357651714,15,75.0,1,75.0,1,75.0,1,75.0,1
5712,max_effective,30,60,2,3,0.05,0.95,0.9332406149484048,5,60.0,1,60.0,1,60.0,1,60.0,1
5713,max_effective,30,60,2,3,0.05,0.95,0.9292498488514556,35,110.0,0,118.0,1,118.0,1,118.0,1
5714,max_effective,30,60,2,3,0.05,0.95,0.9195691163499164,10,60.0,1,60.0,1,60.0,1,60.0,1
5715,max_effective,30,60,2,3,0.05,0.95,0.8984723837409073,16,83.0,1,83.0,1,83.0,1,83.0,1
5716,max_effective,30,60,2,3,0.05,0.95,0.9305951858686272,37,117.0,0,121.0,0,130.0,1,130.0,1
5717,max_effective,30,60,2,3,0.05,0.95,0.930126602807288,14,73.0,1,73.0,1,73.0,1,73.0,1
5718,max_effective,30,60,2,3,0.05,0.95,0.9377458941001235,34,86.0,1,86.0,1,86.0,1,86.0,1
5719,max_effective,30,60,2,3,0.05,0.95,0.9143310694986946,55,122.0,0,129.0,0,145.0,0,146.0,1
5720,max_effective,30,60,2,3,0.05,0.95,0.8936436533535173,19,101.0,1,101.0,1,101.0,1,101.0,1
5721,max_effective,30,60,2,3,0.05,0.95,0.9398631315667204,13,87.0,1,87.0,1,87.0,1,87.0,1
5722,max_effective,30,60,2,3,0.05,0.95,0.9414386650527228,17,97.0,1,97.0,1,97.0,1,97.0,1
5723,max_effective,30,60,2,3,0.05,0.95,0.8942864106695623,16,83.0,1,83.0,1,83.0,1,83.0,1
5724,max_effective,30,60,2,3,0.05,0.95,0.9456787601839404,66,128.0,0,140.0,0,154.0,1,154.0,1
5725,max_effective,30,60,2,3,0.05,0.95,0.9493957811986712,11,75.0,1,75.0,1,75.0,1,75.0,1
5726,max_effective,30,60,2,3,0.05,0.95,0.9184322523172936,33,114.0,0,119.0,1,119.0,1,119.0,1
5727,max_effective,30,60,2,3,0.05,0.95,0.9326114653405684,7,77.0,1,77.0,1,77.0,1,77.0,1
5728,max_effective,30,60,2,3,0.05,0.95,0.8821537047033065,14,99.0,1,99.0,1,99.0,1,99.0,1
5729,max_effective,30,60,2,3,0.05,0.95,0.9201870439800232,13,88.0,1,88.0,1,88.0,1,88.0,1
5730,max_effective,30,60,2,3,0.05,0.95,0.8923279162504485,29,87.0,1,87.0,1,87.0,1,87.0,1
5731,max_effective,30,60,2,3,0.05,0.95,0.8948029541447328,6,53.0,1,53.0,1,53.0,1,53.0,1
5732,max_effective,30,60,2,3,0.05,0.95,0.9395713560496448,12,77.0,1,77.0,1,77.0,1,77.0,1
5733,max_effective,30,60,2,3,0.05,0.95,0.9014637706545814,25,96.0,1,96.0,1,96.0,1,96.0,1
5734,max_effective,30,60,2,3,0.05,0.95,0.8926642842665414,6,55.0,1,55.0,1,55.0,1,52.0,0
5735,max_effective,30,60,2,3,0.05,0.95,0.919381615619336,26,116.0,1,116.0,1,116.0,1,116.0,1
5736,max_effective,30,60,2,3,0.05,0.95,0.935761335803491,29,91.0,1,91.0,1,91.0,1,91.0,1
5737,max_effective,30,60,2,3,0.05,0.95,0.9335655690816982,19,103.0,1,103.0,1,103.0,1,103.0,1
5738,max_effective,30,60,2,3,0.05,0.95,0.9496145935045436,45,110.0,1,110.0,1,110.0,1,110.0,1
5739,max_effective,30,60,2,3,0.05,0.95,0.9340360274444276,35,118.0,0,128.0,1,128.0,1,128.0,1
5740,max_effective,30,60,2,3,0.05,0.95,0.9351057009689356,31,116.0,1,116.0,1,116.0,1,115.0,0
5741,max_effective,30,60,2,3,0.05,0.95,0.9344590998372112,18,79.0,1,79.0,1,79.0,1,79.0,1
5742,max_effective,30,60,2,3,0.05,0.95,0.8824503537588547,8,78.0,1,78.0,1,78.0,1,78.0,1
5743,max_effective,30,60,2,3,0.05,0.95,0.9496833615413076,33,130.0,0,139.0,0,142.0,1,142.0,1
5744,max_effective,30,60,2,3,0.05,0.95,0.8460984498946301,12,80.0,1,80.0,1,80.0,1,80.0,1
5745,max_effective,30,60,2,3,0.05,0.95,0.9294319343271332,30,104.0,1,104.0,1,104.0,1,104.0,1
5746,max_effective,30,60,2,3,0.05,0.95,0.8493357159324703,5,57.0,1,57.0,1,57.0,1,57.0,1
5747,max_effective,30,60,2,3,0.05,0.95,0.8869001976026649,13,69.0,1,69.0,1,69.0,1,69.0,1
5748,max_effective,30,60,2,3,0.05,0.95,0.9497236801113036,17,89.0,1,89.0,1,89.0,1,87.0,0
5749,max_effective,30,60,2,3,0.05,0.95,0.9387374349163686,8,71.0,1,71.0,1,71.0,1,71.0,1
5750,max_effective,30,60,2,3,0.05,0.95,0.9403210792077442,48,108.0,0,112.0,0,137.0,1,137.0,1
5751,max_effective,30,60,2,3,0.05,0.95,0.9050727313311778,14,109.0,1,109.0,1,109.0,1,109.0,1
5752,max_effective,30,60,2,3,0.05,0.95,0.946400957279778,16,108.0,1,108.0,1,108.0,1,108.0,1
5753,max_effective,30,60,2,3,0.05,0.95,0.9265065408987836,6,58.0,1,58.0,1,58.0,1,58.0,1
5754,max_effective,30,60,2,3,0.05,0.95,0.9478046898730712,52,140.0,0,151.0,0,153.0,1,151.0,0
5755,max_effective,30,60,2,3,0.05,0.95,0.8901524658987386,19,88.0,1,88.0,1,88.0,1,88.0,1
5756,max_effective,30,60,2,3,0.05,0.95,0.9332655913395164,13,75.0,1,75.0,1,75.0,1,75.0,1
5757,max_effective,30,60,2,3,0.05,0.95,0.909057338582081,11,90.0,1,90.0,1,90.0,1,90.0,1
5758,max_effective,30,60,2,3,0.05,0.95,0.8836308159086321,26,78.0,1,78.0,1,78.0,1,78.0,1
5759,max_effective,30,60,2,3,0.05,0.95,0.9459657016483256,24,114.0,1,114.0,1,114.0,1,114.0,1
5760,max_effective,30,60,2,3,0.05,0.95,0.909532718510408,6,53.0,1,53.0,1,53.0,1,52.0,0
5761,max_effective,30,60,2,3,0.05,0.95,0.9440361078835192,25,106.0,1,106.0,1,106.0,1,106.0,1
5762,max_effective,30,60,2,3,0.05,0.95,0.9395588187005984,31,106.0,1,106.0,1,106.0,1,106.0,1
5763,max_effective,30,60,2,3,0.05,0.95,0.9272835797158712,28,145.0,0,155.0,1,150.0,0,149.0,0
5764,max_effective,30,60,2,3,0.05,0.95,0.9125508286089083,15,96.0,1,96.0,1,96.0,1,96.0,1
5765,max_effective,30,60,2,3,0.05,0.95,0.945299799811612,25,101.0,1,101.0,1,101.0,1,101.0,1
5766,max_effective,30,60,2,3,0.05,0.95,0.8985244852375703,12,90.0,1,90.0,1,90.0,1,90.0,1
5767,max_effective,30,60,2,3,0.05,0.95,0.9346753788144154,11,68.0,1,68.0,1,68.0,1,68.0,1
5768,max_effective,30,60,2,3,0.05,0.95,0.8539117873401055,17,88.0,1,88.0,1,88.0,1,88.0,1
5769,max_effective,30,60,2,3,0.05,0.95,0.936614293060426,8,79.0,1,79.0,1,79.0,1,79.0,1
5770,max_effective,30,60,2,3,0.05,0.95,0.9388190954594487,22,104.0,1,104.0,1,104.0,1,104.0,1
5771,max_effective,30,60,2,3,0.05,0.95,0.9481135665619838,29,112.0,1,112.0,1,112.0,1,112.0,1
5772,max_effective,30,60,2,3,0.05,0.95,0.9401114900737572,26,127.0,0,128.0,0,129.0,0,130.0,1
5773,max_effective,30,60,2,3,0.05,0.95,0.905050285673946,11,79.0,1,79.0,1,79.0,1,79.0,1
5774,max_effective,30,60,2,3,0.05,0.95,0.92513200599152,11,62.0,1,62.0,1,62.0,1,62.0,1
5775,max_effective,30,60,2,3,0.05,0.95,0.9111552471866872,13,70.0,1,70.0,1,70.0,1,69.0,0
5776,max_effective,30,60,2,3,0.05,0.95,0.905314723208632,18,95.0,1,95.0,1,95.0,1,95.0,1
5777,max_effective,30,60,2,3,0.05,0.95,0.9491809413128836,60,131.0,0,139.0,0,156.0,1,153.0,0
5778,max_effective,30,60,2,3,0.05,0.95,0.9311204364282892,23,75.0,1,75.0,1,75.0,1,75.0,1
5779,max_effective,30,60,2,3,0.05,0.95,0.9434688843859456,54,110.0,0,126.0,1,126.0,1,126.0,1
5780,max_effective,30,60,2,3,0.05,0.95,0.9289927263711746,6,55.0,1,55.0,1,55.0,1,55.0,1
5781,max_effective,30,60,2,3,0.05,0.95,0.9264241145240656,6,64.0,1,64.0,1,64.0,1,62.0,0
5782,max_effective,30,60,2,3,0.05,0.95,0.9278015418436578,23,110.0,1,110.0,1,110.0,1,110.0,1
5783,max_effective,30,60,2,3,0.05,0.95,0.8900197876612747,6,56.0,1,56.0,1,56.0,1,56.0,1
5784,max_effective,30,60,2,3,0.05,0.95,0.8776941606033952,13,87.0,1,87.0,1,87.0,1,87.0,1
5785,max_effective,30,60,2,3,0.05,0.95,0.9036274550270224,22,79.0,1,79.0,1,79.0,1,78.0,0
5786,max_effective,30,60,2,3,0.05,0.95,0.8861090582089223,15,85.0,1,85.0,1,85.0,1,85.0,1
5787,max_effective,30,60,2,3,0.05,0.95,0.9346695333124778,8,73.0,1,73.0,1,73.0,1,73.0,1
5788,max_effective,30,60,2,3,0.05,0.95,0.9376480961872812,24,115.0,1,115.0,1,112.0,0,115.0,1
5789,max_effective,30,60,2,3,0.05,0.95,0.9480717594309824,36,128.0,0,143.0,1,143.0,1,143.0,1
5790,max_effective,30,60,2,3,0.05,0.95,0.913422196768528,7,58.0,1,58.0,1,58.0,1,53.0,0
5791,max_effective,30,60,2,3,0.05,0.95,0.9190372617620272,14,79.0,1,79.0,1,79.0,1,79.0,1
5792,max_effective,30,60,2,3,0.05,0.95,0.8234907101256014,5,57.0,1,57.0,1,57.0,1,57.0,1
5793,max_effective,30,60,2,3,0.05,0.95,0.8971682597463575,8,76.0,1,76.0,1,76.0,1,75.0,0
5794,max_effective,30,60,2,3,0.05,0.95,0.9348219506346332,26,105.0,0,108.0,1,108.0,1,108.0,1
5795,max_effective,30,60,2,3,0.05,0.95,0.9370845561272484,10,78.0,1,78.0,1,78.0,1,78.0,1
5796,max_effective,30,60,2,3,0.05,0.95,0.9160653918719112,13,89.0,1,89.0,1,89.0,1,89.0,1
5797,max_effective,30,60,2,3,0.05,0.95,0.9472532079078628,19,92.0,1,92.0,1,92.0,1,92.0,1
5798,max_effective,30,60,2,3,0.05,0.95,0.9176010562819368,18,89.0,1,89.0,1,89.0,1,89.0,1
5799,max_effective,30,60,2,3,0.05,0.95,0.933093937811304,14,70.0,1,70.0,1,70.0,1,70.0,1
5800,max_effective,30,60,2,3,0.05,0.95,0.923905240829955,10,76.0,1,76.0,1,76.0,1,75.0,0
5801,max_effective,30,60,2,3,0.05,0.95,0.9323673442015548,23,126.0,0,131.0,0,137.0,1,136.0,0
5802,max_effective,30,60,2,3,0.05,0.95,0.9498734446901094,14,127.0,1,127.0,1,126.0,0,127.0,1
5803,max_effective,30,60,2,3,0.05,0.95,0.9473827283020588,11,105.0,1,105.0,1,105.0,1,105.0,1
5804,max_effective,30,60,2,3,0.05,0.95,0.9318036339991536,20,118.0,0,119.0,1,119.0,1,119.0,1
5805,max_effective,30,60,2,3,0.05,0.95,0.924913766573099,13,71.0,1,71.0,1,71.0,1,71.0,1
5806,max_effective,30,60,2,3,0.05,0.95,0.942182677138341,42,118.0,0,126.0,0,140.0,1,138.0,0
5807,max_effective,30,60,2,3,0.05,0.95,0.9292246693917176,77,129.0,0,137.0,1,137.0,1,137.0,1
5808,max_effective,30,60,2,3,0.05,0.95,0.8973715918591804,14,95.0,1,95.0,1,95.0,1,95.0,1
5809,max_effective,30,60,2,3,0.05,0.95,0.8554820061894003,8,68.0,1,68.0,1,68.0,1,68.0,1
5810,max_effective,30,60,2,3,0.05,0.95,0.9397845206954502,70,118.0,0,151.0,0,155.0,1,155.0,1
5811,max_effective,30,60,2,3,0.05,0.95,0.9198359120563748,17,60.0,1,60.0,1,60.0,1,60.0,1
5812,max_effective,30,60,2,3,0.05,0.95,0.9211253350453896,33,116.0,0,122.0,1,122.0,1,122.0,1
5813,max_effective,30,60,2,3,0.05,0.95,0.9396720557492866,17,82.0,1,82.0,1,82.0,1,82.0,1
5814,max_effective,30,60,2,3,0.05,0.95,0.9459795438895908,13,61.0,1,61.0,1,61.0,1,61.0,1
5815,max_effective,30,60,2,3,0.05,0.95,0.9426029043935584,16,99.0,1,99.0,1,99.0,1,99.0,1
5816,max_effective,30,60,2,3,0.05,0.95,0.9440129455895546,115,127.0,0,131.0,0,137.0,0,138.0,1
5817,max_effective,30,60,2,3,0.05,0.95,0.921654684086968,31,103.0,1,103.0,1,103.0,1,103.0,1
5818,max_effective,30,60,2,3,0.05,0.95,0.9464111149555492,45,127.0,0,137.0,0,147.0,0,148.0,1
5819,max_effective,30,60,2,3,0.05,0.95,0.9046936242947068,9,66.0,1,66.0,1,66.0,1,66.0,1
5820,max_effective,30,60,2,3,0.05,0.95,0.9135534063172138,29,122.0,0,123.0,1,123.0,1,123.0,1
5821,max_effective,30,60,2,3,0.05,0.95,0.9047549546882476,20,113.0,1,113.0,1,113.0,1,113.0,1
5822,max_effective,30,60,2,3,0.05,0.95,0.9468504131925988,8,54.0,1,54.0,1,54.0,1,54.0,1
5823,max_effective,30,60,2,3,0.05,0.95,0.916234909691694,46,123.0,0,123.0,0,140.0,0,141.0,1
5824,max_effective,30,60,2,3,0.05,0.95,0.9469817158599416,9,62.0,1,62.0,1,62.0,1,62.0,1
5825,max_effective,30,60,2,3,0.05,0.95,0.9113513681463636,12,94.0,1,94.0,1,94.0,1,94.0,1
5826,max_effective,30,60,2,3,0.05,0.95,0.9272117159428248,21,97.0,1,97.0,1,97.0,1,97.0,1
5827,max_effective,30,60,2,3,0.05,0.95,0.9441768811440028,43,141.0,0,147.0,0,164.0,1,164.0,1
5828,max_effective,30,60,2,3,0.05,0.95,0.9487179461184132,10,69.0,1,69.0,1,69.0,1,69.0,1
5829,max_effective,30,60,2,3,0.05,0.95,0.9135582462317212,15,89.0,1,89.0,1,89.0,1,89.0,1
5830,max_effective,30,60,2,3,0.05,0.95,0.946501300038544,19,75.0,1,75.0,1,75.0,1,72.0,0
5831,max_effective,30,60,2,3,0.05,0.95,0.8850413444714794,26,96.0,1,96.0,1,96.0,1,96.0,1
5832,max_effective,30,60,2,3,0.05,0.95,0.9054533519972832,26,122.0,0,127.0,1,127.0,1,127.0,1
5833,max_effective,30,60,2,3,0.05,0.95,0.9339830948964518,36,123.0,0,135.0,0,144.0,1,144.0,1
5834,max_effective,30,60,2,3,0.05,0.95,0.93192878663888,13,71.0,1,71.0,1,71.0,1,71.0,1
5835,max_effective,30,60,2,3,0.05,0.95,0.9346992722457136,72,109.0,0,124.0,0,144.0,0,150.0,1
5836,max_effective,30,60,2,3,0.05,0.95,0.9349302082993456,48,135.0,0,144.0,0,158.0,1,157.0,0
5837,max_effective,30,60,2,3,0.05,0.95,0.942609256919999,38,121.0,1,121.0,1,121.0,1,121.0,1
5838,max_effective,30,60,2,3,0.05,0.95,0.9207717353169984,16,92.0,1,92.0,1,92.0,1,92.0,1
5839,max_effective,30,60,2,3,0.05,0.95,0.9356650473489152,23,87.0,1,87.0,1,87.0,1,87.0,1
5840,max_effective,30,60,2,3,0.05,0.95,0.9325679631626976,10,77.0,1,77.0,1,77.0,1,77.0,1
5841,max_effective,30,60,2,3,0.05,0.95,0.9403592299004978,22,121.0,1,121.0,1,121.0,1,121.0,1
5842,max_effective,30,60,2,3,0.05,0.95,0.9137023066948488,13,91.0,1,91.0,1,91.0,1,91.0,1
5843,max_effective,30,60,2,3,0.05,0.95,0.9248773810448248,47,114.0,0,118.0,0,138.0,1,138.0,1
5844,max_effective,30,60,2,3,0.05,0.95,0.9457162533488372,16,76.0,1,76.0,1,76.0,1,75.0,0
5845,max_effective,30,60,2,3,0.05,0.95,0.9455539190303794,7,56.0,1,56.0,1,56.0,1,55.0,0
5846,max_effective,30,60,2,3,0.05,0.95,0.9497201949587124,56,108.0,0,124.0,1,124.0,1,124.0,1
5847,max_effective,30,60,2,3,0.05,0.95,0.9209115930173112,63,138.0,0,149.0,0,159.0,1,158.0,0
5848,max_effective,30,60,2,3,0.05,0.95,0.9256051308650228,17,85.0,1,85.0,1,85.0,1,85.0,1
5849,max_effective,30,60,2,3,0.05,0.95,0.949939660982136,8,66.0,1,66.0,1,66.0,1,66.0,1
5850,max_effective,30,60,2,3,0.05,0.95,0.9452312794183968,10,66.0,1,66.0,1,66.0,1,66.0,1
5851,max_effective,30,60,2,3,0.05,0.95,0.9113973262390818,8,67.0,1,67.0,1,67.0,1,67.0,1
5852,max_effective,30,60,2,3,0.05,0.95,0.9128107968399218,14,87.0,1,87.0,1,87.0,1,87.0,1
5853,max_effective,30,60,2,3,0.05,0.95,0.9454614318391592,50,110.0,0,126.0,0,132.0,1,132.0,1
5854,max_effective,30,60,2,3,0.05,0.95,0.9373729199944224,39,121.0,0,146.0,1,146.0,1,146.0,1
5855,max_effective,30,60,2,3,0.05,0.95,0.922034059559238,24,136.0,1,132.0,0,130.0,0,130.0,0
5856,max_effective,30,60,2,3,0.05,0.95,0.9168474714940006,26,108.0,1,108.0,1,108.0,1,108.0,1
5857,max_effective,30,60,2,3,0.05,0.95,0.9349656301002904,29,121.0,0,128.0,1,128.0,1,127.0,0
5858,max_effective,30,60,2,3,0.05,0.95,0.9158534059331662,10,81.0,1,81.0,1,81.0,1,81.0,1
5859,max_effective,30,60,2,3,0.05,0.95,0.7507279271741899,7,61.0,1,61.0,1,61.0,1,61.0,1
5860,max_effective,30,60,2,3,0.05,0.95,0.9496227507242768,7,56.0,1,56.0,1,56.0,1,56.0,1
5861,max_effective,30,60,2,3,0.05,0.95,0.8387402911135883,11,57.0,1,57.0,1,57.0,1,57.0,1
5862,max_effective,30,60,2,3,0.05,0.95,0.9369568022172964,18,104.0,1,104.0,1,104.0,1,104.0,1
5863,max_effective,30,60,2,3,0.05,0.95,0.9078011509363486,17,68.0,1,68.0,1,68.0,1,68.0,1
5864,max_effective,30,60,2,3,0.05,0.95,0.9259255718306676,40,123.0,0,141.0,0,142.0,1,142.0,1
5865,max_effective,30,60,2,3,0.05,0.95,0.9398453453309578,14,79.0,1,79.0,1,79.0,1,79.0,1
5866,max_effective,30,60,2,3,0.05,0.95,0.9008915857031434,14,92.0,1,92.0,1,92.0,1,91.0,0
5867,max_effective,30,60,2,3,0.05,0.95,0.9492533502294662,22,85.0,1,85.0,1,85.0,1,85.0,1
5868,max_effective,30,60,2,3,0.05,0.95,0.923590029465757,15,92.0,1,92.0,1,92.0,1,92.0,1
5869,max_effective,30,60,2,3,0.05,0.95,0.941834782554618,24,100.0,1,100.0,1,100.0,1,100.0,1
5870,max_effective,30,60,2,3,0.05,0.95,0.949887389904272,21,88.0,1,88.0,1,88.0,1,88.0,1
5871,max_effective,30,60,2,3,0.05,0.95,0.9472460571049204,18,72.0,1,72.0,1,72.0,1,72.0,1
5872,max_effective,30,60,2,3,0.05,0.95,0.8582014228231541,6,63.0,1,63.0,1,63.0,1,63.0,1
5873,max_effective,30,60,2,3,0.05,0.95,0.94915427432945,59,104.0,0,139.0,1,139.0,1,139.0,1
5874,max_effective,30,60,2,3,0.05,0.95,0.9410683621155388,35,126.0,0,137.0,0,138.0,1,138.0,1
5875,max_effective,30,60,2,3,0.05,0.95,0.9458639340765328,29,113.0,0,123.0,1,123.0,1,123.0,1
5876,max_effective,30,60,2,3,0.05,0.95,0.9226254795178136,8,60.0,1,60.0,1,60.0,1,60.0,1
5877,max_effective,30,60,2,3,0.05,0.95,0.9289125417562508,18,124.0,1,124.0,1,124.0,1,124.0,1
5878,max_effective,30,60,2,3,0.05,0.95,0.9466571016801368,24,111.0,1,111.0,1,111.0,1,111.0,1
5879,max_effective,30,60,2,3,0.05,0.95,0.9478825151576248,25,127.0,0,132.0,0,133.0,1,132.0,0
5880,max_effective,30,60,2,3,0.05,0.95,0.9299400015409042,38,127.0,0,131.0,0,149.0,1,149.0,1
5881,max_effective,30,60,2,3,0.05,0.95,0.923293005739717,8,76.0,1,76.0,1,76.0,1,75.0,0
5882,max_effective,30,60,2,3,0.05,0.95,0.9439368228171898,55,127.0,0,136.0,0,152.0,1,148.0,0
5883,max_effective,30,60,2,3,0.05,0.95,0.9455572163642286,9,71.0,1,71.0,1,71.0,1,71.0,1
5884,max_effective,30,60,2,3,0.05,0.95,0.9257804616861252,18,79.0,1,79.0,1,79.0,1,79.0,1
5885,max_effective,30,60,2,3,0.05,0.95,0.9254073954484128,39,130.0,0,144.0,0,148.0,0,150.0,1
5886,max_effective,30,60,2,3,0.05,0.95,0.9424877847405287,15,85.0,1,85.0,1,85.0,1,85.0,1
5887,max_effective,30,60,2,3,0.05,0.95,0.9073811553474268,12,100.0,1,100.0,1,100.0,1,100.0,1
5888,max_effective,30,60,2,3,0.05,0.95,0.943472346702534,32,120.0,0,122.0,1,122.0,1,122.0,1
5889,max_effective,30,60,2,3,0.05,0.95,0.9442937021625764,25,135.0,0,139.0,0,155.0,1,153.0,0
5890,max_effective,30,60,2,3,0.05,0.95,0.9448096386073626,13,104.0,1,104.0,1,104.0,1,104.0,1
5891,max_effective,30,60,2,3,0.05,0.95,0.8918732830288768,18,86.0,1,86.0,1,86.0,1,86.0,1
5892,max_effective,30,60,2,3,0.05,0.95,0.9410774656717136,23,113.0,1,113.0,1,113.0,1,113.0,1
5893,max_effective,30,60,2,3,0.05,0.95,0.9202061359520604,30,81.0,1,81.0,1,81.0,1,81.0,1
5894,max_effective,30,60,2,3,0.05,0.95,0.930616229309028,28,126.0,0,127.0,1,127.0,1,127.0,1
5895,max_effective,30,60,2,3,0.05,0.95,0.9254368020488444,10,69.0,1,69.0,1,69.0,1,68.0,0
5896,max_effective,30,60,2,3,0.05,0.95,0.9208439697184606,12,69.0,1,69.0,1,69.0,1,69.0,1
5897,max_effective,30,60,2,3,0.05,0.95,0.8838594745869403,13,65.0,1,65.0,1,65.0,1,65.0,1
5898,max_effective,30,60,2,3,0.05,0.95,0.9174315874071028,32,102.0,1,102.0,1,102.0,1,102.0,1
5899,max_effective,30,60,2,3,0.05,0.95,0.9445125010679892,26,99.0,1,99.0,1,99.0,1,99.0,1
5900,max_effective,30,60,2,3,0.05,0.95,0.8831897901272333,12,70.0,1,70.0,1,70.0,1,70.0,1
5901,max_effective,30,60,2,3,0.05,0.95,0.9033815410695484,22,106.0,1,106.0,1,106.0,1,106.0,1
5902,max_effective,30,60,2,3,0.05,0.95,0.8554410495923569,12,93.0,1,93.0,1,93.0,1,93.0,1
5903,max_effective,30,60,2,3,0.05,0.95,0.9447831904675518,32,105.0,1,105.0,1,105.0,1,105.0,1
5904,max_effective,30,60,2,3,0.05,0.95,0.9270188248506136,7,70.0,1,70.0,1,70.0,1,70.0,1
5905,max_effective,30,60,2,3,0.05,0.95,0.9373872404326584,27,97.0,1,97.0,1,97.0,1,97.0,1
5906,max_effective,30,60,2,3,0.05,0.95,0.8954776425329954,32,84.0,1,84.0,1,84.0,1,80.0,0
5907,max_effective,30,60,2,3,0.05,0.95,0.94467204490058,47,123.0,0,140.0,0,140.0,0,141.0,1
5908,max_effective,30,60,2,3,0.05,0.95,0.9081987145688194,18,93.0,1,93.0,1,93.0,1,93.0,1
5909,max_effective,30,60,2,3,0.05,0.95,0.9479988443404394,56,127.0,0,138.0,0,154.0,0,156.0,1
5910,max_effective,30,60,2,3,0.05,0.95,0.9476606870914884,29,118.0,1,118.0,1,118.0,1,118.0,1
5911,max_effective,30,60,2,3,0.05,0.95,0.9141531312191558,19,74.0,1,74.0,1,74.0,1,74.0,1
5912,max_effective,30,60,2,3,0.05,0.95,0.9323550696678232,27,96.0,1,96.0,1,96.0,1,96.0,1
5913,max_effective,30,60,2,3,0.05,0.95,0.9479674026420416,24,115.0,0,116.0,1,116.0,1,116.0,1
5914,max_effective,30,60,2,3,0.05,0.95,0.9149876550844148,23,104.0,1,104.0,1,104.0,1,104.0,1
5915,max_effective,30,60,2,3,0.05,0.95,0.8096920875421998,11,68.0,1,68.0,1,68.0,1,68.0,1
5916,max_effective,30,60,2,3,0.05,0.95,0.905969706471233,20,138.0,1,138.0,1,137.0,0,136.0,0
5917,max_effective,30,60,2,3,0.05,0.95,0.9265955888196358,57,102.0,0,133.0,1,130.0,0,130.0,0
5918,max_effective,30,60,2,3,0.05,0.95,0.9186621113378928,9,77.0,1,77.0,1,77.0,1,75.0,0
5919,max_effective,30,60,2,3,0.05,0.95,0.9037691027593936,24,81.0,1,81.0,1,81.0,1,81.0,1
5920,max_effective,30,60,2,3,0.05,0.95,0.9302115374438276,25,131.0,0,138.0,0,138.0,0,139.0,1
5921,max_effective,30,60,2,3,0.05,0.95,0.946680800008742,25,88.0,1,88.0,1,88.0,1,88.0,1
5922,max_effective,30,60,2,3,0.05,0.95,0.9110624011985364,39,107.0,0,129.0,1,129.0,1,129.0,1
5923,max_effective,30,60,2,3,0.05,0.95,0.9420163995808466,75,150.0,0,153.0,0,155.0,1,154.0,0
5924,max_effective,30,60,2,3,0.05,0.95,0.905714032753906,9,59.0,1,59.0,1,59.0,1,59.0,1
5925,max_effective,30,60,2,3,0.05,0.95,0.9057947189801828,9,82.0,1,82.0,1,82.0,1,80.0,0
5926,max_effective,30,60,2,3,0.05,0.95,0.9240932004934148,41,104.0,0,118.0,1,117.0,0,117.0,0
5927,max_effective,30,60,2,3,0.05,0.95,0.9409083032804912,28,118.0,1,118.0,1,118.0,1,118.0,1
5928,max_effective,30,60,2,3,0.05,0.95,0.8959908261140139,19,114.0,1,114.0,1,114.0,1,114.0,1
5929,max_effective,30,60,2,3,0.05,0.95,0.9247780720112516,20,99.0,1,99.0,1,99.0,1,99.0,1
5930,max_effective,30,60,2,3,0.05,0.95,0.8603043103448674,29,82.0,1,82.0,1,82.0,1,82.0,1
5931,max_effective,30,60,2,3,0.05,0.95,0.8801603260375355,7,61.0,1,61.0,1,61.0,1,61.0,1
5932,max_effective,30,60,2,3,0.05,0.95,0.9496277419393064,21,96.0,1,96.0,1,96.0,1,96.0,1
5933,max_effective,30,60,2,3,0.05,0.95,0.927147362409366,40,142.0,0,149.0,0,161.0,1,159.0,0
5934,max_effective,30,60,2,3,0.05,0.95,0.9231748523540404,33,112.0,0,126.0,1,126.0,1,126.0,1
5935,max_effective,30,60,2,3,0.05,0.95,0.9291098332685536,28,91.0,1,91.0,1,91.0,1,91.0,1
5936,max_effective,30,60,2,3,0.05,0.95,0.8997926221653811,15,105.0,1,105.0,1,105.0,1,105.0,1
5937,max_effective,30,60,2,3,0.05,0.95,0.936334534070034,10,75.0,1,75.0,1,75.0,1,75.0,1
5938,max_effective,30,60,2,3,0.05,0.95,0.8782630398866588,11,91.0,1,91.0,1,91.0,1,91.0,1
5939,max_effective,30,60,2,3,0.05,0.95,0.9216209836737028,10,83.0,1,83.0,1,83.0,1,83.0,1
5940,max_effective,30,60,2,3,0.05,0.95,0.9233127052625536,27,124.0,1,124.0,1,123.0,0,123.0,0
5941,max_effective,30,60,2,3,0.05,0.95,0.9217922025566754,6,60.0,1,60.0,1,60.0,1,60.0,1
5942,max_effective,30,60,2,3,0.05,0.95,0.9480670851612412,26,123.0,1,123.0,1,123.0,1,123.0,1
5943,max_effective,30,60,2,3,0.05,0.95,0.8908590850341973,10,61.0,1,61.0,1,61.0,1,61.0,1
5944,max_effective,30,60,2,3,0.05,0.95,0.8990513472859357,30,98.0,1,98.0,1,98.0,1,98.0,1
5945,max_effective,30,60,2,3,0.05,0.95,0.932607010497406,24,122.0,0,122.0,0,126.0,1,124.0,0
5946,max_effective,30,60,2,3,0.05,0.95,0.9305393475786649,15,84.0,1,84.0,1,84.0,1,84.0,1
5947,max_effective,30,60,2,3,0.05,0.95,0.94272690719443,26,117.0,1,117.0,1,117.0,1,117.0,1
5948,max_effective,30,60,2,3,0.05,0.95,0.8952047641830355,7,86.0,1,86.0,1,86.0,1,86.0,1
5949,max_effective,30,60,2,3,0.05,0.95,0.8777549695895456,7,82.0,1,82.0,1,82.0,1,82.0,1
5950,max_effective,30,60,2,3,0.05,0.95,0.9388502287553548,22,117.0,1,117.0,1,117.0,1,117.0,1
5951,max_effective,30,60,2,3,0.05,0.95,0.9110623269125206,23,71.0,1,71.0,1,71.0,1,71.0,1
5952,max_effective,30,60,2,3,0.05,0.95,0.893928637249579,15,86.0,1,86.0,1,86.0,1,86.0,1
5953,max_effective,30,60,2,3,0.05,0.95,0.9323753659364372,22,115.0,0,119.0,1,118.0,0,118.0,0
5954,max_effective,30,60,2,3,0.05,0.95,0.9444643233421756,17,77.0,1,77.0,1,77.0,1,74.0,0
5955,max_effective,30,60,2,3,0.05,0.95,0.9256276401160236,9,68.0,1,68.0,1,68.0,1,68.0,1
5956,max_effective,30,60,2,3,0.05,0.95,0.930268001936658,8,63.0,1,63.0,1,63.0,1,63.0,1
5957,max_effective,30,60,2,3,0.05,0.95,0.9487302887628404,19,90.0,1,90.0,1,90.0,1,90.0,1
5958,max_effective,30,60,2,3,0.05,0.95,0.9448556514214036,50,122.0,0,119.0,0,134.0,1,134.0,1
5959,max_effective,30,60,2,3,0.05,0.95,0.9235615881304748,20,112.0,1,112.0,1,112.0,1,111.0,0
5960,max_effective,30,60,2,3,0.05,0.95,0.9465574883482202,14,89.0,1,89.0,1,89.0,1,89.0,1
5961,max_effective,30,60,2,3,0.05,0.95,0.872238157658806,11,88.0,1,88.0,1,88.0,1,88.0,1
5962,max_effective,30,60,2,3,0.05,0.95,0.8554215123752842,8,58.0,1,58.0,1,58.0,1,58.0,1
5963,max_effective,30,60,2,3,0.05,0.95,0.9481352592291264,92,102.0,0,141.0,0,153.0,1,153.0,1
5964,max_effective,30,60,2,3,0.05,0.95,0.903047299387964,12,85.0,1,85.0,1,85.0,1,85.0,1
5965,max_effective,30,60,2,3,0.05,0.95,0.9259316309110184,10,77.0,1,77.0,1,77.0,1,77.0,1
5966,max_effective,30,60,2,3,0.05,0.95,0.923494052842076,9,74.0,1,74.0,1,74.0,1,74.0,1
5967,max_effective,30,60,2,3,0.05,0.95,0.9350431244373753,16,83.0,1,83.0,1,83.0,1,83.0,1
5968,max_effective,30,60,2,3,0.05,0.95,0.949941164449804,34,132.0,0,138.0,0,129.0,0,146.0,1
5969,max_effective,30,60,2,3,0.05,0.95,0.9462974795336296,46,112.0,0,131.0,0,132.0,1,129.0,0
5970,max_effective,30,60,2,3,0.05,0.95,0.8867501300432266,7,67.0,1,67.0,1,67.0,1,67.0,1
5971,max_effective,30,60,2,3,0.05,0.95,0.9010377740515154,16,82.0,1,82.0,1,82.0,1,82.0,1
5972,max_effective,30,60,2,3,0.05,0.95,0.9104990900513078,21,137.0,1,136.0,0,135.0,0,136.0,0
5973,max_effective,30,60,2,3,0.05,0.95,0.8857931028512561,9,67.0,1,67.0,1,67.0,1,67.0,1
5974,max_effective,30,60,2,3,0.05,0.95,0.9053697547484876,31,119.0,0,123.0,0,127.0,1,127.0,1
5975,max_effective,30,60,2,3,0.05,0.95,0.8594873840553194,14,95.0,1,95.0,1,95.0,1,95.0,1
5976,max_effective,30,60,2,3,0.05,0.95,0.9369402965985312,16,70.0,1,70.0,1,70.0,1,69.0,0
5977,max_effective,30,60,2,3,0.05,0.95,0.9207398605932586,27,75.0,1,75.0,1,75.0,1,75.0,1
5978,max_effective,30,60,2,3,0.05,0.95,0.9362411613724057,24,97.0,1,97.0,1,97.0,1,97.0,1
5979,max_effective,30,60,2,3,0.05,0.95,0.9385289667459288,33,128.0,0,137.0,0,142.0,0,151.0,1
5980,max_effective,30,60,2,3,0.05,0.95,0.90611330645706,37,105.0,1,105.0,1,105.0,1,105.0,1
5981,max_effective,30,60,2,3,0.05,0.95,0.9430760631671616,31,128.0,0,129.0,1,127.0,0,127.0,0
5982,max_effective,30,60,2,3,0.05,0.95,0.9457504990457216,9,75.0,1,75.0,1,75.0,1,75.0,1
5983,max_effective,30,60,2,3,0.05,0.95,0.940450435899302,11,85.0,1,85.0,1,85.0,1,85.0,1
5984,max_effective,30,60,2,3,0.05,0.95,0.933063722876174,18,88.0,1,88.0,1,88.0,1,88.0,1
5985,max_effective,30,60,2,3,0.05,0.95,0.9114061708603982,11,83.0,1,83.0,1,83.0,1,79.0,0
5986,max_effective,30,60,2,3,0.05,0.95,0.944738328480658,6,52.0,1,52.0,1,52.0,1,51.0,0
5987,max_effective,30,60,2,3,0.05,0.95,0.9380004356511692,25,85.0,1,85.0,1,85.0,1,85.0,1
5988,max_effective,30,60,2,3,0.05,0.95,0.9477869362791024,39,139.0,0,142.0,0,152.0,1,151.0,0
5989,max_effective,30,60,2,3,0.05,0.95,0.947070142396262,40,99.0,1,99.0,1,99.0,1,99.0,1
5990,max_effective,30,60,2,3,0.05,0.95,0.7634407715486238,5,49.0,1,49.0,1,49.0,1,47.0,0
5991,max_effective,30,60,2,3,0.05,0.95,0.8997310396335848,17,78.0,1,78.0,1,78.0,1,77.0,0
5992,max_effective,30,60,2,3,0.05,0.95,0.942601071808852,23,103.0,1,103.0,1,103.0,1,103.0,1
5993,max_effective,30,60,2,3,0.05,0.95,0.9280440920191978,23,113.0,1,113.0,1,113.0,1,112.0,0
5994,max_effective,30,60,2,3,0.05,0.95,0.9463187816399944,21,101.0,1,101.0,1,101.0,1,101.0,1
5995,max_effective,30,60,2,3,0.05,0.95,0.8402916665727774,5,64.0,1,64.0,1,64.0,1,64.0,1
5996,max_effective,30,60,2,3,0.05,0.95,0.9387480560635832,175,144.0,0,141.0,0,146.0,0,151.0,1
5997,max_effective,30,60,2,3,0.05,0.95,0.9404358043306512,31,113.0,1,113.0,1,113.0,1,113.0,1
5998,max_effective,30,60,2,3,0.05,0.95,0.9333548539216489,26,110.0,0,114.0,1,113.0,0,114.0,1
5999,max_effective,30,60,2,3,0.05,0.95,0.8765433591197839,15,81.0,1,81.0,1,81.0,1,81.0,1
6000,max_effective,30,60,2,3,0.05,0.95,0.8867917839339381,11,74.0,1,74.0,1,74.0,1,74.0,1
6001,max_effective,30,60,2,3,0.05,0.95,0.8240247392523166,10,61.0,1,61.0,1,61.0,1,61.0,1
6002,max_effective,30,60,2,3,0.05,0.95,0.913831446127864,12,82.0,1,82.0,1,82.0,1,82.0,1
6003,max_effective,30,60,2,3,0.05,0.95,0.9378416591730572,43,105.0,0,115.0,0,117.0,1,117.0,1
6004,max_effective,30,60,2,3,0.05,0.95,0.9155590689232154,23,88.0,1,88.0,1,88.0,1,88.0,1
6005,max_effective,30,60,2,3,0.05,0.95,0.9291517921437432,9,71.0,1,71.0,1,71.0,1,69.0,0
6006,max_effective,30,60,2,3,0.05,0.95,0.9258029836511956,8,65.0,1,65.0,1,65.0,1,65.0,1
6007,max_effective,30,60,2,3,0.05,0.95,0.9018998176084074,4,41.0,1,41.0,1,41.0,1,41.0,1
6008,max_effective,30,60,2,3,0.05,0.95,0.93437812684631,31,136.0,0,149.0,0,150.0,1,149.0,0
6009,max_effective,30,60,2,3,0.05,0.95,0.928702049523987,19,84.0,1,84.0,1,84.0,1,84.0,1
6010,max_effective,30,60,2,3,0.05,0.95,0.9388389503035446,70,129.0,1,129.0,1,129.0,1,129.0,1
6011,max_effective,30,60,2,3,0.05,0.95,0.9379805942419824,39,131.0,0,139.0,0,153.0,1,152.0,0
6012,max_effective,30,60,2,3,0.05,0.95,0.948278233201094,41,111.0,0,132.0,1,127.0,0,127.0,0
6013,max_effective,30,60,2,3,0.05,0.95,0.9362382155393272,35,137.0,0,141.0,0,153.0,1,151.0,0
6014,max_effective,30,60,2,3,0.05,0.95,0.92544158155169,16,94.0,1,94.0,1,94.0,1,94.0,1
6015,max_effective,30,60,2,3,0.05,0.95,0.940791542932791,16,79.0,1,79.0,1,79.0,1,79.0,1
6016,max_effective,30,60,2,3,0.05,0.95,0.9320712693086272,36,113.0,1,113.0,1,113.0,1,113.0,1
6017,max_effective,30,60,2,3,0.05,0.95,0.9180547209677355,17,113.0,1,113.0,1,113.0,1,113.0,1
6018,max_effective,30,60,2,3,0.05,0.95,0.8707855650763501,16,92.0,1,92.0,1,92.0,1,92.0,1
6019,max_effective,30,60,2,3,0.05,0.95,0.8649764745072414,9,70.0,1,70.0,1,70.0,1,70.0,1
6020,max_effective,30,60,2,3,0.05,0.95,0.945849351380044,38,127.0,0,137.0,0,139.0,1,135.0,0
6021,max_effective,30,60,2,3,0.05,0.95,0.9459145039700336,20,132.0,1,132.0,1,132.0,1,131.0,0
6022,max_effective,30,60,2,3,0.05,0.95,0.9170570971362092,22,85.0,1,85.0,1,85.0,1,84.0,0
6023,max_effective,30,60,2,3,0.05,0.95,0.879536054785735,8,72.0,1,72.0,1,72.0,1,72.0,1
6024,max_effective,30,60,2,3,0.05,0.95,0.9485642714533412,18,103.0,1,103.0,1,103.0,1,103.0,1
6025,max_effective,30,60,2,3,0.05,0.95,0.9305430592586388,15,79.0,1,79.0,1,79.0,1,79.0,1
6026,max_effective,30,60,2,3,0.05,0.95,0.9149421383889486,28,124.0,0,135.0,0,138.0,1,138.0,1
6027,max_effective,30,60,2,3,0.05,0.95,0.9136226791411508,33,127.0,0,127.0,0,137.0,1,137.0,1
6028,max_effective,30,60,2,3,0.05,0.95,0.9456055026817256,16,94.0,1,94.0,1,94.0,1,94.0,1
6029,max_effective,30,60,2,3,0.05,0.95,0.9279397454653944,46,119.0,0,132.0,0,145.0,1,145.0,1
6030,max_effective,30,60,2,3,0.05,0.95,0.9456405424314718,19,97.0,1,97.0,1,97.0,1,97.0,1
6031,max_effective,30,60,2,3,0.05,0.95,0.92660125192867,27,124.0,0,129.0,1,129.0,1,129.0,1
6032,max_effective,30,60,2,3,0.05,0.95,0.8937413022680148,26,91.0,1,91.0,1,91.0,1,91.0,1
6033,max_effective,30,60,2,3,0.05,0.95,0.8775760871487412,11,72.0,1,72.0,1,72.0,1,72.0,1
6034,max_effective,30,60,2,3,0.05,0.95,0.94375052411602,7,70.0,1,70.0,1,70.0,1,70.0,1
6035,max_effective,30,60,2,3,0.05,0.95,0.9090406147528608,18,91.0,1,91.0,1,91.0,1,91.0,1
6036,max_effective,30,60,2,3,0.05,0.95,0.8680790965354893,10,69.0,1,69.0,1,69.0,1,69.0,1
6037,max_effective,30,60,2,3,0.05,0.95,0.9452016878745012,15,82.0,1,82.0,1,82.0,1,81.0,0
6038,max_effective,30,60,2,3,0.05,0.95,0.9407021771614804,8,66.0,1,66.0,1,66.0,1,66.0,1
6039,max_effective,30,60,2,3,0.05,0.95,0.8555348868797561,15,70.0,1,70.0,1,70.0,1,70.0,1
6040,max_effective,30,60,2,3,0.05,0.95,0.9438065245919184,39,110.0,0,122.0,1,122.0,1,122.0,1
6041,max_effective,30,60,2,3,0.05,0.95,0.9092635210888232,24,107.0,1,107.0,1,107.0,1,107.0,1
6042,max_effective,30,60,2,3,0.05,0.95,0.9308336001515732,10,69.0,1,69.0,1,69.0,1,69.0,1
6043,max_effective,30,60,2,3,0.05,0.95,0.9386587517501735,28,97.0,1,97.0,1,97.0,1,97.0,1
6044,max_effective,30,60,2,3,0.05,0.95,0.9499635177304846,67,133.0,0,152.0,0,157.0,0,158.0,1
6045,max_effective,30,60,2,3,0.05,0.95,0.929961504675504,25,106.0,1,106.0,1,106.0,1,106.0,1
6046,max_effective,30,60,2,3,0.05,0.95,0.8125641908010407,9,75.0,1,75.0,1,75.0,1,75.0,1
6047,max_effective,30,60,2,3,0.05,0.95,0.8633472685666201,15,71.0,1,71.0,1,71.0,1,71.0,1
6048,max_effective,30,60,2,3,0.05,0.95,0.909776499981465,10,73.0,1,73.0,1,73.0,1,73.0,1
6049,max_effective,30,60,2,3,0.05,0.95,0.9319133158942192,35,97.0,1,97.0,1,97.0,1,97.0,1
6050,max_effective,30,60,2,3,0.05,0.95,0.9455542081091968,11,84.0,1,84.0,1,84.0,1,84.0,1
6051,max_effective,30,60,2,3,0.05,0.95,0.9386422508121928,13,81.0,1,81.0,1,81.0,1,81.0,1
6052,max_effective,30,60,2,3,0.05,0.95,0.936010924020246,18,104.0,1,104.0,1,104.0,1,104.0,1
6053,max_effective,30,60,2,3,0.05,0.95,0.909789897169099,13,75.0,1,75.0,1,75.0,1,75.0,1
6054,max_effective,30,60,2,3,0.05,0.95,0.8938654615829255,8,66.0,1,66.0,1,66.0,1,65.0,0
6055,max_effective,30,60,2,3,0.05,0.95,0.9486669365292116,17,91.0,1,91.0,1,91.0,1,91.0,1
6056,max_effective,30,60,2,3,0.05,0.95,0.9462271191355488,34,106.0,1,106.0,1,106.0,1,105.0,0
6057,max_effective,30,60,2,3,0.05,0.95,0.8876694495727011,35,124.0,1,124.0,1,124.0,1,123.0,0
6058,max_effective,30,60,2,3,0.05,0.95,0.9435169993513984,25,129.0,0,137.0,1,132.0,0,130.0,0
6059,max_effective,30,60,2,3,0.05,0.95,0.8991852876626638,54,112.0,1,112.0,1,112.0,1,112.0,1
6060,max_effective,30,60,2,3,0.05,0.95,0.935727788997374,23,125.0,0,127.0,0,133.0,1,133.0,1
6061,max_effective,30,60,2,3,0.05,0.95,0.912199267495634,45,108.0,0,125.0,1,125.0,1,125.0,1
6062,max_effective,30,60,2,3,0.05,0.95,0.9495071987750974,21,98.0,1,98.0,1,98.0,1,98.0,1
6063,max_effective,30,60,2,3,0.05,0.95,0.9499795264211212,18,115.0,1,115.0,1,115.0,1,115.0,1
6064,max_effective,30,60,2,3,0.05,0.95,0.9108270000201548,15,95.0,1,95.0,1,95.0,1,95.0,1
6065,max_effective,30,60,2,3,0.05,0.95,0.935477755959351,11,68.0,1,68.0,1,68.0,1,68.0,1
6066,max_effective,30,60,2,3,0.05,0.95,0.9053931022240648,18,120.0,1,120.0,1,120.0,1,120.0,1
6067,max_effective,30,60,2,3,0.05,0.95,0.92703102489067,24,88.0,1,88.0,1,88.0,1,88.0,1
6068,max_effective,30,60,2,3,0.05,0.95,0.9153656588374128,12,86.0,1,86.0,1,86.0,1,86.0,1
6069,max_effective,30,60,2,3,0.05,0.95,0.9243046878539908,16,66.0,1,66.0,1,66.0,1,66.0,1
6070,max_effective,30,60,2,3,0.05,0.95,0.8966948625903933,39,104.0,1,104.0,1,104.0,1,104.0,1
6071,max_effective,30,60,2,3,0.05,0.95,0.9395206317639788,31,122.0,0,118.0,0,126.0,1,119.0,0
6072,max_effective,30,60,2,3,0.05,0.95,0.9316585051358178,8,69.0,1,69.0,1,69.0,1,68.0,0
6073,max_effective,30,60,2,3,0.05,0.95,0.8676339118954467,6,51.0,1,51.0,1,51.0,1,51.0,1
6074,max_effective,30,60,2,3,0.05,0.95,0.9330583340683312,12,89.0,1,89.0,1,89.0,1,89.0,1
6075,max_effective,30,60,2,3,0.05,0.95,0.9357679768578604,14,98.0,1,98.0,1,98.0,1,98.0,1
6076,max_effective,30,60,2,3,0.05,0.95,0.9096749434377024,16,112.0,1,112.0,1,112.0,1,112.0,1
6077,max_effective,30,60,2,3,0.05,0.95,0.8218805562406641,12,63.0,1,63.0,1,63.0,1,63.0,1
6078,max_effective,30,60,2,3,0.05,0.95,0.9424372894974604,5,50.0,1,50.0,1,50.0,1,50.0,1
6079,max_effective,30,60,2,3,0.05,0.95,0.9339672747430005,51,110.0,1,110.0,1,110.0,1,110.0,1
6080,max_effective,30,60,2,3,0.05,0.95,0.9447471901214262,30,127.0,1,124.0,0,123.0,0,118.0,0
6081,max_effective,30,60,2,3,0.05,0.95,0.9001497158935202,30,112.0,1,112.0,1,112.0,1,112.0,1
6082,max_effective,30,60,2,3,0.05,0.95,0.9143760361576356,7,69.0,1,69.0,1,69.0,1,69.0,1
6083,max_effective,30,60,2,3,0.05,0.95,0.9247769361346,21,112.0,1,112.0,1,112.0,1,112.0,1
6084,max_effective,30,60,2,3,0.05,0.95,0.9309238711180317,36,100.0,1,100.0,1,100.0,1,100.0,1
6085,max_effective,30,60,2,3,0.05,0.95,0.8818527603480139,11,103.0,1,103.0,1,103.0,1,103.0,1
6086,max_effective,30,60,2,3,0.05,0.95,0.9339509115668924,15,85.0,1,85.0,1,85.0,1,85.0,1
6087,max_effective,30,60,2,3,0.05,0.95,0.9326048748488064,27,108.0,1,108.0,1,108.0,1,108.0,1
6088,max_effective,30,60,2,3,0.05,0.95,0.947252495856752,43,129.0,0,139.0,0,158.0,1,158.0,1
6089,max_effective,30,60,2,3,0.05,0.95,0.940575544192042,16,133.0,1,131.0,0,129.0,0,129.0,0
6090,max_effective,30,60,2,3,0.05,0.95,0.9228293941995558,19,73.0,1,73.0,1,73.0,1,73.0,1
6091,max_effective,30,60,2,3,0.05,0.95,0.9153357678616024,10,62.0,1,62.0,1,62.0,1,62.0,1
6092,max_effective,30,60,2,3,0.05,0.95,0.9068745468707144,7,54.0,1,54.0,1,54.0,1,54.0,1
6093,max_effective,30,60,2,3,0.05,0.95,0.9128310752804608,9,66.0,1,66.0,1,66.0,1,66.0,1
6094,max_effective,30,60,2,3,0.05,0.95,0.9344706708560648,35,110.0,1,110.0,1,110.0,1,110.0,1
6095,max_effective,30,60,2,3,0.05,0.95,0.9117465386624602,6,61.0,1,61.0,1,61.0,1,57.0,0
6096,max_effective,30,60,2,3,0.05,0.95,0.905370300337252,7,66.0,1,66.0,1,66.0,1,66.0,1
6097,max_effective,30,60,2,3,0.05,0.95,0.949536443987434,57,113.0,0,132.0,0,140.0,1,138.0,0
6098,max_effective,30,60,2,3,0.05,0.95,0.9231786371422994,33,106.0,1,106.0,1,106.0,1,106.0,1
6099,max_effective,30,60,2,3,0.05,0.95,0.8961074911604734,22,111.0,1,111.0,1,111.0,1,111.0,1
6100,max_effective,30,60,2,3,0.05,0.95,0.9419762645377572,13,95.0,1,95.0,1,95.0,1,95.0,1
6101,max_effective,30,60,2,3,0.05,0.95,0.8856041243634925,11,91.0,1,91.0,1,91.0,1,91.0,1
6102,max_effective,30,60,2,3,0.05,0.95,0.9359069019291556,12,69.0,1,69.0,1,69.0,1,69.0,1
6103,max_effective,30,60,2,3,0.05,0.95,0.9199467328332944,58,113.0,1,113.0,1,113.0,1,113.0,1
6104,max_effective,30,60,2,3,0.05,0.95,0.929395402589036,27,100.0,1,100.0,1,100.0,1,100.0,1
6105,max_effective,30,60,2,3,0.05,0.95,0.9298732108483324,13,80.0,1,80.0,1,80.0,1,80.0,1
6106,max_effective,30,60,2,3,0.05,0.95,0.9370647860426372,63,121.0,0,131.0,0,129.0,0,133.0,1
6107,max_effective,30,60,2,3,0.05,0.95,0.945143990031621,33,114.0,0,120.0,1,120.0,1,120.0,1
6108,max_effective,30,60,2,3,0.05,0.95,0.9408283773970892,33,131.0,0,138.0,0,142.0,1,141.0,0
6109,max_effective,30,60,2,3,0.05,0.95,0.8901772185902217,15,109.0,1,109.0,1,109.0,1,109.0,1
6110,max_effective,30,60,2,3,0.05,0.95,0.94174304462705,17,91.0,1,91.0,1,91.0,1,91.0,1
6111,max_effective,30,60,2,3,0.05,0.95,0.9442598134670492,34,101.0,1,101.0,1,101.0,1,101.0,1
6112,max_effective,30,60,2,3,0.05,0.95,0.9182994942905288,16,108.0,1,108.0,1,108.0,1,108.0,1
6113,max_effective,30,60,2,3,0.05,0.95,0.9133818583896852,16,91.0,1,91.0,1,91.0,1,91.0,1
6114,max_effective,30,60,2,3,0.05,0.95,0.9266295797117444,17,94.0,1,94.0,1,94.0,1,94.0,1
6115,max_effective,30,60,2,3,0.05,0.95,0.9305697624728166,12,92.0,1,92.0,1,92.0,1,92.0,1
6116,max_effective,30,60,2,3,0.05,0.95,0.8568396052457747,9,68.0,1,68.0,1,68.0,1,68.0,1
6117,max_effective,30,60,2,3,0.05,0.95,0.9005511321451423,23,78.0,1,78.0,1,78.0,1,78.0,1
6118,max_effective,30,60,2,3,0.05,0.95,0.9265727800753064,15,72.0,1,72.0,1,72.0,1,72.0,1
6119,max_effective,30,60,2,3,0.05,0.95,0.9415455014678424,19,91.0,1,91.0,1,91.0,1,91.0,1
6120,max_effective,30,60,2,3,0.05,0.95,0.9405510180448792,14,99.0,1,99.0,1,99.0,1,99.0,1
6121,max_effective,30,60,2,3,0.05,0.95,0.9447199855429184,41,145.0,0,158.0,0,169.0,1,169.0,1
6122,max_effective,30,60,2,3,0.05,0.95,0.9415611950363836,24,79.0,1,79.0,1,79.0,1,77.0,0
6123,max_effective,30,60,2,3,0.05,0.95,0.9394075771477522,30,118.0,1,118.0,1,118.0,1,118.0,1
6124,max_effective,30,60,2,3,0.05,0.95,0.9429095330717174,18,79.0,1,79.0,1,79.0,1,79.0,1
6125,max_effective,30,60,2,3,0.05,0.95,0.8822425138468997,12,78.0,1,78.0,1,78.0,1,78.0,1
6126,max_effective,30,60,2,3,0.05,0.95,0.91794399029832,4,45.0,1,45.0,1,45.0,1,45.0,1
6127,max_effective,30,60,2,3,0.05,0.95,0.8333099930801773,11,72.0,1,72.0,1,72.0,1,72.0,1
6128,max_effective,30,60,2,3,0.05,0.95,0.943970466156998,10,56.0,1,56.0,1,56.0,1,56.0,1
6129,max_effective,30,60,2,3,0.05,0.95,0.9390429225086946,31,87.0,1,87.0,1,87.0,1,87.0,1
6130,max_effective,30,60,2,3,0.05,0.95,0.9412525004768556,20,96.0,1,96.0,1,96.0,1,96.0,1
6131,max_effective,30,60,2,3,0.05,0.95,0.9459242018788818,15,96.0,1,96.0,1,96.0,1,96.0,1
6132,max_effective,30,60,2,3,0.05,0.95,0.9479939500315436,18,90.0,1,90.0,1,90.0,1,90.0,1
6133,max_effective,30,60,2,3,0.05,0.95,0.941799845209276,27,108.0,1,108.0,1,108.0,1,108.0,1
6134,max_effective,30,60,2,3,0.05,0.95,0.9205868659718596,16,96.0,1,96.0,1,96.0,1,96.0,1
6135,max_effective,30,60,2,3,0.05,0.95,0.9466979945349792,18,83.0,1,83.0,1,83.0,1,83.0,1
6136,max_effective,30,60,2,3,0.05,0.95,0.944586779468925,72,129.0,0,139.0,0,157.0,0,158.0,1
6137,max_effective,30,60,2,3,0.05,0.95,0.9404700724686772,21,98.0,1,98.0,1,98.0,1,98.0,1
6138,max_effective,30,60,2,3,0.05,0.95,0.9478859866544338,13,122.0,1,122.0,1,122.0,1,122.0,1
6139,max_effective,30,60,2,3,0.05,0.95,0.9359759173682964,29,108.0,1,108.0,1,108.0,1,108.0,1
6140,max_effective,30,60,2,3,0.05,0.95,0.9076960762430756,25,109.0,1,109.0,1,109.0,1,109.0,1
6141,max_effective,30,60,2,3,0.05,0.95,0.9084102493755044,21,107.0,1,107.0,1,107.0,1,107.0,1
6142,max_effective,30,60,2,3,0.05,0.95,0.944374668864142,35,123.0,0,123.0,0,126.0,0,129.0,1
6143,max_effective,30,60,2,3,0.05,0.95,0.930526865866962,50,108.0,0,135.0,1,135.0,1,133.0,0
6144,max_effective,30,60,2,3,0.05,0.95,0.945459540254022,11,77.0,1,77.0,1,77.0,1,77.0,1
6145,max_effective,30,60,2,3,0.05,0.95,0.9359912446661964,15,93.0,1,93.0,1,93.0,1,93.0,1
6146,max_effective,30,60,2,3,0.05,0.95,0.919606744412676,27,102.0,1,102.0,1,102.0,1,102.0,1
6147,max_effective,30,60,2,3,0.05,0.95,0.9217538749261176,19,133.0,0,140.0,0,143.0,1,142.0,0
6148,max_effective,30,60,2,3,0.05,0.95,0.9054677215859088,40,111.0,0,122.0,0,124.0,1,124.0,1
6149,max_effective,30,60,2,3,0.05,0.95,0.9214104627677592,37,105.0,1,105.0,1,105.0,1,104.0,0
6150,max_effective,30,60,2,3,0.05,0.95,0.94266519763304,32,128.0,0,133.0,0,133.0,0,134.0,1
6151,max_effective,30,60,2,3,0.05,0.95,0.9380264990839876,5,75.0,1,75.0,1,75.0,1,75.0,1
6152,max_effective,30,60,2,3,0.05,0.95,0.945413593745151,22,132.0,1,131.0,0,132.0,1,132.0,1
6153,max_effective,30,60,2,3,0.05,0.95,0.9283472353354244,17,110.0,1,110.0,1,110.0,1,110.0,1
6154,max_effective,30,60,2,3,0.05,0.95,0.9462325894832726,17,96.0,1,96.0,1,96.0,1,96.0,1
6155,max_effective,30,60,2,3,0.05,0.95,0.9498043384625792,47,128.0,0,133.0,0,138.0,1,138.0,1
6156,max_effective,30,60,2,3,0.05,0.95,0.9260020959278068,29,104.0,1,104.0,1,104.0,1,104.0,1
6157,max_effective,30,60,2,3,0.05,0.95,0.9068993187603934,8,72.0,1,72.0,1,72.0,1,72.0,1
6158,max_effective,30,60,2,3,0.05,0.95,0.827557612857936,15,72.0,1,72.0,1,72.0,1,72.0,1
6159,max_effective,30,60,2,3,0.05,0.95,0.9268128463426278,18,135.0,0,134.0,0,136.0,1,136.0,1
6160,max_effective,30,60,2,3,0.05,0.95,0.9375042785804908,18,119.0,0,120.0,1,120.0,1,120.0,1
6161,max_effective,30,60,2,3,0.05,0.95,0.8878551554071992,10,66.0,1,66.0,1,66.0,1,66.0,1
6162,max_effective,30,60,2,3,0.05,0.95,0.9483263771169986,24,90.0,1,90.0,1,90.0,1,90.0,1
6163,max_effective,30,60,2,3,0.05,0.95,0.8932460409257316,21,76.0,1,76.0,1,76.0,1,74.0,0
6164,max_effective,30,60,2,3,0.05,0.95,0.932073852765276,30,140.0,0,149.0,0,153.0,1,153.0,1
6165,max_effective,30,60,2,3,0.05,0.95,0.8734432277067107,8,55.0,1,55.0,1,55.0,1,55.0,1
6166,max_effective,30,60,2,3,0.05,0.95,0.9148896303919014,15,95.0,1,95.0,1,95.0,1,95.0,1
6167,max_effective,30,60,2,3,0.05,0.95,0.911687113560228,27,109.0,1,109.0,1,109.0,1,109.0,1
6168,max_effective,30,60,2,3,0.05,0.95,0.936511469105444,17,76.0,1,76.0,1,76.0,1,76.0,1
6169,max_effective,30,60,2,3,0.05,0.95,0.9150812242269192,14,109.0,1,109.0,1,109.0,1,109.0,1
6170,max_effective,30,60,2,3,0.05,0.95,0.9290080302382056,54,106.0,1,106.0,1,106.0,1,106.0,1
6171,max_effective,30,60,2,3,0.05,0.95,0.8835775218040945,10,65.0,1,65.0,1,65.0,1,65.0,1
6172,max_effective,30,60,2,3,0.05,0.95,0.9467307657953282,27,92.0,1,92.0,1,92.0,1,92.0,1
6173,max_effective,30,60,2,3,0.05,0.95,0.9439257620158066,21,104.0,1,104.0,1,104.0,1,104.0,1
6174,max_effective,30,60,2,3,0.05,0.95,0.9154108332578866,22,64.0,1,64.0,1,64.0,1,64.0,1
6175,max_effective,30,60,2,3,0.05,0.95,0.8959595253441757,13,73.0,1,73.0,1,73.0,1,73.0,1
6176,max_effective,30,60,2,3,0.05,0.95,0.900806374884052,14,76.0,1,76.0,1,76.0,1,76.0,1
6177,max_effective,30,60,2,3,0.05,0.95,0.8914711523605432,27,98.0,1,98.0,1,98.0,1,98.0,1
6178,max_effective,30,60,2,3,0.05,0.95,0.9431238657392432,11,83.0,1,83.0,1,83.0,1,83.0,1
6179,max_effective,30,60,2,3,0.05,0.95,0.9147919654402152,17,84.0,1,84.0,1,84.0,1,84.0,1
6180,max_effective,30,60,2,3,0.05,0.95,0.9219600002428726,56,113.0,0,130.0,1,127.0,0,128.0,0
6181,max_effective,30,60,2,3,0.05,0.95,0.938488662757314,18,107.0,1,107.0,1,107.0,1,107.0,1
6182,max_effective,30,60,2,3,0.05,0.95,0.9258153842429204,16,76.0,1,76.0,1,76.0,1,76.0,1
6183,max_effective,30,60,2,3,0.05,0.95,0.919247111499516,40,105.0,1,105.0,1,105.0,1,105.0,1
6184,max_effective,30,60,2,3,0.05,0.95,0.9241670893419586,21,112.0,1,112.0,1,112.0,1,112.0,1
6185,max_effective,30,60,2,3,0.05,0.95,0.916380772879194,36,129.0,0,131.0,0,146.0,0,149.0,1
6186,max_effective,30,60,2,3,0.05,0.95,0.9383528283820136,36,111.0,0,119.0,1,119.0,1,119.0,1
6187,max_effective,30,60,2,3,0.05,0.95,0.92547140095433,20,94.0,1,94.0,1,94.0,1,94.0,1
6188,max_effective,30,60,2,3,0.05,0.95,0.9099405508006198,37,137.0,1,132.0,0,125.0,0,125.0,0
6189,max_effective,30,60,2,3,0.05,0.95,0.9318519225803704,38,112.0,0,121.0,1,121.0,1,121.0,1
6190,max_effective,30,60,2,3,0.05,0.95,0.907541298002916,14,95.0,1,95.0,1,95.0,1,95.0,1
6191,max_effective,30,60,2,3,0.05,0.95,0.942704095211342,22,77.0,1,77.0,1,77.0,1,76.0,0
6192,max_effective,30,60,2,3,0.05,0.95,0.905801838837213,43,123.0,0,140.0,0,142.0,1,141.0,0
6193,max_effective,30,60,2,3,0.05,0.95,0.937484915838205,35,125.0,0,148.0,1,146.0,0,146.0,0
6194,max_effective,30,60,2,3,0.05,0.95,0.9037018612129544,14,84.0,1,84.0,1,84.0,1,84.0,1
6195,max_effective,30,60,2,3,0.05,0.95,0.9433646842089456,58,126.0,0,140.0,0,157.0,1,155.0,0
6196,max_effective,30,60,2,3,0.05,0.95,0.9142365104398416,15,110.0,1,110.0,1,110.0,1,110.0,1
6197,max_effective,30,60,2,3,0.05,0.95,0.9139254286713744,14,77.0,1,77.0,1,77.0,1,77.0,1
6198,max_effective,30,60,2,3,0.05,0.95,0.9453643420809362,13,81.0,1,81.0,1,81.0,1,81.0,1
6199,max_effective,30,60,2,3,0.05,0.95,0.9265502841467764,10,91.0,1,91.0,1,91.0,1,91.0,1
6200,max_effective,30,60,2,3,0.05,0.95,0.9072541995685874,13,80.0,1,80.0,1,80.0,1,80.0,1
6201,max_effective,30,60,2,3,0.05,0.95,0.9364213740954376,22,104.0,1,104.0,1,104.0,1,104.0,1
6202,max_effective,30,60,2,3,0.05,0.95,0.9477027921415334,6,66.0,1,66.0,1,66.0,1,66.0,1
6203,max_effective,30,60,2,3,0.05,0.95,0.9466826625943092,23,121.0,0,128.0,1,128.0,1,128.0,1
6204,max_effective,30,60,2,3,0.05,0.95,0.9322958509476184,17,100.0,1,100.0,1,100.0,1,100.0,1
6205,max_effective,30,60,2,3,0.05,0.95,0.949672039213811,65,130.0,0,143.0,0,149.0,1,147.0,0
6206,max_effective,30,60,2,3,0.05,0.95,0.931574089106564,29,138.0,0,146.0,0,150.0,1,148.0,0
6207,max_effective,30,60,2,3,0.05,0.95,0.9486912175687368,49,126.0,0,141.0,0,162.0,0,164.0,1
6208,max_effective,30,60,2,3,0.05,0.95,0.9446616195367956,11,78.0,1,78.0,1,78.0,1,78.0,1
6209,max_effective,30,60,2,3,0.05,0.95,0.8357540254545202,11,65.0,1,65.0,1,65.0,1,65.0,1
6210,max_effective,30,60,2,3,0.05,0.95,0.9335454331889405,7,67.0,1,67.0,1,67.0,1,65.0,0
6211,max_effective,30,60,2,3,0.05,0.95,0.9162802163921496,12,65.0,1,65.0,1,65.0,1,65.0,1
6212,max_effective,30,60,2,3,0.05,0.95,0.855800474727229,8,67.0,1,67.0,1,67.0,1,67.0,1
6213,max_effective,30,60,2,3,0.05,0.95,0.9437293823099988,20,102.0,1,102.0,1,102.0,1,102.0,1
6214,max_effective,30,60,2,3,0.05,0.95,0.944370633736982,32,129.0,0,151.0,0,152.0,0,153.0,1
6215,max_effective,30,60,2,3,0.05,0.95,0.9461879975490028,15,69.0,1,69.0,1,69.0,1,69.0,1
6216,max_effective,30,60,2,3,0.05,0.95,0.924116511736842,19,86.0,1,86.0,1,86.0,1,86.0,1
6217,max_effective,30,60,2,3,0.05,0.95,0.920016843927714,14,74.0,1,74.0,1,74.0,1,74.0,1
6218,max_effective,30,60,2,3,0.05,0.95,0.9245004077303683,16,99.0,1,99.0,1,99.0,1,99.0,1
6219,max_effective,30,60,2,3,0.05,0.95,0.9386765799093996,19,106.0,1,106.0,1,106.0,1,106.0,1
6220,max_effective,30,60,2,3,0.05,0.95,0.9332875390780784,49,107.0,0,115.0,1,115.0,1,115.0,1
6221,max_effective,30,60,2,3,0.05,0.95,0.8118365749346306,16,99.0,1,99.0,1,99.0,1,99.0,1
6222,max_effective,30,60,2,3,0.05,0.95,0.9468107261103516,12,78.0,1,78.0,1,78.0,1,78.0,1
6223,max_effective,30,60,2,3,0.05,0.95,0.9232544109690252,5,53.0,1,53.0,1,53.0,1,53.0,1
6224,max_effective,30,60,2,3,0.05,0.95,0.8364310085470118,10,70.0,1,70.0,1,70.0,1,69.0,0
6225,max_effective,30,60,2,3,0.05,0.95,0.9057182751122764,10,75.0,1,75.0,1,75.0,1,74.0,0
6226,max_effective,30,60,2,3,0.05,0.95,0.9072528711669092,13,89.0,1,89.0,1,89.0,1,89.0,1
6227,max_effective,30,60,2,3,0.05,0.95,0.8582887307980896,10,74.0,1,74.0,1,74.0,1,74.0,1
6228,max_effective,30,60,2,3,0.05,0.95,0.948720605582729,50,115.0,0,125.0,1,125.0,1,125.0,1
6229,max_effective,30,60,2,3,0.05,0.95,0.931834766913776,25,93.0,1,93.0,1,93.0,1,93.0,1
6230,max_effective,30,60,2,3,0.05,0.95,0.9255700938619577,33,131.0,0,143.0,0,161.0,0,162.0,1
6231,max_effective,30,60,2,3,0.05,0.95,0.9197904586706264,18,102.0,1,102.0,1,102.0,1,102.0,1
6232,max_effective,30,60,2,3,0.05,0.95,0.8358817701304863,14,79.0,1,79.0,1,79.0,1,77.0,0
6233,max_effective,30,60,2,3,0.05,0.95,0.9485902681697308,10,82.0,1,82.0,1,82.0,1,82.0,1
6234,max_effective,30,60,2,3,0.05,0.95,0.943475322180415,15,93.0,1,93.0,1,93.0,1,93.0,1
6235,max_effective,30,60,2,3,0.05,0.95,0.9372750570751897,24,115.0,1,115.0,1,115.0,1,115.0,1
6236,max_effective,30,60,2,3,0.05,0.95,0.9476859302416536,38,109.0,1,109.0,1,109.0,1,109.0,1
6237,max_effective,30,60,2,3,0.05,0.95,0.937364612803757,16,78.0,1,78.0,1,78.0,1,77.0,0
6238,max_effective,30,60,2,3,0.05,0.95,0.9483345619092588,9,68.0,1,68.0,1,68.0,1,68.0,1
6239,max_effective,30,60,2,3,0.05,0.95,0.8991531759619501,26,83.0,1,83.0,1,83.0,1,83.0,1
6240,max_effective,30,60,2,3,0.05,0.95,0.9367026782820576,33,130.0,0,125.0,0,141.0,1,139.0,0
6241,max_effective,30,60,2,3,0.05,0.95,0.90631909151297,42,113.0,0,116.0,1,116.0,1,116.0,1
6242,max_effective,30,60,2,3,0.05,0.95,0.9368929069408796,17,119.0,0,120.0,1,120.0,1,120.0,1
6243,max_effective,30,60,2,3,0.05,0.95,0.9110695635263394,23,103.0,1,103.0,1,103.0,1,103.0,1
6244,max_effective,30,60,2,3,0.05,0.95,0.948397970271536,14,97.0,1,97.0,1,97.0,1,97.0,1
6245,max_effective,30,60,2,3,0.05,0.95,0.9286193037240597,37,116.0,0,123.0,0,131.0,1,131.0,1
6246,max_effective,30,60,2,3,0.05,0.95,0.9119815624530008,9,74.0,1,74.0,1,74.0,1,74.0,1
6247,max_effective,30,60,2,3,0.05,0.95,0.9309775015906514,50,127.0,0,142.0,0,147.0,1,147.0,1
6248,max_effective,30,60,2,3,0.05,0.95,0.945065655445575,30,114.0,1,114.0,1,114.0,1,114.0,1
6249,max_effective,30,60,2,3,0.05,0.95,0.902231356423905,8,66.0,1,66.0,1,66.0,1,66.0,1
6250,max_effective,30,60,2,3,0.05,0.95,0.9441581417714842,19,108.0,1,108.0,1,108.0,1,108.0,1
6251,max_effective,30,60,2,3,0.05,0.95,0.9421347850995976,38,104.0,0,112.0,1,112.0,1,112.0,1
6252,max_effective,30,60,2,3,0.05,0.95,0.9229659304007032,19,92.0,1,92.0,1,92.0,1,92.0,1
6253,max_effective,30,60,2,3,0.05,0.95,0.9184205776926108,25,119.0,0,122.0,1,122.0,1,121.0,0
6254,max_effective,30,60,2,3,0.05,0.95,0.9311305381460476,46,122.0,0,131.0,0,142.0,0,143.0,1
6255,max_effective,30,60,2,3,0.05,0.95,0.9488554146047424,19,104.0,1,104.0,1,104.0,1,104.0,1
6256,max_effective,30,60,2,3,0.05,0.95,0.8193619342311197,10,62.0,1,62.0,1,62.0,1,62.0,1
6257,max_effective,30,60,2,3,0.05,0.95,0.9472553823511772,64,111.0,0,132.0,0,133.0,0,134.0,1
6258,max_effective,30,60,2,3,0.05,0.95,0.9090218574633616,10,64.0,1,64.0,1,64.0,1,64.0,1
6259,max_effective,30,60,2,3,0.05,0.95,0.9416584539063582,27,121.0,0,129.0,1,121.0,0,122.0,0
6260,max_effective,30,60,2,3,0.05,0.95,0.9497026753294624,21,115.0,1,115.0,1,115.0,1,115.0,1
6261,max_effective,30,60,2,3,0.05,0.95,0.9347631111362472,36,107.0,0,115.0,1,115.0,1,115.0,1
6262,max_effective,30,60,2,3,0.05,0.95,0.9372728472242036,21,73.0,1,73.0,1,73.0,1,73.0,1
6263,max_effective,30,60,2,3,0.05,0.95,0.9407631876271526,21,82.0,1,82.0,1,82.0,1,81.0,0
6264,max_effective,30,60,2,3,0.05,0.95,0.8966044296092666,11,76.0,1,76.0,1,76.0,1,76.0,1
6265,max_effective,30,60,2,3,0.05,0.95,0.9449215046090876,64,129.0,0,139.0,0,155.0,0,157.0,1
6266,max_effective,30,60,2,3,0.05,0.95,0.9086441736887474,15,82.0,1,82.0,1,82.0,1,82.0,1
6267,max_effective,30,60,2,3,0.05,0.95,0.8951027599329731,10,72.0,1,72.0,1,72.0,1,72.0,1
6268,max_effective,30,60,2,3,0.05,0.95,0.9173249914297756,8,56.0,1,56.0,1,56.0,1,56.0,1
6269,max_effective,30,60,2,3,0.05,0.95,0.9472474490137152,24,115.0,1,115.0,1,115.0,1,115.0,1
6270,max_effective,30,60,2,3,0.05,0.95,0.9422785372161554,20,117.0,1,117.0,1,117.0,1,117.0,1
6271,max_effective,30,60,2,3,0.05,0.95,0.949814419304861,18,81.0,1,81.0,1,81.0,1,81.0,1
6272,max_effective,30,60,2,3,0.05,0.95,0.9369949759842708,12,83.0,1,83.0,1,83.0,1,83.0,1
6273,max_effective,30,60,2,3,0.05,0.95,0.9296550596719648,16,120.0,0,121.0,1,121.0,1,121.0,1
6274,max_effective,30,60,2,3,0.05,0.95,0.946174432041963,36,110.0,0,118.0,1,118.0,1,118.0,1
6275,max_effective,30,60,2,3,0.05,0.95,0.946680049414835,7,84.0,1,84.0,1,84.0,1,84.0,1
6276,max_effective,30,60,2,3,0.05,0.95,0.8896594676866629,33,104.0,0,114.0,1,114.0,1,114.0,1
6277,max_effective,30,60,2,3,0.05,0.95,0.9452270102224682,7,57.0,1,57.0,1,57.0,1,57.0,1
6278,max_effective,30,60,2,3,0.05,0.95,0.9383587862235052,35,103.0,0,110.0,1,110.0,1,110.0,1
6279,max_effective,30,60,2,3,0.05,0.95,0.9317919442090524,22,127.0,0,126.0,0,124.0,0,130.0,1
6280,max_effective,30,60,2,3,0.05,0.95,0.9390884724980468,27,125.0,0,139.0,0,140.0,1,138.0,0
6281,max_effective,30,60,2,3,0.05,0.95,0.885362498093027,18,92.0,1,92.0,1,92.0,1,92.0,1
6282,max_effective,30,60,2,3,0.05,0.95,0.929301600305887,15,77.0,1,77.0,1,77.0,1,77.0,1
6283,max_effective,30,60,2,3,0.05,0.95,0.8050851652680382,11,60.0,1,60.0,1,60.0,1,59.0,0
6284,max_effective,30,60,2,3,0.05,0.95,0.9108963899749972,11,79.0,1,79.0,1,79.0,1,79.0,1
6285,max_effective,30,60,2,3,0.05,0.95,0.9367929998636348,10,101.0,1,101.0,1,101.0,1,101.0,1
6286,max_effective,30,60,2,3,0.05,0.95,0.9429286652304106,39,128.0,0,143.0,0,150.0,1,150.0,1
6287,max_effective,30,60,2,3,0.05,0.95,0.936294883138171,22,119.0,1,119.0,1,119.0,1,118.0,0
6288,max_effective,30,60,2,3,0.05,0.95,0.9166842672634204,17,71.0,1,71.0,1,71.0,1,71.0,1
6289,max_effective,30,60,2,3,0.05,0.95,0.9009296198844312,24,91.0,1,91.0,1,91.0,1,91.0,1
6290,max_effective,30,60,2,3,0.05,0.95,0.9344043061849914,13,89.0,1,89.0,1,89.0,1,89.0,1
6291,max_effective,30,60,2,3,0.05,0.95,0.9213392130423358,18,81.0,1,81.0,1,81.0,1,81.0,1
6292,max_effective,30,60,2,3,0.05,0.95,0.941464868470354,26,119.0,0,126.0,1,126.0,1,125.0,0
6293,max_effective,30,60,2,3,0.05,0.95,0.94737455618095,31,122.0,0,129.0,0,135.0,1,134.0,0
6294,max_effective,30,60,2,3,0.05,0.95,0.874269116184667,27,85.0,1,85.0,1,85.0,1,85.0,1
6295,max_effective,30,60,2,3,0.05,0.95,0.9346783051535332,50,107.0,1,107.0,1,107.0,1,107.0,1
6296,max_effective,30,60,2,3,0.05,0.95,0.8911595363754276,14,83.0,1,83.0,1,83.0,1,83.0,1
6297,max_effective,30,60,2,3,0.05,0.95,0.8620267327628509,19,89.0,1,89.0,1,89.0,1,89.0,1
6298,max_effective,30,60,2,3,0.05,0.95,0.8883538838305741,17,109.0,1,105.0,0,106.0,0,109.0,1
6299,max_effective,30,60,2,3,0.05,0.95,0.9340147795124925,21,85.0,1,85.0,1,85.0,1,85.0,1
6300,max_effective,30,60,2,3,0.05,0.95,0.9198345950728056,19,113.0,0,114.0,1,114.0,1,114.0,1
6301,max_effective,30,60,2,3,0.05,0.95,0.9498936721821588,22,92.0,1,92.0,1,92.0,1,92.0,1
6302,max_effective,30,60,2,3,0.05,0.95,0.9458022917720286,28,104.0,1,104.0,1,104.0,1,104.0,1
6303,max_effective,30,60,2,3,0.05,0.95,0.93875351632642,35,121.0,0,120.0,0,128.0,1,128.0,1
6304,max_effective,30,60,2,3,0.05,0.95,0.8666784346842893,9,69.0,1,69.0,1,69.0,1,68.0,0
6305,max_effective,30,60,2,3,0.05,0.95,0.9248706240238432,35,115.0,1,115.0,1,115.0,1,115.0,1
6306,max_effective,30,60,2,3,0.05,0.95,0.9137851838007148,19,87.0,1,87.0,1,87.0,1,87.0,1
6307,max_effective,30,60,2,3,0.05,0.95,0.9389495719713498,54,101.0,0,111.0,1,111.0,1,111.0,1
6308,max_effective,30,60,2,3,0.05,0.95,0.9389878406654192,14,71.0,1,71.0,1,71.0,1,71.0,1
6309,max_effective,30,60,2,3,0.05,0.95,0.9305705450871924,32,110.0,1,110.0,1,110.0,1,110.0,1
6310,max_effective,30,60,2,3,0.05,0.95,0.9361408968603464,14,96.0,1,96.0,1,96.0,1,96.0,1
6311,max_effective,30,60,2,3,0.05,0.95,0.9293334926355732,27,129.0,1,124.0,0,123.0,0,123.0,0
6312,max_effective,30,60,2,3,0.05,0.95,0.9415892075862276,7,66.0,1,66.0,1,66.0,1,66.0,1
6313,max_effective,30,60,2,3,0.05,0.95,0.927342191381161,17,86.0,1,86.0,1,86.0,1,86.0,1
6314,max_effective,30,60,2,3,0.05,0.95,0.9062340732191884,10,73.0,1,73.0,1,73.0,1,73.0,1
6315,max_effective,30,60,2,3,0.05,0.95,0.8781123325849096,12,79.0,1,79.0,1,79.0,1,79.0,1
6316,max_effective,30,60,2,3,0.05,0.95,0.8678141641742229,9,83.0,1,83.0,1,83.0,1,83.0,1
6317,max_effective,30,60,2,3,0.05,0.95,0.9291894232859508,26,94.0,1,94.0,1,94.0,1,94.0,1
6318,max_effective,30,60,2,3,0.05,0.95,0.933923735022273,31,104.0,1,104.0,1,104.0,1,104.0,1
6319,max_effective,30,60,2,3,0.05,0.95,0.949122633845036,25,115.0,0,117.0,1,117.0,1,117.0,1
6320,max_effective,30,60,2,3,0.05,0.95,0.9232554635334194,24,122.0,0,126.0,1,126.0,1,125.0,0
6321,max_effective,30,60,2,3,0.05,0.95,0.9094997924844168,8,64.0,1,64.0,1,64.0,1,63.0,0
6322,max_effective,30,60,2,3,0.05,0.95,0.933962847273488,26,89.0,1,89.0,1,89.0,1,89.0,1
6323,max_effective,30,60,2,3,0.05,0.95,0.9306221761297864,26,75.0,1,75.0,1,75.0,1,75.0,1
6324,max_effective,30,60,2,3,0.05,0.95,0.9294575736929496,21,98.0,1,98.0,1,98.0,1,98.0,1
6325,max_effective,30,60,2,3,0.05,0.95,0.9219742216558268,17,90.0,1,90.0,1,90.0,1,90.0,1
6326,max_effective,30,60,2,3,0.05,0.95,0.9197095392280225,9,53.0,1,53.0,1,53.0,1,53.0,1
6327,max_effective,30,60,2,3,0.05,0.95,0.9492284366210586,42,118.0,0,122.0,0,132.0,1,132.0,1
6328,max_effective,30,60,2,3,0.05,0.95,0.8860872017168115,11,74.0,1,74.0,1,74.0,1,74.0,1
6329,max_effective,30,60,2,3,0.05,0.95,0.9275485221128326,19,114.0,1,114.0,1,114.0,1,114.0,1
6330,max_effective,30,60,2,3,0.05,0.95,0.9289961359407644,21,108.0,1,108.0,1,108.0,1,108.0,1
6331,max_effective,30,60,2,3,0.05,0.95,0.9196423294983488,18,94.0,1,94.0,1,94.0,1,94.0,1
6332,max_effective,30,60,2,3,0.05,0.95,0.8947857235609501,6,62.0,1,62.0,1,62.0,1,61.0,0
6333,max_effective,30,60,2,3,0.05,0.95,0.9347016055430892,25,97.0,1,97.0,1,97.0,1,95.0,0
6334,max_effective,30,60,2,3,0.05,0.95,0.9455658044335788,19,114.0,1,114.0,1,114.0,1,114.0,1
6335,max_effective,30,60,2,3,0.05,0.95,0.9250367404801236,28,120.0,0,125.0,1,125.0,1,125.0,1
6336,max_effective,30,60,2,3,0.05,0.95,0.9389231912608744,13,81.0,1,81.0,1,81.0,1,81.0,1
6337,max_effective,30,60,2,3,0.05,0.95,0.93556096977528,19,103.0,1,103.0,1,103.0,1,103.0,1
6338,max_effective,30,60,2,3,0.05,0.95,0.9320693782045476,11,83.0,1,83.0,1,83.0,1,83.0,1
6339,max_effective,30,60,2,3,0.05,0.95,0.8782662079634208,11,75.0,1,75.0,1,75.0,1,75.0,1
6340,max_effective,30,60,2,3,0.05,0.95,0.8908073831501712,26,107.0,1,107.0,1,107.0,1,107.0,1
6341,max_effective,30,60,2,3,0.05,0.95,0.943393876349087,26,98.0,1,98.0,1,98.0,1,98.0,1
6342,max_effective,30,60,2,3,0.05,0.95,0.9350093352886372,9,80.0,1,80.0,1,80.0,1,80.0,1
6343,max_effective,30,60,2,3,0.05,0.95,0.8690382151749609,6,58.0,1,58.0,1,58.0,1,57.0,0
6344,max_effective,30,60,2,3,0.05,0.95,0.9042679131714472,25,91.0,1,91.0,1,91.0,1,91.0,1
6345,max_effective,30,60,2,3,0.05,0.95,0.8382644496053583,7,65.0,1,65.0,1,65.0,1,65.0,1
6346,max_effective,30,60,2,3,0.05,0.95,0.8834182339314882,6,73.0,1,73.0,1,73.0,1,73.0,1
6347,max_effective,30,60,2,3,0.05,0.95,0.9181185949210124,14,94.0,1,94.0,1,94.0,1,94.0,1
6348,max_effective,30,60,2,3,0.05,0.95,0.9007324303845456,16,97.0,1,97.0,1,97.0,1,97.0,1
6349,max_effective,30,60,2,3,0.05,0.95,0.90336037219314,25,100.0,1,100.0,1,100.0,1,100.0,1
6350,max_effective,30,60,2,3,0.05,0.95,0.8808313533916919,8,77.0,1,77.0,1,77.0,1,77.0,1
6351,max_effective,30,60,2,3,0.05,0.95,0.9146299099114864,12,64.0,1,64.0,1,64.0,1,64.0,1
6352,max_effective,30,60,2,3,0.05,0.95,0.939419249443297,19,89.0,1,89.0,1,89.0,1,89.0,1
6353,max_effective,30,60,2,3,0.05,0.95,0.9423061627709616,46,106.0,1,106.0,1,106.0,1,104.0,0
6354,max_effective,30,60,2,3,0.05,0.95,0.9488354978157296,26,89.0,1,89.0,1,89.0,1,89.0,1
6355,max_effective,30,60,2,3,0.05,0.95,0.9127361679390806,45,120.0,0,123.0,1,123.0,1,123.0,1
6356,max_effective,30,60,2,3,0.05,0.95,0.9260725118862386,8,59.0,1,59.0,1,59.0,1,56.0,0
6357,max_effective,30,60,2,3,0.05,0.95,0.930260215949116,13,84.0,1,84.0,1,84.0,1,84.0,1
6358,max_effective,30,60,2,3,0.05,0.95,0.9251419817185552,13,92.0,1,92.0,1,92.0,1,92.0,1
6359,max_effective,30,60,2,3,0.05,0.95,0.9486657737425298,30,115.0,0,116.0,0,123.0,1,123.0,1
6360,max_effective,30,60,2,3,0.05,0.95,0.9487562534203672,31,88.0,1,88.0,1,88.0,1,88.0,1
6361,max_effective,30,60,2,3,0.05,0.95,0.8967101324378145,6,54.0,1,54.0,1,54.0,1,54.0,1
6362,max_effective,30,60,2,3,0.05,0.95,0.915517212949606,35,114.0,0,121.0,1,121.0,1,121.0,1
6363,max_effective,30,60,2,3,0.05,0.95,0.9375002636131128,78,125.0,0,147.0,0,157.0,0,161.0,1
6364,max_effective,30,60,2,3,0.05,0.95,0.8980844757662307,9,63.0,1,63.0,1,63.0,1,63.0,1
6365,max_effective,30,60,2,3,0.05,0.95,0.9499064003157224,55,148.0,0,162.0,0,170.0,0,173.0,1
6366,max_effective,30,60,2,3,0.05,0.95,0.9060181368443824,6,53.0,1,53.0,1,53.0,1,52.0,0
6367,max_effective,30,60,2,3,0.05,0.95,0.9486528642225144,11,78.0,1,78.0,1,78.0,1,78.0,1
6368,max_effective,30,60,2,3,0.05,0.95,0.91242922584679,20,119.0,0,124.0,1,124.0,1,124.0,1
6369,max_effective,30,60,2,3,0.05,0.95,0.9425323788805656,40,123.0,0,135.0,1,132.0,0,135.0,1
6370,max_effective,30,60,2,3,0.05,0.95,0.938339004992142,13,82.0,1,82.0,1,82.0,1,81.0,0
6371,max_effective,30,60,2,3,0.05,0.95,0.9446217533270272,55,121.0,0,138.0,0,146.0,1,145.0,0
6372,max_effective,30,60,2,3,0.05,0.95,0.9182687492579624,17,127.0,1,127.0,1,127.0,1,127.0,1
6373,max_effective,30,60,2,3,0.05,0.95,0.9325312600763364,12,78.0,1,78.0,1,78.0,1,78.0,1
6374,max_effective,30,60,2,3,0.05,0.95,0.8331368695263506,8,69.0,1,69.0,1,69.0,1,69.0,1
6375,max_effective,30,60,2,3,0.05,0.95,0.9137191856906586,15,87.0,1,87.0,1,87.0,1,87.0,1
6376,max_effective,30,60,2,3,0.05,0.95,0.8571471114784096,8,67.0,1,67.0,1,67.0,1,67.0,1
6377,max_effective,30,60,2,3,0.05,0.95,0.9451538599873238,30,108.0,1,108.0,1,108.0,1,108.0,1
6378,max_effective,30,60,2,3,0.05,0.95,0.9472331734727236,13,86.0,1,86.0,1,86.0,1,86.0,1
6379,max_effective,30,60,2,3,0.05,0.95,0.7960559868267572,8,58.0,1,58.0,1,58.0,1,57.0,0
6380,max_effective,30,60,2,3,0.05,0.95,0.9383006531518312,16,94.0,1,94.0,1,94.0,1,94.0,1
6381,max_effective,30,60,2,3,0.05,0.95,0.9116836761508382,11,72.0,1,72.0,1,72.0,1,72.0,1
6382,max_effective,30,60,2,3,0.05,0.95,0.91275480737004,22,109.0,1,109.0,1,109.0,1,108.0,0
6383,max_effective,30,60,2,3,0.05,0.95,0.8977143505160151,41,108.0,1,108.0,1,108.0,1,108.0,1
6384,max_effective,30,60,2,3,0.05,0.95,0.913941095372486,19,102.0,1,102.0,1,102.0,1,102.0,1
6385,max_effective,30,60,2,3,0.05,0.95,0.942200470509014,38,119.0,0,140.0,1,139.0,0,138.0,0
6386,max_effective,30,60,2,3,0.05,0.95,0.9486870068597236,19,100.0,1,100.0,1,100.0,1,100.0,1
6387,max_effective,30,60,2,3,0.05,0.95,0.9151738558195672,7,73.0,1,73.0,1,73.0,1,73.0,1
6388,max_effective,30,60,2,3,0.05,0.95,0.9055324810016684,7,71.0,1,71.0,1,71.0,1,71.0,1
6389,max_effective,30,60,2,3,0.05,0.95,0.9445185117979676,14,68.0,1,68.0,1,68.0,1,68.0,1
6390,max_effective,30,60,2,3,0.05,0.95,0.9047316133305308,11,91.0,1,91.0,1,91.0,1,91.0,1
6391,max_effective,30,60,2,3,0.05,0.95,0.9404543418354686,21,99.0,1,99.0,1,99.0,1,99.0,1
6392,max_effective,30,60,2,3,0.05,0.95,0.9399885675720868,48,128.0,0,135.0,0,154.0,1,153.0,0
6393,max_effective,30,60,2,3,0.05,0.95,0.9230657773195116,33,112.0,1,112.0,1,112.0,1,112.0,1
6394,max_effective,30,60,2,3,0.05,0.95,0.880441575007007,16,84.0,1,84.0,1,84.0,1,84.0,1
6395,max_effective,30,60,2,3,0.05,0.95,0.9478331471976178,31,92.0,1,92.0,1,92.0,1,92.0,1
6396,max_effective,30,60,2,3,0.05,0.95,0.9465269659694469,44,121.0,1,121.0,1,121.0,1,121.0,1
6397,max_effective,30,60,2,3,0.05,0.95,0.8895621155731109,21,100.0,1,100.0,1,100.0,1,100.0,1
6398,max_effective,30,60,2,3,0.05,0.95,0.9497636072054244,33,137.0,0,142.0,0,151.0,0,153.0,1
6399,max_effective,30,60,2,3,0.05,0.95,0.9363663397873928,27,140.0,1,139.0,0,139.0,0,139.0,0
6400,max_effective,30,60,2,3,0.05,0.95,0.921248985639388,13,87.0,1,87.0,1,87.0,1,87.0,1
6401,max_effective,30,60,2,3,0.05,0.95,0.8945615231234149,22,85.0,1,85.0,1,85.0,1,85.0,1
6402,max_effective,30,60,2,3,0.05,0.95,0.9468423909567268,70,121.0,0,126.0,0,142.0,1,141.0,0
6403,max_effective,30,60,2,3,0.05,0.95,0.9317813374649878,30,121.0,0,122.0,0,124.0,1,124.0,1
6404,max_effective,30,60,2,3,0.05,0.95,0.896287409559639,13,72.0,1,72.0,1,72.0,1,72.0,1
6405,max_effective,30,60,2,3,0.05,0.95,0.8781573035184421,10,85.0,1,85.0,1,85.0,1,85.0,1
6406,max_effective,30,60,2,3,0.05,0.95,0.9138238281815207,22,84.0,1,84.0,1,84.0,1,84.0,1
6407,max_effective,30,60,2,3,0.05,0.95,0.8886739766192666,9,65.0,1,65.0,1,65.0,1,65.0,1
6408,max_effective,30,60,2,3,0.05,0.95,0.9328122037147498,23,71.0,1,71.0,1,71.0,1,71.0,1
6409,max_effective,30,60,2,3,0.05,0.95,0.9341495325016036,10,78.0,1,78.0,1,78.0,1,78.0,1
6410,max_effective,30,60,2,3,0.05,0.95,0.8902624661914251,30,92.0,1,92.0,1,92.0,1,92.0,1
6411,max_effective,30,60,2,3,0.05,0.95,0.9429418922530188,51,113.0,0,135.0,1,135.0,1,135.0,1
6412,max_effective,30,60,2,3,0.05,0.95,0.933903150737657,23,74.0,1,74.0,1,74.0,1,74.0,1
6413,max_effective,30,60,2,3,0.05,0.95,0.9479628690461648,6,65.0,1,65.0,1,65.0,1,65.0,1
6414,max_effective,30,60,2,3,0.05,0.95,0.9496209609979426,30,118.0,0,138.0,0,139.0,1,139.0,1
6415,max_effective,30,60,2,3,0.05,0.95,0.9481216201578032,8,72.0,1,72.0,1,72.0,1,71.0,0
6416,max_effective,30,60,2,3,0.05,0.95,0.9378349404060023,20,84.0,1,84.0,1,84.0,1,84.0,1
6417,max_effective,30,60,2,3,0.05,0.95,0.9476159103243196,10,65.0,1,65.0,1,65.0,1,65.0,1
6418,max_effective,30,60,2,3,0.05,0.95,0.9310887064998872,25,106.0,1,106.0,1,106.0,1,106.0,1
6419,max_effective,30,60,2,3,0.05,0.95,0.8982178735997219,15,93.0,1,93.0,1,93.0,1,93.0,1
6420,max_effective,30,60,2,3,0.05,0.95,0.9147860593749574,21,101.0,1,101.0,1,101.0,1,101.0,1
6421,max_effective,30,60,2,3,0.05,0.95,0.9453601627172218,49,108.0,1,108.0,1,108.0,1,108.0,1
6422,max_effective,30,60,2,3,0.05,0.95,0.8873016170457971,20,97.0,1,97.0,1,97.0,1,97.0,1
6423,max_effective,30,60,2,3,0.05,0.95,0.7572379334035485,8,62.0,1,62.0,1,62.0,1,62.0,1
6424,max_effective,30,60,2,3,0.05,0.95,0.8771648637813806,9,67.0,1,67.0,1,67.0,1,67.0,1
6425,max_effective,30,60,2,3,0.05,0.95,0.880412250640077,10,77.0,1,77.0,1,77.0,1,77.0,1
6426,max_effective,30,60,2,3,0.05,0.95,0.9407257240545838,27,95.0,1,95.0,1,95.0,1,95.0,1
6427,max_effective,30,60,2,3,0.05,0.95,0.9450684859657756,28,111.0,0,117.0,1,114.0,0,117.0,1
6428,max_effective,30,60,2,3,0.05,0.95,0.9476117542212388,19,87.0,1,87.0,1,87.0,1,85.0,0
6429,max_effective,30,60,2,3,0.05,0.95,0.9190799206339064,11,101.0,1,101.0,1,101.0,1,101.0,1
6430,max_effective,30,60,2,3,0.05,0.95,0.940556656645686,24,89.0,1,89.0,1,89.0,1,89.0,1
6431,max_effective,30,60,2,3,0.05,0.95,0.908474705647084,11,86.0,1,86.0,1,86.0,1,86.0,1
6432,max_effective,30,60,2,3,0.05,0.95,0.9101787954404298,26,100.0,1,100.0,1,100.0,1,100.0,1
6433,max_effective,30,60,2,3,0.05,0.95,0.9489498546677878,36,145.0,0,149.0,0,158.0,0,162.0,1
6434,max_effective,30,60,2,3,0.05,0.95,0.9494519491010318,46,131.0,0,137.0,0,150.0,1,150.0,1
6435,max_effective,30,60,2,3,0.05,0.95,0.9488648863007776,55,110.0,0,127.0,1,127.0,1,126.0,0
6436,max_effective,30,60,2,3,0.05,0.95,0.8964164392380922,7,63.0,1,63.0,1,63.0,1,63.0,1
6437,max_effective,30,60,2,3,0.05,0.95,0.85566024914071,7,67.0,1,67.0,1,67.0,1,67.0,1
6438,max_effective,30,60,2,3,0.05,0.95,0.928299862815748,9,77.0,1,77.0,1,77.0,1,77.0,1
6439,max_effective,30,60,2,3,0.05,0.95,0.92663399747491,7,58.0,1,58.0,1,58.0,1,58.0,1
6440,max_effective,30,60,2,3,0.05,0.95,0.9293969760551464,15,113.0,1,113.0,1,113.0,1,113.0,1
6441,max_effective,30,60,2,3,0.05,0.95,0.9416779736007798,17,72.0,1,72.0,1,72.0,1,71.0,0
6442,max_effective,30,60,2,3,0.05,0.95,0.9406172105907464,40,109.0,1,109.0,1,109.0,1,109.0,1
6443,max_effective,30,60,2,3,0.05,0.95,0.9187025895450904,23,80.0,1,80.0,1,80.0,1,80.0,1
6444,max_effective,30,60,2,3,0.05,0.95,0.9386307648812146,8,62.0,1,62.0,1,62.0,1,62.0,1
6445,max_effective,30,60,2,3,0.05,0.95,0.9068524474936132,20,91.0,1,91.0,1,91.0,1,91.0,1
6446,max_effective,30,60,2,3,0.05,0.95,0.9419968304659369,22,109.0,1,109.0,1,109.0,1,109.0,1
6447,max_effective,30,60,2,3,0.05,0.95,0.9271121917755862,9,63.0,1,63.0,1,63.0,1,62.0,0
6448,max_effective,30,60,2,3,0.05,0.95,0.9474441804666148,20,82.0,1,82.0,1,82.0,1,82.0,1
6449,max_effective,30,60,2,3,0.05,0.95,0.9493602348959562,20,97.0,1,97.0,1,97.0,1,97.0,1
6450,max_effective,30,60,2,3,0.05,0.95,0.9463663775520484,28,110.0,1,110.0,1,110.0,1,110.0,1
6451,max_effective,30,60,2,3,0.05,0.95,0.9145322548688942,18,130.0,1,129.0,0,126.0,0,128.0,0
6452,max_effective,30,60,2,3,0.05,0.95,0.9497293265821188,22,131.0,0,137.0,1,132.0,0,130.0,0
6453,max_effective,30,60,2,3,0.05,0.95,0.9112179224596524,22,105.0,1,105.0,1,105.0,1,105.0,1
6454,max_effective,30,60,2,3,0.05,0.95,0.9243996373693166,49,125.0,0,128.0,0,135.0,1,135.0,1
6455,max_effective,30,60,2,3,0.05,0.95,0.9418151937477948,30,82.0,1,82.0,1,82.0,1,82.0,1
6456,max_effective,30,60,2,3,0.05,0.95,0.93900809150688,31,108.0,0,111.0,1,111.0,1,111.0,1
6457,max_effective,30,60,2,3,0.05,0.95,0.8334926801999716,15,69.0,1,69.0,1,69.0,1,69.0,1
6458,max_effective,30,60,2,3,0.05,0.95,0.8951873607528944,18,109.0,1,109.0,1,109.0,1,109.0,1
6459,max_effective,30,60,2,3,0.05,0.95,0.9202094218269524,23,106.0,1,106.0,1,106.0,1,106.0,1
6460,max_effective,30,60,2,3,0.05,0.95,0.9285539933636976,17,96.0,1,96.0,1,96.0,1,96.0,1
6461,max_effective,30,60,2,3,0.05,0.95,0.9466802050110806,17,95.0,1,95.0,1,95.0,1,95.0,1
6462,max_effective,30,60,2,3,0.05,0.95,0.946542691324512,33,108.0,0,119.0,1,119.0,1,119.0,1
6463,max_effective,30,60,2,3,0.05,0.95,0.8966033603241468,14,83.0,1,83.0,1,83.0,1,82.0,0
6464,max_effective,30,60,2,3,0.05,0.95,0.9001682160080726,11,71.0,1,71.0,1,71.0,1,67.0,0
6465,max_effective,30,60,2,3,0.05,0.95,0.9459410949916686,25,117.0,0,120.0,1,120.0,1,120.0,1
6466,max_effective,30,60,2,3,0.05,0.95,0.9462274199146852,14,100.0,1,100.0,1,100.0,1,98.0,0
6467,max_effective,30,60,2,3,0.05,0.95,0.9391792764963708,28,126.0,0,136.0,0,137.0,1,137.0,1
6468,max_effective,30,60,2,3,0.05,0.95,0.9253639873087,6,58.0,1,58.0,1,58.0,1,58.0,1
6469,max_effective,30,60,2,3,0.05,0.95,0.8802835036214646,6,73.0,1,73.0,1,73.0,1,73.0,1
6470,max_effective,30,60,2,3,0.05,0.95,0.9176378628440102,26,117.0,0,121.0,1,121.0,1,121.0,1
6471,max_effective,30,60,2,3,0.05,0.95,0.8522144683284825,13,88.0,1,88.0,1,88.0,1,88.0,1
6472,max_effective,30,60,2,3,0.05,0.95,0.9299484155678523,13,87.0,1,87.0,1,87.0,1,87.0,1
6473,max_effective,30,60,2,3,0.05,0.95,0.9330937598983668,23,85.0,1,85.0,1,85.0,1,84.0,0
6474,max_effective,30,60,2,3,0.05,0.95,0.9402645728007109,44,119.0,0,124.0,1,124.0,1,124.0,1
6475,max_effective,30,60,2,3,0.05,0.95,0.9478004249450376,36,125.0,0,131.0,0,137.0,1,137.0,1
6476,max_effective,30,60,2,3,0.05,0.95,0.944877078315226,17,98.0,1,98.0,1,98.0,1,98.0,1
6477,max_effective,30,60,2,3,0.05,0.95,0.9411437203777384,20,127.0,0,128.0,1,126.0,0,125.0,0
6478,max_effective,30,60,2,3,0.05,0.95,0.8393691690067981,11,73.0,1,73.0,1,73.0,1,73.0,1
6479,max_effective,30,60,2,3,0.05,0.95,0.8755004590626381,10,80.0,1,80.0,1,80.0,1,80.0,1
6480,max_effective,30,60,2,3,0.05,0.95,0.9195946421984318,26,97.0,1,97.0,1,97.0,1,97.0,1
6481,max_effective,30,60,2,3,0.05,0.95,0.8839296680776527,28,79.0,1,79.0,1,79.0,1,77.0,0
6482,max_effective,30,60,2,3,0.05,0.95,0.9450104823383148,21,120.0,1,120.0,1,120.0,1,120.0,1
6483,max_effective,30,60,2,3,0.05,0.95,0.9493034930244674,27,97.0,1,97.0,1,97.0,1,97.0,1
6484,max_effective,30,60,2,3,0.05,0.95,0.8771981264021793,13,94.0,1,94.0,1,94.0,1,94.0,1
6485,max_effective,30,60,2,3,0.05,0.95,0.9400221879968524,20,129.0,0,132.0,1,132.0,1,131.0,0
6486,max_effective,30,60,2,3,0.05,0.95,0.8878890211292209,8,79.0,1,79.0,1,79.0,1,79.0,1
6487,max_effective,30,60,2,3,0.05,0.95,0.9378322336980024,37,125.0,0,139.0,0,156.0,1,155.0,0
6488,max_effective,30,60,2,3,0.05,0.95,0.8933750560808448,14,64.0,1,64.0,1,64.0,1,64.0,1
6489,max_effective,30,60,2,3,0.05,0.95,0.9314705476147642,25,119.0,0,124.0,1,124.0,1,124.0,1
6490,max_effective,30,60,2,3,0.05,0.95,0.933313344226674,17,123.0,1,120.0,0,123.0,1,123.0,1
6491,max_effective,30,60,2,3,0.05,0.95,0.9406772269121614,35,123.0,0,132.0,1,130.0,0,129.0,0
6492,max_effective,30,60,2,3,0.05,0.95,0.9300344811606396,10,70.0,1,70.0,1,70.0,1,68.0,0
6493,max_effective,30,60,2,3,0.05,0.95,0.9251048887017812,32,113.0,0,119.0,0,122.0,1,122.0,1
6494,max_effective,30,60,2,3,0.05,0.95,0.945779087906653,24,104.0,1,104.0,1,104.0,1,104.0,1
6495,max_effective,30,60,2,3,0.05,0.95,0.9460757556802588,23,100.0,1,100.0,1,100.0,1,100.0,1
6496,max_effective,30,60,2,3,0.05,0.95,0.914373791955811,18,89.0,1,89.0,1,89.0,1,89.0,1
6497,max_effective,30,60,2,3,0.05,0.95,0.909501085010433,12,69.0,1,69.0,1,69.0,1,69.0,1
6498,max_effective,30,60,2,3,0.05,0.95,0.8149854162857197,12,54.0,1,54.0,1,54.0,1,54.0,1
6499,max_effective,30,60,2,3,0.05,0.95,0.8770604516974487,12,90.0,1,90.0,1,90.0,1,90.0,1
6500,max_effective,30,60,2,3,0.05,0.95,0.942121594965314,16,107.0,1,107.0,1,107.0,1,107.0,1
6501,max_effective,30,60,2,3,0.05,0.95,0.9384079027760912,33,94.0,1,94.0,1,94.0,1,94.0,1
6502,max_effective,30,60,2,3,0.05,0.95,0.914903685129126,17,87.0,1,87.0,1,87.0,1,87.0,1
6503,max_effective,30,60,2,3,0.05,0.95,0.8816876293690291,14,80.0,1,80.0,1,80.0,1,80.0,1
6504,max_effective,30,60,2,3,0.05,0.95,0.9273656762916987,9,65.0,1,65.0,1,65.0,1,65.0,1
6505,max_effective,30,60,2,3,0.05,0.95,0.9063298952183326,17,78.0,1,78.0,1,78.0,1,78.0,1
6506,max_effective,30,60,2,3,0.05,0.95,0.9229468717229574,16,82.0,1,82.0,1,82.0,1,82.0,1
6507,max_effective,30,60,2,3,0.05,0.95,0.8672300333400239,17,76.0,1,76.0,1,76.0,1,75.0,0
6508,max_effective,30,60,2,3,0.05,0.95,0.8934485012507368,15,88.0,1,88.0,1,88.0,1,88.0,1
6509,max_effective,30,60,2,3,0.05,0.95,0.9104694433136976,10,73.0,1,73.0,1,73.0,1,73.0,1
6510,max_effective,30,60,2,3,0.05,0.95,0.947064709858731,62,133.0,0,142.0,0,156.0,1,155.0,0
6511,max_effective,30,60,2,3,0.05,0.95,0.9312889140874528,15,116.0,1,116.0,1,112.0,0,116.0,1
6512,max_effective,30,60,2,3,0.05,0.95,0.9466999630775296,46,129.0,0,136.0,1,136.0,1,136.0,1
6513,max_effective,30,60,2,3,0.05,0.95,0.9446825309352096,61,136.0,0,140.0,0,148.0,0,150.0,1
6514,max_effective,30,60,2,3,0.05,0.95,0.9318154338932008,16,92.0,1,92.0,1,92.0,1,92.0,1
6515,max_effective,30,60,2,3,0.05,0.95,0.92785854412643,16,95.0,1,95.0,1,95.0,1,95.0,1
6516,max_effective,30,60,2,3,0.05,0.95,0.924707798974162,30,110.0,0,117.0,1,117.0,1,117.0,1
6517,max_effective,30,60,2,3,0.05,0.95,0.9355719198822277,48,140.0,0,155.0,0,159.0,1,149.0,0
6518,max_effective,30,60,2,3,0.05,0.95,0.918738746003371,31,128.0,0,137.0,1,137.0,1,137.0,1
6519,max_effective,30,60,2,3,0.05,0.95,0.9466013107985228,7,78.0,1,78.0,1,78.0,1,78.0,1
6520,max_effective,30,60,2,3,0.05,0.95,0.9103739361882636,9,68.0,1,68.0,1,68.0,1,68.0,1
6521,max_effective,30,60,2,3,0.05,0.95,0.9042544086275636,22,107.0,1,107.0,1,107.0,1,107.0,1
6522,max_effective,30,60,2,3,0.05,0.95,0.892528700824384,13,79.0,1,79.0,1,79.0,1,79.0,1
6523,max_effective,30,60,2,3,0.05,0.95,0.947964885272248,29,112.0,0,119.0,1,119.0,1,119.0,1
6524,max_effective,30,60,2,3,0.05,0.95,0.9426749062578834,9,78.0,1,78.0,1,78.0,1,78.0,1
6525,max_effective,30,60,2,3,0.05,0.95,0.9038947940427268,13,72.0,1,72.0,1,72.0,1,72.0,1
6526,max_effective,30,60,2,3,0.05,0.95,0.9097049173599616,10,78.0,1,78.0,1,78.0,1,77.0,0
6527,max_effective,30,60,2,3,0.05,0.95,0.9448969290874638,36,125.0,1,125.0,1,125.0,1,125.0,1
6528,max_effective,30,60,2,3,0.05,0.95,0.8955711023306092,18,80.0,1,80.0,1,80.0,1,78.0,0
6529,max_effective,30,60,2,3,0.05,0.95,0.9120670592767488,10,74.0,1,74.0,1,74.0,1,74.0,1
6530,max_effective,30,60,2,3,0.05,0.95,0.9169272291915208,6,61.0,1,61.0,1,61.0,1,61.0,1
6531,max_effective,30,60,2,3,0.05,0.95,0.9310281067885916,10,73.0,1,73.0,1,73.0,1,73.0,1
6532,max_effective,30,60,2,3,0.05,0.95,0.942262742225394,37,135.0,0,140.0,0,150.0,1,148.0,0
6533,max_effective,30,60,2,3,0.05,0.95,0.9208624054898518,27,80.0,1,80.0,1,80.0,1,79.0,0
6534,max_effective,30,60,2,3,0.05,0.95,0.9489665978429506,33,117.0,0,123.0,1,123.0,1,123.0,1
6535,max_effective,30,60,2,3,0.05,0.95,0.9255832014168194,13,88.0,1,88.0,1,88.0,1,87.0,0
6536,max_effective,30,60,2,3,0.05,0.95,0.9448417179836676,17,95.0,1,95.0,1,95.0,1,95.0,1
6537,max_effective,30,60,2,3,0.05,0.95,0.9025444819782774,38,98.0,1,98.0,1,98.0,1,98.0,1
6538,max_effective,30,60,2,3,0.05,0.95,0.9419624069711292,19,100.0,1,100.0,1,100.0,1,100.0,1
6539,max_effective,30,60,2,3,0.05,0.95,0.9325794539545836,80,129.0,0,140.0,0,155.0,1,155.0,1
6540,max_effective,30,60,2,3,0.05,0.95,0.9481148641802308,44,109.0,0,115.0,1,115.0,1,115.0,1
6541,max_effective,30,60,2,3,0.05,0.95,0.9219608222132538,18,114.0,1,114.0,1,114.0,1,114.0,1
6542,max_effective,30,60,2,3,0.05,0.95,0.9081630875126646,14,75.0,1,75.0,1,75.0,1,75.0,1
6543,max_effective,30,60,2,3,0.05,0.95,0.9488501041017834,8,82.0,1,82.0,1,82.0,1,82.0,1
6544,max_effective,30,60,2,3,0.05,0.95,0.9437703673949824,22,76.0,1,76.0,1,76.0,1,76.0,1
6545,max_effective,30,60,2,3,0.05,0.95,0.9479928421910376,21,106.0,1,106.0,1,106.0,1,106.0,1
6546,max_effective,30,60,2,3,0.05,0.95,0.9181804714722726,15,95.0,1,95.0,1,95.0,1,95.0,1
6547,max_effective,30,60,2,3,0.05,0.95,0.9205579793594028,24,99.0,1,99.0,1,99.0,1,99.0,1
6548,max_effective,30,60,2,3,0.05,0.95,0.9389185346050656,18,116.0,1,116.0,1,116.0,1,116.0,1
6549,max_effective,30,60,2,3,0.05,0.95,0.9395809268857132,11,79.0,1,79.0,1,79.0,1,79.0,1
6550,max_effective,30,60,2,3,0.05,0.95,0.9291495063434254,15,90.0,1,90.0,1,90.0,1,90.0,1
6551,max_effective,30,60,2,3,0.05,0.95,0.92051113472822,31,101.0,1,101.0,1,101.0,1,101.0,1
6552,max_effective,30,60,2,3,0.05,0.95,0.9481328973225512,14,112.0,1,112.0,1,112.0,1,112.0,1
6553,max_effective,30,60,2,3,0.05,0.95,0.9205202742459436,17,107.0,1,107.0,1,107.0,1,107.0,1
6554,max_effective,30,60,2,3,0.05,0.95,0.9369057496355516,27,108.0,1,108.0,1,108.0,1,108.0,1
6555,max_effective,30,60,2,3,0.05,0.95,0.9294406817396828,28,118.0,0,119.0,1,119.0,1,119.0,1
6556,max_effective,30,60,2,3,0.05,0.95,0.9287980279899072,19,80.0,1,80.0,1,80.0,1,78.0,0
6557,max_effective,30,60,2,3,0.05,0.95,0.94527378596647,6,53.0,1,53.0,1,53.0,1,53.0,1
6558,max_effective,30,60,2,3,0.05,0.95,0.935844502368239,14,84.0,1,84.0,1,84.0,1,83.0,0
6559,max_effective,30,60,2,3,0.05,0.95,0.8889301282012417,8,55.0,1,55.0,1,55.0,1,53.0,0
6560,max_effective,30,60,2,3,0.05,0.95,0.9331957143980376,20,85.0,1,85.0,1,85.0,1,83.0,0
6561,max_effective,30,60,2,3,0.05,0.95,0.9441311569881212,24,120.0,0,122.0,1,121.0,0,120.0,0
6562,max_effective,30,60,2,3,0.05,0.95,0.9292805790435478,28,118.0,0,122.0,1,122.0,1,122.0,1
6563,max_effective,30,60,2,3,0.05,0.95,0.9317855452552924,14,65.0,1,65.0,1,65.0,1,64.0,0
6564,max_effective,30,60,2,3,0.05,0.95,0.9421297919549178,25,90.0,1,90.0,1,90.0,1,90.0,1
6565,max_effective,30,60,2,3,0.05,0.95,0.9114154695325782,9,74.0,1,74.0,1,74.0,1,74.0,1
6566,max_effective,30,60,2,3,0.05,0.95,0.922745201691595,16,103.0,1,103.0,1,103.0,1,103.0,1
6567,max_effective,30,60,2,3,0.05,0.95,0.9122534645974096,12,70.0,1,70.0,1,70.0,1,69.0,0
6568,max_effective,30,60,2,3,0.05,0.95,0.9225008682312044,10,76.0,1,76.0,1,76.0,1,76.0,1
6569,max_effective,30,60,2,3,0.05,0.95,0.9450784689602668,8,51.0,1,51.0,1,51.0,1,51.0,1
6570,max_effective,30,60,2,3,0.05,0.95,0.9419618472248348,6,57.0,1,57.0,1,57.0,1,55.0,0
6571,max_effective,30,60,2,3,0.05,0.95,0.9337159049215854,20,97.0,1,97.0,1,97.0,1,97.0,1
6572,max_effective,30,60,2,3,0.05,0.95,0.9471232737479818,31,107.0,0,110.0,1,110.0,1,110.0,1
6573,max_effective,30,60,2,3,0.05,0.95,0.930244248184518,20,86.0,1,86.0,1,86.0,1,72.0,0
6574,max_effective,30,60,2,3,0.05,0.95,0.9134262749526516,8,76.0,1,76.0,1,76.0,1,76.0,1
6575,max_effective,30,60,2,3,0.05,0.95,0.8885835169671641,11,103.0,1,103.0,1,103.0,1,103.0,1
6576,max_effective,30,60,2,3,0.05,0.95,0.9393417340482482,25,121.0,0,126.0,1,124.0,0,126.0,1
6577,max_effective,30,60,2,3,0.05,0.95,0.9430758840015794,29,121.0,0,125.0,1,125.0,1,125.0,1
6578,max_effective,30,60,2,3,0.05,0.95,0.9218184930150688,8,56.0,1,56.0,1,56.0,1,56.0,1
6579,max_effective,30,60,2,3,0.05,0.95,0.9186995099454176,29,112.0,1,112.0,1,112.0,1,112.0,1
6580,max_effective,30,60,2,3,0.05,0.95,0.9004761224022458,12,78.0,1,78.0,1,78.0,1,75.0,0
6581,max_effective,30,60,2,3,0.05,0.95,0.9041874226185516,8,54.0,1,54.0,1,54.0,1,54.0,1
6582,max_effective,30,60,2,3,0.05,0.95,0.9384553690375596,10,72.0,1,72.0,1,72.0,1,72.0,1
6583,max_effective,30,60,2,3,0.05,0.95,0.9231954557627484,20,107.0,1,107.0,1,107.0,1,107.0,1
6584,max_effective,30,60,2,3,0.05,0.95,0.9422429189868774,14,76.0,1,76.0,1,76.0,1,76.0,1
6585,max_effective,30,60,2,3,0.05,0.95,0.8948658323144633,11,65.0,1,65.0,1,65.0,1,65.0,1
6586,max_effective,30,60,2,3,0.05,0.95,0.9422351362728691,31,106.0,0,108.0,1,108.0,1,108.0,1
6587,max_effective,30,60,2,3,0.05,0.95,0.915753014683591,14,98.0,1,98.0,1,98.0,1,98.0,1
6588,max_effective,30,60,2,3,0.05,0.95,0.9493121848813848,65,105.0,0,142.0,1,140.0,0,137.0,0
6589,max_effective,30,60,2,3,0.05,0.95,0.9345654759688388,55,115.0,0,142.0,1,136.0,0,138.0,0
6590,max_effective,30,60,2,3,0.05,0.95,0.9237729214027528,13,75.0,1,75.0,1,75.0,1,75.0,1
6591,max_effective,30,60,2,3,0.05,0.95,0.9134959545654872,9,60.0,1,60.0,1,60.0,1,60.0,1
6592,max_effective,30,60,2,3,0.05,0.95,0.8923827965449702,12,81.0,1,81.0,1,81.0,1,81.0,1
6593,max_effective,30,60,2,3,0.05,0.95,0.8635459614056373,18,86.0,1,86.0,1,86.0,1,86.0,1
6594,max_effective,30,60,2,3,0.05,0.95,0.9441493029175904,100,112.0,0,125.0,0,141.0,1,139.0,0
6595,max_effective,30,60,2,3,0.05,0.95,0.9205062864130472,14,86.0,1,86.0,1,86.0,1,86.0,1
6596,max_effective,30,60,2,3,0.05,0.95,0.8989476059326045,24,105.0,1,105.0,1,105.0,1,105.0,1
6597,max_effective,30,60,2,3,0.05,0.95,0.7984904212442258,13,69.0,1,69.0,1,69.0,1,69.0,1
6598,max_effective,30,60,2,3,0.05,0.95,0.9331563427908192,13,96.0,1,96.0,1,96.0,1,96.0,1
6599,max_effective,30,60,2,3,0.05,0.95,0.925327795540213,22,121.0,1,121.0,1,121.0,1,121.0,1
6600,max_effective,30,60,2,3,0.05,0.95,0.9409313609512726,106,113.0,0,140.0,0,147.0,1,139.0,0
6601,max_effective,30,60,2,3,0.05,0.95,0.9289162788297592,14,92.0,1,92.0,1,92.0,1,92.0,1
6602,max_effective,30,60,2,3,0.05,0.95,0.947425670055048,40,120.0,0,127.0,0,140.0,1,139.0,0
6603,max_effective,30,60,2,3,0.05,0.95,0.8625464797594405,8,64.0,1,64.0,1,64.0,1,63.0,0
6604,max_effective,30,60,2,3,0.05,0.95,0.8790410693208776,11,61.0,1,61.0,1,61.0,1,61.0,1
6605,max_effective,30,60,2,3,0.05,0.95,0.9395799654185734,18,120.0,1,117.0,0,117.0,0,119.0,0
6606,max_effective,30,60,2,3,0.05,0.95,0.9305156009810668,13,86.0,1,86.0,1,86.0,1,86.0,1
6607,max_effective,30,60,2,3,0.05,0.95,0.9418082230819256,14,108.0,1,108.0,1,108.0,1,108.0,1
6608,max_effective,30,60,2,3,0.05,0.95,0.9265798070910924,4,45.0,1,45.0,1,45.0,1,43.0,0
6609,max_effective,30,60,2,3,0.05,0.95,0.9018081808030538,11,88.0,1,88.0,1,88.0,1,88.0,1
6610,max_effective,30,60,2,3,0.05,0.95,0.9373588116554644,23,92.0,1,92.0,1,92.0,1,92.0,1
6611,max_effective,30,60,2,3,0.05,0.95,0.921722347742663,25,100.0,1,100.0,1,100.0,1,100.0,1
6612,max_effective,30,60,2,3,0.05,0.95,0.941611289530996,20,119.0,1,119.0,1,119.0,1,119.0,1
6613,max_effective,30,60,2,3,0.05,0.95,0.9414615848925166,35,127.0,0,132.0,1,132.0,1,128.0,0
6614,max_effective,30,60,2,3,0.05,0.95,0.9076025883112806,14,81.0,1,81.0,1,81.0,1,81.0,1
6615,max_effective,30,60,2,3,0.05,0.95,0.9074386675786836,19,113.0,1,113.0,1,113.0,1,113.0,1
6616,max_effective,30,60,2,3,0.05,0.95,0.8996026821947068,18,117.0,1,117.0,1,117.0,1,117.0,1
6617,max_effective,30,60,2,3,0.05,0.95,0.9089877813614404,16,86.0,1,86.0,1,86.0,1,86.0,1
6618,max_effective,30,60,2,3,0.05,0.95,0.9373384456197588,8,69.0,1,69.0,1,69.0,1,68.0,0
6619,max_effective,30,60,2,3,0.05,0.95,0.9489973186698436,14,88.0,1,88.0,1,88.0,1,88.0,1
6620,max_effective,30,60,2,3,0.05,0.95,0.9196106487397236,15,90.0,1,90.0,1,90.0,1,90.0,1
6621,max_effective,30,60,2,3,0.05,0.95,0.8605067670601811,17,93.0,1,93.0,1,93.0,1,93.0,1
6622,max_effective,30,60,2,3,0.05,0.95,0.8939052004562861,16,89.0,1,89.0,1,89.0,1,89.0,1
6623,max_effective,30,60,2,3,0.05,0.95,0.9123692580478197,21,84.0,1,84.0,1,84.0,1,84.0,1
6624,max_effective,30,60,2,3,0.05,0.95,0.9205187556311694,14,108.0,1,108.0,1,108.0,1,108.0,1
6625,max_effective,30,60,2,3,0.05,0.95,0.9082883168303924,11,76.0,1,76.0,1,76.0,1,76.0,1
6626,max_effective,30,60,2,3,0.05,0.95,0.8316965060570173,14,78.0,1,78.0,1,78.0,1,78.0,1
6627,max_effective,30,60,2,3,0.05,0.95,0.9376536796557092,6,60.0,1,60.0,1,60.0,1,60.0,1
6628,max_effective,30,60,2,3,0.05,0.95,0.941591315007906,43,105.0,0,120.0,1,120.0,1,120.0,1
6629,max_effective,30,60,2,3,0.05,0.95,0.7933888118767919,13,73.0,1,73.0,1,73.0,1,73.0,1
6630,max_effective,30,60,2,3,0.05,0.95,0.93267991440746,91,112.0,0,137.0,0,144.0,0,146.0,1
6631,max_effective,30,60,2,3,0.05,0.95,0.9185028267954534,10,68.0,1,68.0,1,68.0,1,68.0,1
6632,max_effective,30,60,2,3,0.05,0.95,0.9292068226667576,12,65.0,1,65.0,1,65.0,1,65.0,1
6633,max_effective,30,60,2,3,0.05,0.95,0.9016845345985608,7,68.0,1,68.0,1,68.0,1,68.0,1
6634,max_effective,30,60,2,3,0.05,0.95,0.94144292288757,23,127.0,1,125.0,0,127.0,1,127.0,1
6635,max_effective,30,60,2,3,0.05,0.95,0.8904874334339323,40,106.0,1,106.0,1,106.0,1,106.0,1
6636,max_effective,30,60,2,3,0.05,0.95,0.9344601270433992,21,98.0,1,98.0,1,98.0,1,98.0,1
6637,max_effective,30,60,2,3,0.05,0.95,0.9381992573409544,10,65.0,1,65.0,1,65.0,1,65.0,1
6638,max_effective,30,60,2,3,0.05,0.95,0.932877105695374,12,122.0,1,122.0,1,122.0,1,122.0,1
6639,max_effective,30,60,2,3,0.05,0.95,0.9325281473403704,18,87.0,1,87.0,1,87.0,1,87.0,1
6640,max_effective,30,60,2,3,0.05,0.95,0.9223935196248144,28,128.0,0,129.0,0,133.0,1,132.0,0
6641,max_effective,30,60,2,3,0.05,0.95,0.9000543750533311,20,106.0,1,106.0,1,106.0,1,106.0,1
6642,max_effective,30,60,2,3,0.05,0.95,0.9431631853967204,19,115.0,1,115.0,1,115.0,1,115.0,1
6643,max_effective,30,60,2,3,0.05,0.95,0.9113946991675972,7,61.0,1,61.0,1,61.0,1,61.0,1
6644,max_effective,30,60,2,3,0.05,0.95,0.9425380241888596,39,111.0,0,133.0,1,130.0,0,130.0,0
6645,max_effective,30,60,2,3,0.05,0.95,0.935479988128672,61,118.0,1,118.0,1,118.0,1,118.0,1
6646,max_effective,30,60,2,3,0.05,0.95,0.9386402094013327,43,117.0,0,129.0,0,139.0,1,138.0,0
6647,max_effective,30,60,2,3,0.05,0.95,0.9375136920455988,44,131.0,0,136.0,0,150.0,0,153.0,1
6648,max_effective,30,60,2,3,0.05,0.95,0.9353998164883324,19,102.0,1,102.0,1,102.0,1,102.0,1
6649,max_effective,30,60,2,3,0.05,0.95,0.9310057189496752,38,103.0,1,103.0,1,103.0,1,103.0,1
6650,max_effective,30,60,2,3,0.05,0.95,0.8994809648117406,12,71.0,1,71.0,1,71.0,1,69.0,0
6651,max_effective,30,60,2,3,0.05,0.95,0.9311060913878736,18,94.0,1,94.0,1,94.0,1,94.0,1
6652,max_effective,30,60,2,3,0.05,0.95,0.930783955349114,20,99.0,1,99.0,1,99.0,1,99.0,1
6653,max_effective,30,60,2,3,0.05,0.95,0.9272691684915596,23,132.0,0,140.0,0,143.0,1,143.0,1
6654,max_effective,30,60,2,3,0.05,0.95,0.9418913289430362,10,64.0,1,64.0,1,64.0,1,64.0,1
6655,max_effective,30,60,2,3,0.05,0.95,0.9106164429351848,12,65.0,1,65.0,1,65.0,1,65.0,1
6656,max_effective,30,60,2,3,0.05,0.95,0.9359533855545884,12,79.0,1,79.0,1,79.0,1,79.0,1
6657,max_effective,30,60,2,3,0.05,0.95,0.945482343668736,5,56.0,1,56.0,1,56.0,1,56.0,1
6658,max_effective,30,60,2,3,0.05,0.95,0.8833817019154506,14,105.0,1,105.0,1,105.0,1,105.0,1
6659,max_effective,30,60,2,3,0.05,0.95,0.9268108720530818,14,113.0,1,113.0,1,113.0,1,113.0,1
6660,max_effective,30,60,2,3,0.05,0.95,0.9415385711629756,20,78.0,1,78.0,1,78.0,1,78.0,1
6661,max_effective,30,60,2,3,0.05,0.95,0.9373635835122116,58,111.0,0,131.0,1,131.0,1,131.0,1
6662,max_effective,30,60,2,3,0.05,0.95,0.9338781617764768,57,134.0,0,139.0,0,147.0,1,146.0,0
6663,max_effective,30,60,2,3,0.05,0.95,0.9447856833730882,7,54.0,1,54.0,1,54.0,1,54.0,1
6664,max_effective,30,60,2,3,0.05,0.95,0.946859918759126,27,120.0,0,127.0,1,124.0,0,123.0,0
6665,max_effective,30,60,2,3,0.05,0.95,0.9424887556303754,43,118.0,0,148.0,0,147.0,0,149.0,1
6666,max_effective,30,60,2,3,0.05,0.95,0.9472311820064888,33,123.0,0,133.0,0,145.0,1,143.0,0
6667,max_effective,30,60,2,3,0.05,0.95,0.8047472307264215,8,60.0,1,60.0,1,60.0,1,60.0,1
6668,max_effective,30,60,2,3,0.05,0.95,0.9058654526214324,23,88.0,1,88.0,1,88.0,1,87.0,0
6669,max_effective,30,60,2,3,0.05,0.95,0.9151843280640368,15,83.0,1,83.0,1,83.0,1,83.0,1
6670,max_effective,30,60,2,3,0.05,0.95,0.9373530403175492,17,99.0,1,99.0,1,99.0,1,99.0,1
6671,max_effective,30,60,2,3,0.05,0.95,0.9468317335127944,13,81.0,1,81.0,1,81.0,1,81.0,1
6672,max_effective,30,60,2,3,0.05,0.95,0.9477343826842604,28,103.0,1,103.0,1,103.0,1,103.0,1
6673,max_effective,30,60,2,3,0.05,0.95,0.8744354612426906,49,111.0,1,111.0,1,111.0,1,111.0,1
6674,max_effective,30,60,2,3,0.05,0.95,0.9209814865581352,18,108.0,1,108.0,1,108.0,1,108.0,1
6675,max_effective,30,60,2,3,0.05,0.95,0.948827098534004,16,110.0,1,110.0,1,110.0,1,110.0,1
6676,max_effective,30,60,2,3,0.05,0.95,0.9438814732707724,76,108.0,0,121.0,0,141.0,0,142.0,1
6677,max_effective,30,60,2,3,0.05,0.95,0.8973715000796774,9,73.0,1,73.0,1,73.0,1,73.0,1
6678,max_effective,30,60,2,3,0.05,0.95,0.9475582891428316,19,89.0,1,89.0,1,89.0,1,89.0,1
6679,max_effective,30,60,2,3,0.05,0.95,0.9336646959000696,11,80.0,1,80.0,1,80.0,1,80.0,1
6680,max_effective,30,60,2,3,0.05,0.95,0.922355457793648,23,108.0,1,108.0,1,108.0,1,108.0,1
6681,max_effective,30,60,2,3,0.05,0.95,0.936802022294488,10,78.0,1,78.0,1,78.0,1,78.0,1
6682,max_effective,30,60,2,3,0.05,0.95,0.9042503111802264,6,61.0,1,61.0,1,61.0,1,61.0,1
6683,max_effective,30,60,2,3,0.05,0.95,0.8137918957240403,9,64.0,1,64.0,1,64.0,1,64.0,1
6684,max_effective,30,60,2,3,0.05,0.95,0.9217184924037212,20,102.0,1,102.0,1,102.0,1,102.0,1
6685,max_effective,30,60,2,3,0.05,0.95,0.8505513296463192,6,57.0,1,57.0,1,57.0,1,57.0,1
6686,max_effective,30,60,2,3,0.05,0.95,0.904765028920949,10,68.0,1,68.0,1,68.0,1,68.0,1
6687,max_effective,30,60,2,3,0.05,0.95,0.930988561534269,17,80.0,1,80.0,1,80.0,1,80.0,1
6688,max_effective,30,60,2,3,0.05,0.95,0.8779030168627776,17,90.0,1,90.0,1,90.0,1,90.0,1
6689,max_effective,30,60,2,3,0.05,0.95,0.9357362488923128,38,128.0,1,128.0,1,127.0,0,126.0,0
6690,max_effective,30,60,2,3,0.05,0.95,0.8747921861678978,18,105.0,1,105.0,1,105.0,1,105.0,1
6691,max_effective,30,60,2,3,0.05,0.95,0.9238090732043182,20,95.0,1,95.0,1,95.0,1,95.0,1
6692,max_effective,30,60,2,3,0.05,0.95,0.9277803997566152,10,75.0,1,75.0,1,75.0,1,75.0,1
6693,max_effective,30,60,2,3,0.05,0.95,0.944047065729974,10,80.0,1,80.0,1,80.0,1,80.0,1
6694,max_effective,30,60,2,3,0.05,0.95,0.8594392477415113,16,86.0,1,86.0,1,86.0,1,86.0,1
6695,max_effective,30,60,2,3,0.05,0.95,0.9410542521119044,21,82.0,1,82.0,1,82.0,1,82.0,1
6696,max_effective,30,60,2,3,0.05,0.95,0.9026323927604084,44,121.0,0,127.0,0,129.0,1,128.0,0
6697,max_effective,30,60,2,3,0.05,0.95,0.9482772041980916,13,110.0,1,110.0,1,109.0,0,108.0,0
6698,max_effective,30,60,2,3,0.05,0.95,0.9397523590956226,13,75.0,1,75.0,1,75.0,1,75.0,1
6699,max_effective,30,60,2,3,0.05,0.95,0.9492082183209454,29,104.0,0,105.0,1,105.0,1,105.0,1
6700,max_effective,30,60,2,3,0.05,0.95,0.9359103967812834,37,78.0,1,78.0,1,78.0,1,78.0,1
6701,max_effective,30,60,2,3,0.05,0.95,0.9124084605653628,16,103.0,1,103.0,1,103.0,1,103.0,1
6702,max_effective,30,60,2,3,0.05,0.95,0.91747713331746,12,80.0,1,80.0,1,80.0,1,80.0,1
6703,max_effective,30,60,2,3,0.05,0.95,0.9185541044010735,16,109.0,1,109.0,1,109.0,1,109.0,1
6704,max_effective,30,60,2,3,0.05,0.95,0.9271129100126044,15,96.0,1,96.0,1,96.0,1,96.0,1
6705,max_effective,30,60,2,3,0.05,0.95,0.9401084444474856,41,130.0,0,133.0,0,146.0,0,147.0,1
6706,max_effective,30,60,2,3,0.05,0.95,0.8943142921761768,22,78.0,1,78.0,1,78.0,1,78.0,1
6707,max_effective,30,60,2,3,0.05,0.95,0.9102311709339008,24,99.0,1,99.0,1,99.0,1,96.0,0
6708,max_effective,30,60,2,3,0.05,0.95,0.9445707383931204,9,68.0,1,68.0,1,68.0,1,68.0,1
6709,max_effective,30,60,2,3,0.05,0.95,0.927695628597992,18,94.0,1,94.0,1,94.0,1,94.0,1
6710,max_effective,30,60,2,3,0.05,0.95,0.9259283961517064,20,121.0,1,121.0,1,121.0,1,121.0,1
6711,max_effective,30,60,2,3,0.05,0.95,0.937976103770415,19,82.0,1,82.0,1,82.0,1,82.0,1
6712,max_effective,30,60,2,3,0.05,0.95,0.9307220020127764,21,94.0,1,94.0,1,94.0,1,94.0,1
6713,max_effective,30,60,2,3,0.05,0.95,0.9287720070898046,13,83.0,1,83.0,1,83.0,1,83.0,1
6714,max_effective,30,60,2,3,0.05,0.95,0.9446009724050278,18,86.0,1,86.0,1,86.0,1,83.0,0
6715,max_effective,30,60,2,3,0.05,0.95,0.9448645595748744,7,67.0,1,67.0,1,67.0,1,67.0,1
6716,max_effective,30,60,2,3,0.05,0.95,0.923180213862012,12,90.0,1,90.0,1,90.0,1,90.0,1
6717,max_effective,30,60,2,3,0.05,0.95,0.9499078196318156,60,130.0,0,133.0,0,151.0,1,146.0,0
6718,max_effective,30,60,2,3,0.05,0.95,0.9160973349852872,13,84.0,1,84.0,1,84.0,1,84.0,1
6719,max_effective,30,60,2,3,0.05,0.95,0.9455663845940152,87,121.0,0,135.0,0,155.0,1,154.0,0
6720,max_effective,30,60,2,3,0.05,0.95,0.9396345540715788,26,119.0,0,134.0,1,131.0,0,131.0,0
6721,max_effective,30,60,2,3,0.05,0.95,0.92663788852955,38,134.0,0,149.0,1,148.0,0,145.0,0
6722,max_effective,30,60,2,3,0.05,0.95,0.9117858579081708,18,108.0,1,108.0,1,108.0,1,108.0,1
6723,max_effective,30,60,2,3,0.05,0.95,0.926899187955486,20,99.0,1,99.0,1,99.0,1,99.0,1
6724,max_effective,30,60,2,3,0.05,0.95,0.9440763064568528,12,77.0,1,77.0,1,77.0,1,77.0,1
6725,max_effective,30,60,2,3,0.05,0.95,0.8553340677263984,9,68.0,1,68.0,1,68.0,1,68.0,1
6726,max_effective,30,60,2,3,0.05,0.95,0.8664430661114144,8,61.0,1,61.0,1,61.0,1,59.0,0
6727,max_effective,30,60,2,3,0.05,0.95,0.939860445416046,6,60.0,1,60.0,1,60.0,1,59.0,0
6728,max_effective,30,60,2,3,0.05,0.95,0.9229969545519916,10,69.0,1,69.0,1,69.0,1,69.0,1
6729,max_effective,30,60,2,3,0.05,0.95,0.9011767193189396,15,119.0,1,119.0,1,119.0,1,119.0,1
6730,max_effective,30,60,2,3,0.05,0.95,0.9112618887311594,14,104.0,1,104.0,1,104.0,1,104.0,1
6731,max_effective,30,60,2,3,0.05,0.95,0.9222291068967629,14,101.0,1,101.0,1,101.0,1,101.0,1
6732,max_effective,30,60,2,3,0.05,0.95,0.9374588242654236,22,112.0,1,112.0,1,112.0,1,112.0,1
6733,max_effective,30,60,2,3,0.05,0.95,0.9140597169598824,20,106.0,0,107.0,1,107.0,1,107.0,1
6734,max_effective,30,60,2,3,0.05,0.95,0.929294803302251,80,137.0,0,145.0,0,145.0,0,147.0,1
6735,max_effective,30,60,2,3,0.05,0.95,0.9153948393133544,8,61.0,1,61.0,1,61.0,1,61.0,1
6736,max_effective,30,60,2,3,0.05,0.95,0.924766033641256,40,114.0,0,131.0,1,131.0,1,131.0,1
6737,max_effective,30,60,2,3,0.05,0.95,0.8880342808655532,16,71.0,1,71.0,1,71.0,1,71.0,1
6738,max_effective,30,60,2,3,0.05,0.95,0.9437007483740828,12,72.0,1,72.0,1,72.0,1,71.0,0
6739,max_effective,30,60,2,3,0.05,0.95,0.9101447960516558,11,84.0,1,84.0,1,84.0,1,84.0,1
6740,max_effective,30,60,2,3,0.05,0.95,0.9396488962953772,30,111.0,1,111.0,1,111.0,1,110.0,0
6741,max_effective,30,60,2,3,0.05,0.95,0.9341325317294896,32,116.0,0,116.0,0,118.0,0,126.0,1
6742,max_effective,30,60,2,3,0.05,0.95,0.9476352118528112,28,118.0,0,123.0,1,123.0,1,123.0,1
6743,max_effective,30,60,2,3,0.05,0.95,0.9281127067293914,9,63.0,1,63.0,1,63.0,1,63.0,1
6744,max_effective,30,60,2,3,0.05,0.95,0.8854207574689597,10,66.0,1,66.0,1,66.0,1,64.0,0
6745,max_effective,30,60,2,3,0.05,0.95,0.918361315704918,50,120.0,0,128.0,0,148.0,1,148.0,1
6746,max_effective,30,60,2,3,0.05,0.95,0.9472752966399072,55,110.0,0,119.0,0,144.0,1,143.0,0
6747,max_effective,30,60,2,3,0.05,0.95,0.9478804147084356,28,117.0,1,117.0,1,117.0,1,117.0,1
6748,max_effective,30,60,2,3,0.05,0.95,0.9015562051647252,15,72.0,1,72.0,1,72.0,1,72.0,1
6749,max_effective,30,60,2,3,0.05,0.95,0.8688425382903259,8,63.0,1,63.0,1,63.0,1,63.0,1
6750,max_effective,30,60,2,3,0.05,0.95,0.8925618659513699,13,66.0,1,66.0,1,66.0,1,66.0,1
6751,max_effective,30,60,2,3,0.05,0.95,0.936032243183082,20,103.0,1,103.0,1,103.0,1,103.0,1
6752,max_effective,30,60,2,3,0.05,0.95,0.9445526069358668,28,119.0,0,127.0,1,127.0,1,127.0,1
6753,max_effective,30,60,2,3,0.05,0.95,0.9389319738023376,26,108.0,1,108.0,1,108.0,1,108.0,1
6754,max_effective,30,60,2,3,0.05,0.95,0.9494560349151342,21,82.0,1,82.0,1,82.0,1,82.0,1
6755,max_effective,30,60,2,3,0.05,0.95,0.9338988851350812,25,130.0,0,136.0,1,135.0,0,133.0,0
6756,max_effective,30,60,2,3,0.05,0.95,0.9378528895498098,20,116.0,1,116.0,1,116.0,1,116.0,1
6757,max_effective,30,60,2,3,0.05,0.95,0.817952958212203,17,75.0,1,75.0,1,75.0,1,75.0,1
6758,max_effective,30,60,2,3,0.05,0.95,0.8700341125775751,7,79.0,1,79.0,1,79.0,1,78.0,0
6759,max_effective,30,60,2,3,0.05,0.95,0.9186655823196256,48,98.0,1,98.0,1,98.0,1,98.0,1
6760,max_effective,30,60,2,3,0.05,0.95,0.9415246030025838,45,118.0,0,124.0,1,124.0,1,124.0,1
6761,max_effective,30,60,2,3,0.05,0.95,0.9475804248783044,13,97.0,1,97.0,1,97.0,1,97.0,1
6762,max_effective,30,60,2,3,0.05,0.95,0.9196345966952348,76,122.0,0,127.0,0,139.0,0,149.0,1
6763,max_effective,30,60,2,3,0.05,0.95,0.924947976629756,37,140.0,0,147.0,0,167.0,1,163.0,0
6764,max_effective,30,60,2,3,0.05,0.95,0.9463522474292224,21,111.0,1,111.0,1,111.0,1,111.0,1
6765,max_effective,30,60,2,3,0.05,0.95,0.946597919953342,7,57.0,1,57.0,1,57.0,1,57.0,1
6766,max_effective,30,60,2,3,0.05,0.95,0.8885400508202963,9,63.0,1,63.0,1,63.0,1,63.0,1
6767,max_effective,30,60,2,3,0.05,0.95,0.9236142170577024,38,121.0,0,127.0,0,131.0,1,131.0,1
6768,max_effective,30,60,2,3,0.05,0.95,0.8731215569814218,9,82.0,1,82.0,1,82.0,1,82.0,1
6769,max_effective,30,60,2,3,0.05,0.95,0.9493018390318688,34,109.0,1,109.0,1,109.0,1,109.0,1
6770,max_effective,30,60,2,3,0.05,0.95,0.912699794982453,11,88.0,1,88.0,1,88.0,1,88.0,1
6771,max_effective,30,60,2,3,0.05,0.95,0.9437787391556792,25,69.0,1,69.0,1,69.0,1,68.0,0
6772,max_effective,30,60,2,3,0.05,0.95,0.9259657990738,9,64.0,1,64.0,1,64.0,1,64.0,1
6773,max_effective,30,60,2,3,0.05,0.95,0.8712795467677492,7,67.0,1,67.0,1,67.0,1,67.0,1
6774,max_effective,30,60,2,3,0.05,0.95,0.9363059788582488,27,90.0,1,90.0,1,90.0,1,90.0,1
6775,max_effective,30,60,2,3,0.05,0.95,0.9363125581358968,49,113.0,0,130.0,0,134.0,1,133.0,0
6776,max_effective,30,60,2,3,0.05,0.95,0.912585207059861,9,79.0,1,79.0,1,79.0,1,79.0,1
6777,max_effective,30,60,2,3,0.05,0.95,0.8973065460104339,19,80.0,1,80.0,1,80.0,1,80.0,1
6778,max_effective,30,60,2,3,0.05,0.95,0.915413081467652,13,86.0,1,86.0,1,86.0,1,86.0,1
6779,max_effective,30,60,2,3,0.05,0.95,0.9395878177235952,13,99.0,1,99.0,1,99.0,1,99.0,1
6780,max_effective,30,60,2,3,0.05,0.95,0.9247675807180074,10,78.0,1,78.0,1,78.0,1,78.0,1
6781,max_effective,30,60,2,3,0.05,0.95,0.9481122238529788,39,144.0,0,161.0,0,165.0,1,165.0,1
6782,max_effective,30,60,2,3,0.05,0.95,0.9292303623684616,32,113.0,0,123.0,1,122.0,0,121.0,0
6783,max_effective,30,60,2,3,0.05,0.95,0.9364749593416134,21,95.0,1,95.0,1,95.0,1,94.0,0
6784,max_effective,30,60,2,3,0.05,0.95,0.9068650146932952,15,88.0,1,88.0,1,88.0,1,88.0,1
6785,max_effective,30,60,2,3,0.05,0.95,0.9271173473104504,7,58.0,1,58.0,1,58.0,1,58.0,1
6786,max_effective,30,60,2,3,0.05,0.95,0.8757804701313757,9,69.0,1,69.0,1,69.0,1,69.0,1
6787,max_effective,30,60,2,3,0.05,0.95,0.9451337352703127,8,57.0,1,57.0,1,57.0,1,57.0,1
6788,max_effective,30,60,2,3,0.05,0.95,0.9369866175511226,13,109.0,1,109.0,1,109.0,1,109.0,1
6789,max_effective,30,60,2,3,0.05,0.95,0.932042280419478,30,103.0,0,114.0,1,114.0,1,114.0,1
6790,max_effective,30,60,2,3,0.05,0.95,0.9318341569579496,25,121.0,0,129.0,1,129.0,1,129.0,1
6791,max_effective,30,60,2,3,0.05,0.95,0.9490647830153852,14,97.0,1,97.0,1,97.0,1,97.0,1
6792,max_effective,30,60,2,3,0.05,0.95,0.8483464946868203,9,58.0,1,58.0,1,58.0,1,57.0,0
6793,max_effective,30,60,2,3,0.05,0.95,0.8854450890922209,21,77.0,1,77.0,1,77.0,1,77.0,1
6794,max_effective,30,60,2,3,0.05,0.95,0.9253420734422594,7,61.0,1,61.0,1,61.0,1,61.0,1
6795,max_effective,30,60,2,3,0.05,0.95,0.9259351887323845,11,69.0,1,69.0,1,69.0,1,69.0,1
6796,max_effective,30,60,2,3,0.05,0.95,0.8974953360393426,14,74.0,1,74.0,1,74.0,1,74.0,1
6797,max_effective,30,60,2,3,0.05,0.95,0.8373444388447947,15,85.0,1,85.0,1,85.0,1,85.0,1
6798,max_effective,30,60,2,3,0.05,0.95,0.9469624996632436,30,109.0,0,110.0,1,110.0,1,110.0,1
6799,max_effective,30,60,2,3,0.05,0.95,0.9271204445219808,30,133.0,0,143.0,0,145.0,1,144.0,0
6800,max_effective,30,60,2,3,0.05,0.95,0.9394638017259546,27,112.0,1,112.0,1,112.0,1,112.0,1
6801,max_effective,30,60,2,3,0.05,0.95,0.938225108567332,29,111.0,1,111.0,1,111.0,1,111.0,1
6802,max_effective,30,60,2,3,0.05,0.95,0.8321508841479578,11,62.0,1,62.0,1,62.0,1,62.0,1
6803,max_effective,30,60,2,3,0.05,0.95,0.8831122023160772,7,71.0,1,71.0,1,71.0,1,70.0,0
6804,max_effective,30,60,2,3,0.05,0.95,0.8966545061512353,25,121.0,0,127.0,1,127.0,1,127.0,1
6805,max_effective,30,60,2,3,0.05,0.95,0.9481704264696929,34,134.0,0,136.0,0,157.0,1,144.0,0
6806,max_effective,30,60,2,3,0.05,0.95,0.9292435566716162,53,111.0,0,128.0,0,145.0,1,145.0,1
6807,max_effective,30,60,2,3,0.05,0.95,0.9107690339826416,22,77.0,1,77.0,1,77.0,1,77.0,1
6808,max_effective,30,60,2,3,0.05,0.95,0.8712316264623178,19,92.0,1,92.0,1,92.0,1,92.0,1
6809,max_effective,30,60,2,3,0.05,0.95,0.84080234167554,7,62.0,1,62.0,1,62.0,1,61.0,0
6810,max_effective,30,60,2,3,0.05,0.95,0.8693793123601193,13,87.0,1,87.0,1,87.0,1,87.0,1
6811,max_effective,30,60,2,3,0.05,0.95,0.923174441488506,16,75.0,1,75.0,1,75.0,1,75.0,1
6812,max_effective,30,60,2,3,0.05,0.95,0.9178795774620432,24,98.0,1,98.0,1,98.0,1,98.0,1
6813,max_effective,30,60,2,3,0.05,0.95,0.9326141740064816,6,53.0,1,53.0,1,53.0,1,53.0,1
6814,max_effective,30,60,2,3,0.05,0.95,0.9471120918530744,15,82.0,1,82.0,1,82.0,1,82.0,1
6815,max_effective,30,60,2,3,0.05,0.95,0.8704435335058082,14,86.0,1,86.0,1,86.0,1,86.0,1
6816,max_effective,30,60,2,3,0.05,0.95,0.9435400239028858,13,96.0,1,96.0,1,96.0,1,96.0,1
6817,max_effective,30,60,2,3,0.05,0.95,0.916714270481239,45,126.0,0,134.0,0,139.0,1,139.0,1
6818,max_effective,30,60,2,3,0.05,0.95,0.947282408970366,15,115.0,1,115.0,1,115.0,1,115.0,1
6819,max_effective,30,60,2,3,0.05,0.95,0.9456076742648976,29,119.0,0,124.0,0,125.0,1,124.0,0
6820,max_effective,30,60,2,3,0.05,0.95,0.8969838151968047,10,61.0,1,61.0,1,61.0,1,61.0,1
6821,max_effective,30,60,2,3,0.05,0.95,0.9018696852458302,37,131.0,0,137.0,0,138.0,1,138.0,1
6822,max_effective,30,60,2,3,0.05,0.95,0.9465877991089232,32,115.0,0,117.0,1,117.0,1,117.0,1
6823,max_effective,30,60,2,3,0.05,0.95,0.9346088975709882,13,93.0,1,93.0,1,93.0,1,93.0,1
6824,max_effective,30,60,2,3,0.05,0.95,0.9258838873995442,17,86.0,1,86.0,1,86.0,1,86.0,1
6825,max_effective,30,60,2,3,0.05,0.95,0.9485027560645584,10,88.0,1,88.0,1,88.0,1,88.0,1
6826,max_effective,30,60,2,3,0.05,0.95,0.921911678932244,38,114.0,0,129.0,1,129.0,1,129.0,1
6827,max_effective,30,60,2,3,0.05,0.95,0.933469709355233,27,126.0,0,137.0,0,138.0,1,138.0,1
6828,max_effective,30,60,2,3,0.05,0.95,0.9116928752276644,17,76.0,1,76.0,1,76.0,1,75.0,0
6829,max_effective,30,60,2,3,0.05,0.95,0.9253804767208978,6,65.0,1,65.0,1,65.0,1,65.0,1
6830,max_effective,30,60,2,3,0.05,0.95,0.949636135659639,14,105.0,1,105.0,1,105.0,1,105.0,1
6831,max_effective,30,60,2,3,0.05,0.95,0.9348060341550984,41,134.0,0,144.0,0,151.0,1,150.0,0
6832,max_effective,30,60,2,3,0.05,0.95,0.920804815568046,40,106.0,1,106.0,1,106.0,1,106.0,1
6833,max_effective,30,60,2,3,0.05,0.95,0.875717945693788,10,86.0,1,86.0,1,86.0,1,86.0,1
6834,max_effective,30,60,2,3,0.05,0.95,0.9125420906024274,10,81.0,1,81.0,1,81.0,1,81.0,1
6835,max_effective,30,60,2,3,0.05,0.95,0.9023248761675168,17,72.0,1,72.0,1,72.0,1,72.0,1
6836,max_effective,30,60,2,3,0.05,0.95,0.8623393756171885,22,77.0,1,77.0,1,77.0,1,77.0,1
6837,max_effective,30,60,2,3,0.05,0.95,0.9424849032191128,22,80.0,1,80.0,1,80.0,1,80.0,1
6838,max_effective,30,60,2,3,0.05,0.95,0.8623382898373029,19,97.0,1,97.0,1,97.0,1,97.0,1
6839,max_effective,30,60,2,3,0.05,0.95,0.9407601172016834,34,80.0,1,80.0,1,80.0,1,80.0,1
6840,max_effective,30,60,2,3,0.05,0.95,0.9119008950197558,22,104.0,1,104.0,1,104.0,1,104.0,1
6841,max_effective,30,60,2,3,0.05,0.95,0.9383145775800016,26,118.0,0,123.0,1,123.0,1,123.0,1
6842,max_effective,30,60,2,3,0.05,0.95,0.9390709645975376,32,102.0,0,106.0,1,106.0,1,106.0,1
6843,max_effective,30,60,2,3,0.05,0.95,0.9200363551777536,21,81.0,1,81.0,1,81.0,1,81.0,1
6844,max_effective,30,60,2,3,0.05,0.95,0.793337244783751,11,89.0,1,89.0,1,89.0,1,89.0,1
6845,max_effective,30,60,2,3,0.05,0.95,0.9264873356853376,18,115.0,0,116.0,1,115.0,0,115.0,0
6846,max_effective,30,60,2,3,0.05,0.95,0.910737745003005,9,70.0,1,70.0,1,70.0,1,70.0,1
6847,max_effective,30,60,2,3,0.05,0.95,0.9490144043047748,63,122.0,1,122.0,1,122.0,1,122.0,1
6848,max_effective,30,60,2,3,0.05,0.95,0.8763659463761517,14,64.0,1,64.0,1,64.0,1,63.0,0
6849,max_effective,30,60,2,3,0.05,0.95,0.8936233603087397,28,90.0,1,90.0,1,90.0,1,90.0,1
6850,max_effective,30,60,2,3,0.05,0.95,0.9229688806175232,19,71.0,1,71.0,1,71.0,1,71.0,1
6851,max_effective,30,60,2,3,0.05,0.95,0.9482770796332298,28,130.0,1,128.0,0,124.0,0,124.0,0
6852,max_effective,30,60,2,3,0.05,0.95,0.9494626439205728,39,104.0,1,104.0,1,104.0,1,104.0,1
6853,max_effective,30,60,2,3,0.05,0.95,0.947723954305066,25,117.0,1,116.0,0,113.0,0,113.0,0
6854,max_effective,30,60,2,3,0.05,0.95,0.9355885471158644,25,78.0,1,78.0,1,78.0,1,78.0,1
6855,max_effective,30,60,2,3,0.05,0.95,0.9355974039086769,25,102.0,1,102.0,1,102.0,1,102.0,1
6856,max_effective,30,60,2,3,0.05,0.95,0.9446825617885584,24,78.0,1,78.0,1,78.0,1,78.0,1
6857,max_effective,30,60,2,3,0.05,0.95,0.9458538857202924,9,72.0,1,72.0,1,72.0,1,72.0,1
6858,max_effective,30,60,2,3,0.05,0.95,0.9321883364445008,20,102.0,1,102.0,1,102.0,1,102.0,1
6859,max_effective,30,60,2,3,0.05,0.95,0.9132446762335786,12,78.0,1,78.0,1,78.0,1,78.0,1
6860,max_effective,30,60,2,3,0.05,0.95,0.9243976453385232,13,75.0,1,75.0,1,75.0,1,75.0,1
6861,max_effective,30,60,2,3,0.05,0.95,0.9181585818930424,34,117.0,0,134.0,1,134.0,1,133.0,0
6862,max_effective,30,60,2,3,0.05,0.95,0.9119343054715848,24,110.0,0,112.0,1,112.0,1,112.0,1
6863,max_effective,30,60,2,3,0.05,0.95,0.9391148221551044,13,82.0,1,82.0,1,82.0,1,82.0,1
6864,max_effective,30,60,2,3,0.05,0.95,0.9402057940086188,8,76.0,1,76.0,1,76.0,1,76.0,1
6865,max_effective,30,60,2,3,0.05,0.95,0.9251679677308464,15,82.0,1,82.0,1,82.0,1,82.0,1
6866,max_effective,30,60,2,3,0.05,0.95,0.9308217156699352,16,95.0,1,95.0,1,95.0,1,95.0,1
6867,max_effective,30,60,2,3,0.05,0.95,0.9295658688804792,14,91.0,1,91.0,1,91.0,1,90.0,0
6868,max_effective,30,60,2,3,0.05,0.95,0.9463104086662872,15,99.0,1,99.0,1,99.0,1,99.0,1
6869,max_effective,30,60,2,3,0.05,0.95,0.9474884828899364,24,83.0,1,83.0,1,83.0,1,83.0,1
6870,max_effective,30,60,2,3,0.05,0.95,0.944951057500071,50,109.0,0,125.0,0,134.0,0,140.0,1
6871,max_effective,30,60,2,3,0.05,0.95,0.9057625493476024,20,88.0,1,88.0,1,88.0,1,87.0,0
6872,max_effective,30,60,2,3,0.05,0.95,0.925102423676308,15,82.0,1,82.0,1,82.0,1,82.0,1
6873,max_effective,30,60,2,3,0.05,0.95,0.8868632594041167,11,60.0,1,60.0,1,60.0,1,59.0,0
6874,max_effective,30,60,2,3,0.05,0.95,0.8441503618352741,29,83.0,1,83.0,1,83.0,1,83.0,1
6875,max_effective,30,60,2,3,0.05,0.95,0.9400819835184866,31,119.0,0,122.0,1,122.0,1,122.0,1
6876,max_effective,30,60,2,3,0.05,0.95,0.9246466388017268,11,64.0,1,64.0,1,64.0,1,64.0,1
6877,max_effective,30,60,2,3,0.05,0.95,0.9461916929251644,24,96.0,1,96.0,1,96.0,1,96.0,1
6878,max_effective,30,60,2,3,0.05,0.95,0.9216297640324644,42,114.0,0,120.0,0,133.0,1,133.0,1
6879,max_effective,30,60,2,3,0.05,0.95,0.8466330827539852,8,60.0,1,60.0,1,60.0,1,60.0,1
6880,max_effective,30,60,2,3,0.05,0.95,0.9376516947995795,20,100.0,1,100.0,1,100.0,1,100.0,1
6881,max_effective,30,60,2,3,0.05,0.95,0.914998342159602,20,93.0,1,93.0,1,93.0,1,92.0,0
6882,max_effective,30,60,2,3,0.05,0.95,0.941403932235083,18,88.0,1,88.0,1,88.0,1,88.0,1
6883,max_effective,30,60,2,3,0.05,0.95,0.9077346179342484,7,52.0,1,52.0,1,52.0,1,51.0,0
6884,max_effective,30,60,2,3,0.05,0.95,0.9486722834362286,34,123.0,1,123.0,1,123.0,1,123.0,1
6885,max_effective,30,60,2,3,0.05,0.95,0.9215601564363924,22,89.0,1,89.0,1,89.0,1,87.0,0
6886,max_effective,30,60,2,3,0.05,0.95,0.8780761454663556,11,74.0,1,74.0,1,74.0,1,74.0,1
6887,max_effective,30,60,2,3,0.05,0.95,0.929418050203843,15,80.0,1,80.0,1,80.0,1,80.0,1
6888,max_effective,30,60,2,3,0.05,0.95,0.8863355644360033,22,117.0,1,117.0,1,117.0,1,117.0,1
6889,max_effective,30,60,2,3,0.05,0.95,0.8854949307194925,18,78.0,1,78.0,1,78.0,1,78.0,1
6890,max_effective,30,60,2,3,0.05,0.95,0.8743597826765022,15,103.0,1,103.0,1,103.0,1,103.0,1
6891,max_effective,30,60,2,3,0.05,0.95,0.9398169099496052,37,113.0,1,113.0,1,113.0,1,113.0,1
6892,max_effective,30,60,2,3,0.05,0.95,0.9280900319259762,5,60.0,1,60.0,1,60.0,1,60.0,1
6893,max_effective,30,60,2,3,0.05,0.95,0.9236480656586402,28,113.0,0,117.0,1,117.0,1,117.0,1
6894,max_effective,30,60,2,3,0.05,0.95,0.9475924386390098,44,117.0,0,130.0,0,139.0,1,139.0,1
6895,max_effective,30,60,2,3,0.05,0.95,0.9377242470729285,17,66.0,1,66.0,1,66.0,1,66.0,1
6896,max_effective,30,60,2,3,0.05,0.95,0.9284896639150448,26,113.0,1,113.0,1,113.0,1,113.0,1
6897,max_effective,30,60,2,3,0.05,0.95,0.830049651746635,11,82.0,1,82.0,1,82.0,1,82.0,1
6898,max_effective,30,60,2,3,0.05,0.95,0.9299693343352622,103,112.0,0,135.0,0,139.0,1,133.0,0
6899,max_effective,30,60,2,3,0.05,0.95,0.902285190656862,19,86.0,1,86.0,1,86.0,1,86.0,1
6900,max_effective,30,60,2,3,0.05,0.95,0.9326948721652804,16,88.0,1,88.0,1,88.0,1,88.0,1
6901,max_effective,30,60,2,3,0.05,0.95,0.9260005612516528,59,121.0,0,121.0,0,129.0,1,128.0,0
6902,max_effective,30,60,2,3,0.05,0.95,0.9429012216816944,40,118.0,0,127.0,0,128.0,1,128.0,1
6903,max_effective,30,60,2,3,0.05,0.95,0.7998571878878308,9,79.0,1,79.0,1,79.0,1,79.0,1
6904,max_effective,30,60,2,3,0.05,0.95,0.904386914725015,27,96.0,1,96.0,1,96.0,1,96.0,1
6905,max_effective,30,60,2,3,0.05,0.95,0.9235549219371622,19,103.0,1,103.0,1,103.0,1,103.0,1
6906,max_effective,30,60,2,3,0.05,0.95,0.938177256448014,15,67.0,1,67.0,1,67.0,1,67.0,1
6907,max_effective,30,60,2,3,0.05,0.95,0.931753441732808,38,128.0,0,137.0,0,146.0,1,146.0,1
6908,max_effective,30,60,2,3,0.05,0.95,0.9446495479098774,16,88.0,1,88.0,1,88.0,1,88.0,1
6909,max_effective,30,60,2,3,0.05,0.95,0.9303974076489367,23,97.0,1,97.0,1,97.0,1,97.0,1
6910,max_effective,30,60,2,3,0.05,0.95,0.9432560248791148,26,129.0,0,132.0,0,135.0,1,135.0,1
6911,max_effective,30,60,2,3,0.05,0.95,0.8847361259053705,10,69.0,1,69.0,1,69.0,1,69.0,1
6912,max_effective,30,60,2,3,0.05,0.95,0.9207872278140612,10,72.0,1,72.0,1,72.0,1,72.0,1
6913,max_effective,30,60,2,3,0.05,0.95,0.921864955712427,24,101.0,1,101.0,1,101.0,1,101.0,1
6914,max_effective,30,60,2,3,0.05,0.95,0.9464693475609932,10,68.0,1,68.0,1,68.0,1,68.0,1
6915,max_effective,30,60,2,3,0.05,0.95,0.8700574241308815,31,94.0,1,94.0,1,94.0,1,89.0,0
6916,max_effective,30,60,2,3,0.05,0.95,0.922528358325023,30,101.0,0,103.0,1,103.0,1,103.0,1
6917,max_effective,30,60,2,3,0.05,0.95,0.9442415769887892,11,86.0,1,86.0,1,86.0,1,86.0,1
6918,max_effective,30,60,2,3,0.05,0.95,0.9414369184475908,56,127.0,0,141.0,0,148.0,1,148.0,1
6919,max_effective,30,60,2,3,0.05,0.95,0.8621551856643224,6,43.0,1,43.0,1,43.0,1,43.0,1
6920,max_effective,30,60,2,3,0.05,0.95,0.9196572619986366,12,86.0,1,86.0,1,86.0,1,86.0,1
6921,max_effective,30,60,2,3,0.05,0.95,0.9358292562300096,20,114.0,0,116.0,1,116.0,1,116.0,1
6922,max_effective,30,60,2,3,0.05,0.95,0.946230725334885,24,106.0,1,106.0,1,106.0,1,106.0,1
6923,max_effective,30,60,2,3,0.05,0.95,0.9027578026271608,10,77.0,1,77.0,1,77.0,1,77.0,1
6924,max_effective,30,60,2,3,0.05,0.95,0.9447652114499484,39,109.0,1,109.0,1,109.0,1,109.0,1
6925,max_effective,30,60,2,3,0.05,0.95,0.8747289226596329,11,65.0,1,65.0,1,65.0,1,65.0,1
6926,max_effective,30,60,2,3,0.05,0.95,0.914756979137224,13,83.0,1,83.0,1,83.0,1,83.0,1
6927,max_effective,30,60,2,3,0.05,0.95,0.947166379968036,26,98.0,1,98.0,1,98.0,1,98.0,1
6928,max_effective,30,60,2,3,0.05,0.95,0.8733724293650603,10,76.0,1,76.0,1,76.0,1,74.0,0
6929,max_effective,30,60,2,3,0.05,0.95,0.9381172483346584,51,112.0,0,130.0,0,128.0,0,135.0,1
6930,max_effective,30,60,2,3,0.05,0.95,0.934398775898648,9,77.0,1,77.0,1,77.0,1,77.0,1
6931,max_effective,30,60,2,3,0.05,0.95,0.9382007112492342,20,83.0,1,83.0,1,83.0,1,79.0,0
6932,max_effective,30,60,2,3,0.05,0.95,0.9112415171059224,30,92.0,1,92.0,1,92.0,1,92.0,1
6933,max_effective,30,60,2,3,0.05,0.95,0.9429951498200282,24,116.0,0,120.0,1,118.0,0,118.0,0
6934,max_effective,30,60,2,3,0.05,0.95,0.9106748573631396,8,69.0,1,69.0,1,69.0,1,69.0,1
6935,max_effective,30,60,2,3,0.05,0.95,0.9394015438477008,34,126.0,0,129.0,0,136.0,0,140.0,1
6936,max_effective,30,60,2,3,0.05,0.95,0.9396989777886028,94,122.0,0,126.0,0,142.0,0,147.0,1
6937,max_effective,30,60,2,3,0.05,0.95,0.932451632381327,19,100.0,1,100.0,1,100.0,1,100.0,1
6938,max_effective,30,60,2,3,0.05,0.95,0.901424816632696,26,87.0,1,87.0,1,87.0,1,86.0,0
6939,max_effective,30,60,2,3,0.05,0.95,0.9411438122948484,10,91.0,1,91.0,1,91.0,1,91.0,1
6940,max_effective,30,60,2,3,0.05,0.95,0.9116386569710504,13,81.0,1,81.0,1,81.0,1,81.0,1
6941,max_effective,30,60,2,3,0.05,0.95,0.9461677895449704,12,90.0,1,90.0,1,90.0,1,90.0,1
6942,max_effective,30,60,2,3,0.05,0.95,0.9496705857542704,41,101.0,1,101.0,1,101.0,1,101.0,1
6943,max_effective,30,60,2,3,0.05,0.95,0.9430805925421792,59,131.0,0,145.0,0,167.0,0,169.0,1
6944,max_effective,30,60,2,3,0.05,0.95,0.9231829416527968,39,105.0,0,120.0,1,119.0,0,120.0,1
6945,max_effective,30,60,2,3,0.05,0.95,0.9269557467855428,30,120.0,0,122.0,1,122.0,1,121.0,0
6946,max_effective,30,60,2,3,0.05,0.95,0.9212492922110298,19,103.0,1,103.0,1,103.0,1,103.0,1
6947,max_effective,30,60,2,3,0.05,0.95,0.9311526445484644,15,93.0,1,93.0,1,93.0,1,93.0,1
6948,max_effective,30,60,2,3,0.05,0.95,0.9479864116742148,18,89.0,1,89.0,1,89.0,1,89.0,1
6949,max_effective,30,60,2,3,0.05,0.95,0.9434101062944236,13,90.0,1,90.0,1,90.0,1,90.0,1
6950,max_effective,30,60,2,3,0.05,0.95,0.8961646022410367,12,70.0,1,70.0,1,70.0,1,70.0,1
6951,max_effective,30,60,2,3,0.05,0.95,0.8942371984908514,12,76.0,1,76.0,1,76.0,1,76.0,1
6952,max_effective,30,60,2,3,0.05,0.95,0.91760185072144,19,80.0,1,80.0,1,80.0,1,80.0,1
6953,max_effective,30,60,2,3,0.05,0.95,0.9403214258282496,20,107.0,1,101.0,0,106.0,0,103.0,0
6954,max_effective,30,60,2,3,0.05,0.95,0.9151331746424186,15,68.0,1,68.0,1,68.0,1,68.0,1
6955,max_effective,30,60,2,3,0.05,0.95,0.889369051752433,8,73.0,1,73.0,1,73.0,1,72.0,0
6956,max_effective,30,60,2,3,0.05,0.95,0.9059459871963988,8,64.0,1,64.0,1,64.0,1,64.0,1
6957,max_effective,30,60,2,3,0.05,0.95,0.9489856916051116,13,82.0,1,82.0,1,82.0,1,82.0,1
6958,max_effective,30,60,2,3,0.05,0.95,0.9458850707084736,32,119.0,0,134.0,1,134.0,1,134.0,1
6959,max_effective,30,60,2,3,0.05,0.95,0.9424251864946775,25,121.0,0,123.0,1,121.0,0,123.0,1
6960,max_effective,30,60,2,3,0.05,0.95,0.9422386683583384,27,91.0,1,91.0,1,91.0,1,91.0,1
6961,max_effective,30,60,2,3,0.05,0.95,0.90747962907866,25,89.0,1,89.0,1,89.0,1,89.0,1
6962,max_effective,30,60,2,3,0.05,0.95,0.8662072045733153,21,101.0,1,101.0,1,101.0,1,101.0,1
6963,max_effective,30,60,2,3,0.05,0.95,0.9280957635213396,71,109.0,0,135.0,0,140.0,1,137.0,0
6964,max_effective,30,60,2,3,0.05,0.95,0.8914725832025868,42,119.0,0,123.0,0,132.0,0,133.0,1
6965,max_effective,30,60,2,3,0.05,0.95,0.947992323817372,6,68.0,1,68.0,1,68.0,1,68.0,1
6966,max_effective,30,60,2,3,0.05,0.95,0.9388790391085716,38,118.0,0,123.0,0,121.0,0,128.0,1
6967,max_effective,30,60,2,3,0.05,0.95,0.945609185428218,38,111.0,0,118.0,0,129.0,1,129.0,1
6968,max_effective,30,60,2,3,0.05,0.95,0.9331801988937656,22,119.0,1,119.0,1,119.0,1,119.0,1
6969,max_effective,30,60,2,3,0.05,0.95,0.9128061945691348,15,78.0,1,78.0,1,78.0,1,78.0,1
6970,max_effective,30,60,2,3,0.05,0.95,0.9333231373684432,12,96.0,1,96.0,1,96.0,1,96.0,1
6971,max_effective,30,60,2,3,0.05,0.95,0.9334145393649308,17,138.0,0,138.0,0,140.0,1,139.0,0
6972,max_effective,30,60,2,3,0.05,0.95,0.9321757689072688,13,91.0,1,91.0,1,91.0,1,91.0,1
6973,max_effective,30,60,2,3,0.05,0.95,0.9464142842248576,11,96.0,1,96.0,1,96.0,1,96.0,1
6974,max_effective,30,60,2,3,0.05,0.95,0.9336873525866664,19,89.0,1,89.0,1,89.0,1,88.0,0
6975,max_effective,30,60,2,3,0.05,0.95,0.924221162592618,23,132.0,0,144.0,1,140.0,0,140.0,0
6976,max_effective,30,60,2,3,0.05,0.95,0.8954530353882239,7,51.0,1,51.0,1,51.0,1,50.0,0
6977,max_effective,30,60,2,3,0.05,0.95,0.9475377472053116,28,116.0,0,121.0,1,117.0,0,116.0,0
6978,max_effective,30,60,2,3,0.05,0.95,0.8722514647409613,13,74.0,1,74.0,1,74.0,1,74.0,1
6979,max_effective,30,60,2,3,0.05,0.95,0.9396183071697012,43,96.0,1,96.0,1,96.0,1,96.0,1
6980,max_effective,30,60,2,3,0.05,0.95,0.900914785039403,7,77.0,1,77.0,1,77.0,1,77.0,1
6981,max_effective,30,60,2,3,0.05,0.95,0.948951714872862,61,130.0,1,130.0,1,130.0,1,129.0,0
6982,max_effective,30,60,2,3,0.05,0.95,0.8407881365021612,16,61.0,1,61.0,1,61.0,1,61.0,1
6983,max_effective,30,60,2,3,0.05,0.95,0.9372341251782004,52,118.0,0,130.0,1,130.0,1,130.0,1
6984,max_effective,30,60,2,3,0.05,0.95,0.9419242852304736,15,105.0,1,105.0,1,105.0,1,104.0,0
6985,max_effective,30,60,2,3,0.05,0.95,0.9431440290433556,39,108.0,0,118.0,1,118.0,1,118.0,1
6986,max_effective,30,60,2,3,0.05,0.95,0.9335601217127364,33,124.0,0,133.0,0,138.0,1,137.0,0
6987,max_effective,30,60,2,3,0.05,0.95,0.9438429477146376,18,68.0,1,68.0,1,68.0,1,68.0,1
6988,max_effective,30,60,2,3,0.05,0.95,0.9335982199309524,26,128.0,1,124.0,0,126.0,0,125.0,0
6989,max_effective,30,60,2,3,0.05,0.95,0.8859698752537323,27,130.0,0,134.0,0,135.0,1,135.0,1
6990,max_effective,30,60,2,3,0.05,0.95,0.9129557946812956,15,61.0,1,61.0,1,61.0,1,61.0,1
6991,max_effective,30,60,2,3,0.05,0.95,0.8694059301668763,19,99.0,1,99.0,1,99.0,1,99.0,1
6992,max_effective,30,60,2,3,0.05,0.95,0.9178819044242884,9,74.0,1,74.0,1,74.0,1,74.0,1
6993,max_effective,30,60,2,3,0.05,0.95,0.8924830712459279,24,124.0,0,133.0,1,133.0,1,132.0,0
6994,max_effective,30,60,2,3,0.05,0.95,0.9480557492015296,7,70.0,1,70.0,1,70.0,1,68.0,0
6995,max_effective,30,60,2,3,0.05,0.95,0.9276969103177084,26,114.0,0,114.0,0,117.0,1,117.0,1
6996,max_effective,30,60,2,3,0.05,0.95,0.948513024696821,25,130.0,0,134.0,1,134.0,1,134.0,1
6997,max_effective,30,60,2,3,0.05,0.95,0.8473363687292198,6,52.0,1,52.0,1,52.0,1,51.0,0
6998,max_effective,30,60,2,3,0.05,0.95,0.8811539317677498,22,78.0,1,78.0,1,78.0,1,78.0,1
6999,max_effective,30,60,2,3,0.05,0.95,0.9494684619213106,27,129.0,0,127.0,0,133.0,1,133.0,1
7000,max_effective,30,60,2,3,0.05,0.95,0.9279375313503552,23,106.0,1,106.0,1,106.0,1,106.0,1
7001,max_effective,30,60,2,3,0.05,0.95,0.939517620278332,30,115.0,0,116.0,1,116.0,1,115.0,0
7002,max_effective,30,60,2,3,0.05,0.95,0.9059144615438802,12,94.0,1,94.0,1,94.0,1,94.0,1
7003,max_effective,30,60,2,3,0.05,0.95,0.8908182970335032,8,66.0,1,66.0,1,66.0,1,66.0,1
7004,max_effective,30,60,2,3,0.05,0.95,0.9388694926180332,18,75.0,1,75.0,1,75.0,1,74.0,0
7005,max_effective,30,60,2,3,0.05,0.95,0.9289811829811948,40,118.0,0,120.0,1,120.0,1,120.0,1
7006,max_effective,30,60,2,3,0.05,0.95,0.939977930593152,25,111.0,1,111.0,1,111.0,1,111.0,1
7007,max_effective,30,60,2,3,0.05,0.95,0.9161712092306896,73,110.0,0,125.0,0,138.0,0,153.0,1
7008,max_effective,30,60,2,3,0.05,0.95,0.9258474888479624,12,82.0,1,82.0,1,82.0,1,82.0,1
7009,max_effective,30,60,2,3,0.05,0.95,0.9321335275844576,54,116.0,0,116.0,0,131.0,0,140.0,1
7010,max_effective,30,60,2,3,0.05,0.95,0.9341744745700324,53,132.0,0,140.0,0,148.0,0,149.0,1
7011,max_effective,30,60,2,3,0.05,0.95,0.948876942338374,30,132.0,1,130.0,0,128.0,0,126.0,0
7012,max_effective,30,60,2,3,0.05,0.95,0.9496989092663068,13,88.0,1,88.0,1,88.0,1,88.0,1
7013,max_effective,30,60,2,3,0.05,0.95,0.9332229667993904,17,82.0,1,82.0,1,82.0,1,82.0,1
7014,max_effective,30,60,2,3,0.05,0.95,0.8934614423271788,19,96.0,1,96.0,1,96.0,1,96.0,1
7015,max_effective,30,60,2,3,0.05,0.95,0.9307339242948428,9,67.0,1,67.0,1,67.0,1,67.0,1
7016,max_effective,30,60,2,3,0.05,0.95,0.9100266698769324,30,108.0,0,109.0,1,109.0,1,109.0,1
7017,max_effective,30,60,2,3,0.05,0.95,0.9412621594978796,31,97.0,1,97.0,1,97.0,1,97.0,1
7018,max_effective,30,60,2,3,0.05,0.95,0.9499507087747608,11,79.0,1,79.0,1,79.0,1,79.0,1
7019,max_effective,30,60,2,3,0.05,0.95,0.9345265595248607,16,112.0,1,112.0,1,112.0,1,112.0,1
7020,max_effective,30,60,2,3,0.05,0.95,0.9417658155380968,54,108.0,0,123.0,0,132.0,1,132.0,1
7021,max_effective,30,60,2,3,0.05,0.95,0.8599511236088683,10,72.0,1,72.0,1,72.0,1,71.0,0
7022,max_effective,30,60,2,3,0.05,0.95,0.9391238952796476,13,115.0,1,115.0,1,115.0,1,115.0,1
7023,max_effective,30,60,2,3,0.05,0.95,0.9105322049811844,11,65.0,1,65.0,1,65.0,1,65.0,1
7024,max_effective,30,60,2,3,0.05,0.95,0.8952802474220172,14,68.0,1,68.0,1,68.0,1,66.0,0
7025,max_effective,30,60,2,3,0.05,0.95,0.903271830414642,20,73.0,1,73.0,1,73.0,1,73.0,1
7026,max_effective,30,60,2,3,0.05,0.95,0.9319995913330004,33,140.0,0,147.0,1,144.0,0,141.0,0
7027,max_effective,30,60,2,3,0.05,0.95,0.9000102186177421,5,45.0,1,45.0,1,45.0,1,44.0,0
7028,max_effective,30,60,2,3,0.05,0.95,0.92384916951015,14,70.0,1,70.0,1,70.0,1,70.0,1
7029,max_effective,30,60,2,3,0.05,0.95,0.8891910260888555,7,71.0,1,71.0,1,71.0,1,71.0,1
7030,max_effective,30,60,2,3,0.05,0.95,0.9383600878666288,19,102.0,1,102.0,1,102.0,1,102.0,1
7031,max_effective,30,60,2,3,0.05,0.95,0.9237358783370406,26,85.0,1,85.0,1,85.0,1,85.0,1
7032,max_effective,30,60,2,3,0.05,0.95,0.933609154803972,12,72.0,1,72.0,1,72.0,1,72.0,1
7033,max_effective,30,60,2,3,0.05,0.95,0.9224259441521836,14,86.0,1,86.0,1,86.0,1,85.0,0
7034,max_effective,30,60,2,3,0.05,0.95,0.9314733515546376,16,101.0,1,101.0,1,101.0,1,101.0,1
7035,max_effective,30,60,2,3,0.05,0.95,0.9234063261540691,10,95.0,1,95.0,1,95.0,1,95.0,1
7036,max_effective,30,60,2,3,0.05,0.95,0.9467793987045966,59,110.0,0,131.0,1,131.0,1,131.0,1
7037,max_effective,30,60,2,3,0.05,0.95,0.9198068611017568,10,75.0,1,75.0,1,75.0,1,75.0,1
7038,max_effective,30,60,2,3,0.05,0.95,0.9141446886960458,29,111.0,0,121.0,1,121.0,1,121.0,1
7039,max_effective,30,60,2,3,0.05,0.95,0.9341849940430348,19,74.0,1,74.0,1,74.0,1,74.0,1
7040,max_effective,30,60,2,3,0.05,0.95,0.945495540771656,14,115.0,1,115.0,1,115.0,1,115.0,1
7041,max_effective,30,60,2,3,0.05,0.95,0.9383429118423372,46,111.0,0,117.0,0,130.0,1,129.0,0
7042,max_effective,30,60,2,3,0.05,0.95,0.9142285395478996,6,53.0,1,53.0,1,53.0,1,49.0,0
7043,max_effective,30,60,2,3,0.05,0.95,0.9371870936436484,14,109.0,1,109.0,1,109.0,1,109.0,1
7044,max_effective,30,60,2,3,0.05,0.95,0.9357788857097292,11,83.0,1,83.0,1,83.0,1,83.0,1
7045,max_effective,30,60,2,3,0.05,0.95,0.8270314879991504,11,55.0,1,55.0,1,55.0,1,55.0,1
7046,max_effective,30,60,2,3,0.05,0.95,0.9206599091342116,25,96.0,1,96.0,1,96.0,1,96.0,1
7047,max_effective,30,60,2,3,0.05,0.95,0.9002202143415788,24,103.0,1,103.0,1,103.0,1,103.0,1
7048,max_effective,30,60,2,3,0.05,0.95,0.9244954966502508,15,84.0,1,84.0,1,84.0,1,84.0,1
7049,max_effective,30,60,2,3,0.05,0.95,0.8907178206731621,9,66.0,1,66.0,1,66.0,1,66.0,1
7050,max_effective,30,60,2,3,0.05,0.95,0.9438489865373224,18,103.0,1,103.0,1,103.0,1,103.0,1
7051,max_effective,30,60,2,3,0.05,0.95,0.9360254345553196,21,127.0,0,127.0,0,129.0,1,126.0,0
7052,max_effective,30,60,2,3,0.05,0.95,0.9287079988943916,18,87.0,1,87.0,1,87.0,1,87.0,1
7053,max_effective,30,60,2,3,0.05,0.95,0.9450612668767376,13,80.0,1,80.0,1,80.0,1,80.0,1
7054,max_effective,30,60,2,3,0.05,0.95,0.9332328765696968,99,103.0,0,117.0,0,144.0,1,139.0,0
7055,max_effective,30,60,2,3,0.05,0.95,0.9153795706054166,30,96.0,1,96.0,1,96.0,1,96.0,1
7056,max_effective,30,60,2,3,0.05,0.95,0.9092878284584448,7,61.0,1,61.0,1,61.0,1,61.0,1
7057,max_effective,30,60,2,3,0.05,0.95,0.9176196452403796,9,54.0,1,54.0,1,54.0,1,54.0,1
7058,max_effective,30,60,2,3,0.05,0.95,0.9457446327576512,21,134.0,1,133.0,0,133.0,0,132.0,0
7059,max_effective,30,60,2,3,0.05,0.95,0.9029503237011356,11,83.0,1,83.0,1,83.0,1,83.0,1
7060,max_effective,30,60,2,3,0.05,0.95,0.9048962048451658,38,110.0,0,126.0,0,131.0,1,131.0,1
7061,max_effective,30,60,2,3,0.05,0.95,0.8894507291736209,11,62.0,1,62.0,1,62.0,1,62.0,1
7062,max_effective,30,60,2,3,0.05,0.95,0.9436660378301808,30,102.0,1,102.0,1,102.0,1,102.0,1
7063,max_effective,30,60,2,3,0.05,0.95,0.9420541782085976,55,115.0,0,131.0,1,130.0,0,130.0,0
7064,max_effective,30,60,2,3,0.05,0.95,0.9037670261450612,8,68.0,1,68.0,1,68.0,1,65.0,0
7065,max_effective,30,60,2,3,0.05,0.95,0.8078853304696978,7,66.0,1,66.0,1,66.0,1,66.0,1
7066,max_effective,30,60,2,3,0.05,0.95,0.9493582495680132,27,100.0,1,100.0,1,100.0,1,100.0,1
7067,max_effective,30,60,2,3,0.05,0.95,0.8966154120375148,17,100.0,1,100.0,1,100.0,1,100.0,1
7068,max_effective,30,60,2,3,0.05,0.95,0.9145068665321128,11,94.0,1,94.0,1,94.0,1,94.0,1
7069,max_effective,30,60,2,3,0.05,0.95,0.8814865480955741,6,49.0,1,49.0,1,49.0,1,49.0,1
7070,max_effective,30,60,2,3,0.05,0.95,0.8038519404024043,11,76.0,1,76.0,1,76.0,1,76.0,1
7071,max_effective,30,60,2,3,0.05,0.95,0.9479658309173672,14,99.0,1,99.0,1,99.0,1,99.0,1
7072,max_effective,30,60,2,3,0.05,0.95,0.944645565599026,60,123.0,0,133.0,0,144.0,0,147.0,1
7073,max_effective,30,60,2,3,0.05,0.95,0.933465786312666,24,118.0,0,124.0,1,124.0,1,124.0,1
7074,max_effective,30,60,2,3,0.05,0.95,0.8598233323659106,14,82.0,1,82.0,1,82.0,1,82.0,1
7075,max_effective,30,60,2,3,0.05,0.95,0.9461099359751532,17,91.0,1,91.0,1,91.0,1,91.0,1
7076,max_effective,30,60,2,3,0.05,0.95,0.9437303443986058,55,104.0,0,114.0,0,129.0,0,132.0,1
7077,max_effective,30,60,2,3,0.05,0.95,0.8731947552877045,15,60.0,1,60.0,1,60.0,1,60.0,1
7078,max_effective,30,60,2,3,0.05,0.95,0.8920352683793591,22,91.0,1,91.0,1,91.0,1,91.0,1
7079,max_effective,30,60,2,3,0.05,0.95,0.9492482838819792,42,126.0,0,139.0,0,145.0,1,145.0,1
7080,max_effective,30,60,2,3,0.05,0.95,0.9271757195576612,16,99.0,1,99.0,1,99.0,1,99.0,1
7081,max_effective,30,60,2,3,0.05,0.95,0.903151920171133,13,90.0,1,90.0,1,90.0,1,90.0,1
7082,max_effective,30,60,2,3,0.05,0.95,0.9460933382221738,32,121.0,0,125.0,1,125.0,1,125.0,1
7083,max_effective,30,60,2,3,0.05,0.95,0.8658989360354906,10,62.0,1,62.0,1,62.0,1,62.0,1
7084,max_effective,30,60,2,3,0.05,0.95,0.8472418213987828,10,78.0,1,78.0,1,78.0,1,78.0,1
7085,max_effective,30,60,2,3,0.05,0.95,0.93246609729691,53,137.0,0,150.0,0,158.0,1,156.0,0
7086,max_effective,30,60,2,3,0.05,0.95,0.9340405953917312,14,80.0,1,80.0,1,80.0,1,79.0,0
7087,max_effective,30,60,2,3,0.05,0.95,0.938021816025404,40,112.0,0,115.0,1,115.0,1,115.0,1
7088,max_effective,30,60,2,3,0.05,0.95,0.8593140524098756,31,77.0,1,77.0,1,77.0,1,77.0,1
7089,max_effective,30,60,2,3,0.05,0.95,0.8794238124675888,11,62.0,1,62.0,1,62.0,1,62.0,1
7090,max_effective,30,60,2,3,0.05,0.95,0.8899859127560954,9,70.0,1,70.0,1,70.0,1,67.0,0
7091,max_effective,30,60,2,3,0.05,0.95,0.948971152747912,36,111.0,1,111.0,1,111.0,1,111.0,1
7092,max_effective,30,60,2,3,0.05,0.95,0.9342288436188182,6,64.0,1,64.0,1,64.0,1,64.0,1
7093,max_effective,30,60,2,3,0.05,0.95,0.923064093588858,19,117.0,1,117.0,1,117.0,1,117.0,1
7094,max_effective,30,60,2,3,0.05,0.95,0.8833871204129418,24,88.0,1,88.0,1,88.0,1,88.0,1
7095,max_effective,30,60,2,3,0.05,0.95,0.8494917411763955,11,76.0,1,76.0,1,76.0,1,76.0,1
7096,max_effective,30,60,2,3,0.05,0.95,0.9364833819418282,87,100.0,0,131.0,0,152.0,0,158.0,1
7097,max_effective,30,60,2,3,0.05,0.95,0.9401701910722916,9,71.0,1,71.0,1,71.0,1,71.0,1
7098,max_effective,30,60,2,3,0.05,0.95,0.9042835058274268,11,70.0,1,70.0,1,70.0,1,70.0,1
7099,max_effective,30,60,2,3,0.05,0.95,0.9235632802453988,9,66.0,1,66.0,1,66.0,1,66.0,1
7100,max_effective,30,60,2,3,0.05,0.95,0.915521339745093,22,102.0,1,102.0,1,102.0,1,102.0,1
7101,max_effective,30,60,2,3,0.05,0.95,0.9242832937893029,16,84.0,1,84.0,1,84.0,1,84.0,1
7102,max_effective,30,60,2,3,0.05,0.95,0.9436434109405748,68,131.0,0,150.0,0,161.0,0,162.0,1
7103,max_effective,30,60,2,3,0.05,0.95,0.8849056942407135,5,49.0,1,49.0,1,49.0,1,49.0,1
7104,max_effective,30,60,2,3,0.05,0.95,0.8950339513081221,5,56.0,1,56.0,1,56.0,1,54.0,0
7105,max_effective,30,60,2,3,0.05,0.95,0.9327940094737932,43,110.0,0,122.0,1,122.0,1,122.0,1
7106,max_effective,30,60,2,3,0.05,0.95,0.9263960368449324,38,126.0,0,129.0,0,145.0,1,144.0,0
7107,max_effective,30,60,2,3,0.05,0.95,0.8870916178234872,22,95.0,1,95.0,1,95.0,1,95.0,1
7108,max_effective,30,60,2,3,0.05,0.95,0.9384452511436512,26,131.0,0,132.0,1,130.0,0,128.0,0
7109,max_effective,30,60,2,3,0.05,0.95,0.942723541084364,33,114.0,1,114.0,1,114.0,1,114.0,1
7110,max_effective,30,60,2,3,0.05,0.95,0.9327003144361634,17,136.0,0,139.0,1,132.0,0,137.0,0
7111,max_effective,30,60,2,3,0.05,0.95,0.9316311166107312,19,90.0,1,90.0,1,90.0,1,90.0,1
7112,max_effective,30,60,2,3,0.05,0.95,0.9439248943457708,12,63.0,1,63.0,1,63.0,1,63.0,1
7113,max_effective,30,60,2,3,0.05,0.95,0.9304348979040988,9,71.0,1,71.0,1,71.0,1,71.0,1
7114,max_effective,30,60,2,3,0.05,0.95,0.8643306693799351,9,75.0,1,75.0,1,75.0,1,75.0,1
7115,max_effective,30,60,2,3,0.05,0.95,0.9132447678886224,48,119.0,0,126.0,0,134.0,0,143.0,1
7116,max_effective,30,60,2,3,0.05,0.95,0.904821355672507,26,105.0,1,105.0,1,105.0,1,105.0,1
7117,max_effective,30,60,2,3,0.05,0.95,0.9276246838902704,23,93.0,1,93.0,1,93.0,1,93.0,1
7118,max_effective,30,60,2,3,0.05,0.95,0.8992516246151874,21,81.0,1,81.0,1,81.0,1,81.0,1
7119,max_effective,30,60,2,3,0.05,0.95,0.9474150290351804,39,121.0,0,127.0,0,140.0,1,140.0,1
7120,max_effective,30,60,2,3,0.05,0.95,0.9267734839146792,33,147.0,0,158.0,1,155.0,0,157.0,0
7121,max_effective,30,60,2,3,0.05,0.95,0.9462201932850096,8,77.0,1,77.0,1,77.0,1,77.0,1
7122,max_effective,30,60,2,3,0.05,0.95,0.9471203483107178,61,110.0,0,138.0,0,141.0,1,140.0,0
7123,max_effective,30,60,2,3,0.05,0.95,0.9327990596187408,19,133.0,1,132.0,0,132.0,0,130.0,0
7124,max_effective,30,60,2,3,0.05,0.95,0.9491195697728538,32,106.0,1,104.0,0,106.0,1,106.0,1
7125,max_effective,30,60,2,3,0.05,0.95,0.9292884739387052,19,88.0,1,88.0,1,88.0,1,88.0,1
7126,max_effective,30,60,2,3,0.05,0.95,0.9362371591939836,22,81.0,1,81.0,1,81.0,1,81.0,1
7127,max_effective,30,60,2,3,0.05,0.95,0.921538357563674,21,113.0,1,113.0,1,113.0,1,113.0,1
7128,max_effective,30,60,2,3,0.05,0.95,0.868695536731682,17,74.0,1,74.0,1,74.0,1,74.0,1
7129,max_effective,30,60,2,3,0.05,0.95,0.920278538689134,14,87.0,1,87.0,1,87.0,1,87.0,1
7130,max_effective,30,60,2,3,0.05,0.95,0.9198562305295286,24,119.0,1,119.0,1,119.0,1,119.0,1
7131,max_effective,30,60,2,3,0.05,0.95,0.9341435100791028,18,93.0,1,93.0,1,93.0,1,93.0,1
7132,max_effective,30,60,2,3,0.05,0.95,0.9183217968329672,26,124.0,1,124.0,1,124.0,1,124.0,1
7133,max_effective,30,60,2,3,0.05,0.95,0.8820954660327818,10,79.0,1,79.0,1,79.0,1,79.0,1
7134,max_effective,30,60,2,3,0.05,0.95,0.935956821591985,30,128.0,0,134.0,1,132.0,0,132.0,0
7135,max_effective,30,60,2,3,0.05,0.95,0.942657241621454,42,104.0,1,104.0,1,104.0,1,104.0,1
7136,max_effective,30,60,2,3,0.05,0.95,0.880597664320202,11,91.0,1,91.0,1,91.0,1,91.0,1
7137,max_effective,30,60,2,3,0.05,0.95,0.9076352734362896,20,106.0,1,106.0,1,106.0,1,106.0,1
7138,max_effective,30,60,2,3,0.05,0.95,0.9341519491956828,34,101.0,1,101.0,1,101.0,1,100.0,0
7139,max_effective,30,60,2,3,0.05,0.95,0.9271367979269612,30,92.0,1,92.0,1,92.0,1,92.0,1
7140,max_effective,30,60,2,3,0.05,0.95,0.930075674084956,22,112.0,1,112.0,1,112.0,1,112.0,1
7141,max_effective,30,60,2,3,0.05,0.95,0.9421576212471658,11,66.0,1,66.0,1,66.0,1,66.0,1
7142,max_effective,30,60,2,3,0.05,0.95,0.9377651631619868,12,113.0,1,113.0,1,113.0,1,113.0,1
7143,max_effective,30,60,2,3,0.05,0.95,0.9381476565742772,9,89.0,1,89.0,1,89.0,1,89.0,1
7144,max_effective,30,60,2,3,0.05,0.95,0.9481567223055744,27,104.0,0,107.0,1,107.0,1,107.0,1
7145,max_effective,30,60,2,3,0.05,0.95,0.9020234614692872,16,80.0,1,80.0,1,80.0,1,80.0,1
7146,max_effective,30,60,2,3,0.05,0.95,0.9245404628082216,20,111.0,1,111.0,1,111.0,1,111.0,1
7147,max_effective,30,60,2,3,0.05,0.95,0.9201595026066752,30,112.0,1,112.0,1,112.0,1,112.0,1
7148,max_effective,30,60,2,3,0.05,0.95,0.9007340074082778,9,65.0,1,65.0,1,65.0,1,63.0,0
7149,max_effective,30,60,2,3,0.05,0.95,0.9423013351405256,7,64.0,1,64.0,1,64.0,1,64.0,1
7150,max_effective,30,60,2,3,0.05,0.95,0.9391620527533292,9,84.0,1,84.0,1,84.0,1,84.0,1
7151,max_effective,30,60,2,3,0.05,0.95,0.8464628059652437,10,66.0,1,66.0,1,66.0,1,66.0,1
7152,max_effective,30,60,2,3,0.05,0.95,0.9497307699386572,18,113.0,1,113.0,1,113.0,1,113.0,1
7153,max_effective,30,60,2,3,0.05,0.95,0.9198139194898596,13,86.0,1,86.0,1,86.0,1,84.0,0
7154,max_effective,30,60,2,3,0.05,0.95,0.9440032020899942,52,106.0,1,106.0,1,106.0,1,106.0,1
7155,max_effective,30,60,2,3,0.05,0.95,0.9454181968283776,22,106.0,1,106.0,1,106.0,1,106.0,1
7156,max_effective,30,60,2,3,0.05,0.95,0.9458053430359452,12,97.0,1,97.0,1,97.0,1,97.0,1
7157,max_effective,30,60,2,3,0.05,0.95,0.910900387855332,14,70.0,1,70.0,1,70.0,1,68.0,0
7158,max_effective,30,60,2,3,0.05,0.95,0.9175267407861196,14,84.0,1,84.0,1,84.0,1,84.0,1
7159,max_effective,30,60,2,3,0.05,0.95,0.9319214184342384,8,59.0,1,59.0,1,59.0,1,59.0,1
7160,max_effective,30,60,2,3,0.05,0.95,0.9183656593104672,6,50.0,1,50.0,1,50.0,1,46.0,0
7161,max_effective,30,60,2,3,0.05,0.95,0.8660943074929571,17,89.0,1,89.0,1,89.0,1,89.0,1
7162,max_effective,30,60,2,3,0.05,0.95,0.9304049920550608,25,108.0,1,108.0,1,108.0,1,108.0,1
7163,max_effective,30,60,2,3,0.05,0.95,0.7014907615585304,4,50.0,1,50.0,1,50.0,1,50.0,1
7164,max_effective,30,60,2,3,0.05,0.95,0.9417380158365438,26,97.0,1,97.0,1,97.0,1,97.0,1
7165,max_effective,30,60,2,3,0.05,0.95,0.93121388668487,19,105.0,1,105.0,1,105.0,1,105.0,1
7166,max_effective,30,60,2,3,0.05,0.95,0.9472430510856772,19,122.0,1,122.0,1,122.0,1,122.0,1
7167,max_effective,30,60,2,3,0.05,0.95,0.9480575982350454,25,129.0,0,133.0,0,137.0,1,136.0,0
7168,max_effective,30,60,2,3,0.05,0.95,0.9385356677139997,20,81.0,1,81.0,1,81.0,1,81.0,1
7169,max_effective,30,60,2,3,0.05,0.95,0.9047072900777432,12,72.0,1,72.0,1,72.0,1,72.0,1
7170,max_effective,30,60,2,3,0.05,0.95,0.9321615536197068,12,83.0,1,83.0,1,83.0,1,83.0,1
7171,max_effective,30,60,2,3,0.05,0.95,0.924561950275158,36,110.0,1,110.0,1,110.0,1,110.0,1
7172,max_effective,30,60,2,3,0.05,0.95,0.940766664160814,44,134.0,0,138.0,0,153.0,0,154.0,1
7173,max_effective,30,60,2,3,0.05,0.95,0.8676074026414681,11,64.0,1,64.0,1,64.0,1,64.0,1
7174,max_effective,30,60,2,3,0.05,0.95,0.9131327831167998,23,77.0,1,77.0,1,77.0,1,77.0,1
7175,max_effective,30,60,2,3,0.05,0.95,0.9389776707910812,35,109.0,0,121.0,1,121.0,1,121.0,1
7176,max_effective,30,60,2,3,0.05,0.95,0.9482068757228878,11,78.0,1,78.0,1,78.0,1,78.0,1
7177,max_effective,30,60,2,3,0.05,0.95,0.9210741270480052,15,90.0,1,90.0,1,90.0,1,90.0,1
7178,max_effective,30,60,2,3,0.05,0.95,0.9348642639967664,38,99.0,0,107.0,1,107.0,1,107.0,1
7179,max_effective,30,60,2,3,0.05,0.95,0.864758058340184,5,56.0,1,56.0,1,56.0,1,56.0,1
7180,max_effective,30,60,2,3,0.05,0.95,0.905376592908488,19,79.0,1,79.0,1,79.0,1,78.0,0
7181,max_effective,30,60,2,3,0.05,0.95,0.9188211112836104,13,85.0,1,85.0,1,85.0,1,85.0,1
7182,max_effective,30,60,2,3,0.05,0.95,0.8929553226856995,20,80.0,1,80.0,1,80.0,1,79.0,0
7183,max_effective,30,60,2,3,0.05,0.95,0.8778070314901378,17,71.0,1,71.0,1,71.0,1,71.0,1
7184,max_effective,30,60,2,3,0.05,0.95,0.9317871909196171,43,106.0,0,117.0,0,121.0,1,121.0,1
7185,max_effective,30,60,2,3,0.05,0.95,0.9296278731360568,20,100.0,1,100.0,1,100.0,1,100.0,1
7186,max_effective,30,60,2,3,0.05,0.95,0.9046514981863152,29,110.0,1,110.0,1,110.0,1,110.0,1
7187,max_effective,30,60,2,3,0.05,0.95,0.9337151905039172,13,74.0,1,74.0,1,74.0,1,74.0,1
7188,max_effective,30,60,2,3,0.05,0.95,0.8917317052424801,6,68.0,1,68.0,1,68.0,1,67.0,0
7189,max_effective,30,60,2,3,0.05,0.95,0.8765632960520123,5,62.0,1,62.0,1,62.0,1,62.0,1
7190,max_effective,30,60,2,3,0.05,0.95,0.9201987995335368,12,82.0,1,82.0,1,82.0,1,82.0,1
7191,max_effective,30,60,2,3,0.05,0.95,0.9436872830201696,25,104.0,1,104.0,1,104.0,1,104.0,1
7192,max_effective,30,60,2,3,0.05,0.95,0.8850296369718424,14,70.0,1,70.0,1,70.0,1,70.0,1
7193,max_effective,30,60,2,3,0.05,0.95,0.9072599658771792,18,138.0,0,142.0,1,141.0,0,141.0,0
7194,max_effective,30,60,2,3,0.05,0.95,0.925305032717853,42,111.0,0,126.0,1,126.0,1,126.0,1
7195,max_effective,30,60,2,3,0.05,0.95,0.93960060957186,49,158.0,0,166.0,0,176.0,1,175.0,0
7196,max_effective,30,60,2,3,0.05,0.95,0.9289289188849688,29,113.0,0,120.0,1,120.0,1,119.0,0
7197,max_effective,30,60,2,3,0.05,0.95,0.942121375409283,19,94.0,1,94.0,1,94.0,1,94.0,1
7198,max_effective,30,60,2,3,0.05,0.95,0.941218259950982,28,107.0,1,107.0,1,103.0,0,102.0,0
7199,max_effective,30,60,2,3,0.05,0.95,0.922070008322361,13,104.0,1,104.0,1,104.0,1,104.0,1
7200,max_effective,30,60,2,3,0.05,0.95,0.9322341705107446,14,82.0,1,82.0,1,82.0,1,82.0,1
7201,max_effective,30,60,2,3,0.05,0.95,0.8968666022707966,16,91.0,1,91.0,1,91.0,1,90.0,0
7202,max_effective,30,60,2,3,0.05,0.95,0.899021866892519,25,99.0,1,99.0,1,99.0,1,99.0,1
7203,max_effective,30,60,2,3,0.05,0.95,0.9057015070889792,12,81.0,1,81.0,1,81.0,1,81.0,1
7204,max_effective,30,60,2,3,0.05,0.95,0.9379866725810034,16,77.0,1,77.0,1,77.0,1,77.0,1
7205,max_effective,30,60,2,3,0.05,0.95,0.9485649363188676,29,117.0,1,117.0,1,117.0,1,117.0,1
7206,max_effective,30,60,2,3,0.05,0.95,0.9088625307929904,19,109.0,1,109.0,1,109.0,1,109.0,1
7207,max_effective,30,60,2,3,0.05,0.95,0.927234709027572,21,82.0,1,82.0,1,82.0,1,81.0,0
7208,max_effective,30,60,2,3,0.05,0.95,0.93009564564026,13,80.0,1,80.0,1,80.0,1,80.0,1
7209,max_effective,30,60,2,3,0.05,0.95,0.9169914290125633,11,71.0,1,71.0,1,71.0,1,71.0,1
7210,max_effective,30,60,2,3,0.05,0.95,0.9040135878328918,13,94.0,1,94.0,1,94.0,1,94.0,1
7211,max_effective,30,60,2,3,0.05,0.95,0.9089556726555672,29,138.0,0,142.0,0,144.0,0,146.0,1
7212,max_effective,30,60,2,3,0.05,0.95,0.9349978273603756,9,71.0,1,71.0,1,71.0,1,71.0,1
7213,max_effective,30,60,2,3,0.05,0.95,0.9311195614655506,47,116.0,0,134.0,0,142.0,1,140.0,0
7214,max_effective,30,60,2,3,0.05,0.95,0.9492308872835736,9,55.0,1,55.0,1,55.0,1,55.0,1
7215,max_effective,30,60,2,3,0.05,0.95,0.9442036291955516,10,86.0,1,86.0,1,86.0,1,86.0,1
7216,max_effective,30,60,2,3,0.05,0.95,0.9457496955285252,63,117.0,1,117.0,1,117.0,1,117.0,1
7217,max_effective,30,60,2,3,0.05,0.95,0.9090967396329214,23,94.0,1,94.0,1,94.0,1,94.0,1
7218,max_effective,30,60,2,3,0.05,0.95,0.9153861074741309,7,64.0,1,64.0,1,64.0,1,64.0,1
7219,max_effective,30,60,2,3,0.05,0.95,0.90495875696168,17,82.0,1,82.0,1,82.0,1,82.0,1
7220,max_effective,30,60,2,3,0.05,0.95,0.9358404389924924,12,66.0,1,66.0,1,66.0,1,66.0,1
7221,max_effective,30,60,2,3,0.05,0.95,0.9383162246018096,47,144.0,0,149.0,0,159.0,0,160.0,1
7222,max_effective,30,60,2,3,0.05,0.95,0.8951260511700824,13,64.0,1,64.0,1,64.0,1,64.0,1
7223,max_effective,30,60,2,3,0.05,0.95,0.9444340136163756,21,124.0,1,121.0,0,122.0,0,121.0,0
7224,max_effective,30,60,2,3,0.05,0.95,0.9497876577908853,43,142.0,1,141.0,0,141.0,0,139.0,0
7225,max_effective,30,60,2,3,0.05,0.95,0.9261782224893574,8,73.0,1,73.0,1,73.0,1,71.0,0
7226,max_effective,30,60,2,3,0.05,0.95,0.9364333981481302,23,100.0,1,100.0,1,100.0,1,100.0,1
7227,max_effective,30,60,2,3,0.05,0.95,0.9469108001540868,48,131.0,1,130.0,0,129.0,0,128.0,0
7228,max_effective,30,60,2,3,0.05,0.95,0.9336136164574026,20,101.0,1,101.0,1,101.0,1,101.0,1
7229,max_effective,30,60,2,3,0.05,0.95,0.9471344266264268,11,77.0,1,77.0,1,77.0,1,77.0,1
7230,max_effective,30,60,2,3,0.05,0.95,0.9483641677421192,17,137.0,0,140.0,1,135.0,0,135.0,0
7231,max_effective,30,60,2,3,0.05,0.95,0.9122812001819824,51,128.0,0,134.0,0,143.0,0,150.0,1
7232,max_effective,30,60,2,3,0.05,0.95,0.9490085112589328,46,114.0,0,133.0,0,134.0,1,134.0,1
7233,max_effective,30,60,2,3,0.05,0.95,0.9105095741459734,50,110.0,0,120.0,0,121.0,1,121.0,1
7234,max_effective,30,60,2,3,0.05,0.95,0.8824811085735783,9,65.0,1,65.0,1,65.0,1,65.0,1
7235,max_effective,30,60,2,3,0.05,0.95,0.9479217788015464,53,113.0,0,138.0,0,140.0,1,139.0,0
7236,max_effective,30,60,2,3,0.05,0.95,0.8543737564105043,16,101.0,1,101.0,1,101.0,1,101.0,1
7237,max_effective,30,60,2,3,0.05,0.95,0.9298114503092998,11,80.0,1,80.0,1,80.0,1,79.0,0
7238,max_effective,30,60,2,3,0.05,0.95,0.8723392084852364,11,75.0,1,75.0,1,75.0,1,75.0,1
7239,max_effective,30,60,2,3,0.05,0.95,0.9485201474182864,9,84.0,1,84.0,1,84.0,1,84.0,1
7240,max_effective,30,60,2,3,0.05,0.95,0.900045596993974,6,54.0,1,54.0,1,54.0,1,54.0,1
7241,max_effective,30,60,2,3,0.05,0.95,0.9347566275437464,7,73.0,1,73.0,1,73.0,1,73.0,1
7242,max_effective,30,60,2,3,0.05,0.95,0.9488294407672134,64,124.0,1,124.0,1,124.0,1,112.0,0
7243,max_effective,30,60,2,3,0.05,0.95,0.9159759662912336,7,52.0,1,52.0,1,52.0,1,52.0,1
7244,max_effective,30,60,2,3,0.05,0.95,0.9196795260777816,47,136.0,0,145.0,0,155.0,0,158.0,1
7245,max_effective,30,60,2,3,0.05,0.95,0.9361087629519066,22,115.0,1,115.0,1,115.0,1,115.0,1
7246,max_effective,30,60,2,3,0.05,0.95,0.8952330523689856,31,131.0,0,133.0,0,137.0,1,136.0,0
7247,max_effective,30,60,2,3,0.05,0.95,0.8803701378966293,26,110.0,1,110.0,1,110.0,1,110.0,1
7248,max_effective,30,60,2,3,0.05,0.95,0.9426502746924976,21,123.0,1,123.0,1,121.0,0,120.0,0
7249,max_effective,30,60,2,3,0.05,0.95,0.8780074531259686,10,84.0,1,84.0,1,84.0,1,84.0,1
7250,max_effective,30,60,2,3,0.05,0.95,0.9269561093786014,76,127.0,0,131.0,1,131.0,1,131.0,1
7251,max_effective,30,60,2,3,0.05,0.95,0.9200675675790664,19,98.0,1,98.0,1,98.0,1,98.0,1
7252,max_effective,30,60,2,3,0.05,0.95,0.9440403531118468,16,100.0,1,100.0,1,100.0,1,100.0,1
7253,max_effective,30,60,2,3,0.05,0.95,0.9258946324602884,23,99.0,1,99.0,1,99.0,1,99.0,1
7254,max_effective,30,60,2,3,0.05,0.95,0.9475455078863558,20,126.0,1,125.0,0,126.0,1,124.0,0
7255,max_effective,30,60,2,3,0.05,0.95,0.9136628761964246,29,82.0,1,82.0,1,82.0,1,82.0,1
7256,max_effective,30,60,2,3,0.05,0.95,0.9280934272202696,16,78.0,1,78.0,1,78.0,1,78.0,1
7257,max_effective,30,60,2,3,0.05,0.95,0.9274877815412536,12,75.0,1,75.0,1,75.0,1,75.0,1
7258,max_effective,30,60,2,3,0.05,0.95,0.9244824906432468,17,95.0,1,95.0,1,95.0,1,95.0,1
7259,max_effective,30,60,2,3,0.05,0.95,0.9077096610391924,8,60.0,1,60.0,1,60.0,1,60.0,1
7260,max_effective,30,60,2,3,0.05,0.95,0.8787685787336081,10,67.0,1,67.0,1,67.0,1,67.0,1
7261,max_effective,30,60,2,3,0.05,0.95,0.937680390171172,34,104.0,1,104.0,1,104.0,1,104.0,1
7262,max_effective,30,60,2,3,0.05,0.95,0.9250348772107944,22,123.0,1,123.0,1,123.0,1,122.0,0
7263,max_effective,30,60,2,3,0.05,0.95,0.9471164567040524,19,88.0,1,88.0,1,88.0,1,88.0,1
7264,max_effective,30,60,2,3,0.05,0.95,0.9193159668553846,39,116.0,0,117.0,0,127.0,1,127.0,1
7265,max_effective,30,60,2,3,0.05,0.95,0.9351470338382776,27,84.0,1,84.0,1,84.0,1,84.0,1
7266,max_effective,30,60,2,3,0.05,0.95,0.9147649885015748,9,67.0,1,67.0,1,67.0,1,67.0,1
7267,max_effective,30,60,2,3,0.05,0.95,0.9177903238461352,9,75.0,1,75.0,1,75.0,1,75.0,1
7268,max_effective,30,60,2,3,0.05,0.95,0.9010978288704644,24,102.0,1,102.0,1,102.0,1,102.0,1
7269,max_effective,30,60,2,3,0.05,0.95,0.9441405807561932,31,81.0,1,81.0,1,81.0,1,81.0,1
7270,max_effective,30,60,2,3,0.05,0.95,0.8810664725281486,14,95.0,1,95.0,1,95.0,1,95.0,1
7271,max_effective,30,60,2,3,0.05,0.95,0.9305629124241744,21,89.0,1,89.0,1,89.0,1,89.0,1
7272,max_effective,30,60,2,3,0.05,0.95,0.9353875619132364,37,89.0,1,89.0,1,89.0,1,87.0,0
7273,max_effective,30,60,2,3,0.05,0.95,0.9497651251849702,20,111.0,1,111.0,1,111.0,1,111.0,1
7274,max_effective,30,60,2,3,0.05,0.95,0.9004456663495152,21,102.0,1,102.0,1,102.0,1,102.0,1
7275,max_effective,30,60,2,3,0.05,0.95,0.9216595972980786,7,68.0,1,68.0,1,68.0,1,68.0,1
7276,max_effective,30,60,2,3,0.05,0.95,0.9498558287980936,14,80.0,1,80.0,1,80.0,1,80.0,1
7277,max_effective,30,60,2,3,0.05,0.95,0.9153572107463812,13,75.0,1,75.0,1,75.0,1,75.0,1
7278,max_effective,30,60,2,3,0.05,0.95,0.8914933173948332,25,104.0,1,104.0,1,104.0,1,104.0,1
7279,max_effective,30,60,2,3,0.05,0.95,0.9079231310849052,11,75.0,1,75.0,1,75.0,1,75.0,1
7280,max_effective,30,60,2,3,0.05,0.95,0.9493610231500704,78,130.0,0,137.0,0,141.0,1,141.0,1
7281,max_effective,30,60,2,3,0.05,0.95,0.91663033476405,9,84.0,1,84.0,1,84.0,1,84.0,1
7282,max_effective,30,60,2,3,0.05,0.95,0.9250902594696604,6,60.0,1,60.0,1,60.0,1,59.0,0
7283,max_effective,30,60,2,3,0.05,0.95,0.9443680329757724,11,69.0,1,69.0,1,69.0,1,69.0,1
7284,max_effective,30,60,2,3,0.05,0.95,0.8808519368550632,6,55.0,1,55.0,1,55.0,1,54.0,0
7285,max_effective,30,60,2,3,0.05,0.95,0.9456902656779616,85,110.0,0,136.0,0,166.0,1,158.0,0
7286,max_effective,30,60,2,3,0.05,0.95,0.943601017838998,20,97.0,1,97.0,1,97.0,1,97.0,1
7287,max_effective,30,60,2,3,0.05,0.95,0.8906276525593166,7,65.0,1,65.0,1,65.0,1,65.0,1
7288,max_effective,30,60,2,3,0.05,0.95,0.8954973315185432,10,85.0,1,85.0,1,85.0,1,85.0,1
7289,max_effective,30,60,2,3,0.05,0.95,0.9096976971858518,16,105.0,1,105.0,1,105.0,1,105.0,1
7290,max_effective,30,60,2,3,0.05,0.95,0.9220676805181992,70,112.0,0,125.0,0,134.0,0,141.0,1
7291,max_effective,30,60,2,3,0.05,0.95,0.9410140355912844,32,121.0,0,134.0,0,138.0,1,138.0,1
7292,max_effective,30,60,2,3,0.05,0.95,0.914399701210466,11,62.0,1,62.0,1,62.0,1,62.0,1
7293,max_effective,30,60,2,3,0.05,0.95,0.9180385370192268,11,74.0,1,74.0,1,74.0,1,74.0,1
7294,max_effective,30,60,2,3,0.05,0.95,0.9439460269005578,63,106.0,0,138.0,0,142.0,1,142.0,1
7295,max_effective,30,60,2,3,0.05,0.95,0.9089955712185644,14,86.0,1,86.0,1,86.0,1,86.0,1
7296,max_effective,30,60,2,3,0.05,0.95,0.9186308247926408,21,132.0,0,133.0,1,130.0,0,129.0,0
7297,max_effective,30,60,2,3,0.05,0.95,0.9350371115917572,17,87.0,1,87.0,1,87.0,1,87.0,1
7298,max_effective,30,60,2,3,0.05,0.95,0.947003952517889,11,101.0,1,101.0,1,101.0,1,101.0,1
7299,max_effective,30,60,2,3,0.05,0.95,0.9070208318815254,7,64.0,1,64.0,1,64.0,1,64.0,1
7300,max_effective,30,60,2,3,0.05,0.95,0.9489058933664996,32,110.0,0,114.0,1,114.0,1,114.0,1
7301,max_effective,30,60,2,3,0.05,0.95,0.9284711107933178,27,75.0,1,75.0,1,75.0,1,70.0,0
7302,max_effective,30,60,2,3,0.05,0.95,0.895820499660687,6,62.0,1,62.0,1,62.0,1,62.0,1
7303,max_effective,30,60,2,3,0.05,0.95,0.929668188440949,27,107.0,1,107.0,1,107.0,1,107.0,1
7304,max_effective,30,60,2,3,0.05,0.95,0.9367273939388362,34,117.0,0,132.0,1,132.0,1,132.0,1
7305,max_effective,30,60,2,3,0.05,0.95,0.9420942926988892,22,97.0,1,97.0,1,97.0,1,97.0,1
7306,max_effective,30,60,2,3,0.05,0.95,0.9465397150000548,15,93.0,1,93.0,1,93.0,1,93.0,1
7307,max_effective,30,60,2,3,0.05,0.95,0.8779700527541083,8,45.0,1,45.0,1,45.0,1,45.0,1
7308,max_effective,30,60,2,3,0.05,0.95,0.9362712769369692,13,90.0,1,90.0,1,90.0,1,87.0,0
7309,max_effective,30,60,2,3,0.05,0.95,0.945568908258019,33,113.0,0,115.0,1,115.0,1,115.0,1
7310,max_effective,30,60,2,3,0.05,0.95,0.9497163247605094,12,75.0,1,75.0,1,75.0,1,75.0,1
7311,max_effective,30,60,2,3,0.05,0.95,0.946487572738892,36,107.0,1,107.0,1,106.0,0,106.0,0
7312,max_effective,30,60,2,3,0.05,0.95,0.8910337553902129,6,66.0,1,66.0,1,66.0,1,66.0,1
7313,max_effective,30,60,2,3,0.05,0.95,0.9177447225702036,8,73.0,1,73.0,1,73.0,1,73.0,1
7314,max_effective,30,60,2,3,0.05,0.95,0.921947698829013,40,104.0,1,104.0,1,104.0,1,104.0,1
7315,max_effective,30,60,2,3,0.05,0.95,0.8743637947647372,13,70.0,1,70.0,1,70.0,1,70.0,1
7316,max_effective,30,60,2,3,0.05,0.95,0.9143520119935288,13,73.0,1,73.0,1,73.0,1,73.0,1
7317,max_effective,30,60,2,3,0.05,0.95,0.902080667738877,41,114.0,0,125.0,0,137.0,0,139.0,1
7318,max_effective,30,60,2,3,0.05,0.95,0.8948454529351101,8,74.0,1,74.0,1,74.0,1,74.0,1
7319,max_effective,30,60,2,3,0.05,0.95,0.925171975400312,22,96.0,1,96.0,1,96.0,1,96.0,1
7320,max_effective,30,60,2,3,0.05,0.95,0.9268334712193002,15,87.0,1,87.0,1,87.0,1,87.0,1
7321,max_effective,30,60,2,3,0.05,0.95,0.9479284727383565,18,103.0,1,103.0,1,103.0,1,103.0,1
7322,max_effective,30,60,2,3,0.05,0.95,0.9494087779208352,26,117.0,0,124.0,1,123.0,0,123.0,0
7323,max_effective,30,60,2,3,0.05,0.95,0.8401643871388921,6,51.0,1,51.0,1,51.0,1,51.0,1
7324,max_effective,30,60,2,3,0.05,0.95,0.933512580961282,49,117.0,0,123.0,0,128.0,1,128.0,1
7325,max_effective,30,60,2,3,0.05,0.95,0.854262686719313,14,87.0,1,87.0,1,87.0,1,87.0,1
7326,max_effective,30,60,2,3,0.05,0.95,0.9430438099284288,22,124.0,0,127.0,1,127.0,1,127.0,1
7327,max_effective,30,60,2,3,0.05,0.95,0.8856063709423616,12,80.0,1,80.0,1,80.0,1,80.0,1
7328,max_effective,30,60,2,3,0.05,0.95,0.9148374689005084,24,64.0,1,64.0,1,64.0,1,64.0,1
7329,max_effective,30,60,2,3,0.05,0.95,0.9346790044159032,32,98.0,1,98.0,1,98.0,1,98.0,1
7330,max_effective,30,60,2,3,0.05,0.95,0.9310125353216686,20,103.0,1,103.0,1,103.0,1,103.0,1
7331,max_effective,30,60,2,3,0.05,0.95,0.9335875080264916,22,106.0,1,106.0,1,106.0,1,106.0,1
7332,max_effective,30,60,2,3,0.05,0.95,0.9170939252205796,41,124.0,0,136.0,0,137.0,0,138.0,1
7333,max_effective,30,60,2,3,0.05,0.95,0.9138564153316292,13,72.0,1,72.0,1,72.0,1,71.0,0
7334,max_effective,30,60,2,3,0.05,0.95,0.8649327231761355,8,51.0,1,51.0,1,51.0,1,50.0,0
7335,max_effective,30,60,2,3,0.05,0.95,0.9358216225500235,15,71.0,1,71.0,1,71.0,1,71.0,1
7336,max_effective,30,60,2,3,0.05,0.95,0.8852907801177177,43,95.0,1,95.0,1,95.0,1,95.0,1
7337,max_effective,30,60,2,3,0.05,0.95,0.9421654447429898,50,115.0,0,121.0,0,127.0,1,127.0,1
7338,max_effective,30,60,2,3,0.05,0.95,0.9458869533508508,57,112.0,0,123.0,0,129.0,1,129.0,1
7339,max_effective,30,60,2,3,0.05,0.95,0.9343982594409452,32,119.0,1,119.0,1,119.0,1,119.0,1
7340,max_effective,30,60,2,3,0.05,0.95,0.9471544619532928,16,107.0,1,107.0,1,107.0,1,107.0,1
7341,max_effective,30,60,2,3,0.05,0.95,0.8180444237182019,12,60.0,1,60.0,1,60.0,1,60.0,1
7342,max_effective,30,60,2,3,0.05,0.95,0.9165218667205092,31,98.0,1,98.0,1,98.0,1,97.0,0
7343,max_effective,30,60,2,3,0.05,0.95,0.9428854602085346,32,98.0,1,98.0,1,98.0,1,98.0,1
7344,max_effective,30,60,2,3,0.05,0.95,0.9497346359056046,26,111.0,1,111.0,1,111.0,1,111.0,1
7345,max_effective,30,60,2,3,0.05,0.95,0.9402407592271824,44,107.0,1,107.0,1,107.0,1,107.0,1
7346,max_effective,30,60,2,3,0.05,0.95,0.9301979022696468,16,111.0,1,111.0,1,111.0,1,111.0,1
7347,max_effective,30,60,2,3,0.05,0.95,0.9481671111090528,38,95.0,1,95.0,1,95.0,1,95.0,1
7348,max_effective,30,60,2,3,0.05,0.95,0.8997845313048664,10,60.0,1,60.0,1,60.0,1,60.0,1
7349,max_effective,30,60,2,3,0.05,0.95,0.9224797444883944,18,108.0,1,108.0,1,108.0,1,108.0,1
7350,max_effective,30,60,2,3,0.05,0.95,0.9397178337525938,17,106.0,1,106.0,1,106.0,1,106.0,1
7351,max_effective,30,60,2,3,0.05,0.95,0.948637326255371,25,130.0,0,130.0,0,133.0,1,133.0,1
7352,max_effective,30,60,2,3,0.05,0.95,0.9485640936311313,45,130.0,0,133.0,0,132.0,0,145.0,1
7353,max_effective,30,60,2,3,0.05,0.95,0.9179897270092894,16,89.0,1,89.0,1,89.0,1,88.0,0
7354,max_effective,30,60,2,3,0.05,0.95,0.9336266442262716,52,108.0,1,108.0,1,108.0,1,108.0,1
7355,max_effective,30,60,2,3,0.05,0.95,0.9371655531750216,47,125.0,0,138.0,1,137.0,0,138.0,1
7356,max_effective,30,60,2,3,0.05,0.95,0.9212973549873116,13,87.0,1,87.0,1,87.0,1,87.0,1
7357,max_effective,30,60,2,3,0.05,0.95,0.8856240880402382,21,110.0,1,110.0,1,110.0,1,110.0,1
7358,max_effective,30,60,2,3,0.05,0.95,0.9166700676755974,7,56.0,1,56.0,1,56.0,1,56.0,1
7359,max_effective,30,60,2,3,0.05,0.95,0.926906890200642,14,98.0,1,98.0,1,98.0,1,98.0,1
7360,max_effective,30,60,2,3,0.05,0.95,0.918784651733858,20,100.0,1,100.0,1,100.0,1,100.0,1
7361,max_effective,30,60,2,3,0.05,0.95,0.9251403671715814,6,55.0,1,55.0,1,55.0,1,54.0,0
7362,max_effective,30,60,2,3,0.05,0.95,0.8824980460930081,11,67.0,1,67.0,1,67.0,1,67.0,1
7363,max_effective,30,60,2,3,0.05,0.95,0.9288282576832758,17,97.0,1,97.0,1,97.0,1,96.0,0
7364,max_effective,30,60,2,3,0.05,0.95,0.9400894172130492,66,124.0,0,130.0,0,141.0,1,138.0,0
7365,max_effective,30,60,2,3,0.05,0.95,0.9340431277911948,34,124.0,0,131.0,1,127.0,0,128.0,0
7366,max_effective,30,60,2,3,0.05,0.95,0.9169965748845174,12,91.0,1,91.0,1,91.0,1,91.0,1
7367,max_effective,30,60,2,3,0.05,0.95,0.9071408903551712,56,112.0,1,112.0,1,112.0,1,112.0,1
7368,max_effective,30,60,2,3,0.05,0.95,0.9366295491075968,17,114.0,0,115.0,1,115.0,1,115.0,1
7369,max_effective,30,60,2,3,0.05,0.95,0.9442578166645968,35,124.0,0,130.0,1,130.0,1,129.0,0
7370,max_effective,30,60,2,3,0.05,0.95,0.9463545550538042,35,112.0,1,112.0,1,112.0,1,112.0,1
7371,max_effective,30,60,2,3,0.05,0.95,0.935233197900757,25,108.0,1,108.0,1,108.0,1,108.0,1
7372,max_effective,30,60,2,3,0.05,0.95,0.9405717619734224,41,116.0,0,135.0,0,145.0,1,145.0,1
7373,max_effective,30,60,2,3,0.05,0.95,0.9453987611529188,18,117.0,1,117.0,1,115.0,0,114.0,0
7374,max_effective,30,60,2,3,0.05,0.95,0.835731514970948,4,47.0,1,47.0,1,47.0,1,47.0,1
7375,max_effective,30,60,2,3,0.05,0.95,0.9191174715246858,19,96.0,1,96.0,1,96.0,1,96.0,1
7376,max_effective,30,60,2,3,0.05,0.95,0.9010681198041368,18,80.0,1,80.0,1,80.0,1,80.0,1
7377,max_effective,30,60,2,3,0.05,0.95,0.9284771997997476,16,104.0,1,104.0,1,104.0,1,104.0,1
7378,max_effective,30,60,2,3,0.05,0.95,0.910582642070084,16,120.0,1,120.0,1,120.0,1,120.0,1
7379,max_effective,30,60,2,3,0.05,0.95,0.8922231852670863,20,115.0,1,115.0,1,115.0,1,115.0,1
7380,max_effective,30,60,2,3,0.05,0.95,0.939858089799926,40,126.0,0,137.0,1,137.0,1,137.0,1
7381,max_effective,30,60,2,3,0.05,0.95,0.9194236659703932,33,101.0,1,101.0,1,101.0,1,101.0,1
7382,max_effective,30,60,2,3,0.05,0.95,0.9207325542282848,10,86.0,1,86.0,1,86.0,1,86.0,1
7383,max_effective,30,60,2,3,0.05,0.95,0.9135232962739852,10,57.0,1,57.0,1,57.0,1,57.0,1
7384,max_effective,30,60,2,3,0.05,0.95,0.9484596882422458,16,86.0,1,86.0,1,86.0,1,86.0,1
7385,max_effective,30,60,2,3,0.05,0.95,0.9336108983105128,16,105.0,1,105.0,1,105.0,1,105.0,1
7386,max_effective,30,60,2,3,0.05,0.95,0.8917569107140373,13,86.0,1,86.0,1,86.0,1,86.0,1
7387,max_effective,30,60,2,3,0.05,0.95,0.9304888915153106,8,67.0,1,67.0,1,67.0,1,67.0,1
7388,max_effective,30,60,2,3,0.05,0.95,0.9053004750988916,5,55.0,1,55.0,1,55.0,1,55.0,1
7389,max_effective,30,60,2,3,0.05,0.95,0.8930879835169886,25,77.0,1,77.0,1,77.0,1,77.0,1
7390,max_effective,30,60,2,3,0.05,0.95,0.8884107152795224,30,107.0,0,109.0,1,109.0,1,109.0,1
7391,max_effective,30,60,2,3,0.05,0.95,0.8690064554909915,9,63.0,1,63.0,1,63.0,1,63.0,1
7392,max_effective,30,60,2,3,0.05,0.95,0.9419768916605838,10,86.0,1,86.0,1,86.0,1,86.0,1
7393,max_effective,30,60,2,3,0.05,0.95,0.9342688367585528,29,81.0,1,81.0,1,81.0,1,81.0,1
7394,max_effective,30,60,2,3,0.05,0.95,0.9367246781900974,16,101.0,1,101.0,1,101.0,1,101.0,1
7395,max_effective,30,60,2,3,0.05,0.95,0.9396638115857752,6,60.0,1,60.0,1,60.0,1,60.0,1
7396,max_effective,30,60,2,3,0.05,0.95,0.9432252553008684,18,90.0,1,90.0,1,90.0,1,88.0,0
7397,max_effective,30,60,2,3,0.05,0.95,0.922666419361702,6,61.0,1,61.0,1,61.0,1,61.0,1
7398,max_effective,30,60,2,3,0.05,0.95,0.903084941961238,7,67.0,1,67.0,1,67.0,1,67.0,1
7399,max_effective,30,60,2,3,0.05,0.95,0.9022396551211214,30,85.0,1,85.0,1,85.0,1,84.0,0
7400,max_effective,30,60,2,3,0.05,0.95,0.9247479070674296,26,100.0,1,100.0,1,100.0,1,100.0,1
7401,max_effective,30,60,2,3,0.05,0.95,0.9144986867841464,50,124.0,0,124.0,0,125.0,1,125.0,1
7402,max_effective,30,60,2,3,0.05,0.95,0.9163042385781376,41,107.0,0,111.0,1,111.0,1,111.0,1
7403,max_effective,30,60,2,3,0.05,0.95,0.921898832976343,7,64.0,1,64.0,1,64.0,1,64.0,1
7404,max_effective,30,60,2,3,0.05,0.95,0.9161473395091654,14,85.0,1,85.0,1,85.0,1,85.0,1
7405,max_effective,30,60,2,3,0.05,0.95,0.9418621046444752,66,115.0,0,131.0,0,151.0,0,153.0,1
7406,max_effective,30,60,2,3,0.05,0.95,0.9431636919336128,42,108.0,0,122.0,1,122.0,1,122.0,1
7407,max_effective,30,60,2,3,0.05,0.95,0.9489872931546284,30,126.0,0,133.0,1,131.0,0,132.0,0
7408,max_effective,30,60,2,3,0.05,0.95,0.8942847335188807,23,88.0,1,88.0,1,88.0,1,88.0,1
7409,max_effective,30,60,2,3,0.05,0.95,0.9407016149481398,27,122.0,0,123.0,0,124.0,0,128.0,1
7410,max_effective,30,60,2,3,0.05,0.95,0.949851841005067,26,97.0,1,97.0,1,97.0,1,97.0,1
7411,max_effective,30,60,2,3,0.05,0.95,0.931128185969594,8,63.0,1,63.0,1,63.0,1,63.0,1
7412,max_effective,30,60,2,3,0.05,0.95,0.9344496667524772,17,117.0,1,117.0,1,117.0,1,117.0,1
7413,max_effective,30,60,2,3,0.05,0.95,0.9416460220290994,19,92.0,1,92.0,1,92.0,1,92.0,1
7414,max_effective,30,60,2,3,0.05,0.95,0.941614978036512,35,128.0,0,137.0,0,139.0,1,138.0,0
7415,max_effective,30,60,2,3,0.05,0.95,0.9158013864747366,23,92.0,1,92.0,1,92.0,1,92.0,1
7416,max_effective,30,60,2,3,0.05,0.95,0.905881601902546,14,90.0,1,90.0,1,90.0,1,90.0,1
7417,max_effective,30,60,2,3,0.05,0.95,0.9410216286953204,38,116.0,0,117.0,1,117.0,1,117.0,1
7418,max_effective,30,60,2,3,0.05,0.95,0.9497509903595776,27,116.0,1,116.0,1,116.0,1,116.0,1
7419,max_effective,30,60,2,3,0.05,0.95,0.8759653757485684,22,78.0,1,78.0,1,78.0,1,78.0,1
7420,max_effective,30,60,2,3,0.05,0.95,0.9313287133093598,15,101.0,1,101.0,1,101.0,1,101.0,1
7421,max_effective,30,60,2,3,0.05,0.95,0.9217176841549242,32,94.0,1,94.0,1,94.0,1,94.0,1
7422,max_effective,30,60,2,3,0.05,0.95,0.929803151151627,22,130.0,0,134.0,1,131.0,0,131.0,0
7423,max_effective,30,60,2,3,0.05,0.95,0.9266514537248884,17,111.0,1,111.0,1,111.0,1,111.0,1
7424,max_effective,30,60,2,3,0.05,0.95,0.9336719569130456,21,80.0,1,80.0,1,80.0,1,80.0,1
7425,max_effective,30,60,2,3,0.05,0.95,0.9280706599489604,17,108.0,1,108.0,1,108.0,1,108.0,1
7426,max_effective,30,60,2,3,0.05,0.95,0.9263501778720732,8,57.0,1,57.0,1,57.0,1,56.0,0
7427,max_effective,30,60,2,3,0.05,0.95,0.9182413598342404,41,106.0,1,106.0,1,106.0,1,106.0,1
7428,max_effective,30,60,2,3,0.05,0.95,0.94075127762815,25,111.0,0,113.0,1,112.0,0,113.0,1
7429,max_effective,30,60,2,3,0.05,0.95,0.8704853689084284,5,60.0,1,60.0,1,60.0,1,60.0,1
7430,max_effective,30,60,2,3,0.05,0.95,0.9256946921388428,13,71.0,1,71.0,1,71.0,1,71.0,1
7431,max_effective,30,60,2,3,0.05,0.95,0.932570484800726,19,96.0,1,96.0,1,96.0,1,96.0,1
7432,max_effective,30,60,2,3,0.05,0.95,0.935371538871394,21,117.0,1,117.0,1,117.0,1,117.0,1
7433,max_effective,30,60,2,3,0.05,0.95,0.923312144154046,23,125.0,0,130.0,1,130.0,1,128.0,0
7434,max_effective,30,60,2,3,0.05,0.95,0.9295254010870084,19,94.0,1,94.0,1,94.0,1,94.0,1
7435,max_effective,30,60,2,3,0.05,0.95,0.9351607647416034,30,93.0,1,93.0,1,93.0,1,93.0,1
7436,max_effective,30,60,2,3,0.05,0.95,0.8899847793851359,17,86.0,1,86.0,1,86.0,1,86.0,1
7437,max_effective,30,60,2,3,0.05,0.95,0.942799794645395,21,100.0,1,100.0,1,100.0,1,100.0,1
7438,max_effective,30,60,2,3,0.05,0.95,0.919699774730924,21,108.0,1,108.0,1,108.0,1,108.0,1
7439,max_effective,30,60,2,3,0.05,0.95,0.8987621777038987,18,99.0,1,99.0,1,99.0,1,99.0,1
7440,max_effective,30,60,2,3,0.05,0.95,0.8890646801100941,9,56.0,1,56.0,1,56.0,1,56.0,1
7441,max_effective,30,60,2,3,0.05,0.95,0.9451754326180728,14,89.0,1,89.0,1,89.0,1,89.0,1
7442,max_effective,30,60,2,3,0.05,0.95,0.9475724983518236,20,117.0,1,117.0,1,117.0,1,117.0,1
7443,max_effective,30,60,2,3,0.05,0.95,0.9353020840332475,17,88.0,1,88.0,1,88.0,1,88.0,1
7444,max_effective,30,60,2,3,0.05,0.95,0.913531981484192,34,108.0,1,108.0,1,108.0,1,108.0,1
7445,max_effective,30,60,2,3,0.05,0.95,0.8895169517560632,14,75.0,1,75.0,1,75.0,1,75.0,1
7446,max_effective,30,60,2,3,0.05,0.95,0.9322694707214032,26,138.0,0,139.0,0,155.0,0,156.0,1
7447,max_effective,30,60,2,3,0.05,0.95,0.8622391112450519,14,60.0,1,60.0,1,60.0,1,60.0,1
7448,max_effective,30,60,2,3,0.05,0.95,0.9418578196791504,9,71.0,1,71.0,1,71.0,1,71.0,1
7449,max_effective,30,60,2,3,0.05,0.95,0.936853659955463,15,96.0,1,96.0,1,96.0,1,96.0,1
7450,max_effective,30,60,2,3,0.05,0.95,0.8497048952117898,12,90.0,1,90.0,1,90.0,1,90.0,1
7451,max_effective,30,60,2,3,0.05,0.95,0.921144158021879,17,108.0,1,108.0,1,108.0,1,108.0,1
7452,max_effective,30,60,2,3,0.05,0.95,0.787481021946952,17,68.0,1,68.0,1,68.0,1,68.0,1
7453,max_effective,30,60,2,3,0.05,0.95,0.9281931217969396,30,117.0,0,124.0,1,124.0,1,124.0,1
7454,max_effective,30,60,2,3,0.05,0.95,0.949917409104855,19,104.0,1,104.0,1,104.0,1,104.0,1
7455,max_effective,30,60,2,3,0.05,0.95,0.9438358136399118,21,84.0,1,84.0,1,84.0,1,84.0,1
7456,max_effective,30,60,2,3,0.05,0.95,0.9368456900666898,18,99.0,1,99.0,1,99.0,1,99.0,1
7457,max_effective,30,60,2,3,0.05,0.95,0.9493763374164376,15,78.0,1,78.0,1,78.0,1,78.0,1
7458,max_effective,30,60,2,3,0.05,0.95,0.9493639560259786,24,114.0,1,112.0,0,114.0,1,114.0,1
7459,max_effective,30,60,2,3,0.05,0.95,0.9205544543200076,15,96.0,1,96.0,1,96.0,1,96.0,1
7460,max_effective,30,60,2,3,0.05,0.95,0.9251858707032666,5,53.0,1,53.0,1,53.0,1,53.0,1
7461,max_effective,30,60,2,3,0.05,0.95,0.9341746213612366,32,113.0,1,113.0,1,113.0,1,113.0,1
7462,max_effective,30,60,2,3,0.05,0.95,0.8361953209642269,7,57.0,1,57.0,1,57.0,1,57.0,1
7463,max_effective,30,60,2,3,0.05,0.95,0.8714887286776781,10,74.0,1,74.0,1,74.0,1,74.0,1
7464,max_effective,30,60,2,3,0.05,0.95,0.9483444812807597,11,61.0,1,61.0,1,61.0,1,61.0,1
7465,max_effective,30,60,2,3,0.05,0.95,0.9368997969537256,14,83.0,1,83.0,1,83.0,1,83.0,1
7466,max_effective,30,60,2,3,0.05,0.95,0.9327886609415152,32,86.0,1,86.0,1,86.0,1,86.0,1
7467,max_effective,30,60,2,3,0.05,0.95,0.9236612483174316,51,119.0,0,123.0,0,142.0,1,142.0,1
7468,max_effective,30,60,2,3,0.05,0.95,0.941570122472842,31,92.0,1,92.0,1,92.0,1,92.0,1
7469,max_effective,30,60,2,3,0.05,0.95,0.9451852016332172,12,84.0,1,84.0,1,84.0,1,84.0,1
7470,max_effective,30,60,2,3,0.05,0.95,0.9343185386862622,66,128.0,0,136.0,0,151.0,0,153.0,1
7471,max_effective,30,60,2,3,0.05,0.95,0.9168609223760478,11,73.0,1,73.0,1,73.0,1,73.0,1
7472,max_effective,30,60,2,3,0.05,0.95,0.910805893205365,32,114.0,0,125.0,0,130.0,1,130.0,1
7473,max_effective,30,60,2,3,0.05,0.95,0.9410644139008706,21,98.0,1,98.0,1,98.0,1,97.0,0
7474,max_effective,30,60,2,3,0.05,0.95,0.9402384040298066,14,100.0,1,100.0,1,100.0,1,100.0,1
7475,max_effective,30,60,2,3,0.05,0.95,0.9435806122306096,29,125.0,0,126.0,1,126.0,1,126.0,1
7476,max_effective,30,60,2,3,0.05,0.95,0.9327019080280348,18,126.0,0,129.0,1,128.0,0,127.0,0
7477,max_effective,30,60,2,3,0.05,0.95,0.6946002101381834,12,77.0,1,77.0,1,77.0,1,77.0,1
7478,max_effective,30,60,2,3,0.05,0.95,0.9487761338374936,14,118.0,1,118.0,1,118.0,1,118.0,1
7479,max_effective,30,60,2,3,0.05,0.95,0.9493713771505872,7,62.0,1,62.0,1,62.0,1,62.0,1
7480,max_effective,30,60,2,3,0.05,0.95,0.9213651328569094,10,75.0,1,75.0,1,75.0,1,73.0,0
7481,max_effective,30,60,2,3,0.05,0.95,0.8798141742514194,11,80.0,1,80.0,1,80.0,1,80.0,1
7482,max_effective,30,60,2,3,0.05,0.95,0.93605906468741,34,109.0,0,114.0,1,114.0,1,114.0,1
7483,max_effective,30,60,2,3,0.05,0.95,0.9349738315371212,6,68.0,1,68.0,1,68.0,1,68.0,1
7484,max_effective,30,60,2,3,0.05,0.95,0.9331750348510764,26,94.0,1,94.0,1,94.0,1,94.0,1
7485,max_effective,30,60,2,3,0.05,0.95,0.943447880660622,51,113.0,0,128.0,0,137.0,1,137.0,1
7486,max_effective,30,60,2,3,0.05,0.95,0.8491031852267461,11,64.0,1,64.0,1,64.0,1,64.0,1
7487,max_effective,30,60,2,3,0.05,0.95,0.9209439065591266,9,59.0,1,59.0,1,59.0,1,59.0,1
7488,max_effective,30,60,2,3,0.05,0.95,0.9449310843458562,72,124.0,0,146.0,0,146.0,0,147.0,1
7489,max_effective,30,60,2,3,0.05,0.95,0.9404341493737692,39,121.0,0,136.0,0,143.0,1,142.0,0
7490,max_effective,30,60,2,3,0.05,0.95,0.8950594288679645,42,123.0,0,124.0,1,124.0,1,124.0,1
7491,max_effective,30,60,2,3,0.05,0.95,0.8410012415999782,7,67.0,1,67.0,1,67.0,1,67.0,1
7492,max_effective,30,60,2,3,0.05,0.95,0.9031256801608784,15,64.0,1,64.0,1,64.0,1,63.0,0
7493,max_effective,30,60,2,3,0.05,0.95,0.9209890946136982,11,80.0,1,80.0,1,80.0,1,80.0,1
7494,max_effective,30,60,2,3,0.05,0.95,0.939367304883865,7,74.0,1,74.0,1,74.0,1,74.0,1
7495,max_effective,30,60,2,3,0.05,0.95,0.947702953479618,15,84.0,1,84.0,1,84.0,1,84.0,1
7496,max_effective,30,60,2,3,0.05,0.95,0.940112693118228,48,104.0,0,124.0,1,124.0,1,122.0,0
7497,max_effective,30,60,2,3,0.05,0.95,0.9195403059735884,18,82.0,1,82.0,1,82.0,1,80.0,0
7498,max_effective,30,60,2,3,0.05,0.95,0.9258992987432852,23,106.0,1,106.0,1,106.0,1,106.0,1
7499,max_effective,30,60,2,3,0.05,0.95,0.9195430237680858,13,80.0,1,80.0,1,80.0,1,80.0,1
7500,max_effective,30,60,2,3,0.05,0.95,0.9329792138093054,66,110.0,0,117.0,0,135.0,1,135.0,1
7501,max_effective,30,60,2,3,0.05,0.95,0.9222699989529982,18,115.0,1,115.0,1,115.0,1,115.0,1
7502,max_effective,30,60,2,3,0.05,0.95,0.948394620536253,15,116.0,1,116.0,1,116.0,1,116.0,1
7503,max_effective,30,60,2,3,0.05,0.95,0.9494258879607156,12,82.0,1,82.0,1,82.0,1,82.0,1
7504,max_effective,30,60,2,3,0.05,0.95,0.9281570383202636,25,86.0,1,86.0,1,86.0,1,86.0,1
7505,max_effective,30,60,2,3,0.05,0.95,0.8892009187465807,17,64.0,1,64.0,1,64.0,1,64.0,1
7506,max_effective,30,60,2,3,0.05,0.95,0.9416266569764096,12,85.0,1,85.0,1,85.0,1,85.0,1
7507,max_effective,30,60,2,3,0.05,0.95,0.9363663553957796,25,77.0,1,77.0,1,77.0,1,77.0,1
7508,max_effective,30,60,2,3,0.05,0.95,0.9251148173927296,19,88.0,1,88.0,1,88.0,1,88.0,1
7509,max_effective,30,60,2,3,0.05,0.95,0.9346996911939662,38,124.0,1,124.0,1,124.0,1,124.0,1
7510,max_effective,30,60,2,3,0.05,0.95,0.948163828951948,19,96.0,1,96.0,1,96.0,1,96.0,1
7511,max_effective,30,60,2,3,0.05,0.95,0.93234055956326,16,101.0,1,101.0,1,101.0,1,101.0,1
7512,max_effective,30,60,2,3,0.05,0.95,0.9467041576579384,23,117.0,0,118.0,1,115.0,0,118.0,1
7513,max_effective,30,60,2,3,0.05,0.95,0.9466489023124444,6,66.0,1,66.0,1,66.0,1,66.0,1
7514,max_effective,30,60,2,3,0.05,0.95,0.9370286322763344,17,84.0,1,84.0,1,84.0,1,84.0,1
7515,max_effective,30,60,2,3,0.05,0.95,0.9444803853348892,25,101.0,1,101.0,1,101.0,1,101.0,1
7516,max_effective,30,60,2,3,0.05,0.95,0.9047924979128098,21,98.0,1,98.0,1,98.0,1,98.0,1
7517,max_effective,30,60,2,3,0.05,0.95,0.92711792052332,45,114.0,0,127.0,0,135.0,1,134.0,0
7518,max_effective,30,60,2,3,0.05,0.95,0.9475708612720424,35,115.0,1,115.0,1,115.0,1,114.0,0
7519,max_effective,30,60,2,3,0.05,0.95,0.9067774902755752,26,96.0,1,96.0,1,96.0,1,96.0,1
7520,max_effective,30,60,2,3,0.05,0.95,0.8736411115589583,22,109.0,1,109.0,1,109.0,1,109.0,1
7521,max_effective,30,60,2,3,0.05,0.95,0.918079717986074,24,80.0,1,80.0,1,80.0,1,78.0,0
7522,max_effective,30,60,2,3,0.05,0.95,0.907100739756836,10,89.0,1,89.0,1,89.0,1,89.0,1
7523,max_effective,30,60,2,3,0.05,0.95,0.9093088015457096,19,88.0,1,88.0,1,88.0,1,88.0,1
7524,max_effective,30,60,2,3,0.05,0.95,0.9231837013985856,15,62.0,1,62.0,1,62.0,1,61.0,0
7525,max_effective,30,60,2,3,0.05,0.95,0.9412654077924868,38,116.0,1,116.0,1,116.0,1,116.0,1
7526,max_effective,30,60,2,3,0.05,0.95,0.9047873021134192,7,62.0,1,62.0,1,62.0,1,61.0,0
7527,max_effective,30,60,2,3,0.05,0.95,0.9479456673054848,10,90.0,1,90.0,1,90.0,1,90.0,1
7528,max_effective,30,60,2,3,0.05,0.95,0.9426046708161544,11,62.0,1,62.0,1,62.0,1,62.0,1
7529,max_effective,30,60,2,3,0.05,0.95,0.9489583948437872,17,92.0,1,92.0,1,92.0,1,92.0,1
7530,max_effective,30,60,2,3,0.05,0.95,0.945281174034436,15,88.0,1,88.0,1,88.0,1,88.0,1
7531,max_effective,30,60,2,3,0.05,0.95,0.9171931172348337,16,128.0,0,129.0,1,129.0,1,129.0,1
7532,max_effective,30,60,2,3,0.05,0.95,0.9375573044420864,19,97.0,1,97.0,1,97.0,1,97.0,1
7533,max_effective,30,60,2,3,0.05,0.95,0.935033373725456,19,84.0,1,84.0,1,84.0,1,84.0,1
7534,max_effective,30,60,2,3,0.05,0.95,0.9305276389838304,24,117.0,1,117.0,1,117.0,1,117.0,1
7535,max_effective,30,60,2,3,0.05,0.95,0.9284577071861176,20,126.0,0,130.0,1,130.0,1,130.0,1
7536,max_effective,30,60,2,3,0.05,0.95,0.8745965775740545,10,57.0,1,57.0,1,57.0,1,57.0,1
7537,max_effective,30,60,2,3,0.05,0.95,0.9411752391196296,32,129.0,0,137.0,0,148.0,0,151.0,1
7538,max_effective,30,60,2,3,0.05,0.95,0.9400738676451652,32,98.0,1,98.0,1,98.0,1,98.0,1
7539,max_effective,30,60,2,3,0.05,0.95,0.9167858225042504,23,105.0,1,105.0,1,105.0,1,105.0,1
7540,max_effective,30,60,2,3,0.05,0.95,0.917073956962394,44,117.0,1,117.0,1,117.0,1,117.0,1
7541,max_effective,30,60,2,3,0.05,0.95,0.8774319136898197,10,59.0,1,59.0,1,59.0,1,59.0,1
7542,max_effective,30,60,2,3,0.05,0.95,0.9353475289059812,13,56.0,1,56.0,1,56.0,1,56.0,1
7543,max_effective,30,60,2,3,0.05,0.95,0.9379517265231831,49,103.0,1,103.0,1,103.0,1,103.0,1
7544,max_effective,30,60,2,3,0.05,0.95,0.9390756838893752,24,84.0,1,84.0,1,84.0,1,84.0,1
7545,max_effective,30,60,2,3,0.05,0.95,0.945243686347079,13,101.0,1,101.0,1,101.0,1,101.0,1
7546,max_effective,30,60,2,3,0.05,0.95,0.9435613055093226,15,77.0,1,77.0,1,77.0,1,74.0,0
7547,max_effective,30,60,2,3,0.05,0.95,0.9484900201191504,20,115.0,1,115.0,1,115.0,1,115.0,1
7548,max_effective,30,60,2,3,0.05,0.95,0.9305027235814544,34,96.0,1,96.0,1,96.0,1,96.0,1
7549,max_effective,30,60,2,3,0.05,0.95,0.905069818147214,6,59.0,1,59.0,1,59.0,1,59.0,1
7550,max_effective,30,60,2,3,0.05,0.95,0.9477289084363392,21,112.0,1,112.0,1,112.0,1,112.0,1
7551,max_effective,30,60,2,3,0.05,0.95,0.9112154351427344,11,69.0,1,69.0,1,69.0,1,69.0,1
7552,max_effective,30,60,2,3,0.05,0.95,0.9490399342084244,52,126.0,0,134.0,0,151.0,1,150.0,0
7553,max_effective,30,60,2,3,0.05,0.95,0.9341138235554752,27,122.0,1,122.0,1,121.0,0,122.0,1
7554,max_effective,30,60,2,3,0.05,0.95,0.8732638464743878,37,111.0,0,124.0,0,126.0,1,126.0,1
7555,max_effective,30,60,2,3,0.05,0.95,0.8699630137057985,18,83.0,1,83.0,1,83.0,1,83.0,1
7556,max_effective,30,60,2,3,0.05,0.95,0.9125926940885412,11,66.0,1,66.0,1,66.0,1,66.0,1
7557,max_effective,30,60,2,3,0.05,0.95,0.926421870849732,11,82.0,1,82.0,1,82.0,1,82.0,1
7558,max_effective,30,60,2,3,0.05,0.95,0.9370333050372917,29,104.0,1,104.0,1,104.0,1,104.0,1
7559,max_effective,30,60,2,3,0.05,0.95,0.9261793078442326,16,82.0,1,82.0,1,82.0,1,82.0,1
7560,max_effective,30,60,2,3,0.05,0.95,0.9388711545840634,23,123.0,0,127.0,1,127.0,1,125.0,0
7561,max_effective,30,60,2,3,0.05,0.95,0.9395148302718674,13,101.0,1,101.0,1,101.0,1,101.0,1
7562,max_effective,30,60,2,3,0.05,0.95,0.8889658919454333,16,88.0,1,88.0,1,88.0,1,88.0,1
7563,max_effective,30,60,2,3,0.05,0.95,0.9372161849094806,20,118.0,1,118.0,1,118.0,1,118.0,1
7564,max_effective,30,60,2,3,0.05,0.95,0.9310442623291488,18,85.0,1,85.0,1,85.0,1,85.0,1
7565,max_effective,30,60,2,3,0.05,0.95,0.9256711851467176,44,115.0,0,127.0,0,130.0,0,136.0,1
7566,max_effective,30,60,2,3,0.05,0.95,0.8977217267385543,15,93.0,1,93.0,1,93.0,1,93.0,1
7567,max_effective,30,60,2,3,0.05,0.95,0.9341780264803244,19,80.0,1,80.0,1,80.0,1,80.0,1
7568,max_effective,30,60,2,3,0.05,0.95,0.9254348591410682,28,128.0,0,135.0,0,138.0,1,135.0,0
7569,max_effective,30,60,2,3,0.05,0.95,0.9379240791988752,18,77.0,1,77.0,1,77.0,1,77.0,1
7570,max_effective,30,60,2,3,0.05,0.95,0.9177632038356368,9,56.0,1,56.0,1,56.0,1,55.0,0
7571,max_effective,30,60,2,3,0.05,0.95,0.924708331774607,11,88.0,1,88.0,1,88.0,1,88.0,1
7572,max_effective,30,60,2,3,0.05,0.95,0.9489930789517032,47,127.0,0,138.0,0,144.0,1,144.0,1
7573,max_effective,30,60,2,3,0.05,0.95,0.9250003460193348,12,85.0,1,85.0,1,85.0,1,85.0,1
7574,max_effective,30,60,2,3,0.05,0.95,0.9364808959364176,32,84.0,1,84.0,1,84.0,1,84.0,1
7575,max_effective,30,60,2,3,0.05,0.95,0.9404476989168707,42,115.0,0,124.0,0,130.0,1,130.0,1
7576,max_effective,30,60,2,3,0.05,0.95,0.9274905789419672,19,113.0,1,113.0,1,113.0,1,112.0,0
7577,max_effective,30,60,2,3,0.05,0.95,0.9005394119043162,25,77.0,1,77.0,1,77.0,1,77.0,1
7578,max_effective,30,60,2,3,0.05,0.95,0.9277256845498588,27,92.0,1,92.0,1,92.0,1,92.0,1
7579,max_effective,30,60,2,3,0.05,0.95,0.92171923227674,28,103.0,1,103.0,1,103.0,1,103.0,1
7580,max_effective,30,60,2,3,0.05,0.95,0.9074338329907138,13,93.0,1,93.0,1,93.0,1,92.0,0
7581,max_effective,30,60,2,3,0.05,0.95,0.9294276701791336,15,111.0,1,111.0,1,111.0,1,111.0,1
7582,max_effective,30,60,2,3,0.05,0.95,0.8794710234487952,34,102.0,1,102.0,1,102.0,1,102.0,1
7583,max_effective,30,60,2,3,0.05,0.95,0.9073337555831918,19,65.0,1,65.0,1,65.0,1,65.0,1
7584,max_effective,30,60,2,3,0.05,0.95,0.9467872854315692,19,103.0,1,103.0,1,103.0,1,103.0,1
7585,max_effective,30,60,2,3,0.05,0.95,0.919469223192369,12,72.0,1,72.0,1,72.0,1,72.0,1
7586,max_effective,30,60,2,3,0.05,0.95,0.8956779900587667,28,88.0,1,88.0,1,88.0,1,88.0,1
7587,max_effective,30,60,2,3,0.05,0.95,0.9436893618959532,20,89.0,1,89.0,1,89.0,1,89.0,1
7588,max_effective,30,60,2,3,0.05,0.95,0.9229754291953236,41,131.0,0,134.0,1,134.0,1,134.0,1
7589,max_effective,30,60,2,3,0.05,0.95,0.9344147387749052,14,81.0,1,81.0,1,81.0,1,81.0,1
7590,max_effective,30,60,2,3,0.05,0.95,0.929093047941194,22,122.0,1,122.0,1,119.0,0,119.0,0
7591,max_effective,30,60,2,3,0.05,0.95,0.9475848552594408,37,141.0,0,146.0,0,156.0,1,156.0,1
7592,max_effective,30,60,2,3,0.05,0.95,0.9219976246548272,8,61.0,1,61.0,1,61.0,1,61.0,1
7593,max_effective,30,60,2,3,0.05,0.95,0.9461632676633348,53,137.0,0,142.0,0,154.0,1,151.0,0
7594,max_effective,30,60,2,3,0.05,0.95,0.8612500199778755,12,63.0,1,63.0,1,63.0,1,63.0,1
7595,max_effective,30,60,2,3,0.05,0.95,0.9235688475343892,30,107.0,1,107.0,1,107.0,1,107.0,1
7596,max_effective,30,60,2,3,0.05,0.95,0.9106157619683684,17,83.0,1,83.0,1,83.0,1,83.0,1
7597,max_effective,30,60,2,3,0.05,0.95,0.9317959939214484,23,96.0,1,96.0,1,96.0,1,96.0,1
7598,max_effective,30,60,2,3,0.05,0.95,0.9364161070741566,30,99.0,1,99.0,1,99.0,1,99.0,1
7599,max_effective,30,60,2,3,0.05,0.95,0.8926727498660764,18,91.0,1,91.0,1,91.0,1,91.0,1
7600,max_effective,30,60,2,3,0.05,0.95,0.9284773403485872,11,72.0,1,72.0,1,72.0,1,71.0,0
7601,max_effective,30,60,2,3,0.05,0.95,0.8447774496978162,9,81.0,1,81.0,1,81.0,1,81.0,1
7602,max_effective,30,60,2,3,0.05,0.95,0.9334162231349395,18,81.0,1,81.0,1,81.0,1,81.0,1
7603,max_effective,30,60,2,3,0.05,0.95,0.9402926331256616,22,75.0,1,75.0,1,75.0,1,75.0,1
7604,max_effective,30,60,2,3,0.05,0.95,0.9423995373009316,12,88.0,1,88.0,1,88.0,1,88.0,1
7605,max_effective,30,60,2,3,0.05,0.95,0.8585376660739817,17,85.0,1,85.0,1,85.0,1,85.0,1
7606,max_effective,30,60,2,3,0.05,0.95,0.9489564077062232,25,87.0,1,87.0,1,87.0,1,87.0,1
7607,max_effective,30,60,2,3,0.05,0.95,0.9366332532608116,11,78.0,1,78.0,1,78.0,1,78.0,1
7608,max_effective,30,60,2,3,0.05,0.95,0.948098578518888,37,113.0,0,122.0,1,122.0,1,121.0,0
7609,max_effective,30,60,2,3,0.05,0.95,0.9311547051752296,15,85.0,1,85.0,1,85.0,1,85.0,1
7610,max_effective,30,60,2,3,0.05,0.95,0.9402458175186246,89,151.0,0,156.0,0,159.0,1,156.0,0
7611,max_effective,30,60,2,3,0.05,0.95,0.9485197120195824,28,140.0,0,150.0,1,144.0,0,145.0,0
7612,max_effective,30,60,2,3,0.05,0.95,0.93595154252103,17,97.0,1,97.0,1,97.0,1,97.0,1
7613,max_effective,30,60,2,3,0.05,0.95,0.9227130108209964,58,122.0,0,140.0,1,135.0,0,135.0,0
7614,max_effective,30,60,2,3,0.05,0.95,0.946201791326428,18,81.0,1,81.0,1,81.0,1,81.0,1
7615,max_effective,30,60,2,3,0.05,0.95,0.9321453704161003,10,88.0,1,88.0,1,88.0,1,88.0,1
7616,max_effective,30,60,2,3,0.05,0.95,0.9453638640051256,26,123.0,0,129.0,0,121.0,0,131.0,1
7617,max_effective,30,60,2,3,0.05,0.95,0.8999749344330625,14,90.0,1,90.0,1,90.0,1,90.0,1
7618,max_effective,30,60,2,3,0.05,0.95,0.9382612719145812,24,100.0,1,100.0,1,100.0,1,100.0,1
7619,max_effective,30,60,2,3,0.05,0.95,0.8973895995120067,40,112.0,1,112.0,1,112.0,1,112.0,1
7620,max_effective,30,60,2,3,0.05,0.95,0.9231720985663676,23,122.0,0,128.0,0,129.0,1,129.0,1
7621,max_effective,30,60,2,3,0.05,0.95,0.9244618007694742,11,84.0,1,84.0,1,84.0,1,84.0,1
7622,max_effective,30,60,2,3,0.05,0.95,0.9470199702005944,36,124.0,0,131.0,1,126.0,0,124.0,0
7623,max_effective,30,60,2,3,0.05,0.95,0.936954062237044,18,104.0,1,104.0,1,104.0,1,104.0,1
7624,max_effective,30,60,2,3,0.05,0.95,0.9348221807196452,31,104.0,0,116.0,1,116.0,1,116.0,1
7625,max_effective,30,60,2,3,0.05,0.95,0.9271883126571232,20,78.0,1,78.0,1,78.0,1,78.0,1
7626,max_effective,30,60,2,3,0.05,0.95,0.8890726577144336,9,72.0,1,72.0,1,72.0,1,72.0,1
7627,max_effective,30,60,2,3,0.05,0.95,0.9429592730537278,42,121.0,0,122.0,1,122.0,1,122.0,1
7628,max_effective,30,60,2,3,0.05,0.95,0.9022493236169824,31,84.0,1,84.0,1,84.0,1,84.0,1
7629,max_effective,30,60,2,3,0.05,0.95,0.9451759314472808,13,106.0,1,106.0,1,106.0,1,106.0,1
7630,max_effective,30,60,2,3,0.05,0.95,0.9387132912862084,18,85.0,1,85.0,1,85.0,1,85.0,1
7631,max_effective,30,60,2,3,0.05,0.95,0.926816750405134,13,94.0,1,94.0,1,94.0,1,94.0,1
7632,max_effective,30,60,2,3,0.05,0.95,0.902211251899404,8,75.0,1,75.0,1,75.0,1,72.0,0
7633,max_effective,30,60,2,3,0.05,0.95,0.9484883185570828,36,112.0,1,112.0,1,112.0,1,112.0,1
7634,max_effective,30,60,2,3,0.05,0.95,0.9378607553234632,14,84.0,1,84.0,1,84.0,1,84.0,1
7635,max_effective,30,60,2,3,0.05,0.95,0.914248306212261,7,59.0,1,59.0,1,59.0,1,59.0,1
7636,max_effective,30,60,2,3,0.05,0.95,0.8731193773257847,19,80.0,1,80.0,1,80.0,1,80.0,1
7637,max_effective,30,60,2,3,0.05,0.95,0.9427490432910838,27,115.0,0,127.0,0,130.0,1,130.0,1
7638,max_effective,30,60,2,3,0.05,0.95,0.936053910916998,12,76.0,1,76.0,1,76.0,1,76.0,1
7639,max_effective,30,60,2,3,0.05,0.95,0.9061844237537764,14,104.0,1,104.0,1,104.0,1,104.0,1
7640,max_effective,30,60,2,3,0.05,0.95,0.9240444430009525,36,112.0,1,112.0,1,112.0,1,112.0,1
7641,max_effective,30,60,2,3,0.05,0.95,0.9371564433822096,24,115.0,0,116.0,1,116.0,1,116.0,1
7642,max_effective,30,60,2,3,0.05,0.95,0.878024098994873,12,71.0,1,71.0,1,71.0,1,71.0,1
7643,max_effective,30,60,2,3,0.05,0.95,0.9419346461876827,26,114.0,1,114.0,1,114.0,1,114.0,1
7644,max_effective,30,60,2,3,0.05,0.95,0.9365598897678848,34,104.0,0,110.0,1,110.0,1,110.0,1
7645,max_effective,30,60,2,3,0.05,0.95,0.9412384514759669,34,143.0,0,156.0,0,162.0,1,161.0,0
7646,max_effective,30,60,2,3,0.05,0.95,0.9278151321663264,57,118.0,0,132.0,0,144.0,1,144.0,1
7647,max_effective,30,60,2,3,0.05,0.95,0.9473750908596528,7,64.0,1,64.0,1,64.0,1,64.0,1
7648,max_effective,30,60,2,3,0.05,0.95,0.9382692562095586,49,124.0,0,134.0,0,145.0,1,144.0,0
7649,max_effective,30,60,2,3,0.05,0.95,0.9056579418731516,21,73.0,1,73.0,1,73.0,1,73.0,1
7650,max_effective,30,60,2,3,0.05,0.95,0.9052367189747031,10,68.0,1,68.0,1,68.0,1,68.0,1
7651,max_effective,30,60,2,3,0.05,0.95,0.8623177790380587,9,64.0,1,64.0,1,64.0,1,64.0,1
7652,max_effective,30,60,2,3,0.05,0.95,0.933796625753914,69,129.0,1,125.0,0,129.0,1,129.0,1
7653,max_effective,30,60,2,3,0.05,0.95,0.8099340487501485,19,74.0,1,74.0,1,74.0,1,74.0,1
7654,max_effective,30,60,2,3,0.05,0.95,0.9027703620815566,29,113.0,0,111.0,0,115.0,1,115.0,1
7655,max_effective,30,60,2,3,0.05,0.95,0.9351970516285668,13,81.0,1,81.0,1,81.0,1,81.0,1
7656,max_effective,30,60,2,3,0.05,0.95,0.9148986197281648,17,85.0,1,85.0,1,85.0,1,85.0,1
7657,max_effective,30,60,2,3,0.05,0.95,0.8952979099593236,20,70.0,1,70.0,1,70.0,1,70.0,1
7658,max_effective,30,60,2,3,0.05,0.95,0.9299856224798856,12,83.0,1,83.0,1,83.0,1,82.0,0
7659,max_effective,30,60,2,3,0.05,0.95,0.9056229978483624,23,93.0,1,93.0,1,93.0,1,93.0,1
7660,max_effective,30,60,2,3,0.05,0.95,0.9192142588354562,23,101.0,1,101.0,1,101.0,1,101.0,1
7661,max_effective,30,60,2,3,0.05,0.95,0.8887984980264337,25,108.0,1,108.0,1,108.0,1,108.0,1
7662,max_effective,30,60,2,3,0.05,0.95,0.9166350981202898,20,102.0,1,102.0,1,102.0,1,102.0,1
7663,max_effective,30,60,2,3,0.05,0.95,0.9221780560088974,14,93.0,1,93.0,1,93.0,1,93.0,1
7664,max_effective,30,60,2,3,0.05,0.95,0.9429672738574756,10,72.0,1,72.0,1,72.0,1,72.0,1
7665,max_effective,30,60,2,3,0.05,0.95,0.8735021170271515,9,66.0,1,66.0,1,66.0,1,64.0,0
7666,max_effective,30,60,2,3,0.05,0.95,0.9367365002519562,34,101.0,1,101.0,1,101.0,1,101.0,1
7667,max_effective,30,60,2,3,0.05,0.95,0.912059683625538,17,101.0,1,101.0,1,101.0,1,101.0,1
7668,max_effective,30,60,2,3,0.05,0.95,0.9360132718290396,10,98.0,1,98.0,1,98.0,1,98.0,1
7669,max_effective,30,60,2,3,0.05,0.95,0.937569958964108,28,117.0,0,122.0,1,122.0,1,122.0,1
7670,max_effective,30,60,2,3,0.05,0.95,0.8486664364774741,18,86.0,1,86.0,1,86.0,1,86.0,1
7671,max_effective,30,60,2,3,0.05,0.95,0.9463770558489932,38,107.0,0,126.0,1,126.0,1,126.0,1
7672,max_effective,30,60,2,3,0.05,0.95,0.9012415055065977,7,54.0,1,54.0,1,54.0,1,54.0,1
7673,max_effective,30,60,2,3,0.05,0.95,0.8820616852596687,30,91.0,1,91.0,1,91.0,1,91.0,1
7674,max_effective,30,60,2,3,0.05,0.95,0.8918367802895926,18,110.0,1,110.0,1,110.0,1,110.0,1
7675,max_effective,30,60,2,3,0.05,0.95,0.8756198942511094,6,49.0,1,49.0,1,49.0,1,49.0,1
7676,max_effective,30,60,2,3,0.05,0.95,0.9360613881535438,10,90.0,1,90.0,1,90.0,1,90.0,1
7677,max_effective,30,60,2,3,0.05,0.95,0.9332085318704736,21,115.0,1,115.0,1,115.0,1,115.0,1
7678,max_effective,30,60,2,3,0.05,0.95,0.92299512441058,31,123.0,1,118.0,0,114.0,0,123.0,1
7679,max_effective,30,60,2,3,0.05,0.95,0.9458267902448994,12,90.0,1,90.0,1,90.0,1,90.0,1
7680,max_effective,30,60,2,3,0.05,0.95,0.9476164794999664,18,124.0,1,124.0,1,124.0,1,124.0,1
7681,max_effective,30,60,2,3,0.05,0.95,0.8998474749568072,11,68.0,1,68.0,1,68.0,1,68.0,1
7682,max_effective,30,60,2,3,0.05,0.95,0.9269603565185996,20,94.0,1,94.0,1,94.0,1,94.0,1
7683,max_effective,30,60,2,3,0.05,0.95,0.8569230411296773,7,64.0,1,64.0,1,64.0,1,64.0,1
7684,max_effective,30,60,2,3,0.05,0.95,0.930434987665269,39,132.0,0,142.0,1,142.0,1,141.0,0
7685,max_effective,30,60,2,3,0.05,0.95,0.90466714411804,45,84.0,1,84.0,1,84.0,1,84.0,1
7686,max_effective,30,60,2,3,0.05,0.95,0.9314536343339688,17,88.0,1,88.0,1,88.0,1,88.0,1
7687,max_effective,30,60,2,3,0.05,0.95,0.9112878185204932,29,122.0,0,128.0,1,124.0,0,123.0,0
7688,max_effective,30,60,2,3,0.05,0.95,0.9095138494855306,6,53.0,1,53.0,1,53.0,1,53.0,1
7689,max_effective,30,60,2,3,0.05,0.95,0.9358327792561996,40,112.0,0,122.0,1,121.0,0,120.0,0
7690,max_effective,30,60,2,3,0.05,0.95,0.942669230191398,78,120.0,0,135.0,0,141.0,0,142.0,1
7691,max_effective,30,60,2,3,0.05,0.95,0.8879209022931144,8,76.0,1,76.0,1,76.0,1,76.0,1
7692,max_effective,30,60,2,3,0.05,0.95,0.9378920526430606,47,125.0,0,136.0,0,144.0,1,144.0,1
7693,max_effective,30,60,2,3,0.05,0.95,0.9431293299417576,48,125.0,0,128.0,0,140.0,1,139.0,0
7694,max_effective,30,60,2,3,0.05,0.95,0.9400216940487424,13,107.0,1,107.0,1,107.0,1,107.0,1
7695,max_effective,30,60,2,3,0.05,0.95,0.9238560126600583,23,96.0,1,96.0,1,96.0,1,96.0,1
7696,max_effective,30,60,2,3,0.05,0.95,0.934684862885994,17,106.0,1,105.0,0,106.0,1,106.0,1
7697,max_effective,30,60,2,3,0.05,0.95,0.904348934390656,31,111.0,1,111.0,1,111.0,1,111.0,1
7698,max_effective,30,60,2,3,0.05,0.95,0.8679084304973886,6,74.0,1,74.0,1,74.0,1,74.0,1
7699,max_effective,30,60,2,3,0.05,0.95,0.9484449401201772,23,106.0,1,106.0,1,106.0,1,106.0,1
7700,max_effective,30,60,2,3,0.05,0.95,0.9236118375195972,29,123.0,0,124.0,0,132.0,1,129.0,0
7701,max_effective,30,60,2,3,0.05,0.95,0.9098577861515548,19,111.0,1,111.0,1,111.0,1,111.0,1
7702,max_effective,30,60,2,3,0.05,0.95,0.8987238769284625,21,93.0,1,93.0,1,93.0,1,93.0,1
7703,max_effective,30,60,2,3,0.05,0.95,0.9355385539432454,10,83.0,1,83.0,1,83.0,1,83.0,1
7704,max_effective,30,60,2,3,0.05,0.95,0.9128560783158692,11,69.0,1,69.0,1,69.0,1,69.0,1
7705,max_effective,30,60,2,3,0.05,0.95,0.9444051487105384,31,103.0,1,103.0,1,103.0,1,103.0,1
7706,max_effective,30,60,2,3,0.05,0.95,0.9298054418205728,10,65.0,1,65.0,1,65.0,1,65.0,1
7707,max_effective,30,60,2,3,0.05,0.95,0.9318847735776822,10,73.0,1,73.0,1,73.0,1,73.0,1
7708,max_effective,30,60,2,3,0.05,0.95,0.9366835524795653,14,103.0,1,103.0,1,103.0,1,103.0,1
7709,max_effective,30,60,2,3,0.05,0.95,0.9355840788825543,25,110.0,1,110.0,1,110.0,1,110.0,1
7710,max_effective,30,60,2,3,0.05,0.95,0.9342569918506676,52,122.0,1,122.0,1,122.0,1,122.0,1
7711,max_effective,30,60,2,3,0.05,0.95,0.940362810222874,25,70.0,1,70.0,1,70.0,1,70.0,1
7712,max_effective,30,60,2,3,0.05,0.95,0.9456785352000556,32,103.0,1,103.0,1,103.0,1,103.0,1
7713,max_effective,30,60,2,3,0.05,0.95,0.9316403658569234,31,96.0,1,96.0,1,96.0,1,96.0,1
7714,max_effective,30,60,2,3,0.05,0.95,0.9376208395226828,28,84.0,1,84.0,1,84.0,1,84.0,1
7715,max_effective,30,60,2,3,0.05,0.95,0.938378093642251,24,101.0,1,101.0,1,101.0,1,101.0,1
7716,max_effective,30,60,2,3,0.05,0.95,0.9058267060232154,18,111.0,1,111.0,1,111.0,1,111.0,1
7717,max_effective,30,60,2,3,0.05,0.95,0.9098004167110738,10,72.0,1,72.0,1,72.0,1,72.0,1
7718,max_effective,30,60,2,3,0.05,0.95,0.9298373812151534,19,137.0,0,143.0,1,139.0,0,138.0,0
7719,max_effective,30,60,2,3,0.05,0.95,0.9424718909282298,38,111.0,0,127.0,1,127.0,1,127.0,1
7720,max_effective,30,60,2,3,0.05,0.95,0.8697294791175488,8,80.0,1,80.0,1,80.0,1,80.0,1
7721,max_effective,30,60,2,3,0.05,0.95,0.897863509164035,10,74.0,1,74.0,1,74.0,1,74.0,1
7722,max_effective,30,60,2,3,0.05,0.95,0.9431378893577568,24,135.0,0,136.0,0,137.0,0,140.0,1
7723,max_effective,30,60,2,3,0.05,0.95,0.8643019152121122,18,78.0,1,78.0,1,78.0,1,78.0,1
7724,max_effective,30,60,2,3,0.05,0.95,0.9371020528294344,34,125.0,0,129.0,1,128.0,0,126.0,0
7725,max_effective,30,60,2,3,0.05,0.95,0.912133538375048,13,82.0,1,82.0,1,82.0,1,82.0,1
7726,max_effective,30,60,2,3,0.05,0.95,0.9394590734257569,21,99.0,1,99.0,1,99.0,1,99.0,1
7727,max_effective,30,60,2,3,0.05,0.95,0.9082061785184722,11,79.0,1,79.0,1,79.0,1,79.0,1
7728,max_effective,30,60,2,3,0.05,0.95,0.9347177381649884,19,82.0,1,82.0,1,82.0,1,82.0,1
7729,max_effective,30,60,2,3,0.05,0.95,0.9097646643279506,10,76.0,1,76.0,1,76.0,1,76.0,1
7730,max_effective,30,60,2,3,0.05,0.95,0.9202500902750368,20,91.0,1,91.0,1,91.0,1,91.0,1
7731,max_effective,30,60,2,3,0.05,0.95,0.9470885552190516,39,135.0,0,140.0,0,144.0,1,142.0,0
7732,max_effective,30,60,2,3,0.05,0.95,0.9173518314188625,17,99.0,1,99.0,1,99.0,1,99.0,1
7733,max_effective,30,60,2,3,0.05,0.95,0.9482418821433178,16,114.0,1,114.0,1,114.0,1,114.0,1
7734,max_effective,30,60,2,3,0.05,0.95,0.9482022026693976,123,113.0,0,132.0,0,151.0,0,152.0,1
7735,max_effective,30,60,2,3,0.05,0.95,0.934213893846682,68,133.0,1,133.0,1,133.0,1,133.0,1
7736,max_effective,30,60,2,3,0.05,0.95,0.89857295632907,24,103.0,0,105.0,1,105.0,1,105.0,1
7737,max_effective,30,60,2,3,0.05,0.95,0.9277301712835072,6,62.0,1,62.0,1,62.0,1,61.0,0
7738,max_effective,30,60,2,3,0.05,0.95,0.9035157506925277,8,65.0,1,65.0,1,65.0,1,63.0,0
7739,max_effective,30,60,2,3,0.05,0.95,0.9250333406898288,41,108.0,1,108.0,1,108.0,1,108.0,1
7740,max_effective,30,60,2,3,0.05,0.95,0.9040477869509278,12,97.0,1,97.0,1,97.0,1,97.0,1
7741,max_effective,30,60,2,3,0.05,0.95,0.9408746654096536,20,98.0,1,98.0,1,98.0,1,98.0,1
7742,max_effective,30,60,2,3,0.05,0.95,0.9109494547332736,28,96.0,1,96.0,1,96.0,1,96.0,1
7743,max_effective,30,60,2,3,0.05,0.95,0.9429595988008982,12,88.0,1,88.0,1,88.0,1,88.0,1
7744,max_effective,30,60,2,3,0.05,0.95,0.9212856591464436,24,123.0,0,134.0,1,131.0,0,130.0,0
7745,max_effective,30,60,2,3,0.05,0.95,0.944427572209817,28,99.0,1,99.0,1,99.0,1,99.0,1
7746,max_effective,30,60,2,3,0.05,0.95,0.9254512766825516,14,84.0,1,84.0,1,84.0,1,84.0,1
7747,max_effective,30,60,2,3,0.05,0.95,0.9001487964025398,42,119.0,0,123.0,1,123.0,1,123.0,1
7748,max_effective,30,60,2,3,0.05,0.95,0.9480824883926424,37,120.0,1,120.0,1,120.0,1,120.0,1
7749,max_effective,30,60,2,3,0.05,0.95,0.9469700300277571,37,136.0,0,141.0,0,142.0,0,145.0,1
7750,max_effective,30,60,2,3,0.05,0.95,0.8921272766762036,13,67.0,1,67.0,1,67.0,1,67.0,1
7751,max_effective,30,60,2,3,0.05,0.95,0.9125175087526504,6,65.0,1,65.0,1,65.0,1,65.0,1
7752,max_effective,30,60,2,3,0.05,0.95,0.9248662161804384,14,98.0,1,98.0,1,98.0,1,98.0,1
7753,max_effective,30,60,2,3,0.05,0.95,0.8681205670076251,21,94.0,1,94.0,1,94.0,1,94.0,1
7754,max_effective,30,60,2,3,0.05,0.95,0.9189239789954582,14,81.0,1,81.0,1,81.0,1,81.0,1
7755,max_effective,30,60,2,3,0.05,0.95,0.9291832220500296,16,75.0,1,75.0,1,75.0,1,75.0,1
7756,max_effective,30,60,2,3,0.05,0.95,0.9402063010634332,18,89.0,1,89.0,1,89.0,1,89.0,1
7757,max_effective,30,60,2,3,0.05,0.95,0.938343099759624,24,116.0,0,118.0,0,123.0,1,123.0,1
7758,max_effective,30,60,2,3,0.05,0.95,0.9401068701155604,12,85.0,1,85.0,1,85.0,1,85.0,1
7759,max_effective,30,60,2,3,0.05,0.95,0.9289751488227634,10,75.0,1,75.0,1,75.0,1,75.0,1
7760,max_effective,30,60,2,3,0.05,0.95,0.9416205378109934,9,63.0,1,63.0,1,63.0,1,63.0,1
7761,max_effective,30,60,2,3,0.05,0.95,0.9412879929723516,13,103.0,1,103.0,1,103.0,1,103.0,1
7762,max_effective,30,60,2,3,0.05,0.95,0.8594557153309752,7,73.0,1,73.0,1,73.0,1,73.0,1
7763,max_effective,30,60,2,3,0.05,0.95,0.939781104172112,35,117.0,0,127.0,0,130.0,1,130.0,1
7764,max_effective,30,60,2,3,0.05,0.95,0.905880195515724,18,91.0,1,91.0,1,91.0,1,91.0,1
7765,max_effective,30,60,2,3,0.05,0.95,0.9200038489210088,18,78.0,1,78.0,1,78.0,1,78.0,1
7766,max_effective,30,60,2,3,0.05,0.95,0.9379500388625353,75,128.0,0,144.0,0,152.0,0,153.0,1
7767,max_effective,30,60,2,3,0.05,0.95,0.9326800700246656,34,132.0,0,140.0,0,156.0,1,156.0,1
7768,max_effective,30,60,2,3,0.05,0.95,0.8601490668347117,25,109.0,1,109.0,1,109.0,1,109.0,1
7769,max_effective,30,60,2,3,0.05,0.95,0.933795141303606,12,75.0,1,75.0,1,75.0,1,75.0,1
7770,max_effective,30,60,2,3,0.05,0.95,0.9079954212105756,10,58.0,1,58.0,1,58.0,1,57.0,0
7771,max_effective,30,60,2,3,0.05,0.95,0.8880824897121563,10,79.0,1,79.0,1,79.0,1,79.0,1
7772,max_effective,30,60,2,3,0.05,0.95,0.9477894967956558,37,98.0,1,98.0,1,98.0,1,98.0,1
7773,max_effective,30,60,2,3,0.05,0.95,0.9301297614315552,18,90.0,1,90.0,1,90.0,1,90.0,1
7774,max_effective,30,60,2,3,0.05,0.95,0.9299672487104546,24,88.0,1,88.0,1,88.0,1,88.0,1
7775,max_effective,30,60,2,3,0.05,0.95,0.8965688483557607,31,96.0,1,96.0,1,96.0,1,96.0,1
7776,max_effective,30,60,2,3,0.05,0.95,0.9208563175536812,30,112.0,0,114.0,1,114.0,1,114.0,1
7777,max_effective,30,60,2,3,0.05,0.95,0.8937545719976444,14,81.0,1,81.0,1,81.0,1,81.0,1
7778,max_effective,30,60,2,3,0.05,0.95,0.9402634818519854,15,80.0,1,80.0,1,80.0,1,80.0,1
7779,max_effective,30,60,2,3,0.05,0.95,0.937419561948014,20,92.0,1,92.0,1,92.0,1,92.0,1
7780,max_effective,30,60,2,3,0.05,0.95,0.9114581521029256,15,125.0,1,125.0,1,125.0,1,125.0,1
7781,max_effective,30,60,2,3,0.05,0.95,0.926476188454672,11,77.0,1,77.0,1,77.0,1,77.0,1
7782,max_effective,30,60,2,3,0.05,0.95,0.9368685684262522,16,94.0,1,94.0,1,94.0,1,94.0,1
7783,max_effective,30,60,2,3,0.05,0.95,0.8894099440745328,21,92.0,1,92.0,1,92.0,1,92.0,1
7784,max_effective,30,60,2,3,0.05,0.95,0.9446177045607692,19,72.0,1,72.0,1,72.0,1,72.0,1
7785,max_effective,30,60,2,3,0.05,0.95,0.9480641073813828,18,103.0,1,103.0,1,103.0,1,103.0,1
7786,max_effective,30,60,2,3,0.05,0.95,0.9440444605389516,17,82.0,1,82.0,1,82.0,1,82.0,1
7787,max_effective,30,60,2,3,0.05,0.95,0.8939491109467296,17,92.0,1,92.0,1,92.0,1,92.0,1
7788,max_effective,30,60,2,3,0.05,0.95,0.9460101325897464,13,80.0,1,80.0,1,80.0,1,79.0,0
7789,max_effective,30,60,2,3,0.05,0.95,0.9473420941600084,45,118.0,0,131.0,0,137.0,1,136.0,0
7790,max_effective,30,60,2,3,0.05,0.95,0.9472851129535546,9,77.0,1,77.0,1,77.0,1,77.0,1
7791,max_effective,30,60,2,3,0.05,0.95,0.8829543235916834,19,111.0,1,111.0,1,111.0,1,111.0,1
7792,max_effective,30,60,2,3,0.05,0.95,0.9318098729123758,30,146.0,0,147.0,0,151.0,1,150.0,0
7793,max_effective,30,60,2,3,0.05,0.95,0.9397056044453213,60,111.0,1,111.0,1,111.0,1,111.0,1
7794,max_effective,30,60,2,3,0.05,0.95,0.9419700611536176,21,107.0,1,107.0,1,107.0,1,107.0,1
7795,max_effective,30,60,2,3,0.05,0.95,0.932622768157742,6,71.0,1,71.0,1,71.0,1,71.0,1
7796,max_effective,30,60,2,3,0.05,0.95,0.905965218670076,6,56.0,1,56.0,1,56.0,1,56.0,1
7797,max_effective,30,60,2,3,0.05,0.95,0.9458655574048496,56,120.0,0,133.0,0,154.0,1,153.0,0
7798,max_effective,30,60,2,3,0.05,0.95,0.9497491123359664,31,135.0,0,149.0,0,154.0,1,152.0,0
7799,max_effective,30,60,2,3,0.05,0.95,0.9367727637988064,33,112.0,1,112.0,1,112.0,1,112.0,1
7800,max_effective,30,60,2,3,0.05,0.95,0.9314211522204702,41,130.0,0,131.0,1,131.0,1,130.0,0
7801,max_effective,30,60,2,3,0.05,0.95,0.9166886753099368,6,52.0,1,52.0,1,52.0,1,51.0,0
7802,max_effective,30,60,2,3,0.05,0.95,0.9454947915423314,41,118.0,0,132.0,0,136.0,1,135.0,0
7803,max_effective,30,60,2,3,0.05,0.95,0.9430390464795224,27,118.0,0,122.0,1,122.0,1,122.0,1
7804,max_effective,30,60,2,3,0.05,0.95,0.9462212425826012,7,64.0,1,64.0,1,64.0,1,63.0,0
7805,max_effective,30,60,2,3,0.05,0.95,0.9005611369485883,22,100.0,1,100.0,1,100.0,1,100.0,1
7806,max_effective,30,60,2,3,0.05,0.95,0.9264182615839728,47,121.0,0,128.0,1,128.0,1,128.0,1
7807,max_effective,30,60,2,3,0.05,0.95,0.937515905534728,25,94.0,1,94.0,1,94.0,1,94.0,1
7808,max_effective,30,60,2,3,0.05,0.95,0.9286128242105012,14,113.0,1,113.0,1,113.0,1,113.0,1
7809,max_effective,30,60,2,3,0.05,0.95,0.9463352577054316,20,83.0,1,83.0,1,83.0,1,83.0,1
7810,max_effective,30,60,2,3,0.05,0.95,0.933735530165318,26,94.0,1,94.0,1,94.0,1,94.0,1
7811,max_effective,30,60,2,3,0.05,0.95,0.9264885965722096,8,69.0,1,69.0,1,69.0,1,69.0,1
7812,max_effective,30,60,2,3,0.05,0.95,0.9392281189811174,10,98.0,1,98.0,1,98.0,1,98.0,1
7813,max_effective,30,60,2,3,0.05,0.95,0.927805725413085,11,82.0,1,82.0,1,82.0,1,82.0,1
7814,max_effective,30,60,2,3,0.05,0.95,0.9215859431503812,24,91.0,1,91.0,1,91.0,1,91.0,1
7815,max_effective,30,60,2,3,0.05,0.95,0.8804402176768379,7,56.0,1,56.0,1,56.0,1,56.0,1
7816,max_effective,30,60,2,3,0.05,0.95,0.9191179534699814,21,102.0,1,102.0,1,102.0,1,102.0,1
7817,max_effective,30,60,2,3,0.05,0.95,0.8912226068574107,14,98.0,1,98.0,1,98.0,1,98.0,1
7818,max_effective,30,60,2,3,0.05,0.95,0.8841580710417029,8,69.0,1,69.0,1,69.0,1,68.0,0
7819,max_effective,30,60,2,3,0.05,0.95,0.8917626946931522,20,77.0,1,77.0,1,77.0,1,77.0,1
7820,max_effective,30,60,2,3,0.05,0.95,0.905320660617146,65,105.0,0,121.0,0,130.0,0,139.0,1
7821,max_effective,30,60,2,3,0.05,0.95,0.9367264547508628,14,88.0,1,88.0,1,88.0,1,88.0,1
7822,max_effective,30,60,2,3,0.05,0.95,0.8768208260691754,15,64.0,1,64.0,1,64.0,1,64.0,1
7823,max_effective,30,60,2,3,0.05,0.95,0.8501977400244881,19,88.0,1,88.0,1,88.0,1,88.0,1
7824,max_effective,30,60,2,3,0.05,0.95,0.8934082845055041,15,75.0,1,75.0,1,75.0,1,75.0,1
7825,max_effective,30,60,2,3,0.05,0.95,0.9400159742514927,6,60.0,1,60.0,1,60.0,1,60.0,1
7826,max_effective,30,60,2,3,0.05,0.95,0.929405497418802,9,71.0,1,71.0,1,71.0,1,71.0,1
7827,max_effective,30,60,2,3,0.05,0.95,0.8205785016150641,12,69.0,1,69.0,1,69.0,1,69.0,1
7828,max_effective,30,60,2,3,0.05,0.95,0.8809373144792481,14,84.0,1,84.0,1,84.0,1,84.0,1
7829,max_effective,30,60,2,3,0.05,0.95,0.9234213161623184,14,86.0,1,86.0,1,86.0,1,86.0,1
7830,max_effective,30,60,2,3,0.05,0.95,0.9459691669421764,15,76.0,1,76.0,1,76.0,1,76.0,1
7831,max_effective,30,60,2,3,0.05,0.95,0.9257530560473928,11,82.0,1,82.0,1,82.0,1,82.0,1
7832,max_effective,30,60,2,3,0.05,0.95,0.8732655160452212,7,57.0,1,57.0,1,57.0,1,57.0,1
7833,max_effective,30,60,2,3,0.05,0.95,0.8891941222940951,15,91.0,1,91.0,1,91.0,1,91.0,1
7834,max_effective,30,60,2,3,0.05,0.95,0.9028221744851552,9,59.0,1,59.0,1,59.0,1,59.0,1
7835,max_effective,30,60,2,3,0.05,0.95,0.920362232390926,5,49.0,1,49.0,1,49.0,1,49.0,1
7836,max_effective,30,60,2,3,0.05,0.95,0.8573939678309098,7,60.0,1,60.0,1,60.0,1,60.0,1
7837,max_effective,30,60,2,3,0.05,0.95,0.9466043142325584,9,66.0,1,66.0,1,66.0,1,66.0,1
7838,max_effective,30,60,2,3,0.05,0.95,0.9498559579804966,19,87.0,1,87.0,1,87.0,1,87.0,1
7839,max_effective,30,60,2,3,0.05,0.95,0.9328222541515868,38,129.0,0,135.0,0,144.0,0,145.0,1
7840,max_effective,30,60,2,3,0.05,0.95,0.933466954682466,11,69.0,1,69.0,1,69.0,1,69.0,1
7841,max_effective,30,60,2,3,0.05,0.95,0.9209367279799512,14,107.0,1,107.0,1,107.0,1,107.0,1
7842,max_effective,30,60,2,3,0.05,0.95,0.9389005287209908,69,126.0,0,136.0,0,157.0,0,158.0,1
7843,max_effective,30,60,2,3,0.05,0.95,0.9363685464610272,29,114.0,0,121.0,0,124.0,1,124.0,1
7844,max_effective,30,60,2,3,0.05,0.95,0.9341029099840916,32,102.0,1,102.0,1,102.0,1,102.0,1
7845,max_effective,30,60,2,3,0.05,0.95,0.921882396347786,8,66.0,1,66.0,1,66.0,1,65.0,0
7846,max_effective,30,60,2,3,0.05,0.95,0.9204971108384778,41,116.0,0,119.0,1,116.0,0,118.0,0
7847,max_effective,30,60,2,3,0.05,0.95,0.931622058533398,31,86.0,1,86.0,1,86.0,1,86.0,1
7848,max_effective,30,60,2,3,0.05,0.95,0.8941770290588219,19,66.0,1,66.0,1,66.0,1,65.0,0
7849,max_effective,30,60,2,3,0.05,0.95,0.9071993531701276,14,111.0,1,111.0,1,111.0,1,111.0,1
7850,max_effective,30,60,2,3,0.05,0.95,0.9438868648154884,46,91.0,1,91.0,1,91.0,1,91.0,1
7851,max_effective,30,60,2,3,0.05,0.95,0.9309978211815308,22,102.0,1,102.0,1,102.0,1,102.0,1
7852,max_effective,30,60,2,3,0.05,0.95,0.9446219560115946,11,89.0,1,89.0,1,89.0,1,89.0,1
7853,max_effective,30,60,2,3,0.05,0.95,0.9265377923288904,40,119.0,0,130.0,0,135.0,1,134.0,0
7854,max_effective,30,60,2,3,0.05,0.95,0.9432459846117206,12,96.0,1,96.0,1,96.0,1,96.0,1
7855,max_effective,30,60,2,3,0.05,0.95,0.9328035343547956,32,108.0,1,108.0,1,108.0,1,108.0,1
7856,max_effective,30,60,2,3,0.05,0.95,0.8660915953419328,13,98.0,1,98.0,1,98.0,1,96.0,0
7857,max_effective,30,60,2,3,0.05,0.95,0.9140694877651614,6,69.0,1,69.0,1,69.0,1,68.0,0
7858,max_effective,30,60,2,3,0.05,0.95,0.9466231585560536,39,116.0,1,116.0,1,116.0,1,116.0,1
7859,max_effective,30,60,2,3,0.05,0.95,0.8516440819853901,18,75.0,1,75.0,1,75.0,1,75.0,1
7860,max_effective,30,60,2,3,0.05,0.95,0.938758251279346,27,97.0,1,97.0,1,97.0,1,97.0,1
7861,max_effective,30,60,2,3,0.05,0.95,0.9242123593972364,14,85.0,1,85.0,1,85.0,1,85.0,1
7862,max_effective,30,60,2,3,0.05,0.95,0.8391329970261886,18,93.0,1,93.0,1,93.0,1,93.0,1
7863,max_effective,30,60,2,3,0.05,0.95,0.901233153409788,26,113.0,1,113.0,1,113.0,1,113.0,1
7864,max_effective,30,60,2,3,0.05,0.95,0.938670668536356,18,91.0,1,91.0,1,91.0,1,91.0,1
7865,max_effective,30,60,2,3,0.05,0.95,0.9155683217375764,23,75.0,1,75.0,1,75.0,1,75.0,1
7866,max_effective,30,60,2,3,0.05,0.95,0.9496507169727496,13,77.0,1,77.0,1,77.0,1,77.0,1
7867,max_effective,30,60,2,3,0.05,0.95,0.926257832102192,13,61.0,1,61.0,1,61.0,1,61.0,1
7868,max_effective,30,60,2,3,0.05,0.95,0.9140810095203346,15,73.0,1,73.0,1,73.0,1,73.0,1
7869,max_effective,30,60,2,3,0.05,0.95,0.9465473555268687,29,110.0,0,112.0,1,112.0,1,112.0,1
7870,max_effective,30,60,2,3,0.05,0.95,0.8622717969736965,10,64.0,1,64.0,1,64.0,1,64.0,1
7871,max_effective,30,60,2,3,0.05,0.95,0.9300879249418456,17,95.0,1,95.0,1,95.0,1,95.0,1
7872,max_effective,30,60,2,3,0.05,0.95,0.933903279448589,8,68.0,1,68.0,1,68.0,1,68.0,1
7873,max_effective,30,60,2,3,0.05,0.95,0.9342591098906784,9,73.0,1,73.0,1,73.0,1,67.0,0
7874,max_effective,30,60,2,3,0.05,0.95,0.9453909874706812,10,86.0,1,86.0,1,86.0,1,86.0,1
7875,max_effective,30,60,2,3,0.05,0.95,0.9087791500279052,11,68.0,1,68.0,1,68.0,1,68.0,1
7876,max_effective,30,60,2,3,0.05,0.95,0.9170114152609732,17,100.0,1,100.0,1,100.0,1,100.0,1
7877,max_effective,30,60,2,3,0.05,0.95,0.8634220178314811,8,71.0,1,71.0,1,71.0,1,71.0,1
7878,max_effective,30,60,2,3,0.05,0.95,0.9244281043297912,18,101.0,1,101.0,1,101.0,1,101.0,1
7879,max_effective,30,60,2,3,0.05,0.95,0.9061202287046636,33,107.0,1,107.0,1,107.0,1,107.0,1
7880,max_effective,30,60,2,3,0.05,0.95,0.9458158786798632,41,111.0,0,113.0,1,113.0,1,113.0,1
7881,max_effective,30,60,2,3,0.05,0.95,0.8910908891007996,13,72.0,1,72.0,1,72.0,1,72.0,1
7882,max_effective,30,60,2,3,0.05,0.95,0.9420658749072284,29,82.0,1,82.0,1,82.0,1,80.0,0
7883,max_effective,30,60,2,3,0.05,0.95,0.924614611029062,35,113.0,0,118.0,1,118.0,1,118.0,1
7884,max_effective,30,60,2,3,0.05,0.95,0.94877085279681,23,116.0,1,116.0,1,116.0,1,116.0,1
7885,max_effective,30,60,2,3,0.05,0.95,0.9364913959864294,13,61.0,1,61.0,1,61.0,1,61.0,1
7886,max_effective,30,60,2,3,0.05,0.95,0.9264850630676136,54,102.0,0,129.0,1,129.0,1,127.0,0
7887,max_effective,30,60,2,3,0.05,0.95,0.8972714188911691,19,62.0,1,62.0,1,62.0,1,61.0,0
7888,max_effective,30,60,2,3,0.05,0.95,0.9061221323329426,14,80.0,1,80.0,1,80.0,1,80.0,1
7889,max_effective,30,60,2,3,0.05,0.95,0.8502386879544795,8,61.0,1,61.0,1,61.0,1,61.0,1
7890,max_effective,30,60,2,3,0.05,0.95,0.9249673846432992,11,85.0,1,85.0,1,85.0,1,85.0,1
7891,max_effective,30,60,2,3,0.05,0.95,0.9324359393046509,16,94.0,1,94.0,1,94.0,1,94.0,1
7892,max_effective,30,60,2,3,0.05,0.95,0.9033776264783908,67,128.0,0,133.0,0,137.0,0,143.0,1
7893,max_effective,30,60,2,3,0.05,0.95,0.9200540495660048,18,112.0,1,112.0,1,112.0,1,112.0,1
7894,max_effective,30,60,2,3,0.05,0.95,0.924575195268045,17,77.0,1,77.0,1,77.0,1,77.0,1
7895,max_effective,30,60,2,3,0.05,0.95,0.9129998321530544,8,74.0,1,74.0,1,74.0,1,74.0,1
7896,max_effective,30,60,2,3,0.05,0.95,0.934151097057098,8,58.0,1,58.0,1,58.0,1,56.0,0
7897,max_effective,30,60,2,3,0.05,0.95,0.909286264166238,25,84.0,1,84.0,1,84.0,1,84.0,1
7898,max_effective,30,60,2,3,0.05,0.95,0.8579234835620735,4,41.0,1,41.0,1,41.0,1,41.0,1
7899,max_effective,30,60,2,3,0.05,0.95,0.9050580012767216,11,66.0,1,66.0,1,66.0,1,66.0,1
7900,max_effective,30,60,2,3,0.05,0.95,0.926096152928395,15,126.0,1,126.0,1,125.0,0,126.0,1
7901,max_effective,30,60,2,3,0.05,0.95,0.9382222088456996,16,85.0,1,85.0,1,85.0,1,85.0,1
7902,max_effective,30,60,2,3,0.05,0.95,0.9475126786543244,34,111.0,1,111.0,1,111.0,1,111.0,1
7903,max_effective,30,60,2,3,0.05,0.95,0.9451842349187188,20,108.0,1,108.0,1,108.0,1,108.0,1
7904,max_effective,30,60,2,3,0.05,0.95,0.8884512249461094,10,85.0,1,85.0,1,85.0,1,85.0,1
7905,max_effective,30,60,2,3,0.05,0.95,0.9465925994571496,21,103.0,0,105.0,1,105.0,1,105.0,1
7906,max_effective,30,60,2,3,0.05,0.95,0.9166518947413356,13,87.0,1,87.0,1,87.0,1,87.0,1
7907,max_effective,30,60,2,3,0.05,0.95,0.939719923741414,11,81.0,1,81.0,1,81.0,1,81.0,1
7908,max_effective,30,60,2,3,0.05,0.95,0.9388937704995404,27,124.0,0,132.0,1,131.0,0,130.0,0
7909,max_effective,30,60,2,3,0.05,0.95,0.911300947047794,14,107.0,1,107.0,1,107.0,1,107.0,1
7910,max_effective,30,60,2,3,0.05,0.95,0.9338714335726964,13,72.0,1,72.0,1,72.0,1,72.0,1
7911,max_effective,30,60,2,3,0.05,0.95,0.886160387544552,46,115.0,0,113.0,0,120.0,1,112.0,0
7912,max_effective,30,60,2,3,0.05,0.95,0.947155810756316,30,114.0,1,114.0,1,114.0,1,114.0,1
7913,max_effective,30,60,2,3,0.05,0.95,0.9495068263525754,24,82.0,1,82.0,1,82.0,1,82.0,1
7914,max_effective,30,60,2,3,0.05,0.95,0.933132148592962,16,85.0,1,85.0,1,85.0,1,85.0,1
7915,max_effective,30,60,2,3,0.05,0.95,0.938552974115557,30,103.0,1,103.0,1,103.0,1,103.0,1
7916,max_effective,30,60,2,3,0.05,0.95,0.9099798076082902,29,116.0,0,124.0,0,130.0,1,130.0,1
7917,max_effective,30,60,2,3,0.05,0.95,0.9444063163451114,30,116.0,0,117.0,1,116.0,0,115.0,0
7918,max_effective,30,60,2,3,0.05,0.95,0.9306883602392853,12,80.0,1,80.0,1,80.0,1,80.0,1
7919,max_effective,30,60,2,3,0.05,0.95,0.949932304363722,16,90.0,1,90.0,1,90.0,1,90.0,1
7920,max_effective,30,60,2,3,0.05,0.95,0.9352898607449418,11,93.0,1,93.0,1,93.0,1,93.0,1
7921,max_effective,30,60,2,3,0.05,0.95,0.9413710271123968,17,75.0,1,75.0,1,75.0,1,75.0,1
7922,max_effective,30,60,2,3,0.05,0.95,0.9443574655567952,48,126.0,0,133.0,1,132.0,0,131.0,0
7923,max_effective,30,60,2,3,0.05,0.95,0.9067870145097612,36,114.0,0,123.0,1,123.0,1,123.0,1
7924,max_effective,30,60,2,3,0.05,0.95,0.9282534869131472,13,77.0,1,77.0,1,77.0,1,77.0,1
7925,max_effective,30,60,2,3,0.05,0.95,0.931323323866824,10,87.0,1,87.0,1,87.0,1,85.0,0
7926,max_effective,30,60,2,3,0.05,0.95,0.9257226436832326,14,95.0,1,95.0,1,95.0,1,95.0,1
7927,max_effective,30,60,2,3,0.05,0.95,0.9124576611955868,49,112.0,1,112.0,1,112.0,1,112.0,1
7928,max_effective,30,60,2,3,0.05,0.95,0.9376096862074474,19,77.0,1,77.0,1,77.0,1,77.0,1
7929,max_effective,30,60,2,3,0.05,0.95,0.9307108248479284,20,94.0,1,94.0,1,94.0,1,94.0,1
7930,max_effective,30,60,2,3,0.05,0.95,0.918783287329451,28,102.0,1,102.0,1,102.0,1,102.0,1
7931,max_effective,30,60,2,3,0.05,0.95,0.9249936705406409,14,83.0,1,83.0,1,83.0,1,82.0,0
7932,max_effective,30,60,2,3,0.05,0.95,0.9351703661714144,10,81.0,1,81.0,1,81.0,1,81.0,1
7933,max_effective,30,60,2,3,0.05,0.95,0.9243486291723008,12,77.0,1,77.0,1,77.0,1,77.0,1
7934,max_effective,30,60,2,3,0.05,0.95,0.9345725447911128,64,122.0,1,122.0,1,122.0,1,122.0,1
7935,max_effective,30,60,2,3,0.05,0.95,0.92636449226434,26,79.0,1,79.0,1,79.0,1,79.0,1
7936,max_effective,30,60,2,3,0.05,0.95,0.909067400153915,33,106.0,0,111.0,1,111.0,1,111.0,1
7937,max_effective,30,60,2,3,0.05,0.95,0.9336273275143788,9,62.0,1,62.0,1,62.0,1,61.0,0
7938,max_effective,30,60,2,3,0.05,0.95,0.9443739540099724,16,71.0,1,71.0,1,71.0,1,71.0,1
7939,max_effective,30,60,2,3,0.05,0.95,0.9250501998816582,17,78.0,1,78.0,1,78.0,1,78.0,1
7940,max_effective,30,60,2,3,0.05,0.95,0.9059301968828216,22,112.0,0,116.0,1,114.0,0,115.0,0
7941,max_effective,30,60,2,3,0.05,0.95,0.9468829130595934,25,105.0,1,105.0,1,105.0,1,105.0,1
7942,max_effective,30,60,2,3,0.05,0.95,0.9486104166002176,33,113.0,1,113.0,1,113.0,1,113.0,1
7943,max_effective,30,60,2,3,0.05,0.95,0.931683835990723,13,89.0,1,89.0,1,89.0,1,89.0,1
7944,max_effective,30,60,2,3,0.05,0.95,0.8994460194056404,12,72.0,1,72.0,1,72.0,1,72.0,1
7945,max_effective,30,60,2,3,0.05,0.95,0.9309275269351286,5,66.0,1,66.0,1,66.0,1,65.0,0
7946,max_effective,30,60,2,3,0.05,0.95,0.902135556262178,8,78.0,1,78.0,1,78.0,1,78.0,1
7947,max_effective,30,60,2,3,0.05,0.95,0.9455189506549888,13,77.0,1,77.0,1,77.0,1,77.0,1
7948,max_effective,30,60,2,3,0.05,0.95,0.928558524376234,37,112.0,1,112.0,1,112.0,1,112.0,1
7949,max_effective,30,60,2,3,0.05,0.95,0.9270145399000248,10,79.0,1,79.0,1,79.0,1,79.0,1
7950,max_effective,30,60,2,3,0.05,0.95,0.921172205953902,11,64.0,1,64.0,1,64.0,1,64.0,1
7951,max_effective,30,60,2,3,0.05,0.95,0.9166778689156172,14,75.0,1,75.0,1,75.0,1,75.0,1
7952,max_effective,30,60,2,3,0.05,0.95,0.9495543750961528,17,94.0,1,94.0,1,94.0,1,94.0,1
7953,max_effective,30,60,2,3,0.05,0.95,0.9263449504189656,18,71.0,1,71.0,1,71.0,1,71.0,1
7954,max_effective,30,60,2,3,0.05,0.95,0.9217552177522288,7,61.0,1,61.0,1,61.0,1,61.0,1
7955,max_effective,30,60,2,3,0.05,0.95,0.901976018508254,29,111.0,0,114.0,1,114.0,1,114.0,1
7956,max_effective,30,60,2,3,0.05,0.95,0.9354544200180528,22,127.0,1,124.0,0,125.0,0,123.0,0
7957,max_effective,30,60,2,3,0.05,0.95,0.9391371716248242,17,134.0,0,136.0,1,136.0,1,135.0,0
7958,max_effective,30,60,2,3,0.05,0.95,0.9379166962619692,22,124.0,1,124.0,1,124.0,1,124.0,1
7959,max_effective,30,60,2,3,0.05,0.95,0.9222964320027522,24,113.0,1,113.0,1,113.0,1,113.0,1
7960,max_effective,30,60,2,3,0.05,0.95,0.9370835684227432,80,125.0,0,136.0,0,151.0,1,147.0,0
7961,max_effective,30,60,2,3,0.05,0.95,0.9324222075637174,11,87.0,1,87.0,1,87.0,1,87.0,1
7962,max_effective,30,60,2,3,0.05,0.95,0.9195785467949836,15,68.0,1,68.0,1,68.0,1,68.0,1
7963,max_effective,30,60,2,3,0.05,0.95,0.8257547066295802,7,67.0,1,67.0,1,67.0,1,67.0,1
7964,max_effective,30,60,2,3,0.05,0.95,0.9374895183439902,21,99.0,1,99.0,1,99.0,1,99.0,1
7965,max_effective,30,60,2,3,0.05,0.95,0.9034844894022782,109,106.0,0,122.0,0,131.0,0,139.0,1
7966,max_effective,30,60,2,3,0.05,0.95,0.9424753865428536,21,118.0,1,118.0,1,118.0,1,118.0,1
7967,max_effective,30,60,2,3,0.05,0.95,0.9167935818177428,16,100.0,1,100.0,1,100.0,1,100.0,1
7968,max_effective,30,60,2,3,0.05,0.95,0.9263863382000848,17,98.0,1,98.0,1,98.0,1,98.0,1
7969,max_effective,30,60,2,3,0.05,0.95,0.9290325242521636,63,113.0,0,122.0,0,143.0,0,147.0,1
7970,max_effective,30,60,2,3,0.05,0.95,0.9336511196127134,20,111.0,1,111.0,1,111.0,1,111.0,1
7971,max_effective,30,60,2,3,0.05,0.95,0.8709091214752149,9,60.0,1,60.0,1,60.0,1,60.0,1
7972,max_effective,30,60,2,3,0.05,0.95,0.9311621146431432,9,73.0,1,73.0,1,73.0,1,73.0,1
7973,max_effective,30,60,2,3,0.05,0.95,0.9493199187777948,38,124.0,0,129.0,0,142.0,1,142.0,1
7974,max_effective,30,60,2,3,0.05,0.95,0.9422453191419516,51,125.0,0,126.0,0,134.0,1,133.0,0
7975,max_effective,30,60,2,3,0.05,0.95,0.8928824481824305,22,79.0,1,79.0,1,79.0,1,79.0,1
7976,max_effective,30,60,2,3,0.05,0.95,0.9422835369421748,26,121.0,0,128.0,1,128.0,1,128.0,1
7977,max_effective,30,60,2,3,0.05,0.95,0.9125338822437828,27,109.0,1,109.0,1,109.0,1,109.0,1
7978,max_effective,30,60,2,3,0.05,0.95,0.9239496758825004,37,113.0,1,113.0,1,113.0,1,113.0,1
7979,max_effective,30,60,2,3,0.05,0.95,0.937382513793574,14,67.0,1,67.0,1,67.0,1,67.0,1
7980,max_effective,30,60,2,3,0.05,0.95,0.90273809625023,29,131.0,1,129.0,0,131.0,1,131.0,1
7981,max_effective,30,60,2,3,0.05,0.95,0.905822284720914,20,79.0,1,79.0,1,79.0,1,79.0,1
7982,max_effective,30,60,2,3,0.05,0.95,0.9384561974002152,28,153.0,0,154.0,0,155.0,1,153.0,0
7983,max_effective,30,60,2,3,0.05,0.95,0.9300807001175349,12,64.0,1,64.0,1,64.0,1,64.0,1
7984,max_effective,30,60,2,3,0.05,0.95,0.9401028442938644,25,100.0,1,100.0,1,100.0,1,100.0,1
7985,max_effective,30,60,2,3,0.05,0.95,0.9466266743421564,47,108.0,0,119.0,0,127.0,1,127.0,1
7986,max_effective,30,60,2,3,0.05,0.95,0.9490763348372566,23,97.0,1,97.0,1,97.0,1,97.0,1
7987,max_effective,30,60,2,3,0.05,0.95,0.9224523982330324,27,105.0,1,105.0,1,105.0,1,105.0,1
7988,max_effective,30,60,2,3,0.05,0.95,0.937930288919843,15,103.0,1,103.0,1,103.0,1,103.0,1
7989,max_effective,30,60,2,3,0.05,0.95,0.935989261382792,23,124.0,0,129.0,1,129.0,1,127.0,0
7990,max_effective,30,60,2,3,0.05,0.95,0.9003551709630078,11,64.0,1,64.0,1,64.0,1,63.0,0
7991,max_effective,30,60,2,3,0.05,0.95,0.787221906794803,7,62.0,1,62.0,1,62.0,1,62.0,1
7992,max_effective,30,60,2,3,0.05,0.95,0.9299045622233264,41,108.0,0,120.0,1,120.0,1,120.0,1
7993,max_effective,30,60,2,3,0.05,0.95,0.9344871463952767,17,87.0,1,87.0,1,87.0,1,86.0,0
7994,max_effective,30,60,2,3,0.05,0.95,0.9475436583821472,26,97.0,1,97.0,1,97.0,1,97.0,1
7995,max_effective,30,60,2,3,0.05,0.95,0.9465799985142755,41,119.0,0,129.0,0,133.0,1,133.0,1
7996,max_effective,30,60,2,3,0.05,0.95,0.9214945266794338,25,88.0,1,88.0,1,88.0,1,88.0,1
7997,max_effective,30,60,2,3,0.05,0.95,0.9007281634277872,34,98.0,1,98.0,1,98.0,1,98.0,1
7998,max_effective,30,60,2,3,0.05,0.95,0.8903526247598795,23,100.0,1,100.0,1,100.0,1,99.0,0
7999,max_effective,30,60,2,3,0.05,0.95,0.9362935720479796,29,94.0,1,94.0,1,94.0,1,94.0,1
8000,max_effective,30,60,2,3,0.05,0.95,0.9109554139490186,3,45.0,1,45.0,1,45.0,1,45.0,1
8001,max_effective,30,60,2,3,0.05,0.95,0.8672615327920962,11,70.0,1,70.0,1,70.0,1,70.0,1
8002,max_effective,30,60,2,3,0.05,0.95,0.9449965429817904,12,74.0,1,74.0,1,74.0,1,73.0,0
8003,max_effective,30,60,2,3,0.05,0.95,0.8737199356293822,17,93.0,1,93.0,1,93.0,1,91.0,0
8004,max_effective,30,60,2,3,0.05,0.95,0.9084473005391168,16,94.0,1,94.0,1,94.0,1,94.0,1
8005,max_effective,30,60,2,3,0.05,0.95,0.9470836390619912,37,150.0,0,156.0,1,156.0,1,156.0,1
8006,max_effective,30,60,2,3,0.05,0.95,0.8934580677984041,40,127.0,0,136.0,0,143.0,0,144.0,1
8007,max_effective,30,60,2,3,0.05,0.95,0.9369156956934156,10,66.0,1,66.0,1,66.0,1,64.0,0
8008,max_effective,30,60,2,3,0.05,0.95,0.915170419305816,14,122.0,1,122.0,1,122.0,1,122.0,1
8009,max_effective,30,60,2,3,0.05,0.95,0.9466808972516078,22,110.0,1,110.0,1,110.0,1,110.0,1
8010,max_effective,30,60,2,3,0.05,0.95,0.9474014461114226,42,105.0,0,121.0,1,121.0,1,120.0,0
8011,max_effective,30,60,2,3,0.05,0.95,0.9111130240422508,7,62.0,1,62.0,1,62.0,1,62.0,1
8012,max_effective,30,60,2,3,0.05,0.95,0.949689250960886,30,117.0,1,117.0,1,117.0,1,117.0,1
8013,max_effective,30,60,2,3,0.05,0.95,0.8887810376170033,25,100.0,1,100.0,1,100.0,1,100.0,1
8014,max_effective,30,60,2,3,0.05,0.95,0.9291229799275122,50,100.0,0,128.0,1,128.0,1,128.0,1
8015,max_effective,30,60,2,3,0.05,0.95,0.9378339187353184,17,92.0,1,92.0,1,92.0,1,92.0,1
8016,max_effective,30,60,2,3,0.05,0.95,0.9301756188488364,19,73.0,1,73.0,1,73.0,1,73.0,1
8017,max_effective,30,60,2,3,0.05,0.95,0.9456236088572032,31,127.0,0,134.0,0,139.0,1,137.0,0
8018,max_effective,30,60,2,3,0.05,0.95,0.9376232843214094,5,55.0,1,55.0,1,55.0,1,53.0,0
8019,max_effective,30,60,2,3,0.05,0.95,0.9370694091692648,46,129.0,0,136.0,0,144.0,0,146.0,1
8020,max_effective,30,60,2,3,0.05,0.95,0.9417249551258448,7,59.0,1,59.0,1,59.0,1,59.0,1
8021,max_effective,30,60,2,3,0.05,0.95,0.8506083553692646,8,76.0,1,76.0,1,76.0,1,76.0,1
8022,max_effective,30,60,2,3,0.05,0.95,0.9394092615328142,21,117.0,1,117.0,1,117.0,1,117.0,1
8023,max_effective,30,60,2,3,0.05,0.95,0.9437597914412243,12,69.0,1,69.0,1,69.0,1,69.0,1
8024,max_effective,30,60,2,3,0.05,0.95,0.930050781997674,13,73.0,1,73.0,1,73.0,1,73.0,1
8025,max_effective,30,60,2,3,0.05,0.95,0.943834463724706,45,124.0,0,130.0,0,147.0,1,147.0,1
8026,max_effective,30,60,2,3,0.05,0.95,0.943984903583204,14,90.0,1,90.0,1,90.0,1,90.0,1
8027,max_effective,30,60,2,3,0.05,0.95,0.9410319862144332,13,92.0,1,92.0,1,92.0,1,92.0,1
8028,max_effective,30,60,2,3,0.05,0.95,0.9353320131543332,22,78.0,1,78.0,1,78.0,1,78.0,1
8029,max_effective,30,60,2,3,0.05,0.95,0.944506404608403,16,86.0,1,86.0,1,86.0,1,86.0,1
8030,max_effective,30,60,2,3,0.05,0.95,0.9481451080321688,10,75.0,1,75.0,1,75.0,1,75.0,1
8031,max_effective,30,60,2,3,0.05,0.95,0.9418331995643432,19,100.0,1,100.0,1,100.0,1,100.0,1
8032,max_effective,30,60,2,3,0.05,0.95,0.829992149678954,4,40.0,1,40.0,1,40.0,1,40.0,1
8033,max_effective,30,60,2,3,0.05,0.95,0.9227462197210116,19,93.0,1,93.0,1,93.0,1,93.0,1
8034,max_effective,30,60,2,3,0.05,0.95,0.9418974631513068,18,94.0,1,94.0,1,94.0,1,94.0,1
8035,max_effective,30,60,2,3,0.05,0.95,0.9250656556494924,22,88.0,1,88.0,1,88.0,1,88.0,1
8036,max_effective,30,60,2,3,0.05,0.95,0.9473096126946832,63,129.0,0,145.0,0,161.0,0,162.0,1
8037,max_effective,30,60,2,3,0.05,0.95,0.931929046966554,18,97.0,1,96.0,0,97.0,1,97.0,1
8038,max_effective,30,60,2,3,0.05,0.95,0.9292834199585396,17,100.0,1,100.0,1,100.0,1,100.0,1
8039,max_effective,30,60,2,3,0.05,0.95,0.9132262984908448,26,116.0,1,116.0,1,116.0,1,116.0,1
8040,max_effective,30,60,2,3,0.05,0.95,0.948975525815538,62,106.0,0,139.0,1,139.0,1,139.0,1
8041,max_effective,30,60,2,3,0.05,0.95,0.9187057407614078,24,98.0,1,98.0,1,98.0,1,98.0,1
8042,max_effective,30,60,2,3,0.05,0.95,0.9333806136738864,16,73.0,1,73.0,1,73.0,1,73.0,1
8043,max_effective,30,60,2,3,0.05,0.95,0.902616605600096,22,93.0,1,93.0,1,93.0,1,93.0,1
8044,max_effective,30,60,2,3,0.05,0.95,0.8705884951277064,17,76.0,1,76.0,1,76.0,1,76.0,1
8045,max_effective,30,60,2,3,0.05,0.95,0.9448819640869366,22,64.0,1,64.0,1,64.0,1,64.0,1
8046,max_effective,30,60,2,3,0.05,0.95,0.9269464413640692,10,71.0,1,71.0,1,71.0,1,71.0,1
8047,max_effective,30,60,2,3,0.05,0.95,0.9304932996899056,17,85.0,1,85.0,1,85.0,1,85.0,1
8048,max_effective,30,60,2,3,0.05,0.95,0.9362774964100328,37,126.0,0,143.0,0,152.0,1,151.0,0
8049,max_effective,30,60,2,3,0.05,0.95,0.9287831763408132,24,86.0,1,86.0,1,86.0,1,86.0,1
8050,max_effective,30,60,2,3,0.05,0.95,0.9398138903893736,24,130.0,1,130.0,1,128.0,0,130.0,1
8051,max_effective,30,60,2,3,0.05,0.95,0.9396922821341754,48,122.0,0,141.0,0,143.0,1,140.0,0
8052,max_effective,30,60,2,3,0.05,0.95,0.9244348015173992,21,90.0,1,90.0,1,90.0,1,90.0,1
8053,max_effective,30,60,2,3,0.05,0.95,0.9299865428011604,41,102.0,1,102.0,1,102.0,1,102.0,1
8054,max_effective,30,60,2,3,0.05,0.95,0.9344179090814908,12,61.0,1,61.0,1,61.0,1,61.0,1
8055,max_effective,30,60,2,3,0.05,0.95,0.9346038127360836,50,113.0,0,123.0,1,123.0,1,123.0,1
8056,max_effective,30,60,2,3,0.05,0.95,0.946655203173809,20,69.0,1,69.0,1,69.0,1,69.0,1
8057,max_effective,30,60,2,3,0.05,0.95,0.9322292540476532,15,91.0,1,91.0,1,91.0,1,91.0,1
8058,max_effective,30,60,2,3,0.05,0.95,0.9188131458863156,13,81.0,1,81.0,1,81.0,1,81.0,1
8059,max_effective,30,60,2,3,0.05,0.95,0.9226891339969184,41,125.0,0,143.0,1,143.0,1,142.0,0
8060,max_effective,30,60,2,3,0.05,0.95,0.932357802582674,17,109.0,1,109.0,1,109.0,1,109.0,1
8061,max_effective,30,60,2,3,0.05,0.95,0.9446835883908652,65,123.0,1,123.0,1,123.0,1,123.0,1
8062,max_effective,30,60,2,3,0.05,0.95,0.8505258859737683,13,62.0,1,62.0,1,62.0,1,62.0,1
8063,max_effective,30,60,2,3,0.05,0.95,0.9294814484231062,22,128.0,1,127.0,0,125.0,0,128.0,1
8064,max_effective,30,60,2,3,0.05,0.95,0.9208040357931956,15,72.0,1,72.0,1,72.0,1,72.0,1
8065,max_effective,30,60,2,3,0.05,0.95,0.9173122536441164,11,86.0,1,86.0,1,86.0,1,86.0,1
8066,max_effective,30,60,2,3,0.05,0.95,0.9316743151719644,10,79.0,1,79.0,1,79.0,1,79.0,1
8067,max_effective,30,60,2,3,0.05,0.95,0.9351760856372144,37,115.0,0,124.0,1,124.0,1,124.0,1
8068,max_effective,30,60,2,3,0.05,0.95,0.9479349749373376,16,112.0,1,112.0,1,112.0,1,112.0,1
8069,max_effective,30,60,2,3,0.05,0.95,0.9216570537991609,27,114.0,1,114.0,1,114.0,1,114.0,1
8070,max_effective,30,60,2,3,0.05,0.95,0.9263117794645748,8,63.0,1,63.0,1,63.0,1,62.0,0
8071,max_effective,30,60,2,3,0.05,0.95,0.9483382375290096,13,70.0,1,70.0,1,70.0,1,70.0,1
8072,max_effective,30,60,2,3,0.05,0.95,0.9464533843774162,12,78.0,1,78.0,1,78.0,1,78.0,1
8073,max_effective,30,60,2,3,0.05,0.95,0.8755464931242456,7,65.0,1,65.0,1,65.0,1,65.0,1
8074,max_effective,30,60,2,3,0.05,0.95,0.9386799886926188,60,118.0,0,119.0,0,141.0,1,141.0,1
8075,max_effective,30,60,2,3,0.05,0.95,0.9376213909034996,16,85.0,1,85.0,1,85.0,1,85.0,1
8076,max_effective,30,60,2,3,0.05,0.95,0.93769845491966,21,90.0,1,90.0,1,90.0,1,90.0,1
8077,max_effective,30,60,2,3,0.05,0.95,0.8977339166945155,10,78.0,1,78.0,1,78.0,1,78.0,1
8078,max_effective,30,60,2,3,0.05,0.95,0.9316997253960267,7,67.0,1,67.0,1,67.0,1,67.0,1
8079,max_effective,30,60,2,3,0.05,0.95,0.938490386807766,40,111.0,0,128.0,1,127.0,0,126.0,0
8080,max_effective,30,60,2,3,0.05,0.95,0.9396087151708752,44,111.0,0,128.0,1,128.0,1,128.0,1
8081,max_effective,30,60,2,3,0.05,0.95,0.947757700237972,29,99.0,1,99.0,1,99.0,1,99.0,1
8082,max_effective,30,60,2,3,0.05,0.95,0.9008924867447156,24,82.0,1,82.0,1,82.0,1,82.0,1
8083,max_effective,30,60,2,3,0.05,0.95,0.9127566475699328,16,93.0,1,93.0,1,93.0,1,93.0,1
8084,max_effective,30,60,2,3,0.05,0.95,0.9417265068382464,13,65.0,1,65.0,1,65.0,1,65.0,1
8085,max_effective,30,60,2,3,0.05,0.95,0.9260282755424062,24,122.0,0,123.0,1,123.0,1,123.0,1
8086,max_effective,30,60,2,3,0.05,0.95,0.9228352785910876,17,131.0,0,134.0,1,133.0,0,133.0,0
8087,max_effective,30,60,2,3,0.05,0.95,0.922044808056106,6,61.0,1,61.0,1,61.0,1,61.0,1
8088,max_effective,30,60,2,3,0.05,0.95,0.9398798939015548,8,73.0,1,73.0,1,73.0,1,73.0,1
8089,max_effective,30,60,2,3,0.05,0.95,0.944155926760729,62,121.0,0,136.0,0,153.0,1,145.0,0
8090,max_effective,30,60,2,3,0.05,0.95,0.9248535450261663,11,66.0,1,66.0,1,66.0,1,66.0,1
8091,max_effective,30,60,2,3,0.05,0.95,0.9444392094306446,30,128.0,0,139.0,0,145.0,1,145.0,1
8092,max_effective,30,60,2,3,0.05,0.95,0.9397639627898488,17,79.0,1,79.0,1,79.0,1,79.0,1
8093,max_effective,30,60,2,3,0.05,0.95,0.8708402376454742,11,71.0,1,71.0,1,71.0,1,71.0,1
8094,max_effective,30,60,2,3,0.05,0.95,0.9405695499008006,22,105.0,1,105.0,1,105.0,1,105.0,1
8095,max_effective,30,60,2,3,0.05,0.95,0.9057798393512272,32,123.0,1,123.0,1,123.0,1,123.0,1
8096,max_effective,30,60,2,3,0.05,0.95,0.9358163938746592,23,98.0,1,98.0,1,98.0,1,98.0,1
8097,max_effective,30,60,2,3,0.05,0.95,0.9409428724907652,25,92.0,1,92.0,1,92.0,1,92.0,1
8098,max_effective,30,60,2,3,0.05,0.95,0.9377524233618802,34,121.0,0,132.0,1,130.0,0,130.0,0
8099,max_effective,30,60,2,3,0.05,0.95,0.9336593457553768,19,90.0,1,90.0,1,90.0,1,87.0,0
8100,max_effective,30,60,2,3,0.05,0.95,0.9375452012959736,22,118.0,1,118.0,1,118.0,1,118.0,1
8101,max_effective,30,60,2,3,0.05,0.95,0.9143206600677122,19,119.0,1,119.0,1,119.0,1,119.0,1
8102,max_effective,30,60,2,3,0.05,0.95,0.940302994288126,28,100.0,1,100.0,1,100.0,1,100.0,1
8103,max_effective,30,60,2,3,0.05,0.95,0.927889157836533,34,100.0,0,106.0,1,106.0,1,106.0,1
8104,max_effective,30,60,2,3,0.05,0.95,0.9416298642676464,42,135.0,0,150.0,1,145.0,0,144.0,0
8105,max_effective,30,60,2,3,0.05,0.95,0.8805532205090066,8,77.0,1,77.0,1,77.0,1,75.0,0
8106,max_effective,30,60,2,3,0.05,0.95,0.8915350949509632,18,97.0,1,97.0,1,97.0,1,97.0,1
8107,max_effective,30,60,2,3,0.05,0.95,0.933879871602366,21,96.0,1,96.0,1,96.0,1,95.0,0
8108,max_effective,30,60,2,3,0.05,0.95,0.9450222057280404,41,92.0,1,92.0,1,92.0,1,92.0,1
8109,max_effective,30,60,2,3,0.05,0.95,0.9378369650839016,7,64.0,1,64.0,1,64.0,1,64.0,1
8110,max_effective,30,60,2,3,0.05,0.95,0.8905657141292276,21,96.0,1,96.0,1,96.0,1,96.0,1
8111,max_effective,30,60,2,3,0.05,0.95,0.9469348431190152,23,102.0,1,102.0,1,102.0,1,102.0,1
8112,max_effective,30,60,2,3,0.05,0.95,0.8874751694086512,22,80.0,1,80.0,1,80.0,1,80.0,1
8113,max_effective,30,60,2,3,0.05,0.95,0.9401122472361376,31,120.0,0,131.0,1,131.0,1,131.0,1
8114,max_effective,30,60,2,3,0.05,0.95,0.908624133111052,21,123.0,0,124.0,1,124.0,1,124.0,1
8115,max_effective,30,60,2,3,0.05,0.95,0.9156773910579548,27,114.0,1,114.0,1,114.0,1,114.0,1
8116,max_effective,30,60,2,3,0.05,0.95,0.8803724516659006,25,104.0,0,106.0,1,106.0,1,106.0,1
8117,max_effective,30,60,2,3,0.05,0.95,0.9364469013749552,10,70.0,1,70.0,1,70.0,1,70.0,1
8118,max_effective,30,60,2,3,0.05,0.95,0.8964089292119787,18,88.0,1,88.0,1,88.0,1,88.0,1
8119,max_effective,30,60,2,3,0.05,0.95,0.9474468765887704,18,125.0,0,127.0,0,128.0,1,126.0,0
8120,max_effective,30,60,2,3,0.05,0.95,0.8635619374362121,11,75.0,1,75.0,1,75.0,1,75.0,1
8121,max_effective,30,60,2,3,0.05,0.95,0.9300024758093302,17,84.0,1,84.0,1,84.0,1,84.0,1
8122,max_effective,30,60,2,3,0.05,0.95,0.9430497648061148,23,117.0,0,121.0,1,121.0,1,121.0,1
8123,max_effective,30,60,2,3,0.05,0.95,0.9423844896649616,31,97.0,1,97.0,1,97.0,1,97.0,1
8124,max_effective,30,60,2,3,0.05,0.95,0.927209625370235,61,135.0,0,145.0,0,158.0,1,158.0,1
8125,max_effective,30,60,2,3,0.05,0.95,0.8856035659611503,13,86.0,1,86.0,1,86.0,1,86.0,1
8126,max_effective,30,60,2,3,0.05,0.95,0.9269060728538384,33,106.0,1,106.0,1,106.0,1,106.0,1
8127,max_effective,30,60,2,3,0.05,0.95,0.9339311020363592,12,72.0,1,72.0,1,72.0,1,72.0,1
8128,max_effective,30,60,2,3,0.05,0.95,0.8875675566624749,13,75.0,1,75.0,1,75.0,1,75.0,1
8129,max_effective,30,60,2,3,0.05,0.95,0.9442704986556946,29,118.0,1,118.0,1,117.0,0,117.0,0
8130,max_effective,30,60,2,3,0.05,0.95,0.9477214607006056,19,122.0,0,125.0,1,125.0,1,125.0,1
8131,max_effective,30,60,2,3,0.05,0.95,0.9323204615040346,25,90.0,1,90.0,1,90.0,1,89.0,0
8132,max_effective,30,60,2,3,0.05,0.95,0.9417074479440792,14,77.0,1,77.0,1,77.0,1,77.0,1
8133,max_effective,30,60,2,3,0.05,0.95,0.9377754209513856,21,127.0,1,126.0,0,125.0,0,124.0,0
8134,max_effective,30,60,2,3,0.05,0.95,0.8912195983000492,31,92.0,1,92.0,1,92.0,1,92.0,1
8135,max_effective,30,60,2,3,0.05,0.95,0.947219241335865,46,143.0,0,154.0,0,162.0,1,162.0,1
8136,max_effective,30,60,2,3,0.05,0.95,0.8260002083511296,16,67.0,1,67.0,1,67.0,1,67.0,1
8137,max_effective,30,60,2,3,0.05,0.95,0.9466432470468088,52,132.0,0,147.0,0,165.0,1,165.0,1
8138,max_effective,30,60,2,3,0.05,0.95,0.9060132189402588,9,56.0,1,56.0,1,56.0,1,56.0,1
8139,max_effective,30,60,2,3,0.05,0.95,0.9348862898856874,14,84.0,1,84.0,1,84.0,1,84.0,1
8140,max_effective,30,60,2,3,0.05,0.95,0.895114540792318,26,105.0,1,105.0,1,105.0,1,105.0,1
8141,max_effective,30,60,2,3,0.05,0.95,0.8831891000434123,6,58.0,1,58.0,1,58.0,1,58.0,1
8142,max_effective,30,60,2,3,0.05,0.95,0.9118649397578482,12,79.0,1,79.0,1,79.0,1,79.0,1
8143,max_effective,30,60,2,3,0.05,0.95,0.9240527533251808,21,91.0,1,91.0,1,91.0,1,91.0,1
8144,max_effective,30,60,2,3,0.05,0.95,0.911817836532928,4,44.0,1,44.0,1,44.0,1,44.0,1
8145,max_effective,30,60,2,3,0.05,0.95,0.9492795633314488,11,77.0,1,77.0,1,77.0,1,77.0,1
8146,max_effective,30,60,2,3,0.05,0.95,0.9404020019484352,47,118.0,0,128.0,1,128.0,1,127.0,0
8147,max_effective,30,60,2,3,0.05,0.95,0.913810691168099,11,63.0,1,63.0,1,63.0,1,63.0,1
8148,max_effective,30,60,2,3,0.05,0.95,0.9213119574737894,31,115.0,0,123.0,1,122.0,0,121.0,0
8149,max_effective,30,60,2,3,0.05,0.95,0.8824746764481829,8,71.0,1,71.0,1,71.0,1,71.0,1
8150,max_effective,30,60,2,3,0.05,0.95,0.8593359363849045,13,66.0,1,66.0,1,66.0,1,66.0,1
8151,max_effective,30,60,2,3,0.05,0.95,0.9494496828046136,41,122.0,0,123.0,0,134.0,1,131.0,0
8152,max_effective,30,60,2,3,0.05,0.95,0.9132354236598564,28,124.0,0,130.0,0,131.0,1,130.0,0
8153,max_effective,30,60,2,3,0.05,0.95,0.9478793891092638,30,88.0,1,88.0,1,88.0,1,88.0,1
8154,max_effective,30,60,2,3,0.05,0.95,0.9483456763577996,25,98.0,1,98.0,1,98.0,1,98.0,1
8155,max_effective,30,60,2,3,0.05,0.95,0.947181135887011,26,107.0,1,107.0,1,107.0,1,107.0,1
8156,max_effective,30,60,2,3,0.05,0.95,0.9480852979386508,44,109.0,1,109.0,1,109.0,1,109.0,1
8157,max_effective,30,60,2,3,0.05,0.95,0.9187311160879796,10,76.0,1,76.0,1,76.0,1,76.0,1
8158,max_effective,30,60,2,3,0.05,0.95,0.9273435856899616,19,99.0,1,99.0,1,99.0,1,99.0,1
8159,max_effective,30,60,2,3,0.05,0.95,0.9053468854208642,27,102.0,1,102.0,1,102.0,1,102.0,1
8160,max_effective,30,60,2,3,0.05,0.95,0.9460327870024114,31,132.0,0,144.0,1,141.0,0,140.0,0
8161,max_effective,30,60,2,3,0.05,0.95,0.9401495297578704,16,93.0,1,93.0,1,93.0,1,93.0,1
8162,max_effective,30,60,2,3,0.05,0.95,0.9317865307373424,21,115.0,1,115.0,1,113.0,0,113.0,0
8163,max_effective,30,60,2,3,0.05,0.95,0.9477461724109186,24,128.0,0,134.0,1,134.0,1,134.0,1
8164,max_effective,30,60,2,3,0.05,0.95,0.888212322166991,36,108.0,0,121.0,1,121.0,1,121.0,1
8165,max_effective,30,60,2,3,0.05,0.95,0.942919646347137,45,130.0,0,143.0,0,158.0,1,156.0,0
8166,max_effective,30,60,2,3,0.05,0.95,0.9449663200328846,10,74.0,1,74.0,1,74.0,1,73.0,0
8167,max_effective,30,60,2,3,0.05,0.95,0.936971665949797,33,108.0,0,118.0,1,118.0,1,118.0,1
8168,max_effective,30,60,2,3,0.05,0.95,0.8450569399669232,10,71.0,1,71.0,1,71.0,1,71.0,1
8169,max_effective,30,60,2,3,0.05,0.95,0.9247929119725492,6,70.0,1,70.0,1,70.0,1,70.0,1
8170,max_effective,30,60,2,3,0.05,0.95,0.9476832636696452,47,103.0,0,108.0,1,108.0,1,108.0,1
8171,max_effective,30,60,2,3,0.05,0.95,0.9429683158006535,25,95.0,1,95.0,1,95.0,1,95.0,1
8172,max_effective,30,60,2,3,0.05,0.95,0.9417350865796488,16,112.0,1,112.0,1,112.0,1,112.0,1
8173,max_effective,30,60,2,3,0.05,0.95,0.9423763286384034,8,61.0,1,61.0,1,61.0,1,61.0,1
8174,max_effective,30,60,2,3,0.05,0.95,0.9216271597514778,19,88.0,1,88.0,1,88.0,1,88.0,1
8175,max_effective,30,60,2,3,0.05,0.95,0.9229855498774342,33,108.0,1,108.0,1,108.0,1,108.0,1
8176,max_effective,30,60,2,3,0.05,0.95,0.9236591101855536,22,109.0,1,109.0,1,109.0,1,109.0,1
8177,max_effective,30,60,2,3,0.05,0.95,0.9456331198020482,17,95.0,1,95.0,1,95.0,1,95.0,1
8178,max_effective,30,60,2,3,0.05,0.95,0.8707135887232673,5,50.0,1,50.0,1,50.0,1,50.0,1
8179,max_effective,30,60,2,3,0.05,0.95,0.9050875692380144,24,130.0,0,137.0,1,135.0,0,134.0,0
8180,max_effective,30,60,2,3,0.05,0.95,0.9337416677051948,10,64.0,1,64.0,1,64.0,1,64.0,1
8181,max_effective,30,60,2,3,0.05,0.95,0.9450527890353836,13,89.0,1,89.0,1,89.0,1,89.0,1
8182,max_effective,30,60,2,3,0.05,0.95,0.9494138383493254,16,78.0,1,78.0,1,78.0,1,77.0,0
8183,max_effective,30,60,2,3,0.05,0.95,0.9467810130640972,14,74.0,1,74.0,1,74.0,1,74.0,1
8184,max_effective,30,60,2,3,0.05,0.95,0.883156600808635,16,74.0,1,74.0,1,74.0,1,74.0,1
8185,max_effective,30,60,2,3,0.05,0.95,0.9431915072833104,13,77.0,1,77.0,1,77.0,1,77.0,1
8186,max_effective,30,60,2,3,0.05,0.95,0.9428989789806782,28,129.0,0,137.0,0,138.0,1,137.0,0
8187,max_effective,30,60,2,3,0.05,0.95,0.922743887128862,15,72.0,1,72.0,1,72.0,1,72.0,1
8188,max_effective,30,60,2,3,0.05,0.95,0.9461903955087768,56,124.0,0,134.0,0,152.0,1,152.0,1
8189,max_effective,30,60,2,3,0.05,0.95,0.919847419200676,53,115.0,0,128.0,1,128.0,1,128.0,1
8190,max_effective,30,60,2,3,0.05,0.95,0.8780930741903392,24,86.0,1,86.0,1,86.0,1,86.0,1
8191,max_effective,30,60,2,3,0.05,0.95,0.9380091587191254,28,112.0,1,112.0,1,112.0,1,112.0,1
8192,max_effective,30,60,2,3,0.05,0.95,0.9418158785366032,15,84.0,1,84.0,1,84.0,1,84.0,1
8193,max_effective,30,60,2,3,0.05,0.95,0.9260498941266422,9,75.0,1,75.0,1,75.0,1,75.0,1
8194,max_effective,30,60,2,3,0.05,0.95,0.9068305755148084,15,78.0,1,78.0,1,78.0,1,78.0,1
8195,max_effective,30,60,2,3,0.05,0.95,0.871245883917709,24,81.0,1,81.0,1,81.0,1,80.0,0
8196,max_effective,30,60,2,3,0.05,0.95,0.9012645331891532,10,71.0,1,71.0,1,71.0,1,71.0,1
8197,max_effective,30,60,2,3,0.05,0.95,0.9410449338728898,19,102.0,1,102.0,1,102.0,1,102.0,1
8198,max_effective,30,60,2,3,0.05,0.95,0.9481366828701364,19,79.0,1,79.0,1,79.0,1,79.0,1
8199,max_effective,30,60,2,3,0.05,0.95,0.920309500829794,12,75.0,1,75.0,1,75.0,1,74.0,0
8200,max_effective,30,60,2,3,0.05,0.95,0.9051968019537974,11,64.0,1,64.0,1,64.0,1,64.0,1
8201,max_effective,30,60,2,3,0.05,0.95,0.9444667198762948,20,128.0,1,127.0,0,128.0,1,128.0,1
8202,max_effective,30,60,2,3,0.05,0.95,0.928348800483026,34,128.0,0,135.0,1,135.0,1,135.0,1
8203,max_effective,30,60,2,3,0.05,0.95,0.8880108087806811,8,67.0,1,67.0,1,67.0,1,66.0,0
8204,max_effective,30,60,2,3,0.05,0.95,0.9407080610074494,34,95.0,1,95.0,1,95.0,1,95.0,1
8205,max_effective,30,60,2,3,0.05,0.95,0.9444842549273554,37,137.0,0,143.0,0,151.0,1,150.0,0
8206,max_effective,30,60,2,3,0.05,0.95,0.906023762479749,17,112.0,1,112.0,1,112.0,1,112.0,1
8207,max_effective,30,60,2,3,0.05,0.95,0.9345927373930368,37,89.0,1,89.0,1,89.0,1,88.0,0
8208,max_effective,30,60,2,3,0.05,0.95,0.9085614488016744,6,70.0,1,70.0,1,70.0,1,70.0,1
8209,max_effective,30,60,2,3,0.05,0.95,0.9183971383429304,24,86.0,1,86.0,1,86.0,1,86.0,1
8210,max_effective,30,60,2,3,0.05,0.95,0.9253780871688484,25,108.0,1,108.0,1,108.0,1,108.0,1
8211,max_effective,30,60,2,3,0.05,0.95,0.9473109841281018,26,93.0,1,93.0,1,93.0,1,93.0,1
8212,max_effective,30,60,2,3,0.05,0.95,0.8957844193014635,12,87.0,1,87.0,1,87.0,1,87.0,1
8213,max_effective,30,60,2,3,0.05,0.95,0.9394784571945156,18,136.0,1,133.0,0,135.0,0,134.0,0
8214,max_effective,30,60,2,3,0.05,0.95,0.8984250088703972,12,71.0,1,71.0,1,71.0,1,71.0,1
8215,max_effective,30,60,2,3,0.05,0.95,0.9294611870053638,17,118.0,1,116.0,0,118.0,1,118.0,1
8216,max_effective,30,60,2,3,0.05,0.95,0.9341444533119057,17,100.0,1,100.0,1,100.0,1,100.0,1
8217,max_effective,30,60,2,3,0.05,0.95,0.897897010693264,24,121.0,1,121.0,1,121.0,1,121.0,1
8218,max_effective,30,60,2,3,0.05,0.95,0.9287510675224948,10,76.0,1,76.0,1,76.0,1,76.0,1
8219,max_effective,30,60,2,3,0.05,0.95,0.9419056516855854,30,103.0,0,113.0,1,113.0,1,113.0,1
8220,max_effective,30,60,2,3,0.05,0.95,0.9406399603516143,45,100.0,0,105.0,1,105.0,1,105.0,1
8221,max_effective,30,60,2,3,0.05,0.95,0.9245645825684926,52,112.0,0,127.0,0,133.0,0,136.0,1
8222,max_effective,30,60,2,3,0.05,0.95,0.9431061917159692,51,116.0,0,123.0,0,143.0,1,143.0,1
8223,max_effective,30,60,2,3,0.05,0.95,0.901399254925372,31,121.0,0,126.0,0,133.0,1,133.0,1
8224,max_effective,30,60,2,3,0.05,0.95,0.9461673485331804,6,71.0,1,71.0,1,71.0,1,71.0,1
8225,max_effective,30,60,2,3,0.05,0.95,0.8894924710137847,25,109.0,1,109.0,1,109.0,1,109.0,1
8226,max_effective,30,60,2,3,0.05,0.95,0.9270133100823176,32,101.0,1,101.0,1,101.0,1,101.0,1
8227,max_effective,30,60,2,3,0.05,0.95,0.9417575969027354,38,116.0,1,116.0,1,116.0,1,116.0,1
8228,max_effective,30,60,2,3,0.05,0.95,0.9301826746247148,30,108.0,0,118.0,1,118.0,1,118.0,1
8229,max_effective,30,60,2,3,0.05,0.95,0.9184690870581596,11,103.0,1,103.0,1,103.0,1,103.0,1
8230,max_effective,30,60,2,3,0.05,0.95,0.9322372763546948,30,118.0,1,118.0,1,118.0,1,118.0,1
8231,max_effective,30,60,2,3,0.05,0.95,0.9120278468853692,10,70.0,1,70.0,1,70.0,1,70.0,1
8232,max_effective,30,60,2,3,0.05,0.95,0.9489634333971032,22,87.0,1,87.0,1,87.0,1,87.0,1
8233,max_effective,30,60,2,3,0.05,0.95,0.9472197688363992,41,118.0,0,127.0,0,136.0,1,136.0,1
8234,max_effective,30,60,2,3,0.05,0.95,0.930198978258508,31,100.0,1,100.0,1,100.0,1,100.0,1
8235,max_effective,30,60,2,3,0.05,0.95,0.9195181383662346,7,55.0,1,55.0,1,55.0,1,54.0,0
8236,max_effective,30,60,2,3,0.05,0.95,0.9296779807656288,41,136.0,0,139.0,0,142.0,1,142.0,1
8237,max_effective,30,60,2,3,0.05,0.95,0.776441376882716,14,75.0,1,75.0,1,75.0,1,75.0,1
8238,max_effective,30,60,2,3,0.05,0.95,0.9290261776069896,8,74.0,1,74.0,1,74.0,1,74.0,1
8239,max_effective,30,60,2,3,0.05,0.95,0.9460447887018356,36,126.0,0,139.0,0,148.0,1,148.0,1
8240,max_effective,30,60,2,3,0.05,0.95,0.8906799247283378,9,66.0,1,66.0,1,66.0,1,66.0,1
8241,max_effective,30,60,2,3,0.05,0.95,0.945050542004559,15,84.0,1,84.0,1,84.0,1,84.0,1
8242,max_effective,30,60,2,3,0.05,0.95,0.9107849337189942,30,102.0,1,102.0,1,102.0,1,102.0,1
8243,max_effective,30,60,2,3,0.05,0.95,0.9301737502579916,19,157.0,0,164.0,0,164.0,0,165.0,1
8244,max_effective,30,60,2,3,0.05,0.95,0.9377139251734844,10,68.0,1,68.0,1,68.0,1,68.0,1
8245,max_effective,30,60,2,3,0.05,0.95,0.9386177330583771,20,126.0,0,129.0,1,127.0,0,126.0,0
8246,max_effective,30,60,2,3,0.05,0.95,0.9179389494806308,43,125.0,0,127.0,0,128.0,1,128.0,1
8247,max_effective,30,60,2,3,0.05,0.95,0.8982314889736647,8,71.0,1,71.0,1,71.0,1,71.0,1
8248,max_effective,30,60,2,3,0.05,0.95,0.8877740602618711,27,90.0,1,90.0,1,90.0,1,85.0,0
8249,max_effective,30,60,2,3,0.05,0.95,0.9157967197239396,21,93.0,1,93.0,1,93.0,1,93.0,1
8250,max_effective,30,60,2,3,0.05,0.95,0.9481627184281408,10,81.0,1,81.0,1,81.0,1,81.0,1
8251,max_effective,30,60,2,3,0.05,0.95,0.9498850104824124,10,76.0,1,76.0,1,76.0,1,76.0,1
8252,max_effective,30,60,2,3,0.05,0.95,0.91064860252841,48,116.0,1,116.0,1,116.0,1,116.0,1
8253,max_effective,30,60,2,3,0.05,0.95,0.9113874046452688,15,87.0,1,87.0,1,87.0,1,87.0,1
8254,max_effective,30,60,2,3,0.05,0.95,0.9475835763416234,35,117.0,0,128.0,1,122.0,0,120.0,0
8255,max_effective,30,60,2,3,0.05,0.95,0.9463698824691326,15,78.0,1,78.0,1,78.0,1,76.0,0
8256,max_effective,30,60,2,3,0.05,0.95,0.9123091559732248,10,77.0,1,77.0,1,77.0,1,77.0,1
8257,max_effective,30,60,2,3,0.05,0.95,0.8665958075830203,15,96.0,1,96.0,1,96.0,1,96.0,1
8258,max_effective,30,60,2,3,0.05,0.95,0.9154854907831534,13,86.0,1,86.0,1,86.0,1,86.0,1
8259,max_effective,30,60,2,3,0.05,0.95,0.9384365518450022,6,59.0,1,59.0,1,59.0,1,57.0,0
8260,max_effective,30,60,2,3,0.05,0.95,0.9405521719721608,26,121.0,0,127.0,0,128.0,1,127.0,0
8261,max_effective,30,60,2,3,0.05,0.95,0.9196335667630005,13,80.0,1,80.0,1,80.0,1,80.0,1
8262,max_effective,30,60,2,3,0.05,0.95,0.9410602843423904,4,48.0,1,48.0,1,48.0,1,48.0,1
8263,max_effective,30,60,2,3,0.05,0.95,0.9352732676954348,24,97.0,1,97.0,1,97.0,1,97.0,1
8264,max_effective,30,60,2,3,0.05,0.95,0.936224663346406,24,114.0,0,114.0,0,116.0,1,116.0,1
8265,max_effective,30,60,2,3,0.05,0.95,0.930272533447148,18,73.0,1,73.0,1,73.0,1,73.0,1
8266,max_effective,30,60,2,3,0.05,0.95,0.8920251720424994,12,84.0,1,84.0,1,84.0,1,84.0,1
8267,max_effective,30,60,2,3,0.05,0.95,0.9453707439546212,23,118.0,0,122.0,1,122.0,1,122.0,1
8268,max_effective,30,60,2,3,0.05,0.95,0.9074371233696286,14,80.0,1,80.0,1,80.0,1,80.0,1
8269,max_effective,30,60,2,3,0.05,0.95,0.945594217807007,27,122.0,0,125.0,0,121.0,0,129.0,1
8270,max_effective,30,60,2,3,0.05,0.95,0.9339019678186622,17,83.0,1,83.0,1,83.0,1,83.0,1
8271,max_effective,30,60,2,3,0.05,0.95,0.9403340592159002,15,81.0,1,81.0,1,81.0,1,81.0,1
8272,max_effective,30,60,2,3,0.05,0.95,0.8978220315678295,38,120.0,1,120.0,1,120.0,1,120.0,1
8273,max_effective,30,60,2,3,0.05,0.95,0.8996053591184048,15,77.0,1,77.0,1,77.0,1,77.0,1
8274,max_effective,30,60,2,3,0.05,0.95,0.9355611405475848,12,82.0,1,82.0,1,82.0,1,82.0,1
8275,max_effective,30,60,2,3,0.05,0.95,0.9174257810097898,5,49.0,1,49.0,1,49.0,1,49.0,1
8276,max_effective,30,60,2,3,0.05,0.95,0.9442854254146166,39,98.0,1,98.0,1,98.0,1,98.0,1
8277,max_effective,30,60,2,3,0.05,0.95,0.909235541133763,6,59.0,1,59.0,1,59.0,1,59.0,1
8278,max_effective,30,60,2,3,0.05,0.95,0.93666674368845,11,82.0,1,82.0,1,82.0,1,82.0,1
8279,max_effective,30,60,2,3,0.05,0.95,0.9455586268202748,10,80.0,1,80.0,1,80.0,1,80.0,1
8280,max_effective,30,60,2,3,0.05,0.95,0.9430541707106304,11,72.0,1,72.0,1,72.0,1,72.0,1
8281,max_effective,30,60,2,3,0.05,0.95,0.9303616951705485,17,81.0,1,81.0,1,81.0,1,81.0,1
8282,max_effective,30,60,2,3,0.05,0.95,0.9490609118306432,10,79.0,1,79.0,1,79.0,1,79.0,1
8283,max_effective,30,60,2,3,0.05,0.95,0.9229666375727852,18,104.0,1,104.0,1,104.0,1,104.0,1
8284,max_effective,30,60,2,3,0.05,0.95,0.9291503407109722,11,69.0,1,69.0,1,69.0,1,69.0,1
8285,max_effective,30,60,2,3,0.05,0.95,0.9276198024541848,32,123.0,0,127.0,1,127.0,1,127.0,1
8286,max_effective,30,60,2,3,0.05,0.95,0.9065123085045724,7,75.0,1,75.0,1,75.0,1,75.0,1
8287,max_effective,30,60,2,3,0.05,0.95,0.935780245700135,43,102.0,1,102.0,1,102.0,1,100.0,0
8288,max_effective,30,60,2,3,0.05,0.95,0.9335120659221222,26,110.0,1,110.0,1,110.0,1,110.0,1
8289,max_effective,30,60,2,3,0.05,0.95,0.9191504969409616,10,82.0,1,82.0,1,82.0,1,82.0,1
8290,max_effective,30,60,2,3,0.05,0.95,0.8863967701612023,7,65.0,1,65.0,1,65.0,1,64.0,0
8291,max_effective,30,60,2,3,0.05,0.95,0.9360137899397638,21,117.0,1,117.0,1,117.0,1,117.0,1
8292,max_effective,30,60,2,3,0.05,0.95,0.946345645949088,27,120.0,0,126.0,0,128.0,1,128.0,1
8293,max_effective,30,60,2,3,0.05,0.95,0.9487579892283632,49,107.0,0,137.0,1,137.0,1,137.0,1
8294,max_effective,30,60,2,3,0.05,0.95,0.9175728176728094,27,89.0,1,89.0,1,89.0,1,89.0,1
8295,max_effective,30,60,2,3,0.05,0.95,0.9444123096141326,31,128.0,0,130.0,1,130.0,1,130.0,1
8296,max_effective,30,60,2,3,0.05,0.95,0.9444513624164343,35,100.0,1,100.0,1,100.0,1,100.0,1
8297,max_effective,30,60,2,3,0.05,0.95,0.8605884018621027,20,104.0,1,104.0,1,104.0,1,104.0,1
8298,max_effective,30,60,2,3,0.05,0.95,0.9061689602612262,22,78.0,1,78.0,1,78.0,1,78.0,1
8299,max_effective,30,60,2,3,0.05,0.95,0.9149775746519568,22,94.0,1,94.0,1,94.0,1,94.0,1
8300,max_effective,30,60,2,3,0.05,0.95,0.9049585677419916,16,81.0,1,81.0,1,81.0,1,81.0,1
8301,max_effective,30,60,2,3,0.05,0.95,0.8619683758085882,22,99.0,1,99.0,1,99.0,1,99.0,1
8302,max_effective,30,60,2,3,0.05,0.95,0.9472616833427834,28,118.0,1,118.0,1,118.0,1,118.0,1
8303,max_effective,30,60,2,3,0.05,0.95,0.8721913947262575,9,60.0,1,60.0,1,60.0,1,53.0,0
8304,max_effective,30,60,2,3,0.05,0.95,0.9082686726134038,15,73.0,1,73.0,1,73.0,1,73.0,1
8305,max_effective,30,60,2,3,0.05,0.95,0.9028552036347666,20,98.0,1,98.0,1,98.0,1,98.0,1
8306,max_effective,30,60,2,3,0.05,0.95,0.90862699741991,13,69.0,1,69.0,1,69.0,1,69.0,1
8307,max_effective,30,60,2,3,0.05,0.95,0.7225820204933083,8,56.0,1,56.0,1,56.0,1,56.0,1
8308,max_effective,30,60,2,3,0.05,0.95,0.945869236549227,14,105.0,1,105.0,1,105.0,1,105.0,1
8309,max_effective,30,60,2,3,0.05,0.95,0.9388985819966434,21,128.0,0,132.0,1,131.0,0,131.0,0
8310,max_effective,30,60,2,3,0.05,0.95,0.9470389357896122,35,114.0,1,114.0,1,114.0,1,114.0,1
8311,max_effective,30,60,2,3,0.05,0.95,0.9417107803219968,36,102.0,1,102.0,1,102.0,1,102.0,1
8312,max_effective,30,60,2,3,0.05,0.95,0.9341591903582924,17,95.0,1,95.0,1,95.0,1,95.0,1
8313,max_effective,30,60,2,3,0.05,0.95,0.9143710350083328,13,84.0,1,84.0,1,84.0,1,84.0,1
8314,max_effective,30,60,2,3,0.05,0.95,0.898586869355419,8,75.0,1,75.0,1,75.0,1,75.0,1
8315,max_effective,30,60,2,3,0.05,0.95,0.8967985314768113,13,77.0,1,77.0,1,77.0,1,77.0,1
8316,max_effective,30,60,2,3,0.05,0.95,0.9487060149859264,67,116.0,0,131.0,0,144.0,0,147.0,1
8317,max_effective,30,60,2,3,0.05,0.95,0.9391525004724104,37,128.0,0,143.0,0,149.0,0,152.0,1
8318,max_effective,30,60,2,3,0.05,0.95,0.8894198549270034,19,100.0,1,100.0,1,100.0,1,100.0,1
8319,max_effective,30,60,2,3,0.05,0.95,0.94570808006798,28,102.0,1,102.0,1,102.0,1,102.0,1
8320,max_effective,30,60,2,3,0.05,0.95,0.9344979235241256,75,136.0,0,145.0,1,145.0,1,144.0,0
8321,max_effective,30,60,2,3,0.05,0.95,0.8965909962724685,9,62.0,1,62.0,1,62.0,1,62.0,1
8322,max_effective,30,60,2,3,0.05,0.95,0.9278177919579162,38,118.0,0,127.0,1,127.0,1,127.0,1
8323,max_effective,30,60,2,3,0.05,0.95,0.9424097232974716,41,112.0,0,124.0,1,124.0,1,124.0,1
8324,max_effective,30,60,2,3,0.05,0.95,0.9409027236933372,12,91.0,1,91.0,1,91.0,1,91.0,1
8325,max_effective,30,60,2,3,0.05,0.95,0.9251319197339932,42,106.0,0,108.0,1,108.0,1,108.0,1
8326,max_effective,30,60,2,3,0.05,0.95,0.9467920861248792,13,94.0,1,94.0,1,94.0,1,94.0,1
8327,max_effective,30,60,2,3,0.05,0.95,0.9477846657067632,38,136.0,0,150.0,0,157.0,1,156.0,0
8328,max_effective,30,60,2,3,0.05,0.95,0.8884355776385906,21,93.0,1,93.0,1,93.0,1,93.0,1
8329,max_effective,30,60,2,3,0.05,0.95,0.8945560993431472,5,58.0,1,58.0,1,58.0,1,58.0,1
8330,max_effective,30,60,2,3,0.05,0.95,0.9434070245716688,28,71.0,1,71.0,1,71.0,1,70.0,0
8331,max_effective,30,60,2,3,0.05,0.95,0.9211098779131712,15,76.0,1,76.0,1,76.0,1,76.0,1
8332,max_effective,30,60,2,3,0.05,0.95,0.9329091813896938,9,79.0,1,79.0,1,79.0,1,79.0,1
8333,max_effective,30,60,2,3,0.05,0.95,0.938599934994074,36,94.0,1,94.0,1,94.0,1,94.0,1
8334,max_effective,30,60,2,3,0.05,0.95,0.9200354869736546,17,104.0,1,104.0,1,104.0,1,104.0,1
8335,max_effective,30,60,2,3,0.05,0.95,0.9452926053074724,13,98.0,1,98.0,1,98.0,1,98.0,1
8336,max_effective,30,60,2,3,0.05,0.95,0.9365157477259136,30,100.0,1,100.0,1,100.0,1,100.0,1
8337,max_effective,30,60,2,3,0.05,0.95,0.9444165170866248,45,116.0,0,130.0,0,134.0,1,134.0,1
8338,max_effective,30,60,2,3,0.05,0.95,0.9475049698502448,29,111.0,0,113.0,1,113.0,1,113.0,1
8339,max_effective,30,60,2,3,0.05,0.95,0.9491131650167643,55,127.0,0,142.0,1,141.0,0,140.0,0
8340,max_effective,30,60,2,3,0.05,0.95,0.8905335497948076,16,112.0,1,112.0,1,112.0,1,112.0,1
8341,max_effective,30,60,2,3,0.05,0.95,0.9364628553886452,62,120.0,0,142.0,0,148.0,1,146.0,0
8342,max_effective,30,60,2,3,0.05,0.95,0.8778646686398929,15,76.0,1,76.0,1,76.0,1,76.0,1
8343,max_effective,30,60,2,3,0.05,0.95,0.9215698046560604,15,88.0,1,88.0,1,88.0,1,88.0,1
8344,max_effective,30,60,2,3,0.05,0.95,0.9038964043686916,5,49.0,1,49.0,1,49.0,1,49.0,1
8345,max_effective,30,60,2,3,0.05,0.95,0.9225770220030456,17,72.0,1,72.0,1,72.0,1,72.0,1
8346,max_effective,30,60,2,3,0.05,0.95,0.921033347345558,39,130.0,0,133.0,0,135.0,1,134.0,0
8347,max_effective,30,60,2,3,0.05,0.95,0.8984798311218156,10,73.0,1,73.0,1,73.0,1,73.0,1
8348,max_effective,30,60,2,3,0.05,0.95,0.949338406073103,18,114.0,0,115.0,1,115.0,1,115.0,1
8349,max_effective,30,60,2,3,0.05,0.95,0.9017662435276012,17,84.0,1,84.0,1,84.0,1,84.0,1
8350,max_effective,30,60,2,3,0.05,0.95,0.9359115625037856,10,76.0,1,76.0,1,76.0,1,76.0,1
8351,max_effective,30,60,2,3,0.05,0.95,0.8457093773137481,8,61.0,1,61.0,1,61.0,1,60.0,0
8352,max_effective,30,60,2,3,0.05,0.95,0.873379336141872,15,83.0,1,83.0,1,83.0,1,83.0,1
8353,max_effective,30,60,2,3,0.05,0.95,0.9215910493720638,27,105.0,1,105.0,1,105.0,1,105.0,1
8354,max_effective,30,60,2,3,0.05,0.95,0.9334092546454292,113,122.0,0,148.0,0,151.0,0,162.0,1
8355,max_effective,30,60,2,3,0.05,0.95,0.8883480715586364,23,101.0,1,101.0,1,101.0,1,101.0,1
8356,max_effective,30,60,2,3,0.05,0.95,0.9486510590580012,54,120.0,0,138.0,0,153.0,1,152.0,0
8357,max_effective,30,60,2,3,0.05,0.95,0.9153877463986096,7,63.0,1,63.0,1,63.0,1,63.0,1
8358,max_effective,30,60,2,3,0.05,0.95,0.9401401579612922,10,73.0,1,73.0,1,73.0,1,73.0,1
8359,max_effective,30,60,2,3,0.05,0.95,0.8895607692395985,11,72.0,1,72.0,1,72.0,1,72.0,1
8360,max_effective,30,60,2,3,0.05,0.95,0.9398147605012668,63,128.0,0,135.0,0,146.0,1,146.0,1
8361,max_effective,30,60,2,3,0.05,0.95,0.931693932930264,23,121.0,0,119.0,0,124.0,1,121.0,0
8362,max_effective,30,60,2,3,0.05,0.95,0.910713163348116,13,80.0,1,80.0,1,80.0,1,80.0,1
8363,max_effective,30,60,2,3,0.05,0.95,0.948812563786414,41,134.0,0,147.0,0,152.0,1,150.0,0
8364,max_effective,30,60,2,3,0.05,0.95,0.942299586229258,11,73.0,1,73.0,1,73.0,1,73.0,1
8365,max_effective,30,60,2,3,0.05,0.95,0.9112855685838293,15,80.0,1,80.0,1,80.0,1,80.0,1
8366,max_effective,30,60,2,3,0.05,0.95,0.9420364055297862,28,111.0,1,111.0,1,111.0,1,111.0,1
8367,max_effective,30,60,2,3,0.05,0.95,0.9080557265396824,31,103.0,1,103.0,1,103.0,1,103.0,1
8368,max_effective,30,60,2,3,0.05,0.95,0.9108353723618576,13,65.0,1,65.0,1,65.0,1,64.0,0
8369,max_effective,30,60,2,3,0.05,0.95,0.8768831471538587,12,76.0,1,76.0,1,76.0,1,76.0,1
8370,max_effective,30,60,2,3,0.05,0.95,0.9280708424614034,7,67.0,1,67.0,1,67.0,1,67.0,1
8371,max_effective,30,60,2,3,0.05,0.95,0.9402038886976888,47,117.0,0,123.0,0,136.0,1,136.0,1
8372,max_effective,30,60,2,3,0.05,0.95,0.928217132091057,16,114.0,1,114.0,1,114.0,1,114.0,1
8373,max_effective,30,60,2,3,0.05,0.95,0.9099871152486404,10,77.0,1,77.0,1,77.0,1,77.0,1
8374,max_effective,30,60,2,3,0.05,0.95,0.914407086148643,18,99.0,1,99.0,1,99.0,1,99.0,1
8375,max_effective,30,60,2,3,0.05,0.95,0.8856052710313226,6,83.0,1,83.0,1,83.0,1,79.0,0
8376,max_effective,30,60,2,3,0.05,0.95,0.948491861409617,20,109.0,1,109.0,1,107.0,0,106.0,0
8377,max_effective,30,60,2,3,0.05,0.95,0.930867248903426,10,83.0,1,83.0,1,83.0,1,83.0,1
8378,max_effective,30,60,2,3,0.05,0.95,0.8937750806625486,24,92.0,1,92.0,1,92.0,1,92.0,1
8379,max_effective,30,60,2,3,0.05,0.95,0.8835611532548161,5,59.0,1,59.0,1,59.0,1,59.0,1
8380,max_effective,30,60,2,3,0.05,0.95,0.8543034086621141,8,55.0,1,55.0,1,55.0,1,55.0,1
8381,max_effective,30,60,2,3,0.05,0.95,0.8940938779392507,18,85.0,1,85.0,1,85.0,1,85.0,1
8382,max_effective,30,60,2,3,0.05,0.95,0.9283457187482372,57,103.0,0,125.0,0,139.0,1,138.0,0
8383,max_effective,30,60,2,3,0.05,0.95,0.865355500287358,15,85.0,1,85.0,1,85.0,1,85.0,1
8384,max_effective,30,60,2,3,0.05,0.95,0.8871379942157505,5,55.0,1,55.0,1,55.0,1,55.0,1
8385,max_effective,30,60,2,3,0.05,0.95,0.9096390023032922,10,82.0,1,82.0,1,82.0,1,82.0,1
8386,max_effective,30,60,2,3,0.05,0.95,0.9494123186327488,20,129.0,0,129.0,0,130.0,1,130.0,1
8387,max_effective,30,60,2,3,0.05,0.95,0.926543975262309,11,71.0,1,71.0,1,71.0,1,71.0,1
8388,max_effective,30,60,2,3,0.05,0.95,0.8543302794578259,6,56.0,1,56.0,1,56.0,1,56.0,1
8389,max_effective,30,60,2,3,0.05,0.95,0.935042136075412,34,112.0,0,119.0,1,119.0,1,118.0,0
8390,max_effective,30,60,2,3,0.05,0.95,0.8979823666491521,11,75.0,1,75.0,1,75.0,1,75.0,1
8391,max_effective,30,60,2,3,0.05,0.95,0.9292158948747476,10,84.0,1,84.0,1,84.0,1,81.0,0
8392,max_effective,30,60,2,3,0.05,0.95,0.908652960077443,23,109.0,0,112.0,1,112.0,1,112.0,1
8393,max_effective,30,60,2,3,0.05,0.95,0.876166683298453,8,58.0,1,58.0,1,58.0,1,58.0,1
8394,max_effective,30,60,2,3,0.05,0.95,0.9407749584758288,31,103.0,0,106.0,1,106.0,1,106.0,1
8395,max_effective,30,60,2,3,0.05,0.95,0.9491944481199196,11,77.0,1,77.0,1,77.0,1,77.0,1
8396,max_effective,30,60,2,3,0.05,0.95,0.945254503003536,19,96.0,1,96.0,1,96.0,1,96.0,1
8397,max_effective,30,60,2,3,0.05,0.95,0.948316074636793,11,61.0,1,61.0,1,61.0,1,61.0,1
8398,max_effective,30,60,2,3,0.05,0.95,0.9472265095255455,22,116.0,1,116.0,1,116.0,1,116.0,1
8399,max_effective,30,60,2,3,0.05,0.95,0.8938849169632049,9,81.0,1,81.0,1,81.0,1,81.0,1
8400,max_effective,30,60,2,3,0.05,0.95,0.9284919218930544,18,108.0,1,108.0,1,108.0,1,106.0,0
8401,max_effective,30,60,2,3,0.05,0.95,0.8590426862093211,8,69.0,1,69.0,1,69.0,1,69.0,1
8402,max_effective,30,60,2,3,0.05,0.95,0.8861590002444326,18,91.0,1,91.0,1,91.0,1,91.0,1
8403,max_effective,30,60,2,3,0.05,0.95,0.914092406424652,14,79.0,1,79.0,1,79.0,1,78.0,0
8404,max_effective,30,60,2,3,0.05,0.95,0.9358317466157616,24,135.0,1,131.0,0,124.0,0,124.0,0
8405,max_effective,30,60,2,3,0.05,0.95,0.9435832968754208,41,119.0,0,122.0,1,122.0,1,122.0,1
8406,max_effective,30,60,2,3,0.05,0.95,0.9406781915654155,26,86.0,1,86.0,1,86.0,1,86.0,1
8407,max_effective,30,60,2,3,0.05,0.95,0.9483240781189471,14,82.0,1,82.0,1,82.0,1,82.0,1
8408,max_effective,30,60,2,3,0.05,0.95,0.898534438199195,22,79.0,1,79.0,1,79.0,1,79.0,1
8409,max_effective,30,60,2,3,0.05,0.95,0.9419841939221092,25,99.0,1,99.0,1,99.0,1,99.0,1
8410,max_effective,30,60,2,3,0.05,0.95,0.9133337108484266,13,80.0,1,80.0,1,80.0,1,80.0,1
8411,max_effective,30,60,2,3,0.05,0.95,0.9394092186127432,22,86.0,1,86.0,1,86.0,1,86.0,1
8412,max_effective,30,60,2,3,0.05,0.95,0.90652263465971,14,75.0,1,75.0,1,75.0,1,75.0,1
8413,max_effective,30,60,2,3,0.05,0.95,0.8631728452399106,13,64.0,1,64.0,1,64.0,1,64.0,1
8414,max_effective,30,60,2,3,0.05,0.95,0.9295012333596504,26,126.0,0,131.0,1,131.0,1,131.0,1
8415,max_effective,30,60,2,3,0.05,0.95,0.941458676236145,12,99.0,1,99.0,1,99.0,1,99.0,1
8416,max_effective,30,60,2,3,0.05,0.95,0.9317949294168598,22,83.0,1,83.0,1,83.0,1,83.0,1
8417,max_effective,30,60,2,3,0.05,0.95,0.9491405833169482,12,75.0,1,75.0,1,75.0,1,75.0,1
8418,max_effective,30,60,2,3,0.05,0.95,0.937955329715572,20,85.0,1,85.0,1,85.0,1,85.0,1
8419,max_effective,30,60,2,3,0.05,0.95,0.939714241879434,25,146.0,0,149.0,0,156.0,1,154.0,0
8420,max_effective,30,60,2,3,0.05,0.95,0.851687130153055,8,68.0,1,68.0,1,68.0,1,68.0,1
8421,max_effective,30,60,2,3,0.05,0.95,0.923796925477794,31,93.0,1,93.0,1,93.0,1,93.0,1
8422,max_effective,30,60,2,3,0.05,0.95,0.940199151075092,27,120.0,0,125.0,1,125.0,1,125.0,1
8423,max_effective,30,60,2,3,0.05,0.95,0.9497829074308194,45,107.0,0,112.0,1,112.0,1,112.0,1
8424,max_effective,30,60,2,3,0.05,0.95,0.940824010892026,29,103.0,0,108.0,1,108.0,1,108.0,1
8425,max_effective,30,60,2,3,0.05,0.95,0.924748910758946,9,73.0,1,73.0,1,73.0,1,71.0,0
8426,max_effective,30,60,2,3,0.05,0.95,0.93445977931206,21,100.0,1,100.0,1,100.0,1,100.0,1
8427,max_effective,30,60,2,3,0.05,0.95,0.8752646047970652,14,79.0,1,79.0,1,79.0,1,79.0,1
8428,max_effective,30,60,2,3,0.05,0.95,0.9449270406436268,21,101.0,1,101.0,1,101.0,1,101.0,1
8429,max_effective,30,60,2,3,0.05,0.95,0.946587362843304,10,105.0,1,105.0,1,105.0,1,105.0,1
8430,max_effective,30,60,2,3,0.05,0.95,0.930647687618804,45,102.0,1,102.0,1,102.0,1,102.0,1
8431,max_effective,30,60,2,3,0.05,0.95,0.8286954189013699,9,68.0,1,68.0,1,68.0,1,67.0,0
8432,max_effective,30,60,2,3,0.05,0.95,0.8574474067268281,8,68.0,1,68.0,1,68.0,1,64.0,0
8433,max_effective,30,60,2,3,0.05,0.95,0.925435181527756,13,66.0,1,66.0,1,66.0,1,66.0,1
8434,max_effective,30,60,2,3,0.05,0.95,0.9002690658756222,5,55.0,1,55.0,1,55.0,1,55.0,1
8435,max_effective,30,60,2,3,0.05,0.95,0.9272141787011308,17,83.0,1,83.0,1,83.0,1,83.0,1
8436,max_effective,30,60,2,3,0.05,0.95,0.896735554318713,17,80.0,1,80.0,1,80.0,1,80.0,1
8437,max_effective,30,60,2,3,0.05,0.95,0.946870156701944,10,75.0,1,75.0,1,75.0,1,75.0,1
8438,max_effective,30,60,2,3,0.05,0.95,0.9100695562778808,8,57.0,1,57.0,1,57.0,1,57.0,1
8439,max_effective,30,60,2,3,0.05,0.95,0.9397885295629358,23,98.0,1,98.0,1,98.0,1,98.0,1
8440,max_effective,30,60,2,3,0.05,0.95,0.9279370857184156,16,86.0,1,86.0,1,86.0,1,86.0,1
8441,max_effective,30,60,2,3,0.05,0.95,0.9300541116138,12,101.0,1,101.0,1,101.0,1,101.0,1
8442,max_effective,30,60,2,3,0.05,0.95,0.932568336909565,14,71.0,1,71.0,1,71.0,1,71.0,1
8443,max_effective,30,60,2,3,0.05,0.95,0.9411401989514449,21,100.0,1,100.0,1,100.0,1,100.0,1
8444,max_effective,30,60,2,3,0.05,0.95,0.8869073236572715,9,59.0,1,59.0,1,59.0,1,54.0,0
8445,max_effective,30,60,2,3,0.05,0.95,0.9116225592197094,10,92.0,1,92.0,1,92.0,1,92.0,1
8446,max_effective,30,60,2,3,0.05,0.95,0.9056220621725104,11,74.0,1,74.0,1,74.0,1,74.0,1
8447,max_effective,30,60,2,3,0.05,0.95,0.9487210480556332,65,122.0,0,125.0,0,145.0,0,146.0,1
8448,max_effective,30,60,2,3,0.05,0.95,0.8380761399071188,5,53.0,1,53.0,1,53.0,1,53.0,1
8449,max_effective,30,60,2,3,0.05,0.95,0.9115492741255228,10,59.0,1,59.0,1,59.0,1,59.0,1
8450,max_effective,30,60,2,3,0.05,0.95,0.9280353622566822,11,96.0,1,96.0,1,96.0,1,96.0,1
8451,max_effective,30,60,2,3,0.05,0.95,0.9293688645269051,11,66.0,1,66.0,1,66.0,1,66.0,1
8452,max_effective,30,60,2,3,0.05,0.95,0.9455194376289594,17,105.0,1,105.0,1,105.0,1,105.0,1
8453,max_effective,30,60,2,3,0.05,0.95,0.9457600003039,21,104.0,1,104.0,1,104.0,1,104.0,1
8454,max_effective,30,60,2,3,0.05,0.95,0.9003939175220823,13,80.0,1,80.0,1,80.0,1,80.0,1
8455,max_effective,30,60,2,3,0.05,0.95,0.8994582453551081,8,75.0,1,75.0,1,75.0,1,75.0,1
8456,max_effective,30,60,2,3,0.05,0.95,0.8150359534652302,7,58.0,1,58.0,1,58.0,1,58.0,1
8457,max_effective,30,60,2,3,0.05,0.95,0.8923239012842713,14,95.0,1,95.0,1,95.0,1,95.0,1
8458,max_effective,30,60,2,3,0.05,0.95,0.8609409040406681,13,83.0,1,83.0,1,83.0,1,83.0,1
8459,max_effective,30,60,2,3,0.05,0.95,0.9457304303620316,14,98.0,1,98.0,1,98.0,1,98.0,1
8460,max_effective,30,60,2,3,0.05,0.95,0.9343819085842908,15,76.0,1,76.0,1,76.0,1,76.0,1
8461,max_effective,30,60,2,3,0.05,0.95,0.9181511983294018,33,109.0,1,109.0,1,109.0,1,109.0,1
8462,max_effective,30,60,2,3,0.05,0.95,0.9449593204598108,57,116.0,0,130.0,0,149.0,1,149.0,1
8463,max_effective,30,60,2,3,0.05,0.95,0.9150669723063176,13,77.0,1,77.0,1,77.0,1,77.0,1
8464,max_effective,30,60,2,3,0.05,0.95,0.944415068902224,6,65.0,1,65.0,1,65.0,1,64.0,0
8465,max_effective,30,60,2,3,0.05,0.95,0.9393454607242157,17,87.0,1,87.0,1,87.0,1,87.0,1
8466,max_effective,30,60,2,3,0.05,0.95,0.9255861844127972,12,75.0,1,75.0,1,75.0,1,75.0,1
8467,max_effective,30,60,2,3,0.05,0.95,0.8649008535164235,17,82.0,1,82.0,1,82.0,1,82.0,1
8468,max_effective,30,60,2,3,0.05,0.95,0.9494771985041376,62,125.0,0,132.0,0,148.0,1,148.0,1
8469,max_effective,30,60,2,3,0.05,0.95,0.9428631810601574,19,110.0,1,110.0,1,110.0,1,110.0,1
8470,max_effective,30,60,2,3,0.05,0.95,0.9188807873056644,7,69.0,1,69.0,1,69.0,1,69.0,1
8471,max_effective,30,60,2,3,0.05,0.95,0.9365269338056172,57,127.0,0,134.0,0,150.0,1,149.0,0
8472,max_effective,30,60,2,3,0.05,0.95,0.9191083778572562,15,74.0,1,74.0,1,74.0,1,74.0,1
8473,max_effective,30,60,2,3,0.05,0.95,0.938321915164005,6,58.0,1,58.0,1,58.0,1,57.0,0
8474,max_effective,30,60,2,3,0.05,0.95,0.8405688670181027,11,76.0,1,76.0,1,76.0,1,76.0,1
8475,max_effective,30,60,2,3,0.05,0.95,0.945227183646199,36,130.0,0,138.0,0,141.0,1,141.0,1
8476,max_effective,30,60,2,3,0.05,0.95,0.9235819799798471,11,89.0,1,89.0,1,89.0,1,89.0,1
8477,max_effective,30,60,2,3,0.05,0.95,0.8837648041415288,10,79.0,1,79.0,1,79.0,1,79.0,1
8478,max_effective,30,60,2,3,0.05,0.95,0.93253586863686,12,99.0,1,99.0,1,99.0,1,99.0,1
8479,max_effective,30,60,2,3,0.05,0.95,0.9304399652103208,9,82.0,1,82.0,1,82.0,1,82.0,1
8480,max_effective,30,60,2,3,0.05,0.95,0.945669833596506,9,54.0,1,54.0,1,54.0,1,52.0,0
8481,max_effective,30,60,2,3,0.05,0.95,0.9348742545450528,27,118.0,1,118.0,1,118.0,1,118.0,1
8482,max_effective,30,60,2,3,0.05,0.95,0.8950435071591272,6,61.0,1,61.0,1,61.0,1,61.0,1
8483,max_effective,30,60,2,3,0.05,0.95,0.9271493441665554,12,73.0,1,73.0,1,73.0,1,73.0,1
8484,max_effective,30,60,2,3,0.05,0.95,0.9136860069494768,10,77.0,1,77.0,1,77.0,1,77.0,1
8485,max_effective,30,60,2,3,0.05,0.95,0.8947321234529276,12,84.0,1,84.0,1,84.0,1,84.0,1
8486,max_effective,30,60,2,3,0.05,0.95,0.9372504770290908,21,84.0,1,84.0,1,84.0,1,84.0,1
8487,max_effective,30,60,2,3,0.05,0.95,0.9396138084817336,22,105.0,1,105.0,1,105.0,1,104.0,0
8488,max_effective,30,60,2,3,0.05,0.95,0.8373727291920886,9,77.0,1,77.0,1,77.0,1,76.0,0
8489,max_effective,30,60,2,3,0.05,0.95,0.9086842460201168,12,82.0,1,82.0,1,82.0,1,82.0,1
8490,max_effective,30,60,2,3,0.05,0.95,0.939953035594276,74,129.0,0,141.0,0,153.0,1,145.0,0
8491,max_effective,30,60,2,3,0.05,0.95,0.9224620814970064,17,81.0,1,81.0,1,81.0,1,81.0,1
8492,max_effective,30,60,2,3,0.05,0.95,0.918341995182335,10,81.0,1,81.0,1,81.0,1,81.0,1
8493,max_effective,30,60,2,3,0.05,0.95,0.8832849816647897,12,70.0,1,70.0,1,70.0,1,70.0,1
8494,max_effective,30,60,2,3,0.05,0.95,0.9492000738917978,17,67.0,1,67.0,1,67.0,1,66.0,0
8495,max_effective,30,60,2,3,0.05,0.95,0.8744167461657806,14,88.0,1,88.0,1,88.0,1,88.0,1
8496,max_effective,30,60,2,3,0.05,0.95,0.92297206429676,15,73.0,1,73.0,1,73.0,1,72.0,0
8497,max_effective,30,60,2,3,0.05,0.95,0.9065783520505988,27,88.0,1,88.0,1,88.0,1,88.0,1
8498,max_effective,30,60,2,3,0.05,0.95,0.8677582236453446,14,79.0,1,79.0,1,79.0,1,79.0,1
8499,max_effective,30,60,2,3,0.05,0.95,0.9304678442538666,14,99.0,1,99.0,1,99.0,1,99.0,1
8500,max_effective,30,60,2,3,0.05,0.95,0.9315606961065656,28,96.0,1,96.0,1,96.0,1,96.0,1
8501,max_effective,30,60,2,3,0.05,0.95,0.9061435730544508,17,114.0,1,114.0,1,114.0,1,114.0,1
8502,max_effective,30,60,2,3,0.05,0.95,0.8844191607574439,7,54.0,1,54.0,1,54.0,1,54.0,1
8503,max_effective,30,60,2,3,0.05,0.95,0.9439410264062426,14,93.0,1,93.0,1,93.0,1,93.0,1
8504,max_effective,30,60,2,3,0.05,0.95,0.899999929604985,24,79.0,1,79.0,1,79.0,1,79.0,1
8505,max_effective,30,60,2,3,0.05,0.95,0.9441823659232288,16,86.0,1,86.0,1,86.0,1,86.0,1
8506,max_effective,30,60,2,3,0.05,0.95,0.8814624246050774,21,87.0,1,87.0,1,87.0,1,87.0,1
8507,max_effective,30,60,2,3,0.05,0.95,0.9418703653975828,37,109.0,0,115.0,1,115.0,1,115.0,1
8508,max_effective,30,60,2,3,0.05,0.95,0.8382549125761289,8,74.0,1,74.0,1,74.0,1,74.0,1
8509,max_effective,30,60,2,3,0.05,0.95,0.9360290055484134,36,102.0,1,102.0,1,102.0,1,102.0,1
8510,max_effective,30,60,2,3,0.05,0.95,0.9497590142677396,14,89.0,1,89.0,1,89.0,1,89.0,1
8511,max_effective,30,60,2,3,0.05,0.95,0.9451361468948828,13,97.0,1,97.0,1,97.0,1,97.0,1
8512,max_effective,30,60,2,3,0.05,0.95,0.9414664796134948,31,124.0,0,129.0,0,138.0,1,137.0,0
8513,max_effective,30,60,2,3,0.05,0.95,0.8910223320580484,20,94.0,1,94.0,1,94.0,1,94.0,1
8514,max_effective,30,60,2,3,0.05,0.95,0.8705463275260907,10,67.0,1,67.0,1,67.0,1,67.0,1
8515,max_effective,30,60,2,3,0.05,0.95,0.9342046197769778,20,82.0,1,82.0,1,82.0,1,82.0,1
8516,max_effective,30,60,2,3,0.05,0.95,0.947705066412832,33,101.0,1,101.0,1,101.0,1,101.0,1
8517,max_effective,30,60,2,3,0.05,0.95,0.9346716804309504,19,88.0,1,88.0,1,88.0,1,88.0,1
8518,max_effective,30,60,2,3,0.05,0.95,0.938436620647846,20,107.0,1,107.0,1,107.0,1,107.0,1
8519,max_effective,30,60,2,3,0.05,0.95,0.9311898990614292,10,60.0,1,60.0,1,60.0,1,60.0,1
8520,max_effective,30,60,2,3,0.05,0.95,0.914223610159991,40,120.0,0,126.0,0,131.0,1,131.0,1
8521,max_effective,30,60,2,3,0.05,0.95,0.9125923901228444,18,96.0,1,96.0,1,96.0,1,96.0,1
8522,max_effective,30,60,2,3,0.05,0.95,0.9424794093475668,33,100.0,1,100.0,1,100.0,1,100.0,1
8523,max_effective,30,60,2,3,0.05,0.95,0.9378914682838606,36,108.0,1,108.0,1,108.0,1,108.0,1
8524,max_effective,30,60,2,3,0.05,0.95,0.9241186431348428,39,91.0,1,91.0,1,91.0,1,90.0,0
8525,max_effective,30,60,2,3,0.05,0.95,0.945747269028323,37,93.0,1,93.0,1,93.0,1,92.0,0
8526,max_effective,30,60,2,3,0.05,0.95,0.8918683228974638,20,106.0,1,106.0,1,106.0,1,106.0,1
8527,max_effective,30,60,2,3,0.05,0.95,0.9269354433013562,69,130.0,0,132.0,0,146.0,0,153.0,1
8528,max_effective,30,60,2,3,0.05,0.95,0.9402134329726765,48,106.0,0,135.0,1,135.0,1,135.0,1
8529,max_effective,30,60,2,3,0.05,0.95,0.9465794279922656,156,107.0,0,129.0,0,153.0,0,162.0,1
8530,max_effective,30,60,2,3,0.05,0.95,0.9149671675958106,9,71.0,1,71.0,1,71.0,1,71.0,1
8531,max_effective,30,60,2,3,0.05,0.95,0.9094415528571508,39,128.0,0,135.0,0,139.0,0,143.0,1
8532,max_effective,30,60,2,3,0.05,0.95,0.8666500207954373,12,73.0,1,73.0,1,73.0,1,73.0,1
8533,max_effective,30,60,2,3,0.05,0.95,0.9016861610639596,11,69.0,1,69.0,1,69.0,1,69.0,1
8534,max_effective,30,60,2,3,0.05,0.95,0.9065598927458556,7,64.0,1,64.0,1,64.0,1,64.0,1
8535,max_effective,30,60,2,3,0.05,0.95,0.9427412068390488,30,106.0,1,106.0,1,106.0,1,106.0,1
8536,max_effective,30,60,2,3,0.05,0.95,0.939749815412238,11,74.0,1,74.0,1,74.0,1,74.0,1
8537,max_effective,30,60,2,3,0.05,0.95,0.9208828843651292,33,118.0,0,122.0,1,122.0,1,122.0,1
8538,max_effective,30,60,2,3,0.05,0.95,0.909040277604124,8,64.0,1,64.0,1,64.0,1,64.0,1
8539,max_effective,30,60,2,3,0.05,0.95,0.92107390560054,28,114.0,0,122.0,0,123.0,1,123.0,1
8540,max_effective,30,60,2,3,0.05,0.95,0.8887239487809311,11,81.0,1,81.0,1,81.0,1,81.0,1
8541,max_effective,30,60,2,3,0.05,0.95,0.9496588672409596,30,97.0,1,97.0,1,97.0,1,97.0,1
8542,max_effective,30,60,2,3,0.05,0.95,0.9046484863539288,23,116.0,1,116.0,1,116.0,1,116.0,1
8543,max_effective,30,60,2,3,0.05,0.95,0.9416338169281732,74,126.0,0,143.0,0,157.0,1,150.0,0
8544,max_effective,30,60,2,3,0.05,0.95,0.9419859719272616,16,79.0,1,79.0,1,79.0,1,79.0,1
8545,max_effective,30,60,2,3,0.05,0.95,0.942058232834806,12,75.0,1,75.0,1,75.0,1,75.0,1
8546,max_effective,30,60,2,3,0.05,0.95,0.949092302506384,11,90.0,1,90.0,1,90.0,1,90.0,1
8547,max_effective,30,60,2,3,0.05,0.95,0.9458455835252648,39,114.0,0,125.0,0,131.0,1,130.0,0
8548,max_effective,30,60,2,3,0.05,0.95,0.9295556996387336,38,104.0,1,104.0,1,104.0,1,104.0,1
8549,max_effective,30,60,2,3,0.05,0.95,0.9260094423473954,12,111.0,1,111.0,1,111.0,1,111.0,1
8550,max_effective,30,60,2,3,0.05,0.95,0.949647272799474,38,125.0,0,143.0,1,135.0,0,138.0,0
8551,max_effective,30,60,2,3,0.05,0.95,0.9457750648310328,18,88.0,1,88.0,1,88.0,1,88.0,1
8552,max_effective,30,60,2,3,0.05,0.95,0.9453538849614734,18,133.0,0,134.0,1,127.0,0,131.0,0
8553,max_effective,30,60,2,3,0.05,0.95,0.9462484901763748,34,101.0,0,107.0,1,107.0,1,107.0,1
8554,max_effective,30,60,2,3,0.05,0.95,0.9484245528732445,34,134.0,0,142.0,0,147.0,0,150.0,1
8555,max_effective,30,60,2,3,0.05,0.95,0.9485163822296409,23,137.0,0,145.0,1,140.0,0,139.0,0
8556,max_effective,30,60,2,3,0.05,0.95,0.936322064325152,16,84.0,1,84.0,1,84.0,1,84.0,1
8557,max_effective,30,60,2,3,0.05,0.95,0.9171521534652264,13,65.0,1,65.0,1,65.0,1,65.0,1
8558,max_effective,30,60,2,3,0.05,0.95,0.9071557740490964,27,85.0,1,85.0,1,85.0,1,85.0,1
8559,max_effective,30,60,2,3,0.05,0.95,0.9380529325409264,9,92.0,1,92.0,1,92.0,1,92.0,1
8560,max_effective,30,60,2,3,0.05,0.95,0.9191336806660124,18,89.0,1,89.0,1,89.0,1,89.0,1
8561,max_effective,30,60,2,3,0.05,0.95,0.9482023955836416,21,103.0,1,103.0,1,103.0,1,103.0,1
8562,max_effective,30,60,2,3,0.05,0.95,0.9402046660179484,17,97.0,1,97.0,1,97.0,1,97.0,1
8563,max_effective,30,60,2,3,0.05,0.95,0.8681436889709634,22,115.0,0,119.0,1,119.0,1,119.0,1
8564,max_effective,30,60,2,3,0.05,0.95,0.911643586495506,59,132.0,0,139.0,0,145.0,0,155.0,1
8565,max_effective,30,60,2,3,0.05,0.95,0.94558218106661,16,83.0,1,83.0,1,83.0,1,83.0,1
8566,max_effective,30,60,2,3,0.05,0.95,0.9175020565407376,23,107.0,1,107.0,1,107.0,1,107.0,1
8567,max_effective,30,60,2,3,0.05,0.95,0.9430658800951308,11,77.0,1,77.0,1,77.0,1,77.0,1
8568,max_effective,30,60,2,3,0.05,0.95,0.9183263872978864,19,101.0,1,101.0,1,101.0,1,101.0,1
8569,max_effective,30,60,2,3,0.05,0.95,0.9228917877102722,22,103.0,1,103.0,1,103.0,1,103.0,1
8570,max_effective,30,60,2,3,0.05,0.95,0.8437086769959554,10,67.0,1,67.0,1,67.0,1,67.0,1
8571,max_effective,30,60,2,3,0.05,0.95,0.8613077640357792,13,81.0,1,81.0,1,81.0,1,81.0,1
8572,max_effective,30,60,2,3,0.05,0.95,0.9035622688496608,22,88.0,1,88.0,1,88.0,1,88.0,1
8573,max_effective,30,60,2,3,0.05,0.95,0.9434238776098556,7,66.0,1,66.0,1,66.0,1,66.0,1
8574,max_effective,30,60,2,3,0.05,0.95,0.9306834402326472,12,85.0,1,85.0,1,85.0,1,85.0,1
8575,max_effective,30,60,2,3,0.05,0.95,0.9268480202796606,33,113.0,0,123.0,1,123.0,1,123.0,1
8576,max_effective,30,60,2,3,0.05,0.95,0.9429011067815148,16,87.0,1,87.0,1,87.0,1,87.0,1
8577,max_effective,30,60,2,3,0.05,0.95,0.9442719323777649,10,78.0,1,78.0,1,78.0,1,78.0,1
8578,max_effective,30,60,2,3,0.05,0.95,0.9020425151001203,18,90.0,1,90.0,1,90.0,1,90.0,1
8579,max_effective,30,60,2,3,0.05,0.95,0.8783966389282626,15,79.0,1,79.0,1,79.0,1,77.0,0
8580,max_effective,30,60,2,3,0.05,0.95,0.94063220472523,36,117.0,0,130.0,1,123.0,0,124.0,0
8581,max_effective,30,60,2,3,0.05,0.95,0.9095619052183344,9,66.0,1,66.0,1,66.0,1,66.0,1
8582,max_effective,30,60,2,3,0.05,0.95,0.9355640004689972,29,110.0,0,111.0,1,111.0,1,110.0,0
8583,max_effective,30,60,2,3,0.05,0.95,0.9363072785577772,25,112.0,1,112.0,1,112.0,1,112.0,1
8584,max_effective,30,60,2,3,0.05,0.95,0.929726031642356,18,109.0,1,109.0,1,109.0,1,108.0,0
8585,max_effective,30,60,2,3,0.05,0.95,0.945490370969838,15,91.0,1,91.0,1,91.0,1,91.0,1
8586,max_effective,30,60,2,3,0.05,0.95,0.8997933127693835,14,65.0,1,65.0,1,65.0,1,65.0,1
8587,max_effective,30,60,2,3,0.05,0.95,0.9435377075665974,16,116.0,1,116.0,1,113.0,0,115.0,0
8588,max_effective,30,60,2,3,0.05,0.95,0.939435330667625,12,81.0,1,81.0,1,81.0,1,81.0,1
8589,max_effective,30,60,2,3,0.05,0.95,0.8323311124832277,10,90.0,1,90.0,1,90.0,1,90.0,1
8590,max_effective,30,60,2,3,0.05,0.95,0.8762957466888639,16,76.0,1,76.0,1,76.0,1,75.0,0
8591,max_effective,30,60,2,3,0.05,0.95,0.9290974423446772,23,119.0,1,119.0,1,119.0,1,119.0,1
8592,max_effective,30,60,2,3,0.05,0.95,0.9284214048436774,16,91.0,1,91.0,1,91.0,1,91.0,1
8593,max_effective,30,60,2,3,0.05,0.95,0.8838476348507834,10,80.0,1,80.0,1,80.0,1,80.0,1
8594,max_effective,30,60,2,3,0.05,0.95,0.9182847061426892,33,115.0,0,120.0,1,120.0,1,120.0,1
8595,max_effective,30,60,2,3,0.05,0.95,0.9257858819184764,16,82.0,1,82.0,1,82.0,1,81.0,0
8596,max_effective,30,60,2,3,0.05,0.95,0.9395590604211828,21,124.0,0,125.0,1,125.0,1,125.0,1
8597,max_effective,30,60,2,3,0.05,0.95,0.9361107560894883,33,97.0,1,97.0,1,97.0,1,97.0,1
8598,max_effective,30,60,2,3,0.05,0.95,0.9264488133363536,10,77.0,1,77.0,1,77.0,1,77.0,1
8599,max_effective,30,60,2,3,0.05,0.95,0.926098242201232,16,111.0,1,111.0,1,111.0,1,111.0,1
8600,max_effective,30,60,2,3,0.05,0.95,0.8832447194904398,16,72.0,1,72.0,1,72.0,1,72.0,1
8601,max_effective,30,60,2,3,0.05,0.95,0.9215971839855104,35,114.0,0,129.0,1,129.0,1,129.0,1
8602,max_effective,30,60,2,3,0.05,0.95,0.9487031825790536,34,123.0,0,133.0,1,133.0,1,133.0,1
8603,max_effective,30,60,2,3,0.05,0.95,0.917111902151657,12,72.0,1,72.0,1,72.0,1,72.0,1
8604,max_effective,30,60,2,3,0.05,0.95,0.8627441797321284,8,60.0,1,60.0,1,60.0,1,59.0,0
8605,max_effective,30,60,2,3,0.05,0.95,0.9149312470248174,25,107.0,1,107.0,1,107.0,1,107.0,1
8606,max_effective,30,60,2,3,0.05,0.95,0.9358196866351268,8,72.0,1,72.0,1,72.0,1,72.0,1
8607,max_effective,30,60,2,3,0.05,0.95,0.9235223803816744,15,96.0,1,96.0,1,96.0,1,96.0,1
8608,max_effective,30,60,2,3,0.05,0.95,0.9451903697205324,29,112.0,1,112.0,1,112.0,1,112.0,1
8609,max_effective,30,60,2,3,0.05,0.95,0.8962174906719679,8,68.0,1,68.0,1,68.0,1,66.0,0
8610,max_effective,30,60,2,3,0.05,0.95,0.9257455989383104,21,123.0,0,127.0,1,127.0,1,127.0,1
8611,max_effective,30,60,2,3,0.05,0.95,0.9412947786787392,17,83.0,1,83.0,1,83.0,1,83.0,1
8612,max_effective,30,60,2,3,0.05,0.95,0.9293062762730554,30,103.0,1,103.0,1,103.0,1,103.0,1
8613,max_effective,30,60,2,3,0.05,0.95,0.9484090668550972,13,85.0,1,85.0,1,85.0,1,85.0,1
8614,max_effective,30,60,2,3,0.05,0.95,0.9329496593893528,30,98.0,1,98.0,1,98.0,1,98.0,1
8615,max_effective,30,60,2,3,0.05,0.95,0.9248814403569195,31,99.0,0,102.0,1,102.0,1,102.0,1
8616,max_effective,30,60,2,3,0.05,0.95,0.9254894478186892,13,86.0,1,86.0,1,86.0,1,85.0,0
8617,max_effective,30,60,2,3,0.05,0.95,0.907726285508797,7,55.0,1,55.0,1,55.0,1,55.0,1
8618,max_effective,30,60,2,3,0.05,0.95,0.8722237480346264,17,76.0,1,76.0,1,76.0,1,76.0,1
8619,max_effective,30,60,2,3,0.05,0.95,0.917272315788116,26,101.0,0,103.0,1,103.0,1,103.0,1
8620,max_effective,30,60,2,3,0.05,0.95,0.9324191856107852,21,118.0,1,118.0,1,117.0,0,117.0,0
8621,max_effective,30,60,2,3,0.05,0.95,0.92764619300217,27,113.0,0,121.0,1,121.0,1,121.0,1
8622,max_effective,30,60,2,3,0.05,0.95,0.8752210023709481,14,64.0,1,64.0,1,64.0,1,64.0,1
8623,max_effective,30,60,2,3,0.05,0.95,0.850676976012196,11,63.0,1,63.0,1,63.0,1,63.0,1
8624,max_effective,30,60,2,3,0.05,0.95,0.9280202031782064,15,83.0,1,83.0,1,83.0,1,83.0,1
8625,max_effective,30,60,2,3,0.05,0.95,0.9125072837135484,29,121.0,0,126.0,0,129.0,1,129.0,1
8626,max_effective,30,60,2,3,0.05,0.95,0.9491297528713424,25,121.0,0,123.0,1,122.0,0,121.0,0
8627,max_effective,30,60,2,3,0.05,0.95,0.9065695219672928,13,83.0,1,83.0,1,83.0,1,83.0,1
8628,max_effective,30,60,2,3,0.05,0.95,0.936734346531809,22,107.0,1,107.0,1,107.0,1,107.0,1
8629,max_effective,30,60,2,3,0.05,0.95,0.8910937983200298,32,119.0,0,125.0,0,131.0,1,131.0,1
8630,max_effective,30,60,2,3,0.05,0.95,0.942449137567583,45,124.0,0,137.0,0,155.0,1,154.0,0
8631,max_effective,30,60,2,3,0.05,0.95,0.8933546644613864,8,60.0,1,60.0,1,60.0,1,56.0,0
8632,max_effective,30,60,2,3,0.05,0.95,0.9432820048348088,17,104.0,1,104.0,1,104.0,1,104.0,1
8633,max_effective,30,60,2,3,0.05,0.95,0.8770397286543276,26,111.0,0,114.0,1,114.0,1,114.0,1
8634,max_effective,30,60,2,3,0.05,0.95,0.9478840965015096,25,88.0,1,88.0,1,88.0,1,88.0,1
8635,max_effective,30,60,2,3,0.05,0.95,0.9130821105918132,11,92.0,1,92.0,1,92.0,1,92.0,1
8636,max_effective,30,60,2,3,0.05,0.95,0.9281869603934916,7,63.0,1,63.0,1,63.0,1,62.0,0
8637,max_effective,30,60,2,3,0.05,0.95,0.9400186646619418,14,70.0,1,70.0,1,70.0,1,70.0,1
8638,max_effective,30,60,2,3,0.05,0.95,0.8557625915734622,6,58.0,1,58.0,1,58.0,1,58.0,1
8639,max_effective,30,60,2,3,0.05,0.95,0.9033790989509864,26,89.0,1,89.0,1,89.0,1,89.0,1
8640,max_effective,30,60,2,3,0.05,0.95,0.9409449485633292,20,86.0,1,86.0,1,86.0,1,83.0,0
8641,max_effective,30,60,2,3,0.05,0.95,0.9265660808858024,9,69.0,1,69.0,1,69.0,1,69.0,1
8642,max_effective,30,60,2,3,0.05,0.95,0.9402572009138118,21,118.0,0,120.0,1,120.0,1,120.0,1
8643,max_effective,30,60,2,3,0.05,0.95,0.8767917722687818,10,70.0,1,70.0,1,70.0,1,68.0,0
8644,max_effective,30,60,2,3,0.05,0.95,0.9369825105459904,11,72.0,1,72.0,1,72.0,1,72.0,1
8645,max_effective,30,60,2,3,0.05,0.95,0.858398328209015,12,74.0,1,74.0,1,74.0,1,74.0,1
8646,max_effective,30,60,2,3,0.05,0.95,0.936338647995137,6,61.0,1,61.0,1,61.0,1,61.0,1
8647,max_effective,30,60,2,3,0.05,0.95,0.8966059719794419,16,83.0,1,83.0,1,83.0,1,83.0,1
8648,max_effective,30,60,2,3,0.05,0.95,0.8687104218019583,12,76.0,1,76.0,1,76.0,1,76.0,1
8649,max_effective,30,60,2,3,0.05,0.95,0.9046610424988736,25,111.0,0,114.0,1,113.0,0,114.0,1
8650,max_effective,30,60,2,3,0.05,0.95,0.9423862594654404,22,125.0,0,127.0,0,129.0,1,128.0,0
8651,max_effective,30,60,2,3,0.05,0.95,0.9069435126752876,30,94.0,1,94.0,1,94.0,1,92.0,0
8652,max_effective,30,60,2,3,0.05,0.95,0.9067859038802494,17,86.0,1,86.0,1,86.0,1,85.0,0
8653,max_effective,30,60,2,3,0.05,0.95,0.9225024189220088,5,60.0,1,60.0,1,60.0,1,59.0,0
8654,max_effective,30,60,2,3,0.05,0.95,0.9304702299157572,19,100.0,1,100.0,1,100.0,1,100.0,1
8655,max_effective,30,60,2,3,0.05,0.95,0.944173350285522,6,58.0,1,58.0,1,58.0,1,58.0,1
8656,max_effective,30,60,2,3,0.05,0.95,0.9344453185377806,15,89.0,1,89.0,1,89.0,1,89.0,1
8657,max_effective,30,60,2,3,0.05,0.95,0.9492828715932948,27,118.0,0,132.0,1,132.0,1,132.0,1
8658,max_effective,30,60,2,3,0.05,0.95,0.8841510933304425,17,69.0,1,69.0,1,69.0,1,69.0,1
8659,max_effective,30,60,2,3,0.05,0.95,0.9489735633775224,8,64.0,1,64.0,1,64.0,1,63.0,0
8660,max_effective,30,60,2,3,0.05,0.95,0.9427451041016446,10,79.0,1,79.0,1,79.0,1,79.0,1
8661,max_effective,30,60,2,3,0.05,0.95,0.8819082495588682,16,112.0,1,112.0,1,112.0,1,112.0,1
8662,max_effective,30,60,2,3,0.05,0.95,0.946729585594159,41,113.0,0,139.0,1,139.0,1,138.0,0
8663,max_effective,30,60,2,3,0.05,0.95,0.93216448204672,27,113.0,0,120.0,1,117.0,0,116.0,0
8664,max_effective,30,60,2,3,0.05,0.95,0.9470601497886806,40,114.0,0,129.0,0,132.0,1,132.0,1
8665,max_effective,30,60,2,3,0.05,0.95,0.8476207171002069,9,68.0,1,68.0,1,68.0,1,68.0,1
8666,max_effective,30,60,2,3,0.05,0.95,0.9452526615708344,12,67.0,1,67.0,1,67.0,1,67.0,1
8667,max_effective,30,60,2,3,0.05,0.95,0.943630305571152,18,98.0,1,98.0,1,98.0,1,98.0,1
8668,max_effective,30,60,2,3,0.05,0.95,0.9420561521324567,24,116.0,1,116.0,1,116.0,1,116.0,1
8669,max_effective,30,60,2,3,0.05,0.95,0.9287207190240648,45,109.0,0,131.0,0,135.0,1,135.0,1
8670,max_effective,30,60,2,3,0.05,0.95,0.8452410863076114,20,69.0,1,69.0,1,69.0,1,68.0,0
8671,max_effective,30,60,2,3,0.05,0.95,0.911305903799739,20,94.0,1,94.0,1,94.0,1,94.0,1
8672,max_effective,30,60,2,3,0.05,0.95,0.9293459877005176,14,75.0,1,75.0,1,75.0,1,75.0,1
8673,max_effective,30,60,2,3,0.05,0.95,0.9059192945361662,28,82.0,1,82.0,1,82.0,1,82.0,1
8674,max_effective,30,60,2,3,0.05,0.95,0.907501681148382,17,88.0,1,88.0,1,88.0,1,88.0,1
8675,max_effective,30,60,2,3,0.05,0.95,0.9477638672330172,41,121.0,1,121.0,1,121.0,1,121.0,1
8676,max_effective,30,60,2,3,0.05,0.95,0.908615526667636,13,87.0,1,87.0,1,87.0,1,87.0,1
8677,max_effective,30,60,2,3,0.05,0.95,0.9294991950104576,10,82.0,1,82.0,1,82.0,1,79.0,0
8678,max_effective,30,60,2,3,0.05,0.95,0.8871542687226958,13,98.0,1,98.0,1,98.0,1,98.0,1
8679,max_effective,30,60,2,3,0.05,0.95,0.9442981023429716,15,81.0,1,81.0,1,81.0,1,81.0,1
8680,max_effective,30,60,2,3,0.05,0.95,0.9256443166211464,18,119.0,0,120.0,1,120.0,1,120.0,1
8681,max_effective,30,60,2,3,0.05,0.95,0.9246863105714292,35,127.0,0,143.0,0,153.0,1,152.0,0
8682,max_effective,30,60,2,3,0.05,0.95,0.910614197394584,28,115.0,0,125.0,1,125.0,1,124.0,0
8683,max_effective,30,60,2,3,0.05,0.95,0.9458628327907436,27,108.0,1,108.0,1,108.0,1,108.0,1
8684,max_effective,30,60,2,3,0.05,0.95,0.916176653224874,21,117.0,1,117.0,1,117.0,1,117.0,1
8685,max_effective,30,60,2,3,0.05,0.95,0.9190726512674842,23,91.0,1,91.0,1,91.0,1,91.0,1
8686,max_effective,30,60,2,3,0.05,0.95,0.9309185586623796,12,68.0,1,68.0,1,68.0,1,67.0,0
8687,max_effective,30,60,2,3,0.05,0.95,0.9222013472494482,10,64.0,1,64.0,1,64.0,1,64.0,1
8688,max_effective,30,60,2,3,0.05,0.95,0.9358193439964876,26,116.0,0,120.0,1,120.0,1,120.0,1
8689,max_effective,30,60,2,3,0.05,0.95,0.9361005685612156,8,76.0,1,76.0,1,76.0,1,76.0,1
8690,max_effective,30,60,2,3,0.05,0.95,0.9203940179170474,12,91.0,1,91.0,1,91.0,1,91.0,1
8691,max_effective,30,60,2,3,0.05,0.95,0.9004430890062514,23,89.0,1,89.0,1,89.0,1,89.0,1
8692,max_effective,30,60,2,3,0.05,0.95,0.9142625507761588,36,116.0,0,122.0,1,122.0,1,122.0,1
8693,max_effective,30,60,2,3,0.05,0.95,0.904509259477464,6,68.0,1,68.0,1,68.0,1,68.0,1
8694,max_effective,30,60,2,3,0.05,0.95,0.9437449007261632,38,129.0,1,129.0,1,129.0,1,129.0,1
8695,max_effective,30,60,2,3,0.05,0.95,0.9468833805090392,43,105.0,0,107.0,1,107.0,1,107.0,1
8696,max_effective,30,60,2,3,0.05,0.95,0.9472454617333874,24,106.0,1,106.0,1,106.0,1,106.0,1
8697,max_effective,30,60,2,3,0.05,0.95,0.9305531619949026,37,101.0,1,101.0,1,101.0,1,101.0,1
8698,max_effective,30,60,2,3,0.05,0.95,0.946107669401721,19,103.0,1,103.0,1,103.0,1,103.0,1
8699,max_effective,30,60,2,3,0.05,0.95,0.8775212048648932,8,58.0,1,58.0,1,58.0,1,58.0,1
8700,max_effective,30,60,2,3,0.05,0.95,0.9453906285548668,17,120.0,1,120.0,1,120.0,1,119.0,0
8701,max_effective,30,60,2,3,0.05,0.95,0.91819978713787,16,99.0,1,99.0,1,99.0,1,99.0,1
8702,max_effective,30,60,2,3,0.05,0.95,0.8872751384654447,10,58.0,1,58.0,1,58.0,1,58.0,1
8703,max_effective,30,60,2,3,0.05,0.95,0.949587200035284,17,110.0,1,110.0,1,110.0,1,110.0,1
8704,max_effective,30,60,2,3,0.05,0.95,0.904435730884636,12,84.0,1,84.0,1,84.0,1,84.0,1
8705,max_effective,30,60,2,3,0.05,0.95,0.9066568775664756,28,93.0,1,93.0,1,93.0,1,75.0,0
8706,max_effective,30,60,2,3,0.05,0.95,0.7964251123390771,15,90.0,1,90.0,1,90.0,1,90.0,1
8707,max_effective,30,60,2,3,0.05,0.95,0.9468223464116609,15,73.0,1,73.0,1,73.0,1,73.0,1
8708,max_effective,30,60,2,3,0.05,0.95,0.85142220420508,17,78.0,1,78.0,1,78.0,1,78.0,1
8709,max_effective,30,60,2,3,0.05,0.95,0.935610646124706,26,114.0,0,124.0,1,123.0,0,123.0,0
8710,max_effective,30,60,2,3,0.05,0.95,0.9002446615206723,13,86.0,1,86.0,1,86.0,1,86.0,1
8711,max_effective,30,60,2,3,0.05,0.95,0.9238820257115016,32,83.0,1,83.0,1,83.0,1,83.0,1
8712,max_effective,30,60,2,3,0.05,0.95,0.9447636010262246,25,95.0,1,95.0,1,95.0,1,95.0,1
8713,max_effective,30,60,2,3,0.05,0.95,0.9437362121549742,30,89.0,1,89.0,1,89.0,1,89.0,1
8714,max_effective,30,60,2,3,0.05,0.95,0.9432908523203792,47,105.0,0,114.0,1,114.0,1,114.0,1
8715,max_effective,30,60,2,3,0.05,0.95,0.930555121372366,33,95.0,1,95.0,1,95.0,1,95.0,1
8716,max_effective,30,60,2,3,0.05,0.95,0.9045864999314732,5,45.0,1,45.0,1,45.0,1,45.0,1
8717,max_effective,30,60,2,3,0.05,0.95,0.8276048719388195,7,75.0,1,75.0,1,75.0,1,75.0,1
8718,max_effective,30,60,2,3,0.05,0.95,0.9167029666185436,30,100.0,1,100.0,1,100.0,1,100.0,1
8719,max_effective,30,60,2,3,0.05,0.95,0.9147548020420804,15,96.0,1,96.0,1,96.0,1,96.0,1
8720,max_effective,30,60,2,3,0.05,0.95,0.9427381151174332,12,107.0,1,107.0,1,107.0,1,107.0,1
8721,max_effective,30,60,2,3,0.05,0.95,0.9432235636646364,58,119.0,0,128.0,1,117.0,0,121.0,0
8722,max_effective,30,60,2,3,0.05,0.95,0.9254056860186772,20,82.0,1,82.0,1,82.0,1,82.0,1
8723,max_effective,30,60,2,3,0.05,0.95,0.9357329270485736,22,94.0,1,94.0,1,94.0,1,94.0,1
8724,max_effective,30,60,2,3,0.05,0.95,0.9435829819608036,13,109.0,1,109.0,1,109.0,1,109.0,1
8725,max_effective,30,60,2,3,0.05,0.95,0.9315668850700112,23,144.0,0,152.0,1,148.0,0,146.0,0
8726,max_effective,30,60,2,3,0.05,0.95,0.945024677027754,20,107.0,1,107.0,1,107.0,1,107.0,1
8727,max_effective,30,60,2,3,0.05,0.95,0.9353284920543644,29,110.0,0,111.0,1,111.0,1,111.0,1
8728,max_effective,30,60,2,3,0.05,0.95,0.9124322896851852,9,62.0,1,62.0,1,62.0,1,62.0,1
8729,max_effective,30,60,2,3,0.05,0.95,0.9361545287080124,9,68.0,1,68.0,1,68.0,1,65.0,0
8730,max_effective,30,60,2,3,0.05,0.95,0.9379598828413106,19,99.0,1,99.0,1,99.0,1,99.0,1
8731,max_effective,30,60,2,3,0.05,0.95,0.921416922266957,26,102.0,1,102.0,1,102.0,1,102.0,1
8732,max_effective,30,60,2,3,0.05,0.95,0.934284211664156,10,64.0,1,64.0,1,64.0,1,64.0,1
8733,max_effective,30,60,2,3,0.05,0.95,0.8819996282720003,18,72.0,1,72.0,1,72.0,1,70.0,0
8734,max_effective,30,60,2,3,0.05,0.95,0.9266440114475056,10,64.0,1,64.0,1,64.0,1,64.0,1
8735,max_effective,30,60,2,3,0.05,0.95,0.9347455033091306,13,78.0,1,78.0,1,78.0,1,78.0,1
8736,max_effective,30,60,2,3,0.05,0.95,0.9328664510840228,29,122.0,0,128.0,0,132.0,1,132.0,1
8737,max_effective,30,60,2,3,0.05,0.95,0.8849630604702798,23,92.0,1,92.0,1,92.0,1,92.0,1
8738,max_effective,30,60,2,3,0.05,0.95,0.8454692265471063,7,66.0,1,66.0,1,66.0,1,66.0,1
8739,max_effective,30,60,2,3,0.05,0.95,0.9426827633812864,44,106.0,0,119.0,0,127.0,1,127.0,1
8740,max_effective,30,60,2,3,0.05,0.95,0.9335860276493496,8,66.0,1,66.0,1,66.0,1,66.0,1
8741,max_effective,30,60,2,3,0.05,0.95,0.9292921209915924,12,84.0,1,84.0,1,84.0,1,83.0,0
8742,max_effective,30,60,2,3,0.05,0.95,0.9052463419194527,9,72.0,1,72.0,1,72.0,1,72.0,1
8743,max_effective,30,60,2,3,0.05,0.95,0.918537539407066,12,78.0,1,78.0,1,78.0,1,78.0,1
8744,max_effective,30,60,2,3,0.05,0.95,0.9467519182577848,19,99.0,1,99.0,1,99.0,1,99.0,1
8745,max_effective,30,60,2,3,0.05,0.95,0.8949816234119279,12,63.0,1,63.0,1,63.0,1,63.0,1
8746,max_effective,30,60,2,3,0.05,0.95,0.9258141105395908,67,108.0,0,120.0,0,134.0,0,136.0,1
8747,max_effective,30,60,2,3,0.05,0.95,0.9460079093741106,30,135.0,0,135.0,0,138.0,1,136.0,0
8748,max_effective,30,60,2,3,0.05,0.95,0.9438799126322216,18,100.0,1,100.0,1,100.0,1,100.0,1
8749,max_effective,30,60,2,3,0.05,0.95,0.9256690354626762,44,119.0,0,126.0,0,141.0,1,141.0,1
8750,max_effective,30,60,2,3,0.05,0.95,0.949550993606518,93,104.0,0,129.0,0,152.0,1,150.0,0
8751,max_effective,30,60,2,3,0.05,0.95,0.9370028526229988,26,82.0,1,82.0,1,82.0,1,82.0,1
8752,max_effective,30,60,2,3,0.05,0.95,0.9255884736028704,25,120.0,0,123.0,1,123.0,1,123.0,1
8753,max_effective,30,60,2,3,0.05,0.95,0.8973353446574699,12,78.0,1,78.0,1,78.0,1,78.0,1
8754,max_effective,30,60,2,3,0.05,0.95,0.908167522709962,12,74.0,1,74.0,1,74.0,1,74.0,1
8755,max_effective,30,60,2,3,0.05,0.95,0.9072419709452036,11,79.0,1,79.0,1,79.0,1,79.0,1
8756,max_effective,30,60,2,3,0.05,0.95,0.9081746768442932,10,73.0,1,73.0,1,73.0,1,73.0,1
8757,max_effective,30,60,2,3,0.05,0.95,0.9243943115107548,6,57.0,1,57.0,1,57.0,1,57.0,1
8758,max_effective,30,60,2,3,0.05,0.95,0.9254154170762988,56,137.0,0,143.0,0,151.0,1,151.0,1
8759,max_effective,30,60,2,3,0.05,0.95,0.945322308211907,17,96.0,1,96.0,1,96.0,1,96.0,1
8760,max_effective,30,60,2,3,0.05,0.95,0.9360475119610604,10,73.0,1,73.0,1,73.0,1,73.0,1
8761,max_effective,30,60,2,3,0.05,0.95,0.93671407672399,25,86.0,1,86.0,1,86.0,1,86.0,1
8762,max_effective,30,60,2,3,0.05,0.95,0.8733481385889672,7,57.0,1,57.0,1,57.0,1,55.0,0
8763,max_effective,30,60,2,3,0.05,0.95,0.8868071697770371,10,62.0,1,62.0,1,62.0,1,61.0,0
8764,max_effective,30,60,2,3,0.05,0.95,0.8638421222576612,12,91.0,1,91.0,1,91.0,1,91.0,1
8765,max_effective,30,60,2,3,0.05,0.95,0.9152613987563818,11,83.0,1,83.0,1,83.0,1,83.0,1
8766,max_effective,30,60,2,3,0.05,0.95,0.9344827529602392,21,124.0,1,124.0,1,119.0,0,118.0,0
8767,max_effective,30,60,2,3,0.05,0.95,0.9489227237232312,54,137.0,0,148.0,0,164.0,1,161.0,0
8768,max_effective,30,60,2,3,0.05,0.95,0.9135620515240652,19,101.0,1,101.0,1,101.0,1,101.0,1
8769,max_effective,30,60,2,3,0.05,0.95,0.9197997590163144,15,72.0,1,72.0,1,72.0,1,72.0,1
8770,max_effective,30,60,2,3,0.05,0.95,0.8974907587994814,11,77.0,1,77.0,1,77.0,1,77.0,1
8771,max_effective,30,60,2,3,0.05,0.95,0.8785407582973986,11,82.0,1,82.0,1,82.0,1,82.0,1
8772,max_effective,30,60,2,3,0.05,0.95,0.9407447778521304,59,115.0,0,134.0,0,138.0,1,137.0,0
8773,max_effective,30,60,2,3,0.05,0.95,0.8744578224319474,16,85.0,1,85.0,1,85.0,1,84.0,0
8774,max_effective,30,60,2,3,0.05,0.95,0.9331635342333252,21,102.0,1,102.0,1,102.0,1,102.0,1
8775,max_effective,30,60,2,3,0.05,0.95,0.9252732697791242,21,94.0,1,94.0,1,94.0,1,94.0,1
8776,max_effective,30,60,2,3,0.05,0.95,0.885160832312368,13,105.0,1,105.0,1,105.0,1,105.0,1
8777,max_effective,30,60,2,3,0.05,0.95,0.945856534499116,10,78.0,1,78.0,1,78.0,1,78.0,1
8778,max_effective,30,60,2,3,0.05,0.95,0.8560323226204476,17,123.0,1,123.0,1,123.0,1,123.0,1
8779,max_effective,30,60,2,3,0.05,0.95,0.8923651248689448,11,82.0,1,82.0,1,82.0,1,80.0,0
8780,max_effective,30,60,2,3,0.05,0.95,0.9495763478326652,20,100.0,1,100.0,1,100.0,1,100.0,1
8781,max_effective,30,60,2,3,0.05,0.95,0.94936133176957,38,147.0,0,151.0,0,159.0,1,158.0,0
8782,max_effective,30,60,2,3,0.05,0.95,0.8644147346904899,12,78.0,1,78.0,1,78.0,1,78.0,1
8783,max_effective,30,60,2,3,0.05,0.95,0.9374029084343088,8,64.0,1,64.0,1,64.0,1,64.0,1
8784,max_effective,30,60,2,3,0.05,0.95,0.9325980658490522,23,82.0,1,82.0,1,82.0,1,82.0,1
8785,max_effective,30,60,2,3,0.05,0.95,0.9481057591996588,12,105.0,1,105.0,1,105.0,1,105.0,1
8786,max_effective,30,60,2,3,0.05,0.95,0.9301727184699068,19,114.0,1,114.0,1,114.0,1,114.0,1
8787,max_effective,30,60,2,3,0.05,0.95,0.8603176391385389,15,62.0,1,62.0,1,62.0,1,62.0,1
8788,max_effective,30,60,2,3,0.05,0.95,0.8908657043783754,12,88.0,1,88.0,1,88.0,1,88.0,1
8789,max_effective,30,60,2,3,0.05,0.95,0.9281344638301904,15,109.0,1,109.0,1,109.0,1,109.0,1
8790,max_effective,30,60,2,3,0.05,0.95,0.9416274301740056,11,90.0,1,90.0,1,90.0,1,89.0,0
8791,max_effective,30,60,2,3,0.05,0.95,0.9061523759940564,28,92.0,1,92.0,1,92.0,1,91.0,0
8792,max_effective,30,60,2,3,0.05,0.95,0.939015776801049,15,86.0,1,86.0,1,86.0,1,86.0,1
8793,max_effective,30,60,2,3,0.05,0.95,0.8910414015359283,13,81.0,1,81.0,1,81.0,1,81.0,1
8794,max_effective,30,60,2,3,0.05,0.95,0.937417609775485,15,95.0,1,95.0,1,95.0,1,95.0,1
8795,max_effective,30,60,2,3,0.05,0.95,0.9034137138993672,15,86.0,1,86.0,1,86.0,1,86.0,1
8796,max_effective,30,60,2,3,0.05,0.95,0.939759708213987,34,121.0,0,127.0,0,123.0,0,131.0,1
8797,max_effective,30,60,2,3,0.05,0.95,0.9199058061110336,15,128.0,1,128.0,1,128.0,1,128.0,1
8798,max_effective,30,60,2,3,0.05,0.95,0.9202509941947952,19,76.0,1,76.0,1,76.0,1,76.0,1
8799,max_effective,30,60,2,3,0.05,0.95,0.9297363278319332,35,123.0,0,129.0,0,138.0,1,138.0,1
8800,max_effective,30,60,2,3,0.05,0.95,0.9470103530660048,12,86.0,1,86.0,1,86.0,1,86.0,1
8801,max_effective,30,60,2,3,0.05,0.95,0.9498592253299404,13,62.0,1,62.0,1,62.0,1,61.0,0
8802,max_effective,30,60,2,3,0.05,0.95,0.9165518251719458,40,107.0,1,107.0,1,107.0,1,107.0,1
8803,max_effective,30,60,2,3,0.05,0.95,0.9190115596025844,24,104.0,1,104.0,1,104.0,1,104.0,1
8804,max_effective,30,60,2,3,0.05,0.95,0.8741639928926187,15,63.0,1,63.0,1,63.0,1,62.0,0
8805,max_effective,30,60,2,3,0.05,0.95,0.9153006013591382,38,102.0,1,102.0,1,102.0,1,102.0,1
8806,max_effective,30,60,2,3,0.05,0.95,0.9109620574122986,18,92.0,1,92.0,1,92.0,1,92.0,1
8807,max_effective,30,60,2,3,0.05,0.95,0.93542596422585,23,99.0,1,99.0,1,99.0,1,99.0,1
8808,max_effective,30,60,2,3,0.05,0.95,0.9489882280105252,26,111.0,0,115.0,1,115.0,1,115.0,1
8809,max_effective,30,60,2,3,0.05,0.95,0.8684774502364038,8,69.0,1,69.0,1,69.0,1,69.0,1
8810,max_effective,30,60,2,3,0.05,0.95,0.9300610302117728,45,126.0,0,134.0,1,132.0,0,132.0,0
8811,max_effective,30,60,2,3,0.05,0.95,0.927993527066991,15,82.0,1,82.0,1,82.0,1,82.0,1
8812,max_effective,30,60,2,3,0.05,0.95,0.9280988696731236,29,128.0,0,129.0,1,128.0,0,127.0,0
8813,max_effective,30,60,2,3,0.05,0.95,0.9094610905252578,9,86.0,1,86.0,1,86.0,1,86.0,1
8814,max_effective,30,60,2,3,0.05,0.95,0.9445723795623208,8,61.0,1,61.0,1,61.0,1,61.0,1
8815,max_effective,30,60,2,3,0.05,0.95,0.9206729340872404,34,105.0,0,117.0,1,117.0,1,116.0,0
8816,max_effective,30,60,2,3,0.05,0.95,0.9491668445029434,19,87.0,1,87.0,1,87.0,1,87.0,1
8817,max_effective,30,60,2,3,0.05,0.95,0.9429782962483996,19,111.0,1,111.0,1,110.0,0,109.0,0
8818,max_effective,30,60,2,3,0.05,0.95,0.9365813981511104,18,104.0,1,104.0,1,104.0,1,104.0,1
8819,max_effective,30,60,2,3,0.05,0.95,0.9376102300452516,51,127.0,0,142.0,0,142.0,0,143.0,1
8820,max_effective,30,60,2,3,0.05,0.95,0.9340150399718316,35,103.0,1,103.0,1,103.0,1,103.0,1
8821,max_effective,30,60,2,3,0.05,0.95,0.9264508067065336,18,141.0,1,138.0,0,139.0,0,138.0,0
8822,max_effective,30,60,2,3,0.05,0.95,0.9100699995592144,16,110.0,1,110.0,1,110.0,1,110.0,1
8823,max_effective,30,60,2,3,0.05,0.95,0.9057343995951508,17,75.0,1,75.0,1,75.0,1,75.0,1
8824,max_effective,30,60,2,3,0.05,0.95,0.9181662676080262,8,81.0,1,81.0,1,81.0,1,81.0,1
8825,max_effective,30,60,2,3,0.05,0.95,0.8406442752515998,13,66.0,1,66.0,1,66.0,1,66.0,1
8826,max_effective,30,60,2,3,0.05,0.95,0.9478779769700196,40,145.0,0,161.0,1,161.0,1,159.0,0
8827,max_effective,30,60,2,3,0.05,0.95,0.9378979380761784,13,78.0,1,78.0,1,78.0,1,78.0,1
8828,max_effective,30,60,2,3,0.05,0.95,0.929083532804778,20,109.0,1,109.0,1,109.0,1,109.0,1
8829,max_effective,30,60,2,3,0.05,0.95,0.9347240850256604,11,87.0,1,87.0,1,87.0,1,87.0,1
8830,max_effective,30,60,2,3,0.05,0.95,0.9389800215769728,30,126.0,1,126.0,1,126.0,1,126.0,1
8831,max_effective,30,60,2,3,0.05,0.95,0.8768673901123151,18,87.0,1,87.0,1,87.0,1,87.0,1
8832,max_effective,30,60,2,3,0.05,0.95,0.9358505788946856,16,103.0,1,103.0,1,103.0,1,103.0,1
8833,max_effective,30,60,2,3,0.05,0.95,0.9265870184109856,11,87.0,1,87.0,1,87.0,1,87.0,1
8834,max_effective,30,60,2,3,0.05,0.95,0.930553017250934,21,115.0,0,117.0,1,116.0,0,115.0,0
8835,max_effective,30,60,2,3,0.05,0.95,0.874275769116903,11,82.0,1,82.0,1,82.0,1,82.0,1
8836,max_effective,30,60,2,3,0.05,0.95,0.946733040414111,29,114.0,1,114.0,1,114.0,1,114.0,1
8837,max_effective,30,60,2,3,0.05,0.95,0.9490876736804524,15,100.0,1,100.0,1,100.0,1,100.0,1
8838,max_effective,30,60,2,3,0.05,0.95,0.9420996787768992,14,94.0,1,94.0,1,94.0,1,94.0,1
8839,max_effective,30,60,2,3,0.05,0.95,0.9475617885501936,17,104.0,1,104.0,1,104.0,1,104.0,1
8840,max_effective,30,60,2,3,0.05,0.95,0.8718958071698671,10,71.0,1,71.0,1,71.0,1,71.0,1
8841,max_effective,30,60,2,3,0.05,0.95,0.9481057630534764,32,112.0,1,112.0,1,112.0,1,112.0,1
8842,max_effective,30,60,2,3,0.05,0.95,0.9322121519275546,17,82.0,1,82.0,1,82.0,1,82.0,1
8843,max_effective,30,60,2,3,0.05,0.95,0.932849451239338,8,70.0,1,70.0,1,70.0,1,70.0,1
8844,max_effective,30,60,2,3,0.05,0.95,0.9428931089647296,30,105.0,0,107.0,1,107.0,1,107.0,1
8845,max_effective,30,60,2,3,0.05,0.95,0.8495899645193503,14,59.0,1,59.0,1,59.0,1,58.0,0
8846,max_effective,30,60,2,3,0.05,0.95,0.9450025451354712,14,67.0,1,67.0,1,67.0,1,67.0,1
8847,max_effective,30,60,2,3,0.05,0.95,0.9488951496091294,14,70.0,1,70.0,1,70.0,1,69.0,0
8848,max_effective,30,60,2,3,0.05,0.95,0.9339452213663226,15,66.0,1,66.0,1,66.0,1,66.0,1
8849,max_effective,30,60,2,3,0.05,0.95,0.8669686642394537,9,76.0,1,76.0,1,76.0,1,76.0,1
8850,max_effective,30,60,2,3,0.05,0.95,0.9212052425567734,22,107.0,0,109.0,1,109.0,1,109.0,1
8851,max_effective,30,60,2,3,0.05,0.95,0.935273703303193,9,78.0,1,78.0,1,78.0,1,78.0,1
8852,max_effective,30,60,2,3,0.05,0.95,0.940526156532882,23,125.0,0,128.0,0,129.0,1,129.0,1
8853,max_effective,30,60,2,3,0.05,0.95,0.9311146674041366,28,130.0,0,138.0,1,137.0,0,138.0,1
8854,max_effective,30,60,2,3,0.05,0.95,0.8815898359214361,31,112.0,1,112.0,1,112.0,1,112.0,1
8855,max_effective,30,60,2,3,0.05,0.95,0.9393742637372632,20,94.0,1,94.0,1,94.0,1,94.0,1
8856,max_effective,30,60,2,3,0.05,0.95,0.9181321150094554,10,60.0,1,60.0,1,60.0,1,60.0,1
8857,max_effective,30,60,2,3,0.05,0.95,0.9408622884590324,9,81.0,1,81.0,1,81.0,1,81.0,1
8858,max_effective,30,60,2,3,0.05,0.95,0.947297376098097,36,101.0,1,101.0,1,101.0,1,101.0,1
8859,max_effective,30,60,2,3,0.05,0.95,0.8461009690208321,11,66.0,1,66.0,1,66.0,1,66.0,1
8860,max_effective,30,60,2,3,0.05,0.95,0.91198298756342,19,94.0,1,94.0,1,94.0,1,94.0,1
8861,max_effective,30,60,2,3,0.05,0.95,0.8473845199491559,8,65.0,1,65.0,1,65.0,1,65.0,1
8862,max_effective,30,60,2,3,0.05,0.95,0.9299715938211556,21,110.0,1,110.0,1,110.0,1,110.0,1
8863,max_effective,30,60,2,3,0.05,0.95,0.9498682954189896,51,137.0,0,149.0,0,159.0,1,157.0,0
8864,max_effective,30,60,2,3,0.05,0.95,0.8903343052711049,15,78.0,1,78.0,1,78.0,1,78.0,1
8865,max_effective,30,60,2,3,0.05,0.95,0.8819030032003784,6,56.0,1,56.0,1,56.0,1,56.0,1
8866,max_effective,30,60,2,3,0.05,0.95,0.9499074027013884,34,143.0,0,146.0,0,157.0,0,159.0,1
8867,max_effective,30,60,2,3,0.05,0.95,0.946095331703699,30,136.0,0,142.0,0,145.0,1,145.0,1
8868,max_effective,30,60,2,3,0.05,0.95,0.9230909746882664,23,100.0,1,100.0,1,100.0,1,100.0,1
8869,max_effective,30,60,2,3,0.05,0.95,0.92260629426551,20,82.0,1,82.0,1,82.0,1,82.0,1
8870,max_effective,30,60,2,3,0.05,0.95,0.9276904192257278,14,66.0,1,66.0,1,66.0,1,66.0,1
8871,max_effective,30,60,2,3,0.05,0.95,0.9289978834596868,45,131.0,0,151.0,1,150.0,0,150.0,0
8872,max_effective,30,60,2,3,0.05,0.95,0.9400539908668208,18,102.0,1,102.0,1,102.0,1,102.0,1
8873,max_effective,30,60,2,3,0.05,0.95,0.9267459882091528,24,118.0,1,118.0,1,118.0,1,118.0,1
8874,max_effective,30,60,2,3,0.05,0.95,0.9056085525574342,17,86.0,1,86.0,1,86.0,1,86.0,1
8875,max_effective,30,60,2,3,0.05,0.95,0.9263679763918896,14,75.0,1,75.0,1,75.0,1,75.0,1
8876,max_effective,30,60,2,3,0.05,0.95,0.9324620483526584,25,121.0,0,130.0,1,129.0,0,129.0,0
8877,max_effective,30,60,2,3,0.05,0.95,0.946016824650742,36,92.0,1,92.0,1,92.0,1,92.0,1
8878,max_effective,30,60,2,3,0.05,0.95,0.8972961778130746,12,76.0,1,76.0,1,76.0,1,76.0,1
8879,max_effective,30,60,2,3,0.05,0.95,0.9240931516285557,12,73.0,1,73.0,1,73.0,1,73.0,1
8880,max_effective,30,60,2,3,0.05,0.95,0.9494661062320604,25,91.0,1,91.0,1,91.0,1,91.0,1
8881,max_effective,30,60,2,3,0.05,0.95,0.91307359062703,12,88.0,1,88.0,1,88.0,1,88.0,1
8882,max_effective,30,60,2,3,0.05,0.95,0.9301253767839186,23,122.0,0,128.0,1,128.0,1,127.0,0
8883,max_effective,30,60,2,3,0.05,0.95,0.949427036008225,12,86.0,1,86.0,1,86.0,1,86.0,1
8884,max_effective,30,60,2,3,0.05,0.95,0.93887955279041,8,82.0,1,82.0,1,82.0,1,82.0,1
8885,max_effective,30,60,2,3,0.05,0.95,0.8577031003259193,18,94.0,1,94.0,1,94.0,1,94.0,1
8886,max_effective,30,60,2,3,0.05,0.95,0.940897084740144,36,131.0,0,155.0,0,165.0,1,164.0,0
8887,max_effective,30,60,2,3,0.05,0.95,0.8793565278927297,21,93.0,1,93.0,1,93.0,1,93.0,1
8888,max_effective,30,60,2,3,0.05,0.95,0.8975799398470858,22,112.0,1,112.0,1,112.0,1,112.0,1
8889,max_effective,30,60,2,3,0.05,0.95,0.9359835133276292,12,76.0,1,76.0,1,76.0,1,76.0,1
8890,max_effective,30,60,2,3,0.05,0.95,0.9412713483068756,23,88.0,1,88.0,1,88.0,1,88.0,1
8891,max_effective,30,60,2,3,0.05,0.95,0.8533398999781621,12,64.0,1,64.0,1,64.0,1,64.0,1
8892,max_effective,30,60,2,3,0.05,0.95,0.920021921172274,5,63.0,1,63.0,1,63.0,1,63.0,1
8893,max_effective,30,60,2,3,0.05,0.95,0.8921901702518803,19,85.0,1,85.0,1,85.0,1,85.0,1
8894,max_effective,30,60,2,3,0.05,0.95,0.8949371997688116,11,89.0,1,89.0,1,89.0,1,89.0,1
8895,max_effective,30,60,2,3,0.05,0.95,0.920568748258242,19,103.0,1,103.0,1,103.0,1,103.0,1
8896,max_effective,30,60,2,3,0.05,0.95,0.8735585469464047,12,72.0,1,72.0,1,72.0,1,72.0,1
8897,max_effective,30,60,2,3,0.05,0.95,0.924444553395068,16,78.0,1,78.0,1,78.0,1,78.0,1
8898,max_effective,30,60,2,3,0.05,0.95,0.9163055022923224,45,128.0,0,140.0,0,142.0,1,139.0,0
8899,max_effective,30,60,2,3,0.05,0.95,0.9455881249385596,22,95.0,1,95.0,1,95.0,1,95.0,1
8900,max_effective,30,60,2,3,0.05,0.95,0.9279557871115603,5,53.0,1,53.0,1,53.0,1,52.0,0
8901,max_effective,30,60,2,3,0.05,0.95,0.9332802783676156,14,92.0,1,92.0,1,92.0,1,92.0,1
8902,max_effective,30,60,2,3,0.05,0.95,0.8790563028840782,13,73.0,1,73.0,1,73.0,1,73.0,1
8903,max_effective,30,60,2,3,0.05,0.95,0.9480525327428928,31,103.0,1,103.0,1,103.0,1,103.0,1
8904,max_effective,30,60,2,3,0.05,0.95,0.8975370244697778,36,126.0,0,143.0,1,142.0,0,137.0,0
8905,max_effective,30,60,2,3,0.05,0.95,0.927378659045314,30,131.0,0,137.0,0,138.0,1,138.0,1
8906,max_effective,30,60,2,3,0.05,0.95,0.934394679371528,44,126.0,0,138.0,0,149.0,1,149.0,1
8907,max_effective,30,60,2,3,0.05,0.95,0.8274871320396849,8,73.0,1,73.0,1,73.0,1,73.0,1
8908,max_effective,30,60,2,3,0.05,0.95,0.9371538128492316,17,111.0,1,111.0,1,111.0,1,111.0,1
8909,max_effective,30,60,2,3,0.05,0.95,0.9436436285886416,22,101.0,1,101.0,1,101.0,1,101.0,1
8910,max_effective,30,60,2,3,0.05,0.95,0.9107761667322956,7,76.0,1,76.0,1,76.0,1,76.0,1
8911,max_effective,30,60,2,3,0.05,0.95,0.9412726596411624,21,122.0,1,121.0,0,120.0,0,119.0,0
8912,max_effective,30,60,2,3,0.05,0.95,0.8836369200345253,14,72.0,1,72.0,1,72.0,1,72.0,1
8913,max_effective,30,60,2,3,0.05,0.95,0.9341706353869148,6,57.0,1,57.0,1,57.0,1,57.0,1
8914,max_effective,30,60,2,3,0.05,0.95,0.9172314942583706,11,92.0,1,92.0,1,92.0,1,91.0,0
8915,max_effective,30,60,2,3,0.05,0.95,0.9076799193646338,21,84.0,1,84.0,1,84.0,1,84.0,1
8916,max_effective,30,60,2,3,0.05,0.95,0.9258609032597388,61,112.0,1,112.0,1,112.0,1,111.0,0
8917,max_effective,30,60,2,3,0.05,0.95,0.9081801096663014,24,100.0,1,100.0,1,100.0,1,100.0,1
8918,max_effective,30,60,2,3,0.05,0.95,0.8911062903797294,16,82.0,1,82.0,1,82.0,1,82.0,1
8919,max_effective,30,60,2,3,0.05,0.95,0.9463348210525456,12,80.0,1,80.0,1,80.0,1,80.0,1
8920,max_effective,30,60,2,3,0.05,0.95,0.9479156847524808,60,126.0,1,126.0,1,126.0,1,126.0,1
8921,max_effective,30,60,2,3,0.05,0.95,0.8998516581025516,19,113.0,0,115.0,1,115.0,1,115.0,1
8922,max_effective,30,60,2,3,0.05,0.95,0.904285288548315,10,66.0,1,66.0,1,66.0,1,66.0,1
8923,max_effective,30,60,2,3,0.05,0.95,0.948380051098933,6,63.0,1,63.0,1,63.0,1,63.0,1
8924,max_effective,30,60,2,3,0.05,0.95,0.9484255389904288,50,116.0,1,116.0,1,116.0,1,116.0,1
8925,max_effective,30,60,2,3,0.05,0.95,0.9398572409797792,22,123.0,0,125.0,0,126.0,1,126.0,1
8926,max_effective,30,60,2,3,0.05,0.95,0.936536420981303,16,80.0,1,80.0,1,80.0,1,80.0,1
8927,max_effective,30,60,2,3,0.05,0.95,0.934865692530684,22,107.0,1,107.0,1,107.0,1,107.0,1
8928,max_effective,30,60,2,3,0.05,0.95,0.9135518957740016,10,64.0,1,64.0,1,64.0,1,64.0,1
8929,max_effective,30,60,2,3,0.05,0.95,0.9124207469151068,17,98.0,1,98.0,1,98.0,1,98.0,1
8930,max_effective,30,60,2,3,0.05,0.95,0.9384336129516736,14,77.0,1,77.0,1,77.0,1,77.0,1
8931,max_effective,30,60,2,3,0.05,0.95,0.9481439489531972,51,120.0,0,136.0,0,158.0,0,159.0,1
8932,max_effective,30,60,2,3,0.05,0.95,0.934695024841948,9,78.0,1,78.0,1,78.0,1,78.0,1
8933,max_effective,30,60,2,3,0.05,0.95,0.9402869262436124,10,62.0,1,62.0,1,62.0,1,62.0,1
8934,max_effective,30,60,2,3,0.05,0.95,0.8999283474531011,19,94.0,1,94.0,1,94.0,1,94.0,1
8935,max_effective,30,60,2,3,0.05,0.95,0.941107783570919,32,116.0,0,128.0,1,128.0,1,128.0,1
8936,max_effective,30,60,2,3,0.05,0.95,0.9485582245980576,73,114.0,0,130.0,0,147.0,0,157.0,1
8937,max_effective,30,60,2,3,0.05,0.95,0.8659346500427542,11,91.0,1,91.0,1,91.0,1,91.0,1
8938,max_effective,30,60,2,3,0.05,0.95,0.946679347872388,19,114.0,1,114.0,1,114.0,1,114.0,1
8939,max_effective,30,60,2,3,0.05,0.95,0.9181992298539612,9,61.0,1,61.0,1,61.0,1,61.0,1
8940,max_effective,30,60,2,3,0.05,0.95,0.938625534526068,12,74.0,1,74.0,1,74.0,1,74.0,1
8941,max_effective,30,60,2,3,0.05,0.95,0.9486309464433484,16,80.0,1,80.0,1,80.0,1,80.0,1
8942,max_effective,30,60,2,3,0.05,0.95,0.8892031514274218,16,94.0,1,94.0,1,94.0,1,94.0,1
8943,max_effective,30,60,2,3,0.05,0.95,0.9380361765708644,12,139.0,1,139.0,1,138.0,0,138.0,0
8944,max_effective,30,60,2,3,0.05,0.95,0.9305526425131568,28,116.0,1,116.0,1,116.0,1,116.0,1
8945,max_effective,30,60,2,3,0.05,0.95,0.9267909316072124,20,95.0,1,95.0,1,95.0,1,95.0,1
8946,max_effective,30,60,2,3,0.05,0.95,0.8680561575357594,9,62.0,1,62.0,1,62.0,1,62.0,1
8947,max_effective,30,60,2,3,0.05,0.95,0.9496249140911176,25,138.0,0,139.0,1,136.0,0,135.0,0
8948,max_effective,30,60,2,3,0.05,0.95,0.9396736119688466,28,85.0,1,85.0,1,85.0,1,85.0,1
8949,max_effective,30,60,2,3,0.05,0.95,0.9025039289252486,27,124.0,0,127.0,1,124.0,0,124.0,0
8950,max_effective,30,60,2,3,0.05,0.95,0.930941663145998,20,117.0,1,117.0,1,117.0,1,117.0,1
8951,max_effective,30,60,2,3,0.05,0.95,0.9478441062635116,12,77.0,1,77.0,1,77.0,1,77.0,1
8952,max_effective,30,60,2,3,0.05,0.95,0.9162008289670924,15,104.0,1,104.0,1,104.0,1,103.0,0
8953,max_effective,30,60,2,3,0.05,0.95,0.948129726669434,20,96.0,1,96.0,1,96.0,1,96.0,1
8954,max_effective,30,60,2,3,0.05,0.95,0.9316953899681508,31,96.0,1,96.0,1,96.0,1,96.0,1
8955,max_effective,30,60,2,3,0.05,0.95,0.9282824620870554,58,118.0,0,122.0,0,133.0,1,129.0,0
8956,max_effective,30,60,2,3,0.05,0.95,0.936109386678899,35,118.0,0,137.0,1,137.0,1,137.0,1
8957,max_effective,30,60,2,3,0.05,0.95,0.9390790396765684,20,101.0,1,101.0,1,101.0,1,101.0,1
8958,max_effective,30,60,2,3,0.05,0.95,0.896310073947311,15,82.0,1,82.0,1,82.0,1,82.0,1
8959,max_effective,30,60,2,3,0.05,0.95,0.9286513224543996,34,112.0,0,117.0,1,117.0,1,117.0,1
8960,max_effective,30,60,2,3,0.05,0.95,0.9400432633651604,67,116.0,0,116.0,0,134.0,0,153.0,1
8961,max_effective,30,60,2,3,0.05,0.95,0.9191558666129944,15,98.0,1,98.0,1,98.0,1,98.0,1
8962,max_effective,30,60,2,3,0.05,0.95,0.9493255662259568,83,109.0,0,128.0,0,144.0,0,156.0,1
8963,max_effective,30,60,2,3,0.05,0.95,0.945903717975048,28,99.0,1,99.0,1,99.0,1,99.0,1
8964,max_effective,30,60,2,3,0.05,0.95,0.9460010958423684,20,123.0,1,123.0,1,123.0,1,123.0,1
8965,max_effective,30,60,2,3,0.05,0.95,0.9483172481619608,18,102.0,1,102.0,1,102.0,1,102.0,1
8966,max_effective,30,60,2,3,0.05,0.95,0.8826495638743866,17,70.0,1,70.0,1,70.0,1,70.0,1
8967,max_effective,30,60,2,3,0.05,0.95,0.9309417193232088,21,106.0,1,106.0,1,106.0,1,106.0,1
8968,max_effective,30,60,2,3,0.05,0.95,0.9415477912901832,39,113.0,0,130.0,1,130.0,1,130.0,1
8969,max_effective,30,60,2,3,0.05,0.95,0.9214495049242007,8,75.0,1,75.0,1,75.0,1,74.0,0
8970,max_effective,30,60,2,3,0.05,0.95,0.880823955723571,41,109.0,0,111.0,1,111.0,1,111.0,1
8971,max_effective,30,60,2,3,0.05,0.95,0.9010923211431024,11,68.0,1,68.0,1,68.0,1,66.0,0
8972,max_effective,30,60,2,3,0.05,0.95,0.9415079775564796,10,61.0,1,61.0,1,61.0,1,61.0,1
8973,max_effective,30,60,2,3,0.05,0.95,0.8447812379099361,10,80.0,1,80.0,1,80.0,1,80.0,1
8974,max_effective,30,60,2,3,0.05,0.95,0.9491181255340876,51,119.0,1,119.0,1,119.0,1,119.0,1
8975,max_effective,30,60,2,3,0.05,0.95,0.9378692993259748,16,102.0,1,102.0,1,102.0,1,102.0,1
8976,max_effective,30,60,2,3,0.05,0.95,0.9395191783070096,13,74.0,1,74.0,1,74.0,1,74.0,1
8977,max_effective,30,60,2,3,0.05,0.95,0.9489271944153996,14,86.0,1,86.0,1,86.0,1,86.0,1
8978,max_effective,30,60,2,3,0.05,0.95,0.948515066012429,14,88.0,1,88.0,1,88.0,1,88.0,1
8979,max_effective,30,60,2,3,0.05,0.95,0.9259402080526912,45,101.0,1,101.0,1,101.0,1,101.0,1
8980,max_effective,30,60,2,3,0.05,0.95,0.9256420011014684,19,93.0,1,93.0,1,93.0,1,93.0,1
8981,max_effective,30,60,2,3,0.05,0.95,0.879041397906682,9,81.0,1,81.0,1,81.0,1,81.0,1
8982,max_effective,30,60,2,3,0.05,0.95,0.908582359506675,37,125.0,0,141.0,1,141.0,1,140.0,0
8983,max_effective,30,60,2,3,0.05,0.95,0.8792480253602181,8,70.0,1,70.0,1,70.0,1,70.0,1
8984,max_effective,30,60,2,3,0.05,0.95,0.944104308318797,7,67.0,1,67.0,1,67.0,1,67.0,1
8985,max_effective,30,60,2,3,0.05,0.95,0.9499459301532848,45,130.0,0,139.0,0,144.0,1,144.0,1
8986,max_effective,30,60,2,3,0.05,0.95,0.9486746804794798,10,75.0,1,75.0,1,75.0,1,75.0,1
8987,max_effective,30,60,2,3,0.05,0.95,0.8930613015701738,19,95.0,1,95.0,1,95.0,1,95.0,1
8988,max_effective,30,60,2,3,0.05,0.95,0.9131304949294592,14,72.0,1,72.0,1,72.0,1,72.0,1
8989,max_effective,30,60,2,3,0.05,0.95,0.9302181713231504,8,54.0,1,54.0,1,54.0,1,54.0,1
8990,max_effective,30,60,2,3,0.05,0.95,0.9467065610587058,28,103.0,1,103.0,1,103.0,1,103.0,1
8991,max_effective,30,60,2,3,0.05,0.95,0.9247381746667463,26,91.0,1,91.0,1,91.0,1,91.0,1
8992,max_effective,30,60,2,3,0.05,0.95,0.9434401202246756,28,115.0,0,122.0,1,122.0,1,121.0,0
8993,max_effective,30,60,2,3,0.05,0.95,0.9209258392065712,28,89.0,1,89.0,1,89.0,1,89.0,1
8994,max_effective,30,60,2,3,0.05,0.95,0.8944550513927614,12,81.0,1,81.0,1,81.0,1,81.0,1
8995,max_effective,30,60,2,3,0.05,0.95,0.9107266822487228,12,72.0,1,72.0,1,72.0,1,72.0,1
8996,max_effective,30,60,2,3,0.05,0.95,0.9284808933253929,31,146.0,0,146.0,0,160.0,0,161.0,1
8997,max_effective,30,60,2,3,0.05,0.95,0.9447476558434972,26,110.0,1,110.0,1,110.0,1,110.0,1
8998,max_effective,30,60,2,3,0.05,0.95,0.8994192329738375,12,75.0,1,75.0,1,75.0,1,75.0,1
8999,max_effective,30,60,2,3,0.05,0.95,0.9368608347646772,51,102.0,0,125.0,1,125.0,1,125.0,1
9000,max_effective,30,60,2,3,0.05,0.95,0.9393403479048849,10,87.0,1,87.0,1,87.0,1,87.0,1
9001,max_effective,30,60,2,3,0.05,0.95,0.9293616676474422,51,108.0,1,108.0,1,108.0,1,108.0,1
9002,max_effective,30,60,2,3,0.05,0.95,0.925809168251926,26,116.0,0,120.0,1,120.0,1,120.0,1
9003,max_effective,30,60,2,3,0.05,0.95,0.8908017487150741,11,67.0,1,67.0,1,67.0,1,58.0,0
9004,max_effective,30,60,2,3,0.05,0.95,0.9362468637552392,24,123.0,0,123.0,0,123.0,0,126.0,1
9005,max_effective,30,60,2,3,0.05,0.95,0.94767713327841,24,100.0,1,100.0,1,100.0,1,100.0,1
9006,max_effective,30,60,2,3,0.05,0.95,0.8496248979365334,17,88.0,1,88.0,1,88.0,1,88.0,1
9007,max_effective,30,60,2,3,0.05,0.95,0.9463550813555714,27,134.0,0,145.0,1,144.0,0,142.0,0
9008,max_effective,30,60,2,3,0.05,0.95,0.9201296704183216,27,124.0,0,132.0,1,130.0,0,128.0,0
9009,max_effective,30,60,2,3,0.05,0.95,0.9241289536896578,15,71.0,1,71.0,1,71.0,1,71.0,1
9010,max_effective,30,60,2,3,0.05,0.95,0.9129467381251783,15,76.0,1,76.0,1,76.0,1,76.0,1
9011,max_effective,30,60,2,3,0.05,0.95,0.8120441648250848,8,67.0,1,67.0,1,67.0,1,67.0,1
9012,max_effective,30,60,2,3,0.05,0.95,0.9177370899760956,34,100.0,1,100.0,1,100.0,1,100.0,1
9013,max_effective,30,60,2,3,0.05,0.95,0.8634601190906065,23,81.0,1,81.0,1,81.0,1,77.0,0
9014,max_effective,30,60,2,3,0.05,0.95,0.9148557767243624,15,75.0,1,75.0,1,75.0,1,75.0,1
9015,max_effective,30,60,2,3,0.05,0.95,0.8906676543254912,14,81.0,1,81.0,1,81.0,1,81.0,1
9016,max_effective,30,60,2,3,0.05,0.95,0.9287597633357688,25,109.0,1,109.0,1,109.0,1,109.0,1
9017,max_effective,30,60,2,3,0.05,0.95,0.8988666922846477,17,103.0,1,103.0,1,103.0,1,103.0,1
9018,max_effective,30,60,2,3,0.05,0.95,0.904838274125414,9,74.0,1,74.0,1,74.0,1,74.0,1
9019,max_effective,30,60,2,3,0.05,0.95,0.9485087932547276,24,129.0,1,128.0,0,127.0,0,125.0,0
9020,max_effective,30,60,2,3,0.05,0.95,0.9390467606628132,38,104.0,1,104.0,1,104.0,1,104.0,1
9021,max_effective,30,60,2,3,0.05,0.95,0.9374362761518924,28,98.0,1,98.0,1,98.0,1,98.0,1
9022,max_effective,30,60,2,3,0.05,0.95,0.9128193447625222,8,63.0,1,63.0,1,63.0,1,63.0,1
9023,max_effective,30,60,2,3,0.05,0.95,0.948928693758854,18,94.0,1,94.0,1,94.0,1,94.0,1
9024,max_effective,30,60,2,3,0.05,0.95,0.9261702312295303,30,135.0,0,138.0,0,143.0,1,141.0,0
9025,max_effective,30,60,2,3,0.05,0.95,0.921594706564242,30,107.0,1,107.0,1,107.0,1,107.0,1
9026,max_effective,30,60,2,3,0.05,0.95,0.9254266659687658,9,70.0,1,70.0,1,70.0,1,70.0,1
9027,max_effective,30,60,2,3,0.05,0.95,0.9422971115307448,12,100.0,1,100.0,1,100.0,1,100.0,1
9028,max_effective,30,60,2,3,0.05,0.95,0.8993981669786707,15,83.0,1,83.0,1,83.0,1,83.0,1
9029,max_effective,30,60,2,3,0.05,0.95,0.9488311427147348,25,107.0,1,107.0,1,107.0,1,107.0,1
9030,max_effective,30,60,2,3,0.05,0.95,0.9045866582658038,9,79.0,1,79.0,1,79.0,1,79.0,1
9031,max_effective,30,60,2,3,0.05,0.95,0.921440002303874,8,55.0,1,55.0,1,55.0,1,55.0,1
9032,max_effective,30,60,2,3,0.05,0.95,0.9099043798981784,24,97.0,1,97.0,1,97.0,1,97.0,1
9033,max_effective,30,60,2,3,0.05,0.95,0.9359908864356156,43,105.0,0,110.0,1,110.0,1,110.0,1
9034,max_effective,30,60,2,3,0.05,0.95,0.9392134430377724,16,105.0,1,105.0,1,105.0,1,105.0,1
9035,max_effective,30,60,2,3,0.05,0.95,0.948244012260156,20,105.0,1,105.0,1,105.0,1,105.0,1
9036,max_effective,30,60,2,3,0.05,0.95,0.9296232950963412,19,115.0,1,115.0,1,115.0,1,115.0,1
9037,max_effective,30,60,2,3,0.05,0.95,0.9461861226998928,47,125.0,0,139.0,0,157.0,1,154.0,0
9038,max_effective,30,60,2,3,0.05,0.95,0.9136464469904336,13,101.0,1,101.0,1,101.0,1,101.0,1
9039,max_effective,30,60,2,3,0.05,0.95,0.9247052352275712,8,74.0,1,74.0,1,74.0,1,74.0,1
9040,max_effective,30,60,2,3,0.05,0.95,0.9002592462689168,15,76.0,1,76.0,1,76.0,1,72.0,0
9041,max_effective,30,60,2,3,0.05,0.95,0.8857150694346939,28,119.0,0,123.0,1,121.0,0,118.0,0
9042,max_effective,30,60,2,3,0.05,0.95,0.9361524717057718,35,101.0,0,108.0,1,108.0,1,108.0,1
9043,max_effective,30,60,2,3,0.05,0.95,0.9435264055525018,31,123.0,0,129.0,1,129.0,1,129.0,1
9044,max_effective,30,60,2,3,0.05,0.95,0.9000278115404579,20,92.0,1,92.0,1,92.0,1,92.0,1
9045,max_effective,30,60,2,3,0.05,0.95,0.9399670274807866,12,70.0,1,70.0,1,70.0,1,70.0,1
9046,max_effective,30,60,2,3,0.05,0.95,0.9120419751588732,12,87.0,1,87.0,1,87.0,1,87.0,1
9047,max_effective,30,60,2,3,0.05,0.95,0.898792481802852,7,60.0,1,60.0,1,60.0,1,60.0,1
9048,max_effective,30,60,2,3,0.05,0.95,0.9292228809282432,12,86.0,1,86.0,1,86.0,1,86.0,1
9049,max_effective,30,60,2,3,0.05,0.95,0.9242343812879164,13,63.0,1,63.0,1,63.0,1,63.0,1
9050,max_effective,30,60,2,3,0.05,0.95,0.9308909321385372,22,100.0,1,100.0,1,100.0,1,100.0,1
9051,max_effective,30,60,2,3,0.05,0.95,0.9314717177951876,41,125.0,0,130.0,0,144.0,1,144.0,1
9052,max_effective,30,60,2,3,0.05,0.95,0.9418308132460796,38,114.0,1,114.0,1,114.0,1,114.0,1
9053,max_effective,30,60,2,3,0.05,0.95,0.9333534933189804,31,101.0,0,102.0,1,102.0,1,102.0,1
9054,max_effective,30,60,2,3,0.05,0.95,0.9284934855412896,21,87.0,1,87.0,1,87.0,1,87.0,1
9055,max_effective,30,60,2,3,0.05,0.95,0.945727467825438,15,93.0,1,93.0,1,93.0,1,93.0,1
9056,max_effective,30,60,2,3,0.05,0.95,0.825911434084646,6,57.0,1,57.0,1,57.0,1,57.0,1
9057,max_effective,30,60,2,3,0.05,0.95,0.946411687525408,40,118.0,0,135.0,1,135.0,1,135.0,1
9058,max_effective,30,60,2,3,0.05,0.95,0.9426538556743982,19,77.0,1,77.0,1,77.0,1,77.0,1
9059,max_effective,30,60,2,3,0.05,0.95,0.895506086443501,17,88.0,1,88.0,1,88.0,1,88.0,1
9060,max_effective,30,60,2,3,0.05,0.95,0.9217123928772888,9,54.0,1,54.0,1,54.0,1,54.0,1
9061,max_effective,30,60,2,3,0.05,0.95,0.937343182227102,9,88.0,1,88.0,1,88.0,1,88.0,1
9062,max_effective,30,60,2,3,0.05,0.95,0.9034863689173618,13,92.0,1,92.0,1,92.0,1,92.0,1
9063,max_effective,30,60,2,3,0.05,0.95,0.919519819335698,20,76.0,1,76.0,1,76.0,1,76.0,1
9064,max_effective,30,60,2,3,0.05,0.95,0.9281117034660878,14,93.0,1,93.0,1,93.0,1,93.0,1
9065,max_effective,30,60,2,3,0.05,0.95,0.9120853812448912,37,114.0,1,114.0,1,114.0,1,114.0,1
9066,max_effective,30,60,2,3,0.05,0.95,0.9453028644494428,23,108.0,1,108.0,1,108.0,1,108.0,1
9067,max_effective,30,60,2,3,0.05,0.95,0.9390995179184916,25,128.0,1,128.0,1,128.0,1,128.0,1
9068,max_effective,30,60,2,3,0.05,0.95,0.9173260701529306,19,105.0,1,105.0,1,105.0,1,105.0,1
9069,max_effective,30,60,2,3,0.05,0.95,0.9185658921366552,23,93.0,1,93.0,1,93.0,1,93.0,1
9070,max_effective,30,60,2,3,0.05,0.95,0.8937211569204158,16,99.0,1,99.0,1,99.0,1,99.0,1
9071,max_effective,30,60,2,3,0.05,0.95,0.9312562942295493,55,122.0,0,137.0,1,134.0,0,136.0,0
9072,max_effective,30,60,2,3,0.05,0.95,0.8809457534535043,15,85.0,1,85.0,1,85.0,1,85.0,1
9073,max_effective,30,60,2,3,0.05,0.95,0.9314427460762272,35,106.0,1,106.0,1,106.0,1,106.0,1
9074,max_effective,30,60,2,3,0.05,0.95,0.9267637432681012,15,66.0,1,66.0,1,66.0,1,66.0,1
9075,max_effective,30,60,2,3,0.05,0.95,0.9303237436662884,52,122.0,0,131.0,0,136.0,0,149.0,1
9076,max_effective,30,60,2,3,0.05,0.95,0.929559448406728,12,58.0,1,58.0,1,58.0,1,58.0,1
9077,max_effective,30,60,2,3,0.05,0.95,0.9425942210907328,18,83.0,1,83.0,1,83.0,1,83.0,1
9078,max_effective,30,60,2,3,0.05,0.95,0.948260493943143,17,80.0,1,80.0,1,80.0,1,80.0,1
9079,max_effective,30,60,2,3,0.05,0.95,0.9321303297274116,11,91.0,1,91.0,1,91.0,1,91.0,1
9080,max_effective,30,60,2,3,0.05,0.95,0.9258403920438928,13,96.0,1,96.0,1,96.0,1,96.0,1
9081,max_effective,30,60,2,3,0.05,0.95,0.9323849162484126,44,119.0,0,137.0,1,132.0,0,131.0,0
9082,max_effective,30,60,2,3,0.05,0.95,0.9228766363811912,11,77.0,1,77.0,1,77.0,1,75.0,0
9083,max_effective,30,60,2,3,0.05,0.95,0.9027759987542224,9,58.0,1,58.0,1,58.0,1,58.0,1
9084,max_effective,30,60,2,3,0.05,0.95,0.8899208554151766,30,106.0,1,106.0,1,106.0,1,106.0,1
9085,max_effective,30,60,2,3,0.05,0.95,0.9076433978966426,36,123.0,0,131.0,1,131.0,1,131.0,1
9086,max_effective,30,60,2,3,0.05,0.95,0.949512054972778,8,68.0,1,68.0,1,68.0,1,67.0,0
9087,max_effective,30,60,2,3,0.05,0.95,0.8249374614449158,14,81.0,1,81.0,1,81.0,1,81.0,1
9088,max_effective,30,60,2,3,0.05,0.95,0.8350244078176532,8,63.0,1,63.0,1,63.0,1,63.0,1
9089,max_effective,30,60,2,3,0.05,0.95,0.9014178922653912,19,106.0,1,106.0,1,106.0,1,106.0,1
9090,max_effective,30,60,2,3,0.05,0.95,0.8796198307586951,13,81.0,1,81.0,1,81.0,1,81.0,1
9091,max_effective,30,60,2,3,0.05,0.95,0.9390787475454968,11,79.0,1,79.0,1,79.0,1,78.0,0
9092,max_effective,30,60,2,3,0.05,0.95,0.918792362835616,14,73.0,1,73.0,1,73.0,1,73.0,1
9093,max_effective,30,60,2,3,0.05,0.95,0.9453208721027454,35,133.0,0,137.0,0,148.0,1,147.0,0
9094,max_effective,30,60,2,3,0.05,0.95,0.9081004429681806,12,89.0,1,89.0,1,89.0,1,89.0,1
9095,max_effective,30,60,2,3,0.05,0.95,0.9252451923945036,15,89.0,1,89.0,1,89.0,1,89.0,1
9096,max_effective,30,60,2,3,0.05,0.95,0.9384364476889452,17,80.0,1,80.0,1,80.0,1,80.0,1
9097,max_effective,30,60,2,3,0.05,0.95,0.9271574001584988,21,79.0,1,79.0,1,79.0,1,79.0,1
9098,max_effective,30,60,2,3,0.05,0.95,0.9079416487747805,12,79.0,1,79.0,1,79.0,1,79.0,1
9099,max_effective,30,60,2,3,0.05,0.95,0.9458144108317345,39,106.0,0,107.0,1,107.0,1,107.0,1
9100,max_effective,30,60,2,3,0.05,0.95,0.9286147790296974,15,75.0,1,75.0,1,75.0,1,75.0,1
9101,max_effective,30,60,2,3,0.05,0.95,0.9276531872242392,12,68.0,1,68.0,1,68.0,1,68.0,1
9102,max_effective,30,60,2,3,0.05,0.95,0.880610881404153,3,47.0,1,47.0,1,47.0,1,47.0,1
9103,max_effective,30,60,2,3,0.05,0.95,0.8999523398062691,14,88.0,1,88.0,1,88.0,1,88.0,1
9104,max_effective,30,60,2,3,0.05,0.95,0.9046760849543688,24,86.0,1,86.0,1,86.0,1,86.0,1
9105,max_effective,30,60,2,3,0.05,0.95,0.8614847102758723,10,84.0,1,84.0,1,84.0,1,84.0,1
9106,max_effective,30,60,2,3,0.05,0.95,0.9201610346216172,14,75.0,1,75.0,1,75.0,1,75.0,1
9107,max_effective,30,60,2,3,0.05,0.95,0.8932290615949534,17,87.0,1,87.0,1,87.0,1,87.0,1
9108,max_effective,30,60,2,3,0.05,0.95,0.944796466890281,16,103.0,1,103.0,1,103.0,1,103.0,1
9109,max_effective,30,60,2,3,0.05,0.95,0.9264962291776452,26,120.0,0,131.0,1,131.0,1,131.0,1
9110,max_effective,30,60,2,3,0.05,0.95,0.9251772534884768,9,60.0,1,60.0,1,60.0,1,60.0,1
9111,max_effective,30,60,2,3,0.05,0.95,0.909710413107566,40,103.0,0,104.0,1,104.0,1,104.0,1
9112,max_effective,30,60,2,3,0.05,0.95,0.9364509728746176,54,136.0,0,145.0,0,150.0,1,149.0,0
9113,max_effective,30,60,2,3,0.05,0.95,0.883697242530828,19,80.0,1,80.0,1,80.0,1,80.0,1
9114,max_effective,30,60,2,3,0.05,0.95,0.9004476786796574,16,84.0,1,84.0,1,84.0,1,84.0,1
9115,max_effective,30,60,2,3,0.05,0.95,0.9488189147127766,19,107.0,1,107.0,1,107.0,1,107.0,1
9116,max_effective,30,60,2,3,0.05,0.95,0.9335158898002572,30,124.0,0,138.0,1,135.0,0,133.0,0
9117,max_effective,30,60,2,3,0.05,0.95,0.911532959337582,14,83.0,1,83.0,1,83.0,1,83.0,1
9118,max_effective,30,60,2,3,0.05,0.95,0.9137651044901188,12,75.0,1,75.0,1,75.0,1,75.0,1
9119,max_effective,30,60,2,3,0.05,0.95,0.9385806939663754,52,103.0,1,103.0,1,103.0,1,103.0,1
9120,max_effective,30,60,2,3,0.05,0.95,0.9373668757763408,20,105.0,1,105.0,1,105.0,1,105.0,1
9121,max_effective,30,60,2,3,0.05,0.95,0.9495890663674376,93,109.0,0,128.0,0,141.0,0,144.0,1
9122,max_effective,30,60,2,3,0.05,0.95,0.9415044694650304,39,120.0,0,142.0,0,144.0,1,140.0,0
9123,max_effective,30,60,2,3,0.05,0.95,0.9085863204260068,19,83.0,1,83.0,1,83.0,1,83.0,1
9124,max_effective,30,60,2,3,0.05,0.95,0.9077274976669728,9,84.0,1,84.0,1,84.0,1,84.0,1
9125,max_effective,30,60,2,3,0.05,0.95,0.9210719933428896,15,62.0,1,62.0,1,62.0,1,62.0,1
9126,max_effective,30,60,2,3,0.05,0.95,0.9310061211589526,23,107.0,1,107.0,1,107.0,1,107.0,1
9127,max_effective,30,60,2,3,0.05,0.95,0.9322584606112296,21,100.0,1,100.0,1,100.0,1,100.0,1
9128,max_effective,30,60,2,3,0.05,0.95,0.8959963746139128,10,89.0,1,89.0,1,89.0,1,89.0,1
9129,max_effective,30,60,2,3,0.05,0.95,0.9421576745308858,26,124.0,0,126.0,1,126.0,1,126.0,1
9130,max_effective,30,60,2,3,0.05,0.95,0.8952995728742651,18,70.0,1,70.0,1,70.0,1,70.0,1
9131,max_effective,30,60,2,3,0.05,0.95,0.9360586032390474,19,99.0,1,99.0,1,99.0,1,99.0,1
9132,max_effective,30,60,2,3,0.05,0.95,0.9239756069140128,25,118.0,1,118.0,1,118.0,1,118.0,1
9133,max_effective,30,60,2,3,0.05,0.95,0.9369125530953784,54,104.0,1,104.0,1,104.0,1,104.0,1
9134,max_effective,30,60,2,3,0.05,0.95,0.9449165097280632,18,76.0,1,76.0,1,76.0,1,76.0,1
9135,max_effective,30,60,2,3,0.05,0.95,0.9231361059032782,21,79.0,1,79.0,1,79.0,1,79.0,1
9136,max_effective,30,60,2,3,0.05,0.95,0.9429011733818574,15,134.0,0,138.0,1,137.0,0,138.0,1
9137,max_effective,30,60,2,3,0.05,0.95,0.9010331980693668,20,93.0,1,93.0,1,93.0,1,93.0,1
9138,max_effective,30,60,2,3,0.05,0.95,0.94268432374561,37,132.0,1,131.0,0,129.0,0,132.0,1
9139,max_effective,30,60,2,3,0.05,0.95,0.9374272804046784,16,90.0,1,90.0,1,90.0,1,86.0,0
9140,max_effective,30,60,2,3,0.05,0.95,0.9101671066311569,21,86.0,1,86.0,1,86.0,1,86.0,1
9141,max_effective,30,60,2,3,0.05,0.95,0.9495246729828942,57,139.0,0,146.0,0,160.0,1,158.0,0
9142,max_effective,30,60,2,3,0.05,0.95,0.9457601757936106,26,75.0,1,75.0,1,75.0,1,75.0,1
9143,max_effective,30,60,2,3,0.05,0.95,0.9422055057523436,17,96.0,1,96.0,1,96.0,1,96.0,1
9144,max_effective,30,60,2,3,0.05,0.95,0.9446514825396178,9,70.0,1,70.0,1,70.0,1,67.0,0
9145,max_effective,30,60,2,3,0.05,0.95,0.940433265533666,20,76.0,1,76.0,1,76.0,1,72.0,0
9146,max_effective,30,60,2,3,0.05,0.95,0.936084051912722,11,89.0,1,89.0,1,89.0,1,89.0,1
9147,max_effective,30,60,2,3,0.05,0.95,0.9384984405666856,29,116.0,0,126.0,1,126.0,1,126.0,1
9148,max_effective,30,60,2,3,0.05,0.95,0.942491213331389,55,125.0,0,140.0,0,163.0,1,159.0,0
9149,max_effective,30,60,2,3,0.05,0.95,0.9472701121630264,17,82.0,1,82.0,1,82.0,1,82.0,1
9150,max_effective,30,60,2,3,0.05,0.95,0.9427475678138284,31,136.0,0,146.0,0,151.0,1,149.0,0
9151,max_effective,30,60,2,3,0.05,0.95,0.9374846588331992,7,64.0,1,64.0,1,64.0,1,62.0,0
9152,max_effective,30,60,2,3,0.05,0.95,0.9458216263181204,24,108.0,1,108.0,1,108.0,1,108.0,1
9153,max_effective,30,60,2,3,0.05,0.95,0.8960384760086314,10,65.0,1,65.0,1,65.0,1,65.0,1
9154,max_effective,30,60,2,3,0.05,0.95,0.9487822461405812,54,97.0,0,112.0,1,112.0,1,112.0,1
9155,max_effective,30,60,2,3,0.05,0.95,0.8737707762773015,19,75.0,1,75.0,1,75.0,1,75.0,1
9156,max_effective,30,60,2,3,0.05,0.95,0.93331775759308,10,93.0,1,93.0,1,93.0,1,93.0,1
9157,max_effective,30,60,2,3,0.05,0.95,0.948559013366776,17,103.0,1,103.0,1,103.0,1,103.0,1
9158,max_effective,30,60,2,3,0.05,0.95,0.938678715435692,19,104.0,1,104.0,1,104.0,1,104.0,1
9159,max_effective,30,60,2,3,0.05,0.95,0.9271698984631996,25,122.0,1,122.0,1,122.0,1,122.0,1
9160,max_effective,30,60,2,3,0.05,0.95,0.9237377764071504,12,73.0,1,73.0,1,73.0,1,73.0,1
9161,max_effective,30,60,2,3,0.05,0.95,0.8917631924880294,13,78.0,1,78.0,1,78.0,1,78.0,1
9162,max_effective,30,60,2,3,0.05,0.95,0.947730975688586,62,116.0,0,132.0,0,141.0,1,139.0,0
9163,max_effective,30,60,2,3,0.05,0.95,0.949047349838214,66,121.0,1,121.0,1,121.0,1,121.0,1
9164,max_effective,30,60,2,3,0.05,0.95,0.9292196375771852,12,110.0,1,110.0,1,110.0,1,110.0,1
9165,max_effective,30,60,2,3,0.05,0.95,0.91227833897153,24,104.0,1,104.0,1,104.0,1,104.0,1
9166,max_effective,30,60,2,3,0.05,0.95,0.9449255919267334,11,97.0,1,97.0,1,97.0,1,97.0,1
9167,max_effective,30,60,2,3,0.05,0.95,0.910506447621996,32,83.0,1,83.0,1,83.0,1,83.0,1
9168,max_effective,30,60,2,3,0.05,0.95,0.9489747403797502,24,131.0,0,143.0,0,148.0,1,145.0,0
9169,max_effective,30,60,2,3,0.05,0.95,0.9195854316621596,7,68.0,1,68.0,1,68.0,1,68.0,1
9170,max_effective,30,60,2,3,0.05,0.95,0.9086480300126204,24,103.0,1,103.0,1,103.0,1,103.0,1
9171,max_effective,30,60,2,3,0.05,0.95,0.9330427440722304,9,71.0,1,71.0,1,71.0,1,71.0,1
9172,max_effective,30,60,2,3,0.05,0.95,0.8880134592928015,16,96.0,1,96.0,1,96.0,1,96.0,1
9173,max_effective,30,60,2,3,0.05,0.95,0.9280510526440684,13,85.0,1,85.0,1,85.0,1,85.0,1
9174,max_effective,30,60,2,3,0.05,0.95,0.8998850371461357,25,99.0,1,99.0,1,99.0,1,99.0,1
9175,max_effective,30,60,2,3,0.05,0.95,0.9439957079150932,16,79.0,1,79.0,1,79.0,1,79.0,1
9176,max_effective,30,60,2,3,0.05,0.95,0.9287802282378164,25,83.0,1,83.0,1,83.0,1,83.0,1
9177,max_effective,30,60,2,3,0.05,0.95,0.9474079351690334,31,126.0,0,129.0,1,126.0,0,129.0,1
9178,max_effective,30,60,2,3,0.05,0.95,0.9172918688375178,9,72.0,1,72.0,1,72.0,1,70.0,0
9179,max_effective,30,60,2,3,0.05,0.95,0.8510987642111638,8,53.0,1,53.0,1,53.0,1,53.0,1
9180,max_effective,30,60,2,3,0.05,0.95,0.937780876022339,41,134.0,0,143.0,0,158.0,1,155.0,0
9181,max_effective,30,60,2,3,0.05,0.95,0.9306146115728088,10,78.0,1,78.0,1,78.0,1,78.0,1
9182,max_effective,30,60,2,3,0.05,0.95,0.9227684348497118,19,141.0,0,150.0,1,147.0,0,148.0,0
9183,max_effective,30,60,2,3,0.05,0.95,0.9381349528922734,21,126.0,0,132.0,1,132.0,1,131.0,0
9184,max_effective,30,60,2,3,0.05,0.95,0.933900813409428,26,120.0,0,124.0,1,120.0,0,118.0,0
9185,max_effective,30,60,2,3,0.05,0.95,0.940736901465882,22,113.0,0,117.0,0,118.0,1,118.0,1
9186,max_effective,30,60,2,3,0.05,0.95,0.9379377482243604,21,116.0,1,116.0,1,116.0,1,116.0,1
9187,max_effective,30,60,2,3,0.05,0.95,0.9226563671699268,28,98.0,0,99.0,1,99.0,1,99.0,1
9188,max_effective,30,60,2,3,0.05,0.95,0.9035709146597882,19,81.0,1,81.0,1,81.0,1,80.0,0
9189,max_effective,30,60,2,3,0.05,0.95,0.9427605831649348,33,118.0,0,130.0,1,130.0,1,130.0,1
9190,max_effective,30,60,2,3,0.05,0.95,0.9249588986389964,41,104.0,1,104.0,1,104.0,1,104.0,1
9191,max_effective,30,60,2,3,0.05,0.95,0.9198904988653672,44,118.0,0,123.0,1,123.0,1,123.0,1
9192,max_effective,30,60,2,3,0.05,0.95,0.9207237013405206,42,109.0,1,109.0,1,109.0,1,108.0,0
9193,max_effective,30,60,2,3,0.05,0.95,0.9417034915909523,33,117.0,0,122.0,0,126.0,0,127.0,1
9194,max_effective,30,60,2,3,0.05,0.95,0.9073136370201494,72,114.0,0,135.0,0,142.0,0,152.0,1
9195,max_effective,30,60,2,3,0.05,0.95,0.9366289624479304,24,125.0,0,124.0,0,125.0,0,127.0,1
9196,max_effective,30,60,2,3,0.05,0.95,0.8694540793562411,12,96.0,1,96.0,1,96.0,1,96.0,1
9197,max_effective,30,60,2,3,0.05,0.95,0.8864539399203056,12,73.0,1,73.0,1,73.0,1,73.0,1
9198,max_effective,30,60,2,3,0.05,0.95,0.949111738543797,13,90.0,1,90.0,1,90.0,1,90.0,1
9199,max_effective,30,60,2,3,0.05,0.95,0.9215861994026402,10,83.0,1,83.0,1,83.0,1,83.0,1
9200,max_effective,30,60,2,3,0.05,0.95,0.9343382361395745,34,117.0,1,117.0,1,116.0,0,117.0,1
9201,max_effective,30,60,2,3,0.05,0.95,0.8947079856989886,14,81.0,1,81.0,1,81.0,1,81.0,1
9202,max_effective,30,60,2,3,0.05,0.95,0.917918835202409,16,104.0,1,104.0,1,104.0,1,104.0,1
9203,max_effective,30,60,2,3,0.05,0.95,0.9001284813156707,13,77.0,1,77.0,1,77.0,1,77.0,1
9204,max_effective,30,60,2,3,0.05,0.95,0.8781272249890006,10,68.0,1,68.0,1,68.0,1,68.0,1
9205,max_effective,30,60,2,3,0.05,0.95,0.9449524364371048,22,100.0,1,100.0,1,100.0,1,100.0,1
9206,max_effective,30,60,2,3,0.05,0.95,0.9106723842364036,26,83.0,1,83.0,1,83.0,1,82.0,0
9207,max_effective,30,60,2,3,0.05,0.95,0.9334743593020214,19,92.0,1,92.0,1,92.0,1,92.0,1
9208,max_effective,30,60,2,3,0.05,0.95,0.9498875754267676,29,129.0,0,137.0,0,139.0,1,138.0,0
9209,max_effective,30,60,2,3,0.05,0.95,0.9193990635791331,17,104.0,1,104.0,1,104.0,1,103.0,0
9210,max_effective,30,60,2,3,0.05,0.95,0.9308087384838276,23,96.0,1,96.0,1,96.0,1,96.0,1
9211,max_effective,30,60,2,3,0.05,0.95,0.8798297900718605,13,93.0,1,93.0,1,93.0,1,93.0,1
9212,max_effective,30,60,2,3,0.05,0.95,0.8925686870978523,20,110.0,0,112.0,1,112.0,1,111.0,0
9213,max_effective,30,60,2,3,0.05,0.95,0.9125241808318816,11,91.0,1,91.0,1,91.0,1,91.0,1
9214,max_effective,30,60,2,3,0.05,0.95,0.9185003254928026,15,86.0,1,86.0,1,86.0,1,86.0,1
9215,max_effective,30,60,2,3,0.05,0.95,0.887976517787222,15,71.0,1,71.0,1,71.0,1,69.0,0
9216,max_effective,30,60,2,3,0.05,0.95,0.9313129381499988,28,115.0,1,115.0,1,113.0,0,115.0,1
9217,max_effective,30,60,2,3,0.05,0.95,0.8020263743223003,7,60.0,1,60.0,1,60.0,1,60.0,1
9218,max_effective,30,60,2,3,0.05,0.95,0.8978251418202157,16,74.0,1,74.0,1,74.0,1,74.0,1
9219,max_effective,30,60,2,3,0.05,0.95,0.9215373574800684,8,73.0,1,73.0,1,73.0,1,73.0,1
9220,max_effective,30,60,2,3,0.05,0.95,0.9226172526778628,8,74.0,1,74.0,1,74.0,1,73.0,0
9221,max_effective,30,60,2,3,0.05,0.95,0.9386751389063488,31,142.0,0,145.0,0,153.0,0,154.0,1
9222,max_effective,30,60,2,3,0.05,0.95,0.9458008209563976,46,114.0,0,126.0,0,138.0,0,139.0,1
9223,max_effective,30,60,2,3,0.05,0.95,0.9232671808827728,12,61.0,1,61.0,1,61.0,1,61.0,1
9224,max_effective,30,60,2,3,0.05,0.95,0.9260424327385166,16,117.0,1,117.0,1,117.0,1,117.0,1
9225,max_effective,30,60,2,3,0.05,0.95,0.894077024659108,6,67.0,1,67.0,1,67.0,1,67.0,1
9226,max_effective,30,60,2,3,0.05,0.95,0.917397578204607,9,69.0,1,69.0,1,69.0,1,64.0,0
9227,max_effective,30,60,2,3,0.05,0.95,0.9245959590245773,33,118.0,0,130.0,0,126.0,0,131.0,1
9228,max_effective,30,60,2,3,0.05,0.95,0.9043948910820052,14,113.0,1,113.0,1,113.0,1,113.0,1
9229,max_effective,30,60,2,3,0.05,0.95,0.9492083002847672,23,120.0,1,120.0,1,120.0,1,120.0,1
9230,max_effective,30,60,2,3,0.05,0.95,0.948651323980237,52,112.0,0,130.0,0,136.0,1,136.0,1
9231,max_effective,30,60,2,3,0.05,0.95,0.9213654715307203,38,134.0,1,126.0,0,123.0,0,125.0,0
9232,max_effective,30,60,2,3,0.05,0.95,0.9205744923362824,40,123.0,0,125.0,1,125.0,1,125.0,1
9233,max_effective,30,60,2,3,0.05,0.95,0.8851817961906864,7,64.0,1,64.0,1,64.0,1,64.0,1
9234,max_effective,30,60,2,3,0.05,0.95,0.926657751328676,32,110.0,0,112.0,1,112.0,1,112.0,1
9235,max_effective,30,60,2,3,0.05,0.95,0.920715499047042,32,121.0,1,121.0,1,121.0,1,121.0,1
9236,max_effective,30,60,2,3,0.05,0.95,0.8972735549685001,9,83.0,1,83.0,1,83.0,1,83.0,1
9237,max_effective,30,60,2,3,0.05,0.95,0.9274368332012694,24,117.0,1,117.0,1,117.0,1,116.0,0
9238,max_effective,30,60,2,3,0.05,0.95,0.9195169249199469,23,111.0,1,111.0,1,111.0,1,111.0,1
9239,max_effective,30,60,2,3,0.05,0.95,0.9464966667472064,25,98.0,1,98.0,1,98.0,1,98.0,1
9240,max_effective,30,60,2,3,0.05,0.95,0.907203612959108,10,84.0,1,84.0,1,84.0,1,84.0,1
9241,max_effective,30,60,2,3,0.05,0.95,0.9150681756323398,10,65.0,1,65.0,1,65.0,1,65.0,1
9242,max_effective,30,60,2,3,0.05,0.95,0.8230303724039035,9,68.0,1,68.0,1,68.0,1,68.0,1
9243,max_effective,30,60,2,3,0.05,0.95,0.9342867240119206,10,93.0,1,93.0,1,93.0,1,93.0,1
9244,max_effective,30,60,2,3,0.05,0.95,0.8983960928983953,15,80.0,1,80.0,1,80.0,1,80.0,1
9245,max_effective,30,60,2,3,0.05,0.95,0.938681563253775,14,82.0,1,82.0,1,82.0,1,82.0,1
9246,max_effective,30,60,2,3,0.05,0.95,0.9347584364567396,30,117.0,0,124.0,1,124.0,1,124.0,1
9247,max_effective,30,60,2,3,0.05,0.95,0.8700479473065327,13,89.0,1,89.0,1,89.0,1,89.0,1
9248,max_effective,30,60,2,3,0.05,0.95,0.9216372081646224,5,67.0,1,67.0,1,67.0,1,67.0,1
9249,max_effective,30,60,2,3,0.05,0.95,0.946430061966515,14,70.0,1,70.0,1,70.0,1,70.0,1
9250,max_effective,30,60,2,3,0.05,0.95,0.944938493360821,26,113.0,0,115.0,1,115.0,1,115.0,1
9251,max_effective,30,60,2,3,0.05,0.95,0.8076959034170144,7,69.0,1,69.0,1,69.0,1,69.0,1
9252,max_effective,30,60,2,3,0.05,0.95,0.8977401974273787,39,101.0,0,102.0,1,102.0,1,102.0,1
9253,max_effective,30,60,2,3,0.05,0.95,0.9036763825453612,32,106.0,1,106.0,1,106.0,1,106.0,1
9254,max_effective,30,60,2,3,0.05,0.95,0.943335219138755,10,84.0,1,84.0,1,84.0,1,84.0,1
9255,max_effective,30,60,2,3,0.05,0.95,0.8724837084495168,9,82.0,1,82.0,1,82.0,1,82.0,1
9256,max_effective,30,60,2,3,0.05,0.95,0.9438242397611856,10,68.0,1,68.0,1,68.0,1,68.0,1
9257,max_effective,30,60,2,3,0.05,0.95,0.872907150064121,23,121.0,1,121.0,1,121.0,1,119.0,0
9258,max_effective,30,60,2,3,0.05,0.95,0.9249234870237498,14,83.0,1,83.0,1,83.0,1,83.0,1
9259,max_effective,30,60,2,3,0.05,0.95,0.9309221583454088,13,73.0,1,73.0,1,73.0,1,73.0,1
9260,max_effective,30,60,2,3,0.05,0.95,0.8933345424081521,11,69.0,1,69.0,1,69.0,1,69.0,1
9261,max_effective,30,60,2,3,0.05,0.95,0.9279331778627442,29,105.0,1,105.0,1,105.0,1,105.0,1
9262,max_effective,30,60,2,3,0.05,0.95,0.8353746018374135,16,71.0,1,71.0,1,71.0,1,71.0,1
9263,max_effective,30,60,2,3,0.05,0.95,0.891457101416466,21,84.0,1,84.0,1,84.0,1,84.0,1
9264,max_effective,30,60,2,3,0.05,0.95,0.9233171927544148,26,102.0,1,102.0,1,102.0,1,102.0,1
9265,max_effective,30,60,2,3,0.05,0.95,0.9480074820212284,24,96.0,1,96.0,1,96.0,1,96.0,1
9266,max_effective,30,60,2,3,0.05,0.95,0.928175129722308,19,101.0,1,101.0,1,101.0,1,101.0,1
9267,max_effective,30,60,2,3,0.05,0.95,0.9055557492374662,32,104.0,0,107.0,1,107.0,1,107.0,1
9268,max_effective,30,60,2,3,0.05,0.95,0.90250322206944,8,65.0,1,65.0,1,65.0,1,65.0,1
9269,max_effective,30,60,2,3,0.05,0.95,0.9316236996574974,15,95.0,1,95.0,1,95.0,1,92.0,0
9270,max_effective,30,60,2,3,0.05,0.95,0.913661718916019,20,81.0,1,81.0,1,81.0,1,81.0,1
9271,max_effective,30,60,2,3,0.05,0.95,0.9359863328211802,23,89.0,1,89.0,1,89.0,1,89.0,1
9272,max_effective,30,60,2,3,0.05,0.95,0.9226645049771351,9,74.0,1,74.0,1,74.0,1,74.0,1
9273,max_effective,30,60,2,3,0.05,0.95,0.9265247744565888,31,105.0,1,105.0,1,105.0,1,105.0,1
9274,max_effective,30,60,2,3,0.05,0.95,0.94243942959086,38,101.0,1,101.0,1,101.0,1,100.0,0
9275,max_effective,30,60,2,3,0.05,0.95,0.9420005978047216,38,128.0,0,142.0,1,135.0,0,135.0,0
9276,max_effective,30,60,2,3,0.05,0.95,0.9436706716175892,24,120.0,0,122.0,1,122.0,1,122.0,1
9277,max_effective,30,60,2,3,0.05,0.95,0.9175680790279194,14,100.0,1,100.0,1,100.0,1,100.0,1
9278,max_effective,30,60,2,3,0.05,0.95,0.9344719584862288,24,105.0,1,105.0,1,105.0,1,105.0,1
9279,max_effective,30,60,2,3,0.05,0.95,0.946777219174869,20,104.0,1,104.0,1,104.0,1,104.0,1
9280,max_effective,30,60,2,3,0.05,0.95,0.9031310552362976,18,106.0,1,106.0,1,106.0,1,106.0,1
9281,max_effective,30,60,2,3,0.05,0.95,0.9193476816659096,19,99.0,1,99.0,1,99.0,1,99.0,1
9282,max_effective,30,60,2,3,0.05,0.95,0.9474013581763444,25,101.0,1,101.0,1,101.0,1,101.0,1
9283,max_effective,30,60,2,3,0.05,0.95,0.9323633382100036,13,111.0,1,111.0,1,111.0,1,111.0,1
9284,max_effective,30,60,2,3,0.05,0.95,0.9408362297192708,17,111.0,1,111.0,1,111.0,1,111.0,1
9285,max_effective,30,60,2,3,0.05,0.95,0.943795503431472,47,109.0,0,117.0,1,117.0,1,117.0,1
9286,max_effective,30,60,2,3,0.05,0.95,0.9309629518376517,14,79.0,1,79.0,1,79.0,1,79.0,1
9287,max_effective,30,60,2,3,0.05,0.95,0.9287061923389124,16,77.0,1,77.0,1,77.0,1,77.0,1
9288,max_effective,30,60,2,3,0.05,0.95,0.9197321699163896,30,110.0,0,113.0,1,113.0,1,113.0,1
9289,max_effective,30,60,2,3,0.05,0.95,0.9391612867446848,39,124.0,0,133.0,1,126.0,0,126.0,0
9290,max_effective,30,60,2,3,0.05,0.95,0.9495428712309824,15,75.0,1,75.0,1,75.0,1,75.0,1
9291,max_effective,30,60,2,3,0.05,0.95,0.9419716530007928,52,118.0,0,128.0,0,132.0,1,132.0,1
9292,max_effective,30,60,2,3,0.05,0.95,0.9173747172505148,31,109.0,0,112.0,1,112.0,1,112.0,1
9293,max_effective,30,60,2,3,0.05,0.95,0.8881025060792076,5,57.0,1,57.0,1,57.0,1,57.0,1
9294,max_effective,30,60,2,3,0.05,0.95,0.9093267559014244,44,107.0,1,107.0,1,107.0,1,107.0,1
9295,max_effective,30,60,2,3,0.05,0.95,0.9206816457251158,9,69.0,1,69.0,1,69.0,1,69.0,1
9296,max_effective,30,60,2,3,0.05,0.95,0.9387191680423392,13,77.0,1,77.0,1,77.0,1,77.0,1
9297,max_effective,30,60,2,3,0.05,0.95,0.8788954076451002,8,60.0,1,60.0,1,60.0,1,60.0,1
9298,max_effective,30,60,2,3,0.05,0.95,0.8584429481606418,7,53.0,1,53.0,1,53.0,1,53.0,1
9299,max_effective,30,60,2,3,0.05,0.95,0.9022965589426644,12,73.0,1,73.0,1,73.0,1,73.0,1
9300,max_effective,30,60,2,3,0.05,0.95,0.936844462214659,29,113.0,1,113.0,1,113.0,1,113.0,1
9301,max_effective,30,60,2,3,0.05,0.95,0.9438505909746756,34,149.0,0,159.0,0,166.0,0,167.0,1
9302,max_effective,30,60,2,3,0.05,0.95,0.9497299175386024,24,116.0,1,116.0,1,116.0,1,116.0,1
9303,max_effective,30,60,2,3,0.05,0.95,0.9372403418090732,11,73.0,1,73.0,1,73.0,1,73.0,1
9304,max_effective,30,60,2,3,0.05,0.95,0.8861890046131642,8,65.0,1,65.0,1,65.0,1,65.0,1
9305,max_effective,30,60,2,3,0.05,0.95,0.9003115702960877,27,91.0,1,91.0,1,91.0,1,91.0,1
9306,max_effective,30,60,2,3,0.05,0.95,0.8650455968541335,9,78.0,1,78.0,1,78.0,1,78.0,1
9307,max_effective,30,60,2,3,0.05,0.95,0.9327713199421652,14,76.0,1,76.0,1,76.0,1,76.0,1
9308,max_effective,30,60,2,3,0.05,0.95,0.9276133231359964,14,102.0,1,102.0,1,102.0,1,102.0,1
9309,max_effective,30,60,2,3,0.05,0.95,0.9279255897252924,21,99.0,1,99.0,1,99.0,1,99.0,1
9310,max_effective,30,60,2,3,0.05,0.95,0.9016964344897076,5,56.0,1,56.0,1,56.0,1,56.0,1
9311,max_effective,30,60,2,3,0.05,0.95,0.934681404627752,19,116.0,1,116.0,1,116.0,1,116.0,1
9312,max_effective,30,60,2,3,0.05,0.95,0.9469476196099396,15,117.0,1,117.0,1,117.0,1,117.0,1
9313,max_effective,30,60,2,3,0.05,0.95,0.8566796504141332,24,109.0,0,110.0,1,110.0,1,110.0,1
9314,max_effective,30,60,2,3,0.05,0.95,0.9263622364811358,12,104.0,1,104.0,1,104.0,1,104.0,1
9315,max_effective,30,60,2,3,0.05,0.95,0.9471528145022232,28,126.0,0,133.0,0,139.0,1,138.0,0
9316,max_effective,30,60,2,3,0.05,0.95,0.94408650429888,48,135.0,0,161.0,0,158.0,0,163.0,1
9317,max_effective,30,60,2,3,0.05,0.95,0.9483201253205426,38,93.0,1,93.0,1,93.0,1,93.0,1
9318,max_effective,30,60,2,3,0.05,0.95,0.9461429986996234,13,88.0,1,88.0,1,88.0,1,88.0,1
9319,max_effective,30,60,2,3,0.05,0.95,0.943466220069856,34,107.0,0,114.0,1,114.0,1,114.0,1
9320,max_effective,30,60,2,3,0.05,0.95,0.9304691568263334,23,86.0,1,86.0,1,86.0,1,86.0,1
9321,max_effective,30,60,2,3,0.05,0.95,0.9203161824600562,23,79.0,1,79.0,1,79.0,1,77.0,0
9322,max_effective,30,60,2,3,0.05,0.95,0.946480632609684,39,108.0,0,118.0,1,118.0,1,118.0,1
9323,max_effective,30,60,2,3,0.05,0.95,0.9392616231099814,19,88.0,1,88.0,1,88.0,1,88.0,1
9324,max_effective,30,60,2,3,0.05,0.95,0.9424945858827022,49,124.0,0,149.0,0,161.0,1,161.0,1
9325,max_effective,30,60,2,3,0.05,0.95,0.9416955427510144,27,117.0,0,125.0,1,122.0,0,123.0,0
9326,max_effective,30,60,2,3,0.05,0.95,0.8856376357150786,29,90.0,1,90.0,1,90.0,1,90.0,1
9327,max_effective,30,60,2,3,0.05,0.95,0.8419319178606148,7,63.0,1,63.0,1,63.0,1,63.0,1
9328,max_effective,30,60,2,3,0.05,0.95,0.9469448558139788,19,126.0,1,126.0,1,125.0,0,124.0,0
9329,max_effective,30,60,2,3,0.05,0.95,0.9248522318562712,45,132.0,0,140.0,0,145.0,0,148.0,1
9330,max_effective,30,60,2,3,0.05,0.95,0.9269211701144422,19,85.0,1,85.0,1,85.0,1,85.0,1
9331,max_effective,30,60,2,3,0.05,0.95,0.9350652759695028,52,121.0,0,131.0,0,142.0,1,141.0,0
9332,max_effective,30,60,2,3,0.05,0.95,0.9493840823200108,15,104.0,1,104.0,1,104.0,1,104.0,1
9333,max_effective,30,60,2,3,0.05,0.95,0.9288742884636244,22,106.0,1,106.0,1,106.0,1,106.0,1
9334,max_effective,30,60,2,3,0.05,0.95,0.9402242199301576,16,84.0,1,84.0,1,84.0,1,84.0,1
9335,max_effective,30,60,2,3,0.05,0.95,0.8841962708440171,13,78.0,1,78.0,1,78.0,1,78.0,1
9336,max_effective,30,60,2,3,0.05,0.95,0.9472695036337414,79,113.0,0,130.0,0,142.0,1,138.0,0
9337,max_effective,30,60,2,3,0.05,0.95,0.9387919487258422,29,106.0,0,113.0,1,113.0,1,113.0,1
9338,max_effective,30,60,2,3,0.05,0.95,0.900409523912577,22,109.0,1,109.0,1,109.0,1,109.0,1
9339,max_effective,30,60,2,3,0.05,0.95,0.9414741592430048,49,110.0,0,121.0,1,121.0,1,120.0,0
9340,max_effective,30,60,2,3,0.05,0.95,0.8497412229732273,19,87.0,1,87.0,1,87.0,1,87.0,1
9341,max_effective,30,60,2,3,0.05,0.95,0.9395913673327392,23,80.0,1,80.0,1,80.0,1,80.0,1
9342,max_effective,30,60,2,3,0.05,0.95,0.9474253619141292,17,103.0,1,103.0,1,103.0,1,103.0,1
9343,max_effective,30,60,2,3,0.05,0.95,0.8875035229052113,11,87.0,1,87.0,1,87.0,1,87.0,1
9344,max_effective,30,60,2,3,0.05,0.95,0.8824892139684204,13,66.0,1,66.0,1,66.0,1,66.0,1
9345,max_effective,30,60,2,3,0.05,0.95,0.8951564351706245,5,50.0,1,50.0,1,50.0,1,50.0,1
9346,max_effective,30,60,2,3,0.05,0.95,0.8774442646267494,8,70.0,1,70.0,1,70.0,1,70.0,1
9347,max_effective,30,60,2,3,0.05,0.95,0.9233268862503416,15,75.0,1,75.0,1,75.0,1,75.0,1
9348,max_effective,30,60,2,3,0.05,0.95,0.9350013274654746,15,73.0,1,73.0,1,73.0,1,73.0,1
9349,max_effective,30,60,2,3,0.05,0.95,0.9091866964324916,16,80.0,1,80.0,1,80.0,1,80.0,1
9350,max_effective,30,60,2,3,0.05,0.95,0.9302800116188132,44,126.0,0,130.0,1,130.0,1,130.0,1
9351,max_effective,30,60,2,3,0.05,0.95,0.9425383668334744,25,97.0,1,97.0,1,97.0,1,97.0,1
9352,max_effective,30,60,2,3,0.05,0.95,0.9455585754510551,45,114.0,0,117.0,1,117.0,1,117.0,1
9353,max_effective,30,60,2,3,0.05,0.95,0.9486846057906848,48,125.0,0,149.0,0,159.0,1,157.0,0
9354,max_effective,30,60,2,3,0.05,0.95,0.9173983573427514,14,103.0,1,103.0,1,103.0,1,103.0,1
9355,max_effective,30,60,2,3,0.05,0.95,0.9302891901948444,20,68.0,1,68.0,1,68.0,1,68.0,1
9356,max_effective,30,60,2,3,0.05,0.95,0.9444850559311104,26,89.0,1,89.0,1,89.0,1,89.0,1
9357,max_effective,30,60,2,3,0.05,0.95,0.9493895725559544,22,95.0,1,95.0,1,95.0,1,95.0,1
9358,max_effective,30,60,2,3,0.05,0.95,0.9170860885128173,14,79.0,1,79.0,1,79.0,1,79.0,1
9359,max_effective,30,60,2,3,0.05,0.95,0.947930608015896,24,120.0,0,122.0,1,122.0,1,122.0,1
9360,max_effective,30,60,2,3,0.05,0.95,0.944183961934568,21,84.0,1,84.0,1,84.0,1,84.0,1
9361,max_effective,30,60,2,3,0.05,0.95,0.908003979219292,10,72.0,1,72.0,1,72.0,1,72.0,1
9362,max_effective,30,60,2,3,0.05,0.95,0.9304495018687198,25,79.0,1,79.0,1,79.0,1,79.0,1
9363,max_effective,30,60,2,3,0.05,0.95,0.9438054910278784,16,81.0,1,81.0,1,81.0,1,81.0,1
9364,max_effective,30,60,2,3,0.05,0.95,0.9214277991231618,9,74.0,1,74.0,1,74.0,1,74.0,1
9365,max_effective,30,60,2,3,0.05,0.95,0.884580169112708,6,64.0,1,64.0,1,64.0,1,64.0,1
9366,max_effective,30,60,2,3,0.05,0.95,0.9386165982726846,18,104.0,1,104.0,1,104.0,1,104.0,1
9367,max_effective,30,60,2,3,0.05,0.95,0.9402235011882,27,109.0,1,109.0,1,109.0,1,109.0,1
9368,max_effective,30,60,2,3,0.05,0.95,0.9362384766198312,12,80.0,1,80.0,1,80.0,1,80.0,1
9369,max_effective,30,60,2,3,0.05,0.95,0.949979070508308,19,94.0,1,94.0,1,94.0,1,94.0,1
9370,max_effective,30,60,2,3,0.05,0.95,0.923368566925319,10,64.0,1,64.0,1,64.0,1,64.0,1
9371,max_effective,30,60,2,3,0.05,0.95,0.901082982269818,15,84.0,1,84.0,1,84.0,1,83.0,0
9372,max_effective,30,60,2,3,0.05,0.95,0.8614677204420987,11,71.0,1,71.0,1,71.0,1,71.0,1
9373,max_effective,30,60,2,3,0.05,0.95,0.9369252230350004,20,76.0,1,76.0,1,76.0,1,76.0,1
9374,max_effective,30,60,2,3,0.05,0.95,0.9122653826679986,5,66.0,1,66.0,1,66.0,1,64.0,0
9375,max_effective,30,60,2,3,0.05,0.95,0.92516098236674,24,109.0,1,109.0,1,109.0,1,109.0,1
9376,max_effective,30,60,2,3,0.05,0.95,0.9031382357431332,16,95.0,1,95.0,1,95.0,1,95.0,1
9377,max_effective,30,60,2,3,0.05,0.95,0.9427225898764774,13,92.0,1,92.0,1,92.0,1,92.0,1
9378,max_effective,30,60,2,3,0.05,0.95,0.9394608905321687,41,116.0,0,134.0,1,133.0,0,133.0,0
9379,max_effective,30,60,2,3,0.05,0.95,0.876016798959114,10,63.0,1,63.0,1,63.0,1,62.0,0
9380,max_effective,30,60,2,3,0.05,0.95,0.8740617013357309,21,112.0,1,112.0,1,112.0,1,112.0,1
9381,max_effective,30,60,2,3,0.05,0.95,0.9375298010167066,8,70.0,1,70.0,1,70.0,1,70.0,1
9382,max_effective,30,60,2,3,0.05,0.95,0.9408629873270988,9,81.0,1,81.0,1,81.0,1,81.0,1
9383,max_effective,30,60,2,3,0.05,0.95,0.8896629811791503,12,64.0,1,64.0,1,64.0,1,63.0,0
9384,max_effective,30,60,2,3,0.05,0.95,0.9415800754983836,44,139.0,1,137.0,0,137.0,0,136.0,0
9385,max_effective,30,60,2,3,0.05,0.95,0.9177444536693252,16,92.0,1,92.0,1,92.0,1,92.0,1
9386,max_effective,30,60,2,3,0.05,0.95,0.9412461923162232,16,115.0,1,115.0,1,115.0,1,115.0,1
9387,max_effective,30,60,2,3,0.05,0.95,0.945010595673298,14,88.0,1,88.0,1,88.0,1,88.0,1
9388,max_effective,30,60,2,3,0.05,0.95,0.8684305088185755,13,69.0,1,69.0,1,69.0,1,69.0,1
9389,max_effective,30,60,2,3,0.05,0.95,0.9001727553847361,10,83.0,1,83.0,1,83.0,1,83.0,1
9390,max_effective,30,60,2,3,0.05,0.95,0.9432758089194158,45,110.0,0,126.0,1,124.0,0,124.0,0
9391,max_effective,30,60,2,3,0.05,0.95,0.9159159725971804,27,103.0,0,108.0,1,108.0,1,108.0,1
9392,max_effective,30,60,2,3,0.05,0.95,0.8988479879954582,18,85.0,1,85.0,1,85.0,1,85.0,1
9393,max_effective,30,60,2,3,0.05,0.95,0.928397018442482,11,71.0,1,71.0,1,71.0,1,70.0,0
9394,max_effective,30,60,2,3,0.05,0.95,0.9268922173792894,31,119.0,0,123.0,1,122.0,0,122.0,0
9395,max_effective,30,60,2,3,0.05,0.95,0.9092126446995766,19,82.0,1,82.0,1,82.0,1,82.0,1
9396,max_effective,30,60,2,3,0.05,0.95,0.904628900582408,18,73.0,1,73.0,1,73.0,1,73.0,1
9397,max_effective,30,60,2,3,0.05,0.95,0.9476186766798426,65,110.0,0,125.0,0,144.0,1,143.0,0
9398,max_effective,30,60,2,3,0.05,0.95,0.8381969034797361,11,69.0,1,69.0,1,69.0,1,69.0,1
9399,max_effective,30,60,2,3,0.05,0.95,0.9407122313892782,14,88.0,1,88.0,1,88.0,1,88.0,1
9400,max_effective,30,60,2,3,0.05,0.95,0.9449912990476614,26,95.0,1,95.0,1,95.0,1,95.0,1
9401,max_effective,30,60,2,3,0.05,0.95,0.9356906731168038,26,120.0,0,123.0,0,127.0,1,127.0,1
9402,max_effective,30,60,2,3,0.05,0.95,0.8973441096696041,17,89.0,1,89.0,1,89.0,1,89.0,1
9403,max_effective,30,60,2,3,0.05,0.95,0.939330372953054,28,118.0,0,126.0,1,126.0,1,126.0,1
9404,max_effective,30,60,2,3,0.05,0.95,0.9253048589023658,10,76.0,1,76.0,1,76.0,1,76.0,1
9405,max_effective,30,60,2,3,0.05,0.95,0.9265731149781596,32,112.0,0,113.0,1,113.0,1,102.0,0
9406,max_effective,30,60,2,3,0.05,0.95,0.9422140611359368,14,87.0,1,87.0,1,87.0,1,87.0,1
9407,max_effective,30,60,2,3,0.05,0.95,0.9248438287404172,28,124.0,0,126.0,0,135.0,1,135.0,1
9408,max_effective,30,60,2,3,0.05,0.95,0.9461407008662802,21,82.0,1,82.0,1,82.0,1,82.0,1
9409,max_effective,30,60,2,3,0.05,0.95,0.9380099668034289,27,110.0,1,110.0,1,110.0,1,110.0,1
9410,max_effective,30,60,2,3,0.05,0.95,0.9306943156360457,41,115.0,0,127.0,0,128.0,1,127.0,0
9411,max_effective,30,60,2,3,0.05,0.95,0.9295262393301158,14,60.0,1,60.0,1,60.0,1,60.0,1
9412,max_effective,30,60,2,3,0.05,0.95,0.8722011668767645,20,84.0,1,84.0,1,84.0,1,84.0,1
9413,max_effective,30,60,2,3,0.05,0.95,0.9356058453855184,10,63.0,1,63.0,1,63.0,1,63.0,1
9414,max_effective,30,60,2,3,0.05,0.95,0.9049768243215708,26,89.0,1,89.0,1,89.0,1,89.0,1
9415,max_effective,30,60,2,3,0.05,0.95,0.9476561642333696,46,118.0,0,138.0,0,145.0,1,145.0,1
9416,max_effective,30,60,2,3,0.05,0.95,0.9477935755936172,20,84.0,1,84.0,1,84.0,1,83.0,0
9417,max_effective,30,60,2,3,0.05,0.95,0.939797815033208,34,105.0,1,105.0,1,105.0,1,105.0,1
9418,max_effective,30,60,2,3,0.05,0.95,0.9406786074183836,17,99.0,1,99.0,1,99.0,1,98.0,0
9419,max_effective,30,60,2,3,0.05,0.95,0.9478697255880896,13,93.0,1,93.0,1,93.0,1,93.0,1
9420,max_effective,30,60,2,3,0.05,0.95,0.9068867824166512,16,76.0,1,76.0,1,76.0,1,76.0,1
9421,max_effective,30,60,2,3,0.05,0.95,0.9413559709658598,34,105.0,0,110.0,1,110.0,1,110.0,1
9422,max_effective,30,60,2,3,0.05,0.95,0.9467744515200448,23,90.0,1,90.0,1,90.0,1,90.0,1
9423,max_effective,30,60,2,3,0.05,0.95,0.9309748655004658,11,78.0,1,78.0,1,78.0,1,78.0,1
9424,max_effective,30,60,2,3,0.05,0.95,0.9348591131520578,8,57.0,1,57.0,1,57.0,1,57.0,1
9425,max_effective,30,60,2,3,0.05,0.95,0.92844602560176,14,85.0,1,85.0,1,85.0,1,85.0,1
9426,max_effective,30,60,2,3,0.05,0.95,0.929864942036732,18,118.0,1,118.0,1,118.0,1,118.0,1
9427,max_effective,30,60,2,3,0.05,0.95,0.9389695515246964,25,120.0,0,126.0,1,126.0,1,126.0,1
9428,max_effective,30,60,2,3,0.05,0.95,0.9242898035927112,27,120.0,0,122.0,1,122.0,1,122.0,1
9429,max_effective,30,60,2,3,0.05,0.95,0.919162336420568,40,121.0,0,133.0,0,137.0,1,136.0,0
9430,max_effective,30,60,2,3,0.05,0.95,0.9433399864727764,15,83.0,1,83.0,1,83.0,1,79.0,0
9431,max_effective,30,60,2,3,0.05,0.95,0.9300554734162112,35,132.0,0,147.0,1,144.0,0,143.0,0
9432,max_effective,30,60,2,3,0.05,0.95,0.9011194196393492,14,90.0,1,90.0,1,90.0,1,90.0,1
9433,max_effective,30,60,2,3,0.05,0.95,0.8479233093431591,9,67.0,1,67.0,1,67.0,1,67.0,1
9434,max_effective,30,60,2,3,0.05,0.95,0.9023981686786776,22,79.0,1,79.0,1,79.0,1,79.0,1
9435,max_effective,30,60,2,3,0.05,0.95,0.9338871261751958,20,86.0,1,86.0,1,86.0,1,86.0,1
9436,max_effective,30,60,2,3,0.05,0.95,0.940155282314177,25,134.0,0,139.0,1,137.0,0,136.0,0
9437,max_effective,30,60,2,3,0.05,0.95,0.889152264533417,14,95.0,1,95.0,1,95.0,1,95.0,1
9438,max_effective,30,60,2,3,0.05,0.95,0.9343431069470136,11,91.0,1,91.0,1,91.0,1,91.0,1
9439,max_effective,30,60,2,3,0.05,0.95,0.909578643145509,20,93.0,1,93.0,1,93.0,1,93.0,1
9440,max_effective,30,60,2,3,0.05,0.95,0.9326513023885494,9,62.0,1,62.0,1,62.0,1,62.0,1
9441,max_effective,30,60,2,3,0.05,0.95,0.890253600486758,11,75.0,1,75.0,1,75.0,1,75.0,1
9442,max_effective,30,60,2,3,0.05,0.95,0.9338024199562238,19,74.0,1,74.0,1,74.0,1,73.0,0
9443,max_effective,30,60,2,3,0.05,0.95,0.9382841561923588,11,65.0,1,65.0,1,65.0,1,65.0,1
9444,max_effective,30,60,2,3,0.05,0.95,0.9356951908532066,10,94.0,1,94.0,1,94.0,1,94.0,1
9445,max_effective,30,60,2,3,0.05,0.95,0.9278742508915389,26,131.0,0,148.0,1,145.0,0,144.0,0
9446,max_effective,30,60,2,3,0.05,0.95,0.9342758308734932,30,104.0,1,104.0,1,104.0,1,104.0,1
9447,max_effective,30,60,2,3,0.05,0.95,0.9287901366013304,15,78.0,1,78.0,1,78.0,1,78.0,1
9448,max_effective,30,60,2,3,0.05,0.95,0.9233592421924284,10,64.0,1,64.0,1,64.0,1,64.0,1
9449,max_effective,30,60,2,3,0.05,0.95,0.9264874766560806,16,84.0,1,84.0,1,84.0,1,84.0,1
9450,max_effective,30,60,2,3,0.05,0.95,0.9163698123893392,53,128.0,0,141.0,0,144.0,0,156.0,1
9451,max_effective,30,60,2,3,0.05,0.95,0.9401560749809584,45,110.0,0,120.0,0,127.0,1,127.0,1
9452,max_effective,30,60,2,3,0.05,0.95,0.9183691008430642,13,69.0,1,69.0,1,69.0,1,69.0,1
9453,max_effective,30,60,2,3,0.05,0.95,0.9418942566876236,49,114.0,0,117.0,0,125.0,1,125.0,1
9454,max_effective,30,60,2,3,0.05,0.95,0.8830848361797706,10,67.0,1,67.0,1,67.0,1,67.0,1
9455,max_effective,30,60,2,3,0.05,0.95,0.9414408168122356,16,105.0,1,105.0,1,105.0,1,105.0,1
9456,max_effective,30,60,2,3,0.05,0.95,0.9454922742493688,12,59.0,1,59.0,1,59.0,1,59.0,1
9457,max_effective,30,60,2,3,0.05,0.95,0.9427664646265732,20,88.0,1,88.0,1,88.0,1,87.0,0
9458,max_effective,30,60,2,3,0.05,0.95,0.9328026654772548,17,88.0,1,88.0,1,88.0,1,88.0,1
9459,max_effective,30,60,2,3,0.05,0.95,0.8932016598097469,14,75.0,1,75.0,1,75.0,1,74.0,0
9460,max_effective,30,60,2,3,0.05,0.95,0.9484325637437548,43,99.0,0,114.0,1,114.0,1,114.0,1
9461,max_effective,30,60,2,3,0.05,0.95,0.9380439085656964,48,135.0,0,153.0,0,156.0,0,158.0,1
9462,max_effective,30,60,2,3,0.05,0.95,0.9492352433736758,32,126.0,0,137.0,1,131.0,0,132.0,0
9463,max_effective,30,60,2,3,0.05,0.95,0.894245840166583,20,89.0,1,89.0,1,89.0,1,89.0,1
9464,max_effective,30,60,2,3,0.05,0.95,0.9068888193972364,18,96.0,1,96.0,1,96.0,1,96.0,1
9465,max_effective,30,60,2,3,0.05,0.95,0.9362563335344808,26,132.0,0,136.0,0,138.0,1,137.0,0
9466,max_effective,30,60,2,3,0.05,0.95,0.9492135845181008,15,68.0,1,68.0,1,68.0,1,68.0,1
9467,max_effective,30,60,2,3,0.05,0.95,0.8979827987617337,5,49.0,1,49.0,1,49.0,1,49.0,1
9468,max_effective,30,60,2,3,0.05,0.95,0.9162916185094696,22,98.0,1,98.0,1,98.0,1,98.0,1
9469,max_effective,30,60,2,3,0.05,0.95,0.9488093555763468,43,117.0,0,137.0,1,137.0,1,137.0,1
9470,max_effective,30,60,2,3,0.05,0.95,0.9437759510732164,17,93.0,1,93.0,1,93.0,1,92.0,0
9471,max_effective,30,60,2,3,0.05,0.95,0.9182485414468842,30,95.0,1,95.0,1,95.0,1,95.0,1
9472,max_effective,30,60,2,3,0.05,0.95,0.944920884011734,16,90.0,1,90.0,1,90.0,1,90.0,1
9473,max_effective,30,60,2,3,0.05,0.95,0.9063690312751992,15,113.0,1,113.0,1,113.0,1,113.0,1
9474,max_effective,30,60,2,3,0.05,0.95,0.9458024225938106,33,119.0,1,119.0,1,119.0,1,119.0,1
9475,max_effective,30,60,2,3,0.05,0.95,0.9401047013774568,12,75.0,1,75.0,1,75.0,1,75.0,1
9476,max_effective,30,60,2,3,0.05,0.95,0.91701053657356,15,83.0,1,83.0,1,83.0,1,83.0,1
9477,max_effective,30,60,2,3,0.05,0.95,0.9418930771048076,26,86.0,1,86.0,1,86.0,1,86.0,1
9478,max_effective,30,60,2,3,0.05,0.95,0.9143287276759392,10,61.0,1,61.0,1,61.0,1,60.0,0
9479,max_effective,30,60,2,3,0.05,0.95,0.947863727798123,36,123.0,0,130.0,0,136.0,1,136.0,1
9480,max_effective,30,60,2,3,0.05,0.95,0.8664047966152357,23,92.0,1,92.0,1,92.0,1,92.0,1
9481,max_effective,30,60,2,3,0.05,0.95,0.9063372561536248,20,82.0,1,82.0,1,82.0,1,82.0,1
9482,max_effective,30,60,2,3,0.05,0.95,0.9411867850365024,36,108.0,0,116.0,1,114.0,0,116.0,1
9483,max_effective,30,60,2,3,0.05,0.95,0.9450505866767293,12,76.0,1,76.0,1,76.0,1,76.0,1
9484,max_effective,30,60,2,3,0.05,0.95,0.913439636409825,13,85.0,1,85.0,1,85.0,1,84.0,0
9485,max_effective,30,60,2,3,0.05,0.95,0.9128980154797922,17,90.0,1,90.0,1,90.0,1,90.0,1
9486,max_effective,30,60,2,3,0.05,0.95,0.9456567644524267,8,72.0,1,72.0,1,72.0,1,72.0,1
9487,max_effective,30,60,2,3,0.05,0.95,0.9424125618656108,24,88.0,1,88.0,1,88.0,1,88.0,1
9488,max_effective,30,60,2,3,0.05,0.95,0.9316489018441818,49,120.0,0,133.0,0,139.0,1,138.0,0
9489,max_effective,30,60,2,3,0.05,0.95,0.918865354004925,13,84.0,1,84.0,1,84.0,1,84.0,1
9490,max_effective,30,60,2,3,0.05,0.95,0.8810337707935403,11,94.0,1,94.0,1,94.0,1,94.0,1
9491,max_effective,30,60,2,3,0.05,0.95,0.9261811350298786,7,61.0,1,61.0,1,61.0,1,61.0,1
9492,max_effective,30,60,2,3,0.05,0.95,0.9480661681645532,15,113.0,1,113.0,1,108.0,0,113.0,1
9493,max_effective,30,60,2,3,0.05,0.95,0.9307637445783866,7,79.0,1,79.0,1,79.0,1,79.0,1
9494,max_effective,30,60,2,3,0.05,0.95,0.93547173695019,18,100.0,1,100.0,1,100.0,1,100.0,1
9495,max_effective,30,60,2,3,0.05,0.95,0.9393014757258988,11,70.0,1,70.0,1,70.0,1,70.0,1
9496,max_effective,30,60,2,3,0.05,0.95,0.9493108889220064,33,127.0,0,135.0,1,131.0,0,128.0,0
9497,max_effective,30,60,2,3,0.05,0.95,0.946903692737274,33,105.0,0,110.0,1,110.0,1,110.0,1
9498,max_effective,30,60,2,3,0.05,0.95,0.9279136914568864,20,100.0,1,100.0,1,100.0,1,100.0,1
9499,max_effective,30,60,2,3,0.05,0.95,0.94996594234682,37,97.0,0,112.0,1,112.0,1,112.0,1
9500,max_effective,30,60,2,3,0.05,0.95,0.920911560148042,13,62.0,1,62.0,1,62.0,1,62.0,1
9501,max_effective,30,60,2,3,0.05,0.95,0.8974892486274959,14,78.0,1,78.0,1,78.0,1,78.0,1
9502,max_effective,30,60,2,3,0.05,0.95,0.9311570653809198,27,107.0,1,107.0,1,107.0,1,107.0,1
9503,max_effective,30,60,2,3,0.05,0.95,0.9322593242531572,45,105.0,0,122.0,1,122.0,1,122.0,1
9504,max_effective,30,60,2,3,0.05,0.95,0.9242743706613812,26,95.0,1,95.0,1,95.0,1,95.0,1
9505,max_effective,30,60,2,3,0.05,0.95,0.8879755743459172,17,96.0,1,96.0,1,96.0,1,96.0,1
9506,max_effective,30,60,2,3,0.05,0.95,0.9110545979796842,14,78.0,1,78.0,1,78.0,1,78.0,1
9507,max_effective,30,60,2,3,0.05,0.95,0.9493595598312422,48,127.0,0,155.0,0,165.0,1,164.0,0
9508,max_effective,30,60,2,3,0.05,0.95,0.9454227920058864,22,88.0,1,88.0,1,88.0,1,88.0,1
9509,max_effective,30,60,2,3,0.05,0.95,0.909603316945801,24,99.0,1,99.0,1,99.0,1,97.0,0
9510,max_effective,30,60,2,3,0.05,0.95,0.9385428455367376,8,60.0,1,60.0,1,60.0,1,53.0,0
9511,max_effective,30,60,2,3,0.05,0.95,0.9046819388127524,7,74.0,1,74.0,1,74.0,1,73.0,0
9512,max_effective,30,60,2,3,0.05,0.95,0.8641620886676156,9,60.0,1,60.0,1,60.0,1,60.0,1
9513,max_effective,30,60,2,3,0.05,0.95,0.9459550510521156,18,123.0,1,122.0,0,123.0,1,122.0,0
9514,max_effective,30,60,2,3,0.05,0.95,0.9457917113119392,11,76.0,1,76.0,1,76.0,1,75.0,0
9515,max_effective,30,60,2,3,0.05,0.95,0.9385583014839955,17,103.0,1,103.0,1,103.0,1,103.0,1
9516,max_effective,30,60,2,3,0.05,0.95,0.7881596514277455,7,69.0,1,69.0,1,69.0,1,69.0,1
9517,max_effective,30,60,2,3,0.05,0.95,0.862479649438954,13,54.0,1,54.0,1,54.0,1,54.0,1
9518,max_effective,30,60,2,3,0.05,0.95,0.9403576228084204,27,90.0,1,90.0,1,90.0,1,90.0,1
9519,max_effective,30,60,2,3,0.05,0.95,0.9467734685077368,17,83.0,1,83.0,1,83.0,1,83.0,1
9520,max_effective,30,60,2,3,0.05,0.95,0.7194769670678989,9,60.0,1,60.0,1,60.0,1,60.0,1
9521,max_effective,30,60,2,3,0.05,0.95,0.9104671236866972,26,104.0,1,104.0,1,104.0,1,104.0,1
9522,max_effective,30,60,2,3,0.05,0.95,0.9172859942608104,12,80.0,1,80.0,1,80.0,1,80.0,1
9523,max_effective,30,60,2,3,0.05,0.95,0.9271440763770288,15,84.0,1,84.0,1,84.0,1,83.0,0
9524,max_effective,30,60,2,3,0.05,0.95,0.9083772146063964,37,102.0,0,112.0,1,112.0,1,112.0,1
9525,max_effective,30,60,2,3,0.05,0.95,0.9473185573852696,17,86.0,1,86.0,1,86.0,1,86.0,1
9526,max_effective,30,60,2,3,0.05,0.95,0.9140695456790254,16,81.0,1,81.0,1,81.0,1,81.0,1
9527,max_effective,30,60,2,3,0.05,0.95,0.8452275339756568,16,66.0,1,66.0,1,66.0,1,66.0,1
9528,max_effective,30,60,2,3,0.05,0.95,0.8661519345489652,15,81.0,1,81.0,1,81.0,1,81.0,1
9529,max_effective,30,60,2,3,0.05,0.95,0.9383290982785024,21,113.0,1,113.0,1,113.0,1,113.0,1
9530,max_effective,30,60,2,3,0.05,0.95,0.9292277220123514,34,79.0,1,79.0,1,79.0,1,78.0,0
9531,max_effective,30,60,2,3,0.05,0.95,0.921334150686235,7,63.0,1,63.0,1,63.0,1,63.0,1
9532,max_effective,30,60,2,3,0.05,0.95,0.9489798179397718,13,95.0,1,95.0,1,95.0,1,95.0,1
9533,max_effective,30,60,2,3,0.05,0.95,0.907115199340132,7,54.0,1,54.0,1,54.0,1,54.0,1
9534,max_effective,30,60,2,3,0.05,0.95,0.8640504317120957,7,50.0,1,50.0,1,50.0,1,50.0,1
9535,max_effective,30,60,2,3,0.05,0.95,0.9306331026120876,5,51.0,1,51.0,1,51.0,1,51.0,1
9536,max_effective,30,60,2,3,0.05,0.95,0.9464813933688064,9,77.0,1,77.0,1,77.0,1,77.0,1
9537,max_effective,30,60,2,3,0.05,0.95,0.8746829022256628,9,64.0,1,64.0,1,64.0,1,64.0,1
9538,max_effective,30,60,2,3,0.05,0.95,0.9436670067484394,14,66.0,1,66.0,1,66.0,1,66.0,1
9539,max_effective,30,60,2,3,0.05,0.95,0.9489460385808044,13,68.0,1,68.0,1,68.0,1,68.0,1
9540,max_effective,30,60,2,3,0.05,0.95,0.9499695792046629,102,141.0,0,151.0,0,165.0,0,166.0,1
9541,max_effective,30,60,2,3,0.05,0.95,0.8858651880300648,8,65.0,1,65.0,1,65.0,1,65.0,1
9542,max_effective,30,60,2,3,0.05,0.95,0.919024731162898,13,79.0,1,79.0,1,79.0,1,79.0,1
9543,max_effective,30,60,2,3,0.05,0.95,0.9179674542431632,9,69.0,1,69.0,1,69.0,1,69.0,1
9544,max_effective,30,60,2,3,0.05,0.95,0.9453010761906108,44,114.0,0,119.0,1,119.0,1,118.0,0
9545,max_effective,30,60,2,3,0.05,0.95,0.9289468368338696,16,109.0,1,109.0,1,109.0,1,109.0,1
9546,max_effective,30,60,2,3,0.05,0.95,0.9339250227369807,20,105.0,1,105.0,1,105.0,1,105.0,1
9547,max_effective,30,60,2,3,0.05,0.95,0.9057019047458452,11,82.0,1,82.0,1,82.0,1,82.0,1
9548,max_effective,30,60,2,3,0.05,0.95,0.9336056965694136,14,96.0,1,96.0,1,96.0,1,96.0,1
9549,max_effective,30,60,2,3,0.05,0.95,0.9460802057202282,15,94.0,1,94.0,1,94.0,1,94.0,1
9550,max_effective,30,60,2,3,0.05,0.95,0.9408705383466036,22,75.0,1,75.0,1,75.0,1,75.0,1
9551,max_effective,30,60,2,3,0.05,0.95,0.9342573597176256,20,108.0,1,108.0,1,108.0,1,108.0,1
9552,max_effective,30,60,2,3,0.05,0.95,0.9216732917537466,21,133.0,0,135.0,1,135.0,1,134.0,0
9553,max_effective,30,60,2,3,0.05,0.95,0.9470504234315548,58,113.0,0,134.0,0,151.0,1,149.0,0
9554,max_effective,30,60,2,3,0.05,0.95,0.8747677382668214,9,77.0,1,77.0,1,77.0,1,76.0,0
9555,max_effective,30,60,2,3,0.05,0.95,0.9171883630751704,26,95.0,1,95.0,1,95.0,1,95.0,1
9556,max_effective,30,60,2,3,0.05,0.95,0.936321784722438,16,131.0,0,132.0,1,132.0,1,132.0,1
9557,max_effective,30,60,2,3,0.05,0.95,0.942900332598316,24,100.0,1,100.0,1,100.0,1,100.0,1
9558,max_effective,30,60,2,3,0.05,0.95,0.927192571915604,14,75.0,1,75.0,1,75.0,1,75.0,1
9559,max_effective,30,60,2,3,0.05,0.95,0.8843368672917908,12,67.0,1,67.0,1,67.0,1,67.0,1
9560,max_effective,30,60,2,3,0.05,0.95,0.9229666631740544,19,88.0,1,88.0,1,88.0,1,88.0,1
9561,max_effective,30,60,2,3,0.05,0.95,0.93787124449077,16,108.0,1,108.0,1,108.0,1,108.0,1
9562,max_effective,30,60,2,3,0.05,0.95,0.9366242247775274,18,101.0,1,101.0,1,101.0,1,101.0,1
9563,max_effective,30,60,2,3,0.05,0.95,0.9287413459373332,14,87.0,1,87.0,1,87.0,1,87.0,1
9564,max_effective,30,60,2,3,0.05,0.95,0.8868653367238092,14,92.0,1,92.0,1,92.0,1,92.0,1
9565,max_effective,30,60,2,3,0.05,0.95,0.8824340127620512,17,88.0,1,88.0,1,88.0,1,88.0,1
9566,max_effective,30,60,2,3,0.05,0.95,0.9446712000535408,26,134.0,0,137.0,0,147.0,1,146.0,0
9567,max_effective,30,60,2,3,0.05,0.95,0.9393214731942356,45,118.0,0,130.0,0,132.0,1,132.0,1
9568,max_effective,30,60,2,3,0.05,0.95,0.9188923732580476,12,63.0,1,63.0,1,63.0,1,62.0,0
9569,max_effective,30,60,2,3,0.05,0.95,0.9406860248837252,24,116.0,1,116.0,1,116.0,1,116.0,1
9570,max_effective,30,60,2,3,0.05,0.95,0.9251541717267124,10,93.0,1,93.0,1,93.0,1,93.0,1
9571,max_effective,30,60,2,3,0.05,0.95,0.9251712768697264,22,115.0,0,120.0,0,121.0,1,121.0,1
9572,max_effective,30,60,2,3,0.05,0.95,0.9345948517989724,37,112.0,0,124.0,0,127.0,1,127.0,1
9573,max_effective,30,60,2,3,0.05,0.95,0.9476740579220282,31,111.0,0,114.0,1,114.0,1,114.0,1
9574,max_effective,30,60,2,3,0.05,0.95,0.9329186540277586,9,90.0,1,90.0,1,90.0,1,90.0,1
9575,max_effective,30,60,2,3,0.05,0.95,0.9316564196386066,22,89.0,1,89.0,1,89.0,1,89.0,1
9576,max_effective,30,60,2,3,0.05,0.95,0.913809729101132,12,74.0,1,74.0,1,74.0,1,74.0,1
9577,max_effective,30,60,2,3,0.05,0.95,0.9482936587802164,22,104.0,1,104.0,1,104.0,1,104.0,1
9578,max_effective,30,60,2,3,0.05,0.95,0.9402882217860818,26,72.0,1,72.0,1,72.0,1,72.0,1
9579,max_effective,30,60,2,3,0.05,0.95,0.881512456448246,16,84.0,1,84.0,1,84.0,1,84.0,1
9580,max_effective,30,60,2,3,0.05,0.95,0.9440810250073524,30,113.0,1,113.0,1,113.0,1,113.0,1
9581,max_effective,30,60,2,3,0.05,0.95,0.8738182921943536,17,69.0,1,69.0,1,69.0,1,69.0,1
9582,max_effective,30,60,2,3,0.05,0.95,0.9377688958503168,8,67.0,1,67.0,1,67.0,1,67.0,1
9583,max_effective,30,60,2,3,0.05,0.95,0.893872300238203,18,78.0,1,78.0,1,78.0,1,78.0,1
9584,max_effective,30,60,2,3,0.05,0.95,0.9405357983731192,20,88.0,1,88.0,1,88.0,1,88.0,1
9585,max_effective,30,60,2,3,0.05,0.95,0.866325525389003,8,77.0,1,77.0,1,77.0,1,73.0,0
9586,max_effective,30,60,2,3,0.05,0.95,0.9327637752654128,17,103.0,1,103.0,1,103.0,1,103.0,1
9587,max_effective,30,60,2,3,0.05,0.95,0.9460849831902066,39,109.0,1,109.0,1,109.0,1,109.0,1
9588,max_effective,30,60,2,3,0.05,0.95,0.947911161173714,27,115.0,0,119.0,0,124.0,1,124.0,1
9589,max_effective,30,60,2,3,0.05,0.95,0.9186860044703632,26,110.0,0,115.0,1,115.0,1,115.0,1
9590,max_effective,30,60,2,3,0.05,0.95,0.9314099238924768,51,140.0,0,142.0,0,145.0,1,143.0,0
9591,max_effective,30,60,2,3,0.05,0.95,0.9251442951085226,15,78.0,1,78.0,1,78.0,1,78.0,1
9592,max_effective,30,60,2,3,0.05,0.95,0.9268502252852896,13,79.0,1,79.0,1,79.0,1,79.0,1
9593,max_effective,30,60,2,3,0.05,0.95,0.9493896398072996,54,121.0,0,134.0,0,145.0,1,145.0,1
9594,max_effective,30,60,2,3,0.05,0.95,0.9205257278794804,26,111.0,1,111.0,1,111.0,1,111.0,1
9595,max_effective,30,60,2,3,0.05,0.95,0.9464820252312408,13,77.0,1,77.0,1,77.0,1,77.0,1
9596,max_effective,30,60,2,3,0.05,0.95,0.9091483524226118,31,112.0,1,112.0,1,112.0,1,112.0,1
9597,max_effective,30,60,2,3,0.05,0.95,0.9479289338900796,32,132.0,0,142.0,0,147.0,0,152.0,1
9598,max_effective,30,60,2,3,0.05,0.95,0.94414409923831,7,63.0,1,63.0,1,63.0,1,63.0,1
9599,max_effective,30,60,2,3,0.05,0.95,0.9498092340637498,50,107.0,0,127.0,1,127.0,1,126.0,0
9600,max_effective,30,60,2,3,0.05,0.95,0.8763101263198857,15,97.0,1,97.0,1,97.0,1,97.0,1
9601,max_effective,30,60,2,3,0.05,0.95,0.9439570511443172,22,99.0,1,99.0,1,99.0,1,99.0,1
9602,max_effective,30,60,2,3,0.05,0.95,0.8821155002309947,13,64.0,1,64.0,1,64.0,1,64.0,1
9603,max_effective,30,60,2,3,0.05,0.95,0.9454535591631829,17,83.0,1,83.0,1,83.0,1,82.0,0
9604,max_effective,30,60,2,3,0.05,0.95,0.939081872259535,13,107.0,1,107.0,1,107.0,1,107.0,1
9605,max_effective,30,60,2,3,0.05,0.95,0.928197098899302,17,115.0,1,114.0,0,108.0,0,107.0,0
9606,max_effective,30,60,2,3,0.05,0.95,0.8566106542702198,18,90.0,1,90.0,1,90.0,1,90.0,1
9607,max_effective,30,60,2,3,0.05,0.95,0.9060084152215768,25,74.0,1,74.0,1,74.0,1,71.0,0
9608,max_effective,30,60,2,3,0.05,0.95,0.9224151189080336,9,77.0,1,77.0,1,77.0,1,76.0,0
9609,max_effective,30,60,2,3,0.05,0.95,0.92648465776503,18,96.0,1,96.0,1,96.0,1,96.0,1
9610,max_effective,30,60,2,3,0.05,0.95,0.8951454422698376,19,86.0,1,86.0,1,86.0,1,86.0,1
9611,max_effective,30,60,2,3,0.05,0.95,0.939961860452808,21,100.0,1,100.0,1,100.0,1,100.0,1
9612,max_effective,30,60,2,3,0.05,0.95,0.9445250817788629,21,78.0,1,78.0,1,78.0,1,78.0,1
9613,max_effective,30,60,2,3,0.05,0.95,0.916691044859574,50,109.0,0,120.0,1,120.0,1,120.0,1
9614,max_effective,30,60,2,3,0.05,0.95,0.949363743372704,34,125.0,0,142.0,1,140.0,0,141.0,0
9615,max_effective,30,60,2,3,0.05,0.95,0.9305790165163802,19,98.0,1,98.0,1,98.0,1,98.0,1
9616,max_effective,30,60,2,3,0.05,0.95,0.9067263765159966,27,116.0,1,116.0,1,116.0,1,116.0,1
9617,max_effective,30,60,2,3,0.05,0.95,0.8915993753786124,32,105.0,0,107.0,1,107.0,1,107.0,1
9618,max_effective,30,60,2,3,0.05,0.95,0.936643680582201,10,68.0,1,68.0,1,68.0,1,68.0,1
9619,max_effective,30,60,2,3,0.05,0.95,0.8900651271967343,24,89.0,1,89.0,1,89.0,1,89.0,1
9620,max_effective,30,60,2,3,0.05,0.95,0.9460841972734532,35,116.0,0,117.0,0,122.0,1,122.0,1
9621,max_effective,30,60,2,3,0.05,0.95,0.9064695260675204,26,90.0,1,90.0,1,90.0,1,89.0,0
9622,max_effective,30,60,2,3,0.05,0.95,0.9002855450680116,21,76.0,1,76.0,1,76.0,1,76.0,1
9623,max_effective,30,60,2,3,0.05,0.95,0.9085971411997976,38,111.0,1,111.0,1,111.0,1,111.0,1
9624,max_effective,30,60,2,3,0.05,0.95,0.9464595119690437,20,116.0,1,116.0,1,116.0,1,116.0,1
9625,max_effective,30,60,2,3,0.05,0.95,0.922563212695248,9,70.0,1,70.0,1,70.0,1,70.0,1
9626,max_effective,30,60,2,3,0.05,0.95,0.905498309724763,9,62.0,1,62.0,1,62.0,1,61.0,0
9627,max_effective,30,60,2,3,0.05,0.95,0.9468718433504628,10,67.0,1,67.0,1,67.0,1,67.0,1
9628,max_effective,30,60,2,3,0.05,0.95,0.9160724644847312,11,71.0,1,71.0,1,71.0,1,71.0,1
9629,max_effective,30,60,2,3,0.05,0.95,0.8853722097089001,20,92.0,1,92.0,1,92.0,1,92.0,1
9630,max_effective,30,60,2,3,0.05,0.95,0.942395588186652,12,77.0,1,77.0,1,77.0,1,77.0,1
9631,max_effective,30,60,2,3,0.05,0.95,0.9298738330122024,14,100.0,1,100.0,1,100.0,1,100.0,1
9632,max_effective,30,60,2,3,0.05,0.95,0.9265889650066956,16,91.0,1,91.0,1,91.0,1,91.0,1
9633,max_effective,30,60,2,3,0.05,0.95,0.8551406866166812,8,70.0,1,70.0,1,70.0,1,70.0,1
9634,max_effective,30,60,2,3,0.05,0.95,0.9390805841029382,37,123.0,0,135.0,0,147.0,1,146.0,0
9635,max_effective,30,60,2,3,0.05,0.95,0.9496188632264244,22,107.0,1,107.0,1,107.0,1,107.0,1
9636,max_effective,30,60,2,3,0.05,0.95,0.8965327617891337,7,65.0,1,65.0,1,65.0,1,63.0,0
9637,max_effective,30,60,2,3,0.05,0.95,0.9018116045641013,10,73.0,1,73.0,1,73.0,1,73.0,1
9638,max_effective,30,60,2,3,0.05,0.95,0.9220935063353074,27,99.0,1,99.0,1,99.0,1,99.0,1
9639,max_effective,30,60,2,3,0.05,0.95,0.9268683452520224,18,101.0,1,101.0,1,101.0,1,101.0,1
9640,max_effective,30,60,2,3,0.05,0.95,0.9102511254425938,15,114.0,1,114.0,1,114.0,1,114.0,1
9641,max_effective,30,60,2,3,0.05,0.95,0.8600802232588326,8,53.0,1,53.0,1,53.0,1,53.0,1
9642,max_effective,30,60,2,3,0.05,0.95,0.9095008585982296,11,65.0,1,65.0,1,65.0,1,65.0,1
9643,max_effective,30,60,2,3,0.05,0.95,0.9069527122140756,18,88.0,1,88.0,1,88.0,1,80.0,0
9644,max_effective,30,60,2,3,0.05,0.95,0.9372287439984492,13,91.0,1,91.0,1,91.0,1,91.0,1
9645,max_effective,30,60,2,3,0.05,0.95,0.92985936286401,26,94.0,1,94.0,1,94.0,1,94.0,1
9646,max_effective,30,60,2,3,0.05,0.95,0.9470122101173128,32,136.0,0,141.0,0,144.0,0,145.0,1
9647,max_effective,30,60,2,3,0.05,0.95,0.9427543696843412,20,80.0,1,80.0,1,80.0,1,79.0,0
9648,max_effective,30,60,2,3,0.05,0.95,0.931508925050846,49,112.0,0,118.0,0,133.0,1,133.0,1
9649,max_effective,30,60,2,3,0.05,0.95,0.8744713194320413,12,74.0,1,74.0,1,74.0,1,74.0,1
9650,max_effective,30,60,2,3,0.05,0.95,0.9264567972384982,11,81.0,1,81.0,1,81.0,1,81.0,1
9651,max_effective,30,60,2,3,0.05,0.95,0.9428001438848588,47,113.0,1,113.0,1,113.0,1,113.0,1
9652,max_effective,30,60,2,3,0.05,0.95,0.9267331753077388,23,107.0,1,107.0,1,107.0,1,107.0,1
9653,max_effective,30,60,2,3,0.05,0.95,0.9235622472947076,15,86.0,1,86.0,1,86.0,1,86.0,1
9654,max_effective,30,60,2,3,0.05,0.95,0.8778614958390074,9,66.0,1,66.0,1,66.0,1,66.0,1
9655,max_effective,30,60,2,3,0.05,0.95,0.9477473752174076,28,104.0,1,104.0,1,104.0,1,104.0,1
9656,max_effective,30,60,2,3,0.05,0.95,0.944473767646347,19,105.0,1,105.0,1,105.0,1,105.0,1
9657,max_effective,30,60,2,3,0.05,0.95,0.9159897409438116,22,97.0,1,97.0,1,97.0,1,97.0,1
9658,max_effective,30,60,2,3,0.05,0.95,0.9080242055093724,7,69.0,1,69.0,1,69.0,1,69.0,1
9659,max_effective,30,60,2,3,0.05,0.95,0.8753150862192397,26,89.0,1,89.0,1,89.0,1,89.0,1
9660,max_effective,30,60,2,3,0.05,0.95,0.9053321345834262,8,59.0,1,59.0,1,59.0,1,59.0,1
9661,max_effective,30,60,2,3,0.05,0.95,0.9042680715379158,11,72.0,1,72.0,1,72.0,1,72.0,1
9662,max_effective,30,60,2,3,0.05,0.95,0.9264193216783152,12,68.0,1,68.0,1,68.0,1,68.0,1
9663,max_effective,30,60,2,3,0.05,0.95,0.9111463513008082,9,72.0,1,72.0,1,72.0,1,72.0,1
9664,max_effective,30,60,2,3,0.05,0.95,0.92775352317939,9,78.0,1,78.0,1,78.0,1,78.0,1
9665,max_effective,30,60,2,3,0.05,0.95,0.9306190611169464,20,78.0,1,78.0,1,78.0,1,78.0,1
9666,max_effective,30,60,2,3,0.05,0.95,0.9319807340305736,16,81.0,1,81.0,1,81.0,1,81.0,1
9667,max_effective,30,60,2,3,0.05,0.95,0.9045860589389596,34,103.0,1,103.0,1,103.0,1,103.0,1
9668,max_effective,30,60,2,3,0.05,0.95,0.8634883804722857,8,70.0,1,70.0,1,70.0,1,70.0,1
9669,max_effective,30,60,2,3,0.05,0.95,0.9381447156674062,44,135.0,0,139.0,0,148.0,1,145.0,0
9670,max_effective,30,60,2,3,0.05,0.95,0.8758230917241756,55,117.0,0,126.0,0,141.0,0,142.0,1
9671,max_effective,30,60,2,3,0.05,0.95,0.8938165439023126,11,78.0,1,78.0,1,78.0,1,78.0,1
9672,max_effective,30,60,2,3,0.05,0.95,0.921215004929154,29,79.0,1,79.0,1,79.0,1,79.0,1
9673,max_effective,30,60,2,3,0.05,0.95,0.9338028971532212,11,74.0,1,74.0,1,74.0,1,74.0,1
9674,max_effective,30,60,2,3,0.05,0.95,0.8412591590354789,10,76.0,1,76.0,1,76.0,1,76.0,1
9675,max_effective,30,60,2,3,0.05,0.95,0.9419704126849532,88,128.0,0,135.0,0,152.0,0,157.0,1
9676,max_effective,30,60,2,3,0.05,0.95,0.9145324043545908,12,73.0,1,73.0,1,73.0,1,73.0,1
9677,max_effective,30,60,2,3,0.05,0.95,0.9190991049016498,32,89.0,1,89.0,1,89.0,1,89.0,1
9678,max_effective,30,60,2,3,0.05,0.95,0.9366786572468866,31,116.0,0,119.0,1,119.0,1,119.0,1
9679,max_effective,30,60,2,3,0.05,0.95,0.9291372703953572,12,84.0,1,84.0,1,84.0,1,84.0,1
9680,max_effective,30,60,2,3,0.05,0.95,0.938934882791961,27,109.0,1,109.0,1,109.0,1,109.0,1
9681,max_effective,30,60,2,3,0.05,0.95,0.914142236042684,18,88.0,1,88.0,1,88.0,1,88.0,1
9682,max_effective,30,60,2,3,0.05,0.95,0.925349431565794,29,108.0,1,108.0,1,108.0,1,108.0,1
9683,max_effective,30,60,2,3,0.05,0.95,0.9255174219797448,40,118.0,0,120.0,0,128.0,1,128.0,1
9684,max_effective,30,60,2,3,0.05,0.95,0.922047553921345,36,114.0,0,118.0,0,128.0,1,128.0,1
9685,max_effective,30,60,2,3,0.05,0.95,0.9236275968510156,27,107.0,1,107.0,1,107.0,1,106.0,0
9686,max_effective,30,60,2,3,0.05,0.95,0.9480437598565776,27,87.0,1,87.0,1,87.0,1,87.0,1
9687,max_effective,30,60,2,3,0.05,0.95,0.9212079472525668,33,94.0,1,94.0,1,94.0,1,94.0,1
9688,max_effective,30,60,2,3,0.05,0.95,0.9345392702051216,22,89.0,1,89.0,1,89.0,1,89.0,1
9689,max_effective,30,60,2,3,0.05,0.95,0.910639553064344,31,118.0,0,121.0,1,120.0,0,120.0,0
9690,max_effective,30,60,2,3,0.05,0.95,0.9391447953330688,32,105.0,1,105.0,1,105.0,1,105.0,1
9691,max_effective,30,60,2,3,0.05,0.95,0.92122319638099,68,118.0,0,141.0,0,149.0,0,154.0,1
9692,max_effective,30,60,2,3,0.05,0.95,0.9291248577041208,11,68.0,1,68.0,1,68.0,1,67.0,0
9693,max_effective,30,60,2,3,0.05,0.95,0.8571662698901628,7,54.0,1,54.0,1,54.0,1,54.0,1
9694,max_effective,30,60,2,3,0.05,0.95,0.9459445640336264,21,114.0,1,114.0,1,114.0,1,114.0,1
9695,max_effective,30,60,2,3,0.05,0.95,0.9423110348958608,36,132.0,0,131.0,0,138.0,1,137.0,0
9696,max_effective,30,60,2,3,0.05,0.95,0.9432499292195982,19,92.0,1,92.0,1,92.0,1,91.0,0
9697,max_effective,30,60,2,3,0.05,0.95,0.9017961210670772,25,85.0,1,85.0,1,85.0,1,85.0,1
9698,max_effective,30,60,2,3,0.05,0.95,0.9445808431677826,33,122.0,0,128.0,1,127.0,0,125.0,0
9699,max_effective,30,60,2,3,0.05,0.95,0.9480629006418576,13,108.0,1,108.0,1,108.0,1,108.0,1
9700,max_effective,30,60,2,3,0.05,0.95,0.9459090991337852,54,120.0,0,131.0,0,141.0,1,138.0,0
9701,max_effective,30,60,2,3,0.05,0.95,0.9434247879200438,8,84.0,1,84.0,1,84.0,1,84.0,1
9702,max_effective,30,60,2,3,0.05,0.95,0.9439467636514216,10,70.0,1,70.0,1,70.0,1,70.0,1
9703,max_effective,30,60,2,3,0.05,0.95,0.9495564904436417,16,114.0,1,114.0,1,113.0,0,113.0,0
9704,max_effective,30,60,2,3,0.05,0.95,0.942678300777242,37,115.0,1,115.0,1,115.0,1,115.0,1
9705,max_effective,30,60,2,3,0.05,0.95,0.9251693705819948,26,96.0,1,96.0,1,96.0,1,96.0,1
9706,max_effective,30,60,2,3,0.05,0.95,0.9047757322672288,16,76.0,1,76.0,1,76.0,1,76.0,1
9707,max_effective,30,60,2,3,0.05,0.95,0.7945414696584593,11,82.0,1,82.0,1,82.0,1,82.0,1
9708,max_effective,30,60,2,3,0.05,0.95,0.84023894680007,33,98.0,0,103.0,1,103.0,1,103.0,1
9709,max_effective,30,60,2,3,0.05,0.95,0.9391571722375186,31,117.0,0,121.0,0,125.0,1,125.0,1
9710,max_effective,30,60,2,3,0.05,0.95,0.9210785478231202,38,110.0,1,110.0,1,110.0,1,110.0,1
9711,max_effective,30,60,2,3,0.05,0.95,0.9218382952487296,16,95.0,1,95.0,1,95.0,1,93.0,0
9712,max_effective,30,60,2,3,0.05,0.95,0.9230173431758862,23,80.0,1,80.0,1,80.0,1,80.0,1
9713,max_effective,30,60,2,3,0.05,0.95,0.9027551844800306,24,122.0,0,128.0,0,130.0,1,130.0,1
9714,max_effective,30,60,2,3,0.05,0.95,0.9474314342663966,31,126.0,0,132.0,0,139.0,1,139.0,1
9715,max_effective,30,60,2,3,0.05,0.95,0.9488369830780056,23,99.0,1,99.0,1,99.0,1,99.0,1
9716,max_effective,30,60,2,3,0.05,0.95,0.9347098390462706,31,108.0,1,108.0,1,108.0,1,108.0,1
9717,max_effective,30,60,2,3,0.05,0.95,0.9155921907735804,65,127.0,1,127.0,1,127.0,1,127.0,1
9718,max_effective,30,60,2,3,0.05,0.95,0.94957459029754,22,103.0,1,103.0,1,103.0,1,103.0,1
9719,max_effective,30,60,2,3,0.05,0.95,0.9252589762818764,29,99.0,1,99.0,1,99.0,1,99.0,1
9720,max_effective,30,60,2,3,0.05,0.95,0.945189128694102,11,77.0,1,77.0,1,77.0,1,77.0,1
9721,max_effective,30,60,2,3,0.05,0.95,0.9343159132220272,31,97.0,1,97.0,1,97.0,1,97.0,1
9722,max_effective,30,60,2,3,0.05,0.95,0.9045191211439318,21,95.0,1,95.0,1,95.0,1,95.0,1
9723,max_effective,30,60,2,3,0.05,0.95,0.9499073237629472,8,63.0,1,63.0,1,63.0,1,63.0,1
9724,max_effective,30,60,2,3,0.05,0.95,0.9079448365665138,9,69.0,1,69.0,1,69.0,1,69.0,1
9725,max_effective,30,60,2,3,0.05,0.95,0.8656558974676359,8,61.0,1,61.0,1,61.0,1,61.0,1
9726,max_effective,30,60,2,3,0.05,0.95,0.9170218054745858,23,95.0,1,95.0,1,95.0,1,95.0,1
9727,max_effective,30,60,2,3,0.05,0.95,0.9417284677013794,12,71.0,1,71.0,1,71.0,1,71.0,1
9728,max_effective,30,60,2,3,0.05,0.95,0.9386757807778447,15,124.0,1,124.0,1,124.0,1,124.0,1
9729,max_effective,30,60,2,3,0.05,0.95,0.946603536208592,19,78.0,1,78.0,1,78.0,1,78.0,1
9730,max_effective,30,60,2,3,0.05,0.95,0.9413050037963908,29,100.0,1,100.0,1,100.0,1,100.0,1
9731,max_effective,30,60,2,3,0.05,0.95,0.9184760038956415,6,65.0,1,65.0,1,65.0,1,64.0,0
9732,max_effective,30,60,2,3,0.05,0.95,0.8938374156273297,7,68.0,1,68.0,1,68.0,1,68.0,1
9733,max_effective,30,60,2,3,0.05,0.95,0.942342772214207,13,60.0,1,60.0,1,60.0,1,60.0,1
9734,max_effective,30,60,2,3,0.05,0.95,0.9220123282725,17,84.0,1,84.0,1,84.0,1,84.0,1
9735,max_effective,30,60,2,3,0.05,0.95,0.885237109589491,9,76.0,1,76.0,1,76.0,1,76.0,1
9736,max_effective,30,60,2,3,0.05,0.95,0.90805868391398,23,85.0,1,85.0,1,85.0,1,85.0,1
9737,max_effective,30,60,2,3,0.05,0.95,0.9441848716949898,25,115.0,1,115.0,1,115.0,1,115.0,1
9738,max_effective,30,60,2,3,0.05,0.95,0.937172486932092,15,102.0,1,102.0,1,102.0,1,102.0,1
9739,max_effective,30,60,2,3,0.05,0.95,0.9399244366631304,20,108.0,1,108.0,1,108.0,1,108.0,1
9740,max_effective,30,60,2,3,0.05,0.95,0.9226550680683272,8,63.0,1,63.0,1,63.0,1,63.0,1
9741,max_effective,30,60,2,3,0.05,0.95,0.916128318473484,8,72.0,1,72.0,1,72.0,1,72.0,1
9742,max_effective,30,60,2,3,0.05,0.95,0.9489190708229504,25,131.0,0,146.0,0,143.0,0,147.0,1
9743,max_effective,30,60,2,3,0.05,0.95,0.8613093024792364,5,57.0,1,57.0,1,57.0,1,55.0,0
9744,max_effective,30,60,2,3,0.05,0.95,0.9371034485055872,26,89.0,1,89.0,1,89.0,1,89.0,1
9745,max_effective,30,60,2,3,0.05,0.95,0.9475630955605444,36,107.0,1,107.0,1,107.0,1,107.0,1
9746,max_effective,30,60,2,3,0.05,0.95,0.8047377511117088,5,61.0,1,61.0,1,61.0,1,61.0,1
9747,max_effective,30,60,2,3,0.05,0.95,0.9134254112806084,22,103.0,1,103.0,1,103.0,1,103.0,1
9748,max_effective,30,60,2,3,0.05,0.95,0.9409935108400712,34,123.0,0,142.0,1,134.0,0,133.0,0
9749,max_effective,30,60,2,3,0.05,0.95,0.9485115214531044,26,77.0,1,77.0,1,77.0,1,77.0,1
9750,max_effective,30,60,2,3,0.05,0.95,0.8216662123137866,4,54.0,1,54.0,1,54.0,1,54.0,1
9751,max_effective,30,60,2,3,0.05,0.95,0.918648942568528,12,60.0,1,60.0,1,60.0,1,60.0,1
9752,max_effective,30,60,2,3,0.05,0.95,0.9142383879247682,14,66.0,1,66.0,1,66.0,1,66.0,1
9753,max_effective,30,60,2,3,0.05,0.95,0.9434524069279624,19,85.0,1,85.0,1,85.0,1,85.0,1
9754,max_effective,30,60,2,3,0.05,0.95,0.9460276744967432,21,135.0,0,142.0,1,140.0,0,141.0,0
9755,max_effective,30,60,2,3,0.05,0.95,0.9020348493945208,11,67.0,1,67.0,1,67.0,1,66.0,0
9756,max_effective,30,60,2,3,0.05,0.95,0.9346108909246282,15,74.0,1,74.0,1,74.0,1,74.0,1
9757,max_effective,30,60,2,3,0.05,0.95,0.8502419643102569,6,53.0,1,53.0,1,53.0,1,52.0,0
9758,max_effective,30,60,2,3,0.05,0.95,0.9425863449791364,36,141.0,0,150.0,0,155.0,1,155.0,1
9759,max_effective,30,60,2,3,0.05,0.95,0.9248234446682828,39,118.0,0,127.0,1,127.0,1,127.0,1
9760,max_effective,30,60,2,3,0.05,0.95,0.917469303233706,38,110.0,1,110.0,1,110.0,1,110.0,1
9761,max_effective,30,60,2,3,0.05,0.95,0.8608064107809718,6,66.0,1,66.0,1,66.0,1,66.0,1
9762,max_effective,30,60,2,3,0.05,0.95,0.8540028837776978,13,80.0,1,80.0,1,80.0,1,78.0,0
9763,max_effective,30,60,2,3,0.05,0.95,0.9203478270714736,7,52.0,1,52.0,1,52.0,1,52.0,1
9764,max_effective,30,60,2,3,0.05,0.95,0.947463736815978,42,101.0,0,122.0,1,122.0,1,122.0,1
9765,max_effective,30,60,2,3,0.05,0.95,0.9383966705338022,21,112.0,1,112.0,1,112.0,1,111.0,0
9766,max_effective,30,60,2,3,0.05,0.95,0.909979626634028,29,99.0,1,99.0,1,99.0,1,99.0,1
9767,max_effective,30,60,2,3,0.05,0.95,0.923449978246977,26,97.0,1,97.0,1,97.0,1,97.0,1
9768,max_effective,30,60,2,3,0.05,0.95,0.936779872803536,51,113.0,0,133.0,0,135.0,0,144.0,1
9769,max_effective,30,60,2,3,0.05,0.95,0.9412980176986588,28,93.0,1,93.0,1,93.0,1,93.0,1
9770,max_effective,30,60,2,3,0.05,0.95,0.904765803235293,46,102.0,0,121.0,1,121.0,1,121.0,1
9771,max_effective,30,60,2,3,0.05,0.95,0.9145531879389652,19,90.0,1,90.0,1,90.0,1,90.0,1
9772,max_effective,30,60,2,3,0.05,0.95,0.9434106661799546,29,81.0,1,81.0,1,81.0,1,80.0,0
9773,max_effective,30,60,2,3,0.05,0.95,0.9133570332403708,7,66.0,1,66.0,1,66.0,1,66.0,1
9774,max_effective,30,60,2,3,0.05,0.95,0.919383191689498,23,90.0,1,90.0,1,90.0,1,90.0,1
9775,max_effective,30,60,2,3,0.05,0.95,0.9421335901759144,42,112.0,0,113.0,1,113.0,1,113.0,1
9776,max_effective,30,60,2,3,0.05,0.95,0.9466532153467244,13,81.0,1,81.0,1,81.0,1,81.0,1
9777,max_effective,30,60,2,3,0.05,0.95,0.8842225102947786,11,67.0,1,67.0,1,67.0,1,67.0,1
9778,max_effective,30,60,2,3,0.05,0.95,0.9455324254344968,25,96.0,1,96.0,1,96.0,1,96.0,1
9779,max_effective,30,60,2,3,0.05,0.95,0.9243138680604688,31,118.0,0,126.0,1,126.0,1,125.0,0
9780,max_effective,30,60,2,3,0.05,0.95,0.8934788695414938,24,121.0,0,125.0,1,125.0,1,125.0,1
9781,max_effective,30,60,2,3,0.05,0.95,0.9191180050672864,24,91.0,1,91.0,1,91.0,1,91.0,1
9782,max_effective,30,60,2,3,0.05,0.95,0.9253178934529266,28,125.0,0,134.0,0,138.0,1,138.0,1
9783,max_effective,30,60,2,3,0.05,0.95,0.937464764786156,40,116.0,0,132.0,1,125.0,0,131.0,0
9784,max_effective,30,60,2,3,0.05,0.95,0.9344507728365322,17,96.0,1,96.0,1,96.0,1,96.0,1
9785,max_effective,30,60,2,3,0.05,0.95,0.9051134720141712,24,74.0,1,74.0,1,74.0,1,74.0,1
9786,max_effective,30,60,2,3,0.05,0.95,0.9169340003831432,16,72.0,1,72.0,1,72.0,1,72.0,1
9787,max_effective,30,60,2,3,0.05,0.95,0.9277037856830886,12,86.0,1,86.0,1,86.0,1,86.0,1
9788,max_effective,30,60,2,3,0.05,0.95,0.9471660255591724,28,93.0,1,93.0,1,93.0,1,93.0,1
9789,max_effective,30,60,2,3,0.05,0.95,0.9470035176583976,42,98.0,1,98.0,1,98.0,1,98.0,1
9790,max_effective,30,60,2,3,0.05,0.95,0.8893092377268275,19,84.0,1,84.0,1,84.0,1,84.0,1
9791,max_effective,30,60,2,3,0.05,0.95,0.9087214627655564,25,99.0,1,99.0,1,99.0,1,98.0,0
9792,max_effective,30,60,2,3,0.05,0.95,0.9017635915964944,12,60.0,1,60.0,1,60.0,1,60.0,1
9793,max_effective,30,60,2,3,0.05,0.95,0.9410165852866096,20,108.0,1,108.0,1,108.0,1,108.0,1
9794,max_effective,30,60,2,3,0.05,0.95,0.9392781112855036,15,96.0,1,96.0,1,96.0,1,96.0,1
9795,max_effective,30,60,2,3,0.05,0.95,0.9440140225057926,23,105.0,1,105.0,1,105.0,1,105.0,1
9796,max_effective,30,60,2,3,0.05,0.95,0.8117322410539074,10,66.0,1,66.0,1,66.0,1,66.0,1
9797,max_effective,30,60,2,3,0.05,0.95,0.9101121401685184,19,95.0,1,95.0,1,95.0,1,95.0,1
9798,max_effective,30,60,2,3,0.05,0.95,0.902381979154814,14,81.0,1,81.0,1,81.0,1,81.0,1
9799,max_effective,30,60,2,3,0.05,0.95,0.9287209174696948,41,110.0,0,130.0,1,130.0,1,130.0,1
9800,max_effective,30,60,2,3,0.05,0.95,0.9397704135873062,11,63.0,1,63.0,1,63.0,1,63.0,1
9801,max_effective,30,60,2,3,0.05,0.95,0.8975948290294574,24,126.0,0,130.0,0,131.0,0,132.0,1
9802,max_effective,30,60,2,3,0.05,0.95,0.9378879938249552,26,114.0,1,114.0,1,114.0,1,114.0,1
9803,max_effective,30,60,2,3,0.05,0.95,0.941330556201548,14,85.0,1,85.0,1,85.0,1,85.0,1
9804,max_effective,30,60,2,3,0.05,0.95,0.939180623809469,17,96.0,1,96.0,1,96.0,1,96.0,1
9805,max_effective,30,60,2,3,0.05,0.95,0.9087802965692054,19,109.0,1,109.0,1,109.0,1,109.0,1
9806,max_effective,30,60,2,3,0.05,0.95,0.9389178353989344,18,109.0,1,109.0,1,108.0,0,109.0,1
9807,max_effective,30,60,2,3,0.05,0.95,0.9491405069575408,35,129.0,0,143.0,0,150.0,1,149.0,0
9808,max_effective,30,60,2,3,0.05,0.95,0.9231130714385448,39,126.0,0,141.0,1,137.0,0,137.0,0
9809,max_effective,30,60,2,3,0.05,0.95,0.928045700504542,17,89.0,1,89.0,1,89.0,1,89.0,1
9810,max_effective,30,60,2,3,0.05,0.95,0.9314205792238996,29,119.0,0,121.0,1,121.0,1,121.0,1
9811,max_effective,30,60,2,3,0.05,0.95,0.9168199121081904,9,64.0,1,64.0,1,64.0,1,64.0,1
9812,max_effective,30,60,2,3,0.05,0.95,0.9230570652453312,19,116.0,1,116.0,1,116.0,1,116.0,1
9813,max_effective,30,60,2,3,0.05,0.95,0.9275673850325376,39,127.0,0,135.0,1,135.0,1,135.0,1
9814,max_effective,30,60,2,3,0.05,0.95,0.9029326319187386,9,84.0,1,84.0,1,84.0,1,84.0,1
9815,max_effective,30,60,2,3,0.05,0.95,0.8534629370901397,16,65.0,1,65.0,1,65.0,1,65.0,1
9816,max_effective,30,60,2,3,0.05,0.95,0.925197752411053,11,71.0,1,71.0,1,71.0,1,70.0,0
9817,max_effective,30,60,2,3,0.05,0.95,0.8940822664174596,7,67.0,1,67.0,1,67.0,1,67.0,1
9818,max_effective,30,60,2,3,0.05,0.95,0.9039288161278686,17,101.0,1,101.0,1,101.0,1,101.0,1
9819,max_effective,30,60,2,3,0.05,0.95,0.9309501172749228,11,80.0,1,80.0,1,80.0,1,80.0,1
9820,max_effective,30,60,2,3,0.05,0.95,0.9327103778116764,16,87.0,1,87.0,1,87.0,1,87.0,1
9821,max_effective,30,60,2,3,0.05,0.95,0.9461914052634294,28,92.0,1,92.0,1,92.0,1,92.0,1
9822,max_effective,30,60,2,3,0.05,0.95,0.88874068477385,11,68.0,1,68.0,1,68.0,1,68.0,1
9823,max_effective,30,60,2,3,0.05,0.95,0.882162533073326,16,74.0,1,74.0,1,74.0,1,74.0,1
9824,max_effective,30,60,2,3,0.05,0.95,0.9433732276381218,20,114.0,0,117.0,1,117.0,1,115.0,0
9825,max_effective,30,60,2,3,0.05,0.95,0.948597418751226,23,128.0,0,129.0,1,128.0,0,129.0,1
9826,max_effective,30,60,2,3,0.05,0.95,0.8557401401886756,15,81.0,1,81.0,1,81.0,1,81.0,1
9827,max_effective,30,60,2,3,0.05,0.95,0.9362054731647024,19,83.0,1,83.0,1,83.0,1,83.0,1
9828,max_effective,30,60,2,3,0.05,0.95,0.9358298714493032,25,109.0,1,109.0,1,109.0,1,108.0,0
9829,max_effective,30,60,2,3,0.05,0.95,0.9317639776426734,50,116.0,0,126.0,1,126.0,1,126.0,1
9830,max_effective,30,60,2,3,0.05,0.95,0.9168152344930972,8,75.0,1,75.0,1,75.0,1,75.0,1
9831,max_effective,30,60,2,3,0.05,0.95,0.9377343974444352,28,109.0,1,109.0,1,109.0,1,109.0,1
9832,max_effective,30,60,2,3,0.05,0.95,0.935641894451706,45,122.0,0,129.0,1,129.0,1,129.0,1
9833,max_effective,30,60,2,3,0.05,0.95,0.9166456675109372,18,74.0,1,74.0,1,74.0,1,73.0,0
9834,max_effective,30,60,2,3,0.05,0.95,0.9220054294144954,16,102.0,1,102.0,1,102.0,1,102.0,1
9835,max_effective,30,60,2,3,0.05,0.95,0.942110623658624,20,114.0,1,114.0,1,114.0,1,114.0,1
9836,max_effective,30,60,2,3,0.05,0.95,0.9465615681946888,11,73.0,1,73.0,1,73.0,1,73.0,1
9837,max_effective,30,60,2,3,0.05,0.95,0.8755681547630425,10,62.0,1,62.0,1,62.0,1,62.0,1
9838,max_effective,30,60,2,3,0.05,0.95,0.9315112754110638,33,121.0,0,136.0,1,136.0,1,136.0,1
9839,max_effective,30,60,2,3,0.05,0.95,0.9409448686625496,73,131.0,0,135.0,1,135.0,1,135.0,1
9840,max_effective,30,60,2,3,0.05,0.95,0.8193171161319546,7,65.0,1,65.0,1,65.0,1,65.0,1
9841,max_effective,30,60,2,3,0.05,0.95,0.9483208009953904,23,87.0,1,87.0,1,87.0,1,87.0,1
9842,max_effective,30,60,2,3,0.05,0.95,0.9414135793159876,104,131.0,0,139.0,0,163.0,1,155.0,0
9843,max_effective,30,60,2,3,0.05,0.95,0.944012611776313,16,81.0,1,81.0,1,81.0,1,81.0,1
9844,max_effective,30,60,2,3,0.05,0.95,0.9314850260927504,29,116.0,0,117.0,1,117.0,1,115.0,0
9845,max_effective,30,60,2,3,0.05,0.95,0.8732745579193817,8,63.0,1,63.0,1,63.0,1,58.0,0
9846,max_effective,30,60,2,3,0.05,0.95,0.93997886549918,27,64.0,1,64.0,1,64.0,1,64.0,1
9847,max_effective,30,60,2,3,0.05,0.95,0.9343881887060476,6,71.0,1,71.0,1,71.0,1,71.0,1
9848,max_effective,30,60,2,3,0.05,0.95,0.9349510954677784,34,98.0,1,98.0,1,98.0,1,98.0,1
9849,max_effective,30,60,2,3,0.05,0.95,0.9081918382416516,12,69.0,1,69.0,1,69.0,1,69.0,1
9850,max_effective,30,60,2,3,0.05,0.95,0.9436735206274184,11,79.0,1,79.0,1,79.0,1,79.0,1
9851,max_effective,30,60,2,3,0.05,0.95,0.9281380324488024,16,106.0,1,106.0,1,106.0,1,106.0,1
9852,max_effective,30,60,2,3,0.05,0.95,0.948400927009072,64,138.0,0,143.0,0,153.0,0,156.0,1
9853,max_effective,30,60,2,3,0.05,0.95,0.94312090058657,11,74.0,1,74.0,1,74.0,1,74.0,1
9854,max_effective,30,60,2,3,0.05,0.95,0.9313610725022988,23,85.0,1,85.0,1,85.0,1,85.0,1
9855,max_effective,30,60,2,3,0.05,0.95,0.9457842210841384,41,141.0,0,148.0,0,162.0,1,162.0,1
9856,max_effective,30,60,2,3,0.05,0.95,0.9198396811486708,9,81.0,1,81.0,1,81.0,1,81.0,1
9857,max_effective,30,60,2,3,0.05,0.95,0.9422442774885588,20,75.0,1,75.0,1,75.0,1,75.0,1
9858,max_effective,30,60,2,3,0.05,0.95,0.9229965589616828,21,79.0,1,79.0,1,79.0,1,79.0,1
9859,max_effective,30,60,2,3,0.05,0.95,0.9343385757005228,56,122.0,0,130.0,0,138.0,1,137.0,0
9860,max_effective,30,60,2,3,0.05,0.95,0.94898278165661,19,127.0,0,133.0,1,129.0,0,133.0,1
9861,max_effective,30,60,2,3,0.05,0.95,0.9480489830228098,14,103.0,1,103.0,1,103.0,1,103.0,1
9862,max_effective,30,60,2,3,0.05,0.95,0.9451711827271304,16,100.0,1,100.0,1,100.0,1,100.0,1
9863,max_effective,30,60,2,3,0.05,0.95,0.9346230002804876,20,116.0,1,116.0,1,116.0,1,116.0,1
9864,max_effective,30,60,2,3,0.05,0.95,0.920607434651068,9,56.0,1,56.0,1,56.0,1,56.0,1
9865,max_effective,30,60,2,3,0.05,0.95,0.9459707869399724,20,91.0,1,91.0,1,91.0,1,91.0,1
9866,max_effective,30,60,2,3,0.05,0.95,0.9485354399106704,15,89.0,1,89.0,1,89.0,1,89.0,1
9867,max_effective,30,60,2,3,0.05,0.95,0.8187053089076672,9,70.0,1,70.0,1,70.0,1,70.0,1
9868,max_effective,30,60,2,3,0.05,0.95,0.9426919299340162,7,60.0,1,60.0,1,60.0,1,60.0,1
9869,max_effective,30,60,2,3,0.05,0.95,0.9422590981114412,48,112.0,1,112.0,1,112.0,1,112.0,1
9870,max_effective,30,60,2,3,0.05,0.95,0.9485926706079334,26,119.0,1,119.0,1,119.0,1,119.0,1
9871,max_effective,30,60,2,3,0.05,0.95,0.9182564070688176,26,121.0,0,124.0,0,127.0,1,127.0,1
9872,max_effective,30,60,2,3,0.05,0.95,0.945177397784752,21,120.0,1,120.0,1,120.0,1,120.0,1
9873,max_effective,30,60,2,3,0.05,0.95,0.916135679940424,62,113.0,0,134.0,1,134.0,1,134.0,1
9874,max_effective,30,60,2,3,0.05,0.95,0.9330173260192768,7,61.0,1,61.0,1,61.0,1,61.0,1
9875,max_effective,30,60,2,3,0.05,0.95,0.9292613429933044,53,117.0,0,145.0,0,154.0,0,157.0,1
9876,max_effective,30,60,2,3,0.05,0.95,0.935918279255374,27,122.0,0,130.0,1,130.0,1,130.0,1
9877,max_effective,30,60,2,3,0.05,0.95,0.928773871163883,14,88.0,1,88.0,1,88.0,1,88.0,1
9878,max_effective,30,60,2,3,0.05,0.95,0.938779358408076,32,91.0,1,91.0,1,91.0,1,91.0,1
9879,max_effective,30,60,2,3,0.05,0.95,0.8873063995572507,26,109.0,1,109.0,1,109.0,1,109.0,1
9880,max_effective,30,60,2,3,0.05,0.95,0.9439207282992154,63,128.0,0,145.0,0,154.0,1,154.0,1
9881,max_effective,30,60,2,3,0.05,0.95,0.94953687878195,25,123.0,0,124.0,0,125.0,1,124.0,0
9882,max_effective,30,60,2,3,0.05,0.95,0.9276135296848516,53,112.0,0,129.0,0,136.0,1,136.0,1
9883,max_effective,30,60,2,3,0.05,0.95,0.9142629162139164,39,133.0,1,133.0,1,133.0,1,133.0,1
9884,max_effective,30,60,2,3,0.05,0.95,0.9491113059429032,9,79.0,1,79.0,1,79.0,1,79.0,1
9885,max_effective,30,60,2,3,0.05,0.95,0.9382276949825994,14,75.0,1,75.0,1,75.0,1,75.0,1
9886,max_effective,30,60,2,3,0.05,0.95,0.873107496742944,18,90.0,1,90.0,1,90.0,1,90.0,1
9887,max_effective,30,60,2,3,0.05,0.95,0.9194378228039268,9,72.0,1,72.0,1,72.0,1,71.0,0
9888,max_effective,30,60,2,3,0.05,0.95,0.9176404043562556,11,88.0,1,88.0,1,88.0,1,88.0,1
9889,max_effective,30,60,2,3,0.05,0.95,0.8895837185722868,14,56.0,1,56.0,1,56.0,1,56.0,1
9890,max_effective,30,60,2,3,0.05,0.95,0.8404083899706226,16,87.0,1,87.0,1,87.0,1,87.0,1
9891,max_effective,30,60,2,3,0.05,0.95,0.9379006346685206,6,62.0,1,62.0,1,62.0,1,62.0,1
9892,max_effective,30,60,2,3,0.05,0.95,0.936917692969306,28,111.0,0,116.0,1,116.0,1,116.0,1
9893,max_effective,30,60,2,3,0.05,0.95,0.9310934633917296,34,115.0,0,131.0,1,131.0,1,131.0,1
9894,max_effective,30,60,2,3,0.05,0.95,0.937857642001906,41,104.0,0,106.0,1,106.0,1,106.0,1
9895,max_effective,30,60,2,3,0.05,0.95,0.9368026497137254,15,106.0,1,106.0,1,106.0,1,106.0,1
9896,max_effective,30,60,2,3,0.05,0.95,0.9394395184341152,16,75.0,1,75.0,1,75.0,1,74.0,0
9897,max_effective,30,60,2,3,0.05,0.95,0.9019249413871688,10,78.0,1,78.0,1,78.0,1,78.0,1
9898,max_effective,30,60,2,3,0.05,0.95,0.9458307858811392,30,127.0,0,139.0,0,140.0,1,140.0,1
9899,max_effective,30,60,2,3,0.05,0.95,0.8983940655547314,8,61.0,1,61.0,1,61.0,1,61.0,1
9900,max_effective,30,60,2,3,0.05,0.95,0.9050786875727912,25,111.0,0,116.0,1,115.0,0,113.0,0
9901,max_effective,30,60,2,3,0.05,0.95,0.9287704897675256,19,106.0,1,106.0,1,106.0,1,106.0,1
9902,max_effective,30,60,2,3,0.05,0.95,0.907231858979856,8,69.0,1,69.0,1,69.0,1,69.0,1
9903,max_effective,30,60,2,3,0.05,0.95,0.929327769478742,26,125.0,0,134.0,0,135.0,1,134.0,0
9904,max_effective,30,60,2,3,0.05,0.95,0.8682974684577504,9,54.0,1,54.0,1,54.0,1,54.0,1
9905,max_effective,30,60,2,3,0.05,0.95,0.9427990912347526,19,113.0,0,114.0,1,114.0,1,114.0,1
9906,max_effective,30,60,2,3,0.05,0.95,0.9245907690092772,10,85.0,1,85.0,1,85.0,1,85.0,1
9907,max_effective,30,60,2,3,0.05,0.95,0.8859338743102302,17,103.0,1,103.0,1,103.0,1,103.0,1
9908,max_effective,30,60,2,3,0.05,0.95,0.9061535092713484,24,120.0,0,121.0,1,121.0,1,121.0,1
9909,max_effective,30,60,2,3,0.05,0.95,0.930137915400727,13,71.0,1,71.0,1,71.0,1,71.0,1
9910,max_effective,30,60,2,3,0.05,0.95,0.9445646907992656,28,104.0,1,104.0,1,104.0,1,104.0,1
9911,max_effective,30,60,2,3,0.05,0.95,0.9066952836400894,6,59.0,1,59.0,1,59.0,1,59.0,1
9912,max_effective,30,60,2,3,0.05,0.95,0.8974183772717857,24,78.0,1,78.0,1,78.0,1,78.0,1
9913,max_effective,30,60,2,3,0.05,0.95,0.8535722015512971,10,53.0,1,53.0,1,53.0,1,53.0,1
9914,max_effective,30,60,2,3,0.05,0.95,0.9206688753635868,25,73.0,1,73.0,1,73.0,1,73.0,1
9915,max_effective,30,60,2,3,0.05,0.95,0.9366310032894846,12,84.0,1,84.0,1,84.0,1,84.0,1
9916,max_effective,30,60,2,3,0.05,0.95,0.9255068551567606,10,81.0,1,81.0,1,81.0,1,79.0,0
9917,max_effective,30,60,2,3,0.05,0.95,0.9381965470367128,9,66.0,1,66.0,1,66.0,1,66.0,1
9918,max_effective,30,60,2,3,0.05,0.95,0.9376391749704892,23,106.0,1,106.0,1,106.0,1,106.0,1
9919,max_effective,30,60,2,3,0.05,0.95,0.9480397451473058,19,102.0,1,102.0,1,102.0,1,102.0,1
9920,max_effective,30,60,2,3,0.05,0.95,0.9191147574537896,26,125.0,0,133.0,0,138.0,1,138.0,1
9921,max_effective,30,60,2,3,0.05,0.95,0.9469246117457564,21,123.0,0,127.0,1,126.0,0,123.0,0
9922,max_effective,30,60,2,3,0.05,0.95,0.892670300776988,11,60.0,1,60.0,1,60.0,1,60.0,1
9923,max_effective,30,60,2,3,0.05,0.95,0.8966130578788271,5,48.0,1,48.0,1,48.0,1,48.0,1
9924,max_effective,30,60,2,3,0.05,0.95,0.9435462983337732,14,78.0,1,78.0,1,78.0,1,78.0,1
9925,max_effective,30,60,2,3,0.05,0.95,0.941620544144504,14,91.0,1,91.0,1,91.0,1,91.0,1
9926,max_effective,30,60,2,3,0.05,0.95,0.9281807797533084,9,77.0,1,77.0,1,77.0,1,77.0,1
9927,max_effective,30,60,2,3,0.05,0.95,0.9266359732218538,14,78.0,1,78.0,1,78.0,1,78.0,1
9928,max_effective,30,60,2,3,0.05,0.95,0.8643219486563338,41,104.0,0,118.0,1,118.0,1,118.0,1
9929,max_effective,30,60,2,3,0.05,0.95,0.9445920401791572,40,123.0,0,129.0,0,135.0,1,135.0,1
9930,max_effective,30,60,2,3,0.05,0.95,0.9167178139452108,20,92.0,1,92.0,1,92.0,1,92.0,1
9931,max_effective,30,60,2,3,0.05,0.95,0.9494945680833076,19,83.0,1,83.0,1,83.0,1,83.0,1
9932,max_effective,30,60,2,3,0.05,0.95,0.9178949405820916,16,76.0,1,76.0,1,76.0,1,76.0,1
9933,max_effective,30,60,2,3,0.05,0.95,0.9392930789255124,12,69.0,1,69.0,1,69.0,1,69.0,1
9934,max_effective,30,60,2,3,0.05,0.95,0.938153430102853,15,76.0,1,76.0,1,76.0,1,75.0,0
9935,max_effective,30,60,2,3,0.05,0.95,0.939583146432292,8,67.0,1,67.0,1,67.0,1,67.0,1
9936,max_effective,30,60,2,3,0.05,0.95,0.9311367894756734,13,106.0,1,106.0,1,106.0,1,106.0,1
9937,max_effective,30,60,2,3,0.05,0.95,0.9352051254931112,16,101.0,1,101.0,1,101.0,1,101.0,1
9938,max_effective,30,60,2,3,0.05,0.95,0.937339840493662,27,110.0,1,110.0,1,110.0,1,110.0,1
9939,max_effective,30,60,2,3,0.05,0.95,0.8946410725194296,13,96.0,1,96.0,1,96.0,1,96.0,1
9940,max_effective,30,60,2,3,0.05,0.95,0.911815980340596,20,90.0,1,90.0,1,90.0,1,90.0,1
9941,max_effective,30,60,2,3,0.05,0.95,0.9258932539503996,10,58.0,1,58.0,1,58.0,1,57.0,0
9942,max_effective,30,60,2,3,0.05,0.95,0.9389643567387916,21,107.0,1,107.0,1,107.0,1,107.0,1
9943,max_effective,30,60,2,3,0.05,0.95,0.9241303452687364,13,81.0,1,81.0,1,81.0,1,81.0,1
9944,max_effective,30,60,2,3,0.05,0.95,0.9052497937925428,15,76.0,1,76.0,1,76.0,1,76.0,1
9945,max_effective,30,60,2,3,0.05,0.95,0.9411270265458244,5,58.0,1,58.0,1,58.0,1,58.0,1
9946,max_effective,30,60,2,3,0.05,0.95,0.9496265765799442,28,137.0,0,147.0,1,146.0,0,144.0,0
9947,max_effective,30,60,2,3,0.05,0.95,0.9395457792192796,7,57.0,1,57.0,1,57.0,1,56.0,0
9948,max_effective,30,60,2,3,0.05,0.95,0.9481894492176184,21,98.0,1,98.0,1,98.0,1,98.0,1
9949,max_effective,30,60,2,3,0.05,0.95,0.9436077866541672,14,67.0,1,67.0,1,67.0,1,67.0,1
9950,max_effective,30,60,2,3,0.05,0.95,0.9237558695824276,9,84.0,1,84.0,1,84.0,1,84.0,1
9951,max_effective,30,60,2,3,0.05,0.95,0.8986933320715272,15,87.0,1,87.0,1,87.0,1,87.0,1
9952,max_effective,30,60,2,3,0.05,0.95,0.9215019894353704,12,81.0,1,81.0,1,81.0,1,80.0,0
9953,max_effective,30,60,2,3,0.05,0.95,0.9122636548690116,10,90.0,1,90.0,1,90.0,1,90.0,1
9954,max_effective,30,60,2,3,0.05,0.95,0.913383679547373,68,123.0,1,123.0,1,123.0,1,123.0,1
9955,max_effective,30,60,2,3,0.05,0.95,0.9239148683036016,36,116.0,0,121.0,0,132.0,1,132.0,1
9956,max_effective,30,60,2,3,0.05,0.95,0.933847745681358,13,94.0,1,94.0,1,94.0,1,94.0,1
9957,max_effective,30,60,2,3,0.05,0.95,0.9357025633134758,45,112.0,0,125.0,0,133.0,1,133.0,1
9958,max_effective,30,60,2,3,0.05,0.95,0.8659712043248944,20,79.0,1,79.0,1,79.0,1,79.0,1
9959,max_effective,30,60,2,3,0.05,0.95,0.946732546303691,15,98.0,1,98.0,1,98.0,1,98.0,1
9960,max_effective,30,60,2,3,0.05,0.95,0.9166844998931344,26,126.0,0,128.0,0,130.0,1,129.0,0
9961,max_effective,30,60,2,3,0.05,0.95,0.9208349522130233,24,87.0,1,87.0,1,87.0,1,87.0,1
9962,max_effective,30,60,2,3,0.05,0.95,0.9477565675367584,34,130.0,0,136.0,1,136.0,1,135.0,0
9963,max_effective,30,60,2,3,0.05,0.95,0.8952132622736865,11,66.0,1,66.0,1,66.0,1,66.0,1
9964,max_effective,30,60,2,3,0.05,0.95,0.9225475108439324,39,103.0,1,103.0,1,103.0,1,103.0,1
9965,max_effective,30,60,2,3,0.05,0.95,0.9483245247554588,27,102.0,0,106.0,1,106.0,1,106.0,1
9966,max_effective,30,60,2,3,0.05,0.95,0.9133889968832172,41,105.0,0,106.0,1,106.0,1,106.0,1
9967,max_effective,30,60,2,3,0.05,0.95,0.923833290394807,17,86.0,1,86.0,1,86.0,1,86.0,1
9968,max_effective,30,60,2,3,0.05,0.95,0.8828694727054082,12,67.0,1,67.0,1,67.0,1,66.0,0
9969,max_effective,30,60,2,3,0.05,0.95,0.8869383395163591,30,110.0,0,113.0,1,113.0,1,113.0,1
9970,max_effective,30,60,2,3,0.05,0.95,0.9385515556315236,44,117.0,1,117.0,1,117.0,1,117.0,1
9971,max_effective,30,60,2,3,0.05,0.95,0.9419790265718128,9,78.0,1,78.0,1,78.0,1,78.0,1
9972,max_effective,30,60,2,3,0.05,0.95,0.904159437053668,21,85.0,1,85.0,1,85.0,1,85.0,1
9973,max_effective,30,60,2,3,0.05,0.95,0.9295621813217718,7,67.0,1,67.0,1,67.0,1,67.0,1
9974,max_effective,30,60,2,3,0.05,0.95,0.947932586507259,32,99.0,1,99.0,1,99.0,1,99.0,1
9975,max_effective,30,60,2,3,0.05,0.95,0.8590308274263321,6,67.0,1,67.0,1,67.0,1,67.0,1
9976,max_effective,30,60,2,3,0.05,0.95,0.9270089558159936,24,98.0,1,98.0,1,98.0,1,98.0,1
9977,max_effective,30,60,2,3,0.05,0.95,0.946908215024404,84,129.0,0,143.0,0,158.0,1,158.0,1
9978,max_effective,30,60,2,3,0.05,0.95,0.940384338942584,15,87.0,1,87.0,1,87.0,1,87.0,1
9979,max_effective,30,60,2,3,0.05,0.95,0.9447303869177768,52,122.0,1,122.0,1,122.0,1,122.0,1
9980,max_effective,30,60,2,3,0.05,0.95,0.9173155993224028,14,86.0,1,86.0,1,86.0,1,86.0,1
9981,max_effective,30,60,2,3,0.05,0.95,0.9251347376005707,17,89.0,1,89.0,1,89.0,1,89.0,1
9982,max_effective,30,60,2,3,0.05,0.95,0.9002178410027772,18,79.0,1,79.0,1,79.0,1,79.0,1
9983,max_effective,30,60,2,3,0.05,0.95,0.93339489002125,8,66.0,1,66.0,1,66.0,1,66.0,1
9984,max_effective,30,60,2,3,0.05,0.95,0.9391465144768842,20,97.0,1,97.0,1,97.0,1,97.0,1
9985,max_effective,30,60,2,3,0.05,0.95,0.9251001366148732,35,101.0,1,101.0,1,101.0,1,101.0,1
9986,max_effective,30,60,2,3,0.05,0.95,0.9351705453415832,59,122.0,0,143.0,0,153.0,1,151.0,0
9987,max_effective,30,60,2,3,0.05,0.95,0.9149871459059262,17,77.0,1,77.0,1,77.0,1,77.0,1
9988,max_effective,30,60,2,3,0.05,0.95,0.915847730622904,7,70.0,1,70.0,1,70.0,1,70.0,1
9989,max_effective,30,60,2,3,0.05,0.95,0.9401678683956712,14,89.0,1,89.0,1,89.0,1,89.0,1
9990,max_effective,30,60,2,3,0.05,0.95,0.9480585530048132,58,123.0,0,135.0,0,155.0,0,156.0,1
9991,max_effective,30,60,2,3,0.05,0.95,0.8440520964390255,8,64.0,1,64.0,1,64.0,1,63.0,0
9992,max_effective,30,60,2,3,0.05,0.95,0.9150015852346168,20,109.0,1,109.0,1,109.0,1,109.0,1
9993,max_effective,30,60,2,3,0.05,0.95,0.9367046365295656,10,73.0,1,73.0,1,73.0,1,73.0,1
9994,max_effective,30,60,2,3,0.05,0.95,0.9492549250420376,53,124.0,0,135.0,0,139.0,0,150.0,1
9995,max_effective,30,60,2,3,0.05,0.95,0.9405419625201752,27,113.0,0,113.0,0,117.0,1,117.0,1
9996,max_effective,30,60,2,3,0.05,0.95,0.9476750264447272,24,88.0,1,88.0,1,88.0,1,88.0,1
9997,max_effective,30,60,2,3,0.05,0.95,0.94180707783353,17,87.0,1,87.0,1,87.0,1,84.0,0
9998,max_effective,30,60,2,3,0.05,0.95,0.9197103951217682,18,113.0,1,113.0,1,113.0,1,113.0,1
9999,max_effective,30,60,2,3,0.05,0.95,0.9460066709007212,31,105.0,0,109.0,1,109.0,1,109.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/eam_n30_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA,piR,win_piR
0,max_effective,30,90,3,3,0.05,0.95,0.9121060861645346,23,93.0,1,93.0,1,93.0,1,93.0,1
1,max_effective,30,90,3,3,0.05,0.95,0.9315145377073262,27,128.0,1,128.0,1,128.0,1,128.0,1
2,max_effective,30,90,3,3,0.05,0.95,0.8925554758926237,9,83.0,1,83.0,1,83.0,1,83.0,1
3,max_effective,30,90,3,3,0.05,0.95,0.931144409393088,39,87.0,1,87.0,1,87.0,1,87.0,1
4,max_effective,30,90,3,3,0.05,0.95,0.9277614644619692,25,119.0,1,119.0,1,119.0,1,119.0,1
5,max_effective,30,90,3,3,0.05,0.95,0.9243113778966576,24,87.0,1,87.0,1,87.0,1,87.0,1
6,max_effective,30,90,3,3,0.05,0.95,0.9355238357038872,33,103.0,1,103.0,1,103.0,1,103.0,1
7,max_effective,30,90,3,3,0.05,0.95,0.9492192042509668,37,159.0,1,159.0,1,159.0,1,159.0,1
8,max_effective,30,90,3,3,0.05,0.95,0.9491230772862606,24,82.0,1,82.0,1,82.0,1,82.0,1
9,max_effective,30,90,3,3,0.05,0.95,0.8844496469608358,9,81.0,1,81.0,1,81.0,1,76.0,0
10,max_effective,30,90,3,3,0.05,0.95,0.942993066950108,7,68.0,1,68.0,1,68.0,1,68.0,1
11,max_effective,30,90,3,3,0.05,0.95,0.9084620006048112,9,84.0,1,84.0,1,84.0,1,84.0,1
12,max_effective,30,90,3,3,0.05,0.95,0.946661693956339,67,147.0,1,147.0,1,147.0,1,147.0,1
13,max_effective,30,90,3,3,0.05,0.95,0.8854045483182361,17,70.0,1,70.0,1,70.0,1,70.0,1
14,max_effective,30,90,3,3,0.05,0.95,0.9484677028216926,32,109.0,1,109.0,1,109.0,1,109.0,1
15,max_effective,30,90,3,3,0.05,0.95,0.9478421673572268,30,151.0,1,151.0,1,151.0,1,151.0,1
16,max_effective,30,90,3,3,0.05,0.95,0.9387926338125276,22,184.0,1,184.0,1,179.0,0,180.0,0
17,max_effective,30,90,3,3,0.05,0.95,0.9004524021525833,15,68.0,1,68.0,1,68.0,1,68.0,1
18,max_effective,30,90,3,3,0.05,0.95,0.9319896849210276,6,73.0,1,73.0,1,73.0,1,72.0,0
19,max_effective,30,90,3,3,0.05,0.95,0.91714488457,9,69.0,1,69.0,1,69.0,1,69.0,1
20,max_effective,30,90,3,3,0.05,0.95,0.9062066316588192,20,80.0,1,80.0,1,80.0,1,80.0,1
21,max_effective,30,90,3,3,0.05,0.95,0.9012009647357188,18,113.0,1,113.0,1,113.0,1,113.0,1
22,max_effective,30,90,3,3,0.05,0.95,0.9439468931368712,45,113.0,1,113.0,1,113.0,1,112.0,0
23,max_effective,30,90,3,3,0.05,0.95,0.911914107889999,14,85.0,1,85.0,1,85.0,1,85.0,1
24,max_effective,30,90,3,3,0.05,0.95,0.9493323646699706,29,101.0,1,101.0,1,101.0,1,101.0,1
25,max_effective,30,90,3,3,0.05,0.95,0.9237120457148728,30,88.0,1,88.0,1,88.0,1,82.0,0
26,max_effective,30,90,3,3,0.05,0.95,0.9425748719206606,9,73.0,1,73.0,1,73.0,1,73.0,1
27,max_effective,30,90,3,3,0.05,0.95,0.9245157627999856,5,61.0,1,61.0,1,61.0,1,59.0,0
28,max_effective,30,90,3,3,0.05,0.95,0.9400422598384772,31,119.0,1,119.0,1,119.0,1,118.0,0
29,max_effective,30,90,3,3,0.05,0.95,0.8513543546317246,8,59.0,1,59.0,1,59.0,1,59.0,1
30,max_effective,30,90,3,3,0.05,0.95,0.9007592541528716,18,105.0,1,105.0,1,105.0,1,105.0,1
31,max_effective,30,90,3,3,0.05,0.95,0.9022043151684276,23,108.0,1,108.0,1,108.0,1,105.0,0
32,max_effective,30,90,3,3,0.05,0.95,0.9161818578166048,14,78.0,1,78.0,1,78.0,1,77.0,0
33,max_effective,30,90,3,3,0.05,0.95,0.8713350977090887,48,139.0,1,139.0,1,139.0,1,139.0,1
34,max_effective,30,90,3,3,0.05,0.95,0.9430812474733904,39,104.0,1,104.0,1,104.0,1,104.0,1
35,max_effective,30,90,3,3,0.05,0.95,0.9459182849077956,51,128.0,1,128.0,1,128.0,1,128.0,1
36,max_effective,30,90,3,3,0.05,0.95,0.9319893525999616,11,85.0,1,85.0,1,85.0,1,80.0,0
37,max_effective,30,90,3,3,0.05,0.95,0.8320866627359172,11,64.0,1,64.0,1,64.0,1,64.0,1
38,max_effective,30,90,3,3,0.05,0.95,0.9395696763203962,19,71.0,1,71.0,1,71.0,1,71.0,1
39,max_effective,30,90,3,3,0.05,0.95,0.9330965885660631,17,97.0,1,97.0,1,97.0,1,97.0,1
40,max_effective,30,90,3,3,0.05,0.95,0.8894058829503365,11,83.0,1,83.0,1,83.0,1,83.0,1
41,max_effective,30,90,3,3,0.05,0.95,0.9041029765115564,24,129.0,1,129.0,1,129.0,1,129.0,1
42,max_effective,30,90,3,3,0.05,0.95,0.94849560237178,13,72.0,1,72.0,1,72.0,1,72.0,1
43,max_effective,30,90,3,3,0.05,0.95,0.9361788632918698,51,149.0,1,149.0,1,149.0,1,149.0,1
44,max_effective,30,90,3,3,0.05,0.95,0.899038687569127,19,73.0,1,73.0,1,73.0,1,73.0,1
45,max_effective,30,90,3,3,0.05,0.95,0.9309671230994424,12,102.0,1,102.0,1,102.0,1,102.0,1
46,max_effective,30,90,3,3,0.05,0.95,0.9143791364111354,11,76.0,1,76.0,1,76.0,1,76.0,1
47,max_effective,30,90,3,3,0.05,0.95,0.9089806460898566,32,101.0,1,101.0,1,101.0,1,101.0,1
48,max_effective,30,90,3,3,0.05,0.95,0.8910052320422865,10,82.0,1,82.0,1,82.0,1,82.0,1
49,max_effective,30,90,3,3,0.05,0.95,0.9176667257463073,23,127.0,1,127.0,1,127.0,1,127.0,1
50,max_effective,30,90,3,3,0.05,0.95,0.909458784455849,11,86.0,1,86.0,1,86.0,1,85.0,0
51,max_effective,30,90,3,3,0.05,0.95,0.9166524645649504,8,58.0,1,58.0,1,58.0,1,58.0,1
52,max_effective,30,90,3,3,0.05,0.95,0.9417709365715324,32,159.0,1,159.0,1,159.0,1,159.0,1
53,max_effective,30,90,3,3,0.05,0.95,0.949664930302216,39,131.0,1,131.0,1,131.0,1,131.0,1
54,max_effective,30,90,3,3,0.05,0.95,0.9465124296138788,24,112.0,1,112.0,1,112.0,1,112.0,1
55,max_effective,30,90,3,3,0.05,0.95,0.927041039110407,27,102.0,1,102.0,1,102.0,1,101.0,0
56,max_effective,30,90,3,3,0.05,0.95,0.9436939376406952,91,135.0,1,135.0,1,135.0,1,135.0,1
57,max_effective,30,90,3,3,0.05,0.95,0.9222103608168007,18,80.0,1,80.0,1,80.0,1,80.0,1
58,max_effective,30,90,3,3,0.05,0.95,0.9297121992938356,7,61.0,1,61.0,1,61.0,1,61.0,1
59,max_effective,30,90,3,3,0.05,0.95,0.9300714804733636,37,129.0,1,129.0,1,129.0,1,129.0,1
60,max_effective,30,90,3,3,0.05,0.95,0.9306024663938384,72,164.0,0,186.0,0,193.0,1,188.0,0
61,max_effective,30,90,3,3,0.05,0.95,0.9123735640902468,7,55.0,1,55.0,1,55.0,1,54.0,0
62,max_effective,30,90,3,3,0.05,0.95,0.887948446721797,31,112.0,1,112.0,1,112.0,1,112.0,1
63,max_effective,30,90,3,3,0.05,0.95,0.9497157489484936,28,103.0,1,103.0,1,103.0,1,103.0,1
64,max_effective,30,90,3,3,0.05,0.95,0.9398858424705044,53,138.0,1,138.0,1,138.0,1,138.0,1
65,max_effective,30,90,3,3,0.05,0.95,0.9494558679843212,10,59.0,1,59.0,1,59.0,1,58.0,0
66,max_effective,30,90,3,3,0.05,0.95,0.9441793953722238,15,83.0,1,83.0,1,83.0,1,83.0,1
67,max_effective,30,90,3,3,0.05,0.95,0.915423941264711,81,145.0,0,160.0,1,160.0,1,160.0,1
68,max_effective,30,90,3,3,0.05,0.95,0.868302238950369,10,72.0,1,72.0,1,72.0,1,72.0,1
69,max_effective,30,90,3,3,0.05,0.95,0.9141710023267052,10,66.0,1,66.0,1,66.0,1,66.0,1
70,max_effective,30,90,3,3,0.05,0.95,0.908182018202126,24,87.0,1,87.0,1,87.0,1,87.0,1
71,max_effective,30,90,3,3,0.05,0.95,0.9461609792974036,42,112.0,1,112.0,1,112.0,1,112.0,1
72,max_effective,30,90,3,3,0.05,0.95,0.9291587617791084,30,118.0,1,118.0,1,118.0,1,118.0,1
73,max_effective,30,90,3,3,0.05,0.95,0.9195352795841388,12,74.0,1,74.0,1,74.0,1,74.0,1
74,max_effective,30,90,3,3,0.05,0.95,0.9240556473296492,7,60.0,1,60.0,1,60.0,1,60.0,1
75,max_effective,30,90,3,3,0.05,0.95,0.9304517494819632,67,117.0,1,117.0,1,117.0,1,116.0,0
76,max_effective,30,90,3,3,0.05,0.95,0.930672654866422,10,84.0,1,84.0,1,84.0,1,84.0,1
77,max_effective,30,90,3,3,0.05,0.95,0.9430679632728648,13,105.0,1,105.0,1,105.0,1,105.0,1
78,max_effective,30,90,3,3,0.05,0.95,0.8987234546713319,10,79.0,1,79.0,1,79.0,1,79.0,1
79,max_effective,30,90,3,3,0.05,0.95,0.9394694164461952,90,175.0,1,175.0,1,175.0,1,175.0,1
80,max_effective,30,90,3,3,0.05,0.95,0.9034690182152644,15,120.0,1,120.0,1,120.0,1,120.0,1
81,max_effective,30,90,3,3,0.05,0.95,0.9399097653206488,44,141.0,1,141.0,1,141.0,1,141.0,1
82,max_effective,30,90,3,3,0.05,0.95,0.8898247227312492,6,63.0,1,63.0,1,63.0,1,63.0,1
83,max_effective,30,90,3,3,0.05,0.95,0.9459788824710278,8,70.0,1,70.0,1,70.0,1,70.0,1
84,max_effective,30,90,3,3,0.05,0.95,0.9116748207793112,18,75.0,1,75.0,1,75.0,1,73.0,0
85,max_effective,30,90,3,3,0.05,0.95,0.936060542112124,10,89.0,1,89.0,1,89.0,1,89.0,1
86,max_effective,30,90,3,3,0.05,0.95,0.9115345902448851,32,93.0,1,93.0,1,93.0,1,93.0,1
87,max_effective,30,90,3,3,0.05,0.95,0.9440366257681816,16,98.0,1,98.0,1,98.0,1,97.0,0
88,max_effective,30,90,3,3,0.05,0.95,0.9124241450794364,11,94.0,1,94.0,1,94.0,1,94.0,1
89,max_effective,30,90,3,3,0.05,0.95,0.9226732252259434,23,125.0,1,125.0,1,125.0,1,125.0,1
90,max_effective,30,90,3,3,0.05,0.95,0.8012835026561607,9,68.0,1,68.0,1,68.0,1,65.0,0
91,max_effective,30,90,3,3,0.05,0.95,0.9457516557162378,12,76.0,1,76.0,1,76.0,1,76.0,1
92,max_effective,30,90,3,3,0.05,0.95,0.9331895531605344,63,169.0,0,190.0,1,190.0,1,190.0,1
93,max_effective,30,90,3,3,0.05,0.95,0.8930762582302795,22,119.0,1,119.0,1,119.0,1,119.0,1
94,max_effective,30,90,3,3,0.05,0.95,0.926107930748675,4,45.0,1,45.0,1,45.0,1,44.0,0
95,max_effective,30,90,3,3,0.05,0.95,0.9124552079591964,24,105.0,1,105.0,1,105.0,1,105.0,1
96,max_effective,30,90,3,3,0.05,0.95,0.9475080670959152,18,96.0,1,96.0,1,96.0,1,96.0,1
97,max_effective,30,90,3,3,0.05,0.95,0.9401684237404336,11,70.0,1,70.0,1,70.0,1,70.0,1
98,max_effective,30,90,3,3,0.05,0.95,0.8786617912372183,19,97.0,1,97.0,1,97.0,1,97.0,1
99,max_effective,30,90,3,3,0.05,0.95,0.9310670582353388,73,157.0,1,157.0,1,157.0,1,157.0,1
100,max_effective,30,90,3,3,0.05,0.95,0.9271871658717412,9,59.0,1,59.0,1,59.0,1,57.0,0
101,max_effective,30,90,3,3,0.05,0.95,0.926365157538821,30,124.0,1,124.0,1,124.0,1,124.0,1
102,max_effective,30,90,3,3,0.05,0.95,0.942020890736298,19,108.0,1,108.0,1,108.0,1,108.0,1
103,max_effective,30,90,3,3,0.05,0.95,0.8869881071385685,7,61.0,1,61.0,1,61.0,1,61.0,1
104,max_effective,30,90,3,3,0.05,0.95,0.9442944367497664,8,58.0,1,58.0,1,58.0,1,56.0,0
105,max_effective,30,90,3,3,0.05,0.95,0.934635221326137,12,96.0,1,96.0,1,96.0,1,96.0,1
106,max_effective,30,90,3,3,0.05,0.95,0.9146371748191524,18,106.0,1,106.0,1,106.0,1,106.0,1
107,max_effective,30,90,3,3,0.05,0.95,0.9380656529956238,12,80.0,1,80.0,1,80.0,1,80.0,1
108,max_effective,30,90,3,3,0.05,0.95,0.9277743728828308,19,96.0,1,96.0,1,96.0,1,96.0,1
109,max_effective,30,90,3,3,0.05,0.95,0.9377096700161556,17,101.0,1,101.0,1,101.0,1,101.0,1
110,max_effective,30,90,3,3,0.05,0.95,0.946872538087555,38,169.0,1,169.0,1,169.0,1,169.0,1
111,max_effective,30,90,3,3,0.05,0.95,0.9183204009745676,18,90.0,1,90.0,1,90.0,1,90.0,1
112,max_effective,30,90,3,3,0.05,0.95,0.9328708523996622,15,76.0,1,76.0,1,76.0,1,76.0,1
113,max_effective,30,90,3,3,0.05,0.95,0.9404607403410896,18,71.0,1,71.0,1,71.0,1,70.0,0
114,max_effective,30,90,3,3,0.05,0.95,0.9202828694148404,28,99.0,1,99.0,1,99.0,1,99.0,1
115,max_effective,30,90,3,3,0.05,0.95,0.933036888318076,36,113.0,1,113.0,1,113.0,1,113.0,1
116,max_effective,30,90,3,3,0.05,0.95,0.9410315517501372,10,83.0,1,83.0,1,83.0,1,83.0,1
117,max_effective,30,90,3,3,0.05,0.95,0.9441168195892364,10,55.0,1,55.0,1,55.0,1,55.0,1
118,max_effective,30,90,3,3,0.05,0.95,0.9414196811084808,23,106.0,1,106.0,1,106.0,1,106.0,1
119,max_effective,30,90,3,3,0.05,0.95,0.9412532830229432,19,123.0,1,123.0,1,123.0,1,121.0,0
120,max_effective,30,90,3,3,0.05,0.95,0.9403511291882908,13,91.0,1,91.0,1,91.0,1,91.0,1
121,max_effective,30,90,3,3,0.05,0.95,0.949715125224084,29,115.0,1,115.0,1,115.0,1,115.0,1
122,max_effective,30,90,3,3,0.05,0.95,0.9318638523012333,16,85.0,1,85.0,1,85.0,1,85.0,1
123,max_effective,30,90,3,3,0.05,0.95,0.922799838282104,38,139.0,1,139.0,1,139.0,1,139.0,1
124,max_effective,30,90,3,3,0.05,0.95,0.890858429840974,17,76.0,1,76.0,1,76.0,1,76.0,1
125,max_effective,30,90,3,3,0.05,0.95,0.9450900485154216,87,165.0,0,184.0,0,194.0,1,194.0,1
126,max_effective,30,90,3,3,0.05,0.95,0.9174766499167754,24,103.0,1,103.0,1,103.0,1,103.0,1
127,max_effective,30,90,3,3,0.05,0.95,0.9193716597669884,19,86.0,1,86.0,1,86.0,1,86.0,1
128,max_effective,30,90,3,3,0.05,0.95,0.938950588507946,21,107.0,1,107.0,1,107.0,1,107.0,1
129,max_effective,30,90,3,3,0.05,0.95,0.8517025730273504,6,68.0,1,68.0,1,68.0,1,68.0,1
130,max_effective,30,90,3,3,0.05,0.95,0.9281377825115312,47,129.0,1,129.0,1,129.0,1,129.0,1
131,max_effective,30,90,3,3,0.05,0.95,0.9372029707355736,27,145.0,1,145.0,1,145.0,1,145.0,1
132,max_effective,30,90,3,3,0.05,0.95,0.8986824790708331,14,65.0,1,65.0,1,65.0,1,65.0,1
133,max_effective,30,90,3,3,0.05,0.95,0.940749538739618,15,93.0,1,93.0,1,93.0,1,93.0,1
134,max_effective,30,90,3,3,0.05,0.95,0.9247544969570662,20,92.0,1,92.0,1,92.0,1,92.0,1
135,max_effective,30,90,3,3,0.05,0.95,0.91757439209963,6,53.0,1,53.0,1,53.0,1,52.0,0
136,max_effective,30,90,3,3,0.05,0.95,0.9467992097796274,22,115.0,1,115.0,1,115.0,1,114.0,0
137,max_effective,30,90,3,3,0.05,0.95,0.945844731944088,20,75.0,1,75.0,1,75.0,1,74.0,0
138,max_effective,30,90,3,3,0.05,0.95,0.9394116444457996,16,86.0,1,86.0,1,86.0,1,86.0,1
139,max_effective,30,90,3,3,0.05,0.95,0.9479369942045835,23,101.0,1,101.0,1,101.0,1,101.0,1
140,max_effective,30,90,3,3,0.05,0.95,0.9138145976411796,13,78.0,1,78.0,1,78.0,1,78.0,1
141,max_effective,30,90,3,3,0.05,0.95,0.940469761592931,27,86.0,1,86.0,1,86.0,1,86.0,1
142,max_effective,30,90,3,3,0.05,0.95,0.9488981431629012,23,101.0,1,101.0,1,101.0,1,101.0,1
143,max_effective,30,90,3,3,0.05,0.95,0.9420838037820504,51,135.0,1,135.0,1,135.0,1,135.0,1
144,max_effective,30,90,3,3,0.05,0.95,0.9461415894134576,16,106.0,1,106.0,1,106.0,1,106.0,1
145,max_effective,30,90,3,3,0.05,0.95,0.9431797344847755,22,120.0,1,120.0,1,120.0,1,120.0,1
146,max_effective,30,90,3,3,0.05,0.95,0.9242406240761524,18,84.0,1,84.0,1,84.0,1,84.0,1
147,max_effective,30,90,3,3,0.05,0.95,0.8909194350319505,11,87.0,1,87.0,1,87.0,1,85.0,0
148,max_effective,30,90,3,3,0.05,0.95,0.8754943669549006,6,69.0,1,69.0,1,69.0,1,69.0,1
149,max_effective,30,90,3,3,0.05,0.95,0.9383726986871898,7,63.0,1,63.0,1,63.0,1,63.0,1
150,max_effective,30,90,3,3,0.05,0.95,0.9068508506780466,15,103.0,1,103.0,1,103.0,1,103.0,1
151,max_effective,30,90,3,3,0.05,0.95,0.944422584452367,40,128.0,1,128.0,1,128.0,1,127.0,0
152,max_effective,30,90,3,3,0.05,0.95,0.9073544304000216,11,85.0,1,85.0,1,85.0,1,85.0,1
153,max_effective,30,90,3,3,0.05,0.95,0.9161928854590998,11,82.0,1,82.0,1,82.0,1,80.0,0
154,max_effective,30,90,3,3,0.05,0.95,0.9046097344222572,11,88.0,1,88.0,1,88.0,1,88.0,1
155,max_effective,30,90,3,3,0.05,0.95,0.9344537621755242,14,81.0,1,81.0,1,81.0,1,81.0,1
156,max_effective,30,90,3,3,0.05,0.95,0.939495495518383,61,161.0,0,179.0,1,179.0,1,179.0,1
157,max_effective,30,90,3,3,0.05,0.95,0.939877122513588,26,107.0,1,107.0,1,107.0,1,107.0,1
158,max_effective,30,90,3,3,0.05,0.95,0.9477348096745958,29,139.0,1,139.0,1,139.0,1,139.0,1
159,max_effective,30,90,3,3,0.05,0.95,0.854019015821064,10,67.0,1,67.0,1,67.0,1,63.0,0
160,max_effective,30,90,3,3,0.05,0.95,0.907045708064786,24,103.0,1,103.0,1,103.0,1,103.0,1
161,max_effective,30,90,3,3,0.05,0.95,0.9461235902833556,30,136.0,1,136.0,1,136.0,1,136.0,1
162,max_effective,30,90,3,3,0.05,0.95,0.8955424422729359,17,74.0,1,74.0,1,74.0,1,71.0,0
163,max_effective,30,90,3,3,0.05,0.95,0.9443663050419524,21,93.0,1,93.0,1,93.0,1,93.0,1
164,max_effective,30,90,3,3,0.05,0.95,0.9259279105957454,5,49.0,1,49.0,1,49.0,1,49.0,1
165,max_effective,30,90,3,3,0.05,0.95,0.9457679388919288,20,81.0,1,81.0,1,81.0,1,81.0,1
166,max_effective,30,90,3,3,0.05,0.95,0.9320987936995172,15,108.0,1,108.0,1,108.0,1,108.0,1
167,max_effective,30,90,3,3,0.05,0.95,0.900471787392211,12,75.0,1,75.0,1,75.0,1,75.0,1
168,max_effective,30,90,3,3,0.05,0.95,0.8969498541406689,12,78.0,1,78.0,1,78.0,1,78.0,1
169,max_effective,30,90,3,3,0.05,0.95,0.9025669442018132,12,80.0,1,80.0,1,80.0,1,80.0,1
170,max_effective,30,90,3,3,0.05,0.95,0.9045609013440103,10,69.0,1,69.0,1,69.0,1,69.0,1
171,max_effective,30,90,3,3,0.05,0.95,0.8650303786282422,19,94.0,1,94.0,1,94.0,1,94.0,1
172,max_effective,30,90,3,3,0.05,0.95,0.938266547972212,43,163.0,0,170.0,0,172.0,1,172.0,1
173,max_effective,30,90,3,3,0.05,0.95,0.9370549810041938,23,133.0,1,133.0,1,133.0,1,133.0,1
174,max_effective,30,90,3,3,0.05,0.95,0.920356783852469,22,119.0,1,119.0,1,119.0,1,119.0,1
175,max_effective,30,90,3,3,0.05,0.95,0.9275192135961664,9,59.0,1,59.0,1,59.0,1,59.0,1
176,max_effective,30,90,3,3,0.05,0.95,0.9429302527417514,42,131.0,1,131.0,1,131.0,1,131.0,1
177,max_effective,30,90,3,3,0.05,0.95,0.93157701650098,13,69.0,1,69.0,1,69.0,1,68.0,0
178,max_effective,30,90,3,3,0.05,0.95,0.9399501339175598,40,175.0,0,179.0,1,179.0,1,179.0,1
179,max_effective,30,90,3,3,0.05,0.95,0.84702798835495,6,62.0,1,62.0,1,62.0,1,62.0,1
180,max_effective,30,90,3,3,0.05,0.95,0.846215219730241,10,79.0,1,79.0,1,79.0,1,79.0,1
181,max_effective,30,90,3,3,0.05,0.95,0.9463388762585772,79,150.0,1,150.0,1,150.0,1,150.0,1
182,max_effective,30,90,3,3,0.05,0.95,0.9458148946885,21,112.0,1,112.0,1,112.0,1,110.0,0
183,max_effective,30,90,3,3,0.05,0.95,0.932275984277806,31,82.0,1,82.0,1,82.0,1,82.0,1
184,max_effective,30,90,3,3,0.05,0.95,0.9320762945046844,15,91.0,1,91.0,1,91.0,1,90.0,0
185,max_effective,30,90,3,3,0.05,0.95,0.9272688451559944,10,75.0,1,75.0,1,75.0,1,75.0,1
186,max_effective,30,90,3,3,0.05,0.95,0.9401977548121182,15,79.0,1,79.0,1,79.0,1,79.0,1
187,max_effective,30,90,3,3,0.05,0.95,0.9398346506693798,12,90.0,1,90.0,1,90.0,1,90.0,1
188,max_effective,30,90,3,3,0.05,0.95,0.948667294725678,16,113.0,1,113.0,1,113.0,1,113.0,1
189,max_effective,30,90,3,3,0.05,0.95,0.90296459763652,10,56.0,1,56.0,1,56.0,1,54.0,0
190,max_effective,30,90,3,3,0.05,0.95,0.9370634440029784,21,126.0,1,126.0,1,126.0,1,126.0,1
191,max_effective,30,90,3,3,0.05,0.95,0.9434722847768852,50,125.0,1,125.0,1,125.0,1,125.0,1
192,max_effective,30,90,3,3,0.05,0.95,0.903649855082261,21,106.0,1,106.0,1,106.0,1,106.0,1
193,max_effective,30,90,3,3,0.05,0.95,0.8963760353295513,6,73.0,1,73.0,1,73.0,1,72.0,0
194,max_effective,30,90,3,3,0.05,0.95,0.944907156535417,16,65.0,1,65.0,1,65.0,1,65.0,1
195,max_effective,30,90,3,3,0.05,0.95,0.9344702943485134,33,135.0,1,135.0,1,135.0,1,135.0,1
196,max_effective,30,90,3,3,0.05,0.95,0.8611822669492704,12,68.0,1,68.0,1,68.0,1,68.0,1
197,max_effective,30,90,3,3,0.05,0.95,0.9068861189375116,17,102.0,1,102.0,1,102.0,1,102.0,1
198,max_effective,30,90,3,3,0.05,0.95,0.9236268174807332,24,99.0,1,99.0,1,99.0,1,99.0,1
199,max_effective,30,90,3,3,0.05,0.95,0.946623258466395,40,89.0,1,89.0,1,89.0,1,88.0,0
200,max_effective,30,90,3,3,0.05,0.95,0.9429845957616394,82,159.0,1,159.0,1,159.0,1,159.0,1
201,max_effective,30,90,3,3,0.05,0.95,0.9350029180398584,31,98.0,1,98.0,1,98.0,1,98.0,1
202,max_effective,30,90,3,3,0.05,0.95,0.9087942902355328,21,83.0,1,83.0,1,83.0,1,82.0,0
203,max_effective,30,90,3,3,0.05,0.95,0.8793533192361486,6,50.0,1,50.0,1,50.0,1,50.0,1
204,max_effective,30,90,3,3,0.05,0.95,0.8954727801959129,21,85.0,1,85.0,1,85.0,1,84.0,0
205,max_effective,30,90,3,3,0.05,0.95,0.9282551120630448,30,109.0,1,109.0,1,109.0,1,109.0,1
206,max_effective,30,90,3,3,0.05,0.95,0.9241015247168772,11,86.0,1,86.0,1,86.0,1,86.0,1
207,max_effective,30,90,3,3,0.05,0.95,0.9445414140925348,32,128.0,1,128.0,1,128.0,1,128.0,1
208,max_effective,30,90,3,3,0.05,0.95,0.9008293403591526,13,87.0,1,87.0,1,87.0,1,85.0,0
209,max_effective,30,90,3,3,0.05,0.95,0.9382189937912636,9,92.0,1,92.0,1,92.0,1,92.0,1
210,max_effective,30,90,3,3,0.05,0.95,0.9496210630770135,25,129.0,1,129.0,1,129.0,1,129.0,1
211,max_effective,30,90,3,3,0.05,0.95,0.9450606227768986,23,93.0,1,93.0,1,93.0,1,93.0,1
212,max_effective,30,90,3,3,0.05,0.95,0.9273540700081336,25,97.0,1,97.0,1,97.0,1,96.0,0
213,max_effective,30,90,3,3,0.05,0.95,0.8863519726254497,13,65.0,1,65.0,1,65.0,1,64.0,0
214,max_effective,30,90,3,3,0.05,0.95,0.9317067695733764,30,140.0,1,140.0,1,140.0,1,140.0,1
215,max_effective,30,90,3,3,0.05,0.95,0.9003677585574256,33,126.0,1,126.0,1,126.0,1,126.0,1
216,max_effective,30,90,3,3,0.05,0.95,0.9497519625266516,19,122.0,1,122.0,1,122.0,1,122.0,1
217,max_effective,30,90,3,3,0.05,0.95,0.9324344773634496,28,105.0,1,105.0,1,105.0,1,105.0,1
218,max_effective,30,90,3,3,0.05,0.95,0.9479237107701806,33,114.0,1,114.0,1,114.0,1,114.0,1
219,max_effective,30,90,3,3,0.05,0.95,0.874888112940466,13,82.0,1,82.0,1,82.0,1,82.0,1
220,max_effective,30,90,3,3,0.05,0.95,0.9406958156123082,6,56.0,1,56.0,1,56.0,1,56.0,1
221,max_effective,30,90,3,3,0.05,0.95,0.9408657567812037,31,115.0,1,115.0,1,115.0,1,115.0,1
222,max_effective,30,90,3,3,0.05,0.95,0.9318266894222512,21,95.0,1,95.0,1,95.0,1,95.0,1
223,max_effective,30,90,3,3,0.05,0.95,0.9366025224201172,15,99.0,1,99.0,1,99.0,1,99.0,1
224,max_effective,30,90,3,3,0.05,0.95,0.9388667294094706,22,106.0,1,106.0,1,106.0,1,106.0,1
225,max_effective,30,90,3,3,0.05,0.95,0.9132059763152416,9,66.0,1,66.0,1,66.0,1,66.0,1
226,max_effective,30,90,3,3,0.05,0.95,0.9358098643348756,15,104.0,1,104.0,1,104.0,1,104.0,1
227,max_effective,30,90,3,3,0.05,0.95,0.9118764273678424,21,103.0,1,103.0,1,103.0,1,103.0,1
228,max_effective,30,90,3,3,0.05,0.95,0.8919529907820745,13,71.0,1,71.0,1,71.0,1,71.0,1
229,max_effective,30,90,3,3,0.05,0.95,0.9427221382953546,15,84.0,1,84.0,1,84.0,1,84.0,1
230,max_effective,30,90,3,3,0.05,0.95,0.8115052608567274,7,57.0,1,57.0,1,57.0,1,57.0,1
231,max_effective,30,90,3,3,0.05,0.95,0.9126251009744129,26,117.0,1,117.0,1,117.0,1,117.0,1
232,max_effective,30,90,3,3,0.05,0.95,0.9380699348744213,19,87.0,1,87.0,1,87.0,1,87.0,1
233,max_effective,30,90,3,3,0.05,0.95,0.94466648420678,30,112.0,1,112.0,1,112.0,1,112.0,1
234,max_effective,30,90,3,3,0.05,0.95,0.9325432043958628,18,117.0,1,117.0,1,117.0,1,117.0,1
235,max_effective,30,90,3,3,0.05,0.95,0.8767234435307345,4,56.0,1,56.0,1,56.0,1,56.0,1
236,max_effective,30,90,3,3,0.05,0.95,0.9476140461946276,27,107.0,1,107.0,1,107.0,1,107.0,1
237,max_effective,30,90,3,3,0.05,0.95,0.9209993007171334,44,117.0,1,117.0,1,117.0,1,117.0,1
238,max_effective,30,90,3,3,0.05,0.95,0.9278676337413424,21,137.0,1,137.0,1,137.0,1,137.0,1
239,max_effective,30,90,3,3,0.05,0.95,0.9452292781757228,17,101.0,1,101.0,1,101.0,1,100.0,0
240,max_effective,30,90,3,3,0.05,0.95,0.9018268068544952,12,82.0,1,82.0,1,82.0,1,82.0,1
241,max_effective,30,90,3,3,0.05,0.95,0.928277277215378,14,99.0,1,99.0,1,99.0,1,99.0,1
242,max_effective,30,90,3,3,0.05,0.95,0.9393691984857988,16,89.0,1,89.0,1,89.0,1,89.0,1
243,max_effective,30,90,3,3,0.05,0.95,0.9415308070174452,49,117.0,1,117.0,1,117.0,1,117.0,1
244,max_effective,30,90,3,3,0.05,0.95,0.9153898153981388,14,92.0,1,92.0,1,92.0,1,92.0,1
245,max_effective,30,90,3,3,0.05,0.95,0.9135746630903304,15,88.0,1,88.0,1,88.0,1,88.0,1
246,max_effective,30,90,3,3,0.05,0.95,0.8740602530259866,7,69.0,1,69.0,1,69.0,1,68.0,0
247,max_effective,30,90,3,3,0.05,0.95,0.9331879977835787,16,95.0,1,95.0,1,95.0,1,95.0,1
248,max_effective,30,90,3,3,0.05,0.95,0.8619672173795986,14,72.0,1,72.0,1,72.0,1,71.0,0
249,max_effective,30,90,3,3,0.05,0.95,0.949966520717467,54,138.0,1,138.0,1,138.0,1,138.0,1
250,max_effective,30,90,3,3,0.05,0.95,0.8883374707038657,13,75.0,1,75.0,1,75.0,1,73.0,0
251,max_effective,30,90,3,3,0.05,0.95,0.929272938142254,13,81.0,1,81.0,1,81.0,1,81.0,1
252,max_effective,30,90,3,3,0.05,0.95,0.9287547929207292,10,94.0,1,94.0,1,94.0,1,94.0,1
253,max_effective,30,90,3,3,0.05,0.95,0.9083667611114572,19,98.0,1,98.0,1,98.0,1,97.0,0
254,max_effective,30,90,3,3,0.05,0.95,0.919991435531076,17,96.0,1,96.0,1,96.0,1,96.0,1
255,max_effective,30,90,3,3,0.05,0.95,0.9179984493623834,42,152.0,0,159.0,1,159.0,1,159.0,1
256,max_effective,30,90,3,3,0.05,0.95,0.8715783173135471,13,72.0,1,72.0,1,72.0,1,72.0,1
257,max_effective,30,90,3,3,0.05,0.95,0.9422338998183576,21,132.0,1,132.0,1,132.0,1,132.0,1
258,max_effective,30,90,3,3,0.05,0.95,0.940888129396712,16,69.0,1,69.0,1,69.0,1,69.0,1
259,max_effective,30,90,3,3,0.05,0.95,0.9104942253106936,21,90.0,1,90.0,1,90.0,1,85.0,0
260,max_effective,30,90,3,3,0.05,0.95,0.9352453423358617,9,64.0,1,64.0,1,64.0,1,64.0,1
261,max_effective,30,90,3,3,0.05,0.95,0.9419580037175024,25,105.0,1,105.0,1,105.0,1,105.0,1
262,max_effective,30,90,3,3,0.05,0.95,0.9035159934668618,25,123.0,1,123.0,1,123.0,1,123.0,1
263,max_effective,30,90,3,3,0.05,0.95,0.8899031684835917,6,57.0,1,57.0,1,57.0,1,57.0,1
264,max_effective,30,90,3,3,0.05,0.95,0.9291343794454728,19,96.0,1,96.0,1,96.0,1,96.0,1
265,max_effective,30,90,3,3,0.05,0.95,0.9214439681796444,12,91.0,1,91.0,1,91.0,1,91.0,1
266,max_effective,30,90,3,3,0.05,0.95,0.9315532502346752,9,63.0,1,63.0,1,63.0,1,63.0,1
267,max_effective,30,90,3,3,0.05,0.95,0.8781718739051827,6,60.0,1,60.0,1,60.0,1,56.0,0
268,max_effective,30,90,3,3,0.05,0.95,0.8771562271014337,12,77.0,1,77.0,1,77.0,1,77.0,1
269,max_effective,30,90,3,3,0.05,0.95,0.8257615110165226,13,88.0,1,88.0,1,88.0,1,88.0,1
270,max_effective,30,90,3,3,0.05,0.95,0.9169044675459844,9,61.0,1,61.0,1,61.0,1,60.0,0
271,max_effective,30,90,3,3,0.05,0.95,0.944274330688217,27,156.0,1,156.0,1,156.0,1,156.0,1
272,max_effective,30,90,3,3,0.05,0.95,0.949767132286912,15,113.0,1,113.0,1,113.0,1,113.0,1
273,max_effective,30,90,3,3,0.05,0.95,0.8847329243738096,11,81.0,1,81.0,1,81.0,1,81.0,1
274,max_effective,30,90,3,3,0.05,0.95,0.9456546777236904,33,86.0,1,86.0,1,86.0,1,86.0,1
275,max_effective,30,90,3,3,0.05,0.95,0.9134056203293028,23,110.0,1,110.0,1,110.0,1,110.0,1
276,max_effective,30,90,3,3,0.05,0.95,0.9282689748365544,50,114.0,1,114.0,1,114.0,1,114.0,1
277,max_effective,30,90,3,3,0.05,0.95,0.9406420811507294,29,136.0,1,136.0,1,136.0,1,136.0,1
278,max_effective,30,90,3,3,0.05,0.95,0.9151959359090612,20,98.0,1,98.0,1,98.0,1,98.0,1
279,max_effective,30,90,3,3,0.05,0.95,0.945704484970847,20,132.0,1,132.0,1,132.0,1,132.0,1
280,max_effective,30,90,3,3,0.05,0.95,0.8800103475846227,17,86.0,1,86.0,1,86.0,1,86.0,1
281,max_effective,30,90,3,3,0.05,0.95,0.9056741763169118,16,127.0,1,127.0,1,127.0,1,127.0,1
282,max_effective,30,90,3,3,0.05,0.95,0.9190457154081844,18,79.0,1,79.0,1,79.0,1,79.0,1
283,max_effective,30,90,3,3,0.05,0.95,0.9263229362384844,20,95.0,1,95.0,1,95.0,1,95.0,1
284,max_effective,30,90,3,3,0.05,0.95,0.9203654816783774,45,137.0,1,137.0,1,137.0,1,137.0,1
285,max_effective,30,90,3,3,0.05,0.95,0.9375204626478804,43,140.0,1,140.0,1,140.0,1,140.0,1
286,max_effective,30,90,3,3,0.05,0.95,0.9235785826958862,54,144.0,1,144.0,1,144.0,1,144.0,1
287,max_effective,30,90,3,3,0.05,0.95,0.9320474024361596,18,71.0,1,71.0,1,71.0,1,71.0,1
288,max_effective,30,90,3,3,0.05,0.95,0.9046406524002976,15,115.0,1,115.0,1,115.0,1,115.0,1
289,max_effective,30,90,3,3,0.05,0.95,0.9237506438805256,37,128.0,1,128.0,1,128.0,1,128.0,1
290,max_effective,30,90,3,3,0.05,0.95,0.9246416062895692,18,85.0,1,85.0,1,85.0,1,84.0,0
291,max_effective,30,90,3,3,0.05,0.95,0.8722717703533696,6,66.0,1,66.0,1,66.0,1,66.0,1
292,max_effective,30,90,3,3,0.05,0.95,0.9277428278508132,25,103.0,1,103.0,1,103.0,1,103.0,1
293,max_effective,30,90,3,3,0.05,0.95,0.9260798128947224,18,80.0,1,80.0,1,80.0,1,80.0,1
294,max_effective,30,90,3,3,0.05,0.95,0.8984103631246146,16,99.0,1,99.0,1,99.0,1,99.0,1
295,max_effective,30,90,3,3,0.05,0.95,0.9193362402332554,13,95.0,1,95.0,1,95.0,1,93.0,0
296,max_effective,30,90,3,3,0.05,0.95,0.933682744962232,8,52.0,1,52.0,1,52.0,1,52.0,1
297,max_effective,30,90,3,3,0.05,0.95,0.942712286575532,43,137.0,1,137.0,1,137.0,1,137.0,1
298,max_effective,30,90,3,3,0.05,0.95,0.9459439073093248,31,138.0,1,138.0,1,138.0,1,138.0,1
299,max_effective,30,90,3,3,0.05,0.95,0.9407969720890272,29,120.0,1,120.0,1,120.0,1,120.0,1
300,max_effective,30,90,3,3,0.05,0.95,0.94461169495586,25,98.0,1,98.0,1,98.0,1,97.0,0
301,max_effective,30,90,3,3,0.05,0.95,0.9473694734385008,21,95.0,1,95.0,1,95.0,1,95.0,1
302,max_effective,30,90,3,3,0.05,0.95,0.921034236964228,17,83.0,1,83.0,1,83.0,1,83.0,1
303,max_effective,30,90,3,3,0.05,0.95,0.8787626655417488,21,130.0,1,130.0,1,130.0,1,130.0,1
304,max_effective,30,90,3,3,0.05,0.95,0.9463345679289876,20,104.0,1,104.0,1,104.0,1,104.0,1
305,max_effective,30,90,3,3,0.05,0.95,0.93459090377885,44,156.0,0,163.0,1,163.0,1,163.0,1
306,max_effective,30,90,3,3,0.05,0.95,0.9473468280106756,12,87.0,1,87.0,1,87.0,1,87.0,1
307,max_effective,30,90,3,3,0.05,0.95,0.9497412954389886,29,112.0,1,112.0,1,112.0,1,112.0,1
308,max_effective,30,90,3,3,0.05,0.95,0.935387424240834,49,120.0,1,120.0,1,120.0,1,120.0,1
309,max_effective,30,90,3,3,0.05,0.95,0.919944385955313,18,75.0,1,75.0,1,75.0,1,75.0,1
310,max_effective,30,90,3,3,0.05,0.95,0.8945151655948566,27,84.0,1,84.0,1,84.0,1,84.0,1
311,max_effective,30,90,3,3,0.05,0.95,0.9100515700675748,5,59.0,1,59.0,1,59.0,1,59.0,1
312,max_effective,30,90,3,3,0.05,0.95,0.942718666404824,41,170.0,0,178.0,1,178.0,1,178.0,1
313,max_effective,30,90,3,3,0.05,0.95,0.9146020882126162,13,98.0,1,98.0,1,98.0,1,98.0,1
314,max_effective,30,90,3,3,0.05,0.95,0.9477157263393844,66,127.0,1,127.0,1,127.0,1,123.0,0
315,max_effective,30,90,3,3,0.05,0.95,0.9205459307573068,56,171.0,1,171.0,1,171.0,1,171.0,1
316,max_effective,30,90,3,3,0.05,0.95,0.9413770903532874,8,55.0,1,55.0,1,55.0,1,55.0,1
317,max_effective,30,90,3,3,0.05,0.95,0.8922952116993492,7,71.0,1,71.0,1,71.0,1,71.0,1
318,max_effective,30,90,3,3,0.05,0.95,0.8899005451957696,14,83.0,1,83.0,1,83.0,1,83.0,1
319,max_effective,30,90,3,3,0.05,0.95,0.8817705597852372,8,61.0,1,61.0,1,61.0,1,61.0,1
320,max_effective,30,90,3,3,0.05,0.95,0.9321983719516715,10,62.0,1,62.0,1,62.0,1,60.0,0
321,max_effective,30,90,3,3,0.05,0.95,0.9318057935566744,26,86.0,1,86.0,1,86.0,1,86.0,1
322,max_effective,30,90,3,3,0.05,0.95,0.948022288966052,15,81.0,1,81.0,1,81.0,1,81.0,1
323,max_effective,30,90,3,3,0.05,0.95,0.9484859736477244,53,118.0,1,118.0,1,118.0,1,118.0,1
324,max_effective,30,90,3,3,0.05,0.95,0.9386902050589512,22,97.0,1,97.0,1,97.0,1,97.0,1
325,max_effective,30,90,3,3,0.05,0.95,0.9414757603231576,23,121.0,1,121.0,1,121.0,1,121.0,1
326,max_effective,30,90,3,3,0.05,0.95,0.9471182164413444,22,134.0,1,134.0,1,134.0,1,134.0,1
327,max_effective,30,90,3,3,0.05,0.95,0.9340093597630024,94,155.0,0,168.0,0,203.0,1,202.0,0
328,max_effective,30,90,3,3,0.05,0.95,0.9497661897554072,14,97.0,1,97.0,1,97.0,1,97.0,1
329,max_effective,30,90,3,3,0.05,0.95,0.9476721028265652,9,56.0,1,56.0,1,56.0,1,56.0,1
330,max_effective,30,90,3,3,0.05,0.95,0.8669905836856588,4,48.0,1,48.0,1,48.0,1,48.0,1
331,max_effective,30,90,3,3,0.05,0.95,0.9441936496890504,21,120.0,1,120.0,1,120.0,1,120.0,1
332,max_effective,30,90,3,3,0.05,0.95,0.9268243071466918,16,80.0,1,80.0,1,80.0,1,80.0,1
333,max_effective,30,90,3,3,0.05,0.95,0.9329972079429136,17,106.0,1,106.0,1,106.0,1,106.0,1
334,max_effective,30,90,3,3,0.05,0.95,0.8999703371408788,29,79.0,1,79.0,1,79.0,1,78.0,0
335,max_effective,30,90,3,3,0.05,0.95,0.94512453285844,12,49.0,1,49.0,1,49.0,1,49.0,1
336,max_effective,30,90,3,3,0.05,0.95,0.92706039505929,34,106.0,1,106.0,1,106.0,1,106.0,1
337,max_effective,30,90,3,3,0.05,0.95,0.8714751241009256,17,63.0,1,63.0,1,63.0,1,63.0,1
338,max_effective,30,90,3,3,0.05,0.95,0.9453640133108908,9,72.0,1,72.0,1,72.0,1,72.0,1
339,max_effective,30,90,3,3,0.05,0.95,0.9274870425318774,14,70.0,1,70.0,1,70.0,1,70.0,1
340,max_effective,30,90,3,3,0.05,0.95,0.933108775772848,38,102.0,1,102.0,1,102.0,1,97.0,0
341,max_effective,30,90,3,3,0.05,0.95,0.9466390753459862,37,161.0,0,162.0,1,162.0,1,162.0,1
342,max_effective,30,90,3,3,0.05,0.95,0.9320319145228284,9,78.0,1,78.0,1,78.0,1,78.0,1
343,max_effective,30,90,3,3,0.05,0.95,0.9337588589255836,31,127.0,1,127.0,1,127.0,1,127.0,1
344,max_effective,30,90,3,3,0.05,0.95,0.8885070048298659,20,94.0,1,94.0,1,94.0,1,94.0,1
345,max_effective,30,90,3,3,0.05,0.95,0.8657397234135259,15,91.0,1,91.0,1,91.0,1,91.0,1
346,max_effective,30,90,3,3,0.05,0.95,0.8519645579654815,6,48.0,1,48.0,1,48.0,1,48.0,1
347,max_effective,30,90,3,3,0.05,0.95,0.9473997822553748,55,165.0,0,177.0,1,177.0,1,175.0,0
348,max_effective,30,90,3,3,0.05,0.95,0.9318175394183618,12,61.0,1,61.0,1,61.0,1,61.0,1
349,max_effective,30,90,3,3,0.05,0.95,0.9355793829741692,33,134.0,1,134.0,1,134.0,1,134.0,1
350,max_effective,30,90,3,3,0.05,0.95,0.9472437593671894,31,124.0,1,124.0,1,124.0,1,124.0,1
351,max_effective,30,90,3,3,0.05,0.95,0.9468029548848136,44,153.0,1,153.0,1,153.0,1,153.0,1
352,max_effective,30,90,3,3,0.05,0.95,0.9437865433354792,19,106.0,1,106.0,1,106.0,1,106.0,1
353,max_effective,30,90,3,3,0.05,0.95,0.8759074539439058,12,65.0,1,65.0,1,65.0,1,65.0,1
354,max_effective,30,90,3,3,0.05,0.95,0.9357790058769064,35,127.0,1,127.0,1,127.0,1,127.0,1
355,max_effective,30,90,3,3,0.05,0.95,0.9387515925939434,38,134.0,1,134.0,1,134.0,1,134.0,1
356,max_effective,30,90,3,3,0.05,0.95,0.9375281113247956,32,98.0,1,98.0,1,98.0,1,98.0,1
357,max_effective,30,90,3,3,0.05,0.95,0.944930662112431,23,105.0,1,105.0,1,105.0,1,105.0,1
358,max_effective,30,90,3,3,0.05,0.95,0.9497040373687295,55,137.0,1,137.0,1,137.0,1,137.0,1
359,max_effective,30,90,3,3,0.05,0.95,0.9001188227329966,11,84.0,1,84.0,1,84.0,1,82.0,0
360,max_effective,30,90,3,3,0.05,0.95,0.8988962280922954,16,97.0,1,97.0,1,97.0,1,97.0,1
361,max_effective,30,90,3,3,0.05,0.95,0.9374264035808212,26,107.0,1,107.0,1,107.0,1,107.0,1
362,max_effective,30,90,3,3,0.05,0.95,0.905369819537626,11,88.0,1,88.0,1,88.0,1,88.0,1
363,max_effective,30,90,3,3,0.05,0.95,0.8895408961389751,11,77.0,1,77.0,1,77.0,1,77.0,1
364,max_effective,30,90,3,3,0.05,0.95,0.8215327630475125,8,52.0,1,52.0,1,52.0,1,52.0,1
365,max_effective,30,90,3,3,0.05,0.95,0.9090328992457132,13,66.0,1,66.0,1,66.0,1,66.0,1
366,max_effective,30,90,3,3,0.05,0.95,0.887738953356598,8,60.0,1,60.0,1,60.0,1,60.0,1
367,max_effective,30,90,3,3,0.05,0.95,0.9480596975905616,12,78.0,1,78.0,1,78.0,1,78.0,1
368,max_effective,30,90,3,3,0.05,0.95,0.9380501763541472,18,78.0,1,78.0,1,78.0,1,78.0,1
369,max_effective,30,90,3,3,0.05,0.95,0.9486453391195064,10,63.0,1,63.0,1,63.0,1,63.0,1
370,max_effective,30,90,3,3,0.05,0.95,0.8856167318474882,12,78.0,1,78.0,1,78.0,1,78.0,1
371,max_effective,30,90,3,3,0.05,0.95,0.932713874525774,24,93.0,1,93.0,1,93.0,1,93.0,1
372,max_effective,30,90,3,3,0.05,0.95,0.9453233647715537,45,132.0,1,132.0,1,132.0,1,132.0,1
373,max_effective,30,90,3,3,0.05,0.95,0.8903842697382497,7,62.0,1,62.0,1,62.0,1,62.0,1
374,max_effective,30,90,3,3,0.05,0.95,0.9423203875656982,20,85.0,1,85.0,1,85.0,1,85.0,1
375,max_effective,30,90,3,3,0.05,0.95,0.9348982232074816,14,84.0,1,84.0,1,84.0,1,84.0,1
376,max_effective,30,90,3,3,0.05,0.95,0.8863178614127364,30,74.0,1,74.0,1,74.0,1,74.0,1
377,max_effective,30,90,3,3,0.05,0.95,0.948636814636682,15,82.0,1,82.0,1,82.0,1,79.0,0
378,max_effective,30,90,3,3,0.05,0.95,0.8863771361126231,18,92.0,1,92.0,1,92.0,1,92.0,1
379,max_effective,30,90,3,3,0.05,0.95,0.9338887518168782,29,139.0,1,139.0,1,139.0,1,139.0,1
380,max_effective,30,90,3,3,0.05,0.95,0.9451959151359812,29,132.0,1,132.0,1,132.0,1,132.0,1
381,max_effective,30,90,3,3,0.05,0.95,0.9378942493344612,38,155.0,1,155.0,1,155.0,1,155.0,1
382,max_effective,30,90,3,3,0.05,0.95,0.9255496084801872,19,107.0,1,107.0,1,107.0,1,107.0,1
383,max_effective,30,90,3,3,0.05,0.95,0.938213111384978,55,155.0,0,171.0,1,171.0,1,171.0,1
384,max_effective,30,90,3,3,0.05,0.95,0.8509879160865983,21,74.0,1,74.0,1,74.0,1,74.0,1
385,max_effective,30,90,3,3,0.05,0.95,0.9199471412143732,34,152.0,1,152.0,1,152.0,1,152.0,1
386,max_effective,30,90,3,3,0.05,0.95,0.9376627327124945,17,103.0,1,103.0,1,103.0,1,103.0,1
387,max_effective,30,90,3,3,0.05,0.95,0.939033052585465,14,88.0,1,88.0,1,88.0,1,88.0,1
388,max_effective,30,90,3,3,0.05,0.95,0.8806739057083677,29,106.0,1,106.0,1,106.0,1,106.0,1
389,max_effective,30,90,3,3,0.05,0.95,0.91555331295015,10,84.0,1,84.0,1,84.0,1,84.0,1
390,max_effective,30,90,3,3,0.05,0.95,0.947993065965637,34,124.0,1,124.0,1,124.0,1,124.0,1
391,max_effective,30,90,3,3,0.05,0.95,0.8820746826802157,22,112.0,1,112.0,1,112.0,1,112.0,1
392,max_effective,30,90,3,3,0.05,0.95,0.9110008186820808,15,73.0,1,73.0,1,73.0,1,73.0,1
393,max_effective,30,90,3,3,0.05,0.95,0.942587105217275,24,106.0,1,106.0,1,106.0,1,106.0,1
394,max_effective,30,90,3,3,0.05,0.95,0.9317061143012496,27,94.0,1,94.0,1,94.0,1,94.0,1
395,max_effective,30,90,3,3,0.05,0.95,0.9179218962694724,16,73.0,1,73.0,1,73.0,1,72.0,0
396,max_effective,30,90,3,3,0.05,0.95,0.9451440082318484,26,116.0,1,116.0,1,116.0,1,116.0,1
397,max_effective,30,90,3,3,0.05,0.95,0.9094430314087631,12,88.0,1,88.0,1,88.0,1,84.0,0
398,max_effective,30,90,3,3,0.05,0.95,0.9479542923141178,37,139.0,1,139.0,1,139.0,1,139.0,1
399,max_effective,30,90,3,3,0.05,0.95,0.9474189450401,79,157.0,1,157.0,1,157.0,1,157.0,1
400,max_effective,30,90,3,3,0.05,0.95,0.9483092689007416,53,159.0,1,159.0,1,159.0,1,159.0,1
401,max_effective,30,90,3,3,0.05,0.95,0.807651748928436,3,43.0,1,43.0,1,43.0,1,42.0,0
402,max_effective,30,90,3,3,0.05,0.95,0.9369216333979256,26,118.0,1,118.0,1,118.0,1,118.0,1
403,max_effective,30,90,3,3,0.05,0.95,0.9312049114271173,30,107.0,1,107.0,1,107.0,1,107.0,1
404,max_effective,30,90,3,3,0.05,0.95,0.9488142891326246,21,145.0,1,145.0,1,145.0,1,145.0,1
405,max_effective,30,90,3,3,0.05,0.95,0.9495660209596944,32,95.0,1,95.0,1,95.0,1,95.0,1
406,max_effective,30,90,3,3,0.05,0.95,0.8999591714182652,7,68.0,1,68.0,1,68.0,1,68.0,1
407,max_effective,30,90,3,3,0.05,0.95,0.9443284921626616,23,93.0,1,93.0,1,93.0,1,93.0,1
408,max_effective,30,90,3,3,0.05,0.95,0.9359500250982092,38,119.0,1,119.0,1,119.0,1,117.0,0
409,max_effective,30,90,3,3,0.05,0.95,0.935948344461884,22,110.0,1,110.0,1,110.0,1,110.0,1
410,max_effective,30,90,3,3,0.05,0.95,0.9483696341423646,37,177.0,0,185.0,1,183.0,0,182.0,0
411,max_effective,30,90,3,3,0.05,0.95,0.9435563982517724,18,98.0,1,98.0,1,98.0,1,98.0,1
412,max_effective,30,90,3,3,0.05,0.95,0.9389422797888776,38,88.0,1,88.0,1,88.0,1,88.0,1
413,max_effective,30,90,3,3,0.05,0.95,0.9480911022861664,65,148.0,1,148.0,1,148.0,1,148.0,1
414,max_effective,30,90,3,3,0.05,0.95,0.9421513410804954,58,153.0,1,153.0,1,153.0,1,153.0,1
415,max_effective,30,90,3,3,0.05,0.95,0.895965553472777,14,81.0,1,81.0,1,81.0,1,81.0,1
416,max_effective,30,90,3,3,0.05,0.95,0.8705766677141213,10,60.0,1,60.0,1,60.0,1,60.0,1
417,max_effective,30,90,3,3,0.05,0.95,0.9428191928723182,25,123.0,1,123.0,1,123.0,1,123.0,1
418,max_effective,30,90,3,3,0.05,0.95,0.9468844490810984,7,72.0,1,72.0,1,72.0,1,72.0,1
419,max_effective,30,90,3,3,0.05,0.95,0.9417296068220864,6,65.0,1,65.0,1,65.0,1,65.0,1
420,max_effective,30,90,3,3,0.05,0.95,0.9483797528660342,40,99.0,1,99.0,1,99.0,1,99.0,1
421,max_effective,30,90,3,3,0.05,0.95,0.8987716407086339,14,77.0,1,77.0,1,77.0,1,77.0,1
422,max_effective,30,90,3,3,0.05,0.95,0.8892223559151201,9,60.0,1,60.0,1,60.0,1,60.0,1
423,max_effective,30,90,3,3,0.05,0.95,0.9406272989684752,14,61.0,1,61.0,1,61.0,1,61.0,1
424,max_effective,30,90,3,3,0.05,0.95,0.9041941423006116,18,76.0,1,76.0,1,76.0,1,76.0,1
425,max_effective,30,90,3,3,0.05,0.95,0.901950077513059,12,94.0,1,94.0,1,94.0,1,94.0,1
426,max_effective,30,90,3,3,0.05,0.95,0.9402294914838294,11,70.0,1,70.0,1,70.0,1,70.0,1
427,max_effective,30,90,3,3,0.05,0.95,0.8886417676619323,12,90.0,1,90.0,1,90.0,1,90.0,1
428,max_effective,30,90,3,3,0.05,0.95,0.8761681318198389,11,92.0,1,92.0,1,92.0,1,92.0,1
429,max_effective,30,90,3,3,0.05,0.95,0.9321442368810776,10,76.0,1,76.0,1,76.0,1,76.0,1
430,max_effective,30,90,3,3,0.05,0.95,0.910564972452262,12,76.0,1,76.0,1,76.0,1,76.0,1
431,max_effective,30,90,3,3,0.05,0.95,0.9447710417918216,61,166.0,1,166.0,1,166.0,1,166.0,1
432,max_effective,30,90,3,3,0.05,0.95,0.9421393119665455,34,143.0,1,143.0,1,143.0,1,143.0,1
433,max_effective,30,90,3,3,0.05,0.95,0.8927132468118464,18,83.0,1,83.0,1,83.0,1,83.0,1
434,max_effective,30,90,3,3,0.05,0.95,0.9402637056871236,27,103.0,1,103.0,1,103.0,1,103.0,1
435,max_effective,30,90,3,3,0.05,0.95,0.911168272679852,20,114.0,1,114.0,1,114.0,1,114.0,1
436,max_effective,30,90,3,3,0.05,0.95,0.9392262572590124,43,176.0,1,176.0,1,176.0,1,176.0,1
437,max_effective,30,90,3,3,0.05,0.95,0.9483794122442936,37,139.0,1,139.0,1,139.0,1,139.0,1
438,max_effective,30,90,3,3,0.05,0.95,0.8885978827074148,14,85.0,1,85.0,1,85.0,1,85.0,1
439,max_effective,30,90,3,3,0.05,0.95,0.9446258928305324,12,87.0,1,87.0,1,87.0,1,84.0,0
440,max_effective,30,90,3,3,0.05,0.95,0.9304580834563986,60,133.0,0,150.0,1,150.0,1,150.0,1
441,max_effective,30,90,3,3,0.05,0.95,0.934437065086269,25,102.0,1,102.0,1,102.0,1,102.0,1
442,max_effective,30,90,3,3,0.05,0.95,0.9233909106956996,8,61.0,1,61.0,1,61.0,1,61.0,1
443,max_effective,30,90,3,3,0.05,0.95,0.9409745907841514,17,86.0,1,86.0,1,86.0,1,86.0,1
444,max_effective,30,90,3,3,0.05,0.95,0.8958558995270239,10,84.0,1,84.0,1,84.0,1,84.0,1
445,max_effective,30,90,3,3,0.05,0.95,0.9281777970612954,47,148.0,0,155.0,1,155.0,1,155.0,1
446,max_effective,30,90,3,3,0.05,0.95,0.8844121028252633,16,96.0,1,96.0,1,96.0,1,96.0,1
447,max_effective,30,90,3,3,0.05,0.95,0.864256893733863,12,69.0,1,69.0,1,69.0,1,69.0,1
448,max_effective,30,90,3,3,0.05,0.95,0.921380961908378,17,78.0,1,78.0,1,78.0,1,78.0,1
449,max_effective,30,90,3,3,0.05,0.95,0.927763074895359,9,77.0,1,77.0,1,77.0,1,77.0,1
450,max_effective,30,90,3,3,0.05,0.95,0.9011314314775536,13,70.0,1,70.0,1,70.0,1,70.0,1
451,max_effective,30,90,3,3,0.05,0.95,0.9017939017839988,13,79.0,1,79.0,1,79.0,1,79.0,1
452,max_effective,30,90,3,3,0.05,0.95,0.9019422595511312,9,62.0,1,62.0,1,62.0,1,61.0,0
453,max_effective,30,90,3,3,0.05,0.95,0.9488364376211555,32,105.0,1,105.0,1,105.0,1,104.0,0
454,max_effective,30,90,3,3,0.05,0.95,0.9384939602518968,18,98.0,1,98.0,1,98.0,1,98.0,1
455,max_effective,30,90,3,3,0.05,0.95,0.8722563669223623,19,90.0,1,90.0,1,90.0,1,88.0,0
456,max_effective,30,90,3,3,0.05,0.95,0.9305240962758502,25,119.0,1,119.0,1,119.0,1,119.0,1
457,max_effective,30,90,3,3,0.05,0.95,0.9418220168475716,50,130.0,1,130.0,1,130.0,1,130.0,1
458,max_effective,30,90,3,3,0.05,0.95,0.9280258260066876,10,96.0,1,96.0,1,96.0,1,96.0,1
459,max_effective,30,90,3,3,0.05,0.95,0.9223588161456882,12,89.0,1,89.0,1,89.0,1,89.0,1
460,max_effective,30,90,3,3,0.05,0.95,0.9077277959226332,10,93.0,1,93.0,1,93.0,1,93.0,1
461,max_effective,30,90,3,3,0.05,0.95,0.9027032852983268,23,95.0,1,95.0,1,95.0,1,95.0,1
462,max_effective,30,90,3,3,0.05,0.95,0.9344189504332864,10,94.0,1,94.0,1,94.0,1,92.0,0
463,max_effective,30,90,3,3,0.05,0.95,0.934484446754683,12,66.0,1,66.0,1,66.0,1,66.0,1
464,max_effective,30,90,3,3,0.05,0.95,0.9302249777370354,19,97.0,1,97.0,1,97.0,1,97.0,1
465,max_effective,30,90,3,3,0.05,0.95,0.9323797547074284,19,82.0,1,82.0,1,82.0,1,82.0,1
466,max_effective,30,90,3,3,0.05,0.95,0.9409378495123116,22,71.0,1,71.0,1,71.0,1,71.0,1
467,max_effective,30,90,3,3,0.05,0.95,0.9323370444139684,21,83.0,1,83.0,1,83.0,1,83.0,1
468,max_effective,30,90,3,3,0.05,0.95,0.938196920224746,12,72.0,1,72.0,1,72.0,1,72.0,1
469,max_effective,30,90,3,3,0.05,0.95,0.9248370316190616,62,129.0,1,129.0,1,129.0,1,129.0,1
470,max_effective,30,90,3,3,0.05,0.95,0.9486747163465457,29,81.0,1,81.0,1,81.0,1,81.0,1
471,max_effective,30,90,3,3,0.05,0.95,0.8868990921503299,14,83.0,1,83.0,1,83.0,1,83.0,1
472,max_effective,30,90,3,3,0.05,0.95,0.9417688915028684,34,144.0,1,144.0,1,144.0,1,144.0,1
473,max_effective,30,90,3,3,0.05,0.95,0.9309056217129452,11,82.0,1,82.0,1,82.0,1,82.0,1
474,max_effective,30,90,3,3,0.05,0.95,0.8815548764621451,10,60.0,1,60.0,1,60.0,1,60.0,1
475,max_effective,30,90,3,3,0.05,0.95,0.924021708785041,24,128.0,1,128.0,1,128.0,1,128.0,1
476,max_effective,30,90,3,3,0.05,0.95,0.8990467103188697,10,90.0,1,90.0,1,90.0,1,90.0,1
477,max_effective,30,90,3,3,0.05,0.95,0.9122572295432532,6,59.0,1,59.0,1,59.0,1,59.0,1
478,max_effective,30,90,3,3,0.05,0.95,0.8744300904113536,7,58.0,1,58.0,1,58.0,1,57.0,0
479,max_effective,30,90,3,3,0.05,0.95,0.9379337309748124,12,90.0,1,90.0,1,90.0,1,90.0,1
480,max_effective,30,90,3,3,0.05,0.95,0.9228995832350896,54,140.0,1,140.0,1,140.0,1,140.0,1
481,max_effective,30,90,3,3,0.05,0.95,0.900548173985289,15,114.0,1,114.0,1,114.0,1,114.0,1
482,max_effective,30,90,3,3,0.05,0.95,0.914389400507977,18,84.0,1,84.0,1,84.0,1,84.0,1
483,max_effective,30,90,3,3,0.05,0.95,0.9035001529807826,8,68.0,1,68.0,1,68.0,1,68.0,1
484,max_effective,30,90,3,3,0.05,0.95,0.9333236801170468,11,73.0,1,73.0,1,73.0,1,73.0,1
485,max_effective,30,90,3,3,0.05,0.95,0.9454675643881166,12,70.0,1,70.0,1,70.0,1,70.0,1
486,max_effective,30,90,3,3,0.05,0.95,0.9209996170647152,12,84.0,1,84.0,1,84.0,1,84.0,1
487,max_effective,30,90,3,3,0.05,0.95,0.9405551053459764,35,115.0,1,115.0,1,115.0,1,115.0,1
488,max_effective,30,90,3,3,0.05,0.95,0.9436687673284624,35,150.0,1,150.0,1,150.0,1,150.0,1
489,max_effective,30,90,3,3,0.05,0.95,0.94031613727948,24,145.0,1,145.0,1,145.0,1,145.0,1
490,max_effective,30,90,3,3,0.05,0.95,0.9073896797893778,27,119.0,1,119.0,1,119.0,1,119.0,1
491,max_effective,30,90,3,3,0.05,0.95,0.9439541823809302,9,62.0,1,62.0,1,62.0,1,60.0,0
492,max_effective,30,90,3,3,0.05,0.95,0.9473114774151096,19,122.0,1,122.0,1,122.0,1,122.0,1
493,max_effective,30,90,3,3,0.05,0.95,0.9290409203531852,14,104.0,1,104.0,1,104.0,1,103.0,0
494,max_effective,30,90,3,3,0.05,0.95,0.8980222441451992,9,77.0,1,77.0,1,77.0,1,77.0,1
495,max_effective,30,90,3,3,0.05,0.95,0.9293101876643431,28,117.0,1,117.0,1,117.0,1,117.0,1
496,max_effective,30,90,3,3,0.05,0.95,0.9026933960829352,14,74.0,1,74.0,1,74.0,1,73.0,0
497,max_effective,30,90,3,3,0.05,0.95,0.9438991163084448,10,67.0,1,67.0,1,67.0,1,66.0,0
498,max_effective,30,90,3,3,0.05,0.95,0.8354943055525454,6,53.0,1,53.0,1,53.0,1,53.0,1
499,max_effective,30,90,3,3,0.05,0.95,0.9476029759732896,25,109.0,1,109.0,1,109.0,1,107.0,0
500,max_effective,30,90,3,3,0.05,0.95,0.9487561993251667,16,91.0,1,91.0,1,91.0,1,91.0,1
501,max_effective,30,90,3,3,0.05,0.95,0.9484373088226176,21,117.0,1,117.0,1,117.0,1,115.0,0
502,max_effective,30,90,3,3,0.05,0.95,0.8577538398428893,10,77.0,1,77.0,1,77.0,1,77.0,1
503,max_effective,30,90,3,3,0.05,0.95,0.9021066297894376,8,71.0,1,71.0,1,71.0,1,71.0,1
504,max_effective,30,90,3,3,0.05,0.95,0.8928658418988346,16,129.0,1,129.0,1,129.0,1,129.0,1
505,max_effective,30,90,3,3,0.05,0.95,0.9278020719151526,9,84.0,1,84.0,1,84.0,1,82.0,0
506,max_effective,30,90,3,3,0.05,0.95,0.8826681435744095,28,97.0,1,97.0,1,97.0,1,97.0,1
507,max_effective,30,90,3,3,0.05,0.95,0.9251537253587068,13,89.0,1,89.0,1,89.0,1,89.0,1
508,max_effective,30,90,3,3,0.05,0.95,0.932246493848519,25,110.0,1,110.0,1,110.0,1,109.0,0
509,max_effective,30,90,3,3,0.05,0.95,0.9347976995524744,39,123.0,1,123.0,1,123.0,1,123.0,1
510,max_effective,30,90,3,3,0.05,0.95,0.9490747089359348,32,122.0,1,122.0,1,122.0,1,121.0,0
511,max_effective,30,90,3,3,0.05,0.95,0.9062319391368489,12,72.0,1,72.0,1,72.0,1,72.0,1
512,max_effective,30,90,3,3,0.05,0.95,0.8845013982171541,8,67.0,1,67.0,1,67.0,1,67.0,1
513,max_effective,30,90,3,3,0.05,0.95,0.8800841665619513,20,103.0,1,103.0,1,103.0,1,103.0,1
514,max_effective,30,90,3,3,0.05,0.95,0.9406384340449924,51,133.0,1,133.0,1,133.0,1,133.0,1
515,max_effective,30,90,3,3,0.05,0.95,0.9214494411813022,28,132.0,1,132.0,1,132.0,1,132.0,1
516,max_effective,30,90,3,3,0.05,0.95,0.9467855242438098,39,116.0,1,116.0,1,116.0,1,116.0,1
517,max_effective,30,90,3,3,0.05,0.95,0.9417035031502596,18,99.0,1,99.0,1,99.0,1,99.0,1
518,max_effective,30,90,3,3,0.05,0.95,0.9122363030425754,18,74.0,1,74.0,1,74.0,1,74.0,1
519,max_effective,30,90,3,3,0.05,0.95,0.9037176559591484,14,68.0,1,68.0,1,68.0,1,68.0,1
520,max_effective,30,90,3,3,0.05,0.95,0.9477928294969762,11,81.0,1,81.0,1,81.0,1,77.0,0
521,max_effective,30,90,3,3,0.05,0.95,0.89540365699952,15,73.0,1,73.0,1,73.0,1,73.0,1
522,max_effective,30,90,3,3,0.05,0.95,0.9113100135368984,12,104.0,1,104.0,1,104.0,1,104.0,1
523,max_effective,30,90,3,3,0.05,0.95,0.8796042747949512,17,81.0,1,81.0,1,81.0,1,79.0,0
524,max_effective,30,90,3,3,0.05,0.95,0.9109086469394042,9,64.0,1,64.0,1,64.0,1,64.0,1
525,max_effective,30,90,3,3,0.05,0.95,0.9427799797879052,19,96.0,1,96.0,1,96.0,1,96.0,1
526,max_effective,30,90,3,3,0.05,0.95,0.9442740809815372,15,84.0,1,84.0,1,84.0,1,84.0,1
527,max_effective,30,90,3,3,0.05,0.95,0.9326187328804536,20,94.0,1,94.0,1,94.0,1,94.0,1
528,max_effective,30,90,3,3,0.05,0.95,0.8928218493633678,13,94.0,1,94.0,1,94.0,1,94.0,1
529,max_effective,30,90,3,3,0.05,0.95,0.9216850825493804,28,102.0,1,102.0,1,102.0,1,102.0,1
530,max_effective,30,90,3,3,0.05,0.95,0.94744331690435,117,139.0,0,184.0,1,174.0,0,163.0,0
531,max_effective,30,90,3,3,0.05,0.95,0.9133148446198994,20,104.0,1,104.0,1,104.0,1,104.0,1
532,max_effective,30,90,3,3,0.05,0.95,0.9478836698485515,18,95.0,1,95.0,1,95.0,1,95.0,1
533,max_effective,30,90,3,3,0.05,0.95,0.9407834640820902,10,87.0,1,87.0,1,87.0,1,87.0,1
534,max_effective,30,90,3,3,0.05,0.95,0.9083599558904504,21,86.0,1,86.0,1,86.0,1,86.0,1
535,max_effective,30,90,3,3,0.05,0.95,0.9458602656135546,11,87.0,1,87.0,1,87.0,1,85.0,0
536,max_effective,30,90,3,3,0.05,0.95,0.937315927261736,21,145.0,1,145.0,1,145.0,1,143.0,0
537,max_effective,30,90,3,3,0.05,0.95,0.9440450450697446,30,94.0,1,94.0,1,94.0,1,94.0,1
538,max_effective,30,90,3,3,0.05,0.95,0.90387099431726,23,116.0,1,116.0,1,116.0,1,116.0,1
539,max_effective,30,90,3,3,0.05,0.95,0.9404928564026356,35,153.0,1,153.0,1,153.0,1,153.0,1
540,max_effective,30,90,3,3,0.05,0.95,0.9323026123736392,13,80.0,1,80.0,1,80.0,1,80.0,1
541,max_effective,30,90,3,3,0.05,0.95,0.9449673147647016,19,97.0,1,97.0,1,97.0,1,97.0,1
542,max_effective,30,90,3,3,0.05,0.95,0.9445174146737804,9,79.0,1,79.0,1,79.0,1,79.0,1
543,max_effective,30,90,3,3,0.05,0.95,0.9363506441443532,6,65.0,1,65.0,1,65.0,1,65.0,1
544,max_effective,30,90,3,3,0.05,0.95,0.9428212409905568,10,91.0,1,91.0,1,91.0,1,91.0,1
545,max_effective,30,90,3,3,0.05,0.95,0.945780068596638,23,75.0,1,75.0,1,75.0,1,75.0,1
546,max_effective,30,90,3,3,0.05,0.95,0.9426409580007876,14,117.0,1,117.0,1,117.0,1,117.0,1
547,max_effective,30,90,3,3,0.05,0.95,0.9379465765065348,35,180.0,1,180.0,1,180.0,1,180.0,1
548,max_effective,30,90,3,3,0.05,0.95,0.8784460850977864,22,120.0,1,120.0,1,120.0,1,120.0,1
549,max_effective,30,90,3,3,0.05,0.95,0.8631638335439015,17,106.0,1,106.0,1,106.0,1,106.0,1
550,max_effective,30,90,3,3,0.05,0.95,0.8727241172054676,10,71.0,1,71.0,1,71.0,1,71.0,1
551,max_effective,30,90,3,3,0.05,0.95,0.9168251826413952,9,74.0,1,74.0,1,74.0,1,73.0,0
552,max_effective,30,90,3,3,0.05,0.95,0.9481761683755014,19,83.0,1,83.0,1,83.0,1,83.0,1
553,max_effective,30,90,3,3,0.05,0.95,0.9285667593199436,16,92.0,1,92.0,1,92.0,1,92.0,1
554,max_effective,30,90,3,3,0.05,0.95,0.9191316659622426,16,75.0,1,75.0,1,75.0,1,75.0,1
555,max_effective,30,90,3,3,0.05,0.95,0.937536982395081,28,85.0,1,85.0,1,85.0,1,81.0,0
556,max_effective,30,90,3,3,0.05,0.95,0.8510527326506123,22,94.0,1,94.0,1,94.0,1,94.0,1
557,max_effective,30,90,3,3,0.05,0.95,0.9471052096466168,7,64.0,1,64.0,1,64.0,1,64.0,1
558,max_effective,30,90,3,3,0.05,0.95,0.9076743097682332,11,101.0,1,101.0,1,101.0,1,101.0,1
559,max_effective,30,90,3,3,0.05,0.95,0.9319517535032118,21,94.0,1,94.0,1,94.0,1,94.0,1
560,max_effective,30,90,3,3,0.05,0.95,0.9484658305205712,43,119.0,1,119.0,1,119.0,1,119.0,1
561,max_effective,30,90,3,3,0.05,0.95,0.8519468807034725,17,85.0,1,85.0,1,85.0,1,83.0,0
562,max_effective,30,90,3,3,0.05,0.95,0.9439953225986312,10,65.0,1,65.0,1,65.0,1,65.0,1
563,max_effective,30,90,3,3,0.05,0.95,0.948458034731398,12,85.0,1,85.0,1,85.0,1,85.0,1
564,max_effective,30,90,3,3,0.05,0.95,0.7928971547770705,20,87.0,1,87.0,1,87.0,1,87.0,1
565,max_effective,30,90,3,3,0.05,0.95,0.9225819246546844,28,117.0,1,117.0,1,117.0,1,117.0,1
566,max_effective,30,90,3,3,0.05,0.95,0.9185130997269312,20,111.0,1,111.0,1,111.0,1,111.0,1
567,max_effective,30,90,3,3,0.05,0.95,0.9194696144150648,17,96.0,1,96.0,1,96.0,1,96.0,1
568,max_effective,30,90,3,3,0.05,0.95,0.85842752368371,10,75.0,1,75.0,1,75.0,1,75.0,1
569,max_effective,30,90,3,3,0.05,0.95,0.93572758010299,24,117.0,1,117.0,1,117.0,1,117.0,1
570,max_effective,30,90,3,3,0.05,0.95,0.9313201738369828,22,89.0,1,89.0,1,89.0,1,88.0,0
571,max_effective,30,90,3,3,0.05,0.95,0.9288785564112202,7,62.0,1,62.0,1,62.0,1,62.0,1
572,max_effective,30,90,3,3,0.05,0.95,0.9071475646782932,21,83.0,1,83.0,1,83.0,1,83.0,1
573,max_effective,30,90,3,3,0.05,0.95,0.9051197261997082,32,108.0,1,108.0,1,108.0,1,108.0,1
574,max_effective,30,90,3,3,0.05,0.95,0.938203682596664,20,111.0,1,111.0,1,111.0,1,111.0,1
575,max_effective,30,90,3,3,0.05,0.95,0.9453295497631748,10,67.0,1,67.0,1,67.0,1,67.0,1
576,max_effective,30,90,3,3,0.05,0.95,0.8770545756499076,21,90.0,1,90.0,1,90.0,1,90.0,1
577,max_effective,30,90,3,3,0.05,0.95,0.9218146451962992,26,82.0,1,82.0,1,82.0,1,76.0,0
578,max_effective,30,90,3,3,0.05,0.95,0.9472998879549346,32,125.0,1,125.0,1,125.0,1,125.0,1
579,max_effective,30,90,3,3,0.05,0.95,0.9282842630569782,12,109.0,1,109.0,1,109.0,1,109.0,1
580,max_effective,30,90,3,3,0.05,0.95,0.8871143607930647,13,65.0,1,65.0,1,65.0,1,65.0,1
581,max_effective,30,90,3,3,0.05,0.95,0.9455883897126346,16,89.0,1,89.0,1,89.0,1,88.0,0
582,max_effective,30,90,3,3,0.05,0.95,0.9497472261286104,6,59.0,1,59.0,1,59.0,1,59.0,1
583,max_effective,30,90,3,3,0.05,0.95,0.917377640280872,12,65.0,1,65.0,1,65.0,1,65.0,1
584,max_effective,30,90,3,3,0.05,0.95,0.9483086047187812,41,134.0,1,134.0,1,134.0,1,134.0,1
585,max_effective,30,90,3,3,0.05,0.95,0.939326538194188,5,66.0,1,66.0,1,66.0,1,66.0,1
586,max_effective,30,90,3,3,0.05,0.95,0.9085154523672616,18,114.0,1,114.0,1,114.0,1,114.0,1
587,max_effective,30,90,3,3,0.05,0.95,0.9344258369323748,55,124.0,1,124.0,1,124.0,1,123.0,0
588,max_effective,30,90,3,3,0.05,0.95,0.920737212738486,32,101.0,1,101.0,1,101.0,1,101.0,1
589,max_effective,30,90,3,3,0.05,0.95,0.945194573579299,11,74.0,1,74.0,1,74.0,1,71.0,0
590,max_effective,30,90,3,3,0.05,0.95,0.9255211170314084,23,88.0,1,88.0,1,88.0,1,87.0,0
591,max_effective,30,90,3,3,0.05,0.95,0.9489525301544142,23,121.0,1,121.0,1,121.0,1,121.0,1
592,max_effective,30,90,3,3,0.05,0.95,0.8560097591845651,9,67.0,1,67.0,1,67.0,1,67.0,1
593,max_effective,30,90,3,3,0.05,0.95,0.9394657770193948,29,128.0,1,128.0,1,128.0,1,128.0,1
594,max_effective,30,90,3,3,0.05,0.95,0.943900781099036,64,184.0,0,190.0,1,190.0,1,190.0,1
595,max_effective,30,90,3,3,0.05,0.95,0.8599426923061247,10,73.0,1,73.0,1,73.0,1,73.0,1
596,max_effective,30,90,3,3,0.05,0.95,0.941187182697894,58,146.0,1,146.0,1,146.0,1,146.0,1
597,max_effective,30,90,3,3,0.05,0.95,0.9382386543891512,68,150.0,0,176.0,1,176.0,1,176.0,1
598,max_effective,30,90,3,3,0.05,0.95,0.934801065073255,17,88.0,1,88.0,1,88.0,1,88.0,1
599,max_effective,30,90,3,3,0.05,0.95,0.9273149822748326,12,97.0,1,97.0,1,97.0,1,97.0,1
600,max_effective,30,90,3,3,0.05,0.95,0.9272346681492744,14,106.0,1,106.0,1,106.0,1,106.0,1
601,max_effective,30,90,3,3,0.05,0.95,0.9346882944926836,8,71.0,1,71.0,1,71.0,1,71.0,1
602,max_effective,30,90,3,3,0.05,0.95,0.940810354658512,28,147.0,1,147.0,1,147.0,1,147.0,1
603,max_effective,30,90,3,3,0.05,0.95,0.9390432939147896,52,124.0,1,124.0,1,124.0,1,124.0,1
604,max_effective,30,90,3,3,0.05,0.95,0.8314751079390622,7,68.0,1,68.0,1,68.0,1,67.0,0
605,max_effective,30,90,3,3,0.05,0.95,0.937602138084026,12,69.0,1,69.0,1,69.0,1,69.0,1
606,max_effective,30,90,3,3,0.05,0.95,0.940267316013717,30,93.0,1,93.0,1,93.0,1,92.0,0
607,max_effective,30,90,3,3,0.05,0.95,0.9421892475866788,9,90.0,1,90.0,1,90.0,1,89.0,0
608,max_effective,30,90,3,3,0.05,0.95,0.8987678468826739,33,119.0,1,119.0,1,119.0,1,119.0,1
609,max_effective,30,90,3,3,0.05,0.95,0.924025522774152,25,102.0,1,102.0,1,102.0,1,102.0,1
610,max_effective,30,90,3,3,0.05,0.95,0.890797496076235,19,109.0,1,109.0,1,109.0,1,109.0,1
611,max_effective,30,90,3,3,0.05,0.95,0.8934240028836952,26,95.0,1,95.0,1,95.0,1,95.0,1
612,max_effective,30,90,3,3,0.05,0.95,0.9492400453869309,39,142.0,1,142.0,1,142.0,1,142.0,1
613,max_effective,30,90,3,3,0.05,0.95,0.8947961640370466,16,75.0,1,75.0,1,75.0,1,74.0,0
614,max_effective,30,90,3,3,0.05,0.95,0.9363301413179744,41,89.0,1,89.0,1,89.0,1,89.0,1
615,max_effective,30,90,3,3,0.05,0.95,0.94610732618617,9,65.0,1,65.0,1,65.0,1,65.0,1
616,max_effective,30,90,3,3,0.05,0.95,0.8657810364192517,14,70.0,1,70.0,1,70.0,1,70.0,1
617,max_effective,30,90,3,3,0.05,0.95,0.9466411328393723,23,118.0,1,118.0,1,118.0,1,118.0,1
618,max_effective,30,90,3,3,0.05,0.95,0.9479090300397672,21,72.0,1,72.0,1,72.0,1,72.0,1
619,max_effective,30,90,3,3,0.05,0.95,0.8807612604842784,18,71.0,1,71.0,1,71.0,1,71.0,1
620,max_effective,30,90,3,3,0.05,0.95,0.9285406505364232,36,130.0,1,130.0,1,130.0,1,130.0,1
621,max_effective,30,90,3,3,0.05,0.95,0.938627229430276,28,99.0,1,99.0,1,99.0,1,98.0,0
622,max_effective,30,90,3,3,0.05,0.95,0.949506403491979,26,164.0,1,164.0,1,164.0,1,164.0,1
623,max_effective,30,90,3,3,0.05,0.95,0.9327803286784818,7,65.0,1,65.0,1,65.0,1,65.0,1
624,max_effective,30,90,3,3,0.05,0.95,0.9448844570975902,20,103.0,1,103.0,1,103.0,1,103.0,1
625,max_effective,30,90,3,3,0.05,0.95,0.9391203465955358,24,80.0,1,80.0,1,80.0,1,79.0,0
626,max_effective,30,90,3,3,0.05,0.95,0.8681589063577257,21,91.0,1,91.0,1,91.0,1,91.0,1
627,max_effective,30,90,3,3,0.05,0.95,0.8573073835697189,8,57.0,1,57.0,1,57.0,1,57.0,1
628,max_effective,30,90,3,3,0.05,0.95,0.9124714738409988,18,120.0,1,120.0,1,120.0,1,120.0,1
629,max_effective,30,90,3,3,0.05,0.95,0.9465719915805616,19,111.0,1,111.0,1,111.0,1,111.0,1
630,max_effective,30,90,3,3,0.05,0.95,0.9331212330397124,29,98.0,1,98.0,1,98.0,1,98.0,1
631,max_effective,30,90,3,3,0.05,0.95,0.940290849753624,14,84.0,1,84.0,1,84.0,1,84.0,1
632,max_effective,30,90,3,3,0.05,0.95,0.9334872708712308,17,92.0,1,92.0,1,92.0,1,90.0,0
633,max_effective,30,90,3,3,0.05,0.95,0.9425501271598288,19,83.0,1,83.0,1,83.0,1,83.0,1
634,max_effective,30,90,3,3,0.05,0.95,0.9267757620981798,9,59.0,1,59.0,1,59.0,1,59.0,1
635,max_effective,30,90,3,3,0.05,0.95,0.9191197025289228,36,132.0,1,132.0,1,132.0,1,132.0,1
636,max_effective,30,90,3,3,0.05,0.95,0.8617461746535388,9,62.0,1,62.0,1,62.0,1,62.0,1
637,max_effective,30,90,3,3,0.05,0.95,0.936765709481954,9,71.0,1,71.0,1,71.0,1,70.0,0
638,max_effective,30,90,3,3,0.05,0.95,0.876972343802184,17,77.0,1,77.0,1,77.0,1,77.0,1
639,max_effective,30,90,3,3,0.05,0.95,0.940597615191745,39,122.0,1,122.0,1,122.0,1,122.0,1
640,max_effective,30,90,3,3,0.05,0.95,0.940246754272278,16,98.0,1,98.0,1,98.0,1,97.0,0
641,max_effective,30,90,3,3,0.05,0.95,0.9364348028513714,6,58.0,1,58.0,1,58.0,1,58.0,1
642,max_effective,30,90,3,3,0.05,0.95,0.9142298912683532,14,74.0,1,74.0,1,74.0,1,74.0,1
643,max_effective,30,90,3,3,0.05,0.95,0.9494503846576788,63,168.0,0,173.0,1,173.0,1,173.0,1
644,max_effective,30,90,3,3,0.05,0.95,0.9306669039072306,62,145.0,0,147.0,1,147.0,1,147.0,1
645,max_effective,30,90,3,3,0.05,0.95,0.94447014655657,21,98.0,1,98.0,1,98.0,1,98.0,1
646,max_effective,30,90,3,3,0.05,0.95,0.9409103247232312,49,157.0,1,157.0,1,157.0,1,157.0,1
647,max_effective,30,90,3,3,0.05,0.95,0.9391828815175384,82,169.0,0,187.0,0,193.0,1,193.0,1
648,max_effective,30,90,3,3,0.05,0.95,0.93046151449711,44,124.0,1,124.0,1,124.0,1,124.0,1
649,max_effective,30,90,3,3,0.05,0.95,0.9350469037193812,26,87.0,1,87.0,1,87.0,1,87.0,1
650,max_effective,30,90,3,3,0.05,0.95,0.948473065831714,48,163.0,0,166.0,1,166.0,1,166.0,1
651,max_effective,30,90,3,3,0.05,0.95,0.94057895463074,19,97.0,1,97.0,1,97.0,1,97.0,1
652,max_effective,30,90,3,3,0.05,0.95,0.9015779746188496,13,81.0,1,81.0,1,81.0,1,81.0,1
653,max_effective,30,90,3,3,0.05,0.95,0.9413050613949686,12,93.0,1,93.0,1,93.0,1,88.0,0
654,max_effective,30,90,3,3,0.05,0.95,0.9294407826396672,14,80.0,1,80.0,1,80.0,1,80.0,1
655,max_effective,30,90,3,3,0.05,0.95,0.901058801665826,14,108.0,1,108.0,1,108.0,1,107.0,0
656,max_effective,30,90,3,3,0.05,0.95,0.9035626715928572,7,78.0,1,78.0,1,78.0,1,78.0,1
657,max_effective,30,90,3,3,0.05,0.95,0.9443882719182232,31,74.0,1,74.0,1,74.0,1,74.0,1
658,max_effective,30,90,3,3,0.05,0.95,0.9474013647395204,33,139.0,1,139.0,1,139.0,1,139.0,1
659,max_effective,30,90,3,3,0.05,0.95,0.94801791133646,15,73.0,1,73.0,1,73.0,1,73.0,1
660,max_effective,30,90,3,3,0.05,0.95,0.928585419912065,27,93.0,1,93.0,1,93.0,1,93.0,1
661,max_effective,30,90,3,3,0.05,0.95,0.943100701623442,14,98.0,1,98.0,1,98.0,1,98.0,1
662,max_effective,30,90,3,3,0.05,0.95,0.9262291444714456,11,66.0,1,66.0,1,66.0,1,66.0,1
663,max_effective,30,90,3,3,0.05,0.95,0.9408976004005404,14,86.0,1,86.0,1,86.0,1,86.0,1
664,max_effective,30,90,3,3,0.05,0.95,0.94235677227736,27,130.0,1,130.0,1,130.0,1,130.0,1
665,max_effective,30,90,3,3,0.05,0.95,0.9495273425160268,36,127.0,1,127.0,1,127.0,1,127.0,1
666,max_effective,30,90,3,3,0.05,0.95,0.9262411514402378,40,110.0,1,110.0,1,110.0,1,110.0,1
667,max_effective,30,90,3,3,0.05,0.95,0.92083378963759,22,89.0,1,89.0,1,89.0,1,89.0,1
668,max_effective,30,90,3,3,0.05,0.95,0.9455591223311528,73,139.0,1,139.0,1,139.0,1,139.0,1
669,max_effective,30,90,3,3,0.05,0.95,0.9346846349663328,28,170.0,1,170.0,1,170.0,1,170.0,1
670,max_effective,30,90,3,3,0.05,0.95,0.9259988857084092,14,110.0,1,110.0,1,110.0,1,110.0,1
671,max_effective,30,90,3,3,0.05,0.95,0.9322254554015316,16,89.0,1,89.0,1,89.0,1,89.0,1
672,max_effective,30,90,3,3,0.05,0.95,0.8727382770781705,24,92.0,1,92.0,1,92.0,1,92.0,1
673,max_effective,30,90,3,3,0.05,0.95,0.9091655747696008,8,74.0,1,74.0,1,74.0,1,74.0,1
674,max_effective,30,90,3,3,0.05,0.95,0.9497319050205724,28,104.0,1,104.0,1,104.0,1,104.0,1
675,max_effective,30,90,3,3,0.05,0.95,0.9290619239424688,31,127.0,1,127.0,1,127.0,1,126.0,0
676,max_effective,30,90,3,3,0.05,0.95,0.939796866015753,25,106.0,1,106.0,1,106.0,1,106.0,1
677,max_effective,30,90,3,3,0.05,0.95,0.8835538874787068,11,84.0,1,84.0,1,84.0,1,84.0,1
678,max_effective,30,90,3,3,0.05,0.95,0.9257996488825384,9,69.0,1,69.0,1,69.0,1,67.0,0
679,max_effective,30,90,3,3,0.05,0.95,0.9110724651646278,14,63.0,1,63.0,1,63.0,1,63.0,1
680,max_effective,30,90,3,3,0.05,0.95,0.947124977440591,35,119.0,1,119.0,1,119.0,1,119.0,1
681,max_effective,30,90,3,3,0.05,0.95,0.9388687386704028,30,93.0,1,93.0,1,93.0,1,93.0,1
682,max_effective,30,90,3,3,0.05,0.95,0.9254936740898008,23,112.0,1,112.0,1,112.0,1,110.0,0
683,max_effective,30,90,3,3,0.05,0.95,0.940135453836337,18,77.0,1,77.0,1,77.0,1,77.0,1
684,max_effective,30,90,3,3,0.05,0.95,0.8267571096737334,12,105.0,1,105.0,1,105.0,1,105.0,1
685,max_effective,30,90,3,3,0.05,0.95,0.9337146361808316,26,150.0,1,150.0,1,150.0,1,150.0,1
686,max_effective,30,90,3,3,0.05,0.95,0.899474141247656,23,85.0,1,85.0,1,85.0,1,85.0,1
687,max_effective,30,90,3,3,0.05,0.95,0.9312852056986514,16,91.0,1,91.0,1,91.0,1,91.0,1
688,max_effective,30,90,3,3,0.05,0.95,0.9016358069335748,10,85.0,1,85.0,1,85.0,1,85.0,1
689,max_effective,30,90,3,3,0.05,0.95,0.9402390501277224,21,102.0,1,102.0,1,102.0,1,102.0,1
690,max_effective,30,90,3,3,0.05,0.95,0.9395474550742052,11,70.0,1,70.0,1,70.0,1,70.0,1
691,max_effective,30,90,3,3,0.05,0.95,0.9088647549859448,18,85.0,1,85.0,1,85.0,1,82.0,0
692,max_effective,30,90,3,3,0.05,0.95,0.9387516109882108,7,63.0,1,63.0,1,63.0,1,63.0,1
693,max_effective,30,90,3,3,0.05,0.95,0.8959536772093791,17,73.0,1,73.0,1,73.0,1,73.0,1
694,max_effective,30,90,3,3,0.05,0.95,0.9373520624390536,14,75.0,1,75.0,1,75.0,1,75.0,1
695,max_effective,30,90,3,3,0.05,0.95,0.9457753497668874,12,96.0,1,96.0,1,96.0,1,96.0,1
696,max_effective,30,90,3,3,0.05,0.95,0.9198556525133512,18,87.0,1,87.0,1,87.0,1,87.0,1
697,max_effective,30,90,3,3,0.05,0.95,0.9297343859368604,17,82.0,1,82.0,1,82.0,1,82.0,1
698,max_effective,30,90,3,3,0.05,0.95,0.947246183986931,49,141.0,1,141.0,1,141.0,1,141.0,1
699,max_effective,30,90,3,3,0.05,0.95,0.872183519340091,8,69.0,1,69.0,1,69.0,1,69.0,1
700,max_effective,30,90,3,3,0.05,0.95,0.9177210665561496,13,78.0,1,78.0,1,78.0,1,78.0,1
701,max_effective,30,90,3,3,0.05,0.95,0.9446722650147475,36,119.0,1,119.0,1,119.0,1,119.0,1
702,max_effective,30,90,3,3,0.05,0.95,0.9030222540550912,12,87.0,1,87.0,1,87.0,1,87.0,1
703,max_effective,30,90,3,3,0.05,0.95,0.9148987830022052,13,83.0,1,83.0,1,83.0,1,83.0,1
704,max_effective,30,90,3,3,0.05,0.95,0.9439219403475604,17,124.0,1,124.0,1,124.0,1,124.0,1
705,max_effective,30,90,3,3,0.05,0.95,0.9498614346787624,13,83.0,1,83.0,1,83.0,1,83.0,1
706,max_effective,30,90,3,3,0.05,0.95,0.8693902223582894,8,62.0,1,62.0,1,62.0,1,62.0,1
707,max_effective,30,90,3,3,0.05,0.95,0.931741695845563,17,100.0,1,100.0,1,100.0,1,100.0,1
708,max_effective,30,90,3,3,0.05,0.95,0.8595497119039291,29,108.0,1,108.0,1,108.0,1,108.0,1
709,max_effective,30,90,3,3,0.05,0.95,0.9410223153677548,14,76.0,1,76.0,1,76.0,1,76.0,1
710,max_effective,30,90,3,3,0.05,0.95,0.927206597142852,16,80.0,1,80.0,1,80.0,1,80.0,1
711,max_effective,30,90,3,3,0.05,0.95,0.9091447143850868,45,98.0,1,98.0,1,98.0,1,98.0,1
712,max_effective,30,90,3,3,0.05,0.95,0.9256224069007328,23,123.0,1,123.0,1,123.0,1,123.0,1
713,max_effective,30,90,3,3,0.05,0.95,0.947077486129832,15,72.0,1,72.0,1,72.0,1,72.0,1
714,max_effective,30,90,3,3,0.05,0.95,0.9407007891759632,48,159.0,0,164.0,1,164.0,1,164.0,1
715,max_effective,30,90,3,3,0.05,0.95,0.9443270291595438,15,80.0,1,80.0,1,80.0,1,79.0,0
716,max_effective,30,90,3,3,0.05,0.95,0.944576917165712,19,109.0,1,109.0,1,109.0,1,109.0,1
717,max_effective,30,90,3,3,0.05,0.95,0.9151822099625,17,81.0,1,81.0,1,81.0,1,81.0,1
718,max_effective,30,90,3,3,0.05,0.95,0.946047980533662,22,120.0,1,120.0,1,120.0,1,120.0,1
719,max_effective,30,90,3,3,0.05,0.95,0.89937057725901,17,100.0,1,100.0,1,100.0,1,100.0,1
720,max_effective,30,90,3,3,0.05,0.95,0.9483898547412092,66,147.0,1,147.0,1,147.0,1,147.0,1
721,max_effective,30,90,3,3,0.05,0.95,0.9153166417571624,23,116.0,1,116.0,1,116.0,1,116.0,1
722,max_effective,30,90,3,3,0.05,0.95,0.909032901224938,16,107.0,1,107.0,1,107.0,1,107.0,1
723,max_effective,30,90,3,3,0.05,0.95,0.9361257808447664,27,90.0,1,90.0,1,90.0,1,90.0,1
724,max_effective,30,90,3,3,0.05,0.95,0.9361286901834036,24,94.0,1,94.0,1,94.0,1,94.0,1
725,max_effective,30,90,3,3,0.05,0.95,0.8632286779780544,14,71.0,1,71.0,1,71.0,1,71.0,1
726,max_effective,30,90,3,3,0.05,0.95,0.9394640274812464,33,141.0,1,141.0,1,141.0,1,141.0,1
727,max_effective,30,90,3,3,0.05,0.95,0.8930525578758807,8,78.0,1,78.0,1,78.0,1,77.0,0
728,max_effective,30,90,3,3,0.05,0.95,0.937134879261826,15,87.0,1,87.0,1,87.0,1,81.0,0
729,max_effective,30,90,3,3,0.05,0.95,0.8743191981709962,13,80.0,1,80.0,1,80.0,1,80.0,1
730,max_effective,30,90,3,3,0.05,0.95,0.8541417250623153,6,62.0,1,62.0,1,62.0,1,62.0,1
731,max_effective,30,90,3,3,0.05,0.95,0.9399839001291674,16,117.0,1,117.0,1,117.0,1,117.0,1
732,max_effective,30,90,3,3,0.05,0.95,0.9230163409913864,25,88.0,1,88.0,1,88.0,1,88.0,1
733,max_effective,30,90,3,3,0.05,0.95,0.949239433914643,44,163.0,0,172.0,1,172.0,1,172.0,1
734,max_effective,30,90,3,3,0.05,0.95,0.921338346033686,8,68.0,1,68.0,1,68.0,1,68.0,1
735,max_effective,30,90,3,3,0.05,0.95,0.9351564418508068,11,72.0,1,72.0,1,72.0,1,72.0,1
736,max_effective,30,90,3,3,0.05,0.95,0.821601018581067,5,54.0,1,54.0,1,54.0,1,54.0,1
737,max_effective,30,90,3,3,0.05,0.95,0.9433075392866646,34,137.0,1,137.0,1,137.0,1,137.0,1
738,max_effective,30,90,3,3,0.05,0.95,0.9075657540864602,10,93.0,1,93.0,1,93.0,1,93.0,1
739,max_effective,30,90,3,3,0.05,0.95,0.9398655846654737,13,85.0,1,85.0,1,85.0,1,84.0,0
740,max_effective,30,90,3,3,0.05,0.95,0.9437269976222455,20,91.0,1,91.0,1,91.0,1,91.0,1
741,max_effective,30,90,3,3,0.05,0.95,0.946590388886828,37,122.0,1,122.0,1,122.0,1,122.0,1
742,max_effective,30,90,3,3,0.05,0.95,0.9445224489180396,40,138.0,1,138.0,1,138.0,1,138.0,1
743,max_effective,30,90,3,3,0.05,0.95,0.9344132618399114,47,138.0,1,138.0,1,138.0,1,138.0,1
744,max_effective,30,90,3,3,0.05,0.95,0.9407423100003852,25,120.0,1,120.0,1,120.0,1,120.0,1
745,max_effective,30,90,3,3,0.05,0.95,0.9489441240663674,14,71.0,1,71.0,1,71.0,1,71.0,1
746,max_effective,30,90,3,3,0.05,0.95,0.8939144547925374,14,64.0,1,64.0,1,64.0,1,64.0,1
747,max_effective,30,90,3,3,0.05,0.95,0.8835029502373405,14,76.0,1,76.0,1,76.0,1,76.0,1
748,max_effective,30,90,3,3,0.05,0.95,0.9049098881928372,16,98.0,1,98.0,1,98.0,1,97.0,0
749,max_effective,30,90,3,3,0.05,0.95,0.919868320464342,20,126.0,1,126.0,1,126.0,1,126.0,1
750,max_effective,30,90,3,3,0.05,0.95,0.9384310383816626,23,153.0,1,153.0,1,153.0,1,153.0,1
751,max_effective,30,90,3,3,0.05,0.95,0.9220233514656416,17,93.0,1,93.0,1,93.0,1,93.0,1
752,max_effective,30,90,3,3,0.05,0.95,0.9457915462341364,15,107.0,1,107.0,1,107.0,1,107.0,1
753,max_effective,30,90,3,3,0.05,0.95,0.919136756331978,23,105.0,1,105.0,1,105.0,1,105.0,1
754,max_effective,30,90,3,3,0.05,0.95,0.9362816363124647,25,131.0,1,131.0,1,131.0,1,131.0,1
755,max_effective,30,90,3,3,0.05,0.95,0.9340515718765312,27,87.0,1,87.0,1,87.0,1,87.0,1
756,max_effective,30,90,3,3,0.05,0.95,0.9256081227407637,21,108.0,1,108.0,1,108.0,1,108.0,1
757,max_effective,30,90,3,3,0.05,0.95,0.9209781232525748,30,109.0,1,109.0,1,109.0,1,109.0,1
758,max_effective,30,90,3,3,0.05,0.95,0.9058085563599224,15,79.0,1,79.0,1,79.0,1,79.0,1
759,max_effective,30,90,3,3,0.05,0.95,0.9266361038731274,43,123.0,1,123.0,1,123.0,1,123.0,1
760,max_effective,30,90,3,3,0.05,0.95,0.9215371753011942,19,68.0,1,68.0,1,68.0,1,68.0,1
761,max_effective,30,90,3,3,0.05,0.95,0.8947266235672784,6,61.0,1,61.0,1,61.0,1,60.0,0
762,max_effective,30,90,3,3,0.05,0.95,0.9437349852599992,26,83.0,1,83.0,1,83.0,1,83.0,1
763,max_effective,30,90,3,3,0.05,0.95,0.9113463255060564,17,88.0,1,88.0,1,88.0,1,88.0,1
764,max_effective,30,90,3,3,0.05,0.95,0.9256438092270796,23,117.0,1,117.0,1,117.0,1,117.0,1
765,max_effective,30,90,3,3,0.05,0.95,0.9377015953047796,16,92.0,1,92.0,1,92.0,1,92.0,1
766,max_effective,30,90,3,3,0.05,0.95,0.943157725279658,11,73.0,1,73.0,1,73.0,1,73.0,1
767,max_effective,30,90,3,3,0.05,0.95,0.9407393264329046,15,75.0,1,75.0,1,75.0,1,75.0,1
768,max_effective,30,90,3,3,0.05,0.95,0.8979380512480487,15,74.0,1,74.0,1,74.0,1,74.0,1
769,max_effective,30,90,3,3,0.05,0.95,0.9240707479514204,14,101.0,1,101.0,1,101.0,1,101.0,1
770,max_effective,30,90,3,3,0.05,0.95,0.9410633355801218,128,185.0,0,203.0,0,205.0,1,205.0,1
771,max_effective,30,90,3,3,0.05,0.95,0.9058742366290762,21,92.0,1,92.0,1,92.0,1,92.0,1
772,max_effective,30,90,3,3,0.05,0.95,0.9269072615269704,29,114.0,1,114.0,1,114.0,1,114.0,1
773,max_effective,30,90,3,3,0.05,0.95,0.9338987563573948,31,118.0,1,118.0,1,118.0,1,118.0,1
774,max_effective,30,90,3,3,0.05,0.95,0.9352945117502084,30,114.0,1,114.0,1,114.0,1,114.0,1
775,max_effective,30,90,3,3,0.05,0.95,0.9220470417395276,30,84.0,1,84.0,1,84.0,1,84.0,1
776,max_effective,30,90,3,3,0.05,0.95,0.9350610001643062,71,175.0,0,190.0,1,190.0,1,190.0,1
777,max_effective,30,90,3,3,0.05,0.95,0.9464662297158156,63,157.0,0,163.0,1,163.0,1,163.0,1
778,max_effective,30,90,3,3,0.05,0.95,0.9229190819751684,25,97.0,1,97.0,1,97.0,1,97.0,1
779,max_effective,30,90,3,3,0.05,0.95,0.9265061518123536,7,68.0,1,68.0,1,68.0,1,68.0,1
780,max_effective,30,90,3,3,0.05,0.95,0.9252351556244536,11,92.0,1,92.0,1,92.0,1,92.0,1
781,max_effective,30,90,3,3,0.05,0.95,0.9482388526514908,91,138.0,0,183.0,1,183.0,1,183.0,1
782,max_effective,30,90,3,3,0.05,0.95,0.9338286467665824,22,75.0,1,75.0,1,75.0,1,75.0,1
783,max_effective,30,90,3,3,0.05,0.95,0.9241585220026186,17,88.0,1,88.0,1,88.0,1,87.0,0
784,max_effective,30,90,3,3,0.05,0.95,0.9178402726728012,7,59.0,1,59.0,1,59.0,1,59.0,1
785,max_effective,30,90,3,3,0.05,0.95,0.9233244012597126,28,100.0,1,100.0,1,100.0,1,100.0,1
786,max_effective,30,90,3,3,0.05,0.95,0.8960873892777359,15,94.0,1,94.0,1,94.0,1,94.0,1
787,max_effective,30,90,3,3,0.05,0.95,0.9252702184642544,32,111.0,1,111.0,1,111.0,1,111.0,1
788,max_effective,30,90,3,3,0.05,0.95,0.9245032586358286,19,114.0,1,114.0,1,114.0,1,114.0,1
789,max_effective,30,90,3,3,0.05,0.95,0.9358961765788486,40,102.0,1,102.0,1,102.0,1,102.0,1
790,max_effective,30,90,3,3,0.05,0.95,0.941751052241281,10,73.0,1,73.0,1,73.0,1,73.0,1
791,max_effective,30,90,3,3,0.05,0.95,0.9479105740062445,24,116.0,1,116.0,1,116.0,1,116.0,1
792,max_effective,30,90,3,3,0.05,0.95,0.9384609672150748,28,136.0,1,136.0,1,136.0,1,136.0,1
793,max_effective,30,90,3,3,0.05,0.95,0.9295736398193856,26,144.0,1,144.0,1,144.0,1,143.0,0
794,max_effective,30,90,3,3,0.05,0.95,0.8887858895868634,26,98.0,1,98.0,1,98.0,1,98.0,1
795,max_effective,30,90,3,3,0.05,0.95,0.9415845582184283,20,107.0,1,107.0,1,107.0,1,107.0,1
796,max_effective,30,90,3,3,0.05,0.95,0.9356531485325936,29,122.0,1,122.0,1,122.0,1,122.0,1
797,max_effective,30,90,3,3,0.05,0.95,0.910880645483633,12,111.0,1,111.0,1,111.0,1,111.0,1
798,max_effective,30,90,3,3,0.05,0.95,0.9498620048098474,46,135.0,1,135.0,1,135.0,1,134.0,0
799,max_effective,30,90,3,3,0.05,0.95,0.9147757024396262,29,100.0,1,100.0,1,100.0,1,99.0,0
800,max_effective,30,90,3,3,0.05,0.95,0.9421484221944724,51,157.0,0,178.0,1,178.0,1,178.0,1
801,max_effective,30,90,3,3,0.05,0.95,0.9280599384724132,19,79.0,1,79.0,1,79.0,1,79.0,1
802,max_effective,30,90,3,3,0.05,0.95,0.903422123619222,6,51.0,1,51.0,1,51.0,1,48.0,0
803,max_effective,30,90,3,3,0.05,0.95,0.9421161846631996,16,88.0,1,88.0,1,88.0,1,88.0,1
804,max_effective,30,90,3,3,0.05,0.95,0.9327561079860074,43,111.0,1,111.0,1,111.0,1,109.0,0
805,max_effective,30,90,3,3,0.05,0.95,0.8748450287204916,9,61.0,1,61.0,1,61.0,1,59.0,0
806,max_effective,30,90,3,3,0.05,0.95,0.9481062595366934,12,91.0,1,91.0,1,91.0,1,91.0,1
807,max_effective,30,90,3,3,0.05,0.95,0.9165040912702954,26,86.0,1,86.0,1,86.0,1,86.0,1
808,max_effective,30,90,3,3,0.05,0.95,0.9451246095944338,13,79.0,1,79.0,1,79.0,1,79.0,1
809,max_effective,30,90,3,3,0.05,0.95,0.9370148502487884,18,108.0,1,108.0,1,108.0,1,108.0,1
810,max_effective,30,90,3,3,0.05,0.95,0.9223790516410704,44,138.0,1,138.0,1,138.0,1,138.0,1
811,max_effective,30,90,3,3,0.05,0.95,0.9038588294388704,12,75.0,1,75.0,1,75.0,1,75.0,1
812,max_effective,30,90,3,3,0.05,0.95,0.9456549257812648,54,153.0,0,167.0,1,167.0,1,167.0,1
813,max_effective,30,90,3,3,0.05,0.95,0.8336123091369357,5,48.0,1,48.0,1,48.0,1,48.0,1
814,max_effective,30,90,3,3,0.05,0.95,0.9204369270436475,43,144.0,1,144.0,1,144.0,1,144.0,1
815,max_effective,30,90,3,3,0.05,0.95,0.9175113236739132,26,94.0,1,94.0,1,94.0,1,94.0,1
816,max_effective,30,90,3,3,0.05,0.95,0.9245874852798772,14,100.0,1,100.0,1,100.0,1,100.0,1
817,max_effective,30,90,3,3,0.05,0.95,0.925643910597897,23,97.0,1,97.0,1,97.0,1,97.0,1
818,max_effective,30,90,3,3,0.05,0.95,0.8933039157643182,8,68.0,1,68.0,1,68.0,1,68.0,1
819,max_effective,30,90,3,3,0.05,0.95,0.938248706779594,16,98.0,1,98.0,1,98.0,1,97.0,0
820,max_effective,30,90,3,3,0.05,0.95,0.8987880571104278,22,121.0,1,121.0,1,121.0,1,121.0,1
821,max_effective,30,90,3,3,0.05,0.95,0.9001417036132421,34,100.0,1,100.0,1,100.0,1,100.0,1
822,max_effective,30,90,3,3,0.05,0.95,0.9167827737817544,24,77.0,1,77.0,1,77.0,1,77.0,1
823,max_effective,30,90,3,3,0.05,0.95,0.928236468560216,27,99.0,1,99.0,1,99.0,1,99.0,1
824,max_effective,30,90,3,3,0.05,0.95,0.8900240401095423,14,116.0,1,116.0,1,116.0,1,116.0,1
825,max_effective,30,90,3,3,0.05,0.95,0.8626574782557304,12,89.0,1,89.0,1,89.0,1,89.0,1
826,max_effective,30,90,3,3,0.05,0.95,0.9474330031865428,17,82.0,1,82.0,1,82.0,1,81.0,0
827,max_effective,30,90,3,3,0.05,0.95,0.9439001347068414,22,140.0,1,140.0,1,140.0,1,139.0,0
828,max_effective,30,90,3,3,0.05,0.95,0.9252869257815072,11,70.0,1,70.0,1,70.0,1,65.0,0
829,max_effective,30,90,3,3,0.05,0.95,0.9318491604895174,13,83.0,1,83.0,1,83.0,1,83.0,1
830,max_effective,30,90,3,3,0.05,0.95,0.8713147945510059,10,82.0,1,82.0,1,82.0,1,82.0,1
831,max_effective,30,90,3,3,0.05,0.95,0.940776793889476,21,86.0,1,86.0,1,86.0,1,86.0,1
832,max_effective,30,90,3,3,0.05,0.95,0.8777044883215526,10,76.0,1,76.0,1,76.0,1,76.0,1
833,max_effective,30,90,3,3,0.05,0.95,0.925325263513422,10,63.0,1,63.0,1,63.0,1,63.0,1
834,max_effective,30,90,3,3,0.05,0.95,0.9381002333218188,30,129.0,1,129.0,1,129.0,1,128.0,0
835,max_effective,30,90,3,3,0.05,0.95,0.944108117578254,11,70.0,1,70.0,1,70.0,1,69.0,0
836,max_effective,30,90,3,3,0.05,0.95,0.9327421681753476,22,95.0,1,95.0,1,95.0,1,95.0,1
837,max_effective,30,90,3,3,0.05,0.95,0.9406736634000052,16,77.0,1,77.0,1,77.0,1,77.0,1
838,max_effective,30,90,3,3,0.05,0.95,0.934716795465736,18,110.0,1,110.0,1,110.0,1,110.0,1
839,max_effective,30,90,3,3,0.05,0.95,0.8937004017530072,18,97.0,1,97.0,1,97.0,1,97.0,1
840,max_effective,30,90,3,3,0.05,0.95,0.9279723063152444,11,81.0,1,81.0,1,81.0,1,75.0,0
841,max_effective,30,90,3,3,0.05,0.95,0.9454268702640732,22,89.0,1,89.0,1,89.0,1,89.0,1
842,max_effective,30,90,3,3,0.05,0.95,0.93028204082917,22,115.0,1,115.0,1,115.0,1,115.0,1
843,max_effective,30,90,3,3,0.05,0.95,0.921458148657085,12,91.0,1,91.0,1,91.0,1,91.0,1
844,max_effective,30,90,3,3,0.05,0.95,0.8774817774881438,20,121.0,1,121.0,1,121.0,1,121.0,1
845,max_effective,30,90,3,3,0.05,0.95,0.8995209946584671,12,67.0,1,67.0,1,67.0,1,67.0,1
846,max_effective,30,90,3,3,0.05,0.95,0.872349919291316,10,66.0,1,66.0,1,66.0,1,66.0,1
847,max_effective,30,90,3,3,0.05,0.95,0.9478926714751248,45,129.0,1,129.0,1,129.0,1,129.0,1
848,max_effective,30,90,3,3,0.05,0.95,0.9484470369644992,35,99.0,1,99.0,1,99.0,1,99.0,1
849,max_effective,30,90,3,3,0.05,0.95,0.9485328750068284,22,117.0,1,117.0,1,117.0,1,117.0,1
850,max_effective,30,90,3,3,0.05,0.95,0.8970186148373551,38,103.0,1,103.0,1,103.0,1,103.0,1
851,max_effective,30,90,3,3,0.05,0.95,0.9050390927387691,24,127.0,1,127.0,1,127.0,1,127.0,1
852,max_effective,30,90,3,3,0.05,0.95,0.8843834272000041,10,82.0,1,82.0,1,82.0,1,81.0,0
853,max_effective,30,90,3,3,0.05,0.95,0.8562435656290698,13,67.0,1,67.0,1,67.0,1,67.0,1
854,max_effective,30,90,3,3,0.05,0.95,0.9178110710768218,7,72.0,1,72.0,1,72.0,1,69.0,0
855,max_effective,30,90,3,3,0.05,0.95,0.8492267459189882,18,67.0,1,67.0,1,67.0,1,67.0,1
856,max_effective,30,90,3,3,0.05,0.95,0.9330241722293002,9,70.0,1,70.0,1,70.0,1,69.0,0
857,max_effective,30,90,3,3,0.05,0.95,0.9458109462280884,10,57.0,1,57.0,1,57.0,1,56.0,0
858,max_effective,30,90,3,3,0.05,0.95,0.9161130539135528,17,103.0,1,103.0,1,103.0,1,103.0,1
859,max_effective,30,90,3,3,0.05,0.95,0.9408234301273284,10,77.0,1,77.0,1,77.0,1,77.0,1
860,max_effective,30,90,3,3,0.05,0.95,0.9399209520100644,16,77.0,1,77.0,1,77.0,1,73.0,0
861,max_effective,30,90,3,3,0.05,0.95,0.894104392829157,8,78.0,1,78.0,1,78.0,1,78.0,1
862,max_effective,30,90,3,3,0.05,0.95,0.9491784980421878,13,94.0,1,94.0,1,94.0,1,94.0,1
863,max_effective,30,90,3,3,0.05,0.95,0.9497538120077984,17,116.0,1,116.0,1,116.0,1,116.0,1
864,max_effective,30,90,3,3,0.05,0.95,0.9320989919371788,19,90.0,1,90.0,1,90.0,1,87.0,0
865,max_effective,30,90,3,3,0.05,0.95,0.9492544516468064,20,79.0,1,79.0,1,79.0,1,78.0,0
866,max_effective,30,90,3,3,0.05,0.95,0.92061310204948,11,74.0,1,74.0,1,74.0,1,74.0,1
867,max_effective,30,90,3,3,0.05,0.95,0.9243649266641772,20,89.0,1,89.0,1,89.0,1,89.0,1
868,max_effective,30,90,3,3,0.05,0.95,0.9129957919077342,23,114.0,1,114.0,1,114.0,1,114.0,1
869,max_effective,30,90,3,3,0.05,0.95,0.9260251630205002,13,109.0,1,109.0,1,109.0,1,109.0,1
870,max_effective,30,90,3,3,0.05,0.95,0.9225837435628296,13,98.0,1,98.0,1,98.0,1,98.0,1
871,max_effective,30,90,3,3,0.05,0.95,0.9300850478981978,34,124.0,1,124.0,1,124.0,1,124.0,1
872,max_effective,30,90,3,3,0.05,0.95,0.9447519173555612,21,80.0,1,80.0,1,80.0,1,80.0,1
873,max_effective,30,90,3,3,0.05,0.95,0.9496706779721156,25,104.0,1,104.0,1,104.0,1,104.0,1
874,max_effective,30,90,3,3,0.05,0.95,0.942899150773152,51,141.0,1,141.0,1,141.0,1,141.0,1
875,max_effective,30,90,3,3,0.05,0.95,0.949101233264358,32,122.0,1,122.0,1,122.0,1,121.0,0
876,max_effective,30,90,3,3,0.05,0.95,0.9071395958039796,43,100.0,1,100.0,1,100.0,1,100.0,1
877,max_effective,30,90,3,3,0.05,0.95,0.8810194807256178,18,94.0,1,94.0,1,94.0,1,94.0,1
878,max_effective,30,90,3,3,0.05,0.95,0.8312632322056875,13,81.0,1,81.0,1,81.0,1,81.0,1
879,max_effective,30,90,3,3,0.05,0.95,0.9409615303328068,15,84.0,1,84.0,1,84.0,1,84.0,1
880,max_effective,30,90,3,3,0.05,0.95,0.938725003469435,31,106.0,1,106.0,1,106.0,1,98.0,0
881,max_effective,30,90,3,3,0.05,0.95,0.9036045382168872,5,49.0,1,49.0,1,49.0,1,48.0,0
882,max_effective,30,90,3,3,0.05,0.95,0.9475375248265416,39,141.0,1,141.0,1,141.0,1,141.0,1
883,max_effective,30,90,3,3,0.05,0.95,0.9400162697189256,20,103.0,1,103.0,1,103.0,1,103.0,1
884,max_effective,30,90,3,3,0.05,0.95,0.9437249375686412,17,73.0,1,73.0,1,73.0,1,70.0,0
885,max_effective,30,90,3,3,0.05,0.95,0.9148550787759056,20,93.0,1,93.0,1,93.0,1,93.0,1
886,max_effective,30,90,3,3,0.05,0.95,0.9386976350326636,23,126.0,1,126.0,1,126.0,1,126.0,1
887,max_effective,30,90,3,3,0.05,0.95,0.9461231941102254,7,61.0,1,61.0,1,61.0,1,61.0,1
888,max_effective,30,90,3,3,0.05,0.95,0.9490626110912708,24,82.0,1,82.0,1,82.0,1,82.0,1
889,max_effective,30,90,3,3,0.05,0.95,0.8772542828780687,18,84.0,1,84.0,1,84.0,1,84.0,1
890,max_effective,30,90,3,3,0.05,0.95,0.9482496581794502,13,75.0,1,75.0,1,75.0,1,75.0,1
891,max_effective,30,90,3,3,0.05,0.95,0.9261277846710424,15,74.0,1,74.0,1,74.0,1,74.0,1
892,max_effective,30,90,3,3,0.05,0.95,0.86793790191215,9,61.0,1,61.0,1,61.0,1,61.0,1
893,max_effective,30,90,3,3,0.05,0.95,0.9133721250379634,18,74.0,1,74.0,1,74.0,1,74.0,1
894,max_effective,30,90,3,3,0.05,0.95,0.9456614910189868,9,66.0,1,66.0,1,66.0,1,66.0,1
895,max_effective,30,90,3,3,0.05,0.95,0.944609964692914,63,139.0,0,160.0,1,160.0,1,160.0,1
896,max_effective,30,90,3,3,0.05,0.95,0.9360262069539236,14,87.0,1,87.0,1,87.0,1,87.0,1
897,max_effective,30,90,3,3,0.05,0.95,0.9205032763421708,16,97.0,1,97.0,1,97.0,1,97.0,1
898,max_effective,30,90,3,3,0.05,0.95,0.9092145982871556,64,136.0,1,136.0,1,136.0,1,136.0,1
899,max_effective,30,90,3,3,0.05,0.95,0.9200231992773348,18,115.0,1,115.0,1,115.0,1,115.0,1
900,max_effective,30,90,3,3,0.05,0.95,0.9295295395947536,23,97.0,1,97.0,1,97.0,1,97.0,1
901,max_effective,30,90,3,3,0.05,0.95,0.9271282967506298,14,70.0,1,70.0,1,70.0,1,68.0,0
902,max_effective,30,90,3,3,0.05,0.95,0.9352940904491296,20,114.0,1,114.0,1,114.0,1,113.0,0
903,max_effective,30,90,3,3,0.05,0.95,0.9114582253891824,8,69.0,1,69.0,1,69.0,1,69.0,1
904,max_effective,30,90,3,3,0.05,0.95,0.8990620703591666,19,104.0,1,104.0,1,104.0,1,103.0,0
905,max_effective,30,90,3,3,0.05,0.95,0.948473376383168,8,66.0,1,66.0,1,66.0,1,66.0,1
906,max_effective,30,90,3,3,0.05,0.95,0.9468283929651304,16,87.0,1,87.0,1,87.0,1,87.0,1
907,max_effective,30,90,3,3,0.05,0.95,0.9258131192340436,28,106.0,1,106.0,1,106.0,1,106.0,1
908,max_effective,30,90,3,3,0.05,0.95,0.8847469167715195,12,63.0,1,63.0,1,63.0,1,63.0,1
909,max_effective,30,90,3,3,0.05,0.95,0.935005469839298,22,122.0,1,122.0,1,122.0,1,122.0,1
910,max_effective,30,90,3,3,0.05,0.95,0.9001955053151284,46,140.0,0,143.0,1,143.0,1,143.0,1
911,max_effective,30,90,3,3,0.05,0.95,0.9260553745142523,38,91.0,1,91.0,1,91.0,1,87.0,0
912,max_effective,30,90,3,3,0.05,0.95,0.9331881849980894,25,116.0,1,116.0,1,116.0,1,115.0,0
913,max_effective,30,90,3,3,0.05,0.95,0.947535075878733,20,92.0,1,92.0,1,92.0,1,92.0,1
914,max_effective,30,90,3,3,0.05,0.95,0.939997598931433,12,104.0,1,104.0,1,104.0,1,103.0,0
915,max_effective,30,90,3,3,0.05,0.95,0.9311700270448152,8,70.0,1,70.0,1,70.0,1,70.0,1
916,max_effective,30,90,3,3,0.05,0.95,0.9485229857156584,23,118.0,1,118.0,1,118.0,1,118.0,1
917,max_effective,30,90,3,3,0.05,0.95,0.9201733104880532,13,96.0,1,96.0,1,96.0,1,96.0,1
918,max_effective,30,90,3,3,0.05,0.95,0.8877397323450438,7,70.0,1,70.0,1,70.0,1,70.0,1
919,max_effective,30,90,3,3,0.05,0.95,0.9245277137965372,28,110.0,1,110.0,1,110.0,1,110.0,1
920,max_effective,30,90,3,3,0.05,0.95,0.9194998932677138,11,83.0,1,83.0,1,83.0,1,83.0,1
921,max_effective,30,90,3,3,0.05,0.95,0.9423574534120728,26,132.0,1,132.0,1,132.0,1,132.0,1
922,max_effective,30,90,3,3,0.05,0.95,0.942759972117088,17,83.0,1,83.0,1,83.0,1,83.0,1
923,max_effective,30,90,3,3,0.05,0.95,0.9398226921184448,28,119.0,1,119.0,1,119.0,1,119.0,1
924,max_effective,30,90,3,3,0.05,0.95,0.8903321729051077,15,76.0,1,76.0,1,76.0,1,76.0,1
925,max_effective,30,90,3,3,0.05,0.95,0.8747911204700586,13,88.0,1,88.0,1,88.0,1,88.0,1
926,max_effective,30,90,3,3,0.05,0.95,0.9407085933412505,24,112.0,1,112.0,1,112.0,1,112.0,1
927,max_effective,30,90,3,3,0.05,0.95,0.9027762609082144,9,69.0,1,69.0,1,69.0,1,69.0,1
928,max_effective,30,90,3,3,0.05,0.95,0.9251237164750492,19,81.0,1,81.0,1,81.0,1,81.0,1
929,max_effective,30,90,3,3,0.05,0.95,0.9254999811660783,7,66.0,1,66.0,1,66.0,1,65.0,0
930,max_effective,30,90,3,3,0.05,0.95,0.8942321034704969,16,74.0,1,74.0,1,74.0,1,74.0,1
931,max_effective,30,90,3,3,0.05,0.95,0.9332034757631716,22,95.0,1,95.0,1,95.0,1,95.0,1
932,max_effective,30,90,3,3,0.05,0.95,0.926489689244013,9,74.0,1,74.0,1,74.0,1,72.0,0
933,max_effective,30,90,3,3,0.05,0.95,0.9186570113178066,12,93.0,1,93.0,1,93.0,1,93.0,1
934,max_effective,30,90,3,3,0.05,0.95,0.9216649264671763,23,97.0,1,97.0,1,97.0,1,97.0,1
935,max_effective,30,90,3,3,0.05,0.95,0.949304407213603,8,67.0,1,67.0,1,67.0,1,67.0,1
936,max_effective,30,90,3,3,0.05,0.95,0.946445841880472,36,134.0,1,134.0,1,134.0,1,134.0,1
937,max_effective,30,90,3,3,0.05,0.95,0.9416519983298,30,119.0,1,119.0,1,119.0,1,117.0,0
938,max_effective,30,90,3,3,0.05,0.95,0.9145829634321632,10,55.0,1,55.0,1,55.0,1,55.0,1
939,max_effective,30,90,3,3,0.05,0.95,0.9374377053707006,26,109.0,1,109.0,1,109.0,1,109.0,1
940,max_effective,30,90,3,3,0.05,0.95,0.9042066577710008,20,98.0,1,98.0,1,98.0,1,98.0,1
941,max_effective,30,90,3,3,0.05,0.95,0.9074527474186838,21,78.0,1,78.0,1,78.0,1,77.0,0
942,max_effective,30,90,3,3,0.05,0.95,0.9394338280076134,8,69.0,1,69.0,1,69.0,1,69.0,1
943,max_effective,30,90,3,3,0.05,0.95,0.8862812651116299,8,85.0,1,85.0,1,85.0,1,85.0,1
944,max_effective,30,90,3,3,0.05,0.95,0.9230856340639332,30,101.0,1,101.0,1,101.0,1,101.0,1
945,max_effective,30,90,3,3,0.05,0.95,0.913564057959556,17,98.0,1,98.0,1,98.0,1,97.0,0
946,max_effective,30,90,3,3,0.05,0.95,0.9474886208340596,14,68.0,1,68.0,1,68.0,1,68.0,1
947,max_effective,30,90,3,3,0.05,0.95,0.9389589022590528,24,104.0,1,104.0,1,104.0,1,101.0,0
948,max_effective,30,90,3,3,0.05,0.95,0.945377648661323,18,106.0,1,106.0,1,106.0,1,106.0,1
949,max_effective,30,90,3,3,0.05,0.95,0.8753124762300498,24,127.0,1,127.0,1,127.0,1,127.0,1
950,max_effective,30,90,3,3,0.05,0.95,0.9203687274546022,8,63.0,1,63.0,1,63.0,1,63.0,1
951,max_effective,30,90,3,3,0.05,0.95,0.9126312494577794,24,115.0,1,115.0,1,115.0,1,114.0,0
952,max_effective,30,90,3,3,0.05,0.95,0.8949993437550001,11,84.0,1,84.0,1,84.0,1,83.0,0
953,max_effective,30,90,3,3,0.05,0.95,0.8606443355273228,10,61.0,1,61.0,1,61.0,1,61.0,1
954,max_effective,30,90,3,3,0.05,0.95,0.9492749119771215,37,133.0,1,133.0,1,133.0,1,133.0,1
955,max_effective,30,90,3,3,0.05,0.95,0.9199144493960136,19,98.0,1,98.0,1,98.0,1,98.0,1
956,max_effective,30,90,3,3,0.05,0.95,0.8775727127707204,15,80.0,1,80.0,1,80.0,1,80.0,1
957,max_effective,30,90,3,3,0.05,0.95,0.906460716342949,13,75.0,1,75.0,1,75.0,1,75.0,1
958,max_effective,30,90,3,3,0.05,0.95,0.925484390123038,14,91.0,1,91.0,1,91.0,1,91.0,1
959,max_effective,30,90,3,3,0.05,0.95,0.8565157594582941,10,89.0,1,89.0,1,89.0,1,89.0,1
960,max_effective,30,90,3,3,0.05,0.95,0.8429565652356434,30,90.0,1,90.0,1,90.0,1,90.0,1
961,max_effective,30,90,3,3,0.05,0.95,0.909022438546834,17,90.0,1,90.0,1,90.0,1,90.0,1
962,max_effective,30,90,3,3,0.05,0.95,0.9476873099540744,23,93.0,1,93.0,1,93.0,1,90.0,0
963,max_effective,30,90,3,3,0.05,0.95,0.9471278736851442,10,83.0,1,83.0,1,83.0,1,83.0,1
964,max_effective,30,90,3,3,0.05,0.95,0.9065772377084812,10,69.0,1,69.0,1,69.0,1,69.0,1
965,max_effective,30,90,3,3,0.05,0.95,0.8924949075441525,8,62.0,1,62.0,1,62.0,1,57.0,0
966,max_effective,30,90,3,3,0.05,0.95,0.943321318164208,8,66.0,1,66.0,1,66.0,1,66.0,1
967,max_effective,30,90,3,3,0.05,0.95,0.9491953916721928,23,87.0,1,87.0,1,87.0,1,83.0,0
968,max_effective,30,90,3,3,0.05,0.95,0.8495878635660172,12,78.0,1,78.0,1,78.0,1,78.0,1
969,max_effective,30,90,3,3,0.05,0.95,0.9143164269358018,6,73.0,1,73.0,1,73.0,1,71.0,0
970,max_effective,30,90,3,3,0.05,0.95,0.929743843956222,21,113.0,1,113.0,1,113.0,1,113.0,1
971,max_effective,30,90,3,3,0.05,0.95,0.9482075989995344,19,90.0,1,90.0,1,90.0,1,90.0,1
972,max_effective,30,90,3,3,0.05,0.95,0.9394054776790522,8,79.0,1,79.0,1,79.0,1,79.0,1
973,max_effective,30,90,3,3,0.05,0.95,0.9199532364180704,9,69.0,1,69.0,1,69.0,1,69.0,1
974,max_effective,30,90,3,3,0.05,0.95,0.9221819357388826,18,68.0,1,68.0,1,68.0,1,68.0,1
975,max_effective,30,90,3,3,0.05,0.95,0.9425510127237215,13,54.0,1,54.0,1,54.0,1,54.0,1
976,max_effective,30,90,3,3,0.05,0.95,0.9165923072943264,12,83.0,1,83.0,1,83.0,1,83.0,1
977,max_effective,30,90,3,3,0.05,0.95,0.9209314415003153,17,99.0,1,99.0,1,99.0,1,99.0,1
978,max_effective,30,90,3,3,0.05,0.95,0.9451112822619652,16,74.0,1,74.0,1,74.0,1,74.0,1
979,max_effective,30,90,3,3,0.05,0.95,0.9164028730560432,12,63.0,1,63.0,1,63.0,1,63.0,1
980,max_effective,30,90,3,3,0.05,0.95,0.9216494375555848,32,146.0,1,146.0,1,146.0,1,146.0,1
981,max_effective,30,90,3,3,0.05,0.95,0.9374893315677648,27,123.0,1,123.0,1,123.0,1,123.0,1
982,max_effective,30,90,3,3,0.05,0.95,0.9438925762666834,22,107.0,1,107.0,1,107.0,1,107.0,1
983,max_effective,30,90,3,3,0.05,0.95,0.925647898270224,42,148.0,1,148.0,1,148.0,1,148.0,1
984,max_effective,30,90,3,3,0.05,0.95,0.8710000133911463,11,89.0,1,89.0,1,89.0,1,89.0,1
985,max_effective,30,90,3,3,0.05,0.95,0.9016059576802792,17,112.0,1,112.0,1,112.0,1,112.0,1
986,max_effective,30,90,3,3,0.05,0.95,0.912737295558221,31,79.0,1,79.0,1,79.0,1,78.0,0
987,max_effective,30,90,3,3,0.05,0.95,0.936196018370098,10,82.0,1,82.0,1,82.0,1,82.0,1
988,max_effective,30,90,3,3,0.05,0.95,0.9427525772934844,40,151.0,0,157.0,1,157.0,1,157.0,1
989,max_effective,30,90,3,3,0.05,0.95,0.9431666226684732,12,79.0,1,79.0,1,79.0,1,79.0,1
990,max_effective,30,90,3,3,0.05,0.95,0.9182564692042644,5,47.0,1,47.0,1,47.0,1,47.0,1
991,max_effective,30,90,3,3,0.05,0.95,0.9021218572873232,7,58.0,1,58.0,1,58.0,1,57.0,0
992,max_effective,30,90,3,3,0.05,0.95,0.9383063970219832,29,140.0,1,140.0,1,140.0,1,140.0,1
993,max_effective,30,90,3,3,0.05,0.95,0.9054985470679616,20,97.0,1,97.0,1,97.0,1,97.0,1
994,max_effective,30,90,3,3,0.05,0.95,0.9293771015949092,24,91.0,1,91.0,1,91.0,1,91.0,1
995,max_effective,30,90,3,3,0.05,0.95,0.941385530687156,9,80.0,1,80.0,1,80.0,1,79.0,0
996,max_effective,30,90,3,3,0.05,0.95,0.9446352431863628,27,141.0,1,141.0,1,141.0,1,141.0,1
997,max_effective,30,90,3,3,0.05,0.95,0.930205480621196,27,105.0,1,105.0,1,105.0,1,105.0,1
998,max_effective,30,90,3,3,0.05,0.95,0.935334429005413,11,78.0,1,78.0,1,78.0,1,78.0,1
999,max_effective,30,90,3,3,0.05,0.95,0.8942579700560075,15,79.0,1,79.0,1,79.0,1,79.0,1
1000,max_effective,30,90,3,3,0.05,0.95,0.929457576506541,24,120.0,1,120.0,1,120.0,1,120.0,1
1001,max_effective,30,90,3,3,0.05,0.95,0.8830858659939522,13,66.0,1,66.0,1,66.0,1,66.0,1
1002,max_effective,30,90,3,3,0.05,0.95,0.8913828858090211,7,50.0,1,50.0,1,50.0,1,50.0,1
1003,max_effective,30,90,3,3,0.05,0.95,0.932625908672748,39,108.0,1,108.0,1,108.0,1,108.0,1
1004,max_effective,30,90,3,3,0.05,0.95,0.9373863909310592,21,113.0,1,113.0,1,113.0,1,113.0,1
1005,max_effective,30,90,3,3,0.05,0.95,0.7751009162555212,8,55.0,1,55.0,1,55.0,1,55.0,1
1006,max_effective,30,90,3,3,0.05,0.95,0.9034811846717996,11,74.0,1,74.0,1,74.0,1,74.0,1
1007,max_effective,30,90,3,3,0.05,0.95,0.9499265388558088,44,140.0,1,140.0,1,140.0,1,140.0,1
1008,max_effective,30,90,3,3,0.05,0.95,0.921265196652263,42,127.0,1,127.0,1,127.0,1,127.0,1
1009,max_effective,30,90,3,3,0.05,0.95,0.9377683560678156,18,88.0,1,88.0,1,88.0,1,88.0,1
1010,max_effective,30,90,3,3,0.05,0.95,0.944734869543902,42,121.0,1,121.0,1,121.0,1,118.0,0
1011,max_effective,30,90,3,3,0.05,0.95,0.9429058164390276,45,128.0,1,128.0,1,128.0,1,128.0,1
1012,max_effective,30,90,3,3,0.05,0.95,0.9395232921771104,12,98.0,1,98.0,1,98.0,1,98.0,1
1013,max_effective,30,90,3,3,0.05,0.95,0.9479251959557076,22,110.0,1,110.0,1,110.0,1,110.0,1
1014,max_effective,30,90,3,3,0.05,0.95,0.9286058226553447,15,70.0,1,70.0,1,70.0,1,70.0,1
1015,max_effective,30,90,3,3,0.05,0.95,0.9103984382582376,14,83.0,1,83.0,1,83.0,1,83.0,1
1016,max_effective,30,90,3,3,0.05,0.95,0.9368065563726792,23,136.0,1,136.0,1,136.0,1,136.0,1
1017,max_effective,30,90,3,3,0.05,0.95,0.8975244427649187,16,100.0,1,100.0,1,100.0,1,99.0,0
1018,max_effective,30,90,3,3,0.05,0.95,0.9001576459074926,15,99.0,1,99.0,1,99.0,1,99.0,1
1019,max_effective,30,90,3,3,0.05,0.95,0.9045828255315028,15,81.0,1,81.0,1,81.0,1,81.0,1
1020,max_effective,30,90,3,3,0.05,0.95,0.9428719702076864,19,105.0,1,105.0,1,105.0,1,105.0,1
1021,max_effective,30,90,3,3,0.05,0.95,0.934617112883705,71,157.0,0,170.0,1,170.0,1,170.0,1
1022,max_effective,30,90,3,3,0.05,0.95,0.9487305193253875,15,94.0,1,94.0,1,94.0,1,94.0,1
1023,max_effective,30,90,3,3,0.05,0.95,0.9002590780916839,14,71.0,1,71.0,1,71.0,1,71.0,1
1024,max_effective,30,90,3,3,0.05,0.95,0.9410173330598416,10,76.0,1,76.0,1,76.0,1,76.0,1
1025,max_effective,30,90,3,3,0.05,0.95,0.9063489631453644,16,107.0,1,107.0,1,107.0,1,107.0,1
1026,max_effective,30,90,3,3,0.05,0.95,0.8897836240722481,6,68.0,1,68.0,1,68.0,1,68.0,1
1027,max_effective,30,90,3,3,0.05,0.95,0.9449290978969064,27,113.0,1,113.0,1,113.0,1,113.0,1
1028,max_effective,30,90,3,3,0.05,0.95,0.924077812247367,14,84.0,1,84.0,1,84.0,1,84.0,1
1029,max_effective,30,90,3,3,0.05,0.95,0.9423607304670972,17,98.0,1,98.0,1,98.0,1,98.0,1
1030,max_effective,30,90,3,3,0.05,0.95,0.93220670668629,22,126.0,1,126.0,1,126.0,1,126.0,1
1031,max_effective,30,90,3,3,0.05,0.95,0.9068441472520185,9,88.0,1,88.0,1,88.0,1,88.0,1
1032,max_effective,30,90,3,3,0.05,0.95,0.9431448955243243,23,107.0,1,107.0,1,107.0,1,107.0,1
1033,max_effective,30,90,3,3,0.05,0.95,0.9272321915756664,15,74.0,1,74.0,1,74.0,1,74.0,1
1034,max_effective,30,90,3,3,0.05,0.95,0.9430674741481038,27,95.0,1,95.0,1,95.0,1,94.0,0
1035,max_effective,30,90,3,3,0.05,0.95,0.9331630081076608,15,94.0,1,94.0,1,94.0,1,94.0,1
1036,max_effective,30,90,3,3,0.05,0.95,0.9149938666271866,24,80.0,1,80.0,1,80.0,1,80.0,1
1037,max_effective,30,90,3,3,0.05,0.95,0.932808734991789,13,65.0,1,65.0,1,65.0,1,65.0,1
1038,max_effective,30,90,3,3,0.05,0.95,0.9299853577534786,18,103.0,1,103.0,1,103.0,1,102.0,0
1039,max_effective,30,90,3,3,0.05,0.95,0.9309251857084656,43,135.0,1,135.0,1,135.0,1,135.0,1
1040,max_effective,30,90,3,3,0.05,0.95,0.9046395058909514,24,102.0,1,102.0,1,102.0,1,102.0,1
1041,max_effective,30,90,3,3,0.05,0.95,0.9433266677496908,24,92.0,1,92.0,1,92.0,1,92.0,1
1042,max_effective,30,90,3,3,0.05,0.95,0.9382458284446844,14,73.0,1,73.0,1,73.0,1,73.0,1
1043,max_effective,30,90,3,3,0.05,0.95,0.906632260683876,10,67.0,1,67.0,1,67.0,1,61.0,0
1044,max_effective,30,90,3,3,0.05,0.95,0.8443454224764548,37,95.0,1,95.0,1,95.0,1,95.0,1
1045,max_effective,30,90,3,3,0.05,0.95,0.937509139741839,60,154.0,1,154.0,1,154.0,1,154.0,1
1046,max_effective,30,90,3,3,0.05,0.95,0.9218655817371978,17,81.0,1,81.0,1,81.0,1,81.0,1
1047,max_effective,30,90,3,3,0.05,0.95,0.94281956877107,16,89.0,1,89.0,1,89.0,1,89.0,1
1048,max_effective,30,90,3,3,0.05,0.95,0.9449591995479804,17,121.0,1,121.0,1,121.0,1,121.0,1
1049,max_effective,30,90,3,3,0.05,0.95,0.9398808038488582,19,86.0,1,86.0,1,86.0,1,86.0,1
1050,max_effective,30,90,3,3,0.05,0.95,0.933544341192758,9,73.0,1,73.0,1,73.0,1,73.0,1
1051,max_effective,30,90,3,3,0.05,0.95,0.925950312516592,10,63.0,1,63.0,1,63.0,1,63.0,1
1052,max_effective,30,90,3,3,0.05,0.95,0.8813768757774693,15,86.0,1,86.0,1,86.0,1,86.0,1
1053,max_effective,30,90,3,3,0.05,0.95,0.9447035017899484,26,103.0,1,103.0,1,103.0,1,103.0,1
1054,max_effective,30,90,3,3,0.05,0.95,0.9444621135889448,24,144.0,1,144.0,1,144.0,1,144.0,1
1055,max_effective,30,90,3,3,0.05,0.95,0.8740253651074499,16,79.0,1,79.0,1,79.0,1,79.0,1
1056,max_effective,30,90,3,3,0.05,0.95,0.865591332339727,13,60.0,1,60.0,1,60.0,1,60.0,1
1057,max_effective,30,90,3,3,0.05,0.95,0.924012100857538,10,74.0,1,74.0,1,74.0,1,74.0,1
1058,max_effective,30,90,3,3,0.05,0.95,0.896797566950692,12,67.0,1,67.0,1,67.0,1,67.0,1
1059,max_effective,30,90,3,3,0.05,0.95,0.9319851185798282,18,81.0,1,81.0,1,81.0,1,81.0,1
1060,max_effective,30,90,3,3,0.05,0.95,0.9474109010574228,11,98.0,1,98.0,1,98.0,1,98.0,1
1061,max_effective,30,90,3,3,0.05,0.95,0.9035532443050052,9,100.0,1,100.0,1,100.0,1,100.0,1
1062,max_effective,30,90,3,3,0.05,0.95,0.9018553891898556,20,84.0,1,84.0,1,84.0,1,84.0,1
1063,max_effective,30,90,3,3,0.05,0.95,0.9287651553804476,22,77.0,1,77.0,1,77.0,1,77.0,1
1064,max_effective,30,90,3,3,0.05,0.95,0.9263430138921114,9,93.0,1,93.0,1,93.0,1,93.0,1
1065,max_effective,30,90,3,3,0.05,0.95,0.8752807837365076,12,70.0,1,70.0,1,70.0,1,70.0,1
1066,max_effective,30,90,3,3,0.05,0.95,0.9471421599666524,40,129.0,1,129.0,1,129.0,1,129.0,1
1067,max_effective,30,90,3,3,0.05,0.95,0.9065822724905424,40,106.0,1,106.0,1,106.0,1,102.0,0
1068,max_effective,30,90,3,3,0.05,0.95,0.9231303267637682,38,136.0,1,136.0,1,136.0,1,136.0,1
1069,max_effective,30,90,3,3,0.05,0.95,0.9156423225153952,15,77.0,1,77.0,1,77.0,1,75.0,0
1070,max_effective,30,90,3,3,0.05,0.95,0.9353438521034314,20,130.0,1,130.0,1,130.0,1,130.0,1
1071,max_effective,30,90,3,3,0.05,0.95,0.9015793101341948,8,51.0,1,51.0,1,51.0,1,51.0,1
1072,max_effective,30,90,3,3,0.05,0.95,0.923320209125248,22,87.0,1,87.0,1,87.0,1,87.0,1
1073,max_effective,30,90,3,3,0.05,0.95,0.926025307875919,20,101.0,1,101.0,1,101.0,1,101.0,1
1074,max_effective,30,90,3,3,0.05,0.95,0.9144542032314388,10,82.0,1,82.0,1,82.0,1,82.0,1
1075,max_effective,30,90,3,3,0.05,0.95,0.9447899427774762,14,99.0,1,99.0,1,99.0,1,98.0,0
1076,max_effective,30,90,3,3,0.05,0.95,0.9376689845952436,13,94.0,1,94.0,1,94.0,1,94.0,1
1077,max_effective,30,90,3,3,0.05,0.95,0.8448526904601708,13,90.0,1,90.0,1,90.0,1,90.0,1
1078,max_effective,30,90,3,3,0.05,0.95,0.9051330200017356,11,76.0,1,76.0,1,76.0,1,74.0,0
1079,max_effective,30,90,3,3,0.05,0.95,0.8872529440357411,6,64.0,1,64.0,1,64.0,1,64.0,1
1080,max_effective,30,90,3,3,0.05,0.95,0.9499286627101524,21,99.0,1,99.0,1,99.0,1,99.0,1
1081,max_effective,30,90,3,3,0.05,0.95,0.8607755561270966,15,69.0,1,69.0,1,69.0,1,67.0,0
1082,max_effective,30,90,3,3,0.05,0.95,0.8890244099799993,51,140.0,1,140.0,1,140.0,1,140.0,1
1083,max_effective,30,90,3,3,0.05,0.95,0.923756637600142,33,88.0,1,88.0,1,88.0,1,88.0,1
1084,max_effective,30,90,3,3,0.05,0.95,0.9478794732237324,25,103.0,1,103.0,1,103.0,1,103.0,1
1085,max_effective,30,90,3,3,0.05,0.95,0.9423833253296764,20,102.0,1,102.0,1,102.0,1,102.0,1
1086,max_effective,30,90,3,3,0.05,0.95,0.9384478314930312,9,81.0,1,81.0,1,81.0,1,81.0,1
1087,max_effective,30,90,3,3,0.05,0.95,0.9337744492065082,33,112.0,1,112.0,1,112.0,1,112.0,1
1088,max_effective,30,90,3,3,0.05,0.95,0.9412807929692926,15,100.0,1,100.0,1,100.0,1,98.0,0
1089,max_effective,30,90,3,3,0.05,0.95,0.9377239942388832,50,136.0,1,136.0,1,136.0,1,136.0,1
1090,max_effective,30,90,3,3,0.05,0.95,0.9471651537650736,20,88.0,1,88.0,1,88.0,1,88.0,1
1091,max_effective,30,90,3,3,0.05,0.95,0.9333200436654232,18,84.0,1,84.0,1,84.0,1,84.0,1
1092,max_effective,30,90,3,3,0.05,0.95,0.9106044414047084,12,76.0,1,76.0,1,76.0,1,76.0,1
1093,max_effective,30,90,3,3,0.05,0.95,0.9154490337535192,26,80.0,1,80.0,1,80.0,1,79.0,0
1094,max_effective,30,90,3,3,0.05,0.95,0.9251575094192108,27,95.0,1,95.0,1,95.0,1,95.0,1
1095,max_effective,30,90,3,3,0.05,0.95,0.9486292149755838,18,88.0,1,88.0,1,88.0,1,88.0,1
1096,max_effective,30,90,3,3,0.05,0.95,0.8902656313310623,13,72.0,1,72.0,1,72.0,1,72.0,1
1097,max_effective,30,90,3,3,0.05,0.95,0.9350083142336608,9,57.0,1,57.0,1,57.0,1,57.0,1
1098,max_effective,30,90,3,3,0.05,0.95,0.933721151174049,9,67.0,1,67.0,1,67.0,1,67.0,1
1099,max_effective,30,90,3,3,0.05,0.95,0.890209000674632,15,94.0,1,94.0,1,94.0,1,94.0,1
1100,max_effective,30,90,3,3,0.05,0.95,0.943542560244716,12,90.0,1,90.0,1,90.0,1,90.0,1
1101,max_effective,30,90,3,3,0.05,0.95,0.8533687006333626,13,74.0,1,74.0,1,74.0,1,74.0,1
1102,max_effective,30,90,3,3,0.05,0.95,0.9488588638958332,26,117.0,1,117.0,1,117.0,1,117.0,1
1103,max_effective,30,90,3,3,0.05,0.95,0.847742361959838,22,95.0,1,95.0,1,95.0,1,95.0,1
1104,max_effective,30,90,3,3,0.05,0.95,0.9373871644668528,19,84.0,1,84.0,1,84.0,1,84.0,1
1105,max_effective,30,90,3,3,0.05,0.95,0.9499065790186966,28,126.0,1,126.0,1,126.0,1,126.0,1
1106,max_effective,30,90,3,3,0.05,0.95,0.8958697915085171,13,78.0,1,78.0,1,78.0,1,78.0,1
1107,max_effective,30,90,3,3,0.05,0.95,0.9341677116635916,21,113.0,1,113.0,1,113.0,1,113.0,1
1108,max_effective,30,90,3,3,0.05,0.95,0.9358510200239342,16,103.0,1,103.0,1,103.0,1,101.0,0
1109,max_effective,30,90,3,3,0.05,0.95,0.9318496425790828,14,83.0,1,83.0,1,83.0,1,83.0,1
1110,max_effective,30,90,3,3,0.05,0.95,0.9437165649457552,19,71.0,1,71.0,1,71.0,1,71.0,1
1111,max_effective,30,90,3,3,0.05,0.95,0.8942183829563278,24,76.0,1,76.0,1,76.0,1,76.0,1
1112,max_effective,30,90,3,3,0.05,0.95,0.9468095457793472,25,86.0,1,86.0,1,86.0,1,84.0,0
1113,max_effective,30,90,3,3,0.05,0.95,0.9495575654689872,15,130.0,1,130.0,1,130.0,1,127.0,0
1114,max_effective,30,90,3,3,0.05,0.95,0.9451928040689984,17,66.0,1,66.0,1,66.0,1,66.0,1
1115,max_effective,30,90,3,3,0.05,0.95,0.9373937623657508,21,122.0,1,122.0,1,122.0,1,122.0,1
1116,max_effective,30,90,3,3,0.05,0.95,0.9031351863734044,17,103.0,1,103.0,1,103.0,1,103.0,1
1117,max_effective,30,90,3,3,0.05,0.95,0.9206667879893036,21,103.0,1,103.0,1,103.0,1,103.0,1
1118,max_effective,30,90,3,3,0.05,0.95,0.9458214690974628,52,140.0,1,140.0,1,140.0,1,140.0,1
1119,max_effective,30,90,3,3,0.05,0.95,0.9194175544174426,10,98.0,1,98.0,1,98.0,1,98.0,1
1120,max_effective,30,90,3,3,0.05,0.95,0.9244667023675984,16,74.0,1,74.0,1,74.0,1,74.0,1
1121,max_effective,30,90,3,3,0.05,0.95,0.8461546500148742,17,92.0,1,92.0,1,92.0,1,92.0,1
1122,max_effective,30,90,3,3,0.05,0.95,0.923809452475418,21,92.0,1,92.0,1,92.0,1,91.0,0
1123,max_effective,30,90,3,3,0.05,0.95,0.8238929367581606,6,55.0,1,55.0,1,55.0,1,53.0,0
1124,max_effective,30,90,3,3,0.05,0.95,0.93092774540653,11,89.0,1,89.0,1,89.0,1,89.0,1
1125,max_effective,30,90,3,3,0.05,0.95,0.947733221364802,41,113.0,1,113.0,1,113.0,1,112.0,0
1126,max_effective,30,90,3,3,0.05,0.95,0.9415178291266448,45,111.0,1,111.0,1,111.0,1,111.0,1
1127,max_effective,30,90,3,3,0.05,0.95,0.894094910586298,9,86.0,1,86.0,1,86.0,1,86.0,1
1128,max_effective,30,90,3,3,0.05,0.95,0.9426485605421568,19,107.0,1,107.0,1,107.0,1,107.0,1
1129,max_effective,30,90,3,3,0.05,0.95,0.9033961463997412,12,83.0,1,83.0,1,83.0,1,83.0,1
1130,max_effective,30,90,3,3,0.05,0.95,0.9396090519022096,17,108.0,1,108.0,1,108.0,1,108.0,1
1131,max_effective,30,90,3,3,0.05,0.95,0.8937611403445674,37,113.0,1,113.0,1,113.0,1,113.0,1
1132,max_effective,30,90,3,3,0.05,0.95,0.9469955666875512,9,73.0,1,73.0,1,73.0,1,73.0,1
1133,max_effective,30,90,3,3,0.05,0.95,0.9423293634776324,15,90.0,1,90.0,1,90.0,1,90.0,1
1134,max_effective,30,90,3,3,0.05,0.95,0.9374481685907968,12,69.0,1,69.0,1,69.0,1,69.0,1
1135,max_effective,30,90,3,3,0.05,0.95,0.930957527697311,25,100.0,1,100.0,1,100.0,1,100.0,1
1136,max_effective,30,90,3,3,0.05,0.95,0.8377400442379555,5,53.0,1,53.0,1,53.0,1,53.0,1
1137,max_effective,30,90,3,3,0.05,0.95,0.9489429941709804,26,115.0,1,115.0,1,115.0,1,115.0,1
1138,max_effective,30,90,3,3,0.05,0.95,0.9343715998581988,11,76.0,1,76.0,1,76.0,1,76.0,1
1139,max_effective,30,90,3,3,0.05,0.95,0.9462525529729328,34,122.0,1,122.0,1,122.0,1,122.0,1
1140,max_effective,30,90,3,3,0.05,0.95,0.9406369793843088,26,114.0,1,114.0,1,114.0,1,114.0,1
1141,max_effective,30,90,3,3,0.05,0.95,0.9404874760559524,24,132.0,1,132.0,1,132.0,1,132.0,1
1142,max_effective,30,90,3,3,0.05,0.95,0.9461731712082352,23,129.0,1,129.0,1,129.0,1,129.0,1
1143,max_effective,30,90,3,3,0.05,0.95,0.939779984481874,70,137.0,1,137.0,1,137.0,1,136.0,0
1144,max_effective,30,90,3,3,0.05,0.95,0.9287565932856746,5,65.0,1,65.0,1,65.0,1,65.0,1
1145,max_effective,30,90,3,3,0.05,0.95,0.9032040076770642,33,122.0,1,122.0,1,122.0,1,122.0,1
1146,max_effective,30,90,3,3,0.05,0.95,0.946150471279141,77,157.0,1,157.0,1,157.0,1,157.0,1
1147,max_effective,30,90,3,3,0.05,0.95,0.93710329804893,22,124.0,1,124.0,1,124.0,1,124.0,1
1148,max_effective,30,90,3,3,0.05,0.95,0.9326252090313688,13,94.0,1,94.0,1,94.0,1,94.0,1
1149,max_effective,30,90,3,3,0.05,0.95,0.8283119244899906,11,72.0,1,72.0,1,72.0,1,72.0,1
1150,max_effective,30,90,3,3,0.05,0.95,0.8684793003515728,15,76.0,1,76.0,1,76.0,1,75.0,0
1151,max_effective,30,90,3,3,0.05,0.95,0.8660210727481502,21,114.0,1,114.0,1,114.0,1,114.0,1
1152,max_effective,30,90,3,3,0.05,0.95,0.9208090577689372,15,76.0,1,76.0,1,76.0,1,76.0,1
1153,max_effective,30,90,3,3,0.05,0.95,0.8529633183253814,18,81.0,1,81.0,1,81.0,1,81.0,1
1154,max_effective,30,90,3,3,0.05,0.95,0.9424937312523332,20,76.0,1,76.0,1,76.0,1,76.0,1
1155,max_effective,30,90,3,3,0.05,0.95,0.925944491531091,11,81.0,1,81.0,1,81.0,1,81.0,1
1156,max_effective,30,90,3,3,0.05,0.95,0.9489409772399376,24,100.0,1,100.0,1,100.0,1,100.0,1
1157,max_effective,30,90,3,3,0.05,0.95,0.9421488946189862,53,141.0,0,146.0,1,146.0,1,146.0,1
1158,max_effective,30,90,3,3,0.05,0.95,0.9348128088132132,26,130.0,1,130.0,1,130.0,1,130.0,1
1159,max_effective,30,90,3,3,0.05,0.95,0.9465447410030084,32,158.0,1,158.0,1,158.0,1,158.0,1
1160,max_effective,30,90,3,3,0.05,0.95,0.9172747751961742,61,115.0,1,115.0,1,115.0,1,115.0,1
1161,max_effective,30,90,3,3,0.05,0.95,0.9188304511309484,9,66.0,1,66.0,1,66.0,1,66.0,1
1162,max_effective,30,90,3,3,0.05,0.95,0.929382149838272,16,91.0,1,91.0,1,91.0,1,91.0,1
1163,max_effective,30,90,3,3,0.05,0.95,0.9404135334484304,66,166.0,0,174.0,1,174.0,1,174.0,1
1164,max_effective,30,90,3,3,0.05,0.95,0.8994842170834066,16,72.0,1,72.0,1,72.0,1,72.0,1
1165,max_effective,30,90,3,3,0.05,0.95,0.8499774055444155,13,62.0,1,62.0,1,62.0,1,61.0,0
1166,max_effective,30,90,3,3,0.05,0.95,0.90237612734623,15,73.0,1,73.0,1,73.0,1,73.0,1
1167,max_effective,30,90,3,3,0.05,0.95,0.8745170144068034,12,88.0,1,88.0,1,88.0,1,88.0,1
1168,max_effective,30,90,3,3,0.05,0.95,0.9315184495975526,25,135.0,1,135.0,1,135.0,1,135.0,1
1169,max_effective,30,90,3,3,0.05,0.95,0.8907957301476294,20,88.0,1,88.0,1,88.0,1,88.0,1
1170,max_effective,30,90,3,3,0.05,0.95,0.909265367695475,18,108.0,1,108.0,1,108.0,1,108.0,1
1171,max_effective,30,90,3,3,0.05,0.95,0.932128134268332,36,106.0,1,106.0,1,106.0,1,106.0,1
1172,max_effective,30,90,3,3,0.05,0.95,0.9435763178621388,8,66.0,1,66.0,1,66.0,1,66.0,1
1173,max_effective,30,90,3,3,0.05,0.95,0.929124303942208,44,97.0,1,97.0,1,97.0,1,97.0,1
1174,max_effective,30,90,3,3,0.05,0.95,0.8612868473409007,8,74.0,1,74.0,1,74.0,1,74.0,1
1175,max_effective,30,90,3,3,0.05,0.95,0.9478982022466776,55,157.0,1,157.0,1,157.0,1,157.0,1
1176,max_effective,30,90,3,3,0.05,0.95,0.906622764474009,11,91.0,1,91.0,1,91.0,1,91.0,1
1177,max_effective,30,90,3,3,0.05,0.95,0.9126210495703732,21,107.0,1,107.0,1,107.0,1,107.0,1
1178,max_effective,30,90,3,3,0.05,0.95,0.8507143160927862,15,88.0,1,88.0,1,88.0,1,88.0,1
1179,max_effective,30,90,3,3,0.05,0.95,0.942500765867689,18,97.0,1,97.0,1,97.0,1,88.0,0
1180,max_effective,30,90,3,3,0.05,0.95,0.8959997522591305,16,80.0,1,80.0,1,80.0,1,80.0,1
1181,max_effective,30,90,3,3,0.05,0.95,0.92850855550729,16,87.0,1,87.0,1,87.0,1,87.0,1
1182,max_effective,30,90,3,3,0.05,0.95,0.929252998553348,17,73.0,1,73.0,1,73.0,1,73.0,1
1183,max_effective,30,90,3,3,0.05,0.95,0.926935781954889,22,113.0,1,113.0,1,113.0,1,112.0,0
1184,max_effective,30,90,3,3,0.05,0.95,0.9283308369260652,20,92.0,1,92.0,1,92.0,1,92.0,1
1185,max_effective,30,90,3,3,0.05,0.95,0.9422577709933664,13,82.0,1,82.0,1,82.0,1,82.0,1
1186,max_effective,30,90,3,3,0.05,0.95,0.925570941263262,68,138.0,0,171.0,1,171.0,1,171.0,1
1187,max_effective,30,90,3,3,0.05,0.95,0.938811184430564,21,94.0,1,94.0,1,94.0,1,94.0,1
1188,max_effective,30,90,3,3,0.05,0.95,0.8257778640200932,7,51.0,1,51.0,1,51.0,1,51.0,1
1189,max_effective,30,90,3,3,0.05,0.95,0.8103673023985056,10,61.0,1,61.0,1,61.0,1,61.0,1
1190,max_effective,30,90,3,3,0.05,0.95,0.9418059901351316,21,65.0,1,65.0,1,65.0,1,65.0,1
1191,max_effective,30,90,3,3,0.05,0.95,0.9483880143051824,44,115.0,1,115.0,1,115.0,1,114.0,0
1192,max_effective,30,90,3,3,0.05,0.95,0.8374448247545658,8,52.0,1,52.0,1,52.0,1,52.0,1
1193,max_effective,30,90,3,3,0.05,0.95,0.9487924998158548,11,69.0,1,69.0,1,69.0,1,69.0,1
1194,max_effective,30,90,3,3,0.05,0.95,0.9364970449015644,9,71.0,1,71.0,1,71.0,1,71.0,1
1195,max_effective,30,90,3,3,0.05,0.95,0.9425067634732026,19,138.0,1,138.0,1,138.0,1,138.0,1
1196,max_effective,30,90,3,3,0.05,0.95,0.9469551605791812,68,167.0,0,172.0,1,172.0,1,172.0,1
1197,max_effective,30,90,3,3,0.05,0.95,0.9407915198304048,16,106.0,1,106.0,1,106.0,1,106.0,1
1198,max_effective,30,90,3,3,0.05,0.95,0.9184070686209036,17,100.0,1,100.0,1,100.0,1,100.0,1
1199,max_effective,30,90,3,3,0.05,0.95,0.9292646635307572,11,69.0,1,69.0,1,69.0,1,69.0,1
1200,max_effective,30,90,3,3,0.05,0.95,0.9461728592517996,63,152.0,1,152.0,1,152.0,1,151.0,0
1201,max_effective,30,90,3,3,0.05,0.95,0.9486629345997292,44,103.0,1,103.0,1,103.0,1,103.0,1
1202,max_effective,30,90,3,3,0.05,0.95,0.939033676725428,29,89.0,1,89.0,1,89.0,1,89.0,1
1203,max_effective,30,90,3,3,0.05,0.95,0.894502288042598,18,77.0,1,77.0,1,77.0,1,77.0,1
1204,max_effective,30,90,3,3,0.05,0.95,0.9475193528457142,36,95.0,1,95.0,1,95.0,1,95.0,1
1205,max_effective,30,90,3,3,0.05,0.95,0.8646430189719622,8,65.0,1,65.0,1,65.0,1,63.0,0
1206,max_effective,30,90,3,3,0.05,0.95,0.9213480474016972,18,108.0,1,108.0,1,108.0,1,108.0,1
1207,max_effective,30,90,3,3,0.05,0.95,0.9413065464459665,24,107.0,1,107.0,1,107.0,1,107.0,1
1208,max_effective,30,90,3,3,0.05,0.95,0.941924422547986,16,81.0,1,81.0,1,81.0,1,81.0,1
1209,max_effective,30,90,3,3,0.05,0.95,0.9444560980757252,23,88.0,1,88.0,1,88.0,1,88.0,1
1210,max_effective,30,90,3,3,0.05,0.95,0.9091362710402604,15,79.0,1,79.0,1,79.0,1,79.0,1
1211,max_effective,30,90,3,3,0.05,0.95,0.949962050463842,25,123.0,1,123.0,1,123.0,1,123.0,1
1212,max_effective,30,90,3,3,0.05,0.95,0.9385656568220304,20,112.0,1,112.0,1,112.0,1,112.0,1
1213,max_effective,30,90,3,3,0.05,0.95,0.9235572002981628,7,57.0,1,57.0,1,57.0,1,56.0,0
1214,max_effective,30,90,3,3,0.05,0.95,0.9098071020419796,18,85.0,1,85.0,1,85.0,1,80.0,0
1215,max_effective,30,90,3,3,0.05,0.95,0.9489221192447436,32,184.0,1,184.0,1,184.0,1,184.0,1
1216,max_effective,30,90,3,3,0.05,0.95,0.9411805496815662,14,113.0,1,113.0,1,113.0,1,113.0,1
1217,max_effective,30,90,3,3,0.05,0.95,0.8882493601704987,6,69.0,1,69.0,1,69.0,1,69.0,1
1218,max_effective,30,90,3,3,0.05,0.95,0.9395066920219302,11,89.0,1,89.0,1,89.0,1,89.0,1
1219,max_effective,30,90,3,3,0.05,0.95,0.9425324831046518,19,84.0,1,84.0,1,84.0,1,84.0,1
1220,max_effective,30,90,3,3,0.05,0.95,0.947273186402732,32,109.0,1,109.0,1,109.0,1,102.0,0
1221,max_effective,30,90,3,3,0.05,0.95,0.9486537464236152,12,62.0,1,62.0,1,62.0,1,62.0,1
1222,max_effective,30,90,3,3,0.05,0.95,0.9421168536228746,35,138.0,1,138.0,1,138.0,1,138.0,1
1223,max_effective,30,90,3,3,0.05,0.95,0.9166126393530396,30,105.0,1,105.0,1,105.0,1,104.0,0
1224,max_effective,30,90,3,3,0.05,0.95,0.9301268494813972,50,129.0,1,129.0,1,129.0,1,129.0,1
1225,max_effective,30,90,3,3,0.05,0.95,0.9405348636496004,20,85.0,1,85.0,1,85.0,1,85.0,1
1226,max_effective,30,90,3,3,0.05,0.95,0.9343535004976844,9,63.0,1,63.0,1,63.0,1,63.0,1
1227,max_effective,30,90,3,3,0.05,0.95,0.9115482641089224,11,70.0,1,70.0,1,70.0,1,70.0,1
1228,max_effective,30,90,3,3,0.05,0.95,0.93660295125321,25,96.0,1,96.0,1,96.0,1,96.0,1
1229,max_effective,30,90,3,3,0.05,0.95,0.8250450553747763,12,93.0,1,93.0,1,93.0,1,93.0,1
1230,max_effective,30,90,3,3,0.05,0.95,0.9495985031910944,28,155.0,0,158.0,1,158.0,1,158.0,1
1231,max_effective,30,90,3,3,0.05,0.95,0.9257527232710624,41,150.0,1,150.0,1,150.0,1,150.0,1
1232,max_effective,30,90,3,3,0.05,0.95,0.9296628558408432,28,137.0,1,137.0,1,137.0,1,137.0,1
1233,max_effective,30,90,3,3,0.05,0.95,0.8806932813074946,12,82.0,1,82.0,1,82.0,1,82.0,1
1234,max_effective,30,90,3,3,0.05,0.95,0.948234269526378,19,83.0,1,83.0,1,83.0,1,83.0,1
1235,max_effective,30,90,3,3,0.05,0.95,0.9473655050713172,14,91.0,1,91.0,1,91.0,1,91.0,1
1236,max_effective,30,90,3,3,0.05,0.95,0.9032966754053722,15,90.0,1,90.0,1,90.0,1,90.0,1
1237,max_effective,30,90,3,3,0.05,0.95,0.8947932536518277,12,73.0,1,73.0,1,73.0,1,73.0,1
1238,max_effective,30,90,3,3,0.05,0.95,0.929942876718956,29,131.0,1,131.0,1,131.0,1,129.0,0
1239,max_effective,30,90,3,3,0.05,0.95,0.9468658720904312,25,117.0,1,117.0,1,117.0,1,117.0,1
1240,max_effective,30,90,3,3,0.05,0.95,0.9216551530044792,12,72.0,1,72.0,1,72.0,1,72.0,1
1241,max_effective,30,90,3,3,0.05,0.95,0.9395939018469808,11,87.0,1,87.0,1,87.0,1,87.0,1
1242,max_effective,30,90,3,3,0.05,0.95,0.9348505246516964,12,77.0,1,77.0,1,77.0,1,77.0,1
1243,max_effective,30,90,3,3,0.05,0.95,0.9454341000406956,14,87.0,1,87.0,1,87.0,1,87.0,1
1244,max_effective,30,90,3,3,0.05,0.95,0.931796027887676,19,101.0,1,101.0,1,101.0,1,101.0,1
1245,max_effective,30,90,3,3,0.05,0.95,0.9322998024304244,17,92.0,1,92.0,1,92.0,1,92.0,1
1246,max_effective,30,90,3,3,0.05,0.95,0.9370551882081676,19,133.0,1,133.0,1,133.0,1,133.0,1
1247,max_effective,30,90,3,3,0.05,0.95,0.918437274159181,14,76.0,1,76.0,1,76.0,1,76.0,1
1248,max_effective,30,90,3,3,0.05,0.95,0.9251867267617828,32,118.0,1,118.0,1,118.0,1,100.0,0
1249,max_effective,30,90,3,3,0.05,0.95,0.8473733894826923,15,94.0,1,94.0,1,94.0,1,94.0,1
1250,max_effective,30,90,3,3,0.05,0.95,0.9223704157887612,16,128.0,1,128.0,1,128.0,1,128.0,1
1251,max_effective,30,90,3,3,0.05,0.95,0.9230563177019538,10,85.0,1,85.0,1,85.0,1,85.0,1
1252,max_effective,30,90,3,3,0.05,0.95,0.9440201557853544,17,121.0,1,121.0,1,121.0,1,121.0,1
1253,max_effective,30,90,3,3,0.05,0.95,0.942023857105979,21,103.0,1,103.0,1,103.0,1,103.0,1
1254,max_effective,30,90,3,3,0.05,0.95,0.9220601282862184,12,77.0,1,77.0,1,77.0,1,72.0,0
1255,max_effective,30,90,3,3,0.05,0.95,0.9261294611891696,4,48.0,1,48.0,1,48.0,1,48.0,1
1256,max_effective,30,90,3,3,0.05,0.95,0.9420074894111532,13,89.0,1,89.0,1,89.0,1,89.0,1
1257,max_effective,30,90,3,3,0.05,0.95,0.9104196673730052,47,115.0,1,115.0,1,115.0,1,115.0,1
1258,max_effective,30,90,3,3,0.05,0.95,0.945849038583375,5,59.0,1,59.0,1,59.0,1,58.0,0
1259,max_effective,30,90,3,3,0.05,0.95,0.9435446085099288,13,81.0,1,81.0,1,81.0,1,81.0,1
1260,max_effective,30,90,3,3,0.05,0.95,0.944556850179922,27,146.0,1,146.0,1,146.0,1,144.0,0
1261,max_effective,30,90,3,3,0.05,0.95,0.932621248922561,27,130.0,1,130.0,1,130.0,1,130.0,1
1262,max_effective,30,90,3,3,0.05,0.95,0.9357096750193908,32,142.0,1,142.0,1,142.0,1,142.0,1
1263,max_effective,30,90,3,3,0.05,0.95,0.9412878498379392,24,111.0,1,111.0,1,111.0,1,111.0,1
1264,max_effective,30,90,3,3,0.05,0.95,0.901839868001827,14,86.0,1,86.0,1,86.0,1,86.0,1
1265,max_effective,30,90,3,3,0.05,0.95,0.9407243845476372,58,118.0,1,118.0,1,118.0,1,118.0,1
1266,max_effective,30,90,3,3,0.05,0.95,0.9498057131306744,32,90.0,1,90.0,1,90.0,1,89.0,0
1267,max_effective,30,90,3,3,0.05,0.95,0.9048751769871136,34,95.0,1,95.0,1,95.0,1,94.0,0
1268,max_effective,30,90,3,3,0.05,0.95,0.9468155379138432,44,92.0,1,92.0,1,92.0,1,89.0,0
1269,max_effective,30,90,3,3,0.05,0.95,0.9474846508624308,17,80.0,1,80.0,1,80.0,1,80.0,1
1270,max_effective,30,90,3,3,0.05,0.95,0.9367508758419726,20,104.0,1,104.0,1,104.0,1,104.0,1
1271,max_effective,30,90,3,3,0.05,0.95,0.8860904703297087,19,80.0,1,80.0,1,80.0,1,78.0,0
1272,max_effective,30,90,3,3,0.05,0.95,0.8164424175759624,11,71.0,1,71.0,1,71.0,1,71.0,1
1273,max_effective,30,90,3,3,0.05,0.95,0.902626154444254,4,43.0,1,43.0,1,43.0,1,43.0,1
1274,max_effective,30,90,3,3,0.05,0.95,0.92354327589173,41,115.0,1,115.0,1,115.0,1,115.0,1
1275,max_effective,30,90,3,3,0.05,0.95,0.9224295315740412,18,118.0,1,118.0,1,118.0,1,118.0,1
1276,max_effective,30,90,3,3,0.05,0.95,0.9167434587452548,36,133.0,1,133.0,1,133.0,1,133.0,1
1277,max_effective,30,90,3,3,0.05,0.95,0.9425693144098304,36,174.0,0,177.0,1,177.0,1,177.0,1
1278,max_effective,30,90,3,3,0.05,0.95,0.9234938798291272,16,76.0,1,76.0,1,76.0,1,76.0,1
1279,max_effective,30,90,3,3,0.05,0.95,0.9305059190935706,20,98.0,1,98.0,1,98.0,1,98.0,1
1280,max_effective,30,90,3,3,0.05,0.95,0.8632097200728601,6,63.0,1,63.0,1,63.0,1,63.0,1
1281,max_effective,30,90,3,3,0.05,0.95,0.9278527222067668,28,121.0,1,121.0,1,121.0,1,121.0,1
1282,max_effective,30,90,3,3,0.05,0.95,0.9306642059418064,26,127.0,1,127.0,1,127.0,1,127.0,1
1283,max_effective,30,90,3,3,0.05,0.95,0.9392688864492136,34,83.0,1,83.0,1,83.0,1,83.0,1
1284,max_effective,30,90,3,3,0.05,0.95,0.8832038943811337,28,102.0,1,102.0,1,102.0,1,102.0,1
1285,max_effective,30,90,3,3,0.05,0.95,0.9122326832148604,13,85.0,1,85.0,1,85.0,1,82.0,0
1286,max_effective,30,90,3,3,0.05,0.95,0.9130012621702144,57,163.0,1,163.0,1,163.0,1,163.0,1
1287,max_effective,30,90,3,3,0.05,0.95,0.9213342429059636,28,118.0,1,118.0,1,118.0,1,118.0,1
1288,max_effective,30,90,3,3,0.05,0.95,0.928618858956749,35,101.0,1,101.0,1,101.0,1,101.0,1
1289,max_effective,30,90,3,3,0.05,0.95,0.891468296517673,13,79.0,1,79.0,1,79.0,1,79.0,1
1290,max_effective,30,90,3,3,0.05,0.95,0.9436152357986386,29,103.0,1,103.0,1,103.0,1,103.0,1
1291,max_effective,30,90,3,3,0.05,0.95,0.9404690408375348,27,126.0,1,126.0,1,126.0,1,126.0,1
1292,max_effective,30,90,3,3,0.05,0.95,0.919562539725976,15,85.0,1,85.0,1,85.0,1,85.0,1
1293,max_effective,30,90,3,3,0.05,0.95,0.900494103894999,17,100.0,1,100.0,1,100.0,1,100.0,1
1294,max_effective,30,90,3,3,0.05,0.95,0.9416667705524898,33,145.0,1,145.0,1,145.0,1,145.0,1
1295,max_effective,30,90,3,3,0.05,0.95,0.8870430706803046,28,106.0,1,106.0,1,106.0,1,106.0,1
1296,max_effective,30,90,3,3,0.05,0.95,0.9162005675275318,16,98.0,1,98.0,1,98.0,1,98.0,1
1297,max_effective,30,90,3,3,0.05,0.95,0.9349690279536568,18,99.0,1,99.0,1,99.0,1,99.0,1
1298,max_effective,30,90,3,3,0.05,0.95,0.9159238303853112,28,144.0,1,144.0,1,144.0,1,144.0,1
1299,max_effective,30,90,3,3,0.05,0.95,0.9176727786152856,9,85.0,1,85.0,1,85.0,1,85.0,1
1300,max_effective,30,90,3,3,0.05,0.95,0.927608935032996,27,87.0,1,87.0,1,87.0,1,87.0,1
1301,max_effective,30,90,3,3,0.05,0.95,0.9425341369847804,31,128.0,1,128.0,1,128.0,1,128.0,1
1302,max_effective,30,90,3,3,0.05,0.95,0.9407520600855716,18,125.0,1,125.0,1,125.0,1,124.0,0
1303,max_effective,30,90,3,3,0.05,0.95,0.9384167915552946,25,114.0,1,114.0,1,114.0,1,114.0,1
1304,max_effective,30,90,3,3,0.05,0.95,0.9120455190786432,9,87.0,1,87.0,1,87.0,1,87.0,1
1305,max_effective,30,90,3,3,0.05,0.95,0.9406940080489404,31,119.0,1,119.0,1,119.0,1,119.0,1
1306,max_effective,30,90,3,3,0.05,0.95,0.9332902861552644,95,158.0,1,158.0,1,158.0,1,158.0,1
1307,max_effective,30,90,3,3,0.05,0.95,0.92777751388505,23,96.0,1,96.0,1,96.0,1,96.0,1
1308,max_effective,30,90,3,3,0.05,0.95,0.9428419875195888,34,124.0,1,124.0,1,124.0,1,124.0,1
1309,max_effective,30,90,3,3,0.05,0.95,0.9393749090398344,14,68.0,1,68.0,1,68.0,1,68.0,1
1310,max_effective,30,90,3,3,0.05,0.95,0.9305271628113714,26,89.0,1,89.0,1,89.0,1,89.0,1
1311,max_effective,30,90,3,3,0.05,0.95,0.9476359076352316,41,136.0,1,136.0,1,136.0,1,136.0,1
1312,max_effective,30,90,3,3,0.05,0.95,0.9466561264100388,36,131.0,1,131.0,1,131.0,1,131.0,1
1313,max_effective,30,90,3,3,0.05,0.95,0.9384869308239184,31,115.0,1,115.0,1,115.0,1,115.0,1
1314,max_effective,30,90,3,3,0.05,0.95,0.919985038732455,10,73.0,1,73.0,1,73.0,1,73.0,1
1315,max_effective,30,90,3,3,0.05,0.95,0.8863548071491745,17,83.0,1,83.0,1,83.0,1,83.0,1
1316,max_effective,30,90,3,3,0.05,0.95,0.9334115099857268,53,189.0,0,196.0,0,205.0,0,206.0,1
1317,max_effective,30,90,3,3,0.05,0.95,0.8900633072662513,12,64.0,1,64.0,1,64.0,1,63.0,0
1318,max_effective,30,90,3,3,0.05,0.95,0.9498840041953454,28,105.0,1,105.0,1,105.0,1,105.0,1
1319,max_effective,30,90,3,3,0.05,0.95,0.936240345200931,25,91.0,1,91.0,1,91.0,1,91.0,1
1320,max_effective,30,90,3,3,0.05,0.95,0.8387787588533211,9,69.0,1,69.0,1,69.0,1,69.0,1
1321,max_effective,30,90,3,3,0.05,0.95,0.9323723039371922,28,107.0,1,107.0,1,107.0,1,107.0,1
1322,max_effective,30,90,3,3,0.05,0.95,0.8778640265657105,6,63.0,1,63.0,1,63.0,1,63.0,1
1323,max_effective,30,90,3,3,0.05,0.95,0.9401893443343764,12,108.0,1,108.0,1,108.0,1,108.0,1
1324,max_effective,30,90,3,3,0.05,0.95,0.9234902147243236,33,117.0,1,117.0,1,117.0,1,117.0,1
1325,max_effective,30,90,3,3,0.05,0.95,0.931030441309831,35,97.0,1,97.0,1,97.0,1,96.0,0
1326,max_effective,30,90,3,3,0.05,0.95,0.9202542333205908,14,78.0,1,78.0,1,78.0,1,68.0,0
1327,max_effective,30,90,3,3,0.05,0.95,0.9458701266795772,31,105.0,1,105.0,1,105.0,1,105.0,1
1328,max_effective,30,90,3,3,0.05,0.95,0.9415397890122196,14,73.0,1,73.0,1,73.0,1,63.0,0
1329,max_effective,30,90,3,3,0.05,0.95,0.9378340033048744,75,154.0,0,194.0,1,194.0,1,194.0,1
1330,max_effective,30,90,3,3,0.05,0.95,0.9299037011694308,8,47.0,1,47.0,1,47.0,1,46.0,0
1331,max_effective,30,90,3,3,0.05,0.95,0.9384010076351909,11,87.0,1,87.0,1,87.0,1,86.0,0
1332,max_effective,30,90,3,3,0.05,0.95,0.9028615150144328,6,57.0,1,57.0,1,57.0,1,57.0,1
1333,max_effective,30,90,3,3,0.05,0.95,0.9484523025479584,13,110.0,1,110.0,1,110.0,1,108.0,0
1334,max_effective,30,90,3,3,0.05,0.95,0.933410335311857,19,97.0,1,97.0,1,97.0,1,93.0,0
1335,max_effective,30,90,3,3,0.05,0.95,0.9435491745169956,24,108.0,1,108.0,1,108.0,1,108.0,1
1336,max_effective,30,90,3,3,0.05,0.95,0.9423238321495748,36,130.0,1,130.0,1,130.0,1,130.0,1
1337,max_effective,30,90,3,3,0.05,0.95,0.9290901280587393,18,77.0,1,77.0,1,77.0,1,77.0,1
1338,max_effective,30,90,3,3,0.05,0.95,0.8952300423665439,11,67.0,1,67.0,1,67.0,1,67.0,1
1339,max_effective,30,90,3,3,0.05,0.95,0.9311757102428916,16,89.0,1,89.0,1,89.0,1,89.0,1
1340,max_effective,30,90,3,3,0.05,0.95,0.9276907525227368,15,56.0,1,56.0,1,56.0,1,56.0,1
1341,max_effective,30,90,3,3,0.05,0.95,0.9265967605968064,10,74.0,1,74.0,1,74.0,1,74.0,1
1342,max_effective,30,90,3,3,0.05,0.95,0.9478578116236588,33,87.0,1,87.0,1,87.0,1,87.0,1
1343,max_effective,30,90,3,3,0.05,0.95,0.9239314591279212,13,98.0,1,98.0,1,98.0,1,98.0,1
1344,max_effective,30,90,3,3,0.05,0.95,0.9227418230227292,22,79.0,1,79.0,1,79.0,1,78.0,0
1345,max_effective,30,90,3,3,0.05,0.95,0.9289426484426228,24,93.0,1,93.0,1,93.0,1,92.0,0
1346,max_effective,30,90,3,3,0.05,0.95,0.932088928244564,15,82.0,1,82.0,1,82.0,1,82.0,1
1347,max_effective,30,90,3,3,0.05,0.95,0.935369356126324,23,91.0,1,91.0,1,91.0,1,90.0,0
1348,max_effective,30,90,3,3,0.05,0.95,0.9331442238387168,38,116.0,1,116.0,1,116.0,1,116.0,1
1349,max_effective,30,90,3,3,0.05,0.95,0.92575180422252,20,79.0,1,79.0,1,79.0,1,79.0,1
1350,max_effective,30,90,3,3,0.05,0.95,0.9416038959986558,61,158.0,1,158.0,1,158.0,1,158.0,1
1351,max_effective,30,90,3,3,0.05,0.95,0.9123231824696958,44,124.0,1,124.0,1,124.0,1,124.0,1
1352,max_effective,30,90,3,3,0.05,0.95,0.8972916053588772,26,91.0,1,91.0,1,91.0,1,91.0,1
1353,max_effective,30,90,3,3,0.05,0.95,0.924097206071478,31,79.0,1,79.0,1,79.0,1,79.0,1
1354,max_effective,30,90,3,3,0.05,0.95,0.8368697315110576,19,76.0,1,76.0,1,76.0,1,76.0,1
1355,max_effective,30,90,3,3,0.05,0.95,0.8861670472282739,15,84.0,1,84.0,1,84.0,1,84.0,1
1356,max_effective,30,90,3,3,0.05,0.95,0.9130877537438769,10,79.0,1,79.0,1,79.0,1,79.0,1
1357,max_effective,30,90,3,3,0.05,0.95,0.9440418404250506,11,68.0,1,68.0,1,68.0,1,67.0,0
1358,max_effective,30,90,3,3,0.05,0.95,0.905536487497649,22,97.0,1,97.0,1,97.0,1,97.0,1
1359,max_effective,30,90,3,3,0.05,0.95,0.9247406111492766,47,108.0,1,108.0,1,108.0,1,108.0,1
1360,max_effective,30,90,3,3,0.05,0.95,0.9406146027367736,27,107.0,1,107.0,1,107.0,1,98.0,0
1361,max_effective,30,90,3,3,0.05,0.95,0.8811703475378698,10,71.0,1,71.0,1,71.0,1,71.0,1
1362,max_effective,30,90,3,3,0.05,0.95,0.8833504065120112,16,82.0,1,82.0,1,82.0,1,82.0,1
1363,max_effective,30,90,3,3,0.05,0.95,0.8259435683948358,9,53.0,1,53.0,1,53.0,1,53.0,1
1364,max_effective,30,90,3,3,0.05,0.95,0.9371244207630371,14,101.0,1,101.0,1,101.0,1,101.0,1
1365,max_effective,30,90,3,3,0.05,0.95,0.9413171620568852,42,179.0,0,183.0,0,186.0,1,186.0,1
1366,max_effective,30,90,3,3,0.05,0.95,0.848586217014572,15,96.0,1,96.0,1,96.0,1,96.0,1
1367,max_effective,30,90,3,3,0.05,0.95,0.935254294042504,45,117.0,1,117.0,1,117.0,1,116.0,0
1368,max_effective,30,90,3,3,0.05,0.95,0.8670905191915438,25,81.0,1,81.0,1,81.0,1,81.0,1
1369,max_effective,30,90,3,3,0.05,0.95,0.9193385542710768,43,97.0,1,97.0,1,97.0,1,97.0,1
1370,max_effective,30,90,3,3,0.05,0.95,0.8765319133396946,18,86.0,1,86.0,1,86.0,1,86.0,1
1371,max_effective,30,90,3,3,0.05,0.95,0.873729816478958,10,70.0,1,70.0,1,70.0,1,70.0,1
1372,max_effective,30,90,3,3,0.05,0.95,0.9369052175320846,36,91.0,1,91.0,1,91.0,1,91.0,1
1373,max_effective,30,90,3,3,0.05,0.95,0.9428401469627284,17,97.0,1,97.0,1,97.0,1,97.0,1
1374,max_effective,30,90,3,3,0.05,0.95,0.9101934651597956,19,124.0,1,124.0,1,124.0,1,124.0,1
1375,max_effective,30,90,3,3,0.05,0.95,0.943471192143008,65,168.0,0,170.0,1,170.0,1,170.0,1
1376,max_effective,30,90,3,3,0.05,0.95,0.9383306111154648,32,116.0,1,116.0,1,116.0,1,116.0,1
1377,max_effective,30,90,3,3,0.05,0.95,0.9017971807695676,9,74.0,1,74.0,1,74.0,1,74.0,1
1378,max_effective,30,90,3,3,0.05,0.95,0.913780711235297,22,98.0,1,98.0,1,98.0,1,98.0,1
1379,max_effective,30,90,3,3,0.05,0.95,0.9355332924570152,42,140.0,1,140.0,1,140.0,1,140.0,1
1380,max_effective,30,90,3,3,0.05,0.95,0.8943725212368928,6,57.0,1,57.0,1,57.0,1,57.0,1
1381,max_effective,30,90,3,3,0.05,0.95,0.9398815264499212,28,103.0,1,103.0,1,103.0,1,103.0,1
1382,max_effective,30,90,3,3,0.05,0.95,0.9439722609618538,16,79.0,1,79.0,1,79.0,1,79.0,1
1383,max_effective,30,90,3,3,0.05,0.95,0.9431332554416696,30,106.0,1,106.0,1,106.0,1,106.0,1
1384,max_effective,30,90,3,3,0.05,0.95,0.9367021967193416,39,143.0,1,143.0,1,143.0,1,143.0,1
1385,max_effective,30,90,3,3,0.05,0.95,0.8661399358280083,8,64.0,1,64.0,1,64.0,1,64.0,1
1386,max_effective,30,90,3,3,0.05,0.95,0.919904556241589,11,81.0,1,81.0,1,81.0,1,81.0,1
1387,max_effective,30,90,3,3,0.05,0.95,0.928378629376819,8,66.0,1,66.0,1,66.0,1,65.0,0
1388,max_effective,30,90,3,3,0.05,0.95,0.923960045038138,12,100.0,1,100.0,1,100.0,1,100.0,1
1389,max_effective,30,90,3,3,0.05,0.95,0.9456580267768396,29,85.0,1,85.0,1,85.0,1,85.0,1
1390,max_effective,30,90,3,3,0.05,0.95,0.9497475894516184,12,79.0,1,79.0,1,79.0,1,79.0,1
1391,max_effective,30,90,3,3,0.05,0.95,0.9475090397205076,66,155.0,0,177.0,0,185.0,1,185.0,1
1392,max_effective,30,90,3,3,0.05,0.95,0.9484038055615364,18,128.0,1,128.0,1,128.0,1,128.0,1
1393,max_effective,30,90,3,3,0.05,0.95,0.936901817967448,14,76.0,1,76.0,1,76.0,1,76.0,1
1394,max_effective,30,90,3,3,0.05,0.95,0.872929618001526,7,71.0,1,71.0,1,71.0,1,71.0,1
1395,max_effective,30,90,3,3,0.05,0.95,0.8532526839884096,21,86.0,1,86.0,1,86.0,1,86.0,1
1396,max_effective,30,90,3,3,0.05,0.95,0.9331778879711594,15,85.0,1,85.0,1,85.0,1,85.0,1
1397,max_effective,30,90,3,3,0.05,0.95,0.9005493647348667,33,84.0,1,84.0,1,84.0,1,84.0,1
1398,max_effective,30,90,3,3,0.05,0.95,0.9351214727741076,10,69.0,1,69.0,1,69.0,1,68.0,0
1399,max_effective,30,90,3,3,0.05,0.95,0.9429842607828344,23,80.0,1,80.0,1,80.0,1,80.0,1
1400,max_effective,30,90,3,3,0.05,0.95,0.9201486216270172,8,64.0,1,64.0,1,64.0,1,61.0,0
1401,max_effective,30,90,3,3,0.05,0.95,0.9085701026560188,9,58.0,1,58.0,1,58.0,1,54.0,0
1402,max_effective,30,90,3,3,0.05,0.95,0.9179862162636504,9,88.0,1,88.0,1,88.0,1,88.0,1
1403,max_effective,30,90,3,3,0.05,0.95,0.9378073501485952,31,86.0,1,86.0,1,86.0,1,86.0,1
1404,max_effective,30,90,3,3,0.05,0.95,0.9099366623651162,18,62.0,1,62.0,1,62.0,1,62.0,1
1405,max_effective,30,90,3,3,0.05,0.95,0.9338854047692478,49,128.0,1,128.0,1,128.0,1,128.0,1
1406,max_effective,30,90,3,3,0.05,0.95,0.8971716761745825,34,104.0,1,104.0,1,104.0,1,103.0,0
1407,max_effective,30,90,3,3,0.05,0.95,0.9477891148547072,54,156.0,0,170.0,1,170.0,1,168.0,0
1408,max_effective,30,90,3,3,0.05,0.95,0.9103444579577604,17,82.0,1,82.0,1,82.0,1,82.0,1
1409,max_effective,30,90,3,3,0.05,0.95,0.9233761677748504,18,114.0,1,114.0,1,114.0,1,111.0,0
1410,max_effective,30,90,3,3,0.05,0.95,0.9470455490543802,13,103.0,1,103.0,1,103.0,1,103.0,1
1411,max_effective,30,90,3,3,0.05,0.95,0.947733441872694,33,143.0,1,143.0,1,143.0,1,143.0,1
1412,max_effective,30,90,3,3,0.05,0.95,0.9089026326007404,17,66.0,1,66.0,1,66.0,1,66.0,1
1413,max_effective,30,90,3,3,0.05,0.95,0.9488605900871012,24,159.0,1,159.0,1,159.0,1,159.0,1
1414,max_effective,30,90,3,3,0.05,0.95,0.934632195170775,31,125.0,1,125.0,1,125.0,1,125.0,1
1415,max_effective,30,90,3,3,0.05,0.95,0.9428403589303572,26,115.0,1,115.0,1,115.0,1,115.0,1
1416,max_effective,30,90,3,3,0.05,0.95,0.9185709578549875,10,74.0,1,74.0,1,74.0,1,72.0,0
1417,max_effective,30,90,3,3,0.05,0.95,0.9494829300712316,18,88.0,1,88.0,1,88.0,1,88.0,1
1418,max_effective,30,90,3,3,0.05,0.95,0.9310976286909498,13,82.0,1,82.0,1,82.0,1,82.0,1
1419,max_effective,30,90,3,3,0.05,0.95,0.933392767368264,16,102.0,1,102.0,1,102.0,1,102.0,1
1420,max_effective,30,90,3,3,0.05,0.95,0.8972150932543542,10,78.0,1,78.0,1,78.0,1,78.0,1
1421,max_effective,30,90,3,3,0.05,0.95,0.9160373390953233,31,107.0,1,107.0,1,107.0,1,105.0,0
1422,max_effective,30,90,3,3,0.05,0.95,0.944173753316387,25,100.0,1,100.0,1,100.0,1,100.0,1
1423,max_effective,30,90,3,3,0.05,0.95,0.9351308796241984,20,104.0,1,104.0,1,104.0,1,104.0,1
1424,max_effective,30,90,3,3,0.05,0.95,0.8751226566958297,12,81.0,1,81.0,1,81.0,1,81.0,1
1425,max_effective,30,90,3,3,0.05,0.95,0.9426974346256884,11,72.0,1,72.0,1,72.0,1,72.0,1
1426,max_effective,30,90,3,3,0.05,0.95,0.9375743794769608,37,98.0,1,98.0,1,98.0,1,97.0,0
1427,max_effective,30,90,3,3,0.05,0.95,0.944465089893054,18,90.0,1,90.0,1,90.0,1,90.0,1
1428,max_effective,30,90,3,3,0.05,0.95,0.9384013594163036,8,69.0,1,69.0,1,69.0,1,69.0,1
1429,max_effective,30,90,3,3,0.05,0.95,0.9175283398325512,17,89.0,1,89.0,1,89.0,1,89.0,1
1430,max_effective,30,90,3,3,0.05,0.95,0.8959358501560714,41,134.0,1,134.0,1,134.0,1,134.0,1
1431,max_effective,30,90,3,3,0.05,0.95,0.9278871377626514,12,78.0,1,78.0,1,78.0,1,78.0,1
1432,max_effective,30,90,3,3,0.05,0.95,0.8424525975015594,9,63.0,1,63.0,1,63.0,1,63.0,1
1433,max_effective,30,90,3,3,0.05,0.95,0.9269206101760205,6,52.0,1,52.0,1,52.0,1,52.0,1
1434,max_effective,30,90,3,3,0.05,0.95,0.9248530599089808,21,110.0,1,110.0,1,110.0,1,110.0,1
1435,max_effective,30,90,3,3,0.05,0.95,0.9252552136216078,20,80.0,1,80.0,1,80.0,1,75.0,0
1436,max_effective,30,90,3,3,0.05,0.95,0.927164717904271,13,76.0,1,76.0,1,76.0,1,76.0,1
1437,max_effective,30,90,3,3,0.05,0.95,0.894082002974045,11,87.0,1,87.0,1,87.0,1,87.0,1
1438,max_effective,30,90,3,3,0.05,0.95,0.9445060444023672,23,138.0,1,138.0,1,138.0,1,138.0,1
1439,max_effective,30,90,3,3,0.05,0.95,0.9468185257447924,32,113.0,1,113.0,1,113.0,1,109.0,0
1440,max_effective,30,90,3,3,0.05,0.95,0.913196108039556,31,97.0,1,97.0,1,97.0,1,97.0,1
1441,max_effective,30,90,3,3,0.05,0.95,0.9263932453071116,24,125.0,1,125.0,1,125.0,1,125.0,1
1442,max_effective,30,90,3,3,0.05,0.95,0.8831961470986881,15,73.0,1,73.0,1,73.0,1,73.0,1
1443,max_effective,30,90,3,3,0.05,0.95,0.94002573671804,17,87.0,1,87.0,1,87.0,1,87.0,1
1444,max_effective,30,90,3,3,0.05,0.95,0.9456813176430274,7,58.0,1,58.0,1,58.0,1,57.0,0
1445,max_effective,30,90,3,3,0.05,0.95,0.9400061571763731,33,102.0,1,102.0,1,102.0,1,102.0,1
1446,max_effective,30,90,3,3,0.05,0.95,0.9404710490956038,35,102.0,1,102.0,1,102.0,1,101.0,0
1447,max_effective,30,90,3,3,0.05,0.95,0.9489787751262624,38,131.0,1,131.0,1,131.0,1,131.0,1
1448,max_effective,30,90,3,3,0.05,0.95,0.9270285479423762,14,89.0,1,89.0,1,89.0,1,89.0,1
1449,max_effective,30,90,3,3,0.05,0.95,0.8808393138282783,9,74.0,1,74.0,1,74.0,1,74.0,1
1450,max_effective,30,90,3,3,0.05,0.95,0.9498844475785956,31,103.0,1,103.0,1,103.0,1,103.0,1
1451,max_effective,30,90,3,3,0.05,0.95,0.9331260152908885,37,159.0,1,159.0,1,159.0,1,159.0,1
1452,max_effective,30,90,3,3,0.05,0.95,0.9478401373815708,28,141.0,1,141.0,1,141.0,1,141.0,1
1453,max_effective,30,90,3,3,0.05,0.95,0.9036576531558864,20,90.0,1,90.0,1,90.0,1,90.0,1
1454,max_effective,30,90,3,3,0.05,0.95,0.9497962599156488,29,101.0,1,101.0,1,101.0,1,101.0,1
1455,max_effective,30,90,3,3,0.05,0.95,0.917172527986078,24,102.0,1,102.0,1,102.0,1,102.0,1
1456,max_effective,30,90,3,3,0.05,0.95,0.941708615156998,30,109.0,1,109.0,1,109.0,1,109.0,1
1457,max_effective,30,90,3,3,0.05,0.95,0.9446644406689771,9,85.0,1,85.0,1,85.0,1,85.0,1
1458,max_effective,30,90,3,3,0.05,0.95,0.921605249599293,25,116.0,1,116.0,1,116.0,1,116.0,1
1459,max_effective,30,90,3,3,0.05,0.95,0.9376937960036588,16,103.0,1,103.0,1,103.0,1,103.0,1
1460,max_effective,30,90,3,3,0.05,0.95,0.9494336084141164,21,114.0,1,114.0,1,114.0,1,114.0,1
1461,max_effective,30,90,3,3,0.05,0.95,0.9446568011677614,26,77.0,1,77.0,1,77.0,1,77.0,1
1462,max_effective,30,90,3,3,0.05,0.95,0.9488240534209232,56,152.0,1,152.0,1,152.0,1,152.0,1
1463,max_effective,30,90,3,3,0.05,0.95,0.9429965595366424,44,138.0,1,138.0,1,138.0,1,136.0,0
1464,max_effective,30,90,3,3,0.05,0.95,0.8948201626703899,9,68.0,1,68.0,1,68.0,1,68.0,1
1465,max_effective,30,90,3,3,0.05,0.95,0.9271406442845532,27,78.0,1,78.0,1,78.0,1,78.0,1
1466,max_effective,30,90,3,3,0.05,0.95,0.9416159650725352,30,100.0,1,100.0,1,100.0,1,100.0,1
1467,max_effective,30,90,3,3,0.05,0.95,0.9467017544359349,41,164.0,1,164.0,1,164.0,1,164.0,1
1468,max_effective,30,90,3,3,0.05,0.95,0.9454392603035028,22,121.0,1,121.0,1,121.0,1,121.0,1
1469,max_effective,30,90,3,3,0.05,0.95,0.9477724741174308,30,110.0,1,110.0,1,110.0,1,110.0,1
1470,max_effective,30,90,3,3,0.05,0.95,0.9106956203063332,31,132.0,1,132.0,1,132.0,1,132.0,1
1471,max_effective,30,90,3,3,0.05,0.95,0.9444904147994262,41,140.0,1,140.0,1,140.0,1,140.0,1
1472,max_effective,30,90,3,3,0.05,0.95,0.9098751985341182,12,96.0,1,96.0,1,96.0,1,96.0,1
1473,max_effective,30,90,3,3,0.05,0.95,0.9498787990343291,13,74.0,1,74.0,1,74.0,1,74.0,1
1474,max_effective,30,90,3,3,0.05,0.95,0.8960943404049265,18,87.0,1,87.0,1,87.0,1,87.0,1
1475,max_effective,30,90,3,3,0.05,0.95,0.7977872695191213,5,56.0,1,56.0,1,56.0,1,56.0,1
1476,max_effective,30,90,3,3,0.05,0.95,0.8907022913479431,6,56.0,1,56.0,1,56.0,1,56.0,1
1477,max_effective,30,90,3,3,0.05,0.95,0.929656618118074,42,161.0,1,161.0,1,161.0,1,161.0,1
1478,max_effective,30,90,3,3,0.05,0.95,0.8545443955167299,14,84.0,1,84.0,1,84.0,1,84.0,1
1479,max_effective,30,90,3,3,0.05,0.95,0.9445252325868182,41,108.0,1,108.0,1,108.0,1,108.0,1
1480,max_effective,30,90,3,3,0.05,0.95,0.9302163966383834,6,72.0,1,72.0,1,72.0,1,72.0,1
1481,max_effective,30,90,3,3,0.05,0.95,0.9382931504594128,8,80.0,1,80.0,1,80.0,1,80.0,1
1482,max_effective,30,90,3,3,0.05,0.95,0.9317214711127936,14,116.0,1,116.0,1,116.0,1,116.0,1
1483,max_effective,30,90,3,3,0.05,0.95,0.9491274744044405,6,62.0,1,62.0,1,62.0,1,62.0,1
1484,max_effective,30,90,3,3,0.05,0.95,0.9465887121394576,30,114.0,1,114.0,1,114.0,1,114.0,1
1485,max_effective,30,90,3,3,0.05,0.95,0.9321700115726996,19,122.0,1,122.0,1,122.0,1,122.0,1
1486,max_effective,30,90,3,3,0.05,0.95,0.9439240994365496,23,89.0,1,89.0,1,89.0,1,89.0,1
1487,max_effective,30,90,3,3,0.05,0.95,0.9488190075413956,74,145.0,0,185.0,1,185.0,1,185.0,1
1488,max_effective,30,90,3,3,0.05,0.95,0.944477878169374,20,117.0,1,117.0,1,117.0,1,117.0,1
1489,max_effective,30,90,3,3,0.05,0.95,0.9326185403774928,14,69.0,1,69.0,1,69.0,1,69.0,1
1490,max_effective,30,90,3,3,0.05,0.95,0.9357862533579296,21,120.0,1,120.0,1,120.0,1,119.0,0
1491,max_effective,30,90,3,3,0.05,0.95,0.8872677448779643,13,88.0,1,88.0,1,88.0,1,87.0,0
1492,max_effective,30,90,3,3,0.05,0.95,0.8992466362872105,28,83.0,1,83.0,1,83.0,1,83.0,1
1493,max_effective,30,90,3,3,0.05,0.95,0.9453360358981682,21,93.0,1,93.0,1,93.0,1,93.0,1
1494,max_effective,30,90,3,3,0.05,0.95,0.942818922779276,16,117.0,1,117.0,1,117.0,1,117.0,1
1495,max_effective,30,90,3,3,0.05,0.95,0.934588620842879,18,138.0,1,138.0,1,138.0,1,138.0,1
1496,max_effective,30,90,3,3,0.05,0.95,0.932831523310492,20,80.0,1,80.0,1,80.0,1,77.0,0
1497,max_effective,30,90,3,3,0.05,0.95,0.9060553792432172,29,139.0,1,139.0,1,139.0,1,139.0,1
1498,max_effective,30,90,3,3,0.05,0.95,0.8937444998267834,20,86.0,1,86.0,1,86.0,1,86.0,1
1499,max_effective,30,90,3,3,0.05,0.95,0.9121577244243614,8,49.0,1,49.0,1,49.0,1,49.0,1
1500,max_effective,30,90,3,3,0.05,0.95,0.9073158349389732,16,89.0,1,89.0,1,89.0,1,73.0,0
1501,max_effective,30,90,3,3,0.05,0.95,0.8329379255811128,12,80.0,1,80.0,1,80.0,1,76.0,0
1502,max_effective,30,90,3,3,0.05,0.95,0.9472119938416376,23,82.0,1,82.0,1,82.0,1,82.0,1
1503,max_effective,30,90,3,3,0.05,0.95,0.9191213001178934,24,89.0,1,89.0,1,89.0,1,89.0,1
1504,max_effective,30,90,3,3,0.05,0.95,0.9186748355335722,23,110.0,1,110.0,1,110.0,1,110.0,1
1505,max_effective,30,90,3,3,0.05,0.95,0.9445885098444652,16,93.0,1,93.0,1,93.0,1,93.0,1
1506,max_effective,30,90,3,3,0.05,0.95,0.9325387901262696,56,117.0,1,117.0,1,117.0,1,117.0,1
1507,max_effective,30,90,3,3,0.05,0.95,0.948319404917571,41,116.0,1,116.0,1,116.0,1,116.0,1
1508,max_effective,30,90,3,3,0.05,0.95,0.9004723234346127,16,84.0,1,84.0,1,84.0,1,84.0,1
1509,max_effective,30,90,3,3,0.05,0.95,0.9433439745697992,33,127.0,1,127.0,1,127.0,1,127.0,1
1510,max_effective,30,90,3,3,0.05,0.95,0.9399982276618416,25,94.0,1,94.0,1,94.0,1,92.0,0
1511,max_effective,30,90,3,3,0.05,0.95,0.93583368595613,14,90.0,1,90.0,1,90.0,1,89.0,0
1512,max_effective,30,90,3,3,0.05,0.95,0.9248011875704464,12,96.0,1,96.0,1,96.0,1,96.0,1
1513,max_effective,30,90,3,3,0.05,0.95,0.949314096422299,32,142.0,1,142.0,1,142.0,1,142.0,1
1514,max_effective,30,90,3,3,0.05,0.95,0.907303676473653,13,80.0,1,80.0,1,80.0,1,80.0,1
1515,max_effective,30,90,3,3,0.05,0.95,0.9284322455885348,18,103.0,1,103.0,1,103.0,1,103.0,1
1516,max_effective,30,90,3,3,0.05,0.95,0.9153539872181072,25,104.0,1,104.0,1,104.0,1,104.0,1
1517,max_effective,30,90,3,3,0.05,0.95,0.9219926407220748,14,86.0,1,86.0,1,86.0,1,86.0,1
1518,max_effective,30,90,3,3,0.05,0.95,0.9299493778429494,11,68.0,1,68.0,1,68.0,1,68.0,1
1519,max_effective,30,90,3,3,0.05,0.95,0.9160704277857568,10,68.0,1,68.0,1,68.0,1,68.0,1
1520,max_effective,30,90,3,3,0.05,0.95,0.9289844743195304,21,115.0,1,115.0,1,115.0,1,98.0,0
1521,max_effective,30,90,3,3,0.05,0.95,0.923992703895858,27,106.0,1,106.0,1,106.0,1,106.0,1
1522,max_effective,30,90,3,3,0.05,0.95,0.9148480633002706,16,75.0,1,75.0,1,75.0,1,75.0,1
1523,max_effective,30,90,3,3,0.05,0.95,0.917599276189038,7,77.0,1,77.0,1,77.0,1,76.0,0
1524,max_effective,30,90,3,3,0.05,0.95,0.9001492300901772,9,61.0,1,61.0,1,61.0,1,58.0,0
1525,max_effective,30,90,3,3,0.05,0.95,0.9359554287731824,48,129.0,1,129.0,1,129.0,1,129.0,1
1526,max_effective,30,90,3,3,0.05,0.95,0.8613461022976732,11,102.0,1,102.0,1,102.0,1,102.0,1
1527,max_effective,30,90,3,3,0.05,0.95,0.9158758512261694,8,68.0,1,68.0,1,68.0,1,68.0,1
1528,max_effective,30,90,3,3,0.05,0.95,0.9405478825218704,21,83.0,1,83.0,1,83.0,1,82.0,0
1529,max_effective,30,90,3,3,0.05,0.95,0.9414918221344334,28,160.0,1,160.0,1,160.0,1,160.0,1
1530,max_effective,30,90,3,3,0.05,0.95,0.9457994620311128,46,112.0,1,112.0,1,112.0,1,112.0,1
1531,max_effective,30,90,3,3,0.05,0.95,0.9474113859184236,16,86.0,1,86.0,1,86.0,1,85.0,0
1532,max_effective,30,90,3,3,0.05,0.95,0.9364734203477828,13,74.0,1,74.0,1,74.0,1,74.0,1
1533,max_effective,30,90,3,3,0.05,0.95,0.9130137987313754,17,107.0,1,107.0,1,107.0,1,107.0,1
1534,max_effective,30,90,3,3,0.05,0.95,0.928400826272646,8,64.0,1,64.0,1,64.0,1,64.0,1
1535,max_effective,30,90,3,3,0.05,0.95,0.9211813796055592,19,104.0,1,104.0,1,104.0,1,104.0,1
1536,max_effective,30,90,3,3,0.05,0.95,0.941781991523126,69,139.0,0,147.0,1,147.0,1,147.0,1
1537,max_effective,30,90,3,3,0.05,0.95,0.8928743018061858,27,115.0,1,115.0,1,115.0,1,115.0,1
1538,max_effective,30,90,3,3,0.05,0.95,0.8670274557974631,23,87.0,1,87.0,1,87.0,1,87.0,1
1539,max_effective,30,90,3,3,0.05,0.95,0.935141337677126,38,127.0,1,127.0,1,127.0,1,127.0,1
1540,max_effective,30,90,3,3,0.05,0.95,0.942435020419216,17,79.0,1,79.0,1,79.0,1,79.0,1
1541,max_effective,30,90,3,3,0.05,0.95,0.908614299429968,26,80.0,1,80.0,1,80.0,1,80.0,1
1542,max_effective,30,90,3,3,0.05,0.95,0.9484699525795324,14,84.0,1,84.0,1,84.0,1,84.0,1
1543,max_effective,30,90,3,3,0.05,0.95,0.9312750597444298,60,146.0,0,158.0,1,158.0,1,158.0,1
1544,max_effective,30,90,3,3,0.05,0.95,0.9447007690082766,9,72.0,1,72.0,1,72.0,1,72.0,1
1545,max_effective,30,90,3,3,0.05,0.95,0.9331319563191212,21,89.0,1,89.0,1,89.0,1,89.0,1
1546,max_effective,30,90,3,3,0.05,0.95,0.9411400748432552,15,82.0,1,82.0,1,82.0,1,82.0,1
1547,max_effective,30,90,3,3,0.05,0.95,0.8704224460172237,11,73.0,1,73.0,1,73.0,1,73.0,1
1548,max_effective,30,90,3,3,0.05,0.95,0.930922113684754,41,139.0,1,139.0,1,139.0,1,139.0,1
1549,max_effective,30,90,3,3,0.05,0.95,0.8985248394552023,15,104.0,1,104.0,1,104.0,1,104.0,1
1550,max_effective,30,90,3,3,0.05,0.95,0.8869327349046677,14,63.0,1,63.0,1,63.0,1,63.0,1
1551,max_effective,30,90,3,3,0.05,0.95,0.8930922099574866,12,85.0,1,85.0,1,85.0,1,85.0,1
1552,max_effective,30,90,3,3,0.05,0.95,0.9410627899566676,26,118.0,1,118.0,1,118.0,1,118.0,1
1553,max_effective,30,90,3,3,0.05,0.95,0.944090011974614,11,75.0,1,75.0,1,75.0,1,75.0,1
1554,max_effective,30,90,3,3,0.05,0.95,0.9481329584856656,13,92.0,1,92.0,1,92.0,1,92.0,1
1555,max_effective,30,90,3,3,0.05,0.95,0.894217085333298,14,77.0,1,77.0,1,77.0,1,77.0,1
1556,max_effective,30,90,3,3,0.05,0.95,0.8625193972247296,22,123.0,1,123.0,1,123.0,1,123.0,1
1557,max_effective,30,90,3,3,0.05,0.95,0.9489163941309082,28,118.0,1,118.0,1,118.0,1,118.0,1
1558,max_effective,30,90,3,3,0.05,0.95,0.9346452192603544,38,124.0,1,124.0,1,124.0,1,124.0,1
1559,max_effective,30,90,3,3,0.05,0.95,0.9121379121744314,30,106.0,1,106.0,1,106.0,1,106.0,1
1560,max_effective,30,90,3,3,0.05,0.95,0.9444972040985812,22,101.0,1,101.0,1,101.0,1,100.0,0
1561,max_effective,30,90,3,3,0.05,0.95,0.943917282922466,7,64.0,1,64.0,1,64.0,1,64.0,1
1562,max_effective,30,90,3,3,0.05,0.95,0.9227947578942144,11,67.0,1,67.0,1,67.0,1,67.0,1
1563,max_effective,30,90,3,3,0.05,0.95,0.7175714432528468,8,75.0,1,75.0,1,75.0,1,75.0,1
1564,max_effective,30,90,3,3,0.05,0.95,0.8629403439715275,11,68.0,1,68.0,1,68.0,1,68.0,1
1565,max_effective,30,90,3,3,0.05,0.95,0.9252285222971692,12,72.0,1,72.0,1,72.0,1,72.0,1
1566,max_effective,30,90,3,3,0.05,0.95,0.94691868556801,19,98.0,1,98.0,1,98.0,1,97.0,0
1567,max_effective,30,90,3,3,0.05,0.95,0.9222520747750071,14,77.0,1,77.0,1,77.0,1,77.0,1
1568,max_effective,30,90,3,3,0.05,0.95,0.8687030029490824,8,73.0,1,73.0,1,73.0,1,73.0,1
1569,max_effective,30,90,3,3,0.05,0.95,0.9128829876927808,16,139.0,1,139.0,1,139.0,1,139.0,1
1570,max_effective,30,90,3,3,0.05,0.95,0.9130939430834956,22,87.0,1,87.0,1,87.0,1,87.0,1
1571,max_effective,30,90,3,3,0.05,0.95,0.914298747217484,13,98.0,1,98.0,1,98.0,1,98.0,1
1572,max_effective,30,90,3,3,0.05,0.95,0.934701907858549,6,59.0,1,59.0,1,59.0,1,59.0,1
1573,max_effective,30,90,3,3,0.05,0.95,0.9380897616989354,14,101.0,1,101.0,1,101.0,1,101.0,1
1574,max_effective,30,90,3,3,0.05,0.95,0.9482685389682224,23,120.0,1,120.0,1,120.0,1,120.0,1
1575,max_effective,30,90,3,3,0.05,0.95,0.9202332926485258,10,55.0,1,55.0,1,55.0,1,55.0,1
1576,max_effective,30,90,3,3,0.05,0.95,0.9471240980923156,12,69.0,1,69.0,1,69.0,1,69.0,1
1577,max_effective,30,90,3,3,0.05,0.95,0.9020172734326788,19,102.0,1,102.0,1,102.0,1,102.0,1
1578,max_effective,30,90,3,3,0.05,0.95,0.9357223976834724,15,88.0,1,88.0,1,88.0,1,88.0,1
1579,max_effective,30,90,3,3,0.05,0.95,0.9054592485463556,18,95.0,1,95.0,1,95.0,1,95.0,1
1580,max_effective,30,90,3,3,0.05,0.95,0.7543504501285695,8,65.0,1,65.0,1,65.0,1,65.0,1
1581,max_effective,30,90,3,3,0.05,0.95,0.9407719653163183,38,94.0,1,94.0,1,94.0,1,94.0,1
1582,max_effective,30,90,3,3,0.05,0.95,0.8904423097015759,14,74.0,1,74.0,1,74.0,1,74.0,1
1583,max_effective,30,90,3,3,0.05,0.95,0.8778593091030132,33,85.0,1,85.0,1,85.0,1,85.0,1
1584,max_effective,30,90,3,3,0.05,0.95,0.944722165319006,10,92.0,1,92.0,1,92.0,1,92.0,1
1585,max_effective,30,90,3,3,0.05,0.95,0.9062389042456448,13,82.0,1,82.0,1,82.0,1,82.0,1
1586,max_effective,30,90,3,3,0.05,0.95,0.9131245289303984,17,89.0,1,89.0,1,89.0,1,89.0,1
1587,max_effective,30,90,3,3,0.05,0.95,0.94222010114323,23,124.0,1,124.0,1,124.0,1,124.0,1
1588,max_effective,30,90,3,3,0.05,0.95,0.9175220001647744,13,91.0,1,91.0,1,91.0,1,91.0,1
1589,max_effective,30,90,3,3,0.05,0.95,0.9291047354763696,15,99.0,1,99.0,1,99.0,1,94.0,0
1590,max_effective,30,90,3,3,0.05,0.95,0.9080433605402344,16,83.0,1,83.0,1,83.0,1,83.0,1
1591,max_effective,30,90,3,3,0.05,0.95,0.9171070805029422,29,128.0,1,128.0,1,128.0,1,128.0,1
1592,max_effective,30,90,3,3,0.05,0.95,0.8849940622853176,11,77.0,1,77.0,1,77.0,1,77.0,1
1593,max_effective,30,90,3,3,0.05,0.95,0.9011988561612726,16,84.0,1,84.0,1,84.0,1,84.0,1
1594,max_effective,30,90,3,3,0.05,0.95,0.8842435558772695,8,49.0,1,49.0,1,49.0,1,48.0,0
1595,max_effective,30,90,3,3,0.05,0.95,0.9315349951558876,22,120.0,1,120.0,1,120.0,1,120.0,1
1596,max_effective,30,90,3,3,0.05,0.95,0.9440970186955876,31,144.0,1,144.0,1,144.0,1,144.0,1
1597,max_effective,30,90,3,3,0.05,0.95,0.9437158123773902,14,81.0,1,81.0,1,81.0,1,81.0,1
1598,max_effective,30,90,3,3,0.05,0.95,0.9444111550850076,13,89.0,1,89.0,1,89.0,1,89.0,1
1599,max_effective,30,90,3,3,0.05,0.95,0.9158736740687318,24,87.0,1,87.0,1,87.0,1,87.0,1
1600,max_effective,30,90,3,3,0.05,0.95,0.9129458618248154,20,103.0,1,103.0,1,103.0,1,101.0,0
1601,max_effective,30,90,3,3,0.05,0.95,0.9182094657920256,19,121.0,1,121.0,1,121.0,1,121.0,1
1602,max_effective,30,90,3,3,0.05,0.95,0.9116276916119312,20,97.0,1,97.0,1,97.0,1,97.0,1
1603,max_effective,30,90,3,3,0.05,0.95,0.901460205941638,20,118.0,1,118.0,1,118.0,1,117.0,0
1604,max_effective,30,90,3,3,0.05,0.95,0.8870713897686129,11,57.0,1,57.0,1,57.0,1,57.0,1
1605,max_effective,30,90,3,3,0.05,0.95,0.9428102849227842,33,88.0,1,88.0,1,88.0,1,88.0,1
1606,max_effective,30,90,3,3,0.05,0.95,0.9383627723051764,19,101.0,1,101.0,1,101.0,1,101.0,1
1607,max_effective,30,90,3,3,0.05,0.95,0.9311989488457384,21,95.0,1,95.0,1,95.0,1,95.0,1
1608,max_effective,30,90,3,3,0.05,0.95,0.9114707670526182,24,106.0,1,106.0,1,106.0,1,106.0,1
1609,max_effective,30,90,3,3,0.05,0.95,0.9447621572994616,12,82.0,1,82.0,1,82.0,1,82.0,1
1610,max_effective,30,90,3,3,0.05,0.95,0.9413774805684526,32,102.0,1,102.0,1,102.0,1,101.0,0
1611,max_effective,30,90,3,3,0.05,0.95,0.94093592789491,21,130.0,1,130.0,1,130.0,1,130.0,1
1612,max_effective,30,90,3,3,0.05,0.95,0.934037130018628,13,89.0,1,89.0,1,89.0,1,88.0,0
1613,max_effective,30,90,3,3,0.05,0.95,0.9353465930241855,42,170.0,1,170.0,1,170.0,1,170.0,1
1614,max_effective,30,90,3,3,0.05,0.95,0.9417339863424344,22,81.0,1,81.0,1,81.0,1,80.0,0
1615,max_effective,30,90,3,3,0.05,0.95,0.9185176521398016,16,90.0,1,90.0,1,90.0,1,90.0,1
1616,max_effective,30,90,3,3,0.05,0.95,0.93014578596424,16,101.0,1,101.0,1,101.0,1,101.0,1
1617,max_effective,30,90,3,3,0.05,0.95,0.9489142391678248,11,80.0,1,80.0,1,80.0,1,80.0,1
1618,max_effective,30,90,3,3,0.05,0.95,0.8831980339354039,17,106.0,1,106.0,1,106.0,1,106.0,1
1619,max_effective,30,90,3,3,0.05,0.95,0.8888622179355605,16,105.0,1,105.0,1,105.0,1,105.0,1
1620,max_effective,30,90,3,3,0.05,0.95,0.9234254772568852,8,66.0,1,66.0,1,66.0,1,66.0,1
1621,max_effective,30,90,3,3,0.05,0.95,0.9115618483165056,21,129.0,1,129.0,1,129.0,1,129.0,1
1622,max_effective,30,90,3,3,0.05,0.95,0.9210675343667016,25,86.0,1,86.0,1,86.0,1,86.0,1
1623,max_effective,30,90,3,3,0.05,0.95,0.9471995667486902,65,146.0,1,146.0,1,146.0,1,146.0,1
1624,max_effective,30,90,3,3,0.05,0.95,0.8625839269628843,27,96.0,1,96.0,1,96.0,1,96.0,1
1625,max_effective,30,90,3,3,0.05,0.95,0.9259943676430648,27,115.0,1,115.0,1,115.0,1,114.0,0
1626,max_effective,30,90,3,3,0.05,0.95,0.934907614705814,10,74.0,1,74.0,1,74.0,1,74.0,1
1627,max_effective,30,90,3,3,0.05,0.95,0.9245863762163706,31,114.0,1,114.0,1,114.0,1,114.0,1
1628,max_effective,30,90,3,3,0.05,0.95,0.9234056319591116,53,164.0,1,164.0,1,164.0,1,164.0,1
1629,max_effective,30,90,3,3,0.05,0.95,0.9344268053093904,18,97.0,1,97.0,1,97.0,1,97.0,1
1630,max_effective,30,90,3,3,0.05,0.95,0.9455050893163224,18,105.0,1,105.0,1,105.0,1,105.0,1
1631,max_effective,30,90,3,3,0.05,0.95,0.8689087865895039,15,74.0,1,74.0,1,74.0,1,74.0,1
1632,max_effective,30,90,3,3,0.05,0.95,0.9428555359793948,21,100.0,1,100.0,1,100.0,1,100.0,1
1633,max_effective,30,90,3,3,0.05,0.95,0.9480706572055436,5,63.0,1,63.0,1,63.0,1,63.0,1
1634,max_effective,30,90,3,3,0.05,0.95,0.8951186309387539,11,62.0,1,62.0,1,62.0,1,62.0,1
1635,max_effective,30,90,3,3,0.05,0.95,0.9342465486045262,16,104.0,1,104.0,1,104.0,1,104.0,1
1636,max_effective,30,90,3,3,0.05,0.95,0.93376949579767,21,71.0,1,71.0,1,71.0,1,71.0,1
1637,max_effective,30,90,3,3,0.05,0.95,0.8886276824038971,6,60.0,1,60.0,1,60.0,1,60.0,1
1638,max_effective,30,90,3,3,0.05,0.95,0.9426125572726805,44,144.0,0,153.0,1,153.0,1,153.0,1
1639,max_effective,30,90,3,3,0.05,0.95,0.9340549748022606,13,85.0,1,85.0,1,85.0,1,85.0,1
1640,max_effective,30,90,3,3,0.05,0.95,0.9057179242390072,17,81.0,1,81.0,1,81.0,1,81.0,1
1641,max_effective,30,90,3,3,0.05,0.95,0.8964759133366746,23,104.0,1,104.0,1,104.0,1,104.0,1
1642,max_effective,30,90,3,3,0.05,0.95,0.9262117891641832,27,130.0,1,130.0,1,130.0,1,130.0,1
1643,max_effective,30,90,3,3,0.05,0.95,0.9255760482932828,15,73.0,1,73.0,1,73.0,1,73.0,1
1644,max_effective,30,90,3,3,0.05,0.95,0.9082813830145856,12,88.0,1,88.0,1,88.0,1,88.0,1
1645,max_effective,30,90,3,3,0.05,0.95,0.8765656296964471,16,105.0,1,105.0,1,105.0,1,105.0,1
1646,max_effective,30,90,3,3,0.05,0.95,0.8836400969594149,18,85.0,1,85.0,1,85.0,1,85.0,1
1647,max_effective,30,90,3,3,0.05,0.95,0.9272937299766564,14,78.0,1,78.0,1,78.0,1,78.0,1
1648,max_effective,30,90,3,3,0.05,0.95,0.9004905813710141,16,85.0,1,85.0,1,85.0,1,85.0,1
1649,max_effective,30,90,3,3,0.05,0.95,0.9450396388180298,17,83.0,1,83.0,1,83.0,1,83.0,1
1650,max_effective,30,90,3,3,0.05,0.95,0.9275000435544348,23,111.0,1,111.0,1,111.0,1,111.0,1
1651,max_effective,30,90,3,3,0.05,0.95,0.9389144273782584,27,114.0,1,114.0,1,114.0,1,114.0,1
1652,max_effective,30,90,3,3,0.05,0.95,0.9254285805909248,16,100.0,1,100.0,1,100.0,1,100.0,1
1653,max_effective,30,90,3,3,0.05,0.95,0.9235059476536264,16,87.0,1,87.0,1,87.0,1,85.0,0
1654,max_effective,30,90,3,3,0.05,0.95,0.903790880844456,10,73.0,1,73.0,1,73.0,1,67.0,0
1655,max_effective,30,90,3,3,0.05,0.95,0.9480564097628466,11,76.0,1,76.0,1,76.0,1,76.0,1
1656,max_effective,30,90,3,3,0.05,0.95,0.9329300215813652,8,70.0,1,70.0,1,70.0,1,70.0,1
1657,max_effective,30,90,3,3,0.05,0.95,0.9474065112451608,67,156.0,0,160.0,1,160.0,1,160.0,1
1658,max_effective,30,90,3,3,0.05,0.95,0.9404677416973748,29,82.0,1,82.0,1,82.0,1,82.0,1
1659,max_effective,30,90,3,3,0.05,0.95,0.9460139494156796,18,92.0,1,92.0,1,92.0,1,92.0,1
1660,max_effective,30,90,3,3,0.05,0.95,0.9452521174358466,16,85.0,1,85.0,1,85.0,1,85.0,1
1661,max_effective,30,90,3,3,0.05,0.95,0.924791734106301,28,116.0,1,116.0,1,116.0,1,116.0,1
1662,max_effective,30,90,3,3,0.05,0.95,0.882751368608888,17,93.0,1,93.0,1,93.0,1,93.0,1
1663,max_effective,30,90,3,3,0.05,0.95,0.9390345708860308,19,80.0,1,80.0,1,80.0,1,80.0,1
1664,max_effective,30,90,3,3,0.05,0.95,0.909460617475943,15,69.0,1,69.0,1,69.0,1,67.0,0
1665,max_effective,30,90,3,3,0.05,0.95,0.9392674165389928,29,104.0,1,104.0,1,104.0,1,103.0,0
1666,max_effective,30,90,3,3,0.05,0.95,0.9486067680389072,16,120.0,1,120.0,1,120.0,1,120.0,1
1667,max_effective,30,90,3,3,0.05,0.95,0.9493693176164127,13,98.0,1,98.0,1,98.0,1,98.0,1
1668,max_effective,30,90,3,3,0.05,0.95,0.9404926475499332,13,97.0,1,97.0,1,97.0,1,90.0,0
1669,max_effective,30,90,3,3,0.05,0.95,0.946966688263396,20,92.0,1,92.0,1,92.0,1,92.0,1
1670,max_effective,30,90,3,3,0.05,0.95,0.8965894820870983,7,55.0,1,55.0,1,55.0,1,55.0,1
1671,max_effective,30,90,3,3,0.05,0.95,0.9235391155690056,17,103.0,1,103.0,1,103.0,1,103.0,1
1672,max_effective,30,90,3,3,0.05,0.95,0.9167309527353246,29,124.0,1,124.0,1,124.0,1,124.0,1
1673,max_effective,30,90,3,3,0.05,0.95,0.8984720424769154,16,111.0,1,111.0,1,111.0,1,111.0,1
1674,max_effective,30,90,3,3,0.05,0.95,0.9257874060191938,23,117.0,1,117.0,1,117.0,1,117.0,1
1675,max_effective,30,90,3,3,0.05,0.95,0.9004646351666667,18,99.0,1,99.0,1,99.0,1,99.0,1
1676,max_effective,30,90,3,3,0.05,0.95,0.9079027579382254,16,84.0,1,84.0,1,84.0,1,83.0,0
1677,max_effective,30,90,3,3,0.05,0.95,0.916688693663976,47,143.0,1,143.0,1,143.0,1,143.0,1
1678,max_effective,30,90,3,3,0.05,0.95,0.9172982930307808,10,60.0,1,60.0,1,60.0,1,60.0,1
1679,max_effective,30,90,3,3,0.05,0.95,0.8979513085848579,41,95.0,1,95.0,1,95.0,1,95.0,1
1680,max_effective,30,90,3,3,0.05,0.95,0.9294415972948332,23,108.0,1,108.0,1,108.0,1,108.0,1
1681,max_effective,30,90,3,3,0.05,0.95,0.9367101666968932,21,97.0,1,97.0,1,97.0,1,97.0,1
1682,max_effective,30,90,3,3,0.05,0.95,0.939847606899711,75,165.0,1,165.0,1,165.0,1,160.0,0
1683,max_effective,30,90,3,3,0.05,0.95,0.936840813028934,49,114.0,1,114.0,1,114.0,1,114.0,1
1684,max_effective,30,90,3,3,0.05,0.95,0.8473937682962625,11,71.0,1,71.0,1,71.0,1,71.0,1
1685,max_effective,30,90,3,3,0.05,0.95,0.9434306465078678,45,163.0,0,173.0,1,173.0,1,173.0,1
1686,max_effective,30,90,3,3,0.05,0.95,0.9446309856312092,23,123.0,1,123.0,1,123.0,1,123.0,1
1687,max_effective,30,90,3,3,0.05,0.95,0.9220077630357288,14,99.0,1,99.0,1,99.0,1,99.0,1
1688,max_effective,30,90,3,3,0.05,0.95,0.931007800211659,10,77.0,1,77.0,1,77.0,1,77.0,1
1689,max_effective,30,90,3,3,0.05,0.95,0.947386990828811,8,64.0,1,64.0,1,64.0,1,64.0,1
1690,max_effective,30,90,3,3,0.05,0.95,0.8443538642802497,6,62.0,1,62.0,1,62.0,1,62.0,1
1691,max_effective,30,90,3,3,0.05,0.95,0.9158030011932587,26,103.0,1,103.0,1,103.0,1,103.0,1
1692,max_effective,30,90,3,3,0.05,0.95,0.9474121325044472,7,63.0,1,63.0,1,63.0,1,63.0,1
1693,max_effective,30,90,3,3,0.05,0.95,0.9393105429900944,15,89.0,1,89.0,1,89.0,1,89.0,1
1694,max_effective,30,90,3,3,0.05,0.95,0.931340729116915,10,72.0,1,72.0,1,72.0,1,72.0,1
1695,max_effective,30,90,3,3,0.05,0.95,0.8570171291275899,13,79.0,1,79.0,1,79.0,1,79.0,1
1696,max_effective,30,90,3,3,0.05,0.95,0.8720115336785423,28,92.0,1,92.0,1,92.0,1,92.0,1
1697,max_effective,30,90,3,3,0.05,0.95,0.9238879492981924,18,92.0,1,92.0,1,92.0,1,92.0,1
1698,max_effective,30,90,3,3,0.05,0.95,0.9231434966114924,12,81.0,1,81.0,1,81.0,1,81.0,1
1699,max_effective,30,90,3,3,0.05,0.95,0.9434094655186448,30,109.0,1,109.0,1,109.0,1,109.0,1
1700,max_effective,30,90,3,3,0.05,0.95,0.9301099295381592,33,159.0,1,159.0,1,159.0,1,159.0,1
1701,max_effective,30,90,3,3,0.05,0.95,0.9244755685812384,26,118.0,1,118.0,1,118.0,1,118.0,1
1702,max_effective,30,90,3,3,0.05,0.95,0.9233512761808323,14,76.0,1,76.0,1,76.0,1,75.0,0
1703,max_effective,30,90,3,3,0.05,0.95,0.8915804004540334,12,69.0,1,69.0,1,69.0,1,69.0,1
1704,max_effective,30,90,3,3,0.05,0.95,0.9259864740953851,8,73.0,1,73.0,1,73.0,1,73.0,1
1705,max_effective,30,90,3,3,0.05,0.95,0.9354589783470196,9,83.0,1,83.0,1,83.0,1,83.0,1
1706,max_effective,30,90,3,3,0.05,0.95,0.9430624771632587,47,118.0,1,118.0,1,118.0,1,118.0,1
1707,max_effective,30,90,3,3,0.05,0.95,0.9497660228958746,24,135.0,1,135.0,1,135.0,1,135.0,1
1708,max_effective,30,90,3,3,0.05,0.95,0.947939942264308,94,152.0,0,189.0,1,189.0,1,189.0,1
1709,max_effective,30,90,3,3,0.05,0.95,0.9063795454201212,14,95.0,1,95.0,1,95.0,1,95.0,1
1710,max_effective,30,90,3,3,0.05,0.95,0.9353416623354528,20,93.0,1,93.0,1,93.0,1,93.0,1
1711,max_effective,30,90,3,3,0.05,0.95,0.8757906365008205,25,84.0,1,84.0,1,84.0,1,84.0,1
1712,max_effective,30,90,3,3,0.05,0.95,0.9470874673804024,11,76.0,1,76.0,1,76.0,1,76.0,1
1713,max_effective,30,90,3,3,0.05,0.95,0.9248232466135268,43,107.0,1,107.0,1,107.0,1,107.0,1
1714,max_effective,30,90,3,3,0.05,0.95,0.9317723305631016,15,68.0,1,68.0,1,68.0,1,68.0,1
1715,max_effective,30,90,3,3,0.05,0.95,0.941555695965524,25,104.0,1,104.0,1,104.0,1,104.0,1
1716,max_effective,30,90,3,3,0.05,0.95,0.8514382869808299,20,97.0,1,97.0,1,97.0,1,97.0,1
1717,max_effective,30,90,3,3,0.05,0.95,0.889509864416468,12,67.0,1,67.0,1,67.0,1,67.0,1
1718,max_effective,30,90,3,3,0.05,0.95,0.8858476728079858,27,87.0,1,87.0,1,87.0,1,87.0,1
1719,max_effective,30,90,3,3,0.05,0.95,0.8294879605658049,15,82.0,1,82.0,1,82.0,1,82.0,1
1720,max_effective,30,90,3,3,0.05,0.95,0.932721775272918,45,100.0,1,100.0,1,100.0,1,100.0,1
1721,max_effective,30,90,3,3,0.05,0.95,0.9404433883020674,36,98.0,1,98.0,1,98.0,1,98.0,1
1722,max_effective,30,90,3,3,0.05,0.95,0.9347401352394816,8,77.0,1,77.0,1,77.0,1,77.0,1
1723,max_effective,30,90,3,3,0.05,0.95,0.9403210265408604,23,116.0,1,116.0,1,116.0,1,116.0,1
1724,max_effective,30,90,3,3,0.05,0.95,0.8965110502540201,15,84.0,1,84.0,1,84.0,1,84.0,1
1725,max_effective,30,90,3,3,0.05,0.95,0.9449677324358275,17,98.0,1,98.0,1,98.0,1,95.0,0
1726,max_effective,30,90,3,3,0.05,0.95,0.8996406823411591,11,66.0,1,66.0,1,66.0,1,66.0,1
1727,max_effective,30,90,3,3,0.05,0.95,0.926551820630062,26,133.0,1,133.0,1,133.0,1,133.0,1
1728,max_effective,30,90,3,3,0.05,0.95,0.9087318215400454,12,75.0,1,75.0,1,75.0,1,74.0,0
1729,max_effective,30,90,3,3,0.05,0.95,0.9143392908206815,18,91.0,1,91.0,1,91.0,1,89.0,0
1730,max_effective,30,90,3,3,0.05,0.95,0.9083274600452936,24,98.0,1,98.0,1,98.0,1,98.0,1
1731,max_effective,30,90,3,3,0.05,0.95,0.9065502585024516,14,67.0,1,67.0,1,67.0,1,67.0,1
1732,max_effective,30,90,3,3,0.05,0.95,0.9413294955673748,19,94.0,1,94.0,1,94.0,1,94.0,1
1733,max_effective,30,90,3,3,0.05,0.95,0.9313522397955684,35,98.0,1,98.0,1,98.0,1,94.0,0
1734,max_effective,30,90,3,3,0.05,0.95,0.9469200355043252,53,144.0,1,144.0,1,144.0,1,144.0,1
1735,max_effective,30,90,3,3,0.05,0.95,0.9393021432740826,24,105.0,1,105.0,1,105.0,1,102.0,0
1736,max_effective,30,90,3,3,0.05,0.95,0.945194732208147,21,104.0,1,104.0,1,104.0,1,104.0,1
1737,max_effective,30,90,3,3,0.05,0.95,0.936664489700853,30,150.0,1,150.0,1,150.0,1,150.0,1
1738,max_effective,30,90,3,3,0.05,0.95,0.884566302490378,6,62.0,1,62.0,1,62.0,1,62.0,1
1739,max_effective,30,90,3,3,0.05,0.95,0.929666487953858,6,67.0,1,67.0,1,67.0,1,63.0,0
1740,max_effective,30,90,3,3,0.05,0.95,0.940035106176649,12,59.0,1,59.0,1,59.0,1,59.0,1
1741,max_effective,30,90,3,3,0.05,0.95,0.9150858394483746,25,91.0,1,91.0,1,91.0,1,91.0,1
1742,max_effective,30,90,3,3,0.05,0.95,0.9136821774342004,8,59.0,1,59.0,1,59.0,1,59.0,1
1743,max_effective,30,90,3,3,0.05,0.95,0.8264662602677949,5,47.0,1,47.0,1,47.0,1,46.0,0
1744,max_effective,30,90,3,3,0.05,0.95,0.9477734127801694,12,104.0,1,104.0,1,104.0,1,104.0,1
1745,max_effective,30,90,3,3,0.05,0.95,0.8907827332756436,11,76.0,1,76.0,1,76.0,1,76.0,1
1746,max_effective,30,90,3,3,0.05,0.95,0.896619697194392,14,94.0,1,94.0,1,94.0,1,94.0,1
1747,max_effective,30,90,3,3,0.05,0.95,0.9481279196668077,50,191.0,0,196.0,0,198.0,1,195.0,0
1748,max_effective,30,90,3,3,0.05,0.95,0.9104146832149864,12,78.0,1,78.0,1,78.0,1,78.0,1
1749,max_effective,30,90,3,3,0.05,0.95,0.9314700110142634,64,170.0,0,173.0,0,174.0,1,174.0,1
1750,max_effective,30,90,3,3,0.05,0.95,0.9224916093745336,21,102.0,1,102.0,1,102.0,1,102.0,1
1751,max_effective,30,90,3,3,0.05,0.95,0.9401023188999124,57,143.0,1,143.0,1,143.0,1,143.0,1
1752,max_effective,30,90,3,3,0.05,0.95,0.921228877221556,46,155.0,1,155.0,1,155.0,1,155.0,1
1753,max_effective,30,90,3,3,0.05,0.95,0.8918367994539251,19,84.0,1,84.0,1,84.0,1,84.0,1
1754,max_effective,30,90,3,3,0.05,0.95,0.9103618117412922,24,86.0,1,86.0,1,86.0,1,86.0,1
1755,max_effective,30,90,3,3,0.05,0.95,0.92239214805999,22,104.0,1,104.0,1,104.0,1,104.0,1
1756,max_effective,30,90,3,3,0.05,0.95,0.9492479012880244,13,94.0,1,94.0,1,94.0,1,94.0,1
1757,max_effective,30,90,3,3,0.05,0.95,0.9168414442723524,19,71.0,1,71.0,1,71.0,1,71.0,1
1758,max_effective,30,90,3,3,0.05,0.95,0.9407447131870458,7,75.0,1,75.0,1,75.0,1,75.0,1
1759,max_effective,30,90,3,3,0.05,0.95,0.9365609470108884,99,163.0,0,192.0,0,199.0,1,199.0,1
1760,max_effective,30,90,3,3,0.05,0.95,0.9365178983161496,13,86.0,1,86.0,1,86.0,1,86.0,1
1761,max_effective,30,90,3,3,0.05,0.95,0.9240410859710856,12,98.0,1,98.0,1,98.0,1,98.0,1
1762,max_effective,30,90,3,3,0.05,0.95,0.9357408144833846,11,73.0,1,73.0,1,73.0,1,73.0,1
1763,max_effective,30,90,3,3,0.05,0.95,0.9426409794007248,26,121.0,1,121.0,1,121.0,1,121.0,1
1764,max_effective,30,90,3,3,0.05,0.95,0.83781236445712,11,67.0,1,67.0,1,67.0,1,67.0,1
1765,max_effective,30,90,3,3,0.05,0.95,0.9407676592189989,46,147.0,1,147.0,1,147.0,1,147.0,1
1766,max_effective,30,90,3,3,0.05,0.95,0.8731126960084925,13,64.0,1,64.0,1,64.0,1,64.0,1
1767,max_effective,30,90,3,3,0.05,0.95,0.9243113513540298,12,94.0,1,94.0,1,94.0,1,94.0,1
1768,max_effective,30,90,3,3,0.05,0.95,0.9492137792190078,11,69.0,1,69.0,1,69.0,1,67.0,0
1769,max_effective,30,90,3,3,0.05,0.95,0.9032592938025152,16,64.0,1,64.0,1,64.0,1,64.0,1
1770,max_effective,30,90,3,3,0.05,0.95,0.8708162624629183,11,74.0,1,74.0,1,74.0,1,74.0,1
1771,max_effective,30,90,3,3,0.05,0.95,0.9387091341277676,7,67.0,1,67.0,1,67.0,1,67.0,1
1772,max_effective,30,90,3,3,0.05,0.95,0.9445369087314875,16,142.0,1,142.0,1,142.0,1,142.0,1
1773,max_effective,30,90,3,3,0.05,0.95,0.9417540805427512,16,100.0,1,100.0,1,100.0,1,100.0,1
1774,max_effective,30,90,3,3,0.05,0.95,0.8921998321558074,13,100.0,1,100.0,1,100.0,1,100.0,1
1775,max_effective,30,90,3,3,0.05,0.95,0.9021743367792018,12,96.0,1,96.0,1,96.0,1,96.0,1
1776,max_effective,30,90,3,3,0.05,0.95,0.9396066751980906,25,104.0,1,104.0,1,104.0,1,104.0,1
1777,max_effective,30,90,3,3,0.05,0.95,0.9337268318303992,7,63.0,1,63.0,1,63.0,1,63.0,1
1778,max_effective,30,90,3,3,0.05,0.95,0.9032948838549708,11,63.0,1,63.0,1,63.0,1,63.0,1
1779,max_effective,30,90,3,3,0.05,0.95,0.9456813094488178,19,79.0,1,79.0,1,79.0,1,79.0,1
1780,max_effective,30,90,3,3,0.05,0.95,0.9040966732640336,15,96.0,1,96.0,1,96.0,1,96.0,1
1781,max_effective,30,90,3,3,0.05,0.95,0.9028716063554572,21,93.0,1,93.0,1,93.0,1,93.0,1
1782,max_effective,30,90,3,3,0.05,0.95,0.847249607941932,6,54.0,1,54.0,1,54.0,1,54.0,1
1783,max_effective,30,90,3,3,0.05,0.95,0.934726473594711,28,109.0,1,109.0,1,109.0,1,109.0,1
1784,max_effective,30,90,3,3,0.05,0.95,0.9458804703733368,71,150.0,0,171.0,0,176.0,1,176.0,1
1785,max_effective,30,90,3,3,0.05,0.95,0.9383235832385456,12,81.0,1,81.0,1,81.0,1,81.0,1
1786,max_effective,30,90,3,3,0.05,0.95,0.9460575760659856,9,83.0,1,83.0,1,83.0,1,83.0,1
1787,max_effective,30,90,3,3,0.05,0.95,0.9272302388233484,26,122.0,1,122.0,1,122.0,1,122.0,1
1788,max_effective,30,90,3,3,0.05,0.95,0.8779336000547133,12,69.0,1,69.0,1,69.0,1,69.0,1
1789,max_effective,30,90,3,3,0.05,0.95,0.9483363379348924,38,128.0,1,128.0,1,128.0,1,128.0,1
1790,max_effective,30,90,3,3,0.05,0.95,0.8954042700913664,11,78.0,1,78.0,1,78.0,1,78.0,1
1791,max_effective,30,90,3,3,0.05,0.95,0.9451151469171836,26,125.0,1,125.0,1,125.0,1,125.0,1
1792,max_effective,30,90,3,3,0.05,0.95,0.9375886375940996,43,109.0,1,109.0,1,109.0,1,109.0,1
1793,max_effective,30,90,3,3,0.05,0.95,0.9458178740921992,18,75.0,1,75.0,1,75.0,1,74.0,0
1794,max_effective,30,90,3,3,0.05,0.95,0.9004504568677915,6,60.0,1,60.0,1,60.0,1,60.0,1
1795,max_effective,30,90,3,3,0.05,0.95,0.935612834144089,10,83.0,1,83.0,1,83.0,1,79.0,0
1796,max_effective,30,90,3,3,0.05,0.95,0.936913766290791,17,100.0,1,100.0,1,100.0,1,100.0,1
1797,max_effective,30,90,3,3,0.05,0.95,0.8889489143403746,13,95.0,1,95.0,1,95.0,1,95.0,1
1798,max_effective,30,90,3,3,0.05,0.95,0.918435209466662,16,105.0,1,105.0,1,105.0,1,105.0,1
1799,max_effective,30,90,3,3,0.05,0.95,0.9309978979644988,34,125.0,1,125.0,1,125.0,1,125.0,1
1800,max_effective,30,90,3,3,0.05,0.95,0.8844593490362467,36,90.0,1,90.0,1,90.0,1,90.0,1
1801,max_effective,30,90,3,3,0.05,0.95,0.9259373335442002,16,97.0,1,97.0,1,97.0,1,96.0,0
1802,max_effective,30,90,3,3,0.05,0.95,0.9474836897835012,18,110.0,1,110.0,1,110.0,1,110.0,1
1803,max_effective,30,90,3,3,0.05,0.95,0.9346262982620293,23,112.0,1,112.0,1,112.0,1,110.0,0
1804,max_effective,30,90,3,3,0.05,0.95,0.931057564481762,48,146.0,0,151.0,1,151.0,1,151.0,1
1805,max_effective,30,90,3,3,0.05,0.95,0.9496500550010792,23,95.0,1,95.0,1,95.0,1,95.0,1
1806,max_effective,30,90,3,3,0.05,0.95,0.9304066561650388,18,100.0,1,100.0,1,100.0,1,100.0,1
1807,max_effective,30,90,3,3,0.05,0.95,0.9337255450426608,9,75.0,1,75.0,1,75.0,1,75.0,1
1808,max_effective,30,90,3,3,0.05,0.95,0.9437034796573514,25,92.0,1,92.0,1,92.0,1,91.0,0
1809,max_effective,30,90,3,3,0.05,0.95,0.9499323937713864,35,128.0,1,128.0,1,128.0,1,128.0,1
1810,max_effective,30,90,3,3,0.05,0.95,0.920474142806744,17,93.0,1,93.0,1,93.0,1,92.0,0
1811,max_effective,30,90,3,3,0.05,0.95,0.9366540612799972,25,116.0,1,116.0,1,116.0,1,116.0,1
1812,max_effective,30,90,3,3,0.05,0.95,0.9322816200290496,13,103.0,1,103.0,1,103.0,1,103.0,1
1813,max_effective,30,90,3,3,0.05,0.95,0.9422459690420212,18,97.0,1,97.0,1,97.0,1,97.0,1
1814,max_effective,30,90,3,3,0.05,0.95,0.9411885824890236,23,99.0,1,99.0,1,99.0,1,99.0,1
1815,max_effective,30,90,3,3,0.05,0.95,0.9186840776207472,12,82.0,1,82.0,1,82.0,1,82.0,1
1816,max_effective,30,90,3,3,0.05,0.95,0.9301534324455148,25,83.0,1,83.0,1,83.0,1,81.0,0
1817,max_effective,30,90,3,3,0.05,0.95,0.9247557788526356,13,100.0,1,100.0,1,100.0,1,100.0,1
1818,max_effective,30,90,3,3,0.05,0.95,0.944214970943562,76,175.0,0,191.0,1,191.0,1,190.0,0
1819,max_effective,30,90,3,3,0.05,0.95,0.9440305462841696,19,89.0,1,89.0,1,89.0,1,89.0,1
1820,max_effective,30,90,3,3,0.05,0.95,0.8874002737507671,15,89.0,1,89.0,1,89.0,1,89.0,1
1821,max_effective,30,90,3,3,0.05,0.95,0.9486280494235152,20,104.0,1,104.0,1,104.0,1,104.0,1
1822,max_effective,30,90,3,3,0.05,0.95,0.9236432416599182,29,118.0,1,118.0,1,118.0,1,118.0,1
1823,max_effective,30,90,3,3,0.05,0.95,0.9405089190355788,11,97.0,1,97.0,1,97.0,1,96.0,0
1824,max_effective,30,90,3,3,0.05,0.95,0.8978578344092457,22,83.0,1,83.0,1,83.0,1,83.0,1
1825,max_effective,30,90,3,3,0.05,0.95,0.9266674675946648,26,117.0,1,117.0,1,117.0,1,117.0,1
1826,max_effective,30,90,3,3,0.05,0.95,0.915294447486438,13,96.0,1,96.0,1,96.0,1,96.0,1
1827,max_effective,30,90,3,3,0.05,0.95,0.9246476625821686,20,110.0,1,110.0,1,110.0,1,107.0,0
1828,max_effective,30,90,3,3,0.05,0.95,0.8678730395127146,11,77.0,1,77.0,1,77.0,1,75.0,0
1829,max_effective,30,90,3,3,0.05,0.95,0.8756161697576431,21,88.0,1,88.0,1,88.0,1,88.0,1
1830,max_effective,30,90,3,3,0.05,0.95,0.9014564869789888,12,74.0,1,74.0,1,74.0,1,74.0,1
1831,max_effective,30,90,3,3,0.05,0.95,0.9028514024118972,13,103.0,1,103.0,1,103.0,1,102.0,0
1832,max_effective,30,90,3,3,0.05,0.95,0.930594028969988,18,91.0,1,91.0,1,91.0,1,91.0,1
1833,max_effective,30,90,3,3,0.05,0.95,0.944169244697044,32,107.0,1,107.0,1,107.0,1,107.0,1
1834,max_effective,30,90,3,3,0.05,0.95,0.9297084473371964,16,92.0,1,92.0,1,92.0,1,92.0,1
1835,max_effective,30,90,3,3,0.05,0.95,0.9416942232001172,10,89.0,1,89.0,1,89.0,1,89.0,1
1836,max_effective,30,90,3,3,0.05,0.95,0.9395134551157492,24,134.0,1,134.0,1,134.0,1,134.0,1
1837,max_effective,30,90,3,3,0.05,0.95,0.946294136352974,28,114.0,1,114.0,1,114.0,1,114.0,1
1838,max_effective,30,90,3,3,0.05,0.95,0.918760192665166,28,105.0,1,105.0,1,105.0,1,105.0,1
1839,max_effective,30,90,3,3,0.05,0.95,0.9338962004951632,19,78.0,1,78.0,1,78.0,1,78.0,1
1840,max_effective,30,90,3,3,0.05,0.95,0.9283898902431672,16,100.0,1,100.0,1,100.0,1,100.0,1
1841,max_effective,30,90,3,3,0.05,0.95,0.907073931472282,21,115.0,1,115.0,1,115.0,1,115.0,1
1842,max_effective,30,90,3,3,0.05,0.95,0.947329058011442,11,92.0,1,92.0,1,92.0,1,91.0,0
1843,max_effective,30,90,3,3,0.05,0.95,0.9187223480416824,27,122.0,1,122.0,1,122.0,1,114.0,0
1844,max_effective,30,90,3,3,0.05,0.95,0.9081571041994188,14,81.0,1,81.0,1,81.0,1,81.0,1
1845,max_effective,30,90,3,3,0.05,0.95,0.9443315657188412,40,125.0,1,125.0,1,125.0,1,125.0,1
1846,max_effective,30,90,3,3,0.05,0.95,0.938813156972486,5,53.0,1,53.0,1,53.0,1,53.0,1
1847,max_effective,30,90,3,3,0.05,0.95,0.9243387367950364,53,151.0,0,162.0,1,162.0,1,162.0,1
1848,max_effective,30,90,3,3,0.05,0.95,0.928775446063397,13,80.0,1,80.0,1,80.0,1,80.0,1
1849,max_effective,30,90,3,3,0.05,0.95,0.9408826838380822,18,82.0,1,82.0,1,82.0,1,78.0,0
1850,max_effective,30,90,3,3,0.05,0.95,0.9373611432142506,15,99.0,1,99.0,1,99.0,1,99.0,1
1851,max_effective,30,90,3,3,0.05,0.95,0.917983190097012,22,113.0,1,113.0,1,113.0,1,113.0,1
1852,max_effective,30,90,3,3,0.05,0.95,0.8746700540926068,17,91.0,1,91.0,1,91.0,1,91.0,1
1853,max_effective,30,90,3,3,0.05,0.95,0.8852155968784812,14,66.0,1,66.0,1,66.0,1,66.0,1
1854,max_effective,30,90,3,3,0.05,0.95,0.924889381387511,13,81.0,1,81.0,1,81.0,1,81.0,1
1855,max_effective,30,90,3,3,0.05,0.95,0.9418606514772502,17,96.0,1,96.0,1,96.0,1,96.0,1
1856,max_effective,30,90,3,3,0.05,0.95,0.923796856549572,13,71.0,1,71.0,1,71.0,1,71.0,1
1857,max_effective,30,90,3,3,0.05,0.95,0.8656428767754499,11,88.0,1,88.0,1,88.0,1,88.0,1
1858,max_effective,30,90,3,3,0.05,0.95,0.9368225010327804,13,80.0,1,80.0,1,80.0,1,80.0,1
1859,max_effective,30,90,3,3,0.05,0.95,0.8940941320763528,12,83.0,1,83.0,1,83.0,1,83.0,1
1860,max_effective,30,90,3,3,0.05,0.95,0.9332144750629766,61,129.0,1,129.0,1,129.0,1,128.0,0
1861,max_effective,30,90,3,3,0.05,0.95,0.9363415536680498,5,56.0,1,56.0,1,56.0,1,56.0,1
1862,max_effective,30,90,3,3,0.05,0.95,0.9437564336425232,36,114.0,1,114.0,1,114.0,1,114.0,1
1863,max_effective,30,90,3,3,0.05,0.95,0.9175422482168648,15,83.0,1,83.0,1,83.0,1,83.0,1
1864,max_effective,30,90,3,3,0.05,0.95,0.8669164532490041,23,102.0,1,102.0,1,102.0,1,102.0,1
1865,max_effective,30,90,3,3,0.05,0.95,0.9160090719097173,70,130.0,1,130.0,1,130.0,1,130.0,1
1866,max_effective,30,90,3,3,0.05,0.95,0.9374068579548333,12,64.0,1,64.0,1,64.0,1,64.0,1
1867,max_effective,30,90,3,3,0.05,0.95,0.9463427848608972,28,93.0,1,93.0,1,93.0,1,93.0,1
1868,max_effective,30,90,3,3,0.05,0.95,0.9079267817205416,12,66.0,1,66.0,1,66.0,1,66.0,1
1869,max_effective,30,90,3,3,0.05,0.95,0.9281535341407604,33,125.0,1,125.0,1,125.0,1,123.0,0
1870,max_effective,30,90,3,3,0.05,0.95,0.9065823269172136,12,68.0,1,68.0,1,68.0,1,68.0,1
1871,max_effective,30,90,3,3,0.05,0.95,0.9077115953027391,10,95.0,1,95.0,1,95.0,1,95.0,1
1872,max_effective,30,90,3,3,0.05,0.95,0.9495531714365488,12,83.0,1,83.0,1,83.0,1,83.0,1
1873,max_effective,30,90,3,3,0.05,0.95,0.9318913436435268,16,107.0,1,107.0,1,107.0,1,107.0,1
1874,max_effective,30,90,3,3,0.05,0.95,0.9279984389130888,12,90.0,1,90.0,1,90.0,1,86.0,0
1875,max_effective,30,90,3,3,0.05,0.95,0.7897593198327219,7,54.0,1,54.0,1,54.0,1,54.0,1
1876,max_effective,30,90,3,3,0.05,0.95,0.921847433081977,30,132.0,1,132.0,1,132.0,1,132.0,1
1877,max_effective,30,90,3,3,0.05,0.95,0.9077351461870592,8,74.0,1,74.0,1,74.0,1,74.0,1
1878,max_effective,30,90,3,3,0.05,0.95,0.9421211077665886,44,143.0,1,143.0,1,143.0,1,143.0,1
1879,max_effective,30,90,3,3,0.05,0.95,0.9424698281930832,8,68.0,1,68.0,1,68.0,1,68.0,1
1880,max_effective,30,90,3,3,0.05,0.95,0.9337976803883036,16,74.0,1,74.0,1,74.0,1,73.0,0
1881,max_effective,30,90,3,3,0.05,0.95,0.9351800745151132,43,163.0,0,177.0,1,177.0,1,177.0,1
1882,max_effective,30,90,3,3,0.05,0.95,0.9349466122972504,18,111.0,1,111.0,1,111.0,1,111.0,1
1883,max_effective,30,90,3,3,0.05,0.95,0.9140332233525664,27,84.0,1,84.0,1,84.0,1,84.0,1
1884,max_effective,30,90,3,3,0.05,0.95,0.9433017504001024,15,101.0,1,101.0,1,101.0,1,101.0,1
1885,max_effective,30,90,3,3,0.05,0.95,0.9365930260087388,38,117.0,1,117.0,1,117.0,1,117.0,1
1886,max_effective,30,90,3,3,0.05,0.95,0.9143286705829898,38,111.0,1,111.0,1,111.0,1,111.0,1
1887,max_effective,30,90,3,3,0.05,0.95,0.9486472519836392,28,110.0,1,110.0,1,110.0,1,109.0,0
1888,max_effective,30,90,3,3,0.05,0.95,0.9339226830322406,49,142.0,1,142.0,1,142.0,1,142.0,1
1889,max_effective,30,90,3,3,0.05,0.95,0.920222242618204,16,92.0,1,92.0,1,92.0,1,90.0,0
1890,max_effective,30,90,3,3,0.05,0.95,0.9270040638555108,24,96.0,1,96.0,1,96.0,1,96.0,1
1891,max_effective,30,90,3,3,0.05,0.95,0.89795001868936,9,64.0,1,64.0,1,64.0,1,64.0,1
1892,max_effective,30,90,3,3,0.05,0.95,0.9405541443239852,50,148.0,1,148.0,1,148.0,1,148.0,1
1893,max_effective,30,90,3,3,0.05,0.95,0.7893140065495626,11,76.0,1,76.0,1,76.0,1,76.0,1
1894,max_effective,30,90,3,3,0.05,0.95,0.9476250735385856,32,104.0,1,104.0,1,104.0,1,104.0,1
1895,max_effective,30,90,3,3,0.05,0.95,0.9366772864706482,32,105.0,1,105.0,1,105.0,1,105.0,1
1896,max_effective,30,90,3,3,0.05,0.95,0.9325780133746532,40,114.0,1,114.0,1,114.0,1,114.0,1
1897,max_effective,30,90,3,3,0.05,0.95,0.9091702671390428,10,66.0,1,66.0,1,66.0,1,66.0,1
1898,max_effective,30,90,3,3,0.05,0.95,0.9189884014236488,22,104.0,1,104.0,1,104.0,1,104.0,1
1899,max_effective,30,90,3,3,0.05,0.95,0.9317807591289706,26,144.0,1,144.0,1,144.0,1,144.0,1
1900,max_effective,30,90,3,3,0.05,0.95,0.9367741695366756,13,92.0,1,92.0,1,92.0,1,92.0,1
1901,max_effective,30,90,3,3,0.05,0.95,0.9406774515640944,20,99.0,1,99.0,1,99.0,1,99.0,1
1902,max_effective,30,90,3,3,0.05,0.95,0.8997815077963748,7,63.0,1,63.0,1,63.0,1,61.0,0
1903,max_effective,30,90,3,3,0.05,0.95,0.9192042348124472,21,94.0,1,94.0,1,94.0,1,94.0,1
1904,max_effective,30,90,3,3,0.05,0.95,0.938808621548407,33,133.0,1,133.0,1,133.0,1,133.0,1
1905,max_effective,30,90,3,3,0.05,0.95,0.9475016230951324,25,134.0,1,134.0,1,134.0,1,134.0,1
1906,max_effective,30,90,3,3,0.05,0.95,0.9390098018133254,15,84.0,1,84.0,1,84.0,1,84.0,1
1907,max_effective,30,90,3,3,0.05,0.95,0.9389008063475056,16,99.0,1,99.0,1,99.0,1,96.0,0
1908,max_effective,30,90,3,3,0.05,0.95,0.9454464888091711,65,134.0,1,134.0,1,134.0,1,134.0,1
1909,max_effective,30,90,3,3,0.05,0.95,0.9408953808675063,35,132.0,1,132.0,1,132.0,1,131.0,0
1910,max_effective,30,90,3,3,0.05,0.95,0.948410282152383,26,106.0,1,106.0,1,106.0,1,106.0,1
1911,max_effective,30,90,3,3,0.05,0.95,0.9050425921614248,17,111.0,1,111.0,1,111.0,1,111.0,1
1912,max_effective,30,90,3,3,0.05,0.95,0.933423185264478,18,104.0,1,104.0,1,104.0,1,103.0,0
1913,max_effective,30,90,3,3,0.05,0.95,0.9054524957563072,37,128.0,1,128.0,1,128.0,1,128.0,1
1914,max_effective,30,90,3,3,0.05,0.95,0.9489745824993756,34,139.0,1,139.0,1,139.0,1,139.0,1
1915,max_effective,30,90,3,3,0.05,0.95,0.8840464456698314,13,85.0,1,85.0,1,85.0,1,85.0,1
1916,max_effective,30,90,3,3,0.05,0.95,0.9498641795436789,8,64.0,1,64.0,1,64.0,1,64.0,1
1917,max_effective,30,90,3,3,0.05,0.95,0.9250097110029728,15,83.0,1,83.0,1,83.0,1,83.0,1
1918,max_effective,30,90,3,3,0.05,0.95,0.924453837488406,5,51.0,1,51.0,1,51.0,1,51.0,1
1919,max_effective,30,90,3,3,0.05,0.95,0.9138113630572005,34,74.0,1,74.0,1,74.0,1,74.0,1
1920,max_effective,30,90,3,3,0.05,0.95,0.8144375476510347,15,76.0,1,76.0,1,76.0,1,76.0,1
1921,max_effective,30,90,3,3,0.05,0.95,0.947075647206546,30,75.0,1,75.0,1,75.0,1,75.0,1
1922,max_effective,30,90,3,3,0.05,0.95,0.9458419120465704,46,163.0,0,179.0,1,179.0,1,179.0,1
1923,max_effective,30,90,3,3,0.05,0.95,0.9269251659420936,6,59.0,1,59.0,1,59.0,1,58.0,0
1924,max_effective,30,90,3,3,0.05,0.95,0.9034048160637624,18,114.0,1,114.0,1,114.0,1,114.0,1
1925,max_effective,30,90,3,3,0.05,0.95,0.9184297600448637,20,100.0,1,100.0,1,100.0,1,100.0,1
1926,max_effective,30,90,3,3,0.05,0.95,0.892511115075852,11,80.0,1,80.0,1,80.0,1,80.0,1
1927,max_effective,30,90,3,3,0.05,0.95,0.9423547416490312,14,75.0,1,75.0,1,75.0,1,75.0,1
1928,max_effective,30,90,3,3,0.05,0.95,0.9095110004871048,56,148.0,1,148.0,1,148.0,1,148.0,1
1929,max_effective,30,90,3,3,0.05,0.95,0.9080050710579544,8,64.0,1,64.0,1,64.0,1,64.0,1
1930,max_effective,30,90,3,3,0.05,0.95,0.9469062987414052,35,148.0,1,148.0,1,148.0,1,148.0,1
1931,max_effective,30,90,3,3,0.05,0.95,0.918973685992949,17,69.0,1,69.0,1,69.0,1,69.0,1
1932,max_effective,30,90,3,3,0.05,0.95,0.9401403504822756,26,94.0,1,94.0,1,94.0,1,94.0,1
1933,max_effective,30,90,3,3,0.05,0.95,0.913333138880209,60,139.0,1,139.0,1,139.0,1,139.0,1
1934,max_effective,30,90,3,3,0.05,0.95,0.920725368176924,16,102.0,1,102.0,1,102.0,1,102.0,1
1935,max_effective,30,90,3,3,0.05,0.95,0.9363774153887208,14,117.0,1,117.0,1,117.0,1,117.0,1
1936,max_effective,30,90,3,3,0.05,0.95,0.8754879927877496,13,82.0,1,82.0,1,82.0,1,82.0,1
1937,max_effective,30,90,3,3,0.05,0.95,0.8231065097686693,8,66.0,1,66.0,1,66.0,1,66.0,1
1938,max_effective,30,90,3,3,0.05,0.95,0.9261008009305072,15,84.0,1,84.0,1,84.0,1,83.0,0
1939,max_effective,30,90,3,3,0.05,0.95,0.9474566332724887,52,182.0,0,191.0,1,191.0,1,191.0,1
1940,max_effective,30,90,3,3,0.05,0.95,0.9404941819307788,32,133.0,1,133.0,1,133.0,1,132.0,0
1941,max_effective,30,90,3,3,0.05,0.95,0.935069301048122,10,64.0,1,64.0,1,64.0,1,64.0,1
1942,max_effective,30,90,3,3,0.05,0.95,0.9372784235772416,15,95.0,1,95.0,1,95.0,1,95.0,1
1943,max_effective,30,90,3,3,0.05,0.95,0.894205965859638,21,100.0,1,100.0,1,100.0,1,100.0,1
1944,max_effective,30,90,3,3,0.05,0.95,0.9324771453730436,43,141.0,1,141.0,1,141.0,1,141.0,1
1945,max_effective,30,90,3,3,0.05,0.95,0.9476597939424504,21,107.0,1,107.0,1,107.0,1,107.0,1
1946,max_effective,30,90,3,3,0.05,0.95,0.9367082868985857,20,122.0,1,122.0,1,122.0,1,122.0,1
1947,max_effective,30,90,3,3,0.05,0.95,0.9268976788595628,41,143.0,1,143.0,1,143.0,1,143.0,1
1948,max_effective,30,90,3,3,0.05,0.95,0.9413680883315688,9,86.0,1,86.0,1,86.0,1,86.0,1
1949,max_effective,30,90,3,3,0.05,0.95,0.9118316693862984,17,84.0,1,84.0,1,84.0,1,82.0,0
1950,max_effective,30,90,3,3,0.05,0.95,0.9407025060391836,12,81.0,1,81.0,1,81.0,1,81.0,1
1951,max_effective,30,90,3,3,0.05,0.95,0.8753896462817621,26,96.0,1,96.0,1,96.0,1,96.0,1
1952,max_effective,30,90,3,3,0.05,0.95,0.9063532657393404,21,85.0,1,85.0,1,85.0,1,85.0,1
1953,max_effective,30,90,3,3,0.05,0.95,0.944715121959288,22,118.0,1,118.0,1,118.0,1,118.0,1
1954,max_effective,30,90,3,3,0.05,0.95,0.9302859291845194,12,86.0,1,86.0,1,86.0,1,86.0,1
1955,max_effective,30,90,3,3,0.05,0.95,0.9211667972818882,17,87.0,1,87.0,1,87.0,1,87.0,1
1956,max_effective,30,90,3,3,0.05,0.95,0.9269392633358972,20,78.0,1,78.0,1,78.0,1,78.0,1
1957,max_effective,30,90,3,3,0.05,0.95,0.93273753124191,30,98.0,1,98.0,1,98.0,1,98.0,1
1958,max_effective,30,90,3,3,0.05,0.95,0.9400861582954676,24,102.0,1,102.0,1,102.0,1,102.0,1
1959,max_effective,30,90,3,3,0.05,0.95,0.9476427775914584,7,61.0,1,61.0,1,61.0,1,61.0,1
1960,max_effective,30,90,3,3,0.05,0.95,0.9286976903433448,66,128.0,1,128.0,1,128.0,1,128.0,1
1961,max_effective,30,90,3,3,0.05,0.95,0.9150589724030076,12,70.0,1,70.0,1,70.0,1,69.0,0
1962,max_effective,30,90,3,3,0.05,0.95,0.9056057072403664,18,101.0,1,101.0,1,101.0,1,101.0,1
1963,max_effective,30,90,3,3,0.05,0.95,0.8888439982317975,14,63.0,1,63.0,1,63.0,1,63.0,1
1964,max_effective,30,90,3,3,0.05,0.95,0.9481533550376812,48,157.0,0,163.0,1,163.0,1,163.0,1
1965,max_effective,30,90,3,3,0.05,0.95,0.9051353201702208,28,88.0,1,88.0,1,88.0,1,88.0,1
1966,max_effective,30,90,3,3,0.05,0.95,0.9463933077385156,39,134.0,1,134.0,1,134.0,1,134.0,1
1967,max_effective,30,90,3,3,0.05,0.95,0.93577498663952,21,88.0,1,88.0,1,88.0,1,87.0,0
1968,max_effective,30,90,3,3,0.05,0.95,0.8944756483055669,23,100.0,1,100.0,1,100.0,1,100.0,1
1969,max_effective,30,90,3,3,0.05,0.95,0.9156756919142608,6,68.0,1,68.0,1,68.0,1,66.0,0
1970,max_effective,30,90,3,3,0.05,0.95,0.933194749789784,19,104.0,1,104.0,1,104.0,1,104.0,1
1971,max_effective,30,90,3,3,0.05,0.95,0.933593291893448,13,79.0,1,79.0,1,79.0,1,79.0,1
1972,max_effective,30,90,3,3,0.05,0.95,0.9443496526794652,16,90.0,1,90.0,1,90.0,1,90.0,1
1973,max_effective,30,90,3,3,0.05,0.95,0.9088889367519494,38,121.0,1,121.0,1,121.0,1,120.0,0
1974,max_effective,30,90,3,3,0.05,0.95,0.9483166182142804,13,111.0,1,111.0,1,111.0,1,111.0,1
1975,max_effective,30,90,3,3,0.05,0.95,0.9444904906380752,16,102.0,1,102.0,1,102.0,1,102.0,1
1976,max_effective,30,90,3,3,0.05,0.95,0.8670104770958093,18,85.0,1,85.0,1,85.0,1,85.0,1
1977,max_effective,30,90,3,3,0.05,0.95,0.9139482580416248,8,70.0,1,70.0,1,70.0,1,69.0,0
1978,max_effective,30,90,3,3,0.05,0.95,0.9210957906749746,15,74.0,1,74.0,1,74.0,1,71.0,0
1979,max_effective,30,90,3,3,0.05,0.95,0.9444050339835276,33,81.0,1,81.0,1,81.0,1,81.0,1
1980,max_effective,30,90,3,3,0.05,0.95,0.9468789188397788,9,80.0,1,80.0,1,80.0,1,80.0,1
1981,max_effective,30,90,3,3,0.05,0.95,0.9469390461831024,27,101.0,1,101.0,1,101.0,1,101.0,1
1982,max_effective,30,90,3,3,0.05,0.95,0.933771442362478,44,144.0,1,144.0,1,144.0,1,144.0,1
1983,max_effective,30,90,3,3,0.05,0.95,0.9139770421397309,13,86.0,1,86.0,1,86.0,1,86.0,1
1984,max_effective,30,90,3,3,0.05,0.95,0.8977796508144037,19,114.0,1,114.0,1,114.0,1,114.0,1
1985,max_effective,30,90,3,3,0.05,0.95,0.9430504727644252,36,110.0,1,110.0,1,110.0,1,110.0,1
1986,max_effective,30,90,3,3,0.05,0.95,0.8957768520305691,9,81.0,1,81.0,1,81.0,1,81.0,1
1987,max_effective,30,90,3,3,0.05,0.95,0.9356848062797244,61,168.0,0,178.0,0,200.0,1,200.0,1
1988,max_effective,30,90,3,3,0.05,0.95,0.9326082273977016,24,122.0,1,122.0,1,122.0,1,122.0,1
1989,max_effective,30,90,3,3,0.05,0.95,0.8706524033568668,10,78.0,1,78.0,1,78.0,1,78.0,1
1990,max_effective,30,90,3,3,0.05,0.95,0.9437885353304858,22,101.0,1,101.0,1,101.0,1,101.0,1
1991,max_effective,30,90,3,3,0.05,0.95,0.9454063213926333,26,91.0,1,91.0,1,91.0,1,89.0,0
1992,max_effective,30,90,3,3,0.05,0.95,0.943573007738312,7,65.0,1,65.0,1,65.0,1,64.0,0
1993,max_effective,30,90,3,3,0.05,0.95,0.9310133238041484,6,68.0,1,68.0,1,68.0,1,68.0,1
1994,max_effective,30,90,3,3,0.05,0.95,0.9491245918492393,10,74.0,1,74.0,1,74.0,1,74.0,1
1995,max_effective,30,90,3,3,0.05,0.95,0.9372190220389098,14,75.0,1,75.0,1,75.0,1,73.0,0
1996,max_effective,30,90,3,3,0.05,0.95,0.9091440163594084,11,82.0,1,82.0,1,82.0,1,82.0,1
1997,max_effective,30,90,3,3,0.05,0.95,0.947096053131524,31,132.0,1,132.0,1,132.0,1,132.0,1
1998,max_effective,30,90,3,3,0.05,0.95,0.9310461772457068,26,107.0,1,107.0,1,107.0,1,107.0,1
1999,max_effective,30,90,3,3,0.05,0.95,0.944572246905646,28,101.0,1,101.0,1,101.0,1,101.0,1
2000,max_effective,30,90,3,3,0.05,0.95,0.946867884519572,26,94.0,1,94.0,1,94.0,1,94.0,1
2001,max_effective,30,90,3,3,0.05,0.95,0.9479624802215846,16,82.0,1,82.0,1,82.0,1,82.0,1
2002,max_effective,30,90,3,3,0.05,0.95,0.9432497977904972,18,104.0,1,104.0,1,104.0,1,104.0,1
2003,max_effective,30,90,3,3,0.05,0.95,0.9447470885729587,19,75.0,1,75.0,1,75.0,1,75.0,1
2004,max_effective,30,90,3,3,0.05,0.95,0.9124262205288776,8,81.0,1,81.0,1,81.0,1,79.0,0
2005,max_effective,30,90,3,3,0.05,0.95,0.7657066865866953,9,62.0,1,62.0,1,62.0,1,62.0,1
2006,max_effective,30,90,3,3,0.05,0.95,0.93035349043537,17,84.0,1,84.0,1,84.0,1,84.0,1
2007,max_effective,30,90,3,3,0.05,0.95,0.9453104373664426,34,110.0,1,110.0,1,110.0,1,110.0,1
2008,max_effective,30,90,3,3,0.05,0.95,0.9446368721842812,44,99.0,1,99.0,1,99.0,1,97.0,0
2009,max_effective,30,90,3,3,0.05,0.95,0.8814242600435983,7,59.0,1,59.0,1,59.0,1,59.0,1
2010,max_effective,30,90,3,3,0.05,0.95,0.934488436375586,11,76.0,1,76.0,1,76.0,1,76.0,1
2011,max_effective,30,90,3,3,0.05,0.95,0.9396260936266538,14,89.0,1,89.0,1,89.0,1,89.0,1
2012,max_effective,30,90,3,3,0.05,0.95,0.931350614777981,38,100.0,1,100.0,1,100.0,1,100.0,1
2013,max_effective,30,90,3,3,0.05,0.95,0.859418288198488,17,76.0,1,76.0,1,76.0,1,76.0,1
2014,max_effective,30,90,3,3,0.05,0.95,0.8571174754437085,19,71.0,1,71.0,1,71.0,1,70.0,0
2015,max_effective,30,90,3,3,0.05,0.95,0.925314211966035,11,94.0,1,94.0,1,94.0,1,94.0,1
2016,max_effective,30,90,3,3,0.05,0.95,0.9237928289375696,18,96.0,1,96.0,1,96.0,1,96.0,1
2017,max_effective,30,90,3,3,0.05,0.95,0.8793644984592606,9,70.0,1,70.0,1,70.0,1,70.0,1
2018,max_effective,30,90,3,3,0.05,0.95,0.8920041647654104,30,112.0,1,112.0,1,112.0,1,112.0,1
2019,max_effective,30,90,3,3,0.05,0.95,0.9379724648785672,37,140.0,1,140.0,1,140.0,1,140.0,1
2020,max_effective,30,90,3,3,0.05,0.95,0.91554899914842,6,64.0,1,64.0,1,64.0,1,63.0,0
2021,max_effective,30,90,3,3,0.05,0.95,0.9131888069209696,24,95.0,1,95.0,1,95.0,1,95.0,1
2022,max_effective,30,90,3,3,0.05,0.95,0.8972937096616298,27,95.0,1,95.0,1,95.0,1,95.0,1
2023,max_effective,30,90,3,3,0.05,0.95,0.9400317714605764,21,101.0,1,101.0,1,101.0,1,101.0,1
2024,max_effective,30,90,3,3,0.05,0.95,0.9481896472105792,32,110.0,1,110.0,1,110.0,1,110.0,1
2025,max_effective,30,90,3,3,0.05,0.95,0.7807933424830538,5,48.0,1,48.0,1,48.0,1,47.0,0
2026,max_effective,30,90,3,3,0.05,0.95,0.9355009042083786,39,160.0,1,160.0,1,160.0,1,160.0,1
2027,max_effective,30,90,3,3,0.05,0.95,0.929429603325238,15,88.0,1,88.0,1,88.0,1,88.0,1
2028,max_effective,30,90,3,3,0.05,0.95,0.9314224193224816,34,96.0,1,96.0,1,96.0,1,96.0,1
2029,max_effective,30,90,3,3,0.05,0.95,0.9488037455389176,36,131.0,1,131.0,1,131.0,1,131.0,1
2030,max_effective,30,90,3,3,0.05,0.95,0.935018186342056,85,146.0,1,146.0,1,146.0,1,146.0,1
2031,max_effective,30,90,3,3,0.05,0.95,0.9432030448902587,32,168.0,0,175.0,1,173.0,0,173.0,0
2032,max_effective,30,90,3,3,0.05,0.95,0.9207435378250344,49,191.0,0,199.0,1,196.0,0,196.0,0
2033,max_effective,30,90,3,3,0.05,0.95,0.8934897952230769,16,72.0,1,72.0,1,72.0,1,72.0,1
2034,max_effective,30,90,3,3,0.05,0.95,0.9028195182686084,20,83.0,1,83.0,1,83.0,1,83.0,1
2035,max_effective,30,90,3,3,0.05,0.95,0.892730114813317,14,64.0,1,64.0,1,64.0,1,64.0,1
2036,max_effective,30,90,3,3,0.05,0.95,0.924769311596816,12,66.0,1,66.0,1,66.0,1,66.0,1
2037,max_effective,30,90,3,3,0.05,0.95,0.8524715935951415,26,97.0,1,97.0,1,97.0,1,97.0,1
2038,max_effective,30,90,3,3,0.05,0.95,0.9478145212822034,28,100.0,1,100.0,1,100.0,1,99.0,0
2039,max_effective,30,90,3,3,0.05,0.95,0.9313174031115502,25,99.0,1,99.0,1,99.0,1,99.0,1
2040,max_effective,30,90,3,3,0.05,0.95,0.9350799621289404,37,108.0,1,108.0,1,108.0,1,108.0,1
2041,max_effective,30,90,3,3,0.05,0.95,0.9145798791118414,26,83.0,1,83.0,1,83.0,1,82.0,0
2042,max_effective,30,90,3,3,0.05,0.95,0.946199103925612,30,119.0,1,119.0,1,119.0,1,118.0,0
2043,max_effective,30,90,3,3,0.05,0.95,0.9479769335367758,29,83.0,1,83.0,1,83.0,1,81.0,0
2044,max_effective,30,90,3,3,0.05,0.95,0.929807923250867,70,146.0,0,155.0,1,155.0,1,155.0,1
2045,max_effective,30,90,3,3,0.05,0.95,0.915338392492755,26,118.0,1,118.0,1,118.0,1,118.0,1
2046,max_effective,30,90,3,3,0.05,0.95,0.9303292262449568,17,107.0,1,107.0,1,107.0,1,107.0,1
2047,max_effective,30,90,3,3,0.05,0.95,0.8819320233617984,25,95.0,1,95.0,1,95.0,1,95.0,1
2048,max_effective,30,90,3,3,0.05,0.95,0.9329981393078124,26,157.0,1,157.0,1,157.0,1,157.0,1
2049,max_effective,30,90,3,3,0.05,0.95,0.8295774599624646,7,42.0,1,42.0,1,42.0,1,42.0,1
2050,max_effective,30,90,3,3,0.05,0.95,0.9207026782871606,13,114.0,1,114.0,1,114.0,1,114.0,1
2051,max_effective,30,90,3,3,0.05,0.95,0.9418235743480498,12,87.0,1,87.0,1,87.0,1,87.0,1
2052,max_effective,30,90,3,3,0.05,0.95,0.8970408940307408,14,97.0,1,97.0,1,97.0,1,97.0,1
2053,max_effective,30,90,3,3,0.05,0.95,0.9357192931274564,7,65.0,1,65.0,1,65.0,1,63.0,0
2054,max_effective,30,90,3,3,0.05,0.95,0.9485020011956402,20,109.0,1,109.0,1,109.0,1,109.0,1
2055,max_effective,30,90,3,3,0.05,0.95,0.9386017453613614,36,122.0,1,122.0,1,122.0,1,122.0,1
2056,max_effective,30,90,3,3,0.05,0.95,0.918055374271896,25,92.0,1,92.0,1,92.0,1,92.0,1
2057,max_effective,30,90,3,3,0.05,0.95,0.9007517214601783,10,89.0,1,89.0,1,89.0,1,89.0,1
2058,max_effective,30,90,3,3,0.05,0.95,0.9336448367185206,48,139.0,1,139.0,1,139.0,1,139.0,1
2059,max_effective,30,90,3,3,0.05,0.95,0.9387934412705186,22,88.0,1,88.0,1,88.0,1,88.0,1
2060,max_effective,30,90,3,3,0.05,0.95,0.9101555146796422,13,73.0,1,73.0,1,73.0,1,73.0,1
2061,max_effective,30,90,3,3,0.05,0.95,0.8612944468552561,22,83.0,1,83.0,1,83.0,1,83.0,1
2062,max_effective,30,90,3,3,0.05,0.95,0.8952825109222029,21,120.0,1,120.0,1,120.0,1,120.0,1
2063,max_effective,30,90,3,3,0.05,0.95,0.9106201469171734,15,80.0,1,80.0,1,80.0,1,80.0,1
2064,max_effective,30,90,3,3,0.05,0.95,0.9300061521102396,18,106.0,1,106.0,1,106.0,1,106.0,1
2065,max_effective,30,90,3,3,0.05,0.95,0.9231415237646126,12,83.0,1,83.0,1,83.0,1,83.0,1
2066,max_effective,30,90,3,3,0.05,0.95,0.9401208270771576,26,108.0,1,108.0,1,108.0,1,108.0,1
2067,max_effective,30,90,3,3,0.05,0.95,0.9404191895237748,23,112.0,1,112.0,1,112.0,1,110.0,0
2068,max_effective,30,90,3,3,0.05,0.95,0.930748770617825,12,79.0,1,79.0,1,79.0,1,79.0,1
2069,max_effective,30,90,3,3,0.05,0.95,0.944209251998644,10,77.0,1,77.0,1,77.0,1,77.0,1
2070,max_effective,30,90,3,3,0.05,0.95,0.7879675653578574,7,64.0,1,64.0,1,64.0,1,64.0,1
2071,max_effective,30,90,3,3,0.05,0.95,0.9294741627274976,13,72.0,1,72.0,1,72.0,1,72.0,1
2072,max_effective,30,90,3,3,0.05,0.95,0.9287659423618578,21,108.0,1,108.0,1,108.0,1,108.0,1
2073,max_effective,30,90,3,3,0.05,0.95,0.9292977148810834,10,77.0,1,77.0,1,77.0,1,77.0,1
2074,max_effective,30,90,3,3,0.05,0.95,0.9241956953075838,34,100.0,1,100.0,1,100.0,1,100.0,1
2075,max_effective,30,90,3,3,0.05,0.95,0.9167057761950536,5,57.0,1,57.0,1,57.0,1,57.0,1
2076,max_effective,30,90,3,3,0.05,0.95,0.931177524071793,31,94.0,1,94.0,1,94.0,1,94.0,1
2077,max_effective,30,90,3,3,0.05,0.95,0.918377446215858,16,99.0,1,99.0,1,99.0,1,99.0,1
2078,max_effective,30,90,3,3,0.05,0.95,0.934789784094678,42,100.0,1,100.0,1,100.0,1,100.0,1
2079,max_effective,30,90,3,3,0.05,0.95,0.9093183580129492,12,83.0,1,83.0,1,83.0,1,81.0,0
2080,max_effective,30,90,3,3,0.05,0.95,0.9193606687286948,32,87.0,1,87.0,1,87.0,1,84.0,0
2081,max_effective,30,90,3,3,0.05,0.95,0.9173492370542108,16,106.0,1,106.0,1,106.0,1,102.0,0
2082,max_effective,30,90,3,3,0.05,0.95,0.909855178105155,20,108.0,1,108.0,1,108.0,1,108.0,1
2083,max_effective,30,90,3,3,0.05,0.95,0.9388633774110186,13,79.0,1,79.0,1,79.0,1,77.0,0
2084,max_effective,30,90,3,3,0.05,0.95,0.9260785594439904,21,113.0,1,113.0,1,113.0,1,113.0,1
2085,max_effective,30,90,3,3,0.05,0.95,0.9203368915650636,15,89.0,1,89.0,1,89.0,1,89.0,1
2086,max_effective,30,90,3,3,0.05,0.95,0.8751344679969462,12,51.0,1,51.0,1,51.0,1,51.0,1
2087,max_effective,30,90,3,3,0.05,0.95,0.9429271710756232,14,92.0,1,92.0,1,92.0,1,92.0,1
2088,max_effective,30,90,3,3,0.05,0.95,0.9484379999756504,31,114.0,1,114.0,1,114.0,1,114.0,1
2089,max_effective,30,90,3,3,0.05,0.95,0.8474540135364488,8,64.0,1,64.0,1,64.0,1,64.0,1
2090,max_effective,30,90,3,3,0.05,0.95,0.9471549031804096,20,99.0,1,99.0,1,99.0,1,99.0,1
2091,max_effective,30,90,3,3,0.05,0.95,0.9428806990669772,61,154.0,0,157.0,1,157.0,1,157.0,1
2092,max_effective,30,90,3,3,0.05,0.95,0.9475446525068734,42,167.0,1,167.0,1,167.0,1,167.0,1
2093,max_effective,30,90,3,3,0.05,0.95,0.9485741404709392,16,86.0,1,86.0,1,86.0,1,86.0,1
2094,max_effective,30,90,3,3,0.05,0.95,0.9491083827609555,24,105.0,1,105.0,1,105.0,1,105.0,1
2095,max_effective,30,90,3,3,0.05,0.95,0.9243762600909824,17,69.0,1,69.0,1,69.0,1,69.0,1
2096,max_effective,30,90,3,3,0.05,0.95,0.9295546666987432,12,96.0,1,96.0,1,96.0,1,96.0,1
2097,max_effective,30,90,3,3,0.05,0.95,0.9499142365686888,37,166.0,0,173.0,1,173.0,1,173.0,1
2098,max_effective,30,90,3,3,0.05,0.95,0.9441630289257944,79,166.0,0,177.0,0,184.0,1,184.0,1
2099,max_effective,30,90,3,3,0.05,0.95,0.8732248234700465,12,97.0,1,97.0,1,97.0,1,97.0,1
2100,max_effective,30,90,3,3,0.05,0.95,0.8976359305125379,10,76.0,1,76.0,1,76.0,1,76.0,1
2101,max_effective,30,90,3,3,0.05,0.95,0.9023099715025042,9,75.0,1,75.0,1,75.0,1,74.0,0
2102,max_effective,30,90,3,3,0.05,0.95,0.9267792893924972,12,84.0,1,84.0,1,84.0,1,84.0,1
2103,max_effective,30,90,3,3,0.05,0.95,0.947321958807796,46,118.0,1,118.0,1,118.0,1,118.0,1
2104,max_effective,30,90,3,3,0.05,0.95,0.9044114206501608,5,65.0,1,65.0,1,65.0,1,65.0,1
2105,max_effective,30,90,3,3,0.05,0.95,0.8999179008901492,20,83.0,1,83.0,1,83.0,1,83.0,1
2106,max_effective,30,90,3,3,0.05,0.95,0.9065165810118476,29,130.0,1,130.0,1,130.0,1,130.0,1
2107,max_effective,30,90,3,3,0.05,0.95,0.8735593572043491,16,73.0,1,73.0,1,73.0,1,73.0,1
2108,max_effective,30,90,3,3,0.05,0.95,0.9088503178613192,17,75.0,1,75.0,1,75.0,1,75.0,1
2109,max_effective,30,90,3,3,0.05,0.95,0.9061499541815096,23,87.0,1,87.0,1,87.0,1,87.0,1
2110,max_effective,30,90,3,3,0.05,0.95,0.8642781012377531,13,84.0,1,84.0,1,84.0,1,84.0,1
2111,max_effective,30,90,3,3,0.05,0.95,0.9156897810008028,8,79.0,1,79.0,1,79.0,1,79.0,1
2112,max_effective,30,90,3,3,0.05,0.95,0.9007298722539886,16,86.0,1,86.0,1,86.0,1,84.0,0
2113,max_effective,30,90,3,3,0.05,0.95,0.9311328331646096,26,117.0,1,117.0,1,117.0,1,117.0,1
2114,max_effective,30,90,3,3,0.05,0.95,0.9255620909538448,12,74.0,1,74.0,1,74.0,1,73.0,0
2115,max_effective,30,90,3,3,0.05,0.95,0.9440151126641454,51,90.0,1,90.0,1,90.0,1,90.0,1
2116,max_effective,30,90,3,3,0.05,0.95,0.9298742079978616,79,142.0,1,142.0,1,142.0,1,140.0,0
2117,max_effective,30,90,3,3,0.05,0.95,0.8839812260245186,13,81.0,1,81.0,1,81.0,1,81.0,1
2118,max_effective,30,90,3,3,0.05,0.95,0.8943822993208023,28,127.0,1,127.0,1,127.0,1,127.0,1
2119,max_effective,30,90,3,3,0.05,0.95,0.93882854495075,37,129.0,1,129.0,1,129.0,1,129.0,1
2120,max_effective,30,90,3,3,0.05,0.95,0.9350619452138343,12,116.0,1,116.0,1,116.0,1,115.0,0
2121,max_effective,30,90,3,3,0.05,0.95,0.9483032987354184,37,183.0,1,183.0,1,183.0,1,183.0,1
2122,max_effective,30,90,3,3,0.05,0.95,0.8781806485679869,10,62.0,1,62.0,1,62.0,1,62.0,1
2123,max_effective,30,90,3,3,0.05,0.95,0.8596030314825128,11,61.0,1,61.0,1,61.0,1,61.0,1
2124,max_effective,30,90,3,3,0.05,0.95,0.9165108168190058,24,95.0,1,95.0,1,95.0,1,95.0,1
2125,max_effective,30,90,3,3,0.05,0.95,0.9311215163316858,56,164.0,1,164.0,1,164.0,1,164.0,1
2126,max_effective,30,90,3,3,0.05,0.95,0.9329233822795658,16,83.0,1,83.0,1,83.0,1,83.0,1
2127,max_effective,30,90,3,3,0.05,0.95,0.9334822429357325,13,94.0,1,94.0,1,94.0,1,94.0,1
2128,max_effective,30,90,3,3,0.05,0.95,0.9353855815277476,10,83.0,1,83.0,1,83.0,1,79.0,0
2129,max_effective,30,90,3,3,0.05,0.95,0.9432073521239356,40,95.0,1,95.0,1,95.0,1,95.0,1
2130,max_effective,30,90,3,3,0.05,0.95,0.9052897660410127,19,91.0,1,91.0,1,91.0,1,91.0,1
2131,max_effective,30,90,3,3,0.05,0.95,0.9214682007478764,26,108.0,1,108.0,1,108.0,1,108.0,1
2132,max_effective,30,90,3,3,0.05,0.95,0.8893043452650324,13,81.0,1,81.0,1,81.0,1,81.0,1
2133,max_effective,30,90,3,3,0.05,0.95,0.936685018873016,58,172.0,0,179.0,0,182.0,0,185.0,1
2134,max_effective,30,90,3,3,0.05,0.95,0.9496226642333584,23,107.0,1,107.0,1,107.0,1,107.0,1
2135,max_effective,30,90,3,3,0.05,0.95,0.9392550494645904,27,147.0,1,147.0,1,147.0,1,145.0,0
2136,max_effective,30,90,3,3,0.05,0.95,0.9395832240262318,28,96.0,1,96.0,1,96.0,1,96.0,1
2137,max_effective,30,90,3,3,0.05,0.95,0.9200385642241488,18,94.0,1,94.0,1,94.0,1,93.0,0
2138,max_effective,30,90,3,3,0.05,0.95,0.9238474442012466,13,96.0,1,96.0,1,96.0,1,96.0,1
2139,max_effective,30,90,3,3,0.05,0.95,0.9119504808184014,12,71.0,1,71.0,1,71.0,1,71.0,1
2140,max_effective,30,90,3,3,0.05,0.95,0.9416462709846276,18,79.0,1,79.0,1,79.0,1,79.0,1
2141,max_effective,30,90,3,3,0.05,0.95,0.9416246839433584,25,118.0,1,118.0,1,118.0,1,118.0,1
2142,max_effective,30,90,3,3,0.05,0.95,0.9381697616559324,24,105.0,1,105.0,1,105.0,1,105.0,1
2143,max_effective,30,90,3,3,0.05,0.95,0.942069637514212,27,97.0,1,97.0,1,97.0,1,97.0,1
2144,max_effective,30,90,3,3,0.05,0.95,0.9270355799199956,14,101.0,1,101.0,1,101.0,1,101.0,1
2145,max_effective,30,90,3,3,0.05,0.95,0.8643528554556245,9,60.0,1,60.0,1,60.0,1,60.0,1
2146,max_effective,30,90,3,3,0.05,0.95,0.9450434352349972,38,94.0,1,94.0,1,94.0,1,93.0,0
2147,max_effective,30,90,3,3,0.05,0.95,0.904981885829327,24,108.0,1,108.0,1,108.0,1,108.0,1
2148,max_effective,30,90,3,3,0.05,0.95,0.7056927179446972,6,45.0,1,45.0,1,45.0,1,45.0,1
2149,max_effective,30,90,3,3,0.05,0.95,0.8962602090406186,12,74.0,1,74.0,1,74.0,1,72.0,0
2150,max_effective,30,90,3,3,0.05,0.95,0.9407728346882664,29,110.0,1,110.0,1,110.0,1,110.0,1
2151,max_effective,30,90,3,3,0.05,0.95,0.9402276030723344,13,64.0,1,64.0,1,64.0,1,64.0,1
2152,max_effective,30,90,3,3,0.05,0.95,0.9499686240729682,25,110.0,1,110.0,1,110.0,1,110.0,1
2153,max_effective,30,90,3,3,0.05,0.95,0.9491664964116971,31,136.0,1,136.0,1,136.0,1,136.0,1
2154,max_effective,30,90,3,3,0.05,0.95,0.9267089760002004,21,81.0,1,81.0,1,81.0,1,81.0,1
2155,max_effective,30,90,3,3,0.05,0.95,0.926389363327954,30,122.0,1,122.0,1,122.0,1,122.0,1
2156,max_effective,30,90,3,3,0.05,0.95,0.9273573032002884,13,82.0,1,82.0,1,82.0,1,82.0,1
2157,max_effective,30,90,3,3,0.05,0.95,0.9137749474297412,10,71.0,1,71.0,1,71.0,1,71.0,1
2158,max_effective,30,90,3,3,0.05,0.95,0.9440296093083572,12,88.0,1,88.0,1,88.0,1,88.0,1
2159,max_effective,30,90,3,3,0.05,0.95,0.9458952531360592,8,71.0,1,71.0,1,71.0,1,71.0,1
2160,max_effective,30,90,3,3,0.05,0.95,0.8729507261589293,12,71.0,1,71.0,1,71.0,1,71.0,1
2161,max_effective,30,90,3,3,0.05,0.95,0.9173802598937808,16,79.0,1,79.0,1,79.0,1,79.0,1
2162,max_effective,30,90,3,3,0.05,0.95,0.949045857698353,32,134.0,1,134.0,1,134.0,1,134.0,1
2163,max_effective,30,90,3,3,0.05,0.95,0.9127383650884868,12,74.0,1,74.0,1,74.0,1,74.0,1
2164,max_effective,30,90,3,3,0.05,0.95,0.9102235138138516,6,70.0,1,70.0,1,70.0,1,69.0,0
2165,max_effective,30,90,3,3,0.05,0.95,0.94196912836891,22,93.0,1,93.0,1,93.0,1,93.0,1
2166,max_effective,30,90,3,3,0.05,0.95,0.9390234131633106,39,107.0,1,107.0,1,107.0,1,107.0,1
2167,max_effective,30,90,3,3,0.05,0.95,0.946826785658445,37,114.0,1,114.0,1,114.0,1,114.0,1
2168,max_effective,30,90,3,3,0.05,0.95,0.92739352829379,32,122.0,1,122.0,1,122.0,1,122.0,1
2169,max_effective,30,90,3,3,0.05,0.95,0.9117485955950176,29,101.0,1,101.0,1,101.0,1,101.0,1
2170,max_effective,30,90,3,3,0.05,0.95,0.9427502670783272,44,130.0,1,130.0,1,130.0,1,130.0,1
2171,max_effective,30,90,3,3,0.05,0.95,0.9486566600917596,23,114.0,1,114.0,1,114.0,1,114.0,1
2172,max_effective,30,90,3,3,0.05,0.95,0.9458390573417624,9,82.0,1,82.0,1,82.0,1,81.0,0
2173,max_effective,30,90,3,3,0.05,0.95,0.941848987826659,19,122.0,1,122.0,1,122.0,1,122.0,1
2174,max_effective,30,90,3,3,0.05,0.95,0.9184768028697178,37,136.0,1,136.0,1,136.0,1,136.0,1
2175,max_effective,30,90,3,3,0.05,0.95,0.9454545653250396,35,104.0,1,104.0,1,104.0,1,104.0,1
2176,max_effective,30,90,3,3,0.05,0.95,0.854355069296079,16,72.0,1,72.0,1,72.0,1,72.0,1
2177,max_effective,30,90,3,3,0.05,0.95,0.9153068658270308,25,93.0,1,93.0,1,93.0,1,93.0,1
2178,max_effective,30,90,3,3,0.05,0.95,0.9345248080689708,6,55.0,1,55.0,1,55.0,1,54.0,0
2179,max_effective,30,90,3,3,0.05,0.95,0.9370441002593016,76,144.0,0,160.0,1,160.0,1,160.0,1
2180,max_effective,30,90,3,3,0.05,0.95,0.8909984660255612,9,69.0,1,69.0,1,69.0,1,66.0,0
2181,max_effective,30,90,3,3,0.05,0.95,0.9401745817453327,14,82.0,1,82.0,1,82.0,1,82.0,1
2182,max_effective,30,90,3,3,0.05,0.95,0.9466937656086736,40,168.0,1,168.0,1,168.0,1,168.0,1
2183,max_effective,30,90,3,3,0.05,0.95,0.9461935486999028,58,142.0,1,142.0,1,142.0,1,142.0,1
2184,max_effective,30,90,3,3,0.05,0.95,0.8977959337053363,7,73.0,1,73.0,1,73.0,1,73.0,1
2185,max_effective,30,90,3,3,0.05,0.95,0.9274520097333184,13,89.0,1,89.0,1,89.0,1,89.0,1
2186,max_effective,30,90,3,3,0.05,0.95,0.9356623367263508,14,66.0,1,66.0,1,66.0,1,66.0,1
2187,max_effective,30,90,3,3,0.05,0.95,0.8953936587111256,13,97.0,1,97.0,1,97.0,1,97.0,1
2188,max_effective,30,90,3,3,0.05,0.95,0.943540740559319,19,85.0,1,85.0,1,85.0,1,85.0,1
2189,max_effective,30,90,3,3,0.05,0.95,0.945316551844811,11,71.0,1,71.0,1,71.0,1,71.0,1
2190,max_effective,30,90,3,3,0.05,0.95,0.9346437396161018,8,70.0,1,70.0,1,70.0,1,70.0,1
2191,max_effective,30,90,3,3,0.05,0.95,0.9170293722334047,27,90.0,1,90.0,1,90.0,1,90.0,1
2192,max_effective,30,90,3,3,0.05,0.95,0.9381612710196412,14,106.0,1,106.0,1,106.0,1,106.0,1
2193,max_effective,30,90,3,3,0.05,0.95,0.9436105538447408,42,121.0,1,121.0,1,121.0,1,121.0,1
2194,max_effective,30,90,3,3,0.05,0.95,0.9292880307380385,16,82.0,1,82.0,1,82.0,1,75.0,0
2195,max_effective,30,90,3,3,0.05,0.95,0.9102494580845852,13,91.0,1,91.0,1,91.0,1,91.0,1
2196,max_effective,30,90,3,3,0.05,0.95,0.9394789153660148,25,113.0,1,113.0,1,113.0,1,113.0,1
2197,max_effective,30,90,3,3,0.05,0.95,0.9375337970588792,12,79.0,1,79.0,1,79.0,1,76.0,0
2198,max_effective,30,90,3,3,0.05,0.95,0.9228181013513286,66,171.0,0,179.0,0,195.0,1,195.0,1
2199,max_effective,30,90,3,3,0.05,0.95,0.9015953859061908,13,81.0,1,81.0,1,81.0,1,81.0,1
2200,max_effective,30,90,3,3,0.05,0.95,0.895555187878368,30,86.0,1,86.0,1,86.0,1,86.0,1
2201,max_effective,30,90,3,3,0.05,0.95,0.939967969744122,24,168.0,1,168.0,1,168.0,1,168.0,1
2202,max_effective,30,90,3,3,0.05,0.95,0.8948115062112983,19,91.0,1,91.0,1,91.0,1,91.0,1
2203,max_effective,30,90,3,3,0.05,0.95,0.9049098045496844,7,69.0,1,69.0,1,69.0,1,67.0,0
2204,max_effective,30,90,3,3,0.05,0.95,0.8986517736959794,11,88.0,1,88.0,1,88.0,1,88.0,1
2205,max_effective,30,90,3,3,0.05,0.95,0.9038720549056728,14,105.0,1,105.0,1,105.0,1,105.0,1
2206,max_effective,30,90,3,3,0.05,0.95,0.9087440740651748,9,75.0,1,75.0,1,75.0,1,75.0,1
2207,max_effective,30,90,3,3,0.05,0.95,0.9412346899158772,29,109.0,1,109.0,1,109.0,1,109.0,1
2208,max_effective,30,90,3,3,0.05,0.95,0.9486123385605056,40,106.0,1,106.0,1,106.0,1,105.0,0
2209,max_effective,30,90,3,3,0.05,0.95,0.9329939122864754,17,114.0,1,114.0,1,114.0,1,114.0,1
2210,max_effective,30,90,3,3,0.05,0.95,0.9464328314360176,7,57.0,1,57.0,1,57.0,1,57.0,1
2211,max_effective,30,90,3,3,0.05,0.95,0.8748363596812002,16,84.0,1,84.0,1,84.0,1,83.0,0
2212,max_effective,30,90,3,3,0.05,0.95,0.9345866163423892,40,105.0,1,105.0,1,105.0,1,105.0,1
2213,max_effective,30,90,3,3,0.05,0.95,0.9250116615067628,48,143.0,1,143.0,1,143.0,1,143.0,1
2214,max_effective,30,90,3,3,0.05,0.95,0.9383634950215994,42,111.0,1,111.0,1,111.0,1,111.0,1
2215,max_effective,30,90,3,3,0.05,0.95,0.9337247961338632,10,74.0,1,74.0,1,74.0,1,74.0,1
2216,max_effective,30,90,3,3,0.05,0.95,0.898134403050792,18,93.0,1,93.0,1,93.0,1,93.0,1
2217,max_effective,30,90,3,3,0.05,0.95,0.920991445438973,34,129.0,1,129.0,1,129.0,1,129.0,1
2218,max_effective,30,90,3,3,0.05,0.95,0.9353294572951888,37,114.0,1,114.0,1,114.0,1,114.0,1
2219,max_effective,30,90,3,3,0.05,0.95,0.8935147189184448,34,129.0,1,129.0,1,129.0,1,129.0,1
2220,max_effective,30,90,3,3,0.05,0.95,0.9434246405522988,21,87.0,1,87.0,1,87.0,1,87.0,1
2221,max_effective,30,90,3,3,0.05,0.95,0.936711512492828,19,84.0,1,84.0,1,84.0,1,84.0,1
2222,max_effective,30,90,3,3,0.05,0.95,0.9227624525869697,11,76.0,1,76.0,1,76.0,1,76.0,1
2223,max_effective,30,90,3,3,0.05,0.95,0.903930456011232,12,81.0,1,81.0,1,81.0,1,81.0,1
2224,max_effective,30,90,3,3,0.05,0.95,0.9178936443901096,25,105.0,1,105.0,1,105.0,1,104.0,0
2225,max_effective,30,90,3,3,0.05,0.95,0.9148813067086312,15,79.0,1,79.0,1,79.0,1,79.0,1
2226,max_effective,30,90,3,3,0.05,0.95,0.9099509803392084,16,98.0,1,98.0,1,98.0,1,98.0,1
2227,max_effective,30,90,3,3,0.05,0.95,0.9407730074409022,44,126.0,1,126.0,1,126.0,1,126.0,1
2228,max_effective,30,90,3,3,0.05,0.95,0.9483293704140748,29,137.0,1,137.0,1,137.0,1,137.0,1
2229,max_effective,30,90,3,3,0.05,0.95,0.9483702515273228,23,108.0,1,108.0,1,108.0,1,108.0,1
2230,max_effective,30,90,3,3,0.05,0.95,0.8930041959872614,37,97.0,1,97.0,1,97.0,1,97.0,1
2231,max_effective,30,90,3,3,0.05,0.95,0.8843068503278249,24,104.0,1,104.0,1,104.0,1,101.0,0
2232,max_effective,30,90,3,3,0.05,0.95,0.9364707164680116,19,94.0,1,94.0,1,94.0,1,93.0,0
2233,max_effective,30,90,3,3,0.05,0.95,0.8881252941270812,13,96.0,1,96.0,1,96.0,1,96.0,1
2234,max_effective,30,90,3,3,0.05,0.95,0.9336574134217068,18,95.0,1,95.0,1,95.0,1,95.0,1
2235,max_effective,30,90,3,3,0.05,0.95,0.8956370417914854,23,105.0,1,105.0,1,105.0,1,105.0,1
2236,max_effective,30,90,3,3,0.05,0.95,0.9142442102348174,11,94.0,1,94.0,1,94.0,1,94.0,1
2237,max_effective,30,90,3,3,0.05,0.95,0.937786931961012,7,67.0,1,67.0,1,67.0,1,65.0,0
2238,max_effective,30,90,3,3,0.05,0.95,0.931940441192629,22,118.0,1,118.0,1,118.0,1,118.0,1
2239,max_effective,30,90,3,3,0.05,0.95,0.920965470341122,11,64.0,1,64.0,1,64.0,1,64.0,1
2240,max_effective,30,90,3,3,0.05,0.95,0.945613902578283,40,169.0,1,167.0,0,169.0,1,169.0,1
2241,max_effective,30,90,3,3,0.05,0.95,0.9329036059639468,25,102.0,1,102.0,1,102.0,1,102.0,1
2242,max_effective,30,90,3,3,0.05,0.95,0.919777399250167,11,83.0,1,83.0,1,83.0,1,82.0,0
2243,max_effective,30,90,3,3,0.05,0.95,0.9035117579554458,10,70.0,1,70.0,1,70.0,1,70.0,1
2244,max_effective,30,90,3,3,0.05,0.95,0.9250924883486048,42,144.0,1,144.0,1,144.0,1,144.0,1
2245,max_effective,30,90,3,3,0.05,0.95,0.9360159781841844,23,94.0,1,94.0,1,94.0,1,94.0,1
2246,max_effective,30,90,3,3,0.05,0.95,0.9413318195306064,28,152.0,1,152.0,1,152.0,1,152.0,1
2247,max_effective,30,90,3,3,0.05,0.95,0.933755903703765,36,103.0,1,103.0,1,103.0,1,103.0,1
2248,max_effective,30,90,3,3,0.05,0.95,0.9336289609544886,22,111.0,1,111.0,1,111.0,1,111.0,1
2249,max_effective,30,90,3,3,0.05,0.95,0.923996422845493,9,80.0,1,80.0,1,80.0,1,79.0,0
2250,max_effective,30,90,3,3,0.05,0.95,0.9410618165640764,39,115.0,1,115.0,1,115.0,1,115.0,1
2251,max_effective,30,90,3,3,0.05,0.95,0.9153609605333332,9,81.0,1,81.0,1,81.0,1,81.0,1
2252,max_effective,30,90,3,3,0.05,0.95,0.9431817653960286,43,86.0,1,86.0,1,86.0,1,85.0,0
2253,max_effective,30,90,3,3,0.05,0.95,0.9444701842958704,44,107.0,1,107.0,1,107.0,1,107.0,1
2254,max_effective,30,90,3,3,0.05,0.95,0.8168569433191629,12,75.0,1,75.0,1,75.0,1,75.0,1
2255,max_effective,30,90,3,3,0.05,0.95,0.9488774656221384,22,100.0,1,100.0,1,100.0,1,98.0,0
2256,max_effective,30,90,3,3,0.05,0.95,0.918789179269478,16,82.0,1,82.0,1,82.0,1,82.0,1
2257,max_effective,30,90,3,3,0.05,0.95,0.9118581677947254,26,135.0,1,135.0,1,135.0,1,135.0,1
2258,max_effective,30,90,3,3,0.05,0.95,0.9183278353888644,12,83.0,1,83.0,1,83.0,1,83.0,1
2259,max_effective,30,90,3,3,0.05,0.95,0.8856620841602413,19,92.0,1,92.0,1,92.0,1,75.0,0
2260,max_effective,30,90,3,3,0.05,0.95,0.8998266610321612,23,119.0,1,119.0,1,119.0,1,119.0,1
2261,max_effective,30,90,3,3,0.05,0.95,0.9485358269339552,32,144.0,1,144.0,1,144.0,1,144.0,1
2262,max_effective,30,90,3,3,0.05,0.95,0.919869264735092,11,87.0,1,87.0,1,87.0,1,86.0,0
2263,max_effective,30,90,3,3,0.05,0.95,0.9407469677866503,23,135.0,1,135.0,1,135.0,1,135.0,1
2264,max_effective,30,90,3,3,0.05,0.95,0.94261521647749,55,146.0,1,146.0,1,146.0,1,146.0,1
2265,max_effective,30,90,3,3,0.05,0.95,0.8551538279018951,10,78.0,1,78.0,1,78.0,1,78.0,1
2266,max_effective,30,90,3,3,0.05,0.95,0.9394010613317524,45,123.0,1,123.0,1,123.0,1,123.0,1
2267,max_effective,30,90,3,3,0.05,0.95,0.9409530695257402,20,96.0,1,96.0,1,96.0,1,96.0,1
2268,max_effective,30,90,3,3,0.05,0.95,0.9485679364313394,42,109.0,1,109.0,1,109.0,1,108.0,0
2269,max_effective,30,90,3,3,0.05,0.95,0.9489372717763984,24,104.0,1,104.0,1,104.0,1,104.0,1
2270,max_effective,30,90,3,3,0.05,0.95,0.908692317320862,17,100.0,1,100.0,1,100.0,1,100.0,1
2271,max_effective,30,90,3,3,0.05,0.95,0.926379837401364,33,139.0,1,139.0,1,139.0,1,139.0,1
2272,max_effective,30,90,3,3,0.05,0.95,0.9279096286754862,8,65.0,1,65.0,1,65.0,1,65.0,1
2273,max_effective,30,90,3,3,0.05,0.95,0.9357380046231628,19,137.0,1,137.0,1,137.0,1,137.0,1
2274,max_effective,30,90,3,3,0.05,0.95,0.9294879949375564,16,88.0,1,88.0,1,88.0,1,88.0,1
2275,max_effective,30,90,3,3,0.05,0.95,0.9224158023131266,7,67.0,1,67.0,1,67.0,1,67.0,1
2276,max_effective,30,90,3,3,0.05,0.95,0.9440596279178411,35,127.0,1,127.0,1,127.0,1,127.0,1
2277,max_effective,30,90,3,3,0.05,0.95,0.943309342427336,20,108.0,1,108.0,1,108.0,1,107.0,0
2278,max_effective,30,90,3,3,0.05,0.95,0.9417197494879468,34,116.0,1,116.0,1,116.0,1,116.0,1
2279,max_effective,30,90,3,3,0.05,0.95,0.9303080978536274,18,89.0,1,89.0,1,89.0,1,89.0,1
2280,max_effective,30,90,3,3,0.05,0.95,0.9454020787294816,54,131.0,1,131.0,1,131.0,1,130.0,0
2281,max_effective,30,90,3,3,0.05,0.95,0.9487369837139252,33,124.0,1,124.0,1,124.0,1,124.0,1
2282,max_effective,30,90,3,3,0.05,0.95,0.93500542549762,14,87.0,1,87.0,1,87.0,1,87.0,1
2283,max_effective,30,90,3,3,0.05,0.95,0.921621287739806,18,91.0,1,91.0,1,91.0,1,91.0,1
2284,max_effective,30,90,3,3,0.05,0.95,0.9121479480807558,24,100.0,1,100.0,1,100.0,1,98.0,0
2285,max_effective,30,90,3,3,0.05,0.95,0.9432374378794718,20,88.0,1,88.0,1,88.0,1,88.0,1
2286,max_effective,30,90,3,3,0.05,0.95,0.948261519301988,37,104.0,1,104.0,1,104.0,1,104.0,1
2287,max_effective,30,90,3,3,0.05,0.95,0.9394741148903936,8,77.0,1,77.0,1,77.0,1,77.0,1
2288,max_effective,30,90,3,3,0.05,0.95,0.9393566135208122,28,110.0,1,110.0,1,110.0,1,110.0,1
2289,max_effective,30,90,3,3,0.05,0.95,0.9483305537496812,10,90.0,1,90.0,1,90.0,1,90.0,1
2290,max_effective,30,90,3,3,0.05,0.95,0.9095787164872058,12,69.0,1,69.0,1,69.0,1,69.0,1
2291,max_effective,30,90,3,3,0.05,0.95,0.8974521159632168,16,71.0,1,71.0,1,71.0,1,71.0,1
2292,max_effective,30,90,3,3,0.05,0.95,0.9383720534327208,22,100.0,1,100.0,1,100.0,1,99.0,0
2293,max_effective,30,90,3,3,0.05,0.95,0.9330527354622252,11,88.0,1,88.0,1,88.0,1,88.0,1
2294,max_effective,30,90,3,3,0.05,0.95,0.9445210133018238,37,98.0,1,98.0,1,98.0,1,98.0,1
2295,max_effective,30,90,3,3,0.05,0.95,0.940000349028609,32,141.0,1,141.0,1,141.0,1,141.0,1
2296,max_effective,30,90,3,3,0.05,0.95,0.9420959563139611,35,129.0,1,129.0,1,129.0,1,126.0,0
2297,max_effective,30,90,3,3,0.05,0.95,0.9442720971465608,19,82.0,1,82.0,1,82.0,1,81.0,0
2298,max_effective,30,90,3,3,0.05,0.95,0.8785730888630321,26,85.0,1,85.0,1,85.0,1,85.0,1
2299,max_effective,30,90,3,3,0.05,0.95,0.9473611109257892,14,101.0,1,101.0,1,101.0,1,95.0,0
2300,max_effective,30,90,3,3,0.05,0.95,0.9296720831432532,21,131.0,1,131.0,1,131.0,1,131.0,1
2301,max_effective,30,90,3,3,0.05,0.95,0.8379300219056011,20,81.0,1,81.0,1,81.0,1,81.0,1
2302,max_effective,30,90,3,3,0.05,0.95,0.94814431498317,60,121.0,1,121.0,1,121.0,1,121.0,1
2303,max_effective,30,90,3,3,0.05,0.95,0.9316702256794094,15,73.0,1,73.0,1,73.0,1,73.0,1
2304,max_effective,30,90,3,3,0.05,0.95,0.9446549834040928,25,87.0,1,87.0,1,87.0,1,87.0,1
2305,max_effective,30,90,3,3,0.05,0.95,0.91744404805636,13,86.0,1,86.0,1,86.0,1,86.0,1
2306,max_effective,30,90,3,3,0.05,0.95,0.926299227625821,17,97.0,1,97.0,1,97.0,1,97.0,1
2307,max_effective,30,90,3,3,0.05,0.95,0.948312711770023,25,101.0,1,101.0,1,101.0,1,101.0,1
2308,max_effective,30,90,3,3,0.05,0.95,0.8692288243384443,7,51.0,1,51.0,1,51.0,1,51.0,1
2309,max_effective,30,90,3,3,0.05,0.95,0.921076647842829,14,68.0,1,68.0,1,68.0,1,68.0,1
2310,max_effective,30,90,3,3,0.05,0.95,0.8636941447481212,9,63.0,1,63.0,1,63.0,1,63.0,1
2311,max_effective,30,90,3,3,0.05,0.95,0.929272421753676,19,100.0,1,100.0,1,100.0,1,100.0,1
2312,max_effective,30,90,3,3,0.05,0.95,0.9346322940872116,6,61.0,1,61.0,1,61.0,1,60.0,0
2313,max_effective,30,90,3,3,0.05,0.95,0.8674464882172898,14,88.0,1,88.0,1,88.0,1,88.0,1
2314,max_effective,30,90,3,3,0.05,0.95,0.9415145038968634,30,120.0,1,120.0,1,120.0,1,120.0,1
2315,max_effective,30,90,3,3,0.05,0.95,0.928129209769016,10,59.0,1,59.0,1,59.0,1,59.0,1
2316,max_effective,30,90,3,3,0.05,0.95,0.9498479431410756,10,71.0,1,71.0,1,71.0,1,69.0,0
2317,max_effective,30,90,3,3,0.05,0.95,0.9055699424577414,48,132.0,1,132.0,1,132.0,1,132.0,1
2318,max_effective,30,90,3,3,0.05,0.95,0.9402471786837144,10,78.0,1,78.0,1,78.0,1,78.0,1
2319,max_effective,30,90,3,3,0.05,0.95,0.9496238584160736,21,102.0,1,102.0,1,102.0,1,102.0,1
2320,max_effective,30,90,3,3,0.05,0.95,0.9448744068529394,12,73.0,1,73.0,1,73.0,1,73.0,1
2321,max_effective,30,90,3,3,0.05,0.95,0.9331848730774585,16,93.0,1,93.0,1,93.0,1,91.0,0
2322,max_effective,30,90,3,3,0.05,0.95,0.9489009223429892,29,121.0,1,121.0,1,121.0,1,121.0,1
2323,max_effective,30,90,3,3,0.05,0.95,0.9184444886780894,15,84.0,1,84.0,1,84.0,1,84.0,1
2324,max_effective,30,90,3,3,0.05,0.95,0.9491305303457276,15,98.0,1,98.0,1,98.0,1,98.0,1
2325,max_effective,30,90,3,3,0.05,0.95,0.8634884093392644,10,69.0,1,69.0,1,69.0,1,68.0,0
2326,max_effective,30,90,3,3,0.05,0.95,0.9075997557369228,22,101.0,1,101.0,1,101.0,1,101.0,1
2327,max_effective,30,90,3,3,0.05,0.95,0.9333366876592926,11,75.0,1,75.0,1,75.0,1,75.0,1
2328,max_effective,30,90,3,3,0.05,0.95,0.9093355958157946,11,81.0,1,81.0,1,81.0,1,81.0,1
2329,max_effective,30,90,3,3,0.05,0.95,0.9474230015544992,42,127.0,1,127.0,1,127.0,1,127.0,1
2330,max_effective,30,90,3,3,0.05,0.95,0.9400648360076532,15,102.0,1,102.0,1,102.0,1,102.0,1
2331,max_effective,30,90,3,3,0.05,0.95,0.947443944995593,19,125.0,1,125.0,1,125.0,1,125.0,1
2332,max_effective,30,90,3,3,0.05,0.95,0.9420294125029413,27,120.0,1,120.0,1,120.0,1,120.0,1
2333,max_effective,30,90,3,3,0.05,0.95,0.9144520105419288,7,67.0,1,67.0,1,67.0,1,66.0,0
2334,max_effective,30,90,3,3,0.05,0.95,0.9493964772585513,35,114.0,1,114.0,1,114.0,1,113.0,0
2335,max_effective,30,90,3,3,0.05,0.95,0.9267597661875416,20,111.0,1,111.0,1,111.0,1,111.0,1
2336,max_effective,30,90,3,3,0.05,0.95,0.9482930959533704,36,161.0,1,161.0,1,161.0,1,161.0,1
2337,max_effective,30,90,3,3,0.05,0.95,0.9409945866118804,29,106.0,1,106.0,1,106.0,1,103.0,0
2338,max_effective,30,90,3,3,0.05,0.95,0.9234461435467664,33,107.0,1,107.0,1,107.0,1,107.0,1
2339,max_effective,30,90,3,3,0.05,0.95,0.9488093403461292,24,122.0,1,122.0,1,122.0,1,122.0,1
2340,max_effective,30,90,3,3,0.05,0.95,0.9312698841777064,16,94.0,1,94.0,1,94.0,1,94.0,1
2341,max_effective,30,90,3,3,0.05,0.95,0.920332382297264,18,127.0,1,127.0,1,127.0,1,122.0,0
2342,max_effective,30,90,3,3,0.05,0.95,0.8989779842083662,16,78.0,1,78.0,1,78.0,1,78.0,1
2343,max_effective,30,90,3,3,0.05,0.95,0.8833003223410973,19,97.0,1,97.0,1,97.0,1,97.0,1
2344,max_effective,30,90,3,3,0.05,0.95,0.9463656523289176,36,156.0,1,156.0,1,156.0,1,156.0,1
2345,max_effective,30,90,3,3,0.05,0.95,0.9453185596240568,4,51.0,1,51.0,1,51.0,1,51.0,1
2346,max_effective,30,90,3,3,0.05,0.95,0.9249549202898846,7,53.0,1,53.0,1,53.0,1,53.0,1
2347,max_effective,30,90,3,3,0.05,0.95,0.9194093738673284,9,62.0,1,62.0,1,62.0,1,62.0,1
2348,max_effective,30,90,3,3,0.05,0.95,0.9268927712790777,25,104.0,1,104.0,1,104.0,1,104.0,1
2349,max_effective,30,90,3,3,0.05,0.95,0.9185561196331892,11,69.0,1,69.0,1,69.0,1,69.0,1
2350,max_effective,30,90,3,3,0.05,0.95,0.8978041607625687,12,76.0,1,76.0,1,76.0,1,69.0,0
2351,max_effective,30,90,3,3,0.05,0.95,0.9435468432939907,14,92.0,1,92.0,1,92.0,1,92.0,1
2352,max_effective,30,90,3,3,0.05,0.95,0.922333739486459,15,72.0,1,72.0,1,72.0,1,72.0,1
2353,max_effective,30,90,3,3,0.05,0.95,0.9486048875747576,19,104.0,1,104.0,1,104.0,1,104.0,1
2354,max_effective,30,90,3,3,0.05,0.95,0.941108647164252,7,67.0,1,67.0,1,67.0,1,67.0,1
2355,max_effective,30,90,3,3,0.05,0.95,0.893231381809651,15,72.0,1,72.0,1,72.0,1,72.0,1
2356,max_effective,30,90,3,3,0.05,0.95,0.9469437447167882,58,98.0,1,98.0,1,98.0,1,97.0,0
2357,max_effective,30,90,3,3,0.05,0.95,0.9469638759526006,33,163.0,1,163.0,1,163.0,1,149.0,0
2358,max_effective,30,90,3,3,0.05,0.95,0.9458089093501142,14,86.0,1,86.0,1,86.0,1,86.0,1
2359,max_effective,30,90,3,3,0.05,0.95,0.8212665962734211,7,89.0,1,89.0,1,89.0,1,89.0,1
2360,max_effective,30,90,3,3,0.05,0.95,0.9210483822136524,17,99.0,1,99.0,1,99.0,1,99.0,1
2361,max_effective,30,90,3,3,0.05,0.95,0.9410128576087984,30,140.0,1,140.0,1,140.0,1,140.0,1
2362,max_effective,30,90,3,3,0.05,0.95,0.9293610527502416,29,105.0,1,105.0,1,105.0,1,105.0,1
2363,max_effective,30,90,3,3,0.05,0.95,0.948561132906826,13,90.0,1,90.0,1,90.0,1,87.0,0
2364,max_effective,30,90,3,3,0.05,0.95,0.9245574397655186,20,100.0,1,100.0,1,100.0,1,100.0,1
2365,max_effective,30,90,3,3,0.05,0.95,0.9322808508277032,36,104.0,1,104.0,1,104.0,1,104.0,1
2366,max_effective,30,90,3,3,0.05,0.95,0.8919661623902028,11,91.0,1,91.0,1,91.0,1,91.0,1
2367,max_effective,30,90,3,3,0.05,0.95,0.906781778516752,16,87.0,1,87.0,1,87.0,1,87.0,1
2368,max_effective,30,90,3,3,0.05,0.95,0.941813189598027,25,142.0,1,142.0,1,142.0,1,142.0,1
2369,max_effective,30,90,3,3,0.05,0.95,0.8944499180988368,8,68.0,1,68.0,1,68.0,1,68.0,1
2370,max_effective,30,90,3,3,0.05,0.95,0.9492294438593328,17,84.0,1,84.0,1,84.0,1,84.0,1
2371,max_effective,30,90,3,3,0.05,0.95,0.9182275728192528,29,123.0,1,123.0,1,123.0,1,123.0,1
2372,max_effective,30,90,3,3,0.05,0.95,0.9444008872695266,45,159.0,0,162.0,1,162.0,1,162.0,1
2373,max_effective,30,90,3,3,0.05,0.95,0.9312331374491264,34,139.0,1,139.0,1,139.0,1,139.0,1
2374,max_effective,30,90,3,3,0.05,0.95,0.9267072466609104,17,95.0,1,95.0,1,95.0,1,95.0,1
2375,max_effective,30,90,3,3,0.05,0.95,0.9265563158203116,12,70.0,1,70.0,1,70.0,1,70.0,1
2376,max_effective,30,90,3,3,0.05,0.95,0.938632693219935,15,105.0,1,105.0,1,105.0,1,105.0,1
2377,max_effective,30,90,3,3,0.05,0.95,0.8707580974227744,7,64.0,1,64.0,1,64.0,1,64.0,1
2378,max_effective,30,90,3,3,0.05,0.95,0.9357859409000931,27,99.0,1,99.0,1,99.0,1,99.0,1
2379,max_effective,30,90,3,3,0.05,0.95,0.936481320824156,33,116.0,1,116.0,1,116.0,1,116.0,1
2380,max_effective,30,90,3,3,0.05,0.95,0.9333095599117628,18,67.0,1,67.0,1,67.0,1,67.0,1
2381,max_effective,30,90,3,3,0.05,0.95,0.942775586723337,40,111.0,1,111.0,1,111.0,1,111.0,1
2382,max_effective,30,90,3,3,0.05,0.95,0.9388748155854992,23,101.0,1,101.0,1,101.0,1,100.0,0
2383,max_effective,30,90,3,3,0.05,0.95,0.8771284506732039,15,89.0,1,89.0,1,89.0,1,89.0,1
2384,max_effective,30,90,3,3,0.05,0.95,0.9331987577011278,29,110.0,1,110.0,1,110.0,1,110.0,1
2385,max_effective,30,90,3,3,0.05,0.95,0.933545042304078,17,102.0,1,102.0,1,102.0,1,102.0,1
2386,max_effective,30,90,3,3,0.05,0.95,0.9183192926130808,20,103.0,1,103.0,1,103.0,1,103.0,1
2387,max_effective,30,90,3,3,0.05,0.95,0.919597129463635,19,101.0,1,101.0,1,101.0,1,93.0,0
2388,max_effective,30,90,3,3,0.05,0.95,0.9199143214326206,15,84.0,1,84.0,1,84.0,1,84.0,1
2389,max_effective,30,90,3,3,0.05,0.95,0.9203644512341624,14,79.0,1,79.0,1,79.0,1,79.0,1
2390,max_effective,30,90,3,3,0.05,0.95,0.8855846534949485,33,101.0,1,101.0,1,101.0,1,101.0,1
2391,max_effective,30,90,3,3,0.05,0.95,0.9466170661112434,24,143.0,1,143.0,1,143.0,1,143.0,1
2392,max_effective,30,90,3,3,0.05,0.95,0.9448231021867052,13,67.0,1,67.0,1,67.0,1,65.0,0
2393,max_effective,30,90,3,3,0.05,0.95,0.8983914823647423,11,68.0,1,68.0,1,68.0,1,66.0,0
2394,max_effective,30,90,3,3,0.05,0.95,0.918442290274921,23,70.0,1,70.0,1,70.0,1,70.0,1
2395,max_effective,30,90,3,3,0.05,0.95,0.9444176258020964,19,93.0,1,93.0,1,93.0,1,93.0,1
2396,max_effective,30,90,3,3,0.05,0.95,0.9131437725682644,25,105.0,1,105.0,1,105.0,1,105.0,1
2397,max_effective,30,90,3,3,0.05,0.95,0.8971036007812956,20,116.0,1,116.0,1,116.0,1,116.0,1
2398,max_effective,30,90,3,3,0.05,0.95,0.9359573326897624,20,111.0,1,111.0,1,111.0,1,111.0,1
2399,max_effective,30,90,3,3,0.05,0.95,0.92655848970233,16,86.0,1,86.0,1,86.0,1,86.0,1
2400,max_effective,30,90,3,3,0.05,0.95,0.8681488430932125,5,58.0,1,58.0,1,58.0,1,58.0,1
2401,max_effective,30,90,3,3,0.05,0.95,0.9290442403063608,19,78.0,1,78.0,1,78.0,1,78.0,1
2402,max_effective,30,90,3,3,0.05,0.95,0.92386041969519,60,150.0,0,168.0,1,168.0,1,168.0,1
2403,max_effective,30,90,3,3,0.05,0.95,0.9374706822173206,56,132.0,1,132.0,1,132.0,1,132.0,1
2404,max_effective,30,90,3,3,0.05,0.95,0.9290302165893138,18,113.0,1,113.0,1,113.0,1,113.0,1
2405,max_effective,30,90,3,3,0.05,0.95,0.9472999151219922,36,124.0,1,124.0,1,124.0,1,124.0,1
2406,max_effective,30,90,3,3,0.05,0.95,0.9338625679562504,15,100.0,1,100.0,1,100.0,1,98.0,0
2407,max_effective,30,90,3,3,0.05,0.95,0.944477714751943,19,95.0,1,95.0,1,95.0,1,94.0,0
2408,max_effective,30,90,3,3,0.05,0.95,0.9272524277115554,13,75.0,1,75.0,1,75.0,1,75.0,1
2409,max_effective,30,90,3,3,0.05,0.95,0.9498040582651256,50,166.0,1,166.0,1,158.0,0,166.0,1
2410,max_effective,30,90,3,3,0.05,0.95,0.9221132546847132,23,115.0,1,115.0,1,115.0,1,115.0,1
2411,max_effective,30,90,3,3,0.05,0.95,0.8520521869902524,10,61.0,1,61.0,1,61.0,1,61.0,1
2412,max_effective,30,90,3,3,0.05,0.95,0.9061621163399688,49,143.0,0,147.0,1,147.0,1,147.0,1
2413,max_effective,30,90,3,3,0.05,0.95,0.9134633570721032,22,115.0,1,115.0,1,115.0,1,115.0,1
2414,max_effective,30,90,3,3,0.05,0.95,0.941867671324286,11,83.0,1,83.0,1,83.0,1,83.0,1
2415,max_effective,30,90,3,3,0.05,0.95,0.9095978135817084,18,91.0,1,91.0,1,91.0,1,90.0,0
2416,max_effective,30,90,3,3,0.05,0.95,0.93554980202706,68,125.0,1,125.0,1,125.0,1,125.0,1
2417,max_effective,30,90,3,3,0.05,0.95,0.9297287153301542,17,93.0,1,93.0,1,93.0,1,93.0,1
2418,max_effective,30,90,3,3,0.05,0.95,0.92719267925856,31,103.0,1,103.0,1,103.0,1,103.0,1
2419,max_effective,30,90,3,3,0.05,0.95,0.9494613866698705,42,127.0,1,127.0,1,127.0,1,125.0,0
2420,max_effective,30,90,3,3,0.05,0.95,0.918336184115879,18,85.0,1,85.0,1,85.0,1,85.0,1
2421,max_effective,30,90,3,3,0.05,0.95,0.943036031859297,17,102.0,1,102.0,1,102.0,1,102.0,1
2422,max_effective,30,90,3,3,0.05,0.95,0.9444055861487204,19,108.0,1,108.0,1,108.0,1,107.0,0
2423,max_effective,30,90,3,3,0.05,0.95,0.9250090066030796,10,76.0,1,76.0,1,76.0,1,75.0,0
2424,max_effective,30,90,3,3,0.05,0.95,0.936078028792926,22,105.0,1,105.0,1,105.0,1,105.0,1
2425,max_effective,30,90,3,3,0.05,0.95,0.946491337338484,33,161.0,1,161.0,1,161.0,1,161.0,1
2426,max_effective,30,90,3,3,0.05,0.95,0.949572866370075,25,144.0,1,144.0,1,144.0,1,144.0,1
2427,max_effective,30,90,3,3,0.05,0.95,0.9070204825366928,10,80.0,1,80.0,1,80.0,1,79.0,0
2428,max_effective,30,90,3,3,0.05,0.95,0.9234015787207712,11,74.0,1,74.0,1,74.0,1,74.0,1
2429,max_effective,30,90,3,3,0.05,0.95,0.939802711624789,37,156.0,0,157.0,1,157.0,1,157.0,1
2430,max_effective,30,90,3,3,0.05,0.95,0.9133779365690444,15,96.0,1,96.0,1,96.0,1,96.0,1
2431,max_effective,30,90,3,3,0.05,0.95,0.943252096682144,19,91.0,1,91.0,1,91.0,1,90.0,0
2432,max_effective,30,90,3,3,0.05,0.95,0.9499752623857464,16,103.0,1,103.0,1,103.0,1,103.0,1
2433,max_effective,30,90,3,3,0.05,0.95,0.8987519125960153,20,108.0,1,108.0,1,108.0,1,108.0,1
2434,max_effective,30,90,3,3,0.05,0.95,0.8292711857323429,12,61.0,1,61.0,1,61.0,1,57.0,0
2435,max_effective,30,90,3,3,0.05,0.95,0.9232670282040656,5,60.0,1,60.0,1,60.0,1,60.0,1
2436,max_effective,30,90,3,3,0.05,0.95,0.9491953853006884,34,127.0,1,127.0,1,127.0,1,127.0,1
2437,max_effective,30,90,3,3,0.05,0.95,0.8335513135649822,7,59.0,1,59.0,1,59.0,1,59.0,1
2438,max_effective,30,90,3,3,0.05,0.95,0.9164738223306068,12,83.0,1,83.0,1,83.0,1,83.0,1
2439,max_effective,30,90,3,3,0.05,0.95,0.941005175224308,17,113.0,1,113.0,1,113.0,1,113.0,1
2440,max_effective,30,90,3,3,0.05,0.95,0.919213200039865,17,84.0,1,84.0,1,84.0,1,84.0,1
2441,max_effective,30,90,3,3,0.05,0.95,0.920945251929645,7,76.0,1,76.0,1,76.0,1,76.0,1
2442,max_effective,30,90,3,3,0.05,0.95,0.9172943564945792,7,59.0,1,59.0,1,59.0,1,59.0,1
2443,max_effective,30,90,3,3,0.05,0.95,0.94754408919337,25,132.0,1,132.0,1,132.0,1,132.0,1
2444,max_effective,30,90,3,3,0.05,0.95,0.9258189732572132,12,79.0,1,79.0,1,79.0,1,79.0,1
2445,max_effective,30,90,3,3,0.05,0.95,0.9225618543867088,19,109.0,1,109.0,1,109.0,1,108.0,0
2446,max_effective,30,90,3,3,0.05,0.95,0.9326734824402252,41,153.0,1,153.0,1,153.0,1,153.0,1
2447,max_effective,30,90,3,3,0.05,0.95,0.9168239582101694,10,60.0,1,60.0,1,60.0,1,60.0,1
2448,max_effective,30,90,3,3,0.05,0.95,0.9141155632453546,24,122.0,1,122.0,1,122.0,1,122.0,1
2449,max_effective,30,90,3,3,0.05,0.95,0.9496490404608272,16,99.0,1,99.0,1,99.0,1,99.0,1
2450,max_effective,30,90,3,3,0.05,0.95,0.9234970553338272,6,67.0,1,67.0,1,67.0,1,67.0,1
2451,max_effective,30,90,3,3,0.05,0.95,0.9334758761277526,23,120.0,1,120.0,1,120.0,1,120.0,1
2452,max_effective,30,90,3,3,0.05,0.95,0.9239810135665576,6,60.0,1,60.0,1,60.0,1,60.0,1
2453,max_effective,30,90,3,3,0.05,0.95,0.9250642183537912,14,83.0,1,83.0,1,83.0,1,83.0,1
2454,max_effective,30,90,3,3,0.05,0.95,0.8858056418302958,12,74.0,1,74.0,1,74.0,1,74.0,1
2455,max_effective,30,90,3,3,0.05,0.95,0.9481654295213658,59,143.0,1,143.0,1,143.0,1,143.0,1
2456,max_effective,30,90,3,3,0.05,0.95,0.9496799747625216,37,136.0,1,136.0,1,136.0,1,136.0,1
2457,max_effective,30,90,3,3,0.05,0.95,0.9204697779032854,16,81.0,1,81.0,1,81.0,1,81.0,1
2458,max_effective,30,90,3,3,0.05,0.95,0.9439676887424356,14,80.0,1,80.0,1,80.0,1,80.0,1
2459,max_effective,30,90,3,3,0.05,0.95,0.9436880831296104,44,132.0,1,132.0,1,132.0,1,132.0,1
2460,max_effective,30,90,3,3,0.05,0.95,0.9389677416140828,19,106.0,1,106.0,1,106.0,1,106.0,1
2461,max_effective,30,90,3,3,0.05,0.95,0.91247689153129,15,99.0,1,99.0,1,99.0,1,98.0,0
2462,max_effective,30,90,3,3,0.05,0.95,0.8999406605514341,55,157.0,1,157.0,1,157.0,1,157.0,1
2463,max_effective,30,90,3,3,0.05,0.95,0.8599522443552889,10,77.0,1,77.0,1,77.0,1,77.0,1
2464,max_effective,30,90,3,3,0.05,0.95,0.7770823347168643,10,53.0,1,53.0,1,53.0,1,53.0,1
2465,max_effective,30,90,3,3,0.05,0.95,0.93007044398907,7,76.0,1,76.0,1,76.0,1,76.0,1
2466,max_effective,30,90,3,3,0.05,0.95,0.9486087167235064,12,94.0,1,94.0,1,94.0,1,94.0,1
2467,max_effective,30,90,3,3,0.05,0.95,0.9161971166903,23,94.0,1,94.0,1,94.0,1,94.0,1
2468,max_effective,30,90,3,3,0.05,0.95,0.938194298666422,58,169.0,0,202.0,1,195.0,0,186.0,0
2469,max_effective,30,90,3,3,0.05,0.95,0.8821201931997367,14,91.0,1,91.0,1,91.0,1,91.0,1
2470,max_effective,30,90,3,3,0.05,0.95,0.9346600935551757,45,105.0,1,105.0,1,105.0,1,103.0,0
2471,max_effective,30,90,3,3,0.05,0.95,0.934989420245913,17,86.0,1,86.0,1,86.0,1,86.0,1
2472,max_effective,30,90,3,3,0.05,0.95,0.918547969032426,10,87.0,1,87.0,1,87.0,1,87.0,1
2473,max_effective,30,90,3,3,0.05,0.95,0.931095411334177,16,101.0,1,101.0,1,101.0,1,101.0,1
2474,max_effective,30,90,3,3,0.05,0.95,0.9334349555581852,12,78.0,1,78.0,1,78.0,1,78.0,1
2475,max_effective,30,90,3,3,0.05,0.95,0.8974076241148621,6,53.0,1,53.0,1,53.0,1,53.0,1
2476,max_effective,30,90,3,3,0.05,0.95,0.9459214004627036,12,94.0,1,94.0,1,94.0,1,94.0,1
2477,max_effective,30,90,3,3,0.05,0.95,0.9338992003234728,34,157.0,1,157.0,1,157.0,1,157.0,1
2478,max_effective,30,90,3,3,0.05,0.95,0.9016801077428452,22,100.0,1,100.0,1,100.0,1,100.0,1
2479,max_effective,30,90,3,3,0.05,0.95,0.9076966724154384,21,93.0,1,93.0,1,93.0,1,93.0,1
2480,max_effective,30,90,3,3,0.05,0.95,0.9386739622258724,14,91.0,1,91.0,1,91.0,1,85.0,0
2481,max_effective,30,90,3,3,0.05,0.95,0.93344730320682,45,96.0,1,96.0,1,96.0,1,96.0,1
2482,max_effective,30,90,3,3,0.05,0.95,0.9048914404341676,7,58.0,1,58.0,1,58.0,1,58.0,1
2483,max_effective,30,90,3,3,0.05,0.95,0.9491985151672592,16,122.0,1,122.0,1,122.0,1,122.0,1
2484,max_effective,30,90,3,3,0.05,0.95,0.942022352256346,28,92.0,1,92.0,1,92.0,1,92.0,1
2485,max_effective,30,90,3,3,0.05,0.95,0.9470124144449008,8,57.0,1,57.0,1,57.0,1,52.0,0
2486,max_effective,30,90,3,3,0.05,0.95,0.9046034017468564,13,83.0,1,83.0,1,83.0,1,83.0,1
2487,max_effective,30,90,3,3,0.05,0.95,0.9476112770531774,17,117.0,1,117.0,1,117.0,1,117.0,1
2488,max_effective,30,90,3,3,0.05,0.95,0.927697401847819,19,88.0,1,88.0,1,88.0,1,87.0,0
2489,max_effective,30,90,3,3,0.05,0.95,0.9432033987596474,26,102.0,1,102.0,1,102.0,1,102.0,1
2490,max_effective,30,90,3,3,0.05,0.95,0.9322279742751102,17,88.0,1,88.0,1,88.0,1,86.0,0
2491,max_effective,30,90,3,3,0.05,0.95,0.9432418931051694,38,137.0,1,137.0,1,137.0,1,137.0,1
2492,max_effective,30,90,3,3,0.05,0.95,0.8903986121723914,15,73.0,1,73.0,1,73.0,1,73.0,1
2493,max_effective,30,90,3,3,0.05,0.95,0.8929967426032118,8,61.0,1,61.0,1,61.0,1,61.0,1
2494,max_effective,30,90,3,3,0.05,0.95,0.9093812402953548,9,61.0,1,61.0,1,61.0,1,61.0,1
2495,max_effective,30,90,3,3,0.05,0.95,0.9379695294527391,14,85.0,1,85.0,1,85.0,1,82.0,0
2496,max_effective,30,90,3,3,0.05,0.95,0.9101328346654592,14,94.0,1,94.0,1,94.0,1,94.0,1
2497,max_effective,30,90,3,3,0.05,0.95,0.9496693929953198,32,167.0,1,167.0,1,167.0,1,167.0,1
2498,max_effective,30,90,3,3,0.05,0.95,0.9228034701564292,10,77.0,1,77.0,1,77.0,1,77.0,1
2499,max_effective,30,90,3,3,0.05,0.95,0.9244890915979356,27,123.0,1,123.0,1,123.0,1,123.0,1
2500,max_effective,30,90,3,3,0.05,0.95,0.9296200508106408,20,124.0,1,124.0,1,124.0,1,124.0,1
2501,max_effective,30,90,3,3,0.05,0.95,0.9474877245324288,43,164.0,0,166.0,1,166.0,1,166.0,1
2502,max_effective,30,90,3,3,0.05,0.95,0.9279068813429828,47,100.0,1,100.0,1,100.0,1,100.0,1
2503,max_effective,30,90,3,3,0.05,0.95,0.925085176452031,10,83.0,1,83.0,1,83.0,1,82.0,0
2504,max_effective,30,90,3,3,0.05,0.95,0.901150429704068,11,74.0,1,74.0,1,74.0,1,74.0,1
2505,max_effective,30,90,3,3,0.05,0.95,0.9460501053556896,15,85.0,1,85.0,1,85.0,1,85.0,1
2506,max_effective,30,90,3,3,0.05,0.95,0.9298376117292522,7,72.0,1,72.0,1,72.0,1,72.0,1
2507,max_effective,30,90,3,3,0.05,0.95,0.8377843059300742,7,56.0,1,56.0,1,56.0,1,56.0,1
2508,max_effective,30,90,3,3,0.05,0.95,0.946186632376064,16,91.0,1,91.0,1,91.0,1,91.0,1
2509,max_effective,30,90,3,3,0.05,0.95,0.9016628108152828,12,81.0,1,81.0,1,81.0,1,81.0,1
2510,max_effective,30,90,3,3,0.05,0.95,0.8847572588282342,39,114.0,1,114.0,1,114.0,1,114.0,1
2511,max_effective,30,90,3,3,0.05,0.95,0.9435349111639024,7,66.0,1,66.0,1,66.0,1,66.0,1
2512,max_effective,30,90,3,3,0.05,0.95,0.9267871741047268,46,115.0,1,115.0,1,115.0,1,113.0,0
2513,max_effective,30,90,3,3,0.05,0.95,0.918451545972041,15,93.0,1,93.0,1,93.0,1,93.0,1
2514,max_effective,30,90,3,3,0.05,0.95,0.934463396262536,14,96.0,1,96.0,1,96.0,1,96.0,1
2515,max_effective,30,90,3,3,0.05,0.95,0.934106589599324,26,121.0,1,121.0,1,121.0,1,121.0,1
2516,max_effective,30,90,3,3,0.05,0.95,0.9313581533232026,27,104.0,1,104.0,1,104.0,1,104.0,1
2517,max_effective,30,90,3,3,0.05,0.95,0.9392926621338732,18,99.0,1,99.0,1,99.0,1,99.0,1
2518,max_effective,30,90,3,3,0.05,0.95,0.9232733023577496,19,104.0,1,104.0,1,104.0,1,104.0,1
2519,max_effective,30,90,3,3,0.05,0.95,0.945227776350176,22,102.0,1,102.0,1,102.0,1,102.0,1
2520,max_effective,30,90,3,3,0.05,0.95,0.8951095454143196,20,109.0,1,109.0,1,109.0,1,109.0,1
2521,max_effective,30,90,3,3,0.05,0.95,0.9456242952719012,22,119.0,1,119.0,1,119.0,1,119.0,1
2522,max_effective,30,90,3,3,0.05,0.95,0.9130335000658344,31,134.0,1,134.0,1,134.0,1,134.0,1
2523,max_effective,30,90,3,3,0.05,0.95,0.9441983525742468,39,113.0,1,113.0,1,113.0,1,112.0,0
2524,max_effective,30,90,3,3,0.05,0.95,0.9449205583952112,35,107.0,1,107.0,1,107.0,1,107.0,1
2525,max_effective,30,90,3,3,0.05,0.95,0.946099608726879,19,148.0,1,148.0,1,148.0,1,148.0,1
2526,max_effective,30,90,3,3,0.05,0.95,0.8983097682075193,18,85.0,1,85.0,1,85.0,1,82.0,0
2527,max_effective,30,90,3,3,0.05,0.95,0.948995616591728,52,153.0,1,153.0,1,153.0,1,153.0,1
2528,max_effective,30,90,3,3,0.05,0.95,0.911364442465816,15,79.0,1,79.0,1,79.0,1,79.0,1
2529,max_effective,30,90,3,3,0.05,0.95,0.853857581172987,7,67.0,1,67.0,1,67.0,1,67.0,1
2530,max_effective,30,90,3,3,0.05,0.95,0.9032874293104656,20,113.0,1,113.0,1,113.0,1,113.0,1
2531,max_effective,30,90,3,3,0.05,0.95,0.934688246624482,19,122.0,1,122.0,1,122.0,1,122.0,1
2532,max_effective,30,90,3,3,0.05,0.95,0.8959322607620043,35,111.0,1,111.0,1,111.0,1,111.0,1
2533,max_effective,30,90,3,3,0.05,0.95,0.9464323842115714,20,130.0,1,130.0,1,130.0,1,130.0,1
2534,max_effective,30,90,3,3,0.05,0.95,0.9172914252276329,10,87.0,1,87.0,1,87.0,1,85.0,0
2535,max_effective,30,90,3,3,0.05,0.95,0.9418352063840824,24,104.0,1,104.0,1,104.0,1,104.0,1
2536,max_effective,30,90,3,3,0.05,0.95,0.9482895788157653,20,107.0,1,107.0,1,107.0,1,107.0,1
2537,max_effective,30,90,3,3,0.05,0.95,0.9454616995598228,14,84.0,1,84.0,1,84.0,1,84.0,1
2538,max_effective,30,90,3,3,0.05,0.95,0.8923537499416618,14,91.0,1,91.0,1,91.0,1,91.0,1
2539,max_effective,30,90,3,3,0.05,0.95,0.9073114168363444,38,100.0,1,100.0,1,100.0,1,100.0,1
2540,max_effective,30,90,3,3,0.05,0.95,0.9435225354229414,20,87.0,1,87.0,1,87.0,1,87.0,1
2541,max_effective,30,90,3,3,0.05,0.95,0.8637808052934486,9,67.0,1,67.0,1,67.0,1,67.0,1
2542,max_effective,30,90,3,3,0.05,0.95,0.9362652954957597,14,111.0,1,111.0,1,111.0,1,111.0,1
2543,max_effective,30,90,3,3,0.05,0.95,0.9259457467595726,21,111.0,1,111.0,1,111.0,1,111.0,1
2544,max_effective,30,90,3,3,0.05,0.95,0.9471073893496726,24,93.0,1,93.0,1,93.0,1,93.0,1
2545,max_effective,30,90,3,3,0.05,0.95,0.9356968807053532,19,86.0,1,86.0,1,86.0,1,86.0,1
2546,max_effective,30,90,3,3,0.05,0.95,0.919329696442878,12,101.0,1,101.0,1,101.0,1,101.0,1
2547,max_effective,30,90,3,3,0.05,0.95,0.930687376862486,20,93.0,1,93.0,1,93.0,1,93.0,1
2548,max_effective,30,90,3,3,0.05,0.95,0.8204704210170379,9,60.0,1,60.0,1,60.0,1,60.0,1
2549,max_effective,30,90,3,3,0.05,0.95,0.9452111756133328,46,114.0,1,114.0,1,114.0,1,114.0,1
2550,max_effective,30,90,3,3,0.05,0.95,0.9288468391238148,8,89.0,1,89.0,1,89.0,1,87.0,0
2551,max_effective,30,90,3,3,0.05,0.95,0.9348690310538657,20,104.0,1,104.0,1,104.0,1,104.0,1
2552,max_effective,30,90,3,3,0.05,0.95,0.9360956643569864,14,74.0,1,74.0,1,74.0,1,69.0,0
2553,max_effective,30,90,3,3,0.05,0.95,0.8841281933141647,15,96.0,1,96.0,1,96.0,1,96.0,1
2554,max_effective,30,90,3,3,0.05,0.95,0.9369602474513744,28,91.0,1,91.0,1,91.0,1,91.0,1
2555,max_effective,30,90,3,3,0.05,0.95,0.9499441142937556,33,122.0,1,122.0,1,122.0,1,122.0,1
2556,max_effective,30,90,3,3,0.05,0.95,0.943639654900487,9,75.0,1,75.0,1,75.0,1,74.0,0
2557,max_effective,30,90,3,3,0.05,0.95,0.9492655520549454,21,85.0,1,85.0,1,85.0,1,85.0,1
2558,max_effective,30,90,3,3,0.05,0.95,0.9428541540216628,39,109.0,1,109.0,1,109.0,1,109.0,1
2559,max_effective,30,90,3,3,0.05,0.95,0.9326632093475564,26,85.0,1,85.0,1,85.0,1,85.0,1
2560,max_effective,30,90,3,3,0.05,0.95,0.8849776079663512,10,58.0,1,58.0,1,58.0,1,58.0,1
2561,max_effective,30,90,3,3,0.05,0.95,0.896040574292844,9,70.0,1,70.0,1,70.0,1,70.0,1
2562,max_effective,30,90,3,3,0.05,0.95,0.911606998213774,23,119.0,1,119.0,1,119.0,1,119.0,1
2563,max_effective,30,90,3,3,0.05,0.95,0.9241005150909916,7,62.0,1,62.0,1,62.0,1,61.0,0
2564,max_effective,30,90,3,3,0.05,0.95,0.9018157143366224,6,66.0,1,66.0,1,66.0,1,66.0,1
2565,max_effective,30,90,3,3,0.05,0.95,0.9365124000978196,18,111.0,1,111.0,1,111.0,1,111.0,1
2566,max_effective,30,90,3,3,0.05,0.95,0.922506133892843,9,85.0,1,85.0,1,85.0,1,85.0,1
2567,max_effective,30,90,3,3,0.05,0.95,0.9499803019196892,18,124.0,1,124.0,1,124.0,1,124.0,1
2568,max_effective,30,90,3,3,0.05,0.95,0.9351459346855492,9,61.0,1,61.0,1,61.0,1,61.0,1
2569,max_effective,30,90,3,3,0.05,0.95,0.9223060146923612,25,93.0,1,93.0,1,93.0,1,91.0,0
2570,max_effective,30,90,3,3,0.05,0.95,0.9369810242910648,30,105.0,1,105.0,1,105.0,1,105.0,1
2571,max_effective,30,90,3,3,0.05,0.95,0.9145029990297916,20,83.0,1,83.0,1,83.0,1,83.0,1
2572,max_effective,30,90,3,3,0.05,0.95,0.9397676291191898,44,130.0,1,130.0,1,130.0,1,130.0,1
2573,max_effective,30,90,3,3,0.05,0.95,0.903218587257938,16,97.0,1,97.0,1,97.0,1,97.0,1
2574,max_effective,30,90,3,3,0.05,0.95,0.9360710317988574,41,157.0,1,157.0,1,157.0,1,157.0,1
2575,max_effective,30,90,3,3,0.05,0.95,0.9181237036736816,22,95.0,1,95.0,1,95.0,1,95.0,1
2576,max_effective,30,90,3,3,0.05,0.95,0.8880777824106248,11,83.0,1,83.0,1,83.0,1,83.0,1
2577,max_effective,30,90,3,3,0.05,0.95,0.9482062662068504,11,86.0,1,86.0,1,86.0,1,86.0,1
2578,max_effective,30,90,3,3,0.05,0.95,0.8674892819659824,38,98.0,1,98.0,1,98.0,1,98.0,1
2579,max_effective,30,90,3,3,0.05,0.95,0.9331077961178182,15,93.0,1,93.0,1,93.0,1,93.0,1
2580,max_effective,30,90,3,3,0.05,0.95,0.8990990767407548,9,73.0,1,73.0,1,73.0,1,73.0,1
2581,max_effective,30,90,3,3,0.05,0.95,0.915526192255798,25,96.0,1,96.0,1,96.0,1,96.0,1
2582,max_effective,30,90,3,3,0.05,0.95,0.8981147504851532,9,76.0,1,76.0,1,76.0,1,76.0,1
2583,max_effective,30,90,3,3,0.05,0.95,0.9477040846206464,31,179.0,0,184.0,0,187.0,1,187.0,1
2584,max_effective,30,90,3,3,0.05,0.95,0.923794151600966,16,79.0,1,79.0,1,79.0,1,79.0,1
2585,max_effective,30,90,3,3,0.05,0.95,0.888194291541666,21,79.0,1,79.0,1,79.0,1,79.0,1
2586,max_effective,30,90,3,3,0.05,0.95,0.9032053063395874,5,50.0,1,50.0,1,50.0,1,49.0,0
2587,max_effective,30,90,3,3,0.05,0.95,0.9362977628018514,31,100.0,1,100.0,1,100.0,1,99.0,0
2588,max_effective,30,90,3,3,0.05,0.95,0.869731666501975,29,105.0,1,105.0,1,105.0,1,105.0,1
2589,max_effective,30,90,3,3,0.05,0.95,0.9317891893531476,17,78.0,1,78.0,1,78.0,1,76.0,0
2590,max_effective,30,90,3,3,0.05,0.95,0.8534453469798794,7,69.0,1,69.0,1,69.0,1,65.0,0
2591,max_effective,30,90,3,3,0.05,0.95,0.9209079439031675,18,104.0,1,104.0,1,104.0,1,104.0,1
2592,max_effective,30,90,3,3,0.05,0.95,0.932466579729927,23,129.0,1,129.0,1,129.0,1,129.0,1
2593,max_effective,30,90,3,3,0.05,0.95,0.9234204746098016,16,112.0,1,112.0,1,112.0,1,112.0,1
2594,max_effective,30,90,3,3,0.05,0.95,0.9483021261997356,38,103.0,1,103.0,1,103.0,1,103.0,1
2595,max_effective,30,90,3,3,0.05,0.95,0.9314550913585384,37,145.0,1,145.0,1,145.0,1,145.0,1
2596,max_effective,30,90,3,3,0.05,0.95,0.9406015832263585,30,117.0,1,117.0,1,117.0,1,117.0,1
2597,max_effective,30,90,3,3,0.05,0.95,0.9148589532232114,21,109.0,1,109.0,1,109.0,1,109.0,1
2598,max_effective,30,90,3,3,0.05,0.95,0.9463667805238676,46,114.0,1,114.0,1,114.0,1,114.0,1
2599,max_effective,30,90,3,3,0.05,0.95,0.9432825816729128,52,174.0,1,174.0,1,174.0,1,174.0,1
2600,max_effective,30,90,3,3,0.05,0.95,0.9392160831379388,20,107.0,1,107.0,1,107.0,1,107.0,1
2601,max_effective,30,90,3,3,0.05,0.95,0.9318531878808914,5,63.0,1,63.0,1,63.0,1,63.0,1
2602,max_effective,30,90,3,3,0.05,0.95,0.8735794966297232,27,88.0,1,88.0,1,88.0,1,88.0,1
2603,max_effective,30,90,3,3,0.05,0.95,0.8901612568610103,9,73.0,1,73.0,1,73.0,1,73.0,1
2604,max_effective,30,90,3,3,0.05,0.95,0.9412499142925772,11,89.0,1,89.0,1,89.0,1,89.0,1
2605,max_effective,30,90,3,3,0.05,0.95,0.9228348293232618,26,90.0,1,90.0,1,90.0,1,89.0,0
2606,max_effective,30,90,3,3,0.05,0.95,0.9403744273868024,12,100.0,1,100.0,1,100.0,1,100.0,1
2607,max_effective,30,90,3,3,0.05,0.95,0.9137821579897444,9,83.0,1,83.0,1,83.0,1,83.0,1
2608,max_effective,30,90,3,3,0.05,0.95,0.9437114995982512,55,134.0,1,134.0,1,134.0,1,134.0,1
2609,max_effective,30,90,3,3,0.05,0.95,0.921914162177155,44,140.0,1,140.0,1,140.0,1,140.0,1
2610,max_effective,30,90,3,3,0.05,0.95,0.9097320805601908,6,55.0,1,55.0,1,55.0,1,54.0,0
2611,max_effective,30,90,3,3,0.05,0.95,0.8981537084285665,20,76.0,1,76.0,1,76.0,1,76.0,1
2612,max_effective,30,90,3,3,0.05,0.95,0.9425082723762048,50,136.0,1,136.0,1,136.0,1,136.0,1
2613,max_effective,30,90,3,3,0.05,0.95,0.920419737675258,34,117.0,1,117.0,1,117.0,1,117.0,1
2614,max_effective,30,90,3,3,0.05,0.95,0.8651478756224221,21,94.0,1,94.0,1,94.0,1,94.0,1
2615,max_effective,30,90,3,3,0.05,0.95,0.9445783934365428,22,115.0,1,115.0,1,115.0,1,115.0,1
2616,max_effective,30,90,3,3,0.05,0.95,0.9450223800442268,11,78.0,1,78.0,1,78.0,1,78.0,1
2617,max_effective,30,90,3,3,0.05,0.95,0.9394484602123028,18,90.0,1,90.0,1,90.0,1,90.0,1
2618,max_effective,30,90,3,3,0.05,0.95,0.9238182173994828,37,132.0,1,132.0,1,132.0,1,132.0,1
2619,max_effective,30,90,3,3,0.05,0.95,0.934958024110593,18,110.0,1,110.0,1,110.0,1,110.0,1
2620,max_effective,30,90,3,3,0.05,0.95,0.9483745031096328,18,148.0,1,148.0,1,148.0,1,148.0,1
2621,max_effective,30,90,3,3,0.05,0.95,0.907158770609978,23,85.0,1,85.0,1,85.0,1,85.0,1
2622,max_effective,30,90,3,3,0.05,0.95,0.9320636641333472,29,104.0,1,104.0,1,104.0,1,78.0,0
2623,max_effective,30,90,3,3,0.05,0.95,0.9247326258166396,14,69.0,1,69.0,1,69.0,1,69.0,1
2624,max_effective,30,90,3,3,0.05,0.95,0.9119834744123472,9,71.0,1,71.0,1,71.0,1,71.0,1
2625,max_effective,30,90,3,3,0.05,0.95,0.9481252829238704,29,98.0,1,98.0,1,98.0,1,98.0,1
2626,max_effective,30,90,3,3,0.05,0.95,0.9371156921748796,36,113.0,1,113.0,1,113.0,1,109.0,0
2627,max_effective,30,90,3,3,0.05,0.95,0.8666319282524786,4,58.0,1,58.0,1,58.0,1,58.0,1
2628,max_effective,30,90,3,3,0.05,0.95,0.9271151245164478,11,78.0,1,78.0,1,78.0,1,77.0,0
2629,max_effective,30,90,3,3,0.05,0.95,0.9051641199202062,12,82.0,1,82.0,1,82.0,1,82.0,1
2630,max_effective,30,90,3,3,0.05,0.95,0.9481083017403202,68,139.0,1,139.0,1,139.0,1,139.0,1
2631,max_effective,30,90,3,3,0.05,0.95,0.8942357000671063,27,85.0,1,85.0,1,85.0,1,84.0,0
2632,max_effective,30,90,3,3,0.05,0.95,0.9251133270919444,48,120.0,1,120.0,1,120.0,1,120.0,1
2633,max_effective,30,90,3,3,0.05,0.95,0.8491387898250268,5,58.0,1,58.0,1,58.0,1,58.0,1
2634,max_effective,30,90,3,3,0.05,0.95,0.9410127250119694,18,107.0,1,107.0,1,107.0,1,106.0,0
2635,max_effective,30,90,3,3,0.05,0.95,0.9390105611445222,11,58.0,1,58.0,1,58.0,1,57.0,0
2636,max_effective,30,90,3,3,0.05,0.95,0.916219475152798,19,97.0,1,97.0,1,97.0,1,96.0,0
2637,max_effective,30,90,3,3,0.05,0.95,0.9378076589670172,17,77.0,1,77.0,1,77.0,1,76.0,0
2638,max_effective,30,90,3,3,0.05,0.95,0.8865116635283684,9,75.0,1,75.0,1,75.0,1,75.0,1
2639,max_effective,30,90,3,3,0.05,0.95,0.9376152522987964,13,78.0,1,78.0,1,78.0,1,78.0,1
2640,max_effective,30,90,3,3,0.05,0.95,0.8989462074255107,48,134.0,1,134.0,1,134.0,1,134.0,1
2641,max_effective,30,90,3,3,0.05,0.95,0.9466675537620908,17,87.0,1,87.0,1,87.0,1,87.0,1
2642,max_effective,30,90,3,3,0.05,0.95,0.928643168827342,16,107.0,1,107.0,1,107.0,1,107.0,1
2643,max_effective,30,90,3,3,0.05,0.95,0.9444818803997452,11,93.0,1,93.0,1,93.0,1,93.0,1
2644,max_effective,30,90,3,3,0.05,0.95,0.9154956661720892,11,78.0,1,78.0,1,78.0,1,78.0,1
2645,max_effective,30,90,3,3,0.05,0.95,0.9274877247010328,21,112.0,1,112.0,1,112.0,1,112.0,1
2646,max_effective,30,90,3,3,0.05,0.95,0.902828974375628,43,104.0,1,104.0,1,104.0,1,104.0,1
2647,max_effective,30,90,3,3,0.05,0.95,0.9197985446730154,19,123.0,1,123.0,1,123.0,1,120.0,0
2648,max_effective,30,90,3,3,0.05,0.95,0.9475479940899304,46,149.0,1,149.0,1,149.0,1,149.0,1
2649,max_effective,30,90,3,3,0.05,0.95,0.9129246048425266,40,150.0,1,150.0,1,150.0,1,150.0,1
2650,max_effective,30,90,3,3,0.05,0.95,0.9082791625802044,10,69.0,1,69.0,1,69.0,1,69.0,1
2651,max_effective,30,90,3,3,0.05,0.95,0.9402688866399288,35,132.0,1,132.0,1,132.0,1,132.0,1
2652,max_effective,30,90,3,3,0.05,0.95,0.9180792520896888,38,116.0,1,116.0,1,116.0,1,116.0,1
2653,max_effective,30,90,3,3,0.05,0.95,0.9250552147691724,18,127.0,1,127.0,1,127.0,1,127.0,1
2654,max_effective,30,90,3,3,0.05,0.95,0.913459772487234,13,93.0,1,93.0,1,93.0,1,93.0,1
2655,max_effective,30,90,3,3,0.05,0.95,0.9222615430978698,15,89.0,1,89.0,1,89.0,1,89.0,1
2656,max_effective,30,90,3,3,0.05,0.95,0.9385187712105794,8,62.0,1,62.0,1,62.0,1,61.0,0
2657,max_effective,30,90,3,3,0.05,0.95,0.9237087133287613,14,81.0,1,81.0,1,81.0,1,81.0,1
2658,max_effective,30,90,3,3,0.05,0.95,0.9410393687064736,24,116.0,1,116.0,1,116.0,1,116.0,1
2659,max_effective,30,90,3,3,0.05,0.95,0.911488162403448,14,73.0,1,73.0,1,73.0,1,73.0,1
2660,max_effective,30,90,3,3,0.05,0.95,0.92582503899387,14,87.0,1,87.0,1,87.0,1,87.0,1
2661,max_effective,30,90,3,3,0.05,0.95,0.948965416417178,44,149.0,1,149.0,1,149.0,1,149.0,1
2662,max_effective,30,90,3,3,0.05,0.95,0.933014775612598,39,99.0,1,99.0,1,99.0,1,99.0,1
2663,max_effective,30,90,3,3,0.05,0.95,0.8925849597353834,8,64.0,1,64.0,1,64.0,1,64.0,1
2664,max_effective,30,90,3,3,0.05,0.95,0.7837000042811685,8,54.0,1,54.0,1,54.0,1,54.0,1
2665,max_effective,30,90,3,3,0.05,0.95,0.9428318999533688,16,82.0,1,82.0,1,82.0,1,73.0,0
2666,max_effective,30,90,3,3,0.05,0.95,0.9137046108505468,6,63.0,1,63.0,1,63.0,1,63.0,1
2667,max_effective,30,90,3,3,0.05,0.95,0.9274632825247906,8,75.0,1,75.0,1,75.0,1,75.0,1
2668,max_effective,30,90,3,3,0.05,0.95,0.937744159620484,9,88.0,1,88.0,1,88.0,1,88.0,1
2669,max_effective,30,90,3,3,0.05,0.95,0.9433242133462728,29,118.0,1,118.0,1,118.0,1,118.0,1
2670,max_effective,30,90,3,3,0.05,0.95,0.907922303652552,19,87.0,1,87.0,1,87.0,1,87.0,1
2671,max_effective,30,90,3,3,0.05,0.95,0.895097190398181,18,77.0,1,77.0,1,77.0,1,77.0,1
2672,max_effective,30,90,3,3,0.05,0.95,0.924986571239886,23,124.0,1,124.0,1,124.0,1,124.0,1
2673,max_effective,30,90,3,3,0.05,0.95,0.94096187958332,22,107.0,1,107.0,1,107.0,1,107.0,1
2674,max_effective,30,90,3,3,0.05,0.95,0.9084517199696318,11,61.0,1,61.0,1,61.0,1,61.0,1
2675,max_effective,30,90,3,3,0.05,0.95,0.9255269598489304,8,64.0,1,64.0,1,64.0,1,64.0,1
2676,max_effective,30,90,3,3,0.05,0.95,0.9395976590969536,13,95.0,1,95.0,1,95.0,1,95.0,1
2677,max_effective,30,90,3,3,0.05,0.95,0.859404207649776,8,63.0,1,63.0,1,63.0,1,63.0,1
2678,max_effective,30,90,3,3,0.05,0.95,0.8988898719537743,26,86.0,1,86.0,1,86.0,1,86.0,1
2679,max_effective,30,90,3,3,0.05,0.95,0.946311257950826,37,127.0,1,127.0,1,127.0,1,127.0,1
2680,max_effective,30,90,3,3,0.05,0.95,0.9334452636686684,8,82.0,1,82.0,1,82.0,1,82.0,1
2681,max_effective,30,90,3,3,0.05,0.95,0.9190509385836368,32,114.0,1,114.0,1,114.0,1,114.0,1
2682,max_effective,30,90,3,3,0.05,0.95,0.8682588313490017,7,73.0,1,73.0,1,73.0,1,73.0,1
2683,max_effective,30,90,3,3,0.05,0.95,0.9315909378099264,16,86.0,1,86.0,1,86.0,1,85.0,0
2684,max_effective,30,90,3,3,0.05,0.95,0.9154895822073532,18,99.0,1,99.0,1,99.0,1,99.0,1
2685,max_effective,30,90,3,3,0.05,0.95,0.8896890024815914,8,60.0,1,60.0,1,60.0,1,60.0,1
2686,max_effective,30,90,3,3,0.05,0.95,0.8938959990200996,8,60.0,1,60.0,1,60.0,1,60.0,1
2687,max_effective,30,90,3,3,0.05,0.95,0.940231344744729,8,73.0,1,73.0,1,73.0,1,73.0,1
2688,max_effective,30,90,3,3,0.05,0.95,0.9387546551974856,12,93.0,1,93.0,1,93.0,1,93.0,1
2689,max_effective,30,90,3,3,0.05,0.95,0.9492792465293974,13,83.0,1,83.0,1,83.0,1,83.0,1
2690,max_effective,30,90,3,3,0.05,0.95,0.9493120385370976,10,87.0,1,87.0,1,87.0,1,87.0,1
2691,max_effective,30,90,3,3,0.05,0.95,0.948326609904573,19,90.0,1,90.0,1,90.0,1,90.0,1
2692,max_effective,30,90,3,3,0.05,0.95,0.9358206920249648,17,109.0,1,109.0,1,109.0,1,109.0,1
2693,max_effective,30,90,3,3,0.05,0.95,0.9352851785035908,15,102.0,1,102.0,1,102.0,1,102.0,1
2694,max_effective,30,90,3,3,0.05,0.95,0.9438439690213134,8,67.0,1,67.0,1,67.0,1,67.0,1
2695,max_effective,30,90,3,3,0.05,0.95,0.9483958301580148,50,175.0,1,175.0,1,175.0,1,175.0,1
2696,max_effective,30,90,3,3,0.05,0.95,0.9445861814198132,37,122.0,1,122.0,1,122.0,1,122.0,1
2697,max_effective,30,90,3,3,0.05,0.95,0.9313411920478628,23,106.0,1,106.0,1,106.0,1,106.0,1
2698,max_effective,30,90,3,3,0.05,0.95,0.8981419491503035,12,91.0,1,91.0,1,91.0,1,91.0,1
2699,max_effective,30,90,3,3,0.05,0.95,0.9117067343624502,24,110.0,1,110.0,1,110.0,1,110.0,1
2700,max_effective,30,90,3,3,0.05,0.95,0.9375538824450314,12,89.0,1,89.0,1,89.0,1,89.0,1
2701,max_effective,30,90,3,3,0.05,0.95,0.9305161789566846,5,48.0,1,48.0,1,48.0,1,48.0,1
2702,max_effective,30,90,3,3,0.05,0.95,0.9320380059460114,7,68.0,1,68.0,1,68.0,1,68.0,1
2703,max_effective,30,90,3,3,0.05,0.95,0.892130794229863,12,66.0,1,66.0,1,66.0,1,66.0,1
2704,max_effective,30,90,3,3,0.05,0.95,0.9419032336328376,21,121.0,1,121.0,1,121.0,1,121.0,1
2705,max_effective,30,90,3,3,0.05,0.95,0.9373978514340754,38,135.0,1,135.0,1,135.0,1,135.0,1
2706,max_effective,30,90,3,3,0.05,0.95,0.9457332982709084,21,103.0,1,103.0,1,103.0,1,102.0,0
2707,max_effective,30,90,3,3,0.05,0.95,0.8937190881348818,8,78.0,1,78.0,1,78.0,1,78.0,1
2708,max_effective,30,90,3,3,0.05,0.95,0.9440343653525036,17,107.0,1,107.0,1,107.0,1,107.0,1
2709,max_effective,30,90,3,3,0.05,0.95,0.9438966572614544,15,83.0,1,83.0,1,83.0,1,83.0,1
2710,max_effective,30,90,3,3,0.05,0.95,0.9429184223450522,104,141.0,0,179.0,1,179.0,1,179.0,1
2711,max_effective,30,90,3,3,0.05,0.95,0.9309059160331326,27,96.0,1,96.0,1,96.0,1,96.0,1
2712,max_effective,30,90,3,3,0.05,0.95,0.9001956441273382,14,76.0,1,76.0,1,76.0,1,76.0,1
2713,max_effective,30,90,3,3,0.05,0.95,0.9141796586682832,4,53.0,1,53.0,1,53.0,1,51.0,0
2714,max_effective,30,90,3,3,0.05,0.95,0.9403935308803284,22,78.0,1,78.0,1,78.0,1,78.0,1
2715,max_effective,30,90,3,3,0.05,0.95,0.9377769334252868,10,68.0,1,68.0,1,68.0,1,67.0,0
2716,max_effective,30,90,3,3,0.05,0.95,0.923588794505634,26,87.0,1,87.0,1,87.0,1,87.0,1
2717,max_effective,30,90,3,3,0.05,0.95,0.9421773464863064,28,110.0,1,110.0,1,110.0,1,110.0,1
2718,max_effective,30,90,3,3,0.05,0.95,0.9103081674622472,45,103.0,1,103.0,1,103.0,1,103.0,1
2719,max_effective,30,90,3,3,0.05,0.95,0.9212530227462096,12,65.0,1,65.0,1,65.0,1,65.0,1
2720,max_effective,30,90,3,3,0.05,0.95,0.842317519782845,17,88.0,1,88.0,1,88.0,1,88.0,1
2721,max_effective,30,90,3,3,0.05,0.95,0.9246375519028182,33,112.0,1,112.0,1,112.0,1,112.0,1
2722,max_effective,30,90,3,3,0.05,0.95,0.9326816917559128,13,83.0,1,83.0,1,83.0,1,83.0,1
2723,max_effective,30,90,3,3,0.05,0.95,0.929122673556919,66,173.0,0,193.0,1,193.0,1,193.0,1
2724,max_effective,30,90,3,3,0.05,0.95,0.9369971007781608,26,91.0,1,91.0,1,91.0,1,91.0,1
2725,max_effective,30,90,3,3,0.05,0.95,0.9340269610500382,51,142.0,1,142.0,1,142.0,1,142.0,1
2726,max_effective,30,90,3,3,0.05,0.95,0.883160561007208,13,86.0,1,86.0,1,86.0,1,86.0,1
2727,max_effective,30,90,3,3,0.05,0.95,0.9150218101928094,29,114.0,1,114.0,1,114.0,1,113.0,0
2728,max_effective,30,90,3,3,0.05,0.95,0.9198626935230062,30,144.0,1,144.0,1,144.0,1,144.0,1
2729,max_effective,30,90,3,3,0.05,0.95,0.9481422038229956,10,72.0,1,72.0,1,72.0,1,72.0,1
2730,max_effective,30,90,3,3,0.05,0.95,0.8907779479002514,15,93.0,1,93.0,1,93.0,1,93.0,1
2731,max_effective,30,90,3,3,0.05,0.95,0.9417327668118958,10,69.0,1,69.0,1,69.0,1,69.0,1
2732,max_effective,30,90,3,3,0.05,0.95,0.9413711183824444,37,129.0,1,129.0,1,129.0,1,126.0,0
2733,max_effective,30,90,3,3,0.05,0.95,0.8950650454356647,16,118.0,1,118.0,1,118.0,1,118.0,1
2734,max_effective,30,90,3,3,0.05,0.95,0.855454637670127,20,84.0,1,84.0,1,84.0,1,84.0,1
2735,max_effective,30,90,3,3,0.05,0.95,0.945235921024272,33,133.0,1,133.0,1,133.0,1,133.0,1
2736,max_effective,30,90,3,3,0.05,0.95,0.935701365914895,27,119.0,1,119.0,1,119.0,1,119.0,1
2737,max_effective,30,90,3,3,0.05,0.95,0.9430954514111316,58,145.0,1,145.0,1,145.0,1,145.0,1
2738,max_effective,30,90,3,3,0.05,0.95,0.9461761561931092,85,173.0,0,192.0,0,202.0,0,213.0,1
2739,max_effective,30,90,3,3,0.05,0.95,0.8713052907573696,6,70.0,1,70.0,1,70.0,1,70.0,1
2740,max_effective,30,90,3,3,0.05,0.95,0.9295234590405114,21,96.0,1,96.0,1,96.0,1,96.0,1
2741,max_effective,30,90,3,3,0.05,0.95,0.8998030474254755,10,85.0,1,85.0,1,85.0,1,85.0,1
2742,max_effective,30,90,3,3,0.05,0.95,0.9442844019852356,18,92.0,1,92.0,1,92.0,1,92.0,1
2743,max_effective,30,90,3,3,0.05,0.95,0.9463559482033316,38,165.0,1,165.0,1,156.0,0,155.0,0
2744,max_effective,30,90,3,3,0.05,0.95,0.8894687592285845,21,96.0,1,96.0,1,96.0,1,96.0,1
2745,max_effective,30,90,3,3,0.05,0.95,0.9449779851048538,45,154.0,1,154.0,1,154.0,1,154.0,1
2746,max_effective,30,90,3,3,0.05,0.95,0.9432834340148242,21,125.0,1,125.0,1,125.0,1,125.0,1
2747,max_effective,30,90,3,3,0.05,0.95,0.9078141546642278,13,71.0,1,71.0,1,71.0,1,67.0,0
2748,max_effective,30,90,3,3,0.05,0.95,0.8224004458609072,23,101.0,1,101.0,1,101.0,1,101.0,1
2749,max_effective,30,90,3,3,0.05,0.95,0.9256136025067736,12,69.0,1,69.0,1,69.0,1,69.0,1
2750,max_effective,30,90,3,3,0.05,0.95,0.8959175010587878,52,141.0,0,150.0,1,150.0,1,150.0,1
2751,max_effective,30,90,3,3,0.05,0.95,0.9425820489089372,7,61.0,1,61.0,1,61.0,1,61.0,1
2752,max_effective,30,90,3,3,0.05,0.95,0.9085591910403116,18,103.0,1,103.0,1,103.0,1,103.0,1
2753,max_effective,30,90,3,3,0.05,0.95,0.8293234408523448,9,74.0,1,74.0,1,74.0,1,74.0,1
2754,max_effective,30,90,3,3,0.05,0.95,0.9153286218211596,7,76.0,1,76.0,1,76.0,1,76.0,1
2755,max_effective,30,90,3,3,0.05,0.95,0.9342173503202066,22,110.0,1,110.0,1,110.0,1,110.0,1
2756,max_effective,30,90,3,3,0.05,0.95,0.9057768819651948,19,110.0,1,110.0,1,110.0,1,110.0,1
2757,max_effective,30,90,3,3,0.05,0.95,0.9492501156215918,48,132.0,1,132.0,1,132.0,1,132.0,1
2758,max_effective,30,90,3,3,0.05,0.95,0.8887817696182295,8,88.0,1,88.0,1,88.0,1,87.0,0
2759,max_effective,30,90,3,3,0.05,0.95,0.9180319940911618,11,92.0,1,92.0,1,92.0,1,91.0,0
2760,max_effective,30,90,3,3,0.05,0.95,0.8296582825526921,10,85.0,1,85.0,1,85.0,1,84.0,0
2761,max_effective,30,90,3,3,0.05,0.95,0.9295478560543002,15,89.0,1,89.0,1,89.0,1,89.0,1
2762,max_effective,30,90,3,3,0.05,0.95,0.9013503005043874,24,101.0,1,101.0,1,101.0,1,101.0,1
2763,max_effective,30,90,3,3,0.05,0.95,0.8947950171796987,11,66.0,1,66.0,1,66.0,1,66.0,1
2764,max_effective,30,90,3,3,0.05,0.95,0.9478597828446236,17,93.0,1,93.0,1,93.0,1,93.0,1
2765,max_effective,30,90,3,3,0.05,0.95,0.8928610653125031,8,58.0,1,58.0,1,58.0,1,58.0,1
2766,max_effective,30,90,3,3,0.05,0.95,0.9255681642343856,19,91.0,1,91.0,1,91.0,1,91.0,1
2767,max_effective,30,90,3,3,0.05,0.95,0.948047953377508,19,123.0,1,123.0,1,123.0,1,123.0,1
2768,max_effective,30,90,3,3,0.05,0.95,0.9309822570894548,31,117.0,1,117.0,1,117.0,1,116.0,0
2769,max_effective,30,90,3,3,0.05,0.95,0.9148716951539634,38,151.0,1,151.0,1,151.0,1,151.0,1
2770,max_effective,30,90,3,3,0.05,0.95,0.9492045275802644,35,117.0,1,117.0,1,117.0,1,116.0,0
2771,max_effective,30,90,3,3,0.05,0.95,0.9312139778730782,16,112.0,1,112.0,1,112.0,1,112.0,1
2772,max_effective,30,90,3,3,0.05,0.95,0.9246551751343852,25,143.0,1,143.0,1,143.0,1,143.0,1
2773,max_effective,30,90,3,3,0.05,0.95,0.9412987867355206,23,96.0,1,96.0,1,96.0,1,96.0,1
2774,max_effective,30,90,3,3,0.05,0.95,0.9469706011261084,38,126.0,1,126.0,1,126.0,1,126.0,1
2775,max_effective,30,90,3,3,0.05,0.95,0.939676572998217,13,93.0,1,93.0,1,93.0,1,93.0,1
2776,max_effective,30,90,3,3,0.05,0.95,0.9492160673857686,13,81.0,1,81.0,1,81.0,1,81.0,1
2777,max_effective,30,90,3,3,0.05,0.95,0.9363854706159186,20,77.0,1,77.0,1,77.0,1,77.0,1
2778,max_effective,30,90,3,3,0.05,0.95,0.9446297328982662,46,178.0,0,193.0,0,197.0,1,197.0,1
2779,max_effective,30,90,3,3,0.05,0.95,0.9423372179389782,37,135.0,1,135.0,1,135.0,1,135.0,1
2780,max_effective,30,90,3,3,0.05,0.95,0.9192849539275147,14,76.0,1,76.0,1,76.0,1,76.0,1
2781,max_effective,30,90,3,3,0.05,0.95,0.94146374396224,13,112.0,1,112.0,1,112.0,1,112.0,1
2782,max_effective,30,90,3,3,0.05,0.95,0.9225215486509096,15,115.0,1,115.0,1,115.0,1,115.0,1
2783,max_effective,30,90,3,3,0.05,0.95,0.9385198094353592,58,157.0,1,157.0,1,157.0,1,157.0,1
2784,max_effective,30,90,3,3,0.05,0.95,0.9266123155816506,36,125.0,1,125.0,1,125.0,1,125.0,1
2785,max_effective,30,90,3,3,0.05,0.95,0.9282447522622168,46,117.0,1,117.0,1,117.0,1,117.0,1
2786,max_effective,30,90,3,3,0.05,0.95,0.9397472203728764,28,87.0,1,87.0,1,87.0,1,87.0,1
2787,max_effective,30,90,3,3,0.05,0.95,0.8114678666240969,10,82.0,1,82.0,1,82.0,1,82.0,1
2788,max_effective,30,90,3,3,0.05,0.95,0.9498457115880948,28,127.0,1,127.0,1,127.0,1,127.0,1
2789,max_effective,30,90,3,3,0.05,0.95,0.90331588134558,15,63.0,1,63.0,1,63.0,1,63.0,1
2790,max_effective,30,90,3,3,0.05,0.95,0.9437827485445984,32,183.0,0,186.0,1,186.0,1,186.0,1
2791,max_effective,30,90,3,3,0.05,0.95,0.8836453805626462,17,80.0,1,80.0,1,80.0,1,80.0,1
2792,max_effective,30,90,3,3,0.05,0.95,0.8309662246667563,15,82.0,1,82.0,1,82.0,1,82.0,1
2793,max_effective,30,90,3,3,0.05,0.95,0.9348331169842048,45,133.0,1,133.0,1,133.0,1,133.0,1
2794,max_effective,30,90,3,3,0.05,0.95,0.9492236320795744,43,131.0,1,131.0,1,131.0,1,131.0,1
2795,max_effective,30,90,3,3,0.05,0.95,0.948870944859458,47,150.0,0,151.0,1,151.0,1,151.0,1
2796,max_effective,30,90,3,3,0.05,0.95,0.9301979034393288,28,158.0,1,158.0,1,158.0,1,158.0,1
2797,max_effective,30,90,3,3,0.05,0.95,0.9447188983157128,36,109.0,1,109.0,1,109.0,1,109.0,1
2798,max_effective,30,90,3,3,0.05,0.95,0.9316643211470556,39,170.0,0,175.0,1,175.0,1,175.0,1
2799,max_effective,30,90,3,3,0.05,0.95,0.9154043589725596,16,90.0,1,90.0,1,90.0,1,90.0,1
2800,max_effective,30,90,3,3,0.05,0.95,0.924295863085382,32,140.0,1,140.0,1,140.0,1,140.0,1
2801,max_effective,30,90,3,3,0.05,0.95,0.949589853090854,26,118.0,1,118.0,1,118.0,1,117.0,0
2802,max_effective,30,90,3,3,0.05,0.95,0.918721355650514,17,83.0,1,83.0,1,83.0,1,83.0,1
2803,max_effective,30,90,3,3,0.05,0.95,0.9443578222087858,19,89.0,1,89.0,1,89.0,1,89.0,1
2804,max_effective,30,90,3,3,0.05,0.95,0.8515390241702366,10,62.0,1,62.0,1,62.0,1,62.0,1
2805,max_effective,30,90,3,3,0.05,0.95,0.901531677480169,13,110.0,1,110.0,1,110.0,1,110.0,1
2806,max_effective,30,90,3,3,0.05,0.95,0.9368031695152282,13,95.0,1,95.0,1,95.0,1,94.0,0
2807,max_effective,30,90,3,3,0.05,0.95,0.9395274641183692,10,77.0,1,77.0,1,77.0,1,77.0,1
2808,max_effective,30,90,3,3,0.05,0.95,0.9496217810217684,37,108.0,1,108.0,1,108.0,1,108.0,1
2809,max_effective,30,90,3,3,0.05,0.95,0.9171826551641484,19,127.0,1,127.0,1,127.0,1,127.0,1
2810,max_effective,30,90,3,3,0.05,0.95,0.9383128853473356,16,80.0,1,80.0,1,80.0,1,80.0,1
2811,max_effective,30,90,3,3,0.05,0.95,0.9476350195501676,17,102.0,1,102.0,1,102.0,1,100.0,0
2812,max_effective,30,90,3,3,0.05,0.95,0.9272286291046956,14,93.0,1,93.0,1,93.0,1,93.0,1
2813,max_effective,30,90,3,3,0.05,0.95,0.863076272314091,16,78.0,1,78.0,1,78.0,1,78.0,1
2814,max_effective,30,90,3,3,0.05,0.95,0.9293649505832297,22,114.0,1,114.0,1,114.0,1,114.0,1
2815,max_effective,30,90,3,3,0.05,0.95,0.8822612763271028,10,62.0,1,62.0,1,62.0,1,62.0,1
2816,max_effective,30,90,3,3,0.05,0.95,0.9386202333906568,9,73.0,1,73.0,1,73.0,1,73.0,1
2817,max_effective,30,90,3,3,0.05,0.95,0.9346184941010792,15,90.0,1,90.0,1,90.0,1,90.0,1
2818,max_effective,30,90,3,3,0.05,0.95,0.9493157565358624,48,110.0,1,110.0,1,110.0,1,110.0,1
2819,max_effective,30,90,3,3,0.05,0.95,0.9257442008737332,14,80.0,1,80.0,1,80.0,1,80.0,1
2820,max_effective,30,90,3,3,0.05,0.95,0.904550938088454,32,99.0,1,99.0,1,99.0,1,99.0,1
2821,max_effective,30,90,3,3,0.05,0.95,0.926388492875162,15,92.0,1,92.0,1,92.0,1,92.0,1
2822,max_effective,30,90,3,3,0.05,0.95,0.912831882446726,10,69.0,1,69.0,1,69.0,1,68.0,0
2823,max_effective,30,90,3,3,0.05,0.95,0.9335754521501812,30,146.0,1,146.0,1,146.0,1,146.0,1
2824,max_effective,30,90,3,3,0.05,0.95,0.938388070626223,32,113.0,1,113.0,1,113.0,1,113.0,1
2825,max_effective,30,90,3,3,0.05,0.95,0.9263239034232476,32,123.0,1,123.0,1,123.0,1,123.0,1
2826,max_effective,30,90,3,3,0.05,0.95,0.9413312880055706,10,60.0,1,60.0,1,60.0,1,58.0,0
2827,max_effective,30,90,3,3,0.05,0.95,0.9089145838910946,7,60.0,1,60.0,1,60.0,1,60.0,1
2828,max_effective,30,90,3,3,0.05,0.95,0.9344295695198244,14,100.0,1,100.0,1,100.0,1,100.0,1
2829,max_effective,30,90,3,3,0.05,0.95,0.9196455218695364,11,85.0,1,85.0,1,85.0,1,85.0,1
2830,max_effective,30,90,3,3,0.05,0.95,0.9156084443575732,17,93.0,1,93.0,1,93.0,1,93.0,1
2831,max_effective,30,90,3,3,0.05,0.95,0.914418181133968,17,100.0,1,100.0,1,100.0,1,100.0,1
2832,max_effective,30,90,3,3,0.05,0.95,0.9295172225713556,29,122.0,1,122.0,1,122.0,1,122.0,1
2833,max_effective,30,90,3,3,0.05,0.95,0.9189391979493248,15,103.0,1,103.0,1,103.0,1,103.0,1
2834,max_effective,30,90,3,3,0.05,0.95,0.887255067827213,15,97.0,1,97.0,1,97.0,1,97.0,1
2835,max_effective,30,90,3,3,0.05,0.95,0.9424308340684536,21,111.0,1,111.0,1,111.0,1,111.0,1
2836,max_effective,30,90,3,3,0.05,0.95,0.8112822573792556,6,55.0,1,55.0,1,55.0,1,55.0,1
2837,max_effective,30,90,3,3,0.05,0.95,0.9335664672725456,26,133.0,1,133.0,1,133.0,1,133.0,1
2838,max_effective,30,90,3,3,0.05,0.95,0.8798890177759379,18,87.0,1,87.0,1,87.0,1,87.0,1
2839,max_effective,30,90,3,3,0.05,0.95,0.9372272009080168,29,145.0,1,145.0,1,145.0,1,145.0,1
2840,max_effective,30,90,3,3,0.05,0.95,0.9359353175133333,27,90.0,1,90.0,1,90.0,1,90.0,1
2841,max_effective,30,90,3,3,0.05,0.95,0.9265989001380518,20,91.0,1,91.0,1,91.0,1,91.0,1
2842,max_effective,30,90,3,3,0.05,0.95,0.911803188837778,19,97.0,1,97.0,1,97.0,1,95.0,0
2843,max_effective,30,90,3,3,0.05,0.95,0.9275772793710352,9,69.0,1,69.0,1,69.0,1,69.0,1
2844,max_effective,30,90,3,3,0.05,0.95,0.8880073655158743,12,72.0,1,72.0,1,72.0,1,71.0,0
2845,max_effective,30,90,3,3,0.05,0.95,0.94369744102441,19,95.0,1,95.0,1,95.0,1,95.0,1
2846,max_effective,30,90,3,3,0.05,0.95,0.9499183519966192,42,122.0,1,122.0,1,122.0,1,122.0,1
2847,max_effective,30,90,3,3,0.05,0.95,0.9476951456072806,39,114.0,1,114.0,1,114.0,1,114.0,1
2848,max_effective,30,90,3,3,0.05,0.95,0.91979569511842,21,101.0,1,101.0,1,101.0,1,101.0,1
2849,max_effective,30,90,3,3,0.05,0.95,0.8401012671884047,11,71.0,1,71.0,1,71.0,1,71.0,1
2850,max_effective,30,90,3,3,0.05,0.95,0.8556519639985233,14,74.0,1,74.0,1,74.0,1,74.0,1
2851,max_effective,30,90,3,3,0.05,0.95,0.9349647047787668,20,88.0,1,88.0,1,88.0,1,88.0,1
2852,max_effective,30,90,3,3,0.05,0.95,0.9321230023034194,12,75.0,1,75.0,1,75.0,1,74.0,0
2853,max_effective,30,90,3,3,0.05,0.95,0.9361163539739624,13,78.0,1,78.0,1,78.0,1,78.0,1
2854,max_effective,30,90,3,3,0.05,0.95,0.9355905361475532,30,94.0,1,94.0,1,94.0,1,94.0,1
2855,max_effective,30,90,3,3,0.05,0.95,0.9060966312295706,12,74.0,1,74.0,1,74.0,1,74.0,1
2856,max_effective,30,90,3,3,0.05,0.95,0.940738490648662,30,102.0,1,102.0,1,102.0,1,102.0,1
2857,max_effective,30,90,3,3,0.05,0.95,0.9273965069969418,15,77.0,1,77.0,1,77.0,1,77.0,1
2858,max_effective,30,90,3,3,0.05,0.95,0.8510363906818189,8,70.0,1,70.0,1,70.0,1,69.0,0
2859,max_effective,30,90,3,3,0.05,0.95,0.885459923049183,11,83.0,1,83.0,1,83.0,1,83.0,1
2860,max_effective,30,90,3,3,0.05,0.95,0.8818582187406856,15,95.0,1,95.0,1,95.0,1,95.0,1
2861,max_effective,30,90,3,3,0.05,0.95,0.925139802997058,8,57.0,1,57.0,1,57.0,1,57.0,1
2862,max_effective,30,90,3,3,0.05,0.95,0.878208327252309,18,78.0,1,78.0,1,78.0,1,78.0,1
2863,max_effective,30,90,3,3,0.05,0.95,0.9117129434206332,19,120.0,1,120.0,1,120.0,1,120.0,1
2864,max_effective,30,90,3,3,0.05,0.95,0.9005353439614445,18,118.0,1,118.0,1,118.0,1,118.0,1
2865,max_effective,30,90,3,3,0.05,0.95,0.900536258224899,16,87.0,1,87.0,1,87.0,1,87.0,1
2866,max_effective,30,90,3,3,0.05,0.95,0.9465791722776844,47,139.0,1,139.0,1,139.0,1,139.0,1
2867,max_effective,30,90,3,3,0.05,0.95,0.943234694787512,12,77.0,1,77.0,1,77.0,1,76.0,0
2868,max_effective,30,90,3,3,0.05,0.95,0.9185191134749928,23,102.0,1,102.0,1,102.0,1,102.0,1
2869,max_effective,30,90,3,3,0.05,0.95,0.91084604897736,18,104.0,1,104.0,1,104.0,1,104.0,1
2870,max_effective,30,90,3,3,0.05,0.95,0.8889261000868515,16,64.0,1,64.0,1,64.0,1,62.0,0
2871,max_effective,30,90,3,3,0.05,0.95,0.9432872254935596,24,88.0,1,88.0,1,88.0,1,88.0,1
2872,max_effective,30,90,3,3,0.05,0.95,0.9317927240454126,27,98.0,1,98.0,1,98.0,1,96.0,0
2873,max_effective,30,90,3,3,0.05,0.95,0.8528288438853764,14,73.0,1,73.0,1,73.0,1,73.0,1
2874,max_effective,30,90,3,3,0.05,0.95,0.8966424643720035,12,88.0,1,88.0,1,88.0,1,88.0,1
2875,max_effective,30,90,3,3,0.05,0.95,0.9165436517591408,15,72.0,1,72.0,1,72.0,1,72.0,1
2876,max_effective,30,90,3,3,0.05,0.95,0.907696773822396,7,69.0,1,69.0,1,69.0,1,69.0,1
2877,max_effective,30,90,3,3,0.05,0.95,0.9492873521999898,30,106.0,1,106.0,1,106.0,1,105.0,0
2878,max_effective,30,90,3,3,0.05,0.95,0.8811693032310177,24,76.0,1,76.0,1,76.0,1,76.0,1
2879,max_effective,30,90,3,3,0.05,0.95,0.9193700609526502,22,83.0,1,83.0,1,83.0,1,80.0,0
2880,max_effective,30,90,3,3,0.05,0.95,0.9497488530069476,21,110.0,1,110.0,1,110.0,1,110.0,1
2881,max_effective,30,90,3,3,0.05,0.95,0.8996045400445885,22,85.0,1,85.0,1,85.0,1,85.0,1
2882,max_effective,30,90,3,3,0.05,0.95,0.9268910529007716,11,75.0,1,75.0,1,75.0,1,75.0,1
2883,max_effective,30,90,3,3,0.05,0.95,0.9279282696740274,19,97.0,1,97.0,1,97.0,1,97.0,1
2884,max_effective,30,90,3,3,0.05,0.95,0.9460084667114712,38,101.0,1,101.0,1,101.0,1,93.0,0
2885,max_effective,30,90,3,3,0.05,0.95,0.8603812639127344,13,59.0,1,59.0,1,59.0,1,59.0,1
2886,max_effective,30,90,3,3,0.05,0.95,0.9317374277658677,9,62.0,1,62.0,1,62.0,1,62.0,1
2887,max_effective,30,90,3,3,0.05,0.95,0.9431295733267914,19,128.0,1,128.0,1,128.0,1,128.0,1
2888,max_effective,30,90,3,3,0.05,0.95,0.9257855606672069,27,86.0,1,86.0,1,86.0,1,86.0,1
2889,max_effective,30,90,3,3,0.05,0.95,0.8949963887924554,36,125.0,1,125.0,1,125.0,1,125.0,1
2890,max_effective,30,90,3,3,0.05,0.95,0.9102661919036534,19,85.0,1,85.0,1,85.0,1,82.0,0
2891,max_effective,30,90,3,3,0.05,0.95,0.9411891524458544,65,134.0,1,134.0,1,134.0,1,134.0,1
2892,max_effective,30,90,3,3,0.05,0.95,0.9270267915213992,8,86.0,1,86.0,1,86.0,1,85.0,0
2893,max_effective,30,90,3,3,0.05,0.95,0.881857237066709,15,64.0,1,64.0,1,64.0,1,64.0,1
2894,max_effective,30,90,3,3,0.05,0.95,0.8774408288352082,10,78.0,1,78.0,1,78.0,1,78.0,1
2895,max_effective,30,90,3,3,0.05,0.95,0.94797653399375,21,107.0,1,107.0,1,107.0,1,107.0,1
2896,max_effective,30,90,3,3,0.05,0.95,0.8855628957668172,5,63.0,1,63.0,1,63.0,1,61.0,0
2897,max_effective,30,90,3,3,0.05,0.95,0.9482270054532806,17,87.0,1,87.0,1,87.0,1,87.0,1
2898,max_effective,30,90,3,3,0.05,0.95,0.9242602154690585,28,106.0,1,106.0,1,106.0,1,106.0,1
2899,max_effective,30,90,3,3,0.05,0.95,0.922589517207922,40,114.0,1,114.0,1,114.0,1,114.0,1
2900,max_effective,30,90,3,3,0.05,0.95,0.9138477934125648,11,69.0,1,69.0,1,69.0,1,69.0,1
2901,max_effective,30,90,3,3,0.05,0.95,0.939665242076506,7,59.0,1,59.0,1,59.0,1,59.0,1
2902,max_effective,30,90,3,3,0.05,0.95,0.9004396118622426,17,96.0,1,96.0,1,96.0,1,96.0,1
2903,max_effective,30,90,3,3,0.05,0.95,0.9423117430228504,18,115.0,1,115.0,1,115.0,1,115.0,1
2904,max_effective,30,90,3,3,0.05,0.95,0.941794605092062,20,81.0,1,81.0,1,81.0,1,81.0,1
2905,max_effective,30,90,3,3,0.05,0.95,0.9468276629961948,20,94.0,1,94.0,1,94.0,1,93.0,0
2906,max_effective,30,90,3,3,0.05,0.95,0.936611433244176,48,117.0,1,117.0,1,117.0,1,117.0,1
2907,max_effective,30,90,3,3,0.05,0.95,0.9203107305226936,10,64.0,1,64.0,1,64.0,1,64.0,1
2908,max_effective,30,90,3,3,0.05,0.95,0.900572605343295,19,73.0,1,73.0,1,73.0,1,73.0,1
2909,max_effective,30,90,3,3,0.05,0.95,0.9019622563737092,23,107.0,1,107.0,1,107.0,1,107.0,1
2910,max_effective,30,90,3,3,0.05,0.95,0.944262224744732,37,165.0,0,169.0,1,168.0,0,164.0,0
2911,max_effective,30,90,3,3,0.05,0.95,0.9392075945628888,26,122.0,1,122.0,1,122.0,1,122.0,1
2912,max_effective,30,90,3,3,0.05,0.95,0.9396851918011464,51,106.0,1,106.0,1,106.0,1,106.0,1
2913,max_effective,30,90,3,3,0.05,0.95,0.9239215844037838,29,93.0,1,93.0,1,93.0,1,93.0,1
2914,max_effective,30,90,3,3,0.05,0.95,0.8741853959056787,34,117.0,1,117.0,1,117.0,1,117.0,1
2915,max_effective,30,90,3,3,0.05,0.95,0.93775010195652,14,90.0,1,90.0,1,90.0,1,90.0,1
2916,max_effective,30,90,3,3,0.05,0.95,0.9437304477490792,28,87.0,1,87.0,1,87.0,1,87.0,1
2917,max_effective,30,90,3,3,0.05,0.95,0.9184194174856092,21,92.0,1,92.0,1,92.0,1,92.0,1
2918,max_effective,30,90,3,3,0.05,0.95,0.9457451538127656,58,121.0,1,121.0,1,121.0,1,121.0,1
2919,max_effective,30,90,3,3,0.05,0.95,0.9342629730251872,11,66.0,1,66.0,1,66.0,1,66.0,1
2920,max_effective,30,90,3,3,0.05,0.95,0.9288664367410164,20,90.0,1,90.0,1,90.0,1,90.0,1
2921,max_effective,30,90,3,3,0.05,0.95,0.9013056139475606,14,97.0,1,97.0,1,97.0,1,97.0,1
2922,max_effective,30,90,3,3,0.05,0.95,0.9314690082182696,35,129.0,1,129.0,1,129.0,1,129.0,1
2923,max_effective,30,90,3,3,0.05,0.95,0.919044668053735,9,57.0,1,57.0,1,57.0,1,57.0,1
2924,max_effective,30,90,3,3,0.05,0.95,0.9368546043178744,26,119.0,1,119.0,1,119.0,1,119.0,1
2925,max_effective,30,90,3,3,0.05,0.95,0.9490434800815262,40,130.0,1,130.0,1,130.0,1,130.0,1
2926,max_effective,30,90,3,3,0.05,0.95,0.9324188698541648,8,83.0,1,83.0,1,83.0,1,83.0,1
2927,max_effective,30,90,3,3,0.05,0.95,0.9306208469694092,23,107.0,1,107.0,1,107.0,1,107.0,1
2928,max_effective,30,90,3,3,0.05,0.95,0.9355640115591768,18,82.0,1,82.0,1,82.0,1,81.0,0
2929,max_effective,30,90,3,3,0.05,0.95,0.924440328338868,13,83.0,1,83.0,1,83.0,1,83.0,1
2930,max_effective,30,90,3,3,0.05,0.95,0.9428371029919363,15,60.0,1,60.0,1,60.0,1,60.0,1
2931,max_effective,30,90,3,3,0.05,0.95,0.9481583760772074,12,74.0,1,74.0,1,74.0,1,72.0,0
2932,max_effective,30,90,3,3,0.05,0.95,0.9109524683422372,28,80.0,1,80.0,1,80.0,1,79.0,0
2933,max_effective,30,90,3,3,0.05,0.95,0.9340631932513158,21,85.0,1,85.0,1,85.0,1,84.0,0
2934,max_effective,30,90,3,3,0.05,0.95,0.9334608069193254,10,81.0,1,81.0,1,81.0,1,78.0,0
2935,max_effective,30,90,3,3,0.05,0.95,0.9430536614070107,31,117.0,1,117.0,1,117.0,1,117.0,1
2936,max_effective,30,90,3,3,0.05,0.95,0.9077312483949028,14,70.0,1,70.0,1,70.0,1,70.0,1
2937,max_effective,30,90,3,3,0.05,0.95,0.9494806766972878,22,88.0,1,88.0,1,88.0,1,88.0,1
2938,max_effective,30,90,3,3,0.05,0.95,0.9452082527781074,7,67.0,1,67.0,1,67.0,1,67.0,1
2939,max_effective,30,90,3,3,0.05,0.95,0.9125602857940418,14,89.0,1,89.0,1,89.0,1,89.0,1
2940,max_effective,30,90,3,3,0.05,0.95,0.9451807096615724,39,163.0,0,172.0,1,172.0,1,172.0,1
2941,max_effective,30,90,3,3,0.05,0.95,0.9316299534248246,24,71.0,1,71.0,1,71.0,1,71.0,1
2942,max_effective,30,90,3,3,0.05,0.95,0.9425062674892882,14,76.0,1,76.0,1,76.0,1,76.0,1
2943,max_effective,30,90,3,3,0.05,0.95,0.9069137568756452,6,48.0,1,48.0,1,48.0,1,48.0,1
2944,max_effective,30,90,3,3,0.05,0.95,0.9311157653699568,16,83.0,1,83.0,1,83.0,1,83.0,1
2945,max_effective,30,90,3,3,0.05,0.95,0.9215827254285364,22,90.0,1,90.0,1,90.0,1,90.0,1
2946,max_effective,30,90,3,3,0.05,0.95,0.949216681221738,24,153.0,1,153.0,1,153.0,1,153.0,1
2947,max_effective,30,90,3,3,0.05,0.95,0.8954808595288535,14,92.0,1,92.0,1,92.0,1,92.0,1
2948,max_effective,30,90,3,3,0.05,0.95,0.9235700136517,11,75.0,1,75.0,1,75.0,1,73.0,0
2949,max_effective,30,90,3,3,0.05,0.95,0.9483167898021346,51,112.0,1,112.0,1,112.0,1,112.0,1
2950,max_effective,30,90,3,3,0.05,0.95,0.9467534374933388,30,91.0,1,91.0,1,91.0,1,91.0,1
2951,max_effective,30,90,3,3,0.05,0.95,0.9131589501313384,13,82.0,1,82.0,1,82.0,1,82.0,1
2952,max_effective,30,90,3,3,0.05,0.95,0.9259587063995548,12,75.0,1,75.0,1,75.0,1,75.0,1
2953,max_effective,30,90,3,3,0.05,0.95,0.9159091871018976,10,55.0,1,55.0,1,55.0,1,55.0,1
2954,max_effective,30,90,3,3,0.05,0.95,0.9421483755204,16,92.0,1,92.0,1,92.0,1,92.0,1
2955,max_effective,30,90,3,3,0.05,0.95,0.8662481693178145,16,81.0,1,81.0,1,81.0,1,81.0,1
2956,max_effective,30,90,3,3,0.05,0.95,0.9448062012011452,22,127.0,1,127.0,1,127.0,1,127.0,1
2957,max_effective,30,90,3,3,0.05,0.95,0.9374016278229188,12,69.0,1,69.0,1,69.0,1,69.0,1
2958,max_effective,30,90,3,3,0.05,0.95,0.9488357657999236,31,152.0,0,154.0,1,154.0,1,154.0,1
2959,max_effective,30,90,3,3,0.05,0.95,0.9096928872570488,19,91.0,1,91.0,1,91.0,1,91.0,1
2960,max_effective,30,90,3,3,0.05,0.95,0.8317516259900148,8,66.0,1,66.0,1,66.0,1,66.0,1
2961,max_effective,30,90,3,3,0.05,0.95,0.937302531631834,15,86.0,1,86.0,1,86.0,1,86.0,1
2962,max_effective,30,90,3,3,0.05,0.95,0.9198371355286932,19,105.0,1,105.0,1,105.0,1,105.0,1
2963,max_effective,30,90,3,3,0.05,0.95,0.8728159092306778,27,86.0,1,86.0,1,86.0,1,86.0,1
2964,max_effective,30,90,3,3,0.05,0.95,0.933364760522193,89,145.0,0,167.0,0,191.0,1,191.0,1
2965,max_effective,30,90,3,3,0.05,0.95,0.9110498607287426,20,87.0,1,87.0,1,87.0,1,87.0,1
2966,max_effective,30,90,3,3,0.05,0.95,0.9239971064031188,29,93.0,1,93.0,1,93.0,1,93.0,1
2967,max_effective,30,90,3,3,0.05,0.95,0.9437731468131748,31,119.0,1,119.0,1,119.0,1,119.0,1
2968,max_effective,30,90,3,3,0.05,0.95,0.8462067793065983,16,93.0,1,93.0,1,93.0,1,93.0,1
2969,max_effective,30,90,3,3,0.05,0.95,0.9092937913354472,12,107.0,1,107.0,1,107.0,1,107.0,1
2970,max_effective,30,90,3,3,0.05,0.95,0.9340228066357849,16,93.0,1,93.0,1,93.0,1,93.0,1
2971,max_effective,30,90,3,3,0.05,0.95,0.9403422133761477,6,64.0,1,64.0,1,64.0,1,64.0,1
2972,max_effective,30,90,3,3,0.05,0.95,0.9330639260220104,14,80.0,1,80.0,1,80.0,1,77.0,0
2973,max_effective,30,90,3,3,0.05,0.95,0.9341387058521732,14,88.0,1,88.0,1,88.0,1,88.0,1
2974,max_effective,30,90,3,3,0.05,0.95,0.9306204051321498,12,79.0,1,79.0,1,79.0,1,77.0,0
2975,max_effective,30,90,3,3,0.05,0.95,0.93500858233538,10,69.0,1,69.0,1,69.0,1,69.0,1
2976,max_effective,30,90,3,3,0.05,0.95,0.911180155001028,25,114.0,1,114.0,1,114.0,1,114.0,1
2977,max_effective,30,90,3,3,0.05,0.95,0.948819898248335,18,109.0,1,109.0,1,109.0,1,109.0,1
2978,max_effective,30,90,3,3,0.05,0.95,0.9277103250907496,22,98.0,1,98.0,1,98.0,1,98.0,1
2979,max_effective,30,90,3,3,0.05,0.95,0.931825863563237,19,103.0,1,103.0,1,103.0,1,103.0,1
2980,max_effective,30,90,3,3,0.05,0.95,0.9185498994640412,18,69.0,1,69.0,1,69.0,1,69.0,1
2981,max_effective,30,90,3,3,0.05,0.95,0.9320580913970252,10,82.0,1,82.0,1,82.0,1,81.0,0
2982,max_effective,30,90,3,3,0.05,0.95,0.9157441803267132,24,92.0,1,92.0,1,92.0,1,92.0,1
2983,max_effective,30,90,3,3,0.05,0.95,0.9481794303569064,15,113.0,1,113.0,1,113.0,1,113.0,1
2984,max_effective,30,90,3,3,0.05,0.95,0.8826446733117319,13,77.0,1,77.0,1,77.0,1,77.0,1
2985,max_effective,30,90,3,3,0.05,0.95,0.9446574107424346,11,74.0,1,74.0,1,74.0,1,74.0,1
2986,max_effective,30,90,3,3,0.05,0.95,0.9307728597567204,9,77.0,1,77.0,1,77.0,1,77.0,1
2987,max_effective,30,90,3,3,0.05,0.95,0.878092896430528,13,74.0,1,74.0,1,74.0,1,74.0,1
2988,max_effective,30,90,3,3,0.05,0.95,0.8771647370353717,11,72.0,1,72.0,1,72.0,1,72.0,1
2989,max_effective,30,90,3,3,0.05,0.95,0.9253248433379044,69,166.0,1,166.0,1,166.0,1,166.0,1
2990,max_effective,30,90,3,3,0.05,0.95,0.9222031333040304,20,111.0,1,111.0,1,111.0,1,111.0,1
2991,max_effective,30,90,3,3,0.05,0.95,0.932857154918166,9,62.0,1,62.0,1,62.0,1,62.0,1
2992,max_effective,30,90,3,3,0.05,0.95,0.9451450746277288,25,123.0,1,123.0,1,123.0,1,123.0,1
2993,max_effective,30,90,3,3,0.05,0.95,0.9412922936167069,9,73.0,1,73.0,1,73.0,1,73.0,1
2994,max_effective,30,90,3,3,0.05,0.95,0.9273798299141758,12,88.0,1,88.0,1,88.0,1,88.0,1
2995,max_effective,30,90,3,3,0.05,0.95,0.9225081742058217,8,67.0,1,67.0,1,67.0,1,67.0,1
2996,max_effective,30,90,3,3,0.05,0.95,0.922382817403121,16,83.0,1,83.0,1,83.0,1,83.0,1
2997,max_effective,30,90,3,3,0.05,0.95,0.944295350180041,37,167.0,1,167.0,1,167.0,1,167.0,1
2998,max_effective,30,90,3,3,0.05,0.95,0.8981293832005869,25,127.0,1,127.0,1,127.0,1,127.0,1
2999,max_effective,30,90,3,3,0.05,0.95,0.9359731728611722,16,81.0,1,81.0,1,81.0,1,81.0,1
3000,max_effective,30,90,3,3,0.05,0.95,0.9250892551369554,35,136.0,1,136.0,1,136.0,1,136.0,1
3001,max_effective,30,90,3,3,0.05,0.95,0.8607094939034313,15,81.0,1,81.0,1,81.0,1,81.0,1
3002,max_effective,30,90,3,3,0.05,0.95,0.9388495076442618,28,127.0,1,127.0,1,127.0,1,127.0,1
3003,max_effective,30,90,3,3,0.05,0.95,0.914419130008421,13,72.0,1,72.0,1,72.0,1,69.0,0
3004,max_effective,30,90,3,3,0.05,0.95,0.9308263504213696,24,81.0,1,81.0,1,81.0,1,81.0,1
3005,max_effective,30,90,3,3,0.05,0.95,0.9450894957191336,15,94.0,1,94.0,1,94.0,1,94.0,1
3006,max_effective,30,90,3,3,0.05,0.95,0.9493181720454528,16,107.0,1,107.0,1,107.0,1,107.0,1
3007,max_effective,30,90,3,3,0.05,0.95,0.9384252245546136,8,82.0,1,82.0,1,82.0,1,81.0,0
3008,max_effective,30,90,3,3,0.05,0.95,0.9255978804777836,37,103.0,1,103.0,1,103.0,1,103.0,1
3009,max_effective,30,90,3,3,0.05,0.95,0.9439007765397536,9,75.0,1,75.0,1,75.0,1,75.0,1
3010,max_effective,30,90,3,3,0.05,0.95,0.9210378982210112,8,71.0,1,71.0,1,71.0,1,71.0,1
3011,max_effective,30,90,3,3,0.05,0.95,0.9337569752968468,8,57.0,1,57.0,1,57.0,1,57.0,1
3012,max_effective,30,90,3,3,0.05,0.95,0.9468595716440816,25,153.0,1,153.0,1,153.0,1,153.0,1
3013,max_effective,30,90,3,3,0.05,0.95,0.9144946687550782,26,78.0,1,78.0,1,78.0,1,76.0,0
3014,max_effective,30,90,3,3,0.05,0.95,0.9045987537966632,30,110.0,1,110.0,1,110.0,1,110.0,1
3015,max_effective,30,90,3,3,0.05,0.95,0.9153126734054076,21,106.0,1,106.0,1,106.0,1,106.0,1
3016,max_effective,30,90,3,3,0.05,0.95,0.9228621958169578,18,73.0,1,73.0,1,73.0,1,73.0,1
3017,max_effective,30,90,3,3,0.05,0.95,0.9322212983025038,66,145.0,1,145.0,1,145.0,1,145.0,1
3018,max_effective,30,90,3,3,0.05,0.95,0.9437121610187282,22,117.0,1,117.0,1,117.0,1,117.0,1
3019,max_effective,30,90,3,3,0.05,0.95,0.946219866960322,18,93.0,1,93.0,1,93.0,1,93.0,1
3020,max_effective,30,90,3,3,0.05,0.95,0.9448228952230988,27,93.0,1,93.0,1,93.0,1,93.0,1
3021,max_effective,30,90,3,3,0.05,0.95,0.940219181329228,7,60.0,1,60.0,1,60.0,1,60.0,1
3022,max_effective,30,90,3,3,0.05,0.95,0.904120743962931,18,116.0,1,116.0,1,116.0,1,116.0,1
3023,max_effective,30,90,3,3,0.05,0.95,0.936136906426559,21,102.0,1,102.0,1,102.0,1,102.0,1
3024,max_effective,30,90,3,3,0.05,0.95,0.9433700583807836,37,119.0,1,119.0,1,119.0,1,119.0,1
3025,max_effective,30,90,3,3,0.05,0.95,0.936124904892335,19,87.0,1,87.0,1,87.0,1,87.0,1
3026,max_effective,30,90,3,3,0.05,0.95,0.936161320085524,21,82.0,1,82.0,1,82.0,1,82.0,1
3027,max_effective,30,90,3,3,0.05,0.95,0.93041183657462,21,101.0,1,101.0,1,101.0,1,101.0,1
3028,max_effective,30,90,3,3,0.05,0.95,0.933552580504294,11,85.0,1,85.0,1,85.0,1,85.0,1
3029,max_effective,30,90,3,3,0.05,0.95,0.8064597387566604,10,59.0,1,59.0,1,59.0,1,59.0,1
3030,max_effective,30,90,3,3,0.05,0.95,0.944905065717584,47,129.0,1,129.0,1,129.0,1,129.0,1
3031,max_effective,30,90,3,3,0.05,0.95,0.9254031591547396,13,113.0,1,113.0,1,113.0,1,113.0,1
3032,max_effective,30,90,3,3,0.05,0.95,0.9201792970243908,19,83.0,1,83.0,1,83.0,1,83.0,1
3033,max_effective,30,90,3,3,0.05,0.95,0.9343065716229568,62,132.0,1,132.0,1,132.0,1,132.0,1
3034,max_effective,30,90,3,3,0.05,0.95,0.9417339020981036,32,117.0,1,117.0,1,117.0,1,117.0,1
3035,max_effective,30,90,3,3,0.05,0.95,0.9447097693982518,18,92.0,1,92.0,1,92.0,1,92.0,1
3036,max_effective,30,90,3,3,0.05,0.95,0.9443952075915308,10,86.0,1,86.0,1,86.0,1,86.0,1
3037,max_effective,30,90,3,3,0.05,0.95,0.9154079177929656,18,109.0,1,109.0,1,109.0,1,109.0,1
3038,max_effective,30,90,3,3,0.05,0.95,0.9462128773698424,31,133.0,1,133.0,1,133.0,1,133.0,1
3039,max_effective,30,90,3,3,0.05,0.95,0.9298641537720912,31,79.0,1,79.0,1,79.0,1,79.0,1
3040,max_effective,30,90,3,3,0.05,0.95,0.8945442735456001,32,114.0,1,114.0,1,114.0,1,114.0,1
3041,max_effective,30,90,3,3,0.05,0.95,0.94177975841717,10,74.0,1,74.0,1,74.0,1,73.0,0
3042,max_effective,30,90,3,3,0.05,0.95,0.9451228800990378,26,86.0,1,86.0,1,86.0,1,86.0,1
3043,max_effective,30,90,3,3,0.05,0.95,0.8758439632781656,9,79.0,1,79.0,1,79.0,1,79.0,1
3044,max_effective,30,90,3,3,0.05,0.95,0.8832469236173983,11,64.0,1,64.0,1,64.0,1,64.0,1
3045,max_effective,30,90,3,3,0.05,0.95,0.928286592270025,19,63.0,1,63.0,1,63.0,1,63.0,1
3046,max_effective,30,90,3,3,0.05,0.95,0.9105815777665972,20,111.0,1,111.0,1,111.0,1,111.0,1
3047,max_effective,30,90,3,3,0.05,0.95,0.9225526963074764,14,90.0,1,90.0,1,90.0,1,90.0,1
3048,max_effective,30,90,3,3,0.05,0.95,0.9100869053116144,14,93.0,1,93.0,1,93.0,1,93.0,1
3049,max_effective,30,90,3,3,0.05,0.95,0.923201081716644,13,104.0,1,104.0,1,104.0,1,104.0,1
3050,max_effective,30,90,3,3,0.05,0.95,0.945225101482134,12,74.0,1,74.0,1,74.0,1,74.0,1
3051,max_effective,30,90,3,3,0.05,0.95,0.876577456171472,18,94.0,1,94.0,1,94.0,1,94.0,1
3052,max_effective,30,90,3,3,0.05,0.95,0.9379364488719268,12,85.0,1,85.0,1,85.0,1,82.0,0
3053,max_effective,30,90,3,3,0.05,0.95,0.9472390194339638,16,93.0,1,93.0,1,93.0,1,93.0,1
3054,max_effective,30,90,3,3,0.05,0.95,0.9340412428536834,22,101.0,1,101.0,1,101.0,1,101.0,1
3055,max_effective,30,90,3,3,0.05,0.95,0.919831162537742,21,104.0,1,104.0,1,104.0,1,104.0,1
3056,max_effective,30,90,3,3,0.05,0.95,0.918595758457468,21,96.0,1,96.0,1,96.0,1,96.0,1
3057,max_effective,30,90,3,3,0.05,0.95,0.8917158431893956,14,65.0,1,65.0,1,65.0,1,65.0,1
3058,max_effective,30,90,3,3,0.05,0.95,0.903720854194786,12,71.0,1,71.0,1,71.0,1,71.0,1
3059,max_effective,30,90,3,3,0.05,0.95,0.9495954507379047,77,140.0,0,159.0,1,159.0,1,159.0,1
3060,max_effective,30,90,3,3,0.05,0.95,0.9305721755037262,31,97.0,1,97.0,1,97.0,1,97.0,1
3061,max_effective,30,90,3,3,0.05,0.95,0.9335428748542132,21,98.0,1,98.0,1,98.0,1,98.0,1
3062,max_effective,30,90,3,3,0.05,0.95,0.9480678669711048,39,103.0,1,103.0,1,103.0,1,103.0,1
3063,max_effective,30,90,3,3,0.05,0.95,0.936965355120998,16,84.0,1,84.0,1,84.0,1,84.0,1
3064,max_effective,30,90,3,3,0.05,0.95,0.918592688787702,12,64.0,1,64.0,1,64.0,1,64.0,1
3065,max_effective,30,90,3,3,0.05,0.95,0.9400222106335798,16,89.0,1,89.0,1,89.0,1,87.0,0
3066,max_effective,30,90,3,3,0.05,0.95,0.8648639532173374,11,68.0,1,68.0,1,68.0,1,68.0,1
3067,max_effective,30,90,3,3,0.05,0.95,0.9433654103798484,20,101.0,1,101.0,1,101.0,1,100.0,0
3068,max_effective,30,90,3,3,0.05,0.95,0.9024262485888558,17,88.0,1,88.0,1,88.0,1,88.0,1
3069,max_effective,30,90,3,3,0.05,0.95,0.9387403328328084,13,87.0,1,87.0,1,87.0,1,87.0,1
3070,max_effective,30,90,3,3,0.05,0.95,0.9436532611605564,15,100.0,1,100.0,1,100.0,1,100.0,1
3071,max_effective,30,90,3,3,0.05,0.95,0.9400863439960436,79,149.0,1,149.0,1,149.0,1,149.0,1
3072,max_effective,30,90,3,3,0.05,0.95,0.914779174253233,22,125.0,1,125.0,1,125.0,1,125.0,1
3073,max_effective,30,90,3,3,0.05,0.95,0.9379274474730356,11,83.0,1,83.0,1,83.0,1,80.0,0
3074,max_effective,30,90,3,3,0.05,0.95,0.9048386103682076,16,113.0,1,113.0,1,113.0,1,113.0,1
3075,max_effective,30,90,3,3,0.05,0.95,0.8885384334779386,14,56.0,1,56.0,1,56.0,1,56.0,1
3076,max_effective,30,90,3,3,0.05,0.95,0.9467124084135654,32,146.0,1,146.0,1,146.0,1,146.0,1
3077,max_effective,30,90,3,3,0.05,0.95,0.9013340864606992,25,114.0,1,114.0,1,114.0,1,114.0,1
3078,max_effective,30,90,3,3,0.05,0.95,0.8950120633020844,24,87.0,1,87.0,1,87.0,1,87.0,1
3079,max_effective,30,90,3,3,0.05,0.95,0.9302379488797304,14,84.0,1,84.0,1,84.0,1,84.0,1
3080,max_effective,30,90,3,3,0.05,0.95,0.9156496900367208,9,68.0,1,68.0,1,68.0,1,68.0,1
3081,max_effective,30,90,3,3,0.05,0.95,0.9463658639486564,102,140.0,0,200.0,1,200.0,1,199.0,0
3082,max_effective,30,90,3,3,0.05,0.95,0.9195173092144788,32,131.0,1,131.0,1,131.0,1,131.0,1
3083,max_effective,30,90,3,3,0.05,0.95,0.944788303036018,14,90.0,1,90.0,1,90.0,1,90.0,1
3084,max_effective,30,90,3,3,0.05,0.95,0.9418853375620708,10,81.0,1,81.0,1,81.0,1,81.0,1
3085,max_effective,30,90,3,3,0.05,0.95,0.915657123476388,10,86.0,1,86.0,1,86.0,1,86.0,1
3086,max_effective,30,90,3,3,0.05,0.95,0.9194946972731456,9,69.0,1,69.0,1,69.0,1,69.0,1
3087,max_effective,30,90,3,3,0.05,0.95,0.9126456896227724,13,66.0,1,66.0,1,66.0,1,66.0,1
3088,max_effective,30,90,3,3,0.05,0.95,0.8766577937370269,19,102.0,1,102.0,1,102.0,1,102.0,1
3089,max_effective,30,90,3,3,0.05,0.95,0.9462706334023816,60,177.0,0,187.0,0,195.0,1,195.0,1
3090,max_effective,30,90,3,3,0.05,0.95,0.9396429300625811,56,168.0,0,170.0,0,189.0,1,189.0,1
3091,max_effective,30,90,3,3,0.05,0.95,0.9479117818865084,20,121.0,1,121.0,1,121.0,1,121.0,1
3092,max_effective,30,90,3,3,0.05,0.95,0.9433229726620396,15,88.0,1,88.0,1,88.0,1,88.0,1
3093,max_effective,30,90,3,3,0.05,0.95,0.8317877974338904,11,72.0,1,72.0,1,72.0,1,72.0,1
3094,max_effective,30,90,3,3,0.05,0.95,0.9238818314698573,12,91.0,1,91.0,1,91.0,1,91.0,1
3095,max_effective,30,90,3,3,0.05,0.95,0.8894855852839719,26,90.0,1,90.0,1,90.0,1,89.0,0
3096,max_effective,30,90,3,3,0.05,0.95,0.9467280540377738,36,128.0,1,128.0,1,128.0,1,128.0,1
3097,max_effective,30,90,3,3,0.05,0.95,0.9278104195546668,27,101.0,1,101.0,1,101.0,1,101.0,1
3098,max_effective,30,90,3,3,0.05,0.95,0.9475997660974784,21,142.0,1,142.0,1,142.0,1,142.0,1
3099,max_effective,30,90,3,3,0.05,0.95,0.9274062316295246,9,78.0,1,78.0,1,78.0,1,78.0,1
3100,max_effective,30,90,3,3,0.05,0.95,0.941830175483616,79,147.0,0,180.0,1,180.0,1,180.0,1
3101,max_effective,30,90,3,3,0.05,0.95,0.94203799904794,7,68.0,1,68.0,1,68.0,1,68.0,1
3102,max_effective,30,90,3,3,0.05,0.95,0.9180656631146028,16,85.0,1,85.0,1,85.0,1,85.0,1
3103,max_effective,30,90,3,3,0.05,0.95,0.9029872623311904,14,86.0,1,86.0,1,86.0,1,86.0,1
3104,max_effective,30,90,3,3,0.05,0.95,0.921488680915671,27,92.0,1,92.0,1,92.0,1,92.0,1
3105,max_effective,30,90,3,3,0.05,0.95,0.911357431579152,12,96.0,1,96.0,1,96.0,1,96.0,1
3106,max_effective,30,90,3,3,0.05,0.95,0.9250386024843132,49,158.0,0,171.0,1,171.0,1,171.0,1
3107,max_effective,30,90,3,3,0.05,0.95,0.93485297629372,12,93.0,1,93.0,1,93.0,1,93.0,1
3108,max_effective,30,90,3,3,0.05,0.95,0.90612859180556,23,87.0,1,87.0,1,87.0,1,87.0,1
3109,max_effective,30,90,3,3,0.05,0.95,0.92301288809573,15,104.0,1,104.0,1,104.0,1,93.0,0
3110,max_effective,30,90,3,3,0.05,0.95,0.9445365567880905,14,76.0,1,76.0,1,76.0,1,76.0,1
3111,max_effective,30,90,3,3,0.05,0.95,0.930516407285388,9,77.0,1,77.0,1,77.0,1,73.0,0
3112,max_effective,30,90,3,3,0.05,0.95,0.9422677062475534,9,85.0,1,85.0,1,85.0,1,85.0,1
3113,max_effective,30,90,3,3,0.05,0.95,0.9174029639485508,9,85.0,1,85.0,1,85.0,1,85.0,1
3114,max_effective,30,90,3,3,0.05,0.95,0.8888259452746806,5,57.0,1,57.0,1,57.0,1,57.0,1
3115,max_effective,30,90,3,3,0.05,0.95,0.9387095520977622,21,133.0,1,133.0,1,133.0,1,133.0,1
3116,max_effective,30,90,3,3,0.05,0.95,0.936453578131227,23,136.0,1,136.0,1,136.0,1,136.0,1
3117,max_effective,30,90,3,3,0.05,0.95,0.822879786761508,9,51.0,1,51.0,1,51.0,1,51.0,1
3118,max_effective,30,90,3,3,0.05,0.95,0.9320099132281044,14,113.0,1,113.0,1,113.0,1,113.0,1
3119,max_effective,30,90,3,3,0.05,0.95,0.8994744738643854,25,108.0,1,108.0,1,108.0,1,108.0,1
3120,max_effective,30,90,3,3,0.05,0.95,0.8878365501974506,19,78.0,1,78.0,1,78.0,1,76.0,0
3121,max_effective,30,90,3,3,0.05,0.95,0.912921954395569,18,96.0,1,96.0,1,96.0,1,96.0,1
3122,max_effective,30,90,3,3,0.05,0.95,0.9042117469212262,19,82.0,1,82.0,1,82.0,1,81.0,0
3123,max_effective,30,90,3,3,0.05,0.95,0.936719308442979,10,62.0,1,62.0,1,62.0,1,62.0,1
3124,max_effective,30,90,3,3,0.05,0.95,0.921148745709528,25,112.0,1,112.0,1,112.0,1,110.0,0
3125,max_effective,30,90,3,3,0.05,0.95,0.9497866363943344,27,119.0,1,119.0,1,119.0,1,119.0,1
3126,max_effective,30,90,3,3,0.05,0.95,0.9348800373164722,12,84.0,1,84.0,1,84.0,1,84.0,1
3127,max_effective,30,90,3,3,0.05,0.95,0.9402168565970476,12,86.0,1,86.0,1,86.0,1,86.0,1
3128,max_effective,30,90,3,3,0.05,0.95,0.9381938042721726,18,114.0,1,114.0,1,114.0,1,113.0,0
3129,max_effective,30,90,3,3,0.05,0.95,0.9250968040221276,17,84.0,1,84.0,1,84.0,1,84.0,1
3130,max_effective,30,90,3,3,0.05,0.95,0.842949717421473,12,70.0,1,70.0,1,70.0,1,68.0,0
3131,max_effective,30,90,3,3,0.05,0.95,0.9322762201030226,7,64.0,1,64.0,1,64.0,1,64.0,1
3132,max_effective,30,90,3,3,0.05,0.95,0.9470097416799228,30,133.0,1,133.0,1,133.0,1,133.0,1
3133,max_effective,30,90,3,3,0.05,0.95,0.9310862794098976,20,79.0,1,79.0,1,79.0,1,79.0,1
3134,max_effective,30,90,3,3,0.05,0.95,0.8967685272707032,9,64.0,1,64.0,1,64.0,1,64.0,1
3135,max_effective,30,90,3,3,0.05,0.95,0.9122836240111748,13,83.0,1,83.0,1,83.0,1,80.0,0
3136,max_effective,30,90,3,3,0.05,0.95,0.9215880000061878,8,62.0,1,62.0,1,62.0,1,62.0,1
3137,max_effective,30,90,3,3,0.05,0.95,0.9484156423238348,20,89.0,1,89.0,1,89.0,1,89.0,1
3138,max_effective,30,90,3,3,0.05,0.95,0.928208078845554,14,70.0,1,70.0,1,70.0,1,70.0,1
3139,max_effective,30,90,3,3,0.05,0.95,0.948655433908414,43,142.0,1,142.0,1,142.0,1,142.0,1
3140,max_effective,30,90,3,3,0.05,0.95,0.8827058867809819,24,88.0,1,88.0,1,88.0,1,88.0,1
3141,max_effective,30,90,3,3,0.05,0.95,0.9373988159419592,13,85.0,1,85.0,1,85.0,1,77.0,0
3142,max_effective,30,90,3,3,0.05,0.95,0.9391122029938174,18,112.0,1,112.0,1,112.0,1,112.0,1
3143,max_effective,30,90,3,3,0.05,0.95,0.9343914971244714,18,92.0,1,92.0,1,92.0,1,92.0,1
3144,max_effective,30,90,3,3,0.05,0.95,0.9129281272197496,10,75.0,1,75.0,1,75.0,1,75.0,1
3145,max_effective,30,90,3,3,0.05,0.95,0.9283936322928462,12,83.0,1,83.0,1,83.0,1,83.0,1
3146,max_effective,30,90,3,3,0.05,0.95,0.949583387187196,14,102.0,1,102.0,1,102.0,1,102.0,1
3147,max_effective,30,90,3,3,0.05,0.95,0.8270966003290167,10,66.0,1,66.0,1,66.0,1,66.0,1
3148,max_effective,30,90,3,3,0.05,0.95,0.8797804895224174,7,58.0,1,58.0,1,58.0,1,58.0,1
3149,max_effective,30,90,3,3,0.05,0.95,0.9258742724304506,13,86.0,1,86.0,1,86.0,1,86.0,1
3150,max_effective,30,90,3,3,0.05,0.95,0.9264773676247304,35,105.0,1,105.0,1,105.0,1,103.0,0
3151,max_effective,30,90,3,3,0.05,0.95,0.9344438802006748,21,118.0,1,118.0,1,118.0,1,117.0,0
3152,max_effective,30,90,3,3,0.05,0.95,0.9462752742234982,19,97.0,1,97.0,1,97.0,1,97.0,1
3153,max_effective,30,90,3,3,0.05,0.95,0.9265082731180172,8,81.0,1,81.0,1,81.0,1,81.0,1
3154,max_effective,30,90,3,3,0.05,0.95,0.8985675984545616,18,84.0,1,84.0,1,84.0,1,84.0,1
3155,max_effective,30,90,3,3,0.05,0.95,0.9169935738977252,28,100.0,1,100.0,1,100.0,1,100.0,1
3156,max_effective,30,90,3,3,0.05,0.95,0.9122239406221314,11,87.0,1,87.0,1,87.0,1,87.0,1
3157,max_effective,30,90,3,3,0.05,0.95,0.9414899320497916,65,132.0,1,132.0,1,132.0,1,132.0,1
3158,max_effective,30,90,3,3,0.05,0.95,0.928417306482539,19,97.0,1,97.0,1,97.0,1,97.0,1
3159,max_effective,30,90,3,3,0.05,0.95,0.9299975111382228,17,104.0,1,104.0,1,104.0,1,104.0,1
3160,max_effective,30,90,3,3,0.05,0.95,0.9083280869037996,13,85.0,1,85.0,1,85.0,1,85.0,1
3161,max_effective,30,90,3,3,0.05,0.95,0.9292968880898506,18,70.0,1,70.0,1,70.0,1,70.0,1
3162,max_effective,30,90,3,3,0.05,0.95,0.9390741260077098,9,81.0,1,81.0,1,81.0,1,81.0,1
3163,max_effective,30,90,3,3,0.05,0.95,0.915255178144838,12,96.0,1,96.0,1,96.0,1,94.0,0
3164,max_effective,30,90,3,3,0.05,0.95,0.886407191984681,10,85.0,1,85.0,1,85.0,1,85.0,1
3165,max_effective,30,90,3,3,0.05,0.95,0.920580706564496,13,85.0,1,85.0,1,85.0,1,85.0,1
3166,max_effective,30,90,3,3,0.05,0.95,0.9375019784528558,21,88.0,1,88.0,1,88.0,1,88.0,1
3167,max_effective,30,90,3,3,0.05,0.95,0.9417810191014946,38,103.0,1,103.0,1,103.0,1,103.0,1
3168,max_effective,30,90,3,3,0.05,0.95,0.9368055511267928,9,83.0,1,83.0,1,83.0,1,83.0,1
3169,max_effective,30,90,3,3,0.05,0.95,0.9331169779452032,23,98.0,1,98.0,1,98.0,1,98.0,1
3170,max_effective,30,90,3,3,0.05,0.95,0.9390443793787824,16,96.0,1,96.0,1,96.0,1,96.0,1
3171,max_effective,30,90,3,3,0.05,0.95,0.928873489484325,24,113.0,1,113.0,1,113.0,1,113.0,1
3172,max_effective,30,90,3,3,0.05,0.95,0.7996256226880705,6,60.0,1,60.0,1,60.0,1,60.0,1
3173,max_effective,30,90,3,3,0.05,0.95,0.9042290958499584,13,81.0,1,81.0,1,81.0,1,81.0,1
3174,max_effective,30,90,3,3,0.05,0.95,0.906596060669402,12,74.0,1,74.0,1,74.0,1,74.0,1
3175,max_effective,30,90,3,3,0.05,0.95,0.9396961750492824,33,88.0,1,88.0,1,88.0,1,88.0,1
3176,max_effective,30,90,3,3,0.05,0.95,0.947976094099249,43,146.0,1,146.0,1,146.0,1,146.0,1
3177,max_effective,30,90,3,3,0.05,0.95,0.9487868395718704,16,119.0,1,119.0,1,119.0,1,119.0,1
3178,max_effective,30,90,3,3,0.05,0.95,0.940846293749804,11,82.0,1,82.0,1,82.0,1,82.0,1
3179,max_effective,30,90,3,3,0.05,0.95,0.9289018165655216,18,92.0,1,92.0,1,92.0,1,92.0,1
3180,max_effective,30,90,3,3,0.05,0.95,0.912006955226724,19,106.0,1,106.0,1,106.0,1,106.0,1
3181,max_effective,30,90,3,3,0.05,0.95,0.9258230127828138,26,116.0,1,116.0,1,116.0,1,116.0,1
3182,max_effective,30,90,3,3,0.05,0.95,0.9159895192291932,53,116.0,1,116.0,1,116.0,1,116.0,1
3183,max_effective,30,90,3,3,0.05,0.95,0.937803687937531,16,84.0,1,84.0,1,84.0,1,84.0,1
3184,max_effective,30,90,3,3,0.05,0.95,0.8592459374398553,8,61.0,1,61.0,1,61.0,1,61.0,1
3185,max_effective,30,90,3,3,0.05,0.95,0.9270755766616122,35,118.0,1,118.0,1,118.0,1,118.0,1
3186,max_effective,30,90,3,3,0.05,0.95,0.9102766266033262,14,103.0,1,103.0,1,103.0,1,103.0,1
3187,max_effective,30,90,3,3,0.05,0.95,0.947569249608764,31,101.0,1,101.0,1,101.0,1,101.0,1
3188,max_effective,30,90,3,3,0.05,0.95,0.9402228753942048,61,128.0,1,128.0,1,128.0,1,128.0,1
3189,max_effective,30,90,3,3,0.05,0.95,0.932683492769542,20,117.0,1,117.0,1,117.0,1,117.0,1
3190,max_effective,30,90,3,3,0.05,0.95,0.9196450579310644,18,87.0,1,87.0,1,87.0,1,87.0,1
3191,max_effective,30,90,3,3,0.05,0.95,0.9087615424924588,26,128.0,1,128.0,1,128.0,1,128.0,1
3192,max_effective,30,90,3,3,0.05,0.95,0.8797469798672127,11,72.0,1,72.0,1,72.0,1,72.0,1
3193,max_effective,30,90,3,3,0.05,0.95,0.9476331692241856,66,170.0,0,199.0,0,204.0,1,203.0,0
3194,max_effective,30,90,3,3,0.05,0.95,0.9474836291561766,27,120.0,1,120.0,1,120.0,1,120.0,1
3195,max_effective,30,90,3,3,0.05,0.95,0.9458331454374984,31,167.0,0,168.0,1,168.0,1,168.0,1
3196,max_effective,30,90,3,3,0.05,0.95,0.8391828246761258,33,101.0,1,101.0,1,101.0,1,101.0,1
3197,max_effective,30,90,3,3,0.05,0.95,0.9487338409932538,87,165.0,1,165.0,1,165.0,1,159.0,0
3198,max_effective,30,90,3,3,0.05,0.95,0.948451732830483,16,115.0,1,115.0,1,115.0,1,115.0,1
3199,max_effective,30,90,3,3,0.05,0.95,0.9496921036227608,38,160.0,1,160.0,1,160.0,1,160.0,1
3200,max_effective,30,90,3,3,0.05,0.95,0.9471263732661516,37,108.0,1,108.0,1,108.0,1,108.0,1
3201,max_effective,30,90,3,3,0.05,0.95,0.9258726884759686,18,102.0,1,102.0,1,102.0,1,101.0,0
3202,max_effective,30,90,3,3,0.05,0.95,0.9412160763796804,24,99.0,1,99.0,1,99.0,1,95.0,0
3203,max_effective,30,90,3,3,0.05,0.95,0.9185338942380792,41,108.0,1,108.0,1,108.0,1,108.0,1
3204,max_effective,30,90,3,3,0.05,0.95,0.9281599232119272,40,99.0,1,99.0,1,99.0,1,99.0,1
3205,max_effective,30,90,3,3,0.05,0.95,0.9472301206117136,44,190.0,1,190.0,1,190.0,1,190.0,1
3206,max_effective,30,90,3,3,0.05,0.95,0.9277324441556248,27,92.0,1,92.0,1,92.0,1,89.0,0
3207,max_effective,30,90,3,3,0.05,0.95,0.924491910565234,21,104.0,1,104.0,1,104.0,1,101.0,0
3208,max_effective,30,90,3,3,0.05,0.95,0.8971538186258324,35,115.0,1,115.0,1,115.0,1,115.0,1
3209,max_effective,30,90,3,3,0.05,0.95,0.9436395864616088,25,120.0,1,120.0,1,120.0,1,119.0,0
3210,max_effective,30,90,3,3,0.05,0.95,0.9362307074963284,21,92.0,1,92.0,1,92.0,1,90.0,0
3211,max_effective,30,90,3,3,0.05,0.95,0.948750162692277,59,151.0,0,174.0,1,174.0,1,174.0,1
3212,max_effective,30,90,3,3,0.05,0.95,0.9345924335320064,16,93.0,1,93.0,1,93.0,1,93.0,1
3213,max_effective,30,90,3,3,0.05,0.95,0.9440026198743324,39,92.0,1,92.0,1,92.0,1,92.0,1
3214,max_effective,30,90,3,3,0.05,0.95,0.882316361413102,13,71.0,1,71.0,1,71.0,1,70.0,0
3215,max_effective,30,90,3,3,0.05,0.95,0.9434672036982064,70,155.0,1,155.0,1,155.0,1,155.0,1
3216,max_effective,30,90,3,3,0.05,0.95,0.9477694144442048,26,132.0,1,132.0,1,132.0,1,132.0,1
3217,max_effective,30,90,3,3,0.05,0.95,0.8380565169105832,4,50.0,1,50.0,1,50.0,1,50.0,1
3218,max_effective,30,90,3,3,0.05,0.95,0.9091121783146796,10,88.0,1,88.0,1,88.0,1,88.0,1
3219,max_effective,30,90,3,3,0.05,0.95,0.8620722558085323,12,80.0,1,80.0,1,80.0,1,80.0,1
3220,max_effective,30,90,3,3,0.05,0.95,0.912958012209143,100,170.0,0,184.0,0,196.0,0,198.0,1
3221,max_effective,30,90,3,3,0.05,0.95,0.899706817639256,38,109.0,1,109.0,1,109.0,1,109.0,1
3222,max_effective,30,90,3,3,0.05,0.95,0.9471010770731404,12,93.0,1,93.0,1,93.0,1,93.0,1
3223,max_effective,30,90,3,3,0.05,0.95,0.9348081337927316,20,95.0,1,95.0,1,95.0,1,95.0,1
3224,max_effective,30,90,3,3,0.05,0.95,0.9494552329466036,15,90.0,1,90.0,1,90.0,1,90.0,1
3225,max_effective,30,90,3,3,0.05,0.95,0.9243362383860512,12,59.0,1,59.0,1,59.0,1,59.0,1
3226,max_effective,30,90,3,3,0.05,0.95,0.9112910863618492,12,80.0,1,80.0,1,80.0,1,80.0,1
3227,max_effective,30,90,3,3,0.05,0.95,0.9237462410212176,17,75.0,1,75.0,1,75.0,1,75.0,1
3228,max_effective,30,90,3,3,0.05,0.95,0.9302606964154584,18,71.0,1,71.0,1,71.0,1,71.0,1
3229,max_effective,30,90,3,3,0.05,0.95,0.8714893910731251,17,89.0,1,89.0,1,89.0,1,89.0,1
3230,max_effective,30,90,3,3,0.05,0.95,0.9185945634373256,14,71.0,1,71.0,1,71.0,1,71.0,1
3231,max_effective,30,90,3,3,0.05,0.95,0.9036606541584332,8,59.0,1,59.0,1,59.0,1,59.0,1
3232,max_effective,30,90,3,3,0.05,0.95,0.9298319133892068,23,88.0,1,88.0,1,88.0,1,88.0,1
3233,max_effective,30,90,3,3,0.05,0.95,0.9158735884436968,12,65.0,1,65.0,1,65.0,1,65.0,1
3234,max_effective,30,90,3,3,0.05,0.95,0.8737631679404183,10,81.0,1,81.0,1,81.0,1,81.0,1
3235,max_effective,30,90,3,3,0.05,0.95,0.936973056168788,36,143.0,1,143.0,1,143.0,1,143.0,1
3236,max_effective,30,90,3,3,0.05,0.95,0.8759155850402623,12,70.0,1,70.0,1,70.0,1,70.0,1
3237,max_effective,30,90,3,3,0.05,0.95,0.9437567859263324,23,118.0,1,118.0,1,118.0,1,118.0,1
3238,max_effective,30,90,3,3,0.05,0.95,0.9462747594351368,7,66.0,1,66.0,1,66.0,1,66.0,1
3239,max_effective,30,90,3,3,0.05,0.95,0.9112991519080638,10,81.0,1,81.0,1,81.0,1,81.0,1
3240,max_effective,30,90,3,3,0.05,0.95,0.8845786278753693,13,105.0,1,105.0,1,105.0,1,105.0,1
3241,max_effective,30,90,3,3,0.05,0.95,0.9401598618940564,17,96.0,1,96.0,1,96.0,1,96.0,1
3242,max_effective,30,90,3,3,0.05,0.95,0.9488742915568392,22,111.0,1,111.0,1,111.0,1,111.0,1
3243,max_effective,30,90,3,3,0.05,0.95,0.9483764671348126,53,143.0,1,143.0,1,143.0,1,143.0,1
3244,max_effective,30,90,3,3,0.05,0.95,0.93766108416566,12,67.0,1,67.0,1,67.0,1,67.0,1
3245,max_effective,30,90,3,3,0.05,0.95,0.939784703866051,16,87.0,1,87.0,1,87.0,1,87.0,1
3246,max_effective,30,90,3,3,0.05,0.95,0.8986709970206108,11,84.0,1,84.0,1,84.0,1,83.0,0
3247,max_effective,30,90,3,3,0.05,0.95,0.9316726128240796,23,93.0,1,93.0,1,93.0,1,93.0,1
3248,max_effective,30,90,3,3,0.05,0.95,0.9498591561990046,13,70.0,1,70.0,1,70.0,1,70.0,1
3249,max_effective,30,90,3,3,0.05,0.95,0.933824494877447,14,76.0,1,76.0,1,76.0,1,76.0,1
3250,max_effective,30,90,3,3,0.05,0.95,0.8738918055041095,11,78.0,1,78.0,1,78.0,1,77.0,0
3251,max_effective,30,90,3,3,0.05,0.95,0.874290420505306,11,73.0,1,73.0,1,73.0,1,73.0,1
3252,max_effective,30,90,3,3,0.05,0.95,0.8929358936602844,32,81.0,1,81.0,1,81.0,1,81.0,1
3253,max_effective,30,90,3,3,0.05,0.95,0.921795764675196,17,123.0,1,123.0,1,123.0,1,123.0,1
3254,max_effective,30,90,3,3,0.05,0.95,0.9481097084361992,24,103.0,1,103.0,1,103.0,1,103.0,1
3255,max_effective,30,90,3,3,0.05,0.95,0.9437245675850732,31,120.0,1,120.0,1,120.0,1,120.0,1
3256,max_effective,30,90,3,3,0.05,0.95,0.9272446436893,14,96.0,1,96.0,1,96.0,1,96.0,1
3257,max_effective,30,90,3,3,0.05,0.95,0.9362624119248596,19,108.0,1,108.0,1,108.0,1,108.0,1
3258,max_effective,30,90,3,3,0.05,0.95,0.9004265139104823,17,112.0,1,112.0,1,112.0,1,111.0,0
3259,max_effective,30,90,3,3,0.05,0.95,0.9150937512206232,10,62.0,1,62.0,1,62.0,1,61.0,0
3260,max_effective,30,90,3,3,0.05,0.95,0.902647973364587,16,77.0,1,77.0,1,77.0,1,77.0,1
3261,max_effective,30,90,3,3,0.05,0.95,0.915643035869512,11,60.0,1,60.0,1,60.0,1,60.0,1
3262,max_effective,30,90,3,3,0.05,0.95,0.8270587377916723,12,71.0,1,71.0,1,71.0,1,71.0,1
3263,max_effective,30,90,3,3,0.05,0.95,0.9432025309116064,12,100.0,1,100.0,1,100.0,1,99.0,0
3264,max_effective,30,90,3,3,0.05,0.95,0.9440448127402647,59,139.0,1,139.0,1,139.0,1,139.0,1
3265,max_effective,30,90,3,3,0.05,0.95,0.8469272750025013,8,72.0,1,72.0,1,72.0,1,72.0,1
3266,max_effective,30,90,3,3,0.05,0.95,0.921776750901634,9,89.0,1,89.0,1,89.0,1,89.0,1
3267,max_effective,30,90,3,3,0.05,0.95,0.948231484491245,28,96.0,1,96.0,1,96.0,1,96.0,1
3268,max_effective,30,90,3,3,0.05,0.95,0.94862773784248,38,150.0,1,150.0,1,150.0,1,150.0,1
3269,max_effective,30,90,3,3,0.05,0.95,0.9036963768486715,11,92.0,1,92.0,1,92.0,1,92.0,1
3270,max_effective,30,90,3,3,0.05,0.95,0.8871206824188501,13,86.0,1,86.0,1,86.0,1,86.0,1
3271,max_effective,30,90,3,3,0.05,0.95,0.9139545898327802,40,107.0,1,107.0,1,107.0,1,107.0,1
3272,max_effective,30,90,3,3,0.05,0.95,0.945334077478211,82,154.0,0,175.0,1,175.0,1,174.0,0
3273,max_effective,30,90,3,3,0.05,0.95,0.9466882575960994,11,89.0,1,89.0,1,89.0,1,89.0,1
3274,max_effective,30,90,3,3,0.05,0.95,0.9362442088970072,19,88.0,1,88.0,1,88.0,1,88.0,1
3275,max_effective,30,90,3,3,0.05,0.95,0.9409308557176518,42,92.0,1,92.0,1,92.0,1,84.0,0
3276,max_effective,30,90,3,3,0.05,0.95,0.9470219984123456,6,56.0,1,56.0,1,56.0,1,56.0,1
3277,max_effective,30,90,3,3,0.05,0.95,0.94199822898928,16,82.0,1,82.0,1,82.0,1,82.0,1
3278,max_effective,30,90,3,3,0.05,0.95,0.9461139258360276,83,152.0,1,152.0,1,152.0,1,150.0,0
3279,max_effective,30,90,3,3,0.05,0.95,0.9432823012321958,12,90.0,1,90.0,1,90.0,1,90.0,1
3280,max_effective,30,90,3,3,0.05,0.95,0.8789108606307451,8,67.0,1,67.0,1,67.0,1,67.0,1
3281,max_effective,30,90,3,3,0.05,0.95,0.9061302437917756,21,85.0,1,85.0,1,85.0,1,85.0,1
3282,max_effective,30,90,3,3,0.05,0.95,0.9308206696188271,13,88.0,1,88.0,1,88.0,1,86.0,0
3283,max_effective,30,90,3,3,0.05,0.95,0.9316372118256232,98,179.0,0,213.0,0,213.0,0,217.0,1
3284,max_effective,30,90,3,3,0.05,0.95,0.917488111967934,34,123.0,1,123.0,1,123.0,1,123.0,1
3285,max_effective,30,90,3,3,0.05,0.95,0.9386836110756026,10,76.0,1,76.0,1,76.0,1,76.0,1
3286,max_effective,30,90,3,3,0.05,0.95,0.9015303639754394,18,110.0,1,110.0,1,110.0,1,110.0,1
3287,max_effective,30,90,3,3,0.05,0.95,0.9258332422714048,6,55.0,1,55.0,1,55.0,1,55.0,1
3288,max_effective,30,90,3,3,0.05,0.95,0.9354965968915956,23,124.0,1,124.0,1,124.0,1,124.0,1
3289,max_effective,30,90,3,3,0.05,0.95,0.9347213040589536,13,80.0,1,80.0,1,80.0,1,80.0,1
3290,max_effective,30,90,3,3,0.05,0.95,0.9161482267785434,24,95.0,1,95.0,1,95.0,1,95.0,1
3291,max_effective,30,90,3,3,0.05,0.95,0.9375075422089508,29,79.0,1,79.0,1,79.0,1,79.0,1
3292,max_effective,30,90,3,3,0.05,0.95,0.8971051561581195,12,81.0,1,81.0,1,81.0,1,81.0,1
3293,max_effective,30,90,3,3,0.05,0.95,0.9444227917898222,27,82.0,1,82.0,1,82.0,1,82.0,1
3294,max_effective,30,90,3,3,0.05,0.95,0.9392519021789092,36,109.0,1,109.0,1,109.0,1,109.0,1
3295,max_effective,30,90,3,3,0.05,0.95,0.9484647304328664,38,121.0,1,121.0,1,121.0,1,121.0,1
3296,max_effective,30,90,3,3,0.05,0.95,0.949163122125442,14,100.0,1,100.0,1,100.0,1,100.0,1
3297,max_effective,30,90,3,3,0.05,0.95,0.908576478024028,19,73.0,1,73.0,1,73.0,1,73.0,1
3298,max_effective,30,90,3,3,0.05,0.95,0.8748246578336168,9,75.0,1,75.0,1,75.0,1,75.0,1
3299,max_effective,30,90,3,3,0.05,0.95,0.864335055953086,12,77.0,1,77.0,1,77.0,1,77.0,1
3300,max_effective,30,90,3,3,0.05,0.95,0.8769956597589625,13,59.0,1,59.0,1,59.0,1,54.0,0
3301,max_effective,30,90,3,3,0.05,0.95,0.8839266785672745,17,92.0,1,92.0,1,92.0,1,92.0,1
3302,max_effective,30,90,3,3,0.05,0.95,0.8848100750734114,19,123.0,1,123.0,1,123.0,1,123.0,1
3303,max_effective,30,90,3,3,0.05,0.95,0.9400496196905987,26,77.0,1,77.0,1,77.0,1,72.0,0
3304,max_effective,30,90,3,3,0.05,0.95,0.9296729000188348,23,95.0,1,95.0,1,95.0,1,95.0,1
3305,max_effective,30,90,3,3,0.05,0.95,0.9251343367750444,10,72.0,1,72.0,1,72.0,1,72.0,1
3306,max_effective,30,90,3,3,0.05,0.95,0.9088623780739096,34,114.0,1,114.0,1,114.0,1,114.0,1
3307,max_effective,30,90,3,3,0.05,0.95,0.9179717385946828,41,110.0,1,110.0,1,110.0,1,110.0,1
3308,max_effective,30,90,3,3,0.05,0.95,0.886059587634786,14,68.0,1,68.0,1,68.0,1,68.0,1
3309,max_effective,30,90,3,3,0.05,0.95,0.9218930289229754,15,98.0,1,98.0,1,98.0,1,98.0,1
3310,max_effective,30,90,3,3,0.05,0.95,0.934293706055485,32,107.0,1,107.0,1,107.0,1,107.0,1
3311,max_effective,30,90,3,3,0.05,0.95,0.9320021332356716,28,103.0,1,103.0,1,103.0,1,103.0,1
3312,max_effective,30,90,3,3,0.05,0.95,0.9079274578233244,13,62.0,1,62.0,1,62.0,1,62.0,1
3313,max_effective,30,90,3,3,0.05,0.95,0.9371545844875157,67,132.0,1,132.0,1,132.0,1,132.0,1
3314,max_effective,30,90,3,3,0.05,0.95,0.9438523820885386,23,91.0,1,91.0,1,91.0,1,91.0,1
3315,max_effective,30,90,3,3,0.05,0.95,0.9284112230791356,24,121.0,1,121.0,1,121.0,1,120.0,0
3316,max_effective,30,90,3,3,0.05,0.95,0.9488016079086236,43,89.0,1,89.0,1,89.0,1,89.0,1
3317,max_effective,30,90,3,3,0.05,0.95,0.8965283822840401,20,102.0,1,102.0,1,102.0,1,102.0,1
3318,max_effective,30,90,3,3,0.05,0.95,0.881880834996732,11,88.0,1,88.0,1,88.0,1,88.0,1
3319,max_effective,30,90,3,3,0.05,0.95,0.9282774774054648,100,173.0,1,173.0,1,173.0,1,173.0,1
3320,max_effective,30,90,3,3,0.05,0.95,0.9447966784685324,37,79.0,1,79.0,1,79.0,1,78.0,0
3321,max_effective,30,90,3,3,0.05,0.95,0.921784578600401,9,75.0,1,75.0,1,75.0,1,75.0,1
3322,max_effective,30,90,3,3,0.05,0.95,0.9456839926789962,15,113.0,1,113.0,1,113.0,1,113.0,1
3323,max_effective,30,90,3,3,0.05,0.95,0.8888211929900677,12,78.0,1,78.0,1,78.0,1,78.0,1
3324,max_effective,30,90,3,3,0.05,0.95,0.9253185723716886,17,81.0,1,81.0,1,81.0,1,81.0,1
3325,max_effective,30,90,3,3,0.05,0.95,0.9394866954029544,5,62.0,1,62.0,1,62.0,1,62.0,1
3326,max_effective,30,90,3,3,0.05,0.95,0.946697853309012,24,99.0,1,99.0,1,99.0,1,99.0,1
3327,max_effective,30,90,3,3,0.05,0.95,0.8833833413555437,28,96.0,1,96.0,1,96.0,1,95.0,0
3328,max_effective,30,90,3,3,0.05,0.95,0.9374752863284952,27,93.0,1,93.0,1,93.0,1,93.0,1
3329,max_effective,30,90,3,3,0.05,0.95,0.9495841675316884,14,74.0,1,74.0,1,74.0,1,74.0,1
3330,max_effective,30,90,3,3,0.05,0.95,0.8979823895017305,19,94.0,1,94.0,1,94.0,1,92.0,0
3331,max_effective,30,90,3,3,0.05,0.95,0.9321824796340628,14,100.0,1,100.0,1,100.0,1,100.0,1
3332,max_effective,30,90,3,3,0.05,0.95,0.9465446415260478,34,150.0,1,150.0,1,150.0,1,150.0,1
3333,max_effective,30,90,3,3,0.05,0.95,0.9066954330145692,10,77.0,1,77.0,1,77.0,1,77.0,1
3334,max_effective,30,90,3,3,0.05,0.95,0.8936926659242547,30,87.0,1,87.0,1,87.0,1,87.0,1
3335,max_effective,30,90,3,3,0.05,0.95,0.9493211205189548,22,90.0,1,90.0,1,90.0,1,90.0,1
3336,max_effective,30,90,3,3,0.05,0.95,0.9286063953144328,26,78.0,1,78.0,1,78.0,1,78.0,1
3337,max_effective,30,90,3,3,0.05,0.95,0.9478916225052528,18,131.0,1,131.0,1,131.0,1,131.0,1
3338,max_effective,30,90,3,3,0.05,0.95,0.8981278465463677,12,75.0,1,75.0,1,75.0,1,75.0,1
3339,max_effective,30,90,3,3,0.05,0.95,0.9442343922520132,25,137.0,1,137.0,1,136.0,0,136.0,0
3340,max_effective,30,90,3,3,0.05,0.95,0.9359087039061598,20,122.0,1,122.0,1,122.0,1,122.0,1
3341,max_effective,30,90,3,3,0.05,0.95,0.9446149187285324,32,154.0,1,154.0,1,154.0,1,154.0,1
3342,max_effective,30,90,3,3,0.05,0.95,0.938291174549446,17,92.0,1,92.0,1,92.0,1,91.0,0
3343,max_effective,30,90,3,3,0.05,0.95,0.94212145392388,36,132.0,1,132.0,1,132.0,1,132.0,1
3344,max_effective,30,90,3,3,0.05,0.95,0.938492906574254,21,130.0,1,130.0,1,130.0,1,127.0,0
3345,max_effective,30,90,3,3,0.05,0.95,0.9209051856794068,34,133.0,1,133.0,1,133.0,1,133.0,1
3346,max_effective,30,90,3,3,0.05,0.95,0.9385116523700168,14,89.0,1,89.0,1,89.0,1,88.0,0
3347,max_effective,30,90,3,3,0.05,0.95,0.9412199154738206,9,59.0,1,59.0,1,59.0,1,59.0,1
3348,max_effective,30,90,3,3,0.05,0.95,0.8999754104301726,10,81.0,1,81.0,1,81.0,1,81.0,1
3349,max_effective,30,90,3,3,0.05,0.95,0.9448504626526564,32,159.0,1,159.0,1,159.0,1,159.0,1
3350,max_effective,30,90,3,3,0.05,0.95,0.9260120839544276,26,103.0,1,103.0,1,103.0,1,103.0,1
3351,max_effective,30,90,3,3,0.05,0.95,0.9167150735632624,20,89.0,1,89.0,1,89.0,1,89.0,1
3352,max_effective,30,90,3,3,0.05,0.95,0.89501345094872,19,80.0,1,80.0,1,80.0,1,80.0,1
3353,max_effective,30,90,3,3,0.05,0.95,0.9119562761647064,12,83.0,1,83.0,1,83.0,1,83.0,1
3354,max_effective,30,90,3,3,0.05,0.95,0.8314043290302332,23,115.0,1,115.0,1,115.0,1,115.0,1
3355,max_effective,30,90,3,3,0.05,0.95,0.949387065494856,12,81.0,1,81.0,1,81.0,1,81.0,1
3356,max_effective,30,90,3,3,0.05,0.95,0.9254835966793912,12,85.0,1,85.0,1,85.0,1,84.0,0
3357,max_effective,30,90,3,3,0.05,0.95,0.9088641718450852,16,86.0,1,86.0,1,86.0,1,86.0,1
3358,max_effective,30,90,3,3,0.05,0.95,0.944294789216592,10,61.0,1,61.0,1,61.0,1,61.0,1
3359,max_effective,30,90,3,3,0.05,0.95,0.9114609611303556,8,71.0,1,71.0,1,71.0,1,65.0,0
3360,max_effective,30,90,3,3,0.05,0.95,0.9004847996807767,25,102.0,1,102.0,1,102.0,1,102.0,1
3361,max_effective,30,90,3,3,0.05,0.95,0.9338222399690536,28,88.0,1,88.0,1,88.0,1,88.0,1
3362,max_effective,30,90,3,3,0.05,0.95,0.9354066270657876,13,96.0,1,96.0,1,96.0,1,95.0,0
3363,max_effective,30,90,3,3,0.05,0.95,0.9449740301546574,25,145.0,1,145.0,1,145.0,1,145.0,1
3364,max_effective,30,90,3,3,0.05,0.95,0.9458005303941696,79,176.0,0,187.0,0,189.0,1,189.0,1
3365,max_effective,30,90,3,3,0.05,0.95,0.8952043345970391,13,90.0,1,90.0,1,90.0,1,90.0,1
3366,max_effective,30,90,3,3,0.05,0.95,0.903435150174306,31,101.0,1,101.0,1,101.0,1,101.0,1
3367,max_effective,30,90,3,3,0.05,0.95,0.9431819702610682,15,76.0,1,76.0,1,76.0,1,76.0,1
3368,max_effective,30,90,3,3,0.05,0.95,0.94585186640735,10,67.0,1,67.0,1,67.0,1,67.0,1
3369,max_effective,30,90,3,3,0.05,0.95,0.9461592596475878,15,109.0,1,109.0,1,109.0,1,109.0,1
3370,max_effective,30,90,3,3,0.05,0.95,0.9324637079559748,28,120.0,1,120.0,1,120.0,1,120.0,1
3371,max_effective,30,90,3,3,0.05,0.95,0.9469333490760464,14,95.0,1,95.0,1,95.0,1,91.0,0
3372,max_effective,30,90,3,3,0.05,0.95,0.9355683338196846,13,74.0,1,74.0,1,74.0,1,74.0,1
3373,max_effective,30,90,3,3,0.05,0.95,0.9259902304587032,21,94.0,1,94.0,1,94.0,1,94.0,1
3374,max_effective,30,90,3,3,0.05,0.95,0.8842518002514693,6,74.0,1,74.0,1,74.0,1,74.0,1
3375,max_effective,30,90,3,3,0.05,0.95,0.9284260857179748,22,132.0,1,132.0,1,132.0,1,132.0,1
3376,max_effective,30,90,3,3,0.05,0.95,0.9342488645078926,20,90.0,1,90.0,1,90.0,1,89.0,0
3377,max_effective,30,90,3,3,0.05,0.95,0.9175364270657088,18,90.0,1,90.0,1,90.0,1,90.0,1
3378,max_effective,30,90,3,3,0.05,0.95,0.918617161721028,54,141.0,1,141.0,1,141.0,1,141.0,1
3379,max_effective,30,90,3,3,0.05,0.95,0.9295680529985136,21,119.0,1,119.0,1,119.0,1,119.0,1
3380,max_effective,30,90,3,3,0.05,0.95,0.9088234036927874,18,101.0,1,101.0,1,101.0,1,101.0,1
3381,max_effective,30,90,3,3,0.05,0.95,0.8620632835687844,12,80.0,1,80.0,1,80.0,1,80.0,1
3382,max_effective,30,90,3,3,0.05,0.95,0.8859809540669406,12,73.0,1,73.0,1,73.0,1,73.0,1
3383,max_effective,30,90,3,3,0.05,0.95,0.939594063402258,10,84.0,1,84.0,1,84.0,1,84.0,1
3384,max_effective,30,90,3,3,0.05,0.95,0.9339769435989722,15,87.0,1,87.0,1,87.0,1,87.0,1
3385,max_effective,30,90,3,3,0.05,0.95,0.921690577566547,18,105.0,1,105.0,1,105.0,1,105.0,1
3386,max_effective,30,90,3,3,0.05,0.95,0.942581582108392,12,89.0,1,89.0,1,89.0,1,89.0,1
3387,max_effective,30,90,3,3,0.05,0.95,0.9165003266708276,20,107.0,1,107.0,1,107.0,1,107.0,1
3388,max_effective,30,90,3,3,0.05,0.95,0.9170298266755568,18,69.0,1,69.0,1,69.0,1,69.0,1
3389,max_effective,30,90,3,3,0.05,0.95,0.9381434797229696,37,124.0,1,124.0,1,124.0,1,124.0,1
3390,max_effective,30,90,3,3,0.05,0.95,0.944984258945385,7,73.0,1,73.0,1,73.0,1,73.0,1
3391,max_effective,30,90,3,3,0.05,0.95,0.9278832430560956,17,76.0,1,76.0,1,76.0,1,76.0,1
3392,max_effective,30,90,3,3,0.05,0.95,0.9085989999661488,14,96.0,1,96.0,1,96.0,1,96.0,1
3393,max_effective,30,90,3,3,0.05,0.95,0.9399018614093064,46,143.0,0,144.0,1,144.0,1,144.0,1
3394,max_effective,30,90,3,3,0.05,0.95,0.902356153668263,9,70.0,1,70.0,1,70.0,1,70.0,1
3395,max_effective,30,90,3,3,0.05,0.95,0.901508101706596,26,103.0,1,103.0,1,103.0,1,103.0,1
3396,max_effective,30,90,3,3,0.05,0.95,0.9444660365408988,43,129.0,1,129.0,1,129.0,1,128.0,0
3397,max_effective,30,90,3,3,0.05,0.95,0.928870906582691,23,106.0,1,106.0,1,106.0,1,106.0,1
3398,max_effective,30,90,3,3,0.05,0.95,0.9427539719642472,12,86.0,1,86.0,1,86.0,1,86.0,1
3399,max_effective,30,90,3,3,0.05,0.95,0.9433652700973462,11,59.0,1,59.0,1,59.0,1,57.0,0
3400,max_effective,30,90,3,3,0.05,0.95,0.8913524353111298,23,108.0,1,108.0,1,108.0,1,108.0,1
3401,max_effective,30,90,3,3,0.05,0.95,0.9426731067299642,25,95.0,1,95.0,1,95.0,1,94.0,0
3402,max_effective,30,90,3,3,0.05,0.95,0.9138644651420706,12,69.0,1,69.0,1,69.0,1,69.0,1
3403,max_effective,30,90,3,3,0.05,0.95,0.865872979404982,15,83.0,1,83.0,1,83.0,1,83.0,1
3404,max_effective,30,90,3,3,0.05,0.95,0.9073831683026898,13,84.0,1,84.0,1,84.0,1,82.0,0
3405,max_effective,30,90,3,3,0.05,0.95,0.9371447631837254,22,133.0,1,133.0,1,133.0,1,133.0,1
3406,max_effective,30,90,3,3,0.05,0.95,0.925039961237335,12,69.0,1,69.0,1,69.0,1,69.0,1
3407,max_effective,30,90,3,3,0.05,0.95,0.9417101649335952,82,173.0,0,187.0,0,192.0,0,210.0,1
3408,max_effective,30,90,3,3,0.05,0.95,0.90892419974718,48,126.0,1,126.0,1,126.0,1,126.0,1
3409,max_effective,30,90,3,3,0.05,0.95,0.9489480604688052,55,169.0,0,175.0,0,178.0,1,178.0,1
3410,max_effective,30,90,3,3,0.05,0.95,0.913439507707812,16,97.0,1,97.0,1,97.0,1,97.0,1
3411,max_effective,30,90,3,3,0.05,0.95,0.9318376906920264,26,155.0,1,155.0,1,155.0,1,155.0,1
3412,max_effective,30,90,3,3,0.05,0.95,0.9284580676905028,21,123.0,1,123.0,1,123.0,1,123.0,1
3413,max_effective,30,90,3,3,0.05,0.95,0.9436730536432776,53,116.0,1,116.0,1,116.0,1,116.0,1
3414,max_effective,30,90,3,3,0.05,0.95,0.9464938892802164,25,122.0,1,122.0,1,122.0,1,122.0,1
3415,max_effective,30,90,3,3,0.05,0.95,0.9187578184689992,21,82.0,1,82.0,1,82.0,1,80.0,0
3416,max_effective,30,90,3,3,0.05,0.95,0.9483385230084924,62,134.0,1,134.0,1,134.0,1,134.0,1
3417,max_effective,30,90,3,3,0.05,0.95,0.9353140918704308,13,89.0,1,89.0,1,89.0,1,89.0,1
3418,max_effective,30,90,3,3,0.05,0.95,0.8821847543531764,11,87.0,1,87.0,1,87.0,1,87.0,1
3419,max_effective,30,90,3,3,0.05,0.95,0.8523138619274755,6,56.0,1,56.0,1,56.0,1,56.0,1
3420,max_effective,30,90,3,3,0.05,0.95,0.9083979599334436,19,79.0,1,79.0,1,79.0,1,79.0,1
3421,max_effective,30,90,3,3,0.05,0.95,0.9411007892428342,10,78.0,1,78.0,1,78.0,1,78.0,1
3422,max_effective,30,90,3,3,0.05,0.95,0.9462120735671348,16,75.0,1,75.0,1,75.0,1,75.0,1
3423,max_effective,30,90,3,3,0.05,0.95,0.9273879438257046,38,123.0,1,123.0,1,123.0,1,123.0,1
3424,max_effective,30,90,3,3,0.05,0.95,0.9415961435618346,39,162.0,0,166.0,1,166.0,1,166.0,1
3425,max_effective,30,90,3,3,0.05,0.95,0.9400998440272988,14,83.0,1,83.0,1,83.0,1,83.0,1
3426,max_effective,30,90,3,3,0.05,0.95,0.9421603463991532,32,104.0,1,104.0,1,104.0,1,103.0,0
3427,max_effective,30,90,3,3,0.05,0.95,0.9102195618243528,31,125.0,1,125.0,1,125.0,1,115.0,0
3428,max_effective,30,90,3,3,0.05,0.95,0.9256832639597872,29,93.0,1,93.0,1,93.0,1,93.0,1
3429,max_effective,30,90,3,3,0.05,0.95,0.9482970295118812,22,89.0,1,89.0,1,89.0,1,89.0,1
3430,max_effective,30,90,3,3,0.05,0.95,0.9111353612452064,11,74.0,1,74.0,1,74.0,1,74.0,1
3431,max_effective,30,90,3,3,0.05,0.95,0.9464811145752666,12,70.0,1,70.0,1,70.0,1,70.0,1
3432,max_effective,30,90,3,3,0.05,0.95,0.8704567631163053,9,64.0,1,64.0,1,64.0,1,64.0,1
3433,max_effective,30,90,3,3,0.05,0.95,0.9011613510481012,13,74.0,1,74.0,1,74.0,1,74.0,1
3434,max_effective,30,90,3,3,0.05,0.95,0.8925134446849173,23,89.0,1,89.0,1,89.0,1,88.0,0
3435,max_effective,30,90,3,3,0.05,0.95,0.8308817529421794,10,88.0,1,88.0,1,88.0,1,88.0,1
3436,max_effective,30,90,3,3,0.05,0.95,0.9043194906172184,20,66.0,1,66.0,1,66.0,1,66.0,1
3437,max_effective,30,90,3,3,0.05,0.95,0.9001200832681658,8,56.0,1,56.0,1,56.0,1,56.0,1
3438,max_effective,30,90,3,3,0.05,0.95,0.9203773520739512,17,79.0,1,79.0,1,79.0,1,79.0,1
3439,max_effective,30,90,3,3,0.05,0.95,0.945320487660428,22,115.0,1,115.0,1,115.0,1,115.0,1
3440,max_effective,30,90,3,3,0.05,0.95,0.8704630408507212,17,88.0,1,88.0,1,88.0,1,88.0,1
3441,max_effective,30,90,3,3,0.05,0.95,0.9129053116607408,20,98.0,1,98.0,1,98.0,1,97.0,0
3442,max_effective,30,90,3,3,0.05,0.95,0.8947509156497405,16,74.0,1,74.0,1,74.0,1,74.0,1
3443,max_effective,30,90,3,3,0.05,0.95,0.942121356782114,42,138.0,1,138.0,1,138.0,1,138.0,1
3444,max_effective,30,90,3,3,0.05,0.95,0.9205261190678952,12,78.0,1,78.0,1,78.0,1,78.0,1
3445,max_effective,30,90,3,3,0.05,0.95,0.9405444706599654,8,55.0,1,55.0,1,55.0,1,55.0,1
3446,max_effective,30,90,3,3,0.05,0.95,0.8969030494048215,13,69.0,1,69.0,1,69.0,1,69.0,1
3447,max_effective,30,90,3,3,0.05,0.95,0.9355756221920344,5,65.0,1,65.0,1,65.0,1,65.0,1
3448,max_effective,30,90,3,3,0.05,0.95,0.8454455365577213,15,78.0,1,78.0,1,78.0,1,78.0,1
3449,max_effective,30,90,3,3,0.05,0.95,0.8579276770709943,10,66.0,1,66.0,1,66.0,1,66.0,1
3450,max_effective,30,90,3,3,0.05,0.95,0.8994756155542619,12,96.0,1,96.0,1,96.0,1,96.0,1
3451,max_effective,30,90,3,3,0.05,0.95,0.9355296134500486,28,111.0,1,111.0,1,111.0,1,111.0,1
3452,max_effective,30,90,3,3,0.05,0.95,0.9312716407742893,6,62.0,1,62.0,1,62.0,1,62.0,1
3453,max_effective,30,90,3,3,0.05,0.95,0.9493443224750112,31,109.0,1,109.0,1,109.0,1,109.0,1
3454,max_effective,30,90,3,3,0.05,0.95,0.8918639984272442,14,86.0,1,86.0,1,86.0,1,83.0,0
3455,max_effective,30,90,3,3,0.05,0.95,0.9171345327492132,11,76.0,1,76.0,1,76.0,1,76.0,1
3456,max_effective,30,90,3,3,0.05,0.95,0.9397756593315248,30,93.0,1,93.0,1,93.0,1,93.0,1
3457,max_effective,30,90,3,3,0.05,0.95,0.8972752948485131,16,98.0,1,98.0,1,98.0,1,94.0,0
3458,max_effective,30,90,3,3,0.05,0.95,0.9269434388013468,11,77.0,1,77.0,1,77.0,1,76.0,0
3459,max_effective,30,90,3,3,0.05,0.95,0.8776933673097674,7,66.0,1,66.0,1,66.0,1,66.0,1
3460,max_effective,30,90,3,3,0.05,0.95,0.9318114495796896,12,106.0,1,106.0,1,106.0,1,106.0,1
3461,max_effective,30,90,3,3,0.05,0.95,0.9359088769199392,52,141.0,1,141.0,1,141.0,1,141.0,1
3462,max_effective,30,90,3,3,0.05,0.95,0.8787172072166805,7,83.0,1,83.0,1,83.0,1,82.0,0
3463,max_effective,30,90,3,3,0.05,0.95,0.9355101064571136,35,131.0,1,131.0,1,131.0,1,131.0,1
3464,max_effective,30,90,3,3,0.05,0.95,0.9454923668141226,15,89.0,1,89.0,1,89.0,1,89.0,1
3465,max_effective,30,90,3,3,0.05,0.95,0.919681091114802,12,91.0,1,91.0,1,91.0,1,91.0,1
3466,max_effective,30,90,3,3,0.05,0.95,0.9265293649185228,11,79.0,1,79.0,1,79.0,1,79.0,1
3467,max_effective,30,90,3,3,0.05,0.95,0.9480205491285634,24,94.0,1,94.0,1,94.0,1,94.0,1
3468,max_effective,30,90,3,3,0.05,0.95,0.9036865914130642,29,97.0,1,97.0,1,97.0,1,97.0,1
3469,max_effective,30,90,3,3,0.05,0.95,0.9478513922466616,19,79.0,1,79.0,1,79.0,1,79.0,1
3470,max_effective,30,90,3,3,0.05,0.95,0.9471106013126852,18,105.0,1,105.0,1,105.0,1,105.0,1
3471,max_effective,30,90,3,3,0.05,0.95,0.8489049551568502,13,75.0,1,75.0,1,75.0,1,68.0,0
3472,max_effective,30,90,3,3,0.05,0.95,0.9115824477946292,6,58.0,1,58.0,1,58.0,1,58.0,1
3473,max_effective,30,90,3,3,0.05,0.95,0.9309585702221124,19,104.0,1,104.0,1,104.0,1,104.0,1
3474,max_effective,30,90,3,3,0.05,0.95,0.9320080982474976,10,68.0,1,68.0,1,68.0,1,68.0,1
3475,max_effective,30,90,3,3,0.05,0.95,0.945313834629387,79,139.0,0,157.0,1,157.0,1,157.0,1
3476,max_effective,30,90,3,3,0.05,0.95,0.9499222732179786,11,79.0,1,79.0,1,79.0,1,79.0,1
3477,max_effective,30,90,3,3,0.05,0.95,0.901946121563799,13,84.0,1,84.0,1,84.0,1,84.0,1
3478,max_effective,30,90,3,3,0.05,0.95,0.9272188821910676,52,146.0,1,146.0,1,146.0,1,146.0,1
3479,max_effective,30,90,3,3,0.05,0.95,0.8961570375254109,11,70.0,1,70.0,1,70.0,1,70.0,1
3480,max_effective,30,90,3,3,0.05,0.95,0.9357163659873023,19,99.0,1,99.0,1,99.0,1,99.0,1
3481,max_effective,30,90,3,3,0.05,0.95,0.9336456909593964,7,58.0,1,58.0,1,58.0,1,58.0,1
3482,max_effective,30,90,3,3,0.05,0.95,0.8487546828669743,14,68.0,1,68.0,1,68.0,1,68.0,1
3483,max_effective,30,90,3,3,0.05,0.95,0.9298302194620088,10,78.0,1,78.0,1,78.0,1,73.0,0
3484,max_effective,30,90,3,3,0.05,0.95,0.9071045558746252,38,138.0,1,138.0,1,138.0,1,138.0,1
3485,max_effective,30,90,3,3,0.05,0.95,0.937996803976801,8,68.0,1,68.0,1,68.0,1,65.0,0
3486,max_effective,30,90,3,3,0.05,0.95,0.842585740793346,13,59.0,1,59.0,1,59.0,1,59.0,1
3487,max_effective,30,90,3,3,0.05,0.95,0.9055454795194928,42,98.0,1,98.0,1,98.0,1,98.0,1
3488,max_effective,30,90,3,3,0.05,0.95,0.9449969815371116,39,142.0,1,142.0,1,142.0,1,142.0,1
3489,max_effective,30,90,3,3,0.05,0.95,0.9447141191476558,23,90.0,1,90.0,1,90.0,1,87.0,0
3490,max_effective,30,90,3,3,0.05,0.95,0.9376457887332486,15,87.0,1,87.0,1,87.0,1,87.0,1
3491,max_effective,30,90,3,3,0.05,0.95,0.9384359717344516,23,94.0,1,94.0,1,94.0,1,94.0,1
3492,max_effective,30,90,3,3,0.05,0.95,0.942050213381244,25,115.0,1,115.0,1,115.0,1,115.0,1
3493,max_effective,30,90,3,3,0.05,0.95,0.9465117106257304,8,63.0,1,63.0,1,63.0,1,63.0,1
3494,max_effective,30,90,3,3,0.05,0.95,0.9411561881234274,18,109.0,1,109.0,1,109.0,1,109.0,1
3495,max_effective,30,90,3,3,0.05,0.95,0.9192466995446096,6,63.0,1,63.0,1,63.0,1,63.0,1
3496,max_effective,30,90,3,3,0.05,0.95,0.9393743442094274,23,103.0,1,103.0,1,103.0,1,103.0,1
3497,max_effective,30,90,3,3,0.05,0.95,0.9490665643475068,43,121.0,1,121.0,1,121.0,1,121.0,1
3498,max_effective,30,90,3,3,0.05,0.95,0.9388492530804476,45,142.0,1,142.0,1,142.0,1,142.0,1
3499,max_effective,30,90,3,3,0.05,0.95,0.9451087213920676,21,107.0,1,107.0,1,107.0,1,107.0,1
3500,max_effective,30,90,3,3,0.05,0.95,0.945554770254336,13,93.0,1,93.0,1,93.0,1,93.0,1
3501,max_effective,30,90,3,3,0.05,0.95,0.8130844685816675,18,80.0,1,80.0,1,80.0,1,80.0,1
3502,max_effective,30,90,3,3,0.05,0.95,0.8900298182017414,12,60.0,1,60.0,1,60.0,1,60.0,1
3503,max_effective,30,90,3,3,0.05,0.95,0.9356188611699404,8,75.0,1,75.0,1,75.0,1,75.0,1
3504,max_effective,30,90,3,3,0.05,0.95,0.8789926979165965,22,94.0,1,94.0,1,94.0,1,94.0,1
3505,max_effective,30,90,3,3,0.05,0.95,0.9257262722734751,59,137.0,0,161.0,1,161.0,1,161.0,1
3506,max_effective,30,90,3,3,0.05,0.95,0.9359485008851952,21,119.0,1,119.0,1,119.0,1,119.0,1
3507,max_effective,30,90,3,3,0.05,0.95,0.9476212533421722,29,109.0,1,109.0,1,109.0,1,109.0,1
3508,max_effective,30,90,3,3,0.05,0.95,0.938975796716348,23,95.0,1,95.0,1,95.0,1,95.0,1
3509,max_effective,30,90,3,3,0.05,0.95,0.9428976255826956,17,132.0,1,132.0,1,132.0,1,132.0,1
3510,max_effective,30,90,3,3,0.05,0.95,0.9164280586046232,77,159.0,1,159.0,1,159.0,1,159.0,1
3511,max_effective,30,90,3,3,0.05,0.95,0.9214454639278592,9,75.0,1,75.0,1,75.0,1,75.0,1
3512,max_effective,30,90,3,3,0.05,0.95,0.8715827485126629,17,75.0,1,75.0,1,75.0,1,75.0,1
3513,max_effective,30,90,3,3,0.05,0.95,0.9036524300699872,18,79.0,1,79.0,1,79.0,1,79.0,1
3514,max_effective,30,90,3,3,0.05,0.95,0.901202246638734,8,59.0,1,59.0,1,59.0,1,59.0,1
3515,max_effective,30,90,3,3,0.05,0.95,0.8625282458085773,17,97.0,1,97.0,1,97.0,1,97.0,1
3516,max_effective,30,90,3,3,0.05,0.95,0.9495369376297998,42,109.0,1,109.0,1,109.0,1,109.0,1
3517,max_effective,30,90,3,3,0.05,0.95,0.9413890519082572,18,99.0,1,99.0,1,99.0,1,99.0,1
3518,max_effective,30,90,3,3,0.05,0.95,0.9266111985528042,9,81.0,1,81.0,1,81.0,1,81.0,1
3519,max_effective,30,90,3,3,0.05,0.95,0.8791970971528075,21,89.0,1,89.0,1,89.0,1,89.0,1
3520,max_effective,30,90,3,3,0.05,0.95,0.9447788233531076,24,106.0,1,106.0,1,106.0,1,106.0,1
3521,max_effective,30,90,3,3,0.05,0.95,0.8962403258715718,30,105.0,1,105.0,1,105.0,1,105.0,1
3522,max_effective,30,90,3,3,0.05,0.95,0.9290507245322522,25,127.0,1,127.0,1,127.0,1,127.0,1
3523,max_effective,30,90,3,3,0.05,0.95,0.8955322656740373,8,63.0,1,63.0,1,63.0,1,63.0,1
3524,max_effective,30,90,3,3,0.05,0.95,0.9463949326370336,14,63.0,1,63.0,1,63.0,1,63.0,1
3525,max_effective,30,90,3,3,0.05,0.95,0.9448500683660708,14,99.0,1,99.0,1,99.0,1,99.0,1
3526,max_effective,30,90,3,3,0.05,0.95,0.9218566863633296,11,60.0,1,60.0,1,60.0,1,60.0,1
3527,max_effective,30,90,3,3,0.05,0.95,0.93669254184108,12,86.0,1,86.0,1,86.0,1,86.0,1
3528,max_effective,30,90,3,3,0.05,0.95,0.9291525269699524,33,158.0,1,158.0,1,158.0,1,158.0,1
3529,max_effective,30,90,3,3,0.05,0.95,0.8763695504671649,7,55.0,1,55.0,1,55.0,1,55.0,1
3530,max_effective,30,90,3,3,0.05,0.95,0.9150066272553468,26,117.0,1,117.0,1,117.0,1,117.0,1
3531,max_effective,30,90,3,3,0.05,0.95,0.9256275154978164,18,112.0,1,112.0,1,112.0,1,112.0,1
3532,max_effective,30,90,3,3,0.05,0.95,0.9242343377921128,11,78.0,1,78.0,1,78.0,1,78.0,1
3533,max_effective,30,90,3,3,0.05,0.95,0.8918239350043904,12,88.0,1,88.0,1,88.0,1,88.0,1
3534,max_effective,30,90,3,3,0.05,0.95,0.926698701261696,19,111.0,1,111.0,1,111.0,1,111.0,1
3535,max_effective,30,90,3,3,0.05,0.95,0.909017455347598,16,81.0,1,81.0,1,81.0,1,81.0,1
3536,max_effective,30,90,3,3,0.05,0.95,0.9355267763921464,13,77.0,1,77.0,1,77.0,1,77.0,1
3537,max_effective,30,90,3,3,0.05,0.95,0.8758452188810496,6,57.0,1,57.0,1,57.0,1,57.0,1
3538,max_effective,30,90,3,3,0.05,0.95,0.7981300137051663,22,79.0,1,79.0,1,79.0,1,79.0,1
3539,max_effective,30,90,3,3,0.05,0.95,0.93875490358621,28,169.0,1,165.0,0,169.0,1,162.0,0
3540,max_effective,30,90,3,3,0.05,0.95,0.9216350263608812,14,86.0,1,86.0,1,86.0,1,84.0,0
3541,max_effective,30,90,3,3,0.05,0.95,0.9294965151847736,20,82.0,1,82.0,1,82.0,1,82.0,1
3542,max_effective,30,90,3,3,0.05,0.95,0.9257155964519064,12,93.0,1,93.0,1,93.0,1,93.0,1
3543,max_effective,30,90,3,3,0.05,0.95,0.9383710650261065,11,60.0,1,60.0,1,60.0,1,59.0,0
3544,max_effective,30,90,3,3,0.05,0.95,0.9039763800646692,14,100.0,1,100.0,1,100.0,1,100.0,1
3545,max_effective,30,90,3,3,0.05,0.95,0.9265557663217864,14,69.0,1,69.0,1,69.0,1,67.0,0
3546,max_effective,30,90,3,3,0.05,0.95,0.9082057894758672,51,140.0,1,140.0,1,140.0,1,140.0,1
3547,max_effective,30,90,3,3,0.05,0.95,0.8946756993267057,22,81.0,1,81.0,1,81.0,1,80.0,0
3548,max_effective,30,90,3,3,0.05,0.95,0.946157895607478,20,120.0,1,120.0,1,120.0,1,120.0,1
3549,max_effective,30,90,3,3,0.05,0.95,0.9331111107049264,57,144.0,1,144.0,1,144.0,1,144.0,1
3550,max_effective,30,90,3,3,0.05,0.95,0.9293886483363644,8,50.0,1,50.0,1,50.0,1,50.0,1
3551,max_effective,30,90,3,3,0.05,0.95,0.9494820616244588,62,142.0,1,142.0,1,142.0,1,139.0,0
3552,max_effective,30,90,3,3,0.05,0.95,0.8917563842517734,15,81.0,1,81.0,1,81.0,1,81.0,1
3553,max_effective,30,90,3,3,0.05,0.95,0.9408967379757388,83,155.0,0,167.0,1,167.0,1,167.0,1
3554,max_effective,30,90,3,3,0.05,0.95,0.9133571635662688,50,128.0,1,128.0,1,128.0,1,128.0,1
3555,max_effective,30,90,3,3,0.05,0.95,0.9348795145249282,24,102.0,1,102.0,1,102.0,1,102.0,1
3556,max_effective,30,90,3,3,0.05,0.95,0.8507081527700272,15,117.0,1,117.0,1,117.0,1,117.0,1
3557,max_effective,30,90,3,3,0.05,0.95,0.9218520869621633,8,82.0,1,82.0,1,82.0,1,82.0,1
3558,max_effective,30,90,3,3,0.05,0.95,0.9498675113682412,20,108.0,1,108.0,1,108.0,1,108.0,1
3559,max_effective,30,90,3,3,0.05,0.95,0.8864884502145625,7,64.0,1,64.0,1,64.0,1,64.0,1
3560,max_effective,30,90,3,3,0.05,0.95,0.9201084114390018,27,123.0,1,123.0,1,123.0,1,123.0,1
3561,max_effective,30,90,3,3,0.05,0.95,0.9369587306913488,13,79.0,1,79.0,1,79.0,1,79.0,1
3562,max_effective,30,90,3,3,0.05,0.95,0.9236530907208852,11,72.0,1,72.0,1,72.0,1,72.0,1
3563,max_effective,30,90,3,3,0.05,0.95,0.9478702733332962,26,145.0,1,145.0,1,145.0,1,145.0,1
3564,max_effective,30,90,3,3,0.05,0.95,0.9369972130355686,30,108.0,1,108.0,1,108.0,1,108.0,1
3565,max_effective,30,90,3,3,0.05,0.95,0.9058153486743964,15,73.0,1,73.0,1,73.0,1,73.0,1
3566,max_effective,30,90,3,3,0.05,0.95,0.9293018940895308,40,112.0,1,112.0,1,112.0,1,112.0,1
3567,max_effective,30,90,3,3,0.05,0.95,0.9397558448776192,10,78.0,1,78.0,1,78.0,1,77.0,0
3568,max_effective,30,90,3,3,0.05,0.95,0.9482601069749126,28,132.0,1,132.0,1,132.0,1,132.0,1
3569,max_effective,30,90,3,3,0.05,0.95,0.9496351433528396,15,88.0,1,88.0,1,88.0,1,88.0,1
3570,max_effective,30,90,3,3,0.05,0.95,0.8522123254483868,14,69.0,1,69.0,1,69.0,1,69.0,1
3571,max_effective,30,90,3,3,0.05,0.95,0.9342793961943164,23,116.0,1,116.0,1,116.0,1,116.0,1
3572,max_effective,30,90,3,3,0.05,0.95,0.9400440981763994,12,84.0,1,84.0,1,84.0,1,84.0,1
3573,max_effective,30,90,3,3,0.05,0.95,0.9090806568435208,18,99.0,1,99.0,1,99.0,1,94.0,0
3574,max_effective,30,90,3,3,0.05,0.95,0.907398114646398,29,95.0,1,95.0,1,95.0,1,94.0,0
3575,max_effective,30,90,3,3,0.05,0.95,0.923731639660077,15,90.0,1,90.0,1,90.0,1,89.0,0
3576,max_effective,30,90,3,3,0.05,0.95,0.9276661480801658,24,159.0,1,159.0,1,159.0,1,159.0,1
3577,max_effective,30,90,3,3,0.05,0.95,0.94130220773273,11,71.0,1,71.0,1,71.0,1,71.0,1
3578,max_effective,30,90,3,3,0.05,0.95,0.9499286164625244,30,134.0,1,134.0,1,134.0,1,134.0,1
3579,max_effective,30,90,3,3,0.05,0.95,0.9475078831857312,12,78.0,1,78.0,1,78.0,1,78.0,1
3580,max_effective,30,90,3,3,0.05,0.95,0.8651331806160035,21,91.0,1,91.0,1,91.0,1,90.0,0
3581,max_effective,30,90,3,3,0.05,0.95,0.9499524371100312,18,120.0,1,120.0,1,120.0,1,120.0,1
3582,max_effective,30,90,3,3,0.05,0.95,0.9214897100327534,9,75.0,1,75.0,1,75.0,1,73.0,0
3583,max_effective,30,90,3,3,0.05,0.95,0.89871555222851,18,76.0,1,76.0,1,76.0,1,76.0,1
3584,max_effective,30,90,3,3,0.05,0.95,0.9135147739595038,20,97.0,1,97.0,1,97.0,1,97.0,1
3585,max_effective,30,90,3,3,0.05,0.95,0.9474608198909008,26,88.0,1,88.0,1,88.0,1,88.0,1
3586,max_effective,30,90,3,3,0.05,0.95,0.9366671756673134,23,93.0,1,93.0,1,93.0,1,93.0,1
3587,max_effective,30,90,3,3,0.05,0.95,0.948637803808418,56,128.0,1,128.0,1,128.0,1,128.0,1
3588,max_effective,30,90,3,3,0.05,0.95,0.8801216670362189,9,54.0,1,54.0,1,54.0,1,54.0,1
3589,max_effective,30,90,3,3,0.05,0.95,0.9496195481312056,17,110.0,1,110.0,1,110.0,1,110.0,1
3590,max_effective,30,90,3,3,0.05,0.95,0.9143268793462824,25,108.0,1,108.0,1,108.0,1,108.0,1
3591,max_effective,30,90,3,3,0.05,0.95,0.9157584757276628,23,106.0,1,106.0,1,106.0,1,106.0,1
3592,max_effective,30,90,3,3,0.05,0.95,0.9481335070475704,32,143.0,1,143.0,1,143.0,1,143.0,1
3593,max_effective,30,90,3,3,0.05,0.95,0.9433202889322116,16,94.0,1,94.0,1,94.0,1,94.0,1
3594,max_effective,30,90,3,3,0.05,0.95,0.9056774492854244,17,73.0,1,73.0,1,73.0,1,73.0,1
3595,max_effective,30,90,3,3,0.05,0.95,0.861954285257217,22,87.0,1,87.0,1,87.0,1,87.0,1
3596,max_effective,30,90,3,3,0.05,0.95,0.9051858415833972,12,88.0,1,88.0,1,88.0,1,88.0,1
3597,max_effective,30,90,3,3,0.05,0.95,0.927154488333154,12,85.0,1,85.0,1,85.0,1,85.0,1
3598,max_effective,30,90,3,3,0.05,0.95,0.9131367101838396,12,92.0,1,92.0,1,92.0,1,92.0,1
3599,max_effective,30,90,3,3,0.05,0.95,0.93505436371037,57,158.0,1,158.0,1,158.0,1,158.0,1
3600,max_effective,30,90,3,3,0.05,0.95,0.926251812490862,28,85.0,1,85.0,1,85.0,1,85.0,1
3601,max_effective,30,90,3,3,0.05,0.95,0.9256604048996988,11,84.0,1,84.0,1,84.0,1,83.0,0
3602,max_effective,30,90,3,3,0.05,0.95,0.8077090095652901,10,61.0,1,61.0,1,61.0,1,61.0,1
3603,max_effective,30,90,3,3,0.05,0.95,0.9268170755817424,40,127.0,1,127.0,1,127.0,1,127.0,1
3604,max_effective,30,90,3,3,0.05,0.95,0.8766093874734772,24,91.0,1,91.0,1,91.0,1,76.0,0
3605,max_effective,30,90,3,3,0.05,0.95,0.949809822597764,21,127.0,1,127.0,1,127.0,1,127.0,1
3606,max_effective,30,90,3,3,0.05,0.95,0.9339981419587148,16,100.0,1,100.0,1,100.0,1,100.0,1
3607,max_effective,30,90,3,3,0.05,0.95,0.9094415509273802,11,84.0,1,84.0,1,84.0,1,84.0,1
3608,max_effective,30,90,3,3,0.05,0.95,0.922243541695694,33,150.0,1,150.0,1,150.0,1,150.0,1
3609,max_effective,30,90,3,3,0.05,0.95,0.926509555172078,22,108.0,1,108.0,1,108.0,1,108.0,1
3610,max_effective,30,90,3,3,0.05,0.95,0.9361234918592748,24,99.0,1,99.0,1,99.0,1,98.0,0
3611,max_effective,30,90,3,3,0.05,0.95,0.9314920437165912,53,118.0,1,118.0,1,118.0,1,118.0,1
3612,max_effective,30,90,3,3,0.05,0.95,0.9294298409209312,15,84.0,1,84.0,1,84.0,1,84.0,1
3613,max_effective,30,90,3,3,0.05,0.95,0.8559292890165744,13,77.0,1,77.0,1,77.0,1,77.0,1
3614,max_effective,30,90,3,3,0.05,0.95,0.9419042590638984,18,83.0,1,83.0,1,83.0,1,83.0,1
3615,max_effective,30,90,3,3,0.05,0.95,0.9416581366282843,17,98.0,1,98.0,1,98.0,1,98.0,1
3616,max_effective,30,90,3,3,0.05,0.95,0.9115320511334132,15,73.0,1,73.0,1,73.0,1,73.0,1
3617,max_effective,30,90,3,3,0.05,0.95,0.9321653433989252,21,86.0,1,86.0,1,86.0,1,86.0,1
3618,max_effective,30,90,3,3,0.05,0.95,0.9466685429307204,22,109.0,1,109.0,1,109.0,1,109.0,1
3619,max_effective,30,90,3,3,0.05,0.95,0.9480993839118184,37,89.0,1,89.0,1,89.0,1,89.0,1
3620,max_effective,30,90,3,3,0.05,0.95,0.8936436778145211,17,72.0,1,72.0,1,72.0,1,72.0,1
3621,max_effective,30,90,3,3,0.05,0.95,0.9323063610374216,33,117.0,1,117.0,1,117.0,1,117.0,1
3622,max_effective,30,90,3,3,0.05,0.95,0.8226656796108575,7,56.0,1,56.0,1,56.0,1,53.0,0
3623,max_effective,30,90,3,3,0.05,0.95,0.9363569670686714,50,161.0,0,172.0,0,183.0,1,183.0,1
3624,max_effective,30,90,3,3,0.05,0.95,0.926840635812922,17,74.0,1,74.0,1,74.0,1,74.0,1
3625,max_effective,30,90,3,3,0.05,0.95,0.9340442036141288,33,102.0,1,102.0,1,102.0,1,102.0,1
3626,max_effective,30,90,3,3,0.05,0.95,0.8589193556844352,7,61.0,1,61.0,1,61.0,1,59.0,0
3627,max_effective,30,90,3,3,0.05,0.95,0.9375465479191236,33,135.0,1,135.0,1,135.0,1,135.0,1
3628,max_effective,30,90,3,3,0.05,0.95,0.9298817518374048,22,90.0,1,90.0,1,90.0,1,89.0,0
3629,max_effective,30,90,3,3,0.05,0.95,0.9488393150519512,38,128.0,1,128.0,1,128.0,1,128.0,1
3630,max_effective,30,90,3,3,0.05,0.95,0.9392589130234634,26,121.0,1,121.0,1,121.0,1,121.0,1
3631,max_effective,30,90,3,3,0.05,0.95,0.918536681450456,9,69.0,1,69.0,1,69.0,1,66.0,0
3632,max_effective,30,90,3,3,0.05,0.95,0.8818405966741929,9,64.0,1,64.0,1,64.0,1,61.0,0
3633,max_effective,30,90,3,3,0.05,0.95,0.8744202969336297,17,90.0,1,90.0,1,90.0,1,90.0,1
3634,max_effective,30,90,3,3,0.05,0.95,0.9426820739723694,67,161.0,1,161.0,1,161.0,1,161.0,1
3635,max_effective,30,90,3,3,0.05,0.95,0.8660473524843663,13,73.0,1,73.0,1,73.0,1,73.0,1
3636,max_effective,30,90,3,3,0.05,0.95,0.9430550465142792,23,107.0,1,107.0,1,107.0,1,107.0,1
3637,max_effective,30,90,3,3,0.05,0.95,0.9167283057462976,10,71.0,1,71.0,1,71.0,1,71.0,1
3638,max_effective,30,90,3,3,0.05,0.95,0.927777805588636,6,53.0,1,53.0,1,53.0,1,51.0,0
3639,max_effective,30,90,3,3,0.05,0.95,0.9297036273398156,11,82.0,1,82.0,1,82.0,1,82.0,1
3640,max_effective,30,90,3,3,0.05,0.95,0.9468382843903412,19,95.0,1,95.0,1,95.0,1,91.0,0
3641,max_effective,30,90,3,3,0.05,0.95,0.947753893523901,10,76.0,1,76.0,1,76.0,1,76.0,1
3642,max_effective,30,90,3,3,0.05,0.95,0.9386256375418331,50,152.0,0,157.0,1,157.0,1,157.0,1
3643,max_effective,30,90,3,3,0.05,0.95,0.9450166358228684,10,94.0,1,94.0,1,94.0,1,94.0,1
3644,max_effective,30,90,3,3,0.05,0.95,0.941541234366236,14,74.0,1,74.0,1,74.0,1,74.0,1
3645,max_effective,30,90,3,3,0.05,0.95,0.9447486121864208,41,107.0,1,107.0,1,107.0,1,107.0,1
3646,max_effective,30,90,3,3,0.05,0.95,0.9309311997132352,20,83.0,1,83.0,1,83.0,1,83.0,1
3647,max_effective,30,90,3,3,0.05,0.95,0.9353321192003564,22,114.0,1,114.0,1,114.0,1,114.0,1
3648,max_effective,30,90,3,3,0.05,0.95,0.9280023282711994,8,70.0,1,70.0,1,70.0,1,70.0,1
3649,max_effective,30,90,3,3,0.05,0.95,0.8875009610197863,12,72.0,1,72.0,1,72.0,1,72.0,1
3650,max_effective,30,90,3,3,0.05,0.95,0.9485690246383376,12,76.0,1,76.0,1,76.0,1,76.0,1
3651,max_effective,30,90,3,3,0.05,0.95,0.942827376811622,42,160.0,1,160.0,1,160.0,1,160.0,1
3652,max_effective,30,90,3,3,0.05,0.95,0.9200303040898744,17,79.0,1,79.0,1,79.0,1,77.0,0
3653,max_effective,30,90,3,3,0.05,0.95,0.8833913146634139,18,91.0,1,91.0,1,91.0,1,91.0,1
3654,max_effective,30,90,3,3,0.05,0.95,0.9207557915529242,13,77.0,1,77.0,1,77.0,1,77.0,1
3655,max_effective,30,90,3,3,0.05,0.95,0.9155575226330694,18,97.0,1,97.0,1,97.0,1,97.0,1
3656,max_effective,30,90,3,3,0.05,0.95,0.9066903228225756,38,99.0,1,99.0,1,99.0,1,99.0,1
3657,max_effective,30,90,3,3,0.05,0.95,0.9496098843564602,26,88.0,1,88.0,1,88.0,1,88.0,1
3658,max_effective,30,90,3,3,0.05,0.95,0.936397864961784,16,71.0,1,71.0,1,71.0,1,71.0,1
3659,max_effective,30,90,3,3,0.05,0.95,0.9403397105072804,27,122.0,1,122.0,1,122.0,1,122.0,1
3660,max_effective,30,90,3,3,0.05,0.95,0.9482654240252296,38,120.0,1,120.0,1,120.0,1,120.0,1
3661,max_effective,30,90,3,3,0.05,0.95,0.9477334398473471,33,122.0,1,122.0,1,122.0,1,120.0,0
3662,max_effective,30,90,3,3,0.05,0.95,0.8442803286087066,9,69.0,1,69.0,1,69.0,1,64.0,0
3663,max_effective,30,90,3,3,0.05,0.95,0.9301173230198424,17,126.0,1,126.0,1,126.0,1,126.0,1
3664,max_effective,30,90,3,3,0.05,0.95,0.923958657461383,28,148.0,1,148.0,1,148.0,1,148.0,1
3665,max_effective,30,90,3,3,0.05,0.95,0.9218504394153284,20,119.0,1,119.0,1,119.0,1,119.0,1
3666,max_effective,30,90,3,3,0.05,0.95,0.9086193509216408,42,149.0,0,161.0,1,161.0,1,161.0,1
3667,max_effective,30,90,3,3,0.05,0.95,0.9354308145379572,8,61.0,1,61.0,1,61.0,1,61.0,1
3668,max_effective,30,90,3,3,0.05,0.95,0.9489740260208576,18,99.0,1,99.0,1,99.0,1,99.0,1
3669,max_effective,30,90,3,3,0.05,0.95,0.9328420649425094,14,73.0,1,73.0,1,73.0,1,73.0,1
3670,max_effective,30,90,3,3,0.05,0.95,0.8976739954500232,9,74.0,1,74.0,1,74.0,1,74.0,1
3671,max_effective,30,90,3,3,0.05,0.95,0.9270726927277428,14,90.0,1,90.0,1,90.0,1,90.0,1
3672,max_effective,30,90,3,3,0.05,0.95,0.9300838755804692,14,68.0,1,68.0,1,68.0,1,67.0,0
3673,max_effective,30,90,3,3,0.05,0.95,0.8731990924528376,6,67.0,1,67.0,1,67.0,1,66.0,0
3674,max_effective,30,90,3,3,0.05,0.95,0.9443355945456052,53,119.0,1,119.0,1,119.0,1,119.0,1
3675,max_effective,30,90,3,3,0.05,0.95,0.93223086987639,19,82.0,1,82.0,1,82.0,1,82.0,1
3676,max_effective,30,90,3,3,0.05,0.95,0.8615439425605446,26,102.0,1,102.0,1,102.0,1,102.0,1
3677,max_effective,30,90,3,3,0.05,0.95,0.9443157150846316,17,115.0,1,115.0,1,115.0,1,115.0,1
3678,max_effective,30,90,3,3,0.05,0.95,0.931087033668562,19,104.0,1,104.0,1,104.0,1,104.0,1
3679,max_effective,30,90,3,3,0.05,0.95,0.9189825386251552,24,103.0,1,103.0,1,103.0,1,102.0,0
3680,max_effective,30,90,3,3,0.05,0.95,0.9176538545564028,28,103.0,1,103.0,1,103.0,1,103.0,1
3681,max_effective,30,90,3,3,0.05,0.95,0.9154920737738016,19,88.0,1,88.0,1,88.0,1,88.0,1
3682,max_effective,30,90,3,3,0.05,0.95,0.9499247692296784,29,98.0,1,98.0,1,98.0,1,98.0,1
3683,max_effective,30,90,3,3,0.05,0.95,0.9439001538287396,15,90.0,1,90.0,1,90.0,1,87.0,0
3684,max_effective,30,90,3,3,0.05,0.95,0.9236630084480406,5,61.0,1,61.0,1,61.0,1,59.0,0
3685,max_effective,30,90,3,3,0.05,0.95,0.9463988744987358,38,128.0,1,128.0,1,128.0,1,128.0,1
3686,max_effective,30,90,3,3,0.05,0.95,0.8930579173470625,10,71.0,1,71.0,1,71.0,1,71.0,1
3687,max_effective,30,90,3,3,0.05,0.95,0.924732401140013,30,113.0,1,113.0,1,113.0,1,113.0,1
3688,max_effective,30,90,3,3,0.05,0.95,0.8635670841837194,24,102.0,1,102.0,1,102.0,1,94.0,0
3689,max_effective,30,90,3,3,0.05,0.95,0.9258286754018062,6,60.0,1,60.0,1,60.0,1,60.0,1
3690,max_effective,30,90,3,3,0.05,0.95,0.8997503561262779,21,107.0,1,107.0,1,107.0,1,107.0,1
3691,max_effective,30,90,3,3,0.05,0.95,0.9457839479871896,39,143.0,1,143.0,1,143.0,1,143.0,1
3692,max_effective,30,90,3,3,0.05,0.95,0.8237995244546005,8,60.0,1,60.0,1,60.0,1,59.0,0
3693,max_effective,30,90,3,3,0.05,0.95,0.9369906971380316,26,146.0,1,146.0,1,146.0,1,146.0,1
3694,max_effective,30,90,3,3,0.05,0.95,0.9370811425993733,22,107.0,1,107.0,1,107.0,1,107.0,1
3695,max_effective,30,90,3,3,0.05,0.95,0.9483283291452392,10,99.0,1,99.0,1,99.0,1,99.0,1
3696,max_effective,30,90,3,3,0.05,0.95,0.9401686325040643,11,61.0,1,61.0,1,61.0,1,61.0,1
3697,max_effective,30,90,3,3,0.05,0.95,0.9038845655219274,23,105.0,1,105.0,1,105.0,1,105.0,1
3698,max_effective,30,90,3,3,0.05,0.95,0.9259268279790872,23,107.0,1,107.0,1,107.0,1,107.0,1
3699,max_effective,30,90,3,3,0.05,0.95,0.9367055821640776,29,149.0,1,149.0,1,149.0,1,149.0,1
3700,max_effective,30,90,3,3,0.05,0.95,0.9383381751825716,35,105.0,1,105.0,1,105.0,1,105.0,1
3701,max_effective,30,90,3,3,0.05,0.95,0.9392080602015754,22,108.0,1,108.0,1,108.0,1,107.0,0
3702,max_effective,30,90,3,3,0.05,0.95,0.8399745413818943,14,83.0,1,83.0,1,83.0,1,83.0,1
3703,max_effective,30,90,3,3,0.05,0.95,0.9446197294127024,78,141.0,1,141.0,1,141.0,1,141.0,1
3704,max_effective,30,90,3,3,0.05,0.95,0.9015708462608428,11,62.0,1,62.0,1,62.0,1,62.0,1
3705,max_effective,30,90,3,3,0.05,0.95,0.927545683282464,12,75.0,1,75.0,1,75.0,1,73.0,0
3706,max_effective,30,90,3,3,0.05,0.95,0.912889006430274,11,80.0,1,80.0,1,80.0,1,80.0,1
3707,max_effective,30,90,3,3,0.05,0.95,0.9462553918726904,17,76.0,1,76.0,1,76.0,1,76.0,1
3708,max_effective,30,90,3,3,0.05,0.95,0.9261217180123146,12,73.0,1,73.0,1,73.0,1,73.0,1
3709,max_effective,30,90,3,3,0.05,0.95,0.8566511100004084,9,61.0,1,61.0,1,61.0,1,61.0,1
3710,max_effective,30,90,3,3,0.05,0.95,0.9329695901122008,18,110.0,1,110.0,1,110.0,1,110.0,1
3711,max_effective,30,90,3,3,0.05,0.95,0.9113387033196086,14,100.0,1,100.0,1,100.0,1,100.0,1
3712,max_effective,30,90,3,3,0.05,0.95,0.9299618560165198,16,109.0,1,109.0,1,109.0,1,108.0,0
3713,max_effective,30,90,3,3,0.05,0.95,0.935784731034646,13,79.0,1,79.0,1,79.0,1,79.0,1
3714,max_effective,30,90,3,3,0.05,0.95,0.9376499446372428,11,71.0,1,71.0,1,71.0,1,71.0,1
3715,max_effective,30,90,3,3,0.05,0.95,0.9279456691599204,23,122.0,1,122.0,1,122.0,1,122.0,1
3716,max_effective,30,90,3,3,0.05,0.95,0.9322017039479528,12,110.0,1,110.0,1,110.0,1,110.0,1
3717,max_effective,30,90,3,3,0.05,0.95,0.8872591524600767,12,66.0,1,66.0,1,66.0,1,66.0,1
3718,max_effective,30,90,3,3,0.05,0.95,0.9492061388263666,22,97.0,1,97.0,1,97.0,1,97.0,1
3719,max_effective,30,90,3,3,0.05,0.95,0.8808149303278276,22,88.0,1,88.0,1,88.0,1,88.0,1
3720,max_effective,30,90,3,3,0.05,0.95,0.948114452911169,37,99.0,1,99.0,1,99.0,1,99.0,1
3721,max_effective,30,90,3,3,0.05,0.95,0.8954658547911852,11,84.0,1,84.0,1,84.0,1,84.0,1
3722,max_effective,30,90,3,3,0.05,0.95,0.9353182362145016,15,101.0,1,101.0,1,101.0,1,101.0,1
3723,max_effective,30,90,3,3,0.05,0.95,0.9480117270004402,52,156.0,1,156.0,1,156.0,1,156.0,1
3724,max_effective,30,90,3,3,0.05,0.95,0.9318837085708132,11,65.0,1,65.0,1,65.0,1,65.0,1
3725,max_effective,30,90,3,3,0.05,0.95,0.9160212370756268,33,114.0,1,114.0,1,114.0,1,114.0,1
3726,max_effective,30,90,3,3,0.05,0.95,0.9127853498869164,25,99.0,1,99.0,1,99.0,1,99.0,1
3727,max_effective,30,90,3,3,0.05,0.95,0.9354785742836962,10,76.0,1,76.0,1,76.0,1,76.0,1
3728,max_effective,30,90,3,3,0.05,0.95,0.9306184344913968,11,74.0,1,74.0,1,74.0,1,72.0,0
3729,max_effective,30,90,3,3,0.05,0.95,0.9237653501691974,13,75.0,1,75.0,1,75.0,1,75.0,1
3730,max_effective,30,90,3,3,0.05,0.95,0.9494174425581758,26,73.0,1,73.0,1,73.0,1,73.0,1
3731,max_effective,30,90,3,3,0.05,0.95,0.9366153380946788,26,93.0,1,93.0,1,93.0,1,93.0,1
3732,max_effective,30,90,3,3,0.05,0.95,0.930961049216755,11,70.0,1,70.0,1,70.0,1,70.0,1
3733,max_effective,30,90,3,3,0.05,0.95,0.936185933639135,30,120.0,1,120.0,1,120.0,1,120.0,1
3734,max_effective,30,90,3,3,0.05,0.95,0.9211705832585204,5,55.0,1,55.0,1,55.0,1,55.0,1
3735,max_effective,30,90,3,3,0.05,0.95,0.9110412807787496,6,67.0,1,67.0,1,67.0,1,67.0,1
3736,max_effective,30,90,3,3,0.05,0.95,0.8809340371966888,6,55.0,1,55.0,1,55.0,1,55.0,1
3737,max_effective,30,90,3,3,0.05,0.95,0.9254416021936008,21,108.0,1,108.0,1,108.0,1,108.0,1
3738,max_effective,30,90,3,3,0.05,0.95,0.8926458816167152,6,62.0,1,62.0,1,62.0,1,56.0,0
3739,max_effective,30,90,3,3,0.05,0.95,0.9399027404221556,16,74.0,1,74.0,1,74.0,1,74.0,1
3740,max_effective,30,90,3,3,0.05,0.95,0.936848532034922,38,145.0,0,148.0,1,148.0,1,148.0,1
3741,max_effective,30,90,3,3,0.05,0.95,0.9453059244547256,60,133.0,1,133.0,1,133.0,1,133.0,1
3742,max_effective,30,90,3,3,0.05,0.95,0.9424724179302254,33,123.0,1,123.0,1,123.0,1,123.0,1
3743,max_effective,30,90,3,3,0.05,0.95,0.9213727708733646,16,103.0,1,103.0,1,103.0,1,103.0,1
3744,max_effective,30,90,3,3,0.05,0.95,0.9176590483343112,11,82.0,1,82.0,1,82.0,1,82.0,1
3745,max_effective,30,90,3,3,0.05,0.95,0.9408766705278848,51,168.0,0,173.0,1,173.0,1,173.0,1
3746,max_effective,30,90,3,3,0.05,0.95,0.9170324884534512,15,83.0,1,83.0,1,83.0,1,83.0,1
3747,max_effective,30,90,3,3,0.05,0.95,0.9342188107292904,19,98.0,1,98.0,1,98.0,1,98.0,1
3748,max_effective,30,90,3,3,0.05,0.95,0.932708615725444,19,97.0,1,97.0,1,97.0,1,97.0,1
3749,max_effective,30,90,3,3,0.05,0.95,0.9111456239752496,21,125.0,1,125.0,1,125.0,1,122.0,0
3750,max_effective,30,90,3,3,0.05,0.95,0.7839878998961078,15,78.0,1,78.0,1,78.0,1,78.0,1
3751,max_effective,30,90,3,3,0.05,0.95,0.9403708541705637,26,106.0,1,106.0,1,106.0,1,106.0,1
3752,max_effective,30,90,3,3,0.05,0.95,0.9419356625848374,8,66.0,1,66.0,1,66.0,1,64.0,0
3753,max_effective,30,90,3,3,0.05,0.95,0.8949297360760968,24,91.0,1,91.0,1,91.0,1,91.0,1
3754,max_effective,30,90,3,3,0.05,0.95,0.9234751960449488,11,53.0,1,53.0,1,53.0,1,53.0,1
3755,max_effective,30,90,3,3,0.05,0.95,0.9163985501192168,18,108.0,1,108.0,1,108.0,1,108.0,1
3756,max_effective,30,90,3,3,0.05,0.95,0.9244539929983911,31,144.0,1,144.0,1,144.0,1,144.0,1
3757,max_effective,30,90,3,3,0.05,0.95,0.9348986447953738,18,112.0,1,112.0,1,112.0,1,112.0,1
3758,max_effective,30,90,3,3,0.05,0.95,0.9095532016489136,15,74.0,1,74.0,1,74.0,1,74.0,1
3759,max_effective,30,90,3,3,0.05,0.95,0.9495985611606548,29,102.0,1,102.0,1,102.0,1,102.0,1
3760,max_effective,30,90,3,3,0.05,0.95,0.9408721366151788,16,81.0,1,81.0,1,81.0,1,81.0,1
3761,max_effective,30,90,3,3,0.05,0.95,0.8247362467942407,5,55.0,1,55.0,1,55.0,1,55.0,1
3762,max_effective,30,90,3,3,0.05,0.95,0.885834595458131,11,56.0,1,56.0,1,56.0,1,56.0,1
3763,max_effective,30,90,3,3,0.05,0.95,0.938551312557314,19,94.0,1,94.0,1,94.0,1,92.0,0
3764,max_effective,30,90,3,3,0.05,0.95,0.9268072570524464,11,86.0,1,86.0,1,86.0,1,86.0,1
3765,max_effective,30,90,3,3,0.05,0.95,0.9031764292168954,13,80.0,1,80.0,1,80.0,1,80.0,1
3766,max_effective,30,90,3,3,0.05,0.95,0.8661347092347679,7,56.0,1,56.0,1,56.0,1,56.0,1
3767,max_effective,30,90,3,3,0.05,0.95,0.9321770032389368,12,70.0,1,70.0,1,70.0,1,70.0,1
3768,max_effective,30,90,3,3,0.05,0.95,0.912434011630336,17,110.0,1,110.0,1,110.0,1,110.0,1
3769,max_effective,30,90,3,3,0.05,0.95,0.9478710776711669,47,125.0,1,125.0,1,125.0,1,123.0,0
3770,max_effective,30,90,3,3,0.05,0.95,0.9446290270519876,9,63.0,1,63.0,1,63.0,1,63.0,1
3771,max_effective,30,90,3,3,0.05,0.95,0.9004065834876349,10,95.0,1,95.0,1,95.0,1,95.0,1
3772,max_effective,30,90,3,3,0.05,0.95,0.9416051011305654,16,88.0,1,88.0,1,88.0,1,88.0,1
3773,max_effective,30,90,3,3,0.05,0.95,0.9474774410043292,70,172.0,0,181.0,1,181.0,1,181.0,1
3774,max_effective,30,90,3,3,0.05,0.95,0.93591330623657,17,81.0,1,81.0,1,81.0,1,81.0,1
3775,max_effective,30,90,3,3,0.05,0.95,0.9026717066223022,22,101.0,1,101.0,1,101.0,1,101.0,1
3776,max_effective,30,90,3,3,0.05,0.95,0.8479203436637762,5,61.0,1,61.0,1,61.0,1,59.0,0
3777,max_effective,30,90,3,3,0.05,0.95,0.9231909612778776,33,119.0,1,119.0,1,119.0,1,119.0,1
3778,max_effective,30,90,3,3,0.05,0.95,0.9016608374181904,24,126.0,1,126.0,1,126.0,1,126.0,1
3779,max_effective,30,90,3,3,0.05,0.95,0.9159838734731662,15,76.0,1,76.0,1,76.0,1,76.0,1
3780,max_effective,30,90,3,3,0.05,0.95,0.898336721397047,11,86.0,1,86.0,1,86.0,1,86.0,1
3781,max_effective,30,90,3,3,0.05,0.95,0.9404279754335464,11,72.0,1,72.0,1,72.0,1,72.0,1
3782,max_effective,30,90,3,3,0.05,0.95,0.9315052707430004,14,78.0,1,78.0,1,78.0,1,78.0,1
3783,max_effective,30,90,3,3,0.05,0.95,0.8911682637092443,11,81.0,1,81.0,1,81.0,1,81.0,1
3784,max_effective,30,90,3,3,0.05,0.95,0.8979362692622105,16,67.0,1,67.0,1,67.0,1,67.0,1
3785,max_effective,30,90,3,3,0.05,0.95,0.9424543479515968,31,131.0,1,131.0,1,131.0,1,131.0,1
3786,max_effective,30,90,3,3,0.05,0.95,0.9022181520916136,12,76.0,1,76.0,1,76.0,1,76.0,1
3787,max_effective,30,90,3,3,0.05,0.95,0.8956636825512967,10,78.0,1,78.0,1,78.0,1,78.0,1
3788,max_effective,30,90,3,3,0.05,0.95,0.9290081731751552,18,111.0,1,111.0,1,111.0,1,111.0,1
3789,max_effective,30,90,3,3,0.05,0.95,0.9340512448873776,27,90.0,1,90.0,1,90.0,1,90.0,1
3790,max_effective,30,90,3,3,0.05,0.95,0.9406293576793854,18,88.0,1,88.0,1,88.0,1,88.0,1
3791,max_effective,30,90,3,3,0.05,0.95,0.9023165809352746,10,84.0,1,84.0,1,84.0,1,83.0,0
3792,max_effective,30,90,3,3,0.05,0.95,0.936965406394884,31,128.0,1,128.0,1,128.0,1,128.0,1
3793,max_effective,30,90,3,3,0.05,0.95,0.9185622628324795,20,130.0,1,130.0,1,130.0,1,130.0,1
3794,max_effective,30,90,3,3,0.05,0.95,0.8900729760875578,15,96.0,1,96.0,1,96.0,1,96.0,1
3795,max_effective,30,90,3,3,0.05,0.95,0.9491744502170832,30,155.0,0,157.0,1,157.0,1,157.0,1
3796,max_effective,30,90,3,3,0.05,0.95,0.9161381398102374,11,86.0,1,86.0,1,86.0,1,84.0,0
3797,max_effective,30,90,3,3,0.05,0.95,0.8852798689855897,11,75.0,1,75.0,1,75.0,1,75.0,1
3798,max_effective,30,90,3,3,0.05,0.95,0.9152790629298144,24,117.0,1,117.0,1,117.0,1,117.0,1
3799,max_effective,30,90,3,3,0.05,0.95,0.949897221574397,24,123.0,1,123.0,1,123.0,1,123.0,1
3800,max_effective,30,90,3,3,0.05,0.95,0.935231185036724,34,118.0,1,118.0,1,118.0,1,116.0,0
3801,max_effective,30,90,3,3,0.05,0.95,0.939503355431514,11,75.0,1,75.0,1,75.0,1,75.0,1
3802,max_effective,30,90,3,3,0.05,0.95,0.9268404136821704,6,50.0,1,50.0,1,50.0,1,50.0,1
3803,max_effective,30,90,3,3,0.05,0.95,0.8994000747235051,9,74.0,1,74.0,1,74.0,1,74.0,1
3804,max_effective,30,90,3,3,0.05,0.95,0.939156358533332,29,107.0,1,107.0,1,107.0,1,107.0,1
3805,max_effective,30,90,3,3,0.05,0.95,0.8345049967890928,7,58.0,1,58.0,1,58.0,1,58.0,1
3806,max_effective,30,90,3,3,0.05,0.95,0.9394197438095389,6,60.0,1,60.0,1,60.0,1,60.0,1
3807,max_effective,30,90,3,3,0.05,0.95,0.9470840209117388,14,83.0,1,83.0,1,83.0,1,83.0,1
3808,max_effective,30,90,3,3,0.05,0.95,0.9368182751625366,57,119.0,1,119.0,1,119.0,1,118.0,0
3809,max_effective,30,90,3,3,0.05,0.95,0.9458556414732354,56,114.0,1,114.0,1,114.0,1,114.0,1
3810,max_effective,30,90,3,3,0.05,0.95,0.9266282594151976,18,71.0,1,71.0,1,71.0,1,71.0,1
3811,max_effective,30,90,3,3,0.05,0.95,0.8983886166467575,29,119.0,1,119.0,1,119.0,1,119.0,1
3812,max_effective,30,90,3,3,0.05,0.95,0.8989691204829737,8,56.0,1,56.0,1,56.0,1,56.0,1
3813,max_effective,30,90,3,3,0.05,0.95,0.9497019162023064,44,153.0,0,155.0,1,155.0,1,155.0,1
3814,max_effective,30,90,3,3,0.05,0.95,0.8954700212094253,21,93.0,1,93.0,1,93.0,1,93.0,1
3815,max_effective,30,90,3,3,0.05,0.95,0.9480053672124372,57,135.0,1,135.0,1,135.0,1,135.0,1
3816,max_effective,30,90,3,3,0.05,0.95,0.9266634563888748,23,94.0,1,94.0,1,94.0,1,94.0,1
3817,max_effective,30,90,3,3,0.05,0.95,0.8749709928999919,13,77.0,1,77.0,1,77.0,1,77.0,1
3818,max_effective,30,90,3,3,0.05,0.95,0.9488523582444708,46,125.0,1,125.0,1,125.0,1,125.0,1
3819,max_effective,30,90,3,3,0.05,0.95,0.8533860360293125,11,73.0,1,73.0,1,73.0,1,73.0,1
3820,max_effective,30,90,3,3,0.05,0.95,0.948475183423764,16,110.0,1,110.0,1,110.0,1,110.0,1
3821,max_effective,30,90,3,3,0.05,0.95,0.9068168271545638,15,96.0,1,96.0,1,96.0,1,96.0,1
3822,max_effective,30,90,3,3,0.05,0.95,0.9398229506652644,15,74.0,1,74.0,1,74.0,1,69.0,0
3823,max_effective,30,90,3,3,0.05,0.95,0.9091211724159988,18,91.0,1,91.0,1,91.0,1,91.0,1
3824,max_effective,30,90,3,3,0.05,0.95,0.8876907672570471,21,74.0,1,74.0,1,74.0,1,74.0,1
3825,max_effective,30,90,3,3,0.05,0.95,0.91721378932625,17,109.0,1,109.0,1,109.0,1,109.0,1
3826,max_effective,30,90,3,3,0.05,0.95,0.9045587922404316,15,70.0,1,70.0,1,70.0,1,70.0,1
3827,max_effective,30,90,3,3,0.05,0.95,0.921766531743796,12,82.0,1,82.0,1,82.0,1,82.0,1
3828,max_effective,30,90,3,3,0.05,0.95,0.8517840628284133,11,82.0,1,82.0,1,82.0,1,82.0,1
3829,max_effective,30,90,3,3,0.05,0.95,0.896694883480725,12,83.0,1,83.0,1,83.0,1,83.0,1
3830,max_effective,30,90,3,3,0.05,0.95,0.8782977405897553,20,103.0,1,103.0,1,103.0,1,103.0,1
3831,max_effective,30,90,3,3,0.05,0.95,0.821996341788652,8,59.0,1,59.0,1,59.0,1,59.0,1
3832,max_effective,30,90,3,3,0.05,0.95,0.8665018256751392,16,99.0,1,99.0,1,99.0,1,99.0,1
3833,max_effective,30,90,3,3,0.05,0.95,0.7428770231719772,4,42.0,1,42.0,1,42.0,1,42.0,1
3834,max_effective,30,90,3,3,0.05,0.95,0.905810171358768,28,125.0,1,125.0,1,125.0,1,125.0,1
3835,max_effective,30,90,3,3,0.05,0.95,0.9173902167496556,13,78.0,1,78.0,1,78.0,1,78.0,1
3836,max_effective,30,90,3,3,0.05,0.95,0.9253861990973172,10,76.0,1,76.0,1,76.0,1,76.0,1
3837,max_effective,30,90,3,3,0.05,0.95,0.9000798339571117,16,102.0,1,102.0,1,102.0,1,102.0,1
3838,max_effective,30,90,3,3,0.05,0.95,0.9452206475702036,52,126.0,1,126.0,1,126.0,1,125.0,0
3839,max_effective,30,90,3,3,0.05,0.95,0.9211895698858068,8,64.0,1,64.0,1,64.0,1,64.0,1
3840,max_effective,30,90,3,3,0.05,0.95,0.9159364198752624,32,137.0,1,137.0,1,137.0,1,137.0,1
3841,max_effective,30,90,3,3,0.05,0.95,0.9224231187121464,12,75.0,1,75.0,1,75.0,1,75.0,1
3842,max_effective,30,90,3,3,0.05,0.95,0.925019629828906,44,104.0,1,104.0,1,104.0,1,104.0,1
3843,max_effective,30,90,3,3,0.05,0.95,0.9301684036196028,13,68.0,1,68.0,1,68.0,1,68.0,1
3844,max_effective,30,90,3,3,0.05,0.95,0.8300131793059823,8,65.0,1,65.0,1,65.0,1,65.0,1
3845,max_effective,30,90,3,3,0.05,0.95,0.9000224842047335,8,57.0,1,57.0,1,57.0,1,57.0,1
3846,max_effective,30,90,3,3,0.05,0.95,0.9494704612000924,17,92.0,1,92.0,1,92.0,1,92.0,1
3847,max_effective,30,90,3,3,0.05,0.95,0.9469469141313126,9,66.0,1,66.0,1,66.0,1,66.0,1
3848,max_effective,30,90,3,3,0.05,0.95,0.9367160979807576,17,115.0,1,115.0,1,115.0,1,115.0,1
3849,max_effective,30,90,3,3,0.05,0.95,0.9367387541927574,20,112.0,1,112.0,1,112.0,1,112.0,1
3850,max_effective,30,90,3,3,0.05,0.95,0.934027284009905,21,118.0,1,118.0,1,118.0,1,118.0,1
3851,max_effective,30,90,3,3,0.05,0.95,0.8925172848421759,24,105.0,1,105.0,1,105.0,1,105.0,1
3852,max_effective,30,90,3,3,0.05,0.95,0.944036387978349,12,90.0,1,90.0,1,90.0,1,90.0,1
3853,max_effective,30,90,3,3,0.05,0.95,0.9489609916269552,26,115.0,1,115.0,1,115.0,1,115.0,1
3854,max_effective,30,90,3,3,0.05,0.95,0.9350452033049924,40,152.0,0,157.0,1,157.0,1,157.0,1
3855,max_effective,30,90,3,3,0.05,0.95,0.9344831441661764,22,100.0,1,100.0,1,100.0,1,100.0,1
3856,max_effective,30,90,3,3,0.05,0.95,0.9281679761111036,30,122.0,1,122.0,1,122.0,1,122.0,1
3857,max_effective,30,90,3,3,0.05,0.95,0.8076078515585687,16,69.0,1,69.0,1,69.0,1,69.0,1
3858,max_effective,30,90,3,3,0.05,0.95,0.9421979366445716,29,92.0,1,92.0,1,92.0,1,92.0,1
3859,max_effective,30,90,3,3,0.05,0.95,0.9442324962706848,16,90.0,1,90.0,1,90.0,1,90.0,1
3860,max_effective,30,90,3,3,0.05,0.95,0.9280091981926828,8,58.0,1,58.0,1,58.0,1,58.0,1
3861,max_effective,30,90,3,3,0.05,0.95,0.8941083455105371,9,60.0,1,60.0,1,60.0,1,60.0,1
3862,max_effective,30,90,3,3,0.05,0.95,0.9396001179628156,81,152.0,1,152.0,1,152.0,1,152.0,1
3863,max_effective,30,90,3,3,0.05,0.95,0.8636011172181801,7,67.0,1,67.0,1,67.0,1,67.0,1
3864,max_effective,30,90,3,3,0.05,0.95,0.9426571890771276,25,117.0,1,117.0,1,117.0,1,117.0,1
3865,max_effective,30,90,3,3,0.05,0.95,0.9403453697189744,26,89.0,1,89.0,1,89.0,1,89.0,1
3866,max_effective,30,90,3,3,0.05,0.95,0.9096014463700182,21,79.0,1,79.0,1,79.0,1,79.0,1
3867,max_effective,30,90,3,3,0.05,0.95,0.8797937745923058,5,56.0,1,56.0,1,56.0,1,56.0,1
3868,max_effective,30,90,3,3,0.05,0.95,0.8989947036720827,24,107.0,1,107.0,1,107.0,1,107.0,1
3869,max_effective,30,90,3,3,0.05,0.95,0.8842751427988613,18,98.0,1,98.0,1,98.0,1,98.0,1
3870,max_effective,30,90,3,3,0.05,0.95,0.946530403937202,16,88.0,1,88.0,1,88.0,1,88.0,1
3871,max_effective,30,90,3,3,0.05,0.95,0.9400646250285994,52,132.0,1,132.0,1,132.0,1,132.0,1
3872,max_effective,30,90,3,3,0.05,0.95,0.8411412779488883,13,71.0,1,71.0,1,71.0,1,71.0,1
3873,max_effective,30,90,3,3,0.05,0.95,0.9053631556771812,15,91.0,1,91.0,1,91.0,1,91.0,1
3874,max_effective,30,90,3,3,0.05,0.95,0.9382739738801592,10,75.0,1,75.0,1,75.0,1,75.0,1
3875,max_effective,30,90,3,3,0.05,0.95,0.939171805204134,9,67.0,1,67.0,1,67.0,1,67.0,1
3876,max_effective,30,90,3,3,0.05,0.95,0.9133333579351594,27,150.0,1,150.0,1,150.0,1,150.0,1
3877,max_effective,30,90,3,3,0.05,0.95,0.903921846234941,21,122.0,1,122.0,1,122.0,1,122.0,1
3878,max_effective,30,90,3,3,0.05,0.95,0.9485249240850374,14,81.0,1,81.0,1,81.0,1,81.0,1
3879,max_effective,30,90,3,3,0.05,0.95,0.9128197232540334,6,63.0,1,63.0,1,63.0,1,63.0,1
3880,max_effective,30,90,3,3,0.05,0.95,0.8944253103594436,51,143.0,1,143.0,1,143.0,1,143.0,1
3881,max_effective,30,90,3,3,0.05,0.95,0.8897997674884377,19,82.0,1,82.0,1,82.0,1,75.0,0
3882,max_effective,30,90,3,3,0.05,0.95,0.9311552241330432,13,82.0,1,82.0,1,82.0,1,82.0,1
3883,max_effective,30,90,3,3,0.05,0.95,0.9468907192854308,32,134.0,1,134.0,1,134.0,1,134.0,1
3884,max_effective,30,90,3,3,0.05,0.95,0.9357809770533948,14,70.0,1,70.0,1,70.0,1,70.0,1
3885,max_effective,30,90,3,3,0.05,0.95,0.9345162944208962,23,90.0,1,90.0,1,90.0,1,90.0,1
3886,max_effective,30,90,3,3,0.05,0.95,0.9228235113428568,13,78.0,1,78.0,1,78.0,1,78.0,1
3887,max_effective,30,90,3,3,0.05,0.95,0.9341601040384396,21,115.0,1,115.0,1,115.0,1,105.0,0
3888,max_effective,30,90,3,3,0.05,0.95,0.9358066873110368,24,103.0,1,103.0,1,103.0,1,103.0,1
3889,max_effective,30,90,3,3,0.05,0.95,0.9213622859042444,6,49.0,1,49.0,1,49.0,1,49.0,1
3890,max_effective,30,90,3,3,0.05,0.95,0.9466316543571708,10,65.0,1,65.0,1,65.0,1,65.0,1
3891,max_effective,30,90,3,3,0.05,0.95,0.9211797617614236,20,81.0,1,81.0,1,81.0,1,81.0,1
3892,max_effective,30,90,3,3,0.05,0.95,0.9223571831403286,54,127.0,1,127.0,1,127.0,1,127.0,1
3893,max_effective,30,90,3,3,0.05,0.95,0.922218686721366,16,97.0,1,97.0,1,97.0,1,97.0,1
3894,max_effective,30,90,3,3,0.05,0.95,0.9426993413993188,17,114.0,1,114.0,1,114.0,1,114.0,1
3895,max_effective,30,90,3,3,0.05,0.95,0.9314897391110728,20,94.0,1,94.0,1,94.0,1,94.0,1
3896,max_effective,30,90,3,3,0.05,0.95,0.9249629089815636,5,53.0,1,53.0,1,53.0,1,52.0,0
3897,max_effective,30,90,3,3,0.05,0.95,0.9084479473540004,28,132.0,1,132.0,1,132.0,1,132.0,1
3898,max_effective,30,90,3,3,0.05,0.95,0.8456470658132998,4,49.0,1,49.0,1,49.0,1,49.0,1
3899,max_effective,30,90,3,3,0.05,0.95,0.9229903739282602,7,74.0,1,74.0,1,74.0,1,73.0,0
3900,max_effective,30,90,3,3,0.05,0.95,0.9367067160704524,45,141.0,1,141.0,1,141.0,1,141.0,1
3901,max_effective,30,90,3,3,0.05,0.95,0.9073976567242564,18,85.0,1,85.0,1,85.0,1,83.0,0
3902,max_effective,30,90,3,3,0.05,0.95,0.938374428876668,27,105.0,1,105.0,1,105.0,1,105.0,1
3903,max_effective,30,90,3,3,0.05,0.95,0.9385448654125352,15,80.0,1,80.0,1,80.0,1,80.0,1
3904,max_effective,30,90,3,3,0.05,0.95,0.9414204660087282,73,147.0,1,147.0,1,147.0,1,147.0,1
3905,max_effective,30,90,3,3,0.05,0.95,0.9406308073029171,10,76.0,1,76.0,1,76.0,1,75.0,0
3906,max_effective,30,90,3,3,0.05,0.95,0.9326169726910488,6,71.0,1,71.0,1,71.0,1,71.0,1
3907,max_effective,30,90,3,3,0.05,0.95,0.936148690742096,9,71.0,1,71.0,1,71.0,1,71.0,1
3908,max_effective,30,90,3,3,0.05,0.95,0.8972440163509602,12,73.0,1,73.0,1,73.0,1,73.0,1
3909,max_effective,30,90,3,3,0.05,0.95,0.9487374722730396,11,75.0,1,75.0,1,75.0,1,75.0,1
3910,max_effective,30,90,3,3,0.05,0.95,0.9181205916911996,13,82.0,1,82.0,1,82.0,1,82.0,1
3911,max_effective,30,90,3,3,0.05,0.95,0.8774565805165752,15,67.0,1,67.0,1,67.0,1,67.0,1
3912,max_effective,30,90,3,3,0.05,0.95,0.9330804062245412,19,102.0,1,102.0,1,102.0,1,92.0,0
3913,max_effective,30,90,3,3,0.05,0.95,0.941994480993646,29,96.0,1,96.0,1,96.0,1,96.0,1
3914,max_effective,30,90,3,3,0.05,0.95,0.9125988753822784,15,89.0,1,89.0,1,89.0,1,86.0,0
3915,max_effective,30,90,3,3,0.05,0.95,0.9422540013405386,26,92.0,1,92.0,1,92.0,1,92.0,1
3916,max_effective,30,90,3,3,0.05,0.95,0.9178175513821052,19,94.0,1,94.0,1,94.0,1,94.0,1
3917,max_effective,30,90,3,3,0.05,0.95,0.9375644584970936,35,144.0,1,144.0,1,144.0,1,144.0,1
3918,max_effective,30,90,3,3,0.05,0.95,0.8826832589476998,12,69.0,1,69.0,1,69.0,1,69.0,1
3919,max_effective,30,90,3,3,0.05,0.95,0.946605950646182,28,105.0,1,105.0,1,105.0,1,105.0,1
3920,max_effective,30,90,3,3,0.05,0.95,0.9480086806179496,24,112.0,1,112.0,1,112.0,1,112.0,1
3921,max_effective,30,90,3,3,0.05,0.95,0.91677352958695,9,68.0,1,68.0,1,68.0,1,68.0,1
3922,max_effective,30,90,3,3,0.05,0.95,0.9495246136957382,23,110.0,1,110.0,1,110.0,1,110.0,1
3923,max_effective,30,90,3,3,0.05,0.95,0.93160060536302,37,107.0,1,107.0,1,107.0,1,107.0,1
3924,max_effective,30,90,3,3,0.05,0.95,0.9405170335646934,22,110.0,1,110.0,1,110.0,1,110.0,1
3925,max_effective,30,90,3,3,0.05,0.95,0.9370529470999288,28,136.0,1,136.0,1,136.0,1,136.0,1
3926,max_effective,30,90,3,3,0.05,0.95,0.7660737784322178,7,57.0,1,57.0,1,57.0,1,57.0,1
3927,max_effective,30,90,3,3,0.05,0.95,0.9064073655729282,23,96.0,1,96.0,1,96.0,1,96.0,1
3928,max_effective,30,90,3,3,0.05,0.95,0.9456899321495263,26,94.0,1,94.0,1,94.0,1,94.0,1
3929,max_effective,30,90,3,3,0.05,0.95,0.9426287335482276,30,128.0,1,128.0,1,128.0,1,128.0,1
3930,max_effective,30,90,3,3,0.05,0.95,0.8575978651538644,16,63.0,1,63.0,1,63.0,1,63.0,1
3931,max_effective,30,90,3,3,0.05,0.95,0.9224427306081536,35,96.0,1,96.0,1,96.0,1,96.0,1
3932,max_effective,30,90,3,3,0.05,0.95,0.9054765385603772,13,69.0,1,69.0,1,69.0,1,60.0,0
3933,max_effective,30,90,3,3,0.05,0.95,0.9429523488877624,85,155.0,0,182.0,1,182.0,1,182.0,1
3934,max_effective,30,90,3,3,0.05,0.95,0.9317496540548388,12,80.0,1,80.0,1,80.0,1,80.0,1
3935,max_effective,30,90,3,3,0.05,0.95,0.9255845133260456,19,89.0,1,89.0,1,89.0,1,89.0,1
3936,max_effective,30,90,3,3,0.05,0.95,0.9182562142845776,46,177.0,0,179.0,1,178.0,0,179.0,1
3937,max_effective,30,90,3,3,0.05,0.95,0.9294005756227286,37,144.0,1,144.0,1,144.0,1,144.0,1
3938,max_effective,30,90,3,3,0.05,0.95,0.9221374053771918,20,109.0,1,109.0,1,109.0,1,109.0,1
3939,max_effective,30,90,3,3,0.05,0.95,0.9330609903181564,27,121.0,1,121.0,1,121.0,1,121.0,1
3940,max_effective,30,90,3,3,0.05,0.95,0.9115679261964672,14,141.0,1,141.0,1,141.0,1,141.0,1
3941,max_effective,30,90,3,3,0.05,0.95,0.9155912511037472,12,80.0,1,80.0,1,80.0,1,80.0,1
3942,max_effective,30,90,3,3,0.05,0.95,0.9420330211661117,8,70.0,1,70.0,1,70.0,1,69.0,0
3943,max_effective,30,90,3,3,0.05,0.95,0.9270425037949984,30,110.0,1,110.0,1,110.0,1,110.0,1
3944,max_effective,30,90,3,3,0.05,0.95,0.9431733464724932,31,141.0,1,141.0,1,141.0,1,141.0,1
3945,max_effective,30,90,3,3,0.05,0.95,0.8750095669326559,18,63.0,1,63.0,1,63.0,1,63.0,1
3946,max_effective,30,90,3,3,0.05,0.95,0.946682484236036,13,87.0,1,87.0,1,87.0,1,87.0,1
3947,max_effective,30,90,3,3,0.05,0.95,0.8990559774154138,14,76.0,1,76.0,1,76.0,1,76.0,1
3948,max_effective,30,90,3,3,0.05,0.95,0.948209260061845,7,59.0,1,59.0,1,59.0,1,58.0,0
3949,max_effective,30,90,3,3,0.05,0.95,0.940337175279782,15,116.0,1,116.0,1,116.0,1,116.0,1
3950,max_effective,30,90,3,3,0.05,0.95,0.9082013799011598,6,52.0,1,52.0,1,52.0,1,52.0,1
3951,max_effective,30,90,3,3,0.05,0.95,0.9428635647518876,20,127.0,1,127.0,1,127.0,1,127.0,1
3952,max_effective,30,90,3,3,0.05,0.95,0.939711166534382,13,85.0,1,85.0,1,85.0,1,85.0,1
3953,max_effective,30,90,3,3,0.05,0.95,0.9479094641556852,14,85.0,1,85.0,1,85.0,1,85.0,1
3954,max_effective,30,90,3,3,0.05,0.95,0.92959830273285,16,78.0,1,78.0,1,78.0,1,78.0,1
3955,max_effective,30,90,3,3,0.05,0.95,0.9366261410275164,9,71.0,1,71.0,1,71.0,1,71.0,1
3956,max_effective,30,90,3,3,0.05,0.95,0.9074265891164808,10,65.0,1,65.0,1,65.0,1,65.0,1
3957,max_effective,30,90,3,3,0.05,0.95,0.9480734156955286,24,92.0,1,92.0,1,92.0,1,91.0,0
3958,max_effective,30,90,3,3,0.05,0.95,0.9186253646726544,19,94.0,1,94.0,1,94.0,1,93.0,0
3959,max_effective,30,90,3,3,0.05,0.95,0.940555988669286,12,75.0,1,75.0,1,75.0,1,75.0,1
3960,max_effective,30,90,3,3,0.05,0.95,0.949026412850128,43,183.0,0,192.0,0,199.0,1,198.0,0
3961,max_effective,30,90,3,3,0.05,0.95,0.9429402223997356,23,105.0,1,105.0,1,105.0,1,104.0,0
3962,max_effective,30,90,3,3,0.05,0.95,0.9411919068303168,12,97.0,1,97.0,1,97.0,1,97.0,1
3963,max_effective,30,90,3,3,0.05,0.95,0.9102434962845396,27,127.0,1,127.0,1,127.0,1,127.0,1
3964,max_effective,30,90,3,3,0.05,0.95,0.9374765706065034,29,108.0,1,108.0,1,108.0,1,108.0,1
3965,max_effective,30,90,3,3,0.05,0.95,0.941583080620972,23,121.0,1,121.0,1,121.0,1,121.0,1
3966,max_effective,30,90,3,3,0.05,0.95,0.9106566946159648,13,84.0,1,84.0,1,84.0,1,84.0,1
3967,max_effective,30,90,3,3,0.05,0.95,0.947786300197902,45,122.0,1,122.0,1,122.0,1,122.0,1
3968,max_effective,30,90,3,3,0.05,0.95,0.9492071483454532,47,119.0,1,119.0,1,119.0,1,119.0,1
3969,max_effective,30,90,3,3,0.05,0.95,0.9438886598856896,22,79.0,1,79.0,1,79.0,1,79.0,1
3970,max_effective,30,90,3,3,0.05,0.95,0.9247634509972568,40,124.0,1,124.0,1,124.0,1,124.0,1
3971,max_effective,30,90,3,3,0.05,0.95,0.9042481248969392,12,76.0,1,76.0,1,76.0,1,73.0,0
3972,max_effective,30,90,3,3,0.05,0.95,0.9181193741549516,15,75.0,1,75.0,1,75.0,1,75.0,1
3973,max_effective,30,90,3,3,0.05,0.95,0.9459999493445774,7,51.0,1,51.0,1,51.0,1,51.0,1
3974,max_effective,30,90,3,3,0.05,0.95,0.9482089417611652,20,96.0,1,96.0,1,96.0,1,96.0,1
3975,max_effective,30,90,3,3,0.05,0.95,0.9457604470526086,28,136.0,1,136.0,1,136.0,1,136.0,1
3976,max_effective,30,90,3,3,0.05,0.95,0.8951185204665725,17,73.0,1,73.0,1,73.0,1,73.0,1
3977,max_effective,30,90,3,3,0.05,0.95,0.9227723586231058,24,110.0,1,110.0,1,110.0,1,110.0,1
3978,max_effective,30,90,3,3,0.05,0.95,0.874235079297289,27,74.0,1,74.0,1,74.0,1,74.0,1
3979,max_effective,30,90,3,3,0.05,0.95,0.8579883225333247,9,66.0,1,66.0,1,66.0,1,66.0,1
3980,max_effective,30,90,3,3,0.05,0.95,0.893726273942834,23,110.0,1,110.0,1,110.0,1,108.0,0
3981,max_effective,30,90,3,3,0.05,0.95,0.937927119224566,21,93.0,1,93.0,1,93.0,1,93.0,1
3982,max_effective,30,90,3,3,0.05,0.95,0.9200019708708796,27,88.0,1,88.0,1,88.0,1,88.0,1
3983,max_effective,30,90,3,3,0.05,0.95,0.9297417437224708,27,84.0,1,84.0,1,84.0,1,83.0,0
3984,max_effective,30,90,3,3,0.05,0.95,0.8860388901919047,14,96.0,1,96.0,1,96.0,1,96.0,1
3985,max_effective,30,90,3,3,0.05,0.95,0.9272443612911984,13,78.0,1,78.0,1,78.0,1,78.0,1
3986,max_effective,30,90,3,3,0.05,0.95,0.9230227075611516,19,90.0,1,90.0,1,90.0,1,89.0,0
3987,max_effective,30,90,3,3,0.05,0.95,0.944351429722025,15,73.0,1,73.0,1,73.0,1,73.0,1
3988,max_effective,30,90,3,3,0.05,0.95,0.9070854769309322,36,137.0,1,137.0,1,137.0,1,137.0,1
3989,max_effective,30,90,3,3,0.05,0.95,0.8976160490484681,14,74.0,1,74.0,1,74.0,1,74.0,1
3990,max_effective,30,90,3,3,0.05,0.95,0.919603314330179,17,95.0,1,95.0,1,95.0,1,95.0,1
3991,max_effective,30,90,3,3,0.05,0.95,0.8605842574870309,20,85.0,1,85.0,1,85.0,1,85.0,1
3992,max_effective,30,90,3,3,0.05,0.95,0.939660853573628,17,122.0,1,122.0,1,122.0,1,122.0,1
3993,max_effective,30,90,3,3,0.05,0.95,0.9346681437075508,12,102.0,1,102.0,1,102.0,1,102.0,1
3994,max_effective,30,90,3,3,0.05,0.95,0.946901074412195,36,101.0,1,101.0,1,101.0,1,101.0,1
3995,max_effective,30,90,3,3,0.05,0.95,0.9485708916245694,44,121.0,1,121.0,1,121.0,1,121.0,1
3996,max_effective,30,90,3,3,0.05,0.95,0.8742647571876924,16,104.0,1,104.0,1,104.0,1,104.0,1
3997,max_effective,30,90,3,3,0.05,0.95,0.9449094401513471,20,75.0,1,75.0,1,75.0,1,75.0,1
3998,max_effective,30,90,3,3,0.05,0.95,0.917784757171208,48,114.0,1,114.0,1,114.0,1,114.0,1
3999,max_effective,30,90,3,3,0.05,0.95,0.920267804837952,16,89.0,1,89.0,1,89.0,1,89.0,1
4000,max_effective,30,90,3,3,0.05,0.95,0.8652828143209753,10,65.0,1,65.0,1,65.0,1,65.0,1
4001,max_effective,30,90,3,3,0.05,0.95,0.9246618942413388,15,82.0,1,82.0,1,82.0,1,82.0,1
4002,max_effective,30,90,3,3,0.05,0.95,0.8030784767583256,9,59.0,1,59.0,1,59.0,1,58.0,0
4003,max_effective,30,90,3,3,0.05,0.95,0.9291979595936802,19,98.0,1,98.0,1,98.0,1,98.0,1
4004,max_effective,30,90,3,3,0.05,0.95,0.880114805068288,15,71.0,1,71.0,1,71.0,1,71.0,1
4005,max_effective,30,90,3,3,0.05,0.95,0.9387962211246552,32,109.0,1,109.0,1,109.0,1,109.0,1
4006,max_effective,30,90,3,3,0.05,0.95,0.9388236909326,15,79.0,1,79.0,1,79.0,1,73.0,0
4007,max_effective,30,90,3,3,0.05,0.95,0.9261057298514062,15,106.0,1,106.0,1,106.0,1,106.0,1
4008,max_effective,30,90,3,3,0.05,0.95,0.8749870075020533,7,64.0,1,64.0,1,64.0,1,64.0,1
4009,max_effective,30,90,3,3,0.05,0.95,0.9492821060980816,30,117.0,1,117.0,1,117.0,1,117.0,1
4010,max_effective,30,90,3,3,0.05,0.95,0.8805937793290461,42,158.0,0,159.0,0,168.0,1,163.0,0
4011,max_effective,30,90,3,3,0.05,0.95,0.9481456323564038,31,101.0,1,101.0,1,101.0,1,101.0,1
4012,max_effective,30,90,3,3,0.05,0.95,0.9432208609992536,59,155.0,0,179.0,1,175.0,0,170.0,0
4013,max_effective,30,90,3,3,0.05,0.95,0.9494758562291477,26,96.0,1,96.0,1,96.0,1,95.0,0
4014,max_effective,30,90,3,3,0.05,0.95,0.8759875118132454,5,59.0,1,59.0,1,59.0,1,57.0,0
4015,max_effective,30,90,3,3,0.05,0.95,0.9417557396411206,43,128.0,1,128.0,1,128.0,1,128.0,1
4016,max_effective,30,90,3,3,0.05,0.95,0.9184779583789556,12,97.0,1,97.0,1,97.0,1,97.0,1
4017,max_effective,30,90,3,3,0.05,0.95,0.8830196269172885,20,69.0,1,69.0,1,69.0,1,69.0,1
4018,max_effective,30,90,3,3,0.05,0.95,0.9198384735020207,12,100.0,1,100.0,1,100.0,1,100.0,1
4019,max_effective,30,90,3,3,0.05,0.95,0.918373916890428,10,56.0,1,56.0,1,56.0,1,56.0,1
4020,max_effective,30,90,3,3,0.05,0.95,0.9451005376713084,11,82.0,1,82.0,1,82.0,1,82.0,1
4021,max_effective,30,90,3,3,0.05,0.95,0.9446755201064602,31,89.0,1,89.0,1,89.0,1,86.0,0
4022,max_effective,30,90,3,3,0.05,0.95,0.893243062367977,5,56.0,1,56.0,1,56.0,1,56.0,1
4023,max_effective,30,90,3,3,0.05,0.95,0.8714398914908895,19,76.0,1,76.0,1,76.0,1,76.0,1
4024,max_effective,30,90,3,3,0.05,0.95,0.9240095767061314,14,79.0,1,79.0,1,79.0,1,79.0,1
4025,max_effective,30,90,3,3,0.05,0.95,0.9445410026264924,25,94.0,1,94.0,1,94.0,1,94.0,1
4026,max_effective,30,90,3,3,0.05,0.95,0.9312339294370994,21,98.0,1,98.0,1,98.0,1,98.0,1
4027,max_effective,30,90,3,3,0.05,0.95,0.9470755047871312,19,104.0,1,104.0,1,104.0,1,104.0,1
4028,max_effective,30,90,3,3,0.05,0.95,0.9142213093716808,16,96.0,1,96.0,1,96.0,1,96.0,1
4029,max_effective,30,90,3,3,0.05,0.95,0.9369114137639588,19,118.0,1,118.0,1,118.0,1,118.0,1
4030,max_effective,30,90,3,3,0.05,0.95,0.9084705021584696,7,67.0,1,67.0,1,67.0,1,67.0,1
4031,max_effective,30,90,3,3,0.05,0.95,0.9345744147745424,22,93.0,1,93.0,1,93.0,1,93.0,1
4032,max_effective,30,90,3,3,0.05,0.95,0.9248213404783888,34,99.0,1,99.0,1,99.0,1,99.0,1
4033,max_effective,30,90,3,3,0.05,0.95,0.9257315578755376,10,66.0,1,66.0,1,66.0,1,66.0,1
4034,max_effective,30,90,3,3,0.05,0.95,0.93458243388989,22,80.0,1,80.0,1,80.0,1,80.0,1
4035,max_effective,30,90,3,3,0.05,0.95,0.9473171657094058,23,97.0,1,97.0,1,97.0,1,96.0,0
4036,max_effective,30,90,3,3,0.05,0.95,0.9198947585839916,22,89.0,1,89.0,1,89.0,1,89.0,1
4037,max_effective,30,90,3,3,0.05,0.95,0.9472352079438456,9,62.0,1,62.0,1,62.0,1,62.0,1
4038,max_effective,30,90,3,3,0.05,0.95,0.9003927381732492,22,98.0,1,98.0,1,98.0,1,98.0,1
4039,max_effective,30,90,3,3,0.05,0.95,0.9494459553432556,29,87.0,1,87.0,1,87.0,1,85.0,0
4040,max_effective,30,90,3,3,0.05,0.95,0.9427778806278548,24,99.0,1,99.0,1,99.0,1,99.0,1
4041,max_effective,30,90,3,3,0.05,0.95,0.934084659489537,10,78.0,1,78.0,1,78.0,1,78.0,1
4042,max_effective,30,90,3,3,0.05,0.95,0.9168432138084722,18,113.0,1,113.0,1,113.0,1,113.0,1
4043,max_effective,30,90,3,3,0.05,0.95,0.9365909737970436,12,101.0,1,101.0,1,101.0,1,101.0,1
4044,max_effective,30,90,3,3,0.05,0.95,0.9499022067254,21,90.0,1,90.0,1,90.0,1,90.0,1
4045,max_effective,30,90,3,3,0.05,0.95,0.9494638927428434,33,118.0,1,118.0,1,118.0,1,118.0,1
4046,max_effective,30,90,3,3,0.05,0.95,0.9463628053532176,29,105.0,1,105.0,1,105.0,1,105.0,1
4047,max_effective,30,90,3,3,0.05,0.95,0.9341445335125588,33,124.0,1,124.0,1,124.0,1,120.0,0
4048,max_effective,30,90,3,3,0.05,0.95,0.8958779874963336,11,82.0,1,82.0,1,82.0,1,82.0,1
4049,max_effective,30,90,3,3,0.05,0.95,0.8886101370113922,34,116.0,1,116.0,1,116.0,1,116.0,1
4050,max_effective,30,90,3,3,0.05,0.95,0.9365441673413712,27,110.0,1,110.0,1,110.0,1,110.0,1
4051,max_effective,30,90,3,3,0.05,0.95,0.8984333266915282,22,117.0,1,117.0,1,117.0,1,117.0,1
4052,max_effective,30,90,3,3,0.05,0.95,0.9469851185370296,38,135.0,1,135.0,1,135.0,1,135.0,1
4053,max_effective,30,90,3,3,0.05,0.95,0.9252485590269536,38,116.0,1,116.0,1,116.0,1,116.0,1
4054,max_effective,30,90,3,3,0.05,0.95,0.9441804931323832,11,53.0,1,53.0,1,53.0,1,53.0,1
4055,max_effective,30,90,3,3,0.05,0.95,0.9259071384564752,9,73.0,1,73.0,1,73.0,1,73.0,1
4056,max_effective,30,90,3,3,0.05,0.95,0.9377306503435912,18,91.0,1,91.0,1,91.0,1,91.0,1
4057,max_effective,30,90,3,3,0.05,0.95,0.944077319860673,10,80.0,1,80.0,1,80.0,1,80.0,1
4058,max_effective,30,90,3,3,0.05,0.95,0.9196793640914968,82,175.0,0,193.0,0,198.0,0,199.0,1
4059,max_effective,30,90,3,3,0.05,0.95,0.9236841578744291,36,143.0,1,143.0,1,143.0,1,143.0,1
4060,max_effective,30,90,3,3,0.05,0.95,0.8902580042396279,16,92.0,1,92.0,1,92.0,1,92.0,1
4061,max_effective,30,90,3,3,0.05,0.95,0.9383316423417154,12,89.0,1,89.0,1,89.0,1,89.0,1
4062,max_effective,30,90,3,3,0.05,0.95,0.9395762365854852,25,132.0,1,132.0,1,132.0,1,129.0,0
4063,max_effective,30,90,3,3,0.05,0.95,0.8196777268749227,6,55.0,1,55.0,1,55.0,1,52.0,0
4064,max_effective,30,90,3,3,0.05,0.95,0.9266136152720632,55,156.0,0,160.0,1,160.0,1,160.0,1
4065,max_effective,30,90,3,3,0.05,0.95,0.8843627829373524,19,79.0,1,79.0,1,79.0,1,79.0,1
4066,max_effective,30,90,3,3,0.05,0.95,0.8338869447796181,18,74.0,1,74.0,1,74.0,1,72.0,0
4067,max_effective,30,90,3,3,0.05,0.95,0.9253719139301224,26,126.0,1,126.0,1,126.0,1,126.0,1
4068,max_effective,30,90,3,3,0.05,0.95,0.9462722491346188,47,154.0,1,154.0,1,154.0,1,154.0,1
4069,max_effective,30,90,3,3,0.05,0.95,0.9438134541352068,22,80.0,1,80.0,1,80.0,1,80.0,1
4070,max_effective,30,90,3,3,0.05,0.95,0.94567390765607,14,77.0,1,77.0,1,77.0,1,76.0,0
4071,max_effective,30,90,3,3,0.05,0.95,0.934982563924176,18,96.0,1,96.0,1,96.0,1,96.0,1
4072,max_effective,30,90,3,3,0.05,0.95,0.9226704819818748,67,139.0,1,139.0,1,139.0,1,139.0,1
4073,max_effective,30,90,3,3,0.05,0.95,0.9291281514261917,13,96.0,1,96.0,1,96.0,1,96.0,1
4074,max_effective,30,90,3,3,0.05,0.95,0.901990253740535,16,116.0,1,116.0,1,116.0,1,116.0,1
4075,max_effective,30,90,3,3,0.05,0.95,0.9007644217880196,9,64.0,1,64.0,1,64.0,1,64.0,1
4076,max_effective,30,90,3,3,0.05,0.95,0.9061046717920906,9,77.0,1,77.0,1,77.0,1,77.0,1
4077,max_effective,30,90,3,3,0.05,0.95,0.9456957297419752,15,114.0,1,114.0,1,114.0,1,114.0,1
4078,max_effective,30,90,3,3,0.05,0.95,0.930360015201102,19,81.0,1,81.0,1,81.0,1,81.0,1
4079,max_effective,30,90,3,3,0.05,0.95,0.9465145627006046,71,160.0,0,182.0,0,185.0,1,183.0,0
4080,max_effective,30,90,3,3,0.05,0.95,0.9209101677085488,29,125.0,1,125.0,1,125.0,1,125.0,1
4081,max_effective,30,90,3,3,0.05,0.95,0.9410421655191998,13,95.0,1,95.0,1,95.0,1,95.0,1
4082,max_effective,30,90,3,3,0.05,0.95,0.9468452680212226,23,108.0,1,108.0,1,108.0,1,108.0,1
4083,max_effective,30,90,3,3,0.05,0.95,0.9415751737022232,23,117.0,1,117.0,1,117.0,1,116.0,0
4084,max_effective,30,90,3,3,0.05,0.95,0.946714080923094,30,147.0,1,147.0,1,147.0,1,147.0,1
4085,max_effective,30,90,3,3,0.05,0.95,0.9471355254860052,52,132.0,1,132.0,1,132.0,1,131.0,0
4086,max_effective,30,90,3,3,0.05,0.95,0.9222303552510596,17,94.0,1,94.0,1,94.0,1,93.0,0
4087,max_effective,30,90,3,3,0.05,0.95,0.9156086704229902,6,59.0,1,59.0,1,59.0,1,58.0,0
4088,max_effective,30,90,3,3,0.05,0.95,0.9262016156289904,32,113.0,1,113.0,1,113.0,1,110.0,0
4089,max_effective,30,90,3,3,0.05,0.95,0.9243698119757652,20,95.0,1,95.0,1,95.0,1,95.0,1
4090,max_effective,30,90,3,3,0.05,0.95,0.9022599157675693,17,92.0,1,92.0,1,92.0,1,92.0,1
4091,max_effective,30,90,3,3,0.05,0.95,0.8573792987127721,11,76.0,1,76.0,1,76.0,1,75.0,0
4092,max_effective,30,90,3,3,0.05,0.95,0.9374470309832108,9,59.0,1,59.0,1,59.0,1,59.0,1
4093,max_effective,30,90,3,3,0.05,0.95,0.9279863409748788,39,139.0,1,139.0,1,139.0,1,139.0,1
4094,max_effective,30,90,3,3,0.05,0.95,0.8857661428870174,15,91.0,1,91.0,1,91.0,1,90.0,0
4095,max_effective,30,90,3,3,0.05,0.95,0.943613605135541,16,70.0,1,70.0,1,70.0,1,70.0,1
4096,max_effective,30,90,3,3,0.05,0.95,0.9328986869988548,7,64.0,1,64.0,1,64.0,1,64.0,1
4097,max_effective,30,90,3,3,0.05,0.95,0.911878257222986,12,83.0,1,83.0,1,83.0,1,83.0,1
4098,max_effective,30,90,3,3,0.05,0.95,0.9459081466854976,12,77.0,1,77.0,1,77.0,1,77.0,1
4099,max_effective,30,90,3,3,0.05,0.95,0.9378934845607116,33,139.0,1,139.0,1,139.0,1,139.0,1
4100,max_effective,30,90,3,3,0.05,0.95,0.92594555693088,24,95.0,1,95.0,1,95.0,1,95.0,1
4101,max_effective,30,90,3,3,0.05,0.95,0.8541321622456381,14,73.0,1,73.0,1,73.0,1,73.0,1
4102,max_effective,30,90,3,3,0.05,0.95,0.9323767123027118,23,131.0,1,131.0,1,131.0,1,131.0,1
4103,max_effective,30,90,3,3,0.05,0.95,0.9216213385815308,7,75.0,1,75.0,1,75.0,1,75.0,1
4104,max_effective,30,90,3,3,0.05,0.95,0.915533159601849,21,116.0,1,116.0,1,116.0,1,116.0,1
4105,max_effective,30,90,3,3,0.05,0.95,0.9234473037361852,11,74.0,1,74.0,1,74.0,1,74.0,1
4106,max_effective,30,90,3,3,0.05,0.95,0.8956726392754086,19,102.0,1,102.0,1,102.0,1,102.0,1
4107,max_effective,30,90,3,3,0.05,0.95,0.9041388420716946,27,99.0,1,99.0,1,99.0,1,99.0,1
4108,max_effective,30,90,3,3,0.05,0.95,0.9480243083009184,36,138.0,1,138.0,1,138.0,1,138.0,1
4109,max_effective,30,90,3,3,0.05,0.95,0.9334325697494894,47,134.0,1,134.0,1,134.0,1,134.0,1
4110,max_effective,30,90,3,3,0.05,0.95,0.8634825321007074,19,82.0,1,82.0,1,82.0,1,82.0,1
4111,max_effective,30,90,3,3,0.05,0.95,0.9399431686259614,13,75.0,1,75.0,1,75.0,1,75.0,1
4112,max_effective,30,90,3,3,0.05,0.95,0.9383401784131252,17,118.0,1,118.0,1,118.0,1,118.0,1
4113,max_effective,30,90,3,3,0.05,0.95,0.947761612377145,16,87.0,1,87.0,1,87.0,1,87.0,1
4114,max_effective,30,90,3,3,0.05,0.95,0.8920037359697202,13,78.0,1,78.0,1,78.0,1,78.0,1
4115,max_effective,30,90,3,3,0.05,0.95,0.9402810467135084,23,151.0,1,151.0,1,151.0,1,151.0,1
4116,max_effective,30,90,3,3,0.05,0.95,0.8997695999492097,17,73.0,1,73.0,1,73.0,1,72.0,0
4117,max_effective,30,90,3,3,0.05,0.95,0.8818692705015438,14,88.0,1,88.0,1,88.0,1,88.0,1
4118,max_effective,30,90,3,3,0.05,0.95,0.9423597753339424,13,74.0,1,74.0,1,74.0,1,74.0,1
4119,max_effective,30,90,3,3,0.05,0.95,0.8452491911095693,5,49.0,1,49.0,1,49.0,1,48.0,0
4120,max_effective,30,90,3,3,0.05,0.95,0.8960457486480088,14,85.0,1,85.0,1,85.0,1,85.0,1
4121,max_effective,30,90,3,3,0.05,0.95,0.94587871644397,38,105.0,1,105.0,1,105.0,1,105.0,1
4122,max_effective,30,90,3,3,0.05,0.95,0.9368826860852668,60,140.0,1,140.0,1,140.0,1,140.0,1
4123,max_effective,30,90,3,3,0.05,0.95,0.9479517652888872,56,142.0,1,142.0,1,142.0,1,142.0,1
4124,max_effective,30,90,3,3,0.05,0.95,0.913197189881152,20,102.0,1,102.0,1,102.0,1,102.0,1
4125,max_effective,30,90,3,3,0.05,0.95,0.9246977414322473,24,86.0,1,86.0,1,86.0,1,85.0,0
4126,max_effective,30,90,3,3,0.05,0.95,0.9277701651854612,18,96.0,1,96.0,1,96.0,1,95.0,0
4127,max_effective,30,90,3,3,0.05,0.95,0.9169104704922132,28,129.0,1,129.0,1,129.0,1,129.0,1
4128,max_effective,30,90,3,3,0.05,0.95,0.9276632644979638,10,85.0,1,85.0,1,85.0,1,85.0,1
4129,max_effective,30,90,3,3,0.05,0.95,0.9420058925978676,9,59.0,1,59.0,1,59.0,1,59.0,1
4130,max_effective,30,90,3,3,0.05,0.95,0.922085480463848,49,138.0,1,138.0,1,138.0,1,138.0,1
4131,max_effective,30,90,3,3,0.05,0.95,0.947227554531722,11,74.0,1,74.0,1,74.0,1,74.0,1
4132,max_effective,30,90,3,3,0.05,0.95,0.919396816082409,9,76.0,1,76.0,1,76.0,1,76.0,1
4133,max_effective,30,90,3,3,0.05,0.95,0.9267430665545608,53,119.0,1,119.0,1,119.0,1,119.0,1
4134,max_effective,30,90,3,3,0.05,0.95,0.9418701603212156,41,104.0,1,104.0,1,104.0,1,104.0,1
4135,max_effective,30,90,3,3,0.05,0.95,0.9459092249309368,25,104.0,1,104.0,1,104.0,1,104.0,1
4136,max_effective,30,90,3,3,0.05,0.95,0.93733763315454,9,67.0,1,67.0,1,67.0,1,67.0,1
4137,max_effective,30,90,3,3,0.05,0.95,0.9268145792324414,16,108.0,1,108.0,1,108.0,1,108.0,1
4138,max_effective,30,90,3,3,0.05,0.95,0.9146507323736538,18,95.0,1,95.0,1,95.0,1,95.0,1
4139,max_effective,30,90,3,3,0.05,0.95,0.9267659460556644,9,71.0,1,71.0,1,71.0,1,71.0,1
4140,max_effective,30,90,3,3,0.05,0.95,0.943270326229309,13,97.0,1,97.0,1,97.0,1,97.0,1
4141,max_effective,30,90,3,3,0.05,0.95,0.9322989893056444,20,92.0,1,92.0,1,92.0,1,92.0,1
4142,max_effective,30,90,3,3,0.05,0.95,0.94671737341875,18,82.0,1,82.0,1,82.0,1,82.0,1
4143,max_effective,30,90,3,3,0.05,0.95,0.9453037880475624,42,103.0,1,103.0,1,103.0,1,99.0,0
4144,max_effective,30,90,3,3,0.05,0.95,0.9496975125314286,24,92.0,1,92.0,1,92.0,1,92.0,1
4145,max_effective,30,90,3,3,0.05,0.95,0.9448094291622484,10,90.0,1,90.0,1,90.0,1,90.0,1
4146,max_effective,30,90,3,3,0.05,0.95,0.9404566214825936,37,98.0,1,98.0,1,98.0,1,98.0,1
4147,max_effective,30,90,3,3,0.05,0.95,0.8911577177458797,5,55.0,1,55.0,1,55.0,1,55.0,1
4148,max_effective,30,90,3,3,0.05,0.95,0.9496749973963136,39,159.0,0,165.0,1,165.0,1,165.0,1
4149,max_effective,30,90,3,3,0.05,0.95,0.9387992092013856,37,172.0,0,174.0,1,170.0,0,170.0,0
4150,max_effective,30,90,3,3,0.05,0.95,0.9170702890287128,8,73.0,1,73.0,1,73.0,1,72.0,0
4151,max_effective,30,90,3,3,0.05,0.95,0.8764667284935737,7,63.0,1,63.0,1,63.0,1,63.0,1
4152,max_effective,30,90,3,3,0.05,0.95,0.9394925305706916,40,149.0,1,149.0,1,149.0,1,149.0,1
4153,max_effective,30,90,3,3,0.05,0.95,0.9464848635216374,26,103.0,1,103.0,1,103.0,1,103.0,1
4154,max_effective,30,90,3,3,0.05,0.95,0.9307681453955124,17,75.0,1,75.0,1,75.0,1,70.0,0
4155,max_effective,30,90,3,3,0.05,0.95,0.9438877629256134,68,132.0,1,132.0,1,132.0,1,132.0,1
4156,max_effective,30,90,3,3,0.05,0.95,0.9085490330708612,18,88.0,1,88.0,1,88.0,1,88.0,1
4157,max_effective,30,90,3,3,0.05,0.95,0.9229806139966836,30,125.0,1,125.0,1,125.0,1,125.0,1
4158,max_effective,30,90,3,3,0.05,0.95,0.9487185478958602,38,172.0,1,172.0,1,172.0,1,172.0,1
4159,max_effective,30,90,3,3,0.05,0.95,0.9284970732200544,29,99.0,1,99.0,1,99.0,1,99.0,1
4160,max_effective,30,90,3,3,0.05,0.95,0.9007308131645528,27,144.0,1,144.0,1,144.0,1,144.0,1
4161,max_effective,30,90,3,3,0.05,0.95,0.8408052051069174,7,72.0,1,72.0,1,72.0,1,72.0,1
4162,max_effective,30,90,3,3,0.05,0.95,0.8622907621378577,9,69.0,1,69.0,1,69.0,1,69.0,1
4163,max_effective,30,90,3,3,0.05,0.95,0.9039583444267972,9,89.0,1,89.0,1,89.0,1,88.0,0
4164,max_effective,30,90,3,3,0.05,0.95,0.9494230578262046,14,84.0,1,84.0,1,84.0,1,84.0,1
4165,max_effective,30,90,3,3,0.05,0.95,0.9093573337567576,27,121.0,1,121.0,1,121.0,1,121.0,1
4166,max_effective,30,90,3,3,0.05,0.95,0.938798498339292,25,98.0,1,98.0,1,98.0,1,98.0,1
4167,max_effective,30,90,3,3,0.05,0.95,0.932102435045981,15,106.0,1,106.0,1,106.0,1,105.0,0
4168,max_effective,30,90,3,3,0.05,0.95,0.9138866028891536,34,140.0,1,140.0,1,140.0,1,140.0,1
4169,max_effective,30,90,3,3,0.05,0.95,0.8837839512984352,10,78.0,1,78.0,1,78.0,1,78.0,1
4170,max_effective,30,90,3,3,0.05,0.95,0.949609207440326,74,151.0,0,180.0,1,180.0,1,180.0,1
4171,max_effective,30,90,3,3,0.05,0.95,0.9179804906076392,37,104.0,1,104.0,1,104.0,1,104.0,1
4172,max_effective,30,90,3,3,0.05,0.95,0.9449098983352264,12,68.0,1,68.0,1,68.0,1,68.0,1
4173,max_effective,30,90,3,3,0.05,0.95,0.9469273177307926,20,85.0,1,85.0,1,85.0,1,80.0,0
4174,max_effective,30,90,3,3,0.05,0.95,0.9160761222768276,12,92.0,1,92.0,1,92.0,1,92.0,1
4175,max_effective,30,90,3,3,0.05,0.95,0.9366088554733906,14,89.0,1,89.0,1,89.0,1,87.0,0
4176,max_effective,30,90,3,3,0.05,0.95,0.9447897181092708,40,129.0,1,129.0,1,129.0,1,129.0,1
4177,max_effective,30,90,3,3,0.05,0.95,0.880246174310259,13,94.0,1,94.0,1,94.0,1,94.0,1
4178,max_effective,30,90,3,3,0.05,0.95,0.8877056781401118,38,133.0,1,133.0,1,133.0,1,133.0,1
4179,max_effective,30,90,3,3,0.05,0.95,0.9315389524635488,8,72.0,1,72.0,1,72.0,1,72.0,1
4180,max_effective,30,90,3,3,0.05,0.95,0.934888276942201,17,120.0,1,120.0,1,120.0,1,120.0,1
4181,max_effective,30,90,3,3,0.05,0.95,0.92540288426397,21,94.0,1,94.0,1,94.0,1,94.0,1
4182,max_effective,30,90,3,3,0.05,0.95,0.9441026045783124,26,110.0,1,110.0,1,110.0,1,110.0,1
4183,max_effective,30,90,3,3,0.05,0.95,0.934125128407114,17,108.0,1,108.0,1,108.0,1,108.0,1
4184,max_effective,30,90,3,3,0.05,0.95,0.8736454647059567,10,70.0,1,70.0,1,70.0,1,67.0,0
4185,max_effective,30,90,3,3,0.05,0.95,0.9300245293331598,22,84.0,1,84.0,1,84.0,1,84.0,1
4186,max_effective,30,90,3,3,0.05,0.95,0.8834586955450388,22,88.0,1,88.0,1,88.0,1,88.0,1
4187,max_effective,30,90,3,3,0.05,0.95,0.9402478766290432,18,114.0,1,114.0,1,114.0,1,114.0,1
4188,max_effective,30,90,3,3,0.05,0.95,0.9407484069927368,13,68.0,1,68.0,1,68.0,1,68.0,1
4189,max_effective,30,90,3,3,0.05,0.95,0.9200374209075194,8,76.0,1,76.0,1,76.0,1,76.0,1
4190,max_effective,30,90,3,3,0.05,0.95,0.9455319505310203,11,67.0,1,67.0,1,67.0,1,67.0,1
4191,max_effective,30,90,3,3,0.05,0.95,0.9373151815580222,13,67.0,1,67.0,1,67.0,1,64.0,0
4192,max_effective,30,90,3,3,0.05,0.95,0.9458857302160733,13,78.0,1,78.0,1,78.0,1,78.0,1
4193,max_effective,30,90,3,3,0.05,0.95,0.8891077112541984,14,86.0,1,86.0,1,86.0,1,78.0,0
4194,max_effective,30,90,3,3,0.05,0.95,0.8835768958731468,14,85.0,1,85.0,1,85.0,1,85.0,1
4195,max_effective,30,90,3,3,0.05,0.95,0.9439192854039014,18,98.0,1,98.0,1,98.0,1,98.0,1
4196,max_effective,30,90,3,3,0.05,0.95,0.9261346603353516,18,120.0,1,120.0,1,120.0,1,119.0,0
4197,max_effective,30,90,3,3,0.05,0.95,0.937082824411708,40,103.0,1,103.0,1,103.0,1,103.0,1
4198,max_effective,30,90,3,3,0.05,0.95,0.9284157850639586,24,93.0,1,93.0,1,93.0,1,93.0,1
4199,max_effective,30,90,3,3,0.05,0.95,0.9045549975642536,18,99.0,1,99.0,1,99.0,1,99.0,1
4200,max_effective,30,90,3,3,0.05,0.95,0.9390916631624056,10,80.0,1,80.0,1,80.0,1,77.0,0
4201,max_effective,30,90,3,3,0.05,0.95,0.9386950876792096,26,142.0,1,142.0,1,142.0,1,142.0,1
4202,max_effective,30,90,3,3,0.05,0.95,0.8785182161817476,10,79.0,1,79.0,1,79.0,1,79.0,1
4203,max_effective,30,90,3,3,0.05,0.95,0.9251670153678424,10,62.0,1,62.0,1,62.0,1,62.0,1
4204,max_effective,30,90,3,3,0.05,0.95,0.9489747097948598,17,81.0,1,81.0,1,81.0,1,81.0,1
4205,max_effective,30,90,3,3,0.05,0.95,0.8700551141558835,21,88.0,1,88.0,1,88.0,1,88.0,1
4206,max_effective,30,90,3,3,0.05,0.95,0.8912918803471047,41,125.0,1,125.0,1,125.0,1,125.0,1
4207,max_effective,30,90,3,3,0.05,0.95,0.9314958892089704,23,122.0,1,122.0,1,122.0,1,122.0,1
4208,max_effective,30,90,3,3,0.05,0.95,0.944692655148196,9,87.0,1,87.0,1,87.0,1,87.0,1
4209,max_effective,30,90,3,3,0.05,0.95,0.9370870046682866,13,87.0,1,87.0,1,87.0,1,86.0,0
4210,max_effective,30,90,3,3,0.05,0.95,0.929882850146208,16,91.0,1,91.0,1,91.0,1,91.0,1
4211,max_effective,30,90,3,3,0.05,0.95,0.9282500464296348,16,121.0,1,121.0,1,121.0,1,121.0,1
4212,max_effective,30,90,3,3,0.05,0.95,0.9415810451943925,10,71.0,1,71.0,1,71.0,1,70.0,0
4213,max_effective,30,90,3,3,0.05,0.95,0.9002272340304408,21,99.0,1,99.0,1,99.0,1,98.0,0
4214,max_effective,30,90,3,3,0.05,0.95,0.9429022144596904,28,86.0,1,86.0,1,86.0,1,86.0,1
4215,max_effective,30,90,3,3,0.05,0.95,0.9323819475497642,10,73.0,1,73.0,1,73.0,1,72.0,0
4216,max_effective,30,90,3,3,0.05,0.95,0.9391331288277336,42,150.0,1,150.0,1,150.0,1,150.0,1
4217,max_effective,30,90,3,3,0.05,0.95,0.8808585993520902,8,86.0,1,86.0,1,86.0,1,86.0,1
4218,max_effective,30,90,3,3,0.05,0.95,0.9269383453615662,21,88.0,1,88.0,1,88.0,1,88.0,1
4219,max_effective,30,90,3,3,0.05,0.95,0.9331695098720764,9,72.0,1,72.0,1,72.0,1,70.0,0
4220,max_effective,30,90,3,3,0.05,0.95,0.9040664805633024,20,126.0,1,126.0,1,126.0,1,126.0,1
4221,max_effective,30,90,3,3,0.05,0.95,0.915948813255928,19,73.0,1,73.0,1,73.0,1,73.0,1
4222,max_effective,30,90,3,3,0.05,0.95,0.8904229270532703,39,95.0,1,95.0,1,95.0,1,95.0,1
4223,max_effective,30,90,3,3,0.05,0.95,0.9351972841274278,23,115.0,1,115.0,1,115.0,1,115.0,1
4224,max_effective,30,90,3,3,0.05,0.95,0.9077045887200044,14,70.0,1,70.0,1,70.0,1,70.0,1
4225,max_effective,30,90,3,3,0.05,0.95,0.944673741367867,49,144.0,1,144.0,1,144.0,1,144.0,1
4226,max_effective,30,90,3,3,0.05,0.95,0.9492667493082344,37,113.0,1,113.0,1,113.0,1,113.0,1
4227,max_effective,30,90,3,3,0.05,0.95,0.9320764613848151,10,83.0,1,83.0,1,83.0,1,83.0,1
4228,max_effective,30,90,3,3,0.05,0.95,0.939817166669484,21,106.0,1,106.0,1,106.0,1,106.0,1
4229,max_effective,30,90,3,3,0.05,0.95,0.9460325945756458,25,115.0,1,115.0,1,115.0,1,115.0,1
4230,max_effective,30,90,3,3,0.05,0.95,0.8902583165458954,15,81.0,1,81.0,1,81.0,1,81.0,1
4231,max_effective,30,90,3,3,0.05,0.95,0.9324392641578048,6,64.0,1,64.0,1,64.0,1,64.0,1
4232,max_effective,30,90,3,3,0.05,0.95,0.9377214602245256,20,111.0,1,111.0,1,111.0,1,111.0,1
4233,max_effective,30,90,3,3,0.05,0.95,0.8849463686759625,8,79.0,1,79.0,1,79.0,1,79.0,1
4234,max_effective,30,90,3,3,0.05,0.95,0.9316624515739992,22,67.0,1,67.0,1,67.0,1,66.0,0
4235,max_effective,30,90,3,3,0.05,0.95,0.9465960695441812,37,131.0,1,131.0,1,131.0,1,131.0,1
4236,max_effective,30,90,3,3,0.05,0.95,0.9260237464962152,29,108.0,1,108.0,1,108.0,1,108.0,1
4237,max_effective,30,90,3,3,0.05,0.95,0.9228800443170776,28,116.0,1,116.0,1,116.0,1,116.0,1
4238,max_effective,30,90,3,3,0.05,0.95,0.9048963616664716,10,80.0,1,80.0,1,80.0,1,80.0,1
4239,max_effective,30,90,3,3,0.05,0.95,0.9383498205644594,21,98.0,1,98.0,1,98.0,1,98.0,1
4240,max_effective,30,90,3,3,0.05,0.95,0.8951781182346322,8,56.0,1,56.0,1,56.0,1,56.0,1
4241,max_effective,30,90,3,3,0.05,0.95,0.9146388161956844,6,53.0,1,53.0,1,53.0,1,53.0,1
4242,max_effective,30,90,3,3,0.05,0.95,0.9136295240438576,9,66.0,1,66.0,1,66.0,1,66.0,1
4243,max_effective,30,90,3,3,0.05,0.95,0.904046714423592,26,115.0,1,115.0,1,115.0,1,115.0,1
4244,max_effective,30,90,3,3,0.05,0.95,0.9399144231070324,34,109.0,1,109.0,1,109.0,1,109.0,1
4245,max_effective,30,90,3,3,0.05,0.95,0.9259377927486228,19,110.0,1,110.0,1,110.0,1,110.0,1
4246,max_effective,30,90,3,3,0.05,0.95,0.9369581604373952,27,95.0,1,95.0,1,95.0,1,95.0,1
4247,max_effective,30,90,3,3,0.05,0.95,0.947486335513406,8,59.0,1,59.0,1,59.0,1,59.0,1
4248,max_effective,30,90,3,3,0.05,0.95,0.9140376009528872,8,83.0,1,83.0,1,83.0,1,80.0,0
4249,max_effective,30,90,3,3,0.05,0.95,0.927622771047771,10,83.0,1,83.0,1,83.0,1,83.0,1
4250,max_effective,30,90,3,3,0.05,0.95,0.9159291329386308,13,89.0,1,89.0,1,89.0,1,89.0,1
4251,max_effective,30,90,3,3,0.05,0.95,0.9443132471207674,7,70.0,1,70.0,1,70.0,1,68.0,0
4252,max_effective,30,90,3,3,0.05,0.95,0.9381408885081468,12,92.0,1,92.0,1,92.0,1,92.0,1
4253,max_effective,30,90,3,3,0.05,0.95,0.9419459685286518,42,149.0,0,150.0,1,150.0,1,146.0,0
4254,max_effective,30,90,3,3,0.05,0.95,0.9404066574685432,17,100.0,1,100.0,1,100.0,1,100.0,1
4255,max_effective,30,90,3,3,0.05,0.95,0.9482381122672684,25,101.0,1,101.0,1,101.0,1,101.0,1
4256,max_effective,30,90,3,3,0.05,0.95,0.9338013597869284,75,156.0,1,156.0,1,156.0,1,156.0,1
4257,max_effective,30,90,3,3,0.05,0.95,0.9490836487003336,26,122.0,1,122.0,1,122.0,1,122.0,1
4258,max_effective,30,90,3,3,0.05,0.95,0.9442260972696548,51,170.0,0,179.0,1,179.0,1,179.0,1
4259,max_effective,30,90,3,3,0.05,0.95,0.8914924405213244,7,59.0,1,59.0,1,59.0,1,56.0,0
4260,max_effective,30,90,3,3,0.05,0.95,0.8881475627339243,13,66.0,1,66.0,1,66.0,1,66.0,1
4261,max_effective,30,90,3,3,0.05,0.95,0.9409935735285544,11,56.0,1,56.0,1,56.0,1,56.0,1
4262,max_effective,30,90,3,3,0.05,0.95,0.8537131727946299,4,48.0,1,48.0,1,48.0,1,47.0,0
4263,max_effective,30,90,3,3,0.05,0.95,0.9126092164139208,11,62.0,1,62.0,1,62.0,1,62.0,1
4264,max_effective,30,90,3,3,0.05,0.95,0.9169328793106998,15,86.0,1,86.0,1,86.0,1,86.0,1
4265,max_effective,30,90,3,3,0.05,0.95,0.944127599296954,18,99.0,1,99.0,1,99.0,1,99.0,1
4266,max_effective,30,90,3,3,0.05,0.95,0.927581125304778,14,83.0,1,83.0,1,83.0,1,83.0,1
4267,max_effective,30,90,3,3,0.05,0.95,0.9025975885820277,18,94.0,1,94.0,1,94.0,1,94.0,1
4268,max_effective,30,90,3,3,0.05,0.95,0.924342703733121,6,56.0,1,56.0,1,56.0,1,56.0,1
4269,max_effective,30,90,3,3,0.05,0.95,0.912729050415792,13,108.0,1,108.0,1,108.0,1,108.0,1
4270,max_effective,30,90,3,3,0.05,0.95,0.9481190045081482,44,165.0,1,165.0,1,165.0,1,165.0,1
4271,max_effective,30,90,3,3,0.05,0.95,0.9378376621687552,26,162.0,1,162.0,1,162.0,1,159.0,0
4272,max_effective,30,90,3,3,0.05,0.95,0.919926698260018,10,68.0,1,68.0,1,68.0,1,68.0,1
4273,max_effective,30,90,3,3,0.05,0.95,0.8426092467233847,11,98.0,1,98.0,1,98.0,1,98.0,1
4274,max_effective,30,90,3,3,0.05,0.95,0.8792956712913027,14,87.0,1,87.0,1,87.0,1,87.0,1
4275,max_effective,30,90,3,3,0.05,0.95,0.874175857093327,23,95.0,1,95.0,1,95.0,1,95.0,1
4276,max_effective,30,90,3,3,0.05,0.95,0.9134170194133758,20,70.0,1,70.0,1,70.0,1,70.0,1
4277,max_effective,30,90,3,3,0.05,0.95,0.9366049942061851,24,90.0,1,90.0,1,90.0,1,90.0,1
4278,max_effective,30,90,3,3,0.05,0.95,0.9428061269628836,7,66.0,1,66.0,1,66.0,1,66.0,1
4279,max_effective,30,90,3,3,0.05,0.95,0.9262010081846912,14,82.0,1,82.0,1,82.0,1,69.0,0
4280,max_effective,30,90,3,3,0.05,0.95,0.9395568587139776,13,88.0,1,88.0,1,88.0,1,88.0,1
4281,max_effective,30,90,3,3,0.05,0.95,0.9450960039136852,28,110.0,1,110.0,1,110.0,1,110.0,1
4282,max_effective,30,90,3,3,0.05,0.95,0.9287454910290572,13,60.0,1,60.0,1,60.0,1,60.0,1
4283,max_effective,30,90,3,3,0.05,0.95,0.9060789380058258,51,129.0,1,129.0,1,129.0,1,129.0,1
4284,max_effective,30,90,3,3,0.05,0.95,0.943367395713948,36,126.0,1,126.0,1,126.0,1,126.0,1
4285,max_effective,30,90,3,3,0.05,0.95,0.9434197650503552,46,104.0,1,104.0,1,104.0,1,104.0,1
4286,max_effective,30,90,3,3,0.05,0.95,0.945050741804014,38,140.0,1,140.0,1,140.0,1,140.0,1
4287,max_effective,30,90,3,3,0.05,0.95,0.8676375240818713,6,68.0,1,68.0,1,68.0,1,68.0,1
4288,max_effective,30,90,3,3,0.05,0.95,0.8953528894023897,15,81.0,1,81.0,1,81.0,1,81.0,1
4289,max_effective,30,90,3,3,0.05,0.95,0.9273132644400968,19,101.0,1,101.0,1,101.0,1,101.0,1
4290,max_effective,30,90,3,3,0.05,0.95,0.9421300946252856,21,108.0,1,108.0,1,108.0,1,108.0,1
4291,max_effective,30,90,3,3,0.05,0.95,0.9139378057310852,9,75.0,1,75.0,1,75.0,1,74.0,0
4292,max_effective,30,90,3,3,0.05,0.95,0.9432112765207112,13,97.0,1,97.0,1,97.0,1,95.0,0
4293,max_effective,30,90,3,3,0.05,0.95,0.9461554989317724,33,149.0,0,151.0,1,151.0,1,151.0,1
4294,max_effective,30,90,3,3,0.05,0.95,0.9367543333675454,7,56.0,1,56.0,1,56.0,1,56.0,1
4295,max_effective,30,90,3,3,0.05,0.95,0.9422425302326652,28,159.0,1,159.0,1,159.0,1,159.0,1
4296,max_effective,30,90,3,3,0.05,0.95,0.911810620451432,34,100.0,1,100.0,1,100.0,1,100.0,1
4297,max_effective,30,90,3,3,0.05,0.95,0.9313082222147538,9,72.0,1,72.0,1,72.0,1,72.0,1
4298,max_effective,30,90,3,3,0.05,0.95,0.8916606445802143,22,84.0,1,84.0,1,84.0,1,84.0,1
4299,max_effective,30,90,3,3,0.05,0.95,0.9301638902959182,25,120.0,1,120.0,1,120.0,1,120.0,1
4300,max_effective,30,90,3,3,0.05,0.95,0.9240344143800698,13,80.0,1,80.0,1,80.0,1,80.0,1
4301,max_effective,30,90,3,3,0.05,0.95,0.9439072886531136,40,93.0,1,93.0,1,93.0,1,93.0,1
4302,max_effective,30,90,3,3,0.05,0.95,0.8717650135290197,4,50.0,1,50.0,1,50.0,1,50.0,1
4303,max_effective,30,90,3,3,0.05,0.95,0.9489275789505044,13,79.0,1,79.0,1,79.0,1,79.0,1
4304,max_effective,30,90,3,3,0.05,0.95,0.9458511557917856,4,50.0,1,50.0,1,50.0,1,50.0,1
4305,max_effective,30,90,3,3,0.05,0.95,0.944294932360886,15,97.0,1,97.0,1,97.0,1,97.0,1
4306,max_effective,30,90,3,3,0.05,0.95,0.9438490646546568,10,88.0,1,88.0,1,88.0,1,88.0,1
4307,max_effective,30,90,3,3,0.05,0.95,0.9404673728646272,61,194.0,0,202.0,0,216.0,0,217.0,1
4308,max_effective,30,90,3,3,0.05,0.95,0.9212874717523684,8,84.0,1,84.0,1,84.0,1,84.0,1
4309,max_effective,30,90,3,3,0.05,0.95,0.8917144202194749,14,99.0,1,99.0,1,99.0,1,99.0,1
4310,max_effective,30,90,3,3,0.05,0.95,0.948885280320368,81,153.0,1,153.0,1,153.0,1,153.0,1
4311,max_effective,30,90,3,3,0.05,0.95,0.9257239744912464,18,92.0,1,92.0,1,92.0,1,92.0,1
4312,max_effective,30,90,3,3,0.05,0.95,0.892015026015964,17,79.0,1,79.0,1,79.0,1,79.0,1
4313,max_effective,30,90,3,3,0.05,0.95,0.871925875744766,18,97.0,1,97.0,1,97.0,1,97.0,1
4314,max_effective,30,90,3,3,0.05,0.95,0.9443330037643388,13,96.0,1,96.0,1,96.0,1,96.0,1
4315,max_effective,30,90,3,3,0.05,0.95,0.9461391045552556,24,90.0,1,90.0,1,90.0,1,90.0,1
4316,max_effective,30,90,3,3,0.05,0.95,0.8201439066187686,8,74.0,1,74.0,1,74.0,1,69.0,0
4317,max_effective,30,90,3,3,0.05,0.95,0.937716052859057,19,102.0,1,102.0,1,102.0,1,101.0,0
4318,max_effective,30,90,3,3,0.05,0.95,0.9422715131751506,26,115.0,1,115.0,1,115.0,1,115.0,1
4319,max_effective,30,90,3,3,0.05,0.95,0.9002851974919304,12,76.0,1,76.0,1,76.0,1,76.0,1
4320,max_effective,30,90,3,3,0.05,0.95,0.9410674671399936,11,69.0,1,69.0,1,69.0,1,69.0,1
4321,max_effective,30,90,3,3,0.05,0.95,0.9438590295162632,28,114.0,1,114.0,1,114.0,1,114.0,1
4322,max_effective,30,90,3,3,0.05,0.95,0.8870794877975993,14,110.0,1,110.0,1,110.0,1,110.0,1
4323,max_effective,30,90,3,3,0.05,0.95,0.9327437231494002,21,102.0,1,102.0,1,102.0,1,102.0,1
4324,max_effective,30,90,3,3,0.05,0.95,0.9322991375071752,21,131.0,1,131.0,1,131.0,1,131.0,1
4325,max_effective,30,90,3,3,0.05,0.95,0.9451240710861456,24,101.0,1,101.0,1,101.0,1,101.0,1
4326,max_effective,30,90,3,3,0.05,0.95,0.9119792422605112,8,62.0,1,62.0,1,62.0,1,62.0,1
4327,max_effective,30,90,3,3,0.05,0.95,0.9107151619831858,14,73.0,1,73.0,1,73.0,1,73.0,1
4328,max_effective,30,90,3,3,0.05,0.95,0.9096540390554756,11,69.0,1,69.0,1,69.0,1,68.0,0
4329,max_effective,30,90,3,3,0.05,0.95,0.9427121525836134,24,106.0,1,106.0,1,106.0,1,106.0,1
4330,max_effective,30,90,3,3,0.05,0.95,0.9448272468739104,7,64.0,1,64.0,1,64.0,1,64.0,1
4331,max_effective,30,90,3,3,0.05,0.95,0.9207043859501224,25,101.0,1,101.0,1,101.0,1,101.0,1
4332,max_effective,30,90,3,3,0.05,0.95,0.9497136017984796,23,89.0,1,89.0,1,89.0,1,89.0,1
4333,max_effective,30,90,3,3,0.05,0.95,0.9469985929161492,29,118.0,1,118.0,1,118.0,1,117.0,0
4334,max_effective,30,90,3,3,0.05,0.95,0.947995000804391,15,105.0,1,105.0,1,105.0,1,102.0,0
4335,max_effective,30,90,3,3,0.05,0.95,0.9275978047452804,18,131.0,1,131.0,1,131.0,1,131.0,1
4336,max_effective,30,90,3,3,0.05,0.95,0.9170167251137936,17,106.0,1,106.0,1,106.0,1,106.0,1
4337,max_effective,30,90,3,3,0.05,0.95,0.935148802897506,28,126.0,1,126.0,1,126.0,1,123.0,0
4338,max_effective,30,90,3,3,0.05,0.95,0.93325902694902,13,79.0,1,79.0,1,79.0,1,79.0,1
4339,max_effective,30,90,3,3,0.05,0.95,0.900394103100916,11,69.0,1,69.0,1,69.0,1,69.0,1
4340,max_effective,30,90,3,3,0.05,0.95,0.945466486434422,15,81.0,1,81.0,1,81.0,1,81.0,1
4341,max_effective,30,90,3,3,0.05,0.95,0.8962733132182403,22,81.0,1,81.0,1,81.0,1,81.0,1
4342,max_effective,30,90,3,3,0.05,0.95,0.9258885084053567,22,104.0,1,104.0,1,104.0,1,104.0,1
4343,max_effective,30,90,3,3,0.05,0.95,0.9433210502525906,39,133.0,1,133.0,1,133.0,1,133.0,1
4344,max_effective,30,90,3,3,0.05,0.95,0.9282396423812936,29,92.0,1,92.0,1,92.0,1,92.0,1
4345,max_effective,30,90,3,3,0.05,0.95,0.9435926619557014,15,99.0,1,99.0,1,99.0,1,99.0,1
4346,max_effective,30,90,3,3,0.05,0.95,0.833356337922912,7,64.0,1,64.0,1,64.0,1,64.0,1
4347,max_effective,30,90,3,3,0.05,0.95,0.9341017542035596,18,95.0,1,95.0,1,95.0,1,95.0,1
4348,max_effective,30,90,3,3,0.05,0.95,0.9357504748341228,40,141.0,1,141.0,1,141.0,1,141.0,1
4349,max_effective,30,90,3,3,0.05,0.95,0.944932063653188,12,79.0,1,79.0,1,79.0,1,79.0,1
4350,max_effective,30,90,3,3,0.05,0.95,0.936454576833834,17,84.0,1,84.0,1,84.0,1,84.0,1
4351,max_effective,30,90,3,3,0.05,0.95,0.8989925376366857,9,68.0,1,68.0,1,68.0,1,68.0,1
4352,max_effective,30,90,3,3,0.05,0.95,0.9350359299901192,13,65.0,1,65.0,1,65.0,1,65.0,1
4353,max_effective,30,90,3,3,0.05,0.95,0.9053787037822864,26,114.0,1,114.0,1,114.0,1,114.0,1
4354,max_effective,30,90,3,3,0.05,0.95,0.9464816613782966,19,90.0,1,90.0,1,90.0,1,88.0,0
4355,max_effective,30,90,3,3,0.05,0.95,0.9448593155572114,51,149.0,0,154.0,1,154.0,1,154.0,1
4356,max_effective,30,90,3,3,0.05,0.95,0.8873931368444344,6,49.0,1,49.0,1,49.0,1,49.0,1
4357,max_effective,30,90,3,3,0.05,0.95,0.9058414549545324,19,82.0,1,82.0,1,82.0,1,82.0,1
4358,max_effective,30,90,3,3,0.05,0.95,0.9264555561862144,21,109.0,1,109.0,1,109.0,1,109.0,1
4359,max_effective,30,90,3,3,0.05,0.95,0.9482389122770531,22,109.0,1,109.0,1,109.0,1,106.0,0
4360,max_effective,30,90,3,3,0.05,0.95,0.9196667731632648,41,116.0,1,116.0,1,116.0,1,116.0,1
4361,max_effective,30,90,3,3,0.05,0.95,0.9394551129395566,32,122.0,1,122.0,1,122.0,1,122.0,1
4362,max_effective,30,90,3,3,0.05,0.95,0.9497548030132524,49,136.0,0,139.0,1,139.0,1,139.0,1
4363,max_effective,30,90,3,3,0.05,0.95,0.9244129795953748,18,101.0,1,101.0,1,101.0,1,100.0,0
4364,max_effective,30,90,3,3,0.05,0.95,0.9453669756463988,34,111.0,1,111.0,1,111.0,1,111.0,1
4365,max_effective,30,90,3,3,0.05,0.95,0.9208947726166,31,104.0,1,104.0,1,104.0,1,104.0,1
4366,max_effective,30,90,3,3,0.05,0.95,0.9371000153966544,17,80.0,1,80.0,1,80.0,1,80.0,1
4367,max_effective,30,90,3,3,0.05,0.95,0.9449653632710582,8,72.0,1,72.0,1,72.0,1,72.0,1
4368,max_effective,30,90,3,3,0.05,0.95,0.946385455619991,94,153.0,0,176.0,1,176.0,1,176.0,1
4369,max_effective,30,90,3,3,0.05,0.95,0.9467849826329062,86,168.0,0,181.0,0,194.0,1,193.0,0
4370,max_effective,30,90,3,3,0.05,0.95,0.9100182962896244,41,98.0,1,98.0,1,98.0,1,98.0,1
4371,max_effective,30,90,3,3,0.05,0.95,0.9216180960218704,12,86.0,1,86.0,1,86.0,1,86.0,1
4372,max_effective,30,90,3,3,0.05,0.95,0.8748529587347053,17,64.0,1,64.0,1,64.0,1,50.0,0
4373,max_effective,30,90,3,3,0.05,0.95,0.944267396884054,9,63.0,1,63.0,1,63.0,1,62.0,0
4374,max_effective,30,90,3,3,0.05,0.95,0.9419129194805694,18,76.0,1,76.0,1,76.0,1,76.0,1
4375,max_effective,30,90,3,3,0.05,0.95,0.9306237705354063,11,63.0,1,63.0,1,63.0,1,63.0,1
4376,max_effective,30,90,3,3,0.05,0.95,0.9206167794711424,9,72.0,1,72.0,1,72.0,1,72.0,1
4377,max_effective,30,90,3,3,0.05,0.95,0.9224382973702028,17,73.0,1,73.0,1,73.0,1,73.0,1
4378,max_effective,30,90,3,3,0.05,0.95,0.9384255836825248,19,117.0,1,117.0,1,117.0,1,115.0,0
4379,max_effective,30,90,3,3,0.05,0.95,0.9429093391250948,30,113.0,1,113.0,1,113.0,1,112.0,0
4380,max_effective,30,90,3,3,0.05,0.95,0.9100761963913326,34,136.0,1,136.0,1,136.0,1,136.0,1
4381,max_effective,30,90,3,3,0.05,0.95,0.9333065081789144,20,69.0,1,69.0,1,69.0,1,68.0,0
4382,max_effective,30,90,3,3,0.05,0.95,0.9187417833604928,9,71.0,1,71.0,1,71.0,1,71.0,1
4383,max_effective,30,90,3,3,0.05,0.95,0.9134387741330492,10,63.0,1,63.0,1,63.0,1,63.0,1
4384,max_effective,30,90,3,3,0.05,0.95,0.895091360270996,47,107.0,1,107.0,1,107.0,1,107.0,1
4385,max_effective,30,90,3,3,0.05,0.95,0.89350461054588,16,74.0,1,74.0,1,74.0,1,74.0,1
4386,max_effective,30,90,3,3,0.05,0.95,0.9327622584342278,19,101.0,1,101.0,1,101.0,1,91.0,0
4387,max_effective,30,90,3,3,0.05,0.95,0.94487249766903,48,171.0,0,175.0,1,175.0,1,175.0,1
4388,max_effective,30,90,3,3,0.05,0.95,0.9312903242221178,15,85.0,1,85.0,1,85.0,1,85.0,1
4389,max_effective,30,90,3,3,0.05,0.95,0.9228611706035496,11,72.0,1,72.0,1,72.0,1,68.0,0
4390,max_effective,30,90,3,3,0.05,0.95,0.9420915380797502,22,113.0,1,113.0,1,113.0,1,113.0,1
4391,max_effective,30,90,3,3,0.05,0.95,0.909666776192534,35,87.0,1,87.0,1,87.0,1,87.0,1
4392,max_effective,30,90,3,3,0.05,0.95,0.928732965767214,8,55.0,1,55.0,1,55.0,1,55.0,1
4393,max_effective,30,90,3,3,0.05,0.95,0.9095851092264924,12,63.0,1,63.0,1,63.0,1,63.0,1
4394,max_effective,30,90,3,3,0.05,0.95,0.9242099759037128,30,100.0,1,100.0,1,100.0,1,100.0,1
4395,max_effective,30,90,3,3,0.05,0.95,0.9117607838042628,15,92.0,1,92.0,1,92.0,1,92.0,1
4396,max_effective,30,90,3,3,0.05,0.95,0.9308953806243192,10,84.0,1,84.0,1,84.0,1,84.0,1
4397,max_effective,30,90,3,3,0.05,0.95,0.9160299994382513,9,78.0,1,78.0,1,78.0,1,76.0,0
4398,max_effective,30,90,3,3,0.05,0.95,0.9092773189047124,34,88.0,1,88.0,1,88.0,1,88.0,1
4399,max_effective,30,90,3,3,0.05,0.95,0.918662600482372,13,88.0,1,88.0,1,88.0,1,88.0,1
4400,max_effective,30,90,3,3,0.05,0.95,0.9433190559987744,29,116.0,1,116.0,1,116.0,1,115.0,0
4401,max_effective,30,90,3,3,0.05,0.95,0.948368552169617,25,100.0,1,100.0,1,100.0,1,100.0,1
4402,max_effective,30,90,3,3,0.05,0.95,0.8836581180841352,17,82.0,1,82.0,1,82.0,1,82.0,1
4403,max_effective,30,90,3,3,0.05,0.95,0.8414993647761826,8,60.0,1,60.0,1,60.0,1,60.0,1
4404,max_effective,30,90,3,3,0.05,0.95,0.9413774337415072,16,87.0,1,87.0,1,87.0,1,87.0,1
4405,max_effective,30,90,3,3,0.05,0.95,0.8851795076518926,13,75.0,1,75.0,1,75.0,1,75.0,1
4406,max_effective,30,90,3,3,0.05,0.95,0.9147106758124663,44,147.0,0,148.0,1,148.0,1,148.0,1
4407,max_effective,30,90,3,3,0.05,0.95,0.8980016444152351,20,99.0,1,99.0,1,99.0,1,99.0,1
4408,max_effective,30,90,3,3,0.05,0.95,0.8858970274034933,19,85.0,1,85.0,1,85.0,1,85.0,1
4409,max_effective,30,90,3,3,0.05,0.95,0.9387827182663184,31,136.0,1,136.0,1,136.0,1,136.0,1
4410,max_effective,30,90,3,3,0.05,0.95,0.9470909754564704,32,97.0,1,97.0,1,97.0,1,97.0,1
4411,max_effective,30,90,3,3,0.05,0.95,0.9200404756824934,7,58.0,1,58.0,1,58.0,1,58.0,1
4412,max_effective,30,90,3,3,0.05,0.95,0.9440129025015848,51,142.0,1,142.0,1,142.0,1,142.0,1
4413,max_effective,30,90,3,3,0.05,0.95,0.9278904415944916,24,123.0,1,123.0,1,123.0,1,123.0,1
4414,max_effective,30,90,3,3,0.05,0.95,0.9381562127321929,40,105.0,1,105.0,1,105.0,1,105.0,1
4415,max_effective,30,90,3,3,0.05,0.95,0.9227539245726304,25,89.0,1,89.0,1,89.0,1,89.0,1
4416,max_effective,30,90,3,3,0.05,0.95,0.9186327166314276,16,71.0,1,71.0,1,71.0,1,71.0,1
4417,max_effective,30,90,3,3,0.05,0.95,0.82082364839114,9,68.0,1,68.0,1,68.0,1,68.0,1
4418,max_effective,30,90,3,3,0.05,0.95,0.940308416840023,32,92.0,1,92.0,1,92.0,1,92.0,1
4419,max_effective,30,90,3,3,0.05,0.95,0.9060967110031006,19,90.0,1,90.0,1,90.0,1,88.0,0
4420,max_effective,30,90,3,3,0.05,0.95,0.932238865012152,34,113.0,1,113.0,1,113.0,1,113.0,1
4421,max_effective,30,90,3,3,0.05,0.95,0.9403772256615494,39,117.0,1,117.0,1,117.0,1,117.0,1
4422,max_effective,30,90,3,3,0.05,0.95,0.9382837870923876,12,82.0,1,82.0,1,82.0,1,82.0,1
4423,max_effective,30,90,3,3,0.05,0.95,0.9163083592348364,23,117.0,1,117.0,1,117.0,1,117.0,1
4424,max_effective,30,90,3,3,0.05,0.95,0.9301666017658384,15,73.0,1,73.0,1,73.0,1,73.0,1
4425,max_effective,30,90,3,3,0.05,0.95,0.9369336614195868,13,101.0,1,101.0,1,101.0,1,101.0,1
4426,max_effective,30,90,3,3,0.05,0.95,0.9293941702839414,3,46.0,1,46.0,1,46.0,1,46.0,1
4427,max_effective,30,90,3,3,0.05,0.95,0.9463633205853098,19,98.0,1,98.0,1,98.0,1,98.0,1
4428,max_effective,30,90,3,3,0.05,0.95,0.9377435380702228,9,80.0,1,80.0,1,80.0,1,80.0,1
4429,max_effective,30,90,3,3,0.05,0.95,0.9422715856499924,14,88.0,1,88.0,1,88.0,1,88.0,1
4430,max_effective,30,90,3,3,0.05,0.95,0.9084019853304406,23,76.0,1,76.0,1,76.0,1,76.0,1
4431,max_effective,30,90,3,3,0.05,0.95,0.917137429378998,31,152.0,1,152.0,1,152.0,1,152.0,1
4432,max_effective,30,90,3,3,0.05,0.95,0.9411773077471216,5,62.0,1,62.0,1,62.0,1,62.0,1
4433,max_effective,30,90,3,3,0.05,0.95,0.8501922082462052,9,49.0,1,49.0,1,49.0,1,47.0,0
4434,max_effective,30,90,3,3,0.05,0.95,0.9454466141600776,10,76.0,1,76.0,1,76.0,1,76.0,1
4435,max_effective,30,90,3,3,0.05,0.95,0.92297296189369,49,114.0,1,114.0,1,114.0,1,114.0,1
4436,max_effective,30,90,3,3,0.05,0.95,0.9190322619205272,11,74.0,1,74.0,1,74.0,1,74.0,1
4437,max_effective,30,90,3,3,0.05,0.95,0.9383123060505216,9,80.0,1,80.0,1,80.0,1,80.0,1
4438,max_effective,30,90,3,3,0.05,0.95,0.8788694983567557,19,63.0,1,63.0,1,63.0,1,62.0,0
4439,max_effective,30,90,3,3,0.05,0.95,0.9484427231685544,35,158.0,0,159.0,1,159.0,1,159.0,1
4440,max_effective,30,90,3,3,0.05,0.95,0.9381143325199292,41,127.0,1,127.0,1,127.0,1,127.0,1
4441,max_effective,30,90,3,3,0.05,0.95,0.9389485212358668,28,95.0,1,95.0,1,95.0,1,95.0,1
4442,max_effective,30,90,3,3,0.05,0.95,0.9289985623733028,21,111.0,1,111.0,1,111.0,1,111.0,1
4443,max_effective,30,90,3,3,0.05,0.95,0.8404082169990365,10,77.0,1,77.0,1,77.0,1,77.0,1
4444,max_effective,30,90,3,3,0.05,0.95,0.9385889203104378,30,133.0,1,133.0,1,133.0,1,133.0,1
4445,max_effective,30,90,3,3,0.05,0.95,0.9423728555481352,43,108.0,1,108.0,1,108.0,1,108.0,1
4446,max_effective,30,90,3,3,0.05,0.95,0.8549863221285477,11,68.0,1,68.0,1,68.0,1,68.0,1
4447,max_effective,30,90,3,3,0.05,0.95,0.9031611726458096,10,75.0,1,75.0,1,75.0,1,75.0,1
4448,max_effective,30,90,3,3,0.05,0.95,0.907396866751672,18,87.0,1,87.0,1,87.0,1,87.0,1
4449,max_effective,30,90,3,3,0.05,0.95,0.9254144828201614,21,114.0,1,114.0,1,114.0,1,114.0,1
4450,max_effective,30,90,3,3,0.05,0.95,0.9352834567467032,14,64.0,1,64.0,1,64.0,1,64.0,1
4451,max_effective,30,90,3,3,0.05,0.95,0.9416223938047558,21,130.0,1,130.0,1,130.0,1,130.0,1
4452,max_effective,30,90,3,3,0.05,0.95,0.8995920376820132,34,122.0,1,122.0,1,122.0,1,122.0,1
4453,max_effective,30,90,3,3,0.05,0.95,0.9425253545141496,39,133.0,1,133.0,1,133.0,1,133.0,1
4454,max_effective,30,90,3,3,0.05,0.95,0.9139798702926408,11,93.0,1,93.0,1,93.0,1,93.0,1
4455,max_effective,30,90,3,3,0.05,0.95,0.9266138781921944,10,75.0,1,75.0,1,75.0,1,75.0,1
4456,max_effective,30,90,3,3,0.05,0.95,0.9294508466795898,23,116.0,1,116.0,1,116.0,1,116.0,1
4457,max_effective,30,90,3,3,0.05,0.95,0.903169545116382,10,89.0,1,89.0,1,89.0,1,89.0,1
4458,max_effective,30,90,3,3,0.05,0.95,0.9318234607907752,17,103.0,1,103.0,1,103.0,1,103.0,1
4459,max_effective,30,90,3,3,0.05,0.95,0.9454199788205716,28,149.0,1,149.0,1,149.0,1,149.0,1
4460,max_effective,30,90,3,3,0.05,0.95,0.9181265258387562,13,77.0,1,77.0,1,77.0,1,77.0,1
4461,max_effective,30,90,3,3,0.05,0.95,0.9358499604371372,49,154.0,0,160.0,1,160.0,1,160.0,1
4462,max_effective,30,90,3,3,0.05,0.95,0.9078150067531446,6,60.0,1,60.0,1,60.0,1,60.0,1
4463,max_effective,30,90,3,3,0.05,0.95,0.9082346554774664,7,63.0,1,63.0,1,63.0,1,63.0,1
4464,max_effective,30,90,3,3,0.05,0.95,0.91189083789758,13,89.0,1,89.0,1,89.0,1,89.0,1
4465,max_effective,30,90,3,3,0.05,0.95,0.8710040801485895,10,71.0,1,71.0,1,71.0,1,71.0,1
4466,max_effective,30,90,3,3,0.05,0.95,0.940366228487521,50,127.0,1,127.0,1,127.0,1,127.0,1
4467,max_effective,30,90,3,3,0.05,0.95,0.946982117876696,51,120.0,1,120.0,1,120.0,1,120.0,1
4468,max_effective,30,90,3,3,0.05,0.95,0.9025046650012112,13,112.0,1,112.0,1,112.0,1,112.0,1
4469,max_effective,30,90,3,3,0.05,0.95,0.8792756755593613,8,69.0,1,69.0,1,69.0,1,69.0,1
4470,max_effective,30,90,3,3,0.05,0.95,0.9335399853823791,10,75.0,1,75.0,1,75.0,1,74.0,0
4471,max_effective,30,90,3,3,0.05,0.95,0.937194774034986,49,148.0,1,148.0,1,148.0,1,148.0,1
4472,max_effective,30,90,3,3,0.05,0.95,0.9378558206669158,14,76.0,1,76.0,1,76.0,1,75.0,0
4473,max_effective,30,90,3,3,0.05,0.95,0.912403472591616,18,73.0,1,73.0,1,73.0,1,70.0,0
4474,max_effective,30,90,3,3,0.05,0.95,0.9483679164788092,22,97.0,1,97.0,1,97.0,1,97.0,1
4475,max_effective,30,90,3,3,0.05,0.95,0.9439741509704456,43,114.0,1,114.0,1,114.0,1,114.0,1
4476,max_effective,30,90,3,3,0.05,0.95,0.944005153929686,18,108.0,1,108.0,1,108.0,1,108.0,1
4477,max_effective,30,90,3,3,0.05,0.95,0.8827484867033035,18,93.0,1,93.0,1,93.0,1,93.0,1
4478,max_effective,30,90,3,3,0.05,0.95,0.9375915891706716,24,78.0,1,78.0,1,78.0,1,78.0,1
4479,max_effective,30,90,3,3,0.05,0.95,0.9017735322549536,15,72.0,1,72.0,1,72.0,1,72.0,1
4480,max_effective,30,90,3,3,0.05,0.95,0.9290193050745544,22,119.0,1,119.0,1,119.0,1,119.0,1
4481,max_effective,30,90,3,3,0.05,0.95,0.9438721955532386,36,158.0,0,168.0,1,168.0,1,168.0,1
4482,max_effective,30,90,3,3,0.05,0.95,0.9450331371760337,28,151.0,1,151.0,1,151.0,1,149.0,0
4483,max_effective,30,90,3,3,0.05,0.95,0.8475566714153728,16,63.0,1,63.0,1,63.0,1,63.0,1
4484,max_effective,30,90,3,3,0.05,0.95,0.934381749696872,58,166.0,0,176.0,0,181.0,1,181.0,1
4485,max_effective,30,90,3,3,0.05,0.95,0.9471743621408084,10,73.0,1,73.0,1,73.0,1,69.0,0
4486,max_effective,30,90,3,3,0.05,0.95,0.9072175437744572,8,64.0,1,64.0,1,64.0,1,64.0,1
4487,max_effective,30,90,3,3,0.05,0.95,0.9496853742043616,29,115.0,1,115.0,1,115.0,1,115.0,1
4488,max_effective,30,90,3,3,0.05,0.95,0.9288817792501018,34,112.0,1,112.0,1,112.0,1,112.0,1
4489,max_effective,30,90,3,3,0.05,0.95,0.927521744841032,13,90.0,1,90.0,1,90.0,1,90.0,1
4490,max_effective,30,90,3,3,0.05,0.95,0.9309388880928032,19,111.0,1,111.0,1,111.0,1,111.0,1
4491,max_effective,30,90,3,3,0.05,0.95,0.9187405210685712,18,104.0,1,104.0,1,104.0,1,104.0,1
4492,max_effective,30,90,3,3,0.05,0.95,0.9157188415529794,35,185.0,0,193.0,1,192.0,0,193.0,1
4493,max_effective,30,90,3,3,0.05,0.95,0.9271886227346918,15,87.0,1,87.0,1,87.0,1,84.0,0
4494,max_effective,30,90,3,3,0.05,0.95,0.9158693572062524,37,126.0,1,126.0,1,126.0,1,126.0,1
4495,max_effective,30,90,3,3,0.05,0.95,0.9139558763031184,22,95.0,1,95.0,1,95.0,1,94.0,0
4496,max_effective,30,90,3,3,0.05,0.95,0.9223374214818756,14,89.0,1,89.0,1,89.0,1,89.0,1
4497,max_effective,30,90,3,3,0.05,0.95,0.9453109194042164,16,87.0,1,87.0,1,87.0,1,82.0,0
4498,max_effective,30,90,3,3,0.05,0.95,0.9014618557727844,9,72.0,1,72.0,1,72.0,1,72.0,1
4499,max_effective,30,90,3,3,0.05,0.95,0.9408354622477696,45,176.0,0,188.0,1,188.0,1,188.0,1
4500,max_effective,30,90,3,3,0.05,0.95,0.94883685963717,45,127.0,1,127.0,1,127.0,1,127.0,1
4501,max_effective,30,90,3,3,0.05,0.95,0.9361220919225574,12,75.0,1,75.0,1,75.0,1,75.0,1
4502,max_effective,30,90,3,3,0.05,0.95,0.8627151013551017,6,65.0,1,65.0,1,65.0,1,65.0,1
4503,max_effective,30,90,3,3,0.05,0.95,0.9250228385106104,13,76.0,1,76.0,1,76.0,1,76.0,1
4504,max_effective,30,90,3,3,0.05,0.95,0.9432877391930689,8,69.0,1,69.0,1,69.0,1,69.0,1
4505,max_effective,30,90,3,3,0.05,0.95,0.934550854807948,16,86.0,1,86.0,1,86.0,1,84.0,0
4506,max_effective,30,90,3,3,0.05,0.95,0.9449042102449096,20,98.0,1,98.0,1,98.0,1,98.0,1
4507,max_effective,30,90,3,3,0.05,0.95,0.9062922123817329,25,80.0,1,80.0,1,80.0,1,80.0,1
4508,max_effective,30,90,3,3,0.05,0.95,0.9003666326861846,16,86.0,1,86.0,1,86.0,1,86.0,1
4509,max_effective,30,90,3,3,0.05,0.95,0.934473211161302,42,123.0,1,123.0,1,123.0,1,123.0,1
4510,max_effective,30,90,3,3,0.05,0.95,0.8531801244132979,13,60.0,1,60.0,1,60.0,1,60.0,1
4511,max_effective,30,90,3,3,0.05,0.95,0.9211503443023976,41,104.0,1,104.0,1,104.0,1,104.0,1
4512,max_effective,30,90,3,3,0.05,0.95,0.9301204051712928,57,146.0,0,161.0,1,161.0,1,161.0,1
4513,max_effective,30,90,3,3,0.05,0.95,0.9250137632355182,14,82.0,1,82.0,1,82.0,1,82.0,1
4514,max_effective,30,90,3,3,0.05,0.95,0.8725463225231472,24,79.0,1,79.0,1,79.0,1,78.0,0
4515,max_effective,30,90,3,3,0.05,0.95,0.9432484651293066,36,115.0,1,115.0,1,115.0,1,113.0,0
4516,max_effective,30,90,3,3,0.05,0.95,0.8687708097655147,21,75.0,1,75.0,1,75.0,1,75.0,1
4517,max_effective,30,90,3,3,0.05,0.95,0.9316284443313472,14,85.0,1,85.0,1,85.0,1,85.0,1
4518,max_effective,30,90,3,3,0.05,0.95,0.9300690289553628,16,79.0,1,79.0,1,79.0,1,79.0,1
4519,max_effective,30,90,3,3,0.05,0.95,0.8717384800585567,8,66.0,1,66.0,1,66.0,1,66.0,1
4520,max_effective,30,90,3,3,0.05,0.95,0.9444165882293206,51,118.0,1,118.0,1,118.0,1,118.0,1
4521,max_effective,30,90,3,3,0.05,0.95,0.930442379014652,15,71.0,1,71.0,1,71.0,1,71.0,1
4522,max_effective,30,90,3,3,0.05,0.95,0.939718135774474,70,152.0,1,152.0,1,152.0,1,152.0,1
4523,max_effective,30,90,3,3,0.05,0.95,0.9252061420790204,18,115.0,1,115.0,1,115.0,1,115.0,1
4524,max_effective,30,90,3,3,0.05,0.95,0.8770597333287216,21,88.0,1,88.0,1,88.0,1,88.0,1
4525,max_effective,30,90,3,3,0.05,0.95,0.8986328830381854,26,107.0,1,107.0,1,107.0,1,107.0,1
4526,max_effective,30,90,3,3,0.05,0.95,0.9366336454617534,6,66.0,1,66.0,1,66.0,1,66.0,1
4527,max_effective,30,90,3,3,0.05,0.95,0.93227911527102,15,85.0,1,85.0,1,85.0,1,85.0,1
4528,max_effective,30,90,3,3,0.05,0.95,0.9491800798152216,34,145.0,1,145.0,1,145.0,1,145.0,1
4529,max_effective,30,90,3,3,0.05,0.95,0.920634873977006,18,75.0,1,75.0,1,75.0,1,75.0,1
4530,max_effective,30,90,3,3,0.05,0.95,0.945517278533223,33,138.0,1,138.0,1,138.0,1,138.0,1
4531,max_effective,30,90,3,3,0.05,0.95,0.9448507351442538,24,104.0,1,104.0,1,104.0,1,104.0,1
4532,max_effective,30,90,3,3,0.05,0.95,0.9134772381192124,8,66.0,1,66.0,1,66.0,1,66.0,1
4533,max_effective,30,90,3,3,0.05,0.95,0.941075760931156,79,156.0,1,156.0,1,156.0,1,156.0,1
4534,max_effective,30,90,3,3,0.05,0.95,0.9283783855370208,58,149.0,0,169.0,1,169.0,1,169.0,1
4535,max_effective,30,90,3,3,0.05,0.95,0.9454572671186584,23,107.0,1,107.0,1,107.0,1,107.0,1
4536,max_effective,30,90,3,3,0.05,0.95,0.9445993067223258,42,167.0,0,173.0,1,173.0,1,173.0,1
4537,max_effective,30,90,3,3,0.05,0.95,0.9343674637177004,46,116.0,1,116.0,1,116.0,1,116.0,1
4538,max_effective,30,90,3,3,0.05,0.95,0.9498641524851252,12,84.0,1,84.0,1,84.0,1,84.0,1
4539,max_effective,30,90,3,3,0.05,0.95,0.9353591687061996,30,105.0,1,105.0,1,105.0,1,105.0,1
4540,max_effective,30,90,3,3,0.05,0.95,0.8899992575615274,21,67.0,1,67.0,1,67.0,1,67.0,1
4541,max_effective,30,90,3,3,0.05,0.95,0.918018078473386,13,88.0,1,88.0,1,88.0,1,88.0,1
4542,max_effective,30,90,3,3,0.05,0.95,0.94271019756702,13,79.0,1,79.0,1,79.0,1,79.0,1
4543,max_effective,30,90,3,3,0.05,0.95,0.8050351777875647,11,65.0,1,65.0,1,65.0,1,65.0,1
4544,max_effective,30,90,3,3,0.05,0.95,0.9473024920181315,11,69.0,1,69.0,1,69.0,1,69.0,1
4545,max_effective,30,90,3,3,0.05,0.95,0.9140196143541244,11,68.0,1,68.0,1,68.0,1,68.0,1
4546,max_effective,30,90,3,3,0.05,0.95,0.91098149948542,28,132.0,1,132.0,1,132.0,1,132.0,1
4547,max_effective,30,90,3,3,0.05,0.95,0.944270588404952,8,67.0,1,67.0,1,67.0,1,64.0,0
4548,max_effective,30,90,3,3,0.05,0.95,0.9385441775696608,19,100.0,1,100.0,1,100.0,1,100.0,1
4549,max_effective,30,90,3,3,0.05,0.95,0.9115453554791336,27,107.0,1,107.0,1,107.0,1,107.0,1
4550,max_effective,30,90,3,3,0.05,0.95,0.9099979069380184,10,67.0,1,67.0,1,67.0,1,67.0,1
4551,max_effective,30,90,3,3,0.05,0.95,0.9499123284687692,27,85.0,1,85.0,1,85.0,1,85.0,1
4552,max_effective,30,90,3,3,0.05,0.95,0.916544286928489,24,103.0,1,103.0,1,103.0,1,103.0,1
4553,max_effective,30,90,3,3,0.05,0.95,0.9336488429078604,7,61.0,1,61.0,1,61.0,1,61.0,1
4554,max_effective,30,90,3,3,0.05,0.95,0.9484779588288744,59,175.0,0,186.0,1,186.0,1,185.0,0
4555,max_effective,30,90,3,3,0.05,0.95,0.9097060470938528,9,76.0,1,76.0,1,76.0,1,76.0,1
4556,max_effective,30,90,3,3,0.05,0.95,0.9374469598554208,41,119.0,1,119.0,1,119.0,1,119.0,1
4557,max_effective,30,90,3,3,0.05,0.95,0.9447954206145904,25,120.0,1,120.0,1,120.0,1,119.0,0
4558,max_effective,30,90,3,3,0.05,0.95,0.9143499917218866,9,59.0,1,59.0,1,59.0,1,59.0,1
4559,max_effective,30,90,3,3,0.05,0.95,0.9228233099061276,11,56.0,1,56.0,1,56.0,1,55.0,0
4560,max_effective,30,90,3,3,0.05,0.95,0.9114792293241858,26,111.0,1,111.0,1,111.0,1,111.0,1
4561,max_effective,30,90,3,3,0.05,0.95,0.935753482688708,11,80.0,1,80.0,1,80.0,1,80.0,1
4562,max_effective,30,90,3,3,0.05,0.95,0.949273557482244,10,77.0,1,77.0,1,77.0,1,77.0,1
4563,max_effective,30,90,3,3,0.05,0.95,0.9056091188418428,13,76.0,1,76.0,1,76.0,1,76.0,1
4564,max_effective,30,90,3,3,0.05,0.95,0.933624633995727,32,128.0,1,128.0,1,128.0,1,128.0,1
4565,max_effective,30,90,3,3,0.05,0.95,0.8504240041815613,5,46.0,1,46.0,1,46.0,1,46.0,1
4566,max_effective,30,90,3,3,0.05,0.95,0.9483485263227666,40,178.0,0,186.0,1,182.0,0,182.0,0
4567,max_effective,30,90,3,3,0.05,0.95,0.9223338517086686,33,157.0,1,157.0,1,157.0,1,157.0,1
4568,max_effective,30,90,3,3,0.05,0.95,0.9332489072410416,28,111.0,1,111.0,1,111.0,1,111.0,1
4569,max_effective,30,90,3,3,0.05,0.95,0.9484733644505284,35,143.0,1,143.0,1,143.0,1,142.0,0
4570,max_effective,30,90,3,3,0.05,0.95,0.8987302806979546,23,112.0,1,112.0,1,112.0,1,112.0,1
4571,max_effective,30,90,3,3,0.05,0.95,0.9081416482214104,14,85.0,1,85.0,1,85.0,1,85.0,1
4572,max_effective,30,90,3,3,0.05,0.95,0.9290081909081656,41,101.0,1,101.0,1,101.0,1,101.0,1
4573,max_effective,30,90,3,3,0.05,0.95,0.8893584565496705,27,90.0,1,90.0,1,90.0,1,90.0,1
4574,max_effective,30,90,3,3,0.05,0.95,0.9417086839406263,35,119.0,1,119.0,1,119.0,1,119.0,1
4575,max_effective,30,90,3,3,0.05,0.95,0.9331838859896684,20,90.0,1,90.0,1,90.0,1,90.0,1
4576,max_effective,30,90,3,3,0.05,0.95,0.92252070319723,12,74.0,1,74.0,1,74.0,1,71.0,0
4577,max_effective,30,90,3,3,0.05,0.95,0.9462730657836664,35,120.0,1,120.0,1,120.0,1,120.0,1
4578,max_effective,30,90,3,3,0.05,0.95,0.919839610734976,16,97.0,1,97.0,1,97.0,1,97.0,1
4579,max_effective,30,90,3,3,0.05,0.95,0.9103747191556456,9,78.0,1,78.0,1,78.0,1,78.0,1
4580,max_effective,30,90,3,3,0.05,0.95,0.9415516920897417,20,70.0,1,70.0,1,70.0,1,70.0,1
4581,max_effective,30,90,3,3,0.05,0.95,0.9327182153441674,26,102.0,1,102.0,1,102.0,1,102.0,1
4582,max_effective,30,90,3,3,0.05,0.95,0.94675695386864,17,88.0,1,88.0,1,88.0,1,88.0,1
4583,max_effective,30,90,3,3,0.05,0.95,0.9328183383360424,12,91.0,1,91.0,1,91.0,1,91.0,1
4584,max_effective,30,90,3,3,0.05,0.95,0.9475494420559468,25,110.0,1,110.0,1,110.0,1,110.0,1
4585,max_effective,30,90,3,3,0.05,0.95,0.9418111691713056,11,61.0,1,61.0,1,61.0,1,58.0,0
4586,max_effective,30,90,3,3,0.05,0.95,0.933821811904242,17,100.0,1,100.0,1,100.0,1,100.0,1
4587,max_effective,30,90,3,3,0.05,0.95,0.92797415757487,16,90.0,1,90.0,1,90.0,1,90.0,1
4588,max_effective,30,90,3,3,0.05,0.95,0.8986346837116009,14,82.0,1,82.0,1,82.0,1,82.0,1
4589,max_effective,30,90,3,3,0.05,0.95,0.9219339871505656,26,90.0,1,90.0,1,90.0,1,90.0,1
4590,max_effective,30,90,3,3,0.05,0.95,0.9438870463929484,27,146.0,1,146.0,1,146.0,1,146.0,1
4591,max_effective,30,90,3,3,0.05,0.95,0.945559899139195,34,88.0,1,88.0,1,88.0,1,88.0,1
4592,max_effective,30,90,3,3,0.05,0.95,0.9408460888945284,21,99.0,1,99.0,1,99.0,1,99.0,1
4593,max_effective,30,90,3,3,0.05,0.95,0.9496715698870958,28,134.0,1,134.0,1,134.0,1,134.0,1
4594,max_effective,30,90,3,3,0.05,0.95,0.9431915739021408,18,128.0,1,128.0,1,128.0,1,124.0,0
4595,max_effective,30,90,3,3,0.05,0.95,0.9483179261325873,24,128.0,1,128.0,1,128.0,1,128.0,1
4596,max_effective,30,90,3,3,0.05,0.95,0.944525410673503,26,124.0,1,124.0,1,124.0,1,124.0,1
4597,max_effective,30,90,3,3,0.05,0.95,0.929093896718337,21,126.0,1,126.0,1,126.0,1,126.0,1
4598,max_effective,30,90,3,3,0.05,0.95,0.9405462437740376,52,133.0,1,133.0,1,133.0,1,133.0,1
4599,max_effective,30,90,3,3,0.05,0.95,0.946673084511074,15,85.0,1,85.0,1,85.0,1,85.0,1
4600,max_effective,30,90,3,3,0.05,0.95,0.9113248396355992,39,104.0,1,104.0,1,104.0,1,104.0,1
4601,max_effective,30,90,3,3,0.05,0.95,0.948677069754256,27,95.0,1,95.0,1,95.0,1,95.0,1
4602,max_effective,30,90,3,3,0.05,0.95,0.8699606069101639,13,73.0,1,73.0,1,73.0,1,73.0,1
4603,max_effective,30,90,3,3,0.05,0.95,0.9105451096027508,35,83.0,1,83.0,1,83.0,1,83.0,1
4604,max_effective,30,90,3,3,0.05,0.95,0.9262871846459996,64,140.0,1,140.0,1,140.0,1,139.0,0
4605,max_effective,30,90,3,3,0.05,0.95,0.9446179033422044,14,85.0,1,85.0,1,85.0,1,84.0,0
4606,max_effective,30,90,3,3,0.05,0.95,0.8979057089031538,13,104.0,1,104.0,1,104.0,1,104.0,1
4607,max_effective,30,90,3,3,0.05,0.95,0.9022933421286016,7,51.0,1,51.0,1,51.0,1,49.0,0
4608,max_effective,30,90,3,3,0.05,0.95,0.9498694088061316,36,93.0,1,93.0,1,93.0,1,93.0,1
4609,max_effective,30,90,3,3,0.05,0.95,0.9050019278462292,19,102.0,1,102.0,1,102.0,1,102.0,1
4610,max_effective,30,90,3,3,0.05,0.95,0.9207849966733024,19,93.0,1,93.0,1,93.0,1,93.0,1
4611,max_effective,30,90,3,3,0.05,0.95,0.9414109640085772,20,110.0,1,110.0,1,110.0,1,110.0,1
4612,max_effective,30,90,3,3,0.05,0.95,0.9169851711578352,9,70.0,1,70.0,1,70.0,1,70.0,1
4613,max_effective,30,90,3,3,0.05,0.95,0.9065226786111878,7,58.0,1,58.0,1,58.0,1,58.0,1
4614,max_effective,30,90,3,3,0.05,0.95,0.9454109259573524,38,114.0,1,114.0,1,114.0,1,114.0,1
4615,max_effective,30,90,3,3,0.05,0.95,0.9276891071137812,9,95.0,1,95.0,1,95.0,1,95.0,1
4616,max_effective,30,90,3,3,0.05,0.95,0.9311478069450312,12,103.0,1,103.0,1,103.0,1,103.0,1
4617,max_effective,30,90,3,3,0.05,0.95,0.9365300393013384,41,115.0,1,115.0,1,115.0,1,115.0,1
4618,max_effective,30,90,3,3,0.05,0.95,0.947956660287062,43,121.0,1,121.0,1,121.0,1,121.0,1
4619,max_effective,30,90,3,3,0.05,0.95,0.8906619613398888,11,92.0,1,92.0,1,92.0,1,92.0,1
4620,max_effective,30,90,3,3,0.05,0.95,0.9048828047537116,53,123.0,1,123.0,1,123.0,1,123.0,1
4621,max_effective,30,90,3,3,0.05,0.95,0.9455952748970956,21,93.0,1,93.0,1,93.0,1,90.0,0
4622,max_effective,30,90,3,3,0.05,0.95,0.9392976866331916,25,134.0,1,134.0,1,134.0,1,134.0,1
4623,max_effective,30,90,3,3,0.05,0.95,0.940568466163155,45,109.0,1,109.0,1,109.0,1,109.0,1
4624,max_effective,30,90,3,3,0.05,0.95,0.94268702090512,20,85.0,1,85.0,1,85.0,1,85.0,1
4625,max_effective,30,90,3,3,0.05,0.95,0.9346229176096628,68,171.0,0,181.0,1,181.0,1,181.0,1
4626,max_effective,30,90,3,3,0.05,0.95,0.9351855959926136,21,116.0,1,116.0,1,116.0,1,116.0,1
4627,max_effective,30,90,3,3,0.05,0.95,0.9237926699806877,10,87.0,1,87.0,1,87.0,1,87.0,1
4628,max_effective,30,90,3,3,0.05,0.95,0.939387354302118,17,112.0,1,112.0,1,112.0,1,112.0,1
4629,max_effective,30,90,3,3,0.05,0.95,0.9119425969633168,30,115.0,1,115.0,1,115.0,1,115.0,1
4630,max_effective,30,90,3,3,0.05,0.95,0.8933148802296764,13,82.0,1,82.0,1,82.0,1,82.0,1
4631,max_effective,30,90,3,3,0.05,0.95,0.8846364308875803,17,110.0,1,110.0,1,110.0,1,110.0,1
4632,max_effective,30,90,3,3,0.05,0.95,0.8816032486537473,13,64.0,1,64.0,1,64.0,1,59.0,0
4633,max_effective,30,90,3,3,0.05,0.95,0.9409238050491404,21,117.0,1,117.0,1,117.0,1,117.0,1
4634,max_effective,30,90,3,3,0.05,0.95,0.8826572037299835,8,64.0,1,64.0,1,64.0,1,64.0,1
4635,max_effective,30,90,3,3,0.05,0.95,0.9487430652736576,23,107.0,1,107.0,1,107.0,1,107.0,1
4636,max_effective,30,90,3,3,0.05,0.95,0.940266308064149,18,121.0,1,121.0,1,121.0,1,121.0,1
4637,max_effective,30,90,3,3,0.05,0.95,0.9365705863563848,20,104.0,1,104.0,1,104.0,1,104.0,1
4638,max_effective,30,90,3,3,0.05,0.95,0.9387082010995664,31,104.0,1,104.0,1,104.0,1,104.0,1
4639,max_effective,30,90,3,3,0.05,0.95,0.927663210826083,24,105.0,1,105.0,1,105.0,1,105.0,1
4640,max_effective,30,90,3,3,0.05,0.95,0.7773186634635302,16,68.0,1,68.0,1,68.0,1,67.0,0
4641,max_effective,30,90,3,3,0.05,0.95,0.9037613151906324,11,74.0,1,74.0,1,74.0,1,74.0,1
4642,max_effective,30,90,3,3,0.05,0.95,0.8690369758163352,6,63.0,1,63.0,1,63.0,1,59.0,0
4643,max_effective,30,90,3,3,0.05,0.95,0.9197848911383284,23,93.0,1,93.0,1,93.0,1,90.0,0
4644,max_effective,30,90,3,3,0.05,0.95,0.9474060918842172,61,137.0,1,137.0,1,137.0,1,136.0,0
4645,max_effective,30,90,3,3,0.05,0.95,0.9134123162408436,19,113.0,1,113.0,1,113.0,1,113.0,1
4646,max_effective,30,90,3,3,0.05,0.95,0.9304328623799714,15,93.0,1,93.0,1,93.0,1,93.0,1
4647,max_effective,30,90,3,3,0.05,0.95,0.9349666099348845,51,107.0,1,107.0,1,107.0,1,107.0,1
4648,max_effective,30,90,3,3,0.05,0.95,0.9351879665641148,57,130.0,1,130.0,1,130.0,1,130.0,1
4649,max_effective,30,90,3,3,0.05,0.95,0.9394898485820328,23,108.0,1,108.0,1,108.0,1,108.0,1
4650,max_effective,30,90,3,3,0.05,0.95,0.9368487921728952,21,85.0,1,85.0,1,85.0,1,85.0,1
4651,max_effective,30,90,3,3,0.05,0.95,0.9417271317376744,54,166.0,0,174.0,1,174.0,1,174.0,1
4652,max_effective,30,90,3,3,0.05,0.95,0.919341138318543,15,85.0,1,85.0,1,85.0,1,85.0,1
4653,max_effective,30,90,3,3,0.05,0.95,0.8938801159207928,22,111.0,1,111.0,1,111.0,1,111.0,1
4654,max_effective,30,90,3,3,0.05,0.95,0.9444510355076308,78,152.0,0,164.0,1,164.0,1,164.0,1
4655,max_effective,30,90,3,3,0.05,0.95,0.9371397054963392,44,144.0,1,144.0,1,144.0,1,144.0,1
4656,max_effective,30,90,3,3,0.05,0.95,0.938320454844918,55,153.0,1,153.0,1,153.0,1,153.0,1
4657,max_effective,30,90,3,3,0.05,0.95,0.9483164141014172,23,98.0,1,98.0,1,98.0,1,97.0,0
4658,max_effective,30,90,3,3,0.05,0.95,0.937654273065612,40,142.0,1,142.0,1,142.0,1,142.0,1
4659,max_effective,30,90,3,3,0.05,0.95,0.8992528915967878,25,132.0,1,132.0,1,132.0,1,132.0,1
4660,max_effective,30,90,3,3,0.05,0.95,0.947405204858186,20,119.0,1,119.0,1,119.0,1,119.0,1
4661,max_effective,30,90,3,3,0.05,0.95,0.934252271216383,26,123.0,1,123.0,1,123.0,1,123.0,1
4662,max_effective,30,90,3,3,0.05,0.95,0.940009580303403,17,101.0,1,101.0,1,101.0,1,100.0,0
4663,max_effective,30,90,3,3,0.05,0.95,0.9401161068867768,17,129.0,1,129.0,1,129.0,1,129.0,1
4664,max_effective,30,90,3,3,0.05,0.95,0.907592230462142,23,89.0,1,89.0,1,89.0,1,89.0,1
4665,max_effective,30,90,3,3,0.05,0.95,0.9469939943133602,76,149.0,0,158.0,0,165.0,1,165.0,1
4666,max_effective,30,90,3,3,0.05,0.95,0.9495232074437268,22,110.0,1,110.0,1,110.0,1,110.0,1
4667,max_effective,30,90,3,3,0.05,0.95,0.8938145134876688,8,76.0,1,76.0,1,76.0,1,76.0,1
4668,max_effective,30,90,3,3,0.05,0.95,0.9492846268852904,26,113.0,1,113.0,1,113.0,1,113.0,1
4669,max_effective,30,90,3,3,0.05,0.95,0.913611871870251,22,93.0,1,93.0,1,93.0,1,91.0,0
4670,max_effective,30,90,3,3,0.05,0.95,0.9402584969896284,29,88.0,1,88.0,1,88.0,1,88.0,1
4671,max_effective,30,90,3,3,0.05,0.95,0.9495935239902844,26,96.0,1,96.0,1,96.0,1,96.0,1
4672,max_effective,30,90,3,3,0.05,0.95,0.9425366471331976,18,114.0,1,114.0,1,114.0,1,114.0,1
4673,max_effective,30,90,3,3,0.05,0.95,0.9286004074099524,18,104.0,1,104.0,1,104.0,1,103.0,0
4674,max_effective,30,90,3,3,0.05,0.95,0.9290643416553356,40,125.0,1,125.0,1,125.0,1,125.0,1
4675,max_effective,30,90,3,3,0.05,0.95,0.9344297098313163,42,163.0,1,163.0,1,163.0,1,163.0,1
4676,max_effective,30,90,3,3,0.05,0.95,0.9226649312037828,7,64.0,1,64.0,1,64.0,1,64.0,1
4677,max_effective,30,90,3,3,0.05,0.95,0.9149146211817514,36,102.0,1,102.0,1,102.0,1,102.0,1
4678,max_effective,30,90,3,3,0.05,0.95,0.928834897636608,16,76.0,1,76.0,1,76.0,1,76.0,1
4679,max_effective,30,90,3,3,0.05,0.95,0.8987564853648512,17,105.0,1,105.0,1,105.0,1,105.0,1
4680,max_effective,30,90,3,3,0.05,0.95,0.9304707050257824,17,95.0,1,95.0,1,95.0,1,95.0,1
4681,max_effective,30,90,3,3,0.05,0.95,0.949062359510078,20,112.0,1,112.0,1,112.0,1,112.0,1
4682,max_effective,30,90,3,3,0.05,0.95,0.9086623136112836,19,106.0,1,106.0,1,106.0,1,106.0,1
4683,max_effective,30,90,3,3,0.05,0.95,0.941279914955535,45,126.0,1,126.0,1,126.0,1,126.0,1
4684,max_effective,30,90,3,3,0.05,0.95,0.8952055293467586,16,105.0,1,105.0,1,105.0,1,105.0,1
4685,max_effective,30,90,3,3,0.05,0.95,0.8248496835381762,14,77.0,1,77.0,1,77.0,1,77.0,1
4686,max_effective,30,90,3,3,0.05,0.95,0.9257448659534118,15,100.0,1,100.0,1,100.0,1,100.0,1
4687,max_effective,30,90,3,3,0.05,0.95,0.9447342525658072,21,108.0,1,108.0,1,108.0,1,106.0,0
4688,max_effective,30,90,3,3,0.05,0.95,0.9442284706504368,13,84.0,1,84.0,1,84.0,1,84.0,1
4689,max_effective,30,90,3,3,0.05,0.95,0.9096934606505014,6,62.0,1,62.0,1,62.0,1,62.0,1
4690,max_effective,30,90,3,3,0.05,0.95,0.9357157241125916,9,58.0,1,58.0,1,58.0,1,57.0,0
4691,max_effective,30,90,3,3,0.05,0.95,0.9457713222980414,12,78.0,1,78.0,1,78.0,1,78.0,1
4692,max_effective,30,90,3,3,0.05,0.95,0.9455946291729062,19,92.0,1,92.0,1,92.0,1,92.0,1
4693,max_effective,30,90,3,3,0.05,0.95,0.9479014759219055,38,115.0,1,115.0,1,115.0,1,115.0,1
4694,max_effective,30,90,3,3,0.05,0.95,0.9469451309332084,13,69.0,1,69.0,1,69.0,1,69.0,1
4695,max_effective,30,90,3,3,0.05,0.95,0.93076722811431,8,73.0,1,73.0,1,73.0,1,73.0,1
4696,max_effective,30,90,3,3,0.05,0.95,0.9498205409015456,23,82.0,1,82.0,1,82.0,1,82.0,1
4697,max_effective,30,90,3,3,0.05,0.95,0.9334724605285456,24,95.0,1,95.0,1,95.0,1,94.0,0
4698,max_effective,30,90,3,3,0.05,0.95,0.9410311314293056,39,112.0,1,112.0,1,112.0,1,112.0,1
4699,max_effective,30,90,3,3,0.05,0.95,0.9350831158783078,30,93.0,1,93.0,1,93.0,1,93.0,1
4700,max_effective,30,90,3,3,0.05,0.95,0.9372055052389616,17,80.0,1,80.0,1,80.0,1,79.0,0
4701,max_effective,30,90,3,3,0.05,0.95,0.8228511211224676,6,63.0,1,63.0,1,63.0,1,63.0,1
4702,max_effective,30,90,3,3,0.05,0.95,0.905610075362443,14,88.0,1,88.0,1,88.0,1,88.0,1
4703,max_effective,30,90,3,3,0.05,0.95,0.9465776606499164,88,157.0,1,157.0,1,157.0,1,157.0,1
4704,max_effective,30,90,3,3,0.05,0.95,0.947151465899977,22,102.0,1,102.0,1,102.0,1,102.0,1
4705,max_effective,30,90,3,3,0.05,0.95,0.8737876601586275,11,88.0,1,88.0,1,88.0,1,88.0,1
4706,max_effective,30,90,3,3,0.05,0.95,0.9483739893664712,33,125.0,1,125.0,1,125.0,1,125.0,1
4707,max_effective,30,90,3,3,0.05,0.95,0.9445365085241364,67,152.0,1,152.0,1,152.0,1,152.0,1
4708,max_effective,30,90,3,3,0.05,0.95,0.918291638889014,33,120.0,1,120.0,1,120.0,1,120.0,1
4709,max_effective,30,90,3,3,0.05,0.95,0.8950468285180803,7,72.0,1,72.0,1,72.0,1,72.0,1
4710,max_effective,30,90,3,3,0.05,0.95,0.9435849330263562,11,80.0,1,80.0,1,80.0,1,80.0,1
4711,max_effective,30,90,3,3,0.05,0.95,0.8634037193886961,14,81.0,1,81.0,1,81.0,1,81.0,1
4712,max_effective,30,90,3,3,0.05,0.95,0.9159860840898602,11,67.0,1,67.0,1,67.0,1,67.0,1
4713,max_effective,30,90,3,3,0.05,0.95,0.928018248785584,27,122.0,1,122.0,1,122.0,1,122.0,1
4714,max_effective,30,90,3,3,0.05,0.95,0.8511976916551846,9,65.0,1,65.0,1,65.0,1,65.0,1
4715,max_effective,30,90,3,3,0.05,0.95,0.9467231269469728,15,79.0,1,79.0,1,79.0,1,79.0,1
4716,max_effective,30,90,3,3,0.05,0.95,0.9379700439777292,29,127.0,1,127.0,1,127.0,1,127.0,1
4717,max_effective,30,90,3,3,0.05,0.95,0.9485890252259128,12,68.0,1,68.0,1,68.0,1,68.0,1
4718,max_effective,30,90,3,3,0.05,0.95,0.9382568095572338,19,108.0,1,108.0,1,108.0,1,107.0,0
4719,max_effective,30,90,3,3,0.05,0.95,0.9369226163378556,27,116.0,1,116.0,1,116.0,1,116.0,1
4720,max_effective,30,90,3,3,0.05,0.95,0.9438441356797992,46,106.0,1,106.0,1,106.0,1,106.0,1
4721,max_effective,30,90,3,3,0.05,0.95,0.9440096577353744,19,79.0,1,79.0,1,79.0,1,79.0,1
4722,max_effective,30,90,3,3,0.05,0.95,0.922522809455087,24,93.0,1,93.0,1,93.0,1,93.0,1
4723,max_effective,30,90,3,3,0.05,0.95,0.9304143884638144,26,161.0,1,161.0,1,161.0,1,160.0,0
4724,max_effective,30,90,3,3,0.05,0.95,0.9212921198789668,17,76.0,1,76.0,1,76.0,1,76.0,1
4725,max_effective,30,90,3,3,0.05,0.95,0.9494223475982624,28,144.0,1,144.0,1,144.0,1,144.0,1
4726,max_effective,30,90,3,3,0.05,0.95,0.9467743356939852,5,58.0,1,58.0,1,58.0,1,56.0,0
4727,max_effective,30,90,3,3,0.05,0.95,0.8441550037047792,7,80.0,1,80.0,1,80.0,1,80.0,1
4728,max_effective,30,90,3,3,0.05,0.95,0.9341305841443012,38,132.0,1,132.0,1,132.0,1,132.0,1
4729,max_effective,30,90,3,3,0.05,0.95,0.8367486920646644,24,84.0,1,84.0,1,84.0,1,84.0,1
4730,max_effective,30,90,3,3,0.05,0.95,0.8586089882960799,18,90.0,1,90.0,1,90.0,1,90.0,1
4731,max_effective,30,90,3,3,0.05,0.95,0.9344608583644156,20,93.0,1,93.0,1,93.0,1,92.0,0
4732,max_effective,30,90,3,3,0.05,0.95,0.9404184206696512,17,117.0,1,117.0,1,117.0,1,115.0,0
4733,max_effective,30,90,3,3,0.05,0.95,0.949266421520081,11,83.0,1,83.0,1,83.0,1,83.0,1
4734,max_effective,30,90,3,3,0.05,0.95,0.945860116966316,22,142.0,1,142.0,1,142.0,1,142.0,1
4735,max_effective,30,90,3,3,0.05,0.95,0.9499215705701402,16,72.0,1,72.0,1,72.0,1,72.0,1
4736,max_effective,30,90,3,3,0.05,0.95,0.9357852974735298,12,76.0,1,76.0,1,76.0,1,76.0,1
4737,max_effective,30,90,3,3,0.05,0.95,0.948317174615132,21,104.0,1,104.0,1,104.0,1,104.0,1
4738,max_effective,30,90,3,3,0.05,0.95,0.9252437270770392,12,86.0,1,86.0,1,86.0,1,86.0,1
4739,max_effective,30,90,3,3,0.05,0.95,0.9265149524834334,19,98.0,1,98.0,1,98.0,1,98.0,1
4740,max_effective,30,90,3,3,0.05,0.95,0.9310986783216042,21,94.0,1,94.0,1,94.0,1,94.0,1
4741,max_effective,30,90,3,3,0.05,0.95,0.8974183182655269,15,100.0,1,100.0,1,100.0,1,100.0,1
4742,max_effective,30,90,3,3,0.05,0.95,0.9280892211652568,12,84.0,1,84.0,1,84.0,1,84.0,1
4743,max_effective,30,90,3,3,0.05,0.95,0.9044029673135584,13,104.0,1,104.0,1,104.0,1,104.0,1
4744,max_effective,30,90,3,3,0.05,0.95,0.9408755985717784,53,112.0,1,112.0,1,112.0,1,112.0,1
4745,max_effective,30,90,3,3,0.05,0.95,0.9444635241242644,19,64.0,1,64.0,1,64.0,1,63.0,0
4746,max_effective,30,90,3,3,0.05,0.95,0.9004459721868138,13,81.0,1,81.0,1,81.0,1,81.0,1
4747,max_effective,30,90,3,3,0.05,0.95,0.9207607436669344,15,77.0,1,77.0,1,77.0,1,77.0,1
4748,max_effective,30,90,3,3,0.05,0.95,0.9441964485188014,19,91.0,1,91.0,1,91.0,1,91.0,1
4749,max_effective,30,90,3,3,0.05,0.95,0.9327465679523848,37,122.0,1,122.0,1,122.0,1,122.0,1
4750,max_effective,30,90,3,3,0.05,0.95,0.8942070787762226,11,77.0,1,77.0,1,77.0,1,77.0,1
4751,max_effective,30,90,3,3,0.05,0.95,0.9475935313653816,40,134.0,1,134.0,1,134.0,1,134.0,1
4752,max_effective,30,90,3,3,0.05,0.95,0.9250086506349374,36,131.0,1,131.0,1,131.0,1,131.0,1
4753,max_effective,30,90,3,3,0.05,0.95,0.8946316749072704,20,102.0,1,102.0,1,102.0,1,101.0,0
4754,max_effective,30,90,3,3,0.05,0.95,0.8809098407053885,10,72.0,1,72.0,1,72.0,1,72.0,1
4755,max_effective,30,90,3,3,0.05,0.95,0.9449885776037322,40,151.0,1,151.0,1,151.0,1,151.0,1
4756,max_effective,30,90,3,3,0.05,0.95,0.9013049950187104,19,83.0,1,83.0,1,83.0,1,83.0,1
4757,max_effective,30,90,3,3,0.05,0.95,0.9001916450500366,11,76.0,1,76.0,1,76.0,1,76.0,1
4758,max_effective,30,90,3,3,0.05,0.95,0.8913927121906323,8,53.0,1,53.0,1,53.0,1,53.0,1
4759,max_effective,30,90,3,3,0.05,0.95,0.9319546809996574,19,111.0,1,111.0,1,111.0,1,111.0,1
4760,max_effective,30,90,3,3,0.05,0.95,0.8479062741189065,12,76.0,1,76.0,1,76.0,1,76.0,1
4761,max_effective,30,90,3,3,0.05,0.95,0.94095867149279,23,94.0,1,94.0,1,94.0,1,94.0,1
4762,max_effective,30,90,3,3,0.05,0.95,0.9427956893119516,14,91.0,1,91.0,1,91.0,1,91.0,1
4763,max_effective,30,90,3,3,0.05,0.95,0.7867757600827179,15,69.0,1,69.0,1,69.0,1,69.0,1
4764,max_effective,30,90,3,3,0.05,0.95,0.846974078136873,17,102.0,1,102.0,1,102.0,1,102.0,1
4765,max_effective,30,90,3,3,0.05,0.95,0.936663755613324,11,59.0,1,59.0,1,59.0,1,59.0,1
4766,max_effective,30,90,3,3,0.05,0.95,0.9093587589259762,18,95.0,1,95.0,1,95.0,1,95.0,1
4767,max_effective,30,90,3,3,0.05,0.95,0.9209359600932718,16,81.0,1,81.0,1,81.0,1,81.0,1
4768,max_effective,30,90,3,3,0.05,0.95,0.9221329102950212,52,164.0,0,170.0,1,170.0,1,170.0,1
4769,max_effective,30,90,3,3,0.05,0.95,0.9427199693969196,26,128.0,1,128.0,1,128.0,1,128.0,1
4770,max_effective,30,90,3,3,0.05,0.95,0.9309189387841162,33,129.0,1,129.0,1,129.0,1,129.0,1
4771,max_effective,30,90,3,3,0.05,0.95,0.90497563812653,21,95.0,1,95.0,1,95.0,1,95.0,1
4772,max_effective,30,90,3,3,0.05,0.95,0.9499609253273356,35,149.0,1,149.0,1,149.0,1,149.0,1
4773,max_effective,30,90,3,3,0.05,0.95,0.935756852991025,10,71.0,1,71.0,1,71.0,1,71.0,1
4774,max_effective,30,90,3,3,0.05,0.95,0.9086864100680228,25,112.0,1,112.0,1,112.0,1,112.0,1
4775,max_effective,30,90,3,3,0.05,0.95,0.922410011425312,27,126.0,1,126.0,1,126.0,1,126.0,1
4776,max_effective,30,90,3,3,0.05,0.95,0.9442325625933666,44,154.0,1,154.0,1,154.0,1,154.0,1
4777,max_effective,30,90,3,3,0.05,0.95,0.8555407648998327,9,63.0,1,63.0,1,63.0,1,63.0,1
4778,max_effective,30,90,3,3,0.05,0.95,0.9373163754973602,83,170.0,0,200.0,0,213.0,0,221.0,1
4779,max_effective,30,90,3,3,0.05,0.95,0.9259911617034624,11,68.0,1,68.0,1,68.0,1,68.0,1
4780,max_effective,30,90,3,3,0.05,0.95,0.8854986158322289,13,82.0,1,82.0,1,82.0,1,81.0,0
4781,max_effective,30,90,3,3,0.05,0.95,0.8203378907362853,11,71.0,1,71.0,1,71.0,1,71.0,1
4782,max_effective,30,90,3,3,0.05,0.95,0.9299684228277189,16,103.0,1,103.0,1,103.0,1,103.0,1
4783,max_effective,30,90,3,3,0.05,0.95,0.948482594082957,24,82.0,1,82.0,1,82.0,1,71.0,0
4784,max_effective,30,90,3,3,0.05,0.95,0.9377519240834729,20,90.0,1,90.0,1,90.0,1,90.0,1
4785,max_effective,30,90,3,3,0.05,0.95,0.9437211705683332,43,156.0,0,157.0,1,157.0,1,157.0,1
4786,max_effective,30,90,3,3,0.05,0.95,0.9233411356674508,61,159.0,0,192.0,1,187.0,0,187.0,0
4787,max_effective,30,90,3,3,0.05,0.95,0.8877476381279834,22,101.0,1,101.0,1,101.0,1,101.0,1
4788,max_effective,30,90,3,3,0.05,0.95,0.9255873190874512,57,136.0,1,136.0,1,136.0,1,131.0,0
4789,max_effective,30,90,3,3,0.05,0.95,0.937806198931475,7,68.0,1,68.0,1,68.0,1,65.0,0
4790,max_effective,30,90,3,3,0.05,0.95,0.9477159885185548,46,107.0,1,107.0,1,107.0,1,107.0,1
4791,max_effective,30,90,3,3,0.05,0.95,0.9448974220614712,21,98.0,1,98.0,1,98.0,1,98.0,1
4792,max_effective,30,90,3,3,0.05,0.95,0.9193799081840208,24,104.0,1,104.0,1,104.0,1,104.0,1
4793,max_effective,30,90,3,3,0.05,0.95,0.8835789767974723,6,57.0,1,57.0,1,57.0,1,57.0,1
4794,max_effective,30,90,3,3,0.05,0.95,0.9368657903548664,28,131.0,1,131.0,1,131.0,1,129.0,0
4795,max_effective,30,90,3,3,0.05,0.95,0.9051901915556988,11,65.0,1,65.0,1,65.0,1,64.0,0
4796,max_effective,30,90,3,3,0.05,0.95,0.912728534792632,22,91.0,1,91.0,1,91.0,1,91.0,1
4797,max_effective,30,90,3,3,0.05,0.95,0.9284610280185874,22,92.0,1,92.0,1,92.0,1,92.0,1
4798,max_effective,30,90,3,3,0.05,0.95,0.9165691111157448,21,82.0,1,82.0,1,82.0,1,82.0,1
4799,max_effective,30,90,3,3,0.05,0.95,0.8950875953066623,15,75.0,1,75.0,1,75.0,1,75.0,1
4800,max_effective,30,90,3,3,0.05,0.95,0.9167056263887924,18,80.0,1,80.0,1,80.0,1,80.0,1
4801,max_effective,30,90,3,3,0.05,0.95,0.9255761672793996,26,121.0,1,121.0,1,121.0,1,121.0,1
4802,max_effective,30,90,3,3,0.05,0.95,0.9470567071717364,28,83.0,1,83.0,1,83.0,1,83.0,1
4803,max_effective,30,90,3,3,0.05,0.95,0.9113669365577274,8,75.0,1,75.0,1,75.0,1,75.0,1
4804,max_effective,30,90,3,3,0.05,0.95,0.9176772442077284,16,95.0,1,95.0,1,95.0,1,93.0,0
4805,max_effective,30,90,3,3,0.05,0.95,0.942704021784871,13,73.0,1,73.0,1,73.0,1,73.0,1
4806,max_effective,30,90,3,3,0.05,0.95,0.9454278520445998,24,109.0,1,109.0,1,109.0,1,109.0,1
4807,max_effective,30,90,3,3,0.05,0.95,0.9376763668585216,12,77.0,1,77.0,1,77.0,1,75.0,0
4808,max_effective,30,90,3,3,0.05,0.95,0.9099243104335804,32,100.0,1,100.0,1,100.0,1,100.0,1
4809,max_effective,30,90,3,3,0.05,0.95,0.916757321800078,26,87.0,1,87.0,1,87.0,1,87.0,1
4810,max_effective,30,90,3,3,0.05,0.95,0.9306693972949648,16,108.0,1,108.0,1,108.0,1,108.0,1
4811,max_effective,30,90,3,3,0.05,0.95,0.895967555099898,12,70.0,1,70.0,1,70.0,1,70.0,1
4812,max_effective,30,90,3,3,0.05,0.95,0.8715769815389732,13,102.0,1,102.0,1,102.0,1,102.0,1
4813,max_effective,30,90,3,3,0.05,0.95,0.9384578746925726,46,119.0,1,119.0,1,119.0,1,91.0,0
4814,max_effective,30,90,3,3,0.05,0.95,0.9474289420197982,33,124.0,1,124.0,1,124.0,1,124.0,1
4815,max_effective,30,90,3,3,0.05,0.95,0.9278564015181784,10,81.0,1,81.0,1,81.0,1,80.0,0
4816,max_effective,30,90,3,3,0.05,0.95,0.949235510805487,56,127.0,1,127.0,1,127.0,1,127.0,1
4817,max_effective,30,90,3,3,0.05,0.95,0.9395182241418464,15,83.0,1,83.0,1,83.0,1,83.0,1
4818,max_effective,30,90,3,3,0.05,0.95,0.9431760451400352,9,90.0,1,90.0,1,90.0,1,90.0,1
4819,max_effective,30,90,3,3,0.05,0.95,0.8970162877537171,17,99.0,1,99.0,1,99.0,1,99.0,1
4820,max_effective,30,90,3,3,0.05,0.95,0.8893691437498851,23,89.0,1,89.0,1,89.0,1,88.0,0
4821,max_effective,30,90,3,3,0.05,0.95,0.943404495058954,47,153.0,0,161.0,1,161.0,1,161.0,1
4822,max_effective,30,90,3,3,0.05,0.95,0.9398572774588724,21,108.0,1,108.0,1,108.0,1,108.0,1
4823,max_effective,30,90,3,3,0.05,0.95,0.9364578402421262,12,80.0,1,80.0,1,80.0,1,79.0,0
4824,max_effective,30,90,3,3,0.05,0.95,0.9459433144916832,15,87.0,1,87.0,1,87.0,1,87.0,1
4825,max_effective,30,90,3,3,0.05,0.95,0.9280525219767654,10,80.0,1,80.0,1,80.0,1,75.0,0
4826,max_effective,30,90,3,3,0.05,0.95,0.9416792162740496,39,131.0,1,131.0,1,131.0,1,131.0,1
4827,max_effective,30,90,3,3,0.05,0.95,0.9469040925271052,17,108.0,1,108.0,1,108.0,1,108.0,1
4828,max_effective,30,90,3,3,0.05,0.95,0.9184298496499476,11,76.0,1,76.0,1,76.0,1,76.0,1
4829,max_effective,30,90,3,3,0.05,0.95,0.9288974023856528,22,81.0,1,81.0,1,81.0,1,81.0,1
4830,max_effective,30,90,3,3,0.05,0.95,0.941076695265936,27,92.0,1,92.0,1,92.0,1,92.0,1
4831,max_effective,30,90,3,3,0.05,0.95,0.9296878665672732,38,144.0,0,147.0,1,147.0,1,147.0,1
4832,max_effective,30,90,3,3,0.05,0.95,0.8787340645832323,11,77.0,1,77.0,1,77.0,1,77.0,1
4833,max_effective,30,90,3,3,0.05,0.95,0.929136253155278,67,126.0,1,126.0,1,126.0,1,125.0,0
4834,max_effective,30,90,3,3,0.05,0.95,0.9359475330912632,18,125.0,1,125.0,1,125.0,1,125.0,1
4835,max_effective,30,90,3,3,0.05,0.95,0.9179358133456932,19,100.0,1,100.0,1,100.0,1,94.0,0
4836,max_effective,30,90,3,3,0.05,0.95,0.9480927170065014,30,159.0,1,159.0,1,156.0,0,156.0,0
4837,max_effective,30,90,3,3,0.05,0.95,0.9148925204328574,13,93.0,1,93.0,1,93.0,1,93.0,1
4838,max_effective,30,90,3,3,0.05,0.95,0.9292636196369468,14,103.0,1,103.0,1,103.0,1,102.0,0
4839,max_effective,30,90,3,3,0.05,0.95,0.9337100988295964,21,87.0,1,87.0,1,87.0,1,87.0,1
4840,max_effective,30,90,3,3,0.05,0.95,0.94182287629455,10,60.0,1,60.0,1,60.0,1,60.0,1
4841,max_effective,30,90,3,3,0.05,0.95,0.9021308343484744,24,95.0,1,95.0,1,95.0,1,95.0,1
4842,max_effective,30,90,3,3,0.05,0.95,0.8896935658329055,10,83.0,1,83.0,1,83.0,1,81.0,0
4843,max_effective,30,90,3,3,0.05,0.95,0.9166900092220348,16,95.0,1,95.0,1,95.0,1,95.0,1
4844,max_effective,30,90,3,3,0.05,0.95,0.9485248013617056,14,82.0,1,82.0,1,82.0,1,82.0,1
4845,max_effective,30,90,3,3,0.05,0.95,0.943234466329852,13,83.0,1,83.0,1,83.0,1,83.0,1
4846,max_effective,30,90,3,3,0.05,0.95,0.94942790485607,31,119.0,1,119.0,1,119.0,1,119.0,1
4847,max_effective,30,90,3,3,0.05,0.95,0.935731433117172,44,122.0,1,122.0,1,122.0,1,122.0,1
4848,max_effective,30,90,3,3,0.05,0.95,0.927839369232622,15,92.0,1,92.0,1,92.0,1,82.0,0
4849,max_effective,30,90,3,3,0.05,0.95,0.946588007902903,15,68.0,1,68.0,1,68.0,1,68.0,1
4850,max_effective,30,90,3,3,0.05,0.95,0.8796651029355049,13,92.0,1,92.0,1,92.0,1,92.0,1
4851,max_effective,30,90,3,3,0.05,0.95,0.8957111062949322,10,76.0,1,76.0,1,76.0,1,76.0,1
4852,max_effective,30,90,3,3,0.05,0.95,0.926063041166269,8,62.0,1,62.0,1,62.0,1,62.0,1
4853,max_effective,30,90,3,3,0.05,0.95,0.9381656044671144,18,88.0,1,88.0,1,88.0,1,88.0,1
4854,max_effective,30,90,3,3,0.05,0.95,0.9481307063475852,29,103.0,1,103.0,1,103.0,1,95.0,0
4855,max_effective,30,90,3,3,0.05,0.95,0.9480635818901068,11,89.0,1,89.0,1,89.0,1,89.0,1
4856,max_effective,30,90,3,3,0.05,0.95,0.9262552165048722,32,108.0,1,108.0,1,108.0,1,108.0,1
4857,max_effective,30,90,3,3,0.05,0.95,0.8835625449588547,15,81.0,1,81.0,1,81.0,1,81.0,1
4858,max_effective,30,90,3,3,0.05,0.95,0.899880586370407,13,63.0,1,63.0,1,63.0,1,63.0,1
4859,max_effective,30,90,3,3,0.05,0.95,0.9053346897080308,50,103.0,1,103.0,1,103.0,1,103.0,1
4860,max_effective,30,90,3,3,0.05,0.95,0.9417776127951916,18,59.0,1,59.0,1,59.0,1,58.0,0
4861,max_effective,30,90,3,3,0.05,0.95,0.934163188987209,15,100.0,1,100.0,1,100.0,1,100.0,1
4862,max_effective,30,90,3,3,0.05,0.95,0.9391909858692864,10,67.0,1,67.0,1,67.0,1,64.0,0
4863,max_effective,30,90,3,3,0.05,0.95,0.9340358003056152,22,103.0,1,103.0,1,103.0,1,101.0,0
4864,max_effective,30,90,3,3,0.05,0.95,0.948788343529206,30,118.0,1,118.0,1,118.0,1,118.0,1
4865,max_effective,30,90,3,3,0.05,0.95,0.925910590176588,15,76.0,1,76.0,1,76.0,1,76.0,1
4866,max_effective,30,90,3,3,0.05,0.95,0.9425039556749322,79,156.0,0,189.0,0,202.0,1,202.0,1
4867,max_effective,30,90,3,3,0.05,0.95,0.9451079722272296,10,89.0,1,89.0,1,89.0,1,85.0,0
4868,max_effective,30,90,3,3,0.05,0.95,0.9426598051600624,6,63.0,1,63.0,1,63.0,1,63.0,1
4869,max_effective,30,90,3,3,0.05,0.95,0.9171950830373916,25,92.0,1,92.0,1,92.0,1,92.0,1
4870,max_effective,30,90,3,3,0.05,0.95,0.9275700456924056,60,149.0,0,151.0,1,151.0,1,151.0,1
4871,max_effective,30,90,3,3,0.05,0.95,0.9176234995088192,16,88.0,1,88.0,1,88.0,1,88.0,1
4872,max_effective,30,90,3,3,0.05,0.95,0.935371930291423,7,64.0,1,64.0,1,64.0,1,64.0,1
4873,max_effective,30,90,3,3,0.05,0.95,0.9034282368907296,26,102.0,1,102.0,1,102.0,1,102.0,1
4874,max_effective,30,90,3,3,0.05,0.95,0.9076095526088954,16,95.0,1,95.0,1,95.0,1,93.0,0
4875,max_effective,30,90,3,3,0.05,0.95,0.9468118536888734,17,85.0,1,85.0,1,85.0,1,85.0,1
4876,max_effective,30,90,3,3,0.05,0.95,0.911390516552002,12,79.0,1,79.0,1,79.0,1,79.0,1
4877,max_effective,30,90,3,3,0.05,0.95,0.9418045505076328,20,108.0,1,108.0,1,108.0,1,108.0,1
4878,max_effective,30,90,3,3,0.05,0.95,0.9441624798013196,19,95.0,1,95.0,1,95.0,1,95.0,1
4879,max_effective,30,90,3,3,0.05,0.95,0.9447794185541388,31,105.0,1,105.0,1,105.0,1,105.0,1
4880,max_effective,30,90,3,3,0.05,0.95,0.9292033754077386,20,125.0,1,125.0,1,125.0,1,125.0,1
4881,max_effective,30,90,3,3,0.05,0.95,0.9346570533178242,26,92.0,1,92.0,1,92.0,1,92.0,1
4882,max_effective,30,90,3,3,0.05,0.95,0.9475931325101083,31,135.0,1,135.0,1,135.0,1,135.0,1
4883,max_effective,30,90,3,3,0.05,0.95,0.931200966679064,33,105.0,1,105.0,1,105.0,1,105.0,1
4884,max_effective,30,90,3,3,0.05,0.95,0.9073195196760606,16,76.0,1,76.0,1,76.0,1,76.0,1
4885,max_effective,30,90,3,3,0.05,0.95,0.8960519227663089,21,100.0,1,100.0,1,100.0,1,100.0,1
4886,max_effective,30,90,3,3,0.05,0.95,0.9362675713506386,21,101.0,1,101.0,1,101.0,1,101.0,1
4887,max_effective,30,90,3,3,0.05,0.95,0.9308051073396172,20,72.0,1,72.0,1,72.0,1,72.0,1
4888,max_effective,30,90,3,3,0.05,0.95,0.9294502353199022,10,73.0,1,73.0,1,73.0,1,71.0,0
4889,max_effective,30,90,3,3,0.05,0.95,0.9138694214346216,10,82.0,1,82.0,1,82.0,1,82.0,1
4890,max_effective,30,90,3,3,0.05,0.95,0.9111405915675128,27,106.0,1,106.0,1,106.0,1,105.0,0
4891,max_effective,30,90,3,3,0.05,0.95,0.9189788381920456,6,54.0,1,54.0,1,54.0,1,54.0,1
4892,max_effective,30,90,3,3,0.05,0.95,0.8811157126730859,15,87.0,1,87.0,1,87.0,1,87.0,1
4893,max_effective,30,90,3,3,0.05,0.95,0.9157527275372936,13,85.0,1,85.0,1,85.0,1,85.0,1
4894,max_effective,30,90,3,3,0.05,0.95,0.9171481292707716,18,74.0,1,74.0,1,74.0,1,74.0,1
4895,max_effective,30,90,3,3,0.05,0.95,0.9432161728831202,10,73.0,1,73.0,1,73.0,1,73.0,1
4896,max_effective,30,90,3,3,0.05,0.95,0.9252636464104452,25,100.0,1,100.0,1,100.0,1,100.0,1
4897,max_effective,30,90,3,3,0.05,0.95,0.9130729433084956,27,99.0,1,99.0,1,99.0,1,99.0,1
4898,max_effective,30,90,3,3,0.05,0.95,0.917089705932959,34,140.0,1,140.0,1,140.0,1,140.0,1
4899,max_effective,30,90,3,3,0.05,0.95,0.9153016054279076,15,74.0,1,74.0,1,74.0,1,74.0,1
4900,max_effective,30,90,3,3,0.05,0.95,0.9404748678936918,18,90.0,1,90.0,1,90.0,1,90.0,1
4901,max_effective,30,90,3,3,0.05,0.95,0.8996606114603285,8,51.0,1,51.0,1,51.0,1,51.0,1
4902,max_effective,30,90,3,3,0.05,0.95,0.9296468925268604,22,87.0,1,87.0,1,87.0,1,87.0,1
4903,max_effective,30,90,3,3,0.05,0.95,0.948756635417222,33,130.0,1,130.0,1,130.0,1,130.0,1
4904,max_effective,30,90,3,3,0.05,0.95,0.8696056507514837,10,70.0,1,70.0,1,70.0,1,70.0,1
4905,max_effective,30,90,3,3,0.05,0.95,0.9392342734279864,18,98.0,1,98.0,1,98.0,1,98.0,1
4906,max_effective,30,90,3,3,0.05,0.95,0.9223261502434832,23,115.0,1,115.0,1,115.0,1,107.0,0
4907,max_effective,30,90,3,3,0.05,0.95,0.9329779242476882,16,79.0,1,79.0,1,79.0,1,79.0,1
4908,max_effective,30,90,3,3,0.05,0.95,0.9338398220262264,10,57.0,1,57.0,1,57.0,1,56.0,0
4909,max_effective,30,90,3,3,0.05,0.95,0.9391119205692936,16,80.0,1,80.0,1,80.0,1,80.0,1
4910,max_effective,30,90,3,3,0.05,0.95,0.9434621334173534,11,84.0,1,84.0,1,84.0,1,84.0,1
4911,max_effective,30,90,3,3,0.05,0.95,0.9259224554543316,34,111.0,1,111.0,1,111.0,1,111.0,1
4912,max_effective,30,90,3,3,0.05,0.95,0.8995336193106607,10,86.0,1,86.0,1,86.0,1,86.0,1
4913,max_effective,30,90,3,3,0.05,0.95,0.9192275119051866,15,85.0,1,85.0,1,85.0,1,85.0,1
4914,max_effective,30,90,3,3,0.05,0.95,0.9073719988292456,14,81.0,1,81.0,1,81.0,1,81.0,1
4915,max_effective,30,90,3,3,0.05,0.95,0.9198708249492898,16,110.0,1,110.0,1,110.0,1,110.0,1
4916,max_effective,30,90,3,3,0.05,0.95,0.9297738371566612,15,99.0,1,99.0,1,99.0,1,99.0,1
4917,max_effective,30,90,3,3,0.05,0.95,0.934397096405112,19,117.0,1,117.0,1,117.0,1,117.0,1
4918,max_effective,30,90,3,3,0.05,0.95,0.9478107675900188,70,164.0,1,164.0,1,164.0,1,164.0,1
4919,max_effective,30,90,3,3,0.05,0.95,0.9342177212936774,14,76.0,1,76.0,1,76.0,1,76.0,1
4920,max_effective,30,90,3,3,0.05,0.95,0.9448911643948014,33,125.0,1,125.0,1,125.0,1,125.0,1
4921,max_effective,30,90,3,3,0.05,0.95,0.927389178581487,31,110.0,1,110.0,1,110.0,1,110.0,1
4922,max_effective,30,90,3,3,0.05,0.95,0.8482906603338125,10,74.0,1,74.0,1,74.0,1,74.0,1
4923,max_effective,30,90,3,3,0.05,0.95,0.8968561962581677,10,72.0,1,72.0,1,72.0,1,72.0,1
4924,max_effective,30,90,3,3,0.05,0.95,0.9460380784879237,41,160.0,0,169.0,0,171.0,1,171.0,1
4925,max_effective,30,90,3,3,0.05,0.95,0.9278967394094636,54,171.0,0,180.0,1,179.0,0,177.0,0
4926,max_effective,30,90,3,3,0.05,0.95,0.8802652081227801,35,109.0,1,109.0,1,109.0,1,109.0,1
4927,max_effective,30,90,3,3,0.05,0.95,0.8241007016648901,21,87.0,1,87.0,1,87.0,1,87.0,1
4928,max_effective,30,90,3,3,0.05,0.95,0.9144251543915928,24,86.0,1,86.0,1,86.0,1,86.0,1
4929,max_effective,30,90,3,3,0.05,0.95,0.9182252260868606,9,64.0,1,64.0,1,64.0,1,63.0,0
4930,max_effective,30,90,3,3,0.05,0.95,0.931862557320481,26,118.0,1,118.0,1,118.0,1,118.0,1
4931,max_effective,30,90,3,3,0.05,0.95,0.927683398955538,16,85.0,1,85.0,1,85.0,1,85.0,1
4932,max_effective,30,90,3,3,0.05,0.95,0.9241990784603644,17,114.0,1,114.0,1,114.0,1,114.0,1
4933,max_effective,30,90,3,3,0.05,0.95,0.8834065796748001,12,86.0,1,86.0,1,86.0,1,86.0,1
4934,max_effective,30,90,3,3,0.05,0.95,0.9411159358942954,6,58.0,1,58.0,1,58.0,1,58.0,1
4935,max_effective,30,90,3,3,0.05,0.95,0.8979924077490432,7,70.0,1,70.0,1,70.0,1,70.0,1
4936,max_effective,30,90,3,3,0.05,0.95,0.9274265774765048,22,108.0,1,108.0,1,108.0,1,108.0,1
4937,max_effective,30,90,3,3,0.05,0.95,0.93025269829782,22,119.0,1,119.0,1,119.0,1,119.0,1
4938,max_effective,30,90,3,3,0.05,0.95,0.948794260129956,14,118.0,1,118.0,1,118.0,1,118.0,1
4939,max_effective,30,90,3,3,0.05,0.95,0.9400485925036812,16,74.0,1,74.0,1,74.0,1,74.0,1
4940,max_effective,30,90,3,3,0.05,0.95,0.8645810186087428,9,71.0,1,71.0,1,71.0,1,71.0,1
4941,max_effective,30,90,3,3,0.05,0.95,0.9482631027675836,47,125.0,1,125.0,1,125.0,1,125.0,1
4942,max_effective,30,90,3,3,0.05,0.95,0.9441887500421138,32,104.0,1,104.0,1,104.0,1,104.0,1
4943,max_effective,30,90,3,3,0.05,0.95,0.91340156043429,12,80.0,1,80.0,1,80.0,1,80.0,1
4944,max_effective,30,90,3,3,0.05,0.95,0.9458667733546056,56,132.0,1,132.0,1,132.0,1,132.0,1
4945,max_effective,30,90,3,3,0.05,0.95,0.9391389217133608,44,165.0,1,165.0,1,165.0,1,165.0,1
4946,max_effective,30,90,3,3,0.05,0.95,0.8861130683386064,12,62.0,1,62.0,1,62.0,1,62.0,1
4947,max_effective,30,90,3,3,0.05,0.95,0.9412099792675648,39,110.0,1,110.0,1,110.0,1,110.0,1
4948,max_effective,30,90,3,3,0.05,0.95,0.9358312526550612,45,117.0,1,117.0,1,117.0,1,117.0,1
4949,max_effective,30,90,3,3,0.05,0.95,0.9126217995721586,28,117.0,1,117.0,1,117.0,1,117.0,1
4950,max_effective,30,90,3,3,0.05,0.95,0.949858236374606,36,132.0,1,132.0,1,132.0,1,132.0,1
4951,max_effective,30,90,3,3,0.05,0.95,0.9245554657606728,13,83.0,1,83.0,1,83.0,1,81.0,0
4952,max_effective,30,90,3,3,0.05,0.95,0.9062393692042232,31,136.0,1,136.0,1,136.0,1,136.0,1
4953,max_effective,30,90,3,3,0.05,0.95,0.8538241429998176,12,64.0,1,64.0,1,64.0,1,64.0,1
4954,max_effective,30,90,3,3,0.05,0.95,0.9210857441593324,20,70.0,1,70.0,1,70.0,1,70.0,1
4955,max_effective,30,90,3,3,0.05,0.95,0.9496139772272484,47,139.0,1,139.0,1,139.0,1,139.0,1
4956,max_effective,30,90,3,3,0.05,0.95,0.9472684764256372,36,140.0,1,140.0,1,140.0,1,140.0,1
4957,max_effective,30,90,3,3,0.05,0.95,0.9364679223389712,35,160.0,0,161.0,1,161.0,1,161.0,1
4958,max_effective,30,90,3,3,0.05,0.95,0.9447771953863509,13,79.0,1,79.0,1,79.0,1,79.0,1
4959,max_effective,30,90,3,3,0.05,0.95,0.9287648795186088,17,79.0,1,79.0,1,79.0,1,78.0,0
4960,max_effective,30,90,3,3,0.05,0.95,0.8769868828544511,9,66.0,1,66.0,1,66.0,1,66.0,1
4961,max_effective,30,90,3,3,0.05,0.95,0.9318254747921598,62,144.0,1,144.0,1,144.0,1,144.0,1
4962,max_effective,30,90,3,3,0.05,0.95,0.9333442899176688,20,112.0,1,112.0,1,112.0,1,112.0,1
4963,max_effective,30,90,3,3,0.05,0.95,0.9237949903178192,12,80.0,1,80.0,1,80.0,1,80.0,1
4964,max_effective,30,90,3,3,0.05,0.95,0.934529418712135,16,89.0,1,89.0,1,89.0,1,89.0,1
4965,max_effective,30,90,3,3,0.05,0.95,0.9409418503374766,19,78.0,1,78.0,1,78.0,1,78.0,1
4966,max_effective,30,90,3,3,0.05,0.95,0.9462746829593566,14,79.0,1,79.0,1,79.0,1,79.0,1
4967,max_effective,30,90,3,3,0.05,0.95,0.925949029287147,14,79.0,1,79.0,1,79.0,1,79.0,1
4968,max_effective,30,90,3,3,0.05,0.95,0.8755227420695764,14,70.0,1,70.0,1,70.0,1,70.0,1
4969,max_effective,30,90,3,3,0.05,0.95,0.9461483951878348,35,92.0,1,92.0,1,92.0,1,92.0,1
4970,max_effective,30,90,3,3,0.05,0.95,0.9275117875175004,45,138.0,1,138.0,1,138.0,1,138.0,1
4971,max_effective,30,90,3,3,0.05,0.95,0.9452813794107522,14,94.0,1,94.0,1,94.0,1,94.0,1
4972,max_effective,30,90,3,3,0.05,0.95,0.7435445860001748,7,56.0,1,56.0,1,56.0,1,56.0,1
4973,max_effective,30,90,3,3,0.05,0.95,0.8993874989357202,9,74.0,1,74.0,1,74.0,1,74.0,1
4974,max_effective,30,90,3,3,0.05,0.95,0.9453385428520632,17,104.0,1,104.0,1,104.0,1,104.0,1
4975,max_effective,30,90,3,3,0.05,0.95,0.912986295547507,23,104.0,1,104.0,1,104.0,1,103.0,0
4976,max_effective,30,90,3,3,0.05,0.95,0.929596790621296,26,77.0,1,77.0,1,77.0,1,76.0,0
4977,max_effective,30,90,3,3,0.05,0.95,0.9327187749218728,19,89.0,1,89.0,1,89.0,1,89.0,1
4978,max_effective,30,90,3,3,0.05,0.95,0.9112960358861116,19,72.0,1,72.0,1,72.0,1,72.0,1
4979,max_effective,30,90,3,3,0.05,0.95,0.9343427205686502,26,116.0,1,116.0,1,116.0,1,116.0,1
4980,max_effective,30,90,3,3,0.05,0.95,0.9470110607433168,36,147.0,1,147.0,1,147.0,1,147.0,1
4981,max_effective,30,90,3,3,0.05,0.95,0.9342161858057876,13,97.0,1,97.0,1,97.0,1,97.0,1
4982,max_effective,30,90,3,3,0.05,0.95,0.9188565281921014,21,75.0,1,75.0,1,75.0,1,74.0,0
4983,max_effective,30,90,3,3,0.05,0.95,0.9223815670219866,20,117.0,1,117.0,1,117.0,1,117.0,1
4984,max_effective,30,90,3,3,0.05,0.95,0.9301248565441408,44,119.0,1,119.0,1,119.0,1,119.0,1
4985,max_effective,30,90,3,3,0.05,0.95,0.9359557628346866,32,128.0,1,128.0,1,128.0,1,128.0,1
4986,max_effective,30,90,3,3,0.05,0.95,0.8900856950459355,30,113.0,1,113.0,1,113.0,1,113.0,1
4987,max_effective,30,90,3,3,0.05,0.95,0.943630057234166,13,82.0,1,82.0,1,82.0,1,82.0,1
4988,max_effective,30,90,3,3,0.05,0.95,0.9093670939643168,21,103.0,1,103.0,1,103.0,1,98.0,0
4989,max_effective,30,90,3,3,0.05,0.95,0.9228976976018228,11,70.0,1,70.0,1,70.0,1,70.0,1
4990,max_effective,30,90,3,3,0.05,0.95,0.9387325879427384,31,194.0,0,195.0,1,190.0,0,193.0,0
4991,max_effective,30,90,3,3,0.05,0.95,0.9482455510855712,57,136.0,1,136.0,1,136.0,1,134.0,0
4992,max_effective,30,90,3,3,0.05,0.95,0.9273293621045464,20,92.0,1,92.0,1,92.0,1,92.0,1
4993,max_effective,30,90,3,3,0.05,0.95,0.9466449292180684,22,106.0,1,106.0,1,106.0,1,106.0,1
4994,max_effective,30,90,3,3,0.05,0.95,0.8901287736741009,12,87.0,1,87.0,1,87.0,1,87.0,1
4995,max_effective,30,90,3,3,0.05,0.95,0.8435762636501994,6,65.0,1,65.0,1,65.0,1,65.0,1
4996,max_effective,30,90,3,3,0.05,0.95,0.940099772805522,12,80.0,1,80.0,1,80.0,1,80.0,1
4997,max_effective,30,90,3,3,0.05,0.95,0.9220035618296232,15,116.0,1,116.0,1,116.0,1,116.0,1
4998,max_effective,30,90,3,3,0.05,0.95,0.9450064128203992,10,80.0,1,80.0,1,80.0,1,80.0,1
4999,max_effective,30,90,3,3,0.05,0.95,0.9327572201370672,23,108.0,1,108.0,1,108.0,1,108.0,1
5000,max_effective,30,90,3,3,0.05,0.95,0.9367402841947708,60,150.0,1,150.0,1,150.0,1,150.0,1
5001,max_effective,30,90,3,3,0.05,0.95,0.9298254000378045,25,107.0,1,107.0,1,107.0,1,107.0,1
5002,max_effective,30,90,3,3,0.05,0.95,0.9251000385404256,42,163.0,1,163.0,1,162.0,0,159.0,0
5003,max_effective,30,90,3,3,0.05,0.95,0.8437180762434399,9,80.0,1,80.0,1,80.0,1,80.0,1
5004,max_effective,30,90,3,3,0.05,0.95,0.9333910354898928,16,64.0,1,64.0,1,64.0,1,64.0,1
5005,max_effective,30,90,3,3,0.05,0.95,0.935162120217348,12,74.0,1,74.0,1,74.0,1,74.0,1
5006,max_effective,30,90,3,3,0.05,0.95,0.9128443277935572,28,109.0,1,109.0,1,109.0,1,108.0,0
5007,max_effective,30,90,3,3,0.05,0.95,0.8638541882215822,7,50.0,1,50.0,1,50.0,1,50.0,1
5008,max_effective,30,90,3,3,0.05,0.95,0.9472378224695536,12,91.0,1,91.0,1,91.0,1,91.0,1
5009,max_effective,30,90,3,3,0.05,0.95,0.9398088212543406,18,98.0,1,98.0,1,98.0,1,96.0,0
5010,max_effective,30,90,3,3,0.05,0.95,0.8766813846021623,12,58.0,1,58.0,1,58.0,1,58.0,1
5011,max_effective,30,90,3,3,0.05,0.95,0.8963485567990462,23,115.0,1,115.0,1,115.0,1,115.0,1
5012,max_effective,30,90,3,3,0.05,0.95,0.9473690448310338,20,84.0,1,84.0,1,84.0,1,84.0,1
5013,max_effective,30,90,3,3,0.05,0.95,0.9030205076151137,13,78.0,1,78.0,1,78.0,1,77.0,0
5014,max_effective,30,90,3,3,0.05,0.95,0.8850953225316799,11,81.0,1,81.0,1,81.0,1,81.0,1
5015,max_effective,30,90,3,3,0.05,0.95,0.9295706833985468,33,113.0,1,113.0,1,113.0,1,113.0,1
5016,max_effective,30,90,3,3,0.05,0.95,0.8844416399336501,13,79.0,1,79.0,1,79.0,1,79.0,1
5017,max_effective,30,90,3,3,0.05,0.95,0.9296279413388816,15,91.0,1,91.0,1,91.0,1,91.0,1
5018,max_effective,30,90,3,3,0.05,0.95,0.947194763654579,30,118.0,1,118.0,1,118.0,1,118.0,1
5019,max_effective,30,90,3,3,0.05,0.95,0.9224291879373646,13,87.0,1,87.0,1,87.0,1,87.0,1
5020,max_effective,30,90,3,3,0.05,0.95,0.8867154985777362,16,76.0,1,76.0,1,76.0,1,76.0,1
5021,max_effective,30,90,3,3,0.05,0.95,0.9425691184267608,15,66.0,1,66.0,1,66.0,1,66.0,1
5022,max_effective,30,90,3,3,0.05,0.95,0.9037343427794796,42,114.0,1,114.0,1,114.0,1,114.0,1
5023,max_effective,30,90,3,3,0.05,0.95,0.8738018319871662,18,101.0,1,101.0,1,101.0,1,100.0,0
5024,max_effective,30,90,3,3,0.05,0.95,0.9002404350734347,18,131.0,1,131.0,1,131.0,1,131.0,1
5025,max_effective,30,90,3,3,0.05,0.95,0.9076623364298176,23,98.0,1,98.0,1,98.0,1,98.0,1
5026,max_effective,30,90,3,3,0.05,0.95,0.9468255828839528,16,114.0,1,114.0,1,114.0,1,114.0,1
5027,max_effective,30,90,3,3,0.05,0.95,0.9068685165536232,13,81.0,1,81.0,1,81.0,1,81.0,1
5028,max_effective,30,90,3,3,0.05,0.95,0.9151353823452016,9,86.0,1,86.0,1,86.0,1,84.0,0
5029,max_effective,30,90,3,3,0.05,0.95,0.9191536846684812,11,91.0,1,91.0,1,91.0,1,91.0,1
5030,max_effective,30,90,3,3,0.05,0.95,0.940235144766865,16,78.0,1,78.0,1,78.0,1,78.0,1
5031,max_effective,30,90,3,3,0.05,0.95,0.9423978870593716,41,157.0,0,162.0,1,162.0,1,162.0,1
5032,max_effective,30,90,3,3,0.05,0.95,0.9273589460494648,40,149.0,1,149.0,1,149.0,1,140.0,0
5033,max_effective,30,90,3,3,0.05,0.95,0.9399191356032448,41,169.0,0,181.0,1,181.0,1,181.0,1
5034,max_effective,30,90,3,3,0.05,0.95,0.8524734521045302,11,71.0,1,71.0,1,71.0,1,71.0,1
5035,max_effective,30,90,3,3,0.05,0.95,0.9272344600016732,24,110.0,1,110.0,1,110.0,1,110.0,1
5036,max_effective,30,90,3,3,0.05,0.95,0.8786511499135732,17,70.0,1,70.0,1,70.0,1,70.0,1
5037,max_effective,30,90,3,3,0.05,0.95,0.9348504015699396,51,173.0,0,178.0,1,178.0,1,178.0,1
5038,max_effective,30,90,3,3,0.05,0.95,0.8556610041413076,7,65.0,1,65.0,1,65.0,1,65.0,1
5039,max_effective,30,90,3,3,0.05,0.95,0.9225759659011749,17,78.0,1,78.0,1,78.0,1,78.0,1
5040,max_effective,30,90,3,3,0.05,0.95,0.9182370540433052,31,123.0,1,123.0,1,123.0,1,121.0,0
5041,max_effective,30,90,3,3,0.05,0.95,0.9237953403501866,27,95.0,1,95.0,1,95.0,1,94.0,0
5042,max_effective,30,90,3,3,0.05,0.95,0.9395094181371304,20,104.0,1,104.0,1,104.0,1,104.0,1
5043,max_effective,30,90,3,3,0.05,0.95,0.9490602179577003,29,117.0,1,117.0,1,117.0,1,117.0,1
5044,max_effective,30,90,3,3,0.05,0.95,0.9328037604327146,16,89.0,1,89.0,1,89.0,1,89.0,1
5045,max_effective,30,90,3,3,0.05,0.95,0.9267443137719976,73,137.0,1,137.0,1,137.0,1,135.0,0
5046,max_effective,30,90,3,3,0.05,0.95,0.9215021556998616,12,90.0,1,90.0,1,90.0,1,90.0,1
5047,max_effective,30,90,3,3,0.05,0.95,0.9418453357521326,13,89.0,1,89.0,1,89.0,1,89.0,1
5048,max_effective,30,90,3,3,0.05,0.95,0.8945557451654926,10,89.0,1,89.0,1,89.0,1,89.0,1
5049,max_effective,30,90,3,3,0.05,0.95,0.9089799283171331,5,53.0,1,53.0,1,53.0,1,53.0,1
5050,max_effective,30,90,3,3,0.05,0.95,0.8926564962535396,13,89.0,1,89.0,1,89.0,1,89.0,1
5051,max_effective,30,90,3,3,0.05,0.95,0.9065825741788796,18,106.0,1,106.0,1,106.0,1,106.0,1
5052,max_effective,30,90,3,3,0.05,0.95,0.9479790386981872,40,131.0,1,131.0,1,131.0,1,131.0,1
5053,max_effective,30,90,3,3,0.05,0.95,0.9354745214885356,41,137.0,1,137.0,1,137.0,1,137.0,1
5054,max_effective,30,90,3,3,0.05,0.95,0.9460870675108668,58,115.0,1,115.0,1,115.0,1,115.0,1
5055,max_effective,30,90,3,3,0.05,0.95,0.9481362229131846,22,79.0,1,79.0,1,79.0,1,76.0,0
5056,max_effective,30,90,3,3,0.05,0.95,0.8859258226236738,13,75.0,1,75.0,1,75.0,1,75.0,1
5057,max_effective,30,90,3,3,0.05,0.95,0.9351435327538294,25,80.0,1,80.0,1,80.0,1,80.0,1
5058,max_effective,30,90,3,3,0.05,0.95,0.9412324679348236,45,156.0,1,156.0,1,156.0,1,156.0,1
5059,max_effective,30,90,3,3,0.05,0.95,0.941977929518223,18,70.0,1,70.0,1,70.0,1,69.0,0
5060,max_effective,30,90,3,3,0.05,0.95,0.92259082402994,11,71.0,1,71.0,1,71.0,1,71.0,1
5061,max_effective,30,90,3,3,0.05,0.95,0.8766959367257111,44,99.0,1,99.0,1,99.0,1,99.0,1
5062,max_effective,30,90,3,3,0.05,0.95,0.943832522242478,35,160.0,1,160.0,1,160.0,1,160.0,1
5063,max_effective,30,90,3,3,0.05,0.95,0.902211648314548,29,124.0,1,124.0,1,124.0,1,124.0,1
5064,max_effective,30,90,3,3,0.05,0.95,0.9094884231479714,19,110.0,1,110.0,1,110.0,1,110.0,1
5065,max_effective,30,90,3,3,0.05,0.95,0.8874774789104535,15,81.0,1,81.0,1,81.0,1,81.0,1
5066,max_effective,30,90,3,3,0.05,0.95,0.8874012275223548,9,81.0,1,81.0,1,81.0,1,81.0,1
5067,max_effective,30,90,3,3,0.05,0.95,0.9347160303563437,29,116.0,1,116.0,1,116.0,1,116.0,1
5068,max_effective,30,90,3,3,0.05,0.95,0.9454724047943568,8,52.0,1,52.0,1,52.0,1,52.0,1
5069,max_effective,30,90,3,3,0.05,0.95,0.9259226380759104,9,80.0,1,80.0,1,80.0,1,80.0,1
5070,max_effective,30,90,3,3,0.05,0.95,0.945271362583535,33,149.0,1,149.0,1,149.0,1,149.0,1
5071,max_effective,30,90,3,3,0.05,0.95,0.9461040143735596,137,160.0,0,191.0,0,230.0,0,232.0,1
5072,max_effective,30,90,3,3,0.05,0.95,0.9220217048791092,15,74.0,1,74.0,1,74.0,1,74.0,1
5073,max_effective,30,90,3,3,0.05,0.95,0.9055782192045996,40,110.0,1,110.0,1,110.0,1,109.0,0
5074,max_effective,30,90,3,3,0.05,0.95,0.9459602021265175,51,139.0,1,139.0,1,139.0,1,139.0,1
5075,max_effective,30,90,3,3,0.05,0.95,0.9234647557736696,13,74.0,1,74.0,1,74.0,1,74.0,1
5076,max_effective,30,90,3,3,0.05,0.95,0.9423056197688672,26,110.0,1,110.0,1,110.0,1,110.0,1
5077,max_effective,30,90,3,3,0.05,0.95,0.9426897148410456,24,90.0,1,90.0,1,90.0,1,90.0,1
5078,max_effective,30,90,3,3,0.05,0.95,0.9407102506456168,26,99.0,1,99.0,1,99.0,1,99.0,1
5079,max_effective,30,90,3,3,0.05,0.95,0.8571170755210223,6,56.0,1,56.0,1,56.0,1,56.0,1
5080,max_effective,30,90,3,3,0.05,0.95,0.8890461977300275,13,75.0,1,75.0,1,75.0,1,75.0,1
5081,max_effective,30,90,3,3,0.05,0.95,0.9473974599591314,122,160.0,0,215.0,0,229.0,1,223.0,0
5082,max_effective,30,90,3,3,0.05,0.95,0.9393393743787728,32,109.0,1,109.0,1,109.0,1,109.0,1
5083,max_effective,30,90,3,3,0.05,0.95,0.8876368256182356,13,94.0,1,94.0,1,94.0,1,94.0,1
5084,max_effective,30,90,3,3,0.05,0.95,0.9210428228406364,10,90.0,1,90.0,1,90.0,1,90.0,1
5085,max_effective,30,90,3,3,0.05,0.95,0.9409312689047128,19,117.0,1,117.0,1,117.0,1,117.0,1
5086,max_effective,30,90,3,3,0.05,0.95,0.9135507776588904,16,82.0,1,82.0,1,82.0,1,82.0,1
5087,max_effective,30,90,3,3,0.05,0.95,0.9457568108944874,22,92.0,1,92.0,1,92.0,1,92.0,1
5088,max_effective,30,90,3,3,0.05,0.95,0.9351761394971154,14,87.0,1,87.0,1,87.0,1,87.0,1
5089,max_effective,30,90,3,3,0.05,0.95,0.8936773153368445,16,101.0,1,101.0,1,101.0,1,101.0,1
5090,max_effective,30,90,3,3,0.05,0.95,0.9448138354443404,15,81.0,1,81.0,1,81.0,1,80.0,0
5091,max_effective,30,90,3,3,0.05,0.95,0.8678552526354825,17,82.0,1,82.0,1,82.0,1,82.0,1
5092,max_effective,30,90,3,3,0.05,0.95,0.9471740997084758,23,106.0,1,106.0,1,106.0,1,106.0,1
5093,max_effective,30,90,3,3,0.05,0.95,0.921333876124682,13,99.0,1,99.0,1,99.0,1,98.0,0
5094,max_effective,30,90,3,3,0.05,0.95,0.8381764950222563,9,60.0,1,60.0,1,60.0,1,59.0,0
5095,max_effective,30,90,3,3,0.05,0.95,0.9133379724039552,18,88.0,1,88.0,1,88.0,1,88.0,1
5096,max_effective,30,90,3,3,0.05,0.95,0.9307971556160568,13,83.0,1,83.0,1,83.0,1,83.0,1
5097,max_effective,30,90,3,3,0.05,0.95,0.9418076394452984,21,95.0,1,95.0,1,95.0,1,94.0,0
5098,max_effective,30,90,3,3,0.05,0.95,0.9398824018534464,48,122.0,1,122.0,1,122.0,1,117.0,0
5099,max_effective,30,90,3,3,0.05,0.95,0.8781084676961138,10,75.0,1,75.0,1,75.0,1,75.0,1
5100,max_effective,30,90,3,3,0.05,0.95,0.92109675736967,55,137.0,1,137.0,1,137.0,1,136.0,0
5101,max_effective,30,90,3,3,0.05,0.95,0.9382179245863792,16,97.0,1,97.0,1,97.0,1,92.0,0
5102,max_effective,30,90,3,3,0.05,0.95,0.9442749511248668,18,101.0,1,101.0,1,101.0,1,101.0,1
5103,max_effective,30,90,3,3,0.05,0.95,0.9489239346044296,29,89.0,1,89.0,1,89.0,1,89.0,1
5104,max_effective,30,90,3,3,0.05,0.95,0.9367230028665032,9,65.0,1,65.0,1,65.0,1,65.0,1
5105,max_effective,30,90,3,3,0.05,0.95,0.9178608374557692,8,63.0,1,63.0,1,63.0,1,63.0,1
5106,max_effective,30,90,3,3,0.05,0.95,0.9425332799565382,18,73.0,1,73.0,1,73.0,1,73.0,1
5107,max_effective,30,90,3,3,0.05,0.95,0.9270740632694942,9,53.0,1,53.0,1,53.0,1,53.0,1
5108,max_effective,30,90,3,3,0.05,0.95,0.9096779697854276,13,65.0,1,65.0,1,65.0,1,65.0,1
5109,max_effective,30,90,3,3,0.05,0.95,0.8959772237332634,14,88.0,1,88.0,1,88.0,1,88.0,1
5110,max_effective,30,90,3,3,0.05,0.95,0.9314790760989344,18,86.0,1,86.0,1,86.0,1,86.0,1
5111,max_effective,30,90,3,3,0.05,0.95,0.90116964101188,14,80.0,1,80.0,1,80.0,1,80.0,1
5112,max_effective,30,90,3,3,0.05,0.95,0.7979998679749832,13,73.0,1,73.0,1,73.0,1,73.0,1
5113,max_effective,30,90,3,3,0.05,0.95,0.9486174371526372,45,124.0,1,124.0,1,124.0,1,124.0,1
5114,max_effective,30,90,3,3,0.05,0.95,0.9415368329989896,14,87.0,1,87.0,1,87.0,1,87.0,1
5115,max_effective,30,90,3,3,0.05,0.95,0.9430203100940232,24,131.0,1,131.0,1,131.0,1,131.0,1
5116,max_effective,30,90,3,3,0.05,0.95,0.9499709689499606,32,118.0,1,118.0,1,118.0,1,118.0,1
5117,max_effective,30,90,3,3,0.05,0.95,0.8470515121547549,28,111.0,1,111.0,1,111.0,1,111.0,1
5118,max_effective,30,90,3,3,0.05,0.95,0.8892456452420522,6,67.0,1,67.0,1,67.0,1,67.0,1
5119,max_effective,30,90,3,3,0.05,0.95,0.9455796679781096,19,99.0,1,99.0,1,99.0,1,99.0,1
5120,max_effective,30,90,3,3,0.05,0.95,0.9343578124002831,14,92.0,1,92.0,1,92.0,1,92.0,1
5121,max_effective,30,90,3,3,0.05,0.95,0.9444132941396712,17,135.0,1,135.0,1,135.0,1,135.0,1
5122,max_effective,30,90,3,3,0.05,0.95,0.9468891194336928,23,120.0,1,120.0,1,120.0,1,120.0,1
5123,max_effective,30,90,3,3,0.05,0.95,0.9059877908156942,12,75.0,1,75.0,1,75.0,1,75.0,1
5124,max_effective,30,90,3,3,0.05,0.95,0.9354503545784532,16,76.0,1,76.0,1,76.0,1,76.0,1
5125,max_effective,30,90,3,3,0.05,0.95,0.9478857953196548,29,113.0,1,113.0,1,113.0,1,113.0,1
5126,max_effective,30,90,3,3,0.05,0.95,0.9187223518957476,21,98.0,1,98.0,1,98.0,1,98.0,1
5127,max_effective,30,90,3,3,0.05,0.95,0.9178938145669122,15,92.0,1,92.0,1,92.0,1,92.0,1
5128,max_effective,30,90,3,3,0.05,0.95,0.9037543949663712,13,84.0,1,84.0,1,84.0,1,82.0,0
5129,max_effective,30,90,3,3,0.05,0.95,0.9417544694742592,19,97.0,1,97.0,1,97.0,1,97.0,1
5130,max_effective,30,90,3,3,0.05,0.95,0.8892706126518253,8,68.0,1,68.0,1,68.0,1,68.0,1
5131,max_effective,30,90,3,3,0.05,0.95,0.948569410316832,21,110.0,1,110.0,1,110.0,1,110.0,1
5132,max_effective,30,90,3,3,0.05,0.95,0.9215624449625544,22,117.0,1,117.0,1,117.0,1,117.0,1
5133,max_effective,30,90,3,3,0.05,0.95,0.9369700457973268,23,114.0,1,114.0,1,114.0,1,114.0,1
5134,max_effective,30,90,3,3,0.05,0.95,0.946331325691285,23,147.0,1,147.0,1,147.0,1,147.0,1
5135,max_effective,30,90,3,3,0.05,0.95,0.9381720056316776,38,117.0,1,117.0,1,117.0,1,117.0,1
5136,max_effective,30,90,3,3,0.05,0.95,0.9027034582935344,19,93.0,1,93.0,1,93.0,1,93.0,1
5137,max_effective,30,90,3,3,0.05,0.95,0.9435108262860884,29,112.0,1,112.0,1,112.0,1,112.0,1
5138,max_effective,30,90,3,3,0.05,0.95,0.9186388690987662,23,91.0,1,91.0,1,91.0,1,90.0,0
5139,max_effective,30,90,3,3,0.05,0.95,0.8442871335351875,10,82.0,1,82.0,1,82.0,1,82.0,1
5140,max_effective,30,90,3,3,0.05,0.95,0.9169864744335574,32,150.0,1,150.0,1,150.0,1,150.0,1
5141,max_effective,30,90,3,3,0.05,0.95,0.8793882103358196,7,84.0,1,84.0,1,84.0,1,84.0,1
5142,max_effective,30,90,3,3,0.05,0.95,0.9460353604093495,34,120.0,1,120.0,1,120.0,1,120.0,1
5143,max_effective,30,90,3,3,0.05,0.95,0.947034715924464,35,126.0,1,126.0,1,126.0,1,126.0,1
5144,max_effective,30,90,3,3,0.05,0.95,0.90758179939187,20,113.0,1,113.0,1,113.0,1,113.0,1
5145,max_effective,30,90,3,3,0.05,0.95,0.949221469637565,18,70.0,1,70.0,1,70.0,1,70.0,1
5146,max_effective,30,90,3,3,0.05,0.95,0.9403692907217944,26,90.0,1,90.0,1,90.0,1,90.0,1
5147,max_effective,30,90,3,3,0.05,0.95,0.9411108048616752,20,109.0,1,109.0,1,109.0,1,107.0,0
5148,max_effective,30,90,3,3,0.05,0.95,0.9429899784407448,17,83.0,1,83.0,1,83.0,1,82.0,0
5149,max_effective,30,90,3,3,0.05,0.95,0.9127330358084652,10,98.0,1,98.0,1,98.0,1,98.0,1
5150,max_effective,30,90,3,3,0.05,0.95,0.9241488785354678,11,81.0,1,81.0,1,81.0,1,81.0,1
5151,max_effective,30,90,3,3,0.05,0.95,0.9389755590216172,6,46.0,1,46.0,1,46.0,1,46.0,1
5152,max_effective,30,90,3,3,0.05,0.95,0.9452498469814512,28,94.0,1,94.0,1,94.0,1,92.0,0
5153,max_effective,30,90,3,3,0.05,0.95,0.9167842706102372,16,84.0,1,84.0,1,84.0,1,84.0,1
5154,max_effective,30,90,3,3,0.05,0.95,0.9347220919984854,4,46.0,1,46.0,1,46.0,1,46.0,1
5155,max_effective,30,90,3,3,0.05,0.95,0.9313830605202966,8,74.0,1,74.0,1,74.0,1,74.0,1
5156,max_effective,30,90,3,3,0.05,0.95,0.9153115908067796,29,113.0,1,113.0,1,113.0,1,113.0,1
5157,max_effective,30,90,3,3,0.05,0.95,0.936161500251908,23,123.0,1,123.0,1,123.0,1,123.0,1
5158,max_effective,30,90,3,3,0.05,0.95,0.9067120238854296,10,68.0,1,68.0,1,68.0,1,68.0,1
5159,max_effective,30,90,3,3,0.05,0.95,0.8733085637377624,5,53.0,1,53.0,1,53.0,1,53.0,1
5160,max_effective,30,90,3,3,0.05,0.95,0.8676903563314037,26,99.0,1,99.0,1,99.0,1,99.0,1
5161,max_effective,30,90,3,3,0.05,0.95,0.9486256546693832,38,123.0,1,123.0,1,123.0,1,123.0,1
5162,max_effective,30,90,3,3,0.05,0.95,0.9497689685248812,26,74.0,1,74.0,1,74.0,1,74.0,1
5163,max_effective,30,90,3,3,0.05,0.95,0.9085598337571548,7,58.0,1,58.0,1,58.0,1,57.0,0
5164,max_effective,30,90,3,3,0.05,0.95,0.94211418104273,8,66.0,1,66.0,1,66.0,1,66.0,1
5165,max_effective,30,90,3,3,0.05,0.95,0.9431536799796642,26,93.0,1,93.0,1,93.0,1,93.0,1
5166,max_effective,30,90,3,3,0.05,0.95,0.910177777013625,8,65.0,1,65.0,1,65.0,1,65.0,1
5167,max_effective,30,90,3,3,0.05,0.95,0.9142251386842736,11,84.0,1,84.0,1,84.0,1,84.0,1
5168,max_effective,30,90,3,3,0.05,0.95,0.9115010164452988,17,103.0,1,103.0,1,103.0,1,103.0,1
5169,max_effective,30,90,3,3,0.05,0.95,0.9442360911686054,17,83.0,1,83.0,1,83.0,1,80.0,0
5170,max_effective,30,90,3,3,0.05,0.95,0.8931477999789255,11,101.0,1,101.0,1,101.0,1,101.0,1
5171,max_effective,30,90,3,3,0.05,0.95,0.932262823432204,56,127.0,1,127.0,1,127.0,1,127.0,1
5172,max_effective,30,90,3,3,0.05,0.95,0.9492507862853764,19,92.0,1,92.0,1,92.0,1,90.0,0
5173,max_effective,30,90,3,3,0.05,0.95,0.9498329098289278,26,122.0,1,122.0,1,122.0,1,122.0,1
5174,max_effective,30,90,3,3,0.05,0.95,0.925709426239074,11,100.0,1,100.0,1,100.0,1,100.0,1
5175,max_effective,30,90,3,3,0.05,0.95,0.93374252998537,14,106.0,1,106.0,1,106.0,1,106.0,1
5176,max_effective,30,90,3,3,0.05,0.95,0.8963467588470037,8,60.0,1,60.0,1,60.0,1,60.0,1
5177,max_effective,30,90,3,3,0.05,0.95,0.8866000253939829,7,56.0,1,56.0,1,56.0,1,56.0,1
5178,max_effective,30,90,3,3,0.05,0.95,0.9470316672516218,23,119.0,1,119.0,1,119.0,1,119.0,1
5179,max_effective,30,90,3,3,0.05,0.95,0.9347676344496229,31,101.0,1,101.0,1,101.0,1,101.0,1
5180,max_effective,30,90,3,3,0.05,0.95,0.9223166137531909,12,89.0,1,89.0,1,89.0,1,89.0,1
5181,max_effective,30,90,3,3,0.05,0.95,0.8821133484259696,10,65.0,1,65.0,1,65.0,1,55.0,0
5182,max_effective,30,90,3,3,0.05,0.95,0.9272933747089064,21,98.0,1,98.0,1,98.0,1,98.0,1
5183,max_effective,30,90,3,3,0.05,0.95,0.8009532905975665,4,50.0,1,50.0,1,50.0,1,50.0,1
5184,max_effective,30,90,3,3,0.05,0.95,0.886863877216918,11,76.0,1,76.0,1,76.0,1,76.0,1
5185,max_effective,30,90,3,3,0.05,0.95,0.879992645285719,13,125.0,1,125.0,1,125.0,1,125.0,1
5186,max_effective,30,90,3,3,0.05,0.95,0.9326025228121252,19,66.0,1,66.0,1,66.0,1,66.0,1
5187,max_effective,30,90,3,3,0.05,0.95,0.8625371066449335,29,95.0,1,95.0,1,95.0,1,95.0,1
5188,max_effective,30,90,3,3,0.05,0.95,0.8640552464689972,12,69.0,1,69.0,1,69.0,1,69.0,1
5189,max_effective,30,90,3,3,0.05,0.95,0.927236269587829,22,118.0,1,118.0,1,118.0,1,118.0,1
5190,max_effective,30,90,3,3,0.05,0.95,0.9193960008756952,17,82.0,1,82.0,1,82.0,1,82.0,1
5191,max_effective,30,90,3,3,0.05,0.95,0.9184111926447818,24,136.0,1,136.0,1,136.0,1,136.0,1
5192,max_effective,30,90,3,3,0.05,0.95,0.9208991208695312,13,104.0,1,104.0,1,104.0,1,104.0,1
5193,max_effective,30,90,3,3,0.05,0.95,0.914138313331748,7,61.0,1,61.0,1,61.0,1,61.0,1
5194,max_effective,30,90,3,3,0.05,0.95,0.933440312626256,13,89.0,1,89.0,1,89.0,1,85.0,0
5195,max_effective,30,90,3,3,0.05,0.95,0.8494461142229404,11,71.0,1,71.0,1,71.0,1,71.0,1
5196,max_effective,30,90,3,3,0.05,0.95,0.9145756518047036,31,122.0,1,122.0,1,122.0,1,122.0,1
5197,max_effective,30,90,3,3,0.05,0.95,0.9411731863648468,11,60.0,1,60.0,1,60.0,1,60.0,1
5198,max_effective,30,90,3,3,0.05,0.95,0.9246146598164666,27,80.0,1,80.0,1,80.0,1,80.0,1
5199,max_effective,30,90,3,3,0.05,0.95,0.880273450441254,9,70.0,1,70.0,1,70.0,1,70.0,1
5200,max_effective,30,90,3,3,0.05,0.95,0.9238196159468268,21,154.0,1,154.0,1,154.0,1,154.0,1
5201,max_effective,30,90,3,3,0.05,0.95,0.8688191735798637,24,118.0,1,118.0,1,118.0,1,118.0,1
5202,max_effective,30,90,3,3,0.05,0.95,0.9312909951069992,19,153.0,1,153.0,1,153.0,1,153.0,1
5203,max_effective,30,90,3,3,0.05,0.95,0.9202812785422336,6,58.0,1,58.0,1,58.0,1,58.0,1
5204,max_effective,30,90,3,3,0.05,0.95,0.8716361761806025,10,72.0,1,72.0,1,72.0,1,72.0,1
5205,max_effective,30,90,3,3,0.05,0.95,0.9230150150999498,16,121.0,1,121.0,1,121.0,1,121.0,1
5206,max_effective,30,90,3,3,0.05,0.95,0.9156965540872068,8,68.0,1,68.0,1,68.0,1,64.0,0
5207,max_effective,30,90,3,3,0.05,0.95,0.8763533218463411,12,91.0,1,91.0,1,91.0,1,91.0,1
5208,max_effective,30,90,3,3,0.05,0.95,0.92097814340951,19,91.0,1,91.0,1,91.0,1,90.0,0
5209,max_effective,30,90,3,3,0.05,0.95,0.9423645295674388,18,85.0,1,85.0,1,85.0,1,85.0,1
5210,max_effective,30,90,3,3,0.05,0.95,0.94121915620636,36,164.0,1,164.0,1,164.0,1,164.0,1
5211,max_effective,30,90,3,3,0.05,0.95,0.9265258859719028,15,77.0,1,77.0,1,77.0,1,77.0,1
5212,max_effective,30,90,3,3,0.05,0.95,0.9329548021893168,11,70.0,1,70.0,1,70.0,1,70.0,1
5213,max_effective,30,90,3,3,0.05,0.95,0.9471782601283084,14,96.0,1,96.0,1,96.0,1,95.0,0
5214,max_effective,30,90,3,3,0.05,0.95,0.9130836187276304,13,107.0,1,107.0,1,107.0,1,107.0,1
5215,max_effective,30,90,3,3,0.05,0.95,0.9279543716256368,16,106.0,1,106.0,1,106.0,1,106.0,1
5216,max_effective,30,90,3,3,0.05,0.95,0.9026048699685002,24,100.0,1,100.0,1,100.0,1,100.0,1
5217,max_effective,30,90,3,3,0.05,0.95,0.9088455337009008,12,82.0,1,82.0,1,82.0,1,82.0,1
5218,max_effective,30,90,3,3,0.05,0.95,0.9204726927876994,17,76.0,1,76.0,1,76.0,1,76.0,1
5219,max_effective,30,90,3,3,0.05,0.95,0.9420001852897488,23,105.0,1,105.0,1,105.0,1,105.0,1
5220,max_effective,30,90,3,3,0.05,0.95,0.9419798006447816,52,125.0,1,125.0,1,125.0,1,125.0,1
5221,max_effective,30,90,3,3,0.05,0.95,0.9148529925133932,17,113.0,1,113.0,1,113.0,1,113.0,1
5222,max_effective,30,90,3,3,0.05,0.95,0.8908908742643017,25,99.0,1,99.0,1,99.0,1,99.0,1
5223,max_effective,30,90,3,3,0.05,0.95,0.9161866980473272,15,84.0,1,84.0,1,84.0,1,84.0,1
5224,max_effective,30,90,3,3,0.05,0.95,0.9480900052861192,21,116.0,1,116.0,1,116.0,1,116.0,1
5225,max_effective,30,90,3,3,0.05,0.95,0.9322261539255148,15,99.0,1,99.0,1,99.0,1,99.0,1
5226,max_effective,30,90,3,3,0.05,0.95,0.944437477889366,27,158.0,1,158.0,1,158.0,1,158.0,1
5227,max_effective,30,90,3,3,0.05,0.95,0.8980088123787447,20,93.0,1,93.0,1,93.0,1,93.0,1
5228,max_effective,30,90,3,3,0.05,0.95,0.9180426814408312,14,74.0,1,74.0,1,74.0,1,74.0,1
5229,max_effective,30,90,3,3,0.05,0.95,0.9473890335187028,33,106.0,1,106.0,1,106.0,1,106.0,1
5230,max_effective,30,90,3,3,0.05,0.95,0.9044208942517882,16,97.0,1,97.0,1,97.0,1,97.0,1
5231,max_effective,30,90,3,3,0.05,0.95,0.8934314057223036,18,97.0,1,97.0,1,97.0,1,97.0,1
5232,max_effective,30,90,3,3,0.05,0.95,0.9349634896497072,26,112.0,1,112.0,1,112.0,1,109.0,0
5233,max_effective,30,90,3,3,0.05,0.95,0.9439423937749416,10,69.0,1,69.0,1,69.0,1,69.0,1
5234,max_effective,30,90,3,3,0.05,0.95,0.934534339009763,33,125.0,1,125.0,1,125.0,1,125.0,1
5235,max_effective,30,90,3,3,0.05,0.95,0.9014125943326284,15,83.0,1,83.0,1,83.0,1,83.0,1
5236,max_effective,30,90,3,3,0.05,0.95,0.9472375383769076,33,173.0,0,179.0,1,179.0,1,179.0,1
5237,max_effective,30,90,3,3,0.05,0.95,0.9352797929972796,20,102.0,1,102.0,1,102.0,1,102.0,1
5238,max_effective,30,90,3,3,0.05,0.95,0.9496407453512876,15,75.0,1,75.0,1,75.0,1,75.0,1
5239,max_effective,30,90,3,3,0.05,0.95,0.9474672736388314,17,90.0,1,90.0,1,90.0,1,90.0,1
5240,max_effective,30,90,3,3,0.05,0.95,0.9001313073666262,28,112.0,1,112.0,1,112.0,1,112.0,1
5241,max_effective,30,90,3,3,0.05,0.95,0.9388467813935106,23,108.0,1,108.0,1,108.0,1,108.0,1
5242,max_effective,30,90,3,3,0.05,0.95,0.9264753506861038,18,96.0,1,96.0,1,96.0,1,96.0,1
5243,max_effective,30,90,3,3,0.05,0.95,0.9465755907808376,32,117.0,1,117.0,1,117.0,1,117.0,1
5244,max_effective,30,90,3,3,0.05,0.95,0.924500366496398,30,169.0,1,160.0,0,169.0,1,166.0,0
5245,max_effective,30,90,3,3,0.05,0.95,0.9494616048554244,23,94.0,1,94.0,1,94.0,1,94.0,1
5246,max_effective,30,90,3,3,0.05,0.95,0.938686526082856,46,130.0,1,130.0,1,130.0,1,130.0,1
5247,max_effective,30,90,3,3,0.05,0.95,0.9201323984186992,23,96.0,1,96.0,1,96.0,1,88.0,0
5248,max_effective,30,90,3,3,0.05,0.95,0.9046424880118248,9,83.0,1,83.0,1,83.0,1,83.0,1
5249,max_effective,30,90,3,3,0.05,0.95,0.9485997599753806,17,82.0,1,82.0,1,82.0,1,82.0,1
5250,max_effective,30,90,3,3,0.05,0.95,0.943518859018724,9,72.0,1,72.0,1,72.0,1,72.0,1
5251,max_effective,30,90,3,3,0.05,0.95,0.9359647756286182,16,84.0,1,84.0,1,84.0,1,83.0,0
5252,max_effective,30,90,3,3,0.05,0.95,0.8974271296025323,19,98.0,1,98.0,1,98.0,1,98.0,1
5253,max_effective,30,90,3,3,0.05,0.95,0.9430953368455228,10,90.0,1,90.0,1,90.0,1,89.0,0
5254,max_effective,30,90,3,3,0.05,0.95,0.9316553827163048,26,118.0,1,118.0,1,118.0,1,118.0,1
5255,max_effective,30,90,3,3,0.05,0.95,0.9264709937900352,55,139.0,1,139.0,1,139.0,1,139.0,1
5256,max_effective,30,90,3,3,0.05,0.95,0.9361324963235592,35,100.0,1,100.0,1,100.0,1,100.0,1
5257,max_effective,30,90,3,3,0.05,0.95,0.9320488466218808,29,95.0,1,95.0,1,95.0,1,95.0,1
5258,max_effective,30,90,3,3,0.05,0.95,0.9260738449501772,31,118.0,1,118.0,1,118.0,1,118.0,1
5259,max_effective,30,90,3,3,0.05,0.95,0.8559415241307381,14,73.0,1,73.0,1,73.0,1,73.0,1
5260,max_effective,30,90,3,3,0.05,0.95,0.9422769263851434,13,79.0,1,79.0,1,79.0,1,79.0,1
5261,max_effective,30,90,3,3,0.05,0.95,0.8180774307279259,4,43.0,1,43.0,1,43.0,1,43.0,1
5262,max_effective,30,90,3,3,0.05,0.95,0.8820978069668973,19,104.0,1,104.0,1,104.0,1,104.0,1
5263,max_effective,30,90,3,3,0.05,0.95,0.9069927324911488,25,96.0,1,96.0,1,96.0,1,96.0,1
5264,max_effective,30,90,3,3,0.05,0.95,0.9385113289170568,16,116.0,1,116.0,1,116.0,1,116.0,1
5265,max_effective,30,90,3,3,0.05,0.95,0.9222755200370096,20,92.0,1,92.0,1,92.0,1,92.0,1
5266,max_effective,30,90,3,3,0.05,0.95,0.8857501565828754,5,48.0,1,48.0,1,48.0,1,48.0,1
5267,max_effective,30,90,3,3,0.05,0.95,0.9300918325278256,19,94.0,1,94.0,1,94.0,1,94.0,1
5268,max_effective,30,90,3,3,0.05,0.95,0.9260731657613488,25,114.0,1,114.0,1,114.0,1,114.0,1
5269,max_effective,30,90,3,3,0.05,0.95,0.9308495682903176,51,153.0,0,162.0,1,162.0,1,162.0,1
5270,max_effective,30,90,3,3,0.05,0.95,0.9364136274010548,30,152.0,1,152.0,1,150.0,0,150.0,0
5271,max_effective,30,90,3,3,0.05,0.95,0.9395585140159842,25,112.0,1,112.0,1,112.0,1,112.0,1
5272,max_effective,30,90,3,3,0.05,0.95,0.9461131517433728,22,120.0,1,120.0,1,120.0,1,120.0,1
5273,max_effective,30,90,3,3,0.05,0.95,0.943331568844047,20,106.0,1,106.0,1,106.0,1,106.0,1
5274,max_effective,30,90,3,3,0.05,0.95,0.8886354762242461,20,88.0,1,88.0,1,88.0,1,86.0,0
5275,max_effective,30,90,3,3,0.05,0.95,0.930706578665497,32,98.0,1,98.0,1,98.0,1,96.0,0
5276,max_effective,30,90,3,3,0.05,0.95,0.8660955685557633,16,95.0,1,95.0,1,95.0,1,95.0,1
5277,max_effective,30,90,3,3,0.05,0.95,0.9166572195413256,68,135.0,1,135.0,1,135.0,1,132.0,0
5278,max_effective,30,90,3,3,0.05,0.95,0.9265115165135122,8,81.0,1,81.0,1,81.0,1,81.0,1
5279,max_effective,30,90,3,3,0.05,0.95,0.8733940358597634,4,56.0,1,56.0,1,56.0,1,56.0,1
5280,max_effective,30,90,3,3,0.05,0.95,0.92248856957377,13,93.0,1,93.0,1,93.0,1,93.0,1
5281,max_effective,30,90,3,3,0.05,0.95,0.8790740128744275,24,106.0,1,106.0,1,106.0,1,106.0,1
5282,max_effective,30,90,3,3,0.05,0.95,0.9431803681150502,16,90.0,1,90.0,1,90.0,1,90.0,1
5283,max_effective,30,90,3,3,0.05,0.95,0.9352506091934047,24,104.0,1,104.0,1,104.0,1,104.0,1
5284,max_effective,30,90,3,3,0.05,0.95,0.9378309329524226,42,149.0,1,149.0,1,149.0,1,149.0,1
5285,max_effective,30,90,3,3,0.05,0.95,0.9161059146168424,15,87.0,1,87.0,1,87.0,1,87.0,1
5286,max_effective,30,90,3,3,0.05,0.95,0.886584751778261,13,93.0,1,93.0,1,93.0,1,93.0,1
5287,max_effective,30,90,3,3,0.05,0.95,0.9429933803979454,46,150.0,0,161.0,1,161.0,1,161.0,1
5288,max_effective,30,90,3,3,0.05,0.95,0.8963433296288782,19,90.0,1,90.0,1,90.0,1,90.0,1
5289,max_effective,30,90,3,3,0.05,0.95,0.9083494096763436,16,84.0,1,84.0,1,84.0,1,84.0,1
5290,max_effective,30,90,3,3,0.05,0.95,0.8915002023985359,9,68.0,1,68.0,1,68.0,1,68.0,1
5291,max_effective,30,90,3,3,0.05,0.95,0.939616851103542,7,65.0,1,65.0,1,65.0,1,65.0,1
5292,max_effective,30,90,3,3,0.05,0.95,0.9457646690813454,21,99.0,1,99.0,1,99.0,1,99.0,1
5293,max_effective,30,90,3,3,0.05,0.95,0.9027304594130804,6,55.0,1,55.0,1,55.0,1,55.0,1
5294,max_effective,30,90,3,3,0.05,0.95,0.9231164281713063,18,81.0,1,81.0,1,81.0,1,81.0,1
5295,max_effective,30,90,3,3,0.05,0.95,0.908398058794748,10,78.0,1,78.0,1,78.0,1,78.0,1
5296,max_effective,30,90,3,3,0.05,0.95,0.9462166944549548,18,73.0,1,73.0,1,73.0,1,73.0,1
5297,max_effective,30,90,3,3,0.05,0.95,0.8952656496289926,20,95.0,1,95.0,1,95.0,1,95.0,1
5298,max_effective,30,90,3,3,0.05,0.95,0.9233275600861496,22,88.0,1,88.0,1,88.0,1,88.0,1
5299,max_effective,30,90,3,3,0.05,0.95,0.933672185433458,19,112.0,1,112.0,1,112.0,1,112.0,1
5300,max_effective,30,90,3,3,0.05,0.95,0.9193930370268976,23,126.0,1,126.0,1,126.0,1,126.0,1
5301,max_effective,30,90,3,3,0.05,0.95,0.8927286725375531,5,51.0,1,51.0,1,51.0,1,51.0,1
5302,max_effective,30,90,3,3,0.05,0.95,0.9473112146700172,13,85.0,1,85.0,1,85.0,1,85.0,1
5303,max_effective,30,90,3,3,0.05,0.95,0.9419866071717068,19,90.0,1,90.0,1,90.0,1,90.0,1
5304,max_effective,30,90,3,3,0.05,0.95,0.92179300464869,14,90.0,1,90.0,1,90.0,1,90.0,1
5305,max_effective,30,90,3,3,0.05,0.95,0.932108214783843,17,84.0,1,84.0,1,84.0,1,84.0,1
5306,max_effective,30,90,3,3,0.05,0.95,0.9035302007218716,8,68.0,1,68.0,1,68.0,1,68.0,1
5307,max_effective,30,90,3,3,0.05,0.95,0.9445972780894846,12,85.0,1,85.0,1,85.0,1,84.0,0
5308,max_effective,30,90,3,3,0.05,0.95,0.9418729947003988,57,131.0,1,131.0,1,131.0,1,131.0,1
5309,max_effective,30,90,3,3,0.05,0.95,0.931143522697283,18,100.0,1,100.0,1,100.0,1,100.0,1
5310,max_effective,30,90,3,3,0.05,0.95,0.9402476096924932,15,107.0,1,107.0,1,107.0,1,107.0,1
5311,max_effective,30,90,3,3,0.05,0.95,0.9099564417248348,42,170.0,0,179.0,1,179.0,1,179.0,1
5312,max_effective,30,90,3,3,0.05,0.95,0.9460647886577946,18,94.0,1,94.0,1,94.0,1,94.0,1
5313,max_effective,30,90,3,3,0.05,0.95,0.9479927493301736,19,140.0,1,140.0,1,140.0,1,140.0,1
5314,max_effective,30,90,3,3,0.05,0.95,0.8941449378388238,19,119.0,1,119.0,1,119.0,1,119.0,1
5315,max_effective,30,90,3,3,0.05,0.95,0.8624155946211337,23,67.0,1,67.0,1,67.0,1,67.0,1
5316,max_effective,30,90,3,3,0.05,0.95,0.9362501112607804,20,81.0,1,81.0,1,81.0,1,81.0,1
5317,max_effective,30,90,3,3,0.05,0.95,0.9255966470111204,9,75.0,1,75.0,1,75.0,1,75.0,1
5318,max_effective,30,90,3,3,0.05,0.95,0.9092242807553194,29,89.0,1,89.0,1,89.0,1,89.0,1
5319,max_effective,30,90,3,3,0.05,0.95,0.9497237316902954,26,97.0,1,97.0,1,97.0,1,96.0,0
5320,max_effective,30,90,3,3,0.05,0.95,0.8997329032521136,18,95.0,1,95.0,1,95.0,1,95.0,1
5321,max_effective,30,90,3,3,0.05,0.95,0.9406296921843168,30,126.0,1,126.0,1,126.0,1,126.0,1
5322,max_effective,30,90,3,3,0.05,0.95,0.9387593051314024,16,60.0,1,60.0,1,60.0,1,60.0,1
5323,max_effective,30,90,3,3,0.05,0.95,0.9340185716216372,99,147.0,0,185.0,1,185.0,1,185.0,1
5324,max_effective,30,90,3,3,0.05,0.95,0.9205571869557104,19,108.0,1,108.0,1,108.0,1,108.0,1
5325,max_effective,30,90,3,3,0.05,0.95,0.9201020920876102,9,72.0,1,72.0,1,72.0,1,72.0,1
5326,max_effective,30,90,3,3,0.05,0.95,0.9461712464646848,38,116.0,1,116.0,1,116.0,1,116.0,1
5327,max_effective,30,90,3,3,0.05,0.95,0.8960555898815501,17,81.0,1,81.0,1,81.0,1,81.0,1
5328,max_effective,30,90,3,3,0.05,0.95,0.8577902021943974,10,71.0,1,71.0,1,71.0,1,71.0,1
5329,max_effective,30,90,3,3,0.05,0.95,0.8856761092279181,32,89.0,1,89.0,1,89.0,1,89.0,1
5330,max_effective,30,90,3,3,0.05,0.95,0.9491511575040232,15,57.0,1,57.0,1,57.0,1,57.0,1
5331,max_effective,30,90,3,3,0.05,0.95,0.9270225800849315,9,70.0,1,70.0,1,70.0,1,70.0,1
5332,max_effective,30,90,3,3,0.05,0.95,0.8101588026830079,6,49.0,1,49.0,1,49.0,1,49.0,1
5333,max_effective,30,90,3,3,0.05,0.95,0.8600525936946318,7,61.0,1,61.0,1,61.0,1,61.0,1
5334,max_effective,30,90,3,3,0.05,0.95,0.9463027728896338,56,155.0,1,155.0,1,155.0,1,155.0,1
5335,max_effective,30,90,3,3,0.05,0.95,0.9286747523947134,14,95.0,1,95.0,1,95.0,1,95.0,1
5336,max_effective,30,90,3,3,0.05,0.95,0.949278097574486,38,166.0,0,169.0,1,169.0,1,169.0,1
5337,max_effective,30,90,3,3,0.05,0.95,0.9385699203540888,10,68.0,1,68.0,1,68.0,1,68.0,1
5338,max_effective,30,90,3,3,0.05,0.95,0.9415717453727228,54,168.0,0,182.0,1,182.0,1,182.0,1
5339,max_effective,30,90,3,3,0.05,0.95,0.9129890593682016,13,97.0,1,97.0,1,97.0,1,97.0,1
5340,max_effective,30,90,3,3,0.05,0.95,0.9111678864619775,15,104.0,1,104.0,1,104.0,1,104.0,1
5341,max_effective,30,90,3,3,0.05,0.95,0.9374795337973448,23,121.0,1,121.0,1,121.0,1,121.0,1
5342,max_effective,30,90,3,3,0.05,0.95,0.9484671419278742,42,103.0,1,103.0,1,103.0,1,103.0,1
5343,max_effective,30,90,3,3,0.05,0.95,0.8743201015522708,8,65.0,1,65.0,1,65.0,1,65.0,1
5344,max_effective,30,90,3,3,0.05,0.95,0.9452581101378676,14,93.0,1,93.0,1,93.0,1,93.0,1
5345,max_effective,30,90,3,3,0.05,0.95,0.9400808659550418,34,106.0,1,106.0,1,106.0,1,102.0,0
5346,max_effective,30,90,3,3,0.05,0.95,0.907375366881202,41,124.0,1,124.0,1,124.0,1,124.0,1
5347,max_effective,30,90,3,3,0.05,0.95,0.922328950669927,41,117.0,1,117.0,1,117.0,1,117.0,1
5348,max_effective,30,90,3,3,0.05,0.95,0.9235245263519022,23,97.0,1,97.0,1,97.0,1,97.0,1
5349,max_effective,30,90,3,3,0.05,0.95,0.9153403383649528,19,141.0,1,141.0,1,141.0,1,140.0,0
5350,max_effective,30,90,3,3,0.05,0.95,0.8617188130526462,7,56.0,1,56.0,1,56.0,1,56.0,1
5351,max_effective,30,90,3,3,0.05,0.95,0.9437509023463764,49,143.0,0,151.0,1,151.0,1,151.0,1
5352,max_effective,30,90,3,3,0.05,0.95,0.9162376949392468,16,95.0,1,95.0,1,95.0,1,95.0,1
5353,max_effective,30,90,3,3,0.05,0.95,0.9318891421781974,10,103.0,1,103.0,1,103.0,1,98.0,0
5354,max_effective,30,90,3,3,0.05,0.95,0.9365596882242392,17,73.0,1,73.0,1,73.0,1,73.0,1
5355,max_effective,30,90,3,3,0.05,0.95,0.9357376960538254,38,140.0,1,140.0,1,140.0,1,140.0,1
5356,max_effective,30,90,3,3,0.05,0.95,0.9434942346985258,27,118.0,1,118.0,1,118.0,1,118.0,1
5357,max_effective,30,90,3,3,0.05,0.95,0.9129198081399036,12,72.0,1,72.0,1,72.0,1,72.0,1
5358,max_effective,30,90,3,3,0.05,0.95,0.8991998706885002,20,96.0,1,96.0,1,96.0,1,96.0,1
5359,max_effective,30,90,3,3,0.05,0.95,0.9479432809309222,13,100.0,1,100.0,1,100.0,1,100.0,1
5360,max_effective,30,90,3,3,0.05,0.95,0.9305266636217556,21,109.0,1,109.0,1,109.0,1,109.0,1
5361,max_effective,30,90,3,3,0.05,0.95,0.9387763439947434,9,77.0,1,77.0,1,77.0,1,77.0,1
5362,max_effective,30,90,3,3,0.05,0.95,0.9081534611653602,9,66.0,1,66.0,1,66.0,1,66.0,1
5363,max_effective,30,90,3,3,0.05,0.95,0.8685558791228846,7,58.0,1,58.0,1,58.0,1,58.0,1
5364,max_effective,30,90,3,3,0.05,0.95,0.9390365040349588,26,132.0,1,132.0,1,132.0,1,132.0,1
5365,max_effective,30,90,3,3,0.05,0.95,0.8570809859168645,19,70.0,1,70.0,1,70.0,1,69.0,0
5366,max_effective,30,90,3,3,0.05,0.95,0.9142424227087164,23,78.0,1,78.0,1,78.0,1,75.0,0
5367,max_effective,30,90,3,3,0.05,0.95,0.9157002031296484,12,82.0,1,82.0,1,82.0,1,81.0,0
5368,max_effective,30,90,3,3,0.05,0.95,0.8663890065977343,13,75.0,1,75.0,1,75.0,1,75.0,1
5369,max_effective,30,90,3,3,0.05,0.95,0.9427411377299032,28,126.0,1,126.0,1,126.0,1,126.0,1
5370,max_effective,30,90,3,3,0.05,0.95,0.9030732385657916,26,140.0,1,140.0,1,140.0,1,140.0,1
5371,max_effective,30,90,3,3,0.05,0.95,0.9497435784755168,16,104.0,1,104.0,1,104.0,1,101.0,0
5372,max_effective,30,90,3,3,0.05,0.95,0.9231178938877532,16,83.0,1,83.0,1,83.0,1,83.0,1
5373,max_effective,30,90,3,3,0.05,0.95,0.9076212008300556,22,84.0,1,84.0,1,84.0,1,84.0,1
5374,max_effective,30,90,3,3,0.05,0.95,0.9314560268377388,29,102.0,1,102.0,1,102.0,1,102.0,1
5375,max_effective,30,90,3,3,0.05,0.95,0.8736387937326698,6,62.0,1,62.0,1,62.0,1,62.0,1
5376,max_effective,30,90,3,3,0.05,0.95,0.9454166636645156,27,133.0,1,133.0,1,133.0,1,133.0,1
5377,max_effective,30,90,3,3,0.05,0.95,0.9448477774852294,20,133.0,1,133.0,1,133.0,1,133.0,1
5378,max_effective,30,90,3,3,0.05,0.95,0.9211562511030006,23,102.0,1,102.0,1,102.0,1,102.0,1
5379,max_effective,30,90,3,3,0.05,0.95,0.9256364518461928,8,60.0,1,60.0,1,60.0,1,58.0,0
5380,max_effective,30,90,3,3,0.05,0.95,0.9468509470107468,21,164.0,1,164.0,1,164.0,1,164.0,1
5381,max_effective,30,90,3,3,0.05,0.95,0.9121826591431884,7,65.0,1,65.0,1,65.0,1,65.0,1
5382,max_effective,30,90,3,3,0.05,0.95,0.8840183002547922,6,56.0,1,56.0,1,56.0,1,55.0,0
5383,max_effective,30,90,3,3,0.05,0.95,0.9361312392493084,30,110.0,1,110.0,1,110.0,1,110.0,1
5384,max_effective,30,90,3,3,0.05,0.95,0.942892070964189,54,152.0,0,172.0,0,174.0,1,174.0,1
5385,max_effective,30,90,3,3,0.05,0.95,0.924273856868032,15,89.0,1,89.0,1,89.0,1,89.0,1
5386,max_effective,30,90,3,3,0.05,0.95,0.9431812567474576,22,136.0,1,136.0,1,136.0,1,136.0,1
5387,max_effective,30,90,3,3,0.05,0.95,0.9282491548778328,56,119.0,1,119.0,1,119.0,1,119.0,1
5388,max_effective,30,90,3,3,0.05,0.95,0.9426224116276448,29,118.0,1,118.0,1,118.0,1,118.0,1
5389,max_effective,30,90,3,3,0.05,0.95,0.9325163700657924,6,63.0,1,63.0,1,63.0,1,63.0,1
5390,max_effective,30,90,3,3,0.05,0.95,0.8699593359821297,9,79.0,1,79.0,1,79.0,1,79.0,1
5391,max_effective,30,90,3,3,0.05,0.95,0.9449239652626574,70,140.0,1,140.0,1,140.0,1,140.0,1
5392,max_effective,30,90,3,3,0.05,0.95,0.9495252864158968,18,119.0,1,119.0,1,119.0,1,119.0,1
5393,max_effective,30,90,3,3,0.05,0.95,0.9474911134427296,24,107.0,1,107.0,1,107.0,1,107.0,1
5394,max_effective,30,90,3,3,0.05,0.95,0.9460914766837628,98,185.0,0,184.0,0,202.0,0,203.0,1
5395,max_effective,30,90,3,3,0.05,0.95,0.8758993517964022,19,130.0,1,130.0,1,130.0,1,130.0,1
5396,max_effective,30,90,3,3,0.05,0.95,0.8948037003282978,16,86.0,1,86.0,1,86.0,1,86.0,1
5397,max_effective,30,90,3,3,0.05,0.95,0.8815985843869162,31,135.0,1,135.0,1,135.0,1,135.0,1
5398,max_effective,30,90,3,3,0.05,0.95,0.9059165526971596,25,110.0,1,110.0,1,110.0,1,108.0,0
5399,max_effective,30,90,3,3,0.05,0.95,0.8691017876919614,6,62.0,1,62.0,1,62.0,1,62.0,1
5400,max_effective,30,90,3,3,0.05,0.95,0.8940858919987995,22,134.0,1,134.0,1,134.0,1,130.0,0
5401,max_effective,30,90,3,3,0.05,0.95,0.9237061019638642,9,82.0,1,82.0,1,82.0,1,82.0,1
5402,max_effective,30,90,3,3,0.05,0.95,0.8841409964130843,6,50.0,1,50.0,1,50.0,1,50.0,1
5403,max_effective,30,90,3,3,0.05,0.95,0.8507092527934449,15,70.0,1,70.0,1,70.0,1,70.0,1
5404,max_effective,30,90,3,3,0.05,0.95,0.94673336809462,23,100.0,1,100.0,1,100.0,1,100.0,1
5405,max_effective,30,90,3,3,0.05,0.95,0.9258529983932106,7,62.0,1,62.0,1,62.0,1,62.0,1
5406,max_effective,30,90,3,3,0.05,0.95,0.9328898531377252,22,94.0,1,94.0,1,94.0,1,92.0,0
5407,max_effective,30,90,3,3,0.05,0.95,0.9385539551145904,26,170.0,1,170.0,1,170.0,1,170.0,1
5408,max_effective,30,90,3,3,0.05,0.95,0.8834430986657401,16,80.0,1,80.0,1,80.0,1,80.0,1
5409,max_effective,30,90,3,3,0.05,0.95,0.8567864039808599,10,62.0,1,62.0,1,62.0,1,62.0,1
5410,max_effective,30,90,3,3,0.05,0.95,0.9271962297484158,9,84.0,1,84.0,1,84.0,1,84.0,1
5411,max_effective,30,90,3,3,0.05,0.95,0.9090786611362868,10,80.0,1,80.0,1,80.0,1,80.0,1
5412,max_effective,30,90,3,3,0.05,0.95,0.8494665905667231,11,72.0,1,72.0,1,72.0,1,72.0,1
5413,max_effective,30,90,3,3,0.05,0.95,0.9303572749969872,9,72.0,1,72.0,1,72.0,1,72.0,1
5414,max_effective,30,90,3,3,0.05,0.95,0.9256053580910074,16,106.0,1,106.0,1,106.0,1,106.0,1
5415,max_effective,30,90,3,3,0.05,0.95,0.8559071700592051,7,71.0,1,71.0,1,71.0,1,71.0,1
5416,max_effective,30,90,3,3,0.05,0.95,0.8756625474321923,12,62.0,1,62.0,1,62.0,1,62.0,1
5417,max_effective,30,90,3,3,0.05,0.95,0.9447196017554536,11,72.0,1,72.0,1,72.0,1,72.0,1
5418,max_effective,30,90,3,3,0.05,0.95,0.9352101117639045,14,78.0,1,78.0,1,78.0,1,78.0,1
5419,max_effective,30,90,3,3,0.05,0.95,0.8333320901557822,7,52.0,1,52.0,1,52.0,1,51.0,0
5420,max_effective,30,90,3,3,0.05,0.95,0.941666481709764,14,96.0,1,96.0,1,96.0,1,96.0,1
5421,max_effective,30,90,3,3,0.05,0.95,0.9379845493089848,29,99.0,1,99.0,1,99.0,1,99.0,1
5422,max_effective,30,90,3,3,0.05,0.95,0.9480341237959368,18,113.0,1,113.0,1,113.0,1,113.0,1
5423,max_effective,30,90,3,3,0.05,0.95,0.9189285922504364,11,81.0,1,81.0,1,81.0,1,81.0,1
5424,max_effective,30,90,3,3,0.05,0.95,0.8914462627737597,29,85.0,1,85.0,1,85.0,1,85.0,1
5425,max_effective,30,90,3,3,0.05,0.95,0.8987926732499218,17,109.0,1,109.0,1,109.0,1,109.0,1
5426,max_effective,30,90,3,3,0.05,0.95,0.9119218783367876,17,101.0,1,101.0,1,101.0,1,84.0,0
5427,max_effective,30,90,3,3,0.05,0.95,0.8651071101146535,8,81.0,1,81.0,1,81.0,1,81.0,1
5428,max_effective,30,90,3,3,0.05,0.95,0.8619026305566257,16,98.0,1,98.0,1,98.0,1,98.0,1
5429,max_effective,30,90,3,3,0.05,0.95,0.9473316361835388,33,170.0,1,170.0,1,170.0,1,170.0,1
5430,max_effective,30,90,3,3,0.05,0.95,0.9423379174003548,40,110.0,1,110.0,1,110.0,1,110.0,1
5431,max_effective,30,90,3,3,0.05,0.95,0.9137802683963884,8,62.0,1,62.0,1,62.0,1,62.0,1
5432,max_effective,30,90,3,3,0.05,0.95,0.9035389482198994,16,95.0,1,95.0,1,95.0,1,95.0,1
5433,max_effective,30,90,3,3,0.05,0.95,0.9296583832785376,37,108.0,1,108.0,1,108.0,1,108.0,1
5434,max_effective,30,90,3,3,0.05,0.95,0.8883217745476307,12,54.0,1,54.0,1,54.0,1,54.0,1
5435,max_effective,30,90,3,3,0.05,0.95,0.9444350868334628,46,139.0,1,139.0,1,139.0,1,139.0,1
5436,max_effective,30,90,3,3,0.05,0.95,0.9135882697414524,10,81.0,1,81.0,1,81.0,1,81.0,1
5437,max_effective,30,90,3,3,0.05,0.95,0.9170598961147166,16,98.0,1,98.0,1,98.0,1,98.0,1
5438,max_effective,30,90,3,3,0.05,0.95,0.9363028126318342,14,103.0,1,103.0,1,103.0,1,103.0,1
5439,max_effective,30,90,3,3,0.05,0.95,0.8684998202562781,12,67.0,1,67.0,1,67.0,1,67.0,1
5440,max_effective,30,90,3,3,0.05,0.95,0.939986093298153,12,96.0,1,96.0,1,96.0,1,96.0,1
5441,max_effective,30,90,3,3,0.05,0.95,0.8799475590472533,20,109.0,1,109.0,1,109.0,1,109.0,1
5442,max_effective,30,90,3,3,0.05,0.95,0.9303702394800448,21,107.0,1,107.0,1,107.0,1,106.0,0
5443,max_effective,30,90,3,3,0.05,0.95,0.9053234998419096,9,79.0,1,79.0,1,79.0,1,79.0,1
5444,max_effective,30,90,3,3,0.05,0.95,0.9427311387664048,71,179.0,0,196.0,0,211.0,1,211.0,1
5445,max_effective,30,90,3,3,0.05,0.95,0.916286723718607,18,100.0,1,100.0,1,100.0,1,100.0,1
5446,max_effective,30,90,3,3,0.05,0.95,0.9165565392044224,33,127.0,1,127.0,1,127.0,1,127.0,1
5447,max_effective,30,90,3,3,0.05,0.95,0.8570805038191587,7,62.0,1,62.0,1,62.0,1,60.0,0
5448,max_effective,30,90,3,3,0.05,0.95,0.9483986153910612,29,120.0,1,120.0,1,120.0,1,110.0,0
5449,max_effective,30,90,3,3,0.05,0.95,0.9322662790818194,27,127.0,1,127.0,1,127.0,1,127.0,1
5450,max_effective,30,90,3,3,0.05,0.95,0.9134672355332076,13,95.0,1,95.0,1,95.0,1,95.0,1
5451,max_effective,30,90,3,3,0.05,0.95,0.8888802803654147,15,82.0,1,82.0,1,82.0,1,82.0,1
5452,max_effective,30,90,3,3,0.05,0.95,0.9406684676009318,16,75.0,1,75.0,1,75.0,1,73.0,0
5453,max_effective,30,90,3,3,0.05,0.95,0.938538796079564,25,108.0,1,108.0,1,108.0,1,108.0,1
5454,max_effective,30,90,3,3,0.05,0.95,0.9265482211918022,51,159.0,0,167.0,1,167.0,1,167.0,1
5455,max_effective,30,90,3,3,0.05,0.95,0.9352321233048368,13,96.0,1,96.0,1,96.0,1,96.0,1
5456,max_effective,30,90,3,3,0.05,0.95,0.8866638133752542,17,109.0,1,109.0,1,109.0,1,109.0,1
5457,max_effective,30,90,3,3,0.05,0.95,0.9256822828409924,57,140.0,1,140.0,1,140.0,1,140.0,1
5458,max_effective,30,90,3,3,0.05,0.95,0.90676128924892,24,72.0,1,72.0,1,72.0,1,71.0,0
5459,max_effective,30,90,3,3,0.05,0.95,0.9326311343569956,13,73.0,1,73.0,1,73.0,1,72.0,0
5460,max_effective,30,90,3,3,0.05,0.95,0.944981312678182,16,105.0,1,105.0,1,105.0,1,104.0,0
5461,max_effective,30,90,3,3,0.05,0.95,0.8631787014179666,8,64.0,1,64.0,1,64.0,1,64.0,1
5462,max_effective,30,90,3,3,0.05,0.95,0.8712022315272697,18,78.0,1,78.0,1,78.0,1,78.0,1
5463,max_effective,30,90,3,3,0.05,0.95,0.9389895991584508,57,111.0,1,111.0,1,111.0,1,111.0,1
5464,max_effective,30,90,3,3,0.05,0.95,0.9224230122117232,30,112.0,1,112.0,1,112.0,1,112.0,1
5465,max_effective,30,90,3,3,0.05,0.95,0.941919189328049,20,70.0,1,70.0,1,70.0,1,70.0,1
5466,max_effective,30,90,3,3,0.05,0.95,0.9470140558616076,19,77.0,1,77.0,1,77.0,1,77.0,1
5467,max_effective,30,90,3,3,0.05,0.95,0.9149848075640882,25,82.0,1,82.0,1,82.0,1,82.0,1
5468,max_effective,30,90,3,3,0.05,0.95,0.8874531295921974,10,79.0,1,79.0,1,79.0,1,79.0,1
5469,max_effective,30,90,3,3,0.05,0.95,0.8757507481463946,15,82.0,1,82.0,1,82.0,1,82.0,1
5470,max_effective,30,90,3,3,0.05,0.95,0.8927774826502937,46,138.0,0,139.0,1,139.0,1,139.0,1
5471,max_effective,30,90,3,3,0.05,0.95,0.9408254637851464,56,179.0,1,179.0,1,179.0,1,179.0,1
5472,max_effective,30,90,3,3,0.05,0.95,0.9095590436259502,16,84.0,1,84.0,1,84.0,1,84.0,1
5473,max_effective,30,90,3,3,0.05,0.95,0.9468034889073438,23,104.0,1,104.0,1,104.0,1,104.0,1
5474,max_effective,30,90,3,3,0.05,0.95,0.916687467363454,10,88.0,1,88.0,1,88.0,1,86.0,0
5475,max_effective,30,90,3,3,0.05,0.95,0.9141580533647936,12,90.0,1,90.0,1,90.0,1,90.0,1
5476,max_effective,30,90,3,3,0.05,0.95,0.9300135056856824,20,98.0,1,98.0,1,98.0,1,98.0,1
5477,max_effective,30,90,3,3,0.05,0.95,0.9451079642701692,86,154.0,1,154.0,1,154.0,1,154.0,1
5478,max_effective,30,90,3,3,0.05,0.95,0.8932268594531687,11,103.0,1,103.0,1,103.0,1,103.0,1
5479,max_effective,30,90,3,3,0.05,0.95,0.9477906865045423,32,107.0,1,107.0,1,107.0,1,107.0,1
5480,max_effective,30,90,3,3,0.05,0.95,0.9382910067109742,19,97.0,1,97.0,1,97.0,1,96.0,0
5481,max_effective,30,90,3,3,0.05,0.95,0.9296829377333424,11,73.0,1,73.0,1,73.0,1,72.0,0
5482,max_effective,30,90,3,3,0.05,0.95,0.9469811248645192,17,90.0,1,90.0,1,90.0,1,90.0,1
5483,max_effective,30,90,3,3,0.05,0.95,0.885997633159263,11,68.0,1,68.0,1,68.0,1,68.0,1
5484,max_effective,30,90,3,3,0.05,0.95,0.932775165060456,45,130.0,1,130.0,1,130.0,1,130.0,1
5485,max_effective,30,90,3,3,0.05,0.95,0.941111190438482,12,67.0,1,67.0,1,67.0,1,67.0,1
5486,max_effective,30,90,3,3,0.05,0.95,0.80017861103441,9,61.0,1,61.0,1,61.0,1,60.0,0
5487,max_effective,30,90,3,3,0.05,0.95,0.9309729424827372,46,145.0,1,145.0,1,145.0,1,145.0,1
5488,max_effective,30,90,3,3,0.05,0.95,0.9355466490977552,30,82.0,1,82.0,1,82.0,1,82.0,1
5489,max_effective,30,90,3,3,0.05,0.95,0.8601288176430217,12,71.0,1,71.0,1,71.0,1,71.0,1
5490,max_effective,30,90,3,3,0.05,0.95,0.9345361567541112,15,97.0,1,97.0,1,97.0,1,97.0,1
5491,max_effective,30,90,3,3,0.05,0.95,0.945317411518701,15,94.0,1,94.0,1,94.0,1,94.0,1
5492,max_effective,30,90,3,3,0.05,0.95,0.9425644349460268,46,170.0,0,183.0,0,188.0,1,188.0,1
5493,max_effective,30,90,3,3,0.05,0.95,0.9074195453169012,24,97.0,1,97.0,1,97.0,1,97.0,1
5494,max_effective,30,90,3,3,0.05,0.95,0.9299649655015458,26,87.0,1,87.0,1,87.0,1,87.0,1
5495,max_effective,30,90,3,3,0.05,0.95,0.9473761634946786,16,71.0,1,71.0,1,71.0,1,71.0,1
5496,max_effective,30,90,3,3,0.05,0.95,0.896493843260049,9,83.0,1,83.0,1,83.0,1,82.0,0
5497,max_effective,30,90,3,3,0.05,0.95,0.9397194119633976,10,68.0,1,68.0,1,68.0,1,68.0,1
5498,max_effective,30,90,3,3,0.05,0.95,0.9404524880602348,28,114.0,1,114.0,1,114.0,1,112.0,0
5499,max_effective,30,90,3,3,0.05,0.95,0.9319809289717648,10,84.0,1,84.0,1,84.0,1,83.0,0
5500,max_effective,30,90,3,3,0.05,0.95,0.8673605737458309,8,66.0,1,66.0,1,66.0,1,66.0,1
5501,max_effective,30,90,3,3,0.05,0.95,0.9423903637179134,21,122.0,1,122.0,1,122.0,1,122.0,1
5502,max_effective,30,90,3,3,0.05,0.95,0.945982391380333,16,86.0,1,86.0,1,86.0,1,86.0,1
5503,max_effective,30,90,3,3,0.05,0.95,0.920579874651116,34,99.0,1,99.0,1,99.0,1,97.0,0
5504,max_effective,30,90,3,3,0.05,0.95,0.8910838242567971,15,83.0,1,83.0,1,83.0,1,82.0,0
5505,max_effective,30,90,3,3,0.05,0.95,0.94874293350642,28,150.0,1,150.0,1,150.0,1,150.0,1
5506,max_effective,30,90,3,3,0.05,0.95,0.9282155476465608,44,161.0,1,161.0,1,161.0,1,158.0,0
5507,max_effective,30,90,3,3,0.05,0.95,0.9486015432984574,95,160.0,0,214.0,1,205.0,0,214.0,1
5508,max_effective,30,90,3,3,0.05,0.95,0.9345557123272318,13,78.0,1,78.0,1,78.0,1,78.0,1
5509,max_effective,30,90,3,3,0.05,0.95,0.93793237944034,16,100.0,1,100.0,1,100.0,1,100.0,1
5510,max_effective,30,90,3,3,0.05,0.95,0.9336380548589506,29,117.0,1,117.0,1,117.0,1,117.0,1
5511,max_effective,30,90,3,3,0.05,0.95,0.9360832006558246,14,81.0,1,81.0,1,81.0,1,81.0,1
5512,max_effective,30,90,3,3,0.05,0.95,0.9351387549223228,42,136.0,1,136.0,1,136.0,1,136.0,1
5513,max_effective,30,90,3,3,0.05,0.95,0.922959414844937,25,111.0,1,111.0,1,111.0,1,111.0,1
5514,max_effective,30,90,3,3,0.05,0.95,0.9482603802258622,79,174.0,0,177.0,0,185.0,0,190.0,1
5515,max_effective,30,90,3,3,0.05,0.95,0.9455503885801896,25,117.0,1,117.0,1,117.0,1,117.0,1
5516,max_effective,30,90,3,3,0.05,0.95,0.9374276270352324,21,108.0,1,108.0,1,108.0,1,108.0,1
5517,max_effective,30,90,3,3,0.05,0.95,0.939438297976572,11,76.0,1,76.0,1,76.0,1,76.0,1
5518,max_effective,30,90,3,3,0.05,0.95,0.9180687138170016,24,107.0,1,107.0,1,107.0,1,107.0,1
5519,max_effective,30,90,3,3,0.05,0.95,0.9416087840782512,28,177.0,0,181.0,1,181.0,1,181.0,1
5520,max_effective,30,90,3,3,0.05,0.95,0.8857905425385865,8,65.0,1,65.0,1,65.0,1,65.0,1
5521,max_effective,30,90,3,3,0.05,0.95,0.9009127343493644,11,94.0,1,94.0,1,94.0,1,94.0,1
5522,max_effective,30,90,3,3,0.05,0.95,0.9435071302813004,39,115.0,1,115.0,1,115.0,1,115.0,1
5523,max_effective,30,90,3,3,0.05,0.95,0.9263479306042592,34,162.0,0,170.0,1,170.0,1,170.0,1
5524,max_effective,30,90,3,3,0.05,0.95,0.920561907284096,26,98.0,1,98.0,1,98.0,1,98.0,1
5525,max_effective,30,90,3,3,0.05,0.95,0.9232918536174798,18,80.0,1,80.0,1,80.0,1,80.0,1
5526,max_effective,30,90,3,3,0.05,0.95,0.9014278453444744,16,73.0,1,73.0,1,73.0,1,73.0,1
5527,max_effective,30,90,3,3,0.05,0.95,0.9006289413631917,12,65.0,1,65.0,1,65.0,1,65.0,1
5528,max_effective,30,90,3,3,0.05,0.95,0.9177835830978524,19,116.0,1,116.0,1,116.0,1,116.0,1
5529,max_effective,30,90,3,3,0.05,0.95,0.9490385392366164,29,86.0,1,86.0,1,86.0,1,86.0,1
5530,max_effective,30,90,3,3,0.05,0.95,0.9409077892002092,18,116.0,1,116.0,1,116.0,1,116.0,1
5531,max_effective,30,90,3,3,0.05,0.95,0.8657129411301447,8,73.0,1,73.0,1,73.0,1,73.0,1
5532,max_effective,30,90,3,3,0.05,0.95,0.9312508163145756,31,119.0,1,119.0,1,119.0,1,119.0,1
5533,max_effective,30,90,3,3,0.05,0.95,0.9064985675404424,24,123.0,1,123.0,1,123.0,1,123.0,1
5534,max_effective,30,90,3,3,0.05,0.95,0.942461956426034,16,75.0,1,75.0,1,75.0,1,75.0,1
5535,max_effective,30,90,3,3,0.05,0.95,0.8959437872539641,15,81.0,1,81.0,1,81.0,1,71.0,0
5536,max_effective,30,90,3,3,0.05,0.95,0.9378102952598152,11,62.0,1,62.0,1,62.0,1,62.0,1
5537,max_effective,30,90,3,3,0.05,0.95,0.9447528779010432,41,144.0,1,144.0,1,144.0,1,144.0,1
5538,max_effective,30,90,3,3,0.05,0.95,0.9397605174918384,50,159.0,1,159.0,1,159.0,1,159.0,1
5539,max_effective,30,90,3,3,0.05,0.95,0.9425316412820388,22,135.0,1,135.0,1,135.0,1,135.0,1
5540,max_effective,30,90,3,3,0.05,0.95,0.890218439485137,20,79.0,1,79.0,1,79.0,1,79.0,1
5541,max_effective,30,90,3,3,0.05,0.95,0.9320412906449465,34,142.0,1,142.0,1,142.0,1,142.0,1
5542,max_effective,30,90,3,3,0.05,0.95,0.931596786324064,13,89.0,1,89.0,1,89.0,1,89.0,1
5543,max_effective,30,90,3,3,0.05,0.95,0.9419973610378756,24,118.0,1,118.0,1,118.0,1,118.0,1
5544,max_effective,30,90,3,3,0.05,0.95,0.8987413716567481,17,103.0,1,103.0,1,103.0,1,103.0,1
5545,max_effective,30,90,3,3,0.05,0.95,0.8838080526558588,18,69.0,1,69.0,1,69.0,1,69.0,1
5546,max_effective,30,90,3,3,0.05,0.95,0.9470084639289404,11,80.0,1,80.0,1,80.0,1,79.0,0
5547,max_effective,30,90,3,3,0.05,0.95,0.9197332024245466,27,97.0,1,97.0,1,97.0,1,97.0,1
5548,max_effective,30,90,3,3,0.05,0.95,0.9472229846563774,38,135.0,1,135.0,1,135.0,1,135.0,1
5549,max_effective,30,90,3,3,0.05,0.95,0.9283907542495404,11,66.0,1,66.0,1,66.0,1,66.0,1
5550,max_effective,30,90,3,3,0.05,0.95,0.945616031592606,51,123.0,1,123.0,1,123.0,1,123.0,1
5551,max_effective,30,90,3,3,0.05,0.95,0.9258966424639704,9,61.0,1,61.0,1,61.0,1,61.0,1
5552,max_effective,30,90,3,3,0.05,0.95,0.8958357135571487,33,124.0,1,124.0,1,124.0,1,123.0,0
5553,max_effective,30,90,3,3,0.05,0.95,0.90611035987076,29,97.0,1,97.0,1,97.0,1,97.0,1
5554,max_effective,30,90,3,3,0.05,0.95,0.9244582628917296,13,77.0,1,77.0,1,77.0,1,77.0,1
5555,max_effective,30,90,3,3,0.05,0.95,0.8974377807711413,13,84.0,1,84.0,1,84.0,1,82.0,0
5556,max_effective,30,90,3,3,0.05,0.95,0.9294210763304386,30,141.0,1,141.0,1,141.0,1,141.0,1
5557,max_effective,30,90,3,3,0.05,0.95,0.9394290907957968,24,114.0,1,114.0,1,114.0,1,112.0,0
5558,max_effective,30,90,3,3,0.05,0.95,0.8794554088094767,21,82.0,1,82.0,1,82.0,1,82.0,1
5559,max_effective,30,90,3,3,0.05,0.95,0.9452720501206548,15,67.0,1,67.0,1,67.0,1,60.0,0
5560,max_effective,30,90,3,3,0.05,0.95,0.9339289715795944,26,72.0,1,72.0,1,72.0,1,72.0,1
5561,max_effective,30,90,3,3,0.05,0.95,0.91469015031611,13,112.0,1,112.0,1,112.0,1,112.0,1
5562,max_effective,30,90,3,3,0.05,0.95,0.925910936413092,8,65.0,1,65.0,1,65.0,1,65.0,1
5563,max_effective,30,90,3,3,0.05,0.95,0.9320699303824632,53,152.0,1,152.0,1,152.0,1,152.0,1
5564,max_effective,30,90,3,3,0.05,0.95,0.8860413137400418,33,124.0,1,124.0,1,124.0,1,124.0,1
5565,max_effective,30,90,3,3,0.05,0.95,0.9408145376548022,37,149.0,1,149.0,1,149.0,1,149.0,1
5566,max_effective,30,90,3,3,0.05,0.95,0.9410913305726462,33,121.0,1,121.0,1,121.0,1,121.0,1
5567,max_effective,30,90,3,3,0.05,0.95,0.906428833003168,11,83.0,1,83.0,1,83.0,1,83.0,1
5568,max_effective,30,90,3,3,0.05,0.95,0.9496089781200052,30,120.0,1,120.0,1,120.0,1,120.0,1
5569,max_effective,30,90,3,3,0.05,0.95,0.9377991193847918,31,139.0,1,139.0,1,139.0,1,139.0,1
5570,max_effective,30,90,3,3,0.05,0.95,0.915979622529308,35,97.0,1,97.0,1,97.0,1,97.0,1
5571,max_effective,30,90,3,3,0.05,0.95,0.9472033536539568,20,95.0,1,95.0,1,95.0,1,95.0,1
5572,max_effective,30,90,3,3,0.05,0.95,0.8155326881379397,7,66.0,1,66.0,1,66.0,1,66.0,1
5573,max_effective,30,90,3,3,0.05,0.95,0.9432692142564132,49,148.0,1,148.0,1,148.0,1,148.0,1
5574,max_effective,30,90,3,3,0.05,0.95,0.8579597633185693,24,102.0,1,102.0,1,102.0,1,102.0,1
5575,max_effective,30,90,3,3,0.05,0.95,0.916495431209404,15,94.0,1,94.0,1,94.0,1,94.0,1
5576,max_effective,30,90,3,3,0.05,0.95,0.922992041288452,10,78.0,1,78.0,1,78.0,1,76.0,0
5577,max_effective,30,90,3,3,0.05,0.95,0.9402441225889612,34,102.0,1,102.0,1,102.0,1,102.0,1
5578,max_effective,30,90,3,3,0.05,0.95,0.9413247645957964,26,85.0,1,85.0,1,85.0,1,85.0,1
5579,max_effective,30,90,3,3,0.05,0.95,0.8907200107057188,12,67.0,1,67.0,1,67.0,1,67.0,1
5580,max_effective,30,90,3,3,0.05,0.95,0.9237012404235831,29,130.0,1,130.0,1,130.0,1,130.0,1
5581,max_effective,30,90,3,3,0.05,0.95,0.9479913083228998,14,99.0,1,99.0,1,99.0,1,99.0,1
5582,max_effective,30,90,3,3,0.05,0.95,0.945883629751336,37,142.0,1,142.0,1,142.0,1,142.0,1
5583,max_effective,30,90,3,3,0.05,0.95,0.9399305493987304,15,80.0,1,80.0,1,80.0,1,80.0,1
5584,max_effective,30,90,3,3,0.05,0.95,0.9429220396941388,12,72.0,1,72.0,1,72.0,1,72.0,1
5585,max_effective,30,90,3,3,0.05,0.95,0.9432359974996084,47,163.0,1,163.0,1,163.0,1,163.0,1
5586,max_effective,30,90,3,3,0.05,0.95,0.9427432412353768,25,133.0,1,133.0,1,133.0,1,133.0,1
5587,max_effective,30,90,3,3,0.05,0.95,0.9463413293487878,19,121.0,1,121.0,1,121.0,1,121.0,1
5588,max_effective,30,90,3,3,0.05,0.95,0.949492650267194,36,140.0,1,140.0,1,140.0,1,140.0,1
5589,max_effective,30,90,3,3,0.05,0.95,0.9460764242948624,33,122.0,1,122.0,1,122.0,1,122.0,1
5590,max_effective,30,90,3,3,0.05,0.95,0.9206863472643187,8,52.0,1,52.0,1,52.0,1,52.0,1
5591,max_effective,30,90,3,3,0.05,0.95,0.8173276226771192,15,74.0,1,74.0,1,74.0,1,74.0,1
5592,max_effective,30,90,3,3,0.05,0.95,0.9299641048316832,20,105.0,1,105.0,1,105.0,1,105.0,1
5593,max_effective,30,90,3,3,0.05,0.95,0.8774381263307222,9,78.0,1,78.0,1,78.0,1,78.0,1
5594,max_effective,30,90,3,3,0.05,0.95,0.9220202128349932,22,92.0,1,92.0,1,92.0,1,92.0,1
5595,max_effective,30,90,3,3,0.05,0.95,0.9047207302495104,12,71.0,1,71.0,1,71.0,1,69.0,0
5596,max_effective,30,90,3,3,0.05,0.95,0.821031849377176,8,64.0,1,64.0,1,64.0,1,59.0,0
5597,max_effective,30,90,3,3,0.05,0.95,0.9069162406547888,11,74.0,1,74.0,1,74.0,1,74.0,1
5598,max_effective,30,90,3,3,0.05,0.95,0.9489695918994994,19,119.0,1,119.0,1,119.0,1,119.0,1
5599,max_effective,30,90,3,3,0.05,0.95,0.9094155686839148,12,73.0,1,73.0,1,73.0,1,72.0,0
5600,max_effective,30,90,3,3,0.05,0.95,0.9081054850464292,19,93.0,1,93.0,1,93.0,1,93.0,1
5601,max_effective,30,90,3,3,0.05,0.95,0.9385406127129868,29,95.0,1,95.0,1,95.0,1,92.0,0
5602,max_effective,30,90,3,3,0.05,0.95,0.9066098486819768,17,104.0,1,104.0,1,104.0,1,104.0,1
5603,max_effective,30,90,3,3,0.05,0.95,0.9325888649084296,11,94.0,1,94.0,1,94.0,1,94.0,1
5604,max_effective,30,90,3,3,0.05,0.95,0.7769685553941732,14,72.0,1,72.0,1,72.0,1,72.0,1
5605,max_effective,30,90,3,3,0.05,0.95,0.9458445471742032,45,154.0,1,154.0,1,154.0,1,154.0,1
5606,max_effective,30,90,3,3,0.05,0.95,0.8934058961200304,22,106.0,1,106.0,1,106.0,1,106.0,1
5607,max_effective,30,90,3,3,0.05,0.95,0.9427770521160528,11,74.0,1,74.0,1,74.0,1,74.0,1
5608,max_effective,30,90,3,3,0.05,0.95,0.9476902312961364,30,126.0,1,126.0,1,126.0,1,126.0,1
5609,max_effective,30,90,3,3,0.05,0.95,0.927853730826344,10,88.0,1,88.0,1,88.0,1,88.0,1
5610,max_effective,30,90,3,3,0.05,0.95,0.9276428410800872,39,133.0,1,133.0,1,133.0,1,133.0,1
5611,max_effective,30,90,3,3,0.05,0.95,0.9215348007200204,25,114.0,1,114.0,1,114.0,1,114.0,1
5612,max_effective,30,90,3,3,0.05,0.95,0.9071532811029464,24,113.0,1,113.0,1,113.0,1,113.0,1
5613,max_effective,30,90,3,3,0.05,0.95,0.8272782898149234,7,68.0,1,68.0,1,68.0,1,68.0,1
5614,max_effective,30,90,3,3,0.05,0.95,0.9480379237204528,52,151.0,0,167.0,0,168.0,1,168.0,1
5615,max_effective,30,90,3,3,0.05,0.95,0.9379980214696308,18,87.0,1,87.0,1,87.0,1,87.0,1
5616,max_effective,30,90,3,3,0.05,0.95,0.9290959998679093,7,69.0,1,69.0,1,69.0,1,68.0,0
5617,max_effective,30,90,3,3,0.05,0.95,0.909788069942332,11,59.0,1,59.0,1,59.0,1,59.0,1
5618,max_effective,30,90,3,3,0.05,0.95,0.9086140127002929,15,67.0,1,67.0,1,67.0,1,66.0,0
5619,max_effective,30,90,3,3,0.05,0.95,0.9491600498427216,15,85.0,1,85.0,1,85.0,1,85.0,1
5620,max_effective,30,90,3,3,0.05,0.95,0.9432054554138146,23,86.0,1,86.0,1,86.0,1,86.0,1
5621,max_effective,30,90,3,3,0.05,0.95,0.8261336061685128,10,63.0,1,63.0,1,63.0,1,63.0,1
5622,max_effective,30,90,3,3,0.05,0.95,0.9479154191913534,18,86.0,1,86.0,1,86.0,1,86.0,1
5623,max_effective,30,90,3,3,0.05,0.95,0.9313254746317952,11,83.0,1,83.0,1,83.0,1,81.0,0
5624,max_effective,30,90,3,3,0.05,0.95,0.927877194928712,8,89.0,1,89.0,1,89.0,1,89.0,1
5625,max_effective,30,90,3,3,0.05,0.95,0.943510666381417,52,186.0,0,206.0,0,222.0,0,223.0,1
5626,max_effective,30,90,3,3,0.05,0.95,0.8721750543734983,7,65.0,1,65.0,1,65.0,1,65.0,1
5627,max_effective,30,90,3,3,0.05,0.95,0.9082492314368033,16,90.0,1,90.0,1,90.0,1,90.0,1
5628,max_effective,30,90,3,3,0.05,0.95,0.8882384942319951,9,77.0,1,77.0,1,77.0,1,77.0,1
5629,max_effective,30,90,3,3,0.05,0.95,0.9238527560025804,12,59.0,1,59.0,1,59.0,1,59.0,1
5630,max_effective,30,90,3,3,0.05,0.95,0.9499597416205756,34,132.0,1,132.0,1,132.0,1,132.0,1
5631,max_effective,30,90,3,3,0.05,0.95,0.9458727191740258,21,125.0,1,125.0,1,125.0,1,125.0,1
5632,max_effective,30,90,3,3,0.05,0.95,0.8975491269206679,11,71.0,1,71.0,1,71.0,1,71.0,1
5633,max_effective,30,90,3,3,0.05,0.95,0.9229523336453788,17,84.0,1,84.0,1,84.0,1,83.0,0
5634,max_effective,30,90,3,3,0.05,0.95,0.9365895615083648,8,68.0,1,68.0,1,68.0,1,68.0,1
5635,max_effective,30,90,3,3,0.05,0.95,0.9464661334673912,19,114.0,1,114.0,1,114.0,1,114.0,1
5636,max_effective,30,90,3,3,0.05,0.95,0.9437928479810578,15,102.0,1,102.0,1,102.0,1,102.0,1
5637,max_effective,30,90,3,3,0.05,0.95,0.9382665106691224,35,103.0,1,103.0,1,103.0,1,103.0,1
5638,max_effective,30,90,3,3,0.05,0.95,0.9195809993781532,11,70.0,1,70.0,1,70.0,1,70.0,1
5639,max_effective,30,90,3,3,0.05,0.95,0.9432363697126444,18,109.0,1,109.0,1,109.0,1,109.0,1
5640,max_effective,30,90,3,3,0.05,0.95,0.8925600021437473,14,99.0,1,99.0,1,99.0,1,99.0,1
5641,max_effective,30,90,3,3,0.05,0.95,0.9110515013983514,18,116.0,1,116.0,1,116.0,1,116.0,1
5642,max_effective,30,90,3,3,0.05,0.95,0.9494367471530418,27,89.0,1,89.0,1,89.0,1,89.0,1
5643,max_effective,30,90,3,3,0.05,0.95,0.945735803698493,10,78.0,1,78.0,1,78.0,1,78.0,1
5644,max_effective,30,90,3,3,0.05,0.95,0.9461031239823778,22,121.0,1,121.0,1,121.0,1,121.0,1
5645,max_effective,30,90,3,3,0.05,0.95,0.9277363526460356,14,85.0,1,85.0,1,85.0,1,85.0,1
5646,max_effective,30,90,3,3,0.05,0.95,0.9260318750378412,45,110.0,1,110.0,1,110.0,1,110.0,1
5647,max_effective,30,90,3,3,0.05,0.95,0.9452628311989943,19,116.0,1,116.0,1,116.0,1,116.0,1
5648,max_effective,30,90,3,3,0.05,0.95,0.8432577671362753,15,68.0,1,68.0,1,68.0,1,68.0,1
5649,max_effective,30,90,3,3,0.05,0.95,0.8751180721892687,9,85.0,1,85.0,1,85.0,1,85.0,1
5650,max_effective,30,90,3,3,0.05,0.95,0.9344631340805164,13,82.0,1,82.0,1,82.0,1,82.0,1
5651,max_effective,30,90,3,3,0.05,0.95,0.9317023412635284,20,83.0,1,83.0,1,83.0,1,81.0,0
5652,max_effective,30,90,3,3,0.05,0.95,0.8597641492212122,19,88.0,1,88.0,1,88.0,1,88.0,1
5653,max_effective,30,90,3,3,0.05,0.95,0.9387054063361548,19,87.0,1,87.0,1,87.0,1,87.0,1
5654,max_effective,30,90,3,3,0.05,0.95,0.9490867695283776,34,108.0,1,108.0,1,108.0,1,108.0,1
5655,max_effective,30,90,3,3,0.05,0.95,0.9065632298253756,13,77.0,1,77.0,1,77.0,1,77.0,1
5656,max_effective,30,90,3,3,0.05,0.95,0.93939481840479,8,57.0,1,57.0,1,57.0,1,54.0,0
5657,max_effective,30,90,3,3,0.05,0.95,0.9280116865269564,54,134.0,1,134.0,1,134.0,1,134.0,1
5658,max_effective,30,90,3,3,0.05,0.95,0.9257424486648116,16,95.0,1,95.0,1,95.0,1,95.0,1
5659,max_effective,30,90,3,3,0.05,0.95,0.946963128341358,34,138.0,1,138.0,1,138.0,1,138.0,1
5660,max_effective,30,90,3,3,0.05,0.95,0.8873449163454726,17,83.0,1,83.0,1,83.0,1,83.0,1
5661,max_effective,30,90,3,3,0.05,0.95,0.9262837195581488,28,108.0,1,108.0,1,108.0,1,108.0,1
5662,max_effective,30,90,3,3,0.05,0.95,0.9169734071285368,16,90.0,1,90.0,1,90.0,1,90.0,1
5663,max_effective,30,90,3,3,0.05,0.95,0.8563814899190552,7,52.0,1,52.0,1,52.0,1,52.0,1
5664,max_effective,30,90,3,3,0.05,0.95,0.9257946736825816,17,70.0,1,70.0,1,70.0,1,68.0,0
5665,max_effective,30,90,3,3,0.05,0.95,0.9358915369224527,41,136.0,1,136.0,1,136.0,1,136.0,1
5666,max_effective,30,90,3,3,0.05,0.95,0.9134270873817624,10,61.0,1,61.0,1,61.0,1,61.0,1
5667,max_effective,30,90,3,3,0.05,0.95,0.8976691802323141,23,82.0,1,82.0,1,82.0,1,82.0,1
5668,max_effective,30,90,3,3,0.05,0.95,0.9486484342241276,66,154.0,1,154.0,1,154.0,1,154.0,1
5669,max_effective,30,90,3,3,0.05,0.95,0.9498063853784706,52,160.0,0,177.0,1,177.0,1,177.0,1
5670,max_effective,30,90,3,3,0.05,0.95,0.94507933757207,15,121.0,1,121.0,1,121.0,1,120.0,0
5671,max_effective,30,90,3,3,0.05,0.95,0.948702903333268,6,72.0,1,72.0,1,72.0,1,72.0,1
5672,max_effective,30,90,3,3,0.05,0.95,0.911504781608755,8,74.0,1,74.0,1,74.0,1,70.0,0
5673,max_effective,30,90,3,3,0.05,0.95,0.9100181019408092,7,60.0,1,60.0,1,60.0,1,60.0,1
5674,max_effective,30,90,3,3,0.05,0.95,0.9462423208856964,20,71.0,1,71.0,1,71.0,1,71.0,1
5675,max_effective,30,90,3,3,0.05,0.95,0.9368412654923582,30,133.0,1,133.0,1,133.0,1,133.0,1
5676,max_effective,30,90,3,3,0.05,0.95,0.944943416943272,5,58.0,1,58.0,1,58.0,1,54.0,0
5677,max_effective,30,90,3,3,0.05,0.95,0.9227648495459798,17,65.0,1,65.0,1,65.0,1,65.0,1
5678,max_effective,30,90,3,3,0.05,0.95,0.9421109541024258,16,104.0,1,104.0,1,104.0,1,104.0,1
5679,max_effective,30,90,3,3,0.05,0.95,0.9015092077908204,10,64.0,1,64.0,1,64.0,1,64.0,1
5680,max_effective,30,90,3,3,0.05,0.95,0.9006026378690585,16,84.0,1,84.0,1,84.0,1,84.0,1
5681,max_effective,30,90,3,3,0.05,0.95,0.8976711572189425,8,66.0,1,66.0,1,66.0,1,66.0,1
5682,max_effective,30,90,3,3,0.05,0.95,0.9160675553578016,15,70.0,1,70.0,1,70.0,1,70.0,1
5683,max_effective,30,90,3,3,0.05,0.95,0.9327716672458624,26,93.0,1,93.0,1,93.0,1,93.0,1
5684,max_effective,30,90,3,3,0.05,0.95,0.9385299581306245,13,94.0,1,94.0,1,94.0,1,94.0,1
5685,max_effective,30,90,3,3,0.05,0.95,0.9110543480634024,17,111.0,1,111.0,1,111.0,1,111.0,1
5686,max_effective,30,90,3,3,0.05,0.95,0.8699966749827444,25,96.0,1,96.0,1,96.0,1,96.0,1
5687,max_effective,30,90,3,3,0.05,0.95,0.9499208074852784,31,117.0,1,117.0,1,117.0,1,117.0,1
5688,max_effective,30,90,3,3,0.05,0.95,0.882200676565977,9,74.0,1,74.0,1,74.0,1,74.0,1
5689,max_effective,30,90,3,3,0.05,0.95,0.9145789983960244,38,110.0,1,110.0,1,110.0,1,110.0,1
5690,max_effective,30,90,3,3,0.05,0.95,0.9450402906039168,12,74.0,1,74.0,1,74.0,1,72.0,0
5691,max_effective,30,90,3,3,0.05,0.95,0.941026666708562,17,82.0,1,82.0,1,82.0,1,82.0,1
5692,max_effective,30,90,3,3,0.05,0.95,0.9383410361584418,45,163.0,0,172.0,1,172.0,1,172.0,1
5693,max_effective,30,90,3,3,0.05,0.95,0.9395395321545184,13,91.0,1,91.0,1,91.0,1,91.0,1
5694,max_effective,30,90,3,3,0.05,0.95,0.9264969267568764,16,96.0,1,96.0,1,96.0,1,95.0,0
5695,max_effective,30,90,3,3,0.05,0.95,0.9097436005639062,8,66.0,1,66.0,1,66.0,1,65.0,0
5696,max_effective,30,90,3,3,0.05,0.95,0.9443378135525552,23,79.0,1,79.0,1,79.0,1,79.0,1
5697,max_effective,30,90,3,3,0.05,0.95,0.9409697264698704,56,159.0,1,159.0,1,159.0,1,159.0,1
5698,max_effective,30,90,3,3,0.05,0.95,0.9132292734768992,9,94.0,1,94.0,1,94.0,1,94.0,1
5699,max_effective,30,90,3,3,0.05,0.95,0.9489448111919409,51,141.0,1,141.0,1,141.0,1,141.0,1
5700,max_effective,30,90,3,3,0.05,0.95,0.9479073609299226,13,82.0,1,82.0,1,82.0,1,82.0,1
5701,max_effective,30,90,3,3,0.05,0.95,0.9451413931668198,6,55.0,1,55.0,1,55.0,1,55.0,1
5702,max_effective,30,90,3,3,0.05,0.95,0.924903702628826,24,135.0,1,135.0,1,135.0,1,135.0,1
5703,max_effective,30,90,3,3,0.05,0.95,0.8984701033718593,14,73.0,1,73.0,1,73.0,1,73.0,1
5704,max_effective,30,90,3,3,0.05,0.95,0.7855946780040713,7,75.0,1,75.0,1,75.0,1,75.0,1
5705,max_effective,30,90,3,3,0.05,0.95,0.9165344761960216,7,73.0,1,73.0,1,73.0,1,73.0,1
5706,max_effective,30,90,3,3,0.05,0.95,0.913707708449772,33,156.0,1,156.0,1,156.0,1,156.0,1
5707,max_effective,30,90,3,3,0.05,0.95,0.9492845130660572,27,103.0,1,103.0,1,103.0,1,103.0,1
5708,max_effective,30,90,3,3,0.05,0.95,0.9076842819498812,13,70.0,1,70.0,1,70.0,1,70.0,1
5709,max_effective,30,90,3,3,0.05,0.95,0.9154590316450592,12,76.0,1,76.0,1,76.0,1,76.0,1
5710,max_effective,30,90,3,3,0.05,0.95,0.9376903699671716,10,57.0,1,57.0,1,57.0,1,56.0,0
5711,max_effective,30,90,3,3,0.05,0.95,0.938259992398061,13,73.0,1,73.0,1,73.0,1,73.0,1
5712,max_effective,30,90,3,3,0.05,0.95,0.9415133637201898,30,98.0,1,98.0,1,98.0,1,98.0,1
5713,max_effective,30,90,3,3,0.05,0.95,0.8735912375221591,8,67.0,1,67.0,1,67.0,1,67.0,1
5714,max_effective,30,90,3,3,0.05,0.95,0.9470397483230504,13,83.0,1,83.0,1,83.0,1,83.0,1
5715,max_effective,30,90,3,3,0.05,0.95,0.9184434948685796,16,77.0,1,77.0,1,77.0,1,77.0,1
5716,max_effective,30,90,3,3,0.05,0.95,0.9470272722672144,55,153.0,1,153.0,1,153.0,1,153.0,1
5717,max_effective,30,90,3,3,0.05,0.95,0.9375508381633652,43,127.0,1,127.0,1,127.0,1,127.0,1
5718,max_effective,30,90,3,3,0.05,0.95,0.9116089800391592,6,69.0,1,69.0,1,69.0,1,69.0,1
5719,max_effective,30,90,3,3,0.05,0.95,0.8674694098027023,18,90.0,1,90.0,1,90.0,1,90.0,1
5720,max_effective,30,90,3,3,0.05,0.95,0.9262797347731694,19,90.0,1,90.0,1,90.0,1,90.0,1
5721,max_effective,30,90,3,3,0.05,0.95,0.9034364481181814,8,54.0,1,54.0,1,54.0,1,54.0,1
5722,max_effective,30,90,3,3,0.05,0.95,0.8956951309749414,13,62.0,1,62.0,1,62.0,1,62.0,1
5723,max_effective,30,90,3,3,0.05,0.95,0.9445541902090476,36,117.0,1,117.0,1,117.0,1,117.0,1
5724,max_effective,30,90,3,3,0.05,0.95,0.8585594412930476,12,70.0,1,70.0,1,70.0,1,66.0,0
5725,max_effective,30,90,3,3,0.05,0.95,0.942030619798268,44,128.0,1,128.0,1,128.0,1,128.0,1
5726,max_effective,30,90,3,3,0.05,0.95,0.8313480241120763,7,68.0,1,68.0,1,68.0,1,68.0,1
5727,max_effective,30,90,3,3,0.05,0.95,0.9377756133404326,10,81.0,1,81.0,1,81.0,1,81.0,1
5728,max_effective,30,90,3,3,0.05,0.95,0.9355813654866136,32,124.0,1,124.0,1,124.0,1,124.0,1
5729,max_effective,30,90,3,3,0.05,0.95,0.9223853558905732,27,88.0,1,88.0,1,88.0,1,88.0,1
5730,max_effective,30,90,3,3,0.05,0.95,0.8717766444692114,9,56.0,1,56.0,1,56.0,1,56.0,1
5731,max_effective,30,90,3,3,0.05,0.95,0.9463699558249148,34,130.0,1,130.0,1,130.0,1,130.0,1
5732,max_effective,30,90,3,3,0.05,0.95,0.919951692938632,23,121.0,1,121.0,1,121.0,1,121.0,1
5733,max_effective,30,90,3,3,0.05,0.95,0.9427701333242712,40,136.0,1,136.0,1,136.0,1,130.0,0
5734,max_effective,30,90,3,3,0.05,0.95,0.8967722535011662,26,77.0,1,77.0,1,77.0,1,77.0,1
5735,max_effective,30,90,3,3,0.05,0.95,0.9182773422228004,26,82.0,1,82.0,1,82.0,1,81.0,0
5736,max_effective,30,90,3,3,0.05,0.95,0.9197728190008616,5,53.0,1,53.0,1,53.0,1,53.0,1
5737,max_effective,30,90,3,3,0.05,0.95,0.9387692904375234,15,92.0,1,92.0,1,92.0,1,92.0,1
5738,max_effective,30,90,3,3,0.05,0.95,0.947388584911343,30,101.0,1,101.0,1,101.0,1,101.0,1
5739,max_effective,30,90,3,3,0.05,0.95,0.9479267818046468,10,77.0,1,77.0,1,77.0,1,77.0,1
5740,max_effective,30,90,3,3,0.05,0.95,0.8792243404579395,24,91.0,1,91.0,1,91.0,1,91.0,1
5741,max_effective,30,90,3,3,0.05,0.95,0.9384306432737964,19,98.0,1,98.0,1,98.0,1,96.0,0
5742,max_effective,30,90,3,3,0.05,0.95,0.9426113914201096,10,81.0,1,81.0,1,81.0,1,81.0,1
5743,max_effective,30,90,3,3,0.05,0.95,0.9247649149428676,92,151.0,0,183.0,0,186.0,1,179.0,0
5744,max_effective,30,90,3,3,0.05,0.95,0.928427147801462,33,88.0,1,88.0,1,88.0,1,88.0,1
5745,max_effective,30,90,3,3,0.05,0.95,0.8649429732976819,11,80.0,1,80.0,1,80.0,1,78.0,0
5746,max_effective,30,90,3,3,0.05,0.95,0.9221956494053394,20,66.0,1,66.0,1,66.0,1,66.0,1
5747,max_effective,30,90,3,3,0.05,0.95,0.8812799893255865,17,75.0,1,75.0,1,75.0,1,75.0,1
5748,max_effective,30,90,3,3,0.05,0.95,0.8773681099240541,16,71.0,1,71.0,1,71.0,1,71.0,1
5749,max_effective,30,90,3,3,0.05,0.95,0.9085130554238976,22,76.0,1,76.0,1,76.0,1,76.0,1
5750,max_effective,30,90,3,3,0.05,0.95,0.9391105657711636,35,135.0,1,135.0,1,135.0,1,135.0,1
5751,max_effective,30,90,3,3,0.05,0.95,0.9372511688018516,14,67.0,1,67.0,1,67.0,1,67.0,1
5752,max_effective,30,90,3,3,0.05,0.95,0.907626638069277,32,95.0,1,95.0,1,95.0,1,95.0,1
5753,max_effective,30,90,3,3,0.05,0.95,0.912560558189024,10,75.0,1,75.0,1,75.0,1,74.0,0
5754,max_effective,30,90,3,3,0.05,0.95,0.9312796127571442,25,114.0,1,114.0,1,114.0,1,114.0,1
5755,max_effective,30,90,3,3,0.05,0.95,0.920344768968178,15,101.0,1,101.0,1,101.0,1,101.0,1
5756,max_effective,30,90,3,3,0.05,0.95,0.9449320979894984,23,109.0,1,109.0,1,109.0,1,109.0,1
5757,max_effective,30,90,3,3,0.05,0.95,0.9269407933266152,11,87.0,1,87.0,1,87.0,1,87.0,1
5758,max_effective,30,90,3,3,0.05,0.95,0.9086028862884902,8,69.0,1,69.0,1,69.0,1,69.0,1
5759,max_effective,30,90,3,3,0.05,0.95,0.8899264860094324,16,92.0,1,92.0,1,92.0,1,91.0,0
5760,max_effective,30,90,3,3,0.05,0.95,0.9192136023656948,35,166.0,1,166.0,1,166.0,1,164.0,0
5761,max_effective,30,90,3,3,0.05,0.95,0.8692633982690324,17,81.0,1,81.0,1,81.0,1,81.0,1
5762,max_effective,30,90,3,3,0.05,0.95,0.9046102048662156,16,71.0,1,71.0,1,71.0,1,71.0,1
5763,max_effective,30,90,3,3,0.05,0.95,0.9264170114548316,22,89.0,1,89.0,1,89.0,1,89.0,1
5764,max_effective,30,90,3,3,0.05,0.95,0.9439321729356076,28,91.0,1,91.0,1,91.0,1,90.0,0
5765,max_effective,30,90,3,3,0.05,0.95,0.9289439079157638,31,123.0,1,123.0,1,123.0,1,123.0,1
5766,max_effective,30,90,3,3,0.05,0.95,0.9376514453187162,53,169.0,0,194.0,1,194.0,1,192.0,0
5767,max_effective,30,90,3,3,0.05,0.95,0.9435738006260044,11,66.0,1,66.0,1,66.0,1,66.0,1
5768,max_effective,30,90,3,3,0.05,0.95,0.9043448602510178,26,100.0,1,100.0,1,100.0,1,100.0,1
5769,max_effective,30,90,3,3,0.05,0.95,0.943137443483403,33,107.0,1,107.0,1,107.0,1,107.0,1
5770,max_effective,30,90,3,3,0.05,0.95,0.9112144146465888,10,76.0,1,76.0,1,76.0,1,76.0,1
5771,max_effective,30,90,3,3,0.05,0.95,0.8673526292654543,11,83.0,1,83.0,1,83.0,1,83.0,1
5772,max_effective,30,90,3,3,0.05,0.95,0.9155960193207688,48,111.0,1,111.0,1,111.0,1,111.0,1
5773,max_effective,30,90,3,3,0.05,0.95,0.9160677702140656,16,87.0,1,87.0,1,87.0,1,87.0,1
5774,max_effective,30,90,3,3,0.05,0.95,0.9314515281367336,54,149.0,0,149.0,0,160.0,1,160.0,1
5775,max_effective,30,90,3,3,0.05,0.95,0.9350712396702242,26,132.0,1,132.0,1,132.0,1,132.0,1
5776,max_effective,30,90,3,3,0.05,0.95,0.914820889464608,24,139.0,1,139.0,1,139.0,1,139.0,1
5777,max_effective,30,90,3,3,0.05,0.95,0.9277944335327718,16,94.0,1,94.0,1,94.0,1,94.0,1
5778,max_effective,30,90,3,3,0.05,0.95,0.946274355507976,24,117.0,1,117.0,1,117.0,1,117.0,1
5779,max_effective,30,90,3,3,0.05,0.95,0.9443960396572636,47,105.0,1,105.0,1,105.0,1,104.0,0
5780,max_effective,30,90,3,3,0.05,0.95,0.9305156102946796,22,117.0,1,117.0,1,117.0,1,117.0,1
5781,max_effective,30,90,3,3,0.05,0.95,0.913307097773458,33,98.0,1,98.0,1,98.0,1,98.0,1
5782,max_effective,30,90,3,3,0.05,0.95,0.8808763028597237,28,134.0,1,134.0,1,134.0,1,134.0,1
5783,max_effective,30,90,3,3,0.05,0.95,0.9186148240428252,22,122.0,1,122.0,1,122.0,1,122.0,1
5784,max_effective,30,90,3,3,0.05,0.95,0.9470701407480748,34,128.0,1,128.0,1,128.0,1,128.0,1
5785,max_effective,30,90,3,3,0.05,0.95,0.941667404405176,20,87.0,1,87.0,1,87.0,1,85.0,0
5786,max_effective,30,90,3,3,0.05,0.95,0.9271911636406606,12,71.0,1,71.0,1,71.0,1,71.0,1
5787,max_effective,30,90,3,3,0.05,0.95,0.9418564910009364,23,112.0,1,112.0,1,112.0,1,112.0,1
5788,max_effective,30,90,3,3,0.05,0.95,0.9148665946011744,27,88.0,1,88.0,1,88.0,1,86.0,0
5789,max_effective,30,90,3,3,0.05,0.95,0.911034312047308,8,85.0,1,85.0,1,85.0,1,84.0,0
5790,max_effective,30,90,3,3,0.05,0.95,0.9098224135407036,11,91.0,1,91.0,1,91.0,1,91.0,1
5791,max_effective,30,90,3,3,0.05,0.95,0.9266999082579542,9,60.0,1,60.0,1,60.0,1,60.0,1
5792,max_effective,30,90,3,3,0.05,0.95,0.9258109912031716,4,49.0,1,49.0,1,49.0,1,46.0,0
5793,max_effective,30,90,3,3,0.05,0.95,0.9452655279200062,28,112.0,1,112.0,1,112.0,1,112.0,1
5794,max_effective,30,90,3,3,0.05,0.95,0.8992710341920527,17,78.0,1,78.0,1,78.0,1,78.0,1
5795,max_effective,30,90,3,3,0.05,0.95,0.8989732549731185,19,96.0,1,96.0,1,96.0,1,96.0,1
5796,max_effective,30,90,3,3,0.05,0.95,0.9321577440707928,42,138.0,1,138.0,1,138.0,1,138.0,1
5797,max_effective,30,90,3,3,0.05,0.95,0.8876220382119667,30,112.0,1,112.0,1,112.0,1,112.0,1
5798,max_effective,30,90,3,3,0.05,0.95,0.9130784179853842,8,60.0,1,60.0,1,60.0,1,60.0,1
5799,max_effective,30,90,3,3,0.05,0.95,0.9322587102394696,52,125.0,1,125.0,1,125.0,1,125.0,1
5800,max_effective,30,90,3,3,0.05,0.95,0.9359580498111434,38,116.0,1,116.0,1,116.0,1,116.0,1
5801,max_effective,30,90,3,3,0.05,0.95,0.9467382179619674,51,169.0,0,173.0,0,179.0,1,178.0,0
5802,max_effective,30,90,3,3,0.05,0.95,0.9171670601451016,25,110.0,1,110.0,1,110.0,1,110.0,1
5803,max_effective,30,90,3,3,0.05,0.95,0.9140016136211392,22,98.0,1,98.0,1,98.0,1,98.0,1
5804,max_effective,30,90,3,3,0.05,0.95,0.8901053649150796,18,82.0,1,82.0,1,82.0,1,82.0,1
5805,max_effective,30,90,3,3,0.05,0.95,0.9361652864970824,8,66.0,1,66.0,1,66.0,1,66.0,1
5806,max_effective,30,90,3,3,0.05,0.95,0.9446582215548196,33,147.0,1,147.0,1,147.0,1,147.0,1
5807,max_effective,30,90,3,3,0.05,0.95,0.9417164858014004,37,125.0,1,125.0,1,125.0,1,125.0,1
5808,max_effective,30,90,3,3,0.05,0.95,0.9453425101062276,18,133.0,1,133.0,1,133.0,1,133.0,1
5809,max_effective,30,90,3,3,0.05,0.95,0.9451922760663114,7,49.0,1,49.0,1,49.0,1,49.0,1
5810,max_effective,30,90,3,3,0.05,0.95,0.947842336631073,12,79.0,1,79.0,1,79.0,1,79.0,1
5811,max_effective,30,90,3,3,0.05,0.95,0.9156239868764432,19,107.0,1,107.0,1,107.0,1,105.0,0
5812,max_effective,30,90,3,3,0.05,0.95,0.9235802622241636,40,107.0,1,107.0,1,107.0,1,107.0,1
5813,max_effective,30,90,3,3,0.05,0.95,0.8918831348283546,24,115.0,1,115.0,1,115.0,1,115.0,1
5814,max_effective,30,90,3,3,0.05,0.95,0.910388718834852,26,98.0,1,98.0,1,98.0,1,98.0,1
5815,max_effective,30,90,3,3,0.05,0.95,0.9425648700881104,4,53.0,1,53.0,1,53.0,1,49.0,0
5816,max_effective,30,90,3,3,0.05,0.95,0.9338120517646548,10,72.0,1,72.0,1,72.0,1,72.0,1
5817,max_effective,30,90,3,3,0.05,0.95,0.9282147312758788,39,94.0,1,94.0,1,94.0,1,93.0,0
5818,max_effective,30,90,3,3,0.05,0.95,0.9320448537115058,22,67.0,1,67.0,1,67.0,1,67.0,1
5819,max_effective,30,90,3,3,0.05,0.95,0.871077927079636,10,54.0,1,54.0,1,54.0,1,51.0,0
5820,max_effective,30,90,3,3,0.05,0.95,0.947327999931741,66,128.0,1,128.0,1,128.0,1,128.0,1
5821,max_effective,30,90,3,3,0.05,0.95,0.944646602881208,16,81.0,1,81.0,1,81.0,1,81.0,1
5822,max_effective,30,90,3,3,0.05,0.95,0.899622992272383,26,104.0,1,104.0,1,104.0,1,104.0,1
5823,max_effective,30,90,3,3,0.05,0.95,0.9378255829327728,42,98.0,1,98.0,1,98.0,1,98.0,1
5824,max_effective,30,90,3,3,0.05,0.95,0.9247200965834352,41,104.0,1,104.0,1,104.0,1,103.0,0
5825,max_effective,30,90,3,3,0.05,0.95,0.9298285668880242,22,96.0,1,96.0,1,96.0,1,96.0,1
5826,max_effective,30,90,3,3,0.05,0.95,0.9114345536556572,37,118.0,1,118.0,1,118.0,1,118.0,1
5827,max_effective,30,90,3,3,0.05,0.95,0.9426630616298785,27,107.0,1,107.0,1,107.0,1,107.0,1
5828,max_effective,30,90,3,3,0.05,0.95,0.9275297155307064,42,134.0,1,134.0,1,134.0,1,134.0,1
5829,max_effective,30,90,3,3,0.05,0.95,0.9364398155931088,9,93.0,1,93.0,1,93.0,1,93.0,1
5830,max_effective,30,90,3,3,0.05,0.95,0.9431678976027268,28,125.0,1,125.0,1,125.0,1,125.0,1
5831,max_effective,30,90,3,3,0.05,0.95,0.9132229891318592,25,97.0,1,97.0,1,97.0,1,97.0,1
5832,max_effective,30,90,3,3,0.05,0.95,0.8378189237889974,10,70.0,1,70.0,1,70.0,1,69.0,0
5833,max_effective,30,90,3,3,0.05,0.95,0.928818667612547,14,87.0,1,87.0,1,87.0,1,87.0,1
5834,max_effective,30,90,3,3,0.05,0.95,0.8877811277441406,15,90.0,1,90.0,1,90.0,1,90.0,1
5835,max_effective,30,90,3,3,0.05,0.95,0.9338392031037476,40,188.0,0,189.0,1,189.0,1,189.0,1
5836,max_effective,30,90,3,3,0.05,0.95,0.9439159678345344,13,73.0,1,73.0,1,73.0,1,73.0,1
5837,max_effective,30,90,3,3,0.05,0.95,0.8627716359243565,11,58.0,1,58.0,1,58.0,1,58.0,1
5838,max_effective,30,90,3,3,0.05,0.95,0.9363085753812456,19,97.0,1,97.0,1,97.0,1,97.0,1
5839,max_effective,30,90,3,3,0.05,0.95,0.9330491145244656,37,121.0,1,121.0,1,121.0,1,121.0,1
5840,max_effective,30,90,3,3,0.05,0.95,0.9416229016789222,10,86.0,1,86.0,1,86.0,1,86.0,1
5841,max_effective,30,90,3,3,0.05,0.95,0.9081813763783456,43,139.0,1,139.0,1,139.0,1,138.0,0
5842,max_effective,30,90,3,3,0.05,0.95,0.9136733214400884,9,77.0,1,77.0,1,77.0,1,77.0,1
5843,max_effective,30,90,3,3,0.05,0.95,0.922238603063386,17,90.0,1,90.0,1,90.0,1,90.0,1
5844,max_effective,30,90,3,3,0.05,0.95,0.930508103078446,11,76.0,1,76.0,1,76.0,1,76.0,1
5845,max_effective,30,90,3,3,0.05,0.95,0.9131902029151246,22,102.0,1,102.0,1,102.0,1,102.0,1
5846,max_effective,30,90,3,3,0.05,0.95,0.9277781607688014,37,137.0,1,137.0,1,137.0,1,137.0,1
5847,max_effective,30,90,3,3,0.05,0.95,0.9209357393331048,50,145.0,0,150.0,1,150.0,1,147.0,0
5848,max_effective,30,90,3,3,0.05,0.95,0.9369305893711752,15,94.0,1,94.0,1,94.0,1,94.0,1
5849,max_effective,30,90,3,3,0.05,0.95,0.92694442507643,74,126.0,1,126.0,1,126.0,1,126.0,1
5850,max_effective,30,90,3,3,0.05,0.95,0.937161872767099,44,131.0,1,131.0,1,131.0,1,131.0,1
5851,max_effective,30,90,3,3,0.05,0.95,0.9361656123614172,18,95.0,1,95.0,1,95.0,1,95.0,1
5852,max_effective,30,90,3,3,0.05,0.95,0.9454329831787606,15,112.0,1,112.0,1,112.0,1,112.0,1
5853,max_effective,30,90,3,3,0.05,0.95,0.9453069197758746,8,75.0,1,75.0,1,75.0,1,71.0,0
5854,max_effective,30,90,3,3,0.05,0.95,0.9427209130622416,10,69.0,1,69.0,1,69.0,1,65.0,0
5855,max_effective,30,90,3,3,0.05,0.95,0.9298029037622472,34,178.0,0,188.0,1,188.0,1,188.0,1
5856,max_effective,30,90,3,3,0.05,0.95,0.9483844641251112,34,125.0,1,125.0,1,125.0,1,125.0,1
5857,max_effective,30,90,3,3,0.05,0.95,0.9460092794761464,37,110.0,1,110.0,1,110.0,1,110.0,1
5858,max_effective,30,90,3,3,0.05,0.95,0.9218270105519742,37,122.0,1,122.0,1,122.0,1,122.0,1
5859,max_effective,30,90,3,3,0.05,0.95,0.9102647220620524,26,110.0,1,110.0,1,110.0,1,110.0,1
5860,max_effective,30,90,3,3,0.05,0.95,0.9325871768141976,10,74.0,1,74.0,1,74.0,1,74.0,1
5861,max_effective,30,90,3,3,0.05,0.95,0.9233253133893414,28,131.0,1,131.0,1,131.0,1,131.0,1
5862,max_effective,30,90,3,3,0.05,0.95,0.8696623109585927,10,69.0,1,69.0,1,69.0,1,69.0,1
5863,max_effective,30,90,3,3,0.05,0.95,0.9371737228229544,18,90.0,1,90.0,1,90.0,1,90.0,1
5864,max_effective,30,90,3,3,0.05,0.95,0.8551620019244763,13,86.0,1,86.0,1,86.0,1,86.0,1
5865,max_effective,30,90,3,3,0.05,0.95,0.9159156609146262,9,73.0,1,73.0,1,73.0,1,73.0,1
5866,max_effective,30,90,3,3,0.05,0.95,0.8004045927825317,12,67.0,1,67.0,1,67.0,1,67.0,1
5867,max_effective,30,90,3,3,0.05,0.95,0.9339748860061876,23,90.0,1,90.0,1,90.0,1,90.0,1
5868,max_effective,30,90,3,3,0.05,0.95,0.9317893603490256,23,119.0,1,119.0,1,119.0,1,119.0,1
5869,max_effective,30,90,3,3,0.05,0.95,0.9299314506642976,25,139.0,1,139.0,1,139.0,1,138.0,0
5870,max_effective,30,90,3,3,0.05,0.95,0.945732748915654,11,80.0,1,80.0,1,80.0,1,80.0,1
5871,max_effective,30,90,3,3,0.05,0.95,0.94062648216872,17,84.0,1,84.0,1,84.0,1,80.0,0
5872,max_effective,30,90,3,3,0.05,0.95,0.9344054595799528,4,48.0,1,48.0,1,48.0,1,48.0,1
5873,max_effective,30,90,3,3,0.05,0.95,0.9473745443104514,59,166.0,0,167.0,1,167.0,1,167.0,1
5874,max_effective,30,90,3,3,0.05,0.95,0.9338107417771236,10,86.0,1,86.0,1,86.0,1,86.0,1
5875,max_effective,30,90,3,3,0.05,0.95,0.9267828579372748,18,98.0,1,98.0,1,98.0,1,98.0,1
5876,max_effective,30,90,3,3,0.05,0.95,0.9390260456920256,25,77.0,1,77.0,1,77.0,1,77.0,1
5877,max_effective,30,90,3,3,0.05,0.95,0.943680785930035,17,93.0,1,93.0,1,93.0,1,93.0,1
5878,max_effective,30,90,3,3,0.05,0.95,0.9415031863415914,7,58.0,1,58.0,1,58.0,1,58.0,1
5879,max_effective,30,90,3,3,0.05,0.95,0.8847879987634885,10,86.0,1,86.0,1,86.0,1,86.0,1
5880,max_effective,30,90,3,3,0.05,0.95,0.944373366207834,16,81.0,1,81.0,1,81.0,1,81.0,1
5881,max_effective,30,90,3,3,0.05,0.95,0.943485621291189,16,68.0,1,68.0,1,68.0,1,66.0,0
5882,max_effective,30,90,3,3,0.05,0.95,0.9157007754234044,21,102.0,1,102.0,1,102.0,1,102.0,1
5883,max_effective,30,90,3,3,0.05,0.95,0.931536465419802,30,166.0,1,166.0,1,166.0,1,166.0,1
5884,max_effective,30,90,3,3,0.05,0.95,0.9414332192202411,14,76.0,1,76.0,1,76.0,1,76.0,1
5885,max_effective,30,90,3,3,0.05,0.95,0.942967779625759,9,75.0,1,75.0,1,75.0,1,75.0,1
5886,max_effective,30,90,3,3,0.05,0.95,0.887330679946557,14,89.0,1,89.0,1,89.0,1,89.0,1
5887,max_effective,30,90,3,3,0.05,0.95,0.94837232396709,41,146.0,1,146.0,1,146.0,1,146.0,1
5888,max_effective,30,90,3,3,0.05,0.95,0.9019604745893522,9,77.0,1,77.0,1,77.0,1,77.0,1
5889,max_effective,30,90,3,3,0.05,0.95,0.91462906450932,20,109.0,1,109.0,1,109.0,1,109.0,1
5890,max_effective,30,90,3,3,0.05,0.95,0.9351042883752124,40,108.0,1,108.0,1,108.0,1,108.0,1
5891,max_effective,30,90,3,3,0.05,0.95,0.924629873374866,26,103.0,1,103.0,1,103.0,1,103.0,1
5892,max_effective,30,90,3,3,0.05,0.95,0.9383507803609882,25,132.0,1,132.0,1,132.0,1,132.0,1
5893,max_effective,30,90,3,3,0.05,0.95,0.9478001829243234,26,86.0,1,86.0,1,86.0,1,86.0,1
5894,max_effective,30,90,3,3,0.05,0.95,0.8869053216736955,8,76.0,1,76.0,1,76.0,1,76.0,1
5895,max_effective,30,90,3,3,0.05,0.95,0.9275372981725424,18,92.0,1,92.0,1,92.0,1,92.0,1
5896,max_effective,30,90,3,3,0.05,0.95,0.9286466438428927,11,70.0,1,70.0,1,70.0,1,70.0,1
5897,max_effective,30,90,3,3,0.05,0.95,0.9077387544095984,10,62.0,1,62.0,1,62.0,1,61.0,0
5898,max_effective,30,90,3,3,0.05,0.95,0.927488451820892,9,76.0,1,76.0,1,76.0,1,76.0,1
5899,max_effective,30,90,3,3,0.05,0.95,0.9009032511359631,23,114.0,1,114.0,1,114.0,1,114.0,1
5900,max_effective,30,90,3,3,0.05,0.95,0.9422644058425924,14,79.0,1,79.0,1,79.0,1,78.0,0
5901,max_effective,30,90,3,3,0.05,0.95,0.9067680113669698,14,80.0,1,80.0,1,80.0,1,80.0,1
5902,max_effective,30,90,3,3,0.05,0.95,0.9499833329970894,30,136.0,1,136.0,1,136.0,1,136.0,1
5903,max_effective,30,90,3,3,0.05,0.95,0.948064463532856,26,121.0,1,121.0,1,121.0,1,121.0,1
5904,max_effective,30,90,3,3,0.05,0.95,0.9101235807750524,16,97.0,1,97.0,1,97.0,1,97.0,1
5905,max_effective,30,90,3,3,0.05,0.95,0.9057720538164932,10,66.0,1,66.0,1,66.0,1,66.0,1
5906,max_effective,30,90,3,3,0.05,0.95,0.907030054052302,25,78.0,1,78.0,1,78.0,1,78.0,1
5907,max_effective,30,90,3,3,0.05,0.95,0.92285713296157,16,73.0,1,73.0,1,73.0,1,73.0,1
5908,max_effective,30,90,3,3,0.05,0.95,0.9252241973800592,23,104.0,1,104.0,1,104.0,1,104.0,1
5909,max_effective,30,90,3,3,0.05,0.95,0.93858517343346,29,109.0,1,109.0,1,109.0,1,109.0,1
5910,max_effective,30,90,3,3,0.05,0.95,0.9279636337474452,20,104.0,1,104.0,1,104.0,1,104.0,1
5911,max_effective,30,90,3,3,0.05,0.95,0.944266009410833,44,144.0,0,146.0,1,146.0,1,146.0,1
5912,max_effective,30,90,3,3,0.05,0.95,0.9415329991459386,23,156.0,1,156.0,1,156.0,1,156.0,1
5913,max_effective,30,90,3,3,0.05,0.95,0.9281255718546576,17,115.0,1,115.0,1,115.0,1,115.0,1
5914,max_effective,30,90,3,3,0.05,0.95,0.9415392673665676,19,104.0,1,104.0,1,104.0,1,104.0,1
5915,max_effective,30,90,3,3,0.05,0.95,0.9024249448174784,15,83.0,1,83.0,1,83.0,1,83.0,1
5916,max_effective,30,90,3,3,0.05,0.95,0.9133293974482728,15,83.0,1,83.0,1,83.0,1,83.0,1
5917,max_effective,30,90,3,3,0.05,0.95,0.9419136397371412,21,99.0,1,99.0,1,99.0,1,99.0,1
5918,max_effective,30,90,3,3,0.05,0.95,0.9364705356155228,17,88.0,1,88.0,1,88.0,1,88.0,1
5919,max_effective,30,90,3,3,0.05,0.95,0.8714735329622867,8,76.0,1,76.0,1,76.0,1,76.0,1
5920,max_effective,30,90,3,3,0.05,0.95,0.909848838653882,18,83.0,1,83.0,1,83.0,1,82.0,0
5921,max_effective,30,90,3,3,0.05,0.95,0.9148381679440064,10,69.0,1,69.0,1,69.0,1,69.0,1
5922,max_effective,30,90,3,3,0.05,0.95,0.9227761652475118,35,124.0,1,124.0,1,124.0,1,121.0,0
5923,max_effective,30,90,3,3,0.05,0.95,0.9347916822186948,13,87.0,1,87.0,1,87.0,1,85.0,0
5924,max_effective,30,90,3,3,0.05,0.95,0.9160390276746202,9,58.0,1,58.0,1,58.0,1,56.0,0
5925,max_effective,30,90,3,3,0.05,0.95,0.8521439346067018,22,132.0,1,132.0,1,132.0,1,132.0,1
5926,max_effective,30,90,3,3,0.05,0.95,0.8862326761507885,12,92.0,1,92.0,1,92.0,1,92.0,1
5927,max_effective,30,90,3,3,0.05,0.95,0.9288362800440736,18,91.0,1,91.0,1,91.0,1,91.0,1
5928,max_effective,30,90,3,3,0.05,0.95,0.9218247011627504,37,129.0,1,129.0,1,129.0,1,129.0,1
5929,max_effective,30,90,3,3,0.05,0.95,0.9233778298808976,20,83.0,1,83.0,1,83.0,1,83.0,1
5930,max_effective,30,90,3,3,0.05,0.95,0.9304301209668088,11,78.0,1,78.0,1,78.0,1,77.0,0
5931,max_effective,30,90,3,3,0.05,0.95,0.9049209723883124,22,77.0,1,77.0,1,77.0,1,77.0,1
5932,max_effective,30,90,3,3,0.05,0.95,0.9235748990149532,28,91.0,1,91.0,1,91.0,1,91.0,1
5933,max_effective,30,90,3,3,0.05,0.95,0.8593658198320708,11,77.0,1,77.0,1,77.0,1,77.0,1
5934,max_effective,30,90,3,3,0.05,0.95,0.9182901314779596,9,65.0,1,65.0,1,65.0,1,65.0,1
5935,max_effective,30,90,3,3,0.05,0.95,0.8653454782796087,9,59.0,1,59.0,1,59.0,1,59.0,1
5936,max_effective,30,90,3,3,0.05,0.95,0.9177044330251408,16,102.0,1,102.0,1,102.0,1,102.0,1
5937,max_effective,30,90,3,3,0.05,0.95,0.9249003669684064,13,94.0,1,94.0,1,94.0,1,94.0,1
5938,max_effective,30,90,3,3,0.05,0.95,0.9179973470490518,19,88.0,1,88.0,1,88.0,1,88.0,1
5939,max_effective,30,90,3,3,0.05,0.95,0.946119400901586,20,103.0,1,103.0,1,103.0,1,103.0,1
5940,max_effective,30,90,3,3,0.05,0.95,0.8969325208224158,33,80.0,1,80.0,1,80.0,1,80.0,1
5941,max_effective,30,90,3,3,0.05,0.95,0.9474843136925865,24,124.0,1,124.0,1,124.0,1,124.0,1
5942,max_effective,30,90,3,3,0.05,0.95,0.9265282302023218,18,83.0,1,83.0,1,83.0,1,83.0,1
5943,max_effective,30,90,3,3,0.05,0.95,0.9458517283184316,54,178.0,0,197.0,1,197.0,1,197.0,1
5944,max_effective,30,90,3,3,0.05,0.95,0.8941213729668447,28,171.0,0,174.0,1,174.0,1,173.0,0
5945,max_effective,30,90,3,3,0.05,0.95,0.8238594789565498,5,53.0,1,53.0,1,53.0,1,53.0,1
5946,max_effective,30,90,3,3,0.05,0.95,0.9396015138308422,28,124.0,1,124.0,1,124.0,1,124.0,1
5947,max_effective,30,90,3,3,0.05,0.95,0.9050309478229968,16,70.0,1,70.0,1,70.0,1,70.0,1
5948,max_effective,30,90,3,3,0.05,0.95,0.9423813731457696,115,167.0,1,167.0,1,167.0,1,167.0,1
5949,max_effective,30,90,3,3,0.05,0.95,0.9363134335689944,24,101.0,1,101.0,1,101.0,1,101.0,1
5950,max_effective,30,90,3,3,0.05,0.95,0.9487055045488868,11,74.0,1,74.0,1,74.0,1,74.0,1
5951,max_effective,30,90,3,3,0.05,0.95,0.949652035708049,32,130.0,1,130.0,1,130.0,1,128.0,0
5952,max_effective,30,90,3,3,0.05,0.95,0.934554388943458,40,126.0,1,126.0,1,126.0,1,126.0,1
5953,max_effective,30,90,3,3,0.05,0.95,0.9286070846998146,12,100.0,1,100.0,1,100.0,1,100.0,1
5954,max_effective,30,90,3,3,0.05,0.95,0.8788263896924926,19,73.0,1,73.0,1,73.0,1,73.0,1
5955,max_effective,30,90,3,3,0.05,0.95,0.9258846987763986,13,94.0,1,94.0,1,94.0,1,94.0,1
5956,max_effective,30,90,3,3,0.05,0.95,0.9368769308472846,23,119.0,1,119.0,1,119.0,1,119.0,1
5957,max_effective,30,90,3,3,0.05,0.95,0.9349387351643554,20,83.0,1,83.0,1,83.0,1,83.0,1
5958,max_effective,30,90,3,3,0.05,0.95,0.8869708633396285,18,75.0,1,75.0,1,75.0,1,75.0,1
5959,max_effective,30,90,3,3,0.05,0.95,0.9234088814474436,12,73.0,1,73.0,1,73.0,1,73.0,1
5960,max_effective,30,90,3,3,0.05,0.95,0.9097778041461356,23,116.0,1,116.0,1,116.0,1,116.0,1
5961,max_effective,30,90,3,3,0.05,0.95,0.9074572387811588,20,90.0,1,90.0,1,90.0,1,90.0,1
5962,max_effective,30,90,3,3,0.05,0.95,0.9366283387327652,19,69.0,1,69.0,1,69.0,1,69.0,1
5963,max_effective,30,90,3,3,0.05,0.95,0.949749927752598,27,119.0,1,119.0,1,119.0,1,119.0,1
5964,max_effective,30,90,3,3,0.05,0.95,0.8988783357724609,16,79.0,1,79.0,1,79.0,1,79.0,1
5965,max_effective,30,90,3,3,0.05,0.95,0.9286333485623468,16,98.0,1,98.0,1,98.0,1,98.0,1
5966,max_effective,30,90,3,3,0.05,0.95,0.916001721343825,37,104.0,1,104.0,1,104.0,1,104.0,1
5967,max_effective,30,90,3,3,0.05,0.95,0.9490921404748024,39,113.0,1,113.0,1,113.0,1,113.0,1
5968,max_effective,30,90,3,3,0.05,0.95,0.9060828797408148,11,88.0,1,88.0,1,88.0,1,88.0,1
5969,max_effective,30,90,3,3,0.05,0.95,0.9487884098797148,32,102.0,1,102.0,1,102.0,1,101.0,0
5970,max_effective,30,90,3,3,0.05,0.95,0.944604419336335,19,111.0,1,111.0,1,111.0,1,111.0,1
5971,max_effective,30,90,3,3,0.05,0.95,0.8778990223414691,7,62.0,1,62.0,1,62.0,1,61.0,0
5972,max_effective,30,90,3,3,0.05,0.95,0.9467824502519948,26,100.0,1,100.0,1,100.0,1,100.0,1
5973,max_effective,30,90,3,3,0.05,0.95,0.9099118419830098,17,81.0,1,81.0,1,81.0,1,81.0,1
5974,max_effective,30,90,3,3,0.05,0.95,0.929949521117036,15,108.0,1,108.0,1,108.0,1,108.0,1
5975,max_effective,30,90,3,3,0.05,0.95,0.9422692662278406,22,81.0,1,81.0,1,81.0,1,81.0,1
5976,max_effective,30,90,3,3,0.05,0.95,0.918550036514683,33,146.0,1,146.0,1,146.0,1,146.0,1
5977,max_effective,30,90,3,3,0.05,0.95,0.9453421307238846,18,99.0,1,99.0,1,99.0,1,99.0,1
5978,max_effective,30,90,3,3,0.05,0.95,0.94092503110574,49,153.0,0,164.0,0,173.0,1,173.0,1
5979,max_effective,30,90,3,3,0.05,0.95,0.9198390612430836,11,81.0,1,81.0,1,81.0,1,81.0,1
5980,max_effective,30,90,3,3,0.05,0.95,0.913509844886758,15,84.0,1,84.0,1,84.0,1,84.0,1
5981,max_effective,30,90,3,3,0.05,0.95,0.930071191727978,22,99.0,1,99.0,1,99.0,1,99.0,1
5982,max_effective,30,90,3,3,0.05,0.95,0.9298812960226078,22,137.0,1,137.0,1,137.0,1,137.0,1
5983,max_effective,30,90,3,3,0.05,0.95,0.9172787058792288,35,90.0,1,90.0,1,90.0,1,89.0,0
5984,max_effective,30,90,3,3,0.05,0.95,0.9443830677048136,24,106.0,1,106.0,1,106.0,1,106.0,1
5985,max_effective,30,90,3,3,0.05,0.95,0.9124799000361672,12,73.0,1,73.0,1,73.0,1,73.0,1
5986,max_effective,30,90,3,3,0.05,0.95,0.9185169394363368,15,73.0,1,73.0,1,73.0,1,73.0,1
5987,max_effective,30,90,3,3,0.05,0.95,0.9401889046934364,21,105.0,1,105.0,1,105.0,1,105.0,1
5988,max_effective,30,90,3,3,0.05,0.95,0.8585277525297308,15,81.0,1,81.0,1,81.0,1,81.0,1
5989,max_effective,30,90,3,3,0.05,0.95,0.9206380718644178,21,102.0,1,102.0,1,102.0,1,102.0,1
5990,max_effective,30,90,3,3,0.05,0.95,0.931948613351804,13,98.0,1,98.0,1,98.0,1,98.0,1
5991,max_effective,30,90,3,3,0.05,0.95,0.947355584810107,21,106.0,1,106.0,1,106.0,1,106.0,1
5992,max_effective,30,90,3,3,0.05,0.95,0.937019718765009,17,89.0,1,89.0,1,89.0,1,89.0,1
5993,max_effective,30,90,3,3,0.05,0.95,0.910604084322464,17,80.0,1,80.0,1,80.0,1,80.0,1
5994,max_effective,30,90,3,3,0.05,0.95,0.9296822791114022,45,103.0,1,103.0,1,103.0,1,103.0,1
5995,max_effective,30,90,3,3,0.05,0.95,0.9436098172266394,70,134.0,0,144.0,1,144.0,1,144.0,1
5996,max_effective,30,90,3,3,0.05,0.95,0.9194256507548444,25,82.0,1,82.0,1,82.0,1,82.0,1
5997,max_effective,30,90,3,3,0.05,0.95,0.9402659907108336,9,63.0,1,63.0,1,63.0,1,63.0,1
5998,max_effective,30,90,3,3,0.05,0.95,0.918271334555819,25,90.0,1,90.0,1,90.0,1,90.0,1
5999,max_effective,30,90,3,3,0.05,0.95,0.9353423787135,7,57.0,1,57.0,1,57.0,1,57.0,1
6000,max_effective,30,90,3,3,0.05,0.95,0.9389328696086652,20,88.0,1,88.0,1,88.0,1,88.0,1
6001,max_effective,30,90,3,3,0.05,0.95,0.9391975388327148,9,73.0,1,73.0,1,73.0,1,73.0,1
6002,max_effective,30,90,3,3,0.05,0.95,0.8971989742606339,16,100.0,1,100.0,1,100.0,1,100.0,1
6003,max_effective,30,90,3,3,0.05,0.95,0.9405395384453642,8,69.0,1,69.0,1,69.0,1,69.0,1
6004,max_effective,30,90,3,3,0.05,0.95,0.8878913774425823,22,84.0,1,84.0,1,84.0,1,84.0,1
6005,max_effective,30,90,3,3,0.05,0.95,0.9448285900868018,11,84.0,1,84.0,1,84.0,1,84.0,1
6006,max_effective,30,90,3,3,0.05,0.95,0.8807610072057114,28,91.0,1,91.0,1,91.0,1,91.0,1
6007,max_effective,30,90,3,3,0.05,0.95,0.8942244422630913,15,72.0,1,72.0,1,72.0,1,72.0,1
6008,max_effective,30,90,3,3,0.05,0.95,0.9408900225725476,22,99.0,1,99.0,1,99.0,1,99.0,1
6009,max_effective,30,90,3,3,0.05,0.95,0.9490631681011672,28,129.0,1,129.0,1,129.0,1,129.0,1
6010,max_effective,30,90,3,3,0.05,0.95,0.9087709728166942,30,151.0,1,151.0,1,151.0,1,151.0,1
6011,max_effective,30,90,3,3,0.05,0.95,0.9306377126829952,19,81.0,1,81.0,1,81.0,1,81.0,1
6012,max_effective,30,90,3,3,0.05,0.95,0.9455365563584428,43,122.0,1,122.0,1,122.0,1,121.0,0
6013,max_effective,30,90,3,3,0.05,0.95,0.9378806948094206,6,55.0,1,55.0,1,55.0,1,55.0,1
6014,max_effective,30,90,3,3,0.05,0.95,0.9462495092205676,13,58.0,1,58.0,1,58.0,1,58.0,1
6015,max_effective,30,90,3,3,0.05,0.95,0.929893992699073,19,129.0,1,129.0,1,129.0,1,129.0,1
6016,max_effective,30,90,3,3,0.05,0.95,0.9421679328923536,18,84.0,1,84.0,1,84.0,1,84.0,1
6017,max_effective,30,90,3,3,0.05,0.95,0.926894516259892,18,114.0,1,114.0,1,114.0,1,114.0,1
6018,max_effective,30,90,3,3,0.05,0.95,0.9440909547467368,24,121.0,1,121.0,1,121.0,1,121.0,1
6019,max_effective,30,90,3,3,0.05,0.95,0.888499341894698,9,76.0,1,76.0,1,76.0,1,76.0,1
6020,max_effective,30,90,3,3,0.05,0.95,0.9220502466403026,6,51.0,1,51.0,1,51.0,1,51.0,1
6021,max_effective,30,90,3,3,0.05,0.95,0.8934691281625948,5,54.0,1,54.0,1,54.0,1,54.0,1
6022,max_effective,30,90,3,3,0.05,0.95,0.939449534129078,31,113.0,1,113.0,1,113.0,1,113.0,1
6023,max_effective,30,90,3,3,0.05,0.95,0.9456086130017984,30,143.0,1,143.0,1,143.0,1,143.0,1
6024,max_effective,30,90,3,3,0.05,0.95,0.9470033995166468,12,101.0,1,101.0,1,101.0,1,101.0,1
6025,max_effective,30,90,3,3,0.05,0.95,0.9275608579269284,9,95.0,1,95.0,1,95.0,1,95.0,1
6026,max_effective,30,90,3,3,0.05,0.95,0.8073235765503773,10,58.0,1,58.0,1,58.0,1,58.0,1
6027,max_effective,30,90,3,3,0.05,0.95,0.8850930585262634,15,85.0,1,85.0,1,85.0,1,81.0,0
6028,max_effective,30,90,3,3,0.05,0.95,0.9103040015565392,10,97.0,1,97.0,1,97.0,1,97.0,1
6029,max_effective,30,90,3,3,0.05,0.95,0.9439141702355232,13,99.0,1,99.0,1,99.0,1,97.0,0
6030,max_effective,30,90,3,3,0.05,0.95,0.9381716445443417,28,113.0,1,113.0,1,113.0,1,113.0,1
6031,max_effective,30,90,3,3,0.05,0.95,0.9445029251818244,20,107.0,1,107.0,1,107.0,1,107.0,1
6032,max_effective,30,90,3,3,0.05,0.95,0.9469978865710424,24,101.0,1,101.0,1,101.0,1,101.0,1
6033,max_effective,30,90,3,3,0.05,0.95,0.9433293462577168,31,113.0,1,113.0,1,113.0,1,113.0,1
6034,max_effective,30,90,3,3,0.05,0.95,0.930945368069364,27,109.0,1,109.0,1,109.0,1,109.0,1
6035,max_effective,30,90,3,3,0.05,0.95,0.9058294009249604,31,94.0,1,94.0,1,94.0,1,94.0,1
6036,max_effective,30,90,3,3,0.05,0.95,0.9310988277971812,17,111.0,1,111.0,1,111.0,1,111.0,1
6037,max_effective,30,90,3,3,0.05,0.95,0.9114218488456088,10,69.0,1,69.0,1,69.0,1,69.0,1
6038,max_effective,30,90,3,3,0.05,0.95,0.9152587661807384,10,70.0,1,70.0,1,70.0,1,70.0,1
6039,max_effective,30,90,3,3,0.05,0.95,0.9432257111532144,11,74.0,1,74.0,1,74.0,1,70.0,0
6040,max_effective,30,90,3,3,0.05,0.95,0.9467181045227996,19,108.0,1,108.0,1,108.0,1,108.0,1
6041,max_effective,30,90,3,3,0.05,0.95,0.9023219929062872,13,74.0,1,74.0,1,74.0,1,74.0,1
6042,max_effective,30,90,3,3,0.05,0.95,0.9231629447973164,6,56.0,1,56.0,1,56.0,1,56.0,1
6043,max_effective,30,90,3,3,0.05,0.95,0.9114096835341942,27,81.0,1,81.0,1,81.0,1,81.0,1
6044,max_effective,30,90,3,3,0.05,0.95,0.9410746958169136,57,145.0,1,145.0,1,145.0,1,145.0,1
6045,max_effective,30,90,3,3,0.05,0.95,0.9463860303038056,67,138.0,1,138.0,1,138.0,1,138.0,1
6046,max_effective,30,90,3,3,0.05,0.95,0.949119992947724,25,116.0,1,116.0,1,116.0,1,116.0,1
6047,max_effective,30,90,3,3,0.05,0.95,0.9445954511277188,50,162.0,0,176.0,0,177.0,1,177.0,1
6048,max_effective,30,90,3,3,0.05,0.95,0.8317351462467336,5,51.0,1,51.0,1,51.0,1,48.0,0
6049,max_effective,30,90,3,3,0.05,0.95,0.9488080902658907,29,105.0,1,105.0,1,105.0,1,105.0,1
6050,max_effective,30,90,3,3,0.05,0.95,0.926961066839108,15,80.0,1,80.0,1,80.0,1,80.0,1
6051,max_effective,30,90,3,3,0.05,0.95,0.8920911989254525,24,116.0,1,116.0,1,116.0,1,116.0,1
6052,max_effective,30,90,3,3,0.05,0.95,0.9429168615545216,24,106.0,1,106.0,1,106.0,1,106.0,1
6053,max_effective,30,90,3,3,0.05,0.95,0.9455112000439848,25,94.0,1,94.0,1,94.0,1,93.0,0
6054,max_effective,30,90,3,3,0.05,0.95,0.941498011780574,21,123.0,1,123.0,1,123.0,1,123.0,1
6055,max_effective,30,90,3,3,0.05,0.95,0.9457975146727806,13,74.0,1,74.0,1,74.0,1,74.0,1
6056,max_effective,30,90,3,3,0.05,0.95,0.9036096517577904,12,85.0,1,85.0,1,85.0,1,85.0,1
6057,max_effective,30,90,3,3,0.05,0.95,0.9329543047403364,21,93.0,1,93.0,1,93.0,1,92.0,0
6058,max_effective,30,90,3,3,0.05,0.95,0.8875542566262987,6,71.0,1,71.0,1,71.0,1,68.0,0
6059,max_effective,30,90,3,3,0.05,0.95,0.9421104619815538,12,78.0,1,78.0,1,78.0,1,78.0,1
6060,max_effective,30,90,3,3,0.05,0.95,0.9472080999051998,14,87.0,1,87.0,1,87.0,1,87.0,1
6061,max_effective,30,90,3,3,0.05,0.95,0.9215271397978296,29,98.0,1,98.0,1,98.0,1,98.0,1
6062,max_effective,30,90,3,3,0.05,0.95,0.9337310976131084,12,80.0,1,80.0,1,80.0,1,80.0,1
6063,max_effective,30,90,3,3,0.05,0.95,0.9339409394311904,8,81.0,1,81.0,1,81.0,1,81.0,1
6064,max_effective,30,90,3,3,0.05,0.95,0.9258824509980887,41,144.0,1,144.0,1,144.0,1,144.0,1
6065,max_effective,30,90,3,3,0.05,0.95,0.9381800331027776,34,139.0,1,139.0,1,139.0,1,139.0,1
6066,max_effective,30,90,3,3,0.05,0.95,0.890644886531135,15,79.0,1,79.0,1,79.0,1,79.0,1
6067,max_effective,30,90,3,3,0.05,0.95,0.9444508322012148,35,105.0,1,105.0,1,105.0,1,105.0,1
6068,max_effective,30,90,3,3,0.05,0.95,0.9135785699364872,40,136.0,1,136.0,1,136.0,1,136.0,1
6069,max_effective,30,90,3,3,0.05,0.95,0.9269444439150591,12,91.0,1,91.0,1,91.0,1,91.0,1
6070,max_effective,30,90,3,3,0.05,0.95,0.9474325674504628,26,110.0,1,110.0,1,110.0,1,110.0,1
6071,max_effective,30,90,3,3,0.05,0.95,0.9246689756599872,44,160.0,0,169.0,1,167.0,0,166.0,0
6072,max_effective,30,90,3,3,0.05,0.95,0.9055468632939933,10,71.0,1,71.0,1,71.0,1,71.0,1
6073,max_effective,30,90,3,3,0.05,0.95,0.9075561093158062,15,73.0,1,73.0,1,73.0,1,73.0,1
6074,max_effective,30,90,3,3,0.05,0.95,0.9448661353286312,25,103.0,1,103.0,1,103.0,1,103.0,1
6075,max_effective,30,90,3,3,0.05,0.95,0.9057264234282596,18,80.0,1,80.0,1,80.0,1,78.0,0
6076,max_effective,30,90,3,3,0.05,0.95,0.9031918934476156,17,95.0,1,95.0,1,95.0,1,95.0,1
6077,max_effective,30,90,3,3,0.05,0.95,0.9239063250245418,35,109.0,1,109.0,1,109.0,1,109.0,1
6078,max_effective,30,90,3,3,0.05,0.95,0.8863360791761319,14,88.0,1,88.0,1,88.0,1,87.0,0
6079,max_effective,30,90,3,3,0.05,0.95,0.7912939631709311,4,46.0,1,46.0,1,46.0,1,46.0,1
6080,max_effective,30,90,3,3,0.05,0.95,0.9356249773489794,23,69.0,1,69.0,1,69.0,1,69.0,1
6081,max_effective,30,90,3,3,0.05,0.95,0.9293056661141116,14,61.0,1,61.0,1,61.0,1,61.0,1
6082,max_effective,30,90,3,3,0.05,0.95,0.9159853454536072,16,83.0,1,83.0,1,83.0,1,83.0,1
6083,max_effective,30,90,3,3,0.05,0.95,0.8300779507990633,5,55.0,1,55.0,1,55.0,1,55.0,1
6084,max_effective,30,90,3,3,0.05,0.95,0.9177223039715604,15,94.0,1,94.0,1,94.0,1,94.0,1
6085,max_effective,30,90,3,3,0.05,0.95,0.9171159824357146,37,130.0,1,130.0,1,130.0,1,130.0,1
6086,max_effective,30,90,3,3,0.05,0.95,0.9488952503707488,16,88.0,1,88.0,1,88.0,1,88.0,1
6087,max_effective,30,90,3,3,0.05,0.95,0.8714452717674162,8,58.0,1,58.0,1,58.0,1,58.0,1
6088,max_effective,30,90,3,3,0.05,0.95,0.9325967196964756,22,120.0,1,120.0,1,120.0,1,120.0,1
6089,max_effective,30,90,3,3,0.05,0.95,0.8806497090671971,18,85.0,1,85.0,1,85.0,1,85.0,1
6090,max_effective,30,90,3,3,0.05,0.95,0.9233864772922944,49,169.0,0,176.0,0,177.0,1,177.0,1
6091,max_effective,30,90,3,3,0.05,0.95,0.8086405634048817,8,70.0,1,70.0,1,70.0,1,69.0,0
6092,max_effective,30,90,3,3,0.05,0.95,0.9497269182177874,54,143.0,0,161.0,1,160.0,0,161.0,1
6093,max_effective,30,90,3,3,0.05,0.95,0.8767814943295668,14,78.0,1,78.0,1,78.0,1,78.0,1
6094,max_effective,30,90,3,3,0.05,0.95,0.9215996465403516,21,106.0,1,106.0,1,106.0,1,106.0,1
6095,max_effective,30,90,3,3,0.05,0.95,0.9413906562984834,29,126.0,1,126.0,1,126.0,1,126.0,1
6096,max_effective,30,90,3,3,0.05,0.95,0.9493773334617566,28,121.0,1,121.0,1,121.0,1,121.0,1
6097,max_effective,30,90,3,3,0.05,0.95,0.94343835274412,40,138.0,1,138.0,1,138.0,1,138.0,1
6098,max_effective,30,90,3,3,0.05,0.95,0.9478468235151176,26,114.0,1,114.0,1,114.0,1,114.0,1
6099,max_effective,30,90,3,3,0.05,0.95,0.9266727725036658,25,111.0,1,111.0,1,111.0,1,111.0,1
6100,max_effective,30,90,3,3,0.05,0.95,0.8718785212377987,18,96.0,1,96.0,1,96.0,1,96.0,1
6101,max_effective,30,90,3,3,0.05,0.95,0.9334804339475102,19,96.0,1,96.0,1,96.0,1,96.0,1
6102,max_effective,30,90,3,3,0.05,0.95,0.949297694590046,35,156.0,1,156.0,1,156.0,1,156.0,1
6103,max_effective,30,90,3,3,0.05,0.95,0.9348738221084478,39,118.0,1,118.0,1,118.0,1,118.0,1
6104,max_effective,30,90,3,3,0.05,0.95,0.8769932806572197,19,104.0,1,104.0,1,104.0,1,104.0,1
6105,max_effective,30,90,3,3,0.05,0.95,0.8992129220086195,19,91.0,1,91.0,1,91.0,1,91.0,1
6106,max_effective,30,90,3,3,0.05,0.95,0.9259692455083582,6,64.0,1,64.0,1,64.0,1,63.0,0
6107,max_effective,30,90,3,3,0.05,0.95,0.932811581077716,14,112.0,1,112.0,1,112.0,1,112.0,1
6108,max_effective,30,90,3,3,0.05,0.95,0.8909804808389112,15,74.0,1,74.0,1,74.0,1,74.0,1
6109,max_effective,30,90,3,3,0.05,0.95,0.9343722294049336,8,76.0,1,76.0,1,76.0,1,76.0,1
6110,max_effective,30,90,3,3,0.05,0.95,0.8817872845997666,12,64.0,1,64.0,1,64.0,1,64.0,1
6111,max_effective,30,90,3,3,0.05,0.95,0.9435733290806544,24,82.0,1,82.0,1,82.0,1,82.0,1
6112,max_effective,30,90,3,3,0.05,0.95,0.8628869032010092,21,87.0,1,87.0,1,87.0,1,87.0,1
6113,max_effective,30,90,3,3,0.05,0.95,0.9363509465572516,5,55.0,1,55.0,1,55.0,1,53.0,0
6114,max_effective,30,90,3,3,0.05,0.95,0.93024203786115,12,75.0,1,75.0,1,75.0,1,65.0,0
6115,max_effective,30,90,3,3,0.05,0.95,0.9411933893252185,15,90.0,1,90.0,1,90.0,1,90.0,1
6116,max_effective,30,90,3,3,0.05,0.95,0.9481154774864416,49,135.0,1,135.0,1,135.0,1,135.0,1
6117,max_effective,30,90,3,3,0.05,0.95,0.9117030111539308,18,88.0,1,88.0,1,88.0,1,88.0,1
6118,max_effective,30,90,3,3,0.05,0.95,0.9334060625059988,33,126.0,1,126.0,1,126.0,1,126.0,1
6119,max_effective,30,90,3,3,0.05,0.95,0.9014578223589844,18,106.0,1,106.0,1,106.0,1,106.0,1
6120,max_effective,30,90,3,3,0.05,0.95,0.9307605230805333,49,171.0,1,171.0,1,171.0,1,171.0,1
6121,max_effective,30,90,3,3,0.05,0.95,0.843192868285702,17,82.0,1,82.0,1,82.0,1,82.0,1
6122,max_effective,30,90,3,3,0.05,0.95,0.9130339518995656,18,97.0,1,97.0,1,97.0,1,97.0,1
6123,max_effective,30,90,3,3,0.05,0.95,0.9496471062943636,34,132.0,1,132.0,1,132.0,1,132.0,1
6124,max_effective,30,90,3,3,0.05,0.95,0.9132135108388524,21,156.0,1,156.0,1,156.0,1,156.0,1
6125,max_effective,30,90,3,3,0.05,0.95,0.8986438556729508,22,114.0,1,114.0,1,114.0,1,114.0,1
6126,max_effective,30,90,3,3,0.05,0.95,0.9303257331132462,12,70.0,1,70.0,1,70.0,1,70.0,1
6127,max_effective,30,90,3,3,0.05,0.95,0.9083543831272488,23,75.0,1,75.0,1,75.0,1,75.0,1
6128,max_effective,30,90,3,3,0.05,0.95,0.943972361152714,26,134.0,1,134.0,1,134.0,1,134.0,1
6129,max_effective,30,90,3,3,0.05,0.95,0.941155877287708,49,155.0,0,169.0,1,169.0,1,169.0,1
6130,max_effective,30,90,3,3,0.05,0.95,0.9231845132163742,6,53.0,1,53.0,1,53.0,1,49.0,0
6131,max_effective,30,90,3,3,0.05,0.95,0.888196413987808,12,78.0,1,78.0,1,78.0,1,78.0,1
6132,max_effective,30,90,3,3,0.05,0.95,0.8698508566983253,20,98.0,1,98.0,1,98.0,1,98.0,1
6133,max_effective,30,90,3,3,0.05,0.95,0.9374773921032368,15,102.0,1,102.0,1,102.0,1,99.0,0
6134,max_effective,30,90,3,3,0.05,0.95,0.9457727724324068,44,109.0,1,109.0,1,109.0,1,109.0,1
6135,max_effective,30,90,3,3,0.05,0.95,0.9334702893036452,19,95.0,1,95.0,1,95.0,1,95.0,1
6136,max_effective,30,90,3,3,0.05,0.95,0.9176526664770992,13,95.0,1,95.0,1,95.0,1,95.0,1
6137,max_effective,30,90,3,3,0.05,0.95,0.8605500043963358,13,57.0,1,57.0,1,57.0,1,57.0,1
6138,max_effective,30,90,3,3,0.05,0.95,0.9411634824951504,12,68.0,1,68.0,1,68.0,1,68.0,1
6139,max_effective,30,90,3,3,0.05,0.95,0.9387137990641592,23,79.0,1,79.0,1,79.0,1,79.0,1
6140,max_effective,30,90,3,3,0.05,0.95,0.8270813248360592,8,59.0,1,59.0,1,59.0,1,59.0,1
6141,max_effective,30,90,3,3,0.05,0.95,0.9210896810215392,25,145.0,1,145.0,1,145.0,1,145.0,1
6142,max_effective,30,90,3,3,0.05,0.95,0.9409736853246676,23,96.0,1,96.0,1,96.0,1,95.0,0
6143,max_effective,30,90,3,3,0.05,0.95,0.9435087883905002,24,88.0,1,88.0,1,88.0,1,88.0,1
6144,max_effective,30,90,3,3,0.05,0.95,0.9422955854652004,12,78.0,1,78.0,1,78.0,1,78.0,1
6145,max_effective,30,90,3,3,0.05,0.95,0.9047189498705994,7,72.0,1,72.0,1,72.0,1,70.0,0
6146,max_effective,30,90,3,3,0.05,0.95,0.9492250473134874,49,147.0,1,147.0,1,147.0,1,147.0,1
6147,max_effective,30,90,3,3,0.05,0.95,0.9408162204882144,29,123.0,1,123.0,1,123.0,1,123.0,1
6148,max_effective,30,90,3,3,0.05,0.95,0.9492115999995108,59,142.0,1,142.0,1,142.0,1,142.0,1
6149,max_effective,30,90,3,3,0.05,0.95,0.8134412649955582,5,51.0,1,51.0,1,51.0,1,51.0,1
6150,max_effective,30,90,3,3,0.05,0.95,0.9366388094361962,17,85.0,1,85.0,1,85.0,1,85.0,1
6151,max_effective,30,90,3,3,0.05,0.95,0.9067138019635782,28,118.0,1,118.0,1,118.0,1,116.0,0
6152,max_effective,30,90,3,3,0.05,0.95,0.9429439477261474,5,53.0,1,53.0,1,53.0,1,53.0,1
6153,max_effective,30,90,3,3,0.05,0.95,0.9354893804025411,16,89.0,1,89.0,1,89.0,1,89.0,1
6154,max_effective,30,90,3,3,0.05,0.95,0.9014082759770136,38,124.0,1,124.0,1,124.0,1,123.0,0
6155,max_effective,30,90,3,3,0.05,0.95,0.9231970470174192,25,108.0,1,108.0,1,108.0,1,108.0,1
6156,max_effective,30,90,3,3,0.05,0.95,0.9161904889331668,18,69.0,1,69.0,1,69.0,1,69.0,1
6157,max_effective,30,90,3,3,0.05,0.95,0.9345294602005172,13,73.0,1,73.0,1,73.0,1,73.0,1
6158,max_effective,30,90,3,3,0.05,0.95,0.8933872492580934,19,92.0,1,92.0,1,92.0,1,92.0,1
6159,max_effective,30,90,3,3,0.05,0.95,0.9061313833072056,15,119.0,1,119.0,1,119.0,1,119.0,1
6160,max_effective,30,90,3,3,0.05,0.95,0.918539901484267,20,104.0,1,104.0,1,104.0,1,104.0,1
6161,max_effective,30,90,3,3,0.05,0.95,0.9286341107343398,17,106.0,1,106.0,1,106.0,1,106.0,1
6162,max_effective,30,90,3,3,0.05,0.95,0.8829550036726062,44,110.0,1,110.0,1,110.0,1,110.0,1
6163,max_effective,30,90,3,3,0.05,0.95,0.9285027836637724,28,123.0,1,123.0,1,123.0,1,123.0,1
6164,max_effective,30,90,3,3,0.05,0.95,0.9458992126249632,7,58.0,1,58.0,1,58.0,1,58.0,1
6165,max_effective,30,90,3,3,0.05,0.95,0.9420963797602768,25,106.0,1,106.0,1,106.0,1,106.0,1
6166,max_effective,30,90,3,3,0.05,0.95,0.9449312704678792,67,138.0,1,138.0,1,138.0,1,138.0,1
6167,max_effective,30,90,3,3,0.05,0.95,0.9184235444135298,7,71.0,1,71.0,1,71.0,1,71.0,1
6168,max_effective,30,90,3,3,0.05,0.95,0.9399153919720908,12,104.0,1,104.0,1,104.0,1,104.0,1
6169,max_effective,30,90,3,3,0.05,0.95,0.9330976696553676,27,167.0,1,167.0,1,167.0,1,167.0,1
6170,max_effective,30,90,3,3,0.05,0.95,0.9307019646550386,11,60.0,1,60.0,1,60.0,1,60.0,1
6171,max_effective,30,90,3,3,0.05,0.95,0.948930480951716,15,100.0,1,100.0,1,100.0,1,100.0,1
6172,max_effective,30,90,3,3,0.05,0.95,0.8700353739588357,19,103.0,1,103.0,1,103.0,1,103.0,1
6173,max_effective,30,90,3,3,0.05,0.95,0.8975162591243934,8,64.0,1,64.0,1,64.0,1,64.0,1
6174,max_effective,30,90,3,3,0.05,0.95,0.9240704252138684,17,100.0,1,100.0,1,100.0,1,100.0,1
6175,max_effective,30,90,3,3,0.05,0.95,0.9497521834951884,57,152.0,0,167.0,1,167.0,1,167.0,1
6176,max_effective,30,90,3,3,0.05,0.95,0.9424608306335128,25,101.0,1,101.0,1,101.0,1,101.0,1
6177,max_effective,30,90,3,3,0.05,0.95,0.9419585206718846,52,128.0,1,128.0,1,128.0,1,128.0,1
6178,max_effective,30,90,3,3,0.05,0.95,0.882861346917295,16,87.0,1,87.0,1,87.0,1,87.0,1
6179,max_effective,30,90,3,3,0.05,0.95,0.8923077629517207,19,88.0,1,88.0,1,88.0,1,88.0,1
6180,max_effective,30,90,3,3,0.05,0.95,0.9004252062083604,10,68.0,1,68.0,1,68.0,1,68.0,1
6181,max_effective,30,90,3,3,0.05,0.95,0.9307089049839036,36,144.0,1,144.0,1,144.0,1,144.0,1
6182,max_effective,30,90,3,3,0.05,0.95,0.9415255951978848,15,112.0,1,112.0,1,112.0,1,112.0,1
6183,max_effective,30,90,3,3,0.05,0.95,0.875780674129302,17,79.0,1,79.0,1,79.0,1,79.0,1
6184,max_effective,30,90,3,3,0.05,0.95,0.9215571943760956,18,106.0,1,106.0,1,106.0,1,106.0,1
6185,max_effective,30,90,3,3,0.05,0.95,0.9443551322428182,34,137.0,1,137.0,1,137.0,1,137.0,1
6186,max_effective,30,90,3,3,0.05,0.95,0.9272717863566686,13,109.0,1,109.0,1,109.0,1,109.0,1
6187,max_effective,30,90,3,3,0.05,0.95,0.9461097063643986,26,131.0,1,131.0,1,131.0,1,131.0,1
6188,max_effective,30,90,3,3,0.05,0.95,0.9124853716710176,9,66.0,1,66.0,1,66.0,1,66.0,1
6189,max_effective,30,90,3,3,0.05,0.95,0.9420324568534948,28,108.0,1,108.0,1,108.0,1,108.0,1
6190,max_effective,30,90,3,3,0.05,0.95,0.9339228056241272,23,93.0,1,93.0,1,93.0,1,93.0,1
6191,max_effective,30,90,3,3,0.05,0.95,0.8437016930177319,14,81.0,1,81.0,1,81.0,1,81.0,1
6192,max_effective,30,90,3,3,0.05,0.95,0.8905240765961502,9,72.0,1,72.0,1,72.0,1,72.0,1
6193,max_effective,30,90,3,3,0.05,0.95,0.9208099233010342,15,99.0,1,99.0,1,99.0,1,99.0,1
6194,max_effective,30,90,3,3,0.05,0.95,0.8677362394931319,15,93.0,1,93.0,1,93.0,1,93.0,1
6195,max_effective,30,90,3,3,0.05,0.95,0.8383265694799311,6,55.0,1,55.0,1,55.0,1,55.0,1
6196,max_effective,30,90,3,3,0.05,0.95,0.9411723939944536,10,89.0,1,89.0,1,89.0,1,89.0,1
6197,max_effective,30,90,3,3,0.05,0.95,0.9417245600102492,21,94.0,1,94.0,1,94.0,1,94.0,1
6198,max_effective,30,90,3,3,0.05,0.95,0.9453051320373514,15,76.0,1,76.0,1,76.0,1,76.0,1
6199,max_effective,30,90,3,3,0.05,0.95,0.9128510640180222,22,100.0,1,100.0,1,100.0,1,100.0,1
6200,max_effective,30,90,3,3,0.05,0.95,0.8830577286881117,13,63.0,1,63.0,1,63.0,1,63.0,1
6201,max_effective,30,90,3,3,0.05,0.95,0.9483686979050868,16,97.0,1,97.0,1,97.0,1,97.0,1
6202,max_effective,30,90,3,3,0.05,0.95,0.9211956321377672,17,106.0,1,106.0,1,106.0,1,106.0,1
6203,max_effective,30,90,3,3,0.05,0.95,0.9362901553122008,12,70.0,1,70.0,1,70.0,1,70.0,1
6204,max_effective,30,90,3,3,0.05,0.95,0.9409892770646872,35,90.0,1,90.0,1,90.0,1,90.0,1
6205,max_effective,30,90,3,3,0.05,0.95,0.9056418292249432,20,89.0,1,89.0,1,89.0,1,89.0,1
6206,max_effective,30,90,3,3,0.05,0.95,0.946320224259739,13,98.0,1,98.0,1,98.0,1,98.0,1
6207,max_effective,30,90,3,3,0.05,0.95,0.9449838177482772,5,64.0,1,64.0,1,64.0,1,61.0,0
6208,max_effective,30,90,3,3,0.05,0.95,0.947393608916816,20,112.0,1,112.0,1,112.0,1,112.0,1
6209,max_effective,30,90,3,3,0.05,0.95,0.8808816293122584,14,87.0,1,87.0,1,87.0,1,87.0,1
6210,max_effective,30,90,3,3,0.05,0.95,0.9376746702175474,16,106.0,1,106.0,1,106.0,1,106.0,1
6211,max_effective,30,90,3,3,0.05,0.95,0.9314279163591132,15,71.0,1,71.0,1,71.0,1,69.0,0
6212,max_effective,30,90,3,3,0.05,0.95,0.9315423709039092,53,163.0,1,163.0,1,163.0,1,163.0,1
6213,max_effective,30,90,3,3,0.05,0.95,0.9133600364559792,14,79.0,1,79.0,1,79.0,1,79.0,1
6214,max_effective,30,90,3,3,0.05,0.95,0.90265875733123,9,99.0,1,99.0,1,99.0,1,99.0,1
6215,max_effective,30,90,3,3,0.05,0.95,0.9277721691046422,14,94.0,1,94.0,1,94.0,1,94.0,1
6216,max_effective,30,90,3,3,0.05,0.95,0.8716636019346075,16,85.0,1,85.0,1,85.0,1,85.0,1
6217,max_effective,30,90,3,3,0.05,0.95,0.9240557667778913,14,62.0,1,62.0,1,62.0,1,62.0,1
6218,max_effective,30,90,3,3,0.05,0.95,0.9394778797369514,19,86.0,1,86.0,1,86.0,1,83.0,0
6219,max_effective,30,90,3,3,0.05,0.95,0.947179785526384,22,91.0,1,91.0,1,91.0,1,91.0,1
6220,max_effective,30,90,3,3,0.05,0.95,0.8670247603226299,13,82.0,1,82.0,1,82.0,1,82.0,1
6221,max_effective,30,90,3,3,0.05,0.95,0.9488083929177052,9,72.0,1,72.0,1,72.0,1,70.0,0
6222,max_effective,30,90,3,3,0.05,0.95,0.9224171301642268,22,87.0,1,87.0,1,87.0,1,87.0,1
6223,max_effective,30,90,3,3,0.05,0.95,0.9077770503635524,19,116.0,1,116.0,1,116.0,1,116.0,1
6224,max_effective,30,90,3,3,0.05,0.95,0.922123666871566,30,115.0,1,115.0,1,115.0,1,115.0,1
6225,max_effective,30,90,3,3,0.05,0.95,0.9350411238046468,67,124.0,1,124.0,1,124.0,1,124.0,1
6226,max_effective,30,90,3,3,0.05,0.95,0.9355832776151652,22,94.0,1,94.0,1,94.0,1,94.0,1
6227,max_effective,30,90,3,3,0.05,0.95,0.9233352763245654,24,95.0,1,95.0,1,95.0,1,95.0,1
6228,max_effective,30,90,3,3,0.05,0.95,0.9134677512639456,6,58.0,1,58.0,1,58.0,1,56.0,0
6229,max_effective,30,90,3,3,0.05,0.95,0.9472300427272972,35,120.0,1,120.0,1,120.0,1,120.0,1
6230,max_effective,30,90,3,3,0.05,0.95,0.8680862499279776,19,81.0,1,81.0,1,81.0,1,81.0,1
6231,max_effective,30,90,3,3,0.05,0.95,0.9479889393279616,69,153.0,1,153.0,1,153.0,1,153.0,1
6232,max_effective,30,90,3,3,0.05,0.95,0.9290125629477324,15,71.0,1,71.0,1,71.0,1,71.0,1
6233,max_effective,30,90,3,3,0.05,0.95,0.9122791179574512,11,69.0,1,69.0,1,69.0,1,69.0,1
6234,max_effective,30,90,3,3,0.05,0.95,0.9382367192679842,22,110.0,1,110.0,1,110.0,1,110.0,1
6235,max_effective,30,90,3,3,0.05,0.95,0.9378433125381376,10,78.0,1,78.0,1,78.0,1,78.0,1
6236,max_effective,30,90,3,3,0.05,0.95,0.94953597928245,53,113.0,1,113.0,1,113.0,1,113.0,1
6237,max_effective,30,90,3,3,0.05,0.95,0.9337237479474192,12,89.0,1,89.0,1,89.0,1,88.0,0
6238,max_effective,30,90,3,3,0.05,0.95,0.8936427637898993,12,82.0,1,82.0,1,82.0,1,82.0,1
6239,max_effective,30,90,3,3,0.05,0.95,0.8747199335627642,15,77.0,1,77.0,1,77.0,1,77.0,1
6240,max_effective,30,90,3,3,0.05,0.95,0.897211984696081,19,87.0,1,87.0,1,87.0,1,87.0,1
6241,max_effective,30,90,3,3,0.05,0.95,0.929444446909527,16,94.0,1,94.0,1,94.0,1,94.0,1
6242,max_effective,30,90,3,3,0.05,0.95,0.9051988619336236,16,88.0,1,88.0,1,88.0,1,88.0,1
6243,max_effective,30,90,3,3,0.05,0.95,0.888894639874289,13,66.0,1,66.0,1,66.0,1,65.0,0
6244,max_effective,30,90,3,3,0.05,0.95,0.9225975067136726,16,92.0,1,92.0,1,92.0,1,92.0,1
6245,max_effective,30,90,3,3,0.05,0.95,0.9308671902431592,26,134.0,1,134.0,1,134.0,1,134.0,1
6246,max_effective,30,90,3,3,0.05,0.95,0.9468293635964242,18,105.0,1,105.0,1,105.0,1,104.0,0
6247,max_effective,30,90,3,3,0.05,0.95,0.934269172115924,12,75.0,1,75.0,1,75.0,1,75.0,1
6248,max_effective,30,90,3,3,0.05,0.95,0.9137971796097856,27,74.0,1,74.0,1,74.0,1,74.0,1
6249,max_effective,30,90,3,3,0.05,0.95,0.9125585967609272,34,92.0,1,92.0,1,92.0,1,92.0,1
6250,max_effective,30,90,3,3,0.05,0.95,0.9178936425360366,19,88.0,1,88.0,1,88.0,1,87.0,0
6251,max_effective,30,90,3,3,0.05,0.95,0.943417013314157,20,122.0,1,122.0,1,122.0,1,122.0,1
6252,max_effective,30,90,3,3,0.05,0.95,0.9221695476872718,12,79.0,1,79.0,1,79.0,1,78.0,0
6253,max_effective,30,90,3,3,0.05,0.95,0.947965870801818,31,104.0,1,104.0,1,104.0,1,104.0,1
6254,max_effective,30,90,3,3,0.05,0.95,0.9447374053665838,33,104.0,1,104.0,1,104.0,1,104.0,1
6255,max_effective,30,90,3,3,0.05,0.95,0.947580670162816,28,101.0,1,101.0,1,101.0,1,97.0,0
6256,max_effective,30,90,3,3,0.05,0.95,0.9187272932556224,13,82.0,1,82.0,1,82.0,1,82.0,1
6257,max_effective,30,90,3,3,0.05,0.95,0.9498598765501038,13,77.0,1,77.0,1,77.0,1,77.0,1
6258,max_effective,30,90,3,3,0.05,0.95,0.9081756862773224,7,75.0,1,75.0,1,75.0,1,75.0,1
6259,max_effective,30,90,3,3,0.05,0.95,0.9072469143065092,38,125.0,1,125.0,1,125.0,1,125.0,1
6260,max_effective,30,90,3,3,0.05,0.95,0.9453924217311888,25,151.0,1,151.0,1,151.0,1,151.0,1
6261,max_effective,30,90,3,3,0.05,0.95,0.9304714042036336,11,86.0,1,86.0,1,86.0,1,86.0,1
6262,max_effective,30,90,3,3,0.05,0.95,0.9378602604684556,24,122.0,1,122.0,1,122.0,1,122.0,1
6263,max_effective,30,90,3,3,0.05,0.95,0.889732495572899,8,59.0,1,59.0,1,59.0,1,59.0,1
6264,max_effective,30,90,3,3,0.05,0.95,0.8971166793241139,12,75.0,1,75.0,1,75.0,1,75.0,1
6265,max_effective,30,90,3,3,0.05,0.95,0.8855028198017602,11,86.0,1,86.0,1,86.0,1,86.0,1
6266,max_effective,30,90,3,3,0.05,0.95,0.9074560808845294,12,74.0,1,74.0,1,74.0,1,70.0,0
6267,max_effective,30,90,3,3,0.05,0.95,0.9424990587401773,19,102.0,1,102.0,1,102.0,1,102.0,1
6268,max_effective,30,90,3,3,0.05,0.95,0.8823598635183293,10,80.0,1,80.0,1,80.0,1,80.0,1
6269,max_effective,30,90,3,3,0.05,0.95,0.944458354115183,18,103.0,1,103.0,1,103.0,1,103.0,1
6270,max_effective,30,90,3,3,0.05,0.95,0.939141520791484,16,87.0,1,87.0,1,87.0,1,87.0,1
6271,max_effective,30,90,3,3,0.05,0.95,0.9143133087873232,7,57.0,1,57.0,1,57.0,1,56.0,0
6272,max_effective,30,90,3,3,0.05,0.95,0.9373786336195876,15,99.0,1,99.0,1,99.0,1,99.0,1
6273,max_effective,30,90,3,3,0.05,0.95,0.9343859644386712,17,73.0,1,73.0,1,73.0,1,73.0,1
6274,max_effective,30,90,3,3,0.05,0.95,0.9034086357512314,14,83.0,1,83.0,1,83.0,1,83.0,1
6275,max_effective,30,90,3,3,0.05,0.95,0.9216115402807054,35,109.0,1,109.0,1,109.0,1,109.0,1
6276,max_effective,30,90,3,3,0.05,0.95,0.909198038512656,13,64.0,1,64.0,1,64.0,1,59.0,0
6277,max_effective,30,90,3,3,0.05,0.95,0.9163320004507094,9,88.0,1,88.0,1,88.0,1,88.0,1
6278,max_effective,30,90,3,3,0.05,0.95,0.9394557497290904,11,82.0,1,82.0,1,82.0,1,79.0,0
6279,max_effective,30,90,3,3,0.05,0.95,0.9308002783485456,26,82.0,1,82.0,1,82.0,1,82.0,1
6280,max_effective,30,90,3,3,0.05,0.95,0.884914854881567,16,88.0,1,88.0,1,88.0,1,88.0,1
6281,max_effective,30,90,3,3,0.05,0.95,0.9457187171930374,29,85.0,1,85.0,1,85.0,1,85.0,1
6282,max_effective,30,90,3,3,0.05,0.95,0.9462572990339396,24,118.0,1,118.0,1,118.0,1,116.0,0
6283,max_effective,30,90,3,3,0.05,0.95,0.9065422245499528,24,138.0,1,138.0,1,138.0,1,138.0,1
6284,max_effective,30,90,3,3,0.05,0.95,0.9482154004678726,13,88.0,1,88.0,1,88.0,1,87.0,0
6285,max_effective,30,90,3,3,0.05,0.95,0.9354963998342546,12,78.0,1,78.0,1,78.0,1,78.0,1
6286,max_effective,30,90,3,3,0.05,0.95,0.8957877649518191,32,132.0,1,132.0,1,132.0,1,132.0,1
6287,max_effective,30,90,3,3,0.05,0.95,0.9463473509667852,15,88.0,1,88.0,1,88.0,1,88.0,1
6288,max_effective,30,90,3,3,0.05,0.95,0.9452517223693024,19,90.0,1,90.0,1,90.0,1,90.0,1
6289,max_effective,30,90,3,3,0.05,0.95,0.8700151665399909,17,97.0,1,97.0,1,97.0,1,97.0,1
6290,max_effective,30,90,3,3,0.05,0.95,0.94259739710812,24,90.0,1,90.0,1,90.0,1,90.0,1
6291,max_effective,30,90,3,3,0.05,0.95,0.8725537763060953,12,69.0,1,69.0,1,69.0,1,68.0,0
6292,max_effective,30,90,3,3,0.05,0.95,0.9159672557812254,41,147.0,1,147.0,1,147.0,1,147.0,1
6293,max_effective,30,90,3,3,0.05,0.95,0.8902507242114854,7,55.0,1,55.0,1,55.0,1,55.0,1
6294,max_effective,30,90,3,3,0.05,0.95,0.9440424487066328,20,86.0,1,86.0,1,86.0,1,85.0,0
6295,max_effective,30,90,3,3,0.05,0.95,0.9445255008614768,21,103.0,1,103.0,1,103.0,1,103.0,1
6296,max_effective,30,90,3,3,0.05,0.95,0.913196409286084,6,53.0,1,53.0,1,53.0,1,53.0,1
6297,max_effective,30,90,3,3,0.05,0.95,0.8865406006163077,5,56.0,1,56.0,1,56.0,1,56.0,1
6298,max_effective,30,90,3,3,0.05,0.95,0.9316837405111368,23,121.0,1,121.0,1,121.0,1,118.0,0
6299,max_effective,30,90,3,3,0.05,0.95,0.9296257511231236,20,92.0,1,92.0,1,92.0,1,92.0,1
6300,max_effective,30,90,3,3,0.05,0.95,0.936942441351005,15,97.0,1,97.0,1,97.0,1,97.0,1
6301,max_effective,30,90,3,3,0.05,0.95,0.9043896637679932,9,72.0,1,72.0,1,72.0,1,72.0,1
6302,max_effective,30,90,3,3,0.05,0.95,0.9457175193865016,14,74.0,1,74.0,1,74.0,1,74.0,1
6303,max_effective,30,90,3,3,0.05,0.95,0.9286937338842902,31,116.0,1,116.0,1,116.0,1,116.0,1
6304,max_effective,30,90,3,3,0.05,0.95,0.946493159895036,23,130.0,1,130.0,1,130.0,1,130.0,1
6305,max_effective,30,90,3,3,0.05,0.95,0.943725289382824,17,94.0,1,94.0,1,94.0,1,94.0,1
6306,max_effective,30,90,3,3,0.05,0.95,0.9419142867811624,26,86.0,1,86.0,1,86.0,1,83.0,0
6307,max_effective,30,90,3,3,0.05,0.95,0.9414691666251228,20,111.0,1,111.0,1,111.0,1,111.0,1
6308,max_effective,30,90,3,3,0.05,0.95,0.7476888223767733,9,61.0,1,61.0,1,61.0,1,61.0,1
6309,max_effective,30,90,3,3,0.05,0.95,0.9475808505123908,22,104.0,1,104.0,1,104.0,1,102.0,0
6310,max_effective,30,90,3,3,0.05,0.95,0.9497761081215996,21,93.0,1,93.0,1,93.0,1,93.0,1
6311,max_effective,30,90,3,3,0.05,0.95,0.916232821545826,12,94.0,1,94.0,1,94.0,1,94.0,1
6312,max_effective,30,90,3,3,0.05,0.95,0.903470303207294,16,79.0,1,79.0,1,79.0,1,79.0,1
6313,max_effective,30,90,3,3,0.05,0.95,0.9441497628502928,16,103.0,1,103.0,1,103.0,1,103.0,1
6314,max_effective,30,90,3,3,0.05,0.95,0.8430358108868298,21,93.0,1,93.0,1,93.0,1,93.0,1
6315,max_effective,30,90,3,3,0.05,0.95,0.944250793389202,22,117.0,1,117.0,1,117.0,1,117.0,1
6316,max_effective,30,90,3,3,0.05,0.95,0.9432494205701654,18,80.0,1,80.0,1,80.0,1,80.0,1
6317,max_effective,30,90,3,3,0.05,0.95,0.936859897814758,21,105.0,1,105.0,1,105.0,1,105.0,1
6318,max_effective,30,90,3,3,0.05,0.95,0.948553251491834,13,109.0,1,109.0,1,109.0,1,109.0,1
6319,max_effective,30,90,3,3,0.05,0.95,0.9479557563232248,31,127.0,1,127.0,1,127.0,1,126.0,0
6320,max_effective,30,90,3,3,0.05,0.95,0.8659926841593314,18,95.0,1,95.0,1,95.0,1,95.0,1
6321,max_effective,30,90,3,3,0.05,0.95,0.9485631072357148,15,127.0,1,127.0,1,127.0,1,127.0,1
6322,max_effective,30,90,3,3,0.05,0.95,0.9426594978876366,15,76.0,1,76.0,1,76.0,1,76.0,1
6323,max_effective,30,90,3,3,0.05,0.95,0.9250668110679394,9,87.0,1,87.0,1,87.0,1,87.0,1
6324,max_effective,30,90,3,3,0.05,0.95,0.8455294362773071,7,51.0,1,51.0,1,51.0,1,51.0,1
6325,max_effective,30,90,3,3,0.05,0.95,0.8950296218525914,31,106.0,1,106.0,1,106.0,1,106.0,1
6326,max_effective,30,90,3,3,0.05,0.95,0.9308124472860084,18,125.0,1,125.0,1,125.0,1,125.0,1
6327,max_effective,30,90,3,3,0.05,0.95,0.9197947959360256,5,62.0,1,62.0,1,62.0,1,62.0,1
6328,max_effective,30,90,3,3,0.05,0.95,0.8732898871076867,9,89.0,1,89.0,1,89.0,1,89.0,1
6329,max_effective,30,90,3,3,0.05,0.95,0.9106789033088096,11,81.0,1,81.0,1,81.0,1,81.0,1
6330,max_effective,30,90,3,3,0.05,0.95,0.9325477862628928,17,99.0,1,99.0,1,99.0,1,98.0,0
6331,max_effective,30,90,3,3,0.05,0.95,0.9331919944841336,23,71.0,1,71.0,1,71.0,1,71.0,1
6332,max_effective,30,90,3,3,0.05,0.95,0.8958847354967778,7,69.0,1,69.0,1,69.0,1,67.0,0
6333,max_effective,30,90,3,3,0.05,0.95,0.8751264940607294,7,76.0,1,76.0,1,76.0,1,76.0,1
6334,max_effective,30,90,3,3,0.05,0.95,0.8730601577247717,7,77.0,1,77.0,1,77.0,1,77.0,1
6335,max_effective,30,90,3,3,0.05,0.95,0.942104561927482,31,110.0,1,110.0,1,110.0,1,110.0,1
6336,max_effective,30,90,3,3,0.05,0.95,0.9392832651610038,39,149.0,1,149.0,1,149.0,1,148.0,0
6337,max_effective,30,90,3,3,0.05,0.95,0.9486749393032282,49,160.0,0,164.0,1,164.0,1,164.0,1
6338,max_effective,30,90,3,3,0.05,0.95,0.9489239940486328,14,72.0,1,72.0,1,72.0,1,72.0,1
6339,max_effective,30,90,3,3,0.05,0.95,0.9464654215330144,36,112.0,1,112.0,1,112.0,1,112.0,1
6340,max_effective,30,90,3,3,0.05,0.95,0.946388992308805,23,102.0,1,102.0,1,102.0,1,102.0,1
6341,max_effective,30,90,3,3,0.05,0.95,0.9453446745336228,33,161.0,0,165.0,1,164.0,0,161.0,0
6342,max_effective,30,90,3,3,0.05,0.95,0.9214179334506762,34,130.0,1,130.0,1,130.0,1,130.0,1
6343,max_effective,30,90,3,3,0.05,0.95,0.9260098640945922,22,132.0,1,132.0,1,132.0,1,132.0,1
6344,max_effective,30,90,3,3,0.05,0.95,0.9162417761166776,19,124.0,1,124.0,1,124.0,1,124.0,1
6345,max_effective,30,90,3,3,0.05,0.95,0.9103142455830104,11,91.0,1,91.0,1,91.0,1,91.0,1
6346,max_effective,30,90,3,3,0.05,0.95,0.9476852416815416,25,115.0,1,115.0,1,115.0,1,115.0,1
6347,max_effective,30,90,3,3,0.05,0.95,0.930258409715542,12,62.0,1,62.0,1,62.0,1,62.0,1
6348,max_effective,30,90,3,3,0.05,0.95,0.913266664917912,11,71.0,1,71.0,1,71.0,1,71.0,1
6349,max_effective,30,90,3,3,0.05,0.95,0.9008846874082956,22,80.0,1,80.0,1,80.0,1,80.0,1
6350,max_effective,30,90,3,3,0.05,0.95,0.844928676167517,12,70.0,1,70.0,1,70.0,1,70.0,1
6351,max_effective,30,90,3,3,0.05,0.95,0.9428277964134644,33,173.0,1,173.0,1,173.0,1,173.0,1
6352,max_effective,30,90,3,3,0.05,0.95,0.9388148114875092,19,78.0,1,78.0,1,78.0,1,78.0,1
6353,max_effective,30,90,3,3,0.05,0.95,0.9405852232529645,23,89.0,1,89.0,1,89.0,1,87.0,0
6354,max_effective,30,90,3,3,0.05,0.95,0.928744733211888,15,102.0,1,102.0,1,102.0,1,101.0,0
6355,max_effective,30,90,3,3,0.05,0.95,0.94278634247771,7,64.0,1,64.0,1,64.0,1,64.0,1
6356,max_effective,30,90,3,3,0.05,0.95,0.9478335838081032,32,122.0,1,122.0,1,122.0,1,122.0,1
6357,max_effective,30,90,3,3,0.05,0.95,0.929371422104817,11,62.0,1,62.0,1,62.0,1,62.0,1
6358,max_effective,30,90,3,3,0.05,0.95,0.9015980881447464,18,93.0,1,93.0,1,93.0,1,93.0,1
6359,max_effective,30,90,3,3,0.05,0.95,0.8158182087690529,6,50.0,1,50.0,1,50.0,1,50.0,1
6360,max_effective,30,90,3,3,0.05,0.95,0.9353072626773076,22,131.0,1,131.0,1,131.0,1,131.0,1
6361,max_effective,30,90,3,3,0.05,0.95,0.935872712531258,32,95.0,1,95.0,1,95.0,1,95.0,1
6362,max_effective,30,90,3,3,0.05,0.95,0.9462447094607044,21,92.0,1,92.0,1,92.0,1,92.0,1
6363,max_effective,30,90,3,3,0.05,0.95,0.9330201305470556,30,115.0,1,115.0,1,115.0,1,115.0,1
6364,max_effective,30,90,3,3,0.05,0.95,0.8888629155027002,12,69.0,1,69.0,1,69.0,1,69.0,1
6365,max_effective,30,90,3,3,0.05,0.95,0.9438553620820096,23,103.0,1,103.0,1,103.0,1,103.0,1
6366,max_effective,30,90,3,3,0.05,0.95,0.9022131440734912,14,105.0,1,105.0,1,105.0,1,105.0,1
6367,max_effective,30,90,3,3,0.05,0.95,0.9250937773073662,15,98.0,1,98.0,1,98.0,1,95.0,0
6368,max_effective,30,90,3,3,0.05,0.95,0.9082900716454716,15,89.0,1,89.0,1,89.0,1,89.0,1
6369,max_effective,30,90,3,3,0.05,0.95,0.8636743941146983,6,53.0,1,53.0,1,53.0,1,51.0,0
6370,max_effective,30,90,3,3,0.05,0.95,0.9489511984455584,22,128.0,1,128.0,1,128.0,1,128.0,1
6371,max_effective,30,90,3,3,0.05,0.95,0.9315556164471164,79,148.0,0,172.0,0,179.0,0,183.0,1
6372,max_effective,30,90,3,3,0.05,0.95,0.8496391525673688,10,59.0,1,59.0,1,59.0,1,59.0,1
6373,max_effective,30,90,3,3,0.05,0.95,0.9437321275191553,22,109.0,1,109.0,1,109.0,1,109.0,1
6374,max_effective,30,90,3,3,0.05,0.95,0.8975320111940028,9,77.0,1,77.0,1,77.0,1,77.0,1
6375,max_effective,30,90,3,3,0.05,0.95,0.9116763279577336,28,109.0,1,109.0,1,109.0,1,109.0,1
6376,max_effective,30,90,3,3,0.05,0.95,0.945031799139415,81,169.0,0,201.0,0,207.0,0,209.0,1
6377,max_effective,30,90,3,3,0.05,0.95,0.9172783765119772,35,144.0,0,150.0,1,150.0,1,150.0,1
6378,max_effective,30,90,3,3,0.05,0.95,0.9196343464973372,34,108.0,1,108.0,1,108.0,1,108.0,1
6379,max_effective,30,90,3,3,0.05,0.95,0.9002325888181292,23,97.0,1,97.0,1,97.0,1,97.0,1
6380,max_effective,30,90,3,3,0.05,0.95,0.9219450124055012,16,119.0,1,119.0,1,119.0,1,119.0,1
6381,max_effective,30,90,3,3,0.05,0.95,0.93646170892773,14,83.0,1,83.0,1,83.0,1,82.0,0
6382,max_effective,30,90,3,3,0.05,0.95,0.8814442261472575,47,118.0,1,118.0,1,118.0,1,118.0,1
6383,max_effective,30,90,3,3,0.05,0.95,0.9128588896319332,16,93.0,1,93.0,1,93.0,1,93.0,1
6384,max_effective,30,90,3,3,0.05,0.95,0.9367641061775296,14,99.0,1,99.0,1,99.0,1,99.0,1
6385,max_effective,30,90,3,3,0.05,0.95,0.9368187322479292,11,78.0,1,78.0,1,78.0,1,78.0,1
6386,max_effective,30,90,3,3,0.05,0.95,0.9231698744387026,48,135.0,1,135.0,1,135.0,1,135.0,1
6387,max_effective,30,90,3,3,0.05,0.95,0.9402240955718364,21,140.0,1,140.0,1,140.0,1,140.0,1
6388,max_effective,30,90,3,3,0.05,0.95,0.9047350896946834,33,99.0,1,99.0,1,99.0,1,99.0,1
6389,max_effective,30,90,3,3,0.05,0.95,0.938707785535454,22,113.0,1,113.0,1,113.0,1,113.0,1
6390,max_effective,30,90,3,3,0.05,0.95,0.9378986528383312,25,126.0,1,126.0,1,126.0,1,126.0,1
6391,max_effective,30,90,3,3,0.05,0.95,0.8682117145586248,18,94.0,1,94.0,1,94.0,1,94.0,1
6392,max_effective,30,90,3,3,0.05,0.95,0.9451842081901144,27,117.0,1,117.0,1,117.0,1,117.0,1
6393,max_effective,30,90,3,3,0.05,0.95,0.9180073237779524,15,85.0,1,85.0,1,85.0,1,85.0,1
6394,max_effective,30,90,3,3,0.05,0.95,0.9388888271014508,38,130.0,1,130.0,1,130.0,1,130.0,1
6395,max_effective,30,90,3,3,0.05,0.95,0.8748067039432051,10,61.0,1,61.0,1,61.0,1,61.0,1
6396,max_effective,30,90,3,3,0.05,0.95,0.8208071004218563,10,65.0,1,65.0,1,65.0,1,65.0,1
6397,max_effective,30,90,3,3,0.05,0.95,0.94918390038388,20,105.0,1,105.0,1,105.0,1,105.0,1
6398,max_effective,30,90,3,3,0.05,0.95,0.9316824496549844,43,124.0,1,124.0,1,124.0,1,124.0,1
6399,max_effective,30,90,3,3,0.05,0.95,0.9466311165465048,12,92.0,1,92.0,1,92.0,1,92.0,1
6400,max_effective,30,90,3,3,0.05,0.95,0.945399034597868,65,162.0,0,208.0,0,212.0,1,212.0,1
6401,max_effective,30,90,3,3,0.05,0.95,0.9350159552974622,20,106.0,1,106.0,1,106.0,1,106.0,1
6402,max_effective,30,90,3,3,0.05,0.95,0.836366424138201,7,52.0,1,52.0,1,52.0,1,52.0,1
6403,max_effective,30,90,3,3,0.05,0.95,0.9187252967409218,16,79.0,1,79.0,1,79.0,1,79.0,1
6404,max_effective,30,90,3,3,0.05,0.95,0.939320999882198,17,74.0,1,74.0,1,74.0,1,74.0,1
6405,max_effective,30,90,3,3,0.05,0.95,0.9316983249968708,25,96.0,1,96.0,1,96.0,1,96.0,1
6406,max_effective,30,90,3,3,0.05,0.95,0.9343685258580084,19,97.0,1,97.0,1,97.0,1,97.0,1
6407,max_effective,30,90,3,3,0.05,0.95,0.9259957380064046,33,104.0,1,104.0,1,104.0,1,100.0,0
6408,max_effective,30,90,3,3,0.05,0.95,0.8827717522227086,18,101.0,1,101.0,1,101.0,1,101.0,1
6409,max_effective,30,90,3,3,0.05,0.95,0.8846705788742532,9,72.0,1,72.0,1,72.0,1,72.0,1
6410,max_effective,30,90,3,3,0.05,0.95,0.9430610517657948,16,86.0,1,86.0,1,86.0,1,86.0,1
6411,max_effective,30,90,3,3,0.05,0.95,0.9448454105231154,32,139.0,1,139.0,1,139.0,1,139.0,1
6412,max_effective,30,90,3,3,0.05,0.95,0.936105418180408,30,137.0,1,137.0,1,137.0,1,136.0,0
6413,max_effective,30,90,3,3,0.05,0.95,0.925715936537998,38,142.0,1,142.0,1,142.0,1,142.0,1
6414,max_effective,30,90,3,3,0.05,0.95,0.9385561592623136,41,107.0,1,107.0,1,107.0,1,107.0,1
6415,max_effective,30,90,3,3,0.05,0.95,0.9298173995550164,54,158.0,1,158.0,1,158.0,1,158.0,1
6416,max_effective,30,90,3,3,0.05,0.95,0.8956507234618247,10,57.0,1,57.0,1,57.0,1,53.0,0
6417,max_effective,30,90,3,3,0.05,0.95,0.9442524187594832,36,159.0,1,159.0,1,159.0,1,159.0,1
6418,max_effective,30,90,3,3,0.05,0.95,0.917129722102504,25,123.0,1,123.0,1,123.0,1,123.0,1
6419,max_effective,30,90,3,3,0.05,0.95,0.917704647287029,25,141.0,1,141.0,1,141.0,1,139.0,0
6420,max_effective,30,90,3,3,0.05,0.95,0.8972814704585483,25,81.0,1,81.0,1,81.0,1,81.0,1
6421,max_effective,30,90,3,3,0.05,0.95,0.8467517945764128,10,84.0,1,84.0,1,84.0,1,84.0,1
6422,max_effective,30,90,3,3,0.05,0.95,0.9415218192179152,33,101.0,1,101.0,1,101.0,1,101.0,1
6423,max_effective,30,90,3,3,0.05,0.95,0.8905825693543492,8,71.0,1,71.0,1,71.0,1,71.0,1
6424,max_effective,30,90,3,3,0.05,0.95,0.920297543974302,18,102.0,1,102.0,1,102.0,1,100.0,0
6425,max_effective,30,90,3,3,0.05,0.95,0.9058807763022252,32,121.0,1,121.0,1,121.0,1,121.0,1
6426,max_effective,30,90,3,3,0.05,0.95,0.9157621054044436,24,67.0,1,67.0,1,67.0,1,66.0,0
6427,max_effective,30,90,3,3,0.05,0.95,0.9249440928528124,14,60.0,1,60.0,1,60.0,1,60.0,1
6428,max_effective,30,90,3,3,0.05,0.95,0.9181050057910428,18,123.0,1,123.0,1,123.0,1,123.0,1
6429,max_effective,30,90,3,3,0.05,0.95,0.9402688957035256,30,107.0,1,107.0,1,107.0,1,107.0,1
6430,max_effective,30,90,3,3,0.05,0.95,0.9485338031513978,20,79.0,1,79.0,1,79.0,1,79.0,1
6431,max_effective,30,90,3,3,0.05,0.95,0.948020680806854,31,95.0,1,95.0,1,95.0,1,95.0,1
6432,max_effective,30,90,3,3,0.05,0.95,0.930659328080462,28,115.0,1,115.0,1,115.0,1,114.0,0
6433,max_effective,30,90,3,3,0.05,0.95,0.922075427083774,12,75.0,1,75.0,1,75.0,1,75.0,1
6434,max_effective,30,90,3,3,0.05,0.95,0.934121091465204,26,110.0,1,110.0,1,110.0,1,110.0,1
6435,max_effective,30,90,3,3,0.05,0.95,0.9464702960269308,23,125.0,1,125.0,1,125.0,1,124.0,0
6436,max_effective,30,90,3,3,0.05,0.95,0.9410782695784424,17,112.0,1,112.0,1,112.0,1,112.0,1
6437,max_effective,30,90,3,3,0.05,0.95,0.8877961164548254,17,100.0,1,100.0,1,100.0,1,100.0,1
6438,max_effective,30,90,3,3,0.05,0.95,0.7827362812643963,9,71.0,1,71.0,1,71.0,1,71.0,1
6439,max_effective,30,90,3,3,0.05,0.95,0.9480367276517712,26,111.0,1,111.0,1,111.0,1,111.0,1
6440,max_effective,30,90,3,3,0.05,0.95,0.9224945316991352,23,90.0,1,90.0,1,90.0,1,87.0,0
6441,max_effective,30,90,3,3,0.05,0.95,0.9076729072618424,11,83.0,1,83.0,1,83.0,1,83.0,1
6442,max_effective,30,90,3,3,0.05,0.95,0.9305697313762904,13,111.0,1,111.0,1,111.0,1,111.0,1
6443,max_effective,30,90,3,3,0.05,0.95,0.9499638047923736,81,136.0,1,136.0,1,136.0,1,136.0,1
6444,max_effective,30,90,3,3,0.05,0.95,0.9120557327928748,8,69.0,1,69.0,1,69.0,1,68.0,0
6445,max_effective,30,90,3,3,0.05,0.95,0.9361599621548692,8,73.0,1,73.0,1,73.0,1,72.0,0
6446,max_effective,30,90,3,3,0.05,0.95,0.935111979438312,36,115.0,1,115.0,1,115.0,1,115.0,1
6447,max_effective,30,90,3,3,0.05,0.95,0.9120749336877304,18,118.0,1,118.0,1,118.0,1,118.0,1
6448,max_effective,30,90,3,3,0.05,0.95,0.905985145416304,9,69.0,1,69.0,1,69.0,1,69.0,1
6449,max_effective,30,90,3,3,0.05,0.95,0.8251983444020476,12,83.0,1,83.0,1,83.0,1,83.0,1
6450,max_effective,30,90,3,3,0.05,0.95,0.9436609533081002,29,104.0,1,104.0,1,104.0,1,104.0,1
6451,max_effective,30,90,3,3,0.05,0.95,0.9481009227623862,89,162.0,1,162.0,1,162.0,1,162.0,1
6452,max_effective,30,90,3,3,0.05,0.95,0.918888660336076,15,103.0,1,103.0,1,103.0,1,103.0,1
6453,max_effective,30,90,3,3,0.05,0.95,0.9413361828909456,28,98.0,1,98.0,1,98.0,1,98.0,1
6454,max_effective,30,90,3,3,0.05,0.95,0.9158950711559308,17,126.0,1,126.0,1,126.0,1,126.0,1
6455,max_effective,30,90,3,3,0.05,0.95,0.945104463530075,16,95.0,1,95.0,1,95.0,1,94.0,0
6456,max_effective,30,90,3,3,0.05,0.95,0.9447422334135426,22,105.0,1,105.0,1,105.0,1,105.0,1
6457,max_effective,30,90,3,3,0.05,0.95,0.9480182959382426,8,48.0,1,48.0,1,48.0,1,48.0,1
6458,max_effective,30,90,3,3,0.05,0.95,0.9355289433578616,19,96.0,1,96.0,1,96.0,1,96.0,1
6459,max_effective,30,90,3,3,0.05,0.95,0.9183043296740052,13,76.0,1,76.0,1,76.0,1,76.0,1
6460,max_effective,30,90,3,3,0.05,0.95,0.8956837720687588,7,69.0,1,69.0,1,69.0,1,69.0,1
6461,max_effective,30,90,3,3,0.05,0.95,0.9442831680655438,24,141.0,1,141.0,1,141.0,1,141.0,1
6462,max_effective,30,90,3,3,0.05,0.95,0.9078457889419922,12,80.0,1,80.0,1,80.0,1,80.0,1
6463,max_effective,30,90,3,3,0.05,0.95,0.9248433102772832,8,53.0,1,53.0,1,53.0,1,52.0,0
6464,max_effective,30,90,3,3,0.05,0.95,0.939590548473452,19,100.0,1,100.0,1,100.0,1,100.0,1
6465,max_effective,30,90,3,3,0.05,0.95,0.9142625853613292,12,80.0,1,80.0,1,80.0,1,80.0,1
6466,max_effective,30,90,3,3,0.05,0.95,0.949404818194278,8,56.0,1,56.0,1,56.0,1,56.0,1
6467,max_effective,30,90,3,3,0.05,0.95,0.9253530578776163,11,78.0,1,78.0,1,78.0,1,78.0,1
6468,max_effective,30,90,3,3,0.05,0.95,0.8558278339497292,10,74.0,1,74.0,1,74.0,1,74.0,1
6469,max_effective,30,90,3,3,0.05,0.95,0.8933347449883176,11,62.0,1,62.0,1,62.0,1,62.0,1
6470,max_effective,30,90,3,3,0.05,0.95,0.9051524385348164,9,72.0,1,72.0,1,72.0,1,72.0,1
6471,max_effective,30,90,3,3,0.05,0.95,0.939499032238872,33,137.0,1,137.0,1,137.0,1,137.0,1
6472,max_effective,30,90,3,3,0.05,0.95,0.9159673574122604,27,155.0,1,155.0,1,155.0,1,155.0,1
6473,max_effective,30,90,3,3,0.05,0.95,0.9094328482727908,11,99.0,1,99.0,1,99.0,1,99.0,1
6474,max_effective,30,90,3,3,0.05,0.95,0.947579730050666,26,111.0,1,111.0,1,111.0,1,111.0,1
6475,max_effective,30,90,3,3,0.05,0.95,0.8905777982151452,15,71.0,1,71.0,1,71.0,1,71.0,1
6476,max_effective,30,90,3,3,0.05,0.95,0.9351175374616066,20,63.0,1,63.0,1,63.0,1,63.0,1
6477,max_effective,30,90,3,3,0.05,0.95,0.9073131391378,8,66.0,1,66.0,1,66.0,1,65.0,0
6478,max_effective,30,90,3,3,0.05,0.95,0.9190777927334628,8,70.0,1,70.0,1,70.0,1,70.0,1
6479,max_effective,30,90,3,3,0.05,0.95,0.9242633650289404,15,100.0,1,100.0,1,100.0,1,100.0,1
6480,max_effective,30,90,3,3,0.05,0.95,0.8403944795494397,7,75.0,1,75.0,1,75.0,1,72.0,0
6481,max_effective,30,90,3,3,0.05,0.95,0.8304879128702772,11,67.0,1,67.0,1,67.0,1,67.0,1
6482,max_effective,30,90,3,3,0.05,0.95,0.9348561936990084,45,125.0,1,125.0,1,125.0,1,125.0,1
6483,max_effective,30,90,3,3,0.05,0.95,0.938506694862551,9,86.0,1,86.0,1,86.0,1,84.0,0
6484,max_effective,30,90,3,3,0.05,0.95,0.9176800878319428,23,96.0,1,96.0,1,96.0,1,96.0,1
6485,max_effective,30,90,3,3,0.05,0.95,0.9219513772561972,14,85.0,1,85.0,1,85.0,1,85.0,1
6486,max_effective,30,90,3,3,0.05,0.95,0.9206560761400806,28,136.0,1,136.0,1,136.0,1,136.0,1
6487,max_effective,30,90,3,3,0.05,0.95,0.824258168758161,10,68.0,1,68.0,1,68.0,1,68.0,1
6488,max_effective,30,90,3,3,0.05,0.95,0.9429057046272622,16,83.0,1,83.0,1,83.0,1,83.0,1
6489,max_effective,30,90,3,3,0.05,0.95,0.9176931864696783,16,103.0,1,103.0,1,103.0,1,103.0,1
6490,max_effective,30,90,3,3,0.05,0.95,0.9262602394675816,32,98.0,1,98.0,1,98.0,1,98.0,1
6491,max_effective,30,90,3,3,0.05,0.95,0.9369172455167604,44,136.0,1,136.0,1,136.0,1,136.0,1
6492,max_effective,30,90,3,3,0.05,0.95,0.8211607461881066,7,72.0,1,72.0,1,72.0,1,72.0,1
6493,max_effective,30,90,3,3,0.05,0.95,0.9438405091012216,30,102.0,1,102.0,1,102.0,1,100.0,0
6494,max_effective,30,90,3,3,0.05,0.95,0.935955142718064,27,93.0,1,93.0,1,93.0,1,93.0,1
6495,max_effective,30,90,3,3,0.05,0.95,0.9402059988234026,18,76.0,1,76.0,1,76.0,1,73.0,0
6496,max_effective,30,90,3,3,0.05,0.95,0.9447697009319482,31,78.0,1,78.0,1,78.0,1,78.0,1
6497,max_effective,30,90,3,3,0.05,0.95,0.9043292589093544,11,83.0,1,83.0,1,83.0,1,83.0,1
6498,max_effective,30,90,3,3,0.05,0.95,0.8944197155287831,9,55.0,1,55.0,1,55.0,1,54.0,0
6499,max_effective,30,90,3,3,0.05,0.95,0.9380790637564698,23,95.0,1,95.0,1,95.0,1,95.0,1
6500,max_effective,30,90,3,3,0.05,0.95,0.9324365240836568,22,127.0,1,127.0,1,127.0,1,127.0,1
6501,max_effective,30,90,3,3,0.05,0.95,0.9409794248902852,68,159.0,0,197.0,1,197.0,1,196.0,0
6502,max_effective,30,90,3,3,0.05,0.95,0.925351669512666,30,141.0,1,141.0,1,141.0,1,124.0,0
6503,max_effective,30,90,3,3,0.05,0.95,0.929794832499488,11,92.0,1,92.0,1,92.0,1,92.0,1
6504,max_effective,30,90,3,3,0.05,0.95,0.926574891690378,13,69.0,1,69.0,1,69.0,1,69.0,1
6505,max_effective,30,90,3,3,0.05,0.95,0.919775850294823,25,87.0,1,87.0,1,87.0,1,87.0,1
6506,max_effective,30,90,3,3,0.05,0.95,0.9202201348720564,24,117.0,1,117.0,1,117.0,1,116.0,0
6507,max_effective,30,90,3,3,0.05,0.95,0.9305194409217268,36,170.0,0,186.0,1,186.0,1,186.0,1
6508,max_effective,30,90,3,3,0.05,0.95,0.9097380411091324,7,66.0,1,66.0,1,66.0,1,66.0,1
6509,max_effective,30,90,3,3,0.05,0.95,0.9409618165928444,43,165.0,0,172.0,1,171.0,0,172.0,1
6510,max_effective,30,90,3,3,0.05,0.95,0.8679476492677757,6,52.0,1,52.0,1,52.0,1,52.0,1
6511,max_effective,30,90,3,3,0.05,0.95,0.9354602865856544,19,105.0,1,105.0,1,105.0,1,105.0,1
6512,max_effective,30,90,3,3,0.05,0.95,0.854110248502552,12,70.0,1,70.0,1,70.0,1,70.0,1
6513,max_effective,30,90,3,3,0.05,0.95,0.908983546219011,28,111.0,1,111.0,1,111.0,1,111.0,1
6514,max_effective,30,90,3,3,0.05,0.95,0.94361180732649,18,87.0,1,87.0,1,87.0,1,87.0,1
6515,max_effective,30,90,3,3,0.05,0.95,0.8844823301864178,6,59.0,1,59.0,1,59.0,1,59.0,1
6516,max_effective,30,90,3,3,0.05,0.95,0.948986578168708,13,69.0,1,69.0,1,69.0,1,69.0,1
6517,max_effective,30,90,3,3,0.05,0.95,0.8914892878674467,16,77.0,1,77.0,1,77.0,1,77.0,1
6518,max_effective,30,90,3,3,0.05,0.95,0.9086792713239548,30,101.0,1,101.0,1,101.0,1,101.0,1
6519,max_effective,30,90,3,3,0.05,0.95,0.9458439351552748,36,159.0,0,160.0,1,160.0,1,160.0,1
6520,max_effective,30,90,3,3,0.05,0.95,0.9303508566764056,16,98.0,1,98.0,1,98.0,1,98.0,1
6521,max_effective,30,90,3,3,0.05,0.95,0.9352935972976056,32,134.0,1,134.0,1,134.0,1,134.0,1
6522,max_effective,30,90,3,3,0.05,0.95,0.9216650496317804,21,96.0,1,96.0,1,96.0,1,94.0,0
6523,max_effective,30,90,3,3,0.05,0.95,0.9268688820049308,34,128.0,1,128.0,1,128.0,1,128.0,1
6524,max_effective,30,90,3,3,0.05,0.95,0.8870575378581393,20,73.0,1,73.0,1,73.0,1,73.0,1
6525,max_effective,30,90,3,3,0.05,0.95,0.9429843295773972,8,59.0,1,59.0,1,59.0,1,59.0,1
6526,max_effective,30,90,3,3,0.05,0.95,0.9441318355711388,16,107.0,1,107.0,1,107.0,1,107.0,1
6527,max_effective,30,90,3,3,0.05,0.95,0.9245124235773854,22,149.0,1,149.0,1,149.0,1,149.0,1
6528,max_effective,30,90,3,3,0.05,0.95,0.9100258599954592,13,82.0,1,82.0,1,82.0,1,82.0,1
6529,max_effective,30,90,3,3,0.05,0.95,0.9494452879836563,36,111.0,1,111.0,1,111.0,1,111.0,1
6530,max_effective,30,90,3,3,0.05,0.95,0.936044167272742,17,101.0,1,101.0,1,101.0,1,101.0,1
6531,max_effective,30,90,3,3,0.05,0.95,0.8955506505056253,16,78.0,1,78.0,1,78.0,1,78.0,1
6532,max_effective,30,90,3,3,0.05,0.95,0.920940050621352,33,91.0,1,91.0,1,91.0,1,91.0,1
6533,max_effective,30,90,3,3,0.05,0.95,0.9269207795875504,15,80.0,1,80.0,1,80.0,1,80.0,1
6534,max_effective,30,90,3,3,0.05,0.95,0.8630110168126928,7,59.0,1,59.0,1,59.0,1,59.0,1
6535,max_effective,30,90,3,3,0.05,0.95,0.9297434257152892,49,123.0,1,123.0,1,123.0,1,123.0,1
6536,max_effective,30,90,3,3,0.05,0.95,0.9433539153615816,43,162.0,1,162.0,1,162.0,1,162.0,1
6537,max_effective,30,90,3,3,0.05,0.95,0.9062857028921636,20,83.0,1,83.0,1,83.0,1,83.0,1
6538,max_effective,30,90,3,3,0.05,0.95,0.946620112659849,22,90.0,1,90.0,1,90.0,1,90.0,1
6539,max_effective,30,90,3,3,0.05,0.95,0.9424615781283991,30,113.0,1,113.0,1,113.0,1,113.0,1
6540,max_effective,30,90,3,3,0.05,0.95,0.9404347893218652,26,94.0,1,94.0,1,94.0,1,94.0,1
6541,max_effective,30,90,3,3,0.05,0.95,0.9307525164735302,47,115.0,1,115.0,1,115.0,1,115.0,1
6542,max_effective,30,90,3,3,0.05,0.95,0.946717413417976,23,102.0,1,102.0,1,102.0,1,102.0,1
6543,max_effective,30,90,3,3,0.05,0.95,0.9243010613702202,28,134.0,1,134.0,1,134.0,1,134.0,1
6544,max_effective,30,90,3,3,0.05,0.95,0.8869089744389469,9,58.0,1,58.0,1,58.0,1,57.0,0
6545,max_effective,30,90,3,3,0.05,0.95,0.7652754904065966,9,61.0,1,61.0,1,61.0,1,61.0,1
6546,max_effective,30,90,3,3,0.05,0.95,0.9184022141448566,7,82.0,1,82.0,1,82.0,1,80.0,0
6547,max_effective,30,90,3,3,0.05,0.95,0.946723198577196,7,59.0,1,59.0,1,59.0,1,59.0,1
6548,max_effective,30,90,3,3,0.05,0.95,0.9163745146538472,54,120.0,1,120.0,1,120.0,1,120.0,1
6549,max_effective,30,90,3,3,0.05,0.95,0.8825493598972282,7,68.0,1,68.0,1,68.0,1,68.0,1
6550,max_effective,30,90,3,3,0.05,0.95,0.9464662727435889,19,75.0,1,75.0,1,75.0,1,74.0,0
6551,max_effective,30,90,3,3,0.05,0.95,0.9155588159644638,12,56.0,1,56.0,1,56.0,1,56.0,1
6552,max_effective,30,90,3,3,0.05,0.95,0.9325245669177934,13,92.0,1,92.0,1,92.0,1,92.0,1
6553,max_effective,30,90,3,3,0.05,0.95,0.9386416743209228,40,157.0,1,157.0,1,157.0,1,157.0,1
6554,max_effective,30,90,3,3,0.05,0.95,0.887237686414726,10,71.0,1,71.0,1,71.0,1,71.0,1
6555,max_effective,30,90,3,3,0.05,0.95,0.9355543057311512,13,100.0,1,100.0,1,100.0,1,100.0,1
6556,max_effective,30,90,3,3,0.05,0.95,0.9090266300984402,17,83.0,1,83.0,1,83.0,1,83.0,1
6557,max_effective,30,90,3,3,0.05,0.95,0.8980570175088829,13,88.0,1,88.0,1,88.0,1,88.0,1
6558,max_effective,30,90,3,3,0.05,0.95,0.9494407808051172,57,143.0,1,143.0,1,143.0,1,143.0,1
6559,max_effective,30,90,3,3,0.05,0.95,0.9475988470564446,21,81.0,1,81.0,1,81.0,1,79.0,0
6560,max_effective,30,90,3,3,0.05,0.95,0.9392074485474028,13,78.0,1,78.0,1,78.0,1,78.0,1
6561,max_effective,30,90,3,3,0.05,0.95,0.8831731380303506,13,78.0,1,78.0,1,78.0,1,78.0,1
6562,max_effective,30,90,3,3,0.05,0.95,0.9122342452895804,22,78.0,1,78.0,1,78.0,1,78.0,1
6563,max_effective,30,90,3,3,0.05,0.95,0.9423524782817448,13,70.0,1,70.0,1,70.0,1,70.0,1
6564,max_effective,30,90,3,3,0.05,0.95,0.9381097206342668,43,127.0,1,127.0,1,127.0,1,127.0,1
6565,max_effective,30,90,3,3,0.05,0.95,0.9337996930060968,19,109.0,1,109.0,1,109.0,1,109.0,1
6566,max_effective,30,90,3,3,0.05,0.95,0.9474709546038684,21,98.0,1,98.0,1,98.0,1,98.0,1
6567,max_effective,30,90,3,3,0.05,0.95,0.9271482125178304,8,69.0,1,69.0,1,69.0,1,69.0,1
6568,max_effective,30,90,3,3,0.05,0.95,0.9379149908979704,29,112.0,1,112.0,1,112.0,1,112.0,1
6569,max_effective,30,90,3,3,0.05,0.95,0.9490544581402356,67,163.0,1,163.0,1,163.0,1,163.0,1
6570,max_effective,30,90,3,3,0.05,0.95,0.9477584116605332,32,152.0,1,152.0,1,152.0,1,152.0,1
6571,max_effective,30,90,3,3,0.05,0.95,0.940595091112008,8,67.0,1,67.0,1,67.0,1,67.0,1
6572,max_effective,30,90,3,3,0.05,0.95,0.9350927638086236,38,152.0,1,152.0,1,152.0,1,152.0,1
6573,max_effective,30,90,3,3,0.05,0.95,0.8835436121406554,7,65.0,1,65.0,1,65.0,1,65.0,1
6574,max_effective,30,90,3,3,0.05,0.95,0.9430365148930816,41,145.0,1,145.0,1,145.0,1,136.0,0
6575,max_effective,30,90,3,3,0.05,0.95,0.8924236115978498,9,71.0,1,71.0,1,71.0,1,71.0,1
6576,max_effective,30,90,3,3,0.05,0.95,0.8780053551631671,7,56.0,1,56.0,1,56.0,1,56.0,1
6577,max_effective,30,90,3,3,0.05,0.95,0.938407257934594,25,113.0,1,113.0,1,113.0,1,113.0,1
6578,max_effective,30,90,3,3,0.05,0.95,0.8854293503433952,10,76.0,1,76.0,1,76.0,1,76.0,1
6579,max_effective,30,90,3,3,0.05,0.95,0.9404484243327464,29,101.0,1,101.0,1,101.0,1,101.0,1
6580,max_effective,30,90,3,3,0.05,0.95,0.912522168689596,34,116.0,1,116.0,1,116.0,1,116.0,1
6581,max_effective,30,90,3,3,0.05,0.95,0.949675526052324,18,92.0,1,92.0,1,92.0,1,92.0,1
6582,max_effective,30,90,3,3,0.05,0.95,0.935587399557626,15,86.0,1,86.0,1,86.0,1,86.0,1
6583,max_effective,30,90,3,3,0.05,0.95,0.9498814975065372,15,79.0,1,79.0,1,79.0,1,79.0,1
6584,max_effective,30,90,3,3,0.05,0.95,0.8004512696069425,9,61.0,1,61.0,1,61.0,1,59.0,0
6585,max_effective,30,90,3,3,0.05,0.95,0.9440494835755732,10,76.0,1,76.0,1,76.0,1,76.0,1
6586,max_effective,30,90,3,3,0.05,0.95,0.8951884271366487,18,81.0,1,81.0,1,81.0,1,81.0,1
6587,max_effective,30,90,3,3,0.05,0.95,0.9472440943393736,13,85.0,1,85.0,1,85.0,1,80.0,0
6588,max_effective,30,90,3,3,0.05,0.95,0.9069746434104254,24,115.0,1,115.0,1,115.0,1,115.0,1
6589,max_effective,30,90,3,3,0.05,0.95,0.9447171962479008,21,101.0,1,101.0,1,101.0,1,101.0,1
6590,max_effective,30,90,3,3,0.05,0.95,0.9318933620888024,12,69.0,1,69.0,1,69.0,1,69.0,1
6591,max_effective,30,90,3,3,0.05,0.95,0.8492164053153548,12,92.0,1,92.0,1,92.0,1,92.0,1
6592,max_effective,30,90,3,3,0.05,0.95,0.9340612089641614,20,88.0,1,88.0,1,88.0,1,88.0,1
6593,max_effective,30,90,3,3,0.05,0.95,0.9256173162398296,11,64.0,1,64.0,1,64.0,1,64.0,1
6594,max_effective,30,90,3,3,0.05,0.95,0.917075040340134,9,79.0,1,79.0,1,79.0,1,79.0,1
6595,max_effective,30,90,3,3,0.05,0.95,0.948786109182118,29,87.0,1,87.0,1,87.0,1,86.0,0
6596,max_effective,30,90,3,3,0.05,0.95,0.9489713303396948,20,103.0,1,103.0,1,103.0,1,103.0,1
6597,max_effective,30,90,3,3,0.05,0.95,0.9457690522061654,12,70.0,1,70.0,1,70.0,1,68.0,0
6598,max_effective,30,90,3,3,0.05,0.95,0.9103104606083012,13,81.0,1,81.0,1,81.0,1,76.0,0
6599,max_effective,30,90,3,3,0.05,0.95,0.9170764277384924,15,100.0,1,100.0,1,100.0,1,100.0,1
6600,max_effective,30,90,3,3,0.05,0.95,0.919639275263261,33,98.0,1,98.0,1,98.0,1,98.0,1
6601,max_effective,30,90,3,3,0.05,0.95,0.9418572021278082,56,141.0,1,141.0,1,141.0,1,141.0,1
6602,max_effective,30,90,3,3,0.05,0.95,0.907271246271542,5,53.0,1,53.0,1,53.0,1,53.0,1
6603,max_effective,30,90,3,3,0.05,0.95,0.906870004919476,12,94.0,1,94.0,1,94.0,1,94.0,1
6604,max_effective,30,90,3,3,0.05,0.95,0.8944402158351165,8,61.0,1,61.0,1,61.0,1,59.0,0
6605,max_effective,30,90,3,3,0.05,0.95,0.9379664831111686,30,134.0,1,134.0,1,134.0,1,134.0,1
6606,max_effective,30,90,3,3,0.05,0.95,0.8874223034476324,18,85.0,1,85.0,1,85.0,1,85.0,1
6607,max_effective,30,90,3,3,0.05,0.95,0.92568720398677,30,90.0,1,90.0,1,90.0,1,90.0,1
6608,max_effective,30,90,3,3,0.05,0.95,0.9290853482472629,14,84.0,1,84.0,1,84.0,1,84.0,1
6609,max_effective,30,90,3,3,0.05,0.95,0.9491221544640632,40,144.0,1,144.0,1,144.0,1,144.0,1
6610,max_effective,30,90,3,3,0.05,0.95,0.8716999718019649,20,93.0,1,93.0,1,93.0,1,93.0,1
6611,max_effective,30,90,3,3,0.05,0.95,0.9466200832966014,7,67.0,1,67.0,1,67.0,1,67.0,1
6612,max_effective,30,90,3,3,0.05,0.95,0.9026734607114804,11,100.0,1,100.0,1,100.0,1,100.0,1
6613,max_effective,30,90,3,3,0.05,0.95,0.9311870503624092,17,83.0,1,83.0,1,83.0,1,83.0,1
6614,max_effective,30,90,3,3,0.05,0.95,0.9248933833096088,10,99.0,1,99.0,1,99.0,1,97.0,0
6615,max_effective,30,90,3,3,0.05,0.95,0.9267483223564316,10,79.0,1,79.0,1,79.0,1,79.0,1
6616,max_effective,30,90,3,3,0.05,0.95,0.9194693898082504,23,100.0,1,100.0,1,100.0,1,100.0,1
6617,max_effective,30,90,3,3,0.05,0.95,0.9290714296260189,27,95.0,1,95.0,1,95.0,1,95.0,1
6618,max_effective,30,90,3,3,0.05,0.95,0.9158169538191698,23,87.0,1,87.0,1,87.0,1,81.0,0
6619,max_effective,30,90,3,3,0.05,0.95,0.9399318949695548,38,140.0,1,140.0,1,140.0,1,140.0,1
6620,max_effective,30,90,3,3,0.05,0.95,0.942798725079855,13,76.0,1,76.0,1,76.0,1,76.0,1
6621,max_effective,30,90,3,3,0.05,0.95,0.9472343189833649,22,129.0,1,129.0,1,129.0,1,129.0,1
6622,max_effective,30,90,3,3,0.05,0.95,0.9489195506059924,36,90.0,1,90.0,1,90.0,1,90.0,1
6623,max_effective,30,90,3,3,0.05,0.95,0.932993461607196,21,100.0,1,100.0,1,100.0,1,100.0,1
6624,max_effective,30,90,3,3,0.05,0.95,0.9385649904322714,20,101.0,1,101.0,1,101.0,1,101.0,1
6625,max_effective,30,90,3,3,0.05,0.95,0.9285230660350792,16,106.0,1,106.0,1,106.0,1,106.0,1
6626,max_effective,30,90,3,3,0.05,0.95,0.7909455734780039,5,60.0,1,60.0,1,60.0,1,60.0,1
6627,max_effective,30,90,3,3,0.05,0.95,0.942176738971806,38,151.0,0,159.0,1,159.0,1,159.0,1
6628,max_effective,30,90,3,3,0.05,0.95,0.9358186930893378,34,122.0,1,122.0,1,122.0,1,122.0,1
6629,max_effective,30,90,3,3,0.05,0.95,0.9116745272386172,7,65.0,1,65.0,1,65.0,1,65.0,1
6630,max_effective,30,90,3,3,0.05,0.95,0.8909341166877525,18,65.0,1,65.0,1,65.0,1,65.0,1
6631,max_effective,30,90,3,3,0.05,0.95,0.9495470873414792,67,152.0,0,161.0,1,161.0,1,161.0,1
6632,max_effective,30,90,3,3,0.05,0.95,0.9177628619286724,16,84.0,1,84.0,1,84.0,1,84.0,1
6633,max_effective,30,90,3,3,0.05,0.95,0.917618846190172,24,100.0,1,100.0,1,100.0,1,100.0,1
6634,max_effective,30,90,3,3,0.05,0.95,0.8846236416624704,13,84.0,1,84.0,1,84.0,1,84.0,1
6635,max_effective,30,90,3,3,0.05,0.95,0.9426728512577754,24,96.0,1,96.0,1,96.0,1,96.0,1
6636,max_effective,30,90,3,3,0.05,0.95,0.9456056042721164,63,177.0,0,182.0,1,182.0,1,182.0,1
6637,max_effective,30,90,3,3,0.05,0.95,0.8449875312002655,10,61.0,1,61.0,1,61.0,1,61.0,1
6638,max_effective,30,90,3,3,0.05,0.95,0.8929433488130579,19,99.0,1,99.0,1,99.0,1,99.0,1
6639,max_effective,30,90,3,3,0.05,0.95,0.931513349669676,12,91.0,1,91.0,1,91.0,1,91.0,1
6640,max_effective,30,90,3,3,0.05,0.95,0.9254345372108636,14,88.0,1,88.0,1,88.0,1,88.0,1
6641,max_effective,30,90,3,3,0.05,0.95,0.9491353765573942,29,100.0,1,100.0,1,100.0,1,98.0,0
6642,max_effective,30,90,3,3,0.05,0.95,0.9216914403619064,14,89.0,1,89.0,1,89.0,1,89.0,1
6643,max_effective,30,90,3,3,0.05,0.95,0.9186024443045624,46,93.0,1,93.0,1,93.0,1,93.0,1
6644,max_effective,30,90,3,3,0.05,0.95,0.9420047169242624,32,145.0,1,145.0,1,145.0,1,145.0,1
6645,max_effective,30,90,3,3,0.05,0.95,0.9180088587408036,17,90.0,1,90.0,1,90.0,1,90.0,1
6646,max_effective,30,90,3,3,0.05,0.95,0.9385406545418936,44,87.0,1,87.0,1,87.0,1,87.0,1
6647,max_effective,30,90,3,3,0.05,0.95,0.9228199504859514,18,93.0,1,93.0,1,93.0,1,93.0,1
6648,max_effective,30,90,3,3,0.05,0.95,0.9364766452971176,19,103.0,1,103.0,1,103.0,1,103.0,1
6649,max_effective,30,90,3,3,0.05,0.95,0.949416172138753,47,145.0,1,145.0,1,145.0,1,145.0,1
6650,max_effective,30,90,3,3,0.05,0.95,0.9218978396956514,30,107.0,1,107.0,1,107.0,1,107.0,1
6651,max_effective,30,90,3,3,0.05,0.95,0.9140150638362332,20,85.0,1,85.0,1,85.0,1,81.0,0
6652,max_effective,30,90,3,3,0.05,0.95,0.903187015933756,13,72.0,1,72.0,1,72.0,1,71.0,0
6653,max_effective,30,90,3,3,0.05,0.95,0.930924390502786,16,103.0,1,103.0,1,103.0,1,103.0,1
6654,max_effective,30,90,3,3,0.05,0.95,0.8541836716238035,7,66.0,1,66.0,1,66.0,1,66.0,1
6655,max_effective,30,90,3,3,0.05,0.95,0.935639496122211,36,125.0,1,125.0,1,125.0,1,125.0,1
6656,max_effective,30,90,3,3,0.05,0.95,0.9091691609340968,10,99.0,1,99.0,1,99.0,1,99.0,1
6657,max_effective,30,90,3,3,0.05,0.95,0.9414352080721052,12,93.0,1,93.0,1,93.0,1,93.0,1
6658,max_effective,30,90,3,3,0.05,0.95,0.9418429284087804,14,88.0,1,88.0,1,88.0,1,88.0,1
6659,max_effective,30,90,3,3,0.05,0.95,0.9452107645747342,25,124.0,1,124.0,1,124.0,1,124.0,1
6660,max_effective,30,90,3,3,0.05,0.95,0.8816524469359542,16,90.0,1,90.0,1,90.0,1,88.0,0
6661,max_effective,30,90,3,3,0.05,0.95,0.8607963879131105,7,70.0,1,70.0,1,70.0,1,70.0,1
6662,max_effective,30,90,3,3,0.05,0.95,0.9314978655293578,26,94.0,1,94.0,1,94.0,1,94.0,1
6663,max_effective,30,90,3,3,0.05,0.95,0.8839077819276374,23,75.0,1,75.0,1,75.0,1,75.0,1
6664,max_effective,30,90,3,3,0.05,0.95,0.906284295625862,39,125.0,1,125.0,1,125.0,1,125.0,1
6665,max_effective,30,90,3,3,0.05,0.95,0.9424092731660368,12,73.0,1,73.0,1,73.0,1,73.0,1
6666,max_effective,30,90,3,3,0.05,0.95,0.9110314819645072,12,99.0,1,99.0,1,99.0,1,99.0,1
6667,max_effective,30,90,3,3,0.05,0.95,0.922792982959563,14,69.0,1,69.0,1,69.0,1,69.0,1
6668,max_effective,30,90,3,3,0.05,0.95,0.9255368123357784,20,85.0,1,85.0,1,85.0,1,85.0,1
6669,max_effective,30,90,3,3,0.05,0.95,0.8523114011009048,17,87.0,1,87.0,1,87.0,1,87.0,1
6670,max_effective,30,90,3,3,0.05,0.95,0.9067318675962862,15,78.0,1,78.0,1,78.0,1,78.0,1
6671,max_effective,30,90,3,3,0.05,0.95,0.9258458462761422,10,76.0,1,76.0,1,76.0,1,76.0,1
6672,max_effective,30,90,3,3,0.05,0.95,0.8821835090714211,11,77.0,1,77.0,1,77.0,1,77.0,1
6673,max_effective,30,90,3,3,0.05,0.95,0.9323740736918844,10,99.0,1,99.0,1,99.0,1,96.0,0
6674,max_effective,30,90,3,3,0.05,0.95,0.9354658117278516,7,67.0,1,67.0,1,67.0,1,67.0,1
6675,max_effective,30,90,3,3,0.05,0.95,0.8981430111914277,15,83.0,1,83.0,1,83.0,1,83.0,1
6676,max_effective,30,90,3,3,0.05,0.95,0.9133124353374984,16,76.0,1,76.0,1,76.0,1,76.0,1
6677,max_effective,30,90,3,3,0.05,0.95,0.9480595321220971,28,147.0,1,147.0,1,147.0,1,147.0,1
6678,max_effective,30,90,3,3,0.05,0.95,0.9218291438385832,30,137.0,1,137.0,1,137.0,1,137.0,1
6679,max_effective,30,90,3,3,0.05,0.95,0.9446415612472854,37,117.0,1,117.0,1,117.0,1,117.0,1
6680,max_effective,30,90,3,3,0.05,0.95,0.9175973663652112,34,103.0,1,103.0,1,103.0,1,103.0,1
6681,max_effective,30,90,3,3,0.05,0.95,0.9263256840094524,18,94.0,1,94.0,1,94.0,1,94.0,1
6682,max_effective,30,90,3,3,0.05,0.95,0.9168404739613564,18,102.0,1,102.0,1,102.0,1,100.0,0
6683,max_effective,30,90,3,3,0.05,0.95,0.9411660271993998,24,98.0,1,98.0,1,98.0,1,98.0,1
6684,max_effective,30,90,3,3,0.05,0.95,0.9449225609468452,38,109.0,1,109.0,1,109.0,1,109.0,1
6685,max_effective,30,90,3,3,0.05,0.95,0.9245750885724342,14,86.0,1,86.0,1,86.0,1,86.0,1
6686,max_effective,30,90,3,3,0.05,0.95,0.93250890708332,13,63.0,1,63.0,1,63.0,1,63.0,1
6687,max_effective,30,90,3,3,0.05,0.95,0.8801409565847441,9,60.0,1,60.0,1,60.0,1,60.0,1
6688,max_effective,30,90,3,3,0.05,0.95,0.8715049524133206,32,88.0,1,88.0,1,88.0,1,88.0,1
6689,max_effective,30,90,3,3,0.05,0.95,0.8780491242786755,8,62.0,1,62.0,1,62.0,1,62.0,1
6690,max_effective,30,90,3,3,0.05,0.95,0.9471316286896314,13,64.0,1,64.0,1,64.0,1,64.0,1
6691,max_effective,30,90,3,3,0.05,0.95,0.9163652012124572,17,100.0,1,100.0,1,100.0,1,100.0,1
6692,max_effective,30,90,3,3,0.05,0.95,0.938957436305748,41,112.0,1,112.0,1,112.0,1,112.0,1
6693,max_effective,30,90,3,3,0.05,0.95,0.8783367953159444,11,63.0,1,63.0,1,63.0,1,63.0,1
6694,max_effective,30,90,3,3,0.05,0.95,0.9213110397740591,26,83.0,1,83.0,1,83.0,1,83.0,1
6695,max_effective,30,90,3,3,0.05,0.95,0.9456105481746804,16,92.0,1,92.0,1,92.0,1,91.0,0
6696,max_effective,30,90,3,3,0.05,0.95,0.9379659430318718,13,108.0,1,108.0,1,108.0,1,108.0,1
6697,max_effective,30,90,3,3,0.05,0.95,0.925696347021544,14,76.0,1,76.0,1,76.0,1,75.0,0
6698,max_effective,30,90,3,3,0.05,0.95,0.9078686213972946,16,83.0,1,83.0,1,83.0,1,83.0,1
6699,max_effective,30,90,3,3,0.05,0.95,0.9353922864381377,26,123.0,1,123.0,1,123.0,1,123.0,1
6700,max_effective,30,90,3,3,0.05,0.95,0.9433444222813854,15,108.0,1,108.0,1,108.0,1,108.0,1
6701,max_effective,30,90,3,3,0.05,0.95,0.9430254111624692,26,144.0,1,144.0,1,144.0,1,144.0,1
6702,max_effective,30,90,3,3,0.05,0.95,0.9466873050344852,61,152.0,1,152.0,1,152.0,1,152.0,1
6703,max_effective,30,90,3,3,0.05,0.95,0.9373757023618536,20,98.0,1,98.0,1,98.0,1,98.0,1
6704,max_effective,30,90,3,3,0.05,0.95,0.93675408859595,21,137.0,1,137.0,1,137.0,1,137.0,1
6705,max_effective,30,90,3,3,0.05,0.95,0.9159986085331792,11,67.0,1,67.0,1,67.0,1,67.0,1
6706,max_effective,30,90,3,3,0.05,0.95,0.9016138679586008,15,90.0,1,90.0,1,90.0,1,90.0,1
6707,max_effective,30,90,3,3,0.05,0.95,0.9073182941024808,23,142.0,1,142.0,1,142.0,1,142.0,1
6708,max_effective,30,90,3,3,0.05,0.95,0.9442835562704152,10,78.0,1,78.0,1,78.0,1,77.0,0
6709,max_effective,30,90,3,3,0.05,0.95,0.9377648273036224,16,97.0,1,97.0,1,97.0,1,97.0,1
6710,max_effective,30,90,3,3,0.05,0.95,0.9415334903222538,8,63.0,1,63.0,1,63.0,1,63.0,1
6711,max_effective,30,90,3,3,0.05,0.95,0.9468290810415824,16,111.0,1,111.0,1,111.0,1,111.0,1
6712,max_effective,30,90,3,3,0.05,0.95,0.9069292114955354,39,93.0,1,93.0,1,93.0,1,92.0,0
6713,max_effective,30,90,3,3,0.05,0.95,0.9083099653157168,12,84.0,1,84.0,1,84.0,1,84.0,1
6714,max_effective,30,90,3,3,0.05,0.95,0.9207305155035794,26,116.0,1,116.0,1,116.0,1,116.0,1
6715,max_effective,30,90,3,3,0.05,0.95,0.9233013347453446,24,108.0,1,108.0,1,108.0,1,108.0,1
6716,max_effective,30,90,3,3,0.05,0.95,0.9419384215450648,12,73.0,1,73.0,1,73.0,1,73.0,1
6717,max_effective,30,90,3,3,0.05,0.95,0.9340047835016944,8,68.0,1,68.0,1,68.0,1,68.0,1
6718,max_effective,30,90,3,3,0.05,0.95,0.9339876428498975,20,96.0,1,96.0,1,96.0,1,96.0,1
6719,max_effective,30,90,3,3,0.05,0.95,0.8908339412910831,12,87.0,1,87.0,1,87.0,1,87.0,1
6720,max_effective,30,90,3,3,0.05,0.95,0.8257507559723646,6,65.0,1,65.0,1,65.0,1,65.0,1
6721,max_effective,30,90,3,3,0.05,0.95,0.938435858644046,15,79.0,1,79.0,1,79.0,1,79.0,1
6722,max_effective,30,90,3,3,0.05,0.95,0.9393026817668748,23,119.0,1,119.0,1,119.0,1,119.0,1
6723,max_effective,30,90,3,3,0.05,0.95,0.9148084012730934,15,94.0,1,94.0,1,94.0,1,94.0,1
6724,max_effective,30,90,3,3,0.05,0.95,0.9223931612576192,36,104.0,1,104.0,1,104.0,1,104.0,1
6725,max_effective,30,90,3,3,0.05,0.95,0.940084654026922,66,151.0,1,151.0,1,151.0,1,151.0,1
6726,max_effective,30,90,3,3,0.05,0.95,0.8846036603161382,9,73.0,1,73.0,1,73.0,1,73.0,1
6727,max_effective,30,90,3,3,0.05,0.95,0.882893123238662,9,69.0,1,69.0,1,69.0,1,69.0,1
6728,max_effective,30,90,3,3,0.05,0.95,0.9315907046062052,7,61.0,1,61.0,1,61.0,1,61.0,1
6729,max_effective,30,90,3,3,0.05,0.95,0.9387765034288712,22,112.0,1,112.0,1,112.0,1,112.0,1
6730,max_effective,30,90,3,3,0.05,0.95,0.9317899316028616,14,81.0,1,81.0,1,81.0,1,81.0,1
6731,max_effective,30,90,3,3,0.05,0.95,0.8987647923137945,35,114.0,1,114.0,1,114.0,1,114.0,1
6732,max_effective,30,90,3,3,0.05,0.95,0.9435018664858568,22,132.0,1,132.0,1,132.0,1,132.0,1
6733,max_effective,30,90,3,3,0.05,0.95,0.9413833979038086,26,104.0,1,104.0,1,104.0,1,104.0,1
6734,max_effective,30,90,3,3,0.05,0.95,0.9392498344958368,16,63.0,1,63.0,1,63.0,1,63.0,1
6735,max_effective,30,90,3,3,0.05,0.95,0.9489868647041868,13,79.0,1,79.0,1,79.0,1,79.0,1
6736,max_effective,30,90,3,3,0.05,0.95,0.9308813320686024,18,94.0,1,94.0,1,94.0,1,93.0,0
6737,max_effective,30,90,3,3,0.05,0.95,0.941355340407244,30,143.0,1,143.0,1,143.0,1,142.0,0
6738,max_effective,30,90,3,3,0.05,0.95,0.929800962430732,21,139.0,1,139.0,1,139.0,1,139.0,1
6739,max_effective,30,90,3,3,0.05,0.95,0.949787209149136,23,109.0,1,109.0,1,109.0,1,109.0,1
6740,max_effective,30,90,3,3,0.05,0.95,0.9315461578702012,29,119.0,1,119.0,1,119.0,1,119.0,1
6741,max_effective,30,90,3,3,0.05,0.95,0.7924558406910778,6,59.0,1,59.0,1,59.0,1,59.0,1
6742,max_effective,30,90,3,3,0.05,0.95,0.8843595603500541,19,87.0,1,87.0,1,87.0,1,87.0,1
6743,max_effective,30,90,3,3,0.05,0.95,0.9077924673522773,16,80.0,1,80.0,1,80.0,1,80.0,1
6744,max_effective,30,90,3,3,0.05,0.95,0.9094334341335962,12,99.0,1,99.0,1,99.0,1,99.0,1
6745,max_effective,30,90,3,3,0.05,0.95,0.9498920913450782,26,129.0,1,129.0,1,129.0,1,129.0,1
6746,max_effective,30,90,3,3,0.05,0.95,0.941895289154134,23,115.0,1,115.0,1,115.0,1,115.0,1
6747,max_effective,30,90,3,3,0.05,0.95,0.9040664043642008,11,86.0,1,86.0,1,86.0,1,86.0,1
6748,max_effective,30,90,3,3,0.05,0.95,0.94143654987525,14,93.0,1,93.0,1,93.0,1,93.0,1
6749,max_effective,30,90,3,3,0.05,0.95,0.9411908933219384,25,148.0,1,148.0,1,148.0,1,148.0,1
6750,max_effective,30,90,3,3,0.05,0.95,0.8287217741056179,8,51.0,1,51.0,1,51.0,1,51.0,1
6751,max_effective,30,90,3,3,0.05,0.95,0.9496084549737868,56,149.0,0,154.0,0,159.0,1,159.0,1
6752,max_effective,30,90,3,3,0.05,0.95,0.8341460738612608,22,80.0,1,80.0,1,80.0,1,79.0,0
6753,max_effective,30,90,3,3,0.05,0.95,0.9452990563610152,35,111.0,1,111.0,1,111.0,1,110.0,0
6754,max_effective,30,90,3,3,0.05,0.95,0.9299809351796992,27,119.0,1,119.0,1,119.0,1,119.0,1
6755,max_effective,30,90,3,3,0.05,0.95,0.9494672295503156,23,93.0,1,93.0,1,93.0,1,93.0,1
6756,max_effective,30,90,3,3,0.05,0.95,0.949386591803328,27,105.0,1,105.0,1,105.0,1,104.0,0
6757,max_effective,30,90,3,3,0.05,0.95,0.8742923970286299,25,108.0,1,108.0,1,108.0,1,108.0,1
6758,max_effective,30,90,3,3,0.05,0.95,0.9184056331338616,32,136.0,1,136.0,1,136.0,1,136.0,1
6759,max_effective,30,90,3,3,0.05,0.95,0.9382901159036436,47,151.0,0,152.0,1,152.0,1,152.0,1
6760,max_effective,30,90,3,3,0.05,0.95,0.943814580557715,28,97.0,1,97.0,1,97.0,1,97.0,1
6761,max_effective,30,90,3,3,0.05,0.95,0.9457427082971512,22,87.0,1,87.0,1,87.0,1,86.0,0
6762,max_effective,30,90,3,3,0.05,0.95,0.9371805519042145,16,97.0,1,97.0,1,97.0,1,97.0,1
6763,max_effective,30,90,3,3,0.05,0.95,0.935811413846503,9,85.0,1,85.0,1,85.0,1,85.0,1
6764,max_effective,30,90,3,3,0.05,0.95,0.910803983771903,56,105.0,1,105.0,1,105.0,1,105.0,1
6765,max_effective,30,90,3,3,0.05,0.95,0.9065153089637696,17,100.0,1,100.0,1,100.0,1,100.0,1
6766,max_effective,30,90,3,3,0.05,0.95,0.9212671378921464,31,151.0,1,151.0,1,151.0,1,151.0,1
6767,max_effective,30,90,3,3,0.05,0.95,0.946727343214654,25,117.0,1,117.0,1,117.0,1,117.0,1
6768,max_effective,30,90,3,3,0.05,0.95,0.8623899794214367,8,60.0,1,60.0,1,60.0,1,60.0,1
6769,max_effective,30,90,3,3,0.05,0.95,0.9404448246574544,18,71.0,1,71.0,1,71.0,1,71.0,1
6770,max_effective,30,90,3,3,0.05,0.95,0.944095670049146,35,119.0,1,119.0,1,119.0,1,119.0,1
6771,max_effective,30,90,3,3,0.05,0.95,0.9298993074145996,31,83.0,1,83.0,1,83.0,1,83.0,1
6772,max_effective,30,90,3,3,0.05,0.95,0.916050067532178,14,91.0,1,91.0,1,91.0,1,91.0,1
6773,max_effective,30,90,3,3,0.05,0.95,0.946716742377266,9,66.0,1,66.0,1,66.0,1,66.0,1
6774,max_effective,30,90,3,3,0.05,0.95,0.9433584639166654,20,138.0,1,138.0,1,138.0,1,138.0,1
6775,max_effective,30,90,3,3,0.05,0.95,0.8440301680532827,6,67.0,1,67.0,1,67.0,1,67.0,1
6776,max_effective,30,90,3,3,0.05,0.95,0.9165079496188892,20,109.0,1,109.0,1,109.0,1,109.0,1
6777,max_effective,30,90,3,3,0.05,0.95,0.9459625293442234,35,98.0,1,98.0,1,98.0,1,98.0,1
6778,max_effective,30,90,3,3,0.05,0.95,0.9327519799382786,9,69.0,1,69.0,1,69.0,1,69.0,1
6779,max_effective,30,90,3,3,0.05,0.95,0.89759076220755,25,106.0,1,106.0,1,106.0,1,106.0,1
6780,max_effective,30,90,3,3,0.05,0.95,0.9429532867959414,22,140.0,1,140.0,1,140.0,1,140.0,1
6781,max_effective,30,90,3,3,0.05,0.95,0.9383309222944825,14,86.0,1,86.0,1,86.0,1,86.0,1
6782,max_effective,30,90,3,3,0.05,0.95,0.8821630359164598,23,83.0,1,83.0,1,83.0,1,83.0,1
6783,max_effective,30,90,3,3,0.05,0.95,0.9123219953952012,22,98.0,1,98.0,1,98.0,1,98.0,1
6784,max_effective,30,90,3,3,0.05,0.95,0.9473657684258964,29,129.0,1,129.0,1,129.0,1,129.0,1
6785,max_effective,30,90,3,3,0.05,0.95,0.9374514074490432,15,80.0,1,80.0,1,80.0,1,80.0,1
6786,max_effective,30,90,3,3,0.05,0.95,0.9484503587750824,15,84.0,1,84.0,1,84.0,1,84.0,1
6787,max_effective,30,90,3,3,0.05,0.95,0.944166664643921,13,88.0,1,88.0,1,88.0,1,88.0,1
6788,max_effective,30,90,3,3,0.05,0.95,0.8913965230174814,25,127.0,1,127.0,1,127.0,1,127.0,1
6789,max_effective,30,90,3,3,0.05,0.95,0.9402836833454452,55,146.0,1,146.0,1,146.0,1,146.0,1
6790,max_effective,30,90,3,3,0.05,0.95,0.8642124156062317,23,86.0,1,86.0,1,86.0,1,86.0,1
6791,max_effective,30,90,3,3,0.05,0.95,0.8462240374514001,17,85.0,1,85.0,1,85.0,1,85.0,1
6792,max_effective,30,90,3,3,0.05,0.95,0.8828049616382678,6,64.0,1,64.0,1,64.0,1,62.0,0
6793,max_effective,30,90,3,3,0.05,0.95,0.9443973990420836,11,72.0,1,72.0,1,72.0,1,72.0,1
6794,max_effective,30,90,3,3,0.05,0.95,0.9449270364071022,11,73.0,1,73.0,1,73.0,1,73.0,1
6795,max_effective,30,90,3,3,0.05,0.95,0.8659459344883053,10,62.0,1,62.0,1,62.0,1,62.0,1
6796,max_effective,30,90,3,3,0.05,0.95,0.9279114474150748,20,93.0,1,93.0,1,93.0,1,93.0,1
6797,max_effective,30,90,3,3,0.05,0.95,0.9247795354826835,14,67.0,1,67.0,1,67.0,1,67.0,1
6798,max_effective,30,90,3,3,0.05,0.95,0.893067682577494,17,90.0,1,90.0,1,90.0,1,90.0,1
6799,max_effective,30,90,3,3,0.05,0.95,0.91026989216863,13,78.0,1,78.0,1,78.0,1,78.0,1
6800,max_effective,30,90,3,3,0.05,0.95,0.9051110373286684,30,98.0,1,98.0,1,98.0,1,98.0,1
6801,max_effective,30,90,3,3,0.05,0.95,0.8892412139191963,10,72.0,1,72.0,1,72.0,1,72.0,1
6802,max_effective,30,90,3,3,0.05,0.95,0.8341845943308256,24,77.0,1,77.0,1,77.0,1,77.0,1
6803,max_effective,30,90,3,3,0.05,0.95,0.9369017171497964,37,160.0,1,160.0,1,160.0,1,160.0,1
6804,max_effective,30,90,3,3,0.05,0.95,0.9023392503536622,14,70.0,1,70.0,1,70.0,1,70.0,1
6805,max_effective,30,90,3,3,0.05,0.95,0.9243553338973272,24,99.0,1,99.0,1,99.0,1,99.0,1
6806,max_effective,30,90,3,3,0.05,0.95,0.8980136154962873,14,101.0,1,101.0,1,101.0,1,101.0,1
6807,max_effective,30,90,3,3,0.05,0.95,0.9213171721509076,16,104.0,1,104.0,1,104.0,1,104.0,1
6808,max_effective,30,90,3,3,0.05,0.95,0.9401479164952906,16,76.0,1,76.0,1,76.0,1,76.0,1
6809,max_effective,30,90,3,3,0.05,0.95,0.9228914982487788,15,105.0,1,105.0,1,105.0,1,105.0,1
6810,max_effective,30,90,3,3,0.05,0.95,0.9380801318960422,30,115.0,1,115.0,1,115.0,1,115.0,1
6811,max_effective,30,90,3,3,0.05,0.95,0.9432910538181498,54,180.0,0,204.0,0,203.0,0,210.0,1
6812,max_effective,30,90,3,3,0.05,0.95,0.9314578167304928,45,130.0,1,130.0,1,130.0,1,129.0,0
6813,max_effective,30,90,3,3,0.05,0.95,0.9178259558411306,17,103.0,1,103.0,1,103.0,1,103.0,1
6814,max_effective,30,90,3,3,0.05,0.95,0.92435476609262,51,131.0,1,131.0,1,131.0,1,131.0,1
6815,max_effective,30,90,3,3,0.05,0.95,0.8464824351695417,17,74.0,1,74.0,1,74.0,1,74.0,1
6816,max_effective,30,90,3,3,0.05,0.95,0.938198309857753,23,145.0,1,145.0,1,145.0,1,145.0,1
6817,max_effective,30,90,3,3,0.05,0.95,0.9333369340223338,9,71.0,1,71.0,1,71.0,1,71.0,1
6818,max_effective,30,90,3,3,0.05,0.95,0.9484026128098338,27,110.0,1,110.0,1,110.0,1,109.0,0
6819,max_effective,30,90,3,3,0.05,0.95,0.9110179923748416,23,88.0,1,88.0,1,88.0,1,88.0,1
6820,max_effective,30,90,3,3,0.05,0.95,0.8247537446232129,18,79.0,1,79.0,1,79.0,1,79.0,1
6821,max_effective,30,90,3,3,0.05,0.95,0.8355157113965114,5,48.0,1,48.0,1,48.0,1,48.0,1
6822,max_effective,30,90,3,3,0.05,0.95,0.9177516518854428,11,64.0,1,64.0,1,64.0,1,64.0,1
6823,max_effective,30,90,3,3,0.05,0.95,0.9393937745901992,18,108.0,1,108.0,1,108.0,1,108.0,1
6824,max_effective,30,90,3,3,0.05,0.95,0.9400930361742186,31,127.0,1,127.0,1,127.0,1,127.0,1
6825,max_effective,30,90,3,3,0.05,0.95,0.9418883340994668,22,142.0,1,142.0,1,142.0,1,142.0,1
6826,max_effective,30,90,3,3,0.05,0.95,0.8560343486195943,16,92.0,1,92.0,1,92.0,1,92.0,1
6827,max_effective,30,90,3,3,0.05,0.95,0.8821421540970954,13,91.0,1,91.0,1,91.0,1,91.0,1
6828,max_effective,30,90,3,3,0.05,0.95,0.8163139432376896,8,55.0,1,55.0,1,55.0,1,55.0,1
6829,max_effective,30,90,3,3,0.05,0.95,0.8849766307530698,12,99.0,1,99.0,1,99.0,1,99.0,1
6830,max_effective,30,90,3,3,0.05,0.95,0.9223260077550708,36,110.0,1,110.0,1,110.0,1,110.0,1
6831,max_effective,30,90,3,3,0.05,0.95,0.9281737247134236,22,80.0,1,80.0,1,80.0,1,80.0,1
6832,max_effective,30,90,3,3,0.05,0.95,0.8523281654323798,10,70.0,1,70.0,1,70.0,1,69.0,0
6833,max_effective,30,90,3,3,0.05,0.95,0.9455735142006376,20,89.0,1,89.0,1,89.0,1,89.0,1
6834,max_effective,30,90,3,3,0.05,0.95,0.8642200532806107,6,61.0,1,61.0,1,61.0,1,61.0,1
6835,max_effective,30,90,3,3,0.05,0.95,0.927481901065559,25,115.0,1,115.0,1,115.0,1,115.0,1
6836,max_effective,30,90,3,3,0.05,0.95,0.8905562424964091,32,129.0,1,129.0,1,129.0,1,129.0,1
6837,max_effective,30,90,3,3,0.05,0.95,0.9455004487543494,58,117.0,1,117.0,1,117.0,1,117.0,1
6838,max_effective,30,90,3,3,0.05,0.95,0.9157173175005036,17,91.0,1,91.0,1,91.0,1,91.0,1
6839,max_effective,30,90,3,3,0.05,0.95,0.9071123095165448,39,113.0,1,113.0,1,113.0,1,113.0,1
6840,max_effective,30,90,3,3,0.05,0.95,0.9486348789108489,19,92.0,1,92.0,1,92.0,1,92.0,1
6841,max_effective,30,90,3,3,0.05,0.95,0.8037317369868675,6,63.0,1,63.0,1,63.0,1,63.0,1
6842,max_effective,30,90,3,3,0.05,0.95,0.9407365701617102,32,134.0,1,134.0,1,134.0,1,134.0,1
6843,max_effective,30,90,3,3,0.05,0.95,0.9298422408039034,15,108.0,1,108.0,1,108.0,1,108.0,1
6844,max_effective,30,90,3,3,0.05,0.95,0.9038526093845908,13,78.0,1,78.0,1,78.0,1,78.0,1
6845,max_effective,30,90,3,3,0.05,0.95,0.9318870465922984,52,169.0,0,179.0,1,178.0,0,177.0,0
6846,max_effective,30,90,3,3,0.05,0.95,0.91356865563004,16,130.0,1,130.0,1,130.0,1,130.0,1
6847,max_effective,30,90,3,3,0.05,0.95,0.9228756614391712,13,68.0,1,68.0,1,68.0,1,68.0,1
6848,max_effective,30,90,3,3,0.05,0.95,0.9313780066526556,31,114.0,1,114.0,1,114.0,1,114.0,1
6849,max_effective,30,90,3,3,0.05,0.95,0.8423161391209082,13,67.0,1,67.0,1,67.0,1,67.0,1
6850,max_effective,30,90,3,3,0.05,0.95,0.8342190710765133,20,99.0,1,99.0,1,99.0,1,99.0,1
6851,max_effective,30,90,3,3,0.05,0.95,0.9153318854312004,10,66.0,1,66.0,1,66.0,1,66.0,1
6852,max_effective,30,90,3,3,0.05,0.95,0.9067800770630104,8,84.0,1,84.0,1,84.0,1,84.0,1
6853,max_effective,30,90,3,3,0.05,0.95,0.9430824691156204,16,120.0,1,120.0,1,120.0,1,120.0,1
6854,max_effective,30,90,3,3,0.05,0.95,0.891151894338062,18,115.0,1,115.0,1,115.0,1,115.0,1
6855,max_effective,30,90,3,3,0.05,0.95,0.936510846540806,20,91.0,1,91.0,1,91.0,1,91.0,1
6856,max_effective,30,90,3,3,0.05,0.95,0.9449156360295888,7,63.0,1,63.0,1,63.0,1,63.0,1
6857,max_effective,30,90,3,3,0.05,0.95,0.928004801566662,16,68.0,1,68.0,1,68.0,1,67.0,0
6858,max_effective,30,90,3,3,0.05,0.95,0.9451965526239804,35,104.0,1,104.0,1,104.0,1,104.0,1
6859,max_effective,30,90,3,3,0.05,0.95,0.9460043302040688,20,107.0,1,107.0,1,107.0,1,107.0,1
6860,max_effective,30,90,3,3,0.05,0.95,0.8994111344241909,21,98.0,1,98.0,1,98.0,1,98.0,1
6861,max_effective,30,90,3,3,0.05,0.95,0.9134475374037072,31,138.0,1,138.0,1,138.0,1,138.0,1
6862,max_effective,30,90,3,3,0.05,0.95,0.9313536850620768,55,152.0,1,152.0,1,152.0,1,152.0,1
6863,max_effective,30,90,3,3,0.05,0.95,0.947169904061246,25,105.0,1,105.0,1,105.0,1,104.0,0
6864,max_effective,30,90,3,3,0.05,0.95,0.8869669729919686,12,61.0,1,61.0,1,61.0,1,61.0,1
6865,max_effective,30,90,3,3,0.05,0.95,0.9271276589725996,24,118.0,1,118.0,1,118.0,1,118.0,1
6866,max_effective,30,90,3,3,0.05,0.95,0.900780224214848,13,76.0,1,76.0,1,76.0,1,76.0,1
6867,max_effective,30,90,3,3,0.05,0.95,0.8875691129183142,11,71.0,1,71.0,1,71.0,1,71.0,1
6868,max_effective,30,90,3,3,0.05,0.95,0.7924101804479089,12,80.0,1,80.0,1,80.0,1,79.0,0
6869,max_effective,30,90,3,3,0.05,0.95,0.94629833251376,40,164.0,0,184.0,1,184.0,1,184.0,1
6870,max_effective,30,90,3,3,0.05,0.95,0.9169824921739462,11,77.0,1,77.0,1,77.0,1,77.0,1
6871,max_effective,30,90,3,3,0.05,0.95,0.934539327629233,17,100.0,1,100.0,1,100.0,1,100.0,1
6872,max_effective,30,90,3,3,0.05,0.95,0.8275113360595875,13,82.0,1,82.0,1,82.0,1,82.0,1
6873,max_effective,30,90,3,3,0.05,0.95,0.9240381982774708,17,85.0,1,85.0,1,85.0,1,84.0,0
6874,max_effective,30,90,3,3,0.05,0.95,0.9357813684348992,8,82.0,1,82.0,1,82.0,1,82.0,1
6875,max_effective,30,90,3,3,0.05,0.95,0.947051621657908,14,90.0,1,90.0,1,90.0,1,90.0,1
6876,max_effective,30,90,3,3,0.05,0.95,0.93987168241826,11,69.0,1,69.0,1,69.0,1,69.0,1
6877,max_effective,30,90,3,3,0.05,0.95,0.9499620215003532,15,77.0,1,77.0,1,77.0,1,76.0,0
6878,max_effective,30,90,3,3,0.05,0.95,0.9479265549586026,26,99.0,1,99.0,1,99.0,1,87.0,0
6879,max_effective,30,90,3,3,0.05,0.95,0.9369893095558692,32,103.0,1,103.0,1,103.0,1,103.0,1
6880,max_effective,30,90,3,3,0.05,0.95,0.9233096775566756,16,97.0,1,97.0,1,97.0,1,97.0,1
6881,max_effective,30,90,3,3,0.05,0.95,0.943469457828458,12,64.0,1,64.0,1,64.0,1,64.0,1
6882,max_effective,30,90,3,3,0.05,0.95,0.930915680530912,19,99.0,1,99.0,1,99.0,1,99.0,1
6883,max_effective,30,90,3,3,0.05,0.95,0.9464374263618022,13,88.0,1,88.0,1,88.0,1,88.0,1
6884,max_effective,30,90,3,3,0.05,0.95,0.9175575702599486,16,129.0,1,129.0,1,129.0,1,129.0,1
6885,max_effective,30,90,3,3,0.05,0.95,0.9144522387652384,20,90.0,1,90.0,1,90.0,1,90.0,1
6886,max_effective,30,90,3,3,0.05,0.95,0.9495652106202438,12,81.0,1,81.0,1,81.0,1,81.0,1
6887,max_effective,30,90,3,3,0.05,0.95,0.8979357812817295,16,86.0,1,86.0,1,86.0,1,86.0,1
6888,max_effective,30,90,3,3,0.05,0.95,0.9039693118909204,33,115.0,1,115.0,1,115.0,1,115.0,1
6889,max_effective,30,90,3,3,0.05,0.95,0.9471432431695622,29,146.0,1,146.0,1,146.0,1,146.0,1
6890,max_effective,30,90,3,3,0.05,0.95,0.9095973938042574,26,109.0,1,109.0,1,109.0,1,109.0,1
6891,max_effective,30,90,3,3,0.05,0.95,0.9312458801034756,14,72.0,1,72.0,1,72.0,1,72.0,1
6892,max_effective,30,90,3,3,0.05,0.95,0.9441894178579996,21,104.0,1,104.0,1,104.0,1,104.0,1
6893,max_effective,30,90,3,3,0.05,0.95,0.8619401621243383,10,62.0,1,62.0,1,62.0,1,54.0,0
6894,max_effective,30,90,3,3,0.05,0.95,0.9403470372090024,34,129.0,1,129.0,1,129.0,1,129.0,1
6895,max_effective,30,90,3,3,0.05,0.95,0.9340629904058552,74,148.0,0,162.0,1,162.0,1,162.0,1
6896,max_effective,30,90,3,3,0.05,0.95,0.8662930388871608,11,61.0,1,61.0,1,61.0,1,61.0,1
6897,max_effective,30,90,3,3,0.05,0.95,0.949575351839304,61,147.0,1,147.0,1,147.0,1,147.0,1
6898,max_effective,30,90,3,3,0.05,0.95,0.924840125815737,11,88.0,1,88.0,1,88.0,1,88.0,1
6899,max_effective,30,90,3,3,0.05,0.95,0.7779733496646504,8,65.0,1,65.0,1,65.0,1,65.0,1
6900,max_effective,30,90,3,3,0.05,0.95,0.944366046101707,16,98.0,1,98.0,1,98.0,1,98.0,1
6901,max_effective,30,90,3,3,0.05,0.95,0.879318490861138,6,52.0,1,52.0,1,52.0,1,52.0,1
6902,max_effective,30,90,3,3,0.05,0.95,0.9285641544389938,5,60.0,1,60.0,1,60.0,1,60.0,1
6903,max_effective,30,90,3,3,0.05,0.95,0.8596681419213411,8,70.0,1,70.0,1,70.0,1,70.0,1
6904,max_effective,30,90,3,3,0.05,0.95,0.9491609738702398,11,75.0,1,75.0,1,75.0,1,75.0,1
6905,max_effective,30,90,3,3,0.05,0.95,0.9205805455581084,34,127.0,1,127.0,1,127.0,1,127.0,1
6906,max_effective,30,90,3,3,0.05,0.95,0.9447402283332992,13,69.0,1,69.0,1,69.0,1,65.0,0
6907,max_effective,30,90,3,3,0.05,0.95,0.9437009656871966,32,115.0,1,115.0,1,115.0,1,115.0,1
6908,max_effective,30,90,3,3,0.05,0.95,0.900897156802068,43,119.0,1,119.0,1,119.0,1,119.0,1
6909,max_effective,30,90,3,3,0.05,0.95,0.9487755477407152,18,91.0,1,91.0,1,91.0,1,91.0,1
6910,max_effective,30,90,3,3,0.05,0.95,0.9368075479021206,13,74.0,1,74.0,1,74.0,1,74.0,1
6911,max_effective,30,90,3,3,0.05,0.95,0.9353759314585024,27,113.0,1,113.0,1,113.0,1,113.0,1
6912,max_effective,30,90,3,3,0.05,0.95,0.9363823485703624,45,117.0,1,117.0,1,117.0,1,117.0,1
6913,max_effective,30,90,3,3,0.05,0.95,0.9223976526575046,21,94.0,1,94.0,1,94.0,1,87.0,0
6914,max_effective,30,90,3,3,0.05,0.95,0.9498010044411416,61,159.0,0,162.0,1,162.0,1,162.0,1
6915,max_effective,30,90,3,3,0.05,0.95,0.8293193716839918,20,86.0,1,86.0,1,86.0,1,86.0,1
6916,max_effective,30,90,3,3,0.05,0.95,0.9446771238146044,12,82.0,1,82.0,1,82.0,1,82.0,1
6917,max_effective,30,90,3,3,0.05,0.95,0.8193406343056286,14,74.0,1,74.0,1,74.0,1,74.0,1
6918,max_effective,30,90,3,3,0.05,0.95,0.9418900444023508,35,135.0,1,135.0,1,135.0,1,135.0,1
6919,max_effective,30,90,3,3,0.05,0.95,0.9374389153340312,15,117.0,1,117.0,1,117.0,1,117.0,1
6920,max_effective,30,90,3,3,0.05,0.95,0.9472375030978402,24,99.0,1,99.0,1,99.0,1,99.0,1
6921,max_effective,30,90,3,3,0.05,0.95,0.9085223215002162,14,98.0,1,98.0,1,98.0,1,98.0,1
6922,max_effective,30,90,3,3,0.05,0.95,0.9413901191771764,19,102.0,1,102.0,1,102.0,1,102.0,1
6923,max_effective,30,90,3,3,0.05,0.95,0.8633013930757704,6,58.0,1,58.0,1,58.0,1,58.0,1
6924,max_effective,30,90,3,3,0.05,0.95,0.9472761427928597,23,104.0,1,104.0,1,104.0,1,104.0,1
6925,max_effective,30,90,3,3,0.05,0.95,0.9247264751432922,17,90.0,1,90.0,1,90.0,1,90.0,1
6926,max_effective,30,90,3,3,0.05,0.95,0.9022857113976468,15,89.0,1,89.0,1,89.0,1,89.0,1
6927,max_effective,30,90,3,3,0.05,0.95,0.9471666362800272,33,97.0,1,97.0,1,97.0,1,97.0,1
6928,max_effective,30,90,3,3,0.05,0.95,0.9480766052494648,19,84.0,1,84.0,1,84.0,1,84.0,1
6929,max_effective,30,90,3,3,0.05,0.95,0.9432687553084048,22,124.0,1,124.0,1,124.0,1,124.0,1
6930,max_effective,30,90,3,3,0.05,0.95,0.8278300460001659,16,79.0,1,79.0,1,79.0,1,79.0,1
6931,max_effective,30,90,3,3,0.05,0.95,0.9271451599124176,14,98.0,1,98.0,1,98.0,1,98.0,1
6932,max_effective,30,90,3,3,0.05,0.95,0.884106997348512,14,69.0,1,69.0,1,69.0,1,69.0,1
6933,max_effective,30,90,3,3,0.05,0.95,0.922702854523432,15,69.0,1,69.0,1,69.0,1,69.0,1
6934,max_effective,30,90,3,3,0.05,0.95,0.8670606592407104,28,103.0,1,103.0,1,103.0,1,103.0,1
6935,max_effective,30,90,3,3,0.05,0.95,0.9230460662127976,33,113.0,1,113.0,1,113.0,1,113.0,1
6936,max_effective,30,90,3,3,0.05,0.95,0.9406089082665028,35,139.0,1,139.0,1,139.0,1,139.0,1
6937,max_effective,30,90,3,3,0.05,0.95,0.9422840436492952,18,92.0,1,92.0,1,92.0,1,88.0,0
6938,max_effective,30,90,3,3,0.05,0.95,0.941137523037848,10,91.0,1,91.0,1,91.0,1,90.0,0
6939,max_effective,30,90,3,3,0.05,0.95,0.9108430781273216,39,116.0,1,116.0,1,116.0,1,116.0,1
6940,max_effective,30,90,3,3,0.05,0.95,0.9152001652100974,13,83.0,1,83.0,1,83.0,1,83.0,1
6941,max_effective,30,90,3,3,0.05,0.95,0.9090121721272008,54,111.0,1,111.0,1,111.0,1,111.0,1
6942,max_effective,30,90,3,3,0.05,0.95,0.9077921469516834,16,134.0,1,134.0,1,134.0,1,127.0,0
6943,max_effective,30,90,3,3,0.05,0.95,0.932395610037038,12,101.0,1,101.0,1,101.0,1,100.0,0
6944,max_effective,30,90,3,3,0.05,0.95,0.934073134208154,15,82.0,1,82.0,1,82.0,1,81.0,0
6945,max_effective,30,90,3,3,0.05,0.95,0.9452097633898155,24,125.0,1,125.0,1,125.0,1,125.0,1
6946,max_effective,30,90,3,3,0.05,0.95,0.9474118852203464,32,144.0,1,144.0,1,144.0,1,144.0,1
6947,max_effective,30,90,3,3,0.05,0.95,0.8719436896795386,11,72.0,1,72.0,1,72.0,1,71.0,0
6948,max_effective,30,90,3,3,0.05,0.95,0.914587517762615,10,69.0,1,69.0,1,69.0,1,67.0,0
6949,max_effective,30,90,3,3,0.05,0.95,0.8821572222824373,39,87.0,1,87.0,1,87.0,1,87.0,1
6950,max_effective,30,90,3,3,0.05,0.95,0.9331239514113494,18,86.0,1,86.0,1,86.0,1,85.0,0
6951,max_effective,30,90,3,3,0.05,0.95,0.9027400534746932,32,139.0,1,139.0,1,139.0,1,139.0,1
6952,max_effective,30,90,3,3,0.05,0.95,0.8997495868995746,27,87.0,1,87.0,1,87.0,1,86.0,0
6953,max_effective,30,90,3,3,0.05,0.95,0.8905148403232395,14,63.0,1,63.0,1,63.0,1,63.0,1
6954,max_effective,30,90,3,3,0.05,0.95,0.9478603088410538,13,80.0,1,80.0,1,80.0,1,80.0,1
6955,max_effective,30,90,3,3,0.05,0.95,0.944976006418343,37,136.0,1,136.0,1,136.0,1,135.0,0
6956,max_effective,30,90,3,3,0.05,0.95,0.8423524677169542,6,51.0,1,51.0,1,51.0,1,51.0,1
6957,max_effective,30,90,3,3,0.05,0.95,0.9484164052587926,19,127.0,1,127.0,1,127.0,1,127.0,1
6958,max_effective,30,90,3,3,0.05,0.95,0.9288690906619368,14,75.0,1,75.0,1,75.0,1,75.0,1
6959,max_effective,30,90,3,3,0.05,0.95,0.9204650399489832,25,115.0,1,115.0,1,115.0,1,115.0,1
6960,max_effective,30,90,3,3,0.05,0.95,0.9339847070031796,11,87.0,1,87.0,1,87.0,1,86.0,0
6961,max_effective,30,90,3,3,0.05,0.95,0.9419389395598038,10,72.0,1,72.0,1,72.0,1,72.0,1
6962,max_effective,30,90,3,3,0.05,0.95,0.9437010512715752,64,139.0,1,139.0,1,139.0,1,139.0,1
6963,max_effective,30,90,3,3,0.05,0.95,0.8286553050091499,8,62.0,1,62.0,1,62.0,1,62.0,1
6964,max_effective,30,90,3,3,0.05,0.95,0.9411676542908416,10,74.0,1,74.0,1,74.0,1,74.0,1
6965,max_effective,30,90,3,3,0.05,0.95,0.8796670022935289,9,63.0,1,63.0,1,63.0,1,63.0,1
6966,max_effective,30,90,3,3,0.05,0.95,0.9499960402651894,48,150.0,0,164.0,1,164.0,1,164.0,1
6967,max_effective,30,90,3,3,0.05,0.95,0.9434305423750152,20,85.0,1,85.0,1,85.0,1,85.0,1
6968,max_effective,30,90,3,3,0.05,0.95,0.8923361761624269,5,44.0,1,44.0,1,44.0,1,44.0,1
6969,max_effective,30,90,3,3,0.05,0.95,0.9397270732972818,13,84.0,1,84.0,1,84.0,1,84.0,1
6970,max_effective,30,90,3,3,0.05,0.95,0.9277289079007044,16,79.0,1,79.0,1,79.0,1,77.0,0
6971,max_effective,30,90,3,3,0.05,0.95,0.8998504170990722,16,95.0,1,95.0,1,95.0,1,94.0,0
6972,max_effective,30,90,3,3,0.05,0.95,0.949227942964055,29,100.0,1,100.0,1,100.0,1,100.0,1
6973,max_effective,30,90,3,3,0.05,0.95,0.9021411215391042,14,77.0,1,77.0,1,77.0,1,77.0,1
6974,max_effective,30,90,3,3,0.05,0.95,0.93075717858033,29,143.0,1,143.0,1,143.0,1,143.0,1
6975,max_effective,30,90,3,3,0.05,0.95,0.9141871621854392,37,114.0,1,114.0,1,114.0,1,114.0,1
6976,max_effective,30,90,3,3,0.05,0.95,0.9005792059610594,7,61.0,1,61.0,1,61.0,1,59.0,0
6977,max_effective,30,90,3,3,0.05,0.95,0.9209018721772896,15,79.0,1,79.0,1,79.0,1,79.0,1
6978,max_effective,30,90,3,3,0.05,0.95,0.8170807094801612,15,94.0,1,94.0,1,94.0,1,94.0,1
6979,max_effective,30,90,3,3,0.05,0.95,0.9345063604306844,20,95.0,1,95.0,1,95.0,1,95.0,1
6980,max_effective,30,90,3,3,0.05,0.95,0.9400534951249498,15,93.0,1,93.0,1,93.0,1,93.0,1
6981,max_effective,30,90,3,3,0.05,0.95,0.9448184764379938,33,130.0,1,130.0,1,130.0,1,130.0,1
6982,max_effective,30,90,3,3,0.05,0.95,0.940398958796096,30,99.0,1,99.0,1,99.0,1,99.0,1
6983,max_effective,30,90,3,3,0.05,0.95,0.9466525892715786,35,153.0,1,153.0,1,153.0,1,153.0,1
6984,max_effective,30,90,3,3,0.05,0.95,0.9327270681289098,16,95.0,1,95.0,1,95.0,1,95.0,1
6985,max_effective,30,90,3,3,0.05,0.95,0.9381520073073738,11,81.0,1,81.0,1,81.0,1,81.0,1
6986,max_effective,30,90,3,3,0.05,0.95,0.8919395864375063,10,74.0,1,74.0,1,74.0,1,74.0,1
6987,max_effective,30,90,3,3,0.05,0.95,0.9478796106392894,29,102.0,1,102.0,1,102.0,1,102.0,1
6988,max_effective,30,90,3,3,0.05,0.95,0.8616729298401549,30,108.0,1,108.0,1,108.0,1,108.0,1
6989,max_effective,30,90,3,3,0.05,0.95,0.9323965984514804,16,78.0,1,78.0,1,78.0,1,78.0,1
6990,max_effective,30,90,3,3,0.05,0.95,0.9475745898534618,27,168.0,0,171.0,1,171.0,1,169.0,0
6991,max_effective,30,90,3,3,0.05,0.95,0.942714305570613,52,122.0,1,122.0,1,122.0,1,122.0,1
6992,max_effective,30,90,3,3,0.05,0.95,0.9476322174880798,72,150.0,1,150.0,1,150.0,1,150.0,1
6993,max_effective,30,90,3,3,0.05,0.95,0.9214115841769112,20,92.0,1,92.0,1,92.0,1,92.0,1
6994,max_effective,30,90,3,3,0.05,0.95,0.871848918010678,31,86.0,1,86.0,1,86.0,1,86.0,1
6995,max_effective,30,90,3,3,0.05,0.95,0.8936627764297274,23,150.0,1,150.0,1,150.0,1,150.0,1
6996,max_effective,30,90,3,3,0.05,0.95,0.8674270066378024,10,66.0,1,66.0,1,66.0,1,66.0,1
6997,max_effective,30,90,3,3,0.05,0.95,0.903562229686782,6,70.0,1,70.0,1,70.0,1,70.0,1
6998,max_effective,30,90,3,3,0.05,0.95,0.941739286000614,21,82.0,1,82.0,1,82.0,1,82.0,1
6999,max_effective,30,90,3,3,0.05,0.95,0.9471774817352138,21,109.0,1,109.0,1,109.0,1,109.0,1
7000,max_effective,30,90,3,3,0.05,0.95,0.9143581458371736,15,101.0,1,101.0,1,101.0,1,101.0,1
7001,max_effective,30,90,3,3,0.05,0.95,0.8971084903226564,9,72.0,1,72.0,1,72.0,1,72.0,1
7002,max_effective,30,90,3,3,0.05,0.95,0.9496155389144832,26,95.0,1,95.0,1,95.0,1,95.0,1
7003,max_effective,30,90,3,3,0.05,0.95,0.92073941775012,23,89.0,1,89.0,1,89.0,1,89.0,1
7004,max_effective,30,90,3,3,0.05,0.95,0.9268111312187454,12,75.0,1,75.0,1,75.0,1,74.0,0
7005,max_effective,30,90,3,3,0.05,0.95,0.9443466217307253,43,157.0,0,165.0,1,165.0,1,165.0,1
7006,max_effective,30,90,3,3,0.05,0.95,0.8591389735812843,10,76.0,1,76.0,1,76.0,1,76.0,1
7007,max_effective,30,90,3,3,0.05,0.95,0.928676551524812,17,92.0,1,92.0,1,92.0,1,92.0,1
7008,max_effective,30,90,3,3,0.05,0.95,0.9498797067175356,52,168.0,1,168.0,1,168.0,1,168.0,1
7009,max_effective,30,90,3,3,0.05,0.95,0.930262588401082,23,80.0,1,80.0,1,80.0,1,80.0,1
7010,max_effective,30,90,3,3,0.05,0.95,0.9392417488319786,54,169.0,1,169.0,1,169.0,1,169.0,1
7011,max_effective,30,90,3,3,0.05,0.95,0.8354938060979465,15,88.0,1,88.0,1,88.0,1,88.0,1
7012,max_effective,30,90,3,3,0.05,0.95,0.9364036316309212,39,137.0,1,137.0,1,137.0,1,137.0,1
7013,max_effective,30,90,3,3,0.05,0.95,0.9420534000794444,27,91.0,1,91.0,1,91.0,1,91.0,1
7014,max_effective,30,90,3,3,0.05,0.95,0.9282572400738732,7,65.0,1,65.0,1,65.0,1,65.0,1
7015,max_effective,30,90,3,3,0.05,0.95,0.9444397596226074,24,99.0,1,99.0,1,99.0,1,99.0,1
7016,max_effective,30,90,3,3,0.05,0.95,0.9069963971463284,55,121.0,1,121.0,1,121.0,1,121.0,1
7017,max_effective,30,90,3,3,0.05,0.95,0.8955961465206894,8,67.0,1,67.0,1,67.0,1,67.0,1
7018,max_effective,30,90,3,3,0.05,0.95,0.9475602739407128,38,136.0,1,136.0,1,136.0,1,136.0,1
7019,max_effective,30,90,3,3,0.05,0.95,0.9307412160203294,40,160.0,0,165.0,1,165.0,1,165.0,1
7020,max_effective,30,90,3,3,0.05,0.95,0.9095128014149112,16,93.0,1,93.0,1,93.0,1,93.0,1
7021,max_effective,30,90,3,3,0.05,0.95,0.941864848445512,17,114.0,1,114.0,1,114.0,1,114.0,1
7022,max_effective,30,90,3,3,0.05,0.95,0.8951528913475794,17,92.0,1,92.0,1,92.0,1,88.0,0
7023,max_effective,30,90,3,3,0.05,0.95,0.9294939198400188,23,115.0,1,115.0,1,115.0,1,114.0,0
7024,max_effective,30,90,3,3,0.05,0.95,0.9314752389285784,19,104.0,1,104.0,1,104.0,1,104.0,1
7025,max_effective,30,90,3,3,0.05,0.95,0.9298893760051417,17,67.0,1,67.0,1,67.0,1,66.0,0
7026,max_effective,30,90,3,3,0.05,0.95,0.8917259889240503,16,85.0,1,85.0,1,85.0,1,85.0,1
7027,max_effective,30,90,3,3,0.05,0.95,0.9214386710062158,36,100.0,1,100.0,1,100.0,1,100.0,1
7028,max_effective,30,90,3,3,0.05,0.95,0.9150257367757644,7,70.0,1,70.0,1,70.0,1,70.0,1
7029,max_effective,30,90,3,3,0.05,0.95,0.9362288110666188,23,110.0,1,110.0,1,110.0,1,110.0,1
7030,max_effective,30,90,3,3,0.05,0.95,0.9131131266929138,11,98.0,1,98.0,1,98.0,1,98.0,1
7031,max_effective,30,90,3,3,0.05,0.95,0.920245822624607,17,78.0,1,78.0,1,78.0,1,78.0,1
7032,max_effective,30,90,3,3,0.05,0.95,0.9330105096438208,18,87.0,1,87.0,1,87.0,1,87.0,1
7033,max_effective,30,90,3,3,0.05,0.95,0.8801872735693053,9,60.0,1,60.0,1,60.0,1,60.0,1
7034,max_effective,30,90,3,3,0.05,0.95,0.9440700450988012,23,119.0,1,119.0,1,119.0,1,119.0,1
7035,max_effective,30,90,3,3,0.05,0.95,0.851853539899556,14,62.0,1,62.0,1,62.0,1,62.0,1
7036,max_effective,30,90,3,3,0.05,0.95,0.9099632228407488,9,68.0,1,68.0,1,68.0,1,68.0,1
7037,max_effective,30,90,3,3,0.05,0.95,0.9495793836796116,26,106.0,1,106.0,1,106.0,1,106.0,1
7038,max_effective,30,90,3,3,0.05,0.95,0.9399215091871644,11,69.0,1,69.0,1,69.0,1,69.0,1
7039,max_effective,30,90,3,3,0.05,0.95,0.915111063153871,7,53.0,1,53.0,1,53.0,1,52.0,0
7040,max_effective,30,90,3,3,0.05,0.95,0.940935994648998,50,119.0,1,119.0,1,119.0,1,119.0,1
7041,max_effective,30,90,3,3,0.05,0.95,0.942727876372828,12,90.0,1,90.0,1,90.0,1,90.0,1
7042,max_effective,30,90,3,3,0.05,0.95,0.9266121957155156,16,78.0,1,78.0,1,78.0,1,78.0,1
7043,max_effective,30,90,3,3,0.05,0.95,0.9457931648734658,30,146.0,1,146.0,1,146.0,1,146.0,1
7044,max_effective,30,90,3,3,0.05,0.95,0.9231820988171208,35,104.0,1,104.0,1,104.0,1,95.0,0
7045,max_effective,30,90,3,3,0.05,0.95,0.901841197811755,15,99.0,1,99.0,1,99.0,1,99.0,1
7046,max_effective,30,90,3,3,0.05,0.95,0.939601715480108,14,68.0,1,68.0,1,68.0,1,68.0,1
7047,max_effective,30,90,3,3,0.05,0.95,0.9184422520191878,5,53.0,1,53.0,1,53.0,1,53.0,1
7048,max_effective,30,90,3,3,0.05,0.95,0.94103165609566,21,144.0,1,144.0,1,144.0,1,144.0,1
7049,max_effective,30,90,3,3,0.05,0.95,0.9441499597806512,35,96.0,1,96.0,1,96.0,1,96.0,1
7050,max_effective,30,90,3,3,0.05,0.95,0.9445661181177852,20,65.0,1,65.0,1,65.0,1,65.0,1
7051,max_effective,30,90,3,3,0.05,0.95,0.9339602519871544,21,87.0,1,87.0,1,87.0,1,87.0,1
7052,max_effective,30,90,3,3,0.05,0.95,0.9291096897692356,16,89.0,1,89.0,1,89.0,1,88.0,0
7053,max_effective,30,90,3,3,0.05,0.95,0.9122089661922492,13,63.0,1,63.0,1,63.0,1,59.0,0
7054,max_effective,30,90,3,3,0.05,0.95,0.9470815121147296,22,135.0,1,135.0,1,135.0,1,135.0,1
7055,max_effective,30,90,3,3,0.05,0.95,0.946280955610568,43,153.0,1,153.0,1,153.0,1,153.0,1
7056,max_effective,30,90,3,3,0.05,0.95,0.9295645651706804,20,85.0,1,85.0,1,85.0,1,85.0,1
7057,max_effective,30,90,3,3,0.05,0.95,0.8996722003288213,9,69.0,1,69.0,1,69.0,1,69.0,1
7058,max_effective,30,90,3,3,0.05,0.95,0.9422413896005232,36,135.0,1,135.0,1,135.0,1,135.0,1
7059,max_effective,30,90,3,3,0.05,0.95,0.8979948699476923,8,76.0,1,76.0,1,76.0,1,76.0,1
7060,max_effective,30,90,3,3,0.05,0.95,0.9380536247445348,35,154.0,0,159.0,1,159.0,1,159.0,1
7061,max_effective,30,90,3,3,0.05,0.95,0.8919493525150691,17,84.0,1,84.0,1,84.0,1,82.0,0
7062,max_effective,30,90,3,3,0.05,0.95,0.927950154856712,55,155.0,1,155.0,1,155.0,1,155.0,1
7063,max_effective,30,90,3,3,0.05,0.95,0.9322373831505254,21,108.0,1,108.0,1,108.0,1,107.0,0
7064,max_effective,30,90,3,3,0.05,0.95,0.9449972415712118,16,82.0,1,82.0,1,82.0,1,82.0,1
7065,max_effective,30,90,3,3,0.05,0.95,0.9324396005957356,9,68.0,1,68.0,1,68.0,1,68.0,1
7066,max_effective,30,90,3,3,0.05,0.95,0.8696112350115912,20,85.0,1,85.0,1,85.0,1,85.0,1
7067,max_effective,30,90,3,3,0.05,0.95,0.909389174368594,22,89.0,1,89.0,1,89.0,1,89.0,1
7068,max_effective,30,90,3,3,0.05,0.95,0.9222999413773266,21,144.0,1,144.0,1,144.0,1,144.0,1
7069,max_effective,30,90,3,3,0.05,0.95,0.933447670760162,26,93.0,1,93.0,1,93.0,1,93.0,1
7070,max_effective,30,90,3,3,0.05,0.95,0.9444293990480036,16,90.0,1,90.0,1,90.0,1,90.0,1
7071,max_effective,30,90,3,3,0.05,0.95,0.9447381727000288,17,80.0,1,80.0,1,80.0,1,80.0,1
7072,max_effective,30,90,3,3,0.05,0.95,0.8997862050215009,17,92.0,1,92.0,1,92.0,1,92.0,1
7073,max_effective,30,90,3,3,0.05,0.95,0.9461307303837893,11,102.0,1,102.0,1,102.0,1,102.0,1
7074,max_effective,30,90,3,3,0.05,0.95,0.9226767447616367,23,90.0,1,90.0,1,90.0,1,90.0,1
7075,max_effective,30,90,3,3,0.05,0.95,0.9426007527242574,11,71.0,1,71.0,1,71.0,1,71.0,1
7076,max_effective,30,90,3,3,0.05,0.95,0.9358122538129996,18,86.0,1,86.0,1,86.0,1,86.0,1
7077,max_effective,30,90,3,3,0.05,0.95,0.9068636176194232,31,166.0,1,166.0,1,166.0,1,166.0,1
7078,max_effective,30,90,3,3,0.05,0.95,0.9419469083182824,49,147.0,0,148.0,1,148.0,1,148.0,1
7079,max_effective,30,90,3,3,0.05,0.95,0.9420506920900782,8,81.0,1,81.0,1,81.0,1,81.0,1
7080,max_effective,30,90,3,3,0.05,0.95,0.9083206361029628,31,117.0,1,117.0,1,117.0,1,117.0,1
7081,max_effective,30,90,3,3,0.05,0.95,0.9423346786981188,20,83.0,1,83.0,1,83.0,1,83.0,1
7082,max_effective,30,90,3,3,0.05,0.95,0.9478729476383716,13,73.0,1,73.0,1,73.0,1,70.0,0
7083,max_effective,30,90,3,3,0.05,0.95,0.8607915210146223,9,68.0,1,68.0,1,68.0,1,68.0,1
7084,max_effective,30,90,3,3,0.05,0.95,0.922498162414482,19,87.0,1,87.0,1,87.0,1,83.0,0
7085,max_effective,30,90,3,3,0.05,0.95,0.9183658267207384,18,113.0,1,113.0,1,113.0,1,113.0,1
7086,max_effective,30,90,3,3,0.05,0.95,0.9247672290187816,23,108.0,1,108.0,1,108.0,1,108.0,1
7087,max_effective,30,90,3,3,0.05,0.95,0.9350647051594112,45,125.0,1,125.0,1,125.0,1,125.0,1
7088,max_effective,30,90,3,3,0.05,0.95,0.8662139794259539,23,111.0,1,111.0,1,111.0,1,111.0,1
7089,max_effective,30,90,3,3,0.05,0.95,0.9400461571469264,10,73.0,1,73.0,1,73.0,1,73.0,1
7090,max_effective,30,90,3,3,0.05,0.95,0.935332435259312,19,131.0,1,131.0,1,131.0,1,131.0,1
7091,max_effective,30,90,3,3,0.05,0.95,0.9245654013676272,8,68.0,1,68.0,1,68.0,1,65.0,0
7092,max_effective,30,90,3,3,0.05,0.95,0.9273520901656174,46,96.0,1,96.0,1,96.0,1,96.0,1
7093,max_effective,30,90,3,3,0.05,0.95,0.8849081781214188,17,85.0,1,85.0,1,85.0,1,85.0,1
7094,max_effective,30,90,3,3,0.05,0.95,0.934514194867945,15,103.0,1,103.0,1,103.0,1,102.0,0
7095,max_effective,30,90,3,3,0.05,0.95,0.920844433893571,13,87.0,1,87.0,1,87.0,1,87.0,1
7096,max_effective,30,90,3,3,0.05,0.95,0.9362358914801604,22,100.0,1,100.0,1,100.0,1,100.0,1
7097,max_effective,30,90,3,3,0.05,0.95,0.8916805048216838,9,70.0,1,70.0,1,70.0,1,70.0,1
7098,max_effective,30,90,3,3,0.05,0.95,0.9313529293470548,11,93.0,1,93.0,1,93.0,1,93.0,1
7099,max_effective,30,90,3,3,0.05,0.95,0.9423728799123609,18,78.0,1,78.0,1,78.0,1,78.0,1
7100,max_effective,30,90,3,3,0.05,0.95,0.945589948916688,66,149.0,0,158.0,1,158.0,1,158.0,1
7101,max_effective,30,90,3,3,0.05,0.95,0.9362193615371692,45,146.0,1,146.0,1,146.0,1,146.0,1
7102,max_effective,30,90,3,3,0.05,0.95,0.9097127541470744,26,103.0,1,103.0,1,103.0,1,103.0,1
7103,max_effective,30,90,3,3,0.05,0.95,0.9487439474086996,13,87.0,1,87.0,1,87.0,1,85.0,0
7104,max_effective,30,90,3,3,0.05,0.95,0.9185458630198878,10,66.0,1,66.0,1,66.0,1,66.0,1
7105,max_effective,30,90,3,3,0.05,0.95,0.9180500662443069,10,83.0,1,83.0,1,83.0,1,83.0,1
7106,max_effective,30,90,3,3,0.05,0.95,0.9290462304470576,18,91.0,1,91.0,1,91.0,1,88.0,0
7107,max_effective,30,90,3,3,0.05,0.95,0.9317992052595936,17,90.0,1,90.0,1,90.0,1,90.0,1
7108,max_effective,30,90,3,3,0.05,0.95,0.876335533585087,16,94.0,1,94.0,1,94.0,1,94.0,1
7109,max_effective,30,90,3,3,0.05,0.95,0.9023401426831038,8,68.0,1,68.0,1,68.0,1,68.0,1
7110,max_effective,30,90,3,3,0.05,0.95,0.9183918328386852,34,107.0,1,107.0,1,107.0,1,107.0,1
7111,max_effective,30,90,3,3,0.05,0.95,0.8925372164985907,13,90.0,1,90.0,1,90.0,1,90.0,1
7112,max_effective,30,90,3,3,0.05,0.95,0.9339846669607276,30,105.0,1,105.0,1,105.0,1,105.0,1
7113,max_effective,30,90,3,3,0.05,0.95,0.9332585927139244,18,106.0,1,106.0,1,106.0,1,106.0,1
7114,max_effective,30,90,3,3,0.05,0.95,0.8668592514224821,17,95.0,1,95.0,1,95.0,1,93.0,0
7115,max_effective,30,90,3,3,0.05,0.95,0.9148227246640502,9,74.0,1,74.0,1,74.0,1,74.0,1
7116,max_effective,30,90,3,3,0.05,0.95,0.940891746874825,16,94.0,1,94.0,1,94.0,1,94.0,1
7117,max_effective,30,90,3,3,0.05,0.95,0.8868277061488345,17,66.0,1,66.0,1,66.0,1,66.0,1
7118,max_effective,30,90,3,3,0.05,0.95,0.9268998904560944,24,150.0,1,150.0,1,150.0,1,150.0,1
7119,max_effective,30,90,3,3,0.05,0.95,0.9149788381217744,15,90.0,1,90.0,1,90.0,1,90.0,1
7120,max_effective,30,90,3,3,0.05,0.95,0.9478933417860236,42,119.0,1,119.0,1,119.0,1,118.0,0
7121,max_effective,30,90,3,3,0.05,0.95,0.929528966552495,34,110.0,1,110.0,1,110.0,1,110.0,1
7122,max_effective,30,90,3,3,0.05,0.95,0.9270517563534968,23,105.0,1,105.0,1,105.0,1,105.0,1
7123,max_effective,30,90,3,3,0.05,0.95,0.8932802667614865,13,94.0,1,94.0,1,94.0,1,94.0,1
7124,max_effective,30,90,3,3,0.05,0.95,0.9040223384927688,18,77.0,1,77.0,1,77.0,1,77.0,1
7125,max_effective,30,90,3,3,0.05,0.95,0.8241971334285976,7,61.0,1,61.0,1,61.0,1,61.0,1
7126,max_effective,30,90,3,3,0.05,0.95,0.937042532105102,16,78.0,1,78.0,1,78.0,1,78.0,1
7127,max_effective,30,90,3,3,0.05,0.95,0.940905991591922,22,114.0,1,114.0,1,114.0,1,114.0,1
7128,max_effective,30,90,3,3,0.05,0.95,0.939008429672515,36,132.0,1,132.0,1,132.0,1,131.0,0
7129,max_effective,30,90,3,3,0.05,0.95,0.9477625859772364,13,99.0,1,99.0,1,99.0,1,99.0,1
7130,max_effective,30,90,3,3,0.05,0.95,0.9401187086143188,18,102.0,1,102.0,1,102.0,1,102.0,1
7131,max_effective,30,90,3,3,0.05,0.95,0.9499324087212764,11,67.0,1,67.0,1,67.0,1,67.0,1
7132,max_effective,30,90,3,3,0.05,0.95,0.9107232191350716,15,100.0,1,100.0,1,100.0,1,99.0,0
7133,max_effective,30,90,3,3,0.05,0.95,0.9338954595408476,16,93.0,1,93.0,1,93.0,1,93.0,1
7134,max_effective,30,90,3,3,0.05,0.95,0.9278062877283414,9,75.0,1,75.0,1,75.0,1,75.0,1
7135,max_effective,30,90,3,3,0.05,0.95,0.9360711612617646,11,82.0,1,82.0,1,82.0,1,82.0,1
7136,max_effective,30,90,3,3,0.05,0.95,0.9488739696082052,32,115.0,1,115.0,1,115.0,1,115.0,1
7137,max_effective,30,90,3,3,0.05,0.95,0.91094793843988,43,99.0,1,99.0,1,99.0,1,99.0,1
7138,max_effective,30,90,3,3,0.05,0.95,0.9180523488885928,12,69.0,1,69.0,1,69.0,1,69.0,1
7139,max_effective,30,90,3,3,0.05,0.95,0.9394818857744612,20,112.0,1,112.0,1,112.0,1,112.0,1
7140,max_effective,30,90,3,3,0.05,0.95,0.8013309530095278,7,57.0,1,57.0,1,57.0,1,57.0,1
7141,max_effective,30,90,3,3,0.05,0.95,0.921428540873292,31,132.0,1,132.0,1,132.0,1,129.0,0
7142,max_effective,30,90,3,3,0.05,0.95,0.9226440605710372,18,87.0,1,87.0,1,87.0,1,87.0,1
7143,max_effective,30,90,3,3,0.05,0.95,0.9328435232272074,22,88.0,1,88.0,1,88.0,1,88.0,1
7144,max_effective,30,90,3,3,0.05,0.95,0.9058879867987176,18,87.0,1,87.0,1,87.0,1,87.0,1
7145,max_effective,30,90,3,3,0.05,0.95,0.9271776361440488,12,68.0,1,68.0,1,68.0,1,67.0,0
7146,max_effective,30,90,3,3,0.05,0.95,0.9417615933720392,12,101.0,1,101.0,1,101.0,1,101.0,1
7147,max_effective,30,90,3,3,0.05,0.95,0.9408770634181224,12,88.0,1,88.0,1,88.0,1,87.0,0
7148,max_effective,30,90,3,3,0.05,0.95,0.8987261194746137,13,72.0,1,72.0,1,72.0,1,72.0,1
7149,max_effective,30,90,3,3,0.05,0.95,0.9095375142574912,13,81.0,1,81.0,1,81.0,1,81.0,1
7150,max_effective,30,90,3,3,0.05,0.95,0.9380848568963576,33,92.0,1,92.0,1,92.0,1,92.0,1
7151,max_effective,30,90,3,3,0.05,0.95,0.9354830326239822,11,70.0,1,70.0,1,70.0,1,70.0,1
7152,max_effective,30,90,3,3,0.05,0.95,0.8465254448736506,18,96.0,1,96.0,1,96.0,1,96.0,1
7153,max_effective,30,90,3,3,0.05,0.95,0.9461219016122596,24,109.0,1,109.0,1,109.0,1,109.0,1
7154,max_effective,30,90,3,3,0.05,0.95,0.9324432952572136,25,105.0,1,105.0,1,105.0,1,105.0,1
7155,max_effective,30,90,3,3,0.05,0.95,0.8809874087876353,14,72.0,1,72.0,1,72.0,1,72.0,1
7156,max_effective,30,90,3,3,0.05,0.95,0.8347648257150216,6,52.0,1,52.0,1,52.0,1,52.0,1
7157,max_effective,30,90,3,3,0.05,0.95,0.922154647083899,32,118.0,1,118.0,1,118.0,1,118.0,1
7158,max_effective,30,90,3,3,0.05,0.95,0.9051543668164694,10,60.0,1,60.0,1,60.0,1,60.0,1
7159,max_effective,30,90,3,3,0.05,0.95,0.8563429595632119,12,86.0,1,86.0,1,86.0,1,86.0,1
7160,max_effective,30,90,3,3,0.05,0.95,0.9499199336127174,90,155.0,0,184.0,0,188.0,1,188.0,1
7161,max_effective,30,90,3,3,0.05,0.95,0.9024028514472684,30,101.0,1,101.0,1,101.0,1,101.0,1
7162,max_effective,30,90,3,3,0.05,0.95,0.9424334015850604,7,56.0,1,56.0,1,56.0,1,56.0,1
7163,max_effective,30,90,3,3,0.05,0.95,0.9496937810855236,11,69.0,1,69.0,1,69.0,1,69.0,1
7164,max_effective,30,90,3,3,0.05,0.95,0.8892251158695297,14,90.0,1,90.0,1,90.0,1,90.0,1
7165,max_effective,30,90,3,3,0.05,0.95,0.9421451521678847,14,87.0,1,87.0,1,87.0,1,87.0,1
7166,max_effective,30,90,3,3,0.05,0.95,0.9091774391545862,21,78.0,1,78.0,1,78.0,1,78.0,1
7167,max_effective,30,90,3,3,0.05,0.95,0.9413205709460202,20,131.0,1,131.0,1,131.0,1,131.0,1
7168,max_effective,30,90,3,3,0.05,0.95,0.8687631589938457,15,78.0,1,78.0,1,78.0,1,78.0,1
7169,max_effective,30,90,3,3,0.05,0.95,0.9137048031696546,25,97.0,1,97.0,1,97.0,1,97.0,1
7170,max_effective,30,90,3,3,0.05,0.95,0.909889044544231,15,95.0,1,95.0,1,95.0,1,95.0,1
7171,max_effective,30,90,3,3,0.05,0.95,0.9038773067255468,12,86.0,1,86.0,1,86.0,1,84.0,0
7172,max_effective,30,90,3,3,0.05,0.95,0.9292715405647002,11,70.0,1,70.0,1,70.0,1,69.0,0
7173,max_effective,30,90,3,3,0.05,0.95,0.8797176828324891,12,73.0,1,73.0,1,73.0,1,73.0,1
7174,max_effective,30,90,3,3,0.05,0.95,0.8924465579611952,34,125.0,1,125.0,1,125.0,1,125.0,1
7175,max_effective,30,90,3,3,0.05,0.95,0.9488816412076558,22,87.0,1,87.0,1,87.0,1,87.0,1
7176,max_effective,30,90,3,3,0.05,0.95,0.9417111366615586,34,134.0,1,134.0,1,134.0,1,134.0,1
7177,max_effective,30,90,3,3,0.05,0.95,0.937973826568131,12,95.0,1,95.0,1,95.0,1,95.0,1
7178,max_effective,30,90,3,3,0.05,0.95,0.8877705064965901,15,92.0,1,92.0,1,92.0,1,92.0,1
7179,max_effective,30,90,3,3,0.05,0.95,0.9451301978239924,37,161.0,1,161.0,1,161.0,1,161.0,1
7180,max_effective,30,90,3,3,0.05,0.95,0.8898132622363423,12,55.0,1,55.0,1,55.0,1,53.0,0
7181,max_effective,30,90,3,3,0.05,0.95,0.8998248255111988,18,95.0,1,95.0,1,95.0,1,95.0,1
7182,max_effective,30,90,3,3,0.05,0.95,0.9001043454419905,24,85.0,1,85.0,1,85.0,1,85.0,1
7183,max_effective,30,90,3,3,0.05,0.95,0.8639898120931649,7,60.0,1,60.0,1,60.0,1,60.0,1
7184,max_effective,30,90,3,3,0.05,0.95,0.9245854824246212,32,140.0,1,140.0,1,140.0,1,140.0,1
7185,max_effective,30,90,3,3,0.05,0.95,0.915847037549426,50,156.0,0,171.0,1,171.0,1,171.0,1
7186,max_effective,30,90,3,3,0.05,0.95,0.8881216109863973,37,125.0,1,125.0,1,125.0,1,125.0,1
7187,max_effective,30,90,3,3,0.05,0.95,0.9000186196911328,13,91.0,1,91.0,1,91.0,1,91.0,1
7188,max_effective,30,90,3,3,0.05,0.95,0.9356726985217466,37,143.0,1,143.0,1,143.0,1,143.0,1
7189,max_effective,30,90,3,3,0.05,0.95,0.9448014000271248,120,154.0,0,212.0,0,213.0,1,213.0,1
7190,max_effective,30,90,3,3,0.05,0.95,0.9382428020248532,78,190.0,0,206.0,0,216.0,0,228.0,1
7191,max_effective,30,90,3,3,0.05,0.95,0.9495822194430716,8,77.0,1,77.0,1,77.0,1,77.0,1
7192,max_effective,30,90,3,3,0.05,0.95,0.8909572594880885,48,124.0,1,124.0,1,124.0,1,124.0,1
7193,max_effective,30,90,3,3,0.05,0.95,0.9327767288520452,28,123.0,1,123.0,1,123.0,1,118.0,0
7194,max_effective,30,90,3,3,0.05,0.95,0.8611756779770801,12,76.0,1,76.0,1,76.0,1,76.0,1
7195,max_effective,30,90,3,3,0.05,0.95,0.9472317118744286,19,145.0,1,145.0,1,145.0,1,145.0,1
7196,max_effective,30,90,3,3,0.05,0.95,0.9286463321342228,7,76.0,1,76.0,1,76.0,1,76.0,1
7197,max_effective,30,90,3,3,0.05,0.95,0.9401175743580495,22,84.0,1,84.0,1,84.0,1,84.0,1
7198,max_effective,30,90,3,3,0.05,0.95,0.831884968542035,7,62.0,1,62.0,1,62.0,1,62.0,1
7199,max_effective,30,90,3,3,0.05,0.95,0.9305068227143742,10,65.0,1,65.0,1,65.0,1,65.0,1
7200,max_effective,30,90,3,3,0.05,0.95,0.8658847000681336,15,70.0,1,70.0,1,70.0,1,70.0,1
7201,max_effective,30,90,3,3,0.05,0.95,0.9344217473065048,25,105.0,1,105.0,1,105.0,1,105.0,1
7202,max_effective,30,90,3,3,0.05,0.95,0.928049071427832,11,70.0,1,70.0,1,70.0,1,70.0,1
7203,max_effective,30,90,3,3,0.05,0.95,0.9429933450292516,36,145.0,1,145.0,1,145.0,1,145.0,1
7204,max_effective,30,90,3,3,0.05,0.95,0.9424561480478454,28,114.0,1,114.0,1,114.0,1,114.0,1
7205,max_effective,30,90,3,3,0.05,0.95,0.9436867330608047,13,85.0,1,85.0,1,85.0,1,85.0,1
7206,max_effective,30,90,3,3,0.05,0.95,0.9310993053252136,14,88.0,1,88.0,1,88.0,1,88.0,1
7207,max_effective,30,90,3,3,0.05,0.95,0.9373759908785116,10,53.0,1,53.0,1,53.0,1,52.0,0
7208,max_effective,30,90,3,3,0.05,0.95,0.930680755357612,26,99.0,1,99.0,1,99.0,1,99.0,1
7209,max_effective,30,90,3,3,0.05,0.95,0.8387037021929669,6,51.0,1,51.0,1,51.0,1,50.0,0
7210,max_effective,30,90,3,3,0.05,0.95,0.9290926953186236,10,62.0,1,62.0,1,62.0,1,62.0,1
7211,max_effective,30,90,3,3,0.05,0.95,0.9120326196964142,20,102.0,1,102.0,1,102.0,1,89.0,0
7212,max_effective,30,90,3,3,0.05,0.95,0.9248079219168968,9,63.0,1,63.0,1,63.0,1,63.0,1
7213,max_effective,30,90,3,3,0.05,0.95,0.9481476427210856,13,82.0,1,82.0,1,82.0,1,82.0,1
7214,max_effective,30,90,3,3,0.05,0.95,0.9045267637393866,16,104.0,1,104.0,1,104.0,1,104.0,1
7215,max_effective,30,90,3,3,0.05,0.95,0.8658575858910055,7,66.0,1,66.0,1,66.0,1,66.0,1
7216,max_effective,30,90,3,3,0.05,0.95,0.915556435112344,22,133.0,1,133.0,1,133.0,1,133.0,1
7217,max_effective,30,90,3,3,0.05,0.95,0.9349414538135852,26,106.0,1,106.0,1,106.0,1,106.0,1
7218,max_effective,30,90,3,3,0.05,0.95,0.9257707988975088,14,72.0,1,72.0,1,72.0,1,72.0,1
7219,max_effective,30,90,3,3,0.05,0.95,0.8938531527532949,10,83.0,1,83.0,1,83.0,1,83.0,1
7220,max_effective,30,90,3,3,0.05,0.95,0.9482928969938236,23,104.0,1,104.0,1,104.0,1,104.0,1
7221,max_effective,30,90,3,3,0.05,0.95,0.8977953073050706,8,63.0,1,63.0,1,63.0,1,61.0,0
7222,max_effective,30,90,3,3,0.05,0.95,0.8965477280122506,7,60.0,1,60.0,1,60.0,1,60.0,1
7223,max_effective,30,90,3,3,0.05,0.95,0.9208634127253694,13,81.0,1,81.0,1,81.0,1,81.0,1
7224,max_effective,30,90,3,3,0.05,0.95,0.925889086780216,6,53.0,1,53.0,1,53.0,1,53.0,1
7225,max_effective,30,90,3,3,0.05,0.95,0.9421752343646856,73,171.0,0,173.0,1,173.0,1,173.0,1
7226,max_effective,30,90,3,3,0.05,0.95,0.8542587894021816,20,125.0,1,125.0,1,125.0,1,125.0,1
7227,max_effective,30,90,3,3,0.05,0.95,0.9345962242479569,27,102.0,1,102.0,1,102.0,1,102.0,1
7228,max_effective,30,90,3,3,0.05,0.95,0.9314706343395264,20,87.0,1,87.0,1,87.0,1,87.0,1
7229,max_effective,30,90,3,3,0.05,0.95,0.8705465474568423,18,94.0,1,94.0,1,94.0,1,94.0,1
7230,max_effective,30,90,3,3,0.05,0.95,0.8605186509022162,7,55.0,1,55.0,1,55.0,1,55.0,1
7231,max_effective,30,90,3,3,0.05,0.95,0.8262579370790771,11,76.0,1,76.0,1,76.0,1,76.0,1
7232,max_effective,30,90,3,3,0.05,0.95,0.8534614141540405,10,63.0,1,63.0,1,63.0,1,63.0,1
7233,max_effective,30,90,3,3,0.05,0.95,0.9460378963985344,18,107.0,1,107.0,1,107.0,1,107.0,1
7234,max_effective,30,90,3,3,0.05,0.95,0.9071670500037232,35,104.0,1,104.0,1,104.0,1,104.0,1
7235,max_effective,30,90,3,3,0.05,0.95,0.9498758184042422,18,111.0,1,111.0,1,111.0,1,111.0,1
7236,max_effective,30,90,3,3,0.05,0.95,0.8644559868347083,7,57.0,1,57.0,1,57.0,1,57.0,1
7237,max_effective,30,90,3,3,0.05,0.95,0.8967831800012316,9,66.0,1,66.0,1,66.0,1,64.0,0
7238,max_effective,30,90,3,3,0.05,0.95,0.9349211614546504,18,126.0,1,126.0,1,126.0,1,126.0,1
7239,max_effective,30,90,3,3,0.05,0.95,0.9462005774994718,28,101.0,1,101.0,1,101.0,1,99.0,0
7240,max_effective,30,90,3,3,0.05,0.95,0.9188887079951356,30,109.0,1,109.0,1,109.0,1,109.0,1
7241,max_effective,30,90,3,3,0.05,0.95,0.9354834408030948,14,112.0,1,112.0,1,112.0,1,112.0,1
7242,max_effective,30,90,3,3,0.05,0.95,0.9071290648964088,19,91.0,1,91.0,1,91.0,1,91.0,1
7243,max_effective,30,90,3,3,0.05,0.95,0.8777097698202556,16,96.0,1,96.0,1,96.0,1,96.0,1
7244,max_effective,30,90,3,3,0.05,0.95,0.90772204277158,24,130.0,1,130.0,1,130.0,1,130.0,1
7245,max_effective,30,90,3,3,0.05,0.95,0.9401706964090164,31,82.0,1,82.0,1,82.0,1,81.0,0
7246,max_effective,30,90,3,3,0.05,0.95,0.9301786241935516,20,101.0,1,101.0,1,101.0,1,101.0,1
7247,max_effective,30,90,3,3,0.05,0.95,0.9094270494349632,37,128.0,1,128.0,1,128.0,1,128.0,1
7248,max_effective,30,90,3,3,0.05,0.95,0.9242929766657936,10,51.0,1,51.0,1,51.0,1,51.0,1
7249,max_effective,30,90,3,3,0.05,0.95,0.8400178313355686,28,70.0,1,70.0,1,70.0,1,68.0,0
7250,max_effective,30,90,3,3,0.05,0.95,0.9033706365849692,23,98.0,1,98.0,1,98.0,1,98.0,1
7251,max_effective,30,90,3,3,0.05,0.95,0.9353285173537887,11,97.0,1,97.0,1,97.0,1,94.0,0
7252,max_effective,30,90,3,3,0.05,0.95,0.94185649955348,26,187.0,0,188.0,1,188.0,1,188.0,1
7253,max_effective,30,90,3,3,0.05,0.95,0.917976544592084,25,91.0,1,91.0,1,91.0,1,91.0,1
7254,max_effective,30,90,3,3,0.05,0.95,0.9397436002841352,13,78.0,1,78.0,1,78.0,1,78.0,1
7255,max_effective,30,90,3,3,0.05,0.95,0.8906868078405148,12,64.0,1,64.0,1,64.0,1,64.0,1
7256,max_effective,30,90,3,3,0.05,0.95,0.8504322391424791,11,64.0,1,64.0,1,64.0,1,59.0,0
7257,max_effective,30,90,3,3,0.05,0.95,0.9320608459150715,20,120.0,1,120.0,1,120.0,1,120.0,1
7258,max_effective,30,90,3,3,0.05,0.95,0.9421702250450322,23,115.0,1,115.0,1,115.0,1,115.0,1
7259,max_effective,30,90,3,3,0.05,0.95,0.926171931169478,10,77.0,1,77.0,1,77.0,1,77.0,1
7260,max_effective,30,90,3,3,0.05,0.95,0.90289772376351,10,75.0,1,75.0,1,75.0,1,74.0,0
7261,max_effective,30,90,3,3,0.05,0.95,0.9384263771348044,34,103.0,1,103.0,1,103.0,1,103.0,1
7262,max_effective,30,90,3,3,0.05,0.95,0.8911527690606963,7,75.0,1,75.0,1,75.0,1,75.0,1
7263,max_effective,30,90,3,3,0.05,0.95,0.941557259215149,15,92.0,1,92.0,1,92.0,1,87.0,0
7264,max_effective,30,90,3,3,0.05,0.95,0.9067285965431114,21,88.0,1,88.0,1,88.0,1,88.0,1
7265,max_effective,30,90,3,3,0.05,0.95,0.9241782163898018,27,97.0,1,97.0,1,97.0,1,94.0,0
7266,max_effective,30,90,3,3,0.05,0.95,0.9234375428822232,24,120.0,1,120.0,1,120.0,1,120.0,1
7267,max_effective,30,90,3,3,0.05,0.95,0.9322852864371068,34,177.0,0,178.0,1,177.0,0,176.0,0
7268,max_effective,30,90,3,3,0.05,0.95,0.9107272710769538,11,68.0,1,68.0,1,68.0,1,68.0,1
7269,max_effective,30,90,3,3,0.05,0.95,0.9007891551942347,21,114.0,1,114.0,1,114.0,1,113.0,0
7270,max_effective,30,90,3,3,0.05,0.95,0.93353292749003,15,91.0,1,91.0,1,91.0,1,91.0,1
7271,max_effective,30,90,3,3,0.05,0.95,0.9178485596813594,8,54.0,1,54.0,1,54.0,1,53.0,0
7272,max_effective,30,90,3,3,0.05,0.95,0.9496216858792612,15,101.0,1,101.0,1,101.0,1,101.0,1
7273,max_effective,30,90,3,3,0.05,0.95,0.9053590771876612,15,115.0,1,115.0,1,115.0,1,115.0,1
7274,max_effective,30,90,3,3,0.05,0.95,0.9446579706223054,19,92.0,1,92.0,1,92.0,1,92.0,1
7275,max_effective,30,90,3,3,0.05,0.95,0.869637772288645,22,89.0,1,89.0,1,89.0,1,89.0,1
7276,max_effective,30,90,3,3,0.05,0.95,0.937008573276966,13,99.0,1,99.0,1,99.0,1,99.0,1
7277,max_effective,30,90,3,3,0.05,0.95,0.9491663058380873,27,87.0,1,87.0,1,87.0,1,84.0,0
7278,max_effective,30,90,3,3,0.05,0.95,0.934545082805374,31,129.0,1,129.0,1,129.0,1,129.0,1
7279,max_effective,30,90,3,3,0.05,0.95,0.8210760425102495,10,56.0,1,56.0,1,56.0,1,56.0,1
7280,max_effective,30,90,3,3,0.05,0.95,0.8487854835052773,11,73.0,1,73.0,1,73.0,1,73.0,1
7281,max_effective,30,90,3,3,0.05,0.95,0.9460191069201148,5,55.0,1,55.0,1,55.0,1,55.0,1
7282,max_effective,30,90,3,3,0.05,0.95,0.919066475777496,23,96.0,1,96.0,1,96.0,1,96.0,1
7283,max_effective,30,90,3,3,0.05,0.95,0.8829156917693228,16,70.0,1,70.0,1,70.0,1,70.0,1
7284,max_effective,30,90,3,3,0.05,0.95,0.8965757869332514,29,80.0,1,80.0,1,80.0,1,80.0,1
7285,max_effective,30,90,3,3,0.05,0.95,0.9041496583634429,31,135.0,1,135.0,1,135.0,1,135.0,1
7286,max_effective,30,90,3,3,0.05,0.95,0.9489860643671963,31,93.0,1,93.0,1,93.0,1,93.0,1
7287,max_effective,30,90,3,3,0.05,0.95,0.9165731556904494,11,62.0,1,62.0,1,62.0,1,62.0,1
7288,max_effective,30,90,3,3,0.05,0.95,0.8976053127768835,46,106.0,1,106.0,1,106.0,1,106.0,1
7289,max_effective,30,90,3,3,0.05,0.95,0.936828784813552,21,133.0,1,133.0,1,133.0,1,133.0,1
7290,max_effective,30,90,3,3,0.05,0.95,0.9123064354048404,15,87.0,1,87.0,1,87.0,1,87.0,1
7291,max_effective,30,90,3,3,0.05,0.95,0.9425708785414996,45,157.0,1,157.0,1,157.0,1,157.0,1
7292,max_effective,30,90,3,3,0.05,0.95,0.9425555228365282,26,123.0,1,123.0,1,123.0,1,123.0,1
7293,max_effective,30,90,3,3,0.05,0.95,0.9469383385430452,64,140.0,1,140.0,1,140.0,1,140.0,1
7294,max_effective,30,90,3,3,0.05,0.95,0.9380328817754487,12,84.0,1,84.0,1,84.0,1,84.0,1
7295,max_effective,30,90,3,3,0.05,0.95,0.9369154784569166,10,82.0,1,82.0,1,82.0,1,82.0,1
7296,max_effective,30,90,3,3,0.05,0.95,0.9491162133673936,14,91.0,1,91.0,1,91.0,1,91.0,1
7297,max_effective,30,90,3,3,0.05,0.95,0.9407360422655776,16,109.0,1,109.0,1,109.0,1,109.0,1
7298,max_effective,30,90,3,3,0.05,0.95,0.917099935554711,25,77.0,1,77.0,1,77.0,1,74.0,0
7299,max_effective,30,90,3,3,0.05,0.95,0.9229069514050552,9,85.0,1,85.0,1,85.0,1,84.0,0
7300,max_effective,30,90,3,3,0.05,0.95,0.8775155479419754,6,64.0,1,64.0,1,64.0,1,64.0,1
7301,max_effective,30,90,3,3,0.05,0.95,0.920065145591026,16,90.0,1,90.0,1,90.0,1,90.0,1
7302,max_effective,30,90,3,3,0.05,0.95,0.9472584122978488,18,86.0,1,86.0,1,86.0,1,86.0,1
7303,max_effective,30,90,3,3,0.05,0.95,0.9039213245514908,18,98.0,1,98.0,1,98.0,1,98.0,1
7304,max_effective,30,90,3,3,0.05,0.95,0.9463361316671002,23,109.0,1,109.0,1,109.0,1,109.0,1
7305,max_effective,30,90,3,3,0.05,0.95,0.943990968471204,21,108.0,1,108.0,1,108.0,1,105.0,0
7306,max_effective,30,90,3,3,0.05,0.95,0.9200391028574147,15,94.0,1,94.0,1,94.0,1,94.0,1
7307,max_effective,30,90,3,3,0.05,0.95,0.9281894005406568,8,63.0,1,63.0,1,63.0,1,63.0,1
7308,max_effective,30,90,3,3,0.05,0.95,0.9222778066886096,36,101.0,1,101.0,1,101.0,1,101.0,1
7309,max_effective,30,90,3,3,0.05,0.95,0.9398313519668988,14,79.0,1,79.0,1,79.0,1,79.0,1
7310,max_effective,30,90,3,3,0.05,0.95,0.9492785111301884,53,159.0,0,167.0,1,167.0,1,167.0,1
7311,max_effective,30,90,3,3,0.05,0.95,0.9470586857455584,42,149.0,1,149.0,1,149.0,1,149.0,1
7312,max_effective,30,90,3,3,0.05,0.95,0.9462300271253682,32,156.0,1,156.0,1,156.0,1,156.0,1
7313,max_effective,30,90,3,3,0.05,0.95,0.9471367076274512,41,143.0,1,143.0,1,143.0,1,143.0,1
7314,max_effective,30,90,3,3,0.05,0.95,0.9359920173853876,60,155.0,0,169.0,1,169.0,1,169.0,1
7315,max_effective,30,90,3,3,0.05,0.95,0.9222978459061836,19,133.0,1,133.0,1,133.0,1,133.0,1
7316,max_effective,30,90,3,3,0.05,0.95,0.9073928428846676,43,118.0,1,118.0,1,118.0,1,118.0,1
7317,max_effective,30,90,3,3,0.05,0.95,0.9195145548486467,33,133.0,1,133.0,1,133.0,1,133.0,1
7318,max_effective,30,90,3,3,0.05,0.95,0.9176913604980554,42,127.0,1,127.0,1,127.0,1,127.0,1
7319,max_effective,30,90,3,3,0.05,0.95,0.9302652128764144,44,132.0,1,132.0,1,132.0,1,132.0,1
7320,max_effective,30,90,3,3,0.05,0.95,0.9249616670808976,14,80.0,1,80.0,1,80.0,1,80.0,1
7321,max_effective,30,90,3,3,0.05,0.95,0.9341567229162284,22,77.0,1,77.0,1,77.0,1,77.0,1
7322,max_effective,30,90,3,3,0.05,0.95,0.9083437145364308,18,101.0,1,101.0,1,101.0,1,101.0,1
7323,max_effective,30,90,3,3,0.05,0.95,0.9329135875923548,65,131.0,1,131.0,1,131.0,1,131.0,1
7324,max_effective,30,90,3,3,0.05,0.95,0.9360931710520972,30,131.0,1,131.0,1,131.0,1,131.0,1
7325,max_effective,30,90,3,3,0.05,0.95,0.92953317095206,26,102.0,1,102.0,1,102.0,1,102.0,1
7326,max_effective,30,90,3,3,0.05,0.95,0.9264510355017646,19,104.0,1,104.0,1,104.0,1,104.0,1
7327,max_effective,30,90,3,3,0.05,0.95,0.9267440827201432,21,91.0,1,91.0,1,91.0,1,91.0,1
7328,max_effective,30,90,3,3,0.05,0.95,0.9368242096540592,6,49.0,1,49.0,1,49.0,1,47.0,0
7329,max_effective,30,90,3,3,0.05,0.95,0.915360748062836,18,86.0,1,86.0,1,86.0,1,86.0,1
7330,max_effective,30,90,3,3,0.05,0.95,0.9317126491386628,20,115.0,1,115.0,1,115.0,1,112.0,0
7331,max_effective,30,90,3,3,0.05,0.95,0.8927320975325272,13,77.0,1,77.0,1,77.0,1,75.0,0
7332,max_effective,30,90,3,3,0.05,0.95,0.9124294571072068,8,72.0,1,72.0,1,72.0,1,72.0,1
7333,max_effective,30,90,3,3,0.05,0.95,0.9466605724183156,24,81.0,1,81.0,1,81.0,1,81.0,1
7334,max_effective,30,90,3,3,0.05,0.95,0.9366860624903208,13,70.0,1,70.0,1,70.0,1,70.0,1
7335,max_effective,30,90,3,3,0.05,0.95,0.9398181019573534,26,140.0,1,140.0,1,140.0,1,140.0,1
7336,max_effective,30,90,3,3,0.05,0.95,0.942790564176676,12,87.0,1,87.0,1,87.0,1,87.0,1
7337,max_effective,30,90,3,3,0.05,0.95,0.938513078984077,37,125.0,1,125.0,1,125.0,1,124.0,0
7338,max_effective,30,90,3,3,0.05,0.95,0.9359469859754954,19,85.0,1,85.0,1,85.0,1,84.0,0
7339,max_effective,30,90,3,3,0.05,0.95,0.9485330808699712,22,94.0,1,94.0,1,94.0,1,94.0,1
7340,max_effective,30,90,3,3,0.05,0.95,0.9161716733333676,9,84.0,1,84.0,1,84.0,1,80.0,0
7341,max_effective,30,90,3,3,0.05,0.95,0.9316546114669404,7,77.0,1,77.0,1,77.0,1,77.0,1
7342,max_effective,30,90,3,3,0.05,0.95,0.9495029795527088,17,127.0,1,127.0,1,127.0,1,127.0,1
7343,max_effective,30,90,3,3,0.05,0.95,0.9153809610731916,15,65.0,1,65.0,1,65.0,1,65.0,1
7344,max_effective,30,90,3,3,0.05,0.95,0.9319439847088976,28,85.0,1,85.0,1,85.0,1,85.0,1
7345,max_effective,30,90,3,3,0.05,0.95,0.832102374964401,10,54.0,1,54.0,1,54.0,1,54.0,1
7346,max_effective,30,90,3,3,0.05,0.95,0.9295104556902284,6,62.0,1,62.0,1,62.0,1,61.0,0
7347,max_effective,30,90,3,3,0.05,0.95,0.935434979626122,20,86.0,1,86.0,1,86.0,1,86.0,1
7348,max_effective,30,90,3,3,0.05,0.95,0.9386747006485204,28,106.0,1,106.0,1,106.0,1,106.0,1
7349,max_effective,30,90,3,3,0.05,0.95,0.9414596782972126,13,76.0,1,76.0,1,76.0,1,76.0,1
7350,max_effective,30,90,3,3,0.05,0.95,0.9141593147413234,19,95.0,1,95.0,1,95.0,1,94.0,0
7351,max_effective,30,90,3,3,0.05,0.95,0.9272028001194856,6,69.0,1,69.0,1,69.0,1,68.0,0
7352,max_effective,30,90,3,3,0.05,0.95,0.9418678435049832,28,108.0,1,108.0,1,108.0,1,108.0,1
7353,max_effective,30,90,3,3,0.05,0.95,0.9122844238386952,13,95.0,1,95.0,1,95.0,1,95.0,1
7354,max_effective,30,90,3,3,0.05,0.95,0.9162709478660293,65,170.0,0,178.0,0,183.0,0,193.0,1
7355,max_effective,30,90,3,3,0.05,0.95,0.942699474856302,9,71.0,1,71.0,1,71.0,1,70.0,0
7356,max_effective,30,90,3,3,0.05,0.95,0.9379670084900346,20,88.0,1,88.0,1,88.0,1,88.0,1
7357,max_effective,30,90,3,3,0.05,0.95,0.9386440921957984,16,102.0,1,102.0,1,102.0,1,102.0,1
7358,max_effective,30,90,3,3,0.05,0.95,0.9181536579684424,21,96.0,1,96.0,1,96.0,1,96.0,1
7359,max_effective,30,90,3,3,0.05,0.95,0.9124077361867782,22,98.0,1,98.0,1,98.0,1,98.0,1
7360,max_effective,30,90,3,3,0.05,0.95,0.9426746639324456,22,108.0,1,108.0,1,108.0,1,107.0,0
7361,max_effective,30,90,3,3,0.05,0.95,0.8899409620472871,5,51.0,1,51.0,1,51.0,1,51.0,1
7362,max_effective,30,90,3,3,0.05,0.95,0.9291488501192722,25,112.0,1,112.0,1,112.0,1,109.0,0
7363,max_effective,30,90,3,3,0.05,0.95,0.9240670200992742,18,90.0,1,90.0,1,90.0,1,90.0,1
7364,max_effective,30,90,3,3,0.05,0.95,0.9454318425992388,25,136.0,1,136.0,1,136.0,1,136.0,1
7365,max_effective,30,90,3,3,0.05,0.95,0.9326123312834168,16,111.0,1,111.0,1,111.0,1,111.0,1
7366,max_effective,30,90,3,3,0.05,0.95,0.9069754209037256,16,70.0,1,70.0,1,70.0,1,70.0,1
7367,max_effective,30,90,3,3,0.05,0.95,0.9048724895426856,21,101.0,1,101.0,1,101.0,1,101.0,1
7368,max_effective,30,90,3,3,0.05,0.95,0.9382583484815455,29,123.0,1,123.0,1,123.0,1,122.0,0
7369,max_effective,30,90,3,3,0.05,0.95,0.9456664211364612,15,95.0,1,95.0,1,95.0,1,95.0,1
7370,max_effective,30,90,3,3,0.05,0.95,0.9320467667414196,21,85.0,1,85.0,1,85.0,1,85.0,1
7371,max_effective,30,90,3,3,0.05,0.95,0.9460839330708798,50,174.0,0,193.0,1,193.0,1,189.0,0
7372,max_effective,30,90,3,3,0.05,0.95,0.8631896868931693,5,59.0,1,59.0,1,59.0,1,59.0,1
7373,max_effective,30,90,3,3,0.05,0.95,0.9189567887068372,10,57.0,1,57.0,1,57.0,1,57.0,1
7374,max_effective,30,90,3,3,0.05,0.95,0.937434631706392,34,121.0,1,121.0,1,121.0,1,121.0,1
7375,max_effective,30,90,3,3,0.05,0.95,0.9499682322964343,19,77.0,1,77.0,1,77.0,1,76.0,0
7376,max_effective,30,90,3,3,0.05,0.95,0.9117769500356128,13,94.0,1,94.0,1,94.0,1,94.0,1
7377,max_effective,30,90,3,3,0.05,0.95,0.8782094046570124,33,101.0,1,101.0,1,101.0,1,101.0,1
7378,max_effective,30,90,3,3,0.05,0.95,0.9411212073358866,39,117.0,1,117.0,1,117.0,1,117.0,1
7379,max_effective,30,90,3,3,0.05,0.95,0.9297930677341228,19,86.0,1,86.0,1,86.0,1,84.0,0
7380,max_effective,30,90,3,3,0.05,0.95,0.9466578961483538,41,121.0,1,121.0,1,121.0,1,121.0,1
7381,max_effective,30,90,3,3,0.05,0.95,0.945342742060038,12,87.0,1,87.0,1,87.0,1,87.0,1
7382,max_effective,30,90,3,3,0.05,0.95,0.9368315225600744,49,104.0,1,104.0,1,104.0,1,104.0,1
7383,max_effective,30,90,3,3,0.05,0.95,0.9059464264279734,16,77.0,1,77.0,1,77.0,1,77.0,1
7384,max_effective,30,90,3,3,0.05,0.95,0.8848678955288722,10,65.0,1,65.0,1,65.0,1,60.0,0
7385,max_effective,30,90,3,3,0.05,0.95,0.8742367836836791,12,86.0,1,86.0,1,86.0,1,85.0,0
7386,max_effective,30,90,3,3,0.05,0.95,0.9456815506191768,10,94.0,1,94.0,1,94.0,1,94.0,1
7387,max_effective,30,90,3,3,0.05,0.95,0.8820559126682719,17,90.0,1,90.0,1,90.0,1,90.0,1
7388,max_effective,30,90,3,3,0.05,0.95,0.9496540860059705,64,117.0,1,117.0,1,117.0,1,117.0,1
7389,max_effective,30,90,3,3,0.05,0.95,0.9377146412871624,5,61.0,1,61.0,1,61.0,1,61.0,1
7390,max_effective,30,90,3,3,0.05,0.95,0.942749481072598,9,72.0,1,72.0,1,72.0,1,63.0,0
7391,max_effective,30,90,3,3,0.05,0.95,0.9379619913663766,25,87.0,1,87.0,1,87.0,1,87.0,1
7392,max_effective,30,90,3,3,0.05,0.95,0.9140015960937524,19,77.0,1,77.0,1,77.0,1,77.0,1
7393,max_effective,30,90,3,3,0.05,0.95,0.9275938427166056,8,63.0,1,63.0,1,63.0,1,63.0,1
7394,max_effective,30,90,3,3,0.05,0.95,0.9376858975605878,22,88.0,1,88.0,1,88.0,1,88.0,1
7395,max_effective,30,90,3,3,0.05,0.95,0.9212644991764656,21,83.0,1,83.0,1,83.0,1,83.0,1
7396,max_effective,30,90,3,3,0.05,0.95,0.9267189123538556,39,141.0,1,141.0,1,141.0,1,141.0,1
7397,max_effective,30,90,3,3,0.05,0.95,0.9268711719713052,11,75.0,1,75.0,1,75.0,1,75.0,1
7398,max_effective,30,90,3,3,0.05,0.95,0.9349843061220614,13,100.0,1,100.0,1,100.0,1,98.0,0
7399,max_effective,30,90,3,3,0.05,0.95,0.9364531714020464,25,110.0,1,110.0,1,110.0,1,110.0,1
7400,max_effective,30,90,3,3,0.05,0.95,0.9371374064453312,30,111.0,1,111.0,1,111.0,1,111.0,1
7401,max_effective,30,90,3,3,0.05,0.95,0.90516216935079,31,108.0,1,108.0,1,108.0,1,108.0,1
7402,max_effective,30,90,3,3,0.05,0.95,0.907771270632326,16,82.0,1,82.0,1,82.0,1,81.0,0
7403,max_effective,30,90,3,3,0.05,0.95,0.939068965053417,29,129.0,1,129.0,1,129.0,1,129.0,1
7404,max_effective,30,90,3,3,0.05,0.95,0.941319543942696,18,74.0,1,74.0,1,74.0,1,74.0,1
7405,max_effective,30,90,3,3,0.05,0.95,0.9281954163865872,15,77.0,1,77.0,1,77.0,1,77.0,1
7406,max_effective,30,90,3,3,0.05,0.95,0.8793143740341913,15,66.0,1,66.0,1,66.0,1,66.0,1
7407,max_effective,30,90,3,3,0.05,0.95,0.9091966480176984,8,70.0,1,70.0,1,70.0,1,69.0,0
7408,max_effective,30,90,3,3,0.05,0.95,0.9356261379728368,24,91.0,1,91.0,1,91.0,1,91.0,1
7409,max_effective,30,90,3,3,0.05,0.95,0.9430654628878656,27,119.0,1,119.0,1,119.0,1,119.0,1
7410,max_effective,30,90,3,3,0.05,0.95,0.9274255949859672,38,113.0,1,113.0,1,113.0,1,113.0,1
7411,max_effective,30,90,3,3,0.05,0.95,0.9488823262999188,17,91.0,1,91.0,1,91.0,1,91.0,1
7412,max_effective,30,90,3,3,0.05,0.95,0.933444797013934,11,59.0,1,59.0,1,59.0,1,59.0,1
7413,max_effective,30,90,3,3,0.05,0.95,0.939123203877862,15,70.0,1,70.0,1,70.0,1,70.0,1
7414,max_effective,30,90,3,3,0.05,0.95,0.9166443335655488,36,127.0,1,127.0,1,127.0,1,127.0,1
7415,max_effective,30,90,3,3,0.05,0.95,0.946775192030184,20,93.0,1,93.0,1,93.0,1,93.0,1
7416,max_effective,30,90,3,3,0.05,0.95,0.9332333783179596,8,65.0,1,65.0,1,65.0,1,65.0,1
7417,max_effective,30,90,3,3,0.05,0.95,0.9133644892331952,22,64.0,1,64.0,1,64.0,1,63.0,0
7418,max_effective,30,90,3,3,0.05,0.95,0.9414454339205623,24,128.0,1,128.0,1,128.0,1,128.0,1
7419,max_effective,30,90,3,3,0.05,0.95,0.9463153608530658,26,89.0,1,89.0,1,89.0,1,89.0,1
7420,max_effective,30,90,3,3,0.05,0.95,0.9430266496569102,16,84.0,1,84.0,1,84.0,1,84.0,1
7421,max_effective,30,90,3,3,0.05,0.95,0.9303584797575888,15,82.0,1,82.0,1,82.0,1,82.0,1
7422,max_effective,30,90,3,3,0.05,0.95,0.939776402696492,120,189.0,0,207.0,0,226.0,1,219.0,0
7423,max_effective,30,90,3,3,0.05,0.95,0.9475513852312604,16,105.0,1,105.0,1,105.0,1,105.0,1
7424,max_effective,30,90,3,3,0.05,0.95,0.9187605193089302,34,120.0,1,120.0,1,120.0,1,120.0,1
7425,max_effective,30,90,3,3,0.05,0.95,0.9465417240821116,15,62.0,1,62.0,1,62.0,1,62.0,1
7426,max_effective,30,90,3,3,0.05,0.95,0.921593194634244,16,112.0,1,112.0,1,112.0,1,112.0,1
7427,max_effective,30,90,3,3,0.05,0.95,0.9346737560011672,19,103.0,1,103.0,1,103.0,1,102.0,0
7428,max_effective,30,90,3,3,0.05,0.95,0.9493758797309556,51,134.0,1,134.0,1,134.0,1,134.0,1
7429,max_effective,30,90,3,3,0.05,0.95,0.9396173821868464,9,75.0,1,75.0,1,75.0,1,75.0,1
7430,max_effective,30,90,3,3,0.05,0.95,0.9410657618353948,50,135.0,1,135.0,1,135.0,1,135.0,1
7431,max_effective,30,90,3,3,0.05,0.95,0.9380716692313152,9,69.0,1,69.0,1,69.0,1,68.0,0
7432,max_effective,30,90,3,3,0.05,0.95,0.9341728397525804,27,114.0,1,114.0,1,114.0,1,114.0,1
7433,max_effective,30,90,3,3,0.05,0.95,0.9319383770325104,11,110.0,1,110.0,1,110.0,1,110.0,1
7434,max_effective,30,90,3,3,0.05,0.95,0.9431504178171238,57,173.0,0,170.0,0,188.0,1,184.0,0
7435,max_effective,30,90,3,3,0.05,0.95,0.934548667796566,14,65.0,1,65.0,1,65.0,1,65.0,1
7436,max_effective,30,90,3,3,0.05,0.95,0.9177171564464012,42,126.0,1,126.0,1,126.0,1,126.0,1
7437,max_effective,30,90,3,3,0.05,0.95,0.8228292108416373,6,52.0,1,52.0,1,52.0,1,51.0,0
7438,max_effective,30,90,3,3,0.05,0.95,0.924186310826154,26,102.0,1,102.0,1,102.0,1,101.0,0
7439,max_effective,30,90,3,3,0.05,0.95,0.937715851635792,16,91.0,1,91.0,1,91.0,1,91.0,1
7440,max_effective,30,90,3,3,0.05,0.95,0.9284484767749682,19,85.0,1,85.0,1,85.0,1,85.0,1
7441,max_effective,30,90,3,3,0.05,0.95,0.9046218819357916,9,69.0,1,69.0,1,69.0,1,69.0,1
7442,max_effective,30,90,3,3,0.05,0.95,0.9435933136525848,7,69.0,1,69.0,1,69.0,1,68.0,0
7443,max_effective,30,90,3,3,0.05,0.95,0.9487689654457608,19,99.0,1,99.0,1,99.0,1,98.0,0
7444,max_effective,30,90,3,3,0.05,0.95,0.9469667128950258,34,131.0,1,131.0,1,131.0,1,131.0,1
7445,max_effective,30,90,3,3,0.05,0.95,0.9460263203343728,16,105.0,1,105.0,1,105.0,1,105.0,1
7446,max_effective,30,90,3,3,0.05,0.95,0.8847366967611677,25,76.0,1,76.0,1,76.0,1,76.0,1
7447,max_effective,30,90,3,3,0.05,0.95,0.9480242435940252,17,109.0,1,109.0,1,109.0,1,109.0,1
7448,max_effective,30,90,3,3,0.05,0.95,0.9207208007351,11,92.0,1,92.0,1,92.0,1,92.0,1
7449,max_effective,30,90,3,3,0.05,0.95,0.9161783508019462,9,69.0,1,69.0,1,69.0,1,69.0,1
7450,max_effective,30,90,3,3,0.05,0.95,0.897823717739036,11,88.0,1,88.0,1,88.0,1,88.0,1
7451,max_effective,30,90,3,3,0.05,0.95,0.9254785999213236,22,126.0,1,126.0,1,126.0,1,126.0,1
7452,max_effective,30,90,3,3,0.05,0.95,0.937230762874263,18,91.0,1,91.0,1,91.0,1,90.0,0
7453,max_effective,30,90,3,3,0.05,0.95,0.9088001639820846,20,88.0,1,88.0,1,88.0,1,88.0,1
7454,max_effective,30,90,3,3,0.05,0.95,0.9480371354983234,12,62.0,1,62.0,1,62.0,1,62.0,1
7455,max_effective,30,90,3,3,0.05,0.95,0.944848099729235,26,125.0,1,125.0,1,125.0,1,125.0,1
7456,max_effective,30,90,3,3,0.05,0.95,0.938968869790548,28,126.0,1,126.0,1,126.0,1,126.0,1
7457,max_effective,30,90,3,3,0.05,0.95,0.9123521600070128,30,107.0,1,107.0,1,107.0,1,107.0,1
7458,max_effective,30,90,3,3,0.05,0.95,0.9464944630580556,13,94.0,1,94.0,1,94.0,1,94.0,1
7459,max_effective,30,90,3,3,0.05,0.95,0.949632166689931,14,75.0,1,75.0,1,75.0,1,75.0,1
7460,max_effective,30,90,3,3,0.05,0.95,0.9483909639215368,21,98.0,1,98.0,1,98.0,1,98.0,1
7461,max_effective,30,90,3,3,0.05,0.95,0.9455590626079168,29,111.0,1,111.0,1,111.0,1,111.0,1
7462,max_effective,30,90,3,3,0.05,0.95,0.9384102333778276,26,147.0,1,147.0,1,147.0,1,147.0,1
7463,max_effective,30,90,3,3,0.05,0.95,0.860129242010021,11,61.0,1,61.0,1,61.0,1,61.0,1
7464,max_effective,30,90,3,3,0.05,0.95,0.915689358376928,44,117.0,1,117.0,1,117.0,1,117.0,1
7465,max_effective,30,90,3,3,0.05,0.95,0.9177575806996348,25,104.0,1,104.0,1,104.0,1,104.0,1
7466,max_effective,30,90,3,3,0.05,0.95,0.89238465915126,15,84.0,1,84.0,1,84.0,1,84.0,1
7467,max_effective,30,90,3,3,0.05,0.95,0.935165709576426,23,119.0,1,119.0,1,119.0,1,119.0,1
7468,max_effective,30,90,3,3,0.05,0.95,0.8653422923813112,8,59.0,1,59.0,1,59.0,1,59.0,1
7469,max_effective,30,90,3,3,0.05,0.95,0.918499501018495,12,74.0,1,74.0,1,74.0,1,74.0,1
7470,max_effective,30,90,3,3,0.05,0.95,0.9097870156660808,8,85.0,1,85.0,1,85.0,1,85.0,1
7471,max_effective,30,90,3,3,0.05,0.95,0.9316752248047118,9,85.0,1,85.0,1,85.0,1,85.0,1
7472,max_effective,30,90,3,3,0.05,0.95,0.9405430014571546,24,114.0,1,114.0,1,114.0,1,114.0,1
7473,max_effective,30,90,3,3,0.05,0.95,0.8878640966422707,9,58.0,1,58.0,1,58.0,1,57.0,0
7474,max_effective,30,90,3,3,0.05,0.95,0.8939281837104023,17,92.0,1,92.0,1,92.0,1,92.0,1
7475,max_effective,30,90,3,3,0.05,0.95,0.9122647131373622,25,85.0,1,85.0,1,85.0,1,85.0,1
7476,max_effective,30,90,3,3,0.05,0.95,0.9446513249586588,21,112.0,1,112.0,1,112.0,1,112.0,1
7477,max_effective,30,90,3,3,0.05,0.95,0.9336860783220186,11,54.0,1,54.0,1,54.0,1,53.0,0
7478,max_effective,30,90,3,3,0.05,0.95,0.9383502258623574,22,91.0,1,91.0,1,91.0,1,91.0,1
7479,max_effective,30,90,3,3,0.05,0.95,0.8940682786742972,5,54.0,1,54.0,1,54.0,1,54.0,1
7480,max_effective,30,90,3,3,0.05,0.95,0.9405287066221524,29,98.0,1,98.0,1,98.0,1,98.0,1
7481,max_effective,30,90,3,3,0.05,0.95,0.9438720047545848,22,91.0,1,91.0,1,91.0,1,91.0,1
7482,max_effective,30,90,3,3,0.05,0.95,0.9457525861046252,41,138.0,1,138.0,1,138.0,1,138.0,1
7483,max_effective,30,90,3,3,0.05,0.95,0.9433157876638228,17,92.0,1,92.0,1,92.0,1,92.0,1
7484,max_effective,30,90,3,3,0.05,0.95,0.9314951973694908,21,132.0,1,132.0,1,132.0,1,132.0,1
7485,max_effective,30,90,3,3,0.05,0.95,0.9235134678181918,16,95.0,1,95.0,1,95.0,1,94.0,0
7486,max_effective,30,90,3,3,0.05,0.95,0.9014454794889036,11,79.0,1,79.0,1,79.0,1,79.0,1
7487,max_effective,30,90,3,3,0.05,0.95,0.937109832040784,19,74.0,1,74.0,1,74.0,1,74.0,1
7488,max_effective,30,90,3,3,0.05,0.95,0.9383386519955006,25,103.0,1,103.0,1,103.0,1,103.0,1
7489,max_effective,30,90,3,3,0.05,0.95,0.9359083419485036,21,105.0,1,105.0,1,105.0,1,104.0,0
7490,max_effective,30,90,3,3,0.05,0.95,0.8956179918938966,23,74.0,1,74.0,1,74.0,1,74.0,1
7491,max_effective,30,90,3,3,0.05,0.95,0.9115419959579948,5,42.0,1,42.0,1,42.0,1,42.0,1
7492,max_effective,30,90,3,3,0.05,0.95,0.9497214121727686,7,53.0,1,53.0,1,53.0,1,53.0,1
7493,max_effective,30,90,3,3,0.05,0.95,0.904141344735754,15,85.0,1,85.0,1,85.0,1,84.0,0
7494,max_effective,30,90,3,3,0.05,0.95,0.940276503016036,52,110.0,1,110.0,1,110.0,1,110.0,1
7495,max_effective,30,90,3,3,0.05,0.95,0.9212371603909854,21,114.0,1,114.0,1,114.0,1,114.0,1
7496,max_effective,30,90,3,3,0.05,0.95,0.923506193222704,8,71.0,1,71.0,1,71.0,1,71.0,1
7497,max_effective,30,90,3,3,0.05,0.95,0.9466113057213532,36,117.0,1,117.0,1,117.0,1,117.0,1
7498,max_effective,30,90,3,3,0.05,0.95,0.9358925593608018,10,106.0,1,106.0,1,106.0,1,106.0,1
7499,max_effective,30,90,3,3,0.05,0.95,0.9370053531590944,23,106.0,1,106.0,1,106.0,1,106.0,1
7500,max_effective,30,90,3,3,0.05,0.95,0.8967010516148042,14,76.0,1,76.0,1,76.0,1,76.0,1
7501,max_effective,30,90,3,3,0.05,0.95,0.9331623000183452,18,95.0,1,95.0,1,95.0,1,94.0,0
7502,max_effective,30,90,3,3,0.05,0.95,0.8898991883988344,17,81.0,1,81.0,1,81.0,1,81.0,1
7503,max_effective,30,90,3,3,0.05,0.95,0.9350801862675434,19,105.0,1,105.0,1,105.0,1,105.0,1
7504,max_effective,30,90,3,3,0.05,0.95,0.889840576241089,9,67.0,1,67.0,1,67.0,1,65.0,0
7505,max_effective,30,90,3,3,0.05,0.95,0.9341187020244712,10,81.0,1,81.0,1,81.0,1,81.0,1
7506,max_effective,30,90,3,3,0.05,0.95,0.8910775310891874,19,90.0,1,90.0,1,90.0,1,90.0,1
7507,max_effective,30,90,3,3,0.05,0.95,0.9452707561607084,36,154.0,0,161.0,1,161.0,1,161.0,1
7508,max_effective,30,90,3,3,0.05,0.95,0.8703633498313709,11,84.0,1,84.0,1,84.0,1,84.0,1
7509,max_effective,30,90,3,3,0.05,0.95,0.9411634883601732,16,112.0,1,112.0,1,112.0,1,111.0,0
7510,max_effective,30,90,3,3,0.05,0.95,0.9461962584420256,46,151.0,0,168.0,1,168.0,1,167.0,0
7511,max_effective,30,90,3,3,0.05,0.95,0.9121982119188649,20,105.0,1,105.0,1,105.0,1,104.0,0
7512,max_effective,30,90,3,3,0.05,0.95,0.9495115919266548,44,160.0,0,164.0,0,171.0,1,171.0,1
7513,max_effective,30,90,3,3,0.05,0.95,0.9422743387091111,47,174.0,1,174.0,1,174.0,1,174.0,1
7514,max_effective,30,90,3,3,0.05,0.95,0.932913084867246,38,110.0,1,110.0,1,110.0,1,110.0,1
7515,max_effective,30,90,3,3,0.05,0.95,0.9450273788254924,31,122.0,1,122.0,1,122.0,1,120.0,0
7516,max_effective,30,90,3,3,0.05,0.95,0.942115641826442,11,67.0,1,67.0,1,67.0,1,66.0,0
7517,max_effective,30,90,3,3,0.05,0.95,0.941650222379344,33,109.0,1,109.0,1,109.0,1,109.0,1
7518,max_effective,30,90,3,3,0.05,0.95,0.9019164439968786,6,59.0,1,59.0,1,59.0,1,59.0,1
7519,max_effective,30,90,3,3,0.05,0.95,0.8984866687830345,9,92.0,1,92.0,1,92.0,1,92.0,1
7520,max_effective,30,90,3,3,0.05,0.95,0.9330340808122282,22,102.0,1,102.0,1,102.0,1,102.0,1
7521,max_effective,30,90,3,3,0.05,0.95,0.9276641984942724,12,93.0,1,93.0,1,93.0,1,93.0,1
7522,max_effective,30,90,3,3,0.05,0.95,0.946742564001722,31,161.0,1,161.0,1,161.0,1,161.0,1
7523,max_effective,30,90,3,3,0.05,0.95,0.911365917695616,16,101.0,1,101.0,1,101.0,1,98.0,0
7524,max_effective,30,90,3,3,0.05,0.95,0.9486764248826728,14,92.0,1,92.0,1,92.0,1,92.0,1
7525,max_effective,30,90,3,3,0.05,0.95,0.9334725275738044,12,84.0,1,84.0,1,84.0,1,84.0,1
7526,max_effective,30,90,3,3,0.05,0.95,0.9069708949963354,12,79.0,1,79.0,1,79.0,1,79.0,1
7527,max_effective,30,90,3,3,0.05,0.95,0.9357714510841112,36,132.0,1,132.0,1,132.0,1,132.0,1
7528,max_effective,30,90,3,3,0.05,0.95,0.9110317277662044,19,71.0,1,71.0,1,71.0,1,70.0,0
7529,max_effective,30,90,3,3,0.05,0.95,0.9281561002785008,14,93.0,1,93.0,1,93.0,1,93.0,1
7530,max_effective,30,90,3,3,0.05,0.95,0.9366572797733196,41,153.0,1,153.0,1,153.0,1,153.0,1
7531,max_effective,30,90,3,3,0.05,0.95,0.896695026528299,11,60.0,1,60.0,1,60.0,1,55.0,0
7532,max_effective,30,90,3,3,0.05,0.95,0.934714194484818,21,121.0,1,121.0,1,121.0,1,121.0,1
7533,max_effective,30,90,3,3,0.05,0.95,0.9393952314183354,37,106.0,1,106.0,1,106.0,1,106.0,1
7534,max_effective,30,90,3,3,0.05,0.95,0.9308051855785012,28,115.0,1,115.0,1,115.0,1,115.0,1
7535,max_effective,30,90,3,3,0.05,0.95,0.9068774993389512,12,66.0,1,66.0,1,66.0,1,66.0,1
7536,max_effective,30,90,3,3,0.05,0.95,0.9479650265553192,20,125.0,1,125.0,1,125.0,1,125.0,1
7537,max_effective,30,90,3,3,0.05,0.95,0.9243324490716828,10,73.0,1,73.0,1,73.0,1,73.0,1
7538,max_effective,30,90,3,3,0.05,0.95,0.9315389820573088,10,58.0,1,58.0,1,58.0,1,58.0,1
7539,max_effective,30,90,3,3,0.05,0.95,0.9434733714480824,15,77.0,1,77.0,1,77.0,1,77.0,1
7540,max_effective,30,90,3,3,0.05,0.95,0.9412442065301874,15,92.0,1,92.0,1,92.0,1,92.0,1
7541,max_effective,30,90,3,3,0.05,0.95,0.9396198763501538,9,88.0,1,88.0,1,88.0,1,88.0,1
7542,max_effective,30,90,3,3,0.05,0.95,0.8621574809150879,12,78.0,1,78.0,1,78.0,1,78.0,1
7543,max_effective,30,90,3,3,0.05,0.95,0.9218095730128848,8,62.0,1,62.0,1,62.0,1,62.0,1
7544,max_effective,30,90,3,3,0.05,0.95,0.9310781662892166,21,97.0,1,97.0,1,97.0,1,95.0,0
7545,max_effective,30,90,3,3,0.05,0.95,0.9370543904627758,26,119.0,1,119.0,1,119.0,1,115.0,0
7546,max_effective,30,90,3,3,0.05,0.95,0.91356367519196,36,112.0,1,112.0,1,112.0,1,112.0,1
7547,max_effective,30,90,3,3,0.05,0.95,0.9194999382018127,15,95.0,1,95.0,1,95.0,1,95.0,1
7548,max_effective,30,90,3,3,0.05,0.95,0.9189199452080722,14,70.0,1,70.0,1,70.0,1,69.0,0
7549,max_effective,30,90,3,3,0.05,0.95,0.9458074004699958,16,106.0,1,106.0,1,106.0,1,106.0,1
7550,max_effective,30,90,3,3,0.05,0.95,0.946605528795708,35,149.0,1,149.0,1,149.0,1,149.0,1
7551,max_effective,30,90,3,3,0.05,0.95,0.9417653316299188,18,104.0,1,104.0,1,104.0,1,96.0,0
7552,max_effective,30,90,3,3,0.05,0.95,0.9469782460542968,14,103.0,1,103.0,1,103.0,1,103.0,1
7553,max_effective,30,90,3,3,0.05,0.95,0.9440486109287894,36,148.0,1,148.0,1,148.0,1,148.0,1
7554,max_effective,30,90,3,3,0.05,0.95,0.9450893049840948,11,106.0,1,106.0,1,106.0,1,106.0,1
7555,max_effective,30,90,3,3,0.05,0.95,0.9168353126153128,19,82.0,1,82.0,1,82.0,1,82.0,1
7556,max_effective,30,90,3,3,0.05,0.95,0.9407830946063716,41,110.0,1,110.0,1,110.0,1,110.0,1
7557,max_effective,30,90,3,3,0.05,0.95,0.9327198519499574,22,115.0,1,115.0,1,115.0,1,115.0,1
7558,max_effective,30,90,3,3,0.05,0.95,0.9343886708190554,22,114.0,1,114.0,1,114.0,1,114.0,1
7559,max_effective,30,90,3,3,0.05,0.95,0.923931785706352,10,79.0,1,79.0,1,79.0,1,79.0,1
7560,max_effective,30,90,3,3,0.05,0.95,0.9280817724502408,29,139.0,1,139.0,1,139.0,1,139.0,1
7561,max_effective,30,90,3,3,0.05,0.95,0.928784047477787,49,137.0,1,137.0,1,137.0,1,137.0,1
7562,max_effective,30,90,3,3,0.05,0.95,0.9326084359067384,25,107.0,1,107.0,1,107.0,1,107.0,1
7563,max_effective,30,90,3,3,0.05,0.95,0.9324814362473616,14,99.0,1,99.0,1,99.0,1,99.0,1
7564,max_effective,30,90,3,3,0.05,0.95,0.9089149521316718,18,101.0,1,101.0,1,101.0,1,97.0,0
7565,max_effective,30,90,3,3,0.05,0.95,0.8632928216000331,18,65.0,1,65.0,1,65.0,1,64.0,0
7566,max_effective,30,90,3,3,0.05,0.95,0.9248069598565312,15,91.0,1,91.0,1,91.0,1,91.0,1
7567,max_effective,30,90,3,3,0.05,0.95,0.9277476894861612,15,62.0,1,62.0,1,62.0,1,62.0,1
7568,max_effective,30,90,3,3,0.05,0.95,0.9415231585554028,34,135.0,1,135.0,1,135.0,1,134.0,0
7569,max_effective,30,90,3,3,0.05,0.95,0.8231910900153668,11,72.0,1,72.0,1,72.0,1,65.0,0
7570,max_effective,30,90,3,3,0.05,0.95,0.93574228962435,18,127.0,1,127.0,1,127.0,1,127.0,1
7571,max_effective,30,90,3,3,0.05,0.95,0.9435412122763044,28,116.0,1,116.0,1,116.0,1,116.0,1
7572,max_effective,30,90,3,3,0.05,0.95,0.905814389671404,17,89.0,1,89.0,1,89.0,1,89.0,1
7573,max_effective,30,90,3,3,0.05,0.95,0.9360492515352848,6,71.0,1,71.0,1,71.0,1,71.0,1
7574,max_effective,30,90,3,3,0.05,0.95,0.914943359939542,12,61.0,1,61.0,1,61.0,1,60.0,0
7575,max_effective,30,90,3,3,0.05,0.95,0.9493619025472488,49,174.0,0,189.0,1,188.0,0,184.0,0
7576,max_effective,30,90,3,3,0.05,0.95,0.9348363243979496,10,68.0,1,68.0,1,68.0,1,68.0,1
7577,max_effective,30,90,3,3,0.05,0.95,0.9159009134153396,21,88.0,1,88.0,1,88.0,1,88.0,1
7578,max_effective,30,90,3,3,0.05,0.95,0.9137167464923592,8,65.0,1,65.0,1,65.0,1,65.0,1
7579,max_effective,30,90,3,3,0.05,0.95,0.875906460985914,12,84.0,1,84.0,1,84.0,1,84.0,1
7580,max_effective,30,90,3,3,0.05,0.95,0.8912713466437422,14,86.0,1,86.0,1,86.0,1,86.0,1
7581,max_effective,30,90,3,3,0.05,0.95,0.9485141971570584,17,106.0,1,106.0,1,106.0,1,106.0,1
7582,max_effective,30,90,3,3,0.05,0.95,0.8872809323858221,14,77.0,1,77.0,1,77.0,1,77.0,1
7583,max_effective,30,90,3,3,0.05,0.95,0.9357020686974052,15,89.0,1,89.0,1,89.0,1,84.0,0
7584,max_effective,30,90,3,3,0.05,0.95,0.9420583101479916,33,155.0,1,155.0,1,155.0,1,155.0,1
7585,max_effective,30,90,3,3,0.05,0.95,0.9220089960537567,15,102.0,1,102.0,1,102.0,1,102.0,1
7586,max_effective,30,90,3,3,0.05,0.95,0.92227037519491,39,155.0,1,155.0,1,155.0,1,155.0,1
7587,max_effective,30,90,3,3,0.05,0.95,0.8320189520937882,18,89.0,1,89.0,1,89.0,1,89.0,1
7588,max_effective,30,90,3,3,0.05,0.95,0.9315085583545362,36,141.0,1,141.0,1,141.0,1,141.0,1
7589,max_effective,30,90,3,3,0.05,0.95,0.9235918471083326,63,159.0,0,179.0,1,179.0,1,179.0,1
7590,max_effective,30,90,3,3,0.05,0.95,0.9337819428584244,17,103.0,1,103.0,1,103.0,1,103.0,1
7591,max_effective,30,90,3,3,0.05,0.95,0.9316073226160392,37,115.0,1,115.0,1,115.0,1,115.0,1
7592,max_effective,30,90,3,3,0.05,0.95,0.9478316565278222,19,120.0,1,120.0,1,120.0,1,120.0,1
7593,max_effective,30,90,3,3,0.05,0.95,0.9476383340605322,17,124.0,1,124.0,1,124.0,1,124.0,1
7594,max_effective,30,90,3,3,0.05,0.95,0.93389302988242,15,83.0,1,83.0,1,83.0,1,83.0,1
7595,max_effective,30,90,3,3,0.05,0.95,0.9375206207971036,33,159.0,1,159.0,1,159.0,1,159.0,1
7596,max_effective,30,90,3,3,0.05,0.95,0.9340260502927232,9,50.0,1,50.0,1,50.0,1,50.0,1
7597,max_effective,30,90,3,3,0.05,0.95,0.9453750864814446,13,95.0,1,95.0,1,95.0,1,95.0,1
7598,max_effective,30,90,3,3,0.05,0.95,0.927331215287845,12,71.0,1,71.0,1,71.0,1,71.0,1
7599,max_effective,30,90,3,3,0.05,0.95,0.9307578898558156,24,116.0,1,116.0,1,116.0,1,116.0,1
7600,max_effective,30,90,3,3,0.05,0.95,0.9362374176708772,35,138.0,1,138.0,1,138.0,1,138.0,1
7601,max_effective,30,90,3,3,0.05,0.95,0.9329204402353324,18,101.0,1,101.0,1,101.0,1,101.0,1
7602,max_effective,30,90,3,3,0.05,0.95,0.9344381556076768,69,155.0,1,155.0,1,155.0,1,155.0,1
7603,max_effective,30,90,3,3,0.05,0.95,0.8588278015788872,15,89.0,1,89.0,1,89.0,1,89.0,1
7604,max_effective,30,90,3,3,0.05,0.95,0.9367801493233888,30,120.0,1,120.0,1,120.0,1,120.0,1
7605,max_effective,30,90,3,3,0.05,0.95,0.9280819666726732,54,139.0,1,139.0,1,139.0,1,139.0,1
7606,max_effective,30,90,3,3,0.05,0.95,0.9499235988920316,17,119.0,1,119.0,1,119.0,1,119.0,1
7607,max_effective,30,90,3,3,0.05,0.95,0.9063542842792164,9,75.0,1,75.0,1,75.0,1,72.0,0
7608,max_effective,30,90,3,3,0.05,0.95,0.92990015337545,31,116.0,1,116.0,1,116.0,1,116.0,1
7609,max_effective,30,90,3,3,0.05,0.95,0.9488703863618898,25,107.0,1,107.0,1,107.0,1,107.0,1
7610,max_effective,30,90,3,3,0.05,0.95,0.8810958908566179,7,46.0,1,46.0,1,46.0,1,46.0,1
7611,max_effective,30,90,3,3,0.05,0.95,0.9352111350234428,72,146.0,1,146.0,1,146.0,1,146.0,1
7612,max_effective,30,90,3,3,0.05,0.95,0.9432284408591084,18,115.0,1,115.0,1,115.0,1,114.0,0
7613,max_effective,30,90,3,3,0.05,0.95,0.945565570470244,17,100.0,1,100.0,1,100.0,1,100.0,1
7614,max_effective,30,90,3,3,0.05,0.95,0.9225843918954836,8,75.0,1,75.0,1,75.0,1,75.0,1
7615,max_effective,30,90,3,3,0.05,0.95,0.9364345290314458,17,80.0,1,80.0,1,80.0,1,80.0,1
7616,max_effective,30,90,3,3,0.05,0.95,0.9010367345297596,21,122.0,1,122.0,1,122.0,1,122.0,1
7617,max_effective,30,90,3,3,0.05,0.95,0.9293966959740638,20,96.0,1,96.0,1,96.0,1,95.0,0
7618,max_effective,30,90,3,3,0.05,0.95,0.9376443122762462,79,135.0,0,156.0,1,156.0,1,156.0,1
7619,max_effective,30,90,3,3,0.05,0.95,0.9246309196577914,16,81.0,1,81.0,1,81.0,1,78.0,0
7620,max_effective,30,90,3,3,0.05,0.95,0.9416323221632968,10,74.0,1,74.0,1,74.0,1,74.0,1
7621,max_effective,30,90,3,3,0.05,0.95,0.9332485976814876,13,94.0,1,94.0,1,94.0,1,94.0,1
7622,max_effective,30,90,3,3,0.05,0.95,0.945044910853459,22,117.0,1,117.0,1,117.0,1,117.0,1
7623,max_effective,30,90,3,3,0.05,0.95,0.944181942032959,30,120.0,1,120.0,1,120.0,1,120.0,1
7624,max_effective,30,90,3,3,0.05,0.95,0.935069281692555,14,114.0,1,114.0,1,114.0,1,114.0,1
7625,max_effective,30,90,3,3,0.05,0.95,0.9038797779976048,24,113.0,1,113.0,1,113.0,1,113.0,1
7626,max_effective,30,90,3,3,0.05,0.95,0.8572930787082885,12,87.0,1,87.0,1,87.0,1,87.0,1
7627,max_effective,30,90,3,3,0.05,0.95,0.944384874083586,17,88.0,1,88.0,1,88.0,1,88.0,1
7628,max_effective,30,90,3,3,0.05,0.95,0.9449522068194612,21,85.0,1,85.0,1,85.0,1,85.0,1
7629,max_effective,30,90,3,3,0.05,0.95,0.7861936261992085,5,60.0,1,60.0,1,60.0,1,57.0,0
7630,max_effective,30,90,3,3,0.05,0.95,0.9433533424892676,31,121.0,1,121.0,1,121.0,1,121.0,1
7631,max_effective,30,90,3,3,0.05,0.95,0.9467636131553028,7,51.0,1,51.0,1,51.0,1,49.0,0
7632,max_effective,30,90,3,3,0.05,0.95,0.9390532246619808,19,101.0,1,101.0,1,101.0,1,101.0,1
7633,max_effective,30,90,3,3,0.05,0.95,0.9251498247091507,15,99.0,1,99.0,1,99.0,1,99.0,1
7634,max_effective,30,90,3,3,0.05,0.95,0.9108984726476134,38,129.0,1,129.0,1,129.0,1,129.0,1
7635,max_effective,30,90,3,3,0.05,0.95,0.922594508767361,19,89.0,1,89.0,1,89.0,1,89.0,1
7636,max_effective,30,90,3,3,0.05,0.95,0.9375668832898147,14,81.0,1,81.0,1,81.0,1,81.0,1
7637,max_effective,30,90,3,3,0.05,0.95,0.947854018282375,17,88.0,1,88.0,1,88.0,1,88.0,1
7638,max_effective,30,90,3,3,0.05,0.95,0.936230721787474,18,77.0,1,77.0,1,77.0,1,77.0,1
7639,max_effective,30,90,3,3,0.05,0.95,0.9427591701352744,25,137.0,1,137.0,1,137.0,1,137.0,1
7640,max_effective,30,90,3,3,0.05,0.95,0.9362892712232256,35,109.0,1,109.0,1,109.0,1,109.0,1
7641,max_effective,30,90,3,3,0.05,0.95,0.9477066799811188,16,79.0,1,79.0,1,79.0,1,79.0,1
7642,max_effective,30,90,3,3,0.05,0.95,0.9204169144309736,31,163.0,1,163.0,1,163.0,1,163.0,1
7643,max_effective,30,90,3,3,0.05,0.95,0.890069829716413,12,88.0,1,88.0,1,88.0,1,88.0,1
7644,max_effective,30,90,3,3,0.05,0.95,0.9225456729560064,33,160.0,0,165.0,1,165.0,1,165.0,1
7645,max_effective,30,90,3,3,0.05,0.95,0.9325056884807764,23,102.0,1,102.0,1,102.0,1,102.0,1
7646,max_effective,30,90,3,3,0.05,0.95,0.8425752607296141,14,80.0,1,80.0,1,80.0,1,80.0,1
7647,max_effective,30,90,3,3,0.05,0.95,0.938704262994418,19,111.0,1,111.0,1,111.0,1,111.0,1
7648,max_effective,30,90,3,3,0.05,0.95,0.949443594119534,44,140.0,1,140.0,1,140.0,1,140.0,1
7649,max_effective,30,90,3,3,0.05,0.95,0.8429817048641037,8,69.0,1,69.0,1,69.0,1,69.0,1
7650,max_effective,30,90,3,3,0.05,0.95,0.934630920951734,31,105.0,1,105.0,1,105.0,1,104.0,0
7651,max_effective,30,90,3,3,0.05,0.95,0.9445818402605524,48,118.0,1,118.0,1,118.0,1,118.0,1
7652,max_effective,30,90,3,3,0.05,0.95,0.904045776096032,9,62.0,1,62.0,1,62.0,1,62.0,1
7653,max_effective,30,90,3,3,0.05,0.95,0.9156760568459548,26,128.0,1,128.0,1,128.0,1,128.0,1
7654,max_effective,30,90,3,3,0.05,0.95,0.9075089834536562,47,132.0,1,132.0,1,132.0,1,132.0,1
7655,max_effective,30,90,3,3,0.05,0.95,0.91994104912458,32,112.0,1,112.0,1,112.0,1,112.0,1
7656,max_effective,30,90,3,3,0.05,0.95,0.9115503057019152,12,62.0,1,62.0,1,62.0,1,62.0,1
7657,max_effective,30,90,3,3,0.05,0.95,0.9406032750344046,37,181.0,0,181.0,0,193.0,1,193.0,1
7658,max_effective,30,90,3,3,0.05,0.95,0.9443569446469372,19,85.0,1,85.0,1,85.0,1,85.0,1
7659,max_effective,30,90,3,3,0.05,0.95,0.947421522544554,16,101.0,1,101.0,1,101.0,1,96.0,0
7660,max_effective,30,90,3,3,0.05,0.95,0.9380515462228664,11,96.0,1,96.0,1,96.0,1,96.0,1
7661,max_effective,30,90,3,3,0.05,0.95,0.9134762281863656,22,109.0,1,109.0,1,109.0,1,109.0,1
7662,max_effective,30,90,3,3,0.05,0.95,0.9357917300175522,18,104.0,1,104.0,1,104.0,1,104.0,1
7663,max_effective,30,90,3,3,0.05,0.95,0.9483233647380124,16,105.0,1,105.0,1,105.0,1,105.0,1
7664,max_effective,30,90,3,3,0.05,0.95,0.9349026801854522,17,112.0,1,112.0,1,112.0,1,112.0,1
7665,max_effective,30,90,3,3,0.05,0.95,0.945983295651122,46,153.0,1,153.0,1,153.0,1,153.0,1
7666,max_effective,30,90,3,3,0.05,0.95,0.8684793957709461,5,65.0,1,65.0,1,65.0,1,65.0,1
7667,max_effective,30,90,3,3,0.05,0.95,0.94430353534284,26,89.0,1,89.0,1,89.0,1,89.0,1
7668,max_effective,30,90,3,3,0.05,0.95,0.884719016207169,13,83.0,1,83.0,1,83.0,1,83.0,1
7669,max_effective,30,90,3,3,0.05,0.95,0.8655276819984433,7,61.0,1,61.0,1,61.0,1,59.0,0
7670,max_effective,30,90,3,3,0.05,0.95,0.90651914198545,15,84.0,1,84.0,1,84.0,1,84.0,1
7671,max_effective,30,90,3,3,0.05,0.95,0.922453906717791,9,93.0,1,93.0,1,93.0,1,93.0,1
7672,max_effective,30,90,3,3,0.05,0.95,0.8871610534859926,16,85.0,1,85.0,1,85.0,1,85.0,1
7673,max_effective,30,90,3,3,0.05,0.95,0.8656969872244867,10,58.0,1,58.0,1,58.0,1,58.0,1
7674,max_effective,30,90,3,3,0.05,0.95,0.8890174711267661,26,150.0,1,150.0,1,150.0,1,150.0,1
7675,max_effective,30,90,3,3,0.05,0.95,0.9430251635192308,16,120.0,1,120.0,1,120.0,1,118.0,0
7676,max_effective,30,90,3,3,0.05,0.95,0.918631521809863,17,100.0,1,100.0,1,100.0,1,100.0,1
7677,max_effective,30,90,3,3,0.05,0.95,0.8825090218679553,6,51.0,1,51.0,1,51.0,1,50.0,0
7678,max_effective,30,90,3,3,0.05,0.95,0.9267142244426564,9,86.0,1,86.0,1,86.0,1,86.0,1
7679,max_effective,30,90,3,3,0.05,0.95,0.9402776783527268,9,68.0,1,68.0,1,68.0,1,68.0,1
7680,max_effective,30,90,3,3,0.05,0.95,0.9189683077480706,19,84.0,1,84.0,1,84.0,1,84.0,1
7681,max_effective,30,90,3,3,0.05,0.95,0.9258645949790664,29,119.0,1,119.0,1,119.0,1,119.0,1
7682,max_effective,30,90,3,3,0.05,0.95,0.9441377384087036,14,95.0,1,95.0,1,95.0,1,95.0,1
7683,max_effective,30,90,3,3,0.05,0.95,0.9137650315650566,33,128.0,1,128.0,1,128.0,1,128.0,1
7684,max_effective,30,90,3,3,0.05,0.95,0.9453637431738742,25,102.0,1,102.0,1,102.0,1,102.0,1
7685,max_effective,30,90,3,3,0.05,0.95,0.8402148799708709,7,67.0,1,67.0,1,67.0,1,67.0,1
7686,max_effective,30,90,3,3,0.05,0.95,0.9376210481743724,21,87.0,1,87.0,1,87.0,1,74.0,0
7687,max_effective,30,90,3,3,0.05,0.95,0.9291450987922504,8,69.0,1,69.0,1,69.0,1,69.0,1
7688,max_effective,30,90,3,3,0.05,0.95,0.8908062439505297,24,87.0,1,87.0,1,87.0,1,87.0,1
7689,max_effective,30,90,3,3,0.05,0.95,0.9308718668452574,9,92.0,1,92.0,1,92.0,1,92.0,1
7690,max_effective,30,90,3,3,0.05,0.95,0.9156028495028032,7,53.0,1,53.0,1,53.0,1,53.0,1
7691,max_effective,30,90,3,3,0.05,0.95,0.9345394727999512,10,82.0,1,82.0,1,82.0,1,82.0,1
7692,max_effective,30,90,3,3,0.05,0.95,0.9468504229453978,39,119.0,1,119.0,1,119.0,1,117.0,0
7693,max_effective,30,90,3,3,0.05,0.95,0.8810631548369728,11,81.0,1,81.0,1,81.0,1,81.0,1
7694,max_effective,30,90,3,3,0.05,0.95,0.9141193962663304,25,133.0,1,133.0,1,133.0,1,133.0,1
7695,max_effective,30,90,3,3,0.05,0.95,0.9475922027641264,10,86.0,1,86.0,1,86.0,1,86.0,1
7696,max_effective,30,90,3,3,0.05,0.95,0.9354232687711468,21,107.0,1,107.0,1,107.0,1,107.0,1
7697,max_effective,30,90,3,3,0.05,0.95,0.8963001755303462,8,56.0,1,56.0,1,56.0,1,55.0,0
7698,max_effective,30,90,3,3,0.05,0.95,0.934153565217584,11,83.0,1,83.0,1,83.0,1,83.0,1
7699,max_effective,30,90,3,3,0.05,0.95,0.925452072603514,6,51.0,1,51.0,1,51.0,1,49.0,0
7700,max_effective,30,90,3,3,0.05,0.95,0.944844070370874,16,80.0,1,80.0,1,80.0,1,80.0,1
7701,max_effective,30,90,3,3,0.05,0.95,0.9095357927254104,24,115.0,1,115.0,1,115.0,1,115.0,1
7702,max_effective,30,90,3,3,0.05,0.95,0.9264684889121678,18,102.0,1,102.0,1,102.0,1,102.0,1
7703,max_effective,30,90,3,3,0.05,0.95,0.8745430366269177,9,70.0,1,70.0,1,70.0,1,70.0,1
7704,max_effective,30,90,3,3,0.05,0.95,0.9439144854426884,13,104.0,1,104.0,1,104.0,1,104.0,1
7705,max_effective,30,90,3,3,0.05,0.95,0.8378288447579005,14,74.0,1,74.0,1,74.0,1,73.0,0
7706,max_effective,30,90,3,3,0.05,0.95,0.9083719443608984,34,119.0,1,119.0,1,119.0,1,119.0,1
7707,max_effective,30,90,3,3,0.05,0.95,0.937265863244198,18,64.0,1,64.0,1,64.0,1,64.0,1
7708,max_effective,30,90,3,3,0.05,0.95,0.9138310776588596,10,66.0,1,66.0,1,66.0,1,66.0,1
7709,max_effective,30,90,3,3,0.05,0.95,0.9475920118514022,15,92.0,1,92.0,1,92.0,1,90.0,0
7710,max_effective,30,90,3,3,0.05,0.95,0.9498142472432298,38,103.0,1,103.0,1,103.0,1,103.0,1
7711,max_effective,30,90,3,3,0.05,0.95,0.943066522748954,20,88.0,1,88.0,1,88.0,1,88.0,1
7712,max_effective,30,90,3,3,0.05,0.95,0.91552364531044,21,119.0,1,119.0,1,119.0,1,119.0,1
7713,max_effective,30,90,3,3,0.05,0.95,0.8937744718588218,20,112.0,1,112.0,1,112.0,1,112.0,1
7714,max_effective,30,90,3,3,0.05,0.95,0.9453529329480336,25,96.0,1,96.0,1,96.0,1,96.0,1
7715,max_effective,30,90,3,3,0.05,0.95,0.907817021794373,7,79.0,1,79.0,1,79.0,1,79.0,1
7716,max_effective,30,90,3,3,0.05,0.95,0.8778411158216044,13,80.0,1,80.0,1,80.0,1,79.0,0
7717,max_effective,30,90,3,3,0.05,0.95,0.8900683938956166,9,73.0,1,73.0,1,73.0,1,73.0,1
7718,max_effective,30,90,3,3,0.05,0.95,0.9094906183866364,38,120.0,1,120.0,1,120.0,1,120.0,1
7719,max_effective,30,90,3,3,0.05,0.95,0.9241536508281378,11,81.0,1,81.0,1,81.0,1,79.0,0
7720,max_effective,30,90,3,3,0.05,0.95,0.9496298033456811,54,121.0,1,121.0,1,121.0,1,121.0,1
7721,max_effective,30,90,3,3,0.05,0.95,0.9335102133745454,20,92.0,1,92.0,1,92.0,1,92.0,1
7722,max_effective,30,90,3,3,0.05,0.95,0.941903023183896,28,157.0,1,157.0,1,157.0,1,157.0,1
7723,max_effective,30,90,3,3,0.05,0.95,0.919141371173948,33,103.0,1,103.0,1,103.0,1,103.0,1
7724,max_effective,30,90,3,3,0.05,0.95,0.9413364653056584,29,161.0,1,161.0,1,161.0,1,161.0,1
7725,max_effective,30,90,3,3,0.05,0.95,0.9209258226861562,32,132.0,1,132.0,1,132.0,1,132.0,1
7726,max_effective,30,90,3,3,0.05,0.95,0.9235642587730408,11,73.0,1,73.0,1,73.0,1,73.0,1
7727,max_effective,30,90,3,3,0.05,0.95,0.9293782856307802,10,80.0,1,80.0,1,80.0,1,80.0,1
7728,max_effective,30,90,3,3,0.05,0.95,0.885012922253723,24,91.0,1,91.0,1,91.0,1,91.0,1
7729,max_effective,30,90,3,3,0.05,0.95,0.9345782951261457,13,75.0,1,75.0,1,75.0,1,75.0,1
7730,max_effective,30,90,3,3,0.05,0.95,0.9314634034880024,13,99.0,1,99.0,1,99.0,1,99.0,1
7731,max_effective,30,90,3,3,0.05,0.95,0.9451436314532096,22,93.0,1,93.0,1,93.0,1,93.0,1
7732,max_effective,30,90,3,3,0.05,0.95,0.9456706605500536,7,69.0,1,69.0,1,69.0,1,69.0,1
7733,max_effective,30,90,3,3,0.05,0.95,0.8821620380065972,5,52.0,1,52.0,1,52.0,1,51.0,0
7734,max_effective,30,90,3,3,0.05,0.95,0.9269293261007344,19,91.0,1,91.0,1,91.0,1,91.0,1
7735,max_effective,30,90,3,3,0.05,0.95,0.9440813046160834,20,100.0,1,100.0,1,100.0,1,100.0,1
7736,max_effective,30,90,3,3,0.05,0.95,0.8306283700488791,7,61.0,1,61.0,1,61.0,1,61.0,1
7737,max_effective,30,90,3,3,0.05,0.95,0.9106476925501638,13,84.0,1,84.0,1,84.0,1,84.0,1
7738,max_effective,30,90,3,3,0.05,0.95,0.9323381222553128,22,125.0,1,125.0,1,125.0,1,125.0,1
7739,max_effective,30,90,3,3,0.05,0.95,0.9437670799786018,17,121.0,1,121.0,1,121.0,1,120.0,0
7740,max_effective,30,90,3,3,0.05,0.95,0.9229369218236791,18,108.0,1,108.0,1,108.0,1,108.0,1
7741,max_effective,30,90,3,3,0.05,0.95,0.9403972639735996,15,95.0,1,95.0,1,95.0,1,94.0,0
7742,max_effective,30,90,3,3,0.05,0.95,0.9495792816652168,20,91.0,1,91.0,1,91.0,1,91.0,1
7743,max_effective,30,90,3,3,0.05,0.95,0.905466996695369,21,103.0,1,103.0,1,103.0,1,103.0,1
7744,max_effective,30,90,3,3,0.05,0.95,0.9171539497918132,8,60.0,1,60.0,1,60.0,1,60.0,1
7745,max_effective,30,90,3,3,0.05,0.95,0.9036405715756006,5,53.0,1,53.0,1,53.0,1,53.0,1
7746,max_effective,30,90,3,3,0.05,0.95,0.9417389853663776,12,93.0,1,93.0,1,93.0,1,93.0,1
7747,max_effective,30,90,3,3,0.05,0.95,0.8897339483038132,7,59.0,1,59.0,1,59.0,1,59.0,1
7748,max_effective,30,90,3,3,0.05,0.95,0.9249428694252948,19,89.0,1,89.0,1,89.0,1,89.0,1
7749,max_effective,30,90,3,3,0.05,0.95,0.92210796116739,19,95.0,1,95.0,1,95.0,1,95.0,1
7750,max_effective,30,90,3,3,0.05,0.95,0.9200728868548308,11,74.0,1,74.0,1,74.0,1,74.0,1
7751,max_effective,30,90,3,3,0.05,0.95,0.9498451273842684,19,110.0,1,110.0,1,110.0,1,109.0,0
7752,max_effective,30,90,3,3,0.05,0.95,0.9455704325347069,26,101.0,1,101.0,1,101.0,1,101.0,1
7753,max_effective,30,90,3,3,0.05,0.95,0.930643776601794,28,91.0,1,91.0,1,91.0,1,91.0,1
7754,max_effective,30,90,3,3,0.05,0.95,0.8973792324772034,9,72.0,1,72.0,1,72.0,1,72.0,1
7755,max_effective,30,90,3,3,0.05,0.95,0.9428697114700166,12,86.0,1,86.0,1,86.0,1,86.0,1
7756,max_effective,30,90,3,3,0.05,0.95,0.9314660339130304,16,90.0,1,90.0,1,90.0,1,90.0,1
7757,max_effective,30,90,3,3,0.05,0.95,0.9362359358177406,23,111.0,1,111.0,1,111.0,1,111.0,1
7758,max_effective,30,90,3,3,0.05,0.95,0.9275832212784229,21,110.0,1,110.0,1,110.0,1,110.0,1
7759,max_effective,30,90,3,3,0.05,0.95,0.8174780116246411,15,82.0,1,82.0,1,82.0,1,81.0,0
7760,max_effective,30,90,3,3,0.05,0.95,0.9186329430201065,26,96.0,1,96.0,1,96.0,1,96.0,1
7761,max_effective,30,90,3,3,0.05,0.95,0.916951534091867,17,114.0,1,114.0,1,114.0,1,114.0,1
7762,max_effective,30,90,3,3,0.05,0.95,0.945550086208461,20,79.0,1,79.0,1,79.0,1,78.0,0
7763,max_effective,30,90,3,3,0.05,0.95,0.9489641101623304,14,64.0,1,64.0,1,64.0,1,63.0,0
7764,max_effective,30,90,3,3,0.05,0.95,0.8506932525265962,17,76.0,1,76.0,1,76.0,1,76.0,1
7765,max_effective,30,90,3,3,0.05,0.95,0.9258734590333436,11,83.0,1,83.0,1,83.0,1,83.0,1
7766,max_effective,30,90,3,3,0.05,0.95,0.9162544578464012,10,95.0,1,95.0,1,95.0,1,95.0,1
7767,max_effective,30,90,3,3,0.05,0.95,0.939413472101217,20,85.0,1,85.0,1,85.0,1,85.0,1
7768,max_effective,30,90,3,3,0.05,0.95,0.8987737326926029,5,55.0,1,55.0,1,55.0,1,55.0,1
7769,max_effective,30,90,3,3,0.05,0.95,0.928156538988567,14,76.0,1,76.0,1,76.0,1,76.0,1
7770,max_effective,30,90,3,3,0.05,0.95,0.913619050990322,11,69.0,1,69.0,1,69.0,1,69.0,1
7771,max_effective,30,90,3,3,0.05,0.95,0.9203607768346816,22,107.0,1,107.0,1,107.0,1,107.0,1
7772,max_effective,30,90,3,3,0.05,0.95,0.842087323510191,20,102.0,1,102.0,1,102.0,1,102.0,1
7773,max_effective,30,90,3,3,0.05,0.95,0.9494327929842766,44,156.0,0,165.0,1,165.0,1,165.0,1
7774,max_effective,30,90,3,3,0.05,0.95,0.9337589325180652,29,113.0,1,113.0,1,113.0,1,113.0,1
7775,max_effective,30,90,3,3,0.05,0.95,0.8995748298061772,29,82.0,1,82.0,1,82.0,1,80.0,0
7776,max_effective,30,90,3,3,0.05,0.95,0.914640277250377,28,103.0,1,103.0,1,103.0,1,103.0,1
7777,max_effective,30,90,3,3,0.05,0.95,0.9307002960563469,18,92.0,1,92.0,1,92.0,1,92.0,1
7778,max_effective,30,90,3,3,0.05,0.95,0.9269776667593476,15,112.0,1,112.0,1,112.0,1,112.0,1
7779,max_effective,30,90,3,3,0.05,0.95,0.8611779987693008,14,71.0,1,71.0,1,71.0,1,71.0,1
7780,max_effective,30,90,3,3,0.05,0.95,0.924166417093964,20,78.0,1,78.0,1,78.0,1,78.0,1
7781,max_effective,30,90,3,3,0.05,0.95,0.9173976234337272,12,72.0,1,72.0,1,72.0,1,72.0,1
7782,max_effective,30,90,3,3,0.05,0.95,0.946799934728072,49,117.0,1,117.0,1,117.0,1,117.0,1
7783,max_effective,30,90,3,3,0.05,0.95,0.933118514978778,10,70.0,1,70.0,1,70.0,1,70.0,1
7784,max_effective,30,90,3,3,0.05,0.95,0.9285949988708312,15,106.0,1,106.0,1,106.0,1,106.0,1
7785,max_effective,30,90,3,3,0.05,0.95,0.854321789187026,11,85.0,1,85.0,1,85.0,1,75.0,0
7786,max_effective,30,90,3,3,0.05,0.95,0.9211779771292516,24,90.0,1,90.0,1,90.0,1,90.0,1
7787,max_effective,30,90,3,3,0.05,0.95,0.9384262837964382,24,137.0,1,137.0,1,137.0,1,137.0,1
7788,max_effective,30,90,3,3,0.05,0.95,0.9171760594808228,28,109.0,1,109.0,1,109.0,1,109.0,1
7789,max_effective,30,90,3,3,0.05,0.95,0.9228357077203828,25,101.0,1,101.0,1,101.0,1,101.0,1
7790,max_effective,30,90,3,3,0.05,0.95,0.9446280766311786,32,96.0,1,96.0,1,96.0,1,96.0,1
7791,max_effective,30,90,3,3,0.05,0.95,0.9165505006810868,15,73.0,1,73.0,1,73.0,1,73.0,1
7792,max_effective,30,90,3,3,0.05,0.95,0.902466853352869,11,66.0,1,66.0,1,66.0,1,66.0,1
7793,max_effective,30,90,3,3,0.05,0.95,0.9184388710710504,6,64.0,1,64.0,1,64.0,1,63.0,0
7794,max_effective,30,90,3,3,0.05,0.95,0.9476922748123028,62,165.0,0,191.0,1,191.0,1,191.0,1
7795,max_effective,30,90,3,3,0.05,0.95,0.8925190771856815,42,106.0,1,106.0,1,106.0,1,106.0,1
7796,max_effective,30,90,3,3,0.05,0.95,0.8701923550324281,8,61.0,1,61.0,1,61.0,1,61.0,1
7797,max_effective,30,90,3,3,0.05,0.95,0.9108816474239936,9,71.0,1,71.0,1,71.0,1,71.0,1
7798,max_effective,30,90,3,3,0.05,0.95,0.9463757760497892,50,116.0,1,116.0,1,116.0,1,116.0,1
7799,max_effective,30,90,3,3,0.05,0.95,0.8702855544394784,21,72.0,1,72.0,1,72.0,1,72.0,1
7800,max_effective,30,90,3,3,0.05,0.95,0.9490845330334108,26,138.0,1,138.0,1,138.0,1,138.0,1
7801,max_effective,30,90,3,3,0.05,0.95,0.9289974705613128,14,93.0,1,93.0,1,93.0,1,93.0,1
7802,max_effective,30,90,3,3,0.05,0.95,0.931686406087448,8,72.0,1,72.0,1,72.0,1,72.0,1
7803,max_effective,30,90,3,3,0.05,0.95,0.9264148389690846,13,66.0,1,66.0,1,66.0,1,62.0,0
7804,max_effective,30,90,3,3,0.05,0.95,0.923658348771197,34,94.0,1,94.0,1,94.0,1,94.0,1
7805,max_effective,30,90,3,3,0.05,0.95,0.9484680197365504,9,79.0,1,79.0,1,79.0,1,79.0,1
7806,max_effective,30,90,3,3,0.05,0.95,0.9495276845484436,9,54.0,1,54.0,1,54.0,1,54.0,1
7807,max_effective,30,90,3,3,0.05,0.95,0.9348238958202676,12,94.0,1,94.0,1,94.0,1,94.0,1
7808,max_effective,30,90,3,3,0.05,0.95,0.9476837752451572,81,155.0,1,155.0,1,155.0,1,155.0,1
7809,max_effective,30,90,3,3,0.05,0.95,0.9456882254947764,9,59.0,1,59.0,1,59.0,1,59.0,1
7810,max_effective,30,90,3,3,0.05,0.95,0.940182074449462,15,92.0,1,92.0,1,92.0,1,91.0,0
7811,max_effective,30,90,3,3,0.05,0.95,0.8768192784837721,15,75.0,1,75.0,1,75.0,1,75.0,1
7812,max_effective,30,90,3,3,0.05,0.95,0.9463511433028232,37,143.0,1,143.0,1,143.0,1,143.0,1
7813,max_effective,30,90,3,3,0.05,0.95,0.946321738864316,8,68.0,1,68.0,1,68.0,1,68.0,1
7814,max_effective,30,90,3,3,0.05,0.95,0.8868792411276436,21,95.0,1,95.0,1,95.0,1,95.0,1
7815,max_effective,30,90,3,3,0.05,0.95,0.8676420469793065,8,63.0,1,63.0,1,63.0,1,63.0,1
7816,max_effective,30,90,3,3,0.05,0.95,0.9283236988774656,17,93.0,1,93.0,1,93.0,1,93.0,1
7817,max_effective,30,90,3,3,0.05,0.95,0.8875780129199337,18,75.0,1,75.0,1,75.0,1,75.0,1
7818,max_effective,30,90,3,3,0.05,0.95,0.8506629910111476,6,57.0,1,57.0,1,57.0,1,57.0,1
7819,max_effective,30,90,3,3,0.05,0.95,0.9387500789775238,24,144.0,1,144.0,1,144.0,1,144.0,1
7820,max_effective,30,90,3,3,0.05,0.95,0.9048469020908776,11,83.0,1,83.0,1,83.0,1,83.0,1
7821,max_effective,30,90,3,3,0.05,0.95,0.9237201830580076,16,92.0,1,92.0,1,92.0,1,92.0,1
7822,max_effective,30,90,3,3,0.05,0.95,0.9396178377437048,67,150.0,1,150.0,1,150.0,1,150.0,1
7823,max_effective,30,90,3,3,0.05,0.95,0.9305021015828702,13,87.0,1,87.0,1,87.0,1,87.0,1
7824,max_effective,30,90,3,3,0.05,0.95,0.920674635163152,21,84.0,1,84.0,1,84.0,1,84.0,1
7825,max_effective,30,90,3,3,0.05,0.95,0.9065392613554176,6,58.0,1,58.0,1,58.0,1,58.0,1
7826,max_effective,30,90,3,3,0.05,0.95,0.9348696166587688,26,93.0,1,93.0,1,93.0,1,93.0,1
7827,max_effective,30,90,3,3,0.05,0.95,0.9330477156239788,18,106.0,1,106.0,1,106.0,1,106.0,1
7828,max_effective,30,90,3,3,0.05,0.95,0.9467158257045504,48,152.0,1,152.0,1,152.0,1,152.0,1
7829,max_effective,30,90,3,3,0.05,0.95,0.9384140754644438,43,144.0,1,144.0,1,144.0,1,144.0,1
7830,max_effective,30,90,3,3,0.05,0.95,0.9421849994202092,20,93.0,1,93.0,1,93.0,1,93.0,1
7831,max_effective,30,90,3,3,0.05,0.95,0.8740464298562909,14,95.0,1,95.0,1,95.0,1,95.0,1
7832,max_effective,30,90,3,3,0.05,0.95,0.94302882944346,40,146.0,0,150.0,1,150.0,1,150.0,1
7833,max_effective,30,90,3,3,0.05,0.95,0.9414578740605192,18,114.0,1,114.0,1,114.0,1,114.0,1
7834,max_effective,30,90,3,3,0.05,0.95,0.8681408941899029,8,72.0,1,72.0,1,72.0,1,72.0,1
7835,max_effective,30,90,3,3,0.05,0.95,0.9428830771652892,26,167.0,1,167.0,1,167.0,1,167.0,1
7836,max_effective,30,90,3,3,0.05,0.95,0.938567766148999,49,141.0,1,141.0,1,141.0,1,141.0,1
7837,max_effective,30,90,3,3,0.05,0.95,0.9375545548043136,10,72.0,1,72.0,1,72.0,1,72.0,1
7838,max_effective,30,90,3,3,0.05,0.95,0.9104488827247038,14,93.0,1,93.0,1,93.0,1,93.0,1
7839,max_effective,30,90,3,3,0.05,0.95,0.9416326032740152,10,80.0,1,80.0,1,80.0,1,80.0,1
7840,max_effective,30,90,3,3,0.05,0.95,0.9341931645473996,12,81.0,1,81.0,1,81.0,1,81.0,1
7841,max_effective,30,90,3,3,0.05,0.95,0.940585934867224,36,134.0,1,134.0,1,134.0,1,134.0,1
7842,max_effective,30,90,3,3,0.05,0.95,0.933497678419477,26,125.0,1,125.0,1,125.0,1,125.0,1
7843,max_effective,30,90,3,3,0.05,0.95,0.9337550412143252,12,70.0,1,70.0,1,70.0,1,70.0,1
7844,max_effective,30,90,3,3,0.05,0.95,0.9414270813300932,24,153.0,1,153.0,1,153.0,1,153.0,1
7845,max_effective,30,90,3,3,0.05,0.95,0.9340886771538393,19,85.0,1,85.0,1,85.0,1,85.0,1
7846,max_effective,30,90,3,3,0.05,0.95,0.9303112617451864,12,72.0,1,72.0,1,72.0,1,71.0,0
7847,max_effective,30,90,3,3,0.05,0.95,0.8692430523959804,11,70.0,1,70.0,1,70.0,1,70.0,1
7848,max_effective,30,90,3,3,0.05,0.95,0.9043743047037264,16,101.0,1,101.0,1,101.0,1,101.0,1
7849,max_effective,30,90,3,3,0.05,0.95,0.928355414631894,52,114.0,1,114.0,1,114.0,1,114.0,1
7850,max_effective,30,90,3,3,0.05,0.95,0.8718119297355501,10,71.0,1,71.0,1,71.0,1,71.0,1
7851,max_effective,30,90,3,3,0.05,0.95,0.9434495408030864,27,114.0,1,114.0,1,114.0,1,114.0,1
7852,max_effective,30,90,3,3,0.05,0.95,0.9057819942458069,18,84.0,1,84.0,1,84.0,1,84.0,1
7853,max_effective,30,90,3,3,0.05,0.95,0.916277205933718,20,93.0,1,93.0,1,93.0,1,93.0,1
7854,max_effective,30,90,3,3,0.05,0.95,0.9486982327276792,21,123.0,1,123.0,1,123.0,1,123.0,1
7855,max_effective,30,90,3,3,0.05,0.95,0.9491827401896152,14,75.0,1,75.0,1,75.0,1,74.0,0
7856,max_effective,30,90,3,3,0.05,0.95,0.9481722537578512,59,118.0,1,118.0,1,118.0,1,118.0,1
7857,max_effective,30,90,3,3,0.05,0.95,0.878434512511118,10,89.0,1,89.0,1,89.0,1,89.0,1
7858,max_effective,30,90,3,3,0.05,0.95,0.918562810795038,6,49.0,1,49.0,1,49.0,1,49.0,1
7859,max_effective,30,90,3,3,0.05,0.95,0.9430624960497742,19,78.0,1,78.0,1,78.0,1,73.0,0
7860,max_effective,30,90,3,3,0.05,0.95,0.9410122873043096,33,134.0,1,134.0,1,134.0,1,134.0,1
7861,max_effective,30,90,3,3,0.05,0.95,0.9242148015382766,43,130.0,1,130.0,1,130.0,1,130.0,1
7862,max_effective,30,90,3,3,0.05,0.95,0.93129694598022,26,123.0,1,123.0,1,123.0,1,123.0,1
7863,max_effective,30,90,3,3,0.05,0.95,0.9342180299634671,15,117.0,1,117.0,1,117.0,1,117.0,1
7864,max_effective,30,90,3,3,0.05,0.95,0.9475138839439644,39,87.0,1,87.0,1,87.0,1,87.0,1
7865,max_effective,30,90,3,3,0.05,0.95,0.876529554164722,110,173.0,0,177.0,1,177.0,1,166.0,0
7866,max_effective,30,90,3,3,0.05,0.95,0.8971053651508129,10,57.0,1,57.0,1,57.0,1,57.0,1
7867,max_effective,30,90,3,3,0.05,0.95,0.8832931600786921,18,94.0,1,94.0,1,94.0,1,92.0,0
7868,max_effective,30,90,3,3,0.05,0.95,0.9462901274181352,14,83.0,1,83.0,1,83.0,1,83.0,1
7869,max_effective,30,90,3,3,0.05,0.95,0.9335266325161266,9,82.0,1,82.0,1,82.0,1,82.0,1
7870,max_effective,30,90,3,3,0.05,0.95,0.9326533264569966,27,130.0,1,130.0,1,130.0,1,130.0,1
7871,max_effective,30,90,3,3,0.05,0.95,0.939434193109368,12,83.0,1,83.0,1,83.0,1,83.0,1
7872,max_effective,30,90,3,3,0.05,0.95,0.9259359223114296,11,67.0,1,67.0,1,67.0,1,67.0,1
7873,max_effective,30,90,3,3,0.05,0.95,0.9284022014757876,27,142.0,1,142.0,1,142.0,1,142.0,1
7874,max_effective,30,90,3,3,0.05,0.95,0.9391140332982344,15,83.0,1,83.0,1,83.0,1,83.0,1
7875,max_effective,30,90,3,3,0.05,0.95,0.7942080234840433,5,56.0,1,56.0,1,56.0,1,56.0,1
7876,max_effective,30,90,3,3,0.05,0.95,0.9383048279833776,17,95.0,1,95.0,1,95.0,1,93.0,0
7877,max_effective,30,90,3,3,0.05,0.95,0.9290174513262016,16,86.0,1,86.0,1,86.0,1,86.0,1
7878,max_effective,30,90,3,3,0.05,0.95,0.9453185501779278,22,121.0,1,121.0,1,121.0,1,121.0,1
7879,max_effective,30,90,3,3,0.05,0.95,0.9349827934270436,16,90.0,1,90.0,1,90.0,1,90.0,1
7880,max_effective,30,90,3,3,0.05,0.95,0.93723868840137,15,90.0,1,90.0,1,90.0,1,90.0,1
7881,max_effective,30,90,3,3,0.05,0.95,0.9290124830513192,28,117.0,1,117.0,1,117.0,1,117.0,1
7882,max_effective,30,90,3,3,0.05,0.95,0.916916109417052,13,86.0,1,86.0,1,86.0,1,86.0,1
7883,max_effective,30,90,3,3,0.05,0.95,0.8573237318728734,7,74.0,1,74.0,1,74.0,1,74.0,1
7884,max_effective,30,90,3,3,0.05,0.95,0.9360050974078792,45,149.0,1,149.0,1,149.0,1,149.0,1
7885,max_effective,30,90,3,3,0.05,0.95,0.914815635658808,14,71.0,1,71.0,1,71.0,1,71.0,1
7886,max_effective,30,90,3,3,0.05,0.95,0.9119466068511536,18,117.0,1,117.0,1,117.0,1,117.0,1
7887,max_effective,30,90,3,3,0.05,0.95,0.9396933274399604,17,90.0,1,90.0,1,90.0,1,90.0,1
7888,max_effective,30,90,3,3,0.05,0.95,0.9150095579594012,18,122.0,1,122.0,1,122.0,1,120.0,0
7889,max_effective,30,90,3,3,0.05,0.95,0.875401774770652,19,96.0,1,96.0,1,96.0,1,90.0,0
7890,max_effective,30,90,3,3,0.05,0.95,0.9341671808141464,50,141.0,1,141.0,1,141.0,1,141.0,1
7891,max_effective,30,90,3,3,0.05,0.95,0.9113090106259883,10,80.0,1,80.0,1,80.0,1,80.0,1
7892,max_effective,30,90,3,3,0.05,0.95,0.9312037620243842,15,121.0,1,121.0,1,121.0,1,120.0,0
7893,max_effective,30,90,3,3,0.05,0.95,0.9288498329934884,44,108.0,1,108.0,1,108.0,1,108.0,1
7894,max_effective,30,90,3,3,0.05,0.95,0.9258812565148952,16,87.0,1,87.0,1,87.0,1,87.0,1
7895,max_effective,30,90,3,3,0.05,0.95,0.9479314287208732,29,109.0,1,109.0,1,109.0,1,109.0,1
7896,max_effective,30,90,3,3,0.05,0.95,0.9375855185851328,34,149.0,1,149.0,1,149.0,1,149.0,1
7897,max_effective,30,90,3,3,0.05,0.95,0.904816545822708,28,97.0,1,97.0,1,97.0,1,96.0,0
7898,max_effective,30,90,3,3,0.05,0.95,0.9440857894794888,37,120.0,1,120.0,1,120.0,1,120.0,1
7899,max_effective,30,90,3,3,0.05,0.95,0.9377478221529898,42,114.0,1,114.0,1,114.0,1,114.0,1
7900,max_effective,30,90,3,3,0.05,0.95,0.888696546241981,6,61.0,1,61.0,1,61.0,1,61.0,1
7901,max_effective,30,90,3,3,0.05,0.95,0.9320142476530168,32,130.0,1,130.0,1,130.0,1,130.0,1
7902,max_effective,30,90,3,3,0.05,0.95,0.9425930582212546,19,101.0,1,101.0,1,101.0,1,100.0,0
7903,max_effective,30,90,3,3,0.05,0.95,0.9190798441381314,29,108.0,1,108.0,1,108.0,1,108.0,1
7904,max_effective,30,90,3,3,0.05,0.95,0.9491766391864151,21,93.0,1,93.0,1,93.0,1,93.0,1
7905,max_effective,30,90,3,3,0.05,0.95,0.8994518023876905,17,91.0,1,91.0,1,91.0,1,91.0,1
7906,max_effective,30,90,3,3,0.05,0.95,0.947743912358231,42,113.0,1,113.0,1,113.0,1,113.0,1
7907,max_effective,30,90,3,3,0.05,0.95,0.9359727147898066,22,89.0,1,89.0,1,89.0,1,89.0,1
7908,max_effective,30,90,3,3,0.05,0.95,0.9479597937311236,12,71.0,1,71.0,1,71.0,1,71.0,1
7909,max_effective,30,90,3,3,0.05,0.95,0.9483309277108978,69,127.0,1,127.0,1,127.0,1,126.0,0
7910,max_effective,30,90,3,3,0.05,0.95,0.9411138007172029,47,136.0,0,140.0,1,140.0,1,140.0,1
7911,max_effective,30,90,3,3,0.05,0.95,0.9481307176186,21,134.0,1,134.0,1,134.0,1,119.0,0
7912,max_effective,30,90,3,3,0.05,0.95,0.944184589389598,13,92.0,1,92.0,1,92.0,1,92.0,1
7913,max_effective,30,90,3,3,0.05,0.95,0.9477425951453912,76,153.0,1,153.0,1,153.0,1,153.0,1
7914,max_effective,30,90,3,3,0.05,0.95,0.949426864552914,16,88.0,1,88.0,1,88.0,1,88.0,1
7915,max_effective,30,90,3,3,0.05,0.95,0.8877329863260607,29,95.0,1,95.0,1,95.0,1,93.0,0
7916,max_effective,30,90,3,3,0.05,0.95,0.9496963634683604,21,140.0,1,140.0,1,140.0,1,140.0,1
7917,max_effective,30,90,3,3,0.05,0.95,0.9232786519503496,41,143.0,1,143.0,1,143.0,1,143.0,1
7918,max_effective,30,90,3,3,0.05,0.95,0.9070081675744874,12,70.0,1,70.0,1,70.0,1,70.0,1
7919,max_effective,30,90,3,3,0.05,0.95,0.9042064718755832,17,63.0,1,63.0,1,63.0,1,63.0,1
7920,max_effective,30,90,3,3,0.05,0.95,0.9387270394887928,8,79.0,1,79.0,1,79.0,1,75.0,0
7921,max_effective,30,90,3,3,0.05,0.95,0.929339232829894,16,98.0,1,98.0,1,98.0,1,98.0,1
7922,max_effective,30,90,3,3,0.05,0.95,0.9448238687505977,12,101.0,1,101.0,1,101.0,1,101.0,1
7923,max_effective,30,90,3,3,0.05,0.95,0.919093872986722,29,151.0,1,151.0,1,151.0,1,151.0,1
7924,max_effective,30,90,3,3,0.05,0.95,0.9283368064498434,9,96.0,1,96.0,1,96.0,1,96.0,1
7925,max_effective,30,90,3,3,0.05,0.95,0.9404293104369714,53,138.0,1,138.0,1,138.0,1,138.0,1
7926,max_effective,30,90,3,3,0.05,0.95,0.9466099766293656,43,97.0,1,97.0,1,97.0,1,97.0,1
7927,max_effective,30,90,3,3,0.05,0.95,0.8973511976799078,14,102.0,1,102.0,1,102.0,1,102.0,1
7928,max_effective,30,90,3,3,0.05,0.95,0.9408829644701098,63,174.0,0,177.0,1,177.0,1,177.0,1
7929,max_effective,30,90,3,3,0.05,0.95,0.8870586478057703,6,71.0,1,71.0,1,71.0,1,71.0,1
7930,max_effective,30,90,3,3,0.05,0.95,0.9431192695552376,20,161.0,1,161.0,1,161.0,1,161.0,1
7931,max_effective,30,90,3,3,0.05,0.95,0.9322938611083158,8,60.0,1,60.0,1,60.0,1,55.0,0
7932,max_effective,30,90,3,3,0.05,0.95,0.9127594635725866,11,81.0,1,81.0,1,81.0,1,81.0,1
7933,max_effective,30,90,3,3,0.05,0.95,0.94536011116053,29,141.0,1,141.0,1,141.0,1,141.0,1
7934,max_effective,30,90,3,3,0.05,0.95,0.8980008421604806,15,75.0,1,75.0,1,75.0,1,75.0,1
7935,max_effective,30,90,3,3,0.05,0.95,0.8951067972093102,15,65.0,1,65.0,1,65.0,1,65.0,1
7936,max_effective,30,90,3,3,0.05,0.95,0.8243188713732236,10,85.0,1,85.0,1,85.0,1,85.0,1
7937,max_effective,30,90,3,3,0.05,0.95,0.8461376258521914,11,66.0,1,66.0,1,66.0,1,66.0,1
7938,max_effective,30,90,3,3,0.05,0.95,0.8420876147733518,9,77.0,1,77.0,1,77.0,1,77.0,1
7939,max_effective,30,90,3,3,0.05,0.95,0.9484146819199664,107,143.0,0,190.0,1,190.0,1,190.0,1
7940,max_effective,30,90,3,3,0.05,0.95,0.9230523646879008,39,167.0,1,167.0,1,167.0,1,167.0,1
7941,max_effective,30,90,3,3,0.05,0.95,0.9119976950601508,18,93.0,1,93.0,1,93.0,1,93.0,1
7942,max_effective,30,90,3,3,0.05,0.95,0.8733966834752577,26,78.0,1,78.0,1,78.0,1,77.0,0
7943,max_effective,30,90,3,3,0.05,0.95,0.936312052372702,10,71.0,1,71.0,1,71.0,1,71.0,1
7944,max_effective,30,90,3,3,0.05,0.95,0.9042795972304613,18,87.0,1,87.0,1,87.0,1,85.0,0
7945,max_effective,30,90,3,3,0.05,0.95,0.9433457465831988,8,58.0,1,58.0,1,58.0,1,58.0,1
7946,max_effective,30,90,3,3,0.05,0.95,0.9064041932792324,22,96.0,1,96.0,1,96.0,1,96.0,1
7947,max_effective,30,90,3,3,0.05,0.95,0.9463867279662608,18,111.0,1,111.0,1,111.0,1,111.0,1
7948,max_effective,30,90,3,3,0.05,0.95,0.9272932806479708,21,83.0,1,83.0,1,83.0,1,83.0,1
7949,max_effective,30,90,3,3,0.05,0.95,0.939961188225683,12,99.0,1,99.0,1,99.0,1,99.0,1
7950,max_effective,30,90,3,3,0.05,0.95,0.9245507416821076,14,86.0,1,86.0,1,86.0,1,86.0,1
7951,max_effective,30,90,3,3,0.05,0.95,0.92440911316453,27,103.0,1,103.0,1,103.0,1,103.0,1
7952,max_effective,30,90,3,3,0.05,0.95,0.944469765101432,45,124.0,1,124.0,1,124.0,1,124.0,1
7953,max_effective,30,90,3,3,0.05,0.95,0.9380112388433748,7,70.0,1,70.0,1,70.0,1,70.0,1
7954,max_effective,30,90,3,3,0.05,0.95,0.944334043464524,23,129.0,1,129.0,1,129.0,1,129.0,1
7955,max_effective,30,90,3,3,0.05,0.95,0.9418816813118804,20,93.0,1,93.0,1,93.0,1,93.0,1
7956,max_effective,30,90,3,3,0.05,0.95,0.907051905964526,17,65.0,1,65.0,1,65.0,1,65.0,1
7957,max_effective,30,90,3,3,0.05,0.95,0.9489625891848872,30,149.0,1,149.0,1,149.0,1,149.0,1
7958,max_effective,30,90,3,3,0.05,0.95,0.9462674984813346,46,221.0,0,223.0,1,218.0,0,221.0,0
7959,max_effective,30,90,3,3,0.05,0.95,0.8720331140998681,9,70.0,1,70.0,1,70.0,1,70.0,1
7960,max_effective,30,90,3,3,0.05,0.95,0.9440398916506596,42,132.0,1,132.0,1,132.0,1,132.0,1
7961,max_effective,30,90,3,3,0.05,0.95,0.9124187601882277,30,97.0,1,97.0,1,97.0,1,90.0,0
7962,max_effective,30,90,3,3,0.05,0.95,0.937003610945738,30,125.0,1,125.0,1,125.0,1,125.0,1
7963,max_effective,30,90,3,3,0.05,0.95,0.9219642289124476,14,88.0,1,88.0,1,88.0,1,88.0,1
7964,max_effective,30,90,3,3,0.05,0.95,0.7834013329685946,15,64.0,1,64.0,1,64.0,1,64.0,1
7965,max_effective,30,90,3,3,0.05,0.95,0.9060480683618024,20,104.0,1,104.0,1,104.0,1,104.0,1
7966,max_effective,30,90,3,3,0.05,0.95,0.9414884984739854,29,137.0,1,137.0,1,137.0,1,137.0,1
7967,max_effective,30,90,3,3,0.05,0.95,0.902609201382185,8,61.0,1,61.0,1,61.0,1,61.0,1
7968,max_effective,30,90,3,3,0.05,0.95,0.938442082836467,20,97.0,1,97.0,1,97.0,1,97.0,1
7969,max_effective,30,90,3,3,0.05,0.95,0.9157471343924865,15,63.0,1,63.0,1,63.0,1,63.0,1
7970,max_effective,30,90,3,3,0.05,0.95,0.9284263356413036,8,77.0,1,77.0,1,77.0,1,77.0,1
7971,max_effective,30,90,3,3,0.05,0.95,0.9404199758442788,16,83.0,1,83.0,1,83.0,1,82.0,0
7972,max_effective,30,90,3,3,0.05,0.95,0.9311261169517198,34,107.0,1,107.0,1,107.0,1,107.0,1
7973,max_effective,30,90,3,3,0.05,0.95,0.9269429237268352,28,112.0,1,112.0,1,112.0,1,112.0,1
7974,max_effective,30,90,3,3,0.05,0.95,0.9368940285535262,11,89.0,1,89.0,1,89.0,1,89.0,1
7975,max_effective,30,90,3,3,0.05,0.95,0.9330677504435426,25,97.0,1,97.0,1,97.0,1,97.0,1
7976,max_effective,30,90,3,3,0.05,0.95,0.9365521228448784,13,59.0,1,59.0,1,59.0,1,59.0,1
7977,max_effective,30,90,3,3,0.05,0.95,0.9173959520682032,24,86.0,1,86.0,1,86.0,1,86.0,1
7978,max_effective,30,90,3,3,0.05,0.95,0.9496895471637394,11,75.0,1,75.0,1,75.0,1,75.0,1
7979,max_effective,30,90,3,3,0.05,0.95,0.943779272240644,13,94.0,1,94.0,1,94.0,1,94.0,1
7980,max_effective,30,90,3,3,0.05,0.95,0.9400798871556496,37,115.0,1,115.0,1,115.0,1,115.0,1
7981,max_effective,30,90,3,3,0.05,0.95,0.9497911691381956,34,127.0,1,127.0,1,127.0,1,127.0,1
7982,max_effective,30,90,3,3,0.05,0.95,0.941789018373844,27,139.0,1,139.0,1,139.0,1,139.0,1
7983,max_effective,30,90,3,3,0.05,0.95,0.9032063500103042,11,74.0,1,74.0,1,74.0,1,74.0,1
7984,max_effective,30,90,3,3,0.05,0.95,0.93855013264837,28,101.0,1,101.0,1,101.0,1,101.0,1
7985,max_effective,30,90,3,3,0.05,0.95,0.901525264270594,10,64.0,1,64.0,1,64.0,1,64.0,1
7986,max_effective,30,90,3,3,0.05,0.95,0.9242590068441268,13,73.0,1,73.0,1,73.0,1,73.0,1
7987,max_effective,30,90,3,3,0.05,0.95,0.9359437684864862,18,124.0,1,124.0,1,124.0,1,124.0,1
7988,max_effective,30,90,3,3,0.05,0.95,0.9455857871260576,9,68.0,1,68.0,1,68.0,1,68.0,1
7989,max_effective,30,90,3,3,0.05,0.95,0.94429750424931,8,79.0,1,79.0,1,79.0,1,76.0,0
7990,max_effective,30,90,3,3,0.05,0.95,0.8634193446355024,10,77.0,1,77.0,1,77.0,1,77.0,1
7991,max_effective,30,90,3,3,0.05,0.95,0.9335437184427864,20,95.0,1,95.0,1,95.0,1,95.0,1
7992,max_effective,30,90,3,3,0.05,0.95,0.948967100483942,23,112.0,1,112.0,1,112.0,1,111.0,0
7993,max_effective,30,90,3,3,0.05,0.95,0.942696856397388,66,115.0,1,115.0,1,115.0,1,113.0,0
7994,max_effective,30,90,3,3,0.05,0.95,0.9442279061663064,20,116.0,1,116.0,1,116.0,1,116.0,1
7995,max_effective,30,90,3,3,0.05,0.95,0.915227514198614,7,60.0,1,60.0,1,60.0,1,60.0,1
7996,max_effective,30,90,3,3,0.05,0.95,0.940143204772428,20,97.0,1,97.0,1,97.0,1,97.0,1
7997,max_effective,30,90,3,3,0.05,0.95,0.94588977310807,19,95.0,1,95.0,1,95.0,1,95.0,1
7998,max_effective,30,90,3,3,0.05,0.95,0.9239535937142938,24,80.0,1,80.0,1,80.0,1,80.0,1
7999,max_effective,30,90,3,3,0.05,0.95,0.9405090887038052,11,82.0,1,82.0,1,82.0,1,82.0,1
8000,max_effective,30,90,3,3,0.05,0.95,0.8960558692585338,10,63.0,1,63.0,1,63.0,1,63.0,1
8001,max_effective,30,90,3,3,0.05,0.95,0.9357598185477994,33,97.0,1,97.0,1,97.0,1,97.0,1
8002,max_effective,30,90,3,3,0.05,0.95,0.9476677262756183,29,125.0,1,125.0,1,125.0,1,125.0,1
8003,max_effective,30,90,3,3,0.05,0.95,0.9204981329930926,23,102.0,1,102.0,1,102.0,1,102.0,1
8004,max_effective,30,90,3,3,0.05,0.95,0.8492467224781777,14,70.0,1,70.0,1,70.0,1,70.0,1
8005,max_effective,30,90,3,3,0.05,0.95,0.8902687631296288,27,118.0,1,118.0,1,118.0,1,118.0,1
8006,max_effective,30,90,3,3,0.05,0.95,0.9421293751178944,60,129.0,1,129.0,1,129.0,1,129.0,1
8007,max_effective,30,90,3,3,0.05,0.95,0.9416876431766442,100,175.0,1,175.0,1,175.0,1,175.0,1
8008,max_effective,30,90,3,3,0.05,0.95,0.9427021620239076,17,85.0,1,85.0,1,85.0,1,85.0,1
8009,max_effective,30,90,3,3,0.05,0.95,0.8895539445284183,11,74.0,1,74.0,1,74.0,1,74.0,1
8010,max_effective,30,90,3,3,0.05,0.95,0.9457385768734056,76,193.0,0,206.0,0,210.0,0,211.0,1
8011,max_effective,30,90,3,3,0.05,0.95,0.931623082564727,47,132.0,1,132.0,1,132.0,1,132.0,1
8012,max_effective,30,90,3,3,0.05,0.95,0.8956995437900385,22,101.0,1,101.0,1,101.0,1,101.0,1
8013,max_effective,30,90,3,3,0.05,0.95,0.8965647835976719,25,120.0,1,120.0,1,120.0,1,120.0,1
8014,max_effective,30,90,3,3,0.05,0.95,0.9414757910723756,19,93.0,1,93.0,1,93.0,1,93.0,1
8015,max_effective,30,90,3,3,0.05,0.95,0.914474831494524,13,83.0,1,83.0,1,83.0,1,83.0,1
8016,max_effective,30,90,3,3,0.05,0.95,0.9469347647910056,39,163.0,1,163.0,1,163.0,1,163.0,1
8017,max_effective,30,90,3,3,0.05,0.95,0.9378045810175588,7,61.0,1,61.0,1,61.0,1,61.0,1
8018,max_effective,30,90,3,3,0.05,0.95,0.9202262841829338,27,119.0,1,119.0,1,119.0,1,119.0,1
8019,max_effective,30,90,3,3,0.05,0.95,0.9471443756183772,19,97.0,1,97.0,1,97.0,1,95.0,0
8020,max_effective,30,90,3,3,0.05,0.95,0.9034094185010167,13,92.0,1,92.0,1,92.0,1,90.0,0
8021,max_effective,30,90,3,3,0.05,0.95,0.9322542932524598,38,127.0,1,127.0,1,127.0,1,126.0,0
8022,max_effective,30,90,3,3,0.05,0.95,0.9482842822425648,23,117.0,1,117.0,1,117.0,1,117.0,1
8023,max_effective,30,90,3,3,0.05,0.95,0.9290452761498772,20,116.0,1,116.0,1,116.0,1,116.0,1
8024,max_effective,30,90,3,3,0.05,0.95,0.9253389864239414,47,146.0,1,146.0,1,146.0,1,146.0,1
8025,max_effective,30,90,3,3,0.05,0.95,0.92030074324606,26,89.0,1,89.0,1,89.0,1,89.0,1
8026,max_effective,30,90,3,3,0.05,0.95,0.9397277570936596,7,61.0,1,61.0,1,61.0,1,61.0,1
8027,max_effective,30,90,3,3,0.05,0.95,0.9278980129518616,17,88.0,1,88.0,1,88.0,1,88.0,1
8028,max_effective,30,90,3,3,0.05,0.95,0.929539615242154,22,92.0,1,92.0,1,92.0,1,92.0,1
8029,max_effective,30,90,3,3,0.05,0.95,0.9388295155332242,35,112.0,1,112.0,1,112.0,1,112.0,1
8030,max_effective,30,90,3,3,0.05,0.95,0.9194194596231702,21,90.0,1,90.0,1,90.0,1,90.0,1
8031,max_effective,30,90,3,3,0.05,0.95,0.9448300724668152,19,99.0,1,99.0,1,99.0,1,96.0,0
8032,max_effective,30,90,3,3,0.05,0.95,0.9403433823020512,18,79.0,1,79.0,1,79.0,1,79.0,1
8033,max_effective,30,90,3,3,0.05,0.95,0.9019256776815632,11,83.0,1,83.0,1,83.0,1,79.0,0
8034,max_effective,30,90,3,3,0.05,0.95,0.8825350783138146,26,105.0,1,105.0,1,105.0,1,105.0,1
8035,max_effective,30,90,3,3,0.05,0.95,0.8970196305701977,8,69.0,1,69.0,1,69.0,1,66.0,0
8036,max_effective,30,90,3,3,0.05,0.95,0.9265227980343346,23,118.0,1,118.0,1,118.0,1,118.0,1
8037,max_effective,30,90,3,3,0.05,0.95,0.9078144967012808,24,112.0,1,112.0,1,112.0,1,112.0,1
8038,max_effective,30,90,3,3,0.05,0.95,0.9446006291430844,13,85.0,1,85.0,1,85.0,1,85.0,1
8039,max_effective,30,90,3,3,0.05,0.95,0.94668445213692,45,111.0,1,111.0,1,111.0,1,111.0,1
8040,max_effective,30,90,3,3,0.05,0.95,0.9386905323152968,10,65.0,1,65.0,1,65.0,1,65.0,1
8041,max_effective,30,90,3,3,0.05,0.95,0.9446689240317004,24,122.0,1,122.0,1,122.0,1,122.0,1
8042,max_effective,30,90,3,3,0.05,0.95,0.93511428065882,38,116.0,1,116.0,1,116.0,1,116.0,1
8043,max_effective,30,90,3,3,0.05,0.95,0.943696416530533,24,109.0,1,109.0,1,109.0,1,109.0,1
8044,max_effective,30,90,3,3,0.05,0.95,0.9386628212100036,34,156.0,0,165.0,1,165.0,1,165.0,1
8045,max_effective,30,90,3,3,0.05,0.95,0.9047748764413192,24,88.0,1,88.0,1,88.0,1,88.0,1
8046,max_effective,30,90,3,3,0.05,0.95,0.9464971063486254,32,113.0,1,113.0,1,113.0,1,113.0,1
8047,max_effective,30,90,3,3,0.05,0.95,0.93822673901187,19,114.0,1,114.0,1,114.0,1,114.0,1
8048,max_effective,30,90,3,3,0.05,0.95,0.9482470907037076,13,84.0,1,84.0,1,84.0,1,84.0,1
8049,max_effective,30,90,3,3,0.05,0.95,0.9281719816772483,34,91.0,1,91.0,1,91.0,1,91.0,1
8050,max_effective,30,90,3,3,0.05,0.95,0.9480383580239704,12,103.0,1,103.0,1,103.0,1,103.0,1
8051,max_effective,30,90,3,3,0.05,0.95,0.8399595447321064,7,64.0,1,64.0,1,64.0,1,64.0,1
8052,max_effective,30,90,3,3,0.05,0.95,0.9426800293955536,32,131.0,1,131.0,1,131.0,1,131.0,1
8053,max_effective,30,90,3,3,0.05,0.95,0.933445151229906,23,96.0,1,96.0,1,96.0,1,96.0,1
8054,max_effective,30,90,3,3,0.05,0.95,0.9449979033535004,20,122.0,1,122.0,1,122.0,1,122.0,1
8055,max_effective,30,90,3,3,0.05,0.95,0.8651932514356264,5,45.0,1,45.0,1,45.0,1,45.0,1
8056,max_effective,30,90,3,3,0.05,0.95,0.9458299732812526,12,81.0,1,81.0,1,81.0,1,79.0,0
8057,max_effective,30,90,3,3,0.05,0.95,0.9017858819684832,8,50.0,1,50.0,1,50.0,1,49.0,0
8058,max_effective,30,90,3,3,0.05,0.95,0.9387488119861468,22,143.0,1,143.0,1,143.0,1,143.0,1
8059,max_effective,30,90,3,3,0.05,0.95,0.9066447227542678,23,88.0,1,88.0,1,88.0,1,88.0,1
8060,max_effective,30,90,3,3,0.05,0.95,0.9306150215328376,16,105.0,1,105.0,1,105.0,1,105.0,1
8061,max_effective,30,90,3,3,0.05,0.95,0.9400087219187122,13,76.0,1,76.0,1,76.0,1,76.0,1
8062,max_effective,30,90,3,3,0.05,0.95,0.8980037567183788,10,82.0,1,82.0,1,82.0,1,82.0,1
8063,max_effective,30,90,3,3,0.05,0.95,0.8447424601765533,13,71.0,1,71.0,1,71.0,1,69.0,0
8064,max_effective,30,90,3,3,0.05,0.95,0.8682601117258336,17,78.0,1,78.0,1,78.0,1,78.0,1
8065,max_effective,30,90,3,3,0.05,0.95,0.9277861026241307,17,84.0,1,84.0,1,84.0,1,84.0,1
8066,max_effective,30,90,3,3,0.05,0.95,0.9383613147772814,22,149.0,1,149.0,1,149.0,1,149.0,1
8067,max_effective,30,90,3,3,0.05,0.95,0.868831094866727,11,87.0,1,87.0,1,87.0,1,87.0,1
8068,max_effective,30,90,3,3,0.05,0.95,0.9154810046772582,9,65.0,1,65.0,1,65.0,1,64.0,0
8069,max_effective,30,90,3,3,0.05,0.95,0.9273557411313904,7,62.0,1,62.0,1,62.0,1,62.0,1
8070,max_effective,30,90,3,3,0.05,0.95,0.9267441236232904,27,119.0,1,119.0,1,119.0,1,119.0,1
8071,max_effective,30,90,3,3,0.05,0.95,0.9466849259453674,24,100.0,1,100.0,1,100.0,1,100.0,1
8072,max_effective,30,90,3,3,0.05,0.95,0.9308644080953452,17,110.0,1,110.0,1,110.0,1,110.0,1
8073,max_effective,30,90,3,3,0.05,0.95,0.8821152700651781,13,80.0,1,80.0,1,80.0,1,80.0,1
8074,max_effective,30,90,3,3,0.05,0.95,0.943629025181072,12,66.0,1,66.0,1,66.0,1,66.0,1
8075,max_effective,30,90,3,3,0.05,0.95,0.9383340203695668,11,102.0,1,102.0,1,102.0,1,102.0,1
8076,max_effective,30,90,3,3,0.05,0.95,0.949260905411908,17,101.0,1,101.0,1,101.0,1,101.0,1
8077,max_effective,30,90,3,3,0.05,0.95,0.9200530575816868,37,139.0,1,139.0,1,139.0,1,139.0,1
8078,max_effective,30,90,3,3,0.05,0.95,0.914555279980928,15,102.0,1,102.0,1,102.0,1,102.0,1
8079,max_effective,30,90,3,3,0.05,0.95,0.9450850587395052,20,87.0,1,87.0,1,87.0,1,87.0,1
8080,max_effective,30,90,3,3,0.05,0.95,0.8632764810151947,8,70.0,1,70.0,1,70.0,1,69.0,0
8081,max_effective,30,90,3,3,0.05,0.95,0.9244536109309538,13,72.0,1,72.0,1,72.0,1,72.0,1
8082,max_effective,30,90,3,3,0.05,0.95,0.90906559367753,17,84.0,1,84.0,1,84.0,1,84.0,1
8083,max_effective,30,90,3,3,0.05,0.95,0.9156889661032684,33,93.0,1,93.0,1,93.0,1,93.0,1
8084,max_effective,30,90,3,3,0.05,0.95,0.947138420783347,14,105.0,1,105.0,1,105.0,1,105.0,1
8085,max_effective,30,90,3,3,0.05,0.95,0.93577593535307,20,109.0,1,109.0,1,109.0,1,109.0,1
8086,max_effective,30,90,3,3,0.05,0.95,0.9416556783589748,40,153.0,1,153.0,1,153.0,1,153.0,1
8087,max_effective,30,90,3,3,0.05,0.95,0.9312197798218488,13,108.0,1,108.0,1,108.0,1,108.0,1
8088,max_effective,30,90,3,3,0.05,0.95,0.8396686501963887,8,54.0,1,54.0,1,54.0,1,54.0,1
8089,max_effective,30,90,3,3,0.05,0.95,0.8620467453756238,9,77.0,1,77.0,1,77.0,1,77.0,1
8090,max_effective,30,90,3,3,0.05,0.95,0.9491333738894794,49,153.0,1,153.0,1,153.0,1,153.0,1
8091,max_effective,30,90,3,3,0.05,0.95,0.9416671349583438,21,136.0,1,136.0,1,136.0,1,136.0,1
8092,max_effective,30,90,3,3,0.05,0.95,0.9255365226770566,24,81.0,1,81.0,1,81.0,1,79.0,0
8093,max_effective,30,90,3,3,0.05,0.95,0.9461193960976868,25,97.0,1,97.0,1,97.0,1,97.0,1
8094,max_effective,30,90,3,3,0.05,0.95,0.934296312186424,25,99.0,1,99.0,1,99.0,1,99.0,1
8095,max_effective,30,90,3,3,0.05,0.95,0.932111168080539,17,100.0,1,100.0,1,100.0,1,100.0,1
8096,max_effective,30,90,3,3,0.05,0.95,0.7387850428329737,7,52.0,1,52.0,1,52.0,1,52.0,1
8097,max_effective,30,90,3,3,0.05,0.95,0.9099124363014984,6,63.0,1,63.0,1,63.0,1,63.0,1
8098,max_effective,30,90,3,3,0.05,0.95,0.9486624842075514,29,145.0,1,145.0,1,145.0,1,145.0,1
8099,max_effective,30,90,3,3,0.05,0.95,0.9401857019015636,24,88.0,1,88.0,1,88.0,1,88.0,1
8100,max_effective,30,90,3,3,0.05,0.95,0.8416331632127272,11,70.0,1,70.0,1,70.0,1,70.0,1
8101,max_effective,30,90,3,3,0.05,0.95,0.9060253070730462,9,70.0,1,70.0,1,70.0,1,67.0,0
8102,max_effective,30,90,3,3,0.05,0.95,0.9473990599674904,17,102.0,1,102.0,1,102.0,1,102.0,1
8103,max_effective,30,90,3,3,0.05,0.95,0.94036765467783,26,104.0,1,104.0,1,104.0,1,97.0,0
8104,max_effective,30,90,3,3,0.05,0.95,0.9476144070649436,15,100.0,1,100.0,1,100.0,1,100.0,1
8105,max_effective,30,90,3,3,0.05,0.95,0.8962685027300527,12,78.0,1,78.0,1,78.0,1,78.0,1
8106,max_effective,30,90,3,3,0.05,0.95,0.9413108786874652,32,116.0,1,116.0,1,116.0,1,116.0,1
8107,max_effective,30,90,3,3,0.05,0.95,0.9220038371228574,7,68.0,1,68.0,1,68.0,1,68.0,1
8108,max_effective,30,90,3,3,0.05,0.95,0.915587123254241,46,112.0,1,112.0,1,112.0,1,112.0,1
8109,max_effective,30,90,3,3,0.05,0.95,0.9029572066032288,25,98.0,1,98.0,1,98.0,1,98.0,1
8110,max_effective,30,90,3,3,0.05,0.95,0.9448872144805364,10,75.0,1,75.0,1,75.0,1,70.0,0
8111,max_effective,30,90,3,3,0.05,0.95,0.9272829083204036,16,99.0,1,99.0,1,99.0,1,99.0,1
8112,max_effective,30,90,3,3,0.05,0.95,0.9306280613996794,8,83.0,1,83.0,1,83.0,1,83.0,1
8113,max_effective,30,90,3,3,0.05,0.95,0.9488868926956804,19,106.0,1,106.0,1,106.0,1,106.0,1
8114,max_effective,30,90,3,3,0.05,0.95,0.9386811604643576,12,75.0,1,75.0,1,75.0,1,75.0,1
8115,max_effective,30,90,3,3,0.05,0.95,0.9483836952441752,15,88.0,1,88.0,1,88.0,1,88.0,1
8116,max_effective,30,90,3,3,0.05,0.95,0.8847052492913176,6,50.0,1,50.0,1,50.0,1,49.0,0
8117,max_effective,30,90,3,3,0.05,0.95,0.9443646947363522,28,121.0,1,121.0,1,121.0,1,121.0,1
8118,max_effective,30,90,3,3,0.05,0.95,0.9388067686908668,22,93.0,1,93.0,1,93.0,1,93.0,1
8119,max_effective,30,90,3,3,0.05,0.95,0.9405770329045444,18,82.0,1,82.0,1,82.0,1,82.0,1
8120,max_effective,30,90,3,3,0.05,0.95,0.9477527834390458,16,88.0,1,88.0,1,88.0,1,88.0,1
8121,max_effective,30,90,3,3,0.05,0.95,0.939744242229426,17,83.0,1,83.0,1,83.0,1,83.0,1
8122,max_effective,30,90,3,3,0.05,0.95,0.9110139484620192,52,137.0,1,137.0,1,137.0,1,137.0,1
8123,max_effective,30,90,3,3,0.05,0.95,0.947062807660386,21,106.0,1,106.0,1,106.0,1,106.0,1
8124,max_effective,30,90,3,3,0.05,0.95,0.9371210870233608,62,145.0,0,165.0,1,165.0,1,165.0,1
8125,max_effective,30,90,3,3,0.05,0.95,0.8054425761971178,10,63.0,1,63.0,1,63.0,1,63.0,1
8126,max_effective,30,90,3,3,0.05,0.95,0.9183390248093164,17,106.0,1,106.0,1,106.0,1,106.0,1
8127,max_effective,30,90,3,3,0.05,0.95,0.9081619474635574,14,86.0,1,86.0,1,86.0,1,86.0,1
8128,max_effective,30,90,3,3,0.05,0.95,0.948792836180658,39,125.0,1,125.0,1,125.0,1,125.0,1
8129,max_effective,30,90,3,3,0.05,0.95,0.9106957423495844,21,92.0,1,92.0,1,92.0,1,92.0,1
8130,max_effective,30,90,3,3,0.05,0.95,0.9149755573258764,27,161.0,1,161.0,1,161.0,1,161.0,1
8131,max_effective,30,90,3,3,0.05,0.95,0.9297405097761824,20,79.0,1,79.0,1,79.0,1,76.0,0
8132,max_effective,30,90,3,3,0.05,0.95,0.9100127300210044,16,112.0,1,112.0,1,112.0,1,112.0,1
8133,max_effective,30,90,3,3,0.05,0.95,0.9138625151930968,19,90.0,1,90.0,1,90.0,1,90.0,1
8134,max_effective,30,90,3,3,0.05,0.95,0.9268971326675056,50,117.0,1,117.0,1,117.0,1,117.0,1
8135,max_effective,30,90,3,3,0.05,0.95,0.8725072175578007,4,55.0,1,55.0,1,55.0,1,55.0,1
8136,max_effective,30,90,3,3,0.05,0.95,0.8833379411798337,29,97.0,1,97.0,1,97.0,1,97.0,1
8137,max_effective,30,90,3,3,0.05,0.95,0.9411970427612756,58,148.0,1,148.0,1,148.0,1,148.0,1
8138,max_effective,30,90,3,3,0.05,0.95,0.9423508510100772,17,100.0,1,100.0,1,100.0,1,99.0,0
8139,max_effective,30,90,3,3,0.05,0.95,0.9377452321898758,12,95.0,1,95.0,1,95.0,1,95.0,1
8140,max_effective,30,90,3,3,0.05,0.95,0.9154683995441146,26,110.0,1,110.0,1,110.0,1,110.0,1
8141,max_effective,30,90,3,3,0.05,0.95,0.9496924234010112,49,163.0,0,171.0,1,171.0,1,171.0,1
8142,max_effective,30,90,3,3,0.05,0.95,0.9467678281403716,7,62.0,1,62.0,1,62.0,1,62.0,1
8143,max_effective,30,90,3,3,0.05,0.95,0.944517313368336,22,125.0,1,125.0,1,125.0,1,125.0,1
8144,max_effective,30,90,3,3,0.05,0.95,0.8875872010291916,21,96.0,1,96.0,1,96.0,1,96.0,1
8145,max_effective,30,90,3,3,0.05,0.95,0.8995130644369825,7,52.0,1,52.0,1,52.0,1,52.0,1
8146,max_effective,30,90,3,3,0.05,0.95,0.9408368118185636,24,70.0,1,70.0,1,70.0,1,67.0,0
8147,max_effective,30,90,3,3,0.05,0.95,0.9455457441941608,26,128.0,1,128.0,1,128.0,1,128.0,1
8148,max_effective,30,90,3,3,0.05,0.95,0.9030639967979638,28,137.0,1,137.0,1,137.0,1,137.0,1
8149,max_effective,30,90,3,3,0.05,0.95,0.9477730034607712,22,133.0,1,133.0,1,133.0,1,133.0,1
8150,max_effective,30,90,3,3,0.05,0.95,0.8930726876403124,16,97.0,1,97.0,1,97.0,1,97.0,1
8151,max_effective,30,90,3,3,0.05,0.95,0.917776581631376,17,73.0,1,73.0,1,73.0,1,72.0,0
8152,max_effective,30,90,3,3,0.05,0.95,0.9469670831579984,67,132.0,1,132.0,1,132.0,1,132.0,1
8153,max_effective,30,90,3,3,0.05,0.95,0.945800634291757,33,95.0,1,95.0,1,95.0,1,94.0,0
8154,max_effective,30,90,3,3,0.05,0.95,0.9050979993349024,9,64.0,1,64.0,1,64.0,1,64.0,1
8155,max_effective,30,90,3,3,0.05,0.95,0.9411901182271898,26,131.0,1,131.0,1,131.0,1,131.0,1
8156,max_effective,30,90,3,3,0.05,0.95,0.9338484908699478,22,107.0,1,107.0,1,107.0,1,107.0,1
8157,max_effective,30,90,3,3,0.05,0.95,0.9338351813171808,15,78.0,1,78.0,1,78.0,1,78.0,1
8158,max_effective,30,90,3,3,0.05,0.95,0.9157841282845992,25,110.0,1,110.0,1,110.0,1,92.0,0
8159,max_effective,30,90,3,3,0.05,0.95,0.894468262452947,14,95.0,1,95.0,1,95.0,1,95.0,1
8160,max_effective,30,90,3,3,0.05,0.95,0.9436897003365448,27,146.0,1,146.0,1,146.0,1,142.0,0
8161,max_effective,30,90,3,3,0.05,0.95,0.9448045123555128,11,108.0,1,108.0,1,108.0,1,108.0,1
8162,max_effective,30,90,3,3,0.05,0.95,0.9358471286041516,23,131.0,1,131.0,1,131.0,1,131.0,1
8163,max_effective,30,90,3,3,0.05,0.95,0.9431330853046004,38,117.0,1,117.0,1,117.0,1,116.0,0
8164,max_effective,30,90,3,3,0.05,0.95,0.9034171918692596,44,134.0,1,134.0,1,134.0,1,134.0,1
8165,max_effective,30,90,3,3,0.05,0.95,0.9094820171504366,8,71.0,1,71.0,1,71.0,1,68.0,0
8166,max_effective,30,90,3,3,0.05,0.95,0.9128057289322532,15,75.0,1,75.0,1,75.0,1,75.0,1
8167,max_effective,30,90,3,3,0.05,0.95,0.9458495280984296,10,80.0,1,80.0,1,80.0,1,80.0,1
8168,max_effective,30,90,3,3,0.05,0.95,0.8939857208879819,6,45.0,1,45.0,1,45.0,1,45.0,1
8169,max_effective,30,90,3,3,0.05,0.95,0.9135786192707228,12,66.0,1,66.0,1,66.0,1,66.0,1
8170,max_effective,30,90,3,3,0.05,0.95,0.8660119768311852,8,73.0,1,73.0,1,73.0,1,73.0,1
8171,max_effective,30,90,3,3,0.05,0.95,0.8640514452217376,14,103.0,1,103.0,1,103.0,1,103.0,1
8172,max_effective,30,90,3,3,0.05,0.95,0.91215672178269,31,105.0,1,105.0,1,105.0,1,105.0,1
8173,max_effective,30,90,3,3,0.05,0.95,0.9067430142086644,21,92.0,1,92.0,1,92.0,1,92.0,1
8174,max_effective,30,90,3,3,0.05,0.95,0.9461256997012218,23,88.0,1,88.0,1,88.0,1,88.0,1
8175,max_effective,30,90,3,3,0.05,0.95,0.8933268065421466,8,67.0,1,67.0,1,67.0,1,67.0,1
8176,max_effective,30,90,3,3,0.05,0.95,0.9259650695923184,8,71.0,1,71.0,1,71.0,1,71.0,1
8177,max_effective,30,90,3,3,0.05,0.95,0.912000528594754,26,144.0,1,144.0,1,144.0,1,144.0,1
8178,max_effective,30,90,3,3,0.05,0.95,0.9483997758219216,65,154.0,0,162.0,1,162.0,1,162.0,1
8179,max_effective,30,90,3,3,0.05,0.95,0.9455415942644652,28,184.0,0,188.0,1,188.0,1,188.0,1
8180,max_effective,30,90,3,3,0.05,0.95,0.9288115766878288,8,60.0,1,60.0,1,60.0,1,59.0,0
8181,max_effective,30,90,3,3,0.05,0.95,0.9258818950299524,13,57.0,1,57.0,1,57.0,1,57.0,1
8182,max_effective,30,90,3,3,0.05,0.95,0.8941280601898287,13,74.0,1,74.0,1,74.0,1,74.0,1
8183,max_effective,30,90,3,3,0.05,0.95,0.9472409853410328,20,81.0,1,81.0,1,81.0,1,81.0,1
8184,max_effective,30,90,3,3,0.05,0.95,0.9310701247063464,40,105.0,1,105.0,1,105.0,1,105.0,1
8185,max_effective,30,90,3,3,0.05,0.95,0.9149816319392112,16,104.0,1,104.0,1,104.0,1,104.0,1
8186,max_effective,30,90,3,3,0.05,0.95,0.939635709346777,12,70.0,1,70.0,1,70.0,1,67.0,0
8187,max_effective,30,90,3,3,0.05,0.95,0.9447762006742992,29,106.0,1,106.0,1,106.0,1,106.0,1
8188,max_effective,30,90,3,3,0.05,0.95,0.8459605111988862,8,64.0,1,64.0,1,64.0,1,64.0,1
8189,max_effective,30,90,3,3,0.05,0.95,0.8366251464152055,8,79.0,1,79.0,1,79.0,1,79.0,1
8190,max_effective,30,90,3,3,0.05,0.95,0.8984915049678155,17,103.0,1,103.0,1,103.0,1,103.0,1
8191,max_effective,30,90,3,3,0.05,0.95,0.9414020401471098,56,134.0,1,134.0,1,134.0,1,134.0,1
8192,max_effective,30,90,3,3,0.05,0.95,0.8704873857079862,16,90.0,1,90.0,1,90.0,1,90.0,1
8193,max_effective,30,90,3,3,0.05,0.95,0.9177055529117362,20,91.0,1,91.0,1,91.0,1,91.0,1
8194,max_effective,30,90,3,3,0.05,0.95,0.940124727848188,16,96.0,1,96.0,1,96.0,1,96.0,1
8195,max_effective,30,90,3,3,0.05,0.95,0.870787579419066,10,63.0,1,63.0,1,63.0,1,63.0,1
8196,max_effective,30,90,3,3,0.05,0.95,0.9369701017136476,23,81.0,1,81.0,1,81.0,1,81.0,1
8197,max_effective,30,90,3,3,0.05,0.95,0.8880458905486623,9,88.0,1,88.0,1,88.0,1,88.0,1
8198,max_effective,30,90,3,3,0.05,0.95,0.9299372790249216,23,137.0,1,137.0,1,137.0,1,137.0,1
8199,max_effective,30,90,3,3,0.05,0.95,0.9447961999461516,5,51.0,1,51.0,1,51.0,1,51.0,1
8200,max_effective,30,90,3,3,0.05,0.95,0.8997897666166921,8,78.0,1,78.0,1,78.0,1,76.0,0
8201,max_effective,30,90,3,3,0.05,0.95,0.9460264977392492,64,162.0,1,162.0,1,162.0,1,162.0,1
8202,max_effective,30,90,3,3,0.05,0.95,0.9302849739730732,15,80.0,1,80.0,1,80.0,1,80.0,1
8203,max_effective,30,90,3,3,0.05,0.95,0.9414944754956812,29,171.0,1,171.0,1,171.0,1,171.0,1
8204,max_effective,30,90,3,3,0.05,0.95,0.9044015817261326,11,72.0,1,72.0,1,72.0,1,71.0,0
8205,max_effective,30,90,3,3,0.05,0.95,0.9337351498124048,11,67.0,1,67.0,1,67.0,1,67.0,1
8206,max_effective,30,90,3,3,0.05,0.95,0.918914133853607,37,105.0,1,105.0,1,105.0,1,105.0,1
8207,max_effective,30,90,3,3,0.05,0.95,0.9236658040902344,29,126.0,1,126.0,1,126.0,1,122.0,0
8208,max_effective,30,90,3,3,0.05,0.95,0.8875444214616578,25,97.0,1,97.0,1,97.0,1,97.0,1
8209,max_effective,30,90,3,3,0.05,0.95,0.932657962844929,8,73.0,1,73.0,1,73.0,1,73.0,1
8210,max_effective,30,90,3,3,0.05,0.95,0.9222623256625524,9,61.0,1,61.0,1,61.0,1,61.0,1
8211,max_effective,30,90,3,3,0.05,0.95,0.9193089128715528,22,93.0,1,93.0,1,93.0,1,93.0,1
8212,max_effective,30,90,3,3,0.05,0.95,0.9383327151054368,12,70.0,1,70.0,1,70.0,1,69.0,0
8213,max_effective,30,90,3,3,0.05,0.95,0.9072626442892852,44,117.0,1,117.0,1,117.0,1,117.0,1
8214,max_effective,30,90,3,3,0.05,0.95,0.9296165207459784,19,90.0,1,90.0,1,90.0,1,90.0,1
8215,max_effective,30,90,3,3,0.05,0.95,0.9196266384670596,10,71.0,1,71.0,1,71.0,1,71.0,1
8216,max_effective,30,90,3,3,0.05,0.95,0.9341183756202444,19,94.0,1,94.0,1,94.0,1,85.0,0
8217,max_effective,30,90,3,3,0.05,0.95,0.91741654083665,13,73.0,1,73.0,1,73.0,1,73.0,1
8218,max_effective,30,90,3,3,0.05,0.95,0.932042698074031,47,143.0,0,155.0,1,155.0,1,155.0,1
8219,max_effective,30,90,3,3,0.05,0.95,0.9267026656403404,7,60.0,1,60.0,1,60.0,1,60.0,1
8220,max_effective,30,90,3,3,0.05,0.95,0.943496319236544,18,104.0,1,104.0,1,104.0,1,104.0,1
8221,max_effective,30,90,3,3,0.05,0.95,0.9374915136240154,4,50.0,1,50.0,1,50.0,1,48.0,0
8222,max_effective,30,90,3,3,0.05,0.95,0.8773638643911247,20,119.0,1,119.0,1,119.0,1,119.0,1
8223,max_effective,30,90,3,3,0.05,0.95,0.941007752213998,9,70.0,1,70.0,1,70.0,1,69.0,0
8224,max_effective,30,90,3,3,0.05,0.95,0.9428505990328178,17,103.0,1,103.0,1,103.0,1,103.0,1
8225,max_effective,30,90,3,3,0.05,0.95,0.9158938086341124,25,117.0,1,117.0,1,117.0,1,117.0,1
8226,max_effective,30,90,3,3,0.05,0.95,0.9456259437703216,25,117.0,1,117.0,1,117.0,1,117.0,1
8227,max_effective,30,90,3,3,0.05,0.95,0.9282777849339052,30,84.0,1,84.0,1,84.0,1,83.0,0
8228,max_effective,30,90,3,3,0.05,0.95,0.9288134409627732,12,100.0,1,100.0,1,100.0,1,98.0,0
8229,max_effective,30,90,3,3,0.05,0.95,0.9008186179841786,8,67.0,1,67.0,1,67.0,1,67.0,1
8230,max_effective,30,90,3,3,0.05,0.95,0.9180607168628792,13,89.0,1,89.0,1,89.0,1,89.0,1
8231,max_effective,30,90,3,3,0.05,0.95,0.9003882383658192,6,52.0,1,52.0,1,52.0,1,52.0,1
8232,max_effective,30,90,3,3,0.05,0.95,0.9314319809989652,28,113.0,1,113.0,1,113.0,1,113.0,1
8233,max_effective,30,90,3,3,0.05,0.95,0.934418643254505,8,70.0,1,70.0,1,70.0,1,69.0,0
8234,max_effective,30,90,3,3,0.05,0.95,0.9370623051275296,63,164.0,0,167.0,1,167.0,1,167.0,1
8235,max_effective,30,90,3,3,0.05,0.95,0.9075595001212804,17,95.0,1,95.0,1,95.0,1,95.0,1
8236,max_effective,30,90,3,3,0.05,0.95,0.9316967862511444,10,88.0,1,88.0,1,88.0,1,88.0,1
8237,max_effective,30,90,3,3,0.05,0.95,0.916940590009528,24,123.0,1,123.0,1,123.0,1,123.0,1
8238,max_effective,30,90,3,3,0.05,0.95,0.9427739310863078,33,116.0,1,116.0,1,116.0,1,116.0,1
8239,max_effective,30,90,3,3,0.05,0.95,0.9171197638925632,11,73.0,1,73.0,1,73.0,1,73.0,1
8240,max_effective,30,90,3,3,0.05,0.95,0.943703944552529,16,91.0,1,91.0,1,91.0,1,91.0,1
8241,max_effective,30,90,3,3,0.05,0.95,0.8841829574131916,25,112.0,1,112.0,1,112.0,1,112.0,1
8242,max_effective,30,90,3,3,0.05,0.95,0.8976256071657288,29,102.0,1,102.0,1,102.0,1,102.0,1
8243,max_effective,30,90,3,3,0.05,0.95,0.9424162631178056,34,139.0,1,139.0,1,139.0,1,139.0,1
8244,max_effective,30,90,3,3,0.05,0.95,0.9465594774643028,43,158.0,0,167.0,1,167.0,1,167.0,1
8245,max_effective,30,90,3,3,0.05,0.95,0.9040894081626774,13,97.0,1,97.0,1,97.0,1,97.0,1
8246,max_effective,30,90,3,3,0.05,0.95,0.8982250937455424,47,143.0,1,143.0,1,143.0,1,143.0,1
8247,max_effective,30,90,3,3,0.05,0.95,0.9234209754475348,12,80.0,1,80.0,1,80.0,1,79.0,0
8248,max_effective,30,90,3,3,0.05,0.95,0.9147928660011112,22,92.0,1,92.0,1,92.0,1,92.0,1
8249,max_effective,30,90,3,3,0.05,0.95,0.9398751521556562,13,89.0,1,89.0,1,89.0,1,89.0,1
8250,max_effective,30,90,3,3,0.05,0.95,0.9400244856877304,21,106.0,1,106.0,1,106.0,1,106.0,1
8251,max_effective,30,90,3,3,0.05,0.95,0.9195728991978666,16,91.0,1,91.0,1,91.0,1,91.0,1
8252,max_effective,30,90,3,3,0.05,0.95,0.9360334063097642,19,82.0,1,82.0,1,82.0,1,82.0,1
8253,max_effective,30,90,3,3,0.05,0.95,0.9495772967813894,9,75.0,1,75.0,1,75.0,1,75.0,1
8254,max_effective,30,90,3,3,0.05,0.95,0.8125298422124392,6,67.0,1,67.0,1,67.0,1,67.0,1
8255,max_effective,30,90,3,3,0.05,0.95,0.7877431902586753,10,64.0,1,64.0,1,64.0,1,64.0,1
8256,max_effective,30,90,3,3,0.05,0.95,0.9404987254050892,15,103.0,1,103.0,1,103.0,1,103.0,1
8257,max_effective,30,90,3,3,0.05,0.95,0.9010004405891324,12,82.0,1,82.0,1,82.0,1,82.0,1
8258,max_effective,30,90,3,3,0.05,0.95,0.939690333909578,19,92.0,1,92.0,1,92.0,1,92.0,1
8259,max_effective,30,90,3,3,0.05,0.95,0.9243538039443568,7,59.0,1,59.0,1,59.0,1,59.0,1
8260,max_effective,30,90,3,3,0.05,0.95,0.9005167285651513,15,80.0,1,80.0,1,80.0,1,80.0,1
8261,max_effective,30,90,3,3,0.05,0.95,0.943736457511028,17,103.0,1,103.0,1,103.0,1,103.0,1
8262,max_effective,30,90,3,3,0.05,0.95,0.9455795980868024,28,127.0,1,127.0,1,127.0,1,127.0,1
8263,max_effective,30,90,3,3,0.05,0.95,0.8815448745739076,8,57.0,1,57.0,1,57.0,1,57.0,1
8264,max_effective,30,90,3,3,0.05,0.95,0.9021778219704462,18,93.0,1,93.0,1,93.0,1,93.0,1
8265,max_effective,30,90,3,3,0.05,0.95,0.9368409709825184,21,106.0,1,106.0,1,106.0,1,106.0,1
8266,max_effective,30,90,3,3,0.05,0.95,0.8346914991902765,12,56.0,1,56.0,1,56.0,1,56.0,1
8267,max_effective,30,90,3,3,0.05,0.95,0.9468193004890224,22,112.0,1,112.0,1,112.0,1,112.0,1
8268,max_effective,30,90,3,3,0.05,0.95,0.914577239178159,12,66.0,1,66.0,1,66.0,1,66.0,1
8269,max_effective,30,90,3,3,0.05,0.95,0.9428830122465054,15,94.0,1,94.0,1,94.0,1,94.0,1
8270,max_effective,30,90,3,3,0.05,0.95,0.8620046991538931,17,88.0,1,88.0,1,88.0,1,88.0,1
8271,max_effective,30,90,3,3,0.05,0.95,0.9169393092369724,21,87.0,1,87.0,1,87.0,1,87.0,1
8272,max_effective,30,90,3,3,0.05,0.95,0.9201897019148728,17,88.0,1,88.0,1,88.0,1,88.0,1
8273,max_effective,30,90,3,3,0.05,0.95,0.9490448301766552,44,96.0,1,96.0,1,96.0,1,96.0,1
8274,max_effective,30,90,3,3,0.05,0.95,0.8760533466270619,9,72.0,1,72.0,1,72.0,1,72.0,1
8275,max_effective,30,90,3,3,0.05,0.95,0.9450482696701322,28,109.0,1,109.0,1,109.0,1,109.0,1
8276,max_effective,30,90,3,3,0.05,0.95,0.9317884053262832,10,69.0,1,69.0,1,69.0,1,69.0,1
8277,max_effective,30,90,3,3,0.05,0.95,0.9491792128691664,9,83.0,1,83.0,1,83.0,1,83.0,1
8278,max_effective,30,90,3,3,0.05,0.95,0.9427038302780562,58,140.0,0,153.0,1,153.0,1,153.0,1
8279,max_effective,30,90,3,3,0.05,0.95,0.8810619775682555,19,100.0,1,100.0,1,100.0,1,100.0,1
8280,max_effective,30,90,3,3,0.05,0.95,0.9336945752107718,17,71.0,1,71.0,1,71.0,1,71.0,1
8281,max_effective,30,90,3,3,0.05,0.95,0.8836189009501493,9,65.0,1,65.0,1,65.0,1,60.0,0
8282,max_effective,30,90,3,3,0.05,0.95,0.9381684794819736,8,77.0,1,77.0,1,77.0,1,77.0,1
8283,max_effective,30,90,3,3,0.05,0.95,0.8581251292329002,14,90.0,1,90.0,1,90.0,1,90.0,1
8284,max_effective,30,90,3,3,0.05,0.95,0.9200207587775016,9,72.0,1,72.0,1,72.0,1,72.0,1
8285,max_effective,30,90,3,3,0.05,0.95,0.8867647493129366,4,49.0,1,49.0,1,49.0,1,48.0,0
8286,max_effective,30,90,3,3,0.05,0.95,0.903004932164566,7,70.0,1,70.0,1,70.0,1,70.0,1
8287,max_effective,30,90,3,3,0.05,0.95,0.913835926677338,13,80.0,1,80.0,1,80.0,1,78.0,0
8288,max_effective,30,90,3,3,0.05,0.95,0.9133893339804466,19,103.0,1,103.0,1,103.0,1,103.0,1
8289,max_effective,30,90,3,3,0.05,0.95,0.8950852346391643,6,51.0,1,51.0,1,51.0,1,51.0,1
8290,max_effective,30,90,3,3,0.05,0.95,0.9165086336521552,36,95.0,1,95.0,1,95.0,1,94.0,0
8291,max_effective,30,90,3,3,0.05,0.95,0.9143802146503808,18,89.0,1,89.0,1,89.0,1,89.0,1
8292,max_effective,30,90,3,3,0.05,0.95,0.9303426386327543,12,72.0,1,72.0,1,72.0,1,72.0,1
8293,max_effective,30,90,3,3,0.05,0.95,0.945165212949325,11,84.0,1,84.0,1,84.0,1,84.0,1
8294,max_effective,30,90,3,3,0.05,0.95,0.9329117223962606,8,71.0,1,71.0,1,71.0,1,71.0,1
8295,max_effective,30,90,3,3,0.05,0.95,0.9399984282788196,61,142.0,1,142.0,1,142.0,1,142.0,1
8296,max_effective,30,90,3,3,0.05,0.95,0.9410020538788436,19,90.0,1,90.0,1,90.0,1,90.0,1
8297,max_effective,30,90,3,3,0.05,0.95,0.8890116906904766,11,73.0,1,73.0,1,73.0,1,73.0,1
8298,max_effective,30,90,3,3,0.05,0.95,0.8994127196494793,9,63.0,1,63.0,1,63.0,1,63.0,1
8299,max_effective,30,90,3,3,0.05,0.95,0.917864654221572,14,87.0,1,87.0,1,87.0,1,87.0,1
8300,max_effective,30,90,3,3,0.05,0.95,0.8820780778575803,15,83.0,1,83.0,1,83.0,1,83.0,1
8301,max_effective,30,90,3,3,0.05,0.95,0.9277741102535494,27,106.0,1,106.0,1,106.0,1,105.0,0
8302,max_effective,30,90,3,3,0.05,0.95,0.9454015891747432,13,114.0,1,114.0,1,114.0,1,114.0,1
8303,max_effective,30,90,3,3,0.05,0.95,0.9344408678174204,8,75.0,1,75.0,1,75.0,1,75.0,1
8304,max_effective,30,90,3,3,0.05,0.95,0.9434736471731932,11,79.0,1,79.0,1,79.0,1,79.0,1
8305,max_effective,30,90,3,3,0.05,0.95,0.9460634047950393,9,74.0,1,74.0,1,74.0,1,73.0,0
8306,max_effective,30,90,3,3,0.05,0.95,0.9126416373148288,12,85.0,1,85.0,1,85.0,1,81.0,0
8307,max_effective,30,90,3,3,0.05,0.95,0.9050364555928576,7,64.0,1,64.0,1,64.0,1,64.0,1
8308,max_effective,30,90,3,3,0.05,0.95,0.93733911582844,23,73.0,1,73.0,1,73.0,1,73.0,1
8309,max_effective,30,90,3,3,0.05,0.95,0.9242461353120588,29,83.0,1,83.0,1,83.0,1,83.0,1
8310,max_effective,30,90,3,3,0.05,0.95,0.9341897359505222,65,136.0,1,136.0,1,136.0,1,136.0,1
8311,max_effective,30,90,3,3,0.05,0.95,0.944911423870952,21,89.0,1,89.0,1,89.0,1,89.0,1
8312,max_effective,30,90,3,3,0.05,0.95,0.910283612128991,36,97.0,1,97.0,1,97.0,1,97.0,1
8313,max_effective,30,90,3,3,0.05,0.95,0.8657308937680923,15,89.0,1,89.0,1,89.0,1,89.0,1
8314,max_effective,30,90,3,3,0.05,0.95,0.9350242710368956,28,81.0,1,81.0,1,81.0,1,80.0,0
8315,max_effective,30,90,3,3,0.05,0.95,0.8912601752695319,7,56.0,1,56.0,1,56.0,1,56.0,1
8316,max_effective,30,90,3,3,0.05,0.95,0.937041639760461,12,80.0,1,80.0,1,80.0,1,79.0,0
8317,max_effective,30,90,3,3,0.05,0.95,0.8822764025785425,13,80.0,1,80.0,1,80.0,1,80.0,1
8318,max_effective,30,90,3,3,0.05,0.95,0.9429864114469312,9,60.0,1,60.0,1,60.0,1,60.0,1
8319,max_effective,30,90,3,3,0.05,0.95,0.9048770268227774,28,131.0,1,131.0,1,131.0,1,131.0,1
8320,max_effective,30,90,3,3,0.05,0.95,0.9481882945087308,38,148.0,1,148.0,1,148.0,1,148.0,1
8321,max_effective,30,90,3,3,0.05,0.95,0.9387566155205668,38,122.0,1,122.0,1,122.0,1,122.0,1
8322,max_effective,30,90,3,3,0.05,0.95,0.9449227344658472,25,98.0,1,98.0,1,98.0,1,98.0,1
8323,max_effective,30,90,3,3,0.05,0.95,0.8810800427603949,9,77.0,1,77.0,1,77.0,1,74.0,0
8324,max_effective,30,90,3,3,0.05,0.95,0.9142097961516568,28,124.0,1,124.0,1,124.0,1,124.0,1
8325,max_effective,30,90,3,3,0.05,0.95,0.897851578229231,11,69.0,1,69.0,1,69.0,1,69.0,1
8326,max_effective,30,90,3,3,0.05,0.95,0.9350768567278044,23,133.0,1,133.0,1,133.0,1,133.0,1
8327,max_effective,30,90,3,3,0.05,0.95,0.8884906308575783,8,75.0,1,75.0,1,75.0,1,75.0,1
8328,max_effective,30,90,3,3,0.05,0.95,0.9418177951947784,28,128.0,1,128.0,1,128.0,1,128.0,1
8329,max_effective,30,90,3,3,0.05,0.95,0.7677320298066773,13,90.0,1,90.0,1,90.0,1,90.0,1
8330,max_effective,30,90,3,3,0.05,0.95,0.9458017020394708,101,147.0,0,187.0,1,187.0,1,187.0,1
8331,max_effective,30,90,3,3,0.05,0.95,0.9435418521855004,18,89.0,1,89.0,1,89.0,1,89.0,1
8332,max_effective,30,90,3,3,0.05,0.95,0.9468346238428672,17,121.0,1,121.0,1,121.0,1,121.0,1
8333,max_effective,30,90,3,3,0.05,0.95,0.9333703800628717,10,71.0,1,71.0,1,71.0,1,71.0,1
8334,max_effective,30,90,3,3,0.05,0.95,0.9204011664989424,22,101.0,1,101.0,1,101.0,1,101.0,1
8335,max_effective,30,90,3,3,0.05,0.95,0.9300681092082496,24,83.0,1,83.0,1,83.0,1,83.0,1
8336,max_effective,30,90,3,3,0.05,0.95,0.9274984612157092,23,126.0,1,126.0,1,126.0,1,122.0,0
8337,max_effective,30,90,3,3,0.05,0.95,0.9281675731472538,15,110.0,1,110.0,1,110.0,1,110.0,1
8338,max_effective,30,90,3,3,0.05,0.95,0.9420251957675,12,74.0,1,74.0,1,74.0,1,74.0,1
8339,max_effective,30,90,3,3,0.05,0.95,0.8415455240181949,15,85.0,1,85.0,1,85.0,1,85.0,1
8340,max_effective,30,90,3,3,0.05,0.95,0.92741269423558,8,73.0,1,73.0,1,73.0,1,73.0,1
8341,max_effective,30,90,3,3,0.05,0.95,0.946937211783744,11,76.0,1,76.0,1,76.0,1,76.0,1
8342,max_effective,30,90,3,3,0.05,0.95,0.9448047894374568,17,104.0,1,104.0,1,104.0,1,104.0,1
8343,max_effective,30,90,3,3,0.05,0.95,0.9331571529954448,26,85.0,1,85.0,1,85.0,1,85.0,1
8344,max_effective,30,90,3,3,0.05,0.95,0.943060269652904,31,113.0,1,113.0,1,113.0,1,113.0,1
8345,max_effective,30,90,3,3,0.05,0.95,0.91847852558636,19,119.0,1,119.0,1,119.0,1,119.0,1
8346,max_effective,30,90,3,3,0.05,0.95,0.9223606850987612,22,120.0,1,120.0,1,120.0,1,120.0,1
8347,max_effective,30,90,3,3,0.05,0.95,0.93839853356661,16,68.0,1,68.0,1,68.0,1,68.0,1
8348,max_effective,30,90,3,3,0.05,0.95,0.9204429141135806,52,133.0,1,133.0,1,133.0,1,133.0,1
8349,max_effective,30,90,3,3,0.05,0.95,0.8644329396740008,8,63.0,1,63.0,1,63.0,1,63.0,1
8350,max_effective,30,90,3,3,0.05,0.95,0.925228000801572,8,50.0,1,50.0,1,50.0,1,50.0,1
8351,max_effective,30,90,3,3,0.05,0.95,0.9243275374324926,8,49.0,1,49.0,1,49.0,1,49.0,1
8352,max_effective,30,90,3,3,0.05,0.95,0.932311152405898,10,75.0,1,75.0,1,75.0,1,75.0,1
8353,max_effective,30,90,3,3,0.05,0.95,0.8494713805501015,8,63.0,1,63.0,1,63.0,1,63.0,1
8354,max_effective,30,90,3,3,0.05,0.95,0.9128678927140144,27,123.0,1,123.0,1,123.0,1,123.0,1
8355,max_effective,30,90,3,3,0.05,0.95,0.9477017257876212,13,93.0,1,93.0,1,93.0,1,93.0,1
8356,max_effective,30,90,3,3,0.05,0.95,0.9159170104749716,12,83.0,1,83.0,1,83.0,1,83.0,1
8357,max_effective,30,90,3,3,0.05,0.95,0.9201434040416164,19,115.0,1,115.0,1,115.0,1,115.0,1
8358,max_effective,30,90,3,3,0.05,0.95,0.8993678320375733,10,60.0,1,60.0,1,60.0,1,60.0,1
8359,max_effective,30,90,3,3,0.05,0.95,0.9111839877299768,14,92.0,1,92.0,1,92.0,1,90.0,0
8360,max_effective,30,90,3,3,0.05,0.95,0.9387501435971716,13,63.0,1,63.0,1,63.0,1,61.0,0
8361,max_effective,30,90,3,3,0.05,0.95,0.9357360508467336,24,70.0,1,70.0,1,70.0,1,70.0,1
8362,max_effective,30,90,3,3,0.05,0.95,0.94025104342942,14,88.0,1,88.0,1,88.0,1,88.0,1
8363,max_effective,30,90,3,3,0.05,0.95,0.8642595024457866,14,75.0,1,75.0,1,75.0,1,75.0,1
8364,max_effective,30,90,3,3,0.05,0.95,0.9068933105294912,16,77.0,1,77.0,1,77.0,1,77.0,1
8365,max_effective,30,90,3,3,0.05,0.95,0.8688792848410531,13,73.0,1,73.0,1,73.0,1,73.0,1
8366,max_effective,30,90,3,3,0.05,0.95,0.9399709822656096,33,123.0,1,123.0,1,123.0,1,122.0,0
8367,max_effective,30,90,3,3,0.05,0.95,0.8128925800028328,14,70.0,1,70.0,1,70.0,1,70.0,1
8368,max_effective,30,90,3,3,0.05,0.95,0.9004144778214892,22,83.0,1,83.0,1,83.0,1,83.0,1
8369,max_effective,30,90,3,3,0.05,0.95,0.9062464004438104,31,155.0,1,155.0,1,155.0,1,154.0,0
8370,max_effective,30,90,3,3,0.05,0.95,0.9459755898262074,22,91.0,1,91.0,1,91.0,1,91.0,1
8371,max_effective,30,90,3,3,0.05,0.95,0.8393580448370668,7,65.0,1,65.0,1,65.0,1,63.0,0
8372,max_effective,30,90,3,3,0.05,0.95,0.9470763430258888,12,69.0,1,69.0,1,69.0,1,68.0,0
8373,max_effective,30,90,3,3,0.05,0.95,0.9107860286411228,14,100.0,1,100.0,1,100.0,1,99.0,0
8374,max_effective,30,90,3,3,0.05,0.95,0.9135649071495394,26,111.0,1,111.0,1,111.0,1,111.0,1
8375,max_effective,30,90,3,3,0.05,0.95,0.864483213786828,14,81.0,1,81.0,1,81.0,1,81.0,1
8376,max_effective,30,90,3,3,0.05,0.95,0.9280322353659348,47,160.0,0,161.0,1,161.0,1,161.0,1
8377,max_effective,30,90,3,3,0.05,0.95,0.942846516363603,21,96.0,1,96.0,1,96.0,1,96.0,1
8378,max_effective,30,90,3,3,0.05,0.95,0.936748536765257,25,108.0,1,108.0,1,108.0,1,108.0,1
8379,max_effective,30,90,3,3,0.05,0.95,0.9201218075567696,37,111.0,1,111.0,1,111.0,1,111.0,1
8380,max_effective,30,90,3,3,0.05,0.95,0.9445590717834486,21,123.0,1,123.0,1,123.0,1,123.0,1
8381,max_effective,30,90,3,3,0.05,0.95,0.927303562591323,36,97.0,1,97.0,1,97.0,1,97.0,1
8382,max_effective,30,90,3,3,0.05,0.95,0.8629095070295367,8,68.0,1,68.0,1,68.0,1,68.0,1
8383,max_effective,30,90,3,3,0.05,0.95,0.902281651493619,9,75.0,1,75.0,1,75.0,1,75.0,1
8384,max_effective,30,90,3,3,0.05,0.95,0.8815595032748222,23,70.0,1,70.0,1,70.0,1,70.0,1
8385,max_effective,30,90,3,3,0.05,0.95,0.9051262347369288,21,108.0,1,108.0,1,108.0,1,108.0,1
8386,max_effective,30,90,3,3,0.05,0.95,0.9004901742450993,26,138.0,1,138.0,1,138.0,1,138.0,1
8387,max_effective,30,90,3,3,0.05,0.95,0.9283029469641948,25,146.0,1,146.0,1,146.0,1,146.0,1
8388,max_effective,30,90,3,3,0.05,0.95,0.9487859943292658,32,101.0,1,101.0,1,101.0,1,101.0,1
8389,max_effective,30,90,3,3,0.05,0.95,0.936125115790952,16,80.0,1,80.0,1,80.0,1,80.0,1
8390,max_effective,30,90,3,3,0.05,0.95,0.938249073033614,46,128.0,1,128.0,1,128.0,1,128.0,1
8391,max_effective,30,90,3,3,0.05,0.95,0.9481218046877272,18,96.0,1,96.0,1,96.0,1,96.0,1
8392,max_effective,30,90,3,3,0.05,0.95,0.9105461310516764,15,100.0,1,100.0,1,100.0,1,100.0,1
8393,max_effective,30,90,3,3,0.05,0.95,0.9149453254279633,14,76.0,1,76.0,1,76.0,1,76.0,1
8394,max_effective,30,90,3,3,0.05,0.95,0.9119517785824294,10,70.0,1,70.0,1,70.0,1,70.0,1
8395,max_effective,30,90,3,3,0.05,0.95,0.9150521128606957,16,99.0,1,99.0,1,99.0,1,99.0,1
8396,max_effective,30,90,3,3,0.05,0.95,0.9407958573018104,14,87.0,1,87.0,1,87.0,1,85.0,0
8397,max_effective,30,90,3,3,0.05,0.95,0.9227488577045644,30,104.0,1,104.0,1,104.0,1,104.0,1
8398,max_effective,30,90,3,3,0.05,0.95,0.9370926407084388,25,108.0,1,108.0,1,108.0,1,108.0,1
8399,max_effective,30,90,3,3,0.05,0.95,0.908774218439518,41,104.0,1,104.0,1,104.0,1,104.0,1
8400,max_effective,30,90,3,3,0.05,0.95,0.9183425178316776,34,113.0,1,113.0,1,113.0,1,113.0,1
8401,max_effective,30,90,3,3,0.05,0.95,0.9240869797767322,34,108.0,1,108.0,1,108.0,1,106.0,0
8402,max_effective,30,90,3,3,0.05,0.95,0.9289173329437352,27,88.0,1,88.0,1,88.0,1,88.0,1
8403,max_effective,30,90,3,3,0.05,0.95,0.9240664906385848,22,100.0,1,100.0,1,100.0,1,100.0,1
8404,max_effective,30,90,3,3,0.05,0.95,0.9401829999577174,20,117.0,1,117.0,1,117.0,1,117.0,1
8405,max_effective,30,90,3,3,0.05,0.95,0.9382688291471348,19,122.0,1,122.0,1,122.0,1,122.0,1
8406,max_effective,30,90,3,3,0.05,0.95,0.884511392826829,8,69.0,1,69.0,1,69.0,1,69.0,1
8407,max_effective,30,90,3,3,0.05,0.95,0.9486052415898736,21,101.0,1,101.0,1,101.0,1,101.0,1
8408,max_effective,30,90,3,3,0.05,0.95,0.9164588068363756,26,81.0,1,81.0,1,81.0,1,81.0,1
8409,max_effective,30,90,3,3,0.05,0.95,0.9400740368904084,20,87.0,1,87.0,1,87.0,1,87.0,1
8410,max_effective,30,90,3,3,0.05,0.95,0.938742039927658,21,98.0,1,98.0,1,98.0,1,97.0,0
8411,max_effective,30,90,3,3,0.05,0.95,0.921585689605654,16,97.0,1,97.0,1,97.0,1,97.0,1
8412,max_effective,30,90,3,3,0.05,0.95,0.9439268149256572,20,100.0,1,100.0,1,100.0,1,100.0,1
8413,max_effective,30,90,3,3,0.05,0.95,0.9411054709919928,36,92.0,1,92.0,1,92.0,1,92.0,1
8414,max_effective,30,90,3,3,0.05,0.95,0.9285051428269718,8,67.0,1,67.0,1,67.0,1,67.0,1
8415,max_effective,30,90,3,3,0.05,0.95,0.8877150911602286,5,66.0,1,66.0,1,66.0,1,66.0,1
8416,max_effective,30,90,3,3,0.05,0.95,0.9382233754507024,25,122.0,1,122.0,1,122.0,1,122.0,1
8417,max_effective,30,90,3,3,0.05,0.95,0.8957794242535482,16,80.0,1,80.0,1,80.0,1,80.0,1
8418,max_effective,30,90,3,3,0.05,0.95,0.8743889732721016,8,72.0,1,72.0,1,72.0,1,66.0,0
8419,max_effective,30,90,3,3,0.05,0.95,0.9462801334171796,15,106.0,1,106.0,1,106.0,1,106.0,1
8420,max_effective,30,90,3,3,0.05,0.95,0.8408831877184472,10,83.0,1,83.0,1,83.0,1,83.0,1
8421,max_effective,30,90,3,3,0.05,0.95,0.9331488661999324,7,63.0,1,63.0,1,63.0,1,62.0,0
8422,max_effective,30,90,3,3,0.05,0.95,0.8613938785286243,12,56.0,1,56.0,1,56.0,1,56.0,1
8423,max_effective,30,90,3,3,0.05,0.95,0.8633628344725011,11,81.0,1,81.0,1,81.0,1,81.0,1
8424,max_effective,30,90,3,3,0.05,0.95,0.9379735354821376,18,88.0,1,88.0,1,88.0,1,88.0,1
8425,max_effective,30,90,3,3,0.05,0.95,0.947607208488428,49,153.0,0,167.0,1,167.0,1,167.0,1
8426,max_effective,30,90,3,3,0.05,0.95,0.9498766993132725,32,93.0,1,93.0,1,93.0,1,93.0,1
8427,max_effective,30,90,3,3,0.05,0.95,0.9406519614214754,10,80.0,1,80.0,1,80.0,1,80.0,1
8428,max_effective,30,90,3,3,0.05,0.95,0.9402660254908652,6,63.0,1,63.0,1,63.0,1,63.0,1
8429,max_effective,30,90,3,3,0.05,0.95,0.9369208402556158,32,153.0,1,153.0,1,153.0,1,153.0,1
8430,max_effective,30,90,3,3,0.05,0.95,0.8710040954048025,14,78.0,1,78.0,1,78.0,1,78.0,1
8431,max_effective,30,90,3,3,0.05,0.95,0.9447901875710024,28,123.0,1,123.0,1,123.0,1,123.0,1
8432,max_effective,30,90,3,3,0.05,0.95,0.9342928032320238,23,98.0,1,98.0,1,98.0,1,98.0,1
8433,max_effective,30,90,3,3,0.05,0.95,0.9082732826465204,26,101.0,1,101.0,1,101.0,1,101.0,1
8434,max_effective,30,90,3,3,0.05,0.95,0.9364256062164544,21,92.0,1,92.0,1,92.0,1,92.0,1
8435,max_effective,30,90,3,3,0.05,0.95,0.9454326679195252,15,88.0,1,88.0,1,88.0,1,88.0,1
8436,max_effective,30,90,3,3,0.05,0.95,0.9210788523454676,12,62.0,1,62.0,1,62.0,1,62.0,1
8437,max_effective,30,90,3,3,0.05,0.95,0.923378358748885,32,127.0,1,127.0,1,127.0,1,127.0,1
8438,max_effective,30,90,3,3,0.05,0.95,0.9080290381357604,23,114.0,1,114.0,1,114.0,1,114.0,1
8439,max_effective,30,90,3,3,0.05,0.95,0.8258103523024399,5,42.0,1,42.0,1,42.0,1,42.0,1
8440,max_effective,30,90,3,3,0.05,0.95,0.9491059442607468,27,120.0,1,120.0,1,120.0,1,120.0,1
8441,max_effective,30,90,3,3,0.05,0.95,0.9133866745047032,11,72.0,1,72.0,1,72.0,1,71.0,0
8442,max_effective,30,90,3,3,0.05,0.95,0.8920048300160134,10,72.0,1,72.0,1,72.0,1,72.0,1
8443,max_effective,30,90,3,3,0.05,0.95,0.8766266390971945,14,84.0,1,84.0,1,84.0,1,84.0,1
8444,max_effective,30,90,3,3,0.05,0.95,0.9260340982603504,5,52.0,1,52.0,1,52.0,1,49.0,0
8445,max_effective,30,90,3,3,0.05,0.95,0.9316110016858457,16,91.0,1,91.0,1,91.0,1,91.0,1
8446,max_effective,30,90,3,3,0.05,0.95,0.9177732696518076,19,109.0,1,109.0,1,109.0,1,109.0,1
8447,max_effective,30,90,3,3,0.05,0.95,0.9304340521362016,17,104.0,1,104.0,1,104.0,1,104.0,1
8448,max_effective,30,90,3,3,0.05,0.95,0.9358043968171528,14,94.0,1,94.0,1,94.0,1,94.0,1
8449,max_effective,30,90,3,3,0.05,0.95,0.9457728333837704,16,85.0,1,85.0,1,85.0,1,85.0,1
8450,max_effective,30,90,3,3,0.05,0.95,0.9488421751767387,33,165.0,0,170.0,1,170.0,1,170.0,1
8451,max_effective,30,90,3,3,0.05,0.95,0.8746930176655934,14,82.0,1,82.0,1,82.0,1,82.0,1
8452,max_effective,30,90,3,3,0.05,0.95,0.8461065711728578,9,62.0,1,62.0,1,62.0,1,62.0,1
8453,max_effective,30,90,3,3,0.05,0.95,0.9446018154362028,44,111.0,1,111.0,1,111.0,1,111.0,1
8454,max_effective,30,90,3,3,0.05,0.95,0.9375590264803964,19,87.0,1,87.0,1,87.0,1,87.0,1
8455,max_effective,30,90,3,3,0.05,0.95,0.91315682927319,11,68.0,1,68.0,1,68.0,1,68.0,1
8456,max_effective,30,90,3,3,0.05,0.95,0.931140575941902,60,142.0,0,144.0,1,144.0,1,144.0,1
8457,max_effective,30,90,3,3,0.05,0.95,0.943041881311664,26,112.0,1,112.0,1,112.0,1,112.0,1
8458,max_effective,30,90,3,3,0.05,0.95,0.948393615507084,95,150.0,0,182.0,1,182.0,1,182.0,1
8459,max_effective,30,90,3,3,0.05,0.95,0.942377774130584,103,152.0,0,171.0,0,200.0,0,203.0,1
8460,max_effective,30,90,3,3,0.05,0.95,0.8066858280500313,7,54.0,1,54.0,1,54.0,1,54.0,1
8461,max_effective,30,90,3,3,0.05,0.95,0.935916681622652,15,93.0,1,93.0,1,93.0,1,93.0,1
8462,max_effective,30,90,3,3,0.05,0.95,0.915460745172936,10,73.0,1,73.0,1,73.0,1,73.0,1
8463,max_effective,30,90,3,3,0.05,0.95,0.9090089894569344,17,119.0,1,119.0,1,119.0,1,119.0,1
8464,max_effective,30,90,3,3,0.05,0.95,0.900454802793157,20,103.0,1,103.0,1,103.0,1,103.0,1
8465,max_effective,30,90,3,3,0.05,0.95,0.9244877833222264,10,69.0,1,69.0,1,69.0,1,69.0,1
8466,max_effective,30,90,3,3,0.05,0.95,0.8785752066861594,11,84.0,1,84.0,1,84.0,1,84.0,1
8467,max_effective,30,90,3,3,0.05,0.95,0.9291891851272228,66,130.0,1,130.0,1,130.0,1,130.0,1
8468,max_effective,30,90,3,3,0.05,0.95,0.9152165958070771,17,96.0,1,96.0,1,96.0,1,96.0,1
8469,max_effective,30,90,3,3,0.05,0.95,0.9165116377976712,19,123.0,1,123.0,1,123.0,1,123.0,1
8470,max_effective,30,90,3,3,0.05,0.95,0.9458184449903636,23,96.0,1,96.0,1,96.0,1,96.0,1
8471,max_effective,30,90,3,3,0.05,0.95,0.9321228439013084,9,74.0,1,74.0,1,74.0,1,74.0,1
8472,max_effective,30,90,3,3,0.05,0.95,0.9470880989904928,43,154.0,1,154.0,1,154.0,1,154.0,1
8473,max_effective,30,90,3,3,0.05,0.95,0.9290908914743212,11,70.0,1,70.0,1,70.0,1,70.0,1
8474,max_effective,30,90,3,3,0.05,0.95,0.9245386180613956,6,60.0,1,60.0,1,60.0,1,60.0,1
8475,max_effective,30,90,3,3,0.05,0.95,0.9024909044205472,14,69.0,1,69.0,1,69.0,1,69.0,1
8476,max_effective,30,90,3,3,0.05,0.95,0.9453537800130986,37,96.0,1,96.0,1,96.0,1,96.0,1
8477,max_effective,30,90,3,3,0.05,0.95,0.9342405833730648,44,105.0,1,105.0,1,105.0,1,105.0,1
8478,max_effective,30,90,3,3,0.05,0.95,0.919402229928213,19,75.0,1,75.0,1,75.0,1,75.0,1
8479,max_effective,30,90,3,3,0.05,0.95,0.9476015730546246,18,88.0,1,88.0,1,88.0,1,88.0,1
8480,max_effective,30,90,3,3,0.05,0.95,0.9379268932401325,19,90.0,1,90.0,1,90.0,1,90.0,1
8481,max_effective,30,90,3,3,0.05,0.95,0.9460412852416172,34,153.0,1,153.0,1,153.0,1,153.0,1
8482,max_effective,30,90,3,3,0.05,0.95,0.9375778162208892,51,180.0,0,196.0,0,201.0,1,201.0,1
8483,max_effective,30,90,3,3,0.05,0.95,0.9498552883184148,15,92.0,1,92.0,1,92.0,1,92.0,1
8484,max_effective,30,90,3,3,0.05,0.95,0.94348919136746,28,71.0,1,71.0,1,71.0,1,70.0,0
8485,max_effective,30,90,3,3,0.05,0.95,0.9381129719546736,44,107.0,1,107.0,1,107.0,1,107.0,1
8486,max_effective,30,90,3,3,0.05,0.95,0.8751354964408381,13,91.0,1,91.0,1,91.0,1,91.0,1
8487,max_effective,30,90,3,3,0.05,0.95,0.883673053478448,14,70.0,1,70.0,1,70.0,1,70.0,1
8488,max_effective,30,90,3,3,0.05,0.95,0.920308659470222,15,82.0,1,82.0,1,82.0,1,82.0,1
8489,max_effective,30,90,3,3,0.05,0.95,0.9192569953810912,25,124.0,1,124.0,1,124.0,1,120.0,0
8490,max_effective,30,90,3,3,0.05,0.95,0.8984114348283078,13,61.0,1,61.0,1,61.0,1,58.0,0
8491,max_effective,30,90,3,3,0.05,0.95,0.8891761498274934,25,91.0,1,91.0,1,91.0,1,91.0,1
8492,max_effective,30,90,3,3,0.05,0.95,0.9490869309178092,15,89.0,1,89.0,1,89.0,1,89.0,1
8493,max_effective,30,90,3,3,0.05,0.95,0.9425347128680572,51,150.0,1,150.0,1,150.0,1,150.0,1
8494,max_effective,30,90,3,3,0.05,0.95,0.9251971220446328,31,97.0,1,97.0,1,97.0,1,97.0,1
8495,max_effective,30,90,3,3,0.05,0.95,0.8441267119504113,15,68.0,1,68.0,1,68.0,1,67.0,0
8496,max_effective,30,90,3,3,0.05,0.95,0.8947857022271143,26,86.0,1,86.0,1,86.0,1,86.0,1
8497,max_effective,30,90,3,3,0.05,0.95,0.949160868436144,53,160.0,0,162.0,1,162.0,1,162.0,1
8498,max_effective,30,90,3,3,0.05,0.95,0.9177087001543826,12,82.0,1,82.0,1,82.0,1,82.0,1
8499,max_effective,30,90,3,3,0.05,0.95,0.9184292719564991,14,75.0,1,75.0,1,75.0,1,75.0,1
8500,max_effective,30,90,3,3,0.05,0.95,0.945304446115282,17,73.0,1,73.0,1,73.0,1,73.0,1
8501,max_effective,30,90,3,3,0.05,0.95,0.948319867132164,25,129.0,1,129.0,1,129.0,1,129.0,1
8502,max_effective,30,90,3,3,0.05,0.95,0.8854127713740959,14,84.0,1,84.0,1,84.0,1,84.0,1
8503,max_effective,30,90,3,3,0.05,0.95,0.9371802417306582,24,125.0,1,125.0,1,125.0,1,125.0,1
8504,max_effective,30,90,3,3,0.05,0.95,0.9113538164093834,19,86.0,1,86.0,1,86.0,1,83.0,0
8505,max_effective,30,90,3,3,0.05,0.95,0.9489467477755736,24,168.0,1,168.0,1,168.0,1,168.0,1
8506,max_effective,30,90,3,3,0.05,0.95,0.9266588191875016,59,114.0,1,114.0,1,114.0,1,114.0,1
8507,max_effective,30,90,3,3,0.05,0.95,0.9319943926529944,15,111.0,1,111.0,1,111.0,1,110.0,0
8508,max_effective,30,90,3,3,0.05,0.95,0.941927313689351,9,71.0,1,71.0,1,71.0,1,69.0,0
8509,max_effective,30,90,3,3,0.05,0.95,0.9264526072698096,24,82.0,1,82.0,1,82.0,1,80.0,0
8510,max_effective,30,90,3,3,0.05,0.95,0.9231394276276704,8,71.0,1,71.0,1,71.0,1,71.0,1
8511,max_effective,30,90,3,3,0.05,0.95,0.879250567092444,7,75.0,1,75.0,1,75.0,1,75.0,1
8512,max_effective,30,90,3,3,0.05,0.95,0.8826183223157145,13,65.0,1,65.0,1,65.0,1,65.0,1
8513,max_effective,30,90,3,3,0.05,0.95,0.9399099947088276,9,89.0,1,89.0,1,89.0,1,89.0,1
8514,max_effective,30,90,3,3,0.05,0.95,0.92512704891549,14,99.0,1,99.0,1,99.0,1,99.0,1
8515,max_effective,30,90,3,3,0.05,0.95,0.9065896137659454,15,85.0,1,85.0,1,85.0,1,85.0,1
8516,max_effective,30,90,3,3,0.05,0.95,0.9106356261681916,12,89.0,1,89.0,1,89.0,1,89.0,1
8517,max_effective,30,90,3,3,0.05,0.95,0.945644495009309,43,154.0,1,154.0,1,154.0,1,154.0,1
8518,max_effective,30,90,3,3,0.05,0.95,0.8767752934588491,8,57.0,1,57.0,1,57.0,1,57.0,1
8519,max_effective,30,90,3,3,0.05,0.95,0.9492120103426872,48,141.0,1,141.0,1,141.0,1,141.0,1
8520,max_effective,30,90,3,3,0.05,0.95,0.9438090039725124,45,110.0,1,110.0,1,110.0,1,110.0,1
8521,max_effective,30,90,3,3,0.05,0.95,0.9433867860129638,7,70.0,1,70.0,1,70.0,1,70.0,1
8522,max_effective,30,90,3,3,0.05,0.95,0.9456548027075182,28,126.0,1,126.0,1,126.0,1,126.0,1
8523,max_effective,30,90,3,3,0.05,0.95,0.869451067710869,20,90.0,1,90.0,1,90.0,1,90.0,1
8524,max_effective,30,90,3,3,0.05,0.95,0.9251909265292368,16,86.0,1,86.0,1,86.0,1,83.0,0
8525,max_effective,30,90,3,3,0.05,0.95,0.9277671591798504,22,103.0,1,103.0,1,103.0,1,102.0,0
8526,max_effective,30,90,3,3,0.05,0.95,0.9390244897141782,26,132.0,1,132.0,1,132.0,1,132.0,1
8527,max_effective,30,90,3,3,0.05,0.95,0.916314406455786,26,102.0,1,102.0,1,102.0,1,102.0,1
8528,max_effective,30,90,3,3,0.05,0.95,0.8941436158508497,19,101.0,1,101.0,1,101.0,1,101.0,1
8529,max_effective,30,90,3,3,0.05,0.95,0.9142859007983632,20,113.0,1,113.0,1,113.0,1,113.0,1
8530,max_effective,30,90,3,3,0.05,0.95,0.912174146118384,8,57.0,1,57.0,1,57.0,1,57.0,1
8531,max_effective,30,90,3,3,0.05,0.95,0.943205016772216,32,106.0,1,106.0,1,106.0,1,106.0,1
8532,max_effective,30,90,3,3,0.05,0.95,0.9301598666527818,10,71.0,1,71.0,1,71.0,1,71.0,1
8533,max_effective,30,90,3,3,0.05,0.95,0.8855629242597743,28,136.0,1,136.0,1,136.0,1,136.0,1
8534,max_effective,30,90,3,3,0.05,0.95,0.9371997560302144,12,64.0,1,64.0,1,64.0,1,64.0,1
8535,max_effective,30,90,3,3,0.05,0.95,0.9337219372448068,24,103.0,1,103.0,1,103.0,1,101.0,0
8536,max_effective,30,90,3,3,0.05,0.95,0.9465558732776722,11,80.0,1,80.0,1,80.0,1,80.0,1
8537,max_effective,30,90,3,3,0.05,0.95,0.9458272968283484,39,145.0,1,145.0,1,145.0,1,145.0,1
8538,max_effective,30,90,3,3,0.05,0.95,0.9457906255366856,23,128.0,1,128.0,1,128.0,1,127.0,0
8539,max_effective,30,90,3,3,0.05,0.95,0.92284988442881,17,108.0,1,108.0,1,108.0,1,108.0,1
8540,max_effective,30,90,3,3,0.05,0.95,0.9258000842951428,39,103.0,1,103.0,1,103.0,1,103.0,1
8541,max_effective,30,90,3,3,0.05,0.95,0.794350222347213,14,75.0,1,75.0,1,75.0,1,75.0,1
8542,max_effective,30,90,3,3,0.05,0.95,0.94447331819434,17,98.0,1,98.0,1,98.0,1,98.0,1
8543,max_effective,30,90,3,3,0.05,0.95,0.8914287061525774,8,67.0,1,67.0,1,67.0,1,67.0,1
8544,max_effective,30,90,3,3,0.05,0.95,0.8915551770721737,9,73.0,1,73.0,1,73.0,1,73.0,1
8545,max_effective,30,90,3,3,0.05,0.95,0.9144216315517536,23,110.0,1,110.0,1,110.0,1,110.0,1
8546,max_effective,30,90,3,3,0.05,0.95,0.8940702543258786,17,68.0,1,68.0,1,68.0,1,68.0,1
8547,max_effective,30,90,3,3,0.05,0.95,0.9250096020589728,28,89.0,1,89.0,1,89.0,1,89.0,1
8548,max_effective,30,90,3,3,0.05,0.95,0.9366131138224226,43,138.0,1,138.0,1,138.0,1,138.0,1
8549,max_effective,30,90,3,3,0.05,0.95,0.9092470029927578,16,116.0,1,116.0,1,116.0,1,115.0,0
8550,max_effective,30,90,3,3,0.05,0.95,0.919868970715969,12,77.0,1,77.0,1,77.0,1,77.0,1
8551,max_effective,30,90,3,3,0.05,0.95,0.941181615149466,11,100.0,1,100.0,1,100.0,1,100.0,1
8552,max_effective,30,90,3,3,0.05,0.95,0.930428221988531,10,76.0,1,76.0,1,76.0,1,76.0,1
8553,max_effective,30,90,3,3,0.05,0.95,0.9383466727689384,10,65.0,1,65.0,1,65.0,1,65.0,1
8554,max_effective,30,90,3,3,0.05,0.95,0.932504933920183,23,104.0,1,104.0,1,104.0,1,104.0,1
8555,max_effective,30,90,3,3,0.05,0.95,0.9257658888369964,18,126.0,1,126.0,1,126.0,1,126.0,1
8556,max_effective,30,90,3,3,0.05,0.95,0.948097456178802,13,61.0,1,61.0,1,61.0,1,58.0,0
8557,max_effective,30,90,3,3,0.05,0.95,0.9106982334147392,30,117.0,1,117.0,1,117.0,1,117.0,1
8558,max_effective,30,90,3,3,0.05,0.95,0.9254105322743728,17,89.0,1,89.0,1,89.0,1,84.0,0
8559,max_effective,30,90,3,3,0.05,0.95,0.9440606536574492,16,92.0,1,92.0,1,92.0,1,92.0,1
8560,max_effective,30,90,3,3,0.05,0.95,0.9187892174674088,22,94.0,1,94.0,1,94.0,1,94.0,1
8561,max_effective,30,90,3,3,0.05,0.95,0.937773644339962,39,119.0,1,119.0,1,119.0,1,119.0,1
8562,max_effective,30,90,3,3,0.05,0.95,0.9494477189192022,32,96.0,1,96.0,1,96.0,1,96.0,1
8563,max_effective,30,90,3,3,0.05,0.95,0.9331854125240836,31,88.0,1,88.0,1,88.0,1,88.0,1
8564,max_effective,30,90,3,3,0.05,0.95,0.9196338823816952,13,116.0,1,116.0,1,116.0,1,116.0,1
8565,max_effective,30,90,3,3,0.05,0.95,0.905257398733468,17,84.0,1,84.0,1,84.0,1,84.0,1
8566,max_effective,30,90,3,3,0.05,0.95,0.9279402339336472,14,82.0,1,82.0,1,82.0,1,82.0,1
8567,max_effective,30,90,3,3,0.05,0.95,0.9470403994846132,21,101.0,1,101.0,1,101.0,1,100.0,0
8568,max_effective,30,90,3,3,0.05,0.95,0.9167666168553602,30,96.0,1,96.0,1,96.0,1,96.0,1
8569,max_effective,30,90,3,3,0.05,0.95,0.9283128384365176,23,82.0,1,82.0,1,82.0,1,82.0,1
8570,max_effective,30,90,3,3,0.05,0.95,0.8890622788289659,14,84.0,1,84.0,1,84.0,1,84.0,1
8571,max_effective,30,90,3,3,0.05,0.95,0.9445203612739768,30,175.0,1,175.0,1,175.0,1,175.0,1
8572,max_effective,30,90,3,3,0.05,0.95,0.9240386839629214,19,88.0,1,88.0,1,88.0,1,88.0,1
8573,max_effective,30,90,3,3,0.05,0.95,0.8111180253580439,20,91.0,1,91.0,1,91.0,1,91.0,1
8574,max_effective,30,90,3,3,0.05,0.95,0.8706834353564088,18,96.0,1,96.0,1,96.0,1,96.0,1
8575,max_effective,30,90,3,3,0.05,0.95,0.9211768614820566,14,80.0,1,80.0,1,80.0,1,78.0,0
8576,max_effective,30,90,3,3,0.05,0.95,0.9186345446961226,31,108.0,1,108.0,1,108.0,1,108.0,1
8577,max_effective,30,90,3,3,0.05,0.95,0.8941688191058863,7,52.0,1,52.0,1,52.0,1,51.0,0
8578,max_effective,30,90,3,3,0.05,0.95,0.9422907089514644,58,139.0,1,139.0,1,139.0,1,139.0,1
8579,max_effective,30,90,3,3,0.05,0.95,0.9095437743469064,25,126.0,1,126.0,1,126.0,1,126.0,1
8580,max_effective,30,90,3,3,0.05,0.95,0.935651601178892,45,150.0,1,150.0,1,150.0,1,150.0,1
8581,max_effective,30,90,3,3,0.05,0.95,0.9362209422302656,14,110.0,1,110.0,1,110.0,1,110.0,1
8582,max_effective,30,90,3,3,0.05,0.95,0.9439288569414072,16,75.0,1,75.0,1,75.0,1,75.0,1
8583,max_effective,30,90,3,3,0.05,0.95,0.947441980015911,47,141.0,1,141.0,1,141.0,1,141.0,1
8584,max_effective,30,90,3,3,0.05,0.95,0.8885108759176649,22,108.0,1,108.0,1,108.0,1,108.0,1
8585,max_effective,30,90,3,3,0.05,0.95,0.9461269956468822,23,71.0,1,71.0,1,71.0,1,71.0,1
8586,max_effective,30,90,3,3,0.05,0.95,0.8897709342953231,16,79.0,1,79.0,1,79.0,1,79.0,1
8587,max_effective,30,90,3,3,0.05,0.95,0.9069845054551168,4,55.0,1,55.0,1,55.0,1,55.0,1
8588,max_effective,30,90,3,3,0.05,0.95,0.8945520048329024,13,74.0,1,74.0,1,74.0,1,74.0,1
8589,max_effective,30,90,3,3,0.05,0.95,0.9454144363446124,47,160.0,0,162.0,0,167.0,1,167.0,1
8590,max_effective,30,90,3,3,0.05,0.95,0.941632009422928,20,111.0,1,111.0,1,111.0,1,111.0,1
8591,max_effective,30,90,3,3,0.05,0.95,0.947809306950632,20,111.0,1,111.0,1,111.0,1,111.0,1
8592,max_effective,30,90,3,3,0.05,0.95,0.9349469596299635,9,76.0,1,76.0,1,76.0,1,76.0,1
8593,max_effective,30,90,3,3,0.05,0.95,0.946293666740371,22,93.0,1,93.0,1,93.0,1,87.0,0
8594,max_effective,30,90,3,3,0.05,0.95,0.9341693004675384,20,94.0,1,94.0,1,94.0,1,93.0,0
8595,max_effective,30,90,3,3,0.05,0.95,0.8942313952027313,22,110.0,1,110.0,1,110.0,1,110.0,1
8596,max_effective,30,90,3,3,0.05,0.95,0.9390373848143324,6,69.0,1,69.0,1,69.0,1,69.0,1
8597,max_effective,30,90,3,3,0.05,0.95,0.9116628918955504,19,88.0,1,88.0,1,88.0,1,88.0,1
8598,max_effective,30,90,3,3,0.05,0.95,0.9316533884152088,10,85.0,1,85.0,1,85.0,1,85.0,1
8599,max_effective,30,90,3,3,0.05,0.95,0.8858088588533379,15,74.0,1,74.0,1,74.0,1,74.0,1
8600,max_effective,30,90,3,3,0.05,0.95,0.936873007601312,25,117.0,1,117.0,1,117.0,1,117.0,1
8601,max_effective,30,90,3,3,0.05,0.95,0.9342279234088572,23,115.0,1,115.0,1,115.0,1,115.0,1
8602,max_effective,30,90,3,3,0.05,0.95,0.9158959148618137,44,124.0,1,124.0,1,124.0,1,122.0,0
8603,max_effective,30,90,3,3,0.05,0.95,0.9092275018727214,16,113.0,1,113.0,1,113.0,1,113.0,1
8604,max_effective,30,90,3,3,0.05,0.95,0.9408461169197964,52,144.0,1,144.0,1,144.0,1,141.0,0
8605,max_effective,30,90,3,3,0.05,0.95,0.8880920748581739,10,84.0,1,84.0,1,84.0,1,84.0,1
8606,max_effective,30,90,3,3,0.05,0.95,0.7959268921761342,6,69.0,1,69.0,1,69.0,1,69.0,1
8607,max_effective,30,90,3,3,0.05,0.95,0.9348106742870844,18,104.0,1,104.0,1,104.0,1,104.0,1
8608,max_effective,30,90,3,3,0.05,0.95,0.9491429954054736,22,96.0,1,96.0,1,96.0,1,96.0,1
8609,max_effective,30,90,3,3,0.05,0.95,0.934493713501384,15,79.0,1,79.0,1,79.0,1,79.0,1
8610,max_effective,30,90,3,3,0.05,0.95,0.9272474724540738,26,79.0,1,79.0,1,79.0,1,79.0,1
8611,max_effective,30,90,3,3,0.05,0.95,0.9227329411845072,12,92.0,1,92.0,1,92.0,1,92.0,1
8612,max_effective,30,90,3,3,0.05,0.95,0.9169289680474072,10,75.0,1,75.0,1,75.0,1,75.0,1
8613,max_effective,30,90,3,3,0.05,0.95,0.9333703794168178,14,83.0,1,83.0,1,83.0,1,83.0,1
8614,max_effective,30,90,3,3,0.05,0.95,0.91601831555424,21,99.0,1,99.0,1,99.0,1,99.0,1
8615,max_effective,30,90,3,3,0.05,0.95,0.9175637333458035,31,100.0,1,100.0,1,100.0,1,100.0,1
8616,max_effective,30,90,3,3,0.05,0.95,0.9386774225687522,26,142.0,1,142.0,1,142.0,1,142.0,1
8617,max_effective,30,90,3,3,0.05,0.95,0.9225398787758724,16,75.0,1,75.0,1,75.0,1,75.0,1
8618,max_effective,30,90,3,3,0.05,0.95,0.9275252077889852,11,76.0,1,76.0,1,76.0,1,76.0,1
8619,max_effective,30,90,3,3,0.05,0.95,0.9258524030178829,19,86.0,1,86.0,1,86.0,1,86.0,1
8620,max_effective,30,90,3,3,0.05,0.95,0.9234560088871748,26,105.0,1,105.0,1,105.0,1,105.0,1
8621,max_effective,30,90,3,3,0.05,0.95,0.9086362363961528,9,66.0,1,66.0,1,66.0,1,66.0,1
8622,max_effective,30,90,3,3,0.05,0.95,0.9428335054773324,27,109.0,1,109.0,1,109.0,1,109.0,1
8623,max_effective,30,90,3,3,0.05,0.95,0.9414059792128612,14,87.0,1,87.0,1,87.0,1,87.0,1
8624,max_effective,30,90,3,3,0.05,0.95,0.9384275438508272,61,153.0,1,153.0,1,153.0,1,153.0,1
8625,max_effective,30,90,3,3,0.05,0.95,0.9476133912896192,36,117.0,1,117.0,1,117.0,1,117.0,1
8626,max_effective,30,90,3,3,0.05,0.95,0.9268490408584752,14,81.0,1,81.0,1,81.0,1,81.0,1
8627,max_effective,30,90,3,3,0.05,0.95,0.9428797848218198,15,97.0,1,97.0,1,97.0,1,97.0,1
8628,max_effective,30,90,3,3,0.05,0.95,0.8999391225634146,13,79.0,1,79.0,1,79.0,1,79.0,1
8629,max_effective,30,90,3,3,0.05,0.95,0.8446090825168525,24,103.0,1,103.0,1,103.0,1,103.0,1
8630,max_effective,30,90,3,3,0.05,0.95,0.9356492770830268,19,135.0,1,135.0,1,135.0,1,135.0,1
8631,max_effective,30,90,3,3,0.05,0.95,0.9467776399217744,17,75.0,1,75.0,1,75.0,1,74.0,0
8632,max_effective,30,90,3,3,0.05,0.95,0.942860536189268,16,103.0,1,103.0,1,103.0,1,103.0,1
8633,max_effective,30,90,3,3,0.05,0.95,0.9301735175436342,29,106.0,1,106.0,1,106.0,1,106.0,1
8634,max_effective,30,90,3,3,0.05,0.95,0.9404884639915428,10,96.0,1,96.0,1,96.0,1,96.0,1
8635,max_effective,30,90,3,3,0.05,0.95,0.9000139126951386,13,78.0,1,78.0,1,78.0,1,76.0,0
8636,max_effective,30,90,3,3,0.05,0.95,0.9411573500552588,9,79.0,1,79.0,1,79.0,1,79.0,1
8637,max_effective,30,90,3,3,0.05,0.95,0.8423510576949121,12,64.0,1,64.0,1,64.0,1,64.0,1
8638,max_effective,30,90,3,3,0.05,0.95,0.8847855186493114,18,97.0,1,97.0,1,97.0,1,97.0,1
8639,max_effective,30,90,3,3,0.05,0.95,0.8864982126233821,14,90.0,1,90.0,1,90.0,1,90.0,1
8640,max_effective,30,90,3,3,0.05,0.95,0.8916932746326404,11,76.0,1,76.0,1,76.0,1,76.0,1
8641,max_effective,30,90,3,3,0.05,0.95,0.9435462910362928,41,165.0,1,165.0,1,165.0,1,165.0,1
8642,max_effective,30,90,3,3,0.05,0.95,0.9186785631875976,16,78.0,1,78.0,1,78.0,1,78.0,1
8643,max_effective,30,90,3,3,0.05,0.95,0.910724249256092,10,74.0,1,74.0,1,74.0,1,74.0,1
8644,max_effective,30,90,3,3,0.05,0.95,0.9321959849613106,15,90.0,1,90.0,1,90.0,1,83.0,0
8645,max_effective,30,90,3,3,0.05,0.95,0.9466437131540236,29,118.0,1,118.0,1,118.0,1,118.0,1
8646,max_effective,30,90,3,3,0.05,0.95,0.8715292609509901,23,118.0,1,118.0,1,118.0,1,118.0,1
8647,max_effective,30,90,3,3,0.05,0.95,0.9374843098852652,9,79.0,1,79.0,1,79.0,1,79.0,1
8648,max_effective,30,90,3,3,0.05,0.95,0.9474873946417908,16,101.0,1,101.0,1,101.0,1,101.0,1
8649,max_effective,30,90,3,3,0.05,0.95,0.8787407650196137,22,90.0,1,90.0,1,90.0,1,90.0,1
8650,max_effective,30,90,3,3,0.05,0.95,0.9430073773342011,21,124.0,1,124.0,1,124.0,1,124.0,1
8651,max_effective,30,90,3,3,0.05,0.95,0.9495902289131024,22,161.0,1,161.0,1,161.0,1,161.0,1
8652,max_effective,30,90,3,3,0.05,0.95,0.8923384873913186,23,141.0,1,141.0,1,141.0,1,141.0,1
8653,max_effective,30,90,3,3,0.05,0.95,0.9496468573522452,44,110.0,1,110.0,1,110.0,1,110.0,1
8654,max_effective,30,90,3,3,0.05,0.95,0.9473909280720312,55,187.0,0,212.0,0,228.0,1,228.0,1
8655,max_effective,30,90,3,3,0.05,0.95,0.8766856213580211,13,72.0,1,72.0,1,72.0,1,72.0,1
8656,max_effective,30,90,3,3,0.05,0.95,0.9326872130291888,41,140.0,1,140.0,1,140.0,1,140.0,1
8657,max_effective,30,90,3,3,0.05,0.95,0.9102646943044868,54,161.0,0,173.0,1,173.0,1,173.0,1
8658,max_effective,30,90,3,3,0.05,0.95,0.9279234710850258,15,96.0,1,96.0,1,96.0,1,96.0,1
8659,max_effective,30,90,3,3,0.05,0.95,0.8674932075667366,13,88.0,1,88.0,1,88.0,1,87.0,0
8660,max_effective,30,90,3,3,0.05,0.95,0.8429700530719849,13,77.0,1,77.0,1,77.0,1,77.0,1
8661,max_effective,30,90,3,3,0.05,0.95,0.9478146201230632,17,107.0,1,107.0,1,107.0,1,104.0,0
8662,max_effective,30,90,3,3,0.05,0.95,0.907553695914161,9,79.0,1,79.0,1,79.0,1,79.0,1
8663,max_effective,30,90,3,3,0.05,0.95,0.916005189109006,11,62.0,1,62.0,1,62.0,1,62.0,1
8664,max_effective,30,90,3,3,0.05,0.95,0.9339210043280628,16,91.0,1,91.0,1,91.0,1,91.0,1
8665,max_effective,30,90,3,3,0.05,0.95,0.9424264960201364,16,92.0,1,92.0,1,92.0,1,92.0,1
8666,max_effective,30,90,3,3,0.05,0.95,0.8755752323662218,7,60.0,1,60.0,1,60.0,1,60.0,1
8667,max_effective,30,90,3,3,0.05,0.95,0.7993355664752912,11,72.0,1,72.0,1,72.0,1,72.0,1
8668,max_effective,30,90,3,3,0.05,0.95,0.8085048305094318,13,98.0,1,98.0,1,98.0,1,98.0,1
8669,max_effective,30,90,3,3,0.05,0.95,0.8819409692001854,19,90.0,1,90.0,1,90.0,1,88.0,0
8670,max_effective,30,90,3,3,0.05,0.95,0.7274512263544028,9,65.0,1,65.0,1,65.0,1,65.0,1
8671,max_effective,30,90,3,3,0.05,0.95,0.8920978175531857,12,80.0,1,80.0,1,80.0,1,76.0,0
8672,max_effective,30,90,3,3,0.05,0.95,0.934348500889752,14,88.0,1,88.0,1,88.0,1,87.0,0
8673,max_effective,30,90,3,3,0.05,0.95,0.8104390876552808,16,76.0,1,76.0,1,76.0,1,76.0,1
8674,max_effective,30,90,3,3,0.05,0.95,0.9443172226400272,73,134.0,1,134.0,1,134.0,1,134.0,1
8675,max_effective,30,90,3,3,0.05,0.95,0.905150811716159,14,87.0,1,87.0,1,87.0,1,87.0,1
8676,max_effective,30,90,3,3,0.05,0.95,0.9487290053133016,26,100.0,1,100.0,1,100.0,1,94.0,0
8677,max_effective,30,90,3,3,0.05,0.95,0.9378631032856948,8,83.0,1,83.0,1,83.0,1,83.0,1
8678,max_effective,30,90,3,3,0.05,0.95,0.9120247447833696,19,80.0,1,80.0,1,80.0,1,80.0,1
8679,max_effective,30,90,3,3,0.05,0.95,0.9478953526349068,16,92.0,1,92.0,1,92.0,1,92.0,1
8680,max_effective,30,90,3,3,0.05,0.95,0.9437986717731648,28,156.0,1,156.0,1,156.0,1,156.0,1
8681,max_effective,30,90,3,3,0.05,0.95,0.9203105173980672,14,113.0,1,113.0,1,113.0,1,113.0,1
8682,max_effective,30,90,3,3,0.05,0.95,0.9408784833157962,13,82.0,1,82.0,1,82.0,1,82.0,1
8683,max_effective,30,90,3,3,0.05,0.95,0.9375123488252006,14,106.0,1,106.0,1,106.0,1,106.0,1
8684,max_effective,30,90,3,3,0.05,0.95,0.9060083871248504,11,61.0,1,61.0,1,61.0,1,61.0,1
8685,max_effective,30,90,3,3,0.05,0.95,0.9122746846820624,9,72.0,1,72.0,1,72.0,1,72.0,1
8686,max_effective,30,90,3,3,0.05,0.95,0.8671444107836296,13,92.0,1,92.0,1,92.0,1,92.0,1
8687,max_effective,30,90,3,3,0.05,0.95,0.8896548853591547,10,62.0,1,62.0,1,62.0,1,62.0,1
8688,max_effective,30,90,3,3,0.05,0.95,0.8694544477100147,22,108.0,1,108.0,1,108.0,1,108.0,1
8689,max_effective,30,90,3,3,0.05,0.95,0.887992149432419,12,75.0,1,75.0,1,75.0,1,75.0,1
8690,max_effective,30,90,3,3,0.05,0.95,0.9074935522533496,19,88.0,1,88.0,1,88.0,1,88.0,1
8691,max_effective,30,90,3,3,0.05,0.95,0.921593463397824,12,93.0,1,93.0,1,93.0,1,93.0,1
8692,max_effective,30,90,3,3,0.05,0.95,0.933933593736974,21,96.0,1,96.0,1,96.0,1,96.0,1
8693,max_effective,30,90,3,3,0.05,0.95,0.9495748106841768,34,123.0,1,123.0,1,123.0,1,109.0,0
8694,max_effective,30,90,3,3,0.05,0.95,0.925404134053626,22,85.0,1,85.0,1,85.0,1,85.0,1
8695,max_effective,30,90,3,3,0.05,0.95,0.935105692225208,6,62.0,1,62.0,1,62.0,1,62.0,1
8696,max_effective,30,90,3,3,0.05,0.95,0.949530255164694,35,146.0,0,147.0,1,147.0,1,147.0,1
8697,max_effective,30,90,3,3,0.05,0.95,0.9349231063347002,13,95.0,1,95.0,1,95.0,1,95.0,1
8698,max_effective,30,90,3,3,0.05,0.95,0.8817667345333907,26,99.0,1,99.0,1,99.0,1,99.0,1
8699,max_effective,30,90,3,3,0.05,0.95,0.8488004746663265,50,128.0,1,128.0,1,128.0,1,128.0,1
8700,max_effective,30,90,3,3,0.05,0.95,0.8310560660381205,8,76.0,1,76.0,1,76.0,1,75.0,0
8701,max_effective,30,90,3,3,0.05,0.95,0.9275327909304636,18,93.0,1,93.0,1,93.0,1,93.0,1
8702,max_effective,30,90,3,3,0.05,0.95,0.9029115738810104,19,85.0,1,85.0,1,85.0,1,85.0,1
8703,max_effective,30,90,3,3,0.05,0.95,0.9493689938287276,44,126.0,1,126.0,1,126.0,1,126.0,1
8704,max_effective,30,90,3,3,0.05,0.95,0.9167351839355076,17,98.0,1,98.0,1,98.0,1,98.0,1
8705,max_effective,30,90,3,3,0.05,0.95,0.9463430265948216,11,78.0,1,78.0,1,78.0,1,78.0,1
8706,max_effective,30,90,3,3,0.05,0.95,0.9394730502262936,18,86.0,1,86.0,1,86.0,1,86.0,1
8707,max_effective,30,90,3,3,0.05,0.95,0.9471219756901864,33,104.0,1,104.0,1,104.0,1,104.0,1
8708,max_effective,30,90,3,3,0.05,0.95,0.9302818823521812,47,197.0,0,207.0,1,203.0,0,205.0,0
8709,max_effective,30,90,3,3,0.05,0.95,0.9297579462440356,21,84.0,1,84.0,1,84.0,1,84.0,1
8710,max_effective,30,90,3,3,0.05,0.95,0.9299100989125216,18,76.0,1,76.0,1,76.0,1,76.0,1
8711,max_effective,30,90,3,3,0.05,0.95,0.8746584316285464,11,73.0,1,73.0,1,73.0,1,73.0,1
8712,max_effective,30,90,3,3,0.05,0.95,0.9465152417019048,42,100.0,1,100.0,1,100.0,1,100.0,1
8713,max_effective,30,90,3,3,0.05,0.95,0.941991310484972,24,81.0,1,81.0,1,81.0,1,81.0,1
8714,max_effective,30,90,3,3,0.05,0.95,0.9325456657870058,16,85.0,1,85.0,1,85.0,1,85.0,1
8715,max_effective,30,90,3,3,0.05,0.95,0.9442860667454148,18,119.0,1,119.0,1,119.0,1,119.0,1
8716,max_effective,30,90,3,3,0.05,0.95,0.9065859265751064,9,75.0,1,75.0,1,75.0,1,75.0,1
8717,max_effective,30,90,3,3,0.05,0.95,0.923846584137864,42,148.0,1,148.0,1,148.0,1,148.0,1
8718,max_effective,30,90,3,3,0.05,0.95,0.932878105662166,53,135.0,1,135.0,1,135.0,1,135.0,1
8719,max_effective,30,90,3,3,0.05,0.95,0.9036260127896564,25,108.0,1,108.0,1,108.0,1,104.0,0
8720,max_effective,30,90,3,3,0.05,0.95,0.905787705785444,30,119.0,1,119.0,1,119.0,1,119.0,1
8721,max_effective,30,90,3,3,0.05,0.95,0.8939363458107706,12,77.0,1,77.0,1,77.0,1,77.0,1
8722,max_effective,30,90,3,3,0.05,0.95,0.8844481520059203,11,84.0,1,84.0,1,84.0,1,83.0,0
8723,max_effective,30,90,3,3,0.05,0.95,0.8920353984802573,21,78.0,1,78.0,1,78.0,1,78.0,1
8724,max_effective,30,90,3,3,0.05,0.95,0.9333594432982912,13,81.0,1,81.0,1,81.0,1,81.0,1
8725,max_effective,30,90,3,3,0.05,0.95,0.9438997918385288,32,109.0,1,109.0,1,109.0,1,109.0,1
8726,max_effective,30,90,3,3,0.05,0.95,0.942095250134643,13,80.0,1,80.0,1,80.0,1,79.0,0
8727,max_effective,30,90,3,3,0.05,0.95,0.918126373906742,13,69.0,1,69.0,1,69.0,1,69.0,1
8728,max_effective,30,90,3,3,0.05,0.95,0.9208930847715152,31,117.0,1,117.0,1,117.0,1,116.0,0
8729,max_effective,30,90,3,3,0.05,0.95,0.9239705397472746,24,95.0,1,95.0,1,95.0,1,91.0,0
8730,max_effective,30,90,3,3,0.05,0.95,0.8864899051176098,18,79.0,1,79.0,1,79.0,1,79.0,1
8731,max_effective,30,90,3,3,0.05,0.95,0.8581269851331971,14,86.0,1,86.0,1,86.0,1,86.0,1
8732,max_effective,30,90,3,3,0.05,0.95,0.9409858704590528,27,111.0,1,111.0,1,111.0,1,111.0,1
8733,max_effective,30,90,3,3,0.05,0.95,0.9446894764953384,30,177.0,0,179.0,1,179.0,1,179.0,1
8734,max_effective,30,90,3,3,0.05,0.95,0.9102864826924992,6,72.0,1,72.0,1,72.0,1,72.0,1
8735,max_effective,30,90,3,3,0.05,0.95,0.9170754039979933,23,81.0,1,81.0,1,81.0,1,81.0,1
8736,max_effective,30,90,3,3,0.05,0.95,0.9169459259372872,26,117.0,1,117.0,1,117.0,1,117.0,1
8737,max_effective,30,90,3,3,0.05,0.95,0.8994421569421471,31,119.0,1,119.0,1,119.0,1,118.0,0
8738,max_effective,30,90,3,3,0.05,0.95,0.9412612141070572,17,62.0,1,62.0,1,62.0,1,62.0,1
8739,max_effective,30,90,3,3,0.05,0.95,0.8665715988747896,11,80.0,1,80.0,1,80.0,1,80.0,1
8740,max_effective,30,90,3,3,0.05,0.95,0.9228639006526088,66,124.0,1,124.0,1,124.0,1,124.0,1
8741,max_effective,30,90,3,3,0.05,0.95,0.933038901065448,55,156.0,0,163.0,1,163.0,1,163.0,1
8742,max_effective,30,90,3,3,0.05,0.95,0.8747954501302974,7,62.0,1,62.0,1,62.0,1,62.0,1
8743,max_effective,30,90,3,3,0.05,0.95,0.9350790758700952,20,92.0,1,92.0,1,92.0,1,92.0,1
8744,max_effective,30,90,3,3,0.05,0.95,0.9495373971849188,10,100.0,1,100.0,1,100.0,1,100.0,1
8745,max_effective,30,90,3,3,0.05,0.95,0.906099380823223,27,101.0,1,101.0,1,101.0,1,101.0,1
8746,max_effective,30,90,3,3,0.05,0.95,0.9479222263249796,41,100.0,1,100.0,1,100.0,1,100.0,1
8747,max_effective,30,90,3,3,0.05,0.95,0.9445878330589598,46,157.0,0,178.0,1,178.0,1,178.0,1
8748,max_effective,30,90,3,3,0.05,0.95,0.922465516111206,12,95.0,1,95.0,1,95.0,1,94.0,0
8749,max_effective,30,90,3,3,0.05,0.95,0.8368613019849523,11,95.0,1,95.0,1,95.0,1,95.0,1
8750,max_effective,30,90,3,3,0.05,0.95,0.8871485485918698,12,83.0,1,83.0,1,83.0,1,83.0,1
8751,max_effective,30,90,3,3,0.05,0.95,0.9147013856634548,9,80.0,1,80.0,1,80.0,1,80.0,1
8752,max_effective,30,90,3,3,0.05,0.95,0.9428309675852384,14,95.0,1,95.0,1,95.0,1,95.0,1
8753,max_effective,30,90,3,3,0.05,0.95,0.9403733200949946,27,117.0,1,117.0,1,117.0,1,117.0,1
8754,max_effective,30,90,3,3,0.05,0.95,0.8990222955119246,24,108.0,1,108.0,1,108.0,1,108.0,1
8755,max_effective,30,90,3,3,0.05,0.95,0.8869733750364128,19,107.0,1,107.0,1,107.0,1,107.0,1
8756,max_effective,30,90,3,3,0.05,0.95,0.9335716107858404,8,80.0,1,80.0,1,80.0,1,80.0,1
8757,max_effective,30,90,3,3,0.05,0.95,0.9091408282600668,22,75.0,1,75.0,1,75.0,1,75.0,1
8758,max_effective,30,90,3,3,0.05,0.95,0.9366053434355196,30,105.0,1,105.0,1,105.0,1,105.0,1
8759,max_effective,30,90,3,3,0.05,0.95,0.9242272813874428,14,88.0,1,88.0,1,88.0,1,88.0,1
8760,max_effective,30,90,3,3,0.05,0.95,0.9390754413363022,10,71.0,1,71.0,1,71.0,1,70.0,0
8761,max_effective,30,90,3,3,0.05,0.95,0.9333069830199552,34,176.0,0,183.0,1,183.0,1,183.0,1
8762,max_effective,30,90,3,3,0.05,0.95,0.901896959033084,10,79.0,1,79.0,1,79.0,1,79.0,1
8763,max_effective,30,90,3,3,0.05,0.95,0.9134424083305596,14,89.0,1,89.0,1,89.0,1,89.0,1
8764,max_effective,30,90,3,3,0.05,0.95,0.9417724247458704,61,111.0,1,111.0,1,111.0,1,111.0,1
8765,max_effective,30,90,3,3,0.05,0.95,0.9301493388800648,23,96.0,1,96.0,1,96.0,1,96.0,1
8766,max_effective,30,90,3,3,0.05,0.95,0.9332752922799524,31,109.0,1,109.0,1,109.0,1,108.0,0
8767,max_effective,30,90,3,3,0.05,0.95,0.9293081494202602,20,113.0,1,113.0,1,113.0,1,113.0,1
8768,max_effective,30,90,3,3,0.05,0.95,0.913853946507404,24,83.0,1,83.0,1,83.0,1,83.0,1
8769,max_effective,30,90,3,3,0.05,0.95,0.9453872427718883,39,124.0,1,124.0,1,124.0,1,124.0,1
8770,max_effective,30,90,3,3,0.05,0.95,0.9189764204657772,31,102.0,1,102.0,1,102.0,1,102.0,1
8771,max_effective,30,90,3,3,0.05,0.95,0.8765422084060143,12,88.0,1,88.0,1,88.0,1,88.0,1
8772,max_effective,30,90,3,3,0.05,0.95,0.902846193839002,23,107.0,1,107.0,1,107.0,1,107.0,1
8773,max_effective,30,90,3,3,0.05,0.95,0.887931914441337,17,91.0,1,91.0,1,91.0,1,91.0,1
8774,max_effective,30,90,3,3,0.05,0.95,0.9306947019284616,28,104.0,1,104.0,1,104.0,1,104.0,1
8775,max_effective,30,90,3,3,0.05,0.95,0.9454483124885036,30,130.0,1,130.0,1,130.0,1,130.0,1
8776,max_effective,30,90,3,3,0.05,0.95,0.9265814108163256,25,124.0,1,124.0,1,124.0,1,124.0,1
8777,max_effective,30,90,3,3,0.05,0.95,0.9419557654313284,14,96.0,1,96.0,1,96.0,1,96.0,1
8778,max_effective,30,90,3,3,0.05,0.95,0.9344189497658942,14,112.0,1,112.0,1,112.0,1,112.0,1
8779,max_effective,30,90,3,3,0.05,0.95,0.8941676813349643,16,91.0,1,91.0,1,91.0,1,91.0,1
8780,max_effective,30,90,3,3,0.05,0.95,0.9191668011743054,17,87.0,1,87.0,1,87.0,1,84.0,0
8781,max_effective,30,90,3,3,0.05,0.95,0.9109284709864528,19,115.0,1,115.0,1,115.0,1,115.0,1
8782,max_effective,30,90,3,3,0.05,0.95,0.9237280567559156,14,81.0,1,81.0,1,81.0,1,81.0,1
8783,max_effective,30,90,3,3,0.05,0.95,0.929224923492025,21,73.0,1,73.0,1,73.0,1,73.0,1
8784,max_effective,30,90,3,3,0.05,0.95,0.9363126853830986,21,118.0,1,118.0,1,118.0,1,118.0,1
8785,max_effective,30,90,3,3,0.05,0.95,0.9218682658444268,7,64.0,1,64.0,1,64.0,1,64.0,1
8786,max_effective,30,90,3,3,0.05,0.95,0.9473112233571164,76,143.0,0,156.0,1,156.0,1,156.0,1
8787,max_effective,30,90,3,3,0.05,0.95,0.9298937659693124,24,104.0,1,104.0,1,104.0,1,104.0,1
8788,max_effective,30,90,3,3,0.05,0.95,0.93910664060802,8,80.0,1,80.0,1,80.0,1,80.0,1
8789,max_effective,30,90,3,3,0.05,0.95,0.8753806915044172,21,87.0,1,87.0,1,87.0,1,87.0,1
8790,max_effective,30,90,3,3,0.05,0.95,0.9099118169859418,7,70.0,1,70.0,1,70.0,1,69.0,0
8791,max_effective,30,90,3,3,0.05,0.95,0.8616887505515495,21,74.0,1,74.0,1,74.0,1,74.0,1
8792,max_effective,30,90,3,3,0.05,0.95,0.933685162512171,31,133.0,1,133.0,1,133.0,1,111.0,0
8793,max_effective,30,90,3,3,0.05,0.95,0.8898356348162819,20,113.0,1,113.0,1,113.0,1,113.0,1
8794,max_effective,30,90,3,3,0.05,0.95,0.8444734138116464,20,85.0,1,85.0,1,85.0,1,85.0,1
8795,max_effective,30,90,3,3,0.05,0.95,0.943444677423424,16,66.0,1,66.0,1,66.0,1,65.0,0
8796,max_effective,30,90,3,3,0.05,0.95,0.9427683549625848,19,112.0,1,112.0,1,112.0,1,112.0,1
8797,max_effective,30,90,3,3,0.05,0.95,0.93350124060897,19,117.0,1,117.0,1,117.0,1,117.0,1
8798,max_effective,30,90,3,3,0.05,0.95,0.93220518494036,27,108.0,1,108.0,1,108.0,1,108.0,1
8799,max_effective,30,90,3,3,0.05,0.95,0.9459898874651268,11,69.0,1,69.0,1,69.0,1,69.0,1
8800,max_effective,30,90,3,3,0.05,0.95,0.9283606839553752,8,59.0,1,59.0,1,59.0,1,59.0,1
8801,max_effective,30,90,3,3,0.05,0.95,0.9483870139439567,39,126.0,1,126.0,1,126.0,1,126.0,1
8802,max_effective,30,90,3,3,0.05,0.95,0.9425246343237964,36,128.0,1,128.0,1,128.0,1,124.0,0
8803,max_effective,30,90,3,3,0.05,0.95,0.9463080056228595,15,106.0,1,106.0,1,106.0,1,106.0,1
8804,max_effective,30,90,3,3,0.05,0.95,0.927896830477847,14,82.0,1,82.0,1,82.0,1,82.0,1
8805,max_effective,30,90,3,3,0.05,0.95,0.939502485212788,20,88.0,1,88.0,1,88.0,1,88.0,1
8806,max_effective,30,90,3,3,0.05,0.95,0.9300477027800578,8,71.0,1,71.0,1,71.0,1,71.0,1
8807,max_effective,30,90,3,3,0.05,0.95,0.9499429326722048,24,99.0,1,99.0,1,99.0,1,99.0,1
8808,max_effective,30,90,3,3,0.05,0.95,0.9018557873035,24,93.0,1,93.0,1,93.0,1,93.0,1
8809,max_effective,30,90,3,3,0.05,0.95,0.947630577895964,24,84.0,1,84.0,1,84.0,1,84.0,1
8810,max_effective,30,90,3,3,0.05,0.95,0.9313344410978256,14,116.0,1,116.0,1,116.0,1,116.0,1
8811,max_effective,30,90,3,3,0.05,0.95,0.920468959651502,42,101.0,1,101.0,1,101.0,1,101.0,1
8812,max_effective,30,90,3,3,0.05,0.95,0.9327334106224284,28,93.0,1,93.0,1,93.0,1,93.0,1
8813,max_effective,30,90,3,3,0.05,0.95,0.9279055209761026,17,120.0,1,120.0,1,120.0,1,120.0,1
8814,max_effective,30,90,3,3,0.05,0.95,0.924886354728314,10,69.0,1,69.0,1,69.0,1,68.0,0
8815,max_effective,30,90,3,3,0.05,0.95,0.917612480381617,7,69.0,1,69.0,1,69.0,1,69.0,1
8816,max_effective,30,90,3,3,0.05,0.95,0.919104775426041,17,94.0,1,94.0,1,94.0,1,94.0,1
8817,max_effective,30,90,3,3,0.05,0.95,0.8935125183861388,15,81.0,1,81.0,1,81.0,1,81.0,1
8818,max_effective,30,90,3,3,0.05,0.95,0.9305244424501236,27,121.0,1,121.0,1,121.0,1,121.0,1
8819,max_effective,30,90,3,3,0.05,0.95,0.9356569213005996,34,114.0,1,114.0,1,114.0,1,114.0,1
8820,max_effective,30,90,3,3,0.05,0.95,0.9170487110508722,71,151.0,0,167.0,0,179.0,1,179.0,1
8821,max_effective,30,90,3,3,0.05,0.95,0.945674301346896,29,96.0,1,96.0,1,96.0,1,96.0,1
8822,max_effective,30,90,3,3,0.05,0.95,0.9274007800241024,24,105.0,1,105.0,1,105.0,1,105.0,1
8823,max_effective,30,90,3,3,0.05,0.95,0.9307014713426384,10,71.0,1,71.0,1,71.0,1,71.0,1
8824,max_effective,30,90,3,3,0.05,0.95,0.899316645132329,16,66.0,1,66.0,1,66.0,1,66.0,1
8825,max_effective,30,90,3,3,0.05,0.95,0.9443209010226356,21,100.0,1,100.0,1,100.0,1,100.0,1
8826,max_effective,30,90,3,3,0.05,0.95,0.9476626000661148,17,88.0,1,88.0,1,88.0,1,88.0,1
8827,max_effective,30,90,3,3,0.05,0.95,0.9332450057325336,50,163.0,0,165.0,1,165.0,1,165.0,1
8828,max_effective,30,90,3,3,0.05,0.95,0.9140376566919765,17,122.0,1,122.0,1,122.0,1,121.0,0
8829,max_effective,30,90,3,3,0.05,0.95,0.936204787349326,26,116.0,1,116.0,1,116.0,1,116.0,1
8830,max_effective,30,90,3,3,0.05,0.95,0.92922972835272,23,91.0,1,91.0,1,91.0,1,91.0,1
8831,max_effective,30,90,3,3,0.05,0.95,0.9399174383467088,24,133.0,1,133.0,1,133.0,1,133.0,1
8832,max_effective,30,90,3,3,0.05,0.95,0.9292802885796831,17,76.0,1,76.0,1,76.0,1,76.0,1
8833,max_effective,30,90,3,3,0.05,0.95,0.9225624394096448,19,112.0,1,112.0,1,112.0,1,112.0,1
8834,max_effective,30,90,3,3,0.05,0.95,0.94825555542605,43,109.0,1,109.0,1,109.0,1,109.0,1
8835,max_effective,30,90,3,3,0.05,0.95,0.9486759334093988,25,120.0,1,120.0,1,120.0,1,120.0,1
8836,max_effective,30,90,3,3,0.05,0.95,0.9449206220641,3,48.0,1,48.0,1,48.0,1,47.0,0
8837,max_effective,30,90,3,3,0.05,0.95,0.9225999327532436,14,91.0,1,91.0,1,91.0,1,91.0,1
8838,max_effective,30,90,3,3,0.05,0.95,0.911329683543474,5,55.0,1,55.0,1,55.0,1,55.0,1
8839,max_effective,30,90,3,3,0.05,0.95,0.9300065153757184,28,149.0,1,149.0,1,149.0,1,149.0,1
8840,max_effective,30,90,3,3,0.05,0.95,0.9444994178459524,37,128.0,1,128.0,1,128.0,1,128.0,1
8841,max_effective,30,90,3,3,0.05,0.95,0.94572309539438,58,157.0,1,157.0,1,157.0,1,157.0,1
8842,max_effective,30,90,3,3,0.05,0.95,0.9269560216504888,13,110.0,1,110.0,1,110.0,1,110.0,1
8843,max_effective,30,90,3,3,0.05,0.95,0.9009336039805992,18,109.0,1,109.0,1,109.0,1,109.0,1
8844,max_effective,30,90,3,3,0.05,0.95,0.9279448449678976,34,113.0,1,113.0,1,113.0,1,113.0,1
8845,max_effective,30,90,3,3,0.05,0.95,0.9160038025058022,37,116.0,1,116.0,1,116.0,1,116.0,1
8846,max_effective,30,90,3,3,0.05,0.95,0.8981176717926288,28,119.0,1,119.0,1,119.0,1,119.0,1
8847,max_effective,30,90,3,3,0.05,0.95,0.928154465946085,9,77.0,1,77.0,1,77.0,1,77.0,1
8848,max_effective,30,90,3,3,0.05,0.95,0.8752052193472035,8,76.0,1,76.0,1,76.0,1,76.0,1
8849,max_effective,30,90,3,3,0.05,0.95,0.9397536556329702,63,168.0,1,168.0,1,168.0,1,168.0,1
8850,max_effective,30,90,3,3,0.05,0.95,0.851378745096297,9,88.0,1,88.0,1,88.0,1,88.0,1
8851,max_effective,30,90,3,3,0.05,0.95,0.942326773665818,41,123.0,1,123.0,1,123.0,1,123.0,1
8852,max_effective,30,90,3,3,0.05,0.95,0.8142210006483686,8,78.0,1,78.0,1,78.0,1,78.0,1
8853,max_effective,30,90,3,3,0.05,0.95,0.9460489973753816,13,94.0,1,94.0,1,94.0,1,94.0,1
8854,max_effective,30,90,3,3,0.05,0.95,0.9218726785641403,9,67.0,1,67.0,1,67.0,1,66.0,0
8855,max_effective,30,90,3,3,0.05,0.95,0.94862869498622,26,107.0,1,107.0,1,107.0,1,107.0,1
8856,max_effective,30,90,3,3,0.05,0.95,0.8558617639876707,23,115.0,1,115.0,1,115.0,1,115.0,1
8857,max_effective,30,90,3,3,0.05,0.95,0.9451048031177736,20,135.0,1,135.0,1,135.0,1,135.0,1
8858,max_effective,30,90,3,3,0.05,0.95,0.8966822415727633,35,106.0,1,106.0,1,106.0,1,106.0,1
8859,max_effective,30,90,3,3,0.05,0.95,0.9433388768029196,10,87.0,1,87.0,1,87.0,1,87.0,1
8860,max_effective,30,90,3,3,0.05,0.95,0.945465091517908,14,97.0,1,97.0,1,97.0,1,97.0,1
8861,max_effective,30,90,3,3,0.05,0.95,0.94349488999678,30,134.0,1,134.0,1,134.0,1,134.0,1
8862,max_effective,30,90,3,3,0.05,0.95,0.9111490380219937,14,94.0,1,94.0,1,94.0,1,94.0,1
8863,max_effective,30,90,3,3,0.05,0.95,0.9333703084551864,18,85.0,1,85.0,1,85.0,1,84.0,0
8864,max_effective,30,90,3,3,0.05,0.95,0.9289541074266244,21,100.0,1,100.0,1,100.0,1,100.0,1
8865,max_effective,30,90,3,3,0.05,0.95,0.8046305114837305,8,49.0,1,49.0,1,49.0,1,49.0,1
8866,max_effective,30,90,3,3,0.05,0.95,0.9453755982185704,12,74.0,1,74.0,1,74.0,1,74.0,1
8867,max_effective,30,90,3,3,0.05,0.95,0.9455240832145264,29,121.0,1,121.0,1,121.0,1,120.0,0
8868,max_effective,30,90,3,3,0.05,0.95,0.9376514628535718,28,102.0,1,102.0,1,102.0,1,102.0,1
8869,max_effective,30,90,3,3,0.05,0.95,0.915988314412172,18,84.0,1,84.0,1,84.0,1,84.0,1
8870,max_effective,30,90,3,3,0.05,0.95,0.9353705281358446,91,169.0,0,182.0,0,188.0,0,197.0,1
8871,max_effective,30,90,3,3,0.05,0.95,0.9414473119556152,32,100.0,1,100.0,1,100.0,1,100.0,1
8872,max_effective,30,90,3,3,0.05,0.95,0.8752921196963434,19,93.0,1,93.0,1,93.0,1,93.0,1
8873,max_effective,30,90,3,3,0.05,0.95,0.8859340240503404,80,151.0,1,151.0,1,151.0,1,140.0,0
8874,max_effective,30,90,3,3,0.05,0.95,0.889380215810412,19,79.0,1,79.0,1,79.0,1,78.0,0
8875,max_effective,30,90,3,3,0.05,0.95,0.837761091716985,6,58.0,1,58.0,1,58.0,1,58.0,1
8876,max_effective,30,90,3,3,0.05,0.95,0.8999618852462454,16,100.0,1,100.0,1,100.0,1,100.0,1
8877,max_effective,30,90,3,3,0.05,0.95,0.8100358100758795,9,53.0,1,53.0,1,53.0,1,53.0,1
8878,max_effective,30,90,3,3,0.05,0.95,0.9087849844885156,6,48.0,1,48.0,1,48.0,1,48.0,1
8879,max_effective,30,90,3,3,0.05,0.95,0.9056518268470024,11,79.0,1,79.0,1,79.0,1,76.0,0
8880,max_effective,30,90,3,3,0.05,0.95,0.9467298065281742,30,147.0,0,148.0,1,148.0,1,148.0,1
8881,max_effective,30,90,3,3,0.05,0.95,0.9037293470778625,24,84.0,1,84.0,1,84.0,1,84.0,1
8882,max_effective,30,90,3,3,0.05,0.95,0.8573124847101157,18,101.0,1,101.0,1,101.0,1,101.0,1
8883,max_effective,30,90,3,3,0.05,0.95,0.9385209637440398,16,78.0,1,78.0,1,78.0,1,78.0,1
8884,max_effective,30,90,3,3,0.05,0.95,0.9203251000418132,18,82.0,1,82.0,1,82.0,1,82.0,1
8885,max_effective,30,90,3,3,0.05,0.95,0.9257601737135548,23,109.0,1,109.0,1,109.0,1,109.0,1
8886,max_effective,30,90,3,3,0.05,0.95,0.9403503571548448,20,135.0,1,135.0,1,135.0,1,135.0,1
8887,max_effective,30,90,3,3,0.05,0.95,0.911757706135078,9,67.0,1,67.0,1,67.0,1,67.0,1
8888,max_effective,30,90,3,3,0.05,0.95,0.9025330414666016,8,63.0,1,63.0,1,63.0,1,63.0,1
8889,max_effective,30,90,3,3,0.05,0.95,0.9392805410198104,9,60.0,1,60.0,1,60.0,1,60.0,1
8890,max_effective,30,90,3,3,0.05,0.95,0.9070425310018002,17,103.0,1,103.0,1,103.0,1,103.0,1
8891,max_effective,30,90,3,3,0.05,0.95,0.8890936024994583,11,70.0,1,70.0,1,70.0,1,70.0,1
8892,max_effective,30,90,3,3,0.05,0.95,0.946927155348521,36,126.0,1,126.0,1,126.0,1,126.0,1
8893,max_effective,30,90,3,3,0.05,0.95,0.8949241624406186,11,78.0,1,78.0,1,78.0,1,78.0,1
8894,max_effective,30,90,3,3,0.05,0.95,0.8822030747569826,11,69.0,1,69.0,1,69.0,1,69.0,1
8895,max_effective,30,90,3,3,0.05,0.95,0.8780390652214191,8,54.0,1,54.0,1,54.0,1,54.0,1
8896,max_effective,30,90,3,3,0.05,0.95,0.9232869481251188,14,87.0,1,87.0,1,87.0,1,87.0,1
8897,max_effective,30,90,3,3,0.05,0.95,0.9051676461768507,10,92.0,1,92.0,1,92.0,1,91.0,0
8898,max_effective,30,90,3,3,0.05,0.95,0.9454804801775568,25,102.0,1,102.0,1,102.0,1,101.0,0
8899,max_effective,30,90,3,3,0.05,0.95,0.9213084672127398,55,130.0,1,130.0,1,130.0,1,130.0,1
8900,max_effective,30,90,3,3,0.05,0.95,0.9141348393537624,28,107.0,1,107.0,1,107.0,1,107.0,1
8901,max_effective,30,90,3,3,0.05,0.95,0.9435107951104044,14,92.0,1,92.0,1,92.0,1,92.0,1
8902,max_effective,30,90,3,3,0.05,0.95,0.907709602868527,12,59.0,1,59.0,1,59.0,1,59.0,1
8903,max_effective,30,90,3,3,0.05,0.95,0.9297187092368122,7,67.0,1,67.0,1,67.0,1,67.0,1
8904,max_effective,30,90,3,3,0.05,0.95,0.9325574881047926,16,93.0,1,93.0,1,93.0,1,93.0,1
8905,max_effective,30,90,3,3,0.05,0.95,0.8766529416754474,31,124.0,1,124.0,1,124.0,1,124.0,1
8906,max_effective,30,90,3,3,0.05,0.95,0.92086911756552,20,133.0,1,133.0,1,133.0,1,133.0,1
8907,max_effective,30,90,3,3,0.05,0.95,0.8978486965802205,25,119.0,1,119.0,1,119.0,1,119.0,1
8908,max_effective,30,90,3,3,0.05,0.95,0.9458015355026737,12,64.0,1,64.0,1,64.0,1,63.0,0
8909,max_effective,30,90,3,3,0.05,0.95,0.9368209081958396,51,159.0,0,165.0,1,165.0,1,165.0,1
8910,max_effective,30,90,3,3,0.05,0.95,0.8356338860227084,16,78.0,1,78.0,1,78.0,1,78.0,1
8911,max_effective,30,90,3,3,0.05,0.95,0.938671406310847,27,121.0,1,121.0,1,121.0,1,121.0,1
8912,max_effective,30,90,3,3,0.05,0.95,0.8994221953523648,7,55.0,1,55.0,1,55.0,1,55.0,1
8913,max_effective,30,90,3,3,0.05,0.95,0.9269052680018248,15,113.0,1,113.0,1,113.0,1,112.0,0
8914,max_effective,30,90,3,3,0.05,0.95,0.9366573956885864,30,153.0,1,153.0,1,153.0,1,153.0,1
8915,max_effective,30,90,3,3,0.05,0.95,0.9464046691845528,25,92.0,1,92.0,1,92.0,1,91.0,0
8916,max_effective,30,90,3,3,0.05,0.95,0.9199623324177268,17,74.0,1,74.0,1,74.0,1,74.0,1
8917,max_effective,30,90,3,3,0.05,0.95,0.9388713684320574,52,147.0,1,147.0,1,147.0,1,147.0,1
8918,max_effective,30,90,3,3,0.05,0.95,0.9374078966991344,35,135.0,1,135.0,1,135.0,1,135.0,1
8919,max_effective,30,90,3,3,0.05,0.95,0.9388612423744024,31,86.0,1,86.0,1,86.0,1,84.0,0
8920,max_effective,30,90,3,3,0.05,0.95,0.9494843004707528,111,188.0,0,197.0,1,197.0,1,196.0,0
8921,max_effective,30,90,3,3,0.05,0.95,0.8623497056052355,6,55.0,1,55.0,1,55.0,1,55.0,1
8922,max_effective,30,90,3,3,0.05,0.95,0.9486211019542587,13,80.0,1,80.0,1,80.0,1,80.0,1
8923,max_effective,30,90,3,3,0.05,0.95,0.9414856832781896,41,156.0,1,156.0,1,156.0,1,156.0,1
8924,max_effective,30,90,3,3,0.05,0.95,0.9331260902938812,17,93.0,1,93.0,1,93.0,1,93.0,1
8925,max_effective,30,90,3,3,0.05,0.95,0.9407875913628528,51,185.0,0,200.0,0,204.0,1,199.0,0
8926,max_effective,30,90,3,3,0.05,0.95,0.9402015338417656,16,89.0,1,89.0,1,89.0,1,89.0,1
8927,max_effective,30,90,3,3,0.05,0.95,0.9315407160367214,22,92.0,1,92.0,1,92.0,1,92.0,1
8928,max_effective,30,90,3,3,0.05,0.95,0.8924200440743704,9,71.0,1,71.0,1,71.0,1,71.0,1
8929,max_effective,30,90,3,3,0.05,0.95,0.9305514799348524,25,104.0,1,104.0,1,104.0,1,104.0,1
8930,max_effective,30,90,3,3,0.05,0.95,0.9254702601087754,37,127.0,1,127.0,1,127.0,1,127.0,1
8931,max_effective,30,90,3,3,0.05,0.95,0.9473286799119728,47,167.0,0,181.0,1,181.0,1,181.0,1
8932,max_effective,30,90,3,3,0.05,0.95,0.9278811701688292,44,149.0,1,149.0,1,149.0,1,149.0,1
8933,max_effective,30,90,3,3,0.05,0.95,0.9163235949166476,28,93.0,1,93.0,1,93.0,1,93.0,1
8934,max_effective,30,90,3,3,0.05,0.95,0.9095345221690848,15,103.0,1,103.0,1,103.0,1,103.0,1
8935,max_effective,30,90,3,3,0.05,0.95,0.9433490943419705,59,157.0,1,157.0,1,157.0,1,157.0,1
8936,max_effective,30,90,3,3,0.05,0.95,0.8857501954616157,10,86.0,1,86.0,1,86.0,1,86.0,1
8937,max_effective,30,90,3,3,0.05,0.95,0.9442109172655097,7,52.0,1,52.0,1,52.0,1,52.0,1
8938,max_effective,30,90,3,3,0.05,0.95,0.9306923733585442,35,133.0,1,133.0,1,133.0,1,133.0,1
8939,max_effective,30,90,3,3,0.05,0.95,0.9037179986250312,15,109.0,1,109.0,1,109.0,1,109.0,1
8940,max_effective,30,90,3,3,0.05,0.95,0.9064136461612102,39,119.0,1,119.0,1,119.0,1,119.0,1
8941,max_effective,30,90,3,3,0.05,0.95,0.8980296078729113,11,78.0,1,78.0,1,78.0,1,78.0,1
8942,max_effective,30,90,3,3,0.05,0.95,0.903263777453858,9,61.0,1,61.0,1,61.0,1,61.0,1
8943,max_effective,30,90,3,3,0.05,0.95,0.9186120551863068,31,105.0,1,105.0,1,105.0,1,105.0,1
8944,max_effective,30,90,3,3,0.05,0.95,0.927645290992427,22,81.0,1,81.0,1,81.0,1,80.0,0
8945,max_effective,30,90,3,3,0.05,0.95,0.901363542931312,17,85.0,1,85.0,1,85.0,1,84.0,0
8946,max_effective,30,90,3,3,0.05,0.95,0.943728204021572,16,65.0,1,65.0,1,65.0,1,65.0,1
8947,max_effective,30,90,3,3,0.05,0.95,0.9320855001501788,70,137.0,1,137.0,1,137.0,1,133.0,0
8948,max_effective,30,90,3,3,0.05,0.95,0.9060840849507008,9,72.0,1,72.0,1,72.0,1,72.0,1
8949,max_effective,30,90,3,3,0.05,0.95,0.9130472147041032,9,78.0,1,78.0,1,78.0,1,78.0,1
8950,max_effective,30,90,3,3,0.05,0.95,0.9461895724755328,61,159.0,0,173.0,0,174.0,1,174.0,1
8951,max_effective,30,90,3,3,0.05,0.95,0.9193845338834448,29,147.0,1,147.0,1,147.0,1,147.0,1
8952,max_effective,30,90,3,3,0.05,0.95,0.9430630096282862,19,94.0,1,94.0,1,94.0,1,94.0,1
8953,max_effective,30,90,3,3,0.05,0.95,0.9324934263052712,28,117.0,1,117.0,1,117.0,1,117.0,1
8954,max_effective,30,90,3,3,0.05,0.95,0.915489342364922,16,81.0,1,81.0,1,81.0,1,81.0,1
8955,max_effective,30,90,3,3,0.05,0.95,0.9380631817175382,11,69.0,1,69.0,1,69.0,1,69.0,1
8956,max_effective,30,90,3,3,0.05,0.95,0.9432841301483368,33,105.0,1,105.0,1,105.0,1,104.0,0
8957,max_effective,30,90,3,3,0.05,0.95,0.9426058609689516,74,185.0,0,185.0,0,201.0,1,201.0,1
8958,max_effective,30,90,3,3,0.05,0.95,0.8925497038945289,11,64.0,1,64.0,1,64.0,1,62.0,0
8959,max_effective,30,90,3,3,0.05,0.95,0.9118159409785944,8,64.0,1,64.0,1,64.0,1,64.0,1
8960,max_effective,30,90,3,3,0.05,0.95,0.9376763753396932,24,107.0,1,107.0,1,107.0,1,107.0,1
8961,max_effective,30,90,3,3,0.05,0.95,0.9264871122219782,24,92.0,1,92.0,1,92.0,1,92.0,1
8962,max_effective,30,90,3,3,0.05,0.95,0.8169547412193504,5,64.0,1,64.0,1,64.0,1,64.0,1
8963,max_effective,30,90,3,3,0.05,0.95,0.8361247360446378,10,66.0,1,66.0,1,66.0,1,66.0,1
8964,max_effective,30,90,3,3,0.05,0.95,0.8878426780340917,12,63.0,1,63.0,1,63.0,1,56.0,0
8965,max_effective,30,90,3,3,0.05,0.95,0.8770103365049965,22,71.0,1,71.0,1,71.0,1,71.0,1
8966,max_effective,30,90,3,3,0.05,0.95,0.9197566194445892,15,77.0,1,77.0,1,77.0,1,77.0,1
8967,max_effective,30,90,3,3,0.05,0.95,0.8761568854392255,14,87.0,1,87.0,1,87.0,1,87.0,1
8968,max_effective,30,90,3,3,0.05,0.95,0.9421931483317346,53,165.0,0,175.0,1,175.0,1,175.0,1
8969,max_effective,30,90,3,3,0.05,0.95,0.92984174870188,43,169.0,0,178.0,1,178.0,1,178.0,1
8970,max_effective,30,90,3,3,0.05,0.95,0.940964430450386,17,106.0,1,106.0,1,106.0,1,106.0,1
8971,max_effective,30,90,3,3,0.05,0.95,0.9492105159738852,68,164.0,0,174.0,1,174.0,1,174.0,1
8972,max_effective,30,90,3,3,0.05,0.95,0.917530978667164,14,80.0,1,80.0,1,80.0,1,80.0,1
8973,max_effective,30,90,3,3,0.05,0.95,0.9360351861874262,17,78.0,1,78.0,1,78.0,1,76.0,0
8974,max_effective,30,90,3,3,0.05,0.95,0.9191517171387912,32,100.0,1,100.0,1,100.0,1,100.0,1
8975,max_effective,30,90,3,3,0.05,0.95,0.9395632057908336,19,106.0,1,106.0,1,106.0,1,106.0,1
8976,max_effective,30,90,3,3,0.05,0.95,0.9470011865351792,17,94.0,1,94.0,1,94.0,1,92.0,0
8977,max_effective,30,90,3,3,0.05,0.95,0.9492919420480908,48,112.0,1,112.0,1,112.0,1,112.0,1
8978,max_effective,30,90,3,3,0.05,0.95,0.9342992134290672,11,87.0,1,87.0,1,87.0,1,87.0,1
8979,max_effective,30,90,3,3,0.05,0.95,0.9162138181361648,16,83.0,1,83.0,1,83.0,1,83.0,1
8980,max_effective,30,90,3,3,0.05,0.95,0.948475019340718,21,106.0,1,106.0,1,106.0,1,106.0,1
8981,max_effective,30,90,3,3,0.05,0.95,0.9487077144411432,25,112.0,1,112.0,1,112.0,1,112.0,1
8982,max_effective,30,90,3,3,0.05,0.95,0.9364490991539276,26,98.0,1,98.0,1,98.0,1,98.0,1
8983,max_effective,30,90,3,3,0.05,0.95,0.947649484043129,29,121.0,1,121.0,1,121.0,1,121.0,1
8984,max_effective,30,90,3,3,0.05,0.95,0.9161328630587812,9,73.0,1,73.0,1,73.0,1,73.0,1
8985,max_effective,30,90,3,3,0.05,0.95,0.9067615549880712,19,89.0,1,89.0,1,89.0,1,89.0,1
8986,max_effective,30,90,3,3,0.05,0.95,0.9411108814216688,38,115.0,1,115.0,1,115.0,1,115.0,1
8987,max_effective,30,90,3,3,0.05,0.95,0.9237937326795652,44,105.0,1,105.0,1,105.0,1,105.0,1
8988,max_effective,30,90,3,3,0.05,0.95,0.8950740102804811,10,74.0,1,74.0,1,74.0,1,74.0,1
8989,max_effective,30,90,3,3,0.05,0.95,0.8870950791152642,32,83.0,1,83.0,1,83.0,1,79.0,0
8990,max_effective,30,90,3,3,0.05,0.95,0.934752839521361,17,78.0,1,78.0,1,78.0,1,78.0,1
8991,max_effective,30,90,3,3,0.05,0.95,0.9293141965190616,40,104.0,1,104.0,1,104.0,1,104.0,1
8992,max_effective,30,90,3,3,0.05,0.95,0.9432391309720156,27,138.0,1,138.0,1,138.0,1,138.0,1
8993,max_effective,30,90,3,3,0.05,0.95,0.947796227212896,46,161.0,0,165.0,1,165.0,1,165.0,1
8994,max_effective,30,90,3,3,0.05,0.95,0.9277289570271744,9,61.0,1,61.0,1,61.0,1,61.0,1
8995,max_effective,30,90,3,3,0.05,0.95,0.9035233540819326,13,74.0,1,74.0,1,74.0,1,74.0,1
8996,max_effective,30,90,3,3,0.05,0.95,0.8944891084034574,11,69.0,1,69.0,1,69.0,1,69.0,1
8997,max_effective,30,90,3,3,0.05,0.95,0.9223845186719556,12,67.0,1,67.0,1,67.0,1,67.0,1
8998,max_effective,30,90,3,3,0.05,0.95,0.8944665455128594,31,107.0,1,107.0,1,107.0,1,107.0,1
8999,max_effective,30,90,3,3,0.05,0.95,0.9248362402925042,18,93.0,1,93.0,1,93.0,1,93.0,1
9000,max_effective,30,90,3,3,0.05,0.95,0.9336349365745428,22,130.0,1,130.0,1,130.0,1,130.0,1
9001,max_effective,30,90,3,3,0.05,0.95,0.9348598846838534,10,85.0,1,85.0,1,85.0,1,85.0,1
9002,max_effective,30,90,3,3,0.05,0.95,0.9181686321285596,10,62.0,1,62.0,1,62.0,1,62.0,1
9003,max_effective,30,90,3,3,0.05,0.95,0.9298106745718664,14,82.0,1,82.0,1,82.0,1,82.0,1
9004,max_effective,30,90,3,3,0.05,0.95,0.9093319076068762,11,78.0,1,78.0,1,78.0,1,78.0,1
9005,max_effective,30,90,3,3,0.05,0.95,0.9481459134548974,7,72.0,1,72.0,1,72.0,1,71.0,0
9006,max_effective,30,90,3,3,0.05,0.95,0.9394452684401244,17,84.0,1,84.0,1,84.0,1,83.0,0
9007,max_effective,30,90,3,3,0.05,0.95,0.890041414497796,19,67.0,1,67.0,1,67.0,1,67.0,1
9008,max_effective,30,90,3,3,0.05,0.95,0.9361484581391328,30,91.0,1,91.0,1,91.0,1,91.0,1
9009,max_effective,30,90,3,3,0.05,0.95,0.9316480404744608,58,143.0,1,143.0,1,143.0,1,143.0,1
9010,max_effective,30,90,3,3,0.05,0.95,0.9282316468909828,19,96.0,1,96.0,1,96.0,1,96.0,1
9011,max_effective,30,90,3,3,0.05,0.95,0.9151188565946712,42,115.0,1,115.0,1,115.0,1,115.0,1
9012,max_effective,30,90,3,3,0.05,0.95,0.9221153105399708,19,103.0,1,103.0,1,103.0,1,103.0,1
9013,max_effective,30,90,3,3,0.05,0.95,0.9437032356406256,11,83.0,1,83.0,1,83.0,1,83.0,1
9014,max_effective,30,90,3,3,0.05,0.95,0.920707643628545,4,54.0,1,54.0,1,54.0,1,54.0,1
9015,max_effective,30,90,3,3,0.05,0.95,0.9160304182714352,28,87.0,1,87.0,1,87.0,1,85.0,0
9016,max_effective,30,90,3,3,0.05,0.95,0.8346886421106282,17,75.0,1,75.0,1,75.0,1,75.0,1
9017,max_effective,30,90,3,3,0.05,0.95,0.9269390199209314,21,129.0,1,129.0,1,129.0,1,129.0,1
9018,max_effective,30,90,3,3,0.05,0.95,0.8930574125235238,18,95.0,1,95.0,1,95.0,1,95.0,1
9019,max_effective,30,90,3,3,0.05,0.95,0.9118798573344604,8,58.0,1,58.0,1,58.0,1,58.0,1
9020,max_effective,30,90,3,3,0.05,0.95,0.92897317137506,23,115.0,1,115.0,1,115.0,1,115.0,1
9021,max_effective,30,90,3,3,0.05,0.95,0.9499873943364664,51,134.0,1,134.0,1,134.0,1,134.0,1
9022,max_effective,30,90,3,3,0.05,0.95,0.9398948660190064,9,73.0,1,73.0,1,73.0,1,73.0,1
9023,max_effective,30,90,3,3,0.05,0.95,0.9240480370129736,12,66.0,1,66.0,1,66.0,1,65.0,0
9024,max_effective,30,90,3,3,0.05,0.95,0.947492154724897,6,60.0,1,60.0,1,60.0,1,60.0,1
9025,max_effective,30,90,3,3,0.05,0.95,0.9416531332549692,13,97.0,1,97.0,1,97.0,1,97.0,1
9026,max_effective,30,90,3,3,0.05,0.95,0.9189854045719336,18,92.0,1,92.0,1,92.0,1,92.0,1
9027,max_effective,30,90,3,3,0.05,0.95,0.9488963780253128,58,119.0,1,119.0,1,119.0,1,119.0,1
9028,max_effective,30,90,3,3,0.05,0.95,0.92275045711539,45,111.0,1,111.0,1,111.0,1,111.0,1
9029,max_effective,30,90,3,3,0.05,0.95,0.9469879219168552,15,102.0,1,102.0,1,102.0,1,102.0,1
9030,max_effective,30,90,3,3,0.05,0.95,0.9235869127770728,11,88.0,1,88.0,1,88.0,1,88.0,1
9031,max_effective,30,90,3,3,0.05,0.95,0.917462881207296,22,91.0,1,91.0,1,91.0,1,91.0,1
9032,max_effective,30,90,3,3,0.05,0.95,0.9400113660291431,39,118.0,1,118.0,1,118.0,1,118.0,1
9033,max_effective,30,90,3,3,0.05,0.95,0.9082602639339435,12,76.0,1,76.0,1,76.0,1,76.0,1
9034,max_effective,30,90,3,3,0.05,0.95,0.9397975210144012,43,133.0,1,133.0,1,133.0,1,131.0,0
9035,max_effective,30,90,3,3,0.05,0.95,0.9477145615948523,19,99.0,1,99.0,1,99.0,1,99.0,1
9036,max_effective,30,90,3,3,0.05,0.95,0.9299610341793751,20,90.0,1,90.0,1,90.0,1,90.0,1
9037,max_effective,30,90,3,3,0.05,0.95,0.8932403218914609,36,109.0,1,109.0,1,109.0,1,109.0,1
9038,max_effective,30,90,3,3,0.05,0.95,0.9184252967723948,17,86.0,1,86.0,1,86.0,1,86.0,1
9039,max_effective,30,90,3,3,0.05,0.95,0.9190261992409317,19,87.0,1,87.0,1,87.0,1,87.0,1
9040,max_effective,30,90,3,3,0.05,0.95,0.943075632273234,25,81.0,1,81.0,1,81.0,1,81.0,1
9041,max_effective,30,90,3,3,0.05,0.95,0.9436198015080892,27,106.0,1,106.0,1,106.0,1,106.0,1
9042,max_effective,30,90,3,3,0.05,0.95,0.9261093452302532,14,97.0,1,97.0,1,97.0,1,97.0,1
9043,max_effective,30,90,3,3,0.05,0.95,0.9340502646634192,12,90.0,1,90.0,1,90.0,1,90.0,1
9044,max_effective,30,90,3,3,0.05,0.95,0.8780486197168133,20,85.0,1,85.0,1,85.0,1,82.0,0
9045,max_effective,30,90,3,3,0.05,0.95,0.8859069253935434,8,64.0,1,64.0,1,64.0,1,61.0,0
9046,max_effective,30,90,3,3,0.05,0.95,0.9475912041647856,49,135.0,1,135.0,1,135.0,1,135.0,1
9047,max_effective,30,90,3,3,0.05,0.95,0.9218104206422776,31,96.0,1,96.0,1,96.0,1,96.0,1
9048,max_effective,30,90,3,3,0.05,0.95,0.9450021644763572,23,113.0,1,113.0,1,113.0,1,113.0,1
9049,max_effective,30,90,3,3,0.05,0.95,0.9119917420759852,19,78.0,1,78.0,1,78.0,1,78.0,1
9050,max_effective,30,90,3,3,0.05,0.95,0.8872528027168405,17,73.0,1,73.0,1,73.0,1,72.0,0
9051,max_effective,30,90,3,3,0.05,0.95,0.9215049574177118,10,69.0,1,69.0,1,69.0,1,68.0,0
9052,max_effective,30,90,3,3,0.05,0.95,0.917848181932497,36,129.0,1,129.0,1,129.0,1,129.0,1
9053,max_effective,30,90,3,3,0.05,0.95,0.9341698790324802,26,145.0,1,145.0,1,145.0,1,145.0,1
9054,max_effective,30,90,3,3,0.05,0.95,0.9270473940687496,20,107.0,1,107.0,1,107.0,1,107.0,1
9055,max_effective,30,90,3,3,0.05,0.95,0.9309933286123946,36,127.0,1,127.0,1,127.0,1,127.0,1
9056,max_effective,30,90,3,3,0.05,0.95,0.9423640206844878,58,174.0,0,191.0,0,207.0,1,207.0,1
9057,max_effective,30,90,3,3,0.05,0.95,0.9369422276555364,18,118.0,1,118.0,1,118.0,1,118.0,1
9058,max_effective,30,90,3,3,0.05,0.95,0.9389798351055526,29,143.0,1,143.0,1,143.0,1,143.0,1
9059,max_effective,30,90,3,3,0.05,0.95,0.946480401743186,10,103.0,1,103.0,1,103.0,1,103.0,1
9060,max_effective,30,90,3,3,0.05,0.95,0.9151276862971708,19,69.0,1,69.0,1,69.0,1,69.0,1
9061,max_effective,30,90,3,3,0.05,0.95,0.940233836739535,10,78.0,1,78.0,1,78.0,1,78.0,1
9062,max_effective,30,90,3,3,0.05,0.95,0.8850786805583246,8,62.0,1,62.0,1,62.0,1,62.0,1
9063,max_effective,30,90,3,3,0.05,0.95,0.9371215080476064,19,97.0,1,97.0,1,97.0,1,87.0,0
9064,max_effective,30,90,3,3,0.05,0.95,0.9237223363390809,18,111.0,1,111.0,1,111.0,1,111.0,1
9065,max_effective,30,90,3,3,0.05,0.95,0.8597394964989782,18,77.0,1,77.0,1,77.0,1,77.0,1
9066,max_effective,30,90,3,3,0.05,0.95,0.9329100286723888,37,133.0,1,133.0,1,133.0,1,133.0,1
9067,max_effective,30,90,3,3,0.05,0.95,0.8568947952306887,5,60.0,1,60.0,1,60.0,1,60.0,1
9068,max_effective,30,90,3,3,0.05,0.95,0.9479497484859624,43,103.0,1,103.0,1,103.0,1,103.0,1
9069,max_effective,30,90,3,3,0.05,0.95,0.9009915839205483,17,85.0,1,85.0,1,85.0,1,85.0,1
9070,max_effective,30,90,3,3,0.05,0.95,0.9382380716771996,23,112.0,1,112.0,1,112.0,1,112.0,1
9071,max_effective,30,90,3,3,0.05,0.95,0.9452093878186376,28,87.0,1,87.0,1,87.0,1,87.0,1
9072,max_effective,30,90,3,3,0.05,0.95,0.9377769348818258,26,134.0,1,134.0,1,134.0,1,134.0,1
9073,max_effective,30,90,3,3,0.05,0.95,0.8982435655590519,17,93.0,1,93.0,1,93.0,1,93.0,1
9074,max_effective,30,90,3,3,0.05,0.95,0.8440083424116156,11,75.0,1,75.0,1,75.0,1,75.0,1
9075,max_effective,30,90,3,3,0.05,0.95,0.9153681906458568,33,133.0,1,133.0,1,133.0,1,133.0,1
9076,max_effective,30,90,3,3,0.05,0.95,0.9478563490376322,25,92.0,1,92.0,1,92.0,1,92.0,1
9077,max_effective,30,90,3,3,0.05,0.95,0.9358438818842189,15,91.0,1,91.0,1,91.0,1,91.0,1
9078,max_effective,30,90,3,3,0.05,0.95,0.8933726589068469,6,60.0,1,60.0,1,60.0,1,60.0,1
9079,max_effective,30,90,3,3,0.05,0.95,0.8780621067346744,14,72.0,1,72.0,1,72.0,1,72.0,1
9080,max_effective,30,90,3,3,0.05,0.95,0.9359554114084572,16,128.0,1,128.0,1,128.0,1,128.0,1
9081,max_effective,30,90,3,3,0.05,0.95,0.8636662633924448,8,62.0,1,62.0,1,62.0,1,60.0,0
9082,max_effective,30,90,3,3,0.05,0.95,0.7872073069008746,11,72.0,1,72.0,1,72.0,1,72.0,1
9083,max_effective,30,90,3,3,0.05,0.95,0.9270328014932252,7,71.0,1,71.0,1,71.0,1,71.0,1
9084,max_effective,30,90,3,3,0.05,0.95,0.9348362610360924,16,92.0,1,92.0,1,92.0,1,92.0,1
9085,max_effective,30,90,3,3,0.05,0.95,0.920582848815646,7,67.0,1,67.0,1,67.0,1,67.0,1
9086,max_effective,30,90,3,3,0.05,0.95,0.9446274603835688,13,85.0,1,85.0,1,85.0,1,85.0,1
9087,max_effective,30,90,3,3,0.05,0.95,0.8518146669911777,11,83.0,1,83.0,1,83.0,1,83.0,1
9088,max_effective,30,90,3,3,0.05,0.95,0.9448376473856992,24,78.0,1,78.0,1,78.0,1,78.0,1
9089,max_effective,30,90,3,3,0.05,0.95,0.9134191185881634,31,109.0,1,109.0,1,109.0,1,109.0,1
9090,max_effective,30,90,3,3,0.05,0.95,0.9335994518544414,18,82.0,1,82.0,1,82.0,1,82.0,1
9091,max_effective,30,90,3,3,0.05,0.95,0.9169431159123757,32,99.0,1,99.0,1,99.0,1,99.0,1
9092,max_effective,30,90,3,3,0.05,0.95,0.9461450643016526,16,85.0,1,85.0,1,85.0,1,85.0,1
9093,max_effective,30,90,3,3,0.05,0.95,0.9257016832394984,24,117.0,1,117.0,1,117.0,1,117.0,1
9094,max_effective,30,90,3,3,0.05,0.95,0.9437319049511436,48,157.0,0,169.0,1,169.0,1,169.0,1
9095,max_effective,30,90,3,3,0.05,0.95,0.9121551353474612,21,88.0,1,88.0,1,88.0,1,87.0,0
9096,max_effective,30,90,3,3,0.05,0.95,0.9395770327971452,40,102.0,1,102.0,1,102.0,1,102.0,1
9097,max_effective,30,90,3,3,0.05,0.95,0.9346339576045718,37,147.0,1,147.0,1,147.0,1,147.0,1
9098,max_effective,30,90,3,3,0.05,0.95,0.9364951461369208,12,83.0,1,83.0,1,83.0,1,78.0,0
9099,max_effective,30,90,3,3,0.05,0.95,0.8893920830550521,8,84.0,1,84.0,1,84.0,1,83.0,0
9100,max_effective,30,90,3,3,0.05,0.95,0.9388597851389204,9,81.0,1,81.0,1,81.0,1,81.0,1
9101,max_effective,30,90,3,3,0.05,0.95,0.9415560664630288,13,69.0,1,69.0,1,69.0,1,69.0,1
9102,max_effective,30,90,3,3,0.05,0.95,0.925456279125781,30,101.0,1,101.0,1,101.0,1,101.0,1
9103,max_effective,30,90,3,3,0.05,0.95,0.8963229452095661,10,71.0,1,71.0,1,71.0,1,71.0,1
9104,max_effective,30,90,3,3,0.05,0.95,0.9350621354086542,44,142.0,1,142.0,1,142.0,1,142.0,1
9105,max_effective,30,90,3,3,0.05,0.95,0.9424560450078884,13,84.0,1,84.0,1,84.0,1,84.0,1
9106,max_effective,30,90,3,3,0.05,0.95,0.9489840564574726,29,123.0,1,123.0,1,123.0,1,123.0,1
9107,max_effective,30,90,3,3,0.05,0.95,0.9263195841391868,20,87.0,1,87.0,1,87.0,1,87.0,1
9108,max_effective,30,90,3,3,0.05,0.95,0.9252599545838244,12,82.0,1,82.0,1,82.0,1,79.0,0
9109,max_effective,30,90,3,3,0.05,0.95,0.92820794160341,16,88.0,1,88.0,1,88.0,1,88.0,1
9110,max_effective,30,90,3,3,0.05,0.95,0.8880301439008923,22,76.0,1,76.0,1,76.0,1,76.0,1
9111,max_effective,30,90,3,3,0.05,0.95,0.9381008067503428,6,62.0,1,62.0,1,62.0,1,62.0,1
9112,max_effective,30,90,3,3,0.05,0.95,0.7641147494691485,7,69.0,1,69.0,1,69.0,1,65.0,0
9113,max_effective,30,90,3,3,0.05,0.95,0.923548047587878,9,54.0,1,54.0,1,54.0,1,52.0,0
9114,max_effective,30,90,3,3,0.05,0.95,0.940171869593872,43,153.0,0,158.0,1,158.0,1,158.0,1
9115,max_effective,30,90,3,3,0.05,0.95,0.948865448094651,12,90.0,1,90.0,1,90.0,1,90.0,1
9116,max_effective,30,90,3,3,0.05,0.95,0.9385111002926484,14,102.0,1,102.0,1,102.0,1,102.0,1
9117,max_effective,30,90,3,3,0.05,0.95,0.9249501949329606,34,116.0,1,116.0,1,116.0,1,116.0,1
9118,max_effective,30,90,3,3,0.05,0.95,0.8901932987864165,12,64.0,1,64.0,1,64.0,1,64.0,1
9119,max_effective,30,90,3,3,0.05,0.95,0.8582080106126209,20,99.0,1,99.0,1,99.0,1,99.0,1
9120,max_effective,30,90,3,3,0.05,0.95,0.8696050674486394,9,59.0,1,59.0,1,59.0,1,59.0,1
9121,max_effective,30,90,3,3,0.05,0.95,0.9265548061411976,29,109.0,1,109.0,1,109.0,1,109.0,1
9122,max_effective,30,90,3,3,0.05,0.95,0.9223523713464744,21,111.0,1,111.0,1,111.0,1,111.0,1
9123,max_effective,30,90,3,3,0.05,0.95,0.9377484946669694,26,92.0,1,92.0,1,92.0,1,92.0,1
9124,max_effective,30,90,3,3,0.05,0.95,0.9244295663890608,14,101.0,1,101.0,1,101.0,1,101.0,1
9125,max_effective,30,90,3,3,0.05,0.95,0.8478661052134775,11,74.0,1,74.0,1,74.0,1,74.0,1
9126,max_effective,30,90,3,3,0.05,0.95,0.8703184307535669,9,71.0,1,71.0,1,71.0,1,71.0,1
9127,max_effective,30,90,3,3,0.05,0.95,0.911651052966022,21,99.0,1,99.0,1,99.0,1,98.0,0
9128,max_effective,30,90,3,3,0.05,0.95,0.944993688724962,33,155.0,1,155.0,1,155.0,1,155.0,1
9129,max_effective,30,90,3,3,0.05,0.95,0.9422054830402514,27,142.0,1,142.0,1,142.0,1,142.0,1
9130,max_effective,30,90,3,3,0.05,0.95,0.941720705987326,22,104.0,1,104.0,1,104.0,1,104.0,1
9131,max_effective,30,90,3,3,0.05,0.95,0.8956637327770383,10,68.0,1,68.0,1,68.0,1,68.0,1
9132,max_effective,30,90,3,3,0.05,0.95,0.9348320823397812,23,102.0,1,102.0,1,102.0,1,102.0,1
9133,max_effective,30,90,3,3,0.05,0.95,0.870481664473937,13,69.0,1,69.0,1,69.0,1,69.0,1
9134,max_effective,30,90,3,3,0.05,0.95,0.9184308971836715,25,126.0,1,126.0,1,126.0,1,121.0,0
9135,max_effective,30,90,3,3,0.05,0.95,0.9415100864054736,16,101.0,1,101.0,1,101.0,1,101.0,1
9136,max_effective,30,90,3,3,0.05,0.95,0.923437381457084,13,77.0,1,77.0,1,77.0,1,77.0,1
9137,max_effective,30,90,3,3,0.05,0.95,0.922107002854332,11,76.0,1,76.0,1,76.0,1,76.0,1
9138,max_effective,30,90,3,3,0.05,0.95,0.9427891510748322,9,74.0,1,74.0,1,74.0,1,73.0,0
9139,max_effective,30,90,3,3,0.05,0.95,0.8454888711293111,12,98.0,1,98.0,1,98.0,1,98.0,1
9140,max_effective,30,90,3,3,0.05,0.95,0.9466226930274396,14,90.0,1,90.0,1,90.0,1,90.0,1
9141,max_effective,30,90,3,3,0.05,0.95,0.9097709687518798,38,106.0,1,106.0,1,106.0,1,106.0,1
9142,max_effective,30,90,3,3,0.05,0.95,0.9332618924278284,32,122.0,1,122.0,1,122.0,1,122.0,1
9143,max_effective,30,90,3,3,0.05,0.95,0.889945327194374,24,101.0,1,101.0,1,101.0,1,101.0,1
9144,max_effective,30,90,3,3,0.05,0.95,0.9305641141613792,21,103.0,1,103.0,1,103.0,1,103.0,1
9145,max_effective,30,90,3,3,0.05,0.95,0.91397780330481,31,87.0,1,87.0,1,87.0,1,87.0,1
9146,max_effective,30,90,3,3,0.05,0.95,0.9231967202078868,51,169.0,0,175.0,1,175.0,1,175.0,1
9147,max_effective,30,90,3,3,0.05,0.95,0.9477115736766032,38,127.0,1,127.0,1,127.0,1,127.0,1
9148,max_effective,30,90,3,3,0.05,0.95,0.932862981425985,14,98.0,1,98.0,1,98.0,1,98.0,1
9149,max_effective,30,90,3,3,0.05,0.95,0.933701418674336,34,106.0,1,106.0,1,106.0,1,106.0,1
9150,max_effective,30,90,3,3,0.05,0.95,0.9299729792377422,21,96.0,1,96.0,1,96.0,1,95.0,0
9151,max_effective,30,90,3,3,0.05,0.95,0.8603027226940434,10,91.0,1,91.0,1,91.0,1,91.0,1
9152,max_effective,30,90,3,3,0.05,0.95,0.8251541077201111,8,59.0,1,59.0,1,59.0,1,59.0,1
9153,max_effective,30,90,3,3,0.05,0.95,0.9377964209723924,67,146.0,1,146.0,1,146.0,1,146.0,1
9154,max_effective,30,90,3,3,0.05,0.95,0.9176654810878364,18,109.0,1,109.0,1,109.0,1,109.0,1
9155,max_effective,30,90,3,3,0.05,0.95,0.9276472704872836,32,91.0,1,91.0,1,91.0,1,91.0,1
9156,max_effective,30,90,3,3,0.05,0.95,0.7410745128947004,3,44.0,1,44.0,1,44.0,1,43.0,0
9157,max_effective,30,90,3,3,0.05,0.95,0.932858300528814,24,108.0,1,108.0,1,108.0,1,108.0,1
9158,max_effective,30,90,3,3,0.05,0.95,0.9371998043349666,35,92.0,1,92.0,1,92.0,1,92.0,1
9159,max_effective,30,90,3,3,0.05,0.95,0.9054694359549564,34,116.0,1,116.0,1,116.0,1,116.0,1
9160,max_effective,30,90,3,3,0.05,0.95,0.9010983304550868,13,77.0,1,77.0,1,77.0,1,77.0,1
9161,max_effective,30,90,3,3,0.05,0.95,0.916678413986076,26,106.0,1,106.0,1,106.0,1,106.0,1
9162,max_effective,30,90,3,3,0.05,0.95,0.8196783285966723,5,58.0,1,58.0,1,58.0,1,58.0,1
9163,max_effective,30,90,3,3,0.05,0.95,0.9400750092391228,9,86.0,1,86.0,1,86.0,1,86.0,1
9164,max_effective,30,90,3,3,0.05,0.95,0.8865272528347791,8,78.0,1,78.0,1,78.0,1,78.0,1
9165,max_effective,30,90,3,3,0.05,0.95,0.9397227947741884,18,127.0,1,127.0,1,127.0,1,127.0,1
9166,max_effective,30,90,3,3,0.05,0.95,0.9442390469589464,39,165.0,1,165.0,1,165.0,1,165.0,1
9167,max_effective,30,90,3,3,0.05,0.95,0.9371466298514876,17,99.0,1,99.0,1,99.0,1,99.0,1
9168,max_effective,30,90,3,3,0.05,0.95,0.9134102785089872,8,72.0,1,72.0,1,72.0,1,72.0,1
9169,max_effective,30,90,3,3,0.05,0.95,0.9193650792403,17,70.0,1,70.0,1,70.0,1,70.0,1
9170,max_effective,30,90,3,3,0.05,0.95,0.9306841502685038,21,130.0,1,130.0,1,130.0,1,130.0,1
9171,max_effective,30,90,3,3,0.05,0.95,0.910457398297138,27,116.0,1,116.0,1,116.0,1,116.0,1
9172,max_effective,30,90,3,3,0.05,0.95,0.9391540598722916,12,69.0,1,69.0,1,69.0,1,69.0,1
9173,max_effective,30,90,3,3,0.05,0.95,0.9283687665194946,15,78.0,1,78.0,1,78.0,1,77.0,0
9174,max_effective,30,90,3,3,0.05,0.95,0.9473818247960336,9,69.0,1,69.0,1,69.0,1,69.0,1
9175,max_effective,30,90,3,3,0.05,0.95,0.9327442425723966,8,74.0,1,74.0,1,74.0,1,74.0,1
9176,max_effective,30,90,3,3,0.05,0.95,0.8852810242958598,13,89.0,1,89.0,1,89.0,1,88.0,0
9177,max_effective,30,90,3,3,0.05,0.95,0.9256068281798222,9,82.0,1,82.0,1,82.0,1,82.0,1
9178,max_effective,30,90,3,3,0.05,0.95,0.948811883740106,16,95.0,1,95.0,1,95.0,1,95.0,1
9179,max_effective,30,90,3,3,0.05,0.95,0.8918848510373893,18,89.0,1,89.0,1,89.0,1,89.0,1
9180,max_effective,30,90,3,3,0.05,0.95,0.9271598722462928,11,72.0,1,72.0,1,72.0,1,72.0,1
9181,max_effective,30,90,3,3,0.05,0.95,0.938466903533543,44,107.0,1,107.0,1,107.0,1,107.0,1
9182,max_effective,30,90,3,3,0.05,0.95,0.9323314233693692,17,81.0,1,81.0,1,81.0,1,81.0,1
9183,max_effective,30,90,3,3,0.05,0.95,0.9079035151185116,4,57.0,1,57.0,1,57.0,1,57.0,1
9184,max_effective,30,90,3,3,0.05,0.95,0.890939689546559,57,112.0,1,112.0,1,112.0,1,112.0,1
9185,max_effective,30,90,3,3,0.05,0.95,0.9334483950923822,15,61.0,1,61.0,1,61.0,1,61.0,1
9186,max_effective,30,90,3,3,0.05,0.95,0.9384080517470162,29,108.0,1,108.0,1,108.0,1,108.0,1
9187,max_effective,30,90,3,3,0.05,0.95,0.942938270090045,24,98.0,1,98.0,1,98.0,1,98.0,1
9188,max_effective,30,90,3,3,0.05,0.95,0.8673227393627745,8,69.0,1,69.0,1,69.0,1,69.0,1
9189,max_effective,30,90,3,3,0.05,0.95,0.9300501487762258,29,82.0,1,82.0,1,82.0,1,82.0,1
9190,max_effective,30,90,3,3,0.05,0.95,0.9154666861782502,36,120.0,1,120.0,1,120.0,1,117.0,0
9191,max_effective,30,90,3,3,0.05,0.95,0.94957934313635,27,120.0,1,120.0,1,120.0,1,120.0,1
9192,max_effective,30,90,3,3,0.05,0.95,0.895873838187482,10,59.0,1,59.0,1,59.0,1,59.0,1
9193,max_effective,30,90,3,3,0.05,0.95,0.9067344121927052,20,103.0,1,103.0,1,103.0,1,103.0,1
9194,max_effective,30,90,3,3,0.05,0.95,0.9307465421194414,21,95.0,1,95.0,1,95.0,1,95.0,1
9195,max_effective,30,90,3,3,0.05,0.95,0.9367775735253332,31,183.0,0,195.0,0,197.0,1,197.0,1
9196,max_effective,30,90,3,3,0.05,0.95,0.948331185400042,11,87.0,1,87.0,1,87.0,1,87.0,1
9197,max_effective,30,90,3,3,0.05,0.95,0.9045981572852192,9,74.0,1,74.0,1,74.0,1,74.0,1
9198,max_effective,30,90,3,3,0.05,0.95,0.924461918181258,35,88.0,1,88.0,1,88.0,1,88.0,1
9199,max_effective,30,90,3,3,0.05,0.95,0.9297600285314804,19,84.0,1,84.0,1,84.0,1,84.0,1
9200,max_effective,30,90,3,3,0.05,0.95,0.8947103322553982,16,82.0,1,82.0,1,82.0,1,82.0,1
9201,max_effective,30,90,3,3,0.05,0.95,0.904523664140674,14,85.0,1,85.0,1,85.0,1,85.0,1
9202,max_effective,30,90,3,3,0.05,0.95,0.9108280839781374,17,106.0,1,106.0,1,106.0,1,106.0,1
9203,max_effective,30,90,3,3,0.05,0.95,0.8863132984012153,19,101.0,1,101.0,1,101.0,1,101.0,1
9204,max_effective,30,90,3,3,0.05,0.95,0.9079549833152992,20,98.0,1,98.0,1,98.0,1,98.0,1
9205,max_effective,30,90,3,3,0.05,0.95,0.9399270514727184,33,139.0,1,139.0,1,139.0,1,139.0,1
9206,max_effective,30,90,3,3,0.05,0.95,0.8615994451213939,9,49.0,1,49.0,1,49.0,1,49.0,1
9207,max_effective,30,90,3,3,0.05,0.95,0.9417451261023376,27,134.0,1,134.0,1,134.0,1,134.0,1
9208,max_effective,30,90,3,3,0.05,0.95,0.9395166158540676,42,107.0,1,107.0,1,107.0,1,107.0,1
9209,max_effective,30,90,3,3,0.05,0.95,0.8918512505850628,9,67.0,1,67.0,1,67.0,1,67.0,1
9210,max_effective,30,90,3,3,0.05,0.95,0.8828167755268631,8,72.0,1,72.0,1,72.0,1,72.0,1
9211,max_effective,30,90,3,3,0.05,0.95,0.8513599763779829,15,82.0,1,82.0,1,82.0,1,74.0,0
9212,max_effective,30,90,3,3,0.05,0.95,0.909613029805474,21,70.0,1,70.0,1,70.0,1,69.0,0
9213,max_effective,30,90,3,3,0.05,0.95,0.9356665505589048,38,125.0,1,125.0,1,125.0,1,125.0,1
9214,max_effective,30,90,3,3,0.05,0.95,0.9435919167696676,20,92.0,1,92.0,1,92.0,1,92.0,1
9215,max_effective,30,90,3,3,0.05,0.95,0.9495095309337052,23,159.0,1,159.0,1,159.0,1,159.0,1
9216,max_effective,30,90,3,3,0.05,0.95,0.946322321105609,14,83.0,1,83.0,1,83.0,1,83.0,1
9217,max_effective,30,90,3,3,0.05,0.95,0.9384060956056348,34,133.0,1,133.0,1,133.0,1,133.0,1
9218,max_effective,30,90,3,3,0.05,0.95,0.8893656272780807,6,62.0,1,62.0,1,62.0,1,62.0,1
9219,max_effective,30,90,3,3,0.05,0.95,0.8804221373692832,8,63.0,1,63.0,1,63.0,1,63.0,1
9220,max_effective,30,90,3,3,0.05,0.95,0.9124622253185378,18,106.0,1,106.0,1,106.0,1,106.0,1
9221,max_effective,30,90,3,3,0.05,0.95,0.909338362194386,18,120.0,1,120.0,1,120.0,1,120.0,1
9222,max_effective,30,90,3,3,0.05,0.95,0.9055736658045794,40,137.0,1,137.0,1,137.0,1,137.0,1
9223,max_effective,30,90,3,3,0.05,0.95,0.9417043064074688,40,139.0,1,139.0,1,139.0,1,138.0,0
9224,max_effective,30,90,3,3,0.05,0.95,0.913772838284264,14,89.0,1,89.0,1,89.0,1,89.0,1
9225,max_effective,30,90,3,3,0.05,0.95,0.9453848362022564,80,157.0,0,192.0,0,199.0,0,203.0,1
9226,max_effective,30,90,3,3,0.05,0.95,0.9491714821962812,30,138.0,1,138.0,1,138.0,1,138.0,1
9227,max_effective,30,90,3,3,0.05,0.95,0.9396007284198116,32,126.0,1,126.0,1,126.0,1,126.0,1
9228,max_effective,30,90,3,3,0.05,0.95,0.939775623635098,18,95.0,1,95.0,1,95.0,1,95.0,1
9229,max_effective,30,90,3,3,0.05,0.95,0.8863766588393642,19,103.0,1,103.0,1,103.0,1,103.0,1
9230,max_effective,30,90,3,3,0.05,0.95,0.9153594982277852,47,143.0,1,143.0,1,143.0,1,143.0,1
9231,max_effective,30,90,3,3,0.05,0.95,0.9483651532651092,12,75.0,1,75.0,1,75.0,1,73.0,0
9232,max_effective,30,90,3,3,0.05,0.95,0.927877703200788,20,94.0,1,94.0,1,94.0,1,94.0,1
9233,max_effective,30,90,3,3,0.05,0.95,0.8025568220074749,8,60.0,1,60.0,1,60.0,1,60.0,1
9234,max_effective,30,90,3,3,0.05,0.95,0.9425670809345048,30,138.0,1,138.0,1,138.0,1,138.0,1
9235,max_effective,30,90,3,3,0.05,0.95,0.9450336457491768,37,158.0,1,158.0,1,158.0,1,158.0,1
9236,max_effective,30,90,3,3,0.05,0.95,0.9109945688836204,61,121.0,1,121.0,1,121.0,1,115.0,0
9237,max_effective,30,90,3,3,0.05,0.95,0.9369988936934952,26,118.0,1,118.0,1,118.0,1,118.0,1
9238,max_effective,30,90,3,3,0.05,0.95,0.947681329505304,49,125.0,1,125.0,1,125.0,1,124.0,0
9239,max_effective,30,90,3,3,0.05,0.95,0.9440693169634548,20,106.0,1,106.0,1,106.0,1,106.0,1
9240,max_effective,30,90,3,3,0.05,0.95,0.8859736031796765,17,91.0,1,91.0,1,91.0,1,91.0,1
9241,max_effective,30,90,3,3,0.05,0.95,0.9169819971455864,19,98.0,1,98.0,1,98.0,1,98.0,1
9242,max_effective,30,90,3,3,0.05,0.95,0.9422880785294926,51,138.0,1,138.0,1,138.0,1,138.0,1
9243,max_effective,30,90,3,3,0.05,0.95,0.9128895459656988,21,122.0,1,122.0,1,122.0,1,122.0,1
9244,max_effective,30,90,3,3,0.05,0.95,0.8873350005822139,20,68.0,1,68.0,1,68.0,1,68.0,1
9245,max_effective,30,90,3,3,0.05,0.95,0.9394866781334692,46,109.0,1,109.0,1,109.0,1,109.0,1
9246,max_effective,30,90,3,3,0.05,0.95,0.9023801743108544,28,95.0,1,95.0,1,95.0,1,95.0,1
9247,max_effective,30,90,3,3,0.05,0.95,0.9230024373198936,21,93.0,1,93.0,1,93.0,1,91.0,0
9248,max_effective,30,90,3,3,0.05,0.95,0.9168010297437168,25,141.0,1,141.0,1,141.0,1,141.0,1
9249,max_effective,30,90,3,3,0.05,0.95,0.9242842935021808,43,118.0,1,118.0,1,118.0,1,117.0,0
9250,max_effective,30,90,3,3,0.05,0.95,0.8878053654644709,6,53.0,1,53.0,1,53.0,1,53.0,1
9251,max_effective,30,90,3,3,0.05,0.95,0.937261872397776,17,99.0,1,99.0,1,99.0,1,99.0,1
9252,max_effective,30,90,3,3,0.05,0.95,0.9354855370146734,20,112.0,1,112.0,1,112.0,1,112.0,1
9253,max_effective,30,90,3,3,0.05,0.95,0.8965960631377069,12,72.0,1,72.0,1,72.0,1,72.0,1
9254,max_effective,30,90,3,3,0.05,0.95,0.9158488363252928,10,84.0,1,84.0,1,84.0,1,84.0,1
9255,max_effective,30,90,3,3,0.05,0.95,0.9077241505785492,29,94.0,1,94.0,1,94.0,1,93.0,0
9256,max_effective,30,90,3,3,0.05,0.95,0.8928380477971755,35,132.0,1,132.0,1,132.0,1,132.0,1
9257,max_effective,30,90,3,3,0.05,0.95,0.9322089395799174,38,143.0,1,143.0,1,143.0,1,143.0,1
9258,max_effective,30,90,3,3,0.05,0.95,0.94614941670971,10,70.0,1,70.0,1,70.0,1,70.0,1
9259,max_effective,30,90,3,3,0.05,0.95,0.949200258386488,15,102.0,1,102.0,1,102.0,1,102.0,1
9260,max_effective,30,90,3,3,0.05,0.95,0.9177015402037444,11,84.0,1,84.0,1,84.0,1,84.0,1
9261,max_effective,30,90,3,3,0.05,0.95,0.9353881913325814,23,120.0,1,120.0,1,120.0,1,117.0,0
9262,max_effective,30,90,3,3,0.05,0.95,0.9074170853618349,14,76.0,1,76.0,1,76.0,1,76.0,1
9263,max_effective,30,90,3,3,0.05,0.95,0.8575069897562622,8,69.0,1,69.0,1,69.0,1,69.0,1
9264,max_effective,30,90,3,3,0.05,0.95,0.9434626488458132,58,142.0,0,155.0,1,155.0,1,155.0,1
9265,max_effective,30,90,3,3,0.05,0.95,0.8464159099628543,9,60.0,1,60.0,1,60.0,1,60.0,1
9266,max_effective,30,90,3,3,0.05,0.95,0.9313959854674524,48,166.0,0,171.0,1,171.0,1,171.0,1
9267,max_effective,30,90,3,3,0.05,0.95,0.9312887157688547,19,72.0,1,72.0,1,72.0,1,72.0,1
9268,max_effective,30,90,3,3,0.05,0.95,0.9266498149469312,18,103.0,1,103.0,1,103.0,1,103.0,1
9269,max_effective,30,90,3,3,0.05,0.95,0.9345136744867648,14,91.0,1,91.0,1,91.0,1,91.0,1
9270,max_effective,30,90,3,3,0.05,0.95,0.9451878075051576,23,98.0,1,98.0,1,98.0,1,98.0,1
9271,max_effective,30,90,3,3,0.05,0.95,0.9228739481262596,27,88.0,1,88.0,1,88.0,1,88.0,1
9272,max_effective,30,90,3,3,0.05,0.95,0.9441425987087796,22,121.0,1,121.0,1,121.0,1,121.0,1
9273,max_effective,30,90,3,3,0.05,0.95,0.948839876133931,105,144.0,0,186.0,1,186.0,1,186.0,1
9274,max_effective,30,90,3,3,0.05,0.95,0.9182310056794478,16,119.0,1,119.0,1,119.0,1,119.0,1
9275,max_effective,30,90,3,3,0.05,0.95,0.929672572892958,24,109.0,1,109.0,1,109.0,1,109.0,1
9276,max_effective,30,90,3,3,0.05,0.95,0.9067598266664724,11,71.0,1,71.0,1,71.0,1,71.0,1
9277,max_effective,30,90,3,3,0.05,0.95,0.9163312059360276,14,90.0,1,90.0,1,90.0,1,90.0,1
9278,max_effective,30,90,3,3,0.05,0.95,0.9439501508472716,15,100.0,1,100.0,1,100.0,1,100.0,1
9279,max_effective,30,90,3,3,0.05,0.95,0.9199855385275832,37,131.0,1,131.0,1,131.0,1,131.0,1
9280,max_effective,30,90,3,3,0.05,0.95,0.9481185681756008,18,122.0,1,122.0,1,122.0,1,122.0,1
9281,max_effective,30,90,3,3,0.05,0.95,0.9357938648566416,22,116.0,1,116.0,1,116.0,1,116.0,1
9282,max_effective,30,90,3,3,0.05,0.95,0.9471343152822204,25,107.0,1,107.0,1,107.0,1,106.0,0
9283,max_effective,30,90,3,3,0.05,0.95,0.9429984100041144,44,123.0,1,123.0,1,123.0,1,123.0,1
9284,max_effective,30,90,3,3,0.05,0.95,0.9225958741716592,37,123.0,1,123.0,1,123.0,1,123.0,1
9285,max_effective,30,90,3,3,0.05,0.95,0.891485953635159,15,111.0,1,111.0,1,111.0,1,111.0,1
9286,max_effective,30,90,3,3,0.05,0.95,0.9345739910652552,34,171.0,0,172.0,1,172.0,1,172.0,1
9287,max_effective,30,90,3,3,0.05,0.95,0.944790130309462,17,84.0,1,84.0,1,84.0,1,84.0,1
9288,max_effective,30,90,3,3,0.05,0.95,0.9495393795423048,20,118.0,1,118.0,1,118.0,1,118.0,1
9289,max_effective,30,90,3,3,0.05,0.95,0.8729978394324298,17,102.0,1,102.0,1,102.0,1,102.0,1
9290,max_effective,30,90,3,3,0.05,0.95,0.8790048581122288,17,74.0,1,74.0,1,74.0,1,74.0,1
9291,max_effective,30,90,3,3,0.05,0.95,0.9009386699219402,8,64.0,1,64.0,1,64.0,1,64.0,1
9292,max_effective,30,90,3,3,0.05,0.95,0.8408983374090349,11,74.0,1,74.0,1,74.0,1,74.0,1
9293,max_effective,30,90,3,3,0.05,0.95,0.938960876847706,8,61.0,1,61.0,1,61.0,1,61.0,1
9294,max_effective,30,90,3,3,0.05,0.95,0.8792658538122368,5,57.0,1,57.0,1,57.0,1,56.0,0
9295,max_effective,30,90,3,3,0.05,0.95,0.9152883293151856,7,59.0,1,59.0,1,59.0,1,59.0,1
9296,max_effective,30,90,3,3,0.05,0.95,0.913406825517588,12,91.0,1,91.0,1,91.0,1,91.0,1
9297,max_effective,30,90,3,3,0.05,0.95,0.939043547819677,14,105.0,1,105.0,1,105.0,1,105.0,1
9298,max_effective,30,90,3,3,0.05,0.95,0.820291514613906,8,66.0,1,66.0,1,66.0,1,66.0,1
9299,max_effective,30,90,3,3,0.05,0.95,0.9413052810343652,17,105.0,1,105.0,1,105.0,1,101.0,0
9300,max_effective,30,90,3,3,0.05,0.95,0.9053507300962784,12,79.0,1,79.0,1,79.0,1,79.0,1
9301,max_effective,30,90,3,3,0.05,0.95,0.903999088295104,5,52.0,1,52.0,1,52.0,1,51.0,0
9302,max_effective,30,90,3,3,0.05,0.95,0.9136324357263828,18,82.0,1,82.0,1,82.0,1,82.0,1
9303,max_effective,30,90,3,3,0.05,0.95,0.8743202632297723,21,77.0,1,77.0,1,77.0,1,74.0,0
9304,max_effective,30,90,3,3,0.05,0.95,0.9236564508876526,11,79.0,1,79.0,1,79.0,1,78.0,0
9305,max_effective,30,90,3,3,0.05,0.95,0.9492040019017846,12,86.0,1,86.0,1,86.0,1,86.0,1
9306,max_effective,30,90,3,3,0.05,0.95,0.9396650852509186,16,111.0,1,111.0,1,111.0,1,110.0,0
9307,max_effective,30,90,3,3,0.05,0.95,0.9421925318626028,22,81.0,1,81.0,1,81.0,1,81.0,1
9308,max_effective,30,90,3,3,0.05,0.95,0.8930826642805345,18,86.0,1,86.0,1,86.0,1,86.0,1
9309,max_effective,30,90,3,3,0.05,0.95,0.9292437138446548,6,51.0,1,51.0,1,51.0,1,51.0,1
9310,max_effective,30,90,3,3,0.05,0.95,0.8851029086412266,8,71.0,1,71.0,1,71.0,1,71.0,1
9311,max_effective,30,90,3,3,0.05,0.95,0.8285425556535729,8,85.0,1,85.0,1,85.0,1,85.0,1
9312,max_effective,30,90,3,3,0.05,0.95,0.9140263938868118,14,107.0,1,107.0,1,107.0,1,107.0,1
9313,max_effective,30,90,3,3,0.05,0.95,0.8614885561173647,9,72.0,1,72.0,1,72.0,1,72.0,1
9314,max_effective,30,90,3,3,0.05,0.95,0.9340701092977538,19,95.0,1,95.0,1,95.0,1,95.0,1
9315,max_effective,30,90,3,3,0.05,0.95,0.9298987499167224,20,112.0,1,112.0,1,112.0,1,112.0,1
9316,max_effective,30,90,3,3,0.05,0.95,0.8704256288605133,10,59.0,1,59.0,1,59.0,1,59.0,1
9317,max_effective,30,90,3,3,0.05,0.95,0.9079328472951071,11,89.0,1,89.0,1,89.0,1,89.0,1
9318,max_effective,30,90,3,3,0.05,0.95,0.9472351152511784,22,97.0,1,97.0,1,97.0,1,97.0,1
9319,max_effective,30,90,3,3,0.05,0.95,0.940090528964512,27,130.0,1,130.0,1,130.0,1,130.0,1
9320,max_effective,30,90,3,3,0.05,0.95,0.9186035539800148,31,92.0,1,92.0,1,92.0,1,92.0,1
9321,max_effective,30,90,3,3,0.05,0.95,0.9206506514729929,41,156.0,0,162.0,1,162.0,1,162.0,1
9322,max_effective,30,90,3,3,0.05,0.95,0.928796705049876,23,122.0,1,122.0,1,122.0,1,122.0,1
9323,max_effective,30,90,3,3,0.05,0.95,0.9436646961194236,18,93.0,1,93.0,1,93.0,1,92.0,0
9324,max_effective,30,90,3,3,0.05,0.95,0.931119904310624,19,117.0,1,117.0,1,117.0,1,117.0,1
9325,max_effective,30,90,3,3,0.05,0.95,0.9332338651067495,16,86.0,1,86.0,1,86.0,1,86.0,1
9326,max_effective,30,90,3,3,0.05,0.95,0.9218683940874962,12,78.0,1,78.0,1,78.0,1,78.0,1
9327,max_effective,30,90,3,3,0.05,0.95,0.9228206889221908,24,70.0,1,70.0,1,70.0,1,70.0,1
9328,max_effective,30,90,3,3,0.05,0.95,0.8925342318691831,15,65.0,1,65.0,1,65.0,1,63.0,0
9329,max_effective,30,90,3,3,0.05,0.95,0.94145977196857,21,94.0,1,94.0,1,94.0,1,94.0,1
9330,max_effective,30,90,3,3,0.05,0.95,0.9143578381345304,23,91.0,1,91.0,1,91.0,1,90.0,0
9331,max_effective,30,90,3,3,0.05,0.95,0.9275694094455992,30,85.0,1,85.0,1,85.0,1,85.0,1
9332,max_effective,30,90,3,3,0.05,0.95,0.9283036682440792,63,146.0,1,146.0,1,146.0,1,146.0,1
9333,max_effective,30,90,3,3,0.05,0.95,0.9355477953100224,35,133.0,1,133.0,1,133.0,1,133.0,1
9334,max_effective,30,90,3,3,0.05,0.95,0.9487921557248316,16,127.0,1,127.0,1,127.0,1,127.0,1
9335,max_effective,30,90,3,3,0.05,0.95,0.9279399700850892,52,108.0,1,108.0,1,108.0,1,108.0,1
9336,max_effective,30,90,3,3,0.05,0.95,0.9340057098925054,31,110.0,1,110.0,1,110.0,1,110.0,1
9337,max_effective,30,90,3,3,0.05,0.95,0.9243637820769914,16,106.0,1,106.0,1,106.0,1,101.0,0
9338,max_effective,30,90,3,3,0.05,0.95,0.9422429793132566,94,145.0,1,145.0,1,145.0,1,144.0,0
9339,max_effective,30,90,3,3,0.05,0.95,0.9466014846310205,67,137.0,0,159.0,1,159.0,1,159.0,1
9340,max_effective,30,90,3,3,0.05,0.95,0.9087950359434508,25,121.0,1,121.0,1,121.0,1,121.0,1
9341,max_effective,30,90,3,3,0.05,0.95,0.938685371206925,32,128.0,1,128.0,1,128.0,1,128.0,1
9342,max_effective,30,90,3,3,0.05,0.95,0.9349327053965932,38,106.0,1,106.0,1,106.0,1,106.0,1
9343,max_effective,30,90,3,3,0.05,0.95,0.9397406444112656,59,174.0,0,191.0,1,191.0,1,191.0,1
9344,max_effective,30,90,3,3,0.05,0.95,0.8667090520507171,15,76.0,1,76.0,1,76.0,1,76.0,1
9345,max_effective,30,90,3,3,0.05,0.95,0.94559603085971,10,60.0,1,60.0,1,60.0,1,60.0,1
9346,max_effective,30,90,3,3,0.05,0.95,0.9426122816091852,18,83.0,1,83.0,1,83.0,1,83.0,1
9347,max_effective,30,90,3,3,0.05,0.95,0.9463083581170904,33,159.0,1,159.0,1,159.0,1,159.0,1
9348,max_effective,30,90,3,3,0.05,0.95,0.9445647556356036,13,87.0,1,87.0,1,87.0,1,87.0,1
9349,max_effective,30,90,3,3,0.05,0.95,0.9387740334303332,10,67.0,1,67.0,1,67.0,1,67.0,1
9350,max_effective,30,90,3,3,0.05,0.95,0.9018055564066366,22,87.0,1,87.0,1,87.0,1,87.0,1
9351,max_effective,30,90,3,3,0.05,0.95,0.912862319000568,30,109.0,1,109.0,1,109.0,1,109.0,1
9352,max_effective,30,90,3,3,0.05,0.95,0.909861930939192,20,98.0,1,98.0,1,98.0,1,98.0,1
9353,max_effective,30,90,3,3,0.05,0.95,0.8882944369362064,12,76.0,1,76.0,1,76.0,1,76.0,1
9354,max_effective,30,90,3,3,0.05,0.95,0.9495573084100236,24,113.0,1,113.0,1,113.0,1,113.0,1
9355,max_effective,30,90,3,3,0.05,0.95,0.9247298341032628,47,123.0,1,123.0,1,123.0,1,122.0,0
9356,max_effective,30,90,3,3,0.05,0.95,0.917972119514348,26,130.0,1,130.0,1,130.0,1,130.0,1
9357,max_effective,30,90,3,3,0.05,0.95,0.9221873441916676,24,77.0,1,77.0,1,77.0,1,77.0,1
9358,max_effective,30,90,3,3,0.05,0.95,0.9229967925793324,19,84.0,1,84.0,1,84.0,1,84.0,1
9359,max_effective,30,90,3,3,0.05,0.95,0.9342322882999468,37,118.0,1,118.0,1,118.0,1,118.0,1
9360,max_effective,30,90,3,3,0.05,0.95,0.7786619907001157,7,62.0,1,62.0,1,62.0,1,62.0,1
9361,max_effective,30,90,3,3,0.05,0.95,0.9373774672276668,31,95.0,1,95.0,1,95.0,1,95.0,1
9362,max_effective,30,90,3,3,0.05,0.95,0.8627315681723776,19,94.0,1,94.0,1,94.0,1,94.0,1
9363,max_effective,30,90,3,3,0.05,0.95,0.9200785899128572,38,115.0,1,115.0,1,115.0,1,115.0,1
9364,max_effective,30,90,3,3,0.05,0.95,0.939739156401624,53,188.0,0,195.0,0,199.0,1,199.0,1
9365,max_effective,30,90,3,3,0.05,0.95,0.9413140500014864,19,87.0,1,87.0,1,87.0,1,87.0,1
9366,max_effective,30,90,3,3,0.05,0.95,0.9368554752663496,28,95.0,1,95.0,1,95.0,1,95.0,1
9367,max_effective,30,90,3,3,0.05,0.95,0.910323393905767,33,126.0,1,126.0,1,126.0,1,126.0,1
9368,max_effective,30,90,3,3,0.05,0.95,0.9043213200199126,7,78.0,1,78.0,1,78.0,1,78.0,1
9369,max_effective,30,90,3,3,0.05,0.95,0.9237876534788484,31,110.0,1,110.0,1,110.0,1,110.0,1
9370,max_effective,30,90,3,3,0.05,0.95,0.9002417219920686,8,80.0,1,80.0,1,80.0,1,80.0,1
9371,max_effective,30,90,3,3,0.05,0.95,0.885472549085637,14,80.0,1,80.0,1,80.0,1,79.0,0
9372,max_effective,30,90,3,3,0.05,0.95,0.9406371954568534,17,110.0,1,110.0,1,110.0,1,110.0,1
9373,max_effective,30,90,3,3,0.05,0.95,0.9401464595451612,19,83.0,1,83.0,1,83.0,1,83.0,1
9374,max_effective,30,90,3,3,0.05,0.95,0.9262254802587164,16,101.0,1,101.0,1,101.0,1,101.0,1
9375,max_effective,30,90,3,3,0.05,0.95,0.9252515899527712,23,106.0,1,106.0,1,106.0,1,106.0,1
9376,max_effective,30,90,3,3,0.05,0.95,0.8793649490340865,14,70.0,1,70.0,1,70.0,1,69.0,0
9377,max_effective,30,90,3,3,0.05,0.95,0.9383289543566304,17,89.0,1,89.0,1,89.0,1,89.0,1
9378,max_effective,30,90,3,3,0.05,0.95,0.900916222389836,15,69.0,1,69.0,1,69.0,1,60.0,0
9379,max_effective,30,90,3,3,0.05,0.95,0.9375603439640386,22,104.0,1,104.0,1,104.0,1,104.0,1
9380,max_effective,30,90,3,3,0.05,0.95,0.9186161764612992,7,57.0,1,57.0,1,57.0,1,57.0,1
9381,max_effective,30,90,3,3,0.05,0.95,0.9025643386602404,25,91.0,1,91.0,1,91.0,1,91.0,1
9382,max_effective,30,90,3,3,0.05,0.95,0.9429499285969152,9,61.0,1,61.0,1,61.0,1,61.0,1
9383,max_effective,30,90,3,3,0.05,0.95,0.9298858985285828,14,98.0,1,98.0,1,98.0,1,98.0,1
9384,max_effective,30,90,3,3,0.05,0.95,0.9469028217702176,44,133.0,1,133.0,1,133.0,1,133.0,1
9385,max_effective,30,90,3,3,0.05,0.95,0.9363361321651756,12,68.0,1,68.0,1,68.0,1,68.0,1
9386,max_effective,30,90,3,3,0.05,0.95,0.9469792577484092,13,102.0,1,102.0,1,102.0,1,101.0,0
9387,max_effective,30,90,3,3,0.05,0.95,0.9229922262100744,19,91.0,1,91.0,1,91.0,1,91.0,1
9388,max_effective,30,90,3,3,0.05,0.95,0.9469113647830966,41,135.0,1,135.0,1,135.0,1,135.0,1
9389,max_effective,30,90,3,3,0.05,0.95,0.892762029996668,25,81.0,1,81.0,1,81.0,1,81.0,1
9390,max_effective,30,90,3,3,0.05,0.95,0.8705829693635418,8,67.0,1,67.0,1,67.0,1,67.0,1
9391,max_effective,30,90,3,3,0.05,0.95,0.903269525274557,37,128.0,1,128.0,1,128.0,1,128.0,1
9392,max_effective,30,90,3,3,0.05,0.95,0.9489731614788862,23,95.0,1,95.0,1,95.0,1,95.0,1
9393,max_effective,30,90,3,3,0.05,0.95,0.9420370034193102,27,114.0,1,114.0,1,114.0,1,114.0,1
9394,max_effective,30,90,3,3,0.05,0.95,0.9273564693903144,21,85.0,1,85.0,1,85.0,1,84.0,0
9395,max_effective,30,90,3,3,0.05,0.95,0.94755933270495,36,116.0,1,116.0,1,116.0,1,116.0,1
9396,max_effective,30,90,3,3,0.05,0.95,0.9330648201291502,44,114.0,1,114.0,1,114.0,1,114.0,1
9397,max_effective,30,90,3,3,0.05,0.95,0.9314732099474072,37,170.0,0,172.0,1,172.0,1,172.0,1
9398,max_effective,30,90,3,3,0.05,0.95,0.8993039916077186,7,75.0,1,75.0,1,75.0,1,75.0,1
9399,max_effective,30,90,3,3,0.05,0.95,0.9410783993987648,12,79.0,1,79.0,1,79.0,1,79.0,1
9400,max_effective,30,90,3,3,0.05,0.95,0.8749081736680723,12,69.0,1,69.0,1,69.0,1,69.0,1
9401,max_effective,30,90,3,3,0.05,0.95,0.8917008408387868,15,90.0,1,90.0,1,90.0,1,90.0,1
9402,max_effective,30,90,3,3,0.05,0.95,0.7914516801496372,4,45.0,1,45.0,1,45.0,1,45.0,1
9403,max_effective,30,90,3,3,0.05,0.95,0.9373474796296252,27,90.0,1,90.0,1,90.0,1,90.0,1
9404,max_effective,30,90,3,3,0.05,0.95,0.9049541693923736,20,113.0,1,113.0,1,113.0,1,113.0,1
9405,max_effective,30,90,3,3,0.05,0.95,0.946582079750114,53,128.0,0,138.0,1,138.0,1,138.0,1
9406,max_effective,30,90,3,3,0.05,0.95,0.9419493633711024,40,191.0,0,202.0,0,204.0,1,204.0,1
9407,max_effective,30,90,3,3,0.05,0.95,0.9004462286648937,12,58.0,1,58.0,1,58.0,1,58.0,1
9408,max_effective,30,90,3,3,0.05,0.95,0.9414796951451776,18,96.0,1,96.0,1,96.0,1,96.0,1
9409,max_effective,30,90,3,3,0.05,0.95,0.9291651675456236,26,114.0,1,114.0,1,114.0,1,112.0,0
9410,max_effective,30,90,3,3,0.05,0.95,0.916590534824152,20,89.0,1,89.0,1,89.0,1,89.0,1
9411,max_effective,30,90,3,3,0.05,0.95,0.8902983495388962,8,78.0,1,78.0,1,78.0,1,78.0,1
9412,max_effective,30,90,3,3,0.05,0.95,0.942977424823169,8,62.0,1,62.0,1,62.0,1,62.0,1
9413,max_effective,30,90,3,3,0.05,0.95,0.9317026963979116,27,125.0,1,125.0,1,125.0,1,116.0,0
9414,max_effective,30,90,3,3,0.05,0.95,0.8831893740062184,18,130.0,1,130.0,1,130.0,1,130.0,1
9415,max_effective,30,90,3,3,0.05,0.95,0.9245213456314672,6,67.0,1,67.0,1,67.0,1,67.0,1
9416,max_effective,30,90,3,3,0.05,0.95,0.9470745851599592,11,69.0,1,69.0,1,69.0,1,69.0,1
9417,max_effective,30,90,3,3,0.05,0.95,0.9473710033434776,42,150.0,1,150.0,1,150.0,1,150.0,1
9418,max_effective,30,90,3,3,0.05,0.95,0.863853707989026,6,64.0,1,64.0,1,64.0,1,64.0,1
9419,max_effective,30,90,3,3,0.05,0.95,0.921234610320886,26,100.0,1,100.0,1,100.0,1,100.0,1
9420,max_effective,30,90,3,3,0.05,0.95,0.9427675970465076,12,87.0,1,87.0,1,87.0,1,87.0,1
9421,max_effective,30,90,3,3,0.05,0.95,0.9423964592514562,58,191.0,0,212.0,0,218.0,1,213.0,0
9422,max_effective,30,90,3,3,0.05,0.95,0.9073530331370574,35,114.0,1,114.0,1,114.0,1,114.0,1
9423,max_effective,30,90,3,3,0.05,0.95,0.8780803858634808,18,91.0,1,91.0,1,91.0,1,91.0,1
9424,max_effective,30,90,3,3,0.05,0.95,0.9428305975297012,50,172.0,0,182.0,1,182.0,1,182.0,1
9425,max_effective,30,90,3,3,0.05,0.95,0.9106510385451054,18,101.0,1,101.0,1,101.0,1,101.0,1
9426,max_effective,30,90,3,3,0.05,0.95,0.9333682477074468,26,87.0,1,87.0,1,87.0,1,87.0,1
9427,max_effective,30,90,3,3,0.05,0.95,0.942492987739493,10,75.0,1,75.0,1,75.0,1,75.0,1
9428,max_effective,30,90,3,3,0.05,0.95,0.9015530230117642,8,63.0,1,63.0,1,63.0,1,63.0,1
9429,max_effective,30,90,3,3,0.05,0.95,0.9475455846505402,22,122.0,1,122.0,1,122.0,1,122.0,1
9430,max_effective,30,90,3,3,0.05,0.95,0.9352952832070066,14,80.0,1,80.0,1,80.0,1,80.0,1
9431,max_effective,30,90,3,3,0.05,0.95,0.9382864853539796,15,83.0,1,83.0,1,83.0,1,83.0,1
9432,max_effective,30,90,3,3,0.05,0.95,0.9267026210385084,29,107.0,1,107.0,1,107.0,1,107.0,1
9433,max_effective,30,90,3,3,0.05,0.95,0.9383444836751652,40,128.0,1,128.0,1,128.0,1,127.0,0
9434,max_effective,30,90,3,3,0.05,0.95,0.941303950774922,36,124.0,1,124.0,1,124.0,1,124.0,1
9435,max_effective,30,90,3,3,0.05,0.95,0.8611396313132245,7,63.0,1,63.0,1,63.0,1,63.0,1
9436,max_effective,30,90,3,3,0.05,0.95,0.943151986747903,19,111.0,1,111.0,1,111.0,1,110.0,0
9437,max_effective,30,90,3,3,0.05,0.95,0.931299384943818,18,114.0,1,114.0,1,114.0,1,114.0,1
9438,max_effective,30,90,3,3,0.05,0.95,0.9241386255958008,12,70.0,1,70.0,1,70.0,1,70.0,1
9439,max_effective,30,90,3,3,0.05,0.95,0.943084287846776,20,106.0,1,106.0,1,106.0,1,106.0,1
9440,max_effective,30,90,3,3,0.05,0.95,0.9344658125679663,17,85.0,1,85.0,1,85.0,1,85.0,1
9441,max_effective,30,90,3,3,0.05,0.95,0.9364588034743286,17,90.0,1,90.0,1,90.0,1,90.0,1
9442,max_effective,30,90,3,3,0.05,0.95,0.906011980324208,13,87.0,1,87.0,1,87.0,1,87.0,1
9443,max_effective,30,90,3,3,0.05,0.95,0.9422335561667704,53,121.0,1,121.0,1,121.0,1,121.0,1
9444,max_effective,30,90,3,3,0.05,0.95,0.8812731480268906,10,70.0,1,70.0,1,70.0,1,70.0,1
9445,max_effective,30,90,3,3,0.05,0.95,0.9299170021861212,20,84.0,1,84.0,1,84.0,1,84.0,1
9446,max_effective,30,90,3,3,0.05,0.95,0.8810672372539563,10,78.0,1,78.0,1,78.0,1,78.0,1
9447,max_effective,30,90,3,3,0.05,0.95,0.8735326296364054,8,74.0,1,74.0,1,74.0,1,73.0,0
9448,max_effective,30,90,3,3,0.05,0.95,0.8964823122317471,19,104.0,1,104.0,1,104.0,1,104.0,1
9449,max_effective,30,90,3,3,0.05,0.95,0.8862248413387692,11,54.0,1,54.0,1,54.0,1,54.0,1
9450,max_effective,30,90,3,3,0.05,0.95,0.9335618667496286,6,56.0,1,56.0,1,56.0,1,56.0,1
9451,max_effective,30,90,3,3,0.05,0.95,0.9135693262555464,15,123.0,1,123.0,1,123.0,1,123.0,1
9452,max_effective,30,90,3,3,0.05,0.95,0.9056290480349924,25,96.0,1,96.0,1,96.0,1,96.0,1
9453,max_effective,30,90,3,3,0.05,0.95,0.8780864455272926,21,107.0,1,107.0,1,107.0,1,107.0,1
9454,max_effective,30,90,3,3,0.05,0.95,0.8679660605396374,9,63.0,1,63.0,1,63.0,1,58.0,0
9455,max_effective,30,90,3,3,0.05,0.95,0.9108697105440932,12,88.0,1,88.0,1,88.0,1,88.0,1
9456,max_effective,30,90,3,3,0.05,0.95,0.9478885472690516,46,114.0,1,114.0,1,114.0,1,113.0,0
9457,max_effective,30,90,3,3,0.05,0.95,0.9498523568417928,18,112.0,1,112.0,1,112.0,1,112.0,1
9458,max_effective,30,90,3,3,0.05,0.95,0.8291891469695314,9,67.0,1,67.0,1,67.0,1,66.0,0
9459,max_effective,30,90,3,3,0.05,0.95,0.8857805655436811,16,74.0,1,74.0,1,74.0,1,74.0,1
9460,max_effective,30,90,3,3,0.05,0.95,0.9391080610097357,28,119.0,1,119.0,1,119.0,1,118.0,0
9461,max_effective,30,90,3,3,0.05,0.95,0.941117262314752,35,86.0,1,86.0,1,86.0,1,83.0,0
9462,max_effective,30,90,3,3,0.05,0.95,0.9478197456651558,19,102.0,1,102.0,1,102.0,1,102.0,1
9463,max_effective,30,90,3,3,0.05,0.95,0.944676699937872,30,103.0,1,103.0,1,103.0,1,103.0,1
9464,max_effective,30,90,3,3,0.05,0.95,0.9330740272014888,24,114.0,1,114.0,1,114.0,1,114.0,1
9465,max_effective,30,90,3,3,0.05,0.95,0.8216774835694548,19,83.0,1,83.0,1,83.0,1,83.0,1
9466,max_effective,30,90,3,3,0.05,0.95,0.921724291517627,35,136.0,1,136.0,1,136.0,1,136.0,1
9467,max_effective,30,90,3,3,0.05,0.95,0.9033059505906048,11,75.0,1,75.0,1,75.0,1,71.0,0
9468,max_effective,30,90,3,3,0.05,0.95,0.9213280333963776,6,66.0,1,66.0,1,66.0,1,66.0,1
9469,max_effective,30,90,3,3,0.05,0.95,0.9228238995218584,22,110.0,1,110.0,1,110.0,1,110.0,1
9470,max_effective,30,90,3,3,0.05,0.95,0.896642184026656,7,52.0,1,52.0,1,52.0,1,52.0,1
9471,max_effective,30,90,3,3,0.05,0.95,0.92447695853363,8,63.0,1,63.0,1,63.0,1,63.0,1
9472,max_effective,30,90,3,3,0.05,0.95,0.9372515068148292,28,100.0,1,100.0,1,100.0,1,100.0,1
9473,max_effective,30,90,3,3,0.05,0.95,0.9352630479551216,23,111.0,1,111.0,1,111.0,1,111.0,1
9474,max_effective,30,90,3,3,0.05,0.95,0.937110842818312,18,90.0,1,90.0,1,90.0,1,90.0,1
9475,max_effective,30,90,3,3,0.05,0.95,0.9424929032802511,17,92.0,1,92.0,1,92.0,1,92.0,1
9476,max_effective,30,90,3,3,0.05,0.95,0.9227951336641756,18,88.0,1,88.0,1,88.0,1,88.0,1
9477,max_effective,30,90,3,3,0.05,0.95,0.9438142941313484,46,138.0,1,138.0,1,138.0,1,138.0,1
9478,max_effective,30,90,3,3,0.05,0.95,0.9422484647185094,27,75.0,1,75.0,1,75.0,1,75.0,1
9479,max_effective,30,90,3,3,0.05,0.95,0.9254800523611836,32,124.0,1,124.0,1,124.0,1,124.0,1
9480,max_effective,30,90,3,3,0.05,0.95,0.8890074562254999,13,85.0,1,85.0,1,85.0,1,85.0,1
9481,max_effective,30,90,3,3,0.05,0.95,0.8985644331880488,16,82.0,1,82.0,1,82.0,1,76.0,0
9482,max_effective,30,90,3,3,0.05,0.95,0.9477804991595776,42,124.0,1,124.0,1,124.0,1,124.0,1
9483,max_effective,30,90,3,3,0.05,0.95,0.9217952510732788,35,126.0,1,126.0,1,126.0,1,126.0,1
9484,max_effective,30,90,3,3,0.05,0.95,0.8906655495540254,11,85.0,1,85.0,1,85.0,1,85.0,1
9485,max_effective,30,90,3,3,0.05,0.95,0.937008635886273,15,105.0,1,105.0,1,105.0,1,105.0,1
9486,max_effective,30,90,3,3,0.05,0.95,0.942806892013492,34,133.0,1,133.0,1,133.0,1,133.0,1
9487,max_effective,30,90,3,3,0.05,0.95,0.915180254903322,21,135.0,1,135.0,1,135.0,1,135.0,1
9488,max_effective,30,90,3,3,0.05,0.95,0.9375786890298412,15,111.0,1,111.0,1,111.0,1,111.0,1
9489,max_effective,30,90,3,3,0.05,0.95,0.9089716656388764,17,83.0,1,83.0,1,83.0,1,80.0,0
9490,max_effective,30,90,3,3,0.05,0.95,0.9449155033628656,8,80.0,1,80.0,1,80.0,1,77.0,0
9491,max_effective,30,90,3,3,0.05,0.95,0.9117159576920502,30,104.0,1,104.0,1,104.0,1,104.0,1
9492,max_effective,30,90,3,3,0.05,0.95,0.8570757333593315,12,80.0,1,80.0,1,80.0,1,80.0,1
9493,max_effective,30,90,3,3,0.05,0.95,0.9061002116270848,7,52.0,1,52.0,1,52.0,1,52.0,1
9494,max_effective,30,90,3,3,0.05,0.95,0.929604258456185,28,132.0,1,132.0,1,132.0,1,132.0,1
9495,max_effective,30,90,3,3,0.05,0.95,0.8872763338463873,8,74.0,1,74.0,1,74.0,1,74.0,1
9496,max_effective,30,90,3,3,0.05,0.95,0.9274995052181207,16,97.0,1,97.0,1,97.0,1,97.0,1
9497,max_effective,30,90,3,3,0.05,0.95,0.8671683885075901,29,137.0,1,137.0,1,137.0,1,137.0,1
9498,max_effective,30,90,3,3,0.05,0.95,0.9241533678726958,27,105.0,1,105.0,1,105.0,1,104.0,0
9499,max_effective,30,90,3,3,0.05,0.95,0.925041879136608,12,83.0,1,83.0,1,83.0,1,82.0,0
9500,max_effective,30,90,3,3,0.05,0.95,0.9266750656066784,7,65.0,1,65.0,1,65.0,1,65.0,1
9501,max_effective,30,90,3,3,0.05,0.95,0.939415049990156,29,96.0,1,96.0,1,96.0,1,96.0,1
9502,max_effective,30,90,3,3,0.05,0.95,0.9408545517500576,87,169.0,0,182.0,0,195.0,1,195.0,1
9503,max_effective,30,90,3,3,0.05,0.95,0.9484966358828268,29,96.0,1,96.0,1,96.0,1,93.0,0
9504,max_effective,30,90,3,3,0.05,0.95,0.9411036688372564,9,57.0,1,57.0,1,57.0,1,56.0,0
9505,max_effective,30,90,3,3,0.05,0.95,0.9392367370623486,16,74.0,1,74.0,1,74.0,1,70.0,0
9506,max_effective,30,90,3,3,0.05,0.95,0.8615269503185918,15,81.0,1,81.0,1,81.0,1,80.0,0
9507,max_effective,30,90,3,3,0.05,0.95,0.9400794043023696,11,93.0,1,93.0,1,93.0,1,93.0,1
9508,max_effective,30,90,3,3,0.05,0.95,0.9318761722386988,26,85.0,1,85.0,1,85.0,1,85.0,1
9509,max_effective,30,90,3,3,0.05,0.95,0.9139597750177508,8,57.0,1,57.0,1,57.0,1,57.0,1
9510,max_effective,30,90,3,3,0.05,0.95,0.9397531936867792,15,118.0,1,118.0,1,118.0,1,118.0,1
9511,max_effective,30,90,3,3,0.05,0.95,0.9419312754491326,22,118.0,1,118.0,1,118.0,1,118.0,1
9512,max_effective,30,90,3,3,0.05,0.95,0.9208486518250656,52,122.0,1,122.0,1,122.0,1,121.0,0
9513,max_effective,30,90,3,3,0.05,0.95,0.9494541011212204,43,151.0,1,151.0,1,151.0,1,151.0,1
9514,max_effective,30,90,3,3,0.05,0.95,0.8882564866818394,15,76.0,1,76.0,1,76.0,1,76.0,1
9515,max_effective,30,90,3,3,0.05,0.95,0.9460310831305028,34,126.0,1,126.0,1,126.0,1,126.0,1
9516,max_effective,30,90,3,3,0.05,0.95,0.9357015496067452,23,145.0,1,145.0,1,145.0,1,145.0,1
9517,max_effective,30,90,3,3,0.05,0.95,0.8994497162741822,21,106.0,1,106.0,1,106.0,1,106.0,1
9518,max_effective,30,90,3,3,0.05,0.95,0.9352329946876604,7,60.0,1,60.0,1,60.0,1,60.0,1
9519,max_effective,30,90,3,3,0.05,0.95,0.9300714795310342,17,106.0,1,106.0,1,106.0,1,96.0,0
9520,max_effective,30,90,3,3,0.05,0.95,0.8292240566428644,11,63.0,1,63.0,1,63.0,1,63.0,1
9521,max_effective,30,90,3,3,0.05,0.95,0.9247367767859024,18,87.0,1,87.0,1,87.0,1,87.0,1
9522,max_effective,30,90,3,3,0.05,0.95,0.9439892924087816,18,110.0,1,110.0,1,110.0,1,110.0,1
9523,max_effective,30,90,3,3,0.05,0.95,0.903218099023009,6,63.0,1,63.0,1,63.0,1,63.0,1
9524,max_effective,30,90,3,3,0.05,0.95,0.9054262553451372,14,87.0,1,87.0,1,87.0,1,87.0,1
9525,max_effective,30,90,3,3,0.05,0.95,0.9434757819702836,14,101.0,1,101.0,1,101.0,1,101.0,1
9526,max_effective,30,90,3,3,0.05,0.95,0.9109242214012874,21,96.0,1,96.0,1,96.0,1,96.0,1
9527,max_effective,30,90,3,3,0.05,0.95,0.9366717654300593,23,103.0,1,103.0,1,103.0,1,103.0,1
9528,max_effective,30,90,3,3,0.05,0.95,0.9196028550847444,21,88.0,1,88.0,1,88.0,1,88.0,1
9529,max_effective,30,90,3,3,0.05,0.95,0.9442286682608548,22,92.0,1,92.0,1,92.0,1,91.0,0
9530,max_effective,30,90,3,3,0.05,0.95,0.9383491067124397,57,109.0,1,109.0,1,109.0,1,107.0,0
9531,max_effective,30,90,3,3,0.05,0.95,0.921459692823526,6,57.0,1,57.0,1,57.0,1,57.0,1
9532,max_effective,30,90,3,3,0.05,0.95,0.8469234487778166,10,71.0,1,71.0,1,71.0,1,71.0,1
9533,max_effective,30,90,3,3,0.05,0.95,0.9431024234814768,24,101.0,1,101.0,1,101.0,1,101.0,1
9534,max_effective,30,90,3,3,0.05,0.95,0.9460642626896436,29,137.0,1,137.0,1,137.0,1,137.0,1
9535,max_effective,30,90,3,3,0.05,0.95,0.939741649639762,21,129.0,1,129.0,1,129.0,1,129.0,1
9536,max_effective,30,90,3,3,0.05,0.95,0.9233325029879906,55,153.0,1,153.0,1,153.0,1,153.0,1
9537,max_effective,30,90,3,3,0.05,0.95,0.883866748497124,16,69.0,1,69.0,1,69.0,1,69.0,1
9538,max_effective,30,90,3,3,0.05,0.95,0.947467459814494,28,156.0,1,156.0,1,156.0,1,156.0,1
9539,max_effective,30,90,3,3,0.05,0.95,0.9471436521514928,20,88.0,1,88.0,1,88.0,1,88.0,1
9540,max_effective,30,90,3,3,0.05,0.95,0.9499045002121802,15,75.0,1,75.0,1,75.0,1,75.0,1
9541,max_effective,30,90,3,3,0.05,0.95,0.946120058645496,20,84.0,1,84.0,1,84.0,1,84.0,1
9542,max_effective,30,90,3,3,0.05,0.95,0.9497696268206656,12,71.0,1,71.0,1,71.0,1,71.0,1
9543,max_effective,30,90,3,3,0.05,0.95,0.9230354818723484,10,86.0,1,86.0,1,86.0,1,86.0,1
9544,max_effective,30,90,3,3,0.05,0.95,0.9102303698631462,14,88.0,1,88.0,1,88.0,1,87.0,0
9545,max_effective,30,90,3,3,0.05,0.95,0.9374547413437364,32,140.0,1,140.0,1,140.0,1,140.0,1
9546,max_effective,30,90,3,3,0.05,0.95,0.9406770308912272,12,81.0,1,81.0,1,81.0,1,81.0,1
9547,max_effective,30,90,3,3,0.05,0.95,0.9469089728742835,6,52.0,1,52.0,1,52.0,1,51.0,0
9548,max_effective,30,90,3,3,0.05,0.95,0.944941076616852,19,82.0,1,82.0,1,82.0,1,82.0,1
9549,max_effective,30,90,3,3,0.05,0.95,0.9422796233489116,16,118.0,1,118.0,1,118.0,1,118.0,1
9550,max_effective,30,90,3,3,0.05,0.95,0.9431659724407044,19,87.0,1,87.0,1,87.0,1,87.0,1
9551,max_effective,30,90,3,3,0.05,0.95,0.9209930325886836,24,138.0,1,138.0,1,138.0,1,138.0,1
9552,max_effective,30,90,3,3,0.05,0.95,0.8918175708032268,10,62.0,1,62.0,1,62.0,1,62.0,1
9553,max_effective,30,90,3,3,0.05,0.95,0.9307250534442436,22,100.0,1,100.0,1,100.0,1,99.0,0
9554,max_effective,30,90,3,3,0.05,0.95,0.885342867657371,9,81.0,1,81.0,1,81.0,1,81.0,1
9555,max_effective,30,90,3,3,0.05,0.95,0.944695415046048,8,79.0,1,79.0,1,79.0,1,79.0,1
9556,max_effective,30,90,3,3,0.05,0.95,0.9393283071058482,10,91.0,1,91.0,1,91.0,1,91.0,1
9557,max_effective,30,90,3,3,0.05,0.95,0.927549123483204,31,97.0,1,97.0,1,97.0,1,97.0,1
9558,max_effective,30,90,3,3,0.05,0.95,0.8954274794686233,14,101.0,1,101.0,1,101.0,1,101.0,1
9559,max_effective,30,90,3,3,0.05,0.95,0.9014187954941086,33,110.0,1,110.0,1,110.0,1,110.0,1
9560,max_effective,30,90,3,3,0.05,0.95,0.9250061467855596,55,158.0,1,158.0,1,158.0,1,158.0,1
9561,max_effective,30,90,3,3,0.05,0.95,0.9445248450781176,15,105.0,1,105.0,1,105.0,1,105.0,1
9562,max_effective,30,90,3,3,0.05,0.95,0.8990014994938602,18,87.0,1,87.0,1,87.0,1,87.0,1
9563,max_effective,30,90,3,3,0.05,0.95,0.9067366317095772,23,109.0,1,109.0,1,109.0,1,109.0,1
9564,max_effective,30,90,3,3,0.05,0.95,0.9360301480762432,16,79.0,1,79.0,1,79.0,1,79.0,1
9565,max_effective,30,90,3,3,0.05,0.95,0.9336394063981368,5,63.0,1,63.0,1,63.0,1,63.0,1
9566,max_effective,30,90,3,3,0.05,0.95,0.9456785980546044,19,102.0,1,102.0,1,102.0,1,102.0,1
9567,max_effective,30,90,3,3,0.05,0.95,0.9376840819895648,15,127.0,1,127.0,1,127.0,1,126.0,0
9568,max_effective,30,90,3,3,0.05,0.95,0.9493955230784672,30,131.0,1,131.0,1,131.0,1,131.0,1
9569,max_effective,30,90,3,3,0.05,0.95,0.9138546293987092,18,96.0,1,96.0,1,96.0,1,96.0,1
9570,max_effective,30,90,3,3,0.05,0.95,0.9123045728949712,19,89.0,1,89.0,1,89.0,1,89.0,1
9571,max_effective,30,90,3,3,0.05,0.95,0.8696453134459688,10,69.0,1,69.0,1,69.0,1,69.0,1
9572,max_effective,30,90,3,3,0.05,0.95,0.8752009856099882,10,65.0,1,65.0,1,65.0,1,65.0,1
9573,max_effective,30,90,3,3,0.05,0.95,0.943645351469612,19,110.0,1,110.0,1,110.0,1,110.0,1
9574,max_effective,30,90,3,3,0.05,0.95,0.911419364501994,18,81.0,1,81.0,1,81.0,1,81.0,1
9575,max_effective,30,90,3,3,0.05,0.95,0.9368955248868736,39,105.0,1,105.0,1,105.0,1,105.0,1
9576,max_effective,30,90,3,3,0.05,0.95,0.912408196866512,34,99.0,1,99.0,1,99.0,1,99.0,1
9577,max_effective,30,90,3,3,0.05,0.95,0.9091900125627104,8,72.0,1,72.0,1,72.0,1,71.0,0
9578,max_effective,30,90,3,3,0.05,0.95,0.9440538090240158,26,126.0,1,126.0,1,126.0,1,126.0,1
9579,max_effective,30,90,3,3,0.05,0.95,0.9453294687074986,9,71.0,1,71.0,1,71.0,1,71.0,1
9580,max_effective,30,90,3,3,0.05,0.95,0.940426852973534,27,120.0,1,120.0,1,120.0,1,120.0,1
9581,max_effective,30,90,3,3,0.05,0.95,0.934555914252868,47,138.0,1,138.0,1,138.0,1,138.0,1
9582,max_effective,30,90,3,3,0.05,0.95,0.9401292084081732,13,90.0,1,90.0,1,90.0,1,90.0,1
9583,max_effective,30,90,3,3,0.05,0.95,0.9331753178290252,79,162.0,0,204.0,0,204.0,0,205.0,1
9584,max_effective,30,90,3,3,0.05,0.95,0.9344802711814078,27,135.0,1,135.0,1,135.0,1,135.0,1
9585,max_effective,30,90,3,3,0.05,0.95,0.8927447153173084,19,103.0,1,103.0,1,103.0,1,103.0,1
9586,max_effective,30,90,3,3,0.05,0.95,0.9219627364342646,43,108.0,1,108.0,1,108.0,1,108.0,1
9587,max_effective,30,90,3,3,0.05,0.95,0.9405125420839906,13,87.0,1,87.0,1,87.0,1,87.0,1
9588,max_effective,30,90,3,3,0.05,0.95,0.9442440524113338,22,77.0,1,77.0,1,77.0,1,77.0,1
9589,max_effective,30,90,3,3,0.05,0.95,0.8979532198509358,12,84.0,1,84.0,1,84.0,1,84.0,1
9590,max_effective,30,90,3,3,0.05,0.95,0.8998431540319997,14,85.0,1,85.0,1,85.0,1,85.0,1
9591,max_effective,30,90,3,3,0.05,0.95,0.9234646152411632,27,118.0,1,118.0,1,118.0,1,118.0,1
9592,max_effective,30,90,3,3,0.05,0.95,0.9400522109434546,15,84.0,1,84.0,1,84.0,1,83.0,0
9593,max_effective,30,90,3,3,0.05,0.95,0.9404203678834624,12,76.0,1,76.0,1,76.0,1,76.0,1
9594,max_effective,30,90,3,3,0.05,0.95,0.9472852778161012,45,127.0,1,127.0,1,127.0,1,127.0,1
9595,max_effective,30,90,3,3,0.05,0.95,0.8066673700749647,9,54.0,1,54.0,1,54.0,1,54.0,1
9596,max_effective,30,90,3,3,0.05,0.95,0.9277603663235332,31,97.0,1,97.0,1,97.0,1,97.0,1
9597,max_effective,30,90,3,3,0.05,0.95,0.9481914865613305,17,115.0,1,115.0,1,115.0,1,115.0,1
9598,max_effective,30,90,3,3,0.05,0.95,0.9454078262940704,9,62.0,1,62.0,1,62.0,1,62.0,1
9599,max_effective,30,90,3,3,0.05,0.95,0.9215227597442868,31,144.0,1,144.0,1,144.0,1,144.0,1
9600,max_effective,30,90,3,3,0.05,0.95,0.9306066926766527,24,121.0,1,121.0,1,121.0,1,121.0,1
9601,max_effective,30,90,3,3,0.05,0.95,0.825652117591611,12,73.0,1,73.0,1,73.0,1,69.0,0
9602,max_effective,30,90,3,3,0.05,0.95,0.9360835679602452,24,131.0,1,131.0,1,131.0,1,119.0,0
9603,max_effective,30,90,3,3,0.05,0.95,0.946101800094874,61,147.0,0,166.0,1,166.0,1,166.0,1
9604,max_effective,30,90,3,3,0.05,0.95,0.9445394855523191,18,109.0,1,109.0,1,109.0,1,109.0,1
9605,max_effective,30,90,3,3,0.05,0.95,0.942709158255142,41,158.0,1,158.0,1,158.0,1,158.0,1
9606,max_effective,30,90,3,3,0.05,0.95,0.939082313828664,14,87.0,1,87.0,1,87.0,1,87.0,1
9607,max_effective,30,90,3,3,0.05,0.95,0.8923019648461027,14,74.0,1,74.0,1,74.0,1,74.0,1
9608,max_effective,30,90,3,3,0.05,0.95,0.939211338898326,10,74.0,1,74.0,1,74.0,1,69.0,0
9609,max_effective,30,90,3,3,0.05,0.95,0.9234839422813528,11,79.0,1,79.0,1,79.0,1,77.0,0
9610,max_effective,30,90,3,3,0.05,0.95,0.9373916003720856,12,93.0,1,93.0,1,93.0,1,91.0,0
9611,max_effective,30,90,3,3,0.05,0.95,0.9324681507562936,13,81.0,1,81.0,1,81.0,1,81.0,1
9612,max_effective,30,90,3,3,0.05,0.95,0.9058172500021424,8,59.0,1,59.0,1,59.0,1,59.0,1
9613,max_effective,30,90,3,3,0.05,0.95,0.9496035409959864,52,148.0,0,155.0,1,155.0,1,155.0,1
9614,max_effective,30,90,3,3,0.05,0.95,0.9421324264273409,27,111.0,1,111.0,1,111.0,1,111.0,1
9615,max_effective,30,90,3,3,0.05,0.95,0.8697914392265295,14,87.0,1,87.0,1,87.0,1,87.0,1
9616,max_effective,30,90,3,3,0.05,0.95,0.8636509431325013,6,59.0,1,59.0,1,59.0,1,59.0,1
9617,max_effective,30,90,3,3,0.05,0.95,0.8578053512237082,20,85.0,1,85.0,1,85.0,1,85.0,1
9618,max_effective,30,90,3,3,0.05,0.95,0.9367771581611908,79,142.0,0,172.0,0,186.0,1,186.0,1
9619,max_effective,30,90,3,3,0.05,0.95,0.904415091233965,9,66.0,1,66.0,1,66.0,1,66.0,1
9620,max_effective,30,90,3,3,0.05,0.95,0.9323118524499958,11,78.0,1,78.0,1,78.0,1,78.0,1
9621,max_effective,30,90,3,3,0.05,0.95,0.9388354717166796,11,84.0,1,84.0,1,84.0,1,84.0,1
9622,max_effective,30,90,3,3,0.05,0.95,0.9402104012869488,16,73.0,1,73.0,1,73.0,1,73.0,1
9623,max_effective,30,90,3,3,0.05,0.95,0.9250590764543716,43,126.0,1,126.0,1,126.0,1,126.0,1
9624,max_effective,30,90,3,3,0.05,0.95,0.9312445294952544,20,134.0,1,134.0,1,134.0,1,134.0,1
9625,max_effective,30,90,3,3,0.05,0.95,0.9473798781579996,23,135.0,1,135.0,1,135.0,1,135.0,1
9626,max_effective,30,90,3,3,0.05,0.95,0.9497091270164548,37,91.0,1,91.0,1,91.0,1,91.0,1
9627,max_effective,30,90,3,3,0.05,0.95,0.922282364386286,10,74.0,1,74.0,1,74.0,1,74.0,1
9628,max_effective,30,90,3,3,0.05,0.95,0.9449486362943824,20,85.0,1,85.0,1,85.0,1,85.0,1
9629,max_effective,30,90,3,3,0.05,0.95,0.931824819775354,26,116.0,1,116.0,1,116.0,1,116.0,1
9630,max_effective,30,90,3,3,0.05,0.95,0.932882310521434,10,74.0,1,74.0,1,74.0,1,74.0,1
9631,max_effective,30,90,3,3,0.05,0.95,0.9136092923506406,59,126.0,1,126.0,1,126.0,1,126.0,1
9632,max_effective,30,90,3,3,0.05,0.95,0.9339994173409456,25,82.0,1,82.0,1,82.0,1,82.0,1
9633,max_effective,30,90,3,3,0.05,0.95,0.9399400416519248,49,101.0,1,101.0,1,101.0,1,101.0,1
9634,max_effective,30,90,3,3,0.05,0.95,0.8823098440583845,18,89.0,1,89.0,1,89.0,1,89.0,1
9635,max_effective,30,90,3,3,0.05,0.95,0.931056983278306,36,121.0,1,121.0,1,121.0,1,121.0,1
9636,max_effective,30,90,3,3,0.05,0.95,0.856506897979686,9,67.0,1,67.0,1,67.0,1,66.0,0
9637,max_effective,30,90,3,3,0.05,0.95,0.94240419599269,4,46.0,1,46.0,1,46.0,1,45.0,0
9638,max_effective,30,90,3,3,0.05,0.95,0.8945809154927966,15,84.0,1,84.0,1,84.0,1,84.0,1
9639,max_effective,30,90,3,3,0.05,0.95,0.9254624764857834,13,85.0,1,85.0,1,85.0,1,85.0,1
9640,max_effective,30,90,3,3,0.05,0.95,0.9047078992277924,14,101.0,1,101.0,1,101.0,1,101.0,1
9641,max_effective,30,90,3,3,0.05,0.95,0.936653705901126,14,98.0,1,98.0,1,98.0,1,98.0,1
9642,max_effective,30,90,3,3,0.05,0.95,0.8409919405466028,9,67.0,1,67.0,1,67.0,1,67.0,1
9643,max_effective,30,90,3,3,0.05,0.95,0.8888752124203271,13,95.0,1,95.0,1,95.0,1,95.0,1
9644,max_effective,30,90,3,3,0.05,0.95,0.9227747674167724,13,74.0,1,74.0,1,74.0,1,74.0,1
9645,max_effective,30,90,3,3,0.05,0.95,0.9464719503348844,17,81.0,1,81.0,1,81.0,1,79.0,0
9646,max_effective,30,90,3,3,0.05,0.95,0.9205920997846266,10,69.0,1,69.0,1,69.0,1,69.0,1
9647,max_effective,30,90,3,3,0.05,0.95,0.8842934899705629,11,62.0,1,62.0,1,62.0,1,62.0,1
9648,max_effective,30,90,3,3,0.05,0.95,0.9164503315643184,27,88.0,1,88.0,1,88.0,1,88.0,1
9649,max_effective,30,90,3,3,0.05,0.95,0.8329424962068469,10,61.0,1,61.0,1,61.0,1,61.0,1
9650,max_effective,30,90,3,3,0.05,0.95,0.8909906755533513,8,68.0,1,68.0,1,68.0,1,62.0,0
9651,max_effective,30,90,3,3,0.05,0.95,0.9309975016776256,19,97.0,1,97.0,1,97.0,1,97.0,1
9652,max_effective,30,90,3,3,0.05,0.95,0.9110519744664995,11,70.0,1,70.0,1,70.0,1,70.0,1
9653,max_effective,30,90,3,3,0.05,0.95,0.8909293814136321,8,59.0,1,59.0,1,59.0,1,59.0,1
9654,max_effective,30,90,3,3,0.05,0.95,0.932012096632354,25,140.0,1,140.0,1,140.0,1,140.0,1
9655,max_effective,30,90,3,3,0.05,0.95,0.9244265025067896,42,126.0,1,126.0,1,126.0,1,126.0,1
9656,max_effective,30,90,3,3,0.05,0.95,0.9280169158242336,40,131.0,1,131.0,1,131.0,1,131.0,1
9657,max_effective,30,90,3,3,0.05,0.95,0.9333564101562672,43,135.0,1,135.0,1,135.0,1,135.0,1
9658,max_effective,30,90,3,3,0.05,0.95,0.9351292287587616,27,103.0,1,103.0,1,103.0,1,103.0,1
9659,max_effective,30,90,3,3,0.05,0.95,0.9467346070869826,19,100.0,1,100.0,1,100.0,1,100.0,1
9660,max_effective,30,90,3,3,0.05,0.95,0.9215341244183732,24,111.0,1,111.0,1,111.0,1,111.0,1
9661,max_effective,30,90,3,3,0.05,0.95,0.9001920753421354,21,92.0,1,92.0,1,92.0,1,92.0,1
9662,max_effective,30,90,3,3,0.05,0.95,0.9226217300814894,33,109.0,1,109.0,1,109.0,1,108.0,0
9663,max_effective,30,90,3,3,0.05,0.95,0.9320761072622492,15,88.0,1,88.0,1,88.0,1,87.0,0
9664,max_effective,30,90,3,3,0.05,0.95,0.9331093030901316,17,101.0,1,101.0,1,101.0,1,101.0,1
9665,max_effective,30,90,3,3,0.05,0.95,0.9194696872645788,7,63.0,1,63.0,1,63.0,1,63.0,1
9666,max_effective,30,90,3,3,0.05,0.95,0.935614486643386,14,91.0,1,91.0,1,91.0,1,91.0,1
9667,max_effective,30,90,3,3,0.05,0.95,0.9265632989157372,14,93.0,1,93.0,1,93.0,1,93.0,1
9668,max_effective,30,90,3,3,0.05,0.95,0.9273579310394242,13,92.0,1,92.0,1,92.0,1,92.0,1
9669,max_effective,30,90,3,3,0.05,0.95,0.9492688791526794,31,94.0,1,94.0,1,94.0,1,94.0,1
9670,max_effective,30,90,3,3,0.05,0.95,0.9432581561450548,29,120.0,1,120.0,1,120.0,1,120.0,1
9671,max_effective,30,90,3,3,0.05,0.95,0.9441797338577024,11,62.0,1,62.0,1,62.0,1,62.0,1
9672,max_effective,30,90,3,3,0.05,0.95,0.94182243489456,16,85.0,1,85.0,1,85.0,1,85.0,1
9673,max_effective,30,90,3,3,0.05,0.95,0.9342478417460908,12,75.0,1,75.0,1,75.0,1,75.0,1
9674,max_effective,30,90,3,3,0.05,0.95,0.8914258971636441,21,80.0,1,80.0,1,80.0,1,80.0,1
9675,max_effective,30,90,3,3,0.05,0.95,0.9032613784878571,14,81.0,1,81.0,1,81.0,1,81.0,1
9676,max_effective,30,90,3,3,0.05,0.95,0.9465760978885466,20,98.0,1,98.0,1,98.0,1,98.0,1
9677,max_effective,30,90,3,3,0.05,0.95,0.9488291804429924,9,76.0,1,76.0,1,76.0,1,76.0,1
9678,max_effective,30,90,3,3,0.05,0.95,0.9324487810771118,7,62.0,1,62.0,1,62.0,1,61.0,0
9679,max_effective,30,90,3,3,0.05,0.95,0.9383120795671988,17,74.0,1,74.0,1,74.0,1,74.0,1
9680,max_effective,30,90,3,3,0.05,0.95,0.9365983367335252,13,69.0,1,69.0,1,69.0,1,69.0,1
9681,max_effective,30,90,3,3,0.05,0.95,0.8392229754336853,13,62.0,1,62.0,1,62.0,1,62.0,1
9682,max_effective,30,90,3,3,0.05,0.95,0.8611224460873262,20,90.0,1,90.0,1,90.0,1,90.0,1
9683,max_effective,30,90,3,3,0.05,0.95,0.949705727816117,48,170.0,1,170.0,1,170.0,1,170.0,1
9684,max_effective,30,90,3,3,0.05,0.95,0.9384542169148304,10,80.0,1,80.0,1,80.0,1,80.0,1
9685,max_effective,30,90,3,3,0.05,0.95,0.9233340962277924,32,117.0,1,117.0,1,117.0,1,117.0,1
9686,max_effective,30,90,3,3,0.05,0.95,0.9062738530277876,9,81.0,1,81.0,1,81.0,1,81.0,1
9687,max_effective,30,90,3,3,0.05,0.95,0.9489593820249952,44,118.0,1,118.0,1,118.0,1,118.0,1
9688,max_effective,30,90,3,3,0.05,0.95,0.9383825822576464,15,80.0,1,80.0,1,80.0,1,75.0,0
9689,max_effective,30,90,3,3,0.05,0.95,0.8696775309490214,10,76.0,1,76.0,1,76.0,1,72.0,0
9690,max_effective,30,90,3,3,0.05,0.95,0.765385352340578,16,66.0,1,66.0,1,66.0,1,66.0,1
9691,max_effective,30,90,3,3,0.05,0.95,0.8678800135967148,9,73.0,1,73.0,1,73.0,1,73.0,1
9692,max_effective,30,90,3,3,0.05,0.95,0.917689555600113,14,80.0,1,80.0,1,80.0,1,80.0,1
9693,max_effective,30,90,3,3,0.05,0.95,0.9381636397628572,54,121.0,1,121.0,1,121.0,1,121.0,1
9694,max_effective,30,90,3,3,0.05,0.95,0.9428089424950712,21,94.0,1,94.0,1,94.0,1,94.0,1
9695,max_effective,30,90,3,3,0.05,0.95,0.9493195593324444,29,133.0,1,133.0,1,133.0,1,133.0,1
9696,max_effective,30,90,3,3,0.05,0.95,0.8865736264554519,13,92.0,1,92.0,1,92.0,1,92.0,1
9697,max_effective,30,90,3,3,0.05,0.95,0.9279601178214067,41,152.0,1,152.0,1,152.0,1,143.0,0
9698,max_effective,30,90,3,3,0.05,0.95,0.9367636205549904,19,97.0,1,97.0,1,97.0,1,97.0,1
9699,max_effective,30,90,3,3,0.05,0.95,0.945143618872025,16,83.0,1,83.0,1,83.0,1,83.0,1
9700,max_effective,30,90,3,3,0.05,0.95,0.9453334361718188,21,93.0,1,93.0,1,93.0,1,93.0,1
9701,max_effective,30,90,3,3,0.05,0.95,0.892890614327854,31,138.0,1,138.0,1,138.0,1,138.0,1
9702,max_effective,30,90,3,3,0.05,0.95,0.9327286630627044,19,82.0,1,82.0,1,82.0,1,82.0,1
9703,max_effective,30,90,3,3,0.05,0.95,0.91583641407697,36,113.0,1,113.0,1,113.0,1,113.0,1
9704,max_effective,30,90,3,3,0.05,0.95,0.8598281193914615,11,80.0,1,80.0,1,80.0,1,77.0,0
9705,max_effective,30,90,3,3,0.05,0.95,0.9157748181333256,17,89.0,1,89.0,1,89.0,1,88.0,0
9706,max_effective,30,90,3,3,0.05,0.95,0.9399362736861886,34,172.0,0,172.0,0,173.0,1,173.0,1
9707,max_effective,30,90,3,3,0.05,0.95,0.90771018226251,17,104.0,1,104.0,1,104.0,1,104.0,1
9708,max_effective,30,90,3,3,0.05,0.95,0.8776183132560237,12,82.0,1,82.0,1,82.0,1,82.0,1
9709,max_effective,30,90,3,3,0.05,0.95,0.9339601384787816,12,106.0,1,106.0,1,106.0,1,106.0,1
9710,max_effective,30,90,3,3,0.05,0.95,0.9385733583575204,22,86.0,1,86.0,1,86.0,1,86.0,1
9711,max_effective,30,90,3,3,0.05,0.95,0.9317003568197808,15,97.0,1,97.0,1,97.0,1,97.0,1
9712,max_effective,30,90,3,3,0.05,0.95,0.9077743520623396,11,78.0,1,78.0,1,78.0,1,78.0,1
9713,max_effective,30,90,3,3,0.05,0.95,0.9227106162063536,43,138.0,0,139.0,1,139.0,1,139.0,1
9714,max_effective,30,90,3,3,0.05,0.95,0.9402158310377317,15,71.0,1,71.0,1,71.0,1,71.0,1
9715,max_effective,30,90,3,3,0.05,0.95,0.9270349516544674,18,81.0,1,81.0,1,81.0,1,79.0,0
9716,max_effective,30,90,3,3,0.05,0.95,0.9173840002034802,5,49.0,1,49.0,1,49.0,1,49.0,1
9717,max_effective,30,90,3,3,0.05,0.95,0.8955479429268054,12,60.0,1,60.0,1,60.0,1,60.0,1
9718,max_effective,30,90,3,3,0.05,0.95,0.9291688358354332,12,117.0,1,117.0,1,117.0,1,117.0,1
9719,max_effective,30,90,3,3,0.05,0.95,0.8997027715278881,33,129.0,1,129.0,1,129.0,1,129.0,1
9720,max_effective,30,90,3,3,0.05,0.95,0.9238805519177756,42,110.0,1,110.0,1,110.0,1,110.0,1
9721,max_effective,30,90,3,3,0.05,0.95,0.9129625120979444,16,76.0,1,76.0,1,76.0,1,76.0,1
9722,max_effective,30,90,3,3,0.05,0.95,0.9217889981643016,18,94.0,1,94.0,1,94.0,1,94.0,1
9723,max_effective,30,90,3,3,0.05,0.95,0.9348822645422976,10,80.0,1,80.0,1,80.0,1,80.0,1
9724,max_effective,30,90,3,3,0.05,0.95,0.9210381979504788,36,121.0,1,121.0,1,121.0,1,121.0,1
9725,max_effective,30,90,3,3,0.05,0.95,0.9444822147289456,17,108.0,1,108.0,1,108.0,1,108.0,1
9726,max_effective,30,90,3,3,0.05,0.95,0.927830149734064,20,126.0,1,126.0,1,126.0,1,126.0,1
9727,max_effective,30,90,3,3,0.05,0.95,0.9398448963795676,28,134.0,1,134.0,1,134.0,1,134.0,1
9728,max_effective,30,90,3,3,0.05,0.95,0.8262193376607365,10,98.0,1,98.0,1,98.0,1,98.0,1
9729,max_effective,30,90,3,3,0.05,0.95,0.9368798094858604,21,100.0,1,100.0,1,100.0,1,99.0,0
9730,max_effective,30,90,3,3,0.05,0.95,0.9257299140350588,33,109.0,1,109.0,1,109.0,1,109.0,1
9731,max_effective,30,90,3,3,0.05,0.95,0.9443597282275284,10,76.0,1,76.0,1,76.0,1,76.0,1
9732,max_effective,30,90,3,3,0.05,0.95,0.931459805829052,23,127.0,1,127.0,1,127.0,1,127.0,1
9733,max_effective,30,90,3,3,0.05,0.95,0.945092834703296,17,77.0,1,77.0,1,77.0,1,77.0,1
9734,max_effective,30,90,3,3,0.05,0.95,0.917413704818158,33,113.0,1,113.0,1,113.0,1,113.0,1
9735,max_effective,30,90,3,3,0.05,0.95,0.9354800870939228,22,96.0,1,96.0,1,96.0,1,96.0,1
9736,max_effective,30,90,3,3,0.05,0.95,0.9325868887376068,11,83.0,1,83.0,1,83.0,1,80.0,0
9737,max_effective,30,90,3,3,0.05,0.95,0.949992264491794,89,163.0,0,185.0,0,211.0,1,210.0,0
9738,max_effective,30,90,3,3,0.05,0.95,0.852370528666713,12,67.0,1,67.0,1,67.0,1,67.0,1
9739,max_effective,30,90,3,3,0.05,0.95,0.9443604667727156,26,96.0,1,96.0,1,96.0,1,92.0,0
9740,max_effective,30,90,3,3,0.05,0.95,0.9267372569057042,33,87.0,1,87.0,1,87.0,1,87.0,1
9741,max_effective,30,90,3,3,0.05,0.95,0.8786053277166775,18,93.0,1,93.0,1,93.0,1,86.0,0
9742,max_effective,30,90,3,3,0.05,0.95,0.91510645621893,26,108.0,1,108.0,1,108.0,1,108.0,1
9743,max_effective,30,90,3,3,0.05,0.95,0.9118188438652932,15,101.0,1,101.0,1,101.0,1,101.0,1
9744,max_effective,30,90,3,3,0.05,0.95,0.9288654733151324,42,101.0,1,101.0,1,101.0,1,101.0,1
9745,max_effective,30,90,3,3,0.05,0.95,0.8999764506850173,22,127.0,1,127.0,1,127.0,1,127.0,1
9746,max_effective,30,90,3,3,0.05,0.95,0.9282363730830274,23,74.0,1,74.0,1,74.0,1,74.0,1
9747,max_effective,30,90,3,3,0.05,0.95,0.8941866512123131,35,101.0,1,101.0,1,101.0,1,101.0,1
9748,max_effective,30,90,3,3,0.05,0.95,0.945751636961688,9,69.0,1,69.0,1,69.0,1,69.0,1
9749,max_effective,30,90,3,3,0.05,0.95,0.9411690330862494,9,76.0,1,76.0,1,76.0,1,76.0,1
9750,max_effective,30,90,3,3,0.05,0.95,0.918020476086251,9,73.0,1,73.0,1,73.0,1,73.0,1
9751,max_effective,30,90,3,3,0.05,0.95,0.9413912442585892,7,55.0,1,55.0,1,55.0,1,55.0,1
9752,max_effective,30,90,3,3,0.05,0.95,0.9499402672485812,39,117.0,1,117.0,1,117.0,1,117.0,1
9753,max_effective,30,90,3,3,0.05,0.95,0.8640551418585096,33,128.0,1,128.0,1,128.0,1,128.0,1
9754,max_effective,30,90,3,3,0.05,0.95,0.9175507030468222,16,97.0,1,97.0,1,97.0,1,97.0,1
9755,max_effective,30,90,3,3,0.05,0.95,0.9014171600301306,16,120.0,1,120.0,1,120.0,1,120.0,1
9756,max_effective,30,90,3,3,0.05,0.95,0.9320188649602458,41,118.0,1,118.0,1,118.0,1,118.0,1
9757,max_effective,30,90,3,3,0.05,0.95,0.947726793416421,12,60.0,1,60.0,1,60.0,1,59.0,0
9758,max_effective,30,90,3,3,0.05,0.95,0.9353732876724916,12,91.0,1,91.0,1,91.0,1,89.0,0
9759,max_effective,30,90,3,3,0.05,0.95,0.9383927233370736,37,131.0,1,131.0,1,131.0,1,131.0,1
9760,max_effective,30,90,3,3,0.05,0.95,0.8404921043430115,7,72.0,1,72.0,1,72.0,1,72.0,1
9761,max_effective,30,90,3,3,0.05,0.95,0.9244680190276507,11,88.0,1,88.0,1,88.0,1,88.0,1
9762,max_effective,30,90,3,3,0.05,0.95,0.947452200746338,36,134.0,1,134.0,1,134.0,1,134.0,1
9763,max_effective,30,90,3,3,0.05,0.95,0.935263456425,21,80.0,1,80.0,1,80.0,1,80.0,1
9764,max_effective,30,90,3,3,0.05,0.95,0.8880099323995736,17,98.0,1,98.0,1,98.0,1,98.0,1
9765,max_effective,30,90,3,3,0.05,0.95,0.9258438163754614,12,67.0,1,67.0,1,67.0,1,67.0,1
9766,max_effective,30,90,3,3,0.05,0.95,0.9205258709695914,10,78.0,1,78.0,1,78.0,1,78.0,1
9767,max_effective,30,90,3,3,0.05,0.95,0.9483697469473348,23,133.0,1,133.0,1,133.0,1,133.0,1
9768,max_effective,30,90,3,3,0.05,0.95,0.8791720359500089,14,80.0,1,80.0,1,80.0,1,80.0,1
9769,max_effective,30,90,3,3,0.05,0.95,0.9455042512399596,11,76.0,1,76.0,1,76.0,1,76.0,1
9770,max_effective,30,90,3,3,0.05,0.95,0.9363780730723402,22,96.0,1,96.0,1,96.0,1,96.0,1
9771,max_effective,30,90,3,3,0.05,0.95,0.9421754975596948,41,128.0,1,128.0,1,128.0,1,128.0,1
9772,max_effective,30,90,3,3,0.05,0.95,0.9336831725546388,40,149.0,1,149.0,1,149.0,1,149.0,1
9773,max_effective,30,90,3,3,0.05,0.95,0.9411870482230544,40,151.0,1,151.0,1,151.0,1,151.0,1
9774,max_effective,30,90,3,3,0.05,0.95,0.8873824651321578,5,55.0,1,55.0,1,55.0,1,55.0,1
9775,max_effective,30,90,3,3,0.05,0.95,0.9380527443395132,8,68.0,1,68.0,1,68.0,1,68.0,1
9776,max_effective,30,90,3,3,0.05,0.95,0.8824559864010127,14,94.0,1,94.0,1,94.0,1,94.0,1
9777,max_effective,30,90,3,3,0.05,0.95,0.9264151995425896,38,153.0,0,157.0,1,157.0,1,157.0,1
9778,max_effective,30,90,3,3,0.05,0.95,0.9038263875552508,11,84.0,1,84.0,1,84.0,1,82.0,0
9779,max_effective,30,90,3,3,0.05,0.95,0.9466182118488627,7,63.0,1,63.0,1,63.0,1,63.0,1
9780,max_effective,30,90,3,3,0.05,0.95,0.941996688760764,63,173.0,0,181.0,0,188.0,0,191.0,1
9781,max_effective,30,90,3,3,0.05,0.95,0.9243160820248446,20,113.0,1,113.0,1,113.0,1,113.0,1
9782,max_effective,30,90,3,3,0.05,0.95,0.897358931220821,32,108.0,1,108.0,1,108.0,1,108.0,1
9783,max_effective,30,90,3,3,0.05,0.95,0.9445766003363208,19,124.0,1,124.0,1,124.0,1,124.0,1
9784,max_effective,30,90,3,3,0.05,0.95,0.9098498808582411,16,88.0,1,88.0,1,88.0,1,88.0,1
9785,max_effective,30,90,3,3,0.05,0.95,0.8476881867421151,12,87.0,1,87.0,1,87.0,1,87.0,1
9786,max_effective,30,90,3,3,0.05,0.95,0.9484995106691562,14,60.0,1,60.0,1,60.0,1,53.0,0
9787,max_effective,30,90,3,3,0.05,0.95,0.8742738048120966,17,114.0,1,114.0,1,114.0,1,114.0,1
9788,max_effective,30,90,3,3,0.05,0.95,0.9261837424098572,21,105.0,1,105.0,1,105.0,1,105.0,1
9789,max_effective,30,90,3,3,0.05,0.95,0.9403807033926558,25,136.0,1,136.0,1,136.0,1,136.0,1
9790,max_effective,30,90,3,3,0.05,0.95,0.9207035398677498,14,107.0,1,107.0,1,107.0,1,107.0,1
9791,max_effective,30,90,3,3,0.05,0.95,0.887192135251827,11,60.0,1,60.0,1,60.0,1,60.0,1
9792,max_effective,30,90,3,3,0.05,0.95,0.9495747334466834,14,94.0,1,94.0,1,94.0,1,94.0,1
9793,max_effective,30,90,3,3,0.05,0.95,0.939258634559834,47,151.0,0,163.0,1,163.0,1,163.0,1
9794,max_effective,30,90,3,3,0.05,0.95,0.8913946400710413,15,90.0,1,90.0,1,90.0,1,90.0,1
9795,max_effective,30,90,3,3,0.05,0.95,0.9158615018539914,10,82.0,1,82.0,1,82.0,1,82.0,1
9796,max_effective,30,90,3,3,0.05,0.95,0.938524901380275,28,95.0,1,95.0,1,95.0,1,95.0,1
9797,max_effective,30,90,3,3,0.05,0.95,0.94694721967377,49,127.0,1,127.0,1,127.0,1,127.0,1
9798,max_effective,30,90,3,3,0.05,0.95,0.9461989724744058,42,107.0,1,107.0,1,107.0,1,107.0,1
9799,max_effective,30,90,3,3,0.05,0.95,0.940383541259536,12,66.0,1,66.0,1,66.0,1,66.0,1
9800,max_effective,30,90,3,3,0.05,0.95,0.945541697416313,14,91.0,1,91.0,1,91.0,1,90.0,0
9801,max_effective,30,90,3,3,0.05,0.95,0.948596990717776,13,86.0,1,86.0,1,86.0,1,86.0,1
9802,max_effective,30,90,3,3,0.05,0.95,0.8994543293293451,9,75.0,1,75.0,1,75.0,1,72.0,0
9803,max_effective,30,90,3,3,0.05,0.95,0.903511219927074,13,83.0,1,83.0,1,83.0,1,83.0,1
9804,max_effective,30,90,3,3,0.05,0.95,0.9391286119216522,25,119.0,1,119.0,1,119.0,1,119.0,1
9805,max_effective,30,90,3,3,0.05,0.95,0.9205244240687808,62,131.0,1,131.0,1,131.0,1,128.0,0
9806,max_effective,30,90,3,3,0.05,0.95,0.939334479788885,18,74.0,1,74.0,1,74.0,1,74.0,1
9807,max_effective,30,90,3,3,0.05,0.95,0.9351570494249238,27,121.0,1,121.0,1,121.0,1,114.0,0
9808,max_effective,30,90,3,3,0.05,0.95,0.907693077894068,14,60.0,1,60.0,1,60.0,1,59.0,0
9809,max_effective,30,90,3,3,0.05,0.95,0.947206648276913,18,100.0,1,100.0,1,100.0,1,100.0,1
9810,max_effective,30,90,3,3,0.05,0.95,0.8920842991205553,12,96.0,1,96.0,1,96.0,1,96.0,1
9811,max_effective,30,90,3,3,0.05,0.95,0.8360440920012203,7,54.0,1,54.0,1,54.0,1,54.0,1
9812,max_effective,30,90,3,3,0.05,0.95,0.924452396494954,18,76.0,1,76.0,1,76.0,1,76.0,1
9813,max_effective,30,90,3,3,0.05,0.95,0.947366330353349,27,136.0,1,136.0,1,136.0,1,136.0,1
9814,max_effective,30,90,3,3,0.05,0.95,0.8890136701859827,6,61.0,1,61.0,1,61.0,1,59.0,0
9815,max_effective,30,90,3,3,0.05,0.95,0.8116225445651494,10,64.0,1,64.0,1,64.0,1,64.0,1
9816,max_effective,30,90,3,3,0.05,0.95,0.9416531203890884,9,84.0,1,84.0,1,84.0,1,84.0,1
9817,max_effective,30,90,3,3,0.05,0.95,0.9479076650377568,26,145.0,1,145.0,1,145.0,1,145.0,1
9818,max_effective,30,90,3,3,0.05,0.95,0.9432409995224516,31,85.0,1,85.0,1,85.0,1,85.0,1
9819,max_effective,30,90,3,3,0.05,0.95,0.8893546197650143,10,78.0,1,78.0,1,78.0,1,78.0,1
9820,max_effective,30,90,3,3,0.05,0.95,0.9357672022680558,42,120.0,1,120.0,1,120.0,1,120.0,1
9821,max_effective,30,90,3,3,0.05,0.95,0.9460337792168892,15,78.0,1,78.0,1,78.0,1,78.0,1
9822,max_effective,30,90,3,3,0.05,0.95,0.8971478794990689,13,78.0,1,78.0,1,78.0,1,78.0,1
9823,max_effective,30,90,3,3,0.05,0.95,0.9482594836535004,94,146.0,0,173.0,0,186.0,0,198.0,1
9824,max_effective,30,90,3,3,0.05,0.95,0.9167037561588084,47,150.0,1,150.0,1,150.0,1,150.0,1
9825,max_effective,30,90,3,3,0.05,0.95,0.8570276503790885,5,56.0,1,56.0,1,56.0,1,56.0,1
9826,max_effective,30,90,3,3,0.05,0.95,0.9218141708830864,29,132.0,1,132.0,1,132.0,1,132.0,1
9827,max_effective,30,90,3,3,0.05,0.95,0.9268388637296854,22,94.0,1,94.0,1,94.0,1,94.0,1
9828,max_effective,30,90,3,3,0.05,0.95,0.9478364075774184,36,88.0,1,88.0,1,88.0,1,88.0,1
9829,max_effective,30,90,3,3,0.05,0.95,0.9485030862119342,35,124.0,1,124.0,1,124.0,1,124.0,1
9830,max_effective,30,90,3,3,0.05,0.95,0.9412602859674384,45,164.0,0,165.0,1,165.0,1,165.0,1
9831,max_effective,30,90,3,3,0.05,0.95,0.9366302124744073,17,87.0,1,87.0,1,87.0,1,87.0,1
9832,max_effective,30,90,3,3,0.05,0.95,0.8479476986882803,7,53.0,1,53.0,1,53.0,1,53.0,1
9833,max_effective,30,90,3,3,0.05,0.95,0.900806522786205,7,80.0,1,80.0,1,80.0,1,78.0,0
9834,max_effective,30,90,3,3,0.05,0.95,0.9150938590377424,50,119.0,1,119.0,1,119.0,1,119.0,1
9835,max_effective,30,90,3,3,0.05,0.95,0.92125400071977,34,121.0,1,121.0,1,121.0,1,121.0,1
9836,max_effective,30,90,3,3,0.05,0.95,0.8940799871386814,11,84.0,1,84.0,1,84.0,1,84.0,1
9837,max_effective,30,90,3,3,0.05,0.95,0.881479741983253,9,65.0,1,65.0,1,65.0,1,65.0,1
9838,max_effective,30,90,3,3,0.05,0.95,0.9370465318823928,17,96.0,1,96.0,1,96.0,1,96.0,1
9839,max_effective,30,90,3,3,0.05,0.95,0.9301264685871116,10,60.0,1,60.0,1,60.0,1,59.0,0
9840,max_effective,30,90,3,3,0.05,0.95,0.9232256098008502,29,89.0,1,89.0,1,89.0,1,89.0,1
9841,max_effective,30,90,3,3,0.05,0.95,0.9248873223742488,44,138.0,1,138.0,1,138.0,1,138.0,1
9842,max_effective,30,90,3,3,0.05,0.95,0.9201541328453368,30,136.0,1,136.0,1,136.0,1,136.0,1
9843,max_effective,30,90,3,3,0.05,0.95,0.949289494547238,25,121.0,1,121.0,1,121.0,1,121.0,1
9844,max_effective,30,90,3,3,0.05,0.95,0.912234939234918,8,56.0,1,56.0,1,56.0,1,56.0,1
9845,max_effective,30,90,3,3,0.05,0.95,0.8934069973941617,18,74.0,1,74.0,1,74.0,1,74.0,1
9846,max_effective,30,90,3,3,0.05,0.95,0.9287248588858372,12,74.0,1,74.0,1,74.0,1,74.0,1
9847,max_effective,30,90,3,3,0.05,0.95,0.920395823906476,32,142.0,1,142.0,1,142.0,1,142.0,1
9848,max_effective,30,90,3,3,0.05,0.95,0.8446823241346929,17,81.0,1,81.0,1,81.0,1,73.0,0
9849,max_effective,30,90,3,3,0.05,0.95,0.9404351092549258,54,136.0,1,136.0,1,136.0,1,118.0,0
9850,max_effective,30,90,3,3,0.05,0.95,0.856420900090886,12,64.0,1,64.0,1,64.0,1,64.0,1
9851,max_effective,30,90,3,3,0.05,0.95,0.9055925537607952,10,65.0,1,65.0,1,65.0,1,60.0,0
9852,max_effective,30,90,3,3,0.05,0.95,0.8742629609374342,7,65.0,1,65.0,1,65.0,1,65.0,1
9853,max_effective,30,90,3,3,0.05,0.95,0.8932736488702554,16,107.0,1,107.0,1,107.0,1,107.0,1
9854,max_effective,30,90,3,3,0.05,0.95,0.9448214798286584,25,108.0,1,108.0,1,108.0,1,108.0,1
9855,max_effective,30,90,3,3,0.05,0.95,0.921381076818898,9,85.0,1,85.0,1,85.0,1,84.0,0
9856,max_effective,30,90,3,3,0.05,0.95,0.9084336056079004,25,121.0,1,121.0,1,121.0,1,121.0,1
9857,max_effective,30,90,3,3,0.05,0.95,0.949730647050161,13,76.0,1,76.0,1,76.0,1,76.0,1
9858,max_effective,30,90,3,3,0.05,0.95,0.9451363005892766,7,58.0,1,58.0,1,58.0,1,58.0,1
9859,max_effective,30,90,3,3,0.05,0.95,0.9377158259152611,6,74.0,1,74.0,1,74.0,1,73.0,0
9860,max_effective,30,90,3,3,0.05,0.95,0.9420249613436136,24,127.0,1,127.0,1,127.0,1,127.0,1
9861,max_effective,30,90,3,3,0.05,0.95,0.9468232638519036,23,142.0,1,142.0,1,142.0,1,142.0,1
9862,max_effective,30,90,3,3,0.05,0.95,0.9323925177560288,9,70.0,1,70.0,1,70.0,1,70.0,1
9863,max_effective,30,90,3,3,0.05,0.95,0.8890791993570606,17,96.0,1,96.0,1,96.0,1,96.0,1
9864,max_effective,30,90,3,3,0.05,0.95,0.9314967610804396,17,95.0,1,95.0,1,95.0,1,95.0,1
9865,max_effective,30,90,3,3,0.05,0.95,0.9284478718859086,14,106.0,1,106.0,1,106.0,1,106.0,1
9866,max_effective,30,90,3,3,0.05,0.95,0.9307182671584324,51,121.0,1,121.0,1,121.0,1,121.0,1
9867,max_effective,30,90,3,3,0.05,0.95,0.9424485280234264,12,96.0,1,96.0,1,96.0,1,95.0,0
9868,max_effective,30,90,3,3,0.05,0.95,0.9164873828372988,12,88.0,1,88.0,1,88.0,1,88.0,1
9869,max_effective,30,90,3,3,0.05,0.95,0.9498894756129588,33,108.0,1,108.0,1,108.0,1,108.0,1
9870,max_effective,30,90,3,3,0.05,0.95,0.9353006616653208,14,88.0,1,88.0,1,88.0,1,88.0,1
9871,max_effective,30,90,3,3,0.05,0.95,0.9484989237654085,61,174.0,0,190.0,1,190.0,1,185.0,0
9872,max_effective,30,90,3,3,0.05,0.95,0.9472981417217194,13,90.0,1,90.0,1,90.0,1,90.0,1
9873,max_effective,30,90,3,3,0.05,0.95,0.8639600437284977,7,69.0,1,69.0,1,69.0,1,69.0,1
9874,max_effective,30,90,3,3,0.05,0.95,0.8937381737429173,10,71.0,1,71.0,1,71.0,1,71.0,1
9875,max_effective,30,90,3,3,0.05,0.95,0.9383901812752384,25,88.0,1,88.0,1,88.0,1,87.0,0
9876,max_effective,30,90,3,3,0.05,0.95,0.9474525663530275,39,116.0,1,116.0,1,116.0,1,116.0,1
9877,max_effective,30,90,3,3,0.05,0.95,0.9453935854504492,40,136.0,1,136.0,1,136.0,1,136.0,1
9878,max_effective,30,90,3,3,0.05,0.95,0.9247351013052107,36,112.0,1,112.0,1,112.0,1,112.0,1
9879,max_effective,30,90,3,3,0.05,0.95,0.9457674670558625,61,158.0,0,174.0,1,174.0,1,173.0,0
9880,max_effective,30,90,3,3,0.05,0.95,0.8960130954464891,20,71.0,1,71.0,1,71.0,1,71.0,1
9881,max_effective,30,90,3,3,0.05,0.95,0.9419478337034092,12,81.0,1,81.0,1,81.0,1,81.0,1
9882,max_effective,30,90,3,3,0.05,0.95,0.9250374935851818,26,144.0,1,144.0,1,144.0,1,144.0,1
9883,max_effective,30,90,3,3,0.05,0.95,0.8433829231001044,11,80.0,1,80.0,1,80.0,1,80.0,1
9884,max_effective,30,90,3,3,0.05,0.95,0.9354289751532106,16,96.0,1,96.0,1,96.0,1,96.0,1
9885,max_effective,30,90,3,3,0.05,0.95,0.9232120505904228,29,103.0,1,103.0,1,103.0,1,103.0,1
9886,max_effective,30,90,3,3,0.05,0.95,0.9214175752327756,16,101.0,1,101.0,1,101.0,1,101.0,1
9887,max_effective,30,90,3,3,0.05,0.95,0.9494871867886048,25,114.0,1,114.0,1,114.0,1,114.0,1
9888,max_effective,30,90,3,3,0.05,0.95,0.9320841772235284,18,85.0,1,85.0,1,85.0,1,85.0,1
9889,max_effective,30,90,3,3,0.05,0.95,0.9123648079955136,13,82.0,1,82.0,1,82.0,1,82.0,1
9890,max_effective,30,90,3,3,0.05,0.95,0.9276713415263248,7,67.0,1,67.0,1,67.0,1,67.0,1
9891,max_effective,30,90,3,3,0.05,0.95,0.9474472766553448,13,92.0,1,92.0,1,92.0,1,92.0,1
9892,max_effective,30,90,3,3,0.05,0.95,0.9252767039811762,20,93.0,1,93.0,1,93.0,1,93.0,1
9893,max_effective,30,90,3,3,0.05,0.95,0.9452667615350288,19,68.0,1,68.0,1,68.0,1,68.0,1
9894,max_effective,30,90,3,3,0.05,0.95,0.9492414573311044,58,100.0,1,100.0,1,100.0,1,99.0,0
9895,max_effective,30,90,3,3,0.05,0.95,0.9431045113626838,17,102.0,1,102.0,1,102.0,1,102.0,1
9896,max_effective,30,90,3,3,0.05,0.95,0.8818824410628513,23,101.0,1,101.0,1,101.0,1,101.0,1
9897,max_effective,30,90,3,3,0.05,0.95,0.9381204364391836,20,101.0,1,101.0,1,101.0,1,101.0,1
9898,max_effective,30,90,3,3,0.05,0.95,0.9129847683854694,18,95.0,1,95.0,1,95.0,1,94.0,0
9899,max_effective,30,90,3,3,0.05,0.95,0.945736281388983,36,111.0,1,111.0,1,111.0,1,111.0,1
9900,max_effective,30,90,3,3,0.05,0.95,0.9047093576102082,12,90.0,1,90.0,1,90.0,1,90.0,1
9901,max_effective,30,90,3,3,0.05,0.95,0.94853187635361,28,124.0,1,124.0,1,124.0,1,124.0,1
9902,max_effective,30,90,3,3,0.05,0.95,0.7911068657143289,5,53.0,1,53.0,1,53.0,1,53.0,1
9903,max_effective,30,90,3,3,0.05,0.95,0.9170762501337588,14,102.0,1,102.0,1,102.0,1,102.0,1
9904,max_effective,30,90,3,3,0.05,0.95,0.9282283991785302,21,103.0,1,103.0,1,103.0,1,93.0,0
9905,max_effective,30,90,3,3,0.05,0.95,0.8996676636616787,8,60.0,1,60.0,1,60.0,1,60.0,1
9906,max_effective,30,90,3,3,0.05,0.95,0.9252296855501126,18,92.0,1,92.0,1,92.0,1,92.0,1
9907,max_effective,30,90,3,3,0.05,0.95,0.9465790176036568,50,111.0,1,111.0,1,111.0,1,111.0,1
9908,max_effective,30,90,3,3,0.05,0.95,0.8860133481172887,20,106.0,1,106.0,1,106.0,1,104.0,0
9909,max_effective,30,90,3,3,0.05,0.95,0.929129400878983,37,162.0,0,172.0,1,172.0,1,172.0,1
9910,max_effective,30,90,3,3,0.05,0.95,0.9371545651589632,33,155.0,0,158.0,1,158.0,1,158.0,1
9911,max_effective,30,90,3,3,0.05,0.95,0.944903721114474,24,99.0,1,99.0,1,99.0,1,99.0,1
9912,max_effective,30,90,3,3,0.05,0.95,0.8974025398557341,8,62.0,1,62.0,1,62.0,1,62.0,1
9913,max_effective,30,90,3,3,0.05,0.95,0.936737182883758,9,67.0,1,67.0,1,67.0,1,67.0,1
9914,max_effective,30,90,3,3,0.05,0.95,0.8935932175838089,22,88.0,1,88.0,1,88.0,1,88.0,1
9915,max_effective,30,90,3,3,0.05,0.95,0.8803433965147245,8,80.0,1,80.0,1,80.0,1,80.0,1
9916,max_effective,30,90,3,3,0.05,0.95,0.9357857483315132,21,136.0,1,136.0,1,136.0,1,136.0,1
9917,max_effective,30,90,3,3,0.05,0.95,0.9407472060974554,23,110.0,1,110.0,1,110.0,1,110.0,1
9918,max_effective,30,90,3,3,0.05,0.95,0.905501767567832,14,102.0,1,102.0,1,102.0,1,102.0,1
9919,max_effective,30,90,3,3,0.05,0.95,0.9068071784815814,28,98.0,1,98.0,1,98.0,1,97.0,0
9920,max_effective,30,90,3,3,0.05,0.95,0.9345621872567526,23,92.0,1,92.0,1,92.0,1,92.0,1
9921,max_effective,30,90,3,3,0.05,0.95,0.8918418281960074,11,72.0,1,72.0,1,72.0,1,71.0,0
9922,max_effective,30,90,3,3,0.05,0.95,0.9453414723200624,22,129.0,1,129.0,1,129.0,1,129.0,1
9923,max_effective,30,90,3,3,0.05,0.95,0.9430760995913618,34,139.0,1,139.0,1,139.0,1,139.0,1
9924,max_effective,30,90,3,3,0.05,0.95,0.9499557887973606,23,107.0,1,107.0,1,107.0,1,107.0,1
9925,max_effective,30,90,3,3,0.05,0.95,0.8559179331198696,7,59.0,1,59.0,1,59.0,1,59.0,1
9926,max_effective,30,90,3,3,0.05,0.95,0.9213901169031328,17,98.0,1,98.0,1,98.0,1,96.0,0
9927,max_effective,30,90,3,3,0.05,0.95,0.935901918673174,58,161.0,0,176.0,1,176.0,1,176.0,1
9928,max_effective,30,90,3,3,0.05,0.95,0.9291602409368224,29,116.0,1,116.0,1,116.0,1,116.0,1
9929,max_effective,30,90,3,3,0.05,0.95,0.9432761905516976,8,70.0,1,70.0,1,70.0,1,70.0,1
9930,max_effective,30,90,3,3,0.05,0.95,0.9416630076722702,28,129.0,1,129.0,1,129.0,1,129.0,1
9931,max_effective,30,90,3,3,0.05,0.95,0.9170697939849882,18,99.0,1,99.0,1,99.0,1,99.0,1
9932,max_effective,30,90,3,3,0.05,0.95,0.916972384974148,17,64.0,1,64.0,1,64.0,1,64.0,1
9933,max_effective,30,90,3,3,0.05,0.95,0.9491264750629026,69,140.0,1,140.0,1,140.0,1,140.0,1
9934,max_effective,30,90,3,3,0.05,0.95,0.942396564871814,10,60.0,1,60.0,1,60.0,1,60.0,1
9935,max_effective,30,90,3,3,0.05,0.95,0.833787800831469,8,68.0,1,68.0,1,68.0,1,68.0,1
9936,max_effective,30,90,3,3,0.05,0.95,0.9150155872615856,19,78.0,1,78.0,1,78.0,1,78.0,1
9937,max_effective,30,90,3,3,0.05,0.95,0.931967171106428,12,68.0,1,68.0,1,68.0,1,67.0,0
9938,max_effective,30,90,3,3,0.05,0.95,0.9295038964914528,33,104.0,1,104.0,1,104.0,1,104.0,1
9939,max_effective,30,90,3,3,0.05,0.95,0.8600972955950361,6,66.0,1,66.0,1,66.0,1,66.0,1
9940,max_effective,30,90,3,3,0.05,0.95,0.9458171815147316,13,91.0,1,91.0,1,91.0,1,91.0,1
9941,max_effective,30,90,3,3,0.05,0.95,0.9486824935532696,13,89.0,1,89.0,1,89.0,1,88.0,0
9942,max_effective,30,90,3,3,0.05,0.95,0.9260006197025888,17,82.0,1,82.0,1,82.0,1,82.0,1
9943,max_effective,30,90,3,3,0.05,0.95,0.892317909075241,20,117.0,1,117.0,1,117.0,1,117.0,1
9944,max_effective,30,90,3,3,0.05,0.95,0.949663355969036,21,168.0,1,168.0,1,168.0,1,168.0,1
9945,max_effective,30,90,3,3,0.05,0.95,0.9207437426189194,14,98.0,1,98.0,1,98.0,1,94.0,0
9946,max_effective,30,90,3,3,0.05,0.95,0.9458468372723796,23,80.0,1,80.0,1,80.0,1,79.0,0
9947,max_effective,30,90,3,3,0.05,0.95,0.9416240338152894,10,64.0,1,64.0,1,64.0,1,59.0,0
9948,max_effective,30,90,3,3,0.05,0.95,0.9351811227636992,28,108.0,1,108.0,1,108.0,1,107.0,0
9949,max_effective,30,90,3,3,0.05,0.95,0.9360603716024364,25,96.0,1,96.0,1,96.0,1,93.0,0
9950,max_effective,30,90,3,3,0.05,0.95,0.9436602619534564,34,116.0,1,116.0,1,116.0,1,115.0,0
9951,max_effective,30,90,3,3,0.05,0.95,0.9426002486262304,81,181.0,0,215.0,0,223.0,1,212.0,0
9952,max_effective,30,90,3,3,0.05,0.95,0.8782312604163905,9,68.0,1,68.0,1,68.0,1,67.0,0
9953,max_effective,30,90,3,3,0.05,0.95,0.8372488600135815,12,53.0,1,53.0,1,53.0,1,53.0,1
9954,max_effective,30,90,3,3,0.05,0.95,0.8998997885458654,7,57.0,1,57.0,1,57.0,1,57.0,1
9955,max_effective,30,90,3,3,0.05,0.95,0.9447682993260644,24,86.0,1,86.0,1,86.0,1,86.0,1
9956,max_effective,30,90,3,3,0.05,0.95,0.9219909303754568,19,85.0,1,85.0,1,85.0,1,85.0,1
9957,max_effective,30,90,3,3,0.05,0.95,0.947927288411686,22,106.0,1,106.0,1,106.0,1,106.0,1
9958,max_effective,30,90,3,3,0.05,0.95,0.9003588656840155,14,83.0,1,83.0,1,83.0,1,81.0,0
9959,max_effective,30,90,3,3,0.05,0.95,0.9442269451461222,20,106.0,1,106.0,1,106.0,1,106.0,1
9960,max_effective,30,90,3,3,0.05,0.95,0.9276509812823024,15,79.0,1,79.0,1,79.0,1,75.0,0
9961,max_effective,30,90,3,3,0.05,0.95,0.9363295391646989,8,70.0,1,70.0,1,70.0,1,70.0,1
9962,max_effective,30,90,3,3,0.05,0.95,0.928340441102518,43,146.0,1,146.0,1,146.0,1,146.0,1
9963,max_effective,30,90,3,3,0.05,0.95,0.9090827916778342,10,74.0,1,74.0,1,74.0,1,74.0,1
9964,max_effective,30,90,3,3,0.05,0.95,0.841326776354474,14,64.0,1,64.0,1,64.0,1,64.0,1
9965,max_effective,30,90,3,3,0.05,0.95,0.9287036263606416,24,100.0,1,100.0,1,100.0,1,100.0,1
9966,max_effective,30,90,3,3,0.05,0.95,0.9343711429714052,37,123.0,1,123.0,1,123.0,1,121.0,0
9967,max_effective,30,90,3,3,0.05,0.95,0.9412475619578492,12,72.0,1,72.0,1,72.0,1,68.0,0
9968,max_effective,30,90,3,3,0.05,0.95,0.948039365143042,20,87.0,1,87.0,1,87.0,1,87.0,1
9969,max_effective,30,90,3,3,0.05,0.95,0.9300785225943896,21,80.0,1,80.0,1,80.0,1,80.0,1
9970,max_effective,30,90,3,3,0.05,0.95,0.9430658801981276,14,119.0,1,119.0,1,119.0,1,118.0,0
9971,max_effective,30,90,3,3,0.05,0.95,0.9314290456549068,14,98.0,1,98.0,1,98.0,1,98.0,1
9972,max_effective,30,90,3,3,0.05,0.95,0.9043868602290585,11,74.0,1,74.0,1,74.0,1,74.0,1
9973,max_effective,30,90,3,3,0.05,0.95,0.9070215464898768,32,132.0,1,132.0,1,132.0,1,132.0,1
9974,max_effective,30,90,3,3,0.05,0.95,0.9326059829806748,10,84.0,1,84.0,1,84.0,1,84.0,1
9975,max_effective,30,90,3,3,0.05,0.95,0.9336082214393726,51,125.0,1,125.0,1,125.0,1,125.0,1
9976,max_effective,30,90,3,3,0.05,0.95,0.8809182953736965,13,109.0,1,109.0,1,109.0,1,109.0,1
9977,max_effective,30,90,3,3,0.05,0.95,0.9337805753304668,46,153.0,1,153.0,1,153.0,1,150.0,0
9978,max_effective,30,90,3,3,0.05,0.95,0.940258514805166,19,96.0,1,96.0,1,96.0,1,96.0,1
9979,max_effective,30,90,3,3,0.05,0.95,0.9345734230572486,15,108.0,1,108.0,1,108.0,1,108.0,1
9980,max_effective,30,90,3,3,0.05,0.95,0.906946507984912,17,86.0,1,86.0,1,86.0,1,86.0,1
9981,max_effective,30,90,3,3,0.05,0.95,0.9286220940082736,12,78.0,1,78.0,1,78.0,1,78.0,1
9982,max_effective,30,90,3,3,0.05,0.95,0.936444967494328,7,59.0,1,59.0,1,59.0,1,58.0,0
9983,max_effective,30,90,3,3,0.05,0.95,0.9406475232292928,34,115.0,1,115.0,1,115.0,1,111.0,0
9984,max_effective,30,90,3,3,0.05,0.95,0.9301364950028798,22,88.0,1,88.0,1,88.0,1,88.0,1
9985,max_effective,30,90,3,3,0.05,0.95,0.8910230504297192,10,86.0,1,86.0,1,86.0,1,86.0,1
9986,max_effective,30,90,3,3,0.05,0.95,0.9412308556460076,17,88.0,1,88.0,1,88.0,1,87.0,0
9987,max_effective,30,90,3,3,0.05,0.95,0.9245183048352557,10,80.0,1,80.0,1,80.0,1,80.0,1
9988,max_effective,30,90,3,3,0.05,0.95,0.9263999175158606,26,97.0,1,97.0,1,97.0,1,97.0,1
9989,max_effective,30,90,3,3,0.05,0.95,0.9286878229203452,7,71.0,1,71.0,1,71.0,1,68.0,0
9990,max_effective,30,90,3,3,0.05,0.95,0.9332101659149582,26,133.0,1,133.0,1,133.0,1,133.0,1
9991,max_effective,30,90,3,3,0.05,0.95,0.931076988485516,18,116.0,1,116.0,1,116.0,1,116.0,1
9992,max_effective,30,90,3,3,0.05,0.95,0.887155577740435,14,110.0,1,110.0,1,110.0,1,110.0,1
9993,max_effective,30,90,3,3,0.05,0.95,0.9264513856436812,21,94.0,1,94.0,1,94.0,1,91.0,0
9994,max_effective,30,90,3,3,0.05,0.95,0.9285924393348406,10,71.0,1,71.0,1,71.0,1,71.0,1
9995,max_effective,30,90,3,3,0.05,0.95,0.930578843957024,20,103.0,1,103.0,1,103.0,1,103.0,1
9996,max_effective,30,90,3,3,0.05,0.95,0.8971729918871295,22,115.0,1,115.0,1,115.0,1,115.0,1
9997,max_effective,30,90,3,3,0.05,0.95,0.9203680637865328,9,67.0,1,67.0,1,67.0,1,67.0,1
9998,max_effective,30,90,3,3,0.05,0.95,0.9334862533291338,10,82.0,1,82.0,1,82.0,1,81.0,0
9999,max_effective,30,90,3,3,0.05,0.95,0.9302748519877202,51,105.0,1,105.0,1,105.0,1,105.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n10_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,10,10,1,3,0.05,0.95,0.9487098565557824,27,0.0,1,0.0,1,0.0,1
1,max_ml,10,10,1,3,0.05,0.95,0.8890349765808359,17,0.0,1,0.0,1,0.0,1
2,max_ml,10,10,1,3,0.05,0.95,0.8595828626235578,7,1.0,1,1.0,1,0.0,0
3,max_ml,10,10,1,3,0.05,0.95,0.7770631467279263,12,1.0,1,1.0,1,1.0,1
4,max_ml,10,10,1,3,0.05,0.95,0.8314345417598495,8,1.0,1,1.0,1,1.0,1
5,max_ml,10,10,1,3,0.05,0.95,0.877926099417201,12,0.0,1,0.0,1,0.0,1
6,max_ml,10,10,1,3,0.05,0.95,0.916921843532375,8,0.0,1,0.0,1,0.0,1
7,max_ml,10,10,1,3,0.05,0.95,0.9388194950002132,16,0.0,0,1.0,1,0.0,0
8,max_ml,10,10,1,3,0.05,0.95,0.8877788893882684,5,1.0,1,1.0,1,1.0,1
9,max_ml,10,10,1,3,0.05,0.95,0.920959211375051,26,0.0,1,0.0,1,0.0,1
10,max_ml,10,10,1,3,0.05,0.95,0.8813877660505606,5,1.0,1,1.0,1,1.0,1
11,max_ml,10,10,1,3,0.05,0.95,0.8693538299976975,6,1.0,1,1.0,1,1.0,1
12,max_ml,10,10,1,3,0.05,0.95,0.856912059591705,23,0.0,1,0.0,1,0.0,1
13,max_ml,10,10,1,3,0.05,0.95,0.9268960906949268,11,0.0,1,0.0,1,0.0,1
14,max_ml,10,10,1,3,0.05,0.95,0.9285050814774124,19,0.0,1,0.0,1,0.0,1
15,max_ml,10,10,1,3,0.05,0.95,0.6089699885706233,2,1.0,1,1.0,1,1.0,1
16,max_ml,10,10,1,3,0.05,0.95,0.818652150833041,15,0.0,1,0.0,1,0.0,1
17,max_ml,10,10,1,3,0.05,0.95,0.582005582509305,4,1.0,1,1.0,1,1.0,1
18,max_ml,10,10,1,3,0.05,0.95,0.9030945821993476,22,0.0,1,0.0,1,0.0,1
19,max_ml,10,10,1,3,0.05,0.95,0.9135614794858196,11,0.0,1,0.0,1,0.0,1
20,max_ml,10,10,1,3,0.05,0.95,0.9184998461487622,15,0.0,1,0.0,1,0.0,1
21,max_ml,10,10,1,3,0.05,0.95,0.8441787847509438,16,0.0,1,0.0,1,0.0,1
22,max_ml,10,10,1,3,0.05,0.95,0.93032488242789,40,0.0,1,0.0,1,0.0,1
23,max_ml,10,10,1,3,0.05,0.95,0.9094740223150672,7,0.0,1,0.0,1,0.0,1
24,max_ml,10,10,1,3,0.05,0.95,0.8171451173170057,8,1.0,1,1.0,1,1.0,1
25,max_ml,10,10,1,3,0.05,0.95,0.7848437233020574,4,1.0,1,1.0,1,1.0,1
26,max_ml,10,10,1,3,0.05,0.95,0.9326015150472372,4,1.0,1,1.0,1,1.0,1
27,max_ml,10,10,1,3,0.05,0.95,0.7915063996369891,4,1.0,1,1.0,1,1.0,1
28,max_ml,10,10,1,3,0.05,0.95,0.8829069436110947,28,0.0,1,0.0,1,0.0,1
29,max_ml,10,10,1,3,0.05,0.95,0.9068119373793908,8,0.0,1,0.0,1,0.0,1
30,max_ml,10,10,1,3,0.05,0.95,0.9256968366137196,8,0.0,1,0.0,1,0.0,1
31,max_ml,10,10,1,3,0.05,0.95,0.8451085908943543,32,0.0,1,0.0,1,0.0,1
32,max_ml,10,10,1,3,0.05,0.95,0.87490464512627,6,1.0,1,1.0,1,1.0,1
33,max_ml,10,10,1,3,0.05,0.95,0.860956926237776,3,1.0,1,1.0,1,1.0,1
34,max_ml,10,10,1,3,0.05,0.95,0.8782175403752216,10,1.0,1,1.0,1,1.0,1
35,max_ml,10,10,1,3,0.05,0.95,0.8282030721319518,14,0.0,1,0.0,1,0.0,1
36,max_ml,10,10,1,3,0.05,0.95,0.90017350251501,3,1.0,1,1.0,1,1.0,1
37,max_ml,10,10,1,3,0.05,0.95,0.9243984769516164,9,0.0,1,0.0,1,0.0,1
38,max_ml,10,10,1,3,0.05,0.95,0.844035100541521,4,1.0,1,1.0,1,1.0,1
39,max_ml,10,10,1,3,0.05,0.95,0.9428973548569975,16,0.0,1,0.0,1,0.0,1
40,max_ml,10,10,1,3,0.05,0.95,0.8530568618688652,3,1.0,1,1.0,1,1.0,1
41,max_ml,10,10,1,3,0.05,0.95,0.8518220163221141,7,1.0,1,1.0,1,1.0,1
42,max_ml,10,10,1,3,0.05,0.95,0.6763842503852099,4,1.0,1,1.0,1,1.0,1
43,max_ml,10,10,1,3,0.05,0.95,0.9371759072083145,8,0.0,1,0.0,1,0.0,1
44,max_ml,10,10,1,3,0.05,0.95,0.9489573440290064,10,0.0,1,0.0,1,0.0,1
45,max_ml,10,10,1,3,0.05,0.95,0.7855711831941065,8,1.0,1,1.0,1,1.0,1
46,max_ml,10,10,1,3,0.05,0.95,0.883735024823906,6,1.0,1,1.0,1,1.0,1
47,max_ml,10,10,1,3,0.05,0.95,0.914766153042853,10,1.0,1,1.0,1,1.0,1
48,max_ml,10,10,1,3,0.05,0.95,0.8062228797037949,12,0.0,1,0.0,1,0.0,1
49,max_ml,10,10,1,3,0.05,0.95,0.861664614726594,5,1.0,1,1.0,1,1.0,1
50,max_ml,10,10,1,3,0.05,0.95,0.8504271809119364,8,1.0,1,0.0,0,0.0,0
51,max_ml,10,10,1,3,0.05,0.95,0.8976740099651059,24,0.0,1,0.0,1,0.0,1
52,max_ml,10,10,1,3,0.05,0.95,0.9390683188886008,12,0.0,1,0.0,1,0.0,1
53,max_ml,10,10,1,3,0.05,0.95,0.9045037309664988,24,0.0,1,0.0,1,0.0,1
54,max_ml,10,10,1,3,0.05,0.95,0.9261745304710104,11,1.0,1,1.0,1,1.0,1
55,max_ml,10,10,1,3,0.05,0.95,0.8308809122282143,8,1.0,1,1.0,1,1.0,1
56,max_ml,10,10,1,3,0.05,0.95,0.9092343446883886,20,0.0,1,0.0,1,0.0,1
57,max_ml,10,10,1,3,0.05,0.95,0.7732693372455859,11,1.0,1,1.0,1,1.0,1
58,max_ml,10,10,1,3,0.05,0.95,0.9229916761336552,22,0.0,1,0.0,1,0.0,1
59,max_ml,10,10,1,3,0.05,0.95,0.760728241692601,7,1.0,1,1.0,1,1.0,1
60,max_ml,10,10,1,3,0.05,0.95,0.8829058766707718,14,0.0,1,0.0,1,0.0,1
61,max_ml,10,10,1,3,0.05,0.95,0.7720604887385556,4,1.0,1,1.0,1,1.0,1
62,max_ml,10,10,1,3,0.05,0.95,0.8449215436189513,11,0.0,1,0.0,1,0.0,1
63,max_ml,10,10,1,3,0.05,0.95,0.7685026162508177,8,1.0,1,1.0,1,1.0,1
64,max_ml,10,10,1,3,0.05,0.95,0.9155083064918812,8,0.0,1,0.0,1,0.0,1
65,max_ml,10,10,1,3,0.05,0.95,0.9388160416025984,10,0.0,0,0.0,0,1.0,1
66,max_ml,10,10,1,3,0.05,0.95,0.93966013355708,26,0.0,1,0.0,1,0.0,1
67,max_ml,10,10,1,3,0.05,0.95,0.7157241809711652,5,1.0,1,1.0,1,1.0,1
68,max_ml,10,10,1,3,0.05,0.95,0.8032326297860463,4,1.0,1,1.0,1,1.0,1
69,max_ml,10,10,1,3,0.05,0.95,0.9411872559750086,4,1.0,1,1.0,1,1.0,1
70,max_ml,10,10,1,3,0.05,0.95,0.9107737129260064,13,0.0,1,0.0,1,0.0,1
71,max_ml,10,10,1,3,0.05,0.95,0.8234248868907509,7,1.0,1,1.0,1,1.0,1
72,max_ml,10,10,1,3,0.05,0.95,0.9187172953249836,16,0.0,1,0.0,1,0.0,1
73,max_ml,10,10,1,3,0.05,0.95,0.7068303879278399,5,1.0,1,1.0,1,1.0,1
74,max_ml,10,10,1,3,0.05,0.95,0.9083639837076786,16,0.0,1,0.0,1,0.0,1
75,max_ml,10,10,1,3,0.05,0.95,0.9159455445833824,11,0.0,1,0.0,1,0.0,1
76,max_ml,10,10,1,3,0.05,0.95,0.891456114504835,22,0.0,1,0.0,1,0.0,1
77,max_ml,10,10,1,3,0.05,0.95,0.6912813273351389,5,1.0,1,1.0,1,1.0,1
78,max_ml,10,10,1,3,0.05,0.95,0.9490046241865866,2,1.0,1,1.0,1,1.0,1
79,max_ml,10,10,1,3,0.05,0.95,0.9408421869498916,5,1.0,1,1.0,1,1.0,1
80,max_ml,10,10,1,3,0.05,0.95,0.9193865002747942,6,1.0,1,1.0,1,1.0,1
81,max_ml,10,10,1,3,0.05,0.95,0.8872423994907886,22,0.0,1,0.0,1,0.0,1
82,max_ml,10,10,1,3,0.05,0.95,0.7942767784646896,3,1.0,1,1.0,1,1.0,1
83,max_ml,10,10,1,3,0.05,0.95,0.9334187698863096,7,1.0,1,1.0,1,1.0,1
84,max_ml,10,10,1,3,0.05,0.95,0.9492383795461088,53,0.0,1,0.0,1,0.0,1
85,max_ml,10,10,1,3,0.05,0.95,0.8471516779355736,18,0.0,1,0.0,1,0.0,1
86,max_ml,10,10,1,3,0.05,0.95,0.8593689285774875,4,1.0,1,1.0,1,1.0,1
87,max_ml,10,10,1,3,0.05,0.95,0.8988463088504568,11,0.0,1,0.0,1,0.0,1
88,max_ml,10,10,1,3,0.05,0.95,0.923740243148925,4,1.0,1,1.0,1,1.0,1
89,max_ml,10,10,1,3,0.05,0.95,0.9255764750666482,12,0.0,1,0.0,1,0.0,1
90,max_ml,10,10,1,3,0.05,0.95,0.9075684872223976,22,0.0,1,0.0,1,0.0,1
91,max_ml,10,10,1,3,0.05,0.95,0.9208762337536596,16,0.0,1,0.0,1,0.0,1
92,max_ml,10,10,1,3,0.05,0.95,0.9073489470814142,8,0.0,1,0.0,1,0.0,1
93,max_ml,10,10,1,3,0.05,0.95,0.9346589090813588,14,0.0,1,0.0,1,0.0,1
94,max_ml,10,10,1,3,0.05,0.95,0.9465736770675004,43,0.0,1,0.0,1,0.0,1
95,max_ml,10,10,1,3,0.05,0.95,0.8636000426704756,10,0.0,1,0.0,1,0.0,1
96,max_ml,10,10,1,3,0.05,0.95,0.75298328308504,6,1.0,1,1.0,1,1.0,1
97,max_ml,10,10,1,3,0.05,0.95,0.8298533813404959,12,1.0,1,1.0,1,1.0,1
98,max_ml,10,10,1,3,0.05,0.95,0.8273819823620464,7,1.0,1,1.0,1,1.0,1
99,max_ml,10,10,1,3,0.05,0.95,0.8481662633297367,7,1.0,1,1.0,1,1.0,1
100,max_ml,10,10,1,3,0.05,0.95,0.9457563316396188,10,0.0,1,0.0,1,0.0,1
101,max_ml,10,10,1,3,0.05,0.95,0.801312901162677,9,0.0,1,0.0,1,0.0,1
102,max_ml,10,10,1,3,0.05,0.95,0.8346990172785577,2,1.0,1,1.0,1,1.0,1
103,max_ml,10,10,1,3,0.05,0.95,0.8856135684680988,3,1.0,1,1.0,1,1.0,1
104,max_ml,10,10,1,3,0.05,0.95,0.7439729994856661,11,0.0,1,0.0,1,0.0,1
105,max_ml,10,10,1,3,0.05,0.95,0.8465551183481851,5,1.0,1,1.0,1,1.0,1
106,max_ml,10,10,1,3,0.05,0.95,0.8962889423835705,15,0.0,1,0.0,1,0.0,1
107,max_ml,10,10,1,3,0.05,0.95,0.6179736130018545,4,1.0,1,1.0,1,1.0,1
108,max_ml,10,10,1,3,0.05,0.95,0.7866771970521157,4,1.0,1,1.0,1,1.0,1
109,max_ml,10,10,1,3,0.05,0.95,0.7811623851638541,7,1.0,1,1.0,1,1.0,1
110,max_ml,10,10,1,3,0.05,0.95,0.7517417215036057,5,1.0,1,1.0,1,1.0,1
111,max_ml,10,10,1,3,0.05,0.95,0.9389997474756604,5,1.0,1,1.0,1,1.0,1
112,max_ml,10,10,1,3,0.05,0.95,0.8882073063073124,10,0.0,1,0.0,1,0.0,1
113,max_ml,10,10,1,3,0.05,0.95,0.9068669192362834,5,1.0,1,1.0,1,1.0,1
114,max_ml,10,10,1,3,0.05,0.95,0.749466162054341,5,1.0,1,1.0,1,1.0,1
115,max_ml,10,10,1,3,0.05,0.95,0.9351587015743008,44,0.0,1,0.0,1,0.0,1
116,max_ml,10,10,1,3,0.05,0.95,0.8799648313794421,6,1.0,1,1.0,1,1.0,1
117,max_ml,10,10,1,3,0.05,0.95,0.9320323711603018,3,1.0,1,1.0,1,1.0,1
118,max_ml,10,10,1,3,0.05,0.95,0.8505010229032257,12,0.0,1,0.0,1,0.0,1
119,max_ml,10,10,1,3,0.05,0.95,0.9465529264803898,6,1.0,1,1.0,1,1.0,1
120,max_ml,10,10,1,3,0.05,0.95,0.7925528135348664,3,1.0,1,1.0,1,1.0,1
121,max_ml,10,10,1,3,0.05,0.95,0.8856673244832315,33,0.0,1,0.0,1,0.0,1
122,max_ml,10,10,1,3,0.05,0.95,0.8277525659177666,26,0.0,1,0.0,1,0.0,1
123,max_ml,10,10,1,3,0.05,0.95,0.8822434929908423,6,1.0,1,1.0,1,1.0,1
124,max_ml,10,10,1,3,0.05,0.95,0.8149230775302526,3,1.0,1,1.0,1,1.0,1
125,max_ml,10,10,1,3,0.05,0.95,0.9332452074030322,18,0.0,1,0.0,1,0.0,1
126,max_ml,10,10,1,3,0.05,0.95,0.8989962225749991,10,0.0,1,0.0,1,0.0,1
127,max_ml,10,10,1,3,0.05,0.95,0.7345879929696788,8,1.0,1,1.0,1,1.0,1
128,max_ml,10,10,1,3,0.05,0.95,0.9410549940729706,27,0.0,1,0.0,1,0.0,1
129,max_ml,10,10,1,3,0.05,0.95,0.9213215267782026,9,0.0,1,0.0,1,0.0,1
130,max_ml,10,10,1,3,0.05,0.95,0.8498810251998113,10,0.0,1,0.0,1,0.0,1
131,max_ml,10,10,1,3,0.05,0.95,0.8262664406765237,2,1.0,1,1.0,1,1.0,1
132,max_ml,10,10,1,3,0.05,0.95,0.9343918394412282,39,0.0,1,0.0,1,0.0,1
133,max_ml,10,10,1,3,0.05,0.95,0.8631291358773765,6,1.0,1,1.0,1,1.0,1
134,max_ml,10,10,1,3,0.05,0.95,0.8983465282504796,9,0.0,1,0.0,1,0.0,1
135,max_ml,10,10,1,3,0.05,0.95,0.9218146202448064,8,0.0,1,0.0,1,0.0,1
136,max_ml,10,10,1,3,0.05,0.95,0.9450679729799564,33,0.0,1,0.0,1,0.0,1
137,max_ml,10,10,1,3,0.05,0.95,0.8654319974000254,7,1.0,1,1.0,1,1.0,1
138,max_ml,10,10,1,3,0.05,0.95,0.8638836074112457,8,1.0,1,0.0,0,0.0,0
139,max_ml,10,10,1,3,0.05,0.95,0.9452386934309942,25,0.0,1,0.0,1,0.0,1
140,max_ml,10,10,1,3,0.05,0.95,0.8742081805166539,7,0.0,0,1.0,1,1.0,1
141,max_ml,10,10,1,3,0.05,0.95,0.9074144512818114,11,0.0,1,0.0,1,0.0,1
142,max_ml,10,10,1,3,0.05,0.95,0.9347833258717592,11,0.0,1,0.0,1,0.0,1
143,max_ml,10,10,1,3,0.05,0.95,0.9460967968484546,48,0.0,1,0.0,1,0.0,1
144,max_ml,10,10,1,3,0.05,0.95,0.7245658748250061,3,1.0,1,1.0,1,1.0,1
145,max_ml,10,10,1,3,0.05,0.95,0.8387337161481639,2,1.0,1,1.0,1,1.0,1
146,max_ml,10,10,1,3,0.05,0.95,0.9486212568935548,9,1.0,1,1.0,1,1.0,1
147,max_ml,10,10,1,3,0.05,0.95,0.8077945193463132,5,1.0,1,1.0,1,1.0,1
148,max_ml,10,10,1,3,0.05,0.95,0.737540636537673,5,1.0,1,1.0,1,1.0,1
149,max_ml,10,10,1,3,0.05,0.95,0.8854425953843578,27,0.0,1,0.0,1,0.0,1
150,max_ml,10,10,1,3,0.05,0.95,0.8873830100158647,7,0.0,0,1.0,1,1.0,1
151,max_ml,10,10,1,3,0.05,0.95,0.9377382646328176,17,0.0,1,0.0,1,0.0,1
152,max_ml,10,10,1,3,0.05,0.95,0.9417497000143162,17,0.0,1,0.0,1,0.0,1
153,max_ml,10,10,1,3,0.05,0.95,0.8699645450891096,5,1.0,1,1.0,1,1.0,1
154,max_ml,10,10,1,3,0.05,0.95,0.936887999329134,25,0.0,1,0.0,1,0.0,1
155,max_ml,10,10,1,3,0.05,0.95,0.8096010978866287,8,1.0,1,1.0,1,1.0,1
156,max_ml,10,10,1,3,0.05,0.95,0.9214296260945448,6,1.0,1,1.0,1,1.0,1
157,max_ml,10,10,1,3,0.05,0.95,0.7965135872891511,11,0.0,1,0.0,1,0.0,1
158,max_ml,10,10,1,3,0.05,0.95,0.8632582358437161,5,1.0,1,1.0,1,1.0,1
159,max_ml,10,10,1,3,0.05,0.95,0.8744167524898682,9,0.0,0,1.0,1,1.0,1
160,max_ml,10,10,1,3,0.05,0.95,0.9017496947885452,5,1.0,1,1.0,1,1.0,1
161,max_ml,10,10,1,3,0.05,0.95,0.9331217222534745,16,0.0,1,0.0,1,0.0,1
162,max_ml,10,10,1,3,0.05,0.95,0.8326223771616875,7,1.0,1,1.0,1,1.0,1
163,max_ml,10,10,1,3,0.05,0.95,0.8273008951165728,12,0.0,1,0.0,1,0.0,1
164,max_ml,10,10,1,3,0.05,0.95,0.9205925051035624,8,1.0,1,1.0,1,1.0,1
165,max_ml,10,10,1,3,0.05,0.95,0.9230311595551058,11,0.0,1,0.0,1,0.0,1
166,max_ml,10,10,1,3,0.05,0.95,0.9008019714268172,6,1.0,1,1.0,1,1.0,1
167,max_ml,10,10,1,3,0.05,0.95,0.8452119631276822,9,1.0,1,1.0,1,1.0,1
168,max_ml,10,10,1,3,0.05,0.95,0.9329786248216873,10,0.0,1,0.0,1,0.0,1
169,max_ml,10,10,1,3,0.05,0.95,0.9176560263642832,4,1.0,1,1.0,1,1.0,1
170,max_ml,10,10,1,3,0.05,0.95,0.9163187736397436,11,0.0,1,0.0,1,0.0,1
171,max_ml,10,10,1,3,0.05,0.95,0.8671383733464714,8,0.0,1,0.0,1,0.0,1
172,max_ml,10,10,1,3,0.05,0.95,0.8043629733760197,17,0.0,1,0.0,1,0.0,1
173,max_ml,10,10,1,3,0.05,0.95,0.8638189590488472,7,1.0,1,1.0,1,1.0,1
174,max_ml,10,10,1,3,0.05,0.95,0.9432307370174098,12,0.0,0,1.0,1,0.0,0
175,max_ml,10,10,1,3,0.05,0.95,0.5826444634669363,5,1.0,1,1.0,1,0.0,0
176,max_ml,10,10,1,3,0.05,0.95,0.8841281562683613,12,1.0,1,1.0,1,1.0,1
177,max_ml,10,10,1,3,0.05,0.95,0.892063276067457,8,0.0,1,0.0,1,0.0,1
178,max_ml,10,10,1,3,0.05,0.95,0.8468583472015924,16,0.0,1,0.0,1,0.0,1
179,max_ml,10,10,1,3,0.05,0.95,0.9443627410740744,20,0.0,1,0.0,1,0.0,1
180,max_ml,10,10,1,3,0.05,0.95,0.9223734327574402,15,0.0,1,0.0,1,0.0,1
181,max_ml,10,10,1,3,0.05,0.95,0.9102885321897264,8,1.0,1,1.0,1,0.0,0
182,max_ml,10,10,1,3,0.05,0.95,0.9250954236078976,20,0.0,1,0.0,1,0.0,1
183,max_ml,10,10,1,3,0.05,0.95,0.8768490231693348,21,0.0,1,0.0,1,0.0,1
184,max_ml,10,10,1,3,0.05,0.95,0.8265594792736993,11,0.0,1,0.0,1,0.0,1
185,max_ml,10,10,1,3,0.05,0.95,0.9398160864415608,12,0.0,1,0.0,1,0.0,1
186,max_ml,10,10,1,3,0.05,0.95,0.8715587244354339,2,1.0,1,1.0,1,1.0,1
187,max_ml,10,10,1,3,0.05,0.95,0.889917358042305,10,0.0,0,0.0,0,1.0,1
188,max_ml,10,10,1,3,0.05,0.95,0.925082425054794,24,0.0,1,0.0,1,0.0,1
189,max_ml,10,10,1,3,0.05,0.95,0.8922246428712379,7,1.0,1,1.0,1,1.0,1
190,max_ml,10,10,1,3,0.05,0.95,0.927201731967242,11,0.0,1,0.0,1,0.0,1
191,max_ml,10,10,1,3,0.05,0.95,0.8656266718035288,7,1.0,1,1.0,1,1.0,1
192,max_ml,10,10,1,3,0.05,0.95,0.8175466756971812,6,1.0,1,0.0,0,0.0,0
193,max_ml,10,10,1,3,0.05,0.95,0.6850544721349207,2,1.0,1,1.0,1,1.0,1
194,max_ml,10,10,1,3,0.05,0.95,0.9157741716295664,21,0.0,1,0.0,1,0.0,1
195,max_ml,10,10,1,3,0.05,0.95,0.8271843125191406,7,1.0,1,1.0,1,1.0,1
196,max_ml,10,10,1,3,0.05,0.95,0.9477051982753008,10,0.0,1,0.0,1,0.0,1
197,max_ml,10,10,1,3,0.05,0.95,0.9252021134751908,62,0.0,1,0.0,1,0.0,1
198,max_ml,10,10,1,3,0.05,0.95,0.8548644975593738,6,1.0,1,1.0,1,1.0,1
199,max_ml,10,10,1,3,0.05,0.95,0.913350101477832,18,0.0,1,0.0,1,0.0,1
200,max_ml,10,10,1,3,0.05,0.95,0.7591204443625651,8,0.0,1,0.0,1,0.0,1
201,max_ml,10,10,1,3,0.05,0.95,0.9489941192124194,56,0.0,1,0.0,1,0.0,1
202,max_ml,10,10,1,3,0.05,0.95,0.8433250171994037,6,1.0,1,1.0,1,0.0,0
203,max_ml,10,10,1,3,0.05,0.95,0.900789846183594,35,0.0,1,0.0,1,0.0,1
204,max_ml,10,10,1,3,0.05,0.95,0.7771986703043646,5,1.0,1,1.0,1,1.0,1
205,max_ml,10,10,1,3,0.05,0.95,0.9254921329397802,43,0.0,1,0.0,1,0.0,1
206,max_ml,10,10,1,3,0.05,0.95,0.9464304245911982,10,0.0,1,0.0,1,0.0,1
207,max_ml,10,10,1,3,0.05,0.95,0.7264739633638784,7,1.0,1,1.0,1,1.0,1
208,max_ml,10,10,1,3,0.05,0.95,0.9142688999608912,31,0.0,1,0.0,1,0.0,1
209,max_ml,10,10,1,3,0.05,0.95,0.8982072022535693,7,1.0,1,0.0,0,0.0,0
210,max_ml,10,10,1,3,0.05,0.95,0.9286292340624916,15,0.0,1,0.0,1,0.0,1
211,max_ml,10,10,1,3,0.05,0.95,0.9004847737088143,29,0.0,1,0.0,1,0.0,1
212,max_ml,10,10,1,3,0.05,0.95,0.9437295822031782,18,0.0,1,0.0,1,0.0,1
213,max_ml,10,10,1,3,0.05,0.95,0.8312104128889986,3,1.0,1,1.0,1,1.0,1
214,max_ml,10,10,1,3,0.05,0.95,0.8297604956924605,4,1.0,1,1.0,1,1.0,1
215,max_ml,10,10,1,3,0.05,0.95,0.90866233243379,43,0.0,1,0.0,1,0.0,1
216,max_ml,10,10,1,3,0.05,0.95,0.9387819304681104,11,0.0,0,1.0,1,1.0,1
217,max_ml,10,10,1,3,0.05,0.95,0.7914671334023748,3,1.0,1,1.0,1,1.0,1
218,max_ml,10,10,1,3,0.05,0.95,0.842418966662033,5,1.0,1,1.0,1,1.0,1
219,max_ml,10,10,1,3,0.05,0.95,0.8603190027908563,6,1.0,1,1.0,1,1.0,1
220,max_ml,10,10,1,3,0.05,0.95,0.8844070961258055,8,0.0,1,0.0,1,0.0,1
221,max_ml,10,10,1,3,0.05,0.95,0.8439904624951017,13,0.0,1,0.0,1,0.0,1
222,max_ml,10,10,1,3,0.05,0.95,0.9423457460570918,4,1.0,1,1.0,1,1.0,1
223,max_ml,10,10,1,3,0.05,0.95,0.8526503413017239,18,0.0,1,0.0,1,0.0,1
224,max_ml,10,10,1,3,0.05,0.95,0.9189333350834372,18,0.0,1,0.0,1,0.0,1
225,max_ml,10,10,1,3,0.05,0.95,0.9365069777256684,30,0.0,1,0.0,1,0.0,1
226,max_ml,10,10,1,3,0.05,0.95,0.852347124504864,9,0.0,1,0.0,1,0.0,1
227,max_ml,10,10,1,3,0.05,0.95,0.8236097589483727,10,0.0,1,0.0,1,0.0,1
228,max_ml,10,10,1,3,0.05,0.95,0.7136848944726165,4,1.0,1,1.0,1,1.0,1
229,max_ml,10,10,1,3,0.05,0.95,0.9381245016032432,10,0.0,0,1.0,1,0.0,0
230,max_ml,10,10,1,3,0.05,0.95,0.895506664084532,15,0.0,1,0.0,1,0.0,1
231,max_ml,10,10,1,3,0.05,0.95,0.819145768291491,5,1.0,1,1.0,1,1.0,1
232,max_ml,10,10,1,3,0.05,0.95,0.8593524844922475,8,1.0,1,1.0,1,1.0,1
233,max_ml,10,10,1,3,0.05,0.95,0.6452397539371739,2,1.0,1,1.0,1,1.0,1
234,max_ml,10,10,1,3,0.05,0.95,0.8876152327286793,8,0.0,1,0.0,1,0.0,1
235,max_ml,10,10,1,3,0.05,0.95,0.7607001365770503,5,1.0,1,1.0,1,1.0,1
236,max_ml,10,10,1,3,0.05,0.95,0.66362733020577,2,1.0,1,1.0,1,1.0,1
237,max_ml,10,10,1,3,0.05,0.95,0.8861010751702229,13,0.0,1,0.0,1,0.0,1
238,max_ml,10,10,1,3,0.05,0.95,0.9281976290699672,14,0.0,1,0.0,1,0.0,1
239,max_ml,10,10,1,3,0.05,0.95,0.8660503276348428,16,0.0,1,0.0,1,0.0,1
240,max_ml,10,10,1,3,0.05,0.95,0.9283908741634176,18,0.0,1,0.0,1,0.0,1
241,max_ml,10,10,1,3,0.05,0.95,0.8576713942243412,3,1.0,1,1.0,1,1.0,1
242,max_ml,10,10,1,3,0.05,0.95,0.7579679255367332,4,1.0,1,1.0,1,1.0,1
243,max_ml,10,10,1,3,0.05,0.95,0.8328951262540166,9,0.0,0,1.0,1,1.0,1
244,max_ml,10,10,1,3,0.05,0.95,0.6901319724023747,3,1.0,1,1.0,1,1.0,1
245,max_ml,10,10,1,3,0.05,0.95,0.9039894337420992,8,0.0,0,1.0,1,0.0,0
246,max_ml,10,10,1,3,0.05,0.95,0.8258219712836764,6,1.0,1,1.0,1,1.0,1
247,max_ml,10,10,1,3,0.05,0.95,0.8892183410324579,10,0.0,1,0.0,1,0.0,1
248,max_ml,10,10,1,3,0.05,0.95,0.922058922978256,40,0.0,1,0.0,1,0.0,1
249,max_ml,10,10,1,3,0.05,0.95,0.8147485484806718,9,0.0,1,0.0,1,0.0,1
250,max_ml,10,10,1,3,0.05,0.95,0.9439058356101576,32,0.0,1,0.0,1,0.0,1
251,max_ml,10,10,1,3,0.05,0.95,0.9078748196721524,8,1.0,1,1.0,1,1.0,1
252,max_ml,10,10,1,3,0.05,0.95,0.8884156679085472,12,1.0,1,1.0,1,1.0,1
253,max_ml,10,10,1,3,0.05,0.95,0.8426561037008723,14,0.0,1,0.0,1,0.0,1
254,max_ml,10,10,1,3,0.05,0.95,0.790742033323296,3,1.0,1,1.0,1,1.0,1
255,max_ml,10,10,1,3,0.05,0.95,0.9289476570934602,22,0.0,1,0.0,1,0.0,1
256,max_ml,10,10,1,3,0.05,0.95,0.8680268924031249,6,1.0,1,1.0,1,1.0,1
257,max_ml,10,10,1,3,0.05,0.95,0.9411882386117342,11,0.0,1,0.0,1,0.0,1
258,max_ml,10,10,1,3,0.05,0.95,0.8749399726494699,11,1.0,1,1.0,1,0.0,0
259,max_ml,10,10,1,3,0.05,0.95,0.931895109264172,8,0.0,1,0.0,1,0.0,1
260,max_ml,10,10,1,3,0.05,0.95,0.8945324590258555,3,1.0,1,1.0,1,1.0,1
261,max_ml,10,10,1,3,0.05,0.95,0.9071584659129992,21,0.0,1,0.0,1,0.0,1
262,max_ml,10,10,1,3,0.05,0.95,0.8934781981261126,3,1.0,1,1.0,1,1.0,1
263,max_ml,10,10,1,3,0.05,0.95,0.946256223548652,10,0.0,1,0.0,1,0.0,1
264,max_ml,10,10,1,3,0.05,0.95,0.8272095285042186,16,0.0,1,0.0,1,0.0,1
265,max_ml,10,10,1,3,0.05,0.95,0.6943421733111753,4,1.0,1,1.0,1,1.0,1
266,max_ml,10,10,1,3,0.05,0.95,0.8742314022900021,6,1.0,1,1.0,1,1.0,1
267,max_ml,10,10,1,3,0.05,0.95,0.9182678008266908,12,0.0,1,0.0,1,0.0,1
268,max_ml,10,10,1,3,0.05,0.95,0.940776563829412,7,0.0,1,0.0,1,0.0,1
269,max_ml,10,10,1,3,0.05,0.95,0.8973799912498481,13,0.0,1,0.0,1,0.0,1
270,max_ml,10,10,1,3,0.05,0.95,0.9334833827212646,58,0.0,1,0.0,1,0.0,1
271,max_ml,10,10,1,3,0.05,0.95,0.949596031890148,26,0.0,1,0.0,1,0.0,1
272,max_ml,10,10,1,3,0.05,0.95,0.9087071626577508,4,1.0,1,1.0,1,1.0,1
273,max_ml,10,10,1,3,0.05,0.95,0.943450594156579,17,0.0,1,0.0,1,0.0,1
274,max_ml,10,10,1,3,0.05,0.95,0.9252392801078876,4,1.0,1,1.0,1,1.0,1
275,max_ml,10,10,1,3,0.05,0.95,0.8902412223013678,6,1.0,1,1.0,1,1.0,1
276,max_ml,10,10,1,3,0.05,0.95,0.8531094966269315,18,0.0,1,0.0,1,0.0,1
277,max_ml,10,10,1,3,0.05,0.95,0.9093086839772716,6,1.0,1,1.0,1,1.0,1
278,max_ml,10,10,1,3,0.05,0.95,0.9300269212517148,31,0.0,1,0.0,1,0.0,1
279,max_ml,10,10,1,3,0.05,0.95,0.9173542534351424,6,1.0,1,1.0,1,1.0,1
280,max_ml,10,10,1,3,0.05,0.95,0.9087581001551528,35,0.0,1,0.0,1,0.0,1
281,max_ml,10,10,1,3,0.05,0.95,0.8019296593267339,9,0.0,1,0.0,1,0.0,1
282,max_ml,10,10,1,3,0.05,0.95,0.9152663002533908,6,0.0,1,0.0,1,0.0,1
283,max_ml,10,10,1,3,0.05,0.95,0.9075013451987006,56,0.0,1,0.0,1,0.0,1
284,max_ml,10,10,1,3,0.05,0.95,0.8380833406807427,4,1.0,1,1.0,1,1.0,1
285,max_ml,10,10,1,3,0.05,0.95,0.9440244286744994,14,0.0,1,0.0,1,0.0,1
286,max_ml,10,10,1,3,0.05,0.95,0.9414461524377744,21,0.0,1,0.0,1,0.0,1
287,max_ml,10,10,1,3,0.05,0.95,0.9124068257653344,17,0.0,1,0.0,1,0.0,1
288,max_ml,10,10,1,3,0.05,0.95,0.9441808999463424,11,0.0,1,0.0,1,0.0,1
289,max_ml,10,10,1,3,0.05,0.95,0.8716672698291412,5,1.0,1,1.0,1,1.0,1
290,max_ml,10,10,1,3,0.05,0.95,0.8475599314023534,4,1.0,1,1.0,1,1.0,1
291,max_ml,10,10,1,3,0.05,0.95,0.932988496569198,10,0.0,1,0.0,1,0.0,1
292,max_ml,10,10,1,3,0.05,0.95,0.9174963077089552,10,0.0,0,0.0,0,1.0,1
293,max_ml,10,10,1,3,0.05,0.95,0.9467244038028332,10,0.0,1,0.0,1,0.0,1
294,max_ml,10,10,1,3,0.05,0.95,0.7451938791279564,12,0.0,1,0.0,1,0.0,1
295,max_ml,10,10,1,3,0.05,0.95,0.7945052895999801,7,1.0,1,1.0,1,1.0,1
296,max_ml,10,10,1,3,0.05,0.95,0.8714814102547146,8,1.0,1,1.0,1,1.0,1
297,max_ml,10,10,1,3,0.05,0.95,0.8012912246844656,14,0.0,1,0.0,1,0.0,1
298,max_ml,10,10,1,3,0.05,0.95,0.8530597405719487,8,1.0,1,1.0,1,1.0,1
299,max_ml,10,10,1,3,0.05,0.95,0.934478530628549,44,0.0,1,0.0,1,0.0,1
300,max_ml,10,10,1,3,0.05,0.95,0.8543558036719768,20,0.0,1,0.0,1,0.0,1
301,max_ml,10,10,1,3,0.05,0.95,0.6560464193697678,7,1.0,1,1.0,1,1.0,1
302,max_ml,10,10,1,3,0.05,0.95,0.8648558258036848,2,1.0,1,1.0,1,1.0,1
303,max_ml,10,10,1,3,0.05,0.95,0.9464824109947751,9,1.0,1,1.0,1,0.0,0
304,max_ml,10,10,1,3,0.05,0.95,0.8918319322059904,2,1.0,1,1.0,1,1.0,1
305,max_ml,10,10,1,3,0.05,0.95,0.906036486755734,20,0.0,1,0.0,1,0.0,1
306,max_ml,10,10,1,3,0.05,0.95,0.9304916716559026,21,0.0,1,0.0,1,0.0,1
307,max_ml,10,10,1,3,0.05,0.95,0.727662601950908,7,0.0,1,0.0,1,0.0,1
308,max_ml,10,10,1,3,0.05,0.95,0.9354594784801684,25,0.0,1,0.0,1,0.0,1
309,max_ml,10,10,1,3,0.05,0.95,0.9164689960336132,7,1.0,1,1.0,1,1.0,1
310,max_ml,10,10,1,3,0.05,0.95,0.8945077495660614,9,0.0,1,0.0,1,0.0,1
311,max_ml,10,10,1,3,0.05,0.95,0.937157139156653,9,0.0,1,0.0,1,0.0,1
312,max_ml,10,10,1,3,0.05,0.95,0.6198931902305437,4,1.0,1,1.0,1,1.0,1
313,max_ml,10,10,1,3,0.05,0.95,0.7971021977195762,6,1.0,1,1.0,1,1.0,1
314,max_ml,10,10,1,3,0.05,0.95,0.9367931772378688,11,1.0,1,1.0,1,1.0,1
315,max_ml,10,10,1,3,0.05,0.95,0.87723668930212,6,1.0,1,1.0,1,1.0,1
316,max_ml,10,10,1,3,0.05,0.95,0.8690142535355241,3,1.0,1,1.0,1,1.0,1
317,max_ml,10,10,1,3,0.05,0.95,0.9497667115316888,7,0.0,0,1.0,1,0.0,0
318,max_ml,10,10,1,3,0.05,0.95,0.90454620732249,18,0.0,1,0.0,1,0.0,1
319,max_ml,10,10,1,3,0.05,0.95,0.8880063082136193,29,0.0,1,0.0,1,0.0,1
320,max_ml,10,10,1,3,0.05,0.95,0.773618884429314,8,1.0,1,1.0,1,1.0,1
321,max_ml,10,10,1,3,0.05,0.95,0.8749204498758265,17,0.0,1,0.0,1,0.0,1
322,max_ml,10,10,1,3,0.05,0.95,0.9254336142971996,37,0.0,1,0.0,1,0.0,1
323,max_ml,10,10,1,3,0.05,0.95,0.9396317192031354,6,0.0,0,0.0,0,1.0,1
324,max_ml,10,10,1,3,0.05,0.95,0.9103517841731712,13,0.0,1,0.0,1,0.0,1
325,max_ml,10,10,1,3,0.05,0.95,0.9476592717007276,40,0.0,1,0.0,1,0.0,1
326,max_ml,10,10,1,3,0.05,0.95,0.8807141302354508,4,1.0,1,1.0,1,1.0,1
327,max_ml,10,10,1,3,0.05,0.95,0.9035444339298232,13,0.0,1,0.0,1,0.0,1
328,max_ml,10,10,1,3,0.05,0.95,0.9086218494800457,7,0.0,1,0.0,1,0.0,1
329,max_ml,10,10,1,3,0.05,0.95,0.7877877424979939,11,0.0,1,0.0,1,0.0,1
330,max_ml,10,10,1,3,0.05,0.95,0.7168014979580455,6,1.0,1,1.0,1,1.0,1
331,max_ml,10,10,1,3,0.05,0.95,0.8407012079950761,15,0.0,1,0.0,1,0.0,1
332,max_ml,10,10,1,3,0.05,0.95,0.8640700427924636,18,0.0,1,0.0,1,0.0,1
333,max_ml,10,10,1,3,0.05,0.95,0.8094491730307142,15,0.0,1,0.0,1,0.0,1
334,max_ml,10,10,1,3,0.05,0.95,0.8977685835118449,14,0.0,1,0.0,1,0.0,1
335,max_ml,10,10,1,3,0.05,0.95,0.7573521151641045,5,1.0,1,1.0,1,1.0,1
336,max_ml,10,10,1,3,0.05,0.95,0.7982158549563331,9,1.0,1,1.0,1,1.0,1
337,max_ml,10,10,1,3,0.05,0.95,0.8766217268611135,7,1.0,1,1.0,1,1.0,1
338,max_ml,10,10,1,3,0.05,0.95,0.6922471971360998,3,1.0,1,1.0,1,1.0,1
339,max_ml,10,10,1,3,0.05,0.95,0.7643795845334262,6,1.0,1,1.0,1,1.0,1
340,max_ml,10,10,1,3,0.05,0.95,0.8775784031673367,9,0.0,1,0.0,1,0.0,1
341,max_ml,10,10,1,3,0.05,0.95,0.9280071922254834,7,0.0,1,0.0,1,0.0,1
342,max_ml,10,10,1,3,0.05,0.95,0.9199411356447406,21,0.0,1,0.0,1,0.0,1
343,max_ml,10,10,1,3,0.05,0.95,0.8710933690163848,7,1.0,1,1.0,1,1.0,1
344,max_ml,10,10,1,3,0.05,0.95,0.9009205520546651,10,0.0,0,0.0,0,1.0,1
345,max_ml,10,10,1,3,0.05,0.95,0.9499447217087772,10,0.0,1,0.0,1,0.0,1
346,max_ml,10,10,1,3,0.05,0.95,0.9454406598194692,35,0.0,1,0.0,1,0.0,1
347,max_ml,10,10,1,3,0.05,0.95,0.9085503077591532,11,0.0,1,0.0,1,0.0,1
348,max_ml,10,10,1,3,0.05,0.95,0.8057511901818052,11,0.0,1,0.0,1,0.0,1
349,max_ml,10,10,1,3,0.05,0.95,0.8523636255247258,25,0.0,1,0.0,1,0.0,1
350,max_ml,10,10,1,3,0.05,0.95,0.8268485617699891,5,1.0,1,1.0,1,1.0,1
351,max_ml,10,10,1,3,0.05,0.95,0.9270452659645532,44,0.0,1,0.0,1,0.0,1
352,max_ml,10,10,1,3,0.05,0.95,0.8795220732672094,10,0.0,1,0.0,1,0.0,1
353,max_ml,10,10,1,3,0.05,0.95,0.8108453907470966,6,1.0,1,1.0,1,1.0,1
354,max_ml,10,10,1,3,0.05,0.95,0.9125662405594374,9,0.0,1,0.0,1,0.0,1
355,max_ml,10,10,1,3,0.05,0.95,0.7870315493873848,5,1.0,1,1.0,1,1.0,1
356,max_ml,10,10,1,3,0.05,0.95,0.8268516034853655,7,1.0,1,0.0,0,0.0,0
357,max_ml,10,10,1,3,0.05,0.95,0.8996919922228622,37,0.0,1,0.0,1,0.0,1
358,max_ml,10,10,1,3,0.05,0.95,0.948647514686073,17,0.0,1,0.0,1,0.0,1
359,max_ml,10,10,1,3,0.05,0.95,0.8326241041868304,17,0.0,1,0.0,1,0.0,1
360,max_ml,10,10,1,3,0.05,0.95,0.8565523715003206,8,0.0,1,0.0,1,0.0,1
361,max_ml,10,10,1,3,0.05,0.95,0.8337738446897962,4,1.0,1,1.0,1,1.0,1
362,max_ml,10,10,1,3,0.05,0.95,0.8769340031368718,5,1.0,1,1.0,1,1.0,1
363,max_ml,10,10,1,3,0.05,0.95,0.934115185510116,7,0.0,1,0.0,1,0.0,1
364,max_ml,10,10,1,3,0.05,0.95,0.8549051669345782,7,1.0,1,1.0,1,1.0,1
365,max_ml,10,10,1,3,0.05,0.95,0.8413845412795723,22,0.0,1,0.0,1,0.0,1
366,max_ml,10,10,1,3,0.05,0.95,0.9322154291878704,10,0.0,1,0.0,1,0.0,1
367,max_ml,10,10,1,3,0.05,0.95,0.8427342571344425,8,0.0,1,0.0,1,0.0,1
368,max_ml,10,10,1,3,0.05,0.95,0.8579038019309303,8,1.0,1,1.0,1,1.0,1
369,max_ml,10,10,1,3,0.05,0.95,0.7459152376826752,10,0.0,1,0.0,1,0.0,1
370,max_ml,10,10,1,3,0.05,0.95,0.9005406339238996,28,0.0,1,0.0,1,0.0,1
371,max_ml,10,10,1,3,0.05,0.95,0.9347976965465876,9,0.0,0,0.0,0,1.0,1
372,max_ml,10,10,1,3,0.05,0.95,0.8716314924777948,10,0.0,1,0.0,1,0.0,1
373,max_ml,10,10,1,3,0.05,0.95,0.7532472647526979,5,1.0,1,1.0,1,1.0,1
374,max_ml,10,10,1,3,0.05,0.95,0.8655400686547456,5,1.0,1,1.0,1,1.0,1
375,max_ml,10,10,1,3,0.05,0.95,0.9401232614314426,15,0.0,1,0.0,1,0.0,1
376,max_ml,10,10,1,3,0.05,0.95,0.9011807599313184,6,1.0,1,1.0,1,1.0,1
377,max_ml,10,10,1,3,0.05,0.95,0.9461816988203636,28,0.0,1,0.0,1,0.0,1
378,max_ml,10,10,1,3,0.05,0.95,0.5934597352720647,3,1.0,1,1.0,1,1.0,1
379,max_ml,10,10,1,3,0.05,0.95,0.8940153947570535,31,0.0,1,0.0,1,0.0,1
380,max_ml,10,10,1,3,0.05,0.95,0.8756366223418381,21,0.0,1,0.0,1,0.0,1
381,max_ml,10,10,1,3,0.05,0.95,0.9316101476757492,7,1.0,1,1.0,1,0.0,0
382,max_ml,10,10,1,3,0.05,0.95,0.5765160295154232,5,1.0,1,1.0,1,1.0,1
383,max_ml,10,10,1,3,0.05,0.95,0.9418212254033886,5,1.0,1,1.0,1,1.0,1
384,max_ml,10,10,1,3,0.05,0.95,0.9195074484349304,5,1.0,1,1.0,1,1.0,1
385,max_ml,10,10,1,3,0.05,0.95,0.8810839670932058,7,1.0,1,1.0,1,1.0,1
386,max_ml,10,10,1,3,0.05,0.95,0.8720340019445054,8,1.0,1,1.0,1,1.0,1
387,max_ml,10,10,1,3,0.05,0.95,0.9150013648732576,5,1.0,1,1.0,1,1.0,1
388,max_ml,10,10,1,3,0.05,0.95,0.7539794115309727,5,1.0,1,1.0,1,1.0,1
389,max_ml,10,10,1,3,0.05,0.95,0.8417194540153387,4,1.0,1,1.0,1,1.0,1
390,max_ml,10,10,1,3,0.05,0.95,0.889819202285765,5,1.0,1,1.0,1,1.0,1
391,max_ml,10,10,1,3,0.05,0.95,0.8900283329227835,9,0.0,1,0.0,1,0.0,1
392,max_ml,10,10,1,3,0.05,0.95,0.7798091445872024,3,1.0,1,1.0,1,1.0,1
393,max_ml,10,10,1,3,0.05,0.95,0.899184776570036,5,1.0,1,1.0,1,1.0,1
394,max_ml,10,10,1,3,0.05,0.95,0.902934076357548,32,0.0,1,0.0,1,0.0,1
395,max_ml,10,10,1,3,0.05,0.95,0.8867868312802851,21,0.0,1,0.0,1,0.0,1
396,max_ml,10,10,1,3,0.05,0.95,0.8558936267158863,7,1.0,1,1.0,1,0.0,0
397,max_ml,10,10,1,3,0.05,0.95,0.9498687699818692,22,0.0,1,0.0,1,0.0,1
398,max_ml,10,10,1,3,0.05,0.95,0.7233667485469079,2,1.0,1,1.0,1,1.0,1
399,max_ml,10,10,1,3,0.05,0.95,0.8620183849795291,7,1.0,1,0.0,0,0.0,0
400,max_ml,10,10,1,3,0.05,0.95,0.8300944208467115,5,1.0,1,1.0,1,1.0,1
401,max_ml,10,10,1,3,0.05,0.95,0.9173219406771536,9,1.0,1,1.0,1,1.0,1
402,max_ml,10,10,1,3,0.05,0.95,0.7698409579311756,4,1.0,1,1.0,1,1.0,1
403,max_ml,10,10,1,3,0.05,0.95,0.8714672583540218,16,0.0,0,1.0,1,1.0,1
404,max_ml,10,10,1,3,0.05,0.95,0.6293940190521917,2,1.0,1,1.0,1,1.0,1
405,max_ml,10,10,1,3,0.05,0.95,0.7990148831173272,5,1.0,1,1.0,1,1.0,1
406,max_ml,10,10,1,3,0.05,0.95,0.88230946166398,7,1.0,1,1.0,1,0.0,0
407,max_ml,10,10,1,3,0.05,0.95,0.9151642300184012,7,0.0,1,0.0,1,0.0,1
408,max_ml,10,10,1,3,0.05,0.95,0.8611093714001414,7,1.0,1,1.0,1,1.0,1
409,max_ml,10,10,1,3,0.05,0.95,0.9358521739987656,36,0.0,1,0.0,1,0.0,1
410,max_ml,10,10,1,3,0.05,0.95,0.946002926214848,7,0.0,1,0.0,1,0.0,1
411,max_ml,10,10,1,3,0.05,0.95,0.8739164080229848,9,0.0,0,0.0,0,1.0,1
412,max_ml,10,10,1,3,0.05,0.95,0.908235450239947,11,0.0,1,0.0,1,0.0,1
413,max_ml,10,10,1,3,0.05,0.95,0.8224754769229147,5,1.0,1,1.0,1,1.0,1
414,max_ml,10,10,1,3,0.05,0.95,0.6645487428196979,4,1.0,1,1.0,1,1.0,1
415,max_ml,10,10,1,3,0.05,0.95,0.8174902477402476,3,1.0,1,1.0,1,1.0,1
416,max_ml,10,10,1,3,0.05,0.95,0.8435758951251672,8,1.0,1,1.0,1,1.0,1
417,max_ml,10,10,1,3,0.05,0.95,0.932135650684286,19,0.0,1,0.0,1,0.0,1
418,max_ml,10,10,1,3,0.05,0.95,0.9357016758342072,12,0.0,1,0.0,1,0.0,1
419,max_ml,10,10,1,3,0.05,0.95,0.9164009141559812,17,0.0,1,0.0,1,0.0,1
420,max_ml,10,10,1,3,0.05,0.95,0.7849662560723514,5,1.0,1,1.0,1,1.0,1
421,max_ml,10,10,1,3,0.05,0.95,0.8889751004497713,7,1.0,1,1.0,1,1.0,1
422,max_ml,10,10,1,3,0.05,0.95,0.891197585842642,29,0.0,1,0.0,1,0.0,1
423,max_ml,10,10,1,3,0.05,0.95,0.892862536858156,10,0.0,1,0.0,1,0.0,1
424,max_ml,10,10,1,3,0.05,0.95,0.891058807555365,25,0.0,1,0.0,1,0.0,1
425,max_ml,10,10,1,3,0.05,0.95,0.8179197977019413,3,1.0,1,1.0,1,1.0,1
426,max_ml,10,10,1,3,0.05,0.95,0.934624418439979,11,0.0,1,0.0,1,0.0,1
427,max_ml,10,10,1,3,0.05,0.95,0.8628097010401283,10,0.0,1,0.0,1,0.0,1
428,max_ml,10,10,1,3,0.05,0.95,0.8975097330429439,17,0.0,1,0.0,1,0.0,1
429,max_ml,10,10,1,3,0.05,0.95,0.7469047385736556,2,1.0,1,1.0,1,1.0,1
430,max_ml,10,10,1,3,0.05,0.95,0.9144471770125586,18,0.0,1,0.0,1,0.0,1
431,max_ml,10,10,1,3,0.05,0.95,0.8980135971483959,8,1.0,1,1.0,1,1.0,1
432,max_ml,10,10,1,3,0.05,0.95,0.7976148668961904,7,1.0,1,1.0,1,1.0,1
433,max_ml,10,10,1,3,0.05,0.95,0.9094744231420137,9,0.0,1,0.0,1,0.0,1
434,max_ml,10,10,1,3,0.05,0.95,0.9129277963283032,20,0.0,1,0.0,1,0.0,1
435,max_ml,10,10,1,3,0.05,0.95,0.9365460549880982,5,1.0,1,1.0,1,1.0,1
436,max_ml,10,10,1,3,0.05,0.95,0.9415014606896857,45,0.0,1,0.0,1,0.0,1
437,max_ml,10,10,1,3,0.05,0.95,0.9032815065367764,21,0.0,1,0.0,1,0.0,1
438,max_ml,10,10,1,3,0.05,0.95,0.8195441041660197,18,0.0,1,0.0,1,0.0,1
439,max_ml,10,10,1,3,0.05,0.95,0.9024836351152477,10,0.0,1,0.0,1,0.0,1
440,max_ml,10,10,1,3,0.05,0.95,0.9375517616694472,7,0.0,1,0.0,1,0.0,1
441,max_ml,10,10,1,3,0.05,0.95,0.9139458688341328,10,0.0,0,1.0,1,1.0,1
442,max_ml,10,10,1,3,0.05,0.95,0.9289080072826617,9,0.0,1,0.0,1,0.0,1
443,max_ml,10,10,1,3,0.05,0.95,0.9290643410329016,16,0.0,1,0.0,1,0.0,1
444,max_ml,10,10,1,3,0.05,0.95,0.9161326591358068,19,0.0,1,0.0,1,0.0,1
445,max_ml,10,10,1,3,0.05,0.95,0.6988367415197257,3,1.0,1,1.0,1,1.0,1
446,max_ml,10,10,1,3,0.05,0.95,0.9322281188808031,4,1.0,1,1.0,1,1.0,1
447,max_ml,10,10,1,3,0.05,0.95,0.9236725779613144,15,0.0,1,0.0,1,0.0,1
448,max_ml,10,10,1,3,0.05,0.95,0.865061700313579,9,0.0,0,1.0,1,0.0,0
449,max_ml,10,10,1,3,0.05,0.95,0.8664187940496808,14,0.0,1,0.0,1,0.0,1
450,max_ml,10,10,1,3,0.05,0.95,0.9134256677834602,10,1.0,1,1.0,1,1.0,1
451,max_ml,10,10,1,3,0.05,0.95,0.8350080916081801,8,0.0,1,0.0,1,0.0,1
452,max_ml,10,10,1,3,0.05,0.95,0.85676400126038,15,0.0,1,0.0,1,0.0,1
453,max_ml,10,10,1,3,0.05,0.95,0.8505511287134442,23,0.0,1,0.0,1,0.0,1
454,max_ml,10,10,1,3,0.05,0.95,0.9305472582179516,15,0.0,1,0.0,1,0.0,1
455,max_ml,10,10,1,3,0.05,0.95,0.8236303017929587,10,0.0,1,0.0,1,0.0,1
456,max_ml,10,10,1,3,0.05,0.95,0.9078085976495944,4,1.0,1,1.0,1,1.0,1
457,max_ml,10,10,1,3,0.05,0.95,0.892255919464998,51,0.0,1,0.0,1,0.0,1
458,max_ml,10,10,1,3,0.05,0.95,0.807142842446053,6,1.0,1,1.0,1,0.0,0
459,max_ml,10,10,1,3,0.05,0.95,0.856204957224893,4,1.0,1,1.0,1,1.0,1
460,max_ml,10,10,1,3,0.05,0.95,0.8823503840283954,17,0.0,1,0.0,1,0.0,1
461,max_ml,10,10,1,3,0.05,0.95,0.9213321359865582,16,0.0,0,0.0,0,1.0,1
462,max_ml,10,10,1,3,0.05,0.95,0.7858990092559573,6,1.0,1,1.0,1,1.0,1
463,max_ml,10,10,1,3,0.05,0.95,0.7920756710009553,8,0.0,0,1.0,1,1.0,1
464,max_ml,10,10,1,3,0.05,0.95,0.8878137776017058,15,0.0,1,0.0,1,0.0,1
465,max_ml,10,10,1,3,0.05,0.95,0.7544787469529771,9,0.0,1,0.0,1,0.0,1
466,max_ml,10,10,1,3,0.05,0.95,0.8892225907135931,4,1.0,1,1.0,1,1.0,1
467,max_ml,10,10,1,3,0.05,0.95,0.9001114547288072,15,0.0,1,0.0,1,0.0,1
468,max_ml,10,10,1,3,0.05,0.95,0.9250991400544756,10,0.0,1,0.0,1,0.0,1
469,max_ml,10,10,1,3,0.05,0.95,0.7682052357348537,5,1.0,1,1.0,1,1.0,1
470,max_ml,10,10,1,3,0.05,0.95,0.8008692376454216,12,1.0,1,1.0,1,1.0,1
471,max_ml,10,10,1,3,0.05,0.95,0.8939806438050327,17,0.0,1,0.0,1,0.0,1
472,max_ml,10,10,1,3,0.05,0.95,0.8820436210620213,12,0.0,1,0.0,1,0.0,1
473,max_ml,10,10,1,3,0.05,0.95,0.7811749974560931,3,1.0,1,1.0,1,1.0,1
474,max_ml,10,10,1,3,0.05,0.95,0.835811856927147,19,0.0,1,0.0,1,0.0,1
475,max_ml,10,10,1,3,0.05,0.95,0.9365042045863062,8,0.0,1,0.0,1,0.0,1
476,max_ml,10,10,1,3,0.05,0.95,0.862289043256448,13,0.0,1,0.0,1,0.0,1
477,max_ml,10,10,1,3,0.05,0.95,0.8493287412276971,13,0.0,1,0.0,1,0.0,1
478,max_ml,10,10,1,3,0.05,0.95,0.9375606426083372,41,0.0,1,0.0,1,0.0,1
479,max_ml,10,10,1,3,0.05,0.95,0.8235941380524884,13,0.0,1,0.0,1,0.0,1
480,max_ml,10,10,1,3,0.05,0.95,0.7952900182160152,8,0.0,1,0.0,1,0.0,1
481,max_ml,10,10,1,3,0.05,0.95,0.8903187291401095,6,1.0,1,1.0,1,1.0,1
482,max_ml,10,10,1,3,0.05,0.95,0.8306575763885302,5,1.0,1,1.0,1,1.0,1
483,max_ml,10,10,1,3,0.05,0.95,0.9464746712813874,18,0.0,1,0.0,1,0.0,1
484,max_ml,10,10,1,3,0.05,0.95,0.735673399139332,7,1.0,1,1.0,1,1.0,1
485,max_ml,10,10,1,3,0.05,0.95,0.940445527656306,10,0.0,1,0.0,1,0.0,1
486,max_ml,10,10,1,3,0.05,0.95,0.7849008515756931,6,1.0,1,1.0,1,1.0,1
487,max_ml,10,10,1,3,0.05,0.95,0.8756096772587488,8,0.0,0,0.0,0,1.0,1
488,max_ml,10,10,1,3,0.05,0.95,0.937578777843858,9,0.0,1,0.0,1,0.0,1
489,max_ml,10,10,1,3,0.05,0.95,0.7555624199704656,7,1.0,1,1.0,1,1.0,1
490,max_ml,10,10,1,3,0.05,0.95,0.737279324831845,8,0.0,1,0.0,1,0.0,1
491,max_ml,10,10,1,3,0.05,0.95,0.9245244077549344,19,0.0,1,0.0,1,0.0,1
492,max_ml,10,10,1,3,0.05,0.95,0.6040627751550689,5,1.0,1,1.0,1,1.0,1
493,max_ml,10,10,1,3,0.05,0.95,0.9399326776474312,22,0.0,1,0.0,1,0.0,1
494,max_ml,10,10,1,3,0.05,0.95,0.9205764217561662,10,0.0,1,0.0,1,0.0,1
495,max_ml,10,10,1,3,0.05,0.95,0.8062337758788136,17,0.0,1,0.0,1,0.0,1
496,max_ml,10,10,1,3,0.05,0.95,0.6817460203824907,6,1.0,1,1.0,1,1.0,1
497,max_ml,10,10,1,3,0.05,0.95,0.7706881489629638,9,0.0,0,1.0,1,1.0,1
498,max_ml,10,10,1,3,0.05,0.95,0.8842740576538468,5,1.0,1,1.0,1,1.0,1
499,max_ml,10,10,1,3,0.05,0.95,0.9032299839566494,11,0.0,1,0.0,1,0.0,1
500,max_ml,10,10,1,3,0.05,0.95,0.9134969177291676,7,0.0,1,0.0,1,0.0,1
501,max_ml,10,10,1,3,0.05,0.95,0.9005671806502039,9,0.0,1,0.0,1,0.0,1
502,max_ml,10,10,1,3,0.05,0.95,0.9076744443018588,5,1.0,1,1.0,1,1.0,1
503,max_ml,10,10,1,3,0.05,0.95,0.7567765544739875,6,1.0,1,1.0,1,1.0,1
504,max_ml,10,10,1,3,0.05,0.95,0.8571958917474279,5,1.0,1,1.0,1,0.0,0
505,max_ml,10,10,1,3,0.05,0.95,0.9095360001021976,3,1.0,1,1.0,1,1.0,1
506,max_ml,10,10,1,3,0.05,0.95,0.8764792606730561,10,0.0,1,0.0,1,0.0,1
507,max_ml,10,10,1,3,0.05,0.95,0.9396552057200476,19,0.0,1,0.0,1,0.0,1
508,max_ml,10,10,1,3,0.05,0.95,0.8308217681544471,23,0.0,1,0.0,1,0.0,1
509,max_ml,10,10,1,3,0.05,0.95,0.7811356132158466,2,1.0,1,1.0,1,1.0,1
510,max_ml,10,10,1,3,0.05,0.95,0.8834754686302004,12,0.0,1,0.0,1,0.0,1
511,max_ml,10,10,1,3,0.05,0.95,0.7804624870421317,7,1.0,1,1.0,1,1.0,1
512,max_ml,10,10,1,3,0.05,0.95,0.945622700571442,5,1.0,1,1.0,1,1.0,1
513,max_ml,10,10,1,3,0.05,0.95,0.874137880173217,9,1.0,1,1.0,1,1.0,1
514,max_ml,10,10,1,3,0.05,0.95,0.9125493992319168,27,0.0,1,0.0,1,0.0,1
515,max_ml,10,10,1,3,0.05,0.95,0.8700431599081385,6,0.0,1,0.0,1,0.0,1
516,max_ml,10,10,1,3,0.05,0.95,0.7701079652812919,12,1.0,1,1.0,1,1.0,1
517,max_ml,10,10,1,3,0.05,0.95,0.9460784960881896,4,1.0,1,1.0,1,1.0,1
518,max_ml,10,10,1,3,0.05,0.95,0.911184430993036,30,0.0,1,0.0,1,0.0,1
519,max_ml,10,10,1,3,0.05,0.95,0.936711146226971,58,0.0,1,0.0,1,0.0,1
520,max_ml,10,10,1,3,0.05,0.95,0.8398608332248685,8,0.0,1,0.0,1,0.0,1
521,max_ml,10,10,1,3,0.05,0.95,0.9048815415825628,15,0.0,1,0.0,1,0.0,1
522,max_ml,10,10,1,3,0.05,0.95,0.7135262404384375,7,1.0,1,1.0,1,1.0,1
523,max_ml,10,10,1,3,0.05,0.95,0.8775732972093823,33,0.0,1,0.0,1,0.0,1
524,max_ml,10,10,1,3,0.05,0.95,0.7836085465144736,15,0.0,1,0.0,1,0.0,1
525,max_ml,10,10,1,3,0.05,0.95,0.9127965268326496,25,0.0,1,0.0,1,0.0,1
526,max_ml,10,10,1,3,0.05,0.95,0.9432666332732252,37,0.0,1,0.0,1,0.0,1
527,max_ml,10,10,1,3,0.05,0.95,0.8769304318735499,4,1.0,1,1.0,1,1.0,1
528,max_ml,10,10,1,3,0.05,0.95,0.9223552442094064,12,0.0,1,0.0,1,0.0,1
529,max_ml,10,10,1,3,0.05,0.95,0.902019840131018,9,0.0,0,0.0,0,1.0,1
530,max_ml,10,10,1,3,0.05,0.95,0.9384100021670244,33,0.0,1,0.0,1,0.0,1
531,max_ml,10,10,1,3,0.05,0.95,0.8234643575651913,8,1.0,1,1.0,1,0.0,0
532,max_ml,10,10,1,3,0.05,0.95,0.948935374368574,8,0.0,1,0.0,1,0.0,1
533,max_ml,10,10,1,3,0.05,0.95,0.8241745518192902,8,1.0,1,1.0,1,1.0,1
534,max_ml,10,10,1,3,0.05,0.95,0.91932354781603,12,0.0,0,0.0,0,1.0,1
535,max_ml,10,10,1,3,0.05,0.95,0.9204053709758492,8,0.0,1,0.0,1,0.0,1
536,max_ml,10,10,1,3,0.05,0.95,0.9021040994981464,10,0.0,1,0.0,1,0.0,1
537,max_ml,10,10,1,3,0.05,0.95,0.9364815193267896,28,0.0,1,0.0,1,0.0,1
538,max_ml,10,10,1,3,0.05,0.95,0.8442570910205272,8,1.0,1,1.0,1,0.0,0
539,max_ml,10,10,1,3,0.05,0.95,0.8630454926077064,12,0.0,0,0.0,0,1.0,1
540,max_ml,10,10,1,3,0.05,0.95,0.9496206345154375,8,0.0,1,0.0,1,0.0,1
541,max_ml,10,10,1,3,0.05,0.95,0.9156981145251968,39,0.0,1,0.0,1,0.0,1
542,max_ml,10,10,1,3,0.05,0.95,0.9181384134709312,20,0.0,1,0.0,1,0.0,1
543,max_ml,10,10,1,3,0.05,0.95,0.8959804438540586,14,0.0,1,0.0,1,0.0,1
544,max_ml,10,10,1,3,0.05,0.95,0.8892276191924587,12,0.0,1,0.0,1,0.0,1
545,max_ml,10,10,1,3,0.05,0.95,0.933346854220964,21,0.0,1,0.0,1,0.0,1
546,max_ml,10,10,1,3,0.05,0.95,0.9427920804182144,22,0.0,1,0.0,1,0.0,1
547,max_ml,10,10,1,3,0.05,0.95,0.8981279153467274,7,1.0,1,1.0,1,1.0,1
548,max_ml,10,10,1,3,0.05,0.95,0.7974248455801248,13,0.0,1,0.0,1,0.0,1
549,max_ml,10,10,1,3,0.05,0.95,0.9022153814604634,6,1.0,1,1.0,1,1.0,1
550,max_ml,10,10,1,3,0.05,0.95,0.8065787334563781,7,1.0,1,1.0,1,1.0,1
551,max_ml,10,10,1,3,0.05,0.95,0.9106364102274904,10,0.0,1,0.0,1,0.0,1
552,max_ml,10,10,1,3,0.05,0.95,0.918534085335532,12,1.0,1,1.0,1,1.0,1
553,max_ml,10,10,1,3,0.05,0.95,0.9288280196635048,9,0.0,1,0.0,1,0.0,1
554,max_ml,10,10,1,3,0.05,0.95,0.7421049400452793,7,0.0,1,0.0,1,0.0,1
555,max_ml,10,10,1,3,0.05,0.95,0.9090166587379802,16,0.0,1,0.0,1,0.0,1
556,max_ml,10,10,1,3,0.05,0.95,0.878965754797911,7,1.0,1,1.0,1,1.0,1
557,max_ml,10,10,1,3,0.05,0.95,0.8398336559896987,7,0.0,1,0.0,1,0.0,1
558,max_ml,10,10,1,3,0.05,0.95,0.9456207035634328,8,1.0,1,1.0,1,1.0,1
559,max_ml,10,10,1,3,0.05,0.95,0.9223631427639172,8,0.0,0,0.0,0,1.0,1
560,max_ml,10,10,1,3,0.05,0.95,0.8364349442482625,6,0.0,1,0.0,1,0.0,1
561,max_ml,10,10,1,3,0.05,0.95,0.8566786203629203,30,0.0,1,0.0,1,0.0,1
562,max_ml,10,10,1,3,0.05,0.95,0.8843466781952192,5,1.0,1,1.0,1,1.0,1
563,max_ml,10,10,1,3,0.05,0.95,0.92628311015743,21,0.0,1,0.0,1,0.0,1
564,max_ml,10,10,1,3,0.05,0.95,0.8768411899165841,11,0.0,1,0.0,1,0.0,1
565,max_ml,10,10,1,3,0.05,0.95,0.8882394152934904,20,0.0,1,0.0,1,0.0,1
566,max_ml,10,10,1,3,0.05,0.95,0.8737186996877634,6,1.0,1,1.0,1,1.0,1
567,max_ml,10,10,1,3,0.05,0.95,0.9455620156986354,9,0.0,0,0.0,0,1.0,1
568,max_ml,10,10,1,3,0.05,0.95,0.9359773939671948,31,0.0,1,0.0,1,0.0,1
569,max_ml,10,10,1,3,0.05,0.95,0.9103935490881496,17,0.0,1,0.0,1,0.0,1
570,max_ml,10,10,1,3,0.05,0.95,0.923961874787282,6,1.0,1,1.0,1,1.0,1
571,max_ml,10,10,1,3,0.05,0.95,0.8953061645314994,24,0.0,1,0.0,1,0.0,1
572,max_ml,10,10,1,3,0.05,0.95,0.8838647280479206,8,0.0,1,0.0,1,0.0,1
573,max_ml,10,10,1,3,0.05,0.95,0.7599178940922415,9,0.0,0,1.0,1,1.0,1
574,max_ml,10,10,1,3,0.05,0.95,0.6846116498785773,3,1.0,1,1.0,1,1.0,1
575,max_ml,10,10,1,3,0.05,0.95,0.6185396766432277,4,1.0,1,1.0,1,1.0,1
576,max_ml,10,10,1,3,0.05,0.95,0.8903277173587254,11,0.0,1,0.0,1,0.0,1
577,max_ml,10,10,1,3,0.05,0.95,0.8872883008722566,12,0.0,1,0.0,1,0.0,1
578,max_ml,10,10,1,3,0.05,0.95,0.8434479133146725,11,0.0,1,0.0,1,0.0,1
579,max_ml,10,10,1,3,0.05,0.95,0.9402018118330334,16,0.0,1,0.0,1,0.0,1
580,max_ml,10,10,1,3,0.05,0.95,0.9149557048229088,6,1.0,1,1.0,1,1.0,1
581,max_ml,10,10,1,3,0.05,0.95,0.8260087142652479,5,1.0,1,1.0,1,1.0,1
582,max_ml,10,10,1,3,0.05,0.95,0.6665390423076027,3,1.0,1,1.0,1,1.0,1
583,max_ml,10,10,1,3,0.05,0.95,0.8031016641777449,9,1.0,1,1.0,1,1.0,1
584,max_ml,10,10,1,3,0.05,0.95,0.8643613772424654,15,0.0,1,0.0,1,0.0,1
585,max_ml,10,10,1,3,0.05,0.95,0.909411566860338,2,1.0,1,1.0,1,1.0,1
586,max_ml,10,10,1,3,0.05,0.95,0.9145288123350797,15,0.0,1,0.0,1,0.0,1
587,max_ml,10,10,1,3,0.05,0.95,0.7651645379941272,4,1.0,1,1.0,1,1.0,1
588,max_ml,10,10,1,3,0.05,0.95,0.94322950017524,11,0.0,1,0.0,1,0.0,1
589,max_ml,10,10,1,3,0.05,0.95,0.9319514015005088,7,0.0,1,0.0,1,0.0,1
590,max_ml,10,10,1,3,0.05,0.95,0.9410913966643916,23,0.0,1,0.0,1,0.0,1
591,max_ml,10,10,1,3,0.05,0.95,0.8472583448968736,5,1.0,1,1.0,1,1.0,1
592,max_ml,10,10,1,3,0.05,0.95,0.8972314356744397,4,1.0,1,1.0,1,1.0,1
593,max_ml,10,10,1,3,0.05,0.95,0.8575219969770758,23,0.0,1,0.0,1,0.0,1
594,max_ml,10,10,1,3,0.05,0.95,0.9343229998092883,25,0.0,1,0.0,1,0.0,1
595,max_ml,10,10,1,3,0.05,0.95,0.7879757825713336,6,1.0,1,1.0,1,1.0,1
596,max_ml,10,10,1,3,0.05,0.95,0.827689047306954,8,1.0,1,1.0,1,1.0,1
597,max_ml,10,10,1,3,0.05,0.95,0.9318977352378804,9,0.0,1,0.0,1,0.0,1
598,max_ml,10,10,1,3,0.05,0.95,0.9119254115767348,18,0.0,1,0.0,1,0.0,1
599,max_ml,10,10,1,3,0.05,0.95,0.7671309136465986,8,1.0,1,1.0,1,1.0,1
600,max_ml,10,10,1,3,0.05,0.95,0.9292943987114178,11,0.0,1,0.0,1,0.0,1
601,max_ml,10,10,1,3,0.05,0.95,0.9416926137932528,8,1.0,1,1.0,1,1.0,1
602,max_ml,10,10,1,3,0.05,0.95,0.9059593776497902,30,0.0,1,0.0,1,0.0,1
603,max_ml,10,10,1,3,0.05,0.95,0.9248113176826092,5,1.0,1,1.0,1,1.0,1
604,max_ml,10,10,1,3,0.05,0.95,0.9468336540596396,14,0.0,1,0.0,1,0.0,1
605,max_ml,10,10,1,3,0.05,0.95,0.8046862454027173,3,1.0,1,1.0,1,1.0,1
606,max_ml,10,10,1,3,0.05,0.95,0.8433830214874225,12,0.0,0,0.0,0,1.0,1
607,max_ml,10,10,1,3,0.05,0.95,0.8776518130103185,6,0.0,1,0.0,1,0.0,1
608,max_ml,10,10,1,3,0.05,0.95,0.9061489111535764,8,0.0,1,0.0,1,0.0,1
609,max_ml,10,10,1,3,0.05,0.95,0.9282210842529688,26,0.0,1,0.0,1,0.0,1
610,max_ml,10,10,1,3,0.05,0.95,0.8504847806002005,7,0.0,1,0.0,1,0.0,1
611,max_ml,10,10,1,3,0.05,0.95,0.8791055766487198,16,0.0,1,0.0,1,0.0,1
612,max_ml,10,10,1,3,0.05,0.95,0.919043933146579,14,0.0,1,0.0,1,0.0,1
613,max_ml,10,10,1,3,0.05,0.95,0.8698903144033956,5,1.0,1,1.0,1,1.0,1
614,max_ml,10,10,1,3,0.05,0.95,0.8610856677828133,6,1.0,1,1.0,1,1.0,1
615,max_ml,10,10,1,3,0.05,0.95,0.6264144794055638,3,1.0,1,1.0,1,1.0,1
616,max_ml,10,10,1,3,0.05,0.95,0.8887866470743466,9,0.0,0,0.0,0,1.0,1
617,max_ml,10,10,1,3,0.05,0.95,0.6767542957867221,4,1.0,1,1.0,1,1.0,1
618,max_ml,10,10,1,3,0.05,0.95,0.8784249331468563,29,0.0,1,0.0,1,0.0,1
619,max_ml,10,10,1,3,0.05,0.95,0.7086598012719892,4,1.0,1,1.0,1,1.0,1
620,max_ml,10,10,1,3,0.05,0.95,0.8821856604479755,10,0.0,1,0.0,1,0.0,1
621,max_ml,10,10,1,3,0.05,0.95,0.9144367467875424,12,0.0,1,0.0,1,0.0,1
622,max_ml,10,10,1,3,0.05,0.95,0.7284615344949205,5,1.0,1,1.0,1,1.0,1
623,max_ml,10,10,1,3,0.05,0.95,0.9330536859461728,32,0.0,1,0.0,1,0.0,1
624,max_ml,10,10,1,3,0.05,0.95,0.9398960464393143,17,0.0,1,0.0,1,0.0,1
625,max_ml,10,10,1,3,0.05,0.95,0.905452334580282,3,1.0,1,1.0,1,1.0,1
626,max_ml,10,10,1,3,0.05,0.95,0.94587677083474,22,0.0,1,0.0,1,0.0,1
627,max_ml,10,10,1,3,0.05,0.95,0.9474558833556186,11,0.0,1,0.0,1,0.0,1
628,max_ml,10,10,1,3,0.05,0.95,0.8333871282080199,6,1.0,1,1.0,1,1.0,1
629,max_ml,10,10,1,3,0.05,0.95,0.6920886611484931,4,1.0,1,1.0,1,1.0,1
630,max_ml,10,10,1,3,0.05,0.95,0.9294232861387252,7,1.0,1,1.0,1,1.0,1
631,max_ml,10,10,1,3,0.05,0.95,0.5264644212487288,3,1.0,1,1.0,1,1.0,1
632,max_ml,10,10,1,3,0.05,0.95,0.9460665235737568,38,0.0,1,0.0,1,0.0,1
633,max_ml,10,10,1,3,0.05,0.95,0.7840576043460066,6,1.0,1,1.0,1,1.0,1
634,max_ml,10,10,1,3,0.05,0.95,0.7063470233385338,5,1.0,1,1.0,1,1.0,1
635,max_ml,10,10,1,3,0.05,0.95,0.8900254775731139,6,1.0,1,1.0,1,1.0,1
636,max_ml,10,10,1,3,0.05,0.95,0.929857565224741,7,0.0,1,0.0,1,0.0,1
637,max_ml,10,10,1,3,0.05,0.95,0.6875900659575781,7,1.0,1,1.0,1,1.0,1
638,max_ml,10,10,1,3,0.05,0.95,0.7105724348215704,3,1.0,1,1.0,1,1.0,1
639,max_ml,10,10,1,3,0.05,0.95,0.8634448098320507,6,1.0,1,1.0,1,1.0,1
640,max_ml,10,10,1,3,0.05,0.95,0.6696575203645952,7,1.0,1,1.0,1,1.0,1
641,max_ml,10,10,1,3,0.05,0.95,0.6951102168284187,13,1.0,1,1.0,1,1.0,1
642,max_ml,10,10,1,3,0.05,0.95,0.8193170340812989,9,1.0,1,1.0,1,1.0,1
643,max_ml,10,10,1,3,0.05,0.95,0.8319705976243578,5,1.0,1,1.0,1,1.0,1
644,max_ml,10,10,1,3,0.05,0.95,0.6693561218825257,2,1.0,1,1.0,1,1.0,1
645,max_ml,10,10,1,3,0.05,0.95,0.8917044003623064,12,0.0,1,0.0,1,0.0,1
646,max_ml,10,10,1,3,0.05,0.95,0.7921554175175622,4,1.0,1,1.0,1,1.0,1
647,max_ml,10,10,1,3,0.05,0.95,0.9144536440963532,23,0.0,1,0.0,1,0.0,1
648,max_ml,10,10,1,3,0.05,0.95,0.8838467081585281,27,0.0,1,0.0,1,0.0,1
649,max_ml,10,10,1,3,0.05,0.95,0.8843456549976701,14,0.0,1,0.0,1,0.0,1
650,max_ml,10,10,1,3,0.05,0.95,0.8418219700030065,7,0.0,1,0.0,1,0.0,1
651,max_ml,10,10,1,3,0.05,0.95,0.929258483572832,26,0.0,1,0.0,1,0.0,1
652,max_ml,10,10,1,3,0.05,0.95,0.8715627859459711,8,0.0,1,0.0,1,0.0,1
653,max_ml,10,10,1,3,0.05,0.95,0.6368952732558303,7,1.0,1,1.0,1,1.0,1
654,max_ml,10,10,1,3,0.05,0.95,0.6310655843824851,4,1.0,1,1.0,1,1.0,1
655,max_ml,10,10,1,3,0.05,0.95,0.8993280056512307,8,0.0,0,1.0,1,0.0,0
656,max_ml,10,10,1,3,0.05,0.95,0.9376939660919706,17,0.0,1,0.0,1,0.0,1
657,max_ml,10,10,1,3,0.05,0.95,0.8777510926722399,3,1.0,1,1.0,1,1.0,1
658,max_ml,10,10,1,3,0.05,0.95,0.895243718888463,15,0.0,1,0.0,1,0.0,1
659,max_ml,10,10,1,3,0.05,0.95,0.9444345104006032,21,0.0,1,0.0,1,0.0,1
660,max_ml,10,10,1,3,0.05,0.95,0.9446956847358832,17,0.0,1,0.0,1,0.0,1
661,max_ml,10,10,1,3,0.05,0.95,0.8245736201010488,14,0.0,1,0.0,1,0.0,1
662,max_ml,10,10,1,3,0.05,0.95,0.9436082109744168,9,0.0,0,0.0,0,1.0,1
663,max_ml,10,10,1,3,0.05,0.95,0.9148853595623284,20,0.0,1,0.0,1,0.0,1
664,max_ml,10,10,1,3,0.05,0.95,0.9233720011320078,22,0.0,1,0.0,1,0.0,1
665,max_ml,10,10,1,3,0.05,0.95,0.9401209395935176,5,1.0,1,1.0,1,1.0,1
666,max_ml,10,10,1,3,0.05,0.95,0.9339155845333504,29,0.0,1,0.0,1,0.0,1
667,max_ml,10,10,1,3,0.05,0.95,0.8379405838357259,9,1.0,1,1.0,1,1.0,1
668,max_ml,10,10,1,3,0.05,0.95,0.93649882811306,4,1.0,1,1.0,1,1.0,1
669,max_ml,10,10,1,3,0.05,0.95,0.8577886511935107,10,0.0,1,0.0,1,0.0,1
670,max_ml,10,10,1,3,0.05,0.95,0.9074632892936983,9,0.0,1,0.0,1,0.0,1
671,max_ml,10,10,1,3,0.05,0.95,0.8991444943883684,7,0.0,0,1.0,1,0.0,0
672,max_ml,10,10,1,3,0.05,0.95,0.9274622108329048,30,0.0,1,0.0,1,0.0,1
673,max_ml,10,10,1,3,0.05,0.95,0.8873215572828138,7,1.0,1,1.0,1,1.0,1
674,max_ml,10,10,1,3,0.05,0.95,0.8389707667119107,22,0.0,1,0.0,1,0.0,1
675,max_ml,10,10,1,3,0.05,0.95,0.9019910067000506,25,0.0,1,0.0,1,0.0,1
676,max_ml,10,10,1,3,0.05,0.95,0.7730538700020333,3,1.0,1,1.0,1,1.0,1
677,max_ml,10,10,1,3,0.05,0.95,0.7658287668229107,5,1.0,1,1.0,1,1.0,1
678,max_ml,10,10,1,3,0.05,0.95,0.8978618404115968,15,0.0,1,0.0,1,0.0,1
679,max_ml,10,10,1,3,0.05,0.95,0.8374160318094567,7,0.0,1,0.0,1,0.0,1
680,max_ml,10,10,1,3,0.05,0.95,0.67269101648733,8,1.0,1,1.0,1,1.0,1
681,max_ml,10,10,1,3,0.05,0.95,0.9219248290155152,11,0.0,1,0.0,1,0.0,1
682,max_ml,10,10,1,3,0.05,0.95,0.9332395517059656,35,0.0,1,0.0,1,0.0,1
683,max_ml,10,10,1,3,0.05,0.95,0.8145421281863975,10,0.0,1,0.0,1,0.0,1
684,max_ml,10,10,1,3,0.05,0.95,0.7507965170360273,4,1.0,1,1.0,1,1.0,1
685,max_ml,10,10,1,3,0.05,0.95,0.7448156416652502,6,1.0,1,1.0,1,1.0,1
686,max_ml,10,10,1,3,0.05,0.95,0.8616993140426236,7,1.0,1,1.0,1,1.0,1
687,max_ml,10,10,1,3,0.05,0.95,0.604609155554226,2,1.0,1,1.0,1,1.0,1
688,max_ml,10,10,1,3,0.05,0.95,0.8074450352491597,8,1.0,1,1.0,1,1.0,1
689,max_ml,10,10,1,3,0.05,0.95,0.8735835399515349,11,0.0,1,0.0,1,0.0,1
690,max_ml,10,10,1,3,0.05,0.95,0.7889371680283088,7,0.0,0,0.0,0,1.0,1
691,max_ml,10,10,1,3,0.05,0.95,0.7560029901525693,11,0.0,1,0.0,1,0.0,1
692,max_ml,10,10,1,3,0.05,0.95,0.930738495326782,15,0.0,1,0.0,1,0.0,1
693,max_ml,10,10,1,3,0.05,0.95,0.942875496497142,15,0.0,1,0.0,1,0.0,1
694,max_ml,10,10,1,3,0.05,0.95,0.9303033712906698,7,1.0,1,1.0,1,1.0,1
695,max_ml,10,10,1,3,0.05,0.95,0.8931294202264117,12,0.0,1,0.0,1,0.0,1
696,max_ml,10,10,1,3,0.05,0.95,0.8801097572529404,3,1.0,1,1.0,1,1.0,1
697,max_ml,10,10,1,3,0.05,0.95,0.9030562835085292,41,0.0,1,0.0,1,0.0,1
698,max_ml,10,10,1,3,0.05,0.95,0.9360451505200212,12,1.0,1,1.0,1,1.0,1
699,max_ml,10,10,1,3,0.05,0.95,0.93265498820227,26,0.0,1,0.0,1,0.0,1
700,max_ml,10,10,1,3,0.05,0.95,0.8870569676653675,38,0.0,1,0.0,1,0.0,1
701,max_ml,10,10,1,3,0.05,0.95,0.851798684078539,30,0.0,1,0.0,1,0.0,1
702,max_ml,10,10,1,3,0.05,0.95,0.9431341656749214,22,0.0,1,0.0,1,0.0,1
703,max_ml,10,10,1,3,0.05,0.95,0.8003363640162596,3,1.0,1,1.0,1,1.0,1
704,max_ml,10,10,1,3,0.05,0.95,0.863127077452666,10,1.0,1,1.0,1,1.0,1
705,max_ml,10,10,1,3,0.05,0.95,0.8509566841380835,8,0.0,1,0.0,1,0.0,1
706,max_ml,10,10,1,3,0.05,0.95,0.9214359434293696,4,1.0,1,1.0,1,1.0,1
707,max_ml,10,10,1,3,0.05,0.95,0.9300788330227222,27,0.0,1,0.0,1,0.0,1
708,max_ml,10,10,1,3,0.05,0.95,0.8380612121298101,7,1.0,1,1.0,1,1.0,1
709,max_ml,10,10,1,3,0.05,0.95,0.9477295545788968,9,0.0,1,0.0,1,0.0,1
710,max_ml,10,10,1,3,0.05,0.95,0.8803975542652012,14,0.0,1,0.0,1,0.0,1
711,max_ml,10,10,1,3,0.05,0.95,0.9205833141032989,26,0.0,1,0.0,1,0.0,1
712,max_ml,10,10,1,3,0.05,0.95,0.863521315319776,5,1.0,1,1.0,1,1.0,1
713,max_ml,10,10,1,3,0.05,0.95,0.8759429136541897,10,0.0,1,0.0,1,0.0,1
714,max_ml,10,10,1,3,0.05,0.95,0.8070161859914216,2,1.0,1,1.0,1,1.0,1
715,max_ml,10,10,1,3,0.05,0.95,0.818936286231888,6,1.0,1,1.0,1,1.0,1
716,max_ml,10,10,1,3,0.05,0.95,0.8755384062811539,13,0.0,1,0.0,1,0.0,1
717,max_ml,10,10,1,3,0.05,0.95,0.8750758618601803,5,1.0,1,1.0,1,1.0,1
718,max_ml,10,10,1,3,0.05,0.95,0.8321526080702693,10,0.0,1,0.0,1,0.0,1
719,max_ml,10,10,1,3,0.05,0.95,0.9004996613298202,6,1.0,1,1.0,1,1.0,1
720,max_ml,10,10,1,3,0.05,0.95,0.934278988384272,43,0.0,1,0.0,1,0.0,1
721,max_ml,10,10,1,3,0.05,0.95,0.752659029758012,3,1.0,1,1.0,1,1.0,1
722,max_ml,10,10,1,3,0.05,0.95,0.8919084888051291,14,0.0,1,0.0,1,0.0,1
723,max_ml,10,10,1,3,0.05,0.95,0.8893717258685389,20,0.0,1,0.0,1,0.0,1
724,max_ml,10,10,1,3,0.05,0.95,0.8914821391503477,9,1.0,1,1.0,1,1.0,1
725,max_ml,10,10,1,3,0.05,0.95,0.6097530639515081,3,1.0,1,1.0,1,1.0,1
726,max_ml,10,10,1,3,0.05,0.95,0.797763323416339,5,1.0,1,1.0,1,1.0,1
727,max_ml,10,10,1,3,0.05,0.95,0.935614875099873,6,1.0,1,1.0,1,0.0,0
728,max_ml,10,10,1,3,0.05,0.95,0.8312116928081368,35,0.0,1,0.0,1,0.0,1
729,max_ml,10,10,1,3,0.05,0.95,0.9278605810481988,41,0.0,1,0.0,1,0.0,1
730,max_ml,10,10,1,3,0.05,0.95,0.9011852974560364,20,0.0,1,0.0,1,0.0,1
731,max_ml,10,10,1,3,0.05,0.95,0.7735857390123857,2,1.0,1,1.0,1,1.0,1
732,max_ml,10,10,1,3,0.05,0.95,0.9336541881762374,24,0.0,1,0.0,1,0.0,1
733,max_ml,10,10,1,3,0.05,0.95,0.9418876719277092,12,0.0,0,1.0,1,1.0,1
734,max_ml,10,10,1,3,0.05,0.95,0.9477087841311888,17,0.0,1,0.0,1,0.0,1
735,max_ml,10,10,1,3,0.05,0.95,0.8387673097641922,8,1.0,1,1.0,1,1.0,1
736,max_ml,10,10,1,3,0.05,0.95,0.8696375766753057,9,1.0,1,1.0,1,1.0,1
737,max_ml,10,10,1,3,0.05,0.95,0.9246758994840478,7,0.0,1,0.0,1,0.0,1
738,max_ml,10,10,1,3,0.05,0.95,0.7185647344143855,4,1.0,1,1.0,1,1.0,1
739,max_ml,10,10,1,3,0.05,0.95,0.8653930231482243,12,0.0,1,0.0,1,0.0,1
740,max_ml,10,10,1,3,0.05,0.95,0.7697695125811144,3,1.0,1,1.0,1,1.0,1
741,max_ml,10,10,1,3,0.05,0.95,0.7972923528574353,8,1.0,1,1.0,1,1.0,1
742,max_ml,10,10,1,3,0.05,0.95,0.6851335851679964,3,1.0,1,1.0,1,1.0,1
743,max_ml,10,10,1,3,0.05,0.95,0.918881798820107,8,1.0,1,1.0,1,1.0,1
744,max_ml,10,10,1,3,0.05,0.95,0.8191148469812624,11,1.0,1,1.0,1,1.0,1
745,max_ml,10,10,1,3,0.05,0.95,0.8542898664971563,7,1.0,1,1.0,1,1.0,1
746,max_ml,10,10,1,3,0.05,0.95,0.9257316838812976,14,0.0,1,0.0,1,0.0,1
747,max_ml,10,10,1,3,0.05,0.95,0.9353236376599902,7,1.0,1,1.0,1,1.0,1
748,max_ml,10,10,1,3,0.05,0.95,0.9377477630365189,16,0.0,1,0.0,1,0.0,1
749,max_ml,10,10,1,3,0.05,0.95,0.9274527254324044,22,0.0,1,0.0,1,0.0,1
750,max_ml,10,10,1,3,0.05,0.95,0.8881258447798275,15,0.0,1,0.0,1,0.0,1
751,max_ml,10,10,1,3,0.05,0.95,0.8599313578271552,6,1.0,1,1.0,1,1.0,1
752,max_ml,10,10,1,3,0.05,0.95,0.8197465662051273,2,1.0,1,1.0,1,1.0,1
753,max_ml,10,10,1,3,0.05,0.95,0.918797595961352,7,1.0,1,1.0,1,1.0,1
754,max_ml,10,10,1,3,0.05,0.95,0.7114728396182073,7,1.0,1,1.0,1,1.0,1
755,max_ml,10,10,1,3,0.05,0.95,0.7831251857892979,4,1.0,1,1.0,1,1.0,1
756,max_ml,10,10,1,3,0.05,0.95,0.9488155016959544,19,0.0,1,0.0,1,0.0,1
757,max_ml,10,10,1,3,0.05,0.95,0.9159689133562492,18,0.0,1,0.0,1,0.0,1
758,max_ml,10,10,1,3,0.05,0.95,0.8054561614790363,12,1.0,1,1.0,1,1.0,1
759,max_ml,10,10,1,3,0.05,0.95,0.8880737704365709,7,0.0,1,0.0,1,0.0,1
760,max_ml,10,10,1,3,0.05,0.95,0.94046357720926,42,0.0,1,0.0,1,0.0,1
761,max_ml,10,10,1,3,0.05,0.95,0.7995975404213138,10,0.0,0,0.0,0,1.0,1
762,max_ml,10,10,1,3,0.05,0.95,0.9012836365530836,23,0.0,1,0.0,1,0.0,1
763,max_ml,10,10,1,3,0.05,0.95,0.9332126806267164,25,0.0,1,0.0,1,0.0,1
764,max_ml,10,10,1,3,0.05,0.95,0.8656436102068773,12,0.0,1,0.0,1,0.0,1
765,max_ml,10,10,1,3,0.05,0.95,0.922343213953974,5,1.0,1,1.0,1,1.0,1
766,max_ml,10,10,1,3,0.05,0.95,0.8704340435366144,9,0.0,0,1.0,1,0.0,0
767,max_ml,10,10,1,3,0.05,0.95,0.9013471085310016,3,1.0,1,1.0,1,1.0,1
768,max_ml,10,10,1,3,0.05,0.95,0.9147150943333628,16,0.0,1,0.0,1,0.0,1
769,max_ml,10,10,1,3,0.05,0.95,0.932836330918544,22,0.0,1,0.0,1,0.0,1
770,max_ml,10,10,1,3,0.05,0.95,0.8115163830009687,4,1.0,1,1.0,1,1.0,1
771,max_ml,10,10,1,3,0.05,0.95,0.9431366755769778,25,0.0,1,0.0,1,0.0,1
772,max_ml,10,10,1,3,0.05,0.95,0.9295246504475884,21,0.0,1,0.0,1,0.0,1
773,max_ml,10,10,1,3,0.05,0.95,0.90528908406693,29,0.0,1,0.0,1,0.0,1
774,max_ml,10,10,1,3,0.05,0.95,0.920261272792352,8,0.0,1,0.0,1,0.0,1
775,max_ml,10,10,1,3,0.05,0.95,0.880465327448006,14,1.0,1,0.0,0,1.0,1
776,max_ml,10,10,1,3,0.05,0.95,0.8545373064874819,2,1.0,1,1.0,1,1.0,1
777,max_ml,10,10,1,3,0.05,0.95,0.9060623168921658,32,0.0,1,0.0,1,0.0,1
778,max_ml,10,10,1,3,0.05,0.95,0.9185787691567572,4,1.0,1,1.0,1,1.0,1
779,max_ml,10,10,1,3,0.05,0.95,0.9276118422576872,14,0.0,1,0.0,1,0.0,1
780,max_ml,10,10,1,3,0.05,0.95,0.838118418574676,14,1.0,1,1.0,1,1.0,1
781,max_ml,10,10,1,3,0.05,0.95,0.8643443540293809,4,1.0,1,1.0,1,1.0,1
782,max_ml,10,10,1,3,0.05,0.95,0.9389108927782962,10,1.0,1,1.0,1,1.0,1
783,max_ml,10,10,1,3,0.05,0.95,0.78431762146861,2,1.0,1,1.0,1,1.0,1
784,max_ml,10,10,1,3,0.05,0.95,0.9100238271070608,14,0.0,1,0.0,1,0.0,1
785,max_ml,10,10,1,3,0.05,0.95,0.8410752252186366,15,0.0,1,0.0,1,0.0,1
786,max_ml,10,10,1,3,0.05,0.95,0.8847764772446116,3,1.0,1,1.0,1,1.0,1
787,max_ml,10,10,1,3,0.05,0.95,0.9264917119306963,42,0.0,1,0.0,1,0.0,1
788,max_ml,10,10,1,3,0.05,0.95,0.9137656012562688,4,1.0,1,1.0,1,1.0,1
789,max_ml,10,10,1,3,0.05,0.95,0.8251891354668297,2,1.0,1,1.0,1,1.0,1
790,max_ml,10,10,1,3,0.05,0.95,0.8727753213566964,14,1.0,1,1.0,1,1.0,1
791,max_ml,10,10,1,3,0.05,0.95,0.8544438157371377,15,0.0,1,0.0,1,0.0,1
792,max_ml,10,10,1,3,0.05,0.95,0.8787869150653638,9,0.0,1,0.0,1,0.0,1
793,max_ml,10,10,1,3,0.05,0.95,0.6485451782590175,4,1.0,1,1.0,1,1.0,1
794,max_ml,10,10,1,3,0.05,0.95,0.8696795868756384,6,1.0,1,1.0,1,1.0,1
795,max_ml,10,10,1,3,0.05,0.95,0.8951148745903935,24,0.0,1,0.0,1,0.0,1
796,max_ml,10,10,1,3,0.05,0.95,0.9445304519097246,10,0.0,0,1.0,1,1.0,1
797,max_ml,10,10,1,3,0.05,0.95,0.9313169495479672,7,1.0,1,1.0,1,1.0,1
798,max_ml,10,10,1,3,0.05,0.95,0.948177251288396,45,0.0,1,0.0,1,0.0,1
799,max_ml,10,10,1,3,0.05,0.95,0.8746558138727748,10,0.0,0,1.0,1,1.0,1
800,max_ml,10,10,1,3,0.05,0.95,0.8793085834274037,5,1.0,1,1.0,1,1.0,1
801,max_ml,10,10,1,3,0.05,0.95,0.7763779304471928,4,1.0,1,1.0,1,1.0,1
802,max_ml,10,10,1,3,0.05,0.95,0.91902486915172,8,0.0,1,0.0,1,0.0,1
803,max_ml,10,10,1,3,0.05,0.95,0.9295782763439218,26,0.0,1,0.0,1,0.0,1
804,max_ml,10,10,1,3,0.05,0.95,0.9459568422167108,43,0.0,1,0.0,1,0.0,1
805,max_ml,10,10,1,3,0.05,0.95,0.9184291854743668,58,0.0,1,0.0,1,0.0,1
806,max_ml,10,10,1,3,0.05,0.95,0.8480660335968783,10,0.0,1,0.0,1,0.0,1
807,max_ml,10,10,1,3,0.05,0.95,0.900431745618835,11,0.0,1,0.0,1,0.0,1
808,max_ml,10,10,1,3,0.05,0.95,0.7495739888402165,8,1.0,1,1.0,1,1.0,1
809,max_ml,10,10,1,3,0.05,0.95,0.741950629566064,5,1.0,1,1.0,1,1.0,1
810,max_ml,10,10,1,3,0.05,0.95,0.9408514298561714,8,0.0,1,0.0,1,0.0,1
811,max_ml,10,10,1,3,0.05,0.95,0.9254207559872928,14,0.0,1,0.0,1,0.0,1
812,max_ml,10,10,1,3,0.05,0.95,0.8031507213615838,7,1.0,1,1.0,1,1.0,1
813,max_ml,10,10,1,3,0.05,0.95,0.8697944287184803,10,0.0,1,0.0,1,0.0,1
814,max_ml,10,10,1,3,0.05,0.95,0.9257196642939548,53,0.0,1,0.0,1,0.0,1
815,max_ml,10,10,1,3,0.05,0.95,0.8946137235230627,10,0.0,1,0.0,1,0.0,1
816,max_ml,10,10,1,3,0.05,0.95,0.8905359884809925,3,1.0,1,1.0,1,1.0,1
817,max_ml,10,10,1,3,0.05,0.95,0.8835611555524766,6,1.0,1,1.0,1,1.0,1
818,max_ml,10,10,1,3,0.05,0.95,0.8747512268618779,18,0.0,1,0.0,1,0.0,1
819,max_ml,10,10,1,3,0.05,0.95,0.8807383910068184,4,1.0,1,1.0,1,1.0,1
820,max_ml,10,10,1,3,0.05,0.95,0.8973056410334712,23,0.0,1,0.0,1,0.0,1
821,max_ml,10,10,1,3,0.05,0.95,0.7758138226122498,5,1.0,1,1.0,1,1.0,1
822,max_ml,10,10,1,3,0.05,0.95,0.891944650212076,4,1.0,1,1.0,1,1.0,1
823,max_ml,10,10,1,3,0.05,0.95,0.9047957714097928,11,0.0,1,0.0,1,0.0,1
824,max_ml,10,10,1,3,0.05,0.95,0.8594977622306758,14,0.0,1,0.0,1,0.0,1
825,max_ml,10,10,1,3,0.05,0.95,0.8714060555506875,6,0.0,1,0.0,1,0.0,1
826,max_ml,10,10,1,3,0.05,0.95,0.8796298473578175,18,0.0,1,0.0,1,0.0,1
827,max_ml,10,10,1,3,0.05,0.95,0.7651058064182716,3,1.0,1,1.0,1,1.0,1
828,max_ml,10,10,1,3,0.05,0.95,0.8090532462540836,3,1.0,1,1.0,1,1.0,1
829,max_ml,10,10,1,3,0.05,0.95,0.8432177635714103,6,1.0,1,0.0,0,0.0,0
830,max_ml,10,10,1,3,0.05,0.95,0.7370585285189375,5,1.0,1,1.0,1,1.0,1
831,max_ml,10,10,1,3,0.05,0.95,0.8860165573862377,6,1.0,1,1.0,1,1.0,1
832,max_ml,10,10,1,3,0.05,0.95,0.8702516610662558,10,1.0,1,1.0,1,1.0,1
833,max_ml,10,10,1,3,0.05,0.95,0.94026601768238,21,0.0,1,0.0,1,0.0,1
834,max_ml,10,10,1,3,0.05,0.95,0.9129606890900828,18,0.0,1,0.0,1,0.0,1
835,max_ml,10,10,1,3,0.05,0.95,0.7347568766385228,8,0.0,1,0.0,1,0.0,1
836,max_ml,10,10,1,3,0.05,0.95,0.944186566165648,31,0.0,1,0.0,1,0.0,1
837,max_ml,10,10,1,3,0.05,0.95,0.5104551351558794,3,1.0,1,1.0,1,1.0,1
838,max_ml,10,10,1,3,0.05,0.95,0.9382262517173108,21,0.0,1,0.0,1,0.0,1
839,max_ml,10,10,1,3,0.05,0.95,0.8828679444656181,12,0.0,1,0.0,1,0.0,1
840,max_ml,10,10,1,3,0.05,0.95,0.9163308510440334,7,0.0,1,0.0,1,0.0,1
841,max_ml,10,10,1,3,0.05,0.95,0.8008169009083327,7,1.0,1,1.0,1,1.0,1
842,max_ml,10,10,1,3,0.05,0.95,0.8683200517834555,7,1.0,1,1.0,1,1.0,1
843,max_ml,10,10,1,3,0.05,0.95,0.9224865571065972,8,1.0,1,1.0,1,0.0,0
844,max_ml,10,10,1,3,0.05,0.95,0.7693294745579301,5,1.0,1,1.0,1,1.0,1
845,max_ml,10,10,1,3,0.05,0.95,0.9346668592936876,12,0.0,1,0.0,1,0.0,1
846,max_ml,10,10,1,3,0.05,0.95,0.884499411847142,6,0.0,1,0.0,1,0.0,1
847,max_ml,10,10,1,3,0.05,0.95,0.8737849889747076,3,1.0,1,1.0,1,1.0,1
848,max_ml,10,10,1,3,0.05,0.95,0.8936946299354793,16,0.0,1,0.0,1,0.0,1
849,max_ml,10,10,1,3,0.05,0.95,0.932559103262714,11,0.0,1,0.0,1,0.0,1
850,max_ml,10,10,1,3,0.05,0.95,0.9406512950182288,8,0.0,1,0.0,1,0.0,1
851,max_ml,10,10,1,3,0.05,0.95,0.9246975835647212,12,0.0,1,0.0,1,0.0,1
852,max_ml,10,10,1,3,0.05,0.95,0.9257543272045412,20,0.0,1,0.0,1,0.0,1
853,max_ml,10,10,1,3,0.05,0.95,0.8498716737478172,2,1.0,1,1.0,1,1.0,1
854,max_ml,10,10,1,3,0.05,0.95,0.9188014517076196,7,1.0,1,1.0,1,1.0,1
855,max_ml,10,10,1,3,0.05,0.95,0.9066356059402466,9,0.0,0,1.0,1,0.0,0
856,max_ml,10,10,1,3,0.05,0.95,0.6990640423708616,8,0.0,1,0.0,1,0.0,1
857,max_ml,10,10,1,3,0.05,0.95,0.5495336544634748,7,1.0,1,1.0,1,1.0,1
858,max_ml,10,10,1,3,0.05,0.95,0.9155831323235524,11,0.0,1,0.0,1,0.0,1
859,max_ml,10,10,1,3,0.05,0.95,0.7919684451303735,11,1.0,1,1.0,1,1.0,1
860,max_ml,10,10,1,3,0.05,0.95,0.7960101913398228,8,1.0,1,1.0,1,1.0,1
861,max_ml,10,10,1,3,0.05,0.95,0.918147965146688,6,1.0,1,1.0,1,1.0,1
862,max_ml,10,10,1,3,0.05,0.95,0.8031467534624046,6,1.0,1,1.0,1,1.0,1
863,max_ml,10,10,1,3,0.05,0.95,0.892241168086226,6,1.0,1,1.0,1,1.0,1
864,max_ml,10,10,1,3,0.05,0.95,0.8459218077789071,18,0.0,1,0.0,1,0.0,1
865,max_ml,10,10,1,3,0.05,0.95,0.9315995390896418,35,0.0,1,0.0,1,0.0,1
866,max_ml,10,10,1,3,0.05,0.95,0.9056844204626028,19,0.0,1,0.0,1,0.0,1
867,max_ml,10,10,1,3,0.05,0.95,0.925447930374444,3,1.0,1,1.0,1,1.0,1
868,max_ml,10,10,1,3,0.05,0.95,0.8609562551918172,14,0.0,1,0.0,1,0.0,1
869,max_ml,10,10,1,3,0.05,0.95,0.8745053843010365,43,0.0,1,0.0,1,0.0,1
870,max_ml,10,10,1,3,0.05,0.95,0.9222627892357448,7,1.0,1,1.0,1,1.0,1
871,max_ml,10,10,1,3,0.05,0.95,0.7207379944034376,6,1.0,1,1.0,1,1.0,1
872,max_ml,10,10,1,3,0.05,0.95,0.8513360776171436,8,1.0,1,1.0,1,1.0,1
873,max_ml,10,10,1,3,0.05,0.95,0.938531999628782,38,0.0,1,0.0,1,0.0,1
874,max_ml,10,10,1,3,0.05,0.95,0.8110530810032667,8,1.0,1,1.0,1,1.0,1
875,max_ml,10,10,1,3,0.05,0.95,0.7977652179317412,6,0.0,1,0.0,1,0.0,1
876,max_ml,10,10,1,3,0.05,0.95,0.8368723707192167,13,0.0,1,0.0,1,0.0,1
877,max_ml,10,10,1,3,0.05,0.95,0.9160244752603895,29,0.0,1,0.0,1,0.0,1
878,max_ml,10,10,1,3,0.05,0.95,0.8860806424275955,12,0.0,1,0.0,1,0.0,1
879,max_ml,10,10,1,3,0.05,0.95,0.912582990517654,7,1.0,1,1.0,1,1.0,1
880,max_ml,10,10,1,3,0.05,0.95,0.7968736034873147,5,1.0,1,1.0,1,1.0,1
881,max_ml,10,10,1,3,0.05,0.95,0.8026919879728793,7,1.0,1,1.0,1,1.0,1
882,max_ml,10,10,1,3,0.05,0.95,0.8920081206116449,10,0.0,1,0.0,1,0.0,1
883,max_ml,10,10,1,3,0.05,0.95,0.6607144025825761,8,1.0,1,1.0,1,1.0,1
884,max_ml,10,10,1,3,0.05,0.95,0.9281462065981216,7,1.0,1,1.0,1,1.0,1
885,max_ml,10,10,1,3,0.05,0.95,0.7092375791783718,7,1.0,1,1.0,1,1.0,1
886,max_ml,10,10,1,3,0.05,0.95,0.9071992493933128,22,0.0,1,0.0,1,0.0,1
887,max_ml,10,10,1,3,0.05,0.95,0.9036730659840178,15,0.0,1,0.0,1,0.0,1
888,max_ml,10,10,1,3,0.05,0.95,0.8954573200171813,24,0.0,1,0.0,1,0.0,1
889,max_ml,10,10,1,3,0.05,0.95,0.9119531673337904,9,0.0,1,0.0,1,0.0,1
890,max_ml,10,10,1,3,0.05,0.95,0.8806430340551057,15,0.0,1,0.0,1,0.0,1
891,max_ml,10,10,1,3,0.05,0.95,0.9041656568768998,6,1.0,1,0.0,0,0.0,0
892,max_ml,10,10,1,3,0.05,0.95,0.7819655396994806,5,1.0,1,1.0,1,1.0,1
893,max_ml,10,10,1,3,0.05,0.95,0.8320101983095916,10,0.0,1,0.0,1,0.0,1
894,max_ml,10,10,1,3,0.05,0.95,0.9180748312016708,27,0.0,1,0.0,1,0.0,1
895,max_ml,10,10,1,3,0.05,0.95,0.6017558099964685,5,1.0,1,1.0,1,1.0,1
896,max_ml,10,10,1,3,0.05,0.95,0.8536019494243724,11,1.0,1,1.0,1,1.0,1
897,max_ml,10,10,1,3,0.05,0.95,0.690242852898724,3,1.0,1,1.0,1,1.0,1
898,max_ml,10,10,1,3,0.05,0.95,0.9119010476297104,18,0.0,1,0.0,1,0.0,1
899,max_ml,10,10,1,3,0.05,0.95,0.930436823997226,15,0.0,1,0.0,1,0.0,1
900,max_ml,10,10,1,3,0.05,0.95,0.7616383466027897,3,1.0,1,1.0,1,1.0,1
901,max_ml,10,10,1,3,0.05,0.95,0.8964699648514055,17,0.0,1,0.0,1,0.0,1
902,max_ml,10,10,1,3,0.05,0.95,0.9108642078504682,22,0.0,1,0.0,1,0.0,1
903,max_ml,10,10,1,3,0.05,0.95,0.9394069595206322,19,0.0,1,0.0,1,0.0,1
904,max_ml,10,10,1,3,0.05,0.95,0.9358295691076122,20,0.0,1,0.0,1,0.0,1
905,max_ml,10,10,1,3,0.05,0.95,0.7819187143217748,8,0.0,1,0.0,1,0.0,1
906,max_ml,10,10,1,3,0.05,0.95,0.881747945098568,10,1.0,1,1.0,1,1.0,1
907,max_ml,10,10,1,3,0.05,0.95,0.925559267500755,19,0.0,1,0.0,1,0.0,1
908,max_ml,10,10,1,3,0.05,0.95,0.903820870534455,6,1.0,1,1.0,1,1.0,1
909,max_ml,10,10,1,3,0.05,0.95,0.8547236903965839,4,1.0,1,1.0,1,1.0,1
910,max_ml,10,10,1,3,0.05,0.95,0.8067856362881282,4,1.0,1,1.0,1,1.0,1
911,max_ml,10,10,1,3,0.05,0.95,0.9136822140153448,11,0.0,1,0.0,1,0.0,1
912,max_ml,10,10,1,3,0.05,0.95,0.9358111810176266,5,1.0,1,1.0,1,1.0,1
913,max_ml,10,10,1,3,0.05,0.95,0.7245539047484116,8,1.0,1,1.0,1,1.0,1
914,max_ml,10,10,1,3,0.05,0.95,0.8871116756402616,8,0.0,1,0.0,1,0.0,1
915,max_ml,10,10,1,3,0.05,0.95,0.93902831162657,17,0.0,1,0.0,1,0.0,1
916,max_ml,10,10,1,3,0.05,0.95,0.8413122654761297,5,1.0,1,1.0,1,1.0,1
917,max_ml,10,10,1,3,0.05,0.95,0.6549150296432815,4,1.0,1,1.0,1,1.0,1
918,max_ml,10,10,1,3,0.05,0.95,0.9253947233182584,15,1.0,1,1.0,1,1.0,1
919,max_ml,10,10,1,3,0.05,0.95,0.9414688149555862,25,0.0,1,0.0,1,0.0,1
920,max_ml,10,10,1,3,0.05,0.95,0.9359279792435118,11,0.0,1,0.0,1,0.0,1
921,max_ml,10,10,1,3,0.05,0.95,0.9027835265823152,13,1.0,1,1.0,1,1.0,1
922,max_ml,10,10,1,3,0.05,0.95,0.9220188832164254,3,1.0,1,1.0,1,1.0,1
923,max_ml,10,10,1,3,0.05,0.95,0.9187681854059264,15,0.0,1,0.0,1,0.0,1
924,max_ml,10,10,1,3,0.05,0.95,0.9290821547439272,13,1.0,1,0.0,0,1.0,1
925,max_ml,10,10,1,3,0.05,0.95,0.9344670694264788,7,1.0,1,1.0,1,1.0,1
926,max_ml,10,10,1,3,0.05,0.95,0.7193553738276014,3,1.0,1,1.0,1,1.0,1
927,max_ml,10,10,1,3,0.05,0.95,0.9052009564738824,32,0.0,1,0.0,1,0.0,1
928,max_ml,10,10,1,3,0.05,0.95,0.877023659099966,6,1.0,1,1.0,1,1.0,1
929,max_ml,10,10,1,3,0.05,0.95,0.8866915598911453,6,1.0,1,1.0,1,0.0,0
930,max_ml,10,10,1,3,0.05,0.95,0.8304522691248305,5,1.0,1,1.0,1,1.0,1
931,max_ml,10,10,1,3,0.05,0.95,0.6007595814674801,4,1.0,1,1.0,1,1.0,1
932,max_ml,10,10,1,3,0.05,0.95,0.8596988191172443,12,0.0,1,0.0,1,0.0,1
933,max_ml,10,10,1,3,0.05,0.95,0.9472767709463756,8,1.0,1,1.0,1,1.0,1
934,max_ml,10,10,1,3,0.05,0.95,0.8806045404145192,30,0.0,1,0.0,1,0.0,1
935,max_ml,10,10,1,3,0.05,0.95,0.666582341870282,5,1.0,1,1.0,1,1.0,1
936,max_ml,10,10,1,3,0.05,0.95,0.8344346892704114,3,1.0,1,1.0,1,1.0,1
937,max_ml,10,10,1,3,0.05,0.95,0.9041923261146084,24,0.0,1,0.0,1,0.0,1
938,max_ml,10,10,1,3,0.05,0.95,0.9353273297794956,3,1.0,1,1.0,1,1.0,1
939,max_ml,10,10,1,3,0.05,0.95,0.9339487876058804,60,0.0,1,0.0,1,0.0,1
940,max_ml,10,10,1,3,0.05,0.95,0.9389141259497176,22,0.0,1,0.0,1,0.0,1
941,max_ml,10,10,1,3,0.05,0.95,0.891993569704269,7,0.0,1,0.0,1,0.0,1
942,max_ml,10,10,1,3,0.05,0.95,0.7266084144060605,4,1.0,1,1.0,1,1.0,1
943,max_ml,10,10,1,3,0.05,0.95,0.8898962979155608,10,1.0,1,0.0,0,0.0,0
944,max_ml,10,10,1,3,0.05,0.95,0.895378464261579,12,1.0,1,1.0,1,1.0,1
945,max_ml,10,10,1,3,0.05,0.95,0.8249355196650353,4,1.0,1,1.0,1,1.0,1
946,max_ml,10,10,1,3,0.05,0.95,0.8987138730708804,17,0.0,1,0.0,1,0.0,1
947,max_ml,10,10,1,3,0.05,0.95,0.9368086186901712,27,0.0,1,0.0,1,0.0,1
948,max_ml,10,10,1,3,0.05,0.95,0.9468502402123272,37,0.0,1,0.0,1,0.0,1
949,max_ml,10,10,1,3,0.05,0.95,0.9151739033970628,3,1.0,1,1.0,1,1.0,1
950,max_ml,10,10,1,3,0.05,0.95,0.9122711560670912,15,0.0,1,0.0,1,0.0,1
951,max_ml,10,10,1,3,0.05,0.95,0.7980452852202836,10,0.0,1,0.0,1,0.0,1
952,max_ml,10,10,1,3,0.05,0.95,0.9332511039969522,7,1.0,1,1.0,1,1.0,1
953,max_ml,10,10,1,3,0.05,0.95,0.8632557969521508,9,0.0,1,0.0,1,0.0,1
954,max_ml,10,10,1,3,0.05,0.95,0.890509253074509,9,0.0,1,0.0,1,0.0,1
955,max_ml,10,10,1,3,0.05,0.95,0.9310732307020132,25,0.0,1,0.0,1,0.0,1
956,max_ml,10,10,1,3,0.05,0.95,0.8708778273406589,6,1.0,1,1.0,1,1.0,1
957,max_ml,10,10,1,3,0.05,0.95,0.8814035588112428,25,0.0,1,0.0,1,0.0,1
958,max_ml,10,10,1,3,0.05,0.95,0.8863338534764604,4,1.0,1,1.0,1,1.0,1
959,max_ml,10,10,1,3,0.05,0.95,0.7744994752950456,8,1.0,1,1.0,1,1.0,1
960,max_ml,10,10,1,3,0.05,0.95,0.8686841367047301,22,0.0,1,0.0,1,0.0,1
961,max_ml,10,10,1,3,0.05,0.95,0.7719831949735612,7,1.0,1,1.0,1,1.0,1
962,max_ml,10,10,1,3,0.05,0.95,0.9280367019774906,18,0.0,1,0.0,1,0.0,1
963,max_ml,10,10,1,3,0.05,0.95,0.8655093284998865,3,1.0,1,1.0,1,1.0,1
964,max_ml,10,10,1,3,0.05,0.95,0.9476374950647188,6,1.0,1,1.0,1,1.0,1
965,max_ml,10,10,1,3,0.05,0.95,0.8451842046489175,4,1.0,1,1.0,1,1.0,1
966,max_ml,10,10,1,3,0.05,0.95,0.935315341768136,16,0.0,1,0.0,1,0.0,1
967,max_ml,10,10,1,3,0.05,0.95,0.9370314284855346,13,0.0,1,0.0,1,0.0,1
968,max_ml,10,10,1,3,0.05,0.95,0.8073871256264358,5,1.0,1,1.0,1,1.0,1
969,max_ml,10,10,1,3,0.05,0.95,0.8838439753709078,12,0.0,1,0.0,1,0.0,1
970,max_ml,10,10,1,3,0.05,0.95,0.8479733941381121,14,0.0,1,0.0,1,0.0,1
971,max_ml,10,10,1,3,0.05,0.95,0.92015428508394,34,0.0,1,0.0,1,0.0,1
972,max_ml,10,10,1,3,0.05,0.95,0.8231433459738219,9,0.0,1,0.0,1,0.0,1
973,max_ml,10,10,1,3,0.05,0.95,0.9334599038268898,17,0.0,1,0.0,1,0.0,1
974,max_ml,10,10,1,3,0.05,0.95,0.9012242020449228,16,0.0,1,0.0,1,0.0,1
975,max_ml,10,10,1,3,0.05,0.95,0.8823847096362142,12,1.0,1,1.0,1,1.0,1
976,max_ml,10,10,1,3,0.05,0.95,0.8394260202353317,10,0.0,1,0.0,1,0.0,1
977,max_ml,10,10,1,3,0.05,0.95,0.8876935186143957,8,0.0,1,0.0,1,0.0,1
978,max_ml,10,10,1,3,0.05,0.95,0.907010517486079,15,0.0,1,0.0,1,0.0,1
979,max_ml,10,10,1,3,0.05,0.95,0.9473808002928512,23,0.0,1,0.0,1,0.0,1
980,max_ml,10,10,1,3,0.05,0.95,0.936588707604756,22,0.0,1,0.0,1,0.0,1
981,max_ml,10,10,1,3,0.05,0.95,0.9324342280432408,6,1.0,1,1.0,1,1.0,1
982,max_ml,10,10,1,3,0.05,0.95,0.8064922181753552,4,1.0,1,1.0,1,1.0,1
983,max_ml,10,10,1,3,0.05,0.95,0.8019434414406018,6,1.0,1,1.0,1,1.0,1
984,max_ml,10,10,1,3,0.05,0.95,0.805822863666207,7,1.0,1,1.0,1,1.0,1
985,max_ml,10,10,1,3,0.05,0.95,0.8742543640119321,10,0.0,1,0.0,1,0.0,1
986,max_ml,10,10,1,3,0.05,0.95,0.9277727638702706,39,0.0,1,0.0,1,0.0,1
987,max_ml,10,10,1,3,0.05,0.95,0.9422055878950816,16,0.0,1,0.0,1,0.0,1
988,max_ml,10,10,1,3,0.05,0.95,0.9354403926918629,4,1.0,1,1.0,1,1.0,1
989,max_ml,10,10,1,3,0.05,0.95,0.8657608272481052,4,1.0,1,1.0,1,1.0,1
990,max_ml,10,10,1,3,0.05,0.95,0.8667798487740541,5,1.0,1,1.0,1,0.0,0
991,max_ml,10,10,1,3,0.05,0.95,0.9299397979138062,14,0.0,1,0.0,1,0.0,1
992,max_ml,10,10,1,3,0.05,0.95,0.8923371966276988,17,0.0,1,0.0,1,0.0,1
993,max_ml,10,10,1,3,0.05,0.95,0.8648483530938629,4,1.0,1,1.0,1,1.0,1
994,max_ml,10,10,1,3,0.05,0.95,0.9412888961307015,15,1.0,1,0.0,0,0.0,0
995,max_ml,10,10,1,3,0.05,0.95,0.8737711000784998,17,0.0,1,0.0,1,0.0,1
996,max_ml,10,10,1,3,0.05,0.95,0.806052968983318,17,0.0,1,0.0,1,0.0,1
997,max_ml,10,10,1,3,0.05,0.95,0.8789111008229352,39,0.0,1,0.0,1,0.0,1
998,max_ml,10,10,1,3,0.05,0.95,0.930309020234704,27,0.0,1,0.0,1,0.0,1
999,max_ml,10,10,1,3,0.05,0.95,0.9491724372837272,10,1.0,1,1.0,1,1.0,1
1000,max_ml,10,10,1,3,0.05,0.95,0.924282907613311,15,0.0,1,0.0,1,0.0,1
1001,max_ml,10,10,1,3,0.05,0.95,0.8454538643978114,5,1.0,1,1.0,1,1.0,1
1002,max_ml,10,10,1,3,0.05,0.95,0.9047774079544127,8,0.0,1,0.0,1,0.0,1
1003,max_ml,10,10,1,3,0.05,0.95,0.92831890887934,21,0.0,1,0.0,1,0.0,1
1004,max_ml,10,10,1,3,0.05,0.95,0.9389302013180344,16,0.0,0,0.0,0,1.0,1
1005,max_ml,10,10,1,3,0.05,0.95,0.8025654989991761,3,1.0,1,1.0,1,1.0,1
1006,max_ml,10,10,1,3,0.05,0.95,0.8637715068438976,12,0.0,1,0.0,1,0.0,1
1007,max_ml,10,10,1,3,0.05,0.95,0.8836259057693597,18,0.0,1,0.0,1,0.0,1
1008,max_ml,10,10,1,3,0.05,0.95,0.8094117315880038,3,1.0,1,1.0,1,1.0,1
1009,max_ml,10,10,1,3,0.05,0.95,0.9460923930125932,9,1.0,1,1.0,1,1.0,1
1010,max_ml,10,10,1,3,0.05,0.95,0.8432570833137167,7,1.0,1,1.0,1,1.0,1
1011,max_ml,10,10,1,3,0.05,0.95,0.8913720945555632,8,0.0,1,0.0,1,0.0,1
1012,max_ml,10,10,1,3,0.05,0.95,0.8213357254135851,11,1.0,1,1.0,1,1.0,1
1013,max_ml,10,10,1,3,0.05,0.95,0.8949466929158191,11,1.0,1,1.0,1,1.0,1
1014,max_ml,10,10,1,3,0.05,0.95,0.7879006389228229,2,1.0,1,1.0,1,1.0,1
1015,max_ml,10,10,1,3,0.05,0.95,0.8075085859838063,11,0.0,1,0.0,1,0.0,1
1016,max_ml,10,10,1,3,0.05,0.95,0.7602973888201529,4,1.0,1,1.0,1,1.0,1
1017,max_ml,10,10,1,3,0.05,0.95,0.8645022238166876,4,1.0,1,1.0,1,1.0,1
1018,max_ml,10,10,1,3,0.05,0.95,0.7443315379213197,4,1.0,1,1.0,1,1.0,1
1019,max_ml,10,10,1,3,0.05,0.95,0.9367154716453162,5,1.0,1,1.0,1,1.0,1
1020,max_ml,10,10,1,3,0.05,0.95,0.91323305116562,18,0.0,1,0.0,1,0.0,1
1021,max_ml,10,10,1,3,0.05,0.95,0.9353870458299546,20,0.0,1,0.0,1,0.0,1
1022,max_ml,10,10,1,3,0.05,0.95,0.9255800273057896,14,0.0,1,0.0,1,0.0,1
1023,max_ml,10,10,1,3,0.05,0.95,0.8805081899817786,9,0.0,1,0.0,1,0.0,1
1024,max_ml,10,10,1,3,0.05,0.95,0.8947099788025431,17,0.0,1,0.0,1,0.0,1
1025,max_ml,10,10,1,3,0.05,0.95,0.8369292540030091,8,1.0,1,1.0,1,1.0,1
1026,max_ml,10,10,1,3,0.05,0.95,0.8952874063708113,10,1.0,1,1.0,1,0.0,0
1027,max_ml,10,10,1,3,0.05,0.95,0.732927945012173,2,1.0,1,1.0,1,1.0,1
1028,max_ml,10,10,1,3,0.05,0.95,0.7981845393656932,5,1.0,1,1.0,1,1.0,1
1029,max_ml,10,10,1,3,0.05,0.95,0.8768931065291381,5,1.0,1,1.0,1,1.0,1
1030,max_ml,10,10,1,3,0.05,0.95,0.9304534334475056,22,0.0,1,0.0,1,0.0,1
1031,max_ml,10,10,1,3,0.05,0.95,0.7743355079470964,5,1.0,1,1.0,1,1.0,1
1032,max_ml,10,10,1,3,0.05,0.95,0.933659493989645,4,1.0,1,1.0,1,1.0,1
1033,max_ml,10,10,1,3,0.05,0.95,0.9022378655174768,8,1.0,1,1.0,1,1.0,1
1034,max_ml,10,10,1,3,0.05,0.95,0.9237781911445458,9,0.0,1,0.0,1,0.0,1
1035,max_ml,10,10,1,3,0.05,0.95,0.8010380652790305,8,0.0,1,0.0,1,0.0,1
1036,max_ml,10,10,1,3,0.05,0.95,0.9336902696017896,18,0.0,1,0.0,1,0.0,1
1037,max_ml,10,10,1,3,0.05,0.95,0.8624045260413867,18,0.0,1,0.0,1,0.0,1
1038,max_ml,10,10,1,3,0.05,0.95,0.9263542702700608,15,0.0,1,0.0,1,0.0,1
1039,max_ml,10,10,1,3,0.05,0.95,0.8718647313974011,7,1.0,1,1.0,1,0.0,0
1040,max_ml,10,10,1,3,0.05,0.95,0.9293420988612866,10,1.0,1,1.0,1,1.0,1
1041,max_ml,10,10,1,3,0.05,0.95,0.8959667950360807,6,1.0,1,1.0,1,0.0,0
1042,max_ml,10,10,1,3,0.05,0.95,0.929011427937924,6,0.0,1,0.0,1,0.0,1
1043,max_ml,10,10,1,3,0.05,0.95,0.8063030740119205,5,1.0,1,1.0,1,1.0,1
1044,max_ml,10,10,1,3,0.05,0.95,0.8461155912171382,14,0.0,1,0.0,1,0.0,1
1045,max_ml,10,10,1,3,0.05,0.95,0.6782672423773092,3,1.0,1,1.0,1,1.0,1
1046,max_ml,10,10,1,3,0.05,0.95,0.7822981492169733,9,1.0,1,1.0,1,0.0,0
1047,max_ml,10,10,1,3,0.05,0.95,0.8646053098181953,7,1.0,1,1.0,1,1.0,1
1048,max_ml,10,10,1,3,0.05,0.95,0.8998190287715477,7,1.0,1,1.0,1,0.0,0
1049,max_ml,10,10,1,3,0.05,0.95,0.9437619517778788,11,0.0,0,0.0,0,1.0,1
1050,max_ml,10,10,1,3,0.05,0.95,0.8778237844687251,10,0.0,1,0.0,1,0.0,1
1051,max_ml,10,10,1,3,0.05,0.95,0.6106372757668997,4,1.0,1,1.0,1,1.0,1
1052,max_ml,10,10,1,3,0.05,0.95,0.9267155954067912,19,0.0,1,0.0,1,0.0,1
1053,max_ml,10,10,1,3,0.05,0.95,0.822037481244672,6,0.0,0,0.0,0,1.0,1
1054,max_ml,10,10,1,3,0.05,0.95,0.927578875788188,33,0.0,1,0.0,1,0.0,1
1055,max_ml,10,10,1,3,0.05,0.95,0.9157255363021304,12,1.0,1,1.0,1,1.0,1
1056,max_ml,10,10,1,3,0.05,0.95,0.926578468845472,30,0.0,1,0.0,1,0.0,1
1057,max_ml,10,10,1,3,0.05,0.95,0.9133799486462808,9,0.0,1,0.0,1,0.0,1
1058,max_ml,10,10,1,3,0.05,0.95,0.914204368387275,9,1.0,1,1.0,1,0.0,0
1059,max_ml,10,10,1,3,0.05,0.95,0.9011034494174937,8,1.0,1,0.0,0,0.0,0
1060,max_ml,10,10,1,3,0.05,0.95,0.8966889853256069,7,1.0,1,1.0,1,1.0,1
1061,max_ml,10,10,1,3,0.05,0.95,0.8427058190304869,7,1.0,1,1.0,1,0.0,0
1062,max_ml,10,10,1,3,0.05,0.95,0.9434816455449304,15,0.0,1,0.0,1,0.0,1
1063,max_ml,10,10,1,3,0.05,0.95,0.8769789080424939,21,0.0,1,0.0,1,0.0,1
1064,max_ml,10,10,1,3,0.05,0.95,0.878712628262443,11,0.0,0,0.0,0,1.0,1
1065,max_ml,10,10,1,3,0.05,0.95,0.9364920200515858,31,0.0,1,0.0,1,0.0,1
1066,max_ml,10,10,1,3,0.05,0.95,0.9149147526435178,6,1.0,1,1.0,1,1.0,1
1067,max_ml,10,10,1,3,0.05,0.95,0.879454357777059,9,1.0,1,1.0,1,0.0,0
1068,max_ml,10,10,1,3,0.05,0.95,0.9153015484220384,22,0.0,1,0.0,1,0.0,1
1069,max_ml,10,10,1,3,0.05,0.95,0.9443367811952764,6,1.0,1,1.0,1,1.0,1
1070,max_ml,10,10,1,3,0.05,0.95,0.8386382181973314,5,1.0,1,1.0,1,1.0,1
1071,max_ml,10,10,1,3,0.05,0.95,0.9343104554631894,10,0.0,1,0.0,1,0.0,1
1072,max_ml,10,10,1,3,0.05,0.95,0.8088346317662806,10,0.0,1,0.0,1,0.0,1
1073,max_ml,10,10,1,3,0.05,0.95,0.8742772516347758,9,0.0,1,0.0,1,0.0,1
1074,max_ml,10,10,1,3,0.05,0.95,0.944303827776939,16,0.0,1,0.0,1,0.0,1
1075,max_ml,10,10,1,3,0.05,0.95,0.8218254547968655,4,1.0,1,1.0,1,1.0,1
1076,max_ml,10,10,1,3,0.05,0.95,0.9280665554378424,18,0.0,1,0.0,1,0.0,1
1077,max_ml,10,10,1,3,0.05,0.95,0.9124241778359912,14,0.0,1,0.0,1,0.0,1
1078,max_ml,10,10,1,3,0.05,0.95,0.919434237000708,13,0.0,1,0.0,1,0.0,1
1079,max_ml,10,10,1,3,0.05,0.95,0.9299515153124446,7,0.0,1,0.0,1,0.0,1
1080,max_ml,10,10,1,3,0.05,0.95,0.8418661682272988,16,0.0,1,0.0,1,0.0,1
1081,max_ml,10,10,1,3,0.05,0.95,0.9352333677091492,13,0.0,1,0.0,1,0.0,1
1082,max_ml,10,10,1,3,0.05,0.95,0.8580434499205477,3,1.0,1,1.0,1,1.0,1
1083,max_ml,10,10,1,3,0.05,0.95,0.7604093497169928,2,1.0,1,1.0,1,1.0,1
1084,max_ml,10,10,1,3,0.05,0.95,0.8158885552343577,3,1.0,1,1.0,1,1.0,1
1085,max_ml,10,10,1,3,0.05,0.95,0.878693779401878,12,0.0,1,0.0,1,0.0,1
1086,max_ml,10,10,1,3,0.05,0.95,0.8695801370341164,10,0.0,1,0.0,1,0.0,1
1087,max_ml,10,10,1,3,0.05,0.95,0.9050300385542848,3,1.0,1,1.0,1,1.0,1
1088,max_ml,10,10,1,3,0.05,0.95,0.935537680244346,9,0.0,1,0.0,1,0.0,1
1089,max_ml,10,10,1,3,0.05,0.95,0.9045855689316056,5,1.0,1,1.0,1,1.0,1
1090,max_ml,10,10,1,3,0.05,0.95,0.8202027425236977,4,1.0,1,1.0,1,1.0,1
1091,max_ml,10,10,1,3,0.05,0.95,0.8580930472494408,17,0.0,1,0.0,1,0.0,1
1092,max_ml,10,10,1,3,0.05,0.95,0.937715721411948,7,0.0,1,0.0,1,0.0,1
1093,max_ml,10,10,1,3,0.05,0.95,0.9315052169807196,10,0.0,1,0.0,1,0.0,1
1094,max_ml,10,10,1,3,0.05,0.95,0.7873415146884459,5,1.0,1,1.0,1,1.0,1
1095,max_ml,10,10,1,3,0.05,0.95,0.8711133762559857,4,1.0,1,1.0,1,1.0,1
1096,max_ml,10,10,1,3,0.05,0.95,0.9294437385189712,42,0.0,1,0.0,1,0.0,1
1097,max_ml,10,10,1,3,0.05,0.95,0.7242262057823965,6,0.0,1,0.0,1,0.0,1
1098,max_ml,10,10,1,3,0.05,0.95,0.8886598132626055,2,1.0,1,1.0,1,1.0,1
1099,max_ml,10,10,1,3,0.05,0.95,0.9264615151978352,16,0.0,1,0.0,1,0.0,1
1100,max_ml,10,10,1,3,0.05,0.95,0.6655070274495367,4,1.0,1,1.0,1,1.0,1
1101,max_ml,10,10,1,3,0.05,0.95,0.7686970177899243,2,1.0,1,1.0,1,1.0,1
1102,max_ml,10,10,1,3,0.05,0.95,0.9398012001142316,25,0.0,1,0.0,1,0.0,1
1103,max_ml,10,10,1,3,0.05,0.95,0.9313586843789088,18,0.0,1,0.0,1,0.0,1
1104,max_ml,10,10,1,3,0.05,0.95,0.9389841547909482,4,1.0,1,1.0,1,1.0,1
1105,max_ml,10,10,1,3,0.05,0.95,0.9183319791039316,26,0.0,1,0.0,1,0.0,1
1106,max_ml,10,10,1,3,0.05,0.95,0.9430264019593126,16,0.0,1,0.0,1,0.0,1
1107,max_ml,10,10,1,3,0.05,0.95,0.94856224036113,16,0.0,1,0.0,1,0.0,1
1108,max_ml,10,10,1,3,0.05,0.95,0.9158745995659536,2,1.0,1,1.0,1,1.0,1
1109,max_ml,10,10,1,3,0.05,0.95,0.8952352078892583,13,1.0,1,1.0,1,1.0,1
1110,max_ml,10,10,1,3,0.05,0.95,0.9277562148435664,11,0.0,1,0.0,1,0.0,1
1111,max_ml,10,10,1,3,0.05,0.95,0.8734255108051187,7,1.0,1,1.0,1,0.0,0
1112,max_ml,10,10,1,3,0.05,0.95,0.8074356580690148,15,0.0,1,0.0,1,0.0,1
1113,max_ml,10,10,1,3,0.05,0.95,0.9346062249534556,14,1.0,1,1.0,1,0.0,0
1114,max_ml,10,10,1,3,0.05,0.95,0.898480456115515,24,0.0,1,0.0,1,0.0,1
1115,max_ml,10,10,1,3,0.05,0.95,0.9433662621839008,118,0.0,1,0.0,1,0.0,1
1116,max_ml,10,10,1,3,0.05,0.95,0.8825519855217947,17,0.0,1,0.0,1,0.0,1
1117,max_ml,10,10,1,3,0.05,0.95,0.933132403475712,9,0.0,0,0.0,0,1.0,1
1118,max_ml,10,10,1,3,0.05,0.95,0.9362129066366962,4,1.0,1,1.0,1,1.0,1
1119,max_ml,10,10,1,3,0.05,0.95,0.8796329813477815,18,0.0,1,0.0,1,0.0,1
1120,max_ml,10,10,1,3,0.05,0.95,0.910512138354706,21,0.0,1,0.0,1,0.0,1
1121,max_ml,10,10,1,3,0.05,0.95,0.6670739624453492,6,0.0,1,0.0,1,0.0,1
1122,max_ml,10,10,1,3,0.05,0.95,0.9498768707002498,37,0.0,1,0.0,1,0.0,1
1123,max_ml,10,10,1,3,0.05,0.95,0.699115185880374,4,1.0,1,1.0,1,1.0,1
1124,max_ml,10,10,1,3,0.05,0.95,0.7243777236195054,3,1.0,1,1.0,1,1.0,1
1125,max_ml,10,10,1,3,0.05,0.95,0.8942007144702224,11,0.0,1,0.0,1,0.0,1
1126,max_ml,10,10,1,3,0.05,0.95,0.7769678418326881,2,1.0,1,1.0,1,1.0,1
1127,max_ml,10,10,1,3,0.05,0.95,0.7521106892379616,3,1.0,1,1.0,1,1.0,1
1128,max_ml,10,10,1,3,0.05,0.95,0.7163945301649202,7,1.0,1,1.0,1,1.0,1
1129,max_ml,10,10,1,3,0.05,0.95,0.9265542878347452,40,0.0,1,0.0,1,0.0,1
1130,max_ml,10,10,1,3,0.05,0.95,0.878087571661163,13,0.0,1,0.0,1,0.0,1
1131,max_ml,10,10,1,3,0.05,0.95,0.9456419107180808,64,0.0,1,0.0,1,0.0,1
1132,max_ml,10,10,1,3,0.05,0.95,0.9227138956996078,21,0.0,1,0.0,1,0.0,1
1133,max_ml,10,10,1,3,0.05,0.95,0.8568353272765875,28,0.0,1,0.0,1,0.0,1
1134,max_ml,10,10,1,3,0.05,0.95,0.8935566419873393,24,0.0,1,0.0,1,0.0,1
1135,max_ml,10,10,1,3,0.05,0.95,0.9184324274974468,12,0.0,1,0.0,1,0.0,1
1136,max_ml,10,10,1,3,0.05,0.95,0.817294630319917,9,0.0,1,0.0,1,0.0,1
1137,max_ml,10,10,1,3,0.05,0.95,0.915873940615728,6,0.0,1,0.0,1,0.0,1
1138,max_ml,10,10,1,3,0.05,0.95,0.9458460491666928,23,0.0,1,0.0,1,0.0,1
1139,max_ml,10,10,1,3,0.05,0.95,0.941540008632038,8,0.0,1,0.0,1,0.0,1
1140,max_ml,10,10,1,3,0.05,0.95,0.8892390647854409,16,0.0,1,0.0,1,0.0,1
1141,max_ml,10,10,1,3,0.05,0.95,0.8955144726433599,16,0.0,1,0.0,1,0.0,1
1142,max_ml,10,10,1,3,0.05,0.95,0.9406136162651808,40,0.0,1,0.0,1,0.0,1
1143,max_ml,10,10,1,3,0.05,0.95,0.8826571992691896,13,0.0,1,0.0,1,0.0,1
1144,max_ml,10,10,1,3,0.05,0.95,0.8411759265676522,5,1.0,1,0.0,0,0.0,0
1145,max_ml,10,10,1,3,0.05,0.95,0.931373360679002,26,0.0,1,0.0,1,0.0,1
1146,max_ml,10,10,1,3,0.05,0.95,0.8789567521564117,10,0.0,1,0.0,1,0.0,1
1147,max_ml,10,10,1,3,0.05,0.95,0.9274221950036188,10,0.0,1,0.0,1,0.0,1
1148,max_ml,10,10,1,3,0.05,0.95,0.8198618267177109,8,1.0,1,1.0,1,1.0,1
1149,max_ml,10,10,1,3,0.05,0.95,0.9376800533805804,19,0.0,1,0.0,1,0.0,1
1150,max_ml,10,10,1,3,0.05,0.95,0.8966663544868038,6,1.0,1,1.0,1,0.0,0
1151,max_ml,10,10,1,3,0.05,0.95,0.7835067350095428,9,1.0,1,1.0,1,1.0,1
1152,max_ml,10,10,1,3,0.05,0.95,0.9269762811822342,22,0.0,1,0.0,1,0.0,1
1153,max_ml,10,10,1,3,0.05,0.95,0.9233952667425512,13,1.0,1,1.0,1,1.0,1
1154,max_ml,10,10,1,3,0.05,0.95,0.873741942324805,11,1.0,1,1.0,1,1.0,1
1155,max_ml,10,10,1,3,0.05,0.95,0.9396856196814564,17,0.0,1,0.0,1,0.0,1
1156,max_ml,10,10,1,3,0.05,0.95,0.7906992722087478,8,0.0,1,0.0,1,0.0,1
1157,max_ml,10,10,1,3,0.05,0.95,0.7310132597704322,7,0.0,1,0.0,1,0.0,1
1158,max_ml,10,10,1,3,0.05,0.95,0.679221999639962,3,1.0,1,1.0,1,1.0,1
1159,max_ml,10,10,1,3,0.05,0.95,0.8858644871423896,7,1.0,1,1.0,1,0.0,0
1160,max_ml,10,10,1,3,0.05,0.95,0.9295345778848384,7,1.0,1,1.0,1,1.0,1
1161,max_ml,10,10,1,3,0.05,0.95,0.9147789032109584,19,0.0,1,0.0,1,0.0,1
1162,max_ml,10,10,1,3,0.05,0.95,0.8874125800919225,8,0.0,1,0.0,1,0.0,1
1163,max_ml,10,10,1,3,0.05,0.95,0.7975792191660773,6,1.0,1,1.0,1,1.0,1
1164,max_ml,10,10,1,3,0.05,0.95,0.9444631636910924,27,0.0,1,0.0,1,0.0,1
1165,max_ml,10,10,1,3,0.05,0.95,0.912602482050688,10,0.0,1,0.0,1,0.0,1
1166,max_ml,10,10,1,3,0.05,0.95,0.943007493856783,4,1.0,1,1.0,1,1.0,1
1167,max_ml,10,10,1,3,0.05,0.95,0.8243300034834407,27,0.0,1,0.0,1,0.0,1
1168,max_ml,10,10,1,3,0.05,0.95,0.8587551179472346,7,0.0,1,0.0,1,0.0,1
1169,max_ml,10,10,1,3,0.05,0.95,0.9393256052712916,14,0.0,1,0.0,1,0.0,1
1170,max_ml,10,10,1,3,0.05,0.95,0.9457566957636973,23,0.0,1,0.0,1,0.0,1
1171,max_ml,10,10,1,3,0.05,0.95,0.7864298281206119,6,1.0,1,1.0,1,1.0,1
1172,max_ml,10,10,1,3,0.05,0.95,0.9410442424811316,22,0.0,1,0.0,1,0.0,1
1173,max_ml,10,10,1,3,0.05,0.95,0.8653936879548814,8,1.0,1,1.0,1,1.0,1
1174,max_ml,10,10,1,3,0.05,0.95,0.9176732815138836,8,0.0,1,0.0,1,0.0,1
1175,max_ml,10,10,1,3,0.05,0.95,0.9228777604688992,22,0.0,1,0.0,1,0.0,1
1176,max_ml,10,10,1,3,0.05,0.95,0.92339291324753,19,0.0,1,0.0,1,0.0,1
1177,max_ml,10,10,1,3,0.05,0.95,0.9248960142862496,7,1.0,1,1.0,1,1.0,1
1178,max_ml,10,10,1,3,0.05,0.95,0.9423064138533088,5,1.0,1,1.0,1,1.0,1
1179,max_ml,10,10,1,3,0.05,0.95,0.9100904526195372,10,1.0,1,1.0,1,1.0,1
1180,max_ml,10,10,1,3,0.05,0.95,0.926938079471904,6,1.0,1,1.0,1,1.0,1
1181,max_ml,10,10,1,3,0.05,0.95,0.6978614918235491,10,1.0,1,1.0,1,1.0,1
1182,max_ml,10,10,1,3,0.05,0.95,0.8535413337883686,6,1.0,1,1.0,1,1.0,1
1183,max_ml,10,10,1,3,0.05,0.95,0.8411438352797609,7,0.0,1,0.0,1,0.0,1
1184,max_ml,10,10,1,3,0.05,0.95,0.937732212663561,5,1.0,1,1.0,1,1.0,1
1185,max_ml,10,10,1,3,0.05,0.95,0.8021485267291439,7,1.0,1,1.0,1,1.0,1
1186,max_ml,10,10,1,3,0.05,0.95,0.8864468847236647,6,1.0,1,1.0,1,1.0,1
1187,max_ml,10,10,1,3,0.05,0.95,0.8607178627816008,11,1.0,1,1.0,1,1.0,1
1188,max_ml,10,10,1,3,0.05,0.95,0.922787732364816,58,0.0,1,0.0,1,0.0,1
1189,max_ml,10,10,1,3,0.05,0.95,0.7744801616752699,3,1.0,1,1.0,1,1.0,1
1190,max_ml,10,10,1,3,0.05,0.95,0.8834042629353713,2,1.0,1,1.0,1,1.0,1
1191,max_ml,10,10,1,3,0.05,0.95,0.689374535009716,6,0.0,1,0.0,1,0.0,1
1192,max_ml,10,10,1,3,0.05,0.95,0.949654082493968,19,0.0,1,0.0,1,0.0,1
1193,max_ml,10,10,1,3,0.05,0.95,0.946607874636631,6,0.0,1,0.0,1,0.0,1
1194,max_ml,10,10,1,3,0.05,0.95,0.860355907833987,14,0.0,1,0.0,1,0.0,1
1195,max_ml,10,10,1,3,0.05,0.95,0.8255801052810785,6,1.0,1,1.0,1,1.0,1
1196,max_ml,10,10,1,3,0.05,0.95,0.8698071260985357,13,0.0,1,0.0,1,0.0,1
1197,max_ml,10,10,1,3,0.05,0.95,0.8948835882862736,20,0.0,1,0.0,1,0.0,1
1198,max_ml,10,10,1,3,0.05,0.95,0.8433418470948326,14,0.0,1,0.0,1,0.0,1
1199,max_ml,10,10,1,3,0.05,0.95,0.9090057433286872,38,0.0,1,0.0,1,0.0,1
1200,max_ml,10,10,1,3,0.05,0.95,0.9157885075392084,7,1.0,1,1.0,1,1.0,1
1201,max_ml,10,10,1,3,0.05,0.95,0.7213887466061215,3,1.0,1,1.0,1,1.0,1
1202,max_ml,10,10,1,3,0.05,0.95,0.8760450049683293,16,0.0,1,0.0,1,0.0,1
1203,max_ml,10,10,1,3,0.05,0.95,0.925856001804162,21,0.0,1,0.0,1,0.0,1
1204,max_ml,10,10,1,3,0.05,0.95,0.8852792485206898,17,0.0,1,0.0,1,0.0,1
1205,max_ml,10,10,1,3,0.05,0.95,0.7829767974521245,5,1.0,1,1.0,1,1.0,1
1206,max_ml,10,10,1,3,0.05,0.95,0.8976865543635911,9,0.0,1,0.0,1,0.0,1
1207,max_ml,10,10,1,3,0.05,0.95,0.7813561706091651,8,1.0,1,1.0,1,1.0,1
1208,max_ml,10,10,1,3,0.05,0.95,0.915829826076378,9,1.0,1,1.0,1,1.0,1
1209,max_ml,10,10,1,3,0.05,0.95,0.8077521735470012,5,1.0,1,1.0,1,1.0,1
1210,max_ml,10,10,1,3,0.05,0.95,0.9150829004154148,25,0.0,1,0.0,1,0.0,1
1211,max_ml,10,10,1,3,0.05,0.95,0.631221808123839,4,1.0,1,1.0,1,1.0,1
1212,max_ml,10,10,1,3,0.05,0.95,0.914748350580679,7,0.0,1,0.0,1,0.0,1
1213,max_ml,10,10,1,3,0.05,0.95,0.8808169262990522,17,0.0,1,0.0,1,0.0,1
1214,max_ml,10,10,1,3,0.05,0.95,0.8724379835522538,13,0.0,1,0.0,1,0.0,1
1215,max_ml,10,10,1,3,0.05,0.95,0.9180679492438676,9,1.0,1,1.0,1,1.0,1
1216,max_ml,10,10,1,3,0.05,0.95,0.8851508042049703,14,0.0,1,0.0,1,0.0,1
1217,max_ml,10,10,1,3,0.05,0.95,0.7970016981148899,10,0.0,1,0.0,1,0.0,1
1218,max_ml,10,10,1,3,0.05,0.95,0.9093065842207172,40,0.0,1,0.0,1,0.0,1
1219,max_ml,10,10,1,3,0.05,0.95,0.7669640801728905,6,1.0,1,1.0,1,0.0,0
1220,max_ml,10,10,1,3,0.05,0.95,0.692768932540534,7,1.0,1,1.0,1,1.0,1
1221,max_ml,10,10,1,3,0.05,0.95,0.5976137979204522,2,1.0,1,1.0,1,1.0,1
1222,max_ml,10,10,1,3,0.05,0.95,0.9233834026885196,12,0.0,1,0.0,1,0.0,1
1223,max_ml,10,10,1,3,0.05,0.95,0.9479751932643324,19,0.0,1,0.0,1,0.0,1
1224,max_ml,10,10,1,3,0.05,0.95,0.8152227609130469,4,1.0,1,1.0,1,1.0,1
1225,max_ml,10,10,1,3,0.05,0.95,0.8777128969721978,27,0.0,1,0.0,1,0.0,1
1226,max_ml,10,10,1,3,0.05,0.95,0.8696356799924859,10,0.0,1,0.0,1,0.0,1
1227,max_ml,10,10,1,3,0.05,0.95,0.7271641170879121,5,1.0,1,1.0,1,1.0,1
1228,max_ml,10,10,1,3,0.05,0.95,0.91363038194548,18,0.0,1,0.0,1,0.0,1
1229,max_ml,10,10,1,3,0.05,0.95,0.9411885595450804,44,0.0,1,0.0,1,0.0,1
1230,max_ml,10,10,1,3,0.05,0.95,0.9038818732454978,6,1.0,1,1.0,1,1.0,1
1231,max_ml,10,10,1,3,0.05,0.95,0.6308558958197957,3,1.0,1,1.0,1,1.0,1
1232,max_ml,10,10,1,3,0.05,0.95,0.9231166435896891,13,0.0,1,0.0,1,0.0,1
1233,max_ml,10,10,1,3,0.05,0.95,0.9031962806905052,13,0.0,1,0.0,1,0.0,1
1234,max_ml,10,10,1,3,0.05,0.95,0.9254878883942972,4,1.0,1,1.0,1,1.0,1
1235,max_ml,10,10,1,3,0.05,0.95,0.7437373129260687,2,1.0,1,1.0,1,1.0,1
1236,max_ml,10,10,1,3,0.05,0.95,0.8803060037541881,2,1.0,1,1.0,1,1.0,1
1237,max_ml,10,10,1,3,0.05,0.95,0.93859756351237,3,1.0,1,1.0,1,1.0,1
1238,max_ml,10,10,1,3,0.05,0.95,0.888140446205033,5,1.0,1,1.0,1,1.0,1
1239,max_ml,10,10,1,3,0.05,0.95,0.8615818394431537,5,1.0,1,1.0,1,1.0,1
1240,max_ml,10,10,1,3,0.05,0.95,0.8917315394889394,43,0.0,1,0.0,1,0.0,1
1241,max_ml,10,10,1,3,0.05,0.95,0.6889920283567019,4,1.0,1,1.0,1,1.0,1
1242,max_ml,10,10,1,3,0.05,0.95,0.9464820965272084,6,1.0,1,1.0,1,1.0,1
1243,max_ml,10,10,1,3,0.05,0.95,0.8529391685423552,3,1.0,1,1.0,1,1.0,1
1244,max_ml,10,10,1,3,0.05,0.95,0.90743317979265,11,0.0,0,1.0,1,1.0,1
1245,max_ml,10,10,1,3,0.05,0.95,0.9214763768261016,64,0.0,1,0.0,1,0.0,1
1246,max_ml,10,10,1,3,0.05,0.95,0.9083618670965704,6,1.0,1,1.0,1,1.0,1
1247,max_ml,10,10,1,3,0.05,0.95,0.8065034946595002,6,1.0,1,1.0,1,1.0,1
1248,max_ml,10,10,1,3,0.05,0.95,0.7495112476219833,6,1.0,1,1.0,1,1.0,1
1249,max_ml,10,10,1,3,0.05,0.95,0.9020557313156669,19,0.0,1,0.0,1,0.0,1
1250,max_ml,10,10,1,3,0.05,0.95,0.9421460723066102,15,0.0,1,0.0,1,0.0,1
1251,max_ml,10,10,1,3,0.05,0.95,0.7405333142755672,3,1.0,1,1.0,1,1.0,1
1252,max_ml,10,10,1,3,0.05,0.95,0.8430459047550606,7,1.0,1,1.0,1,1.0,1
1253,max_ml,10,10,1,3,0.05,0.95,0.867653509212003,14,0.0,0,0.0,0,1.0,1
1254,max_ml,10,10,1,3,0.05,0.95,0.9373760443247232,50,0.0,1,0.0,1,0.0,1
1255,max_ml,10,10,1,3,0.05,0.95,0.915682834287248,5,1.0,1,1.0,1,1.0,1
1256,max_ml,10,10,1,3,0.05,0.95,0.8874550387740915,7,1.0,1,1.0,1,1.0,1
1257,max_ml,10,10,1,3,0.05,0.95,0.8144973984141322,9,1.0,1,1.0,1,1.0,1
1258,max_ml,10,10,1,3,0.05,0.95,0.921533148232885,9,0.0,0,1.0,1,0.0,0
1259,max_ml,10,10,1,3,0.05,0.95,0.8757699772368174,23,0.0,1,0.0,1,0.0,1
1260,max_ml,10,10,1,3,0.05,0.95,0.900944301637122,9,1.0,1,1.0,1,1.0,1
1261,max_ml,10,10,1,3,0.05,0.95,0.8322079307895542,6,1.0,1,1.0,1,0.0,0
1262,max_ml,10,10,1,3,0.05,0.95,0.83924644988884,8,1.0,1,1.0,1,1.0,1
1263,max_ml,10,10,1,3,0.05,0.95,0.8172514682567992,15,0.0,1,0.0,1,0.0,1
1264,max_ml,10,10,1,3,0.05,0.95,0.8419190619701697,13,1.0,1,1.0,1,1.0,1
1265,max_ml,10,10,1,3,0.05,0.95,0.9215220347119728,10,0.0,1,0.0,1,0.0,1
1266,max_ml,10,10,1,3,0.05,0.95,0.9066163614125538,9,0.0,1,0.0,1,0.0,1
1267,max_ml,10,10,1,3,0.05,0.95,0.8039660204668382,10,0.0,1,0.0,1,0.0,1
1268,max_ml,10,10,1,3,0.05,0.95,0.805765080374468,9,1.0,1,1.0,1,1.0,1
1269,max_ml,10,10,1,3,0.05,0.95,0.935762617039748,6,0.0,0,1.0,1,1.0,1
1270,max_ml,10,10,1,3,0.05,0.95,0.9163039655202188,12,0.0,1,0.0,1,0.0,1
1271,max_ml,10,10,1,3,0.05,0.95,0.7842397726830046,5,1.0,1,1.0,1,1.0,1
1272,max_ml,10,10,1,3,0.05,0.95,0.5803417241364125,6,1.0,1,1.0,1,1.0,1
1273,max_ml,10,10,1,3,0.05,0.95,0.9490950826503144,20,0.0,1,0.0,1,0.0,1
1274,max_ml,10,10,1,3,0.05,0.95,0.9441334823162894,14,0.0,1,0.0,1,0.0,1
1275,max_ml,10,10,1,3,0.05,0.95,0.9002196705080716,8,0.0,1,0.0,1,0.0,1
1276,max_ml,10,10,1,3,0.05,0.95,0.7508740699833428,15,0.0,1,0.0,1,0.0,1
1277,max_ml,10,10,1,3,0.05,0.95,0.8966576612736502,5,1.0,1,1.0,1,1.0,1
1278,max_ml,10,10,1,3,0.05,0.95,0.8185838604964129,3,1.0,1,1.0,1,1.0,1
1279,max_ml,10,10,1,3,0.05,0.95,0.9207400200904712,19,0.0,1,0.0,1,0.0,1
1280,max_ml,10,10,1,3,0.05,0.95,0.914714181490226,19,0.0,1,0.0,1,0.0,1
1281,max_ml,10,10,1,3,0.05,0.95,0.8733599007269838,8,0.0,1,0.0,1,0.0,1
1282,max_ml,10,10,1,3,0.05,0.95,0.9484592876301065,20,0.0,1,0.0,1,0.0,1
1283,max_ml,10,10,1,3,0.05,0.95,0.8004077310412322,13,1.0,1,1.0,1,1.0,1
1284,max_ml,10,10,1,3,0.05,0.95,0.905800355588846,8,0.0,1,0.0,1,0.0,1
1285,max_ml,10,10,1,3,0.05,0.95,0.9369795202456296,7,1.0,1,1.0,1,1.0,1
1286,max_ml,10,10,1,3,0.05,0.95,0.5956700413700955,5,1.0,1,1.0,1,1.0,1
1287,max_ml,10,10,1,3,0.05,0.95,0.9383973011138226,5,1.0,1,1.0,1,0.0,0
1288,max_ml,10,10,1,3,0.05,0.95,0.9410520780060748,106,0.0,1,0.0,1,0.0,1
1289,max_ml,10,10,1,3,0.05,0.95,0.8458456022261441,7,1.0,1,1.0,1,1.0,1
1290,max_ml,10,10,1,3,0.05,0.95,0.9452568648047192,16,0.0,1,0.0,1,0.0,1
1291,max_ml,10,10,1,3,0.05,0.95,0.8954053971384794,7,1.0,1,1.0,1,1.0,1
1292,max_ml,10,10,1,3,0.05,0.95,0.8325311992334866,9,1.0,1,1.0,1,1.0,1
1293,max_ml,10,10,1,3,0.05,0.95,0.7069765179523458,4,1.0,1,1.0,1,1.0,1
1294,max_ml,10,10,1,3,0.05,0.95,0.8814228875050684,9,0.0,0,1.0,1,1.0,1
1295,max_ml,10,10,1,3,0.05,0.95,0.9120571596201856,6,0.0,1,0.0,1,0.0,1
1296,max_ml,10,10,1,3,0.05,0.95,0.8735765934551438,10,0.0,1,0.0,1,0.0,1
1297,max_ml,10,10,1,3,0.05,0.95,0.945366602573534,5,1.0,1,1.0,1,1.0,1
1298,max_ml,10,10,1,3,0.05,0.95,0.9487409952497718,14,0.0,1,0.0,1,0.0,1
1299,max_ml,10,10,1,3,0.05,0.95,0.6470766479028582,6,1.0,1,1.0,1,1.0,1
1300,max_ml,10,10,1,3,0.05,0.95,0.8629542869984914,4,1.0,1,1.0,1,1.0,1
1301,max_ml,10,10,1,3,0.05,0.95,0.8329189379105314,5,1.0,1,1.0,1,1.0,1
1302,max_ml,10,10,1,3,0.05,0.95,0.8351125689033784,11,0.0,1,0.0,1,0.0,1
1303,max_ml,10,10,1,3,0.05,0.95,0.8813232973000842,30,0.0,1,0.0,1,0.0,1
1304,max_ml,10,10,1,3,0.05,0.95,0.9066143950444054,3,1.0,1,1.0,1,1.0,1
1305,max_ml,10,10,1,3,0.05,0.95,0.937474890151045,16,0.0,1,0.0,1,0.0,1
1306,max_ml,10,10,1,3,0.05,0.95,0.7823568286394323,12,1.0,1,1.0,1,1.0,1
1307,max_ml,10,10,1,3,0.05,0.95,0.8409705913882325,15,0.0,1,0.0,1,0.0,1
1308,max_ml,10,10,1,3,0.05,0.95,0.9394536968411376,14,0.0,1,0.0,1,0.0,1
1309,max_ml,10,10,1,3,0.05,0.95,0.9450348775377586,7,1.0,1,1.0,1,1.0,1
1310,max_ml,10,10,1,3,0.05,0.95,0.8417070226038889,4,1.0,1,1.0,1,1.0,1
1311,max_ml,10,10,1,3,0.05,0.95,0.791450373871877,3,1.0,1,1.0,1,1.0,1
1312,max_ml,10,10,1,3,0.05,0.95,0.6561016221665822,5,1.0,1,1.0,1,1.0,1
1313,max_ml,10,10,1,3,0.05,0.95,0.8374057729740644,10,0.0,1,0.0,1,0.0,1
1314,max_ml,10,10,1,3,0.05,0.95,0.9279767249590114,17,0.0,1,0.0,1,0.0,1
1315,max_ml,10,10,1,3,0.05,0.95,0.7237115922197319,7,1.0,1,1.0,1,1.0,1
1316,max_ml,10,10,1,3,0.05,0.95,0.9136175726416016,13,0.0,0,1.0,1,1.0,1
1317,max_ml,10,10,1,3,0.05,0.95,0.8869829704425007,21,0.0,1,0.0,1,0.0,1
1318,max_ml,10,10,1,3,0.05,0.95,0.857178357455214,12,0.0,1,0.0,1,0.0,1
1319,max_ml,10,10,1,3,0.05,0.95,0.9194846283015644,6,1.0,1,1.0,1,1.0,1
1320,max_ml,10,10,1,3,0.05,0.95,0.8246983873723587,3,1.0,1,1.0,1,1.0,1
1321,max_ml,10,10,1,3,0.05,0.95,0.8508031813452395,5,1.0,1,1.0,1,1.0,1
1322,max_ml,10,10,1,3,0.05,0.95,0.9473575505868844,5,1.0,1,1.0,1,1.0,1
1323,max_ml,10,10,1,3,0.05,0.95,0.8507438409962271,7,1.0,1,1.0,1,1.0,1
1324,max_ml,10,10,1,3,0.05,0.95,0.883368987158337,3,1.0,1,1.0,1,1.0,1
1325,max_ml,10,10,1,3,0.05,0.95,0.8663240889683949,10,1.0,1,1.0,1,1.0,1
1326,max_ml,10,10,1,3,0.05,0.95,0.9164672841784696,16,0.0,0,0.0,0,1.0,1
1327,max_ml,10,10,1,3,0.05,0.95,0.8528877222837159,8,0.0,1,0.0,1,0.0,1
1328,max_ml,10,10,1,3,0.05,0.95,0.8046538930450939,2,1.0,1,1.0,1,1.0,1
1329,max_ml,10,10,1,3,0.05,0.95,0.9318798768464932,30,0.0,1,0.0,1,0.0,1
1330,max_ml,10,10,1,3,0.05,0.95,0.9242708313193458,10,0.0,0,0.0,0,1.0,1
1331,max_ml,10,10,1,3,0.05,0.95,0.8980590522783997,16,0.0,1,0.0,1,0.0,1
1332,max_ml,10,10,1,3,0.05,0.95,0.8924227327584615,12,0.0,1,0.0,1,0.0,1
1333,max_ml,10,10,1,3,0.05,0.95,0.9170456343638518,20,0.0,1,0.0,1,0.0,1
1334,max_ml,10,10,1,3,0.05,0.95,0.8761819332822307,9,0.0,0,0.0,0,1.0,1
1335,max_ml,10,10,1,3,0.05,0.95,0.9054142350691268,7,1.0,1,1.0,1,1.0,1
1336,max_ml,10,10,1,3,0.05,0.95,0.793857781000514,6,1.0,1,1.0,1,0.0,0
1337,max_ml,10,10,1,3,0.05,0.95,0.837954953735055,9,1.0,1,1.0,1,1.0,1
1338,max_ml,10,10,1,3,0.05,0.95,0.9069076426646288,8,0.0,1,0.0,1,0.0,1
1339,max_ml,10,10,1,3,0.05,0.95,0.8858386194295559,23,0.0,1,0.0,1,0.0,1
1340,max_ml,10,10,1,3,0.05,0.95,0.9064704306534348,25,0.0,1,0.0,1,0.0,1
1341,max_ml,10,10,1,3,0.05,0.95,0.7847840608521996,5,1.0,1,1.0,1,1.0,1
1342,max_ml,10,10,1,3,0.05,0.95,0.9384207537172552,23,0.0,1,0.0,1,0.0,1
1343,max_ml,10,10,1,3,0.05,0.95,0.9435433844315864,27,0.0,1,0.0,1,0.0,1
1344,max_ml,10,10,1,3,0.05,0.95,0.7086743665209542,3,1.0,1,1.0,1,1.0,1
1345,max_ml,10,10,1,3,0.05,0.95,0.7550387495421171,2,1.0,1,1.0,1,1.0,1
1346,max_ml,10,10,1,3,0.05,0.95,0.8732912137639568,7,1.0,1,1.0,1,1.0,1
1347,max_ml,10,10,1,3,0.05,0.95,0.9329683319834998,23,0.0,1,0.0,1,0.0,1
1348,max_ml,10,10,1,3,0.05,0.95,0.8999661963826376,19,0.0,1,0.0,1,0.0,1
1349,max_ml,10,10,1,3,0.05,0.95,0.8608393983763301,10,0.0,0,1.0,1,0.0,0
1350,max_ml,10,10,1,3,0.05,0.95,0.9377499240122024,41,0.0,1,0.0,1,0.0,1
1351,max_ml,10,10,1,3,0.05,0.95,0.9008022357749716,11,1.0,1,1.0,1,1.0,1
1352,max_ml,10,10,1,3,0.05,0.95,0.9466566807746092,10,0.0,1,0.0,1,0.0,1
1353,max_ml,10,10,1,3,0.05,0.95,0.8480444369541401,4,1.0,1,1.0,1,1.0,1
1354,max_ml,10,10,1,3,0.05,0.95,0.892463675398659,20,0.0,1,0.0,1,0.0,1
1355,max_ml,10,10,1,3,0.05,0.95,0.9101412500904712,17,0.0,1,0.0,1,0.0,1
1356,max_ml,10,10,1,3,0.05,0.95,0.9306859126448906,22,0.0,1,0.0,1,0.0,1
1357,max_ml,10,10,1,3,0.05,0.95,0.7043717361711243,4,1.0,1,1.0,1,1.0,1
1358,max_ml,10,10,1,3,0.05,0.95,0.875960214583789,32,0.0,1,0.0,1,0.0,1
1359,max_ml,10,10,1,3,0.05,0.95,0.9480363732273144,4,1.0,1,1.0,1,1.0,1
1360,max_ml,10,10,1,3,0.05,0.95,0.7959814007491959,8,1.0,1,1.0,1,1.0,1
1361,max_ml,10,10,1,3,0.05,0.95,0.7955511836862831,2,1.0,1,1.0,1,1.0,1
1362,max_ml,10,10,1,3,0.05,0.95,0.9262987167787466,11,0.0,1,0.0,1,0.0,1
1363,max_ml,10,10,1,3,0.05,0.95,0.9430472955713132,17,0.0,0,1.0,1,1.0,1
1364,max_ml,10,10,1,3,0.05,0.95,0.9449316128115892,37,0.0,1,0.0,1,0.0,1
1365,max_ml,10,10,1,3,0.05,0.95,0.8840083686000012,24,0.0,1,0.0,1,0.0,1
1366,max_ml,10,10,1,3,0.05,0.95,0.8119342788690741,6,1.0,1,1.0,1,1.0,1
1367,max_ml,10,10,1,3,0.05,0.95,0.9474849032812293,15,0.0,1,0.0,1,0.0,1
1368,max_ml,10,10,1,3,0.05,0.95,0.8861730083179232,5,1.0,1,1.0,1,1.0,1
1369,max_ml,10,10,1,3,0.05,0.95,0.9025329094218923,9,1.0,1,0.0,0,1.0,1
1370,max_ml,10,10,1,3,0.05,0.95,0.7820335133107515,2,1.0,1,1.0,1,1.0,1
1371,max_ml,10,10,1,3,0.05,0.95,0.9037497301820931,33,0.0,1,0.0,1,0.0,1
1372,max_ml,10,10,1,3,0.05,0.95,0.9474037545638812,17,0.0,1,0.0,1,0.0,1
1373,max_ml,10,10,1,3,0.05,0.95,0.8870260313948335,6,1.0,1,1.0,1,1.0,1
1374,max_ml,10,10,1,3,0.05,0.95,0.8472891036032147,11,1.0,1,1.0,1,1.0,1
1375,max_ml,10,10,1,3,0.05,0.95,0.9359709852147028,11,0.0,1,0.0,1,0.0,1
1376,max_ml,10,10,1,3,0.05,0.95,0.7840927538042083,8,1.0,1,1.0,1,1.0,1
1377,max_ml,10,10,1,3,0.05,0.95,0.7890639061471905,5,1.0,1,1.0,1,1.0,1
1378,max_ml,10,10,1,3,0.05,0.95,0.9064915298781888,3,1.0,1,1.0,1,1.0,1
1379,max_ml,10,10,1,3,0.05,0.95,0.9101534785363256,6,0.0,1,0.0,1,0.0,1
1380,max_ml,10,10,1,3,0.05,0.95,0.8624706522696013,5,1.0,1,1.0,1,1.0,1
1381,max_ml,10,10,1,3,0.05,0.95,0.8311907922428825,8,1.0,1,0.0,0,0.0,0
1382,max_ml,10,10,1,3,0.05,0.95,0.9034673013296272,12,0.0,1,0.0,1,0.0,1
1383,max_ml,10,10,1,3,0.05,0.95,0.883139941292263,12,0.0,1,0.0,1,0.0,1
1384,max_ml,10,10,1,3,0.05,0.95,0.7913440686573998,6,0.0,1,0.0,1,0.0,1
1385,max_ml,10,10,1,3,0.05,0.95,0.9015726480195864,19,0.0,1,0.0,1,0.0,1
1386,max_ml,10,10,1,3,0.05,0.95,0.8654730586979202,5,1.0,1,1.0,1,1.0,1
1387,max_ml,10,10,1,3,0.05,0.95,0.7419676469198381,2,1.0,1,1.0,1,1.0,1
1388,max_ml,10,10,1,3,0.05,0.95,0.9289037908128076,10,1.0,1,0.0,0,0.0,0
1389,max_ml,10,10,1,3,0.05,0.95,0.8920620536579068,7,1.0,1,1.0,1,1.0,1
1390,max_ml,10,10,1,3,0.05,0.95,0.8048579435230441,4,1.0,1,1.0,1,1.0,1
1391,max_ml,10,10,1,3,0.05,0.95,0.9236253312607025,15,0.0,1,0.0,1,0.0,1
1392,max_ml,10,10,1,3,0.05,0.95,0.8621989984696427,47,0.0,1,0.0,1,0.0,1
1393,max_ml,10,10,1,3,0.05,0.95,0.9483661287071534,13,0.0,1,0.0,1,0.0,1
1394,max_ml,10,10,1,3,0.05,0.95,0.9223169784641676,18,0.0,1,0.0,1,0.0,1
1395,max_ml,10,10,1,3,0.05,0.95,0.8571127981059414,7,1.0,1,1.0,1,1.0,1
1396,max_ml,10,10,1,3,0.05,0.95,0.9094092141282348,26,0.0,1,0.0,1,0.0,1
1397,max_ml,10,10,1,3,0.05,0.95,0.9137243553046096,9,1.0,1,1.0,1,1.0,1
1398,max_ml,10,10,1,3,0.05,0.95,0.8904055359552249,20,0.0,1,0.0,1,0.0,1
1399,max_ml,10,10,1,3,0.05,0.95,0.905243119403924,27,0.0,1,0.0,1,0.0,1
1400,max_ml,10,10,1,3,0.05,0.95,0.7655317603373453,3,1.0,1,1.0,1,1.0,1
1401,max_ml,10,10,1,3,0.05,0.95,0.8569913432816448,9,0.0,1,0.0,1,0.0,1
1402,max_ml,10,10,1,3,0.05,0.95,0.9241946481266268,13,0.0,1,0.0,1,0.0,1
1403,max_ml,10,10,1,3,0.05,0.95,0.8869336781643188,24,0.0,1,0.0,1,0.0,1
1404,max_ml,10,10,1,3,0.05,0.95,0.8356665806048392,8,0.0,1,0.0,1,0.0,1
1405,max_ml,10,10,1,3,0.05,0.95,0.7215596036514101,10,1.0,1,1.0,1,1.0,1
1406,max_ml,10,10,1,3,0.05,0.95,0.9311738872906172,26,0.0,1,0.0,1,0.0,1
1407,max_ml,10,10,1,3,0.05,0.95,0.8347786987546386,18,0.0,1,0.0,1,0.0,1
1408,max_ml,10,10,1,3,0.05,0.95,0.6655011436537818,7,1.0,1,1.0,1,1.0,1
1409,max_ml,10,10,1,3,0.05,0.95,0.7967170357607858,3,1.0,1,1.0,1,1.0,1
1410,max_ml,10,10,1,3,0.05,0.95,0.6979081077489137,2,1.0,1,1.0,1,1.0,1
1411,max_ml,10,10,1,3,0.05,0.95,0.8484246820671419,6,1.0,1,1.0,1,1.0,1
1412,max_ml,10,10,1,3,0.05,0.95,0.9404587537123617,16,0.0,1,0.0,1,0.0,1
1413,max_ml,10,10,1,3,0.05,0.95,0.9303650502524888,14,0.0,0,1.0,1,1.0,1
1414,max_ml,10,10,1,3,0.05,0.95,0.8950429660075467,8,0.0,1,0.0,1,0.0,1
1415,max_ml,10,10,1,3,0.05,0.95,0.9202038565250512,11,0.0,1,0.0,1,0.0,1
1416,max_ml,10,10,1,3,0.05,0.95,0.9321507079492636,25,0.0,1,0.0,1,0.0,1
1417,max_ml,10,10,1,3,0.05,0.95,0.9126375152579675,11,0.0,0,1.0,1,1.0,1
1418,max_ml,10,10,1,3,0.05,0.95,0.9387395079832104,16,0.0,1,0.0,1,0.0,1
1419,max_ml,10,10,1,3,0.05,0.95,0.9129478365091984,8,0.0,1,0.0,1,0.0,1
1420,max_ml,10,10,1,3,0.05,0.95,0.8785050027574021,4,1.0,1,1.0,1,1.0,1
1421,max_ml,10,10,1,3,0.05,0.95,0.863549383744407,5,1.0,1,1.0,1,1.0,1
1422,max_ml,10,10,1,3,0.05,0.95,0.8508494903572171,16,0.0,0,0.0,0,1.0,1
1423,max_ml,10,10,1,3,0.05,0.95,0.881866968625733,29,0.0,1,0.0,1,0.0,1
1424,max_ml,10,10,1,3,0.05,0.95,0.9326302063555996,9,0.0,0,0.0,0,1.0,1
1425,max_ml,10,10,1,3,0.05,0.95,0.9457349612910972,8,0.0,1,0.0,1,0.0,1
1426,max_ml,10,10,1,3,0.05,0.95,0.8036499317969916,7,1.0,1,1.0,1,1.0,1
1427,max_ml,10,10,1,3,0.05,0.95,0.930175105074132,17,0.0,1,0.0,1,0.0,1
1428,max_ml,10,10,1,3,0.05,0.95,0.9474741061738596,21,0.0,1,0.0,1,0.0,1
1429,max_ml,10,10,1,3,0.05,0.95,0.7827038514340826,8,1.0,1,1.0,1,1.0,1
1430,max_ml,10,10,1,3,0.05,0.95,0.8798318651046461,11,0.0,1,0.0,1,0.0,1
1431,max_ml,10,10,1,3,0.05,0.95,0.8178196361541067,4,1.0,1,1.0,1,1.0,1
1432,max_ml,10,10,1,3,0.05,0.95,0.9325504704905498,14,0.0,1,0.0,1,0.0,1
1433,max_ml,10,10,1,3,0.05,0.95,0.8021562011499758,14,1.0,1,1.0,1,1.0,1
1434,max_ml,10,10,1,3,0.05,0.95,0.8955632645752567,20,0.0,1,0.0,1,0.0,1
1435,max_ml,10,10,1,3,0.05,0.95,0.918713948550548,8,1.0,1,1.0,1,1.0,1
1436,max_ml,10,10,1,3,0.05,0.95,0.9479464233353448,24,0.0,1,0.0,1,0.0,1
1437,max_ml,10,10,1,3,0.05,0.95,0.8748826406961782,10,1.0,1,1.0,1,1.0,1
1438,max_ml,10,10,1,3,0.05,0.95,0.8284917746529628,11,0.0,1,0.0,1,0.0,1
1439,max_ml,10,10,1,3,0.05,0.95,0.8025265694039381,6,1.0,1,1.0,1,1.0,1
1440,max_ml,10,10,1,3,0.05,0.95,0.8212605165543893,7,1.0,1,1.0,1,1.0,1
1441,max_ml,10,10,1,3,0.05,0.95,0.919477895882341,4,1.0,1,1.0,1,1.0,1
1442,max_ml,10,10,1,3,0.05,0.95,0.933120000056414,5,1.0,1,1.0,1,0.0,0
1443,max_ml,10,10,1,3,0.05,0.95,0.7848726296758061,4,1.0,1,1.0,1,1.0,1
1444,max_ml,10,10,1,3,0.05,0.95,0.8544381116304266,11,0.0,1,0.0,1,0.0,1
1445,max_ml,10,10,1,3,0.05,0.95,0.9056948930665288,58,0.0,1,0.0,1,0.0,1
1446,max_ml,10,10,1,3,0.05,0.95,0.890929166172734,21,0.0,1,0.0,1,0.0,1
1447,max_ml,10,10,1,3,0.05,0.95,0.9346019655366108,7,0.0,1,0.0,1,0.0,1
1448,max_ml,10,10,1,3,0.05,0.95,0.9342021822359772,13,0.0,1,0.0,1,0.0,1
1449,max_ml,10,10,1,3,0.05,0.95,0.7226488267236141,7,1.0,1,1.0,1,1.0,1
1450,max_ml,10,10,1,3,0.05,0.95,0.8962339146948273,7,1.0,1,1.0,1,1.0,1
1451,max_ml,10,10,1,3,0.05,0.95,0.8748821580980142,10,0.0,1,0.0,1,0.0,1
1452,max_ml,10,10,1,3,0.05,0.95,0.9303900063181026,7,0.0,1,0.0,1,0.0,1
1453,max_ml,10,10,1,3,0.05,0.95,0.910485715205697,19,0.0,1,0.0,1,0.0,1
1454,max_ml,10,10,1,3,0.05,0.95,0.8775400098247924,20,0.0,1,0.0,1,0.0,1
1455,max_ml,10,10,1,3,0.05,0.95,0.8956679174389255,9,0.0,1,0.0,1,0.0,1
1456,max_ml,10,10,1,3,0.05,0.95,0.8880314189309316,4,1.0,1,1.0,1,1.0,1
1457,max_ml,10,10,1,3,0.05,0.95,0.9450616049609682,11,0.0,1,0.0,1,0.0,1
1458,max_ml,10,10,1,3,0.05,0.95,0.8374652931094109,7,1.0,1,1.0,1,1.0,1
1459,max_ml,10,10,1,3,0.05,0.95,0.7795284298809293,4,1.0,1,1.0,1,1.0,1
1460,max_ml,10,10,1,3,0.05,0.95,0.9250414037038528,29,0.0,1,0.0,1,0.0,1
1461,max_ml,10,10,1,3,0.05,0.95,0.8869974580631557,5,1.0,1,1.0,1,1.0,1
1462,max_ml,10,10,1,3,0.05,0.95,0.7610001663647121,6,1.0,1,1.0,1,1.0,1
1463,max_ml,10,10,1,3,0.05,0.95,0.8440381813552146,8,0.0,1,0.0,1,0.0,1
1464,max_ml,10,10,1,3,0.05,0.95,0.9000978153643019,9,1.0,1,1.0,1,1.0,1
1465,max_ml,10,10,1,3,0.05,0.95,0.8222689680801779,6,1.0,1,1.0,1,1.0,1
1466,max_ml,10,10,1,3,0.05,0.95,0.7439084421196946,3,1.0,1,1.0,1,1.0,1
1467,max_ml,10,10,1,3,0.05,0.95,0.8310892709558775,6,1.0,1,1.0,1,1.0,1
1468,max_ml,10,10,1,3,0.05,0.95,0.8453204255436984,11,0.0,0,0.0,0,1.0,1
1469,max_ml,10,10,1,3,0.05,0.95,0.8435821450966048,7,1.0,1,1.0,1,1.0,1
1470,max_ml,10,10,1,3,0.05,0.95,0.9266073502080254,9,0.0,1,0.0,1,0.0,1
1471,max_ml,10,10,1,3,0.05,0.95,0.7907254978130419,5,1.0,1,1.0,1,1.0,1
1472,max_ml,10,10,1,3,0.05,0.95,0.8828684094541261,16,0.0,0,1.0,1,1.0,1
1473,max_ml,10,10,1,3,0.05,0.95,0.9332913775753876,42,0.0,1,0.0,1,0.0,1
1474,max_ml,10,10,1,3,0.05,0.95,0.7102186715430939,7,1.0,1,1.0,1,1.0,1
1475,max_ml,10,10,1,3,0.05,0.95,0.9088923822829574,3,1.0,1,1.0,1,1.0,1
1476,max_ml,10,10,1,3,0.05,0.95,0.9368839413921118,16,0.0,1,0.0,1,0.0,1
1477,max_ml,10,10,1,3,0.05,0.95,0.814468343833913,5,1.0,1,1.0,1,1.0,1
1478,max_ml,10,10,1,3,0.05,0.95,0.8552870869096926,12,0.0,1,0.0,1,0.0,1
1479,max_ml,10,10,1,3,0.05,0.95,0.8318937753976896,17,0.0,0,0.0,0,1.0,1
1480,max_ml,10,10,1,3,0.05,0.95,0.9064200770984734,20,0.0,1,0.0,1,0.0,1
1481,max_ml,10,10,1,3,0.05,0.95,0.9424588152053044,20,0.0,1,0.0,1,0.0,1
1482,max_ml,10,10,1,3,0.05,0.95,0.8836818867391008,6,1.0,1,1.0,1,1.0,1
1483,max_ml,10,10,1,3,0.05,0.95,0.918955243239431,9,0.0,1,0.0,1,0.0,1
1484,max_ml,10,10,1,3,0.05,0.95,0.7854599552228715,3,1.0,1,1.0,1,1.0,1
1485,max_ml,10,10,1,3,0.05,0.95,0.8526677824401206,4,1.0,1,1.0,1,1.0,1
1486,max_ml,10,10,1,3,0.05,0.95,0.9238051484315962,8,0.0,1,0.0,1,0.0,1
1487,max_ml,10,10,1,3,0.05,0.95,0.8161929812360157,6,1.0,1,1.0,1,1.0,1
1488,max_ml,10,10,1,3,0.05,0.95,0.9353110774235004,6,1.0,1,1.0,1,1.0,1
1489,max_ml,10,10,1,3,0.05,0.95,0.932524824296268,18,0.0,1,0.0,1,0.0,1
1490,max_ml,10,10,1,3,0.05,0.95,0.8191274473042558,3,1.0,1,1.0,1,1.0,1
1491,max_ml,10,10,1,3,0.05,0.95,0.8089078009268439,13,0.0,1,0.0,1,0.0,1
1492,max_ml,10,10,1,3,0.05,0.95,0.8234926686684991,20,0.0,1,0.0,1,0.0,1
1493,max_ml,10,10,1,3,0.05,0.95,0.9053813746389348,12,0.0,1,0.0,1,0.0,1
1494,max_ml,10,10,1,3,0.05,0.95,0.9050491241242188,6,1.0,1,1.0,1,1.0,1
1495,max_ml,10,10,1,3,0.05,0.95,0.9434160960616572,15,0.0,1,0.0,1,0.0,1
1496,max_ml,10,10,1,3,0.05,0.95,0.9373245838018808,9,1.0,1,1.0,1,1.0,1
1497,max_ml,10,10,1,3,0.05,0.95,0.6054108095543242,4,1.0,1,1.0,1,1.0,1
1498,max_ml,10,10,1,3,0.05,0.95,0.8781622643194977,32,0.0,1,0.0,1,0.0,1
1499,max_ml,10,10,1,3,0.05,0.95,0.7062331669432051,7,0.0,1,0.0,1,0.0,1
1500,max_ml,10,10,1,3,0.05,0.95,0.8647417094849501,9,0.0,1,0.0,1,0.0,1
1501,max_ml,10,10,1,3,0.05,0.95,0.743667142725233,4,1.0,1,1.0,1,1.0,1
1502,max_ml,10,10,1,3,0.05,0.95,0.7972483906328937,6,1.0,1,1.0,1,1.0,1
1503,max_ml,10,10,1,3,0.05,0.95,0.923758014606126,7,1.0,1,1.0,1,0.0,0
1504,max_ml,10,10,1,3,0.05,0.95,0.90992473308051,32,0.0,1,0.0,1,0.0,1
1505,max_ml,10,10,1,3,0.05,0.95,0.9399882735255424,14,0.0,1,0.0,1,0.0,1
1506,max_ml,10,10,1,3,0.05,0.95,0.9295543742024962,26,0.0,1,0.0,1,0.0,1
1507,max_ml,10,10,1,3,0.05,0.95,0.887951975362167,4,1.0,1,1.0,1,1.0,1
1508,max_ml,10,10,1,3,0.05,0.95,0.9310068719871064,8,0.0,1,0.0,1,0.0,1
1509,max_ml,10,10,1,3,0.05,0.95,0.9306088816969178,12,0.0,1,0.0,1,0.0,1
1510,max_ml,10,10,1,3,0.05,0.95,0.8136459650178919,4,1.0,1,1.0,1,1.0,1
1511,max_ml,10,10,1,3,0.05,0.95,0.8941623302532947,8,0.0,1,0.0,1,0.0,1
1512,max_ml,10,10,1,3,0.05,0.95,0.747120499108449,12,1.0,1,0.0,0,1.0,1
1513,max_ml,10,10,1,3,0.05,0.95,0.7810545568799073,7,1.0,1,1.0,1,1.0,1
1514,max_ml,10,10,1,3,0.05,0.95,0.8721074287991654,12,0.0,1,0.0,1,0.0,1
1515,max_ml,10,10,1,3,0.05,0.95,0.8861173668550707,20,0.0,1,0.0,1,0.0,1
1516,max_ml,10,10,1,3,0.05,0.95,0.9231544550625556,35,0.0,1,0.0,1,0.0,1
1517,max_ml,10,10,1,3,0.05,0.95,0.9067368314784872,8,0.0,1,0.0,1,0.0,1
1518,max_ml,10,10,1,3,0.05,0.95,0.9483968474137104,4,1.0,1,1.0,1,0.0,0
1519,max_ml,10,10,1,3,0.05,0.95,0.829924166760781,3,1.0,1,1.0,1,1.0,1
1520,max_ml,10,10,1,3,0.05,0.95,0.895744091667014,8,1.0,1,1.0,1,0.0,0
1521,max_ml,10,10,1,3,0.05,0.95,0.7676310491675468,11,0.0,1,0.0,1,0.0,1
1522,max_ml,10,10,1,3,0.05,0.95,0.737233024009882,5,1.0,1,1.0,1,1.0,1
1523,max_ml,10,10,1,3,0.05,0.95,0.9157426618227728,17,0.0,1,0.0,1,0.0,1
1524,max_ml,10,10,1,3,0.05,0.95,0.9344389327315904,8,0.0,0,1.0,1,0.0,0
1525,max_ml,10,10,1,3,0.05,0.95,0.877608204561783,9,1.0,1,1.0,1,1.0,1
1526,max_ml,10,10,1,3,0.05,0.95,0.8321668685574599,5,1.0,1,1.0,1,1.0,1
1527,max_ml,10,10,1,3,0.05,0.95,0.7829090810496948,9,1.0,1,1.0,1,1.0,1
1528,max_ml,10,10,1,3,0.05,0.95,0.9485319894873024,30,0.0,1,0.0,1,0.0,1
1529,max_ml,10,10,1,3,0.05,0.95,0.9414064975113674,22,0.0,1,0.0,1,0.0,1
1530,max_ml,10,10,1,3,0.05,0.95,0.931694373823693,33,0.0,1,0.0,1,0.0,1
1531,max_ml,10,10,1,3,0.05,0.95,0.9246038880329004,16,0.0,1,0.0,1,0.0,1
1532,max_ml,10,10,1,3,0.05,0.95,0.924774345579187,27,0.0,1,0.0,1,0.0,1
1533,max_ml,10,10,1,3,0.05,0.95,0.7708448176828072,11,0.0,0,0.0,0,1.0,1
1534,max_ml,10,10,1,3,0.05,0.95,0.9043163839327516,4,1.0,1,1.0,1,1.0,1
1535,max_ml,10,10,1,3,0.05,0.95,0.6006184750095985,2,1.0,1,1.0,1,1.0,1
1536,max_ml,10,10,1,3,0.05,0.95,0.8908416499456537,4,1.0,1,1.0,1,1.0,1
1537,max_ml,10,10,1,3,0.05,0.95,0.8928608435797369,11,1.0,1,1.0,1,1.0,1
1538,max_ml,10,10,1,3,0.05,0.95,0.896462612865003,14,0.0,1,0.0,1,0.0,1
1539,max_ml,10,10,1,3,0.05,0.95,0.903479182762168,23,0.0,1,0.0,1,0.0,1
1540,max_ml,10,10,1,3,0.05,0.95,0.89015766989397,46,0.0,1,0.0,1,0.0,1
1541,max_ml,10,10,1,3,0.05,0.95,0.831234844597608,7,1.0,1,1.0,1,1.0,1
1542,max_ml,10,10,1,3,0.05,0.95,0.9235823713233206,9,1.0,1,1.0,1,1.0,1
1543,max_ml,10,10,1,3,0.05,0.95,0.7727245773249117,4,1.0,1,1.0,1,1.0,1
1544,max_ml,10,10,1,3,0.05,0.95,0.9042388925880572,16,0.0,1,0.0,1,0.0,1
1545,max_ml,10,10,1,3,0.05,0.95,0.9252456727847728,25,0.0,1,0.0,1,0.0,1
1546,max_ml,10,10,1,3,0.05,0.95,0.8454893177753773,5,1.0,1,1.0,1,1.0,1
1547,max_ml,10,10,1,3,0.05,0.95,0.9494584423744308,3,1.0,1,1.0,1,1.0,1
1548,max_ml,10,10,1,3,0.05,0.95,0.918381192181497,30,0.0,1,0.0,1,0.0,1
1549,max_ml,10,10,1,3,0.05,0.95,0.8712976686411601,10,0.0,1,0.0,1,0.0,1
1550,max_ml,10,10,1,3,0.05,0.95,0.8404945047457473,4,1.0,1,1.0,1,1.0,1
1551,max_ml,10,10,1,3,0.05,0.95,0.8868032009873253,17,0.0,1,0.0,1,0.0,1
1552,max_ml,10,10,1,3,0.05,0.95,0.9495703738187018,11,0.0,1,0.0,1,0.0,1
1553,max_ml,10,10,1,3,0.05,0.95,0.840336107873471,5,1.0,1,1.0,1,0.0,0
1554,max_ml,10,10,1,3,0.05,0.95,0.9433589051510468,47,0.0,1,0.0,1,0.0,1
1555,max_ml,10,10,1,3,0.05,0.95,0.9093303560393804,60,0.0,1,0.0,1,0.0,1
1556,max_ml,10,10,1,3,0.05,0.95,0.9318741859332136,41,0.0,1,0.0,1,0.0,1
1557,max_ml,10,10,1,3,0.05,0.95,0.8376644705161889,9,1.0,1,1.0,1,1.0,1
1558,max_ml,10,10,1,3,0.05,0.95,0.929841881814009,5,1.0,1,1.0,1,1.0,1
1559,max_ml,10,10,1,3,0.05,0.95,0.8365136255355595,7,1.0,1,1.0,1,1.0,1
1560,max_ml,10,10,1,3,0.05,0.95,0.8785564018388586,5,1.0,1,1.0,1,1.0,1
1561,max_ml,10,10,1,3,0.05,0.95,0.9031279568897213,5,1.0,1,1.0,1,1.0,1
1562,max_ml,10,10,1,3,0.05,0.95,0.9427904257997112,31,0.0,1,0.0,1,0.0,1
1563,max_ml,10,10,1,3,0.05,0.95,0.9345204190066584,12,0.0,0,0.0,0,1.0,1
1564,max_ml,10,10,1,3,0.05,0.95,0.9184039239984192,29,0.0,1,0.0,1,0.0,1
1565,max_ml,10,10,1,3,0.05,0.95,0.8172680618841596,8,0.0,1,0.0,1,0.0,1
1566,max_ml,10,10,1,3,0.05,0.95,0.9105329138227278,24,0.0,1,0.0,1,0.0,1
1567,max_ml,10,10,1,3,0.05,0.95,0.8523734864427577,13,0.0,1,0.0,1,0.0,1
1568,max_ml,10,10,1,3,0.05,0.95,0.9052875758265916,15,0.0,0,0.0,0,1.0,1
1569,max_ml,10,10,1,3,0.05,0.95,0.9379682884429232,10,0.0,1,0.0,1,0.0,1
1570,max_ml,10,10,1,3,0.05,0.95,0.8982968472475983,14,0.0,1,0.0,1,0.0,1
1571,max_ml,10,10,1,3,0.05,0.95,0.833654883486418,7,1.0,1,1.0,1,1.0,1
1572,max_ml,10,10,1,3,0.05,0.95,0.6799967766022197,14,1.0,1,1.0,1,1.0,1
1573,max_ml,10,10,1,3,0.05,0.95,0.8577121184063352,18,0.0,1,0.0,1,0.0,1
1574,max_ml,10,10,1,3,0.05,0.95,0.8345075141668894,7,0.0,1,0.0,1,0.0,1
1575,max_ml,10,10,1,3,0.05,0.95,0.9354518500199572,12,0.0,1,0.0,1,0.0,1
1576,max_ml,10,10,1,3,0.05,0.95,0.9378351993149824,32,0.0,1,0.0,1,0.0,1
1577,max_ml,10,10,1,3,0.05,0.95,0.9299882744579444,52,0.0,1,0.0,1,0.0,1
1578,max_ml,10,10,1,3,0.05,0.95,0.8708502352432989,31,0.0,1,0.0,1,0.0,1
1579,max_ml,10,10,1,3,0.05,0.95,0.8924476924365949,8,0.0,0,0.0,0,1.0,1
1580,max_ml,10,10,1,3,0.05,0.95,0.8851525873348133,31,0.0,1,0.0,1,0.0,1
1581,max_ml,10,10,1,3,0.05,0.95,0.9408016071039716,18,0.0,1,0.0,1,0.0,1
1582,max_ml,10,10,1,3,0.05,0.95,0.8519906514243563,5,1.0,1,1.0,1,1.0,1
1583,max_ml,10,10,1,3,0.05,0.95,0.8816758025123542,6,1.0,1,1.0,1,1.0,1
1584,max_ml,10,10,1,3,0.05,0.95,0.9375476159552436,11,0.0,1,0.0,1,0.0,1
1585,max_ml,10,10,1,3,0.05,0.95,0.8712802812769018,16,0.0,1,0.0,1,0.0,1
1586,max_ml,10,10,1,3,0.05,0.95,0.6741184570606894,3,1.0,1,1.0,1,1.0,1
1587,max_ml,10,10,1,3,0.05,0.95,0.67994461326885,2,1.0,1,1.0,1,1.0,1
1588,max_ml,10,10,1,3,0.05,0.95,0.931617654089613,25,0.0,1,0.0,1,0.0,1
1589,max_ml,10,10,1,3,0.05,0.95,0.9288847025202562,5,1.0,1,1.0,1,1.0,1
1590,max_ml,10,10,1,3,0.05,0.95,0.7275189783324049,7,1.0,1,1.0,1,1.0,1
1591,max_ml,10,10,1,3,0.05,0.95,0.8829815480629234,8,1.0,1,1.0,1,1.0,1
1592,max_ml,10,10,1,3,0.05,0.95,0.9001084979402268,14,0.0,1,0.0,1,0.0,1
1593,max_ml,10,10,1,3,0.05,0.95,0.7661610087567668,11,1.0,1,1.0,1,1.0,1
1594,max_ml,10,10,1,3,0.05,0.95,0.9140475735673372,8,1.0,1,1.0,1,1.0,1
1595,max_ml,10,10,1,3,0.05,0.95,0.8859423458504903,12,0.0,0,1.0,1,1.0,1
1596,max_ml,10,10,1,3,0.05,0.95,0.8756421371632763,14,0.0,1,0.0,1,0.0,1
1597,max_ml,10,10,1,3,0.05,0.95,0.9011591531204314,8,0.0,0,0.0,0,1.0,1
1598,max_ml,10,10,1,3,0.05,0.95,0.9199496472415846,44,0.0,1,0.0,1,0.0,1
1599,max_ml,10,10,1,3,0.05,0.95,0.920267979641292,26,0.0,1,0.0,1,0.0,1
1600,max_ml,10,10,1,3,0.05,0.95,0.7301369800644861,4,1.0,1,1.0,1,1.0,1
1601,max_ml,10,10,1,3,0.05,0.95,0.9094807089692218,8,0.0,0,1.0,1,0.0,0
1602,max_ml,10,10,1,3,0.05,0.95,0.8986675689491834,8,0.0,0,1.0,1,1.0,1
1603,max_ml,10,10,1,3,0.05,0.95,0.8908718286671193,4,1.0,1,1.0,1,1.0,1
1604,max_ml,10,10,1,3,0.05,0.95,0.849547467263174,8,1.0,1,1.0,1,1.0,1
1605,max_ml,10,10,1,3,0.05,0.95,0.8300324322015928,8,0.0,1,0.0,1,0.0,1
1606,max_ml,10,10,1,3,0.05,0.95,0.885090541471868,9,0.0,1,0.0,1,0.0,1
1607,max_ml,10,10,1,3,0.05,0.95,0.9251591612976212,3,1.0,1,1.0,1,1.0,1
1608,max_ml,10,10,1,3,0.05,0.95,0.830692305239958,13,0.0,1,0.0,1,0.0,1
1609,max_ml,10,10,1,3,0.05,0.95,0.8176590055779797,22,0.0,1,0.0,1,0.0,1
1610,max_ml,10,10,1,3,0.05,0.95,0.8485846195425235,10,0.0,1,0.0,1,0.0,1
1611,max_ml,10,10,1,3,0.05,0.95,0.9284643927125064,31,0.0,1,0.0,1,0.0,1
1612,max_ml,10,10,1,3,0.05,0.95,0.7206968823433931,13,0.0,1,0.0,1,0.0,1
1613,max_ml,10,10,1,3,0.05,0.95,0.8879585603892689,11,0.0,1,0.0,1,0.0,1
1614,max_ml,10,10,1,3,0.05,0.95,0.9111261240850196,11,0.0,0,0.0,0,1.0,1
1615,max_ml,10,10,1,3,0.05,0.95,0.8760955323146036,5,1.0,1,1.0,1,1.0,1
1616,max_ml,10,10,1,3,0.05,0.95,0.8726404650089796,29,0.0,1,0.0,1,0.0,1
1617,max_ml,10,10,1,3,0.05,0.95,0.8356655492747346,8,0.0,1,0.0,1,0.0,1
1618,max_ml,10,10,1,3,0.05,0.95,0.933558769141966,25,0.0,1,0.0,1,0.0,1
1619,max_ml,10,10,1,3,0.05,0.95,0.7878458619705848,10,0.0,1,0.0,1,0.0,1
1620,max_ml,10,10,1,3,0.05,0.95,0.6956642323139105,4,1.0,1,1.0,1,1.0,1
1621,max_ml,10,10,1,3,0.05,0.95,0.9358139721686208,5,1.0,1,1.0,1,1.0,1
1622,max_ml,10,10,1,3,0.05,0.95,0.9285938847520484,13,0.0,1,0.0,1,0.0,1
1623,max_ml,10,10,1,3,0.05,0.95,0.7575576827504203,2,1.0,1,1.0,1,1.0,1
1624,max_ml,10,10,1,3,0.05,0.95,0.7063219656029123,4,1.0,1,1.0,1,1.0,1
1625,max_ml,10,10,1,3,0.05,0.95,0.6593405773451254,5,1.0,1,1.0,1,1.0,1
1626,max_ml,10,10,1,3,0.05,0.95,0.9319016508076808,10,0.0,1,0.0,1,0.0,1
1627,max_ml,10,10,1,3,0.05,0.95,0.9066820932639048,38,0.0,1,0.0,1,0.0,1
1628,max_ml,10,10,1,3,0.05,0.95,0.9070788867786108,11,0.0,1,0.0,1,0.0,1
1629,max_ml,10,10,1,3,0.05,0.95,0.940267502300789,17,1.0,1,1.0,1,1.0,1
1630,max_ml,10,10,1,3,0.05,0.95,0.9260073943866208,18,0.0,1,0.0,1,0.0,1
1631,max_ml,10,10,1,3,0.05,0.95,0.9488601356245188,20,0.0,1,0.0,1,0.0,1
1632,max_ml,10,10,1,3,0.05,0.95,0.8940939275261301,10,0.0,1,0.0,1,0.0,1
1633,max_ml,10,10,1,3,0.05,0.95,0.8631450683513531,17,0.0,1,0.0,1,0.0,1
1634,max_ml,10,10,1,3,0.05,0.95,0.8182653125423506,8,0.0,1,0.0,1,0.0,1
1635,max_ml,10,10,1,3,0.05,0.95,0.8013308796481025,3,1.0,1,1.0,1,1.0,1
1636,max_ml,10,10,1,3,0.05,0.95,0.9089213175514156,12,0.0,1,0.0,1,0.0,1
1637,max_ml,10,10,1,3,0.05,0.95,0.8837364286759288,24,0.0,1,0.0,1,0.0,1
1638,max_ml,10,10,1,3,0.05,0.95,0.8551656848332921,3,1.0,1,1.0,1,1.0,1
1639,max_ml,10,10,1,3,0.05,0.95,0.6974970911011342,4,1.0,1,1.0,1,1.0,1
1640,max_ml,10,10,1,3,0.05,0.95,0.8527503772933889,9,0.0,0,1.0,1,0.0,0
1641,max_ml,10,10,1,3,0.05,0.95,0.8649840215599354,5,1.0,1,1.0,1,0.0,0
1642,max_ml,10,10,1,3,0.05,0.95,0.8606821225653724,17,0.0,1,0.0,1,0.0,1
1643,max_ml,10,10,1,3,0.05,0.95,0.925676558337338,7,1.0,1,1.0,1,1.0,1
1644,max_ml,10,10,1,3,0.05,0.95,0.8435423750449452,17,0.0,1,0.0,1,0.0,1
1645,max_ml,10,10,1,3,0.05,0.95,0.8562544730975398,11,0.0,1,0.0,1,0.0,1
1646,max_ml,10,10,1,3,0.05,0.95,0.8329321933563006,13,0.0,1,0.0,1,0.0,1
1647,max_ml,10,10,1,3,0.05,0.95,0.8483828570444354,6,1.0,1,1.0,1,1.0,1
1648,max_ml,10,10,1,3,0.05,0.95,0.6953104130708277,4,1.0,1,1.0,1,1.0,1
1649,max_ml,10,10,1,3,0.05,0.95,0.9231588691733728,9,0.0,1,0.0,1,0.0,1
1650,max_ml,10,10,1,3,0.05,0.95,0.4674124952935683,3,1.0,1,1.0,1,1.0,1
1651,max_ml,10,10,1,3,0.05,0.95,0.9241795431110802,18,0.0,1,0.0,1,0.0,1
1652,max_ml,10,10,1,3,0.05,0.95,0.8746193446279428,7,1.0,1,1.0,1,1.0,1
1653,max_ml,10,10,1,3,0.05,0.95,0.7103837566047158,3,1.0,1,1.0,1,1.0,1
1654,max_ml,10,10,1,3,0.05,0.95,0.7955173078038767,5,1.0,1,1.0,1,1.0,1
1655,max_ml,10,10,1,3,0.05,0.95,0.943275393591339,30,0.0,1,0.0,1,0.0,1
1656,max_ml,10,10,1,3,0.05,0.95,0.915884959520577,27,0.0,1,0.0,1,0.0,1
1657,max_ml,10,10,1,3,0.05,0.95,0.66544713663775,4,1.0,1,1.0,1,1.0,1
1658,max_ml,10,10,1,3,0.05,0.95,0.6861601662507494,3,1.0,1,1.0,1,1.0,1
1659,max_ml,10,10,1,3,0.05,0.95,0.9189181989076818,4,1.0,1,1.0,1,1.0,1
1660,max_ml,10,10,1,3,0.05,0.95,0.9376402834183613,4,1.0,1,1.0,1,1.0,1
1661,max_ml,10,10,1,3,0.05,0.95,0.9385643927620472,33,0.0,1,0.0,1,0.0,1
1662,max_ml,10,10,1,3,0.05,0.95,0.7899477657187022,13,0.0,1,0.0,1,0.0,1
1663,max_ml,10,10,1,3,0.05,0.95,0.6947267556595156,4,1.0,1,1.0,1,1.0,1
1664,max_ml,10,10,1,3,0.05,0.95,0.8573525624239131,7,1.0,1,1.0,1,1.0,1
1665,max_ml,10,10,1,3,0.05,0.95,0.900860871071906,7,1.0,1,1.0,1,1.0,1
1666,max_ml,10,10,1,3,0.05,0.95,0.8232989742269761,8,0.0,1,0.0,1,0.0,1
1667,max_ml,10,10,1,3,0.05,0.95,0.8784612644405045,14,0.0,1,0.0,1,0.0,1
1668,max_ml,10,10,1,3,0.05,0.95,0.8154224367589417,10,1.0,1,1.0,1,1.0,1
1669,max_ml,10,10,1,3,0.05,0.95,0.8672848058850291,12,0.0,1,0.0,1,0.0,1
1670,max_ml,10,10,1,3,0.05,0.95,0.9070222694973128,6,1.0,1,1.0,1,1.0,1
1671,max_ml,10,10,1,3,0.05,0.95,0.8905460437855676,7,1.0,1,1.0,1,1.0,1
1672,max_ml,10,10,1,3,0.05,0.95,0.8918498547386193,4,1.0,1,1.0,1,1.0,1
1673,max_ml,10,10,1,3,0.05,0.95,0.7630383835036993,4,1.0,1,1.0,1,1.0,1
1674,max_ml,10,10,1,3,0.05,0.95,0.7126188276310436,7,1.0,1,1.0,1,1.0,1
1675,max_ml,10,10,1,3,0.05,0.95,0.7628935057175299,4,1.0,1,1.0,1,1.0,1
1676,max_ml,10,10,1,3,0.05,0.95,0.9483349281080204,32,0.0,1,0.0,1,0.0,1
1677,max_ml,10,10,1,3,0.05,0.95,0.9106758581808032,7,1.0,1,1.0,1,1.0,1
1678,max_ml,10,10,1,3,0.05,0.95,0.8684081285768213,20,0.0,1,0.0,1,0.0,1
1679,max_ml,10,10,1,3,0.05,0.95,0.8908714023764228,18,0.0,1,0.0,1,0.0,1
1680,max_ml,10,10,1,3,0.05,0.95,0.9057494119627696,17,0.0,1,0.0,1,0.0,1
1681,max_ml,10,10,1,3,0.05,0.95,0.6300636204682353,9,0.0,1,0.0,1,0.0,1
1682,max_ml,10,10,1,3,0.05,0.95,0.9034187855513288,17,0.0,1,0.0,1,0.0,1
1683,max_ml,10,10,1,3,0.05,0.95,0.7641278806611914,3,1.0,1,1.0,1,1.0,1
1684,max_ml,10,10,1,3,0.05,0.95,0.9094315624284433,8,0.0,1,0.0,1,0.0,1
1685,max_ml,10,10,1,3,0.05,0.95,0.8910564526421876,5,1.0,1,1.0,1,1.0,1
1686,max_ml,10,10,1,3,0.05,0.95,0.9274043710369482,35,0.0,1,0.0,1,0.0,1
1687,max_ml,10,10,1,3,0.05,0.95,0.7407493177772291,15,0.0,1,0.0,1,0.0,1
1688,max_ml,10,10,1,3,0.05,0.95,0.9142674773693216,27,0.0,1,0.0,1,0.0,1
1689,max_ml,10,10,1,3,0.05,0.95,0.911574714481239,15,0.0,1,0.0,1,0.0,1
1690,max_ml,10,10,1,3,0.05,0.95,0.9370771378010754,12,0.0,1,0.0,1,0.0,1
1691,max_ml,10,10,1,3,0.05,0.95,0.9366756790023952,28,0.0,1,0.0,1,0.0,1
1692,max_ml,10,10,1,3,0.05,0.95,0.7507280166545672,13,0.0,1,0.0,1,0.0,1
1693,max_ml,10,10,1,3,0.05,0.95,0.9165282918469638,13,0.0,1,0.0,1,0.0,1
1694,max_ml,10,10,1,3,0.05,0.95,0.9005735249944192,19,0.0,1,0.0,1,0.0,1
1695,max_ml,10,10,1,3,0.05,0.95,0.8822728761118528,19,0.0,1,0.0,1,0.0,1
1696,max_ml,10,10,1,3,0.05,0.95,0.7705572921559097,3,1.0,1,1.0,1,1.0,1
1697,max_ml,10,10,1,3,0.05,0.95,0.9145808861347956,5,1.0,1,1.0,1,1.0,1
1698,max_ml,10,10,1,3,0.05,0.95,0.8363130415833965,7,0.0,0,0.0,0,1.0,1
1699,max_ml,10,10,1,3,0.05,0.95,0.9499547254322168,14,0.0,1,0.0,1,0.0,1
1700,max_ml,10,10,1,3,0.05,0.95,0.8991148972626993,14,0.0,1,0.0,1,0.0,1
1701,max_ml,10,10,1,3,0.05,0.95,0.8479735033836079,13,1.0,1,1.0,1,1.0,1
1702,max_ml,10,10,1,3,0.05,0.95,0.8044131530129487,7,1.0,1,1.0,1,1.0,1
1703,max_ml,10,10,1,3,0.05,0.95,0.9144758155013478,23,0.0,1,0.0,1,0.0,1
1704,max_ml,10,10,1,3,0.05,0.95,0.8979175711318204,5,1.0,1,1.0,1,1.0,1
1705,max_ml,10,10,1,3,0.05,0.95,0.9026630131642064,13,1.0,1,1.0,1,1.0,1
1706,max_ml,10,10,1,3,0.05,0.95,0.8682582931134556,8,1.0,1,1.0,1,1.0,1
1707,max_ml,10,10,1,3,0.05,0.95,0.9406543661270144,19,0.0,1,0.0,1,0.0,1
1708,max_ml,10,10,1,3,0.05,0.95,0.7612932100375066,6,1.0,1,1.0,1,1.0,1
1709,max_ml,10,10,1,3,0.05,0.95,0.8682278964554155,41,0.0,1,0.0,1,0.0,1
1710,max_ml,10,10,1,3,0.05,0.95,0.871230606612199,4,1.0,1,1.0,1,1.0,1
1711,max_ml,10,10,1,3,0.05,0.95,0.8465816760898418,21,0.0,1,0.0,1,0.0,1
1712,max_ml,10,10,1,3,0.05,0.95,0.8513684443469318,8,0.0,1,0.0,1,0.0,1
1713,max_ml,10,10,1,3,0.05,0.95,0.91977475866159,6,1.0,1,1.0,1,0.0,0
1714,max_ml,10,10,1,3,0.05,0.95,0.7798941279578517,4,1.0,1,1.0,1,1.0,1
1715,max_ml,10,10,1,3,0.05,0.95,0.9037347104610384,32,0.0,1,0.0,1,0.0,1
1716,max_ml,10,10,1,3,0.05,0.95,0.899699658655992,19,0.0,1,0.0,1,0.0,1
1717,max_ml,10,10,1,3,0.05,0.95,0.9248077628194948,4,1.0,1,1.0,1,1.0,1
1718,max_ml,10,10,1,3,0.05,0.95,0.9091506492145176,15,0.0,1,0.0,1,0.0,1
1719,max_ml,10,10,1,3,0.05,0.95,0.91124539340215,10,0.0,1,0.0,1,0.0,1
1720,max_ml,10,10,1,3,0.05,0.95,0.9466620963924346,20,0.0,1,0.0,1,0.0,1
1721,max_ml,10,10,1,3,0.05,0.95,0.8119977258092449,12,0.0,1,0.0,1,0.0,1
1722,max_ml,10,10,1,3,0.05,0.95,0.8959325432824358,12,0.0,1,0.0,1,0.0,1
1723,max_ml,10,10,1,3,0.05,0.95,0.5966443155420617,3,1.0,1,1.0,1,1.0,1
1724,max_ml,10,10,1,3,0.05,0.95,0.9401637670440668,6,1.0,1,1.0,1,1.0,1
1725,max_ml,10,10,1,3,0.05,0.95,0.9284291689836296,23,0.0,1,0.0,1,0.0,1
1726,max_ml,10,10,1,3,0.05,0.95,0.8226147594379748,2,1.0,1,1.0,1,1.0,1
1727,max_ml,10,10,1,3,0.05,0.95,0.9329718330173594,31,0.0,1,0.0,1,0.0,1
1728,max_ml,10,10,1,3,0.05,0.95,0.9092796115953028,5,1.0,1,1.0,1,1.0,1
1729,max_ml,10,10,1,3,0.05,0.95,0.8599767520983556,7,1.0,1,1.0,1,1.0,1
1730,max_ml,10,10,1,3,0.05,0.95,0.8100957284057275,5,1.0,1,1.0,1,1.0,1
1731,max_ml,10,10,1,3,0.05,0.95,0.8129238804703052,6,1.0,1,1.0,1,1.0,1
1732,max_ml,10,10,1,3,0.05,0.95,0.7946916971269801,9,1.0,1,1.0,1,1.0,1
1733,max_ml,10,10,1,3,0.05,0.95,0.940912853769108,7,0.0,1,0.0,1,0.0,1
1734,max_ml,10,10,1,3,0.05,0.95,0.8736179685508699,17,0.0,1,0.0,1,0.0,1
1735,max_ml,10,10,1,3,0.05,0.95,0.8833684893392905,5,1.0,1,0.0,0,1.0,1
1736,max_ml,10,10,1,3,0.05,0.95,0.9342795972856792,12,0.0,1,0.0,1,0.0,1
1737,max_ml,10,10,1,3,0.05,0.95,0.799120862585997,4,1.0,1,1.0,1,1.0,1
1738,max_ml,10,10,1,3,0.05,0.95,0.788608665285859,2,1.0,1,1.0,1,1.0,1
1739,max_ml,10,10,1,3,0.05,0.95,0.926480051085532,6,1.0,1,1.0,1,1.0,1
1740,max_ml,10,10,1,3,0.05,0.95,0.6913824358306037,6,1.0,1,1.0,1,1.0,1
1741,max_ml,10,10,1,3,0.05,0.95,0.9148171267991442,5,1.0,1,1.0,1,1.0,1
1742,max_ml,10,10,1,3,0.05,0.95,0.8543113373520402,8,0.0,1,0.0,1,0.0,1
1743,max_ml,10,10,1,3,0.05,0.95,0.9482516727495338,12,0.0,1,0.0,1,0.0,1
1744,max_ml,10,10,1,3,0.05,0.95,0.9213531452775646,14,0.0,1,0.0,1,0.0,1
1745,max_ml,10,10,1,3,0.05,0.95,0.7150193724014839,11,1.0,1,1.0,1,1.0,1
1746,max_ml,10,10,1,3,0.05,0.95,0.8765206955979702,5,1.0,1,1.0,1,1.0,1
1747,max_ml,10,10,1,3,0.05,0.95,0.6821936225949429,3,1.0,1,1.0,1,1.0,1
1748,max_ml,10,10,1,3,0.05,0.95,0.6877663701211244,4,1.0,1,1.0,1,1.0,1
1749,max_ml,10,10,1,3,0.05,0.95,0.9233345135803916,7,0.0,1,0.0,1,0.0,1
1750,max_ml,10,10,1,3,0.05,0.95,0.8967078009549764,10,1.0,1,1.0,1,1.0,1
1751,max_ml,10,10,1,3,0.05,0.95,0.8567204653838575,10,1.0,1,1.0,1,1.0,1
1752,max_ml,10,10,1,3,0.05,0.95,0.9051306152394236,17,0.0,1,0.0,1,0.0,1
1753,max_ml,10,10,1,3,0.05,0.95,0.9176948277144544,12,0.0,1,0.0,1,0.0,1
1754,max_ml,10,10,1,3,0.05,0.95,0.9298585131352022,15,0.0,1,0.0,1,0.0,1
1755,max_ml,10,10,1,3,0.05,0.95,0.7585604265142242,18,0.0,1,0.0,1,0.0,1
1756,max_ml,10,10,1,3,0.05,0.95,0.7529359034924291,4,1.0,1,1.0,1,1.0,1
1757,max_ml,10,10,1,3,0.05,0.95,0.8926258051815438,17,0.0,1,0.0,1,0.0,1
1758,max_ml,10,10,1,3,0.05,0.95,0.9097298089570832,5,1.0,1,1.0,1,1.0,1
1759,max_ml,10,10,1,3,0.05,0.95,0.8963153637746989,8,0.0,0,1.0,1,1.0,1
1760,max_ml,10,10,1,3,0.05,0.95,0.7678145772718895,15,0.0,1,0.0,1,0.0,1
1761,max_ml,10,10,1,3,0.05,0.95,0.9472226731570078,34,0.0,1,0.0,1,0.0,1
1762,max_ml,10,10,1,3,0.05,0.95,0.9452237575563268,34,0.0,1,0.0,1,0.0,1
1763,max_ml,10,10,1,3,0.05,0.95,0.9478186730142042,75,0.0,1,0.0,1,0.0,1
1764,max_ml,10,10,1,3,0.05,0.95,0.93550725543841,18,0.0,1,0.0,1,0.0,1
1765,max_ml,10,10,1,3,0.05,0.95,0.9462394878527144,12,0.0,1,0.0,1,0.0,1
1766,max_ml,10,10,1,3,0.05,0.95,0.9152392988798296,6,0.0,1,0.0,1,0.0,1
1767,max_ml,10,10,1,3,0.05,0.95,0.8135483033262028,9,0.0,1,0.0,1,0.0,1
1768,max_ml,10,10,1,3,0.05,0.95,0.876436834152583,3,1.0,1,1.0,1,1.0,1
1769,max_ml,10,10,1,3,0.05,0.95,0.9288376983922212,35,0.0,1,0.0,1,0.0,1
1770,max_ml,10,10,1,3,0.05,0.95,0.7673244853059765,5,1.0,1,1.0,1,1.0,1
1771,max_ml,10,10,1,3,0.05,0.95,0.9171311985155456,22,0.0,1,0.0,1,0.0,1
1772,max_ml,10,10,1,3,0.05,0.95,0.8708532731495588,18,0.0,1,0.0,1,0.0,1
1773,max_ml,10,10,1,3,0.05,0.95,0.9347995059144272,36,0.0,1,0.0,1,0.0,1
1774,max_ml,10,10,1,3,0.05,0.95,0.9264349095563222,18,0.0,1,0.0,1,0.0,1
1775,max_ml,10,10,1,3,0.05,0.95,0.8338132163236253,4,1.0,1,1.0,1,1.0,1
1776,max_ml,10,10,1,3,0.05,0.95,0.8425910628654434,8,0.0,0,0.0,0,1.0,1
1777,max_ml,10,10,1,3,0.05,0.95,0.8698990632169122,3,1.0,1,1.0,1,1.0,1
1778,max_ml,10,10,1,3,0.05,0.95,0.9117652545355928,8,1.0,1,1.0,1,1.0,1
1779,max_ml,10,10,1,3,0.05,0.95,0.9219394452659913,34,0.0,1,0.0,1,0.0,1
1780,max_ml,10,10,1,3,0.05,0.95,0.9455471318672656,11,0.0,1,0.0,1,0.0,1
1781,max_ml,10,10,1,3,0.05,0.95,0.8983449692395347,13,0.0,1,0.0,1,0.0,1
1782,max_ml,10,10,1,3,0.05,0.95,0.9208594407598673,16,0.0,1,0.0,1,0.0,1
1783,max_ml,10,10,1,3,0.05,0.95,0.9453328087990172,43,0.0,1,0.0,1,0.0,1
1784,max_ml,10,10,1,3,0.05,0.95,0.8609827872715918,9,0.0,0,1.0,1,1.0,1
1785,max_ml,10,10,1,3,0.05,0.95,0.9376382637900084,8,0.0,1,0.0,1,0.0,1
1786,max_ml,10,10,1,3,0.05,0.95,0.9495848059409204,13,0.0,1,0.0,1,0.0,1
1787,max_ml,10,10,1,3,0.05,0.95,0.920863811817376,16,0.0,1,0.0,1,0.0,1
1788,max_ml,10,10,1,3,0.05,0.95,0.8164518168873326,11,0.0,0,0.0,0,1.0,1
1789,max_ml,10,10,1,3,0.05,0.95,0.9332619734071718,12,0.0,1,0.0,1,0.0,1
1790,max_ml,10,10,1,3,0.05,0.95,0.8889762081555247,43,0.0,1,0.0,1,0.0,1
1791,max_ml,10,10,1,3,0.05,0.95,0.5908791433709235,4,1.0,1,1.0,1,1.0,1
1792,max_ml,10,10,1,3,0.05,0.95,0.9475293101419568,12,0.0,1,0.0,1,0.0,1
1793,max_ml,10,10,1,3,0.05,0.95,0.9369202548010368,22,0.0,1,0.0,1,0.0,1
1794,max_ml,10,10,1,3,0.05,0.95,0.9324889896735534,8,1.0,1,1.0,1,1.0,1
1795,max_ml,10,10,1,3,0.05,0.95,0.8342991174155054,5,1.0,1,1.0,1,1.0,1
1796,max_ml,10,10,1,3,0.05,0.95,0.9447060637311004,53,0.0,1,0.0,1,0.0,1
1797,max_ml,10,10,1,3,0.05,0.95,0.931540483228881,12,0.0,1,0.0,1,0.0,1
1798,max_ml,10,10,1,3,0.05,0.95,0.9432958391725632,47,0.0,1,0.0,1,0.0,1
1799,max_ml,10,10,1,3,0.05,0.95,0.9217483148842168,11,0.0,0,0.0,0,1.0,1
1800,max_ml,10,10,1,3,0.05,0.95,0.9006271999925599,8,0.0,1,0.0,1,0.0,1
1801,max_ml,10,10,1,3,0.05,0.95,0.8577203531847597,5,1.0,1,1.0,1,1.0,1
1802,max_ml,10,10,1,3,0.05,0.95,0.913971188054542,11,0.0,1,0.0,1,0.0,1
1803,max_ml,10,10,1,3,0.05,0.95,0.7269374988406787,4,1.0,1,1.0,1,1.0,1
1804,max_ml,10,10,1,3,0.05,0.95,0.8687408721905224,17,0.0,1,0.0,1,0.0,1
1805,max_ml,10,10,1,3,0.05,0.95,0.8676011496672879,15,0.0,1,0.0,1,0.0,1
1806,max_ml,10,10,1,3,0.05,0.95,0.9297778536720848,14,0.0,1,0.0,1,0.0,1
1807,max_ml,10,10,1,3,0.05,0.95,0.9202064643591654,15,0.0,1,0.0,1,0.0,1
1808,max_ml,10,10,1,3,0.05,0.95,0.9070198454256256,8,0.0,1,0.0,1,0.0,1
1809,max_ml,10,10,1,3,0.05,0.95,0.8410722269237846,8,0.0,1,0.0,1,0.0,1
1810,max_ml,10,10,1,3,0.05,0.95,0.8704312412556531,12,0.0,1,0.0,1,0.0,1
1811,max_ml,10,10,1,3,0.05,0.95,0.6204799036589591,4,1.0,1,1.0,1,1.0,1
1812,max_ml,10,10,1,3,0.05,0.95,0.9212049756723414,16,0.0,1,0.0,1,0.0,1
1813,max_ml,10,10,1,3,0.05,0.95,0.8695088077189889,14,0.0,1,0.0,1,0.0,1
1814,max_ml,10,10,1,3,0.05,0.95,0.8375311624645337,10,0.0,1,0.0,1,0.0,1
1815,max_ml,10,10,1,3,0.05,0.95,0.8907317513842572,16,0.0,1,0.0,1,0.0,1
1816,max_ml,10,10,1,3,0.05,0.95,0.8935672299016608,10,1.0,1,1.0,1,1.0,1
1817,max_ml,10,10,1,3,0.05,0.95,0.8810771694794683,12,0.0,1,0.0,1,0.0,1
1818,max_ml,10,10,1,3,0.05,0.95,0.8421409772237889,3,1.0,1,1.0,1,1.0,1
1819,max_ml,10,10,1,3,0.05,0.95,0.9460217253114108,36,0.0,1,0.0,1,0.0,1
1820,max_ml,10,10,1,3,0.05,0.95,0.9426232865764989,8,1.0,1,1.0,1,1.0,1
1821,max_ml,10,10,1,3,0.05,0.95,0.925725732652542,40,0.0,1,0.0,1,0.0,1
1822,max_ml,10,10,1,3,0.05,0.95,0.8519433068277402,3,1.0,1,1.0,1,1.0,1
1823,max_ml,10,10,1,3,0.05,0.95,0.7373901972578351,7,1.0,1,1.0,1,1.0,1
1824,max_ml,10,10,1,3,0.05,0.95,0.9145105879774046,21,0.0,1,0.0,1,0.0,1
1825,max_ml,10,10,1,3,0.05,0.95,0.9496658009244948,4,1.0,1,1.0,1,1.0,1
1826,max_ml,10,10,1,3,0.05,0.95,0.9075728598537868,53,0.0,1,0.0,1,0.0,1
1827,max_ml,10,10,1,3,0.05,0.95,0.7884836539105924,10,0.0,1,0.0,1,0.0,1
1828,max_ml,10,10,1,3,0.05,0.95,0.598202117892067,4,1.0,1,1.0,1,1.0,1
1829,max_ml,10,10,1,3,0.05,0.95,0.9431810738313292,25,0.0,1,0.0,1,0.0,1
1830,max_ml,10,10,1,3,0.05,0.95,0.8774914090278204,11,0.0,1,0.0,1,0.0,1
1831,max_ml,10,10,1,3,0.05,0.95,0.9359137054873552,16,0.0,1,0.0,1,0.0,1
1832,max_ml,10,10,1,3,0.05,0.95,0.8488205443000958,7,1.0,1,1.0,1,1.0,1
1833,max_ml,10,10,1,3,0.05,0.95,0.8108043048456204,7,1.0,1,1.0,1,1.0,1
1834,max_ml,10,10,1,3,0.05,0.95,0.9414794790378296,9,0.0,1,0.0,1,0.0,1
1835,max_ml,10,10,1,3,0.05,0.95,0.7255031555091186,5,1.0,1,1.0,1,1.0,1
1836,max_ml,10,10,1,3,0.05,0.95,0.7922488161516902,4,1.0,1,1.0,1,1.0,1
1837,max_ml,10,10,1,3,0.05,0.95,0.9213111073874268,13,0.0,1,0.0,1,0.0,1
1838,max_ml,10,10,1,3,0.05,0.95,0.776506733549668,4,1.0,1,1.0,1,1.0,1
1839,max_ml,10,10,1,3,0.05,0.95,0.8407083963221813,6,1.0,1,1.0,1,1.0,1
1840,max_ml,10,10,1,3,0.05,0.95,0.8314935454363453,7,0.0,0,0.0,0,1.0,1
1841,max_ml,10,10,1,3,0.05,0.95,0.7343921645908905,12,0.0,1,0.0,1,0.0,1
1842,max_ml,10,10,1,3,0.05,0.95,0.9351707931550852,9,0.0,1,0.0,1,0.0,1
1843,max_ml,10,10,1,3,0.05,0.95,0.843956632180914,4,1.0,1,1.0,1,1.0,1
1844,max_ml,10,10,1,3,0.05,0.95,0.8788993870421675,8,1.0,1,1.0,1,1.0,1
1845,max_ml,10,10,1,3,0.05,0.95,0.8779294983516313,13,0.0,1,0.0,1,0.0,1
1846,max_ml,10,10,1,3,0.05,0.95,0.916854392647756,19,0.0,1,0.0,1,0.0,1
1847,max_ml,10,10,1,3,0.05,0.95,0.8990246085188475,10,0.0,1,0.0,1,0.0,1
1848,max_ml,10,10,1,3,0.05,0.95,0.8981982048373596,8,0.0,1,0.0,1,0.0,1
1849,max_ml,10,10,1,3,0.05,0.95,0.7428241279788629,4,1.0,1,1.0,1,1.0,1
1850,max_ml,10,10,1,3,0.05,0.95,0.9051787266193544,14,0.0,1,0.0,1,0.0,1
1851,max_ml,10,10,1,3,0.05,0.95,0.9031497445111044,16,0.0,1,0.0,1,0.0,1
1852,max_ml,10,10,1,3,0.05,0.95,0.6453419064518106,2,1.0,1,1.0,1,1.0,1
1853,max_ml,10,10,1,3,0.05,0.95,0.8107347615778825,4,1.0,1,1.0,1,1.0,1
1854,max_ml,10,10,1,3,0.05,0.95,0.821125621086749,3,1.0,1,1.0,1,1.0,1
1855,max_ml,10,10,1,3,0.05,0.95,0.9439867522592186,14,0.0,1,0.0,1,0.0,1
1856,max_ml,10,10,1,3,0.05,0.95,0.9039393340541276,5,1.0,1,1.0,1,1.0,1
1857,max_ml,10,10,1,3,0.05,0.95,0.8740753951341301,5,1.0,1,1.0,1,1.0,1
1858,max_ml,10,10,1,3,0.05,0.95,0.9473679166094132,20,0.0,1,0.0,1,0.0,1
1859,max_ml,10,10,1,3,0.05,0.95,0.8973801424803831,15,0.0,1,0.0,1,0.0,1
1860,max_ml,10,10,1,3,0.05,0.95,0.8509589001442324,4,1.0,1,1.0,1,1.0,1
1861,max_ml,10,10,1,3,0.05,0.95,0.9261643426581894,17,0.0,1,0.0,1,0.0,1
1862,max_ml,10,10,1,3,0.05,0.95,0.8110176429633424,5,1.0,1,1.0,1,1.0,1
1863,max_ml,10,10,1,3,0.05,0.95,0.8016839338631265,6,1.0,1,1.0,1,1.0,1
1864,max_ml,10,10,1,3,0.05,0.95,0.9094708012863504,12,1.0,1,1.0,1,1.0,1
1865,max_ml,10,10,1,3,0.05,0.95,0.9012569209024848,8,1.0,1,1.0,1,1.0,1
1866,max_ml,10,10,1,3,0.05,0.95,0.9267891836561964,4,1.0,1,1.0,1,1.0,1
1867,max_ml,10,10,1,3,0.05,0.95,0.9028302038909573,6,1.0,1,1.0,1,0.0,0
1868,max_ml,10,10,1,3,0.05,0.95,0.9285375952056184,4,1.0,1,1.0,1,1.0,1
1869,max_ml,10,10,1,3,0.05,0.95,0.8793276768227836,21,0.0,1,0.0,1,0.0,1
1870,max_ml,10,10,1,3,0.05,0.95,0.6861045143221725,4,1.0,1,1.0,1,1.0,1
1871,max_ml,10,10,1,3,0.05,0.95,0.9353256905490284,18,0.0,1,0.0,1,0.0,1
1872,max_ml,10,10,1,3,0.05,0.95,0.7990425712279893,14,0.0,1,0.0,1,0.0,1
1873,max_ml,10,10,1,3,0.05,0.95,0.9319075437189984,4,1.0,1,1.0,1,1.0,1
1874,max_ml,10,10,1,3,0.05,0.95,0.9485929460954174,52,0.0,1,0.0,1,0.0,1
1875,max_ml,10,10,1,3,0.05,0.95,0.7913383736993208,6,1.0,1,1.0,1,1.0,1
1876,max_ml,10,10,1,3,0.05,0.95,0.8702520846044625,5,1.0,1,1.0,1,1.0,1
1877,max_ml,10,10,1,3,0.05,0.95,0.9470509957990114,19,0.0,1,0.0,1,0.0,1
1878,max_ml,10,10,1,3,0.05,0.95,0.933648801292559,20,0.0,1,0.0,1,0.0,1
1879,max_ml,10,10,1,3,0.05,0.95,0.9482894493845292,15,0.0,1,0.0,1,0.0,1
1880,max_ml,10,10,1,3,0.05,0.95,0.6733847827343828,4,1.0,1,1.0,1,1.0,1
1881,max_ml,10,10,1,3,0.05,0.95,0.7861726975530334,4,1.0,1,1.0,1,1.0,1
1882,max_ml,10,10,1,3,0.05,0.95,0.8990137017348462,32,0.0,1,0.0,1,0.0,1
1883,max_ml,10,10,1,3,0.05,0.95,0.9316444142192832,6,1.0,1,1.0,1,1.0,1
1884,max_ml,10,10,1,3,0.05,0.95,0.7797669270719529,3,1.0,1,1.0,1,1.0,1
1885,max_ml,10,10,1,3,0.05,0.95,0.9464888634913045,37,0.0,1,0.0,1,0.0,1
1886,max_ml,10,10,1,3,0.05,0.95,0.8874188283350317,23,0.0,1,0.0,1,0.0,1
1887,max_ml,10,10,1,3,0.05,0.95,0.949476059375883,6,1.0,1,1.0,1,0.0,0
1888,max_ml,10,10,1,3,0.05,0.95,0.8962956462894177,37,0.0,1,0.0,1,0.0,1
1889,max_ml,10,10,1,3,0.05,0.95,0.9431579686740816,11,1.0,1,1.0,1,1.0,1
1890,max_ml,10,10,1,3,0.05,0.95,0.8984082701918626,8,1.0,1,1.0,1,1.0,1
1891,max_ml,10,10,1,3,0.05,0.95,0.9015991913816038,5,1.0,1,1.0,1,1.0,1
1892,max_ml,10,10,1,3,0.05,0.95,0.8037951035896925,7,1.0,1,1.0,1,1.0,1
1893,max_ml,10,10,1,3,0.05,0.95,0.93438620838978,38,0.0,1,0.0,1,0.0,1
1894,max_ml,10,10,1,3,0.05,0.95,0.9366905844558222,15,0.0,1,0.0,1,0.0,1
1895,max_ml,10,10,1,3,0.05,0.95,0.8459579981272469,3,1.0,1,1.0,1,1.0,1
1896,max_ml,10,10,1,3,0.05,0.95,0.9292061580628964,8,1.0,1,1.0,1,1.0,1
1897,max_ml,10,10,1,3,0.05,0.95,0.8420664255025333,5,1.0,1,1.0,1,1.0,1
1898,max_ml,10,10,1,3,0.05,0.95,0.892240101609105,17,0.0,1,0.0,1,0.0,1
1899,max_ml,10,10,1,3,0.05,0.95,0.9100659615047756,8,0.0,1,0.0,1,0.0,1
1900,max_ml,10,10,1,3,0.05,0.95,0.879087747472186,28,0.0,1,0.0,1,0.0,1
1901,max_ml,10,10,1,3,0.05,0.95,0.7583439854295034,6,1.0,1,1.0,1,1.0,1
1902,max_ml,10,10,1,3,0.05,0.95,0.8525751126220675,7,1.0,1,1.0,1,1.0,1
1903,max_ml,10,10,1,3,0.05,0.95,0.9047654063987164,4,1.0,1,1.0,1,1.0,1
1904,max_ml,10,10,1,3,0.05,0.95,0.7594058819160221,8,0.0,1,0.0,1,0.0,1
1905,max_ml,10,10,1,3,0.05,0.95,0.8091617991490258,4,1.0,1,1.0,1,1.0,1
1906,max_ml,10,10,1,3,0.05,0.95,0.7613542179226408,9,1.0,1,1.0,1,1.0,1
1907,max_ml,10,10,1,3,0.05,0.95,0.9466955982569406,6,1.0,1,1.0,1,1.0,1
1908,max_ml,10,10,1,3,0.05,0.95,0.9168457163235876,6,0.0,1,0.0,1,0.0,1
1909,max_ml,10,10,1,3,0.05,0.95,0.9154383965190392,6,1.0,1,1.0,1,1.0,1
1910,max_ml,10,10,1,3,0.05,0.95,0.93045714987175,6,1.0,1,1.0,1,0.0,0
1911,max_ml,10,10,1,3,0.05,0.95,0.8292469371655079,19,0.0,1,0.0,1,0.0,1
1912,max_ml,10,10,1,3,0.05,0.95,0.8950529936006909,17,0.0,1,0.0,1,0.0,1
1913,max_ml,10,10,1,3,0.05,0.95,0.8325973988849438,5,1.0,1,1.0,1,0.0,0
1914,max_ml,10,10,1,3,0.05,0.95,0.9349519668227684,19,0.0,1,0.0,1,0.0,1
1915,max_ml,10,10,1,3,0.05,0.95,0.9320634421931564,12,0.0,1,0.0,1,0.0,1
1916,max_ml,10,10,1,3,0.05,0.95,0.9240281626311097,3,1.0,1,1.0,1,1.0,1
1917,max_ml,10,10,1,3,0.05,0.95,0.907628731650825,18,0.0,1,0.0,1,0.0,1
1918,max_ml,10,10,1,3,0.05,0.95,0.9047621807224072,6,1.0,1,1.0,1,1.0,1
1919,max_ml,10,10,1,3,0.05,0.95,0.9169945784182948,31,0.0,1,0.0,1,0.0,1
1920,max_ml,10,10,1,3,0.05,0.95,0.935467765001042,8,1.0,1,1.0,1,1.0,1
1921,max_ml,10,10,1,3,0.05,0.95,0.9285529103063234,15,0.0,1,0.0,1,0.0,1
1922,max_ml,10,10,1,3,0.05,0.95,0.9421339395257704,13,0.0,0,1.0,1,0.0,0
1923,max_ml,10,10,1,3,0.05,0.95,0.8019194503046033,14,0.0,0,1.0,1,1.0,1
1924,max_ml,10,10,1,3,0.05,0.95,0.8426575119806776,3,1.0,1,1.0,1,1.0,1
1925,max_ml,10,10,1,3,0.05,0.95,0.8742496686962977,20,0.0,1,0.0,1,0.0,1
1926,max_ml,10,10,1,3,0.05,0.95,0.8878457814179374,9,0.0,1,0.0,1,0.0,1
1927,max_ml,10,10,1,3,0.05,0.95,0.9455106494887486,17,0.0,1,0.0,1,0.0,1
1928,max_ml,10,10,1,3,0.05,0.95,0.9155441323992556,9,0.0,1,0.0,1,0.0,1
1929,max_ml,10,10,1,3,0.05,0.95,0.9153695648449682,20,0.0,1,0.0,1,0.0,1
1930,max_ml,10,10,1,3,0.05,0.95,0.9136515945765936,30,0.0,1,0.0,1,0.0,1
1931,max_ml,10,10,1,3,0.05,0.95,0.8474780997791936,8,1.0,1,1.0,1,1.0,1
1932,max_ml,10,10,1,3,0.05,0.95,0.9130001215837388,19,0.0,1,0.0,1,0.0,1
1933,max_ml,10,10,1,3,0.05,0.95,0.5797704967401348,5,1.0,1,1.0,1,1.0,1
1934,max_ml,10,10,1,3,0.05,0.95,0.9441543264653656,21,0.0,1,0.0,1,0.0,1
1935,max_ml,10,10,1,3,0.05,0.95,0.7978497056872735,7,0.0,1,0.0,1,0.0,1
1936,max_ml,10,10,1,3,0.05,0.95,0.9116984619607884,8,0.0,1,0.0,1,0.0,1
1937,max_ml,10,10,1,3,0.05,0.95,0.9400908477923072,10,1.0,1,1.0,1,1.0,1
1938,max_ml,10,10,1,3,0.05,0.95,0.8496433677204387,5,1.0,1,1.0,1,1.0,1
1939,max_ml,10,10,1,3,0.05,0.95,0.8833528735293086,3,1.0,1,1.0,1,1.0,1
1940,max_ml,10,10,1,3,0.05,0.95,0.9351832130093516,22,0.0,1,0.0,1,0.0,1
1941,max_ml,10,10,1,3,0.05,0.95,0.8951966239568304,36,0.0,1,0.0,1,0.0,1
1942,max_ml,10,10,1,3,0.05,0.95,0.7470491605942806,5,1.0,1,1.0,1,1.0,1
1943,max_ml,10,10,1,3,0.05,0.95,0.93103620498434,9,1.0,1,1.0,1,1.0,1
1944,max_ml,10,10,1,3,0.05,0.95,0.8432876757640122,8,1.0,1,1.0,1,1.0,1
1945,max_ml,10,10,1,3,0.05,0.95,0.9263640123592554,6,1.0,1,1.0,1,1.0,1
1946,max_ml,10,10,1,3,0.05,0.95,0.9100120508730696,16,1.0,1,1.0,1,1.0,1
1947,max_ml,10,10,1,3,0.05,0.95,0.8518922596401686,24,0.0,1,0.0,1,0.0,1
1948,max_ml,10,10,1,3,0.05,0.95,0.9021719179787304,28,0.0,1,0.0,1,0.0,1
1949,max_ml,10,10,1,3,0.05,0.95,0.7771510087270923,8,1.0,1,1.0,1,1.0,1
1950,max_ml,10,10,1,3,0.05,0.95,0.8831802265248543,8,0.0,1,0.0,1,0.0,1
1951,max_ml,10,10,1,3,0.05,0.95,0.8593548614485904,8,0.0,1,0.0,1,0.0,1
1952,max_ml,10,10,1,3,0.05,0.95,0.7988574764525558,4,1.0,1,1.0,1,1.0,1
1953,max_ml,10,10,1,3,0.05,0.95,0.7800823955437699,6,1.0,1,1.0,1,1.0,1
1954,max_ml,10,10,1,3,0.05,0.95,0.7826826536697638,2,1.0,1,1.0,1,1.0,1
1955,max_ml,10,10,1,3,0.05,0.95,0.9449913890124207,7,1.0,1,1.0,1,1.0,1
1956,max_ml,10,10,1,3,0.05,0.95,0.9399885499272932,12,0.0,1,0.0,1,0.0,1
1957,max_ml,10,10,1,3,0.05,0.95,0.9291747988121376,5,1.0,1,1.0,1,1.0,1
1958,max_ml,10,10,1,3,0.05,0.95,0.9283591145508194,14,0.0,1,0.0,1,0.0,1
1959,max_ml,10,10,1,3,0.05,0.95,0.9229892544453112,5,1.0,1,1.0,1,0.0,0
1960,max_ml,10,10,1,3,0.05,0.95,0.7191304930227389,15,0.0,0,0.0,0,1.0,1
1961,max_ml,10,10,1,3,0.05,0.95,0.909235598212254,54,0.0,1,0.0,1,0.0,1
1962,max_ml,10,10,1,3,0.05,0.95,0.8979098719605942,6,1.0,1,1.0,1,1.0,1
1963,max_ml,10,10,1,3,0.05,0.95,0.7959691795355667,5,1.0,1,1.0,1,1.0,1
1964,max_ml,10,10,1,3,0.05,0.95,0.9215667770947256,3,1.0,1,1.0,1,1.0,1
1965,max_ml,10,10,1,3,0.05,0.95,0.916865487180772,20,0.0,1,0.0,1,0.0,1
1966,max_ml,10,10,1,3,0.05,0.95,0.8058418054471772,9,0.0,0,0.0,0,1.0,1
1967,max_ml,10,10,1,3,0.05,0.95,0.9437492613654058,7,0.0,1,0.0,1,0.0,1
1968,max_ml,10,10,1,3,0.05,0.95,0.9163644906044331,4,1.0,1,1.0,1,1.0,1
1969,max_ml,10,10,1,3,0.05,0.95,0.795036011502309,3,1.0,1,1.0,1,1.0,1
1970,max_ml,10,10,1,3,0.05,0.95,0.7886257971921997,9,1.0,1,1.0,1,1.0,1
1971,max_ml,10,10,1,3,0.05,0.95,0.943296547921859,14,0.0,1,0.0,1,0.0,1
1972,max_ml,10,10,1,3,0.05,0.95,0.8017208162721806,5,0.0,1,0.0,1,0.0,1
1973,max_ml,10,10,1,3,0.05,0.95,0.7660653296126131,9,0.0,0,0.0,0,1.0,1
1974,max_ml,10,10,1,3,0.05,0.95,0.7757605875284113,3,1.0,1,1.0,1,1.0,1
1975,max_ml,10,10,1,3,0.05,0.95,0.8993565051200116,14,1.0,1,1.0,1,1.0,1
1976,max_ml,10,10,1,3,0.05,0.95,0.7171410986787884,19,0.0,1,0.0,1,0.0,1
1977,max_ml,10,10,1,3,0.05,0.95,0.941403132361844,17,0.0,1,0.0,1,0.0,1
1978,max_ml,10,10,1,3,0.05,0.95,0.939350766106668,13,0.0,1,0.0,1,0.0,1
1979,max_ml,10,10,1,3,0.05,0.95,0.8380518543232157,13,1.0,1,1.0,1,1.0,1
1980,max_ml,10,10,1,3,0.05,0.95,0.9407167914446511,60,0.0,1,0.0,1,0.0,1
1981,max_ml,10,10,1,3,0.05,0.95,0.7714725745591543,9,1.0,1,1.0,1,1.0,1
1982,max_ml,10,10,1,3,0.05,0.95,0.913875985791608,8,0.0,1,0.0,1,0.0,1
1983,max_ml,10,10,1,3,0.05,0.95,0.8503452256250817,4,1.0,1,1.0,1,1.0,1
1984,max_ml,10,10,1,3,0.05,0.95,0.9440744926141648,28,0.0,1,0.0,1,0.0,1
1985,max_ml,10,10,1,3,0.05,0.95,0.861698695636216,6,1.0,1,1.0,1,0.0,0
1986,max_ml,10,10,1,3,0.05,0.95,0.924775461538062,6,1.0,1,1.0,1,1.0,1
1987,max_ml,10,10,1,3,0.05,0.95,0.9281912996061286,9,0.0,1,0.0,1,0.0,1
1988,max_ml,10,10,1,3,0.05,0.95,0.931231391760408,9,0.0,1,0.0,1,0.0,1
1989,max_ml,10,10,1,3,0.05,0.95,0.8244390659659213,6,1.0,1,1.0,1,1.0,1
1990,max_ml,10,10,1,3,0.05,0.95,0.94508066593215,33,0.0,1,0.0,1,0.0,1
1991,max_ml,10,10,1,3,0.05,0.95,0.9394878626564064,9,0.0,1,0.0,1,0.0,1
1992,max_ml,10,10,1,3,0.05,0.95,0.8456011372426706,15,0.0,1,0.0,1,0.0,1
1993,max_ml,10,10,1,3,0.05,0.95,0.9335516525455274,15,1.0,1,1.0,1,1.0,1
1994,max_ml,10,10,1,3,0.05,0.95,0.9281103563288324,11,0.0,1,0.0,1,0.0,1
1995,max_ml,10,10,1,3,0.05,0.95,0.8789366784390059,7,1.0,1,1.0,1,1.0,1
1996,max_ml,10,10,1,3,0.05,0.95,0.9157420533857422,17,0.0,1,0.0,1,0.0,1
1997,max_ml,10,10,1,3,0.05,0.95,0.7565180171269347,4,1.0,1,1.0,1,1.0,1
1998,max_ml,10,10,1,3,0.05,0.95,0.9346004540595384,12,0.0,1,0.0,1,0.0,1
1999,max_ml,10,10,1,3,0.05,0.95,0.8540646449402639,5,1.0,1,1.0,1,1.0,1
2000,max_ml,10,10,1,3,0.05,0.95,0.9392738084765984,11,1.0,1,1.0,1,1.0,1
2001,max_ml,10,10,1,3,0.05,0.95,0.9196350462988372,20,0.0,1,0.0,1,0.0,1
2002,max_ml,10,10,1,3,0.05,0.95,0.898601401285407,7,1.0,1,1.0,1,1.0,1
2003,max_ml,10,10,1,3,0.05,0.95,0.8778571998613066,7,1.0,1,1.0,1,1.0,1
2004,max_ml,10,10,1,3,0.05,0.95,0.8032564314605776,2,1.0,1,1.0,1,1.0,1
2005,max_ml,10,10,1,3,0.05,0.95,0.9465791415952663,45,0.0,1,0.0,1,0.0,1
2006,max_ml,10,10,1,3,0.05,0.95,0.8268904401850836,4,1.0,1,1.0,1,1.0,1
2007,max_ml,10,10,1,3,0.05,0.95,0.9306154140304967,26,0.0,1,0.0,1,0.0,1
2008,max_ml,10,10,1,3,0.05,0.95,0.9030137840732532,25,0.0,1,0.0,1,0.0,1
2009,max_ml,10,10,1,3,0.05,0.95,0.9493163854971622,28,0.0,1,0.0,1,0.0,1
2010,max_ml,10,10,1,3,0.05,0.95,0.9030379589908368,17,0.0,1,0.0,1,0.0,1
2011,max_ml,10,10,1,3,0.05,0.95,0.9134809072156614,9,0.0,0,0.0,0,1.0,1
2012,max_ml,10,10,1,3,0.05,0.95,0.882696244179257,19,0.0,1,0.0,1,0.0,1
2013,max_ml,10,10,1,3,0.05,0.95,0.8530175755505061,4,1.0,1,1.0,1,1.0,1
2014,max_ml,10,10,1,3,0.05,0.95,0.7838658053736899,6,1.0,1,1.0,1,1.0,1
2015,max_ml,10,10,1,3,0.05,0.95,0.678454189300649,6,1.0,1,1.0,1,1.0,1
2016,max_ml,10,10,1,3,0.05,0.95,0.8368455828544499,3,1.0,1,1.0,1,1.0,1
2017,max_ml,10,10,1,3,0.05,0.95,0.8423554180074023,5,1.0,1,1.0,1,1.0,1
2018,max_ml,10,10,1,3,0.05,0.95,0.9083158557118628,8,0.0,1,0.0,1,0.0,1
2019,max_ml,10,10,1,3,0.05,0.95,0.7228972918890406,6,1.0,1,1.0,1,1.0,1
2020,max_ml,10,10,1,3,0.05,0.95,0.9489503863027574,24,0.0,1,0.0,1,0.0,1
2021,max_ml,10,10,1,3,0.05,0.95,0.9068518174333492,5,1.0,1,1.0,1,1.0,1
2022,max_ml,10,10,1,3,0.05,0.95,0.930401665674748,44,0.0,1,0.0,1,0.0,1
2023,max_ml,10,10,1,3,0.05,0.95,0.9174175058108917,22,0.0,1,0.0,1,0.0,1
2024,max_ml,10,10,1,3,0.05,0.95,0.8935492614891382,17,0.0,1,0.0,1,0.0,1
2025,max_ml,10,10,1,3,0.05,0.95,0.9342221415451364,30,0.0,1,0.0,1,0.0,1
2026,max_ml,10,10,1,3,0.05,0.95,0.9056776111694556,5,1.0,1,1.0,1,1.0,1
2027,max_ml,10,10,1,3,0.05,0.95,0.850328820031345,7,1.0,1,1.0,1,1.0,1
2028,max_ml,10,10,1,3,0.05,0.95,0.9483889052905896,43,0.0,1,0.0,1,0.0,1
2029,max_ml,10,10,1,3,0.05,0.95,0.9497472998979952,14,0.0,1,0.0,1,0.0,1
2030,max_ml,10,10,1,3,0.05,0.95,0.9245382980789042,23,0.0,1,0.0,1,0.0,1
2031,max_ml,10,10,1,3,0.05,0.95,0.9418619768032004,10,0.0,1,0.0,1,0.0,1
2032,max_ml,10,10,1,3,0.05,0.95,0.8832384605672821,39,0.0,1,0.0,1,0.0,1
2033,max_ml,10,10,1,3,0.05,0.95,0.9227600187806732,24,0.0,1,0.0,1,0.0,1
2034,max_ml,10,10,1,3,0.05,0.95,0.8395836380145779,7,1.0,1,1.0,1,1.0,1
2035,max_ml,10,10,1,3,0.05,0.95,0.790377519322753,8,0.0,1,0.0,1,0.0,1
2036,max_ml,10,10,1,3,0.05,0.95,0.9229005878639488,14,0.0,1,0.0,1,0.0,1
2037,max_ml,10,10,1,3,0.05,0.95,0.8054583025021572,8,1.0,1,1.0,1,1.0,1
2038,max_ml,10,10,1,3,0.05,0.95,0.936598075112624,19,0.0,1,0.0,1,0.0,1
2039,max_ml,10,10,1,3,0.05,0.95,0.919909897039456,17,0.0,1,0.0,1,0.0,1
2040,max_ml,10,10,1,3,0.05,0.95,0.9473439533507376,6,1.0,1,1.0,1,0.0,0
2041,max_ml,10,10,1,3,0.05,0.95,0.8329697460196006,7,1.0,1,1.0,1,1.0,1
2042,max_ml,10,10,1,3,0.05,0.95,0.8442586761533656,4,1.0,1,1.0,1,1.0,1
2043,max_ml,10,10,1,3,0.05,0.95,0.9485110181765486,9,0.0,0,1.0,1,1.0,1
2044,max_ml,10,10,1,3,0.05,0.95,0.8915600179534469,21,0.0,1,0.0,1,0.0,1
2045,max_ml,10,10,1,3,0.05,0.95,0.8673959084252661,16,1.0,1,1.0,1,1.0,1
2046,max_ml,10,10,1,3,0.05,0.95,0.935452031638908,9,0.0,1,0.0,1,0.0,1
2047,max_ml,10,10,1,3,0.05,0.95,0.9420531804361396,7,1.0,1,1.0,1,1.0,1
2048,max_ml,10,10,1,3,0.05,0.95,0.918484320700952,6,0.0,1,0.0,1,0.0,1
2049,max_ml,10,10,1,3,0.05,0.95,0.7975463681143778,5,1.0,1,1.0,1,1.0,1
2050,max_ml,10,10,1,3,0.05,0.95,0.931628118117,22,0.0,1,0.0,1,0.0,1
2051,max_ml,10,10,1,3,0.05,0.95,0.8680148626554013,4,1.0,1,1.0,1,1.0,1
2052,max_ml,10,10,1,3,0.05,0.95,0.8413008641690186,3,1.0,1,1.0,1,1.0,1
2053,max_ml,10,10,1,3,0.05,0.95,0.8539356140799477,4,1.0,1,1.0,1,1.0,1
2054,max_ml,10,10,1,3,0.05,0.95,0.8744415020168266,5,1.0,1,1.0,1,1.0,1
2055,max_ml,10,10,1,3,0.05,0.95,0.904634026167666,12,0.0,1,0.0,1,0.0,1
2056,max_ml,10,10,1,3,0.05,0.95,0.8912578545274287,15,0.0,1,0.0,1,0.0,1
2057,max_ml,10,10,1,3,0.05,0.95,0.9110414000917804,11,0.0,1,0.0,1,0.0,1
2058,max_ml,10,10,1,3,0.05,0.95,0.949518977749425,15,0.0,1,0.0,1,0.0,1
2059,max_ml,10,10,1,3,0.05,0.95,0.917647389108138,5,1.0,1,1.0,1,1.0,1
2060,max_ml,10,10,1,3,0.05,0.95,0.6652448563181449,3,1.0,1,1.0,1,1.0,1
2061,max_ml,10,10,1,3,0.05,0.95,0.8731397019247061,4,1.0,1,1.0,1,1.0,1
2062,max_ml,10,10,1,3,0.05,0.95,0.8517170032181657,4,1.0,1,1.0,1,1.0,1
2063,max_ml,10,10,1,3,0.05,0.95,0.81617012176961,9,0.0,1,0.0,1,0.0,1
2064,max_ml,10,10,1,3,0.05,0.95,0.8548342908483633,8,0.0,1,0.0,1,0.0,1
2065,max_ml,10,10,1,3,0.05,0.95,0.82766775525934,10,0.0,1,0.0,1,0.0,1
2066,max_ml,10,10,1,3,0.05,0.95,0.9484317422907446,13,0.0,1,0.0,1,0.0,1
2067,max_ml,10,10,1,3,0.05,0.95,0.9038413443052008,10,0.0,1,0.0,1,0.0,1
2068,max_ml,10,10,1,3,0.05,0.95,0.9086837502622,22,0.0,1,0.0,1,0.0,1
2069,max_ml,10,10,1,3,0.05,0.95,0.8469492488404066,5,1.0,1,1.0,1,1.0,1
2070,max_ml,10,10,1,3,0.05,0.95,0.718029190132237,2,1.0,1,1.0,1,1.0,1
2071,max_ml,10,10,1,3,0.05,0.95,0.896814303610458,12,0.0,1,0.0,1,0.0,1
2072,max_ml,10,10,1,3,0.05,0.95,0.911548477410527,9,0.0,1,0.0,1,0.0,1
2073,max_ml,10,10,1,3,0.05,0.95,0.8776849702629537,5,1.0,1,1.0,1,1.0,1
2074,max_ml,10,10,1,3,0.05,0.95,0.949404792385076,20,0.0,1,0.0,1,0.0,1
2075,max_ml,10,10,1,3,0.05,0.95,0.833461248072932,5,1.0,1,1.0,1,1.0,1
2076,max_ml,10,10,1,3,0.05,0.95,0.945221753126526,15,0.0,1,0.0,1,0.0,1
2077,max_ml,10,10,1,3,0.05,0.95,0.8963184963682204,3,1.0,1,1.0,1,1.0,1
2078,max_ml,10,10,1,3,0.05,0.95,0.9290277672538588,16,0.0,1,0.0,1,0.0,1
2079,max_ml,10,10,1,3,0.05,0.95,0.8534909478193264,9,0.0,1,0.0,1,0.0,1
2080,max_ml,10,10,1,3,0.05,0.95,0.9410744664828232,11,0.0,0,1.0,1,1.0,1
2081,max_ml,10,10,1,3,0.05,0.95,0.8778022925190997,7,1.0,1,1.0,1,1.0,1
2082,max_ml,10,10,1,3,0.05,0.95,0.9410324156495504,13,0.0,1,0.0,1,0.0,1
2083,max_ml,10,10,1,3,0.05,0.95,0.9247060411865408,14,1.0,1,1.0,1,0.0,0
2084,max_ml,10,10,1,3,0.05,0.95,0.9267785136054556,18,0.0,1,0.0,1,0.0,1
2085,max_ml,10,10,1,3,0.05,0.95,0.8918394392594912,3,1.0,1,1.0,1,1.0,1
2086,max_ml,10,10,1,3,0.05,0.95,0.8922602651415424,4,1.0,1,1.0,1,1.0,1
2087,max_ml,10,10,1,3,0.05,0.95,0.8450668315952983,12,0.0,1,0.0,1,0.0,1
2088,max_ml,10,10,1,3,0.05,0.95,0.9336692429277588,13,0.0,1,0.0,1,0.0,1
2089,max_ml,10,10,1,3,0.05,0.95,0.823016714872397,4,1.0,1,1.0,1,1.0,1
2090,max_ml,10,10,1,3,0.05,0.95,0.8452694515147955,11,0.0,1,0.0,1,0.0,1
2091,max_ml,10,10,1,3,0.05,0.95,0.8505432052168823,6,1.0,1,1.0,1,1.0,1
2092,max_ml,10,10,1,3,0.05,0.95,0.9382865082450208,10,0.0,1,0.0,1,0.0,1
2093,max_ml,10,10,1,3,0.05,0.95,0.7053420261010656,8,1.0,1,1.0,1,1.0,1
2094,max_ml,10,10,1,3,0.05,0.95,0.8885213770927298,23,0.0,1,0.0,1,0.0,1
2095,max_ml,10,10,1,3,0.05,0.95,0.8915334561659746,23,0.0,1,0.0,1,0.0,1
2096,max_ml,10,10,1,3,0.05,0.95,0.8608344019233722,26,0.0,1,0.0,1,0.0,1
2097,max_ml,10,10,1,3,0.05,0.95,0.7509138744412841,5,1.0,1,1.0,1,1.0,1
2098,max_ml,10,10,1,3,0.05,0.95,0.9433342687624398,12,0.0,1,0.0,1,0.0,1
2099,max_ml,10,10,1,3,0.05,0.95,0.8703924736460501,8,1.0,1,0.0,0,0.0,0
2100,max_ml,10,10,1,3,0.05,0.95,0.9345445931491296,5,1.0,1,1.0,1,1.0,1
2101,max_ml,10,10,1,3,0.05,0.95,0.8483191094003427,3,1.0,1,1.0,1,1.0,1
2102,max_ml,10,10,1,3,0.05,0.95,0.8096664520973392,6,1.0,1,1.0,1,1.0,1
2103,max_ml,10,10,1,3,0.05,0.95,0.8739797824610033,48,0.0,1,0.0,1,0.0,1
2104,max_ml,10,10,1,3,0.05,0.95,0.7404836890928128,4,1.0,1,1.0,1,1.0,1
2105,max_ml,10,10,1,3,0.05,0.95,0.8290704716829005,7,1.0,1,1.0,1,1.0,1
2106,max_ml,10,10,1,3,0.05,0.95,0.9480487794169729,36,0.0,1,0.0,1,0.0,1
2107,max_ml,10,10,1,3,0.05,0.95,0.884187118224208,12,0.0,1,0.0,1,0.0,1
2108,max_ml,10,10,1,3,0.05,0.95,0.8921175645896714,13,0.0,1,0.0,1,0.0,1
2109,max_ml,10,10,1,3,0.05,0.95,0.7847757135122854,10,0.0,1,0.0,1,0.0,1
2110,max_ml,10,10,1,3,0.05,0.95,0.796595555944306,4,1.0,1,1.0,1,1.0,1
2111,max_ml,10,10,1,3,0.05,0.95,0.9056461963653036,11,0.0,1,0.0,1,0.0,1
2112,max_ml,10,10,1,3,0.05,0.95,0.9163925922260018,4,1.0,1,1.0,1,1.0,1
2113,max_ml,10,10,1,3,0.05,0.95,0.9235537887010766,12,0.0,1,0.0,1,0.0,1
2114,max_ml,10,10,1,3,0.05,0.95,0.949470236480938,3,1.0,1,1.0,1,1.0,1
2115,max_ml,10,10,1,3,0.05,0.95,0.9210995312656596,16,0.0,1,0.0,1,0.0,1
2116,max_ml,10,10,1,3,0.05,0.95,0.9180873001192864,24,0.0,1,0.0,1,0.0,1
2117,max_ml,10,10,1,3,0.05,0.95,0.8543869234243558,12,1.0,1,1.0,1,1.0,1
2118,max_ml,10,10,1,3,0.05,0.95,0.935308105000658,24,0.0,1,0.0,1,0.0,1
2119,max_ml,10,10,1,3,0.05,0.95,0.8378484358402929,11,0.0,1,0.0,1,0.0,1
2120,max_ml,10,10,1,3,0.05,0.95,0.9021961544664406,10,0.0,1,0.0,1,0.0,1
2121,max_ml,10,10,1,3,0.05,0.95,0.9461307950324368,21,0.0,1,0.0,1,0.0,1
2122,max_ml,10,10,1,3,0.05,0.95,0.8507801374442358,6,1.0,1,1.0,1,1.0,1
2123,max_ml,10,10,1,3,0.05,0.95,0.8998209804742152,19,0.0,1,0.0,1,0.0,1
2124,max_ml,10,10,1,3,0.05,0.95,0.8631664106942485,7,1.0,1,1.0,1,1.0,1
2125,max_ml,10,10,1,3,0.05,0.95,0.8212896066768264,8,0.0,1,0.0,1,0.0,1
2126,max_ml,10,10,1,3,0.05,0.95,0.8872017959850842,4,1.0,1,1.0,1,1.0,1
2127,max_ml,10,10,1,3,0.05,0.95,0.8863304365582698,5,1.0,1,1.0,1,1.0,1
2128,max_ml,10,10,1,3,0.05,0.95,0.8812480905677679,20,0.0,1,0.0,1,0.0,1
2129,max_ml,10,10,1,3,0.05,0.95,0.9209416308533058,15,0.0,1,0.0,1,0.0,1
2130,max_ml,10,10,1,3,0.05,0.95,0.8512905344021348,6,1.0,1,1.0,1,1.0,1
2131,max_ml,10,10,1,3,0.05,0.95,0.908162336246717,20,0.0,1,0.0,1,0.0,1
2132,max_ml,10,10,1,3,0.05,0.95,0.8625555932354937,21,0.0,1,0.0,1,0.0,1
2133,max_ml,10,10,1,3,0.05,0.95,0.8168222637982402,9,0.0,1,0.0,1,0.0,1
2134,max_ml,10,10,1,3,0.05,0.95,0.8865466649457688,3,1.0,1,1.0,1,1.0,1
2135,max_ml,10,10,1,3,0.05,0.95,0.8925385299115867,9,1.0,1,1.0,1,1.0,1
2136,max_ml,10,10,1,3,0.05,0.95,0.9352851723708134,31,0.0,1,0.0,1,0.0,1
2137,max_ml,10,10,1,3,0.05,0.95,0.9389643699591864,45,0.0,1,0.0,1,0.0,1
2138,max_ml,10,10,1,3,0.05,0.95,0.9376877700956991,32,0.0,1,0.0,1,0.0,1
2139,max_ml,10,10,1,3,0.05,0.95,0.9133530917473512,10,1.0,1,1.0,1,1.0,1
2140,max_ml,10,10,1,3,0.05,0.95,0.7688270885222683,9,1.0,1,1.0,1,1.0,1
2141,max_ml,10,10,1,3,0.05,0.95,0.8762204311396757,35,0.0,1,0.0,1,0.0,1
2142,max_ml,10,10,1,3,0.05,0.95,0.9109641509573148,9,0.0,1,0.0,1,0.0,1
2143,max_ml,10,10,1,3,0.05,0.95,0.873943248597457,17,0.0,1,0.0,1,0.0,1
2144,max_ml,10,10,1,3,0.05,0.95,0.9376981799053712,10,0.0,1,0.0,1,0.0,1
2145,max_ml,10,10,1,3,0.05,0.95,0.903050671493428,15,0.0,1,0.0,1,0.0,1
2146,max_ml,10,10,1,3,0.05,0.95,0.8216073265598501,6,1.0,1,1.0,1,1.0,1
2147,max_ml,10,10,1,3,0.05,0.95,0.9162119421724838,55,0.0,1,0.0,1,0.0,1
2148,max_ml,10,10,1,3,0.05,0.95,0.916063753778122,26,0.0,1,0.0,1,0.0,1
2149,max_ml,10,10,1,3,0.05,0.95,0.9214371050144609,7,1.0,1,1.0,1,0.0,0
2150,max_ml,10,10,1,3,0.05,0.95,0.9240072812530752,25,0.0,1,0.0,1,0.0,1
2151,max_ml,10,10,1,3,0.05,0.95,0.7915895279898522,4,1.0,1,1.0,1,1.0,1
2152,max_ml,10,10,1,3,0.05,0.95,0.6632249289319522,3,1.0,1,1.0,1,1.0,1
2153,max_ml,10,10,1,3,0.05,0.95,0.9340436447811936,2,1.0,1,1.0,1,1.0,1
2154,max_ml,10,10,1,3,0.05,0.95,0.8709895879330347,10,0.0,1,0.0,1,0.0,1
2155,max_ml,10,10,1,3,0.05,0.95,0.8583633942903599,13,0.0,1,0.0,1,0.0,1
2156,max_ml,10,10,1,3,0.05,0.95,0.7548728152134022,8,1.0,1,1.0,1,1.0,1
2157,max_ml,10,10,1,3,0.05,0.95,0.923524224533647,20,0.0,1,0.0,1,0.0,1
2158,max_ml,10,10,1,3,0.05,0.95,0.8168187178454842,16,0.0,1,0.0,1,0.0,1
2159,max_ml,10,10,1,3,0.05,0.95,0.9115485303029688,11,0.0,1,0.0,1,0.0,1
2160,max_ml,10,10,1,3,0.05,0.95,0.7318811425915084,4,1.0,1,1.0,1,1.0,1
2161,max_ml,10,10,1,3,0.05,0.95,0.9024509148668574,6,1.0,1,1.0,1,1.0,1
2162,max_ml,10,10,1,3,0.05,0.95,0.7534562179279027,4,1.0,1,1.0,1,1.0,1
2163,max_ml,10,10,1,3,0.05,0.95,0.9428904731235412,11,0.0,1,0.0,1,0.0,1
2164,max_ml,10,10,1,3,0.05,0.95,0.937537521922342,6,0.0,1,0.0,1,0.0,1
2165,max_ml,10,10,1,3,0.05,0.95,0.9323793695388952,8,1.0,1,1.0,1,0.0,0
2166,max_ml,10,10,1,3,0.05,0.95,0.9391446718259028,12,0.0,1,0.0,1,0.0,1
2167,max_ml,10,10,1,3,0.05,0.95,0.917567151849669,4,1.0,1,1.0,1,1.0,1
2168,max_ml,10,10,1,3,0.05,0.95,0.7806408577857418,10,1.0,1,1.0,1,1.0,1
2169,max_ml,10,10,1,3,0.05,0.95,0.9431144348591262,22,0.0,1,0.0,1,0.0,1
2170,max_ml,10,10,1,3,0.05,0.95,0.854186521292559,7,1.0,1,1.0,1,1.0,1
2171,max_ml,10,10,1,3,0.05,0.95,0.8625550150375015,4,1.0,1,1.0,1,0.0,0
2172,max_ml,10,10,1,3,0.05,0.95,0.8616269540963737,8,0.0,1,0.0,1,0.0,1
2173,max_ml,10,10,1,3,0.05,0.95,0.9221584672982291,24,0.0,1,0.0,1,0.0,1
2174,max_ml,10,10,1,3,0.05,0.95,0.9275645842146324,10,0.0,0,1.0,1,1.0,1
2175,max_ml,10,10,1,3,0.05,0.95,0.8951150651246048,6,1.0,1,1.0,1,1.0,1
2176,max_ml,10,10,1,3,0.05,0.95,0.8732532134560843,6,1.0,1,1.0,1,1.0,1
2177,max_ml,10,10,1,3,0.05,0.95,0.9272911345736656,14,0.0,1,0.0,1,0.0,1
2178,max_ml,10,10,1,3,0.05,0.95,0.8087243814542522,6,1.0,1,1.0,1,1.0,1
2179,max_ml,10,10,1,3,0.05,0.95,0.9261963868842727,9,1.0,1,1.0,1,1.0,1
2180,max_ml,10,10,1,3,0.05,0.95,0.8348016776756804,6,1.0,1,1.0,1,1.0,1
2181,max_ml,10,10,1,3,0.05,0.95,0.7028870155159015,6,1.0,1,1.0,1,1.0,1
2182,max_ml,10,10,1,3,0.05,0.95,0.943762610618294,34,0.0,1,0.0,1,0.0,1
2183,max_ml,10,10,1,3,0.05,0.95,0.9364499803167262,8,1.0,1,1.0,1,1.0,1
2184,max_ml,10,10,1,3,0.05,0.95,0.7964914540563687,3,1.0,1,1.0,1,1.0,1
2185,max_ml,10,10,1,3,0.05,0.95,0.8847493564203878,17,0.0,1,0.0,1,0.0,1
2186,max_ml,10,10,1,3,0.05,0.95,0.904502181398889,10,0.0,1,0.0,1,0.0,1
2187,max_ml,10,10,1,3,0.05,0.95,0.9096583764650522,20,0.0,1,0.0,1,0.0,1
2188,max_ml,10,10,1,3,0.05,0.95,0.8355913690267849,25,0.0,1,0.0,1,0.0,1
2189,max_ml,10,10,1,3,0.05,0.95,0.8686657844808783,20,0.0,1,0.0,1,0.0,1
2190,max_ml,10,10,1,3,0.05,0.95,0.8595240564899735,3,1.0,1,1.0,1,1.0,1
2191,max_ml,10,10,1,3,0.05,0.95,0.825498030159073,6,1.0,1,1.0,1,1.0,1
2192,max_ml,10,10,1,3,0.05,0.95,0.8282588359430663,2,1.0,1,1.0,1,1.0,1
2193,max_ml,10,10,1,3,0.05,0.95,0.9203529425337738,7,0.0,1,0.0,1,0.0,1
2194,max_ml,10,10,1,3,0.05,0.95,0.8184376681159043,3,1.0,1,1.0,1,1.0,1
2195,max_ml,10,10,1,3,0.05,0.95,0.8984419313393543,14,1.0,1,1.0,1,1.0,1
2196,max_ml,10,10,1,3,0.05,0.95,0.9015469457410332,14,1.0,1,1.0,1,1.0,1
2197,max_ml,10,10,1,3,0.05,0.95,0.8296744413785849,10,0.0,1,0.0,1,0.0,1
2198,max_ml,10,10,1,3,0.05,0.95,0.9362239953480168,6,1.0,1,1.0,1,1.0,1
2199,max_ml,10,10,1,3,0.05,0.95,0.9036774489690206,23,0.0,1,0.0,1,0.0,1
2200,max_ml,10,10,1,3,0.05,0.95,0.8721828023116533,11,0.0,1,0.0,1,0.0,1
2201,max_ml,10,10,1,3,0.05,0.95,0.89330294134356,18,0.0,1,0.0,1,0.0,1
2202,max_ml,10,10,1,3,0.05,0.95,0.9477289741712132,31,0.0,1,0.0,1,0.0,1
2203,max_ml,10,10,1,3,0.05,0.95,0.8294788137921321,7,1.0,1,1.0,1,1.0,1
2204,max_ml,10,10,1,3,0.05,0.95,0.8614652792267924,5,1.0,1,1.0,1,1.0,1
2205,max_ml,10,10,1,3,0.05,0.95,0.9382823883462682,19,0.0,1,0.0,1,0.0,1
2206,max_ml,10,10,1,3,0.05,0.95,0.910600668485627,6,1.0,1,1.0,1,1.0,1
2207,max_ml,10,10,1,3,0.05,0.95,0.9356759421371006,24,0.0,1,0.0,1,0.0,1
2208,max_ml,10,10,1,3,0.05,0.95,0.9047197648577504,9,0.0,1,0.0,1,0.0,1
2209,max_ml,10,10,1,3,0.05,0.95,0.8560577414584444,8,0.0,1,0.0,1,0.0,1
2210,max_ml,10,10,1,3,0.05,0.95,0.8685857220040069,5,1.0,1,1.0,1,0.0,0
2211,max_ml,10,10,1,3,0.05,0.95,0.8585017557373201,7,1.0,1,1.0,1,1.0,1
2212,max_ml,10,10,1,3,0.05,0.95,0.9235020660331074,32,0.0,1,0.0,1,0.0,1
2213,max_ml,10,10,1,3,0.05,0.95,0.8665135387599234,6,0.0,1,0.0,1,0.0,1
2214,max_ml,10,10,1,3,0.05,0.95,0.8886309506157816,10,0.0,0,1.0,1,1.0,1
2215,max_ml,10,10,1,3,0.05,0.95,0.9023915416180106,6,1.0,1,1.0,1,1.0,1
2216,max_ml,10,10,1,3,0.05,0.95,0.9481480300110904,5,1.0,1,1.0,1,0.0,0
2217,max_ml,10,10,1,3,0.05,0.95,0.7389144380647499,6,1.0,1,1.0,1,1.0,1
2218,max_ml,10,10,1,3,0.05,0.95,0.9236051360750734,46,0.0,1,0.0,1,0.0,1
2219,max_ml,10,10,1,3,0.05,0.95,0.9241057326042452,8,0.0,1,0.0,1,0.0,1
2220,max_ml,10,10,1,3,0.05,0.95,0.8487940404505895,5,1.0,1,1.0,1,1.0,1
2221,max_ml,10,10,1,3,0.05,0.95,0.9195541338588706,34,0.0,1,0.0,1,0.0,1
2222,max_ml,10,10,1,3,0.05,0.95,0.7954188254775272,9,0.0,1,0.0,1,0.0,1
2223,max_ml,10,10,1,3,0.05,0.95,0.9444371471581224,17,0.0,1,0.0,1,0.0,1
2224,max_ml,10,10,1,3,0.05,0.95,0.8554218653010289,17,0.0,1,0.0,1,0.0,1
2225,max_ml,10,10,1,3,0.05,0.95,0.9392329637050804,11,0.0,0,1.0,1,0.0,0
2226,max_ml,10,10,1,3,0.05,0.95,0.6635469862601133,3,1.0,1,1.0,1,1.0,1
2227,max_ml,10,10,1,3,0.05,0.95,0.8154834873751842,3,1.0,1,1.0,1,1.0,1
2228,max_ml,10,10,1,3,0.05,0.95,0.9498792585991668,6,1.0,1,1.0,1,0.0,0
2229,max_ml,10,10,1,3,0.05,0.95,0.9416014714844042,30,0.0,1,0.0,1,0.0,1
2230,max_ml,10,10,1,3,0.05,0.95,0.8946715011437171,7,1.0,1,1.0,1,1.0,1
2231,max_ml,10,10,1,3,0.05,0.95,0.9215425669590503,33,0.0,1,0.0,1,0.0,1
2232,max_ml,10,10,1,3,0.05,0.95,0.936666288863082,4,1.0,1,1.0,1,1.0,1
2233,max_ml,10,10,1,3,0.05,0.95,0.8510916240880895,3,1.0,1,1.0,1,1.0,1
2234,max_ml,10,10,1,3,0.05,0.95,0.8524342179926073,8,0.0,1,0.0,1,0.0,1
2235,max_ml,10,10,1,3,0.05,0.95,0.9373195993337642,15,0.0,0,0.0,0,1.0,1
2236,max_ml,10,10,1,3,0.05,0.95,0.7899331234845222,6,1.0,1,1.0,1,1.0,1
2237,max_ml,10,10,1,3,0.05,0.95,0.938384769571012,34,0.0,1,0.0,1,0.0,1
2238,max_ml,10,10,1,3,0.05,0.95,0.7873381327795392,14,0.0,1,0.0,1,0.0,1
2239,max_ml,10,10,1,3,0.05,0.95,0.9092760714556444,24,0.0,1,0.0,1,0.0,1
2240,max_ml,10,10,1,3,0.05,0.95,0.8717218125774797,19,0.0,1,0.0,1,0.0,1
2241,max_ml,10,10,1,3,0.05,0.95,0.9490344288199478,49,0.0,1,0.0,1,0.0,1
2242,max_ml,10,10,1,3,0.05,0.95,0.8526072374998797,7,1.0,1,1.0,1,1.0,1
2243,max_ml,10,10,1,3,0.05,0.95,0.8990966091764538,2,1.0,1,1.0,1,1.0,1
2244,max_ml,10,10,1,3,0.05,0.95,0.7648153889032041,8,1.0,1,1.0,1,1.0,1
2245,max_ml,10,10,1,3,0.05,0.95,0.6168494783284578,1,1.0,1,1.0,1,1.0,1
2246,max_ml,10,10,1,3,0.05,0.95,0.914125986241092,47,0.0,1,0.0,1,0.0,1
2247,max_ml,10,10,1,3,0.05,0.95,0.8935349802210045,3,1.0,1,1.0,1,1.0,1
2248,max_ml,10,10,1,3,0.05,0.95,0.9404564821774776,18,0.0,1,0.0,1,0.0,1
2249,max_ml,10,10,1,3,0.05,0.95,0.9025216949034468,9,0.0,1,0.0,1,0.0,1
2250,max_ml,10,10,1,3,0.05,0.95,0.9475535427127804,9,1.0,1,1.0,1,1.0,1
2251,max_ml,10,10,1,3,0.05,0.95,0.9228705134717996,7,1.0,1,1.0,1,1.0,1
2252,max_ml,10,10,1,3,0.05,0.95,0.6226786793901093,3,1.0,1,1.0,1,1.0,1
2253,max_ml,10,10,1,3,0.05,0.95,0.8859508152473596,6,1.0,1,1.0,1,0.0,0
2254,max_ml,10,10,1,3,0.05,0.95,0.838262318227337,8,1.0,1,0.0,0,0.0,0
2255,max_ml,10,10,1,3,0.05,0.95,0.8556146064109885,3,1.0,1,1.0,1,1.0,1
2256,max_ml,10,10,1,3,0.05,0.95,0.6901375116488124,5,1.0,1,1.0,1,1.0,1
2257,max_ml,10,10,1,3,0.05,0.95,0.9309808005465852,3,1.0,1,1.0,1,1.0,1
2258,max_ml,10,10,1,3,0.05,0.95,0.943568239561918,9,0.0,1,0.0,1,0.0,1
2259,max_ml,10,10,1,3,0.05,0.95,0.8879275692186732,12,0.0,1,0.0,1,0.0,1
2260,max_ml,10,10,1,3,0.05,0.95,0.9060527470475688,6,1.0,1,1.0,1,1.0,1
2261,max_ml,10,10,1,3,0.05,0.95,0.948752951138308,21,0.0,1,0.0,1,0.0,1
2262,max_ml,10,10,1,3,0.05,0.95,0.9443175299258836,69,0.0,1,0.0,1,0.0,1
2263,max_ml,10,10,1,3,0.05,0.95,0.9317217150107452,23,0.0,1,0.0,1,0.0,1
2264,max_ml,10,10,1,3,0.05,0.95,0.9425712565413544,40,0.0,1,0.0,1,0.0,1
2265,max_ml,10,10,1,3,0.05,0.95,0.9460053637265338,7,1.0,1,1.0,1,0.0,0
2266,max_ml,10,10,1,3,0.05,0.95,0.9292117098086838,28,0.0,1,0.0,1,0.0,1
2267,max_ml,10,10,1,3,0.05,0.95,0.9389503395869188,13,0.0,1,0.0,1,0.0,1
2268,max_ml,10,10,1,3,0.05,0.95,0.8950961769685449,19,0.0,1,0.0,1,0.0,1
2269,max_ml,10,10,1,3,0.05,0.95,0.8277014113060963,11,0.0,1,0.0,1,0.0,1
2270,max_ml,10,10,1,3,0.05,0.95,0.7967814133955534,3,1.0,1,1.0,1,1.0,1
2271,max_ml,10,10,1,3,0.05,0.95,0.9328658369126734,8,1.0,1,0.0,0,1.0,1
2272,max_ml,10,10,1,3,0.05,0.95,0.8838324374385842,3,1.0,1,1.0,1,1.0,1
2273,max_ml,10,10,1,3,0.05,0.95,0.828423856312251,3,1.0,1,1.0,1,1.0,1
2274,max_ml,10,10,1,3,0.05,0.95,0.8439178005567043,10,1.0,1,1.0,1,1.0,1
2275,max_ml,10,10,1,3,0.05,0.95,0.922425322776954,10,0.0,1,0.0,1,0.0,1
2276,max_ml,10,10,1,3,0.05,0.95,0.9407519467895108,21,0.0,1,0.0,1,0.0,1
2277,max_ml,10,10,1,3,0.05,0.95,0.907219258644885,12,0.0,1,0.0,1,0.0,1
2278,max_ml,10,10,1,3,0.05,0.95,0.9347748952802416,30,0.0,1,0.0,1,0.0,1
2279,max_ml,10,10,1,3,0.05,0.95,0.949951793151926,24,0.0,1,0.0,1,0.0,1
2280,max_ml,10,10,1,3,0.05,0.95,0.7779514426481856,5,1.0,1,1.0,1,1.0,1
2281,max_ml,10,10,1,3,0.05,0.95,0.9090690149542576,45,0.0,1,0.0,1,0.0,1
2282,max_ml,10,10,1,3,0.05,0.95,0.9170736636686098,28,0.0,1,0.0,1,0.0,1
2283,max_ml,10,10,1,3,0.05,0.95,0.935501394172118,17,0.0,1,0.0,1,0.0,1
2284,max_ml,10,10,1,3,0.05,0.95,0.6382816794731047,4,1.0,1,1.0,1,1.0,1
2285,max_ml,10,10,1,3,0.05,0.95,0.890001993319643,8,1.0,1,1.0,1,1.0,1
2286,max_ml,10,10,1,3,0.05,0.95,0.8720629898364316,5,1.0,1,1.0,1,1.0,1
2287,max_ml,10,10,1,3,0.05,0.95,0.935786842688814,54,0.0,1,0.0,1,0.0,1
2288,max_ml,10,10,1,3,0.05,0.95,0.8802773852776024,7,1.0,1,1.0,1,1.0,1
2289,max_ml,10,10,1,3,0.05,0.95,0.7593326242537121,14,0.0,1,0.0,1,0.0,1
2290,max_ml,10,10,1,3,0.05,0.95,0.925721578444214,23,0.0,1,0.0,1,0.0,1
2291,max_ml,10,10,1,3,0.05,0.95,0.8560351228624901,3,1.0,1,1.0,1,1.0,1
2292,max_ml,10,10,1,3,0.05,0.95,0.9360678012806544,8,0.0,1,0.0,1,0.0,1
2293,max_ml,10,10,1,3,0.05,0.95,0.9482077644654132,6,1.0,1,1.0,1,1.0,1
2294,max_ml,10,10,1,3,0.05,0.95,0.8387449724627482,8,0.0,1,0.0,1,0.0,1
2295,max_ml,10,10,1,3,0.05,0.95,0.831786325212808,4,1.0,1,1.0,1,1.0,1
2296,max_ml,10,10,1,3,0.05,0.95,0.7771302749011261,4,1.0,1,1.0,1,1.0,1
2297,max_ml,10,10,1,3,0.05,0.95,0.8687674423054401,5,1.0,1,1.0,1,1.0,1
2298,max_ml,10,10,1,3,0.05,0.95,0.9152201841920994,9,0.0,1,0.0,1,0.0,1
2299,max_ml,10,10,1,3,0.05,0.95,0.8857859277355009,6,1.0,1,1.0,1,1.0,1
2300,max_ml,10,10,1,3,0.05,0.95,0.7613876276016607,9,0.0,1,0.0,1,0.0,1
2301,max_ml,10,10,1,3,0.05,0.95,0.877178391633044,27,0.0,1,0.0,1,0.0,1
2302,max_ml,10,10,1,3,0.05,0.95,0.7517156615217458,7,0.0,1,0.0,1,0.0,1
2303,max_ml,10,10,1,3,0.05,0.95,0.91516144695417,7,0.0,1,0.0,1,0.0,1
2304,max_ml,10,10,1,3,0.05,0.95,0.8436820857480746,6,1.0,1,1.0,1,1.0,1
2305,max_ml,10,10,1,3,0.05,0.95,0.8513054213456315,4,1.0,1,1.0,1,1.0,1
2306,max_ml,10,10,1,3,0.05,0.95,0.8728771960825492,6,1.0,1,1.0,1,1.0,1
2307,max_ml,10,10,1,3,0.05,0.95,0.7928539073962333,8,0.0,1,0.0,1,0.0,1
2308,max_ml,10,10,1,3,0.05,0.95,0.941893814692222,3,1.0,1,1.0,1,1.0,1
2309,max_ml,10,10,1,3,0.05,0.95,0.5639269746712395,3,1.0,1,1.0,1,1.0,1
2310,max_ml,10,10,1,3,0.05,0.95,0.7958040726638357,8,1.0,1,1.0,1,1.0,1
2311,max_ml,10,10,1,3,0.05,0.95,0.8886273627241215,14,0.0,1,0.0,1,0.0,1
2312,max_ml,10,10,1,3,0.05,0.95,0.8838617168492704,13,0.0,1,0.0,1,0.0,1
2313,max_ml,10,10,1,3,0.05,0.95,0.8407201272166858,7,1.0,1,1.0,1,1.0,1
2314,max_ml,10,10,1,3,0.05,0.95,0.8113727481749929,7,0.0,0,0.0,0,1.0,1
2315,max_ml,10,10,1,3,0.05,0.95,0.8612169887478699,8,1.0,1,1.0,1,1.0,1
2316,max_ml,10,10,1,3,0.05,0.95,0.9422171200968028,22,0.0,1,0.0,1,0.0,1
2317,max_ml,10,10,1,3,0.05,0.95,0.8639601670257179,6,1.0,1,1.0,1,1.0,1
2318,max_ml,10,10,1,3,0.05,0.95,0.9066639453769942,19,0.0,1,0.0,1,0.0,1
2319,max_ml,10,10,1,3,0.05,0.95,0.9428219092752692,4,1.0,1,1.0,1,1.0,1
2320,max_ml,10,10,1,3,0.05,0.95,0.8524953456864831,7,0.0,1,0.0,1,0.0,1
2321,max_ml,10,10,1,3,0.05,0.95,0.7585290813536822,11,0.0,0,1.0,1,1.0,1
2322,max_ml,10,10,1,3,0.05,0.95,0.7627116497226631,3,1.0,1,1.0,1,1.0,1
2323,max_ml,10,10,1,3,0.05,0.95,0.9182112575568248,10,0.0,1,0.0,1,0.0,1
2324,max_ml,10,10,1,3,0.05,0.95,0.8516648461998007,5,1.0,1,1.0,1,1.0,1
2325,max_ml,10,10,1,3,0.05,0.95,0.879665809547972,6,0.0,1,0.0,1,0.0,1
2326,max_ml,10,10,1,3,0.05,0.95,0.8935786212550701,7,0.0,1,0.0,1,0.0,1
2327,max_ml,10,10,1,3,0.05,0.95,0.8158720946544361,10,1.0,1,1.0,1,1.0,1
2328,max_ml,10,10,1,3,0.05,0.95,0.9234226471505868,8,1.0,1,1.0,1,0.0,0
2329,max_ml,10,10,1,3,0.05,0.95,0.8169136701757225,3,1.0,1,1.0,1,1.0,1
2330,max_ml,10,10,1,3,0.05,0.95,0.9352788880882448,26,0.0,1,0.0,1,0.0,1
2331,max_ml,10,10,1,3,0.05,0.95,0.9470451130810782,18,0.0,1,0.0,1,0.0,1
2332,max_ml,10,10,1,3,0.05,0.95,0.7537521778462856,3,1.0,1,1.0,1,1.0,1
2333,max_ml,10,10,1,3,0.05,0.95,0.8881592008200588,13,0.0,1,0.0,1,0.0,1
2334,max_ml,10,10,1,3,0.05,0.95,0.8792581344634537,6,1.0,1,1.0,1,1.0,1
2335,max_ml,10,10,1,3,0.05,0.95,0.9278480286098808,5,1.0,1,1.0,1,1.0,1
2336,max_ml,10,10,1,3,0.05,0.95,0.9198216342854516,11,0.0,1,0.0,1,0.0,1
2337,max_ml,10,10,1,3,0.05,0.95,0.859368772240629,7,0.0,0,1.0,1,1.0,1
2338,max_ml,10,10,1,3,0.05,0.95,0.8794310953889767,6,1.0,1,1.0,1,1.0,1
2339,max_ml,10,10,1,3,0.05,0.95,0.8318436648428941,5,1.0,1,1.0,1,1.0,1
2340,max_ml,10,10,1,3,0.05,0.95,0.9383053865363516,12,0.0,1,0.0,1,0.0,1
2341,max_ml,10,10,1,3,0.05,0.95,0.9363513763940138,12,0.0,0,0.0,0,1.0,1
2342,max_ml,10,10,1,3,0.05,0.95,0.927831213400836,68,0.0,1,0.0,1,0.0,1
2343,max_ml,10,10,1,3,0.05,0.95,0.863427078693178,8,0.0,0,0.0,0,1.0,1
2344,max_ml,10,10,1,3,0.05,0.95,0.9320589373070808,47,0.0,1,0.0,1,0.0,1
2345,max_ml,10,10,1,3,0.05,0.95,0.8317272075299654,10,1.0,1,1.0,1,1.0,1
2346,max_ml,10,10,1,3,0.05,0.95,0.9213751334412612,6,1.0,1,1.0,1,1.0,1
2347,max_ml,10,10,1,3,0.05,0.95,0.9015798203272394,12,0.0,1,0.0,1,0.0,1
2348,max_ml,10,10,1,3,0.05,0.95,0.6464317050690306,4,1.0,1,1.0,1,1.0,1
2349,max_ml,10,10,1,3,0.05,0.95,0.8290124626466809,3,1.0,1,1.0,1,1.0,1
2350,max_ml,10,10,1,3,0.05,0.95,0.7655651242981685,5,1.0,1,1.0,1,1.0,1
2351,max_ml,10,10,1,3,0.05,0.95,0.7403528056476855,3,1.0,1,1.0,1,1.0,1
2352,max_ml,10,10,1,3,0.05,0.95,0.8433949442385169,13,1.0,1,1.0,1,1.0,1
2353,max_ml,10,10,1,3,0.05,0.95,0.9449373719096212,16,0.0,0,0.0,0,1.0,1
2354,max_ml,10,10,1,3,0.05,0.95,0.8896036164676973,10,0.0,1,0.0,1,0.0,1
2355,max_ml,10,10,1,3,0.05,0.95,0.6353602757883952,4,1.0,1,1.0,1,1.0,1
2356,max_ml,10,10,1,3,0.05,0.95,0.7304491027577585,10,0.0,1,0.0,1,0.0,1
2357,max_ml,10,10,1,3,0.05,0.95,0.8553248964725273,5,1.0,1,1.0,1,1.0,1
2358,max_ml,10,10,1,3,0.05,0.95,0.8146054539799806,4,1.0,1,1.0,1,1.0,1
2359,max_ml,10,10,1,3,0.05,0.95,0.9272856611308408,7,1.0,1,1.0,1,1.0,1
2360,max_ml,10,10,1,3,0.05,0.95,0.9128881436038288,5,1.0,1,1.0,1,1.0,1
2361,max_ml,10,10,1,3,0.05,0.95,0.7094893772800575,6,1.0,1,1.0,1,1.0,1
2362,max_ml,10,10,1,3,0.05,0.95,0.875603963569014,10,0.0,1,0.0,1,0.0,1
2363,max_ml,10,10,1,3,0.05,0.95,0.93941965475635,36,0.0,1,0.0,1,0.0,1
2364,max_ml,10,10,1,3,0.05,0.95,0.9238096480401712,16,0.0,1,0.0,1,0.0,1
2365,max_ml,10,10,1,3,0.05,0.95,0.9215406112713038,34,0.0,1,0.0,1,0.0,1
2366,max_ml,10,10,1,3,0.05,0.95,0.9327193365053744,13,0.0,1,0.0,1,0.0,1
2367,max_ml,10,10,1,3,0.05,0.95,0.9367918542263396,8,1.0,1,0.0,0,0.0,0
2368,max_ml,10,10,1,3,0.05,0.95,0.8257924097042164,13,1.0,1,1.0,1,1.0,1
2369,max_ml,10,10,1,3,0.05,0.95,0.8052904856948123,6,1.0,1,1.0,1,1.0,1
2370,max_ml,10,10,1,3,0.05,0.95,0.8976781852937802,24,0.0,1,0.0,1,0.0,1
2371,max_ml,10,10,1,3,0.05,0.95,0.8663575078760135,6,1.0,1,1.0,1,1.0,1
2372,max_ml,10,10,1,3,0.05,0.95,0.7497564278742469,6,1.0,1,1.0,1,1.0,1
2373,max_ml,10,10,1,3,0.05,0.95,0.9143649181545116,15,0.0,1,0.0,1,0.0,1
2374,max_ml,10,10,1,3,0.05,0.95,0.8687781034542017,7,1.0,1,1.0,1,1.0,1
2375,max_ml,10,10,1,3,0.05,0.95,0.8335983596447633,2,1.0,1,1.0,1,1.0,1
2376,max_ml,10,10,1,3,0.05,0.95,0.8044057659931315,8,1.0,1,1.0,1,1.0,1
2377,max_ml,10,10,1,3,0.05,0.95,0.9185689121514063,12,0.0,1,0.0,1,0.0,1
2378,max_ml,10,10,1,3,0.05,0.95,0.9090245453898412,5,1.0,1,1.0,1,1.0,1
2379,max_ml,10,10,1,3,0.05,0.95,0.8963744142046585,7,1.0,1,1.0,1,1.0,1
2380,max_ml,10,10,1,3,0.05,0.95,0.9229584058672964,13,0.0,1,0.0,1,0.0,1
2381,max_ml,10,10,1,3,0.05,0.95,0.9081183075755074,6,1.0,1,1.0,1,1.0,1
2382,max_ml,10,10,1,3,0.05,0.95,0.8449667381814696,3,1.0,1,1.0,1,1.0,1
2383,max_ml,10,10,1,3,0.05,0.95,0.8788256280431196,11,0.0,1,0.0,1,0.0,1
2384,max_ml,10,10,1,3,0.05,0.95,0.9235703607446796,4,1.0,1,1.0,1,1.0,1
2385,max_ml,10,10,1,3,0.05,0.95,0.895492861309673,13,0.0,1,0.0,1,0.0,1
2386,max_ml,10,10,1,3,0.05,0.95,0.9363899104611224,13,0.0,1,0.0,1,0.0,1
2387,max_ml,10,10,1,3,0.05,0.95,0.9377343841447404,22,0.0,1,0.0,1,0.0,1
2388,max_ml,10,10,1,3,0.05,0.95,0.8599045857309472,2,1.0,1,1.0,1,1.0,1
2389,max_ml,10,10,1,3,0.05,0.95,0.8835270190151221,8,1.0,1,1.0,1,1.0,1
2390,max_ml,10,10,1,3,0.05,0.95,0.8978720900028071,16,0.0,1,0.0,1,0.0,1
2391,max_ml,10,10,1,3,0.05,0.95,0.9328017100123308,12,0.0,1,0.0,1,0.0,1
2392,max_ml,10,10,1,3,0.05,0.95,0.7257036608743779,7,1.0,1,1.0,1,1.0,1
2393,max_ml,10,10,1,3,0.05,0.95,0.8767728513200479,17,0.0,1,0.0,1,0.0,1
2394,max_ml,10,10,1,3,0.05,0.95,0.9405822550469164,13,0.0,1,0.0,1,0.0,1
2395,max_ml,10,10,1,3,0.05,0.95,0.8710359705345769,12,1.0,1,1.0,1,1.0,1
2396,max_ml,10,10,1,3,0.05,0.95,0.8552267151445901,12,0.0,1,0.0,1,0.0,1
2397,max_ml,10,10,1,3,0.05,0.95,0.8979487830334418,15,0.0,1,0.0,1,0.0,1
2398,max_ml,10,10,1,3,0.05,0.95,0.8131569477060518,5,1.0,1,1.0,1,1.0,1
2399,max_ml,10,10,1,3,0.05,0.95,0.6729076774073166,7,1.0,1,1.0,1,1.0,1
2400,max_ml,10,10,1,3,0.05,0.95,0.940456988522007,19,0.0,1,0.0,1,0.0,1
2401,max_ml,10,10,1,3,0.05,0.95,0.7903346864133123,4,1.0,1,1.0,1,1.0,1
2402,max_ml,10,10,1,3,0.05,0.95,0.7945219593246272,7,1.0,1,1.0,1,1.0,1
2403,max_ml,10,10,1,3,0.05,0.95,0.6993215104812824,4,1.0,1,1.0,1,1.0,1
2404,max_ml,10,10,1,3,0.05,0.95,0.8741267106837082,12,1.0,1,1.0,1,1.0,1
2405,max_ml,10,10,1,3,0.05,0.95,0.8989150588639094,14,0.0,1,0.0,1,0.0,1
2406,max_ml,10,10,1,3,0.05,0.95,0.888023559870473,8,1.0,1,1.0,1,0.0,0
2407,max_ml,10,10,1,3,0.05,0.95,0.9362718010292468,17,0.0,1,0.0,1,0.0,1
2408,max_ml,10,10,1,3,0.05,0.95,0.8831041516751654,9,1.0,1,1.0,1,1.0,1
2409,max_ml,10,10,1,3,0.05,0.95,0.8433626425212062,6,1.0,1,1.0,1,1.0,1
2410,max_ml,10,10,1,3,0.05,0.95,0.8099809812289847,17,0.0,1,0.0,1,0.0,1
2411,max_ml,10,10,1,3,0.05,0.95,0.9110560727259864,8,1.0,1,1.0,1,1.0,1
2412,max_ml,10,10,1,3,0.05,0.95,0.926300921052014,8,0.0,1,0.0,1,0.0,1
2413,max_ml,10,10,1,3,0.05,0.95,0.8156588088846223,7,1.0,1,1.0,1,1.0,1
2414,max_ml,10,10,1,3,0.05,0.95,0.8032618801309154,9,0.0,1,0.0,1,0.0,1
2415,max_ml,10,10,1,3,0.05,0.95,0.8011642512248173,5,1.0,1,1.0,1,1.0,1
2416,max_ml,10,10,1,3,0.05,0.95,0.8849285606964489,17,0.0,1,0.0,1,0.0,1
2417,max_ml,10,10,1,3,0.05,0.95,0.9083215655702036,25,0.0,1,0.0,1,0.0,1
2418,max_ml,10,10,1,3,0.05,0.95,0.9487074988605436,60,0.0,1,0.0,1,0.0,1
2419,max_ml,10,10,1,3,0.05,0.95,0.8281351140937655,14,1.0,1,1.0,1,1.0,1
2420,max_ml,10,10,1,3,0.05,0.95,0.8398064094530587,15,0.0,1,0.0,1,0.0,1
2421,max_ml,10,10,1,3,0.05,0.95,0.8696014520922527,12,1.0,1,1.0,1,1.0,1
2422,max_ml,10,10,1,3,0.05,0.95,0.7351477457724871,3,1.0,1,1.0,1,1.0,1
2423,max_ml,10,10,1,3,0.05,0.95,0.9487026659851274,8,0.0,1,0.0,1,0.0,1
2424,max_ml,10,10,1,3,0.05,0.95,0.8684293960592936,7,1.0,1,1.0,1,1.0,1
2425,max_ml,10,10,1,3,0.05,0.95,0.8745640910958339,12,1.0,1,1.0,1,1.0,1
2426,max_ml,10,10,1,3,0.05,0.95,0.9122044547830366,9,0.0,1,0.0,1,0.0,1
2427,max_ml,10,10,1,3,0.05,0.95,0.7283369259986763,4,1.0,1,1.0,1,1.0,1
2428,max_ml,10,10,1,3,0.05,0.95,0.8963769730732746,5,1.0,1,1.0,1,1.0,1
2429,max_ml,10,10,1,3,0.05,0.95,0.5468979810885137,2,1.0,1,1.0,1,1.0,1
2430,max_ml,10,10,1,3,0.05,0.95,0.854768859071249,11,1.0,1,1.0,1,1.0,1
2431,max_ml,10,10,1,3,0.05,0.95,0.5260194867490241,3,1.0,1,1.0,1,1.0,1
2432,max_ml,10,10,1,3,0.05,0.95,0.9051868631877829,10,0.0,1,0.0,1,0.0,1
2433,max_ml,10,10,1,3,0.05,0.95,0.8580568032064013,9,0.0,1,0.0,1,0.0,1
2434,max_ml,10,10,1,3,0.05,0.95,0.8335605573233015,13,0.0,1,0.0,1,0.0,1
2435,max_ml,10,10,1,3,0.05,0.95,0.829844864613639,5,1.0,1,1.0,1,1.0,1
2436,max_ml,10,10,1,3,0.05,0.95,0.6948655164836293,12,0.0,1,0.0,1,0.0,1
2437,max_ml,10,10,1,3,0.05,0.95,0.7927694158561365,6,1.0,1,1.0,1,1.0,1
2438,max_ml,10,10,1,3,0.05,0.95,0.9029479338443,18,0.0,1,0.0,1,0.0,1
2439,max_ml,10,10,1,3,0.05,0.95,0.885176476075875,12,0.0,0,0.0,0,1.0,1
2440,max_ml,10,10,1,3,0.05,0.95,0.8558598245763755,6,1.0,1,1.0,1,1.0,1
2441,max_ml,10,10,1,3,0.05,0.95,0.907323347119752,6,1.0,1,1.0,1,1.0,1
2442,max_ml,10,10,1,3,0.05,0.95,0.9103754316619528,9,0.0,1,0.0,1,0.0,1
2443,max_ml,10,10,1,3,0.05,0.95,0.9161155376284263,5,0.0,1,0.0,1,0.0,1
2444,max_ml,10,10,1,3,0.05,0.95,0.7613222456612122,13,0.0,1,0.0,1,0.0,1
2445,max_ml,10,10,1,3,0.05,0.95,0.8800690761458579,19,0.0,1,0.0,1,0.0,1
2446,max_ml,10,10,1,3,0.05,0.95,0.8068724840102368,6,0.0,0,0.0,0,1.0,1
2447,max_ml,10,10,1,3,0.05,0.95,0.8318853451379814,9,1.0,1,1.0,1,1.0,1
2448,max_ml,10,10,1,3,0.05,0.95,0.9023439781964115,15,0.0,1,0.0,1,0.0,1
2449,max_ml,10,10,1,3,0.05,0.95,0.8883066570027885,3,1.0,1,1.0,1,1.0,1
2450,max_ml,10,10,1,3,0.05,0.95,0.937824500137442,40,0.0,1,0.0,1,0.0,1
2451,max_ml,10,10,1,3,0.05,0.95,0.9285886118681572,32,0.0,1,0.0,1,0.0,1
2452,max_ml,10,10,1,3,0.05,0.95,0.8505889627962263,4,1.0,1,1.0,1,1.0,1
2453,max_ml,10,10,1,3,0.05,0.95,0.9177877231066972,29,0.0,1,0.0,1,0.0,1
2454,max_ml,10,10,1,3,0.05,0.95,0.911638219112204,17,0.0,1,0.0,1,0.0,1
2455,max_ml,10,10,1,3,0.05,0.95,0.8505825998279432,17,0.0,1,0.0,1,0.0,1
2456,max_ml,10,10,1,3,0.05,0.95,0.941501691736718,46,0.0,1,0.0,1,0.0,1
2457,max_ml,10,10,1,3,0.05,0.95,0.910189890220775,4,1.0,1,1.0,1,1.0,1
2458,max_ml,10,10,1,3,0.05,0.95,0.9492118981475351,24,0.0,1,0.0,1,0.0,1
2459,max_ml,10,10,1,3,0.05,0.95,0.8996548954427636,10,0.0,1,0.0,1,0.0,1
2460,max_ml,10,10,1,3,0.05,0.95,0.9405787333378238,11,0.0,1,0.0,1,0.0,1
2461,max_ml,10,10,1,3,0.05,0.95,0.9416478944807116,4,1.0,1,1.0,1,1.0,1
2462,max_ml,10,10,1,3,0.05,0.95,0.9306726351351676,28,0.0,1,0.0,1,0.0,1
2463,max_ml,10,10,1,3,0.05,0.95,0.8495856548161529,6,1.0,1,1.0,1,1.0,1
2464,max_ml,10,10,1,3,0.05,0.95,0.9015522970308792,4,1.0,1,1.0,1,1.0,1
2465,max_ml,10,10,1,3,0.05,0.95,0.6595306928816239,4,1.0,1,1.0,1,1.0,1
2466,max_ml,10,10,1,3,0.05,0.95,0.8484870517805905,4,1.0,1,1.0,1,1.0,1
2467,max_ml,10,10,1,3,0.05,0.95,0.7501222757330211,6,1.0,1,1.0,1,1.0,1
2468,max_ml,10,10,1,3,0.05,0.95,0.934171899289808,14,0.0,1,0.0,1,0.0,1
2469,max_ml,10,10,1,3,0.05,0.95,0.9012021530069252,6,1.0,1,1.0,1,1.0,1
2470,max_ml,10,10,1,3,0.05,0.95,0.9028050023142558,4,1.0,1,1.0,1,1.0,1
2471,max_ml,10,10,1,3,0.05,0.95,0.8895978088461145,9,0.0,0,0.0,0,1.0,1
2472,max_ml,10,10,1,3,0.05,0.95,0.8272990137188605,9,1.0,1,1.0,1,1.0,1
2473,max_ml,10,10,1,3,0.05,0.95,0.9462935857441896,20,0.0,1,0.0,1,0.0,1
2474,max_ml,10,10,1,3,0.05,0.95,0.7250919785450555,6,1.0,1,1.0,1,1.0,1
2475,max_ml,10,10,1,3,0.05,0.95,0.7932121684367581,10,0.0,1,0.0,1,0.0,1
2476,max_ml,10,10,1,3,0.05,0.95,0.852440734528132,8,0.0,1,0.0,1,0.0,1
2477,max_ml,10,10,1,3,0.05,0.95,0.8615457066803626,5,1.0,1,1.0,1,1.0,1
2478,max_ml,10,10,1,3,0.05,0.95,0.914529014606872,11,0.0,1,0.0,1,0.0,1
2479,max_ml,10,10,1,3,0.05,0.95,0.8076484920433177,6,1.0,1,1.0,1,1.0,1
2480,max_ml,10,10,1,3,0.05,0.95,0.8196003930188993,10,0.0,1,0.0,1,0.0,1
2481,max_ml,10,10,1,3,0.05,0.95,0.8801758352760789,15,0.0,1,0.0,1,0.0,1
2482,max_ml,10,10,1,3,0.05,0.95,0.838006120432564,8,1.0,1,1.0,1,1.0,1
2483,max_ml,10,10,1,3,0.05,0.95,0.939609082692074,10,0.0,1,0.0,1,0.0,1
2484,max_ml,10,10,1,3,0.05,0.95,0.8054264169052676,13,0.0,1,0.0,1,0.0,1
2485,max_ml,10,10,1,3,0.05,0.95,0.930876117817963,17,0.0,0,0.0,0,1.0,1
2486,max_ml,10,10,1,3,0.05,0.95,0.907703209803152,4,1.0,1,1.0,1,1.0,1
2487,max_ml,10,10,1,3,0.05,0.95,0.8606206682052271,8,0.0,1,0.0,1,0.0,1
2488,max_ml,10,10,1,3,0.05,0.95,0.949832003854463,11,0.0,1,0.0,1,0.0,1
2489,max_ml,10,10,1,3,0.05,0.95,0.925889842132934,10,0.0,0,1.0,1,0.0,0
2490,max_ml,10,10,1,3,0.05,0.95,0.9136166890818525,24,0.0,1,0.0,1,0.0,1
2491,max_ml,10,10,1,3,0.05,0.95,0.9414302051238364,27,0.0,1,0.0,1,0.0,1
2492,max_ml,10,10,1,3,0.05,0.95,0.9129296515450872,24,0.0,1,0.0,1,0.0,1
2493,max_ml,10,10,1,3,0.05,0.95,0.7444151355593942,10,0.0,0,1.0,1,0.0,0
2494,max_ml,10,10,1,3,0.05,0.95,0.9131163932280772,12,0.0,1,0.0,1,0.0,1
2495,max_ml,10,10,1,3,0.05,0.95,0.8654032763808759,3,1.0,1,1.0,1,1.0,1
2496,max_ml,10,10,1,3,0.05,0.95,0.9167246509905864,7,0.0,1,0.0,1,0.0,1
2497,max_ml,10,10,1,3,0.05,0.95,0.8441377571469405,4,1.0,1,1.0,1,1.0,1
2498,max_ml,10,10,1,3,0.05,0.95,0.9119283734545504,5,1.0,1,1.0,1,1.0,1
2499,max_ml,10,10,1,3,0.05,0.95,0.8843298246916443,38,0.0,1,0.0,1,0.0,1
2500,max_ml,10,10,1,3,0.05,0.95,0.6504951161089485,4,1.0,1,1.0,1,1.0,1
2501,max_ml,10,10,1,3,0.05,0.95,0.8656115081858109,26,0.0,1,0.0,1,0.0,1
2502,max_ml,10,10,1,3,0.05,0.95,0.7053830652291069,8,1.0,1,1.0,1,1.0,1
2503,max_ml,10,10,1,3,0.05,0.95,0.9415129703455696,6,0.0,1,0.0,1,0.0,1
2504,max_ml,10,10,1,3,0.05,0.95,0.9315124889879032,28,0.0,1,0.0,1,0.0,1
2505,max_ml,10,10,1,3,0.05,0.95,0.9478327416541524,16,0.0,1,0.0,1,0.0,1
2506,max_ml,10,10,1,3,0.05,0.95,0.9000071640984089,10,1.0,1,1.0,1,1.0,1
2507,max_ml,10,10,1,3,0.05,0.95,0.8321215145912079,7,1.0,1,1.0,1,1.0,1
2508,max_ml,10,10,1,3,0.05,0.95,0.8997211368271052,20,0.0,1,0.0,1,0.0,1
2509,max_ml,10,10,1,3,0.05,0.95,0.8297762262020398,2,1.0,1,1.0,1,1.0,1
2510,max_ml,10,10,1,3,0.05,0.95,0.9313310906505768,6,1.0,1,1.0,1,1.0,1
2511,max_ml,10,10,1,3,0.05,0.95,0.8058764943835265,13,0.0,1,0.0,1,0.0,1
2512,max_ml,10,10,1,3,0.05,0.95,0.8943253324371762,5,1.0,1,1.0,1,1.0,1
2513,max_ml,10,10,1,3,0.05,0.95,0.8109542845974023,16,0.0,1,0.0,1,0.0,1
2514,max_ml,10,10,1,3,0.05,0.95,0.8548514794247252,7,0.0,1,0.0,1,0.0,1
2515,max_ml,10,10,1,3,0.05,0.95,0.8666182082505285,35,0.0,1,0.0,1,0.0,1
2516,max_ml,10,10,1,3,0.05,0.95,0.7182641193788973,4,1.0,1,1.0,1,1.0,1
2517,max_ml,10,10,1,3,0.05,0.95,0.8982387605193798,35,0.0,1,0.0,1,0.0,1
2518,max_ml,10,10,1,3,0.05,0.95,0.944559988625948,17,0.0,1,0.0,1,0.0,1
2519,max_ml,10,10,1,3,0.05,0.95,0.7529816886855079,4,1.0,1,1.0,1,1.0,1
2520,max_ml,10,10,1,3,0.05,0.95,0.8644056595782116,20,0.0,1,0.0,1,0.0,1
2521,max_ml,10,10,1,3,0.05,0.95,0.9262096349493212,12,0.0,1,0.0,1,0.0,1
2522,max_ml,10,10,1,3,0.05,0.95,0.9027665874117196,9,0.0,1,0.0,1,0.0,1
2523,max_ml,10,10,1,3,0.05,0.95,0.9317140434379896,9,0.0,1,0.0,1,0.0,1
2524,max_ml,10,10,1,3,0.05,0.95,0.861177559744152,18,0.0,1,0.0,1,0.0,1
2525,max_ml,10,10,1,3,0.05,0.95,0.780654106364882,6,0.0,1,0.0,1,0.0,1
2526,max_ml,10,10,1,3,0.05,0.95,0.931903834012803,56,0.0,1,0.0,1,0.0,1
2527,max_ml,10,10,1,3,0.05,0.95,0.929414496759501,4,1.0,1,1.0,1,1.0,1
2528,max_ml,10,10,1,3,0.05,0.95,0.637618100940429,6,1.0,1,1.0,1,1.0,1
2529,max_ml,10,10,1,3,0.05,0.95,0.6522814579449845,3,1.0,1,1.0,1,1.0,1
2530,max_ml,10,10,1,3,0.05,0.95,0.9347834598465324,16,1.0,1,1.0,1,1.0,1
2531,max_ml,10,10,1,3,0.05,0.95,0.9257607174365788,38,0.0,1,0.0,1,0.0,1
2532,max_ml,10,10,1,3,0.05,0.95,0.8827462406516646,9,0.0,1,0.0,1,0.0,1
2533,max_ml,10,10,1,3,0.05,0.95,0.94807578216026,28,0.0,1,0.0,1,0.0,1
2534,max_ml,10,10,1,3,0.05,0.95,0.9429251605187048,8,0.0,1,0.0,1,0.0,1
2535,max_ml,10,10,1,3,0.05,0.95,0.904985613998676,7,1.0,1,1.0,1,1.0,1
2536,max_ml,10,10,1,3,0.05,0.95,0.9440038330643472,20,0.0,1,0.0,1,0.0,1
2537,max_ml,10,10,1,3,0.05,0.95,0.934770046215545,7,0.0,1,0.0,1,0.0,1
2538,max_ml,10,10,1,3,0.05,0.95,0.9321062091349668,10,1.0,1,1.0,1,1.0,1
2539,max_ml,10,10,1,3,0.05,0.95,0.9221750427294368,20,0.0,1,0.0,1,0.0,1
2540,max_ml,10,10,1,3,0.05,0.95,0.8244216587797896,12,0.0,1,0.0,1,0.0,1
2541,max_ml,10,10,1,3,0.05,0.95,0.7500739949674722,1,1.0,1,1.0,1,1.0,1
2542,max_ml,10,10,1,3,0.05,0.95,0.9232016422285884,26,0.0,1,0.0,1,0.0,1
2543,max_ml,10,10,1,3,0.05,0.95,0.8471723039908423,4,1.0,1,1.0,1,1.0,1
2544,max_ml,10,10,1,3,0.05,0.95,0.9219222103320918,8,0.0,1,0.0,1,0.0,1
2545,max_ml,10,10,1,3,0.05,0.95,0.9476946881185788,11,0.0,1,0.0,1,0.0,1
2546,max_ml,10,10,1,3,0.05,0.95,0.8437398053998536,5,1.0,1,1.0,1,1.0,1
2547,max_ml,10,10,1,3,0.05,0.95,0.9246466941968212,15,0.0,1,0.0,1,0.0,1
2548,max_ml,10,10,1,3,0.05,0.95,0.9414023001595656,4,1.0,1,1.0,1,1.0,1
2549,max_ml,10,10,1,3,0.05,0.95,0.940362571285026,5,1.0,1,1.0,1,1.0,1
2550,max_ml,10,10,1,3,0.05,0.95,0.8772961473840022,5,1.0,1,1.0,1,1.0,1
2551,max_ml,10,10,1,3,0.05,0.95,0.8600701259189706,7,0.0,0,1.0,1,1.0,1
2552,max_ml,10,10,1,3,0.05,0.95,0.8134638713370316,6,1.0,1,1.0,1,1.0,1
2553,max_ml,10,10,1,3,0.05,0.95,0.9207756110811212,18,0.0,1,0.0,1,0.0,1
2554,max_ml,10,10,1,3,0.05,0.95,0.9081463499202532,6,1.0,1,1.0,1,0.0,0
2555,max_ml,10,10,1,3,0.05,0.95,0.7606805409408015,3,1.0,1,1.0,1,1.0,1
2556,max_ml,10,10,1,3,0.05,0.95,0.913422699934492,10,0.0,1,0.0,1,0.0,1
2557,max_ml,10,10,1,3,0.05,0.95,0.9328914041157194,18,0.0,1,0.0,1,0.0,1
2558,max_ml,10,10,1,3,0.05,0.95,0.8396895303463334,11,0.0,1,0.0,1,0.0,1
2559,max_ml,10,10,1,3,0.05,0.95,0.7924734977925919,17,0.0,1,0.0,1,0.0,1
2560,max_ml,10,10,1,3,0.05,0.95,0.8622462286342762,16,0.0,1,0.0,1,0.0,1
2561,max_ml,10,10,1,3,0.05,0.95,0.7038487621094747,7,1.0,1,1.0,1,1.0,1
2562,max_ml,10,10,1,3,0.05,0.95,0.9399224467011104,7,0.0,1,0.0,1,0.0,1
2563,max_ml,10,10,1,3,0.05,0.95,0.8557765939951683,3,1.0,1,1.0,1,1.0,1
2564,max_ml,10,10,1,3,0.05,0.95,0.90895073789625,10,1.0,1,1.0,1,1.0,1
2565,max_ml,10,10,1,3,0.05,0.95,0.842548129978222,11,0.0,1,0.0,1,0.0,1
2566,max_ml,10,10,1,3,0.05,0.95,0.9466688993909632,13,0.0,1,0.0,1,0.0,1
2567,max_ml,10,10,1,3,0.05,0.95,0.9450994618187444,7,1.0,1,1.0,1,0.0,0
2568,max_ml,10,10,1,3,0.05,0.95,0.9272185599334076,5,1.0,1,1.0,1,1.0,1
2569,max_ml,10,10,1,3,0.05,0.95,0.9296149073237095,17,0.0,1,0.0,1,0.0,1
2570,max_ml,10,10,1,3,0.05,0.95,0.9077763321116848,15,0.0,1,0.0,1,0.0,1
2571,max_ml,10,10,1,3,0.05,0.95,0.8877951232015975,11,0.0,0,1.0,1,1.0,1
2572,max_ml,10,10,1,3,0.05,0.95,0.9154125757810362,14,0.0,1,0.0,1,0.0,1
2573,max_ml,10,10,1,3,0.05,0.95,0.8959115470354961,4,1.0,1,1.0,1,1.0,1
2574,max_ml,10,10,1,3,0.05,0.95,0.7961286538005266,9,0.0,1,0.0,1,0.0,1
2575,max_ml,10,10,1,3,0.05,0.95,0.9003811166552326,16,0.0,1,0.0,1,0.0,1
2576,max_ml,10,10,1,3,0.05,0.95,0.9278387718267757,5,1.0,1,1.0,1,1.0,1
2577,max_ml,10,10,1,3,0.05,0.95,0.8810105830636985,5,1.0,1,1.0,1,1.0,1
2578,max_ml,10,10,1,3,0.05,0.95,0.8614757779280598,4,1.0,1,1.0,1,1.0,1
2579,max_ml,10,10,1,3,0.05,0.95,0.9079223669618306,9,0.0,0,1.0,1,0.0,0
2580,max_ml,10,10,1,3,0.05,0.95,0.7645396873128946,19,0.0,1,0.0,1,0.0,1
2581,max_ml,10,10,1,3,0.05,0.95,0.9395362363080212,17,0.0,1,0.0,1,0.0,1
2582,max_ml,10,10,1,3,0.05,0.95,0.9326891311743792,4,1.0,1,1.0,1,1.0,1
2583,max_ml,10,10,1,3,0.05,0.95,0.8371870818628651,23,0.0,1,0.0,1,0.0,1
2584,max_ml,10,10,1,3,0.05,0.95,0.9334927258980232,14,0.0,1,0.0,1,0.0,1
2585,max_ml,10,10,1,3,0.05,0.95,0.8834106486212177,7,0.0,1,0.0,1,0.0,1
2586,max_ml,10,10,1,3,0.05,0.95,0.8988629602413404,13,0.0,1,0.0,1,0.0,1
2587,max_ml,10,10,1,3,0.05,0.95,0.92653257855254,24,0.0,1,0.0,1,0.0,1
2588,max_ml,10,10,1,3,0.05,0.95,0.9241297360759798,23,0.0,1,0.0,1,0.0,1
2589,max_ml,10,10,1,3,0.05,0.95,0.9118629019618402,27,0.0,1,0.0,1,0.0,1
2590,max_ml,10,10,1,3,0.05,0.95,0.6500434761296332,5,1.0,1,1.0,1,1.0,1
2591,max_ml,10,10,1,3,0.05,0.95,0.9332908359898318,10,0.0,1,0.0,1,0.0,1
2592,max_ml,10,10,1,3,0.05,0.95,0.9292286858344664,17,0.0,0,0.0,0,1.0,1
2593,max_ml,10,10,1,3,0.05,0.95,0.9368118590666192,25,0.0,1,0.0,1,0.0,1
2594,max_ml,10,10,1,3,0.05,0.95,0.9477314037782066,29,0.0,1,0.0,1,0.0,1
2595,max_ml,10,10,1,3,0.05,0.95,0.7804864834522635,5,1.0,1,1.0,1,1.0,1
2596,max_ml,10,10,1,3,0.05,0.95,0.8853833584000453,10,0.0,1,0.0,1,0.0,1
2597,max_ml,10,10,1,3,0.05,0.95,0.9052483378793564,7,0.0,1,0.0,1,0.0,1
2598,max_ml,10,10,1,3,0.05,0.95,0.9307519321817206,8,0.0,1,0.0,1,0.0,1
2599,max_ml,10,10,1,3,0.05,0.95,0.8758879502113386,17,0.0,1,0.0,1,0.0,1
2600,max_ml,10,10,1,3,0.05,0.95,0.4126025018722637,3,1.0,1,1.0,1,1.0,1
2601,max_ml,10,10,1,3,0.05,0.95,0.9481560795947862,63,0.0,1,0.0,1,0.0,1
2602,max_ml,10,10,1,3,0.05,0.95,0.6222257193588855,2,1.0,1,1.0,1,1.0,1
2603,max_ml,10,10,1,3,0.05,0.95,0.9131812411959952,5,1.0,1,1.0,1,1.0,1
2604,max_ml,10,10,1,3,0.05,0.95,0.7448187584832103,5,1.0,1,1.0,1,1.0,1
2605,max_ml,10,10,1,3,0.05,0.95,0.9378793568564008,15,1.0,1,1.0,1,1.0,1
2606,max_ml,10,10,1,3,0.05,0.95,0.8543187714903367,11,0.0,0,0.0,0,1.0,1
2607,max_ml,10,10,1,3,0.05,0.95,0.9238017257864098,11,1.0,1,1.0,1,1.0,1
2608,max_ml,10,10,1,3,0.05,0.95,0.9358664142650184,30,0.0,1,0.0,1,0.0,1
2609,max_ml,10,10,1,3,0.05,0.95,0.5952049222666139,4,1.0,1,1.0,1,1.0,1
2610,max_ml,10,10,1,3,0.05,0.95,0.9477602245835718,10,0.0,1,0.0,1,0.0,1
2611,max_ml,10,10,1,3,0.05,0.95,0.9011054751046096,5,1.0,1,1.0,1,1.0,1
2612,max_ml,10,10,1,3,0.05,0.95,0.9453193177900971,34,0.0,1,0.0,1,0.0,1
2613,max_ml,10,10,1,3,0.05,0.95,0.7016626558703788,5,1.0,1,1.0,1,1.0,1
2614,max_ml,10,10,1,3,0.05,0.95,0.9495019764660868,14,0.0,1,0.0,1,0.0,1
2615,max_ml,10,10,1,3,0.05,0.95,0.6976624392094659,6,1.0,1,1.0,1,0.0,0
2616,max_ml,10,10,1,3,0.05,0.95,0.8972779460749628,15,0.0,1,0.0,1,0.0,1
2617,max_ml,10,10,1,3,0.05,0.95,0.675952606007157,5,1.0,1,1.0,1,1.0,1
2618,max_ml,10,10,1,3,0.05,0.95,0.9408880443390248,27,0.0,1,0.0,1,0.0,1
2619,max_ml,10,10,1,3,0.05,0.95,0.7813719872848586,7,1.0,1,1.0,1,0.0,0
2620,max_ml,10,10,1,3,0.05,0.95,0.8370944921419107,8,1.0,1,1.0,1,1.0,1
2621,max_ml,10,10,1,3,0.05,0.95,0.8439673496705228,3,1.0,1,1.0,1,1.0,1
2622,max_ml,10,10,1,3,0.05,0.95,0.9074945922223036,8,0.0,0,1.0,1,1.0,1
2623,max_ml,10,10,1,3,0.05,0.95,0.946128600244916,41,0.0,1,0.0,1,0.0,1
2624,max_ml,10,10,1,3,0.05,0.95,0.8332813623928665,10,0.0,1,0.0,1,0.0,1
2625,max_ml,10,10,1,3,0.05,0.95,0.9455963175697496,18,0.0,1,0.0,1,0.0,1
2626,max_ml,10,10,1,3,0.05,0.95,0.9278990527103552,17,0.0,1,0.0,1,0.0,1
2627,max_ml,10,10,1,3,0.05,0.95,0.9434707938200404,11,0.0,0,1.0,1,1.0,1
2628,max_ml,10,10,1,3,0.05,0.95,0.8821701427010354,5,1.0,1,1.0,1,1.0,1
2629,max_ml,10,10,1,3,0.05,0.95,0.8186457297505919,8,0.0,0,0.0,0,1.0,1
2630,max_ml,10,10,1,3,0.05,0.95,0.8662433492822679,7,0.0,1,0.0,1,0.0,1
2631,max_ml,10,10,1,3,0.05,0.95,0.910596951622198,15,0.0,1,0.0,1,0.0,1
2632,max_ml,10,10,1,3,0.05,0.95,0.8816530870300522,4,1.0,1,1.0,1,1.0,1
2633,max_ml,10,10,1,3,0.05,0.95,0.8605005614966369,6,1.0,1,1.0,1,1.0,1
2634,max_ml,10,10,1,3,0.05,0.95,0.9050034990694334,14,0.0,1,0.0,1,0.0,1
2635,max_ml,10,10,1,3,0.05,0.95,0.8606369962901291,9,0.0,1,0.0,1,0.0,1
2636,max_ml,10,10,1,3,0.05,0.95,0.7626770198706596,5,1.0,1,1.0,1,1.0,1
2637,max_ml,10,10,1,3,0.05,0.95,0.8695914345722884,4,1.0,1,1.0,1,1.0,1
2638,max_ml,10,10,1,3,0.05,0.95,0.9251154266883792,22,0.0,1,0.0,1,0.0,1
2639,max_ml,10,10,1,3,0.05,0.95,0.8883264658451173,9,0.0,0,1.0,1,1.0,1
2640,max_ml,10,10,1,3,0.05,0.95,0.707075455765967,8,1.0,1,1.0,1,1.0,1
2641,max_ml,10,10,1,3,0.05,0.95,0.9312169777460364,36,0.0,1,0.0,1,0.0,1
2642,max_ml,10,10,1,3,0.05,0.95,0.9227644957418374,3,1.0,1,1.0,1,1.0,1
2643,max_ml,10,10,1,3,0.05,0.95,0.9276816413191936,11,0.0,1,0.0,1,0.0,1
2644,max_ml,10,10,1,3,0.05,0.95,0.8937674218104716,2,1.0,1,1.0,1,1.0,1
2645,max_ml,10,10,1,3,0.05,0.95,0.9443843520681824,15,0.0,1,0.0,1,0.0,1
2646,max_ml,10,10,1,3,0.05,0.95,0.9398079518172472,31,0.0,1,0.0,1,0.0,1
2647,max_ml,10,10,1,3,0.05,0.95,0.89598062876008,14,0.0,1,0.0,1,0.0,1
2648,max_ml,10,10,1,3,0.05,0.95,0.7309620666516021,7,1.0,1,1.0,1,1.0,1
2649,max_ml,10,10,1,3,0.05,0.95,0.842876986527057,7,1.0,1,1.0,1,1.0,1
2650,max_ml,10,10,1,3,0.05,0.95,0.8582067621221476,8,1.0,1,1.0,1,1.0,1
2651,max_ml,10,10,1,3,0.05,0.95,0.9389590823709816,22,0.0,1,0.0,1,0.0,1
2652,max_ml,10,10,1,3,0.05,0.95,0.8704656726952877,32,0.0,1,0.0,1,0.0,1
2653,max_ml,10,10,1,3,0.05,0.95,0.940902641032038,27,0.0,1,0.0,1,0.0,1
2654,max_ml,10,10,1,3,0.05,0.95,0.9285524800850484,9,1.0,1,0.0,0,0.0,0
2655,max_ml,10,10,1,3,0.05,0.95,0.9444153198820616,17,0.0,1,0.0,1,0.0,1
2656,max_ml,10,10,1,3,0.05,0.95,0.7481387524428982,9,0.0,1,0.0,1,0.0,1
2657,max_ml,10,10,1,3,0.05,0.95,0.8483678647079067,13,1.0,1,1.0,1,0.0,0
2658,max_ml,10,10,1,3,0.05,0.95,0.8573286425184569,36,0.0,1,0.0,1,0.0,1
2659,max_ml,10,10,1,3,0.05,0.95,0.9275676035429672,12,1.0,1,1.0,1,1.0,1
2660,max_ml,10,10,1,3,0.05,0.95,0.934395362875583,10,0.0,0,1.0,1,0.0,0
2661,max_ml,10,10,1,3,0.05,0.95,0.9480458843269736,22,0.0,1,0.0,1,0.0,1
2662,max_ml,10,10,1,3,0.05,0.95,0.8021452665014757,3,1.0,1,1.0,1,1.0,1
2663,max_ml,10,10,1,3,0.05,0.95,0.8981530469887159,12,0.0,1,0.0,1,0.0,1
2664,max_ml,10,10,1,3,0.05,0.95,0.9441422177671808,32,0.0,1,0.0,1,0.0,1
2665,max_ml,10,10,1,3,0.05,0.95,0.7820809983011157,24,0.0,1,0.0,1,0.0,1
2666,max_ml,10,10,1,3,0.05,0.95,0.9263052709020432,43,0.0,1,0.0,1,0.0,1
2667,max_ml,10,10,1,3,0.05,0.95,0.8824668253642622,6,1.0,1,1.0,1,1.0,1
2668,max_ml,10,10,1,3,0.05,0.95,0.710180148101191,10,0.0,0,0.0,0,1.0,1
2669,max_ml,10,10,1,3,0.05,0.95,0.8812694630797437,7,1.0,1,1.0,1,1.0,1
2670,max_ml,10,10,1,3,0.05,0.95,0.9148773651529258,13,0.0,1,0.0,1,0.0,1
2671,max_ml,10,10,1,3,0.05,0.95,0.8292980299844999,4,1.0,1,1.0,1,1.0,1
2672,max_ml,10,10,1,3,0.05,0.95,0.9465168623309054,7,0.0,0,0.0,0,1.0,1
2673,max_ml,10,10,1,3,0.05,0.95,0.9271585864025668,17,0.0,1,0.0,1,0.0,1
2674,max_ml,10,10,1,3,0.05,0.95,0.7789923416909705,8,1.0,1,1.0,1,1.0,1
2675,max_ml,10,10,1,3,0.05,0.95,0.9402129960240208,16,0.0,1,0.0,1,0.0,1
2676,max_ml,10,10,1,3,0.05,0.95,0.8651151750670023,12,0.0,1,0.0,1,0.0,1
2677,max_ml,10,10,1,3,0.05,0.95,0.9258634090392344,18,0.0,1,0.0,1,0.0,1
2678,max_ml,10,10,1,3,0.05,0.95,0.9469828272427896,32,0.0,1,0.0,1,0.0,1
2679,max_ml,10,10,1,3,0.05,0.95,0.8671799400120999,15,0.0,1,0.0,1,0.0,1
2680,max_ml,10,10,1,3,0.05,0.95,0.9118083485260254,5,1.0,1,1.0,1,1.0,1
2681,max_ml,10,10,1,3,0.05,0.95,0.7693708187372452,11,0.0,1,0.0,1,0.0,1
2682,max_ml,10,10,1,3,0.05,0.95,0.8930104503049783,24,0.0,1,0.0,1,0.0,1
2683,max_ml,10,10,1,3,0.05,0.95,0.8819090361008503,7,1.0,1,1.0,1,1.0,1
2684,max_ml,10,10,1,3,0.05,0.95,0.9494702517305574,12,0.0,0,0.0,0,1.0,1
2685,max_ml,10,10,1,3,0.05,0.95,0.9225894156911504,12,0.0,0,0.0,0,1.0,1
2686,max_ml,10,10,1,3,0.05,0.95,0.939892432378406,7,0.0,1,0.0,1,0.0,1
2687,max_ml,10,10,1,3,0.05,0.95,0.7979697297331814,4,1.0,1,1.0,1,1.0,1
2688,max_ml,10,10,1,3,0.05,0.95,0.9407997101881967,64,0.0,1,0.0,1,0.0,1
2689,max_ml,10,10,1,3,0.05,0.95,0.8366616902693998,10,0.0,1,0.0,1,0.0,1
2690,max_ml,10,10,1,3,0.05,0.95,0.9282660002537132,23,0.0,1,0.0,1,0.0,1
2691,max_ml,10,10,1,3,0.05,0.95,0.9324090140069878,51,0.0,1,0.0,1,0.0,1
2692,max_ml,10,10,1,3,0.05,0.95,0.9050487022803938,4,1.0,1,1.0,1,1.0,1
2693,max_ml,10,10,1,3,0.05,0.95,0.7527642037507042,8,1.0,1,1.0,1,1.0,1
2694,max_ml,10,10,1,3,0.05,0.95,0.7746117295845842,7,1.0,1,1.0,1,1.0,1
2695,max_ml,10,10,1,3,0.05,0.95,0.8993721132239032,11,0.0,1,0.0,1,0.0,1
2696,max_ml,10,10,1,3,0.05,0.95,0.908588964403731,32,0.0,1,0.0,1,0.0,1
2697,max_ml,10,10,1,3,0.05,0.95,0.9143298653077044,22,0.0,1,0.0,1,0.0,1
2698,max_ml,10,10,1,3,0.05,0.95,0.9146178993070396,15,0.0,1,0.0,1,0.0,1
2699,max_ml,10,10,1,3,0.05,0.95,0.7317672291232831,6,1.0,1,1.0,1,1.0,1
2700,max_ml,10,10,1,3,0.05,0.95,0.9034676381295824,6,1.0,1,1.0,1,1.0,1
2701,max_ml,10,10,1,3,0.05,0.95,0.8054464913811361,14,1.0,1,1.0,1,0.0,0
2702,max_ml,10,10,1,3,0.05,0.95,0.7427677495028663,3,1.0,1,1.0,1,1.0,1
2703,max_ml,10,10,1,3,0.05,0.95,0.9328827224463412,10,0.0,0,0.0,0,1.0,1
2704,max_ml,10,10,1,3,0.05,0.95,0.8495105753399004,5,1.0,1,1.0,1,1.0,1
2705,max_ml,10,10,1,3,0.05,0.95,0.8718132287286995,5,1.0,1,1.0,1,1.0,1
2706,max_ml,10,10,1,3,0.05,0.95,0.9486469224969472,15,0.0,1,0.0,1,0.0,1
2707,max_ml,10,10,1,3,0.05,0.95,0.6442206180691393,6,1.0,1,1.0,1,1.0,1
2708,max_ml,10,10,1,3,0.05,0.95,0.9455049514132686,22,0.0,1,0.0,1,0.0,1
2709,max_ml,10,10,1,3,0.05,0.95,0.9291879942614922,17,0.0,1,0.0,1,0.0,1
2710,max_ml,10,10,1,3,0.05,0.95,0.6975237104218508,3,1.0,1,1.0,1,1.0,1
2711,max_ml,10,10,1,3,0.05,0.95,0.9213039084645572,27,0.0,1,0.0,1,0.0,1
2712,max_ml,10,10,1,3,0.05,0.95,0.8995726792834027,24,0.0,1,0.0,1,0.0,1
2713,max_ml,10,10,1,3,0.05,0.95,0.704151421072068,4,1.0,1,1.0,1,1.0,1
2714,max_ml,10,10,1,3,0.05,0.95,0.9493786842217058,30,0.0,1,0.0,1,0.0,1
2715,max_ml,10,10,1,3,0.05,0.95,0.841817008040347,10,1.0,1,1.0,1,1.0,1
2716,max_ml,10,10,1,3,0.05,0.95,0.6842230784506316,6,1.0,1,1.0,1,1.0,1
2717,max_ml,10,10,1,3,0.05,0.95,0.9116477983978742,7,1.0,1,1.0,1,1.0,1
2718,max_ml,10,10,1,3,0.05,0.95,0.6772899515423009,2,1.0,1,1.0,1,1.0,1
2719,max_ml,10,10,1,3,0.05,0.95,0.8990686846376067,5,1.0,1,1.0,1,0.0,0
2720,max_ml,10,10,1,3,0.05,0.95,0.937685982561016,21,0.0,1,0.0,1,0.0,1
2721,max_ml,10,10,1,3,0.05,0.95,0.8749110502106467,3,1.0,1,1.0,1,1.0,1
2722,max_ml,10,10,1,3,0.05,0.95,0.9462966864063088,9,0.0,1,0.0,1,0.0,1
2723,max_ml,10,10,1,3,0.05,0.95,0.7831003793578644,5,1.0,1,1.0,1,1.0,1
2724,max_ml,10,10,1,3,0.05,0.95,0.9135943023615632,14,1.0,1,1.0,1,1.0,1
2725,max_ml,10,10,1,3,0.05,0.95,0.7583877009848653,4,1.0,1,1.0,1,1.0,1
2726,max_ml,10,10,1,3,0.05,0.95,0.9257692949772596,13,0.0,1,0.0,1,0.0,1
2727,max_ml,10,10,1,3,0.05,0.95,0.9393981312506188,22,0.0,1,0.0,1,0.0,1
2728,max_ml,10,10,1,3,0.05,0.95,0.8808845976411084,5,1.0,1,1.0,1,1.0,1
2729,max_ml,10,10,1,3,0.05,0.95,0.8885101249522381,9,0.0,1,0.0,1,0.0,1
2730,max_ml,10,10,1,3,0.05,0.95,0.9196306569449691,9,1.0,1,1.0,1,1.0,1
2731,max_ml,10,10,1,3,0.05,0.95,0.9296095218635156,13,1.0,1,1.0,1,1.0,1
2732,max_ml,10,10,1,3,0.05,0.95,0.7628320724316716,7,1.0,1,1.0,1,1.0,1
2733,max_ml,10,10,1,3,0.05,0.95,0.943924756302454,14,0.0,1,0.0,1,0.0,1
2734,max_ml,10,10,1,3,0.05,0.95,0.8525524443687457,15,0.0,1,0.0,1,0.0,1
2735,max_ml,10,10,1,3,0.05,0.95,0.9037331339968292,16,0.0,1,0.0,1,0.0,1
2736,max_ml,10,10,1,3,0.05,0.95,0.8216011240953014,6,1.0,1,1.0,1,1.0,1
2737,max_ml,10,10,1,3,0.05,0.95,0.8225067189388782,23,0.0,1,0.0,1,0.0,1
2738,max_ml,10,10,1,3,0.05,0.95,0.943158446000048,8,0.0,1,0.0,1,0.0,1
2739,max_ml,10,10,1,3,0.05,0.95,0.8725600272125202,4,1.0,1,1.0,1,1.0,1
2740,max_ml,10,10,1,3,0.05,0.95,0.8522723982404458,7,1.0,1,1.0,1,1.0,1
2741,max_ml,10,10,1,3,0.05,0.95,0.7733252143887002,4,1.0,1,1.0,1,1.0,1
2742,max_ml,10,10,1,3,0.05,0.95,0.7180806121002228,6,1.0,1,1.0,1,1.0,1
2743,max_ml,10,10,1,3,0.05,0.95,0.919606138521262,16,0.0,1,0.0,1,0.0,1
2744,max_ml,10,10,1,3,0.05,0.95,0.912808257960434,5,1.0,1,1.0,1,0.0,0
2745,max_ml,10,10,1,3,0.05,0.95,0.914816189302673,7,0.0,1,0.0,1,0.0,1
2746,max_ml,10,10,1,3,0.05,0.95,0.7797943551735952,9,0.0,1,0.0,1,0.0,1
2747,max_ml,10,10,1,3,0.05,0.95,0.929878619414268,4,1.0,1,1.0,1,1.0,1
2748,max_ml,10,10,1,3,0.05,0.95,0.9487925636480576,29,0.0,1,0.0,1,0.0,1
2749,max_ml,10,10,1,3,0.05,0.95,0.9257376284618408,28,0.0,1,0.0,1,0.0,1
2750,max_ml,10,10,1,3,0.05,0.95,0.7089443026131381,9,1.0,1,1.0,1,1.0,1
2751,max_ml,10,10,1,3,0.05,0.95,0.923626185412232,9,1.0,1,0.0,0,0.0,0
2752,max_ml,10,10,1,3,0.05,0.95,0.9250357811858396,12,0.0,1,0.0,1,0.0,1
2753,max_ml,10,10,1,3,0.05,0.95,0.9269679522553472,19,0.0,1,0.0,1,0.0,1
2754,max_ml,10,10,1,3,0.05,0.95,0.9336857716040377,15,0.0,1,0.0,1,0.0,1
2755,max_ml,10,10,1,3,0.05,0.95,0.9495172325938492,8,1.0,1,1.0,1,0.0,0
2756,max_ml,10,10,1,3,0.05,0.95,0.7816200837826847,10,0.0,1,0.0,1,0.0,1
2757,max_ml,10,10,1,3,0.05,0.95,0.7714375420913985,6,1.0,1,1.0,1,0.0,0
2758,max_ml,10,10,1,3,0.05,0.95,0.6571545811640808,2,1.0,1,1.0,1,1.0,1
2759,max_ml,10,10,1,3,0.05,0.95,0.829010885012189,2,1.0,1,1.0,1,1.0,1
2760,max_ml,10,10,1,3,0.05,0.95,0.92555315827828,6,1.0,1,0.0,0,0.0,0
2761,max_ml,10,10,1,3,0.05,0.95,0.9247687988092772,14,0.0,1,0.0,1,0.0,1
2762,max_ml,10,10,1,3,0.05,0.95,0.9458144840488528,10,0.0,0,1.0,1,0.0,0
2763,max_ml,10,10,1,3,0.05,0.95,0.8558068717654296,12,1.0,1,1.0,1,1.0,1
2764,max_ml,10,10,1,3,0.05,0.95,0.9082936743483676,6,1.0,1,1.0,1,1.0,1
2765,max_ml,10,10,1,3,0.05,0.95,0.945710406411182,30,0.0,1,0.0,1,0.0,1
2766,max_ml,10,10,1,3,0.05,0.95,0.9490262117911726,9,0.0,0,1.0,1,0.0,0
2767,max_ml,10,10,1,3,0.05,0.95,0.8269648458520046,7,1.0,1,1.0,1,1.0,1
2768,max_ml,10,10,1,3,0.05,0.95,0.9480807846939052,5,1.0,1,1.0,1,0.0,0
2769,max_ml,10,10,1,3,0.05,0.95,0.8614519301003599,9,0.0,1,0.0,1,0.0,1
2770,max_ml,10,10,1,3,0.05,0.95,0.906224966913762,2,1.0,1,1.0,1,1.0,1
2771,max_ml,10,10,1,3,0.05,0.95,0.8840003064783342,6,1.0,1,1.0,1,1.0,1
2772,max_ml,10,10,1,3,0.05,0.95,0.8605331548850305,4,1.0,1,1.0,1,1.0,1
2773,max_ml,10,10,1,3,0.05,0.95,0.6394926170133831,7,1.0,1,1.0,1,1.0,1
2774,max_ml,10,10,1,3,0.05,0.95,0.9268780580033236,10,0.0,1,0.0,1,0.0,1
2775,max_ml,10,10,1,3,0.05,0.95,0.8794812368962004,8,0.0,1,0.0,1,0.0,1
2776,max_ml,10,10,1,3,0.05,0.95,0.7288702301146597,4,1.0,1,1.0,1,1.0,1
2777,max_ml,10,10,1,3,0.05,0.95,0.7916526156213425,7,0.0,0,1.0,1,0.0,0
2778,max_ml,10,10,1,3,0.05,0.95,0.8934046299727213,12,0.0,1,0.0,1,0.0,1
2779,max_ml,10,10,1,3,0.05,0.95,0.8544643262351466,5,0.0,1,0.0,1,0.0,1
2780,max_ml,10,10,1,3,0.05,0.95,0.7910476339202566,12,0.0,1,0.0,1,0.0,1
2781,max_ml,10,10,1,3,0.05,0.95,0.920139906823871,6,1.0,1,1.0,1,1.0,1
2782,max_ml,10,10,1,3,0.05,0.95,0.8243560934476847,4,1.0,1,1.0,1,1.0,1
2783,max_ml,10,10,1,3,0.05,0.95,0.9387550441976732,41,0.0,1,0.0,1,0.0,1
2784,max_ml,10,10,1,3,0.05,0.95,0.949399958769136,37,0.0,1,0.0,1,0.0,1
2785,max_ml,10,10,1,3,0.05,0.95,0.843861172234621,20,0.0,1,0.0,1,0.0,1
2786,max_ml,10,10,1,3,0.05,0.95,0.9410325456372725,14,0.0,1,0.0,1,0.0,1
2787,max_ml,10,10,1,3,0.05,0.95,0.8653793332567091,8,0.0,1,0.0,1,0.0,1
2788,max_ml,10,10,1,3,0.05,0.95,0.8396163486443788,7,0.0,1,0.0,1,0.0,1
2789,max_ml,10,10,1,3,0.05,0.95,0.7736127865150716,3,1.0,1,1.0,1,1.0,1
2790,max_ml,10,10,1,3,0.05,0.95,0.8899184673661182,13,0.0,1,0.0,1,0.0,1
2791,max_ml,10,10,1,3,0.05,0.95,0.8600419659453332,11,0.0,1,0.0,1,0.0,1
2792,max_ml,10,10,1,3,0.05,0.95,0.9471361615765022,62,0.0,1,0.0,1,0.0,1
2793,max_ml,10,10,1,3,0.05,0.95,0.8210314036558741,13,0.0,1,0.0,1,0.0,1
2794,max_ml,10,10,1,3,0.05,0.95,0.9417858759243796,19,0.0,1,0.0,1,0.0,1
2795,max_ml,10,10,1,3,0.05,0.95,0.8313028519895721,5,1.0,1,1.0,1,1.0,1
2796,max_ml,10,10,1,3,0.05,0.95,0.7648711143291704,13,1.0,1,1.0,1,1.0,1
2797,max_ml,10,10,1,3,0.05,0.95,0.9475369146633568,33,0.0,1,0.0,1,0.0,1
2798,max_ml,10,10,1,3,0.05,0.95,0.9000807849845426,5,1.0,1,1.0,1,1.0,1
2799,max_ml,10,10,1,3,0.05,0.95,0.8752006898654391,2,1.0,1,1.0,1,1.0,1
2800,max_ml,10,10,1,3,0.05,0.95,0.6796481192248255,3,1.0,1,1.0,1,1.0,1
2801,max_ml,10,10,1,3,0.05,0.95,0.8654554922430318,8,0.0,0,1.0,1,0.0,0
2802,max_ml,10,10,1,3,0.05,0.95,0.9140839127389764,10,0.0,1,0.0,1,0.0,1
2803,max_ml,10,10,1,3,0.05,0.95,0.8360863136624421,8,1.0,1,1.0,1,1.0,1
2804,max_ml,10,10,1,3,0.05,0.95,0.7565334302740984,5,1.0,1,1.0,1,1.0,1
2805,max_ml,10,10,1,3,0.05,0.95,0.9150351972911565,8,1.0,1,1.0,1,1.0,1
2806,max_ml,10,10,1,3,0.05,0.95,0.946376140948895,9,0.0,1,0.0,1,0.0,1
2807,max_ml,10,10,1,3,0.05,0.95,0.8313203939715952,6,1.0,1,1.0,1,1.0,1
2808,max_ml,10,10,1,3,0.05,0.95,0.8066986912272285,6,1.0,1,1.0,1,1.0,1
2809,max_ml,10,10,1,3,0.05,0.95,0.7904204713295976,6,0.0,0,0.0,0,1.0,1
2810,max_ml,10,10,1,3,0.05,0.95,0.9004821432026437,11,0.0,1,0.0,1,0.0,1
2811,max_ml,10,10,1,3,0.05,0.95,0.9048353319810916,17,0.0,1,0.0,1,0.0,1
2812,max_ml,10,10,1,3,0.05,0.95,0.8610659365170353,3,1.0,1,1.0,1,1.0,1
2813,max_ml,10,10,1,3,0.05,0.95,0.9454404854885874,54,0.0,1,0.0,1,0.0,1
2814,max_ml,10,10,1,3,0.05,0.95,0.9440177513040172,15,0.0,1,0.0,1,0.0,1
2815,max_ml,10,10,1,3,0.05,0.95,0.94009005872313,24,0.0,1,0.0,1,0.0,1
2816,max_ml,10,10,1,3,0.05,0.95,0.7891172689472752,15,0.0,1,0.0,1,0.0,1
2817,max_ml,10,10,1,3,0.05,0.95,0.9430615350488012,28,0.0,1,0.0,1,0.0,1
2818,max_ml,10,10,1,3,0.05,0.95,0.8112671817810798,6,1.0,1,1.0,1,1.0,1
2819,max_ml,10,10,1,3,0.05,0.95,0.8965328327487387,38,0.0,1,0.0,1,0.0,1
2820,max_ml,10,10,1,3,0.05,0.95,0.9288639563825624,37,0.0,1,0.0,1,0.0,1
2821,max_ml,10,10,1,3,0.05,0.95,0.9449957107010242,15,1.0,1,1.0,1,1.0,1
2822,max_ml,10,10,1,3,0.05,0.95,0.9144682374423634,13,1.0,1,1.0,1,1.0,1
2823,max_ml,10,10,1,3,0.05,0.95,0.9373810362577666,8,0.0,1,0.0,1,0.0,1
2824,max_ml,10,10,1,3,0.05,0.95,0.8487946782980003,14,0.0,1,0.0,1,0.0,1
2825,max_ml,10,10,1,3,0.05,0.95,0.9241505805471464,11,0.0,1,0.0,1,0.0,1
2826,max_ml,10,10,1,3,0.05,0.95,0.7628777421203563,15,0.0,1,0.0,1,0.0,1
2827,max_ml,10,10,1,3,0.05,0.95,0.7644681127504587,7,1.0,1,0.0,0,0.0,0
2828,max_ml,10,10,1,3,0.05,0.95,0.8818371505043807,10,0.0,1,0.0,1,0.0,1
2829,max_ml,10,10,1,3,0.05,0.95,0.6910902681750675,3,1.0,1,1.0,1,1.0,1
2830,max_ml,10,10,1,3,0.05,0.95,0.927360794102045,11,0.0,1,0.0,1,0.0,1
2831,max_ml,10,10,1,3,0.05,0.95,0.8394450893776484,4,1.0,1,1.0,1,1.0,1
2832,max_ml,10,10,1,3,0.05,0.95,0.8849118615922973,6,1.0,1,1.0,1,1.0,1
2833,max_ml,10,10,1,3,0.05,0.95,0.8475382511427657,10,0.0,0,0.0,0,1.0,1
2834,max_ml,10,10,1,3,0.05,0.95,0.9443236283617512,4,1.0,1,1.0,1,1.0,1
2835,max_ml,10,10,1,3,0.05,0.95,0.9196526200269364,8,1.0,1,1.0,1,1.0,1
2836,max_ml,10,10,1,3,0.05,0.95,0.6827576188969916,9,1.0,1,1.0,1,1.0,1
2837,max_ml,10,10,1,3,0.05,0.95,0.9363310884654992,12,0.0,1,0.0,1,0.0,1
2838,max_ml,10,10,1,3,0.05,0.95,0.7963646179905868,5,1.0,1,1.0,1,1.0,1
2839,max_ml,10,10,1,3,0.05,0.95,0.9201626972352608,7,0.0,0,1.0,1,1.0,1
2840,max_ml,10,10,1,3,0.05,0.95,0.9187079569219966,20,0.0,1,0.0,1,0.0,1
2841,max_ml,10,10,1,3,0.05,0.95,0.9359246344166616,18,0.0,1,0.0,1,0.0,1
2842,max_ml,10,10,1,3,0.05,0.95,0.9146353188569464,27,0.0,1,0.0,1,0.0,1
2843,max_ml,10,10,1,3,0.05,0.95,0.901534981648512,4,1.0,1,1.0,1,1.0,1
2844,max_ml,10,10,1,3,0.05,0.95,0.937713846750086,14,0.0,1,0.0,1,0.0,1
2845,max_ml,10,10,1,3,0.05,0.95,0.9303050786347272,6,1.0,1,1.0,1,1.0,1
2846,max_ml,10,10,1,3,0.05,0.95,0.7695823902961549,4,1.0,1,1.0,1,1.0,1
2847,max_ml,10,10,1,3,0.05,0.95,0.8079444311154685,9,1.0,1,1.0,1,1.0,1
2848,max_ml,10,10,1,3,0.05,0.95,0.9162017628495732,8,1.0,1,1.0,1,0.0,0
2849,max_ml,10,10,1,3,0.05,0.95,0.8494980731720528,7,0.0,1,0.0,1,0.0,1
2850,max_ml,10,10,1,3,0.05,0.95,0.8501141902828413,16,0.0,1,0.0,1,0.0,1
2851,max_ml,10,10,1,3,0.05,0.95,0.9414931450806532,11,0.0,1,0.0,1,0.0,1
2852,max_ml,10,10,1,3,0.05,0.95,0.8759690569571479,34,0.0,1,0.0,1,0.0,1
2853,max_ml,10,10,1,3,0.05,0.95,0.7717188662347181,2,1.0,1,1.0,1,1.0,1
2854,max_ml,10,10,1,3,0.05,0.95,0.9405703538895628,2,1.0,1,1.0,1,1.0,1
2855,max_ml,10,10,1,3,0.05,0.95,0.9370351265524368,4,1.0,1,1.0,1,1.0,1
2856,max_ml,10,10,1,3,0.05,0.95,0.7647365710211486,2,1.0,1,1.0,1,1.0,1
2857,max_ml,10,10,1,3,0.05,0.95,0.9169270206990122,19,0.0,1,0.0,1,0.0,1
2858,max_ml,10,10,1,3,0.05,0.95,0.9426563921819308,21,0.0,1,0.0,1,0.0,1
2859,max_ml,10,10,1,3,0.05,0.95,0.927029019684065,32,0.0,1,0.0,1,0.0,1
2860,max_ml,10,10,1,3,0.05,0.95,0.9006521454034403,3,1.0,1,1.0,1,1.0,1
2861,max_ml,10,10,1,3,0.05,0.95,0.8424011263745549,5,1.0,1,1.0,1,1.0,1
2862,max_ml,10,10,1,3,0.05,0.95,0.8953759211097341,14,0.0,1,0.0,1,0.0,1
2863,max_ml,10,10,1,3,0.05,0.95,0.8120103775433619,3,1.0,1,1.0,1,1.0,1
2864,max_ml,10,10,1,3,0.05,0.95,0.9062245661990788,9,0.0,1,0.0,1,0.0,1
2865,max_ml,10,10,1,3,0.05,0.95,0.9211001596018298,65,0.0,1,0.0,1,0.0,1
2866,max_ml,10,10,1,3,0.05,0.95,0.9112285681913996,22,0.0,1,0.0,1,0.0,1
2867,max_ml,10,10,1,3,0.05,0.95,0.8889692569404857,13,0.0,1,0.0,1,0.0,1
2868,max_ml,10,10,1,3,0.05,0.95,0.6860562912715653,3,1.0,1,1.0,1,1.0,1
2869,max_ml,10,10,1,3,0.05,0.95,0.7813082921339081,13,0.0,1,0.0,1,0.0,1
2870,max_ml,10,10,1,3,0.05,0.95,0.9295229652295708,8,1.0,1,1.0,1,1.0,1
2871,max_ml,10,10,1,3,0.05,0.95,0.8498073442651969,6,1.0,1,1.0,1,1.0,1
2872,max_ml,10,10,1,3,0.05,0.95,0.9244599104789504,5,1.0,1,1.0,1,1.0,1
2873,max_ml,10,10,1,3,0.05,0.95,0.8719479827915634,6,1.0,1,1.0,1,1.0,1
2874,max_ml,10,10,1,3,0.05,0.95,0.8699563609613756,8,1.0,1,1.0,1,1.0,1
2875,max_ml,10,10,1,3,0.05,0.95,0.4951672670446759,2,1.0,1,1.0,1,1.0,1
2876,max_ml,10,10,1,3,0.05,0.95,0.8888187502258075,6,1.0,1,1.0,1,1.0,1
2877,max_ml,10,10,1,3,0.05,0.95,0.8116852816125701,12,0.0,1,0.0,1,0.0,1
2878,max_ml,10,10,1,3,0.05,0.95,0.878019405175258,14,0.0,1,0.0,1,0.0,1
2879,max_ml,10,10,1,3,0.05,0.95,0.9361740661891528,14,0.0,1,0.0,1,0.0,1
2880,max_ml,10,10,1,3,0.05,0.95,0.8748990333827233,19,0.0,1,0.0,1,0.0,1
2881,max_ml,10,10,1,3,0.05,0.95,0.6863627662110606,4,1.0,1,1.0,1,1.0,1
2882,max_ml,10,10,1,3,0.05,0.95,0.941913577460003,8,0.0,1,0.0,1,0.0,1
2883,max_ml,10,10,1,3,0.05,0.95,0.9443174107389792,31,0.0,1,0.0,1,0.0,1
2884,max_ml,10,10,1,3,0.05,0.95,0.4567443745444208,3,1.0,1,1.0,1,1.0,1
2885,max_ml,10,10,1,3,0.05,0.95,0.9181703579034238,7,1.0,1,1.0,1,1.0,1
2886,max_ml,10,10,1,3,0.05,0.95,0.904122083599957,24,0.0,1,0.0,1,0.0,1
2887,max_ml,10,10,1,3,0.05,0.95,0.7504930720628659,4,1.0,1,1.0,1,1.0,1
2888,max_ml,10,10,1,3,0.05,0.95,0.8900274463956744,27,0.0,1,0.0,1,0.0,1
2889,max_ml,10,10,1,3,0.05,0.95,0.9475974065467287,7,1.0,1,1.0,1,1.0,1
2890,max_ml,10,10,1,3,0.05,0.95,0.9410346929943588,24,0.0,1,0.0,1,0.0,1
2891,max_ml,10,10,1,3,0.05,0.95,0.8128349475157124,12,0.0,1,0.0,1,0.0,1
2892,max_ml,10,10,1,3,0.05,0.95,0.8335872146062548,4,1.0,1,1.0,1,1.0,1
2893,max_ml,10,10,1,3,0.05,0.95,0.8657204335343888,11,0.0,1,0.0,1,0.0,1
2894,max_ml,10,10,1,3,0.05,0.95,0.9486835604600222,21,0.0,1,0.0,1,0.0,1
2895,max_ml,10,10,1,3,0.05,0.95,0.9331069539213808,26,0.0,1,0.0,1,0.0,1
2896,max_ml,10,10,1,3,0.05,0.95,0.9290807853845268,14,1.0,1,1.0,1,1.0,1
2897,max_ml,10,10,1,3,0.05,0.95,0.9461520679205376,13,0.0,1,0.0,1,0.0,1
2898,max_ml,10,10,1,3,0.05,0.95,0.913235096453648,13,0.0,1,0.0,1,0.0,1
2899,max_ml,10,10,1,3,0.05,0.95,0.9280282400151098,16,0.0,1,0.0,1,0.0,1
2900,max_ml,10,10,1,3,0.05,0.95,0.9479457831695592,35,0.0,1,0.0,1,0.0,1
2901,max_ml,10,10,1,3,0.05,0.95,0.9359497602351956,8,0.0,1,0.0,1,0.0,1
2902,max_ml,10,10,1,3,0.05,0.95,0.8646926025633644,13,0.0,1,0.0,1,0.0,1
2903,max_ml,10,10,1,3,0.05,0.95,0.903118160613113,3,1.0,1,1.0,1,1.0,1
2904,max_ml,10,10,1,3,0.05,0.95,0.8950438368234911,6,1.0,1,1.0,1,1.0,1
2905,max_ml,10,10,1,3,0.05,0.95,0.8875897676927049,3,1.0,1,1.0,1,1.0,1
2906,max_ml,10,10,1,3,0.05,0.95,0.9176650939560588,16,0.0,1,0.0,1,0.0,1
2907,max_ml,10,10,1,3,0.05,0.95,0.8328714216078691,8,0.0,1,0.0,1,0.0,1
2908,max_ml,10,10,1,3,0.05,0.95,0.5929850970308466,2,1.0,1,1.0,1,1.0,1
2909,max_ml,10,10,1,3,0.05,0.95,0.7934459551825642,4,1.0,1,1.0,1,1.0,1
2910,max_ml,10,10,1,3,0.05,0.95,0.9290728693193862,8,0.0,1,0.0,1,0.0,1
2911,max_ml,10,10,1,3,0.05,0.95,0.948634059194604,48,0.0,1,0.0,1,0.0,1
2912,max_ml,10,10,1,3,0.05,0.95,0.863498986091575,10,1.0,1,1.0,1,1.0,1
2913,max_ml,10,10,1,3,0.05,0.95,0.7980795577564209,9,0.0,1,0.0,1,0.0,1
2914,max_ml,10,10,1,3,0.05,0.95,0.8000882437524303,7,1.0,1,1.0,1,1.0,1
2915,max_ml,10,10,1,3,0.05,0.95,0.8469204533766711,10,0.0,1,0.0,1,0.0,1
2916,max_ml,10,10,1,3,0.05,0.95,0.8914596925799433,13,0.0,1,0.0,1,0.0,1
2917,max_ml,10,10,1,3,0.05,0.95,0.8022495159104978,14,0.0,1,0.0,1,0.0,1
2918,max_ml,10,10,1,3,0.05,0.95,0.939732205049304,11,0.0,1,0.0,1,0.0,1
2919,max_ml,10,10,1,3,0.05,0.95,0.8278665822296097,13,1.0,1,1.0,1,1.0,1
2920,max_ml,10,10,1,3,0.05,0.95,0.9487739377356852,24,0.0,1,0.0,1,0.0,1
2921,max_ml,10,10,1,3,0.05,0.95,0.927776700182301,24,0.0,1,0.0,1,0.0,1
2922,max_ml,10,10,1,3,0.05,0.95,0.9329730969335,27,0.0,1,0.0,1,0.0,1
2923,max_ml,10,10,1,3,0.05,0.95,0.8151362342195241,10,0.0,1,0.0,1,0.0,1
2924,max_ml,10,10,1,3,0.05,0.95,0.91897445668805,5,1.0,1,1.0,1,1.0,1
2925,max_ml,10,10,1,3,0.05,0.95,0.8566145046697534,4,1.0,1,1.0,1,1.0,1
2926,max_ml,10,10,1,3,0.05,0.95,0.8359206324167333,4,1.0,1,1.0,1,1.0,1
2927,max_ml,10,10,1,3,0.05,0.95,0.926942439739494,18,0.0,1,0.0,1,0.0,1
2928,max_ml,10,10,1,3,0.05,0.95,0.7668418971210987,4,1.0,1,1.0,1,1.0,1
2929,max_ml,10,10,1,3,0.05,0.95,0.875588665191316,10,0.0,1,0.0,1,0.0,1
2930,max_ml,10,10,1,3,0.05,0.95,0.8113672584061877,15,0.0,1,0.0,1,0.0,1
2931,max_ml,10,10,1,3,0.05,0.95,0.7453022328262917,5,1.0,1,1.0,1,1.0,1
2932,max_ml,10,10,1,3,0.05,0.95,0.8861469457215627,12,0.0,1,0.0,1,0.0,1
2933,max_ml,10,10,1,3,0.05,0.95,0.8410086080231144,13,1.0,1,1.0,1,1.0,1
2934,max_ml,10,10,1,3,0.05,0.95,0.8901272615568829,3,1.0,1,1.0,1,1.0,1
2935,max_ml,10,10,1,3,0.05,0.95,0.8486394526191186,7,1.0,1,1.0,1,1.0,1
2936,max_ml,10,10,1,3,0.05,0.95,0.8835514250806061,14,0.0,1,0.0,1,0.0,1
2937,max_ml,10,10,1,3,0.05,0.95,0.7334872858933874,9,1.0,1,1.0,1,1.0,1
2938,max_ml,10,10,1,3,0.05,0.95,0.9074459253977516,4,1.0,1,1.0,1,1.0,1
2939,max_ml,10,10,1,3,0.05,0.95,0.7627039936660343,5,1.0,1,1.0,1,1.0,1
2940,max_ml,10,10,1,3,0.05,0.95,0.8513726088888766,7,1.0,1,1.0,1,1.0,1
2941,max_ml,10,10,1,3,0.05,0.95,0.7623222061622469,6,1.0,1,1.0,1,1.0,1
2942,max_ml,10,10,1,3,0.05,0.95,0.9424309959277688,8,1.0,1,1.0,1,1.0,1
2943,max_ml,10,10,1,3,0.05,0.95,0.921171487285678,35,0.0,1,0.0,1,0.0,1
2944,max_ml,10,10,1,3,0.05,0.95,0.812725355569497,8,1.0,1,1.0,1,0.0,0
2945,max_ml,10,10,1,3,0.05,0.95,0.863100410695362,8,0.0,1,0.0,1,0.0,1
2946,max_ml,10,10,1,3,0.05,0.95,0.8547294903526845,5,1.0,1,1.0,1,1.0,1
2947,max_ml,10,10,1,3,0.05,0.95,0.8032735526819573,4,1.0,1,1.0,1,1.0,1
2948,max_ml,10,10,1,3,0.05,0.95,0.9436877310266744,25,0.0,1,0.0,1,0.0,1
2949,max_ml,10,10,1,3,0.05,0.95,0.8976490625095004,7,0.0,0,1.0,1,0.0,0
2950,max_ml,10,10,1,3,0.05,0.95,0.872143576856515,6,1.0,1,1.0,1,1.0,1
2951,max_ml,10,10,1,3,0.05,0.95,0.6864920405069186,6,1.0,1,1.0,1,1.0,1
2952,max_ml,10,10,1,3,0.05,0.95,0.9483334881976272,6,1.0,1,1.0,1,1.0,1
2953,max_ml,10,10,1,3,0.05,0.95,0.8596834085692504,11,0.0,1,0.0,1,0.0,1
2954,max_ml,10,10,1,3,0.05,0.95,0.8226806065135857,4,1.0,1,1.0,1,1.0,1
2955,max_ml,10,10,1,3,0.05,0.95,0.9388768345830204,10,0.0,0,1.0,1,1.0,1
2956,max_ml,10,10,1,3,0.05,0.95,0.9478662239021868,9,0.0,1,0.0,1,0.0,1
2957,max_ml,10,10,1,3,0.05,0.95,0.9362496048933177,24,0.0,1,0.0,1,0.0,1
2958,max_ml,10,10,1,3,0.05,0.95,0.8842229658527024,12,0.0,1,0.0,1,0.0,1
2959,max_ml,10,10,1,3,0.05,0.95,0.8636116101107849,4,1.0,1,1.0,1,1.0,1
2960,max_ml,10,10,1,3,0.05,0.95,0.6863844945138005,4,1.0,1,1.0,1,1.0,1
2961,max_ml,10,10,1,3,0.05,0.95,0.8337666694396192,4,1.0,1,1.0,1,1.0,1
2962,max_ml,10,10,1,3,0.05,0.95,0.9183433605800856,23,0.0,1,0.0,1,0.0,1
2963,max_ml,10,10,1,3,0.05,0.95,0.9180430589989118,4,1.0,1,1.0,1,1.0,1
2964,max_ml,10,10,1,3,0.05,0.95,0.8820747336441795,5,1.0,1,1.0,1,1.0,1
2965,max_ml,10,10,1,3,0.05,0.95,0.7679951532478823,3,1.0,1,1.0,1,1.0,1
2966,max_ml,10,10,1,3,0.05,0.95,0.7045374226567633,8,1.0,1,1.0,1,1.0,1
2967,max_ml,10,10,1,3,0.05,0.95,0.894355108036598,6,1.0,1,1.0,1,1.0,1
2968,max_ml,10,10,1,3,0.05,0.95,0.909310287783225,5,1.0,1,1.0,1,1.0,1
2969,max_ml,10,10,1,3,0.05,0.95,0.8559939867358409,25,0.0,1,0.0,1,0.0,1
2970,max_ml,10,10,1,3,0.05,0.95,0.8700895253046789,3,1.0,1,1.0,1,1.0,1
2971,max_ml,10,10,1,3,0.05,0.95,0.8302189099679421,6,1.0,1,1.0,1,1.0,1
2972,max_ml,10,10,1,3,0.05,0.95,0.8563745495020263,11,0.0,1,0.0,1,0.0,1
2973,max_ml,10,10,1,3,0.05,0.95,0.8560772638755987,16,0.0,1,0.0,1,0.0,1
2974,max_ml,10,10,1,3,0.05,0.95,0.9346957432513188,12,0.0,1,0.0,1,0.0,1
2975,max_ml,10,10,1,3,0.05,0.95,0.8341540316389379,7,1.0,1,1.0,1,1.0,1
2976,max_ml,10,10,1,3,0.05,0.95,0.9012298206976388,12,0.0,0,1.0,1,0.0,0
2977,max_ml,10,10,1,3,0.05,0.95,0.944175067155334,13,0.0,1,0.0,1,0.0,1
2978,max_ml,10,10,1,3,0.05,0.95,0.898381770946932,13,0.0,1,0.0,1,0.0,1
2979,max_ml,10,10,1,3,0.05,0.95,0.8870437288833367,9,1.0,1,1.0,1,1.0,1
2980,max_ml,10,10,1,3,0.05,0.95,0.7780873626463787,18,0.0,1,0.0,1,0.0,1
2981,max_ml,10,10,1,3,0.05,0.95,0.8955845112995606,8,0.0,1,0.0,1,0.0,1
2982,max_ml,10,10,1,3,0.05,0.95,0.848806817501101,21,0.0,1,0.0,1,0.0,1
2983,max_ml,10,10,1,3,0.05,0.95,0.9394630645718768,29,0.0,1,0.0,1,0.0,1
2984,max_ml,10,10,1,3,0.05,0.95,0.7775385343820773,10,0.0,1,0.0,1,0.0,1
2985,max_ml,10,10,1,3,0.05,0.95,0.8201316503105534,4,1.0,1,1.0,1,1.0,1
2986,max_ml,10,10,1,3,0.05,0.95,0.8922929282034867,11,0.0,1,0.0,1,0.0,1
2987,max_ml,10,10,1,3,0.05,0.95,0.9017878596135542,24,0.0,1,0.0,1,0.0,1
2988,max_ml,10,10,1,3,0.05,0.95,0.809310291732728,8,1.0,1,1.0,1,1.0,1
2989,max_ml,10,10,1,3,0.05,0.95,0.8553962221241391,5,1.0,1,1.0,1,1.0,1
2990,max_ml,10,10,1,3,0.05,0.95,0.929523406620274,4,1.0,1,1.0,1,1.0,1
2991,max_ml,10,10,1,3,0.05,0.95,0.8424606404002951,16,0.0,1,0.0,1,0.0,1
2992,max_ml,10,10,1,3,0.05,0.95,0.9100752689755636,18,0.0,1,0.0,1,0.0,1
2993,max_ml,10,10,1,3,0.05,0.95,0.9459169736168824,11,0.0,1,0.0,1,0.0,1
2994,max_ml,10,10,1,3,0.05,0.95,0.7687829538178688,6,1.0,1,1.0,1,1.0,1
2995,max_ml,10,10,1,3,0.05,0.95,0.9266126439866126,17,0.0,1,0.0,1,0.0,1
2996,max_ml,10,10,1,3,0.05,0.95,0.8724751380696819,15,0.0,1,0.0,1,0.0,1
2997,max_ml,10,10,1,3,0.05,0.95,0.8812553590757561,18,0.0,1,0.0,1,0.0,1
2998,max_ml,10,10,1,3,0.05,0.95,0.8757954585330515,17,0.0,1,0.0,1,0.0,1
2999,max_ml,10,10,1,3,0.05,0.95,0.8856008685200537,10,1.0,1,1.0,1,1.0,1
3000,max_ml,10,10,1,3,0.05,0.95,0.8552347109656424,9,0.0,1,0.0,1,0.0,1
3001,max_ml,10,10,1,3,0.05,0.95,0.7818741174924033,3,1.0,1,1.0,1,1.0,1
3002,max_ml,10,10,1,3,0.05,0.95,0.9285103475798178,23,0.0,1,0.0,1,0.0,1
3003,max_ml,10,10,1,3,0.05,0.95,0.874643098155084,6,1.0,1,1.0,1,1.0,1
3004,max_ml,10,10,1,3,0.05,0.95,0.9482001025475022,70,0.0,1,0.0,1,0.0,1
3005,max_ml,10,10,1,3,0.05,0.95,0.929649117705714,14,0.0,1,0.0,1,0.0,1
3006,max_ml,10,10,1,3,0.05,0.95,0.922030060148472,11,0.0,1,0.0,1,0.0,1
3007,max_ml,10,10,1,3,0.05,0.95,0.8492431341465387,6,1.0,1,1.0,1,1.0,1
3008,max_ml,10,10,1,3,0.05,0.95,0.8311585675064553,3,1.0,1,1.0,1,1.0,1
3009,max_ml,10,10,1,3,0.05,0.95,0.8363512595594892,8,1.0,1,1.0,1,1.0,1
3010,max_ml,10,10,1,3,0.05,0.95,0.901613037964354,11,0.0,1,0.0,1,0.0,1
3011,max_ml,10,10,1,3,0.05,0.95,0.9403737625820676,7,1.0,1,1.0,1,1.0,1
3012,max_ml,10,10,1,3,0.05,0.95,0.8880262195379478,2,1.0,1,1.0,1,1.0,1
3013,max_ml,10,10,1,3,0.05,0.95,0.881597197127614,3,1.0,1,1.0,1,1.0,1
3014,max_ml,10,10,1,3,0.05,0.95,0.86121869421077,11,0.0,1,0.0,1,0.0,1
3015,max_ml,10,10,1,3,0.05,0.95,0.8903738667863581,17,0.0,1,0.0,1,0.0,1
3016,max_ml,10,10,1,3,0.05,0.95,0.8773589687508572,3,1.0,1,1.0,1,1.0,1
3017,max_ml,10,10,1,3,0.05,0.95,0.798550051607995,8,1.0,1,1.0,1,1.0,1
3018,max_ml,10,10,1,3,0.05,0.95,0.9034460721575344,10,0.0,1,0.0,1,0.0,1
3019,max_ml,10,10,1,3,0.05,0.95,0.8994311804222126,4,1.0,1,1.0,1,1.0,1
3020,max_ml,10,10,1,3,0.05,0.95,0.7659950104951256,3,1.0,1,1.0,1,1.0,1
3021,max_ml,10,10,1,3,0.05,0.95,0.8922651458678,6,1.0,1,1.0,1,1.0,1
3022,max_ml,10,10,1,3,0.05,0.95,0.8283857486969977,8,0.0,1,0.0,1,0.0,1
3023,max_ml,10,10,1,3,0.05,0.95,0.7683500292868045,7,1.0,1,1.0,1,1.0,1
3024,max_ml,10,10,1,3,0.05,0.95,0.946903985475248,7,1.0,1,1.0,1,1.0,1
3025,max_ml,10,10,1,3,0.05,0.95,0.9019173349207704,5,1.0,1,1.0,1,1.0,1
3026,max_ml,10,10,1,3,0.05,0.95,0.9421620628672732,19,0.0,1,0.0,1,0.0,1
3027,max_ml,10,10,1,3,0.05,0.95,0.900699044302157,16,0.0,1,0.0,1,0.0,1
3028,max_ml,10,10,1,3,0.05,0.95,0.946010486494206,12,0.0,1,0.0,1,0.0,1
3029,max_ml,10,10,1,3,0.05,0.95,0.9445635807988332,27,0.0,1,0.0,1,0.0,1
3030,max_ml,10,10,1,3,0.05,0.95,0.8735076042152364,4,1.0,1,1.0,1,1.0,1
3031,max_ml,10,10,1,3,0.05,0.95,0.9365382662510658,10,0.0,1,0.0,1,0.0,1
3032,max_ml,10,10,1,3,0.05,0.95,0.936183834016914,8,0.0,0,1.0,1,0.0,0
3033,max_ml,10,10,1,3,0.05,0.95,0.8768933398348928,16,0.0,1,0.0,1,0.0,1
3034,max_ml,10,10,1,3,0.05,0.95,0.9046986322281232,29,0.0,1,0.0,1,0.0,1
3035,max_ml,10,10,1,3,0.05,0.95,0.895561444367933,9,0.0,0,0.0,0,1.0,1
3036,max_ml,10,10,1,3,0.05,0.95,0.9421263437997318,11,0.0,1,0.0,1,0.0,1
3037,max_ml,10,10,1,3,0.05,0.95,0.9387921262992208,16,0.0,1,0.0,1,0.0,1
3038,max_ml,10,10,1,3,0.05,0.95,0.8544490678142499,11,0.0,1,0.0,1,0.0,1
3039,max_ml,10,10,1,3,0.05,0.95,0.9320410221289422,35,0.0,1,0.0,1,0.0,1
3040,max_ml,10,10,1,3,0.05,0.95,0.6663828312553793,6,1.0,1,1.0,1,1.0,1
3041,max_ml,10,10,1,3,0.05,0.95,0.748170702581431,12,1.0,1,1.0,1,1.0,1
3042,max_ml,10,10,1,3,0.05,0.95,0.9001064173416266,8,1.0,1,1.0,1,0.0,0
3043,max_ml,10,10,1,3,0.05,0.95,0.904606671618768,4,1.0,1,1.0,1,1.0,1
3044,max_ml,10,10,1,3,0.05,0.95,0.8816589866210849,21,0.0,1,0.0,1,0.0,1
3045,max_ml,10,10,1,3,0.05,0.95,0.9435163813692412,5,1.0,1,1.0,1,1.0,1
3046,max_ml,10,10,1,3,0.05,0.95,0.8372768658827553,15,0.0,1,0.0,1,0.0,1
3047,max_ml,10,10,1,3,0.05,0.95,0.8083894222914626,8,1.0,1,1.0,1,1.0,1
3048,max_ml,10,10,1,3,0.05,0.95,0.9481124108787486,23,0.0,1,0.0,1,0.0,1
3049,max_ml,10,10,1,3,0.05,0.95,0.8177847206863176,5,1.0,1,1.0,1,1.0,1
3050,max_ml,10,10,1,3,0.05,0.95,0.9005006391791316,7,1.0,1,1.0,1,1.0,1
3051,max_ml,10,10,1,3,0.05,0.95,0.9367841503806966,3,1.0,1,1.0,1,1.0,1
3052,max_ml,10,10,1,3,0.05,0.95,0.870435277129449,28,0.0,1,0.0,1,0.0,1
3053,max_ml,10,10,1,3,0.05,0.95,0.9201095474341402,17,0.0,1,0.0,1,0.0,1
3054,max_ml,10,10,1,3,0.05,0.95,0.913559033411112,13,0.0,1,0.0,1,0.0,1
3055,max_ml,10,10,1,3,0.05,0.95,0.8587628265828124,5,1.0,1,1.0,1,1.0,1
3056,max_ml,10,10,1,3,0.05,0.95,0.924665710701863,14,0.0,1,0.0,1,0.0,1
3057,max_ml,10,10,1,3,0.05,0.95,0.8939828667348734,7,1.0,1,1.0,1,1.0,1
3058,max_ml,10,10,1,3,0.05,0.95,0.8593759705773845,13,0.0,1,0.0,1,0.0,1
3059,max_ml,10,10,1,3,0.05,0.95,0.8665064376723397,5,1.0,1,1.0,1,1.0,1
3060,max_ml,10,10,1,3,0.05,0.95,0.8896868223335832,11,0.0,1,0.0,1,0.0,1
3061,max_ml,10,10,1,3,0.05,0.95,0.8728546486211279,21,0.0,1,0.0,1,0.0,1
3062,max_ml,10,10,1,3,0.05,0.95,0.6957765955502668,5,1.0,1,1.0,1,1.0,1
3063,max_ml,10,10,1,3,0.05,0.95,0.9486734830723034,14,0.0,1,0.0,1,0.0,1
3064,max_ml,10,10,1,3,0.05,0.95,0.7718297633383642,8,1.0,1,1.0,1,1.0,1
3065,max_ml,10,10,1,3,0.05,0.95,0.939147605068402,16,0.0,1,0.0,1,0.0,1
3066,max_ml,10,10,1,3,0.05,0.95,0.8752845714072426,10,0.0,1,0.0,1,0.0,1
3067,max_ml,10,10,1,3,0.05,0.95,0.9374863763197672,4,1.0,1,1.0,1,1.0,1
3068,max_ml,10,10,1,3,0.05,0.95,0.9067294632540852,8,0.0,1,0.0,1,0.0,1
3069,max_ml,10,10,1,3,0.05,0.95,0.948171020430825,16,0.0,1,0.0,1,0.0,1
3070,max_ml,10,10,1,3,0.05,0.95,0.8930602810151986,18,0.0,1,0.0,1,0.0,1
3071,max_ml,10,10,1,3,0.05,0.95,0.8486770642459232,12,0.0,1,0.0,1,0.0,1
3072,max_ml,10,10,1,3,0.05,0.95,0.8646717463480147,11,0.0,0,0.0,0,1.0,1
3073,max_ml,10,10,1,3,0.05,0.95,0.7965300548954136,10,0.0,1,0.0,1,0.0,1
3074,max_ml,10,10,1,3,0.05,0.95,0.9333427067616948,9,1.0,1,1.0,1,1.0,1
3075,max_ml,10,10,1,3,0.05,0.95,0.9357252472943656,51,0.0,1,0.0,1,0.0,1
3076,max_ml,10,10,1,3,0.05,0.95,0.89386611734053,15,0.0,1,0.0,1,0.0,1
3077,max_ml,10,10,1,3,0.05,0.95,0.9264269450517554,9,0.0,1,0.0,1,0.0,1
3078,max_ml,10,10,1,3,0.05,0.95,0.9213497362786168,9,0.0,1,0.0,1,0.0,1
3079,max_ml,10,10,1,3,0.05,0.95,0.9158587212015924,7,0.0,1,0.0,1,0.0,1
3080,max_ml,10,10,1,3,0.05,0.95,0.9208185465943514,68,0.0,1,0.0,1,0.0,1
3081,max_ml,10,10,1,3,0.05,0.95,0.7617635289151569,4,1.0,1,1.0,1,1.0,1
3082,max_ml,10,10,1,3,0.05,0.95,0.9470022641492266,22,0.0,1,0.0,1,0.0,1
3083,max_ml,10,10,1,3,0.05,0.95,0.9404696367436745,72,0.0,1,0.0,1,0.0,1
3084,max_ml,10,10,1,3,0.05,0.95,0.8947412244437489,8,0.0,1,0.0,1,0.0,1
3085,max_ml,10,10,1,3,0.05,0.95,0.9367590456287862,9,0.0,0,0.0,0,1.0,1
3086,max_ml,10,10,1,3,0.05,0.95,0.8794231260394578,16,0.0,1,0.0,1,0.0,1
3087,max_ml,10,10,1,3,0.05,0.95,0.7992367677707317,3,1.0,1,1.0,1,1.0,1
3088,max_ml,10,10,1,3,0.05,0.95,0.9239859534798316,30,0.0,1,0.0,1,0.0,1
3089,max_ml,10,10,1,3,0.05,0.95,0.924774014239378,29,0.0,1,0.0,1,0.0,1
3090,max_ml,10,10,1,3,0.05,0.95,0.9422650539090128,26,0.0,1,0.0,1,0.0,1
3091,max_ml,10,10,1,3,0.05,0.95,0.9440228877541972,15,0.0,0,1.0,1,1.0,1
3092,max_ml,10,10,1,3,0.05,0.95,0.7685712853874752,6,1.0,1,1.0,1,1.0,1
3093,max_ml,10,10,1,3,0.05,0.95,0.94395439813096,40,0.0,1,0.0,1,0.0,1
3094,max_ml,10,10,1,3,0.05,0.95,0.8740561868848211,4,1.0,1,1.0,1,1.0,1
3095,max_ml,10,10,1,3,0.05,0.95,0.8732957311906128,17,0.0,1,0.0,1,0.0,1
3096,max_ml,10,10,1,3,0.05,0.95,0.947513613461053,25,0.0,1,0.0,1,0.0,1
3097,max_ml,10,10,1,3,0.05,0.95,0.6813900558455048,3,1.0,1,1.0,1,1.0,1
3098,max_ml,10,10,1,3,0.05,0.95,0.8891699044970769,9,0.0,1,0.0,1,0.0,1
3099,max_ml,10,10,1,3,0.05,0.95,0.8568376596319185,11,0.0,1,0.0,1,0.0,1
3100,max_ml,10,10,1,3,0.05,0.95,0.8734693247835009,12,1.0,1,1.0,1,1.0,1
3101,max_ml,10,10,1,3,0.05,0.95,0.7771755435925021,8,0.0,0,1.0,1,0.0,0
3102,max_ml,10,10,1,3,0.05,0.95,0.9060563359827504,3,1.0,1,1.0,1,1.0,1
3103,max_ml,10,10,1,3,0.05,0.95,0.9461786767650884,36,0.0,1,0.0,1,0.0,1
3104,max_ml,10,10,1,3,0.05,0.95,0.9124304459624712,5,1.0,1,1.0,1,1.0,1
3105,max_ml,10,10,1,3,0.05,0.95,0.9327934889461456,16,0.0,1,0.0,1,0.0,1
3106,max_ml,10,10,1,3,0.05,0.95,0.9209684385915043,7,0.0,1,0.0,1,0.0,1
3107,max_ml,10,10,1,3,0.05,0.95,0.8768569253064001,12,0.0,1,0.0,1,0.0,1
3108,max_ml,10,10,1,3,0.05,0.95,0.8934175021104034,8,0.0,1,0.0,1,0.0,1
3109,max_ml,10,10,1,3,0.05,0.95,0.9030581180993068,11,0.0,1,0.0,1,0.0,1
3110,max_ml,10,10,1,3,0.05,0.95,0.914060652568144,13,0.0,1,0.0,1,0.0,1
3111,max_ml,10,10,1,3,0.05,0.95,0.8378506770711833,4,1.0,1,1.0,1,1.0,1
3112,max_ml,10,10,1,3,0.05,0.95,0.7929955728723131,14,0.0,1,0.0,1,0.0,1
3113,max_ml,10,10,1,3,0.05,0.95,0.8599395918239578,7,1.0,1,1.0,1,1.0,1
3114,max_ml,10,10,1,3,0.05,0.95,0.9334593766427391,11,0.0,1,0.0,1,0.0,1
3115,max_ml,10,10,1,3,0.05,0.95,0.8987170080086944,4,1.0,1,1.0,1,1.0,1
3116,max_ml,10,10,1,3,0.05,0.95,0.9085831690154238,9,0.0,1,0.0,1,0.0,1
3117,max_ml,10,10,1,3,0.05,0.95,0.9183404953049568,8,0.0,0,0.0,0,1.0,1
3118,max_ml,10,10,1,3,0.05,0.95,0.8359760106111225,6,1.0,1,1.0,1,1.0,1
3119,max_ml,10,10,1,3,0.05,0.95,0.8430806989535512,15,0.0,1,0.0,1,0.0,1
3120,max_ml,10,10,1,3,0.05,0.95,0.9016236502254006,9,0.0,0,1.0,1,0.0,0
3121,max_ml,10,10,1,3,0.05,0.95,0.7303312468082532,5,1.0,1,1.0,1,1.0,1
3122,max_ml,10,10,1,3,0.05,0.95,0.8336451081434064,9,0.0,1,0.0,1,0.0,1
3123,max_ml,10,10,1,3,0.05,0.95,0.6802060237805714,5,1.0,1,1.0,1,1.0,1
3124,max_ml,10,10,1,3,0.05,0.95,0.802651039614162,14,0.0,1,0.0,1,0.0,1
3125,max_ml,10,10,1,3,0.05,0.95,0.8606871807902005,5,1.0,1,1.0,1,1.0,1
3126,max_ml,10,10,1,3,0.05,0.95,0.7449384767396023,9,1.0,1,1.0,1,1.0,1
3127,max_ml,10,10,1,3,0.05,0.95,0.9005135308229952,4,1.0,1,1.0,1,1.0,1
3128,max_ml,10,10,1,3,0.05,0.95,0.7978798995190077,6,1.0,1,1.0,1,0.0,0
3129,max_ml,10,10,1,3,0.05,0.95,0.9065447231902768,14,0.0,1,0.0,1,0.0,1
3130,max_ml,10,10,1,3,0.05,0.95,0.940814452572216,13,0.0,1,0.0,1,0.0,1
3131,max_ml,10,10,1,3,0.05,0.95,0.8740955004218648,7,0.0,0,0.0,0,1.0,1
3132,max_ml,10,10,1,3,0.05,0.95,0.889766971339107,5,1.0,1,1.0,1,1.0,1
3133,max_ml,10,10,1,3,0.05,0.95,0.8931997320212154,12,0.0,1,0.0,1,0.0,1
3134,max_ml,10,10,1,3,0.05,0.95,0.8794943385228957,9,0.0,1,0.0,1,0.0,1
3135,max_ml,10,10,1,3,0.05,0.95,0.9404335484073316,8,1.0,1,1.0,1,1.0,1
3136,max_ml,10,10,1,3,0.05,0.95,0.8839759159331881,7,1.0,1,1.0,1,1.0,1
3137,max_ml,10,10,1,3,0.05,0.95,0.926566071174675,15,0.0,1,0.0,1,0.0,1
3138,max_ml,10,10,1,3,0.05,0.95,0.948036269461816,48,0.0,1,0.0,1,0.0,1
3139,max_ml,10,10,1,3,0.05,0.95,0.8936262978149074,4,1.0,1,1.0,1,1.0,1
3140,max_ml,10,10,1,3,0.05,0.95,0.9246119960713204,3,1.0,1,1.0,1,1.0,1
3141,max_ml,10,10,1,3,0.05,0.95,0.9258340409491004,19,0.0,1,0.0,1,0.0,1
3142,max_ml,10,10,1,3,0.05,0.95,0.8703044647653991,3,1.0,1,1.0,1,1.0,1
3143,max_ml,10,10,1,3,0.05,0.95,0.948710180207248,6,1.0,1,1.0,1,0.0,0
3144,max_ml,10,10,1,3,0.05,0.95,0.9326421537554208,5,1.0,1,1.0,1,1.0,1
3145,max_ml,10,10,1,3,0.05,0.95,0.8718263825111021,35,0.0,1,0.0,1,0.0,1
3146,max_ml,10,10,1,3,0.05,0.95,0.8481696493448007,5,1.0,1,1.0,1,1.0,1
3147,max_ml,10,10,1,3,0.05,0.95,0.9404997384261192,10,0.0,1,0.0,1,0.0,1
3148,max_ml,10,10,1,3,0.05,0.95,0.9383239485544564,9,0.0,1,0.0,1,0.0,1
3149,max_ml,10,10,1,3,0.05,0.95,0.9415492067190888,17,0.0,1,0.0,1,0.0,1
3150,max_ml,10,10,1,3,0.05,0.95,0.7567835402836615,6,0.0,0,0.0,0,1.0,1
3151,max_ml,10,10,1,3,0.05,0.95,0.7543764857453141,5,1.0,1,1.0,1,1.0,1
3152,max_ml,10,10,1,3,0.05,0.95,0.8061999548115458,5,1.0,1,1.0,1,1.0,1
3153,max_ml,10,10,1,3,0.05,0.95,0.808661168135134,5,1.0,1,1.0,1,1.0,1
3154,max_ml,10,10,1,3,0.05,0.95,0.8855534964589314,5,1.0,1,1.0,1,1.0,1
3155,max_ml,10,10,1,3,0.05,0.95,0.8349522319322084,26,0.0,1,0.0,1,0.0,1
3156,max_ml,10,10,1,3,0.05,0.95,0.9477988016457788,51,0.0,1,0.0,1,0.0,1
3157,max_ml,10,10,1,3,0.05,0.95,0.9263608865163444,37,0.0,1,0.0,1,0.0,1
3158,max_ml,10,10,1,3,0.05,0.95,0.7970547400309541,9,1.0,1,1.0,1,1.0,1
3159,max_ml,10,10,1,3,0.05,0.95,0.8839771095594215,3,1.0,1,1.0,1,1.0,1
3160,max_ml,10,10,1,3,0.05,0.95,0.9417018473654284,9,0.0,1,0.0,1,0.0,1
3161,max_ml,10,10,1,3,0.05,0.95,0.848075999623919,6,1.0,1,1.0,1,1.0,1
3162,max_ml,10,10,1,3,0.05,0.95,0.8950840494511156,4,1.0,1,1.0,1,1.0,1
3163,max_ml,10,10,1,3,0.05,0.95,0.8769972695121416,9,0.0,1,0.0,1,0.0,1
3164,max_ml,10,10,1,3,0.05,0.95,0.8776925186720194,14,0.0,1,0.0,1,0.0,1
3165,max_ml,10,10,1,3,0.05,0.95,0.9287021604297196,33,0.0,1,0.0,1,0.0,1
3166,max_ml,10,10,1,3,0.05,0.95,0.8340005383564724,15,0.0,1,0.0,1,0.0,1
3167,max_ml,10,10,1,3,0.05,0.95,0.8204521723141579,28,0.0,1,0.0,1,0.0,1
3168,max_ml,10,10,1,3,0.05,0.95,0.8920511506798631,7,0.0,1,0.0,1,0.0,1
3169,max_ml,10,10,1,3,0.05,0.95,0.6843432855403887,8,0.0,1,0.0,1,0.0,1
3170,max_ml,10,10,1,3,0.05,0.95,0.9389058065494162,5,1.0,1,1.0,1,1.0,1
3171,max_ml,10,10,1,3,0.05,0.95,0.8932583512178881,39,0.0,1,0.0,1,0.0,1
3172,max_ml,10,10,1,3,0.05,0.95,0.9226777292724332,17,0.0,0,1.0,1,1.0,1
3173,max_ml,10,10,1,3,0.05,0.95,0.940262623760083,47,0.0,1,0.0,1,0.0,1
3174,max_ml,10,10,1,3,0.05,0.95,0.6291097895227105,5,1.0,1,1.0,1,1.0,1
3175,max_ml,10,10,1,3,0.05,0.95,0.9224787275507682,19,0.0,1,0.0,1,0.0,1
3176,max_ml,10,10,1,3,0.05,0.95,0.911462620627257,12,0.0,1,0.0,1,0.0,1
3177,max_ml,10,10,1,3,0.05,0.95,0.9333690666821154,15,0.0,1,0.0,1,0.0,1
3178,max_ml,10,10,1,3,0.05,0.95,0.9047229304985492,4,1.0,1,1.0,1,1.0,1
3179,max_ml,10,10,1,3,0.05,0.95,0.9146093670405396,7,1.0,1,1.0,1,1.0,1
3180,max_ml,10,10,1,3,0.05,0.95,0.4772705493008761,4,1.0,1,1.0,1,1.0,1
3181,max_ml,10,10,1,3,0.05,0.95,0.8627242805714865,11,0.0,0,1.0,1,1.0,1
3182,max_ml,10,10,1,3,0.05,0.95,0.9420778108619748,32,0.0,1,0.0,1,0.0,1
3183,max_ml,10,10,1,3,0.05,0.95,0.9081076940096132,28,0.0,1,0.0,1,0.0,1
3184,max_ml,10,10,1,3,0.05,0.95,0.8149377496728736,7,1.0,1,1.0,1,1.0,1
3185,max_ml,10,10,1,3,0.05,0.95,0.9491158713217324,21,0.0,1,0.0,1,0.0,1
3186,max_ml,10,10,1,3,0.05,0.95,0.948618524069879,8,0.0,1,0.0,1,0.0,1
3187,max_ml,10,10,1,3,0.05,0.95,0.9247794840853448,9,0.0,1,0.0,1,0.0,1
3188,max_ml,10,10,1,3,0.05,0.95,0.9351164857783402,10,0.0,1,0.0,1,0.0,1
3189,max_ml,10,10,1,3,0.05,0.95,0.9410927083765608,6,1.0,1,1.0,1,1.0,1
3190,max_ml,10,10,1,3,0.05,0.95,0.7551215767858037,8,1.0,1,1.0,1,1.0,1
3191,max_ml,10,10,1,3,0.05,0.95,0.6985546942606072,5,1.0,1,1.0,1,1.0,1
3192,max_ml,10,10,1,3,0.05,0.95,0.8786395385401033,6,0.0,1,0.0,1,0.0,1
3193,max_ml,10,10,1,3,0.05,0.95,0.9379470460215288,29,0.0,1,0.0,1,0.0,1
3194,max_ml,10,10,1,3,0.05,0.95,0.8387636469449522,4,1.0,1,1.0,1,1.0,1
3195,max_ml,10,10,1,3,0.05,0.95,0.8613200771880248,4,1.0,1,1.0,1,1.0,1
3196,max_ml,10,10,1,3,0.05,0.95,0.8131057053999121,5,1.0,1,1.0,1,1.0,1
3197,max_ml,10,10,1,3,0.05,0.95,0.9206403262155072,20,0.0,1,0.0,1,0.0,1
3198,max_ml,10,10,1,3,0.05,0.95,0.9287782202331883,6,1.0,1,1.0,1,0.0,0
3199,max_ml,10,10,1,3,0.05,0.95,0.8013305713156575,7,1.0,1,1.0,1,1.0,1
3200,max_ml,10,10,1,3,0.05,0.95,0.9299265501180358,8,0.0,1,0.0,1,0.0,1
3201,max_ml,10,10,1,3,0.05,0.95,0.8107676645920161,6,1.0,1,1.0,1,1.0,1
3202,max_ml,10,10,1,3,0.05,0.95,0.8155517771479718,11,0.0,0,0.0,0,1.0,1
3203,max_ml,10,10,1,3,0.05,0.95,0.8736384594222659,8,0.0,1,0.0,1,0.0,1
3204,max_ml,10,10,1,3,0.05,0.95,0.7969248890505656,3,1.0,1,1.0,1,1.0,1
3205,max_ml,10,10,1,3,0.05,0.95,0.7862765367732195,3,1.0,1,1.0,1,1.0,1
3206,max_ml,10,10,1,3,0.05,0.95,0.8274283845965994,12,0.0,1,0.0,1,0.0,1
3207,max_ml,10,10,1,3,0.05,0.95,0.8738350569467845,6,0.0,1,0.0,1,0.0,1
3208,max_ml,10,10,1,3,0.05,0.95,0.8153565977711428,13,0.0,1,0.0,1,0.0,1
3209,max_ml,10,10,1,3,0.05,0.95,0.9372039788825584,6,1.0,1,0.0,0,0.0,0
3210,max_ml,10,10,1,3,0.05,0.95,0.7879436335691763,3,1.0,1,1.0,1,1.0,1
3211,max_ml,10,10,1,3,0.05,0.95,0.9452591366530416,16,0.0,1,0.0,1,0.0,1
3212,max_ml,10,10,1,3,0.05,0.95,0.8140271194347937,6,1.0,1,1.0,1,1.0,1
3213,max_ml,10,10,1,3,0.05,0.95,0.9260008818287588,12,0.0,1,0.0,1,0.0,1
3214,max_ml,10,10,1,3,0.05,0.95,0.932595231908276,7,0.0,1,0.0,1,0.0,1
3215,max_ml,10,10,1,3,0.05,0.95,0.8768337120520926,4,1.0,1,1.0,1,1.0,1
3216,max_ml,10,10,1,3,0.05,0.95,0.7636081806870725,11,0.0,0,0.0,0,1.0,1
3217,max_ml,10,10,1,3,0.05,0.95,0.6761157933056599,6,1.0,1,1.0,1,1.0,1
3218,max_ml,10,10,1,3,0.05,0.95,0.9473783190528642,13,0.0,1,0.0,1,0.0,1
3219,max_ml,10,10,1,3,0.05,0.95,0.8834972274599281,6,1.0,1,1.0,1,1.0,1
3220,max_ml,10,10,1,3,0.05,0.95,0.8970280130607078,29,0.0,1,0.0,1,0.0,1
3221,max_ml,10,10,1,3,0.05,0.95,0.8274908073707257,23,0.0,1,0.0,1,0.0,1
3222,max_ml,10,10,1,3,0.05,0.95,0.7938997561400861,3,1.0,1,1.0,1,1.0,1
3223,max_ml,10,10,1,3,0.05,0.95,0.8971246257470842,40,0.0,1,0.0,1,0.0,1
3224,max_ml,10,10,1,3,0.05,0.95,0.727911737981173,6,1.0,1,1.0,1,1.0,1
3225,max_ml,10,10,1,3,0.05,0.95,0.9318196160087824,18,0.0,1,0.0,1,0.0,1
3226,max_ml,10,10,1,3,0.05,0.95,0.919765225745231,7,0.0,1,0.0,1,0.0,1
3227,max_ml,10,10,1,3,0.05,0.95,0.9028712517724474,5,1.0,1,1.0,1,1.0,1
3228,max_ml,10,10,1,3,0.05,0.95,0.8993221132915041,54,0.0,1,0.0,1,0.0,1
3229,max_ml,10,10,1,3,0.05,0.95,0.6458483420158884,4,1.0,1,1.0,1,1.0,1
3230,max_ml,10,10,1,3,0.05,0.95,0.94709994041329,2,1.0,1,1.0,1,1.0,1
3231,max_ml,10,10,1,3,0.05,0.95,0.7832886212072578,9,0.0,1,0.0,1,0.0,1
3232,max_ml,10,10,1,3,0.05,0.95,0.8677824670907779,3,1.0,1,1.0,1,1.0,1
3233,max_ml,10,10,1,3,0.05,0.95,0.8635503421885624,4,1.0,1,1.0,1,1.0,1
3234,max_ml,10,10,1,3,0.05,0.95,0.8185863442999296,3,1.0,1,1.0,1,1.0,1
3235,max_ml,10,10,1,3,0.05,0.95,0.918366911038662,21,0.0,1,0.0,1,0.0,1
3236,max_ml,10,10,1,3,0.05,0.95,0.8745277024619145,8,1.0,1,1.0,1,1.0,1
3237,max_ml,10,10,1,3,0.05,0.95,0.919060506427115,4,1.0,1,1.0,1,1.0,1
3238,max_ml,10,10,1,3,0.05,0.95,0.8647221064757442,6,1.0,1,1.0,1,1.0,1
3239,max_ml,10,10,1,3,0.05,0.95,0.768490091572362,11,1.0,1,1.0,1,1.0,1
3240,max_ml,10,10,1,3,0.05,0.95,0.8829176261152728,12,0.0,1,0.0,1,0.0,1
3241,max_ml,10,10,1,3,0.05,0.95,0.7845028827423363,13,0.0,1,0.0,1,0.0,1
3242,max_ml,10,10,1,3,0.05,0.95,0.8791381210219462,10,0.0,0,1.0,1,1.0,1
3243,max_ml,10,10,1,3,0.05,0.95,0.8919048023048086,11,0.0,1,0.0,1,0.0,1
3244,max_ml,10,10,1,3,0.05,0.95,0.8941900405630973,16,0.0,1,0.0,1,0.0,1
3245,max_ml,10,10,1,3,0.05,0.95,0.8408869079707547,7,1.0,1,1.0,1,1.0,1
3246,max_ml,10,10,1,3,0.05,0.95,0.8836746280929915,8,1.0,1,1.0,1,1.0,1
3247,max_ml,10,10,1,3,0.05,0.95,0.9254258644788071,22,0.0,1,0.0,1,0.0,1
3248,max_ml,10,10,1,3,0.05,0.95,0.773957577258976,6,1.0,1,1.0,1,1.0,1
3249,max_ml,10,10,1,3,0.05,0.95,0.8776417169181684,12,0.0,1,0.0,1,0.0,1
3250,max_ml,10,10,1,3,0.05,0.95,0.9185547745115676,8,1.0,1,1.0,1,1.0,1
3251,max_ml,10,10,1,3,0.05,0.95,0.6641059302418351,4,1.0,1,1.0,1,1.0,1
3252,max_ml,10,10,1,3,0.05,0.95,0.9157249487109546,26,0.0,1,0.0,1,0.0,1
3253,max_ml,10,10,1,3,0.05,0.95,0.9037663911975824,11,0.0,1,0.0,1,0.0,1
3254,max_ml,10,10,1,3,0.05,0.95,0.8449644478277879,9,0.0,0,1.0,1,1.0,1
3255,max_ml,10,10,1,3,0.05,0.95,0.8011130239682197,3,1.0,1,1.0,1,1.0,1
3256,max_ml,10,10,1,3,0.05,0.95,0.5549239249482733,4,1.0,1,1.0,1,1.0,1
3257,max_ml,10,10,1,3,0.05,0.95,0.8227739262518807,14,0.0,1,0.0,1,0.0,1
3258,max_ml,10,10,1,3,0.05,0.95,0.9431077128008248,15,0.0,1,0.0,1,0.0,1
3259,max_ml,10,10,1,3,0.05,0.95,0.8677342591734345,14,0.0,1,0.0,1,0.0,1
3260,max_ml,10,10,1,3,0.05,0.95,0.8312232834245662,5,1.0,1,1.0,1,1.0,1
3261,max_ml,10,10,1,3,0.05,0.95,0.8629002864819796,7,1.0,1,1.0,1,1.0,1
3262,max_ml,10,10,1,3,0.05,0.95,0.9174508769840986,12,0.0,0,0.0,0,1.0,1
3263,max_ml,10,10,1,3,0.05,0.95,0.8036269717367532,10,0.0,1,0.0,1,0.0,1
3264,max_ml,10,10,1,3,0.05,0.95,0.8241188738945691,12,0.0,1,0.0,1,0.0,1
3265,max_ml,10,10,1,3,0.05,0.95,0.9214778143378352,30,0.0,1,0.0,1,0.0,1
3266,max_ml,10,10,1,3,0.05,0.95,0.9333057791870076,17,0.0,1,0.0,1,0.0,1
3267,max_ml,10,10,1,3,0.05,0.95,0.934129806823941,15,0.0,1,0.0,1,0.0,1
3268,max_ml,10,10,1,3,0.05,0.95,0.8987563441782694,6,1.0,1,1.0,1,1.0,1
3269,max_ml,10,10,1,3,0.05,0.95,0.7922807258387112,4,1.0,1,1.0,1,1.0,1
3270,max_ml,10,10,1,3,0.05,0.95,0.8707245382665186,12,0.0,1,0.0,1,0.0,1
3271,max_ml,10,10,1,3,0.05,0.95,0.7462581152802789,5,1.0,1,1.0,1,1.0,1
3272,max_ml,10,10,1,3,0.05,0.95,0.8706974259477305,5,1.0,1,1.0,1,1.0,1
3273,max_ml,10,10,1,3,0.05,0.95,0.8143343368361133,14,1.0,1,1.0,1,1.0,1
3274,max_ml,10,10,1,3,0.05,0.95,0.82104897893291,5,1.0,1,1.0,1,1.0,1
3275,max_ml,10,10,1,3,0.05,0.95,0.9342433816638308,20,0.0,1,0.0,1,0.0,1
3276,max_ml,10,10,1,3,0.05,0.95,0.9297624502332212,7,1.0,1,1.0,1,0.0,0
3277,max_ml,10,10,1,3,0.05,0.95,0.9121402126768636,12,0.0,0,0.0,0,1.0,1
3278,max_ml,10,10,1,3,0.05,0.95,0.8589819413613785,13,0.0,1,0.0,1,0.0,1
3279,max_ml,10,10,1,3,0.05,0.95,0.931535892082234,19,0.0,1,0.0,1,0.0,1
3280,max_ml,10,10,1,3,0.05,0.95,0.7611528756173797,4,1.0,1,1.0,1,1.0,1
3281,max_ml,10,10,1,3,0.05,0.95,0.852674852375446,17,0.0,1,0.0,1,0.0,1
3282,max_ml,10,10,1,3,0.05,0.95,0.8813887180042341,8,0.0,1,0.0,1,0.0,1
3283,max_ml,10,10,1,3,0.05,0.95,0.868045093133831,21,0.0,1,0.0,1,0.0,1
3284,max_ml,10,10,1,3,0.05,0.95,0.8114615341868698,4,1.0,1,1.0,1,1.0,1
3285,max_ml,10,10,1,3,0.05,0.95,0.8276461054672446,2,1.0,1,1.0,1,1.0,1
3286,max_ml,10,10,1,3,0.05,0.95,0.8812920992458226,8,0.0,1,0.0,1,0.0,1
3287,max_ml,10,10,1,3,0.05,0.95,0.8416992185675604,11,0.0,1,0.0,1,0.0,1
3288,max_ml,10,10,1,3,0.05,0.95,0.9096147742715004,10,0.0,0,0.0,0,1.0,1
3289,max_ml,10,10,1,3,0.05,0.95,0.9396746437095708,7,1.0,1,1.0,1,1.0,1
3290,max_ml,10,10,1,3,0.05,0.95,0.8611475147771468,13,0.0,0,0.0,0,1.0,1
3291,max_ml,10,10,1,3,0.05,0.95,0.8683809344817833,6,1.0,1,1.0,1,1.0,1
3292,max_ml,10,10,1,3,0.05,0.95,0.949977354451897,93,0.0,1,0.0,1,0.0,1
3293,max_ml,10,10,1,3,0.05,0.95,0.9348948125059362,10,0.0,1,0.0,1,0.0,1
3294,max_ml,10,10,1,3,0.05,0.95,0.812820084449645,9,1.0,1,1.0,1,1.0,1
3295,max_ml,10,10,1,3,0.05,0.95,0.5472718323190869,3,1.0,1,1.0,1,1.0,1
3296,max_ml,10,10,1,3,0.05,0.95,0.7267532942223754,7,1.0,1,1.0,1,1.0,1
3297,max_ml,10,10,1,3,0.05,0.95,0.8532664319360327,7,1.0,1,1.0,1,1.0,1
3298,max_ml,10,10,1,3,0.05,0.95,0.9034915116699208,11,0.0,1,0.0,1,0.0,1
3299,max_ml,10,10,1,3,0.05,0.95,0.9478226125263296,10,0.0,1,0.0,1,0.0,1
3300,max_ml,10,10,1,3,0.05,0.95,0.905451647150494,14,0.0,1,0.0,1,0.0,1
3301,max_ml,10,10,1,3,0.05,0.95,0.9376994241322028,12,0.0,1,0.0,1,0.0,1
3302,max_ml,10,10,1,3,0.05,0.95,0.8306146646798384,5,1.0,1,1.0,1,1.0,1
3303,max_ml,10,10,1,3,0.05,0.95,0.9088670380083816,19,0.0,1,0.0,1,0.0,1
3304,max_ml,10,10,1,3,0.05,0.95,0.75046987615892,3,1.0,1,1.0,1,1.0,1
3305,max_ml,10,10,1,3,0.05,0.95,0.9258211699473112,6,1.0,1,1.0,1,1.0,1
3306,max_ml,10,10,1,3,0.05,0.95,0.9459559240911029,10,0.0,1,0.0,1,0.0,1
3307,max_ml,10,10,1,3,0.05,0.95,0.9365257829005644,23,0.0,1,0.0,1,0.0,1
3308,max_ml,10,10,1,3,0.05,0.95,0.8653475386056265,3,1.0,1,1.0,1,1.0,1
3309,max_ml,10,10,1,3,0.05,0.95,0.8868033007079243,33,0.0,1,0.0,1,0.0,1
3310,max_ml,10,10,1,3,0.05,0.95,0.9142866156159848,11,0.0,1,0.0,1,0.0,1
3311,max_ml,10,10,1,3,0.05,0.95,0.8511615597665804,3,1.0,1,1.0,1,1.0,1
3312,max_ml,10,10,1,3,0.05,0.95,0.805838672017314,7,1.0,1,1.0,1,1.0,1
3313,max_ml,10,10,1,3,0.05,0.95,0.8395527256969031,13,1.0,1,1.0,1,1.0,1
3314,max_ml,10,10,1,3,0.05,0.95,0.93161827469824,10,0.0,1,0.0,1,0.0,1
3315,max_ml,10,10,1,3,0.05,0.95,0.9410132258047488,38,0.0,1,0.0,1,0.0,1
3316,max_ml,10,10,1,3,0.05,0.95,0.8757344377337498,10,0.0,0,0.0,0,1.0,1
3317,max_ml,10,10,1,3,0.05,0.95,0.9139098831996816,13,1.0,1,1.0,1,1.0,1
3318,max_ml,10,10,1,3,0.05,0.95,0.933362247736009,17,0.0,1,0.0,1,0.0,1
3319,max_ml,10,10,1,3,0.05,0.95,0.9370171877099734,16,0.0,0,1.0,1,1.0,1
3320,max_ml,10,10,1,3,0.05,0.95,0.918864838216344,37,0.0,1,0.0,1,0.0,1
3321,max_ml,10,10,1,3,0.05,0.95,0.9372827670629372,16,0.0,1,0.0,1,0.0,1
3322,max_ml,10,10,1,3,0.05,0.95,0.9218223335630348,23,0.0,1,0.0,1,0.0,1
3323,max_ml,10,10,1,3,0.05,0.95,0.8926725245972046,6,0.0,1,0.0,1,0.0,1
3324,max_ml,10,10,1,3,0.05,0.95,0.8759049950806489,26,0.0,1,0.0,1,0.0,1
3325,max_ml,10,10,1,3,0.05,0.95,0.7823499233387845,13,1.0,1,1.0,1,1.0,1
3326,max_ml,10,10,1,3,0.05,0.95,0.8801484573233704,11,0.0,1,0.0,1,0.0,1
3327,max_ml,10,10,1,3,0.05,0.95,0.8597590408685561,10,0.0,1,0.0,1,0.0,1
3328,max_ml,10,10,1,3,0.05,0.95,0.9331930168360546,15,0.0,1,0.0,1,0.0,1
3329,max_ml,10,10,1,3,0.05,0.95,0.8343527512931448,10,1.0,1,1.0,1,1.0,1
3330,max_ml,10,10,1,3,0.05,0.95,0.9404588652720868,8,1.0,1,1.0,1,1.0,1
3331,max_ml,10,10,1,3,0.05,0.95,0.8883231565247856,12,0.0,1,0.0,1,0.0,1
3332,max_ml,10,10,1,3,0.05,0.95,0.8703526240511855,4,1.0,1,1.0,1,1.0,1
3333,max_ml,10,10,1,3,0.05,0.95,0.7421926805340732,5,1.0,1,1.0,1,1.0,1
3334,max_ml,10,10,1,3,0.05,0.95,0.9429772507850565,13,0.0,1,0.0,1,0.0,1
3335,max_ml,10,10,1,3,0.05,0.95,0.8808005425462674,35,0.0,1,0.0,1,0.0,1
3336,max_ml,10,10,1,3,0.05,0.95,0.8151465021517899,5,1.0,1,1.0,1,1.0,1
3337,max_ml,10,10,1,3,0.05,0.95,0.7347701874231478,3,1.0,1,1.0,1,1.0,1
3338,max_ml,10,10,1,3,0.05,0.95,0.7745381102701034,13,1.0,1,1.0,1,1.0,1
3339,max_ml,10,10,1,3,0.05,0.95,0.8098097036604217,5,0.0,1,0.0,1,0.0,1
3340,max_ml,10,10,1,3,0.05,0.95,0.9274796504737224,10,0.0,0,1.0,1,1.0,1
3341,max_ml,10,10,1,3,0.05,0.95,0.8899361039477147,11,0.0,1,0.0,1,0.0,1
3342,max_ml,10,10,1,3,0.05,0.95,0.9440652119166928,27,0.0,1,0.0,1,0.0,1
3343,max_ml,10,10,1,3,0.05,0.95,0.9487894036215336,69,0.0,1,0.0,1,0.0,1
3344,max_ml,10,10,1,3,0.05,0.95,0.8390349658079682,6,0.0,1,0.0,1,0.0,1
3345,max_ml,10,10,1,3,0.05,0.95,0.8806942628101773,5,1.0,1,1.0,1,1.0,1
3346,max_ml,10,10,1,3,0.05,0.95,0.8562058402764153,4,1.0,1,1.0,1,1.0,1
3347,max_ml,10,10,1,3,0.05,0.95,0.920241172791547,7,1.0,1,1.0,1,0.0,0
3348,max_ml,10,10,1,3,0.05,0.95,0.895574684103487,16,0.0,1,0.0,1,0.0,1
3349,max_ml,10,10,1,3,0.05,0.95,0.9163975348432204,12,0.0,1,0.0,1,0.0,1
3350,max_ml,10,10,1,3,0.05,0.95,0.7521422650446568,7,1.0,1,1.0,1,1.0,1
3351,max_ml,10,10,1,3,0.05,0.95,0.7562467274561406,4,1.0,1,1.0,1,1.0,1
3352,max_ml,10,10,1,3,0.05,0.95,0.7139633177624924,4,1.0,1,1.0,1,1.0,1
3353,max_ml,10,10,1,3,0.05,0.95,0.874043849314136,24,0.0,1,0.0,1,0.0,1
3354,max_ml,10,10,1,3,0.05,0.95,0.783805126301091,7,1.0,1,1.0,1,1.0,1
3355,max_ml,10,10,1,3,0.05,0.95,0.7403789222746734,4,1.0,1,1.0,1,1.0,1
3356,max_ml,10,10,1,3,0.05,0.95,0.8056957077919947,5,0.0,1,0.0,1,0.0,1
3357,max_ml,10,10,1,3,0.05,0.95,0.933591712924266,16,0.0,0,1.0,1,1.0,1
3358,max_ml,10,10,1,3,0.05,0.95,0.9455064803309068,28,0.0,1,0.0,1,0.0,1
3359,max_ml,10,10,1,3,0.05,0.95,0.9389149857340444,12,0.0,1,0.0,1,0.0,1
3360,max_ml,10,10,1,3,0.05,0.95,0.6343480255399991,3,1.0,1,1.0,1,1.0,1
3361,max_ml,10,10,1,3,0.05,0.95,0.8420828716892048,5,1.0,1,1.0,1,1.0,1
3362,max_ml,10,10,1,3,0.05,0.95,0.886529894447533,6,1.0,1,1.0,1,1.0,1
3363,max_ml,10,10,1,3,0.05,0.95,0.8751875987316945,13,1.0,1,1.0,1,1.0,1
3364,max_ml,10,10,1,3,0.05,0.95,0.8287030141604962,9,0.0,1,0.0,1,0.0,1
3365,max_ml,10,10,1,3,0.05,0.95,0.9275650151111264,9,0.0,1,0.0,1,0.0,1
3366,max_ml,10,10,1,3,0.05,0.95,0.9448978344068368,19,0.0,1,0.0,1,0.0,1
3367,max_ml,10,10,1,3,0.05,0.95,0.8444912598272558,4,1.0,1,1.0,1,1.0,1
3368,max_ml,10,10,1,3,0.05,0.95,0.9282196255714638,8,0.0,1,0.0,1,0.0,1
3369,max_ml,10,10,1,3,0.05,0.95,0.9444345421303184,30,0.0,1,0.0,1,0.0,1
3370,max_ml,10,10,1,3,0.05,0.95,0.8940499172269838,7,0.0,1,0.0,1,0.0,1
3371,max_ml,10,10,1,3,0.05,0.95,0.924430042537382,7,1.0,1,1.0,1,0.0,0
3372,max_ml,10,10,1,3,0.05,0.95,0.7229784970003496,10,1.0,1,1.0,1,1.0,1
3373,max_ml,10,10,1,3,0.05,0.95,0.9265348055319822,11,0.0,1,0.0,1,0.0,1
3374,max_ml,10,10,1,3,0.05,0.95,0.9269626885771354,69,0.0,1,0.0,1,0.0,1
3375,max_ml,10,10,1,3,0.05,0.95,0.8580141939690613,6,1.0,1,1.0,1,1.0,1
3376,max_ml,10,10,1,3,0.05,0.95,0.808483636934385,3,1.0,1,1.0,1,1.0,1
3377,max_ml,10,10,1,3,0.05,0.95,0.8903185845853838,21,0.0,1,0.0,1,0.0,1
3378,max_ml,10,10,1,3,0.05,0.95,0.9140802902103902,35,0.0,1,0.0,1,0.0,1
3379,max_ml,10,10,1,3,0.05,0.95,0.7800062337764914,4,1.0,1,1.0,1,1.0,1
3380,max_ml,10,10,1,3,0.05,0.95,0.8805703021107466,16,0.0,1,0.0,1,0.0,1
3381,max_ml,10,10,1,3,0.05,0.95,0.9246447254359772,6,1.0,1,1.0,1,0.0,0
3382,max_ml,10,10,1,3,0.05,0.95,0.8275700442706593,10,0.0,0,0.0,0,1.0,1
3383,max_ml,10,10,1,3,0.05,0.95,0.9318528871532566,8,1.0,1,1.0,1,0.0,0
3384,max_ml,10,10,1,3,0.05,0.95,0.6672118598145027,3,1.0,1,1.0,1,1.0,1
3385,max_ml,10,10,1,3,0.05,0.95,0.9187351678762252,32,0.0,1,0.0,1,0.0,1
3386,max_ml,10,10,1,3,0.05,0.95,0.8313968240881985,10,0.0,1,0.0,1,0.0,1
3387,max_ml,10,10,1,3,0.05,0.95,0.9197666808363812,15,0.0,1,0.0,1,0.0,1
3388,max_ml,10,10,1,3,0.05,0.95,0.8835416777869146,9,0.0,0,1.0,1,1.0,1
3389,max_ml,10,10,1,3,0.05,0.95,0.932273445258599,36,0.0,1,0.0,1,0.0,1
3390,max_ml,10,10,1,3,0.05,0.95,0.9435747980083176,12,0.0,1,0.0,1,0.0,1
3391,max_ml,10,10,1,3,0.05,0.95,0.7537036519073599,7,1.0,1,1.0,1,1.0,1
3392,max_ml,10,10,1,3,0.05,0.95,0.9258180838903995,11,0.0,0,1.0,1,0.0,0
3393,max_ml,10,10,1,3,0.05,0.95,0.9392539502816448,39,0.0,1,0.0,1,0.0,1
3394,max_ml,10,10,1,3,0.05,0.95,0.7655411104685832,2,1.0,1,1.0,1,1.0,1
3395,max_ml,10,10,1,3,0.05,0.95,0.8029799673309703,13,0.0,1,0.0,1,0.0,1
3396,max_ml,10,10,1,3,0.05,0.95,0.7355008029375267,9,0.0,1,0.0,1,0.0,1
3397,max_ml,10,10,1,3,0.05,0.95,0.8892265253593025,7,1.0,1,1.0,1,1.0,1
3398,max_ml,10,10,1,3,0.05,0.95,0.915184896857157,30,0.0,1,0.0,1,0.0,1
3399,max_ml,10,10,1,3,0.05,0.95,0.7629256283190189,6,1.0,1,1.0,1,1.0,1
3400,max_ml,10,10,1,3,0.05,0.95,0.9101592878592032,9,1.0,1,1.0,1,1.0,1
3401,max_ml,10,10,1,3,0.05,0.95,0.9039132340207776,9,1.0,1,1.0,1,1.0,1
3402,max_ml,10,10,1,3,0.05,0.95,0.8362493702495356,10,0.0,1,0.0,1,0.0,1
3403,max_ml,10,10,1,3,0.05,0.95,0.9408331579756068,10,0.0,1,0.0,1,0.0,1
3404,max_ml,10,10,1,3,0.05,0.95,0.740985790283306,5,1.0,1,1.0,1,1.0,1
3405,max_ml,10,10,1,3,0.05,0.95,0.8476315877246311,10,0.0,1,0.0,1,0.0,1
3406,max_ml,10,10,1,3,0.05,0.95,0.872273924517316,24,0.0,1,0.0,1,0.0,1
3407,max_ml,10,10,1,3,0.05,0.95,0.8835234296631813,46,0.0,1,0.0,1,0.0,1
3408,max_ml,10,10,1,3,0.05,0.95,0.8085788271850367,8,1.0,1,1.0,1,1.0,1
3409,max_ml,10,10,1,3,0.05,0.95,0.8038696988568002,6,1.0,1,1.0,1,1.0,1
3410,max_ml,10,10,1,3,0.05,0.95,0.9218591250155286,12,0.0,1,0.0,1,0.0,1
3411,max_ml,10,10,1,3,0.05,0.95,0.7852128289678256,7,1.0,1,1.0,1,1.0,1
3412,max_ml,10,10,1,3,0.05,0.95,0.9272434800935488,13,0.0,0,0.0,0,1.0,1
3413,max_ml,10,10,1,3,0.05,0.95,0.6333677094446596,6,1.0,1,1.0,1,1.0,1
3414,max_ml,10,10,1,3,0.05,0.95,0.8943128577045724,11,1.0,1,1.0,1,1.0,1
3415,max_ml,10,10,1,3,0.05,0.95,0.7528813591183051,3,1.0,1,1.0,1,1.0,1
3416,max_ml,10,10,1,3,0.05,0.95,0.904789408464304,22,0.0,1,0.0,1,0.0,1
3417,max_ml,10,10,1,3,0.05,0.95,0.897306570428894,10,1.0,1,1.0,1,1.0,1
3418,max_ml,10,10,1,3,0.05,0.95,0.8930514044500933,10,1.0,1,1.0,1,1.0,1
3419,max_ml,10,10,1,3,0.05,0.95,0.9332103681779536,15,0.0,1,0.0,1,0.0,1
3420,max_ml,10,10,1,3,0.05,0.95,0.9010752119965506,9,0.0,1,0.0,1,0.0,1
3421,max_ml,10,10,1,3,0.05,0.95,0.8738626578093928,6,0.0,1,0.0,1,0.0,1
3422,max_ml,10,10,1,3,0.05,0.95,0.8942754070043926,6,1.0,1,1.0,1,1.0,1
3423,max_ml,10,10,1,3,0.05,0.95,0.870144517771049,6,1.0,1,1.0,1,1.0,1
3424,max_ml,10,10,1,3,0.05,0.95,0.8247673924264213,8,1.0,1,1.0,1,1.0,1
3425,max_ml,10,10,1,3,0.05,0.95,0.7668477874063369,12,0.0,0,1.0,1,1.0,1
3426,max_ml,10,10,1,3,0.05,0.95,0.8983358502015281,10,0.0,1,0.0,1,0.0,1
3427,max_ml,10,10,1,3,0.05,0.95,0.9018818149916192,9,0.0,1,0.0,1,0.0,1
3428,max_ml,10,10,1,3,0.05,0.95,0.939350660534965,12,0.0,1,0.0,1,0.0,1
3429,max_ml,10,10,1,3,0.05,0.95,0.8996305703285178,17,0.0,1,0.0,1,0.0,1
3430,max_ml,10,10,1,3,0.05,0.95,0.9322358623984636,7,1.0,1,0.0,0,1.0,1
3431,max_ml,10,10,1,3,0.05,0.95,0.9312683023570664,7,1.0,1,1.0,1,0.0,0
3432,max_ml,10,10,1,3,0.05,0.95,0.9304396766825408,4,1.0,1,1.0,1,1.0,1
3433,max_ml,10,10,1,3,0.05,0.95,0.8643866167073858,6,0.0,1,0.0,1,0.0,1
3434,max_ml,10,10,1,3,0.05,0.95,0.9371115803095884,9,0.0,1,0.0,1,0.0,1
3435,max_ml,10,10,1,3,0.05,0.95,0.8221189255397519,6,1.0,1,1.0,1,1.0,1
3436,max_ml,10,10,1,3,0.05,0.95,0.9006667663925666,5,1.0,1,1.0,1,1.0,1
3437,max_ml,10,10,1,3,0.05,0.95,0.9091724003007716,6,0.0,1,0.0,1,0.0,1
3438,max_ml,10,10,1,3,0.05,0.95,0.9471306981611382,35,0.0,1,0.0,1,0.0,1
3439,max_ml,10,10,1,3,0.05,0.95,0.7413997310725314,3,1.0,1,1.0,1,1.0,1
3440,max_ml,10,10,1,3,0.05,0.95,0.9497529730974282,12,0.0,1,0.0,1,0.0,1
3441,max_ml,10,10,1,3,0.05,0.95,0.7286784149149571,6,1.0,1,1.0,1,1.0,1
3442,max_ml,10,10,1,3,0.05,0.95,0.8599111430526714,11,0.0,1,0.0,1,0.0,1
3443,max_ml,10,10,1,3,0.05,0.95,0.92113331253751,5,1.0,1,1.0,1,1.0,1
3444,max_ml,10,10,1,3,0.05,0.95,0.9469556436382156,24,0.0,1,0.0,1,0.0,1
3445,max_ml,10,10,1,3,0.05,0.95,0.8480423198192918,8,0.0,1,0.0,1,0.0,1
3446,max_ml,10,10,1,3,0.05,0.95,0.839847903506502,12,0.0,1,0.0,1,0.0,1
3447,max_ml,10,10,1,3,0.05,0.95,0.8554583509458024,7,0.0,0,1.0,1,1.0,1
3448,max_ml,10,10,1,3,0.05,0.95,0.7075668479674744,5,1.0,1,1.0,1,1.0,1
3449,max_ml,10,10,1,3,0.05,0.95,0.7726281074554705,7,1.0,1,1.0,1,1.0,1
3450,max_ml,10,10,1,3,0.05,0.95,0.8450266609588722,14,0.0,1,0.0,1,0.0,1
3451,max_ml,10,10,1,3,0.05,0.95,0.93614052315094,6,1.0,1,1.0,1,1.0,1
3452,max_ml,10,10,1,3,0.05,0.95,0.8763116200072519,7,1.0,1,1.0,1,1.0,1
3453,max_ml,10,10,1,3,0.05,0.95,0.9282109616196348,78,0.0,1,0.0,1,0.0,1
3454,max_ml,10,10,1,3,0.05,0.95,0.8142544957176591,21,0.0,1,0.0,1,0.0,1
3455,max_ml,10,10,1,3,0.05,0.95,0.6734424513488574,5,1.0,1,1.0,1,1.0,1
3456,max_ml,10,10,1,3,0.05,0.95,0.9343940835294277,7,1.0,1,1.0,1,1.0,1
3457,max_ml,10,10,1,3,0.05,0.95,0.8232905258006579,10,0.0,0,0.0,0,1.0,1
3458,max_ml,10,10,1,3,0.05,0.95,0.9075536835086572,11,0.0,0,0.0,0,1.0,1
3459,max_ml,10,10,1,3,0.05,0.95,0.8913165909542841,38,0.0,1,0.0,1,0.0,1
3460,max_ml,10,10,1,3,0.05,0.95,0.8053132413891542,5,1.0,1,1.0,1,1.0,1
3461,max_ml,10,10,1,3,0.05,0.95,0.8020534744843708,3,1.0,1,1.0,1,1.0,1
3462,max_ml,10,10,1,3,0.05,0.95,0.9434350203717656,5,1.0,1,1.0,1,0.0,0
3463,max_ml,10,10,1,3,0.05,0.95,0.8780883927013446,10,0.0,1,0.0,1,0.0,1
3464,max_ml,10,10,1,3,0.05,0.95,0.937460055067032,6,1.0,1,1.0,1,1.0,1
3465,max_ml,10,10,1,3,0.05,0.95,0.9360255118675546,14,0.0,1,0.0,1,0.0,1
3466,max_ml,10,10,1,3,0.05,0.95,0.8841845341066729,13,0.0,1,0.0,1,0.0,1
3467,max_ml,10,10,1,3,0.05,0.95,0.7741082069704207,2,1.0,1,1.0,1,1.0,1
3468,max_ml,10,10,1,3,0.05,0.95,0.7563052286033599,15,0.0,1,0.0,1,0.0,1
3469,max_ml,10,10,1,3,0.05,0.95,0.9077744096116244,19,0.0,1,0.0,1,0.0,1
3470,max_ml,10,10,1,3,0.05,0.95,0.7963759370756016,5,1.0,1,1.0,1,1.0,1
3471,max_ml,10,10,1,3,0.05,0.95,0.6954188510909087,10,1.0,1,1.0,1,1.0,1
3472,max_ml,10,10,1,3,0.05,0.95,0.8109235011590189,6,0.0,1,0.0,1,0.0,1
3473,max_ml,10,10,1,3,0.05,0.95,0.939379269260698,23,0.0,1,0.0,1,0.0,1
3474,max_ml,10,10,1,3,0.05,0.95,0.8441140130688999,7,0.0,1,0.0,1,0.0,1
3475,max_ml,10,10,1,3,0.05,0.95,0.9117943019919044,27,0.0,1,0.0,1,0.0,1
3476,max_ml,10,10,1,3,0.05,0.95,0.8018807924976046,3,1.0,1,1.0,1,1.0,1
3477,max_ml,10,10,1,3,0.05,0.95,0.8521498058270219,6,1.0,1,1.0,1,1.0,1
3478,max_ml,10,10,1,3,0.05,0.95,0.9497279247668092,12,0.0,1,0.0,1,0.0,1
3479,max_ml,10,10,1,3,0.05,0.95,0.8940984911622284,12,0.0,1,0.0,1,0.0,1
3480,max_ml,10,10,1,3,0.05,0.95,0.8798837861102402,6,1.0,1,1.0,1,0.0,0
3481,max_ml,10,10,1,3,0.05,0.95,0.8818248469201138,8,1.0,1,1.0,1,1.0,1
3482,max_ml,10,10,1,3,0.05,0.95,0.9329843025389352,50,0.0,1,0.0,1,0.0,1
3483,max_ml,10,10,1,3,0.05,0.95,0.8439698345099026,15,0.0,1,0.0,1,0.0,1
3484,max_ml,10,10,1,3,0.05,0.95,0.8612000325816187,10,0.0,0,0.0,0,1.0,1
3485,max_ml,10,10,1,3,0.05,0.95,0.857454924456607,5,1.0,1,1.0,1,1.0,1
3486,max_ml,10,10,1,3,0.05,0.95,0.8017171536714257,4,1.0,1,1.0,1,1.0,1
3487,max_ml,10,10,1,3,0.05,0.95,0.9221388055859716,25,0.0,1,0.0,1,0.0,1
3488,max_ml,10,10,1,3,0.05,0.95,0.9061113722765052,3,1.0,1,1.0,1,1.0,1
3489,max_ml,10,10,1,3,0.05,0.95,0.933738628157662,6,1.0,1,1.0,1,0.0,0
3490,max_ml,10,10,1,3,0.05,0.95,0.8866538374519984,6,1.0,1,1.0,1,0.0,0
3491,max_ml,10,10,1,3,0.05,0.95,0.8994690893714805,19,0.0,1,0.0,1,0.0,1
3492,max_ml,10,10,1,3,0.05,0.95,0.9458339051892304,14,0.0,1,0.0,1,0.0,1
3493,max_ml,10,10,1,3,0.05,0.95,0.8402538077373439,27,0.0,1,0.0,1,0.0,1
3494,max_ml,10,10,1,3,0.05,0.95,0.935680621704998,22,0.0,1,0.0,1,0.0,1
3495,max_ml,10,10,1,3,0.05,0.95,0.8247685642558,8,0.0,1,0.0,1,0.0,1
3496,max_ml,10,10,1,3,0.05,0.95,0.9215888069889642,6,1.0,1,1.0,1,1.0,1
3497,max_ml,10,10,1,3,0.05,0.95,0.9459223240148784,29,0.0,1,0.0,1,0.0,1
3498,max_ml,10,10,1,3,0.05,0.95,0.90797399183034,9,1.0,1,1.0,1,1.0,1
3499,max_ml,10,10,1,3,0.05,0.95,0.939478951436738,19,0.0,1,0.0,1,0.0,1
3500,max_ml,10,10,1,3,0.05,0.95,0.8628281035569725,5,1.0,1,1.0,1,1.0,1
3501,max_ml,10,10,1,3,0.05,0.95,0.9332342519517992,22,0.0,1,0.0,1,0.0,1
3502,max_ml,10,10,1,3,0.05,0.95,0.8183687456664609,4,1.0,1,1.0,1,1.0,1
3503,max_ml,10,10,1,3,0.05,0.95,0.8775023291752588,23,0.0,1,0.0,1,0.0,1
3504,max_ml,10,10,1,3,0.05,0.95,0.9134278182195016,9,0.0,1,0.0,1,0.0,1
3505,max_ml,10,10,1,3,0.05,0.95,0.9199746877659168,34,0.0,1,0.0,1,0.0,1
3506,max_ml,10,10,1,3,0.05,0.95,0.8822835093757572,13,1.0,1,1.0,1,1.0,1
3507,max_ml,10,10,1,3,0.05,0.95,0.8788881098110856,8,1.0,1,1.0,1,1.0,1
3508,max_ml,10,10,1,3,0.05,0.95,0.9193623495549,54,0.0,1,0.0,1,0.0,1
3509,max_ml,10,10,1,3,0.05,0.95,0.8469394922478654,5,1.0,1,1.0,1,1.0,1
3510,max_ml,10,10,1,3,0.05,0.95,0.881629097859013,14,1.0,1,1.0,1,1.0,1
3511,max_ml,10,10,1,3,0.05,0.95,0.6332821127114662,7,1.0,1,1.0,1,1.0,1
3512,max_ml,10,10,1,3,0.05,0.95,0.8603032994427743,12,0.0,1,0.0,1,0.0,1
3513,max_ml,10,10,1,3,0.05,0.95,0.9376494807395976,20,0.0,1,0.0,1,0.0,1
3514,max_ml,10,10,1,3,0.05,0.95,0.7583214635398214,2,1.0,1,1.0,1,1.0,1
3515,max_ml,10,10,1,3,0.05,0.95,0.9001204749629328,25,0.0,1,0.0,1,0.0,1
3516,max_ml,10,10,1,3,0.05,0.95,0.9367829135847854,42,0.0,1,0.0,1,0.0,1
3517,max_ml,10,10,1,3,0.05,0.95,0.9209942679302622,8,1.0,1,0.0,0,1.0,1
3518,max_ml,10,10,1,3,0.05,0.95,0.9413654599661646,16,0.0,1,0.0,1,0.0,1
3519,max_ml,10,10,1,3,0.05,0.95,0.9103824204310762,9,0.0,1,0.0,1,0.0,1
3520,max_ml,10,10,1,3,0.05,0.95,0.8932546707487266,11,0.0,1,0.0,1,0.0,1
3521,max_ml,10,10,1,3,0.05,0.95,0.8560944016802646,4,1.0,1,1.0,1,1.0,1
3522,max_ml,10,10,1,3,0.05,0.95,0.9018414189794268,5,1.0,1,1.0,1,1.0,1
3523,max_ml,10,10,1,3,0.05,0.95,0.8020810310218288,3,1.0,1,1.0,1,1.0,1
3524,max_ml,10,10,1,3,0.05,0.95,0.7086200379748426,10,0.0,1,0.0,1,0.0,1
3525,max_ml,10,10,1,3,0.05,0.95,0.8449883224902267,5,1.0,1,1.0,1,1.0,1
3526,max_ml,10,10,1,3,0.05,0.95,0.9198320845633808,12,0.0,1,0.0,1,0.0,1
3527,max_ml,10,10,1,3,0.05,0.95,0.8695697377544053,13,0.0,1,0.0,1,0.0,1
3528,max_ml,10,10,1,3,0.05,0.95,0.9265721408600012,17,0.0,1,0.0,1,0.0,1
3529,max_ml,10,10,1,3,0.05,0.95,0.8999685299110032,6,1.0,1,1.0,1,1.0,1
3530,max_ml,10,10,1,3,0.05,0.95,0.8970697242638513,17,0.0,1,0.0,1,0.0,1
3531,max_ml,10,10,1,3,0.05,0.95,0.934635687883462,45,0.0,1,0.0,1,0.0,1
3532,max_ml,10,10,1,3,0.05,0.95,0.7680333857727332,19,0.0,1,0.0,1,0.0,1
3533,max_ml,10,10,1,3,0.05,0.95,0.6507529232309683,8,1.0,1,1.0,1,1.0,1
3534,max_ml,10,10,1,3,0.05,0.95,0.7875137421884111,5,1.0,1,1.0,1,1.0,1
3535,max_ml,10,10,1,3,0.05,0.95,0.8342780721193843,12,0.0,1,0.0,1,0.0,1
3536,max_ml,10,10,1,3,0.05,0.95,0.8371136052492119,3,1.0,1,1.0,1,1.0,1
3537,max_ml,10,10,1,3,0.05,0.95,0.8667796605801866,16,0.0,1,0.0,1,0.0,1
3538,max_ml,10,10,1,3,0.05,0.95,0.9234928841524372,13,0.0,1,0.0,1,0.0,1
3539,max_ml,10,10,1,3,0.05,0.95,0.8625506889439136,13,0.0,1,0.0,1,0.0,1
3540,max_ml,10,10,1,3,0.05,0.95,0.943958065879315,7,0.0,1,0.0,1,0.0,1
3541,max_ml,10,10,1,3,0.05,0.95,0.9417833293355804,19,0.0,1,0.0,1,0.0,1
3542,max_ml,10,10,1,3,0.05,0.95,0.9485289732809088,16,0.0,1,0.0,1,0.0,1
3543,max_ml,10,10,1,3,0.05,0.95,0.7984151254559448,12,0.0,0,1.0,1,1.0,1
3544,max_ml,10,10,1,3,0.05,0.95,0.861860013446804,12,0.0,0,0.0,0,1.0,1
3545,max_ml,10,10,1,3,0.05,0.95,0.7058346424541857,3,1.0,1,1.0,1,1.0,1
3546,max_ml,10,10,1,3,0.05,0.95,0.9087135890691268,20,0.0,1,0.0,1,0.0,1
3547,max_ml,10,10,1,3,0.05,0.95,0.8989804521278251,11,0.0,1,0.0,1,0.0,1
3548,max_ml,10,10,1,3,0.05,0.95,0.7877167692111061,5,1.0,1,1.0,1,1.0,1
3549,max_ml,10,10,1,3,0.05,0.95,0.7500089106773595,3,1.0,1,1.0,1,1.0,1
3550,max_ml,10,10,1,3,0.05,0.95,0.7657570210456605,7,1.0,1,1.0,1,1.0,1
3551,max_ml,10,10,1,3,0.05,0.95,0.8516162086870447,6,1.0,1,1.0,1,1.0,1
3552,max_ml,10,10,1,3,0.05,0.95,0.9445816361447538,56,0.0,1,0.0,1,0.0,1
3553,max_ml,10,10,1,3,0.05,0.95,0.8686354666424947,4,1.0,1,1.0,1,1.0,1
3554,max_ml,10,10,1,3,0.05,0.95,0.7903531307543553,4,1.0,1,1.0,1,1.0,1
3555,max_ml,10,10,1,3,0.05,0.95,0.9311265424224584,13,1.0,1,1.0,1,1.0,1
3556,max_ml,10,10,1,3,0.05,0.95,0.8209064775641965,6,1.0,1,0.0,0,0.0,0
3557,max_ml,10,10,1,3,0.05,0.95,0.9359935247893998,19,0.0,1,0.0,1,0.0,1
3558,max_ml,10,10,1,3,0.05,0.95,0.7406041612217021,8,1.0,1,1.0,1,1.0,1
3559,max_ml,10,10,1,3,0.05,0.95,0.827587112382794,7,1.0,1,1.0,1,1.0,1
3560,max_ml,10,10,1,3,0.05,0.95,0.8738346629541626,6,0.0,1,0.0,1,0.0,1
3561,max_ml,10,10,1,3,0.05,0.95,0.878692807045866,6,1.0,1,1.0,1,1.0,1
3562,max_ml,10,10,1,3,0.05,0.95,0.885211570003041,5,1.0,1,1.0,1,1.0,1
3563,max_ml,10,10,1,3,0.05,0.95,0.852942807550365,12,1.0,1,1.0,1,1.0,1
3564,max_ml,10,10,1,3,0.05,0.95,0.7710510724370027,14,0.0,1,0.0,1,0.0,1
3565,max_ml,10,10,1,3,0.05,0.95,0.6841085461757219,5,1.0,1,1.0,1,1.0,1
3566,max_ml,10,10,1,3,0.05,0.95,0.9238877875285406,26,0.0,1,0.0,1,0.0,1
3567,max_ml,10,10,1,3,0.05,0.95,0.9348943004122804,16,0.0,1,0.0,1,0.0,1
3568,max_ml,10,10,1,3,0.05,0.95,0.9455634357096304,9,0.0,1,0.0,1,0.0,1
3569,max_ml,10,10,1,3,0.05,0.95,0.9280220828259792,8,0.0,1,0.0,1,0.0,1
3570,max_ml,10,10,1,3,0.05,0.95,0.8619821594997165,13,0.0,1,0.0,1,0.0,1
3571,max_ml,10,10,1,3,0.05,0.95,0.761278179618138,4,1.0,1,1.0,1,1.0,1
3572,max_ml,10,10,1,3,0.05,0.95,0.906083180607131,5,1.0,1,1.0,1,1.0,1
3573,max_ml,10,10,1,3,0.05,0.95,0.9276887499181166,11,0.0,1,0.0,1,0.0,1
3574,max_ml,10,10,1,3,0.05,0.95,0.9218391999766468,4,1.0,1,1.0,1,1.0,1
3575,max_ml,10,10,1,3,0.05,0.95,0.8974699671328611,8,0.0,1,0.0,1,0.0,1
3576,max_ml,10,10,1,3,0.05,0.95,0.940414930707214,41,0.0,1,0.0,1,0.0,1
3577,max_ml,10,10,1,3,0.05,0.95,0.948736766578276,27,0.0,1,0.0,1,0.0,1
3578,max_ml,10,10,1,3,0.05,0.95,0.9255163192261682,17,0.0,1,0.0,1,0.0,1
3579,max_ml,10,10,1,3,0.05,0.95,0.8217869590182052,3,1.0,1,1.0,1,1.0,1
3580,max_ml,10,10,1,3,0.05,0.95,0.8342039857383886,4,1.0,1,1.0,1,1.0,1
3581,max_ml,10,10,1,3,0.05,0.95,0.9085760545663104,21,0.0,1,0.0,1,0.0,1
3582,max_ml,10,10,1,3,0.05,0.95,0.9047743339693504,9,1.0,1,1.0,1,1.0,1
3583,max_ml,10,10,1,3,0.05,0.95,0.8302703624256462,6,1.0,1,1.0,1,1.0,1
3584,max_ml,10,10,1,3,0.05,0.95,0.8559039472964387,5,1.0,1,1.0,1,1.0,1
3585,max_ml,10,10,1,3,0.05,0.95,0.9333171145769766,12,1.0,1,1.0,1,1.0,1
3586,max_ml,10,10,1,3,0.05,0.95,0.8695633708173713,29,0.0,1,0.0,1,0.0,1
3587,max_ml,10,10,1,3,0.05,0.95,0.7796587714787165,4,1.0,1,1.0,1,1.0,1
3588,max_ml,10,10,1,3,0.05,0.95,0.8955044852452813,20,0.0,1,0.0,1,0.0,1
3589,max_ml,10,10,1,3,0.05,0.95,0.9488061825323748,21,0.0,1,0.0,1,0.0,1
3590,max_ml,10,10,1,3,0.05,0.95,0.9257568203937911,26,0.0,1,0.0,1,0.0,1
3591,max_ml,10,10,1,3,0.05,0.95,0.9097116186931484,26,0.0,1,0.0,1,0.0,1
3592,max_ml,10,10,1,3,0.05,0.95,0.813309119244409,8,1.0,1,0.0,0,0.0,0
3593,max_ml,10,10,1,3,0.05,0.95,0.9157647558295722,28,0.0,1,0.0,1,0.0,1
3594,max_ml,10,10,1,3,0.05,0.95,0.8859665844011699,13,0.0,1,0.0,1,0.0,1
3595,max_ml,10,10,1,3,0.05,0.95,0.8845507887437971,6,1.0,1,1.0,1,1.0,1
3596,max_ml,10,10,1,3,0.05,0.95,0.9481788256764072,18,0.0,1,0.0,1,0.0,1
3597,max_ml,10,10,1,3,0.05,0.95,0.8918869931704292,6,0.0,1,0.0,1,0.0,1
3598,max_ml,10,10,1,3,0.05,0.95,0.8438961307279539,15,0.0,1,0.0,1,0.0,1
3599,max_ml,10,10,1,3,0.05,0.95,0.4776638147615695,4,1.0,1,1.0,1,1.0,1
3600,max_ml,10,10,1,3,0.05,0.95,0.949343953928346,15,0.0,1,0.0,1,0.0,1
3601,max_ml,10,10,1,3,0.05,0.95,0.8975080587596798,6,0.0,1,0.0,1,0.0,1
3602,max_ml,10,10,1,3,0.05,0.95,0.9256517318776092,9,0.0,1,0.0,1,0.0,1
3603,max_ml,10,10,1,3,0.05,0.95,0.944191174779054,11,0.0,1,0.0,1,0.0,1
3604,max_ml,10,10,1,3,0.05,0.95,0.9274101175748636,4,1.0,1,1.0,1,1.0,1
3605,max_ml,10,10,1,3,0.05,0.95,0.9092807904553027,9,1.0,1,1.0,1,1.0,1
3606,max_ml,10,10,1,3,0.05,0.95,0.8723911484421802,18,0.0,1,0.0,1,0.0,1
3607,max_ml,10,10,1,3,0.05,0.95,0.9374843185168756,14,0.0,1,0.0,1,0.0,1
3608,max_ml,10,10,1,3,0.05,0.95,0.6898388294037657,6,0.0,1,0.0,1,0.0,1
3609,max_ml,10,10,1,3,0.05,0.95,0.688895066908944,4,1.0,1,1.0,1,1.0,1
3610,max_ml,10,10,1,3,0.05,0.95,0.8425037329975755,20,0.0,1,0.0,1,0.0,1
3611,max_ml,10,10,1,3,0.05,0.95,0.9318183832562328,6,1.0,1,1.0,1,1.0,1
3612,max_ml,10,10,1,3,0.05,0.95,0.9476850088311488,11,0.0,1,0.0,1,0.0,1
3613,max_ml,10,10,1,3,0.05,0.95,0.8268021264889192,5,1.0,1,1.0,1,1.0,1
3614,max_ml,10,10,1,3,0.05,0.95,0.7840232167207878,6,1.0,1,1.0,1,1.0,1
3615,max_ml,10,10,1,3,0.05,0.95,0.8111196936325068,10,0.0,1,0.0,1,0.0,1
3616,max_ml,10,10,1,3,0.05,0.95,0.8596479571158883,9,0.0,1,0.0,1,0.0,1
3617,max_ml,10,10,1,3,0.05,0.95,0.948023981436471,13,0.0,1,0.0,1,0.0,1
3618,max_ml,10,10,1,3,0.05,0.95,0.9345451739111,10,1.0,1,1.0,1,0.0,0
3619,max_ml,10,10,1,3,0.05,0.95,0.8288278449056683,8,0.0,1,0.0,1,0.0,1
3620,max_ml,10,10,1,3,0.05,0.95,0.7313708875938114,2,1.0,1,1.0,1,1.0,1
3621,max_ml,10,10,1,3,0.05,0.95,0.8707531795165796,6,1.0,1,1.0,1,1.0,1
3622,max_ml,10,10,1,3,0.05,0.95,0.8244820415514271,7,1.0,1,1.0,1,1.0,1
3623,max_ml,10,10,1,3,0.05,0.95,0.8655924285526639,5,1.0,1,1.0,1,1.0,1
3624,max_ml,10,10,1,3,0.05,0.95,0.8781555522947045,34,0.0,1,0.0,1,0.0,1
3625,max_ml,10,10,1,3,0.05,0.95,0.9444492710707698,16,0.0,1,0.0,1,0.0,1
3626,max_ml,10,10,1,3,0.05,0.95,0.9104197644636248,38,0.0,1,0.0,1,0.0,1
3627,max_ml,10,10,1,3,0.05,0.95,0.7967111860256587,7,1.0,1,1.0,1,1.0,1
3628,max_ml,10,10,1,3,0.05,0.95,0.946943334792677,22,0.0,1,0.0,1,0.0,1
3629,max_ml,10,10,1,3,0.05,0.95,0.9356029832585672,10,0.0,1,0.0,1,0.0,1
3630,max_ml,10,10,1,3,0.05,0.95,0.935552111209896,18,0.0,1,0.0,1,0.0,1
3631,max_ml,10,10,1,3,0.05,0.95,0.8734385881656491,25,0.0,1,0.0,1,0.0,1
3632,max_ml,10,10,1,3,0.05,0.95,0.8558160635653296,8,1.0,1,1.0,1,1.0,1
3633,max_ml,10,10,1,3,0.05,0.95,0.8643383764704261,7,1.0,1,1.0,1,1.0,1
3634,max_ml,10,10,1,3,0.05,0.95,0.8621615584071269,11,0.0,1,0.0,1,0.0,1
3635,max_ml,10,10,1,3,0.05,0.95,0.8330437707194946,5,1.0,1,1.0,1,1.0,1
3636,max_ml,10,10,1,3,0.05,0.95,0.7911060834259219,5,1.0,1,1.0,1,1.0,1
3637,max_ml,10,10,1,3,0.05,0.95,0.9045735594689862,15,0.0,1,0.0,1,0.0,1
3638,max_ml,10,10,1,3,0.05,0.95,0.8806076175993732,9,1.0,1,1.0,1,1.0,1
3639,max_ml,10,10,1,3,0.05,0.95,0.8893581811099222,14,0.0,1,0.0,1,0.0,1
3640,max_ml,10,10,1,3,0.05,0.95,0.9262934817589588,9,0.0,1,0.0,1,0.0,1
3641,max_ml,10,10,1,3,0.05,0.95,0.9081755889461688,16,0.0,1,0.0,1,0.0,1
3642,max_ml,10,10,1,3,0.05,0.95,0.8885154229477582,3,1.0,1,1.0,1,1.0,1
3643,max_ml,10,10,1,3,0.05,0.95,0.9485766960767272,25,0.0,1,0.0,1,0.0,1
3644,max_ml,10,10,1,3,0.05,0.95,0.8923910299187154,11,0.0,1,0.0,1,0.0,1
3645,max_ml,10,10,1,3,0.05,0.95,0.8575776600693483,3,1.0,1,1.0,1,1.0,1
3646,max_ml,10,10,1,3,0.05,0.95,0.8732122021232359,5,1.0,1,1.0,1,1.0,1
3647,max_ml,10,10,1,3,0.05,0.95,0.7859297953317103,9,1.0,1,1.0,1,1.0,1
3648,max_ml,10,10,1,3,0.05,0.95,0.907187301040826,18,0.0,1,0.0,1,0.0,1
3649,max_ml,10,10,1,3,0.05,0.95,0.9160990032039584,12,0.0,1,0.0,1,0.0,1
3650,max_ml,10,10,1,3,0.05,0.95,0.8082012472671206,8,0.0,1,0.0,1,0.0,1
3651,max_ml,10,10,1,3,0.05,0.95,0.8871290718822923,2,1.0,1,1.0,1,1.0,1
3652,max_ml,10,10,1,3,0.05,0.95,0.9469801423484704,7,1.0,1,1.0,1,1.0,1
3653,max_ml,10,10,1,3,0.05,0.95,0.8534327340732436,3,1.0,1,1.0,1,1.0,1
3654,max_ml,10,10,1,3,0.05,0.95,0.90116615219955,11,1.0,1,1.0,1,1.0,1
3655,max_ml,10,10,1,3,0.05,0.95,0.9057207371692794,9,0.0,1,0.0,1,0.0,1
3656,max_ml,10,10,1,3,0.05,0.95,0.9297406087833988,12,0.0,1,0.0,1,0.0,1
3657,max_ml,10,10,1,3,0.05,0.95,0.7432807892417512,9,0.0,1,0.0,1,0.0,1
3658,max_ml,10,10,1,3,0.05,0.95,0.8814062379939357,14,0.0,1,0.0,1,0.0,1
3659,max_ml,10,10,1,3,0.05,0.95,0.8723100635218511,10,0.0,1,0.0,1,0.0,1
3660,max_ml,10,10,1,3,0.05,0.95,0.9294191669655965,8,0.0,1,0.0,1,0.0,1
3661,max_ml,10,10,1,3,0.05,0.95,0.8228575696176701,11,0.0,1,0.0,1,0.0,1
3662,max_ml,10,10,1,3,0.05,0.95,0.9174809725412888,13,0.0,1,0.0,1,0.0,1
3663,max_ml,10,10,1,3,0.05,0.95,0.9460585782560362,11,0.0,1,0.0,1,0.0,1
3664,max_ml,10,10,1,3,0.05,0.95,0.8692417667612995,24,0.0,1,0.0,1,0.0,1
3665,max_ml,10,10,1,3,0.05,0.95,0.916281867434925,13,0.0,1,0.0,1,0.0,1
3666,max_ml,10,10,1,3,0.05,0.95,0.7316330951241445,5,1.0,1,1.0,1,1.0,1
3667,max_ml,10,10,1,3,0.05,0.95,0.9431298854304128,13,0.0,1,0.0,1,0.0,1
3668,max_ml,10,10,1,3,0.05,0.95,0.8951405055604117,11,0.0,1,0.0,1,0.0,1
3669,max_ml,10,10,1,3,0.05,0.95,0.8908286920671661,17,0.0,1,0.0,1,0.0,1
3670,max_ml,10,10,1,3,0.05,0.95,0.9231670247619796,22,0.0,1,0.0,1,0.0,1
3671,max_ml,10,10,1,3,0.05,0.95,0.9195863604256552,33,0.0,1,0.0,1,0.0,1
3672,max_ml,10,10,1,3,0.05,0.95,0.9159881172891172,4,1.0,1,1.0,1,1.0,1
3673,max_ml,10,10,1,3,0.05,0.95,0.7185694897781595,13,1.0,1,1.0,1,1.0,1
3674,max_ml,10,10,1,3,0.05,0.95,0.9365959212866516,7,1.0,1,1.0,1,1.0,1
3675,max_ml,10,10,1,3,0.05,0.95,0.8714664651085945,8,0.0,1,0.0,1,0.0,1
3676,max_ml,10,10,1,3,0.05,0.95,0.864203532883949,6,0.0,1,0.0,1,0.0,1
3677,max_ml,10,10,1,3,0.05,0.95,0.8540179709170999,7,1.0,1,1.0,1,0.0,0
3678,max_ml,10,10,1,3,0.05,0.95,0.9043498517277504,12,0.0,0,0.0,0,1.0,1
3679,max_ml,10,10,1,3,0.05,0.95,0.8613337299839858,4,1.0,1,1.0,1,1.0,1
3680,max_ml,10,10,1,3,0.05,0.95,0.9104021241641246,11,0.0,1,0.0,1,0.0,1
3681,max_ml,10,10,1,3,0.05,0.95,0.8546414100930216,15,0.0,1,0.0,1,0.0,1
3682,max_ml,10,10,1,3,0.05,0.95,0.8466914714831526,1,1.0,1,1.0,1,1.0,1
3683,max_ml,10,10,1,3,0.05,0.95,0.9018555891611536,10,0.0,1,0.0,1,0.0,1
3684,max_ml,10,10,1,3,0.05,0.95,0.7342228741087009,8,0.0,0,1.0,1,1.0,1
3685,max_ml,10,10,1,3,0.05,0.95,0.8591726202657751,13,1.0,1,1.0,1,1.0,1
3686,max_ml,10,10,1,3,0.05,0.95,0.9485732156014758,10,1.0,1,1.0,1,1.0,1
3687,max_ml,10,10,1,3,0.05,0.95,0.8236895098607546,9,1.0,1,1.0,1,1.0,1
3688,max_ml,10,10,1,3,0.05,0.95,0.8888087309067274,4,1.0,1,1.0,1,1.0,1
3689,max_ml,10,10,1,3,0.05,0.95,0.8206605218435296,7,1.0,1,1.0,1,0.0,0
3690,max_ml,10,10,1,3,0.05,0.95,0.8113414090900092,5,1.0,1,1.0,1,1.0,1
3691,max_ml,10,10,1,3,0.05,0.95,0.7886560046782124,8,1.0,1,1.0,1,0.0,0
3692,max_ml,10,10,1,3,0.05,0.95,0.8990857306723915,9,1.0,1,1.0,1,1.0,1
3693,max_ml,10,10,1,3,0.05,0.95,0.8876075252968157,13,0.0,1,0.0,1,0.0,1
3694,max_ml,10,10,1,3,0.05,0.95,0.910242847363366,10,0.0,1,0.0,1,0.0,1
3695,max_ml,10,10,1,3,0.05,0.95,0.8293736154557705,5,1.0,1,1.0,1,1.0,1
3696,max_ml,10,10,1,3,0.05,0.95,0.8225252040665072,14,1.0,1,1.0,1,0.0,0
3697,max_ml,10,10,1,3,0.05,0.95,0.9103613536911512,15,0.0,1,0.0,1,0.0,1
3698,max_ml,10,10,1,3,0.05,0.95,0.8581860851878761,12,0.0,1,0.0,1,0.0,1
3699,max_ml,10,10,1,3,0.05,0.95,0.8538633654864839,8,1.0,1,1.0,1,1.0,1
3700,max_ml,10,10,1,3,0.05,0.95,0.936110529517826,63,0.0,1,0.0,1,0.0,1
3701,max_ml,10,10,1,3,0.05,0.95,0.7662657034013659,3,1.0,1,1.0,1,1.0,1
3702,max_ml,10,10,1,3,0.05,0.95,0.9428325772418488,17,0.0,1,0.0,1,0.0,1
3703,max_ml,10,10,1,3,0.05,0.95,0.9306950582439288,20,0.0,1,0.0,1,0.0,1
3704,max_ml,10,10,1,3,0.05,0.95,0.9116579903288192,15,1.0,1,1.0,1,1.0,1
3705,max_ml,10,10,1,3,0.05,0.95,0.8693653949374917,15,0.0,1,0.0,1,0.0,1
3706,max_ml,10,10,1,3,0.05,0.95,0.8900818284426536,4,1.0,1,1.0,1,1.0,1
3707,max_ml,10,10,1,3,0.05,0.95,0.6478897153233296,5,1.0,1,1.0,1,1.0,1
3708,max_ml,10,10,1,3,0.05,0.95,0.8294228112986732,4,1.0,1,1.0,1,1.0,1
3709,max_ml,10,10,1,3,0.05,0.95,0.8154605801060476,4,1.0,1,1.0,1,1.0,1
3710,max_ml,10,10,1,3,0.05,0.95,0.93215691421354,8,1.0,1,1.0,1,1.0,1
3711,max_ml,10,10,1,3,0.05,0.95,0.9284066523555248,22,0.0,1,0.0,1,0.0,1
3712,max_ml,10,10,1,3,0.05,0.95,0.938628092168194,14,0.0,1,0.0,1,0.0,1
3713,max_ml,10,10,1,3,0.05,0.95,0.9453106772882628,11,0.0,1,0.0,1,0.0,1
3714,max_ml,10,10,1,3,0.05,0.95,0.9254185358746332,14,0.0,1,0.0,1,0.0,1
3715,max_ml,10,10,1,3,0.05,0.95,0.9148326312502594,11,1.0,1,1.0,1,1.0,1
3716,max_ml,10,10,1,3,0.05,0.95,0.8607643000506733,9,1.0,1,1.0,1,1.0,1
3717,max_ml,10,10,1,3,0.05,0.95,0.8862186601840153,12,0.0,1,0.0,1,0.0,1
3718,max_ml,10,10,1,3,0.05,0.95,0.8927463757172764,9,0.0,1,0.0,1,0.0,1
3719,max_ml,10,10,1,3,0.05,0.95,0.9192225215076596,10,0.0,1,0.0,1,0.0,1
3720,max_ml,10,10,1,3,0.05,0.95,0.8216665607070808,6,1.0,1,1.0,1,1.0,1
3721,max_ml,10,10,1,3,0.05,0.95,0.8640245765261024,10,0.0,1,0.0,1,0.0,1
3722,max_ml,10,10,1,3,0.05,0.95,0.8903435811438682,10,0.0,1,0.0,1,0.0,1
3723,max_ml,10,10,1,3,0.05,0.95,0.8322652314085409,4,1.0,1,1.0,1,1.0,1
3724,max_ml,10,10,1,3,0.05,0.95,0.9107215794984604,5,1.0,1,1.0,1,1.0,1
3725,max_ml,10,10,1,3,0.05,0.95,0.8775340068307491,34,0.0,1,0.0,1,0.0,1
3726,max_ml,10,10,1,3,0.05,0.95,0.7761987741035298,4,1.0,1,1.0,1,1.0,1
3727,max_ml,10,10,1,3,0.05,0.95,0.8683755831972415,8,1.0,1,1.0,1,1.0,1
3728,max_ml,10,10,1,3,0.05,0.95,0.9383914274142798,10,0.0,1,0.0,1,0.0,1
3729,max_ml,10,10,1,3,0.05,0.95,0.7470249931337367,3,1.0,1,1.0,1,1.0,1
3730,max_ml,10,10,1,3,0.05,0.95,0.8104290370603368,4,1.0,1,1.0,1,1.0,1
3731,max_ml,10,10,1,3,0.05,0.95,0.9419415514212836,31,0.0,1,0.0,1,0.0,1
3732,max_ml,10,10,1,3,0.05,0.95,0.9422040365028144,45,0.0,1,0.0,1,0.0,1
3733,max_ml,10,10,1,3,0.05,0.95,0.9046898303735847,19,0.0,1,0.0,1,0.0,1
3734,max_ml,10,10,1,3,0.05,0.95,0.9293914355742584,20,0.0,1,0.0,1,0.0,1
3735,max_ml,10,10,1,3,0.05,0.95,0.9404280968292577,13,1.0,1,1.0,1,1.0,1
3736,max_ml,10,10,1,3,0.05,0.95,0.833234505882219,9,0.0,1,0.0,1,0.0,1
3737,max_ml,10,10,1,3,0.05,0.95,0.946274811271864,22,0.0,1,0.0,1,0.0,1
3738,max_ml,10,10,1,3,0.05,0.95,0.8569173562672011,8,0.0,1,0.0,1,0.0,1
3739,max_ml,10,10,1,3,0.05,0.95,0.8928231869158408,15,0.0,1,0.0,1,0.0,1
3740,max_ml,10,10,1,3,0.05,0.95,0.7889880338767812,8,1.0,1,1.0,1,1.0,1
3741,max_ml,10,10,1,3,0.05,0.95,0.6960125249565973,9,0.0,1,0.0,1,0.0,1
3742,max_ml,10,10,1,3,0.05,0.95,0.7922148119593682,9,1.0,1,0.0,0,0.0,0
3743,max_ml,10,10,1,3,0.05,0.95,0.9068507717894948,9,0.0,1,0.0,1,0.0,1
3744,max_ml,10,10,1,3,0.05,0.95,0.9430336520918692,12,0.0,0,0.0,0,1.0,1
3745,max_ml,10,10,1,3,0.05,0.95,0.8093397656068694,12,0.0,1,0.0,1,0.0,1
3746,max_ml,10,10,1,3,0.05,0.95,0.9024415399464446,19,0.0,1,0.0,1,0.0,1
3747,max_ml,10,10,1,3,0.05,0.95,0.9490874603631588,42,0.0,1,0.0,1,0.0,1
3748,max_ml,10,10,1,3,0.05,0.95,0.9369259385822004,13,0.0,1,0.0,1,0.0,1
3749,max_ml,10,10,1,3,0.05,0.95,0.8866591056429656,18,0.0,1,0.0,1,0.0,1
3750,max_ml,10,10,1,3,0.05,0.95,0.5821543137902397,3,1.0,1,1.0,1,1.0,1
3751,max_ml,10,10,1,3,0.05,0.95,0.8574852221244295,11,0.0,1,0.0,1,0.0,1
3752,max_ml,10,10,1,3,0.05,0.95,0.9441641964866736,24,0.0,1,0.0,1,0.0,1
3753,max_ml,10,10,1,3,0.05,0.95,0.7993331306535902,10,0.0,1,0.0,1,0.0,1
3754,max_ml,10,10,1,3,0.05,0.95,0.9443418629335624,43,0.0,1,0.0,1,0.0,1
3755,max_ml,10,10,1,3,0.05,0.95,0.9075626755588316,27,0.0,1,0.0,1,0.0,1
3756,max_ml,10,10,1,3,0.05,0.95,0.9449579962128808,10,0.0,1,0.0,1,0.0,1
3757,max_ml,10,10,1,3,0.05,0.95,0.8829691527335042,5,1.0,1,1.0,1,1.0,1
3758,max_ml,10,10,1,3,0.05,0.95,0.7121630288646115,2,1.0,1,1.0,1,1.0,1
3759,max_ml,10,10,1,3,0.05,0.95,0.9271093264347467,10,0.0,1,0.0,1,0.0,1
3760,max_ml,10,10,1,3,0.05,0.95,0.7919616382609194,5,1.0,1,1.0,1,1.0,1
3761,max_ml,10,10,1,3,0.05,0.95,0.9185053328979302,19,0.0,1,0.0,1,0.0,1
3762,max_ml,10,10,1,3,0.05,0.95,0.939465287932982,29,0.0,1,0.0,1,0.0,1
3763,max_ml,10,10,1,3,0.05,0.95,0.8518320854529962,18,0.0,1,0.0,1,0.0,1
3764,max_ml,10,10,1,3,0.05,0.95,0.911590759708238,19,0.0,1,0.0,1,0.0,1
3765,max_ml,10,10,1,3,0.05,0.95,0.7946963689100394,3,1.0,1,1.0,1,1.0,1
3766,max_ml,10,10,1,3,0.05,0.95,0.8987250538018495,14,0.0,1,0.0,1,0.0,1
3767,max_ml,10,10,1,3,0.05,0.95,0.9482041224974526,16,0.0,1,0.0,1,0.0,1
3768,max_ml,10,10,1,3,0.05,0.95,0.913797896521265,4,1.0,1,1.0,1,1.0,1
3769,max_ml,10,10,1,3,0.05,0.95,0.8075499743983431,9,0.0,1,0.0,1,0.0,1
3770,max_ml,10,10,1,3,0.05,0.95,0.9300743938766832,13,0.0,1,0.0,1,0.0,1
3771,max_ml,10,10,1,3,0.05,0.95,0.8330853952860673,12,0.0,1,0.0,1,0.0,1
3772,max_ml,10,10,1,3,0.05,0.95,0.9231245578747068,13,0.0,1,0.0,1,0.0,1
3773,max_ml,10,10,1,3,0.05,0.95,0.8932285489633571,17,0.0,1,0.0,1,0.0,1
3774,max_ml,10,10,1,3,0.05,0.95,0.9180823546031164,41,0.0,1,0.0,1,0.0,1
3775,max_ml,10,10,1,3,0.05,0.95,0.7333182121016124,11,0.0,1,0.0,1,0.0,1
3776,max_ml,10,10,1,3,0.05,0.95,0.8415101943078008,7,1.0,1,1.0,1,1.0,1
3777,max_ml,10,10,1,3,0.05,0.95,0.9422106764221732,8,0.0,1,0.0,1,0.0,1
3778,max_ml,10,10,1,3,0.05,0.95,0.931937525284414,20,0.0,1,0.0,1,0.0,1
3779,max_ml,10,10,1,3,0.05,0.95,0.8483779175123841,7,1.0,1,1.0,1,0.0,0
3780,max_ml,10,10,1,3,0.05,0.95,0.9067333274717732,7,0.0,1,0.0,1,0.0,1
3781,max_ml,10,10,1,3,0.05,0.95,0.9202170571944526,11,0.0,1,0.0,1,0.0,1
3782,max_ml,10,10,1,3,0.05,0.95,0.9343143600382804,7,1.0,1,1.0,1,1.0,1
3783,max_ml,10,10,1,3,0.05,0.95,0.918058616540952,11,0.0,0,1.0,1,1.0,1
3784,max_ml,10,10,1,3,0.05,0.95,0.8164353347088152,7,1.0,1,1.0,1,1.0,1
3785,max_ml,10,10,1,3,0.05,0.95,0.8945631081097603,8,0.0,1,0.0,1,0.0,1
3786,max_ml,10,10,1,3,0.05,0.95,0.7782334672035333,11,1.0,1,1.0,1,1.0,1
3787,max_ml,10,10,1,3,0.05,0.95,0.9443805913507848,12,0.0,1,0.0,1,0.0,1
3788,max_ml,10,10,1,3,0.05,0.95,0.89151912842966,20,0.0,1,0.0,1,0.0,1
3789,max_ml,10,10,1,3,0.05,0.95,0.8100263532298434,14,0.0,1,0.0,1,0.0,1
3790,max_ml,10,10,1,3,0.05,0.95,0.8740096149276365,22,0.0,1,0.0,1,0.0,1
3791,max_ml,10,10,1,3,0.05,0.95,0.8469451506746392,7,0.0,1,0.0,1,0.0,1
3792,max_ml,10,10,1,3,0.05,0.95,0.8503092086926143,7,1.0,1,1.0,1,1.0,1
3793,max_ml,10,10,1,3,0.05,0.95,0.9073986511911372,5,1.0,1,1.0,1,1.0,1
3794,max_ml,10,10,1,3,0.05,0.95,0.931385292088358,16,0.0,1,0.0,1,0.0,1
3795,max_ml,10,10,1,3,0.05,0.95,0.8982613756369288,7,1.0,1,1.0,1,1.0,1
3796,max_ml,10,10,1,3,0.05,0.95,0.9277704722484452,42,0.0,1,0.0,1,0.0,1
3797,max_ml,10,10,1,3,0.05,0.95,0.9047905488594572,17,0.0,1,0.0,1,0.0,1
3798,max_ml,10,10,1,3,0.05,0.95,0.8729263799221914,32,0.0,1,0.0,1,0.0,1
3799,max_ml,10,10,1,3,0.05,0.95,0.8863571175245374,14,0.0,1,0.0,1,0.0,1
3800,max_ml,10,10,1,3,0.05,0.95,0.6862886169293768,5,1.0,1,1.0,1,1.0,1
3801,max_ml,10,10,1,3,0.05,0.95,0.9085660867199232,4,1.0,1,1.0,1,1.0,1
3802,max_ml,10,10,1,3,0.05,0.95,0.8646198628026392,10,0.0,0,0.0,0,1.0,1
3803,max_ml,10,10,1,3,0.05,0.95,0.9182938505295138,61,0.0,1,0.0,1,0.0,1
3804,max_ml,10,10,1,3,0.05,0.95,0.7634982673162447,4,1.0,1,1.0,1,1.0,1
3805,max_ml,10,10,1,3,0.05,0.95,0.8498113165748528,7,1.0,1,1.0,1,1.0,1
3806,max_ml,10,10,1,3,0.05,0.95,0.931481002100291,19,0.0,1,0.0,1,0.0,1
3807,max_ml,10,10,1,3,0.05,0.95,0.8200396470110218,9,1.0,1,1.0,1,1.0,1
3808,max_ml,10,10,1,3,0.05,0.95,0.9234933011932844,8,0.0,1,0.0,1,0.0,1
3809,max_ml,10,10,1,3,0.05,0.95,0.8136592687759707,6,1.0,1,1.0,1,1.0,1
3810,max_ml,10,10,1,3,0.05,0.95,0.8561432543028058,4,1.0,1,1.0,1,1.0,1
3811,max_ml,10,10,1,3,0.05,0.95,0.8762636970639136,8,0.0,1,0.0,1,0.0,1
3812,max_ml,10,10,1,3,0.05,0.95,0.8356618593307141,6,0.0,1,0.0,1,0.0,1
3813,max_ml,10,10,1,3,0.05,0.95,0.9371251334002146,19,0.0,1,0.0,1,0.0,1
3814,max_ml,10,10,1,3,0.05,0.95,0.9434296492442732,23,0.0,1,0.0,1,0.0,1
3815,max_ml,10,10,1,3,0.05,0.95,0.8952669860456496,5,1.0,1,1.0,1,1.0,1
3816,max_ml,10,10,1,3,0.05,0.95,0.9005081402851444,21,0.0,1,0.0,1,0.0,1
3817,max_ml,10,10,1,3,0.05,0.95,0.9400472145847358,50,0.0,1,0.0,1,0.0,1
3818,max_ml,10,10,1,3,0.05,0.95,0.904472758575968,11,0.0,1,0.0,1,0.0,1
3819,max_ml,10,10,1,3,0.05,0.95,0.9282526330117404,31,0.0,1,0.0,1,0.0,1
3820,max_ml,10,10,1,3,0.05,0.95,0.9218299161407822,11,0.0,1,0.0,1,0.0,1
3821,max_ml,10,10,1,3,0.05,0.95,0.9452711986762108,6,1.0,1,1.0,1,0.0,0
3822,max_ml,10,10,1,3,0.05,0.95,0.8862923093472432,3,1.0,1,1.0,1,1.0,1
3823,max_ml,10,10,1,3,0.05,0.95,0.7583583908854403,13,0.0,1,0.0,1,0.0,1
3824,max_ml,10,10,1,3,0.05,0.95,0.6879265791721351,2,1.0,1,1.0,1,1.0,1
3825,max_ml,10,10,1,3,0.05,0.95,0.9332950447549316,16,0.0,1,0.0,1,0.0,1
3826,max_ml,10,10,1,3,0.05,0.95,0.7947350158731797,13,1.0,1,1.0,1,1.0,1
3827,max_ml,10,10,1,3,0.05,0.95,0.9219297071166076,13,0.0,1,0.0,1,0.0,1
3828,max_ml,10,10,1,3,0.05,0.95,0.9476636827162528,28,0.0,1,0.0,1,0.0,1
3829,max_ml,10,10,1,3,0.05,0.95,0.9168528375676892,14,0.0,1,0.0,1,0.0,1
3830,max_ml,10,10,1,3,0.05,0.95,0.7736291276544885,5,1.0,1,1.0,1,1.0,1
3831,max_ml,10,10,1,3,0.05,0.95,0.9006661329727961,6,1.0,1,1.0,1,0.0,0
3832,max_ml,10,10,1,3,0.05,0.95,0.8857967865424597,17,0.0,1,0.0,1,0.0,1
3833,max_ml,10,10,1,3,0.05,0.95,0.8968894321380152,7,0.0,1,0.0,1,0.0,1
3834,max_ml,10,10,1,3,0.05,0.95,0.8901443084361553,5,1.0,1,1.0,1,1.0,1
3835,max_ml,10,10,1,3,0.05,0.95,0.9247310173184616,8,1.0,1,1.0,1,0.0,0
3836,max_ml,10,10,1,3,0.05,0.95,0.9367905937997624,3,1.0,1,1.0,1,1.0,1
3837,max_ml,10,10,1,3,0.05,0.95,0.9422397410650788,26,0.0,1,0.0,1,0.0,1
3838,max_ml,10,10,1,3,0.05,0.95,0.8674904543572524,5,1.0,1,1.0,1,1.0,1
3839,max_ml,10,10,1,3,0.05,0.95,0.9457341375140976,19,0.0,1,0.0,1,0.0,1
3840,max_ml,10,10,1,3,0.05,0.95,0.852622769850081,5,1.0,1,1.0,1,1.0,1
3841,max_ml,10,10,1,3,0.05,0.95,0.9292168197819572,27,0.0,1,0.0,1,0.0,1
3842,max_ml,10,10,1,3,0.05,0.95,0.9222632747352846,4,1.0,1,1.0,1,1.0,1
3843,max_ml,10,10,1,3,0.05,0.95,0.6862504210848167,8,0.0,1,0.0,1,0.0,1
3844,max_ml,10,10,1,3,0.05,0.95,0.7689138091995309,3,1.0,1,1.0,1,1.0,1
3845,max_ml,10,10,1,3,0.05,0.95,0.9085896842115014,37,0.0,1,0.0,1,0.0,1
3846,max_ml,10,10,1,3,0.05,0.95,0.8300256569937694,7,1.0,1,1.0,1,1.0,1
3847,max_ml,10,10,1,3,0.05,0.95,0.949316435662154,30,0.0,1,0.0,1,0.0,1
3848,max_ml,10,10,1,3,0.05,0.95,0.9019207793442648,7,1.0,1,1.0,1,1.0,1
3849,max_ml,10,10,1,3,0.05,0.95,0.9182358377840109,4,1.0,1,1.0,1,1.0,1
3850,max_ml,10,10,1,3,0.05,0.95,0.8042029895913486,7,1.0,1,1.0,1,1.0,1
3851,max_ml,10,10,1,3,0.05,0.95,0.9430717015443416,6,1.0,1,1.0,1,1.0,1
3852,max_ml,10,10,1,3,0.05,0.95,0.9229745043732248,15,0.0,1,0.0,1,0.0,1
3853,max_ml,10,10,1,3,0.05,0.95,0.8008668694069733,4,1.0,1,1.0,1,1.0,1
3854,max_ml,10,10,1,3,0.05,0.95,0.9401820305691097,13,0.0,1,0.0,1,0.0,1
3855,max_ml,10,10,1,3,0.05,0.95,0.9415714950495344,7,1.0,1,1.0,1,0.0,0
3856,max_ml,10,10,1,3,0.05,0.95,0.9485838941118326,51,0.0,1,0.0,1,0.0,1
3857,max_ml,10,10,1,3,0.05,0.95,0.8379144820938906,6,0.0,0,0.0,0,1.0,1
3858,max_ml,10,10,1,3,0.05,0.95,0.7962065332375028,3,1.0,1,1.0,1,1.0,1
3859,max_ml,10,10,1,3,0.05,0.95,0.8656258448159432,6,1.0,1,1.0,1,1.0,1
3860,max_ml,10,10,1,3,0.05,0.95,0.8420755398107704,13,1.0,1,1.0,1,1.0,1
3861,max_ml,10,10,1,3,0.05,0.95,0.658506354352648,2,1.0,1,1.0,1,1.0,1
3862,max_ml,10,10,1,3,0.05,0.95,0.8839237596573093,5,1.0,1,1.0,1,1.0,1
3863,max_ml,10,10,1,3,0.05,0.95,0.778017180178257,7,1.0,1,1.0,1,1.0,1
3864,max_ml,10,10,1,3,0.05,0.95,0.8189533056639752,4,1.0,1,1.0,1,1.0,1
3865,max_ml,10,10,1,3,0.05,0.95,0.9485376414848188,11,0.0,1,0.0,1,0.0,1
3866,max_ml,10,10,1,3,0.05,0.95,0.8537590299380637,6,1.0,1,1.0,1,1.0,1
3867,max_ml,10,10,1,3,0.05,0.95,0.787598121095733,6,1.0,1,1.0,1,1.0,1
3868,max_ml,10,10,1,3,0.05,0.95,0.831886852130828,3,1.0,1,1.0,1,1.0,1
3869,max_ml,10,10,1,3,0.05,0.95,0.7539866329497608,5,1.0,1,1.0,1,1.0,1
3870,max_ml,10,10,1,3,0.05,0.95,0.9041784668923192,16,0.0,1,0.0,1,0.0,1
3871,max_ml,10,10,1,3,0.05,0.95,0.8665487202539714,16,0.0,1,0.0,1,0.0,1
3872,max_ml,10,10,1,3,0.05,0.95,0.8152552457797526,9,0.0,1,0.0,1,0.0,1
3873,max_ml,10,10,1,3,0.05,0.95,0.8829358741823465,13,0.0,1,0.0,1,0.0,1
3874,max_ml,10,10,1,3,0.05,0.95,0.91544038485092,10,0.0,1,0.0,1,0.0,1
3875,max_ml,10,10,1,3,0.05,0.95,0.9179444317184184,14,0.0,1,0.0,1,0.0,1
3876,max_ml,10,10,1,3,0.05,0.95,0.9202758056265664,14,0.0,1,0.0,1,0.0,1
3877,max_ml,10,10,1,3,0.05,0.95,0.9469119021664406,40,0.0,1,0.0,1,0.0,1
3878,max_ml,10,10,1,3,0.05,0.95,0.7124886431059521,10,1.0,1,1.0,1,1.0,1
3879,max_ml,10,10,1,3,0.05,0.95,0.9239739764836298,20,1.0,1,1.0,1,1.0,1
3880,max_ml,10,10,1,3,0.05,0.95,0.846094751067105,14,0.0,1,0.0,1,0.0,1
3881,max_ml,10,10,1,3,0.05,0.95,0.7851148744230003,7,0.0,1,0.0,1,0.0,1
3882,max_ml,10,10,1,3,0.05,0.95,0.942673398486024,22,0.0,1,0.0,1,0.0,1
3883,max_ml,10,10,1,3,0.05,0.95,0.8488792938819802,8,1.0,1,1.0,1,1.0,1
3884,max_ml,10,10,1,3,0.05,0.95,0.8594185222793448,17,0.0,1,0.0,1,0.0,1
3885,max_ml,10,10,1,3,0.05,0.95,0.8049550055710789,10,1.0,1,1.0,1,1.0,1
3886,max_ml,10,10,1,3,0.05,0.95,0.926616464907136,34,0.0,1,0.0,1,0.0,1
3887,max_ml,10,10,1,3,0.05,0.95,0.9497251691722408,16,0.0,1,0.0,1,0.0,1
3888,max_ml,10,10,1,3,0.05,0.95,0.9378821270399248,18,1.0,1,1.0,1,1.0,1
3889,max_ml,10,10,1,3,0.05,0.95,0.8777655011227129,3,1.0,1,1.0,1,1.0,1
3890,max_ml,10,10,1,3,0.05,0.95,0.90525670408668,21,0.0,1,0.0,1,0.0,1
3891,max_ml,10,10,1,3,0.05,0.95,0.844897427819348,6,1.0,1,1.0,1,1.0,1
3892,max_ml,10,10,1,3,0.05,0.95,0.9429578599870544,32,0.0,1,0.0,1,0.0,1
3893,max_ml,10,10,1,3,0.05,0.95,0.8198404653017491,6,1.0,1,1.0,1,1.0,1
3894,max_ml,10,10,1,3,0.05,0.95,0.8442007399170185,6,1.0,1,1.0,1,1.0,1
3895,max_ml,10,10,1,3,0.05,0.95,0.9198477321424564,38,0.0,1,0.0,1,0.0,1
3896,max_ml,10,10,1,3,0.05,0.95,0.738768486844867,9,0.0,1,0.0,1,0.0,1
3897,max_ml,10,10,1,3,0.05,0.95,0.8768762766876217,21,0.0,1,0.0,1,0.0,1
3898,max_ml,10,10,1,3,0.05,0.95,0.9263332003017298,8,1.0,1,1.0,1,1.0,1
3899,max_ml,10,10,1,3,0.05,0.95,0.8843485131410797,8,1.0,1,1.0,1,0.0,0
3900,max_ml,10,10,1,3,0.05,0.95,0.8677359679438766,11,1.0,1,1.0,1,1.0,1
3901,max_ml,10,10,1,3,0.05,0.95,0.8912358546707932,9,1.0,1,1.0,1,1.0,1
3902,max_ml,10,10,1,3,0.05,0.95,0.8938271475805063,21,0.0,1,0.0,1,0.0,1
3903,max_ml,10,10,1,3,0.05,0.95,0.8619028977549675,15,0.0,1,0.0,1,0.0,1
3904,max_ml,10,10,1,3,0.05,0.95,0.8505442317916908,22,0.0,1,0.0,1,0.0,1
3905,max_ml,10,10,1,3,0.05,0.95,0.9005586962107376,5,1.0,1,1.0,1,1.0,1
3906,max_ml,10,10,1,3,0.05,0.95,0.8768799551421207,16,0.0,1,0.0,1,0.0,1
3907,max_ml,10,10,1,3,0.05,0.95,0.930715703076734,13,0.0,1,0.0,1,0.0,1
3908,max_ml,10,10,1,3,0.05,0.95,0.8337952692495996,2,1.0,1,1.0,1,1.0,1
3909,max_ml,10,10,1,3,0.05,0.95,0.8813691057139194,16,0.0,1,0.0,1,0.0,1
3910,max_ml,10,10,1,3,0.05,0.95,0.8382835718520507,10,0.0,1,0.0,1,0.0,1
3911,max_ml,10,10,1,3,0.05,0.95,0.6948868225429607,3,1.0,1,1.0,1,1.0,1
3912,max_ml,10,10,1,3,0.05,0.95,0.7580180667551899,4,1.0,1,1.0,1,1.0,1
3913,max_ml,10,10,1,3,0.05,0.95,0.924999491392194,10,0.0,1,0.0,1,0.0,1
3914,max_ml,10,10,1,3,0.05,0.95,0.9275490687793636,22,0.0,1,0.0,1,0.0,1
3915,max_ml,10,10,1,3,0.05,0.95,0.7331131326676097,7,1.0,1,1.0,1,1.0,1
3916,max_ml,10,10,1,3,0.05,0.95,0.9399281047943692,19,0.0,1,0.0,1,0.0,1
3917,max_ml,10,10,1,3,0.05,0.95,0.8851909841269655,10,0.0,1,0.0,1,0.0,1
3918,max_ml,10,10,1,3,0.05,0.95,0.9059057251432362,17,0.0,1,0.0,1,0.0,1
3919,max_ml,10,10,1,3,0.05,0.95,0.8897736792619614,49,0.0,1,0.0,1,0.0,1
3920,max_ml,10,10,1,3,0.05,0.95,0.8891803778339471,4,1.0,1,1.0,1,1.0,1
3921,max_ml,10,10,1,3,0.05,0.95,0.8354292287395859,16,0.0,1,0.0,1,0.0,1
3922,max_ml,10,10,1,3,0.05,0.95,0.8282345744471381,3,1.0,1,1.0,1,1.0,1
3923,max_ml,10,10,1,3,0.05,0.95,0.9072757954927396,5,1.0,1,1.0,1,1.0,1
3924,max_ml,10,10,1,3,0.05,0.95,0.9467992182336216,22,0.0,1,0.0,1,0.0,1
3925,max_ml,10,10,1,3,0.05,0.95,0.8638778358081052,2,1.0,1,1.0,1,1.0,1
3926,max_ml,10,10,1,3,0.05,0.95,0.9297370591886108,9,0.0,1,0.0,1,0.0,1
3927,max_ml,10,10,1,3,0.05,0.95,0.8758429330002698,9,0.0,1,0.0,1,0.0,1
3928,max_ml,10,10,1,3,0.05,0.95,0.9480345950056446,27,0.0,1,0.0,1,0.0,1
3929,max_ml,10,10,1,3,0.05,0.95,0.9478583503630762,15,0.0,1,0.0,1,0.0,1
3930,max_ml,10,10,1,3,0.05,0.95,0.8950760451352124,21,0.0,1,0.0,1,0.0,1
3931,max_ml,10,10,1,3,0.05,0.95,0.8036198900977247,9,0.0,1,0.0,1,0.0,1
3932,max_ml,10,10,1,3,0.05,0.95,0.9234511835418472,12,1.0,1,1.0,1,1.0,1
3933,max_ml,10,10,1,3,0.05,0.95,0.8592260692760892,3,1.0,1,1.0,1,1.0,1
3934,max_ml,10,10,1,3,0.05,0.95,0.9366464035269894,21,0.0,1,0.0,1,0.0,1
3935,max_ml,10,10,1,3,0.05,0.95,0.9060638991358224,6,1.0,1,1.0,1,1.0,1
3936,max_ml,10,10,1,3,0.05,0.95,0.8760723904672759,5,1.0,1,1.0,1,1.0,1
3937,max_ml,10,10,1,3,0.05,0.95,0.8466162564124375,5,1.0,1,1.0,1,1.0,1
3938,max_ml,10,10,1,3,0.05,0.95,0.8601408229493261,12,0.0,1,0.0,1,0.0,1
3939,max_ml,10,10,1,3,0.05,0.95,0.9375404334195072,27,0.0,1,0.0,1,0.0,1
3940,max_ml,10,10,1,3,0.05,0.95,0.911664740025842,23,0.0,1,0.0,1,0.0,1
3941,max_ml,10,10,1,3,0.05,0.95,0.7288677826458945,11,1.0,1,1.0,1,1.0,1
3942,max_ml,10,10,1,3,0.05,0.95,0.7859509582767418,4,1.0,1,1.0,1,1.0,1
3943,max_ml,10,10,1,3,0.05,0.95,0.9397502282363558,27,0.0,1,0.0,1,0.0,1
3944,max_ml,10,10,1,3,0.05,0.95,0.821215771691471,6,1.0,1,1.0,1,1.0,1
3945,max_ml,10,10,1,3,0.05,0.95,0.9060775733487288,6,1.0,1,1.0,1,1.0,1
3946,max_ml,10,10,1,3,0.05,0.95,0.9388762650569528,10,0.0,1,0.0,1,0.0,1
3947,max_ml,10,10,1,3,0.05,0.95,0.9335066967826168,5,1.0,1,1.0,1,1.0,1
3948,max_ml,10,10,1,3,0.05,0.95,0.9494661949532132,10,0.0,1,0.0,1,0.0,1
3949,max_ml,10,10,1,3,0.05,0.95,0.8816191046976558,29,0.0,1,0.0,1,0.0,1
3950,max_ml,10,10,1,3,0.05,0.95,0.8812334397141491,11,0.0,1,0.0,1,0.0,1
3951,max_ml,10,10,1,3,0.05,0.95,0.7253164930731394,3,1.0,1,1.0,1,1.0,1
3952,max_ml,10,10,1,3,0.05,0.95,0.8534210841563714,8,0.0,1,0.0,1,0.0,1
3953,max_ml,10,10,1,3,0.05,0.95,0.6171661636969349,6,1.0,1,1.0,1,1.0,1
3954,max_ml,10,10,1,3,0.05,0.95,0.9488195608978692,56,0.0,1,0.0,1,0.0,1
3955,max_ml,10,10,1,3,0.05,0.95,0.888584469058651,8,1.0,1,0.0,0,0.0,0
3956,max_ml,10,10,1,3,0.05,0.95,0.7339193359297863,5,1.0,1,1.0,1,1.0,1
3957,max_ml,10,10,1,3,0.05,0.95,0.9489048701234152,8,1.0,1,1.0,1,1.0,1
3958,max_ml,10,10,1,3,0.05,0.95,0.8529291574993129,5,1.0,1,1.0,1,1.0,1
3959,max_ml,10,10,1,3,0.05,0.95,0.8354605160626638,4,1.0,1,1.0,1,1.0,1
3960,max_ml,10,10,1,3,0.05,0.95,0.8198387895571407,14,0.0,1,0.0,1,0.0,1
3961,max_ml,10,10,1,3,0.05,0.95,0.9324661139811976,33,0.0,1,0.0,1,0.0,1
3962,max_ml,10,10,1,3,0.05,0.95,0.6475683083556949,2,1.0,1,1.0,1,1.0,1
3963,max_ml,10,10,1,3,0.05,0.95,0.8273491430415366,6,1.0,1,1.0,1,1.0,1
3964,max_ml,10,10,1,3,0.05,0.95,0.6297538318373253,3,1.0,1,1.0,1,1.0,1
3965,max_ml,10,10,1,3,0.05,0.95,0.7034711450314101,4,1.0,1,1.0,1,1.0,1
3966,max_ml,10,10,1,3,0.05,0.95,0.8098555841087732,13,1.0,1,1.0,1,1.0,1
3967,max_ml,10,10,1,3,0.05,0.95,0.7705865822188741,5,1.0,1,1.0,1,1.0,1
3968,max_ml,10,10,1,3,0.05,0.95,0.8359303295706484,5,1.0,1,1.0,1,1.0,1
3969,max_ml,10,10,1,3,0.05,0.95,0.8918133469569814,15,0.0,1,0.0,1,0.0,1
3970,max_ml,10,10,1,3,0.05,0.95,0.8394457454727332,4,1.0,1,1.0,1,1.0,1
3971,max_ml,10,10,1,3,0.05,0.95,0.8255840347821913,6,1.0,1,1.0,1,1.0,1
3972,max_ml,10,10,1,3,0.05,0.95,0.943151168419484,28,0.0,1,0.0,1,0.0,1
3973,max_ml,10,10,1,3,0.05,0.95,0.9409699280857488,58,0.0,1,0.0,1,0.0,1
3974,max_ml,10,10,1,3,0.05,0.95,0.8893735440346896,8,0.0,1,0.0,1,0.0,1
3975,max_ml,10,10,1,3,0.05,0.95,0.909376293399218,24,0.0,1,0.0,1,0.0,1
3976,max_ml,10,10,1,3,0.05,0.95,0.8814616034241491,12,0.0,0,0.0,0,1.0,1
3977,max_ml,10,10,1,3,0.05,0.95,0.7056314064331966,2,1.0,1,1.0,1,1.0,1
3978,max_ml,10,10,1,3,0.05,0.95,0.9312401669427954,6,1.0,1,1.0,1,1.0,1
3979,max_ml,10,10,1,3,0.05,0.95,0.7944623666198949,4,1.0,1,1.0,1,1.0,1
3980,max_ml,10,10,1,3,0.05,0.95,0.9370316379626068,31,0.0,1,0.0,1,0.0,1
3981,max_ml,10,10,1,3,0.05,0.95,0.8497212620731613,10,0.0,1,0.0,1,0.0,1
3982,max_ml,10,10,1,3,0.05,0.95,0.9299210282582168,44,0.0,1,0.0,1,0.0,1
3983,max_ml,10,10,1,3,0.05,0.95,0.8127678110392792,10,0.0,1,0.0,1,0.0,1
3984,max_ml,10,10,1,3,0.05,0.95,0.9190640028926348,17,0.0,1,0.0,1,0.0,1
3985,max_ml,10,10,1,3,0.05,0.95,0.921956777732312,41,0.0,1,0.0,1,0.0,1
3986,max_ml,10,10,1,3,0.05,0.95,0.8836469786116954,17,0.0,1,0.0,1,0.0,1
3987,max_ml,10,10,1,3,0.05,0.95,0.7804086907731833,5,1.0,1,1.0,1,1.0,1
3988,max_ml,10,10,1,3,0.05,0.95,0.944900770069945,21,0.0,1,0.0,1,0.0,1
3989,max_ml,10,10,1,3,0.05,0.95,0.8992071767334164,11,0.0,1,0.0,1,0.0,1
3990,max_ml,10,10,1,3,0.05,0.95,0.9208997050646331,10,0.0,1,0.0,1,0.0,1
3991,max_ml,10,10,1,3,0.05,0.95,0.8541411333060887,8,1.0,1,1.0,1,1.0,1
3992,max_ml,10,10,1,3,0.05,0.95,0.7830994643760388,6,1.0,1,1.0,1,1.0,1
3993,max_ml,10,10,1,3,0.05,0.95,0.9166031902208353,7,0.0,1,0.0,1,0.0,1
3994,max_ml,10,10,1,3,0.05,0.95,0.8146450890971271,2,1.0,1,1.0,1,1.0,1
3995,max_ml,10,10,1,3,0.05,0.95,0.9404496359313748,12,0.0,1,0.0,1,0.0,1
3996,max_ml,10,10,1,3,0.05,0.95,0.8881766692704504,7,1.0,1,1.0,1,1.0,1
3997,max_ml,10,10,1,3,0.05,0.95,0.906687287525482,4,1.0,1,1.0,1,1.0,1
3998,max_ml,10,10,1,3,0.05,0.95,0.921349723208034,7,1.0,1,1.0,1,1.0,1
3999,max_ml,10,10,1,3,0.05,0.95,0.9229848565191472,20,0.0,1,0.0,1,0.0,1
4000,max_ml,10,10,1,3,0.05,0.95,0.8692812170103656,12,0.0,1,0.0,1,0.0,1
4001,max_ml,10,10,1,3,0.05,0.95,0.8568857078709972,11,0.0,1,0.0,1,0.0,1
4002,max_ml,10,10,1,3,0.05,0.95,0.9282483403060952,11,0.0,1,0.0,1,0.0,1
4003,max_ml,10,10,1,3,0.05,0.95,0.916204764449445,5,1.0,1,1.0,1,1.0,1
4004,max_ml,10,10,1,3,0.05,0.95,0.832718732578169,17,0.0,1,0.0,1,0.0,1
4005,max_ml,10,10,1,3,0.05,0.95,0.9100275122285336,15,0.0,1,0.0,1,0.0,1
4006,max_ml,10,10,1,3,0.05,0.95,0.9285941894109035,37,0.0,1,0.0,1,0.0,1
4007,max_ml,10,10,1,3,0.05,0.95,0.8230947126727268,16,0.0,0,0.0,0,1.0,1
4008,max_ml,10,10,1,3,0.05,0.95,0.9342433535185112,7,1.0,1,1.0,1,1.0,1
4009,max_ml,10,10,1,3,0.05,0.95,0.9003899385714311,7,1.0,1,1.0,1,1.0,1
4010,max_ml,10,10,1,3,0.05,0.95,0.9048719100752384,11,0.0,1,0.0,1,0.0,1
4011,max_ml,10,10,1,3,0.05,0.95,0.735599856514319,8,1.0,1,1.0,1,1.0,1
4012,max_ml,10,10,1,3,0.05,0.95,0.8941088413261047,2,1.0,1,1.0,1,1.0,1
4013,max_ml,10,10,1,3,0.05,0.95,0.9369280461024376,14,0.0,1,0.0,1,0.0,1
4014,max_ml,10,10,1,3,0.05,0.95,0.7958698136169676,6,1.0,1,1.0,1,1.0,1
4015,max_ml,10,10,1,3,0.05,0.95,0.9297219935715554,11,0.0,0,1.0,1,1.0,1
4016,max_ml,10,10,1,3,0.05,0.95,0.8566304880673984,7,1.0,1,1.0,1,1.0,1
4017,max_ml,10,10,1,3,0.05,0.95,0.923791169216024,31,0.0,1,0.0,1,0.0,1
4018,max_ml,10,10,1,3,0.05,0.95,0.9263967881780056,12,0.0,1,0.0,1,0.0,1
4019,max_ml,10,10,1,3,0.05,0.95,0.8069358290942337,6,1.0,1,1.0,1,1.0,1
4020,max_ml,10,10,1,3,0.05,0.95,0.8856273237711187,7,1.0,1,1.0,1,1.0,1
4021,max_ml,10,10,1,3,0.05,0.95,0.9271459808492712,4,1.0,1,1.0,1,1.0,1
4022,max_ml,10,10,1,3,0.05,0.95,0.9224085018537612,18,0.0,1,0.0,1,0.0,1
4023,max_ml,10,10,1,3,0.05,0.95,0.8322854829160881,18,0.0,1,0.0,1,0.0,1
4024,max_ml,10,10,1,3,0.05,0.95,0.8820800051761758,5,1.0,1,1.0,1,1.0,1
4025,max_ml,10,10,1,3,0.05,0.95,0.9219875958453926,4,1.0,1,1.0,1,1.0,1
4026,max_ml,10,10,1,3,0.05,0.95,0.91156249576856,7,1.0,1,1.0,1,1.0,1
4027,max_ml,10,10,1,3,0.05,0.95,0.8808061057549581,12,0.0,1,0.0,1,0.0,1
4028,max_ml,10,10,1,3,0.05,0.95,0.907623283976298,8,0.0,1,0.0,1,0.0,1
4029,max_ml,10,10,1,3,0.05,0.95,0.9052080736849464,5,1.0,1,1.0,1,1.0,1
4030,max_ml,10,10,1,3,0.05,0.95,0.9444930930224644,33,0.0,1,0.0,1,0.0,1
4031,max_ml,10,10,1,3,0.05,0.95,0.9224638433973926,12,0.0,1,0.0,1,0.0,1
4032,max_ml,10,10,1,3,0.05,0.95,0.8995727816700042,70,0.0,1,0.0,1,0.0,1
4033,max_ml,10,10,1,3,0.05,0.95,0.8249354610887131,16,0.0,1,0.0,1,0.0,1
4034,max_ml,10,10,1,3,0.05,0.95,0.865426666487473,25,0.0,1,0.0,1,0.0,1
4035,max_ml,10,10,1,3,0.05,0.95,0.8761339486700873,8,1.0,1,1.0,1,1.0,1
4036,max_ml,10,10,1,3,0.05,0.95,0.9445579345486986,14,0.0,1,0.0,1,0.0,1
4037,max_ml,10,10,1,3,0.05,0.95,0.9212805634735496,3,1.0,1,1.0,1,1.0,1
4038,max_ml,10,10,1,3,0.05,0.95,0.9400902453304796,7,1.0,1,1.0,1,0.0,0
4039,max_ml,10,10,1,3,0.05,0.95,0.7281810942084086,3,1.0,1,1.0,1,1.0,1
4040,max_ml,10,10,1,3,0.05,0.95,0.7883277299384769,12,0.0,1,0.0,1,0.0,1
4041,max_ml,10,10,1,3,0.05,0.95,0.6907982967254601,3,1.0,1,1.0,1,1.0,1
4042,max_ml,10,10,1,3,0.05,0.95,0.9478181522691084,46,0.0,1,0.0,1,0.0,1
4043,max_ml,10,10,1,3,0.05,0.95,0.9411414530467216,16,0.0,1,0.0,1,0.0,1
4044,max_ml,10,10,1,3,0.05,0.95,0.7962424520460437,15,0.0,1,0.0,1,0.0,1
4045,max_ml,10,10,1,3,0.05,0.95,0.517619581147563,2,1.0,1,1.0,1,1.0,1
4046,max_ml,10,10,1,3,0.05,0.95,0.8963798708756009,15,0.0,1,0.0,1,0.0,1
4047,max_ml,10,10,1,3,0.05,0.95,0.9220000479753986,15,0.0,1,0.0,1,0.0,1
4048,max_ml,10,10,1,3,0.05,0.95,0.9000714305036285,10,0.0,1,0.0,1,0.0,1
4049,max_ml,10,10,1,3,0.05,0.95,0.8843098438994138,12,0.0,1,0.0,1,0.0,1
4050,max_ml,10,10,1,3,0.05,0.95,0.9348535545154668,6,1.0,1,0.0,0,0.0,0
4051,max_ml,10,10,1,3,0.05,0.95,0.8880884030815351,18,0.0,1,0.0,1,0.0,1
4052,max_ml,10,10,1,3,0.05,0.95,0.9413427051214354,14,0.0,1,0.0,1,0.0,1
4053,max_ml,10,10,1,3,0.05,0.95,0.8709716902489242,12,1.0,1,1.0,1,1.0,1
4054,max_ml,10,10,1,3,0.05,0.95,0.7706262644651414,7,0.0,1,0.0,1,0.0,1
4055,max_ml,10,10,1,3,0.05,0.95,0.7861998139909775,6,1.0,1,1.0,1,1.0,1
4056,max_ml,10,10,1,3,0.05,0.95,0.8719683910899764,5,1.0,1,1.0,1,1.0,1
4057,max_ml,10,10,1,3,0.05,0.95,0.9387052023927324,10,0.0,1,0.0,1,0.0,1
4058,max_ml,10,10,1,3,0.05,0.95,0.8830097047721666,12,1.0,1,1.0,1,0.0,0
4059,max_ml,10,10,1,3,0.05,0.95,0.8813802374340546,12,0.0,1,0.0,1,0.0,1
4060,max_ml,10,10,1,3,0.05,0.95,0.559323785176698,5,1.0,1,1.0,1,1.0,1
4061,max_ml,10,10,1,3,0.05,0.95,0.9379018567289112,45,0.0,1,0.0,1,0.0,1
4062,max_ml,10,10,1,3,0.05,0.95,0.9400162681153024,9,0.0,1,0.0,1,0.0,1
4063,max_ml,10,10,1,3,0.05,0.95,0.9125576162923712,6,1.0,1,1.0,1,0.0,0
4064,max_ml,10,10,1,3,0.05,0.95,0.775206680508252,4,1.0,1,1.0,1,1.0,1
4065,max_ml,10,10,1,3,0.05,0.95,0.8291819219163272,12,0.0,1,0.0,1,0.0,1
4066,max_ml,10,10,1,3,0.05,0.95,0.8672299195595321,23,0.0,1,0.0,1,0.0,1
4067,max_ml,10,10,1,3,0.05,0.95,0.8775256648651638,11,0.0,1,0.0,1,0.0,1
4068,max_ml,10,10,1,3,0.05,0.95,0.9403854958473904,29,0.0,1,0.0,1,0.0,1
4069,max_ml,10,10,1,3,0.05,0.95,0.9128667091579526,8,0.0,1,0.0,1,0.0,1
4070,max_ml,10,10,1,3,0.05,0.95,0.8051162302486936,9,1.0,1,1.0,1,1.0,1
4071,max_ml,10,10,1,3,0.05,0.95,0.8320641745994436,5,1.0,1,1.0,1,1.0,1
4072,max_ml,10,10,1,3,0.05,0.95,0.9425817748700448,24,0.0,1,0.0,1,0.0,1
4073,max_ml,10,10,1,3,0.05,0.95,0.947590222636412,34,0.0,1,0.0,1,0.0,1
4074,max_ml,10,10,1,3,0.05,0.95,0.8346778323060257,6,1.0,1,1.0,1,1.0,1
4075,max_ml,10,10,1,3,0.05,0.95,0.780923483274157,7,0.0,1,0.0,1,0.0,1
4076,max_ml,10,10,1,3,0.05,0.95,0.8701543166567386,12,1.0,1,0.0,0,1.0,1
4077,max_ml,10,10,1,3,0.05,0.95,0.9110485775285292,21,0.0,1,0.0,1,0.0,1
4078,max_ml,10,10,1,3,0.05,0.95,0.8804779841819762,5,1.0,1,1.0,1,0.0,0
4079,max_ml,10,10,1,3,0.05,0.95,0.8556426423049687,6,0.0,1,0.0,1,0.0,1
4080,max_ml,10,10,1,3,0.05,0.95,0.8740385509203474,13,1.0,1,1.0,1,1.0,1
4081,max_ml,10,10,1,3,0.05,0.95,0.760183705104446,5,1.0,1,1.0,1,1.0,1
4082,max_ml,10,10,1,3,0.05,0.95,0.9209422313575362,16,0.0,1,0.0,1,0.0,1
4083,max_ml,10,10,1,3,0.05,0.95,0.9069355878933768,15,0.0,1,0.0,1,0.0,1
4084,max_ml,10,10,1,3,0.05,0.95,0.9093559249589794,13,0.0,1,0.0,1,0.0,1
4085,max_ml,10,10,1,3,0.05,0.95,0.909932411881784,45,0.0,1,0.0,1,0.0,1
4086,max_ml,10,10,1,3,0.05,0.95,0.7524150750920208,2,1.0,1,1.0,1,1.0,1
4087,max_ml,10,10,1,3,0.05,0.95,0.8328185922635565,4,1.0,1,1.0,1,1.0,1
4088,max_ml,10,10,1,3,0.05,0.95,0.8982841058305172,5,1.0,1,1.0,1,1.0,1
4089,max_ml,10,10,1,3,0.05,0.95,0.8886445293314355,6,1.0,1,0.0,0,0.0,0
4090,max_ml,10,10,1,3,0.05,0.95,0.8746430766096445,16,0.0,1,0.0,1,0.0,1
4091,max_ml,10,10,1,3,0.05,0.95,0.903254320814848,8,0.0,1,0.0,1,0.0,1
4092,max_ml,10,10,1,3,0.05,0.95,0.8362905368619645,10,0.0,1,0.0,1,0.0,1
4093,max_ml,10,10,1,3,0.05,0.95,0.9178473413741668,22,0.0,1,0.0,1,0.0,1
4094,max_ml,10,10,1,3,0.05,0.95,0.9154099183203102,21,0.0,1,0.0,1,0.0,1
4095,max_ml,10,10,1,3,0.05,0.95,0.9011696745990352,11,0.0,1,0.0,1,0.0,1
4096,max_ml,10,10,1,3,0.05,0.95,0.8933080669388698,15,1.0,1,1.0,1,1.0,1
4097,max_ml,10,10,1,3,0.05,0.95,0.8090659791671144,31,0.0,1,0.0,1,0.0,1
4098,max_ml,10,10,1,3,0.05,0.95,0.8376623111749487,10,0.0,1,0.0,1,0.0,1
4099,max_ml,10,10,1,3,0.05,0.95,0.7777625732473372,11,1.0,1,1.0,1,1.0,1
4100,max_ml,10,10,1,3,0.05,0.95,0.8800184627514632,2,1.0,1,1.0,1,1.0,1
4101,max_ml,10,10,1,3,0.05,0.95,0.9131564326725048,24,0.0,1,0.0,1,0.0,1
4102,max_ml,10,10,1,3,0.05,0.95,0.9186142833598384,5,1.0,1,1.0,1,1.0,1
4103,max_ml,10,10,1,3,0.05,0.95,0.8657909823396011,7,1.0,1,1.0,1,1.0,1
4104,max_ml,10,10,1,3,0.05,0.95,0.8870508790898708,28,0.0,1,0.0,1,0.0,1
4105,max_ml,10,10,1,3,0.05,0.95,0.909718796764922,8,1.0,1,1.0,1,1.0,1
4106,max_ml,10,10,1,3,0.05,0.95,0.9239340445146929,9,0.0,1,0.0,1,0.0,1
4107,max_ml,10,10,1,3,0.05,0.95,0.7989800973152702,6,1.0,1,1.0,1,0.0,0
4108,max_ml,10,10,1,3,0.05,0.95,0.8362614027847418,3,1.0,1,1.0,1,1.0,1
4109,max_ml,10,10,1,3,0.05,0.95,0.9423537906419516,37,0.0,1,0.0,1,0.0,1
4110,max_ml,10,10,1,3,0.05,0.95,0.9039954289282742,5,1.0,1,0.0,0,0.0,0
4111,max_ml,10,10,1,3,0.05,0.95,0.8048236385746571,22,0.0,1,0.0,1,0.0,1
4112,max_ml,10,10,1,3,0.05,0.95,0.902712238413805,9,0.0,1,0.0,1,0.0,1
4113,max_ml,10,10,1,3,0.05,0.95,0.9415617650831172,9,0.0,1,0.0,1,0.0,1
4114,max_ml,10,10,1,3,0.05,0.95,0.9422463978556124,28,0.0,1,0.0,1,0.0,1
4115,max_ml,10,10,1,3,0.05,0.95,0.9061723991920166,8,0.0,1,0.0,1,0.0,1
4116,max_ml,10,10,1,3,0.05,0.95,0.9445005349073056,34,0.0,1,0.0,1,0.0,1
4117,max_ml,10,10,1,3,0.05,0.95,0.9109206354704612,9,1.0,1,1.0,1,1.0,1
4118,max_ml,10,10,1,3,0.05,0.95,0.9284119269372868,12,0.0,1,0.0,1,0.0,1
4119,max_ml,10,10,1,3,0.05,0.95,0.9421100073525676,18,0.0,1,0.0,1,0.0,1
4120,max_ml,10,10,1,3,0.05,0.95,0.9353967105596576,23,0.0,1,0.0,1,0.0,1
4121,max_ml,10,10,1,3,0.05,0.95,0.7032964254224869,6,1.0,1,1.0,1,1.0,1
4122,max_ml,10,10,1,3,0.05,0.95,0.8281396320288897,17,0.0,1,0.0,1,0.0,1
4123,max_ml,10,10,1,3,0.05,0.95,0.8529141618993306,7,1.0,1,1.0,1,1.0,1
4124,max_ml,10,10,1,3,0.05,0.95,0.9019151722198052,8,0.0,1,0.0,1,0.0,1
4125,max_ml,10,10,1,3,0.05,0.95,0.8673994758450292,12,0.0,1,0.0,1,0.0,1
4126,max_ml,10,10,1,3,0.05,0.95,0.8465735398815126,5,1.0,1,1.0,1,1.0,1
4127,max_ml,10,10,1,3,0.05,0.95,0.9203903594406686,7,1.0,1,1.0,1,1.0,1
4128,max_ml,10,10,1,3,0.05,0.95,0.910261092072286,15,0.0,1,0.0,1,0.0,1
4129,max_ml,10,10,1,3,0.05,0.95,0.8859715947789741,12,0.0,1,0.0,1,0.0,1
4130,max_ml,10,10,1,3,0.05,0.95,0.945573491134202,48,0.0,1,0.0,1,0.0,1
4131,max_ml,10,10,1,3,0.05,0.95,0.8900626948608306,8,1.0,1,1.0,1,0.0,0
4132,max_ml,10,10,1,3,0.05,0.95,0.8320914089826026,9,0.0,1,0.0,1,0.0,1
4133,max_ml,10,10,1,3,0.05,0.95,0.890794503731776,11,0.0,1,0.0,1,0.0,1
4134,max_ml,10,10,1,3,0.05,0.95,0.9303033339556378,8,1.0,1,1.0,1,1.0,1
4135,max_ml,10,10,1,3,0.05,0.95,0.9134866408932056,5,1.0,1,1.0,1,0.0,0
4136,max_ml,10,10,1,3,0.05,0.95,0.9265593192737004,4,1.0,1,1.0,1,1.0,1
4137,max_ml,10,10,1,3,0.05,0.95,0.7478232526309913,6,1.0,1,1.0,1,0.0,0
4138,max_ml,10,10,1,3,0.05,0.95,0.8504541187840482,8,1.0,1,1.0,1,1.0,1
4139,max_ml,10,10,1,3,0.05,0.95,0.9112389186892104,8,1.0,1,1.0,1,1.0,1
4140,max_ml,10,10,1,3,0.05,0.95,0.8856874806134625,20,0.0,1,0.0,1,0.0,1
4141,max_ml,10,10,1,3,0.05,0.95,0.8119772594555811,8,0.0,1,0.0,1,0.0,1
4142,max_ml,10,10,1,3,0.05,0.95,0.8856698291695945,2,1.0,1,1.0,1,1.0,1
4143,max_ml,10,10,1,3,0.05,0.95,0.8023622849937205,5,1.0,1,1.0,1,1.0,1
4144,max_ml,10,10,1,3,0.05,0.95,0.919329202569026,6,1.0,1,1.0,1,1.0,1
4145,max_ml,10,10,1,3,0.05,0.95,0.8325416507963892,5,1.0,1,1.0,1,1.0,1
4146,max_ml,10,10,1,3,0.05,0.95,0.9180980980405224,6,1.0,1,1.0,1,1.0,1
4147,max_ml,10,10,1,3,0.05,0.95,0.9408251042612004,14,0.0,0,0.0,0,1.0,1
4148,max_ml,10,10,1,3,0.05,0.95,0.9386289359415128,13,0.0,1,0.0,1,0.0,1
4149,max_ml,10,10,1,3,0.05,0.95,0.6765274133510438,9,1.0,1,1.0,1,1.0,1
4150,max_ml,10,10,1,3,0.05,0.95,0.5705714784687109,5,1.0,1,1.0,1,1.0,1
4151,max_ml,10,10,1,3,0.05,0.95,0.9315354072400372,5,1.0,1,1.0,1,1.0,1
4152,max_ml,10,10,1,3,0.05,0.95,0.8847932479415088,9,1.0,1,1.0,1,1.0,1
4153,max_ml,10,10,1,3,0.05,0.95,0.862955363455512,4,1.0,1,1.0,1,1.0,1
4154,max_ml,10,10,1,3,0.05,0.95,0.9334199245623483,16,0.0,1,0.0,1,0.0,1
4155,max_ml,10,10,1,3,0.05,0.95,0.8520804947857459,5,1.0,1,1.0,1,1.0,1
4156,max_ml,10,10,1,3,0.05,0.95,0.9118697669721636,50,0.0,1,0.0,1,0.0,1
4157,max_ml,10,10,1,3,0.05,0.95,0.9282043507051078,24,0.0,1,0.0,1,0.0,1
4158,max_ml,10,10,1,3,0.05,0.95,0.9421849966036432,24,0.0,1,0.0,1,0.0,1
4159,max_ml,10,10,1,3,0.05,0.95,0.9093836392400564,7,1.0,1,1.0,1,1.0,1
4160,max_ml,10,10,1,3,0.05,0.95,0.8069136063326999,7,1.0,1,1.0,1,1.0,1
4161,max_ml,10,10,1,3,0.05,0.95,0.8732469004707212,19,0.0,1,0.0,1,0.0,1
4162,max_ml,10,10,1,3,0.05,0.95,0.8405491890296501,11,0.0,0,1.0,1,1.0,1
4163,max_ml,10,10,1,3,0.05,0.95,0.8710813106013274,16,0.0,1,0.0,1,0.0,1
4164,max_ml,10,10,1,3,0.05,0.95,0.9267640337165264,6,1.0,1,1.0,1,1.0,1
4165,max_ml,10,10,1,3,0.05,0.95,0.8978329814234577,6,1.0,1,1.0,1,1.0,1
4166,max_ml,10,10,1,3,0.05,0.95,0.8356068937091309,2,1.0,1,1.0,1,1.0,1
4167,max_ml,10,10,1,3,0.05,0.95,0.9314887614317442,39,0.0,1,0.0,1,0.0,1
4168,max_ml,10,10,1,3,0.05,0.95,0.7940432567840665,7,1.0,1,1.0,1,1.0,1
4169,max_ml,10,10,1,3,0.05,0.95,0.9251574646885088,46,0.0,1,0.0,1,0.0,1
4170,max_ml,10,10,1,3,0.05,0.95,0.8030667864710561,8,1.0,1,1.0,1,1.0,1
4171,max_ml,10,10,1,3,0.05,0.95,0.877144828898869,9,0.0,0,1.0,1,0.0,0
4172,max_ml,10,10,1,3,0.05,0.95,0.9240893056574692,15,0.0,1,0.0,1,0.0,1
4173,max_ml,10,10,1,3,0.05,0.95,0.9402817332263228,25,0.0,1,0.0,1,0.0,1
4174,max_ml,10,10,1,3,0.05,0.95,0.8814766139742582,7,1.0,1,1.0,1,1.0,1
4175,max_ml,10,10,1,3,0.05,0.95,0.8992691593589355,10,1.0,1,1.0,1,1.0,1
4176,max_ml,10,10,1,3,0.05,0.95,0.8848200771097181,3,1.0,1,1.0,1,1.0,1
4177,max_ml,10,10,1,3,0.05,0.95,0.928662386290344,16,0.0,1,0.0,1,0.0,1
4178,max_ml,10,10,1,3,0.05,0.95,0.8771325323985607,4,1.0,1,1.0,1,1.0,1
4179,max_ml,10,10,1,3,0.05,0.95,0.8242196625603747,8,0.0,1,0.0,1,0.0,1
4180,max_ml,10,10,1,3,0.05,0.95,0.9216249671601848,12,0.0,1,0.0,1,0.0,1
4181,max_ml,10,10,1,3,0.05,0.95,0.7794209671492229,4,1.0,1,1.0,1,1.0,1
4182,max_ml,10,10,1,3,0.05,0.95,0.9366052747712758,19,0.0,1,0.0,1,0.0,1
4183,max_ml,10,10,1,3,0.05,0.95,0.8587005178938183,5,1.0,1,1.0,1,1.0,1
4184,max_ml,10,10,1,3,0.05,0.95,0.8603220804833847,14,0.0,1,0.0,1,0.0,1
4185,max_ml,10,10,1,3,0.05,0.95,0.882074817380741,10,0.0,1,0.0,1,0.0,1
4186,max_ml,10,10,1,3,0.05,0.95,0.8773300239318235,39,0.0,1,0.0,1,0.0,1
4187,max_ml,10,10,1,3,0.05,0.95,0.8295680448045214,3,1.0,1,1.0,1,1.0,1
4188,max_ml,10,10,1,3,0.05,0.95,0.8614905174951139,8,0.0,1,0.0,1,0.0,1
4189,max_ml,10,10,1,3,0.05,0.95,0.8844147789188782,18,0.0,1,0.0,1,0.0,1
4190,max_ml,10,10,1,3,0.05,0.95,0.833736680692288,11,0.0,1,0.0,1,0.0,1
4191,max_ml,10,10,1,3,0.05,0.95,0.8987087333770009,33,0.0,1,0.0,1,0.0,1
4192,max_ml,10,10,1,3,0.05,0.95,0.9407468481585672,9,0.0,1,0.0,1,0.0,1
4193,max_ml,10,10,1,3,0.05,0.95,0.9287001917676864,15,0.0,1,0.0,1,0.0,1
4194,max_ml,10,10,1,3,0.05,0.95,0.8994758685828775,26,0.0,1,0.0,1,0.0,1
4195,max_ml,10,10,1,3,0.05,0.95,0.8353623226540806,5,1.0,1,1.0,1,1.0,1
4196,max_ml,10,10,1,3,0.05,0.95,0.8837043558187327,15,0.0,1,0.0,1,0.0,1
4197,max_ml,10,10,1,3,0.05,0.95,0.8893642904348233,26,0.0,1,0.0,1,0.0,1
4198,max_ml,10,10,1,3,0.05,0.95,0.8933007345430302,12,0.0,1,0.0,1,0.0,1
4199,max_ml,10,10,1,3,0.05,0.95,0.937608152184245,12,0.0,1,0.0,1,0.0,1
4200,max_ml,10,10,1,3,0.05,0.95,0.8465936603687091,6,1.0,1,1.0,1,1.0,1
4201,max_ml,10,10,1,3,0.05,0.95,0.9069041526538766,32,0.0,1,0.0,1,0.0,1
4202,max_ml,10,10,1,3,0.05,0.95,0.8595377329951396,7,0.0,1,0.0,1,0.0,1
4203,max_ml,10,10,1,3,0.05,0.95,0.9033085187378797,9,0.0,1,0.0,1,0.0,1
4204,max_ml,10,10,1,3,0.05,0.95,0.8447267615599502,14,0.0,1,0.0,1,0.0,1
4205,max_ml,10,10,1,3,0.05,0.95,0.7978506964642074,5,1.0,1,1.0,1,1.0,1
4206,max_ml,10,10,1,3,0.05,0.95,0.9002558459831745,10,1.0,1,1.0,1,1.0,1
4207,max_ml,10,10,1,3,0.05,0.95,0.924278778051816,14,0.0,1,0.0,1,0.0,1
4208,max_ml,10,10,1,3,0.05,0.95,0.8043786315800002,3,1.0,1,1.0,1,1.0,1
4209,max_ml,10,10,1,3,0.05,0.95,0.91769174022516,52,0.0,1,0.0,1,0.0,1
4210,max_ml,10,10,1,3,0.05,0.95,0.873296237825036,5,1.0,1,1.0,1,1.0,1
4211,max_ml,10,10,1,3,0.05,0.95,0.8595379872960696,7,0.0,1,0.0,1,0.0,1
4212,max_ml,10,10,1,3,0.05,0.95,0.862436372619307,16,0.0,1,0.0,1,0.0,1
4213,max_ml,10,10,1,3,0.05,0.95,0.7953287527465143,13,1.0,1,1.0,1,0.0,0
4214,max_ml,10,10,1,3,0.05,0.95,0.9146669838749846,27,0.0,1,0.0,1,0.0,1
4215,max_ml,10,10,1,3,0.05,0.95,0.924967050997112,9,0.0,1,0.0,1,0.0,1
4216,max_ml,10,10,1,3,0.05,0.95,0.8572124743025935,9,1.0,1,1.0,1,1.0,1
4217,max_ml,10,10,1,3,0.05,0.95,0.7731885503636933,3,1.0,1,1.0,1,1.0,1
4218,max_ml,10,10,1,3,0.05,0.95,0.8458038344398925,22,0.0,1,0.0,1,0.0,1
4219,max_ml,10,10,1,3,0.05,0.95,0.946088183088118,3,1.0,1,1.0,1,1.0,1
4220,max_ml,10,10,1,3,0.05,0.95,0.9057595014241078,13,0.0,1,0.0,1,0.0,1
4221,max_ml,10,10,1,3,0.05,0.95,0.8313073539510175,4,1.0,1,1.0,1,1.0,1
4222,max_ml,10,10,1,3,0.05,0.95,0.8999446814787265,5,1.0,1,1.0,1,0.0,0
4223,max_ml,10,10,1,3,0.05,0.95,0.9054632323622696,10,0.0,0,1.0,1,1.0,1
4224,max_ml,10,10,1,3,0.05,0.95,0.7924319957734023,11,0.0,1,0.0,1,0.0,1
4225,max_ml,10,10,1,3,0.05,0.95,0.946580127296803,55,0.0,1,0.0,1,0.0,1
4226,max_ml,10,10,1,3,0.05,0.95,0.8892648730799937,3,1.0,1,1.0,1,1.0,1
4227,max_ml,10,10,1,3,0.05,0.95,0.8242380744721616,13,0.0,1,0.0,1,0.0,1
4228,max_ml,10,10,1,3,0.05,0.95,0.7853969853556222,4,1.0,1,1.0,1,1.0,1
4229,max_ml,10,10,1,3,0.05,0.95,0.8674768062336855,26,0.0,1,0.0,1,0.0,1
4230,max_ml,10,10,1,3,0.05,0.95,0.9304934251556976,15,0.0,1,0.0,1,0.0,1
4231,max_ml,10,10,1,3,0.05,0.95,0.7257930483104864,4,1.0,1,1.0,1,1.0,1
4232,max_ml,10,10,1,3,0.05,0.95,0.8580185901623567,6,1.0,1,1.0,1,1.0,1
4233,max_ml,10,10,1,3,0.05,0.95,0.8505162139357726,7,1.0,1,1.0,1,1.0,1
4234,max_ml,10,10,1,3,0.05,0.95,0.9109849749377916,11,0.0,1,0.0,1,0.0,1
4235,max_ml,10,10,1,3,0.05,0.95,0.9230834305162968,8,0.0,1,0.0,1,0.0,1
4236,max_ml,10,10,1,3,0.05,0.95,0.9070786378936194,14,1.0,1,1.0,1,1.0,1
4237,max_ml,10,10,1,3,0.05,0.95,0.949725558333024,13,0.0,1,0.0,1,0.0,1
4238,max_ml,10,10,1,3,0.05,0.95,0.8843653465366585,18,0.0,1,0.0,1,0.0,1
4239,max_ml,10,10,1,3,0.05,0.95,0.8395697846382321,5,1.0,1,1.0,1,1.0,1
4240,max_ml,10,10,1,3,0.05,0.95,0.878185748611626,8,0.0,1,0.0,1,0.0,1
4241,max_ml,10,10,1,3,0.05,0.95,0.8202867331261001,8,1.0,1,1.0,1,1.0,1
4242,max_ml,10,10,1,3,0.05,0.95,0.860176790432533,7,1.0,1,1.0,1,1.0,1
4243,max_ml,10,10,1,3,0.05,0.95,0.7492056160308573,3,1.0,1,1.0,1,1.0,1
4244,max_ml,10,10,1,3,0.05,0.95,0.8697200063079349,8,1.0,1,1.0,1,1.0,1
4245,max_ml,10,10,1,3,0.05,0.95,0.9425681665557384,8,0.0,1,0.0,1,0.0,1
4246,max_ml,10,10,1,3,0.05,0.95,0.9390742173937578,4,1.0,1,1.0,1,1.0,1
4247,max_ml,10,10,1,3,0.05,0.95,0.9211481522960104,27,0.0,1,0.0,1,0.0,1
4248,max_ml,10,10,1,3,0.05,0.95,0.8840904766234741,16,0.0,1,0.0,1,0.0,1
4249,max_ml,10,10,1,3,0.05,0.95,0.8009508898684843,14,1.0,1,1.0,1,1.0,1
4250,max_ml,10,10,1,3,0.05,0.95,0.9465087110382796,16,0.0,1,0.0,1,0.0,1
4251,max_ml,10,10,1,3,0.05,0.95,0.8762068553574304,6,1.0,1,1.0,1,1.0,1
4252,max_ml,10,10,1,3,0.05,0.95,0.902995983863213,14,0.0,1,0.0,1,0.0,1
4253,max_ml,10,10,1,3,0.05,0.95,0.9027266560886518,23,0.0,1,0.0,1,0.0,1
4254,max_ml,10,10,1,3,0.05,0.95,0.8232728014142817,5,1.0,1,1.0,1,1.0,1
4255,max_ml,10,10,1,3,0.05,0.95,0.8058337164739835,9,1.0,1,1.0,1,1.0,1
4256,max_ml,10,10,1,3,0.05,0.95,0.6625479263956175,2,1.0,1,1.0,1,1.0,1
4257,max_ml,10,10,1,3,0.05,0.95,0.8278346121574569,12,0.0,0,0.0,0,1.0,1
4258,max_ml,10,10,1,3,0.05,0.95,0.7709235439015957,4,1.0,1,1.0,1,1.0,1
4259,max_ml,10,10,1,3,0.05,0.95,0.8616485863723068,4,1.0,1,1.0,1,1.0,1
4260,max_ml,10,10,1,3,0.05,0.95,0.7056589467893893,4,1.0,1,1.0,1,1.0,1
4261,max_ml,10,10,1,3,0.05,0.95,0.7843101600629112,3,1.0,1,1.0,1,1.0,1
4262,max_ml,10,10,1,3,0.05,0.95,0.932571618901718,18,0.0,1,0.0,1,0.0,1
4263,max_ml,10,10,1,3,0.05,0.95,0.7309590855510832,8,1.0,1,1.0,1,1.0,1
4264,max_ml,10,10,1,3,0.05,0.95,0.8849733186629707,3,1.0,1,1.0,1,1.0,1
4265,max_ml,10,10,1,3,0.05,0.95,0.88681557747115,6,1.0,1,1.0,1,1.0,1
4266,max_ml,10,10,1,3,0.05,0.95,0.8229841016901283,28,0.0,1,0.0,1,0.0,1
4267,max_ml,10,10,1,3,0.05,0.95,0.7178525610264097,4,1.0,1,1.0,1,1.0,1
4268,max_ml,10,10,1,3,0.05,0.95,0.9156960962474312,53,0.0,1,0.0,1,0.0,1
4269,max_ml,10,10,1,3,0.05,0.95,0.9491659055603392,12,0.0,1,0.0,1,0.0,1
4270,max_ml,10,10,1,3,0.05,0.95,0.8158583945480478,7,1.0,1,1.0,1,1.0,1
4271,max_ml,10,10,1,3,0.05,0.95,0.907188202925294,8,0.0,1,0.0,1,0.0,1
4272,max_ml,10,10,1,3,0.05,0.95,0.8493112807307459,20,0.0,1,0.0,1,0.0,1
4273,max_ml,10,10,1,3,0.05,0.95,0.947023317597382,19,0.0,1,0.0,1,0.0,1
4274,max_ml,10,10,1,3,0.05,0.95,0.9156201837192302,16,0.0,1,0.0,1,0.0,1
4275,max_ml,10,10,1,3,0.05,0.95,0.8625210221751112,10,0.0,1,0.0,1,0.0,1
4276,max_ml,10,10,1,3,0.05,0.95,0.885850859473555,13,0.0,1,0.0,1,0.0,1
4277,max_ml,10,10,1,3,0.05,0.95,0.9266491796952904,9,0.0,0,0.0,0,1.0,1
4278,max_ml,10,10,1,3,0.05,0.95,0.8821115326707305,17,0.0,1,0.0,1,0.0,1
4279,max_ml,10,10,1,3,0.05,0.95,0.9320924554413929,14,0.0,1,0.0,1,0.0,1
4280,max_ml,10,10,1,3,0.05,0.95,0.9072623674841732,17,0.0,1,0.0,1,0.0,1
4281,max_ml,10,10,1,3,0.05,0.95,0.8560975262509017,4,1.0,1,1.0,1,1.0,1
4282,max_ml,10,10,1,3,0.05,0.95,0.8340549332421442,9,0.0,1,0.0,1,0.0,1
4283,max_ml,10,10,1,3,0.05,0.95,0.8463839613560488,21,0.0,1,0.0,1,0.0,1
4284,max_ml,10,10,1,3,0.05,0.95,0.8086996332888656,13,0.0,1,0.0,1,0.0,1
4285,max_ml,10,10,1,3,0.05,0.95,0.8423384274975044,5,1.0,1,1.0,1,1.0,1
4286,max_ml,10,10,1,3,0.05,0.95,0.9195539722026088,13,0.0,1,0.0,1,0.0,1
4287,max_ml,10,10,1,3,0.05,0.95,0.799410356774333,6,1.0,1,1.0,1,1.0,1
4288,max_ml,10,10,1,3,0.05,0.95,0.9470701858534564,4,1.0,1,1.0,1,1.0,1
4289,max_ml,10,10,1,3,0.05,0.95,0.863818384441011,6,1.0,1,1.0,1,1.0,1
4290,max_ml,10,10,1,3,0.05,0.95,0.8812616578142737,7,1.0,1,1.0,1,0.0,0
4291,max_ml,10,10,1,3,0.05,0.95,0.9216525238862668,62,0.0,1,0.0,1,0.0,1
4292,max_ml,10,10,1,3,0.05,0.95,0.857386833351683,9,0.0,1,0.0,1,0.0,1
4293,max_ml,10,10,1,3,0.05,0.95,0.8052108374223059,11,0.0,0,1.0,1,1.0,1
4294,max_ml,10,10,1,3,0.05,0.95,0.9247726102504116,5,1.0,1,0.0,0,0.0,0
4295,max_ml,10,10,1,3,0.05,0.95,0.937915653111939,18,0.0,1,0.0,1,0.0,1
4296,max_ml,10,10,1,3,0.05,0.95,0.8811608263173362,9,0.0,1,0.0,1,0.0,1
4297,max_ml,10,10,1,3,0.05,0.95,0.7905719007960057,2,1.0,1,1.0,1,1.0,1
4298,max_ml,10,10,1,3,0.05,0.95,0.8020708633408693,8,1.0,1,0.0,0,1.0,1
4299,max_ml,10,10,1,3,0.05,0.95,0.921651024833577,10,0.0,1,0.0,1,0.0,1
4300,max_ml,10,10,1,3,0.05,0.95,0.7128789275574088,9,1.0,1,1.0,1,1.0,1
4301,max_ml,10,10,1,3,0.05,0.95,0.7412325028276133,3,1.0,1,1.0,1,1.0,1
4302,max_ml,10,10,1,3,0.05,0.95,0.9186778053276832,12,0.0,1,0.0,1,0.0,1
4303,max_ml,10,10,1,3,0.05,0.95,0.914047163563768,7,0.0,1,0.0,1,0.0,1
4304,max_ml,10,10,1,3,0.05,0.95,0.9495962414427316,10,0.0,1,0.0,1,0.0,1
4305,max_ml,10,10,1,3,0.05,0.95,0.8900697123911793,21,0.0,1,0.0,1,0.0,1
4306,max_ml,10,10,1,3,0.05,0.95,0.8145742057505116,2,1.0,1,1.0,1,1.0,1
4307,max_ml,10,10,1,3,0.05,0.95,0.9368402690906515,38,0.0,1,0.0,1,0.0,1
4308,max_ml,10,10,1,3,0.05,0.95,0.8477665123066975,31,0.0,1,0.0,1,0.0,1
4309,max_ml,10,10,1,3,0.05,0.95,0.9292551033021442,8,1.0,1,1.0,1,1.0,1
4310,max_ml,10,10,1,3,0.05,0.95,0.8231906063386023,3,1.0,1,1.0,1,1.0,1
4311,max_ml,10,10,1,3,0.05,0.95,0.8487035062958016,5,1.0,1,1.0,1,1.0,1
4312,max_ml,10,10,1,3,0.05,0.95,0.8836563438227124,11,1.0,1,1.0,1,1.0,1
4313,max_ml,10,10,1,3,0.05,0.95,0.808011656825748,20,0.0,1,0.0,1,0.0,1
4314,max_ml,10,10,1,3,0.05,0.95,0.7515276038771554,13,1.0,1,1.0,1,1.0,1
4315,max_ml,10,10,1,3,0.05,0.95,0.9205457063473614,5,1.0,1,1.0,1,1.0,1
4316,max_ml,10,10,1,3,0.05,0.95,0.9356487177679738,30,0.0,1,0.0,1,0.0,1
4317,max_ml,10,10,1,3,0.05,0.95,0.8975021351318667,36,0.0,1,0.0,1,0.0,1
4318,max_ml,10,10,1,3,0.05,0.95,0.7647590165945063,4,1.0,1,1.0,1,1.0,1
4319,max_ml,10,10,1,3,0.05,0.95,0.801332524796387,10,0.0,1,0.0,1,0.0,1
4320,max_ml,10,10,1,3,0.05,0.95,0.9038391864426412,8,1.0,1,1.0,1,1.0,1
4321,max_ml,10,10,1,3,0.05,0.95,0.9291623824026194,9,0.0,1,0.0,1,0.0,1
4322,max_ml,10,10,1,3,0.05,0.95,0.8418614840731505,5,1.0,1,1.0,1,1.0,1
4323,max_ml,10,10,1,3,0.05,0.95,0.8075883246215202,4,1.0,1,1.0,1,1.0,1
4324,max_ml,10,10,1,3,0.05,0.95,0.9086787963450136,8,0.0,0,1.0,1,0.0,0
4325,max_ml,10,10,1,3,0.05,0.95,0.922789046570093,8,0.0,0,0.0,0,1.0,1
4326,max_ml,10,10,1,3,0.05,0.95,0.8749906209207354,2,1.0,1,1.0,1,1.0,1
4327,max_ml,10,10,1,3,0.05,0.95,0.6900038794349781,8,1.0,1,1.0,1,1.0,1
4328,max_ml,10,10,1,3,0.05,0.95,0.8149182735163576,4,1.0,1,1.0,1,1.0,1
4329,max_ml,10,10,1,3,0.05,0.95,0.9262359333014516,14,0.0,1,0.0,1,0.0,1
4330,max_ml,10,10,1,3,0.05,0.95,0.8585875789715943,11,1.0,1,1.0,1,1.0,1
4331,max_ml,10,10,1,3,0.05,0.95,0.8034843299079116,6,1.0,1,1.0,1,0.0,0
4332,max_ml,10,10,1,3,0.05,0.95,0.8679674160201138,11,1.0,1,1.0,1,0.0,0
4333,max_ml,10,10,1,3,0.05,0.95,0.9271181287223348,16,0.0,1,0.0,1,0.0,1
4334,max_ml,10,10,1,3,0.05,0.95,0.7227257869953227,11,0.0,1,0.0,1,0.0,1
4335,max_ml,10,10,1,3,0.05,0.95,0.8741404639379178,13,0.0,1,0.0,1,0.0,1
4336,max_ml,10,10,1,3,0.05,0.95,0.6814369946467572,5,1.0,1,1.0,1,1.0,1
4337,max_ml,10,10,1,3,0.05,0.95,0.7795392687957811,12,1.0,1,1.0,1,1.0,1
4338,max_ml,10,10,1,3,0.05,0.95,0.5637211201857205,7,1.0,1,1.0,1,1.0,1
4339,max_ml,10,10,1,3,0.05,0.95,0.7982209745625974,4,1.0,1,1.0,1,1.0,1
4340,max_ml,10,10,1,3,0.05,0.95,0.8627995457724886,6,1.0,1,1.0,1,0.0,0
4341,max_ml,10,10,1,3,0.05,0.95,0.8923473043495282,11,0.0,1,0.0,1,0.0,1
4342,max_ml,10,10,1,3,0.05,0.95,0.874235374946828,14,0.0,1,0.0,1,0.0,1
4343,max_ml,10,10,1,3,0.05,0.95,0.9121986554418712,17,0.0,1,0.0,1,0.0,1
4344,max_ml,10,10,1,3,0.05,0.95,0.7490835030761646,12,0.0,1,0.0,1,0.0,1
4345,max_ml,10,10,1,3,0.05,0.95,0.9209688984168836,15,0.0,1,0.0,1,0.0,1
4346,max_ml,10,10,1,3,0.05,0.95,0.9229482611153554,33,0.0,1,0.0,1,0.0,1
4347,max_ml,10,10,1,3,0.05,0.95,0.9134712698723844,17,0.0,1,0.0,1,0.0,1
4348,max_ml,10,10,1,3,0.05,0.95,0.9172387875768035,4,1.0,1,1.0,1,1.0,1
4349,max_ml,10,10,1,3,0.05,0.95,0.8482082775951282,4,1.0,1,1.0,1,1.0,1
4350,max_ml,10,10,1,3,0.05,0.95,0.9298262621213316,7,0.0,0,1.0,1,0.0,0
4351,max_ml,10,10,1,3,0.05,0.95,0.8769645766127534,9,0.0,0,1.0,1,1.0,1
4352,max_ml,10,10,1,3,0.05,0.95,0.8536035477123392,17,0.0,1,0.0,1,0.0,1
4353,max_ml,10,10,1,3,0.05,0.95,0.9472670741422464,10,0.0,1,0.0,1,0.0,1
4354,max_ml,10,10,1,3,0.05,0.95,0.7358376221890368,2,1.0,1,1.0,1,1.0,1
4355,max_ml,10,10,1,3,0.05,0.95,0.9464957318186158,20,0.0,1,0.0,1,0.0,1
4356,max_ml,10,10,1,3,0.05,0.95,0.9374613112848864,11,1.0,1,1.0,1,1.0,1
4357,max_ml,10,10,1,3,0.05,0.95,0.9228346688916392,12,1.0,1,1.0,1,1.0,1
4358,max_ml,10,10,1,3,0.05,0.95,0.9065513201163188,11,1.0,1,1.0,1,1.0,1
4359,max_ml,10,10,1,3,0.05,0.95,0.8858784187461564,16,0.0,1,0.0,1,0.0,1
4360,max_ml,10,10,1,3,0.05,0.95,0.9496179591445582,3,1.0,1,1.0,1,1.0,1
4361,max_ml,10,10,1,3,0.05,0.95,0.8722174528825116,6,1.0,1,1.0,1,1.0,1
4362,max_ml,10,10,1,3,0.05,0.95,0.915584356045852,29,0.0,1,0.0,1,0.0,1
4363,max_ml,10,10,1,3,0.05,0.95,0.8065087415134626,35,0.0,1,0.0,1,0.0,1
4364,max_ml,10,10,1,3,0.05,0.95,0.8975205623274627,23,0.0,1,0.0,1,0.0,1
4365,max_ml,10,10,1,3,0.05,0.95,0.9003666116971782,7,0.0,1,0.0,1,0.0,1
4366,max_ml,10,10,1,3,0.05,0.95,0.8699133531519525,8,0.0,1,0.0,1,0.0,1
4367,max_ml,10,10,1,3,0.05,0.95,0.7714229818615944,9,1.0,1,1.0,1,1.0,1
4368,max_ml,10,10,1,3,0.05,0.95,0.8139769149466495,8,1.0,1,1.0,1,1.0,1
4369,max_ml,10,10,1,3,0.05,0.95,0.6934991434257989,5,1.0,1,1.0,1,1.0,1
4370,max_ml,10,10,1,3,0.05,0.95,0.917737771967048,17,0.0,1,0.0,1,0.0,1
4371,max_ml,10,10,1,3,0.05,0.95,0.918696296300698,8,0.0,1,0.0,1,0.0,1
4372,max_ml,10,10,1,3,0.05,0.95,0.9451621313294148,9,0.0,1,0.0,1,0.0,1
4373,max_ml,10,10,1,3,0.05,0.95,0.8995746432198495,11,0.0,1,0.0,1,0.0,1
4374,max_ml,10,10,1,3,0.05,0.95,0.9446313041489828,25,0.0,1,0.0,1,0.0,1
4375,max_ml,10,10,1,3,0.05,0.95,0.9346057245196364,7,1.0,1,1.0,1,1.0,1
4376,max_ml,10,10,1,3,0.05,0.95,0.8791002918192341,6,0.0,0,0.0,0,1.0,1
4377,max_ml,10,10,1,3,0.05,0.95,0.8908150759114096,26,0.0,1,0.0,1,0.0,1
4378,max_ml,10,10,1,3,0.05,0.95,0.8988970678314039,13,0.0,1,0.0,1,0.0,1
4379,max_ml,10,10,1,3,0.05,0.95,0.6836292797862532,4,1.0,1,1.0,1,1.0,1
4380,max_ml,10,10,1,3,0.05,0.95,0.89176754072758,36,0.0,1,0.0,1,0.0,1
4381,max_ml,10,10,1,3,0.05,0.95,0.7909890454254996,7,0.0,0,0.0,0,1.0,1
4382,max_ml,10,10,1,3,0.05,0.95,0.5607100034380992,2,1.0,1,1.0,1,1.0,1
4383,max_ml,10,10,1,3,0.05,0.95,0.9499677780714708,77,0.0,1,0.0,1,0.0,1
4384,max_ml,10,10,1,3,0.05,0.95,0.7327791102187602,3,1.0,1,1.0,1,1.0,1
4385,max_ml,10,10,1,3,0.05,0.95,0.8081635744654024,4,1.0,1,1.0,1,1.0,1
4386,max_ml,10,10,1,3,0.05,0.95,0.8271850162052139,5,1.0,1,1.0,1,1.0,1
4387,max_ml,10,10,1,3,0.05,0.95,0.91430768234006,18,0.0,1,0.0,1,0.0,1
4388,max_ml,10,10,1,3,0.05,0.95,0.91299819471259,24,0.0,1,0.0,1,0.0,1
4389,max_ml,10,10,1,3,0.05,0.95,0.789436512722272,6,1.0,1,1.0,1,1.0,1
4390,max_ml,10,10,1,3,0.05,0.95,0.9383481932931635,48,0.0,1,0.0,1,0.0,1
4391,max_ml,10,10,1,3,0.05,0.95,0.9339796138016084,9,0.0,0,1.0,1,1.0,1
4392,max_ml,10,10,1,3,0.05,0.95,0.9005460163715353,18,0.0,1,0.0,1,0.0,1
4393,max_ml,10,10,1,3,0.05,0.95,0.8938745655737477,9,1.0,1,1.0,1,1.0,1
4394,max_ml,10,10,1,3,0.05,0.95,0.7888085151426778,6,1.0,1,1.0,1,1.0,1
4395,max_ml,10,10,1,3,0.05,0.95,0.8773742398568246,10,0.0,1,0.0,1,0.0,1
4396,max_ml,10,10,1,3,0.05,0.95,0.9405134994166134,18,0.0,1,0.0,1,0.0,1
4397,max_ml,10,10,1,3,0.05,0.95,0.824116051429201,6,1.0,1,1.0,1,0.0,0
4398,max_ml,10,10,1,3,0.05,0.95,0.923279928998792,25,0.0,1,0.0,1,0.0,1
4399,max_ml,10,10,1,3,0.05,0.95,0.90316154912198,9,0.0,1,0.0,1,0.0,1
4400,max_ml,10,10,1,3,0.05,0.95,0.9405998307846704,23,0.0,1,0.0,1,0.0,1
4401,max_ml,10,10,1,3,0.05,0.95,0.9387642379475254,15,0.0,0,0.0,0,1.0,1
4402,max_ml,10,10,1,3,0.05,0.95,0.9059904037105648,2,1.0,1,1.0,1,1.0,1
4403,max_ml,10,10,1,3,0.05,0.95,0.8712744030761734,5,1.0,1,1.0,1,0.0,0
4404,max_ml,10,10,1,3,0.05,0.95,0.7828941293082871,15,0.0,1,0.0,1,0.0,1
4405,max_ml,10,10,1,3,0.05,0.95,0.6661215378313489,7,1.0,1,1.0,1,1.0,1
4406,max_ml,10,10,1,3,0.05,0.95,0.937196248611096,6,1.0,1,1.0,1,1.0,1
4407,max_ml,10,10,1,3,0.05,0.95,0.8800592702806316,8,1.0,1,1.0,1,0.0,0
4408,max_ml,10,10,1,3,0.05,0.95,0.5205805905641949,2,1.0,1,1.0,1,1.0,1
4409,max_ml,10,10,1,3,0.05,0.95,0.802391840455685,6,1.0,1,1.0,1,1.0,1
4410,max_ml,10,10,1,3,0.05,0.95,0.8341557714745503,14,0.0,1,0.0,1,0.0,1
4411,max_ml,10,10,1,3,0.05,0.95,0.9351865313019722,6,1.0,1,1.0,1,1.0,1
4412,max_ml,10,10,1,3,0.05,0.95,0.9334103744656602,5,1.0,1,1.0,1,1.0,1
4413,max_ml,10,10,1,3,0.05,0.95,0.8821122358381586,2,1.0,1,1.0,1,1.0,1
4414,max_ml,10,10,1,3,0.05,0.95,0.8846993357363963,5,1.0,1,1.0,1,1.0,1
4415,max_ml,10,10,1,3,0.05,0.95,0.9442584740358722,10,1.0,1,1.0,1,1.0,1
4416,max_ml,10,10,1,3,0.05,0.95,0.8974158109650489,8,0.0,1,0.0,1,0.0,1
4417,max_ml,10,10,1,3,0.05,0.95,0.9406531525961472,50,0.0,1,0.0,1,0.0,1
4418,max_ml,10,10,1,3,0.05,0.95,0.9424557144298026,10,0.0,1,0.0,1,0.0,1
4419,max_ml,10,10,1,3,0.05,0.95,0.9416442151923412,28,0.0,1,0.0,1,0.0,1
4420,max_ml,10,10,1,3,0.05,0.95,0.8511178098088397,24,0.0,1,0.0,1,0.0,1
4421,max_ml,10,10,1,3,0.05,0.95,0.724042188694679,6,1.0,1,1.0,1,1.0,1
4422,max_ml,10,10,1,3,0.05,0.95,0.9164147630778614,3,1.0,1,1.0,1,1.0,1
4423,max_ml,10,10,1,3,0.05,0.95,0.753907501777674,4,1.0,1,1.0,1,1.0,1
4424,max_ml,10,10,1,3,0.05,0.95,0.9442253651272786,7,0.0,1,0.0,1,0.0,1
4425,max_ml,10,10,1,3,0.05,0.95,0.9232926536818984,27,0.0,1,0.0,1,0.0,1
4426,max_ml,10,10,1,3,0.05,0.95,0.9075772826910948,5,1.0,1,1.0,1,1.0,1
4427,max_ml,10,10,1,3,0.05,0.95,0.939187278452836,41,0.0,1,0.0,1,0.0,1
4428,max_ml,10,10,1,3,0.05,0.95,0.784908929221856,6,1.0,1,1.0,1,1.0,1
4429,max_ml,10,10,1,3,0.05,0.95,0.9352772207468574,16,0.0,1,0.0,1,0.0,1
4430,max_ml,10,10,1,3,0.05,0.95,0.8076074074068982,4,1.0,1,1.0,1,1.0,1
4431,max_ml,10,10,1,3,0.05,0.95,0.8989748592766414,7,1.0,1,1.0,1,1.0,1
4432,max_ml,10,10,1,3,0.05,0.95,0.925787888037658,8,0.0,1,0.0,1,0.0,1
4433,max_ml,10,10,1,3,0.05,0.95,0.9492180913728172,51,0.0,1,0.0,1,0.0,1
4434,max_ml,10,10,1,3,0.05,0.95,0.8690040976186022,7,0.0,1,0.0,1,0.0,1
4435,max_ml,10,10,1,3,0.05,0.95,0.9259445082522568,9,0.0,1,0.0,1,0.0,1
4436,max_ml,10,10,1,3,0.05,0.95,0.944882370837285,14,0.0,1,0.0,1,0.0,1
4437,max_ml,10,10,1,3,0.05,0.95,0.7743474637064683,4,1.0,1,1.0,1,1.0,1
4438,max_ml,10,10,1,3,0.05,0.95,0.9451936996134704,10,1.0,1,1.0,1,0.0,0
4439,max_ml,10,10,1,3,0.05,0.95,0.671139728216194,3,1.0,1,1.0,1,1.0,1
4440,max_ml,10,10,1,3,0.05,0.95,0.848008742073278,17,0.0,1,0.0,1,0.0,1
4441,max_ml,10,10,1,3,0.05,0.95,0.7877473410121626,4,1.0,1,1.0,1,1.0,1
4442,max_ml,10,10,1,3,0.05,0.95,0.9338375166419622,62,0.0,1,0.0,1,0.0,1
4443,max_ml,10,10,1,3,0.05,0.95,0.8130674389317195,5,1.0,1,1.0,1,1.0,1
4444,max_ml,10,10,1,3,0.05,0.95,0.5675765376015856,9,1.0,1,1.0,1,1.0,1
4445,max_ml,10,10,1,3,0.05,0.95,0.6901623618127967,6,1.0,1,1.0,1,1.0,1
4446,max_ml,10,10,1,3,0.05,0.95,0.8355420497720845,7,1.0,1,1.0,1,1.0,1
4447,max_ml,10,10,1,3,0.05,0.95,0.9436408626096958,60,0.0,1,0.0,1,0.0,1
4448,max_ml,10,10,1,3,0.05,0.95,0.916911748907618,10,0.0,1,0.0,1,0.0,1
4449,max_ml,10,10,1,3,0.05,0.95,0.9465621297654616,45,0.0,1,0.0,1,0.0,1
4450,max_ml,10,10,1,3,0.05,0.95,0.9409094896758894,5,1.0,1,1.0,1,1.0,1
4451,max_ml,10,10,1,3,0.05,0.95,0.871334004906587,7,1.0,1,1.0,1,1.0,1
4452,max_ml,10,10,1,3,0.05,0.95,0.7866793261870899,8,1.0,1,1.0,1,1.0,1
4453,max_ml,10,10,1,3,0.05,0.95,0.8874561621658348,29,0.0,1,0.0,1,0.0,1
4454,max_ml,10,10,1,3,0.05,0.95,0.9078127958839742,9,0.0,1,0.0,1,0.0,1
4455,max_ml,10,10,1,3,0.05,0.95,0.9086138555920508,16,0.0,1,0.0,1,0.0,1
4456,max_ml,10,10,1,3,0.05,0.95,0.9271605495078468,10,0.0,1,0.0,1,0.0,1
4457,max_ml,10,10,1,3,0.05,0.95,0.7950430805373637,14,0.0,1,0.0,1,0.0,1
4458,max_ml,10,10,1,3,0.05,0.95,0.9348246047808338,17,0.0,1,0.0,1,0.0,1
4459,max_ml,10,10,1,3,0.05,0.95,0.9175366308647204,14,1.0,1,1.0,1,1.0,1
4460,max_ml,10,10,1,3,0.05,0.95,0.8291914848501486,26,0.0,1,0.0,1,0.0,1
4461,max_ml,10,10,1,3,0.05,0.95,0.9024571296294628,3,1.0,1,1.0,1,1.0,1
4462,max_ml,10,10,1,3,0.05,0.95,0.898620174977602,10,0.0,1,0.0,1,0.0,1
4463,max_ml,10,10,1,3,0.05,0.95,0.820825342855982,4,1.0,1,1.0,1,1.0,1
4464,max_ml,10,10,1,3,0.05,0.95,0.8280082465798629,5,1.0,1,1.0,1,1.0,1
4465,max_ml,10,10,1,3,0.05,0.95,0.8725502065433874,5,1.0,1,1.0,1,1.0,1
4466,max_ml,10,10,1,3,0.05,0.95,0.9407537540267962,7,1.0,1,1.0,1,1.0,1
4467,max_ml,10,10,1,3,0.05,0.95,0.9303383482868908,23,0.0,1,0.0,1,0.0,1
4468,max_ml,10,10,1,3,0.05,0.95,0.8994442149243915,8,0.0,1,0.0,1,0.0,1
4469,max_ml,10,10,1,3,0.05,0.95,0.7957441080288605,4,1.0,1,1.0,1,1.0,1
4470,max_ml,10,10,1,3,0.05,0.95,0.9160559512594416,20,0.0,1,0.0,1,0.0,1
4471,max_ml,10,10,1,3,0.05,0.95,0.94412236781389,21,0.0,1,0.0,1,0.0,1
4472,max_ml,10,10,1,3,0.05,0.95,0.8968308984805828,5,0.0,1,0.0,1,0.0,1
4473,max_ml,10,10,1,3,0.05,0.95,0.8515211791457445,7,0.0,1,0.0,1,0.0,1
4474,max_ml,10,10,1,3,0.05,0.95,0.8647445730680794,3,1.0,1,1.0,1,1.0,1
4475,max_ml,10,10,1,3,0.05,0.95,0.9332478336875152,10,1.0,1,0.0,0,0.0,0
4476,max_ml,10,10,1,3,0.05,0.95,0.8113135827957,4,1.0,1,1.0,1,1.0,1
4477,max_ml,10,10,1,3,0.05,0.95,0.6964353046132954,4,1.0,1,1.0,1,1.0,1
4478,max_ml,10,10,1,3,0.05,0.95,0.9013231797678958,6,1.0,1,1.0,1,1.0,1
4479,max_ml,10,10,1,3,0.05,0.95,0.9042507339927086,14,0.0,1,0.0,1,0.0,1
4480,max_ml,10,10,1,3,0.05,0.95,0.9400879674269924,35,0.0,1,0.0,1,0.0,1
4481,max_ml,10,10,1,3,0.05,0.95,0.9290829891241876,18,0.0,1,0.0,1,0.0,1
4482,max_ml,10,10,1,3,0.05,0.95,0.9278136342135278,8,1.0,1,1.0,1,1.0,1
4483,max_ml,10,10,1,3,0.05,0.95,0.7943171608532942,8,1.0,1,1.0,1,1.0,1
4484,max_ml,10,10,1,3,0.05,0.95,0.7635471140993725,8,0.0,1,0.0,1,0.0,1
4485,max_ml,10,10,1,3,0.05,0.95,0.8543987685702469,3,1.0,1,1.0,1,1.0,1
4486,max_ml,10,10,1,3,0.05,0.95,0.936984704448806,19,0.0,1,0.0,1,0.0,1
4487,max_ml,10,10,1,3,0.05,0.95,0.7432278437287275,8,1.0,1,1.0,1,1.0,1
4488,max_ml,10,10,1,3,0.05,0.95,0.9252503702528306,4,1.0,1,1.0,1,1.0,1
4489,max_ml,10,10,1,3,0.05,0.95,0.8684622217267902,8,1.0,1,1.0,1,1.0,1
4490,max_ml,10,10,1,3,0.05,0.95,0.9434467478301336,46,0.0,1,0.0,1,0.0,1
4491,max_ml,10,10,1,3,0.05,0.95,0.8630497260964103,5,1.0,1,1.0,1,1.0,1
4492,max_ml,10,10,1,3,0.05,0.95,0.8868355531348829,3,1.0,1,1.0,1,1.0,1
4493,max_ml,10,10,1,3,0.05,0.95,0.9236066912018468,14,0.0,1,0.0,1,0.0,1
4494,max_ml,10,10,1,3,0.05,0.95,0.9029505965034794,4,1.0,1,1.0,1,1.0,1
4495,max_ml,10,10,1,3,0.05,0.95,0.944573132399161,32,0.0,1,0.0,1,0.0,1
4496,max_ml,10,10,1,3,0.05,0.95,0.8467933962087859,14,0.0,1,0.0,1,0.0,1
4497,max_ml,10,10,1,3,0.05,0.95,0.8531116187908216,5,1.0,1,1.0,1,1.0,1
4498,max_ml,10,10,1,3,0.05,0.95,0.8138162658586862,15,0.0,1,0.0,1,0.0,1
4499,max_ml,10,10,1,3,0.05,0.95,0.9348240401759448,3,1.0,1,1.0,1,1.0,1
4500,max_ml,10,10,1,3,0.05,0.95,0.92167326462133,16,0.0,1,0.0,1,0.0,1
4501,max_ml,10,10,1,3,0.05,0.95,0.9165783295473536,12,0.0,1,0.0,1,0.0,1
4502,max_ml,10,10,1,3,0.05,0.95,0.8741853440187339,8,1.0,1,1.0,1,1.0,1
4503,max_ml,10,10,1,3,0.05,0.95,0.8573051485561011,5,1.0,1,1.0,1,1.0,1
4504,max_ml,10,10,1,3,0.05,0.95,0.6035945614569868,11,1.0,1,1.0,1,1.0,1
4505,max_ml,10,10,1,3,0.05,0.95,0.8468882758129579,3,1.0,1,1.0,1,1.0,1
4506,max_ml,10,10,1,3,0.05,0.95,0.9379579142323788,21,0.0,1,0.0,1,0.0,1
4507,max_ml,10,10,1,3,0.05,0.95,0.9416859240436426,9,1.0,1,0.0,0,0.0,0
4508,max_ml,10,10,1,3,0.05,0.95,0.6500487348909061,9,0.0,1,0.0,1,0.0,1
4509,max_ml,10,10,1,3,0.05,0.95,0.919771255143876,4,1.0,1,1.0,1,1.0,1
4510,max_ml,10,10,1,3,0.05,0.95,0.9428829538601076,16,0.0,1,0.0,1,0.0,1
4511,max_ml,10,10,1,3,0.05,0.95,0.8946690155229879,8,0.0,1,0.0,1,0.0,1
4512,max_ml,10,10,1,3,0.05,0.95,0.9161556231988766,32,0.0,1,0.0,1,0.0,1
4513,max_ml,10,10,1,3,0.05,0.95,0.9158385783103086,9,1.0,1,1.0,1,1.0,1
4514,max_ml,10,10,1,3,0.05,0.95,0.8553422609317222,14,0.0,1,0.0,1,0.0,1
4515,max_ml,10,10,1,3,0.05,0.95,0.828261296324835,13,0.0,1,0.0,1,0.0,1
4516,max_ml,10,10,1,3,0.05,0.95,0.9424398958303708,10,0.0,1,0.0,1,0.0,1
4517,max_ml,10,10,1,3,0.05,0.95,0.900752578418061,6,1.0,1,1.0,1,1.0,1
4518,max_ml,10,10,1,3,0.05,0.95,0.876125663341024,12,0.0,1,0.0,1,0.0,1
4519,max_ml,10,10,1,3,0.05,0.95,0.8317968253444414,4,1.0,1,1.0,1,1.0,1
4520,max_ml,10,10,1,3,0.05,0.95,0.8098409344736699,2,1.0,1,1.0,1,1.0,1
4521,max_ml,10,10,1,3,0.05,0.95,0.9221807114039776,43,0.0,1,0.0,1,0.0,1
4522,max_ml,10,10,1,3,0.05,0.95,0.7624063859701172,6,1.0,1,1.0,1,1.0,1
4523,max_ml,10,10,1,3,0.05,0.95,0.9458957309555718,7,1.0,1,1.0,1,1.0,1
4524,max_ml,10,10,1,3,0.05,0.95,0.8699880032931244,7,1.0,1,1.0,1,1.0,1
4525,max_ml,10,10,1,3,0.05,0.95,0.9002755859599407,10,0.0,1,0.0,1,0.0,1
4526,max_ml,10,10,1,3,0.05,0.95,0.8933170282365106,6,1.0,1,1.0,1,1.0,1
4527,max_ml,10,10,1,3,0.05,0.95,0.9009714195779192,37,0.0,1,0.0,1,0.0,1
4528,max_ml,10,10,1,3,0.05,0.95,0.8230274453850132,9,1.0,1,1.0,1,1.0,1
4529,max_ml,10,10,1,3,0.05,0.95,0.931323615782426,33,0.0,1,0.0,1,0.0,1
4530,max_ml,10,10,1,3,0.05,0.95,0.9477475100705332,64,0.0,1,0.0,1,0.0,1
4531,max_ml,10,10,1,3,0.05,0.95,0.9047497209785748,6,1.0,1,1.0,1,1.0,1
4532,max_ml,10,10,1,3,0.05,0.95,0.913667521370152,8,0.0,0,1.0,1,1.0,1
4533,max_ml,10,10,1,3,0.05,0.95,0.8320993848549137,5,1.0,1,1.0,1,1.0,1
4534,max_ml,10,10,1,3,0.05,0.95,0.8028746481796666,6,1.0,1,1.0,1,1.0,1
4535,max_ml,10,10,1,3,0.05,0.95,0.8286310595888056,8,1.0,1,1.0,1,1.0,1
4536,max_ml,10,10,1,3,0.05,0.95,0.8715971804551423,24,0.0,1,0.0,1,0.0,1
4537,max_ml,10,10,1,3,0.05,0.95,0.9459244048815232,12,0.0,1,0.0,1,0.0,1
4538,max_ml,10,10,1,3,0.05,0.95,0.7374425094123109,6,1.0,1,1.0,1,1.0,1
4539,max_ml,10,10,1,3,0.05,0.95,0.8385691927769832,8,1.0,1,1.0,1,1.0,1
4540,max_ml,10,10,1,3,0.05,0.95,0.6282980592470496,3,1.0,1,1.0,1,1.0,1
4541,max_ml,10,10,1,3,0.05,0.95,0.9129360705970142,7,0.0,1,0.0,1,0.0,1
4542,max_ml,10,10,1,3,0.05,0.95,0.9118204855527642,35,0.0,1,0.0,1,0.0,1
4543,max_ml,10,10,1,3,0.05,0.95,0.8348284618921709,12,0.0,1,0.0,1,0.0,1
4544,max_ml,10,10,1,3,0.05,0.95,0.8899067147754788,17,0.0,1,0.0,1,0.0,1
4545,max_ml,10,10,1,3,0.05,0.95,0.9406661318034926,24,0.0,1,0.0,1,0.0,1
4546,max_ml,10,10,1,3,0.05,0.95,0.9006292170638255,10,0.0,0,0.0,0,1.0,1
4547,max_ml,10,10,1,3,0.05,0.95,0.8989168106179292,10,0.0,1,0.0,1,0.0,1
4548,max_ml,10,10,1,3,0.05,0.95,0.9384379889673636,6,1.0,1,1.0,1,1.0,1
4549,max_ml,10,10,1,3,0.05,0.95,0.9307443757781956,4,1.0,1,1.0,1,1.0,1
4550,max_ml,10,10,1,3,0.05,0.95,0.8342516107102592,12,0.0,1,0.0,1,0.0,1
4551,max_ml,10,10,1,3,0.05,0.95,0.8834221397016263,6,1.0,1,1.0,1,1.0,1
4552,max_ml,10,10,1,3,0.05,0.95,0.9385386463117056,12,0.0,1,0.0,1,0.0,1
4553,max_ml,10,10,1,3,0.05,0.95,0.8574387747295518,7,1.0,1,1.0,1,1.0,1
4554,max_ml,10,10,1,3,0.05,0.95,0.8499792516125468,9,0.0,0,0.0,0,1.0,1
4555,max_ml,10,10,1,3,0.05,0.95,0.5625212500296102,3,1.0,1,1.0,1,1.0,1
4556,max_ml,10,10,1,3,0.05,0.95,0.9312277911055348,14,0.0,1,0.0,1,0.0,1
4557,max_ml,10,10,1,3,0.05,0.95,0.937502151506196,6,1.0,1,1.0,1,0.0,0
4558,max_ml,10,10,1,3,0.05,0.95,0.9259849334760576,25,0.0,1,0.0,1,0.0,1
4559,max_ml,10,10,1,3,0.05,0.95,0.6311088945792886,3,1.0,1,1.0,1,1.0,1
4560,max_ml,10,10,1,3,0.05,0.95,0.85162588147209,19,0.0,1,0.0,1,0.0,1
4561,max_ml,10,10,1,3,0.05,0.95,0.7051477946672045,9,0.0,0,1.0,1,1.0,1
4562,max_ml,10,10,1,3,0.05,0.95,0.9343838102633932,25,0.0,1,0.0,1,0.0,1
4563,max_ml,10,10,1,3,0.05,0.95,0.7981507960355175,5,1.0,1,1.0,1,1.0,1
4564,max_ml,10,10,1,3,0.05,0.95,0.8652480633830332,3,1.0,1,1.0,1,1.0,1
4565,max_ml,10,10,1,3,0.05,0.95,0.779586265914533,2,1.0,1,1.0,1,1.0,1
4566,max_ml,10,10,1,3,0.05,0.95,0.7922012555799964,3,1.0,1,1.0,1,1.0,1
4567,max_ml,10,10,1,3,0.05,0.95,0.9027466948113916,23,0.0,1,0.0,1,0.0,1
4568,max_ml,10,10,1,3,0.05,0.95,0.4995641593633121,4,1.0,1,1.0,1,1.0,1
4569,max_ml,10,10,1,3,0.05,0.95,0.913964180027956,31,0.0,1,0.0,1,0.0,1
4570,max_ml,10,10,1,3,0.05,0.95,0.7646123763786082,4,1.0,1,1.0,1,1.0,1
4571,max_ml,10,10,1,3,0.05,0.95,0.9388649988746128,14,0.0,1,0.0,1,0.0,1
4572,max_ml,10,10,1,3,0.05,0.95,0.9335169747979448,12,1.0,1,1.0,1,1.0,1
4573,max_ml,10,10,1,3,0.05,0.95,0.9238062972493976,13,0.0,1,0.0,1,0.0,1
4574,max_ml,10,10,1,3,0.05,0.95,0.9447104923889712,5,1.0,1,1.0,1,1.0,1
4575,max_ml,10,10,1,3,0.05,0.95,0.8910414275452705,8,1.0,1,1.0,1,1.0,1
4576,max_ml,10,10,1,3,0.05,0.95,0.9123580571550484,11,0.0,1,0.0,1,0.0,1
4577,max_ml,10,10,1,3,0.05,0.95,0.9227221235646748,11,0.0,1,0.0,1,0.0,1
4578,max_ml,10,10,1,3,0.05,0.95,0.8922033328992762,12,0.0,1,0.0,1,0.0,1
4579,max_ml,10,10,1,3,0.05,0.95,0.7938693873616115,13,0.0,1,0.0,1,0.0,1
4580,max_ml,10,10,1,3,0.05,0.95,0.741924480821192,3,1.0,1,1.0,1,1.0,1
4581,max_ml,10,10,1,3,0.05,0.95,0.823748501727895,9,0.0,1,0.0,1,0.0,1
4582,max_ml,10,10,1,3,0.05,0.95,0.9229068349581644,12,0.0,1,0.0,1,0.0,1
4583,max_ml,10,10,1,3,0.05,0.95,0.681039988931784,6,1.0,1,1.0,1,1.0,1
4584,max_ml,10,10,1,3,0.05,0.95,0.8834009730493844,3,1.0,1,1.0,1,1.0,1
4585,max_ml,10,10,1,3,0.05,0.95,0.9017012413520196,17,0.0,1,0.0,1,0.0,1
4586,max_ml,10,10,1,3,0.05,0.95,0.9444437643994498,61,0.0,1,0.0,1,0.0,1
4587,max_ml,10,10,1,3,0.05,0.95,0.9250021401770596,11,0.0,1,0.0,1,0.0,1
4588,max_ml,10,10,1,3,0.05,0.95,0.9196931049996032,10,0.0,1,0.0,1,0.0,1
4589,max_ml,10,10,1,3,0.05,0.95,0.8006945801937753,5,1.0,1,1.0,1,1.0,1
4590,max_ml,10,10,1,3,0.05,0.95,0.9033671803500012,21,0.0,1,0.0,1,0.0,1
4591,max_ml,10,10,1,3,0.05,0.95,0.9090558172517224,6,0.0,1,0.0,1,0.0,1
4592,max_ml,10,10,1,3,0.05,0.95,0.9361851775548472,17,0.0,1,0.0,1,0.0,1
4593,max_ml,10,10,1,3,0.05,0.95,0.8640072354746011,17,0.0,1,0.0,1,0.0,1
4594,max_ml,10,10,1,3,0.05,0.95,0.9474909585431328,51,0.0,1,0.0,1,0.0,1
4595,max_ml,10,10,1,3,0.05,0.95,0.9015915036521602,9,1.0,1,1.0,1,1.0,1
4596,max_ml,10,10,1,3,0.05,0.95,0.8988633162626013,10,0.0,1,0.0,1,0.0,1
4597,max_ml,10,10,1,3,0.05,0.95,0.7273427943465698,5,1.0,1,1.0,1,1.0,1
4598,max_ml,10,10,1,3,0.05,0.95,0.8104139063569762,12,0.0,1,0.0,1,0.0,1
4599,max_ml,10,10,1,3,0.05,0.95,0.9082032887976256,37,0.0,1,0.0,1,0.0,1
4600,max_ml,10,10,1,3,0.05,0.95,0.9089680887002785,19,0.0,1,0.0,1,0.0,1
4601,max_ml,10,10,1,3,0.05,0.95,0.7849928967243518,4,1.0,1,1.0,1,1.0,1
4602,max_ml,10,10,1,3,0.05,0.95,0.9410729981785534,21,0.0,1,0.0,1,0.0,1
4603,max_ml,10,10,1,3,0.05,0.95,0.8783346847704546,7,0.0,0,1.0,1,1.0,1
4604,max_ml,10,10,1,3,0.05,0.95,0.8673666598318069,6,1.0,1,1.0,1,0.0,0
4605,max_ml,10,10,1,3,0.05,0.95,0.7129204675680687,3,1.0,1,1.0,1,1.0,1
4606,max_ml,10,10,1,3,0.05,0.95,0.8792256389240634,7,1.0,1,1.0,1,1.0,1
4607,max_ml,10,10,1,3,0.05,0.95,0.9128369087940436,13,1.0,1,1.0,1,1.0,1
4608,max_ml,10,10,1,3,0.05,0.95,0.9307699161543356,8,1.0,1,0.0,0,0.0,0
4609,max_ml,10,10,1,3,0.05,0.95,0.8200928178201851,7,1.0,1,1.0,1,1.0,1
4610,max_ml,10,10,1,3,0.05,0.95,0.8421763792569196,5,1.0,1,1.0,1,1.0,1
4611,max_ml,10,10,1,3,0.05,0.95,0.9328279426185891,11,0.0,0,0.0,0,1.0,1
4612,max_ml,10,10,1,3,0.05,0.95,0.9179504336642328,24,0.0,1,0.0,1,0.0,1
4613,max_ml,10,10,1,3,0.05,0.95,0.9055999047135944,13,0.0,0,0.0,0,1.0,1
4614,max_ml,10,10,1,3,0.05,0.95,0.7111331526875864,6,1.0,1,1.0,1,1.0,1
4615,max_ml,10,10,1,3,0.05,0.95,0.9311530031127514,10,0.0,1,0.0,1,0.0,1
4616,max_ml,10,10,1,3,0.05,0.95,0.921859940553764,9,0.0,1,0.0,1,0.0,1
4617,max_ml,10,10,1,3,0.05,0.95,0.8432733615884368,8,1.0,1,1.0,1,1.0,1
4618,max_ml,10,10,1,3,0.05,0.95,0.9053907241556192,19,0.0,1,0.0,1,0.0,1
4619,max_ml,10,10,1,3,0.05,0.95,0.900725021464497,14,0.0,1,0.0,1,0.0,1
4620,max_ml,10,10,1,3,0.05,0.95,0.9051645979076322,17,0.0,1,0.0,1,0.0,1
4621,max_ml,10,10,1,3,0.05,0.95,0.6441465411112365,2,1.0,1,1.0,1,1.0,1
4622,max_ml,10,10,1,3,0.05,0.95,0.6718541825304873,4,1.0,1,1.0,1,1.0,1
4623,max_ml,10,10,1,3,0.05,0.95,0.6743150570129139,8,0.0,1,0.0,1,0.0,1
4624,max_ml,10,10,1,3,0.05,0.95,0.8437928520327861,7,1.0,1,1.0,1,1.0,1
4625,max_ml,10,10,1,3,0.05,0.95,0.8798428089227325,18,0.0,1,0.0,1,0.0,1
4626,max_ml,10,10,1,3,0.05,0.95,0.9037258889326196,12,1.0,1,1.0,1,1.0,1
4627,max_ml,10,10,1,3,0.05,0.95,0.9428457958525588,10,0.0,1,0.0,1,0.0,1
4628,max_ml,10,10,1,3,0.05,0.95,0.9479185453971256,9,1.0,1,1.0,1,1.0,1
4629,max_ml,10,10,1,3,0.05,0.95,0.7831040662008801,2,1.0,1,1.0,1,1.0,1
4630,max_ml,10,10,1,3,0.05,0.95,0.8973136368672984,22,0.0,1,0.0,1,0.0,1
4631,max_ml,10,10,1,3,0.05,0.95,0.9050847080585852,24,0.0,1,0.0,1,0.0,1
4632,max_ml,10,10,1,3,0.05,0.95,0.8969324307827913,4,1.0,1,1.0,1,1.0,1
4633,max_ml,10,10,1,3,0.05,0.95,0.9291794723867666,22,0.0,1,0.0,1,0.0,1
4634,max_ml,10,10,1,3,0.05,0.95,0.8949147113278737,15,0.0,1,0.0,1,0.0,1
4635,max_ml,10,10,1,3,0.05,0.95,0.8560186554564586,6,1.0,1,1.0,1,1.0,1
4636,max_ml,10,10,1,3,0.05,0.95,0.8879871789595735,20,0.0,1,0.0,1,0.0,1
4637,max_ml,10,10,1,3,0.05,0.95,0.9258521220865202,21,0.0,1,0.0,1,0.0,1
4638,max_ml,10,10,1,3,0.05,0.95,0.7903519780382239,4,1.0,1,1.0,1,1.0,1
4639,max_ml,10,10,1,3,0.05,0.95,0.9408843056195816,6,1.0,1,1.0,1,1.0,1
4640,max_ml,10,10,1,3,0.05,0.95,0.927633376385597,14,0.0,1,0.0,1,0.0,1
4641,max_ml,10,10,1,3,0.05,0.95,0.6989760494260872,7,1.0,1,1.0,1,1.0,1
4642,max_ml,10,10,1,3,0.05,0.95,0.946346580751638,10,0.0,1,0.0,1,0.0,1
4643,max_ml,10,10,1,3,0.05,0.95,0.9192901234628938,11,0.0,1,0.0,1,0.0,1
4644,max_ml,10,10,1,3,0.05,0.95,0.8287897658454768,6,1.0,1,1.0,1,1.0,1
4645,max_ml,10,10,1,3,0.05,0.95,0.9216716359820056,41,0.0,1,0.0,1,0.0,1
4646,max_ml,10,10,1,3,0.05,0.95,0.9437189357755924,9,0.0,1,0.0,1,0.0,1
4647,max_ml,10,10,1,3,0.05,0.95,0.6998352455204062,4,1.0,1,1.0,1,1.0,1
4648,max_ml,10,10,1,3,0.05,0.95,0.8758684828752711,5,1.0,1,1.0,1,1.0,1
4649,max_ml,10,10,1,3,0.05,0.95,0.9297709035553594,35,0.0,1,0.0,1,0.0,1
4650,max_ml,10,10,1,3,0.05,0.95,0.6474487101331328,5,1.0,1,1.0,1,1.0,1
4651,max_ml,10,10,1,3,0.05,0.95,0.840302702888823,12,0.0,1,0.0,1,0.0,1
4652,max_ml,10,10,1,3,0.05,0.95,0.9280061234126944,24,0.0,1,0.0,1,0.0,1
4653,max_ml,10,10,1,3,0.05,0.95,0.7878439791418785,3,1.0,1,1.0,1,1.0,1
4654,max_ml,10,10,1,3,0.05,0.95,0.8795071427989286,8,1.0,1,1.0,1,1.0,1
4655,max_ml,10,10,1,3,0.05,0.95,0.9234892774214778,3,1.0,1,1.0,1,1.0,1
4656,max_ml,10,10,1,3,0.05,0.95,0.7770722711731056,5,1.0,1,1.0,1,1.0,1
4657,max_ml,10,10,1,3,0.05,0.95,0.9426347742060996,4,1.0,1,1.0,1,1.0,1
4658,max_ml,10,10,1,3,0.05,0.95,0.8931982172144816,14,0.0,1,0.0,1,0.0,1
4659,max_ml,10,10,1,3,0.05,0.95,0.8960814188036437,11,0.0,1,0.0,1,0.0,1
4660,max_ml,10,10,1,3,0.05,0.95,0.8619169176218101,15,1.0,1,1.0,1,1.0,1
4661,max_ml,10,10,1,3,0.05,0.95,0.8908347090559512,4,1.0,1,1.0,1,1.0,1
4662,max_ml,10,10,1,3,0.05,0.95,0.796705360357014,4,1.0,1,1.0,1,1.0,1
4663,max_ml,10,10,1,3,0.05,0.95,0.8307792441013377,6,1.0,1,1.0,1,1.0,1
4664,max_ml,10,10,1,3,0.05,0.95,0.9267511169190042,19,0.0,1,0.0,1,0.0,1
4665,max_ml,10,10,1,3,0.05,0.95,0.9443147461132488,45,0.0,1,0.0,1,0.0,1
4666,max_ml,10,10,1,3,0.05,0.95,0.9352315083435238,17,0.0,0,0.0,0,1.0,1
4667,max_ml,10,10,1,3,0.05,0.95,0.8295105673247267,8,1.0,1,1.0,1,1.0,1
4668,max_ml,10,10,1,3,0.05,0.95,0.8469999748387615,12,1.0,1,1.0,1,1.0,1
4669,max_ml,10,10,1,3,0.05,0.95,0.931065911214663,11,0.0,1,0.0,1,0.0,1
4670,max_ml,10,10,1,3,0.05,0.95,0.7238708180141905,3,1.0,1,1.0,1,1.0,1
4671,max_ml,10,10,1,3,0.05,0.95,0.9172630772524464,12,0.0,0,0.0,0,1.0,1
4672,max_ml,10,10,1,3,0.05,0.95,0.9228691396191678,4,1.0,1,1.0,1,1.0,1
4673,max_ml,10,10,1,3,0.05,0.95,0.8931543469241935,7,1.0,1,1.0,1,1.0,1
4674,max_ml,10,10,1,3,0.05,0.95,0.8490344229565653,13,0.0,1,0.0,1,0.0,1
4675,max_ml,10,10,1,3,0.05,0.95,0.9003884374242174,3,1.0,1,1.0,1,1.0,1
4676,max_ml,10,10,1,3,0.05,0.95,0.7842926821348504,2,1.0,1,1.0,1,1.0,1
4677,max_ml,10,10,1,3,0.05,0.95,0.8991564252648181,35,0.0,1,0.0,1,0.0,1
4678,max_ml,10,10,1,3,0.05,0.95,0.8527935962112908,13,0.0,1,0.0,1,0.0,1
4679,max_ml,10,10,1,3,0.05,0.95,0.7723190278048231,2,1.0,1,1.0,1,1.0,1
4680,max_ml,10,10,1,3,0.05,0.95,0.7255551545604461,6,1.0,1,1.0,1,1.0,1
4681,max_ml,10,10,1,3,0.05,0.95,0.8226093476025189,11,1.0,1,1.0,1,1.0,1
4682,max_ml,10,10,1,3,0.05,0.95,0.9486821233557012,26,0.0,1,0.0,1,0.0,1
4683,max_ml,10,10,1,3,0.05,0.95,0.9431540338763166,17,0.0,1,0.0,1,0.0,1
4684,max_ml,10,10,1,3,0.05,0.95,0.9281042202275488,26,0.0,1,0.0,1,0.0,1
4685,max_ml,10,10,1,3,0.05,0.95,0.9120606505739204,13,0.0,1,0.0,1,0.0,1
4686,max_ml,10,10,1,3,0.05,0.95,0.9315476009263568,9,0.0,1,0.0,1,0.0,1
4687,max_ml,10,10,1,3,0.05,0.95,0.8117184628598818,6,1.0,1,1.0,1,0.0,0
4688,max_ml,10,10,1,3,0.05,0.95,0.8437747866126639,24,0.0,1,0.0,1,0.0,1
4689,max_ml,10,10,1,3,0.05,0.95,0.9435127408737852,37,0.0,1,0.0,1,0.0,1
4690,max_ml,10,10,1,3,0.05,0.95,0.9407789370316928,35,0.0,1,0.0,1,0.0,1
4691,max_ml,10,10,1,3,0.05,0.95,0.934457046247592,23,0.0,1,0.0,1,0.0,1
4692,max_ml,10,10,1,3,0.05,0.95,0.8703962780101491,8,0.0,1,0.0,1,0.0,1
4693,max_ml,10,10,1,3,0.05,0.95,0.8828279595382309,11,0.0,1,0.0,1,0.0,1
4694,max_ml,10,10,1,3,0.05,0.95,0.7910789195571485,6,1.0,1,1.0,1,1.0,1
4695,max_ml,10,10,1,3,0.05,0.95,0.9028217130868582,6,1.0,1,1.0,1,1.0,1
4696,max_ml,10,10,1,3,0.05,0.95,0.9236062738166506,28,0.0,1,0.0,1,0.0,1
4697,max_ml,10,10,1,3,0.05,0.95,0.8199318872794502,6,1.0,1,1.0,1,1.0,1
4698,max_ml,10,10,1,3,0.05,0.95,0.946500654426946,14,0.0,1,0.0,1,0.0,1
4699,max_ml,10,10,1,3,0.05,0.95,0.7829223274143805,10,1.0,1,1.0,1,1.0,1
4700,max_ml,10,10,1,3,0.05,0.95,0.8496804422558194,7,1.0,1,1.0,1,1.0,1
4701,max_ml,10,10,1,3,0.05,0.95,0.9315465366766416,13,0.0,1,0.0,1,0.0,1
4702,max_ml,10,10,1,3,0.05,0.95,0.8959257722699842,10,0.0,0,1.0,1,1.0,1
4703,max_ml,10,10,1,3,0.05,0.95,0.7842994247437953,8,1.0,1,1.0,1,1.0,1
4704,max_ml,10,10,1,3,0.05,0.95,0.8943393624476628,19,0.0,1,0.0,1,0.0,1
4705,max_ml,10,10,1,3,0.05,0.95,0.8456062789502997,28,0.0,1,0.0,1,0.0,1
4706,max_ml,10,10,1,3,0.05,0.95,0.8610804546494846,11,1.0,1,1.0,1,1.0,1
4707,max_ml,10,10,1,3,0.05,0.95,0.8970535280031487,15,0.0,1,0.0,1,0.0,1
4708,max_ml,10,10,1,3,0.05,0.95,0.9152888075793576,8,0.0,1,0.0,1,0.0,1
4709,max_ml,10,10,1,3,0.05,0.95,0.905985932006374,19,0.0,1,0.0,1,0.0,1
4710,max_ml,10,10,1,3,0.05,0.95,0.8218317599552845,12,0.0,1,0.0,1,0.0,1
4711,max_ml,10,10,1,3,0.05,0.95,0.8240462507360727,4,1.0,1,1.0,1,1.0,1
4712,max_ml,10,10,1,3,0.05,0.95,0.8645787648699185,8,0.0,0,0.0,0,1.0,1
4713,max_ml,10,10,1,3,0.05,0.95,0.8529450232840347,11,0.0,1,0.0,1,0.0,1
4714,max_ml,10,10,1,3,0.05,0.95,0.7248969669725094,10,1.0,1,1.0,1,1.0,1
4715,max_ml,10,10,1,3,0.05,0.95,0.8813531262278662,4,1.0,1,1.0,1,1.0,1
4716,max_ml,10,10,1,3,0.05,0.95,0.7221228692818236,3,1.0,1,1.0,1,1.0,1
4717,max_ml,10,10,1,3,0.05,0.95,0.882351785125116,4,1.0,1,1.0,1,1.0,1
4718,max_ml,10,10,1,3,0.05,0.95,0.8731843764002066,6,1.0,1,1.0,1,1.0,1
4719,max_ml,10,10,1,3,0.05,0.95,0.8029870180857753,3,1.0,1,1.0,1,1.0,1
4720,max_ml,10,10,1,3,0.05,0.95,0.877759563910602,13,1.0,1,1.0,1,1.0,1
4721,max_ml,10,10,1,3,0.05,0.95,0.7987011285380675,7,0.0,1,0.0,1,0.0,1
4722,max_ml,10,10,1,3,0.05,0.95,0.6754745780735771,3,1.0,1,1.0,1,1.0,1
4723,max_ml,10,10,1,3,0.05,0.95,0.948251394641396,6,1.0,1,1.0,1,1.0,1
4724,max_ml,10,10,1,3,0.05,0.95,0.8164716842756998,5,1.0,1,1.0,1,1.0,1
4725,max_ml,10,10,1,3,0.05,0.95,0.9096481301305908,7,1.0,1,1.0,1,1.0,1
4726,max_ml,10,10,1,3,0.05,0.95,0.8655454016126212,8,1.0,1,1.0,1,1.0,1
4727,max_ml,10,10,1,3,0.05,0.95,0.9238993963372992,16,0.0,1,0.0,1,0.0,1
4728,max_ml,10,10,1,3,0.05,0.95,0.80921538655324,6,1.0,1,1.0,1,1.0,1
4729,max_ml,10,10,1,3,0.05,0.95,0.7764253689715944,5,1.0,1,1.0,1,1.0,1
4730,max_ml,10,10,1,3,0.05,0.95,0.92288059402127,3,1.0,1,1.0,1,1.0,1
4731,max_ml,10,10,1,3,0.05,0.95,0.7918729045072636,16,0.0,0,1.0,1,1.0,1
4732,max_ml,10,10,1,3,0.05,0.95,0.8964065975805092,12,1.0,1,1.0,1,1.0,1
4733,max_ml,10,10,1,3,0.05,0.95,0.7279841690284801,8,1.0,1,1.0,1,1.0,1
4734,max_ml,10,10,1,3,0.05,0.95,0.8196612457763369,3,1.0,1,1.0,1,1.0,1
4735,max_ml,10,10,1,3,0.05,0.95,0.8428733562237148,8,0.0,1,0.0,1,0.0,1
4736,max_ml,10,10,1,3,0.05,0.95,0.887628522123035,6,1.0,1,1.0,1,1.0,1
4737,max_ml,10,10,1,3,0.05,0.95,0.926991675974364,21,0.0,1,0.0,1,0.0,1
4738,max_ml,10,10,1,3,0.05,0.95,0.9173135669788358,29,0.0,1,0.0,1,0.0,1
4739,max_ml,10,10,1,3,0.05,0.95,0.9080143724797868,27,0.0,1,0.0,1,0.0,1
4740,max_ml,10,10,1,3,0.05,0.95,0.6470893350557368,5,1.0,1,1.0,1,1.0,1
4741,max_ml,10,10,1,3,0.05,0.95,0.9178402573230604,10,0.0,1,0.0,1,0.0,1
4742,max_ml,10,10,1,3,0.05,0.95,0.7805911094139653,9,0.0,1,0.0,1,0.0,1
4743,max_ml,10,10,1,3,0.05,0.95,0.9391660209435148,5,1.0,1,1.0,1,1.0,1
4744,max_ml,10,10,1,3,0.05,0.95,0.8127828302311428,11,0.0,1,0.0,1,0.0,1
4745,max_ml,10,10,1,3,0.05,0.95,0.8690438781918763,5,1.0,1,1.0,1,1.0,1
4746,max_ml,10,10,1,3,0.05,0.95,0.934235328347339,20,0.0,1,0.0,1,0.0,1
4747,max_ml,10,10,1,3,0.05,0.95,0.7246509716546022,10,1.0,1,1.0,1,1.0,1
4748,max_ml,10,10,1,3,0.05,0.95,0.809040610827713,3,1.0,1,1.0,1,1.0,1
4749,max_ml,10,10,1,3,0.05,0.95,0.7879107976483487,3,1.0,1,1.0,1,1.0,1
4750,max_ml,10,10,1,3,0.05,0.95,0.8443980011912606,5,1.0,1,1.0,1,1.0,1
4751,max_ml,10,10,1,3,0.05,0.95,0.9183208414807578,24,0.0,1,0.0,1,0.0,1
4752,max_ml,10,10,1,3,0.05,0.95,0.6791782071877425,4,1.0,1,1.0,1,1.0,1
4753,max_ml,10,10,1,3,0.05,0.95,0.946539864881474,19,0.0,1,0.0,1,0.0,1
4754,max_ml,10,10,1,3,0.05,0.95,0.8418490647709838,21,0.0,1,0.0,1,0.0,1
4755,max_ml,10,10,1,3,0.05,0.95,0.9065101710235416,34,0.0,1,0.0,1,0.0,1
4756,max_ml,10,10,1,3,0.05,0.95,0.7861410930707337,5,1.0,1,1.0,1,1.0,1
4757,max_ml,10,10,1,3,0.05,0.95,0.8512328456257736,10,0.0,1,0.0,1,0.0,1
4758,max_ml,10,10,1,3,0.05,0.95,0.8483620975579115,9,1.0,1,1.0,1,1.0,1
4759,max_ml,10,10,1,3,0.05,0.95,0.9124519883369634,11,0.0,1,0.0,1,0.0,1
4760,max_ml,10,10,1,3,0.05,0.95,0.929099805920358,12,0.0,1,0.0,1,0.0,1
4761,max_ml,10,10,1,3,0.05,0.95,0.9232665075193868,27,0.0,1,0.0,1,0.0,1
4762,max_ml,10,10,1,3,0.05,0.95,0.9263840164885246,12,0.0,1,0.0,1,0.0,1
4763,max_ml,10,10,1,3,0.05,0.95,0.8947548974804147,6,1.0,1,1.0,1,1.0,1
4764,max_ml,10,10,1,3,0.05,0.95,0.8213423168056725,3,1.0,1,1.0,1,1.0,1
4765,max_ml,10,10,1,3,0.05,0.95,0.9188600232582416,17,0.0,1,0.0,1,0.0,1
4766,max_ml,10,10,1,3,0.05,0.95,0.917265952836374,14,0.0,1,0.0,1,0.0,1
4767,max_ml,10,10,1,3,0.05,0.95,0.9267299950092271,13,0.0,1,0.0,1,0.0,1
4768,max_ml,10,10,1,3,0.05,0.95,0.8745875361124698,15,0.0,1,0.0,1,0.0,1
4769,max_ml,10,10,1,3,0.05,0.95,0.9301875145575728,6,1.0,1,1.0,1,1.0,1
4770,max_ml,10,10,1,3,0.05,0.95,0.9071700161776256,23,0.0,1,0.0,1,0.0,1
4771,max_ml,10,10,1,3,0.05,0.95,0.7858268148086759,6,1.0,1,1.0,1,1.0,1
4772,max_ml,10,10,1,3,0.05,0.95,0.9088409327158652,10,0.0,0,1.0,1,0.0,0
4773,max_ml,10,10,1,3,0.05,0.95,0.9117968466813292,17,0.0,1,0.0,1,0.0,1
4774,max_ml,10,10,1,3,0.05,0.95,0.9372897532803588,5,0.0,1,0.0,1,0.0,1
4775,max_ml,10,10,1,3,0.05,0.95,0.9268209256502884,46,0.0,1,0.0,1,0.0,1
4776,max_ml,10,10,1,3,0.05,0.95,0.8721070360913538,18,0.0,1,0.0,1,0.0,1
4777,max_ml,10,10,1,3,0.05,0.95,0.9198312580205776,15,0.0,1,0.0,1,0.0,1
4778,max_ml,10,10,1,3,0.05,0.95,0.6826289828444538,4,1.0,1,1.0,1,1.0,1
4779,max_ml,10,10,1,3,0.05,0.95,0.9337705913466856,18,0.0,1,0.0,1,0.0,1
4780,max_ml,10,10,1,3,0.05,0.95,0.8636024955794559,4,1.0,1,1.0,1,1.0,1
4781,max_ml,10,10,1,3,0.05,0.95,0.8708566358895422,6,1.0,1,1.0,1,0.0,0
4782,max_ml,10,10,1,3,0.05,0.95,0.845927353661505,12,0.0,0,0.0,0,1.0,1
4783,max_ml,10,10,1,3,0.05,0.95,0.8707707859267074,4,1.0,1,1.0,1,1.0,1
4784,max_ml,10,10,1,3,0.05,0.95,0.8344214184206843,13,0.0,1,0.0,1,0.0,1
4785,max_ml,10,10,1,3,0.05,0.95,0.8523716638375851,5,1.0,1,1.0,1,1.0,1
4786,max_ml,10,10,1,3,0.05,0.95,0.812171706254938,4,1.0,1,1.0,1,1.0,1
4787,max_ml,10,10,1,3,0.05,0.95,0.7836020216626872,3,1.0,1,1.0,1,1.0,1
4788,max_ml,10,10,1,3,0.05,0.95,0.8569071046108804,14,1.0,1,1.0,1,1.0,1
4789,max_ml,10,10,1,3,0.05,0.95,0.8065566071434077,25,0.0,1,0.0,1,0.0,1
4790,max_ml,10,10,1,3,0.05,0.95,0.9053288298677576,35,0.0,1,0.0,1,0.0,1
4791,max_ml,10,10,1,3,0.05,0.95,0.9316898201468328,18,0.0,1,0.0,1,0.0,1
4792,max_ml,10,10,1,3,0.05,0.95,0.9200693303315324,3,1.0,1,1.0,1,1.0,1
4793,max_ml,10,10,1,3,0.05,0.95,0.9109357887465984,20,0.0,1,0.0,1,0.0,1
4794,max_ml,10,10,1,3,0.05,0.95,0.8879274746184364,4,1.0,1,1.0,1,1.0,1
4795,max_ml,10,10,1,3,0.05,0.95,0.9229289135799464,71,0.0,1,0.0,1,0.0,1
4796,max_ml,10,10,1,3,0.05,0.95,0.7979441558299781,4,1.0,1,1.0,1,1.0,1
4797,max_ml,10,10,1,3,0.05,0.95,0.9007465778849584,20,0.0,1,0.0,1,0.0,1
4798,max_ml,10,10,1,3,0.05,0.95,0.8850687841450773,14,0.0,1,0.0,1,0.0,1
4799,max_ml,10,10,1,3,0.05,0.95,0.9110085292807174,11,0.0,1,0.0,1,0.0,1
4800,max_ml,10,10,1,3,0.05,0.95,0.9139270230669808,10,0.0,1,0.0,1,0.0,1
4801,max_ml,10,10,1,3,0.05,0.95,0.9183817433378996,8,1.0,1,1.0,1,1.0,1
4802,max_ml,10,10,1,3,0.05,0.95,0.9090547577221312,12,0.0,1,0.0,1,0.0,1
4803,max_ml,10,10,1,3,0.05,0.95,0.936033603119478,7,0.0,1,0.0,1,0.0,1
4804,max_ml,10,10,1,3,0.05,0.95,0.6622154434694291,2,1.0,1,1.0,1,1.0,1
4805,max_ml,10,10,1,3,0.05,0.95,0.9170874312608772,33,0.0,1,0.0,1,0.0,1
4806,max_ml,10,10,1,3,0.05,0.95,0.9082598573428576,5,1.0,1,1.0,1,0.0,0
4807,max_ml,10,10,1,3,0.05,0.95,0.8534000654526985,9,1.0,1,1.0,1,1.0,1
4808,max_ml,10,10,1,3,0.05,0.95,0.9345715703387744,14,0.0,1,0.0,1,0.0,1
4809,max_ml,10,10,1,3,0.05,0.95,0.7806702615236647,11,0.0,1,0.0,1,0.0,1
4810,max_ml,10,10,1,3,0.05,0.95,0.9419269968789836,19,0.0,1,0.0,1,0.0,1
4811,max_ml,10,10,1,3,0.05,0.95,0.87316214138184,12,0.0,0,1.0,1,0.0,0
4812,max_ml,10,10,1,3,0.05,0.95,0.8246593927045505,2,1.0,1,1.0,1,1.0,1
4813,max_ml,10,10,1,3,0.05,0.95,0.7942708033926643,5,1.0,1,1.0,1,1.0,1
4814,max_ml,10,10,1,3,0.05,0.95,0.9453794040822164,7,0.0,1,0.0,1,0.0,1
4815,max_ml,10,10,1,3,0.05,0.95,0.8672510257273662,7,1.0,1,1.0,1,1.0,1
4816,max_ml,10,10,1,3,0.05,0.95,0.8759162805383737,10,1.0,1,1.0,1,1.0,1
4817,max_ml,10,10,1,3,0.05,0.95,0.8729763986757164,14,0.0,1,0.0,1,0.0,1
4818,max_ml,10,10,1,3,0.05,0.95,0.9073292387906542,15,0.0,1,0.0,1,0.0,1
4819,max_ml,10,10,1,3,0.05,0.95,0.8806801528938696,9,0.0,1,0.0,1,0.0,1
4820,max_ml,10,10,1,3,0.05,0.95,0.8775207591195114,12,1.0,1,1.0,1,1.0,1
4821,max_ml,10,10,1,3,0.05,0.95,0.9276711907702846,17,0.0,1,0.0,1,0.0,1
4822,max_ml,10,10,1,3,0.05,0.95,0.9250054120182368,13,0.0,1,0.0,1,0.0,1
4823,max_ml,10,10,1,3,0.05,0.95,0.8587819606050542,18,0.0,1,0.0,1,0.0,1
4824,max_ml,10,10,1,3,0.05,0.95,0.8909425937668288,5,1.0,1,1.0,1,1.0,1
4825,max_ml,10,10,1,3,0.05,0.95,0.9411882437118816,14,0.0,1,0.0,1,0.0,1
4826,max_ml,10,10,1,3,0.05,0.95,0.9472736284112802,35,0.0,1,0.0,1,0.0,1
4827,max_ml,10,10,1,3,0.05,0.95,0.7468947791434367,6,1.0,1,1.0,1,1.0,1
4828,max_ml,10,10,1,3,0.05,0.95,0.7405821474911124,3,1.0,1,1.0,1,1.0,1
4829,max_ml,10,10,1,3,0.05,0.95,0.7695906402849171,2,1.0,1,1.0,1,1.0,1
4830,max_ml,10,10,1,3,0.05,0.95,0.9232349467738729,7,0.0,1,0.0,1,0.0,1
4831,max_ml,10,10,1,3,0.05,0.95,0.8788625679482169,12,0.0,1,0.0,1,0.0,1
4832,max_ml,10,10,1,3,0.05,0.95,0.859808531455451,9,0.0,0,1.0,1,1.0,1
4833,max_ml,10,10,1,3,0.05,0.95,0.8542866794864651,12,0.0,0,1.0,1,1.0,1
4834,max_ml,10,10,1,3,0.05,0.95,0.9300948854338442,12,0.0,1,0.0,1,0.0,1
4835,max_ml,10,10,1,3,0.05,0.95,0.8262548468748655,28,0.0,1,0.0,1,0.0,1
4836,max_ml,10,10,1,3,0.05,0.95,0.9193537933731544,40,0.0,1,0.0,1,0.0,1
4837,max_ml,10,10,1,3,0.05,0.95,0.938237463964842,4,1.0,1,1.0,1,1.0,1
4838,max_ml,10,10,1,3,0.05,0.95,0.9006223119364052,20,0.0,1,0.0,1,0.0,1
4839,max_ml,10,10,1,3,0.05,0.95,0.8513443659896917,5,1.0,1,1.0,1,1.0,1
4840,max_ml,10,10,1,3,0.05,0.95,0.9166960677321464,14,0.0,0,0.0,0,1.0,1
4841,max_ml,10,10,1,3,0.05,0.95,0.928922525508579,9,0.0,1,0.0,1,0.0,1
4842,max_ml,10,10,1,3,0.05,0.95,0.9227232712194612,27,0.0,1,0.0,1,0.0,1
4843,max_ml,10,10,1,3,0.05,0.95,0.9226839998260312,6,1.0,1,1.0,1,1.0,1
4844,max_ml,10,10,1,3,0.05,0.95,0.8888804545407584,8,1.0,1,1.0,1,1.0,1
4845,max_ml,10,10,1,3,0.05,0.95,0.7915752507050331,8,1.0,1,1.0,1,1.0,1
4846,max_ml,10,10,1,3,0.05,0.95,0.8862859727137593,8,0.0,1,0.0,1,0.0,1
4847,max_ml,10,10,1,3,0.05,0.95,0.8222997304402215,8,1.0,1,1.0,1,1.0,1
4848,max_ml,10,10,1,3,0.05,0.95,0.9138880897015186,4,1.0,1,1.0,1,1.0,1
4849,max_ml,10,10,1,3,0.05,0.95,0.8749502999726758,6,1.0,1,1.0,1,0.0,0
4850,max_ml,10,10,1,3,0.05,0.95,0.7430584231375157,3,1.0,1,1.0,1,1.0,1
4851,max_ml,10,10,1,3,0.05,0.95,0.8157702985372257,9,0.0,1,0.0,1,0.0,1
4852,max_ml,10,10,1,3,0.05,0.95,0.854383825335189,5,1.0,1,1.0,1,1.0,1
4853,max_ml,10,10,1,3,0.05,0.95,0.938055905590165,18,0.0,1,0.0,1,0.0,1
4854,max_ml,10,10,1,3,0.05,0.95,0.9245410851208208,29,0.0,1,0.0,1,0.0,1
4855,max_ml,10,10,1,3,0.05,0.95,0.8347889604359597,7,0.0,0,0.0,0,1.0,1
4856,max_ml,10,10,1,3,0.05,0.95,0.8964253899650025,39,0.0,1,0.0,1,0.0,1
4857,max_ml,10,10,1,3,0.05,0.95,0.8126266385254001,3,1.0,1,1.0,1,1.0,1
4858,max_ml,10,10,1,3,0.05,0.95,0.8332352575797415,7,1.0,1,1.0,1,1.0,1
4859,max_ml,10,10,1,3,0.05,0.95,0.9484263729950512,15,0.0,1,0.0,1,0.0,1
4860,max_ml,10,10,1,3,0.05,0.95,0.7988461924956717,3,1.0,1,1.0,1,1.0,1
4861,max_ml,10,10,1,3,0.05,0.95,0.8769834047001724,25,0.0,1,0.0,1,0.0,1
4862,max_ml,10,10,1,3,0.05,0.95,0.885579296578221,5,1.0,1,1.0,1,1.0,1
4863,max_ml,10,10,1,3,0.05,0.95,0.9157729021106036,11,0.0,1,0.0,1,0.0,1
4864,max_ml,10,10,1,3,0.05,0.95,0.929264722353358,62,0.0,1,0.0,1,0.0,1
4865,max_ml,10,10,1,3,0.05,0.95,0.8778135624206974,7,0.0,1,0.0,1,0.0,1
4866,max_ml,10,10,1,3,0.05,0.95,0.905190524105492,6,1.0,1,1.0,1,1.0,1
4867,max_ml,10,10,1,3,0.05,0.95,0.9275562829325468,15,0.0,1,0.0,1,0.0,1
4868,max_ml,10,10,1,3,0.05,0.95,0.7852426540124866,3,1.0,1,1.0,1,1.0,1
4869,max_ml,10,10,1,3,0.05,0.95,0.9197833328716905,10,0.0,1,0.0,1,0.0,1
4870,max_ml,10,10,1,3,0.05,0.95,0.8276337861805823,7,1.0,1,1.0,1,1.0,1
4871,max_ml,10,10,1,3,0.05,0.95,0.7033299119618855,4,1.0,1,1.0,1,1.0,1
4872,max_ml,10,10,1,3,0.05,0.95,0.9226883161341972,21,0.0,1,0.0,1,0.0,1
4873,max_ml,10,10,1,3,0.05,0.95,0.9454012238565084,34,0.0,1,0.0,1,0.0,1
4874,max_ml,10,10,1,3,0.05,0.95,0.913222024060457,5,1.0,1,1.0,1,1.0,1
4875,max_ml,10,10,1,3,0.05,0.95,0.5095702103062717,3,1.0,1,1.0,1,1.0,1
4876,max_ml,10,10,1,3,0.05,0.95,0.6588729821949747,8,1.0,1,1.0,1,1.0,1
4877,max_ml,10,10,1,3,0.05,0.95,0.803405529695659,5,1.0,1,1.0,1,1.0,1
4878,max_ml,10,10,1,3,0.05,0.95,0.9290587416020556,44,0.0,1,0.0,1,0.0,1
4879,max_ml,10,10,1,3,0.05,0.95,0.898889476889384,8,0.0,1,0.0,1,0.0,1
4880,max_ml,10,10,1,3,0.05,0.95,0.7341544502309035,4,1.0,1,1.0,1,1.0,1
4881,max_ml,10,10,1,3,0.05,0.95,0.9498445488472322,42,0.0,1,0.0,1,0.0,1
4882,max_ml,10,10,1,3,0.05,0.95,0.9158449461706588,8,1.0,1,1.0,1,1.0,1
4883,max_ml,10,10,1,3,0.05,0.95,0.903837854866026,11,0.0,1,0.0,1,0.0,1
4884,max_ml,10,10,1,3,0.05,0.95,0.8960286872482641,20,0.0,1,0.0,1,0.0,1
4885,max_ml,10,10,1,3,0.05,0.95,0.9361393670349843,7,0.0,0,1.0,1,0.0,0
4886,max_ml,10,10,1,3,0.05,0.95,0.8584359946777212,8,0.0,1,0.0,1,0.0,1
4887,max_ml,10,10,1,3,0.05,0.95,0.9450257572302312,13,0.0,1,0.0,1,0.0,1
4888,max_ml,10,10,1,3,0.05,0.95,0.8638094330676563,7,1.0,1,1.0,1,1.0,1
4889,max_ml,10,10,1,3,0.05,0.95,0.7276870341836519,5,1.0,1,1.0,1,1.0,1
4890,max_ml,10,10,1,3,0.05,0.95,0.9338801160598178,17,0.0,1,0.0,1,0.0,1
4891,max_ml,10,10,1,3,0.05,0.95,0.8417670191870039,8,0.0,1,0.0,1,0.0,1
4892,max_ml,10,10,1,3,0.05,0.95,0.8814466974145335,12,0.0,1,0.0,1,0.0,1
4893,max_ml,10,10,1,3,0.05,0.95,0.899540622380643,14,0.0,1,0.0,1,0.0,1
4894,max_ml,10,10,1,3,0.05,0.95,0.8052079273599771,4,1.0,1,1.0,1,1.0,1
4895,max_ml,10,10,1,3,0.05,0.95,0.8701264139400084,17,0.0,1,0.0,1,0.0,1
4896,max_ml,10,10,1,3,0.05,0.95,0.8758198467799119,6,1.0,1,1.0,1,1.0,1
4897,max_ml,10,10,1,3,0.05,0.95,0.9375641816077528,21,0.0,1,0.0,1,0.0,1
4898,max_ml,10,10,1,3,0.05,0.95,0.7594827433081671,6,1.0,1,1.0,1,1.0,1
4899,max_ml,10,10,1,3,0.05,0.95,0.8439097690805661,4,1.0,1,1.0,1,1.0,1
4900,max_ml,10,10,1,3,0.05,0.95,0.8997710034978728,8,0.0,1,0.0,1,0.0,1
4901,max_ml,10,10,1,3,0.05,0.95,0.9164234713454554,15,0.0,1,0.0,1,0.0,1
4902,max_ml,10,10,1,3,0.05,0.95,0.6607247233658053,2,1.0,1,1.0,1,1.0,1
4903,max_ml,10,10,1,3,0.05,0.95,0.8398027046688176,7,1.0,1,1.0,1,1.0,1
4904,max_ml,10,10,1,3,0.05,0.95,0.8336179287755915,30,0.0,1,0.0,1,0.0,1
4905,max_ml,10,10,1,3,0.05,0.95,0.8685002096921192,4,1.0,1,1.0,1,1.0,1
4906,max_ml,10,10,1,3,0.05,0.95,0.9158463321721328,5,1.0,1,1.0,1,1.0,1
4907,max_ml,10,10,1,3,0.05,0.95,0.8362857910185045,13,0.0,1,0.0,1,0.0,1
4908,max_ml,10,10,1,3,0.05,0.95,0.917445090299183,44,0.0,1,0.0,1,0.0,1
4909,max_ml,10,10,1,3,0.05,0.95,0.9374976184522406,10,0.0,1,0.0,1,0.0,1
4910,max_ml,10,10,1,3,0.05,0.95,0.810582874396061,7,0.0,1,0.0,1,0.0,1
4911,max_ml,10,10,1,3,0.05,0.95,0.9013027872476465,30,0.0,1,0.0,1,0.0,1
4912,max_ml,10,10,1,3,0.05,0.95,0.9446341757424191,10,0.0,1,0.0,1,0.0,1
4913,max_ml,10,10,1,3,0.05,0.95,0.8463753413457116,11,0.0,1,0.0,1,0.0,1
4914,max_ml,10,10,1,3,0.05,0.95,0.6478689185131188,9,1.0,1,1.0,1,1.0,1
4915,max_ml,10,10,1,3,0.05,0.95,0.9084500938607404,5,1.0,1,1.0,1,1.0,1
4916,max_ml,10,10,1,3,0.05,0.95,0.9420538179986964,25,0.0,1,0.0,1,0.0,1
4917,max_ml,10,10,1,3,0.05,0.95,0.7843618344287364,6,0.0,1,0.0,1,0.0,1
4918,max_ml,10,10,1,3,0.05,0.95,0.9485269798231404,7,0.0,1,0.0,1,0.0,1
4919,max_ml,10,10,1,3,0.05,0.95,0.9138398998871888,4,1.0,1,1.0,1,1.0,1
4920,max_ml,10,10,1,3,0.05,0.95,0.7721720117296068,8,0.0,1,0.0,1,0.0,1
4921,max_ml,10,10,1,3,0.05,0.95,0.9325657666674336,14,0.0,1,0.0,1,0.0,1
4922,max_ml,10,10,1,3,0.05,0.95,0.9489956629923404,15,0.0,1,0.0,1,0.0,1
4923,max_ml,10,10,1,3,0.05,0.95,0.8766647990906548,12,0.0,1,0.0,1,0.0,1
4924,max_ml,10,10,1,3,0.05,0.95,0.7512805017874614,5,1.0,1,1.0,1,1.0,1
4925,max_ml,10,10,1,3,0.05,0.95,0.9300377273135012,11,0.0,1,0.0,1,0.0,1
4926,max_ml,10,10,1,3,0.05,0.95,0.7004130854788989,4,1.0,1,1.0,1,1.0,1
4927,max_ml,10,10,1,3,0.05,0.95,0.943417566882117,10,0.0,1,0.0,1,0.0,1
4928,max_ml,10,10,1,3,0.05,0.95,0.8014420076810554,7,1.0,1,1.0,1,1.0,1
4929,max_ml,10,10,1,3,0.05,0.95,0.8599990192645816,7,0.0,1,0.0,1,0.0,1
4930,max_ml,10,10,1,3,0.05,0.95,0.725542490797603,3,1.0,1,1.0,1,1.0,1
4931,max_ml,10,10,1,3,0.05,0.95,0.820950818897581,7,0.0,0,0.0,0,1.0,1
4932,max_ml,10,10,1,3,0.05,0.95,0.9082758755564936,7,1.0,1,1.0,1,1.0,1
4933,max_ml,10,10,1,3,0.05,0.95,0.9293318671770796,15,0.0,1,0.0,1,0.0,1
4934,max_ml,10,10,1,3,0.05,0.95,0.7042610247557157,5,1.0,1,1.0,1,1.0,1
4935,max_ml,10,10,1,3,0.05,0.95,0.8410377968499683,7,0.0,0,0.0,0,1.0,1
4936,max_ml,10,10,1,3,0.05,0.95,0.7826144082669989,7,1.0,1,0.0,0,0.0,0
4937,max_ml,10,10,1,3,0.05,0.95,0.7840925869176895,6,1.0,1,1.0,1,1.0,1
4938,max_ml,10,10,1,3,0.05,0.95,0.9293876404499418,8,1.0,1,1.0,1,1.0,1
4939,max_ml,10,10,1,3,0.05,0.95,0.9368589598092087,37,0.0,1,0.0,1,0.0,1
4940,max_ml,10,10,1,3,0.05,0.95,0.8377575052322976,12,1.0,1,1.0,1,1.0,1
4941,max_ml,10,10,1,3,0.05,0.95,0.940059697159269,18,0.0,1,0.0,1,0.0,1
4942,max_ml,10,10,1,3,0.05,0.95,0.908910712801315,15,0.0,1,0.0,1,0.0,1
4943,max_ml,10,10,1,3,0.05,0.95,0.7667677852616287,4,1.0,1,1.0,1,1.0,1
4944,max_ml,10,10,1,3,0.05,0.95,0.8321557964425498,31,0.0,1,0.0,1,0.0,1
4945,max_ml,10,10,1,3,0.05,0.95,0.8016507572952997,4,1.0,1,1.0,1,1.0,1
4946,max_ml,10,10,1,3,0.05,0.95,0.920168134206653,21,0.0,1,0.0,1,0.0,1
4947,max_ml,10,10,1,3,0.05,0.95,0.6401549133347546,2,1.0,1,1.0,1,1.0,1
4948,max_ml,10,10,1,3,0.05,0.95,0.8527691503711646,7,0.0,1,0.0,1,0.0,1
4949,max_ml,10,10,1,3,0.05,0.95,0.8421135919485587,4,1.0,1,1.0,1,1.0,1
4950,max_ml,10,10,1,3,0.05,0.95,0.9345992763453684,39,0.0,1,0.0,1,0.0,1
4951,max_ml,10,10,1,3,0.05,0.95,0.9098263330535136,9,0.0,1,0.0,1,0.0,1
4952,max_ml,10,10,1,3,0.05,0.95,0.8804663223342714,10,0.0,1,0.0,1,0.0,1
4953,max_ml,10,10,1,3,0.05,0.95,0.8946808785293181,13,0.0,1,0.0,1,0.0,1
4954,max_ml,10,10,1,3,0.05,0.95,0.9452127249626576,10,0.0,1,0.0,1,0.0,1
4955,max_ml,10,10,1,3,0.05,0.95,0.8414077540471003,5,1.0,1,1.0,1,1.0,1
4956,max_ml,10,10,1,3,0.05,0.95,0.8586388880213558,19,0.0,1,0.0,1,0.0,1
4957,max_ml,10,10,1,3,0.05,0.95,0.8219474142929627,7,1.0,1,1.0,1,1.0,1
4958,max_ml,10,10,1,3,0.05,0.95,0.822976990765852,10,0.0,0,0.0,0,1.0,1
4959,max_ml,10,10,1,3,0.05,0.95,0.7410046037093099,13,0.0,1,0.0,1,0.0,1
4960,max_ml,10,10,1,3,0.05,0.95,0.9009706197554114,3,1.0,1,1.0,1,1.0,1
4961,max_ml,10,10,1,3,0.05,0.95,0.890131926770388,15,0.0,1,0.0,1,0.0,1
4962,max_ml,10,10,1,3,0.05,0.95,0.9278724270437496,13,0.0,1,0.0,1,0.0,1
4963,max_ml,10,10,1,3,0.05,0.95,0.902242814537892,20,0.0,1,0.0,1,0.0,1
4964,max_ml,10,10,1,3,0.05,0.95,0.6185340253617301,2,1.0,1,1.0,1,1.0,1
4965,max_ml,10,10,1,3,0.05,0.95,0.949917462436008,56,0.0,1,0.0,1,0.0,1
4966,max_ml,10,10,1,3,0.05,0.95,0.6156863471603712,4,1.0,1,1.0,1,1.0,1
4967,max_ml,10,10,1,3,0.05,0.95,0.8193748680704744,7,1.0,1,1.0,1,1.0,1
4968,max_ml,10,10,1,3,0.05,0.95,0.7896987275938449,6,1.0,1,1.0,1,1.0,1
4969,max_ml,10,10,1,3,0.05,0.95,0.6816358764135091,6,1.0,1,1.0,1,1.0,1
4970,max_ml,10,10,1,3,0.05,0.95,0.8852824630107653,7,1.0,1,1.0,1,0.0,0
4971,max_ml,10,10,1,3,0.05,0.95,0.7968025424538103,13,0.0,1,0.0,1,0.0,1
4972,max_ml,10,10,1,3,0.05,0.95,0.9216693716481328,49,0.0,1,0.0,1,0.0,1
4973,max_ml,10,10,1,3,0.05,0.95,0.8189752895686125,6,1.0,1,1.0,1,1.0,1
4974,max_ml,10,10,1,3,0.05,0.95,0.7873665888764417,8,1.0,1,1.0,1,1.0,1
4975,max_ml,10,10,1,3,0.05,0.95,0.8897371468407969,19,0.0,1,0.0,1,0.0,1
4976,max_ml,10,10,1,3,0.05,0.95,0.93211657681467,10,0.0,1,0.0,1,0.0,1
4977,max_ml,10,10,1,3,0.05,0.95,0.8812026182507167,5,1.0,1,1.0,1,1.0,1
4978,max_ml,10,10,1,3,0.05,0.95,0.8470204035865522,9,0.0,1,0.0,1,0.0,1
4979,max_ml,10,10,1,3,0.05,0.95,0.8005963104634725,5,1.0,1,1.0,1,1.0,1
4980,max_ml,10,10,1,3,0.05,0.95,0.9381279481220416,16,0.0,1,0.0,1,0.0,1
4981,max_ml,10,10,1,3,0.05,0.95,0.945771182175942,4,1.0,1,1.0,1,1.0,1
4982,max_ml,10,10,1,3,0.05,0.95,0.8522592393047059,3,1.0,1,1.0,1,1.0,1
4983,max_ml,10,10,1,3,0.05,0.95,0.7816515604414592,4,1.0,1,1.0,1,1.0,1
4984,max_ml,10,10,1,3,0.05,0.95,0.9066333667931769,3,1.0,1,1.0,1,1.0,1
4985,max_ml,10,10,1,3,0.05,0.95,0.9348113634736972,28,0.0,1,0.0,1,0.0,1
4986,max_ml,10,10,1,3,0.05,0.95,0.8534869539341853,8,1.0,1,1.0,1,1.0,1
4987,max_ml,10,10,1,3,0.05,0.95,0.9084276466348592,21,0.0,1,0.0,1,0.0,1
4988,max_ml,10,10,1,3,0.05,0.95,0.9118548975472084,31,0.0,1,0.0,1,0.0,1
4989,max_ml,10,10,1,3,0.05,0.95,0.9467472659019288,12,0.0,1,0.0,1,0.0,1
4990,max_ml,10,10,1,3,0.05,0.95,0.6939695612950898,3,1.0,1,1.0,1,1.0,1
4991,max_ml,10,10,1,3,0.05,0.95,0.92479044945113,12,0.0,1,0.0,1,0.0,1
4992,max_ml,10,10,1,3,0.05,0.95,0.9457814447687474,9,1.0,1,1.0,1,0.0,0
4993,max_ml,10,10,1,3,0.05,0.95,0.916357288421852,4,1.0,1,1.0,1,1.0,1
4994,max_ml,10,10,1,3,0.05,0.95,0.8894254154483905,11,0.0,1,0.0,1,0.0,1
4995,max_ml,10,10,1,3,0.05,0.95,0.8987157469554301,20,0.0,1,0.0,1,0.0,1
4996,max_ml,10,10,1,3,0.05,0.95,0.7874126391086522,14,0.0,1,0.0,1,0.0,1
4997,max_ml,10,10,1,3,0.05,0.95,0.8242927951986138,6,1.0,1,1.0,1,1.0,1
4998,max_ml,10,10,1,3,0.05,0.95,0.7348173208834455,7,1.0,1,1.0,1,1.0,1
4999,max_ml,10,10,1,3,0.05,0.95,0.9371822162801888,7,1.0,1,1.0,1,1.0,1
5000,max_ml,10,10,1,3,0.05,0.95,0.9447889679656272,121,0.0,1,0.0,1,0.0,1
5001,max_ml,10,10,1,3,0.05,0.95,0.9000704922175347,24,0.0,1,0.0,1,0.0,1
5002,max_ml,10,10,1,3,0.05,0.95,0.9461688210347554,34,0.0,1,0.0,1,0.0,1
5003,max_ml,10,10,1,3,0.05,0.95,0.8209642371721569,14,0.0,1,0.0,1,0.0,1
5004,max_ml,10,10,1,3,0.05,0.95,0.942152797150754,9,0.0,1,0.0,1,0.0,1
5005,max_ml,10,10,1,3,0.05,0.95,0.9495629147642184,13,0.0,1,0.0,1,0.0,1
5006,max_ml,10,10,1,3,0.05,0.95,0.9247651579573762,38,0.0,1,0.0,1,0.0,1
5007,max_ml,10,10,1,3,0.05,0.95,0.851301722425386,9,0.0,1,0.0,1,0.0,1
5008,max_ml,10,10,1,3,0.05,0.95,0.7432912252700926,4,1.0,1,1.0,1,1.0,1
5009,max_ml,10,10,1,3,0.05,0.95,0.8812805567704611,4,1.0,1,1.0,1,1.0,1
5010,max_ml,10,10,1,3,0.05,0.95,0.8992442243481866,16,0.0,1,0.0,1,0.0,1
5011,max_ml,10,10,1,3,0.05,0.95,0.936674571252744,11,0.0,1,0.0,1,0.0,1
5012,max_ml,10,10,1,3,0.05,0.95,0.8647407013697896,5,1.0,1,1.0,1,1.0,1
5013,max_ml,10,10,1,3,0.05,0.95,0.9005813792383967,8,1.0,1,1.0,1,1.0,1
5014,max_ml,10,10,1,3,0.05,0.95,0.89950327502389,8,1.0,1,1.0,1,1.0,1
5015,max_ml,10,10,1,3,0.05,0.95,0.9321685395846449,4,1.0,1,1.0,1,1.0,1
5016,max_ml,10,10,1,3,0.05,0.95,0.9273155337120222,37,0.0,1,0.0,1,0.0,1
5017,max_ml,10,10,1,3,0.05,0.95,0.637082833140831,10,1.0,1,1.0,1,1.0,1
5018,max_ml,10,10,1,3,0.05,0.95,0.9435691230654832,12,0.0,1,0.0,1,0.0,1
5019,max_ml,10,10,1,3,0.05,0.95,0.9395421022373216,8,0.0,1,0.0,1,0.0,1
5020,max_ml,10,10,1,3,0.05,0.95,0.9031608613501684,32,0.0,1,0.0,1,0.0,1
5021,max_ml,10,10,1,3,0.05,0.95,0.8432328138283188,9,0.0,1,0.0,1,0.0,1
5022,max_ml,10,10,1,3,0.05,0.95,0.936744178378936,12,0.0,1,0.0,1,0.0,1
5023,max_ml,10,10,1,3,0.05,0.95,0.9023580288641512,12,0.0,1,0.0,1,0.0,1
5024,max_ml,10,10,1,3,0.05,0.95,0.8310990428863619,11,0.0,1,0.0,1,0.0,1
5025,max_ml,10,10,1,3,0.05,0.95,0.7737263306028282,10,0.0,1,0.0,1,0.0,1
5026,max_ml,10,10,1,3,0.05,0.95,0.8986112733381498,11,0.0,1,0.0,1,0.0,1
5027,max_ml,10,10,1,3,0.05,0.95,0.8474221794984509,6,1.0,1,1.0,1,1.0,1
5028,max_ml,10,10,1,3,0.05,0.95,0.8552397501366964,4,1.0,1,1.0,1,1.0,1
5029,max_ml,10,10,1,3,0.05,0.95,0.9086756405742432,8,0.0,0,0.0,0,1.0,1
5030,max_ml,10,10,1,3,0.05,0.95,0.6096914113932969,2,1.0,1,1.0,1,1.0,1
5031,max_ml,10,10,1,3,0.05,0.95,0.924213818034548,12,0.0,1,0.0,1,0.0,1
5032,max_ml,10,10,1,3,0.05,0.95,0.8390352017391849,7,1.0,1,1.0,1,1.0,1
5033,max_ml,10,10,1,3,0.05,0.95,0.9365105611954831,8,0.0,1,0.0,1,0.0,1
5034,max_ml,10,10,1,3,0.05,0.95,0.9315035859247234,25,0.0,1,0.0,1,0.0,1
5035,max_ml,10,10,1,3,0.05,0.95,0.931973612683496,11,0.0,1,0.0,1,0.0,1
5036,max_ml,10,10,1,3,0.05,0.95,0.829553994351801,5,1.0,1,1.0,1,0.0,0
5037,max_ml,10,10,1,3,0.05,0.95,0.8698168530319047,25,0.0,1,0.0,1,0.0,1
5038,max_ml,10,10,1,3,0.05,0.95,0.916955547331767,51,0.0,1,0.0,1,0.0,1
5039,max_ml,10,10,1,3,0.05,0.95,0.8338996531665805,7,0.0,1,0.0,1,0.0,1
5040,max_ml,10,10,1,3,0.05,0.95,0.8920938645354214,11,0.0,1,0.0,1,0.0,1
5041,max_ml,10,10,1,3,0.05,0.95,0.8784788368424719,16,0.0,1,0.0,1,0.0,1
5042,max_ml,10,10,1,3,0.05,0.95,0.7727116006670861,12,0.0,1,0.0,1,0.0,1
5043,max_ml,10,10,1,3,0.05,0.95,0.7512805422497685,4,1.0,1,1.0,1,1.0,1
5044,max_ml,10,10,1,3,0.05,0.95,0.782959725244468,6,1.0,1,1.0,1,1.0,1
5045,max_ml,10,10,1,3,0.05,0.95,0.7987267754381057,15,0.0,1,0.0,1,0.0,1
5046,max_ml,10,10,1,3,0.05,0.95,0.6866742373032104,6,1.0,1,1.0,1,1.0,1
5047,max_ml,10,10,1,3,0.05,0.95,0.7094898779374185,7,1.0,1,1.0,1,1.0,1
5048,max_ml,10,10,1,3,0.05,0.95,0.7821301806556469,13,0.0,1,0.0,1,0.0,1
5049,max_ml,10,10,1,3,0.05,0.95,0.8989520780222101,23,0.0,1,0.0,1,0.0,1
5050,max_ml,10,10,1,3,0.05,0.95,0.7963096289484457,10,0.0,1,0.0,1,0.0,1
5051,max_ml,10,10,1,3,0.05,0.95,0.8711771972797135,4,1.0,1,1.0,1,1.0,1
5052,max_ml,10,10,1,3,0.05,0.95,0.9164440137430102,7,0.0,1,0.0,1,0.0,1
5053,max_ml,10,10,1,3,0.05,0.95,0.9440471644485996,4,1.0,1,1.0,1,1.0,1
5054,max_ml,10,10,1,3,0.05,0.95,0.9101893585881148,37,0.0,1,0.0,1,0.0,1
5055,max_ml,10,10,1,3,0.05,0.95,0.9423295691961988,18,0.0,1,0.0,1,0.0,1
5056,max_ml,10,10,1,3,0.05,0.95,0.9169055943484492,16,0.0,1,0.0,1,0.0,1
5057,max_ml,10,10,1,3,0.05,0.95,0.9227885181770396,6,1.0,1,1.0,1,1.0,1
5058,max_ml,10,10,1,3,0.05,0.95,0.8999388207259835,36,0.0,1,0.0,1,0.0,1
5059,max_ml,10,10,1,3,0.05,0.95,0.8107283585442789,16,0.0,1,0.0,1,0.0,1
5060,max_ml,10,10,1,3,0.05,0.95,0.8695179037403442,5,1.0,1,1.0,1,1.0,1
5061,max_ml,10,10,1,3,0.05,0.95,0.8891528922211832,4,1.0,1,1.0,1,1.0,1
5062,max_ml,10,10,1,3,0.05,0.95,0.940673656509096,17,0.0,1,0.0,1,0.0,1
5063,max_ml,10,10,1,3,0.05,0.95,0.9036602861279284,9,0.0,1,0.0,1,0.0,1
5064,max_ml,10,10,1,3,0.05,0.95,0.8694886814744979,6,1.0,1,1.0,1,1.0,1
5065,max_ml,10,10,1,3,0.05,0.95,0.9456498971349864,9,1.0,1,1.0,1,1.0,1
5066,max_ml,10,10,1,3,0.05,0.95,0.8901797126842265,4,1.0,1,1.0,1,1.0,1
5067,max_ml,10,10,1,3,0.05,0.95,0.9306708945162772,7,1.0,1,1.0,1,1.0,1
5068,max_ml,10,10,1,3,0.05,0.95,0.9441024020029384,21,0.0,1,0.0,1,0.0,1
5069,max_ml,10,10,1,3,0.05,0.95,0.930197713621852,32,0.0,1,0.0,1,0.0,1
5070,max_ml,10,10,1,3,0.05,0.95,0.930708122911216,7,1.0,1,1.0,1,0.0,0
5071,max_ml,10,10,1,3,0.05,0.95,0.7571606821389665,5,1.0,1,1.0,1,1.0,1
5072,max_ml,10,10,1,3,0.05,0.95,0.9046262606507012,11,0.0,1,0.0,1,0.0,1
5073,max_ml,10,10,1,3,0.05,0.95,0.944709970236022,39,0.0,1,0.0,1,0.0,1
5074,max_ml,10,10,1,3,0.05,0.95,0.7579806453390617,18,0.0,1,0.0,1,0.0,1
5075,max_ml,10,10,1,3,0.05,0.95,0.946706764088904,42,0.0,1,0.0,1,0.0,1
5076,max_ml,10,10,1,3,0.05,0.95,0.9193843614919918,10,0.0,1,0.0,1,0.0,1
5077,max_ml,10,10,1,3,0.05,0.95,0.9299551460040456,17,0.0,1,0.0,1,0.0,1
5078,max_ml,10,10,1,3,0.05,0.95,0.8849261240794442,9,0.0,0,1.0,1,1.0,1
5079,max_ml,10,10,1,3,0.05,0.95,0.8877049772138098,13,0.0,1,0.0,1,0.0,1
5080,max_ml,10,10,1,3,0.05,0.95,0.9429050131553052,4,1.0,1,1.0,1,1.0,1
5081,max_ml,10,10,1,3,0.05,0.95,0.9001557066312543,6,0.0,1,0.0,1,0.0,1
5082,max_ml,10,10,1,3,0.05,0.95,0.873169267080915,6,1.0,1,1.0,1,1.0,1
5083,max_ml,10,10,1,3,0.05,0.95,0.8962234968727765,19,0.0,1,0.0,1,0.0,1
5084,max_ml,10,10,1,3,0.05,0.95,0.691755356372096,5,1.0,1,1.0,1,1.0,1
5085,max_ml,10,10,1,3,0.05,0.95,0.6859654697061244,7,1.0,1,1.0,1,0.0,0
5086,max_ml,10,10,1,3,0.05,0.95,0.7582940333912483,7,1.0,1,1.0,1,1.0,1
5087,max_ml,10,10,1,3,0.05,0.95,0.941418874628142,6,1.0,1,1.0,1,1.0,1
5088,max_ml,10,10,1,3,0.05,0.95,0.8239791854244778,14,0.0,0,0.0,0,1.0,1
5089,max_ml,10,10,1,3,0.05,0.95,0.9278529233004438,11,0.0,0,1.0,1,1.0,1
5090,max_ml,10,10,1,3,0.05,0.95,0.7655919546212424,7,0.0,1,0.0,1,0.0,1
5091,max_ml,10,10,1,3,0.05,0.95,0.8382698620850678,22,0.0,1,0.0,1,0.0,1
5092,max_ml,10,10,1,3,0.05,0.95,0.9350557286575534,8,0.0,1,0.0,1,0.0,1
5093,max_ml,10,10,1,3,0.05,0.95,0.9457702730853856,19,0.0,1,0.0,1,0.0,1
5094,max_ml,10,10,1,3,0.05,0.95,0.8089057234417871,4,1.0,1,1.0,1,1.0,1
5095,max_ml,10,10,1,3,0.05,0.95,0.8524234855594036,14,0.0,1,0.0,1,0.0,1
5096,max_ml,10,10,1,3,0.05,0.95,0.8808966413222575,17,0.0,1,0.0,1,0.0,1
5097,max_ml,10,10,1,3,0.05,0.95,0.9177138320890716,4,1.0,1,1.0,1,1.0,1
5098,max_ml,10,10,1,3,0.05,0.95,0.837044734699127,15,0.0,1,0.0,1,0.0,1
5099,max_ml,10,10,1,3,0.05,0.95,0.7868926117516541,5,1.0,1,1.0,1,1.0,1
5100,max_ml,10,10,1,3,0.05,0.95,0.9093409734805104,20,0.0,1,0.0,1,0.0,1
5101,max_ml,10,10,1,3,0.05,0.95,0.7826690779246387,6,1.0,1,1.0,1,1.0,1
5102,max_ml,10,10,1,3,0.05,0.95,0.7900687580316154,5,1.0,1,1.0,1,1.0,1
5103,max_ml,10,10,1,3,0.05,0.95,0.9432194235073044,6,1.0,1,1.0,1,1.0,1
5104,max_ml,10,10,1,3,0.05,0.95,0.9002016718412942,11,0.0,1,0.0,1,0.0,1
5105,max_ml,10,10,1,3,0.05,0.95,0.9075812994347692,19,0.0,1,0.0,1,0.0,1
5106,max_ml,10,10,1,3,0.05,0.95,0.8424252477540116,3,1.0,1,1.0,1,1.0,1
5107,max_ml,10,10,1,3,0.05,0.95,0.8249369299920536,3,1.0,1,1.0,1,1.0,1
5108,max_ml,10,10,1,3,0.05,0.95,0.8383451574029844,2,1.0,1,1.0,1,1.0,1
5109,max_ml,10,10,1,3,0.05,0.95,0.948481828848889,15,0.0,1,0.0,1,0.0,1
5110,max_ml,10,10,1,3,0.05,0.95,0.8608618538789883,10,0.0,1,0.0,1,0.0,1
5111,max_ml,10,10,1,3,0.05,0.95,0.8269961847681672,17,0.0,1,0.0,1,0.0,1
5112,max_ml,10,10,1,3,0.05,0.95,0.8517208214795362,18,0.0,1,0.0,1,0.0,1
5113,max_ml,10,10,1,3,0.05,0.95,0.8637793245954737,2,1.0,1,1.0,1,1.0,1
5114,max_ml,10,10,1,3,0.05,0.95,0.9450271771152708,30,0.0,1,0.0,1,0.0,1
5115,max_ml,10,10,1,3,0.05,0.95,0.9368773493833076,12,0.0,1,0.0,1,0.0,1
5116,max_ml,10,10,1,3,0.05,0.95,0.9280843493181982,17,0.0,1,0.0,1,0.0,1
5117,max_ml,10,10,1,3,0.05,0.95,0.924805836635671,12,1.0,1,1.0,1,1.0,1
5118,max_ml,10,10,1,3,0.05,0.95,0.8987202946231051,4,1.0,1,1.0,1,1.0,1
5119,max_ml,10,10,1,3,0.05,0.95,0.8825356592392588,10,0.0,1,0.0,1,0.0,1
5120,max_ml,10,10,1,3,0.05,0.95,0.9385124825913376,37,0.0,1,0.0,1,0.0,1
5121,max_ml,10,10,1,3,0.05,0.95,0.7561801139721452,4,1.0,1,1.0,1,1.0,1
5122,max_ml,10,10,1,3,0.05,0.95,0.9286525878417474,17,0.0,1,0.0,1,0.0,1
5123,max_ml,10,10,1,3,0.05,0.95,0.9179585137547736,22,0.0,1,0.0,1,0.0,1
5124,max_ml,10,10,1,3,0.05,0.95,0.92258740067401,12,0.0,1,0.0,1,0.0,1
5125,max_ml,10,10,1,3,0.05,0.95,0.7912463635988009,12,1.0,1,1.0,1,1.0,1
5126,max_ml,10,10,1,3,0.05,0.95,0.8674325789552975,8,1.0,1,1.0,1,0.0,0
5127,max_ml,10,10,1,3,0.05,0.95,0.9454341206512308,12,0.0,1,0.0,1,0.0,1
5128,max_ml,10,10,1,3,0.05,0.95,0.9476234323174818,16,0.0,1,0.0,1,0.0,1
5129,max_ml,10,10,1,3,0.05,0.95,0.8371911911435012,20,0.0,1,0.0,1,0.0,1
5130,max_ml,10,10,1,3,0.05,0.95,0.8902626990085476,9,0.0,1,0.0,1,0.0,1
5131,max_ml,10,10,1,3,0.05,0.95,0.8150150534386281,5,1.0,1,1.0,1,1.0,1
5132,max_ml,10,10,1,3,0.05,0.95,0.6866275544086267,4,1.0,1,1.0,1,1.0,1
5133,max_ml,10,10,1,3,0.05,0.95,0.9406682375453508,22,0.0,1,0.0,1,0.0,1
5134,max_ml,10,10,1,3,0.05,0.95,0.9163874482524824,28,0.0,1,0.0,1,0.0,1
5135,max_ml,10,10,1,3,0.05,0.95,0.8440096541870882,4,1.0,1,1.0,1,1.0,1
5136,max_ml,10,10,1,3,0.05,0.95,0.8912517419900808,12,0.0,0,0.0,0,1.0,1
5137,max_ml,10,10,1,3,0.05,0.95,0.9302038316212132,5,1.0,1,1.0,1,1.0,1
5138,max_ml,10,10,1,3,0.05,0.95,0.9076630612380032,7,1.0,1,1.0,1,1.0,1
5139,max_ml,10,10,1,3,0.05,0.95,0.9081515249806478,15,0.0,1,0.0,1,0.0,1
5140,max_ml,10,10,1,3,0.05,0.95,0.7624996689626228,7,0.0,1,0.0,1,0.0,1
5141,max_ml,10,10,1,3,0.05,0.95,0.808639980416417,3,1.0,1,1.0,1,1.0,1
5142,max_ml,10,10,1,3,0.05,0.95,0.8265768756738442,4,1.0,1,1.0,1,1.0,1
5143,max_ml,10,10,1,3,0.05,0.95,0.8789446208704706,9,0.0,1,0.0,1,0.0,1
5144,max_ml,10,10,1,3,0.05,0.95,0.9135417607227164,8,0.0,1,0.0,1,0.0,1
5145,max_ml,10,10,1,3,0.05,0.95,0.7137706122504792,9,1.0,1,1.0,1,1.0,1
5146,max_ml,10,10,1,3,0.05,0.95,0.7692455529976338,5,1.0,1,1.0,1,0.0,0
5147,max_ml,10,10,1,3,0.05,0.95,0.8905268434561096,11,0.0,1,0.0,1,0.0,1
5148,max_ml,10,10,1,3,0.05,0.95,0.8642352993057599,7,1.0,1,1.0,1,1.0,1
5149,max_ml,10,10,1,3,0.05,0.95,0.9208243728360236,11,0.0,1,0.0,1,0.0,1
5150,max_ml,10,10,1,3,0.05,0.95,0.8582450131220084,7,0.0,1,0.0,1,0.0,1
5151,max_ml,10,10,1,3,0.05,0.95,0.9012294747149306,19,0.0,1,0.0,1,0.0,1
5152,max_ml,10,10,1,3,0.05,0.95,0.935422320931918,36,0.0,1,0.0,1,0.0,1
5153,max_ml,10,10,1,3,0.05,0.95,0.908545224378936,36,0.0,1,0.0,1,0.0,1
5154,max_ml,10,10,1,3,0.05,0.95,0.8008513433117684,8,1.0,1,1.0,1,0.0,0
5155,max_ml,10,10,1,3,0.05,0.95,0.9350708222016368,28,0.0,1,0.0,1,0.0,1
5156,max_ml,10,10,1,3,0.05,0.95,0.9018745407028664,12,0.0,1,0.0,1,0.0,1
5157,max_ml,10,10,1,3,0.05,0.95,0.9125565855118076,5,1.0,1,1.0,1,1.0,1
5158,max_ml,10,10,1,3,0.05,0.95,0.9130397365481666,38,0.0,1,0.0,1,0.0,1
5159,max_ml,10,10,1,3,0.05,0.95,0.9171319021708478,23,0.0,1,0.0,1,0.0,1
5160,max_ml,10,10,1,3,0.05,0.95,0.7510488443630191,3,1.0,1,1.0,1,1.0,1
5161,max_ml,10,10,1,3,0.05,0.95,0.9056737196936308,7,0.0,1,0.0,1,0.0,1
5162,max_ml,10,10,1,3,0.05,0.95,0.9259772005531776,11,0.0,1,0.0,1,0.0,1
5163,max_ml,10,10,1,3,0.05,0.95,0.8756747421049265,15,0.0,0,0.0,0,1.0,1
5164,max_ml,10,10,1,3,0.05,0.95,0.8632924864234494,4,1.0,1,1.0,1,1.0,1
5165,max_ml,10,10,1,3,0.05,0.95,0.877936344156732,13,0.0,1,0.0,1,0.0,1
5166,max_ml,10,10,1,3,0.05,0.95,0.9290819129406463,7,1.0,1,1.0,1,1.0,1
5167,max_ml,10,10,1,3,0.05,0.95,0.912505652895139,10,1.0,1,1.0,1,1.0,1
5168,max_ml,10,10,1,3,0.05,0.95,0.9206601889957547,7,1.0,1,1.0,1,1.0,1
5169,max_ml,10,10,1,3,0.05,0.95,0.8292707206198852,6,1.0,1,1.0,1,1.0,1
5170,max_ml,10,10,1,3,0.05,0.95,0.9199367156550744,21,0.0,1,0.0,1,0.0,1
5171,max_ml,10,10,1,3,0.05,0.95,0.9266590657836437,20,0.0,1,0.0,1,0.0,1
5172,max_ml,10,10,1,3,0.05,0.95,0.9356555324709516,23,0.0,1,0.0,1,0.0,1
5173,max_ml,10,10,1,3,0.05,0.95,0.9257214292260034,30,0.0,1,0.0,1,0.0,1
5174,max_ml,10,10,1,3,0.05,0.95,0.8522699021842262,4,1.0,1,1.0,1,1.0,1
5175,max_ml,10,10,1,3,0.05,0.95,0.9034170196940526,13,0.0,1,0.0,1,0.0,1
5176,max_ml,10,10,1,3,0.05,0.95,0.7940223644488603,10,0.0,1,0.0,1,0.0,1
5177,max_ml,10,10,1,3,0.05,0.95,0.92766342284408,13,0.0,1,0.0,1,0.0,1
5178,max_ml,10,10,1,3,0.05,0.95,0.9335643698352164,39,0.0,1,0.0,1,0.0,1
5179,max_ml,10,10,1,3,0.05,0.95,0.8421520852606845,5,1.0,1,1.0,1,1.0,1
5180,max_ml,10,10,1,3,0.05,0.95,0.9011468185430122,13,0.0,1,0.0,1,0.0,1
5181,max_ml,10,10,1,3,0.05,0.95,0.804974595755206,9,1.0,1,1.0,1,1.0,1
5182,max_ml,10,10,1,3,0.05,0.95,0.8906379192569117,8,0.0,1,0.0,1,0.0,1
5183,max_ml,10,10,1,3,0.05,0.95,0.8322884473545968,4,1.0,1,1.0,1,1.0,1
5184,max_ml,10,10,1,3,0.05,0.95,0.9264963300123652,29,0.0,1,0.0,1,0.0,1
5185,max_ml,10,10,1,3,0.05,0.95,0.6229136580307564,3,1.0,1,1.0,1,1.0,1
5186,max_ml,10,10,1,3,0.05,0.95,0.7413980183964575,15,0.0,0,0.0,0,1.0,1
5187,max_ml,10,10,1,3,0.05,0.95,0.867706721209436,14,0.0,1,0.0,1,0.0,1
5188,max_ml,10,10,1,3,0.05,0.95,0.7584212581018699,10,1.0,1,1.0,1,1.0,1
5189,max_ml,10,10,1,3,0.05,0.95,0.9427363447209536,23,0.0,1,0.0,1,0.0,1
5190,max_ml,10,10,1,3,0.05,0.95,0.9342090198604004,8,0.0,1,0.0,1,0.0,1
5191,max_ml,10,10,1,3,0.05,0.95,0.7635839311726231,3,1.0,1,1.0,1,1.0,1
5192,max_ml,10,10,1,3,0.05,0.95,0.9312513496672632,12,0.0,1,0.0,1,0.0,1
5193,max_ml,10,10,1,3,0.05,0.95,0.8989404275771374,12,0.0,1,0.0,1,0.0,1
5194,max_ml,10,10,1,3,0.05,0.95,0.9117138629075892,4,1.0,1,1.0,1,1.0,1
5195,max_ml,10,10,1,3,0.05,0.95,0.8452486155592143,23,0.0,1,0.0,1,0.0,1
5196,max_ml,10,10,1,3,0.05,0.95,0.8622256883454821,5,1.0,1,1.0,1,1.0,1
5197,max_ml,10,10,1,3,0.05,0.95,0.8830470889146466,7,0.0,1,0.0,1,0.0,1
5198,max_ml,10,10,1,3,0.05,0.95,0.8229026499793922,4,1.0,1,1.0,1,1.0,1
5199,max_ml,10,10,1,3,0.05,0.95,0.918842603468472,21,0.0,1,0.0,1,0.0,1
5200,max_ml,10,10,1,3,0.05,0.95,0.640320438167467,5,1.0,1,1.0,1,1.0,1
5201,max_ml,10,10,1,3,0.05,0.95,0.902777782846558,7,1.0,1,1.0,1,1.0,1
5202,max_ml,10,10,1,3,0.05,0.95,0.8987007591813615,34,0.0,1,0.0,1,0.0,1
5203,max_ml,10,10,1,3,0.05,0.95,0.8876437234982494,19,0.0,1,0.0,1,0.0,1
5204,max_ml,10,10,1,3,0.05,0.95,0.9376690820400646,7,0.0,0,0.0,0,1.0,1
5205,max_ml,10,10,1,3,0.05,0.95,0.910629387491596,9,0.0,1,0.0,1,0.0,1
5206,max_ml,10,10,1,3,0.05,0.95,0.6559027443650777,6,1.0,1,1.0,1,1.0,1
5207,max_ml,10,10,1,3,0.05,0.95,0.883492877424145,11,1.0,1,1.0,1,1.0,1
5208,max_ml,10,10,1,3,0.05,0.95,0.8312380210587714,2,1.0,1,1.0,1,1.0,1
5209,max_ml,10,10,1,3,0.05,0.95,0.868528178951869,11,0.0,1,0.0,1,0.0,1
5210,max_ml,10,10,1,3,0.05,0.95,0.8102091675477369,4,1.0,1,1.0,1,1.0,1
5211,max_ml,10,10,1,3,0.05,0.95,0.9344113740083894,14,0.0,1,0.0,1,0.0,1
5212,max_ml,10,10,1,3,0.05,0.95,0.8548734349146875,4,1.0,1,1.0,1,1.0,1
5213,max_ml,10,10,1,3,0.05,0.95,0.8459581932706312,4,1.0,1,1.0,1,1.0,1
5214,max_ml,10,10,1,3,0.05,0.95,0.8752354124796308,13,0.0,1,0.0,1,0.0,1
5215,max_ml,10,10,1,3,0.05,0.95,0.8187262187437037,4,1.0,1,1.0,1,1.0,1
5216,max_ml,10,10,1,3,0.05,0.95,0.840729671014833,9,0.0,1,0.0,1,0.0,1
5217,max_ml,10,10,1,3,0.05,0.95,0.9256477956915964,5,1.0,1,1.0,1,1.0,1
5218,max_ml,10,10,1,3,0.05,0.95,0.9385318535134888,8,1.0,1,1.0,1,1.0,1
5219,max_ml,10,10,1,3,0.05,0.95,0.9161337992928944,9,0.0,1,0.0,1,0.0,1
5220,max_ml,10,10,1,3,0.05,0.95,0.866301113251212,16,0.0,1,0.0,1,0.0,1
5221,max_ml,10,10,1,3,0.05,0.95,0.9338004482623702,20,0.0,1,0.0,1,0.0,1
5222,max_ml,10,10,1,3,0.05,0.95,0.8725150733465263,8,1.0,1,1.0,1,1.0,1
5223,max_ml,10,10,1,3,0.05,0.95,0.9420817670598602,15,0.0,1,0.0,1,0.0,1
5224,max_ml,10,10,1,3,0.05,0.95,0.8859454311551449,8,0.0,1,0.0,1,0.0,1
5225,max_ml,10,10,1,3,0.05,0.95,0.9127471883414576,44,0.0,1,0.0,1,0.0,1
5226,max_ml,10,10,1,3,0.05,0.95,0.9449934501804989,41,0.0,1,0.0,1,0.0,1
5227,max_ml,10,10,1,3,0.05,0.95,0.901794405867163,9,1.0,1,1.0,1,1.0,1
5228,max_ml,10,10,1,3,0.05,0.95,0.9002472257720606,10,0.0,1,0.0,1,0.0,1
5229,max_ml,10,10,1,3,0.05,0.95,0.933993949080384,24,0.0,1,0.0,1,0.0,1
5230,max_ml,10,10,1,3,0.05,0.95,0.9467976786690672,20,0.0,1,0.0,1,0.0,1
5231,max_ml,10,10,1,3,0.05,0.95,0.8913610716948717,11,1.0,1,1.0,1,1.0,1
5232,max_ml,10,10,1,3,0.05,0.95,0.6462765322619748,8,1.0,1,1.0,1,1.0,1
5233,max_ml,10,10,1,3,0.05,0.95,0.7454669023723639,5,1.0,1,1.0,1,1.0,1
5234,max_ml,10,10,1,3,0.05,0.95,0.6367328297495431,5,1.0,1,1.0,1,1.0,1
5235,max_ml,10,10,1,3,0.05,0.95,0.9033655455178916,14,0.0,0,1.0,1,1.0,1
5236,max_ml,10,10,1,3,0.05,0.95,0.9291774077889844,36,0.0,1,0.0,1,0.0,1
5237,max_ml,10,10,1,3,0.05,0.95,0.8896268740022749,7,1.0,1,1.0,1,1.0,1
5238,max_ml,10,10,1,3,0.05,0.95,0.8796441316759,7,1.0,1,1.0,1,1.0,1
5239,max_ml,10,10,1,3,0.05,0.95,0.8574497973390148,6,1.0,1,1.0,1,1.0,1
5240,max_ml,10,10,1,3,0.05,0.95,0.9499650864758016,45,0.0,1,0.0,1,0.0,1
5241,max_ml,10,10,1,3,0.05,0.95,0.9419041353637816,72,0.0,1,0.0,1,0.0,1
5242,max_ml,10,10,1,3,0.05,0.95,0.888073428532579,6,1.0,1,1.0,1,1.0,1
5243,max_ml,10,10,1,3,0.05,0.95,0.9269081558800866,11,1.0,1,1.0,1,1.0,1
5244,max_ml,10,10,1,3,0.05,0.95,0.9458802040487628,10,0.0,1,0.0,1,0.0,1
5245,max_ml,10,10,1,3,0.05,0.95,0.9314085109565632,5,1.0,1,1.0,1,1.0,1
5246,max_ml,10,10,1,3,0.05,0.95,0.9416827071948092,23,0.0,1,0.0,1,0.0,1
5247,max_ml,10,10,1,3,0.05,0.95,0.8786717164768445,15,0.0,0,1.0,1,0.0,0
5248,max_ml,10,10,1,3,0.05,0.95,0.9492387720576776,16,0.0,1,0.0,1,0.0,1
5249,max_ml,10,10,1,3,0.05,0.95,0.8787986164522751,4,1.0,1,1.0,1,1.0,1
5250,max_ml,10,10,1,3,0.05,0.95,0.7369699010416328,9,1.0,1,1.0,1,1.0,1
5251,max_ml,10,10,1,3,0.05,0.95,0.9394352804798622,22,0.0,1,0.0,1,0.0,1
5252,max_ml,10,10,1,3,0.05,0.95,0.9471794629865548,8,0.0,1,0.0,1,0.0,1
5253,max_ml,10,10,1,3,0.05,0.95,0.8522866317660239,12,0.0,1,0.0,1,0.0,1
5254,max_ml,10,10,1,3,0.05,0.95,0.898864313766803,8,1.0,1,1.0,1,1.0,1
5255,max_ml,10,10,1,3,0.05,0.95,0.9319872977081736,18,0.0,1,0.0,1,0.0,1
5256,max_ml,10,10,1,3,0.05,0.95,0.9018817951997008,24,0.0,1,0.0,1,0.0,1
5257,max_ml,10,10,1,3,0.05,0.95,0.8360924855829367,9,0.0,1,0.0,1,0.0,1
5258,max_ml,10,10,1,3,0.05,0.95,0.7278365905900807,6,1.0,1,1.0,1,1.0,1
5259,max_ml,10,10,1,3,0.05,0.95,0.8532571209874734,5,1.0,1,1.0,1,1.0,1
5260,max_ml,10,10,1,3,0.05,0.95,0.9380978011458062,18,0.0,1,0.0,1,0.0,1
5261,max_ml,10,10,1,3,0.05,0.95,0.7953067248489694,6,1.0,1,1.0,1,1.0,1
5262,max_ml,10,10,1,3,0.05,0.95,0.9414400847459904,55,0.0,1,0.0,1,0.0,1
5263,max_ml,10,10,1,3,0.05,0.95,0.913975524780569,3,1.0,1,1.0,1,1.0,1
5264,max_ml,10,10,1,3,0.05,0.95,0.8634284688016874,7,1.0,1,1.0,1,1.0,1
5265,max_ml,10,10,1,3,0.05,0.95,0.8101075525237001,2,1.0,1,1.0,1,1.0,1
5266,max_ml,10,10,1,3,0.05,0.95,0.8405523450437296,10,1.0,1,1.0,1,1.0,1
5267,max_ml,10,10,1,3,0.05,0.95,0.8490977846594505,10,1.0,1,1.0,1,1.0,1
5268,max_ml,10,10,1,3,0.05,0.95,0.8536001946004143,4,1.0,1,1.0,1,1.0,1
5269,max_ml,10,10,1,3,0.05,0.95,0.8635260350552875,21,0.0,1,0.0,1,0.0,1
5270,max_ml,10,10,1,3,0.05,0.95,0.892948757275956,7,1.0,1,1.0,1,1.0,1
5271,max_ml,10,10,1,3,0.05,0.95,0.8860531771053745,23,0.0,1,0.0,1,0.0,1
5272,max_ml,10,10,1,3,0.05,0.95,0.9147594448444506,5,1.0,1,1.0,1,1.0,1
5273,max_ml,10,10,1,3,0.05,0.95,0.8232461145841996,6,0.0,1,0.0,1,0.0,1
5274,max_ml,10,10,1,3,0.05,0.95,0.9098532409909308,16,0.0,1,0.0,1,0.0,1
5275,max_ml,10,10,1,3,0.05,0.95,0.9424861474443827,31,0.0,1,0.0,1,0.0,1
5276,max_ml,10,10,1,3,0.05,0.95,0.8975593065833931,10,1.0,1,1.0,1,1.0,1
5277,max_ml,10,10,1,3,0.05,0.95,0.847368630579207,20,0.0,1,0.0,1,0.0,1
5278,max_ml,10,10,1,3,0.05,0.95,0.9469691228407324,42,0.0,1,0.0,1,0.0,1
5279,max_ml,10,10,1,3,0.05,0.95,0.6782484502534598,5,1.0,1,1.0,1,1.0,1
5280,max_ml,10,10,1,3,0.05,0.95,0.8848502167283077,2,1.0,1,1.0,1,1.0,1
5281,max_ml,10,10,1,3,0.05,0.95,0.8517392620079532,5,1.0,1,1.0,1,1.0,1
5282,max_ml,10,10,1,3,0.05,0.95,0.8938868914774627,13,0.0,1,0.0,1,0.0,1
5283,max_ml,10,10,1,3,0.05,0.95,0.9428139016333764,12,1.0,1,1.0,1,1.0,1
5284,max_ml,10,10,1,3,0.05,0.95,0.9404244637164788,29,0.0,1,0.0,1,0.0,1
5285,max_ml,10,10,1,3,0.05,0.95,0.9253068664724644,11,0.0,0,0.0,0,1.0,1
5286,max_ml,10,10,1,3,0.05,0.95,0.9031422102726416,14,0.0,1,0.0,1,0.0,1
5287,max_ml,10,10,1,3,0.05,0.95,0.9494753408962344,28,0.0,1,0.0,1,0.0,1
5288,max_ml,10,10,1,3,0.05,0.95,0.8416785609128066,7,0.0,0,0.0,0,1.0,1
5289,max_ml,10,10,1,3,0.05,0.95,0.8930869773780367,9,0.0,1,0.0,1,0.0,1
5290,max_ml,10,10,1,3,0.05,0.95,0.8314529524006062,6,1.0,1,1.0,1,1.0,1
5291,max_ml,10,10,1,3,0.05,0.95,0.8814161309374896,4,1.0,1,1.0,1,1.0,1
5292,max_ml,10,10,1,3,0.05,0.95,0.9320322571389056,5,1.0,1,1.0,1,1.0,1
5293,max_ml,10,10,1,3,0.05,0.95,0.8709190089882164,8,1.0,1,1.0,1,1.0,1
5294,max_ml,10,10,1,3,0.05,0.95,0.9306856183518716,11,0.0,0,1.0,1,1.0,1
5295,max_ml,10,10,1,3,0.05,0.95,0.8837923846596089,11,0.0,1,0.0,1,0.0,1
5296,max_ml,10,10,1,3,0.05,0.95,0.9102976287253068,23,0.0,1,0.0,1,0.0,1
5297,max_ml,10,10,1,3,0.05,0.95,0.7989919518735757,8,1.0,1,1.0,1,1.0,1
5298,max_ml,10,10,1,3,0.05,0.95,0.8240707623008336,3,1.0,1,1.0,1,1.0,1
5299,max_ml,10,10,1,3,0.05,0.95,0.7607319729279186,7,0.0,1,0.0,1,0.0,1
5300,max_ml,10,10,1,3,0.05,0.95,0.7711571969590771,9,0.0,1,0.0,1,0.0,1
5301,max_ml,10,10,1,3,0.05,0.95,0.7503204171155536,4,1.0,1,1.0,1,1.0,1
5302,max_ml,10,10,1,3,0.05,0.95,0.9369311574504052,7,1.0,1,1.0,1,0.0,0
5303,max_ml,10,10,1,3,0.05,0.95,0.906830923225546,10,0.0,1,0.0,1,0.0,1
5304,max_ml,10,10,1,3,0.05,0.95,0.9111247804260182,22,0.0,1,0.0,1,0.0,1
5305,max_ml,10,10,1,3,0.05,0.95,0.778897893737524,11,0.0,1,0.0,1,0.0,1
5306,max_ml,10,10,1,3,0.05,0.95,0.9360868594763376,15,0.0,1,0.0,1,0.0,1
5307,max_ml,10,10,1,3,0.05,0.95,0.799910459791438,14,0.0,1,0.0,1,0.0,1
5308,max_ml,10,10,1,3,0.05,0.95,0.8507557992501079,8,1.0,1,1.0,1,1.0,1
5309,max_ml,10,10,1,3,0.05,0.95,0.9073449720785348,28,0.0,1,0.0,1,0.0,1
5310,max_ml,10,10,1,3,0.05,0.95,0.912268327110731,16,0.0,1,0.0,1,0.0,1
5311,max_ml,10,10,1,3,0.05,0.95,0.791659041573565,7,1.0,1,1.0,1,1.0,1
5312,max_ml,10,10,1,3,0.05,0.95,0.9397833228526328,24,0.0,1,0.0,1,0.0,1
5313,max_ml,10,10,1,3,0.05,0.95,0.7564126142353285,4,1.0,1,1.0,1,1.0,1
5314,max_ml,10,10,1,3,0.05,0.95,0.8628208830090308,12,0.0,1,0.0,1,0.0,1
5315,max_ml,10,10,1,3,0.05,0.95,0.910120055650898,6,1.0,1,1.0,1,1.0,1
5316,max_ml,10,10,1,3,0.05,0.95,0.9285308645148582,12,1.0,1,1.0,1,1.0,1
5317,max_ml,10,10,1,3,0.05,0.95,0.7639381329199617,7,1.0,1,1.0,1,1.0,1
5318,max_ml,10,10,1,3,0.05,0.95,0.9305539793017332,4,1.0,1,1.0,1,1.0,1
5319,max_ml,10,10,1,3,0.05,0.95,0.9079091568447768,21,0.0,1,0.0,1,0.0,1
5320,max_ml,10,10,1,3,0.05,0.95,0.949296906625222,9,0.0,1,0.0,1,0.0,1
5321,max_ml,10,10,1,3,0.05,0.95,0.8880502253679636,10,0.0,0,1.0,1,0.0,0
5322,max_ml,10,10,1,3,0.05,0.95,0.8757537707021533,7,0.0,1,0.0,1,0.0,1
5323,max_ml,10,10,1,3,0.05,0.95,0.8874629706675013,5,1.0,1,1.0,1,1.0,1
5324,max_ml,10,10,1,3,0.05,0.95,0.880211571259736,22,0.0,1,0.0,1,0.0,1
5325,max_ml,10,10,1,3,0.05,0.95,0.810460260703946,3,1.0,1,1.0,1,1.0,1
5326,max_ml,10,10,1,3,0.05,0.95,0.8342020728141388,2,1.0,1,1.0,1,1.0,1
5327,max_ml,10,10,1,3,0.05,0.95,0.9344539255668942,11,0.0,1,0.0,1,0.0,1
5328,max_ml,10,10,1,3,0.05,0.95,0.875372074874587,17,0.0,1,0.0,1,0.0,1
5329,max_ml,10,10,1,3,0.05,0.95,0.9177604961770586,8,0.0,0,1.0,1,0.0,0
5330,max_ml,10,10,1,3,0.05,0.95,0.6485105816833375,7,1.0,1,1.0,1,1.0,1
5331,max_ml,10,10,1,3,0.05,0.95,0.9115171853616224,7,1.0,1,1.0,1,1.0,1
5332,max_ml,10,10,1,3,0.05,0.95,0.8283505439548171,6,0.0,1,0.0,1,0.0,1
5333,max_ml,10,10,1,3,0.05,0.95,0.932453627298418,44,0.0,1,0.0,1,0.0,1
5334,max_ml,10,10,1,3,0.05,0.95,0.8091526191587389,20,0.0,1,0.0,1,0.0,1
5335,max_ml,10,10,1,3,0.05,0.95,0.8413343310180272,20,0.0,1,0.0,1,0.0,1
5336,max_ml,10,10,1,3,0.05,0.95,0.935850207022337,11,0.0,1,0.0,1,0.0,1
5337,max_ml,10,10,1,3,0.05,0.95,0.9336384168073052,25,0.0,1,0.0,1,0.0,1
5338,max_ml,10,10,1,3,0.05,0.95,0.6853893770597052,8,1.0,1,1.0,1,1.0,1
5339,max_ml,10,10,1,3,0.05,0.95,0.8826618572182782,8,0.0,0,0.0,0,1.0,1
5340,max_ml,10,10,1,3,0.05,0.95,0.8693562778610376,12,0.0,0,1.0,1,1.0,1
5341,max_ml,10,10,1,3,0.05,0.95,0.8237076789565079,23,0.0,1,0.0,1,0.0,1
5342,max_ml,10,10,1,3,0.05,0.95,0.8349413813812021,9,0.0,1,0.0,1,0.0,1
5343,max_ml,10,10,1,3,0.05,0.95,0.8263361827489907,5,1.0,1,1.0,1,1.0,1
5344,max_ml,10,10,1,3,0.05,0.95,0.7663404132527497,21,0.0,1,0.0,1,0.0,1
5345,max_ml,10,10,1,3,0.05,0.95,0.7601746786284114,5,0.0,1,0.0,1,0.0,1
5346,max_ml,10,10,1,3,0.05,0.95,0.8764352997708054,8,0.0,1,0.0,1,0.0,1
5347,max_ml,10,10,1,3,0.05,0.95,0.6076953506550902,4,1.0,1,1.0,1,1.0,1
5348,max_ml,10,10,1,3,0.05,0.95,0.8929799433616684,18,0.0,1,0.0,1,0.0,1
5349,max_ml,10,10,1,3,0.05,0.95,0.7322981045871013,6,1.0,1,1.0,1,1.0,1
5350,max_ml,10,10,1,3,0.05,0.95,0.8795442036546005,6,1.0,1,1.0,1,1.0,1
5351,max_ml,10,10,1,3,0.05,0.95,0.9012289235544342,2,1.0,1,1.0,1,1.0,1
5352,max_ml,10,10,1,3,0.05,0.95,0.901160359771062,14,0.0,1,0.0,1,0.0,1
5353,max_ml,10,10,1,3,0.05,0.95,0.8773434594907321,6,1.0,1,1.0,1,1.0,1
5354,max_ml,10,10,1,3,0.05,0.95,0.9431293547073566,20,0.0,1,0.0,1,0.0,1
5355,max_ml,10,10,1,3,0.05,0.95,0.9303182271288266,34,0.0,1,0.0,1,0.0,1
5356,max_ml,10,10,1,3,0.05,0.95,0.8307534753378153,11,1.0,1,1.0,1,1.0,1
5357,max_ml,10,10,1,3,0.05,0.95,0.9283398296889812,21,0.0,1,0.0,1,0.0,1
5358,max_ml,10,10,1,3,0.05,0.95,0.8962146755919401,47,0.0,1,0.0,1,0.0,1
5359,max_ml,10,10,1,3,0.05,0.95,0.9364753870338858,62,0.0,1,0.0,1,0.0,1
5360,max_ml,10,10,1,3,0.05,0.95,0.8615197793287046,9,0.0,1,0.0,1,0.0,1
5361,max_ml,10,10,1,3,0.05,0.95,0.7843681306160663,13,1.0,1,1.0,1,1.0,1
5362,max_ml,10,10,1,3,0.05,0.95,0.7822539935889231,3,1.0,1,1.0,1,1.0,1
5363,max_ml,10,10,1,3,0.05,0.95,0.91557517311256,13,0.0,1,0.0,1,0.0,1
5364,max_ml,10,10,1,3,0.05,0.95,0.8465929070720736,6,1.0,1,1.0,1,1.0,1
5365,max_ml,10,10,1,3,0.05,0.95,0.567964658690207,2,1.0,1,1.0,1,1.0,1
5366,max_ml,10,10,1,3,0.05,0.95,0.787325021847832,5,1.0,1,1.0,1,1.0,1
5367,max_ml,10,10,1,3,0.05,0.95,0.7538122916355453,4,1.0,1,1.0,1,1.0,1
5368,max_ml,10,10,1,3,0.05,0.95,0.8403504984130669,8,1.0,1,1.0,1,1.0,1
5369,max_ml,10,10,1,3,0.05,0.95,0.9432106208694796,40,0.0,1,0.0,1,0.0,1
5370,max_ml,10,10,1,3,0.05,0.95,0.8505440711381682,4,1.0,1,1.0,1,1.0,1
5371,max_ml,10,10,1,3,0.05,0.95,0.8778355377748147,16,0.0,1,0.0,1,0.0,1
5372,max_ml,10,10,1,3,0.05,0.95,0.8736118638906687,24,0.0,1,0.0,1,0.0,1
5373,max_ml,10,10,1,3,0.05,0.95,0.8692848309867979,5,1.0,1,0.0,0,0.0,0
5374,max_ml,10,10,1,3,0.05,0.95,0.9263736734017064,16,0.0,1,0.0,1,0.0,1
5375,max_ml,10,10,1,3,0.05,0.95,0.8620770467541011,4,1.0,1,1.0,1,1.0,1
5376,max_ml,10,10,1,3,0.05,0.95,0.764878964051276,2,1.0,1,1.0,1,1.0,1
5377,max_ml,10,10,1,3,0.05,0.95,0.9022324986597297,11,0.0,1,0.0,1,0.0,1
5378,max_ml,10,10,1,3,0.05,0.95,0.9285595139604226,15,0.0,1,0.0,1,0.0,1
5379,max_ml,10,10,1,3,0.05,0.95,0.8530443269925265,6,0.0,0,0.0,0,1.0,1
5380,max_ml,10,10,1,3,0.05,0.95,0.896135143581479,23,0.0,1,0.0,1,0.0,1
5381,max_ml,10,10,1,3,0.05,0.95,0.8751980261039107,39,0.0,1,0.0,1,0.0,1
5382,max_ml,10,10,1,3,0.05,0.95,0.8175967699119275,5,1.0,1,1.0,1,1.0,1
5383,max_ml,10,10,1,3,0.05,0.95,0.8576790405262348,7,1.0,1,1.0,1,1.0,1
5384,max_ml,10,10,1,3,0.05,0.95,0.9053559020994209,5,1.0,1,1.0,1,1.0,1
5385,max_ml,10,10,1,3,0.05,0.95,0.8590161387317059,8,0.0,0,1.0,1,1.0,1
5386,max_ml,10,10,1,3,0.05,0.95,0.8741190248902834,4,1.0,1,1.0,1,1.0,1
5387,max_ml,10,10,1,3,0.05,0.95,0.9269792279350116,8,1.0,1,1.0,1,1.0,1
5388,max_ml,10,10,1,3,0.05,0.95,0.8891507638015672,20,0.0,1,0.0,1,0.0,1
5389,max_ml,10,10,1,3,0.05,0.95,0.8472578469315513,2,1.0,1,1.0,1,1.0,1
5390,max_ml,10,10,1,3,0.05,0.95,0.8898359627134683,3,1.0,1,1.0,1,1.0,1
5391,max_ml,10,10,1,3,0.05,0.95,0.9218326591459312,46,0.0,1,0.0,1,0.0,1
5392,max_ml,10,10,1,3,0.05,0.95,0.922035607045929,13,0.0,1,0.0,1,0.0,1
5393,max_ml,10,10,1,3,0.05,0.95,0.7576158443733737,3,1.0,1,1.0,1,1.0,1
5394,max_ml,10,10,1,3,0.05,0.95,0.9448339916602396,20,0.0,1,0.0,1,0.0,1
5395,max_ml,10,10,1,3,0.05,0.95,0.8544544876597931,10,1.0,1,1.0,1,1.0,1
5396,max_ml,10,10,1,3,0.05,0.95,0.8465471120790842,17,0.0,1,0.0,1,0.0,1
5397,max_ml,10,10,1,3,0.05,0.95,0.7458663311181706,4,1.0,1,1.0,1,1.0,1
5398,max_ml,10,10,1,3,0.05,0.95,0.91749599432926,4,1.0,1,1.0,1,1.0,1
5399,max_ml,10,10,1,3,0.05,0.95,0.9126402747856854,4,1.0,1,1.0,1,1.0,1
5400,max_ml,10,10,1,3,0.05,0.95,0.8924897311839445,18,0.0,1,0.0,1,0.0,1
5401,max_ml,10,10,1,3,0.05,0.95,0.9356771890819068,14,0.0,1,0.0,1,0.0,1
5402,max_ml,10,10,1,3,0.05,0.95,0.9053843071889304,13,0.0,1,0.0,1,0.0,1
5403,max_ml,10,10,1,3,0.05,0.95,0.9326555451900824,6,1.0,1,1.0,1,1.0,1
5404,max_ml,10,10,1,3,0.05,0.95,0.9248026224639144,29,0.0,1,0.0,1,0.0,1
5405,max_ml,10,10,1,3,0.05,0.95,0.7035984176132177,5,1.0,1,1.0,1,1.0,1
5406,max_ml,10,10,1,3,0.05,0.95,0.938171834918628,25,0.0,1,0.0,1,0.0,1
5407,max_ml,10,10,1,3,0.05,0.95,0.8149646866890323,6,1.0,1,1.0,1,1.0,1
5408,max_ml,10,10,1,3,0.05,0.95,0.6855956007755019,4,1.0,1,1.0,1,1.0,1
5409,max_ml,10,10,1,3,0.05,0.95,0.9395558575239752,35,0.0,1,0.0,1,0.0,1
5410,max_ml,10,10,1,3,0.05,0.95,0.9465457753516116,10,0.0,1,0.0,1,0.0,1
5411,max_ml,10,10,1,3,0.05,0.95,0.9182132853207966,30,0.0,1,0.0,1,0.0,1
5412,max_ml,10,10,1,3,0.05,0.95,0.8840646961962121,10,0.0,1,0.0,1,0.0,1
5413,max_ml,10,10,1,3,0.05,0.95,0.8214761028336299,10,1.0,1,1.0,1,1.0,1
5414,max_ml,10,10,1,3,0.05,0.95,0.8967267723437258,8,1.0,1,1.0,1,1.0,1
5415,max_ml,10,10,1,3,0.05,0.95,0.93911815990339,9,0.0,1,0.0,1,0.0,1
5416,max_ml,10,10,1,3,0.05,0.95,0.8764940263976638,17,0.0,1,0.0,1,0.0,1
5417,max_ml,10,10,1,3,0.05,0.95,0.9323184152982448,23,0.0,1,0.0,1,0.0,1
5418,max_ml,10,10,1,3,0.05,0.95,0.8579786628247181,9,0.0,0,0.0,0,1.0,1
5419,max_ml,10,10,1,3,0.05,0.95,0.9081829516116916,17,0.0,1,0.0,1,0.0,1
5420,max_ml,10,10,1,3,0.05,0.95,0.9013820672536348,18,0.0,1,0.0,1,0.0,1
5421,max_ml,10,10,1,3,0.05,0.95,0.9439492707082958,14,0.0,1,0.0,1,0.0,1
5422,max_ml,10,10,1,3,0.05,0.95,0.8038501757643949,13,0.0,1,0.0,1,0.0,1
5423,max_ml,10,10,1,3,0.05,0.95,0.8098593608343063,6,1.0,1,1.0,1,1.0,1
5424,max_ml,10,10,1,3,0.05,0.95,0.919961230379158,16,0.0,1,0.0,1,0.0,1
5425,max_ml,10,10,1,3,0.05,0.95,0.8253403947833081,5,1.0,1,1.0,1,1.0,1
5426,max_ml,10,10,1,3,0.05,0.95,0.8494317920967004,12,0.0,1,0.0,1,0.0,1
5427,max_ml,10,10,1,3,0.05,0.95,0.8667941523373455,3,1.0,1,1.0,1,1.0,1
5428,max_ml,10,10,1,3,0.05,0.95,0.9324238108976134,12,1.0,1,1.0,1,1.0,1
5429,max_ml,10,10,1,3,0.05,0.95,0.8899624548159073,4,1.0,1,1.0,1,1.0,1
5430,max_ml,10,10,1,3,0.05,0.95,0.8842753412462958,8,0.0,1,0.0,1,0.0,1
5431,max_ml,10,10,1,3,0.05,0.95,0.9465069058485754,7,1.0,1,1.0,1,1.0,1
5432,max_ml,10,10,1,3,0.05,0.95,0.948295470691758,17,0.0,1,0.0,1,0.0,1
5433,max_ml,10,10,1,3,0.05,0.95,0.9269973215912154,10,0.0,1,0.0,1,0.0,1
5434,max_ml,10,10,1,3,0.05,0.95,0.8832942979068701,20,0.0,1,0.0,1,0.0,1
5435,max_ml,10,10,1,3,0.05,0.95,0.8040267501316152,12,1.0,1,1.0,1,1.0,1
5436,max_ml,10,10,1,3,0.05,0.95,0.9276133547287264,14,0.0,1,0.0,1,0.0,1
5437,max_ml,10,10,1,3,0.05,0.95,0.9234429725438814,11,0.0,1,0.0,1,0.0,1
5438,max_ml,10,10,1,3,0.05,0.95,0.8459166921389826,3,1.0,1,1.0,1,1.0,1
5439,max_ml,10,10,1,3,0.05,0.95,0.940412056731598,9,1.0,1,0.0,0,0.0,0
5440,max_ml,10,10,1,3,0.05,0.95,0.924382248623156,5,1.0,1,1.0,1,1.0,1
5441,max_ml,10,10,1,3,0.05,0.95,0.9090518300750764,10,1.0,1,1.0,1,1.0,1
5442,max_ml,10,10,1,3,0.05,0.95,0.8611172384820294,5,1.0,1,1.0,1,1.0,1
5443,max_ml,10,10,1,3,0.05,0.95,0.9218299343203776,28,0.0,1,0.0,1,0.0,1
5444,max_ml,10,10,1,3,0.05,0.95,0.8990407881138678,17,0.0,1,0.0,1,0.0,1
5445,max_ml,10,10,1,3,0.05,0.95,0.9442089962291316,17,0.0,1,0.0,1,0.0,1
5446,max_ml,10,10,1,3,0.05,0.95,0.9229789215625752,40,0.0,1,0.0,1,0.0,1
5447,max_ml,10,10,1,3,0.05,0.95,0.8252071086045996,10,0.0,0,0.0,0,1.0,1
5448,max_ml,10,10,1,3,0.05,0.95,0.7225727091106398,5,1.0,1,1.0,1,1.0,1
5449,max_ml,10,10,1,3,0.05,0.95,0.9162041752155972,23,0.0,1,0.0,1,0.0,1
5450,max_ml,10,10,1,3,0.05,0.95,0.9298465084310784,4,1.0,1,1.0,1,1.0,1
5451,max_ml,10,10,1,3,0.05,0.95,0.8565073068004082,2,1.0,1,1.0,1,1.0,1
5452,max_ml,10,10,1,3,0.05,0.95,0.8784081334425106,17,0.0,1,0.0,1,0.0,1
5453,max_ml,10,10,1,3,0.05,0.95,0.8840089189949754,25,0.0,1,0.0,1,0.0,1
5454,max_ml,10,10,1,3,0.05,0.95,0.7619358295361542,3,1.0,1,1.0,1,1.0,1
5455,max_ml,10,10,1,3,0.05,0.95,0.8877688376613998,5,1.0,1,1.0,1,1.0,1
5456,max_ml,10,10,1,3,0.05,0.95,0.8234373083197142,5,1.0,1,1.0,1,1.0,1
5457,max_ml,10,10,1,3,0.05,0.95,0.7726598021741597,9,1.0,1,1.0,1,1.0,1
5458,max_ml,10,10,1,3,0.05,0.95,0.8950694310285359,3,1.0,1,1.0,1,1.0,1
5459,max_ml,10,10,1,3,0.05,0.95,0.9453537640139464,4,1.0,1,1.0,1,1.0,1
5460,max_ml,10,10,1,3,0.05,0.95,0.90965106906367,39,0.0,1,0.0,1,0.0,1
5461,max_ml,10,10,1,3,0.05,0.95,0.6932125451557591,3,1.0,1,1.0,1,1.0,1
5462,max_ml,10,10,1,3,0.05,0.95,0.8856938891603653,12,0.0,1,0.0,1,0.0,1
5463,max_ml,10,10,1,3,0.05,0.95,0.7532132772190747,11,0.0,1,0.0,1,0.0,1
5464,max_ml,10,10,1,3,0.05,0.95,0.5646947226036311,4,1.0,1,1.0,1,1.0,1
5465,max_ml,10,10,1,3,0.05,0.95,0.856303772017402,12,0.0,1,0.0,1,0.0,1
5466,max_ml,10,10,1,3,0.05,0.95,0.8789550504970269,11,1.0,1,1.0,1,1.0,1
5467,max_ml,10,10,1,3,0.05,0.95,0.7714315057088923,6,1.0,1,1.0,1,1.0,1
5468,max_ml,10,10,1,3,0.05,0.95,0.7123292418768512,6,1.0,1,1.0,1,1.0,1
5469,max_ml,10,10,1,3,0.05,0.95,0.9128087171802186,17,0.0,1,0.0,1,0.0,1
5470,max_ml,10,10,1,3,0.05,0.95,0.7834880991638266,4,1.0,1,1.0,1,1.0,1
5471,max_ml,10,10,1,3,0.05,0.95,0.881588377411797,3,1.0,1,1.0,1,1.0,1
5472,max_ml,10,10,1,3,0.05,0.95,0.888757058951818,10,0.0,1,0.0,1,0.0,1
5473,max_ml,10,10,1,3,0.05,0.95,0.9294111389660388,9,1.0,1,1.0,1,1.0,1
5474,max_ml,10,10,1,3,0.05,0.95,0.8224149669362608,5,1.0,1,1.0,1,1.0,1
5475,max_ml,10,10,1,3,0.05,0.95,0.7277656100347623,7,0.0,0,1.0,1,1.0,1
5476,max_ml,10,10,1,3,0.05,0.95,0.8053286130887664,7,0.0,0,0.0,0,1.0,1
5477,max_ml,10,10,1,3,0.05,0.95,0.9114185648662718,9,0.0,0,0.0,0,1.0,1
5478,max_ml,10,10,1,3,0.05,0.95,0.8150933479948786,5,1.0,1,1.0,1,1.0,1
5479,max_ml,10,10,1,3,0.05,0.95,0.7668149415213467,9,0.0,1,0.0,1,0.0,1
5480,max_ml,10,10,1,3,0.05,0.95,0.6682539888913755,5,1.0,1,1.0,1,1.0,1
5481,max_ml,10,10,1,3,0.05,0.95,0.929149423257768,8,0.0,1,0.0,1,0.0,1
5482,max_ml,10,10,1,3,0.05,0.95,0.8589746611325784,5,1.0,1,1.0,1,1.0,1
5483,max_ml,10,10,1,3,0.05,0.95,0.8330232557002498,7,1.0,1,1.0,1,0.0,0
5484,max_ml,10,10,1,3,0.05,0.95,0.870465748929195,11,0.0,1,0.0,1,0.0,1
5485,max_ml,10,10,1,3,0.05,0.95,0.9469963176371898,10,0.0,1,0.0,1,0.0,1
5486,max_ml,10,10,1,3,0.05,0.95,0.9185135679553892,23,0.0,1,0.0,1,0.0,1
5487,max_ml,10,10,1,3,0.05,0.95,0.8167336927200424,5,1.0,1,1.0,1,1.0,1
5488,max_ml,10,10,1,3,0.05,0.95,0.9425728843347418,26,0.0,1,0.0,1,0.0,1
5489,max_ml,10,10,1,3,0.05,0.95,0.7892928533534664,4,1.0,1,1.0,1,1.0,1
5490,max_ml,10,10,1,3,0.05,0.95,0.9419454267329224,22,0.0,1,0.0,1,0.0,1
5491,max_ml,10,10,1,3,0.05,0.95,0.879909294220863,6,1.0,1,1.0,1,1.0,1
5492,max_ml,10,10,1,3,0.05,0.95,0.8092175237378917,5,1.0,1,1.0,1,1.0,1
5493,max_ml,10,10,1,3,0.05,0.95,0.9468177824448368,22,0.0,1,0.0,1,0.0,1
5494,max_ml,10,10,1,3,0.05,0.95,0.8287317649273268,6,1.0,1,1.0,1,1.0,1
5495,max_ml,10,10,1,3,0.05,0.95,0.8162478255003769,18,0.0,1,0.0,1,0.0,1
5496,max_ml,10,10,1,3,0.05,0.95,0.926051763712543,25,0.0,1,0.0,1,0.0,1
5497,max_ml,10,10,1,3,0.05,0.95,0.7743678850115563,10,1.0,1,1.0,1,1.0,1
5498,max_ml,10,10,1,3,0.05,0.95,0.8770574120383725,6,1.0,1,1.0,1,1.0,1
5499,max_ml,10,10,1,3,0.05,0.95,0.9251729953133668,3,1.0,1,1.0,1,1.0,1
5500,max_ml,10,10,1,3,0.05,0.95,0.947720641842959,19,0.0,1,0.0,1,0.0,1
5501,max_ml,10,10,1,3,0.05,0.95,0.8552869587262872,10,0.0,1,0.0,1,0.0,1
5502,max_ml,10,10,1,3,0.05,0.95,0.8975754588844439,24,0.0,1,0.0,1,0.0,1
5503,max_ml,10,10,1,3,0.05,0.95,0.9080619469672604,46,0.0,1,0.0,1,0.0,1
5504,max_ml,10,10,1,3,0.05,0.95,0.924974383210131,14,0.0,1,0.0,1,0.0,1
5505,max_ml,10,10,1,3,0.05,0.95,0.9295391126565006,11,0.0,1,0.0,1,0.0,1
5506,max_ml,10,10,1,3,0.05,0.95,0.9291731527130505,43,0.0,1,0.0,1,0.0,1
5507,max_ml,10,10,1,3,0.05,0.95,0.930429749185236,10,0.0,1,0.0,1,0.0,1
5508,max_ml,10,10,1,3,0.05,0.95,0.9368728323465636,15,0.0,1,0.0,1,0.0,1
5509,max_ml,10,10,1,3,0.05,0.95,0.8293815931286769,5,1.0,1,1.0,1,1.0,1
5510,max_ml,10,10,1,3,0.05,0.95,0.9210978232790624,6,1.0,1,0.0,0,0.0,0
5511,max_ml,10,10,1,3,0.05,0.95,0.948997267192578,11,0.0,1,0.0,1,0.0,1
5512,max_ml,10,10,1,3,0.05,0.95,0.6389760872547893,3,1.0,1,1.0,1,1.0,1
5513,max_ml,10,10,1,3,0.05,0.95,0.9377488351567336,8,1.0,1,0.0,0,0.0,0
5514,max_ml,10,10,1,3,0.05,0.95,0.8597113584533553,7,1.0,1,1.0,1,1.0,1
5515,max_ml,10,10,1,3,0.05,0.95,0.7800195339057999,8,0.0,1,0.0,1,0.0,1
5516,max_ml,10,10,1,3,0.05,0.95,0.8833282574426755,14,0.0,1,0.0,1,0.0,1
5517,max_ml,10,10,1,3,0.05,0.95,0.9028543156518009,13,0.0,1,0.0,1,0.0,1
5518,max_ml,10,10,1,3,0.05,0.95,0.8850248187258988,14,0.0,1,0.0,1,0.0,1
5519,max_ml,10,10,1,3,0.05,0.95,0.9472784646619063,27,0.0,1,0.0,1,0.0,1
5520,max_ml,10,10,1,3,0.05,0.95,0.9020062944272476,32,0.0,1,0.0,1,0.0,1
5521,max_ml,10,10,1,3,0.05,0.95,0.9023965449592192,10,1.0,1,1.0,1,1.0,1
5522,max_ml,10,10,1,3,0.05,0.95,0.713624384297228,5,1.0,1,1.0,1,1.0,1
5523,max_ml,10,10,1,3,0.05,0.95,0.8638662388584103,21,0.0,1,0.0,1,0.0,1
5524,max_ml,10,10,1,3,0.05,0.95,0.770352958484868,6,1.0,1,1.0,1,1.0,1
5525,max_ml,10,10,1,3,0.05,0.95,0.9069270895570024,9,0.0,1,0.0,1,0.0,1
5526,max_ml,10,10,1,3,0.05,0.95,0.7929124096846155,5,1.0,1,1.0,1,1.0,1
5527,max_ml,10,10,1,3,0.05,0.95,0.7455506433920561,9,0.0,1,0.0,1,0.0,1
5528,max_ml,10,10,1,3,0.05,0.95,0.9386964048116784,49,0.0,1,0.0,1,0.0,1
5529,max_ml,10,10,1,3,0.05,0.95,0.9355597957371816,14,0.0,1,0.0,1,0.0,1
5530,max_ml,10,10,1,3,0.05,0.95,0.8380711872389154,3,1.0,1,1.0,1,1.0,1
5531,max_ml,10,10,1,3,0.05,0.95,0.8607520423848544,9,0.0,1,0.0,1,0.0,1
5532,max_ml,10,10,1,3,0.05,0.95,0.8636647719510182,4,1.0,1,1.0,1,1.0,1
5533,max_ml,10,10,1,3,0.05,0.95,0.9179558579931888,15,0.0,1,0.0,1,0.0,1
5534,max_ml,10,10,1,3,0.05,0.95,0.9377690994810416,25,0.0,1,0.0,1,0.0,1
5535,max_ml,10,10,1,3,0.05,0.95,0.9192623574722854,9,0.0,0,1.0,1,0.0,0
5536,max_ml,10,10,1,3,0.05,0.95,0.8426919114076313,8,1.0,1,1.0,1,1.0,1
5537,max_ml,10,10,1,3,0.05,0.95,0.8693877942410145,7,1.0,1,1.0,1,1.0,1
5538,max_ml,10,10,1,3,0.05,0.95,0.8107797602824323,9,0.0,0,0.0,0,1.0,1
5539,max_ml,10,10,1,3,0.05,0.95,0.8520529591411793,13,1.0,1,1.0,1,1.0,1
5540,max_ml,10,10,1,3,0.05,0.95,0.8419014531467278,18,0.0,1,0.0,1,0.0,1
5541,max_ml,10,10,1,3,0.05,0.95,0.9347970181796806,22,0.0,1,0.0,1,0.0,1
5542,max_ml,10,10,1,3,0.05,0.95,0.9210115196740156,16,0.0,1,0.0,1,0.0,1
5543,max_ml,10,10,1,3,0.05,0.95,0.9148497291347776,15,0.0,1,0.0,1,0.0,1
5544,max_ml,10,10,1,3,0.05,0.95,0.9179979453806116,6,0.0,0,1.0,1,0.0,0
5545,max_ml,10,10,1,3,0.05,0.95,0.7300233496108122,8,1.0,1,1.0,1,1.0,1
5546,max_ml,10,10,1,3,0.05,0.95,0.821183582664099,11,0.0,1,0.0,1,0.0,1
5547,max_ml,10,10,1,3,0.05,0.95,0.8856702774762251,8,1.0,1,1.0,1,1.0,1
5548,max_ml,10,10,1,3,0.05,0.95,0.9336309419221532,5,1.0,1,1.0,1,1.0,1
5549,max_ml,10,10,1,3,0.05,0.95,0.9029929887944383,12,0.0,1,0.0,1,0.0,1
5550,max_ml,10,10,1,3,0.05,0.95,0.9055505233707092,6,1.0,1,1.0,1,1.0,1
5551,max_ml,10,10,1,3,0.05,0.95,0.903927512260851,13,1.0,1,1.0,1,1.0,1
5552,max_ml,10,10,1,3,0.05,0.95,0.8418391571589225,9,1.0,1,1.0,1,1.0,1
5553,max_ml,10,10,1,3,0.05,0.95,0.9185784621074456,7,0.0,1,0.0,1,0.0,1
5554,max_ml,10,10,1,3,0.05,0.95,0.8835560909334965,16,0.0,1,0.0,1,0.0,1
5555,max_ml,10,10,1,3,0.05,0.95,0.9262515966775576,6,1.0,1,1.0,1,1.0,1
5556,max_ml,10,10,1,3,0.05,0.95,0.9179041738574804,9,1.0,1,1.0,1,1.0,1
5557,max_ml,10,10,1,3,0.05,0.95,0.9458057703172752,8,0.0,1,0.0,1,0.0,1
5558,max_ml,10,10,1,3,0.05,0.95,0.7609641927930084,9,0.0,1,0.0,1,0.0,1
5559,max_ml,10,10,1,3,0.05,0.95,0.6914183386226346,4,1.0,1,1.0,1,1.0,1
5560,max_ml,10,10,1,3,0.05,0.95,0.807515026525566,12,0.0,1,0.0,1,0.0,1
5561,max_ml,10,10,1,3,0.05,0.95,0.7689288608611531,13,1.0,1,1.0,1,1.0,1
5562,max_ml,10,10,1,3,0.05,0.95,0.8460646752384743,7,1.0,1,1.0,1,1.0,1
5563,max_ml,10,10,1,3,0.05,0.95,0.9389117012246938,56,0.0,1,0.0,1,0.0,1
5564,max_ml,10,10,1,3,0.05,0.95,0.9309963528134312,12,1.0,1,1.0,1,1.0,1
5565,max_ml,10,10,1,3,0.05,0.95,0.8875570901778413,5,1.0,1,1.0,1,1.0,1
5566,max_ml,10,10,1,3,0.05,0.95,0.85173878136038,5,1.0,1,1.0,1,1.0,1
5567,max_ml,10,10,1,3,0.05,0.95,0.8481584203895991,3,1.0,1,1.0,1,1.0,1
5568,max_ml,10,10,1,3,0.05,0.95,0.9442115725102876,29,0.0,1,0.0,1,0.0,1
5569,max_ml,10,10,1,3,0.05,0.95,0.8971480973342753,9,1.0,1,0.0,0,0.0,0
5570,max_ml,10,10,1,3,0.05,0.95,0.8655876605391629,9,1.0,1,1.0,1,1.0,1
5571,max_ml,10,10,1,3,0.05,0.95,0.8620788277522188,8,0.0,1,0.0,1,0.0,1
5572,max_ml,10,10,1,3,0.05,0.95,0.8945120486060485,16,0.0,1,0.0,1,0.0,1
5573,max_ml,10,10,1,3,0.05,0.95,0.7849165920928917,10,1.0,1,1.0,1,1.0,1
5574,max_ml,10,10,1,3,0.05,0.95,0.9047600213625792,10,0.0,1,0.0,1,0.0,1
5575,max_ml,10,10,1,3,0.05,0.95,0.9005176317301199,14,0.0,1,0.0,1,0.0,1
5576,max_ml,10,10,1,3,0.05,0.95,0.9335080540320136,18,0.0,1,0.0,1,0.0,1
5577,max_ml,10,10,1,3,0.05,0.95,0.8498073021989448,3,1.0,1,1.0,1,1.0,1
5578,max_ml,10,10,1,3,0.05,0.95,0.6988710293200314,5,1.0,1,1.0,1,1.0,1
5579,max_ml,10,10,1,3,0.05,0.95,0.869056070889413,19,0.0,1,0.0,1,0.0,1
5580,max_ml,10,10,1,3,0.05,0.95,0.8996740555152253,24,0.0,1,0.0,1,0.0,1
5581,max_ml,10,10,1,3,0.05,0.95,0.9474631360249446,53,0.0,1,0.0,1,0.0,1
5582,max_ml,10,10,1,3,0.05,0.95,0.946964306739008,15,0.0,1,0.0,1,0.0,1
5583,max_ml,10,10,1,3,0.05,0.95,0.9042279385419262,15,0.0,1,0.0,1,0.0,1
5584,max_ml,10,10,1,3,0.05,0.95,0.9369432192871516,15,0.0,1,0.0,1,0.0,1
5585,max_ml,10,10,1,3,0.05,0.95,0.8614275440658947,2,1.0,1,1.0,1,1.0,1
5586,max_ml,10,10,1,3,0.05,0.95,0.8142163252143112,5,1.0,1,1.0,1,1.0,1
5587,max_ml,10,10,1,3,0.05,0.95,0.9343941961108247,13,0.0,1,0.0,1,0.0,1
5588,max_ml,10,10,1,3,0.05,0.95,0.8981076222620236,8,0.0,1,0.0,1,0.0,1
5589,max_ml,10,10,1,3,0.05,0.95,0.8858255248370533,8,0.0,1,0.0,1,0.0,1
5590,max_ml,10,10,1,3,0.05,0.95,0.790960525907522,2,1.0,1,1.0,1,1.0,1
5591,max_ml,10,10,1,3,0.05,0.95,0.6697011457192558,7,0.0,1,0.0,1,0.0,1
5592,max_ml,10,10,1,3,0.05,0.95,0.8330223743238065,3,1.0,1,1.0,1,1.0,1
5593,max_ml,10,10,1,3,0.05,0.95,0.9199900087347672,19,0.0,1,0.0,1,0.0,1
5594,max_ml,10,10,1,3,0.05,0.95,0.9215042447388012,36,0.0,1,0.0,1,0.0,1
5595,max_ml,10,10,1,3,0.05,0.95,0.5886777949443741,3,1.0,1,1.0,1,1.0,1
5596,max_ml,10,10,1,3,0.05,0.95,0.8740481761055263,7,0.0,1,0.0,1,0.0,1
5597,max_ml,10,10,1,3,0.05,0.95,0.9395992886016962,23,0.0,1,0.0,1,0.0,1
5598,max_ml,10,10,1,3,0.05,0.95,0.7491370914969294,7,1.0,1,1.0,1,1.0,1
5599,max_ml,10,10,1,3,0.05,0.95,0.9213530072903688,21,0.0,1,0.0,1,0.0,1
5600,max_ml,10,10,1,3,0.05,0.95,0.9482112806949184,17,0.0,1,0.0,1,0.0,1
5601,max_ml,10,10,1,3,0.05,0.95,0.9062527199706492,11,0.0,1,0.0,1,0.0,1
5602,max_ml,10,10,1,3,0.05,0.95,0.9371362286681276,12,0.0,1,0.0,1,0.0,1
5603,max_ml,10,10,1,3,0.05,0.95,0.9115333014495096,10,0.0,1,0.0,1,0.0,1
5604,max_ml,10,10,1,3,0.05,0.95,0.924616529897651,35,0.0,1,0.0,1,0.0,1
5605,max_ml,10,10,1,3,0.05,0.95,0.8350683289059229,13,0.0,1,0.0,1,0.0,1
5606,max_ml,10,10,1,3,0.05,0.95,0.8652125691635324,7,1.0,1,1.0,1,1.0,1
5607,max_ml,10,10,1,3,0.05,0.95,0.8832413641872796,19,0.0,1,0.0,1,0.0,1
5608,max_ml,10,10,1,3,0.05,0.95,0.9178432256272178,10,0.0,0,1.0,1,1.0,1
5609,max_ml,10,10,1,3,0.05,0.95,0.7775763441228578,6,1.0,1,1.0,1,1.0,1
5610,max_ml,10,10,1,3,0.05,0.95,0.9470876005772628,50,0.0,1,0.0,1,0.0,1
5611,max_ml,10,10,1,3,0.05,0.95,0.9233815367961754,19,0.0,1,0.0,1,0.0,1
5612,max_ml,10,10,1,3,0.05,0.95,0.8797042682942443,16,0.0,1,0.0,1,0.0,1
5613,max_ml,10,10,1,3,0.05,0.95,0.7559120326632709,5,1.0,1,1.0,1,1.0,1
5614,max_ml,10,10,1,3,0.05,0.95,0.8872533985834199,7,0.0,1,0.0,1,0.0,1
5615,max_ml,10,10,1,3,0.05,0.95,0.8768794938441543,3,1.0,1,1.0,1,1.0,1
5616,max_ml,10,10,1,3,0.05,0.95,0.8057381834999933,21,0.0,1,0.0,1,0.0,1
5617,max_ml,10,10,1,3,0.05,0.95,0.8751190975019234,14,0.0,1,0.0,1,0.0,1
5618,max_ml,10,10,1,3,0.05,0.95,0.9048083416772892,12,0.0,1,0.0,1,0.0,1
5619,max_ml,10,10,1,3,0.05,0.95,0.9014891737844858,23,0.0,1,0.0,1,0.0,1
5620,max_ml,10,10,1,3,0.05,0.95,0.8895243260834531,27,0.0,1,0.0,1,0.0,1
5621,max_ml,10,10,1,3,0.05,0.95,0.7394132603584725,6,1.0,1,1.0,1,1.0,1
5622,max_ml,10,10,1,3,0.05,0.95,0.9216109641810994,9,1.0,1,1.0,1,1.0,1
5623,max_ml,10,10,1,3,0.05,0.95,0.9063362186782924,22,0.0,1,0.0,1,0.0,1
5624,max_ml,10,10,1,3,0.05,0.95,0.9415416038577676,16,0.0,1,0.0,1,0.0,1
5625,max_ml,10,10,1,3,0.05,0.95,0.8942399539847903,3,1.0,1,1.0,1,1.0,1
5626,max_ml,10,10,1,3,0.05,0.95,0.9345358462583624,58,0.0,1,0.0,1,0.0,1
5627,max_ml,10,10,1,3,0.05,0.95,0.9442544331716466,18,0.0,1,0.0,1,0.0,1
5628,max_ml,10,10,1,3,0.05,0.95,0.8611097021541826,7,0.0,0,0.0,0,1.0,1
5629,max_ml,10,10,1,3,0.05,0.95,0.8562826937538257,4,1.0,1,1.0,1,1.0,1
5630,max_ml,10,10,1,3,0.05,0.95,0.8886067257449608,17,0.0,1,0.0,1,0.0,1
5631,max_ml,10,10,1,3,0.05,0.95,0.8767652705367314,7,1.0,1,1.0,1,1.0,1
5632,max_ml,10,10,1,3,0.05,0.95,0.8559785028410161,8,1.0,1,1.0,1,1.0,1
5633,max_ml,10,10,1,3,0.05,0.95,0.864503903599188,5,1.0,1,1.0,1,1.0,1
5634,max_ml,10,10,1,3,0.05,0.95,0.926054833343675,20,0.0,1,0.0,1,0.0,1
5635,max_ml,10,10,1,3,0.05,0.95,0.7492442435056121,6,1.0,1,1.0,1,1.0,1
5636,max_ml,10,10,1,3,0.05,0.95,0.9294888739098316,11,0.0,1,0.0,1,0.0,1
5637,max_ml,10,10,1,3,0.05,0.95,0.9339973056734516,7,1.0,1,1.0,1,0.0,0
5638,max_ml,10,10,1,3,0.05,0.95,0.6387567171457361,2,1.0,1,1.0,1,1.0,1
5639,max_ml,10,10,1,3,0.05,0.95,0.7362360413792151,4,1.0,1,1.0,1,1.0,1
5640,max_ml,10,10,1,3,0.05,0.95,0.7979918686087045,3,1.0,1,1.0,1,1.0,1
5641,max_ml,10,10,1,3,0.05,0.95,0.9201181950084004,4,1.0,1,1.0,1,1.0,1
5642,max_ml,10,10,1,3,0.05,0.95,0.9111668779712544,48,0.0,1,0.0,1,0.0,1
5643,max_ml,10,10,1,3,0.05,0.95,0.864473453452819,13,0.0,1,0.0,1,0.0,1
5644,max_ml,10,10,1,3,0.05,0.95,0.9277895318466832,13,0.0,0,0.0,0,1.0,1
5645,max_ml,10,10,1,3,0.05,0.95,0.9272022565973822,42,0.0,1,0.0,1,0.0,1
5646,max_ml,10,10,1,3,0.05,0.95,0.8518024476225496,9,1.0,1,1.0,1,1.0,1
5647,max_ml,10,10,1,3,0.05,0.95,0.8960461800429951,18,0.0,1,0.0,1,0.0,1
5648,max_ml,10,10,1,3,0.05,0.95,0.937965686032448,17,0.0,1,0.0,1,0.0,1
5649,max_ml,10,10,1,3,0.05,0.95,0.861272755404318,14,0.0,1,0.0,1,0.0,1
5650,max_ml,10,10,1,3,0.05,0.95,0.8878491430574473,7,1.0,1,1.0,1,0.0,0
5651,max_ml,10,10,1,3,0.05,0.95,0.6096828163742147,2,1.0,1,1.0,1,1.0,1
5652,max_ml,10,10,1,3,0.05,0.95,0.8906993986023927,4,1.0,1,1.0,1,1.0,1
5653,max_ml,10,10,1,3,0.05,0.95,0.7713926400844336,4,1.0,1,1.0,1,1.0,1
5654,max_ml,10,10,1,3,0.05,0.95,0.94130074314993,24,0.0,1,0.0,1,0.0,1
5655,max_ml,10,10,1,3,0.05,0.95,0.7183548177527468,4,1.0,1,1.0,1,1.0,1
5656,max_ml,10,10,1,3,0.05,0.95,0.8020643312473614,7,1.0,1,1.0,1,1.0,1
5657,max_ml,10,10,1,3,0.05,0.95,0.8840543143093214,17,0.0,1,0.0,1,0.0,1
5658,max_ml,10,10,1,3,0.05,0.95,0.8067670924426666,12,0.0,1,0.0,1,0.0,1
5659,max_ml,10,10,1,3,0.05,0.95,0.9414334256757764,11,0.0,0,1.0,1,0.0,0
5660,max_ml,10,10,1,3,0.05,0.95,0.9103163440022632,41,0.0,1,0.0,1,0.0,1
5661,max_ml,10,10,1,3,0.05,0.95,0.9303499397334464,10,0.0,1,0.0,1,0.0,1
5662,max_ml,10,10,1,3,0.05,0.95,0.8612336996743614,3,1.0,1,1.0,1,1.0,1
5663,max_ml,10,10,1,3,0.05,0.95,0.8402953139350235,3,1.0,1,1.0,1,1.0,1
5664,max_ml,10,10,1,3,0.05,0.95,0.9184266225608808,5,1.0,1,1.0,1,1.0,1
5665,max_ml,10,10,1,3,0.05,0.95,0.8634773452741549,7,0.0,1,0.0,1,0.0,1
5666,max_ml,10,10,1,3,0.05,0.95,0.9183517010646468,21,0.0,1,0.0,1,0.0,1
5667,max_ml,10,10,1,3,0.05,0.95,0.8804426916489267,9,1.0,1,1.0,1,1.0,1
5668,max_ml,10,10,1,3,0.05,0.95,0.6711042907689976,4,1.0,1,1.0,1,1.0,1
5669,max_ml,10,10,1,3,0.05,0.95,0.9476141548678102,51,0.0,1,0.0,1,0.0,1
5670,max_ml,10,10,1,3,0.05,0.95,0.8071851971340386,5,1.0,1,1.0,1,1.0,1
5671,max_ml,10,10,1,3,0.05,0.95,0.9261090821227052,8,0.0,1,0.0,1,0.0,1
5672,max_ml,10,10,1,3,0.05,0.95,0.9323735951064448,44,0.0,1,0.0,1,0.0,1
5673,max_ml,10,10,1,3,0.05,0.95,0.948154739031793,12,1.0,1,1.0,1,1.0,1
5674,max_ml,10,10,1,3,0.05,0.95,0.8882013254863472,8,0.0,1,0.0,1,0.0,1
5675,max_ml,10,10,1,3,0.05,0.95,0.8644594879330768,12,0.0,1,0.0,1,0.0,1
5676,max_ml,10,10,1,3,0.05,0.95,0.891405239978904,6,1.0,1,1.0,1,1.0,1
5677,max_ml,10,10,1,3,0.05,0.95,0.9392824290082586,3,1.0,1,1.0,1,1.0,1
5678,max_ml,10,10,1,3,0.05,0.95,0.9343713887532356,6,1.0,1,1.0,1,0.0,0
5679,max_ml,10,10,1,3,0.05,0.95,0.8603995165547547,18,0.0,1,0.0,1,0.0,1
5680,max_ml,10,10,1,3,0.05,0.95,0.7274297184131397,4,1.0,1,1.0,1,1.0,1
5681,max_ml,10,10,1,3,0.05,0.95,0.9106232507890288,10,0.0,1,0.0,1,0.0,1
5682,max_ml,10,10,1,3,0.05,0.95,0.9029097102019342,5,1.0,1,1.0,1,1.0,1
5683,max_ml,10,10,1,3,0.05,0.95,0.8916820462149017,4,1.0,1,1.0,1,1.0,1
5684,max_ml,10,10,1,3,0.05,0.95,0.9018606391843385,13,0.0,1,0.0,1,0.0,1
5685,max_ml,10,10,1,3,0.05,0.95,0.6797257724842641,1,1.0,1,1.0,1,1.0,1
5686,max_ml,10,10,1,3,0.05,0.95,0.8900694722353242,10,0.0,1,0.0,1,0.0,1
5687,max_ml,10,10,1,3,0.05,0.95,0.9271099491802836,24,0.0,1,0.0,1,0.0,1
5688,max_ml,10,10,1,3,0.05,0.95,0.9186545502781892,17,0.0,1,0.0,1,0.0,1
5689,max_ml,10,10,1,3,0.05,0.95,0.8690619392652769,16,0.0,1,0.0,1,0.0,1
5690,max_ml,10,10,1,3,0.05,0.95,0.8115003455823484,5,1.0,1,1.0,1,1.0,1
5691,max_ml,10,10,1,3,0.05,0.95,0.9174335268055716,34,0.0,1,0.0,1,0.0,1
5692,max_ml,10,10,1,3,0.05,0.95,0.8869227121756946,3,1.0,1,1.0,1,1.0,1
5693,max_ml,10,10,1,3,0.05,0.95,0.8786630687136586,18,0.0,1,0.0,1,0.0,1
5694,max_ml,10,10,1,3,0.05,0.95,0.906391739988201,5,1.0,1,1.0,1,1.0,1
5695,max_ml,10,10,1,3,0.05,0.95,0.9232694365984184,10,0.0,1,0.0,1,0.0,1
5696,max_ml,10,10,1,3,0.05,0.95,0.7107466149171019,5,1.0,1,1.0,1,1.0,1
5697,max_ml,10,10,1,3,0.05,0.95,0.8710896199412587,7,1.0,1,1.0,1,1.0,1
5698,max_ml,10,10,1,3,0.05,0.95,0.862278759489227,7,0.0,1,0.0,1,0.0,1
5699,max_ml,10,10,1,3,0.05,0.95,0.8835339218241881,6,1.0,1,1.0,1,1.0,1
5700,max_ml,10,10,1,3,0.05,0.95,0.8954209857330113,9,0.0,0,0.0,0,1.0,1
5701,max_ml,10,10,1,3,0.05,0.95,0.8786107153275916,17,0.0,0,0.0,0,1.0,1
5702,max_ml,10,10,1,3,0.05,0.95,0.9420040758215704,11,1.0,1,1.0,1,1.0,1
5703,max_ml,10,10,1,3,0.05,0.95,0.9455343992267824,15,1.0,1,1.0,1,1.0,1
5704,max_ml,10,10,1,3,0.05,0.95,0.903264869650612,34,0.0,1,0.0,1,0.0,1
5705,max_ml,10,10,1,3,0.05,0.95,0.8454521327997879,3,1.0,1,1.0,1,1.0,1
5706,max_ml,10,10,1,3,0.05,0.95,0.9129222737928756,11,0.0,1,0.0,1,0.0,1
5707,max_ml,10,10,1,3,0.05,0.95,0.8951621128804104,19,0.0,1,0.0,1,0.0,1
5708,max_ml,10,10,1,3,0.05,0.95,0.8977987698727423,12,0.0,1,0.0,1,0.0,1
5709,max_ml,10,10,1,3,0.05,0.95,0.9248612933042096,33,0.0,1,0.0,1,0.0,1
5710,max_ml,10,10,1,3,0.05,0.95,0.8281617304953263,7,1.0,1,1.0,1,1.0,1
5711,max_ml,10,10,1,3,0.05,0.95,0.8908484653544793,11,0.0,1,0.0,1,0.0,1
5712,max_ml,10,10,1,3,0.05,0.95,0.9423467432309696,6,1.0,1,1.0,1,1.0,1
5713,max_ml,10,10,1,3,0.05,0.95,0.8706691928261833,4,1.0,1,1.0,1,1.0,1
5714,max_ml,10,10,1,3,0.05,0.95,0.8930621201298558,5,1.0,1,1.0,1,1.0,1
5715,max_ml,10,10,1,3,0.05,0.95,0.9250572242217402,25,0.0,1,0.0,1,0.0,1
5716,max_ml,10,10,1,3,0.05,0.95,0.9261603930539586,10,1.0,1,1.0,1,1.0,1
5717,max_ml,10,10,1,3,0.05,0.95,0.9499763094760844,20,0.0,1,0.0,1,0.0,1
5718,max_ml,10,10,1,3,0.05,0.95,0.728717863176086,7,1.0,1,1.0,1,1.0,1
5719,max_ml,10,10,1,3,0.05,0.95,0.8636932936914843,12,1.0,1,1.0,1,1.0,1
5720,max_ml,10,10,1,3,0.05,0.95,0.9120858781203028,16,0.0,1,0.0,1,0.0,1
5721,max_ml,10,10,1,3,0.05,0.95,0.9314696745912951,5,1.0,1,1.0,1,1.0,1
5722,max_ml,10,10,1,3,0.05,0.95,0.9401188744205712,9,1.0,1,1.0,1,0.0,0
5723,max_ml,10,10,1,3,0.05,0.95,0.7180626834277656,6,1.0,1,1.0,1,1.0,1
5724,max_ml,10,10,1,3,0.05,0.95,0.868167474538537,9,0.0,1,0.0,1,0.0,1
5725,max_ml,10,10,1,3,0.05,0.95,0.8532229410007597,9,0.0,1,0.0,1,0.0,1
5726,max_ml,10,10,1,3,0.05,0.95,0.790469128000931,5,1.0,1,1.0,1,1.0,1
5727,max_ml,10,10,1,3,0.05,0.95,0.8142826604053303,4,1.0,1,1.0,1,1.0,1
5728,max_ml,10,10,1,3,0.05,0.95,0.9267247469323204,10,0.0,1,0.0,1,0.0,1
5729,max_ml,10,10,1,3,0.05,0.95,0.9062075885830576,5,1.0,1,1.0,1,0.0,0
5730,max_ml,10,10,1,3,0.05,0.95,0.9499276770547656,4,1.0,1,1.0,1,1.0,1
5731,max_ml,10,10,1,3,0.05,0.95,0.8580074429024013,14,0.0,1,0.0,1,0.0,1
5732,max_ml,10,10,1,3,0.05,0.95,0.7432730098183663,7,1.0,1,1.0,1,1.0,1
5733,max_ml,10,10,1,3,0.05,0.95,0.9150850796370366,23,0.0,1,0.0,1,0.0,1
5734,max_ml,10,10,1,3,0.05,0.95,0.8479805510479598,8,1.0,1,1.0,1,1.0,1
5735,max_ml,10,10,1,3,0.05,0.95,0.8336591187097261,12,0.0,1,0.0,1,0.0,1
5736,max_ml,10,10,1,3,0.05,0.95,0.8968334958375739,10,0.0,1,0.0,1,0.0,1
5737,max_ml,10,10,1,3,0.05,0.95,0.9358736030258712,6,1.0,1,1.0,1,1.0,1
5738,max_ml,10,10,1,3,0.05,0.95,0.9437376837010164,26,0.0,1,0.0,1,0.0,1
5739,max_ml,10,10,1,3,0.05,0.95,0.6846730522527663,5,1.0,1,1.0,1,1.0,1
5740,max_ml,10,10,1,3,0.05,0.95,0.9474901485293172,13,1.0,1,1.0,1,1.0,1
5741,max_ml,10,10,1,3,0.05,0.95,0.9446185584089096,9,0.0,0,1.0,1,0.0,0
5742,max_ml,10,10,1,3,0.05,0.95,0.9336865335280964,9,0.0,1,0.0,1,0.0,1
5743,max_ml,10,10,1,3,0.05,0.95,0.9254732480074624,7,1.0,1,1.0,1,1.0,1
5744,max_ml,10,10,1,3,0.05,0.95,0.8375225213303601,5,1.0,1,1.0,1,1.0,1
5745,max_ml,10,10,1,3,0.05,0.95,0.9243988232164844,8,1.0,1,1.0,1,0.0,0
5746,max_ml,10,10,1,3,0.05,0.95,0.8600964661889232,6,1.0,1,1.0,1,1.0,1
5747,max_ml,10,10,1,3,0.05,0.95,0.9193678439769976,25,0.0,1,0.0,1,0.0,1
5748,max_ml,10,10,1,3,0.05,0.95,0.9033671095213236,17,0.0,1,0.0,1,0.0,1
5749,max_ml,10,10,1,3,0.05,0.95,0.9065418667757944,4,1.0,1,1.0,1,1.0,1
5750,max_ml,10,10,1,3,0.05,0.95,0.929301240560378,9,1.0,1,1.0,1,1.0,1
5751,max_ml,10,10,1,3,0.05,0.95,0.8633371880990389,12,0.0,0,1.0,1,1.0,1
5752,max_ml,10,10,1,3,0.05,0.95,0.9019107001499732,5,1.0,1,1.0,1,1.0,1
5753,max_ml,10,10,1,3,0.05,0.95,0.9307439184104712,5,1.0,1,1.0,1,1.0,1
5754,max_ml,10,10,1,3,0.05,0.95,0.8568693921787686,4,1.0,1,1.0,1,1.0,1
5755,max_ml,10,10,1,3,0.05,0.95,0.936078423728394,45,0.0,1,0.0,1,0.0,1
5756,max_ml,10,10,1,3,0.05,0.95,0.942663972890241,28,0.0,1,0.0,1,0.0,1
5757,max_ml,10,10,1,3,0.05,0.95,0.8953320971860719,5,1.0,1,1.0,1,1.0,1
5758,max_ml,10,10,1,3,0.05,0.95,0.9325238776364608,20,0.0,1,0.0,1,0.0,1
5759,max_ml,10,10,1,3,0.05,0.95,0.908919358923298,13,0.0,1,0.0,1,0.0,1
5760,max_ml,10,10,1,3,0.05,0.95,0.940755999942246,30,0.0,1,0.0,1,0.0,1
5761,max_ml,10,10,1,3,0.05,0.95,0.8749943450496616,5,1.0,1,1.0,1,1.0,1
5762,max_ml,10,10,1,3,0.05,0.95,0.8529139696225487,7,1.0,1,1.0,1,1.0,1
5763,max_ml,10,10,1,3,0.05,0.95,0.8608345283175798,2,1.0,1,1.0,1,1.0,1
5764,max_ml,10,10,1,3,0.05,0.95,0.8507477046928857,9,0.0,0,0.0,0,1.0,1
5765,max_ml,10,10,1,3,0.05,0.95,0.9266549797198532,15,0.0,1,0.0,1,0.0,1
5766,max_ml,10,10,1,3,0.05,0.95,0.8920905670272519,26,0.0,1,0.0,1,0.0,1
5767,max_ml,10,10,1,3,0.05,0.95,0.8851539896619002,11,0.0,1,0.0,1,0.0,1
5768,max_ml,10,10,1,3,0.05,0.95,0.903033000105753,26,0.0,1,0.0,1,0.0,1
5769,max_ml,10,10,1,3,0.05,0.95,0.92766748716771,25,0.0,1,0.0,1,0.0,1
5770,max_ml,10,10,1,3,0.05,0.95,0.9389605800446852,10,0.0,0,1.0,1,0.0,0
5771,max_ml,10,10,1,3,0.05,0.95,0.7803336188186456,4,1.0,1,1.0,1,1.0,1
5772,max_ml,10,10,1,3,0.05,0.95,0.8802358472559195,10,0.0,1,0.0,1,0.0,1
5773,max_ml,10,10,1,3,0.05,0.95,0.8041669477744824,6,1.0,1,1.0,1,1.0,1
5774,max_ml,10,10,1,3,0.05,0.95,0.8919415105408518,18,0.0,1,0.0,1,0.0,1
5775,max_ml,10,10,1,3,0.05,0.95,0.9166082393021816,8,1.0,1,1.0,1,1.0,1
5776,max_ml,10,10,1,3,0.05,0.95,0.8078472871781445,11,0.0,1,0.0,1,0.0,1
5777,max_ml,10,10,1,3,0.05,0.95,0.6015592501666099,2,1.0,1,1.0,1,1.0,1
5778,max_ml,10,10,1,3,0.05,0.95,0.9335882166171584,35,0.0,1,0.0,1,0.0,1
5779,max_ml,10,10,1,3,0.05,0.95,0.9191071832503684,12,0.0,0,0.0,0,1.0,1
5780,max_ml,10,10,1,3,0.05,0.95,0.8428010668909914,12,0.0,1,0.0,1,0.0,1
5781,max_ml,10,10,1,3,0.05,0.95,0.8765236094214177,7,0.0,1,0.0,1,0.0,1
5782,max_ml,10,10,1,3,0.05,0.95,0.8796369326369147,10,1.0,1,1.0,1,1.0,1
5783,max_ml,10,10,1,3,0.05,0.95,0.8014600465521169,24,0.0,1,0.0,1,0.0,1
5784,max_ml,10,10,1,3,0.05,0.95,0.8881393918508671,24,0.0,1,0.0,1,0.0,1
5785,max_ml,10,10,1,3,0.05,0.95,0.7718365184753597,3,1.0,1,1.0,1,1.0,1
5786,max_ml,10,10,1,3,0.05,0.95,0.9250829535765932,35,0.0,1,0.0,1,0.0,1
5787,max_ml,10,10,1,3,0.05,0.95,0.942887036631844,25,0.0,1,0.0,1,0.0,1
5788,max_ml,10,10,1,3,0.05,0.95,0.8991519047061044,7,1.0,1,1.0,1,1.0,1
5789,max_ml,10,10,1,3,0.05,0.95,0.7789558742428145,12,1.0,1,1.0,1,1.0,1
5790,max_ml,10,10,1,3,0.05,0.95,0.8187491773724143,8,0.0,1,0.0,1,0.0,1
5791,max_ml,10,10,1,3,0.05,0.95,0.8432315978075637,9,0.0,1,0.0,1,0.0,1
5792,max_ml,10,10,1,3,0.05,0.95,0.9089236016555284,12,0.0,1,0.0,1,0.0,1
5793,max_ml,10,10,1,3,0.05,0.95,0.893069525246189,6,0.0,1,0.0,1,0.0,1
5794,max_ml,10,10,1,3,0.05,0.95,0.9294455050512834,16,0.0,1,0.0,1,0.0,1
5795,max_ml,10,10,1,3,0.05,0.95,0.9439443125321813,27,0.0,1,0.0,1,0.0,1
5796,max_ml,10,10,1,3,0.05,0.95,0.9324190482012664,30,0.0,1,0.0,1,0.0,1
5797,max_ml,10,10,1,3,0.05,0.95,0.5899202815904943,5,1.0,1,1.0,1,1.0,1
5798,max_ml,10,10,1,3,0.05,0.95,0.9416647695932994,25,0.0,1,0.0,1,0.0,1
5799,max_ml,10,10,1,3,0.05,0.95,0.876746355584188,11,0.0,1,0.0,1,0.0,1
5800,max_ml,10,10,1,3,0.05,0.95,0.8251033425955023,5,1.0,1,1.0,1,1.0,1
5801,max_ml,10,10,1,3,0.05,0.95,0.8541637846118016,6,1.0,1,1.0,1,1.0,1
5802,max_ml,10,10,1,3,0.05,0.95,0.9300884566419746,29,0.0,1,0.0,1,0.0,1
5803,max_ml,10,10,1,3,0.05,0.95,0.83714016401682,8,0.0,1,0.0,1,0.0,1
5804,max_ml,10,10,1,3,0.05,0.95,0.8448621669674535,14,1.0,1,1.0,1,1.0,1
5805,max_ml,10,10,1,3,0.05,0.95,0.7991030309715293,3,1.0,1,1.0,1,1.0,1
5806,max_ml,10,10,1,3,0.05,0.95,0.7786657765640949,6,1.0,1,1.0,1,1.0,1
5807,max_ml,10,10,1,3,0.05,0.95,0.8842372125639214,9,0.0,1,0.0,1,0.0,1
5808,max_ml,10,10,1,3,0.05,0.95,0.9487826711762196,21,0.0,1,0.0,1,0.0,1
5809,max_ml,10,10,1,3,0.05,0.95,0.7446080332716645,2,1.0,1,1.0,1,1.0,1
5810,max_ml,10,10,1,3,0.05,0.95,0.9072282239072852,9,0.0,0,1.0,1,1.0,1
5811,max_ml,10,10,1,3,0.05,0.95,0.933464459441478,43,0.0,1,0.0,1,0.0,1
5812,max_ml,10,10,1,3,0.05,0.95,0.8951277349823068,4,1.0,1,1.0,1,1.0,1
5813,max_ml,10,10,1,3,0.05,0.95,0.8790083011743526,3,1.0,1,1.0,1,1.0,1
5814,max_ml,10,10,1,3,0.05,0.95,0.7769888840741661,8,1.0,1,1.0,1,1.0,1
5815,max_ml,10,10,1,3,0.05,0.95,0.6447196517741148,4,1.0,1,1.0,1,1.0,1
5816,max_ml,10,10,1,3,0.05,0.95,0.8870965695315812,9,0.0,0,1.0,1,0.0,0
5817,max_ml,10,10,1,3,0.05,0.95,0.6974198842141237,3,1.0,1,1.0,1,1.0,1
5818,max_ml,10,10,1,3,0.05,0.95,0.9480777627511784,11,0.0,1,0.0,1,0.0,1
5819,max_ml,10,10,1,3,0.05,0.95,0.8723860324212254,11,0.0,1,0.0,1,0.0,1
5820,max_ml,10,10,1,3,0.05,0.95,0.9386668112114136,15,0.0,1,0.0,1,0.0,1
5821,max_ml,10,10,1,3,0.05,0.95,0.7379964245224604,3,1.0,1,1.0,1,1.0,1
5822,max_ml,10,10,1,3,0.05,0.95,0.8834856626879031,23,0.0,1,0.0,1,0.0,1
5823,max_ml,10,10,1,3,0.05,0.95,0.936441037678046,13,1.0,1,1.0,1,1.0,1
5824,max_ml,10,10,1,3,0.05,0.95,0.8209220444367868,8,0.0,1,0.0,1,0.0,1
5825,max_ml,10,10,1,3,0.05,0.95,0.7866730253296653,6,1.0,1,1.0,1,1.0,1
5826,max_ml,10,10,1,3,0.05,0.95,0.918142855040562,4,1.0,1,1.0,1,1.0,1
5827,max_ml,10,10,1,3,0.05,0.95,0.9395097450453148,3,1.0,1,1.0,1,1.0,1
5828,max_ml,10,10,1,3,0.05,0.95,0.9462139365916352,50,0.0,1,0.0,1,0.0,1
5829,max_ml,10,10,1,3,0.05,0.95,0.932256872094172,28,0.0,1,0.0,1,0.0,1
5830,max_ml,10,10,1,3,0.05,0.95,0.8645595600003487,8,0.0,1,0.0,1,0.0,1
5831,max_ml,10,10,1,3,0.05,0.95,0.7347808913501306,21,0.0,1,0.0,1,0.0,1
5832,max_ml,10,10,1,3,0.05,0.95,0.9484529019062732,17,0.0,1,0.0,1,0.0,1
5833,max_ml,10,10,1,3,0.05,0.95,0.8482195082471723,12,0.0,1,0.0,1,0.0,1
5834,max_ml,10,10,1,3,0.05,0.95,0.9425528640553706,10,1.0,1,1.0,1,1.0,1
5835,max_ml,10,10,1,3,0.05,0.95,0.8782899319621242,23,0.0,1,0.0,1,0.0,1
5836,max_ml,10,10,1,3,0.05,0.95,0.889574249627941,5,1.0,1,1.0,1,1.0,1
5837,max_ml,10,10,1,3,0.05,0.95,0.9184028431168886,24,0.0,1,0.0,1,0.0,1
5838,max_ml,10,10,1,3,0.05,0.95,0.9179258382816744,8,1.0,1,1.0,1,1.0,1
5839,max_ml,10,10,1,3,0.05,0.95,0.834013559229592,10,0.0,1,0.0,1,0.0,1
5840,max_ml,10,10,1,3,0.05,0.95,0.8217098884620129,11,0.0,1,0.0,1,0.0,1
5841,max_ml,10,10,1,3,0.05,0.95,0.8175454635699797,3,1.0,1,1.0,1,1.0,1
5842,max_ml,10,10,1,3,0.05,0.95,0.7722370430545212,11,0.0,1,0.0,1,0.0,1
5843,max_ml,10,10,1,3,0.05,0.95,0.9144712341604738,13,0.0,1,0.0,1,0.0,1
5844,max_ml,10,10,1,3,0.05,0.95,0.7755512990314966,10,1.0,1,1.0,1,1.0,1
5845,max_ml,10,10,1,3,0.05,0.95,0.9378250248141704,34,0.0,1,0.0,1,0.0,1
5846,max_ml,10,10,1,3,0.05,0.95,0.8597639404524453,13,0.0,1,0.0,1,0.0,1
5847,max_ml,10,10,1,3,0.05,0.95,0.8953489125237286,20,0.0,1,0.0,1,0.0,1
5848,max_ml,10,10,1,3,0.05,0.95,0.8251376025353857,3,1.0,1,1.0,1,1.0,1
5849,max_ml,10,10,1,3,0.05,0.95,0.7761922204926205,2,1.0,1,1.0,1,1.0,1
5850,max_ml,10,10,1,3,0.05,0.95,0.829845448818348,10,0.0,1,0.0,1,0.0,1
5851,max_ml,10,10,1,3,0.05,0.95,0.7605278047749596,3,1.0,1,1.0,1,1.0,1
5852,max_ml,10,10,1,3,0.05,0.95,0.9210001740796736,26,0.0,1,0.0,1,0.0,1
5853,max_ml,10,10,1,3,0.05,0.95,0.8963304192292145,4,1.0,1,1.0,1,1.0,1
5854,max_ml,10,10,1,3,0.05,0.95,0.8720042682001723,10,0.0,1,0.0,1,0.0,1
5855,max_ml,10,10,1,3,0.05,0.95,0.8898290455705375,7,1.0,1,1.0,1,1.0,1
5856,max_ml,10,10,1,3,0.05,0.95,0.919884402741407,20,0.0,1,0.0,1,0.0,1
5857,max_ml,10,10,1,3,0.05,0.95,0.8795388768114689,11,0.0,1,0.0,1,0.0,1
5858,max_ml,10,10,1,3,0.05,0.95,0.9469609066398244,8,1.0,1,1.0,1,1.0,1
5859,max_ml,10,10,1,3,0.05,0.95,0.7668899627566678,12,0.0,1,0.0,1,0.0,1
5860,max_ml,10,10,1,3,0.05,0.95,0.9286163817076272,21,0.0,1,0.0,1,0.0,1
5861,max_ml,10,10,1,3,0.05,0.95,0.8988650782472983,9,1.0,1,1.0,1,1.0,1
5862,max_ml,10,10,1,3,0.05,0.95,0.9124789456196736,13,0.0,1,0.0,1,0.0,1
5863,max_ml,10,10,1,3,0.05,0.95,0.8858601104576247,18,0.0,1,0.0,1,0.0,1
5864,max_ml,10,10,1,3,0.05,0.95,0.8345852798831201,7,1.0,1,1.0,1,1.0,1
5865,max_ml,10,10,1,3,0.05,0.95,0.8152828338495602,14,0.0,1,0.0,1,0.0,1
5866,max_ml,10,10,1,3,0.05,0.95,0.9161824878209875,19,0.0,1,0.0,1,0.0,1
5867,max_ml,10,10,1,3,0.05,0.95,0.8739541001751003,13,0.0,0,0.0,0,1.0,1
5868,max_ml,10,10,1,3,0.05,0.95,0.9207838352856124,18,0.0,1,0.0,1,0.0,1
5869,max_ml,10,10,1,3,0.05,0.95,0.8796585911266684,13,0.0,1,0.0,1,0.0,1
5870,max_ml,10,10,1,3,0.05,0.95,0.8854110265752043,9,0.0,0,1.0,1,1.0,1
5871,max_ml,10,10,1,3,0.05,0.95,0.9098085447857202,13,0.0,1,0.0,1,0.0,1
5872,max_ml,10,10,1,3,0.05,0.95,0.741234517011469,4,1.0,1,1.0,1,1.0,1
5873,max_ml,10,10,1,3,0.05,0.95,0.8560016967088476,7,1.0,1,1.0,1,1.0,1
5874,max_ml,10,10,1,3,0.05,0.95,0.7447155755784844,11,0.0,1,0.0,1,0.0,1
5875,max_ml,10,10,1,3,0.05,0.95,0.913551898588053,8,1.0,1,1.0,1,1.0,1
5876,max_ml,10,10,1,3,0.05,0.95,0.8629793712709763,15,0.0,1,0.0,1,0.0,1
5877,max_ml,10,10,1,3,0.05,0.95,0.8188177461929772,12,1.0,1,1.0,1,0.0,0
5878,max_ml,10,10,1,3,0.05,0.95,0.8823490547237645,6,1.0,1,1.0,1,1.0,1
5879,max_ml,10,10,1,3,0.05,0.95,0.8710059687640683,6,1.0,1,1.0,1,1.0,1
5880,max_ml,10,10,1,3,0.05,0.95,0.5485154182589814,7,1.0,1,1.0,1,1.0,1
5881,max_ml,10,10,1,3,0.05,0.95,0.828352581579245,4,1.0,1,1.0,1,1.0,1
5882,max_ml,10,10,1,3,0.05,0.95,0.8579321312193089,14,0.0,1,0.0,1,0.0,1
5883,max_ml,10,10,1,3,0.05,0.95,0.804124820264844,14,0.0,1,0.0,1,0.0,1
5884,max_ml,10,10,1,3,0.05,0.95,0.8385208512390644,4,1.0,1,1.0,1,1.0,1
5885,max_ml,10,10,1,3,0.05,0.95,0.9007114232785476,7,1.0,1,1.0,1,1.0,1
5886,max_ml,10,10,1,3,0.05,0.95,0.9488242732175424,69,0.0,1,0.0,1,0.0,1
5887,max_ml,10,10,1,3,0.05,0.95,0.9471851690476776,12,0.0,0,0.0,0,1.0,1
5888,max_ml,10,10,1,3,0.05,0.95,0.8698841677136866,8,0.0,0,0.0,0,1.0,1
5889,max_ml,10,10,1,3,0.05,0.95,0.7615818053139211,5,1.0,1,1.0,1,1.0,1
5890,max_ml,10,10,1,3,0.05,0.95,0.9250665431216396,12,0.0,1,0.0,1,0.0,1
5891,max_ml,10,10,1,3,0.05,0.95,0.9449941581653803,39,0.0,1,0.0,1,0.0,1
5892,max_ml,10,10,1,3,0.05,0.95,0.7983143673047223,4,1.0,1,1.0,1,1.0,1
5893,max_ml,10,10,1,3,0.05,0.95,0.8795522934164499,5,1.0,1,1.0,1,1.0,1
5894,max_ml,10,10,1,3,0.05,0.95,0.9029767022986214,8,0.0,1,0.0,1,0.0,1
5895,max_ml,10,10,1,3,0.05,0.95,0.858889451764653,3,1.0,1,1.0,1,1.0,1
5896,max_ml,10,10,1,3,0.05,0.95,0.8516134546134205,8,1.0,1,1.0,1,1.0,1
5897,max_ml,10,10,1,3,0.05,0.95,0.7576096212588539,5,1.0,1,1.0,1,1.0,1
5898,max_ml,10,10,1,3,0.05,0.95,0.9166070755186526,9,0.0,1,0.0,1,0.0,1
5899,max_ml,10,10,1,3,0.05,0.95,0.7650841694584152,4,1.0,1,1.0,1,1.0,1
5900,max_ml,10,10,1,3,0.05,0.95,0.8945370702529238,10,0.0,0,0.0,0,1.0,1
5901,max_ml,10,10,1,3,0.05,0.95,0.9058915290792712,8,1.0,1,1.0,1,1.0,1
5902,max_ml,10,10,1,3,0.05,0.95,0.8308405427312503,3,1.0,1,1.0,1,1.0,1
5903,max_ml,10,10,1,3,0.05,0.95,0.7581454597118348,5,1.0,1,1.0,1,1.0,1
5904,max_ml,10,10,1,3,0.05,0.95,0.7890230477900108,5,1.0,1,1.0,1,1.0,1
5905,max_ml,10,10,1,3,0.05,0.95,0.8793056873698001,10,0.0,1,0.0,1,0.0,1
5906,max_ml,10,10,1,3,0.05,0.95,0.8348698847362934,3,1.0,1,1.0,1,1.0,1
5907,max_ml,10,10,1,3,0.05,0.95,0.9490899505043484,8,0.0,1,0.0,1,0.0,1
5908,max_ml,10,10,1,3,0.05,0.95,0.9380108592122156,13,0.0,1,0.0,1,0.0,1
5909,max_ml,10,10,1,3,0.05,0.95,0.8064734630182134,7,1.0,1,1.0,1,1.0,1
5910,max_ml,10,10,1,3,0.05,0.95,0.8128019241917885,15,0.0,1,0.0,1,0.0,1
5911,max_ml,10,10,1,3,0.05,0.95,0.8622212957346779,16,0.0,1,0.0,1,0.0,1
5912,max_ml,10,10,1,3,0.05,0.95,0.914991651470177,25,0.0,1,0.0,1,0.0,1
5913,max_ml,10,10,1,3,0.05,0.95,0.878580958149613,7,1.0,1,1.0,1,1.0,1
5914,max_ml,10,10,1,3,0.05,0.95,0.8968470268993944,9,1.0,1,1.0,1,1.0,1
5915,max_ml,10,10,1,3,0.05,0.95,0.9277209060267032,3,1.0,1,1.0,1,1.0,1
5916,max_ml,10,10,1,3,0.05,0.95,0.9385453811178712,14,0.0,1,0.0,1,0.0,1
5917,max_ml,10,10,1,3,0.05,0.95,0.8151942999879705,8,0.0,0,1.0,1,1.0,1
5918,max_ml,10,10,1,3,0.05,0.95,0.7742922274525675,5,1.0,1,1.0,1,1.0,1
5919,max_ml,10,10,1,3,0.05,0.95,0.6782208697596769,7,1.0,1,1.0,1,1.0,1
5920,max_ml,10,10,1,3,0.05,0.95,0.8970382643550644,21,0.0,1,0.0,1,0.0,1
5921,max_ml,10,10,1,3,0.05,0.95,0.8464228185845434,11,0.0,1,0.0,1,0.0,1
5922,max_ml,10,10,1,3,0.05,0.95,0.898714943192043,35,0.0,1,0.0,1,0.0,1
5923,max_ml,10,10,1,3,0.05,0.95,0.9285114831281446,11,0.0,1,0.0,1,0.0,1
5924,max_ml,10,10,1,3,0.05,0.95,0.7948223576410367,7,1.0,1,1.0,1,1.0,1
5925,max_ml,10,10,1,3,0.05,0.95,0.8278838635865098,15,0.0,1,0.0,1,0.0,1
5926,max_ml,10,10,1,3,0.05,0.95,0.853630444648682,22,0.0,1,0.0,1,0.0,1
5927,max_ml,10,10,1,3,0.05,0.95,0.8906692606455555,59,0.0,1,0.0,1,0.0,1
5928,max_ml,10,10,1,3,0.05,0.95,0.7690575135021089,8,1.0,1,1.0,1,1.0,1
5929,max_ml,10,10,1,3,0.05,0.95,0.8667469242315113,17,0.0,1,0.0,1,0.0,1
5930,max_ml,10,10,1,3,0.05,0.95,0.8775710029548308,12,0.0,1,0.0,1,0.0,1
5931,max_ml,10,10,1,3,0.05,0.95,0.8017081436298944,13,1.0,1,1.0,1,1.0,1
5932,max_ml,10,10,1,3,0.05,0.95,0.849815944245478,9,1.0,1,1.0,1,1.0,1
5933,max_ml,10,10,1,3,0.05,0.95,0.937415170756582,20,0.0,1,0.0,1,0.0,1
5934,max_ml,10,10,1,3,0.05,0.95,0.9084808278879792,22,0.0,1,0.0,1,0.0,1
5935,max_ml,10,10,1,3,0.05,0.95,0.9481350725180526,9,0.0,1,0.0,1,0.0,1
5936,max_ml,10,10,1,3,0.05,0.95,0.9191621255892684,8,0.0,1,0.0,1,0.0,1
5937,max_ml,10,10,1,3,0.05,0.95,0.9275228572189176,14,0.0,1,0.0,1,0.0,1
5938,max_ml,10,10,1,3,0.05,0.95,0.9158267531368322,29,0.0,1,0.0,1,0.0,1
5939,max_ml,10,10,1,3,0.05,0.95,0.7130968754060849,5,1.0,1,1.0,1,1.0,1
5940,max_ml,10,10,1,3,0.05,0.95,0.9428878227477392,5,1.0,1,1.0,1,1.0,1
5941,max_ml,10,10,1,3,0.05,0.95,0.5908210578437537,4,1.0,1,1.0,1,1.0,1
5942,max_ml,10,10,1,3,0.05,0.95,0.9185284253929448,9,1.0,1,1.0,1,1.0,1
5943,max_ml,10,10,1,3,0.05,0.95,0.8778751711989444,7,0.0,1,0.0,1,0.0,1
5944,max_ml,10,10,1,3,0.05,0.95,0.7888997651002592,31,0.0,1,0.0,1,0.0,1
5945,max_ml,10,10,1,3,0.05,0.95,0.8524083775591657,14,0.0,1,0.0,1,0.0,1
5946,max_ml,10,10,1,3,0.05,0.95,0.9471370287635598,6,0.0,1,0.0,1,0.0,1
5947,max_ml,10,10,1,3,0.05,0.95,0.8346096475315762,18,0.0,1,0.0,1,0.0,1
5948,max_ml,10,10,1,3,0.05,0.95,0.8733771403999042,6,1.0,1,1.0,1,1.0,1
5949,max_ml,10,10,1,3,0.05,0.95,0.9378725999251007,20,0.0,1,0.0,1,0.0,1
5950,max_ml,10,10,1,3,0.05,0.95,0.9072571041430658,34,0.0,1,0.0,1,0.0,1
5951,max_ml,10,10,1,3,0.05,0.95,0.8901597040094419,4,1.0,1,1.0,1,1.0,1
5952,max_ml,10,10,1,3,0.05,0.95,0.7766969808505682,8,1.0,1,1.0,1,1.0,1
5953,max_ml,10,10,1,3,0.05,0.95,0.8919692747487628,5,1.0,1,1.0,1,0.0,0
5954,max_ml,10,10,1,3,0.05,0.95,0.9345873460648358,9,0.0,0,1.0,1,1.0,1
5955,max_ml,10,10,1,3,0.05,0.95,0.8755229206209479,3,1.0,1,1.0,1,1.0,1
5956,max_ml,10,10,1,3,0.05,0.95,0.6105491011814994,4,1.0,1,1.0,1,1.0,1
5957,max_ml,10,10,1,3,0.05,0.95,0.8767487173170364,30,0.0,1,0.0,1,0.0,1
5958,max_ml,10,10,1,3,0.05,0.95,0.9095943367906972,20,0.0,1,0.0,1,0.0,1
5959,max_ml,10,10,1,3,0.05,0.95,0.915668455848335,36,0.0,1,0.0,1,0.0,1
5960,max_ml,10,10,1,3,0.05,0.95,0.8745865651894265,8,0.0,0,0.0,0,1.0,1
5961,max_ml,10,10,1,3,0.05,0.95,0.8605185904037674,12,0.0,1,0.0,1,0.0,1
5962,max_ml,10,10,1,3,0.05,0.95,0.8065935841625305,6,1.0,1,1.0,1,1.0,1
5963,max_ml,10,10,1,3,0.05,0.95,0.8567251125278378,19,0.0,1,0.0,1,0.0,1
5964,max_ml,10,10,1,3,0.05,0.95,0.7334895843638163,3,1.0,1,1.0,1,1.0,1
5965,max_ml,10,10,1,3,0.05,0.95,0.8564565020534946,5,1.0,1,1.0,1,1.0,1
5966,max_ml,10,10,1,3,0.05,0.95,0.6184919218139124,1,1.0,1,1.0,1,1.0,1
5967,max_ml,10,10,1,3,0.05,0.95,0.9262469510188712,25,0.0,1,0.0,1,0.0,1
5968,max_ml,10,10,1,3,0.05,0.95,0.8532518912704353,4,1.0,1,1.0,1,1.0,1
5969,max_ml,10,10,1,3,0.05,0.95,0.9102349645567428,13,0.0,1,0.0,1,0.0,1
5970,max_ml,10,10,1,3,0.05,0.95,0.8130722674204668,5,0.0,1,0.0,1,0.0,1
5971,max_ml,10,10,1,3,0.05,0.95,0.9472636454313343,46,0.0,1,0.0,1,0.0,1
5972,max_ml,10,10,1,3,0.05,0.95,0.9232372277729672,16,0.0,1,0.0,1,0.0,1
5973,max_ml,10,10,1,3,0.05,0.95,0.8627076663233813,10,0.0,1,0.0,1,0.0,1
5974,max_ml,10,10,1,3,0.05,0.95,0.8573533925425817,11,0.0,1,0.0,1,0.0,1
5975,max_ml,10,10,1,3,0.05,0.95,0.8822446077886548,33,0.0,1,0.0,1,0.0,1
5976,max_ml,10,10,1,3,0.05,0.95,0.9149109737868972,17,0.0,1,0.0,1,0.0,1
5977,max_ml,10,10,1,3,0.05,0.95,0.7211480926282915,5,1.0,1,1.0,1,1.0,1
5978,max_ml,10,10,1,3,0.05,0.95,0.9092325668725504,6,1.0,1,1.0,1,0.0,0
5979,max_ml,10,10,1,3,0.05,0.95,0.8708806229562387,19,0.0,1,0.0,1,0.0,1
5980,max_ml,10,10,1,3,0.05,0.95,0.8404053639111377,11,0.0,1,0.0,1,0.0,1
5981,max_ml,10,10,1,3,0.05,0.95,0.9009322421586726,18,0.0,1,0.0,1,0.0,1
5982,max_ml,10,10,1,3,0.05,0.95,0.8662421074407096,10,0.0,1,0.0,1,0.0,1
5983,max_ml,10,10,1,3,0.05,0.95,0.9399324341277238,4,1.0,1,1.0,1,1.0,1
5984,max_ml,10,10,1,3,0.05,0.95,0.797933627361346,2,1.0,1,1.0,1,1.0,1
5985,max_ml,10,10,1,3,0.05,0.95,0.9367459636000206,8,0.0,1,0.0,1,0.0,1
5986,max_ml,10,10,1,3,0.05,0.95,0.9175603760853908,12,0.0,1,0.0,1,0.0,1
5987,max_ml,10,10,1,3,0.05,0.95,0.8269640836500198,10,0.0,1,0.0,1,0.0,1
5988,max_ml,10,10,1,3,0.05,0.95,0.8844030740342127,2,1.0,1,1.0,1,1.0,1
5989,max_ml,10,10,1,3,0.05,0.95,0.8955852109237992,13,0.0,1,0.0,1,0.0,1
5990,max_ml,10,10,1,3,0.05,0.95,0.8880331188065976,10,0.0,1,0.0,1,0.0,1
5991,max_ml,10,10,1,3,0.05,0.95,0.9246193834295132,9,1.0,1,1.0,1,1.0,1
5992,max_ml,10,10,1,3,0.05,0.95,0.9116595922022204,12,0.0,1,0.0,1,0.0,1
5993,max_ml,10,10,1,3,0.05,0.95,0.793461618722894,4,1.0,1,1.0,1,1.0,1
5994,max_ml,10,10,1,3,0.05,0.95,0.6812492800657804,2,1.0,1,1.0,1,1.0,1
5995,max_ml,10,10,1,3,0.05,0.95,0.8694327258344514,25,0.0,1,0.0,1,0.0,1
5996,max_ml,10,10,1,3,0.05,0.95,0.7731983048648016,10,1.0,1,1.0,1,1.0,1
5997,max_ml,10,10,1,3,0.05,0.95,0.896992291667094,8,1.0,1,1.0,1,1.0,1
5998,max_ml,10,10,1,3,0.05,0.95,0.6633600545106403,3,1.0,1,1.0,1,1.0,1
5999,max_ml,10,10,1,3,0.05,0.95,0.9412390265975172,49,0.0,1,0.0,1,0.0,1
6000,max_ml,10,10,1,3,0.05,0.95,0.8677037084847327,7,1.0,1,1.0,1,1.0,1
6001,max_ml,10,10,1,3,0.05,0.95,0.8948439370307568,6,1.0,1,1.0,1,1.0,1
6002,max_ml,10,10,1,3,0.05,0.95,0.8322588000888909,6,1.0,1,1.0,1,1.0,1
6003,max_ml,10,10,1,3,0.05,0.95,0.8940507217062181,5,1.0,1,1.0,1,1.0,1
6004,max_ml,10,10,1,3,0.05,0.95,0.8395012683124302,12,1.0,1,1.0,1,1.0,1
6005,max_ml,10,10,1,3,0.05,0.95,0.9481217866880852,31,0.0,1,0.0,1,0.0,1
6006,max_ml,10,10,1,3,0.05,0.95,0.8578415171775614,12,0.0,1,0.0,1,0.0,1
6007,max_ml,10,10,1,3,0.05,0.95,0.775267050855896,9,0.0,1,0.0,1,0.0,1
6008,max_ml,10,10,1,3,0.05,0.95,0.8949905693737518,6,1.0,1,1.0,1,1.0,1
6009,max_ml,10,10,1,3,0.05,0.95,0.9138425218281776,15,0.0,1,0.0,1,0.0,1
6010,max_ml,10,10,1,3,0.05,0.95,0.9419840778874434,14,0.0,1,0.0,1,0.0,1
6011,max_ml,10,10,1,3,0.05,0.95,0.8122738014589834,7,1.0,1,1.0,1,1.0,1
6012,max_ml,10,10,1,3,0.05,0.95,0.931520874508714,25,0.0,1,0.0,1,0.0,1
6013,max_ml,10,10,1,3,0.05,0.95,0.7091454294475542,6,1.0,1,1.0,1,1.0,1
6014,max_ml,10,10,1,3,0.05,0.95,0.9477173690905942,27,0.0,1,0.0,1,0.0,1
6015,max_ml,10,10,1,3,0.05,0.95,0.7475571464861871,3,1.0,1,1.0,1,1.0,1
6016,max_ml,10,10,1,3,0.05,0.95,0.9212814125368002,10,0.0,1,0.0,1,0.0,1
6017,max_ml,10,10,1,3,0.05,0.95,0.9075399753257508,25,0.0,1,0.0,1,0.0,1
6018,max_ml,10,10,1,3,0.05,0.95,0.8308430677747998,12,1.0,1,1.0,1,1.0,1
6019,max_ml,10,10,1,3,0.05,0.95,0.8240008964582363,15,0.0,1,0.0,1,0.0,1
6020,max_ml,10,10,1,3,0.05,0.95,0.882603565443569,6,0.0,1,0.0,1,0.0,1
6021,max_ml,10,10,1,3,0.05,0.95,0.898807351854805,3,1.0,1,1.0,1,1.0,1
6022,max_ml,10,10,1,3,0.05,0.95,0.8503272449532582,9,0.0,0,0.0,0,1.0,1
6023,max_ml,10,10,1,3,0.05,0.95,0.8066217341776537,11,0.0,1,0.0,1,0.0,1
6024,max_ml,10,10,1,3,0.05,0.95,0.937609817862367,11,0.0,1,0.0,1,0.0,1
6025,max_ml,10,10,1,3,0.05,0.95,0.7737872461397454,18,0.0,1,0.0,1,0.0,1
6026,max_ml,10,10,1,3,0.05,0.95,0.9008562202085986,7,1.0,1,1.0,1,1.0,1
6027,max_ml,10,10,1,3,0.05,0.95,0.7953305739069784,3,1.0,1,1.0,1,1.0,1
6028,max_ml,10,10,1,3,0.05,0.95,0.7618720638642905,2,1.0,1,1.0,1,1.0,1
6029,max_ml,10,10,1,3,0.05,0.95,0.8816248193287749,40,0.0,1,0.0,1,0.0,1
6030,max_ml,10,10,1,3,0.05,0.95,0.8400474808092924,26,0.0,1,0.0,1,0.0,1
6031,max_ml,10,10,1,3,0.05,0.95,0.9401749917720597,15,0.0,1,0.0,1,0.0,1
6032,max_ml,10,10,1,3,0.05,0.95,0.8542093964818696,8,1.0,1,1.0,1,1.0,1
6033,max_ml,10,10,1,3,0.05,0.95,0.7060799836603503,3,1.0,1,1.0,1,1.0,1
6034,max_ml,10,10,1,3,0.05,0.95,0.9058256736843672,18,0.0,0,0.0,0,1.0,1
6035,max_ml,10,10,1,3,0.05,0.95,0.8943546804528123,19,0.0,1,0.0,1,0.0,1
6036,max_ml,10,10,1,3,0.05,0.95,0.944999701120393,24,0.0,1,0.0,1,0.0,1
6037,max_ml,10,10,1,3,0.05,0.95,0.7420974531857109,3,1.0,1,1.0,1,1.0,1
6038,max_ml,10,10,1,3,0.05,0.95,0.9077017046377864,9,0.0,1,0.0,1,0.0,1
6039,max_ml,10,10,1,3,0.05,0.95,0.924390726880028,6,1.0,1,1.0,1,1.0,1
6040,max_ml,10,10,1,3,0.05,0.95,0.8482842108642535,8,1.0,1,1.0,1,1.0,1
6041,max_ml,10,10,1,3,0.05,0.95,0.8484533683276838,30,0.0,1,0.0,1,0.0,1
6042,max_ml,10,10,1,3,0.05,0.95,0.7792246709698023,5,1.0,1,1.0,1,1.0,1
6043,max_ml,10,10,1,3,0.05,0.95,0.9055905171293976,11,0.0,1,0.0,1,0.0,1
6044,max_ml,10,10,1,3,0.05,0.95,0.825269856938569,18,0.0,1,0.0,1,0.0,1
6045,max_ml,10,10,1,3,0.05,0.95,0.9231179807258224,14,1.0,1,1.0,1,1.0,1
6046,max_ml,10,10,1,3,0.05,0.95,0.9261491979798436,21,0.0,1,0.0,1,0.0,1
6047,max_ml,10,10,1,3,0.05,0.95,0.6951478517184216,4,1.0,1,1.0,1,1.0,1
6048,max_ml,10,10,1,3,0.05,0.95,0.9405447640149232,32,0.0,1,0.0,1,0.0,1
6049,max_ml,10,10,1,3,0.05,0.95,0.8879521867170118,16,0.0,1,0.0,1,0.0,1
6050,max_ml,10,10,1,3,0.05,0.95,0.9168475993359256,16,0.0,1,0.0,1,0.0,1
6051,max_ml,10,10,1,3,0.05,0.95,0.8497443256237652,25,0.0,1,0.0,1,0.0,1
6052,max_ml,10,10,1,3,0.05,0.95,0.9030766713304316,3,1.0,1,1.0,1,1.0,1
6053,max_ml,10,10,1,3,0.05,0.95,0.9354996557414368,26,0.0,1,0.0,1,0.0,1
6054,max_ml,10,10,1,3,0.05,0.95,0.8569050412563884,5,0.0,1,0.0,1,0.0,1
6055,max_ml,10,10,1,3,0.05,0.95,0.8345941295578828,16,0.0,1,0.0,1,0.0,1
6056,max_ml,10,10,1,3,0.05,0.95,0.9406806833986968,54,0.0,1,0.0,1,0.0,1
6057,max_ml,10,10,1,3,0.05,0.95,0.9278848327864117,8,1.0,1,1.0,1,1.0,1
6058,max_ml,10,10,1,3,0.05,0.95,0.9328489794685296,8,1.0,1,1.0,1,1.0,1
6059,max_ml,10,10,1,3,0.05,0.95,0.9375794308046922,6,0.0,1,0.0,1,0.0,1
6060,max_ml,10,10,1,3,0.05,0.95,0.9333533149743404,11,1.0,1,1.0,1,1.0,1
6061,max_ml,10,10,1,3,0.05,0.95,0.9292779686119302,6,0.0,1,0.0,1,0.0,1
6062,max_ml,10,10,1,3,0.05,0.95,0.9389916009476036,29,0.0,1,0.0,1,0.0,1
6063,max_ml,10,10,1,3,0.05,0.95,0.733549750726056,13,0.0,1,0.0,1,0.0,1
6064,max_ml,10,10,1,3,0.05,0.95,0.8756820035285435,21,0.0,1,0.0,1,0.0,1
6065,max_ml,10,10,1,3,0.05,0.95,0.931202558358204,13,0.0,1,0.0,1,0.0,1
6066,max_ml,10,10,1,3,0.05,0.95,0.6992552955607646,3,1.0,1,1.0,1,1.0,1
6067,max_ml,10,10,1,3,0.05,0.95,0.8855843160744873,11,0.0,1,0.0,1,0.0,1
6068,max_ml,10,10,1,3,0.05,0.95,0.8843146940947602,6,1.0,1,1.0,1,1.0,1
6069,max_ml,10,10,1,3,0.05,0.95,0.8293614704687631,13,1.0,1,1.0,1,1.0,1
6070,max_ml,10,10,1,3,0.05,0.95,0.9237093909936832,7,0.0,1,0.0,1,0.0,1
6071,max_ml,10,10,1,3,0.05,0.95,0.9322443746725404,5,0.0,0,1.0,1,0.0,0
6072,max_ml,10,10,1,3,0.05,0.95,0.9474024689246542,11,0.0,1,0.0,1,0.0,1
6073,max_ml,10,10,1,3,0.05,0.95,0.8783045942966171,13,0.0,1,0.0,1,0.0,1
6074,max_ml,10,10,1,3,0.05,0.95,0.841846407274569,6,1.0,1,1.0,1,1.0,1
6075,max_ml,10,10,1,3,0.05,0.95,0.6935934436588417,3,1.0,1,1.0,1,1.0,1
6076,max_ml,10,10,1,3,0.05,0.95,0.8536104786547595,6,1.0,1,1.0,1,1.0,1
6077,max_ml,10,10,1,3,0.05,0.95,0.93960340728347,6,1.0,1,1.0,1,1.0,1
6078,max_ml,10,10,1,3,0.05,0.95,0.8867760530849297,3,1.0,1,1.0,1,1.0,1
6079,max_ml,10,10,1,3,0.05,0.95,0.9466481644800304,20,0.0,1,0.0,1,0.0,1
6080,max_ml,10,10,1,3,0.05,0.95,0.7397149344923645,7,0.0,1,0.0,1,0.0,1
6081,max_ml,10,10,1,3,0.05,0.95,0.9165369837447775,13,0.0,1,0.0,1,0.0,1
6082,max_ml,10,10,1,3,0.05,0.95,0.8654594229328273,11,1.0,1,1.0,1,1.0,1
6083,max_ml,10,10,1,3,0.05,0.95,0.8857878587819197,6,1.0,1,1.0,1,1.0,1
6084,max_ml,10,10,1,3,0.05,0.95,0.9443214803380818,16,0.0,1,0.0,1,0.0,1
6085,max_ml,10,10,1,3,0.05,0.95,0.917899009774214,15,0.0,1,0.0,1,0.0,1
6086,max_ml,10,10,1,3,0.05,0.95,0.8967137725812846,4,1.0,1,1.0,1,1.0,1
6087,max_ml,10,10,1,3,0.05,0.95,0.9183162075426666,8,0.0,1,0.0,1,0.0,1
6088,max_ml,10,10,1,3,0.05,0.95,0.9329871776000076,17,0.0,1,0.0,1,0.0,1
6089,max_ml,10,10,1,3,0.05,0.95,0.7871012888129922,4,1.0,1,1.0,1,1.0,1
6090,max_ml,10,10,1,3,0.05,0.95,0.9002207426115424,13,0.0,1,0.0,1,0.0,1
6091,max_ml,10,10,1,3,0.05,0.95,0.9300721484379948,8,1.0,1,1.0,1,1.0,1
6092,max_ml,10,10,1,3,0.05,0.95,0.6160899633412844,5,1.0,1,1.0,1,1.0,1
6093,max_ml,10,10,1,3,0.05,0.95,0.9209966910567526,19,0.0,1,0.0,1,0.0,1
6094,max_ml,10,10,1,3,0.05,0.95,0.8720773573021241,5,1.0,1,1.0,1,1.0,1
6095,max_ml,10,10,1,3,0.05,0.95,0.9286671354320836,18,0.0,1,0.0,1,0.0,1
6096,max_ml,10,10,1,3,0.05,0.95,0.8997290693696773,5,1.0,1,1.0,1,1.0,1
6097,max_ml,10,10,1,3,0.05,0.95,0.7538653844009346,6,1.0,1,1.0,1,1.0,1
6098,max_ml,10,10,1,3,0.05,0.95,0.7963815835710424,7,0.0,0,0.0,0,1.0,1
6099,max_ml,10,10,1,3,0.05,0.95,0.932832201666773,18,0.0,1,0.0,1,0.0,1
6100,max_ml,10,10,1,3,0.05,0.95,0.8103112824082258,16,0.0,1,0.0,1,0.0,1
6101,max_ml,10,10,1,3,0.05,0.95,0.7455079958930944,5,1.0,1,1.0,1,1.0,1
6102,max_ml,10,10,1,3,0.05,0.95,0.9020185145682844,24,0.0,1,0.0,1,0.0,1
6103,max_ml,10,10,1,3,0.05,0.95,0.8021710091441543,7,1.0,1,1.0,1,1.0,1
6104,max_ml,10,10,1,3,0.05,0.95,0.9159735381335756,5,1.0,1,1.0,1,1.0,1
6105,max_ml,10,10,1,3,0.05,0.95,0.9348002086376468,13,0.0,1,0.0,1,0.0,1
6106,max_ml,10,10,1,3,0.05,0.95,0.8886418437043185,7,1.0,1,0.0,0,0.0,0
6107,max_ml,10,10,1,3,0.05,0.95,0.9418539109879484,28,0.0,1,0.0,1,0.0,1
6108,max_ml,10,10,1,3,0.05,0.95,0.9426448345316952,5,1.0,1,1.0,1,1.0,1
6109,max_ml,10,10,1,3,0.05,0.95,0.8884621965749284,6,1.0,1,1.0,1,1.0,1
6110,max_ml,10,10,1,3,0.05,0.95,0.9443228143695864,9,1.0,1,1.0,1,1.0,1
6111,max_ml,10,10,1,3,0.05,0.95,0.9199538653758088,16,0.0,1,0.0,1,0.0,1
6112,max_ml,10,10,1,3,0.05,0.95,0.9320063824603246,7,1.0,1,1.0,1,1.0,1
6113,max_ml,10,10,1,3,0.05,0.95,0.92620045371613,26,0.0,1,0.0,1,0.0,1
6114,max_ml,10,10,1,3,0.05,0.95,0.9440523850623526,20,0.0,1,0.0,1,0.0,1
6115,max_ml,10,10,1,3,0.05,0.95,0.6584037532800083,13,0.0,1,0.0,1,0.0,1
6116,max_ml,10,10,1,3,0.05,0.95,0.8778408857298823,8,0.0,1,0.0,1,0.0,1
6117,max_ml,10,10,1,3,0.05,0.95,0.8852625519171959,8,1.0,1,1.0,1,1.0,1
6118,max_ml,10,10,1,3,0.05,0.95,0.9405961798877092,6,1.0,1,1.0,1,0.0,0
6119,max_ml,10,10,1,3,0.05,0.95,0.8556524968986081,4,1.0,1,1.0,1,1.0,1
6120,max_ml,10,10,1,3,0.05,0.95,0.9475721251241558,24,0.0,1,0.0,1,0.0,1
6121,max_ml,10,10,1,3,0.05,0.95,0.885845665759716,13,0.0,1,0.0,1,0.0,1
6122,max_ml,10,10,1,3,0.05,0.95,0.768311120372658,5,1.0,1,1.0,1,1.0,1
6123,max_ml,10,10,1,3,0.05,0.95,0.8815340733923532,4,1.0,1,1.0,1,1.0,1
6124,max_ml,10,10,1,3,0.05,0.95,0.9140645440029368,10,1.0,1,1.0,1,1.0,1
6125,max_ml,10,10,1,3,0.05,0.95,0.9343487366972576,31,0.0,1,0.0,1,0.0,1
6126,max_ml,10,10,1,3,0.05,0.95,0.9054803327405688,7,0.0,1,0.0,1,0.0,1
6127,max_ml,10,10,1,3,0.05,0.95,0.8824499448138954,12,0.0,1,0.0,1,0.0,1
6128,max_ml,10,10,1,3,0.05,0.95,0.915015058423767,4,1.0,1,1.0,1,1.0,1
6129,max_ml,10,10,1,3,0.05,0.95,0.5001401493135226,2,1.0,1,1.0,1,1.0,1
6130,max_ml,10,10,1,3,0.05,0.95,0.9183400393592284,9,1.0,1,1.0,1,1.0,1
6131,max_ml,10,10,1,3,0.05,0.95,0.925487196982464,15,0.0,0,0.0,0,1.0,1
6132,max_ml,10,10,1,3,0.05,0.95,0.9244167995569148,26,0.0,1,0.0,1,0.0,1
6133,max_ml,10,10,1,3,0.05,0.95,0.8976445293900098,5,1.0,1,1.0,1,1.0,1
6134,max_ml,10,10,1,3,0.05,0.95,0.610170250831603,2,1.0,1,1.0,1,1.0,1
6135,max_ml,10,10,1,3,0.05,0.95,0.8371463535473069,2,1.0,1,1.0,1,1.0,1
6136,max_ml,10,10,1,3,0.05,0.95,0.8575438994098612,18,0.0,0,1.0,1,1.0,1
6137,max_ml,10,10,1,3,0.05,0.95,0.9189406518871024,13,0.0,1,0.0,1,0.0,1
6138,max_ml,10,10,1,3,0.05,0.95,0.8269033002072107,10,0.0,1,0.0,1,0.0,1
6139,max_ml,10,10,1,3,0.05,0.95,0.710904046633925,3,1.0,1,1.0,1,1.0,1
6140,max_ml,10,10,1,3,0.05,0.95,0.8110191405076331,2,1.0,1,1.0,1,1.0,1
6141,max_ml,10,10,1,3,0.05,0.95,0.903750589914284,5,1.0,1,1.0,1,1.0,1
6142,max_ml,10,10,1,3,0.05,0.95,0.8914493052257667,5,1.0,1,1.0,1,1.0,1
6143,max_ml,10,10,1,3,0.05,0.95,0.8378635136317762,9,0.0,1,0.0,1,0.0,1
6144,max_ml,10,10,1,3,0.05,0.95,0.8996374804993172,6,1.0,1,1.0,1,1.0,1
6145,max_ml,10,10,1,3,0.05,0.95,0.9098846096446256,5,1.0,1,1.0,1,1.0,1
6146,max_ml,10,10,1,3,0.05,0.95,0.9394766194205344,54,0.0,1,0.0,1,0.0,1
6147,max_ml,10,10,1,3,0.05,0.95,0.939772584641647,9,0.0,0,1.0,1,1.0,1
6148,max_ml,10,10,1,3,0.05,0.95,0.886217978161461,13,0.0,1,0.0,1,0.0,1
6149,max_ml,10,10,1,3,0.05,0.95,0.928976473566224,8,1.0,1,1.0,1,1.0,1
6150,max_ml,10,10,1,3,0.05,0.95,0.7384414710996836,5,1.0,1,1.0,1,1.0,1
6151,max_ml,10,10,1,3,0.05,0.95,0.9108787883486238,9,0.0,1,0.0,1,0.0,1
6152,max_ml,10,10,1,3,0.05,0.95,0.9487063947824196,17,0.0,1,0.0,1,0.0,1
6153,max_ml,10,10,1,3,0.05,0.95,0.9344657521290848,10,0.0,1,0.0,1,0.0,1
6154,max_ml,10,10,1,3,0.05,0.95,0.9004628505635355,15,0.0,1,0.0,1,0.0,1
6155,max_ml,10,10,1,3,0.05,0.95,0.8511522249438157,29,0.0,1,0.0,1,0.0,1
6156,max_ml,10,10,1,3,0.05,0.95,0.8601109076865117,20,0.0,1,0.0,1,0.0,1
6157,max_ml,10,10,1,3,0.05,0.95,0.862889941047994,12,0.0,1,0.0,1,0.0,1
6158,max_ml,10,10,1,3,0.05,0.95,0.8196138220688995,6,1.0,1,1.0,1,1.0,1
6159,max_ml,10,10,1,3,0.05,0.95,0.8932845671046882,5,1.0,1,1.0,1,1.0,1
6160,max_ml,10,10,1,3,0.05,0.95,0.8561372800266281,3,1.0,1,1.0,1,1.0,1
6161,max_ml,10,10,1,3,0.05,0.95,0.9156954300321924,27,0.0,1,0.0,1,0.0,1
6162,max_ml,10,10,1,3,0.05,0.95,0.941137703654424,31,0.0,1,0.0,1,0.0,1
6163,max_ml,10,10,1,3,0.05,0.95,0.8794249229127495,6,1.0,1,1.0,1,1.0,1
6164,max_ml,10,10,1,3,0.05,0.95,0.8683676910355246,18,0.0,0,0.0,0,1.0,1
6165,max_ml,10,10,1,3,0.05,0.95,0.89582849045132,19,0.0,1,0.0,1,0.0,1
6166,max_ml,10,10,1,3,0.05,0.95,0.9143637201598348,13,0.0,1,0.0,1,0.0,1
6167,max_ml,10,10,1,3,0.05,0.95,0.9444459201343346,18,0.0,1,0.0,1,0.0,1
6168,max_ml,10,10,1,3,0.05,0.95,0.92755562408951,11,0.0,1,0.0,1,0.0,1
6169,max_ml,10,10,1,3,0.05,0.95,0.9184789849912496,9,0.0,1,0.0,1,0.0,1
6170,max_ml,10,10,1,3,0.05,0.95,0.8041549796951054,4,1.0,1,1.0,1,1.0,1
6171,max_ml,10,10,1,3,0.05,0.95,0.8773001771720426,5,1.0,1,1.0,1,1.0,1
6172,max_ml,10,10,1,3,0.05,0.95,0.9073761447409648,17,0.0,1,0.0,1,0.0,1
6173,max_ml,10,10,1,3,0.05,0.95,0.8442612534581748,3,1.0,1,1.0,1,1.0,1
6174,max_ml,10,10,1,3,0.05,0.95,0.8611098242970583,11,0.0,1,0.0,1,0.0,1
6175,max_ml,10,10,1,3,0.05,0.95,0.7226085147444532,5,1.0,1,1.0,1,1.0,1
6176,max_ml,10,10,1,3,0.05,0.95,0.8848275348502787,4,1.0,1,1.0,1,1.0,1
6177,max_ml,10,10,1,3,0.05,0.95,0.8685016606775074,5,1.0,1,1.0,1,1.0,1
6178,max_ml,10,10,1,3,0.05,0.95,0.6064679078688789,5,1.0,1,1.0,1,1.0,1
6179,max_ml,10,10,1,3,0.05,0.95,0.9208188611754208,20,0.0,1,0.0,1,0.0,1
6180,max_ml,10,10,1,3,0.05,0.95,0.741104265227886,5,1.0,1,1.0,1,1.0,1
6181,max_ml,10,10,1,3,0.05,0.95,0.8668266381467892,4,1.0,1,1.0,1,1.0,1
6182,max_ml,10,10,1,3,0.05,0.95,0.9366745920486244,17,0.0,1,0.0,1,0.0,1
6183,max_ml,10,10,1,3,0.05,0.95,0.9031424732995867,10,0.0,1,0.0,1,0.0,1
6184,max_ml,10,10,1,3,0.05,0.95,0.9171669963210262,10,0.0,1,0.0,1,0.0,1
6185,max_ml,10,10,1,3,0.05,0.95,0.9073006822794834,14,1.0,1,1.0,1,1.0,1
6186,max_ml,10,10,1,3,0.05,0.95,0.8041712327114651,6,1.0,1,1.0,1,1.0,1
6187,max_ml,10,10,1,3,0.05,0.95,0.821839545591163,6,1.0,1,1.0,1,1.0,1
6188,max_ml,10,10,1,3,0.05,0.95,0.928326303863554,6,1.0,1,1.0,1,1.0,1
6189,max_ml,10,10,1,3,0.05,0.95,0.9495587664009524,4,1.0,1,1.0,1,1.0,1
6190,max_ml,10,10,1,3,0.05,0.95,0.8393914723192892,7,1.0,1,1.0,1,1.0,1
6191,max_ml,10,10,1,3,0.05,0.95,0.7020316900876431,6,1.0,1,1.0,1,1.0,1
6192,max_ml,10,10,1,3,0.05,0.95,0.9269743426142336,88,0.0,1,0.0,1,0.0,1
6193,max_ml,10,10,1,3,0.05,0.95,0.8797058034190572,5,1.0,1,1.0,1,1.0,1
6194,max_ml,10,10,1,3,0.05,0.95,0.8202537426903578,6,1.0,1,1.0,1,1.0,1
6195,max_ml,10,10,1,3,0.05,0.95,0.8673164172290645,11,1.0,1,1.0,1,1.0,1
6196,max_ml,10,10,1,3,0.05,0.95,0.8401233959355298,5,1.0,1,1.0,1,1.0,1
6197,max_ml,10,10,1,3,0.05,0.95,0.8937168536643612,30,0.0,1,0.0,1,0.0,1
6198,max_ml,10,10,1,3,0.05,0.95,0.9382271247264852,12,1.0,1,1.0,1,1.0,1
6199,max_ml,10,10,1,3,0.05,0.95,0.8526550383038773,27,0.0,1,0.0,1,0.0,1
6200,max_ml,10,10,1,3,0.05,0.95,0.8941602137169692,6,1.0,1,1.0,1,1.0,1
6201,max_ml,10,10,1,3,0.05,0.95,0.671710564763971,3,1.0,1,1.0,1,1.0,1
6202,max_ml,10,10,1,3,0.05,0.95,0.8694646880328857,10,0.0,1,0.0,1,0.0,1
6203,max_ml,10,10,1,3,0.05,0.95,0.7580461490526414,3,1.0,1,1.0,1,1.0,1
6204,max_ml,10,10,1,3,0.05,0.95,0.8856824823563443,5,1.0,1,1.0,1,1.0,1
6205,max_ml,10,10,1,3,0.05,0.95,0.9060106557661106,2,1.0,1,1.0,1,1.0,1
6206,max_ml,10,10,1,3,0.05,0.95,0.7990091584428665,12,0.0,1,0.0,1,0.0,1
6207,max_ml,10,10,1,3,0.05,0.95,0.8926710563164402,20,0.0,1,0.0,1,0.0,1
6208,max_ml,10,10,1,3,0.05,0.95,0.8129731388317472,4,1.0,1,1.0,1,1.0,1
6209,max_ml,10,10,1,3,0.05,0.95,0.9394787182912788,15,1.0,1,1.0,1,0.0,0
6210,max_ml,10,10,1,3,0.05,0.95,0.6981714463249902,6,0.0,0,1.0,1,1.0,1
6211,max_ml,10,10,1,3,0.05,0.95,0.8378285087135631,11,0.0,1,0.0,1,0.0,1
6212,max_ml,10,10,1,3,0.05,0.95,0.8836413923640405,14,0.0,1,0.0,1,0.0,1
6213,max_ml,10,10,1,3,0.05,0.95,0.9430491073956526,5,1.0,1,1.0,1,1.0,1
6214,max_ml,10,10,1,3,0.05,0.95,0.8774077485192789,6,1.0,1,1.0,1,1.0,1
6215,max_ml,10,10,1,3,0.05,0.95,0.9200245404963662,18,0.0,1,0.0,1,0.0,1
6216,max_ml,10,10,1,3,0.05,0.95,0.9436195454981116,20,0.0,1,0.0,1,0.0,1
6217,max_ml,10,10,1,3,0.05,0.95,0.8426492905159635,5,1.0,1,1.0,1,1.0,1
6218,max_ml,10,10,1,3,0.05,0.95,0.8372745340343151,10,0.0,0,1.0,1,0.0,0
6219,max_ml,10,10,1,3,0.05,0.95,0.7081609749478017,5,1.0,1,1.0,1,1.0,1
6220,max_ml,10,10,1,3,0.05,0.95,0.7359410425293472,4,1.0,1,1.0,1,1.0,1
6221,max_ml,10,10,1,3,0.05,0.95,0.854291011561184,9,1.0,1,1.0,1,1.0,1
6222,max_ml,10,10,1,3,0.05,0.95,0.8978565761702947,11,0.0,1,0.0,1,0.0,1
6223,max_ml,10,10,1,3,0.05,0.95,0.7108199017865149,2,1.0,1,1.0,1,1.0,1
6224,max_ml,10,10,1,3,0.05,0.95,0.7092545316887525,5,1.0,1,1.0,1,1.0,1
6225,max_ml,10,10,1,3,0.05,0.95,0.8284604687540064,6,1.0,1,1.0,1,1.0,1
6226,max_ml,10,10,1,3,0.05,0.95,0.7307369860555069,9,0.0,1,0.0,1,0.0,1
6227,max_ml,10,10,1,3,0.05,0.95,0.9224462042488124,8,0.0,1,0.0,1,0.0,1
6228,max_ml,10,10,1,3,0.05,0.95,0.8056318574282456,21,0.0,1,0.0,1,0.0,1
6229,max_ml,10,10,1,3,0.05,0.95,0.8503867181372025,3,1.0,1,1.0,1,1.0,1
6230,max_ml,10,10,1,3,0.05,0.95,0.775727367100661,3,1.0,1,1.0,1,1.0,1
6231,max_ml,10,10,1,3,0.05,0.95,0.9441442658765572,14,0.0,1,0.0,1,0.0,1
6232,max_ml,10,10,1,3,0.05,0.95,0.8747129722880351,6,1.0,1,1.0,1,0.0,0
6233,max_ml,10,10,1,3,0.05,0.95,0.9022391123557012,10,0.0,1,0.0,1,0.0,1
6234,max_ml,10,10,1,3,0.05,0.95,0.9173188890405064,10,0.0,0,1.0,1,0.0,0
6235,max_ml,10,10,1,3,0.05,0.95,0.8881111277848808,4,1.0,1,1.0,1,1.0,1
6236,max_ml,10,10,1,3,0.05,0.95,0.9104711346533982,4,1.0,1,1.0,1,1.0,1
6237,max_ml,10,10,1,3,0.05,0.95,0.9388353460165904,16,0.0,1,0.0,1,0.0,1
6238,max_ml,10,10,1,3,0.05,0.95,0.9002684353241456,20,0.0,1,0.0,1,0.0,1
6239,max_ml,10,10,1,3,0.05,0.95,0.7387685791647906,6,1.0,1,1.0,1,1.0,1
6240,max_ml,10,10,1,3,0.05,0.95,0.8825421716899018,7,1.0,1,1.0,1,1.0,1
6241,max_ml,10,10,1,3,0.05,0.95,0.9474822687656476,46,0.0,1,0.0,1,0.0,1
6242,max_ml,10,10,1,3,0.05,0.95,0.8473102966270545,5,1.0,1,1.0,1,1.0,1
6243,max_ml,10,10,1,3,0.05,0.95,0.9378935117202402,11,0.0,1,0.0,1,0.0,1
6244,max_ml,10,10,1,3,0.05,0.95,0.9161026706476544,18,0.0,1,0.0,1,0.0,1
6245,max_ml,10,10,1,3,0.05,0.95,0.9101047655706728,30,0.0,1,0.0,1,0.0,1
6246,max_ml,10,10,1,3,0.05,0.95,0.9342249932423948,30,0.0,1,0.0,1,0.0,1
6247,max_ml,10,10,1,3,0.05,0.95,0.6943687545663295,2,1.0,1,1.0,1,1.0,1
6248,max_ml,10,10,1,3,0.05,0.95,0.8767382097245476,16,0.0,1,0.0,1,0.0,1
6249,max_ml,10,10,1,3,0.05,0.95,0.794678331582656,3,1.0,1,1.0,1,1.0,1
6250,max_ml,10,10,1,3,0.05,0.95,0.876894876295394,5,1.0,1,1.0,1,1.0,1
6251,max_ml,10,10,1,3,0.05,0.95,0.938336714617171,18,0.0,1,0.0,1,0.0,1
6252,max_ml,10,10,1,3,0.05,0.95,0.907345646878782,13,0.0,1,0.0,1,0.0,1
6253,max_ml,10,10,1,3,0.05,0.95,0.904572899016262,6,1.0,1,1.0,1,1.0,1
6254,max_ml,10,10,1,3,0.05,0.95,0.8134902039693988,13,0.0,1,0.0,1,0.0,1
6255,max_ml,10,10,1,3,0.05,0.95,0.833507741533343,6,1.0,1,1.0,1,1.0,1
6256,max_ml,10,10,1,3,0.05,0.95,0.9136495862035258,52,0.0,1,0.0,1,0.0,1
6257,max_ml,10,10,1,3,0.05,0.95,0.8197481693710127,11,0.0,1,0.0,1,0.0,1
6258,max_ml,10,10,1,3,0.05,0.95,0.8072936309020473,13,0.0,1,0.0,1,0.0,1
6259,max_ml,10,10,1,3,0.05,0.95,0.9106813134803308,3,1.0,1,1.0,1,1.0,1
6260,max_ml,10,10,1,3,0.05,0.95,0.926342026698951,16,0.0,1,0.0,1,0.0,1
6261,max_ml,10,10,1,3,0.05,0.95,0.8214217013119496,4,1.0,1,1.0,1,1.0,1
6262,max_ml,10,10,1,3,0.05,0.95,0.921466145920343,24,0.0,1,0.0,1,0.0,1
6263,max_ml,10,10,1,3,0.05,0.95,0.8179106782054005,8,1.0,1,1.0,1,1.0,1
6264,max_ml,10,10,1,3,0.05,0.95,0.8995373167674505,45,0.0,1,0.0,1,0.0,1
6265,max_ml,10,10,1,3,0.05,0.95,0.9354307320775412,8,0.0,1,0.0,1,0.0,1
6266,max_ml,10,10,1,3,0.05,0.95,0.8838091432416872,9,1.0,1,1.0,1,1.0,1
6267,max_ml,10,10,1,3,0.05,0.95,0.8163588100414507,11,0.0,1,0.0,1,0.0,1
6268,max_ml,10,10,1,3,0.05,0.95,0.8745204045433518,18,0.0,1,0.0,1,0.0,1
6269,max_ml,10,10,1,3,0.05,0.95,0.6613245070910237,2,1.0,1,1.0,1,1.0,1
6270,max_ml,10,10,1,3,0.05,0.95,0.8133908523701485,5,1.0,1,1.0,1,1.0,1
6271,max_ml,10,10,1,3,0.05,0.95,0.929496392023198,34,0.0,1,0.0,1,0.0,1
6272,max_ml,10,10,1,3,0.05,0.95,0.8866829536663143,9,1.0,1,1.0,1,1.0,1
6273,max_ml,10,10,1,3,0.05,0.95,0.8790505772426801,11,0.0,1,0.0,1,0.0,1
6274,max_ml,10,10,1,3,0.05,0.95,0.8321280771976239,15,1.0,1,1.0,1,1.0,1
6275,max_ml,10,10,1,3,0.05,0.95,0.8675401027721616,17,0.0,1,0.0,1,0.0,1
6276,max_ml,10,10,1,3,0.05,0.95,0.930704489273318,35,0.0,1,0.0,1,0.0,1
6277,max_ml,10,10,1,3,0.05,0.95,0.896465862878841,23,0.0,1,0.0,1,0.0,1
6278,max_ml,10,10,1,3,0.05,0.95,0.8664442517963553,6,1.0,1,1.0,1,1.0,1
6279,max_ml,10,10,1,3,0.05,0.95,0.8074758327680474,3,1.0,1,1.0,1,1.0,1
6280,max_ml,10,10,1,3,0.05,0.95,0.7332723577339322,4,1.0,1,1.0,1,1.0,1
6281,max_ml,10,10,1,3,0.05,0.95,0.8869599357113371,19,0.0,1,0.0,1,0.0,1
6282,max_ml,10,10,1,3,0.05,0.95,0.8968942800937224,10,0.0,1,0.0,1,0.0,1
6283,max_ml,10,10,1,3,0.05,0.95,0.6285584769916568,2,1.0,1,1.0,1,1.0,1
6284,max_ml,10,10,1,3,0.05,0.95,0.9133067088286124,6,1.0,1,1.0,1,1.0,1
6285,max_ml,10,10,1,3,0.05,0.95,0.9331536206638392,11,0.0,1,0.0,1,0.0,1
6286,max_ml,10,10,1,3,0.05,0.95,0.710922181081696,4,1.0,1,1.0,1,1.0,1
6287,max_ml,10,10,1,3,0.05,0.95,0.8663018780470809,16,0.0,1,0.0,1,0.0,1
6288,max_ml,10,10,1,3,0.05,0.95,0.8940488617741752,14,1.0,1,1.0,1,1.0,1
6289,max_ml,10,10,1,3,0.05,0.95,0.9072857647283392,13,0.0,1,0.0,1,0.0,1
6290,max_ml,10,10,1,3,0.05,0.95,0.939651916346352,22,0.0,1,0.0,1,0.0,1
6291,max_ml,10,10,1,3,0.05,0.95,0.887245602739389,11,0.0,1,0.0,1,0.0,1
6292,max_ml,10,10,1,3,0.05,0.95,0.9131846286617108,11,0.0,1,0.0,1,0.0,1
6293,max_ml,10,10,1,3,0.05,0.95,0.8492710864901573,16,0.0,1,0.0,1,0.0,1
6294,max_ml,10,10,1,3,0.05,0.95,0.9270788837996304,13,0.0,1,0.0,1,0.0,1
6295,max_ml,10,10,1,3,0.05,0.95,0.9031931380326212,9,0.0,1,0.0,1,0.0,1
6296,max_ml,10,10,1,3,0.05,0.95,0.9035568517206758,11,0.0,1,0.0,1,0.0,1
6297,max_ml,10,10,1,3,0.05,0.95,0.8276710508090186,9,1.0,1,1.0,1,1.0,1
6298,max_ml,10,10,1,3,0.05,0.95,0.8829999436095507,21,0.0,1,0.0,1,0.0,1
6299,max_ml,10,10,1,3,0.05,0.95,0.8538006445269921,6,0.0,1,0.0,1,0.0,1
6300,max_ml,10,10,1,3,0.05,0.95,0.9276418147718004,59,0.0,1,0.0,1,0.0,1
6301,max_ml,10,10,1,3,0.05,0.95,0.723974440615563,6,1.0,1,1.0,1,1.0,1
6302,max_ml,10,10,1,3,0.05,0.95,0.6116584910240837,3,1.0,1,1.0,1,1.0,1
6303,max_ml,10,10,1,3,0.05,0.95,0.8309099566437835,3,1.0,1,1.0,1,1.0,1
6304,max_ml,10,10,1,3,0.05,0.95,0.8876214373167968,11,0.0,1,0.0,1,0.0,1
6305,max_ml,10,10,1,3,0.05,0.95,0.8619456830630331,4,1.0,1,1.0,1,1.0,1
6306,max_ml,10,10,1,3,0.05,0.95,0.8285698586223557,4,1.0,1,1.0,1,1.0,1
6307,max_ml,10,10,1,3,0.05,0.95,0.8932418211197938,12,0.0,1,0.0,1,0.0,1
6308,max_ml,10,10,1,3,0.05,0.95,0.7857386677638094,9,0.0,1,0.0,1,0.0,1
6309,max_ml,10,10,1,3,0.05,0.95,0.8303309337268286,6,1.0,1,1.0,1,1.0,1
6310,max_ml,10,10,1,3,0.05,0.95,0.8952154219473712,4,1.0,1,1.0,1,1.0,1
6311,max_ml,10,10,1,3,0.05,0.95,0.8581740612866411,2,1.0,1,1.0,1,1.0,1
6312,max_ml,10,10,1,3,0.05,0.95,0.8662479609660679,6,1.0,1,1.0,1,1.0,1
6313,max_ml,10,10,1,3,0.05,0.95,0.9142391276822064,5,1.0,1,1.0,1,1.0,1
6314,max_ml,10,10,1,3,0.05,0.95,0.9429954648801476,8,0.0,1,0.0,1,0.0,1
6315,max_ml,10,10,1,3,0.05,0.95,0.8974688015394411,4,1.0,1,1.0,1,1.0,1
6316,max_ml,10,10,1,3,0.05,0.95,0.9442867265045396,20,0.0,1,0.0,1,0.0,1
6317,max_ml,10,10,1,3,0.05,0.95,0.9031184915556316,13,0.0,1,0.0,1,0.0,1
6318,max_ml,10,10,1,3,0.05,0.95,0.8471978794860512,6,1.0,1,1.0,1,1.0,1
6319,max_ml,10,10,1,3,0.05,0.95,0.8627550833152954,7,1.0,1,1.0,1,1.0,1
6320,max_ml,10,10,1,3,0.05,0.95,0.94193399190021,10,1.0,1,1.0,1,1.0,1
6321,max_ml,10,10,1,3,0.05,0.95,0.7430213362386852,10,0.0,1,0.0,1,0.0,1
6322,max_ml,10,10,1,3,0.05,0.95,0.8955780643407066,5,1.0,1,1.0,1,1.0,1
6323,max_ml,10,10,1,3,0.05,0.95,0.7828762531730992,24,0.0,1,0.0,1,0.0,1
6324,max_ml,10,10,1,3,0.05,0.95,0.9416144930788816,45,0.0,1,0.0,1,0.0,1
6325,max_ml,10,10,1,3,0.05,0.95,0.6583694331881867,6,1.0,1,1.0,1,1.0,1
6326,max_ml,10,10,1,3,0.05,0.95,0.9202253727036296,14,1.0,1,1.0,1,0.0,0
6327,max_ml,10,10,1,3,0.05,0.95,0.9466903765910176,61,0.0,1,0.0,1,0.0,1
6328,max_ml,10,10,1,3,0.05,0.95,0.9494055776530974,64,0.0,1,0.0,1,0.0,1
6329,max_ml,10,10,1,3,0.05,0.95,0.909029327139684,14,0.0,1,0.0,1,0.0,1
6330,max_ml,10,10,1,3,0.05,0.95,0.917440982020192,60,0.0,1,0.0,1,0.0,1
6331,max_ml,10,10,1,3,0.05,0.95,0.9483240988749372,7,0.0,1,0.0,1,0.0,1
6332,max_ml,10,10,1,3,0.05,0.95,0.7875078704650147,17,0.0,1,0.0,1,0.0,1
6333,max_ml,10,10,1,3,0.05,0.95,0.8503359588040792,36,0.0,1,0.0,1,0.0,1
6334,max_ml,10,10,1,3,0.05,0.95,0.8376473840899336,10,0.0,1,0.0,1,0.0,1
6335,max_ml,10,10,1,3,0.05,0.95,0.8992313484873145,17,0.0,1,0.0,1,0.0,1
6336,max_ml,10,10,1,3,0.05,0.95,0.8256248625333347,7,1.0,1,1.0,1,1.0,1
6337,max_ml,10,10,1,3,0.05,0.95,0.8879668175695588,8,1.0,1,1.0,1,1.0,1
6338,max_ml,10,10,1,3,0.05,0.95,0.5844566035033189,3,1.0,1,1.0,1,1.0,1
6339,max_ml,10,10,1,3,0.05,0.95,0.8262306619733383,4,1.0,1,1.0,1,1.0,1
6340,max_ml,10,10,1,3,0.05,0.95,0.8953564100197693,4,1.0,1,1.0,1,1.0,1
6341,max_ml,10,10,1,3,0.05,0.95,0.7382870392872336,2,1.0,1,1.0,1,1.0,1
6342,max_ml,10,10,1,3,0.05,0.95,0.91351479563116,18,0.0,1,0.0,1,0.0,1
6343,max_ml,10,10,1,3,0.05,0.95,0.9443194056438085,35,0.0,1,0.0,1,0.0,1
6344,max_ml,10,10,1,3,0.05,0.95,0.8561488158313699,4,1.0,1,1.0,1,1.0,1
6345,max_ml,10,10,1,3,0.05,0.95,0.8083177655432296,7,1.0,1,1.0,1,1.0,1
6346,max_ml,10,10,1,3,0.05,0.95,0.9278078020774266,14,0.0,1,0.0,1,0.0,1
6347,max_ml,10,10,1,3,0.05,0.95,0.8540578017178462,10,0.0,1,0.0,1,0.0,1
6348,max_ml,10,10,1,3,0.05,0.95,0.9181432775843528,14,0.0,1,0.0,1,0.0,1
6349,max_ml,10,10,1,3,0.05,0.95,0.8477224733274173,6,1.0,1,1.0,1,0.0,0
6350,max_ml,10,10,1,3,0.05,0.95,0.9273081539245172,20,0.0,1,0.0,1,0.0,1
6351,max_ml,10,10,1,3,0.05,0.95,0.8820147351258828,16,0.0,1,0.0,1,0.0,1
6352,max_ml,10,10,1,3,0.05,0.95,0.91400391483808,9,0.0,1,0.0,1,0.0,1
6353,max_ml,10,10,1,3,0.05,0.95,0.8245463677274127,10,0.0,1,0.0,1,0.0,1
6354,max_ml,10,10,1,3,0.05,0.95,0.8968655829202136,4,1.0,1,1.0,1,1.0,1
6355,max_ml,10,10,1,3,0.05,0.95,0.8395195342606742,9,1.0,1,1.0,1,1.0,1
6356,max_ml,10,10,1,3,0.05,0.95,0.9146256714059996,16,0.0,1,0.0,1,0.0,1
6357,max_ml,10,10,1,3,0.05,0.95,0.7483701686643343,6,0.0,1,0.0,1,0.0,1
6358,max_ml,10,10,1,3,0.05,0.95,0.8534056609870723,7,1.0,1,1.0,1,0.0,0
6359,max_ml,10,10,1,3,0.05,0.95,0.9137143061164684,7,1.0,1,1.0,1,1.0,1
6360,max_ml,10,10,1,3,0.05,0.95,0.9100146794868772,26,0.0,1,0.0,1,0.0,1
6361,max_ml,10,10,1,3,0.05,0.95,0.8441195251944821,18,0.0,1,0.0,1,0.0,1
6362,max_ml,10,10,1,3,0.05,0.95,0.949817696009678,8,0.0,1,0.0,1,0.0,1
6363,max_ml,10,10,1,3,0.05,0.95,0.9435402481399868,29,0.0,1,0.0,1,0.0,1
6364,max_ml,10,10,1,3,0.05,0.95,0.9130615195666923,32,0.0,1,0.0,1,0.0,1
6365,max_ml,10,10,1,3,0.05,0.95,0.9139952108809676,46,0.0,1,0.0,1,0.0,1
6366,max_ml,10,10,1,3,0.05,0.95,0.8673932011823986,15,0.0,0,0.0,0,1.0,1
6367,max_ml,10,10,1,3,0.05,0.95,0.9196770682475406,23,0.0,1,0.0,1,0.0,1
6368,max_ml,10,10,1,3,0.05,0.95,0.9219258566655965,10,1.0,1,1.0,1,1.0,1
6369,max_ml,10,10,1,3,0.05,0.95,0.8370781815684419,8,1.0,1,1.0,1,1.0,1
6370,max_ml,10,10,1,3,0.05,0.95,0.9465311548923224,7,1.0,1,0.0,0,0.0,0
6371,max_ml,10,10,1,3,0.05,0.95,0.8044640886467282,7,0.0,1,0.0,1,0.0,1
6372,max_ml,10,10,1,3,0.05,0.95,0.9306364704366212,6,1.0,1,1.0,1,1.0,1
6373,max_ml,10,10,1,3,0.05,0.95,0.8482876940276389,22,0.0,1,0.0,1,0.0,1
6374,max_ml,10,10,1,3,0.05,0.95,0.8700712866670514,14,0.0,1,0.0,1,0.0,1
6375,max_ml,10,10,1,3,0.05,0.95,0.9365281209249856,3,1.0,1,1.0,1,1.0,1
6376,max_ml,10,10,1,3,0.05,0.95,0.9316173673889034,16,0.0,1,0.0,1,0.0,1
6377,max_ml,10,10,1,3,0.05,0.95,0.8449749098549884,5,1.0,1,1.0,1,1.0,1
6378,max_ml,10,10,1,3,0.05,0.95,0.8838094993955432,15,0.0,1,0.0,1,0.0,1
6379,max_ml,10,10,1,3,0.05,0.95,0.9192119787622136,15,0.0,1,0.0,1,0.0,1
6380,max_ml,10,10,1,3,0.05,0.95,0.920018692580814,34,0.0,1,0.0,1,0.0,1
6381,max_ml,10,10,1,3,0.05,0.95,0.9357224542847532,21,0.0,1,0.0,1,0.0,1
6382,max_ml,10,10,1,3,0.05,0.95,0.7604314997444317,5,0.0,1,0.0,1,0.0,1
6383,max_ml,10,10,1,3,0.05,0.95,0.8874430658848748,21,0.0,1,0.0,1,0.0,1
6384,max_ml,10,10,1,3,0.05,0.95,0.9480385585139576,7,1.0,1,1.0,1,0.0,0
6385,max_ml,10,10,1,3,0.05,0.95,0.8641900764949969,11,0.0,1,0.0,1,0.0,1
6386,max_ml,10,10,1,3,0.05,0.95,0.9336522700591712,9,1.0,1,1.0,1,1.0,1
6387,max_ml,10,10,1,3,0.05,0.95,0.9178229764572182,26,0.0,1,0.0,1,0.0,1
6388,max_ml,10,10,1,3,0.05,0.95,0.9465850614485474,18,0.0,1,0.0,1,0.0,1
6389,max_ml,10,10,1,3,0.05,0.95,0.8191644257406928,7,0.0,1,0.0,1,0.0,1
6390,max_ml,10,10,1,3,0.05,0.95,0.832043620562501,9,1.0,1,1.0,1,1.0,1
6391,max_ml,10,10,1,3,0.05,0.95,0.9459881664126872,44,0.0,1,0.0,1,0.0,1
6392,max_ml,10,10,1,3,0.05,0.95,0.8986607436782077,20,0.0,1,0.0,1,0.0,1
6393,max_ml,10,10,1,3,0.05,0.95,0.9084344019926718,35,0.0,1,0.0,1,0.0,1
6394,max_ml,10,10,1,3,0.05,0.95,0.9366140290139638,13,1.0,1,1.0,1,0.0,0
6395,max_ml,10,10,1,3,0.05,0.95,0.9406182519486012,6,1.0,1,1.0,1,1.0,1
6396,max_ml,10,10,1,3,0.05,0.95,0.7523098169480278,14,0.0,1,0.0,1,0.0,1
6397,max_ml,10,10,1,3,0.05,0.95,0.9126362425457448,19,0.0,1,0.0,1,0.0,1
6398,max_ml,10,10,1,3,0.05,0.95,0.8847161719392338,8,1.0,1,1.0,1,1.0,1
6399,max_ml,10,10,1,3,0.05,0.95,0.8426728908220492,4,1.0,1,1.0,1,1.0,1
6400,max_ml,10,10,1,3,0.05,0.95,0.9237065664355724,13,0.0,1,0.0,1,0.0,1
6401,max_ml,10,10,1,3,0.05,0.95,0.9232317943886352,12,0.0,1,0.0,1,0.0,1
6402,max_ml,10,10,1,3,0.05,0.95,0.864873288312566,5,1.0,1,1.0,1,1.0,1
6403,max_ml,10,10,1,3,0.05,0.95,0.9311664389061752,17,0.0,1,0.0,1,0.0,1
6404,max_ml,10,10,1,3,0.05,0.95,0.8183491929643608,3,1.0,1,1.0,1,1.0,1
6405,max_ml,10,10,1,3,0.05,0.95,0.9047591995108984,9,0.0,1,0.0,1,0.0,1
6406,max_ml,10,10,1,3,0.05,0.95,0.8944125212242791,10,1.0,1,1.0,1,0.0,0
6407,max_ml,10,10,1,3,0.05,0.95,0.8158896029491639,13,1.0,1,0.0,0,0.0,0
6408,max_ml,10,10,1,3,0.05,0.95,0.948874887645465,33,0.0,1,0.0,1,0.0,1
6409,max_ml,10,10,1,3,0.05,0.95,0.8683648690551043,6,1.0,1,1.0,1,1.0,1
6410,max_ml,10,10,1,3,0.05,0.95,0.937788140708818,20,0.0,1,0.0,1,0.0,1
6411,max_ml,10,10,1,3,0.05,0.95,0.8844945138990782,23,0.0,1,0.0,1,0.0,1
6412,max_ml,10,10,1,3,0.05,0.95,0.8589889655087312,11,0.0,1,0.0,1,0.0,1
6413,max_ml,10,10,1,3,0.05,0.95,0.9189904195484702,12,0.0,1,0.0,1,0.0,1
6414,max_ml,10,10,1,3,0.05,0.95,0.7100002291797666,4,1.0,1,1.0,1,1.0,1
6415,max_ml,10,10,1,3,0.05,0.95,0.9260973441994031,27,0.0,1,0.0,1,0.0,1
6416,max_ml,10,10,1,3,0.05,0.95,0.9497252449428644,64,0.0,1,0.0,1,0.0,1
6417,max_ml,10,10,1,3,0.05,0.95,0.5803158413778061,3,1.0,1,1.0,1,1.0,1
6418,max_ml,10,10,1,3,0.05,0.95,0.8554207980842108,9,1.0,1,1.0,1,1.0,1
6419,max_ml,10,10,1,3,0.05,0.95,0.9427183572365122,10,0.0,1,0.0,1,0.0,1
6420,max_ml,10,10,1,3,0.05,0.95,0.9000416477248282,7,0.0,1,0.0,1,0.0,1
6421,max_ml,10,10,1,3,0.05,0.95,0.9265675893517848,10,0.0,1,0.0,1,0.0,1
6422,max_ml,10,10,1,3,0.05,0.95,0.9149978730147598,19,0.0,1,0.0,1,0.0,1
6423,max_ml,10,10,1,3,0.05,0.95,0.8786770826706838,13,1.0,1,1.0,1,1.0,1
6424,max_ml,10,10,1,3,0.05,0.95,0.8566825985995719,3,1.0,1,1.0,1,1.0,1
6425,max_ml,10,10,1,3,0.05,0.95,0.7888508951372308,18,0.0,1,0.0,1,0.0,1
6426,max_ml,10,10,1,3,0.05,0.95,0.6904051969628626,5,0.0,1,0.0,1,0.0,1
6427,max_ml,10,10,1,3,0.05,0.95,0.7943330125822279,2,1.0,1,1.0,1,1.0,1
6428,max_ml,10,10,1,3,0.05,0.95,0.9303038846918464,15,0.0,1,0.0,1,0.0,1
6429,max_ml,10,10,1,3,0.05,0.95,0.9454236872979448,20,0.0,1,0.0,1,0.0,1
6430,max_ml,10,10,1,3,0.05,0.95,0.8836517976849745,19,0.0,1,0.0,1,0.0,1
6431,max_ml,10,10,1,3,0.05,0.95,0.9254650652997308,9,1.0,1,0.0,0,0.0,0
6432,max_ml,10,10,1,3,0.05,0.95,0.8819436117630126,5,1.0,1,1.0,1,1.0,1
6433,max_ml,10,10,1,3,0.05,0.95,0.9376419606335368,22,0.0,1,0.0,1,0.0,1
6434,max_ml,10,10,1,3,0.05,0.95,0.8640481719031693,11,0.0,1,0.0,1,0.0,1
6435,max_ml,10,10,1,3,0.05,0.95,0.931956434016816,12,0.0,1,0.0,1,0.0,1
6436,max_ml,10,10,1,3,0.05,0.95,0.7781472566382238,6,0.0,1,0.0,1,0.0,1
6437,max_ml,10,10,1,3,0.05,0.95,0.9089853028597344,27,0.0,1,0.0,1,0.0,1
6438,max_ml,10,10,1,3,0.05,0.95,0.7940177617366173,4,1.0,1,1.0,1,1.0,1
6439,max_ml,10,10,1,3,0.05,0.95,0.7653659373389846,5,1.0,1,1.0,1,1.0,1
6440,max_ml,10,10,1,3,0.05,0.95,0.8114103671547217,5,1.0,1,1.0,1,1.0,1
6441,max_ml,10,10,1,3,0.05,0.95,0.8921538273484375,13,0.0,1,0.0,1,0.0,1
6442,max_ml,10,10,1,3,0.05,0.95,0.7543245019421545,5,1.0,1,1.0,1,1.0,1
6443,max_ml,10,10,1,3,0.05,0.95,0.923115858975546,5,1.0,1,1.0,1,1.0,1
6444,max_ml,10,10,1,3,0.05,0.95,0.9293458290989586,9,1.0,1,1.0,1,1.0,1
6445,max_ml,10,10,1,3,0.05,0.95,0.9324121212089124,14,0.0,1,0.0,1,0.0,1
6446,max_ml,10,10,1,3,0.05,0.95,0.8853576139987737,9,1.0,1,1.0,1,1.0,1
6447,max_ml,10,10,1,3,0.05,0.95,0.7544378956075282,12,1.0,1,1.0,1,1.0,1
6448,max_ml,10,10,1,3,0.05,0.95,0.8194500913332856,23,0.0,1,0.0,1,0.0,1
6449,max_ml,10,10,1,3,0.05,0.95,0.7956785765320924,10,0.0,1,0.0,1,0.0,1
6450,max_ml,10,10,1,3,0.05,0.95,0.8050016923125968,3,1.0,1,1.0,1,1.0,1
6451,max_ml,10,10,1,3,0.05,0.95,0.8227923148067536,17,0.0,1,0.0,1,0.0,1
6452,max_ml,10,10,1,3,0.05,0.95,0.9364943572311532,6,1.0,1,1.0,1,1.0,1
6453,max_ml,10,10,1,3,0.05,0.95,0.9364923930779528,15,0.0,1,0.0,1,0.0,1
6454,max_ml,10,10,1,3,0.05,0.95,0.8076243019945641,3,1.0,1,1.0,1,1.0,1
6455,max_ml,10,10,1,3,0.05,0.95,0.8850668111629784,10,0.0,1,0.0,1,0.0,1
6456,max_ml,10,10,1,3,0.05,0.95,0.9186085352087596,11,0.0,1,0.0,1,0.0,1
6457,max_ml,10,10,1,3,0.05,0.95,0.924426474978124,5,0.0,1,0.0,1,0.0,1
6458,max_ml,10,10,1,3,0.05,0.95,0.8917916863970516,6,1.0,1,1.0,1,1.0,1
6459,max_ml,10,10,1,3,0.05,0.95,0.8718182817412856,14,0.0,1,0.0,1,0.0,1
6460,max_ml,10,10,1,3,0.05,0.95,0.9016736052418932,20,0.0,1,0.0,1,0.0,1
6461,max_ml,10,10,1,3,0.05,0.95,0.9377127395854294,12,0.0,1,0.0,1,0.0,1
6462,max_ml,10,10,1,3,0.05,0.95,0.869600377832028,17,0.0,1,0.0,1,0.0,1
6463,max_ml,10,10,1,3,0.05,0.95,0.8894808804640533,24,0.0,1,0.0,1,0.0,1
6464,max_ml,10,10,1,3,0.05,0.95,0.8494864426036028,5,1.0,1,1.0,1,1.0,1
6465,max_ml,10,10,1,3,0.05,0.95,0.712466935891967,5,1.0,1,1.0,1,1.0,1
6466,max_ml,10,10,1,3,0.05,0.95,0.9421906700834496,33,0.0,1,0.0,1,0.0,1
6467,max_ml,10,10,1,3,0.05,0.95,0.94593008835493,35,0.0,1,0.0,1,0.0,1
6468,max_ml,10,10,1,3,0.05,0.95,0.90650624016418,10,1.0,1,1.0,1,1.0,1
6469,max_ml,10,10,1,3,0.05,0.95,0.9140238195174916,19,0.0,1,0.0,1,0.0,1
6470,max_ml,10,10,1,3,0.05,0.95,0.7428930618353341,7,1.0,1,1.0,1,1.0,1
6471,max_ml,10,10,1,3,0.05,0.95,0.940816321622103,11,0.0,1,0.0,1,0.0,1
6472,max_ml,10,10,1,3,0.05,0.95,0.6736471268686899,5,1.0,1,1.0,1,1.0,1
6473,max_ml,10,10,1,3,0.05,0.95,0.7231222905883271,7,0.0,1,0.0,1,0.0,1
6474,max_ml,10,10,1,3,0.05,0.95,0.7754915210320086,5,1.0,1,1.0,1,1.0,1
6475,max_ml,10,10,1,3,0.05,0.95,0.9196561684571456,16,0.0,1,0.0,1,0.0,1
6476,max_ml,10,10,1,3,0.05,0.95,0.8496771208975433,9,0.0,1,0.0,1,0.0,1
6477,max_ml,10,10,1,3,0.05,0.95,0.7572166882230482,5,1.0,1,1.0,1,1.0,1
6478,max_ml,10,10,1,3,0.05,0.95,0.7918425133521579,11,0.0,1,0.0,1,0.0,1
6479,max_ml,10,10,1,3,0.05,0.95,0.9272549120224178,11,0.0,1,0.0,1,0.0,1
6480,max_ml,10,10,1,3,0.05,0.95,0.7339368252980398,9,0.0,0,0.0,0,1.0,1
6481,max_ml,10,10,1,3,0.05,0.95,0.8475209687669998,21,0.0,1,0.0,1,0.0,1
6482,max_ml,10,10,1,3,0.05,0.95,0.949406361100511,64,0.0,1,0.0,1,0.0,1
6483,max_ml,10,10,1,3,0.05,0.95,0.8759787707249964,6,1.0,1,1.0,1,1.0,1
6484,max_ml,10,10,1,3,0.05,0.95,0.8396026990449481,3,1.0,1,1.0,1,1.0,1
6485,max_ml,10,10,1,3,0.05,0.95,0.9461255818822594,19,0.0,1,0.0,1,0.0,1
6486,max_ml,10,10,1,3,0.05,0.95,0.8492240407161736,6,0.0,1,0.0,1,0.0,1
6487,max_ml,10,10,1,3,0.05,0.95,0.9443491113008274,20,0.0,1,0.0,1,0.0,1
6488,max_ml,10,10,1,3,0.05,0.95,0.910362958736054,13,0.0,1,0.0,1,0.0,1
6489,max_ml,10,10,1,3,0.05,0.95,0.8152823420291376,11,0.0,1,0.0,1,0.0,1
6490,max_ml,10,10,1,3,0.05,0.95,0.8230762808820534,7,1.0,1,1.0,1,1.0,1
6491,max_ml,10,10,1,3,0.05,0.95,0.7301165359397654,3,1.0,1,1.0,1,1.0,1
6492,max_ml,10,10,1,3,0.05,0.95,0.7925720234313659,5,1.0,1,1.0,1,1.0,1
6493,max_ml,10,10,1,3,0.05,0.95,0.8752041790821716,7,1.0,1,1.0,1,1.0,1
6494,max_ml,10,10,1,3,0.05,0.95,0.9374123773601752,29,0.0,1,0.0,1,0.0,1
6495,max_ml,10,10,1,3,0.05,0.95,0.7543204713674216,10,0.0,0,0.0,0,1.0,1
6496,max_ml,10,10,1,3,0.05,0.95,0.9376261235918611,9,0.0,1,0.0,1,0.0,1
6497,max_ml,10,10,1,3,0.05,0.95,0.7689904231719334,5,1.0,1,1.0,1,1.0,1
6498,max_ml,10,10,1,3,0.05,0.95,0.8727197240986946,4,1.0,1,1.0,1,1.0,1
6499,max_ml,10,10,1,3,0.05,0.95,0.8709177487141601,3,1.0,1,1.0,1,1.0,1
6500,max_ml,10,10,1,3,0.05,0.95,0.8448398398112922,3,1.0,1,1.0,1,1.0,1
6501,max_ml,10,10,1,3,0.05,0.95,0.7360998600521839,4,1.0,1,1.0,1,1.0,1
6502,max_ml,10,10,1,3,0.05,0.95,0.9413735005752112,38,0.0,1,0.0,1,0.0,1
6503,max_ml,10,10,1,3,0.05,0.95,0.8976475673468627,4,1.0,1,1.0,1,1.0,1
6504,max_ml,10,10,1,3,0.05,0.95,0.9158698574600302,7,1.0,1,1.0,1,1.0,1
6505,max_ml,10,10,1,3,0.05,0.95,0.8637974892378438,7,1.0,1,1.0,1,1.0,1
6506,max_ml,10,10,1,3,0.05,0.95,0.8785626048227869,12,0.0,1,0.0,1,0.0,1
6507,max_ml,10,10,1,3,0.05,0.95,0.880718998584335,13,0.0,1,0.0,1,0.0,1
6508,max_ml,10,10,1,3,0.05,0.95,0.7636199530789541,11,0.0,1,0.0,1,0.0,1
6509,max_ml,10,10,1,3,0.05,0.95,0.8132161493650046,23,0.0,1,0.0,1,0.0,1
6510,max_ml,10,10,1,3,0.05,0.95,0.8702286449900898,20,0.0,1,0.0,1,0.0,1
6511,max_ml,10,10,1,3,0.05,0.95,0.8530276815164717,6,0.0,1,0.0,1,0.0,1
6512,max_ml,10,10,1,3,0.05,0.95,0.9427338444489056,9,1.0,1,1.0,1,1.0,1
6513,max_ml,10,10,1,3,0.05,0.95,0.8853585631669221,3,1.0,1,1.0,1,1.0,1
6514,max_ml,10,10,1,3,0.05,0.95,0.9257766622510726,13,0.0,1,0.0,1,0.0,1
6515,max_ml,10,10,1,3,0.05,0.95,0.8344686641482789,18,0.0,1,0.0,1,0.0,1
6516,max_ml,10,10,1,3,0.05,0.95,0.9264690496212136,7,0.0,1,0.0,1,0.0,1
6517,max_ml,10,10,1,3,0.05,0.95,0.8190144824208033,6,0.0,1,0.0,1,0.0,1
6518,max_ml,10,10,1,3,0.05,0.95,0.9496980478676328,14,0.0,1,0.0,1,0.0,1
6519,max_ml,10,10,1,3,0.05,0.95,0.9073631355349004,12,0.0,0,0.0,0,1.0,1
6520,max_ml,10,10,1,3,0.05,0.95,0.8647059164392417,19,0.0,1,0.0,1,0.0,1
6521,max_ml,10,10,1,3,0.05,0.95,0.8940758843726522,7,0.0,0,0.0,0,1.0,1
6522,max_ml,10,10,1,3,0.05,0.95,0.7083640501242588,5,1.0,1,1.0,1,1.0,1
6523,max_ml,10,10,1,3,0.05,0.95,0.9210485224126104,12,0.0,1,0.0,1,0.0,1
6524,max_ml,10,10,1,3,0.05,0.95,0.7179925817465533,8,0.0,1,0.0,1,0.0,1
6525,max_ml,10,10,1,3,0.05,0.95,0.8693545337712093,7,0.0,1,0.0,1,0.0,1
6526,max_ml,10,10,1,3,0.05,0.95,0.9361356325315088,22,0.0,1,0.0,1,0.0,1
6527,max_ml,10,10,1,3,0.05,0.95,0.9391553979518872,21,0.0,1,0.0,1,0.0,1
6528,max_ml,10,10,1,3,0.05,0.95,0.853623535799898,8,1.0,1,1.0,1,1.0,1
6529,max_ml,10,10,1,3,0.05,0.95,0.9007720709974298,24,0.0,1,0.0,1,0.0,1
6530,max_ml,10,10,1,3,0.05,0.95,0.8812620271326139,13,1.0,1,1.0,1,0.0,0
6531,max_ml,10,10,1,3,0.05,0.95,0.892821928865708,17,0.0,1,0.0,1,0.0,1
6532,max_ml,10,10,1,3,0.05,0.95,0.8874009663444383,5,1.0,1,1.0,1,1.0,1
6533,max_ml,10,10,1,3,0.05,0.95,0.8934608381894622,11,0.0,0,0.0,0,1.0,1
6534,max_ml,10,10,1,3,0.05,0.95,0.8903445820047373,19,0.0,1,0.0,1,0.0,1
6535,max_ml,10,10,1,3,0.05,0.95,0.9320651873097046,24,0.0,1,0.0,1,0.0,1
6536,max_ml,10,10,1,3,0.05,0.95,0.8594695271945372,14,0.0,1,0.0,1,0.0,1
6537,max_ml,10,10,1,3,0.05,0.95,0.9423539979545345,5,1.0,1,1.0,1,1.0,1
6538,max_ml,10,10,1,3,0.05,0.95,0.9110332044661342,47,0.0,1,0.0,1,0.0,1
6539,max_ml,10,10,1,3,0.05,0.95,0.9278029803725976,10,1.0,1,1.0,1,0.0,0
6540,max_ml,10,10,1,3,0.05,0.95,0.9019384963305588,10,1.0,1,1.0,1,1.0,1
6541,max_ml,10,10,1,3,0.05,0.95,0.9472277776688935,22,0.0,1,0.0,1,0.0,1
6542,max_ml,10,10,1,3,0.05,0.95,0.9496781322350148,51,0.0,1,0.0,1,0.0,1
6543,max_ml,10,10,1,3,0.05,0.95,0.8604747032017743,3,1.0,1,1.0,1,1.0,1
6544,max_ml,10,10,1,3,0.05,0.95,0.9343855666038432,7,1.0,1,1.0,1,1.0,1
6545,max_ml,10,10,1,3,0.05,0.95,0.6739175513268604,6,1.0,1,1.0,1,1.0,1
6546,max_ml,10,10,1,3,0.05,0.95,0.8719733046490241,11,0.0,1,0.0,1,0.0,1
6547,max_ml,10,10,1,3,0.05,0.95,0.9171595697179707,13,0.0,1,0.0,1,0.0,1
6548,max_ml,10,10,1,3,0.05,0.95,0.8838412313997077,9,0.0,1,0.0,1,0.0,1
6549,max_ml,10,10,1,3,0.05,0.95,0.7495135002098434,5,1.0,1,1.0,1,1.0,1
6550,max_ml,10,10,1,3,0.05,0.95,0.864677169161097,4,1.0,1,1.0,1,1.0,1
6551,max_ml,10,10,1,3,0.05,0.95,0.8673031474322218,29,0.0,1,0.0,1,0.0,1
6552,max_ml,10,10,1,3,0.05,0.95,0.9433215514299258,21,0.0,1,0.0,1,0.0,1
6553,max_ml,10,10,1,3,0.05,0.95,0.8741413493528355,8,1.0,1,1.0,1,1.0,1
6554,max_ml,10,10,1,3,0.05,0.95,0.8036789200384509,8,0.0,1,0.0,1,0.0,1
6555,max_ml,10,10,1,3,0.05,0.95,0.86854111139554,8,0.0,0,0.0,0,1.0,1
6556,max_ml,10,10,1,3,0.05,0.95,0.747681424058778,9,0.0,1,0.0,1,0.0,1
6557,max_ml,10,10,1,3,0.05,0.95,0.8275896308952577,4,1.0,1,1.0,1,1.0,1
6558,max_ml,10,10,1,3,0.05,0.95,0.7744026530806486,12,0.0,1,0.0,1,0.0,1
6559,max_ml,10,10,1,3,0.05,0.95,0.9266667329789868,19,0.0,1,0.0,1,0.0,1
6560,max_ml,10,10,1,3,0.05,0.95,0.7177028298632522,4,1.0,1,1.0,1,1.0,1
6561,max_ml,10,10,1,3,0.05,0.95,0.8519713487145929,8,0.0,1,0.0,1,0.0,1
6562,max_ml,10,10,1,3,0.05,0.95,0.9039146573216494,10,0.0,1,0.0,1,0.0,1
6563,max_ml,10,10,1,3,0.05,0.95,0.8564259500848566,5,1.0,1,1.0,1,1.0,1
6564,max_ml,10,10,1,3,0.05,0.95,0.9452877112763876,23,0.0,1,0.0,1,0.0,1
6565,max_ml,10,10,1,3,0.05,0.95,0.7261461203187242,9,0.0,1,0.0,1,0.0,1
6566,max_ml,10,10,1,3,0.05,0.95,0.8812312418013994,5,1.0,1,1.0,1,1.0,1
6567,max_ml,10,10,1,3,0.05,0.95,0.8979911203754328,27,0.0,1,0.0,1,0.0,1
6568,max_ml,10,10,1,3,0.05,0.95,0.9143733807130602,10,0.0,1,0.0,1,0.0,1
6569,max_ml,10,10,1,3,0.05,0.95,0.8749951091504603,5,1.0,1,1.0,1,1.0,1
6570,max_ml,10,10,1,3,0.05,0.95,0.9444014292880069,7,0.0,1,0.0,1,0.0,1
6571,max_ml,10,10,1,3,0.05,0.95,0.9445305508675486,17,0.0,1,0.0,1,0.0,1
6572,max_ml,10,10,1,3,0.05,0.95,0.8345421393963564,12,1.0,1,1.0,1,1.0,1
6573,max_ml,10,10,1,3,0.05,0.95,0.8816601971207861,32,0.0,1,0.0,1,0.0,1
6574,max_ml,10,10,1,3,0.05,0.95,0.8790618662184828,10,1.0,1,1.0,1,1.0,1
6575,max_ml,10,10,1,3,0.05,0.95,0.9431720833020782,29,0.0,1,0.0,1,0.0,1
6576,max_ml,10,10,1,3,0.05,0.95,0.7044929268798086,7,1.0,1,1.0,1,1.0,1
6577,max_ml,10,10,1,3,0.05,0.95,0.9265763842946276,40,0.0,1,0.0,1,0.0,1
6578,max_ml,10,10,1,3,0.05,0.95,0.839970080434491,18,0.0,1,0.0,1,0.0,1
6579,max_ml,10,10,1,3,0.05,0.95,0.7594177069501561,13,0.0,1,0.0,1,0.0,1
6580,max_ml,10,10,1,3,0.05,0.95,0.8895020119322735,2,1.0,1,1.0,1,1.0,1
6581,max_ml,10,10,1,3,0.05,0.95,0.9249393550860388,10,0.0,1,0.0,1,0.0,1
6582,max_ml,10,10,1,3,0.05,0.95,0.9470904694556128,55,0.0,1,0.0,1,0.0,1
6583,max_ml,10,10,1,3,0.05,0.95,0.7399342945450349,5,1.0,1,1.0,1,1.0,1
6584,max_ml,10,10,1,3,0.05,0.95,0.9000498646470693,6,1.0,1,0.0,0,0.0,0
6585,max_ml,10,10,1,3,0.05,0.95,0.8115512547538856,9,1.0,1,1.0,1,1.0,1
6586,max_ml,10,10,1,3,0.05,0.95,0.8475971032056868,10,0.0,1,0.0,1,0.0,1
6587,max_ml,10,10,1,3,0.05,0.95,0.9486573212562898,5,1.0,1,1.0,1,1.0,1
6588,max_ml,10,10,1,3,0.05,0.95,0.9375962561228588,3,1.0,1,1.0,1,1.0,1
6589,max_ml,10,10,1,3,0.05,0.95,0.6710014894323775,7,1.0,1,1.0,1,1.0,1
6590,max_ml,10,10,1,3,0.05,0.95,0.937315099436362,9,0.0,0,0.0,0,1.0,1
6591,max_ml,10,10,1,3,0.05,0.95,0.8267250553662467,7,1.0,1,1.0,1,1.0,1
6592,max_ml,10,10,1,3,0.05,0.95,0.8549766055833349,10,0.0,1,0.0,1,0.0,1
6593,max_ml,10,10,1,3,0.05,0.95,0.9226118149040864,19,0.0,1,0.0,1,0.0,1
6594,max_ml,10,10,1,3,0.05,0.95,0.8786227707582343,23,0.0,1,0.0,1,0.0,1
6595,max_ml,10,10,1,3,0.05,0.95,0.7807427347654393,11,0.0,1,0.0,1,0.0,1
6596,max_ml,10,10,1,3,0.05,0.95,0.8990487076129736,7,0.0,1,0.0,1,0.0,1
6597,max_ml,10,10,1,3,0.05,0.95,0.7400756618298081,8,0.0,1,0.0,1,0.0,1
6598,max_ml,10,10,1,3,0.05,0.95,0.943556547526648,5,1.0,1,1.0,1,1.0,1
6599,max_ml,10,10,1,3,0.05,0.95,0.8714434733322854,15,0.0,1,0.0,1,0.0,1
6600,max_ml,10,10,1,3,0.05,0.95,0.8734841451215085,11,0.0,1,0.0,1,0.0,1
6601,max_ml,10,10,1,3,0.05,0.95,0.8404855344536889,3,1.0,1,1.0,1,1.0,1
6602,max_ml,10,10,1,3,0.05,0.95,0.9208204105354258,10,1.0,1,1.0,1,1.0,1
6603,max_ml,10,10,1,3,0.05,0.95,0.9409739980114364,9,0.0,1,0.0,1,0.0,1
6604,max_ml,10,10,1,3,0.05,0.95,0.8554076916711493,8,1.0,1,1.0,1,1.0,1
6605,max_ml,10,10,1,3,0.05,0.95,0.6538390200684544,5,1.0,1,1.0,1,1.0,1
6606,max_ml,10,10,1,3,0.05,0.95,0.944209338069171,10,0.0,0,1.0,1,0.0,0
6607,max_ml,10,10,1,3,0.05,0.95,0.9288485845902776,12,0.0,1,0.0,1,0.0,1
6608,max_ml,10,10,1,3,0.05,0.95,0.878921477410717,21,0.0,1,0.0,1,0.0,1
6609,max_ml,10,10,1,3,0.05,0.95,0.85058770077529,10,0.0,1,0.0,1,0.0,1
6610,max_ml,10,10,1,3,0.05,0.95,0.8746875718660021,12,0.0,0,0.0,0,1.0,1
6611,max_ml,10,10,1,3,0.05,0.95,0.9419055447814596,71,0.0,1,0.0,1,0.0,1
6612,max_ml,10,10,1,3,0.05,0.95,0.8464217512734236,18,0.0,1,0.0,1,0.0,1
6613,max_ml,10,10,1,3,0.05,0.95,0.8234942988741667,11,0.0,1,0.0,1,0.0,1
6614,max_ml,10,10,1,3,0.05,0.95,0.8947185052045562,5,1.0,1,1.0,1,1.0,1
6615,max_ml,10,10,1,3,0.05,0.95,0.8810341561154266,22,0.0,1,0.0,1,0.0,1
6616,max_ml,10,10,1,3,0.05,0.95,0.9141323277133006,22,0.0,1,0.0,1,0.0,1
6617,max_ml,10,10,1,3,0.05,0.95,0.8542633307923223,9,0.0,1,0.0,1,0.0,1
6618,max_ml,10,10,1,3,0.05,0.95,0.8532992639758585,24,0.0,1,0.0,1,0.0,1
6619,max_ml,10,10,1,3,0.05,0.95,0.8801845204363521,8,1.0,1,0.0,0,0.0,0
6620,max_ml,10,10,1,3,0.05,0.95,0.918611400121574,11,0.0,0,0.0,0,1.0,1
6621,max_ml,10,10,1,3,0.05,0.95,0.9268899290079484,37,0.0,1,0.0,1,0.0,1
6622,max_ml,10,10,1,3,0.05,0.95,0.9232704584842314,26,0.0,1,0.0,1,0.0,1
6623,max_ml,10,10,1,3,0.05,0.95,0.8910334532110722,4,1.0,1,1.0,1,1.0,1
6624,max_ml,10,10,1,3,0.05,0.95,0.8754188520482619,7,0.0,1,0.0,1,0.0,1
6625,max_ml,10,10,1,3,0.05,0.95,0.9353775670042512,28,0.0,1,0.0,1,0.0,1
6626,max_ml,10,10,1,3,0.05,0.95,0.8974830266367532,11,0.0,1,0.0,1,0.0,1
6627,max_ml,10,10,1,3,0.05,0.95,0.8939553380172581,4,1.0,1,1.0,1,1.0,1
6628,max_ml,10,10,1,3,0.05,0.95,0.8403428528128775,9,0.0,0,1.0,1,1.0,1
6629,max_ml,10,10,1,3,0.05,0.95,0.8287335257015035,7,1.0,1,1.0,1,1.0,1
6630,max_ml,10,10,1,3,0.05,0.95,0.8488430679886008,10,0.0,1,0.0,1,0.0,1
6631,max_ml,10,10,1,3,0.05,0.95,0.8671934787692455,20,0.0,1,0.0,1,0.0,1
6632,max_ml,10,10,1,3,0.05,0.95,0.9473180811530092,7,0.0,1,0.0,1,0.0,1
6633,max_ml,10,10,1,3,0.05,0.95,0.824657255283025,6,1.0,1,1.0,1,1.0,1
6634,max_ml,10,10,1,3,0.05,0.95,0.9227402816069415,12,1.0,1,1.0,1,1.0,1
6635,max_ml,10,10,1,3,0.05,0.95,0.7865575143566892,10,0.0,1,0.0,1,0.0,1
6636,max_ml,10,10,1,3,0.05,0.95,0.7876393851961241,10,1.0,1,1.0,1,0.0,0
6637,max_ml,10,10,1,3,0.05,0.95,0.8788161329327172,8,1.0,1,1.0,1,1.0,1
6638,max_ml,10,10,1,3,0.05,0.95,0.6404524476551496,5,1.0,1,1.0,1,1.0,1
6639,max_ml,10,10,1,3,0.05,0.95,0.9111419325538624,26,0.0,1,0.0,1,0.0,1
6640,max_ml,10,10,1,3,0.05,0.95,0.9447204623419728,70,0.0,1,0.0,1,0.0,1
6641,max_ml,10,10,1,3,0.05,0.95,0.838668407198339,8,1.0,1,1.0,1,1.0,1
6642,max_ml,10,10,1,3,0.05,0.95,0.8887571834147494,15,0.0,1,0.0,1,0.0,1
6643,max_ml,10,10,1,3,0.05,0.95,0.9121031984371852,8,0.0,1,0.0,1,0.0,1
6644,max_ml,10,10,1,3,0.05,0.95,0.7423437879399479,7,1.0,1,1.0,1,1.0,1
6645,max_ml,10,10,1,3,0.05,0.95,0.9270310537040622,5,1.0,1,1.0,1,1.0,1
6646,max_ml,10,10,1,3,0.05,0.95,0.8026979543240922,12,0.0,0,0.0,0,1.0,1
6647,max_ml,10,10,1,3,0.05,0.95,0.9495742778468912,60,0.0,1,0.0,1,0.0,1
6648,max_ml,10,10,1,3,0.05,0.95,0.93140560920665,10,0.0,1,0.0,1,0.0,1
6649,max_ml,10,10,1,3,0.05,0.95,0.8909277954913629,11,1.0,1,1.0,1,1.0,1
6650,max_ml,10,10,1,3,0.05,0.95,0.934948821505376,12,1.0,1,1.0,1,1.0,1
6651,max_ml,10,10,1,3,0.05,0.95,0.9289052621975336,7,1.0,1,1.0,1,0.0,0
6652,max_ml,10,10,1,3,0.05,0.95,0.9212660725492136,36,0.0,1,0.0,1,0.0,1
6653,max_ml,10,10,1,3,0.05,0.95,0.940615265180038,10,0.0,1,0.0,1,0.0,1
6654,max_ml,10,10,1,3,0.05,0.95,0.9235414251058528,3,1.0,1,1.0,1,1.0,1
6655,max_ml,10,10,1,3,0.05,0.95,0.8862081770877105,11,0.0,1,0.0,1,0.0,1
6656,max_ml,10,10,1,3,0.05,0.95,0.9194370556208408,12,0.0,1,0.0,1,0.0,1
6657,max_ml,10,10,1,3,0.05,0.95,0.9183299559245156,13,0.0,0,0.0,0,1.0,1
6658,max_ml,10,10,1,3,0.05,0.95,0.9459459134474716,14,0.0,1,0.0,1,0.0,1
6659,max_ml,10,10,1,3,0.05,0.95,0.8580704598174391,5,1.0,1,1.0,1,1.0,1
6660,max_ml,10,10,1,3,0.05,0.95,0.7857644722758718,6,1.0,1,1.0,1,1.0,1
6661,max_ml,10,10,1,3,0.05,0.95,0.8232035671973148,6,1.0,1,1.0,1,1.0,1
6662,max_ml,10,10,1,3,0.05,0.95,0.8894661857290856,9,0.0,0,1.0,1,1.0,1
6663,max_ml,10,10,1,3,0.05,0.95,0.893625967885017,25,0.0,1,0.0,1,0.0,1
6664,max_ml,10,10,1,3,0.05,0.95,0.87859729371376,9,1.0,1,1.0,1,0.0,0
6665,max_ml,10,10,1,3,0.05,0.95,0.9249309860235236,7,1.0,1,1.0,1,1.0,1
6666,max_ml,10,10,1,3,0.05,0.95,0.76491164385526,2,1.0,1,1.0,1,1.0,1
6667,max_ml,10,10,1,3,0.05,0.95,0.887022864745441,10,0.0,1,0.0,1,0.0,1
6668,max_ml,10,10,1,3,0.05,0.95,0.8741486178286818,10,0.0,0,0.0,0,1.0,1
6669,max_ml,10,10,1,3,0.05,0.95,0.9296357296700648,11,0.0,1,0.0,1,0.0,1
6670,max_ml,10,10,1,3,0.05,0.95,0.8960179350694158,4,1.0,1,1.0,1,1.0,1
6671,max_ml,10,10,1,3,0.05,0.95,0.91405288730765,9,0.0,0,0.0,0,1.0,1
6672,max_ml,10,10,1,3,0.05,0.95,0.9321419718470562,6,1.0,1,1.0,1,1.0,1
6673,max_ml,10,10,1,3,0.05,0.95,0.8673844917940564,6,1.0,1,1.0,1,1.0,1
6674,max_ml,10,10,1,3,0.05,0.95,0.9225108993144122,8,0.0,1,0.0,1,0.0,1
6675,max_ml,10,10,1,3,0.05,0.95,0.8092582104595019,16,0.0,1,0.0,1,0.0,1
6676,max_ml,10,10,1,3,0.05,0.95,0.9241547604082276,15,0.0,1,0.0,1,0.0,1
6677,max_ml,10,10,1,3,0.05,0.95,0.9301239921955512,4,1.0,1,1.0,1,1.0,1
6678,max_ml,10,10,1,3,0.05,0.95,0.9173645219690468,3,1.0,1,1.0,1,1.0,1
6679,max_ml,10,10,1,3,0.05,0.95,0.8768971941232773,7,1.0,1,1.0,1,0.0,0
6680,max_ml,10,10,1,3,0.05,0.95,0.8176167861287764,5,1.0,1,1.0,1,1.0,1
6681,max_ml,10,10,1,3,0.05,0.95,0.8398441062697228,9,1.0,1,1.0,1,1.0,1
6682,max_ml,10,10,1,3,0.05,0.95,0.9254048266357692,20,0.0,1,0.0,1,0.0,1
6683,max_ml,10,10,1,3,0.05,0.95,0.9156959096572532,11,0.0,1,0.0,1,0.0,1
6684,max_ml,10,10,1,3,0.05,0.95,0.8279942507327325,5,1.0,1,1.0,1,1.0,1
6685,max_ml,10,10,1,3,0.05,0.95,0.852028805116413,7,1.0,1,1.0,1,1.0,1
6686,max_ml,10,10,1,3,0.05,0.95,0.7258469396907608,2,1.0,1,1.0,1,1.0,1
6687,max_ml,10,10,1,3,0.05,0.95,0.7742880345127446,7,0.0,1,0.0,1,0.0,1
6688,max_ml,10,10,1,3,0.05,0.95,0.862482427564363,3,1.0,1,1.0,1,1.0,1
6689,max_ml,10,10,1,3,0.05,0.95,0.8767629024460686,5,1.0,1,1.0,1,1.0,1
6690,max_ml,10,10,1,3,0.05,0.95,0.937579166735678,18,0.0,1,0.0,1,0.0,1
6691,max_ml,10,10,1,3,0.05,0.95,0.8587959526032406,18,0.0,1,0.0,1,0.0,1
6692,max_ml,10,10,1,3,0.05,0.95,0.924361862438671,19,0.0,1,0.0,1,0.0,1
6693,max_ml,10,10,1,3,0.05,0.95,0.9263461583462872,81,0.0,1,0.0,1,0.0,1
6694,max_ml,10,10,1,3,0.05,0.95,0.9496630865899846,8,0.0,1,0.0,1,0.0,1
6695,max_ml,10,10,1,3,0.05,0.95,0.9473414260381896,16,0.0,1,0.0,1,0.0,1
6696,max_ml,10,10,1,3,0.05,0.95,0.9046198474285506,7,1.0,1,1.0,1,1.0,1
6697,max_ml,10,10,1,3,0.05,0.95,0.9139677379780118,10,0.0,1,0.0,1,0.0,1
6698,max_ml,10,10,1,3,0.05,0.95,0.9197532628556438,52,0.0,1,0.0,1,0.0,1
6699,max_ml,10,10,1,3,0.05,0.95,0.9223827972078644,32,0.0,1,0.0,1,0.0,1
6700,max_ml,10,10,1,3,0.05,0.95,0.8129124578655029,9,0.0,1,0.0,1,0.0,1
6701,max_ml,10,10,1,3,0.05,0.95,0.9312825763448402,22,0.0,1,0.0,1,0.0,1
6702,max_ml,10,10,1,3,0.05,0.95,0.865744914908824,13,1.0,1,1.0,1,1.0,1
6703,max_ml,10,10,1,3,0.05,0.95,0.8473994029341161,7,1.0,1,1.0,1,1.0,1
6704,max_ml,10,10,1,3,0.05,0.95,0.9390879259811687,30,0.0,1,0.0,1,0.0,1
6705,max_ml,10,10,1,3,0.05,0.95,0.9311155406356462,9,0.0,1,0.0,1,0.0,1
6706,max_ml,10,10,1,3,0.05,0.95,0.8693115733251577,9,0.0,0,1.0,1,1.0,1
6707,max_ml,10,10,1,3,0.05,0.95,0.8570224621133296,7,1.0,1,1.0,1,1.0,1
6708,max_ml,10,10,1,3,0.05,0.95,0.8670506347183051,17,0.0,1,0.0,1,0.0,1
6709,max_ml,10,10,1,3,0.05,0.95,0.9144185692716204,17,0.0,1,0.0,1,0.0,1
6710,max_ml,10,10,1,3,0.05,0.95,0.9236816243387872,26,0.0,1,0.0,1,0.0,1
6711,max_ml,10,10,1,3,0.05,0.95,0.945826410099176,93,0.0,1,0.0,1,0.0,1
6712,max_ml,10,10,1,3,0.05,0.95,0.8166677633904444,29,0.0,1,0.0,1,0.0,1
6713,max_ml,10,10,1,3,0.05,0.95,0.9048733178747116,4,1.0,1,1.0,1,1.0,1
6714,max_ml,10,10,1,3,0.05,0.95,0.931504055199174,27,0.0,1,0.0,1,0.0,1
6715,max_ml,10,10,1,3,0.05,0.95,0.9219357978438628,21,0.0,1,0.0,1,0.0,1
6716,max_ml,10,10,1,3,0.05,0.95,0.8004445124895121,6,1.0,1,1.0,1,1.0,1
6717,max_ml,10,10,1,3,0.05,0.95,0.9426119354171054,44,0.0,1,0.0,1,0.0,1
6718,max_ml,10,10,1,3,0.05,0.95,0.7669595460390801,4,1.0,1,1.0,1,1.0,1
6719,max_ml,10,10,1,3,0.05,0.95,0.901353736363222,22,0.0,1,0.0,1,0.0,1
6720,max_ml,10,10,1,3,0.05,0.95,0.924423763369574,8,0.0,1,0.0,1,0.0,1
6721,max_ml,10,10,1,3,0.05,0.95,0.9493299801409862,17,0.0,1,0.0,1,0.0,1
6722,max_ml,10,10,1,3,0.05,0.95,0.859461602003694,12,0.0,1,0.0,1,0.0,1
6723,max_ml,10,10,1,3,0.05,0.95,0.9185273105297986,10,0.0,1,0.0,1,0.0,1
6724,max_ml,10,10,1,3,0.05,0.95,0.7691914929510717,8,1.0,1,1.0,1,1.0,1
6725,max_ml,10,10,1,3,0.05,0.95,0.9043040753746712,13,0.0,1,0.0,1,0.0,1
6726,max_ml,10,10,1,3,0.05,0.95,0.9205577516764404,16,0.0,1,0.0,1,0.0,1
6727,max_ml,10,10,1,3,0.05,0.95,0.8678370804475102,10,0.0,1,0.0,1,0.0,1
6728,max_ml,10,10,1,3,0.05,0.95,0.9437529833816652,9,0.0,1,0.0,1,0.0,1
6729,max_ml,10,10,1,3,0.05,0.95,0.8818249962463124,15,0.0,1,0.0,1,0.0,1
6730,max_ml,10,10,1,3,0.05,0.95,0.9310163382280472,7,0.0,0,1.0,1,1.0,1
6731,max_ml,10,10,1,3,0.05,0.95,0.8140519826556191,8,1.0,1,1.0,1,1.0,1
6732,max_ml,10,10,1,3,0.05,0.95,0.82571369549838,6,1.0,1,1.0,1,1.0,1
6733,max_ml,10,10,1,3,0.05,0.95,0.8859718234474036,2,1.0,1,1.0,1,1.0,1
6734,max_ml,10,10,1,3,0.05,0.95,0.9403858286372296,12,0.0,1,0.0,1,0.0,1
6735,max_ml,10,10,1,3,0.05,0.95,0.8897664031040213,5,1.0,1,1.0,1,1.0,1
6736,max_ml,10,10,1,3,0.05,0.95,0.941894024202349,15,0.0,0,1.0,1,1.0,1
6737,max_ml,10,10,1,3,0.05,0.95,0.9255309084753336,19,0.0,1,0.0,1,0.0,1
6738,max_ml,10,10,1,3,0.05,0.95,0.8363254297272863,3,1.0,1,1.0,1,1.0,1
6739,max_ml,10,10,1,3,0.05,0.95,0.9345898872071432,9,1.0,1,1.0,1,1.0,1
6740,max_ml,10,10,1,3,0.05,0.95,0.7735663186128333,5,1.0,1,1.0,1,1.0,1
6741,max_ml,10,10,1,3,0.05,0.95,0.9362391969377026,8,0.0,1,0.0,1,0.0,1
6742,max_ml,10,10,1,3,0.05,0.95,0.8328554629060712,6,1.0,1,1.0,1,1.0,1
6743,max_ml,10,10,1,3,0.05,0.95,0.929205057256638,26,0.0,1,0.0,1,0.0,1
6744,max_ml,10,10,1,3,0.05,0.95,0.940649975594083,18,0.0,1,0.0,1,0.0,1
6745,max_ml,10,10,1,3,0.05,0.95,0.9322878122907268,2,1.0,1,1.0,1,1.0,1
6746,max_ml,10,10,1,3,0.05,0.95,0.7380817785113071,4,1.0,1,1.0,1,1.0,1
6747,max_ml,10,10,1,3,0.05,0.95,0.727532844616902,4,1.0,1,1.0,1,1.0,1
6748,max_ml,10,10,1,3,0.05,0.95,0.8849687929812324,8,1.0,1,1.0,1,0.0,0
6749,max_ml,10,10,1,3,0.05,0.95,0.9292784315938798,5,1.0,1,1.0,1,1.0,1
6750,max_ml,10,10,1,3,0.05,0.95,0.9306633646193072,10,0.0,0,0.0,0,1.0,1
6751,max_ml,10,10,1,3,0.05,0.95,0.8909190271347159,4,1.0,1,1.0,1,1.0,1
6752,max_ml,10,10,1,3,0.05,0.95,0.9498010969197822,29,0.0,1,0.0,1,0.0,1
6753,max_ml,10,10,1,3,0.05,0.95,0.92262114917991,26,0.0,1,0.0,1,0.0,1
6754,max_ml,10,10,1,3,0.05,0.95,0.8060278658067922,7,1.0,1,1.0,1,1.0,1
6755,max_ml,10,10,1,3,0.05,0.95,0.9352447044207234,7,1.0,1,0.0,0,1.0,1
6756,max_ml,10,10,1,3,0.05,0.95,0.7323400086975802,2,1.0,1,1.0,1,1.0,1
6757,max_ml,10,10,1,3,0.05,0.95,0.8560661998522516,4,1.0,1,1.0,1,1.0,1
6758,max_ml,10,10,1,3,0.05,0.95,0.8413530213230445,8,1.0,1,1.0,1,1.0,1
6759,max_ml,10,10,1,3,0.05,0.95,0.7986696549555156,4,1.0,1,1.0,1,1.0,1
6760,max_ml,10,10,1,3,0.05,0.95,0.9462082826420986,16,0.0,1,0.0,1,0.0,1
6761,max_ml,10,10,1,3,0.05,0.95,0.6221320656914561,6,1.0,1,1.0,1,1.0,1
6762,max_ml,10,10,1,3,0.05,0.95,0.8464687005540912,10,0.0,1,0.0,1,0.0,1
6763,max_ml,10,10,1,3,0.05,0.95,0.8746780266895322,4,1.0,1,1.0,1,1.0,1
6764,max_ml,10,10,1,3,0.05,0.95,0.932246199062366,18,0.0,1,0.0,1,0.0,1
6765,max_ml,10,10,1,3,0.05,0.95,0.8687145960766345,23,0.0,1,0.0,1,0.0,1
6766,max_ml,10,10,1,3,0.05,0.95,0.8289638201576528,7,1.0,1,1.0,1,1.0,1
6767,max_ml,10,10,1,3,0.05,0.95,0.913911200141304,11,0.0,1,0.0,1,0.0,1
6768,max_ml,10,10,1,3,0.05,0.95,0.8074073215872243,5,1.0,1,1.0,1,1.0,1
6769,max_ml,10,10,1,3,0.05,0.95,0.8765681793330672,8,1.0,1,1.0,1,1.0,1
6770,max_ml,10,10,1,3,0.05,0.95,0.8852697648810506,11,1.0,1,1.0,1,1.0,1
6771,max_ml,10,10,1,3,0.05,0.95,0.8205415698574586,4,1.0,1,1.0,1,1.0,1
6772,max_ml,10,10,1,3,0.05,0.95,0.8621297564321118,5,1.0,1,1.0,1,1.0,1
6773,max_ml,10,10,1,3,0.05,0.95,0.9324586302455268,17,0.0,1,0.0,1,0.0,1
6774,max_ml,10,10,1,3,0.05,0.95,0.9346532182695684,14,0.0,1,0.0,1,0.0,1
6775,max_ml,10,10,1,3,0.05,0.95,0.9152832610040192,11,0.0,1,0.0,1,0.0,1
6776,max_ml,10,10,1,3,0.05,0.95,0.8327203026565682,5,1.0,1,1.0,1,1.0,1
6777,max_ml,10,10,1,3,0.05,0.95,0.9239347801753924,23,0.0,1,0.0,1,0.0,1
6778,max_ml,10,10,1,3,0.05,0.95,0.8790749969389294,18,0.0,1,0.0,1,0.0,1
6779,max_ml,10,10,1,3,0.05,0.95,0.752305137167946,5,1.0,1,1.0,1,1.0,1
6780,max_ml,10,10,1,3,0.05,0.95,0.7888310360615073,5,1.0,1,1.0,1,1.0,1
6781,max_ml,10,10,1,3,0.05,0.95,0.8909949395350384,19,0.0,1,0.0,1,0.0,1
6782,max_ml,10,10,1,3,0.05,0.95,0.9484872800227216,32,0.0,1,0.0,1,0.0,1
6783,max_ml,10,10,1,3,0.05,0.95,0.9067489269382576,7,1.0,1,1.0,1,1.0,1
6784,max_ml,10,10,1,3,0.05,0.95,0.8677161289516333,6,1.0,1,1.0,1,1.0,1
6785,max_ml,10,10,1,3,0.05,0.95,0.90942187772952,32,0.0,1,0.0,1,0.0,1
6786,max_ml,10,10,1,3,0.05,0.95,0.8612423233263676,16,0.0,1,0.0,1,0.0,1
6787,max_ml,10,10,1,3,0.05,0.95,0.9056218349116328,9,0.0,1,0.0,1,0.0,1
6788,max_ml,10,10,1,3,0.05,0.95,0.9048585091822866,15,0.0,1,0.0,1,0.0,1
6789,max_ml,10,10,1,3,0.05,0.95,0.8462671533082418,8,1.0,1,1.0,1,1.0,1
6790,max_ml,10,10,1,3,0.05,0.95,0.7715107332717361,9,0.0,1,0.0,1,0.0,1
6791,max_ml,10,10,1,3,0.05,0.95,0.9071725720820528,11,0.0,1,0.0,1,0.0,1
6792,max_ml,10,10,1,3,0.05,0.95,0.8841870885268545,6,1.0,1,1.0,1,1.0,1
6793,max_ml,10,10,1,3,0.05,0.95,0.8911236604086669,3,1.0,1,1.0,1,1.0,1
6794,max_ml,10,10,1,3,0.05,0.95,0.8003888113212624,9,0.0,0,0.0,0,1.0,1
6795,max_ml,10,10,1,3,0.05,0.95,0.7194854969230229,3,1.0,1,1.0,1,1.0,1
6796,max_ml,10,10,1,3,0.05,0.95,0.9121461574454348,9,0.0,1,0.0,1,0.0,1
6797,max_ml,10,10,1,3,0.05,0.95,0.8614270004703128,3,1.0,1,1.0,1,1.0,1
6798,max_ml,10,10,1,3,0.05,0.95,0.810908856418615,7,1.0,1,1.0,1,1.0,1
6799,max_ml,10,10,1,3,0.05,0.95,0.9229318881462428,2,1.0,1,1.0,1,1.0,1
6800,max_ml,10,10,1,3,0.05,0.95,0.6235807148789145,4,1.0,1,1.0,1,1.0,1
6801,max_ml,10,10,1,3,0.05,0.95,0.9336103451677488,26,0.0,1,0.0,1,0.0,1
6802,max_ml,10,10,1,3,0.05,0.95,0.8828107791740316,8,1.0,1,1.0,1,1.0,1
6803,max_ml,10,10,1,3,0.05,0.95,0.8457391535373497,7,1.0,1,1.0,1,1.0,1
6804,max_ml,10,10,1,3,0.05,0.95,0.7675197708817499,5,1.0,1,1.0,1,1.0,1
6805,max_ml,10,10,1,3,0.05,0.95,0.9366173890341531,15,0.0,1,0.0,1,0.0,1
6806,max_ml,10,10,1,3,0.05,0.95,0.7998893012485294,9,1.0,1,1.0,1,1.0,1
6807,max_ml,10,10,1,3,0.05,0.95,0.9342882689626476,9,0.0,1,0.0,1,0.0,1
6808,max_ml,10,10,1,3,0.05,0.95,0.7404484892311597,4,1.0,1,1.0,1,1.0,1
6809,max_ml,10,10,1,3,0.05,0.95,0.8652422635595166,11,0.0,1,0.0,1,0.0,1
6810,max_ml,10,10,1,3,0.05,0.95,0.8585739923893886,8,1.0,1,0.0,0,1.0,1
6811,max_ml,10,10,1,3,0.05,0.95,0.6848502439135397,8,1.0,1,1.0,1,1.0,1
6812,max_ml,10,10,1,3,0.05,0.95,0.9319691079367152,23,0.0,1,0.0,1,0.0,1
6813,max_ml,10,10,1,3,0.05,0.95,0.9198825437509554,16,0.0,1,0.0,1,0.0,1
6814,max_ml,10,10,1,3,0.05,0.95,0.9047211877968884,20,0.0,1,0.0,1,0.0,1
6815,max_ml,10,10,1,3,0.05,0.95,0.9007510674789388,7,1.0,1,1.0,1,1.0,1
6816,max_ml,10,10,1,3,0.05,0.95,0.8949735123464487,2,1.0,1,1.0,1,1.0,1
6817,max_ml,10,10,1,3,0.05,0.95,0.9046994969715064,28,0.0,1,0.0,1,0.0,1
6818,max_ml,10,10,1,3,0.05,0.95,0.7565684165117147,13,0.0,1,0.0,1,0.0,1
6819,max_ml,10,10,1,3,0.05,0.95,0.8888722712650203,12,0.0,1,0.0,1,0.0,1
6820,max_ml,10,10,1,3,0.05,0.95,0.5907754862957099,3,1.0,1,1.0,1,1.0,1
6821,max_ml,10,10,1,3,0.05,0.95,0.8356932897013243,10,0.0,1,0.0,1,0.0,1
6822,max_ml,10,10,1,3,0.05,0.95,0.9241488697844624,8,1.0,1,1.0,1,1.0,1
6823,max_ml,10,10,1,3,0.05,0.95,0.7106668318020193,6,1.0,1,1.0,1,1.0,1
6824,max_ml,10,10,1,3,0.05,0.95,0.8392783088230996,6,1.0,1,1.0,1,1.0,1
6825,max_ml,10,10,1,3,0.05,0.95,0.8513883858271364,11,0.0,1,0.0,1,0.0,1
6826,max_ml,10,10,1,3,0.05,0.95,0.8592399594182116,10,0.0,1,0.0,1,0.0,1
6827,max_ml,10,10,1,3,0.05,0.95,0.8470352420541821,27,0.0,1,0.0,1,0.0,1
6828,max_ml,10,10,1,3,0.05,0.95,0.8409988950092839,18,0.0,1,0.0,1,0.0,1
6829,max_ml,10,10,1,3,0.05,0.95,0.904345499432986,23,0.0,1,0.0,1,0.0,1
6830,max_ml,10,10,1,3,0.05,0.95,0.8405931373247584,17,0.0,1,0.0,1,0.0,1
6831,max_ml,10,10,1,3,0.05,0.95,0.8586103377438349,14,0.0,1,0.0,1,0.0,1
6832,max_ml,10,10,1,3,0.05,0.95,0.9078036684774254,19,0.0,1,0.0,1,0.0,1
6833,max_ml,10,10,1,3,0.05,0.95,0.8239791198537887,5,1.0,1,1.0,1,1.0,1
6834,max_ml,10,10,1,3,0.05,0.95,0.7617781159395369,5,1.0,1,1.0,1,1.0,1
6835,max_ml,10,10,1,3,0.05,0.95,0.9415542313400784,12,0.0,1,0.0,1,0.0,1
6836,max_ml,10,10,1,3,0.05,0.95,0.7863296673964706,2,1.0,1,1.0,1,1.0,1
6837,max_ml,10,10,1,3,0.05,0.95,0.9201985926014804,12,0.0,1,0.0,1,0.0,1
6838,max_ml,10,10,1,3,0.05,0.95,0.9379425477779544,10,0.0,1,0.0,1,0.0,1
6839,max_ml,10,10,1,3,0.05,0.95,0.9133385408819944,9,0.0,1,0.0,1,0.0,1
6840,max_ml,10,10,1,3,0.05,0.95,0.8841240236048258,8,0.0,1,0.0,1,0.0,1
6841,max_ml,10,10,1,3,0.05,0.95,0.939595386614866,25,0.0,1,0.0,1,0.0,1
6842,max_ml,10,10,1,3,0.05,0.95,0.890406049157664,8,0.0,1,0.0,1,0.0,1
6843,max_ml,10,10,1,3,0.05,0.95,0.9269717147960904,42,0.0,1,0.0,1,0.0,1
6844,max_ml,10,10,1,3,0.05,0.95,0.8374632782370042,6,1.0,1,1.0,1,1.0,1
6845,max_ml,10,10,1,3,0.05,0.95,0.9211639645017126,13,0.0,1,0.0,1,0.0,1
6846,max_ml,10,10,1,3,0.05,0.95,0.8812917024348044,18,0.0,1,0.0,1,0.0,1
6847,max_ml,10,10,1,3,0.05,0.95,0.9000294907349293,15,0.0,1,0.0,1,0.0,1
6848,max_ml,10,10,1,3,0.05,0.95,0.9203955850703744,19,0.0,1,0.0,1,0.0,1
6849,max_ml,10,10,1,3,0.05,0.95,0.9343978195855726,3,1.0,1,1.0,1,1.0,1
6850,max_ml,10,10,1,3,0.05,0.95,0.76026648534551,5,1.0,1,1.0,1,1.0,1
6851,max_ml,10,10,1,3,0.05,0.95,0.7573742618180918,24,0.0,1,0.0,1,0.0,1
6852,max_ml,10,10,1,3,0.05,0.95,0.936322908703524,26,0.0,1,0.0,1,0.0,1
6853,max_ml,10,10,1,3,0.05,0.95,0.92796649441199,9,1.0,1,1.0,1,1.0,1
6854,max_ml,10,10,1,3,0.05,0.95,0.9438474640960394,27,0.0,1,0.0,1,0.0,1
6855,max_ml,10,10,1,3,0.05,0.95,0.8040400662808979,13,0.0,1,0.0,1,0.0,1
6856,max_ml,10,10,1,3,0.05,0.95,0.9110723203206978,23,0.0,1,0.0,1,0.0,1
6857,max_ml,10,10,1,3,0.05,0.95,0.9317776657685312,13,0.0,1,0.0,1,0.0,1
6858,max_ml,10,10,1,3,0.05,0.95,0.8242410760961638,10,0.0,1,0.0,1,0.0,1
6859,max_ml,10,10,1,3,0.05,0.95,0.822194867792646,6,1.0,1,1.0,1,0.0,0
6860,max_ml,10,10,1,3,0.05,0.95,0.9437542869018836,24,0.0,1,0.0,1,0.0,1
6861,max_ml,10,10,1,3,0.05,0.95,0.8507550333597639,5,1.0,1,1.0,1,1.0,1
6862,max_ml,10,10,1,3,0.05,0.95,0.7882770392434889,4,1.0,1,1.0,1,1.0,1
6863,max_ml,10,10,1,3,0.05,0.95,0.7302713227200822,14,0.0,0,1.0,1,1.0,1
6864,max_ml,10,10,1,3,0.05,0.95,0.8791353539149807,4,1.0,1,1.0,1,1.0,1
6865,max_ml,10,10,1,3,0.05,0.95,0.7485001024819377,8,1.0,1,1.0,1,0.0,0
6866,max_ml,10,10,1,3,0.05,0.95,0.8430106379889827,6,1.0,1,1.0,1,1.0,1
6867,max_ml,10,10,1,3,0.05,0.95,0.7782478130999837,3,1.0,1,1.0,1,1.0,1
6868,max_ml,10,10,1,3,0.05,0.95,0.887340717976623,6,1.0,1,1.0,1,1.0,1
6869,max_ml,10,10,1,3,0.05,0.95,0.77918011979969,2,1.0,1,1.0,1,1.0,1
6870,max_ml,10,10,1,3,0.05,0.95,0.9177735716455978,13,0.0,1,0.0,1,0.0,1
6871,max_ml,10,10,1,3,0.05,0.95,0.8122121835098901,7,1.0,1,1.0,1,1.0,1
6872,max_ml,10,10,1,3,0.05,0.95,0.9317894446133544,17,0.0,1,0.0,1,0.0,1
6873,max_ml,10,10,1,3,0.05,0.95,0.8199791213283123,5,1.0,1,1.0,1,1.0,1
6874,max_ml,10,10,1,3,0.05,0.95,0.8546374501181069,5,1.0,1,1.0,1,1.0,1
6875,max_ml,10,10,1,3,0.05,0.95,0.9348872247939848,10,0.0,1,0.0,1,0.0,1
6876,max_ml,10,10,1,3,0.05,0.95,0.9273728162111314,22,0.0,1,0.0,1,0.0,1
6877,max_ml,10,10,1,3,0.05,0.95,0.9435598932530967,56,0.0,1,0.0,1,0.0,1
6878,max_ml,10,10,1,3,0.05,0.95,0.7474209746596395,3,1.0,1,1.0,1,1.0,1
6879,max_ml,10,10,1,3,0.05,0.95,0.7389621980497034,3,1.0,1,1.0,1,1.0,1
6880,max_ml,10,10,1,3,0.05,0.95,0.938926517399548,53,0.0,1,0.0,1,0.0,1
6881,max_ml,10,10,1,3,0.05,0.95,0.8522597112954974,11,1.0,1,1.0,1,0.0,0
6882,max_ml,10,10,1,3,0.05,0.95,0.8293664337712414,3,1.0,1,1.0,1,1.0,1
6883,max_ml,10,10,1,3,0.05,0.95,0.8796214141181959,7,1.0,1,1.0,1,1.0,1
6884,max_ml,10,10,1,3,0.05,0.95,0.8020409716996791,6,1.0,1,1.0,1,1.0,1
6885,max_ml,10,10,1,3,0.05,0.95,0.9371998452028372,33,0.0,1,0.0,1,0.0,1
6886,max_ml,10,10,1,3,0.05,0.95,0.9398719417513948,20,0.0,1,0.0,1,0.0,1
6887,max_ml,10,10,1,3,0.05,0.95,0.9485721405799572,18,0.0,1,0.0,1,0.0,1
6888,max_ml,10,10,1,3,0.05,0.95,0.8835072858813853,10,0.0,1,0.0,1,0.0,1
6889,max_ml,10,10,1,3,0.05,0.95,0.7055175925476797,5,1.0,1,1.0,1,1.0,1
6890,max_ml,10,10,1,3,0.05,0.95,0.9213079534941532,13,0.0,1,0.0,1,0.0,1
6891,max_ml,10,10,1,3,0.05,0.95,0.8326106411622325,2,1.0,1,1.0,1,1.0,1
6892,max_ml,10,10,1,3,0.05,0.95,0.8810611242449553,6,0.0,1,0.0,1,0.0,1
6893,max_ml,10,10,1,3,0.05,0.95,0.9182034706139214,10,0.0,1,0.0,1,0.0,1
6894,max_ml,10,10,1,3,0.05,0.95,0.8876720253974153,4,1.0,1,1.0,1,1.0,1
6895,max_ml,10,10,1,3,0.05,0.95,0.8413650954949973,6,1.0,1,1.0,1,1.0,1
6896,max_ml,10,10,1,3,0.05,0.95,0.7732305443719638,5,1.0,1,1.0,1,1.0,1
6897,max_ml,10,10,1,3,0.05,0.95,0.9411698996851958,28,0.0,1,0.0,1,0.0,1
6898,max_ml,10,10,1,3,0.05,0.95,0.7763919925146086,9,0.0,1,0.0,1,0.0,1
6899,max_ml,10,10,1,3,0.05,0.95,0.922800061027172,9,0.0,1,0.0,1,0.0,1
6900,max_ml,10,10,1,3,0.05,0.95,0.920267985854795,5,1.0,1,1.0,1,1.0,1
6901,max_ml,10,10,1,3,0.05,0.95,0.9228322798098642,12,0.0,1,0.0,1,0.0,1
6902,max_ml,10,10,1,3,0.05,0.95,0.8316645151177015,11,0.0,1,0.0,1,0.0,1
6903,max_ml,10,10,1,3,0.05,0.95,0.9073199717725364,6,0.0,1,0.0,1,0.0,1
6904,max_ml,10,10,1,3,0.05,0.95,0.5390906166524045,5,1.0,1,1.0,1,1.0,1
6905,max_ml,10,10,1,3,0.05,0.95,0.8439726946045933,2,1.0,1,1.0,1,1.0,1
6906,max_ml,10,10,1,3,0.05,0.95,0.7982281642607326,5,1.0,1,1.0,1,1.0,1
6907,max_ml,10,10,1,3,0.05,0.95,0.9414481891732048,14,0.0,1,0.0,1,0.0,1
6908,max_ml,10,10,1,3,0.05,0.95,0.9089028981406572,4,1.0,1,1.0,1,1.0,1
6909,max_ml,10,10,1,3,0.05,0.95,0.8135283773081893,9,1.0,1,1.0,1,1.0,1
6910,max_ml,10,10,1,3,0.05,0.95,0.927546094010592,7,1.0,1,1.0,1,1.0,1
6911,max_ml,10,10,1,3,0.05,0.95,0.9372214433269368,10,0.0,1,0.0,1,0.0,1
6912,max_ml,10,10,1,3,0.05,0.95,0.943223033982006,5,1.0,1,1.0,1,1.0,1
6913,max_ml,10,10,1,3,0.05,0.95,0.8780945686912636,6,1.0,1,1.0,1,0.0,0
6914,max_ml,10,10,1,3,0.05,0.95,0.9498738190423008,21,0.0,1,0.0,1,0.0,1
6915,max_ml,10,10,1,3,0.05,0.95,0.8166893817419758,9,1.0,1,1.0,1,1.0,1
6916,max_ml,10,10,1,3,0.05,0.95,0.6318392650655767,2,1.0,1,1.0,1,1.0,1
6917,max_ml,10,10,1,3,0.05,0.95,0.735341776668903,3,1.0,1,1.0,1,1.0,1
6918,max_ml,10,10,1,3,0.05,0.95,0.8556021988564585,4,1.0,1,1.0,1,1.0,1
6919,max_ml,10,10,1,3,0.05,0.95,0.7162583618451482,6,1.0,1,1.0,1,1.0,1
6920,max_ml,10,10,1,3,0.05,0.95,0.8892459525355324,7,0.0,1,0.0,1,0.0,1
6921,max_ml,10,10,1,3,0.05,0.95,0.9458815816190042,18,0.0,1,0.0,1,0.0,1
6922,max_ml,10,10,1,3,0.05,0.95,0.9300989064262044,15,0.0,1,0.0,1,0.0,1
6923,max_ml,10,10,1,3,0.05,0.95,0.8638888598803829,8,0.0,1,0.0,1,0.0,1
6924,max_ml,10,10,1,3,0.05,0.95,0.9268344557814914,11,0.0,1,0.0,1,0.0,1
6925,max_ml,10,10,1,3,0.05,0.95,0.9485846216659112,5,1.0,1,1.0,1,0.0,0
6926,max_ml,10,10,1,3,0.05,0.95,0.8364938385470276,11,1.0,1,1.0,1,1.0,1
6927,max_ml,10,10,1,3,0.05,0.95,0.914017340791816,21,0.0,1,0.0,1,0.0,1
6928,max_ml,10,10,1,3,0.05,0.95,0.9070355999640012,14,0.0,1,0.0,1,0.0,1
6929,max_ml,10,10,1,3,0.05,0.95,0.7311038673465766,14,1.0,1,1.0,1,1.0,1
6930,max_ml,10,10,1,3,0.05,0.95,0.9398908584824736,25,0.0,1,0.0,1,0.0,1
6931,max_ml,10,10,1,3,0.05,0.95,0.9422380194903384,6,1.0,1,1.0,1,1.0,1
6932,max_ml,10,10,1,3,0.05,0.95,0.9217247661565796,32,0.0,1,0.0,1,0.0,1
6933,max_ml,10,10,1,3,0.05,0.95,0.7940091118042886,12,0.0,1,0.0,1,0.0,1
6934,max_ml,10,10,1,3,0.05,0.95,0.8108281910508269,3,1.0,1,1.0,1,1.0,1
6935,max_ml,10,10,1,3,0.05,0.95,0.8641511271992475,9,1.0,1,1.0,1,1.0,1
6936,max_ml,10,10,1,3,0.05,0.95,0.9419947697575408,22,0.0,1,0.0,1,0.0,1
6937,max_ml,10,10,1,3,0.05,0.95,0.8980920548327875,15,0.0,1,0.0,1,0.0,1
6938,max_ml,10,10,1,3,0.05,0.95,0.74083066369108,4,1.0,1,1.0,1,1.0,1
6939,max_ml,10,10,1,3,0.05,0.95,0.8863923581212957,5,1.0,1,1.0,1,1.0,1
6940,max_ml,10,10,1,3,0.05,0.95,0.8830996380188251,10,0.0,0,0.0,0,1.0,1
6941,max_ml,10,10,1,3,0.05,0.95,0.9151159365673088,17,0.0,1,0.0,1,0.0,1
6942,max_ml,10,10,1,3,0.05,0.95,0.8786298489313374,6,1.0,1,1.0,1,1.0,1
6943,max_ml,10,10,1,3,0.05,0.95,0.90385899023715,14,0.0,1,0.0,1,0.0,1
6944,max_ml,10,10,1,3,0.05,0.95,0.8855539595698305,7,1.0,1,1.0,1,0.0,0
6945,max_ml,10,10,1,3,0.05,0.95,0.8342955859886559,2,1.0,1,1.0,1,1.0,1
6946,max_ml,10,10,1,3,0.05,0.95,0.8651741084081418,4,1.0,1,1.0,1,1.0,1
6947,max_ml,10,10,1,3,0.05,0.95,0.9403120641036656,29,0.0,1,0.0,1,0.0,1
6948,max_ml,10,10,1,3,0.05,0.95,0.9453226268942876,7,1.0,1,1.0,1,1.0,1
6949,max_ml,10,10,1,3,0.05,0.95,0.8689792988472465,12,0.0,1,0.0,1,0.0,1
6950,max_ml,10,10,1,3,0.05,0.95,0.834814948963752,12,1.0,1,1.0,1,1.0,1
6951,max_ml,10,10,1,3,0.05,0.95,0.7081872485488145,3,1.0,1,1.0,1,1.0,1
6952,max_ml,10,10,1,3,0.05,0.95,0.9361910078549748,7,1.0,1,1.0,1,1.0,1
6953,max_ml,10,10,1,3,0.05,0.95,0.858467648549854,12,0.0,1,0.0,1,0.0,1
6954,max_ml,10,10,1,3,0.05,0.95,0.9394216214159684,14,0.0,1,0.0,1,0.0,1
6955,max_ml,10,10,1,3,0.05,0.95,0.8968974981160922,8,0.0,1,0.0,1,0.0,1
6956,max_ml,10,10,1,3,0.05,0.95,0.938380789599647,30,0.0,1,0.0,1,0.0,1
6957,max_ml,10,10,1,3,0.05,0.95,0.936295862755782,6,1.0,1,1.0,1,1.0,1
6958,max_ml,10,10,1,3,0.05,0.95,0.8282491544809761,5,1.0,1,1.0,1,1.0,1
6959,max_ml,10,10,1,3,0.05,0.95,0.9407192270425146,7,0.0,1,0.0,1,0.0,1
6960,max_ml,10,10,1,3,0.05,0.95,0.8001556162559819,10,1.0,1,1.0,1,1.0,1
6961,max_ml,10,10,1,3,0.05,0.95,0.9081761768044794,19,0.0,1,0.0,1,0.0,1
6962,max_ml,10,10,1,3,0.05,0.95,0.920869777720124,16,0.0,1,0.0,1,0.0,1
6963,max_ml,10,10,1,3,0.05,0.95,0.7520295828748259,10,0.0,1,0.0,1,0.0,1
6964,max_ml,10,10,1,3,0.05,0.95,0.8558798519231025,3,1.0,1,1.0,1,1.0,1
6965,max_ml,10,10,1,3,0.05,0.95,0.9091853649726164,10,0.0,0,0.0,0,1.0,1
6966,max_ml,10,10,1,3,0.05,0.95,0.9478762331714196,90,0.0,1,0.0,1,0.0,1
6967,max_ml,10,10,1,3,0.05,0.95,0.9003262272780411,19,0.0,1,0.0,1,0.0,1
6968,max_ml,10,10,1,3,0.05,0.95,0.8580042983842329,14,0.0,1,0.0,1,0.0,1
6969,max_ml,10,10,1,3,0.05,0.95,0.773843138137784,4,1.0,1,1.0,1,1.0,1
6970,max_ml,10,10,1,3,0.05,0.95,0.9280805778081356,3,1.0,1,1.0,1,1.0,1
6971,max_ml,10,10,1,3,0.05,0.95,0.8796913267586484,6,1.0,1,1.0,1,1.0,1
6972,max_ml,10,10,1,3,0.05,0.95,0.883439797022904,13,1.0,1,1.0,1,1.0,1
6973,max_ml,10,10,1,3,0.05,0.95,0.8212289218716401,4,1.0,1,1.0,1,1.0,1
6974,max_ml,10,10,1,3,0.05,0.95,0.9294590266241554,23,0.0,1,0.0,1,0.0,1
6975,max_ml,10,10,1,3,0.05,0.95,0.9414864618372414,15,1.0,1,1.0,1,1.0,1
6976,max_ml,10,10,1,3,0.05,0.95,0.8729092649487232,19,0.0,1,0.0,1,0.0,1
6977,max_ml,10,10,1,3,0.05,0.95,0.9063140218239448,11,0.0,1,0.0,1,0.0,1
6978,max_ml,10,10,1,3,0.05,0.95,0.8127087797004726,6,1.0,1,1.0,1,1.0,1
6979,max_ml,10,10,1,3,0.05,0.95,0.7918219253338862,9,1.0,1,1.0,1,1.0,1
6980,max_ml,10,10,1,3,0.05,0.95,0.9179838883437555,7,1.0,1,1.0,1,0.0,0
6981,max_ml,10,10,1,3,0.05,0.95,0.9324414564581563,12,0.0,1,0.0,1,0.0,1
6982,max_ml,10,10,1,3,0.05,0.95,0.921929791603303,10,0.0,1,0.0,1,0.0,1
6983,max_ml,10,10,1,3,0.05,0.95,0.7669890615774761,3,1.0,1,1.0,1,1.0,1
6984,max_ml,10,10,1,3,0.05,0.95,0.7910781771892413,6,1.0,1,1.0,1,1.0,1
6985,max_ml,10,10,1,3,0.05,0.95,0.7282776378120293,4,1.0,1,1.0,1,1.0,1
6986,max_ml,10,10,1,3,0.05,0.95,0.8858502099909357,22,0.0,1,0.0,1,0.0,1
6987,max_ml,10,10,1,3,0.05,0.95,0.7715225828525646,7,1.0,1,1.0,1,1.0,1
6988,max_ml,10,10,1,3,0.05,0.95,0.9266690019669768,13,0.0,1,0.0,1,0.0,1
6989,max_ml,10,10,1,3,0.05,0.95,0.9152221737746288,8,0.0,1,0.0,1,0.0,1
6990,max_ml,10,10,1,3,0.05,0.95,0.769777638162372,14,0.0,1,0.0,1,0.0,1
6991,max_ml,10,10,1,3,0.05,0.95,0.8117886511125068,3,1.0,1,1.0,1,1.0,1
6992,max_ml,10,10,1,3,0.05,0.95,0.8821789830678537,6,1.0,1,1.0,1,1.0,1
6993,max_ml,10,10,1,3,0.05,0.95,0.927512830960426,20,0.0,1,0.0,1,0.0,1
6994,max_ml,10,10,1,3,0.05,0.95,0.9089319097300452,10,0.0,1,0.0,1,0.0,1
6995,max_ml,10,10,1,3,0.05,0.95,0.7133945066869307,6,0.0,1,0.0,1,0.0,1
6996,max_ml,10,10,1,3,0.05,0.95,0.8771955192116746,8,0.0,1,0.0,1,0.0,1
6997,max_ml,10,10,1,3,0.05,0.95,0.8051846957778571,5,0.0,1,0.0,1,0.0,1
6998,max_ml,10,10,1,3,0.05,0.95,0.8928008383487268,7,0.0,1,0.0,1,0.0,1
6999,max_ml,10,10,1,3,0.05,0.95,0.8686552516303685,3,1.0,1,1.0,1,1.0,1
7000,max_ml,10,10,1,3,0.05,0.95,0.9015394079425588,27,0.0,1,0.0,1,0.0,1
7001,max_ml,10,10,1,3,0.05,0.95,0.94488524121059,11,0.0,1,0.0,1,0.0,1
7002,max_ml,10,10,1,3,0.05,0.95,0.9332404896393364,31,0.0,1,0.0,1,0.0,1
7003,max_ml,10,10,1,3,0.05,0.95,0.8734256857922182,10,0.0,1,0.0,1,0.0,1
7004,max_ml,10,10,1,3,0.05,0.95,0.9400585106553356,30,0.0,1,0.0,1,0.0,1
7005,max_ml,10,10,1,3,0.05,0.95,0.9289745796609518,28,0.0,1,0.0,1,0.0,1
7006,max_ml,10,10,1,3,0.05,0.95,0.9180243771471522,9,0.0,1,0.0,1,0.0,1
7007,max_ml,10,10,1,3,0.05,0.95,0.9355806665470088,11,0.0,1,0.0,1,0.0,1
7008,max_ml,10,10,1,3,0.05,0.95,0.8526063306323891,5,1.0,1,1.0,1,1.0,1
7009,max_ml,10,10,1,3,0.05,0.95,0.8156784247405611,7,1.0,1,1.0,1,1.0,1
7010,max_ml,10,10,1,3,0.05,0.95,0.7973258555198892,6,1.0,1,1.0,1,1.0,1
7011,max_ml,10,10,1,3,0.05,0.95,0.9283230619509428,17,0.0,1,0.0,1,0.0,1
7012,max_ml,10,10,1,3,0.05,0.95,0.9498821663750026,6,1.0,1,1.0,1,0.0,0
7013,max_ml,10,10,1,3,0.05,0.95,0.8777556962622517,12,1.0,1,1.0,1,1.0,1
7014,max_ml,10,10,1,3,0.05,0.95,0.934315127449368,7,0.0,0,0.0,0,1.0,1
7015,max_ml,10,10,1,3,0.05,0.95,0.9395393891732292,19,0.0,1,0.0,1,0.0,1
7016,max_ml,10,10,1,3,0.05,0.95,0.856167156392225,11,0.0,0,0.0,0,1.0,1
7017,max_ml,10,10,1,3,0.05,0.95,0.9321893913386932,44,0.0,1,0.0,1,0.0,1
7018,max_ml,10,10,1,3,0.05,0.95,0.9166285367367036,11,0.0,1,0.0,1,0.0,1
7019,max_ml,10,10,1,3,0.05,0.95,0.9160841263287626,37,0.0,1,0.0,1,0.0,1
7020,max_ml,10,10,1,3,0.05,0.95,0.9199384250819964,13,1.0,1,1.0,1,1.0,1
7021,max_ml,10,10,1,3,0.05,0.95,0.8883688059361228,22,0.0,1,0.0,1,0.0,1
7022,max_ml,10,10,1,3,0.05,0.95,0.8314221294537685,4,1.0,1,1.0,1,1.0,1
7023,max_ml,10,10,1,3,0.05,0.95,0.8803314405380281,15,0.0,1,0.0,1,0.0,1
7024,max_ml,10,10,1,3,0.05,0.95,0.9172838425304868,13,0.0,1,0.0,1,0.0,1
7025,max_ml,10,10,1,3,0.05,0.95,0.9284145193386092,9,1.0,1,1.0,1,1.0,1
7026,max_ml,10,10,1,3,0.05,0.95,0.944614351016378,8,1.0,1,1.0,1,1.0,1
7027,max_ml,10,10,1,3,0.05,0.95,0.8832549612986048,6,1.0,1,1.0,1,1.0,1
7028,max_ml,10,10,1,3,0.05,0.95,0.8833547432588639,7,0.0,0,0.0,0,1.0,1
7029,max_ml,10,10,1,3,0.05,0.95,0.9213936801864016,8,1.0,1,1.0,1,1.0,1
7030,max_ml,10,10,1,3,0.05,0.95,0.9279331586390164,17,0.0,1,0.0,1,0.0,1
7031,max_ml,10,10,1,3,0.05,0.95,0.8180014408262731,13,0.0,1,0.0,1,0.0,1
7032,max_ml,10,10,1,3,0.05,0.95,0.8510827466850106,8,1.0,1,1.0,1,1.0,1
7033,max_ml,10,10,1,3,0.05,0.95,0.9179428025039572,25,0.0,1,0.0,1,0.0,1
7034,max_ml,10,10,1,3,0.05,0.95,0.921326943566068,7,1.0,1,1.0,1,0.0,0
7035,max_ml,10,10,1,3,0.05,0.95,0.9168139823961344,14,0.0,1,0.0,1,0.0,1
7036,max_ml,10,10,1,3,0.05,0.95,0.8522183442614557,9,1.0,1,1.0,1,1.0,1
7037,max_ml,10,10,1,3,0.05,0.95,0.9103321637886934,9,0.0,1,0.0,1,0.0,1
7038,max_ml,10,10,1,3,0.05,0.95,0.8938997808207018,19,0.0,1,0.0,1,0.0,1
7039,max_ml,10,10,1,3,0.05,0.95,0.9478002461944254,17,0.0,1,0.0,1,0.0,1
7040,max_ml,10,10,1,3,0.05,0.95,0.8737481816733563,3,1.0,1,1.0,1,1.0,1
7041,max_ml,10,10,1,3,0.05,0.95,0.8134850484921997,2,1.0,1,1.0,1,1.0,1
7042,max_ml,10,10,1,3,0.05,0.95,0.9396454048197472,36,0.0,1,0.0,1,0.0,1
7043,max_ml,10,10,1,3,0.05,0.95,0.9278215202119652,11,0.0,1,0.0,1,0.0,1
7044,max_ml,10,10,1,3,0.05,0.95,0.8727344376154664,4,1.0,1,1.0,1,1.0,1
7045,max_ml,10,10,1,3,0.05,0.95,0.8821953636998447,9,0.0,1,0.0,1,0.0,1
7046,max_ml,10,10,1,3,0.05,0.95,0.9170673217374894,24,0.0,1,0.0,1,0.0,1
7047,max_ml,10,10,1,3,0.05,0.95,0.6082047005189842,3,1.0,1,1.0,1,1.0,1
7048,max_ml,10,10,1,3,0.05,0.95,0.9211783807234656,21,0.0,1,0.0,1,0.0,1
7049,max_ml,10,10,1,3,0.05,0.95,0.9457540079017032,20,0.0,1,0.0,1,0.0,1
7050,max_ml,10,10,1,3,0.05,0.95,0.9080397945982988,13,1.0,1,1.0,1,1.0,1
7051,max_ml,10,10,1,3,0.05,0.95,0.8954436126746549,22,0.0,1,0.0,1,0.0,1
7052,max_ml,10,10,1,3,0.05,0.95,0.938600028018402,42,0.0,1,0.0,1,0.0,1
7053,max_ml,10,10,1,3,0.05,0.95,0.8188975570043705,5,1.0,1,1.0,1,1.0,1
7054,max_ml,10,10,1,3,0.05,0.95,0.8229384446296892,7,0.0,1,0.0,1,0.0,1
7055,max_ml,10,10,1,3,0.05,0.95,0.895443753725119,3,1.0,1,1.0,1,1.0,1
7056,max_ml,10,10,1,3,0.05,0.95,0.9298517716684824,10,1.0,1,1.0,1,1.0,1
7057,max_ml,10,10,1,3,0.05,0.95,0.8478394463208322,2,1.0,1,1.0,1,1.0,1
7058,max_ml,10,10,1,3,0.05,0.95,0.8389134433703952,4,1.0,1,1.0,1,1.0,1
7059,max_ml,10,10,1,3,0.05,0.95,0.9379842098374832,16,0.0,1,0.0,1,0.0,1
7060,max_ml,10,10,1,3,0.05,0.95,0.8875756688816544,11,0.0,1,0.0,1,0.0,1
7061,max_ml,10,10,1,3,0.05,0.95,0.8882254417743685,8,0.0,1,0.0,1,0.0,1
7062,max_ml,10,10,1,3,0.05,0.95,0.869202756890576,9,1.0,1,1.0,1,1.0,1
7063,max_ml,10,10,1,3,0.05,0.95,0.9475353029450598,4,1.0,1,1.0,1,1.0,1
7064,max_ml,10,10,1,3,0.05,0.95,0.9395941764995684,8,0.0,1,0.0,1,0.0,1
7065,max_ml,10,10,1,3,0.05,0.95,0.8923770259976959,41,0.0,1,0.0,1,0.0,1
7066,max_ml,10,10,1,3,0.05,0.95,0.8411205485539179,18,0.0,1,0.0,1,0.0,1
7067,max_ml,10,10,1,3,0.05,0.95,0.9429390137691702,19,0.0,1,0.0,1,0.0,1
7068,max_ml,10,10,1,3,0.05,0.95,0.8270651061731293,13,0.0,1,0.0,1,0.0,1
7069,max_ml,10,10,1,3,0.05,0.95,0.909773939175972,12,0.0,1,0.0,1,0.0,1
7070,max_ml,10,10,1,3,0.05,0.95,0.692266175917412,9,0.0,1,0.0,1,0.0,1
7071,max_ml,10,10,1,3,0.05,0.95,0.7209752510102713,8,1.0,1,1.0,1,1.0,1
7072,max_ml,10,10,1,3,0.05,0.95,0.8836306623014134,8,0.0,1,0.0,1,0.0,1
7073,max_ml,10,10,1,3,0.05,0.95,0.8104121580258214,9,0.0,0,1.0,1,1.0,1
7074,max_ml,10,10,1,3,0.05,0.95,0.8922945821601133,18,0.0,1,0.0,1,0.0,1
7075,max_ml,10,10,1,3,0.05,0.95,0.9123357315960792,32,0.0,1,0.0,1,0.0,1
7076,max_ml,10,10,1,3,0.05,0.95,0.8296225302615898,4,1.0,1,1.0,1,1.0,1
7077,max_ml,10,10,1,3,0.05,0.95,0.9202619041886128,8,0.0,0,1.0,1,0.0,0
7078,max_ml,10,10,1,3,0.05,0.95,0.9082310525125744,11,1.0,1,1.0,1,1.0,1
7079,max_ml,10,10,1,3,0.05,0.95,0.8374403233452375,23,0.0,1,0.0,1,0.0,1
7080,max_ml,10,10,1,3,0.05,0.95,0.87322026664275,14,0.0,1,0.0,1,0.0,1
7081,max_ml,10,10,1,3,0.05,0.95,0.728910669173142,4,1.0,1,1.0,1,1.0,1
7082,max_ml,10,10,1,3,0.05,0.95,0.8461729561479182,9,1.0,1,1.0,1,1.0,1
7083,max_ml,10,10,1,3,0.05,0.95,0.9465541231566104,17,0.0,1,0.0,1,0.0,1
7084,max_ml,10,10,1,3,0.05,0.95,0.9455259162810548,27,0.0,1,0.0,1,0.0,1
7085,max_ml,10,10,1,3,0.05,0.95,0.9448340953870504,24,0.0,1,0.0,1,0.0,1
7086,max_ml,10,10,1,3,0.05,0.95,0.9190553789306496,11,0.0,1,0.0,1,0.0,1
7087,max_ml,10,10,1,3,0.05,0.95,0.9294010056637144,16,0.0,1,0.0,1,0.0,1
7088,max_ml,10,10,1,3,0.05,0.95,0.7887030845028681,10,1.0,1,1.0,1,1.0,1
7089,max_ml,10,10,1,3,0.05,0.95,0.7934519772914728,6,1.0,1,1.0,1,1.0,1
7090,max_ml,10,10,1,3,0.05,0.95,0.9048799377030862,11,0.0,1,0.0,1,0.0,1
7091,max_ml,10,10,1,3,0.05,0.95,0.655484397640459,7,1.0,1,1.0,1,1.0,1
7092,max_ml,10,10,1,3,0.05,0.95,0.9342661281826212,6,1.0,1,1.0,1,1.0,1
7093,max_ml,10,10,1,3,0.05,0.95,0.8640973771270225,11,0.0,1,0.0,1,0.0,1
7094,max_ml,10,10,1,3,0.05,0.95,0.940302464699241,16,0.0,1,0.0,1,0.0,1
7095,max_ml,10,10,1,3,0.05,0.95,0.8811565558561839,19,0.0,1,0.0,1,0.0,1
7096,max_ml,10,10,1,3,0.05,0.95,0.8660988012527506,9,0.0,1,0.0,1,0.0,1
7097,max_ml,10,10,1,3,0.05,0.95,0.8798792412896702,12,0.0,1,0.0,1,0.0,1
7098,max_ml,10,10,1,3,0.05,0.95,0.9258378819488736,9,1.0,1,0.0,0,0.0,0
7099,max_ml,10,10,1,3,0.05,0.95,0.9030477675228832,7,0.0,0,1.0,1,1.0,1
7100,max_ml,10,10,1,3,0.05,0.95,0.7468670970153416,5,1.0,1,1.0,1,1.0,1
7101,max_ml,10,10,1,3,0.05,0.95,0.8008161467507205,5,1.0,1,1.0,1,1.0,1
7102,max_ml,10,10,1,3,0.05,0.95,0.7892974532581318,24,0.0,1,0.0,1,0.0,1
7103,max_ml,10,10,1,3,0.05,0.95,0.6676126848452281,4,1.0,1,1.0,1,1.0,1
7104,max_ml,10,10,1,3,0.05,0.95,0.9356042973984466,11,0.0,1,0.0,1,0.0,1
7105,max_ml,10,10,1,3,0.05,0.95,0.865970404255991,16,0.0,1,0.0,1,0.0,1
7106,max_ml,10,10,1,3,0.05,0.95,0.92216464317528,36,0.0,1,0.0,1,0.0,1
7107,max_ml,10,10,1,3,0.05,0.95,0.9118157861500776,20,0.0,1,0.0,1,0.0,1
7108,max_ml,10,10,1,3,0.05,0.95,0.9222162927744504,12,0.0,1,0.0,1,0.0,1
7109,max_ml,10,10,1,3,0.05,0.95,0.9300269176549216,29,0.0,1,0.0,1,0.0,1
7110,max_ml,10,10,1,3,0.05,0.95,0.7217272023282222,5,1.0,1,1.0,1,1.0,1
7111,max_ml,10,10,1,3,0.05,0.95,0.8774173263798766,8,0.0,1,0.0,1,0.0,1
7112,max_ml,10,10,1,3,0.05,0.95,0.9335768048702324,29,0.0,1,0.0,1,0.0,1
7113,max_ml,10,10,1,3,0.05,0.95,0.8543974427803122,4,1.0,1,1.0,1,1.0,1
7114,max_ml,10,10,1,3,0.05,0.95,0.9466879094223648,22,0.0,1,0.0,1,0.0,1
7115,max_ml,10,10,1,3,0.05,0.95,0.9288294941593134,63,0.0,1,0.0,1,0.0,1
7116,max_ml,10,10,1,3,0.05,0.95,0.8411786753486254,3,1.0,1,1.0,1,1.0,1
7117,max_ml,10,10,1,3,0.05,0.95,0.8126983621845002,11,0.0,1,0.0,1,0.0,1
7118,max_ml,10,10,1,3,0.05,0.95,0.903768328696012,4,1.0,1,1.0,1,1.0,1
7119,max_ml,10,10,1,3,0.05,0.95,0.6374684273562957,3,1.0,1,1.0,1,1.0,1
7120,max_ml,10,10,1,3,0.05,0.95,0.942813151800403,12,0.0,1,0.0,1,0.0,1
7121,max_ml,10,10,1,3,0.05,0.95,0.8282274799806844,8,0.0,1,0.0,1,0.0,1
7122,max_ml,10,10,1,3,0.05,0.95,0.8820733021943482,6,1.0,1,1.0,1,1.0,1
7123,max_ml,10,10,1,3,0.05,0.95,0.9039201586207036,36,0.0,1,0.0,1,0.0,1
7124,max_ml,10,10,1,3,0.05,0.95,0.9436401288111756,72,0.0,1,0.0,1,0.0,1
7125,max_ml,10,10,1,3,0.05,0.95,0.8022834709101734,14,0.0,0,0.0,0,1.0,1
7126,max_ml,10,10,1,3,0.05,0.95,0.727914434793242,7,1.0,1,1.0,1,1.0,1
7127,max_ml,10,10,1,3,0.05,0.95,0.7712117674741809,6,1.0,1,1.0,1,1.0,1
7128,max_ml,10,10,1,3,0.05,0.95,0.8696499781058749,16,0.0,1,0.0,1,0.0,1
7129,max_ml,10,10,1,3,0.05,0.95,0.9031155228868084,15,0.0,1,0.0,1,0.0,1
7130,max_ml,10,10,1,3,0.05,0.95,0.7815410984221086,6,1.0,1,1.0,1,1.0,1
7131,max_ml,10,10,1,3,0.05,0.95,0.8548262665444388,5,1.0,1,1.0,1,1.0,1
7132,max_ml,10,10,1,3,0.05,0.95,0.7907309960612391,3,1.0,1,1.0,1,1.0,1
7133,max_ml,10,10,1,3,0.05,0.95,0.9494575882488292,12,1.0,1,1.0,1,1.0,1
7134,max_ml,10,10,1,3,0.05,0.95,0.9351762816602912,33,0.0,1,0.0,1,0.0,1
7135,max_ml,10,10,1,3,0.05,0.95,0.8366397028682557,5,1.0,1,1.0,1,1.0,1
7136,max_ml,10,10,1,3,0.05,0.95,0.864480576068357,5,1.0,1,1.0,1,1.0,1
7137,max_ml,10,10,1,3,0.05,0.95,0.9442087187705,8,1.0,1,1.0,1,1.0,1
7138,max_ml,10,10,1,3,0.05,0.95,0.7063193224580777,9,1.0,1,1.0,1,1.0,1
7139,max_ml,10,10,1,3,0.05,0.95,0.7911626179028148,4,1.0,1,1.0,1,1.0,1
7140,max_ml,10,10,1,3,0.05,0.95,0.8537674600538976,6,1.0,1,1.0,1,1.0,1
7141,max_ml,10,10,1,3,0.05,0.95,0.8707706529117671,7,0.0,1,0.0,1,0.0,1
7142,max_ml,10,10,1,3,0.05,0.95,0.949875703380482,25,0.0,1,0.0,1,0.0,1
7143,max_ml,10,10,1,3,0.05,0.95,0.9352254638015642,25,0.0,1,0.0,1,0.0,1
7144,max_ml,10,10,1,3,0.05,0.95,0.9327692014089431,8,0.0,1,0.0,1,0.0,1
7145,max_ml,10,10,1,3,0.05,0.95,0.900266766641606,10,0.0,1,0.0,1,0.0,1
7146,max_ml,10,10,1,3,0.05,0.95,0.6748071239846403,3,1.0,1,1.0,1,1.0,1
7147,max_ml,10,10,1,3,0.05,0.95,0.7241005644727052,4,1.0,1,1.0,1,1.0,1
7148,max_ml,10,10,1,3,0.05,0.95,0.9319425326992412,10,0.0,1,0.0,1,0.0,1
7149,max_ml,10,10,1,3,0.05,0.95,0.9435552496207612,15,0.0,1,0.0,1,0.0,1
7150,max_ml,10,10,1,3,0.05,0.95,0.948140242070431,8,0.0,1,0.0,1,0.0,1
7151,max_ml,10,10,1,3,0.05,0.95,0.9222753468410986,4,1.0,1,1.0,1,1.0,1
7152,max_ml,10,10,1,3,0.05,0.95,0.8958173574664773,11,0.0,1,0.0,1,0.0,1
7153,max_ml,10,10,1,3,0.05,0.95,0.9162928408525116,3,1.0,1,1.0,1,1.0,1
7154,max_ml,10,10,1,3,0.05,0.95,0.8587765037376927,15,0.0,1,0.0,1,0.0,1
7155,max_ml,10,10,1,3,0.05,0.95,0.8509194301765993,6,1.0,1,1.0,1,1.0,1
7156,max_ml,10,10,1,3,0.05,0.95,0.9041140604135672,20,0.0,1,0.0,1,0.0,1
7157,max_ml,10,10,1,3,0.05,0.95,0.9329451255936746,13,0.0,1,0.0,1,0.0,1
7158,max_ml,10,10,1,3,0.05,0.95,0.9247897876148108,22,0.0,1,0.0,1,0.0,1
7159,max_ml,10,10,1,3,0.05,0.95,0.8964863591287892,4,1.0,1,1.0,1,1.0,1
7160,max_ml,10,10,1,3,0.05,0.95,0.9325297182255556,28,0.0,1,0.0,1,0.0,1
7161,max_ml,10,10,1,3,0.05,0.95,0.8930016912323274,13,0.0,1,0.0,1,0.0,1
7162,max_ml,10,10,1,3,0.05,0.95,0.917430471084216,27,0.0,1,0.0,1,0.0,1
7163,max_ml,10,10,1,3,0.05,0.95,0.8595258195350081,9,1.0,1,0.0,0,0.0,0
7164,max_ml,10,10,1,3,0.05,0.95,0.9216759474029544,8,0.0,1,0.0,1,0.0,1
7165,max_ml,10,10,1,3,0.05,0.95,0.7292855007814569,10,0.0,1,0.0,1,0.0,1
7166,max_ml,10,10,1,3,0.05,0.95,0.9270996317970804,18,0.0,1,0.0,1,0.0,1
7167,max_ml,10,10,1,3,0.05,0.95,0.926018147175828,4,1.0,1,1.0,1,1.0,1
7168,max_ml,10,10,1,3,0.05,0.95,0.7848676129484106,4,1.0,1,1.0,1,1.0,1
7169,max_ml,10,10,1,3,0.05,0.95,0.9095435606242726,14,1.0,1,1.0,1,0.0,0
7170,max_ml,10,10,1,3,0.05,0.95,0.88768759290858,11,0.0,1,0.0,1,0.0,1
7171,max_ml,10,10,1,3,0.05,0.95,0.9390487208151936,10,0.0,1,0.0,1,0.0,1
7172,max_ml,10,10,1,3,0.05,0.95,0.9198097004721628,21,0.0,1,0.0,1,0.0,1
7173,max_ml,10,10,1,3,0.05,0.95,0.909129576385506,69,0.0,1,0.0,1,0.0,1
7174,max_ml,10,10,1,3,0.05,0.95,0.8888239020789527,24,0.0,1,0.0,1,0.0,1
7175,max_ml,10,10,1,3,0.05,0.95,0.8941643139821578,7,1.0,1,1.0,1,1.0,1
7176,max_ml,10,10,1,3,0.05,0.95,0.932828109196446,5,1.0,1,1.0,1,1.0,1
7177,max_ml,10,10,1,3,0.05,0.95,0.8510350930029394,13,0.0,1,0.0,1,0.0,1
7178,max_ml,10,10,1,3,0.05,0.95,0.9359814640095924,9,0.0,1,0.0,1,0.0,1
7179,max_ml,10,10,1,3,0.05,0.95,0.7904568079314888,6,1.0,1,1.0,1,1.0,1
7180,max_ml,10,10,1,3,0.05,0.95,0.6916484277920188,7,1.0,1,1.0,1,1.0,1
7181,max_ml,10,10,1,3,0.05,0.95,0.9481724104719196,44,0.0,1,0.0,1,0.0,1
7182,max_ml,10,10,1,3,0.05,0.95,0.9339908097983444,5,1.0,1,1.0,1,1.0,1
7183,max_ml,10,10,1,3,0.05,0.95,0.940946038563344,59,0.0,1,0.0,1,0.0,1
7184,max_ml,10,10,1,3,0.05,0.95,0.937575352586558,64,0.0,1,0.0,1,0.0,1
7185,max_ml,10,10,1,3,0.05,0.95,0.8521878150203667,20,0.0,1,0.0,1,0.0,1
7186,max_ml,10,10,1,3,0.05,0.95,0.8988431898928938,24,0.0,1,0.0,1,0.0,1
7187,max_ml,10,10,1,3,0.05,0.95,0.8769003297677191,6,1.0,1,1.0,1,1.0,1
7188,max_ml,10,10,1,3,0.05,0.95,0.9241521466089628,2,1.0,1,1.0,1,1.0,1
7189,max_ml,10,10,1,3,0.05,0.95,0.855244982412104,8,0.0,1,0.0,1,0.0,1
7190,max_ml,10,10,1,3,0.05,0.95,0.93169016674281,21,0.0,1,0.0,1,0.0,1
7191,max_ml,10,10,1,3,0.05,0.95,0.8578707072738823,7,0.0,1,0.0,1,0.0,1
7192,max_ml,10,10,1,3,0.05,0.95,0.9027581273103894,11,0.0,1,0.0,1,0.0,1
7193,max_ml,10,10,1,3,0.05,0.95,0.889109629353046,9,0.0,0,0.0,0,1.0,1
7194,max_ml,10,10,1,3,0.05,0.95,0.9286898657159584,14,0.0,1,0.0,1,0.0,1
7195,max_ml,10,10,1,3,0.05,0.95,0.9425857558283194,5,1.0,1,1.0,1,1.0,1
7196,max_ml,10,10,1,3,0.05,0.95,0.9020803742158346,9,0.0,0,0.0,0,1.0,1
7197,max_ml,10,10,1,3,0.05,0.95,0.948801809542048,39,0.0,1,0.0,1,0.0,1
7198,max_ml,10,10,1,3,0.05,0.95,0.8697673809555222,9,0.0,0,1.0,1,1.0,1
7199,max_ml,10,10,1,3,0.05,0.95,0.8484064904062243,3,1.0,1,1.0,1,1.0,1
7200,max_ml,10,10,1,3,0.05,0.95,0.9071619304327148,4,1.0,1,1.0,1,1.0,1
7201,max_ml,10,10,1,3,0.05,0.95,0.8978015214873174,6,1.0,1,1.0,1,1.0,1
7202,max_ml,10,10,1,3,0.05,0.95,0.8990636881810299,25,0.0,1,0.0,1,0.0,1
7203,max_ml,10,10,1,3,0.05,0.95,0.9282424687856352,16,0.0,1,0.0,1,0.0,1
7204,max_ml,10,10,1,3,0.05,0.95,0.849221094845203,6,1.0,1,1.0,1,1.0,1
7205,max_ml,10,10,1,3,0.05,0.95,0.8686556603385018,11,0.0,1,0.0,1,0.0,1
7206,max_ml,10,10,1,3,0.05,0.95,0.9240113125700006,4,1.0,1,1.0,1,1.0,1
7207,max_ml,10,10,1,3,0.05,0.95,0.8293730102989327,5,1.0,1,1.0,1,1.0,1
7208,max_ml,10,10,1,3,0.05,0.95,0.6957646507687768,8,0.0,1,0.0,1,0.0,1
7209,max_ml,10,10,1,3,0.05,0.95,0.8354157595087847,26,0.0,1,0.0,1,0.0,1
7210,max_ml,10,10,1,3,0.05,0.95,0.6341251774447472,7,0.0,1,0.0,1,0.0,1
7211,max_ml,10,10,1,3,0.05,0.95,0.8844093325876996,10,0.0,0,1.0,1,0.0,0
7212,max_ml,10,10,1,3,0.05,0.95,0.7882964833347005,19,0.0,1,0.0,1,0.0,1
7213,max_ml,10,10,1,3,0.05,0.95,0.8877072491130348,10,0.0,1,0.0,1,0.0,1
7214,max_ml,10,10,1,3,0.05,0.95,0.9256387121294049,9,1.0,1,1.0,1,1.0,1
7215,max_ml,10,10,1,3,0.05,0.95,0.9175315025052858,14,0.0,1,0.0,1,0.0,1
7216,max_ml,10,10,1,3,0.05,0.95,0.9290788039138204,9,0.0,1,0.0,1,0.0,1
7217,max_ml,10,10,1,3,0.05,0.95,0.718067102016606,2,1.0,1,1.0,1,1.0,1
7218,max_ml,10,10,1,3,0.05,0.95,0.8814030497188354,12,0.0,1,0.0,1,0.0,1
7219,max_ml,10,10,1,3,0.05,0.95,0.9157179949882072,19,0.0,1,0.0,1,0.0,1
7220,max_ml,10,10,1,3,0.05,0.95,0.9288902933119602,6,1.0,1,1.0,1,0.0,0
7221,max_ml,10,10,1,3,0.05,0.95,0.8780665079419547,7,0.0,1,0.0,1,0.0,1
7222,max_ml,10,10,1,3,0.05,0.95,0.825678246340633,16,0.0,1,0.0,1,0.0,1
7223,max_ml,10,10,1,3,0.05,0.95,0.9226145234089862,22,0.0,1,0.0,1,0.0,1
7224,max_ml,10,10,1,3,0.05,0.95,0.9188013538848144,11,1.0,1,1.0,1,1.0,1
7225,max_ml,10,10,1,3,0.05,0.95,0.9190709118262944,16,0.0,1,0.0,1,0.0,1
7226,max_ml,10,10,1,3,0.05,0.95,0.9166212294703008,14,0.0,1,0.0,1,0.0,1
7227,max_ml,10,10,1,3,0.05,0.95,0.8527341651200604,7,0.0,1,0.0,1,0.0,1
7228,max_ml,10,10,1,3,0.05,0.95,0.8802885276308798,5,1.0,1,1.0,1,1.0,1
7229,max_ml,10,10,1,3,0.05,0.95,0.9179327762274384,9,0.0,1,0.0,1,0.0,1
7230,max_ml,10,10,1,3,0.05,0.95,0.7095291818630507,7,1.0,1,1.0,1,1.0,1
7231,max_ml,10,10,1,3,0.05,0.95,0.9321224969211572,9,0.0,1,0.0,1,0.0,1
7232,max_ml,10,10,1,3,0.05,0.95,0.9019703387738212,7,1.0,1,1.0,1,1.0,1
7233,max_ml,10,10,1,3,0.05,0.95,0.8575202730228295,6,1.0,1,1.0,1,1.0,1
7234,max_ml,10,10,1,3,0.05,0.95,0.9198365175106687,28,0.0,1,0.0,1,0.0,1
7235,max_ml,10,10,1,3,0.05,0.95,0.6768214655098181,5,1.0,1,1.0,1,1.0,1
7236,max_ml,10,10,1,3,0.05,0.95,0.8712330238670198,18,0.0,1,0.0,1,0.0,1
7237,max_ml,10,10,1,3,0.05,0.95,0.9421455553297078,11,0.0,0,1.0,1,1.0,1
7238,max_ml,10,10,1,3,0.05,0.95,0.7546159664399856,9,0.0,1,0.0,1,0.0,1
7239,max_ml,10,10,1,3,0.05,0.95,0.7631914840200336,3,1.0,1,1.0,1,1.0,1
7240,max_ml,10,10,1,3,0.05,0.95,0.8015705481572157,10,1.0,1,1.0,1,1.0,1
7241,max_ml,10,10,1,3,0.05,0.95,0.9392530020501332,22,0.0,1,0.0,1,0.0,1
7242,max_ml,10,10,1,3,0.05,0.95,0.8523649285117345,24,0.0,1,0.0,1,0.0,1
7243,max_ml,10,10,1,3,0.05,0.95,0.8683194433319347,6,1.0,1,1.0,1,1.0,1
7244,max_ml,10,10,1,3,0.05,0.95,0.772964493598732,4,1.0,1,1.0,1,1.0,1
7245,max_ml,10,10,1,3,0.05,0.95,0.8087515304179423,3,1.0,1,1.0,1,1.0,1
7246,max_ml,10,10,1,3,0.05,0.95,0.872797918371262,8,0.0,1,0.0,1,0.0,1
7247,max_ml,10,10,1,3,0.05,0.95,0.8292826184289905,10,0.0,1,0.0,1,0.0,1
7248,max_ml,10,10,1,3,0.05,0.95,0.8704413043615763,14,0.0,1,0.0,1,0.0,1
7249,max_ml,10,10,1,3,0.05,0.95,0.6884189651031185,3,1.0,1,1.0,1,1.0,1
7250,max_ml,10,10,1,3,0.05,0.95,0.8879582142255825,4,1.0,1,1.0,1,1.0,1
7251,max_ml,10,10,1,3,0.05,0.95,0.8786304384666715,9,1.0,1,1.0,1,1.0,1
7252,max_ml,10,10,1,3,0.05,0.95,0.8565094218132361,5,1.0,1,1.0,1,1.0,1
7253,max_ml,10,10,1,3,0.05,0.95,0.7666837233092126,5,1.0,1,1.0,1,1.0,1
7254,max_ml,10,10,1,3,0.05,0.95,0.688476016651919,5,1.0,1,1.0,1,1.0,1
7255,max_ml,10,10,1,3,0.05,0.95,0.8894847470337186,10,0.0,1,0.0,1,0.0,1
7256,max_ml,10,10,1,3,0.05,0.95,0.9256409554057184,12,0.0,1,0.0,1,0.0,1
7257,max_ml,10,10,1,3,0.05,0.95,0.787969123365108,3,1.0,1,1.0,1,1.0,1
7258,max_ml,10,10,1,3,0.05,0.95,0.8510333575099176,7,1.0,1,1.0,1,1.0,1
7259,max_ml,10,10,1,3,0.05,0.95,0.8513321065434033,8,1.0,1,1.0,1,1.0,1
7260,max_ml,10,10,1,3,0.05,0.95,0.7476672140205093,6,1.0,1,1.0,1,1.0,1
7261,max_ml,10,10,1,3,0.05,0.95,0.7620426093049206,3,1.0,1,1.0,1,1.0,1
7262,max_ml,10,10,1,3,0.05,0.95,0.9463074284240908,18,0.0,1,0.0,1,0.0,1
7263,max_ml,10,10,1,3,0.05,0.95,0.9357209688133064,9,0.0,1,0.0,1,0.0,1
7264,max_ml,10,10,1,3,0.05,0.95,0.8883693119967422,9,0.0,1,0.0,1,0.0,1
7265,max_ml,10,10,1,3,0.05,0.95,0.9097078330959084,18,0.0,1,0.0,1,0.0,1
7266,max_ml,10,10,1,3,0.05,0.95,0.93979877983728,19,0.0,1,0.0,1,0.0,1
7267,max_ml,10,10,1,3,0.05,0.95,0.7433835979090854,5,1.0,1,1.0,1,1.0,1
7268,max_ml,10,10,1,3,0.05,0.95,0.9117760889497536,3,1.0,1,1.0,1,1.0,1
7269,max_ml,10,10,1,3,0.05,0.95,0.9452946670173432,13,0.0,0,0.0,0,1.0,1
7270,max_ml,10,10,1,3,0.05,0.95,0.9220762454380508,7,0.0,0,0.0,0,1.0,1
7271,max_ml,10,10,1,3,0.05,0.95,0.9284716586609714,39,0.0,1,0.0,1,0.0,1
7272,max_ml,10,10,1,3,0.05,0.95,0.8261486397863897,8,1.0,1,1.0,1,1.0,1
7273,max_ml,10,10,1,3,0.05,0.95,0.7935329821768637,3,1.0,1,1.0,1,1.0,1
7274,max_ml,10,10,1,3,0.05,0.95,0.91734294692118,16,0.0,1,0.0,1,0.0,1
7275,max_ml,10,10,1,3,0.05,0.95,0.9413467642559707,16,0.0,1,0.0,1,0.0,1
7276,max_ml,10,10,1,3,0.05,0.95,0.9168397146153786,5,1.0,1,1.0,1,0.0,0
7277,max_ml,10,10,1,3,0.05,0.95,0.8204415948859312,6,1.0,1,1.0,1,1.0,1
7278,max_ml,10,10,1,3,0.05,0.95,0.7675433817282391,4,1.0,1,1.0,1,1.0,1
7279,max_ml,10,10,1,3,0.05,0.95,0.946646643542538,11,0.0,1,0.0,1,0.0,1
7280,max_ml,10,10,1,3,0.05,0.95,0.9282039221327022,4,1.0,1,1.0,1,1.0,1
7281,max_ml,10,10,1,3,0.05,0.95,0.7560700017081878,3,1.0,1,1.0,1,1.0,1
7282,max_ml,10,10,1,3,0.05,0.95,0.8390162435028659,7,1.0,1,1.0,1,1.0,1
7283,max_ml,10,10,1,3,0.05,0.95,0.9330098469127556,7,0.0,0,1.0,1,0.0,0
7284,max_ml,10,10,1,3,0.05,0.95,0.8998837150523448,8,0.0,1,0.0,1,0.0,1
7285,max_ml,10,10,1,3,0.05,0.95,0.9060337091701204,21,0.0,1,0.0,1,0.0,1
7286,max_ml,10,10,1,3,0.05,0.95,0.9101287768946216,14,0.0,1,0.0,1,0.0,1
7287,max_ml,10,10,1,3,0.05,0.95,0.8279850948576861,7,1.0,1,1.0,1,1.0,1
7288,max_ml,10,10,1,3,0.05,0.95,0.9370903925613128,44,0.0,1,0.0,1,0.0,1
7289,max_ml,10,10,1,3,0.05,0.95,0.8754555203763892,4,1.0,1,1.0,1,1.0,1
7290,max_ml,10,10,1,3,0.05,0.95,0.9337802968314513,10,0.0,1,0.0,1,0.0,1
7291,max_ml,10,10,1,3,0.05,0.95,0.784939168237488,5,1.0,1,1.0,1,1.0,1
7292,max_ml,10,10,1,3,0.05,0.95,0.845664215015489,8,1.0,1,1.0,1,1.0,1
7293,max_ml,10,10,1,3,0.05,0.95,0.9036718359379344,4,1.0,1,1.0,1,1.0,1
7294,max_ml,10,10,1,3,0.05,0.95,0.7763347001814088,6,1.0,1,0.0,0,0.0,0
7295,max_ml,10,10,1,3,0.05,0.95,0.8949465748370793,12,0.0,1,0.0,1,0.0,1
7296,max_ml,10,10,1,3,0.05,0.95,0.8872180381685312,53,0.0,1,0.0,1,0.0,1
7297,max_ml,10,10,1,3,0.05,0.95,0.8189323227547401,17,0.0,1,0.0,1,0.0,1
7298,max_ml,10,10,1,3,0.05,0.95,0.9087474645937904,13,0.0,1,0.0,1,0.0,1
7299,max_ml,10,10,1,3,0.05,0.95,0.8057054344156444,4,1.0,1,1.0,1,1.0,1
7300,max_ml,10,10,1,3,0.05,0.95,0.9493909310021534,5,1.0,1,1.0,1,1.0,1
7301,max_ml,10,10,1,3,0.05,0.95,0.8609744105541879,18,0.0,1,0.0,1,0.0,1
7302,max_ml,10,10,1,3,0.05,0.95,0.8915303222071992,10,0.0,1,0.0,1,0.0,1
7303,max_ml,10,10,1,3,0.05,0.95,0.7963572630403611,5,1.0,1,1.0,1,1.0,1
7304,max_ml,10,10,1,3,0.05,0.95,0.9462968695924436,5,1.0,1,1.0,1,1.0,1
7305,max_ml,10,10,1,3,0.05,0.95,0.8508585532842144,11,1.0,1,1.0,1,1.0,1
7306,max_ml,10,10,1,3,0.05,0.95,0.9261363117214656,18,0.0,1,0.0,1,0.0,1
7307,max_ml,10,10,1,3,0.05,0.95,0.9437213923228396,15,0.0,1,0.0,1,0.0,1
7308,max_ml,10,10,1,3,0.05,0.95,0.9407272254891532,15,0.0,1,0.0,1,0.0,1
7309,max_ml,10,10,1,3,0.05,0.95,0.9428563170087748,34,0.0,1,0.0,1,0.0,1
7310,max_ml,10,10,1,3,0.05,0.95,0.8908885340401987,16,0.0,1,0.0,1,0.0,1
7311,max_ml,10,10,1,3,0.05,0.95,0.8843277865644623,4,1.0,1,1.0,1,1.0,1
7312,max_ml,10,10,1,3,0.05,0.95,0.9159223492936132,8,0.0,1,0.0,1,0.0,1
7313,max_ml,10,10,1,3,0.05,0.95,0.9111153025924508,2,1.0,1,1.0,1,1.0,1
7314,max_ml,10,10,1,3,0.05,0.95,0.9108947389415742,34,0.0,1,0.0,1,0.0,1
7315,max_ml,10,10,1,3,0.05,0.95,0.9303668502487776,11,0.0,1,0.0,1,0.0,1
7316,max_ml,10,10,1,3,0.05,0.95,0.67831493990548,4,1.0,1,1.0,1,1.0,1
7317,max_ml,10,10,1,3,0.05,0.95,0.7686761105329156,4,1.0,1,1.0,1,1.0,1
7318,max_ml,10,10,1,3,0.05,0.95,0.9288543595555984,13,0.0,1,0.0,1,0.0,1
7319,max_ml,10,10,1,3,0.05,0.95,0.9138254238846528,6,1.0,1,1.0,1,1.0,1
7320,max_ml,10,10,1,3,0.05,0.95,0.9139521941692256,29,0.0,1,0.0,1,0.0,1
7321,max_ml,10,10,1,3,0.05,0.95,0.8270484416141625,4,1.0,1,1.0,1,1.0,1
7322,max_ml,10,10,1,3,0.05,0.95,0.9353912065534076,13,1.0,1,1.0,1,1.0,1
7323,max_ml,10,10,1,3,0.05,0.95,0.7521861101875346,6,1.0,1,1.0,1,1.0,1
7324,max_ml,10,10,1,3,0.05,0.95,0.9076123927825228,8,1.0,1,1.0,1,1.0,1
7325,max_ml,10,10,1,3,0.05,0.95,0.8420056033790195,5,1.0,1,1.0,1,1.0,1
7326,max_ml,10,10,1,3,0.05,0.95,0.8983629142825771,11,0.0,1,0.0,1,0.0,1
7327,max_ml,10,10,1,3,0.05,0.95,0.8548649048394402,10,0.0,1,0.0,1,0.0,1
7328,max_ml,10,10,1,3,0.05,0.95,0.9444856151292624,10,0.0,1,0.0,1,0.0,1
7329,max_ml,10,10,1,3,0.05,0.95,0.7801483050267736,8,1.0,1,1.0,1,1.0,1
7330,max_ml,10,10,1,3,0.05,0.95,0.7826152691704664,6,1.0,1,1.0,1,1.0,1
7331,max_ml,10,10,1,3,0.05,0.95,0.8851563806740549,5,1.0,1,1.0,1,1.0,1
7332,max_ml,10,10,1,3,0.05,0.95,0.9439628688521434,41,0.0,1,0.0,1,0.0,1
7333,max_ml,10,10,1,3,0.05,0.95,0.8984923503252491,6,1.0,1,1.0,1,1.0,1
7334,max_ml,10,10,1,3,0.05,0.95,0.947333717518718,19,0.0,1,0.0,1,0.0,1
7335,max_ml,10,10,1,3,0.05,0.95,0.6757450051713003,7,1.0,1,1.0,1,1.0,1
7336,max_ml,10,10,1,3,0.05,0.95,0.9297611359922844,11,0.0,0,1.0,1,0.0,0
7337,max_ml,10,10,1,3,0.05,0.95,0.9427644769661268,69,0.0,1,0.0,1,0.0,1
7338,max_ml,10,10,1,3,0.05,0.95,0.926824310254334,29,0.0,1,0.0,1,0.0,1
7339,max_ml,10,10,1,3,0.05,0.95,0.8906817864140528,9,1.0,1,1.0,1,1.0,1
7340,max_ml,10,10,1,3,0.05,0.95,0.9327489453732026,9,0.0,0,1.0,1,0.0,0
7341,max_ml,10,10,1,3,0.05,0.95,0.9200751237073356,25,0.0,1,0.0,1,0.0,1
7342,max_ml,10,10,1,3,0.05,0.95,0.9461373115426872,30,0.0,1,0.0,1,0.0,1
7343,max_ml,10,10,1,3,0.05,0.95,0.8987168898571348,34,0.0,1,0.0,1,0.0,1
7344,max_ml,10,10,1,3,0.05,0.95,0.9036458030236988,8,1.0,1,1.0,1,1.0,1
7345,max_ml,10,10,1,3,0.05,0.95,0.933753792800158,13,0.0,1,0.0,1,0.0,1
7346,max_ml,10,10,1,3,0.05,0.95,0.8642344593498792,8,1.0,1,1.0,1,1.0,1
7347,max_ml,10,10,1,3,0.05,0.95,0.8980624971763423,11,0.0,1,0.0,1,0.0,1
7348,max_ml,10,10,1,3,0.05,0.95,0.9307000141780392,18,0.0,1,0.0,1,0.0,1
7349,max_ml,10,10,1,3,0.05,0.95,0.836093556488605,5,1.0,1,1.0,1,1.0,1
7350,max_ml,10,10,1,3,0.05,0.95,0.9463540930511554,23,0.0,1,0.0,1,0.0,1
7351,max_ml,10,10,1,3,0.05,0.95,0.8954821561413541,45,0.0,1,0.0,1,0.0,1
7352,max_ml,10,10,1,3,0.05,0.95,0.9183136364531892,17,0.0,1,0.0,1,0.0,1
7353,max_ml,10,10,1,3,0.05,0.95,0.9282432997577708,6,1.0,1,1.0,1,1.0,1
7354,max_ml,10,10,1,3,0.05,0.95,0.8424621492708435,10,0.0,1,0.0,1,0.0,1
7355,max_ml,10,10,1,3,0.05,0.95,0.9433045263595584,8,1.0,1,1.0,1,0.0,0
7356,max_ml,10,10,1,3,0.05,0.95,0.6748862295435777,3,1.0,1,1.0,1,1.0,1
7357,max_ml,10,10,1,3,0.05,0.95,0.9038191436548216,8,1.0,1,1.0,1,0.0,0
7358,max_ml,10,10,1,3,0.05,0.95,0.6832474814365137,5,1.0,1,1.0,1,1.0,1
7359,max_ml,10,10,1,3,0.05,0.95,0.8448125955973791,19,0.0,1,0.0,1,0.0,1
7360,max_ml,10,10,1,3,0.05,0.95,0.9187221870259396,7,1.0,1,1.0,1,0.0,0
7361,max_ml,10,10,1,3,0.05,0.95,0.8813437010751891,8,0.0,0,0.0,0,1.0,1
7362,max_ml,10,10,1,3,0.05,0.95,0.9308863066927128,9,0.0,1,0.0,1,0.0,1
7363,max_ml,10,10,1,3,0.05,0.95,0.9172510856625088,6,1.0,1,1.0,1,1.0,1
7364,max_ml,10,10,1,3,0.05,0.95,0.8638460536809192,29,0.0,1,0.0,1,0.0,1
7365,max_ml,10,10,1,3,0.05,0.95,0.9128557599171438,6,1.0,1,0.0,0,0.0,0
7366,max_ml,10,10,1,3,0.05,0.95,0.8752707060772238,11,0.0,0,1.0,1,1.0,1
7367,max_ml,10,10,1,3,0.05,0.95,0.9299021388022604,10,0.0,1,0.0,1,0.0,1
7368,max_ml,10,10,1,3,0.05,0.95,0.8927388577171855,12,0.0,1,0.0,1,0.0,1
7369,max_ml,10,10,1,3,0.05,0.95,0.8143844150019484,7,1.0,1,1.0,1,1.0,1
7370,max_ml,10,10,1,3,0.05,0.95,0.8339462972268876,11,0.0,1,0.0,1,0.0,1
7371,max_ml,10,10,1,3,0.05,0.95,0.8416316786230843,22,0.0,1,0.0,1,0.0,1
7372,max_ml,10,10,1,3,0.05,0.95,0.909523017879044,8,0.0,0,0.0,0,1.0,1
7373,max_ml,10,10,1,3,0.05,0.95,0.9208810889608154,46,0.0,1,0.0,1,0.0,1
7374,max_ml,10,10,1,3,0.05,0.95,0.6520856444942874,2,1.0,1,1.0,1,1.0,1
7375,max_ml,10,10,1,3,0.05,0.95,0.6140076494566984,4,1.0,1,1.0,1,1.0,1
7376,max_ml,10,10,1,3,0.05,0.95,0.9400751069917268,19,0.0,1,0.0,1,0.0,1
7377,max_ml,10,10,1,3,0.05,0.95,0.8735281323871885,6,1.0,1,1.0,1,1.0,1
7378,max_ml,10,10,1,3,0.05,0.95,0.8340424044010732,5,1.0,1,1.0,1,1.0,1
7379,max_ml,10,10,1,3,0.05,0.95,0.8821915906383186,7,0.0,1,0.0,1,0.0,1
7380,max_ml,10,10,1,3,0.05,0.95,0.9283592799918128,12,1.0,1,1.0,1,1.0,1
7381,max_ml,10,10,1,3,0.05,0.95,0.714015429373564,4,1.0,1,1.0,1,1.0,1
7382,max_ml,10,10,1,3,0.05,0.95,0.7508711417447562,16,0.0,1,0.0,1,0.0,1
7383,max_ml,10,10,1,3,0.05,0.95,0.8227759446023828,6,1.0,1,1.0,1,0.0,0
7384,max_ml,10,10,1,3,0.05,0.95,0.9196188884657178,11,0.0,1,0.0,1,0.0,1
7385,max_ml,10,10,1,3,0.05,0.95,0.8639302939981137,10,0.0,0,0.0,0,1.0,1
7386,max_ml,10,10,1,3,0.05,0.95,0.8887543884610116,4,1.0,1,1.0,1,1.0,1
7387,max_ml,10,10,1,3,0.05,0.95,0.9321353193813204,5,1.0,1,1.0,1,1.0,1
7388,max_ml,10,10,1,3,0.05,0.95,0.947529240226986,6,1.0,1,0.0,0,0.0,0
7389,max_ml,10,10,1,3,0.05,0.95,0.8225735729384337,7,1.0,1,1.0,1,1.0,1
7390,max_ml,10,10,1,3,0.05,0.95,0.941944346307844,10,0.0,1,0.0,1,0.0,1
7391,max_ml,10,10,1,3,0.05,0.95,0.9354221787830014,7,1.0,1,1.0,1,1.0,1
7392,max_ml,10,10,1,3,0.05,0.95,0.7664039394994281,8,0.0,1,0.0,1,0.0,1
7393,max_ml,10,10,1,3,0.05,0.95,0.9120807274058332,14,0.0,1,0.0,1,0.0,1
7394,max_ml,10,10,1,3,0.05,0.95,0.9132317035950316,14,1.0,1,1.0,1,0.0,0
7395,max_ml,10,10,1,3,0.05,0.95,0.9264379225087774,15,0.0,1,0.0,1,0.0,1
7396,max_ml,10,10,1,3,0.05,0.95,0.8429977015588904,5,1.0,1,1.0,1,0.0,0
7397,max_ml,10,10,1,3,0.05,0.95,0.8809792055438868,8,1.0,1,1.0,1,1.0,1
7398,max_ml,10,10,1,3,0.05,0.95,0.8379730883195009,3,1.0,1,1.0,1,1.0,1
7399,max_ml,10,10,1,3,0.05,0.95,0.7137432430580218,5,1.0,1,1.0,1,1.0,1
7400,max_ml,10,10,1,3,0.05,0.95,0.6515283713539687,4,1.0,1,1.0,1,1.0,1
7401,max_ml,10,10,1,3,0.05,0.95,0.8492479082032065,11,1.0,1,1.0,1,1.0,1
7402,max_ml,10,10,1,3,0.05,0.95,0.8956628983870671,4,1.0,1,1.0,1,1.0,1
7403,max_ml,10,10,1,3,0.05,0.95,0.9189129173123262,16,0.0,0,1.0,1,1.0,1
7404,max_ml,10,10,1,3,0.05,0.95,0.909322117100069,8,1.0,1,1.0,1,1.0,1
7405,max_ml,10,10,1,3,0.05,0.95,0.6764041303641845,5,1.0,1,1.0,1,1.0,1
7406,max_ml,10,10,1,3,0.05,0.95,0.918418291732062,25,0.0,1,0.0,1,0.0,1
7407,max_ml,10,10,1,3,0.05,0.95,0.9363436468479992,14,0.0,1,0.0,1,0.0,1
7408,max_ml,10,10,1,3,0.05,0.95,0.7829338200613378,3,1.0,1,1.0,1,1.0,1
7409,max_ml,10,10,1,3,0.05,0.95,0.8312043094831031,9,0.0,1,0.0,1,0.0,1
7410,max_ml,10,10,1,3,0.05,0.95,0.925215793610516,17,0.0,1,0.0,1,0.0,1
7411,max_ml,10,10,1,3,0.05,0.95,0.8156419372604773,8,0.0,1,0.0,1,0.0,1
7412,max_ml,10,10,1,3,0.05,0.95,0.7831829401045403,7,1.0,1,1.0,1,1.0,1
7413,max_ml,10,10,1,3,0.05,0.95,0.8076152606833914,13,0.0,1,0.0,1,0.0,1
7414,max_ml,10,10,1,3,0.05,0.95,0.9296082849753734,8,1.0,1,1.0,1,1.0,1
7415,max_ml,10,10,1,3,0.05,0.95,0.9436376754683392,9,0.0,1,0.0,1,0.0,1
7416,max_ml,10,10,1,3,0.05,0.95,0.8738140538374242,3,1.0,1,1.0,1,1.0,1
7417,max_ml,10,10,1,3,0.05,0.95,0.9259615004958136,10,0.0,1,0.0,1,0.0,1
7418,max_ml,10,10,1,3,0.05,0.95,0.8655696147398529,11,0.0,1,0.0,1,0.0,1
7419,max_ml,10,10,1,3,0.05,0.95,0.7954051565590204,4,1.0,1,1.0,1,1.0,1
7420,max_ml,10,10,1,3,0.05,0.95,0.92536122045971,9,0.0,0,0.0,0,1.0,1
7421,max_ml,10,10,1,3,0.05,0.95,0.8509933012289379,5,1.0,1,1.0,1,0.0,0
7422,max_ml,10,10,1,3,0.05,0.95,0.813115320237627,9,0.0,0,0.0,0,1.0,1
7423,max_ml,10,10,1,3,0.05,0.95,0.9333790998759376,31,0.0,1,0.0,1,0.0,1
7424,max_ml,10,10,1,3,0.05,0.95,0.8114174866499823,3,1.0,1,1.0,1,1.0,1
7425,max_ml,10,10,1,3,0.05,0.95,0.9485970928422855,23,0.0,1,0.0,1,0.0,1
7426,max_ml,10,10,1,3,0.05,0.95,0.9093803243893744,3,1.0,1,1.0,1,1.0,1
7427,max_ml,10,10,1,3,0.05,0.95,0.8038032913769411,7,1.0,1,1.0,1,1.0,1
7428,max_ml,10,10,1,3,0.05,0.95,0.9480673182853856,63,0.0,1,0.0,1,0.0,1
7429,max_ml,10,10,1,3,0.05,0.95,0.8768881501415742,11,0.0,1,0.0,1,0.0,1
7430,max_ml,10,10,1,3,0.05,0.95,0.8496982095280347,3,1.0,1,1.0,1,1.0,1
7431,max_ml,10,10,1,3,0.05,0.95,0.895996787991117,15,0.0,1,0.0,1,0.0,1
7432,max_ml,10,10,1,3,0.05,0.95,0.772576415785283,3,1.0,1,1.0,1,1.0,1
7433,max_ml,10,10,1,3,0.05,0.95,0.9386056852777526,43,0.0,1,0.0,1,0.0,1
7434,max_ml,10,10,1,3,0.05,0.95,0.9456204592243168,15,0.0,1,0.0,1,0.0,1
7435,max_ml,10,10,1,3,0.05,0.95,0.9448403664060332,69,0.0,1,0.0,1,0.0,1
7436,max_ml,10,10,1,3,0.05,0.95,0.7670703970157934,5,1.0,1,1.0,1,1.0,1
7437,max_ml,10,10,1,3,0.05,0.95,0.9475214299317698,22,0.0,1,0.0,1,0.0,1
7438,max_ml,10,10,1,3,0.05,0.95,0.9485566074429006,9,0.0,1,0.0,1,0.0,1
7439,max_ml,10,10,1,3,0.05,0.95,0.854368878351948,13,0.0,1,0.0,1,0.0,1
7440,max_ml,10,10,1,3,0.05,0.95,0.8946555639606975,16,0.0,1,0.0,1,0.0,1
7441,max_ml,10,10,1,3,0.05,0.95,0.9065162804336304,8,0.0,0,1.0,1,0.0,0
7442,max_ml,10,10,1,3,0.05,0.95,0.8780035118767122,3,1.0,1,1.0,1,1.0,1
7443,max_ml,10,10,1,3,0.05,0.95,0.602443141290451,4,1.0,1,1.0,1,1.0,1
7444,max_ml,10,10,1,3,0.05,0.95,0.8718459750224304,10,0.0,1,0.0,1,0.0,1
7445,max_ml,10,10,1,3,0.05,0.95,0.62600508036948,4,1.0,1,1.0,1,1.0,1
7446,max_ml,10,10,1,3,0.05,0.95,0.7652449177817222,7,1.0,1,1.0,1,1.0,1
7447,max_ml,10,10,1,3,0.05,0.95,0.9351267004964338,6,1.0,1,1.0,1,0.0,0
7448,max_ml,10,10,1,3,0.05,0.95,0.9493714238584536,10,1.0,1,1.0,1,1.0,1
7449,max_ml,10,10,1,3,0.05,0.95,0.8121797670849873,8,1.0,1,1.0,1,1.0,1
7450,max_ml,10,10,1,3,0.05,0.95,0.8340654308112949,4,1.0,1,1.0,1,1.0,1
7451,max_ml,10,10,1,3,0.05,0.95,0.8968919462810727,3,1.0,1,1.0,1,1.0,1
7452,max_ml,10,10,1,3,0.05,0.95,0.941200983200952,24,0.0,1,0.0,1,0.0,1
7453,max_ml,10,10,1,3,0.05,0.95,0.946272608974354,43,0.0,1,0.0,1,0.0,1
7454,max_ml,10,10,1,3,0.05,0.95,0.7872669124659326,12,0.0,1,0.0,1,0.0,1
7455,max_ml,10,10,1,3,0.05,0.95,0.7224091369246565,4,1.0,1,1.0,1,1.0,1
7456,max_ml,10,10,1,3,0.05,0.95,0.9230220311390684,9,0.0,0,0.0,0,1.0,1
7457,max_ml,10,10,1,3,0.05,0.95,0.8213915954232475,13,0.0,1,0.0,1,0.0,1
7458,max_ml,10,10,1,3,0.05,0.95,0.9136548754166964,21,0.0,1,0.0,1,0.0,1
7459,max_ml,10,10,1,3,0.05,0.95,0.8672715010365073,17,0.0,0,0.0,0,1.0,1
7460,max_ml,10,10,1,3,0.05,0.95,0.911826666781452,7,0.0,1,0.0,1,0.0,1
7461,max_ml,10,10,1,3,0.05,0.95,0.9358591076499656,25,0.0,1,0.0,1,0.0,1
7462,max_ml,10,10,1,3,0.05,0.95,0.9067680465869026,13,0.0,1,0.0,1,0.0,1
7463,max_ml,10,10,1,3,0.05,0.95,0.8902961941840681,23,0.0,1,0.0,1,0.0,1
7464,max_ml,10,10,1,3,0.05,0.95,0.9394697864562368,30,0.0,1,0.0,1,0.0,1
7465,max_ml,10,10,1,3,0.05,0.95,0.8104225306522842,4,1.0,1,1.0,1,1.0,1
7466,max_ml,10,10,1,3,0.05,0.95,0.8770174970036737,15,0.0,1,0.0,1,0.0,1
7467,max_ml,10,10,1,3,0.05,0.95,0.9013600847438816,6,1.0,1,1.0,1,1.0,1
7468,max_ml,10,10,1,3,0.05,0.95,0.9474199530815876,14,0.0,1,0.0,1,0.0,1
7469,max_ml,10,10,1,3,0.05,0.95,0.9182542453036864,13,0.0,1,0.0,1,0.0,1
7470,max_ml,10,10,1,3,0.05,0.95,0.9338411730526897,10,0.0,0,0.0,0,1.0,1
7471,max_ml,10,10,1,3,0.05,0.95,0.8793875423910457,4,1.0,1,1.0,1,1.0,1
7472,max_ml,10,10,1,3,0.05,0.95,0.914025596665688,8,1.0,1,1.0,1,1.0,1
7473,max_ml,10,10,1,3,0.05,0.95,0.8496161579193353,9,0.0,1,0.0,1,0.0,1
7474,max_ml,10,10,1,3,0.05,0.95,0.9242974850050708,6,1.0,1,1.0,1,1.0,1
7475,max_ml,10,10,1,3,0.05,0.95,0.9411487622631924,38,0.0,1,0.0,1,0.0,1
7476,max_ml,10,10,1,3,0.05,0.95,0.908650007878922,55,0.0,1,0.0,1,0.0,1
7477,max_ml,10,10,1,3,0.05,0.95,0.9392379876048434,49,0.0,1,0.0,1,0.0,1
7478,max_ml,10,10,1,3,0.05,0.95,0.7746991611833088,4,1.0,1,1.0,1,1.0,1
7479,max_ml,10,10,1,3,0.05,0.95,0.9454761733430466,12,0.0,1,0.0,1,0.0,1
7480,max_ml,10,10,1,3,0.05,0.95,0.8929136278383747,16,0.0,1,0.0,1,0.0,1
7481,max_ml,10,10,1,3,0.05,0.95,0.9250145930015086,8,0.0,0,1.0,1,0.0,0
7482,max_ml,10,10,1,3,0.05,0.95,0.905578087745326,23,0.0,1,0.0,1,0.0,1
7483,max_ml,10,10,1,3,0.05,0.95,0.9082938219401794,12,0.0,1,0.0,1,0.0,1
7484,max_ml,10,10,1,3,0.05,0.95,0.7812966141639923,5,1.0,1,1.0,1,1.0,1
7485,max_ml,10,10,1,3,0.05,0.95,0.8446789409372989,16,0.0,1,0.0,1,0.0,1
7486,max_ml,10,10,1,3,0.05,0.95,0.8750007695912978,6,1.0,1,1.0,1,1.0,1
7487,max_ml,10,10,1,3,0.05,0.95,0.8173061845037569,4,1.0,1,1.0,1,1.0,1
7488,max_ml,10,10,1,3,0.05,0.95,0.9340267790891637,15,0.0,1,0.0,1,0.0,1
7489,max_ml,10,10,1,3,0.05,0.95,0.903721854668722,20,0.0,1,0.0,1,0.0,1
7490,max_ml,10,10,1,3,0.05,0.95,0.9482575982324128,35,0.0,1,0.0,1,0.0,1
7491,max_ml,10,10,1,3,0.05,0.95,0.923534241276003,14,0.0,1,0.0,1,0.0,1
7492,max_ml,10,10,1,3,0.05,0.95,0.9051555531659536,10,0.0,1,0.0,1,0.0,1
7493,max_ml,10,10,1,3,0.05,0.95,0.8724941111071858,4,1.0,1,1.0,1,1.0,1
7494,max_ml,10,10,1,3,0.05,0.95,0.924088808037932,11,0.0,1,0.0,1,0.0,1
7495,max_ml,10,10,1,3,0.05,0.95,0.6740338713413274,5,1.0,1,1.0,1,1.0,1
7496,max_ml,10,10,1,3,0.05,0.95,0.6099419190076185,3,1.0,1,1.0,1,1.0,1
7497,max_ml,10,10,1,3,0.05,0.95,0.8752073996382352,5,1.0,1,1.0,1,0.0,0
7498,max_ml,10,10,1,3,0.05,0.95,0.8777319279007078,10,0.0,1,0.0,1,0.0,1
7499,max_ml,10,10,1,3,0.05,0.95,0.9314921514416044,20,0.0,1,0.0,1,0.0,1
7500,max_ml,10,10,1,3,0.05,0.95,0.9352499242559768,13,0.0,1,0.0,1,0.0,1
7501,max_ml,10,10,1,3,0.05,0.95,0.6367426271014742,5,1.0,1,1.0,1,1.0,1
7502,max_ml,10,10,1,3,0.05,0.95,0.9357025508008424,8,0.0,1,0.0,1,0.0,1
7503,max_ml,10,10,1,3,0.05,0.95,0.9152867910456544,15,0.0,1,0.0,1,0.0,1
7504,max_ml,10,10,1,3,0.05,0.95,0.8337819568288803,17,0.0,1,0.0,1,0.0,1
7505,max_ml,10,10,1,3,0.05,0.95,0.778648399619253,6,1.0,1,1.0,1,1.0,1
7506,max_ml,10,10,1,3,0.05,0.95,0.7375023731461349,5,1.0,1,1.0,1,1.0,1
7507,max_ml,10,10,1,3,0.05,0.95,0.8486559422024651,5,1.0,1,1.0,1,1.0,1
7508,max_ml,10,10,1,3,0.05,0.95,0.8392827800826407,4,1.0,1,1.0,1,1.0,1
7509,max_ml,10,10,1,3,0.05,0.95,0.8362036900953523,10,0.0,0,0.0,0,1.0,1
7510,max_ml,10,10,1,3,0.05,0.95,0.9482278800319066,65,0.0,1,0.0,1,0.0,1
7511,max_ml,10,10,1,3,0.05,0.95,0.802297758697747,7,1.0,1,1.0,1,1.0,1
7512,max_ml,10,10,1,3,0.05,0.95,0.9111391366103916,32,0.0,1,0.0,1,0.0,1
7513,max_ml,10,10,1,3,0.05,0.95,0.8858887591158889,28,0.0,1,0.0,1,0.0,1
7514,max_ml,10,10,1,3,0.05,0.95,0.7572053174717328,6,1.0,1,1.0,1,0.0,0
7515,max_ml,10,10,1,3,0.05,0.95,0.847188283736581,10,0.0,1,0.0,1,0.0,1
7516,max_ml,10,10,1,3,0.05,0.95,0.7948010944544799,8,1.0,1,1.0,1,1.0,1
7517,max_ml,10,10,1,3,0.05,0.95,0.9391845424045572,29,0.0,1,0.0,1,0.0,1
7518,max_ml,10,10,1,3,0.05,0.95,0.8811621419925522,7,0.0,1,0.0,1,0.0,1
7519,max_ml,10,10,1,3,0.05,0.95,0.93513008462148,29,0.0,1,0.0,1,0.0,1
7520,max_ml,10,10,1,3,0.05,0.95,0.9253433590309724,10,0.0,1,0.0,1,0.0,1
7521,max_ml,10,10,1,3,0.05,0.95,0.914778244074156,22,0.0,1,0.0,1,0.0,1
7522,max_ml,10,10,1,3,0.05,0.95,0.8946504677764495,4,1.0,1,1.0,1,1.0,1
7523,max_ml,10,10,1,3,0.05,0.95,0.6103076651025019,8,1.0,1,0.0,0,0.0,0
7524,max_ml,10,10,1,3,0.05,0.95,0.9463119387626564,32,0.0,1,0.0,1,0.0,1
7525,max_ml,10,10,1,3,0.05,0.95,0.7516748023833963,13,0.0,1,0.0,1,0.0,1
7526,max_ml,10,10,1,3,0.05,0.95,0.8825532838876597,11,1.0,1,1.0,1,1.0,1
7527,max_ml,10,10,1,3,0.05,0.95,0.9148881198688203,8,0.0,1,0.0,1,0.0,1
7528,max_ml,10,10,1,3,0.05,0.95,0.9142030723883648,19,0.0,1,0.0,1,0.0,1
7529,max_ml,10,10,1,3,0.05,0.95,0.8343100489302766,8,1.0,1,1.0,1,1.0,1
7530,max_ml,10,10,1,3,0.05,0.95,0.8076523414245476,4,1.0,1,1.0,1,1.0,1
7531,max_ml,10,10,1,3,0.05,0.95,0.8821362074410719,12,1.0,1,1.0,1,1.0,1
7532,max_ml,10,10,1,3,0.05,0.95,0.7911414163835733,5,1.0,1,1.0,1,1.0,1
7533,max_ml,10,10,1,3,0.05,0.95,0.689673487985947,3,1.0,1,1.0,1,1.0,1
7534,max_ml,10,10,1,3,0.05,0.95,0.9277705010399536,15,0.0,1,0.0,1,0.0,1
7535,max_ml,10,10,1,3,0.05,0.95,0.8886105461537995,6,1.0,1,1.0,1,1.0,1
7536,max_ml,10,10,1,3,0.05,0.95,0.926318072725446,20,0.0,1,0.0,1,0.0,1
7537,max_ml,10,10,1,3,0.05,0.95,0.8323768632100993,6,1.0,1,1.0,1,1.0,1
7538,max_ml,10,10,1,3,0.05,0.95,0.8602582284686489,5,1.0,1,1.0,1,1.0,1
7539,max_ml,10,10,1,3,0.05,0.95,0.8031521354719,5,1.0,1,1.0,1,1.0,1
7540,max_ml,10,10,1,3,0.05,0.95,0.9433129728501144,6,0.0,1,0.0,1,0.0,1
7541,max_ml,10,10,1,3,0.05,0.95,0.9100928812339109,3,1.0,1,1.0,1,1.0,1
7542,max_ml,10,10,1,3,0.05,0.95,0.9192296105742802,3,1.0,1,1.0,1,1.0,1
7543,max_ml,10,10,1,3,0.05,0.95,0.8392759606256157,8,0.0,1,0.0,1,0.0,1
7544,max_ml,10,10,1,3,0.05,0.95,0.8923360581938552,5,1.0,1,1.0,1,1.0,1
7545,max_ml,10,10,1,3,0.05,0.95,0.9265920837956122,25,0.0,1,0.0,1,0.0,1
7546,max_ml,10,10,1,3,0.05,0.95,0.8920090475069145,16,0.0,1,0.0,1,0.0,1
7547,max_ml,10,10,1,3,0.05,0.95,0.8075676999387171,4,1.0,1,1.0,1,1.0,1
7548,max_ml,10,10,1,3,0.05,0.95,0.8516062241419761,7,1.0,1,1.0,1,1.0,1
7549,max_ml,10,10,1,3,0.05,0.95,0.7012821050958805,5,1.0,1,1.0,1,1.0,1
7550,max_ml,10,10,1,3,0.05,0.95,0.7224616835093192,5,1.0,1,1.0,1,1.0,1
7551,max_ml,10,10,1,3,0.05,0.95,0.7455882696680021,12,0.0,1,0.0,1,0.0,1
7552,max_ml,10,10,1,3,0.05,0.95,0.9381911777285752,40,0.0,1,0.0,1,0.0,1
7553,max_ml,10,10,1,3,0.05,0.95,0.888655136371951,18,0.0,1,0.0,1,0.0,1
7554,max_ml,10,10,1,3,0.05,0.95,0.9195386086370972,10,0.0,1,0.0,1,0.0,1
7555,max_ml,10,10,1,3,0.05,0.95,0.9385867093941088,56,0.0,1,0.0,1,0.0,1
7556,max_ml,10,10,1,3,0.05,0.95,0.9143053075015936,9,1.0,1,1.0,1,1.0,1
7557,max_ml,10,10,1,3,0.05,0.95,0.8847022231946651,16,0.0,1,0.0,1,0.0,1
7558,max_ml,10,10,1,3,0.05,0.95,0.7494170163245041,7,1.0,1,1.0,1,1.0,1
7559,max_ml,10,10,1,3,0.05,0.95,0.8240301899879163,7,1.0,1,1.0,1,1.0,1
7560,max_ml,10,10,1,3,0.05,0.95,0.8944732163884246,5,1.0,1,1.0,1,1.0,1
7561,max_ml,10,10,1,3,0.05,0.95,0.8000783926511661,7,0.0,1,0.0,1,0.0,1
7562,max_ml,10,10,1,3,0.05,0.95,0.9320947475463344,26,0.0,1,0.0,1,0.0,1
7563,max_ml,10,10,1,3,0.05,0.95,0.8085199921194901,6,1.0,1,1.0,1,1.0,1
7564,max_ml,10,10,1,3,0.05,0.95,0.9396291085776106,9,0.0,1,0.0,1,0.0,1
7565,max_ml,10,10,1,3,0.05,0.95,0.8504084973507366,17,0.0,1,0.0,1,0.0,1
7566,max_ml,10,10,1,3,0.05,0.95,0.8969489822699144,4,1.0,1,1.0,1,1.0,1
7567,max_ml,10,10,1,3,0.05,0.95,0.6215323241720602,4,1.0,1,1.0,1,1.0,1
7568,max_ml,10,10,1,3,0.05,0.95,0.8945217198949192,5,1.0,1,1.0,1,1.0,1
7569,max_ml,10,10,1,3,0.05,0.95,0.871793094306076,7,1.0,1,1.0,1,1.0,1
7570,max_ml,10,10,1,3,0.05,0.95,0.9146979403912748,25,0.0,1,0.0,1,0.0,1
7571,max_ml,10,10,1,3,0.05,0.95,0.8961967254287362,14,0.0,1,0.0,1,0.0,1
7572,max_ml,10,10,1,3,0.05,0.95,0.9277874677300906,15,0.0,1,0.0,1,0.0,1
7573,max_ml,10,10,1,3,0.05,0.95,0.9489404093571432,19,0.0,1,0.0,1,0.0,1
7574,max_ml,10,10,1,3,0.05,0.95,0.7748543875481508,6,1.0,1,1.0,1,1.0,1
7575,max_ml,10,10,1,3,0.05,0.95,0.5882236740205287,3,1.0,1,1.0,1,1.0,1
7576,max_ml,10,10,1,3,0.05,0.95,0.935086640570719,51,0.0,1,0.0,1,0.0,1
7577,max_ml,10,10,1,3,0.05,0.95,0.9495813600434018,8,1.0,1,1.0,1,1.0,1
7578,max_ml,10,10,1,3,0.05,0.95,0.8497343416743873,11,0.0,1,0.0,1,0.0,1
7579,max_ml,10,10,1,3,0.05,0.95,0.9243274985046154,12,0.0,1,0.0,1,0.0,1
7580,max_ml,10,10,1,3,0.05,0.95,0.7356286423433906,6,1.0,1,1.0,1,1.0,1
7581,max_ml,10,10,1,3,0.05,0.95,0.9153277079439042,20,0.0,1,0.0,1,0.0,1
7582,max_ml,10,10,1,3,0.05,0.95,0.8923836810240737,8,1.0,1,1.0,1,0.0,0
7583,max_ml,10,10,1,3,0.05,0.95,0.61707801877059,4,1.0,1,1.0,1,1.0,1
7584,max_ml,10,10,1,3,0.05,0.95,0.7933866572857647,21,0.0,1,0.0,1,0.0,1
7585,max_ml,10,10,1,3,0.05,0.95,0.9078778683161938,16,0.0,1,0.0,1,0.0,1
7586,max_ml,10,10,1,3,0.05,0.95,0.8894813586074295,7,0.0,1,0.0,1,0.0,1
7587,max_ml,10,10,1,3,0.05,0.95,0.9043112965374128,19,0.0,1,0.0,1,0.0,1
7588,max_ml,10,10,1,3,0.05,0.95,0.9416347632276992,9,1.0,1,1.0,1,0.0,0
7589,max_ml,10,10,1,3,0.05,0.95,0.9417271413211756,10,0.0,1,0.0,1,0.0,1
7590,max_ml,10,10,1,3,0.05,0.95,0.8957648244683036,9,1.0,1,1.0,1,1.0,1
7591,max_ml,10,10,1,3,0.05,0.95,0.9492735847662638,23,0.0,1,0.0,1,0.0,1
7592,max_ml,10,10,1,3,0.05,0.95,0.8562383891243289,10,0.0,0,1.0,1,0.0,0
7593,max_ml,10,10,1,3,0.05,0.95,0.699166824691852,4,1.0,1,1.0,1,1.0,1
7594,max_ml,10,10,1,3,0.05,0.95,0.9087980253273692,6,1.0,1,1.0,1,1.0,1
7595,max_ml,10,10,1,3,0.05,0.95,0.932479567071396,12,1.0,1,1.0,1,1.0,1
7596,max_ml,10,10,1,3,0.05,0.95,0.9439931197088344,17,0.0,1,0.0,1,0.0,1
7597,max_ml,10,10,1,3,0.05,0.95,0.892753224310081,14,0.0,1,0.0,1,0.0,1
7598,max_ml,10,10,1,3,0.05,0.95,0.8384216791096464,6,1.0,1,1.0,1,1.0,1
7599,max_ml,10,10,1,3,0.05,0.95,0.9459613673347202,12,0.0,1,0.0,1,0.0,1
7600,max_ml,10,10,1,3,0.05,0.95,0.9214221219294292,15,0.0,0,0.0,0,1.0,1
7601,max_ml,10,10,1,3,0.05,0.95,0.8674209908159971,16,0.0,1,0.0,1,0.0,1
7602,max_ml,10,10,1,3,0.05,0.95,0.9268807598706784,10,0.0,0,1.0,1,0.0,0
7603,max_ml,10,10,1,3,0.05,0.95,0.8684884359375143,12,0.0,1,0.0,1,0.0,1
7604,max_ml,10,10,1,3,0.05,0.95,0.9199347955414864,17,0.0,1,0.0,1,0.0,1
7605,max_ml,10,10,1,3,0.05,0.95,0.9348407900436656,12,0.0,1,0.0,1,0.0,1
7606,max_ml,10,10,1,3,0.05,0.95,0.8654933325920885,7,0.0,0,1.0,1,0.0,0
7607,max_ml,10,10,1,3,0.05,0.95,0.8665478945645925,5,1.0,1,1.0,1,1.0,1
7608,max_ml,10,10,1,3,0.05,0.95,0.8909547107594222,8,0.0,1,0.0,1,0.0,1
7609,max_ml,10,10,1,3,0.05,0.95,0.919661587553796,15,0.0,0,1.0,1,1.0,1
7610,max_ml,10,10,1,3,0.05,0.95,0.8433476755598833,5,1.0,1,1.0,1,0.0,0
7611,max_ml,10,10,1,3,0.05,0.95,0.8687952373652208,9,1.0,1,1.0,1,1.0,1
7612,max_ml,10,10,1,3,0.05,0.95,0.7121029526528954,5,1.0,1,1.0,1,1.0,1
7613,max_ml,10,10,1,3,0.05,0.95,0.6871820405745358,3,1.0,1,1.0,1,1.0,1
7614,max_ml,10,10,1,3,0.05,0.95,0.9219587322255484,16,0.0,1,0.0,1,0.0,1
7615,max_ml,10,10,1,3,0.05,0.95,0.902502913057768,24,0.0,1,0.0,1,0.0,1
7616,max_ml,10,10,1,3,0.05,0.95,0.8515329710011293,10,0.0,1,0.0,1,0.0,1
7617,max_ml,10,10,1,3,0.05,0.95,0.940737663409858,13,0.0,1,0.0,1,0.0,1
7618,max_ml,10,10,1,3,0.05,0.95,0.8415797298073989,5,1.0,1,1.0,1,1.0,1
7619,max_ml,10,10,1,3,0.05,0.95,0.9311931185167648,32,0.0,1,0.0,1,0.0,1
7620,max_ml,10,10,1,3,0.05,0.95,0.8274818731685876,4,1.0,1,1.0,1,1.0,1
7621,max_ml,10,10,1,3,0.05,0.95,0.8838620405058056,6,1.0,1,1.0,1,1.0,1
7622,max_ml,10,10,1,3,0.05,0.95,0.726559678161989,4,1.0,1,1.0,1,1.0,1
7623,max_ml,10,10,1,3,0.05,0.95,0.799454479755729,5,1.0,1,1.0,1,1.0,1
7624,max_ml,10,10,1,3,0.05,0.95,0.8717803831375797,9,0.0,1,0.0,1,0.0,1
7625,max_ml,10,10,1,3,0.05,0.95,0.7360680809178185,6,0.0,1,0.0,1,0.0,1
7626,max_ml,10,10,1,3,0.05,0.95,0.9412453058342768,43,0.0,1,0.0,1,0.0,1
7627,max_ml,10,10,1,3,0.05,0.95,0.7918561746676662,5,0.0,1,0.0,1,0.0,1
7628,max_ml,10,10,1,3,0.05,0.95,0.8037542499290631,7,1.0,1,1.0,1,1.0,1
7629,max_ml,10,10,1,3,0.05,0.95,0.8317365041148626,4,1.0,1,1.0,1,1.0,1
7630,max_ml,10,10,1,3,0.05,0.95,0.8247213730132253,4,1.0,1,1.0,1,1.0,1
7631,max_ml,10,10,1,3,0.05,0.95,0.8368046761622742,4,1.0,1,1.0,1,1.0,1
7632,max_ml,10,10,1,3,0.05,0.95,0.9342266106270664,16,0.0,1,0.0,1,0.0,1
7633,max_ml,10,10,1,3,0.05,0.95,0.7633810267929617,8,0.0,1,0.0,1,0.0,1
7634,max_ml,10,10,1,3,0.05,0.95,0.9490267303620358,42,0.0,1,0.0,1,0.0,1
7635,max_ml,10,10,1,3,0.05,0.95,0.6792725001963552,8,0.0,0,0.0,0,1.0,1
7636,max_ml,10,10,1,3,0.05,0.95,0.9244894258659864,8,0.0,1,0.0,1,0.0,1
7637,max_ml,10,10,1,3,0.05,0.95,0.892840441074036,37,0.0,1,0.0,1,0.0,1
7638,max_ml,10,10,1,3,0.05,0.95,0.899640288988288,12,0.0,0,0.0,0,1.0,1
7639,max_ml,10,10,1,3,0.05,0.95,0.7524922925363248,7,1.0,1,1.0,1,1.0,1
7640,max_ml,10,10,1,3,0.05,0.95,0.894414185637722,12,0.0,1,0.0,1,0.0,1
7641,max_ml,10,10,1,3,0.05,0.95,0.7075365842074317,6,1.0,1,1.0,1,1.0,1
7642,max_ml,10,10,1,3,0.05,0.95,0.933962350741868,24,0.0,1,0.0,1,0.0,1
7643,max_ml,10,10,1,3,0.05,0.95,0.8864553445776917,5,1.0,1,1.0,1,1.0,1
7644,max_ml,10,10,1,3,0.05,0.95,0.6770586221603484,2,1.0,1,1.0,1,1.0,1
7645,max_ml,10,10,1,3,0.05,0.95,0.9331491850511912,5,1.0,1,1.0,1,1.0,1
7646,max_ml,10,10,1,3,0.05,0.95,0.8757407764056783,12,0.0,1,0.0,1,0.0,1
7647,max_ml,10,10,1,3,0.05,0.95,0.918401780302763,18,0.0,1,0.0,1,0.0,1
7648,max_ml,10,10,1,3,0.05,0.95,0.8212763044951367,15,0.0,1,0.0,1,0.0,1
7649,max_ml,10,10,1,3,0.05,0.95,0.9323687810864444,14,0.0,1,0.0,1,0.0,1
7650,max_ml,10,10,1,3,0.05,0.95,0.898983114538782,11,1.0,1,1.0,1,1.0,1
7651,max_ml,10,10,1,3,0.05,0.95,0.9314320104071598,17,0.0,1,0.0,1,0.0,1
7652,max_ml,10,10,1,3,0.05,0.95,0.9029297538743049,37,0.0,1,0.0,1,0.0,1
7653,max_ml,10,10,1,3,0.05,0.95,0.8685918162475668,23,0.0,1,0.0,1,0.0,1
7654,max_ml,10,10,1,3,0.05,0.95,0.8271699342837069,9,1.0,1,1.0,1,1.0,1
7655,max_ml,10,10,1,3,0.05,0.95,0.9247060685375252,3,1.0,1,1.0,1,1.0,1
7656,max_ml,10,10,1,3,0.05,0.95,0.8121933996745986,2,1.0,1,1.0,1,1.0,1
7657,max_ml,10,10,1,3,0.05,0.95,0.9353943792512652,12,1.0,1,1.0,1,1.0,1
7658,max_ml,10,10,1,3,0.05,0.95,0.88740448987992,7,1.0,1,1.0,1,1.0,1
7659,max_ml,10,10,1,3,0.05,0.95,0.8392588783735196,8,1.0,1,1.0,1,1.0,1
7660,max_ml,10,10,1,3,0.05,0.95,0.8989211680291939,10,0.0,1,0.0,1,0.0,1
7661,max_ml,10,10,1,3,0.05,0.95,0.8746453394106345,5,1.0,1,1.0,1,1.0,1
7662,max_ml,10,10,1,3,0.05,0.95,0.944645576762218,3,1.0,1,1.0,1,1.0,1
7663,max_ml,10,10,1,3,0.05,0.95,0.9185202799167196,7,0.0,1,0.0,1,0.0,1
7664,max_ml,10,10,1,3,0.05,0.95,0.8209557420804292,13,0.0,1,0.0,1,0.0,1
7665,max_ml,10,10,1,3,0.05,0.95,0.936711533721862,50,0.0,1,0.0,1,0.0,1
7666,max_ml,10,10,1,3,0.05,0.95,0.847412204716425,40,0.0,1,0.0,1,0.0,1
7667,max_ml,10,10,1,3,0.05,0.95,0.909155639034184,17,0.0,1,0.0,1,0.0,1
7668,max_ml,10,10,1,3,0.05,0.95,0.9106133032470624,10,0.0,1,0.0,1,0.0,1
7669,max_ml,10,10,1,3,0.05,0.95,0.8085516615111461,16,0.0,1,0.0,1,0.0,1
7670,max_ml,10,10,1,3,0.05,0.95,0.7118357762842696,5,1.0,1,1.0,1,1.0,1
7671,max_ml,10,10,1,3,0.05,0.95,0.9389669397864944,4,1.0,1,1.0,1,1.0,1
7672,max_ml,10,10,1,3,0.05,0.95,0.8642670101722038,3,1.0,1,1.0,1,1.0,1
7673,max_ml,10,10,1,3,0.05,0.95,0.9003393141610355,18,0.0,1,0.0,1,0.0,1
7674,max_ml,10,10,1,3,0.05,0.95,0.934678565636656,14,0.0,1,0.0,1,0.0,1
7675,max_ml,10,10,1,3,0.05,0.95,0.7564238174719978,8,1.0,1,1.0,1,1.0,1
7676,max_ml,10,10,1,3,0.05,0.95,0.8848563664688488,6,1.0,1,1.0,1,1.0,1
7677,max_ml,10,10,1,3,0.05,0.95,0.935489138513062,15,0.0,1,0.0,1,0.0,1
7678,max_ml,10,10,1,3,0.05,0.95,0.773603453861618,4,1.0,1,1.0,1,1.0,1
7679,max_ml,10,10,1,3,0.05,0.95,0.937252956864684,43,0.0,1,0.0,1,0.0,1
7680,max_ml,10,10,1,3,0.05,0.95,0.8581615999563423,24,0.0,1,0.0,1,0.0,1
7681,max_ml,10,10,1,3,0.05,0.95,0.7866003459570393,10,1.0,1,1.0,1,1.0,1
7682,max_ml,10,10,1,3,0.05,0.95,0.8887873474608476,4,1.0,1,1.0,1,1.0,1
7683,max_ml,10,10,1,3,0.05,0.95,0.8624810835888712,7,0.0,1,0.0,1,0.0,1
7684,max_ml,10,10,1,3,0.05,0.95,0.8269606023838901,15,0.0,1,0.0,1,0.0,1
7685,max_ml,10,10,1,3,0.05,0.95,0.816919706790569,7,0.0,1,0.0,1,0.0,1
7686,max_ml,10,10,1,3,0.05,0.95,0.9284152828587952,4,1.0,1,1.0,1,1.0,1
7687,max_ml,10,10,1,3,0.05,0.95,0.9188776815877656,25,0.0,1,0.0,1,0.0,1
7688,max_ml,10,10,1,3,0.05,0.95,0.8893260073799603,11,0.0,1,0.0,1,0.0,1
7689,max_ml,10,10,1,3,0.05,0.95,0.910733476288808,6,1.0,1,1.0,1,0.0,0
7690,max_ml,10,10,1,3,0.05,0.95,0.8801254430635823,4,1.0,1,1.0,1,1.0,1
7691,max_ml,10,10,1,3,0.05,0.95,0.8973605277099173,19,0.0,1,0.0,1,0.0,1
7692,max_ml,10,10,1,3,0.05,0.95,0.8141359534329488,9,0.0,1,0.0,1,0.0,1
7693,max_ml,10,10,1,3,0.05,0.95,0.9458464324524638,32,0.0,1,0.0,1,0.0,1
7694,max_ml,10,10,1,3,0.05,0.95,0.9319020691153546,13,0.0,1,0.0,1,0.0,1
7695,max_ml,10,10,1,3,0.05,0.95,0.5474217670619964,3,1.0,1,1.0,1,1.0,1
7696,max_ml,10,10,1,3,0.05,0.95,0.8767007943280158,6,1.0,1,1.0,1,1.0,1
7697,max_ml,10,10,1,3,0.05,0.95,0.6468966824528664,4,1.0,1,1.0,1,1.0,1
7698,max_ml,10,10,1,3,0.05,0.95,0.8946824964318483,32,0.0,1,0.0,1,0.0,1
7699,max_ml,10,10,1,3,0.05,0.95,0.927675177081762,7,1.0,1,1.0,1,1.0,1
7700,max_ml,10,10,1,3,0.05,0.95,0.8059635638548792,3,1.0,1,1.0,1,1.0,1
7701,max_ml,10,10,1,3,0.05,0.95,0.7895513981396006,7,1.0,1,1.0,1,1.0,1
7702,max_ml,10,10,1,3,0.05,0.95,0.804679485923692,3,1.0,1,1.0,1,1.0,1
7703,max_ml,10,10,1,3,0.05,0.95,0.9205917061896596,7,1.0,1,1.0,1,1.0,1
7704,max_ml,10,10,1,3,0.05,0.95,0.9436808247539424,18,0.0,1,0.0,1,0.0,1
7705,max_ml,10,10,1,3,0.05,0.95,0.8972177201527483,17,0.0,1,0.0,1,0.0,1
7706,max_ml,10,10,1,3,0.05,0.95,0.9482403243061278,18,0.0,1,0.0,1,0.0,1
7707,max_ml,10,10,1,3,0.05,0.95,0.9160655816440508,18,1.0,1,1.0,1,1.0,1
7708,max_ml,10,10,1,3,0.05,0.95,0.9289045824605172,33,0.0,1,0.0,1,0.0,1
7709,max_ml,10,10,1,3,0.05,0.95,0.8909570834517185,8,1.0,1,1.0,1,1.0,1
7710,max_ml,10,10,1,3,0.05,0.95,0.7976022548840415,6,1.0,1,1.0,1,1.0,1
7711,max_ml,10,10,1,3,0.05,0.95,0.8697969842919465,6,1.0,1,1.0,1,1.0,1
7712,max_ml,10,10,1,3,0.05,0.95,0.8440145912717473,4,1.0,1,1.0,1,1.0,1
7713,max_ml,10,10,1,3,0.05,0.95,0.8808144457308685,22,0.0,1,0.0,1,0.0,1
7714,max_ml,10,10,1,3,0.05,0.95,0.8413416982565475,5,1.0,1,1.0,1,1.0,1
7715,max_ml,10,10,1,3,0.05,0.95,0.9384769432067464,24,0.0,1,0.0,1,0.0,1
7716,max_ml,10,10,1,3,0.05,0.95,0.7377780033442524,3,1.0,1,1.0,1,1.0,1
7717,max_ml,10,10,1,3,0.05,0.95,0.6176438803429566,4,1.0,1,1.0,1,1.0,1
7718,max_ml,10,10,1,3,0.05,0.95,0.8999770910442755,6,1.0,1,1.0,1,1.0,1
7719,max_ml,10,10,1,3,0.05,0.95,0.9152424373344998,18,0.0,1,0.0,1,0.0,1
7720,max_ml,10,10,1,3,0.05,0.95,0.9327814348870004,6,1.0,1,1.0,1,1.0,1
7721,max_ml,10,10,1,3,0.05,0.95,0.8742754919853436,10,1.0,1,1.0,1,1.0,1
7722,max_ml,10,10,1,3,0.05,0.95,0.9411248154239412,10,0.0,1,0.0,1,0.0,1
7723,max_ml,10,10,1,3,0.05,0.95,0.8154561466405053,6,1.0,1,1.0,1,1.0,1
7724,max_ml,10,10,1,3,0.05,0.95,0.9111647345857464,10,0.0,1,0.0,1,0.0,1
7725,max_ml,10,10,1,3,0.05,0.95,0.8963572082352863,9,0.0,1,0.0,1,0.0,1
7726,max_ml,10,10,1,3,0.05,0.95,0.717717863928412,3,1.0,1,1.0,1,1.0,1
7727,max_ml,10,10,1,3,0.05,0.95,0.9416831062912554,14,0.0,1,0.0,1,0.0,1
7728,max_ml,10,10,1,3,0.05,0.95,0.7688094337575416,9,1.0,1,1.0,1,1.0,1
7729,max_ml,10,10,1,3,0.05,0.95,0.8999019884637558,4,1.0,1,1.0,1,1.0,1
7730,max_ml,10,10,1,3,0.05,0.95,0.7041721044335421,3,1.0,1,1.0,1,1.0,1
7731,max_ml,10,10,1,3,0.05,0.95,0.8800623585870925,9,0.0,0,1.0,1,1.0,1
7732,max_ml,10,10,1,3,0.05,0.95,0.916766790115856,8,0.0,0,1.0,1,1.0,1
7733,max_ml,10,10,1,3,0.05,0.95,0.8689916194892678,3,1.0,1,1.0,1,1.0,1
7734,max_ml,10,10,1,3,0.05,0.95,0.9315904355162932,17,0.0,1,0.0,1,0.0,1
7735,max_ml,10,10,1,3,0.05,0.95,0.790741344281967,3,1.0,1,1.0,1,1.0,1
7736,max_ml,10,10,1,3,0.05,0.95,0.7797759675578283,6,1.0,1,1.0,1,1.0,1
7737,max_ml,10,10,1,3,0.05,0.95,0.928226627055063,50,0.0,1,0.0,1,0.0,1
7738,max_ml,10,10,1,3,0.05,0.95,0.8889258876934639,10,0.0,1,0.0,1,0.0,1
7739,max_ml,10,10,1,3,0.05,0.95,0.8860891607827377,7,1.0,1,1.0,1,1.0,1
7740,max_ml,10,10,1,3,0.05,0.95,0.8838432236568365,21,0.0,1,0.0,1,0.0,1
7741,max_ml,10,10,1,3,0.05,0.95,0.9220677633678682,16,0.0,1,0.0,1,0.0,1
7742,max_ml,10,10,1,3,0.05,0.95,0.7342746431102887,7,1.0,1,1.0,1,1.0,1
7743,max_ml,10,10,1,3,0.05,0.95,0.8978131038135475,16,0.0,1,0.0,1,0.0,1
7744,max_ml,10,10,1,3,0.05,0.95,0.9096420311031128,11,0.0,1,0.0,1,0.0,1
7745,max_ml,10,10,1,3,0.05,0.95,0.911857103300062,21,0.0,1,0.0,1,0.0,1
7746,max_ml,10,10,1,3,0.05,0.95,0.8297347518240759,2,1.0,1,1.0,1,1.0,1
7747,max_ml,10,10,1,3,0.05,0.95,0.8937008889650843,10,0.0,1,0.0,1,0.0,1
7748,max_ml,10,10,1,3,0.05,0.95,0.9216848655157536,31,0.0,1,0.0,1,0.0,1
7749,max_ml,10,10,1,3,0.05,0.95,0.7048561819193071,4,1.0,1,1.0,1,1.0,1
7750,max_ml,10,10,1,3,0.05,0.95,0.8364970708005193,9,0.0,1,0.0,1,0.0,1
7751,max_ml,10,10,1,3,0.05,0.95,0.9461832520468618,27,0.0,1,0.0,1,0.0,1
7752,max_ml,10,10,1,3,0.05,0.95,0.7566744884617235,6,1.0,1,1.0,1,1.0,1
7753,max_ml,10,10,1,3,0.05,0.95,0.9376660508143864,7,1.0,1,1.0,1,0.0,0
7754,max_ml,10,10,1,3,0.05,0.95,0.805844858044669,6,1.0,1,1.0,1,1.0,1
7755,max_ml,10,10,1,3,0.05,0.95,0.9048200509617128,14,0.0,1,0.0,1,0.0,1
7756,max_ml,10,10,1,3,0.05,0.95,0.864605366724877,11,0.0,1,0.0,1,0.0,1
7757,max_ml,10,10,1,3,0.05,0.95,0.8694698751922509,5,1.0,1,1.0,1,1.0,1
7758,max_ml,10,10,1,3,0.05,0.95,0.8085789078044539,6,1.0,1,1.0,1,1.0,1
7759,max_ml,10,10,1,3,0.05,0.95,0.920548279976554,28,0.0,1,0.0,1,0.0,1
7760,max_ml,10,10,1,3,0.05,0.95,0.9017128326570312,14,0.0,1,0.0,1,0.0,1
7761,max_ml,10,10,1,3,0.05,0.95,0.9259703093132586,14,1.0,1,1.0,1,1.0,1
7762,max_ml,10,10,1,3,0.05,0.95,0.8304163515204436,5,1.0,1,1.0,1,1.0,1
7763,max_ml,10,10,1,3,0.05,0.95,0.9329557583852908,5,1.0,1,1.0,1,1.0,1
7764,max_ml,10,10,1,3,0.05,0.95,0.9254072934348246,7,1.0,1,1.0,1,1.0,1
7765,max_ml,10,10,1,3,0.05,0.95,0.8492681160554048,9,0.0,1,0.0,1,0.0,1
7766,max_ml,10,10,1,3,0.05,0.95,0.9247530102882006,17,0.0,1,0.0,1,0.0,1
7767,max_ml,10,10,1,3,0.05,0.95,0.9076685672695848,22,0.0,1,0.0,1,0.0,1
7768,max_ml,10,10,1,3,0.05,0.95,0.8836936329925884,9,0.0,1,0.0,1,0.0,1
7769,max_ml,10,10,1,3,0.05,0.95,0.7915660295628365,3,1.0,1,1.0,1,1.0,1
7770,max_ml,10,10,1,3,0.05,0.95,0.9452152222960706,8,0.0,1,0.0,1,0.0,1
7771,max_ml,10,10,1,3,0.05,0.95,0.9347791429009316,14,0.0,1,0.0,1,0.0,1
7772,max_ml,10,10,1,3,0.05,0.95,0.8363928605533751,10,1.0,1,1.0,1,1.0,1
7773,max_ml,10,10,1,3,0.05,0.95,0.7862176416203481,3,1.0,1,1.0,1,1.0,1
7774,max_ml,10,10,1,3,0.05,0.95,0.839305090240719,12,0.0,1,0.0,1,0.0,1
7775,max_ml,10,10,1,3,0.05,0.95,0.854788185912547,8,1.0,1,1.0,1,1.0,1
7776,max_ml,10,10,1,3,0.05,0.95,0.9299143196395644,29,0.0,1,0.0,1,0.0,1
7777,max_ml,10,10,1,3,0.05,0.95,0.859203468857301,4,1.0,1,1.0,1,1.0,1
7778,max_ml,10,10,1,3,0.05,0.95,0.650641238125632,4,1.0,1,1.0,1,1.0,1
7779,max_ml,10,10,1,3,0.05,0.95,0.7948204261314726,11,0.0,1,0.0,1,0.0,1
7780,max_ml,10,10,1,3,0.05,0.95,0.9175736489617536,6,1.0,1,1.0,1,1.0,1
7781,max_ml,10,10,1,3,0.05,0.95,0.7632393514472307,7,1.0,1,1.0,1,1.0,1
7782,max_ml,10,10,1,3,0.05,0.95,0.8576847394637827,25,0.0,1,0.0,1,0.0,1
7783,max_ml,10,10,1,3,0.05,0.95,0.9219825654544808,29,0.0,1,0.0,1,0.0,1
7784,max_ml,10,10,1,3,0.05,0.95,0.9171766946888336,6,0.0,1,0.0,1,0.0,1
7785,max_ml,10,10,1,3,0.05,0.95,0.8141047823464108,7,0.0,1,0.0,1,0.0,1
7786,max_ml,10,10,1,3,0.05,0.95,0.781909575838077,4,1.0,1,1.0,1,1.0,1
7787,max_ml,10,10,1,3,0.05,0.95,0.8849794357082875,7,0.0,0,1.0,1,1.0,1
7788,max_ml,10,10,1,3,0.05,0.95,0.8395206999340659,3,1.0,1,1.0,1,1.0,1
7789,max_ml,10,10,1,3,0.05,0.95,0.9106538393000346,23,0.0,1,0.0,1,0.0,1
7790,max_ml,10,10,1,3,0.05,0.95,0.9341945756312412,10,0.0,1,0.0,1,0.0,1
7791,max_ml,10,10,1,3,0.05,0.95,0.8924251261862358,12,0.0,1,0.0,1,0.0,1
7792,max_ml,10,10,1,3,0.05,0.95,0.8491197806666235,22,0.0,1,0.0,1,0.0,1
7793,max_ml,10,10,1,3,0.05,0.95,0.934006407539004,18,0.0,1,0.0,1,0.0,1
7794,max_ml,10,10,1,3,0.05,0.95,0.9119028679632748,8,0.0,1,0.0,1,0.0,1
7795,max_ml,10,10,1,3,0.05,0.95,0.7724425278471168,4,1.0,1,1.0,1,1.0,1
7796,max_ml,10,10,1,3,0.05,0.95,0.6126033252974874,5,1.0,1,1.0,1,1.0,1
7797,max_ml,10,10,1,3,0.05,0.95,0.7886469721532291,5,1.0,1,1.0,1,1.0,1
7798,max_ml,10,10,1,3,0.05,0.95,0.8747070368482276,11,0.0,1,0.0,1,0.0,1
7799,max_ml,10,10,1,3,0.05,0.95,0.9221702719138544,8,1.0,1,1.0,1,1.0,1
7800,max_ml,10,10,1,3,0.05,0.95,0.904757319888878,22,0.0,1,0.0,1,0.0,1
7801,max_ml,10,10,1,3,0.05,0.95,0.9360482257005888,11,0.0,1,0.0,1,0.0,1
7802,max_ml,10,10,1,3,0.05,0.95,0.7838762140700077,7,0.0,1,0.0,1,0.0,1
7803,max_ml,10,10,1,3,0.05,0.95,0.8901758076744073,19,0.0,1,0.0,1,0.0,1
7804,max_ml,10,10,1,3,0.05,0.95,0.6880353776988923,6,1.0,1,1.0,1,1.0,1
7805,max_ml,10,10,1,3,0.05,0.95,0.8811848277678486,7,1.0,1,1.0,1,1.0,1
7806,max_ml,10,10,1,3,0.05,0.95,0.9077218061032558,8,0.0,1,0.0,1,0.0,1
7807,max_ml,10,10,1,3,0.05,0.95,0.9190022779603964,17,0.0,1,0.0,1,0.0,1
7808,max_ml,10,10,1,3,0.05,0.95,0.9432748364120256,19,0.0,1,0.0,1,0.0,1
7809,max_ml,10,10,1,3,0.05,0.95,0.9458499053765644,12,0.0,0,1.0,1,0.0,0
7810,max_ml,10,10,1,3,0.05,0.95,0.9314934261976188,10,0.0,1,0.0,1,0.0,1
7811,max_ml,10,10,1,3,0.05,0.95,0.6438141125997622,7,1.0,1,1.0,1,1.0,1
7812,max_ml,10,10,1,3,0.05,0.95,0.8469606117682316,11,0.0,0,1.0,1,1.0,1
7813,max_ml,10,10,1,3,0.05,0.95,0.9419749177676908,12,0.0,1,0.0,1,0.0,1
7814,max_ml,10,10,1,3,0.05,0.95,0.932046169720614,13,0.0,1,0.0,1,0.0,1
7815,max_ml,10,10,1,3,0.05,0.95,0.8762243455023058,14,0.0,1,0.0,1,0.0,1
7816,max_ml,10,10,1,3,0.05,0.95,0.8219390380397111,3,1.0,1,1.0,1,1.0,1
7817,max_ml,10,10,1,3,0.05,0.95,0.7755953944636134,3,1.0,1,1.0,1,1.0,1
7818,max_ml,10,10,1,3,0.05,0.95,0.9464321129938325,35,0.0,1,0.0,1,0.0,1
7819,max_ml,10,10,1,3,0.05,0.95,0.7391601859495823,5,1.0,1,1.0,1,1.0,1
7820,max_ml,10,10,1,3,0.05,0.95,0.8489007658559553,7,1.0,1,1.0,1,1.0,1
7821,max_ml,10,10,1,3,0.05,0.95,0.9378133376228334,43,0.0,1,0.0,1,0.0,1
7822,max_ml,10,10,1,3,0.05,0.95,0.8108199522703515,3,1.0,1,1.0,1,1.0,1
7823,max_ml,10,10,1,3,0.05,0.95,0.9165446242528044,4,1.0,1,1.0,1,1.0,1
7824,max_ml,10,10,1,3,0.05,0.95,0.7376883168512876,5,1.0,1,1.0,1,1.0,1
7825,max_ml,10,10,1,3,0.05,0.95,0.9202820016375258,43,0.0,1,0.0,1,0.0,1
7826,max_ml,10,10,1,3,0.05,0.95,0.914199944194874,11,0.0,1,0.0,1,0.0,1
7827,max_ml,10,10,1,3,0.05,0.95,0.9097420055249328,11,0.0,1,0.0,1,0.0,1
7828,max_ml,10,10,1,3,0.05,0.95,0.8707935694395245,8,0.0,0,1.0,1,1.0,1
7829,max_ml,10,10,1,3,0.05,0.95,0.9462133623025224,11,1.0,1,1.0,1,1.0,1
7830,max_ml,10,10,1,3,0.05,0.95,0.916751043283644,7,0.0,1,0.0,1,0.0,1
7831,max_ml,10,10,1,3,0.05,0.95,0.9043949763429636,11,0.0,1,0.0,1,0.0,1
7832,max_ml,10,10,1,3,0.05,0.95,0.9294024826754308,15,0.0,1,0.0,1,0.0,1
7833,max_ml,10,10,1,3,0.05,0.95,0.9430386442463364,4,1.0,1,1.0,1,1.0,1
7834,max_ml,10,10,1,3,0.05,0.95,0.899443312338359,43,0.0,1,0.0,1,0.0,1
7835,max_ml,10,10,1,3,0.05,0.95,0.8722381272918154,19,0.0,1,0.0,1,0.0,1
7836,max_ml,10,10,1,3,0.05,0.95,0.9249930264957466,3,1.0,1,1.0,1,1.0,1
7837,max_ml,10,10,1,3,0.05,0.95,0.94015415400455,43,0.0,1,0.0,1,0.0,1
7838,max_ml,10,10,1,3,0.05,0.95,0.9394872602090902,9,0.0,1,0.0,1,0.0,1
7839,max_ml,10,10,1,3,0.05,0.95,0.8608448660612843,7,1.0,1,1.0,1,1.0,1
7840,max_ml,10,10,1,3,0.05,0.95,0.948970115706852,37,0.0,1,0.0,1,0.0,1
7841,max_ml,10,10,1,3,0.05,0.95,0.897817108277179,26,0.0,1,0.0,1,0.0,1
7842,max_ml,10,10,1,3,0.05,0.95,0.9370520431104976,43,0.0,1,0.0,1,0.0,1
7843,max_ml,10,10,1,3,0.05,0.95,0.7959870338770559,4,1.0,1,1.0,1,1.0,1
7844,max_ml,10,10,1,3,0.05,0.95,0.6139237949245251,3,1.0,1,1.0,1,1.0,1
7845,max_ml,10,10,1,3,0.05,0.95,0.795759232807911,6,1.0,1,1.0,1,1.0,1
7846,max_ml,10,10,1,3,0.05,0.95,0.786942164436913,7,1.0,1,1.0,1,1.0,1
7847,max_ml,10,10,1,3,0.05,0.95,0.8644125200184956,10,0.0,1,0.0,1,0.0,1
7848,max_ml,10,10,1,3,0.05,0.95,0.8733714725515156,10,0.0,1,0.0,1,0.0,1
7849,max_ml,10,10,1,3,0.05,0.95,0.9383886141006788,83,0.0,1,0.0,1,0.0,1
7850,max_ml,10,10,1,3,0.05,0.95,0.8167150604830324,16,0.0,1,0.0,1,0.0,1
7851,max_ml,10,10,1,3,0.05,0.95,0.9333215756408076,5,1.0,1,1.0,1,1.0,1
7852,max_ml,10,10,1,3,0.05,0.95,0.846494660785291,4,1.0,1,1.0,1,1.0,1
7853,max_ml,10,10,1,3,0.05,0.95,0.9448950178700742,19,0.0,1,0.0,1,0.0,1
7854,max_ml,10,10,1,3,0.05,0.95,0.8577493828388935,11,0.0,1,0.0,1,0.0,1
7855,max_ml,10,10,1,3,0.05,0.95,0.922028979123503,18,0.0,1,0.0,1,0.0,1
7856,max_ml,10,10,1,3,0.05,0.95,0.8510934278781237,6,1.0,1,1.0,1,1.0,1
7857,max_ml,10,10,1,3,0.05,0.95,0.7777630049507844,13,1.0,1,1.0,1,0.0,0
7858,max_ml,10,10,1,3,0.05,0.95,0.7546299342646013,8,0.0,0,1.0,1,0.0,0
7859,max_ml,10,10,1,3,0.05,0.95,0.8532985471087815,5,1.0,1,1.0,1,1.0,1
7860,max_ml,10,10,1,3,0.05,0.95,0.9119083245819758,24,0.0,1,0.0,1,0.0,1
7861,max_ml,10,10,1,3,0.05,0.95,0.9439887612398772,4,1.0,1,1.0,1,1.0,1
7862,max_ml,10,10,1,3,0.05,0.95,0.9496068410867852,11,0.0,1,0.0,1,0.0,1
7863,max_ml,10,10,1,3,0.05,0.95,0.8922970507604908,12,0.0,1,0.0,1,0.0,1
7864,max_ml,10,10,1,3,0.05,0.95,0.8418386550691057,6,1.0,1,1.0,1,0.0,0
7865,max_ml,10,10,1,3,0.05,0.95,0.927672607338951,5,1.0,1,1.0,1,1.0,1
7866,max_ml,10,10,1,3,0.05,0.95,0.854287714340477,15,0.0,1,0.0,1,0.0,1
7867,max_ml,10,10,1,3,0.05,0.95,0.7913301114156911,11,0.0,1,0.0,1,0.0,1
7868,max_ml,10,10,1,3,0.05,0.95,0.9259767505512004,7,1.0,1,1.0,1,1.0,1
7869,max_ml,10,10,1,3,0.05,0.95,0.9444293728181292,6,1.0,1,1.0,1,1.0,1
7870,max_ml,10,10,1,3,0.05,0.95,0.7647224598688744,4,1.0,1,1.0,1,1.0,1
7871,max_ml,10,10,1,3,0.05,0.95,0.7466615892250905,7,1.0,1,1.0,1,1.0,1
7872,max_ml,10,10,1,3,0.05,0.95,0.8282499872258249,7,1.0,1,1.0,1,1.0,1
7873,max_ml,10,10,1,3,0.05,0.95,0.7806761440180264,5,1.0,1,1.0,1,1.0,1
7874,max_ml,10,10,1,3,0.05,0.95,0.7945153688770834,7,1.0,1,1.0,1,1.0,1
7875,max_ml,10,10,1,3,0.05,0.95,0.930137371766158,35,0.0,1,0.0,1,0.0,1
7876,max_ml,10,10,1,3,0.05,0.95,0.9328759088629855,26,0.0,1,0.0,1,0.0,1
7877,max_ml,10,10,1,3,0.05,0.95,0.8925345697769663,7,0.0,1,0.0,1,0.0,1
7878,max_ml,10,10,1,3,0.05,0.95,0.7547278529156912,4,1.0,1,1.0,1,1.0,1
7879,max_ml,10,10,1,3,0.05,0.95,0.94743767511148,8,1.0,1,1.0,1,0.0,0
7880,max_ml,10,10,1,3,0.05,0.95,0.9128072996609524,10,0.0,1,0.0,1,0.0,1
7881,max_ml,10,10,1,3,0.05,0.95,0.7204429740599732,5,1.0,1,1.0,1,1.0,1
7882,max_ml,10,10,1,3,0.05,0.95,0.8668457998426252,22,0.0,1,0.0,1,0.0,1
7883,max_ml,10,10,1,3,0.05,0.95,0.9036152380798048,12,0.0,1,0.0,1,0.0,1
7884,max_ml,10,10,1,3,0.05,0.95,0.8253081341102793,5,1.0,1,1.0,1,1.0,1
7885,max_ml,10,10,1,3,0.05,0.95,0.8824414719827147,8,1.0,1,1.0,1,0.0,0
7886,max_ml,10,10,1,3,0.05,0.95,0.8574406516593074,5,1.0,1,1.0,1,1.0,1
7887,max_ml,10,10,1,3,0.05,0.95,0.9254988487357038,39,0.0,1,0.0,1,0.0,1
7888,max_ml,10,10,1,3,0.05,0.95,0.9442732607994938,10,0.0,1,0.0,1,0.0,1
7889,max_ml,10,10,1,3,0.05,0.95,0.8777715532156523,5,1.0,1,1.0,1,1.0,1
7890,max_ml,10,10,1,3,0.05,0.95,0.9048903327744248,6,1.0,1,1.0,1,0.0,0
7891,max_ml,10,10,1,3,0.05,0.95,0.8417031514248756,7,0.0,1,0.0,1,0.0,1
7892,max_ml,10,10,1,3,0.05,0.95,0.9133332392016492,15,0.0,1,0.0,1,0.0,1
7893,max_ml,10,10,1,3,0.05,0.95,0.7541331806369328,11,0.0,1,0.0,1,0.0,1
7894,max_ml,10,10,1,3,0.05,0.95,0.8502093008512231,39,0.0,1,0.0,1,0.0,1
7895,max_ml,10,10,1,3,0.05,0.95,0.9196853139912996,16,0.0,1,0.0,1,0.0,1
7896,max_ml,10,10,1,3,0.05,0.95,0.8438544474417734,11,0.0,1,0.0,1,0.0,1
7897,max_ml,10,10,1,3,0.05,0.95,0.6600575012996721,3,1.0,1,1.0,1,1.0,1
7898,max_ml,10,10,1,3,0.05,0.95,0.8437561387023749,34,0.0,1,0.0,1,0.0,1
7899,max_ml,10,10,1,3,0.05,0.95,0.8206098422370387,7,1.0,1,1.0,1,1.0,1
7900,max_ml,10,10,1,3,0.05,0.95,0.7884721186165619,19,0.0,1,0.0,1,0.0,1
7901,max_ml,10,10,1,3,0.05,0.95,0.9191001033924688,11,1.0,1,1.0,1,1.0,1
7902,max_ml,10,10,1,3,0.05,0.95,0.8908406053724599,5,1.0,1,1.0,1,1.0,1
7903,max_ml,10,10,1,3,0.05,0.95,0.8117709535704439,21,0.0,1,0.0,1,0.0,1
7904,max_ml,10,10,1,3,0.05,0.95,0.9484944398697228,29,0.0,1,0.0,1,0.0,1
7905,max_ml,10,10,1,3,0.05,0.95,0.9278811793840926,33,0.0,1,0.0,1,0.0,1
7906,max_ml,10,10,1,3,0.05,0.95,0.8760680809804835,7,0.0,1,0.0,1,0.0,1
7907,max_ml,10,10,1,3,0.05,0.95,0.9450104663472492,6,1.0,1,1.0,1,1.0,1
7908,max_ml,10,10,1,3,0.05,0.95,0.8777865061645055,42,0.0,1,0.0,1,0.0,1
7909,max_ml,10,10,1,3,0.05,0.95,0.8580191548991376,7,0.0,1,0.0,1,0.0,1
7910,max_ml,10,10,1,3,0.05,0.95,0.9210165356623704,6,1.0,1,1.0,1,1.0,1
7911,max_ml,10,10,1,3,0.05,0.95,0.9386708452009416,8,1.0,1,1.0,1,1.0,1
7912,max_ml,10,10,1,3,0.05,0.95,0.9436480326128605,9,0.0,1,0.0,1,0.0,1
7913,max_ml,10,10,1,3,0.05,0.95,0.9117436727914724,5,1.0,1,1.0,1,1.0,1
7914,max_ml,10,10,1,3,0.05,0.95,0.8356788852721763,4,1.0,1,1.0,1,1.0,1
7915,max_ml,10,10,1,3,0.05,0.95,0.8756057703112051,5,1.0,1,1.0,1,1.0,1
7916,max_ml,10,10,1,3,0.05,0.95,0.8896045479683824,6,1.0,1,0.0,0,0.0,0
7917,max_ml,10,10,1,3,0.05,0.95,0.8092902929037117,5,1.0,1,1.0,1,1.0,1
7918,max_ml,10,10,1,3,0.05,0.95,0.7959900629596224,10,0.0,1,0.0,1,0.0,1
7919,max_ml,10,10,1,3,0.05,0.95,0.8800807074371891,5,1.0,1,1.0,1,1.0,1
7920,max_ml,10,10,1,3,0.05,0.95,0.944902816945625,5,1.0,1,1.0,1,1.0,1
7921,max_ml,10,10,1,3,0.05,0.95,0.9187026276142845,6,1.0,1,1.0,1,1.0,1
7922,max_ml,10,10,1,3,0.05,0.95,0.9235526106334204,42,0.0,1,0.0,1,0.0,1
7923,max_ml,10,10,1,3,0.05,0.95,0.7642085607074627,7,1.0,1,1.0,1,1.0,1
7924,max_ml,10,10,1,3,0.05,0.95,0.9058189487611984,8,1.0,1,1.0,1,1.0,1
7925,max_ml,10,10,1,3,0.05,0.95,0.8698009452846435,16,0.0,0,0.0,0,1.0,1
7926,max_ml,10,10,1,3,0.05,0.95,0.903451690393838,21,0.0,1,0.0,1,0.0,1
7927,max_ml,10,10,1,3,0.05,0.95,0.8219269422500755,6,1.0,1,1.0,1,1.0,1
7928,max_ml,10,10,1,3,0.05,0.95,0.9409265468657824,43,0.0,1,0.0,1,0.0,1
7929,max_ml,10,10,1,3,0.05,0.95,0.8727647014228885,21,0.0,1,0.0,1,0.0,1
7930,max_ml,10,10,1,3,0.05,0.95,0.9481024010081236,14,0.0,1,0.0,1,0.0,1
7931,max_ml,10,10,1,3,0.05,0.95,0.9309998228330348,28,0.0,1,0.0,1,0.0,1
7932,max_ml,10,10,1,3,0.05,0.95,0.8156288053707471,5,1.0,1,1.0,1,1.0,1
7933,max_ml,10,10,1,3,0.05,0.95,0.8493778160555145,7,0.0,0,0.0,0,1.0,1
7934,max_ml,10,10,1,3,0.05,0.95,0.8922171688202423,29,0.0,1,0.0,1,0.0,1
7935,max_ml,10,10,1,3,0.05,0.95,0.8293573020077639,7,1.0,1,1.0,1,1.0,1
7936,max_ml,10,10,1,3,0.05,0.95,0.9367362684523796,11,0.0,1,0.0,1,0.0,1
7937,max_ml,10,10,1,3,0.05,0.95,0.9440494211375275,24,0.0,1,0.0,1,0.0,1
7938,max_ml,10,10,1,3,0.05,0.95,0.7864027601555408,3,1.0,1,1.0,1,1.0,1
7939,max_ml,10,10,1,3,0.05,0.95,0.8759901607053544,14,1.0,1,1.0,1,1.0,1
7940,max_ml,10,10,1,3,0.05,0.95,0.7440675981821901,4,1.0,1,1.0,1,1.0,1
7941,max_ml,10,10,1,3,0.05,0.95,0.8672749908044308,29,0.0,1,0.0,1,0.0,1
7942,max_ml,10,10,1,3,0.05,0.95,0.9018209399443392,8,0.0,1,0.0,1,0.0,1
7943,max_ml,10,10,1,3,0.05,0.95,0.924972956431446,8,1.0,1,1.0,1,1.0,1
7944,max_ml,10,10,1,3,0.05,0.95,0.7009291483491474,3,1.0,1,1.0,1,1.0,1
7945,max_ml,10,10,1,3,0.05,0.95,0.8964496218789869,12,0.0,1,0.0,1,0.0,1
7946,max_ml,10,10,1,3,0.05,0.95,0.8961222798366186,42,0.0,1,0.0,1,0.0,1
7947,max_ml,10,10,1,3,0.05,0.95,0.9067919915874544,32,0.0,1,0.0,1,0.0,1
7948,max_ml,10,10,1,3,0.05,0.95,0.899330328615023,20,0.0,1,0.0,1,0.0,1
7949,max_ml,10,10,1,3,0.05,0.95,0.816762783473853,6,1.0,1,0.0,0,0.0,0
7950,max_ml,10,10,1,3,0.05,0.95,0.828356833516127,13,0.0,1,0.0,1,0.0,1
7951,max_ml,10,10,1,3,0.05,0.95,0.9069090696794236,6,0.0,0,1.0,1,0.0,0
7952,max_ml,10,10,1,3,0.05,0.95,0.7963136085995889,4,1.0,1,1.0,1,1.0,1
7953,max_ml,10,10,1,3,0.05,0.95,0.8663234282589115,20,0.0,1,0.0,1,0.0,1
7954,max_ml,10,10,1,3,0.05,0.95,0.9240806134025668,14,0.0,1,0.0,1,0.0,1
7955,max_ml,10,10,1,3,0.05,0.95,0.9214914988234996,16,0.0,1,0.0,1,0.0,1
7956,max_ml,10,10,1,3,0.05,0.95,0.946345394460088,12,0.0,1,0.0,1,0.0,1
7957,max_ml,10,10,1,3,0.05,0.95,0.9120030285009127,13,0.0,1,0.0,1,0.0,1
7958,max_ml,10,10,1,3,0.05,0.95,0.9286459801398764,31,0.0,1,0.0,1,0.0,1
7959,max_ml,10,10,1,3,0.05,0.95,0.893554206417603,43,0.0,1,0.0,1,0.0,1
7960,max_ml,10,10,1,3,0.05,0.95,0.9021252983596042,12,0.0,1,0.0,1,0.0,1
7961,max_ml,10,10,1,3,0.05,0.95,0.9382176333603712,4,1.0,1,1.0,1,1.0,1
7962,max_ml,10,10,1,3,0.05,0.95,0.8914762188565445,10,1.0,1,1.0,1,1.0,1
7963,max_ml,10,10,1,3,0.05,0.95,0.944449633048098,15,0.0,1,0.0,1,0.0,1
7964,max_ml,10,10,1,3,0.05,0.95,0.8948013496035505,7,0.0,1,0.0,1,0.0,1
7965,max_ml,10,10,1,3,0.05,0.95,0.869245482707888,5,1.0,1,1.0,1,1.0,1
7966,max_ml,10,10,1,3,0.05,0.95,0.8413177987120317,7,1.0,1,1.0,1,1.0,1
7967,max_ml,10,10,1,3,0.05,0.95,0.8576551622308088,8,0.0,1,0.0,1,0.0,1
7968,max_ml,10,10,1,3,0.05,0.95,0.9441806665751706,8,0.0,0,0.0,0,1.0,1
7969,max_ml,10,10,1,3,0.05,0.95,0.8786361414410871,9,0.0,1,0.0,1,0.0,1
7970,max_ml,10,10,1,3,0.05,0.95,0.9453586246426252,63,0.0,1,0.0,1,0.0,1
7971,max_ml,10,10,1,3,0.05,0.95,0.8007758480053965,7,0.0,1,0.0,1,0.0,1
7972,max_ml,10,10,1,3,0.05,0.95,0.8912024893070908,14,0.0,1,0.0,1,0.0,1
7973,max_ml,10,10,1,3,0.05,0.95,0.936484381853861,11,1.0,1,1.0,1,1.0,1
7974,max_ml,10,10,1,3,0.05,0.95,0.8862757635025604,3,1.0,1,1.0,1,1.0,1
7975,max_ml,10,10,1,3,0.05,0.95,0.9298717777164266,45,0.0,1,0.0,1,0.0,1
7976,max_ml,10,10,1,3,0.05,0.95,0.8760853925331112,10,0.0,1,0.0,1,0.0,1
7977,max_ml,10,10,1,3,0.05,0.95,0.8839641710075439,11,0.0,1,0.0,1,0.0,1
7978,max_ml,10,10,1,3,0.05,0.95,0.7119854967213881,6,1.0,1,1.0,1,1.0,1
7979,max_ml,10,10,1,3,0.05,0.95,0.8369670914954207,15,0.0,1,0.0,1,0.0,1
7980,max_ml,10,10,1,3,0.05,0.95,0.9076307593203236,7,1.0,1,1.0,1,1.0,1
7981,max_ml,10,10,1,3,0.05,0.95,0.8728274846702595,5,1.0,1,1.0,1,1.0,1
7982,max_ml,10,10,1,3,0.05,0.95,0.9010448335270403,8,1.0,1,1.0,1,1.0,1
7983,max_ml,10,10,1,3,0.05,0.95,0.7376042794483305,2,1.0,1,1.0,1,1.0,1
7984,max_ml,10,10,1,3,0.05,0.95,0.8982790980123918,14,0.0,1,0.0,1,0.0,1
7985,max_ml,10,10,1,3,0.05,0.95,0.9202554213557136,8,1.0,1,1.0,1,1.0,1
7986,max_ml,10,10,1,3,0.05,0.95,0.8841786469411789,5,1.0,1,1.0,1,1.0,1
7987,max_ml,10,10,1,3,0.05,0.95,0.8736592534459584,25,0.0,1,0.0,1,0.0,1
7988,max_ml,10,10,1,3,0.05,0.95,0.9179344589927924,9,0.0,1,0.0,1,0.0,1
7989,max_ml,10,10,1,3,0.05,0.95,0.9242718253765192,10,0.0,1,0.0,1,0.0,1
7990,max_ml,10,10,1,3,0.05,0.95,0.927759335940076,9,0.0,0,1.0,1,1.0,1
7991,max_ml,10,10,1,3,0.05,0.95,0.8124034679695268,7,0.0,1,0.0,1,0.0,1
7992,max_ml,10,10,1,3,0.05,0.95,0.8320971906641845,7,0.0,1,0.0,1,0.0,1
7993,max_ml,10,10,1,3,0.05,0.95,0.9146374043415156,24,0.0,1,0.0,1,0.0,1
7994,max_ml,10,10,1,3,0.05,0.95,0.940667136336321,23,0.0,1,0.0,1,0.0,1
7995,max_ml,10,10,1,3,0.05,0.95,0.915741324935864,24,0.0,1,0.0,1,0.0,1
7996,max_ml,10,10,1,3,0.05,0.95,0.9319800969336368,13,0.0,1,0.0,1,0.0,1
7997,max_ml,10,10,1,3,0.05,0.95,0.8051819522836626,8,1.0,1,1.0,1,1.0,1
7998,max_ml,10,10,1,3,0.05,0.95,0.8618110074542833,14,0.0,1,0.0,1,0.0,1
7999,max_ml,10,10,1,3,0.05,0.95,0.829744846532627,8,1.0,1,1.0,1,1.0,1
8000,max_ml,10,10,1,3,0.05,0.95,0.92011154484211,55,0.0,1,0.0,1,0.0,1
8001,max_ml,10,10,1,3,0.05,0.95,0.8437152301472373,11,0.0,0,0.0,0,1.0,1
8002,max_ml,10,10,1,3,0.05,0.95,0.8608265817722227,23,0.0,1,0.0,1,0.0,1
8003,max_ml,10,10,1,3,0.05,0.95,0.8653961964687467,6,1.0,1,1.0,1,1.0,1
8004,max_ml,10,10,1,3,0.05,0.95,0.7610381685630125,9,1.0,1,1.0,1,1.0,1
8005,max_ml,10,10,1,3,0.05,0.95,0.8287970017458157,5,1.0,1,1.0,1,1.0,1
8006,max_ml,10,10,1,3,0.05,0.95,0.8980252262489323,14,0.0,1,0.0,1,0.0,1
8007,max_ml,10,10,1,3,0.05,0.95,0.926780411686666,26,0.0,1,0.0,1,0.0,1
8008,max_ml,10,10,1,3,0.05,0.95,0.8623991884866536,17,0.0,1,0.0,1,0.0,1
8009,max_ml,10,10,1,3,0.05,0.95,0.7949806484143385,9,0.0,1,0.0,1,0.0,1
8010,max_ml,10,10,1,3,0.05,0.95,0.9307632715007452,7,0.0,1,0.0,1,0.0,1
8011,max_ml,10,10,1,3,0.05,0.95,0.7507930662758034,5,1.0,1,1.0,1,1.0,1
8012,max_ml,10,10,1,3,0.05,0.95,0.916310988704457,12,0.0,1,0.0,1,0.0,1
8013,max_ml,10,10,1,3,0.05,0.95,0.8731964324281333,5,1.0,1,1.0,1,1.0,1
8014,max_ml,10,10,1,3,0.05,0.95,0.6402202793776725,7,1.0,1,1.0,1,1.0,1
8015,max_ml,10,10,1,3,0.05,0.95,0.8815403927434874,11,0.0,1,0.0,1,0.0,1
8016,max_ml,10,10,1,3,0.05,0.95,0.8946122352980495,18,0.0,1,0.0,1,0.0,1
8017,max_ml,10,10,1,3,0.05,0.95,0.8075647419881236,9,0.0,1,0.0,1,0.0,1
8018,max_ml,10,10,1,3,0.05,0.95,0.7317637065887387,4,1.0,1,1.0,1,1.0,1
8019,max_ml,10,10,1,3,0.05,0.95,0.919649521154002,21,0.0,1,0.0,1,0.0,1
8020,max_ml,10,10,1,3,0.05,0.95,0.8724745553147614,4,1.0,1,1.0,1,1.0,1
8021,max_ml,10,10,1,3,0.05,0.95,0.8925786589279764,7,1.0,1,1.0,1,1.0,1
8022,max_ml,10,10,1,3,0.05,0.95,0.8370991601206152,8,1.0,1,1.0,1,1.0,1
8023,max_ml,10,10,1,3,0.05,0.95,0.7054295285954536,8,1.0,1,1.0,1,1.0,1
8024,max_ml,10,10,1,3,0.05,0.95,0.9251842902872358,32,0.0,1,0.0,1,0.0,1
8025,max_ml,10,10,1,3,0.05,0.95,0.917811338429514,12,0.0,1,0.0,1,0.0,1
8026,max_ml,10,10,1,3,0.05,0.95,0.9019750265663948,12,0.0,1,0.0,1,0.0,1
8027,max_ml,10,10,1,3,0.05,0.95,0.9305472469610144,9,1.0,1,1.0,1,1.0,1
8028,max_ml,10,10,1,3,0.05,0.95,0.7450487124963545,3,1.0,1,1.0,1,1.0,1
8029,max_ml,10,10,1,3,0.05,0.95,0.9447363976047104,29,0.0,1,0.0,1,0.0,1
8030,max_ml,10,10,1,3,0.05,0.95,0.7753877188141596,6,1.0,1,1.0,1,1.0,1
8031,max_ml,10,10,1,3,0.05,0.95,0.9128913383165678,8,1.0,1,1.0,1,1.0,1
8032,max_ml,10,10,1,3,0.05,0.95,0.8867885897826253,8,0.0,1,0.0,1,0.0,1
8033,max_ml,10,10,1,3,0.05,0.95,0.8546188326145552,5,1.0,1,1.0,1,1.0,1
8034,max_ml,10,10,1,3,0.05,0.95,0.8818498333687698,5,1.0,1,1.0,1,1.0,1
8035,max_ml,10,10,1,3,0.05,0.95,0.8696016066962838,19,0.0,1,0.0,1,0.0,1
8036,max_ml,10,10,1,3,0.05,0.95,0.9237625030737024,15,0.0,1,0.0,1,0.0,1
8037,max_ml,10,10,1,3,0.05,0.95,0.83737237416223,4,1.0,1,1.0,1,1.0,1
8038,max_ml,10,10,1,3,0.05,0.95,0.8611697587939048,4,1.0,1,1.0,1,1.0,1
8039,max_ml,10,10,1,3,0.05,0.95,0.8528204008905381,2,1.0,1,1.0,1,1.0,1
8040,max_ml,10,10,1,3,0.05,0.95,0.8980496577227124,9,0.0,1,0.0,1,0.0,1
8041,max_ml,10,10,1,3,0.05,0.95,0.9451314770271037,11,0.0,1,0.0,1,0.0,1
8042,max_ml,10,10,1,3,0.05,0.95,0.8605170149614079,11,1.0,1,1.0,1,1.0,1
8043,max_ml,10,10,1,3,0.05,0.95,0.911348429045407,17,0.0,1,0.0,1,0.0,1
8044,max_ml,10,10,1,3,0.05,0.95,0.8104701463133556,10,1.0,1,1.0,1,1.0,1
8045,max_ml,10,10,1,3,0.05,0.95,0.8269171355875474,4,1.0,1,1.0,1,1.0,1
8046,max_ml,10,10,1,3,0.05,0.95,0.8552171116993023,17,0.0,1,0.0,1,0.0,1
8047,max_ml,10,10,1,3,0.05,0.95,0.9173096448370724,17,0.0,1,0.0,1,0.0,1
8048,max_ml,10,10,1,3,0.05,0.95,0.8647635063478867,4,1.0,1,1.0,1,1.0,1
8049,max_ml,10,10,1,3,0.05,0.95,0.9182114148972366,8,1.0,1,0.0,0,0.0,0
8050,max_ml,10,10,1,3,0.05,0.95,0.8354986669707545,14,1.0,1,1.0,1,1.0,1
8051,max_ml,10,10,1,3,0.05,0.95,0.8951120998812321,10,1.0,1,1.0,1,1.0,1
8052,max_ml,10,10,1,3,0.05,0.95,0.8563370870490704,5,1.0,1,1.0,1,1.0,1
8053,max_ml,10,10,1,3,0.05,0.95,0.930428664353394,17,0.0,1,0.0,1,0.0,1
8054,max_ml,10,10,1,3,0.05,0.95,0.7318776301508431,9,1.0,1,1.0,1,1.0,1
8055,max_ml,10,10,1,3,0.05,0.95,0.9227367594628006,16,0.0,1,0.0,1,0.0,1
8056,max_ml,10,10,1,3,0.05,0.95,0.9392848022658838,37,0.0,1,0.0,1,0.0,1
8057,max_ml,10,10,1,3,0.05,0.95,0.8289413320724576,4,1.0,1,1.0,1,1.0,1
8058,max_ml,10,10,1,3,0.05,0.95,0.8717984356265868,21,0.0,1,0.0,1,0.0,1
8059,max_ml,10,10,1,3,0.05,0.95,0.7797402119822459,11,1.0,1,1.0,1,1.0,1
8060,max_ml,10,10,1,3,0.05,0.95,0.8656461983455878,5,1.0,1,1.0,1,1.0,1
8061,max_ml,10,10,1,3,0.05,0.95,0.8726320209361397,28,0.0,1,0.0,1,0.0,1
8062,max_ml,10,10,1,3,0.05,0.95,0.9131041103314036,18,0.0,1,0.0,1,0.0,1
8063,max_ml,10,10,1,3,0.05,0.95,0.7672102119256683,3,1.0,1,1.0,1,1.0,1
8064,max_ml,10,10,1,3,0.05,0.95,0.9418632421286408,5,1.0,1,1.0,1,1.0,1
8065,max_ml,10,10,1,3,0.05,0.95,0.8309452327200102,5,1.0,1,1.0,1,1.0,1
8066,max_ml,10,10,1,3,0.05,0.95,0.9480310756144532,4,1.0,1,1.0,1,1.0,1
8067,max_ml,10,10,1,3,0.05,0.95,0.8994620785725865,13,0.0,1,0.0,1,0.0,1
8068,max_ml,10,10,1,3,0.05,0.95,0.8040653351855908,4,1.0,1,1.0,1,1.0,1
8069,max_ml,10,10,1,3,0.05,0.95,0.8693140407115073,18,0.0,1,0.0,1,0.0,1
8070,max_ml,10,10,1,3,0.05,0.95,0.933207072079792,15,0.0,1,0.0,1,0.0,1
8071,max_ml,10,10,1,3,0.05,0.95,0.9427534618667608,25,0.0,1,0.0,1,0.0,1
8072,max_ml,10,10,1,3,0.05,0.95,0.7819157497271395,23,0.0,1,0.0,1,0.0,1
8073,max_ml,10,10,1,3,0.05,0.95,0.8010764375697025,8,1.0,1,1.0,1,1.0,1
8074,max_ml,10,10,1,3,0.05,0.95,0.8784874812712866,10,0.0,1,0.0,1,0.0,1
8075,max_ml,10,10,1,3,0.05,0.95,0.947167089299592,36,0.0,1,0.0,1,0.0,1
8076,max_ml,10,10,1,3,0.05,0.95,0.8843220317191297,8,1.0,1,1.0,1,1.0,1
8077,max_ml,10,10,1,3,0.05,0.95,0.9469254207651,14,0.0,1,0.0,1,0.0,1
8078,max_ml,10,10,1,3,0.05,0.95,0.8867613076276404,30,0.0,1,0.0,1,0.0,1
8079,max_ml,10,10,1,3,0.05,0.95,0.8269736725030526,7,1.0,1,1.0,1,1.0,1
8080,max_ml,10,10,1,3,0.05,0.95,0.8329612291101792,10,0.0,1,0.0,1,0.0,1
8081,max_ml,10,10,1,3,0.05,0.95,0.9346715947895756,12,0.0,1,0.0,1,0.0,1
8082,max_ml,10,10,1,3,0.05,0.95,0.73698983567691,4,1.0,1,1.0,1,1.0,1
8083,max_ml,10,10,1,3,0.05,0.95,0.9170551284417108,5,1.0,1,1.0,1,1.0,1
8084,max_ml,10,10,1,3,0.05,0.95,0.944380399245581,11,0.0,0,1.0,1,1.0,1
8085,max_ml,10,10,1,3,0.05,0.95,0.9042803442337944,3,1.0,1,1.0,1,1.0,1
8086,max_ml,10,10,1,3,0.05,0.95,0.8873255116951159,6,1.0,1,1.0,1,1.0,1
8087,max_ml,10,10,1,3,0.05,0.95,0.9250028755475878,46,0.0,1,0.0,1,0.0,1
8088,max_ml,10,10,1,3,0.05,0.95,0.906903180061907,7,1.0,1,1.0,1,1.0,1
8089,max_ml,10,10,1,3,0.05,0.95,0.8899781881498809,4,1.0,1,1.0,1,1.0,1
8090,max_ml,10,10,1,3,0.05,0.95,0.8760356236855343,22,0.0,1,0.0,1,0.0,1
8091,max_ml,10,10,1,3,0.05,0.95,0.9067507645929204,7,1.0,1,1.0,1,0.0,0
8092,max_ml,10,10,1,3,0.05,0.95,0.905348635575569,14,0.0,1,0.0,1,0.0,1
8093,max_ml,10,10,1,3,0.05,0.95,0.8480694786645161,15,1.0,1,1.0,1,1.0,1
8094,max_ml,10,10,1,3,0.05,0.95,0.9233734780425265,11,0.0,1,0.0,1,0.0,1
8095,max_ml,10,10,1,3,0.05,0.95,0.9190853665966688,13,0.0,1,0.0,1,0.0,1
8096,max_ml,10,10,1,3,0.05,0.95,0.9075105736909848,5,1.0,1,1.0,1,1.0,1
8097,max_ml,10,10,1,3,0.05,0.95,0.8241205551961813,11,0.0,1,0.0,1,0.0,1
8098,max_ml,10,10,1,3,0.05,0.95,0.9202303010658772,9,0.0,1,0.0,1,0.0,1
8099,max_ml,10,10,1,3,0.05,0.95,0.7047992564402973,4,1.0,1,1.0,1,1.0,1
8100,max_ml,10,10,1,3,0.05,0.95,0.8124304727058427,11,0.0,0,0.0,0,1.0,1
8101,max_ml,10,10,1,3,0.05,0.95,0.9420222340464892,14,0.0,1,0.0,1,0.0,1
8102,max_ml,10,10,1,3,0.05,0.95,0.9163648601690884,49,0.0,1,0.0,1,0.0,1
8103,max_ml,10,10,1,3,0.05,0.95,0.9344561512145672,4,1.0,1,1.0,1,1.0,1
8104,max_ml,10,10,1,3,0.05,0.95,0.8764590582929689,12,1.0,1,1.0,1,1.0,1
8105,max_ml,10,10,1,3,0.05,0.95,0.8914164239881459,7,1.0,1,1.0,1,0.0,0
8106,max_ml,10,10,1,3,0.05,0.95,0.779257868808991,7,0.0,1,0.0,1,0.0,1
8107,max_ml,10,10,1,3,0.05,0.95,0.9300514991099168,10,0.0,0,0.0,0,1.0,1
8108,max_ml,10,10,1,3,0.05,0.95,0.9343448301781888,21,0.0,1,0.0,1,0.0,1
8109,max_ml,10,10,1,3,0.05,0.95,0.921395881048324,10,0.0,0,1.0,1,1.0,1
8110,max_ml,10,10,1,3,0.05,0.95,0.8955027179424366,22,0.0,1,0.0,1,0.0,1
8111,max_ml,10,10,1,3,0.05,0.95,0.9293631040140016,21,0.0,1,0.0,1,0.0,1
8112,max_ml,10,10,1,3,0.05,0.95,0.8883864729085686,8,0.0,1,0.0,1,0.0,1
8113,max_ml,10,10,1,3,0.05,0.95,0.9087260759794988,7,1.0,1,1.0,1,1.0,1
8114,max_ml,10,10,1,3,0.05,0.95,0.8742170262207718,13,0.0,1,0.0,1,0.0,1
8115,max_ml,10,10,1,3,0.05,0.95,0.7077334071200329,5,1.0,1,1.0,1,1.0,1
8116,max_ml,10,10,1,3,0.05,0.95,0.8245428281075856,5,1.0,1,1.0,1,1.0,1
8117,max_ml,10,10,1,3,0.05,0.95,0.9411349409775748,18,0.0,1,0.0,1,0.0,1
8118,max_ml,10,10,1,3,0.05,0.95,0.8701275437021961,7,0.0,1,0.0,1,0.0,1
8119,max_ml,10,10,1,3,0.05,0.95,0.8816915516912274,6,1.0,1,1.0,1,0.0,0
8120,max_ml,10,10,1,3,0.05,0.95,0.8166642939798093,4,1.0,1,1.0,1,1.0,1
8121,max_ml,10,10,1,3,0.05,0.95,0.9249016154440768,17,0.0,1,0.0,1,0.0,1
8122,max_ml,10,10,1,3,0.05,0.95,0.9359096587774812,39,0.0,1,0.0,1,0.0,1
8123,max_ml,10,10,1,3,0.05,0.95,0.9415300944807492,18,0.0,1,0.0,1,0.0,1
8124,max_ml,10,10,1,3,0.05,0.95,0.9340975786798426,8,0.0,1,0.0,1,0.0,1
8125,max_ml,10,10,1,3,0.05,0.95,0.9212852957943356,5,1.0,1,1.0,1,1.0,1
8126,max_ml,10,10,1,3,0.05,0.95,0.9195207838156676,16,0.0,1,0.0,1,0.0,1
8127,max_ml,10,10,1,3,0.05,0.95,0.9092435800721133,15,0.0,1,0.0,1,0.0,1
8128,max_ml,10,10,1,3,0.05,0.95,0.7186949480326108,11,0.0,0,1.0,1,0.0,0
8129,max_ml,10,10,1,3,0.05,0.95,0.8812281810220164,4,1.0,1,1.0,1,1.0,1
8130,max_ml,10,10,1,3,0.05,0.95,0.9453551472490797,79,0.0,1,0.0,1,0.0,1
8131,max_ml,10,10,1,3,0.05,0.95,0.8603468064552464,5,1.0,1,1.0,1,1.0,1
8132,max_ml,10,10,1,3,0.05,0.95,0.8243545634516728,10,0.0,1,0.0,1,0.0,1
8133,max_ml,10,10,1,3,0.05,0.95,0.9279433523844314,14,0.0,1,0.0,1,0.0,1
8134,max_ml,10,10,1,3,0.05,0.95,0.9333556168993532,8,1.0,1,1.0,1,1.0,1
8135,max_ml,10,10,1,3,0.05,0.95,0.8825997152613307,8,1.0,1,1.0,1,1.0,1
8136,max_ml,10,10,1,3,0.05,0.95,0.8997122339459845,10,0.0,1,0.0,1,0.0,1
8137,max_ml,10,10,1,3,0.05,0.95,0.8890816768909101,9,0.0,0,0.0,0,1.0,1
8138,max_ml,10,10,1,3,0.05,0.95,0.8867596757772722,4,1.0,1,1.0,1,1.0,1
8139,max_ml,10,10,1,3,0.05,0.95,0.9029710576415269,11,0.0,1,0.0,1,0.0,1
8140,max_ml,10,10,1,3,0.05,0.95,0.9398218416635044,21,0.0,1,0.0,1,0.0,1
8141,max_ml,10,10,1,3,0.05,0.95,0.8858096951012288,9,0.0,1,0.0,1,0.0,1
8142,max_ml,10,10,1,3,0.05,0.95,0.8661040425548665,4,1.0,1,1.0,1,1.0,1
8143,max_ml,10,10,1,3,0.05,0.95,0.8388817984391558,19,0.0,1,0.0,1,0.0,1
8144,max_ml,10,10,1,3,0.05,0.95,0.8721438936111472,14,0.0,1,0.0,1,0.0,1
8145,max_ml,10,10,1,3,0.05,0.95,0.7941470476654068,2,1.0,1,1.0,1,1.0,1
8146,max_ml,10,10,1,3,0.05,0.95,0.8155348646918297,24,0.0,1,0.0,1,0.0,1
8147,max_ml,10,10,1,3,0.05,0.95,0.8512815740219835,7,1.0,1,1.0,1,0.0,0
8148,max_ml,10,10,1,3,0.05,0.95,0.9110109197535452,17,0.0,1,0.0,1,0.0,1
8149,max_ml,10,10,1,3,0.05,0.95,0.8285991526295313,7,1.0,1,1.0,1,1.0,1
8150,max_ml,10,10,1,3,0.05,0.95,0.92920700873259,19,0.0,1,0.0,1,0.0,1
8151,max_ml,10,10,1,3,0.05,0.95,0.9177460349548996,13,0.0,1,0.0,1,0.0,1
8152,max_ml,10,10,1,3,0.05,0.95,0.8072935079838124,4,1.0,1,1.0,1,1.0,1
8153,max_ml,10,10,1,3,0.05,0.95,0.8853239133311431,11,0.0,1,0.0,1,0.0,1
8154,max_ml,10,10,1,3,0.05,0.95,0.9362138421359424,14,0.0,1,0.0,1,0.0,1
8155,max_ml,10,10,1,3,0.05,0.95,0.9316663554550476,26,0.0,1,0.0,1,0.0,1
8156,max_ml,10,10,1,3,0.05,0.95,0.8240777567375932,12,0.0,1,0.0,1,0.0,1
8157,max_ml,10,10,1,3,0.05,0.95,0.8662848724597411,9,1.0,1,1.0,1,1.0,1
8158,max_ml,10,10,1,3,0.05,0.95,0.9473486013953166,24,0.0,1,0.0,1,0.0,1
8159,max_ml,10,10,1,3,0.05,0.95,0.9404296617420738,27,0.0,1,0.0,1,0.0,1
8160,max_ml,10,10,1,3,0.05,0.95,0.9497103015038818,43,0.0,1,0.0,1,0.0,1
8161,max_ml,10,10,1,3,0.05,0.95,0.934182087204869,13,0.0,1,0.0,1,0.0,1
8162,max_ml,10,10,1,3,0.05,0.95,0.8280991255455674,5,1.0,1,1.0,1,1.0,1
8163,max_ml,10,10,1,3,0.05,0.95,0.8293478988862005,3,1.0,1,1.0,1,1.0,1
8164,max_ml,10,10,1,3,0.05,0.95,0.8810074514785102,16,0.0,1,0.0,1,0.0,1
8165,max_ml,10,10,1,3,0.05,0.95,0.9286699976615516,19,0.0,1,0.0,1,0.0,1
8166,max_ml,10,10,1,3,0.05,0.95,0.4521521803242872,2,1.0,1,1.0,1,1.0,1
8167,max_ml,10,10,1,3,0.05,0.95,0.7522784490454575,8,1.0,1,1.0,1,1.0,1
8168,max_ml,10,10,1,3,0.05,0.95,0.9281684464293428,6,1.0,1,1.0,1,1.0,1
8169,max_ml,10,10,1,3,0.05,0.95,0.94069785464303,26,0.0,1,0.0,1,0.0,1
8170,max_ml,10,10,1,3,0.05,0.95,0.8697665522761023,11,0.0,1,0.0,1,0.0,1
8171,max_ml,10,10,1,3,0.05,0.95,0.9407557234982984,7,1.0,1,1.0,1,0.0,0
8172,max_ml,10,10,1,3,0.05,0.95,0.8447536629003916,12,0.0,0,1.0,1,1.0,1
8173,max_ml,10,10,1,3,0.05,0.95,0.9458602568413516,9,0.0,1,0.0,1,0.0,1
8174,max_ml,10,10,1,3,0.05,0.95,0.8783647819798084,17,0.0,1,0.0,1,0.0,1
8175,max_ml,10,10,1,3,0.05,0.95,0.8522967664398923,8,1.0,1,1.0,1,1.0,1
8176,max_ml,10,10,1,3,0.05,0.95,0.8939601645091251,10,0.0,1,0.0,1,0.0,1
8177,max_ml,10,10,1,3,0.05,0.95,0.9164368302196694,23,0.0,1,0.0,1,0.0,1
8178,max_ml,10,10,1,3,0.05,0.95,0.8887732717839638,16,0.0,1,0.0,1,0.0,1
8179,max_ml,10,10,1,3,0.05,0.95,0.8881458198278938,9,0.0,0,0.0,0,1.0,1
8180,max_ml,10,10,1,3,0.05,0.95,0.8971050953584867,18,0.0,1,0.0,1,0.0,1
8181,max_ml,10,10,1,3,0.05,0.95,0.809408020026099,13,0.0,1,0.0,1,0.0,1
8182,max_ml,10,10,1,3,0.05,0.95,0.9036506884411588,8,1.0,1,0.0,0,1.0,1
8183,max_ml,10,10,1,3,0.05,0.95,0.8865115727854846,12,0.0,1,0.0,1,0.0,1
8184,max_ml,10,10,1,3,0.05,0.95,0.7005180533594099,6,1.0,1,1.0,1,1.0,1
8185,max_ml,10,10,1,3,0.05,0.95,0.8711950440520115,6,1.0,1,1.0,1,0.0,0
8186,max_ml,10,10,1,3,0.05,0.95,0.8274843312310738,18,0.0,1,0.0,1,0.0,1
8187,max_ml,10,10,1,3,0.05,0.95,0.9119095433929464,33,0.0,1,0.0,1,0.0,1
8188,max_ml,10,10,1,3,0.05,0.95,0.8984527308643365,28,0.0,1,0.0,1,0.0,1
8189,max_ml,10,10,1,3,0.05,0.95,0.9421977181893466,31,0.0,1,0.0,1,0.0,1
8190,max_ml,10,10,1,3,0.05,0.95,0.9150075205319412,8,1.0,1,0.0,0,0.0,0
8191,max_ml,10,10,1,3,0.05,0.95,0.8028415217319822,14,0.0,0,1.0,1,1.0,1
8192,max_ml,10,10,1,3,0.05,0.95,0.8817563753803508,10,1.0,1,1.0,1,1.0,1
8193,max_ml,10,10,1,3,0.05,0.95,0.9341958428664886,8,0.0,1,0.0,1,0.0,1
8194,max_ml,10,10,1,3,0.05,0.95,0.8200724562071895,15,0.0,1,0.0,1,0.0,1
8195,max_ml,10,10,1,3,0.05,0.95,0.9338813571574917,23,0.0,1,0.0,1,0.0,1
8196,max_ml,10,10,1,3,0.05,0.95,0.8983647465635431,10,0.0,1,0.0,1,0.0,1
8197,max_ml,10,10,1,3,0.05,0.95,0.8806709046819968,6,0.0,1,0.0,1,0.0,1
8198,max_ml,10,10,1,3,0.05,0.95,0.7341943664917556,7,1.0,1,1.0,1,1.0,1
8199,max_ml,10,10,1,3,0.05,0.95,0.944286885188845,9,0.0,1,0.0,1,0.0,1
8200,max_ml,10,10,1,3,0.05,0.95,0.9210955008161084,2,1.0,1,1.0,1,1.0,1
8201,max_ml,10,10,1,3,0.05,0.95,0.8146654828629809,6,1.0,1,1.0,1,1.0,1
8202,max_ml,10,10,1,3,0.05,0.95,0.9358558525950078,19,0.0,1,0.0,1,0.0,1
8203,max_ml,10,10,1,3,0.05,0.95,0.916366385049404,22,0.0,1,0.0,1,0.0,1
8204,max_ml,10,10,1,3,0.05,0.95,0.8991848585674942,12,0.0,1,0.0,1,0.0,1
8205,max_ml,10,10,1,3,0.05,0.95,0.9163255104592948,9,0.0,0,1.0,1,0.0,0
8206,max_ml,10,10,1,3,0.05,0.95,0.8899653129023803,20,0.0,1,0.0,1,0.0,1
8207,max_ml,10,10,1,3,0.05,0.95,0.7023834965010157,2,1.0,1,1.0,1,1.0,1
8208,max_ml,10,10,1,3,0.05,0.95,0.9428950831772368,14,0.0,1,0.0,1,0.0,1
8209,max_ml,10,10,1,3,0.05,0.95,0.8314314047846095,10,0.0,1,0.0,1,0.0,1
8210,max_ml,10,10,1,3,0.05,0.95,0.9253854573807776,13,0.0,1,0.0,1,0.0,1
8211,max_ml,10,10,1,3,0.05,0.95,0.8659382163667751,4,1.0,1,1.0,1,1.0,1
8212,max_ml,10,10,1,3,0.05,0.95,0.9222568145590172,6,1.0,1,1.0,1,1.0,1
8213,max_ml,10,10,1,3,0.05,0.95,0.8431362759679205,13,0.0,1,0.0,1,0.0,1
8214,max_ml,10,10,1,3,0.05,0.95,0.9331259970550908,6,1.0,1,1.0,1,1.0,1
8215,max_ml,10,10,1,3,0.05,0.95,0.882515625300377,10,0.0,1,0.0,1,0.0,1
8216,max_ml,10,10,1,3,0.05,0.95,0.6198320584893852,5,1.0,1,1.0,1,1.0,1
8217,max_ml,10,10,1,3,0.05,0.95,0.8916914738517467,12,0.0,1,0.0,1,0.0,1
8218,max_ml,10,10,1,3,0.05,0.95,0.879377019293086,11,0.0,1,0.0,1,0.0,1
8219,max_ml,10,10,1,3,0.05,0.95,0.8752137818529659,11,0.0,1,0.0,1,0.0,1
8220,max_ml,10,10,1,3,0.05,0.95,0.9464315446401464,4,1.0,1,1.0,1,1.0,1
8221,max_ml,10,10,1,3,0.05,0.95,0.9363972788871902,45,0.0,1,0.0,1,0.0,1
8222,max_ml,10,10,1,3,0.05,0.95,0.9401904102785318,10,0.0,1,0.0,1,0.0,1
8223,max_ml,10,10,1,3,0.05,0.95,0.6149642298075585,4,1.0,1,1.0,1,1.0,1
8224,max_ml,10,10,1,3,0.05,0.95,0.8873570378955438,20,0.0,1,0.0,1,0.0,1
8225,max_ml,10,10,1,3,0.05,0.95,0.9343314186003489,25,0.0,1,0.0,1,0.0,1
8226,max_ml,10,10,1,3,0.05,0.95,0.7928382729832464,4,1.0,1,1.0,1,1.0,1
8227,max_ml,10,10,1,3,0.05,0.95,0.949009352699599,12,0.0,1,0.0,1,0.0,1
8228,max_ml,10,10,1,3,0.05,0.95,0.8404885677870713,9,0.0,0,1.0,1,1.0,1
8229,max_ml,10,10,1,3,0.05,0.95,0.940680324599637,15,0.0,1,0.0,1,0.0,1
8230,max_ml,10,10,1,3,0.05,0.95,0.8794466095148925,8,1.0,1,1.0,1,1.0,1
8231,max_ml,10,10,1,3,0.05,0.95,0.8757168547267817,15,0.0,1,0.0,1,0.0,1
8232,max_ml,10,10,1,3,0.05,0.95,0.9051136486283876,8,0.0,1,0.0,1,0.0,1
8233,max_ml,10,10,1,3,0.05,0.95,0.8907172147292274,8,0.0,1,0.0,1,0.0,1
8234,max_ml,10,10,1,3,0.05,0.95,0.8297232540602894,4,1.0,1,1.0,1,1.0,1
8235,max_ml,10,10,1,3,0.05,0.95,0.7776096062426547,3,1.0,1,1.0,1,1.0,1
8236,max_ml,10,10,1,3,0.05,0.95,0.9423809711043004,79,0.0,1,0.0,1,0.0,1
8237,max_ml,10,10,1,3,0.05,0.95,0.9121796880526186,13,0.0,1,0.0,1,0.0,1
8238,max_ml,10,10,1,3,0.05,0.95,0.8782315061982962,8,0.0,1,0.0,1,0.0,1
8239,max_ml,10,10,1,3,0.05,0.95,0.7760873292037955,7,1.0,1,1.0,1,1.0,1
8240,max_ml,10,10,1,3,0.05,0.95,0.7362033214088647,15,0.0,1,0.0,1,0.0,1
8241,max_ml,10,10,1,3,0.05,0.95,0.9313312849642648,26,0.0,1,0.0,1,0.0,1
8242,max_ml,10,10,1,3,0.05,0.95,0.733085538048692,4,1.0,1,1.0,1,1.0,1
8243,max_ml,10,10,1,3,0.05,0.95,0.7873164692826833,6,1.0,1,1.0,1,1.0,1
8244,max_ml,10,10,1,3,0.05,0.95,0.8704810678337842,6,1.0,1,1.0,1,1.0,1
8245,max_ml,10,10,1,3,0.05,0.95,0.6098875186068988,4,1.0,1,1.0,1,1.0,1
8246,max_ml,10,10,1,3,0.05,0.95,0.8642198483183124,4,1.0,1,1.0,1,1.0,1
8247,max_ml,10,10,1,3,0.05,0.95,0.9287903806604592,5,1.0,1,1.0,1,1.0,1
8248,max_ml,10,10,1,3,0.05,0.95,0.8479813848945478,5,1.0,1,1.0,1,1.0,1
8249,max_ml,10,10,1,3,0.05,0.95,0.8823777580707338,10,1.0,1,1.0,1,1.0,1
8250,max_ml,10,10,1,3,0.05,0.95,0.8797330046675231,16,0.0,1,0.0,1,0.0,1
8251,max_ml,10,10,1,3,0.05,0.95,0.8145848888406301,5,1.0,1,1.0,1,0.0,0
8252,max_ml,10,10,1,3,0.05,0.95,0.9135086640434004,12,1.0,1,1.0,1,1.0,1
8253,max_ml,10,10,1,3,0.05,0.95,0.8856258899827223,10,0.0,1,0.0,1,0.0,1
8254,max_ml,10,10,1,3,0.05,0.95,0.8409695562094625,9,0.0,1,0.0,1,0.0,1
8255,max_ml,10,10,1,3,0.05,0.95,0.9486980825007276,18,0.0,1,0.0,1,0.0,1
8256,max_ml,10,10,1,3,0.05,0.95,0.9289713338871528,34,0.0,1,0.0,1,0.0,1
8257,max_ml,10,10,1,3,0.05,0.95,0.859543384379737,17,0.0,1,0.0,1,0.0,1
8258,max_ml,10,10,1,3,0.05,0.95,0.92573938751569,56,0.0,1,0.0,1,0.0,1
8259,max_ml,10,10,1,3,0.05,0.95,0.9160810194826496,9,0.0,0,1.0,1,1.0,1
8260,max_ml,10,10,1,3,0.05,0.95,0.8674424379387934,11,0.0,1,0.0,1,0.0,1
8261,max_ml,10,10,1,3,0.05,0.95,0.9455240892734952,12,0.0,0,0.0,0,1.0,1
8262,max_ml,10,10,1,3,0.05,0.95,0.8691435658856766,7,1.0,1,1.0,1,1.0,1
8263,max_ml,10,10,1,3,0.05,0.95,0.9115564274709792,18,0.0,1,0.0,1,0.0,1
8264,max_ml,10,10,1,3,0.05,0.95,0.740610030645965,7,1.0,1,1.0,1,1.0,1
8265,max_ml,10,10,1,3,0.05,0.95,0.9397972038881012,8,0.0,1,0.0,1,0.0,1
8266,max_ml,10,10,1,3,0.05,0.95,0.9478902155382508,13,0.0,1,0.0,1,0.0,1
8267,max_ml,10,10,1,3,0.05,0.95,0.948075141268906,17,0.0,1,0.0,1,0.0,1
8268,max_ml,10,10,1,3,0.05,0.95,0.9171854465563064,9,0.0,1,0.0,1,0.0,1
8269,max_ml,10,10,1,3,0.05,0.95,0.7752474944633078,4,1.0,1,1.0,1,1.0,1
8270,max_ml,10,10,1,3,0.05,0.95,0.8860245678949693,18,0.0,1,0.0,1,0.0,1
8271,max_ml,10,10,1,3,0.05,0.95,0.8793182099444359,12,0.0,1,0.0,1,0.0,1
8272,max_ml,10,10,1,3,0.05,0.95,0.8380490625055542,4,1.0,1,1.0,1,1.0,1
8273,max_ml,10,10,1,3,0.05,0.95,0.8572791141342921,6,1.0,1,1.0,1,0.0,0
8274,max_ml,10,10,1,3,0.05,0.95,0.9329667249171156,3,1.0,1,1.0,1,1.0,1
8275,max_ml,10,10,1,3,0.05,0.95,0.9367509350116996,9,0.0,1,0.0,1,0.0,1
8276,max_ml,10,10,1,3,0.05,0.95,0.8843192666155857,7,1.0,1,1.0,1,1.0,1
8277,max_ml,10,10,1,3,0.05,0.95,0.8819006391292318,8,0.0,1,0.0,1,0.0,1
8278,max_ml,10,10,1,3,0.05,0.95,0.7787513269601608,2,1.0,1,1.0,1,1.0,1
8279,max_ml,10,10,1,3,0.05,0.95,0.8490640440835024,4,1.0,1,1.0,1,1.0,1
8280,max_ml,10,10,1,3,0.05,0.95,0.8910846522789015,4,1.0,1,1.0,1,1.0,1
8281,max_ml,10,10,1,3,0.05,0.95,0.8296494300127957,10,0.0,0,0.0,0,1.0,1
8282,max_ml,10,10,1,3,0.05,0.95,0.8350550082388168,11,0.0,1,0.0,1,0.0,1
8283,max_ml,10,10,1,3,0.05,0.95,0.7864839796106385,13,0.0,1,0.0,1,0.0,1
8284,max_ml,10,10,1,3,0.05,0.95,0.9480381140285724,112,0.0,1,0.0,1,0.0,1
8285,max_ml,10,10,1,3,0.05,0.95,0.9436886351619562,41,0.0,1,0.0,1,0.0,1
8286,max_ml,10,10,1,3,0.05,0.95,0.90392600688399,16,0.0,1,0.0,1,0.0,1
8287,max_ml,10,10,1,3,0.05,0.95,0.8979264272087537,6,1.0,1,1.0,1,1.0,1
8288,max_ml,10,10,1,3,0.05,0.95,0.8906140860937263,21,0.0,1,0.0,1,0.0,1
8289,max_ml,10,10,1,3,0.05,0.95,0.8697792050958588,6,1.0,1,1.0,1,1.0,1
8290,max_ml,10,10,1,3,0.05,0.95,0.8388212988705822,6,1.0,1,1.0,1,1.0,1
8291,max_ml,10,10,1,3,0.05,0.95,0.9053064024380324,12,0.0,1,0.0,1,0.0,1
8292,max_ml,10,10,1,3,0.05,0.95,0.8643648235720718,16,0.0,1,0.0,1,0.0,1
8293,max_ml,10,10,1,3,0.05,0.95,0.8579728978039005,15,0.0,1,0.0,1,0.0,1
8294,max_ml,10,10,1,3,0.05,0.95,0.8611709360295806,5,1.0,1,1.0,1,1.0,1
8295,max_ml,10,10,1,3,0.05,0.95,0.9328933059951644,8,0.0,1,0.0,1,0.0,1
8296,max_ml,10,10,1,3,0.05,0.95,0.9151638811599738,15,0.0,1,0.0,1,0.0,1
8297,max_ml,10,10,1,3,0.05,0.95,0.8917704991645534,12,0.0,1,0.0,1,0.0,1
8298,max_ml,10,10,1,3,0.05,0.95,0.8959551735006048,6,1.0,1,1.0,1,1.0,1
8299,max_ml,10,10,1,3,0.05,0.95,0.8715935173480662,10,0.0,1,0.0,1,0.0,1
8300,max_ml,10,10,1,3,0.05,0.95,0.924224325786264,27,0.0,1,0.0,1,0.0,1
8301,max_ml,10,10,1,3,0.05,0.95,0.8490626808415958,4,1.0,1,1.0,1,1.0,1
8302,max_ml,10,10,1,3,0.05,0.95,0.8302649163166234,7,0.0,0,0.0,0,1.0,1
8303,max_ml,10,10,1,3,0.05,0.95,0.9476842183252064,24,0.0,1,0.0,1,0.0,1
8304,max_ml,10,10,1,3,0.05,0.95,0.92996066319317,20,0.0,1,0.0,1,0.0,1
8305,max_ml,10,10,1,3,0.05,0.95,0.9135238029392634,24,0.0,1,0.0,1,0.0,1
8306,max_ml,10,10,1,3,0.05,0.95,0.8444471032464115,16,0.0,1,0.0,1,0.0,1
8307,max_ml,10,10,1,3,0.05,0.95,0.8686904990460456,6,1.0,1,1.0,1,1.0,1
8308,max_ml,10,10,1,3,0.05,0.95,0.8193095766136342,6,0.0,1,0.0,1,0.0,1
8309,max_ml,10,10,1,3,0.05,0.95,0.8542463883144821,7,1.0,1,1.0,1,1.0,1
8310,max_ml,10,10,1,3,0.05,0.95,0.9013120636595868,28,0.0,1,0.0,1,0.0,1
8311,max_ml,10,10,1,3,0.05,0.95,0.9328415471582656,10,0.0,1,0.0,1,0.0,1
8312,max_ml,10,10,1,3,0.05,0.95,0.8834737946084807,6,1.0,1,1.0,1,1.0,1
8313,max_ml,10,10,1,3,0.05,0.95,0.7959354954163175,6,1.0,1,1.0,1,1.0,1
8314,max_ml,10,10,1,3,0.05,0.95,0.9487425705242956,29,0.0,1,0.0,1,0.0,1
8315,max_ml,10,10,1,3,0.05,0.95,0.9228025445789928,15,0.0,1,0.0,1,0.0,1
8316,max_ml,10,10,1,3,0.05,0.95,0.8707696087121573,7,1.0,1,1.0,1,1.0,1
8317,max_ml,10,10,1,3,0.05,0.95,0.8881843800460482,14,0.0,1,0.0,1,0.0,1
8318,max_ml,10,10,1,3,0.05,0.95,0.8920985642527288,5,1.0,1,1.0,1,1.0,1
8319,max_ml,10,10,1,3,0.05,0.95,0.8293279955907998,10,0.0,1,0.0,1,0.0,1
8320,max_ml,10,10,1,3,0.05,0.95,0.9326790667116236,9,0.0,1,0.0,1,0.0,1
8321,max_ml,10,10,1,3,0.05,0.95,0.865295802980037,17,0.0,0,0.0,0,1.0,1
8322,max_ml,10,10,1,3,0.05,0.95,0.9453809129916028,27,0.0,1,0.0,1,0.0,1
8323,max_ml,10,10,1,3,0.05,0.95,0.92771703237894,12,0.0,1,0.0,1,0.0,1
8324,max_ml,10,10,1,3,0.05,0.95,0.913848252177921,22,0.0,1,0.0,1,0.0,1
8325,max_ml,10,10,1,3,0.05,0.95,0.7851684734391763,2,1.0,1,1.0,1,1.0,1
8326,max_ml,10,10,1,3,0.05,0.95,0.9383630355108088,28,0.0,1,0.0,1,0.0,1
8327,max_ml,10,10,1,3,0.05,0.95,0.5697508344286838,2,1.0,1,1.0,1,1.0,1
8328,max_ml,10,10,1,3,0.05,0.95,0.841768741527928,6,1.0,1,1.0,1,1.0,1
8329,max_ml,10,10,1,3,0.05,0.95,0.949215956795431,15,0.0,1,0.0,1,0.0,1
8330,max_ml,10,10,1,3,0.05,0.95,0.7739591713957957,2,1.0,1,1.0,1,1.0,1
8331,max_ml,10,10,1,3,0.05,0.95,0.8324180878612477,4,1.0,1,1.0,1,1.0,1
8332,max_ml,10,10,1,3,0.05,0.95,0.7907972326852877,9,1.0,1,1.0,1,0.0,0
8333,max_ml,10,10,1,3,0.05,0.95,0.9214185760789296,11,0.0,1,0.0,1,0.0,1
8334,max_ml,10,10,1,3,0.05,0.95,0.8380000196333048,4,1.0,1,1.0,1,1.0,1
8335,max_ml,10,10,1,3,0.05,0.95,0.9398754363385324,40,0.0,1,0.0,1,0.0,1
8336,max_ml,10,10,1,3,0.05,0.95,0.8050284575717981,5,1.0,1,1.0,1,1.0,1
8337,max_ml,10,10,1,3,0.05,0.95,0.8368724643283609,2,1.0,1,1.0,1,1.0,1
8338,max_ml,10,10,1,3,0.05,0.95,0.9409983727683364,16,0.0,1,0.0,1,0.0,1
8339,max_ml,10,10,1,3,0.05,0.95,0.9047697029225952,15,0.0,1,0.0,1,0.0,1
8340,max_ml,10,10,1,3,0.05,0.95,0.9395650587320334,14,0.0,1,0.0,1,0.0,1
8341,max_ml,10,10,1,3,0.05,0.95,0.872242170237502,7,0.0,1,0.0,1,0.0,1
8342,max_ml,10,10,1,3,0.05,0.95,0.9349240529763744,13,0.0,1,0.0,1,0.0,1
8343,max_ml,10,10,1,3,0.05,0.95,0.6268740278463703,8,1.0,1,1.0,1,1.0,1
8344,max_ml,10,10,1,3,0.05,0.95,0.8084213954867575,5,1.0,1,1.0,1,1.0,1
8345,max_ml,10,10,1,3,0.05,0.95,0.8461530770788583,7,1.0,1,1.0,1,1.0,1
8346,max_ml,10,10,1,3,0.05,0.95,0.9265727316175834,7,0.0,0,1.0,1,0.0,0
8347,max_ml,10,10,1,3,0.05,0.95,0.908893355871164,27,0.0,1,0.0,1,0.0,1
8348,max_ml,10,10,1,3,0.05,0.95,0.9202858855765674,19,0.0,1,0.0,1,0.0,1
8349,max_ml,10,10,1,3,0.05,0.95,0.7755731205618112,6,1.0,1,1.0,1,1.0,1
8350,max_ml,10,10,1,3,0.05,0.95,0.8497534894595211,6,1.0,1,1.0,1,1.0,1
8351,max_ml,10,10,1,3,0.05,0.95,0.9446628635050192,25,0.0,1,0.0,1,0.0,1
8352,max_ml,10,10,1,3,0.05,0.95,0.9483507132079824,31,0.0,1,0.0,1,0.0,1
8353,max_ml,10,10,1,3,0.05,0.95,0.900743062173785,14,0.0,1,0.0,1,0.0,1
8354,max_ml,10,10,1,3,0.05,0.95,0.8841143965171518,21,0.0,1,0.0,1,0.0,1
8355,max_ml,10,10,1,3,0.05,0.95,0.8915247195854129,6,1.0,1,0.0,0,0.0,0
8356,max_ml,10,10,1,3,0.05,0.95,0.9066171836254252,13,1.0,1,1.0,1,1.0,1
8357,max_ml,10,10,1,3,0.05,0.95,0.7726646072373545,4,1.0,1,1.0,1,1.0,1
8358,max_ml,10,10,1,3,0.05,0.95,0.924429686414164,19,0.0,1,0.0,1,0.0,1
8359,max_ml,10,10,1,3,0.05,0.95,0.9447974432868956,11,1.0,1,1.0,1,1.0,1
8360,max_ml,10,10,1,3,0.05,0.95,0.907204828470521,46,0.0,1,0.0,1,0.0,1
8361,max_ml,10,10,1,3,0.05,0.95,0.8639382343679599,7,0.0,1,0.0,1,0.0,1
8362,max_ml,10,10,1,3,0.05,0.95,0.9398928620500634,13,0.0,1,0.0,1,0.0,1
8363,max_ml,10,10,1,3,0.05,0.95,0.8038947386702825,6,0.0,1,0.0,1,0.0,1
8364,max_ml,10,10,1,3,0.05,0.95,0.7437946763947391,3,1.0,1,1.0,1,1.0,1
8365,max_ml,10,10,1,3,0.05,0.95,0.9268580339486604,37,0.0,1,0.0,1,0.0,1
8366,max_ml,10,10,1,3,0.05,0.95,0.8015507970664,5,1.0,1,1.0,1,1.0,1
8367,max_ml,10,10,1,3,0.05,0.95,0.7570895972363354,8,1.0,1,1.0,1,1.0,1
8368,max_ml,10,10,1,3,0.05,0.95,0.9249179747048404,22,0.0,1,0.0,1,0.0,1
8369,max_ml,10,10,1,3,0.05,0.95,0.695666693905163,6,1.0,1,1.0,1,1.0,1
8370,max_ml,10,10,1,3,0.05,0.95,0.9419367353599946,27,0.0,1,0.0,1,0.0,1
8371,max_ml,10,10,1,3,0.05,0.95,0.9049535222893828,14,0.0,1,0.0,1,0.0,1
8372,max_ml,10,10,1,3,0.05,0.95,0.9245133534695774,5,1.0,1,0.0,0,0.0,0
8373,max_ml,10,10,1,3,0.05,0.95,0.8710748884793286,6,1.0,1,1.0,1,1.0,1
8374,max_ml,10,10,1,3,0.05,0.95,0.9425636206391118,31,0.0,1,0.0,1,0.0,1
8375,max_ml,10,10,1,3,0.05,0.95,0.6859128520838768,5,1.0,1,1.0,1,1.0,1
8376,max_ml,10,10,1,3,0.05,0.95,0.9276382104649582,21,0.0,1,0.0,1,0.0,1
8377,max_ml,10,10,1,3,0.05,0.95,0.7029669924414491,5,1.0,1,1.0,1,1.0,1
8378,max_ml,10,10,1,3,0.05,0.95,0.9458933528259548,4,1.0,1,1.0,1,1.0,1
8379,max_ml,10,10,1,3,0.05,0.95,0.9015558733755724,9,0.0,1,0.0,1,0.0,1
8380,max_ml,10,10,1,3,0.05,0.95,0.9391940052736656,30,0.0,1,0.0,1,0.0,1
8381,max_ml,10,10,1,3,0.05,0.95,0.8238018887338688,10,1.0,1,1.0,1,1.0,1
8382,max_ml,10,10,1,3,0.05,0.95,0.8527500802504939,10,0.0,1,0.0,1,0.0,1
8383,max_ml,10,10,1,3,0.05,0.95,0.8830839082997862,5,0.0,1,0.0,1,0.0,1
8384,max_ml,10,10,1,3,0.05,0.95,0.8662529881162352,9,0.0,1,0.0,1,0.0,1
8385,max_ml,10,10,1,3,0.05,0.95,0.9339046194800064,6,1.0,1,1.0,1,0.0,0
8386,max_ml,10,10,1,3,0.05,0.95,0.7891731891297327,5,1.0,1,1.0,1,1.0,1
8387,max_ml,10,10,1,3,0.05,0.95,0.8507742236647947,5,1.0,1,1.0,1,1.0,1
8388,max_ml,10,10,1,3,0.05,0.95,0.8365393905901362,23,0.0,1,0.0,1,0.0,1
8389,max_ml,10,10,1,3,0.05,0.95,0.6423947438694182,2,1.0,1,1.0,1,1.0,1
8390,max_ml,10,10,1,3,0.05,0.95,0.7098759851375699,9,1.0,1,1.0,1,1.0,1
8391,max_ml,10,10,1,3,0.05,0.95,0.7577069260500475,11,0.0,0,1.0,1,1.0,1
8392,max_ml,10,10,1,3,0.05,0.95,0.8969181133443623,11,0.0,1,0.0,1,0.0,1
8393,max_ml,10,10,1,3,0.05,0.95,0.8585238305550553,6,1.0,1,1.0,1,1.0,1
8394,max_ml,10,10,1,3,0.05,0.95,0.855766047628741,7,0.0,1,0.0,1,0.0,1
8395,max_ml,10,10,1,3,0.05,0.95,0.9086276993145732,16,0.0,1,0.0,1,0.0,1
8396,max_ml,10,10,1,3,0.05,0.95,0.8852994179504001,19,0.0,1,0.0,1,0.0,1
8397,max_ml,10,10,1,3,0.05,0.95,0.8572092588073088,4,1.0,1,1.0,1,1.0,1
8398,max_ml,10,10,1,3,0.05,0.95,0.9312764624679482,18,0.0,1,0.0,1,0.0,1
8399,max_ml,10,10,1,3,0.05,0.95,0.8372644662497637,23,0.0,1,0.0,1,0.0,1
8400,max_ml,10,10,1,3,0.05,0.95,0.8871823970427469,14,0.0,1,0.0,1,0.0,1
8401,max_ml,10,10,1,3,0.05,0.95,0.9428742540194612,16,0.0,1,0.0,1,0.0,1
8402,max_ml,10,10,1,3,0.05,0.95,0.9229022214239964,5,1.0,1,1.0,1,1.0,1
8403,max_ml,10,10,1,3,0.05,0.95,0.9398004113051026,11,0.0,1,0.0,1,0.0,1
8404,max_ml,10,10,1,3,0.05,0.95,0.8788871695656127,5,1.0,1,1.0,1,1.0,1
8405,max_ml,10,10,1,3,0.05,0.95,0.7125818684603591,6,1.0,1,1.0,1,1.0,1
8406,max_ml,10,10,1,3,0.05,0.95,0.710974116715839,2,1.0,1,1.0,1,1.0,1
8407,max_ml,10,10,1,3,0.05,0.95,0.9388185318216964,8,0.0,0,0.0,0,1.0,1
8408,max_ml,10,10,1,3,0.05,0.95,0.9154312277239522,8,1.0,1,1.0,1,0.0,0
8409,max_ml,10,10,1,3,0.05,0.95,0.8853401384752179,28,0.0,1,0.0,1,0.0,1
8410,max_ml,10,10,1,3,0.05,0.95,0.9479520893487836,21,0.0,1,0.0,1,0.0,1
8411,max_ml,10,10,1,3,0.05,0.95,0.9285332417896586,6,0.0,1,0.0,1,0.0,1
8412,max_ml,10,10,1,3,0.05,0.95,0.8937768145925638,10,0.0,1,0.0,1,0.0,1
8413,max_ml,10,10,1,3,0.05,0.95,0.9221408373796812,4,1.0,1,1.0,1,1.0,1
8414,max_ml,10,10,1,3,0.05,0.95,0.8906173203897628,18,0.0,1,0.0,1,0.0,1
8415,max_ml,10,10,1,3,0.05,0.95,0.9481543391143256,35,0.0,1,0.0,1,0.0,1
8416,max_ml,10,10,1,3,0.05,0.95,0.7722997050037256,8,0.0,1,0.0,1,0.0,1
8417,max_ml,10,10,1,3,0.05,0.95,0.7616911854038236,5,1.0,1,1.0,1,1.0,1
8418,max_ml,10,10,1,3,0.05,0.95,0.9319854900078977,5,1.0,1,1.0,1,1.0,1
8419,max_ml,10,10,1,3,0.05,0.95,0.935193701134835,7,0.0,1,0.0,1,0.0,1
8420,max_ml,10,10,1,3,0.05,0.95,0.9166395750545426,15,0.0,1,0.0,1,0.0,1
8421,max_ml,10,10,1,3,0.05,0.95,0.9205631677419198,5,1.0,1,1.0,1,1.0,1
8422,max_ml,10,10,1,3,0.05,0.95,0.910963146176421,5,1.0,1,1.0,1,1.0,1
8423,max_ml,10,10,1,3,0.05,0.95,0.7861287061186444,8,0.0,1,0.0,1,0.0,1
8424,max_ml,10,10,1,3,0.05,0.95,0.914759020951583,5,1.0,1,1.0,1,1.0,1
8425,max_ml,10,10,1,3,0.05,0.95,0.7925318208109297,5,1.0,1,1.0,1,1.0,1
8426,max_ml,10,10,1,3,0.05,0.95,0.8425022575302021,16,0.0,1,0.0,1,0.0,1
8427,max_ml,10,10,1,3,0.05,0.95,0.9158037734771552,5,1.0,1,1.0,1,1.0,1
8428,max_ml,10,10,1,3,0.05,0.95,0.7870911687336611,6,1.0,1,1.0,1,1.0,1
8429,max_ml,10,10,1,3,0.05,0.95,0.94502430974513,55,0.0,1,0.0,1,0.0,1
8430,max_ml,10,10,1,3,0.05,0.95,0.8645649714832265,9,1.0,1,1.0,1,1.0,1
8431,max_ml,10,10,1,3,0.05,0.95,0.9411287282091686,36,0.0,1,0.0,1,0.0,1
8432,max_ml,10,10,1,3,0.05,0.95,0.9440454542696092,9,0.0,1,0.0,1,0.0,1
8433,max_ml,10,10,1,3,0.05,0.95,0.8116528683218701,5,1.0,1,1.0,1,1.0,1
8434,max_ml,10,10,1,3,0.05,0.95,0.9463600778075868,17,0.0,1,0.0,1,0.0,1
8435,max_ml,10,10,1,3,0.05,0.95,0.931808053356655,3,1.0,1,1.0,1,1.0,1
8436,max_ml,10,10,1,3,0.05,0.95,0.9287232450236044,26,0.0,1,0.0,1,0.0,1
8437,max_ml,10,10,1,3,0.05,0.95,0.8257346491823714,5,1.0,1,1.0,1,1.0,1
8438,max_ml,10,10,1,3,0.05,0.95,0.9306731917835408,33,0.0,1,0.0,1,0.0,1
8439,max_ml,10,10,1,3,0.05,0.95,0.876903357651139,8,0.0,1,0.0,1,0.0,1
8440,max_ml,10,10,1,3,0.05,0.95,0.8767470747379487,6,1.0,1,1.0,1,1.0,1
8441,max_ml,10,10,1,3,0.05,0.95,0.8887248899223736,14,0.0,1,0.0,1,0.0,1
8442,max_ml,10,10,1,3,0.05,0.95,0.8122880964086401,5,1.0,1,1.0,1,1.0,1
8443,max_ml,10,10,1,3,0.05,0.95,0.8931673966471411,10,0.0,1,0.0,1,0.0,1
8444,max_ml,10,10,1,3,0.05,0.95,0.947414076684103,19,0.0,1,0.0,1,0.0,1
8445,max_ml,10,10,1,3,0.05,0.95,0.8166287163504454,5,1.0,1,1.0,1,1.0,1
8446,max_ml,10,10,1,3,0.05,0.95,0.808363627215694,5,1.0,1,1.0,1,1.0,1
8447,max_ml,10,10,1,3,0.05,0.95,0.9017349516463042,11,0.0,1,0.0,1,0.0,1
8448,max_ml,10,10,1,3,0.05,0.95,0.9253315382260678,8,1.0,1,1.0,1,1.0,1
8449,max_ml,10,10,1,3,0.05,0.95,0.9430661467383624,39,0.0,1,0.0,1,0.0,1
8450,max_ml,10,10,1,3,0.05,0.95,0.8524808191133667,8,1.0,1,1.0,1,1.0,1
8451,max_ml,10,10,1,3,0.05,0.95,0.8065588485164658,2,1.0,1,1.0,1,1.0,1
8452,max_ml,10,10,1,3,0.05,0.95,0.873124529158482,5,1.0,1,1.0,1,1.0,1
8453,max_ml,10,10,1,3,0.05,0.95,0.7843397264163817,8,0.0,1,0.0,1,0.0,1
8454,max_ml,10,10,1,3,0.05,0.95,0.9476567760099782,15,0.0,1,0.0,1,0.0,1
8455,max_ml,10,10,1,3,0.05,0.95,0.9223403666240194,20,0.0,1,0.0,1,0.0,1
8456,max_ml,10,10,1,3,0.05,0.95,0.8369889405225649,22,0.0,1,0.0,1,0.0,1
8457,max_ml,10,10,1,3,0.05,0.95,0.91785416644539,16,0.0,1,0.0,1,0.0,1
8458,max_ml,10,10,1,3,0.05,0.95,0.7235073652781026,5,1.0,1,1.0,1,1.0,1
8459,max_ml,10,10,1,3,0.05,0.95,0.7059798176773265,4,1.0,1,1.0,1,1.0,1
8460,max_ml,10,10,1,3,0.05,0.95,0.9017446556109548,26,0.0,1,0.0,1,0.0,1
8461,max_ml,10,10,1,3,0.05,0.95,0.9242375304610628,4,1.0,1,1.0,1,1.0,1
8462,max_ml,10,10,1,3,0.05,0.95,0.9301381742584884,4,1.0,1,1.0,1,1.0,1
8463,max_ml,10,10,1,3,0.05,0.95,0.933772020981328,15,0.0,1,0.0,1,0.0,1
8464,max_ml,10,10,1,3,0.05,0.95,0.9262889160532208,86,0.0,1,0.0,1,0.0,1
8465,max_ml,10,10,1,3,0.05,0.95,0.9001622665941842,22,0.0,1,0.0,1,0.0,1
8466,max_ml,10,10,1,3,0.05,0.95,0.8392021141957435,9,0.0,1,0.0,1,0.0,1
8467,max_ml,10,10,1,3,0.05,0.95,0.9426896484411108,21,0.0,1,0.0,1,0.0,1
8468,max_ml,10,10,1,3,0.05,0.95,0.9053542167290364,5,1.0,1,1.0,1,1.0,1
8469,max_ml,10,10,1,3,0.05,0.95,0.899504315493453,10,0.0,0,1.0,1,1.0,1
8470,max_ml,10,10,1,3,0.05,0.95,0.9486396209272564,11,0.0,1,0.0,1,0.0,1
8471,max_ml,10,10,1,3,0.05,0.95,0.9341507961603668,8,0.0,0,1.0,1,0.0,0
8472,max_ml,10,10,1,3,0.05,0.95,0.9241722650376534,29,0.0,1,0.0,1,0.0,1
8473,max_ml,10,10,1,3,0.05,0.95,0.9379486977881808,11,0.0,1,0.0,1,0.0,1
8474,max_ml,10,10,1,3,0.05,0.95,0.9245377089403372,18,0.0,1,0.0,1,0.0,1
8475,max_ml,10,10,1,3,0.05,0.95,0.7951485453484891,21,0.0,1,0.0,1,0.0,1
8476,max_ml,10,10,1,3,0.05,0.95,0.936053181024928,26,0.0,1,0.0,1,0.0,1
8477,max_ml,10,10,1,3,0.05,0.95,0.909228771245966,3,1.0,1,1.0,1,1.0,1
8478,max_ml,10,10,1,3,0.05,0.95,0.9299783085527396,13,0.0,1,0.0,1,0.0,1
8479,max_ml,10,10,1,3,0.05,0.95,0.935905457300082,13,0.0,1,0.0,1,0.0,1
8480,max_ml,10,10,1,3,0.05,0.95,0.8202465078526333,11,0.0,1,0.0,1,0.0,1
8481,max_ml,10,10,1,3,0.05,0.95,0.9445818634543416,27,0.0,1,0.0,1,0.0,1
8482,max_ml,10,10,1,3,0.05,0.95,0.9401646983910448,20,0.0,1,0.0,1,0.0,1
8483,max_ml,10,10,1,3,0.05,0.95,0.8733884894122224,11,0.0,1,0.0,1,0.0,1
8484,max_ml,10,10,1,3,0.05,0.95,0.6005040919458993,2,1.0,1,1.0,1,1.0,1
8485,max_ml,10,10,1,3,0.05,0.95,0.9382060841098754,10,0.0,1,0.0,1,0.0,1
8486,max_ml,10,10,1,3,0.05,0.95,0.9226604057916872,37,0.0,1,0.0,1,0.0,1
8487,max_ml,10,10,1,3,0.05,0.95,0.8968734099215458,10,0.0,0,0.0,0,1.0,1
8488,max_ml,10,10,1,3,0.05,0.95,0.8999303208618387,8,0.0,1,0.0,1,0.0,1
8489,max_ml,10,10,1,3,0.05,0.95,0.94455285752182,12,0.0,1,0.0,1,0.0,1
8490,max_ml,10,10,1,3,0.05,0.95,0.8535762774412261,6,1.0,1,1.0,1,1.0,1
8491,max_ml,10,10,1,3,0.05,0.95,0.890982209489467,30,0.0,1,0.0,1,0.0,1
8492,max_ml,10,10,1,3,0.05,0.95,0.9471210823389362,12,1.0,1,1.0,1,1.0,1
8493,max_ml,10,10,1,3,0.05,0.95,0.8578554786128895,10,0.0,1,0.0,1,0.0,1
8494,max_ml,10,10,1,3,0.05,0.95,0.91361845402026,12,0.0,1,0.0,1,0.0,1
8495,max_ml,10,10,1,3,0.05,0.95,0.8215511782467695,5,1.0,1,1.0,1,1.0,1
8496,max_ml,10,10,1,3,0.05,0.95,0.9434039115510576,8,0.0,1,0.0,1,0.0,1
8497,max_ml,10,10,1,3,0.05,0.95,0.8691879042577089,12,0.0,1,0.0,1,0.0,1
8498,max_ml,10,10,1,3,0.05,0.95,0.8153055429881736,6,1.0,1,1.0,1,1.0,1
8499,max_ml,10,10,1,3,0.05,0.95,0.8049774127975232,4,1.0,1,1.0,1,1.0,1
8500,max_ml,10,10,1,3,0.05,0.95,0.8768056278304577,11,0.0,1,0.0,1,0.0,1
8501,max_ml,10,10,1,3,0.05,0.95,0.9133875772411172,7,1.0,1,1.0,1,1.0,1
8502,max_ml,10,10,1,3,0.05,0.95,0.9282791141765816,9,0.0,1,0.0,1,0.0,1
8503,max_ml,10,10,1,3,0.05,0.95,0.9490710063355504,30,0.0,1,0.0,1,0.0,1
8504,max_ml,10,10,1,3,0.05,0.95,0.910407583499248,6,1.0,1,1.0,1,1.0,1
8505,max_ml,10,10,1,3,0.05,0.95,0.9149301106627974,10,0.0,1,0.0,1,0.0,1
8506,max_ml,10,10,1,3,0.05,0.95,0.889346889235297,9,0.0,1,0.0,1,0.0,1
8507,max_ml,10,10,1,3,0.05,0.95,0.9370821881943135,33,0.0,1,0.0,1,0.0,1
8508,max_ml,10,10,1,3,0.05,0.95,0.8898714787925419,6,1.0,1,1.0,1,1.0,1
8509,max_ml,10,10,1,3,0.05,0.95,0.8214901780189969,6,1.0,1,1.0,1,1.0,1
8510,max_ml,10,10,1,3,0.05,0.95,0.9166336919883687,8,0.0,1,0.0,1,0.0,1
8511,max_ml,10,10,1,3,0.05,0.95,0.9376143644776158,14,0.0,1,0.0,1,0.0,1
8512,max_ml,10,10,1,3,0.05,0.95,0.9196601495371824,15,0.0,0,1.0,1,1.0,1
8513,max_ml,10,10,1,3,0.05,0.95,0.9456699924659956,50,0.0,1,0.0,1,0.0,1
8514,max_ml,10,10,1,3,0.05,0.95,0.8712540770547477,11,0.0,1,0.0,1,0.0,1
8515,max_ml,10,10,1,3,0.05,0.95,0.8963159365862674,23,0.0,1,0.0,1,0.0,1
8516,max_ml,10,10,1,3,0.05,0.95,0.8517584609008557,7,1.0,1,1.0,1,1.0,1
8517,max_ml,10,10,1,3,0.05,0.95,0.9132410216530884,9,0.0,1,0.0,1,0.0,1
8518,max_ml,10,10,1,3,0.05,0.95,0.8929245901736449,3,1.0,1,1.0,1,1.0,1
8519,max_ml,10,10,1,3,0.05,0.95,0.9435641365301476,70,0.0,1,0.0,1,0.0,1
8520,max_ml,10,10,1,3,0.05,0.95,0.8943076354680151,29,0.0,1,0.0,1,0.0,1
8521,max_ml,10,10,1,3,0.05,0.95,0.9334960885938364,10,0.0,0,1.0,1,0.0,0
8522,max_ml,10,10,1,3,0.05,0.95,0.9114722245210852,6,0.0,0,0.0,0,1.0,1
8523,max_ml,10,10,1,3,0.05,0.95,0.9371140909550456,8,1.0,1,1.0,1,0.0,0
8524,max_ml,10,10,1,3,0.05,0.95,0.8035306650951932,3,1.0,1,1.0,1,1.0,1
8525,max_ml,10,10,1,3,0.05,0.95,0.80347324505801,8,1.0,1,1.0,1,1.0,1
8526,max_ml,10,10,1,3,0.05,0.95,0.8576395258858481,4,1.0,1,1.0,1,1.0,1
8527,max_ml,10,10,1,3,0.05,0.95,0.8893399527105534,8,1.0,1,1.0,1,1.0,1
8528,max_ml,10,10,1,3,0.05,0.95,0.9356536982587258,7,0.0,0,0.0,0,1.0,1
8529,max_ml,10,10,1,3,0.05,0.95,0.9416261546672418,12,0.0,1,0.0,1,0.0,1
8530,max_ml,10,10,1,3,0.05,0.95,0.8716986052389267,12,0.0,1,0.0,1,0.0,1
8531,max_ml,10,10,1,3,0.05,0.95,0.8605994616548384,8,0.0,0,1.0,1,1.0,1
8532,max_ml,10,10,1,3,0.05,0.95,0.9209201100734205,10,0.0,0,0.0,0,1.0,1
8533,max_ml,10,10,1,3,0.05,0.95,0.7830237661731885,6,1.0,1,1.0,1,1.0,1
8534,max_ml,10,10,1,3,0.05,0.95,0.8459856928501358,11,0.0,1,0.0,1,0.0,1
8535,max_ml,10,10,1,3,0.05,0.95,0.7968885854419565,2,1.0,1,1.0,1,1.0,1
8536,max_ml,10,10,1,3,0.05,0.95,0.9071184075747906,39,0.0,1,0.0,1,0.0,1
8537,max_ml,10,10,1,3,0.05,0.95,0.8968865445062819,6,1.0,1,1.0,1,1.0,1
8538,max_ml,10,10,1,3,0.05,0.95,0.8816773687517623,5,1.0,1,1.0,1,1.0,1
8539,max_ml,10,10,1,3,0.05,0.95,0.8093659046333969,7,1.0,1,1.0,1,1.0,1
8540,max_ml,10,10,1,3,0.05,0.95,0.9422400304542278,21,0.0,1,0.0,1,0.0,1
8541,max_ml,10,10,1,3,0.05,0.95,0.9391823102810296,28,0.0,1,0.0,1,0.0,1
8542,max_ml,10,10,1,3,0.05,0.95,0.9410310971765692,20,0.0,1,0.0,1,0.0,1
8543,max_ml,10,10,1,3,0.05,0.95,0.9315523506934464,18,0.0,1,0.0,1,0.0,1
8544,max_ml,10,10,1,3,0.05,0.95,0.7207579870276399,7,1.0,1,1.0,1,1.0,1
8545,max_ml,10,10,1,3,0.05,0.95,0.9199271450303164,26,0.0,1,0.0,1,0.0,1
8546,max_ml,10,10,1,3,0.05,0.95,0.8757730952744024,8,0.0,1,0.0,1,0.0,1
8547,max_ml,10,10,1,3,0.05,0.95,0.9046516713806632,45,0.0,1,0.0,1,0.0,1
8548,max_ml,10,10,1,3,0.05,0.95,0.8677481824088906,21,0.0,1,0.0,1,0.0,1
8549,max_ml,10,10,1,3,0.05,0.95,0.7037226358444737,2,1.0,1,1.0,1,1.0,1
8550,max_ml,10,10,1,3,0.05,0.95,0.8925822548542545,12,0.0,1,0.0,1,0.0,1
8551,max_ml,10,10,1,3,0.05,0.95,0.8528309724910694,13,0.0,1,0.0,1,0.0,1
8552,max_ml,10,10,1,3,0.05,0.95,0.9470668289137107,22,0.0,1,0.0,1,0.0,1
8553,max_ml,10,10,1,3,0.05,0.95,0.9221288053095048,8,0.0,1,0.0,1,0.0,1
8554,max_ml,10,10,1,3,0.05,0.95,0.8919041788562156,20,0.0,1,0.0,1,0.0,1
8555,max_ml,10,10,1,3,0.05,0.95,0.8180262063712346,5,1.0,1,1.0,1,1.0,1
8556,max_ml,10,10,1,3,0.05,0.95,0.9407461381550496,16,0.0,1,0.0,1,0.0,1
8557,max_ml,10,10,1,3,0.05,0.95,0.887865419411043,6,1.0,1,1.0,1,1.0,1
8558,max_ml,10,10,1,3,0.05,0.95,0.9182159186283376,6,1.0,1,1.0,1,1.0,1
8559,max_ml,10,10,1,3,0.05,0.95,0.8888438416001135,4,1.0,1,1.0,1,1.0,1
8560,max_ml,10,10,1,3,0.05,0.95,0.9460171068838568,39,0.0,1,0.0,1,0.0,1
8561,max_ml,10,10,1,3,0.05,0.95,0.8215702619709692,4,1.0,1,1.0,1,1.0,1
8562,max_ml,10,10,1,3,0.05,0.95,0.6484125279879136,4,1.0,1,1.0,1,1.0,1
8563,max_ml,10,10,1,3,0.05,0.95,0.9113533757386238,8,1.0,1,1.0,1,1.0,1
8564,max_ml,10,10,1,3,0.05,0.95,0.9396850639373536,7,0.0,0,1.0,1,0.0,0
8565,max_ml,10,10,1,3,0.05,0.95,0.61663116665222,5,1.0,1,1.0,1,1.0,1
8566,max_ml,10,10,1,3,0.05,0.95,0.9256175897843844,16,1.0,1,1.0,1,1.0,1
8567,max_ml,10,10,1,3,0.05,0.95,0.9129966520593766,46,0.0,1,0.0,1,0.0,1
8568,max_ml,10,10,1,3,0.05,0.95,0.945675631157766,12,0.0,1,0.0,1,0.0,1
8569,max_ml,10,10,1,3,0.05,0.95,0.9056061001285676,33,0.0,1,0.0,1,0.0,1
8570,max_ml,10,10,1,3,0.05,0.95,0.9322263407785274,9,0.0,1,0.0,1,0.0,1
8571,max_ml,10,10,1,3,0.05,0.95,0.8390855078013745,12,0.0,0,0.0,0,1.0,1
8572,max_ml,10,10,1,3,0.05,0.95,0.8729585869191698,11,0.0,1,0.0,1,0.0,1
8573,max_ml,10,10,1,3,0.05,0.95,0.931176751051182,38,0.0,1,0.0,1,0.0,1
8574,max_ml,10,10,1,3,0.05,0.95,0.9248467352372796,7,0.0,1,0.0,1,0.0,1
8575,max_ml,10,10,1,3,0.05,0.95,0.8227740150746593,6,1.0,1,1.0,1,1.0,1
8576,max_ml,10,10,1,3,0.05,0.95,0.6553907719438467,5,1.0,1,1.0,1,1.0,1
8577,max_ml,10,10,1,3,0.05,0.95,0.8790317439216825,7,1.0,1,1.0,1,0.0,0
8578,max_ml,10,10,1,3,0.05,0.95,0.810405997352288,7,1.0,1,1.0,1,1.0,1
8579,max_ml,10,10,1,3,0.05,0.95,0.8624970927812511,3,1.0,1,1.0,1,1.0,1
8580,max_ml,10,10,1,3,0.05,0.95,0.835312680954897,5,1.0,1,1.0,1,1.0,1
8581,max_ml,10,10,1,3,0.05,0.95,0.8922915721584194,3,1.0,1,1.0,1,1.0,1
8582,max_ml,10,10,1,3,0.05,0.95,0.9406481856810044,8,1.0,1,1.0,1,1.0,1
8583,max_ml,10,10,1,3,0.05,0.95,0.7869564460839248,6,1.0,1,1.0,1,1.0,1
8584,max_ml,10,10,1,3,0.05,0.95,0.8912546882906179,41,0.0,1,0.0,1,0.0,1
8585,max_ml,10,10,1,3,0.05,0.95,0.8323508972683995,6,1.0,1,1.0,1,1.0,1
8586,max_ml,10,10,1,3,0.05,0.95,0.9064495576573368,13,0.0,1,0.0,1,0.0,1
8587,max_ml,10,10,1,3,0.05,0.95,0.8421712543903661,7,1.0,1,1.0,1,1.0,1
8588,max_ml,10,10,1,3,0.05,0.95,0.9419288950529124,27,0.0,1,0.0,1,0.0,1
8589,max_ml,10,10,1,3,0.05,0.95,0.8595898294658274,7,1.0,1,1.0,1,1.0,1
8590,max_ml,10,10,1,3,0.05,0.95,0.8130053599494935,22,0.0,1,0.0,1,0.0,1
8591,max_ml,10,10,1,3,0.05,0.95,0.8916382608536174,8,1.0,1,0.0,0,0.0,0
8592,max_ml,10,10,1,3,0.05,0.95,0.9245154792821154,17,0.0,1,0.0,1,0.0,1
8593,max_ml,10,10,1,3,0.05,0.95,0.8953388991820629,6,1.0,1,1.0,1,1.0,1
8594,max_ml,10,10,1,3,0.05,0.95,0.6578756300936291,4,1.0,1,1.0,1,1.0,1
8595,max_ml,10,10,1,3,0.05,0.95,0.8928509737384412,7,0.0,1,0.0,1,0.0,1
8596,max_ml,10,10,1,3,0.05,0.95,0.8859477854556304,14,0.0,1,0.0,1,0.0,1
8597,max_ml,10,10,1,3,0.05,0.95,0.9352434034759648,6,0.0,1,0.0,1,0.0,1
8598,max_ml,10,10,1,3,0.05,0.95,0.9323958246635272,30,0.0,1,0.0,1,0.0,1
8599,max_ml,10,10,1,3,0.05,0.95,0.878141843758937,5,1.0,1,1.0,1,1.0,1
8600,max_ml,10,10,1,3,0.05,0.95,0.6830081786788413,4,1.0,1,1.0,1,1.0,1
8601,max_ml,10,10,1,3,0.05,0.95,0.8235053799950045,7,1.0,1,1.0,1,1.0,1
8602,max_ml,10,10,1,3,0.05,0.95,0.8012199042174992,2,1.0,1,1.0,1,1.0,1
8603,max_ml,10,10,1,3,0.05,0.95,0.8793062657119001,6,1.0,1,1.0,1,0.0,0
8604,max_ml,10,10,1,3,0.05,0.95,0.7782293167731114,4,1.0,1,1.0,1,1.0,1
8605,max_ml,10,10,1,3,0.05,0.95,0.8048985088768159,6,1.0,1,1.0,1,1.0,1
8606,max_ml,10,10,1,3,0.05,0.95,0.8708879815480676,9,1.0,1,1.0,1,1.0,1
8607,max_ml,10,10,1,3,0.05,0.95,0.738658399620363,6,1.0,1,1.0,1,1.0,1
8608,max_ml,10,10,1,3,0.05,0.95,0.8957135900540911,3,1.0,1,1.0,1,1.0,1
8609,max_ml,10,10,1,3,0.05,0.95,0.7323409225678944,4,1.0,1,1.0,1,1.0,1
8610,max_ml,10,10,1,3,0.05,0.95,0.8271484496109658,6,1.0,1,1.0,1,1.0,1
8611,max_ml,10,10,1,3,0.05,0.95,0.9483109219363478,3,1.0,1,1.0,1,1.0,1
8612,max_ml,10,10,1,3,0.05,0.95,0.9271562918387316,9,1.0,1,1.0,1,1.0,1
8613,max_ml,10,10,1,3,0.05,0.95,0.7800512142823312,5,1.0,1,1.0,1,1.0,1
8614,max_ml,10,10,1,3,0.05,0.95,0.9222476228609976,10,1.0,1,1.0,1,1.0,1
8615,max_ml,10,10,1,3,0.05,0.95,0.7446754973164454,8,1.0,1,1.0,1,1.0,1
8616,max_ml,10,10,1,3,0.05,0.95,0.890335266249219,15,0.0,1,0.0,1,0.0,1
8617,max_ml,10,10,1,3,0.05,0.95,0.9440200090247772,31,0.0,1,0.0,1,0.0,1
8618,max_ml,10,10,1,3,0.05,0.95,0.9433749526405062,19,0.0,1,0.0,1,0.0,1
8619,max_ml,10,10,1,3,0.05,0.95,0.9338853270079206,13,0.0,1,0.0,1,0.0,1
8620,max_ml,10,10,1,3,0.05,0.95,0.8724026218259017,7,0.0,1,0.0,1,0.0,1
8621,max_ml,10,10,1,3,0.05,0.95,0.8145687623971491,3,1.0,1,1.0,1,1.0,1
8622,max_ml,10,10,1,3,0.05,0.95,0.8940442421547569,23,0.0,1,0.0,1,0.0,1
8623,max_ml,10,10,1,3,0.05,0.95,0.8878343280148405,26,0.0,1,0.0,1,0.0,1
8624,max_ml,10,10,1,3,0.05,0.95,0.8406279042482219,8,1.0,1,0.0,0,0.0,0
8625,max_ml,10,10,1,3,0.05,0.95,0.942333095113934,15,0.0,1,0.0,1,0.0,1
8626,max_ml,10,10,1,3,0.05,0.95,0.7823810400446897,10,1.0,1,1.0,1,1.0,1
8627,max_ml,10,10,1,3,0.05,0.95,0.8653868561997462,8,1.0,1,1.0,1,1.0,1
8628,max_ml,10,10,1,3,0.05,0.95,0.92407555279368,7,1.0,1,1.0,1,0.0,0
8629,max_ml,10,10,1,3,0.05,0.95,0.8229231916532085,4,1.0,1,1.0,1,1.0,1
8630,max_ml,10,10,1,3,0.05,0.95,0.8966039968562979,23,0.0,1,0.0,1,0.0,1
8631,max_ml,10,10,1,3,0.05,0.95,0.736535410285482,3,1.0,1,1.0,1,1.0,1
8632,max_ml,10,10,1,3,0.05,0.95,0.8725859464186765,27,0.0,1,0.0,1,0.0,1
8633,max_ml,10,10,1,3,0.05,0.95,0.8682872513876592,17,0.0,1,0.0,1,0.0,1
8634,max_ml,10,10,1,3,0.05,0.95,0.9022601111778094,31,0.0,1,0.0,1,0.0,1
8635,max_ml,10,10,1,3,0.05,0.95,0.9438176906279764,42,0.0,1,0.0,1,0.0,1
8636,max_ml,10,10,1,3,0.05,0.95,0.9416721441313056,22,0.0,1,0.0,1,0.0,1
8637,max_ml,10,10,1,3,0.05,0.95,0.8191840822662355,5,1.0,1,1.0,1,1.0,1
8638,max_ml,10,10,1,3,0.05,0.95,0.8914985483063664,7,1.0,1,1.0,1,0.0,0
8639,max_ml,10,10,1,3,0.05,0.95,0.8576159039579693,9,0.0,0,0.0,0,1.0,1
8640,max_ml,10,10,1,3,0.05,0.95,0.8736596607159326,10,0.0,0,1.0,1,0.0,0
8641,max_ml,10,10,1,3,0.05,0.95,0.867114664856814,15,0.0,0,0.0,0,1.0,1
8642,max_ml,10,10,1,3,0.05,0.95,0.9422199916432742,8,0.0,0,1.0,1,0.0,0
8643,max_ml,10,10,1,3,0.05,0.95,0.9069806206217876,13,0.0,1,0.0,1,0.0,1
8644,max_ml,10,10,1,3,0.05,0.95,0.9217096063850236,4,1.0,1,1.0,1,1.0,1
8645,max_ml,10,10,1,3,0.05,0.95,0.8000909031114973,2,1.0,1,1.0,1,1.0,1
8646,max_ml,10,10,1,3,0.05,0.95,0.946365964187302,16,0.0,1,0.0,1,0.0,1
8647,max_ml,10,10,1,3,0.05,0.95,0.9282374505430924,8,1.0,1,1.0,1,1.0,1
8648,max_ml,10,10,1,3,0.05,0.95,0.944326303388588,58,0.0,1,0.0,1,0.0,1
8649,max_ml,10,10,1,3,0.05,0.95,0.8706785012896763,4,1.0,1,1.0,1,1.0,1
8650,max_ml,10,10,1,3,0.05,0.95,0.9406890394371944,6,1.0,1,1.0,1,1.0,1
8651,max_ml,10,10,1,3,0.05,0.95,0.9008917478692828,6,0.0,1,0.0,1,0.0,1
8652,max_ml,10,10,1,3,0.05,0.95,0.7753480490128537,8,1.0,1,1.0,1,1.0,1
8653,max_ml,10,10,1,3,0.05,0.95,0.6904202058302338,5,1.0,1,1.0,1,1.0,1
8654,max_ml,10,10,1,3,0.05,0.95,0.9404662091285992,5,1.0,1,1.0,1,1.0,1
8655,max_ml,10,10,1,3,0.05,0.95,0.7123433090492512,6,1.0,1,1.0,1,1.0,1
8656,max_ml,10,10,1,3,0.05,0.95,0.7574894508288385,11,0.0,1,0.0,1,0.0,1
8657,max_ml,10,10,1,3,0.05,0.95,0.9216327366602414,10,1.0,1,1.0,1,1.0,1
8658,max_ml,10,10,1,3,0.05,0.95,0.8915471832548142,7,1.0,1,1.0,1,1.0,1
8659,max_ml,10,10,1,3,0.05,0.95,0.9395253333572604,10,0.0,1,0.0,1,0.0,1
8660,max_ml,10,10,1,3,0.05,0.95,0.8959869857449795,8,1.0,1,1.0,1,1.0,1
8661,max_ml,10,10,1,3,0.05,0.95,0.8269123107495514,6,1.0,1,1.0,1,0.0,0
8662,max_ml,10,10,1,3,0.05,0.95,0.7608237693385611,6,1.0,1,1.0,1,1.0,1
8663,max_ml,10,10,1,3,0.05,0.95,0.9065897648886108,5,1.0,1,1.0,1,1.0,1
8664,max_ml,10,10,1,3,0.05,0.95,0.9339365149647438,21,0.0,1,0.0,1,0.0,1
8665,max_ml,10,10,1,3,0.05,0.95,0.9472561222637642,6,1.0,1,1.0,1,1.0,1
8666,max_ml,10,10,1,3,0.05,0.95,0.9252501834307356,2,1.0,1,1.0,1,1.0,1
8667,max_ml,10,10,1,3,0.05,0.95,0.9146038384066328,15,0.0,1,0.0,1,0.0,1
8668,max_ml,10,10,1,3,0.05,0.95,0.8393387479611817,11,0.0,1,0.0,1,0.0,1
8669,max_ml,10,10,1,3,0.05,0.95,0.9248504268954558,8,0.0,1,0.0,1,0.0,1
8670,max_ml,10,10,1,3,0.05,0.95,0.773969745266024,2,1.0,1,1.0,1,1.0,1
8671,max_ml,10,10,1,3,0.05,0.95,0.8578015009129518,21,0.0,1,0.0,1,0.0,1
8672,max_ml,10,10,1,3,0.05,0.95,0.8291037001150002,26,0.0,1,0.0,1,0.0,1
8673,max_ml,10,10,1,3,0.05,0.95,0.8336840406148706,27,0.0,1,0.0,1,0.0,1
8674,max_ml,10,10,1,3,0.05,0.95,0.9464593914269944,14,0.0,0,1.0,1,1.0,1
8675,max_ml,10,10,1,3,0.05,0.95,0.7784781756823742,5,1.0,1,1.0,1,1.0,1
8676,max_ml,10,10,1,3,0.05,0.95,0.9216761511578536,11,0.0,1,0.0,1,0.0,1
8677,max_ml,10,10,1,3,0.05,0.95,0.6282508679580526,4,1.0,1,1.0,1,1.0,1
8678,max_ml,10,10,1,3,0.05,0.95,0.9149189870223116,19,0.0,1,0.0,1,0.0,1
8679,max_ml,10,10,1,3,0.05,0.95,0.8680806793663247,3,1.0,1,1.0,1,1.0,1
8680,max_ml,10,10,1,3,0.05,0.95,0.8577030756668442,3,1.0,1,1.0,1,1.0,1
8681,max_ml,10,10,1,3,0.05,0.95,0.8388026333619566,8,0.0,1,0.0,1,0.0,1
8682,max_ml,10,10,1,3,0.05,0.95,0.9231647924645396,10,0.0,1,0.0,1,0.0,1
8683,max_ml,10,10,1,3,0.05,0.95,0.9176522965736472,5,1.0,1,1.0,1,1.0,1
8684,max_ml,10,10,1,3,0.05,0.95,0.6410626523774317,4,1.0,1,1.0,1,1.0,1
8685,max_ml,10,10,1,3,0.05,0.95,0.8672043974405513,12,0.0,1,0.0,1,0.0,1
8686,max_ml,10,10,1,3,0.05,0.95,0.9334960787555812,5,1.0,1,1.0,1,1.0,1
8687,max_ml,10,10,1,3,0.05,0.95,0.5401089268426432,5,1.0,1,1.0,1,1.0,1
8688,max_ml,10,10,1,3,0.05,0.95,0.773450327745534,4,1.0,1,1.0,1,1.0,1
8689,max_ml,10,10,1,3,0.05,0.95,0.8946173504576035,19,0.0,1,0.0,1,0.0,1
8690,max_ml,10,10,1,3,0.05,0.95,0.8220119687390499,4,1.0,1,1.0,1,1.0,1
8691,max_ml,10,10,1,3,0.05,0.95,0.9484643686853926,30,0.0,1,0.0,1,0.0,1
8692,max_ml,10,10,1,3,0.05,0.95,0.9203375331722086,8,0.0,1,0.0,1,0.0,1
8693,max_ml,10,10,1,3,0.05,0.95,0.902417600351456,30,0.0,1,0.0,1,0.0,1
8694,max_ml,10,10,1,3,0.05,0.95,0.9299793566420264,5,1.0,1,1.0,1,1.0,1
8695,max_ml,10,10,1,3,0.05,0.95,0.947237444474992,9,0.0,1,0.0,1,0.0,1
8696,max_ml,10,10,1,3,0.05,0.95,0.8349737252384386,5,1.0,1,1.0,1,1.0,1
8697,max_ml,10,10,1,3,0.05,0.95,0.9345024560722676,16,0.0,1,0.0,1,0.0,1
8698,max_ml,10,10,1,3,0.05,0.95,0.9280778836440868,34,0.0,1,0.0,1,0.0,1
8699,max_ml,10,10,1,3,0.05,0.95,0.6623655206417242,4,1.0,1,1.0,1,1.0,1
8700,max_ml,10,10,1,3,0.05,0.95,0.9422268870163696,22,0.0,1,0.0,1,0.0,1
8701,max_ml,10,10,1,3,0.05,0.95,0.8662411348981363,6,1.0,1,1.0,1,1.0,1
8702,max_ml,10,10,1,3,0.05,0.95,0.8607097857167156,28,0.0,1,0.0,1,0.0,1
8703,max_ml,10,10,1,3,0.05,0.95,0.8941094856089478,4,1.0,1,1.0,1,1.0,1
8704,max_ml,10,10,1,3,0.05,0.95,0.8477292273482783,7,1.0,1,1.0,1,1.0,1
8705,max_ml,10,10,1,3,0.05,0.95,0.9118460584993752,21,0.0,1,0.0,1,0.0,1
8706,max_ml,10,10,1,3,0.05,0.95,0.8867859127638609,8,0.0,0,1.0,1,1.0,1
8707,max_ml,10,10,1,3,0.05,0.95,0.8831035489991512,11,0.0,1,0.0,1,0.0,1
8708,max_ml,10,10,1,3,0.05,0.95,0.9480666608312822,16,0.0,1,0.0,1,0.0,1
8709,max_ml,10,10,1,3,0.05,0.95,0.8779213118373442,3,1.0,1,1.0,1,1.0,1
8710,max_ml,10,10,1,3,0.05,0.95,0.848625730392193,2,1.0,1,1.0,1,1.0,1
8711,max_ml,10,10,1,3,0.05,0.95,0.8373834144380955,6,1.0,1,1.0,1,1.0,1
8712,max_ml,10,10,1,3,0.05,0.95,0.9137881183272292,16,0.0,1,0.0,1,0.0,1
8713,max_ml,10,10,1,3,0.05,0.95,0.9003132809660905,20,0.0,1,0.0,1,0.0,1
8714,max_ml,10,10,1,3,0.05,0.95,0.8948768603242937,7,0.0,1,0.0,1,0.0,1
8715,max_ml,10,10,1,3,0.05,0.95,0.8275487549062236,6,0.0,1,0.0,1,0.0,1
8716,max_ml,10,10,1,3,0.05,0.95,0.8934149788621353,10,0.0,1,0.0,1,0.0,1
8717,max_ml,10,10,1,3,0.05,0.95,0.8709817242670386,9,0.0,1,0.0,1,0.0,1
8718,max_ml,10,10,1,3,0.05,0.95,0.9274187162052034,23,0.0,1,0.0,1,0.0,1
8719,max_ml,10,10,1,3,0.05,0.95,0.7023877407884328,5,1.0,1,1.0,1,1.0,1
8720,max_ml,10,10,1,3,0.05,0.95,0.5103256100350748,7,1.0,1,1.0,1,1.0,1
8721,max_ml,10,10,1,3,0.05,0.95,0.943463281725618,18,0.0,1,0.0,1,0.0,1
8722,max_ml,10,10,1,3,0.05,0.95,0.8940041280425063,3,1.0,1,1.0,1,1.0,1
8723,max_ml,10,10,1,3,0.05,0.95,0.9036440764745248,5,1.0,1,1.0,1,1.0,1
8724,max_ml,10,10,1,3,0.05,0.95,0.6955509750887685,8,0.0,1,0.0,1,0.0,1
8725,max_ml,10,10,1,3,0.05,0.95,0.9077571269824614,10,0.0,1,0.0,1,0.0,1
8726,max_ml,10,10,1,3,0.05,0.95,0.9455732114120208,12,1.0,1,1.0,1,0.0,0
8727,max_ml,10,10,1,3,0.05,0.95,0.9332459224473552,6,1.0,1,1.0,1,1.0,1
8728,max_ml,10,10,1,3,0.05,0.95,0.9025457449762122,15,0.0,1,0.0,1,0.0,1
8729,max_ml,10,10,1,3,0.05,0.95,0.8962402509448415,14,0.0,1,0.0,1,0.0,1
8730,max_ml,10,10,1,3,0.05,0.95,0.837227747682608,7,1.0,1,1.0,1,1.0,1
8731,max_ml,10,10,1,3,0.05,0.95,0.8601045256738827,4,1.0,1,1.0,1,1.0,1
8732,max_ml,10,10,1,3,0.05,0.95,0.9119251490814584,8,1.0,1,1.0,1,1.0,1
8733,max_ml,10,10,1,3,0.05,0.95,0.9413742156654769,64,0.0,1,0.0,1,0.0,1
8734,max_ml,10,10,1,3,0.05,0.95,0.882377848302864,22,0.0,1,0.0,1,0.0,1
8735,max_ml,10,10,1,3,0.05,0.95,0.8751764907164462,12,1.0,1,1.0,1,1.0,1
8736,max_ml,10,10,1,3,0.05,0.95,0.9291517639927516,4,1.0,1,1.0,1,1.0,1
8737,max_ml,10,10,1,3,0.05,0.95,0.8448631242677207,12,0.0,1,0.0,1,0.0,1
8738,max_ml,10,10,1,3,0.05,0.95,0.935609317574308,14,0.0,1,0.0,1,0.0,1
8739,max_ml,10,10,1,3,0.05,0.95,0.908842261330724,15,0.0,0,0.0,0,1.0,1
8740,max_ml,10,10,1,3,0.05,0.95,0.8714309665601533,8,0.0,1,0.0,1,0.0,1
8741,max_ml,10,10,1,3,0.05,0.95,0.902930844170962,5,1.0,1,1.0,1,1.0,1
8742,max_ml,10,10,1,3,0.05,0.95,0.9420208272221962,8,1.0,1,1.0,1,1.0,1
8743,max_ml,10,10,1,3,0.05,0.95,0.8475591536841781,6,1.0,1,1.0,1,1.0,1
8744,max_ml,10,10,1,3,0.05,0.95,0.896205469991561,6,1.0,1,1.0,1,1.0,1
8745,max_ml,10,10,1,3,0.05,0.95,0.8343788897496576,5,1.0,1,1.0,1,1.0,1
8746,max_ml,10,10,1,3,0.05,0.95,0.8306741536233861,6,1.0,1,1.0,1,1.0,1
8747,max_ml,10,10,1,3,0.05,0.95,0.9087255993838048,12,0.0,1,0.0,1,0.0,1
8748,max_ml,10,10,1,3,0.05,0.95,0.9201515811243816,7,1.0,1,1.0,1,0.0,0
8749,max_ml,10,10,1,3,0.05,0.95,0.7208330060009781,2,1.0,1,1.0,1,1.0,1
8750,max_ml,10,10,1,3,0.05,0.95,0.9311640835364872,22,0.0,1,0.0,1,0.0,1
8751,max_ml,10,10,1,3,0.05,0.95,0.8987301555353405,41,0.0,1,0.0,1,0.0,1
8752,max_ml,10,10,1,3,0.05,0.95,0.8726765672988145,5,1.0,1,1.0,1,1.0,1
8753,max_ml,10,10,1,3,0.05,0.95,0.9401952982545444,5,1.0,1,1.0,1,1.0,1
8754,max_ml,10,10,1,3,0.05,0.95,0.8840325664980054,25,0.0,1,0.0,1,0.0,1
8755,max_ml,10,10,1,3,0.05,0.95,0.916527725233246,10,0.0,1,0.0,1,0.0,1
8756,max_ml,10,10,1,3,0.05,0.95,0.9218804477203122,14,0.0,1,0.0,1,0.0,1
8757,max_ml,10,10,1,3,0.05,0.95,0.886050760510689,8,0.0,1,0.0,1,0.0,1
8758,max_ml,10,10,1,3,0.05,0.95,0.8459215859276905,7,0.0,0,0.0,0,1.0,1
8759,max_ml,10,10,1,3,0.05,0.95,0.8197411485195369,10,0.0,1,0.0,1,0.0,1
8760,max_ml,10,10,1,3,0.05,0.95,0.8861236004121161,16,0.0,1,0.0,1,0.0,1
8761,max_ml,10,10,1,3,0.05,0.95,0.8977498534341604,4,1.0,1,1.0,1,1.0,1
8762,max_ml,10,10,1,3,0.05,0.95,0.92980826766057,11,0.0,1,0.0,1,0.0,1
8763,max_ml,10,10,1,3,0.05,0.95,0.7236095275596653,8,1.0,1,1.0,1,1.0,1
8764,max_ml,10,10,1,3,0.05,0.95,0.8664975415569212,11,0.0,1,0.0,1,0.0,1
8765,max_ml,10,10,1,3,0.05,0.95,0.8449582611940918,4,1.0,1,1.0,1,1.0,1
8766,max_ml,10,10,1,3,0.05,0.95,0.8958906272403879,6,1.0,1,1.0,1,1.0,1
8767,max_ml,10,10,1,3,0.05,0.95,0.903336192136963,26,0.0,1,0.0,1,0.0,1
8768,max_ml,10,10,1,3,0.05,0.95,0.9330419668347004,10,1.0,1,1.0,1,1.0,1
8769,max_ml,10,10,1,3,0.05,0.95,0.7651198582877602,9,0.0,1,0.0,1,0.0,1
8770,max_ml,10,10,1,3,0.05,0.95,0.9432625663006248,9,1.0,1,1.0,1,1.0,1
8771,max_ml,10,10,1,3,0.05,0.95,0.7838004152214383,7,0.0,1,0.0,1,0.0,1
8772,max_ml,10,10,1,3,0.05,0.95,0.8696193952983219,13,0.0,1,0.0,1,0.0,1
8773,max_ml,10,10,1,3,0.05,0.95,0.6285103233126966,2,1.0,1,1.0,1,1.0,1
8774,max_ml,10,10,1,3,0.05,0.95,0.8749564964508643,10,1.0,1,1.0,1,1.0,1
8775,max_ml,10,10,1,3,0.05,0.95,0.9297130317304074,5,1.0,1,1.0,1,1.0,1
8776,max_ml,10,10,1,3,0.05,0.95,0.9192231709876368,11,0.0,1,0.0,1,0.0,1
8777,max_ml,10,10,1,3,0.05,0.95,0.8193709239395385,6,1.0,1,1.0,1,1.0,1
8778,max_ml,10,10,1,3,0.05,0.95,0.8154578096878,4,1.0,1,1.0,1,1.0,1
8779,max_ml,10,10,1,3,0.05,0.95,0.8702055480536418,4,1.0,1,1.0,1,1.0,1
8780,max_ml,10,10,1,3,0.05,0.95,0.8817304241573005,8,1.0,1,1.0,1,0.0,0
8781,max_ml,10,10,1,3,0.05,0.95,0.8957708318467098,14,0.0,1,0.0,1,0.0,1
8782,max_ml,10,10,1,3,0.05,0.95,0.9238113829663864,8,0.0,1,0.0,1,0.0,1
8783,max_ml,10,10,1,3,0.05,0.95,0.844389230601845,16,0.0,1,0.0,1,0.0,1
8784,max_ml,10,10,1,3,0.05,0.95,0.8996269277078417,9,0.0,1,0.0,1,0.0,1
8785,max_ml,10,10,1,3,0.05,0.95,0.9225110260067988,10,0.0,0,1.0,1,0.0,0
8786,max_ml,10,10,1,3,0.05,0.95,0.9466701253709188,12,0.0,1,0.0,1,0.0,1
8787,max_ml,10,10,1,3,0.05,0.95,0.9420209314196826,27,0.0,1,0.0,1,0.0,1
8788,max_ml,10,10,1,3,0.05,0.95,0.8968641566052341,12,0.0,1,0.0,1,0.0,1
8789,max_ml,10,10,1,3,0.05,0.95,0.8090904106513528,14,0.0,1,0.0,1,0.0,1
8790,max_ml,10,10,1,3,0.05,0.95,0.8920015935623098,15,0.0,1,0.0,1,0.0,1
8791,max_ml,10,10,1,3,0.05,0.95,0.8252099906735818,6,1.0,1,1.0,1,1.0,1
8792,max_ml,10,10,1,3,0.05,0.95,0.8724888908959454,3,1.0,1,1.0,1,1.0,1
8793,max_ml,10,10,1,3,0.05,0.95,0.922658456977818,6,1.0,1,1.0,1,1.0,1
8794,max_ml,10,10,1,3,0.05,0.95,0.7929998938731501,6,0.0,1,0.0,1,0.0,1
8795,max_ml,10,10,1,3,0.05,0.95,0.9181705231406564,5,1.0,1,1.0,1,1.0,1
8796,max_ml,10,10,1,3,0.05,0.95,0.7727463699844261,14,0.0,1,0.0,1,0.0,1
8797,max_ml,10,10,1,3,0.05,0.95,0.9331537003604374,15,0.0,1,0.0,1,0.0,1
8798,max_ml,10,10,1,3,0.05,0.95,0.9173220944087024,6,1.0,1,1.0,1,0.0,0
8799,max_ml,10,10,1,3,0.05,0.95,0.9054200696101676,27,0.0,1,0.0,1,0.0,1
8800,max_ml,10,10,1,3,0.05,0.95,0.8750295776167063,6,1.0,1,1.0,1,1.0,1
8801,max_ml,10,10,1,3,0.05,0.95,0.917425233637127,16,0.0,1,0.0,1,0.0,1
8802,max_ml,10,10,1,3,0.05,0.95,0.8120707170741269,6,1.0,1,1.0,1,1.0,1
8803,max_ml,10,10,1,3,0.05,0.95,0.9221722536582572,8,0.0,1,0.0,1,0.0,1
8804,max_ml,10,10,1,3,0.05,0.95,0.8596991303789357,8,1.0,1,1.0,1,1.0,1
8805,max_ml,10,10,1,3,0.05,0.95,0.8802755518095196,7,1.0,1,1.0,1,1.0,1
8806,max_ml,10,10,1,3,0.05,0.95,0.815564493166113,8,1.0,1,0.0,0,1.0,1
8807,max_ml,10,10,1,3,0.05,0.95,0.8711271905032328,16,0.0,1,0.0,1,0.0,1
8808,max_ml,10,10,1,3,0.05,0.95,0.7613057902194396,3,1.0,1,1.0,1,1.0,1
8809,max_ml,10,10,1,3,0.05,0.95,0.5965220019185972,6,1.0,1,1.0,1,1.0,1
8810,max_ml,10,10,1,3,0.05,0.95,0.925237993796384,5,1.0,1,1.0,1,1.0,1
8811,max_ml,10,10,1,3,0.05,0.95,0.8781224886771827,8,0.0,1,0.0,1,0.0,1
8812,max_ml,10,10,1,3,0.05,0.95,0.7782780450982268,5,1.0,1,1.0,1,1.0,1
8813,max_ml,10,10,1,3,0.05,0.95,0.8607116000291236,13,0.0,1,0.0,1,0.0,1
8814,max_ml,10,10,1,3,0.05,0.95,0.8685571071977827,8,0.0,1,0.0,1,0.0,1
8815,max_ml,10,10,1,3,0.05,0.95,0.8189925110662407,5,1.0,1,1.0,1,1.0,1
8816,max_ml,10,10,1,3,0.05,0.95,0.9498528367995264,38,0.0,1,0.0,1,0.0,1
8817,max_ml,10,10,1,3,0.05,0.95,0.9361498614797906,28,0.0,1,0.0,1,0.0,1
8818,max_ml,10,10,1,3,0.05,0.95,0.9130326009923846,26,0.0,1,0.0,1,0.0,1
8819,max_ml,10,10,1,3,0.05,0.95,0.8965275969405321,15,0.0,1,0.0,1,0.0,1
8820,max_ml,10,10,1,3,0.05,0.95,0.946198808134947,7,1.0,1,1.0,1,1.0,1
8821,max_ml,10,10,1,3,0.05,0.95,0.9211058597002322,9,0.0,1,0.0,1,0.0,1
8822,max_ml,10,10,1,3,0.05,0.95,0.9273330286590812,12,0.0,1,0.0,1,0.0,1
8823,max_ml,10,10,1,3,0.05,0.95,0.8729548646589502,7,0.0,1,0.0,1,0.0,1
8824,max_ml,10,10,1,3,0.05,0.95,0.9206372367793044,19,0.0,1,0.0,1,0.0,1
8825,max_ml,10,10,1,3,0.05,0.95,0.9166776847759034,9,0.0,1,0.0,1,0.0,1
8826,max_ml,10,10,1,3,0.05,0.95,0.8204381578930403,10,0.0,1,0.0,1,0.0,1
8827,max_ml,10,10,1,3,0.05,0.95,0.9481401563366688,45,0.0,1,0.0,1,0.0,1
8828,max_ml,10,10,1,3,0.05,0.95,0.8243090484223173,11,0.0,1,0.0,1,0.0,1
8829,max_ml,10,10,1,3,0.05,0.95,0.8284214830081607,7,0.0,1,0.0,1,0.0,1
8830,max_ml,10,10,1,3,0.05,0.95,0.9483763562084518,26,0.0,1,0.0,1,0.0,1
8831,max_ml,10,10,1,3,0.05,0.95,0.8417371945118993,14,0.0,1,0.0,1,0.0,1
8832,max_ml,10,10,1,3,0.05,0.95,0.9328507915254752,16,0.0,1,0.0,1,0.0,1
8833,max_ml,10,10,1,3,0.05,0.95,0.9309049739653068,62,0.0,1,0.0,1,0.0,1
8834,max_ml,10,10,1,3,0.05,0.95,0.920144739410224,15,0.0,1,0.0,1,0.0,1
8835,max_ml,10,10,1,3,0.05,0.95,0.9332480438469232,21,0.0,1,0.0,1,0.0,1
8836,max_ml,10,10,1,3,0.05,0.95,0.9027690948721604,7,1.0,1,1.0,1,0.0,0
8837,max_ml,10,10,1,3,0.05,0.95,0.9032674352661364,8,1.0,1,1.0,1,1.0,1
8838,max_ml,10,10,1,3,0.05,0.95,0.9148445426419356,8,0.0,1,0.0,1,0.0,1
8839,max_ml,10,10,1,3,0.05,0.95,0.8252633838021742,6,1.0,1,1.0,1,1.0,1
8840,max_ml,10,10,1,3,0.05,0.95,0.8995016498468521,4,1.0,1,1.0,1,1.0,1
8841,max_ml,10,10,1,3,0.05,0.95,0.863788273696191,2,1.0,1,1.0,1,1.0,1
8842,max_ml,10,10,1,3,0.05,0.95,0.9102957976579482,20,0.0,1,0.0,1,0.0,1
8843,max_ml,10,10,1,3,0.05,0.95,0.6368673508023575,4,1.0,1,1.0,1,1.0,1
8844,max_ml,10,10,1,3,0.05,0.95,0.9084948967275106,14,0.0,1,0.0,1,0.0,1
8845,max_ml,10,10,1,3,0.05,0.95,0.9171448878950238,10,0.0,0,1.0,1,0.0,0
8846,max_ml,10,10,1,3,0.05,0.95,0.8508980022944682,3,1.0,1,1.0,1,1.0,1
8847,max_ml,10,10,1,3,0.05,0.95,0.8463512379607523,7,0.0,1,0.0,1,0.0,1
8848,max_ml,10,10,1,3,0.05,0.95,0.9146400793308086,17,0.0,1,0.0,1,0.0,1
8849,max_ml,10,10,1,3,0.05,0.95,0.8769681834235549,8,1.0,1,1.0,1,1.0,1
8850,max_ml,10,10,1,3,0.05,0.95,0.7709440385748819,14,1.0,1,1.0,1,1.0,1
8851,max_ml,10,10,1,3,0.05,0.95,0.8326803718983405,4,1.0,1,1.0,1,1.0,1
8852,max_ml,10,10,1,3,0.05,0.95,0.9280805977461284,9,1.0,1,1.0,1,0.0,0
8853,max_ml,10,10,1,3,0.05,0.95,0.8880883520316238,7,1.0,1,1.0,1,1.0,1
8854,max_ml,10,10,1,3,0.05,0.95,0.9399244899343688,20,0.0,1,0.0,1,0.0,1
8855,max_ml,10,10,1,3,0.05,0.95,0.9327228918946888,5,1.0,1,1.0,1,1.0,1
8856,max_ml,10,10,1,3,0.05,0.95,0.8428241109294307,18,0.0,1,0.0,1,0.0,1
8857,max_ml,10,10,1,3,0.05,0.95,0.862853015163692,7,1.0,1,1.0,1,1.0,1
8858,max_ml,10,10,1,3,0.05,0.95,0.9471917462132324,49,0.0,1,0.0,1,0.0,1
8859,max_ml,10,10,1,3,0.05,0.95,0.6469242389769635,4,1.0,1,1.0,1,1.0,1
8860,max_ml,10,10,1,3,0.05,0.95,0.9298592325239357,12,1.0,1,1.0,1,1.0,1
8861,max_ml,10,10,1,3,0.05,0.95,0.8702006533817868,11,0.0,1,0.0,1,0.0,1
8862,max_ml,10,10,1,3,0.05,0.95,0.9082428951378556,16,0.0,1,0.0,1,0.0,1
8863,max_ml,10,10,1,3,0.05,0.95,0.9425884567505082,3,1.0,1,1.0,1,1.0,1
8864,max_ml,10,10,1,3,0.05,0.95,0.8119144800760117,4,1.0,1,1.0,1,1.0,1
8865,max_ml,10,10,1,3,0.05,0.95,0.9384413821435016,5,1.0,1,1.0,1,1.0,1
8866,max_ml,10,10,1,3,0.05,0.95,0.9476151990106664,29,0.0,1,0.0,1,0.0,1
8867,max_ml,10,10,1,3,0.05,0.95,0.9499162220529768,9,0.0,1,0.0,1,0.0,1
8868,max_ml,10,10,1,3,0.05,0.95,0.8634951837148804,8,0.0,1,0.0,1,0.0,1
8869,max_ml,10,10,1,3,0.05,0.95,0.8848255269827106,22,0.0,1,0.0,1,0.0,1
8870,max_ml,10,10,1,3,0.05,0.95,0.7407232552932582,5,1.0,1,1.0,1,1.0,1
8871,max_ml,10,10,1,3,0.05,0.95,0.7680612894208702,5,1.0,1,1.0,1,1.0,1
8872,max_ml,10,10,1,3,0.05,0.95,0.9439713433956411,13,0.0,1,0.0,1,0.0,1
8873,max_ml,10,10,1,3,0.05,0.95,0.9014717028779862,22,0.0,1,0.0,1,0.0,1
8874,max_ml,10,10,1,3,0.05,0.95,0.8584078185732529,17,0.0,1,0.0,1,0.0,1
8875,max_ml,10,10,1,3,0.05,0.95,0.9272920898691202,39,0.0,1,0.0,1,0.0,1
8876,max_ml,10,10,1,3,0.05,0.95,0.7513685324341722,6,1.0,1,1.0,1,1.0,1
8877,max_ml,10,10,1,3,0.05,0.95,0.8850946968352675,5,1.0,1,1.0,1,0.0,0
8878,max_ml,10,10,1,3,0.05,0.95,0.8719539347871952,8,0.0,1,0.0,1,0.0,1
8879,max_ml,10,10,1,3,0.05,0.95,0.9090582000295032,8,1.0,1,1.0,1,1.0,1
8880,max_ml,10,10,1,3,0.05,0.95,0.9094712647355974,7,1.0,1,1.0,1,1.0,1
8881,max_ml,10,10,1,3,0.05,0.95,0.8163717080007628,6,1.0,1,1.0,1,1.0,1
8882,max_ml,10,10,1,3,0.05,0.95,0.9237662462846156,19,0.0,1,0.0,1,0.0,1
8883,max_ml,10,10,1,3,0.05,0.95,0.9212145578912572,26,0.0,1,0.0,1,0.0,1
8884,max_ml,10,10,1,3,0.05,0.95,0.8801175000186063,13,0.0,1,0.0,1,0.0,1
8885,max_ml,10,10,1,3,0.05,0.95,0.9181561585390184,5,1.0,1,1.0,1,1.0,1
8886,max_ml,10,10,1,3,0.05,0.95,0.9182339080543098,19,0.0,1,0.0,1,0.0,1
8887,max_ml,10,10,1,3,0.05,0.95,0.8906789805899612,4,1.0,1,1.0,1,1.0,1
8888,max_ml,10,10,1,3,0.05,0.95,0.9361800800346314,2,1.0,1,1.0,1,1.0,1
8889,max_ml,10,10,1,3,0.05,0.95,0.7442961456398575,15,0.0,1,0.0,1,0.0,1
8890,max_ml,10,10,1,3,0.05,0.95,0.9145352559669196,16,0.0,1,0.0,1,0.0,1
8891,max_ml,10,10,1,3,0.05,0.95,0.7615781923161473,9,0.0,0,0.0,0,1.0,1
8892,max_ml,10,10,1,3,0.05,0.95,0.718506397753251,4,1.0,1,1.0,1,1.0,1
8893,max_ml,10,10,1,3,0.05,0.95,0.8359710552625589,15,0.0,1,0.0,1,0.0,1
8894,max_ml,10,10,1,3,0.05,0.95,0.8031002206106632,5,1.0,1,1.0,1,1.0,1
8895,max_ml,10,10,1,3,0.05,0.95,0.91153264110513,26,0.0,1,0.0,1,0.0,1
8896,max_ml,10,10,1,3,0.05,0.95,0.8083732904149746,3,1.0,1,1.0,1,1.0,1
8897,max_ml,10,10,1,3,0.05,0.95,0.9206014321386624,8,1.0,1,1.0,1,1.0,1
8898,max_ml,10,10,1,3,0.05,0.95,0.6524783108629818,3,1.0,1,1.0,1,1.0,1
8899,max_ml,10,10,1,3,0.05,0.95,0.8474914940552594,4,1.0,1,1.0,1,1.0,1
8900,max_ml,10,10,1,3,0.05,0.95,0.7820813367271051,16,0.0,1,0.0,1,0.0,1
8901,max_ml,10,10,1,3,0.05,0.95,0.9436810038755642,24,0.0,1,0.0,1,0.0,1
8902,max_ml,10,10,1,3,0.05,0.95,0.946824256591872,16,0.0,0,0.0,0,1.0,1
8903,max_ml,10,10,1,3,0.05,0.95,0.9165106885640776,15,0.0,1,0.0,1,0.0,1
8904,max_ml,10,10,1,3,0.05,0.95,0.8921163561389666,3,1.0,1,1.0,1,1.0,1
8905,max_ml,10,10,1,3,0.05,0.95,0.9448033430284944,13,0.0,1,0.0,1,0.0,1
8906,max_ml,10,10,1,3,0.05,0.95,0.9060210609418612,25,0.0,1,0.0,1,0.0,1
8907,max_ml,10,10,1,3,0.05,0.95,0.8979343328266347,6,0.0,1,0.0,1,0.0,1
8908,max_ml,10,10,1,3,0.05,0.95,0.8699901850764518,6,0.0,1,0.0,1,0.0,1
8909,max_ml,10,10,1,3,0.05,0.95,0.682158283307759,6,1.0,1,1.0,1,1.0,1
8910,max_ml,10,10,1,3,0.05,0.95,0.8357662302162363,7,0.0,0,1.0,1,1.0,1
8911,max_ml,10,10,1,3,0.05,0.95,0.8398409120514815,6,1.0,1,1.0,1,1.0,1
8912,max_ml,10,10,1,3,0.05,0.95,0.812033232153256,8,0.0,1,0.0,1,0.0,1
8913,max_ml,10,10,1,3,0.05,0.95,0.7822169345598453,10,1.0,1,1.0,1,1.0,1
8914,max_ml,10,10,1,3,0.05,0.95,0.9195439971209088,14,0.0,1,0.0,1,0.0,1
8915,max_ml,10,10,1,3,0.05,0.95,0.8647405177286744,2,1.0,1,1.0,1,1.0,1
8916,max_ml,10,10,1,3,0.05,0.95,0.8683371744890928,3,1.0,1,1.0,1,1.0,1
8917,max_ml,10,10,1,3,0.05,0.95,0.9111150183094148,31,0.0,1,0.0,1,0.0,1
8918,max_ml,10,10,1,3,0.05,0.95,0.8704420131944506,8,1.0,1,1.0,1,1.0,1
8919,max_ml,10,10,1,3,0.05,0.95,0.9202900249884032,16,0.0,1,0.0,1,0.0,1
8920,max_ml,10,10,1,3,0.05,0.95,0.9333328045400072,11,1.0,1,1.0,1,1.0,1
8921,max_ml,10,10,1,3,0.05,0.95,0.923500550947334,14,0.0,1,0.0,1,0.0,1
8922,max_ml,10,10,1,3,0.05,0.95,0.7905296141947203,13,0.0,1,0.0,1,0.0,1
8923,max_ml,10,10,1,3,0.05,0.95,0.7103257439258033,5,1.0,1,1.0,1,1.0,1
8924,max_ml,10,10,1,3,0.05,0.95,0.7797650521419571,10,1.0,1,1.0,1,0.0,0
8925,max_ml,10,10,1,3,0.05,0.95,0.8288250569742897,4,1.0,1,1.0,1,1.0,1
8926,max_ml,10,10,1,3,0.05,0.95,0.90349160977676,16,0.0,1,0.0,1,0.0,1
8927,max_ml,10,10,1,3,0.05,0.95,0.857828397500952,4,1.0,1,1.0,1,1.0,1
8928,max_ml,10,10,1,3,0.05,0.95,0.8892868727950195,8,0.0,1,0.0,1,0.0,1
8929,max_ml,10,10,1,3,0.05,0.95,0.9044070077605624,37,0.0,1,0.0,1,0.0,1
8930,max_ml,10,10,1,3,0.05,0.95,0.7777582130093466,13,0.0,1,0.0,1,0.0,1
8931,max_ml,10,10,1,3,0.05,0.95,0.9482652978238982,31,0.0,1,0.0,1,0.0,1
8932,max_ml,10,10,1,3,0.05,0.95,0.7912490917087408,6,1.0,1,1.0,1,1.0,1
8933,max_ml,10,10,1,3,0.05,0.95,0.8756592331642299,17,0.0,1,0.0,1,0.0,1
8934,max_ml,10,10,1,3,0.05,0.95,0.9430438619257118,18,0.0,1,0.0,1,0.0,1
8935,max_ml,10,10,1,3,0.05,0.95,0.9451905040065012,14,0.0,1,0.0,1,0.0,1
8936,max_ml,10,10,1,3,0.05,0.95,0.9164317390953584,37,0.0,1,0.0,1,0.0,1
8937,max_ml,10,10,1,3,0.05,0.95,0.9459924839182244,6,1.0,1,1.0,1,1.0,1
8938,max_ml,10,10,1,3,0.05,0.95,0.8699501511110174,8,0.0,1,0.0,1,0.0,1
8939,max_ml,10,10,1,3,0.05,0.95,0.8837309726225928,8,1.0,1,1.0,1,0.0,0
8940,max_ml,10,10,1,3,0.05,0.95,0.9081201502704496,13,0.0,1,0.0,1,0.0,1
8941,max_ml,10,10,1,3,0.05,0.95,0.7179902131936854,3,1.0,1,1.0,1,1.0,1
8942,max_ml,10,10,1,3,0.05,0.95,0.9266259625574992,7,0.0,1,0.0,1,0.0,1
8943,max_ml,10,10,1,3,0.05,0.95,0.7547951474114644,6,1.0,1,1.0,1,1.0,1
8944,max_ml,10,10,1,3,0.05,0.95,0.8390989379564983,18,0.0,1,0.0,1,0.0,1
8945,max_ml,10,10,1,3,0.05,0.95,0.9429660514170556,8,1.0,1,1.0,1,1.0,1
8946,max_ml,10,10,1,3,0.05,0.95,0.912414781413602,13,0.0,1,0.0,1,0.0,1
8947,max_ml,10,10,1,3,0.05,0.95,0.910369925105562,8,1.0,1,1.0,1,1.0,1
8948,max_ml,10,10,1,3,0.05,0.95,0.8686969395966692,10,0.0,0,1.0,1,0.0,0
8949,max_ml,10,10,1,3,0.05,0.95,0.8545124792070757,25,0.0,1,0.0,1,0.0,1
8950,max_ml,10,10,1,3,0.05,0.95,0.7710170911369865,16,0.0,1,0.0,1,0.0,1
8951,max_ml,10,10,1,3,0.05,0.95,0.6646378958134528,1,1.0,1,1.0,1,1.0,1
8952,max_ml,10,10,1,3,0.05,0.95,0.9447262230172648,13,0.0,1,0.0,1,0.0,1
8953,max_ml,10,10,1,3,0.05,0.95,0.8269590580895184,5,0.0,1,0.0,1,0.0,1
8954,max_ml,10,10,1,3,0.05,0.95,0.9059678876917217,15,0.0,1,0.0,1,0.0,1
8955,max_ml,10,10,1,3,0.05,0.95,0.8682949104390801,10,0.0,1,0.0,1,0.0,1
8956,max_ml,10,10,1,3,0.05,0.95,0.8372068086405824,8,1.0,1,1.0,1,1.0,1
8957,max_ml,10,10,1,3,0.05,0.95,0.8961170539292598,15,0.0,1,0.0,1,0.0,1
8958,max_ml,10,10,1,3,0.05,0.95,0.900781042566728,7,1.0,1,1.0,1,0.0,0
8959,max_ml,10,10,1,3,0.05,0.95,0.8310219623282769,12,0.0,1,0.0,1,0.0,1
8960,max_ml,10,10,1,3,0.05,0.95,0.9413269151744864,24,0.0,1,0.0,1,0.0,1
8961,max_ml,10,10,1,3,0.05,0.95,0.8774037320108239,3,1.0,1,1.0,1,1.0,1
8962,max_ml,10,10,1,3,0.05,0.95,0.9233895143459524,10,1.0,1,1.0,1,1.0,1
8963,max_ml,10,10,1,3,0.05,0.95,0.9140700846247656,9,0.0,1,0.0,1,0.0,1
8964,max_ml,10,10,1,3,0.05,0.95,0.9019709713853956,31,0.0,1,0.0,1,0.0,1
8965,max_ml,10,10,1,3,0.05,0.95,0.943918347406629,4,1.0,1,1.0,1,1.0,1
8966,max_ml,10,10,1,3,0.05,0.95,0.8014047198212941,11,0.0,1,0.0,1,0.0,1
8967,max_ml,10,10,1,3,0.05,0.95,0.8236536039990071,23,0.0,1,0.0,1,0.0,1
8968,max_ml,10,10,1,3,0.05,0.95,0.8930036233579173,17,0.0,1,0.0,1,0.0,1
8969,max_ml,10,10,1,3,0.05,0.95,0.7063908560651223,2,1.0,1,1.0,1,1.0,1
8970,max_ml,10,10,1,3,0.05,0.95,0.6723828133499233,15,0.0,1,0.0,1,0.0,1
8971,max_ml,10,10,1,3,0.05,0.95,0.8475931846725892,4,1.0,1,1.0,1,1.0,1
8972,max_ml,10,10,1,3,0.05,0.95,0.7433998334547635,4,1.0,1,1.0,1,1.0,1
8973,max_ml,10,10,1,3,0.05,0.95,0.9267555231416092,37,0.0,1,0.0,1,0.0,1
8974,max_ml,10,10,1,3,0.05,0.95,0.9096488712155418,20,0.0,1,0.0,1,0.0,1
8975,max_ml,10,10,1,3,0.05,0.95,0.9181393748068476,5,1.0,1,1.0,1,1.0,1
8976,max_ml,10,10,1,3,0.05,0.95,0.9289564410182422,16,0.0,1,0.0,1,0.0,1
8977,max_ml,10,10,1,3,0.05,0.95,0.6171436098565578,6,1.0,1,1.0,1,1.0,1
8978,max_ml,10,10,1,3,0.05,0.95,0.5562111448126752,2,1.0,1,1.0,1,1.0,1
8979,max_ml,10,10,1,3,0.05,0.95,0.9096343214524656,11,0.0,1,0.0,1,0.0,1
8980,max_ml,10,10,1,3,0.05,0.95,0.926567573042578,8,1.0,1,1.0,1,1.0,1
8981,max_ml,10,10,1,3,0.05,0.95,0.6424690463282853,8,1.0,1,1.0,1,1.0,1
8982,max_ml,10,10,1,3,0.05,0.95,0.9197087715018766,10,0.0,1,0.0,1,0.0,1
8983,max_ml,10,10,1,3,0.05,0.95,0.8618267515923461,11,0.0,0,0.0,0,1.0,1
8984,max_ml,10,10,1,3,0.05,0.95,0.8933355936685129,5,1.0,1,1.0,1,1.0,1
8985,max_ml,10,10,1,3,0.05,0.95,0.91627906972067,7,1.0,1,1.0,1,1.0,1
8986,max_ml,10,10,1,3,0.05,0.95,0.9491237716558608,9,0.0,1,0.0,1,0.0,1
8987,max_ml,10,10,1,3,0.05,0.95,0.7835529925648552,4,1.0,1,1.0,1,1.0,1
8988,max_ml,10,10,1,3,0.05,0.95,0.8760665997503729,19,0.0,1,0.0,1,0.0,1
8989,max_ml,10,10,1,3,0.05,0.95,0.9263903384392418,19,0.0,1,0.0,1,0.0,1
8990,max_ml,10,10,1,3,0.05,0.95,0.9157967948817416,4,1.0,1,1.0,1,1.0,1
8991,max_ml,10,10,1,3,0.05,0.95,0.9461814078270344,15,0.0,1,0.0,1,0.0,1
8992,max_ml,10,10,1,3,0.05,0.95,0.9427181151198434,9,1.0,1,1.0,1,1.0,1
8993,max_ml,10,10,1,3,0.05,0.95,0.8332701331699783,3,1.0,1,1.0,1,1.0,1
8994,max_ml,10,10,1,3,0.05,0.95,0.8783284777755686,5,1.0,1,1.0,1,1.0,1
8995,max_ml,10,10,1,3,0.05,0.95,0.9357818143462112,37,0.0,1,0.0,1,0.0,1
8996,max_ml,10,10,1,3,0.05,0.95,0.9080186919426804,6,1.0,1,1.0,1,1.0,1
8997,max_ml,10,10,1,3,0.05,0.95,0.8935855417556368,10,1.0,1,0.0,0,0.0,0
8998,max_ml,10,10,1,3,0.05,0.95,0.9278937443345758,9,0.0,1,0.0,1,0.0,1
8999,max_ml,10,10,1,3,0.05,0.95,0.8422707318400496,11,1.0,1,1.0,1,1.0,1
9000,max_ml,10,10,1,3,0.05,0.95,0.8119279628248437,7,1.0,1,1.0,1,1.0,1
9001,max_ml,10,10,1,3,0.05,0.95,0.918334870937582,19,0.0,1,0.0,1,0.0,1
9002,max_ml,10,10,1,3,0.05,0.95,0.7033181566848778,9,1.0,1,1.0,1,1.0,1
9003,max_ml,10,10,1,3,0.05,0.95,0.8768094987939085,20,0.0,0,0.0,0,1.0,1
9004,max_ml,10,10,1,3,0.05,0.95,0.9422018482885,10,0.0,1,0.0,1,0.0,1
9005,max_ml,10,10,1,3,0.05,0.95,0.7229401355746895,1,1.0,1,1.0,1,1.0,1
9006,max_ml,10,10,1,3,0.05,0.95,0.9264070513714048,6,1.0,1,1.0,1,0.0,0
9007,max_ml,10,10,1,3,0.05,0.95,0.8906336002052981,26,0.0,1,0.0,1,0.0,1
9008,max_ml,10,10,1,3,0.05,0.95,0.8481982610048212,5,1.0,1,1.0,1,1.0,1
9009,max_ml,10,10,1,3,0.05,0.95,0.936964772040635,5,1.0,1,1.0,1,1.0,1
9010,max_ml,10,10,1,3,0.05,0.95,0.9103718012516512,21,0.0,1,0.0,1,0.0,1
9011,max_ml,10,10,1,3,0.05,0.95,0.9361545983838416,28,0.0,1,0.0,1,0.0,1
9012,max_ml,10,10,1,3,0.05,0.95,0.794593614924891,7,1.0,1,1.0,1,1.0,1
9013,max_ml,10,10,1,3,0.05,0.95,0.8449644911767223,11,1.0,1,1.0,1,1.0,1
9014,max_ml,10,10,1,3,0.05,0.95,0.9412019371452536,7,1.0,1,1.0,1,1.0,1
9015,max_ml,10,10,1,3,0.05,0.95,0.8003002485179629,2,1.0,1,1.0,1,1.0,1
9016,max_ml,10,10,1,3,0.05,0.95,0.927882845870378,43,0.0,1,0.0,1,0.0,1
9017,max_ml,10,10,1,3,0.05,0.95,0.8815865422577401,4,1.0,1,1.0,1,1.0,1
9018,max_ml,10,10,1,3,0.05,0.95,0.7196209075415689,10,0.0,1,0.0,1,0.0,1
9019,max_ml,10,10,1,3,0.05,0.95,0.9452815425875088,30,0.0,1,0.0,1,0.0,1
9020,max_ml,10,10,1,3,0.05,0.95,0.9484477166229548,14,0.0,1,0.0,1,0.0,1
9021,max_ml,10,10,1,3,0.05,0.95,0.7668078636551268,7,1.0,1,1.0,1,1.0,1
9022,max_ml,10,10,1,3,0.05,0.95,0.7084339529208499,7,1.0,1,1.0,1,1.0,1
9023,max_ml,10,10,1,3,0.05,0.95,0.8961298901905633,13,0.0,1,0.0,1,0.0,1
9024,max_ml,10,10,1,3,0.05,0.95,0.9080952347166668,20,0.0,1,0.0,1,0.0,1
9025,max_ml,10,10,1,3,0.05,0.95,0.9278835492196962,10,0.0,1,0.0,1,0.0,1
9026,max_ml,10,10,1,3,0.05,0.95,0.915751931461492,19,0.0,1,0.0,1,0.0,1
9027,max_ml,10,10,1,3,0.05,0.95,0.8389574534639027,11,1.0,1,1.0,1,1.0,1
9028,max_ml,10,10,1,3,0.05,0.95,0.92049497485683,13,0.0,1,0.0,1,0.0,1
9029,max_ml,10,10,1,3,0.05,0.95,0.9386841822456644,33,0.0,1,0.0,1,0.0,1
9030,max_ml,10,10,1,3,0.05,0.95,0.9399578323281595,23,0.0,1,0.0,1,0.0,1
9031,max_ml,10,10,1,3,0.05,0.95,0.8588239078926837,8,0.0,1,0.0,1,0.0,1
9032,max_ml,10,10,1,3,0.05,0.95,0.9298328541690586,7,0.0,1,0.0,1,0.0,1
9033,max_ml,10,10,1,3,0.05,0.95,0.851603867008506,12,0.0,1,0.0,1,0.0,1
9034,max_ml,10,10,1,3,0.05,0.95,0.905895642205216,5,1.0,1,1.0,1,1.0,1
9035,max_ml,10,10,1,3,0.05,0.95,0.8278432619222456,5,1.0,1,1.0,1,1.0,1
9036,max_ml,10,10,1,3,0.05,0.95,0.8636015068640011,5,1.0,1,1.0,1,1.0,1
9037,max_ml,10,10,1,3,0.05,0.95,0.7844528937473759,8,1.0,1,1.0,1,0.0,0
9038,max_ml,10,10,1,3,0.05,0.95,0.6923726409237346,4,1.0,1,1.0,1,1.0,1
9039,max_ml,10,10,1,3,0.05,0.95,0.8554469152335848,5,1.0,1,1.0,1,1.0,1
9040,max_ml,10,10,1,3,0.05,0.95,0.8642558151332463,3,1.0,1,1.0,1,1.0,1
9041,max_ml,10,10,1,3,0.05,0.95,0.9232758860846292,13,0.0,1,0.0,1,0.0,1
9042,max_ml,10,10,1,3,0.05,0.95,0.7036728684402791,3,1.0,1,1.0,1,1.0,1
9043,max_ml,10,10,1,3,0.05,0.95,0.8875065528029784,5,1.0,1,1.0,1,1.0,1
9044,max_ml,10,10,1,3,0.05,0.95,0.929306159973971,25,0.0,1,0.0,1,0.0,1
9045,max_ml,10,10,1,3,0.05,0.95,0.944962706848226,13,0.0,1,0.0,1,0.0,1
9046,max_ml,10,10,1,3,0.05,0.95,0.9028926227594938,17,0.0,1,0.0,1,0.0,1
9047,max_ml,10,10,1,3,0.05,0.95,0.9251355732563454,8,0.0,1,0.0,1,0.0,1
9048,max_ml,10,10,1,3,0.05,0.95,0.9253210540860436,7,0.0,1,0.0,1,0.0,1
9049,max_ml,10,10,1,3,0.05,0.95,0.8506618365394306,11,0.0,1,0.0,1,0.0,1
9050,max_ml,10,10,1,3,0.05,0.95,0.8350662511019841,12,1.0,1,1.0,1,1.0,1
9051,max_ml,10,10,1,3,0.05,0.95,0.7613080638374073,3,1.0,1,1.0,1,1.0,1
9052,max_ml,10,10,1,3,0.05,0.95,0.9399186237496178,24,0.0,1,0.0,1,0.0,1
9053,max_ml,10,10,1,3,0.05,0.95,0.9494521681750054,7,1.0,1,1.0,1,1.0,1
9054,max_ml,10,10,1,3,0.05,0.95,0.8984772615082722,7,1.0,1,1.0,1,1.0,1
9055,max_ml,10,10,1,3,0.05,0.95,0.8568607385101653,14,1.0,1,1.0,1,0.0,0
9056,max_ml,10,10,1,3,0.05,0.95,0.8609580699587202,11,0.0,1,0.0,1,0.0,1
9057,max_ml,10,10,1,3,0.05,0.95,0.912329952594954,7,1.0,1,1.0,1,0.0,0
9058,max_ml,10,10,1,3,0.05,0.95,0.9177904842397806,17,0.0,1,0.0,1,0.0,1
9059,max_ml,10,10,1,3,0.05,0.95,0.8253968934930678,3,1.0,1,1.0,1,1.0,1
9060,max_ml,10,10,1,3,0.05,0.95,0.8719662208711972,12,0.0,1,0.0,1,0.0,1
9061,max_ml,10,10,1,3,0.05,0.95,0.6969367885962969,2,1.0,1,1.0,1,1.0,1
9062,max_ml,10,10,1,3,0.05,0.95,0.93817800223645,17,0.0,1,0.0,1,0.0,1
9063,max_ml,10,10,1,3,0.05,0.95,0.9134586773675454,4,1.0,1,1.0,1,1.0,1
9064,max_ml,10,10,1,3,0.05,0.95,0.8213306927596241,4,1.0,1,1.0,1,1.0,1
9065,max_ml,10,10,1,3,0.05,0.95,0.8878668862923484,3,1.0,1,1.0,1,1.0,1
9066,max_ml,10,10,1,3,0.05,0.95,0.9148793615842816,10,0.0,1,0.0,1,0.0,1
9067,max_ml,10,10,1,3,0.05,0.95,0.9011601919367158,15,1.0,1,1.0,1,1.0,1
9068,max_ml,10,10,1,3,0.05,0.95,0.8938801231353078,13,0.0,1,0.0,1,0.0,1
9069,max_ml,10,10,1,3,0.05,0.95,0.8861100223226244,4,1.0,1,1.0,1,1.0,1
9070,max_ml,10,10,1,3,0.05,0.95,0.868667989926925,7,1.0,1,1.0,1,1.0,1
9071,max_ml,10,10,1,3,0.05,0.95,0.8976398257452189,8,0.0,1,0.0,1,0.0,1
9072,max_ml,10,10,1,3,0.05,0.95,0.8739862844485347,5,1.0,1,1.0,1,1.0,1
9073,max_ml,10,10,1,3,0.05,0.95,0.9097202404011476,16,0.0,1,0.0,1,0.0,1
9074,max_ml,10,10,1,3,0.05,0.95,0.8489601559347052,6,0.0,1,0.0,1,0.0,1
9075,max_ml,10,10,1,3,0.05,0.95,0.6263089536460031,5,1.0,1,1.0,1,1.0,1
9076,max_ml,10,10,1,3,0.05,0.95,0.8425425897577101,28,0.0,1,0.0,1,0.0,1
9077,max_ml,10,10,1,3,0.05,0.95,0.867504386237187,5,1.0,1,1.0,1,1.0,1
9078,max_ml,10,10,1,3,0.05,0.95,0.9114410529791712,23,0.0,1,0.0,1,0.0,1
9079,max_ml,10,10,1,3,0.05,0.95,0.9226076348742288,25,0.0,1,0.0,1,0.0,1
9080,max_ml,10,10,1,3,0.05,0.95,0.8838882439730611,10,0.0,1,0.0,1,0.0,1
9081,max_ml,10,10,1,3,0.05,0.95,0.756540939197377,10,0.0,1,0.0,1,0.0,1
9082,max_ml,10,10,1,3,0.05,0.95,0.9172320501812372,13,0.0,1,0.0,1,0.0,1
9083,max_ml,10,10,1,3,0.05,0.95,0.8233027891119091,7,0.0,0,1.0,1,0.0,0
9084,max_ml,10,10,1,3,0.05,0.95,0.8665211366786576,14,0.0,1,0.0,1,0.0,1
9085,max_ml,10,10,1,3,0.05,0.95,0.8769488886860677,10,0.0,1,0.0,1,0.0,1
9086,max_ml,10,10,1,3,0.05,0.95,0.6510871154259968,8,0.0,1,0.0,1,0.0,1
9087,max_ml,10,10,1,3,0.05,0.95,0.8472955614642844,13,0.0,1,0.0,1,0.0,1
9088,max_ml,10,10,1,3,0.05,0.95,0.8832099265770497,21,0.0,1,0.0,1,0.0,1
9089,max_ml,10,10,1,3,0.05,0.95,0.9401900976234344,15,0.0,1,0.0,1,0.0,1
9090,max_ml,10,10,1,3,0.05,0.95,0.9470407687079236,15,0.0,1,0.0,1,0.0,1
9091,max_ml,10,10,1,3,0.05,0.95,0.7598575622291072,4,1.0,1,1.0,1,1.0,1
9092,max_ml,10,10,1,3,0.05,0.95,0.8997765679379012,3,1.0,1,1.0,1,1.0,1
9093,max_ml,10,10,1,3,0.05,0.95,0.943948430803866,12,0.0,1,0.0,1,0.0,1
9094,max_ml,10,10,1,3,0.05,0.95,0.9222253069759178,9,0.0,1,0.0,1,0.0,1
9095,max_ml,10,10,1,3,0.05,0.95,0.770168438464606,2,1.0,1,1.0,1,1.0,1
9096,max_ml,10,10,1,3,0.05,0.95,0.7154571443612175,8,0.0,1,0.0,1,0.0,1
9097,max_ml,10,10,1,3,0.05,0.95,0.8985921671350678,9,0.0,0,0.0,0,1.0,1
9098,max_ml,10,10,1,3,0.05,0.95,0.8526614286904329,11,0.0,1,0.0,1,0.0,1
9099,max_ml,10,10,1,3,0.05,0.95,0.9116687634484376,6,0.0,1,0.0,1,0.0,1
9100,max_ml,10,10,1,3,0.05,0.95,0.8200030759506057,7,0.0,0,1.0,1,1.0,1
9101,max_ml,10,10,1,3,0.05,0.95,0.8744980915039685,26,0.0,1,0.0,1,0.0,1
9102,max_ml,10,10,1,3,0.05,0.95,0.9200090319732056,6,1.0,1,1.0,1,0.0,0
9103,max_ml,10,10,1,3,0.05,0.95,0.9467005552461548,33,0.0,1,0.0,1,0.0,1
9104,max_ml,10,10,1,3,0.05,0.95,0.8974885404897522,14,0.0,1,0.0,1,0.0,1
9105,max_ml,10,10,1,3,0.05,0.95,0.946631176663822,7,1.0,1,1.0,1,1.0,1
9106,max_ml,10,10,1,3,0.05,0.95,0.8978450346378889,26,0.0,1,0.0,1,0.0,1
9107,max_ml,10,10,1,3,0.05,0.95,0.4468860625157964,4,1.0,1,1.0,1,1.0,1
9108,max_ml,10,10,1,3,0.05,0.95,0.9166608644498884,5,1.0,1,1.0,1,1.0,1
9109,max_ml,10,10,1,3,0.05,0.95,0.9421651379590033,19,0.0,1,0.0,1,0.0,1
9110,max_ml,10,10,1,3,0.05,0.95,0.906874678432721,28,0.0,1,0.0,1,0.0,1
9111,max_ml,10,10,1,3,0.05,0.95,0.917031048429018,48,0.0,1,0.0,1,0.0,1
9112,max_ml,10,10,1,3,0.05,0.95,0.8956583109280373,9,1.0,1,1.0,1,0.0,0
9113,max_ml,10,10,1,3,0.05,0.95,0.8657129050276411,35,0.0,1,0.0,1,0.0,1
9114,max_ml,10,10,1,3,0.05,0.95,0.9423127108164194,9,0.0,1,0.0,1,0.0,1
9115,max_ml,10,10,1,3,0.05,0.95,0.8988161923605359,10,0.0,1,0.0,1,0.0,1
9116,max_ml,10,10,1,3,0.05,0.95,0.9343836446468302,11,0.0,1,0.0,1,0.0,1
9117,max_ml,10,10,1,3,0.05,0.95,0.7786967216398112,5,1.0,1,1.0,1,1.0,1
9118,max_ml,10,10,1,3,0.05,0.95,0.8951608164529407,13,0.0,1,0.0,1,0.0,1
9119,max_ml,10,10,1,3,0.05,0.95,0.9402284456570384,2,1.0,1,1.0,1,1.0,1
9120,max_ml,10,10,1,3,0.05,0.95,0.9306087029458804,3,1.0,1,1.0,1,1.0,1
9121,max_ml,10,10,1,3,0.05,0.95,0.9120700601773908,38,0.0,1,0.0,1,0.0,1
9122,max_ml,10,10,1,3,0.05,0.95,0.9346386662032758,11,1.0,1,1.0,1,1.0,1
9123,max_ml,10,10,1,3,0.05,0.95,0.9100168353440224,9,1.0,1,1.0,1,1.0,1
9124,max_ml,10,10,1,3,0.05,0.95,0.8526890397752194,23,0.0,1,0.0,1,0.0,1
9125,max_ml,10,10,1,3,0.05,0.95,0.9347094697385172,13,1.0,1,1.0,1,0.0,0
9126,max_ml,10,10,1,3,0.05,0.95,0.938170912348351,49,0.0,1,0.0,1,0.0,1
9127,max_ml,10,10,1,3,0.05,0.95,0.9078080121324548,9,0.0,0,1.0,1,1.0,1
9128,max_ml,10,10,1,3,0.05,0.95,0.9273720625693094,9,0.0,1,0.0,1,0.0,1
9129,max_ml,10,10,1,3,0.05,0.95,0.9123669697656728,20,0.0,1,0.0,1,0.0,1
9130,max_ml,10,10,1,3,0.05,0.95,0.9415820471729516,14,0.0,1,0.0,1,0.0,1
9131,max_ml,10,10,1,3,0.05,0.95,0.8817780362269744,10,0.0,1,0.0,1,0.0,1
9132,max_ml,10,10,1,3,0.05,0.95,0.9402856685611748,3,1.0,1,1.0,1,1.0,1
9133,max_ml,10,10,1,3,0.05,0.95,0.911957569075538,22,0.0,1,0.0,1,0.0,1
9134,max_ml,10,10,1,3,0.05,0.95,0.8779570714249196,11,0.0,1,0.0,1,0.0,1
9135,max_ml,10,10,1,3,0.05,0.95,0.9259991480600112,11,0.0,1,0.0,1,0.0,1
9136,max_ml,10,10,1,3,0.05,0.95,0.9212931793005696,9,0.0,1,0.0,1,0.0,1
9137,max_ml,10,10,1,3,0.05,0.95,0.8971630280723043,6,1.0,1,1.0,1,0.0,0
9138,max_ml,10,10,1,3,0.05,0.95,0.6751157270753061,3,1.0,1,1.0,1,1.0,1
9139,max_ml,10,10,1,3,0.05,0.95,0.9176904662129766,13,0.0,1,0.0,1,0.0,1
9140,max_ml,10,10,1,3,0.05,0.95,0.9095542484065552,15,0.0,1,0.0,1,0.0,1
9141,max_ml,10,10,1,3,0.05,0.95,0.9225478212100504,16,0.0,0,1.0,1,1.0,1
9142,max_ml,10,10,1,3,0.05,0.95,0.7851472909497602,8,1.0,1,1.0,1,1.0,1
9143,max_ml,10,10,1,3,0.05,0.95,0.8678206259343296,8,0.0,1,0.0,1,0.0,1
9144,max_ml,10,10,1,3,0.05,0.95,0.9396002670840542,26,0.0,1,0.0,1,0.0,1
9145,max_ml,10,10,1,3,0.05,0.95,0.6619444139479495,6,1.0,1,1.0,1,1.0,1
9146,max_ml,10,10,1,3,0.05,0.95,0.7568752811808344,3,1.0,1,1.0,1,1.0,1
9147,max_ml,10,10,1,3,0.05,0.95,0.8034012846380779,10,0.0,0,1.0,1,1.0,1
9148,max_ml,10,10,1,3,0.05,0.95,0.847933976294601,8,1.0,1,1.0,1,1.0,1
9149,max_ml,10,10,1,3,0.05,0.95,0.9022550472485644,10,0.0,1,0.0,1,0.0,1
9150,max_ml,10,10,1,3,0.05,0.95,0.9146831747232758,19,0.0,1,0.0,1,0.0,1
9151,max_ml,10,10,1,3,0.05,0.95,0.8759512160068463,10,0.0,1,0.0,1,0.0,1
9152,max_ml,10,10,1,3,0.05,0.95,0.8637908964675389,8,0.0,1,0.0,1,0.0,1
9153,max_ml,10,10,1,3,0.05,0.95,0.7688719218210134,8,0.0,1,0.0,1,0.0,1
9154,max_ml,10,10,1,3,0.05,0.95,0.8301550172455496,4,1.0,1,1.0,1,1.0,1
9155,max_ml,10,10,1,3,0.05,0.95,0.7923621059621274,2,1.0,1,1.0,1,1.0,1
9156,max_ml,10,10,1,3,0.05,0.95,0.9473469479002892,30,0.0,1,0.0,1,0.0,1
9157,max_ml,10,10,1,3,0.05,0.95,0.9496627393383564,12,0.0,1,0.0,1,0.0,1
9158,max_ml,10,10,1,3,0.05,0.95,0.9083313364455242,5,1.0,1,1.0,1,1.0,1
9159,max_ml,10,10,1,3,0.05,0.95,0.913272041514317,12,0.0,1,0.0,1,0.0,1
9160,max_ml,10,10,1,3,0.05,0.95,0.9191463383110324,10,0.0,1,0.0,1,0.0,1
9161,max_ml,10,10,1,3,0.05,0.95,0.8726766926179859,13,0.0,1,0.0,1,0.0,1
9162,max_ml,10,10,1,3,0.05,0.95,0.8102857544840205,3,1.0,1,1.0,1,1.0,1
9163,max_ml,10,10,1,3,0.05,0.95,0.946905719679386,5,1.0,1,1.0,1,1.0,1
9164,max_ml,10,10,1,3,0.05,0.95,0.9388775029244892,17,0.0,1,0.0,1,0.0,1
9165,max_ml,10,10,1,3,0.05,0.95,0.7945929176325325,4,1.0,1,1.0,1,1.0,1
9166,max_ml,10,10,1,3,0.05,0.95,0.7498633756168823,5,1.0,1,1.0,1,1.0,1
9167,max_ml,10,10,1,3,0.05,0.95,0.9279194377987164,11,0.0,1,0.0,1,0.0,1
9168,max_ml,10,10,1,3,0.05,0.95,0.6775921803956122,1,1.0,1,1.0,1,1.0,1
9169,max_ml,10,10,1,3,0.05,0.95,0.8432400989119933,13,0.0,1,0.0,1,0.0,1
9170,max_ml,10,10,1,3,0.05,0.95,0.8347996682336356,11,0.0,1,0.0,1,0.0,1
9171,max_ml,10,10,1,3,0.05,0.95,0.7396637420649139,4,1.0,1,1.0,1,1.0,1
9172,max_ml,10,10,1,3,0.05,0.95,0.8707090408548334,10,0.0,1,0.0,1,0.0,1
9173,max_ml,10,10,1,3,0.05,0.95,0.9062870938104888,10,0.0,1,0.0,1,0.0,1
9174,max_ml,10,10,1,3,0.05,0.95,0.9304540904055436,40,0.0,1,0.0,1,0.0,1
9175,max_ml,10,10,1,3,0.05,0.95,0.912215245456545,9,0.0,1,0.0,1,0.0,1
9176,max_ml,10,10,1,3,0.05,0.95,0.5578745671550702,5,1.0,1,1.0,1,1.0,1
9177,max_ml,10,10,1,3,0.05,0.95,0.91620652634292,35,0.0,1,0.0,1,0.0,1
9178,max_ml,10,10,1,3,0.05,0.95,0.8344681320314163,4,1.0,1,1.0,1,1.0,1
9179,max_ml,10,10,1,3,0.05,0.95,0.9384147674218244,6,1.0,1,1.0,1,1.0,1
9180,max_ml,10,10,1,3,0.05,0.95,0.894976672160075,14,0.0,0,1.0,1,0.0,0
9181,max_ml,10,10,1,3,0.05,0.95,0.9348377607736972,10,0.0,1,0.0,1,0.0,1
9182,max_ml,10,10,1,3,0.05,0.95,0.9181099285132892,10,0.0,1,0.0,1,0.0,1
9183,max_ml,10,10,1,3,0.05,0.95,0.902443775991112,7,1.0,1,1.0,1,1.0,1
9184,max_ml,10,10,1,3,0.05,0.95,0.7736537315658335,4,1.0,1,1.0,1,1.0,1
9185,max_ml,10,10,1,3,0.05,0.95,0.8522155787788792,6,0.0,1,0.0,1,0.0,1
9186,max_ml,10,10,1,3,0.05,0.95,0.9318485006758483,19,0.0,1,0.0,1,0.0,1
9187,max_ml,10,10,1,3,0.05,0.95,0.7194344650258446,6,1.0,1,1.0,1,1.0,1
9188,max_ml,10,10,1,3,0.05,0.95,0.927614355171281,4,1.0,1,1.0,1,1.0,1
9189,max_ml,10,10,1,3,0.05,0.95,0.817762933509895,5,1.0,1,1.0,1,1.0,1
9190,max_ml,10,10,1,3,0.05,0.95,0.8102555074691217,10,0.0,0,0.0,0,1.0,1
9191,max_ml,10,10,1,3,0.05,0.95,0.9492811166081526,30,0.0,1,0.0,1,0.0,1
9192,max_ml,10,10,1,3,0.05,0.95,0.9279234173448958,11,0.0,1,0.0,1,0.0,1
9193,max_ml,10,10,1,3,0.05,0.95,0.7907080279496641,9,0.0,1,0.0,1,0.0,1
9194,max_ml,10,10,1,3,0.05,0.95,0.7117246607609707,9,0.0,0,1.0,1,1.0,1
9195,max_ml,10,10,1,3,0.05,0.95,0.8093092666558377,7,1.0,1,1.0,1,1.0,1
9196,max_ml,10,10,1,3,0.05,0.95,0.9128297366188544,25,0.0,1,0.0,1,0.0,1
9197,max_ml,10,10,1,3,0.05,0.95,0.9388768109100476,4,1.0,1,1.0,1,1.0,1
9198,max_ml,10,10,1,3,0.05,0.95,0.9148172466801694,16,0.0,1,0.0,1,0.0,1
9199,max_ml,10,10,1,3,0.05,0.95,0.91508281994607,6,1.0,1,1.0,1,1.0,1
9200,max_ml,10,10,1,3,0.05,0.95,0.8394954252333605,23,0.0,1,0.0,1,0.0,1
9201,max_ml,10,10,1,3,0.05,0.95,0.9356280647373936,5,1.0,1,1.0,1,1.0,1
9202,max_ml,10,10,1,3,0.05,0.95,0.913873097807108,17,0.0,1,0.0,1,0.0,1
9203,max_ml,10,10,1,3,0.05,0.95,0.8438976587515171,3,1.0,1,1.0,1,1.0,1
9204,max_ml,10,10,1,3,0.05,0.95,0.6100170847240656,2,1.0,1,1.0,1,1.0,1
9205,max_ml,10,10,1,3,0.05,0.95,0.8135799978508672,11,0.0,1,0.0,1,0.0,1
9206,max_ml,10,10,1,3,0.05,0.95,0.8525893276678489,14,0.0,1,0.0,1,0.0,1
9207,max_ml,10,10,1,3,0.05,0.95,0.9390969259130658,35,0.0,1,0.0,1,0.0,1
9208,max_ml,10,10,1,3,0.05,0.95,0.9087117552755511,16,0.0,1,0.0,1,0.0,1
9209,max_ml,10,10,1,3,0.05,0.95,0.892356651870498,9,0.0,1,0.0,1,0.0,1
9210,max_ml,10,10,1,3,0.05,0.95,0.8968135235698247,4,1.0,1,1.0,1,1.0,1
9211,max_ml,10,10,1,3,0.05,0.95,0.8957081915899379,7,1.0,1,1.0,1,1.0,1
9212,max_ml,10,10,1,3,0.05,0.95,0.9220088776338984,6,1.0,1,1.0,1,1.0,1
9213,max_ml,10,10,1,3,0.05,0.95,0.8285186813494461,6,1.0,1,1.0,1,1.0,1
9214,max_ml,10,10,1,3,0.05,0.95,0.9498840772496828,16,0.0,1,0.0,1,0.0,1
9215,max_ml,10,10,1,3,0.05,0.95,0.8933667742936653,7,1.0,1,1.0,1,1.0,1
9216,max_ml,10,10,1,3,0.05,0.95,0.8646503273376231,6,1.0,1,1.0,1,1.0,1
9217,max_ml,10,10,1,3,0.05,0.95,0.9480607794625604,52,0.0,1,0.0,1,0.0,1
9218,max_ml,10,10,1,3,0.05,0.95,0.8451236556739781,14,0.0,1,0.0,1,0.0,1
9219,max_ml,10,10,1,3,0.05,0.95,0.8732133551855018,9,0.0,1,0.0,1,0.0,1
9220,max_ml,10,10,1,3,0.05,0.95,0.8899872751954291,9,0.0,0,1.0,1,0.0,0
9221,max_ml,10,10,1,3,0.05,0.95,0.933471257276804,20,0.0,1,0.0,1,0.0,1
9222,max_ml,10,10,1,3,0.05,0.95,0.9390117757010767,20,0.0,1,0.0,1,0.0,1
9223,max_ml,10,10,1,3,0.05,0.95,0.9143493677546146,4,1.0,1,1.0,1,1.0,1
9224,max_ml,10,10,1,3,0.05,0.95,0.8429569160556598,9,0.0,1,0.0,1,0.0,1
9225,max_ml,10,10,1,3,0.05,0.95,0.7937033204092356,19,0.0,1,0.0,1,0.0,1
9226,max_ml,10,10,1,3,0.05,0.95,0.8773408104709499,14,0.0,1,0.0,1,0.0,1
9227,max_ml,10,10,1,3,0.05,0.95,0.9405095125479904,15,0.0,1,0.0,1,0.0,1
9228,max_ml,10,10,1,3,0.05,0.95,0.9462600101771372,18,0.0,1,0.0,1,0.0,1
9229,max_ml,10,10,1,3,0.05,0.95,0.8708941534026694,5,1.0,1,0.0,0,1.0,1
9230,max_ml,10,10,1,3,0.05,0.95,0.883825793411601,7,0.0,1,0.0,1,0.0,1
9231,max_ml,10,10,1,3,0.05,0.95,0.8018463459973315,10,1.0,1,1.0,1,1.0,1
9232,max_ml,10,10,1,3,0.05,0.95,0.9239078126393924,13,0.0,1,0.0,1,0.0,1
9233,max_ml,10,10,1,3,0.05,0.95,0.925895698872378,11,0.0,1,0.0,1,0.0,1
9234,max_ml,10,10,1,3,0.05,0.95,0.8703064698182511,19,0.0,1,0.0,1,0.0,1
9235,max_ml,10,10,1,3,0.05,0.95,0.9133146161341262,5,1.0,1,1.0,1,1.0,1
9236,max_ml,10,10,1,3,0.05,0.95,0.6778582750433085,5,1.0,1,1.0,1,1.0,1
9237,max_ml,10,10,1,3,0.05,0.95,0.8872805382655945,3,1.0,1,1.0,1,1.0,1
9238,max_ml,10,10,1,3,0.05,0.95,0.8201515844915624,22,0.0,1,0.0,1,0.0,1
9239,max_ml,10,10,1,3,0.05,0.95,0.8726513792555481,11,0.0,1,0.0,1,0.0,1
9240,max_ml,10,10,1,3,0.05,0.95,0.89226983922984,13,0.0,1,0.0,1,0.0,1
9241,max_ml,10,10,1,3,0.05,0.95,0.932642101090052,28,0.0,1,0.0,1,0.0,1
9242,max_ml,10,10,1,3,0.05,0.95,0.66284289600477,6,0.0,1,0.0,1,0.0,1
9243,max_ml,10,10,1,3,0.05,0.95,0.9392879958048976,46,0.0,1,0.0,1,0.0,1
9244,max_ml,10,10,1,3,0.05,0.95,0.9173776799844996,22,0.0,1,0.0,1,0.0,1
9245,max_ml,10,10,1,3,0.05,0.95,0.941379772132603,29,0.0,1,0.0,1,0.0,1
9246,max_ml,10,10,1,3,0.05,0.95,0.9337471046694048,20,0.0,1,0.0,1,0.0,1
9247,max_ml,10,10,1,3,0.05,0.95,0.9332142446231618,27,0.0,1,0.0,1,0.0,1
9248,max_ml,10,10,1,3,0.05,0.95,0.7558382982617922,9,0.0,1,0.0,1,0.0,1
9249,max_ml,10,10,1,3,0.05,0.95,0.8071768425393521,10,0.0,0,0.0,0,1.0,1
9250,max_ml,10,10,1,3,0.05,0.95,0.9461286554628424,38,0.0,1,0.0,1,0.0,1
9251,max_ml,10,10,1,3,0.05,0.95,0.848816660468487,6,1.0,1,1.0,1,1.0,1
9252,max_ml,10,10,1,3,0.05,0.95,0.9346285484348664,14,1.0,1,1.0,1,1.0,1
9253,max_ml,10,10,1,3,0.05,0.95,0.9493425049010992,11,0.0,1,0.0,1,0.0,1
9254,max_ml,10,10,1,3,0.05,0.95,0.9364375189813112,19,0.0,1,0.0,1,0.0,1
9255,max_ml,10,10,1,3,0.05,0.95,0.8984839712996618,12,0.0,1,0.0,1,0.0,1
9256,max_ml,10,10,1,3,0.05,0.95,0.8798585310293975,28,0.0,1,0.0,1,0.0,1
9257,max_ml,10,10,1,3,0.05,0.95,0.7453112828119927,8,1.0,1,1.0,1,1.0,1
9258,max_ml,10,10,1,3,0.05,0.95,0.7892378718359052,16,0.0,1,0.0,1,0.0,1
9259,max_ml,10,10,1,3,0.05,0.95,0.9180785287117657,2,1.0,1,1.0,1,1.0,1
9260,max_ml,10,10,1,3,0.05,0.95,0.7083722621190165,3,1.0,1,1.0,1,1.0,1
9261,max_ml,10,10,1,3,0.05,0.95,0.8998247198375847,8,0.0,1,0.0,1,0.0,1
9262,max_ml,10,10,1,3,0.05,0.95,0.8398305118831746,21,0.0,1,0.0,1,0.0,1
9263,max_ml,10,10,1,3,0.05,0.95,0.927793538096044,10,0.0,1,0.0,1,0.0,1
9264,max_ml,10,10,1,3,0.05,0.95,0.942728746054564,25,0.0,1,0.0,1,0.0,1
9265,max_ml,10,10,1,3,0.05,0.95,0.864506531680646,5,1.0,1,1.0,1,1.0,1
9266,max_ml,10,10,1,3,0.05,0.95,0.908890265373901,17,0.0,1,0.0,1,0.0,1
9267,max_ml,10,10,1,3,0.05,0.95,0.9418481730257876,9,0.0,1,0.0,1,0.0,1
9268,max_ml,10,10,1,3,0.05,0.95,0.9340608425196824,6,1.0,1,1.0,1,1.0,1
9269,max_ml,10,10,1,3,0.05,0.95,0.4954726930444173,3,1.0,1,1.0,1,1.0,1
9270,max_ml,10,10,1,3,0.05,0.95,0.9414706314388618,10,0.0,0,0.0,0,1.0,1
9271,max_ml,10,10,1,3,0.05,0.95,0.9104084044753156,14,0.0,1,0.0,1,0.0,1
9272,max_ml,10,10,1,3,0.05,0.95,0.8512248907047895,7,1.0,1,1.0,1,0.0,0
9273,max_ml,10,10,1,3,0.05,0.95,0.929904339850508,12,0.0,1,0.0,1,0.0,1
9274,max_ml,10,10,1,3,0.05,0.95,0.8579346535104592,10,0.0,0,1.0,1,1.0,1
9275,max_ml,10,10,1,3,0.05,0.95,0.9406903368951576,70,0.0,1,0.0,1,0.0,1
9276,max_ml,10,10,1,3,0.05,0.95,0.9482085823588232,34,0.0,1,0.0,1,0.0,1
9277,max_ml,10,10,1,3,0.05,0.95,0.8908384893358346,10,1.0,1,1.0,1,1.0,1
9278,max_ml,10,10,1,3,0.05,0.95,0.8787493187095378,8,1.0,1,1.0,1,1.0,1
9279,max_ml,10,10,1,3,0.05,0.95,0.891469505789048,12,0.0,1,0.0,1,0.0,1
9280,max_ml,10,10,1,3,0.05,0.95,0.9165222174141024,10,0.0,1,0.0,1,0.0,1
9281,max_ml,10,10,1,3,0.05,0.95,0.807533245521618,3,1.0,1,1.0,1,1.0,1
9282,max_ml,10,10,1,3,0.05,0.95,0.9139179450516188,13,1.0,1,1.0,1,1.0,1
9283,max_ml,10,10,1,3,0.05,0.95,0.9304574825824375,13,0.0,1,0.0,1,0.0,1
9284,max_ml,10,10,1,3,0.05,0.95,0.9297490823485428,27,0.0,1,0.0,1,0.0,1
9285,max_ml,10,10,1,3,0.05,0.95,0.9122286242025744,19,0.0,1,0.0,1,0.0,1
9286,max_ml,10,10,1,3,0.05,0.95,0.902701095134718,15,0.0,1,0.0,1,0.0,1
9287,max_ml,10,10,1,3,0.05,0.95,0.9281906185850606,26,0.0,1,0.0,1,0.0,1
9288,max_ml,10,10,1,3,0.05,0.95,0.9455776791583708,24,0.0,1,0.0,1,0.0,1
9289,max_ml,10,10,1,3,0.05,0.95,0.8751220290478586,11,0.0,1,0.0,1,0.0,1
9290,max_ml,10,10,1,3,0.05,0.95,0.7575227325728768,17,0.0,1,0.0,1,0.0,1
9291,max_ml,10,10,1,3,0.05,0.95,0.8811061523254529,6,0.0,1,0.0,1,0.0,1
9292,max_ml,10,10,1,3,0.05,0.95,0.9262448508313732,8,0.0,1,0.0,1,0.0,1
9293,max_ml,10,10,1,3,0.05,0.95,0.9161455861871,9,0.0,1,0.0,1,0.0,1
9294,max_ml,10,10,1,3,0.05,0.95,0.9371520406180668,21,0.0,1,0.0,1,0.0,1
9295,max_ml,10,10,1,3,0.05,0.95,0.7836377219252736,10,1.0,1,1.0,1,1.0,1
9296,max_ml,10,10,1,3,0.05,0.95,0.930666879376568,9,0.0,0,1.0,1,1.0,1
9297,max_ml,10,10,1,3,0.05,0.95,0.9177738325302884,6,1.0,1,1.0,1,1.0,1
9298,max_ml,10,10,1,3,0.05,0.95,0.900932480548556,6,0.0,0,0.0,0,1.0,1
9299,max_ml,10,10,1,3,0.05,0.95,0.8347675737501473,22,0.0,1,0.0,1,0.0,1
9300,max_ml,10,10,1,3,0.05,0.95,0.9391917725635596,25,0.0,1,0.0,1,0.0,1
9301,max_ml,10,10,1,3,0.05,0.95,0.8038585115104312,13,1.0,1,1.0,1,1.0,1
9302,max_ml,10,10,1,3,0.05,0.95,0.9215993236811716,17,0.0,1,0.0,1,0.0,1
9303,max_ml,10,10,1,3,0.05,0.95,0.728454111941878,4,1.0,1,1.0,1,1.0,1
9304,max_ml,10,10,1,3,0.05,0.95,0.9092990114014236,16,0.0,1,0.0,1,0.0,1
9305,max_ml,10,10,1,3,0.05,0.95,0.9466082120230332,23,0.0,1,0.0,1,0.0,1
9306,max_ml,10,10,1,3,0.05,0.95,0.9427050629959872,10,0.0,0,1.0,1,1.0,1
9307,max_ml,10,10,1,3,0.05,0.95,0.8857267593723285,36,0.0,1,0.0,1,0.0,1
9308,max_ml,10,10,1,3,0.05,0.95,0.8562395127639109,15,0.0,1,0.0,1,0.0,1
9309,max_ml,10,10,1,3,0.05,0.95,0.9370955632233212,11,0.0,1,0.0,1,0.0,1
9310,max_ml,10,10,1,3,0.05,0.95,0.8200772225430325,4,1.0,1,1.0,1,1.0,1
9311,max_ml,10,10,1,3,0.05,0.95,0.8820891284609377,2,1.0,1,1.0,1,1.0,1
9312,max_ml,10,10,1,3,0.05,0.95,0.9150123444981834,20,0.0,1,0.0,1,0.0,1
9313,max_ml,10,10,1,3,0.05,0.95,0.9359665900804552,24,0.0,1,0.0,1,0.0,1
9314,max_ml,10,10,1,3,0.05,0.95,0.9404228821518928,10,0.0,0,0.0,0,1.0,1
9315,max_ml,10,10,1,3,0.05,0.95,0.938823046385613,8,1.0,1,1.0,1,1.0,1
9316,max_ml,10,10,1,3,0.05,0.95,0.7964026313865012,3,1.0,1,1.0,1,1.0,1
9317,max_ml,10,10,1,3,0.05,0.95,0.9038198982598514,30,0.0,1,0.0,1,0.0,1
9318,max_ml,10,10,1,3,0.05,0.95,0.8326110350443658,6,1.0,1,1.0,1,1.0,1
9319,max_ml,10,10,1,3,0.05,0.95,0.9440488932805056,18,0.0,1,0.0,1,0.0,1
9320,max_ml,10,10,1,3,0.05,0.95,0.9406311279634476,16,0.0,1,0.0,1,0.0,1
9321,max_ml,10,10,1,3,0.05,0.95,0.8670899873661737,28,0.0,1,0.0,1,0.0,1
9322,max_ml,10,10,1,3,0.05,0.95,0.8264436936293831,20,0.0,1,0.0,1,0.0,1
9323,max_ml,10,10,1,3,0.05,0.95,0.8823121974857754,18,0.0,1,0.0,1,0.0,1
9324,max_ml,10,10,1,3,0.05,0.95,0.9418767971565498,14,0.0,1,0.0,1,0.0,1
9325,max_ml,10,10,1,3,0.05,0.95,0.9045021573964946,4,1.0,1,1.0,1,1.0,1
9326,max_ml,10,10,1,3,0.05,0.95,0.892847169984353,5,1.0,1,1.0,1,1.0,1
9327,max_ml,10,10,1,3,0.05,0.95,0.8483675489015655,18,0.0,1,0.0,1,0.0,1
9328,max_ml,10,10,1,3,0.05,0.95,0.8343788269174724,12,0.0,1,0.0,1,0.0,1
9329,max_ml,10,10,1,3,0.05,0.95,0.8812340971326238,15,0.0,1,0.0,1,0.0,1
9330,max_ml,10,10,1,3,0.05,0.95,0.8658468092398098,7,1.0,1,1.0,1,1.0,1
9331,max_ml,10,10,1,3,0.05,0.95,0.688735949598065,5,1.0,1,1.0,1,1.0,1
9332,max_ml,10,10,1,3,0.05,0.95,0.8707638265279015,16,0.0,1,0.0,1,0.0,1
9333,max_ml,10,10,1,3,0.05,0.95,0.7884811865490039,5,1.0,1,1.0,1,1.0,1
9334,max_ml,10,10,1,3,0.05,0.95,0.861255667125127,3,1.0,1,1.0,1,1.0,1
9335,max_ml,10,10,1,3,0.05,0.95,0.8633959988572817,4,1.0,1,1.0,1,1.0,1
9336,max_ml,10,10,1,3,0.05,0.95,0.9095794896916816,5,1.0,1,1.0,1,1.0,1
9337,max_ml,10,10,1,3,0.05,0.95,0.7646898372937928,5,1.0,1,1.0,1,1.0,1
9338,max_ml,10,10,1,3,0.05,0.95,0.8886937423834211,12,0.0,0,0.0,0,1.0,1
9339,max_ml,10,10,1,3,0.05,0.95,0.8347105107120956,19,0.0,1,0.0,1,0.0,1
9340,max_ml,10,10,1,3,0.05,0.95,0.8980203089484496,13,0.0,1,0.0,1,0.0,1
9341,max_ml,10,10,1,3,0.05,0.95,0.9019074666891984,8,0.0,1,0.0,1,0.0,1
9342,max_ml,10,10,1,3,0.05,0.95,0.9391946608636668,21,0.0,1,0.0,1,0.0,1
9343,max_ml,10,10,1,3,0.05,0.95,0.8480298340904249,4,1.0,1,1.0,1,1.0,1
9344,max_ml,10,10,1,3,0.05,0.95,0.9170064762118793,7,1.0,1,1.0,1,1.0,1
9345,max_ml,10,10,1,3,0.05,0.95,0.857301493823341,4,1.0,1,1.0,1,1.0,1
9346,max_ml,10,10,1,3,0.05,0.95,0.934917440283602,18,0.0,1,0.0,1,0.0,1
9347,max_ml,10,10,1,3,0.05,0.95,0.8773756355799364,17,0.0,1,0.0,1,0.0,1
9348,max_ml,10,10,1,3,0.05,0.95,0.9364030994415448,5,1.0,1,1.0,1,1.0,1
9349,max_ml,10,10,1,3,0.05,0.95,0.9097984996557902,24,0.0,1,0.0,1,0.0,1
9350,max_ml,10,10,1,3,0.05,0.95,0.7743712279401612,5,1.0,1,1.0,1,1.0,1
9351,max_ml,10,10,1,3,0.05,0.95,0.8468544892025683,12,1.0,1,1.0,1,1.0,1
9352,max_ml,10,10,1,3,0.05,0.95,0.9381988487412116,33,0.0,1,0.0,1,0.0,1
9353,max_ml,10,10,1,3,0.05,0.95,0.9445352555817776,7,0.0,0,1.0,1,0.0,0
9354,max_ml,10,10,1,3,0.05,0.95,0.9274891429084392,12,0.0,1,0.0,1,0.0,1
9355,max_ml,10,10,1,3,0.05,0.95,0.9430507954648302,31,0.0,1,0.0,1,0.0,1
9356,max_ml,10,10,1,3,0.05,0.95,0.9290927732642176,12,0.0,1,0.0,1,0.0,1
9357,max_ml,10,10,1,3,0.05,0.95,0.7327032093416591,7,0.0,1,0.0,1,0.0,1
9358,max_ml,10,10,1,3,0.05,0.95,0.8921347601908014,15,0.0,1,0.0,1,0.0,1
9359,max_ml,10,10,1,3,0.05,0.95,0.9375097161780732,12,0.0,1,0.0,1,0.0,1
9360,max_ml,10,10,1,3,0.05,0.95,0.9392541425702994,6,1.0,1,1.0,1,1.0,1
9361,max_ml,10,10,1,3,0.05,0.95,0.9379346193728496,4,1.0,1,1.0,1,1.0,1
9362,max_ml,10,10,1,3,0.05,0.95,0.9091829759768436,4,1.0,1,1.0,1,1.0,1
9363,max_ml,10,10,1,3,0.05,0.95,0.9153679366040944,8,1.0,1,1.0,1,1.0,1
9364,max_ml,10,10,1,3,0.05,0.95,0.94780009954279,14,0.0,0,0.0,0,1.0,1
9365,max_ml,10,10,1,3,0.05,0.95,0.9305501588638608,25,0.0,1,0.0,1,0.0,1
9366,max_ml,10,10,1,3,0.05,0.95,0.7955595914863882,5,1.0,1,1.0,1,1.0,1
9367,max_ml,10,10,1,3,0.05,0.95,0.8941264383664645,24,0.0,1,0.0,1,0.0,1
9368,max_ml,10,10,1,3,0.05,0.95,0.9475808790928656,32,0.0,1,0.0,1,0.0,1
9369,max_ml,10,10,1,3,0.05,0.95,0.7327165612785075,6,1.0,1,1.0,1,1.0,1
9370,max_ml,10,10,1,3,0.05,0.95,0.8687445250823553,9,1.0,1,1.0,1,1.0,1
9371,max_ml,10,10,1,3,0.05,0.95,0.9174613572078154,10,0.0,1,0.0,1,0.0,1
9372,max_ml,10,10,1,3,0.05,0.95,0.825288951375224,19,0.0,1,0.0,1,0.0,1
9373,max_ml,10,10,1,3,0.05,0.95,0.8301576444474327,9,0.0,1,0.0,1,0.0,1
9374,max_ml,10,10,1,3,0.05,0.95,0.8680973103914047,9,0.0,1,0.0,1,0.0,1
9375,max_ml,10,10,1,3,0.05,0.95,0.8672261122847554,11,0.0,1,0.0,1,0.0,1
9376,max_ml,10,10,1,3,0.05,0.95,0.876694420976787,18,0.0,1,0.0,1,0.0,1
9377,max_ml,10,10,1,3,0.05,0.95,0.8749080090760554,21,0.0,1,0.0,1,0.0,1
9378,max_ml,10,10,1,3,0.05,0.95,0.9013966406699198,15,0.0,1,0.0,1,0.0,1
9379,max_ml,10,10,1,3,0.05,0.95,0.8633311746328852,14,0.0,1,0.0,1,0.0,1
9380,max_ml,10,10,1,3,0.05,0.95,0.8434520173377184,10,0.0,1,0.0,1,0.0,1
9381,max_ml,10,10,1,3,0.05,0.95,0.8843362418207266,7,1.0,1,0.0,0,0.0,0
9382,max_ml,10,10,1,3,0.05,0.95,0.9347783715974252,16,0.0,1,0.0,1,0.0,1
9383,max_ml,10,10,1,3,0.05,0.95,0.9120717896621956,11,0.0,1,0.0,1,0.0,1
9384,max_ml,10,10,1,3,0.05,0.95,0.9452169961890718,7,0.0,1,0.0,1,0.0,1
9385,max_ml,10,10,1,3,0.05,0.95,0.8963248027701752,16,0.0,1,0.0,1,0.0,1
9386,max_ml,10,10,1,3,0.05,0.95,0.7267586153694389,7,1.0,1,1.0,1,0.0,0
9387,max_ml,10,10,1,3,0.05,0.95,0.7605875869847442,4,1.0,1,1.0,1,1.0,1
9388,max_ml,10,10,1,3,0.05,0.95,0.8229466768767454,2,1.0,1,1.0,1,1.0,1
9389,max_ml,10,10,1,3,0.05,0.95,0.8195654963572807,9,0.0,0,0.0,0,1.0,1
9390,max_ml,10,10,1,3,0.05,0.95,0.9177947596379552,6,1.0,1,1.0,1,1.0,1
9391,max_ml,10,10,1,3,0.05,0.95,0.8412985896606036,9,1.0,1,1.0,1,1.0,1
9392,max_ml,10,10,1,3,0.05,0.95,0.8856094849089944,13,0.0,1,0.0,1,0.0,1
9393,max_ml,10,10,1,3,0.05,0.95,0.92993905459644,15,0.0,1,0.0,1,0.0,1
9394,max_ml,10,10,1,3,0.05,0.95,0.8900195741226379,2,1.0,1,1.0,1,1.0,1
9395,max_ml,10,10,1,3,0.05,0.95,0.8891370054514897,7,0.0,1,0.0,1,0.0,1
9396,max_ml,10,10,1,3,0.05,0.95,0.905654166318741,5,1.0,1,1.0,1,1.0,1
9397,max_ml,10,10,1,3,0.05,0.95,0.915251552849238,26,0.0,1,0.0,1,0.0,1
9398,max_ml,10,10,1,3,0.05,0.95,0.6888610095648171,5,1.0,1,1.0,1,1.0,1
9399,max_ml,10,10,1,3,0.05,0.95,0.910863319701162,7,1.0,1,1.0,1,1.0,1
9400,max_ml,10,10,1,3,0.05,0.95,0.8600685490588138,5,1.0,1,0.0,0,0.0,0
9401,max_ml,10,10,1,3,0.05,0.95,0.8770973919949662,9,0.0,1,0.0,1,0.0,1
9402,max_ml,10,10,1,3,0.05,0.95,0.8267958564702959,6,1.0,1,1.0,1,1.0,1
9403,max_ml,10,10,1,3,0.05,0.95,0.9106869509283988,25,0.0,1,0.0,1,0.0,1
9404,max_ml,10,10,1,3,0.05,0.95,0.7278519270507802,7,1.0,1,1.0,1,1.0,1
9405,max_ml,10,10,1,3,0.05,0.95,0.8985562951342263,3,1.0,1,1.0,1,1.0,1
9406,max_ml,10,10,1,3,0.05,0.95,0.8636206535021551,6,0.0,1,0.0,1,0.0,1
9407,max_ml,10,10,1,3,0.05,0.95,0.8232206698834308,3,1.0,1,1.0,1,1.0,1
9408,max_ml,10,10,1,3,0.05,0.95,0.6224281559270423,6,1.0,1,1.0,1,1.0,1
9409,max_ml,10,10,1,3,0.05,0.95,0.7649177173340362,5,1.0,1,1.0,1,1.0,1
9410,max_ml,10,10,1,3,0.05,0.95,0.858971097629113,8,1.0,1,1.0,1,1.0,1
9411,max_ml,10,10,1,3,0.05,0.95,0.7972754032310508,6,1.0,1,1.0,1,1.0,1
9412,max_ml,10,10,1,3,0.05,0.95,0.94655404989918,7,1.0,1,1.0,1,1.0,1
9413,max_ml,10,10,1,3,0.05,0.95,0.9079606271818552,36,0.0,1,0.0,1,0.0,1
9414,max_ml,10,10,1,3,0.05,0.95,0.8499704889240322,11,1.0,1,1.0,1,1.0,1
9415,max_ml,10,10,1,3,0.05,0.95,0.8480661336026225,4,1.0,1,1.0,1,1.0,1
9416,max_ml,10,10,1,3,0.05,0.95,0.9397669592046,21,0.0,1,0.0,1,0.0,1
9417,max_ml,10,10,1,3,0.05,0.95,0.8545195062072439,10,0.0,1,0.0,1,0.0,1
9418,max_ml,10,10,1,3,0.05,0.95,0.8506637636565746,7,1.0,1,0.0,0,0.0,0
9419,max_ml,10,10,1,3,0.05,0.95,0.8725470527669525,7,1.0,1,1.0,1,1.0,1
9420,max_ml,10,10,1,3,0.05,0.95,0.8429748830768661,10,0.0,0,1.0,1,1.0,1
9421,max_ml,10,10,1,3,0.05,0.95,0.9102746723963476,42,0.0,1,0.0,1,0.0,1
9422,max_ml,10,10,1,3,0.05,0.95,0.8001120457774477,19,0.0,1,0.0,1,0.0,1
9423,max_ml,10,10,1,3,0.05,0.95,0.923510595088842,18,0.0,1,0.0,1,0.0,1
9424,max_ml,10,10,1,3,0.05,0.95,0.8013005759479553,32,0.0,1,0.0,1,0.0,1
9425,max_ml,10,10,1,3,0.05,0.95,0.9307017849672804,10,0.0,1,0.0,1,0.0,1
9426,max_ml,10,10,1,3,0.05,0.95,0.7881544460843974,6,1.0,1,1.0,1,1.0,1
9427,max_ml,10,10,1,3,0.05,0.95,0.823096855001342,3,1.0,1,1.0,1,1.0,1
9428,max_ml,10,10,1,3,0.05,0.95,0.9152698762417651,6,0.0,1,0.0,1,0.0,1
9429,max_ml,10,10,1,3,0.05,0.95,0.7339228137178556,4,1.0,1,1.0,1,1.0,1
9430,max_ml,10,10,1,3,0.05,0.95,0.7340553735094845,4,1.0,1,1.0,1,1.0,1
9431,max_ml,10,10,1,3,0.05,0.95,0.9034139500598978,20,0.0,1,0.0,1,0.0,1
9432,max_ml,10,10,1,3,0.05,0.95,0.862037207315705,4,1.0,1,1.0,1,1.0,1
9433,max_ml,10,10,1,3,0.05,0.95,0.9483140915634544,40,0.0,1,0.0,1,0.0,1
9434,max_ml,10,10,1,3,0.05,0.95,0.8054443508398295,5,1.0,1,1.0,1,1.0,1
9435,max_ml,10,10,1,3,0.05,0.95,0.9150319197813273,30,0.0,1,0.0,1,0.0,1
9436,max_ml,10,10,1,3,0.05,0.95,0.9075886987672576,25,0.0,1,0.0,1,0.0,1
9437,max_ml,10,10,1,3,0.05,0.95,0.8898625288218585,45,0.0,1,0.0,1,0.0,1
9438,max_ml,10,10,1,3,0.05,0.95,0.8799821384549396,6,1.0,1,1.0,1,1.0,1
9439,max_ml,10,10,1,3,0.05,0.95,0.911578679445495,16,0.0,1,0.0,1,0.0,1
9440,max_ml,10,10,1,3,0.05,0.95,0.8714515326438605,22,0.0,1,0.0,1,0.0,1
9441,max_ml,10,10,1,3,0.05,0.95,0.82514137393819,5,1.0,1,1.0,1,1.0,1
9442,max_ml,10,10,1,3,0.05,0.95,0.6683578555398532,7,1.0,1,1.0,1,1.0,1
9443,max_ml,10,10,1,3,0.05,0.95,0.8714751038593246,5,1.0,1,1.0,1,1.0,1
9444,max_ml,10,10,1,3,0.05,0.95,0.9488490239736382,5,1.0,1,1.0,1,0.0,0
9445,max_ml,10,10,1,3,0.05,0.95,0.906805585498814,10,0.0,0,0.0,0,1.0,1
9446,max_ml,10,10,1,3,0.05,0.95,0.8754344652533766,11,0.0,1,0.0,1,0.0,1
9447,max_ml,10,10,1,3,0.05,0.95,0.8717767945184827,3,1.0,1,1.0,1,1.0,1
9448,max_ml,10,10,1,3,0.05,0.95,0.787234752868691,10,1.0,1,1.0,1,1.0,1
9449,max_ml,10,10,1,3,0.05,0.95,0.8608676127891421,15,0.0,1,0.0,1,0.0,1
9450,max_ml,10,10,1,3,0.05,0.95,0.9342086809573662,31,0.0,1,0.0,1,0.0,1
9451,max_ml,10,10,1,3,0.05,0.95,0.9369776200177616,9,1.0,1,1.0,1,1.0,1
9452,max_ml,10,10,1,3,0.05,0.95,0.9168352178633262,22,0.0,1,0.0,1,0.0,1
9453,max_ml,10,10,1,3,0.05,0.95,0.919494446115828,11,0.0,1,0.0,1,0.0,1
9454,max_ml,10,10,1,3,0.05,0.95,0.8918467894373955,9,0.0,1,0.0,1,0.0,1
9455,max_ml,10,10,1,3,0.05,0.95,0.9001645551135249,19,0.0,1,0.0,1,0.0,1
9456,max_ml,10,10,1,3,0.05,0.95,0.8860703022735633,9,0.0,1,0.0,1,0.0,1
9457,max_ml,10,10,1,3,0.05,0.95,0.9168151326401598,5,0.0,1,0.0,1,0.0,1
9458,max_ml,10,10,1,3,0.05,0.95,0.9185804186253566,11,0.0,0,0.0,0,1.0,1
9459,max_ml,10,10,1,3,0.05,0.95,0.7062702814143704,3,1.0,1,1.0,1,1.0,1
9460,max_ml,10,10,1,3,0.05,0.95,0.8279504780733992,3,1.0,1,1.0,1,1.0,1
9461,max_ml,10,10,1,3,0.05,0.95,0.7316468874663183,4,1.0,1,1.0,1,1.0,1
9462,max_ml,10,10,1,3,0.05,0.95,0.9366299624097836,30,0.0,1,0.0,1,0.0,1
9463,max_ml,10,10,1,3,0.05,0.95,0.8106196697572754,5,1.0,1,1.0,1,1.0,1
9464,max_ml,10,10,1,3,0.05,0.95,0.8259222506931598,26,0.0,1,0.0,1,0.0,1
9465,max_ml,10,10,1,3,0.05,0.95,0.7021943748720214,2,1.0,1,1.0,1,1.0,1
9466,max_ml,10,10,1,3,0.05,0.95,0.8077961996247388,4,1.0,1,1.0,1,1.0,1
9467,max_ml,10,10,1,3,0.05,0.95,0.6901728326814685,4,1.0,1,1.0,1,1.0,1
9468,max_ml,10,10,1,3,0.05,0.95,0.9182458595532776,35,0.0,1,0.0,1,0.0,1
9469,max_ml,10,10,1,3,0.05,0.95,0.9229083572595131,16,0.0,1,0.0,1,0.0,1
9470,max_ml,10,10,1,3,0.05,0.95,0.9268755003079292,10,1.0,1,1.0,1,1.0,1
9471,max_ml,10,10,1,3,0.05,0.95,0.9130133271859,10,0.0,1,0.0,1,0.0,1
9472,max_ml,10,10,1,3,0.05,0.95,0.949365947049786,6,1.0,1,1.0,1,1.0,1
9473,max_ml,10,10,1,3,0.05,0.95,0.8873632534132488,10,1.0,1,0.0,0,0.0,0
9474,max_ml,10,10,1,3,0.05,0.95,0.8980060881480413,18,0.0,1,0.0,1,0.0,1
9475,max_ml,10,10,1,3,0.05,0.95,0.9499902838972868,9,0.0,1,0.0,1,0.0,1
9476,max_ml,10,10,1,3,0.05,0.95,0.8761882520439829,8,1.0,1,1.0,1,1.0,1
9477,max_ml,10,10,1,3,0.05,0.95,0.9457313171131624,45,0.0,1,0.0,1,0.0,1
9478,max_ml,10,10,1,3,0.05,0.95,0.9179204688398316,29,0.0,1,0.0,1,0.0,1
9479,max_ml,10,10,1,3,0.05,0.95,0.9355043396708485,5,0.0,1,0.0,1,0.0,1
9480,max_ml,10,10,1,3,0.05,0.95,0.7340452494323279,5,1.0,1,1.0,1,1.0,1
9481,max_ml,10,10,1,3,0.05,0.95,0.6910711749353602,4,1.0,1,1.0,1,1.0,1
9482,max_ml,10,10,1,3,0.05,0.95,0.5734770156154142,5,1.0,1,1.0,1,1.0,1
9483,max_ml,10,10,1,3,0.05,0.95,0.922313862158456,20,0.0,1,0.0,1,0.0,1
9484,max_ml,10,10,1,3,0.05,0.95,0.8651953910590182,5,1.0,1,1.0,1,1.0,1
9485,max_ml,10,10,1,3,0.05,0.95,0.8086550132060402,2,1.0,1,1.0,1,1.0,1
9486,max_ml,10,10,1,3,0.05,0.95,0.8549031591150642,10,0.0,1,0.0,1,0.0,1
9487,max_ml,10,10,1,3,0.05,0.95,0.7575059714108903,14,0.0,1,0.0,1,0.0,1
9488,max_ml,10,10,1,3,0.05,0.95,0.883780552187547,4,1.0,1,1.0,1,1.0,1
9489,max_ml,10,10,1,3,0.05,0.95,0.9132105747256484,11,0.0,1,0.0,1,0.0,1
9490,max_ml,10,10,1,3,0.05,0.95,0.9400532476120476,25,0.0,1,0.0,1,0.0,1
9491,max_ml,10,10,1,3,0.05,0.95,0.9182541150494268,8,0.0,1,0.0,1,0.0,1
9492,max_ml,10,10,1,3,0.05,0.95,0.8679950449029802,3,1.0,1,1.0,1,1.0,1
9493,max_ml,10,10,1,3,0.05,0.95,0.911822815000333,6,1.0,1,1.0,1,1.0,1
9494,max_ml,10,10,1,3,0.05,0.95,0.8670513431448841,18,0.0,1,0.0,1,0.0,1
9495,max_ml,10,10,1,3,0.05,0.95,0.9238563007520446,37,0.0,1,0.0,1,0.0,1
9496,max_ml,10,10,1,3,0.05,0.95,0.9375971606967218,18,0.0,1,0.0,1,0.0,1
9497,max_ml,10,10,1,3,0.05,0.95,0.93274904226369,18,0.0,1,0.0,1,0.0,1
9498,max_ml,10,10,1,3,0.05,0.95,0.9160354907422876,22,0.0,1,0.0,1,0.0,1
9499,max_ml,10,10,1,3,0.05,0.95,0.9428092952030612,12,0.0,1,0.0,1,0.0,1
9500,max_ml,10,10,1,3,0.05,0.95,0.8411754149794263,25,0.0,1,0.0,1,0.0,1
9501,max_ml,10,10,1,3,0.05,0.95,0.6112245390580267,3,1.0,1,1.0,1,1.0,1
9502,max_ml,10,10,1,3,0.05,0.95,0.8624102207992159,16,0.0,0,0.0,0,1.0,1
9503,max_ml,10,10,1,3,0.05,0.95,0.9236859617779222,18,0.0,0,0.0,0,1.0,1
9504,max_ml,10,10,1,3,0.05,0.95,0.9367774617314836,42,0.0,1,0.0,1,0.0,1
9505,max_ml,10,10,1,3,0.05,0.95,0.9034223162735796,17,0.0,1,0.0,1,0.0,1
9506,max_ml,10,10,1,3,0.05,0.95,0.8886078251055598,9,0.0,1,0.0,1,0.0,1
9507,max_ml,10,10,1,3,0.05,0.95,0.8430814646484757,3,1.0,1,1.0,1,1.0,1
9508,max_ml,10,10,1,3,0.05,0.95,0.8128853765320944,1,1.0,1,1.0,1,1.0,1
9509,max_ml,10,10,1,3,0.05,0.95,0.9241883625369942,25,0.0,1,0.0,1,0.0,1
9510,max_ml,10,10,1,3,0.05,0.95,0.881604845048002,10,1.0,1,1.0,1,1.0,1
9511,max_ml,10,10,1,3,0.05,0.95,0.857524275895092,15,0.0,1,0.0,1,0.0,1
9512,max_ml,10,10,1,3,0.05,0.95,0.8496057422532615,11,0.0,1,0.0,1,0.0,1
9513,max_ml,10,10,1,3,0.05,0.95,0.9360974930978536,24,0.0,1,0.0,1,0.0,1
9514,max_ml,10,10,1,3,0.05,0.95,0.937383085940391,4,1.0,1,1.0,1,1.0,1
9515,max_ml,10,10,1,3,0.05,0.95,0.8608042065594471,11,0.0,1,0.0,1,0.0,1
9516,max_ml,10,10,1,3,0.05,0.95,0.8321852309224653,3,1.0,1,1.0,1,1.0,1
9517,max_ml,10,10,1,3,0.05,0.95,0.8739937902132777,7,1.0,1,1.0,1,1.0,1
9518,max_ml,10,10,1,3,0.05,0.95,0.8152264147989502,5,1.0,1,1.0,1,1.0,1
9519,max_ml,10,10,1,3,0.05,0.95,0.937566770852102,4,1.0,1,1.0,1,1.0,1
9520,max_ml,10,10,1,3,0.05,0.95,0.8942731002951891,5,0.0,1,0.0,1,0.0,1
9521,max_ml,10,10,1,3,0.05,0.95,0.6555768508874157,4,1.0,1,1.0,1,1.0,1
9522,max_ml,10,10,1,3,0.05,0.95,0.8769293160185188,2,1.0,1,1.0,1,1.0,1
9523,max_ml,10,10,1,3,0.05,0.95,0.945406063217802,6,1.0,1,1.0,1,1.0,1
9524,max_ml,10,10,1,3,0.05,0.95,0.9106569986382654,30,0.0,1,0.0,1,0.0,1
9525,max_ml,10,10,1,3,0.05,0.95,0.909714176218454,11,0.0,0,0.0,0,1.0,1
9526,max_ml,10,10,1,3,0.05,0.95,0.7907572063001227,9,0.0,1,0.0,1,0.0,1
9527,max_ml,10,10,1,3,0.05,0.95,0.9489290618312906,10,0.0,1,0.0,1,0.0,1
9528,max_ml,10,10,1,3,0.05,0.95,0.8289174394908081,20,0.0,1,0.0,1,0.0,1
9529,max_ml,10,10,1,3,0.05,0.95,0.5446394960485004,2,1.0,1,1.0,1,1.0,1
9530,max_ml,10,10,1,3,0.05,0.95,0.8233742157860877,9,0.0,1,0.0,1,0.0,1
9531,max_ml,10,10,1,3,0.05,0.95,0.9189550622850384,4,1.0,1,1.0,1,1.0,1
9532,max_ml,10,10,1,3,0.05,0.95,0.8532392602422534,9,0.0,1,0.0,1,0.0,1
9533,max_ml,10,10,1,3,0.05,0.95,0.7845055922754586,4,1.0,1,1.0,1,1.0,1
9534,max_ml,10,10,1,3,0.05,0.95,0.9051389574828846,9,0.0,1,0.0,1,0.0,1
9535,max_ml,10,10,1,3,0.05,0.95,0.9413137420098694,25,0.0,1,0.0,1,0.0,1
9536,max_ml,10,10,1,3,0.05,0.95,0.924405505882556,18,0.0,1,0.0,1,0.0,1
9537,max_ml,10,10,1,3,0.05,0.95,0.7553250304473303,6,1.0,1,1.0,1,1.0,1
9538,max_ml,10,10,1,3,0.05,0.95,0.8268313313999044,3,1.0,1,1.0,1,1.0,1
9539,max_ml,10,10,1,3,0.05,0.95,0.9425206100680916,14,0.0,1,0.0,1,0.0,1
9540,max_ml,10,10,1,3,0.05,0.95,0.93200759865435,9,0.0,1,0.0,1,0.0,1
9541,max_ml,10,10,1,3,0.05,0.95,0.943187260706298,12,1.0,1,1.0,1,1.0,1
9542,max_ml,10,10,1,3,0.05,0.95,0.8574120797655562,7,1.0,1,1.0,1,1.0,1
9543,max_ml,10,10,1,3,0.05,0.95,0.8927086178492758,15,0.0,1,0.0,1,0.0,1
9544,max_ml,10,10,1,3,0.05,0.95,0.7662989263943331,4,1.0,1,1.0,1,1.0,1
9545,max_ml,10,10,1,3,0.05,0.95,0.7605720871645468,8,0.0,1,0.0,1,0.0,1
9546,max_ml,10,10,1,3,0.05,0.95,0.9234349858160004,21,0.0,1,0.0,1,0.0,1
9547,max_ml,10,10,1,3,0.05,0.95,0.7770685360315533,7,1.0,1,1.0,1,0.0,0
9548,max_ml,10,10,1,3,0.05,0.95,0.941299707480818,9,0.0,1,0.0,1,0.0,1
9549,max_ml,10,10,1,3,0.05,0.95,0.914150319011082,23,0.0,1,0.0,1,0.0,1
9550,max_ml,10,10,1,3,0.05,0.95,0.8246838152731513,4,1.0,1,1.0,1,1.0,1
9551,max_ml,10,10,1,3,0.05,0.95,0.8630496858275882,19,0.0,1,0.0,1,0.0,1
9552,max_ml,10,10,1,3,0.05,0.95,0.8397094818087436,9,0.0,0,0.0,0,1.0,1
9553,max_ml,10,10,1,3,0.05,0.95,0.7986258008291116,5,1.0,1,1.0,1,0.0,0
9554,max_ml,10,10,1,3,0.05,0.95,0.9099253384109816,11,0.0,1,0.0,1,0.0,1
9555,max_ml,10,10,1,3,0.05,0.95,0.9381158623496942,24,0.0,1,0.0,1,0.0,1
9556,max_ml,10,10,1,3,0.05,0.95,0.8177690638582763,8,0.0,1,0.0,1,0.0,1
9557,max_ml,10,10,1,3,0.05,0.95,0.9411923372698496,7,0.0,1,0.0,1,0.0,1
9558,max_ml,10,10,1,3,0.05,0.95,0.8634909162730452,15,1.0,1,1.0,1,1.0,1
9559,max_ml,10,10,1,3,0.05,0.95,0.6618126997934767,5,1.0,1,1.0,1,1.0,1
9560,max_ml,10,10,1,3,0.05,0.95,0.67955274861269,3,1.0,1,1.0,1,1.0,1
9561,max_ml,10,10,1,3,0.05,0.95,0.9297708432059042,41,0.0,1,0.0,1,0.0,1
9562,max_ml,10,10,1,3,0.05,0.95,0.8425987736671463,10,0.0,1,0.0,1,0.0,1
9563,max_ml,10,10,1,3,0.05,0.95,0.7902954376373574,10,0.0,0,1.0,1,1.0,1
9564,max_ml,10,10,1,3,0.05,0.95,0.9086816387950636,32,0.0,1,0.0,1,0.0,1
9565,max_ml,10,10,1,3,0.05,0.95,0.8277013468040828,2,1.0,1,1.0,1,1.0,1
9566,max_ml,10,10,1,3,0.05,0.95,0.8707061080626805,11,0.0,1,0.0,1,0.0,1
9567,max_ml,10,10,1,3,0.05,0.95,0.8498572900022987,34,0.0,1,0.0,1,0.0,1
9568,max_ml,10,10,1,3,0.05,0.95,0.9248025867316024,13,1.0,1,1.0,1,1.0,1
9569,max_ml,10,10,1,3,0.05,0.95,0.9189616449510456,4,1.0,1,1.0,1,1.0,1
9570,max_ml,10,10,1,3,0.05,0.95,0.8899494898301823,8,1.0,1,1.0,1,1.0,1
9571,max_ml,10,10,1,3,0.05,0.95,0.8247941103565549,6,1.0,1,1.0,1,1.0,1
9572,max_ml,10,10,1,3,0.05,0.95,0.8950644721235028,8,0.0,1,0.0,1,0.0,1
9573,max_ml,10,10,1,3,0.05,0.95,0.9169985259712246,8,0.0,1,0.0,1,0.0,1
9574,max_ml,10,10,1,3,0.05,0.95,0.9297341320038108,7,0.0,1,0.0,1,0.0,1
9575,max_ml,10,10,1,3,0.05,0.95,0.902071388155912,3,1.0,1,1.0,1,1.0,1
9576,max_ml,10,10,1,3,0.05,0.95,0.9192404525656944,7,1.0,1,1.0,1,1.0,1
9577,max_ml,10,10,1,3,0.05,0.95,0.8580417053831277,11,0.0,1,0.0,1,0.0,1
9578,max_ml,10,10,1,3,0.05,0.95,0.924662488952512,19,0.0,1,0.0,1,0.0,1
9579,max_ml,10,10,1,3,0.05,0.95,0.7799079226699598,7,0.0,1,0.0,1,0.0,1
9580,max_ml,10,10,1,3,0.05,0.95,0.8373689615361394,8,1.0,1,1.0,1,1.0,1
9581,max_ml,10,10,1,3,0.05,0.95,0.9490674945401272,68,0.0,1,0.0,1,0.0,1
9582,max_ml,10,10,1,3,0.05,0.95,0.8289316555744238,9,1.0,1,1.0,1,1.0,1
9583,max_ml,10,10,1,3,0.05,0.95,0.886786816606333,3,1.0,1,1.0,1,1.0,1
9584,max_ml,10,10,1,3,0.05,0.95,0.6373090743912395,3,1.0,1,1.0,1,1.0,1
9585,max_ml,10,10,1,3,0.05,0.95,0.9140691340390912,6,1.0,1,1.0,1,1.0,1
9586,max_ml,10,10,1,3,0.05,0.95,0.8719333405591466,15,0.0,1,0.0,1,0.0,1
9587,max_ml,10,10,1,3,0.05,0.95,0.8921016235799079,32,0.0,1,0.0,1,0.0,1
9588,max_ml,10,10,1,3,0.05,0.95,0.8690363521584653,12,0.0,1,0.0,1,0.0,1
9589,max_ml,10,10,1,3,0.05,0.95,0.8951650264350071,7,0.0,1,0.0,1,0.0,1
9590,max_ml,10,10,1,3,0.05,0.95,0.8675045725829319,6,1.0,1,1.0,1,0.0,0
9591,max_ml,10,10,1,3,0.05,0.95,0.7521411736171979,6,1.0,1,1.0,1,1.0,1
9592,max_ml,10,10,1,3,0.05,0.95,0.9474840492142376,23,0.0,1,0.0,1,0.0,1
9593,max_ml,10,10,1,3,0.05,0.95,0.7932777609300795,13,0.0,1,0.0,1,0.0,1
9594,max_ml,10,10,1,3,0.05,0.95,0.8929325285507058,10,0.0,1,0.0,1,0.0,1
9595,max_ml,10,10,1,3,0.05,0.95,0.8832804242940249,6,1.0,1,1.0,1,1.0,1
9596,max_ml,10,10,1,3,0.05,0.95,0.9416173028724428,13,0.0,1,0.0,1,0.0,1
9597,max_ml,10,10,1,3,0.05,0.95,0.6689662467830957,19,0.0,1,0.0,1,0.0,1
9598,max_ml,10,10,1,3,0.05,0.95,0.8813246562229793,8,0.0,1,0.0,1,0.0,1
9599,max_ml,10,10,1,3,0.05,0.95,0.8765838267098494,15,0.0,1,0.0,1,0.0,1
9600,max_ml,10,10,1,3,0.05,0.95,0.9394918500990732,60,0.0,1,0.0,1,0.0,1
9601,max_ml,10,10,1,3,0.05,0.95,0.89710412288399,12,0.0,1,0.0,1,0.0,1
9602,max_ml,10,10,1,3,0.05,0.95,0.9431465822479818,12,0.0,1,0.0,1,0.0,1
9603,max_ml,10,10,1,3,0.05,0.95,0.8853863544971363,4,1.0,1,1.0,1,1.0,1
9604,max_ml,10,10,1,3,0.05,0.95,0.9269669980062089,7,1.0,1,1.0,1,1.0,1
9605,max_ml,10,10,1,3,0.05,0.95,0.9273287172214107,42,0.0,1,0.0,1,0.0,1
9606,max_ml,10,10,1,3,0.05,0.95,0.8351663142920278,14,0.0,1,0.0,1,0.0,1
9607,max_ml,10,10,1,3,0.05,0.95,0.9156636147673742,6,1.0,1,1.0,1,1.0,1
9608,max_ml,10,10,1,3,0.05,0.95,0.7227166967218868,3,1.0,1,1.0,1,1.0,1
9609,max_ml,10,10,1,3,0.05,0.95,0.7437229934247339,6,1.0,1,1.0,1,1.0,1
9610,max_ml,10,10,1,3,0.05,0.95,0.8386528163150536,13,0.0,1,0.0,1,0.0,1
9611,max_ml,10,10,1,3,0.05,0.95,0.8813563117552826,47,0.0,1,0.0,1,0.0,1
9612,max_ml,10,10,1,3,0.05,0.95,0.6430880304016054,4,1.0,1,1.0,1,1.0,1
9613,max_ml,10,10,1,3,0.05,0.95,0.8711504764850746,11,0.0,0,0.0,0,1.0,1
9614,max_ml,10,10,1,3,0.05,0.95,0.9101211028211036,14,0.0,1,0.0,1,0.0,1
9615,max_ml,10,10,1,3,0.05,0.95,0.8785367826660118,8,0.0,1,0.0,1,0.0,1
9616,max_ml,10,10,1,3,0.05,0.95,0.9175008698348076,35,0.0,1,0.0,1,0.0,1
9617,max_ml,10,10,1,3,0.05,0.95,0.830555110335874,16,1.0,1,1.0,1,1.0,1
9618,max_ml,10,10,1,3,0.05,0.95,0.8530213144789532,13,0.0,1,0.0,1,0.0,1
9619,max_ml,10,10,1,3,0.05,0.95,0.8739511129269246,4,1.0,1,1.0,1,1.0,1
9620,max_ml,10,10,1,3,0.05,0.95,0.9001704218732057,5,1.0,1,1.0,1,1.0,1
9621,max_ml,10,10,1,3,0.05,0.95,0.9088116029025162,10,0.0,1,0.0,1,0.0,1
9622,max_ml,10,10,1,3,0.05,0.95,0.9393163295304148,6,1.0,1,1.0,1,1.0,1
9623,max_ml,10,10,1,3,0.05,0.95,0.8328038214616843,12,1.0,1,1.0,1,1.0,1
9624,max_ml,10,10,1,3,0.05,0.95,0.9132421776624512,20,0.0,1,0.0,1,0.0,1
9625,max_ml,10,10,1,3,0.05,0.95,0.5980660442864056,2,1.0,1,1.0,1,1.0,1
9626,max_ml,10,10,1,3,0.05,0.95,0.8804108840550113,12,0.0,1,0.0,1,0.0,1
9627,max_ml,10,10,1,3,0.05,0.95,0.8306616339835852,3,1.0,1,1.0,1,1.0,1
9628,max_ml,10,10,1,3,0.05,0.95,0.9187848800339408,11,1.0,1,1.0,1,1.0,1
9629,max_ml,10,10,1,3,0.05,0.95,0.9455161684675856,16,0.0,1,0.0,1,0.0,1
9630,max_ml,10,10,1,3,0.05,0.95,0.9319921740763208,11,0.0,1,0.0,1,0.0,1
9631,max_ml,10,10,1,3,0.05,0.95,0.948333903978868,21,0.0,1,0.0,1,0.0,1
9632,max_ml,10,10,1,3,0.05,0.95,0.9410750926717656,6,1.0,1,1.0,1,1.0,1
9633,max_ml,10,10,1,3,0.05,0.95,0.7890154655878467,3,1.0,1,1.0,1,1.0,1
9634,max_ml,10,10,1,3,0.05,0.95,0.9325042227639788,35,0.0,1,0.0,1,0.0,1
9635,max_ml,10,10,1,3,0.05,0.95,0.9156156641469322,4,1.0,1,1.0,1,1.0,1
9636,max_ml,10,10,1,3,0.05,0.95,0.9140547277955732,11,0.0,1,0.0,1,0.0,1
9637,max_ml,10,10,1,3,0.05,0.95,0.931115744604237,7,1.0,1,1.0,1,0.0,0
9638,max_ml,10,10,1,3,0.05,0.95,0.8901418216625844,12,0.0,1,0.0,1,0.0,1
9639,max_ml,10,10,1,3,0.05,0.95,0.7890958639529939,7,0.0,0,0.0,0,1.0,1
9640,max_ml,10,10,1,3,0.05,0.95,0.9305585361829029,53,0.0,1,0.0,1,0.0,1
9641,max_ml,10,10,1,3,0.05,0.95,0.922276391346842,9,1.0,1,1.0,1,1.0,1
9642,max_ml,10,10,1,3,0.05,0.95,0.8874831968452028,27,0.0,1,0.0,1,0.0,1
9643,max_ml,10,10,1,3,0.05,0.95,0.941160632551892,10,0.0,1,0.0,1,0.0,1
9644,max_ml,10,10,1,3,0.05,0.95,0.9481218104571754,17,0.0,1,0.0,1,0.0,1
9645,max_ml,10,10,1,3,0.05,0.95,0.8133769009879316,7,0.0,1,0.0,1,0.0,1
9646,max_ml,10,10,1,3,0.05,0.95,0.8726892567513596,6,0.0,1,0.0,1,0.0,1
9647,max_ml,10,10,1,3,0.05,0.95,0.8267728978553937,6,0.0,1,0.0,1,0.0,1
9648,max_ml,10,10,1,3,0.05,0.95,0.9224810972113932,47,0.0,1,0.0,1,0.0,1
9649,max_ml,10,10,1,3,0.05,0.95,0.8018838855260254,10,0.0,1,0.0,1,0.0,1
9650,max_ml,10,10,1,3,0.05,0.95,0.8961373700523566,14,0.0,1,0.0,1,0.0,1
9651,max_ml,10,10,1,3,0.05,0.95,0.887826931494519,4,1.0,1,1.0,1,1.0,1
9652,max_ml,10,10,1,3,0.05,0.95,0.8727567702943078,8,1.0,1,1.0,1,1.0,1
9653,max_ml,10,10,1,3,0.05,0.95,0.8835105356632775,6,1.0,1,1.0,1,1.0,1
9654,max_ml,10,10,1,3,0.05,0.95,0.8324613484838695,10,1.0,1,1.0,1,1.0,1
9655,max_ml,10,10,1,3,0.05,0.95,0.7948186767765402,3,1.0,1,1.0,1,1.0,1
9656,max_ml,10,10,1,3,0.05,0.95,0.9175117951121802,20,0.0,1,0.0,1,0.0,1
9657,max_ml,10,10,1,3,0.05,0.95,0.906191294188132,16,0.0,1,0.0,1,0.0,1
9658,max_ml,10,10,1,3,0.05,0.95,0.852599170624034,6,1.0,1,1.0,1,1.0,1
9659,max_ml,10,10,1,3,0.05,0.95,0.7612591637426097,12,1.0,1,1.0,1,1.0,1
9660,max_ml,10,10,1,3,0.05,0.95,0.862023227462176,10,0.0,1,0.0,1,0.0,1
9661,max_ml,10,10,1,3,0.05,0.95,0.6937888148880793,5,1.0,1,1.0,1,1.0,1
9662,max_ml,10,10,1,3,0.05,0.95,0.936518491306132,6,1.0,1,1.0,1,1.0,1
9663,max_ml,10,10,1,3,0.05,0.95,0.93401528991336,19,0.0,1,0.0,1,0.0,1
9664,max_ml,10,10,1,3,0.05,0.95,0.9106366117648702,11,0.0,1,0.0,1,0.0,1
9665,max_ml,10,10,1,3,0.05,0.95,0.831668555448703,8,0.0,1,0.0,1,0.0,1
9666,max_ml,10,10,1,3,0.05,0.95,0.870953009370539,21,0.0,1,0.0,1,0.0,1
9667,max_ml,10,10,1,3,0.05,0.95,0.9440045931327052,44,0.0,1,0.0,1,0.0,1
9668,max_ml,10,10,1,3,0.05,0.95,0.9305937540849362,12,0.0,1,0.0,1,0.0,1
9669,max_ml,10,10,1,3,0.05,0.95,0.8795974697640547,10,0.0,1,0.0,1,0.0,1
9670,max_ml,10,10,1,3,0.05,0.95,0.9476740143885048,131,0.0,1,0.0,1,0.0,1
9671,max_ml,10,10,1,3,0.05,0.95,0.7186625322607063,10,0.0,0,0.0,0,1.0,1
9672,max_ml,10,10,1,3,0.05,0.95,0.907681399507049,7,1.0,1,1.0,1,1.0,1
9673,max_ml,10,10,1,3,0.05,0.95,0.8996292270527415,8,0.0,0,1.0,1,0.0,0
9674,max_ml,10,10,1,3,0.05,0.95,0.9057538059196832,16,0.0,1,0.0,1,0.0,1
9675,max_ml,10,10,1,3,0.05,0.95,0.8879747543743003,11,0.0,0,1.0,1,0.0,0
9676,max_ml,10,10,1,3,0.05,0.95,0.8760238315280369,13,1.0,1,1.0,1,1.0,1
9677,max_ml,10,10,1,3,0.05,0.95,0.8499974286643595,4,1.0,1,1.0,1,1.0,1
9678,max_ml,10,10,1,3,0.05,0.95,0.9045358410874064,12,0.0,1,0.0,1,0.0,1
9679,max_ml,10,10,1,3,0.05,0.95,0.8759463485058059,29,0.0,1,0.0,1,0.0,1
9680,max_ml,10,10,1,3,0.05,0.95,0.8888888971229577,16,0.0,1,0.0,1,0.0,1
9681,max_ml,10,10,1,3,0.05,0.95,0.8830783058341918,12,0.0,0,0.0,0,1.0,1
9682,max_ml,10,10,1,3,0.05,0.95,0.8827407156159384,7,1.0,1,1.0,1,1.0,1
9683,max_ml,10,10,1,3,0.05,0.95,0.8435240567505838,8,1.0,1,1.0,1,1.0,1
9684,max_ml,10,10,1,3,0.05,0.95,0.8165040407331611,19,0.0,1,0.0,1,0.0,1
9685,max_ml,10,10,1,3,0.05,0.95,0.9031433674751828,4,1.0,1,1.0,1,1.0,1
9686,max_ml,10,10,1,3,0.05,0.95,0.903544655002706,8,0.0,1,0.0,1,0.0,1
9687,max_ml,10,10,1,3,0.05,0.95,0.8544567174437021,5,1.0,1,1.0,1,1.0,1
9688,max_ml,10,10,1,3,0.05,0.95,0.8543028620554136,5,1.0,1,1.0,1,1.0,1
9689,max_ml,10,10,1,3,0.05,0.95,0.9279325167110156,11,0.0,1,0.0,1,0.0,1
9690,max_ml,10,10,1,3,0.05,0.95,0.9154468288191132,28,0.0,1,0.0,1,0.0,1
9691,max_ml,10,10,1,3,0.05,0.95,0.8104074177083319,5,1.0,1,1.0,1,1.0,1
9692,max_ml,10,10,1,3,0.05,0.95,0.921819079551098,22,0.0,1,0.0,1,0.0,1
9693,max_ml,10,10,1,3,0.05,0.95,0.9032337958220265,14,0.0,1,0.0,1,0.0,1
9694,max_ml,10,10,1,3,0.05,0.95,0.8584114843483511,7,0.0,1,0.0,1,0.0,1
9695,max_ml,10,10,1,3,0.05,0.95,0.8626875702589529,17,0.0,1,0.0,1,0.0,1
9696,max_ml,10,10,1,3,0.05,0.95,0.8602858889106386,11,0.0,1,0.0,1,0.0,1
9697,max_ml,10,10,1,3,0.05,0.95,0.7589230838481279,7,1.0,1,1.0,1,1.0,1
9698,max_ml,10,10,1,3,0.05,0.95,0.930334473327988,8,0.0,0,0.0,0,1.0,1
9699,max_ml,10,10,1,3,0.05,0.95,0.92916814873046,14,0.0,0,1.0,1,1.0,1
9700,max_ml,10,10,1,3,0.05,0.95,0.9485676001455788,3,1.0,1,1.0,1,1.0,1
9701,max_ml,10,10,1,3,0.05,0.95,0.9317553243039232,40,0.0,1,0.0,1,0.0,1
9702,max_ml,10,10,1,3,0.05,0.95,0.9353381412116986,19,0.0,1,0.0,1,0.0,1
9703,max_ml,10,10,1,3,0.05,0.95,0.9147916469460748,43,0.0,1,0.0,1,0.0,1
9704,max_ml,10,10,1,3,0.05,0.95,0.9434939046835008,40,0.0,1,0.0,1,0.0,1
9705,max_ml,10,10,1,3,0.05,0.95,0.8263557580321582,18,0.0,1,0.0,1,0.0,1
9706,max_ml,10,10,1,3,0.05,0.95,0.930644771790772,15,0.0,1,0.0,1,0.0,1
9707,max_ml,10,10,1,3,0.05,0.95,0.893735705275252,7,1.0,1,1.0,1,0.0,0
9708,max_ml,10,10,1,3,0.05,0.95,0.82940425812369,4,1.0,1,1.0,1,1.0,1
9709,max_ml,10,10,1,3,0.05,0.95,0.9186001028644064,18,0.0,1,0.0,1,0.0,1
9710,max_ml,10,10,1,3,0.05,0.95,0.8799490408644219,21,0.0,1,0.0,1,0.0,1
9711,max_ml,10,10,1,3,0.05,0.95,0.8134572933747262,6,1.0,1,1.0,1,1.0,1
9712,max_ml,10,10,1,3,0.05,0.95,0.8329409452250048,15,0.0,1,0.0,1,0.0,1
9713,max_ml,10,10,1,3,0.05,0.95,0.9436810285953732,10,0.0,1,0.0,1,0.0,1
9714,max_ml,10,10,1,3,0.05,0.95,0.7220901520605996,5,1.0,1,1.0,1,1.0,1
9715,max_ml,10,10,1,3,0.05,0.95,0.9132246713662072,14,0.0,1,0.0,1,0.0,1
9716,max_ml,10,10,1,3,0.05,0.95,0.9302312623915848,25,0.0,1,0.0,1,0.0,1
9717,max_ml,10,10,1,3,0.05,0.95,0.8461134846808198,8,0.0,0,0.0,0,1.0,1
9718,max_ml,10,10,1,3,0.05,0.95,0.8597837046235351,9,1.0,1,1.0,1,1.0,1
9719,max_ml,10,10,1,3,0.05,0.95,0.8040239141861812,5,1.0,1,1.0,1,1.0,1
9720,max_ml,10,10,1,3,0.05,0.95,0.6549043884484596,4,1.0,1,1.0,1,1.0,1
9721,max_ml,10,10,1,3,0.05,0.95,0.7087590888869453,2,1.0,1,1.0,1,1.0,1
9722,max_ml,10,10,1,3,0.05,0.95,0.8897146283521807,44,0.0,1,0.0,1,0.0,1
9723,max_ml,10,10,1,3,0.05,0.95,0.8834870888401539,51,0.0,1,0.0,1,0.0,1
9724,max_ml,10,10,1,3,0.05,0.95,0.7848659285667169,7,1.0,1,1.0,1,1.0,1
9725,max_ml,10,10,1,3,0.05,0.95,0.9468082008787134,13,0.0,1,0.0,1,0.0,1
9726,max_ml,10,10,1,3,0.05,0.95,0.6767815480814631,4,1.0,1,1.0,1,1.0,1
9727,max_ml,10,10,1,3,0.05,0.95,0.853811240965697,14,0.0,1,0.0,1,0.0,1
9728,max_ml,10,10,1,3,0.05,0.95,0.8741043812290817,5,1.0,1,0.0,0,0.0,0
9729,max_ml,10,10,1,3,0.05,0.95,0.9232459199830292,13,0.0,1,0.0,1,0.0,1
9730,max_ml,10,10,1,3,0.05,0.95,0.9412783164892689,17,0.0,1,0.0,1,0.0,1
9731,max_ml,10,10,1,3,0.05,0.95,0.9460789497170424,20,0.0,1,0.0,1,0.0,1
9732,max_ml,10,10,1,3,0.05,0.95,0.9154933830548996,12,0.0,1,0.0,1,0.0,1
9733,max_ml,10,10,1,3,0.05,0.95,0.7881979421782693,4,1.0,1,1.0,1,1.0,1
9734,max_ml,10,10,1,3,0.05,0.95,0.7035973349729726,4,1.0,1,1.0,1,1.0,1
9735,max_ml,10,10,1,3,0.05,0.95,0.9359979020679996,5,0.0,1,0.0,1,0.0,1
9736,max_ml,10,10,1,3,0.05,0.95,0.9291039856006936,28,0.0,1,0.0,1,0.0,1
9737,max_ml,10,10,1,3,0.05,0.95,0.7681116455035721,4,1.0,1,1.0,1,1.0,1
9738,max_ml,10,10,1,3,0.05,0.95,0.7379615232174525,6,1.0,1,1.0,1,1.0,1
9739,max_ml,10,10,1,3,0.05,0.95,0.8282118255860831,23,0.0,1,0.0,1,0.0,1
9740,max_ml,10,10,1,3,0.05,0.95,0.8811902988088837,6,1.0,1,1.0,1,1.0,1
9741,max_ml,10,10,1,3,0.05,0.95,0.8335065525480784,3,1.0,1,1.0,1,1.0,1
9742,max_ml,10,10,1,3,0.05,0.95,0.815464004588063,9,1.0,1,1.0,1,1.0,1
9743,max_ml,10,10,1,3,0.05,0.95,0.9372338597028728,14,0.0,1,0.0,1,0.0,1
9744,max_ml,10,10,1,3,0.05,0.95,0.905494620233195,17,0.0,1,0.0,1,0.0,1
9745,max_ml,10,10,1,3,0.05,0.95,0.8764966324951391,6,1.0,1,1.0,1,1.0,1
9746,max_ml,10,10,1,3,0.05,0.95,0.8810286504059223,4,1.0,1,1.0,1,1.0,1
9747,max_ml,10,10,1,3,0.05,0.95,0.8750895676983991,3,1.0,1,1.0,1,1.0,1
9748,max_ml,10,10,1,3,0.05,0.95,0.9241988844384827,21,0.0,1,0.0,1,0.0,1
9749,max_ml,10,10,1,3,0.05,0.95,0.8574966969739888,11,0.0,0,1.0,1,1.0,1
9750,max_ml,10,10,1,3,0.05,0.95,0.943825871862652,38,0.0,1,0.0,1,0.0,1
9751,max_ml,10,10,1,3,0.05,0.95,0.9191051068077444,8,0.0,1,0.0,1,0.0,1
9752,max_ml,10,10,1,3,0.05,0.95,0.9424298595092604,17,0.0,1,0.0,1,0.0,1
9753,max_ml,10,10,1,3,0.05,0.95,0.9482779231344932,53,0.0,1,0.0,1,0.0,1
9754,max_ml,10,10,1,3,0.05,0.95,0.8480937319933216,9,0.0,1,0.0,1,0.0,1
9755,max_ml,10,10,1,3,0.05,0.95,0.8739391453957505,2,1.0,1,1.0,1,1.0,1
9756,max_ml,10,10,1,3,0.05,0.95,0.9068820813523618,5,1.0,1,1.0,1,1.0,1
9757,max_ml,10,10,1,3,0.05,0.95,0.9249683256053836,13,0.0,1,0.0,1,0.0,1
9758,max_ml,10,10,1,3,0.05,0.95,0.948158254337286,3,1.0,1,1.0,1,1.0,1
9759,max_ml,10,10,1,3,0.05,0.95,0.9378608214744828,24,0.0,1,0.0,1,0.0,1
9760,max_ml,10,10,1,3,0.05,0.95,0.7921607210367306,8,1.0,1,1.0,1,1.0,1
9761,max_ml,10,10,1,3,0.05,0.95,0.9355381104122892,10,0.0,1,0.0,1,0.0,1
9762,max_ml,10,10,1,3,0.05,0.95,0.908503908542468,7,1.0,1,1.0,1,1.0,1
9763,max_ml,10,10,1,3,0.05,0.95,0.7115760012590626,3,1.0,1,1.0,1,1.0,1
9764,max_ml,10,10,1,3,0.05,0.95,0.9172087980738192,31,0.0,1,0.0,1,0.0,1
9765,max_ml,10,10,1,3,0.05,0.95,0.792148326537829,4,1.0,1,1.0,1,1.0,1
9766,max_ml,10,10,1,3,0.05,0.95,0.8661388738606629,11,0.0,1,0.0,1,0.0,1
9767,max_ml,10,10,1,3,0.05,0.95,0.8507100189938703,14,0.0,1,0.0,1,0.0,1
9768,max_ml,10,10,1,3,0.05,0.95,0.8843361648727562,19,0.0,1,0.0,1,0.0,1
9769,max_ml,10,10,1,3,0.05,0.95,0.9142666693088952,15,1.0,1,1.0,1,1.0,1
9770,max_ml,10,10,1,3,0.05,0.95,0.9201493560297312,17,0.0,1,0.0,1,0.0,1
9771,max_ml,10,10,1,3,0.05,0.95,0.8913518472342963,13,0.0,1,0.0,1,0.0,1
9772,max_ml,10,10,1,3,0.05,0.95,0.9384464840293024,23,0.0,1,0.0,1,0.0,1
9773,max_ml,10,10,1,3,0.05,0.95,0.9376243123488508,5,1.0,1,1.0,1,1.0,1
9774,max_ml,10,10,1,3,0.05,0.95,0.9437752344552998,9,0.0,1,0.0,1,0.0,1
9775,max_ml,10,10,1,3,0.05,0.95,0.9398305161851996,15,1.0,1,1.0,1,1.0,1
9776,max_ml,10,10,1,3,0.05,0.95,0.9380670447518218,21,0.0,1,0.0,1,0.0,1
9777,max_ml,10,10,1,3,0.05,0.95,0.9316981795067408,9,0.0,1,0.0,1,0.0,1
9778,max_ml,10,10,1,3,0.05,0.95,0.9297917611324924,57,0.0,1,0.0,1,0.0,1
9779,max_ml,10,10,1,3,0.05,0.95,0.8518730543724138,9,1.0,1,1.0,1,1.0,1
9780,max_ml,10,10,1,3,0.05,0.95,0.8072535676836381,6,1.0,1,1.0,1,0.0,0
9781,max_ml,10,10,1,3,0.05,0.95,0.8511126756248714,4,1.0,1,1.0,1,1.0,1
9782,max_ml,10,10,1,3,0.05,0.95,0.928420789238539,5,1.0,1,1.0,1,1.0,1
9783,max_ml,10,10,1,3,0.05,0.95,0.641015032452231,3,1.0,1,1.0,1,1.0,1
9784,max_ml,10,10,1,3,0.05,0.95,0.6368522064295487,2,1.0,1,1.0,1,1.0,1
9785,max_ml,10,10,1,3,0.05,0.95,0.8556300630659246,13,0.0,1,0.0,1,0.0,1
9786,max_ml,10,10,1,3,0.05,0.95,0.8700681817701441,8,0.0,1,0.0,1,0.0,1
9787,max_ml,10,10,1,3,0.05,0.95,0.912857966548295,10,0.0,1,0.0,1,0.0,1
9788,max_ml,10,10,1,3,0.05,0.95,0.9080357467944608,10,0.0,1,0.0,1,0.0,1
9789,max_ml,10,10,1,3,0.05,0.95,0.9184876076042524,17,0.0,1,0.0,1,0.0,1
9790,max_ml,10,10,1,3,0.05,0.95,0.8243817203912633,5,1.0,1,1.0,1,1.0,1
9791,max_ml,10,10,1,3,0.05,0.95,0.8993848167927336,14,0.0,1,0.0,1,0.0,1
9792,max_ml,10,10,1,3,0.05,0.95,0.7579740070257007,3,1.0,1,1.0,1,1.0,1
9793,max_ml,10,10,1,3,0.05,0.95,0.8570265973779347,16,0.0,1,0.0,1,0.0,1
9794,max_ml,10,10,1,3,0.05,0.95,0.8302195679380661,8,0.0,1,0.0,1,0.0,1
9795,max_ml,10,10,1,3,0.05,0.95,0.899533707477184,18,0.0,1,0.0,1,0.0,1
9796,max_ml,10,10,1,3,0.05,0.95,0.8956399962659752,16,0.0,1,0.0,1,0.0,1
9797,max_ml,10,10,1,3,0.05,0.95,0.9380737056297006,12,0.0,1,0.0,1,0.0,1
9798,max_ml,10,10,1,3,0.05,0.95,0.8211052196006621,5,1.0,1,0.0,0,1.0,1
9799,max_ml,10,10,1,3,0.05,0.95,0.8794254246800359,8,1.0,1,1.0,1,1.0,1
9800,max_ml,10,10,1,3,0.05,0.95,0.8591006380519571,8,0.0,1,0.0,1,0.0,1
9801,max_ml,10,10,1,3,0.05,0.95,0.8753766913590201,9,0.0,1,0.0,1,0.0,1
9802,max_ml,10,10,1,3,0.05,0.95,0.7629177107928902,5,1.0,1,1.0,1,1.0,1
9803,max_ml,10,10,1,3,0.05,0.95,0.8242451254403502,10,1.0,1,1.0,1,1.0,1
9804,max_ml,10,10,1,3,0.05,0.95,0.821591069369407,5,1.0,1,1.0,1,1.0,1
9805,max_ml,10,10,1,3,0.05,0.95,0.8414745477006937,11,1.0,1,1.0,1,1.0,1
9806,max_ml,10,10,1,3,0.05,0.95,0.8413041710675185,10,0.0,0,0.0,0,1.0,1
9807,max_ml,10,10,1,3,0.05,0.95,0.9413144043770988,8,1.0,1,0.0,0,0.0,0
9808,max_ml,10,10,1,3,0.05,0.95,0.8316678923359222,5,1.0,1,1.0,1,1.0,1
9809,max_ml,10,10,1,3,0.05,0.95,0.9127200505587862,8,0.0,1,0.0,1,0.0,1
9810,max_ml,10,10,1,3,0.05,0.95,0.7663011632915865,5,1.0,1,1.0,1,1.0,1
9811,max_ml,10,10,1,3,0.05,0.95,0.8753829435946822,9,1.0,1,1.0,1,1.0,1
9812,max_ml,10,10,1,3,0.05,0.95,0.8970527837169351,8,1.0,1,1.0,1,1.0,1
9813,max_ml,10,10,1,3,0.05,0.95,0.7569233531326459,6,1.0,1,1.0,1,1.0,1
9814,max_ml,10,10,1,3,0.05,0.95,0.8870778122233116,5,1.0,1,1.0,1,1.0,1
9815,max_ml,10,10,1,3,0.05,0.95,0.9427858597110284,12,1.0,1,1.0,1,1.0,1
9816,max_ml,10,10,1,3,0.05,0.95,0.8446851109355732,7,1.0,1,1.0,1,1.0,1
9817,max_ml,10,10,1,3,0.05,0.95,0.8735866904510742,8,0.0,1,0.0,1,0.0,1
9818,max_ml,10,10,1,3,0.05,0.95,0.8575968237247146,16,0.0,1,0.0,1,0.0,1
9819,max_ml,10,10,1,3,0.05,0.95,0.8728186226030465,10,0.0,1,0.0,1,0.0,1
9820,max_ml,10,10,1,3,0.05,0.95,0.8899633986860614,4,1.0,1,1.0,1,1.0,1
9821,max_ml,10,10,1,3,0.05,0.95,0.9236008551654228,6,1.0,1,1.0,1,1.0,1
9822,max_ml,10,10,1,3,0.05,0.95,0.8476443297412567,8,1.0,1,1.0,1,1.0,1
9823,max_ml,10,10,1,3,0.05,0.95,0.934100009451352,12,0.0,1,0.0,1,0.0,1
9824,max_ml,10,10,1,3,0.05,0.95,0.6469777590711105,4,1.0,1,1.0,1,1.0,1
9825,max_ml,10,10,1,3,0.05,0.95,0.7161393551931757,3,1.0,1,1.0,1,1.0,1
9826,max_ml,10,10,1,3,0.05,0.95,0.941356070570249,9,1.0,1,1.0,1,1.0,1
9827,max_ml,10,10,1,3,0.05,0.95,0.9448338200741536,9,0.0,1,0.0,1,0.0,1
9828,max_ml,10,10,1,3,0.05,0.95,0.8532947220007805,4,1.0,1,1.0,1,1.0,1
9829,max_ml,10,10,1,3,0.05,0.95,0.9131197592407851,5,1.0,1,1.0,1,1.0,1
9830,max_ml,10,10,1,3,0.05,0.95,0.8805659851980999,7,1.0,1,1.0,1,1.0,1
9831,max_ml,10,10,1,3,0.05,0.95,0.8354708233627669,7,0.0,1,0.0,1,0.0,1
9832,max_ml,10,10,1,3,0.05,0.95,0.947643852160675,16,0.0,1,0.0,1,0.0,1
9833,max_ml,10,10,1,3,0.05,0.95,0.7386860029202849,2,1.0,1,1.0,1,1.0,1
9834,max_ml,10,10,1,3,0.05,0.95,0.7321293500409773,6,1.0,1,1.0,1,1.0,1
9835,max_ml,10,10,1,3,0.05,0.95,0.9350505609753672,19,0.0,1,0.0,1,0.0,1
9836,max_ml,10,10,1,3,0.05,0.95,0.7702951071256428,5,1.0,1,1.0,1,1.0,1
9837,max_ml,10,10,1,3,0.05,0.95,0.8879278744397763,6,1.0,1,1.0,1,1.0,1
9838,max_ml,10,10,1,3,0.05,0.95,0.6955691377313831,3,1.0,1,1.0,1,1.0,1
9839,max_ml,10,10,1,3,0.05,0.95,0.706015833146292,7,1.0,1,1.0,1,1.0,1
9840,max_ml,10,10,1,3,0.05,0.95,0.87707367442531,7,1.0,1,1.0,1,1.0,1
9841,max_ml,10,10,1,3,0.05,0.95,0.8781633373478167,20,0.0,1,0.0,1,0.0,1
9842,max_ml,10,10,1,3,0.05,0.95,0.8232516934861612,9,1.0,1,1.0,1,1.0,1
9843,max_ml,10,10,1,3,0.05,0.95,0.9070586643436138,6,1.0,1,1.0,1,1.0,1
9844,max_ml,10,10,1,3,0.05,0.95,0.9473143919244054,56,0.0,1,0.0,1,0.0,1
9845,max_ml,10,10,1,3,0.05,0.95,0.8130502993027031,7,1.0,1,1.0,1,1.0,1
9846,max_ml,10,10,1,3,0.05,0.95,0.9183586106667048,11,1.0,1,1.0,1,0.0,0
9847,max_ml,10,10,1,3,0.05,0.95,0.9262053467030912,66,0.0,1,0.0,1,0.0,1
9848,max_ml,10,10,1,3,0.05,0.95,0.8880682078881673,19,0.0,1,0.0,1,0.0,1
9849,max_ml,10,10,1,3,0.05,0.95,0.9128139183003604,14,0.0,1,0.0,1,0.0,1
9850,max_ml,10,10,1,3,0.05,0.95,0.8406247045265284,5,1.0,1,1.0,1,1.0,1
9851,max_ml,10,10,1,3,0.05,0.95,0.9122077944672464,11,0.0,1,0.0,1,0.0,1
9852,max_ml,10,10,1,3,0.05,0.95,0.9454558337737246,18,0.0,1,0.0,1,0.0,1
9853,max_ml,10,10,1,3,0.05,0.95,0.7915690647607442,8,1.0,1,1.0,1,1.0,1
9854,max_ml,10,10,1,3,0.05,0.95,0.8921645193623859,17,0.0,1,0.0,1,0.0,1
9855,max_ml,10,10,1,3,0.05,0.95,0.9207699407437956,13,0.0,1,0.0,1,0.0,1
9856,max_ml,10,10,1,3,0.05,0.95,0.8036239879418561,6,1.0,1,1.0,1,1.0,1
9857,max_ml,10,10,1,3,0.05,0.95,0.9231883047528412,6,1.0,1,1.0,1,1.0,1
9858,max_ml,10,10,1,3,0.05,0.95,0.8767810780492656,7,0.0,1,0.0,1,0.0,1
9859,max_ml,10,10,1,3,0.05,0.95,0.7953933410261783,11,0.0,1,0.0,1,0.0,1
9860,max_ml,10,10,1,3,0.05,0.95,0.9137054626002792,5,1.0,1,1.0,1,1.0,1
9861,max_ml,10,10,1,3,0.05,0.95,0.9319712143381708,6,0.0,1,0.0,1,0.0,1
9862,max_ml,10,10,1,3,0.05,0.95,0.6708890007375602,11,1.0,1,1.0,1,1.0,1
9863,max_ml,10,10,1,3,0.05,0.95,0.9153069283037896,13,0.0,1,0.0,1,0.0,1
9864,max_ml,10,10,1,3,0.05,0.95,0.9298391298948736,7,1.0,1,1.0,1,0.0,0
9865,max_ml,10,10,1,3,0.05,0.95,0.8751252266577255,6,1.0,1,1.0,1,1.0,1
9866,max_ml,10,10,1,3,0.05,0.95,0.8689929670448595,5,1.0,1,1.0,1,1.0,1
9867,max_ml,10,10,1,3,0.05,0.95,0.9394859950787606,7,0.0,1,0.0,1,0.0,1
9868,max_ml,10,10,1,3,0.05,0.95,0.8995619954028887,21,0.0,1,0.0,1,0.0,1
9869,max_ml,10,10,1,3,0.05,0.95,0.914926893179784,10,0.0,1,0.0,1,0.0,1
9870,max_ml,10,10,1,3,0.05,0.95,0.7964581643157106,3,1.0,1,1.0,1,1.0,1
9871,max_ml,10,10,1,3,0.05,0.95,0.7936486891847708,12,0.0,1,0.0,1,0.0,1
9872,max_ml,10,10,1,3,0.05,0.95,0.8113875389624522,8,0.0,1,0.0,1,0.0,1
9873,max_ml,10,10,1,3,0.05,0.95,0.942963104759851,23,0.0,1,0.0,1,0.0,1
9874,max_ml,10,10,1,3,0.05,0.95,0.8572281714102149,10,0.0,1,0.0,1,0.0,1
9875,max_ml,10,10,1,3,0.05,0.95,0.6354142219072989,4,1.0,1,1.0,1,1.0,1
9876,max_ml,10,10,1,3,0.05,0.95,0.8713423469723585,5,1.0,1,1.0,1,1.0,1
9877,max_ml,10,10,1,3,0.05,0.95,0.9414024488715842,15,0.0,1,0.0,1,0.0,1
9878,max_ml,10,10,1,3,0.05,0.95,0.7735140893531608,16,0.0,1,0.0,1,0.0,1
9879,max_ml,10,10,1,3,0.05,0.95,0.837513542838299,6,1.0,1,1.0,1,1.0,1
9880,max_ml,10,10,1,3,0.05,0.95,0.8442885748490363,8,1.0,1,1.0,1,1.0,1
9881,max_ml,10,10,1,3,0.05,0.95,0.8656547935381024,4,1.0,1,1.0,1,1.0,1
9882,max_ml,10,10,1,3,0.05,0.95,0.8889134111763314,14,0.0,1,0.0,1,0.0,1
9883,max_ml,10,10,1,3,0.05,0.95,0.9292110993121396,27,0.0,1,0.0,1,0.0,1
9884,max_ml,10,10,1,3,0.05,0.95,0.7146442108084126,9,0.0,0,1.0,1,1.0,1
9885,max_ml,10,10,1,3,0.05,0.95,0.7584395026805034,4,1.0,1,1.0,1,1.0,1
9886,max_ml,10,10,1,3,0.05,0.95,0.8941009796042172,11,0.0,0,1.0,1,0.0,0
9887,max_ml,10,10,1,3,0.05,0.95,0.9338330128383654,26,0.0,1,0.0,1,0.0,1
9888,max_ml,10,10,1,3,0.05,0.95,0.9246372974191492,44,0.0,1,0.0,1,0.0,1
9889,max_ml,10,10,1,3,0.05,0.95,0.9471805974982448,92,0.0,1,0.0,1,0.0,1
9890,max_ml,10,10,1,3,0.05,0.95,0.9423500508900684,9,0.0,0,1.0,1,0.0,0
9891,max_ml,10,10,1,3,0.05,0.95,0.7683260681935234,9,0.0,1,0.0,1,0.0,1
9892,max_ml,10,10,1,3,0.05,0.95,0.8679975606970182,14,0.0,1,0.0,1,0.0,1
9893,max_ml,10,10,1,3,0.05,0.95,0.7236536600301281,6,1.0,1,1.0,1,1.0,1
9894,max_ml,10,10,1,3,0.05,0.95,0.9002275234908772,38,0.0,1,0.0,1,0.0,1
9895,max_ml,10,10,1,3,0.05,0.95,0.8135884648983496,3,1.0,1,1.0,1,1.0,1
9896,max_ml,10,10,1,3,0.05,0.95,0.9351628351557432,16,0.0,1,0.0,1,0.0,1
9897,max_ml,10,10,1,3,0.05,0.95,0.8455988778896648,8,0.0,1,0.0,1,0.0,1
9898,max_ml,10,10,1,3,0.05,0.95,0.9277895828237446,37,0.0,1,0.0,1,0.0,1
9899,max_ml,10,10,1,3,0.05,0.95,0.8476843855406305,9,0.0,1,0.0,1,0.0,1
9900,max_ml,10,10,1,3,0.05,0.95,0.827049464726846,11,0.0,1,0.0,1,0.0,1
9901,max_ml,10,10,1,3,0.05,0.95,0.8175216380003474,12,0.0,1,0.0,1,0.0,1
9902,max_ml,10,10,1,3,0.05,0.95,0.9359154026617448,29,0.0,1,0.0,1,0.0,1
9903,max_ml,10,10,1,3,0.05,0.95,0.924062895117013,19,0.0,1,0.0,1,0.0,1
9904,max_ml,10,10,1,3,0.05,0.95,0.934524692004063,22,0.0,1,0.0,1,0.0,1
9905,max_ml,10,10,1,3,0.05,0.95,0.9375462428504449,13,0.0,1,0.0,1,0.0,1
9906,max_ml,10,10,1,3,0.05,0.95,0.8398414768683472,11,1.0,1,1.0,1,1.0,1
9907,max_ml,10,10,1,3,0.05,0.95,0.7169909719518982,5,1.0,1,1.0,1,1.0,1
9908,max_ml,10,10,1,3,0.05,0.95,0.8791860901242814,6,1.0,1,0.0,0,0.0,0
9909,max_ml,10,10,1,3,0.05,0.95,0.8380252988643309,8,0.0,0,0.0,0,1.0,1
9910,max_ml,10,10,1,3,0.05,0.95,0.8429748922304767,5,1.0,1,1.0,1,1.0,1
9911,max_ml,10,10,1,3,0.05,0.95,0.8649669139646465,16,0.0,1,0.0,1,0.0,1
9912,max_ml,10,10,1,3,0.05,0.95,0.913646166659996,4,1.0,1,1.0,1,1.0,1
9913,max_ml,10,10,1,3,0.05,0.95,0.913407261272982,8,1.0,1,1.0,1,0.0,0
9914,max_ml,10,10,1,3,0.05,0.95,0.8064883616585596,3,1.0,1,1.0,1,1.0,1
9915,max_ml,10,10,1,3,0.05,0.95,0.8634240903757244,7,1.0,1,1.0,1,1.0,1
9916,max_ml,10,10,1,3,0.05,0.95,0.8221033089648717,6,1.0,1,1.0,1,1.0,1
9917,max_ml,10,10,1,3,0.05,0.95,0.7986901317451469,5,1.0,1,1.0,1,1.0,1
9918,max_ml,10,10,1,3,0.05,0.95,0.7645557125096065,3,1.0,1,1.0,1,1.0,1
9919,max_ml,10,10,1,3,0.05,0.95,0.8768984012135969,9,0.0,1,0.0,1,0.0,1
9920,max_ml,10,10,1,3,0.05,0.95,0.943971430796805,39,0.0,1,0.0,1,0.0,1
9921,max_ml,10,10,1,3,0.05,0.95,0.8784500053131022,22,0.0,1,0.0,1,0.0,1
9922,max_ml,10,10,1,3,0.05,0.95,0.9436217100073055,40,0.0,1,0.0,1,0.0,1
9923,max_ml,10,10,1,3,0.05,0.95,0.930221295299798,67,0.0,1,0.0,1,0.0,1
9924,max_ml,10,10,1,3,0.05,0.95,0.7723535939883285,6,1.0,1,1.0,1,1.0,1
9925,max_ml,10,10,1,3,0.05,0.95,0.8059744013117729,3,1.0,1,1.0,1,1.0,1
9926,max_ml,10,10,1,3,0.05,0.95,0.8491505911974576,8,1.0,1,1.0,1,1.0,1
9927,max_ml,10,10,1,3,0.05,0.95,0.9196549556609372,35,0.0,1,0.0,1,0.0,1
9928,max_ml,10,10,1,3,0.05,0.95,0.9123095371719556,11,0.0,1,0.0,1,0.0,1
9929,max_ml,10,10,1,3,0.05,0.95,0.8135676550526224,17,0.0,1,0.0,1,0.0,1
9930,max_ml,10,10,1,3,0.05,0.95,0.911755234798682,5,1.0,1,1.0,1,1.0,1
9931,max_ml,10,10,1,3,0.05,0.95,0.7766820127336403,3,1.0,1,1.0,1,1.0,1
9932,max_ml,10,10,1,3,0.05,0.95,0.9185989206356848,4,1.0,1,1.0,1,1.0,1
9933,max_ml,10,10,1,3,0.05,0.95,0.8557070148036063,6,1.0,1,1.0,1,1.0,1
9934,max_ml,10,10,1,3,0.05,0.95,0.9361495937579992,23,0.0,1,0.0,1,0.0,1
9935,max_ml,10,10,1,3,0.05,0.95,0.9193566666421462,12,0.0,1,0.0,1,0.0,1
9936,max_ml,10,10,1,3,0.05,0.95,0.927961474354339,10,0.0,1,0.0,1,0.0,1
9937,max_ml,10,10,1,3,0.05,0.95,0.9300129334999282,5,1.0,1,1.0,1,1.0,1
9938,max_ml,10,10,1,3,0.05,0.95,0.9416713396706332,20,0.0,1,0.0,1,0.0,1
9939,max_ml,10,10,1,3,0.05,0.95,0.9033931287109652,10,0.0,0,1.0,1,0.0,0
9940,max_ml,10,10,1,3,0.05,0.95,0.8991355795742719,14,1.0,1,1.0,1,1.0,1
9941,max_ml,10,10,1,3,0.05,0.95,0.8289853372561855,5,1.0,1,1.0,1,1.0,1
9942,max_ml,10,10,1,3,0.05,0.95,0.8283952540944564,6,1.0,1,1.0,1,1.0,1
9943,max_ml,10,10,1,3,0.05,0.95,0.813872040031838,4,1.0,1,1.0,1,1.0,1
9944,max_ml,10,10,1,3,0.05,0.95,0.947003147082402,15,0.0,1,0.0,1,0.0,1
9945,max_ml,10,10,1,3,0.05,0.95,0.8508887135939462,8,1.0,1,1.0,1,1.0,1
9946,max_ml,10,10,1,3,0.05,0.95,0.8875155576174695,26,0.0,1,0.0,1,0.0,1
9947,max_ml,10,10,1,3,0.05,0.95,0.847307699030652,11,0.0,1,0.0,1,0.0,1
9948,max_ml,10,10,1,3,0.05,0.95,0.8906589978358852,6,1.0,1,1.0,1,1.0,1
9949,max_ml,10,10,1,3,0.05,0.95,0.8636852256983496,13,0.0,1,0.0,1,0.0,1
9950,max_ml,10,10,1,3,0.05,0.95,0.6245625749277938,2,1.0,1,1.0,1,1.0,1
9951,max_ml,10,10,1,3,0.05,0.95,0.9307528169405714,14,0.0,1,0.0,1,0.0,1
9952,max_ml,10,10,1,3,0.05,0.95,0.8344122250480095,3,1.0,1,1.0,1,1.0,1
9953,max_ml,10,10,1,3,0.05,0.95,0.9110481318375032,8,0.0,1,0.0,1,0.0,1
9954,max_ml,10,10,1,3,0.05,0.95,0.944245197249892,49,0.0,1,0.0,1,0.0,1
9955,max_ml,10,10,1,3,0.05,0.95,0.772937811791452,4,1.0,1,1.0,1,1.0,1
9956,max_ml,10,10,1,3,0.05,0.95,0.8563301743944065,4,1.0,1,1.0,1,1.0,1
9957,max_ml,10,10,1,3,0.05,0.95,0.9301219418148514,26,0.0,1,0.0,1,0.0,1
9958,max_ml,10,10,1,3,0.05,0.95,0.9120070328744212,10,0.0,1,0.0,1,0.0,1
9959,max_ml,10,10,1,3,0.05,0.95,0.927984055517594,17,0.0,1,0.0,1,0.0,1
9960,max_ml,10,10,1,3,0.05,0.95,0.8893062034926742,5,1.0,1,1.0,1,1.0,1
9961,max_ml,10,10,1,3,0.05,0.95,0.834808226636432,3,1.0,1,1.0,1,1.0,1
9962,max_ml,10,10,1,3,0.05,0.95,0.8579590668464736,11,0.0,1,0.0,1,0.0,1
9963,max_ml,10,10,1,3,0.05,0.95,0.917015408154902,6,0.0,1,0.0,1,0.0,1
9964,max_ml,10,10,1,3,0.05,0.95,0.7642701078367274,4,1.0,1,1.0,1,1.0,1
9965,max_ml,10,10,1,3,0.05,0.95,0.8649099645751835,11,1.0,1,1.0,1,1.0,1
9966,max_ml,10,10,1,3,0.05,0.95,0.915980128895673,12,1.0,1,1.0,1,0.0,0
9967,max_ml,10,10,1,3,0.05,0.95,0.883092157063673,46,0.0,1,0.0,1,0.0,1
9968,max_ml,10,10,1,3,0.05,0.95,0.839886609739121,3,1.0,1,1.0,1,1.0,1
9969,max_ml,10,10,1,3,0.05,0.95,0.776845310806239,3,1.0,1,1.0,1,1.0,1
9970,max_ml,10,10,1,3,0.05,0.95,0.9440856507822356,28,0.0,1,0.0,1,0.0,1
9971,max_ml,10,10,1,3,0.05,0.95,0.9199763628007523,30,0.0,1,0.0,1,0.0,1
9972,max_ml,10,10,1,3,0.05,0.95,0.8206922337532694,8,1.0,1,1.0,1,1.0,1
9973,max_ml,10,10,1,3,0.05,0.95,0.8922015321440284,10,0.0,1,0.0,1,0.0,1
9974,max_ml,10,10,1,3,0.05,0.95,0.7889418976437955,5,1.0,1,1.0,1,1.0,1
9975,max_ml,10,10,1,3,0.05,0.95,0.7731982234409447,6,1.0,1,1.0,1,1.0,1
9976,max_ml,10,10,1,3,0.05,0.95,0.9336839848185586,16,0.0,1,0.0,1,0.0,1
9977,max_ml,10,10,1,3,0.05,0.95,0.8381731603585153,6,1.0,1,1.0,1,1.0,1
9978,max_ml,10,10,1,3,0.05,0.95,0.924967637687924,36,0.0,1,0.0,1,0.0,1
9979,max_ml,10,10,1,3,0.05,0.95,0.859531813732359,25,0.0,1,0.0,1,0.0,1
9980,max_ml,10,10,1,3,0.05,0.95,0.2483464965946306,2,1.0,1,1.0,1,1.0,1
9981,max_ml,10,10,1,3,0.05,0.95,0.8789938765994234,14,0.0,1,0.0,1,0.0,1
9982,max_ml,10,10,1,3,0.05,0.95,0.9344660009398564,35,0.0,1,0.0,1,0.0,1
9983,max_ml,10,10,1,3,0.05,0.95,0.7901909343411139,6,1.0,1,1.0,1,1.0,1
9984,max_ml,10,10,1,3,0.05,0.95,0.8947466697108865,8,0.0,1,0.0,1,0.0,1
9985,max_ml,10,10,1,3,0.05,0.95,0.9292485706601902,10,0.0,1,0.0,1,0.0,1
9986,max_ml,10,10,1,3,0.05,0.95,0.8116631084458953,8,0.0,1,0.0,1,0.0,1
9987,max_ml,10,10,1,3,0.05,0.95,0.9377161036589146,7,1.0,1,1.0,1,0.0,0
9988,max_ml,10,10,1,3,0.05,0.95,0.7999387561695693,2,1.0,1,1.0,1,1.0,1
9989,max_ml,10,10,1,3,0.05,0.95,0.9333638630472209,10,0.0,1,0.0,1,0.0,1
9990,max_ml,10,10,1,3,0.05,0.95,0.8903234833252756,8,1.0,1,1.0,1,1.0,1
9991,max_ml,10,10,1,3,0.05,0.95,0.828362000317747,14,0.0,1,0.0,1,0.0,1
9992,max_ml,10,10,1,3,0.05,0.95,0.7999691683605514,6,1.0,1,1.0,1,1.0,1
9993,max_ml,10,10,1,3,0.05,0.95,0.9177883835286488,15,0.0,1,0.0,1,0.0,1
9994,max_ml,10,10,1,3,0.05,0.95,0.8921254079391775,13,1.0,1,1.0,1,1.0,1
9995,max_ml,10,10,1,3,0.05,0.95,0.9496167674806298,24,0.0,1,0.0,1,0.0,1
9996,max_ml,10,10,1,3,0.05,0.95,0.9371277149972708,5,1.0,1,1.0,1,1.0,1
9997,max_ml,10,10,1,3,0.05,0.95,0.7360227479322995,9,1.0,1,1.0,1,1.0,1
9998,max_ml,10,10,1,3,0.05,0.95,0.9039692460133948,21,0.0,1,0.0,1,0.0,1
9999,max_ml,10,10,1,3,0.05,0.95,0.9254735445387142,35,0.0,1,0.0,1,0.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n10_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,10,20,2,3,0.05,0.95,0.9070170253203932,35,0.0,0,0.0,0,1.0,1
1,max_ml,10,20,2,3,0.05,0.95,0.9392161062991644,11,1.0,1,1.0,1,1.0,1
2,max_ml,10,20,2,3,0.05,0.95,0.8927497768043924,7,1.0,1,1.0,1,1.0,1
3,max_ml,10,20,2,3,0.05,0.95,0.9177584395666704,10,1.0,1,1.0,1,1.0,1
4,max_ml,10,20,2,3,0.05,0.95,0.6549863944764712,2,1.0,1,1.0,1,1.0,1
5,max_ml,10,20,2,3,0.05,0.95,0.9441305365843584,23,0.0,1,0.0,1,0.0,1
6,max_ml,10,20,2,3,0.05,0.95,0.8911942558209294,10,1.0,1,1.0,1,1.0,1
7,max_ml,10,20,2,3,0.05,0.95,0.900993865695334,21,1.0,1,1.0,1,1.0,1
8,max_ml,10,20,2,3,0.05,0.95,0.8566102292691022,4,1.0,1,1.0,1,1.0,1
9,max_ml,10,20,2,3,0.05,0.95,0.762728807903589,4,1.0,1,1.0,1,1.0,1
10,max_ml,10,20,2,3,0.05,0.95,0.7629870299286207,5,1.0,1,1.0,1,1.0,1
11,max_ml,10,20,2,3,0.05,0.95,0.942895510890824,15,1.0,1,1.0,1,1.0,1
12,max_ml,10,20,2,3,0.05,0.95,0.9199594744680726,3,1.0,1,1.0,1,1.0,1
13,max_ml,10,20,2,3,0.05,0.95,0.920790273741031,22,0.0,0,1.0,1,1.0,1
14,max_ml,10,20,2,3,0.05,0.95,0.9389845885657392,13,1.0,1,1.0,1,1.0,1
15,max_ml,10,20,2,3,0.05,0.95,0.7697796730905951,8,1.0,1,1.0,1,1.0,1
16,max_ml,10,20,2,3,0.05,0.95,0.7705815225106017,2,1.0,1,1.0,1,1.0,1
17,max_ml,10,20,2,3,0.05,0.95,0.9390963291404716,17,0.0,0,0.0,0,1.0,1
18,max_ml,10,20,2,3,0.05,0.95,0.8105798965474219,6,1.0,1,1.0,1,1.0,1
19,max_ml,10,20,2,3,0.05,0.95,0.8348975455807818,8,1.0,1,1.0,1,1.0,1
20,max_ml,10,20,2,3,0.05,0.95,0.8974541219759078,14,0.0,0,1.0,1,1.0,1
21,max_ml,10,20,2,3,0.05,0.95,0.9151619026302744,17,1.0,1,1.0,1,1.0,1
22,max_ml,10,20,2,3,0.05,0.95,0.8880506153199127,29,1.0,1,1.0,1,1.0,1
23,max_ml,10,20,2,3,0.05,0.95,0.9013009498741852,14,1.0,1,1.0,1,1.0,1
24,max_ml,10,20,2,3,0.05,0.95,0.7541586855603972,6,1.0,1,1.0,1,1.0,1
25,max_ml,10,20,2,3,0.05,0.95,0.9448359957156568,60,0.0,1,0.0,1,0.0,1
26,max_ml,10,20,2,3,0.05,0.95,0.8799775672612848,13,0.0,1,0.0,1,0.0,1
27,max_ml,10,20,2,3,0.05,0.95,0.9089265728913885,20,1.0,1,1.0,1,1.0,1
28,max_ml,10,20,2,3,0.05,0.95,0.9306039231192732,46,0.0,1,0.0,1,0.0,1
29,max_ml,10,20,2,3,0.05,0.95,0.8336077192351525,5,1.0,1,1.0,1,1.0,1
30,max_ml,10,20,2,3,0.05,0.95,0.72276225278239,10,1.0,1,1.0,1,1.0,1
31,max_ml,10,20,2,3,0.05,0.95,0.885892075974565,3,1.0,1,1.0,1,1.0,1
32,max_ml,10,20,2,3,0.05,0.95,0.9040680759418712,41,0.0,1,0.0,1,0.0,1
33,max_ml,10,20,2,3,0.05,0.95,0.736193567311867,12,1.0,1,1.0,1,1.0,1
34,max_ml,10,20,2,3,0.05,0.95,0.7203726213242826,3,1.0,1,1.0,1,1.0,1
35,max_ml,10,20,2,3,0.05,0.95,0.8165871252548769,3,1.0,1,1.0,1,1.0,1
36,max_ml,10,20,2,3,0.05,0.95,0.8308786886643702,6,1.0,1,1.0,1,1.0,1
37,max_ml,10,20,2,3,0.05,0.95,0.7948464141695026,4,1.0,1,1.0,1,1.0,1
38,max_ml,10,20,2,3,0.05,0.95,0.8044313930768989,5,1.0,1,1.0,1,1.0,1
39,max_ml,10,20,2,3,0.05,0.95,0.9086382182261517,23,1.0,1,1.0,1,1.0,1
40,max_ml,10,20,2,3,0.05,0.95,0.9209013971179808,60,0.0,1,0.0,1,0.0,1
41,max_ml,10,20,2,3,0.05,0.95,0.9049852792265032,5,1.0,1,1.0,1,1.0,1
42,max_ml,10,20,2,3,0.05,0.95,0.8829987475983823,3,1.0,1,1.0,1,1.0,1
43,max_ml,10,20,2,3,0.05,0.95,0.7182990843402369,4,1.0,1,1.0,1,1.0,1
44,max_ml,10,20,2,3,0.05,0.95,0.9112291202890896,15,1.0,1,1.0,1,1.0,1
45,max_ml,10,20,2,3,0.05,0.95,0.8236951251983807,7,1.0,1,1.0,1,1.0,1
46,max_ml,10,20,2,3,0.05,0.95,0.6732436176017849,3,1.0,1,1.0,1,1.0,1
47,max_ml,10,20,2,3,0.05,0.95,0.8323680879233618,3,1.0,1,1.0,1,1.0,1
48,max_ml,10,20,2,3,0.05,0.95,0.9083019563820708,16,1.0,1,1.0,1,1.0,1
49,max_ml,10,20,2,3,0.05,0.95,0.8135889789592148,8,1.0,1,1.0,1,1.0,1
50,max_ml,10,20,2,3,0.05,0.95,0.8820192913493866,8,1.0,1,1.0,1,1.0,1
51,max_ml,10,20,2,3,0.05,0.95,0.7041952262136851,8,1.0,1,1.0,1,1.0,1
52,max_ml,10,20,2,3,0.05,0.95,0.833140975935704,5,1.0,1,1.0,1,1.0,1
53,max_ml,10,20,2,3,0.05,0.95,0.9354536521027346,10,1.0,1,1.0,1,1.0,1
54,max_ml,10,20,2,3,0.05,0.95,0.9360600368372172,5,1.0,1,1.0,1,1.0,1
55,max_ml,10,20,2,3,0.05,0.95,0.9102951753591983,12,1.0,1,1.0,1,1.0,1
56,max_ml,10,20,2,3,0.05,0.95,0.936703672151536,34,0.0,0,1.0,1,1.0,1
57,max_ml,10,20,2,3,0.05,0.95,0.8943083983970154,23,1.0,1,1.0,1,1.0,1
58,max_ml,10,20,2,3,0.05,0.95,0.9299646894567234,12,1.0,1,1.0,1,1.0,1
59,max_ml,10,20,2,3,0.05,0.95,0.8996291931288785,16,1.0,1,1.0,1,1.0,1
60,max_ml,10,20,2,3,0.05,0.95,0.8805804904910782,10,1.0,1,1.0,1,1.0,1
61,max_ml,10,20,2,3,0.05,0.95,0.8963655885891364,6,1.0,1,1.0,1,1.0,1
62,max_ml,10,20,2,3,0.05,0.95,0.8795995212670967,6,1.0,1,1.0,1,1.0,1
63,max_ml,10,20,2,3,0.05,0.95,0.6994666772706579,8,1.0,1,1.0,1,1.0,1
64,max_ml,10,20,2,3,0.05,0.95,0.9260447884992024,5,1.0,1,1.0,1,1.0,1
65,max_ml,10,20,2,3,0.05,0.95,0.8747002760350405,19,1.0,1,1.0,1,1.0,1
66,max_ml,10,20,2,3,0.05,0.95,0.8835739047955345,3,1.0,1,1.0,1,1.0,1
67,max_ml,10,20,2,3,0.05,0.95,0.8541388815389497,3,1.0,1,1.0,1,1.0,1
68,max_ml,10,20,2,3,0.05,0.95,0.926375124919406,5,1.0,1,1.0,1,1.0,1
69,max_ml,10,20,2,3,0.05,0.95,0.9190314396614758,4,1.0,1,1.0,1,1.0,1
70,max_ml,10,20,2,3,0.05,0.95,0.758700875936824,4,1.0,1,1.0,1,1.0,1
71,max_ml,10,20,2,3,0.05,0.95,0.918957740633216,7,1.0,1,1.0,1,1.0,1
72,max_ml,10,20,2,3,0.05,0.95,0.8905886910338171,15,0.0,0,1.0,1,1.0,1
73,max_ml,10,20,2,3,0.05,0.95,0.9052587933500786,15,1.0,1,1.0,1,1.0,1
74,max_ml,10,20,2,3,0.05,0.95,0.8368896430782639,11,1.0,1,1.0,1,1.0,1
75,max_ml,10,20,2,3,0.05,0.95,0.9140155396940938,3,1.0,1,1.0,1,1.0,1
76,max_ml,10,20,2,3,0.05,0.95,0.6718558022979122,5,1.0,1,1.0,1,1.0,1
77,max_ml,10,20,2,3,0.05,0.95,0.8267242276706845,4,1.0,1,1.0,1,1.0,1
78,max_ml,10,20,2,3,0.05,0.95,0.891363449306978,6,1.0,1,1.0,1,1.0,1
79,max_ml,10,20,2,3,0.05,0.95,0.8665892319104567,12,1.0,1,1.0,1,1.0,1
80,max_ml,10,20,2,3,0.05,0.95,0.9070678448185528,19,0.0,0,1.0,1,1.0,1
81,max_ml,10,20,2,3,0.05,0.95,0.6349300261005942,10,1.0,1,1.0,1,1.0,1
82,max_ml,10,20,2,3,0.05,0.95,0.93899635035574,12,1.0,1,1.0,1,1.0,1
83,max_ml,10,20,2,3,0.05,0.95,0.9291463852275096,14,1.0,1,1.0,1,1.0,1
84,max_ml,10,20,2,3,0.05,0.95,0.8550432910009906,20,1.0,1,1.0,1,1.0,1
85,max_ml,10,20,2,3,0.05,0.95,0.9359005378827484,7,1.0,1,1.0,1,1.0,1
86,max_ml,10,20,2,3,0.05,0.95,0.9007614426468642,39,0.0,1,0.0,1,0.0,1
87,max_ml,10,20,2,3,0.05,0.95,0.9245478799742528,13,1.0,1,1.0,1,1.0,1
88,max_ml,10,20,2,3,0.05,0.95,0.8959806968248477,7,1.0,1,1.0,1,1.0,1
89,max_ml,10,20,2,3,0.05,0.95,0.8865790898997351,23,1.0,1,1.0,1,1.0,1
90,max_ml,10,20,2,3,0.05,0.95,0.7815968623377069,3,1.0,1,1.0,1,1.0,1
91,max_ml,10,20,2,3,0.05,0.95,0.7409902226476464,3,1.0,1,1.0,1,1.0,1
92,max_ml,10,20,2,3,0.05,0.95,0.8778979100697802,15,1.0,1,1.0,1,1.0,1
93,max_ml,10,20,2,3,0.05,0.95,0.760611587162669,5,1.0,1,1.0,1,1.0,1
94,max_ml,10,20,2,3,0.05,0.95,0.8554311612459324,3,1.0,1,1.0,1,1.0,1
95,max_ml,10,20,2,3,0.05,0.95,0.94061440076084,19,0.0,0,0.0,0,1.0,1
96,max_ml,10,20,2,3,0.05,0.95,0.9398201884747106,26,0.0,1,0.0,1,0.0,1
97,max_ml,10,20,2,3,0.05,0.95,0.6902307394679162,5,1.0,1,1.0,1,1.0,1
98,max_ml,10,20,2,3,0.05,0.95,0.808039656462103,7,1.0,1,1.0,1,1.0,1
99,max_ml,10,20,2,3,0.05,0.95,0.905104628173448,9,1.0,1,1.0,1,1.0,1
100,max_ml,10,20,2,3,0.05,0.95,0.842198564454861,9,1.0,1,1.0,1,1.0,1
101,max_ml,10,20,2,3,0.05,0.95,0.9377960583482942,42,0.0,1,0.0,1,0.0,1
102,max_ml,10,20,2,3,0.05,0.95,0.9042926189134866,16,1.0,1,1.0,1,1.0,1
103,max_ml,10,20,2,3,0.05,0.95,0.9253023068362772,8,1.0,1,1.0,1,1.0,1
104,max_ml,10,20,2,3,0.05,0.95,0.9338399674609564,13,1.0,1,1.0,1,1.0,1
105,max_ml,10,20,2,3,0.05,0.95,0.7991222149721526,10,1.0,1,1.0,1,1.0,1
106,max_ml,10,20,2,3,0.05,0.95,0.9372453852726802,44,0.0,1,0.0,1,0.0,1
107,max_ml,10,20,2,3,0.05,0.95,0.8531511447195907,10,1.0,1,1.0,1,1.0,1
108,max_ml,10,20,2,3,0.05,0.95,0.9440529469339984,43,0.0,1,0.0,1,0.0,1
109,max_ml,10,20,2,3,0.05,0.95,0.7151843923962304,4,1.0,1,1.0,1,1.0,1
110,max_ml,10,20,2,3,0.05,0.95,0.8425143192749253,7,1.0,1,1.0,1,1.0,1
111,max_ml,10,20,2,3,0.05,0.95,0.8136933224590563,9,1.0,1,1.0,1,1.0,1
112,max_ml,10,20,2,3,0.05,0.95,0.76577946059003,6,1.0,1,1.0,1,1.0,1
113,max_ml,10,20,2,3,0.05,0.95,0.8282005168265777,27,1.0,1,1.0,1,1.0,1
114,max_ml,10,20,2,3,0.05,0.95,0.8625889553751271,11,1.0,1,1.0,1,1.0,1
115,max_ml,10,20,2,3,0.05,0.95,0.8860973044849987,13,1.0,1,1.0,1,1.0,1
116,max_ml,10,20,2,3,0.05,0.95,0.8780690725626273,24,1.0,1,1.0,1,1.0,1
117,max_ml,10,20,2,3,0.05,0.95,0.9012085287131464,30,0.0,0,0.0,0,1.0,1
118,max_ml,10,20,2,3,0.05,0.95,0.9098759812496398,8,1.0,1,1.0,1,1.0,1
119,max_ml,10,20,2,3,0.05,0.95,0.9400489114974202,73,0.0,1,0.0,1,0.0,1
120,max_ml,10,20,2,3,0.05,0.95,0.8792369265895523,10,1.0,1,1.0,1,1.0,1
121,max_ml,10,20,2,3,0.05,0.95,0.7895740356486749,5,1.0,1,1.0,1,1.0,1
122,max_ml,10,20,2,3,0.05,0.95,0.9098063713565429,8,1.0,1,1.0,1,1.0,1
123,max_ml,10,20,2,3,0.05,0.95,0.7808537855754123,7,1.0,1,1.0,1,1.0,1
124,max_ml,10,20,2,3,0.05,0.95,0.9233201138396072,11,1.0,1,1.0,1,1.0,1
125,max_ml,10,20,2,3,0.05,0.95,0.8953474354402653,16,1.0,1,1.0,1,1.0,1
126,max_ml,10,20,2,3,0.05,0.95,0.8961994334688158,4,1.0,1,1.0,1,1.0,1
127,max_ml,10,20,2,3,0.05,0.95,0.7597110178423776,5,1.0,1,1.0,1,1.0,1
128,max_ml,10,20,2,3,0.05,0.95,0.9250013855163955,20,0.0,0,1.0,1,0.0,0
129,max_ml,10,20,2,3,0.05,0.95,0.8516204303209144,4,1.0,1,1.0,1,1.0,1
130,max_ml,10,20,2,3,0.05,0.95,0.820045037898286,6,1.0,1,1.0,1,1.0,1
131,max_ml,10,20,2,3,0.05,0.95,0.8479257294834678,8,1.0,1,1.0,1,1.0,1
132,max_ml,10,20,2,3,0.05,0.95,0.7421596463611323,12,1.0,1,1.0,1,1.0,1
133,max_ml,10,20,2,3,0.05,0.95,0.8282922676159351,5,1.0,1,1.0,1,1.0,1
134,max_ml,10,20,2,3,0.05,0.95,0.6996218462885632,9,1.0,1,1.0,1,1.0,1
135,max_ml,10,20,2,3,0.05,0.95,0.8339787483331238,23,1.0,1,1.0,1,1.0,1
136,max_ml,10,20,2,3,0.05,0.95,0.921332864866232,60,0.0,1,0.0,1,0.0,1
137,max_ml,10,20,2,3,0.05,0.95,0.896639525796279,15,1.0,1,1.0,1,1.0,1
138,max_ml,10,20,2,3,0.05,0.95,0.883731305157145,5,1.0,1,1.0,1,1.0,1
139,max_ml,10,20,2,3,0.05,0.95,0.945770484027338,42,0.0,0,0.0,0,1.0,1
140,max_ml,10,20,2,3,0.05,0.95,0.9032153535803976,4,1.0,1,1.0,1,1.0,1
141,max_ml,10,20,2,3,0.05,0.95,0.9375272328994528,23,1.0,1,1.0,1,1.0,1
142,max_ml,10,20,2,3,0.05,0.95,0.8707690330101805,7,1.0,1,1.0,1,1.0,1
143,max_ml,10,20,2,3,0.05,0.95,0.8826244109083716,9,1.0,1,1.0,1,1.0,1
144,max_ml,10,20,2,3,0.05,0.95,0.9489828111074412,19,0.0,0,1.0,1,1.0,1
145,max_ml,10,20,2,3,0.05,0.95,0.850016424824515,9,1.0,1,1.0,1,1.0,1
146,max_ml,10,20,2,3,0.05,0.95,0.8638849574067706,13,1.0,1,1.0,1,1.0,1
147,max_ml,10,20,2,3,0.05,0.95,0.9313132079640296,9,1.0,1,1.0,1,1.0,1
148,max_ml,10,20,2,3,0.05,0.95,0.918277127796961,42,0.0,1,0.0,1,0.0,1
149,max_ml,10,20,2,3,0.05,0.95,0.9360360932522528,24,0.0,1,0.0,1,0.0,1
150,max_ml,10,20,2,3,0.05,0.95,0.9005897848066041,8,1.0,1,1.0,1,1.0,1
151,max_ml,10,20,2,3,0.05,0.95,0.9097726792124136,14,0.0,0,0.0,0,1.0,1
152,max_ml,10,20,2,3,0.05,0.95,0.9318625291934096,13,1.0,1,1.0,1,1.0,1
153,max_ml,10,20,2,3,0.05,0.95,0.7506800320889535,7,1.0,1,1.0,1,1.0,1
154,max_ml,10,20,2,3,0.05,0.95,0.9103237406852412,10,1.0,1,1.0,1,1.0,1
155,max_ml,10,20,2,3,0.05,0.95,0.9446112007085394,55,0.0,1,0.0,1,0.0,1
156,max_ml,10,20,2,3,0.05,0.95,0.7906573005050439,5,1.0,1,1.0,1,1.0,1
157,max_ml,10,20,2,3,0.05,0.95,0.9411425656578598,14,1.0,1,1.0,1,1.0,1
158,max_ml,10,20,2,3,0.05,0.95,0.9296149496538416,9,1.0,1,1.0,1,1.0,1
159,max_ml,10,20,2,3,0.05,0.95,0.8741743737781331,9,1.0,1,1.0,1,1.0,1
160,max_ml,10,20,2,3,0.05,0.95,0.9273496977239968,18,1.0,1,1.0,1,1.0,1
161,max_ml,10,20,2,3,0.05,0.95,0.8466626342937471,7,1.0,1,1.0,1,1.0,1
162,max_ml,10,20,2,3,0.05,0.95,0.913084877766838,5,1.0,1,1.0,1,1.0,1
163,max_ml,10,20,2,3,0.05,0.95,0.8241302285688558,7,1.0,1,1.0,1,1.0,1
164,max_ml,10,20,2,3,0.05,0.95,0.8113487782792563,4,1.0,1,1.0,1,1.0,1
165,max_ml,10,20,2,3,0.05,0.95,0.6902686617895056,3,1.0,1,1.0,1,1.0,1
166,max_ml,10,20,2,3,0.05,0.95,0.7868794946142439,14,1.0,1,1.0,1,1.0,1
167,max_ml,10,20,2,3,0.05,0.95,0.906799365147232,6,1.0,1,1.0,1,1.0,1
168,max_ml,10,20,2,3,0.05,0.95,0.8481032290585366,11,1.0,1,1.0,1,1.0,1
169,max_ml,10,20,2,3,0.05,0.95,0.9343819515256484,16,1.0,1,1.0,1,1.0,1
170,max_ml,10,20,2,3,0.05,0.95,0.9403257209474848,15,1.0,1,1.0,1,1.0,1
171,max_ml,10,20,2,3,0.05,0.95,0.9253805851202648,18,0.0,0,1.0,1,1.0,1
172,max_ml,10,20,2,3,0.05,0.95,0.7721613097962929,5,1.0,1,1.0,1,1.0,1
173,max_ml,10,20,2,3,0.05,0.95,0.8552286823404126,3,1.0,1,1.0,1,1.0,1
174,max_ml,10,20,2,3,0.05,0.95,0.8802085913217832,13,1.0,1,1.0,1,1.0,1
175,max_ml,10,20,2,3,0.05,0.95,0.8014765917872704,6,1.0,1,1.0,1,1.0,1
176,max_ml,10,20,2,3,0.05,0.95,0.8914793173662201,9,1.0,1,1.0,1,1.0,1
177,max_ml,10,20,2,3,0.05,0.95,0.839669150773467,7,1.0,1,1.0,1,1.0,1
178,max_ml,10,20,2,3,0.05,0.95,0.921135060607732,6,1.0,1,1.0,1,1.0,1
179,max_ml,10,20,2,3,0.05,0.95,0.8606250417790741,11,1.0,1,1.0,1,1.0,1
180,max_ml,10,20,2,3,0.05,0.95,0.8966247506114068,6,1.0,1,1.0,1,1.0,1
181,max_ml,10,20,2,3,0.05,0.95,0.8499137919934185,10,1.0,1,1.0,1,1.0,1
182,max_ml,10,20,2,3,0.05,0.95,0.9010338982817836,7,1.0,1,1.0,1,1.0,1
183,max_ml,10,20,2,3,0.05,0.95,0.9028019915939078,24,0.0,1,0.0,1,0.0,1
184,max_ml,10,20,2,3,0.05,0.95,0.8501706820310856,7,1.0,1,1.0,1,1.0,1
185,max_ml,10,20,2,3,0.05,0.95,0.8684752802514297,17,1.0,1,1.0,1,1.0,1
186,max_ml,10,20,2,3,0.05,0.95,0.6482524528804321,3,1.0,1,1.0,1,1.0,1
187,max_ml,10,20,2,3,0.05,0.95,0.9420549173977004,12,1.0,1,1.0,1,1.0,1
188,max_ml,10,20,2,3,0.05,0.95,0.9330173228795248,18,0.0,1,0.0,1,0.0,1
189,max_ml,10,20,2,3,0.05,0.95,0.8409651466638357,11,1.0,1,1.0,1,1.0,1
190,max_ml,10,20,2,3,0.05,0.95,0.945232744283324,40,0.0,1,0.0,1,0.0,1
191,max_ml,10,20,2,3,0.05,0.95,0.7511117192687816,6,1.0,1,1.0,1,1.0,1
192,max_ml,10,20,2,3,0.05,0.95,0.9028806618743738,22,0.0,0,1.0,1,0.0,0
193,max_ml,10,20,2,3,0.05,0.95,0.9499290966846676,26,0.0,1,0.0,1,0.0,1
194,max_ml,10,20,2,3,0.05,0.95,0.9308851085132234,4,1.0,1,1.0,1,1.0,1
195,max_ml,10,20,2,3,0.05,0.95,0.6697047008928102,5,1.0,1,1.0,1,1.0,1
196,max_ml,10,20,2,3,0.05,0.95,0.9391931680512728,10,1.0,1,1.0,1,1.0,1
197,max_ml,10,20,2,3,0.05,0.95,0.946056251036572,17,0.0,0,1.0,1,1.0,1
198,max_ml,10,20,2,3,0.05,0.95,0.8864504287257657,8,1.0,1,1.0,1,1.0,1
199,max_ml,10,20,2,3,0.05,0.95,0.9237682417821518,21,1.0,1,1.0,1,1.0,1
200,max_ml,10,20,2,3,0.05,0.95,0.9096434118450976,24,1.0,1,1.0,1,1.0,1
201,max_ml,10,20,2,3,0.05,0.95,0.8889108452821063,8,1.0,1,1.0,1,1.0,1
202,max_ml,10,20,2,3,0.05,0.95,0.9366258374921848,24,0.0,1,0.0,1,0.0,1
203,max_ml,10,20,2,3,0.05,0.95,0.9361163661331128,9,1.0,1,1.0,1,1.0,1
204,max_ml,10,20,2,3,0.05,0.95,0.8644987647773298,7,1.0,1,1.0,1,1.0,1
205,max_ml,10,20,2,3,0.05,0.95,0.69945673240185,4,1.0,1,1.0,1,1.0,1
206,max_ml,10,20,2,3,0.05,0.95,0.9311733079566422,25,0.0,0,0.0,0,1.0,1
207,max_ml,10,20,2,3,0.05,0.95,0.8767192802738525,7,1.0,1,1.0,1,1.0,1
208,max_ml,10,20,2,3,0.05,0.95,0.8288682041613245,8,1.0,1,1.0,1,1.0,1
209,max_ml,10,20,2,3,0.05,0.95,0.9388400637251832,22,0.0,1,0.0,1,0.0,1
210,max_ml,10,20,2,3,0.05,0.95,0.754514861776843,4,1.0,1,1.0,1,1.0,1
211,max_ml,10,20,2,3,0.05,0.95,0.9173064273104452,13,1.0,1,1.0,1,1.0,1
212,max_ml,10,20,2,3,0.05,0.95,0.8764934910387926,13,1.0,1,1.0,1,1.0,1
213,max_ml,10,20,2,3,0.05,0.95,0.7566003130370169,4,1.0,1,1.0,1,1.0,1
214,max_ml,10,20,2,3,0.05,0.95,0.934681989875946,6,1.0,1,1.0,1,1.0,1
215,max_ml,10,20,2,3,0.05,0.95,0.6934460156794303,5,1.0,1,1.0,1,1.0,1
216,max_ml,10,20,2,3,0.05,0.95,0.9143638945160366,6,1.0,1,1.0,1,1.0,1
217,max_ml,10,20,2,3,0.05,0.95,0.913086916891536,4,1.0,1,1.0,1,1.0,1
218,max_ml,10,20,2,3,0.05,0.95,0.949338122993338,60,0.0,1,0.0,1,0.0,1
219,max_ml,10,20,2,3,0.05,0.95,0.8147850794600061,11,1.0,1,1.0,1,1.0,1
220,max_ml,10,20,2,3,0.05,0.95,0.9008673139785696,7,1.0,1,1.0,1,1.0,1
221,max_ml,10,20,2,3,0.05,0.95,0.8614698778662171,32,1.0,1,1.0,1,1.0,1
222,max_ml,10,20,2,3,0.05,0.95,0.9059823199737358,6,1.0,1,1.0,1,1.0,1
223,max_ml,10,20,2,3,0.05,0.95,0.854809778131534,4,1.0,1,1.0,1,1.0,1
224,max_ml,10,20,2,3,0.05,0.95,0.8523214239174318,22,1.0,1,1.0,1,1.0,1
225,max_ml,10,20,2,3,0.05,0.95,0.9072769185722456,9,1.0,1,1.0,1,1.0,1
226,max_ml,10,20,2,3,0.05,0.95,0.8763958298586108,16,1.0,1,1.0,1,1.0,1
227,max_ml,10,20,2,3,0.05,0.95,0.8475664990435302,15,1.0,1,1.0,1,1.0,1
228,max_ml,10,20,2,3,0.05,0.95,0.7889946688439359,3,1.0,1,1.0,1,1.0,1
229,max_ml,10,20,2,3,0.05,0.95,0.8982954420796458,16,1.0,1,1.0,1,1.0,1
230,max_ml,10,20,2,3,0.05,0.95,0.9420842838719298,25,1.0,1,1.0,1,1.0,1
231,max_ml,10,20,2,3,0.05,0.95,0.7878149158919465,23,1.0,1,1.0,1,1.0,1
232,max_ml,10,20,2,3,0.05,0.95,0.9066068918936488,8,1.0,1,1.0,1,1.0,1
233,max_ml,10,20,2,3,0.05,0.95,0.9080222927745436,6,1.0,1,1.0,1,1.0,1
234,max_ml,10,20,2,3,0.05,0.95,0.865103636943691,12,1.0,1,1.0,1,1.0,1
235,max_ml,10,20,2,3,0.05,0.95,0.7071476135140412,5,1.0,1,1.0,1,1.0,1
236,max_ml,10,20,2,3,0.05,0.95,0.9044683401674186,48,0.0,1,0.0,1,0.0,1
237,max_ml,10,20,2,3,0.05,0.95,0.9347731249251768,24,0.0,0,0.0,0,1.0,1
238,max_ml,10,20,2,3,0.05,0.95,0.7137267986354635,3,1.0,1,1.0,1,1.0,1
239,max_ml,10,20,2,3,0.05,0.95,0.9316192324074282,4,1.0,1,1.0,1,1.0,1
240,max_ml,10,20,2,3,0.05,0.95,0.7860833331569913,17,1.0,1,1.0,1,1.0,1
241,max_ml,10,20,2,3,0.05,0.95,0.9362565035939688,32,0.0,0,0.0,0,1.0,1
242,max_ml,10,20,2,3,0.05,0.95,0.8094404928426602,5,1.0,1,1.0,1,1.0,1
243,max_ml,10,20,2,3,0.05,0.95,0.9444926673378404,14,1.0,1,1.0,1,1.0,1
244,max_ml,10,20,2,3,0.05,0.95,0.7124798678032693,2,1.0,1,1.0,1,1.0,1
245,max_ml,10,20,2,3,0.05,0.95,0.9237605552897769,16,1.0,1,1.0,1,1.0,1
246,max_ml,10,20,2,3,0.05,0.95,0.9330657462005216,7,1.0,1,1.0,1,1.0,1
247,max_ml,10,20,2,3,0.05,0.95,0.915798048073886,28,0.0,0,0.0,0,1.0,1
248,max_ml,10,20,2,3,0.05,0.95,0.5766446079170696,3,1.0,1,1.0,1,1.0,1
249,max_ml,10,20,2,3,0.05,0.95,0.9475087553406653,33,0.0,1,0.0,1,0.0,1
250,max_ml,10,20,2,3,0.05,0.95,0.8924635378311764,6,1.0,1,1.0,1,1.0,1
251,max_ml,10,20,2,3,0.05,0.95,0.861870589593825,8,1.0,1,1.0,1,1.0,1
252,max_ml,10,20,2,3,0.05,0.95,0.8870042026940146,3,1.0,1,1.0,1,1.0,1
253,max_ml,10,20,2,3,0.05,0.95,0.8361549593335403,12,1.0,1,1.0,1,1.0,1
254,max_ml,10,20,2,3,0.05,0.95,0.9192235855921528,14,1.0,1,1.0,1,1.0,1
255,max_ml,10,20,2,3,0.05,0.95,0.947184951226588,10,1.0,1,1.0,1,1.0,1
256,max_ml,10,20,2,3,0.05,0.95,0.7202672966500495,4,1.0,1,1.0,1,1.0,1
257,max_ml,10,20,2,3,0.05,0.95,0.9245828324132443,16,0.0,1,0.0,1,0.0,1
258,max_ml,10,20,2,3,0.05,0.95,0.8836604655363578,24,1.0,1,1.0,1,1.0,1
259,max_ml,10,20,2,3,0.05,0.95,0.649160742734912,4,1.0,1,1.0,1,1.0,1
260,max_ml,10,20,2,3,0.05,0.95,0.940054918593516,23,0.0,1,0.0,1,0.0,1
261,max_ml,10,20,2,3,0.05,0.95,0.8783858153968005,15,0.0,1,0.0,1,0.0,1
262,max_ml,10,20,2,3,0.05,0.95,0.8514520570069769,31,0.0,0,0.0,0,1.0,1
263,max_ml,10,20,2,3,0.05,0.95,0.8269791363059156,3,1.0,1,1.0,1,1.0,1
264,max_ml,10,20,2,3,0.05,0.95,0.9357951593574108,8,1.0,1,1.0,1,1.0,1
265,max_ml,10,20,2,3,0.05,0.95,0.8280571434283328,9,1.0,1,1.0,1,1.0,1
266,max_ml,10,20,2,3,0.05,0.95,0.8948292676905164,17,1.0,1,1.0,1,1.0,1
267,max_ml,10,20,2,3,0.05,0.95,0.8712337945839106,9,1.0,1,1.0,1,1.0,1
268,max_ml,10,20,2,3,0.05,0.95,0.8567879117192673,6,1.0,1,1.0,1,1.0,1
269,max_ml,10,20,2,3,0.05,0.95,0.8277689174290979,6,1.0,1,1.0,1,1.0,1
270,max_ml,10,20,2,3,0.05,0.95,0.9346927482149028,5,1.0,1,1.0,1,1.0,1
271,max_ml,10,20,2,3,0.05,0.95,0.8628529717548884,12,1.0,1,1.0,1,1.0,1
272,max_ml,10,20,2,3,0.05,0.95,0.7275329051892282,3,1.0,1,1.0,1,1.0,1
273,max_ml,10,20,2,3,0.05,0.95,0.9169844197984026,8,1.0,1,1.0,1,1.0,1
274,max_ml,10,20,2,3,0.05,0.95,0.92668331467007,18,1.0,1,1.0,1,0.0,0
275,max_ml,10,20,2,3,0.05,0.95,0.8624081067709116,7,1.0,1,1.0,1,1.0,1
276,max_ml,10,20,2,3,0.05,0.95,0.9216178838767384,29,0.0,0,1.0,1,1.0,1
277,max_ml,10,20,2,3,0.05,0.95,0.8005442318982465,15,1.0,1,1.0,1,1.0,1
278,max_ml,10,20,2,3,0.05,0.95,0.88051592350504,10,1.0,1,1.0,1,1.0,1
279,max_ml,10,20,2,3,0.05,0.95,0.778403476405012,7,1.0,1,1.0,1,1.0,1
280,max_ml,10,20,2,3,0.05,0.95,0.8521015047394392,12,1.0,1,1.0,1,1.0,1
281,max_ml,10,20,2,3,0.05,0.95,0.572325903227313,6,1.0,1,1.0,1,1.0,1
282,max_ml,10,20,2,3,0.05,0.95,0.8993905933226781,16,1.0,1,1.0,1,1.0,1
283,max_ml,10,20,2,3,0.05,0.95,0.932862505758355,14,1.0,1,1.0,1,1.0,1
284,max_ml,10,20,2,3,0.05,0.95,0.7994635437593349,4,1.0,1,1.0,1,1.0,1
285,max_ml,10,20,2,3,0.05,0.95,0.7094590620378485,6,1.0,1,1.0,1,1.0,1
286,max_ml,10,20,2,3,0.05,0.95,0.7585503143116921,4,1.0,1,1.0,1,1.0,1
287,max_ml,10,20,2,3,0.05,0.95,0.9486641881510172,24,0.0,0,0.0,0,1.0,1
288,max_ml,10,20,2,3,0.05,0.95,0.8089848268965953,10,1.0,1,1.0,1,1.0,1
289,max_ml,10,20,2,3,0.05,0.95,0.9017300206056104,12,1.0,1,1.0,1,1.0,1
290,max_ml,10,20,2,3,0.05,0.95,0.8766563414732015,6,1.0,1,1.0,1,1.0,1
291,max_ml,10,20,2,3,0.05,0.95,0.874343255438645,8,1.0,1,1.0,1,1.0,1
292,max_ml,10,20,2,3,0.05,0.95,0.7880599520804109,8,1.0,1,1.0,1,1.0,1
293,max_ml,10,20,2,3,0.05,0.95,0.9139053272346412,4,1.0,1,1.0,1,1.0,1
294,max_ml,10,20,2,3,0.05,0.95,0.6166115021917318,2,1.0,1,1.0,1,1.0,1
295,max_ml,10,20,2,3,0.05,0.95,0.9111753549923384,13,1.0,1,1.0,1,1.0,1
296,max_ml,10,20,2,3,0.05,0.95,0.9337961130584648,20,1.0,1,1.0,1,1.0,1
297,max_ml,10,20,2,3,0.05,0.95,0.7416415356237167,8,1.0,1,1.0,1,1.0,1
298,max_ml,10,20,2,3,0.05,0.95,0.9000181967463654,9,1.0,1,1.0,1,1.0,1
299,max_ml,10,20,2,3,0.05,0.95,0.9474445720640708,37,1.0,1,1.0,1,1.0,1
300,max_ml,10,20,2,3,0.05,0.95,0.920476881814241,11,1.0,1,1.0,1,1.0,1
301,max_ml,10,20,2,3,0.05,0.95,0.7234079208261813,11,1.0,1,1.0,1,1.0,1
302,max_ml,10,20,2,3,0.05,0.95,0.8036926621999487,7,1.0,1,1.0,1,1.0,1
303,max_ml,10,20,2,3,0.05,0.95,0.90971194053571,4,1.0,1,1.0,1,1.0,1
304,max_ml,10,20,2,3,0.05,0.95,0.929636252412695,8,1.0,1,1.0,1,1.0,1
305,max_ml,10,20,2,3,0.05,0.95,0.8763414347587201,9,1.0,1,1.0,1,1.0,1
306,max_ml,10,20,2,3,0.05,0.95,0.9423032167763142,11,1.0,1,1.0,1,1.0,1
307,max_ml,10,20,2,3,0.05,0.95,0.8689841018730162,25,0.0,0,1.0,1,1.0,1
308,max_ml,10,20,2,3,0.05,0.95,0.9186542115530922,7,1.0,1,1.0,1,1.0,1
309,max_ml,10,20,2,3,0.05,0.95,0.8704620419980759,3,1.0,1,1.0,1,1.0,1
310,max_ml,10,20,2,3,0.05,0.95,0.9268119055573624,12,1.0,1,1.0,1,1.0,1
311,max_ml,10,20,2,3,0.05,0.95,0.9057420202935268,20,1.0,1,1.0,1,1.0,1
312,max_ml,10,20,2,3,0.05,0.95,0.9430797561289778,7,1.0,1,1.0,1,1.0,1
313,max_ml,10,20,2,3,0.05,0.95,0.8869501474906678,5,1.0,1,1.0,1,1.0,1
314,max_ml,10,20,2,3,0.05,0.95,0.9175735850805324,11,1.0,1,1.0,1,1.0,1
315,max_ml,10,20,2,3,0.05,0.95,0.8528840502065254,5,1.0,1,1.0,1,1.0,1
316,max_ml,10,20,2,3,0.05,0.95,0.8499298915627101,7,1.0,1,1.0,1,1.0,1
317,max_ml,10,20,2,3,0.05,0.95,0.9137898585335046,13,1.0,1,1.0,1,1.0,1
318,max_ml,10,20,2,3,0.05,0.95,0.7725356716083669,6,1.0,1,1.0,1,1.0,1
319,max_ml,10,20,2,3,0.05,0.95,0.9086858783892672,8,1.0,1,1.0,1,1.0,1
320,max_ml,10,20,2,3,0.05,0.95,0.949924591444258,45,0.0,1,0.0,1,0.0,1
321,max_ml,10,20,2,3,0.05,0.95,0.6413736899425762,11,1.0,1,1.0,1,1.0,1
322,max_ml,10,20,2,3,0.05,0.95,0.8970829922573683,20,1.0,1,1.0,1,1.0,1
323,max_ml,10,20,2,3,0.05,0.95,0.7779757876595917,8,1.0,1,1.0,1,1.0,1
324,max_ml,10,20,2,3,0.05,0.95,0.7242062289630246,6,1.0,1,1.0,1,1.0,1
325,max_ml,10,20,2,3,0.05,0.95,0.8854441032646685,9,1.0,1,1.0,1,1.0,1
326,max_ml,10,20,2,3,0.05,0.95,0.7464912066175674,19,1.0,1,1.0,1,1.0,1
327,max_ml,10,20,2,3,0.05,0.95,0.8303551928659736,47,0.0,1,0.0,1,0.0,1
328,max_ml,10,20,2,3,0.05,0.95,0.9040948299546456,5,1.0,1,1.0,1,1.0,1
329,max_ml,10,20,2,3,0.05,0.95,0.8831607669359499,13,1.0,1,1.0,1,1.0,1
330,max_ml,10,20,2,3,0.05,0.95,0.8948738619238783,7,1.0,1,1.0,1,1.0,1
331,max_ml,10,20,2,3,0.05,0.95,0.8250012349332333,22,1.0,1,1.0,1,1.0,1
332,max_ml,10,20,2,3,0.05,0.95,0.7721960487107413,16,1.0,1,1.0,1,1.0,1
333,max_ml,10,20,2,3,0.05,0.95,0.8257293223779585,5,1.0,1,1.0,1,1.0,1
334,max_ml,10,20,2,3,0.05,0.95,0.8773378784464099,18,1.0,1,1.0,1,1.0,1
335,max_ml,10,20,2,3,0.05,0.95,0.7486717754512835,7,1.0,1,1.0,1,1.0,1
336,max_ml,10,20,2,3,0.05,0.95,0.8844230615598335,7,1.0,1,1.0,1,1.0,1
337,max_ml,10,20,2,3,0.05,0.95,0.8901053226964099,2,1.0,1,1.0,1,1.0,1
338,max_ml,10,20,2,3,0.05,0.95,0.9492670626173108,21,0.0,0,0.0,0,1.0,1
339,max_ml,10,20,2,3,0.05,0.95,0.887325802231537,2,1.0,1,1.0,1,1.0,1
340,max_ml,10,20,2,3,0.05,0.95,0.926757706358056,55,0.0,1,0.0,1,0.0,1
341,max_ml,10,20,2,3,0.05,0.95,0.9167347392971984,20,0.0,0,1.0,1,1.0,1
342,max_ml,10,20,2,3,0.05,0.95,0.7707414230454906,6,1.0,1,1.0,1,1.0,1
343,max_ml,10,20,2,3,0.05,0.95,0.825239693590116,5,1.0,1,1.0,1,1.0,1
344,max_ml,10,20,2,3,0.05,0.95,0.8793293453734067,7,1.0,1,1.0,1,1.0,1
345,max_ml,10,20,2,3,0.05,0.95,0.9159535651199422,6,1.0,1,1.0,1,1.0,1
346,max_ml,10,20,2,3,0.05,0.95,0.7909326296951756,10,1.0,1,1.0,1,1.0,1
347,max_ml,10,20,2,3,0.05,0.95,0.9156283936953312,9,1.0,1,1.0,1,1.0,1
348,max_ml,10,20,2,3,0.05,0.95,0.7648176585281203,12,1.0,1,1.0,1,1.0,1
349,max_ml,10,20,2,3,0.05,0.95,0.9203595907300232,18,0.0,1,0.0,1,0.0,1
350,max_ml,10,20,2,3,0.05,0.95,0.9425067121468516,50,0.0,1,0.0,1,0.0,1
351,max_ml,10,20,2,3,0.05,0.95,0.9400671990208864,14,0.0,0,1.0,1,1.0,1
352,max_ml,10,20,2,3,0.05,0.95,0.9332775998410896,7,1.0,1,1.0,1,1.0,1
353,max_ml,10,20,2,3,0.05,0.95,0.670259312851389,3,1.0,1,1.0,1,1.0,1
354,max_ml,10,20,2,3,0.05,0.95,0.9243064586699598,33,0.0,0,0.0,0,1.0,1
355,max_ml,10,20,2,3,0.05,0.95,0.9404795997643112,14,0.0,1,0.0,1,0.0,1
356,max_ml,10,20,2,3,0.05,0.95,0.8853694044497249,21,0.0,0,1.0,1,1.0,1
357,max_ml,10,20,2,3,0.05,0.95,0.8355330417178577,15,1.0,1,1.0,1,1.0,1
358,max_ml,10,20,2,3,0.05,0.95,0.929534517239488,15,1.0,1,1.0,1,1.0,1
359,max_ml,10,20,2,3,0.05,0.95,0.8859036648007336,8,1.0,1,1.0,1,1.0,1
360,max_ml,10,20,2,3,0.05,0.95,0.8589494339866048,16,1.0,1,1.0,1,1.0,1
361,max_ml,10,20,2,3,0.05,0.95,0.9402680961672526,11,1.0,1,1.0,1,0.0,0
362,max_ml,10,20,2,3,0.05,0.95,0.9247336345331836,53,0.0,1,0.0,1,0.0,1
363,max_ml,10,20,2,3,0.05,0.95,0.81268879637522,3,1.0,1,1.0,1,1.0,1
364,max_ml,10,20,2,3,0.05,0.95,0.949765233316603,8,1.0,1,1.0,1,1.0,1
365,max_ml,10,20,2,3,0.05,0.95,0.9477799403865838,14,1.0,1,1.0,1,1.0,1
366,max_ml,10,20,2,3,0.05,0.95,0.8098548839339504,7,1.0,1,1.0,1,1.0,1
367,max_ml,10,20,2,3,0.05,0.95,0.6996759000435505,7,1.0,1,1.0,1,1.0,1
368,max_ml,10,20,2,3,0.05,0.95,0.9080121414032468,4,1.0,1,1.0,1,1.0,1
369,max_ml,10,20,2,3,0.05,0.95,0.9339450566412816,27,1.0,1,1.0,1,0.0,0
370,max_ml,10,20,2,3,0.05,0.95,0.8650073525990699,7,1.0,1,1.0,1,1.0,1
371,max_ml,10,20,2,3,0.05,0.95,0.9276559041879604,18,1.0,1,1.0,1,1.0,1
372,max_ml,10,20,2,3,0.05,0.95,0.9181010031256268,20,1.0,1,1.0,1,1.0,1
373,max_ml,10,20,2,3,0.05,0.95,0.8520409747837672,10,1.0,1,1.0,1,1.0,1
374,max_ml,10,20,2,3,0.05,0.95,0.9008339884078784,6,1.0,1,1.0,1,1.0,1
375,max_ml,10,20,2,3,0.05,0.95,0.9387068955464802,10,1.0,1,1.0,1,1.0,1
376,max_ml,10,20,2,3,0.05,0.95,0.8723759107035014,3,1.0,1,1.0,1,1.0,1
377,max_ml,10,20,2,3,0.05,0.95,0.9020425956093572,10,1.0,1,1.0,1,1.0,1
378,max_ml,10,20,2,3,0.05,0.95,0.91332138191914,10,1.0,1,1.0,1,1.0,1
379,max_ml,10,20,2,3,0.05,0.95,0.716208515526871,7,1.0,1,1.0,1,1.0,1
380,max_ml,10,20,2,3,0.05,0.95,0.9486740881929966,15,0.0,1,0.0,1,0.0,1
381,max_ml,10,20,2,3,0.05,0.95,0.9130800590839684,11,1.0,1,1.0,1,1.0,1
382,max_ml,10,20,2,3,0.05,0.95,0.9334334677952664,16,1.0,1,1.0,1,1.0,1
383,max_ml,10,20,2,3,0.05,0.95,0.8674074508666516,2,1.0,1,1.0,1,1.0,1
384,max_ml,10,20,2,3,0.05,0.95,0.947043143372697,5,1.0,1,1.0,1,1.0,1
385,max_ml,10,20,2,3,0.05,0.95,0.7943821139217412,10,1.0,1,1.0,1,1.0,1
386,max_ml,10,20,2,3,0.05,0.95,0.8900829604488719,14,0.0,1,0.0,1,0.0,1
387,max_ml,10,20,2,3,0.05,0.95,0.9473198085242182,42,0.0,0,0.0,0,1.0,1
388,max_ml,10,20,2,3,0.05,0.95,0.77341226582588,6,1.0,1,1.0,1,1.0,1
389,max_ml,10,20,2,3,0.05,0.95,0.9231890606806434,31,0.0,0,1.0,1,1.0,1
390,max_ml,10,20,2,3,0.05,0.95,0.92594654507856,14,1.0,1,1.0,1,1.0,1
391,max_ml,10,20,2,3,0.05,0.95,0.7198359275680433,5,1.0,1,1.0,1,1.0,1
392,max_ml,10,20,2,3,0.05,0.95,0.7851586237739375,7,1.0,1,1.0,1,1.0,1
393,max_ml,10,20,2,3,0.05,0.95,0.945590571063086,20,0.0,1,0.0,1,0.0,1
394,max_ml,10,20,2,3,0.05,0.95,0.8408259697142905,8,1.0,1,1.0,1,1.0,1
395,max_ml,10,20,2,3,0.05,0.95,0.939639085753814,14,1.0,1,1.0,1,1.0,1
396,max_ml,10,20,2,3,0.05,0.95,0.9412015063984678,34,0.0,0,0.0,0,1.0,1
397,max_ml,10,20,2,3,0.05,0.95,0.8759615893508886,17,1.0,1,1.0,1,1.0,1
398,max_ml,10,20,2,3,0.05,0.95,0.920423438635234,17,1.0,1,1.0,1,1.0,1
399,max_ml,10,20,2,3,0.05,0.95,0.9284400949253686,25,1.0,1,1.0,1,0.0,0
400,max_ml,10,20,2,3,0.05,0.95,0.9474638706728984,49,0.0,1,0.0,1,0.0,1
401,max_ml,10,20,2,3,0.05,0.95,0.7528438434731687,7,1.0,1,1.0,1,1.0,1
402,max_ml,10,20,2,3,0.05,0.95,0.9191582165170958,10,1.0,1,1.0,1,1.0,1
403,max_ml,10,20,2,3,0.05,0.95,0.9190738909916434,9,1.0,1,1.0,1,1.0,1
404,max_ml,10,20,2,3,0.05,0.95,0.8138853167790092,4,1.0,1,1.0,1,1.0,1
405,max_ml,10,20,2,3,0.05,0.95,0.9360341507798042,9,1.0,1,1.0,1,1.0,1
406,max_ml,10,20,2,3,0.05,0.95,0.929003609523394,12,1.0,1,1.0,1,1.0,1
407,max_ml,10,20,2,3,0.05,0.95,0.9127564614827752,6,1.0,1,1.0,1,1.0,1
408,max_ml,10,20,2,3,0.05,0.95,0.9498453133514496,121,0.0,1,0.0,1,0.0,1
409,max_ml,10,20,2,3,0.05,0.95,0.7450004158284662,4,1.0,1,1.0,1,1.0,1
410,max_ml,10,20,2,3,0.05,0.95,0.908957167761292,8,1.0,1,1.0,1,1.0,1
411,max_ml,10,20,2,3,0.05,0.95,0.71953194193315,3,1.0,1,1.0,1,1.0,1
412,max_ml,10,20,2,3,0.05,0.95,0.9059294990630958,12,1.0,1,1.0,1,1.0,1
413,max_ml,10,20,2,3,0.05,0.95,0.9478024767131932,12,1.0,1,1.0,1,1.0,1
414,max_ml,10,20,2,3,0.05,0.95,0.8977105705309644,12,1.0,1,1.0,1,1.0,1
415,max_ml,10,20,2,3,0.05,0.95,0.9418041126426832,5,1.0,1,1.0,1,1.0,1
416,max_ml,10,20,2,3,0.05,0.95,0.9287992306067224,34,0.0,0,1.0,1,0.0,0
417,max_ml,10,20,2,3,0.05,0.95,0.8716276407879601,13,0.0,0,1.0,1,0.0,0
418,max_ml,10,20,2,3,0.05,0.95,0.9253891834336496,28,0.0,0,0.0,0,1.0,1
419,max_ml,10,20,2,3,0.05,0.95,0.9486166310449272,48,0.0,1,0.0,1,0.0,1
420,max_ml,10,20,2,3,0.05,0.95,0.5469740145375906,4,1.0,1,1.0,1,1.0,1
421,max_ml,10,20,2,3,0.05,0.95,0.7924061655037061,3,1.0,1,1.0,1,1.0,1
422,max_ml,10,20,2,3,0.05,0.95,0.927018599024488,10,1.0,1,1.0,1,1.0,1
423,max_ml,10,20,2,3,0.05,0.95,0.8308966182849128,15,1.0,1,1.0,1,1.0,1
424,max_ml,10,20,2,3,0.05,0.95,0.9468719649496136,52,0.0,1,0.0,1,0.0,1
425,max_ml,10,20,2,3,0.05,0.95,0.8690830998021017,9,1.0,1,1.0,1,1.0,1
426,max_ml,10,20,2,3,0.05,0.95,0.9303821451947624,27,1.0,1,1.0,1,0.0,0
427,max_ml,10,20,2,3,0.05,0.95,0.9250816179121834,8,1.0,1,1.0,1,1.0,1
428,max_ml,10,20,2,3,0.05,0.95,0.7823422730908515,5,1.0,1,1.0,1,1.0,1
429,max_ml,10,20,2,3,0.05,0.95,0.7083786502580088,8,1.0,1,1.0,1,1.0,1
430,max_ml,10,20,2,3,0.05,0.95,0.9211208353320244,15,0.0,1,0.0,1,0.0,1
431,max_ml,10,20,2,3,0.05,0.95,0.9147728250797812,19,1.0,1,1.0,1,1.0,1
432,max_ml,10,20,2,3,0.05,0.95,0.8813992981502693,34,0.0,1,0.0,1,0.0,1
433,max_ml,10,20,2,3,0.05,0.95,0.9370049500706452,19,0.0,0,1.0,1,1.0,1
434,max_ml,10,20,2,3,0.05,0.95,0.8214200040672829,11,1.0,1,1.0,1,1.0,1
435,max_ml,10,20,2,3,0.05,0.95,0.9340508466101788,14,1.0,1,1.0,1,1.0,1
436,max_ml,10,20,2,3,0.05,0.95,0.9336929034909336,10,1.0,1,1.0,1,1.0,1
437,max_ml,10,20,2,3,0.05,0.95,0.8528469430845034,3,1.0,1,1.0,1,1.0,1
438,max_ml,10,20,2,3,0.05,0.95,0.9228604859795714,4,1.0,1,1.0,1,1.0,1
439,max_ml,10,20,2,3,0.05,0.95,0.948570630330608,13,1.0,1,1.0,1,1.0,1
440,max_ml,10,20,2,3,0.05,0.95,0.7972854898916578,6,1.0,1,1.0,1,1.0,1
441,max_ml,10,20,2,3,0.05,0.95,0.8003368206960101,13,1.0,1,1.0,1,1.0,1
442,max_ml,10,20,2,3,0.05,0.95,0.8649284187255747,7,1.0,1,1.0,1,1.0,1
443,max_ml,10,20,2,3,0.05,0.95,0.9236303496295896,48,0.0,1,0.0,1,0.0,1
444,max_ml,10,20,2,3,0.05,0.95,0.9469439687631624,19,0.0,1,0.0,1,0.0,1
445,max_ml,10,20,2,3,0.05,0.95,0.8128360256338529,11,1.0,1,1.0,1,1.0,1
446,max_ml,10,20,2,3,0.05,0.95,0.8675103363787106,7,1.0,1,1.0,1,1.0,1
447,max_ml,10,20,2,3,0.05,0.95,0.9144681351574268,5,1.0,1,1.0,1,1.0,1
448,max_ml,10,20,2,3,0.05,0.95,0.934153805637994,11,1.0,1,1.0,1,0.0,0
449,max_ml,10,20,2,3,0.05,0.95,0.9273241106769258,15,1.0,1,1.0,1,1.0,1
450,max_ml,10,20,2,3,0.05,0.95,0.8542749012407277,10,1.0,1,1.0,1,1.0,1
451,max_ml,10,20,2,3,0.05,0.95,0.7090133531755171,6,1.0,1,1.0,1,1.0,1
452,max_ml,10,20,2,3,0.05,0.95,0.9372667130137388,18,1.0,1,1.0,1,1.0,1
453,max_ml,10,20,2,3,0.05,0.95,0.8446313154318451,22,1.0,1,1.0,1,1.0,1
454,max_ml,10,20,2,3,0.05,0.95,0.9065911028411624,13,1.0,1,1.0,1,1.0,1
455,max_ml,10,20,2,3,0.05,0.95,0.8424942891255363,8,1.0,1,1.0,1,1.0,1
456,max_ml,10,20,2,3,0.05,0.95,0.9233658853877188,10,1.0,1,1.0,1,1.0,1
457,max_ml,10,20,2,3,0.05,0.95,0.906751583570822,5,1.0,1,1.0,1,1.0,1
458,max_ml,10,20,2,3,0.05,0.95,0.8817281195537673,4,1.0,1,1.0,1,1.0,1
459,max_ml,10,20,2,3,0.05,0.95,0.8783089635153742,10,1.0,1,1.0,1,1.0,1
460,max_ml,10,20,2,3,0.05,0.95,0.9488407840014556,45,0.0,1,0.0,1,0.0,1
461,max_ml,10,20,2,3,0.05,0.95,0.9256288200838744,52,0.0,1,0.0,1,0.0,1
462,max_ml,10,20,2,3,0.05,0.95,0.9423808058622128,43,0.0,1,0.0,1,0.0,1
463,max_ml,10,20,2,3,0.05,0.95,0.8395517116016541,6,1.0,1,1.0,1,1.0,1
464,max_ml,10,20,2,3,0.05,0.95,0.9116476960632112,22,1.0,1,1.0,1,1.0,1
465,max_ml,10,20,2,3,0.05,0.95,0.9388482315334998,37,0.0,1,0.0,1,0.0,1
466,max_ml,10,20,2,3,0.05,0.95,0.938741954054433,53,0.0,1,0.0,1,0.0,1
467,max_ml,10,20,2,3,0.05,0.95,0.7963034998357179,4,1.0,1,1.0,1,1.0,1
468,max_ml,10,20,2,3,0.05,0.95,0.9030920961446136,10,1.0,1,1.0,1,1.0,1
469,max_ml,10,20,2,3,0.05,0.95,0.8064813887907027,24,1.0,1,1.0,1,1.0,1
470,max_ml,10,20,2,3,0.05,0.95,0.8728740210303102,5,1.0,1,1.0,1,1.0,1
471,max_ml,10,20,2,3,0.05,0.95,0.9157875173958088,10,1.0,1,1.0,1,1.0,1
472,max_ml,10,20,2,3,0.05,0.95,0.940082593067241,4,1.0,1,1.0,1,1.0,1
473,max_ml,10,20,2,3,0.05,0.95,0.8637243479685589,16,1.0,1,1.0,1,1.0,1
474,max_ml,10,20,2,3,0.05,0.95,0.9452810181054953,49,0.0,1,0.0,1,0.0,1
475,max_ml,10,20,2,3,0.05,0.95,0.9219048507585113,10,1.0,1,1.0,1,1.0,1
476,max_ml,10,20,2,3,0.05,0.95,0.9457485007471126,6,1.0,1,1.0,1,1.0,1
477,max_ml,10,20,2,3,0.05,0.95,0.8691524509443814,7,1.0,1,1.0,1,1.0,1
478,max_ml,10,20,2,3,0.05,0.95,0.9470600809326628,24,1.0,1,1.0,1,1.0,1
479,max_ml,10,20,2,3,0.05,0.95,0.8483783959747966,13,0.0,0,1.0,1,0.0,0
480,max_ml,10,20,2,3,0.05,0.95,0.8740849735534982,6,1.0,1,1.0,1,1.0,1
481,max_ml,10,20,2,3,0.05,0.95,0.9193031523111346,11,1.0,1,1.0,1,1.0,1
482,max_ml,10,20,2,3,0.05,0.95,0.7245456104448013,3,1.0,1,1.0,1,1.0,1
483,max_ml,10,20,2,3,0.05,0.95,0.8388862974565966,19,1.0,1,1.0,1,1.0,1
484,max_ml,10,20,2,3,0.05,0.95,0.9136882726945964,15,1.0,1,1.0,1,1.0,1
485,max_ml,10,20,2,3,0.05,0.95,0.8731662395539526,3,1.0,1,1.0,1,1.0,1
486,max_ml,10,20,2,3,0.05,0.95,0.8416377041255907,3,1.0,1,1.0,1,1.0,1
487,max_ml,10,20,2,3,0.05,0.95,0.8099770471943346,10,1.0,1,1.0,1,1.0,1
488,max_ml,10,20,2,3,0.05,0.95,0.8115841350792454,3,1.0,1,1.0,1,1.0,1
489,max_ml,10,20,2,3,0.05,0.95,0.8457826625691575,11,1.0,1,1.0,1,1.0,1
490,max_ml,10,20,2,3,0.05,0.95,0.9076210957287538,12,1.0,1,1.0,1,1.0,1
491,max_ml,10,20,2,3,0.05,0.95,0.7644944342352912,12,1.0,1,1.0,1,1.0,1
492,max_ml,10,20,2,3,0.05,0.95,0.9493352191397202,24,0.0,1,0.0,1,0.0,1
493,max_ml,10,20,2,3,0.05,0.95,0.9409002848475918,27,0.0,0,0.0,0,1.0,1
494,max_ml,10,20,2,3,0.05,0.95,0.7792166579401355,5,1.0,1,1.0,1,1.0,1
495,max_ml,10,20,2,3,0.05,0.95,0.865907268907175,24,1.0,1,1.0,1,1.0,1
496,max_ml,10,20,2,3,0.05,0.95,0.9488179589128904,17,0.0,1,0.0,1,0.0,1
497,max_ml,10,20,2,3,0.05,0.95,0.8680436177264054,12,1.0,1,0.0,0,0.0,0
498,max_ml,10,20,2,3,0.05,0.95,0.8759321616331274,7,1.0,1,1.0,1,1.0,1
499,max_ml,10,20,2,3,0.05,0.95,0.8154773755619721,9,1.0,1,1.0,1,1.0,1
500,max_ml,10,20,2,3,0.05,0.95,0.9003212562111695,8,1.0,1,1.0,1,1.0,1
501,max_ml,10,20,2,3,0.05,0.95,0.935161827464279,24,0.0,0,0.0,0,1.0,1
502,max_ml,10,20,2,3,0.05,0.95,0.9428395942813482,11,1.0,1,1.0,1,1.0,1
503,max_ml,10,20,2,3,0.05,0.95,0.9328313040431248,9,1.0,1,1.0,1,1.0,1
504,max_ml,10,20,2,3,0.05,0.95,0.940006912662224,9,1.0,1,1.0,1,0.0,0
505,max_ml,10,20,2,3,0.05,0.95,0.8717337649333164,5,1.0,1,1.0,1,1.0,1
506,max_ml,10,20,2,3,0.05,0.95,0.9290733717191704,15,1.0,1,1.0,1,1.0,1
507,max_ml,10,20,2,3,0.05,0.95,0.63228551772997,3,1.0,1,1.0,1,1.0,1
508,max_ml,10,20,2,3,0.05,0.95,0.904229136164924,13,1.0,1,1.0,1,1.0,1
509,max_ml,10,20,2,3,0.05,0.95,0.930840428174846,10,1.0,1,1.0,1,1.0,1
510,max_ml,10,20,2,3,0.05,0.95,0.7811367332044817,5,1.0,1,1.0,1,1.0,1
511,max_ml,10,20,2,3,0.05,0.95,0.7650710910760415,8,1.0,1,1.0,1,1.0,1
512,max_ml,10,20,2,3,0.05,0.95,0.827589198420846,4,1.0,1,1.0,1,1.0,1
513,max_ml,10,20,2,3,0.05,0.95,0.9426473351512228,24,0.0,1,0.0,1,0.0,1
514,max_ml,10,20,2,3,0.05,0.95,0.9057837096497158,11,1.0,1,1.0,1,1.0,1
515,max_ml,10,20,2,3,0.05,0.95,0.9252159106511576,24,0.0,0,0.0,0,1.0,1
516,max_ml,10,20,2,3,0.05,0.95,0.8304140407798584,8,1.0,1,1.0,1,1.0,1
517,max_ml,10,20,2,3,0.05,0.95,0.8366368091549762,27,1.0,1,1.0,1,1.0,1
518,max_ml,10,20,2,3,0.05,0.95,0.7634213562467543,6,1.0,1,1.0,1,1.0,1
519,max_ml,10,20,2,3,0.05,0.95,0.901636257395462,4,1.0,1,1.0,1,1.0,1
520,max_ml,10,20,2,3,0.05,0.95,0.910380145156501,10,1.0,1,1.0,1,1.0,1
521,max_ml,10,20,2,3,0.05,0.95,0.6957952000898557,3,1.0,1,1.0,1,1.0,1
522,max_ml,10,20,2,3,0.05,0.95,0.810650779098866,4,1.0,1,1.0,1,1.0,1
523,max_ml,10,20,2,3,0.05,0.95,0.8532377133689869,7,1.0,1,1.0,1,1.0,1
524,max_ml,10,20,2,3,0.05,0.95,0.7948035249534502,5,1.0,1,1.0,1,1.0,1
525,max_ml,10,20,2,3,0.05,0.95,0.94493202019674,7,1.0,1,1.0,1,1.0,1
526,max_ml,10,20,2,3,0.05,0.95,0.8743677936112294,5,1.0,1,1.0,1,1.0,1
527,max_ml,10,20,2,3,0.05,0.95,0.949322144406904,57,0.0,1,0.0,1,0.0,1
528,max_ml,10,20,2,3,0.05,0.95,0.8641880050083424,14,1.0,1,1.0,1,1.0,1
529,max_ml,10,20,2,3,0.05,0.95,0.9255155895569668,31,0.0,1,0.0,1,0.0,1
530,max_ml,10,20,2,3,0.05,0.95,0.7099041664439794,15,1.0,1,1.0,1,1.0,1
531,max_ml,10,20,2,3,0.05,0.95,0.9352321174258568,10,1.0,1,1.0,1,1.0,1
532,max_ml,10,20,2,3,0.05,0.95,0.8755156932411093,13,0.0,1,0.0,1,0.0,1
533,max_ml,10,20,2,3,0.05,0.95,0.8520462159842782,3,1.0,1,1.0,1,1.0,1
534,max_ml,10,20,2,3,0.05,0.95,0.8836324912962722,13,1.0,1,1.0,1,1.0,1
535,max_ml,10,20,2,3,0.05,0.95,0.6133938385242752,6,1.0,1,1.0,1,1.0,1
536,max_ml,10,20,2,3,0.05,0.95,0.8323674524768948,8,1.0,1,1.0,1,1.0,1
537,max_ml,10,20,2,3,0.05,0.95,0.8965497845711939,10,1.0,1,1.0,1,1.0,1
538,max_ml,10,20,2,3,0.05,0.95,0.9239468060301296,16,1.0,1,1.0,1,1.0,1
539,max_ml,10,20,2,3,0.05,0.95,0.9310929553886405,21,0.0,0,0.0,0,1.0,1
540,max_ml,10,20,2,3,0.05,0.95,0.948031430323619,36,0.0,1,0.0,1,0.0,1
541,max_ml,10,20,2,3,0.05,0.95,0.9124596654597008,2,1.0,1,1.0,1,1.0,1
542,max_ml,10,20,2,3,0.05,0.95,0.6397545324649646,4,1.0,1,1.0,1,1.0,1
543,max_ml,10,20,2,3,0.05,0.95,0.8052063548004736,9,1.0,1,1.0,1,1.0,1
544,max_ml,10,20,2,3,0.05,0.95,0.8079902875221673,3,1.0,1,1.0,1,1.0,1
545,max_ml,10,20,2,3,0.05,0.95,0.8785586164714246,29,1.0,1,1.0,1,1.0,1
546,max_ml,10,20,2,3,0.05,0.95,0.9381098092496885,15,1.0,1,1.0,1,1.0,1
547,max_ml,10,20,2,3,0.05,0.95,0.8019955102938702,15,1.0,1,1.0,1,1.0,1
548,max_ml,10,20,2,3,0.05,0.95,0.8309173181516002,12,1.0,1,1.0,1,1.0,1
549,max_ml,10,20,2,3,0.05,0.95,0.8719326310727331,8,1.0,1,1.0,1,1.0,1
550,max_ml,10,20,2,3,0.05,0.95,0.9477034007018528,22,1.0,1,1.0,1,1.0,1
551,max_ml,10,20,2,3,0.05,0.95,0.9206457329516918,5,1.0,1,1.0,1,1.0,1
552,max_ml,10,20,2,3,0.05,0.95,0.936246249412189,45,0.0,1,0.0,1,0.0,1
553,max_ml,10,20,2,3,0.05,0.95,0.8743363268601843,6,1.0,1,1.0,1,1.0,1
554,max_ml,10,20,2,3,0.05,0.95,0.948516034388584,10,1.0,1,1.0,1,1.0,1
555,max_ml,10,20,2,3,0.05,0.95,0.9343866551966564,7,1.0,1,1.0,1,1.0,1
556,max_ml,10,20,2,3,0.05,0.95,0.8725487752121683,9,1.0,1,1.0,1,1.0,1
557,max_ml,10,20,2,3,0.05,0.95,0.7406825335304119,2,1.0,1,1.0,1,1.0,1
558,max_ml,10,20,2,3,0.05,0.95,0.8246683387023602,8,1.0,1,1.0,1,1.0,1
559,max_ml,10,20,2,3,0.05,0.95,0.788196563730123,7,1.0,1,1.0,1,1.0,1
560,max_ml,10,20,2,3,0.05,0.95,0.5929793314094742,2,1.0,1,1.0,1,1.0,1
561,max_ml,10,20,2,3,0.05,0.95,0.8989860618763469,40,0.0,1,0.0,1,0.0,1
562,max_ml,10,20,2,3,0.05,0.95,0.8171855944754347,8,1.0,1,1.0,1,1.0,1
563,max_ml,10,20,2,3,0.05,0.95,0.9399313975625432,57,0.0,1,0.0,1,0.0,1
564,max_ml,10,20,2,3,0.05,0.95,0.9360811966563796,8,1.0,1,1.0,1,1.0,1
565,max_ml,10,20,2,3,0.05,0.95,0.9159937968304638,3,1.0,1,1.0,1,1.0,1
566,max_ml,10,20,2,3,0.05,0.95,0.7197919581014265,7,1.0,1,1.0,1,1.0,1
567,max_ml,10,20,2,3,0.05,0.95,0.9443441428717904,47,0.0,1,0.0,1,0.0,1
568,max_ml,10,20,2,3,0.05,0.95,0.8593965626625344,5,1.0,1,1.0,1,1.0,1
569,max_ml,10,20,2,3,0.05,0.95,0.8546579496454807,15,1.0,1,1.0,1,1.0,1
570,max_ml,10,20,2,3,0.05,0.95,0.9144788571494464,5,1.0,1,1.0,1,1.0,1
571,max_ml,10,20,2,3,0.05,0.95,0.928004011319267,14,1.0,1,1.0,1,1.0,1
572,max_ml,10,20,2,3,0.05,0.95,0.9255362998600344,11,1.0,1,1.0,1,1.0,1
573,max_ml,10,20,2,3,0.05,0.95,0.8859589368270177,31,0.0,1,0.0,1,0.0,1
574,max_ml,10,20,2,3,0.05,0.95,0.6027056725291057,3,1.0,1,1.0,1,1.0,1
575,max_ml,10,20,2,3,0.05,0.95,0.6349051334298015,2,1.0,1,1.0,1,1.0,1
576,max_ml,10,20,2,3,0.05,0.95,0.9083689763412598,9,1.0,1,1.0,1,1.0,1
577,max_ml,10,20,2,3,0.05,0.95,0.870294230340187,11,1.0,1,1.0,1,1.0,1
578,max_ml,10,20,2,3,0.05,0.95,0.7820247414717044,11,1.0,1,1.0,1,1.0,1
579,max_ml,10,20,2,3,0.05,0.95,0.8965606368746485,9,1.0,1,1.0,1,1.0,1
580,max_ml,10,20,2,3,0.05,0.95,0.8835102518032031,18,1.0,1,1.0,1,1.0,1
581,max_ml,10,20,2,3,0.05,0.95,0.9414696959589564,42,0.0,1,0.0,1,0.0,1
582,max_ml,10,20,2,3,0.05,0.95,0.8462740529864279,7,1.0,1,1.0,1,1.0,1
583,max_ml,10,20,2,3,0.05,0.95,0.9021245085525744,6,1.0,1,1.0,1,1.0,1
584,max_ml,10,20,2,3,0.05,0.95,0.9339182414981688,25,1.0,1,1.0,1,1.0,1
585,max_ml,10,20,2,3,0.05,0.95,0.6762111146366019,5,1.0,1,1.0,1,1.0,1
586,max_ml,10,20,2,3,0.05,0.95,0.8780768657907859,23,0.0,0,0.0,0,1.0,1
587,max_ml,10,20,2,3,0.05,0.95,0.9471436293987416,30,1.0,1,1.0,1,1.0,1
588,max_ml,10,20,2,3,0.05,0.95,0.7960216831275224,3,1.0,1,1.0,1,1.0,1
589,max_ml,10,20,2,3,0.05,0.95,0.572836447676883,5,1.0,1,1.0,1,1.0,1
590,max_ml,10,20,2,3,0.05,0.95,0.8647504693386764,6,1.0,1,1.0,1,1.0,1
591,max_ml,10,20,2,3,0.05,0.95,0.9177973414338462,6,1.0,1,1.0,1,1.0,1
592,max_ml,10,20,2,3,0.05,0.95,0.9181216303514456,42,0.0,1,0.0,1,0.0,1
593,max_ml,10,20,2,3,0.05,0.95,0.934904927275548,14,1.0,1,1.0,1,1.0,1
594,max_ml,10,20,2,3,0.05,0.95,0.900909006809102,10,1.0,1,1.0,1,1.0,1
595,max_ml,10,20,2,3,0.05,0.95,0.759520159571854,4,1.0,1,1.0,1,1.0,1
596,max_ml,10,20,2,3,0.05,0.95,0.9408875493474288,25,0.0,1,0.0,1,0.0,1
597,max_ml,10,20,2,3,0.05,0.95,0.9318516972542534,28,0.0,1,0.0,1,0.0,1
598,max_ml,10,20,2,3,0.05,0.95,0.8812908498408525,26,1.0,1,1.0,1,1.0,1
599,max_ml,10,20,2,3,0.05,0.95,0.7716432360727437,5,1.0,1,1.0,1,1.0,1
600,max_ml,10,20,2,3,0.05,0.95,0.8213318748069836,7,1.0,1,1.0,1,1.0,1
601,max_ml,10,20,2,3,0.05,0.95,0.8035703423190538,5,1.0,1,1.0,1,1.0,1
602,max_ml,10,20,2,3,0.05,0.95,0.9259546076924576,19,0.0,0,1.0,1,1.0,1
603,max_ml,10,20,2,3,0.05,0.95,0.8964913444224735,8,1.0,1,1.0,1,1.0,1
604,max_ml,10,20,2,3,0.05,0.95,0.9365901003290308,10,1.0,1,1.0,1,1.0,1
605,max_ml,10,20,2,3,0.05,0.95,0.8826149629287204,5,1.0,1,1.0,1,1.0,1
606,max_ml,10,20,2,3,0.05,0.95,0.7974914548642237,10,1.0,1,1.0,1,1.0,1
607,max_ml,10,20,2,3,0.05,0.95,0.8005035988673768,5,1.0,1,1.0,1,1.0,1
608,max_ml,10,20,2,3,0.05,0.95,0.8401537463816999,18,1.0,1,1.0,1,1.0,1
609,max_ml,10,20,2,3,0.05,0.95,0.8042729487139102,7,1.0,1,1.0,1,1.0,1
610,max_ml,10,20,2,3,0.05,0.95,0.9244307597568444,10,1.0,1,1.0,1,1.0,1
611,max_ml,10,20,2,3,0.05,0.95,0.7609799670479103,8,1.0,1,1.0,1,1.0,1
612,max_ml,10,20,2,3,0.05,0.95,0.9490547045197996,37,0.0,1,0.0,1,0.0,1
613,max_ml,10,20,2,3,0.05,0.95,0.9404419768420448,5,1.0,1,1.0,1,1.0,1
614,max_ml,10,20,2,3,0.05,0.95,0.9182946853945192,4,1.0,1,1.0,1,1.0,1
615,max_ml,10,20,2,3,0.05,0.95,0.9457827867748436,20,1.0,1,1.0,1,1.0,1
616,max_ml,10,20,2,3,0.05,0.95,0.8482095199395078,14,1.0,1,1.0,1,1.0,1
617,max_ml,10,20,2,3,0.05,0.95,0.8490527610471463,12,1.0,1,0.0,0,1.0,1
618,max_ml,10,20,2,3,0.05,0.95,0.7908330832158865,8,1.0,1,1.0,1,1.0,1
619,max_ml,10,20,2,3,0.05,0.95,0.8922109761042031,15,1.0,1,1.0,1,1.0,1
620,max_ml,10,20,2,3,0.05,0.95,0.7344920598810135,2,1.0,1,1.0,1,1.0,1
621,max_ml,10,20,2,3,0.05,0.95,0.7530094994615304,7,1.0,1,1.0,1,1.0,1
622,max_ml,10,20,2,3,0.05,0.95,0.91606018675218,14,0.0,0,1.0,1,1.0,1
623,max_ml,10,20,2,3,0.05,0.95,0.8557523902919785,2,1.0,1,1.0,1,1.0,1
624,max_ml,10,20,2,3,0.05,0.95,0.6851977688213347,5,1.0,1,1.0,1,1.0,1
625,max_ml,10,20,2,3,0.05,0.95,0.7956160808927506,10,1.0,1,1.0,1,1.0,1
626,max_ml,10,20,2,3,0.05,0.95,0.756966790146728,3,1.0,1,1.0,1,1.0,1
627,max_ml,10,20,2,3,0.05,0.95,0.9320033881555916,32,0.0,1,0.0,1,0.0,1
628,max_ml,10,20,2,3,0.05,0.95,0.9068851238586244,6,1.0,1,1.0,1,1.0,1
629,max_ml,10,20,2,3,0.05,0.95,0.8242691875812862,7,1.0,1,1.0,1,1.0,1
630,max_ml,10,20,2,3,0.05,0.95,0.8968239117611988,24,1.0,1,1.0,1,1.0,1
631,max_ml,10,20,2,3,0.05,0.95,0.9460221973817192,122,0.0,1,0.0,1,0.0,1
632,max_ml,10,20,2,3,0.05,0.95,0.8942842963015223,12,1.0,1,1.0,1,1.0,1
633,max_ml,10,20,2,3,0.05,0.95,0.936167312156881,23,0.0,0,0.0,0,1.0,1
634,max_ml,10,20,2,3,0.05,0.95,0.8439132844096433,13,1.0,1,1.0,1,1.0,1
635,max_ml,10,20,2,3,0.05,0.95,0.7991127058153805,8,1.0,1,1.0,1,1.0,1
636,max_ml,10,20,2,3,0.05,0.95,0.9015453052085274,18,1.0,1,1.0,1,1.0,1
637,max_ml,10,20,2,3,0.05,0.95,0.9174263430068588,40,0.0,0,0.0,0,1.0,1
638,max_ml,10,20,2,3,0.05,0.95,0.6778161812001934,4,1.0,1,1.0,1,1.0,1
639,max_ml,10,20,2,3,0.05,0.95,0.9285671223257084,15,1.0,1,1.0,1,1.0,1
640,max_ml,10,20,2,3,0.05,0.95,0.7911240684263675,6,1.0,1,1.0,1,1.0,1
641,max_ml,10,20,2,3,0.05,0.95,0.9318604506753972,11,1.0,1,1.0,1,1.0,1
642,max_ml,10,20,2,3,0.05,0.95,0.9358849410629428,36,0.0,0,0.0,0,1.0,1
643,max_ml,10,20,2,3,0.05,0.95,0.9184791622052948,14,0.0,0,1.0,1,0.0,0
644,max_ml,10,20,2,3,0.05,0.95,0.8594032120380732,4,1.0,1,1.0,1,1.0,1
645,max_ml,10,20,2,3,0.05,0.95,0.8518565768049892,8,1.0,1,1.0,1,1.0,1
646,max_ml,10,20,2,3,0.05,0.95,0.9450625530985508,30,0.0,0,1.0,1,1.0,1
647,max_ml,10,20,2,3,0.05,0.95,0.9040862988128118,14,1.0,1,1.0,1,1.0,1
648,max_ml,10,20,2,3,0.05,0.95,0.9175122648263968,12,1.0,1,0.0,0,0.0,0
649,max_ml,10,20,2,3,0.05,0.95,0.6766197480940639,3,1.0,1,1.0,1,1.0,1
650,max_ml,10,20,2,3,0.05,0.95,0.909471893215039,8,1.0,1,1.0,1,1.0,1
651,max_ml,10,20,2,3,0.05,0.95,0.8979949007106908,5,1.0,1,1.0,1,1.0,1
652,max_ml,10,20,2,3,0.05,0.95,0.8747115636787423,10,1.0,1,1.0,1,1.0,1
653,max_ml,10,20,2,3,0.05,0.95,0.9246853216052364,18,1.0,1,1.0,1,1.0,1
654,max_ml,10,20,2,3,0.05,0.95,0.8624478912068222,5,1.0,1,1.0,1,1.0,1
655,max_ml,10,20,2,3,0.05,0.95,0.9296513420975306,11,1.0,1,1.0,1,1.0,1
656,max_ml,10,20,2,3,0.05,0.95,0.946290090547726,40,0.0,1,0.0,1,0.0,1
657,max_ml,10,20,2,3,0.05,0.95,0.8883871375119816,13,1.0,1,1.0,1,1.0,1
658,max_ml,10,20,2,3,0.05,0.95,0.9438606771053094,16,1.0,1,1.0,1,1.0,1
659,max_ml,10,20,2,3,0.05,0.95,0.814024854047272,6,1.0,1,1.0,1,1.0,1
660,max_ml,10,20,2,3,0.05,0.95,0.7991137424875991,7,1.0,1,1.0,1,1.0,1
661,max_ml,10,20,2,3,0.05,0.95,0.8126945160527809,5,1.0,1,1.0,1,1.0,1
662,max_ml,10,20,2,3,0.05,0.95,0.921130638067735,11,1.0,1,1.0,1,1.0,1
663,max_ml,10,20,2,3,0.05,0.95,0.9354403026174192,42,0.0,1,0.0,1,0.0,1
664,max_ml,10,20,2,3,0.05,0.95,0.9352823692157411,7,1.0,1,1.0,1,1.0,1
665,max_ml,10,20,2,3,0.05,0.95,0.9113066572361932,7,1.0,1,1.0,1,1.0,1
666,max_ml,10,20,2,3,0.05,0.95,0.8839728760440558,5,1.0,1,1.0,1,1.0,1
667,max_ml,10,20,2,3,0.05,0.95,0.9052538262764968,64,0.0,1,0.0,1,0.0,1
668,max_ml,10,20,2,3,0.05,0.95,0.9150250279780126,15,0.0,0,1.0,1,0.0,0
669,max_ml,10,20,2,3,0.05,0.95,0.8574255837429158,2,1.0,1,1.0,1,1.0,1
670,max_ml,10,20,2,3,0.05,0.95,0.8925448178773985,23,1.0,1,1.0,1,1.0,1
671,max_ml,10,20,2,3,0.05,0.95,0.9469804745859408,27,0.0,1,0.0,1,0.0,1
672,max_ml,10,20,2,3,0.05,0.95,0.9379425356485276,24,0.0,0,1.0,1,0.0,0
673,max_ml,10,20,2,3,0.05,0.95,0.6812897717687139,2,1.0,1,1.0,1,1.0,1
674,max_ml,10,20,2,3,0.05,0.95,0.759463300300468,5,1.0,1,1.0,1,1.0,1
675,max_ml,10,20,2,3,0.05,0.95,0.9068597244232968,20,0.0,0,0.0,0,1.0,1
676,max_ml,10,20,2,3,0.05,0.95,0.7138194727405707,3,1.0,1,1.0,1,1.0,1
677,max_ml,10,20,2,3,0.05,0.95,0.9341634731111284,4,1.0,1,1.0,1,1.0,1
678,max_ml,10,20,2,3,0.05,0.95,0.8973294288604596,8,1.0,1,1.0,1,1.0,1
679,max_ml,10,20,2,3,0.05,0.95,0.9023367628009598,4,1.0,1,1.0,1,1.0,1
680,max_ml,10,20,2,3,0.05,0.95,0.893694297655192,9,1.0,1,1.0,1,1.0,1
681,max_ml,10,20,2,3,0.05,0.95,0.8235011226288292,9,1.0,1,1.0,1,1.0,1
682,max_ml,10,20,2,3,0.05,0.95,0.878174305902327,20,0.0,0,1.0,1,0.0,0
683,max_ml,10,20,2,3,0.05,0.95,0.8937240979388881,25,0.0,1,0.0,1,0.0,1
684,max_ml,10,20,2,3,0.05,0.95,0.8888287020728252,15,1.0,1,1.0,1,1.0,1
685,max_ml,10,20,2,3,0.05,0.95,0.9407055791104662,23,0.0,1,0.0,1,0.0,1
686,max_ml,10,20,2,3,0.05,0.95,0.6366089591893985,5,1.0,1,1.0,1,1.0,1
687,max_ml,10,20,2,3,0.05,0.95,0.9478215599433548,13,1.0,1,1.0,1,1.0,1
688,max_ml,10,20,2,3,0.05,0.95,0.8848926491758827,7,1.0,1,1.0,1,1.0,1
689,max_ml,10,20,2,3,0.05,0.95,0.8813517312025276,7,1.0,1,1.0,1,1.0,1
690,max_ml,10,20,2,3,0.05,0.95,0.8857182486037642,11,1.0,1,1.0,1,1.0,1
691,max_ml,10,20,2,3,0.05,0.95,0.9310062374900104,9,1.0,1,1.0,1,1.0,1
692,max_ml,10,20,2,3,0.05,0.95,0.9063741589913844,30,0.0,0,0.0,0,1.0,1
693,max_ml,10,20,2,3,0.05,0.95,0.8779616002654744,10,1.0,1,1.0,1,1.0,1
694,max_ml,10,20,2,3,0.05,0.95,0.8201075255370298,19,0.0,0,1.0,1,1.0,1
695,max_ml,10,20,2,3,0.05,0.95,0.7791508111717064,6,1.0,1,1.0,1,1.0,1
696,max_ml,10,20,2,3,0.05,0.95,0.931408604531592,18,0.0,1,0.0,1,0.0,1
697,max_ml,10,20,2,3,0.05,0.95,0.9095726515396542,8,1.0,1,1.0,1,1.0,1
698,max_ml,10,20,2,3,0.05,0.95,0.921743609344334,9,1.0,1,1.0,1,1.0,1
699,max_ml,10,20,2,3,0.05,0.95,0.7279977187859095,3,1.0,1,1.0,1,1.0,1
700,max_ml,10,20,2,3,0.05,0.95,0.94375486908261,10,1.0,1,1.0,1,1.0,1
701,max_ml,10,20,2,3,0.05,0.95,0.5847173735416628,3,1.0,1,1.0,1,1.0,1
702,max_ml,10,20,2,3,0.05,0.95,0.9385617886104936,5,1.0,1,1.0,1,1.0,1
703,max_ml,10,20,2,3,0.05,0.95,0.6948305784761245,8,1.0,1,1.0,1,1.0,1
704,max_ml,10,20,2,3,0.05,0.95,0.7700707900548048,10,1.0,1,1.0,1,1.0,1
705,max_ml,10,20,2,3,0.05,0.95,0.9467507747198504,40,0.0,1,0.0,1,0.0,1
706,max_ml,10,20,2,3,0.05,0.95,0.9372820444804784,14,1.0,1,1.0,1,1.0,1
707,max_ml,10,20,2,3,0.05,0.95,0.8734714495000749,7,1.0,1,1.0,1,1.0,1
708,max_ml,10,20,2,3,0.05,0.95,0.9316975045282436,22,0.0,0,0.0,0,1.0,1
709,max_ml,10,20,2,3,0.05,0.95,0.918857719098924,24,0.0,1,0.0,1,0.0,1
710,max_ml,10,20,2,3,0.05,0.95,0.904134251787438,5,1.0,1,1.0,1,1.0,1
711,max_ml,10,20,2,3,0.05,0.95,0.8802164609799749,7,1.0,1,1.0,1,1.0,1
712,max_ml,10,20,2,3,0.05,0.95,0.8815972571856923,9,1.0,1,1.0,1,1.0,1
713,max_ml,10,20,2,3,0.05,0.95,0.9414511554918776,7,1.0,1,1.0,1,1.0,1
714,max_ml,10,20,2,3,0.05,0.95,0.8219562222701788,10,1.0,1,1.0,1,1.0,1
715,max_ml,10,20,2,3,0.05,0.95,0.8382948004428422,11,1.0,1,1.0,1,1.0,1
716,max_ml,10,20,2,3,0.05,0.95,0.786962221021087,13,1.0,1,1.0,1,1.0,1
717,max_ml,10,20,2,3,0.05,0.95,0.9135149013933486,5,1.0,1,1.0,1,1.0,1
718,max_ml,10,20,2,3,0.05,0.95,0.8767105241432419,9,1.0,1,1.0,1,1.0,1
719,max_ml,10,20,2,3,0.05,0.95,0.8424032483868815,4,1.0,1,1.0,1,1.0,1
720,max_ml,10,20,2,3,0.05,0.95,0.88055512651133,9,1.0,1,1.0,1,1.0,1
721,max_ml,10,20,2,3,0.05,0.95,0.7348015694942289,7,1.0,1,1.0,1,1.0,1
722,max_ml,10,20,2,3,0.05,0.95,0.7487461301802607,4,1.0,1,1.0,1,1.0,1
723,max_ml,10,20,2,3,0.05,0.95,0.9412267996259656,11,1.0,1,1.0,1,1.0,1
724,max_ml,10,20,2,3,0.05,0.95,0.891237816271469,8,1.0,1,1.0,1,1.0,1
725,max_ml,10,20,2,3,0.05,0.95,0.8613099190979644,21,0.0,0,1.0,1,1.0,1
726,max_ml,10,20,2,3,0.05,0.95,0.8760473588514588,10,1.0,1,1.0,1,1.0,1
727,max_ml,10,20,2,3,0.05,0.95,0.9379097747472058,47,0.0,1,0.0,1,0.0,1
728,max_ml,10,20,2,3,0.05,0.95,0.5828629629372593,6,1.0,1,1.0,1,1.0,1
729,max_ml,10,20,2,3,0.05,0.95,0.9175588479093272,5,1.0,1,1.0,1,1.0,1
730,max_ml,10,20,2,3,0.05,0.95,0.8362716665605258,4,1.0,1,1.0,1,1.0,1
731,max_ml,10,20,2,3,0.05,0.95,0.8690037705443431,11,1.0,1,1.0,1,1.0,1
732,max_ml,10,20,2,3,0.05,0.95,0.938172426090152,29,0.0,1,0.0,1,0.0,1
733,max_ml,10,20,2,3,0.05,0.95,0.8919020148808408,20,0.0,1,0.0,1,0.0,1
734,max_ml,10,20,2,3,0.05,0.95,0.6782091724182376,4,1.0,1,1.0,1,1.0,1
735,max_ml,10,20,2,3,0.05,0.95,0.8997524424744041,4,1.0,1,1.0,1,1.0,1
736,max_ml,10,20,2,3,0.05,0.95,0.8775590306112361,11,0.0,0,1.0,1,1.0,1
737,max_ml,10,20,2,3,0.05,0.95,0.9480948940032188,16,1.0,1,1.0,1,1.0,1
738,max_ml,10,20,2,3,0.05,0.95,0.8886397854530376,27,0.0,0,0.0,0,1.0,1
739,max_ml,10,20,2,3,0.05,0.95,0.8827782575478527,4,1.0,1,1.0,1,1.0,1
740,max_ml,10,20,2,3,0.05,0.95,0.9441232485953626,8,1.0,1,1.0,1,1.0,1
741,max_ml,10,20,2,3,0.05,0.95,0.8214340566812126,8,1.0,1,1.0,1,1.0,1
742,max_ml,10,20,2,3,0.05,0.95,0.7495470493358106,2,1.0,1,1.0,1,1.0,1
743,max_ml,10,20,2,3,0.05,0.95,0.921216108863118,12,1.0,1,1.0,1,1.0,1
744,max_ml,10,20,2,3,0.05,0.95,0.8207504370656008,8,1.0,1,1.0,1,1.0,1
745,max_ml,10,20,2,3,0.05,0.95,0.919557688506762,7,1.0,1,1.0,1,1.0,1
746,max_ml,10,20,2,3,0.05,0.95,0.8187942716858551,7,1.0,1,1.0,1,1.0,1
747,max_ml,10,20,2,3,0.05,0.95,0.9066333794281596,7,1.0,1,1.0,1,1.0,1
748,max_ml,10,20,2,3,0.05,0.95,0.8965401153884904,14,1.0,1,1.0,1,1.0,1
749,max_ml,10,20,2,3,0.05,0.95,0.8795178016538889,8,1.0,1,1.0,1,1.0,1
750,max_ml,10,20,2,3,0.05,0.95,0.9491566643009256,4,1.0,1,1.0,1,1.0,1
751,max_ml,10,20,2,3,0.05,0.95,0.9387440326313268,16,1.0,1,1.0,1,1.0,1
752,max_ml,10,20,2,3,0.05,0.95,0.8440890891160743,6,1.0,1,1.0,1,1.0,1
753,max_ml,10,20,2,3,0.05,0.95,0.9006754920748,4,1.0,1,1.0,1,1.0,1
754,max_ml,10,20,2,3,0.05,0.95,0.942766346237028,45,0.0,1,0.0,1,0.0,1
755,max_ml,10,20,2,3,0.05,0.95,0.9475447375173328,15,0.0,1,0.0,1,0.0,1
756,max_ml,10,20,2,3,0.05,0.95,0.8750936947201604,4,1.0,1,1.0,1,1.0,1
757,max_ml,10,20,2,3,0.05,0.95,0.6728939460698561,4,1.0,1,1.0,1,1.0,1
758,max_ml,10,20,2,3,0.05,0.95,0.8906403482514549,14,0.0,1,0.0,1,0.0,1
759,max_ml,10,20,2,3,0.05,0.95,0.891927234228438,25,1.0,1,1.0,1,1.0,1
760,max_ml,10,20,2,3,0.05,0.95,0.9413544543572931,12,1.0,1,1.0,1,1.0,1
761,max_ml,10,20,2,3,0.05,0.95,0.8900041579417468,10,1.0,1,1.0,1,1.0,1
762,max_ml,10,20,2,3,0.05,0.95,0.7971089591034183,5,1.0,1,1.0,1,1.0,1
763,max_ml,10,20,2,3,0.05,0.95,0.870363910279915,5,1.0,1,1.0,1,1.0,1
764,max_ml,10,20,2,3,0.05,0.95,0.937871206638518,5,1.0,1,1.0,1,1.0,1
765,max_ml,10,20,2,3,0.05,0.95,0.9029546022881494,7,1.0,1,1.0,1,1.0,1
766,max_ml,10,20,2,3,0.05,0.95,0.8645947912484675,8,1.0,1,1.0,1,1.0,1
767,max_ml,10,20,2,3,0.05,0.95,0.938039789865886,17,0.0,0,1.0,1,1.0,1
768,max_ml,10,20,2,3,0.05,0.95,0.8941404153763753,7,1.0,1,1.0,1,1.0,1
769,max_ml,10,20,2,3,0.05,0.95,0.7790234504719035,5,1.0,1,1.0,1,1.0,1
770,max_ml,10,20,2,3,0.05,0.95,0.8279451861530107,7,1.0,1,1.0,1,1.0,1
771,max_ml,10,20,2,3,0.05,0.95,0.9195413436902112,3,1.0,1,1.0,1,1.0,1
772,max_ml,10,20,2,3,0.05,0.95,0.8251246488668439,10,1.0,1,1.0,1,1.0,1
773,max_ml,10,20,2,3,0.05,0.95,0.8320219733083762,7,1.0,1,1.0,1,1.0,1
774,max_ml,10,20,2,3,0.05,0.95,0.8076039529471726,4,1.0,1,1.0,1,1.0,1
775,max_ml,10,20,2,3,0.05,0.95,0.8471824742488473,12,1.0,1,1.0,1,1.0,1
776,max_ml,10,20,2,3,0.05,0.95,0.9001646861766879,4,1.0,1,1.0,1,1.0,1
777,max_ml,10,20,2,3,0.05,0.95,0.932018847736912,25,0.0,1,0.0,1,0.0,1
778,max_ml,10,20,2,3,0.05,0.95,0.8525467722000956,21,0.0,0,1.0,1,1.0,1
779,max_ml,10,20,2,3,0.05,0.95,0.9460919957034756,14,1.0,1,0.0,0,1.0,1
780,max_ml,10,20,2,3,0.05,0.95,0.9136640751350726,4,1.0,1,1.0,1,1.0,1
781,max_ml,10,20,2,3,0.05,0.95,0.9441519618281328,43,0.0,1,0.0,1,0.0,1
782,max_ml,10,20,2,3,0.05,0.95,0.9292284471281764,17,0.0,0,1.0,1,1.0,1
783,max_ml,10,20,2,3,0.05,0.95,0.7800615492524318,6,1.0,1,1.0,1,1.0,1
784,max_ml,10,20,2,3,0.05,0.95,0.9340261520235204,17,1.0,1,1.0,1,1.0,1
785,max_ml,10,20,2,3,0.05,0.95,0.8827050627799911,8,1.0,1,1.0,1,1.0,1
786,max_ml,10,20,2,3,0.05,0.95,0.9207967952989992,32,0.0,1,0.0,1,0.0,1
787,max_ml,10,20,2,3,0.05,0.95,0.8185410866208486,14,1.0,1,1.0,1,1.0,1
788,max_ml,10,20,2,3,0.05,0.95,0.8870471913957214,3,1.0,1,1.0,1,1.0,1
789,max_ml,10,20,2,3,0.05,0.95,0.9443346477812348,23,0.0,1,0.0,1,0.0,1
790,max_ml,10,20,2,3,0.05,0.95,0.7380466382442284,6,1.0,1,1.0,1,1.0,1
791,max_ml,10,20,2,3,0.05,0.95,0.9498317109558364,26,1.0,1,1.0,1,1.0,1
792,max_ml,10,20,2,3,0.05,0.95,0.8845501237117324,16,1.0,1,1.0,1,1.0,1
793,max_ml,10,20,2,3,0.05,0.95,0.8209164621508281,4,1.0,1,1.0,1,1.0,1
794,max_ml,10,20,2,3,0.05,0.95,0.7990595431964207,15,1.0,1,1.0,1,1.0,1
795,max_ml,10,20,2,3,0.05,0.95,0.8235530700323279,5,1.0,1,1.0,1,1.0,1
796,max_ml,10,20,2,3,0.05,0.95,0.9154014245487764,9,1.0,1,1.0,1,1.0,1
797,max_ml,10,20,2,3,0.05,0.95,0.9470115997854144,78,0.0,1,0.0,1,0.0,1
798,max_ml,10,20,2,3,0.05,0.95,0.8093181913731472,4,1.0,1,1.0,1,1.0,1
799,max_ml,10,20,2,3,0.05,0.95,0.9148591227625916,3,1.0,1,1.0,1,1.0,1
800,max_ml,10,20,2,3,0.05,0.95,0.9320342037149412,9,1.0,1,1.0,1,1.0,1
801,max_ml,10,20,2,3,0.05,0.95,0.9322382322463768,13,1.0,1,1.0,1,1.0,1
802,max_ml,10,20,2,3,0.05,0.95,0.9407617417461708,46,0.0,1,0.0,1,0.0,1
803,max_ml,10,20,2,3,0.05,0.95,0.9462587857959264,13,1.0,1,1.0,1,1.0,1
804,max_ml,10,20,2,3,0.05,0.95,0.9200864385679498,5,1.0,1,1.0,1,1.0,1
805,max_ml,10,20,2,3,0.05,0.95,0.8219129460659651,2,1.0,1,1.0,1,1.0,1
806,max_ml,10,20,2,3,0.05,0.95,0.7359106005503211,10,1.0,1,1.0,1,1.0,1
807,max_ml,10,20,2,3,0.05,0.95,0.8599423529614393,4,1.0,1,1.0,1,1.0,1
808,max_ml,10,20,2,3,0.05,0.95,0.92381474599465,4,1.0,1,1.0,1,1.0,1
809,max_ml,10,20,2,3,0.05,0.95,0.7700039350613774,2,1.0,1,1.0,1,1.0,1
810,max_ml,10,20,2,3,0.05,0.95,0.8838738661233437,10,1.0,1,1.0,1,1.0,1
811,max_ml,10,20,2,3,0.05,0.95,0.923474783357314,16,1.0,1,1.0,1,1.0,1
812,max_ml,10,20,2,3,0.05,0.95,0.9110365820939976,29,0.0,0,1.0,1,1.0,1
813,max_ml,10,20,2,3,0.05,0.95,0.7886619944565345,8,1.0,1,1.0,1,1.0,1
814,max_ml,10,20,2,3,0.05,0.95,0.9273086823480864,7,1.0,1,1.0,1,1.0,1
815,max_ml,10,20,2,3,0.05,0.95,0.8744326812432679,10,1.0,1,1.0,1,1.0,1
816,max_ml,10,20,2,3,0.05,0.95,0.9272386945695672,10,1.0,1,1.0,1,0.0,0
817,max_ml,10,20,2,3,0.05,0.95,0.8690906854524665,20,0.0,1,0.0,1,0.0,1
818,max_ml,10,20,2,3,0.05,0.95,0.9074112358877384,4,1.0,1,1.0,1,1.0,1
819,max_ml,10,20,2,3,0.05,0.95,0.9228381264783886,18,0.0,0,1.0,1,1.0,1
820,max_ml,10,20,2,3,0.05,0.95,0.8635871596937458,12,1.0,1,1.0,1,1.0,1
821,max_ml,10,20,2,3,0.05,0.95,0.8013585387346074,6,1.0,1,1.0,1,1.0,1
822,max_ml,10,20,2,3,0.05,0.95,0.9351170012703238,4,1.0,1,1.0,1,1.0,1
823,max_ml,10,20,2,3,0.05,0.95,0.9416887049182906,5,1.0,1,1.0,1,1.0,1
824,max_ml,10,20,2,3,0.05,0.95,0.8877336817392394,10,1.0,1,1.0,1,1.0,1
825,max_ml,10,20,2,3,0.05,0.95,0.8508166515015747,14,1.0,1,1.0,1,1.0,1
826,max_ml,10,20,2,3,0.05,0.95,0.8290984969228263,8,1.0,1,1.0,1,1.0,1
827,max_ml,10,20,2,3,0.05,0.95,0.8176459743305272,9,1.0,1,1.0,1,1.0,1
828,max_ml,10,20,2,3,0.05,0.95,0.842163529498136,7,1.0,1,1.0,1,1.0,1
829,max_ml,10,20,2,3,0.05,0.95,0.8727579073349649,10,1.0,1,1.0,1,1.0,1
830,max_ml,10,20,2,3,0.05,0.95,0.7504782532775224,9,1.0,1,1.0,1,1.0,1
831,max_ml,10,20,2,3,0.05,0.95,0.8494609624099374,7,1.0,1,1.0,1,1.0,1
832,max_ml,10,20,2,3,0.05,0.95,0.8274184109745659,7,1.0,1,1.0,1,1.0,1
833,max_ml,10,20,2,3,0.05,0.95,0.8457553634912577,2,1.0,1,1.0,1,1.0,1
834,max_ml,10,20,2,3,0.05,0.95,0.8998248698991103,18,0.0,0,1.0,1,0.0,0
835,max_ml,10,20,2,3,0.05,0.95,0.9481938087532316,39,0.0,1,0.0,1,0.0,1
836,max_ml,10,20,2,3,0.05,0.95,0.8766649877127372,16,1.0,1,1.0,1,1.0,1
837,max_ml,10,20,2,3,0.05,0.95,0.9193242637235368,30,0.0,0,1.0,1,1.0,1
838,max_ml,10,20,2,3,0.05,0.95,0.8936030172138134,3,1.0,1,1.0,1,1.0,1
839,max_ml,10,20,2,3,0.05,0.95,0.6922142746371448,4,1.0,1,1.0,1,1.0,1
840,max_ml,10,20,2,3,0.05,0.95,0.8972540739943805,7,1.0,1,1.0,1,1.0,1
841,max_ml,10,20,2,3,0.05,0.95,0.8331930047997557,10,1.0,1,1.0,1,1.0,1
842,max_ml,10,20,2,3,0.05,0.95,0.8386077024417532,6,1.0,1,1.0,1,1.0,1
843,max_ml,10,20,2,3,0.05,0.95,0.9355213287300504,16,1.0,1,1.0,1,1.0,1
844,max_ml,10,20,2,3,0.05,0.95,0.714568885423928,3,1.0,1,1.0,1,1.0,1
845,max_ml,10,20,2,3,0.05,0.95,0.9300052944341484,9,1.0,1,1.0,1,1.0,1
846,max_ml,10,20,2,3,0.05,0.95,0.8772071269895197,13,1.0,1,1.0,1,1.0,1
847,max_ml,10,20,2,3,0.05,0.95,0.8778732249750157,11,1.0,1,1.0,1,1.0,1
848,max_ml,10,20,2,3,0.05,0.95,0.8919734318775924,6,1.0,1,1.0,1,1.0,1
849,max_ml,10,20,2,3,0.05,0.95,0.8722486047915972,14,1.0,1,1.0,1,1.0,1
850,max_ml,10,20,2,3,0.05,0.95,0.9269639887416944,7,1.0,1,1.0,1,1.0,1
851,max_ml,10,20,2,3,0.05,0.95,0.881203120386257,12,1.0,1,1.0,1,1.0,1
852,max_ml,10,20,2,3,0.05,0.95,0.8486573250639624,5,1.0,1,1.0,1,1.0,1
853,max_ml,10,20,2,3,0.05,0.95,0.9176878742444738,26,0.0,0,1.0,1,1.0,1
854,max_ml,10,20,2,3,0.05,0.95,0.9305371959605292,38,0.0,1,0.0,1,0.0,1
855,max_ml,10,20,2,3,0.05,0.95,0.9210807393038212,27,0.0,1,0.0,1,0.0,1
856,max_ml,10,20,2,3,0.05,0.95,0.7785969065055878,5,1.0,1,1.0,1,1.0,1
857,max_ml,10,20,2,3,0.05,0.95,0.9253495359463004,35,0.0,0,0.0,0,1.0,1
858,max_ml,10,20,2,3,0.05,0.95,0.8096491191844982,11,1.0,1,1.0,1,1.0,1
859,max_ml,10,20,2,3,0.05,0.95,0.8787960879269878,10,1.0,1,1.0,1,1.0,1
860,max_ml,10,20,2,3,0.05,0.95,0.8535634644495335,2,1.0,1,1.0,1,1.0,1
861,max_ml,10,20,2,3,0.05,0.95,0.6592699399431726,3,1.0,1,1.0,1,1.0,1
862,max_ml,10,20,2,3,0.05,0.95,0.9050998277354014,6,1.0,1,1.0,1,1.0,1
863,max_ml,10,20,2,3,0.05,0.95,0.8067497850127991,9,1.0,1,1.0,1,1.0,1
864,max_ml,10,20,2,3,0.05,0.95,0.910286092498467,13,1.0,1,1.0,1,1.0,1
865,max_ml,10,20,2,3,0.05,0.95,0.9065883793002648,23,1.0,1,1.0,1,1.0,1
866,max_ml,10,20,2,3,0.05,0.95,0.8966975799474795,14,1.0,1,1.0,1,1.0,1
867,max_ml,10,20,2,3,0.05,0.95,0.8538559562608173,8,1.0,1,1.0,1,1.0,1
868,max_ml,10,20,2,3,0.05,0.95,0.8181704243260152,7,1.0,1,1.0,1,1.0,1
869,max_ml,10,20,2,3,0.05,0.95,0.9210088817863707,19,1.0,1,1.0,1,1.0,1
870,max_ml,10,20,2,3,0.05,0.95,0.933714129157056,24,1.0,1,1.0,1,1.0,1
871,max_ml,10,20,2,3,0.05,0.95,0.9348625327603892,32,0.0,0,1.0,1,1.0,1
872,max_ml,10,20,2,3,0.05,0.95,0.8455173531187847,30,1.0,1,1.0,1,1.0,1
873,max_ml,10,20,2,3,0.05,0.95,0.940833025176978,10,1.0,1,1.0,1,1.0,1
874,max_ml,10,20,2,3,0.05,0.95,0.9270088771891164,17,0.0,0,1.0,1,0.0,0
875,max_ml,10,20,2,3,0.05,0.95,0.9219211695252504,30,0.0,1,0.0,1,0.0,1
876,max_ml,10,20,2,3,0.05,0.95,0.9331324234018976,27,1.0,1,1.0,1,1.0,1
877,max_ml,10,20,2,3,0.05,0.95,0.9436294855042447,21,0.0,0,1.0,1,0.0,0
878,max_ml,10,20,2,3,0.05,0.95,0.9474519782143332,20,1.0,1,1.0,1,1.0,1
879,max_ml,10,20,2,3,0.05,0.95,0.9092246555414176,6,1.0,1,1.0,1,1.0,1
880,max_ml,10,20,2,3,0.05,0.95,0.7039281685307252,8,1.0,1,1.0,1,1.0,1
881,max_ml,10,20,2,3,0.05,0.95,0.9489331830900332,6,1.0,1,1.0,1,1.0,1
882,max_ml,10,20,2,3,0.05,0.95,0.8819008423525979,10,1.0,1,1.0,1,1.0,1
883,max_ml,10,20,2,3,0.05,0.95,0.9105307883267412,11,1.0,1,1.0,1,1.0,1
884,max_ml,10,20,2,3,0.05,0.95,0.840720974405954,14,1.0,1,1.0,1,1.0,1
885,max_ml,10,20,2,3,0.05,0.95,0.9053736044715154,7,1.0,1,1.0,1,1.0,1
886,max_ml,10,20,2,3,0.05,0.95,0.8714820361770033,15,1.0,1,1.0,1,1.0,1
887,max_ml,10,20,2,3,0.05,0.95,0.9491703481859356,4,1.0,1,1.0,1,1.0,1
888,max_ml,10,20,2,3,0.05,0.95,0.9019946173478172,9,1.0,1,1.0,1,1.0,1
889,max_ml,10,20,2,3,0.05,0.95,0.9365609936404964,16,1.0,1,1.0,1,1.0,1
890,max_ml,10,20,2,3,0.05,0.95,0.8477894544094041,3,1.0,1,1.0,1,1.0,1
891,max_ml,10,20,2,3,0.05,0.95,0.7775153147990934,8,1.0,1,1.0,1,1.0,1
892,max_ml,10,20,2,3,0.05,0.95,0.9217585607574436,7,1.0,1,1.0,1,1.0,1
893,max_ml,10,20,2,3,0.05,0.95,0.8876367732745681,8,1.0,1,1.0,1,1.0,1
894,max_ml,10,20,2,3,0.05,0.95,0.7344333244546657,9,1.0,1,1.0,1,1.0,1
895,max_ml,10,20,2,3,0.05,0.95,0.78939174517009,7,1.0,1,1.0,1,1.0,1
896,max_ml,10,20,2,3,0.05,0.95,0.88955060998897,11,1.0,1,1.0,1,1.0,1
897,max_ml,10,20,2,3,0.05,0.95,0.9281144728646342,15,0.0,1,0.0,1,0.0,1
898,max_ml,10,20,2,3,0.05,0.95,0.8606347009352657,14,0.0,0,1.0,1,1.0,1
899,max_ml,10,20,2,3,0.05,0.95,0.920082870177662,19,0.0,0,1.0,1,1.0,1
900,max_ml,10,20,2,3,0.05,0.95,0.9297588315116492,47,0.0,1,0.0,1,0.0,1
901,max_ml,10,20,2,3,0.05,0.95,0.7264272965696507,2,1.0,1,1.0,1,1.0,1
902,max_ml,10,20,2,3,0.05,0.95,0.9187469440529664,35,0.0,1,0.0,1,0.0,1
903,max_ml,10,20,2,3,0.05,0.95,0.9037545709899116,15,1.0,1,1.0,1,1.0,1
904,max_ml,10,20,2,3,0.05,0.95,0.7990428266022387,10,1.0,1,1.0,1,1.0,1
905,max_ml,10,20,2,3,0.05,0.95,0.9342030886994585,32,0.0,0,0.0,0,1.0,1
906,max_ml,10,20,2,3,0.05,0.95,0.9172074369005392,19,1.0,1,1.0,1,1.0,1
907,max_ml,10,20,2,3,0.05,0.95,0.8611925231524326,13,1.0,1,1.0,1,1.0,1
908,max_ml,10,20,2,3,0.05,0.95,0.8597788159459226,8,1.0,1,1.0,1,1.0,1
909,max_ml,10,20,2,3,0.05,0.95,0.7673942390761406,26,1.0,1,1.0,1,1.0,1
910,max_ml,10,20,2,3,0.05,0.95,0.9221893585070954,13,1.0,1,1.0,1,1.0,1
911,max_ml,10,20,2,3,0.05,0.95,0.8801003363863664,16,1.0,1,1.0,1,1.0,1
912,max_ml,10,20,2,3,0.05,0.95,0.9190228450600204,8,1.0,1,1.0,1,1.0,1
913,max_ml,10,20,2,3,0.05,0.95,0.8821816409494833,8,1.0,1,1.0,1,1.0,1
914,max_ml,10,20,2,3,0.05,0.95,0.7726413140717117,7,1.0,1,1.0,1,1.0,1
915,max_ml,10,20,2,3,0.05,0.95,0.7505177280548164,6,1.0,1,1.0,1,1.0,1
916,max_ml,10,20,2,3,0.05,0.95,0.9279252718267376,18,0.0,0,1.0,1,1.0,1
917,max_ml,10,20,2,3,0.05,0.95,0.8139615161463887,3,1.0,1,1.0,1,1.0,1
918,max_ml,10,20,2,3,0.05,0.95,0.8334995529140278,4,1.0,1,1.0,1,1.0,1
919,max_ml,10,20,2,3,0.05,0.95,0.8495509122550735,9,1.0,1,1.0,1,1.0,1
920,max_ml,10,20,2,3,0.05,0.95,0.8575799998572315,7,1.0,1,1.0,1,1.0,1
921,max_ml,10,20,2,3,0.05,0.95,0.8483140192208236,31,0.0,1,0.0,1,0.0,1
922,max_ml,10,20,2,3,0.05,0.95,0.9482549996658248,51,0.0,1,0.0,1,0.0,1
923,max_ml,10,20,2,3,0.05,0.95,0.9190153589016106,13,1.0,1,0.0,0,0.0,0
924,max_ml,10,20,2,3,0.05,0.95,0.8911101637993368,18,0.0,0,1.0,1,0.0,0
925,max_ml,10,20,2,3,0.05,0.95,0.80635851289921,10,1.0,1,1.0,1,1.0,1
926,max_ml,10,20,2,3,0.05,0.95,0.8622316715334309,7,1.0,1,1.0,1,1.0,1
927,max_ml,10,20,2,3,0.05,0.95,0.7761967565645659,9,1.0,1,1.0,1,1.0,1
928,max_ml,10,20,2,3,0.05,0.95,0.6941391797323867,6,1.0,1,1.0,1,1.0,1
929,max_ml,10,20,2,3,0.05,0.95,0.9497964749312208,3,1.0,1,1.0,1,1.0,1
930,max_ml,10,20,2,3,0.05,0.95,0.9114384345865748,11,1.0,1,1.0,1,1.0,1
931,max_ml,10,20,2,3,0.05,0.95,0.5945770543125916,3,1.0,1,1.0,1,1.0,1
932,max_ml,10,20,2,3,0.05,0.95,0.8230358979120987,8,1.0,1,1.0,1,1.0,1
933,max_ml,10,20,2,3,0.05,0.95,0.8668619880775591,8,1.0,1,1.0,1,1.0,1
934,max_ml,10,20,2,3,0.05,0.95,0.856978823353962,5,1.0,1,1.0,1,1.0,1
935,max_ml,10,20,2,3,0.05,0.95,0.7985593783162868,4,1.0,1,1.0,1,1.0,1
936,max_ml,10,20,2,3,0.05,0.95,0.8961511579204718,18,1.0,1,1.0,1,1.0,1
937,max_ml,10,20,2,3,0.05,0.95,0.8906685460120812,6,1.0,1,1.0,1,1.0,1
938,max_ml,10,20,2,3,0.05,0.95,0.918219839694546,15,1.0,1,1.0,1,0.0,0
939,max_ml,10,20,2,3,0.05,0.95,0.863102371554579,10,1.0,1,1.0,1,0.0,0
940,max_ml,10,20,2,3,0.05,0.95,0.8980732795973629,11,1.0,1,1.0,1,1.0,1
941,max_ml,10,20,2,3,0.05,0.95,0.9437944720405383,11,1.0,1,1.0,1,1.0,1
942,max_ml,10,20,2,3,0.05,0.95,0.8966674366029542,8,1.0,1,1.0,1,1.0,1
943,max_ml,10,20,2,3,0.05,0.95,0.9406519256309852,14,1.0,1,1.0,1,1.0,1
944,max_ml,10,20,2,3,0.05,0.95,0.9450221894782336,48,0.0,1,0.0,1,0.0,1
945,max_ml,10,20,2,3,0.05,0.95,0.7347050483798573,5,1.0,1,1.0,1,1.0,1
946,max_ml,10,20,2,3,0.05,0.95,0.8438830173727622,18,1.0,1,1.0,1,1.0,1
947,max_ml,10,20,2,3,0.05,0.95,0.7713213971354711,4,1.0,1,1.0,1,1.0,1
948,max_ml,10,20,2,3,0.05,0.95,0.9470328511280725,39,0.0,1,0.0,1,0.0,1
949,max_ml,10,20,2,3,0.05,0.95,0.9325833476415832,38,0.0,1,0.0,1,0.0,1
950,max_ml,10,20,2,3,0.05,0.95,0.9322307305194452,10,1.0,1,1.0,1,1.0,1
951,max_ml,10,20,2,3,0.05,0.95,0.9228410079141774,10,1.0,1,1.0,1,1.0,1
952,max_ml,10,20,2,3,0.05,0.95,0.9427229113761804,33,0.0,0,1.0,1,0.0,0
953,max_ml,10,20,2,3,0.05,0.95,0.919235365202992,4,1.0,1,1.0,1,1.0,1
954,max_ml,10,20,2,3,0.05,0.95,0.824288422771365,3,1.0,1,1.0,1,1.0,1
955,max_ml,10,20,2,3,0.05,0.95,0.8724105795515255,7,1.0,1,1.0,1,1.0,1
956,max_ml,10,20,2,3,0.05,0.95,0.8187390041993514,4,1.0,1,1.0,1,1.0,1
957,max_ml,10,20,2,3,0.05,0.95,0.9351815886166028,30,0.0,1,0.0,1,0.0,1
958,max_ml,10,20,2,3,0.05,0.95,0.9111024280523414,15,1.0,1,1.0,1,0.0,0
959,max_ml,10,20,2,3,0.05,0.95,0.7385684790980913,7,1.0,1,1.0,1,1.0,1
960,max_ml,10,20,2,3,0.05,0.95,0.8944787387800961,10,1.0,1,1.0,1,1.0,1
961,max_ml,10,20,2,3,0.05,0.95,0.919333471455213,14,1.0,1,1.0,1,1.0,1
962,max_ml,10,20,2,3,0.05,0.95,0.9039232165997834,17,0.0,0,1.0,1,0.0,0
963,max_ml,10,20,2,3,0.05,0.95,0.8388115741720065,8,1.0,1,1.0,1,1.0,1
964,max_ml,10,20,2,3,0.05,0.95,0.7056056485669749,4,1.0,1,1.0,1,1.0,1
965,max_ml,10,20,2,3,0.05,0.95,0.9374728019625104,34,0.0,1,0.0,1,0.0,1
966,max_ml,10,20,2,3,0.05,0.95,0.8107120918798043,6,1.0,1,1.0,1,1.0,1
967,max_ml,10,20,2,3,0.05,0.95,0.929145902398083,43,0.0,1,0.0,1,0.0,1
968,max_ml,10,20,2,3,0.05,0.95,0.8910937449222024,10,1.0,1,1.0,1,1.0,1
969,max_ml,10,20,2,3,0.05,0.95,0.8647265358431881,3,1.0,1,1.0,1,1.0,1
970,max_ml,10,20,2,3,0.05,0.95,0.9148177003351208,11,1.0,1,1.0,1,1.0,1
971,max_ml,10,20,2,3,0.05,0.95,0.93350801782987,12,0.0,0,1.0,1,1.0,1
972,max_ml,10,20,2,3,0.05,0.95,0.929626140646735,7,1.0,1,1.0,1,1.0,1
973,max_ml,10,20,2,3,0.05,0.95,0.9427235422715534,6,1.0,1,1.0,1,1.0,1
974,max_ml,10,20,2,3,0.05,0.95,0.9473517379770328,9,1.0,1,1.0,1,1.0,1
975,max_ml,10,20,2,3,0.05,0.95,0.938133435185938,25,1.0,1,1.0,1,1.0,1
976,max_ml,10,20,2,3,0.05,0.95,0.8983617834558638,18,1.0,1,1.0,1,1.0,1
977,max_ml,10,20,2,3,0.05,0.95,0.9452641188164382,11,1.0,1,1.0,1,1.0,1
978,max_ml,10,20,2,3,0.05,0.95,0.7911585304193982,6,1.0,1,1.0,1,1.0,1
979,max_ml,10,20,2,3,0.05,0.95,0.9456354166648444,10,1.0,1,1.0,1,1.0,1
980,max_ml,10,20,2,3,0.05,0.95,0.8049942349557353,9,1.0,1,1.0,1,1.0,1
981,max_ml,10,20,2,3,0.05,0.95,0.8447596654816203,11,1.0,1,1.0,1,1.0,1
982,max_ml,10,20,2,3,0.05,0.95,0.8791725798711411,9,1.0,1,1.0,1,1.0,1
983,max_ml,10,20,2,3,0.05,0.95,0.9305844447040006,4,1.0,1,1.0,1,1.0,1
984,max_ml,10,20,2,3,0.05,0.95,0.8553477953279128,17,1.0,1,1.0,1,1.0,1
985,max_ml,10,20,2,3,0.05,0.95,0.8249884860276372,8,1.0,1,1.0,1,1.0,1
986,max_ml,10,20,2,3,0.05,0.95,0.949839995912954,58,0.0,1,0.0,1,0.0,1
987,max_ml,10,20,2,3,0.05,0.95,0.9289102295744516,9,1.0,1,1.0,1,1.0,1
988,max_ml,10,20,2,3,0.05,0.95,0.8984073273845744,13,1.0,1,1.0,1,1.0,1
989,max_ml,10,20,2,3,0.05,0.95,0.8662200255027374,20,1.0,1,1.0,1,1.0,1
990,max_ml,10,20,2,3,0.05,0.95,0.844966795992149,6,1.0,1,1.0,1,1.0,1
991,max_ml,10,20,2,3,0.05,0.95,0.8843029028229742,6,1.0,1,1.0,1,1.0,1
992,max_ml,10,20,2,3,0.05,0.95,0.7586854778177272,5,1.0,1,1.0,1,1.0,1
993,max_ml,10,20,2,3,0.05,0.95,0.927428877670618,13,1.0,1,1.0,1,1.0,1
994,max_ml,10,20,2,3,0.05,0.95,0.9383033314902084,11,1.0,1,1.0,1,1.0,1
995,max_ml,10,20,2,3,0.05,0.95,0.8437912042094527,6,1.0,1,1.0,1,1.0,1
996,max_ml,10,20,2,3,0.05,0.95,0.9327561668307092,8,1.0,1,1.0,1,1.0,1
997,max_ml,10,20,2,3,0.05,0.95,0.8535256482277891,3,1.0,1,1.0,1,1.0,1
998,max_ml,10,20,2,3,0.05,0.95,0.9151533653392137,9,1.0,1,1.0,1,1.0,1
999,max_ml,10,20,2,3,0.05,0.95,0.5213050087651074,4,1.0,1,1.0,1,1.0,1
1000,max_ml,10,20,2,3,0.05,0.95,0.9069318613711412,15,0.0,0,1.0,1,0.0,0
1001,max_ml,10,20,2,3,0.05,0.95,0.7784161762722286,12,1.0,1,1.0,1,1.0,1
1002,max_ml,10,20,2,3,0.05,0.95,0.9178354406612524,13,1.0,1,1.0,1,1.0,1
1003,max_ml,10,20,2,3,0.05,0.95,0.6887401931965196,6,1.0,1,1.0,1,1.0,1
1004,max_ml,10,20,2,3,0.05,0.95,0.8392347707845138,2,1.0,1,1.0,1,1.0,1
1005,max_ml,10,20,2,3,0.05,0.95,0.8479610129649598,23,0.0,1,0.0,1,0.0,1
1006,max_ml,10,20,2,3,0.05,0.95,0.929846603833384,41,0.0,1,0.0,1,0.0,1
1007,max_ml,10,20,2,3,0.05,0.95,0.9328912781398792,7,1.0,1,1.0,1,1.0,1
1008,max_ml,10,20,2,3,0.05,0.95,0.9158597785086222,10,1.0,1,1.0,1,1.0,1
1009,max_ml,10,20,2,3,0.05,0.95,0.8583339853017444,3,1.0,1,1.0,1,1.0,1
1010,max_ml,10,20,2,3,0.05,0.95,0.8398591921955677,8,1.0,1,1.0,1,1.0,1
1011,max_ml,10,20,2,3,0.05,0.95,0.7168780703186632,8,1.0,1,1.0,1,1.0,1
1012,max_ml,10,20,2,3,0.05,0.95,0.8412811195110316,18,0.0,1,0.0,1,0.0,1
1013,max_ml,10,20,2,3,0.05,0.95,0.8897304132045385,8,1.0,1,1.0,1,1.0,1
1014,max_ml,10,20,2,3,0.05,0.95,0.7427890374174907,5,1.0,1,1.0,1,1.0,1
1015,max_ml,10,20,2,3,0.05,0.95,0.935991922090194,25,0.0,1,0.0,1,0.0,1
1016,max_ml,10,20,2,3,0.05,0.95,0.8961343424820003,11,1.0,1,1.0,1,1.0,1
1017,max_ml,10,20,2,3,0.05,0.95,0.8675718755016711,7,1.0,1,1.0,1,1.0,1
1018,max_ml,10,20,2,3,0.05,0.95,0.9214053347313396,19,0.0,1,0.0,1,0.0,1
1019,max_ml,10,20,2,3,0.05,0.95,0.8384988563513387,6,1.0,1,1.0,1,1.0,1
1020,max_ml,10,20,2,3,0.05,0.95,0.7920048227322424,4,1.0,1,1.0,1,1.0,1
1021,max_ml,10,20,2,3,0.05,0.95,0.9416137158649528,8,1.0,1,1.0,1,1.0,1
1022,max_ml,10,20,2,3,0.05,0.95,0.9243160510215802,10,1.0,1,1.0,1,1.0,1
1023,max_ml,10,20,2,3,0.05,0.95,0.720362476250413,3,1.0,1,1.0,1,1.0,1
1024,max_ml,10,20,2,3,0.05,0.95,0.9083091636611904,5,1.0,1,1.0,1,1.0,1
1025,max_ml,10,20,2,3,0.05,0.95,0.9401422121919518,18,0.0,0,1.0,1,1.0,1
1026,max_ml,10,20,2,3,0.05,0.95,0.9220027298290022,9,1.0,1,1.0,1,1.0,1
1027,max_ml,10,20,2,3,0.05,0.95,0.940655811425278,7,1.0,1,1.0,1,1.0,1
1028,max_ml,10,20,2,3,0.05,0.95,0.9028501917695716,6,1.0,1,1.0,1,1.0,1
1029,max_ml,10,20,2,3,0.05,0.95,0.8125888048532608,6,1.0,1,1.0,1,1.0,1
1030,max_ml,10,20,2,3,0.05,0.95,0.837561246493597,11,1.0,1,1.0,1,1.0,1
1031,max_ml,10,20,2,3,0.05,0.95,0.8509707103400543,5,1.0,1,1.0,1,1.0,1
1032,max_ml,10,20,2,3,0.05,0.95,0.9208940097864118,33,0.0,1,0.0,1,0.0,1
1033,max_ml,10,20,2,3,0.05,0.95,0.6171478481137562,3,1.0,1,1.0,1,1.0,1
1034,max_ml,10,20,2,3,0.05,0.95,0.7766253854530153,8,1.0,1,1.0,1,1.0,1
1035,max_ml,10,20,2,3,0.05,0.95,0.8966688344494151,6,1.0,1,1.0,1,1.0,1
1036,max_ml,10,20,2,3,0.05,0.95,0.9386163903871418,9,1.0,1,1.0,1,1.0,1
1037,max_ml,10,20,2,3,0.05,0.95,0.8013330034642444,12,1.0,1,1.0,1,1.0,1
1038,max_ml,10,20,2,3,0.05,0.95,0.9445888845651274,12,1.0,1,1.0,1,1.0,1
1039,max_ml,10,20,2,3,0.05,0.95,0.8552607328325902,16,1.0,1,1.0,1,1.0,1
1040,max_ml,10,20,2,3,0.05,0.95,0.8860611105843061,6,1.0,1,1.0,1,1.0,1
1041,max_ml,10,20,2,3,0.05,0.95,0.945043805187632,14,1.0,1,1.0,1,1.0,1
1042,max_ml,10,20,2,3,0.05,0.95,0.9452645037398986,30,0.0,0,0.0,0,1.0,1
1043,max_ml,10,20,2,3,0.05,0.95,0.917761738278478,18,0.0,1,0.0,1,0.0,1
1044,max_ml,10,20,2,3,0.05,0.95,0.8641665738794105,9,1.0,1,1.0,1,1.0,1
1045,max_ml,10,20,2,3,0.05,0.95,0.8281539311606873,3,1.0,1,1.0,1,1.0,1
1046,max_ml,10,20,2,3,0.05,0.95,0.937340056436095,37,0.0,1,0.0,1,0.0,1
1047,max_ml,10,20,2,3,0.05,0.95,0.8729014952587596,12,1.0,1,1.0,1,1.0,1
1048,max_ml,10,20,2,3,0.05,0.95,0.8258100174636459,5,1.0,1,1.0,1,1.0,1
1049,max_ml,10,20,2,3,0.05,0.95,0.9421974199196288,5,1.0,1,1.0,1,1.0,1
1050,max_ml,10,20,2,3,0.05,0.95,0.859991903522335,17,1.0,1,1.0,1,1.0,1
1051,max_ml,10,20,2,3,0.05,0.95,0.9290289801489268,8,1.0,1,1.0,1,1.0,1
1052,max_ml,10,20,2,3,0.05,0.95,0.7200826034379805,4,1.0,1,1.0,1,1.0,1
1053,max_ml,10,20,2,3,0.05,0.95,0.7128123252743059,4,1.0,1,1.0,1,1.0,1
1054,max_ml,10,20,2,3,0.05,0.95,0.9356221093160952,11,1.0,1,1.0,1,1.0,1
1055,max_ml,10,20,2,3,0.05,0.95,0.9018149134185556,8,1.0,1,1.0,1,1.0,1
1056,max_ml,10,20,2,3,0.05,0.95,0.9229195818357678,3,1.0,1,1.0,1,1.0,1
1057,max_ml,10,20,2,3,0.05,0.95,0.8815411258502073,3,1.0,1,1.0,1,1.0,1
1058,max_ml,10,20,2,3,0.05,0.95,0.9154907444849376,4,1.0,1,1.0,1,1.0,1
1059,max_ml,10,20,2,3,0.05,0.95,0.9429262958706172,14,1.0,1,1.0,1,1.0,1
1060,max_ml,10,20,2,3,0.05,0.95,0.93032048299068,19,1.0,1,1.0,1,1.0,1
1061,max_ml,10,20,2,3,0.05,0.95,0.9421286206580364,42,0.0,1,0.0,1,0.0,1
1062,max_ml,10,20,2,3,0.05,0.95,0.849749783504096,23,1.0,1,1.0,1,1.0,1
1063,max_ml,10,20,2,3,0.05,0.95,0.9130425899851784,14,1.0,1,1.0,1,1.0,1
1064,max_ml,10,20,2,3,0.05,0.95,0.8122883124193375,21,1.0,1,1.0,1,1.0,1
1065,max_ml,10,20,2,3,0.05,0.95,0.9218578677742092,19,1.0,1,0.0,0,0.0,0
1066,max_ml,10,20,2,3,0.05,0.95,0.8597469864842133,10,1.0,1,1.0,1,1.0,1
1067,max_ml,10,20,2,3,0.05,0.95,0.9357734524771788,39,0.0,1,0.0,1,0.0,1
1068,max_ml,10,20,2,3,0.05,0.95,0.8834259432251436,25,1.0,1,1.0,1,1.0,1
1069,max_ml,10,20,2,3,0.05,0.95,0.691955296572119,6,1.0,1,1.0,1,1.0,1
1070,max_ml,10,20,2,3,0.05,0.95,0.8549089139869339,7,1.0,1,1.0,1,1.0,1
1071,max_ml,10,20,2,3,0.05,0.95,0.8246833605045011,11,1.0,1,1.0,1,1.0,1
1072,max_ml,10,20,2,3,0.05,0.95,0.7988288237193986,15,1.0,1,1.0,1,1.0,1
1073,max_ml,10,20,2,3,0.05,0.95,0.8812756743493653,25,0.0,1,0.0,1,0.0,1
1074,max_ml,10,20,2,3,0.05,0.95,0.7454824692089854,6,1.0,1,1.0,1,1.0,1
1075,max_ml,10,20,2,3,0.05,0.95,0.9422975459840676,21,0.0,1,0.0,1,0.0,1
1076,max_ml,10,20,2,3,0.05,0.95,0.9457636683550256,34,0.0,1,0.0,1,0.0,1
1077,max_ml,10,20,2,3,0.05,0.95,0.9036515159481316,18,1.0,1,1.0,1,1.0,1
1078,max_ml,10,20,2,3,0.05,0.95,0.859023600699983,14,1.0,1,1.0,1,1.0,1
1079,max_ml,10,20,2,3,0.05,0.95,0.7305298306457922,9,1.0,1,1.0,1,1.0,1
1080,max_ml,10,20,2,3,0.05,0.95,0.9255775725310472,10,1.0,1,1.0,1,1.0,1
1081,max_ml,10,20,2,3,0.05,0.95,0.7579010101458958,2,1.0,1,1.0,1,1.0,1
1082,max_ml,10,20,2,3,0.05,0.95,0.9217574832513664,12,1.0,1,1.0,1,1.0,1
1083,max_ml,10,20,2,3,0.05,0.95,0.9349324243958936,16,0.0,0,1.0,1,1.0,1
1084,max_ml,10,20,2,3,0.05,0.95,0.9454788655947016,7,1.0,1,1.0,1,1.0,1
1085,max_ml,10,20,2,3,0.05,0.95,0.8105983230172769,4,1.0,1,1.0,1,1.0,1
1086,max_ml,10,20,2,3,0.05,0.95,0.8519999569581744,17,1.0,1,1.0,1,1.0,1
1087,max_ml,10,20,2,3,0.05,0.95,0.9483583784804036,4,1.0,1,1.0,1,1.0,1
1088,max_ml,10,20,2,3,0.05,0.95,0.8842004489457145,7,1.0,1,1.0,1,1.0,1
1089,max_ml,10,20,2,3,0.05,0.95,0.8621082561118555,7,1.0,1,1.0,1,1.0,1
1090,max_ml,10,20,2,3,0.05,0.95,0.8779013164559565,4,1.0,1,1.0,1,1.0,1
1091,max_ml,10,20,2,3,0.05,0.95,0.7946497044801936,9,1.0,1,1.0,1,1.0,1
1092,max_ml,10,20,2,3,0.05,0.95,0.9455232024161412,17,0.0,0,1.0,1,0.0,0
1093,max_ml,10,20,2,3,0.05,0.95,0.8732848536071601,2,1.0,1,1.0,1,1.0,1
1094,max_ml,10,20,2,3,0.05,0.95,0.865464458795418,3,1.0,1,1.0,1,1.0,1
1095,max_ml,10,20,2,3,0.05,0.95,0.9339683315363572,13,1.0,1,1.0,1,1.0,1
1096,max_ml,10,20,2,3,0.05,0.95,0.8892078651086938,46,0.0,1,0.0,1,0.0,1
1097,max_ml,10,20,2,3,0.05,0.95,0.908463587809992,4,1.0,1,1.0,1,1.0,1
1098,max_ml,10,20,2,3,0.05,0.95,0.7573335788712922,5,1.0,1,1.0,1,1.0,1
1099,max_ml,10,20,2,3,0.05,0.95,0.9182784709452744,34,0.0,1,0.0,1,0.0,1
1100,max_ml,10,20,2,3,0.05,0.95,0.9450124461963092,31,0.0,1,0.0,1,0.0,1
1101,max_ml,10,20,2,3,0.05,0.95,0.9142345845887572,12,1.0,1,1.0,1,1.0,1
1102,max_ml,10,20,2,3,0.05,0.95,0.8649050760025757,3,1.0,1,1.0,1,1.0,1
1103,max_ml,10,20,2,3,0.05,0.95,0.9008771357794504,7,1.0,1,1.0,1,1.0,1
1104,max_ml,10,20,2,3,0.05,0.95,0.9071101625406957,6,1.0,1,1.0,1,1.0,1
1105,max_ml,10,20,2,3,0.05,0.95,0.8869460631937123,5,1.0,1,1.0,1,1.0,1
1106,max_ml,10,20,2,3,0.05,0.95,0.8839488723592527,6,1.0,1,1.0,1,1.0,1
1107,max_ml,10,20,2,3,0.05,0.95,0.935591965636082,16,1.0,1,1.0,1,1.0,1
1108,max_ml,10,20,2,3,0.05,0.95,0.7910935273406212,14,1.0,1,1.0,1,1.0,1
1109,max_ml,10,20,2,3,0.05,0.95,0.898939054629248,19,1.0,1,1.0,1,1.0,1
1110,max_ml,10,20,2,3,0.05,0.95,0.8495797007915825,5,1.0,1,1.0,1,1.0,1
1111,max_ml,10,20,2,3,0.05,0.95,0.9057227516684456,5,1.0,1,1.0,1,1.0,1
1112,max_ml,10,20,2,3,0.05,0.95,0.9260531199732224,22,1.0,1,1.0,1,1.0,1
1113,max_ml,10,20,2,3,0.05,0.95,0.8394824473954463,14,1.0,1,1.0,1,1.0,1
1114,max_ml,10,20,2,3,0.05,0.95,0.8780094702945896,5,1.0,1,1.0,1,1.0,1
1115,max_ml,10,20,2,3,0.05,0.95,0.9423457940383348,31,0.0,1,0.0,1,0.0,1
1116,max_ml,10,20,2,3,0.05,0.95,0.8461850207632179,5,1.0,1,1.0,1,1.0,1
1117,max_ml,10,20,2,3,0.05,0.95,0.9210653218146032,13,1.0,1,1.0,1,1.0,1
1118,max_ml,10,20,2,3,0.05,0.95,0.9014997285312168,10,1.0,1,1.0,1,1.0,1
1119,max_ml,10,20,2,3,0.05,0.95,0.9075871426830826,11,1.0,1,1.0,1,1.0,1
1120,max_ml,10,20,2,3,0.05,0.95,0.8969543079756859,4,1.0,1,1.0,1,1.0,1
1121,max_ml,10,20,2,3,0.05,0.95,0.8920294700736541,44,0.0,1,0.0,1,0.0,1
1122,max_ml,10,20,2,3,0.05,0.95,0.9036850325131875,8,1.0,1,1.0,1,1.0,1
1123,max_ml,10,20,2,3,0.05,0.95,0.8447590126508916,13,1.0,1,1.0,1,1.0,1
1124,max_ml,10,20,2,3,0.05,0.95,0.9214834015697576,9,1.0,1,1.0,1,1.0,1
1125,max_ml,10,20,2,3,0.05,0.95,0.911291210792334,26,1.0,1,0.0,0,1.0,1
1126,max_ml,10,20,2,3,0.05,0.95,0.948112700341946,32,0.0,1,0.0,1,0.0,1
1127,max_ml,10,20,2,3,0.05,0.95,0.8751718148331722,4,1.0,1,1.0,1,1.0,1
1128,max_ml,10,20,2,3,0.05,0.95,0.8657394523058847,18,1.0,1,1.0,1,1.0,1
1129,max_ml,10,20,2,3,0.05,0.95,0.9452718003808742,5,1.0,1,1.0,1,1.0,1
1130,max_ml,10,20,2,3,0.05,0.95,0.8712732413600939,25,1.0,1,1.0,1,1.0,1
1131,max_ml,10,20,2,3,0.05,0.95,0.6963377689665255,7,1.0,1,1.0,1,1.0,1
1132,max_ml,10,20,2,3,0.05,0.95,0.8535255956573561,4,1.0,1,1.0,1,1.0,1
1133,max_ml,10,20,2,3,0.05,0.95,0.9400754144252006,33,0.0,1,0.0,1,0.0,1
1134,max_ml,10,20,2,3,0.05,0.95,0.9348098894412344,33,0.0,0,1.0,1,1.0,1
1135,max_ml,10,20,2,3,0.05,0.95,0.8973694587485539,43,0.0,1,0.0,1,0.0,1
1136,max_ml,10,20,2,3,0.05,0.95,0.8325418104698586,4,1.0,1,1.0,1,1.0,1
1137,max_ml,10,20,2,3,0.05,0.95,0.8921172870822495,6,1.0,1,1.0,1,1.0,1
1138,max_ml,10,20,2,3,0.05,0.95,0.8623727349959502,15,0.0,1,0.0,1,0.0,1
1139,max_ml,10,20,2,3,0.05,0.95,0.9155733660695496,17,1.0,1,1.0,1,1.0,1
1140,max_ml,10,20,2,3,0.05,0.95,0.9259483773545246,9,1.0,1,1.0,1,1.0,1
1141,max_ml,10,20,2,3,0.05,0.95,0.8793357838836363,7,1.0,1,1.0,1,1.0,1
1142,max_ml,10,20,2,3,0.05,0.95,0.910682903206532,5,1.0,1,1.0,1,1.0,1
1143,max_ml,10,20,2,3,0.05,0.95,0.8983852656245536,13,1.0,1,1.0,1,1.0,1
1144,max_ml,10,20,2,3,0.05,0.95,0.7797158104794464,10,1.0,1,1.0,1,1.0,1
1145,max_ml,10,20,2,3,0.05,0.95,0.8950151760028965,5,1.0,1,1.0,1,1.0,1
1146,max_ml,10,20,2,3,0.05,0.95,0.8687349722217449,10,1.0,1,1.0,1,1.0,1
1147,max_ml,10,20,2,3,0.05,0.95,0.9142644307046294,6,1.0,1,1.0,1,1.0,1
1148,max_ml,10,20,2,3,0.05,0.95,0.8897742710501113,15,1.0,1,1.0,1,1.0,1
1149,max_ml,10,20,2,3,0.05,0.95,0.7380275914665991,6,1.0,1,1.0,1,1.0,1
1150,max_ml,10,20,2,3,0.05,0.95,0.9241113531853702,27,1.0,1,1.0,1,1.0,1
1151,max_ml,10,20,2,3,0.05,0.95,0.9435742805331664,14,1.0,1,1.0,1,1.0,1
1152,max_ml,10,20,2,3,0.05,0.95,0.8869657155541871,4,1.0,1,1.0,1,1.0,1
1153,max_ml,10,20,2,3,0.05,0.95,0.9087657326374152,8,1.0,1,1.0,1,1.0,1
1154,max_ml,10,20,2,3,0.05,0.95,0.8995736436188672,51,0.0,1,0.0,1,0.0,1
1155,max_ml,10,20,2,3,0.05,0.95,0.8847491414484694,15,1.0,1,1.0,1,1.0,1
1156,max_ml,10,20,2,3,0.05,0.95,0.8450472307386566,12,1.0,1,1.0,1,1.0,1
1157,max_ml,10,20,2,3,0.05,0.95,0.8854040347608074,24,0.0,1,0.0,1,0.0,1
1158,max_ml,10,20,2,3,0.05,0.95,0.942563026519191,5,1.0,1,1.0,1,1.0,1
1159,max_ml,10,20,2,3,0.05,0.95,0.946356778274061,22,0.0,1,0.0,1,0.0,1
1160,max_ml,10,20,2,3,0.05,0.95,0.922367530528906,22,0.0,1,0.0,1,0.0,1
1161,max_ml,10,20,2,3,0.05,0.95,0.8508084038628213,9,1.0,1,1.0,1,1.0,1
1162,max_ml,10,20,2,3,0.05,0.95,0.7950610865321227,4,1.0,1,1.0,1,1.0,1
1163,max_ml,10,20,2,3,0.05,0.95,0.775377866957174,10,1.0,1,1.0,1,1.0,1
1164,max_ml,10,20,2,3,0.05,0.95,0.9033713499374496,22,0.0,0,0.0,0,1.0,1
1165,max_ml,10,20,2,3,0.05,0.95,0.9235780804296309,3,1.0,1,1.0,1,1.0,1
1166,max_ml,10,20,2,3,0.05,0.95,0.7993168656158665,13,1.0,1,1.0,1,1.0,1
1167,max_ml,10,20,2,3,0.05,0.95,0.8397240044338222,13,1.0,1,1.0,1,1.0,1
1168,max_ml,10,20,2,3,0.05,0.95,0.801649731374657,2,1.0,1,1.0,1,1.0,1
1169,max_ml,10,20,2,3,0.05,0.95,0.896732577770078,13,1.0,1,1.0,1,1.0,1
1170,max_ml,10,20,2,3,0.05,0.95,0.9446242013716966,49,0.0,1,0.0,1,0.0,1
1171,max_ml,10,20,2,3,0.05,0.95,0.8816326705473723,10,1.0,1,1.0,1,1.0,1
1172,max_ml,10,20,2,3,0.05,0.95,0.8696769681867844,5,1.0,1,1.0,1,1.0,1
1173,max_ml,10,20,2,3,0.05,0.95,0.7788469565007027,3,1.0,1,1.0,1,1.0,1
1174,max_ml,10,20,2,3,0.05,0.95,0.7418984179681269,6,1.0,1,1.0,1,1.0,1
1175,max_ml,10,20,2,3,0.05,0.95,0.945082392137758,11,1.0,1,1.0,1,1.0,1
1176,max_ml,10,20,2,3,0.05,0.95,0.944046502362832,31,0.0,1,0.0,1,0.0,1
1177,max_ml,10,20,2,3,0.05,0.95,0.8596888904315311,3,1.0,1,1.0,1,1.0,1
1178,max_ml,10,20,2,3,0.05,0.95,0.8996291964996354,23,1.0,1,1.0,1,1.0,1
1179,max_ml,10,20,2,3,0.05,0.95,0.7654892419853578,5,1.0,1,1.0,1,1.0,1
1180,max_ml,10,20,2,3,0.05,0.95,0.803667713548037,7,1.0,1,1.0,1,1.0,1
1181,max_ml,10,20,2,3,0.05,0.95,0.8999202429501597,7,1.0,1,1.0,1,1.0,1
1182,max_ml,10,20,2,3,0.05,0.95,0.8753851202191558,7,1.0,1,1.0,1,1.0,1
1183,max_ml,10,20,2,3,0.05,0.95,0.6764939731655361,7,1.0,1,1.0,1,1.0,1
1184,max_ml,10,20,2,3,0.05,0.95,0.8005502850733894,11,1.0,1,1.0,1,1.0,1
1185,max_ml,10,20,2,3,0.05,0.95,0.7620279383787418,3,1.0,1,1.0,1,1.0,1
1186,max_ml,10,20,2,3,0.05,0.95,0.7084975987932064,8,1.0,1,1.0,1,1.0,1
1187,max_ml,10,20,2,3,0.05,0.95,0.9421940429758264,24,0.0,1,0.0,1,0.0,1
1188,max_ml,10,20,2,3,0.05,0.95,0.8982382503031231,23,0.0,1,0.0,1,0.0,1
1189,max_ml,10,20,2,3,0.05,0.95,0.8786767809964194,3,1.0,1,1.0,1,1.0,1
1190,max_ml,10,20,2,3,0.05,0.95,0.926351378715606,14,0.0,0,1.0,1,0.0,0
1191,max_ml,10,20,2,3,0.05,0.95,0.9226646290667632,18,0.0,0,1.0,1,0.0,0
1192,max_ml,10,20,2,3,0.05,0.95,0.9278368710282724,5,1.0,1,1.0,1,1.0,1
1193,max_ml,10,20,2,3,0.05,0.95,0.8850672906091552,21,1.0,1,1.0,1,1.0,1
1194,max_ml,10,20,2,3,0.05,0.95,0.7447139369826608,4,1.0,1,1.0,1,1.0,1
1195,max_ml,10,20,2,3,0.05,0.95,0.9191581925280528,18,0.0,0,0.0,0,1.0,1
1196,max_ml,10,20,2,3,0.05,0.95,0.8733598724455479,6,1.0,1,1.0,1,1.0,1
1197,max_ml,10,20,2,3,0.05,0.95,0.8890682448800857,10,1.0,1,1.0,1,1.0,1
1198,max_ml,10,20,2,3,0.05,0.95,0.9092320251275368,2,1.0,1,1.0,1,1.0,1
1199,max_ml,10,20,2,3,0.05,0.95,0.8764752020807727,7,1.0,1,1.0,1,1.0,1
1200,max_ml,10,20,2,3,0.05,0.95,0.9387134904409512,45,0.0,1,0.0,1,0.0,1
1201,max_ml,10,20,2,3,0.05,0.95,0.8790624604653369,15,1.0,1,1.0,1,1.0,1
1202,max_ml,10,20,2,3,0.05,0.95,0.9480465381875548,3,1.0,1,1.0,1,1.0,1
1203,max_ml,10,20,2,3,0.05,0.95,0.7815776417681617,6,1.0,1,1.0,1,1.0,1
1204,max_ml,10,20,2,3,0.05,0.95,0.81532776506693,4,1.0,1,1.0,1,1.0,1
1205,max_ml,10,20,2,3,0.05,0.95,0.8987756794527952,9,1.0,1,1.0,1,1.0,1
1206,max_ml,10,20,2,3,0.05,0.95,0.8967923180055851,11,1.0,1,1.0,1,1.0,1
1207,max_ml,10,20,2,3,0.05,0.95,0.7536334883913876,6,1.0,1,1.0,1,1.0,1
1208,max_ml,10,20,2,3,0.05,0.95,0.8777614434353299,5,1.0,1,1.0,1,1.0,1
1209,max_ml,10,20,2,3,0.05,0.95,0.8654219408947506,7,1.0,1,1.0,1,1.0,1
1210,max_ml,10,20,2,3,0.05,0.95,0.8954793884078643,15,1.0,1,1.0,1,1.0,1
1211,max_ml,10,20,2,3,0.05,0.95,0.9437735709406808,11,1.0,1,1.0,1,1.0,1
1212,max_ml,10,20,2,3,0.05,0.95,0.9160643979347474,7,1.0,1,1.0,1,1.0,1
1213,max_ml,10,20,2,3,0.05,0.95,0.8546223688480484,10,1.0,1,1.0,1,1.0,1
1214,max_ml,10,20,2,3,0.05,0.95,0.9370515372285452,26,1.0,1,1.0,1,1.0,1
1215,max_ml,10,20,2,3,0.05,0.95,0.9262593194204312,7,1.0,1,1.0,1,1.0,1
1216,max_ml,10,20,2,3,0.05,0.95,0.9409668978739464,5,1.0,1,1.0,1,1.0,1
1217,max_ml,10,20,2,3,0.05,0.95,0.8091142536418612,11,1.0,1,1.0,1,1.0,1
1218,max_ml,10,20,2,3,0.05,0.95,0.9116495145237938,13,1.0,1,1.0,1,1.0,1
1219,max_ml,10,20,2,3,0.05,0.95,0.8960851821957966,14,1.0,1,1.0,1,1.0,1
1220,max_ml,10,20,2,3,0.05,0.95,0.8850594815466498,8,1.0,1,1.0,1,1.0,1
1221,max_ml,10,20,2,3,0.05,0.95,0.8666589911332966,8,1.0,1,1.0,1,1.0,1
1222,max_ml,10,20,2,3,0.05,0.95,0.911237628596416,10,1.0,1,1.0,1,1.0,1
1223,max_ml,10,20,2,3,0.05,0.95,0.9418423416326628,10,1.0,1,1.0,1,1.0,1
1224,max_ml,10,20,2,3,0.05,0.95,0.7036794458037459,4,1.0,1,1.0,1,1.0,1
1225,max_ml,10,20,2,3,0.05,0.95,0.783842244269066,21,1.0,1,1.0,1,1.0,1
1226,max_ml,10,20,2,3,0.05,0.95,0.7862652115886645,7,1.0,1,1.0,1,1.0,1
1227,max_ml,10,20,2,3,0.05,0.95,0.8607737675570664,5,1.0,1,1.0,1,1.0,1
1228,max_ml,10,20,2,3,0.05,0.95,0.849939893920905,13,1.0,1,1.0,1,1.0,1
1229,max_ml,10,20,2,3,0.05,0.95,0.8779176035604078,4,1.0,1,1.0,1,1.0,1
1230,max_ml,10,20,2,3,0.05,0.95,0.8193013787504815,5,1.0,1,1.0,1,1.0,1
1231,max_ml,10,20,2,3,0.05,0.95,0.8641242954081858,5,1.0,1,1.0,1,1.0,1
1232,max_ml,10,20,2,3,0.05,0.95,0.758076790951633,4,1.0,1,1.0,1,1.0,1
1233,max_ml,10,20,2,3,0.05,0.95,0.8503466996448829,14,1.0,1,1.0,1,1.0,1
1234,max_ml,10,20,2,3,0.05,0.95,0.9130256169861032,33,0.0,0,1.0,1,1.0,1
1235,max_ml,10,20,2,3,0.05,0.95,0.9094374849979604,18,0.0,0,1.0,1,0.0,0
1236,max_ml,10,20,2,3,0.05,0.95,0.9193875046541709,21,1.0,1,1.0,1,1.0,1
1237,max_ml,10,20,2,3,0.05,0.95,0.8247006806010686,6,1.0,1,1.0,1,1.0,1
1238,max_ml,10,20,2,3,0.05,0.95,0.9381402349780062,12,1.0,1,1.0,1,1.0,1
1239,max_ml,10,20,2,3,0.05,0.95,0.6567355151858133,5,1.0,1,1.0,1,1.0,1
1240,max_ml,10,20,2,3,0.05,0.95,0.9277889157757148,17,0.0,0,1.0,1,0.0,0
1241,max_ml,10,20,2,3,0.05,0.95,0.8664958265913112,11,1.0,1,1.0,1,1.0,1
1242,max_ml,10,20,2,3,0.05,0.95,0.7806886438673336,12,1.0,1,1.0,1,1.0,1
1243,max_ml,10,20,2,3,0.05,0.95,0.9481622936892448,32,1.0,1,1.0,1,1.0,1
1244,max_ml,10,20,2,3,0.05,0.95,0.8965877533399753,7,1.0,1,1.0,1,1.0,1
1245,max_ml,10,20,2,3,0.05,0.95,0.8905856055250235,7,1.0,1,1.0,1,1.0,1
1246,max_ml,10,20,2,3,0.05,0.95,0.7975315098260786,14,1.0,1,1.0,1,1.0,1
1247,max_ml,10,20,2,3,0.05,0.95,0.8449610887617861,12,1.0,1,1.0,1,1.0,1
1248,max_ml,10,20,2,3,0.05,0.95,0.8116452057211876,7,1.0,1,1.0,1,1.0,1
1249,max_ml,10,20,2,3,0.05,0.95,0.8986510921173666,6,1.0,1,1.0,1,1.0,1
1250,max_ml,10,20,2,3,0.05,0.95,0.9130239110672376,10,1.0,1,1.0,1,1.0,1
1251,max_ml,10,20,2,3,0.05,0.95,0.7637078040235505,6,1.0,1,1.0,1,1.0,1
1252,max_ml,10,20,2,3,0.05,0.95,0.9349359499646354,19,1.0,1,1.0,1,1.0,1
1253,max_ml,10,20,2,3,0.05,0.95,0.8116024189361098,7,1.0,1,1.0,1,1.0,1
1254,max_ml,10,20,2,3,0.05,0.95,0.8795984713966206,8,1.0,1,1.0,1,1.0,1
1255,max_ml,10,20,2,3,0.05,0.95,0.9384589730751512,17,1.0,1,1.0,1,1.0,1
1256,max_ml,10,20,2,3,0.05,0.95,0.7070779531117372,4,1.0,1,1.0,1,1.0,1
1257,max_ml,10,20,2,3,0.05,0.95,0.6565960238542337,3,1.0,1,1.0,1,1.0,1
1258,max_ml,10,20,2,3,0.05,0.95,0.9200682348765352,9,1.0,1,1.0,1,1.0,1
1259,max_ml,10,20,2,3,0.05,0.95,0.8866948497784338,20,0.0,1,0.0,1,0.0,1
1260,max_ml,10,20,2,3,0.05,0.95,0.9227094106279208,8,1.0,1,1.0,1,1.0,1
1261,max_ml,10,20,2,3,0.05,0.95,0.7366761032920061,9,1.0,1,1.0,1,1.0,1
1262,max_ml,10,20,2,3,0.05,0.95,0.8851605553525387,2,1.0,1,1.0,1,1.0,1
1263,max_ml,10,20,2,3,0.05,0.95,0.8577161318221688,7,1.0,1,1.0,1,1.0,1
1264,max_ml,10,20,2,3,0.05,0.95,0.9494615591609562,27,1.0,1,1.0,1,1.0,1
1265,max_ml,10,20,2,3,0.05,0.95,0.6936755415505874,3,1.0,1,1.0,1,1.0,1
1266,max_ml,10,20,2,3,0.05,0.95,0.9385533127041984,31,0.0,0,0.0,0,1.0,1
1267,max_ml,10,20,2,3,0.05,0.95,0.8513350025483287,14,1.0,1,1.0,1,1.0,1
1268,max_ml,10,20,2,3,0.05,0.95,0.8214280458656432,7,1.0,1,1.0,1,1.0,1
1269,max_ml,10,20,2,3,0.05,0.95,0.9160006011051752,11,1.0,1,1.0,1,1.0,1
1270,max_ml,10,20,2,3,0.05,0.95,0.9223429898107212,34,0.0,1,0.0,1,0.0,1
1271,max_ml,10,20,2,3,0.05,0.95,0.8971670050079383,6,1.0,1,1.0,1,1.0,1
1272,max_ml,10,20,2,3,0.05,0.95,0.798205839447089,19,1.0,1,1.0,1,1.0,1
1273,max_ml,10,20,2,3,0.05,0.95,0.926988045698948,68,0.0,1,0.0,1,0.0,1
1274,max_ml,10,20,2,3,0.05,0.95,0.8816655073963655,7,1.0,1,1.0,1,1.0,1
1275,max_ml,10,20,2,3,0.05,0.95,0.9368994681237452,7,1.0,1,1.0,1,1.0,1
1276,max_ml,10,20,2,3,0.05,0.95,0.8150382146345444,12,1.0,1,1.0,1,1.0,1
1277,max_ml,10,20,2,3,0.05,0.95,0.8740368299894742,5,1.0,1,1.0,1,1.0,1
1278,max_ml,10,20,2,3,0.05,0.95,0.8418190105360515,8,1.0,1,1.0,1,1.0,1
1279,max_ml,10,20,2,3,0.05,0.95,0.897570689721886,14,1.0,1,1.0,1,1.0,1
1280,max_ml,10,20,2,3,0.05,0.95,0.8947458410666429,9,1.0,1,1.0,1,1.0,1
1281,max_ml,10,20,2,3,0.05,0.95,0.8935702827999947,4,1.0,1,1.0,1,1.0,1
1282,max_ml,10,20,2,3,0.05,0.95,0.7256660995390486,9,1.0,1,1.0,1,1.0,1
1283,max_ml,10,20,2,3,0.05,0.95,0.8225392338841216,7,1.0,1,1.0,1,1.0,1
1284,max_ml,10,20,2,3,0.05,0.95,0.9301657473145928,7,1.0,1,1.0,1,1.0,1
1285,max_ml,10,20,2,3,0.05,0.95,0.7935213939313935,6,1.0,1,1.0,1,1.0,1
1286,max_ml,10,20,2,3,0.05,0.95,0.8447955697185413,8,1.0,1,1.0,1,1.0,1
1287,max_ml,10,20,2,3,0.05,0.95,0.8999071008248296,8,1.0,1,1.0,1,1.0,1
1288,max_ml,10,20,2,3,0.05,0.95,0.7374965168013412,6,1.0,1,1.0,1,1.0,1
1289,max_ml,10,20,2,3,0.05,0.95,0.9441027699127132,25,1.0,1,1.0,1,0.0,0
1290,max_ml,10,20,2,3,0.05,0.95,0.9404407249058804,18,1.0,1,1.0,1,1.0,1
1291,max_ml,10,20,2,3,0.05,0.95,0.7433045983138661,7,1.0,1,1.0,1,1.0,1
1292,max_ml,10,20,2,3,0.05,0.95,0.9179701565461332,16,1.0,1,1.0,1,1.0,1
1293,max_ml,10,20,2,3,0.05,0.95,0.9202387902685492,14,1.0,1,1.0,1,1.0,1
1294,max_ml,10,20,2,3,0.05,0.95,0.9278850897916529,13,1.0,1,1.0,1,1.0,1
1295,max_ml,10,20,2,3,0.05,0.95,0.9407944262949396,26,0.0,1,0.0,1,0.0,1
1296,max_ml,10,20,2,3,0.05,0.95,0.8700044448521486,6,1.0,1,1.0,1,1.0,1
1297,max_ml,10,20,2,3,0.05,0.95,0.9056197174808612,11,1.0,1,1.0,1,1.0,1
1298,max_ml,10,20,2,3,0.05,0.95,0.7054505573382044,3,1.0,1,1.0,1,1.0,1
1299,max_ml,10,20,2,3,0.05,0.95,0.8969155562814898,25,1.0,1,1.0,1,1.0,1
1300,max_ml,10,20,2,3,0.05,0.95,0.8728095721143739,18,0.0,0,1.0,1,1.0,1
1301,max_ml,10,20,2,3,0.05,0.95,0.8163138576167137,3,1.0,1,1.0,1,1.0,1
1302,max_ml,10,20,2,3,0.05,0.95,0.8949136386500006,11,1.0,1,1.0,1,1.0,1
1303,max_ml,10,20,2,3,0.05,0.95,0.8849995233682886,30,0.0,0,1.0,1,1.0,1
1304,max_ml,10,20,2,3,0.05,0.95,0.8665445995634516,5,1.0,1,1.0,1,1.0,1
1305,max_ml,10,20,2,3,0.05,0.95,0.9418031947684437,6,1.0,1,1.0,1,1.0,1
1306,max_ml,10,20,2,3,0.05,0.95,0.8986514239579049,2,1.0,1,1.0,1,1.0,1
1307,max_ml,10,20,2,3,0.05,0.95,0.8391972842100481,5,1.0,1,1.0,1,1.0,1
1308,max_ml,10,20,2,3,0.05,0.95,0.7156691883800447,5,1.0,1,1.0,1,1.0,1
1309,max_ml,10,20,2,3,0.05,0.95,0.9300534281151192,15,1.0,1,1.0,1,1.0,1
1310,max_ml,10,20,2,3,0.05,0.95,0.8700988744561785,33,0.0,0,1.0,1,1.0,1
1311,max_ml,10,20,2,3,0.05,0.95,0.9063755990890816,17,1.0,1,1.0,1,1.0,1
1312,max_ml,10,20,2,3,0.05,0.95,0.7678422782906165,8,1.0,1,1.0,1,1.0,1
1313,max_ml,10,20,2,3,0.05,0.95,0.9415589170619448,6,1.0,1,1.0,1,1.0,1
1314,max_ml,10,20,2,3,0.05,0.95,0.8935484447761985,15,0.0,1,0.0,1,0.0,1
1315,max_ml,10,20,2,3,0.05,0.95,0.9496661410583308,11,1.0,1,1.0,1,1.0,1
1316,max_ml,10,20,2,3,0.05,0.95,0.9217840513950684,6,1.0,1,1.0,1,1.0,1
1317,max_ml,10,20,2,3,0.05,0.95,0.9052653977689172,22,1.0,1,1.0,1,1.0,1
1318,max_ml,10,20,2,3,0.05,0.95,0.8536306407851557,16,1.0,1,1.0,1,1.0,1
1319,max_ml,10,20,2,3,0.05,0.95,0.9277521022980832,43,0.0,0,1.0,1,1.0,1
1320,max_ml,10,20,2,3,0.05,0.95,0.7821314101305313,6,1.0,1,1.0,1,1.0,1
1321,max_ml,10,20,2,3,0.05,0.95,0.8610421078245643,9,1.0,1,1.0,1,1.0,1
1322,max_ml,10,20,2,3,0.05,0.95,0.9091890861769684,14,1.0,1,1.0,1,1.0,1
1323,max_ml,10,20,2,3,0.05,0.95,0.9367639093223366,49,0.0,1,0.0,1,0.0,1
1324,max_ml,10,20,2,3,0.05,0.95,0.791744384715568,7,1.0,1,1.0,1,1.0,1
1325,max_ml,10,20,2,3,0.05,0.95,0.7470727506674827,5,1.0,1,1.0,1,1.0,1
1326,max_ml,10,20,2,3,0.05,0.95,0.7251295869780212,5,1.0,1,1.0,1,1.0,1
1327,max_ml,10,20,2,3,0.05,0.95,0.9329235275047064,14,1.0,1,1.0,1,1.0,1
1328,max_ml,10,20,2,3,0.05,0.95,0.864372174934839,4,1.0,1,1.0,1,1.0,1
1329,max_ml,10,20,2,3,0.05,0.95,0.8793154102845885,16,0.0,1,0.0,1,0.0,1
1330,max_ml,10,20,2,3,0.05,0.95,0.9251146943583296,22,0.0,1,0.0,1,0.0,1
1331,max_ml,10,20,2,3,0.05,0.95,0.9313439844853716,65,0.0,1,0.0,1,0.0,1
1332,max_ml,10,20,2,3,0.05,0.95,0.9347530741213184,8,1.0,1,1.0,1,1.0,1
1333,max_ml,10,20,2,3,0.05,0.95,0.7283785592867338,8,1.0,1,1.0,1,1.0,1
1334,max_ml,10,20,2,3,0.05,0.95,0.9064629148238996,16,1.0,1,0.0,0,0.0,0
1335,max_ml,10,20,2,3,0.05,0.95,0.6362815655764451,2,1.0,1,1.0,1,1.0,1
1336,max_ml,10,20,2,3,0.05,0.95,0.9473435031908368,13,1.0,1,1.0,1,0.0,0
1337,max_ml,10,20,2,3,0.05,0.95,0.6584141019026057,2,1.0,1,1.0,1,1.0,1
1338,max_ml,10,20,2,3,0.05,0.95,0.8803002290535725,6,1.0,1,1.0,1,1.0,1
1339,max_ml,10,20,2,3,0.05,0.95,0.9490658378203916,4,1.0,1,1.0,1,1.0,1
1340,max_ml,10,20,2,3,0.05,0.95,0.9167299779581012,5,1.0,1,1.0,1,1.0,1
1341,max_ml,10,20,2,3,0.05,0.95,0.8356634269061548,5,1.0,1,1.0,1,1.0,1
1342,max_ml,10,20,2,3,0.05,0.95,0.8997886351619014,8,1.0,1,1.0,1,1.0,1
1343,max_ml,10,20,2,3,0.05,0.95,0.9093579260081894,15,1.0,1,1.0,1,0.0,0
1344,max_ml,10,20,2,3,0.05,0.95,0.9183080599756346,9,1.0,1,1.0,1,1.0,1
1345,max_ml,10,20,2,3,0.05,0.95,0.8695671238671397,17,0.0,1,0.0,1,0.0,1
1346,max_ml,10,20,2,3,0.05,0.95,0.8619307883920749,27,0.0,0,0.0,0,1.0,1
1347,max_ml,10,20,2,3,0.05,0.95,0.8668639480713263,5,1.0,1,1.0,1,1.0,1
1348,max_ml,10,20,2,3,0.05,0.95,0.8004922230780941,6,1.0,1,1.0,1,1.0,1
1349,max_ml,10,20,2,3,0.05,0.95,0.8078144650619004,5,1.0,1,1.0,1,1.0,1
1350,max_ml,10,20,2,3,0.05,0.95,0.946572408614236,27,0.0,1,0.0,1,0.0,1
1351,max_ml,10,20,2,3,0.05,0.95,0.8349023639515526,4,1.0,1,1.0,1,1.0,1
1352,max_ml,10,20,2,3,0.05,0.95,0.9020276416420602,11,1.0,1,1.0,1,1.0,1
1353,max_ml,10,20,2,3,0.05,0.95,0.876849745540723,10,1.0,1,1.0,1,1.0,1
1354,max_ml,10,20,2,3,0.05,0.95,0.9226490149827496,12,1.0,1,1.0,1,1.0,1
1355,max_ml,10,20,2,3,0.05,0.95,0.794911552597262,6,1.0,1,1.0,1,1.0,1
1356,max_ml,10,20,2,3,0.05,0.95,0.7157926267531072,5,1.0,1,1.0,1,1.0,1
1357,max_ml,10,20,2,3,0.05,0.95,0.9223660067714056,18,1.0,1,1.0,1,1.0,1
1358,max_ml,10,20,2,3,0.05,0.95,0.9488126834314528,3,1.0,1,1.0,1,1.0,1
1359,max_ml,10,20,2,3,0.05,0.95,0.9363733079979678,31,0.0,1,0.0,1,0.0,1
1360,max_ml,10,20,2,3,0.05,0.95,0.8928370543739839,14,1.0,1,1.0,1,1.0,1
1361,max_ml,10,20,2,3,0.05,0.95,0.9280296850750064,9,1.0,1,1.0,1,1.0,1
1362,max_ml,10,20,2,3,0.05,0.95,0.8440980365087851,7,1.0,1,1.0,1,1.0,1
1363,max_ml,10,20,2,3,0.05,0.95,0.7773092098184567,8,1.0,1,1.0,1,1.0,1
1364,max_ml,10,20,2,3,0.05,0.95,0.8864654045508572,5,1.0,1,1.0,1,1.0,1
1365,max_ml,10,20,2,3,0.05,0.95,0.7763493005785664,23,1.0,1,1.0,1,1.0,1
1366,max_ml,10,20,2,3,0.05,0.95,0.9204831808568436,7,1.0,1,1.0,1,1.0,1
1367,max_ml,10,20,2,3,0.05,0.95,0.8601347303992108,10,1.0,1,1.0,1,1.0,1
1368,max_ml,10,20,2,3,0.05,0.95,0.9206115916593076,6,1.0,1,1.0,1,1.0,1
1369,max_ml,10,20,2,3,0.05,0.95,0.8026309716861784,8,1.0,1,1.0,1,1.0,1
1370,max_ml,10,20,2,3,0.05,0.95,0.6804476031966591,3,1.0,1,1.0,1,1.0,1
1371,max_ml,10,20,2,3,0.05,0.95,0.9484421820955584,20,0.0,1,0.0,1,0.0,1
1372,max_ml,10,20,2,3,0.05,0.95,0.8522436089487986,16,1.0,1,1.0,1,1.0,1
1373,max_ml,10,20,2,3,0.05,0.95,0.8579001786293345,2,1.0,1,1.0,1,1.0,1
1374,max_ml,10,20,2,3,0.05,0.95,0.897154882664462,24,1.0,1,1.0,1,1.0,1
1375,max_ml,10,20,2,3,0.05,0.95,0.8915863539514537,8,1.0,1,1.0,1,1.0,1
1376,max_ml,10,20,2,3,0.05,0.95,0.8501556176840878,12,1.0,1,1.0,1,1.0,1
1377,max_ml,10,20,2,3,0.05,0.95,0.8245702136907304,9,1.0,1,1.0,1,1.0,1
1378,max_ml,10,20,2,3,0.05,0.95,0.940711725194244,3,1.0,1,1.0,1,1.0,1
1379,max_ml,10,20,2,3,0.05,0.95,0.7639578393745405,8,1.0,1,1.0,1,1.0,1
1380,max_ml,10,20,2,3,0.05,0.95,0.9017594503819562,6,1.0,1,1.0,1,1.0,1
1381,max_ml,10,20,2,3,0.05,0.95,0.8738550360395251,48,0.0,1,0.0,1,0.0,1
1382,max_ml,10,20,2,3,0.05,0.95,0.8518081545851878,6,1.0,1,1.0,1,1.0,1
1383,max_ml,10,20,2,3,0.05,0.95,0.5015866729722768,2,1.0,1,1.0,1,1.0,1
1384,max_ml,10,20,2,3,0.05,0.95,0.9316846083585196,16,1.0,1,1.0,1,1.0,1
1385,max_ml,10,20,2,3,0.05,0.95,0.9385389419060384,29,0.0,0,1.0,1,1.0,1
1386,max_ml,10,20,2,3,0.05,0.95,0.9392972941549248,30,0.0,1,0.0,1,0.0,1
1387,max_ml,10,20,2,3,0.05,0.95,0.8531120069386919,19,1.0,1,1.0,1,1.0,1
1388,max_ml,10,20,2,3,0.05,0.95,0.814751071584897,8,1.0,1,1.0,1,1.0,1
1389,max_ml,10,20,2,3,0.05,0.95,0.9312240776798076,7,1.0,1,1.0,1,1.0,1
1390,max_ml,10,20,2,3,0.05,0.95,0.9399436980772023,10,1.0,1,1.0,1,1.0,1
1391,max_ml,10,20,2,3,0.05,0.95,0.888690733419291,7,1.0,1,1.0,1,1.0,1
1392,max_ml,10,20,2,3,0.05,0.95,0.9155201079064464,12,1.0,1,1.0,1,1.0,1
1393,max_ml,10,20,2,3,0.05,0.95,0.8632306718864114,4,1.0,1,1.0,1,1.0,1
1394,max_ml,10,20,2,3,0.05,0.95,0.8652317912237788,6,1.0,1,1.0,1,1.0,1
1395,max_ml,10,20,2,3,0.05,0.95,0.8797117259256811,7,1.0,1,1.0,1,1.0,1
1396,max_ml,10,20,2,3,0.05,0.95,0.9149058659826343,8,1.0,1,1.0,1,1.0,1
1397,max_ml,10,20,2,3,0.05,0.95,0.8885759696809336,8,1.0,1,1.0,1,1.0,1
1398,max_ml,10,20,2,3,0.05,0.95,0.871424826675567,36,0.0,1,0.0,1,0.0,1
1399,max_ml,10,20,2,3,0.05,0.95,0.9219480539808176,30,1.0,1,1.0,1,1.0,1
1400,max_ml,10,20,2,3,0.05,0.95,0.7317360696649091,7,1.0,1,1.0,1,1.0,1
1401,max_ml,10,20,2,3,0.05,0.95,0.9498004859471864,8,1.0,1,1.0,1,1.0,1
1402,max_ml,10,20,2,3,0.05,0.95,0.9041295472900368,6,1.0,1,1.0,1,1.0,1
1403,max_ml,10,20,2,3,0.05,0.95,0.9023829823124684,4,1.0,1,1.0,1,1.0,1
1404,max_ml,10,20,2,3,0.05,0.95,0.9165060134790338,24,1.0,1,1.0,1,1.0,1
1405,max_ml,10,20,2,3,0.05,0.95,0.9209902697108808,21,0.0,1,0.0,1,0.0,1
1406,max_ml,10,20,2,3,0.05,0.95,0.8954628699837136,19,0.0,0,1.0,1,0.0,0
1407,max_ml,10,20,2,3,0.05,0.95,0.9473614383487432,10,1.0,1,1.0,1,1.0,1
1408,max_ml,10,20,2,3,0.05,0.95,0.9181037810313452,37,0.0,1,0.0,1,0.0,1
1409,max_ml,10,20,2,3,0.05,0.95,0.8947678970558132,9,1.0,1,1.0,1,1.0,1
1410,max_ml,10,20,2,3,0.05,0.95,0.8946645227871802,14,1.0,1,1.0,1,1.0,1
1411,max_ml,10,20,2,3,0.05,0.95,0.9207958044260502,8,1.0,1,1.0,1,1.0,1
1412,max_ml,10,20,2,3,0.05,0.95,0.7265082745280496,5,1.0,1,1.0,1,1.0,1
1413,max_ml,10,20,2,3,0.05,0.95,0.8964519963939678,7,1.0,1,1.0,1,1.0,1
1414,max_ml,10,20,2,3,0.05,0.95,0.9454577038170568,22,0.0,1,0.0,1,0.0,1
1415,max_ml,10,20,2,3,0.05,0.95,0.92493215684224,15,0.0,1,0.0,1,0.0,1
1416,max_ml,10,20,2,3,0.05,0.95,0.9329550930691816,11,1.0,1,1.0,1,1.0,1
1417,max_ml,10,20,2,3,0.05,0.95,0.8331083079116424,15,1.0,1,1.0,1,1.0,1
1418,max_ml,10,20,2,3,0.05,0.95,0.7112839268158702,4,1.0,1,1.0,1,1.0,1
1419,max_ml,10,20,2,3,0.05,0.95,0.7906411640519755,3,1.0,1,1.0,1,1.0,1
1420,max_ml,10,20,2,3,0.05,0.95,0.9031200770636386,13,1.0,1,1.0,1,1.0,1
1421,max_ml,10,20,2,3,0.05,0.95,0.8593455056981596,6,1.0,1,1.0,1,1.0,1
1422,max_ml,10,20,2,3,0.05,0.95,0.805113621368398,7,1.0,1,1.0,1,1.0,1
1423,max_ml,10,20,2,3,0.05,0.95,0.9035651896229728,32,0.0,1,0.0,1,0.0,1
1424,max_ml,10,20,2,3,0.05,0.95,0.9401219045170696,27,0.0,0,1.0,1,1.0,1
1425,max_ml,10,20,2,3,0.05,0.95,0.9325530668961466,9,1.0,1,1.0,1,1.0,1
1426,max_ml,10,20,2,3,0.05,0.95,0.8706850366589701,4,1.0,1,1.0,1,1.0,1
1427,max_ml,10,20,2,3,0.05,0.95,0.9336490884279092,9,1.0,1,1.0,1,1.0,1
1428,max_ml,10,20,2,3,0.05,0.95,0.9374620682689064,12,1.0,1,1.0,1,1.0,1
1429,max_ml,10,20,2,3,0.05,0.95,0.8410797879146262,8,1.0,1,1.0,1,1.0,1
1430,max_ml,10,20,2,3,0.05,0.95,0.8520872824446682,4,1.0,1,1.0,1,1.0,1
1431,max_ml,10,20,2,3,0.05,0.95,0.8009027175851989,7,1.0,1,1.0,1,1.0,1
1432,max_ml,10,20,2,3,0.05,0.95,0.6605895988145397,7,1.0,1,1.0,1,1.0,1
1433,max_ml,10,20,2,3,0.05,0.95,0.8359866463209273,4,1.0,1,1.0,1,1.0,1
1434,max_ml,10,20,2,3,0.05,0.95,0.7541657968524704,3,1.0,1,1.0,1,1.0,1
1435,max_ml,10,20,2,3,0.05,0.95,0.7147499114767758,7,1.0,1,1.0,1,1.0,1
1436,max_ml,10,20,2,3,0.05,0.95,0.84885070654302,5,1.0,1,1.0,1,1.0,1
1437,max_ml,10,20,2,3,0.05,0.95,0.8432356564905272,22,1.0,1,1.0,1,1.0,1
1438,max_ml,10,20,2,3,0.05,0.95,0.907158365949392,12,1.0,1,1.0,1,1.0,1
1439,max_ml,10,20,2,3,0.05,0.95,0.9131631778660706,8,1.0,1,1.0,1,1.0,1
1440,max_ml,10,20,2,3,0.05,0.95,0.9060002222332524,3,1.0,1,1.0,1,1.0,1
1441,max_ml,10,20,2,3,0.05,0.95,0.9321269351957282,11,1.0,1,1.0,1,1.0,1
1442,max_ml,10,20,2,3,0.05,0.95,0.8693737872421637,6,1.0,1,1.0,1,1.0,1
1443,max_ml,10,20,2,3,0.05,0.95,0.9128354906782504,7,1.0,1,1.0,1,1.0,1
1444,max_ml,10,20,2,3,0.05,0.95,0.935857238856702,39,0.0,1,0.0,1,0.0,1
1445,max_ml,10,20,2,3,0.05,0.95,0.9261949091270308,48,0.0,1,0.0,1,0.0,1
1446,max_ml,10,20,2,3,0.05,0.95,0.929577687187806,37,0.0,1,0.0,1,0.0,1
1447,max_ml,10,20,2,3,0.05,0.95,0.857592282519896,31,1.0,1,1.0,1,1.0,1
1448,max_ml,10,20,2,3,0.05,0.95,0.9253143766466376,18,1.0,1,1.0,1,1.0,1
1449,max_ml,10,20,2,3,0.05,0.95,0.8757910893812331,5,1.0,1,1.0,1,1.0,1
1450,max_ml,10,20,2,3,0.05,0.95,0.8111362207112158,11,1.0,1,1.0,1,1.0,1
1451,max_ml,10,20,2,3,0.05,0.95,0.9058118245107596,25,0.0,0,0.0,0,1.0,1
1452,max_ml,10,20,2,3,0.05,0.95,0.6217589725662386,3,1.0,1,1.0,1,1.0,1
1453,max_ml,10,20,2,3,0.05,0.95,0.6189512995072756,4,1.0,1,1.0,1,1.0,1
1454,max_ml,10,20,2,3,0.05,0.95,0.8471718496218701,12,1.0,1,1.0,1,1.0,1
1455,max_ml,10,20,2,3,0.05,0.95,0.9437486679763052,22,1.0,1,1.0,1,1.0,1
1456,max_ml,10,20,2,3,0.05,0.95,0.6897571176908951,2,1.0,1,1.0,1,1.0,1
1457,max_ml,10,20,2,3,0.05,0.95,0.9377057268332182,8,1.0,1,1.0,1,1.0,1
1458,max_ml,10,20,2,3,0.05,0.95,0.9493121131003958,26,1.0,1,1.0,1,1.0,1
1459,max_ml,10,20,2,3,0.05,0.95,0.9421814633666798,16,1.0,1,1.0,1,1.0,1
1460,max_ml,10,20,2,3,0.05,0.95,0.920852593565898,15,1.0,1,1.0,1,1.0,1
1461,max_ml,10,20,2,3,0.05,0.95,0.9064243763259804,16,1.0,1,1.0,1,1.0,1
1462,max_ml,10,20,2,3,0.05,0.95,0.846072765866034,23,1.0,1,1.0,1,1.0,1
1463,max_ml,10,20,2,3,0.05,0.95,0.8308456583853548,9,1.0,1,1.0,1,1.0,1
1464,max_ml,10,20,2,3,0.05,0.95,0.9381936645805892,15,0.0,0,1.0,1,1.0,1
1465,max_ml,10,20,2,3,0.05,0.95,0.6916051828564086,5,1.0,1,1.0,1,1.0,1
1466,max_ml,10,20,2,3,0.05,0.95,0.9081287886425244,16,1.0,1,1.0,1,1.0,1
1467,max_ml,10,20,2,3,0.05,0.95,0.9235100906502692,9,1.0,1,1.0,1,1.0,1
1468,max_ml,10,20,2,3,0.05,0.95,0.8251880609492064,15,0.0,1,0.0,1,0.0,1
1469,max_ml,10,20,2,3,0.05,0.95,0.8845287136744087,10,1.0,1,1.0,1,1.0,1
1470,max_ml,10,20,2,3,0.05,0.95,0.907369993408298,9,1.0,1,1.0,1,1.0,1
1471,max_ml,10,20,2,3,0.05,0.95,0.7896267022694999,7,1.0,1,1.0,1,1.0,1
1472,max_ml,10,20,2,3,0.05,0.95,0.8946341303598299,3,1.0,1,1.0,1,1.0,1
1473,max_ml,10,20,2,3,0.05,0.95,0.9224966423689492,18,0.0,0,1.0,1,0.0,0
1474,max_ml,10,20,2,3,0.05,0.95,0.902657532188424,16,1.0,1,1.0,1,1.0,1
1475,max_ml,10,20,2,3,0.05,0.95,0.9303882292310294,3,1.0,1,1.0,1,1.0,1
1476,max_ml,10,20,2,3,0.05,0.95,0.8884479816472595,4,1.0,1,1.0,1,1.0,1
1477,max_ml,10,20,2,3,0.05,0.95,0.9364821864103756,20,0.0,0,1.0,1,1.0,1
1478,max_ml,10,20,2,3,0.05,0.95,0.8767016292743893,6,1.0,1,1.0,1,1.0,1
1479,max_ml,10,20,2,3,0.05,0.95,0.8862291917043854,8,1.0,1,1.0,1,1.0,1
1480,max_ml,10,20,2,3,0.05,0.95,0.7911849056156913,7,1.0,1,1.0,1,1.0,1
1481,max_ml,10,20,2,3,0.05,0.95,0.8418834627161924,2,1.0,1,1.0,1,1.0,1
1482,max_ml,10,20,2,3,0.05,0.95,0.7782779902034627,6,1.0,1,1.0,1,1.0,1
1483,max_ml,10,20,2,3,0.05,0.95,0.7328674835294131,3,1.0,1,1.0,1,1.0,1
1484,max_ml,10,20,2,3,0.05,0.95,0.8763387302006602,11,1.0,1,1.0,1,1.0,1
1485,max_ml,10,20,2,3,0.05,0.95,0.8265235127769462,8,1.0,1,1.0,1,1.0,1
1486,max_ml,10,20,2,3,0.05,0.95,0.9468808763281324,15,1.0,1,1.0,1,1.0,1
1487,max_ml,10,20,2,3,0.05,0.95,0.8443315901456542,10,1.0,1,1.0,1,1.0,1
1488,max_ml,10,20,2,3,0.05,0.95,0.809887923253033,4,1.0,1,1.0,1,1.0,1
1489,max_ml,10,20,2,3,0.05,0.95,0.927762573028628,10,1.0,1,1.0,1,0.0,0
1490,max_ml,10,20,2,3,0.05,0.95,0.8701864260112753,5,1.0,1,1.0,1,1.0,1
1491,max_ml,10,20,2,3,0.05,0.95,0.7932398593773085,4,1.0,1,1.0,1,1.0,1
1492,max_ml,10,20,2,3,0.05,0.95,0.7672497429906094,12,1.0,1,1.0,1,1.0,1
1493,max_ml,10,20,2,3,0.05,0.95,0.8234730268002123,4,1.0,1,1.0,1,1.0,1
1494,max_ml,10,20,2,3,0.05,0.95,0.8267046315346761,7,1.0,1,1.0,1,1.0,1
1495,max_ml,10,20,2,3,0.05,0.95,0.8659730092882464,9,1.0,1,1.0,1,1.0,1
1496,max_ml,10,20,2,3,0.05,0.95,0.7432384134360283,3,1.0,1,1.0,1,1.0,1
1497,max_ml,10,20,2,3,0.05,0.95,0.9387731068648608,53,0.0,1,0.0,1,0.0,1
1498,max_ml,10,20,2,3,0.05,0.95,0.7660649763057459,9,1.0,1,1.0,1,1.0,1
1499,max_ml,10,20,2,3,0.05,0.95,0.7713408852446827,5,1.0,1,1.0,1,1.0,1
1500,max_ml,10,20,2,3,0.05,0.95,0.938283115625534,18,0.0,0,0.0,0,1.0,1
1501,max_ml,10,20,2,3,0.05,0.95,0.9328838628967436,10,1.0,1,1.0,1,1.0,1
1502,max_ml,10,20,2,3,0.05,0.95,0.795442777822933,8,1.0,1,1.0,1,1.0,1
1503,max_ml,10,20,2,3,0.05,0.95,0.7422109646886758,4,1.0,1,1.0,1,1.0,1
1504,max_ml,10,20,2,3,0.05,0.95,0.8923640320370673,18,1.0,1,1.0,1,1.0,1
1505,max_ml,10,20,2,3,0.05,0.95,0.9444255148518758,44,0.0,1,0.0,1,0.0,1
1506,max_ml,10,20,2,3,0.05,0.95,0.9393483929629464,52,0.0,1,0.0,1,0.0,1
1507,max_ml,10,20,2,3,0.05,0.95,0.9249348429470128,6,1.0,1,1.0,1,1.0,1
1508,max_ml,10,20,2,3,0.05,0.95,0.9178272221248738,9,1.0,1,1.0,1,1.0,1
1509,max_ml,10,20,2,3,0.05,0.95,0.9010033546758452,7,1.0,1,1.0,1,1.0,1
1510,max_ml,10,20,2,3,0.05,0.95,0.8900232190239626,15,1.0,1,1.0,1,0.0,0
1511,max_ml,10,20,2,3,0.05,0.95,0.9257053285682462,12,1.0,1,1.0,1,1.0,1
1512,max_ml,10,20,2,3,0.05,0.95,0.9137840301564876,8,1.0,1,1.0,1,1.0,1
1513,max_ml,10,20,2,3,0.05,0.95,0.825953856042262,6,1.0,1,1.0,1,1.0,1
1514,max_ml,10,20,2,3,0.05,0.95,0.9109332466793676,31,0.0,0,1.0,1,1.0,1
1515,max_ml,10,20,2,3,0.05,0.95,0.9136427197696676,5,1.0,1,1.0,1,1.0,1
1516,max_ml,10,20,2,3,0.05,0.95,0.6981582267885225,4,1.0,1,1.0,1,1.0,1
1517,max_ml,10,20,2,3,0.05,0.95,0.9077009262486928,8,1.0,1,1.0,1,1.0,1
1518,max_ml,10,20,2,3,0.05,0.95,0.9070462147808256,12,1.0,1,1.0,1,1.0,1
1519,max_ml,10,20,2,3,0.05,0.95,0.9439624707142936,16,1.0,1,1.0,1,1.0,1
1520,max_ml,10,20,2,3,0.05,0.95,0.9170093181725624,7,1.0,1,1.0,1,1.0,1
1521,max_ml,10,20,2,3,0.05,0.95,0.8795371701296039,15,1.0,1,1.0,1,1.0,1
1522,max_ml,10,20,2,3,0.05,0.95,0.8149155906825828,8,1.0,1,1.0,1,1.0,1
1523,max_ml,10,20,2,3,0.05,0.95,0.9090608541412724,25,0.0,1,0.0,1,0.0,1
1524,max_ml,10,20,2,3,0.05,0.95,0.8601175664328347,5,1.0,1,1.0,1,1.0,1
1525,max_ml,10,20,2,3,0.05,0.95,0.870786645328832,4,1.0,1,1.0,1,1.0,1
1526,max_ml,10,20,2,3,0.05,0.95,0.9293017196595244,6,1.0,1,1.0,1,1.0,1
1527,max_ml,10,20,2,3,0.05,0.95,0.8734365577409807,3,1.0,1,1.0,1,1.0,1
1528,max_ml,10,20,2,3,0.05,0.95,0.8524988838262303,13,1.0,1,1.0,1,1.0,1
1529,max_ml,10,20,2,3,0.05,0.95,0.8233584512262191,11,1.0,1,1.0,1,1.0,1
1530,max_ml,10,20,2,3,0.05,0.95,0.8167268562953938,6,1.0,1,1.0,1,1.0,1
1531,max_ml,10,20,2,3,0.05,0.95,0.92080575655584,29,0.0,1,0.0,1,0.0,1
1532,max_ml,10,20,2,3,0.05,0.95,0.720556838682055,3,1.0,1,1.0,1,1.0,1
1533,max_ml,10,20,2,3,0.05,0.95,0.8757137262249319,10,1.0,1,1.0,1,1.0,1
1534,max_ml,10,20,2,3,0.05,0.95,0.8550058679839904,7,1.0,1,1.0,1,1.0,1
1535,max_ml,10,20,2,3,0.05,0.95,0.9463874336197586,6,1.0,1,1.0,1,1.0,1
1536,max_ml,10,20,2,3,0.05,0.95,0.886964495721897,6,1.0,1,1.0,1,1.0,1
1537,max_ml,10,20,2,3,0.05,0.95,0.8453292481930836,18,1.0,1,1.0,1,1.0,1
1538,max_ml,10,20,2,3,0.05,0.95,0.8711535587379597,31,0.0,1,0.0,1,0.0,1
1539,max_ml,10,20,2,3,0.05,0.95,0.873618538530858,10,1.0,1,1.0,1,1.0,1
1540,max_ml,10,20,2,3,0.05,0.95,0.9432401363738192,30,0.0,0,0.0,0,1.0,1
1541,max_ml,10,20,2,3,0.05,0.95,0.9492814205328032,17,0.0,0,1.0,1,1.0,1
1542,max_ml,10,20,2,3,0.05,0.95,0.8760405971878812,11,1.0,1,1.0,1,1.0,1
1543,max_ml,10,20,2,3,0.05,0.95,0.8687197516496272,13,1.0,1,1.0,1,1.0,1
1544,max_ml,10,20,2,3,0.05,0.95,0.9259973687860912,17,1.0,1,1.0,1,1.0,1
1545,max_ml,10,20,2,3,0.05,0.95,0.9309755324163596,23,1.0,1,1.0,1,1.0,1
1546,max_ml,10,20,2,3,0.05,0.95,0.9080086750731594,13,0.0,1,0.0,1,0.0,1
1547,max_ml,10,20,2,3,0.05,0.95,0.8557519092421662,10,1.0,1,1.0,1,1.0,1
1548,max_ml,10,20,2,3,0.05,0.95,0.8690883872352871,9,1.0,1,1.0,1,1.0,1
1549,max_ml,10,20,2,3,0.05,0.95,0.903060059723338,13,1.0,1,1.0,1,1.0,1
1550,max_ml,10,20,2,3,0.05,0.95,0.8354498462312848,4,1.0,1,1.0,1,1.0,1
1551,max_ml,10,20,2,3,0.05,0.95,0.9315966814030924,5,1.0,1,1.0,1,1.0,1
1552,max_ml,10,20,2,3,0.05,0.95,0.7100997304985203,12,1.0,1,1.0,1,1.0,1
1553,max_ml,10,20,2,3,0.05,0.95,0.9013319790877596,6,1.0,1,1.0,1,1.0,1
1554,max_ml,10,20,2,3,0.05,0.95,0.7539374739300038,4,1.0,1,1.0,1,1.0,1
1555,max_ml,10,20,2,3,0.05,0.95,0.9318889462832116,9,1.0,1,1.0,1,1.0,1
1556,max_ml,10,20,2,3,0.05,0.95,0.8536310305983088,11,1.0,1,1.0,1,1.0,1
1557,max_ml,10,20,2,3,0.05,0.95,0.8265252942471997,5,1.0,1,1.0,1,1.0,1
1558,max_ml,10,20,2,3,0.05,0.95,0.7634626747706647,6,1.0,1,1.0,1,1.0,1
1559,max_ml,10,20,2,3,0.05,0.95,0.5927080494506951,5,1.0,1,1.0,1,1.0,1
1560,max_ml,10,20,2,3,0.05,0.95,0.9168069866524368,13,1.0,1,1.0,1,1.0,1
1561,max_ml,10,20,2,3,0.05,0.95,0.9183240648348936,13,1.0,1,1.0,1,1.0,1
1562,max_ml,10,20,2,3,0.05,0.95,0.941518838064808,24,0.0,1,0.0,1,0.0,1
1563,max_ml,10,20,2,3,0.05,0.95,0.8585002248322244,7,1.0,1,1.0,1,1.0,1
1564,max_ml,10,20,2,3,0.05,0.95,0.9165159360270702,40,0.0,1,0.0,1,0.0,1
1565,max_ml,10,20,2,3,0.05,0.95,0.8083500994706156,5,1.0,1,1.0,1,1.0,1
1566,max_ml,10,20,2,3,0.05,0.95,0.9403177989152036,47,0.0,1,0.0,1,0.0,1
1567,max_ml,10,20,2,3,0.05,0.95,0.7906649975489136,7,1.0,1,1.0,1,1.0,1
1568,max_ml,10,20,2,3,0.05,0.95,0.8565980072635911,10,1.0,1,1.0,1,1.0,1
1569,max_ml,10,20,2,3,0.05,0.95,0.892639683255504,7,1.0,1,1.0,1,1.0,1
1570,max_ml,10,20,2,3,0.05,0.95,0.8911097879867874,12,1.0,1,1.0,1,1.0,1
1571,max_ml,10,20,2,3,0.05,0.95,0.9186087331863289,18,1.0,1,1.0,1,1.0,1
1572,max_ml,10,20,2,3,0.05,0.95,0.7130278235548673,6,1.0,1,1.0,1,1.0,1
1573,max_ml,10,20,2,3,0.05,0.95,0.8859219695678272,13,1.0,1,1.0,1,1.0,1
1574,max_ml,10,20,2,3,0.05,0.95,0.8838200358970533,6,1.0,1,1.0,1,1.0,1
1575,max_ml,10,20,2,3,0.05,0.95,0.7388808824731388,4,1.0,1,1.0,1,1.0,1
1576,max_ml,10,20,2,3,0.05,0.95,0.7608349908254296,6,1.0,1,1.0,1,1.0,1
1577,max_ml,10,20,2,3,0.05,0.95,0.8910006281166782,10,1.0,1,1.0,1,1.0,1
1578,max_ml,10,20,2,3,0.05,0.95,0.5619916009236741,2,1.0,1,1.0,1,1.0,1
1579,max_ml,10,20,2,3,0.05,0.95,0.6605202505364903,4,1.0,1,1.0,1,1.0,1
1580,max_ml,10,20,2,3,0.05,0.95,0.9344719150872788,16,0.0,0,1.0,1,0.0,0
1581,max_ml,10,20,2,3,0.05,0.95,0.8146425502330094,13,1.0,1,1.0,1,1.0,1
1582,max_ml,10,20,2,3,0.05,0.95,0.942582039393976,14,1.0,1,1.0,1,1.0,1
1583,max_ml,10,20,2,3,0.05,0.95,0.7496072845079835,11,1.0,1,1.0,1,1.0,1
1584,max_ml,10,20,2,3,0.05,0.95,0.8961682414835416,4,1.0,1,1.0,1,1.0,1
1585,max_ml,10,20,2,3,0.05,0.95,0.9355205278227045,5,1.0,1,1.0,1,1.0,1
1586,max_ml,10,20,2,3,0.05,0.95,0.9471278563653656,21,0.0,0,1.0,1,1.0,1
1587,max_ml,10,20,2,3,0.05,0.95,0.9138768263826408,5,1.0,1,1.0,1,1.0,1
1588,max_ml,10,20,2,3,0.05,0.95,0.8158066953673866,5,1.0,1,1.0,1,1.0,1
1589,max_ml,10,20,2,3,0.05,0.95,0.7590157801409255,7,1.0,1,1.0,1,1.0,1
1590,max_ml,10,20,2,3,0.05,0.95,0.8942144029084994,4,1.0,1,1.0,1,1.0,1
1591,max_ml,10,20,2,3,0.05,0.95,0.8631478962643994,11,1.0,1,1.0,1,1.0,1
1592,max_ml,10,20,2,3,0.05,0.95,0.8321640408697509,4,1.0,1,1.0,1,1.0,1
1593,max_ml,10,20,2,3,0.05,0.95,0.7926039363457827,6,1.0,1,1.0,1,1.0,1
1594,max_ml,10,20,2,3,0.05,0.95,0.8924863464113281,8,1.0,1,1.0,1,1.0,1
1595,max_ml,10,20,2,3,0.05,0.95,0.9473524953480544,77,0.0,1,0.0,1,0.0,1
1596,max_ml,10,20,2,3,0.05,0.95,0.8528549177038162,6,1.0,1,1.0,1,1.0,1
1597,max_ml,10,20,2,3,0.05,0.95,0.9249013491704864,49,0.0,1,0.0,1,0.0,1
1598,max_ml,10,20,2,3,0.05,0.95,0.906460549292042,7,1.0,1,1.0,1,1.0,1
1599,max_ml,10,20,2,3,0.05,0.95,0.8521222334637077,3,1.0,1,1.0,1,1.0,1
1600,max_ml,10,20,2,3,0.05,0.95,0.9037132364716792,15,1.0,1,1.0,1,1.0,1
1601,max_ml,10,20,2,3,0.05,0.95,0.817209276839876,30,0.0,0,1.0,1,1.0,1
1602,max_ml,10,20,2,3,0.05,0.95,0.5789261767566465,2,1.0,1,1.0,1,1.0,1
1603,max_ml,10,20,2,3,0.05,0.95,0.8843433326460316,7,1.0,1,1.0,1,1.0,1
1604,max_ml,10,20,2,3,0.05,0.95,0.909239317707664,13,1.0,1,1.0,1,1.0,1
1605,max_ml,10,20,2,3,0.05,0.95,0.8717759656949277,7,1.0,1,1.0,1,1.0,1
1606,max_ml,10,20,2,3,0.05,0.95,0.8324308402926509,7,1.0,1,1.0,1,1.0,1
1607,max_ml,10,20,2,3,0.05,0.95,0.9367008680862584,6,1.0,1,1.0,1,1.0,1
1608,max_ml,10,20,2,3,0.05,0.95,0.8931145564942964,24,1.0,1,1.0,1,1.0,1
1609,max_ml,10,20,2,3,0.05,0.95,0.8892740616906026,5,1.0,1,1.0,1,1.0,1
1610,max_ml,10,20,2,3,0.05,0.95,0.9236801261411804,31,0.0,1,0.0,1,0.0,1
1611,max_ml,10,20,2,3,0.05,0.95,0.9180980663593736,11,1.0,1,1.0,1,1.0,1
1612,max_ml,10,20,2,3,0.05,0.95,0.8951194178942324,9,1.0,1,1.0,1,1.0,1
1613,max_ml,10,20,2,3,0.05,0.95,0.9254496006734324,47,0.0,1,0.0,1,0.0,1
1614,max_ml,10,20,2,3,0.05,0.95,0.8922765120125423,11,1.0,1,1.0,1,1.0,1
1615,max_ml,10,20,2,3,0.05,0.95,0.9376543675081618,17,1.0,1,1.0,1,1.0,1
1616,max_ml,10,20,2,3,0.05,0.95,0.8953015131877124,15,1.0,1,1.0,1,1.0,1
1617,max_ml,10,20,2,3,0.05,0.95,0.8416621425233458,12,1.0,1,1.0,1,1.0,1
1618,max_ml,10,20,2,3,0.05,0.95,0.6468669573233947,7,1.0,1,1.0,1,1.0,1
1619,max_ml,10,20,2,3,0.05,0.95,0.949329935055192,13,1.0,1,1.0,1,1.0,1
1620,max_ml,10,20,2,3,0.05,0.95,0.8313007441644243,5,1.0,1,1.0,1,1.0,1
1621,max_ml,10,20,2,3,0.05,0.95,0.8509371737621053,5,1.0,1,1.0,1,1.0,1
1622,max_ml,10,20,2,3,0.05,0.95,0.91768773359583,3,1.0,1,1.0,1,1.0,1
1623,max_ml,10,20,2,3,0.05,0.95,0.7244557599415488,7,1.0,1,1.0,1,1.0,1
1624,max_ml,10,20,2,3,0.05,0.95,0.8437185059094249,3,1.0,1,1.0,1,1.0,1
1625,max_ml,10,20,2,3,0.05,0.95,0.7231144187221847,5,1.0,1,1.0,1,1.0,1
1626,max_ml,10,20,2,3,0.05,0.95,0.8850757048313668,5,1.0,1,1.0,1,1.0,1
1627,max_ml,10,20,2,3,0.05,0.95,0.9274680070532452,25,0.0,1,0.0,1,0.0,1
1628,max_ml,10,20,2,3,0.05,0.95,0.851732826604229,11,1.0,1,1.0,1,1.0,1
1629,max_ml,10,20,2,3,0.05,0.95,0.8374633808025719,9,1.0,1,1.0,1,1.0,1
1630,max_ml,10,20,2,3,0.05,0.95,0.8515748222650603,3,1.0,1,1.0,1,1.0,1
1631,max_ml,10,20,2,3,0.05,0.95,0.8973798947164225,16,1.0,1,1.0,1,1.0,1
1632,max_ml,10,20,2,3,0.05,0.95,0.9181410358134842,7,1.0,1,1.0,1,1.0,1
1633,max_ml,10,20,2,3,0.05,0.95,0.7975204321904453,7,1.0,1,1.0,1,1.0,1
1634,max_ml,10,20,2,3,0.05,0.95,0.8605581344463309,6,1.0,1,1.0,1,1.0,1
1635,max_ml,10,20,2,3,0.05,0.95,0.9004841438366744,6,1.0,1,1.0,1,1.0,1
1636,max_ml,10,20,2,3,0.05,0.95,0.9472841497459188,8,1.0,1,1.0,1,1.0,1
1637,max_ml,10,20,2,3,0.05,0.95,0.8427197540562682,6,1.0,1,1.0,1,1.0,1
1638,max_ml,10,20,2,3,0.05,0.95,0.8012614727462735,11,1.0,1,1.0,1,1.0,1
1639,max_ml,10,20,2,3,0.05,0.95,0.7966977815342957,4,1.0,1,1.0,1,1.0,1
1640,max_ml,10,20,2,3,0.05,0.95,0.9247174989381716,19,0.0,0,1.0,1,0.0,0
1641,max_ml,10,20,2,3,0.05,0.95,0.9234378464250432,29,0.0,1,0.0,1,0.0,1
1642,max_ml,10,20,2,3,0.05,0.95,0.8220259935098365,5,1.0,1,1.0,1,1.0,1
1643,max_ml,10,20,2,3,0.05,0.95,0.8274033782305431,9,1.0,1,1.0,1,1.0,1
1644,max_ml,10,20,2,3,0.05,0.95,0.6887717274101365,6,1.0,1,1.0,1,1.0,1
1645,max_ml,10,20,2,3,0.05,0.95,0.8519124145374467,5,1.0,1,1.0,1,1.0,1
1646,max_ml,10,20,2,3,0.05,0.95,0.9031989291819884,22,0.0,0,0.0,0,1.0,1
1647,max_ml,10,20,2,3,0.05,0.95,0.91524951478502,27,1.0,1,1.0,1,1.0,1
1648,max_ml,10,20,2,3,0.05,0.95,0.6021342391611381,5,1.0,1,1.0,1,1.0,1
1649,max_ml,10,20,2,3,0.05,0.95,0.8801064078309763,5,1.0,1,1.0,1,1.0,1
1650,max_ml,10,20,2,3,0.05,0.95,0.772712660104871,2,1.0,1,1.0,1,1.0,1
1651,max_ml,10,20,2,3,0.05,0.95,0.8456188003334065,11,1.0,1,1.0,1,1.0,1
1652,max_ml,10,20,2,3,0.05,0.95,0.8548179871852276,11,1.0,1,1.0,1,1.0,1
1653,max_ml,10,20,2,3,0.05,0.95,0.8330205141202562,3,1.0,1,1.0,1,1.0,1
1654,max_ml,10,20,2,3,0.05,0.95,0.933370435055005,41,0.0,1,0.0,1,0.0,1
1655,max_ml,10,20,2,3,0.05,0.95,0.9220263499802496,69,0.0,1,0.0,1,0.0,1
1656,max_ml,10,20,2,3,0.05,0.95,0.9159889967068668,9,1.0,1,1.0,1,1.0,1
1657,max_ml,10,20,2,3,0.05,0.95,0.8969857465962437,12,1.0,1,1.0,1,1.0,1
1658,max_ml,10,20,2,3,0.05,0.95,0.736289781527437,23,0.0,1,0.0,1,0.0,1
1659,max_ml,10,20,2,3,0.05,0.95,0.8487638972008588,7,1.0,1,1.0,1,1.0,1
1660,max_ml,10,20,2,3,0.05,0.95,0.9067796477026152,12,1.0,1,1.0,1,1.0,1
1661,max_ml,10,20,2,3,0.05,0.95,0.8393252484481019,14,1.0,1,1.0,1,1.0,1
1662,max_ml,10,20,2,3,0.05,0.95,0.8969078169040611,16,1.0,1,0.0,0,1.0,1
1663,max_ml,10,20,2,3,0.05,0.95,0.9124991750531825,41,0.0,0,0.0,0,1.0,1
1664,max_ml,10,20,2,3,0.05,0.95,0.8733757785449098,16,1.0,1,1.0,1,1.0,1
1665,max_ml,10,20,2,3,0.05,0.95,0.9379725762585938,37,0.0,1,0.0,1,0.0,1
1666,max_ml,10,20,2,3,0.05,0.95,0.8430261844040536,9,1.0,1,1.0,1,1.0,1
1667,max_ml,10,20,2,3,0.05,0.95,0.918281418788316,15,1.0,1,1.0,1,1.0,1
1668,max_ml,10,20,2,3,0.05,0.95,0.8242121633428428,8,1.0,1,1.0,1,1.0,1
1669,max_ml,10,20,2,3,0.05,0.95,0.90531422307482,11,1.0,1,1.0,1,1.0,1
1670,max_ml,10,20,2,3,0.05,0.95,0.9340805259655962,15,1.0,1,1.0,1,0.0,0
1671,max_ml,10,20,2,3,0.05,0.95,0.8639157047238724,15,1.0,1,1.0,1,1.0,1
1672,max_ml,10,20,2,3,0.05,0.95,0.8478301571420362,7,1.0,1,1.0,1,1.0,1
1673,max_ml,10,20,2,3,0.05,0.95,0.940386594198165,16,1.0,1,1.0,1,1.0,1
1674,max_ml,10,20,2,3,0.05,0.95,0.9006196415892254,9,1.0,1,1.0,1,1.0,1
1675,max_ml,10,20,2,3,0.05,0.95,0.898900973965637,3,1.0,1,1.0,1,1.0,1
1676,max_ml,10,20,2,3,0.05,0.95,0.8047291908964643,4,1.0,1,1.0,1,1.0,1
1677,max_ml,10,20,2,3,0.05,0.95,0.9078549742393948,11,1.0,1,1.0,1,1.0,1
1678,max_ml,10,20,2,3,0.05,0.95,0.8693903397732975,4,1.0,1,1.0,1,1.0,1
1679,max_ml,10,20,2,3,0.05,0.95,0.8769949243946058,6,1.0,1,1.0,1,1.0,1
1680,max_ml,10,20,2,3,0.05,0.95,0.941270277974382,34,0.0,1,0.0,1,0.0,1
1681,max_ml,10,20,2,3,0.05,0.95,0.8029654677106428,4,1.0,1,1.0,1,1.0,1
1682,max_ml,10,20,2,3,0.05,0.95,0.8995749838672766,4,1.0,1,1.0,1,1.0,1
1683,max_ml,10,20,2,3,0.05,0.95,0.7552918474520808,7,1.0,1,1.0,1,1.0,1
1684,max_ml,10,20,2,3,0.05,0.95,0.8214817015785888,4,1.0,1,1.0,1,1.0,1
1685,max_ml,10,20,2,3,0.05,0.95,0.8797219474873853,11,1.0,1,1.0,1,1.0,1
1686,max_ml,10,20,2,3,0.05,0.95,0.6961528731761994,5,1.0,1,1.0,1,1.0,1
1687,max_ml,10,20,2,3,0.05,0.95,0.8113928537101376,6,1.0,1,1.0,1,1.0,1
1688,max_ml,10,20,2,3,0.05,0.95,0.8391011447920386,8,1.0,1,1.0,1,1.0,1
1689,max_ml,10,20,2,3,0.05,0.95,0.5728099608303383,2,1.0,1,1.0,1,1.0,1
1690,max_ml,10,20,2,3,0.05,0.95,0.93146256850736,12,1.0,1,1.0,1,1.0,1
1691,max_ml,10,20,2,3,0.05,0.95,0.933291041379014,3,1.0,1,1.0,1,1.0,1
1692,max_ml,10,20,2,3,0.05,0.95,0.9155009615803732,13,1.0,1,1.0,1,1.0,1
1693,max_ml,10,20,2,3,0.05,0.95,0.9494080559320712,5,1.0,1,1.0,1,1.0,1
1694,max_ml,10,20,2,3,0.05,0.95,0.9392763411790556,23,0.0,1,0.0,1,0.0,1
1695,max_ml,10,20,2,3,0.05,0.95,0.8427412719181349,3,1.0,1,1.0,1,1.0,1
1696,max_ml,10,20,2,3,0.05,0.95,0.9448464150845536,36,0.0,1,0.0,1,0.0,1
1697,max_ml,10,20,2,3,0.05,0.95,0.8295926052718935,8,1.0,1,1.0,1,1.0,1
1698,max_ml,10,20,2,3,0.05,0.95,0.9050742348362728,19,0.0,1,0.0,1,0.0,1
1699,max_ml,10,20,2,3,0.05,0.95,0.7600794503151368,5,1.0,1,1.0,1,1.0,1
1700,max_ml,10,20,2,3,0.05,0.95,0.8082539699033168,9,1.0,1,1.0,1,1.0,1
1701,max_ml,10,20,2,3,0.05,0.95,0.8682445066981871,14,1.0,1,1.0,1,1.0,1
1702,max_ml,10,20,2,3,0.05,0.95,0.7777691554025709,7,1.0,1,1.0,1,1.0,1
1703,max_ml,10,20,2,3,0.05,0.95,0.8857222982450926,21,1.0,1,1.0,1,1.0,1
1704,max_ml,10,20,2,3,0.05,0.95,0.882809461035625,20,1.0,1,1.0,1,1.0,1
1705,max_ml,10,20,2,3,0.05,0.95,0.9362644568539672,50,0.0,1,0.0,1,0.0,1
1706,max_ml,10,20,2,3,0.05,0.95,0.8249416379473096,15,1.0,1,1.0,1,1.0,1
1707,max_ml,10,20,2,3,0.05,0.95,0.8927220826655862,16,1.0,1,1.0,1,1.0,1
1708,max_ml,10,20,2,3,0.05,0.95,0.8348796542567304,5,1.0,1,1.0,1,1.0,1
1709,max_ml,10,20,2,3,0.05,0.95,0.9076695912620236,36,0.0,1,0.0,1,0.0,1
1710,max_ml,10,20,2,3,0.05,0.95,0.8430597547208913,18,0.0,1,0.0,1,0.0,1
1711,max_ml,10,20,2,3,0.05,0.95,0.9264880294892384,5,1.0,1,1.0,1,1.0,1
1712,max_ml,10,20,2,3,0.05,0.95,0.7531706838852025,12,1.0,1,1.0,1,1.0,1
1713,max_ml,10,20,2,3,0.05,0.95,0.9239085919172872,45,0.0,1,0.0,1,0.0,1
1714,max_ml,10,20,2,3,0.05,0.95,0.8971620347273007,21,1.0,1,1.0,1,1.0,1
1715,max_ml,10,20,2,3,0.05,0.95,0.9011510355906482,15,1.0,1,1.0,1,1.0,1
1716,max_ml,10,20,2,3,0.05,0.95,0.9111855019368894,12,1.0,1,1.0,1,1.0,1
1717,max_ml,10,20,2,3,0.05,0.95,0.9301691129814814,14,0.0,0,1.0,1,1.0,1
1718,max_ml,10,20,2,3,0.05,0.95,0.9046260106487888,9,1.0,1,1.0,1,1.0,1
1719,max_ml,10,20,2,3,0.05,0.95,0.9275438041119703,9,1.0,1,1.0,1,1.0,1
1720,max_ml,10,20,2,3,0.05,0.95,0.9208170866605913,9,1.0,1,1.0,1,1.0,1
1721,max_ml,10,20,2,3,0.05,0.95,0.8861335324004009,21,1.0,1,1.0,1,1.0,1
1722,max_ml,10,20,2,3,0.05,0.95,0.8940549291139493,11,1.0,1,1.0,1,1.0,1
1723,max_ml,10,20,2,3,0.05,0.95,0.9313506995659732,15,1.0,1,1.0,1,1.0,1
1724,max_ml,10,20,2,3,0.05,0.95,0.8723551713768414,7,1.0,1,1.0,1,1.0,1
1725,max_ml,10,20,2,3,0.05,0.95,0.9138876954657174,4,1.0,1,1.0,1,1.0,1
1726,max_ml,10,20,2,3,0.05,0.95,0.9040849521644438,6,1.0,1,1.0,1,1.0,1
1727,max_ml,10,20,2,3,0.05,0.95,0.8697474820405158,9,1.0,1,1.0,1,1.0,1
1728,max_ml,10,20,2,3,0.05,0.95,0.8423240999620986,6,1.0,1,1.0,1,1.0,1
1729,max_ml,10,20,2,3,0.05,0.95,0.9004194970858111,15,1.0,1,1.0,1,1.0,1
1730,max_ml,10,20,2,3,0.05,0.95,0.9027091121316644,13,1.0,1,1.0,1,1.0,1
1731,max_ml,10,20,2,3,0.05,0.95,0.92261316598557,8,1.0,1,1.0,1,1.0,1
1732,max_ml,10,20,2,3,0.05,0.95,0.8888536382290592,21,0.0,0,1.0,1,0.0,0
1733,max_ml,10,20,2,3,0.05,0.95,0.7580935749108927,13,1.0,1,1.0,1,1.0,1
1734,max_ml,10,20,2,3,0.05,0.95,0.9418989100489829,6,1.0,1,1.0,1,1.0,1
1735,max_ml,10,20,2,3,0.05,0.95,0.7083234467555618,6,1.0,1,1.0,1,1.0,1
1736,max_ml,10,20,2,3,0.05,0.95,0.926360311420341,11,1.0,1,1.0,1,1.0,1
1737,max_ml,10,20,2,3,0.05,0.95,0.8839947663051584,15,1.0,1,1.0,1,1.0,1
1738,max_ml,10,20,2,3,0.05,0.95,0.9295015311701972,4,1.0,1,1.0,1,1.0,1
1739,max_ml,10,20,2,3,0.05,0.95,0.932401095483865,6,1.0,1,1.0,1,1.0,1
1740,max_ml,10,20,2,3,0.05,0.95,0.9463931841153482,4,1.0,1,1.0,1,1.0,1
1741,max_ml,10,20,2,3,0.05,0.95,0.9429782968982982,7,1.0,1,1.0,1,1.0,1
1742,max_ml,10,20,2,3,0.05,0.95,0.9075031382726336,6,1.0,1,1.0,1,1.0,1
1743,max_ml,10,20,2,3,0.05,0.95,0.8017818148021414,7,1.0,1,1.0,1,1.0,1
1744,max_ml,10,20,2,3,0.05,0.95,0.9439133176793868,12,1.0,1,1.0,1,1.0,1
1745,max_ml,10,20,2,3,0.05,0.95,0.8716165494752324,6,1.0,1,1.0,1,1.0,1
1746,max_ml,10,20,2,3,0.05,0.95,0.8124573863225112,2,1.0,1,1.0,1,1.0,1
1747,max_ml,10,20,2,3,0.05,0.95,0.9092698870296024,24,1.0,1,1.0,1,1.0,1
1748,max_ml,10,20,2,3,0.05,0.95,0.909655652761395,11,1.0,1,1.0,1,1.0,1
1749,max_ml,10,20,2,3,0.05,0.95,0.8722463543108613,16,1.0,1,1.0,1,1.0,1
1750,max_ml,10,20,2,3,0.05,0.95,0.9287822481110722,30,0.0,1,0.0,1,0.0,1
1751,max_ml,10,20,2,3,0.05,0.95,0.8624192506476015,3,1.0,1,1.0,1,1.0,1
1752,max_ml,10,20,2,3,0.05,0.95,0.9186704151968867,5,1.0,1,1.0,1,1.0,1
1753,max_ml,10,20,2,3,0.05,0.95,0.9294585205992788,51,0.0,1,0.0,1,0.0,1
1754,max_ml,10,20,2,3,0.05,0.95,0.7627982776080838,5,1.0,1,1.0,1,1.0,1
1755,max_ml,10,20,2,3,0.05,0.95,0.9363480127400564,10,1.0,1,1.0,1,1.0,1
1756,max_ml,10,20,2,3,0.05,0.95,0.940647321694814,32,0.0,0,1.0,1,1.0,1
1757,max_ml,10,20,2,3,0.05,0.95,0.9315159788660696,11,1.0,1,1.0,1,1.0,1
1758,max_ml,10,20,2,3,0.05,0.95,0.8070245996856786,3,1.0,1,1.0,1,1.0,1
1759,max_ml,10,20,2,3,0.05,0.95,0.5843604333068576,5,1.0,1,1.0,1,1.0,1
1760,max_ml,10,20,2,3,0.05,0.95,0.874390393751045,9,1.0,1,1.0,1,1.0,1
1761,max_ml,10,20,2,3,0.05,0.95,0.8269016508401412,4,1.0,1,1.0,1,1.0,1
1762,max_ml,10,20,2,3,0.05,0.95,0.9452023602590708,9,1.0,1,1.0,1,1.0,1
1763,max_ml,10,20,2,3,0.05,0.95,0.8080347180922726,8,1.0,1,1.0,1,1.0,1
1764,max_ml,10,20,2,3,0.05,0.95,0.8012694344285505,8,1.0,1,1.0,1,1.0,1
1765,max_ml,10,20,2,3,0.05,0.95,0.7219295675987046,2,1.0,1,1.0,1,1.0,1
1766,max_ml,10,20,2,3,0.05,0.95,0.8225527219558878,11,1.0,1,1.0,1,1.0,1
1767,max_ml,10,20,2,3,0.05,0.95,0.9385312006274368,13,1.0,1,1.0,1,1.0,1
1768,max_ml,10,20,2,3,0.05,0.95,0.9443541862740878,5,1.0,1,1.0,1,1.0,1
1769,max_ml,10,20,2,3,0.05,0.95,0.8059949128384605,4,1.0,1,1.0,1,1.0,1
1770,max_ml,10,20,2,3,0.05,0.95,0.9431562738906524,3,1.0,1,1.0,1,1.0,1
1771,max_ml,10,20,2,3,0.05,0.95,0.6892737336314111,4,1.0,1,1.0,1,1.0,1
1772,max_ml,10,20,2,3,0.05,0.95,0.946140202080674,17,0.0,1,0.0,1,0.0,1
1773,max_ml,10,20,2,3,0.05,0.95,0.928572921665554,10,1.0,1,1.0,1,1.0,1
1774,max_ml,10,20,2,3,0.05,0.95,0.8788699541716682,8,1.0,1,1.0,1,1.0,1
1775,max_ml,10,20,2,3,0.05,0.95,0.7900687850086063,6,1.0,1,1.0,1,1.0,1
1776,max_ml,10,20,2,3,0.05,0.95,0.9308983170640313,8,1.0,1,1.0,1,1.0,1
1777,max_ml,10,20,2,3,0.05,0.95,0.7122973493333642,4,1.0,1,1.0,1,1.0,1
1778,max_ml,10,20,2,3,0.05,0.95,0.874888790082421,5,1.0,1,1.0,1,1.0,1
1779,max_ml,10,20,2,3,0.05,0.95,0.7541148050825877,13,1.0,1,1.0,1,1.0,1
1780,max_ml,10,20,2,3,0.05,0.95,0.905792849484019,11,1.0,1,1.0,1,1.0,1
1781,max_ml,10,20,2,3,0.05,0.95,0.8897933237726909,20,0.0,0,1.0,1,1.0,1
1782,max_ml,10,20,2,3,0.05,0.95,0.8483882824991535,10,1.0,1,1.0,1,1.0,1
1783,max_ml,10,20,2,3,0.05,0.95,0.9081721878767284,10,1.0,1,1.0,1,1.0,1
1784,max_ml,10,20,2,3,0.05,0.95,0.9096423091410024,31,0.0,1,0.0,1,0.0,1
1785,max_ml,10,20,2,3,0.05,0.95,0.9413606822515256,40,0.0,1,0.0,1,0.0,1
1786,max_ml,10,20,2,3,0.05,0.95,0.833654768367789,19,1.0,1,1.0,1,1.0,1
1787,max_ml,10,20,2,3,0.05,0.95,0.9366488971243072,41,0.0,1,0.0,1,0.0,1
1788,max_ml,10,20,2,3,0.05,0.95,0.8361145271355774,7,1.0,1,1.0,1,1.0,1
1789,max_ml,10,20,2,3,0.05,0.95,0.6958748834909003,5,1.0,1,1.0,1,1.0,1
1790,max_ml,10,20,2,3,0.05,0.95,0.8526555698023593,12,1.0,1,1.0,1,1.0,1
1791,max_ml,10,20,2,3,0.05,0.95,0.927645257744324,17,0.0,0,1.0,1,0.0,0
1792,max_ml,10,20,2,3,0.05,0.95,0.9250503719461264,4,1.0,1,1.0,1,1.0,1
1793,max_ml,10,20,2,3,0.05,0.95,0.5705865173331014,5,1.0,1,1.0,1,1.0,1
1794,max_ml,10,20,2,3,0.05,0.95,0.9185824702681123,7,1.0,1,1.0,1,1.0,1
1795,max_ml,10,20,2,3,0.05,0.95,0.8426931748205114,10,1.0,1,1.0,1,1.0,1
1796,max_ml,10,20,2,3,0.05,0.95,0.8953776979897494,17,1.0,1,1.0,1,1.0,1
1797,max_ml,10,20,2,3,0.05,0.95,0.8480959848935687,20,1.0,1,1.0,1,1.0,1
1798,max_ml,10,20,2,3,0.05,0.95,0.8968171486215855,27,1.0,1,1.0,1,1.0,1
1799,max_ml,10,20,2,3,0.05,0.95,0.9242833354892112,27,1.0,1,1.0,1,1.0,1
1800,max_ml,10,20,2,3,0.05,0.95,0.9405208123550232,8,1.0,1,1.0,1,1.0,1
1801,max_ml,10,20,2,3,0.05,0.95,0.9146423156685174,21,0.0,0,1.0,1,1.0,1
1802,max_ml,10,20,2,3,0.05,0.95,0.8475754504632684,8,1.0,1,1.0,1,1.0,1
1803,max_ml,10,20,2,3,0.05,0.95,0.9041995817275364,34,0.0,0,0.0,0,1.0,1
1804,max_ml,10,20,2,3,0.05,0.95,0.8790654357001841,13,1.0,1,1.0,1,1.0,1
1805,max_ml,10,20,2,3,0.05,0.95,0.8775429487697989,12,1.0,1,1.0,1,1.0,1
1806,max_ml,10,20,2,3,0.05,0.95,0.948267874948966,3,1.0,1,1.0,1,1.0,1
1807,max_ml,10,20,2,3,0.05,0.95,0.8460085780164212,6,1.0,1,1.0,1,1.0,1
1808,max_ml,10,20,2,3,0.05,0.95,0.8590009051082405,10,1.0,1,1.0,1,1.0,1
1809,max_ml,10,20,2,3,0.05,0.95,0.8287887097993927,8,1.0,1,1.0,1,1.0,1
1810,max_ml,10,20,2,3,0.05,0.95,0.906042126700594,9,1.0,1,1.0,1,1.0,1
1811,max_ml,10,20,2,3,0.05,0.95,0.8931981409674965,12,1.0,1,1.0,1,1.0,1
1812,max_ml,10,20,2,3,0.05,0.95,0.8724161295635244,5,1.0,1,1.0,1,1.0,1
1813,max_ml,10,20,2,3,0.05,0.95,0.856582881914889,18,1.0,1,1.0,1,1.0,1
1814,max_ml,10,20,2,3,0.05,0.95,0.9483564765229584,11,1.0,1,1.0,1,1.0,1
1815,max_ml,10,20,2,3,0.05,0.95,0.8337146707186243,12,1.0,1,1.0,1,1.0,1
1816,max_ml,10,20,2,3,0.05,0.95,0.8273011997568839,15,1.0,1,1.0,1,1.0,1
1817,max_ml,10,20,2,3,0.05,0.95,0.9131122435832728,17,1.0,1,1.0,1,0.0,0
1818,max_ml,10,20,2,3,0.05,0.95,0.8666872814811487,20,1.0,1,1.0,1,1.0,1
1819,max_ml,10,20,2,3,0.05,0.95,0.7357144071803925,10,1.0,1,1.0,1,1.0,1
1820,max_ml,10,20,2,3,0.05,0.95,0.8820266329969054,7,1.0,1,1.0,1,1.0,1
1821,max_ml,10,20,2,3,0.05,0.95,0.9202769687491472,62,0.0,1,0.0,1,0.0,1
1822,max_ml,10,20,2,3,0.05,0.95,0.7975313396856798,10,1.0,1,1.0,1,1.0,1
1823,max_ml,10,20,2,3,0.05,0.95,0.7008991803752015,3,1.0,1,1.0,1,1.0,1
1824,max_ml,10,20,2,3,0.05,0.95,0.8972270585149933,13,1.0,1,1.0,1,1.0,1
1825,max_ml,10,20,2,3,0.05,0.95,0.5568905085507317,2,1.0,1,1.0,1,1.0,1
1826,max_ml,10,20,2,3,0.05,0.95,0.9414898918656244,47,0.0,1,0.0,1,0.0,1
1827,max_ml,10,20,2,3,0.05,0.95,0.8586540081647946,5,1.0,1,1.0,1,1.0,1
1828,max_ml,10,20,2,3,0.05,0.95,0.949610549539192,21,1.0,1,1.0,1,1.0,1
1829,max_ml,10,20,2,3,0.05,0.95,0.9158609899408564,10,1.0,1,1.0,1,1.0,1
1830,max_ml,10,20,2,3,0.05,0.95,0.7218094294106419,7,1.0,1,1.0,1,1.0,1
1831,max_ml,10,20,2,3,0.05,0.95,0.9384157991028126,8,1.0,1,1.0,1,1.0,1
1832,max_ml,10,20,2,3,0.05,0.95,0.7949026597079182,6,1.0,1,1.0,1,1.0,1
1833,max_ml,10,20,2,3,0.05,0.95,0.937044741345882,30,0.0,1,0.0,1,0.0,1
1834,max_ml,10,20,2,3,0.05,0.95,0.7336791802046245,2,1.0,1,1.0,1,1.0,1
1835,max_ml,10,20,2,3,0.05,0.95,0.8377477748407867,4,1.0,1,1.0,1,1.0,1
1836,max_ml,10,20,2,3,0.05,0.95,0.9484418515500967,19,1.0,1,1.0,1,1.0,1
1837,max_ml,10,20,2,3,0.05,0.95,0.8237884224546748,13,1.0,1,1.0,1,1.0,1
1838,max_ml,10,20,2,3,0.05,0.95,0.928284770118451,11,1.0,1,1.0,1,1.0,1
1839,max_ml,10,20,2,3,0.05,0.95,0.9123122317929788,11,1.0,1,1.0,1,1.0,1
1840,max_ml,10,20,2,3,0.05,0.95,0.8903769115160973,5,1.0,1,1.0,1,1.0,1
1841,max_ml,10,20,2,3,0.05,0.95,0.9100013383040104,4,1.0,1,1.0,1,1.0,1
1842,max_ml,10,20,2,3,0.05,0.95,0.6753196028102288,3,1.0,1,1.0,1,1.0,1
1843,max_ml,10,20,2,3,0.05,0.95,0.9171074897086724,5,1.0,1,1.0,1,1.0,1
1844,max_ml,10,20,2,3,0.05,0.95,0.8513929803453586,17,1.0,1,1.0,1,1.0,1
1845,max_ml,10,20,2,3,0.05,0.95,0.9488226337409928,30,1.0,1,1.0,1,1.0,1
1846,max_ml,10,20,2,3,0.05,0.95,0.8946099563523044,12,1.0,1,1.0,1,1.0,1
1847,max_ml,10,20,2,3,0.05,0.95,0.9172215794312673,14,1.0,1,0.0,0,0.0,0
1848,max_ml,10,20,2,3,0.05,0.95,0.9333807419193142,53,0.0,1,0.0,1,0.0,1
1849,max_ml,10,20,2,3,0.05,0.95,0.8955572841519488,16,1.0,1,1.0,1,1.0,1
1850,max_ml,10,20,2,3,0.05,0.95,0.9169857805444278,4,1.0,1,1.0,1,1.0,1
1851,max_ml,10,20,2,3,0.05,0.95,0.895239370640607,12,1.0,1,1.0,1,1.0,1
1852,max_ml,10,20,2,3,0.05,0.95,0.931082410999602,33,1.0,1,1.0,1,1.0,1
1853,max_ml,10,20,2,3,0.05,0.95,0.8342210340665113,5,1.0,1,1.0,1,1.0,1
1854,max_ml,10,20,2,3,0.05,0.95,0.8159175357621783,6,1.0,1,1.0,1,1.0,1
1855,max_ml,10,20,2,3,0.05,0.95,0.9330728909932936,44,0.0,1,0.0,1,0.0,1
1856,max_ml,10,20,2,3,0.05,0.95,0.8781610905328086,6,1.0,1,1.0,1,1.0,1
1857,max_ml,10,20,2,3,0.05,0.95,0.9180966884541706,13,1.0,1,1.0,1,1.0,1
1858,max_ml,10,20,2,3,0.05,0.95,0.5682097449326489,7,1.0,1,1.0,1,1.0,1
1859,max_ml,10,20,2,3,0.05,0.95,0.8310835556588217,21,0.0,1,0.0,1,0.0,1
1860,max_ml,10,20,2,3,0.05,0.95,0.8250514053882018,12,1.0,1,1.0,1,1.0,1
1861,max_ml,10,20,2,3,0.05,0.95,0.9232958968971344,5,1.0,1,1.0,1,1.0,1
1862,max_ml,10,20,2,3,0.05,0.95,0.7265055901271862,11,1.0,1,1.0,1,1.0,1
1863,max_ml,10,20,2,3,0.05,0.95,0.9336840663184468,19,0.0,0,1.0,1,0.0,0
1864,max_ml,10,20,2,3,0.05,0.95,0.8788875311178355,11,1.0,1,1.0,1,1.0,1
1865,max_ml,10,20,2,3,0.05,0.95,0.94860251174595,15,0.0,0,1.0,1,1.0,1
1866,max_ml,10,20,2,3,0.05,0.95,0.9284614002587602,13,1.0,1,1.0,1,1.0,1
1867,max_ml,10,20,2,3,0.05,0.95,0.931734770310519,23,0.0,1,0.0,1,0.0,1
1868,max_ml,10,20,2,3,0.05,0.95,0.7215556837439456,7,1.0,1,1.0,1,1.0,1
1869,max_ml,10,20,2,3,0.05,0.95,0.9166279285273604,9,1.0,1,1.0,1,1.0,1
1870,max_ml,10,20,2,3,0.05,0.95,0.5651698302547489,4,1.0,1,1.0,1,1.0,1
1871,max_ml,10,20,2,3,0.05,0.95,0.8904253697333397,18,1.0,1,1.0,1,1.0,1
1872,max_ml,10,20,2,3,0.05,0.95,0.9453028951531488,21,0.0,1,0.0,1,0.0,1
1873,max_ml,10,20,2,3,0.05,0.95,0.8925893743370026,6,1.0,1,1.0,1,1.0,1
1874,max_ml,10,20,2,3,0.05,0.95,0.8943686404028066,4,1.0,1,1.0,1,1.0,1
1875,max_ml,10,20,2,3,0.05,0.95,0.9441323924392008,53,0.0,1,0.0,1,0.0,1
1876,max_ml,10,20,2,3,0.05,0.95,0.8506986790102437,6,1.0,1,1.0,1,1.0,1
1877,max_ml,10,20,2,3,0.05,0.95,0.7691014363268406,8,1.0,1,1.0,1,1.0,1
1878,max_ml,10,20,2,3,0.05,0.95,0.9486263106078452,43,0.0,1,0.0,1,0.0,1
1879,max_ml,10,20,2,3,0.05,0.95,0.8804205371725206,16,1.0,1,1.0,1,1.0,1
1880,max_ml,10,20,2,3,0.05,0.95,0.8687101029056657,11,1.0,1,1.0,1,1.0,1
1881,max_ml,10,20,2,3,0.05,0.95,0.9481236430203808,26,0.0,1,0.0,1,0.0,1
1882,max_ml,10,20,2,3,0.05,0.95,0.8833461185030186,26,1.0,1,1.0,1,1.0,1
1883,max_ml,10,20,2,3,0.05,0.95,0.9245865397372556,7,1.0,1,1.0,1,1.0,1
1884,max_ml,10,20,2,3,0.05,0.95,0.9027261556740392,5,1.0,1,1.0,1,1.0,1
1885,max_ml,10,20,2,3,0.05,0.95,0.9431666433797372,13,1.0,1,1.0,1,1.0,1
1886,max_ml,10,20,2,3,0.05,0.95,0.8827627964011464,12,1.0,1,1.0,1,1.0,1
1887,max_ml,10,20,2,3,0.05,0.95,0.8262087504850849,7,1.0,1,1.0,1,1.0,1
1888,max_ml,10,20,2,3,0.05,0.95,0.900518225955542,16,1.0,1,1.0,1,1.0,1
1889,max_ml,10,20,2,3,0.05,0.95,0.925001916313776,7,1.0,1,1.0,1,1.0,1
1890,max_ml,10,20,2,3,0.05,0.95,0.9067753627167732,9,1.0,1,1.0,1,1.0,1
1891,max_ml,10,20,2,3,0.05,0.95,0.8658161784949336,8,1.0,1,1.0,1,1.0,1
1892,max_ml,10,20,2,3,0.05,0.95,0.7326403195759711,4,1.0,1,1.0,1,1.0,1
1893,max_ml,10,20,2,3,0.05,0.95,0.8302338734953306,6,1.0,1,1.0,1,1.0,1
1894,max_ml,10,20,2,3,0.05,0.95,0.8690933471165119,9,1.0,1,1.0,1,1.0,1
1895,max_ml,10,20,2,3,0.05,0.95,0.8869650792061319,9,1.0,1,1.0,1,1.0,1
1896,max_ml,10,20,2,3,0.05,0.95,0.6984344796785908,3,1.0,1,1.0,1,1.0,1
1897,max_ml,10,20,2,3,0.05,0.95,0.8996522921811233,17,1.0,1,1.0,1,0.0,0
1898,max_ml,10,20,2,3,0.05,0.95,0.9095773543962314,8,1.0,1,1.0,1,1.0,1
1899,max_ml,10,20,2,3,0.05,0.95,0.7854377049267162,3,1.0,1,1.0,1,1.0,1
1900,max_ml,10,20,2,3,0.05,0.95,0.8899317775818093,23,1.0,1,1.0,1,1.0,1
1901,max_ml,10,20,2,3,0.05,0.95,0.8719345091040285,9,1.0,1,1.0,1,1.0,1
1902,max_ml,10,20,2,3,0.05,0.95,0.9469982477147264,58,0.0,1,0.0,1,0.0,1
1903,max_ml,10,20,2,3,0.05,0.95,0.9044644834909512,10,1.0,1,1.0,1,1.0,1
1904,max_ml,10,20,2,3,0.05,0.95,0.8936515254121719,37,0.0,1,0.0,1,0.0,1
1905,max_ml,10,20,2,3,0.05,0.95,0.8889287390335323,22,0.0,1,0.0,1,0.0,1
1906,max_ml,10,20,2,3,0.05,0.95,0.8912761108078232,4,1.0,1,1.0,1,1.0,1
1907,max_ml,10,20,2,3,0.05,0.95,0.8398505602853671,5,1.0,1,1.0,1,1.0,1
1908,max_ml,10,20,2,3,0.05,0.95,0.9488815887775424,30,1.0,1,1.0,1,1.0,1
1909,max_ml,10,20,2,3,0.05,0.95,0.8358555731647948,7,1.0,1,1.0,1,1.0,1
1910,max_ml,10,20,2,3,0.05,0.95,0.92768641284893,17,1.0,1,1.0,1,1.0,1
1911,max_ml,10,20,2,3,0.05,0.95,0.8686596509918172,20,1.0,1,1.0,1,1.0,1
1912,max_ml,10,20,2,3,0.05,0.95,0.8540778362186098,7,1.0,1,1.0,1,1.0,1
1913,max_ml,10,20,2,3,0.05,0.95,0.8753625452896999,5,1.0,1,1.0,1,1.0,1
1914,max_ml,10,20,2,3,0.05,0.95,0.8287833628245339,6,1.0,1,1.0,1,1.0,1
1915,max_ml,10,20,2,3,0.05,0.95,0.9100587272323184,13,1.0,1,0.0,0,1.0,1
1916,max_ml,10,20,2,3,0.05,0.95,0.93977000026824,22,0.0,1,0.0,1,0.0,1
1917,max_ml,10,20,2,3,0.05,0.95,0.9353627012231516,23,1.0,1,1.0,1,1.0,1
1918,max_ml,10,20,2,3,0.05,0.95,0.940675331250988,9,1.0,1,1.0,1,1.0,1
1919,max_ml,10,20,2,3,0.05,0.95,0.8822160768503308,13,1.0,1,1.0,1,1.0,1
1920,max_ml,10,20,2,3,0.05,0.95,0.946934842520252,14,1.0,1,1.0,1,1.0,1
1921,max_ml,10,20,2,3,0.05,0.95,0.8891640071922969,33,0.0,1,0.0,1,0.0,1
1922,max_ml,10,20,2,3,0.05,0.95,0.8373657819721192,8,1.0,1,1.0,1,1.0,1
1923,max_ml,10,20,2,3,0.05,0.95,0.7709001351422778,8,1.0,1,1.0,1,1.0,1
1924,max_ml,10,20,2,3,0.05,0.95,0.9247632625202024,14,0.0,0,1.0,1,0.0,0
1925,max_ml,10,20,2,3,0.05,0.95,0.9271661710781512,5,1.0,1,1.0,1,1.0,1
1926,max_ml,10,20,2,3,0.05,0.95,0.9116822485635984,12,1.0,1,1.0,1,1.0,1
1927,max_ml,10,20,2,3,0.05,0.95,0.9193394287947566,6,1.0,1,1.0,1,1.0,1
1928,max_ml,10,20,2,3,0.05,0.95,0.9262536316937914,19,0.0,0,1.0,1,1.0,1
1929,max_ml,10,20,2,3,0.05,0.95,0.8889861260931847,3,1.0,1,1.0,1,1.0,1
1930,max_ml,10,20,2,3,0.05,0.95,0.7464973674302522,4,1.0,1,1.0,1,1.0,1
1931,max_ml,10,20,2,3,0.05,0.95,0.8147879592234657,7,1.0,1,1.0,1,1.0,1
1932,max_ml,10,20,2,3,0.05,0.95,0.8487826182320429,14,1.0,1,1.0,1,1.0,1
1933,max_ml,10,20,2,3,0.05,0.95,0.8768749110323869,7,1.0,1,1.0,1,1.0,1
1934,max_ml,10,20,2,3,0.05,0.95,0.895308033342164,29,1.0,1,1.0,1,1.0,1
1935,max_ml,10,20,2,3,0.05,0.95,0.765489905289402,10,1.0,1,1.0,1,1.0,1
1936,max_ml,10,20,2,3,0.05,0.95,0.9302046333523348,9,1.0,1,1.0,1,1.0,1
1937,max_ml,10,20,2,3,0.05,0.95,0.9044820453873892,21,0.0,1,0.0,1,0.0,1
1938,max_ml,10,20,2,3,0.05,0.95,0.9471391596261132,44,0.0,1,0.0,1,0.0,1
1939,max_ml,10,20,2,3,0.05,0.95,0.949488678032586,21,0.0,1,0.0,1,0.0,1
1940,max_ml,10,20,2,3,0.05,0.95,0.937686442841929,17,1.0,1,1.0,1,1.0,1
1941,max_ml,10,20,2,3,0.05,0.95,0.8445969041994432,16,1.0,1,1.0,1,1.0,1
1942,max_ml,10,20,2,3,0.05,0.95,0.8102985657662761,6,1.0,1,1.0,1,1.0,1
1943,max_ml,10,20,2,3,0.05,0.95,0.6212713536936807,5,1.0,1,1.0,1,1.0,1
1944,max_ml,10,20,2,3,0.05,0.95,0.929316662816146,5,1.0,1,1.0,1,1.0,1
1945,max_ml,10,20,2,3,0.05,0.95,0.9435952594221528,18,0.0,1,0.0,1,0.0,1
1946,max_ml,10,20,2,3,0.05,0.95,0.8772875387643185,25,0.0,1,0.0,1,0.0,1
1947,max_ml,10,20,2,3,0.05,0.95,0.8971588124102752,5,1.0,1,1.0,1,1.0,1
1948,max_ml,10,20,2,3,0.05,0.95,0.920263728397392,8,1.0,1,1.0,1,1.0,1
1949,max_ml,10,20,2,3,0.05,0.95,0.8377272908819756,11,1.0,1,1.0,1,1.0,1
1950,max_ml,10,20,2,3,0.05,0.95,0.8849241645610578,10,1.0,1,1.0,1,1.0,1
1951,max_ml,10,20,2,3,0.05,0.95,0.934281530248291,14,1.0,1,1.0,1,1.0,1
1952,max_ml,10,20,2,3,0.05,0.95,0.8825912674887557,23,0.0,1,0.0,1,0.0,1
1953,max_ml,10,20,2,3,0.05,0.95,0.9482202994373176,32,0.0,1,0.0,1,0.0,1
1954,max_ml,10,20,2,3,0.05,0.95,0.7556477367175196,7,1.0,1,1.0,1,1.0,1
1955,max_ml,10,20,2,3,0.05,0.95,0.940118065987856,24,0.0,1,0.0,1,0.0,1
1956,max_ml,10,20,2,3,0.05,0.95,0.940929540797567,22,0.0,1,0.0,1,0.0,1
1957,max_ml,10,20,2,3,0.05,0.95,0.8694163472854769,42,0.0,1,0.0,1,0.0,1
1958,max_ml,10,20,2,3,0.05,0.95,0.8894267801070331,7,1.0,1,1.0,1,1.0,1
1959,max_ml,10,20,2,3,0.05,0.95,0.5798784492352813,4,1.0,1,1.0,1,1.0,1
1960,max_ml,10,20,2,3,0.05,0.95,0.903171818690754,7,1.0,1,1.0,1,1.0,1
1961,max_ml,10,20,2,3,0.05,0.95,0.9037002431304352,10,1.0,1,1.0,1,1.0,1
1962,max_ml,10,20,2,3,0.05,0.95,0.9373835255388568,19,1.0,1,1.0,1,1.0,1
1963,max_ml,10,20,2,3,0.05,0.95,0.9477243879229515,36,0.0,1,0.0,1,0.0,1
1964,max_ml,10,20,2,3,0.05,0.95,0.9458327638204956,13,1.0,1,1.0,1,1.0,1
1965,max_ml,10,20,2,3,0.05,0.95,0.773409463109218,3,1.0,1,1.0,1,1.0,1
1966,max_ml,10,20,2,3,0.05,0.95,0.7621203933143891,4,1.0,1,1.0,1,1.0,1
1967,max_ml,10,20,2,3,0.05,0.95,0.7732784323268257,6,1.0,1,1.0,1,1.0,1
1968,max_ml,10,20,2,3,0.05,0.95,0.9461121658759306,45,0.0,1,0.0,1,0.0,1
1969,max_ml,10,20,2,3,0.05,0.95,0.9089123282344186,14,1.0,1,1.0,1,1.0,1
1970,max_ml,10,20,2,3,0.05,0.95,0.9164980286602096,13,1.0,1,1.0,1,1.0,1
1971,max_ml,10,20,2,3,0.05,0.95,0.934421891778486,10,1.0,1,1.0,1,0.0,0
1972,max_ml,10,20,2,3,0.05,0.95,0.8454827474948243,9,1.0,1,1.0,1,1.0,1
1973,max_ml,10,20,2,3,0.05,0.95,0.9432431485210032,12,1.0,1,1.0,1,1.0,1
1974,max_ml,10,20,2,3,0.05,0.95,0.8314034256528172,12,1.0,1,1.0,1,1.0,1
1975,max_ml,10,20,2,3,0.05,0.95,0.9216669847268096,14,1.0,1,1.0,1,1.0,1
1976,max_ml,10,20,2,3,0.05,0.95,0.899963514004113,12,1.0,1,1.0,1,1.0,1
1977,max_ml,10,20,2,3,0.05,0.95,0.9105965395270942,7,1.0,1,1.0,1,1.0,1
1978,max_ml,10,20,2,3,0.05,0.95,0.897267876678893,33,0.0,1,0.0,1,0.0,1
1979,max_ml,10,20,2,3,0.05,0.95,0.8930914370812596,10,1.0,1,1.0,1,1.0,1
1980,max_ml,10,20,2,3,0.05,0.95,0.7304603263064374,9,1.0,1,1.0,1,1.0,1
1981,max_ml,10,20,2,3,0.05,0.95,0.8420008829398526,4,1.0,1,1.0,1,1.0,1
1982,max_ml,10,20,2,3,0.05,0.95,0.920742212659622,35,0.0,1,0.0,1,0.0,1
1983,max_ml,10,20,2,3,0.05,0.95,0.9068857980991726,15,1.0,1,1.0,1,1.0,1
1984,max_ml,10,20,2,3,0.05,0.95,0.9089859824431874,19,1.0,1,1.0,1,1.0,1
1985,max_ml,10,20,2,3,0.05,0.95,0.9284311224370416,15,1.0,1,1.0,1,1.0,1
1986,max_ml,10,20,2,3,0.05,0.95,0.8240056054518917,3,1.0,1,1.0,1,1.0,1
1987,max_ml,10,20,2,3,0.05,0.95,0.8384615525819398,8,1.0,1,1.0,1,1.0,1
1988,max_ml,10,20,2,3,0.05,0.95,0.8904744816544681,13,1.0,1,1.0,1,1.0,1
1989,max_ml,10,20,2,3,0.05,0.95,0.929734786448662,8,1.0,1,1.0,1,1.0,1
1990,max_ml,10,20,2,3,0.05,0.95,0.9205178983608991,24,0.0,0,0.0,0,1.0,1
1991,max_ml,10,20,2,3,0.05,0.95,0.7376184671204585,3,1.0,1,1.0,1,1.0,1
1992,max_ml,10,20,2,3,0.05,0.95,0.9280756075795276,35,0.0,0,1.0,1,1.0,1
1993,max_ml,10,20,2,3,0.05,0.95,0.8661003143114769,22,1.0,1,1.0,1,1.0,1
1994,max_ml,10,20,2,3,0.05,0.95,0.9432594478310056,24,1.0,1,1.0,1,1.0,1
1995,max_ml,10,20,2,3,0.05,0.95,0.8924068661007238,7,1.0,1,1.0,1,1.0,1
1996,max_ml,10,20,2,3,0.05,0.95,0.761427478200061,4,1.0,1,1.0,1,1.0,1
1997,max_ml,10,20,2,3,0.05,0.95,0.8559102931300584,15,1.0,1,1.0,1,1.0,1
1998,max_ml,10,20,2,3,0.05,0.95,0.706617342631052,4,1.0,1,1.0,1,1.0,1
1999,max_ml,10,20,2,3,0.05,0.95,0.8944498121497203,6,1.0,1,1.0,1,1.0,1
2000,max_ml,10,20,2,3,0.05,0.95,0.7831378298864787,13,1.0,1,1.0,1,1.0,1
2001,max_ml,10,20,2,3,0.05,0.95,0.9388055202439372,5,1.0,1,1.0,1,1.0,1
2002,max_ml,10,20,2,3,0.05,0.95,0.7090273901804911,2,1.0,1,1.0,1,1.0,1
2003,max_ml,10,20,2,3,0.05,0.95,0.9370428645776788,18,1.0,1,1.0,1,1.0,1
2004,max_ml,10,20,2,3,0.05,0.95,0.8835912659926318,5,1.0,1,1.0,1,1.0,1
2005,max_ml,10,20,2,3,0.05,0.95,0.821756118021116,11,1.0,1,1.0,1,1.0,1
2006,max_ml,10,20,2,3,0.05,0.95,0.9079287433549164,3,1.0,1,1.0,1,1.0,1
2007,max_ml,10,20,2,3,0.05,0.95,0.934801515491411,9,1.0,1,1.0,1,1.0,1
2008,max_ml,10,20,2,3,0.05,0.95,0.726045008554953,7,1.0,1,1.0,1,1.0,1
2009,max_ml,10,20,2,3,0.05,0.95,0.942629693358678,8,1.0,1,1.0,1,1.0,1
2010,max_ml,10,20,2,3,0.05,0.95,0.7945112613107892,15,1.0,1,1.0,1,1.0,1
2011,max_ml,10,20,2,3,0.05,0.95,0.94855662405854,7,1.0,1,1.0,1,1.0,1
2012,max_ml,10,20,2,3,0.05,0.95,0.9068535448806792,7,1.0,1,1.0,1,1.0,1
2013,max_ml,10,20,2,3,0.05,0.95,0.9498274296522528,22,0.0,1,0.0,1,0.0,1
2014,max_ml,10,20,2,3,0.05,0.95,0.7591470138809063,5,1.0,1,1.0,1,1.0,1
2015,max_ml,10,20,2,3,0.05,0.95,0.9443522147873404,22,1.0,1,1.0,1,1.0,1
2016,max_ml,10,20,2,3,0.05,0.95,0.6688041375612533,3,1.0,1,1.0,1,1.0,1
2017,max_ml,10,20,2,3,0.05,0.95,0.8140708088803607,5,1.0,1,1.0,1,1.0,1
2018,max_ml,10,20,2,3,0.05,0.95,0.893426988595915,5,1.0,1,1.0,1,1.0,1
2019,max_ml,10,20,2,3,0.05,0.95,0.8537913311787743,23,1.0,1,1.0,1,1.0,1
2020,max_ml,10,20,2,3,0.05,0.95,0.8529045900895951,25,0.0,0,1.0,1,1.0,1
2021,max_ml,10,20,2,3,0.05,0.95,0.8533923482958279,4,1.0,1,1.0,1,1.0,1
2022,max_ml,10,20,2,3,0.05,0.95,0.9485955582346838,12,1.0,1,1.0,1,1.0,1
2023,max_ml,10,20,2,3,0.05,0.95,0.9075237674825783,5,1.0,1,1.0,1,1.0,1
2024,max_ml,10,20,2,3,0.05,0.95,0.8117847595508736,3,1.0,1,1.0,1,1.0,1
2025,max_ml,10,20,2,3,0.05,0.95,0.8962642119820686,14,1.0,1,1.0,1,1.0,1
2026,max_ml,10,20,2,3,0.05,0.95,0.706617530016577,3,1.0,1,1.0,1,1.0,1
2027,max_ml,10,20,2,3,0.05,0.95,0.8294964397291206,16,1.0,1,1.0,1,1.0,1
2028,max_ml,10,20,2,3,0.05,0.95,0.5822558265042399,3,1.0,1,1.0,1,1.0,1
2029,max_ml,10,20,2,3,0.05,0.95,0.8124990498755059,6,1.0,1,1.0,1,1.0,1
2030,max_ml,10,20,2,3,0.05,0.95,0.9483301090814268,8,1.0,1,1.0,1,1.0,1
2031,max_ml,10,20,2,3,0.05,0.95,0.7617359502479971,8,1.0,1,1.0,1,1.0,1
2032,max_ml,10,20,2,3,0.05,0.95,0.9347454204666084,13,1.0,1,1.0,1,1.0,1
2033,max_ml,10,20,2,3,0.05,0.95,0.9409603265628544,5,1.0,1,1.0,1,1.0,1
2034,max_ml,10,20,2,3,0.05,0.95,0.944352893334518,21,0.0,1,0.0,1,0.0,1
2035,max_ml,10,20,2,3,0.05,0.95,0.727708144345519,4,1.0,1,1.0,1,1.0,1
2036,max_ml,10,20,2,3,0.05,0.95,0.9385805164413958,66,0.0,1,0.0,1,0.0,1
2037,max_ml,10,20,2,3,0.05,0.95,0.8028538791309953,7,1.0,1,1.0,1,1.0,1
2038,max_ml,10,20,2,3,0.05,0.95,0.9029604180339068,5,1.0,1,1.0,1,1.0,1
2039,max_ml,10,20,2,3,0.05,0.95,0.9382518340479772,9,1.0,1,1.0,1,1.0,1
2040,max_ml,10,20,2,3,0.05,0.95,0.9294024941224543,3,1.0,1,1.0,1,1.0,1
2041,max_ml,10,20,2,3,0.05,0.95,0.7268444858669337,16,1.0,1,1.0,1,1.0,1
2042,max_ml,10,20,2,3,0.05,0.95,0.9088528662083252,11,1.0,1,1.0,1,1.0,1
2043,max_ml,10,20,2,3,0.05,0.95,0.9317231714268996,8,1.0,1,1.0,1,1.0,1
2044,max_ml,10,20,2,3,0.05,0.95,0.8386329280445719,5,1.0,1,1.0,1,1.0,1
2045,max_ml,10,20,2,3,0.05,0.95,0.8804108621532332,21,0.0,0,1.0,1,1.0,1
2046,max_ml,10,20,2,3,0.05,0.95,0.9078502316362104,9,1.0,1,1.0,1,1.0,1
2047,max_ml,10,20,2,3,0.05,0.95,0.6756565193113949,6,1.0,1,1.0,1,1.0,1
2048,max_ml,10,20,2,3,0.05,0.95,0.9431560586586648,7,1.0,1,1.0,1,1.0,1
2049,max_ml,10,20,2,3,0.05,0.95,0.9241414933627566,14,1.0,1,1.0,1,1.0,1
2050,max_ml,10,20,2,3,0.05,0.95,0.9155288510878,4,1.0,1,1.0,1,1.0,1
2051,max_ml,10,20,2,3,0.05,0.95,0.8319931855820973,4,1.0,1,1.0,1,1.0,1
2052,max_ml,10,20,2,3,0.05,0.95,0.9292166926999366,43,0.0,1,0.0,1,0.0,1
2053,max_ml,10,20,2,3,0.05,0.95,0.7711982525738116,7,1.0,1,1.0,1,1.0,1
2054,max_ml,10,20,2,3,0.05,0.95,0.871812371961432,9,1.0,1,1.0,1,1.0,1
2055,max_ml,10,20,2,3,0.05,0.95,0.9472464461591008,11,1.0,1,1.0,1,1.0,1
2056,max_ml,10,20,2,3,0.05,0.95,0.8919582947327712,8,1.0,1,1.0,1,1.0,1
2057,max_ml,10,20,2,3,0.05,0.95,0.8254926669114403,9,1.0,1,1.0,1,1.0,1
2058,max_ml,10,20,2,3,0.05,0.95,0.9498631362080776,58,0.0,1,0.0,1,0.0,1
2059,max_ml,10,20,2,3,0.05,0.95,0.7689160343215978,8,1.0,1,1.0,1,1.0,1
2060,max_ml,10,20,2,3,0.05,0.95,0.9454886475736136,24,0.0,0,1.0,1,0.0,0
2061,max_ml,10,20,2,3,0.05,0.95,0.9028414649861602,12,1.0,1,1.0,1,1.0,1
2062,max_ml,10,20,2,3,0.05,0.95,0.8384895187769724,7,1.0,1,1.0,1,1.0,1
2063,max_ml,10,20,2,3,0.05,0.95,0.9336619510345644,11,1.0,1,1.0,1,1.0,1
2064,max_ml,10,20,2,3,0.05,0.95,0.9235300200349192,56,0.0,1,0.0,1,0.0,1
2065,max_ml,10,20,2,3,0.05,0.95,0.9456771636962576,24,0.0,1,0.0,1,0.0,1
2066,max_ml,10,20,2,3,0.05,0.95,0.9427183496044595,13,1.0,1,1.0,1,1.0,1
2067,max_ml,10,20,2,3,0.05,0.95,0.8793513198944245,9,1.0,1,1.0,1,1.0,1
2068,max_ml,10,20,2,3,0.05,0.95,0.9300955917821072,14,1.0,1,1.0,1,1.0,1
2069,max_ml,10,20,2,3,0.05,0.95,0.8673163761999811,6,1.0,1,1.0,1,1.0,1
2070,max_ml,10,20,2,3,0.05,0.95,0.8160317568045665,16,1.0,1,1.0,1,1.0,1
2071,max_ml,10,20,2,3,0.05,0.95,0.8275998824928971,15,1.0,1,1.0,1,1.0,1
2072,max_ml,10,20,2,3,0.05,0.95,0.8784392920980575,5,1.0,1,1.0,1,1.0,1
2073,max_ml,10,20,2,3,0.05,0.95,0.9483334817679604,39,0.0,0,1.0,1,1.0,1
2074,max_ml,10,20,2,3,0.05,0.95,0.8968043704460699,27,0.0,1,0.0,1,0.0,1
2075,max_ml,10,20,2,3,0.05,0.95,0.9464708158004376,40,0.0,1,0.0,1,0.0,1
2076,max_ml,10,20,2,3,0.05,0.95,0.8494283770013752,8,1.0,1,1.0,1,1.0,1
2077,max_ml,10,20,2,3,0.05,0.95,0.8602318156525119,38,0.0,1,0.0,1,0.0,1
2078,max_ml,10,20,2,3,0.05,0.95,0.9226808864886632,14,1.0,1,1.0,1,1.0,1
2079,max_ml,10,20,2,3,0.05,0.95,0.91875088877986,14,0.0,1,0.0,1,0.0,1
2080,max_ml,10,20,2,3,0.05,0.95,0.922089771001808,5,1.0,1,1.0,1,1.0,1
2081,max_ml,10,20,2,3,0.05,0.95,0.859725505573739,25,1.0,1,1.0,1,1.0,1
2082,max_ml,10,20,2,3,0.05,0.95,0.904122614835846,25,1.0,1,1.0,1,0.0,0
2083,max_ml,10,20,2,3,0.05,0.95,0.910786250380158,5,1.0,1,1.0,1,1.0,1
2084,max_ml,10,20,2,3,0.05,0.95,0.8325751772173436,5,1.0,1,1.0,1,1.0,1
2085,max_ml,10,20,2,3,0.05,0.95,0.928477250991502,11,0.0,1,0.0,1,0.0,1
2086,max_ml,10,20,2,3,0.05,0.95,0.9282353090322456,27,0.0,0,0.0,0,1.0,1
2087,max_ml,10,20,2,3,0.05,0.95,0.8668526192170363,7,1.0,1,1.0,1,1.0,1
2088,max_ml,10,20,2,3,0.05,0.95,0.9144841620314031,5,1.0,1,1.0,1,1.0,1
2089,max_ml,10,20,2,3,0.05,0.95,0.896613800369407,8,1.0,1,1.0,1,1.0,1
2090,max_ml,10,20,2,3,0.05,0.95,0.8833587709044263,13,1.0,1,1.0,1,1.0,1
2091,max_ml,10,20,2,3,0.05,0.95,0.8488939571789037,26,1.0,1,1.0,1,1.0,1
2092,max_ml,10,20,2,3,0.05,0.95,0.8923758558757322,15,0.0,0,1.0,1,0.0,0
2093,max_ml,10,20,2,3,0.05,0.95,0.8465917878545637,10,1.0,1,1.0,1,1.0,1
2094,max_ml,10,20,2,3,0.05,0.95,0.8942692072986916,8,1.0,1,1.0,1,1.0,1
2095,max_ml,10,20,2,3,0.05,0.95,0.8694215707426344,6,1.0,1,1.0,1,1.0,1
2096,max_ml,10,20,2,3,0.05,0.95,0.6740187386528452,2,1.0,1,1.0,1,1.0,1
2097,max_ml,10,20,2,3,0.05,0.95,0.9167748087609022,9,1.0,1,1.0,1,1.0,1
2098,max_ml,10,20,2,3,0.05,0.95,0.8742773180937984,9,1.0,1,1.0,1,1.0,1
2099,max_ml,10,20,2,3,0.05,0.95,0.7955874109702127,7,1.0,1,1.0,1,1.0,1
2100,max_ml,10,20,2,3,0.05,0.95,0.8917159609910624,10,1.0,1,1.0,1,1.0,1
2101,max_ml,10,20,2,3,0.05,0.95,0.9447189432398756,37,1.0,1,1.0,1,1.0,1
2102,max_ml,10,20,2,3,0.05,0.95,0.7212445079835214,4,1.0,1,1.0,1,1.0,1
2103,max_ml,10,20,2,3,0.05,0.95,0.8636408869278843,7,1.0,1,1.0,1,1.0,1
2104,max_ml,10,20,2,3,0.05,0.95,0.8702770735179434,7,1.0,1,1.0,1,1.0,1
2105,max_ml,10,20,2,3,0.05,0.95,0.9447655851099164,8,1.0,1,1.0,1,1.0,1
2106,max_ml,10,20,2,3,0.05,0.95,0.9406592633695404,10,1.0,1,1.0,1,1.0,1
2107,max_ml,10,20,2,3,0.05,0.95,0.9002990973318379,20,1.0,1,1.0,1,1.0,1
2108,max_ml,10,20,2,3,0.05,0.95,0.9062693187454948,7,1.0,1,1.0,1,1.0,1
2109,max_ml,10,20,2,3,0.05,0.95,0.9115735412475058,7,1.0,1,1.0,1,1.0,1
2110,max_ml,10,20,2,3,0.05,0.95,0.923230264748601,4,1.0,1,1.0,1,1.0,1
2111,max_ml,10,20,2,3,0.05,0.95,0.890981711371356,10,1.0,1,1.0,1,1.0,1
2112,max_ml,10,20,2,3,0.05,0.95,0.7976935123854044,9,1.0,1,1.0,1,1.0,1
2113,max_ml,10,20,2,3,0.05,0.95,0.9269581385522668,21,1.0,1,1.0,1,1.0,1
2114,max_ml,10,20,2,3,0.05,0.95,0.7323855493659064,6,1.0,1,1.0,1,1.0,1
2115,max_ml,10,20,2,3,0.05,0.95,0.7329157048897129,7,1.0,1,1.0,1,1.0,1
2116,max_ml,10,20,2,3,0.05,0.95,0.8791024683142766,5,1.0,1,1.0,1,1.0,1
2117,max_ml,10,20,2,3,0.05,0.95,0.9067574830191624,5,1.0,1,1.0,1,1.0,1
2118,max_ml,10,20,2,3,0.05,0.95,0.8600974172445457,18,1.0,1,1.0,1,1.0,1
2119,max_ml,10,20,2,3,0.05,0.95,0.8885096284805927,5,1.0,1,1.0,1,1.0,1
2120,max_ml,10,20,2,3,0.05,0.95,0.8498917612299179,8,1.0,1,1.0,1,1.0,1
2121,max_ml,10,20,2,3,0.05,0.95,0.934458377329924,26,1.0,1,1.0,1,0.0,0
2122,max_ml,10,20,2,3,0.05,0.95,0.8479502859946044,13,1.0,1,1.0,1,1.0,1
2123,max_ml,10,20,2,3,0.05,0.95,0.8043472779418438,6,1.0,1,1.0,1,1.0,1
2124,max_ml,10,20,2,3,0.05,0.95,0.934866946543996,17,1.0,1,1.0,1,1.0,1
2125,max_ml,10,20,2,3,0.05,0.95,0.85696743819576,9,1.0,1,1.0,1,1.0,1
2126,max_ml,10,20,2,3,0.05,0.95,0.8373040817383347,16,1.0,1,1.0,1,1.0,1
2127,max_ml,10,20,2,3,0.05,0.95,0.9238775854398352,5,1.0,1,1.0,1,1.0,1
2128,max_ml,10,20,2,3,0.05,0.95,0.8364640356117075,12,1.0,1,1.0,1,1.0,1
2129,max_ml,10,20,2,3,0.05,0.95,0.8800769942013836,13,1.0,1,1.0,1,1.0,1
2130,max_ml,10,20,2,3,0.05,0.95,0.7709181006200967,7,1.0,1,1.0,1,1.0,1
2131,max_ml,10,20,2,3,0.05,0.95,0.8959700711357061,4,1.0,1,1.0,1,1.0,1
2132,max_ml,10,20,2,3,0.05,0.95,0.8856579188436944,12,1.0,1,1.0,1,1.0,1
2133,max_ml,10,20,2,3,0.05,0.95,0.8985913518875479,4,1.0,1,1.0,1,1.0,1
2134,max_ml,10,20,2,3,0.05,0.95,0.8989228514705228,4,1.0,1,1.0,1,1.0,1
2135,max_ml,10,20,2,3,0.05,0.95,0.8464581308835554,7,1.0,1,1.0,1,1.0,1
2136,max_ml,10,20,2,3,0.05,0.95,0.9107335816047272,13,1.0,1,1.0,1,1.0,1
2137,max_ml,10,20,2,3,0.05,0.95,0.8865350406503198,9,1.0,1,1.0,1,1.0,1
2138,max_ml,10,20,2,3,0.05,0.95,0.8474787014427433,12,1.0,1,1.0,1,1.0,1
2139,max_ml,10,20,2,3,0.05,0.95,0.8477347902165209,13,1.0,1,1.0,1,1.0,1
2140,max_ml,10,20,2,3,0.05,0.95,0.9034557619103732,4,1.0,1,1.0,1,1.0,1
2141,max_ml,10,20,2,3,0.05,0.95,0.7915631802086861,7,1.0,1,1.0,1,1.0,1
2142,max_ml,10,20,2,3,0.05,0.95,0.844612283211527,10,1.0,1,1.0,1,1.0,1
2143,max_ml,10,20,2,3,0.05,0.95,0.668855654741978,2,1.0,1,1.0,1,1.0,1
2144,max_ml,10,20,2,3,0.05,0.95,0.9114349788498745,58,0.0,1,0.0,1,0.0,1
2145,max_ml,10,20,2,3,0.05,0.95,0.9069876326734526,16,1.0,1,1.0,1,1.0,1
2146,max_ml,10,20,2,3,0.05,0.95,0.9451823917174244,7,1.0,1,1.0,1,1.0,1
2147,max_ml,10,20,2,3,0.05,0.95,0.9439416588037416,35,0.0,1,0.0,1,0.0,1
2148,max_ml,10,20,2,3,0.05,0.95,0.8929392622856178,20,1.0,1,1.0,1,1.0,1
2149,max_ml,10,20,2,3,0.05,0.95,0.9169983596570505,19,1.0,1,1.0,1,1.0,1
2150,max_ml,10,20,2,3,0.05,0.95,0.8745169011400707,14,1.0,1,1.0,1,1.0,1
2151,max_ml,10,20,2,3,0.05,0.95,0.9146021823552336,7,1.0,1,1.0,1,1.0,1
2152,max_ml,10,20,2,3,0.05,0.95,0.7956392976340282,7,1.0,1,1.0,1,1.0,1
2153,max_ml,10,20,2,3,0.05,0.95,0.7685960343526499,2,1.0,1,1.0,1,1.0,1
2154,max_ml,10,20,2,3,0.05,0.95,0.7884002902411515,5,1.0,1,1.0,1,1.0,1
2155,max_ml,10,20,2,3,0.05,0.95,0.8929454025551373,17,0.0,0,0.0,0,1.0,1
2156,max_ml,10,20,2,3,0.05,0.95,0.8815479966306035,7,1.0,1,1.0,1,1.0,1
2157,max_ml,10,20,2,3,0.05,0.95,0.9446539086796776,9,1.0,1,1.0,1,1.0,1
2158,max_ml,10,20,2,3,0.05,0.95,0.8220459768429013,8,1.0,1,1.0,1,1.0,1
2159,max_ml,10,20,2,3,0.05,0.95,0.9370185549635242,5,1.0,1,1.0,1,1.0,1
2160,max_ml,10,20,2,3,0.05,0.95,0.8019311721033991,6,1.0,1,1.0,1,1.0,1
2161,max_ml,10,20,2,3,0.05,0.95,0.9393500526207011,15,1.0,1,1.0,1,1.0,1
2162,max_ml,10,20,2,3,0.05,0.95,0.8986703651180936,22,0.0,0,0.0,0,1.0,1
2163,max_ml,10,20,2,3,0.05,0.95,0.855170780958273,6,1.0,1,1.0,1,1.0,1
2164,max_ml,10,20,2,3,0.05,0.95,0.8977913249140062,15,1.0,1,1.0,1,1.0,1
2165,max_ml,10,20,2,3,0.05,0.95,0.9155676476483128,19,0.0,1,0.0,1,0.0,1
2166,max_ml,10,20,2,3,0.05,0.95,0.9257418120122852,7,1.0,1,1.0,1,1.0,1
2167,max_ml,10,20,2,3,0.05,0.95,0.9302058901637176,12,1.0,1,1.0,1,1.0,1
2168,max_ml,10,20,2,3,0.05,0.95,0.756516209802468,12,1.0,1,1.0,1,1.0,1
2169,max_ml,10,20,2,3,0.05,0.95,0.9365576709326012,66,0.0,1,0.0,1,0.0,1
2170,max_ml,10,20,2,3,0.05,0.95,0.9402972228659916,52,0.0,1,0.0,1,0.0,1
2171,max_ml,10,20,2,3,0.05,0.95,0.9257471517727914,16,1.0,1,1.0,1,1.0,1
2172,max_ml,10,20,2,3,0.05,0.95,0.9192736848119796,21,0.0,0,1.0,1,1.0,1
2173,max_ml,10,20,2,3,0.05,0.95,0.9335218351569884,14,1.0,1,1.0,1,1.0,1
2174,max_ml,10,20,2,3,0.05,0.95,0.9341227865195773,38,0.0,1,0.0,1,0.0,1
2175,max_ml,10,20,2,3,0.05,0.95,0.8945959178218144,18,1.0,1,0.0,0,0.0,0
2176,max_ml,10,20,2,3,0.05,0.95,0.8835875689987811,9,1.0,1,1.0,1,1.0,1
2177,max_ml,10,20,2,3,0.05,0.95,0.869210003813932,16,1.0,1,1.0,1,1.0,1
2178,max_ml,10,20,2,3,0.05,0.95,0.8957195001820404,13,1.0,1,1.0,1,1.0,1
2179,max_ml,10,20,2,3,0.05,0.95,0.8820160438706867,6,1.0,1,1.0,1,1.0,1
2180,max_ml,10,20,2,3,0.05,0.95,0.5692473642067335,3,1.0,1,1.0,1,1.0,1
2181,max_ml,10,20,2,3,0.05,0.95,0.93126769136587,7,1.0,1,1.0,1,1.0,1
2182,max_ml,10,20,2,3,0.05,0.95,0.895128269679309,5,1.0,1,1.0,1,1.0,1
2183,max_ml,10,20,2,3,0.05,0.95,0.7877741669737742,4,1.0,1,1.0,1,1.0,1
2184,max_ml,10,20,2,3,0.05,0.95,0.878966334464051,12,1.0,1,1.0,1,1.0,1
2185,max_ml,10,20,2,3,0.05,0.95,0.7817686529005611,10,1.0,1,1.0,1,1.0,1
2186,max_ml,10,20,2,3,0.05,0.95,0.7891796963027213,6,1.0,1,1.0,1,1.0,1
2187,max_ml,10,20,2,3,0.05,0.95,0.7349733034049509,7,1.0,1,1.0,1,1.0,1
2188,max_ml,10,20,2,3,0.05,0.95,0.889197471324297,13,1.0,1,1.0,1,1.0,1
2189,max_ml,10,20,2,3,0.05,0.95,0.852737442769526,6,1.0,1,1.0,1,1.0,1
2190,max_ml,10,20,2,3,0.05,0.95,0.9486430439228208,46,0.0,1,0.0,1,0.0,1
2191,max_ml,10,20,2,3,0.05,0.95,0.9091404726410184,4,1.0,1,1.0,1,1.0,1
2192,max_ml,10,20,2,3,0.05,0.95,0.9137690742817872,21,0.0,1,0.0,1,0.0,1
2193,max_ml,10,20,2,3,0.05,0.95,0.9199531553385076,5,1.0,1,1.0,1,1.0,1
2194,max_ml,10,20,2,3,0.05,0.95,0.8383974536176858,16,1.0,1,1.0,1,1.0,1
2195,max_ml,10,20,2,3,0.05,0.95,0.7412900324233259,4,1.0,1,1.0,1,1.0,1
2196,max_ml,10,20,2,3,0.05,0.95,0.897907449462433,12,1.0,1,1.0,1,1.0,1
2197,max_ml,10,20,2,3,0.05,0.95,0.8912560078199162,7,1.0,1,1.0,1,1.0,1
2198,max_ml,10,20,2,3,0.05,0.95,0.938526927512536,14,1.0,1,1.0,1,1.0,1
2199,max_ml,10,20,2,3,0.05,0.95,0.840496839188598,5,1.0,1,1.0,1,1.0,1
2200,max_ml,10,20,2,3,0.05,0.95,0.9083959275821556,5,1.0,1,1.0,1,1.0,1
2201,max_ml,10,20,2,3,0.05,0.95,0.7390497205352976,7,1.0,1,1.0,1,1.0,1
2202,max_ml,10,20,2,3,0.05,0.95,0.936143148601889,17,1.0,1,1.0,1,1.0,1
2203,max_ml,10,20,2,3,0.05,0.95,0.927281295356361,3,1.0,1,1.0,1,1.0,1
2204,max_ml,10,20,2,3,0.05,0.95,0.914001608023822,4,1.0,1,1.0,1,1.0,1
2205,max_ml,10,20,2,3,0.05,0.95,0.9364178209036278,70,0.0,1,0.0,1,0.0,1
2206,max_ml,10,20,2,3,0.05,0.95,0.922351200131478,20,1.0,1,1.0,1,1.0,1
2207,max_ml,10,20,2,3,0.05,0.95,0.7639376691604938,4,1.0,1,1.0,1,1.0,1
2208,max_ml,10,20,2,3,0.05,0.95,0.7722887342418118,6,1.0,1,1.0,1,1.0,1
2209,max_ml,10,20,2,3,0.05,0.95,0.7988885262545434,5,1.0,1,1.0,1,1.0,1
2210,max_ml,10,20,2,3,0.05,0.95,0.8384505489491696,12,1.0,1,1.0,1,1.0,1
2211,max_ml,10,20,2,3,0.05,0.95,0.9114534592642684,34,0.0,0,1.0,1,0.0,0
2212,max_ml,10,20,2,3,0.05,0.95,0.9153914656590398,12,1.0,1,1.0,1,1.0,1
2213,max_ml,10,20,2,3,0.05,0.95,0.8362433018510635,10,1.0,1,1.0,1,1.0,1
2214,max_ml,10,20,2,3,0.05,0.95,0.9300648017384024,14,1.0,1,1.0,1,1.0,1
2215,max_ml,10,20,2,3,0.05,0.95,0.8928605825834349,21,0.0,1,0.0,1,0.0,1
2216,max_ml,10,20,2,3,0.05,0.95,0.9287931818119668,30,1.0,1,1.0,1,1.0,1
2217,max_ml,10,20,2,3,0.05,0.95,0.9364190900154924,9,1.0,1,1.0,1,1.0,1
2218,max_ml,10,20,2,3,0.05,0.95,0.8734813507020726,6,1.0,1,1.0,1,1.0,1
2219,max_ml,10,20,2,3,0.05,0.95,0.8931866693070076,17,1.0,1,1.0,1,1.0,1
2220,max_ml,10,20,2,3,0.05,0.95,0.7972746673556848,11,1.0,1,1.0,1,1.0,1
2221,max_ml,10,20,2,3,0.05,0.95,0.936873390536308,16,1.0,1,1.0,1,1.0,1
2222,max_ml,10,20,2,3,0.05,0.95,0.9438696602791854,43,0.0,1,0.0,1,0.0,1
2223,max_ml,10,20,2,3,0.05,0.95,0.948582486055218,28,1.0,1,1.0,1,1.0,1
2224,max_ml,10,20,2,3,0.05,0.95,0.8897923670927802,9,1.0,1,1.0,1,1.0,1
2225,max_ml,10,20,2,3,0.05,0.95,0.8195930745673757,3,1.0,1,1.0,1,1.0,1
2226,max_ml,10,20,2,3,0.05,0.95,0.7828609380914123,4,1.0,1,1.0,1,1.0,1
2227,max_ml,10,20,2,3,0.05,0.95,0.9178257726577544,11,1.0,1,1.0,1,1.0,1
2228,max_ml,10,20,2,3,0.05,0.95,0.9144051047778246,26,1.0,1,0.0,0,1.0,1
2229,max_ml,10,20,2,3,0.05,0.95,0.9288138505910428,5,1.0,1,1.0,1,1.0,1
2230,max_ml,10,20,2,3,0.05,0.95,0.939544414881414,49,0.0,1,0.0,1,0.0,1
2231,max_ml,10,20,2,3,0.05,0.95,0.8052831453305058,12,1.0,1,1.0,1,1.0,1
2232,max_ml,10,20,2,3,0.05,0.95,0.8990347321693704,10,1.0,1,1.0,1,1.0,1
2233,max_ml,10,20,2,3,0.05,0.95,0.8757521085868321,7,1.0,1,1.0,1,1.0,1
2234,max_ml,10,20,2,3,0.05,0.95,0.9004694960276145,5,1.0,1,1.0,1,1.0,1
2235,max_ml,10,20,2,3,0.05,0.95,0.8183274913997148,9,1.0,1,1.0,1,1.0,1
2236,max_ml,10,20,2,3,0.05,0.95,0.793165634255367,7,1.0,1,1.0,1,1.0,1
2237,max_ml,10,20,2,3,0.05,0.95,0.9439731905046196,51,0.0,1,0.0,1,0.0,1
2238,max_ml,10,20,2,3,0.05,0.95,0.9316774077559524,16,1.0,1,1.0,1,1.0,1
2239,max_ml,10,20,2,3,0.05,0.95,0.9424991004259788,57,0.0,1,0.0,1,0.0,1
2240,max_ml,10,20,2,3,0.05,0.95,0.9001698293426605,7,1.0,1,1.0,1,1.0,1
2241,max_ml,10,20,2,3,0.05,0.95,0.914709364265898,3,1.0,1,1.0,1,1.0,1
2242,max_ml,10,20,2,3,0.05,0.95,0.893732915337942,6,1.0,1,1.0,1,1.0,1
2243,max_ml,10,20,2,3,0.05,0.95,0.8888604106379019,6,1.0,1,1.0,1,1.0,1
2244,max_ml,10,20,2,3,0.05,0.95,0.9446368676864472,32,0.0,0,0.0,0,1.0,1
2245,max_ml,10,20,2,3,0.05,0.95,0.9395589646157304,26,0.0,1,0.0,1,0.0,1
2246,max_ml,10,20,2,3,0.05,0.95,0.9091993020605424,9,1.0,1,1.0,1,1.0,1
2247,max_ml,10,20,2,3,0.05,0.95,0.806017988055095,8,1.0,1,1.0,1,1.0,1
2248,max_ml,10,20,2,3,0.05,0.95,0.938001973044066,8,1.0,1,1.0,1,1.0,1
2249,max_ml,10,20,2,3,0.05,0.95,0.94111341842751,21,1.0,1,1.0,1,1.0,1
2250,max_ml,10,20,2,3,0.05,0.95,0.8823802876022679,6,1.0,1,1.0,1,1.0,1
2251,max_ml,10,20,2,3,0.05,0.95,0.8686213986026682,4,1.0,1,1.0,1,1.0,1
2252,max_ml,10,20,2,3,0.05,0.95,0.946528403524137,47,0.0,1,0.0,1,0.0,1
2253,max_ml,10,20,2,3,0.05,0.95,0.8933566958467407,9,1.0,1,1.0,1,1.0,1
2254,max_ml,10,20,2,3,0.05,0.95,0.781738974721124,3,1.0,1,1.0,1,1.0,1
2255,max_ml,10,20,2,3,0.05,0.95,0.9282781050466572,12,1.0,1,1.0,1,1.0,1
2256,max_ml,10,20,2,3,0.05,0.95,0.8553326657489897,6,1.0,1,1.0,1,1.0,1
2257,max_ml,10,20,2,3,0.05,0.95,0.9082363305308933,11,1.0,1,1.0,1,1.0,1
2258,max_ml,10,20,2,3,0.05,0.95,0.7833178978721531,4,1.0,1,1.0,1,1.0,1
2259,max_ml,10,20,2,3,0.05,0.95,0.9364519956943964,16,1.0,1,1.0,1,1.0,1
2260,max_ml,10,20,2,3,0.05,0.95,0.939098194362451,26,1.0,1,1.0,1,1.0,1
2261,max_ml,10,20,2,3,0.05,0.95,0.9164820371068004,10,1.0,1,1.0,1,1.0,1
2262,max_ml,10,20,2,3,0.05,0.95,0.8678169948531866,16,1.0,1,1.0,1,1.0,1
2263,max_ml,10,20,2,3,0.05,0.95,0.7147391580586254,4,1.0,1,1.0,1,1.0,1
2264,max_ml,10,20,2,3,0.05,0.95,0.770077046930544,9,1.0,1,1.0,1,1.0,1
2265,max_ml,10,20,2,3,0.05,0.95,0.9394226955723765,13,1.0,1,1.0,1,1.0,1
2266,max_ml,10,20,2,3,0.05,0.95,0.9217768399041824,12,1.0,1,1.0,1,1.0,1
2267,max_ml,10,20,2,3,0.05,0.95,0.8225432009384357,3,1.0,1,1.0,1,1.0,1
2268,max_ml,10,20,2,3,0.05,0.95,0.9339812340939044,6,1.0,1,1.0,1,1.0,1
2269,max_ml,10,20,2,3,0.05,0.95,0.8734137495798062,14,1.0,1,1.0,1,1.0,1
2270,max_ml,10,20,2,3,0.05,0.95,0.7455583368451134,10,1.0,1,1.0,1,1.0,1
2271,max_ml,10,20,2,3,0.05,0.95,0.9456943934085206,19,1.0,1,1.0,1,1.0,1
2272,max_ml,10,20,2,3,0.05,0.95,0.9431059285049498,10,1.0,1,1.0,1,1.0,1
2273,max_ml,10,20,2,3,0.05,0.95,0.64998694443965,4,1.0,1,1.0,1,1.0,1
2274,max_ml,10,20,2,3,0.05,0.95,0.8010035608583079,12,1.0,1,1.0,1,1.0,1
2275,max_ml,10,20,2,3,0.05,0.95,0.949559802700571,9,1.0,1,1.0,1,1.0,1
2276,max_ml,10,20,2,3,0.05,0.95,0.8908332147999595,14,1.0,1,1.0,1,1.0,1
2277,max_ml,10,20,2,3,0.05,0.95,0.8934191143005044,7,1.0,1,1.0,1,1.0,1
2278,max_ml,10,20,2,3,0.05,0.95,0.7013013601636537,8,1.0,1,1.0,1,1.0,1
2279,max_ml,10,20,2,3,0.05,0.95,0.9277674853557054,15,1.0,1,1.0,1,1.0,1
2280,max_ml,10,20,2,3,0.05,0.95,0.8043890897011952,3,1.0,1,1.0,1,1.0,1
2281,max_ml,10,20,2,3,0.05,0.95,0.9482135946786356,19,0.0,1,0.0,1,0.0,1
2282,max_ml,10,20,2,3,0.05,0.95,0.8467628746276428,9,1.0,1,1.0,1,1.0,1
2283,max_ml,10,20,2,3,0.05,0.95,0.9095607125937608,8,1.0,1,1.0,1,1.0,1
2284,max_ml,10,20,2,3,0.05,0.95,0.9056205890269912,17,1.0,1,1.0,1,1.0,1
2285,max_ml,10,20,2,3,0.05,0.95,0.928576910490532,30,0.0,1,0.0,1,0.0,1
2286,max_ml,10,20,2,3,0.05,0.95,0.9266593178534638,24,0.0,1,0.0,1,0.0,1
2287,max_ml,10,20,2,3,0.05,0.95,0.9079161205008524,14,1.0,1,1.0,1,1.0,1
2288,max_ml,10,20,2,3,0.05,0.95,0.8348567271919397,3,1.0,1,1.0,1,1.0,1
2289,max_ml,10,20,2,3,0.05,0.95,0.8399190148762432,14,1.0,1,1.0,1,1.0,1
2290,max_ml,10,20,2,3,0.05,0.95,0.8445847493117802,6,1.0,1,1.0,1,1.0,1
2291,max_ml,10,20,2,3,0.05,0.95,0.9258702707578376,18,1.0,1,1.0,1,1.0,1
2292,max_ml,10,20,2,3,0.05,0.95,0.8926190317060141,9,1.0,1,1.0,1,1.0,1
2293,max_ml,10,20,2,3,0.05,0.95,0.9425684834791276,9,1.0,1,1.0,1,1.0,1
2294,max_ml,10,20,2,3,0.05,0.95,0.8874759192769047,37,0.0,1,0.0,1,0.0,1
2295,max_ml,10,20,2,3,0.05,0.95,0.8387003591366708,24,1.0,1,1.0,1,1.0,1
2296,max_ml,10,20,2,3,0.05,0.95,0.9316618176086556,12,1.0,1,1.0,1,1.0,1
2297,max_ml,10,20,2,3,0.05,0.95,0.9433823430431992,11,1.0,1,1.0,1,1.0,1
2298,max_ml,10,20,2,3,0.05,0.95,0.8434619096441968,7,1.0,1,1.0,1,1.0,1
2299,max_ml,10,20,2,3,0.05,0.95,0.9209300772478132,11,1.0,1,1.0,1,1.0,1
2300,max_ml,10,20,2,3,0.05,0.95,0.9408901030274872,3,1.0,1,1.0,1,1.0,1
2301,max_ml,10,20,2,3,0.05,0.95,0.8635438280638416,8,1.0,1,1.0,1,1.0,1
2302,max_ml,10,20,2,3,0.05,0.95,0.7524894315222149,12,1.0,1,1.0,1,1.0,1
2303,max_ml,10,20,2,3,0.05,0.95,0.9006952677658467,17,1.0,1,1.0,1,1.0,1
2304,max_ml,10,20,2,3,0.05,0.95,0.8462877601092658,11,1.0,1,1.0,1,1.0,1
2305,max_ml,10,20,2,3,0.05,0.95,0.921229394305961,17,1.0,1,1.0,1,1.0,1
2306,max_ml,10,20,2,3,0.05,0.95,0.7991101586618166,17,1.0,1,1.0,1,1.0,1
2307,max_ml,10,20,2,3,0.05,0.95,0.763053466217378,5,1.0,1,1.0,1,1.0,1
2308,max_ml,10,20,2,3,0.05,0.95,0.9325493732064494,9,1.0,1,1.0,1,1.0,1
2309,max_ml,10,20,2,3,0.05,0.95,0.8896784880820237,10,1.0,1,1.0,1,1.0,1
2310,max_ml,10,20,2,3,0.05,0.95,0.888546865457153,21,0.0,0,1.0,1,1.0,1
2311,max_ml,10,20,2,3,0.05,0.95,0.8775343800510732,19,1.0,1,1.0,1,1.0,1
2312,max_ml,10,20,2,3,0.05,0.95,0.8952623177954332,13,1.0,1,1.0,1,1.0,1
2313,max_ml,10,20,2,3,0.05,0.95,0.8421662519389986,2,1.0,1,1.0,1,1.0,1
2314,max_ml,10,20,2,3,0.05,0.95,0.8677896939620334,10,1.0,1,1.0,1,1.0,1
2315,max_ml,10,20,2,3,0.05,0.95,0.944749629262592,19,1.0,1,1.0,1,1.0,1
2316,max_ml,10,20,2,3,0.05,0.95,0.8610199386441239,5,1.0,1,1.0,1,1.0,1
2317,max_ml,10,20,2,3,0.05,0.95,0.9425321810612928,7,1.0,1,1.0,1,1.0,1
2318,max_ml,10,20,2,3,0.05,0.95,0.942082697222281,8,1.0,1,1.0,1,1.0,1
2319,max_ml,10,20,2,3,0.05,0.95,0.8291078859084757,9,1.0,1,1.0,1,1.0,1
2320,max_ml,10,20,2,3,0.05,0.95,0.905592652321836,11,1.0,1,1.0,1,1.0,1
2321,max_ml,10,20,2,3,0.05,0.95,0.9082940758974152,30,0.0,1,0.0,1,0.0,1
2322,max_ml,10,20,2,3,0.05,0.95,0.804462589300402,10,1.0,1,1.0,1,1.0,1
2323,max_ml,10,20,2,3,0.05,0.95,0.9448639214194874,12,1.0,1,1.0,1,1.0,1
2324,max_ml,10,20,2,3,0.05,0.95,0.6226453244763424,4,1.0,1,1.0,1,1.0,1
2325,max_ml,10,20,2,3,0.05,0.95,0.6964756608144109,3,1.0,1,1.0,1,1.0,1
2326,max_ml,10,20,2,3,0.05,0.95,0.7866772945812633,6,1.0,1,1.0,1,1.0,1
2327,max_ml,10,20,2,3,0.05,0.95,0.9428768517687888,39,0.0,1,0.0,1,0.0,1
2328,max_ml,10,20,2,3,0.05,0.95,0.7858818192562301,9,1.0,1,1.0,1,1.0,1
2329,max_ml,10,20,2,3,0.05,0.95,0.923115290207809,12,1.0,1,1.0,1,1.0,1
2330,max_ml,10,20,2,3,0.05,0.95,0.9117103614361683,7,1.0,1,1.0,1,1.0,1
2331,max_ml,10,20,2,3,0.05,0.95,0.8828744142822387,8,1.0,1,1.0,1,1.0,1
2332,max_ml,10,20,2,3,0.05,0.95,0.9111737371610272,12,1.0,1,1.0,1,1.0,1
2333,max_ml,10,20,2,3,0.05,0.95,0.9227980087184148,13,1.0,1,1.0,1,1.0,1
2334,max_ml,10,20,2,3,0.05,0.95,0.8780160586057578,9,1.0,1,1.0,1,1.0,1
2335,max_ml,10,20,2,3,0.05,0.95,0.8130288543967653,7,1.0,1,1.0,1,1.0,1
2336,max_ml,10,20,2,3,0.05,0.95,0.7387299324853202,8,1.0,1,1.0,1,1.0,1
2337,max_ml,10,20,2,3,0.05,0.95,0.7577680441621568,2,1.0,1,1.0,1,1.0,1
2338,max_ml,10,20,2,3,0.05,0.95,0.8991377091887698,9,1.0,1,1.0,1,1.0,1
2339,max_ml,10,20,2,3,0.05,0.95,0.9190109983982894,5,1.0,1,1.0,1,1.0,1
2340,max_ml,10,20,2,3,0.05,0.95,0.9128178188646844,29,1.0,1,1.0,1,1.0,1
2341,max_ml,10,20,2,3,0.05,0.95,0.9334428189634826,20,1.0,1,1.0,1,1.0,1
2342,max_ml,10,20,2,3,0.05,0.95,0.8742524143152097,8,1.0,1,1.0,1,1.0,1
2343,max_ml,10,20,2,3,0.05,0.95,0.9074916527460316,17,1.0,1,1.0,1,1.0,1
2344,max_ml,10,20,2,3,0.05,0.95,0.8523977594708814,37,1.0,1,1.0,1,1.0,1
2345,max_ml,10,20,2,3,0.05,0.95,0.9124927683437924,13,1.0,1,1.0,1,1.0,1
2346,max_ml,10,20,2,3,0.05,0.95,0.917009852379504,12,1.0,1,1.0,1,1.0,1
2347,max_ml,10,20,2,3,0.05,0.95,0.914742056730418,30,0.0,1,0.0,1,0.0,1
2348,max_ml,10,20,2,3,0.05,0.95,0.8171636537614241,7,1.0,1,1.0,1,1.0,1
2349,max_ml,10,20,2,3,0.05,0.95,0.9008767128411316,6,1.0,1,1.0,1,1.0,1
2350,max_ml,10,20,2,3,0.05,0.95,0.8103769190507172,4,1.0,1,1.0,1,1.0,1
2351,max_ml,10,20,2,3,0.05,0.95,0.9404177748068604,9,1.0,1,1.0,1,1.0,1
2352,max_ml,10,20,2,3,0.05,0.95,0.9342227280331432,58,0.0,1,0.0,1,0.0,1
2353,max_ml,10,20,2,3,0.05,0.95,0.9465407063345306,10,1.0,1,1.0,1,1.0,1
2354,max_ml,10,20,2,3,0.05,0.95,0.8626056921967928,8,1.0,1,1.0,1,1.0,1
2355,max_ml,10,20,2,3,0.05,0.95,0.9245461094847616,12,1.0,1,1.0,1,1.0,1
2356,max_ml,10,20,2,3,0.05,0.95,0.9100106312396268,11,1.0,1,1.0,1,1.0,1
2357,max_ml,10,20,2,3,0.05,0.95,0.7302494934279609,6,1.0,1,1.0,1,1.0,1
2358,max_ml,10,20,2,3,0.05,0.95,0.9278387039034875,16,1.0,1,1.0,1,1.0,1
2359,max_ml,10,20,2,3,0.05,0.95,0.7263273095912003,6,1.0,1,1.0,1,1.0,1
2360,max_ml,10,20,2,3,0.05,0.95,0.7410121425493171,5,1.0,1,1.0,1,1.0,1
2361,max_ml,10,20,2,3,0.05,0.95,0.6562355855087242,3,1.0,1,1.0,1,1.0,1
2362,max_ml,10,20,2,3,0.05,0.95,0.9031738268285984,13,1.0,1,1.0,1,1.0,1
2363,max_ml,10,20,2,3,0.05,0.95,0.7912050572987839,8,1.0,1,1.0,1,1.0,1
2364,max_ml,10,20,2,3,0.05,0.95,0.8411733296282419,4,1.0,1,1.0,1,1.0,1
2365,max_ml,10,20,2,3,0.05,0.95,0.9405021734846464,31,0.0,1,0.0,1,0.0,1
2366,max_ml,10,20,2,3,0.05,0.95,0.7991958474598019,4,1.0,1,1.0,1,1.0,1
2367,max_ml,10,20,2,3,0.05,0.95,0.9334984757239037,10,1.0,1,1.0,1,1.0,1
2368,max_ml,10,20,2,3,0.05,0.95,0.8416856915285085,4,1.0,1,1.0,1,1.0,1
2369,max_ml,10,20,2,3,0.05,0.95,0.903212620812884,10,1.0,1,1.0,1,1.0,1
2370,max_ml,10,20,2,3,0.05,0.95,0.938236817785554,10,1.0,1,1.0,1,1.0,1
2371,max_ml,10,20,2,3,0.05,0.95,0.9450703668163192,17,1.0,1,1.0,1,1.0,1
2372,max_ml,10,20,2,3,0.05,0.95,0.9190134642496596,25,0.0,1,0.0,1,0.0,1
2373,max_ml,10,20,2,3,0.05,0.95,0.855358987100165,5,1.0,1,1.0,1,1.0,1
2374,max_ml,10,20,2,3,0.05,0.95,0.8881755751879673,15,1.0,1,1.0,1,1.0,1
2375,max_ml,10,20,2,3,0.05,0.95,0.7723031809508106,15,1.0,1,1.0,1,1.0,1
2376,max_ml,10,20,2,3,0.05,0.95,0.9016472286269828,15,1.0,1,1.0,1,1.0,1
2377,max_ml,10,20,2,3,0.05,0.95,0.8973417301856906,14,1.0,1,1.0,1,1.0,1
2378,max_ml,10,20,2,3,0.05,0.95,0.8631577966263827,10,1.0,1,1.0,1,1.0,1
2379,max_ml,10,20,2,3,0.05,0.95,0.7184122788147979,3,1.0,1,1.0,1,1.0,1
2380,max_ml,10,20,2,3,0.05,0.95,0.9196364043366436,4,1.0,1,1.0,1,1.0,1
2381,max_ml,10,20,2,3,0.05,0.95,0.9439560962969056,24,1.0,1,1.0,1,1.0,1
2382,max_ml,10,20,2,3,0.05,0.95,0.908042989003368,21,0.0,0,0.0,0,1.0,1
2383,max_ml,10,20,2,3,0.05,0.95,0.921144782433899,40,0.0,1,0.0,1,0.0,1
2384,max_ml,10,20,2,3,0.05,0.95,0.9385133419627204,17,1.0,1,1.0,1,1.0,1
2385,max_ml,10,20,2,3,0.05,0.95,0.705272723974601,12,1.0,1,1.0,1,1.0,1
2386,max_ml,10,20,2,3,0.05,0.95,0.9310141247592656,15,1.0,1,1.0,1,1.0,1
2387,max_ml,10,20,2,3,0.05,0.95,0.5625515329855124,7,1.0,1,1.0,1,1.0,1
2388,max_ml,10,20,2,3,0.05,0.95,0.933141951281908,8,1.0,1,1.0,1,1.0,1
2389,max_ml,10,20,2,3,0.05,0.95,0.9075241432763476,11,1.0,1,1.0,1,1.0,1
2390,max_ml,10,20,2,3,0.05,0.95,0.751245419672774,2,1.0,1,1.0,1,1.0,1
2391,max_ml,10,20,2,3,0.05,0.95,0.8907061091569541,3,1.0,1,1.0,1,1.0,1
2392,max_ml,10,20,2,3,0.05,0.95,0.8850144630556811,17,1.0,1,1.0,1,1.0,1
2393,max_ml,10,20,2,3,0.05,0.95,0.8603524857815277,9,1.0,1,1.0,1,1.0,1
2394,max_ml,10,20,2,3,0.05,0.95,0.8925642325311228,15,1.0,1,1.0,1,1.0,1
2395,max_ml,10,20,2,3,0.05,0.95,0.8321219360000719,4,1.0,1,1.0,1,1.0,1
2396,max_ml,10,20,2,3,0.05,0.95,0.9429519685594084,8,1.0,1,1.0,1,1.0,1
2397,max_ml,10,20,2,3,0.05,0.95,0.9349531570992136,14,1.0,1,1.0,1,1.0,1
2398,max_ml,10,20,2,3,0.05,0.95,0.6999916472588025,6,1.0,1,1.0,1,1.0,1
2399,max_ml,10,20,2,3,0.05,0.95,0.9368824210294124,35,0.0,0,0.0,0,1.0,1
2400,max_ml,10,20,2,3,0.05,0.95,0.9432764455641702,34,0.0,1,0.0,1,0.0,1
2401,max_ml,10,20,2,3,0.05,0.95,0.8354442827153011,6,1.0,1,1.0,1,1.0,1
2402,max_ml,10,20,2,3,0.05,0.95,0.9378987120964788,14,1.0,1,1.0,1,1.0,1
2403,max_ml,10,20,2,3,0.05,0.95,0.8604665310500441,8,1.0,1,1.0,1,1.0,1
2404,max_ml,10,20,2,3,0.05,0.95,0.9387415407752868,44,0.0,1,0.0,1,0.0,1
2405,max_ml,10,20,2,3,0.05,0.95,0.9488294280401928,7,1.0,1,1.0,1,1.0,1
2406,max_ml,10,20,2,3,0.05,0.95,0.9081861299105214,6,1.0,1,1.0,1,1.0,1
2407,max_ml,10,20,2,3,0.05,0.95,0.8045887611869732,6,1.0,1,1.0,1,1.0,1
2408,max_ml,10,20,2,3,0.05,0.95,0.7409442887038642,5,1.0,1,1.0,1,1.0,1
2409,max_ml,10,20,2,3,0.05,0.95,0.8964640183572394,7,1.0,1,1.0,1,1.0,1
2410,max_ml,10,20,2,3,0.05,0.95,0.8985385977153967,6,1.0,1,1.0,1,1.0,1
2411,max_ml,10,20,2,3,0.05,0.95,0.931595753279592,7,1.0,1,1.0,1,1.0,1
2412,max_ml,10,20,2,3,0.05,0.95,0.9245716825917466,4,1.0,1,1.0,1,1.0,1
2413,max_ml,10,20,2,3,0.05,0.95,0.918393908433518,16,1.0,1,1.0,1,1.0,1
2414,max_ml,10,20,2,3,0.05,0.95,0.8970653599936179,14,1.0,1,1.0,1,1.0,1
2415,max_ml,10,20,2,3,0.05,0.95,0.8460554740657447,18,1.0,1,1.0,1,1.0,1
2416,max_ml,10,20,2,3,0.05,0.95,0.9182818519854896,9,1.0,1,1.0,1,1.0,1
2417,max_ml,10,20,2,3,0.05,0.95,0.7791284944924747,5,1.0,1,1.0,1,1.0,1
2418,max_ml,10,20,2,3,0.05,0.95,0.9117520266123584,6,1.0,1,1.0,1,1.0,1
2419,max_ml,10,20,2,3,0.05,0.95,0.942775512264988,9,1.0,1,1.0,1,1.0,1
2420,max_ml,10,20,2,3,0.05,0.95,0.6100374175310429,5,1.0,1,1.0,1,1.0,1
2421,max_ml,10,20,2,3,0.05,0.95,0.9326874903949988,13,1.0,1,1.0,1,1.0,1
2422,max_ml,10,20,2,3,0.05,0.95,0.8462594019024562,9,1.0,1,1.0,1,1.0,1
2423,max_ml,10,20,2,3,0.05,0.95,0.9141569472233588,8,1.0,1,1.0,1,1.0,1
2424,max_ml,10,20,2,3,0.05,0.95,0.9069823274100026,16,1.0,1,1.0,1,1.0,1
2425,max_ml,10,20,2,3,0.05,0.95,0.9138232627902668,4,1.0,1,1.0,1,1.0,1
2426,max_ml,10,20,2,3,0.05,0.95,0.7627264072006917,14,1.0,1,1.0,1,1.0,1
2427,max_ml,10,20,2,3,0.05,0.95,0.8054973114474028,7,1.0,1,1.0,1,1.0,1
2428,max_ml,10,20,2,3,0.05,0.95,0.9304853499114262,18,1.0,1,1.0,1,1.0,1
2429,max_ml,10,20,2,3,0.05,0.95,0.949272367098814,22,0.0,0,1.0,1,1.0,1
2430,max_ml,10,20,2,3,0.05,0.95,0.928776307196985,20,0.0,1,0.0,1,0.0,1
2431,max_ml,10,20,2,3,0.05,0.95,0.8613909636508084,13,1.0,1,1.0,1,1.0,1
2432,max_ml,10,20,2,3,0.05,0.95,0.902233897513828,4,1.0,1,1.0,1,1.0,1
2433,max_ml,10,20,2,3,0.05,0.95,0.9253036293220228,53,0.0,1,0.0,1,0.0,1
2434,max_ml,10,20,2,3,0.05,0.95,0.94326916144854,43,0.0,0,0.0,0,1.0,1
2435,max_ml,10,20,2,3,0.05,0.95,0.9304354935794316,4,1.0,1,1.0,1,1.0,1
2436,max_ml,10,20,2,3,0.05,0.95,0.8460233151752119,18,1.0,1,1.0,1,1.0,1
2437,max_ml,10,20,2,3,0.05,0.95,0.8418628397168827,13,1.0,1,1.0,1,1.0,1
2438,max_ml,10,20,2,3,0.05,0.95,0.731864428093579,7,1.0,1,1.0,1,1.0,1
2439,max_ml,10,20,2,3,0.05,0.95,0.8245580351227857,10,1.0,1,1.0,1,1.0,1
2440,max_ml,10,20,2,3,0.05,0.95,0.9135291315521352,22,1.0,1,1.0,1,1.0,1
2441,max_ml,10,20,2,3,0.05,0.95,0.9444476976035028,7,1.0,1,1.0,1,1.0,1
2442,max_ml,10,20,2,3,0.05,0.95,0.8939848172093106,12,1.0,1,1.0,1,1.0,1
2443,max_ml,10,20,2,3,0.05,0.95,0.9002332497115947,18,0.0,1,0.0,1,0.0,1
2444,max_ml,10,20,2,3,0.05,0.95,0.8770887076427327,9,1.0,1,1.0,1,1.0,1
2445,max_ml,10,20,2,3,0.05,0.95,0.8717404740770117,7,1.0,1,1.0,1,1.0,1
2446,max_ml,10,20,2,3,0.05,0.95,0.8451611119269236,8,1.0,1,1.0,1,1.0,1
2447,max_ml,10,20,2,3,0.05,0.95,0.8468165498831707,7,1.0,1,1.0,1,1.0,1
2448,max_ml,10,20,2,3,0.05,0.95,0.7162129557380432,6,1.0,1,1.0,1,1.0,1
2449,max_ml,10,20,2,3,0.05,0.95,0.923311137924374,28,0.0,0,1.0,1,1.0,1
2450,max_ml,10,20,2,3,0.05,0.95,0.7653458116385863,4,1.0,1,1.0,1,1.0,1
2451,max_ml,10,20,2,3,0.05,0.95,0.8994404158449614,2,1.0,1,1.0,1,1.0,1
2452,max_ml,10,20,2,3,0.05,0.95,0.847675299282577,28,0.0,0,1.0,1,1.0,1
2453,max_ml,10,20,2,3,0.05,0.95,0.9403534157205056,65,0.0,1,0.0,1,0.0,1
2454,max_ml,10,20,2,3,0.05,0.95,0.8426611098614262,9,1.0,1,1.0,1,1.0,1
2455,max_ml,10,20,2,3,0.05,0.95,0.7982983606204864,7,1.0,1,1.0,1,1.0,1
2456,max_ml,10,20,2,3,0.05,0.95,0.8934010477193388,4,1.0,1,1.0,1,1.0,1
2457,max_ml,10,20,2,3,0.05,0.95,0.8632115574161641,6,1.0,1,1.0,1,1.0,1
2458,max_ml,10,20,2,3,0.05,0.95,0.9396554441084028,5,1.0,1,1.0,1,1.0,1
2459,max_ml,10,20,2,3,0.05,0.95,0.893608778580024,9,1.0,1,1.0,1,1.0,1
2460,max_ml,10,20,2,3,0.05,0.95,0.8813266428645931,11,1.0,1,1.0,1,1.0,1
2461,max_ml,10,20,2,3,0.05,0.95,0.8122225466470925,10,1.0,1,1.0,1,1.0,1
2462,max_ml,10,20,2,3,0.05,0.95,0.8965502979258161,5,1.0,1,1.0,1,1.0,1
2463,max_ml,10,20,2,3,0.05,0.95,0.8958003286945637,21,1.0,1,1.0,1,1.0,1
2464,max_ml,10,20,2,3,0.05,0.95,0.8839042529998614,6,1.0,1,1.0,1,1.0,1
2465,max_ml,10,20,2,3,0.05,0.95,0.9402821636004336,32,0.0,0,0.0,0,1.0,1
2466,max_ml,10,20,2,3,0.05,0.95,0.9495167632393112,34,0.0,1,0.0,1,0.0,1
2467,max_ml,10,20,2,3,0.05,0.95,0.8586522552348738,6,1.0,1,1.0,1,1.0,1
2468,max_ml,10,20,2,3,0.05,0.95,0.6366303177710754,3,1.0,1,1.0,1,1.0,1
2469,max_ml,10,20,2,3,0.05,0.95,0.9053432343660645,18,1.0,1,1.0,1,1.0,1
2470,max_ml,10,20,2,3,0.05,0.95,0.8779461404533689,6,1.0,1,1.0,1,1.0,1
2471,max_ml,10,20,2,3,0.05,0.95,0.7038419686225003,6,1.0,1,1.0,1,1.0,1
2472,max_ml,10,20,2,3,0.05,0.95,0.928914112587234,6,1.0,1,1.0,1,1.0,1
2473,max_ml,10,20,2,3,0.05,0.95,0.8634201045327574,4,1.0,1,1.0,1,1.0,1
2474,max_ml,10,20,2,3,0.05,0.95,0.8490123435055685,9,1.0,1,1.0,1,1.0,1
2475,max_ml,10,20,2,3,0.05,0.95,0.9277548823883898,14,1.0,1,1.0,1,1.0,1
2476,max_ml,10,20,2,3,0.05,0.95,0.9035774478679642,12,1.0,1,1.0,1,1.0,1
2477,max_ml,10,20,2,3,0.05,0.95,0.9012011190932088,5,1.0,1,1.0,1,1.0,1
2478,max_ml,10,20,2,3,0.05,0.95,0.8600096169780853,6,1.0,1,1.0,1,1.0,1
2479,max_ml,10,20,2,3,0.05,0.95,0.8868491407024769,8,1.0,1,1.0,1,1.0,1
2480,max_ml,10,20,2,3,0.05,0.95,0.9377670890257211,8,1.0,1,1.0,1,1.0,1
2481,max_ml,10,20,2,3,0.05,0.95,0.8691361925226365,3,1.0,1,1.0,1,1.0,1
2482,max_ml,10,20,2,3,0.05,0.95,0.7866985575247376,6,1.0,1,1.0,1,1.0,1
2483,max_ml,10,20,2,3,0.05,0.95,0.8173647985809032,10,1.0,1,1.0,1,1.0,1
2484,max_ml,10,20,2,3,0.05,0.95,0.8955689917977491,3,1.0,1,1.0,1,1.0,1
2485,max_ml,10,20,2,3,0.05,0.95,0.8210778566367254,4,1.0,1,1.0,1,1.0,1
2486,max_ml,10,20,2,3,0.05,0.95,0.8839543890089403,7,1.0,1,1.0,1,1.0,1
2487,max_ml,10,20,2,3,0.05,0.95,0.948867528140626,44,0.0,1,0.0,1,0.0,1
2488,max_ml,10,20,2,3,0.05,0.95,0.9442189382667908,21,1.0,1,1.0,1,1.0,1
2489,max_ml,10,20,2,3,0.05,0.95,0.9294196578163196,41,0.0,1,0.0,1,0.0,1
2490,max_ml,10,20,2,3,0.05,0.95,0.8726411285739737,8,1.0,1,1.0,1,1.0,1
2491,max_ml,10,20,2,3,0.05,0.95,0.9179765478434792,7,1.0,1,1.0,1,1.0,1
2492,max_ml,10,20,2,3,0.05,0.95,0.9303681752782416,8,1.0,1,1.0,1,1.0,1
2493,max_ml,10,20,2,3,0.05,0.95,0.9435229677843902,11,1.0,1,1.0,1,1.0,1
2494,max_ml,10,20,2,3,0.05,0.95,0.6996270713695598,3,1.0,1,1.0,1,1.0,1
2495,max_ml,10,20,2,3,0.05,0.95,0.7996848870503394,3,1.0,1,1.0,1,1.0,1
2496,max_ml,10,20,2,3,0.05,0.95,0.8377495385495999,18,1.0,1,1.0,1,1.0,1
2497,max_ml,10,20,2,3,0.05,0.95,0.9304232391778164,24,1.0,1,1.0,1,0.0,0
2498,max_ml,10,20,2,3,0.05,0.95,0.929138296243224,36,0.0,1,0.0,1,0.0,1
2499,max_ml,10,20,2,3,0.05,0.95,0.6544426119092317,5,1.0,1,1.0,1,1.0,1
2500,max_ml,10,20,2,3,0.05,0.95,0.8631939589964013,12,1.0,1,1.0,1,1.0,1
2501,max_ml,10,20,2,3,0.05,0.95,0.929936161485666,16,0.0,1,0.0,1,0.0,1
2502,max_ml,10,20,2,3,0.05,0.95,0.9423143434736412,5,1.0,1,1.0,1,1.0,1
2503,max_ml,10,20,2,3,0.05,0.95,0.9061429757501052,13,1.0,1,1.0,1,1.0,1
2504,max_ml,10,20,2,3,0.05,0.95,0.9434629637405608,12,1.0,1,1.0,1,1.0,1
2505,max_ml,10,20,2,3,0.05,0.95,0.7249759795012646,4,1.0,1,1.0,1,1.0,1
2506,max_ml,10,20,2,3,0.05,0.95,0.92798089777072,22,0.0,0,0.0,0,1.0,1
2507,max_ml,10,20,2,3,0.05,0.95,0.9099697704776848,3,1.0,1,1.0,1,1.0,1
2508,max_ml,10,20,2,3,0.05,0.95,0.858442428198156,18,1.0,1,1.0,1,1.0,1
2509,max_ml,10,20,2,3,0.05,0.95,0.8824698376215536,7,1.0,1,1.0,1,1.0,1
2510,max_ml,10,20,2,3,0.05,0.95,0.8851448037472822,17,1.0,1,1.0,1,1.0,1
2511,max_ml,10,20,2,3,0.05,0.95,0.8694010453127184,8,1.0,1,1.0,1,1.0,1
2512,max_ml,10,20,2,3,0.05,0.95,0.9350122055873856,19,1.0,1,1.0,1,1.0,1
2513,max_ml,10,20,2,3,0.05,0.95,0.9418756094839696,13,0.0,1,0.0,1,0.0,1
2514,max_ml,10,20,2,3,0.05,0.95,0.927589404206086,8,1.0,1,1.0,1,1.0,1
2515,max_ml,10,20,2,3,0.05,0.95,0.8490607330683742,5,1.0,1,1.0,1,1.0,1
2516,max_ml,10,20,2,3,0.05,0.95,0.8771757312795642,12,1.0,1,1.0,1,1.0,1
2517,max_ml,10,20,2,3,0.05,0.95,0.9059899561311584,19,1.0,1,1.0,1,1.0,1
2518,max_ml,10,20,2,3,0.05,0.95,0.7794960524421592,4,1.0,1,1.0,1,1.0,1
2519,max_ml,10,20,2,3,0.05,0.95,0.8844936086368599,33,0.0,1,0.0,1,0.0,1
2520,max_ml,10,20,2,3,0.05,0.95,0.9116191534971304,10,1.0,1,1.0,1,1.0,1
2521,max_ml,10,20,2,3,0.05,0.95,0.7450173747966489,5,1.0,1,1.0,1,1.0,1
2522,max_ml,10,20,2,3,0.05,0.95,0.947665262261786,30,0.0,0,1.0,1,1.0,1
2523,max_ml,10,20,2,3,0.05,0.95,0.8579435937744483,9,1.0,1,1.0,1,1.0,1
2524,max_ml,10,20,2,3,0.05,0.95,0.8302049243377765,4,1.0,1,1.0,1,1.0,1
2525,max_ml,10,20,2,3,0.05,0.95,0.945820877388476,17,1.0,1,1.0,1,1.0,1
2526,max_ml,10,20,2,3,0.05,0.95,0.8030864803767802,6,1.0,1,1.0,1,1.0,1
2527,max_ml,10,20,2,3,0.05,0.95,0.9440985520327164,9,1.0,1,1.0,1,1.0,1
2528,max_ml,10,20,2,3,0.05,0.95,0.9399259462285244,34,0.0,0,1.0,1,1.0,1
2529,max_ml,10,20,2,3,0.05,0.95,0.9468298837034516,6,1.0,1,1.0,1,1.0,1
2530,max_ml,10,20,2,3,0.05,0.95,0.8031554215927751,8,1.0,1,1.0,1,1.0,1
2531,max_ml,10,20,2,3,0.05,0.95,0.8876599231617442,15,1.0,1,1.0,1,1.0,1
2532,max_ml,10,20,2,3,0.05,0.95,0.8303146489432383,4,1.0,1,1.0,1,1.0,1
2533,max_ml,10,20,2,3,0.05,0.95,0.8650765620052219,3,1.0,1,1.0,1,1.0,1
2534,max_ml,10,20,2,3,0.05,0.95,0.8436796847395314,5,1.0,1,1.0,1,1.0,1
2535,max_ml,10,20,2,3,0.05,0.95,0.9146969294905342,34,0.0,1,0.0,1,0.0,1
2536,max_ml,10,20,2,3,0.05,0.95,0.9136823277360264,5,1.0,1,1.0,1,1.0,1
2537,max_ml,10,20,2,3,0.05,0.95,0.7714616600985951,17,1.0,1,1.0,1,1.0,1
2538,max_ml,10,20,2,3,0.05,0.95,0.8461076751476497,5,1.0,1,1.0,1,1.0,1
2539,max_ml,10,20,2,3,0.05,0.95,0.7967545167727548,6,1.0,1,1.0,1,1.0,1
2540,max_ml,10,20,2,3,0.05,0.95,0.8991242692685496,5,1.0,1,1.0,1,1.0,1
2541,max_ml,10,20,2,3,0.05,0.95,0.94829119749815,34,0.0,1,0.0,1,0.0,1
2542,max_ml,10,20,2,3,0.05,0.95,0.89177379618199,11,1.0,1,1.0,1,1.0,1
2543,max_ml,10,20,2,3,0.05,0.95,0.8839280200308741,16,1.0,1,1.0,1,1.0,1
2544,max_ml,10,20,2,3,0.05,0.95,0.9450141730806642,54,0.0,1,0.0,1,0.0,1
2545,max_ml,10,20,2,3,0.05,0.95,0.8774452783604265,22,1.0,1,1.0,1,1.0,1
2546,max_ml,10,20,2,3,0.05,0.95,0.9294337307269266,3,1.0,1,1.0,1,1.0,1
2547,max_ml,10,20,2,3,0.05,0.95,0.9483511746286218,13,1.0,1,1.0,1,1.0,1
2548,max_ml,10,20,2,3,0.05,0.95,0.8941003642603013,15,1.0,1,1.0,1,1.0,1
2549,max_ml,10,20,2,3,0.05,0.95,0.9180897297731327,6,1.0,1,1.0,1,1.0,1
2550,max_ml,10,20,2,3,0.05,0.95,0.8338318507450039,11,1.0,1,1.0,1,1.0,1
2551,max_ml,10,20,2,3,0.05,0.95,0.7854345685966274,3,1.0,1,1.0,1,1.0,1
2552,max_ml,10,20,2,3,0.05,0.95,0.6457126462571294,7,1.0,1,1.0,1,1.0,1
2553,max_ml,10,20,2,3,0.05,0.95,0.8831948161935985,7,1.0,1,1.0,1,1.0,1
2554,max_ml,10,20,2,3,0.05,0.95,0.9366920104476866,45,0.0,1,0.0,1,0.0,1
2555,max_ml,10,20,2,3,0.05,0.95,0.9231303154900736,20,0.0,0,1.0,1,1.0,1
2556,max_ml,10,20,2,3,0.05,0.95,0.9475794413271176,21,0.0,1,0.0,1,0.0,1
2557,max_ml,10,20,2,3,0.05,0.95,0.935216174390924,18,0.0,0,1.0,1,1.0,1
2558,max_ml,10,20,2,3,0.05,0.95,0.8974295354958767,3,1.0,1,1.0,1,1.0,1
2559,max_ml,10,20,2,3,0.05,0.95,0.9460546624221616,68,0.0,1,0.0,1,0.0,1
2560,max_ml,10,20,2,3,0.05,0.95,0.9098244719231832,26,1.0,1,1.0,1,1.0,1
2561,max_ml,10,20,2,3,0.05,0.95,0.9179222234742604,13,0.0,1,0.0,1,0.0,1
2562,max_ml,10,20,2,3,0.05,0.95,0.9138466726722758,3,1.0,1,1.0,1,1.0,1
2563,max_ml,10,20,2,3,0.05,0.95,0.8959174353314052,30,0.0,1,0.0,1,0.0,1
2564,max_ml,10,20,2,3,0.05,0.95,0.922661730851203,7,1.0,1,1.0,1,1.0,1
2565,max_ml,10,20,2,3,0.05,0.95,0.9204456909815922,17,1.0,1,1.0,1,1.0,1
2566,max_ml,10,20,2,3,0.05,0.95,0.9124815286770094,17,0.0,0,1.0,1,1.0,1
2567,max_ml,10,20,2,3,0.05,0.95,0.9368898960384064,22,1.0,1,1.0,1,1.0,1
2568,max_ml,10,20,2,3,0.05,0.95,0.873361886049046,9,1.0,1,1.0,1,1.0,1
2569,max_ml,10,20,2,3,0.05,0.95,0.7471785992428578,7,1.0,1,1.0,1,1.0,1
2570,max_ml,10,20,2,3,0.05,0.95,0.6449371928279094,4,1.0,1,1.0,1,1.0,1
2571,max_ml,10,20,2,3,0.05,0.95,0.7687921762292295,4,1.0,1,1.0,1,1.0,1
2572,max_ml,10,20,2,3,0.05,0.95,0.9387404542562878,33,0.0,1,0.0,1,0.0,1
2573,max_ml,10,20,2,3,0.05,0.95,0.9468992562932064,25,0.0,1,0.0,1,0.0,1
2574,max_ml,10,20,2,3,0.05,0.95,0.6924849768118108,7,1.0,1,1.0,1,1.0,1
2575,max_ml,10,20,2,3,0.05,0.95,0.912652174569759,10,1.0,1,1.0,1,1.0,1
2576,max_ml,10,20,2,3,0.05,0.95,0.9247543693994944,4,1.0,1,1.0,1,1.0,1
2577,max_ml,10,20,2,3,0.05,0.95,0.8665350273460913,3,1.0,1,1.0,1,1.0,1
2578,max_ml,10,20,2,3,0.05,0.95,0.913792592179564,15,1.0,1,1.0,1,1.0,1
2579,max_ml,10,20,2,3,0.05,0.95,0.934209108001932,16,1.0,1,1.0,1,1.0,1
2580,max_ml,10,20,2,3,0.05,0.95,0.8403478989919817,3,1.0,1,1.0,1,1.0,1
2581,max_ml,10,20,2,3,0.05,0.95,0.8589629644608845,21,1.0,1,1.0,1,1.0,1
2582,max_ml,10,20,2,3,0.05,0.95,0.8121116544068344,4,1.0,1,1.0,1,1.0,1
2583,max_ml,10,20,2,3,0.05,0.95,0.8714751415829616,11,1.0,1,1.0,1,1.0,1
2584,max_ml,10,20,2,3,0.05,0.95,0.8575501393635563,3,1.0,1,1.0,1,1.0,1
2585,max_ml,10,20,2,3,0.05,0.95,0.7396927913143283,4,1.0,1,1.0,1,1.0,1
2586,max_ml,10,20,2,3,0.05,0.95,0.7818824744836894,10,1.0,1,1.0,1,1.0,1
2587,max_ml,10,20,2,3,0.05,0.95,0.759526260161961,10,1.0,1,1.0,1,1.0,1
2588,max_ml,10,20,2,3,0.05,0.95,0.946394636315374,12,1.0,1,1.0,1,1.0,1
2589,max_ml,10,20,2,3,0.05,0.95,0.9364888250245051,19,1.0,1,1.0,1,1.0,1
2590,max_ml,10,20,2,3,0.05,0.95,0.7827191022889328,8,1.0,1,1.0,1,1.0,1
2591,max_ml,10,20,2,3,0.05,0.95,0.9061367171129736,20,1.0,1,1.0,1,1.0,1
2592,max_ml,10,20,2,3,0.05,0.95,0.9229744283954386,24,1.0,1,1.0,1,1.0,1
2593,max_ml,10,20,2,3,0.05,0.95,0.8223483333968882,6,1.0,1,1.0,1,1.0,1
2594,max_ml,10,20,2,3,0.05,0.95,0.9471296824824296,5,1.0,1,1.0,1,1.0,1
2595,max_ml,10,20,2,3,0.05,0.95,0.9497283832946916,25,0.0,1,0.0,1,0.0,1
2596,max_ml,10,20,2,3,0.05,0.95,0.9169420012201762,30,0.0,1,0.0,1,0.0,1
2597,max_ml,10,20,2,3,0.05,0.95,0.948787003672901,19,0.0,1,0.0,1,0.0,1
2598,max_ml,10,20,2,3,0.05,0.95,0.9261043032563112,22,0.0,0,1.0,1,1.0,1
2599,max_ml,10,20,2,3,0.05,0.95,0.7483075430992651,2,1.0,1,1.0,1,1.0,1
2600,max_ml,10,20,2,3,0.05,0.95,0.917036818018497,28,0.0,1,0.0,1,0.0,1
2601,max_ml,10,20,2,3,0.05,0.95,0.9308272088852656,6,1.0,1,1.0,1,1.0,1
2602,max_ml,10,20,2,3,0.05,0.95,0.8661813188514422,6,1.0,1,1.0,1,1.0,1
2603,max_ml,10,20,2,3,0.05,0.95,0.940280177178002,4,1.0,1,1.0,1,1.0,1
2604,max_ml,10,20,2,3,0.05,0.95,0.90548894208398,5,1.0,1,1.0,1,1.0,1
2605,max_ml,10,20,2,3,0.05,0.95,0.7985137108257542,5,1.0,1,1.0,1,1.0,1
2606,max_ml,10,20,2,3,0.05,0.95,0.8620144562630618,8,1.0,1,1.0,1,1.0,1
2607,max_ml,10,20,2,3,0.05,0.95,0.7819136604413925,5,1.0,1,1.0,1,1.0,1
2608,max_ml,10,20,2,3,0.05,0.95,0.925785619751226,9,1.0,1,1.0,1,1.0,1
2609,max_ml,10,20,2,3,0.05,0.95,0.7037285751476491,3,1.0,1,1.0,1,1.0,1
2610,max_ml,10,20,2,3,0.05,0.95,0.9434184307980796,41,0.0,1,0.0,1,0.0,1
2611,max_ml,10,20,2,3,0.05,0.95,0.9022349671426504,17,1.0,1,1.0,1,1.0,1
2612,max_ml,10,20,2,3,0.05,0.95,0.9102836996546714,10,1.0,1,1.0,1,1.0,1
2613,max_ml,10,20,2,3,0.05,0.95,0.8612381355438716,8,1.0,1,1.0,1,1.0,1
2614,max_ml,10,20,2,3,0.05,0.95,0.8927458976629961,20,1.0,1,1.0,1,1.0,1
2615,max_ml,10,20,2,3,0.05,0.95,0.8980555527050806,12,1.0,1,1.0,1,1.0,1
2616,max_ml,10,20,2,3,0.05,0.95,0.862577625374184,6,1.0,1,1.0,1,1.0,1
2617,max_ml,10,20,2,3,0.05,0.95,0.8501740680230624,6,1.0,1,1.0,1,1.0,1
2618,max_ml,10,20,2,3,0.05,0.95,0.7942471407114388,13,1.0,1,1.0,1,1.0,1
2619,max_ml,10,20,2,3,0.05,0.95,0.8703015825428737,16,1.0,1,1.0,1,1.0,1
2620,max_ml,10,20,2,3,0.05,0.95,0.9460733159625292,13,1.0,1,1.0,1,1.0,1
2621,max_ml,10,20,2,3,0.05,0.95,0.7323236484038773,12,1.0,1,1.0,1,1.0,1
2622,max_ml,10,20,2,3,0.05,0.95,0.7224531512660595,3,1.0,1,1.0,1,1.0,1
2623,max_ml,10,20,2,3,0.05,0.95,0.841318658520936,9,1.0,1,1.0,1,1.0,1
2624,max_ml,10,20,2,3,0.05,0.95,0.5802223867640618,2,1.0,1,1.0,1,1.0,1
2625,max_ml,10,20,2,3,0.05,0.95,0.8393483662292469,6,1.0,1,1.0,1,1.0,1
2626,max_ml,10,20,2,3,0.05,0.95,0.9067165807284489,28,0.0,1,0.0,1,0.0,1
2627,max_ml,10,20,2,3,0.05,0.95,0.7080862810191157,4,1.0,1,1.0,1,1.0,1
2628,max_ml,10,20,2,3,0.05,0.95,0.7819909051505965,6,1.0,1,1.0,1,1.0,1
2629,max_ml,10,20,2,3,0.05,0.95,0.840209619600399,3,1.0,1,1.0,1,1.0,1
2630,max_ml,10,20,2,3,0.05,0.95,0.7632913858264762,7,1.0,1,1.0,1,1.0,1
2631,max_ml,10,20,2,3,0.05,0.95,0.8475177389839844,2,1.0,1,1.0,1,1.0,1
2632,max_ml,10,20,2,3,0.05,0.95,0.9289758716504312,8,1.0,1,1.0,1,1.0,1
2633,max_ml,10,20,2,3,0.05,0.95,0.9215171898424256,37,0.0,1,0.0,1,0.0,1
2634,max_ml,10,20,2,3,0.05,0.95,0.8939287919490007,15,1.0,1,1.0,1,1.0,1
2635,max_ml,10,20,2,3,0.05,0.95,0.9240758322626867,8,1.0,1,1.0,1,1.0,1
2636,max_ml,10,20,2,3,0.05,0.95,0.8348583190671319,7,1.0,1,1.0,1,1.0,1
2637,max_ml,10,20,2,3,0.05,0.95,0.902026955735866,29,0.0,1,0.0,1,0.0,1
2638,max_ml,10,20,2,3,0.05,0.95,0.8722957068582431,20,1.0,1,1.0,1,1.0,1
2639,max_ml,10,20,2,3,0.05,0.95,0.92038342076452,8,1.0,1,1.0,1,1.0,1
2640,max_ml,10,20,2,3,0.05,0.95,0.7907234333412926,5,1.0,1,1.0,1,1.0,1
2641,max_ml,10,20,2,3,0.05,0.95,0.864078450081188,18,1.0,1,1.0,1,1.0,1
2642,max_ml,10,20,2,3,0.05,0.95,0.7868688599768568,3,1.0,1,1.0,1,1.0,1
2643,max_ml,10,20,2,3,0.05,0.95,0.7598796369146562,7,1.0,1,1.0,1,1.0,1
2644,max_ml,10,20,2,3,0.05,0.95,0.9367071078354224,5,1.0,1,1.0,1,1.0,1
2645,max_ml,10,20,2,3,0.05,0.95,0.8795674746980996,15,1.0,1,1.0,1,1.0,1
2646,max_ml,10,20,2,3,0.05,0.95,0.9454731046770722,14,1.0,1,1.0,1,1.0,1
2647,max_ml,10,20,2,3,0.05,0.95,0.8988921226100252,7,1.0,1,1.0,1,1.0,1
2648,max_ml,10,20,2,3,0.05,0.95,0.8864528915893731,19,0.0,0,1.0,1,1.0,1
2649,max_ml,10,20,2,3,0.05,0.95,0.90720676011668,18,0.0,0,1.0,1,0.0,0
2650,max_ml,10,20,2,3,0.05,0.95,0.7502472690775389,4,1.0,1,1.0,1,1.0,1
2651,max_ml,10,20,2,3,0.05,0.95,0.9005219932944246,11,1.0,1,1.0,1,1.0,1
2652,max_ml,10,20,2,3,0.05,0.95,0.93809170392917,51,0.0,1,0.0,1,0.0,1
2653,max_ml,10,20,2,3,0.05,0.95,0.915943133209734,17,1.0,1,1.0,1,1.0,1
2654,max_ml,10,20,2,3,0.05,0.95,0.6144481429491633,5,1.0,1,1.0,1,1.0,1
2655,max_ml,10,20,2,3,0.05,0.95,0.9206057570672572,55,0.0,1,0.0,1,0.0,1
2656,max_ml,10,20,2,3,0.05,0.95,0.7110812623480118,4,1.0,1,1.0,1,1.0,1
2657,max_ml,10,20,2,3,0.05,0.95,0.9473605908441768,24,0.0,1,0.0,1,0.0,1
2658,max_ml,10,20,2,3,0.05,0.95,0.9453043243362528,8,1.0,1,1.0,1,1.0,1
2659,max_ml,10,20,2,3,0.05,0.95,0.9485879299674728,9,1.0,1,1.0,1,1.0,1
2660,max_ml,10,20,2,3,0.05,0.95,0.9306390394073633,7,1.0,1,1.0,1,1.0,1
2661,max_ml,10,20,2,3,0.05,0.95,0.8838809316301582,12,1.0,1,1.0,1,1.0,1
2662,max_ml,10,20,2,3,0.05,0.95,0.9320443428792607,57,0.0,1,0.0,1,0.0,1
2663,max_ml,10,20,2,3,0.05,0.95,0.9218514700250034,10,1.0,1,1.0,1,1.0,1
2664,max_ml,10,20,2,3,0.05,0.95,0.9345662647055129,28,1.0,1,1.0,1,1.0,1
2665,max_ml,10,20,2,3,0.05,0.95,0.8883869765630639,19,1.0,1,1.0,1,1.0,1
2666,max_ml,10,20,2,3,0.05,0.95,0.8885555719040269,5,1.0,1,1.0,1,1.0,1
2667,max_ml,10,20,2,3,0.05,0.95,0.9453259090266968,35,0.0,1,0.0,1,0.0,1
2668,max_ml,10,20,2,3,0.05,0.95,0.938697577557449,15,1.0,1,1.0,1,1.0,1
2669,max_ml,10,20,2,3,0.05,0.95,0.8811746848187815,21,0.0,1,0.0,1,0.0,1
2670,max_ml,10,20,2,3,0.05,0.95,0.9227800905230724,14,1.0,1,1.0,1,1.0,1
2671,max_ml,10,20,2,3,0.05,0.95,0.8247038869393444,4,1.0,1,1.0,1,1.0,1
2672,max_ml,10,20,2,3,0.05,0.95,0.9399207637049036,32,0.0,0,1.0,1,1.0,1
2673,max_ml,10,20,2,3,0.05,0.95,0.6203780766950697,1,1.0,1,1.0,1,1.0,1
2674,max_ml,10,20,2,3,0.05,0.95,0.9303965791888148,35,0.0,1,0.0,1,0.0,1
2675,max_ml,10,20,2,3,0.05,0.95,0.8853855741537514,12,1.0,1,1.0,1,1.0,1
2676,max_ml,10,20,2,3,0.05,0.95,0.947632597589228,42,0.0,1,0.0,1,0.0,1
2677,max_ml,10,20,2,3,0.05,0.95,0.8808984482203678,11,1.0,1,1.0,1,1.0,1
2678,max_ml,10,20,2,3,0.05,0.95,0.9452020599944306,6,1.0,1,1.0,1,1.0,1
2679,max_ml,10,20,2,3,0.05,0.95,0.9420789033363888,23,1.0,1,1.0,1,1.0,1
2680,max_ml,10,20,2,3,0.05,0.95,0.949627473661981,21,1.0,1,1.0,1,1.0,1
2681,max_ml,10,20,2,3,0.05,0.95,0.8736987125222099,10,1.0,1,1.0,1,1.0,1
2682,max_ml,10,20,2,3,0.05,0.95,0.946187333193004,31,0.0,0,1.0,1,1.0,1
2683,max_ml,10,20,2,3,0.05,0.95,0.9387485049520904,5,1.0,1,1.0,1,1.0,1
2684,max_ml,10,20,2,3,0.05,0.95,0.8124427457457825,4,1.0,1,1.0,1,1.0,1
2685,max_ml,10,20,2,3,0.05,0.95,0.9145682872096026,16,1.0,1,1.0,1,1.0,1
2686,max_ml,10,20,2,3,0.05,0.95,0.9327887288447873,10,1.0,1,1.0,1,1.0,1
2687,max_ml,10,20,2,3,0.05,0.95,0.6884726204753638,6,1.0,1,1.0,1,1.0,1
2688,max_ml,10,20,2,3,0.05,0.95,0.9024931433054872,8,1.0,1,1.0,1,1.0,1
2689,max_ml,10,20,2,3,0.05,0.95,0.9308708978257052,7,1.0,1,1.0,1,1.0,1
2690,max_ml,10,20,2,3,0.05,0.95,0.8748014718851289,5,1.0,1,1.0,1,1.0,1
2691,max_ml,10,20,2,3,0.05,0.95,0.9004616905082103,10,1.0,1,1.0,1,1.0,1
2692,max_ml,10,20,2,3,0.05,0.95,0.8292258604128778,2,1.0,1,1.0,1,1.0,1
2693,max_ml,10,20,2,3,0.05,0.95,0.8720124863194514,11,1.0,1,1.0,1,1.0,1
2694,max_ml,10,20,2,3,0.05,0.95,0.9353885145842924,23,0.0,1,0.0,1,0.0,1
2695,max_ml,10,20,2,3,0.05,0.95,0.8688571713666885,26,1.0,1,1.0,1,1.0,1
2696,max_ml,10,20,2,3,0.05,0.95,0.929110407937668,16,1.0,1,1.0,1,1.0,1
2697,max_ml,10,20,2,3,0.05,0.95,0.9000132843287427,10,1.0,1,1.0,1,1.0,1
2698,max_ml,10,20,2,3,0.05,0.95,0.8739380324167597,25,0.0,0,1.0,1,1.0,1
2699,max_ml,10,20,2,3,0.05,0.95,0.7795561109554455,2,1.0,1,1.0,1,1.0,1
2700,max_ml,10,20,2,3,0.05,0.95,0.6187941242048062,3,1.0,1,1.0,1,1.0,1
2701,max_ml,10,20,2,3,0.05,0.95,0.949500129049884,17,1.0,1,1.0,1,1.0,1
2702,max_ml,10,20,2,3,0.05,0.95,0.8622701450633621,5,1.0,1,1.0,1,1.0,1
2703,max_ml,10,20,2,3,0.05,0.95,0.8879443354939811,36,0.0,0,0.0,0,1.0,1
2704,max_ml,10,20,2,3,0.05,0.95,0.7524717371013545,5,1.0,1,1.0,1,1.0,1
2705,max_ml,10,20,2,3,0.05,0.95,0.8341871953712432,6,1.0,1,1.0,1,1.0,1
2706,max_ml,10,20,2,3,0.05,0.95,0.8091100890298307,22,1.0,1,1.0,1,1.0,1
2707,max_ml,10,20,2,3,0.05,0.95,0.8505901237943982,11,1.0,1,1.0,1,1.0,1
2708,max_ml,10,20,2,3,0.05,0.95,0.9449886600395788,25,1.0,1,1.0,1,0.0,0
2709,max_ml,10,20,2,3,0.05,0.95,0.9468750518340084,47,0.0,1,0.0,1,0.0,1
2710,max_ml,10,20,2,3,0.05,0.95,0.8615911329585562,7,1.0,1,1.0,1,1.0,1
2711,max_ml,10,20,2,3,0.05,0.95,0.8478515213567875,16,1.0,1,1.0,1,1.0,1
2712,max_ml,10,20,2,3,0.05,0.95,0.7414065635914624,1,1.0,1,1.0,1,1.0,1
2713,max_ml,10,20,2,3,0.05,0.95,0.827027714416978,16,1.0,1,1.0,1,1.0,1
2714,max_ml,10,20,2,3,0.05,0.95,0.8466288248090493,7,1.0,1,1.0,1,1.0,1
2715,max_ml,10,20,2,3,0.05,0.95,0.9001874092542134,15,1.0,1,1.0,1,1.0,1
2716,max_ml,10,20,2,3,0.05,0.95,0.9095798118745284,21,1.0,1,1.0,1,1.0,1
2717,max_ml,10,20,2,3,0.05,0.95,0.8432829061085569,9,1.0,1,1.0,1,1.0,1
2718,max_ml,10,20,2,3,0.05,0.95,0.9424773945431356,8,1.0,1,1.0,1,1.0,1
2719,max_ml,10,20,2,3,0.05,0.95,0.9452941051830642,48,0.0,1,0.0,1,0.0,1
2720,max_ml,10,20,2,3,0.05,0.95,0.74780403804286,10,1.0,1,1.0,1,1.0,1
2721,max_ml,10,20,2,3,0.05,0.95,0.9282754957670974,19,1.0,1,1.0,1,1.0,1
2722,max_ml,10,20,2,3,0.05,0.95,0.8945918325591972,15,1.0,1,1.0,1,1.0,1
2723,max_ml,10,20,2,3,0.05,0.95,0.9016002850618412,3,1.0,1,1.0,1,1.0,1
2724,max_ml,10,20,2,3,0.05,0.95,0.9003457745215928,16,1.0,1,1.0,1,1.0,1
2725,max_ml,10,20,2,3,0.05,0.95,0.899997378318903,8,1.0,1,1.0,1,1.0,1
2726,max_ml,10,20,2,3,0.05,0.95,0.8613067939659806,19,1.0,1,1.0,1,1.0,1
2727,max_ml,10,20,2,3,0.05,0.95,0.8644300706704446,4,1.0,1,1.0,1,1.0,1
2728,max_ml,10,20,2,3,0.05,0.95,0.9129597528661672,14,1.0,1,1.0,1,1.0,1
2729,max_ml,10,20,2,3,0.05,0.95,0.8295484967776222,7,1.0,1,1.0,1,1.0,1
2730,max_ml,10,20,2,3,0.05,0.95,0.561686929133785,4,1.0,1,1.0,1,1.0,1
2731,max_ml,10,20,2,3,0.05,0.95,0.9232728343812744,10,1.0,1,1.0,1,1.0,1
2732,max_ml,10,20,2,3,0.05,0.95,0.8676043687700838,6,1.0,1,1.0,1,1.0,1
2733,max_ml,10,20,2,3,0.05,0.95,0.8155146857758736,10,1.0,1,1.0,1,1.0,1
2734,max_ml,10,20,2,3,0.05,0.95,0.924317805186305,23,0.0,1,0.0,1,0.0,1
2735,max_ml,10,20,2,3,0.05,0.95,0.8467905861326883,3,1.0,1,1.0,1,1.0,1
2736,max_ml,10,20,2,3,0.05,0.95,0.7731908373088647,10,1.0,1,1.0,1,1.0,1
2737,max_ml,10,20,2,3,0.05,0.95,0.7688524207158524,5,1.0,1,1.0,1,1.0,1
2738,max_ml,10,20,2,3,0.05,0.95,0.9247396476807148,5,1.0,1,1.0,1,1.0,1
2739,max_ml,10,20,2,3,0.05,0.95,0.8746607665897224,6,1.0,1,1.0,1,1.0,1
2740,max_ml,10,20,2,3,0.05,0.95,0.9102638899399956,6,1.0,1,1.0,1,1.0,1
2741,max_ml,10,20,2,3,0.05,0.95,0.8530799570021834,4,1.0,1,1.0,1,1.0,1
2742,max_ml,10,20,2,3,0.05,0.95,0.8920850078654471,8,1.0,1,1.0,1,1.0,1
2743,max_ml,10,20,2,3,0.05,0.95,0.9295711858022592,8,1.0,1,1.0,1,1.0,1
2744,max_ml,10,20,2,3,0.05,0.95,0.7020065978371707,7,1.0,1,1.0,1,1.0,1
2745,max_ml,10,20,2,3,0.05,0.95,0.9315069394996032,11,1.0,1,1.0,1,1.0,1
2746,max_ml,10,20,2,3,0.05,0.95,0.8965912739622304,7,1.0,1,1.0,1,1.0,1
2747,max_ml,10,20,2,3,0.05,0.95,0.9220299586106498,31,0.0,0,0.0,0,1.0,1
2748,max_ml,10,20,2,3,0.05,0.95,0.8972290065478168,14,0.0,1,0.0,1,0.0,1
2749,max_ml,10,20,2,3,0.05,0.95,0.9052372127858302,20,0.0,1,0.0,1,0.0,1
2750,max_ml,10,20,2,3,0.05,0.95,0.7717445602431926,12,1.0,1,1.0,1,1.0,1
2751,max_ml,10,20,2,3,0.05,0.95,0.8414908112441216,5,1.0,1,1.0,1,1.0,1
2752,max_ml,10,20,2,3,0.05,0.95,0.9278811725820596,14,0.0,1,0.0,1,0.0,1
2753,max_ml,10,20,2,3,0.05,0.95,0.9208158758197742,10,1.0,1,1.0,1,1.0,1
2754,max_ml,10,20,2,3,0.05,0.95,0.749461216908504,6,1.0,1,1.0,1,1.0,1
2755,max_ml,10,20,2,3,0.05,0.95,0.8180632934689953,6,1.0,1,1.0,1,1.0,1
2756,max_ml,10,20,2,3,0.05,0.95,0.7601338916548032,14,1.0,1,1.0,1,1.0,1
2757,max_ml,10,20,2,3,0.05,0.95,0.92605901977608,22,1.0,1,1.0,1,1.0,1
2758,max_ml,10,20,2,3,0.05,0.95,0.9225023788423512,18,0.0,0,1.0,1,1.0,1
2759,max_ml,10,20,2,3,0.05,0.95,0.7954283090923048,6,1.0,1,1.0,1,1.0,1
2760,max_ml,10,20,2,3,0.05,0.95,0.9378399031086752,5,1.0,1,1.0,1,1.0,1
2761,max_ml,10,20,2,3,0.05,0.95,0.8617569086172117,27,1.0,1,1.0,1,1.0,1
2762,max_ml,10,20,2,3,0.05,0.95,0.9399949936467422,15,1.0,1,1.0,1,1.0,1
2763,max_ml,10,20,2,3,0.05,0.95,0.8013145263145582,7,1.0,1,1.0,1,1.0,1
2764,max_ml,10,20,2,3,0.05,0.95,0.7456800195401255,6,1.0,1,1.0,1,1.0,1
2765,max_ml,10,20,2,3,0.05,0.95,0.9470665156649648,19,0.0,1,0.0,1,0.0,1
2766,max_ml,10,20,2,3,0.05,0.95,0.8689144196062906,6,1.0,1,1.0,1,1.0,1
2767,max_ml,10,20,2,3,0.05,0.95,0.941493544145146,21,1.0,1,0.0,0,1.0,1
2768,max_ml,10,20,2,3,0.05,0.95,0.8721647238198696,3,1.0,1,1.0,1,1.0,1
2769,max_ml,10,20,2,3,0.05,0.95,0.8445046947775546,5,1.0,1,1.0,1,1.0,1
2770,max_ml,10,20,2,3,0.05,0.95,0.8428040393591346,4,1.0,1,1.0,1,1.0,1
2771,max_ml,10,20,2,3,0.05,0.95,0.9396594650171552,11,1.0,1,1.0,1,1.0,1
2772,max_ml,10,20,2,3,0.05,0.95,0.8176157129889358,16,1.0,1,1.0,1,1.0,1
2773,max_ml,10,20,2,3,0.05,0.95,0.8477001428413675,6,1.0,1,1.0,1,1.0,1
2774,max_ml,10,20,2,3,0.05,0.95,0.8452494196315685,9,1.0,1,1.0,1,1.0,1
2775,max_ml,10,20,2,3,0.05,0.95,0.9276394716777148,11,1.0,1,1.0,1,1.0,1
2776,max_ml,10,20,2,3,0.05,0.95,0.8033696593799577,6,1.0,1,1.0,1,1.0,1
2777,max_ml,10,20,2,3,0.05,0.95,0.8767200852095623,3,1.0,1,1.0,1,1.0,1
2778,max_ml,10,20,2,3,0.05,0.95,0.909093387902426,13,1.0,1,1.0,1,1.0,1
2779,max_ml,10,20,2,3,0.05,0.95,0.92315497126499,9,1.0,1,1.0,1,1.0,1
2780,max_ml,10,20,2,3,0.05,0.95,0.838074727222028,9,1.0,1,1.0,1,1.0,1
2781,max_ml,10,20,2,3,0.05,0.95,0.8676191089800744,7,1.0,1,1.0,1,1.0,1
2782,max_ml,10,20,2,3,0.05,0.95,0.831106260409779,5,1.0,1,1.0,1,1.0,1
2783,max_ml,10,20,2,3,0.05,0.95,0.8914083921297237,8,1.0,1,1.0,1,1.0,1
2784,max_ml,10,20,2,3,0.05,0.95,0.8615698918148754,4,1.0,1,1.0,1,1.0,1
2785,max_ml,10,20,2,3,0.05,0.95,0.8741623283051823,9,1.0,1,1.0,1,1.0,1
2786,max_ml,10,20,2,3,0.05,0.95,0.933991141628271,26,0.0,0,1.0,1,0.0,0
2787,max_ml,10,20,2,3,0.05,0.95,0.8035577463654254,16,1.0,1,1.0,1,1.0,1
2788,max_ml,10,20,2,3,0.05,0.95,0.8382518132596798,23,0.0,0,0.0,0,1.0,1
2789,max_ml,10,20,2,3,0.05,0.95,0.9270923546924448,13,1.0,1,1.0,1,1.0,1
2790,max_ml,10,20,2,3,0.05,0.95,0.8238312288377599,3,1.0,1,1.0,1,1.0,1
2791,max_ml,10,20,2,3,0.05,0.95,0.8777304548290765,12,1.0,1,1.0,1,1.0,1
2792,max_ml,10,20,2,3,0.05,0.95,0.940018603527646,12,1.0,1,1.0,1,1.0,1
2793,max_ml,10,20,2,3,0.05,0.95,0.841484458539541,8,1.0,1,1.0,1,1.0,1
2794,max_ml,10,20,2,3,0.05,0.95,0.8765806046201401,5,1.0,1,1.0,1,1.0,1
2795,max_ml,10,20,2,3,0.05,0.95,0.948000152241242,17,1.0,1,1.0,1,1.0,1
2796,max_ml,10,20,2,3,0.05,0.95,0.9413310750159336,10,1.0,1,1.0,1,1.0,1
2797,max_ml,10,20,2,3,0.05,0.95,0.9101913341678384,10,1.0,1,1.0,1,1.0,1
2798,max_ml,10,20,2,3,0.05,0.95,0.7915561976010891,5,1.0,1,1.0,1,1.0,1
2799,max_ml,10,20,2,3,0.05,0.95,0.7864028967825355,4,1.0,1,1.0,1,1.0,1
2800,max_ml,10,20,2,3,0.05,0.95,0.8484313684956553,12,1.0,1,1.0,1,1.0,1
2801,max_ml,10,20,2,3,0.05,0.95,0.9427520139754668,8,1.0,1,1.0,1,1.0,1
2802,max_ml,10,20,2,3,0.05,0.95,0.9010022983321138,4,1.0,1,1.0,1,1.0,1
2803,max_ml,10,20,2,3,0.05,0.95,0.913538165170434,10,1.0,1,1.0,1,1.0,1
2804,max_ml,10,20,2,3,0.05,0.95,0.8053157546170763,5,1.0,1,1.0,1,1.0,1
2805,max_ml,10,20,2,3,0.05,0.95,0.8583833761368628,11,1.0,1,1.0,1,1.0,1
2806,max_ml,10,20,2,3,0.05,0.95,0.9306494085521174,25,1.0,1,1.0,1,1.0,1
2807,max_ml,10,20,2,3,0.05,0.95,0.9070663978871444,12,1.0,1,1.0,1,1.0,1
2808,max_ml,10,20,2,3,0.05,0.95,0.7947993539142362,7,1.0,1,1.0,1,1.0,1
2809,max_ml,10,20,2,3,0.05,0.95,0.937572388981884,13,1.0,1,1.0,1,1.0,1
2810,max_ml,10,20,2,3,0.05,0.95,0.9158626547232414,9,1.0,1,1.0,1,1.0,1
2811,max_ml,10,20,2,3,0.05,0.95,0.8758271084890329,13,1.0,1,1.0,1,1.0,1
2812,max_ml,10,20,2,3,0.05,0.95,0.8742851799181571,14,1.0,1,1.0,1,1.0,1
2813,max_ml,10,20,2,3,0.05,0.95,0.9245062343920812,13,1.0,1,1.0,1,1.0,1
2814,max_ml,10,20,2,3,0.05,0.95,0.9267744749550952,10,1.0,1,1.0,1,1.0,1
2815,max_ml,10,20,2,3,0.05,0.95,0.9319161699106766,14,1.0,1,1.0,1,1.0,1
2816,max_ml,10,20,2,3,0.05,0.95,0.8610658225665718,9,1.0,1,1.0,1,1.0,1
2817,max_ml,10,20,2,3,0.05,0.95,0.9498874887774892,40,0.0,0,1.0,1,1.0,1
2818,max_ml,10,20,2,3,0.05,0.95,0.8760559117485759,11,1.0,1,1.0,1,1.0,1
2819,max_ml,10,20,2,3,0.05,0.95,0.9234390821006808,6,1.0,1,1.0,1,1.0,1
2820,max_ml,10,20,2,3,0.05,0.95,0.8150048654353964,6,1.0,1,1.0,1,1.0,1
2821,max_ml,10,20,2,3,0.05,0.95,0.9330020371706462,8,1.0,1,1.0,1,1.0,1
2822,max_ml,10,20,2,3,0.05,0.95,0.923116629594142,3,1.0,1,1.0,1,1.0,1
2823,max_ml,10,20,2,3,0.05,0.95,0.8526256802998062,4,1.0,1,1.0,1,1.0,1
2824,max_ml,10,20,2,3,0.05,0.95,0.7852802299362177,9,1.0,1,1.0,1,1.0,1
2825,max_ml,10,20,2,3,0.05,0.95,0.9256332369067638,27,1.0,1,1.0,1,1.0,1
2826,max_ml,10,20,2,3,0.05,0.95,0.8830289508789787,7,1.0,1,1.0,1,1.0,1
2827,max_ml,10,20,2,3,0.05,0.95,0.8772713976332522,7,1.0,1,1.0,1,1.0,1
2828,max_ml,10,20,2,3,0.05,0.95,0.8835564382165172,9,1.0,1,1.0,1,1.0,1
2829,max_ml,10,20,2,3,0.05,0.95,0.725536667331903,3,1.0,1,1.0,1,1.0,1
2830,max_ml,10,20,2,3,0.05,0.95,0.9206285920985964,7,1.0,1,1.0,1,1.0,1
2831,max_ml,10,20,2,3,0.05,0.95,0.7097649788770811,4,1.0,1,1.0,1,1.0,1
2832,max_ml,10,20,2,3,0.05,0.95,0.8418600723660457,5,1.0,1,1.0,1,1.0,1
2833,max_ml,10,20,2,3,0.05,0.95,0.7846411262353237,5,1.0,1,1.0,1,1.0,1
2834,max_ml,10,20,2,3,0.05,0.95,0.8394818556544067,14,1.0,1,1.0,1,1.0,1
2835,max_ml,10,20,2,3,0.05,0.95,0.8535825921031575,18,0.0,0,1.0,1,1.0,1
2836,max_ml,10,20,2,3,0.05,0.95,0.9456567193013544,16,1.0,1,1.0,1,1.0,1
2837,max_ml,10,20,2,3,0.05,0.95,0.8350025068187787,5,1.0,1,1.0,1,1.0,1
2838,max_ml,10,20,2,3,0.05,0.95,0.8978921490156347,4,1.0,1,1.0,1,1.0,1
2839,max_ml,10,20,2,3,0.05,0.95,0.9053791330976868,27,0.0,0,1.0,1,0.0,0
2840,max_ml,10,20,2,3,0.05,0.95,0.8572598621357846,9,1.0,1,1.0,1,1.0,1
2841,max_ml,10,20,2,3,0.05,0.95,0.8329342106401996,24,0.0,0,1.0,1,0.0,0
2842,max_ml,10,20,2,3,0.05,0.95,0.7209383706481393,8,1.0,1,1.0,1,1.0,1
2843,max_ml,10,20,2,3,0.05,0.95,0.8902284753880084,9,1.0,1,1.0,1,1.0,1
2844,max_ml,10,20,2,3,0.05,0.95,0.7153758918467251,9,1.0,1,1.0,1,1.0,1
2845,max_ml,10,20,2,3,0.05,0.95,0.9349321344095756,3,1.0,1,1.0,1,1.0,1
2846,max_ml,10,20,2,3,0.05,0.95,0.9348292163641498,10,1.0,1,1.0,1,1.0,1
2847,max_ml,10,20,2,3,0.05,0.95,0.9072605354827248,14,1.0,1,1.0,1,1.0,1
2848,max_ml,10,20,2,3,0.05,0.95,0.9385540465258758,5,1.0,1,1.0,1,1.0,1
2849,max_ml,10,20,2,3,0.05,0.95,0.8997792464270622,21,0.0,1,0.0,1,0.0,1
2850,max_ml,10,20,2,3,0.05,0.95,0.8895701506006056,5,1.0,1,1.0,1,1.0,1
2851,max_ml,10,20,2,3,0.05,0.95,0.901628209701591,11,1.0,1,1.0,1,1.0,1
2852,max_ml,10,20,2,3,0.05,0.95,0.9032993416970172,12,1.0,1,1.0,1,1.0,1
2853,max_ml,10,20,2,3,0.05,0.95,0.9472334522837016,24,0.0,1,0.0,1,0.0,1
2854,max_ml,10,20,2,3,0.05,0.95,0.9175006348873636,5,1.0,1,1.0,1,1.0,1
2855,max_ml,10,20,2,3,0.05,0.95,0.9423152842162884,46,0.0,1,0.0,1,0.0,1
2856,max_ml,10,20,2,3,0.05,0.95,0.8754164138081545,5,1.0,1,1.0,1,1.0,1
2857,max_ml,10,20,2,3,0.05,0.95,0.8993531365954798,4,1.0,1,1.0,1,1.0,1
2858,max_ml,10,20,2,3,0.05,0.95,0.8440469990433317,5,1.0,1,1.0,1,1.0,1
2859,max_ml,10,20,2,3,0.05,0.95,0.9053050929681936,12,1.0,1,1.0,1,1.0,1
2860,max_ml,10,20,2,3,0.05,0.95,0.731950899127572,4,1.0,1,1.0,1,1.0,1
2861,max_ml,10,20,2,3,0.05,0.95,0.9017800231185042,21,0.0,0,0.0,0,1.0,1
2862,max_ml,10,20,2,3,0.05,0.95,0.9274397799863144,34,0.0,0,0.0,0,1.0,1
2863,max_ml,10,20,2,3,0.05,0.95,0.912053269356004,30,0.0,1,0.0,1,0.0,1
2864,max_ml,10,20,2,3,0.05,0.95,0.8706223870565213,8,1.0,1,1.0,1,1.0,1
2865,max_ml,10,20,2,3,0.05,0.95,0.7446551132793441,3,1.0,1,1.0,1,1.0,1
2866,max_ml,10,20,2,3,0.05,0.95,0.9113384812691716,5,1.0,1,1.0,1,1.0,1
2867,max_ml,10,20,2,3,0.05,0.95,0.8239017349744233,10,1.0,1,1.0,1,1.0,1
2868,max_ml,10,20,2,3,0.05,0.95,0.879602442592766,8,1.0,1,1.0,1,1.0,1
2869,max_ml,10,20,2,3,0.05,0.95,0.7547683673919652,6,1.0,1,1.0,1,1.0,1
2870,max_ml,10,20,2,3,0.05,0.95,0.903400081479487,31,1.0,1,1.0,1,1.0,1
2871,max_ml,10,20,2,3,0.05,0.95,0.7717782154233152,8,1.0,1,1.0,1,1.0,1
2872,max_ml,10,20,2,3,0.05,0.95,0.7268046973303783,4,1.0,1,1.0,1,1.0,1
2873,max_ml,10,20,2,3,0.05,0.95,0.8728718467322976,6,1.0,1,1.0,1,1.0,1
2874,max_ml,10,20,2,3,0.05,0.95,0.9417766970680688,31,0.0,1,0.0,1,0.0,1
2875,max_ml,10,20,2,3,0.05,0.95,0.8440750893456865,4,1.0,1,1.0,1,1.0,1
2876,max_ml,10,20,2,3,0.05,0.95,0.8038128394070554,5,1.0,1,1.0,1,1.0,1
2877,max_ml,10,20,2,3,0.05,0.95,0.8888244494473602,28,0.0,0,1.0,1,0.0,0
2878,max_ml,10,20,2,3,0.05,0.95,0.8538462916211061,14,1.0,1,1.0,1,1.0,1
2879,max_ml,10,20,2,3,0.05,0.95,0.9116701064291262,14,1.0,1,1.0,1,1.0,1
2880,max_ml,10,20,2,3,0.05,0.95,0.9247930559521024,8,1.0,1,1.0,1,1.0,1
2881,max_ml,10,20,2,3,0.05,0.95,0.9035704846274047,9,1.0,1,1.0,1,1.0,1
2882,max_ml,10,20,2,3,0.05,0.95,0.9386121315566512,6,1.0,1,1.0,1,1.0,1
2883,max_ml,10,20,2,3,0.05,0.95,0.9340546541948328,3,1.0,1,1.0,1,1.0,1
2884,max_ml,10,20,2,3,0.05,0.95,0.9320520944230868,9,1.0,1,1.0,1,1.0,1
2885,max_ml,10,20,2,3,0.05,0.95,0.8316644439773361,9,1.0,1,1.0,1,1.0,1
2886,max_ml,10,20,2,3,0.05,0.95,0.936977986802692,18,1.0,1,1.0,1,1.0,1
2887,max_ml,10,20,2,3,0.05,0.95,0.8533433996726886,6,1.0,1,1.0,1,1.0,1
2888,max_ml,10,20,2,3,0.05,0.95,0.881891574560548,7,1.0,1,1.0,1,1.0,1
2889,max_ml,10,20,2,3,0.05,0.95,0.8894440316061512,9,1.0,1,1.0,1,1.0,1
2890,max_ml,10,20,2,3,0.05,0.95,0.6997073746141561,5,1.0,1,1.0,1,1.0,1
2891,max_ml,10,20,2,3,0.05,0.95,0.900040534476495,3,1.0,1,1.0,1,1.0,1
2892,max_ml,10,20,2,3,0.05,0.95,0.9114190090545248,28,0.0,1,0.0,1,0.0,1
2893,max_ml,10,20,2,3,0.05,0.95,0.9474408494208382,49,0.0,1,0.0,1,0.0,1
2894,max_ml,10,20,2,3,0.05,0.95,0.7084511869882371,4,1.0,1,1.0,1,1.0,1
2895,max_ml,10,20,2,3,0.05,0.95,0.9418320419860824,21,0.0,0,1.0,1,0.0,0
2896,max_ml,10,20,2,3,0.05,0.95,0.8970169292147538,29,1.0,1,1.0,1,1.0,1
2897,max_ml,10,20,2,3,0.05,0.95,0.9292970942362246,4,1.0,1,1.0,1,1.0,1
2898,max_ml,10,20,2,3,0.05,0.95,0.8844967096196675,21,1.0,1,1.0,1,1.0,1
2899,max_ml,10,20,2,3,0.05,0.95,0.850520413708852,26,0.0,1,0.0,1,0.0,1
2900,max_ml,10,20,2,3,0.05,0.95,0.8798734921196205,12,1.0,1,1.0,1,1.0,1
2901,max_ml,10,20,2,3,0.05,0.95,0.5566442333999889,2,1.0,1,1.0,1,1.0,1
2902,max_ml,10,20,2,3,0.05,0.95,0.9141966579298644,15,1.0,1,1.0,1,1.0,1
2903,max_ml,10,20,2,3,0.05,0.95,0.8076334742247779,5,1.0,1,1.0,1,1.0,1
2904,max_ml,10,20,2,3,0.05,0.95,0.8394756464584175,13,1.0,1,1.0,1,1.0,1
2905,max_ml,10,20,2,3,0.05,0.95,0.8437404267338512,16,1.0,1,1.0,1,1.0,1
2906,max_ml,10,20,2,3,0.05,0.95,0.9463407726255554,12,1.0,1,1.0,1,1.0,1
2907,max_ml,10,20,2,3,0.05,0.95,0.7504320974614608,7,1.0,1,1.0,1,1.0,1
2908,max_ml,10,20,2,3,0.05,0.95,0.9008726795949648,12,1.0,1,1.0,1,1.0,1
2909,max_ml,10,20,2,3,0.05,0.95,0.7846657719351707,18,1.0,1,1.0,1,1.0,1
2910,max_ml,10,20,2,3,0.05,0.95,0.9450493754615944,18,0.0,1,0.0,1,0.0,1
2911,max_ml,10,20,2,3,0.05,0.95,0.7913251788048076,6,1.0,1,1.0,1,1.0,1
2912,max_ml,10,20,2,3,0.05,0.95,0.9096592166189632,25,1.0,1,1.0,1,1.0,1
2913,max_ml,10,20,2,3,0.05,0.95,0.8779076312370345,9,1.0,1,1.0,1,1.0,1
2914,max_ml,10,20,2,3,0.05,0.95,0.9252076685048908,8,1.0,1,1.0,1,1.0,1
2915,max_ml,10,20,2,3,0.05,0.95,0.9047162621783112,14,0.0,1,0.0,1,0.0,1
2916,max_ml,10,20,2,3,0.05,0.95,0.8027473150638017,10,1.0,1,1.0,1,1.0,1
2917,max_ml,10,20,2,3,0.05,0.95,0.7261747981641637,4,1.0,1,1.0,1,1.0,1
2918,max_ml,10,20,2,3,0.05,0.95,0.9073549932501032,27,0.0,1,0.0,1,0.0,1
2919,max_ml,10,20,2,3,0.05,0.95,0.8168472671469382,6,1.0,1,1.0,1,1.0,1
2920,max_ml,10,20,2,3,0.05,0.95,0.9487567364152836,46,0.0,1,0.0,1,0.0,1
2921,max_ml,10,20,2,3,0.05,0.95,0.9459549543180898,30,1.0,1,1.0,1,1.0,1
2922,max_ml,10,20,2,3,0.05,0.95,0.8854301171449017,7,1.0,1,1.0,1,1.0,1
2923,max_ml,10,20,2,3,0.05,0.95,0.8746096915859163,4,1.0,1,1.0,1,1.0,1
2924,max_ml,10,20,2,3,0.05,0.95,0.8855188694254692,17,1.0,1,1.0,1,1.0,1
2925,max_ml,10,20,2,3,0.05,0.95,0.9331921583757308,39,0.0,1,0.0,1,0.0,1
2926,max_ml,10,20,2,3,0.05,0.95,0.7639927716175748,4,1.0,1,1.0,1,1.0,1
2927,max_ml,10,20,2,3,0.05,0.95,0.8382733963522339,10,1.0,1,1.0,1,1.0,1
2928,max_ml,10,20,2,3,0.05,0.95,0.6276323164395078,10,1.0,1,1.0,1,1.0,1
2929,max_ml,10,20,2,3,0.05,0.95,0.949839071500364,32,0.0,1,0.0,1,0.0,1
2930,max_ml,10,20,2,3,0.05,0.95,0.8925802894917831,8,1.0,1,1.0,1,1.0,1
2931,max_ml,10,20,2,3,0.05,0.95,0.8483809340422301,7,1.0,1,1.0,1,1.0,1
2932,max_ml,10,20,2,3,0.05,0.95,0.8639017718462202,11,1.0,1,1.0,1,1.0,1
2933,max_ml,10,20,2,3,0.05,0.95,0.8895638933348123,16,1.0,1,1.0,1,1.0,1
2934,max_ml,10,20,2,3,0.05,0.95,0.9320662028358344,8,1.0,1,1.0,1,1.0,1
2935,max_ml,10,20,2,3,0.05,0.95,0.9486739721002734,71,0.0,1,0.0,1,0.0,1
2936,max_ml,10,20,2,3,0.05,0.95,0.8449278142221779,19,1.0,1,1.0,1,1.0,1
2937,max_ml,10,20,2,3,0.05,0.95,0.8989875560500703,34,0.0,1,0.0,1,0.0,1
2938,max_ml,10,20,2,3,0.05,0.95,0.9499198868142082,14,1.0,1,0.0,0,1.0,1
2939,max_ml,10,20,2,3,0.05,0.95,0.9330508799956876,14,1.0,1,1.0,1,1.0,1
2940,max_ml,10,20,2,3,0.05,0.95,0.930468769629511,11,1.0,1,1.0,1,1.0,1
2941,max_ml,10,20,2,3,0.05,0.95,0.8106417809909918,13,1.0,1,1.0,1,1.0,1
2942,max_ml,10,20,2,3,0.05,0.95,0.8218456748719705,4,1.0,1,1.0,1,1.0,1
2943,max_ml,10,20,2,3,0.05,0.95,0.8654324688404105,6,1.0,1,1.0,1,1.0,1
2944,max_ml,10,20,2,3,0.05,0.95,0.9492644019710764,12,0.0,1,0.0,1,0.0,1
2945,max_ml,10,20,2,3,0.05,0.95,0.7908525321139637,3,1.0,1,1.0,1,1.0,1
2946,max_ml,10,20,2,3,0.05,0.95,0.9457809164602164,23,1.0,1,1.0,1,1.0,1
2947,max_ml,10,20,2,3,0.05,0.95,0.7538865056661177,8,1.0,1,1.0,1,1.0,1
2948,max_ml,10,20,2,3,0.05,0.95,0.9223160324395676,22,1.0,1,1.0,1,1.0,1
2949,max_ml,10,20,2,3,0.05,0.95,0.9462354507320584,5,1.0,1,1.0,1,1.0,1
2950,max_ml,10,20,2,3,0.05,0.95,0.9091839678101812,10,1.0,1,1.0,1,1.0,1
2951,max_ml,10,20,2,3,0.05,0.95,0.7021901183725049,7,1.0,1,1.0,1,1.0,1
2952,max_ml,10,20,2,3,0.05,0.95,0.7989938255084676,9,1.0,1,1.0,1,1.0,1
2953,max_ml,10,20,2,3,0.05,0.95,0.9314925092730428,13,1.0,1,1.0,1,1.0,1
2954,max_ml,10,20,2,3,0.05,0.95,0.9260076294327312,10,1.0,1,1.0,1,1.0,1
2955,max_ml,10,20,2,3,0.05,0.95,0.9476625692872582,55,0.0,1,0.0,1,0.0,1
2956,max_ml,10,20,2,3,0.05,0.95,0.9007217120235652,6,1.0,1,1.0,1,1.0,1
2957,max_ml,10,20,2,3,0.05,0.95,0.8563972454375741,4,1.0,1,1.0,1,1.0,1
2958,max_ml,10,20,2,3,0.05,0.95,0.7545316675715457,5,1.0,1,1.0,1,1.0,1
2959,max_ml,10,20,2,3,0.05,0.95,0.9460818616231365,51,0.0,1,0.0,1,0.0,1
2960,max_ml,10,20,2,3,0.05,0.95,0.7149743077182343,6,1.0,1,1.0,1,1.0,1
2961,max_ml,10,20,2,3,0.05,0.95,0.591446962671486,3,1.0,1,1.0,1,1.0,1
2962,max_ml,10,20,2,3,0.05,0.95,0.9085574350619948,7,1.0,1,1.0,1,1.0,1
2963,max_ml,10,20,2,3,0.05,0.95,0.8078124119792744,3,1.0,1,1.0,1,1.0,1
2964,max_ml,10,20,2,3,0.05,0.95,0.8482098925675065,5,1.0,1,1.0,1,1.0,1
2965,max_ml,10,20,2,3,0.05,0.95,0.7780469515086109,8,1.0,1,1.0,1,1.0,1
2966,max_ml,10,20,2,3,0.05,0.95,0.9070263138028726,10,1.0,1,1.0,1,1.0,1
2967,max_ml,10,20,2,3,0.05,0.95,0.6255483045077499,3,1.0,1,1.0,1,1.0,1
2968,max_ml,10,20,2,3,0.05,0.95,0.8579052703472912,41,0.0,1,0.0,1,0.0,1
2969,max_ml,10,20,2,3,0.05,0.95,0.9412929499282138,39,0.0,1,0.0,1,0.0,1
2970,max_ml,10,20,2,3,0.05,0.95,0.919181729170083,8,1.0,1,1.0,1,1.0,1
2971,max_ml,10,20,2,3,0.05,0.95,0.9443392981036406,24,1.0,1,1.0,1,1.0,1
2972,max_ml,10,20,2,3,0.05,0.95,0.7265762641816412,3,1.0,1,1.0,1,1.0,1
2973,max_ml,10,20,2,3,0.05,0.95,0.9315466353380364,44,0.0,1,0.0,1,0.0,1
2974,max_ml,10,20,2,3,0.05,0.95,0.6257384264612825,3,1.0,1,1.0,1,1.0,1
2975,max_ml,10,20,2,3,0.05,0.95,0.8498166525600336,7,1.0,1,1.0,1,1.0,1
2976,max_ml,10,20,2,3,0.05,0.95,0.8688663560027555,5,1.0,1,1.0,1,1.0,1
2977,max_ml,10,20,2,3,0.05,0.95,0.9201019511207568,12,1.0,1,1.0,1,1.0,1
2978,max_ml,10,20,2,3,0.05,0.95,0.8983767528721287,11,1.0,1,1.0,1,1.0,1
2979,max_ml,10,20,2,3,0.05,0.95,0.7755648249557489,9,1.0,1,1.0,1,1.0,1
2980,max_ml,10,20,2,3,0.05,0.95,0.9350183775452342,29,0.0,1,0.0,1,0.0,1
2981,max_ml,10,20,2,3,0.05,0.95,0.8591380735929189,4,1.0,1,1.0,1,1.0,1
2982,max_ml,10,20,2,3,0.05,0.95,0.9230358089693896,17,1.0,1,1.0,1,1.0,1
2983,max_ml,10,20,2,3,0.05,0.95,0.8525229071934143,12,1.0,1,1.0,1,1.0,1
2984,max_ml,10,20,2,3,0.05,0.95,0.9116773023992354,24,1.0,1,1.0,1,1.0,1
2985,max_ml,10,20,2,3,0.05,0.95,0.8173044253302356,6,1.0,1,1.0,1,1.0,1
2986,max_ml,10,20,2,3,0.05,0.95,0.9333574131849282,22,0.0,1,0.0,1,0.0,1
2987,max_ml,10,20,2,3,0.05,0.95,0.8654827995781508,2,1.0,1,1.0,1,1.0,1
2988,max_ml,10,20,2,3,0.05,0.95,0.8157605760150252,6,1.0,1,1.0,1,1.0,1
2989,max_ml,10,20,2,3,0.05,0.95,0.9112131371839228,10,1.0,1,1.0,1,1.0,1
2990,max_ml,10,20,2,3,0.05,0.95,0.9153956454703448,10,1.0,1,1.0,1,1.0,1
2991,max_ml,10,20,2,3,0.05,0.95,0.8785231763720485,3,1.0,1,1.0,1,1.0,1
2992,max_ml,10,20,2,3,0.05,0.95,0.9360400123311092,20,0.0,0,1.0,1,0.0,0
2993,max_ml,10,20,2,3,0.05,0.95,0.945188431753752,19,1.0,1,1.0,1,1.0,1
2994,max_ml,10,20,2,3,0.05,0.95,0.8885072610473427,10,1.0,1,1.0,1,1.0,1
2995,max_ml,10,20,2,3,0.05,0.95,0.8952044053831933,10,1.0,1,1.0,1,1.0,1
2996,max_ml,10,20,2,3,0.05,0.95,0.9085823520358,5,1.0,1,1.0,1,1.0,1
2997,max_ml,10,20,2,3,0.05,0.95,0.916373509573084,5,1.0,1,1.0,1,1.0,1
2998,max_ml,10,20,2,3,0.05,0.95,0.7981319134858343,4,1.0,1,1.0,1,1.0,1
2999,max_ml,10,20,2,3,0.05,0.95,0.8269684682545467,8,1.0,1,1.0,1,1.0,1
3000,max_ml,10,20,2,3,0.05,0.95,0.9389487649406312,17,0.0,0,1.0,1,0.0,0
3001,max_ml,10,20,2,3,0.05,0.95,0.9451220885058186,26,0.0,1,0.0,1,0.0,1
3002,max_ml,10,20,2,3,0.05,0.95,0.9026638846692026,13,1.0,1,0.0,0,0.0,0
3003,max_ml,10,20,2,3,0.05,0.95,0.9274497252728776,12,1.0,1,1.0,1,1.0,1
3004,max_ml,10,20,2,3,0.05,0.95,0.874207464109893,12,1.0,1,1.0,1,1.0,1
3005,max_ml,10,20,2,3,0.05,0.95,0.8152659233508095,9,1.0,1,1.0,1,1.0,1
3006,max_ml,10,20,2,3,0.05,0.95,0.8984603769602818,13,1.0,1,1.0,1,1.0,1
3007,max_ml,10,20,2,3,0.05,0.95,0.7488567734339344,6,1.0,1,1.0,1,1.0,1
3008,max_ml,10,20,2,3,0.05,0.95,0.8444261739291122,6,1.0,1,1.0,1,1.0,1
3009,max_ml,10,20,2,3,0.05,0.95,0.910162523383813,4,1.0,1,1.0,1,1.0,1
3010,max_ml,10,20,2,3,0.05,0.95,0.9172637581479596,9,1.0,1,1.0,1,1.0,1
3011,max_ml,10,20,2,3,0.05,0.95,0.9320282773896424,10,1.0,1,1.0,1,1.0,1
3012,max_ml,10,20,2,3,0.05,0.95,0.7892403556138964,14,1.0,1,1.0,1,1.0,1
3013,max_ml,10,20,2,3,0.05,0.95,0.924750494286784,7,1.0,1,1.0,1,1.0,1
3014,max_ml,10,20,2,3,0.05,0.95,0.7945584549103718,3,1.0,1,1.0,1,1.0,1
3015,max_ml,10,20,2,3,0.05,0.95,0.8512657500641821,17,1.0,1,1.0,1,1.0,1
3016,max_ml,10,20,2,3,0.05,0.95,0.7465030320859651,5,1.0,1,1.0,1,1.0,1
3017,max_ml,10,20,2,3,0.05,0.95,0.828692877052061,7,1.0,1,1.0,1,1.0,1
3018,max_ml,10,20,2,3,0.05,0.95,0.8289033773585648,6,1.0,1,1.0,1,1.0,1
3019,max_ml,10,20,2,3,0.05,0.95,0.9395411227119644,10,1.0,1,1.0,1,1.0,1
3020,max_ml,10,20,2,3,0.05,0.95,0.8281777775767635,4,1.0,1,1.0,1,1.0,1
3021,max_ml,10,20,2,3,0.05,0.95,0.8405137794104895,11,1.0,1,1.0,1,1.0,1
3022,max_ml,10,20,2,3,0.05,0.95,0.7484643845275752,5,1.0,1,1.0,1,1.0,1
3023,max_ml,10,20,2,3,0.05,0.95,0.9211394980847726,8,1.0,1,1.0,1,1.0,1
3024,max_ml,10,20,2,3,0.05,0.95,0.6181667863301049,4,1.0,1,1.0,1,1.0,1
3025,max_ml,10,20,2,3,0.05,0.95,0.8155899948372601,8,1.0,1,1.0,1,1.0,1
3026,max_ml,10,20,2,3,0.05,0.95,0.8991492667144858,14,1.0,1,1.0,1,1.0,1
3027,max_ml,10,20,2,3,0.05,0.95,0.7396803836570306,5,1.0,1,1.0,1,1.0,1
3028,max_ml,10,20,2,3,0.05,0.95,0.7985202152665949,8,1.0,1,1.0,1,1.0,1
3029,max_ml,10,20,2,3,0.05,0.95,0.8961266448275904,38,0.0,1,0.0,1,0.0,1
3030,max_ml,10,20,2,3,0.05,0.95,0.8384698601512101,7,1.0,1,1.0,1,1.0,1
3031,max_ml,10,20,2,3,0.05,0.95,0.925167841991874,42,0.0,1,0.0,1,0.0,1
3032,max_ml,10,20,2,3,0.05,0.95,0.8997948879080057,19,0.0,0,0.0,0,1.0,1
3033,max_ml,10,20,2,3,0.05,0.95,0.9100781492826546,14,1.0,1,1.0,1,1.0,1
3034,max_ml,10,20,2,3,0.05,0.95,0.9232297720607806,14,1.0,1,1.0,1,1.0,1
3035,max_ml,10,20,2,3,0.05,0.95,0.8958591694150998,9,1.0,1,1.0,1,1.0,1
3036,max_ml,10,20,2,3,0.05,0.95,0.8135878022123526,3,1.0,1,1.0,1,1.0,1
3037,max_ml,10,20,2,3,0.05,0.95,0.9458135767831464,17,1.0,1,1.0,1,1.0,1
3038,max_ml,10,20,2,3,0.05,0.95,0.8192444243808886,4,1.0,1,1.0,1,1.0,1
3039,max_ml,10,20,2,3,0.05,0.95,0.933206756052204,21,0.0,0,1.0,1,0.0,0
3040,max_ml,10,20,2,3,0.05,0.95,0.7697440400811814,6,1.0,1,1.0,1,1.0,1
3041,max_ml,10,20,2,3,0.05,0.95,0.7304502727990821,3,1.0,1,1.0,1,1.0,1
3042,max_ml,10,20,2,3,0.05,0.95,0.9329985325362752,3,1.0,1,1.0,1,1.0,1
3043,max_ml,10,20,2,3,0.05,0.95,0.857318572542086,3,1.0,1,1.0,1,1.0,1
3044,max_ml,10,20,2,3,0.05,0.95,0.9098717154025372,7,1.0,1,1.0,1,1.0,1
3045,max_ml,10,20,2,3,0.05,0.95,0.8818617682528643,12,1.0,1,1.0,1,1.0,1
3046,max_ml,10,20,2,3,0.05,0.95,0.8299374533539194,4,1.0,1,1.0,1,1.0,1
3047,max_ml,10,20,2,3,0.05,0.95,0.8564973923875452,9,1.0,1,1.0,1,1.0,1
3048,max_ml,10,20,2,3,0.05,0.95,0.8289929237700631,21,1.0,1,1.0,1,1.0,1
3049,max_ml,10,20,2,3,0.05,0.95,0.9257476031948362,9,1.0,1,1.0,1,1.0,1
3050,max_ml,10,20,2,3,0.05,0.95,0.905171735545678,9,1.0,1,1.0,1,1.0,1
3051,max_ml,10,20,2,3,0.05,0.95,0.887300037114002,9,1.0,1,1.0,1,1.0,1
3052,max_ml,10,20,2,3,0.05,0.95,0.9185590476562387,4,1.0,1,1.0,1,1.0,1
3053,max_ml,10,20,2,3,0.05,0.95,0.9232671496901832,30,0.0,1,0.0,1,0.0,1
3054,max_ml,10,20,2,3,0.05,0.95,0.8044213883074574,5,1.0,1,1.0,1,1.0,1
3055,max_ml,10,20,2,3,0.05,0.95,0.9210903099477474,10,1.0,1,1.0,1,1.0,1
3056,max_ml,10,20,2,3,0.05,0.95,0.9339965395644716,19,0.0,1,0.0,1,0.0,1
3057,max_ml,10,20,2,3,0.05,0.95,0.9134472263060192,7,1.0,1,1.0,1,1.0,1
3058,max_ml,10,20,2,3,0.05,0.95,0.9017281322315231,8,1.0,1,1.0,1,1.0,1
3059,max_ml,10,20,2,3,0.05,0.95,0.9340436790940682,42,0.0,0,0.0,0,1.0,1
3060,max_ml,10,20,2,3,0.05,0.95,0.845794986677537,9,1.0,1,1.0,1,1.0,1
3061,max_ml,10,20,2,3,0.05,0.95,0.8763158927962147,4,1.0,1,1.0,1,1.0,1
3062,max_ml,10,20,2,3,0.05,0.95,0.9150618637224526,11,0.0,0,1.0,1,1.0,1
3063,max_ml,10,20,2,3,0.05,0.95,0.9182889067709292,8,1.0,1,1.0,1,1.0,1
3064,max_ml,10,20,2,3,0.05,0.95,0.9011137794244424,7,1.0,1,1.0,1,1.0,1
3065,max_ml,10,20,2,3,0.05,0.95,0.929160819235154,10,1.0,1,1.0,1,1.0,1
3066,max_ml,10,20,2,3,0.05,0.95,0.9266962404360796,33,0.0,1,0.0,1,0.0,1
3067,max_ml,10,20,2,3,0.05,0.95,0.948971347503339,43,0.0,1,0.0,1,0.0,1
3068,max_ml,10,20,2,3,0.05,0.95,0.9069421855034188,35,0.0,1,0.0,1,0.0,1
3069,max_ml,10,20,2,3,0.05,0.95,0.8642521501909333,10,1.0,1,1.0,1,1.0,1
3070,max_ml,10,20,2,3,0.05,0.95,0.8601847178744964,17,1.0,1,1.0,1,1.0,1
3071,max_ml,10,20,2,3,0.05,0.95,0.8131675839196497,11,1.0,1,1.0,1,1.0,1
3072,max_ml,10,20,2,3,0.05,0.95,0.8701399018441811,10,1.0,1,1.0,1,1.0,1
3073,max_ml,10,20,2,3,0.05,0.95,0.9007569322948396,6,1.0,1,1.0,1,1.0,1
3074,max_ml,10,20,2,3,0.05,0.95,0.7792203050403852,4,1.0,1,1.0,1,1.0,1
3075,max_ml,10,20,2,3,0.05,0.95,0.919726262691848,11,1.0,1,1.0,1,1.0,1
3076,max_ml,10,20,2,3,0.05,0.95,0.8463667473164305,7,1.0,1,1.0,1,1.0,1
3077,max_ml,10,20,2,3,0.05,0.95,0.9253882154593908,26,0.0,1,0.0,1,0.0,1
3078,max_ml,10,20,2,3,0.05,0.95,0.8229018087112668,3,1.0,1,1.0,1,1.0,1
3079,max_ml,10,20,2,3,0.05,0.95,0.900397127599287,25,1.0,1,1.0,1,1.0,1
3080,max_ml,10,20,2,3,0.05,0.95,0.8489165430593523,11,1.0,1,1.0,1,1.0,1
3081,max_ml,10,20,2,3,0.05,0.95,0.9042340761467976,10,1.0,1,1.0,1,1.0,1
3082,max_ml,10,20,2,3,0.05,0.95,0.8876120751597718,21,0.0,0,1.0,1,0.0,0
3083,max_ml,10,20,2,3,0.05,0.95,0.9241284186952328,18,1.0,1,1.0,1,1.0,1
3084,max_ml,10,20,2,3,0.05,0.95,0.8110866972560475,7,1.0,1,1.0,1,1.0,1
3085,max_ml,10,20,2,3,0.05,0.95,0.9258636698503014,24,1.0,1,1.0,1,1.0,1
3086,max_ml,10,20,2,3,0.05,0.95,0.9477674771076856,26,1.0,1,1.0,1,0.0,0
3087,max_ml,10,20,2,3,0.05,0.95,0.8395212784343239,7,1.0,1,1.0,1,1.0,1
3088,max_ml,10,20,2,3,0.05,0.95,0.9374197247208296,21,0.0,0,1.0,1,1.0,1
3089,max_ml,10,20,2,3,0.05,0.95,0.8209820603099343,7,1.0,1,1.0,1,1.0,1
3090,max_ml,10,20,2,3,0.05,0.95,0.9045588752396866,17,1.0,1,1.0,1,1.0,1
3091,max_ml,10,20,2,3,0.05,0.95,0.932269282530877,43,0.0,1,0.0,1,0.0,1
3092,max_ml,10,20,2,3,0.05,0.95,0.8518977418705029,13,0.0,0,1.0,1,1.0,1
3093,max_ml,10,20,2,3,0.05,0.95,0.9271590837899548,5,1.0,1,1.0,1,1.0,1
3094,max_ml,10,20,2,3,0.05,0.95,0.8401055753129493,13,1.0,1,1.0,1,1.0,1
3095,max_ml,10,20,2,3,0.05,0.95,0.928965581607149,4,1.0,1,1.0,1,1.0,1
3096,max_ml,10,20,2,3,0.05,0.95,0.6576517938004901,2,1.0,1,1.0,1,1.0,1
3097,max_ml,10,20,2,3,0.05,0.95,0.9215724698173304,37,0.0,1,0.0,1,0.0,1
3098,max_ml,10,20,2,3,0.05,0.95,0.9344374393962812,12,1.0,1,1.0,1,1.0,1
3099,max_ml,10,20,2,3,0.05,0.95,0.9308195178427304,21,1.0,1,1.0,1,1.0,1
3100,max_ml,10,20,2,3,0.05,0.95,0.8941161648650332,18,1.0,1,0.0,0,1.0,1
3101,max_ml,10,20,2,3,0.05,0.95,0.8504032706623194,12,1.0,1,1.0,1,1.0,1
3102,max_ml,10,20,2,3,0.05,0.95,0.780824502830423,9,1.0,1,1.0,1,1.0,1
3103,max_ml,10,20,2,3,0.05,0.95,0.9049804069892844,15,1.0,1,1.0,1,1.0,1
3104,max_ml,10,20,2,3,0.05,0.95,0.8661626196257137,11,1.0,1,1.0,1,1.0,1
3105,max_ml,10,20,2,3,0.05,0.95,0.8880128210711641,7,1.0,1,1.0,1,1.0,1
3106,max_ml,10,20,2,3,0.05,0.95,0.8828597146104685,15,0.0,0,0.0,0,1.0,1
3107,max_ml,10,20,2,3,0.05,0.95,0.5532750357774787,3,1.0,1,1.0,1,1.0,1
3108,max_ml,10,20,2,3,0.05,0.95,0.9247610976532166,7,1.0,1,1.0,1,1.0,1
3109,max_ml,10,20,2,3,0.05,0.95,0.9185942882818374,26,0.0,1,0.0,1,0.0,1
3110,max_ml,10,20,2,3,0.05,0.95,0.7012837438097231,3,1.0,1,1.0,1,1.0,1
3111,max_ml,10,20,2,3,0.05,0.95,0.8121366958814619,3,1.0,1,1.0,1,1.0,1
3112,max_ml,10,20,2,3,0.05,0.95,0.7479665667992634,3,1.0,1,1.0,1,1.0,1
3113,max_ml,10,20,2,3,0.05,0.95,0.937977882475394,12,1.0,1,1.0,1,1.0,1
3114,max_ml,10,20,2,3,0.05,0.95,0.892937058810161,6,1.0,1,1.0,1,1.0,1
3115,max_ml,10,20,2,3,0.05,0.95,0.949173148230546,12,1.0,1,1.0,1,1.0,1
3116,max_ml,10,20,2,3,0.05,0.95,0.8590860097521724,5,1.0,1,1.0,1,1.0,1
3117,max_ml,10,20,2,3,0.05,0.95,0.8401931007892153,7,1.0,1,1.0,1,1.0,1
3118,max_ml,10,20,2,3,0.05,0.95,0.92040207969122,48,0.0,1,0.0,1,0.0,1
3119,max_ml,10,20,2,3,0.05,0.95,0.8369162891965481,5,1.0,1,1.0,1,1.0,1
3120,max_ml,10,20,2,3,0.05,0.95,0.924132991939977,4,1.0,1,1.0,1,1.0,1
3121,max_ml,10,20,2,3,0.05,0.95,0.7281560100681703,4,1.0,1,1.0,1,1.0,1
3122,max_ml,10,20,2,3,0.05,0.95,0.8675637039494593,18,0.0,1,0.0,1,0.0,1
3123,max_ml,10,20,2,3,0.05,0.95,0.9347432776052328,12,1.0,1,1.0,1,1.0,1
3124,max_ml,10,20,2,3,0.05,0.95,0.9480311406659636,9,1.0,1,1.0,1,1.0,1
3125,max_ml,10,20,2,3,0.05,0.95,0.9258150742036108,3,1.0,1,1.0,1,1.0,1
3126,max_ml,10,20,2,3,0.05,0.95,0.7985769253608388,5,1.0,1,1.0,1,1.0,1
3127,max_ml,10,20,2,3,0.05,0.95,0.6626470053911467,8,1.0,1,1.0,1,1.0,1
3128,max_ml,10,20,2,3,0.05,0.95,0.9197918524196446,3,1.0,1,1.0,1,1.0,1
3129,max_ml,10,20,2,3,0.05,0.95,0.8257297129628598,6,1.0,1,1.0,1,1.0,1
3130,max_ml,10,20,2,3,0.05,0.95,0.9494041983972988,20,1.0,1,1.0,1,1.0,1
3131,max_ml,10,20,2,3,0.05,0.95,0.8457875502690371,8,1.0,1,1.0,1,1.0,1
3132,max_ml,10,20,2,3,0.05,0.95,0.8154077926563964,4,1.0,1,1.0,1,1.0,1
3133,max_ml,10,20,2,3,0.05,0.95,0.9334184874045184,18,1.0,1,1.0,1,0.0,0
3134,max_ml,10,20,2,3,0.05,0.95,0.7898061725044603,5,1.0,1,1.0,1,1.0,1
3135,max_ml,10,20,2,3,0.05,0.95,0.913081302234646,4,1.0,1,1.0,1,1.0,1
3136,max_ml,10,20,2,3,0.05,0.95,0.7839347844537666,9,1.0,1,1.0,1,1.0,1
3137,max_ml,10,20,2,3,0.05,0.95,0.8968488494880392,26,1.0,1,1.0,1,1.0,1
3138,max_ml,10,20,2,3,0.05,0.95,0.8339421274441955,7,1.0,1,1.0,1,1.0,1
3139,max_ml,10,20,2,3,0.05,0.95,0.8932382434759166,10,1.0,1,1.0,1,1.0,1
3140,max_ml,10,20,2,3,0.05,0.95,0.9395245915620832,16,1.0,1,1.0,1,1.0,1
3141,max_ml,10,20,2,3,0.05,0.95,0.9029059367829848,15,1.0,1,1.0,1,1.0,1
3142,max_ml,10,20,2,3,0.05,0.95,0.9376836715030378,43,0.0,1,0.0,1,0.0,1
3143,max_ml,10,20,2,3,0.05,0.95,0.9357940262257676,27,1.0,1,1.0,1,1.0,1
3144,max_ml,10,20,2,3,0.05,0.95,0.948543562443915,25,0.0,1,0.0,1,0.0,1
3145,max_ml,10,20,2,3,0.05,0.95,0.7598455040988981,3,1.0,1,1.0,1,1.0,1
3146,max_ml,10,20,2,3,0.05,0.95,0.9053356145724788,26,1.0,1,1.0,1,1.0,1
3147,max_ml,10,20,2,3,0.05,0.95,0.6057267891330886,4,1.0,1,1.0,1,1.0,1
3148,max_ml,10,20,2,3,0.05,0.95,0.9346324029391416,13,1.0,1,1.0,1,1.0,1
3149,max_ml,10,20,2,3,0.05,0.95,0.9295019361880732,10,1.0,1,1.0,1,1.0,1
3150,max_ml,10,20,2,3,0.05,0.95,0.924057967770166,54,0.0,1,0.0,1,0.0,1
3151,max_ml,10,20,2,3,0.05,0.95,0.8653027152833033,9,1.0,1,1.0,1,1.0,1
3152,max_ml,10,20,2,3,0.05,0.95,0.8782180239880878,11,1.0,1,1.0,1,1.0,1
3153,max_ml,10,20,2,3,0.05,0.95,0.9326720280882602,22,0.0,0,1.0,1,1.0,1
3154,max_ml,10,20,2,3,0.05,0.95,0.9120984735223072,9,1.0,1,1.0,1,1.0,1
3155,max_ml,10,20,2,3,0.05,0.95,0.794229046860465,10,1.0,1,1.0,1,1.0,1
3156,max_ml,10,20,2,3,0.05,0.95,0.9341398606743248,17,0.0,1,0.0,1,0.0,1
3157,max_ml,10,20,2,3,0.05,0.95,0.8846789604082259,25,0.0,1,0.0,1,0.0,1
3158,max_ml,10,20,2,3,0.05,0.95,0.8845737452463279,6,1.0,1,1.0,1,1.0,1
3159,max_ml,10,20,2,3,0.05,0.95,0.841816242561172,6,1.0,1,1.0,1,1.0,1
3160,max_ml,10,20,2,3,0.05,0.95,0.9018191895368212,7,1.0,1,1.0,1,1.0,1
3161,max_ml,10,20,2,3,0.05,0.95,0.9204751044663227,12,1.0,1,1.0,1,1.0,1
3162,max_ml,10,20,2,3,0.05,0.95,0.89208018624403,26,1.0,1,1.0,1,1.0,1
3163,max_ml,10,20,2,3,0.05,0.95,0.9232576441261112,4,1.0,1,1.0,1,1.0,1
3164,max_ml,10,20,2,3,0.05,0.95,0.8406934840724943,15,1.0,1,1.0,1,1.0,1
3165,max_ml,10,20,2,3,0.05,0.95,0.8038247893813453,7,1.0,1,1.0,1,1.0,1
3166,max_ml,10,20,2,3,0.05,0.95,0.7682683372404087,7,1.0,1,1.0,1,1.0,1
3167,max_ml,10,20,2,3,0.05,0.95,0.9482058160222948,16,1.0,1,1.0,1,1.0,1
3168,max_ml,10,20,2,3,0.05,0.95,0.8745638512898488,6,1.0,1,1.0,1,1.0,1
3169,max_ml,10,20,2,3,0.05,0.95,0.7165034231659885,3,1.0,1,1.0,1,1.0,1
3170,max_ml,10,20,2,3,0.05,0.95,0.8344277826759278,14,1.0,1,1.0,1,1.0,1
3171,max_ml,10,20,2,3,0.05,0.95,0.8067582046370809,8,1.0,1,1.0,1,1.0,1
3172,max_ml,10,20,2,3,0.05,0.95,0.794881336766808,3,1.0,1,1.0,1,1.0,1
3173,max_ml,10,20,2,3,0.05,0.95,0.936404237617908,22,1.0,1,1.0,1,1.0,1
3174,max_ml,10,20,2,3,0.05,0.95,0.9053705869599352,22,1.0,1,1.0,1,1.0,1
3175,max_ml,10,20,2,3,0.05,0.95,0.9456573915768146,20,1.0,1,1.0,1,1.0,1
3176,max_ml,10,20,2,3,0.05,0.95,0.8568359768410998,5,1.0,1,1.0,1,1.0,1
3177,max_ml,10,20,2,3,0.05,0.95,0.8367309231397342,16,0.0,1,0.0,1,0.0,1
3178,max_ml,10,20,2,3,0.05,0.95,0.900405445872631,11,1.0,1,1.0,1,1.0,1
3179,max_ml,10,20,2,3,0.05,0.95,0.9452830043937464,42,0.0,1,0.0,1,0.0,1
3180,max_ml,10,20,2,3,0.05,0.95,0.8695545307362242,9,1.0,1,1.0,1,1.0,1
3181,max_ml,10,20,2,3,0.05,0.95,0.8410230688221793,19,1.0,1,1.0,1,1.0,1
3182,max_ml,10,20,2,3,0.05,0.95,0.9146010672377852,8,1.0,1,1.0,1,1.0,1
3183,max_ml,10,20,2,3,0.05,0.95,0.879123607480593,7,1.0,1,1.0,1,1.0,1
3184,max_ml,10,20,2,3,0.05,0.95,0.7893337428628492,6,1.0,1,1.0,1,1.0,1
3185,max_ml,10,20,2,3,0.05,0.95,0.8835622394040179,10,1.0,1,1.0,1,1.0,1
3186,max_ml,10,20,2,3,0.05,0.95,0.9270523058550652,8,1.0,1,1.0,1,1.0,1
3187,max_ml,10,20,2,3,0.05,0.95,0.91399125203611,8,1.0,1,1.0,1,1.0,1
3188,max_ml,10,20,2,3,0.05,0.95,0.5114102535473205,3,1.0,1,1.0,1,1.0,1
3189,max_ml,10,20,2,3,0.05,0.95,0.9269554625017984,5,1.0,1,1.0,1,1.0,1
3190,max_ml,10,20,2,3,0.05,0.95,0.8718728760037554,13,1.0,1,1.0,1,1.0,1
3191,max_ml,10,20,2,3,0.05,0.95,0.8934776898641595,6,1.0,1,1.0,1,1.0,1
3192,max_ml,10,20,2,3,0.05,0.95,0.946795789027024,7,1.0,1,1.0,1,1.0,1
3193,max_ml,10,20,2,3,0.05,0.95,0.9382803398407904,14,1.0,1,1.0,1,1.0,1
3194,max_ml,10,20,2,3,0.05,0.95,0.9051499673444492,13,1.0,1,1.0,1,1.0,1
3195,max_ml,10,20,2,3,0.05,0.95,0.9368071801466492,6,1.0,1,1.0,1,1.0,1
3196,max_ml,10,20,2,3,0.05,0.95,0.819675641309367,6,1.0,1,1.0,1,1.0,1
3197,max_ml,10,20,2,3,0.05,0.95,0.8701111942782164,11,1.0,1,1.0,1,1.0,1
3198,max_ml,10,20,2,3,0.05,0.95,0.9326076716550764,21,1.0,1,1.0,1,1.0,1
3199,max_ml,10,20,2,3,0.05,0.95,0.8794997601662587,8,1.0,1,1.0,1,1.0,1
3200,max_ml,10,20,2,3,0.05,0.95,0.9188669654901844,4,1.0,1,1.0,1,1.0,1
3201,max_ml,10,20,2,3,0.05,0.95,0.698031077358094,5,1.0,1,1.0,1,1.0,1
3202,max_ml,10,20,2,3,0.05,0.95,0.93686621425366,4,1.0,1,1.0,1,1.0,1
3203,max_ml,10,20,2,3,0.05,0.95,0.9369712169654284,9,1.0,1,1.0,1,1.0,1
3204,max_ml,10,20,2,3,0.05,0.95,0.7261982471913621,7,1.0,1,1.0,1,1.0,1
3205,max_ml,10,20,2,3,0.05,0.95,0.8101996082826433,11,1.0,1,1.0,1,1.0,1
3206,max_ml,10,20,2,3,0.05,0.95,0.9334986238418868,9,1.0,1,1.0,1,1.0,1
3207,max_ml,10,20,2,3,0.05,0.95,0.6121342389189255,5,1.0,1,1.0,1,1.0,1
3208,max_ml,10,20,2,3,0.05,0.95,0.9236524745338875,11,1.0,1,1.0,1,1.0,1
3209,max_ml,10,20,2,3,0.05,0.95,0.8900914024338378,7,1.0,1,1.0,1,1.0,1
3210,max_ml,10,20,2,3,0.05,0.95,0.9363881572819002,3,1.0,1,1.0,1,1.0,1
3211,max_ml,10,20,2,3,0.05,0.95,0.9209420522103846,21,1.0,1,1.0,1,1.0,1
3212,max_ml,10,20,2,3,0.05,0.95,0.9073283551334276,6,1.0,1,1.0,1,1.0,1
3213,max_ml,10,20,2,3,0.05,0.95,0.8669454628437352,12,1.0,1,1.0,1,1.0,1
3214,max_ml,10,20,2,3,0.05,0.95,0.9480869807275468,11,1.0,1,1.0,1,1.0,1
3215,max_ml,10,20,2,3,0.05,0.95,0.9024584413978486,9,1.0,1,1.0,1,1.0,1
3216,max_ml,10,20,2,3,0.05,0.95,0.7349748786475889,7,1.0,1,1.0,1,1.0,1
3217,max_ml,10,20,2,3,0.05,0.95,0.9407364043196016,30,0.0,1,0.0,1,0.0,1
3218,max_ml,10,20,2,3,0.05,0.95,0.8413926665556568,12,1.0,1,1.0,1,1.0,1
3219,max_ml,10,20,2,3,0.05,0.95,0.7959677439993524,8,1.0,1,1.0,1,1.0,1
3220,max_ml,10,20,2,3,0.05,0.95,0.9315414802155968,6,1.0,1,1.0,1,1.0,1
3221,max_ml,10,20,2,3,0.05,0.95,0.7867152506870486,5,1.0,1,1.0,1,1.0,1
3222,max_ml,10,20,2,3,0.05,0.95,0.874165531439642,14,1.0,1,1.0,1,1.0,1
3223,max_ml,10,20,2,3,0.05,0.95,0.7550116634793205,10,1.0,1,1.0,1,1.0,1
3224,max_ml,10,20,2,3,0.05,0.95,0.6814839670799218,6,1.0,1,1.0,1,1.0,1
3225,max_ml,10,20,2,3,0.05,0.95,0.8390837919255558,9,1.0,1,1.0,1,1.0,1
3226,max_ml,10,20,2,3,0.05,0.95,0.949940842427368,15,0.0,1,0.0,1,0.0,1
3227,max_ml,10,20,2,3,0.05,0.95,0.840692122216471,10,1.0,1,1.0,1,1.0,1
3228,max_ml,10,20,2,3,0.05,0.95,0.9092244504698104,21,0.0,0,0.0,0,1.0,1
3229,max_ml,10,20,2,3,0.05,0.95,0.8895753772212899,12,1.0,1,1.0,1,1.0,1
3230,max_ml,10,20,2,3,0.05,0.95,0.9119074441556364,8,1.0,1,1.0,1,1.0,1
3231,max_ml,10,20,2,3,0.05,0.95,0.750549543543993,7,1.0,1,1.0,1,1.0,1
3232,max_ml,10,20,2,3,0.05,0.95,0.7237286156914499,3,1.0,1,1.0,1,1.0,1
3233,max_ml,10,20,2,3,0.05,0.95,0.6848535977304842,6,1.0,1,1.0,1,1.0,1
3234,max_ml,10,20,2,3,0.05,0.95,0.904694624673132,24,0.0,1,0.0,1,0.0,1
3235,max_ml,10,20,2,3,0.05,0.95,0.7898883452988608,7,1.0,1,1.0,1,1.0,1
3236,max_ml,10,20,2,3,0.05,0.95,0.9038869702839062,4,1.0,1,1.0,1,1.0,1
3237,max_ml,10,20,2,3,0.05,0.95,0.850721100185943,2,1.0,1,1.0,1,1.0,1
3238,max_ml,10,20,2,3,0.05,0.95,0.9343630917775164,11,1.0,1,1.0,1,0.0,0
3239,max_ml,10,20,2,3,0.05,0.95,0.7830137041952473,6,1.0,1,1.0,1,1.0,1
3240,max_ml,10,20,2,3,0.05,0.95,0.7088375327982217,11,1.0,1,1.0,1,1.0,1
3241,max_ml,10,20,2,3,0.05,0.95,0.94208378707123,27,0.0,0,0.0,0,1.0,1
3242,max_ml,10,20,2,3,0.05,0.95,0.553632795456416,3,1.0,1,1.0,1,1.0,1
3243,max_ml,10,20,2,3,0.05,0.95,0.8499958176567659,12,1.0,1,1.0,1,1.0,1
3244,max_ml,10,20,2,3,0.05,0.95,0.9142255347183392,23,0.0,1,0.0,1,0.0,1
3245,max_ml,10,20,2,3,0.05,0.95,0.9182577924943304,39,0.0,1,0.0,1,0.0,1
3246,max_ml,10,20,2,3,0.05,0.95,0.9408288621703806,7,1.0,1,1.0,1,1.0,1
3247,max_ml,10,20,2,3,0.05,0.95,0.7452758211031535,6,1.0,1,1.0,1,1.0,1
3248,max_ml,10,20,2,3,0.05,0.95,0.9352818202030224,14,1.0,1,1.0,1,1.0,1
3249,max_ml,10,20,2,3,0.05,0.95,0.837611810288208,5,1.0,1,1.0,1,1.0,1
3250,max_ml,10,20,2,3,0.05,0.95,0.7162466697413553,6,1.0,1,1.0,1,1.0,1
3251,max_ml,10,20,2,3,0.05,0.95,0.7638255672080716,5,1.0,1,1.0,1,1.0,1
3252,max_ml,10,20,2,3,0.05,0.95,0.8872375205396389,14,1.0,1,1.0,1,1.0,1
3253,max_ml,10,20,2,3,0.05,0.95,0.8060300494786524,22,0.0,1,0.0,1,0.0,1
3254,max_ml,10,20,2,3,0.05,0.95,0.9312840405507792,8,1.0,1,1.0,1,1.0,1
3255,max_ml,10,20,2,3,0.05,0.95,0.920148609754626,5,1.0,1,1.0,1,1.0,1
3256,max_ml,10,20,2,3,0.05,0.95,0.8499037789796982,17,1.0,1,1.0,1,1.0,1
3257,max_ml,10,20,2,3,0.05,0.95,0.9034031902027884,10,1.0,1,1.0,1,1.0,1
3258,max_ml,10,20,2,3,0.05,0.95,0.9006267887897981,34,0.0,1,0.0,1,0.0,1
3259,max_ml,10,20,2,3,0.05,0.95,0.9379636694889516,25,0.0,1,0.0,1,0.0,1
3260,max_ml,10,20,2,3,0.05,0.95,0.9297861742841264,8,1.0,1,1.0,1,1.0,1
3261,max_ml,10,20,2,3,0.05,0.95,0.6335707541120503,4,1.0,1,1.0,1,1.0,1
3262,max_ml,10,20,2,3,0.05,0.95,0.9193491524508216,12,1.0,1,1.0,1,1.0,1
3263,max_ml,10,20,2,3,0.05,0.95,0.9151865290227984,8,1.0,1,1.0,1,1.0,1
3264,max_ml,10,20,2,3,0.05,0.95,0.7562430209316598,4,1.0,1,1.0,1,1.0,1
3265,max_ml,10,20,2,3,0.05,0.95,0.8191214224339523,3,1.0,1,1.0,1,1.0,1
3266,max_ml,10,20,2,3,0.05,0.95,0.8466297411017967,11,1.0,1,1.0,1,1.0,1
3267,max_ml,10,20,2,3,0.05,0.95,0.8381536498565505,5,1.0,1,1.0,1,1.0,1
3268,max_ml,10,20,2,3,0.05,0.95,0.8682447999119953,7,1.0,1,1.0,1,1.0,1
3269,max_ml,10,20,2,3,0.05,0.95,0.8787614091844835,12,1.0,1,1.0,1,1.0,1
3270,max_ml,10,20,2,3,0.05,0.95,0.9476670412688132,12,1.0,1,1.0,1,1.0,1
3271,max_ml,10,20,2,3,0.05,0.95,0.8792151050295597,19,1.0,1,1.0,1,1.0,1
3272,max_ml,10,20,2,3,0.05,0.95,0.9024553646926848,3,1.0,1,1.0,1,1.0,1
3273,max_ml,10,20,2,3,0.05,0.95,0.9146797064190194,3,1.0,1,1.0,1,1.0,1
3274,max_ml,10,20,2,3,0.05,0.95,0.8733435934155155,13,1.0,1,1.0,1,1.0,1
3275,max_ml,10,20,2,3,0.05,0.95,0.945311661154222,7,1.0,1,1.0,1,1.0,1
3276,max_ml,10,20,2,3,0.05,0.95,0.7611400516819433,4,1.0,1,1.0,1,1.0,1
3277,max_ml,10,20,2,3,0.05,0.95,0.9258296453784642,20,1.0,1,1.0,1,1.0,1
3278,max_ml,10,20,2,3,0.05,0.95,0.8629255604886584,5,1.0,1,1.0,1,1.0,1
3279,max_ml,10,20,2,3,0.05,0.95,0.8462283835998464,2,1.0,1,1.0,1,1.0,1
3280,max_ml,10,20,2,3,0.05,0.95,0.8071644872093943,3,1.0,1,1.0,1,1.0,1
3281,max_ml,10,20,2,3,0.05,0.95,0.9191413102137972,19,1.0,1,1.0,1,1.0,1
3282,max_ml,10,20,2,3,0.05,0.95,0.7825707897956574,5,1.0,1,1.0,1,1.0,1
3283,max_ml,10,20,2,3,0.05,0.95,0.8721958898565011,13,1.0,1,1.0,1,1.0,1
3284,max_ml,10,20,2,3,0.05,0.95,0.8796609281691199,17,1.0,1,1.0,1,1.0,1
3285,max_ml,10,20,2,3,0.05,0.95,0.8106417875333052,8,1.0,1,1.0,1,1.0,1
3286,max_ml,10,20,2,3,0.05,0.95,0.8810183147328818,6,1.0,1,1.0,1,1.0,1
3287,max_ml,10,20,2,3,0.05,0.95,0.8844372728705203,22,1.0,1,1.0,1,1.0,1
3288,max_ml,10,20,2,3,0.05,0.95,0.9370722871326876,11,1.0,1,1.0,1,1.0,1
3289,max_ml,10,20,2,3,0.05,0.95,0.8490610557311098,6,1.0,1,1.0,1,1.0,1
3290,max_ml,10,20,2,3,0.05,0.95,0.9402188419099864,29,0.0,1,0.0,1,0.0,1
3291,max_ml,10,20,2,3,0.05,0.95,0.8680534485744983,4,1.0,1,1.0,1,1.0,1
3292,max_ml,10,20,2,3,0.05,0.95,0.9485703422801972,8,1.0,1,1.0,1,1.0,1
3293,max_ml,10,20,2,3,0.05,0.95,0.9386330973352928,3,1.0,1,1.0,1,1.0,1
3294,max_ml,10,20,2,3,0.05,0.95,0.8630562648314662,21,1.0,1,1.0,1,0.0,0
3295,max_ml,10,20,2,3,0.05,0.95,0.928889347067117,32,0.0,1,0.0,1,0.0,1
3296,max_ml,10,20,2,3,0.05,0.95,0.7425372786197498,4,1.0,1,1.0,1,1.0,1
3297,max_ml,10,20,2,3,0.05,0.95,0.9103484363323908,6,1.0,1,1.0,1,1.0,1
3298,max_ml,10,20,2,3,0.05,0.95,0.849694252296421,13,1.0,1,1.0,1,1.0,1
3299,max_ml,10,20,2,3,0.05,0.95,0.949914280419712,17,0.0,1,0.0,1,0.0,1
3300,max_ml,10,20,2,3,0.05,0.95,0.93761482533464,4,1.0,1,1.0,1,1.0,1
3301,max_ml,10,20,2,3,0.05,0.95,0.8486586065699518,17,1.0,1,1.0,1,1.0,1
3302,max_ml,10,20,2,3,0.05,0.95,0.7993314810566446,12,1.0,1,1.0,1,1.0,1
3303,max_ml,10,20,2,3,0.05,0.95,0.907185368564453,3,1.0,1,1.0,1,1.0,1
3304,max_ml,10,20,2,3,0.05,0.95,0.8832472289453527,5,1.0,1,1.0,1,1.0,1
3305,max_ml,10,20,2,3,0.05,0.95,0.906196176825768,10,1.0,1,1.0,1,1.0,1
3306,max_ml,10,20,2,3,0.05,0.95,0.9264375525778626,20,1.0,1,1.0,1,1.0,1
3307,max_ml,10,20,2,3,0.05,0.95,0.7107701930695682,5,1.0,1,1.0,1,1.0,1
3308,max_ml,10,20,2,3,0.05,0.95,0.8864361141017206,22,0.0,0,1.0,1,1.0,1
3309,max_ml,10,20,2,3,0.05,0.95,0.8197619728159227,8,1.0,1,1.0,1,1.0,1
3310,max_ml,10,20,2,3,0.05,0.95,0.762896668030923,3,1.0,1,1.0,1,1.0,1
3311,max_ml,10,20,2,3,0.05,0.95,0.8782848878009609,11,1.0,1,1.0,1,1.0,1
3312,max_ml,10,20,2,3,0.05,0.95,0.9172528063107832,8,1.0,1,1.0,1,1.0,1
3313,max_ml,10,20,2,3,0.05,0.95,0.938292623960112,10,1.0,1,1.0,1,1.0,1
3314,max_ml,10,20,2,3,0.05,0.95,0.9342707000726688,31,0.0,1,0.0,1,0.0,1
3315,max_ml,10,20,2,3,0.05,0.95,0.8614292351139511,7,1.0,1,1.0,1,1.0,1
3316,max_ml,10,20,2,3,0.05,0.95,0.793567833631971,8,1.0,1,1.0,1,1.0,1
3317,max_ml,10,20,2,3,0.05,0.95,0.8677427878026973,16,1.0,1,1.0,1,1.0,1
3318,max_ml,10,20,2,3,0.05,0.95,0.9434807099737677,11,1.0,1,1.0,1,1.0,1
3319,max_ml,10,20,2,3,0.05,0.95,0.912223846264041,5,1.0,1,1.0,1,1.0,1
3320,max_ml,10,20,2,3,0.05,0.95,0.9159715765419318,23,1.0,1,1.0,1,1.0,1
3321,max_ml,10,20,2,3,0.05,0.95,0.8782665834159945,14,1.0,1,1.0,1,1.0,1
3322,max_ml,10,20,2,3,0.05,0.95,0.9090871586663044,13,1.0,1,1.0,1,1.0,1
3323,max_ml,10,20,2,3,0.05,0.95,0.9096746658276148,34,0.0,0,1.0,1,1.0,1
3324,max_ml,10,20,2,3,0.05,0.95,0.8567847709663521,14,1.0,1,1.0,1,1.0,1
3325,max_ml,10,20,2,3,0.05,0.95,0.9387110611810144,15,1.0,1,1.0,1,1.0,1
3326,max_ml,10,20,2,3,0.05,0.95,0.9485808060747368,14,0.0,0,1.0,1,1.0,1
3327,max_ml,10,20,2,3,0.05,0.95,0.9069246441960892,19,1.0,1,1.0,1,1.0,1
3328,max_ml,10,20,2,3,0.05,0.95,0.947124216583133,32,0.0,0,1.0,1,1.0,1
3329,max_ml,10,20,2,3,0.05,0.95,0.8533080129547357,12,1.0,1,1.0,1,1.0,1
3330,max_ml,10,20,2,3,0.05,0.95,0.8786379530547959,11,1.0,1,1.0,1,1.0,1
3331,max_ml,10,20,2,3,0.05,0.95,0.8291721895900526,4,1.0,1,1.0,1,1.0,1
3332,max_ml,10,20,2,3,0.05,0.95,0.8204891828061788,16,1.0,1,1.0,1,1.0,1
3333,max_ml,10,20,2,3,0.05,0.95,0.8706809380608105,16,1.0,1,1.0,1,1.0,1
3334,max_ml,10,20,2,3,0.05,0.95,0.8420847085870092,7,1.0,1,1.0,1,1.0,1
3335,max_ml,10,20,2,3,0.05,0.95,0.91009917804941,17,1.0,1,1.0,1,1.0,1
3336,max_ml,10,20,2,3,0.05,0.95,0.8443453460259586,28,0.0,1,0.0,1,0.0,1
3337,max_ml,10,20,2,3,0.05,0.95,0.7610666665606336,8,1.0,1,1.0,1,1.0,1
3338,max_ml,10,20,2,3,0.05,0.95,0.854285543394899,29,0.0,1,0.0,1,0.0,1
3339,max_ml,10,20,2,3,0.05,0.95,0.8586209301661545,7,1.0,1,1.0,1,1.0,1
3340,max_ml,10,20,2,3,0.05,0.95,0.903267378581756,29,0.0,0,0.0,0,1.0,1
3341,max_ml,10,20,2,3,0.05,0.95,0.885253626519176,4,1.0,1,1.0,1,1.0,1
3342,max_ml,10,20,2,3,0.05,0.95,0.8909214780994335,6,1.0,1,1.0,1,1.0,1
3343,max_ml,10,20,2,3,0.05,0.95,0.9214779790015276,17,1.0,1,1.0,1,1.0,1
3344,max_ml,10,20,2,3,0.05,0.95,0.8949653380339825,4,1.0,1,1.0,1,1.0,1
3345,max_ml,10,20,2,3,0.05,0.95,0.9182505546800236,9,1.0,1,1.0,1,1.0,1
3346,max_ml,10,20,2,3,0.05,0.95,0.8980607350170169,8,1.0,1,1.0,1,1.0,1
3347,max_ml,10,20,2,3,0.05,0.95,0.9103278696819578,5,1.0,1,1.0,1,1.0,1
3348,max_ml,10,20,2,3,0.05,0.95,0.9023411750008036,19,1.0,1,1.0,1,1.0,1
3349,max_ml,10,20,2,3,0.05,0.95,0.8931235172659865,14,1.0,1,1.0,1,1.0,1
3350,max_ml,10,20,2,3,0.05,0.95,0.9434024521278944,2,1.0,1,1.0,1,1.0,1
3351,max_ml,10,20,2,3,0.05,0.95,0.9183409581881928,6,1.0,1,1.0,1,1.0,1
3352,max_ml,10,20,2,3,0.05,0.95,0.819538249674827,3,1.0,1,1.0,1,1.0,1
3353,max_ml,10,20,2,3,0.05,0.95,0.8843726459739751,10,1.0,1,1.0,1,1.0,1
3354,max_ml,10,20,2,3,0.05,0.95,0.8973003605906018,11,1.0,1,1.0,1,1.0,1
3355,max_ml,10,20,2,3,0.05,0.95,0.9273755876066916,32,0.0,0,1.0,1,1.0,1
3356,max_ml,10,20,2,3,0.05,0.95,0.9457067586274144,32,0.0,1,0.0,1,0.0,1
3357,max_ml,10,20,2,3,0.05,0.95,0.825471330659569,12,1.0,1,1.0,1,1.0,1
3358,max_ml,10,20,2,3,0.05,0.95,0.9096855254492272,31,0.0,1,0.0,1,0.0,1
3359,max_ml,10,20,2,3,0.05,0.95,0.910414406308808,9,1.0,1,1.0,1,1.0,1
3360,max_ml,10,20,2,3,0.05,0.95,0.90083948449462,16,1.0,1,1.0,1,1.0,1
3361,max_ml,10,20,2,3,0.05,0.95,0.934036897849998,5,1.0,1,1.0,1,1.0,1
3362,max_ml,10,20,2,3,0.05,0.95,0.9281938212701604,12,1.0,1,1.0,1,1.0,1
3363,max_ml,10,20,2,3,0.05,0.95,0.8404966306653918,17,1.0,1,1.0,1,1.0,1
3364,max_ml,10,20,2,3,0.05,0.95,0.783079517933126,14,1.0,1,1.0,1,1.0,1
3365,max_ml,10,20,2,3,0.05,0.95,0.9404271619770812,25,1.0,1,1.0,1,1.0,1
3366,max_ml,10,20,2,3,0.05,0.95,0.6793490727458736,7,1.0,1,1.0,1,1.0,1
3367,max_ml,10,20,2,3,0.05,0.95,0.9337946453184386,46,0.0,1,0.0,1,0.0,1
3368,max_ml,10,20,2,3,0.05,0.95,0.8978611436662841,4,1.0,1,1.0,1,1.0,1
3369,max_ml,10,20,2,3,0.05,0.95,0.8856811567921573,12,1.0,1,1.0,1,1.0,1
3370,max_ml,10,20,2,3,0.05,0.95,0.8594825694306427,11,1.0,1,1.0,1,1.0,1
3371,max_ml,10,20,2,3,0.05,0.95,0.9215797497627982,8,1.0,1,1.0,1,1.0,1
3372,max_ml,10,20,2,3,0.05,0.95,0.9466943378188248,41,0.0,1,0.0,1,0.0,1
3373,max_ml,10,20,2,3,0.05,0.95,0.9331163707796148,9,1.0,1,1.0,1,1.0,1
3374,max_ml,10,20,2,3,0.05,0.95,0.8381143586333462,8,1.0,1,1.0,1,1.0,1
3375,max_ml,10,20,2,3,0.05,0.95,0.8410044023518966,11,1.0,1,1.0,1,1.0,1
3376,max_ml,10,20,2,3,0.05,0.95,0.8669984570881137,5,1.0,1,1.0,1,1.0,1
3377,max_ml,10,20,2,3,0.05,0.95,0.9431623045368308,37,0.0,1,0.0,1,0.0,1
3378,max_ml,10,20,2,3,0.05,0.95,0.9355616058223054,15,1.0,1,1.0,1,0.0,0
3379,max_ml,10,20,2,3,0.05,0.95,0.8130447150318392,5,1.0,1,1.0,1,1.0,1
3380,max_ml,10,20,2,3,0.05,0.95,0.898438512561665,8,1.0,1,1.0,1,1.0,1
3381,max_ml,10,20,2,3,0.05,0.95,0.8661275052530353,4,1.0,1,1.0,1,1.0,1
3382,max_ml,10,20,2,3,0.05,0.95,0.7344348540450323,5,1.0,1,1.0,1,1.0,1
3383,max_ml,10,20,2,3,0.05,0.95,0.9350245515239304,15,1.0,1,1.0,1,1.0,1
3384,max_ml,10,20,2,3,0.05,0.95,0.9276790884390828,12,1.0,1,1.0,1,1.0,1
3385,max_ml,10,20,2,3,0.05,0.95,0.8623547136532573,11,1.0,1,1.0,1,1.0,1
3386,max_ml,10,20,2,3,0.05,0.95,0.9424843160201064,29,0.0,1,0.0,1,0.0,1
3387,max_ml,10,20,2,3,0.05,0.95,0.9433439575764032,14,1.0,1,1.0,1,1.0,1
3388,max_ml,10,20,2,3,0.05,0.95,0.9402186996946392,13,1.0,1,1.0,1,1.0,1
3389,max_ml,10,20,2,3,0.05,0.95,0.8835737046700409,13,1.0,1,1.0,1,1.0,1
3390,max_ml,10,20,2,3,0.05,0.95,0.7069602698886763,3,1.0,1,1.0,1,1.0,1
3391,max_ml,10,20,2,3,0.05,0.95,0.8847612231314903,4,1.0,1,1.0,1,1.0,1
3392,max_ml,10,20,2,3,0.05,0.95,0.8824577635767585,17,1.0,1,1.0,1,1.0,1
3393,max_ml,10,20,2,3,0.05,0.95,0.8964764658273698,3,1.0,1,1.0,1,1.0,1
3394,max_ml,10,20,2,3,0.05,0.95,0.9498309688442802,59,0.0,1,0.0,1,0.0,1
3395,max_ml,10,20,2,3,0.05,0.95,0.8847332154897165,7,1.0,1,1.0,1,1.0,1
3396,max_ml,10,20,2,3,0.05,0.95,0.8684417176810219,15,0.0,1,0.0,1,0.0,1
3397,max_ml,10,20,2,3,0.05,0.95,0.922828038570956,7,1.0,1,1.0,1,1.0,1
3398,max_ml,10,20,2,3,0.05,0.95,0.8039901382650292,6,1.0,1,1.0,1,1.0,1
3399,max_ml,10,20,2,3,0.05,0.95,0.92856010803316,12,1.0,1,1.0,1,1.0,1
3400,max_ml,10,20,2,3,0.05,0.95,0.9386541217375688,37,0.0,0,0.0,0,1.0,1
3401,max_ml,10,20,2,3,0.05,0.95,0.9232765089372608,7,1.0,1,1.0,1,1.0,1
3402,max_ml,10,20,2,3,0.05,0.95,0.9403777168543248,25,1.0,1,1.0,1,1.0,1
3403,max_ml,10,20,2,3,0.05,0.95,0.660874419425649,7,1.0,1,1.0,1,1.0,1
3404,max_ml,10,20,2,3,0.05,0.95,0.9463824123246568,19,1.0,1,1.0,1,1.0,1
3405,max_ml,10,20,2,3,0.05,0.95,0.9222794159431934,23,1.0,1,1.0,1,1.0,1
3406,max_ml,10,20,2,3,0.05,0.95,0.9417158234651148,11,1.0,1,1.0,1,1.0,1
3407,max_ml,10,20,2,3,0.05,0.95,0.8945148470684896,4,1.0,1,1.0,1,1.0,1
3408,max_ml,10,20,2,3,0.05,0.95,0.9387918703323836,14,1.0,1,1.0,1,1.0,1
3409,max_ml,10,20,2,3,0.05,0.95,0.8259393805552308,8,1.0,1,1.0,1,1.0,1
3410,max_ml,10,20,2,3,0.05,0.95,0.7646079584729077,6,1.0,1,1.0,1,1.0,1
3411,max_ml,10,20,2,3,0.05,0.95,0.8275668620134145,7,1.0,1,1.0,1,1.0,1
3412,max_ml,10,20,2,3,0.05,0.95,0.915725620351769,5,1.0,1,1.0,1,1.0,1
3413,max_ml,10,20,2,3,0.05,0.95,0.9059930905228206,4,1.0,1,1.0,1,1.0,1
3414,max_ml,10,20,2,3,0.05,0.95,0.909901231036802,7,1.0,1,1.0,1,1.0,1
3415,max_ml,10,20,2,3,0.05,0.95,0.9233066739209832,51,0.0,1,0.0,1,0.0,1
3416,max_ml,10,20,2,3,0.05,0.95,0.939248230328654,21,0.0,1,0.0,1,0.0,1
3417,max_ml,10,20,2,3,0.05,0.95,0.898152618980744,17,1.0,1,1.0,1,1.0,1
3418,max_ml,10,20,2,3,0.05,0.95,0.4075800863031864,4,1.0,1,1.0,1,1.0,1
3419,max_ml,10,20,2,3,0.05,0.95,0.9409286639631756,7,1.0,1,1.0,1,1.0,1
3420,max_ml,10,20,2,3,0.05,0.95,0.9348341772198652,4,1.0,1,1.0,1,1.0,1
3421,max_ml,10,20,2,3,0.05,0.95,0.9178481795681332,9,1.0,1,1.0,1,1.0,1
3422,max_ml,10,20,2,3,0.05,0.95,0.789526264756061,4,1.0,1,1.0,1,1.0,1
3423,max_ml,10,20,2,3,0.05,0.95,0.9093860753588134,5,1.0,1,1.0,1,1.0,1
3424,max_ml,10,20,2,3,0.05,0.95,0.750262610403783,5,1.0,1,1.0,1,1.0,1
3425,max_ml,10,20,2,3,0.05,0.95,0.9006310029768104,13,1.0,1,1.0,1,1.0,1
3426,max_ml,10,20,2,3,0.05,0.95,0.8997251624128271,30,0.0,0,0.0,0,1.0,1
3427,max_ml,10,20,2,3,0.05,0.95,0.9182354003355038,6,1.0,1,1.0,1,1.0,1
3428,max_ml,10,20,2,3,0.05,0.95,0.9269964442874424,23,0.0,0,1.0,1,0.0,0
3429,max_ml,10,20,2,3,0.05,0.95,0.856702349408002,4,1.0,1,1.0,1,1.0,1
3430,max_ml,10,20,2,3,0.05,0.95,0.9260394932052324,14,1.0,1,1.0,1,1.0,1
3431,max_ml,10,20,2,3,0.05,0.95,0.8956883325052907,5,1.0,1,1.0,1,1.0,1
3432,max_ml,10,20,2,3,0.05,0.95,0.7620152059650522,7,1.0,1,1.0,1,1.0,1
3433,max_ml,10,20,2,3,0.05,0.95,0.8612069515283203,5,1.0,1,1.0,1,1.0,1
3434,max_ml,10,20,2,3,0.05,0.95,0.927189362520566,6,1.0,1,1.0,1,1.0,1
3435,max_ml,10,20,2,3,0.05,0.95,0.836192752982436,9,1.0,1,1.0,1,1.0,1
3436,max_ml,10,20,2,3,0.05,0.95,0.9397127087862585,37,0.0,1,0.0,1,0.0,1
3437,max_ml,10,20,2,3,0.05,0.95,0.761981696120973,9,1.0,1,1.0,1,1.0,1
3438,max_ml,10,20,2,3,0.05,0.95,0.9470260368417536,65,0.0,1,0.0,1,0.0,1
3439,max_ml,10,20,2,3,0.05,0.95,0.8952796647331815,5,1.0,1,1.0,1,1.0,1
3440,max_ml,10,20,2,3,0.05,0.95,0.6563963009016658,3,1.0,1,1.0,1,1.0,1
3441,max_ml,10,20,2,3,0.05,0.95,0.9213099525642824,12,1.0,1,1.0,1,1.0,1
3442,max_ml,10,20,2,3,0.05,0.95,0.8965622678809757,12,1.0,1,1.0,1,1.0,1
3443,max_ml,10,20,2,3,0.05,0.95,0.9008675813415858,4,1.0,1,1.0,1,1.0,1
3444,max_ml,10,20,2,3,0.05,0.95,0.8138497834912404,9,1.0,1,1.0,1,1.0,1
3445,max_ml,10,20,2,3,0.05,0.95,0.9241798412982708,30,0.0,1,0.0,1,0.0,1
3446,max_ml,10,20,2,3,0.05,0.95,0.9159534716899408,17,0.0,0,1.0,1,0.0,0
3447,max_ml,10,20,2,3,0.05,0.95,0.8990863787724105,6,1.0,1,1.0,1,1.0,1
3448,max_ml,10,20,2,3,0.05,0.95,0.9400632048273784,8,1.0,1,1.0,1,1.0,1
3449,max_ml,10,20,2,3,0.05,0.95,0.8801958813415706,5,1.0,1,1.0,1,1.0,1
3450,max_ml,10,20,2,3,0.05,0.95,0.8790943566822532,7,1.0,1,1.0,1,1.0,1
3451,max_ml,10,20,2,3,0.05,0.95,0.878715681065293,11,1.0,1,1.0,1,1.0,1
3452,max_ml,10,20,2,3,0.05,0.95,0.661374078738832,6,1.0,1,1.0,1,1.0,1
3453,max_ml,10,20,2,3,0.05,0.95,0.7509531084729697,3,1.0,1,1.0,1,1.0,1
3454,max_ml,10,20,2,3,0.05,0.95,0.9457117851362296,36,0.0,1,0.0,1,0.0,1
3455,max_ml,10,20,2,3,0.05,0.95,0.9486549595513276,46,0.0,1,0.0,1,0.0,1
3456,max_ml,10,20,2,3,0.05,0.95,0.9070919763157363,11,1.0,1,1.0,1,1.0,1
3457,max_ml,10,20,2,3,0.05,0.95,0.8203688272878533,18,1.0,1,1.0,1,1.0,1
3458,max_ml,10,20,2,3,0.05,0.95,0.894745825109398,7,1.0,1,1.0,1,1.0,1
3459,max_ml,10,20,2,3,0.05,0.95,0.9091064129156184,5,1.0,1,1.0,1,1.0,1
3460,max_ml,10,20,2,3,0.05,0.95,0.9467381617444472,7,1.0,1,1.0,1,1.0,1
3461,max_ml,10,20,2,3,0.05,0.95,0.7730820910603702,3,1.0,1,1.0,1,1.0,1
3462,max_ml,10,20,2,3,0.05,0.95,0.8863815873416625,6,1.0,1,1.0,1,1.0,1
3463,max_ml,10,20,2,3,0.05,0.95,0.7337666982724574,2,1.0,1,1.0,1,1.0,1
3464,max_ml,10,20,2,3,0.05,0.95,0.784043090763815,7,1.0,1,1.0,1,1.0,1
3465,max_ml,10,20,2,3,0.05,0.95,0.8741259139093684,4,1.0,1,1.0,1,1.0,1
3466,max_ml,10,20,2,3,0.05,0.95,0.8837717030696488,3,1.0,1,1.0,1,1.0,1
3467,max_ml,10,20,2,3,0.05,0.95,0.930811906149798,12,1.0,1,1.0,1,1.0,1
3468,max_ml,10,20,2,3,0.05,0.95,0.914799594992588,6,1.0,1,1.0,1,1.0,1
3469,max_ml,10,20,2,3,0.05,0.95,0.8362588731649325,5,1.0,1,1.0,1,1.0,1
3470,max_ml,10,20,2,3,0.05,0.95,0.8776953275472357,7,1.0,1,1.0,1,1.0,1
3471,max_ml,10,20,2,3,0.05,0.95,0.7969455850380848,4,1.0,1,1.0,1,1.0,1
3472,max_ml,10,20,2,3,0.05,0.95,0.8600496579222969,9,1.0,1,1.0,1,1.0,1
3473,max_ml,10,20,2,3,0.05,0.95,0.9313906602593476,7,1.0,1,1.0,1,1.0,1
3474,max_ml,10,20,2,3,0.05,0.95,0.9110024528157602,16,1.0,1,1.0,1,1.0,1
3475,max_ml,10,20,2,3,0.05,0.95,0.8763177060451905,7,1.0,1,1.0,1,1.0,1
3476,max_ml,10,20,2,3,0.05,0.95,0.9456503706501916,17,0.0,1,0.0,1,0.0,1
3477,max_ml,10,20,2,3,0.05,0.95,0.5689374271373725,3,1.0,1,1.0,1,1.0,1
3478,max_ml,10,20,2,3,0.05,0.95,0.9335366659277784,14,1.0,1,1.0,1,1.0,1
3479,max_ml,10,20,2,3,0.05,0.95,0.9158858498851626,23,1.0,1,1.0,1,1.0,1
3480,max_ml,10,20,2,3,0.05,0.95,0.788958881596446,4,1.0,1,1.0,1,1.0,1
3481,max_ml,10,20,2,3,0.05,0.95,0.945722815324588,4,1.0,1,1.0,1,1.0,1
3482,max_ml,10,20,2,3,0.05,0.95,0.9246018604154808,18,1.0,1,1.0,1,1.0,1
3483,max_ml,10,20,2,3,0.05,0.95,0.8709652286405078,10,1.0,1,1.0,1,1.0,1
3484,max_ml,10,20,2,3,0.05,0.95,0.9462348539311478,20,0.0,0,1.0,1,1.0,1
3485,max_ml,10,20,2,3,0.05,0.95,0.9196895227087508,25,1.0,1,1.0,1,1.0,1
3486,max_ml,10,20,2,3,0.05,0.95,0.8380141107519011,5,1.0,1,1.0,1,1.0,1
3487,max_ml,10,20,2,3,0.05,0.95,0.94405720447196,58,0.0,1,0.0,1,0.0,1
3488,max_ml,10,20,2,3,0.05,0.95,0.9005045136292104,10,1.0,1,1.0,1,1.0,1
3489,max_ml,10,20,2,3,0.05,0.95,0.925053201764154,29,1.0,1,1.0,1,1.0,1
3490,max_ml,10,20,2,3,0.05,0.95,0.9007459655322598,6,1.0,1,1.0,1,1.0,1
3491,max_ml,10,20,2,3,0.05,0.95,0.7060281435845147,6,1.0,1,1.0,1,1.0,1
3492,max_ml,10,20,2,3,0.05,0.95,0.7846661244773525,17,1.0,1,1.0,1,1.0,1
3493,max_ml,10,20,2,3,0.05,0.95,0.9073707272935893,19,1.0,1,1.0,1,1.0,1
3494,max_ml,10,20,2,3,0.05,0.95,0.8833976065763326,16,1.0,1,1.0,1,1.0,1
3495,max_ml,10,20,2,3,0.05,0.95,0.8864291525435536,11,1.0,1,1.0,1,1.0,1
3496,max_ml,10,20,2,3,0.05,0.95,0.8326406614775811,13,1.0,1,1.0,1,1.0,1
3497,max_ml,10,20,2,3,0.05,0.95,0.9039251314587392,31,0.0,1,0.0,1,0.0,1
3498,max_ml,10,20,2,3,0.05,0.95,0.90550253272165,15,1.0,1,1.0,1,1.0,1
3499,max_ml,10,20,2,3,0.05,0.95,0.5759917998269289,7,1.0,1,1.0,1,1.0,1
3500,max_ml,10,20,2,3,0.05,0.95,0.8589625836661117,21,1.0,1,1.0,1,1.0,1
3501,max_ml,10,20,2,3,0.05,0.95,0.9176881595395612,3,1.0,1,1.0,1,1.0,1
3502,max_ml,10,20,2,3,0.05,0.95,0.9008723268493668,16,1.0,1,1.0,1,1.0,1
3503,max_ml,10,20,2,3,0.05,0.95,0.7456349140256303,6,1.0,1,1.0,1,1.0,1
3504,max_ml,10,20,2,3,0.05,0.95,0.859543463286566,20,0.0,0,1.0,1,1.0,1
3505,max_ml,10,20,2,3,0.05,0.95,0.9171256185425228,17,1.0,1,1.0,1,1.0,1
3506,max_ml,10,20,2,3,0.05,0.95,0.9382019327845232,19,1.0,1,1.0,1,1.0,1
3507,max_ml,10,20,2,3,0.05,0.95,0.9357307551483268,12,1.0,1,1.0,1,1.0,1
3508,max_ml,10,20,2,3,0.05,0.95,0.8683061521103871,11,1.0,1,1.0,1,1.0,1
3509,max_ml,10,20,2,3,0.05,0.95,0.8827800124368373,13,1.0,1,1.0,1,1.0,1
3510,max_ml,10,20,2,3,0.05,0.95,0.8456583730671583,11,1.0,1,1.0,1,1.0,1
3511,max_ml,10,20,2,3,0.05,0.95,0.9450579221249163,12,1.0,1,1.0,1,1.0,1
3512,max_ml,10,20,2,3,0.05,0.95,0.8239967965173564,6,1.0,1,1.0,1,1.0,1
3513,max_ml,10,20,2,3,0.05,0.95,0.8587120083183674,7,1.0,1,1.0,1,1.0,1
3514,max_ml,10,20,2,3,0.05,0.95,0.8837804773734476,7,1.0,1,1.0,1,1.0,1
3515,max_ml,10,20,2,3,0.05,0.95,0.7805688467170964,3,1.0,1,1.0,1,1.0,1
3516,max_ml,10,20,2,3,0.05,0.95,0.9181922712809674,16,1.0,1,1.0,1,1.0,1
3517,max_ml,10,20,2,3,0.05,0.95,0.8371447463598365,5,1.0,1,1.0,1,1.0,1
3518,max_ml,10,20,2,3,0.05,0.95,0.7814798757885193,4,1.0,1,1.0,1,1.0,1
3519,max_ml,10,20,2,3,0.05,0.95,0.8009112568924549,3,1.0,1,1.0,1,1.0,1
3520,max_ml,10,20,2,3,0.05,0.95,0.8714897036190898,30,0.0,0,1.0,1,1.0,1
3521,max_ml,10,20,2,3,0.05,0.95,0.9245079061825712,32,0.0,1,0.0,1,0.0,1
3522,max_ml,10,20,2,3,0.05,0.95,0.7233575932542914,15,1.0,1,1.0,1,1.0,1
3523,max_ml,10,20,2,3,0.05,0.95,0.9098725965174568,5,1.0,1,1.0,1,1.0,1
3524,max_ml,10,20,2,3,0.05,0.95,0.9174228369562648,10,1.0,1,1.0,1,1.0,1
3525,max_ml,10,20,2,3,0.05,0.95,0.9139710851681416,13,1.0,1,1.0,1,1.0,1
3526,max_ml,10,20,2,3,0.05,0.95,0.8480664739338871,16,1.0,1,1.0,1,1.0,1
3527,max_ml,10,20,2,3,0.05,0.95,0.8929258780313559,6,1.0,1,1.0,1,1.0,1
3528,max_ml,10,20,2,3,0.05,0.95,0.8233885635397091,9,1.0,1,1.0,1,1.0,1
3529,max_ml,10,20,2,3,0.05,0.95,0.8889278111806124,14,1.0,1,1.0,1,1.0,1
3530,max_ml,10,20,2,3,0.05,0.95,0.8589588719668746,6,1.0,1,1.0,1,1.0,1
3531,max_ml,10,20,2,3,0.05,0.95,0.6698469811300225,3,1.0,1,1.0,1,1.0,1
3532,max_ml,10,20,2,3,0.05,0.95,0.9143917222661284,10,1.0,1,1.0,1,1.0,1
3533,max_ml,10,20,2,3,0.05,0.95,0.909036903667816,10,1.0,1,1.0,1,1.0,1
3534,max_ml,10,20,2,3,0.05,0.95,0.9091293846009476,43,0.0,1,0.0,1,0.0,1
3535,max_ml,10,20,2,3,0.05,0.95,0.9338939619371246,9,1.0,1,1.0,1,1.0,1
3536,max_ml,10,20,2,3,0.05,0.95,0.8928162746740069,17,1.0,1,1.0,1,1.0,1
3537,max_ml,10,20,2,3,0.05,0.95,0.947589028359684,54,0.0,1,0.0,1,0.0,1
3538,max_ml,10,20,2,3,0.05,0.95,0.9441802384788652,40,0.0,1,0.0,1,0.0,1
3539,max_ml,10,20,2,3,0.05,0.95,0.9353074433475548,9,1.0,1,1.0,1,1.0,1
3540,max_ml,10,20,2,3,0.05,0.95,0.9047210116998842,27,1.0,1,1.0,1,1.0,1
3541,max_ml,10,20,2,3,0.05,0.95,0.7647091368694292,8,1.0,1,1.0,1,1.0,1
3542,max_ml,10,20,2,3,0.05,0.95,0.8899198580503453,7,1.0,1,1.0,1,1.0,1
3543,max_ml,10,20,2,3,0.05,0.95,0.8932658211719606,4,1.0,1,1.0,1,1.0,1
3544,max_ml,10,20,2,3,0.05,0.95,0.8915689124785856,5,1.0,1,1.0,1,1.0,1
3545,max_ml,10,20,2,3,0.05,0.95,0.7147336476821122,6,1.0,1,1.0,1,1.0,1
3546,max_ml,10,20,2,3,0.05,0.95,0.9494869261728994,42,0.0,1,0.0,1,0.0,1
3547,max_ml,10,20,2,3,0.05,0.95,0.9288187946662934,7,1.0,1,1.0,1,1.0,1
3548,max_ml,10,20,2,3,0.05,0.95,0.8391177327353733,7,1.0,1,1.0,1,1.0,1
3549,max_ml,10,20,2,3,0.05,0.95,0.7696571003658699,5,1.0,1,1.0,1,1.0,1
3550,max_ml,10,20,2,3,0.05,0.95,0.9266882205781825,14,1.0,1,1.0,1,1.0,1
3551,max_ml,10,20,2,3,0.05,0.95,0.5575410967854564,2,1.0,1,1.0,1,1.0,1
3552,max_ml,10,20,2,3,0.05,0.95,0.9184798882443737,27,0.0,1,0.0,1,0.0,1
3553,max_ml,10,20,2,3,0.05,0.95,0.9424541199804624,23,0.0,0,0.0,0,1.0,1
3554,max_ml,10,20,2,3,0.05,0.95,0.7710821747529213,5,1.0,1,1.0,1,1.0,1
3555,max_ml,10,20,2,3,0.05,0.95,0.7360552472791697,6,1.0,1,1.0,1,1.0,1
3556,max_ml,10,20,2,3,0.05,0.95,0.8824987011346115,19,1.0,1,1.0,1,1.0,1
3557,max_ml,10,20,2,3,0.05,0.95,0.8603866785268297,4,1.0,1,1.0,1,1.0,1
3558,max_ml,10,20,2,3,0.05,0.95,0.742263374952979,8,1.0,1,1.0,1,1.0,1
3559,max_ml,10,20,2,3,0.05,0.95,0.768297187499737,3,1.0,1,1.0,1,1.0,1
3560,max_ml,10,20,2,3,0.05,0.95,0.8855772009694709,6,1.0,1,1.0,1,1.0,1
3561,max_ml,10,20,2,3,0.05,0.95,0.8759539396452753,9,1.0,1,1.0,1,1.0,1
3562,max_ml,10,20,2,3,0.05,0.95,0.8461862415109213,13,1.0,1,1.0,1,1.0,1
3563,max_ml,10,20,2,3,0.05,0.95,0.9051034967160678,13,1.0,1,1.0,1,0.0,0
3564,max_ml,10,20,2,3,0.05,0.95,0.8985269658246321,13,0.0,1,0.0,1,0.0,1
3565,max_ml,10,20,2,3,0.05,0.95,0.8728607509995446,26,0.0,1,0.0,1,0.0,1
3566,max_ml,10,20,2,3,0.05,0.95,0.7764530202644253,3,1.0,1,1.0,1,1.0,1
3567,max_ml,10,20,2,3,0.05,0.95,0.947512187061245,38,0.0,1,0.0,1,0.0,1
3568,max_ml,10,20,2,3,0.05,0.95,0.9391002459981298,23,0.0,1,0.0,1,0.0,1
3569,max_ml,10,20,2,3,0.05,0.95,0.7666916148724509,5,1.0,1,1.0,1,1.0,1
3570,max_ml,10,20,2,3,0.05,0.95,0.7314750382748558,9,1.0,1,1.0,1,1.0,1
3571,max_ml,10,20,2,3,0.05,0.95,0.8682400914134788,10,1.0,1,1.0,1,1.0,1
3572,max_ml,10,20,2,3,0.05,0.95,0.9044137400732244,14,1.0,1,1.0,1,1.0,1
3573,max_ml,10,20,2,3,0.05,0.95,0.8228463167674933,8,1.0,1,1.0,1,1.0,1
3574,max_ml,10,20,2,3,0.05,0.95,0.904700630625441,7,1.0,1,1.0,1,1.0,1
3575,max_ml,10,20,2,3,0.05,0.95,0.730749456287957,7,1.0,1,1.0,1,1.0,1
3576,max_ml,10,20,2,3,0.05,0.95,0.93346474788402,39,0.0,0,0.0,0,1.0,1
3577,max_ml,10,20,2,3,0.05,0.95,0.948489266471184,13,1.0,1,1.0,1,1.0,1
3578,max_ml,10,20,2,3,0.05,0.95,0.7599405870578426,5,1.0,1,1.0,1,1.0,1
3579,max_ml,10,20,2,3,0.05,0.95,0.8811096485374793,3,1.0,1,1.0,1,1.0,1
3580,max_ml,10,20,2,3,0.05,0.95,0.8338597209449783,17,1.0,1,1.0,1,1.0,1
3581,max_ml,10,20,2,3,0.05,0.95,0.8046866213356053,21,1.0,1,1.0,1,1.0,1
3582,max_ml,10,20,2,3,0.05,0.95,0.8319883331184881,5,1.0,1,1.0,1,1.0,1
3583,max_ml,10,20,2,3,0.05,0.95,0.8166081445597266,12,1.0,1,1.0,1,1.0,1
3584,max_ml,10,20,2,3,0.05,0.95,0.76538790903923,13,1.0,1,1.0,1,1.0,1
3585,max_ml,10,20,2,3,0.05,0.95,0.9127185115777068,26,1.0,1,1.0,1,1.0,1
3586,max_ml,10,20,2,3,0.05,0.95,0.8805528790878826,12,1.0,1,1.0,1,1.0,1
3587,max_ml,10,20,2,3,0.05,0.95,0.6907961857137652,8,1.0,1,1.0,1,1.0,1
3588,max_ml,10,20,2,3,0.05,0.95,0.947967808416655,8,1.0,1,1.0,1,1.0,1
3589,max_ml,10,20,2,3,0.05,0.95,0.7944131379339039,8,1.0,1,1.0,1,1.0,1
3590,max_ml,10,20,2,3,0.05,0.95,0.8382324910841676,5,1.0,1,1.0,1,1.0,1
3591,max_ml,10,20,2,3,0.05,0.95,0.8538855852674692,13,1.0,1,1.0,1,1.0,1
3592,max_ml,10,20,2,3,0.05,0.95,0.9437294882082548,6,1.0,1,1.0,1,1.0,1
3593,max_ml,10,20,2,3,0.05,0.95,0.8680378487121967,5,1.0,1,1.0,1,1.0,1
3594,max_ml,10,20,2,3,0.05,0.95,0.8869170913086897,9,1.0,1,1.0,1,1.0,1
3595,max_ml,10,20,2,3,0.05,0.95,0.8947163074095069,13,1.0,1,1.0,1,1.0,1
3596,max_ml,10,20,2,3,0.05,0.95,0.8542125959615507,18,0.0,0,1.0,1,1.0,1
3597,max_ml,10,20,2,3,0.05,0.95,0.9106270856406862,11,1.0,1,1.0,1,1.0,1
3598,max_ml,10,20,2,3,0.05,0.95,0.8366188487398216,12,1.0,1,1.0,1,1.0,1
3599,max_ml,10,20,2,3,0.05,0.95,0.8022763887807427,6,1.0,1,1.0,1,1.0,1
3600,max_ml,10,20,2,3,0.05,0.95,0.8821035406999295,20,0.0,0,1.0,1,1.0,1
3601,max_ml,10,20,2,3,0.05,0.95,0.6091853416545947,3,1.0,1,1.0,1,1.0,1
3602,max_ml,10,20,2,3,0.05,0.95,0.8039601077399855,4,1.0,1,1.0,1,1.0,1
3603,max_ml,10,20,2,3,0.05,0.95,0.8616519530170432,6,1.0,1,1.0,1,1.0,1
3604,max_ml,10,20,2,3,0.05,0.95,0.6084760995615618,5,1.0,1,1.0,1,1.0,1
3605,max_ml,10,20,2,3,0.05,0.95,0.9251052278429934,7,1.0,1,1.0,1,1.0,1
3606,max_ml,10,20,2,3,0.05,0.95,0.834074829742732,11,1.0,1,1.0,1,1.0,1
3607,max_ml,10,20,2,3,0.05,0.95,0.9277702583162756,47,0.0,1,0.0,1,0.0,1
3608,max_ml,10,20,2,3,0.05,0.95,0.9161817204063244,7,1.0,1,1.0,1,1.0,1
3609,max_ml,10,20,2,3,0.05,0.95,0.8778356920101069,6,1.0,1,1.0,1,1.0,1
3610,max_ml,10,20,2,3,0.05,0.95,0.8892647571193187,5,1.0,1,1.0,1,1.0,1
3611,max_ml,10,20,2,3,0.05,0.95,0.9135262622216992,43,0.0,1,0.0,1,0.0,1
3612,max_ml,10,20,2,3,0.05,0.95,0.9453984258632768,15,0.0,1,0.0,1,0.0,1
3613,max_ml,10,20,2,3,0.05,0.95,0.8768422240583491,8,1.0,1,1.0,1,1.0,1
3614,max_ml,10,20,2,3,0.05,0.95,0.9268877351213436,13,1.0,1,1.0,1,1.0,1
3615,max_ml,10,20,2,3,0.05,0.95,0.8851181069127727,9,1.0,1,1.0,1,1.0,1
3616,max_ml,10,20,2,3,0.05,0.95,0.7189732005646958,9,1.0,1,1.0,1,1.0,1
3617,max_ml,10,20,2,3,0.05,0.95,0.9236122570630768,19,1.0,1,1.0,1,1.0,1
3618,max_ml,10,20,2,3,0.05,0.95,0.9392288370155591,9,1.0,1,1.0,1,1.0,1
3619,max_ml,10,20,2,3,0.05,0.95,0.9286619614891728,59,0.0,1,0.0,1,0.0,1
3620,max_ml,10,20,2,3,0.05,0.95,0.7774984372348214,6,1.0,1,1.0,1,1.0,1
3621,max_ml,10,20,2,3,0.05,0.95,0.8618705142839161,3,1.0,1,1.0,1,1.0,1
3622,max_ml,10,20,2,3,0.05,0.95,0.8739289558789002,16,1.0,1,1.0,1,1.0,1
3623,max_ml,10,20,2,3,0.05,0.95,0.7060644360657851,7,1.0,1,1.0,1,1.0,1
3624,max_ml,10,20,2,3,0.05,0.95,0.6227613985873413,4,1.0,1,1.0,1,1.0,1
3625,max_ml,10,20,2,3,0.05,0.95,0.8775707643881752,17,1.0,1,1.0,1,1.0,1
3626,max_ml,10,20,2,3,0.05,0.95,0.6438265355241145,2,1.0,1,1.0,1,1.0,1
3627,max_ml,10,20,2,3,0.05,0.95,0.8986509386864888,3,1.0,1,1.0,1,1.0,1
3628,max_ml,10,20,2,3,0.05,0.95,0.882185297292213,16,1.0,1,1.0,1,1.0,1
3629,max_ml,10,20,2,3,0.05,0.95,0.6522582374968626,4,1.0,1,1.0,1,1.0,1
3630,max_ml,10,20,2,3,0.05,0.95,0.9345865509329104,8,1.0,1,1.0,1,1.0,1
3631,max_ml,10,20,2,3,0.05,0.95,0.9412722616509366,19,1.0,1,1.0,1,1.0,1
3632,max_ml,10,20,2,3,0.05,0.95,0.8541419090033274,3,1.0,1,1.0,1,1.0,1
3633,max_ml,10,20,2,3,0.05,0.95,0.8900395889449451,16,1.0,1,1.0,1,1.0,1
3634,max_ml,10,20,2,3,0.05,0.95,0.810108663815763,7,1.0,1,1.0,1,1.0,1
3635,max_ml,10,20,2,3,0.05,0.95,0.9101321950165452,27,1.0,1,1.0,1,1.0,1
3636,max_ml,10,20,2,3,0.05,0.95,0.8940306052058352,12,1.0,1,1.0,1,1.0,1
3637,max_ml,10,20,2,3,0.05,0.95,0.9207063645190808,2,1.0,1,1.0,1,1.0,1
3638,max_ml,10,20,2,3,0.05,0.95,0.8866924855974916,4,1.0,1,1.0,1,1.0,1
3639,max_ml,10,20,2,3,0.05,0.95,0.8397930099142151,19,1.0,1,1.0,1,1.0,1
3640,max_ml,10,20,2,3,0.05,0.95,0.8247014885234399,5,1.0,1,1.0,1,1.0,1
3641,max_ml,10,20,2,3,0.05,0.95,0.8676976406657624,17,1.0,1,1.0,1,1.0,1
3642,max_ml,10,20,2,3,0.05,0.95,0.9265162248616208,11,1.0,1,1.0,1,1.0,1
3643,max_ml,10,20,2,3,0.05,0.95,0.93634398114364,49,0.0,1,0.0,1,0.0,1
3644,max_ml,10,20,2,3,0.05,0.95,0.8201591005583873,9,1.0,1,1.0,1,1.0,1
3645,max_ml,10,20,2,3,0.05,0.95,0.9289208506493118,8,1.0,1,1.0,1,1.0,1
3646,max_ml,10,20,2,3,0.05,0.95,0.8925371969556795,22,0.0,1,0.0,1,0.0,1
3647,max_ml,10,20,2,3,0.05,0.95,0.8952484688519322,16,1.0,1,1.0,1,1.0,1
3648,max_ml,10,20,2,3,0.05,0.95,0.7384454063094443,5,1.0,1,1.0,1,1.0,1
3649,max_ml,10,20,2,3,0.05,0.95,0.8631940974287526,7,1.0,1,1.0,1,1.0,1
3650,max_ml,10,20,2,3,0.05,0.95,0.9240277314751152,33,0.0,1,0.0,1,0.0,1
3651,max_ml,10,20,2,3,0.05,0.95,0.8851101342128571,6,1.0,1,1.0,1,1.0,1
3652,max_ml,10,20,2,3,0.05,0.95,0.939474705138759,52,0.0,1,0.0,1,0.0,1
3653,max_ml,10,20,2,3,0.05,0.95,0.9436906392119564,33,0.0,0,0.0,0,1.0,1
3654,max_ml,10,20,2,3,0.05,0.95,0.941113826467669,7,1.0,1,1.0,1,1.0,1
3655,max_ml,10,20,2,3,0.05,0.95,0.8446872403022075,4,1.0,1,1.0,1,1.0,1
3656,max_ml,10,20,2,3,0.05,0.95,0.9035587892365357,15,1.0,1,1.0,1,1.0,1
3657,max_ml,10,20,2,3,0.05,0.95,0.8652947758600594,22,0.0,1,0.0,1,0.0,1
3658,max_ml,10,20,2,3,0.05,0.95,0.9090586861575994,5,1.0,1,1.0,1,1.0,1
3659,max_ml,10,20,2,3,0.05,0.95,0.9001972439090101,28,0.0,1,0.0,1,0.0,1
3660,max_ml,10,20,2,3,0.05,0.95,0.9333370215953364,7,1.0,1,1.0,1,1.0,1
3661,max_ml,10,20,2,3,0.05,0.95,0.8564946915421234,6,1.0,1,1.0,1,1.0,1
3662,max_ml,10,20,2,3,0.05,0.95,0.8253735284516885,9,1.0,1,1.0,1,1.0,1
3663,max_ml,10,20,2,3,0.05,0.95,0.7552262000477878,4,1.0,1,1.0,1,1.0,1
3664,max_ml,10,20,2,3,0.05,0.95,0.8736104539447929,7,1.0,1,1.0,1,1.0,1
3665,max_ml,10,20,2,3,0.05,0.95,0.9448599615817193,18,1.0,1,1.0,1,1.0,1
3666,max_ml,10,20,2,3,0.05,0.95,0.8923405839772043,8,1.0,1,1.0,1,1.0,1
3667,max_ml,10,20,2,3,0.05,0.95,0.9401247122677204,15,0.0,1,0.0,1,0.0,1
3668,max_ml,10,20,2,3,0.05,0.95,0.8153917230409545,8,1.0,1,1.0,1,1.0,1
3669,max_ml,10,20,2,3,0.05,0.95,0.9202163639675022,9,1.0,1,1.0,1,1.0,1
3670,max_ml,10,20,2,3,0.05,0.95,0.8613445550936147,20,0.0,0,1.0,1,0.0,0
3671,max_ml,10,20,2,3,0.05,0.95,0.910478411810024,15,0.0,0,1.0,1,1.0,1
3672,max_ml,10,20,2,3,0.05,0.95,0.925018686647152,9,1.0,1,1.0,1,1.0,1
3673,max_ml,10,20,2,3,0.05,0.95,0.9133802092923892,29,0.0,0,1.0,1,1.0,1
3674,max_ml,10,20,2,3,0.05,0.95,0.948148268137029,17,0.0,1,0.0,1,0.0,1
3675,max_ml,10,20,2,3,0.05,0.95,0.9494318569835746,17,1.0,1,0.0,0,0.0,0
3676,max_ml,10,20,2,3,0.05,0.95,0.903546390993127,12,1.0,1,1.0,1,1.0,1
3677,max_ml,10,20,2,3,0.05,0.95,0.9328843476017002,24,1.0,1,1.0,1,1.0,1
3678,max_ml,10,20,2,3,0.05,0.95,0.9473489203613262,19,0.0,1,0.0,1,0.0,1
3679,max_ml,10,20,2,3,0.05,0.95,0.9348349400758238,16,1.0,1,1.0,1,1.0,1
3680,max_ml,10,20,2,3,0.05,0.95,0.9427814623378624,41,0.0,1,0.0,1,0.0,1
3681,max_ml,10,20,2,3,0.05,0.95,0.8124526248888413,5,1.0,1,1.0,1,1.0,1
3682,max_ml,10,20,2,3,0.05,0.95,0.8156279890340901,7,1.0,1,1.0,1,1.0,1
3683,max_ml,10,20,2,3,0.05,0.95,0.868632526751754,18,1.0,1,1.0,1,1.0,1
3684,max_ml,10,20,2,3,0.05,0.95,0.8158416070547535,7,1.0,1,1.0,1,1.0,1
3685,max_ml,10,20,2,3,0.05,0.95,0.9448896597353028,14,1.0,1,1.0,1,1.0,1
3686,max_ml,10,20,2,3,0.05,0.95,0.7675828914105568,5,1.0,1,1.0,1,1.0,1
3687,max_ml,10,20,2,3,0.05,0.95,0.8480478167129466,17,1.0,1,1.0,1,1.0,1
3688,max_ml,10,20,2,3,0.05,0.95,0.8540315307202948,2,1.0,1,1.0,1,1.0,1
3689,max_ml,10,20,2,3,0.05,0.95,0.8868388335651456,9,1.0,1,1.0,1,1.0,1
3690,max_ml,10,20,2,3,0.05,0.95,0.8803457771211963,5,1.0,1,1.0,1,1.0,1
3691,max_ml,10,20,2,3,0.05,0.95,0.7865029475522869,7,1.0,1,1.0,1,1.0,1
3692,max_ml,10,20,2,3,0.05,0.95,0.7415442535337131,5,1.0,1,1.0,1,1.0,1
3693,max_ml,10,20,2,3,0.05,0.95,0.7449545128628057,9,1.0,1,1.0,1,1.0,1
3694,max_ml,10,20,2,3,0.05,0.95,0.901320618202933,4,1.0,1,1.0,1,1.0,1
3695,max_ml,10,20,2,3,0.05,0.95,0.84520171307569,7,1.0,1,1.0,1,1.0,1
3696,max_ml,10,20,2,3,0.05,0.95,0.883417896981825,3,1.0,1,1.0,1,1.0,1
3697,max_ml,10,20,2,3,0.05,0.95,0.8638539838816555,11,1.0,1,1.0,1,1.0,1
3698,max_ml,10,20,2,3,0.05,0.95,0.909260852574262,9,1.0,1,1.0,1,1.0,1
3699,max_ml,10,20,2,3,0.05,0.95,0.7871464544259368,17,1.0,1,1.0,1,1.0,1
3700,max_ml,10,20,2,3,0.05,0.95,0.867971099048187,21,1.0,1,1.0,1,1.0,1
3701,max_ml,10,20,2,3,0.05,0.95,0.9373682855216248,14,1.0,1,1.0,1,1.0,1
3702,max_ml,10,20,2,3,0.05,0.95,0.9323349316281326,11,1.0,1,1.0,1,1.0,1
3703,max_ml,10,20,2,3,0.05,0.95,0.9266117647746748,32,0.0,0,1.0,1,1.0,1
3704,max_ml,10,20,2,3,0.05,0.95,0.905311951393868,6,1.0,1,1.0,1,1.0,1
3705,max_ml,10,20,2,3,0.05,0.95,0.9041592271470288,48,0.0,1,0.0,1,0.0,1
3706,max_ml,10,20,2,3,0.05,0.95,0.6611717041455591,3,1.0,1,1.0,1,1.0,1
3707,max_ml,10,20,2,3,0.05,0.95,0.8670221624219795,7,1.0,1,1.0,1,1.0,1
3708,max_ml,10,20,2,3,0.05,0.95,0.9366143089159392,7,1.0,1,1.0,1,1.0,1
3709,max_ml,10,20,2,3,0.05,0.95,0.8798692211711783,6,1.0,1,1.0,1,1.0,1
3710,max_ml,10,20,2,3,0.05,0.95,0.9178753937632914,44,0.0,1,0.0,1,0.0,1
3711,max_ml,10,20,2,3,0.05,0.95,0.9445932905622078,34,0.0,1,0.0,1,0.0,1
3712,max_ml,10,20,2,3,0.05,0.95,0.8492355449316579,9,1.0,1,1.0,1,1.0,1
3713,max_ml,10,20,2,3,0.05,0.95,0.8842090417558955,7,1.0,1,1.0,1,1.0,1
3714,max_ml,10,20,2,3,0.05,0.95,0.9178995665121352,7,1.0,1,1.0,1,1.0,1
3715,max_ml,10,20,2,3,0.05,0.95,0.8558663572330912,5,1.0,1,1.0,1,1.0,1
3716,max_ml,10,20,2,3,0.05,0.95,0.8518409445261647,9,1.0,1,1.0,1,1.0,1
3717,max_ml,10,20,2,3,0.05,0.95,0.7037207741945586,5,1.0,1,1.0,1,1.0,1
3718,max_ml,10,20,2,3,0.05,0.95,0.8410264272387585,14,0.0,0,1.0,1,1.0,1
3719,max_ml,10,20,2,3,0.05,0.95,0.9402715752165508,17,1.0,1,1.0,1,1.0,1
3720,max_ml,10,20,2,3,0.05,0.95,0.8555304897905754,27,0.0,0,1.0,1,1.0,1
3721,max_ml,10,20,2,3,0.05,0.95,0.6343605485537586,5,1.0,1,1.0,1,1.0,1
3722,max_ml,10,20,2,3,0.05,0.95,0.946766683871896,18,1.0,1,1.0,1,1.0,1
3723,max_ml,10,20,2,3,0.05,0.95,0.9002101565906879,18,1.0,1,1.0,1,1.0,1
3724,max_ml,10,20,2,3,0.05,0.95,0.7433207661209362,8,1.0,1,1.0,1,1.0,1
3725,max_ml,10,20,2,3,0.05,0.95,0.8503537152024824,9,1.0,1,1.0,1,1.0,1
3726,max_ml,10,20,2,3,0.05,0.95,0.8679057912478397,8,1.0,1,1.0,1,1.0,1
3727,max_ml,10,20,2,3,0.05,0.95,0.9114307607547606,4,1.0,1,1.0,1,1.0,1
3728,max_ml,10,20,2,3,0.05,0.95,0.8845008678853116,4,1.0,1,1.0,1,1.0,1
3729,max_ml,10,20,2,3,0.05,0.95,0.8819272409024393,43,0.0,1,0.0,1,0.0,1
3730,max_ml,10,20,2,3,0.05,0.95,0.8350930571295229,9,1.0,1,1.0,1,1.0,1
3731,max_ml,10,20,2,3,0.05,0.95,0.8822480710283896,12,1.0,1,1.0,1,1.0,1
3732,max_ml,10,20,2,3,0.05,0.95,0.8889351391359279,9,1.0,1,1.0,1,1.0,1
3733,max_ml,10,20,2,3,0.05,0.95,0.8749318333848874,18,1.0,1,1.0,1,1.0,1
3734,max_ml,10,20,2,3,0.05,0.95,0.9287206134782614,9,1.0,1,1.0,1,1.0,1
3735,max_ml,10,20,2,3,0.05,0.95,0.9371869482027536,4,1.0,1,1.0,1,1.0,1
3736,max_ml,10,20,2,3,0.05,0.95,0.9242610152652204,14,1.0,1,1.0,1,1.0,1
3737,max_ml,10,20,2,3,0.05,0.95,0.816579687560526,8,1.0,1,1.0,1,1.0,1
3738,max_ml,10,20,2,3,0.05,0.95,0.6329224965830361,5,1.0,1,1.0,1,1.0,1
3739,max_ml,10,20,2,3,0.05,0.95,0.8924405163863055,20,1.0,1,1.0,1,1.0,1
3740,max_ml,10,20,2,3,0.05,0.95,0.9078845094224824,21,0.0,0,0.0,0,1.0,1
3741,max_ml,10,20,2,3,0.05,0.95,0.8462866779286781,7,1.0,1,1.0,1,1.0,1
3742,max_ml,10,20,2,3,0.05,0.95,0.9378334139165524,48,0.0,1,0.0,1,0.0,1
3743,max_ml,10,20,2,3,0.05,0.95,0.9070834504018892,8,1.0,1,1.0,1,1.0,1
3744,max_ml,10,20,2,3,0.05,0.95,0.8274044557722353,10,1.0,1,1.0,1,1.0,1
3745,max_ml,10,20,2,3,0.05,0.95,0.8998721551488982,4,1.0,1,1.0,1,1.0,1
3746,max_ml,10,20,2,3,0.05,0.95,0.8627767736629923,5,1.0,1,1.0,1,1.0,1
3747,max_ml,10,20,2,3,0.05,0.95,0.897740512597096,17,1.0,1,1.0,1,1.0,1
3748,max_ml,10,20,2,3,0.05,0.95,0.9059605808465684,14,1.0,1,1.0,1,1.0,1
3749,max_ml,10,20,2,3,0.05,0.95,0.9172423913057146,26,0.0,1,0.0,1,0.0,1
3750,max_ml,10,20,2,3,0.05,0.95,0.8987764903840152,7,1.0,1,1.0,1,1.0,1
3751,max_ml,10,20,2,3,0.05,0.95,0.9207442382504414,17,1.0,1,1.0,1,1.0,1
3752,max_ml,10,20,2,3,0.05,0.95,0.8019538178342687,5,1.0,1,1.0,1,1.0,1
3753,max_ml,10,20,2,3,0.05,0.95,0.9381397485866716,9,1.0,1,1.0,1,1.0,1
3754,max_ml,10,20,2,3,0.05,0.95,0.7412960476656745,7,1.0,1,1.0,1,1.0,1
3755,max_ml,10,20,2,3,0.05,0.95,0.670126596968439,6,1.0,1,1.0,1,1.0,1
3756,max_ml,10,20,2,3,0.05,0.95,0.9437445321151048,5,1.0,1,1.0,1,1.0,1
3757,max_ml,10,20,2,3,0.05,0.95,0.8075072606776901,8,1.0,1,1.0,1,1.0,1
3758,max_ml,10,20,2,3,0.05,0.95,0.8309477566136374,9,1.0,1,1.0,1,1.0,1
3759,max_ml,10,20,2,3,0.05,0.95,0.9314317971025136,21,0.0,0,1.0,1,1.0,1
3760,max_ml,10,20,2,3,0.05,0.95,0.7838000705674811,12,1.0,1,1.0,1,1.0,1
3761,max_ml,10,20,2,3,0.05,0.95,0.803646872473825,8,1.0,1,1.0,1,1.0,1
3762,max_ml,10,20,2,3,0.05,0.95,0.7386435419164887,6,1.0,1,1.0,1,1.0,1
3763,max_ml,10,20,2,3,0.05,0.95,0.9479005463528688,23,0.0,1,0.0,1,0.0,1
3764,max_ml,10,20,2,3,0.05,0.95,0.930111029625436,5,1.0,1,1.0,1,1.0,1
3765,max_ml,10,20,2,3,0.05,0.95,0.9424434912175303,18,0.0,1,0.0,1,0.0,1
3766,max_ml,10,20,2,3,0.05,0.95,0.9156872551174278,18,0.0,0,0.0,0,1.0,1
3767,max_ml,10,20,2,3,0.05,0.95,0.8140799790533876,7,1.0,1,1.0,1,1.0,1
3768,max_ml,10,20,2,3,0.05,0.95,0.8803137859780259,18,1.0,1,1.0,1,1.0,1
3769,max_ml,10,20,2,3,0.05,0.95,0.8966830382493265,22,0.0,0,0.0,0,1.0,1
3770,max_ml,10,20,2,3,0.05,0.95,0.876737784085462,3,1.0,1,1.0,1,1.0,1
3771,max_ml,10,20,2,3,0.05,0.95,0.9344539415456552,30,1.0,1,1.0,1,1.0,1
3772,max_ml,10,20,2,3,0.05,0.95,0.8928055714642218,4,1.0,1,1.0,1,1.0,1
3773,max_ml,10,20,2,3,0.05,0.95,0.6634196727163576,7,1.0,1,1.0,1,1.0,1
3774,max_ml,10,20,2,3,0.05,0.95,0.8949822056158694,3,1.0,1,1.0,1,1.0,1
3775,max_ml,10,20,2,3,0.05,0.95,0.9302121599476888,12,1.0,1,1.0,1,1.0,1
3776,max_ml,10,20,2,3,0.05,0.95,0.9172520500467356,10,1.0,1,1.0,1,1.0,1
3777,max_ml,10,20,2,3,0.05,0.95,0.9395918215229508,7,1.0,1,1.0,1,1.0,1
3778,max_ml,10,20,2,3,0.05,0.95,0.9057723279032294,9,1.0,1,1.0,1,1.0,1
3779,max_ml,10,20,2,3,0.05,0.95,0.8132670544841949,11,1.0,1,1.0,1,1.0,1
3780,max_ml,10,20,2,3,0.05,0.95,0.9497347564614492,61,0.0,1,0.0,1,0.0,1
3781,max_ml,10,20,2,3,0.05,0.95,0.9237945549221136,4,1.0,1,1.0,1,1.0,1
3782,max_ml,10,20,2,3,0.05,0.95,0.9119985993610816,12,1.0,1,1.0,1,1.0,1
3783,max_ml,10,20,2,3,0.05,0.95,0.8590136165297182,6,1.0,1,1.0,1,1.0,1
3784,max_ml,10,20,2,3,0.05,0.95,0.937420213260718,21,1.0,1,1.0,1,1.0,1
3785,max_ml,10,20,2,3,0.05,0.95,0.9385482382817169,29,0.0,0,1.0,1,1.0,1
3786,max_ml,10,20,2,3,0.05,0.95,0.6422451990364555,3,1.0,1,1.0,1,1.0,1
3787,max_ml,10,20,2,3,0.05,0.95,0.8766095042650432,11,1.0,1,1.0,1,1.0,1
3788,max_ml,10,20,2,3,0.05,0.95,0.8633390606914308,11,1.0,1,1.0,1,1.0,1
3789,max_ml,10,20,2,3,0.05,0.95,0.9373915646358176,23,0.0,1,0.0,1,0.0,1
3790,max_ml,10,20,2,3,0.05,0.95,0.905630544333098,6,1.0,1,1.0,1,1.0,1
3791,max_ml,10,20,2,3,0.05,0.95,0.8018387652078658,3,1.0,1,1.0,1,1.0,1
3792,max_ml,10,20,2,3,0.05,0.95,0.8775909751295722,9,1.0,1,1.0,1,1.0,1
3793,max_ml,10,20,2,3,0.05,0.95,0.9390559518466612,46,0.0,1,0.0,1,0.0,1
3794,max_ml,10,20,2,3,0.05,0.95,0.8130730288456252,7,1.0,1,1.0,1,1.0,1
3795,max_ml,10,20,2,3,0.05,0.95,0.8372565451954421,14,1.0,1,1.0,1,1.0,1
3796,max_ml,10,20,2,3,0.05,0.95,0.8613208660656789,8,1.0,1,1.0,1,1.0,1
3797,max_ml,10,20,2,3,0.05,0.95,0.9338503853377612,29,0.0,1,0.0,1,0.0,1
3798,max_ml,10,20,2,3,0.05,0.95,0.9229810259437332,10,1.0,1,1.0,1,1.0,1
3799,max_ml,10,20,2,3,0.05,0.95,0.9455661885107052,23,1.0,1,1.0,1,1.0,1
3800,max_ml,10,20,2,3,0.05,0.95,0.949609412128878,10,1.0,1,1.0,1,1.0,1
3801,max_ml,10,20,2,3,0.05,0.95,0.9325255334165988,6,1.0,1,1.0,1,1.0,1
3802,max_ml,10,20,2,3,0.05,0.95,0.9442101873187048,31,0.0,0,1.0,1,1.0,1
3803,max_ml,10,20,2,3,0.05,0.95,0.8310003062696013,2,1.0,1,1.0,1,1.0,1
3804,max_ml,10,20,2,3,0.05,0.95,0.7876724368775587,4,1.0,1,1.0,1,1.0,1
3805,max_ml,10,20,2,3,0.05,0.95,0.9241174463047906,11,1.0,1,1.0,1,1.0,1
3806,max_ml,10,20,2,3,0.05,0.95,0.9041622636977198,8,1.0,1,1.0,1,1.0,1
3807,max_ml,10,20,2,3,0.05,0.95,0.7974467873213793,4,1.0,1,1.0,1,1.0,1
3808,max_ml,10,20,2,3,0.05,0.95,0.9014886708844252,21,1.0,1,1.0,1,1.0,1
3809,max_ml,10,20,2,3,0.05,0.95,0.8744690268673964,10,1.0,1,1.0,1,1.0,1
3810,max_ml,10,20,2,3,0.05,0.95,0.936228329329767,22,1.0,1,1.0,1,1.0,1
3811,max_ml,10,20,2,3,0.05,0.95,0.8315416707039263,14,1.0,1,1.0,1,1.0,1
3812,max_ml,10,20,2,3,0.05,0.95,0.9076342257746776,4,1.0,1,1.0,1,1.0,1
3813,max_ml,10,20,2,3,0.05,0.95,0.9109573358113549,17,0.0,1,0.0,1,0.0,1
3814,max_ml,10,20,2,3,0.05,0.95,0.9382087733472724,7,1.0,1,1.0,1,1.0,1
3815,max_ml,10,20,2,3,0.05,0.95,0.616907048500774,6,1.0,1,1.0,1,1.0,1
3816,max_ml,10,20,2,3,0.05,0.95,0.9250480138200868,23,0.0,1,0.0,1,0.0,1
3817,max_ml,10,20,2,3,0.05,0.95,0.949640779541666,35,0.0,1,0.0,1,0.0,1
3818,max_ml,10,20,2,3,0.05,0.95,0.9069556642528688,8,1.0,1,1.0,1,1.0,1
3819,max_ml,10,20,2,3,0.05,0.95,0.8373343926553695,4,1.0,1,1.0,1,1.0,1
3820,max_ml,10,20,2,3,0.05,0.95,0.786404350400447,3,1.0,1,1.0,1,1.0,1
3821,max_ml,10,20,2,3,0.05,0.95,0.8607163881677459,8,1.0,1,1.0,1,1.0,1
3822,max_ml,10,20,2,3,0.05,0.95,0.889673758658707,15,1.0,1,1.0,1,1.0,1
3823,max_ml,10,20,2,3,0.05,0.95,0.942206972732568,31,0.0,1,0.0,1,0.0,1
3824,max_ml,10,20,2,3,0.05,0.95,0.9043292186318098,17,0.0,0,0.0,0,1.0,1
3825,max_ml,10,20,2,3,0.05,0.95,0.879998960311901,6,1.0,1,1.0,1,1.0,1
3826,max_ml,10,20,2,3,0.05,0.95,0.8021491850232614,6,1.0,1,1.0,1,1.0,1
3827,max_ml,10,20,2,3,0.05,0.95,0.7533651505840636,12,1.0,1,1.0,1,1.0,1
3828,max_ml,10,20,2,3,0.05,0.95,0.9198408341592974,15,1.0,1,1.0,1,1.0,1
3829,max_ml,10,20,2,3,0.05,0.95,0.9443789611734092,6,1.0,1,1.0,1,1.0,1
3830,max_ml,10,20,2,3,0.05,0.95,0.837603029587536,6,1.0,1,1.0,1,1.0,1
3831,max_ml,10,20,2,3,0.05,0.95,0.9061791475246406,5,1.0,1,1.0,1,1.0,1
3832,max_ml,10,20,2,3,0.05,0.95,0.8647985539652006,6,1.0,1,1.0,1,1.0,1
3833,max_ml,10,20,2,3,0.05,0.95,0.9079943928943898,12,1.0,1,1.0,1,1.0,1
3834,max_ml,10,20,2,3,0.05,0.95,0.8403570346008997,14,1.0,1,1.0,1,1.0,1
3835,max_ml,10,20,2,3,0.05,0.95,0.8764962315972223,2,1.0,1,1.0,1,1.0,1
3836,max_ml,10,20,2,3,0.05,0.95,0.90247014730016,30,0.0,1,0.0,1,0.0,1
3837,max_ml,10,20,2,3,0.05,0.95,0.7708622382910584,6,1.0,1,1.0,1,1.0,1
3838,max_ml,10,20,2,3,0.05,0.95,0.940218920356792,55,0.0,1,0.0,1,0.0,1
3839,max_ml,10,20,2,3,0.05,0.95,0.8918763412222201,15,1.0,1,1.0,1,1.0,1
3840,max_ml,10,20,2,3,0.05,0.95,0.916986134296451,9,1.0,1,1.0,1,1.0,1
3841,max_ml,10,20,2,3,0.05,0.95,0.8957453534770029,12,1.0,1,1.0,1,1.0,1
3842,max_ml,10,20,2,3,0.05,0.95,0.9124477929969972,15,1.0,1,1.0,1,1.0,1
3843,max_ml,10,20,2,3,0.05,0.95,0.8911502912517695,8,1.0,1,1.0,1,1.0,1
3844,max_ml,10,20,2,3,0.05,0.95,0.8665207613672973,22,1.0,1,1.0,1,1.0,1
3845,max_ml,10,20,2,3,0.05,0.95,0.8481843705713319,15,1.0,1,1.0,1,1.0,1
3846,max_ml,10,20,2,3,0.05,0.95,0.9426554339918324,21,0.0,0,1.0,1,0.0,0
3847,max_ml,10,20,2,3,0.05,0.95,0.8688633580775966,16,1.0,1,1.0,1,1.0,1
3848,max_ml,10,20,2,3,0.05,0.95,0.9448177358084324,19,0.0,1,0.0,1,0.0,1
3849,max_ml,10,20,2,3,0.05,0.95,0.8862586834266516,7,1.0,1,1.0,1,1.0,1
3850,max_ml,10,20,2,3,0.05,0.95,0.8461327239291201,12,1.0,1,1.0,1,1.0,1
3851,max_ml,10,20,2,3,0.05,0.95,0.9439944050907676,18,1.0,1,1.0,1,1.0,1
3852,max_ml,10,20,2,3,0.05,0.95,0.9242302684901118,10,1.0,1,1.0,1,1.0,1
3853,max_ml,10,20,2,3,0.05,0.95,0.9240039655195174,7,1.0,1,1.0,1,1.0,1
3854,max_ml,10,20,2,3,0.05,0.95,0.9107084323218784,4,1.0,1,1.0,1,1.0,1
3855,max_ml,10,20,2,3,0.05,0.95,0.9426709720663614,28,0.0,1,0.0,1,0.0,1
3856,max_ml,10,20,2,3,0.05,0.95,0.905100623797628,26,1.0,1,1.0,1,1.0,1
3857,max_ml,10,20,2,3,0.05,0.95,0.92543158988444,25,1.0,1,1.0,1,1.0,1
3858,max_ml,10,20,2,3,0.05,0.95,0.8405073268345813,8,1.0,1,1.0,1,1.0,1
3859,max_ml,10,20,2,3,0.05,0.95,0.7872994891065532,6,1.0,1,1.0,1,1.0,1
3860,max_ml,10,20,2,3,0.05,0.95,0.8906227709490744,3,1.0,1,1.0,1,1.0,1
3861,max_ml,10,20,2,3,0.05,0.95,0.8874494983805509,8,1.0,1,1.0,1,1.0,1
3862,max_ml,10,20,2,3,0.05,0.95,0.94057230614571,13,1.0,1,1.0,1,1.0,1
3863,max_ml,10,20,2,3,0.05,0.95,0.912420631205326,25,0.0,1,0.0,1,0.0,1
3864,max_ml,10,20,2,3,0.05,0.95,0.5891774503261562,3,1.0,1,1.0,1,1.0,1
3865,max_ml,10,20,2,3,0.05,0.95,0.8674722085627611,9,1.0,1,1.0,1,1.0,1
3866,max_ml,10,20,2,3,0.05,0.95,0.9289292250214616,14,1.0,1,1.0,1,1.0,1
3867,max_ml,10,20,2,3,0.05,0.95,0.8839402934735316,6,1.0,1,1.0,1,1.0,1
3868,max_ml,10,20,2,3,0.05,0.95,0.945453748678892,5,1.0,1,1.0,1,1.0,1
3869,max_ml,10,20,2,3,0.05,0.95,0.888243023311404,7,1.0,1,1.0,1,1.0,1
3870,max_ml,10,20,2,3,0.05,0.95,0.934217061692082,12,1.0,1,1.0,1,1.0,1
3871,max_ml,10,20,2,3,0.05,0.95,0.8578431472346525,22,0.0,1,0.0,1,0.0,1
3872,max_ml,10,20,2,3,0.05,0.95,0.9433663817122128,6,1.0,1,1.0,1,1.0,1
3873,max_ml,10,20,2,3,0.05,0.95,0.8733832178400669,15,1.0,1,1.0,1,1.0,1
3874,max_ml,10,20,2,3,0.05,0.95,0.91643208512282,9,1.0,1,1.0,1,1.0,1
3875,max_ml,10,20,2,3,0.05,0.95,0.9397686324791812,11,1.0,1,1.0,1,1.0,1
3876,max_ml,10,20,2,3,0.05,0.95,0.9003710922230167,24,1.0,1,1.0,1,1.0,1
3877,max_ml,10,20,2,3,0.05,0.95,0.8914739406678162,23,1.0,1,1.0,1,1.0,1
3878,max_ml,10,20,2,3,0.05,0.95,0.8786657673920685,9,1.0,1,1.0,1,1.0,1
3879,max_ml,10,20,2,3,0.05,0.95,0.8852566831374802,6,1.0,1,1.0,1,1.0,1
3880,max_ml,10,20,2,3,0.05,0.95,0.8360282466663181,12,1.0,1,1.0,1,1.0,1
3881,max_ml,10,20,2,3,0.05,0.95,0.9491880519172036,29,0.0,0,0.0,0,1.0,1
3882,max_ml,10,20,2,3,0.05,0.95,0.6428861279582826,9,1.0,1,1.0,1,1.0,1
3883,max_ml,10,20,2,3,0.05,0.95,0.9083788311594518,27,0.0,0,0.0,0,1.0,1
3884,max_ml,10,20,2,3,0.05,0.95,0.93434101266822,13,1.0,1,1.0,1,1.0,1
3885,max_ml,10,20,2,3,0.05,0.95,0.9209620358773788,9,1.0,1,1.0,1,1.0,1
3886,max_ml,10,20,2,3,0.05,0.95,0.8881447746215102,41,0.0,0,0.0,0,1.0,1
3887,max_ml,10,20,2,3,0.05,0.95,0.8763482744266907,5,1.0,1,1.0,1,1.0,1
3888,max_ml,10,20,2,3,0.05,0.95,0.8564265460063507,8,1.0,1,1.0,1,1.0,1
3889,max_ml,10,20,2,3,0.05,0.95,0.946779054627954,17,1.0,1,1.0,1,1.0,1
3890,max_ml,10,20,2,3,0.05,0.95,0.905517496118622,5,1.0,1,1.0,1,1.0,1
3891,max_ml,10,20,2,3,0.05,0.95,0.9146092314365828,10,1.0,1,1.0,1,1.0,1
3892,max_ml,10,20,2,3,0.05,0.95,0.7729928367983716,4,1.0,1,1.0,1,1.0,1
3893,max_ml,10,20,2,3,0.05,0.95,0.8219361920912498,3,1.0,1,1.0,1,1.0,1
3894,max_ml,10,20,2,3,0.05,0.95,0.8561450596908127,20,0.0,0,0.0,0,1.0,1
3895,max_ml,10,20,2,3,0.05,0.95,0.8935925507779783,14,1.0,1,1.0,1,1.0,1
3896,max_ml,10,20,2,3,0.05,0.95,0.9240494957028672,10,1.0,1,1.0,1,1.0,1
3897,max_ml,10,20,2,3,0.05,0.95,0.8908247517867962,8,1.0,1,1.0,1,1.0,1
3898,max_ml,10,20,2,3,0.05,0.95,0.948373069185765,17,0.0,0,1.0,1,1.0,1
3899,max_ml,10,20,2,3,0.05,0.95,0.9366634125108328,10,1.0,1,1.0,1,1.0,1
3900,max_ml,10,20,2,3,0.05,0.95,0.891054332129552,9,1.0,1,1.0,1,1.0,1
3901,max_ml,10,20,2,3,0.05,0.95,0.9265477789349822,5,1.0,1,1.0,1,1.0,1
3902,max_ml,10,20,2,3,0.05,0.95,0.8147175518173334,5,1.0,1,1.0,1,1.0,1
3903,max_ml,10,20,2,3,0.05,0.95,0.7281963841201218,4,1.0,1,1.0,1,1.0,1
3904,max_ml,10,20,2,3,0.05,0.95,0.8794456445457877,10,1.0,1,1.0,1,1.0,1
3905,max_ml,10,20,2,3,0.05,0.95,0.7147808991410066,3,1.0,1,1.0,1,1.0,1
3906,max_ml,10,20,2,3,0.05,0.95,0.9078969900455898,21,1.0,1,1.0,1,1.0,1
3907,max_ml,10,20,2,3,0.05,0.95,0.9114017858174472,16,1.0,1,1.0,1,1.0,1
3908,max_ml,10,20,2,3,0.05,0.95,0.5998510971053774,3,1.0,1,1.0,1,1.0,1
3909,max_ml,10,20,2,3,0.05,0.95,0.9452527291056244,11,1.0,1,1.0,1,1.0,1
3910,max_ml,10,20,2,3,0.05,0.95,0.8936312819498179,20,1.0,1,1.0,1,1.0,1
3911,max_ml,10,20,2,3,0.05,0.95,0.8491463658615573,9,1.0,1,1.0,1,1.0,1
3912,max_ml,10,20,2,3,0.05,0.95,0.8264347403727167,6,1.0,1,1.0,1,1.0,1
3913,max_ml,10,20,2,3,0.05,0.95,0.8778441276312678,16,1.0,1,1.0,1,1.0,1
3914,max_ml,10,20,2,3,0.05,0.95,0.9054979719958922,17,1.0,1,1.0,1,1.0,1
3915,max_ml,10,20,2,3,0.05,0.95,0.9367763248393726,16,1.0,1,1.0,1,1.0,1
3916,max_ml,10,20,2,3,0.05,0.95,0.8256053368425551,10,1.0,1,1.0,1,1.0,1
3917,max_ml,10,20,2,3,0.05,0.95,0.9307072221775572,16,1.0,1,1.0,1,1.0,1
3918,max_ml,10,20,2,3,0.05,0.95,0.8904314053519623,15,1.0,1,1.0,1,1.0,1
3919,max_ml,10,20,2,3,0.05,0.95,0.9252708227085576,21,1.0,1,1.0,1,1.0,1
3920,max_ml,10,20,2,3,0.05,0.95,0.8877079088147481,10,1.0,1,1.0,1,1.0,1
3921,max_ml,10,20,2,3,0.05,0.95,0.9402803091216452,23,1.0,1,1.0,1,1.0,1
3922,max_ml,10,20,2,3,0.05,0.95,0.9205755115860236,31,0.0,1,0.0,1,0.0,1
3923,max_ml,10,20,2,3,0.05,0.95,0.9453175960717364,5,1.0,1,1.0,1,1.0,1
3924,max_ml,10,20,2,3,0.05,0.95,0.9214003022132948,7,1.0,1,1.0,1,1.0,1
3925,max_ml,10,20,2,3,0.05,0.95,0.9243999936384336,9,1.0,1,1.0,1,1.0,1
3926,max_ml,10,20,2,3,0.05,0.95,0.9376149134337072,16,1.0,1,1.0,1,1.0,1
3927,max_ml,10,20,2,3,0.05,0.95,0.8506856264807137,5,1.0,1,1.0,1,1.0,1
3928,max_ml,10,20,2,3,0.05,0.95,0.7672010361562415,8,1.0,1,1.0,1,1.0,1
3929,max_ml,10,20,2,3,0.05,0.95,0.725696766676604,5,1.0,1,1.0,1,1.0,1
3930,max_ml,10,20,2,3,0.05,0.95,0.8203460725518499,4,1.0,1,1.0,1,1.0,1
3931,max_ml,10,20,2,3,0.05,0.95,0.8887193928223442,16,1.0,1,1.0,1,1.0,1
3932,max_ml,10,20,2,3,0.05,0.95,0.8742790438709314,7,1.0,1,1.0,1,1.0,1
3933,max_ml,10,20,2,3,0.05,0.95,0.9148346248544084,9,1.0,1,1.0,1,1.0,1
3934,max_ml,10,20,2,3,0.05,0.95,0.8440279104214341,16,1.0,1,1.0,1,0.0,0
3935,max_ml,10,20,2,3,0.05,0.95,0.9132093687739952,21,1.0,1,1.0,1,1.0,1
3936,max_ml,10,20,2,3,0.05,0.95,0.8891414576500477,7,1.0,1,1.0,1,1.0,1
3937,max_ml,10,20,2,3,0.05,0.95,0.8126987910127825,4,1.0,1,1.0,1,1.0,1
3938,max_ml,10,20,2,3,0.05,0.95,0.7936935350883326,6,1.0,1,1.0,1,1.0,1
3939,max_ml,10,20,2,3,0.05,0.95,0.8494980638558316,5,1.0,1,1.0,1,1.0,1
3940,max_ml,10,20,2,3,0.05,0.95,0.9421860052362604,16,1.0,1,1.0,1,1.0,1
3941,max_ml,10,20,2,3,0.05,0.95,0.8580885935462098,3,1.0,1,1.0,1,1.0,1
3942,max_ml,10,20,2,3,0.05,0.95,0.9294194912362304,21,1.0,1,1.0,1,1.0,1
3943,max_ml,10,20,2,3,0.05,0.95,0.8061022575286351,7,1.0,1,1.0,1,1.0,1
3944,max_ml,10,20,2,3,0.05,0.95,0.911669132749411,28,0.0,0,1.0,1,0.0,0
3945,max_ml,10,20,2,3,0.05,0.95,0.9476250942003208,85,0.0,1,0.0,1,0.0,1
3946,max_ml,10,20,2,3,0.05,0.95,0.9235501199982648,21,1.0,1,1.0,1,1.0,1
3947,max_ml,10,20,2,3,0.05,0.95,0.8601086388733035,9,1.0,1,1.0,1,1.0,1
3948,max_ml,10,20,2,3,0.05,0.95,0.8631951821953139,16,1.0,1,1.0,1,1.0,1
3949,max_ml,10,20,2,3,0.05,0.95,0.8282507596902963,8,1.0,1,1.0,1,1.0,1
3950,max_ml,10,20,2,3,0.05,0.95,0.8545215685590646,5,1.0,1,1.0,1,1.0,1
3951,max_ml,10,20,2,3,0.05,0.95,0.8580997595753408,8,1.0,1,1.0,1,1.0,1
3952,max_ml,10,20,2,3,0.05,0.95,0.9446202070969048,13,1.0,1,1.0,1,1.0,1
3953,max_ml,10,20,2,3,0.05,0.95,0.9062845276918158,4,1.0,1,1.0,1,1.0,1
3954,max_ml,10,20,2,3,0.05,0.95,0.8398392029376232,11,1.0,1,1.0,1,1.0,1
3955,max_ml,10,20,2,3,0.05,0.95,0.8565983681108936,8,1.0,1,1.0,1,1.0,1
3956,max_ml,10,20,2,3,0.05,0.95,0.9431259585760476,63,0.0,1,0.0,1,0.0,1
3957,max_ml,10,20,2,3,0.05,0.95,0.7173255891984999,4,1.0,1,1.0,1,1.0,1
3958,max_ml,10,20,2,3,0.05,0.95,0.9447290811740636,15,0.0,1,0.0,1,0.0,1
3959,max_ml,10,20,2,3,0.05,0.95,0.8555246297309098,17,1.0,1,1.0,1,1.0,1
3960,max_ml,10,20,2,3,0.05,0.95,0.9209341769628828,14,1.0,1,1.0,1,1.0,1
3961,max_ml,10,20,2,3,0.05,0.95,0.881549159194504,6,1.0,1,1.0,1,1.0,1
3962,max_ml,10,20,2,3,0.05,0.95,0.9340383648312864,26,1.0,1,1.0,1,1.0,1
3963,max_ml,10,20,2,3,0.05,0.95,0.8835681065257125,8,1.0,1,1.0,1,1.0,1
3964,max_ml,10,20,2,3,0.05,0.95,0.93849973970657,63,0.0,1,0.0,1,0.0,1
3965,max_ml,10,20,2,3,0.05,0.95,0.9103424339915914,46,0.0,1,0.0,1,0.0,1
3966,max_ml,10,20,2,3,0.05,0.95,0.8060597667147403,12,1.0,1,1.0,1,1.0,1
3967,max_ml,10,20,2,3,0.05,0.95,0.8174930592304719,10,1.0,1,1.0,1,1.0,1
3968,max_ml,10,20,2,3,0.05,0.95,0.8491321716042592,7,1.0,1,1.0,1,1.0,1
3969,max_ml,10,20,2,3,0.05,0.95,0.9474179615913908,21,1.0,1,1.0,1,1.0,1
3970,max_ml,10,20,2,3,0.05,0.95,0.8490446509892586,23,0.0,1,0.0,1,0.0,1
3971,max_ml,10,20,2,3,0.05,0.95,0.9199502877791368,11,1.0,1,1.0,1,1.0,1
3972,max_ml,10,20,2,3,0.05,0.95,0.9399684412569344,7,1.0,1,1.0,1,1.0,1
3973,max_ml,10,20,2,3,0.05,0.95,0.8428388089736997,6,1.0,1,1.0,1,1.0,1
3974,max_ml,10,20,2,3,0.05,0.95,0.6602332214126895,4,1.0,1,1.0,1,1.0,1
3975,max_ml,10,20,2,3,0.05,0.95,0.7862339488264102,12,1.0,1,1.0,1,1.0,1
3976,max_ml,10,20,2,3,0.05,0.95,0.91808094054824,11,1.0,1,1.0,1,1.0,1
3977,max_ml,10,20,2,3,0.05,0.95,0.865151254954854,3,1.0,1,1.0,1,1.0,1
3978,max_ml,10,20,2,3,0.05,0.95,0.9123817510960812,28,0.0,1,0.0,1,0.0,1
3979,max_ml,10,20,2,3,0.05,0.95,0.8914128565298021,16,1.0,1,1.0,1,1.0,1
3980,max_ml,10,20,2,3,0.05,0.95,0.7822266164736571,6,1.0,1,1.0,1,1.0,1
3981,max_ml,10,20,2,3,0.05,0.95,0.9147874463398764,32,0.0,1,0.0,1,0.0,1
3982,max_ml,10,20,2,3,0.05,0.95,0.9406289124245574,15,0.0,1,0.0,1,0.0,1
3983,max_ml,10,20,2,3,0.05,0.95,0.911677499343215,20,1.0,1,1.0,1,1.0,1
3984,max_ml,10,20,2,3,0.05,0.95,0.7666914041116517,11,1.0,1,1.0,1,1.0,1
3985,max_ml,10,20,2,3,0.05,0.95,0.9044174142202834,4,1.0,1,1.0,1,1.0,1
3986,max_ml,10,20,2,3,0.05,0.95,0.9234846851054812,23,0.0,0,1.0,1,1.0,1
3987,max_ml,10,20,2,3,0.05,0.95,0.7738356577046593,6,1.0,1,1.0,1,1.0,1
3988,max_ml,10,20,2,3,0.05,0.95,0.9270766353500586,6,1.0,1,1.0,1,1.0,1
3989,max_ml,10,20,2,3,0.05,0.95,0.7734909952515577,4,1.0,1,1.0,1,1.0,1
3990,max_ml,10,20,2,3,0.05,0.95,0.8746608260859348,19,1.0,1,1.0,1,1.0,1
3991,max_ml,10,20,2,3,0.05,0.95,0.8519025392608918,9,1.0,1,1.0,1,1.0,1
3992,max_ml,10,20,2,3,0.05,0.95,0.7773347039614471,4,1.0,1,1.0,1,1.0,1
3993,max_ml,10,20,2,3,0.05,0.95,0.9381128244941102,10,1.0,1,1.0,1,1.0,1
3994,max_ml,10,20,2,3,0.05,0.95,0.9227911709819968,23,1.0,1,1.0,1,1.0,1
3995,max_ml,10,20,2,3,0.05,0.95,0.8447193635074752,17,1.0,1,1.0,1,1.0,1
3996,max_ml,10,20,2,3,0.05,0.95,0.8871096228070615,4,1.0,1,1.0,1,1.0,1
3997,max_ml,10,20,2,3,0.05,0.95,0.9096368949550429,8,1.0,1,1.0,1,1.0,1
3998,max_ml,10,20,2,3,0.05,0.95,0.8397733968132616,4,1.0,1,1.0,1,1.0,1
3999,max_ml,10,20,2,3,0.05,0.95,0.8116422946997986,3,1.0,1,1.0,1,1.0,1
4000,max_ml,10,20,2,3,0.05,0.95,0.8579537752714772,8,1.0,1,1.0,1,1.0,1
4001,max_ml,10,20,2,3,0.05,0.95,0.9150885844680612,8,1.0,1,1.0,1,1.0,1
4002,max_ml,10,20,2,3,0.05,0.95,0.9228668863283148,72,0.0,1,0.0,1,0.0,1
4003,max_ml,10,20,2,3,0.05,0.95,0.9196512470898264,11,1.0,1,1.0,1,1.0,1
4004,max_ml,10,20,2,3,0.05,0.95,0.9066938796800396,14,1.0,1,1.0,1,1.0,1
4005,max_ml,10,20,2,3,0.05,0.95,0.9218005655151568,5,1.0,1,1.0,1,1.0,1
4006,max_ml,10,20,2,3,0.05,0.95,0.8665861119484894,7,1.0,1,1.0,1,1.0,1
4007,max_ml,10,20,2,3,0.05,0.95,0.7766490806499551,3,1.0,1,1.0,1,1.0,1
4008,max_ml,10,20,2,3,0.05,0.95,0.7047661229064199,5,1.0,1,1.0,1,1.0,1
4009,max_ml,10,20,2,3,0.05,0.95,0.8975963790757626,18,1.0,1,1.0,1,1.0,1
4010,max_ml,10,20,2,3,0.05,0.95,0.9247733142647268,14,0.0,1,0.0,1,0.0,1
4011,max_ml,10,20,2,3,0.05,0.95,0.8563905801789735,9,1.0,1,1.0,1,1.0,1
4012,max_ml,10,20,2,3,0.05,0.95,0.9230328007863848,26,0.0,1,0.0,1,0.0,1
4013,max_ml,10,20,2,3,0.05,0.95,0.8450468577749828,7,1.0,1,1.0,1,1.0,1
4014,max_ml,10,20,2,3,0.05,0.95,0.9444565548920254,39,0.0,1,0.0,1,0.0,1
4015,max_ml,10,20,2,3,0.05,0.95,0.9402854733837164,17,0.0,0,1.0,1,0.0,0
4016,max_ml,10,20,2,3,0.05,0.95,0.9147272310905696,18,0.0,0,1.0,1,1.0,1
4017,max_ml,10,20,2,3,0.05,0.95,0.9300285999669496,9,1.0,1,1.0,1,1.0,1
4018,max_ml,10,20,2,3,0.05,0.95,0.877328203268178,15,1.0,1,1.0,1,1.0,1
4019,max_ml,10,20,2,3,0.05,0.95,0.7470103588313929,8,1.0,1,1.0,1,1.0,1
4020,max_ml,10,20,2,3,0.05,0.95,0.7659491494642311,4,1.0,1,1.0,1,1.0,1
4021,max_ml,10,20,2,3,0.05,0.95,0.941965776679369,47,0.0,1,0.0,1,0.0,1
4022,max_ml,10,20,2,3,0.05,0.95,0.8603541405714233,5,1.0,1,1.0,1,1.0,1
4023,max_ml,10,20,2,3,0.05,0.95,0.9252269342977032,12,1.0,1,1.0,1,1.0,1
4024,max_ml,10,20,2,3,0.05,0.95,0.8883057467815377,8,1.0,1,1.0,1,1.0,1
4025,max_ml,10,20,2,3,0.05,0.95,0.8798819716826679,9,1.0,1,1.0,1,1.0,1
4026,max_ml,10,20,2,3,0.05,0.95,0.9098794270961866,14,1.0,1,1.0,1,1.0,1
4027,max_ml,10,20,2,3,0.05,0.95,0.90918881770923,21,1.0,1,1.0,1,1.0,1
4028,max_ml,10,20,2,3,0.05,0.95,0.90438572856155,12,1.0,1,1.0,1,0.0,0
4029,max_ml,10,20,2,3,0.05,0.95,0.924084877146396,9,1.0,1,1.0,1,1.0,1
4030,max_ml,10,20,2,3,0.05,0.95,0.8837363525159057,9,1.0,1,1.0,1,1.0,1
4031,max_ml,10,20,2,3,0.05,0.95,0.8826792512683648,3,1.0,1,1.0,1,1.0,1
4032,max_ml,10,20,2,3,0.05,0.95,0.9440759282240626,5,1.0,1,1.0,1,1.0,1
4033,max_ml,10,20,2,3,0.05,0.95,0.9284850062862746,11,1.0,1,1.0,1,1.0,1
4034,max_ml,10,20,2,3,0.05,0.95,0.9307423413930326,117,0.0,1,0.0,1,0.0,1
4035,max_ml,10,20,2,3,0.05,0.95,0.8419614661031118,9,1.0,1,1.0,1,1.0,1
4036,max_ml,10,20,2,3,0.05,0.95,0.872568677343544,11,1.0,1,1.0,1,1.0,1
4037,max_ml,10,20,2,3,0.05,0.95,0.9440029386133107,13,1.0,1,1.0,1,1.0,1
4038,max_ml,10,20,2,3,0.05,0.95,0.9199156307173209,28,0.0,0,0.0,0,1.0,1
4039,max_ml,10,20,2,3,0.05,0.95,0.907775901859532,6,1.0,1,1.0,1,1.0,1
4040,max_ml,10,20,2,3,0.05,0.95,0.8686512677478678,18,1.0,1,1.0,1,1.0,1
4041,max_ml,10,20,2,3,0.05,0.95,0.8257285281692975,10,1.0,1,1.0,1,1.0,1
4042,max_ml,10,20,2,3,0.05,0.95,0.8486476751690867,22,1.0,1,1.0,1,1.0,1
4043,max_ml,10,20,2,3,0.05,0.95,0.8641346695077855,3,1.0,1,1.0,1,1.0,1
4044,max_ml,10,20,2,3,0.05,0.95,0.9384228254044992,26,0.0,1,0.0,1,0.0,1
4045,max_ml,10,20,2,3,0.05,0.95,0.8953906494714668,6,1.0,1,1.0,1,1.0,1
4046,max_ml,10,20,2,3,0.05,0.95,0.913179734997108,23,0.0,1,0.0,1,0.0,1
4047,max_ml,10,20,2,3,0.05,0.95,0.7501781172153175,2,1.0,1,1.0,1,1.0,1
4048,max_ml,10,20,2,3,0.05,0.95,0.9068066243052456,11,1.0,1,1.0,1,1.0,1
4049,max_ml,10,20,2,3,0.05,0.95,0.9210448538293656,15,1.0,1,1.0,1,1.0,1
4050,max_ml,10,20,2,3,0.05,0.95,0.9091597533902676,8,1.0,1,1.0,1,1.0,1
4051,max_ml,10,20,2,3,0.05,0.95,0.8454788040838781,30,1.0,1,1.0,1,1.0,1
4052,max_ml,10,20,2,3,0.05,0.95,0.8916873578640065,7,1.0,1,1.0,1,1.0,1
4053,max_ml,10,20,2,3,0.05,0.95,0.7410133384816971,4,1.0,1,1.0,1,1.0,1
4054,max_ml,10,20,2,3,0.05,0.95,0.8119513009761871,9,1.0,1,1.0,1,1.0,1
4055,max_ml,10,20,2,3,0.05,0.95,0.8635676677874693,9,1.0,1,1.0,1,1.0,1
4056,max_ml,10,20,2,3,0.05,0.95,0.7786330368568529,2,1.0,1,1.0,1,1.0,1
4057,max_ml,10,20,2,3,0.05,0.95,0.714229986215867,10,1.0,1,1.0,1,1.0,1
4058,max_ml,10,20,2,3,0.05,0.95,0.8459119988666263,3,1.0,1,1.0,1,1.0,1
4059,max_ml,10,20,2,3,0.05,0.95,0.9038468110569012,14,1.0,1,1.0,1,1.0,1
4060,max_ml,10,20,2,3,0.05,0.95,0.8497563951655923,4,1.0,1,1.0,1,1.0,1
4061,max_ml,10,20,2,3,0.05,0.95,0.8999132215629332,4,1.0,1,1.0,1,1.0,1
4062,max_ml,10,20,2,3,0.05,0.95,0.8853196796999595,9,1.0,1,1.0,1,1.0,1
4063,max_ml,10,20,2,3,0.05,0.95,0.5995831734849124,4,1.0,1,1.0,1,1.0,1
4064,max_ml,10,20,2,3,0.05,0.95,0.8824390825705692,26,1.0,1,1.0,1,1.0,1
4065,max_ml,10,20,2,3,0.05,0.95,0.9335174808219772,4,1.0,1,1.0,1,1.0,1
4066,max_ml,10,20,2,3,0.05,0.95,0.7755585040848131,7,1.0,1,1.0,1,1.0,1
4067,max_ml,10,20,2,3,0.05,0.95,0.9080929011875056,10,1.0,1,1.0,1,1.0,1
4068,max_ml,10,20,2,3,0.05,0.95,0.8712914694885663,9,1.0,1,1.0,1,1.0,1
4069,max_ml,10,20,2,3,0.05,0.95,0.8556857807751966,5,1.0,1,1.0,1,1.0,1
4070,max_ml,10,20,2,3,0.05,0.95,0.9227138837443783,21,0.0,1,0.0,1,0.0,1
4071,max_ml,10,20,2,3,0.05,0.95,0.9463557183565092,12,1.0,1,0.0,0,0.0,0
4072,max_ml,10,20,2,3,0.05,0.95,0.7618557453750208,3,1.0,1,1.0,1,1.0,1
4073,max_ml,10,20,2,3,0.05,0.95,0.9252547472187348,10,1.0,1,1.0,1,1.0,1
4074,max_ml,10,20,2,3,0.05,0.95,0.8606622008516596,9,1.0,1,1.0,1,1.0,1
4075,max_ml,10,20,2,3,0.05,0.95,0.8447256085135973,8,1.0,1,1.0,1,1.0,1
4076,max_ml,10,20,2,3,0.05,0.95,0.9435530557609508,25,0.0,1,0.0,1,0.0,1
4077,max_ml,10,20,2,3,0.05,0.95,0.9490196064086333,39,0.0,1,0.0,1,0.0,1
4078,max_ml,10,20,2,3,0.05,0.95,0.935125257652208,39,0.0,1,0.0,1,0.0,1
4079,max_ml,10,20,2,3,0.05,0.95,0.8465344925147258,17,0.0,0,0.0,0,1.0,1
4080,max_ml,10,20,2,3,0.05,0.95,0.9496663574013816,4,1.0,1,1.0,1,1.0,1
4081,max_ml,10,20,2,3,0.05,0.95,0.9224719031880712,8,1.0,1,1.0,1,1.0,1
4082,max_ml,10,20,2,3,0.05,0.95,0.8325102658048863,5,1.0,1,1.0,1,1.0,1
4083,max_ml,10,20,2,3,0.05,0.95,0.8591859695454809,5,1.0,1,1.0,1,1.0,1
4084,max_ml,10,20,2,3,0.05,0.95,0.935618226643654,40,0.0,0,0.0,0,1.0,1
4085,max_ml,10,20,2,3,0.05,0.95,0.9403095855209292,18,0.0,0,1.0,1,1.0,1
4086,max_ml,10,20,2,3,0.05,0.95,0.9441254805124518,30,0.0,1,0.0,1,0.0,1
4087,max_ml,10,20,2,3,0.05,0.95,0.8824154996026446,4,1.0,1,1.0,1,1.0,1
4088,max_ml,10,20,2,3,0.05,0.95,0.9444811313431564,15,1.0,1,1.0,1,1.0,1
4089,max_ml,10,20,2,3,0.05,0.95,0.8122418669826078,3,1.0,1,1.0,1,1.0,1
4090,max_ml,10,20,2,3,0.05,0.95,0.8743164604046085,13,1.0,1,1.0,1,1.0,1
4091,max_ml,10,20,2,3,0.05,0.95,0.8993909289787929,13,1.0,1,0.0,0,1.0,1
4092,max_ml,10,20,2,3,0.05,0.95,0.8083971009794882,5,1.0,1,1.0,1,1.0,1
4093,max_ml,10,20,2,3,0.05,0.95,0.9272711040324668,7,1.0,1,1.0,1,1.0,1
4094,max_ml,10,20,2,3,0.05,0.95,0.7074709261862486,4,1.0,1,1.0,1,1.0,1
4095,max_ml,10,20,2,3,0.05,0.95,0.916249439271116,9,1.0,1,1.0,1,1.0,1
4096,max_ml,10,20,2,3,0.05,0.95,0.9384631663155152,13,1.0,1,1.0,1,1.0,1
4097,max_ml,10,20,2,3,0.05,0.95,0.7357491874332704,6,1.0,1,1.0,1,1.0,1
4098,max_ml,10,20,2,3,0.05,0.95,0.8935042686144333,24,1.0,1,1.0,1,1.0,1
4099,max_ml,10,20,2,3,0.05,0.95,0.8792410378307843,1,1.0,1,1.0,1,1.0,1
4100,max_ml,10,20,2,3,0.05,0.95,0.921004804095298,5,1.0,1,1.0,1,1.0,1
4101,max_ml,10,20,2,3,0.05,0.95,0.9392450225641412,26,0.0,1,0.0,1,0.0,1
4102,max_ml,10,20,2,3,0.05,0.95,0.9325329184037672,38,0.0,1,0.0,1,0.0,1
4103,max_ml,10,20,2,3,0.05,0.95,0.9378878328719984,38,0.0,1,0.0,1,0.0,1
4104,max_ml,10,20,2,3,0.05,0.95,0.9365071920487468,25,0.0,1,0.0,1,0.0,1
4105,max_ml,10,20,2,3,0.05,0.95,0.7667676547276006,8,1.0,1,1.0,1,1.0,1
4106,max_ml,10,20,2,3,0.05,0.95,0.9057438221936536,19,0.0,1,0.0,1,0.0,1
4107,max_ml,10,20,2,3,0.05,0.95,0.5586510462177544,4,1.0,1,1.0,1,1.0,1
4108,max_ml,10,20,2,3,0.05,0.95,0.8695839193516988,12,1.0,1,1.0,1,1.0,1
4109,max_ml,10,20,2,3,0.05,0.95,0.9389405673117314,38,0.0,1,0.0,1,0.0,1
4110,max_ml,10,20,2,3,0.05,0.95,0.7722178423788167,3,1.0,1,1.0,1,1.0,1
4111,max_ml,10,20,2,3,0.05,0.95,0.6302874287379524,5,1.0,1,1.0,1,1.0,1
4112,max_ml,10,20,2,3,0.05,0.95,0.9463738017053877,12,1.0,1,1.0,1,1.0,1
4113,max_ml,10,20,2,3,0.05,0.95,0.921575893067952,16,1.0,1,1.0,1,1.0,1
4114,max_ml,10,20,2,3,0.05,0.95,0.8474680566891035,20,1.0,1,1.0,1,1.0,1
4115,max_ml,10,20,2,3,0.05,0.95,0.934925769025329,17,1.0,1,1.0,1,1.0,1
4116,max_ml,10,20,2,3,0.05,0.95,0.934713623986358,59,0.0,1,0.0,1,0.0,1
4117,max_ml,10,20,2,3,0.05,0.95,0.8774426182936318,5,1.0,1,1.0,1,1.0,1
4118,max_ml,10,20,2,3,0.05,0.95,0.8556000198288777,3,1.0,1,1.0,1,1.0,1
4119,max_ml,10,20,2,3,0.05,0.95,0.8244007606016791,7,1.0,1,1.0,1,1.0,1
4120,max_ml,10,20,2,3,0.05,0.95,0.8917505428299991,7,1.0,1,1.0,1,1.0,1
4121,max_ml,10,20,2,3,0.05,0.95,0.9089730833721794,37,0.0,1,0.0,1,0.0,1
4122,max_ml,10,20,2,3,0.05,0.95,0.8934869185460321,23,0.0,1,0.0,1,0.0,1
4123,max_ml,10,20,2,3,0.05,0.95,0.9280471950897456,11,1.0,1,1.0,1,1.0,1
4124,max_ml,10,20,2,3,0.05,0.95,0.9030258474737624,28,0.0,1,0.0,1,0.0,1
4125,max_ml,10,20,2,3,0.05,0.95,0.9302958755195756,23,0.0,1,0.0,1,0.0,1
4126,max_ml,10,20,2,3,0.05,0.95,0.9445091816210304,28,0.0,1,0.0,1,0.0,1
4127,max_ml,10,20,2,3,0.05,0.95,0.9301427362870028,34,0.0,1,0.0,1,0.0,1
4128,max_ml,10,20,2,3,0.05,0.95,0.8610736651517288,8,1.0,1,1.0,1,1.0,1
4129,max_ml,10,20,2,3,0.05,0.95,0.9035061679308398,16,1.0,1,1.0,1,1.0,1
4130,max_ml,10,20,2,3,0.05,0.95,0.9010255980977462,12,1.0,1,1.0,1,1.0,1
4131,max_ml,10,20,2,3,0.05,0.95,0.888670784759806,19,1.0,1,1.0,1,1.0,1
4132,max_ml,10,20,2,3,0.05,0.95,0.9360783386756248,26,1.0,1,1.0,1,1.0,1
4133,max_ml,10,20,2,3,0.05,0.95,0.8730851568032763,7,1.0,1,1.0,1,1.0,1
4134,max_ml,10,20,2,3,0.05,0.95,0.8662931176239237,7,1.0,1,1.0,1,1.0,1
4135,max_ml,10,20,2,3,0.05,0.95,0.8317195385103197,15,1.0,1,1.0,1,1.0,1
4136,max_ml,10,20,2,3,0.05,0.95,0.7150930688441757,4,1.0,1,1.0,1,1.0,1
4137,max_ml,10,20,2,3,0.05,0.95,0.8779745925476008,27,0.0,1,0.0,1,0.0,1
4138,max_ml,10,20,2,3,0.05,0.95,0.929635025630028,25,1.0,1,1.0,1,0.0,0
4139,max_ml,10,20,2,3,0.05,0.95,0.8148034438583388,20,1.0,1,1.0,1,1.0,1
4140,max_ml,10,20,2,3,0.05,0.95,0.9178071386112212,43,0.0,1,0.0,1,0.0,1
4141,max_ml,10,20,2,3,0.05,0.95,0.8920851835823173,24,0.0,0,0.0,0,1.0,1
4142,max_ml,10,20,2,3,0.05,0.95,0.8628853580825121,2,1.0,1,1.0,1,1.0,1
4143,max_ml,10,20,2,3,0.05,0.95,0.944852091702662,21,0.0,0,1.0,1,0.0,0
4144,max_ml,10,20,2,3,0.05,0.95,0.8933454053332948,10,1.0,1,1.0,1,1.0,1
4145,max_ml,10,20,2,3,0.05,0.95,0.8683268531415425,4,1.0,1,1.0,1,1.0,1
4146,max_ml,10,20,2,3,0.05,0.95,0.8645569103349052,9,1.0,1,1.0,1,1.0,1
4147,max_ml,10,20,2,3,0.05,0.95,0.7992199746803058,7,1.0,1,1.0,1,1.0,1
4148,max_ml,10,20,2,3,0.05,0.95,0.921641462258304,35,0.0,0,0.0,0,1.0,1
4149,max_ml,10,20,2,3,0.05,0.95,0.8800726752859961,6,1.0,1,1.0,1,1.0,1
4150,max_ml,10,20,2,3,0.05,0.95,0.7767070819865789,6,1.0,1,1.0,1,1.0,1
4151,max_ml,10,20,2,3,0.05,0.95,0.8031107414868298,8,1.0,1,1.0,1,1.0,1
4152,max_ml,10,20,2,3,0.05,0.95,0.9231981573650646,9,1.0,1,1.0,1,1.0,1
4153,max_ml,10,20,2,3,0.05,0.95,0.9062528422286982,3,1.0,1,1.0,1,1.0,1
4154,max_ml,10,20,2,3,0.05,0.95,0.9065834220023712,7,1.0,1,1.0,1,1.0,1
4155,max_ml,10,20,2,3,0.05,0.95,0.8924204694287472,18,0.0,0,1.0,1,1.0,1
4156,max_ml,10,20,2,3,0.05,0.95,0.9067451648928097,23,1.0,1,1.0,1,1.0,1
4157,max_ml,10,20,2,3,0.05,0.95,0.9179517037286634,17,1.0,1,1.0,1,1.0,1
4158,max_ml,10,20,2,3,0.05,0.95,0.7609866132520595,6,1.0,1,1.0,1,1.0,1
4159,max_ml,10,20,2,3,0.05,0.95,0.8738345112047585,6,1.0,1,1.0,1,1.0,1
4160,max_ml,10,20,2,3,0.05,0.95,0.9281825089821476,27,0.0,1,0.0,1,0.0,1
4161,max_ml,10,20,2,3,0.05,0.95,0.8994247404512372,8,1.0,1,1.0,1,1.0,1
4162,max_ml,10,20,2,3,0.05,0.95,0.9499058436650728,18,1.0,1,1.0,1,1.0,1
4163,max_ml,10,20,2,3,0.05,0.95,0.9366383119520236,10,1.0,1,1.0,1,1.0,1
4164,max_ml,10,20,2,3,0.05,0.95,0.849051100213185,11,1.0,1,1.0,1,1.0,1
4165,max_ml,10,20,2,3,0.05,0.95,0.8498270991445034,5,1.0,1,1.0,1,1.0,1
4166,max_ml,10,20,2,3,0.05,0.95,0.9495446808510772,18,0.0,0,0.0,0,1.0,1
4167,max_ml,10,20,2,3,0.05,0.95,0.8745657669596774,15,1.0,1,1.0,1,1.0,1
4168,max_ml,10,20,2,3,0.05,0.95,0.9495605159871108,15,1.0,1,1.0,1,1.0,1
4169,max_ml,10,20,2,3,0.05,0.95,0.7865836243764582,11,1.0,1,1.0,1,1.0,1
4170,max_ml,10,20,2,3,0.05,0.95,0.8438985621991918,30,0.0,1,0.0,1,0.0,1
4171,max_ml,10,20,2,3,0.05,0.95,0.9199462340853825,31,0.0,0,1.0,1,1.0,1
4172,max_ml,10,20,2,3,0.05,0.95,0.91123053796303,8,1.0,1,1.0,1,1.0,1
4173,max_ml,10,20,2,3,0.05,0.95,0.940876306181578,7,1.0,1,1.0,1,1.0,1
4174,max_ml,10,20,2,3,0.05,0.95,0.8770064499972313,8,1.0,1,1.0,1,1.0,1
4175,max_ml,10,20,2,3,0.05,0.95,0.9016007153335496,5,1.0,1,1.0,1,1.0,1
4176,max_ml,10,20,2,3,0.05,0.95,0.7152932984876537,2,1.0,1,1.0,1,1.0,1
4177,max_ml,10,20,2,3,0.05,0.95,0.9409604495593727,9,1.0,1,1.0,1,1.0,1
4178,max_ml,10,20,2,3,0.05,0.95,0.7537076326153905,4,1.0,1,1.0,1,1.0,1
4179,max_ml,10,20,2,3,0.05,0.95,0.8615846396117953,4,1.0,1,1.0,1,1.0,1
4180,max_ml,10,20,2,3,0.05,0.95,0.7963191294779002,8,1.0,1,1.0,1,1.0,1
4181,max_ml,10,20,2,3,0.05,0.95,0.8773320860983078,4,1.0,1,1.0,1,1.0,1
4182,max_ml,10,20,2,3,0.05,0.95,0.9343446560644312,8,1.0,1,1.0,1,1.0,1
4183,max_ml,10,20,2,3,0.05,0.95,0.9064654521677792,7,1.0,1,1.0,1,1.0,1
4184,max_ml,10,20,2,3,0.05,0.95,0.8081616250393305,6,1.0,1,1.0,1,1.0,1
4185,max_ml,10,20,2,3,0.05,0.95,0.8160601846106145,12,1.0,1,1.0,1,1.0,1
4186,max_ml,10,20,2,3,0.05,0.95,0.871648534765139,17,1.0,1,1.0,1,1.0,1
4187,max_ml,10,20,2,3,0.05,0.95,0.8905596885318501,17,1.0,1,1.0,1,1.0,1
4188,max_ml,10,20,2,3,0.05,0.95,0.931685705422954,52,0.0,1,0.0,1,0.0,1
4189,max_ml,10,20,2,3,0.05,0.95,0.947796161654572,7,1.0,1,1.0,1,1.0,1
4190,max_ml,10,20,2,3,0.05,0.95,0.8935100278822893,11,1.0,1,1.0,1,1.0,1
4191,max_ml,10,20,2,3,0.05,0.95,0.7245081887631566,2,1.0,1,1.0,1,1.0,1
4192,max_ml,10,20,2,3,0.05,0.95,0.8875056529953128,15,1.0,1,1.0,1,1.0,1
4193,max_ml,10,20,2,3,0.05,0.95,0.91355350070397,11,1.0,1,1.0,1,1.0,1
4194,max_ml,10,20,2,3,0.05,0.95,0.8669605845965899,4,1.0,1,1.0,1,1.0,1
4195,max_ml,10,20,2,3,0.05,0.95,0.8178776759814491,9,1.0,1,1.0,1,1.0,1
4196,max_ml,10,20,2,3,0.05,0.95,0.7352751238372629,2,1.0,1,1.0,1,1.0,1
4197,max_ml,10,20,2,3,0.05,0.95,0.9125304296682608,8,1.0,1,1.0,1,1.0,1
4198,max_ml,10,20,2,3,0.05,0.95,0.7288129151454328,3,1.0,1,1.0,1,1.0,1
4199,max_ml,10,20,2,3,0.05,0.95,0.7859650085476033,2,1.0,1,1.0,1,1.0,1
4200,max_ml,10,20,2,3,0.05,0.95,0.8894175086368126,35,0.0,1,0.0,1,0.0,1
4201,max_ml,10,20,2,3,0.05,0.95,0.6886946289352552,3,1.0,1,1.0,1,1.0,1
4202,max_ml,10,20,2,3,0.05,0.95,0.9034104404409402,2,1.0,1,1.0,1,1.0,1
4203,max_ml,10,20,2,3,0.05,0.95,0.7552498849287612,8,1.0,1,1.0,1,1.0,1
4204,max_ml,10,20,2,3,0.05,0.95,0.9222360070321248,10,1.0,1,1.0,1,1.0,1
4205,max_ml,10,20,2,3,0.05,0.95,0.8721196170736184,35,1.0,1,1.0,1,1.0,1
4206,max_ml,10,20,2,3,0.05,0.95,0.9491070267074324,37,0.0,1,0.0,1,0.0,1
4207,max_ml,10,20,2,3,0.05,0.95,0.9114228981713872,13,1.0,1,1.0,1,1.0,1
4208,max_ml,10,20,2,3,0.05,0.95,0.8663077660168296,16,1.0,1,1.0,1,1.0,1
4209,max_ml,10,20,2,3,0.05,0.95,0.9471324501455516,17,0.0,0,1.0,1,1.0,1
4210,max_ml,10,20,2,3,0.05,0.95,0.8290784754277701,17,0.0,0,1.0,1,1.0,1
4211,max_ml,10,20,2,3,0.05,0.95,0.9073078461638772,21,0.0,1,0.0,1,0.0,1
4212,max_ml,10,20,2,3,0.05,0.95,0.8153508160480576,6,1.0,1,1.0,1,1.0,1
4213,max_ml,10,20,2,3,0.05,0.95,0.8896993111690884,9,1.0,1,1.0,1,1.0,1
4214,max_ml,10,20,2,3,0.05,0.95,0.8791781814710795,17,1.0,1,1.0,1,1.0,1
4215,max_ml,10,20,2,3,0.05,0.95,0.8477653162056907,3,1.0,1,1.0,1,1.0,1
4216,max_ml,10,20,2,3,0.05,0.95,0.7151600840905783,4,1.0,1,1.0,1,1.0,1
4217,max_ml,10,20,2,3,0.05,0.95,0.921244434657768,17,1.0,1,1.0,1,1.0,1
4218,max_ml,10,20,2,3,0.05,0.95,0.8923183943185441,32,1.0,1,1.0,1,1.0,1
4219,max_ml,10,20,2,3,0.05,0.95,0.7247506411341176,7,1.0,1,1.0,1,1.0,1
4220,max_ml,10,20,2,3,0.05,0.95,0.9196836981346213,10,1.0,1,1.0,1,1.0,1
4221,max_ml,10,20,2,3,0.05,0.95,0.8589064404824744,4,1.0,1,1.0,1,1.0,1
4222,max_ml,10,20,2,3,0.05,0.95,0.876791808203497,8,1.0,1,1.0,1,1.0,1
4223,max_ml,10,20,2,3,0.05,0.95,0.8626620777468933,7,1.0,1,1.0,1,1.0,1
4224,max_ml,10,20,2,3,0.05,0.95,0.8518507349918274,16,1.0,1,1.0,1,1.0,1
4225,max_ml,10,20,2,3,0.05,0.95,0.8906612966947924,4,1.0,1,1.0,1,1.0,1
4226,max_ml,10,20,2,3,0.05,0.95,0.8509287600784651,8,1.0,1,1.0,1,1.0,1
4227,max_ml,10,20,2,3,0.05,0.95,0.9446372337186528,23,1.0,1,1.0,1,0.0,0
4228,max_ml,10,20,2,3,0.05,0.95,0.9340166057437806,19,0.0,1,0.0,1,0.0,1
4229,max_ml,10,20,2,3,0.05,0.95,0.9029457859389024,16,1.0,1,1.0,1,0.0,0
4230,max_ml,10,20,2,3,0.05,0.95,0.800093935311377,7,1.0,1,1.0,1,1.0,1
4231,max_ml,10,20,2,3,0.05,0.95,0.8968503977902047,12,1.0,1,1.0,1,1.0,1
4232,max_ml,10,20,2,3,0.05,0.95,0.8735043935597403,4,1.0,1,1.0,1,1.0,1
4233,max_ml,10,20,2,3,0.05,0.95,0.8711713020444547,3,1.0,1,1.0,1,1.0,1
4234,max_ml,10,20,2,3,0.05,0.95,0.8548221815432827,18,0.0,0,1.0,1,1.0,1
4235,max_ml,10,20,2,3,0.05,0.95,0.8533470600970796,8,1.0,1,1.0,1,1.0,1
4236,max_ml,10,20,2,3,0.05,0.95,0.9200492721640856,26,1.0,1,1.0,1,1.0,1
4237,max_ml,10,20,2,3,0.05,0.95,0.6880440793212,3,1.0,1,1.0,1,1.0,1
4238,max_ml,10,20,2,3,0.05,0.95,0.6548485274947743,7,1.0,1,1.0,1,1.0,1
4239,max_ml,10,20,2,3,0.05,0.95,0.8993972251082234,32,0.0,1,0.0,1,0.0,1
4240,max_ml,10,20,2,3,0.05,0.95,0.8453718617979202,6,1.0,1,1.0,1,1.0,1
4241,max_ml,10,20,2,3,0.05,0.95,0.9080730978033704,16,1.0,1,1.0,1,1.0,1
4242,max_ml,10,20,2,3,0.05,0.95,0.9442640023630214,31,0.0,1,0.0,1,0.0,1
4243,max_ml,10,20,2,3,0.05,0.95,0.946031166287238,38,0.0,1,0.0,1,0.0,1
4244,max_ml,10,20,2,3,0.05,0.95,0.9208857431951368,42,0.0,1,0.0,1,0.0,1
4245,max_ml,10,20,2,3,0.05,0.95,0.8308611216364606,4,1.0,1,1.0,1,1.0,1
4246,max_ml,10,20,2,3,0.05,0.95,0.9485762202636606,3,1.0,1,1.0,1,1.0,1
4247,max_ml,10,20,2,3,0.05,0.95,0.8798823721504623,11,1.0,1,1.0,1,1.0,1
4248,max_ml,10,20,2,3,0.05,0.95,0.6900508171494242,7,1.0,1,1.0,1,1.0,1
4249,max_ml,10,20,2,3,0.05,0.95,0.6498726875051813,8,1.0,1,1.0,1,1.0,1
4250,max_ml,10,20,2,3,0.05,0.95,0.9085994145926728,18,0.0,1,0.0,1,0.0,1
4251,max_ml,10,20,2,3,0.05,0.95,0.9378818644784715,11,1.0,1,1.0,1,1.0,1
4252,max_ml,10,20,2,3,0.05,0.95,0.9189791056567786,30,0.0,0,1.0,1,1.0,1
4253,max_ml,10,20,2,3,0.05,0.95,0.9482044269776572,19,0.0,1,0.0,1,0.0,1
4254,max_ml,10,20,2,3,0.05,0.95,0.8767274564571266,12,1.0,1,1.0,1,1.0,1
4255,max_ml,10,20,2,3,0.05,0.95,0.7324970353975263,7,1.0,1,1.0,1,1.0,1
4256,max_ml,10,20,2,3,0.05,0.95,0.8181203201288254,10,1.0,1,1.0,1,1.0,1
4257,max_ml,10,20,2,3,0.05,0.95,0.7168292167767356,4,1.0,1,1.0,1,1.0,1
4258,max_ml,10,20,2,3,0.05,0.95,0.9323870058741792,6,1.0,1,1.0,1,1.0,1
4259,max_ml,10,20,2,3,0.05,0.95,0.8644746243127162,16,1.0,1,1.0,1,1.0,1
4260,max_ml,10,20,2,3,0.05,0.95,0.9103442030010196,23,0.0,0,1.0,1,1.0,1
4261,max_ml,10,20,2,3,0.05,0.95,0.8639882325849636,5,1.0,1,1.0,1,1.0,1
4262,max_ml,10,20,2,3,0.05,0.95,0.8999234002709842,24,0.0,1,0.0,1,0.0,1
4263,max_ml,10,20,2,3,0.05,0.95,0.898883955288629,6,1.0,1,1.0,1,1.0,1
4264,max_ml,10,20,2,3,0.05,0.95,0.942966899091099,31,0.0,1,0.0,1,0.0,1
4265,max_ml,10,20,2,3,0.05,0.95,0.9174180590831384,15,1.0,1,1.0,1,1.0,1
4266,max_ml,10,20,2,3,0.05,0.95,0.844639517815478,10,1.0,1,1.0,1,1.0,1
4267,max_ml,10,20,2,3,0.05,0.95,0.9345744626154888,9,1.0,1,1.0,1,1.0,1
4268,max_ml,10,20,2,3,0.05,0.95,0.6480661136306184,4,1.0,1,1.0,1,1.0,1
4269,max_ml,10,20,2,3,0.05,0.95,0.7574221637419785,8,1.0,1,1.0,1,1.0,1
4270,max_ml,10,20,2,3,0.05,0.95,0.8479132452201164,7,1.0,1,1.0,1,1.0,1
4271,max_ml,10,20,2,3,0.05,0.95,0.8653968740854732,9,1.0,1,1.0,1,1.0,1
4272,max_ml,10,20,2,3,0.05,0.95,0.8100637927353014,3,1.0,1,1.0,1,1.0,1
4273,max_ml,10,20,2,3,0.05,0.95,0.9187737490524496,11,1.0,1,1.0,1,1.0,1
4274,max_ml,10,20,2,3,0.05,0.95,0.9060863934791146,12,1.0,1,1.0,1,1.0,1
4275,max_ml,10,20,2,3,0.05,0.95,0.878599397537602,5,1.0,1,1.0,1,1.0,1
4276,max_ml,10,20,2,3,0.05,0.95,0.834002307584327,7,1.0,1,1.0,1,1.0,1
4277,max_ml,10,20,2,3,0.05,0.95,0.8861634394416817,5,1.0,1,1.0,1,1.0,1
4278,max_ml,10,20,2,3,0.05,0.95,0.9421908268115564,4,1.0,1,1.0,1,1.0,1
4279,max_ml,10,20,2,3,0.05,0.95,0.7722274455552675,2,1.0,1,1.0,1,1.0,1
4280,max_ml,10,20,2,3,0.05,0.95,0.8488817806026752,15,1.0,1,1.0,1,1.0,1
4281,max_ml,10,20,2,3,0.05,0.95,0.8335375326394672,4,1.0,1,1.0,1,1.0,1
4282,max_ml,10,20,2,3,0.05,0.95,0.8653769464917644,4,1.0,1,1.0,1,1.0,1
4283,max_ml,10,20,2,3,0.05,0.95,0.8655743713906977,12,1.0,1,1.0,1,1.0,1
4284,max_ml,10,20,2,3,0.05,0.95,0.8711504247900219,9,1.0,1,1.0,1,1.0,1
4285,max_ml,10,20,2,3,0.05,0.95,0.8866595118670828,10,1.0,1,1.0,1,1.0,1
4286,max_ml,10,20,2,3,0.05,0.95,0.8471870182248595,6,1.0,1,1.0,1,1.0,1
4287,max_ml,10,20,2,3,0.05,0.95,0.7413996192731557,5,1.0,1,1.0,1,1.0,1
4288,max_ml,10,20,2,3,0.05,0.95,0.9325222766471002,3,1.0,1,1.0,1,1.0,1
4289,max_ml,10,20,2,3,0.05,0.95,0.8300025175070511,2,1.0,1,1.0,1,1.0,1
4290,max_ml,10,20,2,3,0.05,0.95,0.8778401514527524,26,1.0,1,1.0,1,1.0,1
4291,max_ml,10,20,2,3,0.05,0.95,0.752300752664788,4,1.0,1,1.0,1,1.0,1
4292,max_ml,10,20,2,3,0.05,0.95,0.9330356831990348,54,0.0,1,0.0,1,0.0,1
4293,max_ml,10,20,2,3,0.05,0.95,0.8603750254644881,8,1.0,1,1.0,1,1.0,1
4294,max_ml,10,20,2,3,0.05,0.95,0.8411589736957884,11,1.0,1,1.0,1,1.0,1
4295,max_ml,10,20,2,3,0.05,0.95,0.921593831155984,7,1.0,1,1.0,1,1.0,1
4296,max_ml,10,20,2,3,0.05,0.95,0.9259679834094128,11,1.0,1,1.0,1,1.0,1
4297,max_ml,10,20,2,3,0.05,0.95,0.7908293213312275,4,1.0,1,1.0,1,1.0,1
4298,max_ml,10,20,2,3,0.05,0.95,0.9391496884069508,7,1.0,1,1.0,1,1.0,1
4299,max_ml,10,20,2,3,0.05,0.95,0.8952717270205538,21,1.0,1,1.0,1,1.0,1
4300,max_ml,10,20,2,3,0.05,0.95,0.8734829980006921,5,1.0,1,1.0,1,1.0,1
4301,max_ml,10,20,2,3,0.05,0.95,0.9170991063357466,22,0.0,0,1.0,1,1.0,1
4302,max_ml,10,20,2,3,0.05,0.95,0.9297269912953652,19,1.0,1,1.0,1,1.0,1
4303,max_ml,10,20,2,3,0.05,0.95,0.9484637417891472,53,0.0,1,0.0,1,0.0,1
4304,max_ml,10,20,2,3,0.05,0.95,0.7889341087699789,19,1.0,1,1.0,1,1.0,1
4305,max_ml,10,20,2,3,0.05,0.95,0.7293500442997328,11,1.0,1,1.0,1,1.0,1
4306,max_ml,10,20,2,3,0.05,0.95,0.918465844182786,16,1.0,1,1.0,1,1.0,1
4307,max_ml,10,20,2,3,0.05,0.95,0.9284722311928164,10,1.0,1,1.0,1,1.0,1
4308,max_ml,10,20,2,3,0.05,0.95,0.8032339340065631,24,1.0,1,1.0,1,1.0,1
4309,max_ml,10,20,2,3,0.05,0.95,0.9208250476685724,6,1.0,1,1.0,1,1.0,1
4310,max_ml,10,20,2,3,0.05,0.95,0.92377265741686,14,1.0,1,1.0,1,1.0,1
4311,max_ml,10,20,2,3,0.05,0.95,0.8399726883485449,6,1.0,1,1.0,1,1.0,1
4312,max_ml,10,20,2,3,0.05,0.95,0.8881912934456929,16,1.0,1,1.0,1,1.0,1
4313,max_ml,10,20,2,3,0.05,0.95,0.8259694465162579,8,1.0,1,1.0,1,1.0,1
4314,max_ml,10,20,2,3,0.05,0.95,0.9485372367665807,25,0.0,1,0.0,1,0.0,1
4315,max_ml,10,20,2,3,0.05,0.95,0.55870699561647,3,1.0,1,1.0,1,1.0,1
4316,max_ml,10,20,2,3,0.05,0.95,0.8830174860298776,7,1.0,1,1.0,1,1.0,1
4317,max_ml,10,20,2,3,0.05,0.95,0.9346649817783668,50,0.0,1,0.0,1,0.0,1
4318,max_ml,10,20,2,3,0.05,0.95,0.8928458468151831,4,1.0,1,1.0,1,1.0,1
4319,max_ml,10,20,2,3,0.05,0.95,0.8215760803945475,11,1.0,1,1.0,1,1.0,1
4320,max_ml,10,20,2,3,0.05,0.95,0.9409468448966428,36,0.0,0,1.0,1,1.0,1
4321,max_ml,10,20,2,3,0.05,0.95,0.8588026268312505,27,1.0,1,1.0,1,1.0,1
4322,max_ml,10,20,2,3,0.05,0.95,0.9128859114267204,24,1.0,1,1.0,1,1.0,1
4323,max_ml,10,20,2,3,0.05,0.95,0.896473729438286,12,1.0,1,1.0,1,1.0,1
4324,max_ml,10,20,2,3,0.05,0.95,0.9205302270883164,25,0.0,1,0.0,1,0.0,1
4325,max_ml,10,20,2,3,0.05,0.95,0.7079557064338331,5,1.0,1,1.0,1,1.0,1
4326,max_ml,10,20,2,3,0.05,0.95,0.8173960108094734,6,1.0,1,1.0,1,1.0,1
4327,max_ml,10,20,2,3,0.05,0.95,0.8874061184656803,13,1.0,1,1.0,1,1.0,1
4328,max_ml,10,20,2,3,0.05,0.95,0.9331054420390076,14,1.0,1,1.0,1,1.0,1
4329,max_ml,10,20,2,3,0.05,0.95,0.7416171171123183,4,1.0,1,1.0,1,1.0,1
4330,max_ml,10,20,2,3,0.05,0.95,0.8599576088561826,3,1.0,1,1.0,1,1.0,1
4331,max_ml,10,20,2,3,0.05,0.95,0.9352248783008188,7,1.0,1,1.0,1,1.0,1
4332,max_ml,10,20,2,3,0.05,0.95,0.9095294937293128,28,1.0,1,1.0,1,1.0,1
4333,max_ml,10,20,2,3,0.05,0.95,0.9260758029146804,6,1.0,1,1.0,1,1.0,1
4334,max_ml,10,20,2,3,0.05,0.95,0.8609217779305537,8,1.0,1,1.0,1,1.0,1
4335,max_ml,10,20,2,3,0.05,0.95,0.941246116603061,17,0.0,0,1.0,1,1.0,1
4336,max_ml,10,20,2,3,0.05,0.95,0.9174187772932072,17,1.0,1,1.0,1,1.0,1
4337,max_ml,10,20,2,3,0.05,0.95,0.9222307716290769,15,1.0,1,1.0,1,1.0,1
4338,max_ml,10,20,2,3,0.05,0.95,0.909686489057348,10,1.0,1,1.0,1,1.0,1
4339,max_ml,10,20,2,3,0.05,0.95,0.8655642481991334,3,1.0,1,1.0,1,1.0,1
4340,max_ml,10,20,2,3,0.05,0.95,0.9350139018275312,25,0.0,1,0.0,1,0.0,1
4341,max_ml,10,20,2,3,0.05,0.95,0.9100354755899134,46,0.0,1,0.0,1,0.0,1
4342,max_ml,10,20,2,3,0.05,0.95,0.8493619910996041,7,1.0,1,1.0,1,1.0,1
4343,max_ml,10,20,2,3,0.05,0.95,0.8350059939589868,7,1.0,1,1.0,1,1.0,1
4344,max_ml,10,20,2,3,0.05,0.95,0.8651385593551347,7,1.0,1,1.0,1,1.0,1
4345,max_ml,10,20,2,3,0.05,0.95,0.8781272814341518,13,1.0,1,1.0,1,1.0,1
4346,max_ml,10,20,2,3,0.05,0.95,0.8759216352767925,7,1.0,1,1.0,1,1.0,1
4347,max_ml,10,20,2,3,0.05,0.95,0.7904524334671021,7,1.0,1,1.0,1,1.0,1
4348,max_ml,10,20,2,3,0.05,0.95,0.8677716984909917,9,1.0,1,1.0,1,1.0,1
4349,max_ml,10,20,2,3,0.05,0.95,0.7750338131801071,3,1.0,1,1.0,1,1.0,1
4350,max_ml,10,20,2,3,0.05,0.95,0.9441904004785848,7,1.0,1,1.0,1,1.0,1
4351,max_ml,10,20,2,3,0.05,0.95,0.8293563466039896,3,1.0,1,1.0,1,1.0,1
4352,max_ml,10,20,2,3,0.05,0.95,0.8871851292405253,14,1.0,1,1.0,1,1.0,1
4353,max_ml,10,20,2,3,0.05,0.95,0.7943990307595536,3,1.0,1,1.0,1,1.0,1
4354,max_ml,10,20,2,3,0.05,0.95,0.9047336169896676,12,1.0,1,1.0,1,1.0,1
4355,max_ml,10,20,2,3,0.05,0.95,0.7818020145763995,8,1.0,1,1.0,1,1.0,1
4356,max_ml,10,20,2,3,0.05,0.95,0.9182604436641588,4,1.0,1,1.0,1,1.0,1
4357,max_ml,10,20,2,3,0.05,0.95,0.9430585731380002,38,0.0,1,0.0,1,0.0,1
4358,max_ml,10,20,2,3,0.05,0.95,0.880160446273073,9,1.0,1,1.0,1,1.0,1
4359,max_ml,10,20,2,3,0.05,0.95,0.8511808868240917,4,1.0,1,1.0,1,1.0,1
4360,max_ml,10,20,2,3,0.05,0.95,0.9229139017691356,5,1.0,1,1.0,1,1.0,1
4361,max_ml,10,20,2,3,0.05,0.95,0.9313948327869354,7,1.0,1,1.0,1,1.0,1
4362,max_ml,10,20,2,3,0.05,0.95,0.7516271472613868,5,1.0,1,1.0,1,1.0,1
4363,max_ml,10,20,2,3,0.05,0.95,0.8250895633024216,20,0.0,1,0.0,1,0.0,1
4364,max_ml,10,20,2,3,0.05,0.95,0.913721222947086,18,1.0,1,1.0,1,1.0,1
4365,max_ml,10,20,2,3,0.05,0.95,0.8906410212040118,7,1.0,1,1.0,1,1.0,1
4366,max_ml,10,20,2,3,0.05,0.95,0.6226183676701253,4,1.0,1,1.0,1,1.0,1
4367,max_ml,10,20,2,3,0.05,0.95,0.8759522299863498,15,1.0,1,1.0,1,1.0,1
4368,max_ml,10,20,2,3,0.05,0.95,0.8991217431011674,9,1.0,1,1.0,1,1.0,1
4369,max_ml,10,20,2,3,0.05,0.95,0.9149855870607424,30,0.0,1,0.0,1,0.0,1
4370,max_ml,10,20,2,3,0.05,0.95,0.8165001809986654,10,1.0,1,1.0,1,1.0,1
4371,max_ml,10,20,2,3,0.05,0.95,0.8684956541202705,5,1.0,1,1.0,1,1.0,1
4372,max_ml,10,20,2,3,0.05,0.95,0.9235437368312994,20,0.0,0,1.0,1,1.0,1
4373,max_ml,10,20,2,3,0.05,0.95,0.8592209630793757,6,1.0,1,1.0,1,1.0,1
4374,max_ml,10,20,2,3,0.05,0.95,0.895243217484569,10,1.0,1,1.0,1,1.0,1
4375,max_ml,10,20,2,3,0.05,0.95,0.6438286911863772,3,1.0,1,1.0,1,1.0,1
4376,max_ml,10,20,2,3,0.05,0.95,0.8964124616202735,6,1.0,1,1.0,1,1.0,1
4377,max_ml,10,20,2,3,0.05,0.95,0.8988174045823255,10,1.0,1,1.0,1,1.0,1
4378,max_ml,10,20,2,3,0.05,0.95,0.897794633929098,25,1.0,1,1.0,1,1.0,1
4379,max_ml,10,20,2,3,0.05,0.95,0.924261939674332,33,0.0,1,0.0,1,0.0,1
4380,max_ml,10,20,2,3,0.05,0.95,0.7802922691730723,9,1.0,1,1.0,1,1.0,1
4381,max_ml,10,20,2,3,0.05,0.95,0.9215864481263496,44,0.0,1,0.0,1,0.0,1
4382,max_ml,10,20,2,3,0.05,0.95,0.942228251055461,32,0.0,0,0.0,0,1.0,1
4383,max_ml,10,20,2,3,0.05,0.95,0.9445257291994796,11,1.0,1,1.0,1,1.0,1
4384,max_ml,10,20,2,3,0.05,0.95,0.9302459299936328,16,1.0,1,1.0,1,1.0,1
4385,max_ml,10,20,2,3,0.05,0.95,0.9275027775864824,14,1.0,1,1.0,1,1.0,1
4386,max_ml,10,20,2,3,0.05,0.95,0.9495608164839676,23,0.0,1,0.0,1,0.0,1
4387,max_ml,10,20,2,3,0.05,0.95,0.8014523732720092,17,1.0,1,0.0,0,1.0,1
4388,max_ml,10,20,2,3,0.05,0.95,0.871583803257736,10,1.0,1,1.0,1,1.0,1
4389,max_ml,10,20,2,3,0.05,0.95,0.8660371634933723,14,1.0,1,1.0,1,1.0,1
4390,max_ml,10,20,2,3,0.05,0.95,0.9144208128619664,5,1.0,1,1.0,1,1.0,1
4391,max_ml,10,20,2,3,0.05,0.95,0.8820127849447145,5,1.0,1,1.0,1,1.0,1
4392,max_ml,10,20,2,3,0.05,0.95,0.9275107314820982,10,1.0,1,1.0,1,1.0,1
4393,max_ml,10,20,2,3,0.05,0.95,0.931532376230836,7,1.0,1,1.0,1,1.0,1
4394,max_ml,10,20,2,3,0.05,0.95,0.7705940324659267,14,1.0,1,1.0,1,1.0,1
4395,max_ml,10,20,2,3,0.05,0.95,0.9421803200305986,18,1.0,1,1.0,1,1.0,1
4396,max_ml,10,20,2,3,0.05,0.95,0.9425241121782516,17,1.0,1,1.0,1,1.0,1
4397,max_ml,10,20,2,3,0.05,0.95,0.922429318021408,7,1.0,1,1.0,1,1.0,1
4398,max_ml,10,20,2,3,0.05,0.95,0.7102948098948091,4,1.0,1,1.0,1,1.0,1
4399,max_ml,10,20,2,3,0.05,0.95,0.8379321112254178,7,1.0,1,1.0,1,1.0,1
4400,max_ml,10,20,2,3,0.05,0.95,0.9126546928125282,25,0.0,1,0.0,1,0.0,1
4401,max_ml,10,20,2,3,0.05,0.95,0.8674247564431339,18,1.0,1,1.0,1,1.0,1
4402,max_ml,10,20,2,3,0.05,0.95,0.9397324555429084,6,1.0,1,1.0,1,1.0,1
4403,max_ml,10,20,2,3,0.05,0.95,0.8482264539176004,6,1.0,1,1.0,1,1.0,1
4404,max_ml,10,20,2,3,0.05,0.95,0.9268925817401528,16,1.0,1,1.0,1,1.0,1
4405,max_ml,10,20,2,3,0.05,0.95,0.8455705998821132,15,1.0,1,1.0,1,1.0,1
4406,max_ml,10,20,2,3,0.05,0.95,0.9134050636747224,8,1.0,1,1.0,1,1.0,1
4407,max_ml,10,20,2,3,0.05,0.95,0.8902282568628541,9,1.0,1,1.0,1,1.0,1
4408,max_ml,10,20,2,3,0.05,0.95,0.9002574034623014,9,1.0,1,1.0,1,1.0,1
4409,max_ml,10,20,2,3,0.05,0.95,0.8364233569974745,7,1.0,1,1.0,1,1.0,1
4410,max_ml,10,20,2,3,0.05,0.95,0.9080244455111804,38,0.0,1,0.0,1,0.0,1
4411,max_ml,10,20,2,3,0.05,0.95,0.9271486884846382,13,1.0,1,1.0,1,1.0,1
4412,max_ml,10,20,2,3,0.05,0.95,0.9341017226649156,10,1.0,1,1.0,1,1.0,1
4413,max_ml,10,20,2,3,0.05,0.95,0.9284448238183564,33,0.0,1,0.0,1,0.0,1
4414,max_ml,10,20,2,3,0.05,0.95,0.5064022636302135,5,1.0,1,1.0,1,1.0,1
4415,max_ml,10,20,2,3,0.05,0.95,0.9101194473518364,29,1.0,1,1.0,1,1.0,1
4416,max_ml,10,20,2,3,0.05,0.95,0.808078750479546,7,1.0,1,1.0,1,1.0,1
4417,max_ml,10,20,2,3,0.05,0.95,0.8477254397913107,5,1.0,1,1.0,1,1.0,1
4418,max_ml,10,20,2,3,0.05,0.95,0.8316982626211846,9,1.0,1,1.0,1,1.0,1
4419,max_ml,10,20,2,3,0.05,0.95,0.933766965556059,58,0.0,1,0.0,1,0.0,1
4420,max_ml,10,20,2,3,0.05,0.95,0.922458149676362,37,0.0,0,0.0,0,1.0,1
4421,max_ml,10,20,2,3,0.05,0.95,0.8907685180043038,4,1.0,1,1.0,1,1.0,1
4422,max_ml,10,20,2,3,0.05,0.95,0.8533460097699108,6,1.0,1,1.0,1,1.0,1
4423,max_ml,10,20,2,3,0.05,0.95,0.7383402168847881,3,1.0,1,1.0,1,1.0,1
4424,max_ml,10,20,2,3,0.05,0.95,0.7072546218006992,6,1.0,1,1.0,1,1.0,1
4425,max_ml,10,20,2,3,0.05,0.95,0.9235966442048344,14,1.0,1,1.0,1,1.0,1
4426,max_ml,10,20,2,3,0.05,0.95,0.9202072724101352,12,1.0,1,1.0,1,1.0,1
4427,max_ml,10,20,2,3,0.05,0.95,0.8191141012984658,3,1.0,1,1.0,1,1.0,1
4428,max_ml,10,20,2,3,0.05,0.95,0.7865871030701296,4,1.0,1,1.0,1,1.0,1
4429,max_ml,10,20,2,3,0.05,0.95,0.8935157247182056,6,1.0,1,1.0,1,1.0,1
4430,max_ml,10,20,2,3,0.05,0.95,0.7186763459288864,9,1.0,1,1.0,1,1.0,1
4431,max_ml,10,20,2,3,0.05,0.95,0.9374489258281796,9,1.0,1,0.0,0,0.0,0
4432,max_ml,10,20,2,3,0.05,0.95,0.9088265138597066,5,1.0,1,1.0,1,1.0,1
4433,max_ml,10,20,2,3,0.05,0.95,0.5748230780494074,6,1.0,1,1.0,1,1.0,1
4434,max_ml,10,20,2,3,0.05,0.95,0.7749109996301917,4,1.0,1,1.0,1,1.0,1
4435,max_ml,10,20,2,3,0.05,0.95,0.9268748216168424,26,0.0,1,0.0,1,0.0,1
4436,max_ml,10,20,2,3,0.05,0.95,0.6692202067105251,5,1.0,1,1.0,1,1.0,1
4437,max_ml,10,20,2,3,0.05,0.95,0.8098612967616231,15,1.0,1,1.0,1,1.0,1
4438,max_ml,10,20,2,3,0.05,0.95,0.726512383178495,4,1.0,1,1.0,1,1.0,1
4439,max_ml,10,20,2,3,0.05,0.95,0.9137237973908198,4,1.0,1,1.0,1,1.0,1
4440,max_ml,10,20,2,3,0.05,0.95,0.9355776456969864,5,1.0,1,1.0,1,1.0,1
4441,max_ml,10,20,2,3,0.05,0.95,0.9215313569910386,8,1.0,1,1.0,1,1.0,1
4442,max_ml,10,20,2,3,0.05,0.95,0.8121164249167154,9,1.0,1,1.0,1,1.0,1
4443,max_ml,10,20,2,3,0.05,0.95,0.8125535669277418,13,1.0,1,1.0,1,1.0,1
4444,max_ml,10,20,2,3,0.05,0.95,0.9436794565380808,16,1.0,1,1.0,1,1.0,1
4445,max_ml,10,20,2,3,0.05,0.95,0.8280926733501885,5,1.0,1,1.0,1,1.0,1
4446,max_ml,10,20,2,3,0.05,0.95,0.9409463365627916,41,0.0,1,0.0,1,0.0,1
4447,max_ml,10,20,2,3,0.05,0.95,0.8849782734974843,10,1.0,1,1.0,1,1.0,1
4448,max_ml,10,20,2,3,0.05,0.95,0.7619719556815665,7,1.0,1,1.0,1,1.0,1
4449,max_ml,10,20,2,3,0.05,0.95,0.9217029732689188,12,1.0,1,1.0,1,1.0,1
4450,max_ml,10,20,2,3,0.05,0.95,0.9486287931077376,39,0.0,1,0.0,1,0.0,1
4451,max_ml,10,20,2,3,0.05,0.95,0.8729012052380294,31,0.0,0,0.0,0,1.0,1
4452,max_ml,10,20,2,3,0.05,0.95,0.8744440801823303,18,0.0,0,1.0,1,1.0,1
4453,max_ml,10,20,2,3,0.05,0.95,0.881592538694535,13,1.0,1,1.0,1,1.0,1
4454,max_ml,10,20,2,3,0.05,0.95,0.9243741805620258,11,1.0,1,1.0,1,1.0,1
4455,max_ml,10,20,2,3,0.05,0.95,0.696653189945562,8,1.0,1,1.0,1,1.0,1
4456,max_ml,10,20,2,3,0.05,0.95,0.9076924882634024,13,1.0,1,1.0,1,1.0,1
4457,max_ml,10,20,2,3,0.05,0.95,0.8829855457261742,5,1.0,1,1.0,1,1.0,1
4458,max_ml,10,20,2,3,0.05,0.95,0.8567934133803841,8,1.0,1,1.0,1,1.0,1
4459,max_ml,10,20,2,3,0.05,0.95,0.9477918016732612,5,1.0,1,1.0,1,1.0,1
4460,max_ml,10,20,2,3,0.05,0.95,0.929493944790847,38,0.0,1,0.0,1,0.0,1
4461,max_ml,10,20,2,3,0.05,0.95,0.8762506743171717,12,1.0,1,1.0,1,1.0,1
4462,max_ml,10,20,2,3,0.05,0.95,0.9407134337441112,13,0.0,0,1.0,1,0.0,0
4463,max_ml,10,20,2,3,0.05,0.95,0.9150777370691038,22,0.0,1,0.0,1,0.0,1
4464,max_ml,10,20,2,3,0.05,0.95,0.8198898106875265,6,1.0,1,1.0,1,1.0,1
4465,max_ml,10,20,2,3,0.05,0.95,0.9347009480328649,12,0.0,1,0.0,1,0.0,1
4466,max_ml,10,20,2,3,0.05,0.95,0.754132408574632,9,1.0,1,1.0,1,1.0,1
4467,max_ml,10,20,2,3,0.05,0.95,0.8950205373627546,4,1.0,1,1.0,1,1.0,1
4468,max_ml,10,20,2,3,0.05,0.95,0.8336680233808391,5,1.0,1,1.0,1,1.0,1
4469,max_ml,10,20,2,3,0.05,0.95,0.8603123640271786,10,1.0,1,1.0,1,1.0,1
4470,max_ml,10,20,2,3,0.05,0.95,0.9235129884997296,33,0.0,0,0.0,0,1.0,1
4471,max_ml,10,20,2,3,0.05,0.95,0.942926872476254,14,1.0,1,1.0,1,1.0,1
4472,max_ml,10,20,2,3,0.05,0.95,0.8295285337244794,7,1.0,1,1.0,1,1.0,1
4473,max_ml,10,20,2,3,0.05,0.95,0.9492747937549348,7,1.0,1,1.0,1,1.0,1
4474,max_ml,10,20,2,3,0.05,0.95,0.9392618704591192,31,0.0,1,0.0,1,0.0,1
4475,max_ml,10,20,2,3,0.05,0.95,0.947713701480392,26,0.0,0,0.0,0,1.0,1
4476,max_ml,10,20,2,3,0.05,0.95,0.8823934022860142,14,1.0,1,1.0,1,1.0,1
4477,max_ml,10,20,2,3,0.05,0.95,0.8383479557140455,4,1.0,1,1.0,1,1.0,1
4478,max_ml,10,20,2,3,0.05,0.95,0.8515656734096295,19,1.0,1,1.0,1,1.0,1
4479,max_ml,10,20,2,3,0.05,0.95,0.922553182299787,33,0.0,1,0.0,1,0.0,1
4480,max_ml,10,20,2,3,0.05,0.95,0.9370433231500256,27,1.0,1,1.0,1,1.0,1
4481,max_ml,10,20,2,3,0.05,0.95,0.8598718142498363,25,1.0,1,0.0,0,1.0,1
4482,max_ml,10,20,2,3,0.05,0.95,0.8089984446524154,6,1.0,1,1.0,1,1.0,1
4483,max_ml,10,20,2,3,0.05,0.95,0.71576710520769,7,1.0,1,1.0,1,1.0,1
4484,max_ml,10,20,2,3,0.05,0.95,0.9023930315118254,33,0.0,1,0.0,1,0.0,1
4485,max_ml,10,20,2,3,0.05,0.95,0.7625609939566418,11,1.0,1,1.0,1,1.0,1
4486,max_ml,10,20,2,3,0.05,0.95,0.8656089521288964,2,1.0,1,1.0,1,1.0,1
4487,max_ml,10,20,2,3,0.05,0.95,0.7220408375624366,4,1.0,1,1.0,1,1.0,1
4488,max_ml,10,20,2,3,0.05,0.95,0.943137430112226,19,1.0,1,1.0,1,1.0,1
4489,max_ml,10,20,2,3,0.05,0.95,0.9339981275914884,27,0.0,0,0.0,0,1.0,1
4490,max_ml,10,20,2,3,0.05,0.95,0.921316359708188,10,1.0,1,1.0,1,1.0,1
4491,max_ml,10,20,2,3,0.05,0.95,0.7432475569141195,4,1.0,1,1.0,1,1.0,1
4492,max_ml,10,20,2,3,0.05,0.95,0.9472573115510872,48,0.0,1,0.0,1,0.0,1
4493,max_ml,10,20,2,3,0.05,0.95,0.8692892117156693,10,1.0,1,1.0,1,1.0,1
4494,max_ml,10,20,2,3,0.05,0.95,0.8506998011894586,16,1.0,1,1.0,1,1.0,1
4495,max_ml,10,20,2,3,0.05,0.95,0.7982992447903202,9,1.0,1,1.0,1,1.0,1
4496,max_ml,10,20,2,3,0.05,0.95,0.9359150690827812,9,1.0,1,1.0,1,1.0,1
4497,max_ml,10,20,2,3,0.05,0.95,0.8173859885493152,13,1.0,1,1.0,1,1.0,1
4498,max_ml,10,20,2,3,0.05,0.95,0.9163441333677098,12,1.0,1,1.0,1,1.0,1
4499,max_ml,10,20,2,3,0.05,0.95,0.8813174341885149,6,1.0,1,1.0,1,1.0,1
4500,max_ml,10,20,2,3,0.05,0.95,0.9001482277644396,12,1.0,1,1.0,1,1.0,1
4501,max_ml,10,20,2,3,0.05,0.95,0.9279211422315244,7,1.0,1,1.0,1,1.0,1
4502,max_ml,10,20,2,3,0.05,0.95,0.8464472382895594,6,1.0,1,1.0,1,1.0,1
4503,max_ml,10,20,2,3,0.05,0.95,0.9488477246095964,8,1.0,1,1.0,1,1.0,1
4504,max_ml,10,20,2,3,0.05,0.95,0.9049459221883558,19,1.0,1,1.0,1,1.0,1
4505,max_ml,10,20,2,3,0.05,0.95,0.7494356711320781,4,1.0,1,1.0,1,1.0,1
4506,max_ml,10,20,2,3,0.05,0.95,0.9122940732358674,7,1.0,1,1.0,1,1.0,1
4507,max_ml,10,20,2,3,0.05,0.95,0.9315313489986852,32,0.0,0,1.0,1,1.0,1
4508,max_ml,10,20,2,3,0.05,0.95,0.9090722593714832,9,1.0,1,1.0,1,1.0,1
4509,max_ml,10,20,2,3,0.05,0.95,0.932754306365614,5,1.0,1,1.0,1,1.0,1
4510,max_ml,10,20,2,3,0.05,0.95,0.9171639299223238,8,1.0,1,1.0,1,1.0,1
4511,max_ml,10,20,2,3,0.05,0.95,0.9143760983860932,30,0.0,1,0.0,1,0.0,1
4512,max_ml,10,20,2,3,0.05,0.95,0.8935271990674133,4,1.0,1,1.0,1,1.0,1
4513,max_ml,10,20,2,3,0.05,0.95,0.94378218696617,8,1.0,1,1.0,1,1.0,1
4514,max_ml,10,20,2,3,0.05,0.95,0.8719435618579366,6,1.0,1,1.0,1,1.0,1
4515,max_ml,10,20,2,3,0.05,0.95,0.8506241844711464,13,1.0,1,1.0,1,1.0,1
4516,max_ml,10,20,2,3,0.05,0.95,0.9489505628779924,18,1.0,1,1.0,1,1.0,1
4517,max_ml,10,20,2,3,0.05,0.95,0.648411353208572,2,1.0,1,1.0,1,1.0,1
4518,max_ml,10,20,2,3,0.05,0.95,0.9468582463915536,69,0.0,1,0.0,1,0.0,1
4519,max_ml,10,20,2,3,0.05,0.95,0.8489412686260512,8,1.0,1,1.0,1,1.0,1
4520,max_ml,10,20,2,3,0.05,0.95,0.8816465493675766,8,1.0,1,1.0,1,1.0,1
4521,max_ml,10,20,2,3,0.05,0.95,0.8918831239367828,9,1.0,1,1.0,1,1.0,1
4522,max_ml,10,20,2,3,0.05,0.95,0.8555986713119259,2,1.0,1,1.0,1,1.0,1
4523,max_ml,10,20,2,3,0.05,0.95,0.9065608875711412,12,1.0,1,1.0,1,1.0,1
4524,max_ml,10,20,2,3,0.05,0.95,0.8466879185643547,12,1.0,1,1.0,1,1.0,1
4525,max_ml,10,20,2,3,0.05,0.95,0.7702901001433821,4,1.0,1,1.0,1,1.0,1
4526,max_ml,10,20,2,3,0.05,0.95,0.8829653032043485,52,0.0,1,0.0,1,0.0,1
4527,max_ml,10,20,2,3,0.05,0.95,0.8988507214752723,15,1.0,1,1.0,1,1.0,1
4528,max_ml,10,20,2,3,0.05,0.95,0.8348439846751814,22,1.0,1,1.0,1,1.0,1
4529,max_ml,10,20,2,3,0.05,0.95,0.947014196215292,16,0.0,1,0.0,1,0.0,1
4530,max_ml,10,20,2,3,0.05,0.95,0.846007126105436,3,1.0,1,1.0,1,1.0,1
4531,max_ml,10,20,2,3,0.05,0.95,0.9305852172679124,7,1.0,1,1.0,1,1.0,1
4532,max_ml,10,20,2,3,0.05,0.95,0.9422406431469256,36,0.0,1,0.0,1,0.0,1
4533,max_ml,10,20,2,3,0.05,0.95,0.8796236089080425,7,1.0,1,1.0,1,1.0,1
4534,max_ml,10,20,2,3,0.05,0.95,0.9479574045559704,79,0.0,1,0.0,1,0.0,1
4535,max_ml,10,20,2,3,0.05,0.95,0.779793432586173,10,1.0,1,1.0,1,1.0,1
4536,max_ml,10,20,2,3,0.05,0.95,0.9331493999822577,47,0.0,1,0.0,1,0.0,1
4537,max_ml,10,20,2,3,0.05,0.95,0.8990923077050673,6,1.0,1,1.0,1,1.0,1
4538,max_ml,10,20,2,3,0.05,0.95,0.8363598033175581,4,1.0,1,1.0,1,1.0,1
4539,max_ml,10,20,2,3,0.05,0.95,0.3885981264236151,4,1.0,1,1.0,1,1.0,1
4540,max_ml,10,20,2,3,0.05,0.95,0.8383998413465974,6,1.0,1,1.0,1,1.0,1
4541,max_ml,10,20,2,3,0.05,0.95,0.9316359503053976,19,1.0,1,1.0,1,1.0,1
4542,max_ml,10,20,2,3,0.05,0.95,0.812079137949586,6,1.0,1,1.0,1,1.0,1
4543,max_ml,10,20,2,3,0.05,0.95,0.8703034165250508,7,1.0,1,1.0,1,1.0,1
4544,max_ml,10,20,2,3,0.05,0.95,0.8619307734154653,5,1.0,1,1.0,1,1.0,1
4545,max_ml,10,20,2,3,0.05,0.95,0.9050577673656304,19,1.0,1,1.0,1,1.0,1
4546,max_ml,10,20,2,3,0.05,0.95,0.9184203967022492,12,1.0,1,1.0,1,1.0,1
4547,max_ml,10,20,2,3,0.05,0.95,0.8646049582446513,2,1.0,1,1.0,1,1.0,1
4548,max_ml,10,20,2,3,0.05,0.95,0.8657231382487928,13,1.0,1,1.0,1,1.0,1
4549,max_ml,10,20,2,3,0.05,0.95,0.9447376325995324,36,0.0,1,0.0,1,0.0,1
4550,max_ml,10,20,2,3,0.05,0.95,0.8977991011475772,7,1.0,1,1.0,1,1.0,1
4551,max_ml,10,20,2,3,0.05,0.95,0.8979612803545528,20,1.0,1,1.0,1,1.0,1
4552,max_ml,10,20,2,3,0.05,0.95,0.8656201363598702,4,1.0,1,1.0,1,1.0,1
4553,max_ml,10,20,2,3,0.05,0.95,0.8965032036200435,12,1.0,1,1.0,1,1.0,1
4554,max_ml,10,20,2,3,0.05,0.95,0.7636069615538513,6,1.0,1,1.0,1,1.0,1
4555,max_ml,10,20,2,3,0.05,0.95,0.8407870925232978,4,1.0,1,1.0,1,1.0,1
4556,max_ml,10,20,2,3,0.05,0.95,0.826357682838146,8,1.0,1,1.0,1,1.0,1
4557,max_ml,10,20,2,3,0.05,0.95,0.9354721800223332,5,1.0,1,1.0,1,1.0,1
4558,max_ml,10,20,2,3,0.05,0.95,0.9037013482577344,22,0.0,0,0.0,0,1.0,1
4559,max_ml,10,20,2,3,0.05,0.95,0.911699393210342,7,1.0,1,1.0,1,1.0,1
4560,max_ml,10,20,2,3,0.05,0.95,0.7755041227628574,5,1.0,1,1.0,1,1.0,1
4561,max_ml,10,20,2,3,0.05,0.95,0.7585877987980418,4,1.0,1,1.0,1,1.0,1
4562,max_ml,10,20,2,3,0.05,0.95,0.9128955934308992,10,1.0,1,1.0,1,1.0,1
4563,max_ml,10,20,2,3,0.05,0.95,0.9352803255427364,13,1.0,1,1.0,1,1.0,1
4564,max_ml,10,20,2,3,0.05,0.95,0.7653562713834381,8,1.0,1,1.0,1,1.0,1
4565,max_ml,10,20,2,3,0.05,0.95,0.8276878559177533,5,1.0,1,1.0,1,1.0,1
4566,max_ml,10,20,2,3,0.05,0.95,0.9280945648459776,9,1.0,1,1.0,1,1.0,1
4567,max_ml,10,20,2,3,0.05,0.95,0.8887089497627385,18,1.0,1,1.0,1,1.0,1
4568,max_ml,10,20,2,3,0.05,0.95,0.8134854341422572,8,1.0,1,1.0,1,1.0,1
4569,max_ml,10,20,2,3,0.05,0.95,0.8490668701048025,5,1.0,1,1.0,1,1.0,1
4570,max_ml,10,20,2,3,0.05,0.95,0.8886674539790286,15,1.0,1,1.0,1,0.0,0
4571,max_ml,10,20,2,3,0.05,0.95,0.9428154108669776,17,1.0,1,0.0,0,0.0,0
4572,max_ml,10,20,2,3,0.05,0.95,0.8879319460057404,10,1.0,1,1.0,1,1.0,1
4573,max_ml,10,20,2,3,0.05,0.95,0.8875546888917739,9,1.0,1,1.0,1,1.0,1
4574,max_ml,10,20,2,3,0.05,0.95,0.8498067493583253,9,1.0,1,1.0,1,1.0,1
4575,max_ml,10,20,2,3,0.05,0.95,0.8321509759243984,12,1.0,1,1.0,1,1.0,1
4576,max_ml,10,20,2,3,0.05,0.95,0.926426937532387,20,0.0,1,0.0,1,0.0,1
4577,max_ml,10,20,2,3,0.05,0.95,0.7366241770767247,6,1.0,1,1.0,1,1.0,1
4578,max_ml,10,20,2,3,0.05,0.95,0.9320096136973978,7,1.0,1,1.0,1,1.0,1
4579,max_ml,10,20,2,3,0.05,0.95,0.820508399593675,6,1.0,1,1.0,1,1.0,1
4580,max_ml,10,20,2,3,0.05,0.95,0.919871598812776,13,0.0,0,1.0,1,0.0,0
4581,max_ml,10,20,2,3,0.05,0.95,0.945426010152344,14,1.0,1,1.0,1,1.0,1
4582,max_ml,10,20,2,3,0.05,0.95,0.8421882296106222,7,1.0,1,1.0,1,1.0,1
4583,max_ml,10,20,2,3,0.05,0.95,0.7846052715884212,4,1.0,1,1.0,1,1.0,1
4584,max_ml,10,20,2,3,0.05,0.95,0.6540982352088845,3,1.0,1,1.0,1,1.0,1
4585,max_ml,10,20,2,3,0.05,0.95,0.8091227351453162,4,1.0,1,1.0,1,1.0,1
4586,max_ml,10,20,2,3,0.05,0.95,0.8821083070441671,5,1.0,1,1.0,1,1.0,1
4587,max_ml,10,20,2,3,0.05,0.95,0.9218318133950028,43,0.0,1,0.0,1,0.0,1
4588,max_ml,10,20,2,3,0.05,0.95,0.9395665498157872,38,0.0,1,0.0,1,0.0,1
4589,max_ml,10,20,2,3,0.05,0.95,0.9240606882351432,7,1.0,1,1.0,1,1.0,1
4590,max_ml,10,20,2,3,0.05,0.95,0.8883426130308745,8,1.0,1,1.0,1,1.0,1
4591,max_ml,10,20,2,3,0.05,0.95,0.6174330105183101,3,1.0,1,1.0,1,1.0,1
4592,max_ml,10,20,2,3,0.05,0.95,0.901962077987477,11,1.0,1,1.0,1,1.0,1
4593,max_ml,10,20,2,3,0.05,0.95,0.9359458911928992,10,1.0,1,1.0,1,1.0,1
4594,max_ml,10,20,2,3,0.05,0.95,0.896949713672959,14,1.0,1,1.0,1,1.0,1
4595,max_ml,10,20,2,3,0.05,0.95,0.9478462779805932,19,0.0,1,0.0,1,0.0,1
4596,max_ml,10,20,2,3,0.05,0.95,0.9028878533037944,54,0.0,1,0.0,1,0.0,1
4597,max_ml,10,20,2,3,0.05,0.95,0.7450618367650435,7,1.0,1,1.0,1,1.0,1
4598,max_ml,10,20,2,3,0.05,0.95,0.7280008327581504,4,1.0,1,1.0,1,1.0,1
4599,max_ml,10,20,2,3,0.05,0.95,0.8517358800009144,5,1.0,1,1.0,1,1.0,1
4600,max_ml,10,20,2,3,0.05,0.95,0.822472761349369,13,1.0,1,1.0,1,1.0,1
4601,max_ml,10,20,2,3,0.05,0.95,0.8490528721537135,16,1.0,1,1.0,1,1.0,1
4602,max_ml,10,20,2,3,0.05,0.95,0.7482137906163334,6,1.0,1,1.0,1,1.0,1
4603,max_ml,10,20,2,3,0.05,0.95,0.8435293259048597,13,1.0,1,1.0,1,1.0,1
4604,max_ml,10,20,2,3,0.05,0.95,0.8165724065667559,4,1.0,1,1.0,1,1.0,1
4605,max_ml,10,20,2,3,0.05,0.95,0.8567463924771788,14,1.0,1,1.0,1,1.0,1
4606,max_ml,10,20,2,3,0.05,0.95,0.915464132934874,10,1.0,1,1.0,1,1.0,1
4607,max_ml,10,20,2,3,0.05,0.95,0.914172950192428,23,1.0,1,1.0,1,1.0,1
4608,max_ml,10,20,2,3,0.05,0.95,0.8522755764700864,7,1.0,1,1.0,1,1.0,1
4609,max_ml,10,20,2,3,0.05,0.95,0.9498982787409486,16,1.0,1,1.0,1,1.0,1
4610,max_ml,10,20,2,3,0.05,0.95,0.9140997633944816,5,1.0,1,1.0,1,1.0,1
4611,max_ml,10,20,2,3,0.05,0.95,0.822708358092404,8,1.0,1,1.0,1,1.0,1
4612,max_ml,10,20,2,3,0.05,0.95,0.7186269921848364,4,1.0,1,1.0,1,1.0,1
4613,max_ml,10,20,2,3,0.05,0.95,0.923602798825438,11,1.0,1,1.0,1,1.0,1
4614,max_ml,10,20,2,3,0.05,0.95,0.9499119404804488,15,1.0,1,1.0,1,1.0,1
4615,max_ml,10,20,2,3,0.05,0.95,0.9425600195249072,4,1.0,1,1.0,1,1.0,1
4616,max_ml,10,20,2,3,0.05,0.95,0.8683772551421384,7,1.0,1,1.0,1,1.0,1
4617,max_ml,10,20,2,3,0.05,0.95,0.8770308771083328,5,1.0,1,1.0,1,1.0,1
4618,max_ml,10,20,2,3,0.05,0.95,0.9201833821389888,7,1.0,1,1.0,1,1.0,1
4619,max_ml,10,20,2,3,0.05,0.95,0.9058912683381706,8,1.0,1,1.0,1,1.0,1
4620,max_ml,10,20,2,3,0.05,0.95,0.9419607298003936,16,1.0,1,1.0,1,1.0,1
4621,max_ml,10,20,2,3,0.05,0.95,0.8717663263777823,5,1.0,1,1.0,1,1.0,1
4622,max_ml,10,20,2,3,0.05,0.95,0.8653606142228055,6,1.0,1,1.0,1,1.0,1
4623,max_ml,10,20,2,3,0.05,0.95,0.9401651883558596,15,1.0,1,1.0,1,1.0,1
4624,max_ml,10,20,2,3,0.05,0.95,0.9172934147951388,24,0.0,1,0.0,1,0.0,1
4625,max_ml,10,20,2,3,0.05,0.95,0.8268291208830393,12,1.0,1,1.0,1,1.0,1
4626,max_ml,10,20,2,3,0.05,0.95,0.7967309562289748,7,1.0,1,1.0,1,1.0,1
4627,max_ml,10,20,2,3,0.05,0.95,0.8696106021607284,10,1.0,1,1.0,1,1.0,1
4628,max_ml,10,20,2,3,0.05,0.95,0.9424321818142032,13,1.0,1,1.0,1,1.0,1
4629,max_ml,10,20,2,3,0.05,0.95,0.8895258975543872,5,1.0,1,1.0,1,1.0,1
4630,max_ml,10,20,2,3,0.05,0.95,0.9145825693996744,48,0.0,1,0.0,1,0.0,1
4631,max_ml,10,20,2,3,0.05,0.95,0.8812699509950631,19,0.0,0,1.0,1,1.0,1
4632,max_ml,10,20,2,3,0.05,0.95,0.8315474287079059,8,1.0,1,1.0,1,1.0,1
4633,max_ml,10,20,2,3,0.05,0.95,0.9190737147843928,18,1.0,1,1.0,1,1.0,1
4634,max_ml,10,20,2,3,0.05,0.95,0.7523812803282005,2,1.0,1,1.0,1,1.0,1
4635,max_ml,10,20,2,3,0.05,0.95,0.8017431945591349,5,1.0,1,1.0,1,1.0,1
4636,max_ml,10,20,2,3,0.05,0.95,0.8784457740274022,4,1.0,1,1.0,1,1.0,1
4637,max_ml,10,20,2,3,0.05,0.95,0.824477114906924,9,1.0,1,1.0,1,1.0,1
4638,max_ml,10,20,2,3,0.05,0.95,0.9416555900945212,4,1.0,1,1.0,1,1.0,1
4639,max_ml,10,20,2,3,0.05,0.95,0.8196557915134179,7,1.0,1,1.0,1,1.0,1
4640,max_ml,10,20,2,3,0.05,0.95,0.8518565574503054,12,1.0,1,1.0,1,1.0,1
4641,max_ml,10,20,2,3,0.05,0.95,0.7637521253165233,2,1.0,1,1.0,1,1.0,1
4642,max_ml,10,20,2,3,0.05,0.95,0.9234891290613588,31,0.0,0,1.0,1,0.0,0
4643,max_ml,10,20,2,3,0.05,0.95,0.6705963427813106,6,1.0,1,1.0,1,1.0,1
4644,max_ml,10,20,2,3,0.05,0.95,0.6530564178311475,3,1.0,1,1.0,1,1.0,1
4645,max_ml,10,20,2,3,0.05,0.95,0.6367796536364899,6,1.0,1,1.0,1,1.0,1
4646,max_ml,10,20,2,3,0.05,0.95,0.7125978790962699,2,1.0,1,1.0,1,1.0,1
4647,max_ml,10,20,2,3,0.05,0.95,0.8425163061995722,8,1.0,1,1.0,1,1.0,1
4648,max_ml,10,20,2,3,0.05,0.95,0.9324720477173952,7,1.0,1,1.0,1,1.0,1
4649,max_ml,10,20,2,3,0.05,0.95,0.7699469560720276,6,1.0,1,1.0,1,1.0,1
4650,max_ml,10,20,2,3,0.05,0.95,0.9018117700678328,6,1.0,1,1.0,1,1.0,1
4651,max_ml,10,20,2,3,0.05,0.95,0.8832946503679232,18,1.0,1,1.0,1,1.0,1
4652,max_ml,10,20,2,3,0.05,0.95,0.9467207691286356,13,1.0,1,1.0,1,1.0,1
4653,max_ml,10,20,2,3,0.05,0.95,0.8938855877869714,19,0.0,1,0.0,1,0.0,1
4654,max_ml,10,20,2,3,0.05,0.95,0.9348931509295316,18,0.0,0,0.0,0,1.0,1
4655,max_ml,10,20,2,3,0.05,0.95,0.9135555468119247,9,1.0,1,1.0,1,1.0,1
4656,max_ml,10,20,2,3,0.05,0.95,0.8561374115845582,5,1.0,1,1.0,1,1.0,1
4657,max_ml,10,20,2,3,0.05,0.95,0.9370518063049468,6,1.0,1,1.0,1,1.0,1
4658,max_ml,10,20,2,3,0.05,0.95,0.8924199788593192,39,0.0,1,0.0,1,0.0,1
4659,max_ml,10,20,2,3,0.05,0.95,0.7894401156756202,8,1.0,1,1.0,1,1.0,1
4660,max_ml,10,20,2,3,0.05,0.95,0.925563497139758,25,1.0,1,1.0,1,1.0,1
4661,max_ml,10,20,2,3,0.05,0.95,0.930759246007042,33,0.0,1,0.0,1,0.0,1
4662,max_ml,10,20,2,3,0.05,0.95,0.8878868239632458,5,1.0,1,1.0,1,1.0,1
4663,max_ml,10,20,2,3,0.05,0.95,0.9364726021700116,25,0.0,0,0.0,0,1.0,1
4664,max_ml,10,20,2,3,0.05,0.95,0.8117966312499735,3,1.0,1,1.0,1,1.0,1
4665,max_ml,10,20,2,3,0.05,0.95,0.8520043932516511,7,1.0,1,1.0,1,1.0,1
4666,max_ml,10,20,2,3,0.05,0.95,0.7208556118385951,5,1.0,1,1.0,1,1.0,1
4667,max_ml,10,20,2,3,0.05,0.95,0.9093998942467793,30,1.0,1,1.0,1,1.0,1
4668,max_ml,10,20,2,3,0.05,0.95,0.733890452534901,8,1.0,1,1.0,1,1.0,1
4669,max_ml,10,20,2,3,0.05,0.95,0.8286627589168944,17,1.0,1,1.0,1,1.0,1
4670,max_ml,10,20,2,3,0.05,0.95,0.8991140736445101,8,1.0,1,1.0,1,1.0,1
4671,max_ml,10,20,2,3,0.05,0.95,0.8409808490105981,16,1.0,1,1.0,1,1.0,1
4672,max_ml,10,20,2,3,0.05,0.95,0.9245405250784,25,0.0,1,0.0,1,0.0,1
4673,max_ml,10,20,2,3,0.05,0.95,0.8978684400559728,14,1.0,1,1.0,1,1.0,1
4674,max_ml,10,20,2,3,0.05,0.95,0.8790754704677187,6,1.0,1,1.0,1,1.0,1
4675,max_ml,10,20,2,3,0.05,0.95,0.946084189044282,28,0.0,1,0.0,1,0.0,1
4676,max_ml,10,20,2,3,0.05,0.95,0.8282617520643055,15,1.0,1,1.0,1,1.0,1
4677,max_ml,10,20,2,3,0.05,0.95,0.8628686526453433,14,1.0,1,1.0,1,1.0,1
4678,max_ml,10,20,2,3,0.05,0.95,0.924161042293464,11,1.0,1,1.0,1,1.0,1
4679,max_ml,10,20,2,3,0.05,0.95,0.8973741333728341,3,1.0,1,1.0,1,1.0,1
4680,max_ml,10,20,2,3,0.05,0.95,0.9006376247762992,5,1.0,1,1.0,1,1.0,1
4681,max_ml,10,20,2,3,0.05,0.95,0.8089123816148189,15,1.0,1,1.0,1,1.0,1
4682,max_ml,10,20,2,3,0.05,0.95,0.9060873552465344,26,1.0,1,1.0,1,1.0,1
4683,max_ml,10,20,2,3,0.05,0.95,0.8885394224692419,6,1.0,1,1.0,1,1.0,1
4684,max_ml,10,20,2,3,0.05,0.95,0.8125233854202528,9,1.0,1,1.0,1,1.0,1
4685,max_ml,10,20,2,3,0.05,0.95,0.9420957548574336,31,0.0,1,0.0,1,0.0,1
4686,max_ml,10,20,2,3,0.05,0.95,0.798343176401509,5,1.0,1,1.0,1,1.0,1
4687,max_ml,10,20,2,3,0.05,0.95,0.9484283835389784,14,1.0,1,1.0,1,1.0,1
4688,max_ml,10,20,2,3,0.05,0.95,0.9000753884451682,11,1.0,1,1.0,1,1.0,1
4689,max_ml,10,20,2,3,0.05,0.95,0.9170143404550782,19,0.0,1,0.0,1,0.0,1
4690,max_ml,10,20,2,3,0.05,0.95,0.8798417489613414,16,1.0,1,1.0,1,1.0,1
4691,max_ml,10,20,2,3,0.05,0.95,0.9457739770219707,3,1.0,1,1.0,1,1.0,1
4692,max_ml,10,20,2,3,0.05,0.95,0.900816153096821,2,1.0,1,1.0,1,1.0,1
4693,max_ml,10,20,2,3,0.05,0.95,0.816070271227051,5,1.0,1,1.0,1,1.0,1
4694,max_ml,10,20,2,3,0.05,0.95,0.9364359226067832,17,1.0,1,1.0,1,1.0,1
4695,max_ml,10,20,2,3,0.05,0.95,0.8255955316769678,6,1.0,1,1.0,1,1.0,1
4696,max_ml,10,20,2,3,0.05,0.95,0.802561272191557,9,1.0,1,1.0,1,1.0,1
4697,max_ml,10,20,2,3,0.05,0.95,0.8939090151457401,11,1.0,1,1.0,1,1.0,1
4698,max_ml,10,20,2,3,0.05,0.95,0.9314932135107126,9,1.0,1,1.0,1,1.0,1
4699,max_ml,10,20,2,3,0.05,0.95,0.8570715728488534,5,1.0,1,1.0,1,1.0,1
4700,max_ml,10,20,2,3,0.05,0.95,0.6947497560926319,2,1.0,1,1.0,1,1.0,1
4701,max_ml,10,20,2,3,0.05,0.95,0.7781530465900786,3,1.0,1,1.0,1,1.0,1
4702,max_ml,10,20,2,3,0.05,0.95,0.8938695498344746,6,1.0,1,1.0,1,1.0,1
4703,max_ml,10,20,2,3,0.05,0.95,0.886927711809491,39,0.0,1,0.0,1,0.0,1
4704,max_ml,10,20,2,3,0.05,0.95,0.8964246901248302,6,1.0,1,1.0,1,1.0,1
4705,max_ml,10,20,2,3,0.05,0.95,0.7359738211434013,4,1.0,1,1.0,1,1.0,1
4706,max_ml,10,20,2,3,0.05,0.95,0.8871079595651454,6,1.0,1,1.0,1,1.0,1
4707,max_ml,10,20,2,3,0.05,0.95,0.8451394495678832,6,1.0,1,1.0,1,1.0,1
4708,max_ml,10,20,2,3,0.05,0.95,0.9325408435238572,12,1.0,1,1.0,1,1.0,1
4709,max_ml,10,20,2,3,0.05,0.95,0.9345823730710738,5,1.0,1,1.0,1,1.0,1
4710,max_ml,10,20,2,3,0.05,0.95,0.7976016462923088,12,1.0,1,1.0,1,1.0,1
4711,max_ml,10,20,2,3,0.05,0.95,0.9041063614846606,20,1.0,1,1.0,1,1.0,1
4712,max_ml,10,20,2,3,0.05,0.95,0.919657465342602,30,0.0,1,0.0,1,0.0,1
4713,max_ml,10,20,2,3,0.05,0.95,0.8776608078003069,8,1.0,1,1.0,1,1.0,1
4714,max_ml,10,20,2,3,0.05,0.95,0.6737215000286854,4,1.0,1,1.0,1,1.0,1
4715,max_ml,10,20,2,3,0.05,0.95,0.7160732470918734,5,1.0,1,1.0,1,1.0,1
4716,max_ml,10,20,2,3,0.05,0.95,0.9077556877267616,18,1.0,1,1.0,1,1.0,1
4717,max_ml,10,20,2,3,0.05,0.95,0.6972598589884561,4,1.0,1,1.0,1,1.0,1
4718,max_ml,10,20,2,3,0.05,0.95,0.9153231325268426,11,1.0,1,1.0,1,1.0,1
4719,max_ml,10,20,2,3,0.05,0.95,0.9244085892770996,42,0.0,1,0.0,1,0.0,1
4720,max_ml,10,20,2,3,0.05,0.95,0.8158982870909908,7,1.0,1,1.0,1,1.0,1
4721,max_ml,10,20,2,3,0.05,0.95,0.9239134883931186,47,0.0,1,0.0,1,0.0,1
4722,max_ml,10,20,2,3,0.05,0.95,0.8274944803389737,7,1.0,1,1.0,1,1.0,1
4723,max_ml,10,20,2,3,0.05,0.95,0.688717615009367,7,1.0,1,1.0,1,1.0,1
4724,max_ml,10,20,2,3,0.05,0.95,0.7136181278784832,4,1.0,1,1.0,1,1.0,1
4725,max_ml,10,20,2,3,0.05,0.95,0.8958974148029383,39,0.0,1,0.0,1,0.0,1
4726,max_ml,10,20,2,3,0.05,0.95,0.9132468714023932,27,0.0,0,0.0,0,1.0,1
4727,max_ml,10,20,2,3,0.05,0.95,0.9391981984438182,14,1.0,1,1.0,1,1.0,1
4728,max_ml,10,20,2,3,0.05,0.95,0.8972189552497567,5,1.0,1,1.0,1,1.0,1
4729,max_ml,10,20,2,3,0.05,0.95,0.9198394820038578,10,1.0,1,1.0,1,1.0,1
4730,max_ml,10,20,2,3,0.05,0.95,0.8444947897276023,4,1.0,1,1.0,1,1.0,1
4731,max_ml,10,20,2,3,0.05,0.95,0.9437716228220566,16,0.0,0,1.0,1,1.0,1
4732,max_ml,10,20,2,3,0.05,0.95,0.9415529895066392,10,1.0,1,1.0,1,1.0,1
4733,max_ml,10,20,2,3,0.05,0.95,0.8855887923560322,4,1.0,1,1.0,1,1.0,1
4734,max_ml,10,20,2,3,0.05,0.95,0.8563764307888673,13,1.0,1,1.0,1,1.0,1
4735,max_ml,10,20,2,3,0.05,0.95,0.7311420160781973,4,1.0,1,1.0,1,1.0,1
4736,max_ml,10,20,2,3,0.05,0.95,0.9093636260135788,5,1.0,1,1.0,1,1.0,1
4737,max_ml,10,20,2,3,0.05,0.95,0.9180482946405945,10,1.0,1,1.0,1,1.0,1
4738,max_ml,10,20,2,3,0.05,0.95,0.8773549630494212,8,1.0,1,1.0,1,1.0,1
4739,max_ml,10,20,2,3,0.05,0.95,0.9481142503685892,16,1.0,1,1.0,1,1.0,1
4740,max_ml,10,20,2,3,0.05,0.95,0.8962488683500761,4,1.0,1,1.0,1,1.0,1
4741,max_ml,10,20,2,3,0.05,0.95,0.8062827217071982,5,1.0,1,1.0,1,1.0,1
4742,max_ml,10,20,2,3,0.05,0.95,0.7668695071031151,4,1.0,1,1.0,1,1.0,1
4743,max_ml,10,20,2,3,0.05,0.95,0.8813450478466841,12,1.0,1,1.0,1,0.0,0
4744,max_ml,10,20,2,3,0.05,0.95,0.7576755627517109,6,1.0,1,1.0,1,1.0,1
4745,max_ml,10,20,2,3,0.05,0.95,0.911062595876439,14,0.0,1,0.0,1,0.0,1
4746,max_ml,10,20,2,3,0.05,0.95,0.891033453673099,17,1.0,1,1.0,1,1.0,1
4747,max_ml,10,20,2,3,0.05,0.95,0.9000910104069678,6,1.0,1,1.0,1,1.0,1
4748,max_ml,10,20,2,3,0.05,0.95,0.8774040569103562,5,1.0,1,1.0,1,1.0,1
4749,max_ml,10,20,2,3,0.05,0.95,0.9261798349126562,39,0.0,1,0.0,1,0.0,1
4750,max_ml,10,20,2,3,0.05,0.95,0.9459532843306666,6,1.0,1,1.0,1,1.0,1
4751,max_ml,10,20,2,3,0.05,0.95,0.8554096290046493,6,1.0,1,1.0,1,1.0,1
4752,max_ml,10,20,2,3,0.05,0.95,0.8391199128552004,3,1.0,1,1.0,1,1.0,1
4753,max_ml,10,20,2,3,0.05,0.95,0.9005226209343229,34,0.0,0,0.0,0,1.0,1
4754,max_ml,10,20,2,3,0.05,0.95,0.91950862205325,17,1.0,1,1.0,1,1.0,1
4755,max_ml,10,20,2,3,0.05,0.95,0.9234159822351098,11,1.0,1,1.0,1,1.0,1
4756,max_ml,10,20,2,3,0.05,0.95,0.947573703434618,21,0.0,1,0.0,1,0.0,1
4757,max_ml,10,20,2,3,0.05,0.95,0.9198472617717646,31,0.0,1,0.0,1,0.0,1
4758,max_ml,10,20,2,3,0.05,0.95,0.9377794536969574,9,1.0,1,1.0,1,1.0,1
4759,max_ml,10,20,2,3,0.05,0.95,0.8797624011696397,49,0.0,1,0.0,1,0.0,1
4760,max_ml,10,20,2,3,0.05,0.95,0.6816533515717125,6,1.0,1,1.0,1,1.0,1
4761,max_ml,10,20,2,3,0.05,0.95,0.9310927840853188,21,1.0,1,1.0,1,1.0,1
4762,max_ml,10,20,2,3,0.05,0.95,0.9466202903151878,21,1.0,1,1.0,1,1.0,1
4763,max_ml,10,20,2,3,0.05,0.95,0.8782482082838206,41,0.0,1,0.0,1,0.0,1
4764,max_ml,10,20,2,3,0.05,0.95,0.9224726592874144,13,1.0,1,1.0,1,1.0,1
4765,max_ml,10,20,2,3,0.05,0.95,0.9425247108460352,15,1.0,1,1.0,1,1.0,1
4766,max_ml,10,20,2,3,0.05,0.95,0.8021790024457486,18,1.0,1,1.0,1,1.0,1
4767,max_ml,10,20,2,3,0.05,0.95,0.8638911015718785,12,1.0,1,1.0,1,1.0,1
4768,max_ml,10,20,2,3,0.05,0.95,0.8870055511633256,20,1.0,1,1.0,1,1.0,1
4769,max_ml,10,20,2,3,0.05,0.95,0.8955929931903356,5,1.0,1,1.0,1,1.0,1
4770,max_ml,10,20,2,3,0.05,0.95,0.9493179464938968,15,1.0,1,1.0,1,1.0,1
4771,max_ml,10,20,2,3,0.05,0.95,0.9205409794850994,17,1.0,1,1.0,1,1.0,1
4772,max_ml,10,20,2,3,0.05,0.95,0.8804397490623306,26,1.0,1,1.0,1,1.0,1
4773,max_ml,10,20,2,3,0.05,0.95,0.8367735151979593,7,1.0,1,1.0,1,1.0,1
4774,max_ml,10,20,2,3,0.05,0.95,0.8756356345316938,7,1.0,1,1.0,1,1.0,1
4775,max_ml,10,20,2,3,0.05,0.95,0.6927134421078844,11,1.0,1,1.0,1,1.0,1
4776,max_ml,10,20,2,3,0.05,0.95,0.8025153586265191,10,1.0,1,1.0,1,1.0,1
4777,max_ml,10,20,2,3,0.05,0.95,0.906918259554834,26,1.0,1,1.0,1,1.0,1
4778,max_ml,10,20,2,3,0.05,0.95,0.9055452169972502,33,0.0,1,0.0,1,0.0,1
4779,max_ml,10,20,2,3,0.05,0.95,0.9312965616352948,14,0.0,0,1.0,1,0.0,0
4780,max_ml,10,20,2,3,0.05,0.95,0.79793475995156,7,1.0,1,1.0,1,1.0,1
4781,max_ml,10,20,2,3,0.05,0.95,0.9244308550435588,12,1.0,1,1.0,1,1.0,1
4782,max_ml,10,20,2,3,0.05,0.95,0.7634439441645018,3,1.0,1,1.0,1,1.0,1
4783,max_ml,10,20,2,3,0.05,0.95,0.940124124259765,10,1.0,1,1.0,1,1.0,1
4784,max_ml,10,20,2,3,0.05,0.95,0.8348170578153136,17,1.0,1,1.0,1,1.0,1
4785,max_ml,10,20,2,3,0.05,0.95,0.9274802636256496,17,1.0,1,1.0,1,1.0,1
4786,max_ml,10,20,2,3,0.05,0.95,0.9247506676321,12,1.0,1,1.0,1,1.0,1
4787,max_ml,10,20,2,3,0.05,0.95,0.7451049478182148,2,1.0,1,1.0,1,1.0,1
4788,max_ml,10,20,2,3,0.05,0.95,0.814646644844233,7,1.0,1,1.0,1,1.0,1
4789,max_ml,10,20,2,3,0.05,0.95,0.9484693386394472,19,0.0,0,1.0,1,0.0,0
4790,max_ml,10,20,2,3,0.05,0.95,0.8760453033427691,15,1.0,1,1.0,1,1.0,1
4791,max_ml,10,20,2,3,0.05,0.95,0.927420787411678,9,1.0,1,1.0,1,1.0,1
4792,max_ml,10,20,2,3,0.05,0.95,0.9048296059236272,27,1.0,1,1.0,1,0.0,0
4793,max_ml,10,20,2,3,0.05,0.95,0.8072809672370203,6,1.0,1,1.0,1,1.0,1
4794,max_ml,10,20,2,3,0.05,0.95,0.9450661424039276,9,1.0,1,1.0,1,1.0,1
4795,max_ml,10,20,2,3,0.05,0.95,0.9235227881921134,8,1.0,1,1.0,1,1.0,1
4796,max_ml,10,20,2,3,0.05,0.95,0.6015822150871356,4,1.0,1,1.0,1,1.0,1
4797,max_ml,10,20,2,3,0.05,0.95,0.9006782915100612,11,1.0,1,1.0,1,1.0,1
4798,max_ml,10,20,2,3,0.05,0.95,0.9371910626156844,11,1.0,1,1.0,1,1.0,1
4799,max_ml,10,20,2,3,0.05,0.95,0.8820623355959577,9,1.0,1,1.0,1,1.0,1
4800,max_ml,10,20,2,3,0.05,0.95,0.787555359181305,5,1.0,1,1.0,1,1.0,1
4801,max_ml,10,20,2,3,0.05,0.95,0.9132515450188988,14,0.0,1,0.0,1,0.0,1
4802,max_ml,10,20,2,3,0.05,0.95,0.8926670363592931,11,1.0,1,1.0,1,1.0,1
4803,max_ml,10,20,2,3,0.05,0.95,0.8138778929157807,3,1.0,1,1.0,1,1.0,1
4804,max_ml,10,20,2,3,0.05,0.95,0.8922996225190817,6,1.0,1,1.0,1,1.0,1
4805,max_ml,10,20,2,3,0.05,0.95,0.8017082296077945,6,1.0,1,1.0,1,1.0,1
4806,max_ml,10,20,2,3,0.05,0.95,0.8631073343135319,9,1.0,1,1.0,1,1.0,1
4807,max_ml,10,20,2,3,0.05,0.95,0.85898926377656,15,1.0,1,1.0,1,1.0,1
4808,max_ml,10,20,2,3,0.05,0.95,0.8441634968317695,21,1.0,1,1.0,1,1.0,1
4809,max_ml,10,20,2,3,0.05,0.95,0.8866466851497211,16,1.0,1,1.0,1,1.0,1
4810,max_ml,10,20,2,3,0.05,0.95,0.9414690811207136,8,1.0,1,1.0,1,1.0,1
4811,max_ml,10,20,2,3,0.05,0.95,0.914865213433296,9,1.0,1,1.0,1,1.0,1
4812,max_ml,10,20,2,3,0.05,0.95,0.8043812349513259,7,1.0,1,1.0,1,1.0,1
4813,max_ml,10,20,2,3,0.05,0.95,0.8044028199437183,10,1.0,1,1.0,1,1.0,1
4814,max_ml,10,20,2,3,0.05,0.95,0.6925242881097041,5,1.0,1,1.0,1,1.0,1
4815,max_ml,10,20,2,3,0.05,0.95,0.9255932076696206,25,0.0,1,0.0,1,0.0,1
4816,max_ml,10,20,2,3,0.05,0.95,0.9388528881506528,25,1.0,1,1.0,1,1.0,1
4817,max_ml,10,20,2,3,0.05,0.95,0.8827921393385771,10,1.0,1,1.0,1,1.0,1
4818,max_ml,10,20,2,3,0.05,0.95,0.9113546014840151,5,1.0,1,1.0,1,1.0,1
4819,max_ml,10,20,2,3,0.05,0.95,0.84184551414091,6,1.0,1,1.0,1,1.0,1
4820,max_ml,10,20,2,3,0.05,0.95,0.8982399653451792,3,1.0,1,1.0,1,1.0,1
4821,max_ml,10,20,2,3,0.05,0.95,0.8551240515798503,5,1.0,1,1.0,1,1.0,1
4822,max_ml,10,20,2,3,0.05,0.95,0.9423638054712544,18,1.0,1,1.0,1,1.0,1
4823,max_ml,10,20,2,3,0.05,0.95,0.8525466042718617,13,1.0,1,1.0,1,1.0,1
4824,max_ml,10,20,2,3,0.05,0.95,0.8482780439552603,10,1.0,1,1.0,1,1.0,1
4825,max_ml,10,20,2,3,0.05,0.95,0.9000078286620062,14,1.0,1,1.0,1,1.0,1
4826,max_ml,10,20,2,3,0.05,0.95,0.697453948887075,5,1.0,1,1.0,1,1.0,1
4827,max_ml,10,20,2,3,0.05,0.95,0.8598576350553744,19,1.0,1,1.0,1,1.0,1
4828,max_ml,10,20,2,3,0.05,0.95,0.935804350982218,9,1.0,1,1.0,1,0.0,0
4829,max_ml,10,20,2,3,0.05,0.95,0.8359221084922799,7,1.0,1,1.0,1,1.0,1
4830,max_ml,10,20,2,3,0.05,0.95,0.8137050492584089,3,1.0,1,1.0,1,1.0,1
4831,max_ml,10,20,2,3,0.05,0.95,0.9044124791286912,11,1.0,1,1.0,1,1.0,1
4832,max_ml,10,20,2,3,0.05,0.95,0.9461337381812808,7,1.0,1,1.0,1,1.0,1
4833,max_ml,10,20,2,3,0.05,0.95,0.8991323770182892,9,1.0,1,1.0,1,1.0,1
4834,max_ml,10,20,2,3,0.05,0.95,0.8955113761625365,8,1.0,1,1.0,1,1.0,1
4835,max_ml,10,20,2,3,0.05,0.95,0.9000790488697087,5,1.0,1,1.0,1,1.0,1
4836,max_ml,10,20,2,3,0.05,0.95,0.8775691830555993,16,1.0,1,1.0,1,1.0,1
4837,max_ml,10,20,2,3,0.05,0.95,0.8831348020705043,8,1.0,1,1.0,1,1.0,1
4838,max_ml,10,20,2,3,0.05,0.95,0.9394122497410016,18,1.0,1,1.0,1,1.0,1
4839,max_ml,10,20,2,3,0.05,0.95,0.7841460065881249,7,1.0,1,1.0,1,1.0,1
4840,max_ml,10,20,2,3,0.05,0.95,0.6268176918166793,4,1.0,1,1.0,1,1.0,1
4841,max_ml,10,20,2,3,0.05,0.95,0.9488868082983712,36,0.0,1,0.0,1,0.0,1
4842,max_ml,10,20,2,3,0.05,0.95,0.8221482282343753,2,1.0,1,1.0,1,1.0,1
4843,max_ml,10,20,2,3,0.05,0.95,0.8868200249251529,22,1.0,1,1.0,1,1.0,1
4844,max_ml,10,20,2,3,0.05,0.95,0.9105477938541734,19,1.0,1,1.0,1,1.0,1
4845,max_ml,10,20,2,3,0.05,0.95,0.9423043243933236,9,1.0,1,1.0,1,1.0,1
4846,max_ml,10,20,2,3,0.05,0.95,0.8756278973235604,22,1.0,1,1.0,1,0.0,0
4847,max_ml,10,20,2,3,0.05,0.95,0.881415610961952,7,1.0,1,1.0,1,1.0,1
4848,max_ml,10,20,2,3,0.05,0.95,0.8935711911820707,8,1.0,1,1.0,1,1.0,1
4849,max_ml,10,20,2,3,0.05,0.95,0.9435006368952402,10,1.0,1,1.0,1,1.0,1
4850,max_ml,10,20,2,3,0.05,0.95,0.9168886131427304,11,1.0,1,1.0,1,1.0,1
4851,max_ml,10,20,2,3,0.05,0.95,0.9027453026778328,17,1.0,1,1.0,1,1.0,1
4852,max_ml,10,20,2,3,0.05,0.95,0.8590650909119432,17,1.0,1,1.0,1,1.0,1
4853,max_ml,10,20,2,3,0.05,0.95,0.8887554924186615,7,1.0,1,1.0,1,1.0,1
4854,max_ml,10,20,2,3,0.05,0.95,0.9465706643025824,6,1.0,1,1.0,1,1.0,1
4855,max_ml,10,20,2,3,0.05,0.95,0.9386213480703272,11,1.0,1,1.0,1,1.0,1
4856,max_ml,10,20,2,3,0.05,0.95,0.8853762829152472,13,1.0,1,1.0,1,1.0,1
4857,max_ml,10,20,2,3,0.05,0.95,0.816519901387217,4,1.0,1,1.0,1,1.0,1
4858,max_ml,10,20,2,3,0.05,0.95,0.8591317286258789,19,1.0,1,1.0,1,1.0,1
4859,max_ml,10,20,2,3,0.05,0.95,0.8306027223286373,5,1.0,1,1.0,1,1.0,1
4860,max_ml,10,20,2,3,0.05,0.95,0.5826367192168411,6,1.0,1,1.0,1,1.0,1
4861,max_ml,10,20,2,3,0.05,0.95,0.9288911655946276,18,1.0,1,1.0,1,1.0,1
4862,max_ml,10,20,2,3,0.05,0.95,0.8597537069153043,5,1.0,1,1.0,1,1.0,1
4863,max_ml,10,20,2,3,0.05,0.95,0.8909007789724784,15,1.0,1,1.0,1,1.0,1
4864,max_ml,10,20,2,3,0.05,0.95,0.8923994721673587,5,1.0,1,1.0,1,1.0,1
4865,max_ml,10,20,2,3,0.05,0.95,0.9415331423672556,30,0.0,0,1.0,1,1.0,1
4866,max_ml,10,20,2,3,0.05,0.95,0.9303656420892376,7,1.0,1,1.0,1,1.0,1
4867,max_ml,10,20,2,3,0.05,0.95,0.7269104705435268,3,1.0,1,1.0,1,1.0,1
4868,max_ml,10,20,2,3,0.05,0.95,0.913523515096756,14,1.0,1,1.0,1,1.0,1
4869,max_ml,10,20,2,3,0.05,0.95,0.8559642455213704,4,1.0,1,1.0,1,1.0,1
4870,max_ml,10,20,2,3,0.05,0.95,0.9455498804899964,6,1.0,1,1.0,1,1.0,1
4871,max_ml,10,20,2,3,0.05,0.95,0.8125774343515694,9,1.0,1,1.0,1,1.0,1
4872,max_ml,10,20,2,3,0.05,0.95,0.8543245137114243,15,1.0,1,1.0,1,1.0,1
4873,max_ml,10,20,2,3,0.05,0.95,0.9121988481135336,17,1.0,1,1.0,1,1.0,1
4874,max_ml,10,20,2,3,0.05,0.95,0.8488411143743716,5,1.0,1,1.0,1,1.0,1
4875,max_ml,10,20,2,3,0.05,0.95,0.8619592328902576,3,1.0,1,1.0,1,1.0,1
4876,max_ml,10,20,2,3,0.05,0.95,0.917973215147216,13,1.0,1,1.0,1,1.0,1
4877,max_ml,10,20,2,3,0.05,0.95,0.88120553336835,7,1.0,1,1.0,1,1.0,1
4878,max_ml,10,20,2,3,0.05,0.95,0.9293376895223692,39,0.0,1,0.0,1,0.0,1
4879,max_ml,10,20,2,3,0.05,0.95,0.850275446223013,13,1.0,1,1.0,1,1.0,1
4880,max_ml,10,20,2,3,0.05,0.95,0.8664773903538667,12,1.0,1,1.0,1,1.0,1
4881,max_ml,10,20,2,3,0.05,0.95,0.9142535650369272,21,0.0,1,0.0,1,0.0,1
4882,max_ml,10,20,2,3,0.05,0.95,0.8795478608160947,14,1.0,1,1.0,1,1.0,1
4883,max_ml,10,20,2,3,0.05,0.95,0.8091571960363891,4,1.0,1,1.0,1,1.0,1
4884,max_ml,10,20,2,3,0.05,0.95,0.7963694337407502,8,1.0,1,1.0,1,1.0,1
4885,max_ml,10,20,2,3,0.05,0.95,0.9158758579414196,24,0.0,0,1.0,1,0.0,0
4886,max_ml,10,20,2,3,0.05,0.95,0.8368752883779624,6,1.0,1,1.0,1,1.0,1
4887,max_ml,10,20,2,3,0.05,0.95,0.8215912411039015,9,1.0,1,1.0,1,1.0,1
4888,max_ml,10,20,2,3,0.05,0.95,0.9086988358558448,5,1.0,1,1.0,1,1.0,1
4889,max_ml,10,20,2,3,0.05,0.95,0.8744326529881318,4,1.0,1,1.0,1,1.0,1
4890,max_ml,10,20,2,3,0.05,0.95,0.9269669963274908,22,1.0,1,1.0,1,1.0,1
4891,max_ml,10,20,2,3,0.05,0.95,0.7792927362944952,8,1.0,1,1.0,1,1.0,1
4892,max_ml,10,20,2,3,0.05,0.95,0.9234611345578436,23,0.0,1,0.0,1,0.0,1
4893,max_ml,10,20,2,3,0.05,0.95,0.948114509810294,10,1.0,1,1.0,1,1.0,1
4894,max_ml,10,20,2,3,0.05,0.95,0.9003388191213868,2,1.0,1,1.0,1,1.0,1
4895,max_ml,10,20,2,3,0.05,0.95,0.8921100352512948,14,1.0,1,1.0,1,1.0,1
4896,max_ml,10,20,2,3,0.05,0.95,0.904994297952838,13,0.0,1,0.0,1,0.0,1
4897,max_ml,10,20,2,3,0.05,0.95,0.7611357506454246,12,1.0,1,1.0,1,1.0,1
4898,max_ml,10,20,2,3,0.05,0.95,0.9323976366502584,35,0.0,1,0.0,1,0.0,1
4899,max_ml,10,20,2,3,0.05,0.95,0.9043634397821656,17,1.0,1,1.0,1,1.0,1
4900,max_ml,10,20,2,3,0.05,0.95,0.886336053529693,7,1.0,1,1.0,1,1.0,1
4901,max_ml,10,20,2,3,0.05,0.95,0.9394698490429269,14,1.0,1,1.0,1,1.0,1
4902,max_ml,10,20,2,3,0.05,0.95,0.8689526043650344,3,1.0,1,1.0,1,1.0,1
4903,max_ml,10,20,2,3,0.05,0.95,0.9437884326457529,7,1.0,1,1.0,1,1.0,1
4904,max_ml,10,20,2,3,0.05,0.95,0.8651758216591451,13,0.0,1,0.0,1,0.0,1
4905,max_ml,10,20,2,3,0.05,0.95,0.8453173875234045,7,1.0,1,1.0,1,1.0,1
4906,max_ml,10,20,2,3,0.05,0.95,0.9037351014410284,9,1.0,1,1.0,1,1.0,1
4907,max_ml,10,20,2,3,0.05,0.95,0.8975090396023875,5,1.0,1,1.0,1,1.0,1
4908,max_ml,10,20,2,3,0.05,0.95,0.9328273457619866,75,0.0,1,0.0,1,0.0,1
4909,max_ml,10,20,2,3,0.05,0.95,0.9493500131928724,12,0.0,1,0.0,1,0.0,1
4910,max_ml,10,20,2,3,0.05,0.95,0.9195026826913792,4,1.0,1,1.0,1,1.0,1
4911,max_ml,10,20,2,3,0.05,0.95,0.9278343273304814,19,0.0,0,0.0,0,1.0,1
4912,max_ml,10,20,2,3,0.05,0.95,0.9351865677327328,23,1.0,1,1.0,1,1.0,1
4913,max_ml,10,20,2,3,0.05,0.95,0.6960739775188525,6,1.0,1,1.0,1,1.0,1
4914,max_ml,10,20,2,3,0.05,0.95,0.674689186648328,3,1.0,1,1.0,1,1.0,1
4915,max_ml,10,20,2,3,0.05,0.95,0.8333972767056304,7,1.0,1,1.0,1,1.0,1
4916,max_ml,10,20,2,3,0.05,0.95,0.9129321691540748,20,0.0,1,0.0,1,0.0,1
4917,max_ml,10,20,2,3,0.05,0.95,0.9131006285568416,19,1.0,1,1.0,1,1.0,1
4918,max_ml,10,20,2,3,0.05,0.95,0.9173832071711732,9,1.0,1,1.0,1,1.0,1
4919,max_ml,10,20,2,3,0.05,0.95,0.9211813521029046,11,1.0,1,1.0,1,0.0,0
4920,max_ml,10,20,2,3,0.05,0.95,0.949087298762266,16,1.0,1,1.0,1,1.0,1
4921,max_ml,10,20,2,3,0.05,0.95,0.7799316459441366,17,1.0,1,1.0,1,1.0,1
4922,max_ml,10,20,2,3,0.05,0.95,0.7968875453387285,4,1.0,1,1.0,1,1.0,1
4923,max_ml,10,20,2,3,0.05,0.95,0.8746387390221383,10,1.0,1,1.0,1,1.0,1
4924,max_ml,10,20,2,3,0.05,0.95,0.9463520998931528,18,0.0,1,0.0,1,0.0,1
4925,max_ml,10,20,2,3,0.05,0.95,0.9099233876704308,20,1.0,1,1.0,1,1.0,1
4926,max_ml,10,20,2,3,0.05,0.95,0.8894549289415542,17,1.0,1,1.0,1,1.0,1
4927,max_ml,10,20,2,3,0.05,0.95,0.8902628663772187,9,1.0,1,1.0,1,1.0,1
4928,max_ml,10,20,2,3,0.05,0.95,0.8981267533942752,9,1.0,1,1.0,1,1.0,1
4929,max_ml,10,20,2,3,0.05,0.95,0.8717139493646635,3,1.0,1,1.0,1,1.0,1
4930,max_ml,10,20,2,3,0.05,0.95,0.8861848674016358,11,1.0,1,1.0,1,1.0,1
4931,max_ml,10,20,2,3,0.05,0.95,0.8437648329864307,4,1.0,1,1.0,1,1.0,1
4932,max_ml,10,20,2,3,0.05,0.95,0.9298383708608828,11,1.0,1,1.0,1,1.0,1
4933,max_ml,10,20,2,3,0.05,0.95,0.9138872583396724,20,1.0,1,1.0,1,1.0,1
4934,max_ml,10,20,2,3,0.05,0.95,0.9446880769244096,11,1.0,1,1.0,1,1.0,1
4935,max_ml,10,20,2,3,0.05,0.95,0.9445401759507016,15,1.0,1,1.0,1,1.0,1
4936,max_ml,10,20,2,3,0.05,0.95,0.8224488695829026,3,1.0,1,1.0,1,1.0,1
4937,max_ml,10,20,2,3,0.05,0.95,0.8585262217402694,4,1.0,1,1.0,1,1.0,1
4938,max_ml,10,20,2,3,0.05,0.95,0.9283938753465082,37,0.0,1,0.0,1,0.0,1
4939,max_ml,10,20,2,3,0.05,0.95,0.7981576550715638,4,1.0,1,1.0,1,1.0,1
4940,max_ml,10,20,2,3,0.05,0.95,0.9163318911173318,10,1.0,1,1.0,1,1.0,1
4941,max_ml,10,20,2,3,0.05,0.95,0.9444551415137862,19,0.0,1,0.0,1,0.0,1
4942,max_ml,10,20,2,3,0.05,0.95,0.9142997664285992,7,1.0,1,1.0,1,1.0,1
4943,max_ml,10,20,2,3,0.05,0.95,0.6870022939596107,3,1.0,1,1.0,1,1.0,1
4944,max_ml,10,20,2,3,0.05,0.95,0.9355496660490976,21,0.0,1,0.0,1,0.0,1
4945,max_ml,10,20,2,3,0.05,0.95,0.9244973109076836,28,1.0,1,1.0,1,1.0,1
4946,max_ml,10,20,2,3,0.05,0.95,0.9124376004444734,63,0.0,1,0.0,1,0.0,1
4947,max_ml,10,20,2,3,0.05,0.95,0.9378388713964612,7,1.0,1,1.0,1,1.0,1
4948,max_ml,10,20,2,3,0.05,0.95,0.7769818441578171,3,1.0,1,1.0,1,1.0,1
4949,max_ml,10,20,2,3,0.05,0.95,0.8469840349047824,8,1.0,1,1.0,1,1.0,1
4950,max_ml,10,20,2,3,0.05,0.95,0.9389471470582182,23,0.0,1,0.0,1,0.0,1
4951,max_ml,10,20,2,3,0.05,0.95,0.9040531358045496,6,1.0,1,1.0,1,1.0,1
4952,max_ml,10,20,2,3,0.05,0.95,0.6908115109906691,5,1.0,1,1.0,1,1.0,1
4953,max_ml,10,20,2,3,0.05,0.95,0.8922690115313201,6,1.0,1,1.0,1,1.0,1
4954,max_ml,10,20,2,3,0.05,0.95,0.9185719845998372,7,1.0,1,1.0,1,1.0,1
4955,max_ml,10,20,2,3,0.05,0.95,0.909814813145138,10,1.0,1,1.0,1,1.0,1
4956,max_ml,10,20,2,3,0.05,0.95,0.8376249386100745,6,1.0,1,1.0,1,1.0,1
4957,max_ml,10,20,2,3,0.05,0.95,0.9093591976476468,14,1.0,1,1.0,1,1.0,1
4958,max_ml,10,20,2,3,0.05,0.95,0.7699062487203105,5,1.0,1,1.0,1,1.0,1
4959,max_ml,10,20,2,3,0.05,0.95,0.9124054805143827,22,0.0,1,0.0,1,0.0,1
4960,max_ml,10,20,2,3,0.05,0.95,0.9371918814165467,8,1.0,1,1.0,1,1.0,1
4961,max_ml,10,20,2,3,0.05,0.95,0.9386686452736204,7,1.0,1,1.0,1,1.0,1
4962,max_ml,10,20,2,3,0.05,0.95,0.8512384852356906,7,1.0,1,1.0,1,1.0,1
4963,max_ml,10,20,2,3,0.05,0.95,0.8882096013073432,28,0.0,0,0.0,0,1.0,1
4964,max_ml,10,20,2,3,0.05,0.95,0.8009569385821947,8,1.0,1,1.0,1,1.0,1
4965,max_ml,10,20,2,3,0.05,0.95,0.8318223289680232,20,0.0,0,0.0,0,1.0,1
4966,max_ml,10,20,2,3,0.05,0.95,0.8428086143834945,4,1.0,1,1.0,1,1.0,1
4967,max_ml,10,20,2,3,0.05,0.95,0.9368632959828338,34,0.0,1,0.0,1,0.0,1
4968,max_ml,10,20,2,3,0.05,0.95,0.9296261409792016,37,0.0,0,0.0,0,1.0,1
4969,max_ml,10,20,2,3,0.05,0.95,0.886448919504923,3,1.0,1,1.0,1,1.0,1
4970,max_ml,10,20,2,3,0.05,0.95,0.9201138944468936,42,0.0,1,0.0,1,0.0,1
4971,max_ml,10,20,2,3,0.05,0.95,0.8669837812344547,4,1.0,1,1.0,1,1.0,1
4972,max_ml,10,20,2,3,0.05,0.95,0.7644171850521413,9,1.0,1,1.0,1,1.0,1
4973,max_ml,10,20,2,3,0.05,0.95,0.9274563422312548,7,1.0,1,1.0,1,1.0,1
4974,max_ml,10,20,2,3,0.05,0.95,0.8458246873445724,7,1.0,1,1.0,1,1.0,1
4975,max_ml,10,20,2,3,0.05,0.95,0.9317032278240692,8,1.0,1,1.0,1,1.0,1
4976,max_ml,10,20,2,3,0.05,0.95,0.9426360609387294,22,0.0,1,0.0,1,0.0,1
4977,max_ml,10,20,2,3,0.05,0.95,0.8413885429694091,7,1.0,1,1.0,1,1.0,1
4978,max_ml,10,20,2,3,0.05,0.95,0.9081129980335882,34,0.0,0,0.0,0,1.0,1
4979,max_ml,10,20,2,3,0.05,0.95,0.8554082325094454,18,1.0,1,1.0,1,1.0,1
4980,max_ml,10,20,2,3,0.05,0.95,0.9296329078357564,34,0.0,1,0.0,1,0.0,1
4981,max_ml,10,20,2,3,0.05,0.95,0.870388456419759,7,1.0,1,1.0,1,1.0,1
4982,max_ml,10,20,2,3,0.05,0.95,0.9009415343569978,9,1.0,1,1.0,1,1.0,1
4983,max_ml,10,20,2,3,0.05,0.95,0.8263100584308128,9,1.0,1,1.0,1,1.0,1
4984,max_ml,10,20,2,3,0.05,0.95,0.7009634877716777,4,1.0,1,1.0,1,1.0,1
4985,max_ml,10,20,2,3,0.05,0.95,0.942384354154664,40,0.0,1,0.0,1,0.0,1
4986,max_ml,10,20,2,3,0.05,0.95,0.9015488414954206,8,1.0,1,1.0,1,1.0,1
4987,max_ml,10,20,2,3,0.05,0.95,0.831486446542781,10,1.0,1,1.0,1,1.0,1
4988,max_ml,10,20,2,3,0.05,0.95,0.8659641900567633,7,1.0,1,1.0,1,1.0,1
4989,max_ml,10,20,2,3,0.05,0.95,0.8567597979530535,11,1.0,1,1.0,1,1.0,1
4990,max_ml,10,20,2,3,0.05,0.95,0.6991378556692291,3,1.0,1,1.0,1,1.0,1
4991,max_ml,10,20,2,3,0.05,0.95,0.9296877427643244,16,0.0,0,0.0,0,1.0,1
4992,max_ml,10,20,2,3,0.05,0.95,0.9214057670221508,16,1.0,1,1.0,1,1.0,1
4993,max_ml,10,20,2,3,0.05,0.95,0.9000520596879217,11,1.0,1,1.0,1,1.0,1
4994,max_ml,10,20,2,3,0.05,0.95,0.945935283825016,17,0.0,1,0.0,1,0.0,1
4995,max_ml,10,20,2,3,0.05,0.95,0.8219983899910982,8,1.0,1,1.0,1,1.0,1
4996,max_ml,10,20,2,3,0.05,0.95,0.9018234811668254,5,1.0,1,1.0,1,1.0,1
4997,max_ml,10,20,2,3,0.05,0.95,0.8619918243370166,14,0.0,1,0.0,1,0.0,1
4998,max_ml,10,20,2,3,0.05,0.95,0.8451352016635244,6,1.0,1,1.0,1,1.0,1
4999,max_ml,10,20,2,3,0.05,0.95,0.8724090322558504,7,1.0,1,1.0,1,1.0,1
5000,max_ml,10,20,2,3,0.05,0.95,0.9458324067107174,28,0.0,0,1.0,1,1.0,1
5001,max_ml,10,20,2,3,0.05,0.95,0.7639363898377988,3,1.0,1,1.0,1,1.0,1
5002,max_ml,10,20,2,3,0.05,0.95,0.9345371719792052,13,1.0,1,1.0,1,0.0,0
5003,max_ml,10,20,2,3,0.05,0.95,0.8849622308352688,18,0.0,0,1.0,1,0.0,0
5004,max_ml,10,20,2,3,0.05,0.95,0.8144730919497721,5,1.0,1,1.0,1,1.0,1
5005,max_ml,10,20,2,3,0.05,0.95,0.8376874701320527,9,1.0,1,1.0,1,1.0,1
5006,max_ml,10,20,2,3,0.05,0.95,0.943326488874865,17,0.0,0,0.0,0,1.0,1
5007,max_ml,10,20,2,3,0.05,0.95,0.8322314743954206,6,1.0,1,1.0,1,1.0,1
5008,max_ml,10,20,2,3,0.05,0.95,0.9493320784055986,31,0.0,1,0.0,1,0.0,1
5009,max_ml,10,20,2,3,0.05,0.95,0.9122821216011532,13,1.0,1,1.0,1,1.0,1
5010,max_ml,10,20,2,3,0.05,0.95,0.8514254276090386,12,1.0,1,1.0,1,1.0,1
5011,max_ml,10,20,2,3,0.05,0.95,0.914769206587902,9,1.0,1,1.0,1,1.0,1
5012,max_ml,10,20,2,3,0.05,0.95,0.7589664958094513,2,1.0,1,1.0,1,1.0,1
5013,max_ml,10,20,2,3,0.05,0.95,0.9147095053145452,17,0.0,1,0.0,1,0.0,1
5014,max_ml,10,20,2,3,0.05,0.95,0.9476397477325786,13,1.0,1,1.0,1,1.0,1
5015,max_ml,10,20,2,3,0.05,0.95,0.9003402746502785,25,1.0,1,1.0,1,1.0,1
5016,max_ml,10,20,2,3,0.05,0.95,0.8571530889846776,4,1.0,1,1.0,1,1.0,1
5017,max_ml,10,20,2,3,0.05,0.95,0.8417490100090236,3,1.0,1,1.0,1,1.0,1
5018,max_ml,10,20,2,3,0.05,0.95,0.8833304355702679,10,1.0,1,1.0,1,1.0,1
5019,max_ml,10,20,2,3,0.05,0.95,0.8956495057937939,28,0.0,1,0.0,1,0.0,1
5020,max_ml,10,20,2,3,0.05,0.95,0.8290743719610175,14,1.0,1,1.0,1,1.0,1
5021,max_ml,10,20,2,3,0.05,0.95,0.8403454395038255,7,1.0,1,1.0,1,1.0,1
5022,max_ml,10,20,2,3,0.05,0.95,0.9442107205053842,8,1.0,1,1.0,1,1.0,1
5023,max_ml,10,20,2,3,0.05,0.95,0.7995572360361092,9,1.0,1,1.0,1,1.0,1
5024,max_ml,10,20,2,3,0.05,0.95,0.9038965052552204,14,1.0,1,1.0,1,1.0,1
5025,max_ml,10,20,2,3,0.05,0.95,0.9134220446660238,2,1.0,1,1.0,1,1.0,1
5026,max_ml,10,20,2,3,0.05,0.95,0.9429029017689228,25,0.0,1,0.0,1,0.0,1
5027,max_ml,10,20,2,3,0.05,0.95,0.8971586525275248,12,1.0,1,1.0,1,1.0,1
5028,max_ml,10,20,2,3,0.05,0.95,0.9235860126935084,10,1.0,1,1.0,1,1.0,1
5029,max_ml,10,20,2,3,0.05,0.95,0.8444751124238538,7,1.0,1,1.0,1,1.0,1
5030,max_ml,10,20,2,3,0.05,0.95,0.916461694654798,10,1.0,1,1.0,1,1.0,1
5031,max_ml,10,20,2,3,0.05,0.95,0.6608711867828344,4,1.0,1,1.0,1,1.0,1
5032,max_ml,10,20,2,3,0.05,0.95,0.7372201883693265,5,1.0,1,1.0,1,1.0,1
5033,max_ml,10,20,2,3,0.05,0.95,0.922150851929658,11,1.0,1,1.0,1,1.0,1
5034,max_ml,10,20,2,3,0.05,0.95,0.7670243513829053,6,1.0,1,1.0,1,1.0,1
5035,max_ml,10,20,2,3,0.05,0.95,0.8924473284253143,3,1.0,1,1.0,1,1.0,1
5036,max_ml,10,20,2,3,0.05,0.95,0.8922066251700388,13,1.0,1,1.0,1,1.0,1
5037,max_ml,10,20,2,3,0.05,0.95,0.9405208565295364,19,1.0,1,1.0,1,1.0,1
5038,max_ml,10,20,2,3,0.05,0.95,0.8708342330311001,6,1.0,1,1.0,1,1.0,1
5039,max_ml,10,20,2,3,0.05,0.95,0.6664143350868059,3,1.0,1,1.0,1,1.0,1
5040,max_ml,10,20,2,3,0.05,0.95,0.7586889627472394,5,1.0,1,1.0,1,1.0,1
5041,max_ml,10,20,2,3,0.05,0.95,0.9398848192732806,30,1.0,1,1.0,1,1.0,1
5042,max_ml,10,20,2,3,0.05,0.95,0.8988059737160076,11,1.0,1,1.0,1,1.0,1
5043,max_ml,10,20,2,3,0.05,0.95,0.9393934920483548,18,1.0,1,1.0,1,1.0,1
5044,max_ml,10,20,2,3,0.05,0.95,0.8046766859364323,3,1.0,1,1.0,1,1.0,1
5045,max_ml,10,20,2,3,0.05,0.95,0.9059717064031074,8,1.0,1,1.0,1,1.0,1
5046,max_ml,10,20,2,3,0.05,0.95,0.9189013370092886,9,1.0,1,1.0,1,1.0,1
5047,max_ml,10,20,2,3,0.05,0.95,0.8454819630361168,18,1.0,1,1.0,1,1.0,1
5048,max_ml,10,20,2,3,0.05,0.95,0.8924200168190679,6,1.0,1,1.0,1,1.0,1
5049,max_ml,10,20,2,3,0.05,0.95,0.902868157426662,4,1.0,1,1.0,1,1.0,1
5050,max_ml,10,20,2,3,0.05,0.95,0.927269917921323,28,0.0,0,1.0,1,1.0,1
5051,max_ml,10,20,2,3,0.05,0.95,0.910199356177568,6,1.0,1,1.0,1,1.0,1
5052,max_ml,10,20,2,3,0.05,0.95,0.9291972793518528,8,1.0,1,1.0,1,1.0,1
5053,max_ml,10,20,2,3,0.05,0.95,0.8492776474987025,4,1.0,1,1.0,1,1.0,1
5054,max_ml,10,20,2,3,0.05,0.95,0.9388085857334044,12,1.0,1,1.0,1,1.0,1
5055,max_ml,10,20,2,3,0.05,0.95,0.8942810998865189,6,1.0,1,1.0,1,1.0,1
5056,max_ml,10,20,2,3,0.05,0.95,0.9494005288062506,7,1.0,1,1.0,1,1.0,1
5057,max_ml,10,20,2,3,0.05,0.95,0.8595352056978606,5,1.0,1,1.0,1,1.0,1
5058,max_ml,10,20,2,3,0.05,0.95,0.8640935696956912,8,1.0,1,1.0,1,1.0,1
5059,max_ml,10,20,2,3,0.05,0.95,0.8835157312505146,11,1.0,1,1.0,1,1.0,1
5060,max_ml,10,20,2,3,0.05,0.95,0.8806039937326116,7,1.0,1,1.0,1,1.0,1
5061,max_ml,10,20,2,3,0.05,0.95,0.880290266788106,11,1.0,1,1.0,1,1.0,1
5062,max_ml,10,20,2,3,0.05,0.95,0.9092496606028544,3,1.0,1,1.0,1,1.0,1
5063,max_ml,10,20,2,3,0.05,0.95,0.8321301721522925,10,1.0,1,1.0,1,1.0,1
5064,max_ml,10,20,2,3,0.05,0.95,0.8970373582115352,17,0.0,0,1.0,1,1.0,1
5065,max_ml,10,20,2,3,0.05,0.95,0.8957023577627161,8,1.0,1,1.0,1,1.0,1
5066,max_ml,10,20,2,3,0.05,0.95,0.910898479068529,6,1.0,1,1.0,1,1.0,1
5067,max_ml,10,20,2,3,0.05,0.95,0.9494340376895556,15,1.0,1,1.0,1,1.0,1
5068,max_ml,10,20,2,3,0.05,0.95,0.9390420094960112,22,0.0,1,0.0,1,0.0,1
5069,max_ml,10,20,2,3,0.05,0.95,0.6381757797522898,5,1.0,1,1.0,1,1.0,1
5070,max_ml,10,20,2,3,0.05,0.95,0.89770480167904,18,1.0,1,1.0,1,1.0,1
5071,max_ml,10,20,2,3,0.05,0.95,0.8549462425486246,7,1.0,1,1.0,1,1.0,1
5072,max_ml,10,20,2,3,0.05,0.95,0.8947946853096238,12,1.0,1,1.0,1,1.0,1
5073,max_ml,10,20,2,3,0.05,0.95,0.9199822803833484,10,1.0,1,1.0,1,1.0,1
5074,max_ml,10,20,2,3,0.05,0.95,0.8608051592126468,8,1.0,1,1.0,1,1.0,1
5075,max_ml,10,20,2,3,0.05,0.95,0.9114586751436996,4,1.0,1,1.0,1,1.0,1
5076,max_ml,10,20,2,3,0.05,0.95,0.8595177474331037,7,1.0,1,1.0,1,1.0,1
5077,max_ml,10,20,2,3,0.05,0.95,0.9090303902520326,10,1.0,1,1.0,1,1.0,1
5078,max_ml,10,20,2,3,0.05,0.95,0.8413703462878577,11,1.0,1,1.0,1,1.0,1
5079,max_ml,10,20,2,3,0.05,0.95,0.91242837305781,6,1.0,1,1.0,1,1.0,1
5080,max_ml,10,20,2,3,0.05,0.95,0.8694732019630352,5,1.0,1,1.0,1,1.0,1
5081,max_ml,10,20,2,3,0.05,0.95,0.7511175562864967,8,1.0,1,1.0,1,1.0,1
5082,max_ml,10,20,2,3,0.05,0.95,0.7413273232649147,7,1.0,1,1.0,1,1.0,1
5083,max_ml,10,20,2,3,0.05,0.95,0.8663459619495903,8,1.0,1,1.0,1,1.0,1
5084,max_ml,10,20,2,3,0.05,0.95,0.8638157165008192,3,1.0,1,1.0,1,1.0,1
5085,max_ml,10,20,2,3,0.05,0.95,0.938322936502484,6,1.0,1,1.0,1,1.0,1
5086,max_ml,10,20,2,3,0.05,0.95,0.815151479915323,21,1.0,1,1.0,1,1.0,1
5087,max_ml,10,20,2,3,0.05,0.95,0.8660078401865461,3,1.0,1,1.0,1,1.0,1
5088,max_ml,10,20,2,3,0.05,0.95,0.8595855937431646,7,1.0,1,1.0,1,1.0,1
5089,max_ml,10,20,2,3,0.05,0.95,0.8791918977586115,7,1.0,1,1.0,1,1.0,1
5090,max_ml,10,20,2,3,0.05,0.95,0.8761176864258263,6,1.0,1,1.0,1,1.0,1
5091,max_ml,10,20,2,3,0.05,0.95,0.7770722176973786,5,1.0,1,1.0,1,1.0,1
5092,max_ml,10,20,2,3,0.05,0.95,0.906574418003561,8,1.0,1,1.0,1,1.0,1
5093,max_ml,10,20,2,3,0.05,0.95,0.9335770185900052,8,1.0,1,1.0,1,1.0,1
5094,max_ml,10,20,2,3,0.05,0.95,0.9388519576364264,17,0.0,1,0.0,1,0.0,1
5095,max_ml,10,20,2,3,0.05,0.95,0.7941195296422116,9,1.0,1,1.0,1,1.0,1
5096,max_ml,10,20,2,3,0.05,0.95,0.8660110557891643,7,1.0,1,1.0,1,1.0,1
5097,max_ml,10,20,2,3,0.05,0.95,0.5607030964394386,4,1.0,1,1.0,1,1.0,1
5098,max_ml,10,20,2,3,0.05,0.95,0.8890108722106456,16,1.0,1,1.0,1,1.0,1
5099,max_ml,10,20,2,3,0.05,0.95,0.8216683860795242,7,1.0,1,1.0,1,1.0,1
5100,max_ml,10,20,2,3,0.05,0.95,0.8588152985056091,37,0.0,1,0.0,1,0.0,1
5101,max_ml,10,20,2,3,0.05,0.95,0.9293526795445076,9,1.0,1,1.0,1,1.0,1
5102,max_ml,10,20,2,3,0.05,0.95,0.8204486068489824,7,1.0,1,1.0,1,1.0,1
5103,max_ml,10,20,2,3,0.05,0.95,0.6955014015339824,7,1.0,1,1.0,1,1.0,1
5104,max_ml,10,20,2,3,0.05,0.95,0.8872135963381873,4,1.0,1,1.0,1,1.0,1
5105,max_ml,10,20,2,3,0.05,0.95,0.9202755599474958,47,0.0,1,0.0,1,0.0,1
5106,max_ml,10,20,2,3,0.05,0.95,0.9363802641730388,14,1.0,1,1.0,1,1.0,1
5107,max_ml,10,20,2,3,0.05,0.95,0.8155824241745664,5,1.0,1,1.0,1,1.0,1
5108,max_ml,10,20,2,3,0.05,0.95,0.8954271224685373,13,0.0,1,0.0,1,0.0,1
5109,max_ml,10,20,2,3,0.05,0.95,0.8360942469188561,11,1.0,1,1.0,1,1.0,1
5110,max_ml,10,20,2,3,0.05,0.95,0.864957280370989,5,1.0,1,1.0,1,1.0,1
5111,max_ml,10,20,2,3,0.05,0.95,0.8915583929506947,20,1.0,1,1.0,1,1.0,1
5112,max_ml,10,20,2,3,0.05,0.95,0.7912695546981405,25,0.0,0,1.0,1,1.0,1
5113,max_ml,10,20,2,3,0.05,0.95,0.8973822516508998,9,1.0,1,1.0,1,1.0,1
5114,max_ml,10,20,2,3,0.05,0.95,0.7876016691757165,16,1.0,1,1.0,1,1.0,1
5115,max_ml,10,20,2,3,0.05,0.95,0.8932632210116546,14,1.0,1,1.0,1,1.0,1
5116,max_ml,10,20,2,3,0.05,0.95,0.7458434024318257,6,1.0,1,1.0,1,1.0,1
5117,max_ml,10,20,2,3,0.05,0.95,0.9318171911265326,4,1.0,1,1.0,1,1.0,1
5118,max_ml,10,20,2,3,0.05,0.95,0.8314300470882886,6,1.0,1,1.0,1,1.0,1
5119,max_ml,10,20,2,3,0.05,0.95,0.7003853943520342,4,1.0,1,1.0,1,1.0,1
5120,max_ml,10,20,2,3,0.05,0.95,0.9424574785574484,35,0.0,1,0.0,1,0.0,1
5121,max_ml,10,20,2,3,0.05,0.95,0.8908237249977388,7,1.0,1,1.0,1,1.0,1
5122,max_ml,10,20,2,3,0.05,0.95,0.7229145551913722,4,1.0,1,1.0,1,1.0,1
5123,max_ml,10,20,2,3,0.05,0.95,0.9164661386493528,24,0.0,0,1.0,1,0.0,0
5124,max_ml,10,20,2,3,0.05,0.95,0.7263476836163573,5,1.0,1,1.0,1,1.0,1
5125,max_ml,10,20,2,3,0.05,0.95,0.9317601173623292,4,1.0,1,1.0,1,1.0,1
5126,max_ml,10,20,2,3,0.05,0.95,0.8713922795339935,14,1.0,1,1.0,1,1.0,1
5127,max_ml,10,20,2,3,0.05,0.95,0.9415334684597324,5,1.0,1,1.0,1,1.0,1
5128,max_ml,10,20,2,3,0.05,0.95,0.9099192425668564,12,1.0,1,1.0,1,1.0,1
5129,max_ml,10,20,2,3,0.05,0.95,0.8106552440708717,10,1.0,1,1.0,1,1.0,1
5130,max_ml,10,20,2,3,0.05,0.95,0.8995729820966258,11,1.0,1,1.0,1,1.0,1
5131,max_ml,10,20,2,3,0.05,0.95,0.9248935679121856,22,0.0,0,1.0,1,0.0,0
5132,max_ml,10,20,2,3,0.05,0.95,0.8365510008269491,10,1.0,1,1.0,1,1.0,1
5133,max_ml,10,20,2,3,0.05,0.95,0.9418334404901972,15,1.0,1,1.0,1,1.0,1
5134,max_ml,10,20,2,3,0.05,0.95,0.8707039713995256,6,1.0,1,1.0,1,1.0,1
5135,max_ml,10,20,2,3,0.05,0.95,0.9051315034870296,20,0.0,1,0.0,1,0.0,1
5136,max_ml,10,20,2,3,0.05,0.95,0.8555796393115123,4,1.0,1,1.0,1,1.0,1
5137,max_ml,10,20,2,3,0.05,0.95,0.9245480074644552,13,0.0,0,1.0,1,0.0,0
5138,max_ml,10,20,2,3,0.05,0.95,0.8696494921595782,11,1.0,1,1.0,1,1.0,1
5139,max_ml,10,20,2,3,0.05,0.95,0.8383796315440806,8,1.0,1,1.0,1,1.0,1
5140,max_ml,10,20,2,3,0.05,0.95,0.9424664851562564,12,1.0,1,1.0,1,1.0,1
5141,max_ml,10,20,2,3,0.05,0.95,0.9375552785163596,9,1.0,1,1.0,1,1.0,1
5142,max_ml,10,20,2,3,0.05,0.95,0.8405682001902457,10,1.0,1,1.0,1,1.0,1
5143,max_ml,10,20,2,3,0.05,0.95,0.6356240253304057,10,1.0,1,1.0,1,1.0,1
5144,max_ml,10,20,2,3,0.05,0.95,0.9111378434797744,28,1.0,1,1.0,1,1.0,1
5145,max_ml,10,20,2,3,0.05,0.95,0.9103137858062136,11,1.0,1,1.0,1,1.0,1
5146,max_ml,10,20,2,3,0.05,0.95,0.9268138388581648,11,1.0,1,1.0,1,1.0,1
5147,max_ml,10,20,2,3,0.05,0.95,0.9466354937855124,8,1.0,1,1.0,1,1.0,1
5148,max_ml,10,20,2,3,0.05,0.95,0.7182936916440356,10,1.0,1,1.0,1,1.0,1
5149,max_ml,10,20,2,3,0.05,0.95,0.7895139037182543,4,1.0,1,1.0,1,1.0,1
5150,max_ml,10,20,2,3,0.05,0.95,0.8492693650373893,25,0.0,0,1.0,1,1.0,1
5151,max_ml,10,20,2,3,0.05,0.95,0.71773196045992,4,1.0,1,1.0,1,1.0,1
5152,max_ml,10,20,2,3,0.05,0.95,0.7866549647292925,17,1.0,1,1.0,1,1.0,1
5153,max_ml,10,20,2,3,0.05,0.95,0.8918774195083105,12,1.0,1,1.0,1,1.0,1
5154,max_ml,10,20,2,3,0.05,0.95,0.907162068145522,16,1.0,1,1.0,1,1.0,1
5155,max_ml,10,20,2,3,0.05,0.95,0.8171512084267056,7,1.0,1,1.0,1,1.0,1
5156,max_ml,10,20,2,3,0.05,0.95,0.8336343940017106,9,1.0,1,1.0,1,1.0,1
5157,max_ml,10,20,2,3,0.05,0.95,0.7646648673714103,4,1.0,1,1.0,1,1.0,1
5158,max_ml,10,20,2,3,0.05,0.95,0.8775073220509783,13,1.0,1,1.0,1,1.0,1
5159,max_ml,10,20,2,3,0.05,0.95,0.9327449884344676,29,0.0,1,0.0,1,0.0,1
5160,max_ml,10,20,2,3,0.05,0.95,0.9332391303888264,10,1.0,1,1.0,1,1.0,1
5161,max_ml,10,20,2,3,0.05,0.95,0.9069300579893068,6,1.0,1,1.0,1,1.0,1
5162,max_ml,10,20,2,3,0.05,0.95,0.8442499422712867,6,1.0,1,1.0,1,1.0,1
5163,max_ml,10,20,2,3,0.05,0.95,0.8958040188183443,10,1.0,1,1.0,1,1.0,1
5164,max_ml,10,20,2,3,0.05,0.95,0.8641277871404756,9,1.0,1,1.0,1,1.0,1
5165,max_ml,10,20,2,3,0.05,0.95,0.8671690339539593,2,1.0,1,1.0,1,1.0,1
5166,max_ml,10,20,2,3,0.05,0.95,0.8286431547806292,6,1.0,1,1.0,1,1.0,1
5167,max_ml,10,20,2,3,0.05,0.95,0.9340308544360648,50,0.0,1,0.0,1,0.0,1
5168,max_ml,10,20,2,3,0.05,0.95,0.9208560136293348,12,1.0,1,1.0,1,1.0,1
5169,max_ml,10,20,2,3,0.05,0.95,0.8815125919313842,7,1.0,1,1.0,1,1.0,1
5170,max_ml,10,20,2,3,0.05,0.95,0.8544854119128331,7,1.0,1,1.0,1,1.0,1
5171,max_ml,10,20,2,3,0.05,0.95,0.9230562557790696,13,1.0,1,1.0,1,1.0,1
5172,max_ml,10,20,2,3,0.05,0.95,0.8228445784228045,4,1.0,1,1.0,1,1.0,1
5173,max_ml,10,20,2,3,0.05,0.95,0.8076207908791975,9,1.0,1,1.0,1,1.0,1
5174,max_ml,10,20,2,3,0.05,0.95,0.9313749612221516,19,1.0,1,1.0,1,1.0,1
5175,max_ml,10,20,2,3,0.05,0.95,0.8200479925166396,4,1.0,1,1.0,1,1.0,1
5176,max_ml,10,20,2,3,0.05,0.95,0.7269061312824374,11,1.0,1,1.0,1,1.0,1
5177,max_ml,10,20,2,3,0.05,0.95,0.9400650982418072,18,0.0,1,0.0,1,0.0,1
5178,max_ml,10,20,2,3,0.05,0.95,0.8164643278691379,7,1.0,1,1.0,1,1.0,1
5179,max_ml,10,20,2,3,0.05,0.95,0.9293609600698236,3,1.0,1,1.0,1,1.0,1
5180,max_ml,10,20,2,3,0.05,0.95,0.9163006124638036,6,1.0,1,1.0,1,1.0,1
5181,max_ml,10,20,2,3,0.05,0.95,0.908609702660228,13,1.0,1,1.0,1,1.0,1
5182,max_ml,10,20,2,3,0.05,0.95,0.866126066583389,2,1.0,1,1.0,1,1.0,1
5183,max_ml,10,20,2,3,0.05,0.95,0.8720176288399939,6,1.0,1,1.0,1,1.0,1
5184,max_ml,10,20,2,3,0.05,0.95,0.9220818793120326,12,1.0,1,1.0,1,1.0,1
5185,max_ml,10,20,2,3,0.05,0.95,0.8534718132074063,8,1.0,1,1.0,1,1.0,1
5186,max_ml,10,20,2,3,0.05,0.95,0.9417816844153908,13,1.0,1,1.0,1,1.0,1
5187,max_ml,10,20,2,3,0.05,0.95,0.9259950490964106,21,0.0,1,0.0,1,0.0,1
5188,max_ml,10,20,2,3,0.05,0.95,0.8987048202589608,4,1.0,1,1.0,1,1.0,1
5189,max_ml,10,20,2,3,0.05,0.95,0.9425903067000482,35,0.0,1,0.0,1,0.0,1
5190,max_ml,10,20,2,3,0.05,0.95,0.5224913080674596,3,1.0,1,1.0,1,1.0,1
5191,max_ml,10,20,2,3,0.05,0.95,0.8474551861805799,4,1.0,1,1.0,1,1.0,1
5192,max_ml,10,20,2,3,0.05,0.95,0.9390337886468658,10,1.0,1,1.0,1,1.0,1
5193,max_ml,10,20,2,3,0.05,0.95,0.9001485386018071,12,1.0,1,1.0,1,1.0,1
5194,max_ml,10,20,2,3,0.05,0.95,0.945301866548198,12,1.0,1,1.0,1,1.0,1
5195,max_ml,10,20,2,3,0.05,0.95,0.8632170454962159,8,1.0,1,1.0,1,1.0,1
5196,max_ml,10,20,2,3,0.05,0.95,0.6501653637690518,7,1.0,1,1.0,1,1.0,1
5197,max_ml,10,20,2,3,0.05,0.95,0.8642920518245021,21,1.0,1,1.0,1,1.0,1
5198,max_ml,10,20,2,3,0.05,0.95,0.9257890303567492,20,0.0,1,0.0,1,0.0,1
5199,max_ml,10,20,2,3,0.05,0.95,0.8436082899523778,3,1.0,1,1.0,1,1.0,1
5200,max_ml,10,20,2,3,0.05,0.95,0.8729092713958976,27,0.0,1,0.0,1,0.0,1
5201,max_ml,10,20,2,3,0.05,0.95,0.9041044959820932,9,1.0,1,1.0,1,1.0,1
5202,max_ml,10,20,2,3,0.05,0.95,0.8978463926632209,15,1.0,1,1.0,1,1.0,1
5203,max_ml,10,20,2,3,0.05,0.95,0.8339600306236953,3,1.0,1,1.0,1,1.0,1
5204,max_ml,10,20,2,3,0.05,0.95,0.9190982370810872,10,1.0,1,1.0,1,1.0,1
5205,max_ml,10,20,2,3,0.05,0.95,0.9463190685183382,31,0.0,1,0.0,1,0.0,1
5206,max_ml,10,20,2,3,0.05,0.95,0.9388380073189762,12,1.0,1,1.0,1,1.0,1
5207,max_ml,10,20,2,3,0.05,0.95,0.8302049937510432,10,1.0,1,1.0,1,1.0,1
5208,max_ml,10,20,2,3,0.05,0.95,0.8903324152694728,10,1.0,1,1.0,1,1.0,1
5209,max_ml,10,20,2,3,0.05,0.95,0.8856768914294347,2,1.0,1,1.0,1,1.0,1
5210,max_ml,10,20,2,3,0.05,0.95,0.7859206480086356,5,1.0,1,1.0,1,1.0,1
5211,max_ml,10,20,2,3,0.05,0.95,0.9192272295948712,9,1.0,1,1.0,1,1.0,1
5212,max_ml,10,20,2,3,0.05,0.95,0.9292000287928772,4,1.0,1,1.0,1,1.0,1
5213,max_ml,10,20,2,3,0.05,0.95,0.9311176489360452,12,1.0,1,1.0,1,1.0,1
5214,max_ml,10,20,2,3,0.05,0.95,0.9440154715519832,30,0.0,1,0.0,1,0.0,1
5215,max_ml,10,20,2,3,0.05,0.95,0.8891209033222429,14,1.0,1,1.0,1,1.0,1
5216,max_ml,10,20,2,3,0.05,0.95,0.8739767643308205,3,1.0,1,1.0,1,1.0,1
5217,max_ml,10,20,2,3,0.05,0.95,0.8753739331552094,4,1.0,1,1.0,1,1.0,1
5218,max_ml,10,20,2,3,0.05,0.95,0.8384435402270324,6,1.0,1,1.0,1,1.0,1
5219,max_ml,10,20,2,3,0.05,0.95,0.7728862408499244,2,1.0,1,1.0,1,1.0,1
5220,max_ml,10,20,2,3,0.05,0.95,0.7677783279137369,6,1.0,1,1.0,1,1.0,1
5221,max_ml,10,20,2,3,0.05,0.95,0.756535915029021,6,1.0,1,1.0,1,1.0,1
5222,max_ml,10,20,2,3,0.05,0.95,0.9158687457510946,7,1.0,1,1.0,1,1.0,1
5223,max_ml,10,20,2,3,0.05,0.95,0.932377407230732,35,0.0,1,0.0,1,0.0,1
5224,max_ml,10,20,2,3,0.05,0.95,0.8253180852462559,3,1.0,1,1.0,1,1.0,1
5225,max_ml,10,20,2,3,0.05,0.95,0.6844775919298682,5,1.0,1,1.0,1,1.0,1
5226,max_ml,10,20,2,3,0.05,0.95,0.9462356364722296,34,0.0,1,0.0,1,0.0,1
5227,max_ml,10,20,2,3,0.05,0.95,0.8745631946241506,25,1.0,1,1.0,1,1.0,1
5228,max_ml,10,20,2,3,0.05,0.95,0.7346965979912613,5,1.0,1,1.0,1,1.0,1
5229,max_ml,10,20,2,3,0.05,0.95,0.8523122433965529,6,1.0,1,1.0,1,1.0,1
5230,max_ml,10,20,2,3,0.05,0.95,0.9192952299710474,18,0.0,0,1.0,1,0.0,0
5231,max_ml,10,20,2,3,0.05,0.95,0.914377021011589,29,0.0,1,0.0,1,0.0,1
5232,max_ml,10,20,2,3,0.05,0.95,0.94677949921603,32,0.0,1,0.0,1,0.0,1
5233,max_ml,10,20,2,3,0.05,0.95,0.7748077766264718,8,1.0,1,1.0,1,1.0,1
5234,max_ml,10,20,2,3,0.05,0.95,0.941310534170528,16,1.0,1,1.0,1,1.0,1
5235,max_ml,10,20,2,3,0.05,0.95,0.930230118896982,9,1.0,1,1.0,1,1.0,1
5236,max_ml,10,20,2,3,0.05,0.95,0.9302007175605164,4,1.0,1,1.0,1,1.0,1
5237,max_ml,10,20,2,3,0.05,0.95,0.9340304649513044,9,1.0,1,1.0,1,1.0,1
5238,max_ml,10,20,2,3,0.05,0.95,0.8803106938084568,28,0.0,0,1.0,1,1.0,1
5239,max_ml,10,20,2,3,0.05,0.95,0.6851334014285334,7,1.0,1,1.0,1,1.0,1
5240,max_ml,10,20,2,3,0.05,0.95,0.8514029204058383,24,1.0,1,1.0,1,1.0,1
5241,max_ml,10,20,2,3,0.05,0.95,0.9334164146520588,19,1.0,1,1.0,1,1.0,1
5242,max_ml,10,20,2,3,0.05,0.95,0.7865107895380564,8,1.0,1,1.0,1,1.0,1
5243,max_ml,10,20,2,3,0.05,0.95,0.8967569103508801,11,1.0,1,1.0,1,1.0,1
5244,max_ml,10,20,2,3,0.05,0.95,0.8828010405191106,7,1.0,1,1.0,1,1.0,1
5245,max_ml,10,20,2,3,0.05,0.95,0.6777297625439869,7,1.0,1,1.0,1,1.0,1
5246,max_ml,10,20,2,3,0.05,0.95,0.7775919058046913,33,0.0,1,0.0,1,0.0,1
5247,max_ml,10,20,2,3,0.05,0.95,0.8429435395527508,10,1.0,1,1.0,1,1.0,1
5248,max_ml,10,20,2,3,0.05,0.95,0.8568977096120968,7,1.0,1,1.0,1,1.0,1
5249,max_ml,10,20,2,3,0.05,0.95,0.9219902938472954,8,1.0,1,1.0,1,1.0,1
5250,max_ml,10,20,2,3,0.05,0.95,0.8496739841959349,15,0.0,0,1.0,1,1.0,1
5251,max_ml,10,20,2,3,0.05,0.95,0.934650584630652,6,1.0,1,1.0,1,1.0,1
5252,max_ml,10,20,2,3,0.05,0.95,0.9311107009435852,75,0.0,1,0.0,1,0.0,1
5253,max_ml,10,20,2,3,0.05,0.95,0.9036425385579124,12,1.0,1,1.0,1,1.0,1
5254,max_ml,10,20,2,3,0.05,0.95,0.9461198936839896,40,0.0,1,0.0,1,0.0,1
5255,max_ml,10,20,2,3,0.05,0.95,0.8045917613675059,6,1.0,1,1.0,1,1.0,1
5256,max_ml,10,20,2,3,0.05,0.95,0.7773267313693416,7,1.0,1,1.0,1,1.0,1
5257,max_ml,10,20,2,3,0.05,0.95,0.9489363718451934,9,1.0,1,1.0,1,1.0,1
5258,max_ml,10,20,2,3,0.05,0.95,0.8977618138303104,14,1.0,1,1.0,1,1.0,1
5259,max_ml,10,20,2,3,0.05,0.95,0.928560023326726,7,1.0,1,1.0,1,1.0,1
5260,max_ml,10,20,2,3,0.05,0.95,0.9197387284668128,6,1.0,1,1.0,1,1.0,1
5261,max_ml,10,20,2,3,0.05,0.95,0.926245780836743,4,1.0,1,1.0,1,1.0,1
5262,max_ml,10,20,2,3,0.05,0.95,0.9010124420405466,7,1.0,1,1.0,1,1.0,1
5263,max_ml,10,20,2,3,0.05,0.95,0.931038204833798,11,1.0,1,1.0,1,1.0,1
5264,max_ml,10,20,2,3,0.05,0.95,0.9460414363590536,5,1.0,1,1.0,1,1.0,1
5265,max_ml,10,20,2,3,0.05,0.95,0.8806919524618859,11,1.0,1,1.0,1,1.0,1
5266,max_ml,10,20,2,3,0.05,0.95,0.923142998409441,9,1.0,1,1.0,1,1.0,1
5267,max_ml,10,20,2,3,0.05,0.95,0.9423531328434834,21,0.0,1,0.0,1,0.0,1
5268,max_ml,10,20,2,3,0.05,0.95,0.6724129382621227,8,1.0,1,1.0,1,1.0,1
5269,max_ml,10,20,2,3,0.05,0.95,0.769908610125284,7,1.0,1,1.0,1,1.0,1
5270,max_ml,10,20,2,3,0.05,0.95,0.8693640259373359,16,1.0,1,1.0,1,1.0,1
5271,max_ml,10,20,2,3,0.05,0.95,0.8753768342741931,27,0.0,1,0.0,1,0.0,1
5272,max_ml,10,20,2,3,0.05,0.95,0.9470214664669944,10,1.0,1,1.0,1,1.0,1
5273,max_ml,10,20,2,3,0.05,0.95,0.8443893934696274,7,1.0,1,1.0,1,1.0,1
5274,max_ml,10,20,2,3,0.05,0.95,0.6731354658783874,8,1.0,1,1.0,1,1.0,1
5275,max_ml,10,20,2,3,0.05,0.95,0.7977622088170977,17,0.0,1,0.0,1,0.0,1
5276,max_ml,10,20,2,3,0.05,0.95,0.7587583718026409,4,1.0,1,1.0,1,1.0,1
5277,max_ml,10,20,2,3,0.05,0.95,0.6488833193245078,4,1.0,1,1.0,1,1.0,1
5278,max_ml,10,20,2,3,0.05,0.95,0.8974541652985798,8,1.0,1,1.0,1,1.0,1
5279,max_ml,10,20,2,3,0.05,0.95,0.8799286656483992,20,0.0,0,0.0,0,1.0,1
5280,max_ml,10,20,2,3,0.05,0.95,0.8864292368593804,15,1.0,1,1.0,1,1.0,1
5281,max_ml,10,20,2,3,0.05,0.95,0.8036022167983006,9,1.0,1,1.0,1,1.0,1
5282,max_ml,10,20,2,3,0.05,0.95,0.7562944972502218,5,1.0,1,1.0,1,1.0,1
5283,max_ml,10,20,2,3,0.05,0.95,0.8037701665563615,6,1.0,1,1.0,1,1.0,1
5284,max_ml,10,20,2,3,0.05,0.95,0.9047313302544804,22,1.0,1,1.0,1,1.0,1
5285,max_ml,10,20,2,3,0.05,0.95,0.8975529354410948,21,1.0,1,1.0,1,1.0,1
5286,max_ml,10,20,2,3,0.05,0.95,0.9429678748147248,34,0.0,0,1.0,1,1.0,1
5287,max_ml,10,20,2,3,0.05,0.95,0.8876967575346227,11,1.0,1,1.0,1,1.0,1
5288,max_ml,10,20,2,3,0.05,0.95,0.7676786040946157,7,1.0,1,1.0,1,1.0,1
5289,max_ml,10,20,2,3,0.05,0.95,0.9308125923460244,8,1.0,1,1.0,1,1.0,1
5290,max_ml,10,20,2,3,0.05,0.95,0.935649207795712,21,1.0,1,1.0,1,1.0,1
5291,max_ml,10,20,2,3,0.05,0.95,0.8264734803043913,14,1.0,1,1.0,1,1.0,1
5292,max_ml,10,20,2,3,0.05,0.95,0.8470109456956663,11,1.0,1,0.0,0,1.0,1
5293,max_ml,10,20,2,3,0.05,0.95,0.8433416608605855,13,1.0,1,1.0,1,1.0,1
5294,max_ml,10,20,2,3,0.05,0.95,0.8407087417141368,7,1.0,1,1.0,1,1.0,1
5295,max_ml,10,20,2,3,0.05,0.95,0.8765840497654871,5,1.0,1,1.0,1,1.0,1
5296,max_ml,10,20,2,3,0.05,0.95,0.8365433913093977,6,1.0,1,1.0,1,1.0,1
5297,max_ml,10,20,2,3,0.05,0.95,0.8571002083432471,7,1.0,1,1.0,1,1.0,1
5298,max_ml,10,20,2,3,0.05,0.95,0.8955481188084081,19,1.0,1,1.0,1,1.0,1
5299,max_ml,10,20,2,3,0.05,0.95,0.9298155747974228,35,0.0,1,0.0,1,0.0,1
5300,max_ml,10,20,2,3,0.05,0.95,0.9457599984182644,28,0.0,1,0.0,1,0.0,1
5301,max_ml,10,20,2,3,0.05,0.95,0.8377416509717,5,1.0,1,1.0,1,1.0,1
5302,max_ml,10,20,2,3,0.05,0.95,0.8407472146800137,29,1.0,1,1.0,1,1.0,1
5303,max_ml,10,20,2,3,0.05,0.95,0.9148016793805008,10,1.0,1,1.0,1,1.0,1
5304,max_ml,10,20,2,3,0.05,0.95,0.7701930023906834,4,1.0,1,1.0,1,1.0,1
5305,max_ml,10,20,2,3,0.05,0.95,0.8982857296896076,3,1.0,1,1.0,1,1.0,1
5306,max_ml,10,20,2,3,0.05,0.95,0.9347993004459312,9,1.0,1,1.0,1,1.0,1
5307,max_ml,10,20,2,3,0.05,0.95,0.9443874667359872,25,0.0,0,1.0,1,1.0,1
5308,max_ml,10,20,2,3,0.05,0.95,0.94548055519786,7,1.0,1,1.0,1,1.0,1
5309,max_ml,10,20,2,3,0.05,0.95,0.7137784756968806,5,1.0,1,1.0,1,1.0,1
5310,max_ml,10,20,2,3,0.05,0.95,0.9144034390943312,23,0.0,1,0.0,1,0.0,1
5311,max_ml,10,20,2,3,0.05,0.95,0.8525485530007768,9,1.0,1,1.0,1,1.0,1
5312,max_ml,10,20,2,3,0.05,0.95,0.937750182881767,21,1.0,1,1.0,1,1.0,1
5313,max_ml,10,20,2,3,0.05,0.95,0.8328889520614877,3,1.0,1,1.0,1,1.0,1
5314,max_ml,10,20,2,3,0.05,0.95,0.7305221151042182,5,1.0,1,1.0,1,1.0,1
5315,max_ml,10,20,2,3,0.05,0.95,0.8689756739679936,3,1.0,1,1.0,1,1.0,1
5316,max_ml,10,20,2,3,0.05,0.95,0.8978331942600913,5,1.0,1,1.0,1,1.0,1
5317,max_ml,10,20,2,3,0.05,0.95,0.6208020611620358,3,1.0,1,1.0,1,1.0,1
5318,max_ml,10,20,2,3,0.05,0.95,0.9245055739172154,6,1.0,1,1.0,1,1.0,1
5319,max_ml,10,20,2,3,0.05,0.95,0.7998001772696142,5,1.0,1,1.0,1,1.0,1
5320,max_ml,10,20,2,3,0.05,0.95,0.8630902486293508,20,0.0,0,1.0,1,1.0,1
5321,max_ml,10,20,2,3,0.05,0.95,0.9291818250821476,23,1.0,1,1.0,1,1.0,1
5322,max_ml,10,20,2,3,0.05,0.95,0.809628256293448,6,1.0,1,1.0,1,1.0,1
5323,max_ml,10,20,2,3,0.05,0.95,0.7446226353373495,3,1.0,1,1.0,1,1.0,1
5324,max_ml,10,20,2,3,0.05,0.95,0.8310456840581769,6,1.0,1,1.0,1,1.0,1
5325,max_ml,10,20,2,3,0.05,0.95,0.9374439634634384,13,1.0,1,1.0,1,1.0,1
5326,max_ml,10,20,2,3,0.05,0.95,0.939293902791936,13,1.0,1,1.0,1,1.0,1
5327,max_ml,10,20,2,3,0.05,0.95,0.9249098874465956,13,1.0,1,1.0,1,1.0,1
5328,max_ml,10,20,2,3,0.05,0.95,0.8656155241813452,24,0.0,1,0.0,1,0.0,1
5329,max_ml,10,20,2,3,0.05,0.95,0.8638431990174288,8,1.0,1,1.0,1,1.0,1
5330,max_ml,10,20,2,3,0.05,0.95,0.835423522101344,12,1.0,1,1.0,1,1.0,1
5331,max_ml,10,20,2,3,0.05,0.95,0.9175760449680018,4,1.0,1,1.0,1,1.0,1
5332,max_ml,10,20,2,3,0.05,0.95,0.9488169243044112,4,1.0,1,1.0,1,1.0,1
5333,max_ml,10,20,2,3,0.05,0.95,0.8584310382218346,10,1.0,1,1.0,1,1.0,1
5334,max_ml,10,20,2,3,0.05,0.95,0.8319423308120979,4,1.0,1,1.0,1,1.0,1
5335,max_ml,10,20,2,3,0.05,0.95,0.8344459176977866,5,1.0,1,1.0,1,1.0,1
5336,max_ml,10,20,2,3,0.05,0.95,0.9210134378371456,5,1.0,1,1.0,1,1.0,1
5337,max_ml,10,20,2,3,0.05,0.95,0.9059373793782473,13,1.0,1,1.0,1,1.0,1
5338,max_ml,10,20,2,3,0.05,0.95,0.7375590654136406,6,1.0,1,1.0,1,1.0,1
5339,max_ml,10,20,2,3,0.05,0.95,0.9120514894346952,29,0.0,0,1.0,1,1.0,1
5340,max_ml,10,20,2,3,0.05,0.95,0.9423905006394496,3,1.0,1,1.0,1,1.0,1
5341,max_ml,10,20,2,3,0.05,0.95,0.9472897677447972,26,1.0,1,1.0,1,0.0,0
5342,max_ml,10,20,2,3,0.05,0.95,0.9493655156212808,6,1.0,1,1.0,1,1.0,1
5343,max_ml,10,20,2,3,0.05,0.95,0.9201717796222544,10,1.0,1,1.0,1,1.0,1
5344,max_ml,10,20,2,3,0.05,0.95,0.5726556448447463,2,1.0,1,1.0,1,1.0,1
5345,max_ml,10,20,2,3,0.05,0.95,0.9262594746121126,9,1.0,1,1.0,1,0.0,0
5346,max_ml,10,20,2,3,0.05,0.95,0.8212872195981414,6,1.0,1,1.0,1,1.0,1
5347,max_ml,10,20,2,3,0.05,0.95,0.8331339760979406,3,1.0,1,1.0,1,1.0,1
5348,max_ml,10,20,2,3,0.05,0.95,0.8230694560938193,6,1.0,1,1.0,1,1.0,1
5349,max_ml,10,20,2,3,0.05,0.95,0.9423504387638604,16,0.0,1,0.0,1,0.0,1
5350,max_ml,10,20,2,3,0.05,0.95,0.9097902759092374,24,1.0,1,1.0,1,1.0,1
5351,max_ml,10,20,2,3,0.05,0.95,0.875971965389453,16,1.0,1,1.0,1,1.0,1
5352,max_ml,10,20,2,3,0.05,0.95,0.8409301352798108,16,1.0,1,1.0,1,1.0,1
5353,max_ml,10,20,2,3,0.05,0.95,0.600966185705734,8,1.0,1,1.0,1,1.0,1
5354,max_ml,10,20,2,3,0.05,0.95,0.7670265766784622,4,1.0,1,1.0,1,1.0,1
5355,max_ml,10,20,2,3,0.05,0.95,0.9365028716446409,9,1.0,1,1.0,1,1.0,1
5356,max_ml,10,20,2,3,0.05,0.95,0.7383732741132996,8,1.0,1,1.0,1,1.0,1
5357,max_ml,10,20,2,3,0.05,0.95,0.8940099287740779,11,1.0,1,1.0,1,1.0,1
5358,max_ml,10,20,2,3,0.05,0.95,0.8292531272163233,7,1.0,1,1.0,1,1.0,1
5359,max_ml,10,20,2,3,0.05,0.95,0.9160449700051853,13,1.0,1,1.0,1,1.0,1
5360,max_ml,10,20,2,3,0.05,0.95,0.7973030643384424,17,1.0,1,1.0,1,1.0,1
5361,max_ml,10,20,2,3,0.05,0.95,0.944521800187513,53,0.0,1,0.0,1,0.0,1
5362,max_ml,10,20,2,3,0.05,0.95,0.909715629484325,43,0.0,1,0.0,1,0.0,1
5363,max_ml,10,20,2,3,0.05,0.95,0.8402585557845014,6,1.0,1,1.0,1,1.0,1
5364,max_ml,10,20,2,3,0.05,0.95,0.8911963558130455,4,1.0,1,1.0,1,1.0,1
5365,max_ml,10,20,2,3,0.05,0.95,0.927686587954166,16,1.0,1,1.0,1,1.0,1
5366,max_ml,10,20,2,3,0.05,0.95,0.9214900113947648,9,1.0,1,1.0,1,1.0,1
5367,max_ml,10,20,2,3,0.05,0.95,0.8413226888999634,7,1.0,1,1.0,1,1.0,1
5368,max_ml,10,20,2,3,0.05,0.95,0.7125349468658252,5,1.0,1,1.0,1,1.0,1
5369,max_ml,10,20,2,3,0.05,0.95,0.7490828601675074,11,1.0,1,1.0,1,1.0,1
5370,max_ml,10,20,2,3,0.05,0.95,0.6591424407904326,3,1.0,1,1.0,1,1.0,1
5371,max_ml,10,20,2,3,0.05,0.95,0.9287425923654072,5,1.0,1,1.0,1,1.0,1
5372,max_ml,10,20,2,3,0.05,0.95,0.8864392887581365,26,1.0,1,1.0,1,1.0,1
5373,max_ml,10,20,2,3,0.05,0.95,0.9343423562316986,26,1.0,1,1.0,1,1.0,1
5374,max_ml,10,20,2,3,0.05,0.95,0.9402249042201258,50,0.0,1,0.0,1,0.0,1
5375,max_ml,10,20,2,3,0.05,0.95,0.8142136404480129,3,1.0,1,1.0,1,1.0,1
5376,max_ml,10,20,2,3,0.05,0.95,0.8801628215761124,8,1.0,1,1.0,1,1.0,1
5377,max_ml,10,20,2,3,0.05,0.95,0.9017434812069924,15,1.0,1,1.0,1,1.0,1
5378,max_ml,10,20,2,3,0.05,0.95,0.8050532780874093,6,1.0,1,1.0,1,1.0,1
5379,max_ml,10,20,2,3,0.05,0.95,0.9119807616719456,31,0.0,0,1.0,1,1.0,1
5380,max_ml,10,20,2,3,0.05,0.95,0.9247755694740168,16,1.0,1,1.0,1,1.0,1
5381,max_ml,10,20,2,3,0.05,0.95,0.9352187320395178,12,1.0,1,1.0,1,1.0,1
5382,max_ml,10,20,2,3,0.05,0.95,0.8598125770095009,18,0.0,0,0.0,0,1.0,1
5383,max_ml,10,20,2,3,0.05,0.95,0.7191078160819345,10,1.0,1,1.0,1,1.0,1
5384,max_ml,10,20,2,3,0.05,0.95,0.5318824235257978,5,1.0,1,1.0,1,1.0,1
5385,max_ml,10,20,2,3,0.05,0.95,0.8738196454872499,5,1.0,1,1.0,1,1.0,1
5386,max_ml,10,20,2,3,0.05,0.95,0.7478878693034133,9,1.0,1,1.0,1,1.0,1
5387,max_ml,10,20,2,3,0.05,0.95,0.9045662809518976,35,0.0,1,0.0,1,0.0,1
5388,max_ml,10,20,2,3,0.05,0.95,0.8471863607931162,6,1.0,1,1.0,1,1.0,1
5389,max_ml,10,20,2,3,0.05,0.95,0.92086120963137,31,1.0,1,1.0,1,1.0,1
5390,max_ml,10,20,2,3,0.05,0.95,0.9003256075826905,34,0.0,0,1.0,1,1.0,1
5391,max_ml,10,20,2,3,0.05,0.95,0.8989681443614143,10,1.0,1,1.0,1,1.0,1
5392,max_ml,10,20,2,3,0.05,0.95,0.9400128006459152,24,1.0,1,1.0,1,1.0,1
5393,max_ml,10,20,2,3,0.05,0.95,0.9132482906308406,8,1.0,1,1.0,1,1.0,1
5394,max_ml,10,20,2,3,0.05,0.95,0.8755644409757382,17,1.0,1,1.0,1,1.0,1
5395,max_ml,10,20,2,3,0.05,0.95,0.8302888080633166,11,1.0,1,1.0,1,1.0,1
5396,max_ml,10,20,2,3,0.05,0.95,0.9319776889867332,14,1.0,1,1.0,1,1.0,1
5397,max_ml,10,20,2,3,0.05,0.95,0.8641712955437341,7,1.0,1,1.0,1,1.0,1
5398,max_ml,10,20,2,3,0.05,0.95,0.9196170585690684,17,1.0,1,1.0,1,1.0,1
5399,max_ml,10,20,2,3,0.05,0.95,0.9087342044333868,5,1.0,1,1.0,1,1.0,1
5400,max_ml,10,20,2,3,0.05,0.95,0.9246707498525324,26,0.0,0,1.0,1,1.0,1
5401,max_ml,10,20,2,3,0.05,0.95,0.8636594603548767,8,1.0,1,1.0,1,1.0,1
5402,max_ml,10,20,2,3,0.05,0.95,0.9243060238348516,10,1.0,1,1.0,1,1.0,1
5403,max_ml,10,20,2,3,0.05,0.95,0.8151593878455303,5,1.0,1,1.0,1,1.0,1
5404,max_ml,10,20,2,3,0.05,0.95,0.9084499503077296,11,1.0,1,1.0,1,1.0,1
5405,max_ml,10,20,2,3,0.05,0.95,0.8089413237881147,3,1.0,1,1.0,1,1.0,1
5406,max_ml,10,20,2,3,0.05,0.95,0.876694630719796,7,1.0,1,1.0,1,1.0,1
5407,max_ml,10,20,2,3,0.05,0.95,0.9177675123157656,13,1.0,1,1.0,1,1.0,1
5408,max_ml,10,20,2,3,0.05,0.95,0.9313378059368498,46,0.0,1,0.0,1,0.0,1
5409,max_ml,10,20,2,3,0.05,0.95,0.8243665996362639,3,1.0,1,1.0,1,1.0,1
5410,max_ml,10,20,2,3,0.05,0.95,0.9227511745313722,4,1.0,1,1.0,1,1.0,1
5411,max_ml,10,20,2,3,0.05,0.95,0.8531435365413013,8,1.0,1,1.0,1,1.0,1
5412,max_ml,10,20,2,3,0.05,0.95,0.762697833669182,3,1.0,1,1.0,1,1.0,1
5413,max_ml,10,20,2,3,0.05,0.95,0.9078505914487792,11,1.0,1,1.0,1,1.0,1
5414,max_ml,10,20,2,3,0.05,0.95,0.9263194471950248,24,0.0,1,0.0,1,0.0,1
5415,max_ml,10,20,2,3,0.05,0.95,0.8484653619038744,17,1.0,1,1.0,1,1.0,1
5416,max_ml,10,20,2,3,0.05,0.95,0.8774335236535448,30,0.0,0,1.0,1,0.0,0
5417,max_ml,10,20,2,3,0.05,0.95,0.9241801619044492,31,0.0,0,1.0,1,1.0,1
5418,max_ml,10,20,2,3,0.05,0.95,0.880879731502145,37,0.0,1,0.0,1,0.0,1
5419,max_ml,10,20,2,3,0.05,0.95,0.91100730034069,19,1.0,1,1.0,1,1.0,1
5420,max_ml,10,20,2,3,0.05,0.95,0.9123763216397152,8,1.0,1,1.0,1,1.0,1
5421,max_ml,10,20,2,3,0.05,0.95,0.9202367005809576,12,1.0,1,1.0,1,1.0,1
5422,max_ml,10,20,2,3,0.05,0.95,0.8154264926578005,4,1.0,1,1.0,1,1.0,1
5423,max_ml,10,20,2,3,0.05,0.95,0.9415046115988775,31,0.0,1,0.0,1,0.0,1
5424,max_ml,10,20,2,3,0.05,0.95,0.8768457644641778,12,1.0,1,1.0,1,1.0,1
5425,max_ml,10,20,2,3,0.05,0.95,0.9315684446011094,18,0.0,0,1.0,1,1.0,1
5426,max_ml,10,20,2,3,0.05,0.95,0.8915657293009706,13,1.0,1,1.0,1,1.0,1
5427,max_ml,10,20,2,3,0.05,0.95,0.7776136340813099,4,1.0,1,1.0,1,1.0,1
5428,max_ml,10,20,2,3,0.05,0.95,0.9426579922175824,22,0.0,0,1.0,1,1.0,1
5429,max_ml,10,20,2,3,0.05,0.95,0.609146333929362,4,1.0,1,1.0,1,1.0,1
5430,max_ml,10,20,2,3,0.05,0.95,0.8092365595999053,3,1.0,1,1.0,1,1.0,1
5431,max_ml,10,20,2,3,0.05,0.95,0.883525426522757,5,1.0,1,1.0,1,1.0,1
5432,max_ml,10,20,2,3,0.05,0.95,0.7970775948211396,10,1.0,1,1.0,1,1.0,1
5433,max_ml,10,20,2,3,0.05,0.95,0.6975094971751236,2,1.0,1,1.0,1,1.0,1
5434,max_ml,10,20,2,3,0.05,0.95,0.8844533168983808,25,1.0,1,1.0,1,1.0,1
5435,max_ml,10,20,2,3,0.05,0.95,0.8523978193443342,9,1.0,1,1.0,1,1.0,1
5436,max_ml,10,20,2,3,0.05,0.95,0.8359034475044964,5,1.0,1,1.0,1,1.0,1
5437,max_ml,10,20,2,3,0.05,0.95,0.916003792986912,5,1.0,1,1.0,1,1.0,1
5438,max_ml,10,20,2,3,0.05,0.95,0.7936523803487071,5,1.0,1,1.0,1,1.0,1
5439,max_ml,10,20,2,3,0.05,0.95,0.8780167133440424,3,1.0,1,1.0,1,1.0,1
5440,max_ml,10,20,2,3,0.05,0.95,0.7699455462261034,10,1.0,1,1.0,1,1.0,1
5441,max_ml,10,20,2,3,0.05,0.95,0.8471074724317987,13,1.0,1,1.0,1,1.0,1
5442,max_ml,10,20,2,3,0.05,0.95,0.9272624142577732,4,1.0,1,1.0,1,1.0,1
5443,max_ml,10,20,2,3,0.05,0.95,0.9493217363994538,89,0.0,1,0.0,1,0.0,1
5444,max_ml,10,20,2,3,0.05,0.95,0.8531101636141465,6,1.0,1,1.0,1,1.0,1
5445,max_ml,10,20,2,3,0.05,0.95,0.8944072582664057,12,1.0,1,1.0,1,1.0,1
5446,max_ml,10,20,2,3,0.05,0.95,0.9458611481655348,9,1.0,1,1.0,1,1.0,1
5447,max_ml,10,20,2,3,0.05,0.95,0.8864197080164623,12,1.0,1,1.0,1,1.0,1
5448,max_ml,10,20,2,3,0.05,0.95,0.913552102412086,12,1.0,1,1.0,1,1.0,1
5449,max_ml,10,20,2,3,0.05,0.95,0.8662718012902378,3,1.0,1,1.0,1,1.0,1
5450,max_ml,10,20,2,3,0.05,0.95,0.7598134543169494,4,1.0,1,1.0,1,1.0,1
5451,max_ml,10,20,2,3,0.05,0.95,0.9282937699337266,17,1.0,1,1.0,1,1.0,1
5452,max_ml,10,20,2,3,0.05,0.95,0.8889193192131003,9,1.0,1,1.0,1,1.0,1
5453,max_ml,10,20,2,3,0.05,0.95,0.8964005544916769,7,1.0,1,1.0,1,1.0,1
5454,max_ml,10,20,2,3,0.05,0.95,0.803634090669705,9,1.0,1,1.0,1,1.0,1
5455,max_ml,10,20,2,3,0.05,0.95,0.9044300142547615,7,1.0,1,1.0,1,1.0,1
5456,max_ml,10,20,2,3,0.05,0.95,0.9304634154600708,72,0.0,1,0.0,1,0.0,1
5457,max_ml,10,20,2,3,0.05,0.95,0.9210485273784476,22,1.0,1,1.0,1,1.0,1
5458,max_ml,10,20,2,3,0.05,0.95,0.8277158896788596,10,1.0,1,1.0,1,1.0,1
5459,max_ml,10,20,2,3,0.05,0.95,0.9237421224796863,4,1.0,1,1.0,1,1.0,1
5460,max_ml,10,20,2,3,0.05,0.95,0.8267561406227146,5,1.0,1,1.0,1,1.0,1
5461,max_ml,10,20,2,3,0.05,0.95,0.7018788599647771,5,1.0,1,1.0,1,1.0,1
5462,max_ml,10,20,2,3,0.05,0.95,0.804273035608311,8,1.0,1,1.0,1,1.0,1
5463,max_ml,10,20,2,3,0.05,0.95,0.9371182518265742,3,1.0,1,1.0,1,1.0,1
5464,max_ml,10,20,2,3,0.05,0.95,0.9324018160998584,13,1.0,1,1.0,1,1.0,1
5465,max_ml,10,20,2,3,0.05,0.95,0.8240643791215304,5,1.0,1,1.0,1,1.0,1
5466,max_ml,10,20,2,3,0.05,0.95,0.924764419056374,15,1.0,1,1.0,1,1.0,1
5467,max_ml,10,20,2,3,0.05,0.95,0.7993925721955607,5,1.0,1,1.0,1,1.0,1
5468,max_ml,10,20,2,3,0.05,0.95,0.8411907956996437,5,1.0,1,1.0,1,1.0,1
5469,max_ml,10,20,2,3,0.05,0.95,0.941431308592016,17,1.0,1,1.0,1,1.0,1
5470,max_ml,10,20,2,3,0.05,0.95,0.926453001113115,11,1.0,1,1.0,1,1.0,1
5471,max_ml,10,20,2,3,0.05,0.95,0.8980174624718703,16,1.0,1,1.0,1,1.0,1
5472,max_ml,10,20,2,3,0.05,0.95,0.6759355202925249,4,1.0,1,1.0,1,1.0,1
5473,max_ml,10,20,2,3,0.05,0.95,0.7596358274718596,4,1.0,1,1.0,1,1.0,1
5474,max_ml,10,20,2,3,0.05,0.95,0.93778493219341,27,1.0,1,1.0,1,1.0,1
5475,max_ml,10,20,2,3,0.05,0.95,0.868400336954235,8,1.0,1,1.0,1,1.0,1
5476,max_ml,10,20,2,3,0.05,0.95,0.7387491997261517,5,1.0,1,1.0,1,1.0,1
5477,max_ml,10,20,2,3,0.05,0.95,0.7508448688099322,5,1.0,1,1.0,1,1.0,1
5478,max_ml,10,20,2,3,0.05,0.95,0.8587463576610168,9,1.0,1,1.0,1,1.0,1
5479,max_ml,10,20,2,3,0.05,0.95,0.8753027816139299,5,1.0,1,1.0,1,1.0,1
5480,max_ml,10,20,2,3,0.05,0.95,0.6111424625113031,3,1.0,1,1.0,1,1.0,1
5481,max_ml,10,20,2,3,0.05,0.95,0.9470793163338052,17,1.0,1,1.0,1,1.0,1
5482,max_ml,10,20,2,3,0.05,0.95,0.8852637644640602,3,1.0,1,1.0,1,1.0,1
5483,max_ml,10,20,2,3,0.05,0.95,0.8895334838446918,4,1.0,1,1.0,1,1.0,1
5484,max_ml,10,20,2,3,0.05,0.95,0.9304130555278752,23,0.0,1,0.0,1,0.0,1
5485,max_ml,10,20,2,3,0.05,0.95,0.9093050221628692,26,0.0,0,1.0,1,0.0,0
5486,max_ml,10,20,2,3,0.05,0.95,0.8600718945285083,9,1.0,1,1.0,1,1.0,1
5487,max_ml,10,20,2,3,0.05,0.95,0.7284516380539049,2,1.0,1,1.0,1,1.0,1
5488,max_ml,10,20,2,3,0.05,0.95,0.9096614452502914,27,0.0,1,0.0,1,0.0,1
5489,max_ml,10,20,2,3,0.05,0.95,0.904222522780606,23,1.0,1,1.0,1,1.0,1
5490,max_ml,10,20,2,3,0.05,0.95,0.7829676969057519,4,1.0,1,1.0,1,1.0,1
5491,max_ml,10,20,2,3,0.05,0.95,0.946384790137732,57,0.0,1,0.0,1,0.0,1
5492,max_ml,10,20,2,3,0.05,0.95,0.9453934251034544,39,0.0,1,0.0,1,0.0,1
5493,max_ml,10,20,2,3,0.05,0.95,0.8644182243433611,4,1.0,1,1.0,1,1.0,1
5494,max_ml,10,20,2,3,0.05,0.95,0.7649382042666788,7,1.0,1,1.0,1,1.0,1
5495,max_ml,10,20,2,3,0.05,0.95,0.8177751620051238,11,1.0,1,1.0,1,1.0,1
5496,max_ml,10,20,2,3,0.05,0.95,0.8184598961844435,5,1.0,1,1.0,1,1.0,1
5497,max_ml,10,20,2,3,0.05,0.95,0.8799051561452951,2,1.0,1,1.0,1,1.0,1
5498,max_ml,10,20,2,3,0.05,0.95,0.9464155601185577,22,1.0,1,1.0,1,1.0,1
5499,max_ml,10,20,2,3,0.05,0.95,0.8714717484598226,8,1.0,1,1.0,1,1.0,1
5500,max_ml,10,20,2,3,0.05,0.95,0.9475522836830712,13,0.0,0,1.0,1,0.0,0
5501,max_ml,10,20,2,3,0.05,0.95,0.8984104809801712,15,1.0,1,1.0,1,1.0,1
5502,max_ml,10,20,2,3,0.05,0.95,0.8377783639927008,4,1.0,1,1.0,1,1.0,1
5503,max_ml,10,20,2,3,0.05,0.95,0.914440863981648,24,1.0,1,1.0,1,1.0,1
5504,max_ml,10,20,2,3,0.05,0.95,0.9226076800636837,10,1.0,1,1.0,1,1.0,1
5505,max_ml,10,20,2,3,0.05,0.95,0.9163406022147644,4,1.0,1,1.0,1,1.0,1
5506,max_ml,10,20,2,3,0.05,0.95,0.9320426112011612,9,1.0,1,1.0,1,1.0,1
5507,max_ml,10,20,2,3,0.05,0.95,0.8805984484656563,25,1.0,1,1.0,1,1.0,1
5508,max_ml,10,20,2,3,0.05,0.95,0.8872226890779012,6,1.0,1,1.0,1,1.0,1
5509,max_ml,10,20,2,3,0.05,0.95,0.91212930811244,9,1.0,1,1.0,1,1.0,1
5510,max_ml,10,20,2,3,0.05,0.95,0.9250604495753326,12,1.0,1,1.0,1,1.0,1
5511,max_ml,10,20,2,3,0.05,0.95,0.9007645308239663,14,1.0,1,1.0,1,1.0,1
5512,max_ml,10,20,2,3,0.05,0.95,0.6102358928756043,2,1.0,1,1.0,1,1.0,1
5513,max_ml,10,20,2,3,0.05,0.95,0.8339250500266367,11,1.0,1,1.0,1,1.0,1
5514,max_ml,10,20,2,3,0.05,0.95,0.8535670226212009,4,1.0,1,1.0,1,1.0,1
5515,max_ml,10,20,2,3,0.05,0.95,0.8707351575882449,12,1.0,1,1.0,1,1.0,1
5516,max_ml,10,20,2,3,0.05,0.95,0.8178079188589602,6,1.0,1,1.0,1,1.0,1
5517,max_ml,10,20,2,3,0.05,0.95,0.9476771384647829,29,0.0,1,0.0,1,0.0,1
5518,max_ml,10,20,2,3,0.05,0.95,0.9130826795199308,7,1.0,1,1.0,1,1.0,1
5519,max_ml,10,20,2,3,0.05,0.95,0.902536523897364,15,1.0,1,1.0,1,1.0,1
5520,max_ml,10,20,2,3,0.05,0.95,0.85999192226562,6,1.0,1,1.0,1,1.0,1
5521,max_ml,10,20,2,3,0.05,0.95,0.9264809882196754,8,1.0,1,1.0,1,1.0,1
5522,max_ml,10,20,2,3,0.05,0.95,0.8254491384583441,8,1.0,1,1.0,1,1.0,1
5523,max_ml,10,20,2,3,0.05,0.95,0.8796729786917535,9,1.0,1,1.0,1,1.0,1
5524,max_ml,10,20,2,3,0.05,0.95,0.9460668356876524,4,1.0,1,1.0,1,1.0,1
5525,max_ml,10,20,2,3,0.05,0.95,0.806456240027916,7,1.0,1,1.0,1,1.0,1
5526,max_ml,10,20,2,3,0.05,0.95,0.8528432316921785,23,0.0,0,1.0,1,1.0,1
5527,max_ml,10,20,2,3,0.05,0.95,0.9336687422838044,30,0.0,1,0.0,1,0.0,1
5528,max_ml,10,20,2,3,0.05,0.95,0.8774340834709476,9,1.0,1,1.0,1,1.0,1
5529,max_ml,10,20,2,3,0.05,0.95,0.9413659116256888,17,1.0,1,1.0,1,1.0,1
5530,max_ml,10,20,2,3,0.05,0.95,0.9288723500128164,78,0.0,1,0.0,1,0.0,1
5531,max_ml,10,20,2,3,0.05,0.95,0.9396629346147284,32,0.0,0,1.0,1,1.0,1
5532,max_ml,10,20,2,3,0.05,0.95,0.8525671180695905,8,1.0,1,1.0,1,1.0,1
5533,max_ml,10,20,2,3,0.05,0.95,0.942754702771624,32,0.0,1,0.0,1,0.0,1
5534,max_ml,10,20,2,3,0.05,0.95,0.8987963926107232,11,1.0,1,1.0,1,1.0,1
5535,max_ml,10,20,2,3,0.05,0.95,0.94781924018797,7,1.0,1,1.0,1,1.0,1
5536,max_ml,10,20,2,3,0.05,0.95,0.8008213857623475,6,1.0,1,1.0,1,1.0,1
5537,max_ml,10,20,2,3,0.05,0.95,0.7200527831734876,4,1.0,1,1.0,1,1.0,1
5538,max_ml,10,20,2,3,0.05,0.95,0.8762477389681496,6,1.0,1,1.0,1,1.0,1
5539,max_ml,10,20,2,3,0.05,0.95,0.8916535064751191,12,1.0,1,1.0,1,1.0,1
5540,max_ml,10,20,2,3,0.05,0.95,0.9141660205289496,13,1.0,1,1.0,1,1.0,1
5541,max_ml,10,20,2,3,0.05,0.95,0.9227775236616595,38,0.0,1,0.0,1,0.0,1
5542,max_ml,10,20,2,3,0.05,0.95,0.9417374986256972,19,1.0,1,1.0,1,1.0,1
5543,max_ml,10,20,2,3,0.05,0.95,0.9088596576894992,18,0.0,1,0.0,1,0.0,1
5544,max_ml,10,20,2,3,0.05,0.95,0.7110516233036634,5,1.0,1,1.0,1,1.0,1
5545,max_ml,10,20,2,3,0.05,0.95,0.8577596670890261,9,1.0,1,1.0,1,1.0,1
5546,max_ml,10,20,2,3,0.05,0.95,0.8896567524814109,27,0.0,1,0.0,1,0.0,1
5547,max_ml,10,20,2,3,0.05,0.95,0.8076516643774415,4,1.0,1,1.0,1,1.0,1
5548,max_ml,10,20,2,3,0.05,0.95,0.7788778418943425,4,1.0,1,1.0,1,1.0,1
5549,max_ml,10,20,2,3,0.05,0.95,0.9258273468592628,9,1.0,1,1.0,1,1.0,1
5550,max_ml,10,20,2,3,0.05,0.95,0.8806995027274984,6,1.0,1,1.0,1,1.0,1
5551,max_ml,10,20,2,3,0.05,0.95,0.9328767738903948,10,1.0,1,1.0,1,1.0,1
5552,max_ml,10,20,2,3,0.05,0.95,0.9355369828646352,36,0.0,1,0.0,1,0.0,1
5553,max_ml,10,20,2,3,0.05,0.95,0.8407988582875798,24,1.0,1,1.0,1,1.0,1
5554,max_ml,10,20,2,3,0.05,0.95,0.8440681366678555,10,1.0,1,1.0,1,1.0,1
5555,max_ml,10,20,2,3,0.05,0.95,0.8557512867884294,3,1.0,1,1.0,1,1.0,1
5556,max_ml,10,20,2,3,0.05,0.95,0.7440764459638031,6,1.0,1,1.0,1,1.0,1
5557,max_ml,10,20,2,3,0.05,0.95,0.9387315728551608,17,0.0,0,0.0,0,1.0,1
5558,max_ml,10,20,2,3,0.05,0.95,0.8403726767949612,6,1.0,1,1.0,1,1.0,1
5559,max_ml,10,20,2,3,0.05,0.95,0.8349325532787077,5,1.0,1,1.0,1,1.0,1
5560,max_ml,10,20,2,3,0.05,0.95,0.9368925547315136,3,1.0,1,1.0,1,1.0,1
5561,max_ml,10,20,2,3,0.05,0.95,0.8587816648244118,12,1.0,1,1.0,1,1.0,1
5562,max_ml,10,20,2,3,0.05,0.95,0.7452672601233593,7,1.0,1,1.0,1,1.0,1
5563,max_ml,10,20,2,3,0.05,0.95,0.729733729564427,2,1.0,1,1.0,1,1.0,1
5564,max_ml,10,20,2,3,0.05,0.95,0.9000454059666803,16,1.0,1,1.0,1,1.0,1
5565,max_ml,10,20,2,3,0.05,0.95,0.772183610027126,4,1.0,1,1.0,1,1.0,1
5566,max_ml,10,20,2,3,0.05,0.95,0.7363734289569577,9,1.0,1,1.0,1,1.0,1
5567,max_ml,10,20,2,3,0.05,0.95,0.91716456608804,33,0.0,1,0.0,1,0.0,1
5568,max_ml,10,20,2,3,0.05,0.95,0.8878480060031044,10,1.0,1,1.0,1,1.0,1
5569,max_ml,10,20,2,3,0.05,0.95,0.8300879474775725,13,1.0,1,1.0,1,1.0,1
5570,max_ml,10,20,2,3,0.05,0.95,0.918285844773578,13,1.0,1,1.0,1,1.0,1
5571,max_ml,10,20,2,3,0.05,0.95,0.8127357262732455,3,1.0,1,1.0,1,1.0,1
5572,max_ml,10,20,2,3,0.05,0.95,0.7265080213116759,5,1.0,1,1.0,1,1.0,1
5573,max_ml,10,20,2,3,0.05,0.95,0.9302934308751156,79,0.0,1,0.0,1,0.0,1
5574,max_ml,10,20,2,3,0.05,0.95,0.864398849657682,6,1.0,1,1.0,1,1.0,1
5575,max_ml,10,20,2,3,0.05,0.95,0.924795075916822,7,1.0,1,1.0,1,1.0,1
5576,max_ml,10,20,2,3,0.05,0.95,0.9054666709950392,19,1.0,1,1.0,1,1.0,1
5577,max_ml,10,20,2,3,0.05,0.95,0.9145340559123548,5,1.0,1,1.0,1,1.0,1
5578,max_ml,10,20,2,3,0.05,0.95,0.8349407124284776,6,1.0,1,1.0,1,1.0,1
5579,max_ml,10,20,2,3,0.05,0.95,0.8435354373359943,6,1.0,1,1.0,1,1.0,1
5580,max_ml,10,20,2,3,0.05,0.95,0.7595220935646604,6,1.0,1,1.0,1,1.0,1
5581,max_ml,10,20,2,3,0.05,0.95,0.8823323364205159,4,1.0,1,1.0,1,1.0,1
5582,max_ml,10,20,2,3,0.05,0.95,0.7541199707459698,5,1.0,1,1.0,1,1.0,1
5583,max_ml,10,20,2,3,0.05,0.95,0.9234248742086126,78,0.0,1,0.0,1,0.0,1
5584,max_ml,10,20,2,3,0.05,0.95,0.8778212392821366,5,1.0,1,1.0,1,1.0,1
5585,max_ml,10,20,2,3,0.05,0.95,0.8709709175246914,22,1.0,1,1.0,1,1.0,1
5586,max_ml,10,20,2,3,0.05,0.95,0.8586797324007884,8,1.0,1,1.0,1,1.0,1
5587,max_ml,10,20,2,3,0.05,0.95,0.8701344968482663,6,1.0,1,1.0,1,1.0,1
5588,max_ml,10,20,2,3,0.05,0.95,0.7162645886757815,5,1.0,1,1.0,1,1.0,1
5589,max_ml,10,20,2,3,0.05,0.95,0.5990657898162846,5,1.0,1,1.0,1,1.0,1
5590,max_ml,10,20,2,3,0.05,0.95,0.8834988538546997,11,1.0,1,1.0,1,1.0,1
5591,max_ml,10,20,2,3,0.05,0.95,0.8000836036579664,25,0.0,0,0.0,0,1.0,1
5592,max_ml,10,20,2,3,0.05,0.95,0.9264186948639738,4,1.0,1,1.0,1,1.0,1
5593,max_ml,10,20,2,3,0.05,0.95,0.8401841696534745,11,1.0,1,1.0,1,1.0,1
5594,max_ml,10,20,2,3,0.05,0.95,0.933089040697883,16,0.0,0,1.0,1,1.0,1
5595,max_ml,10,20,2,3,0.05,0.95,0.938468995817419,14,1.0,1,1.0,1,1.0,1
5596,max_ml,10,20,2,3,0.05,0.95,0.9331703436953456,15,1.0,1,1.0,1,1.0,1
5597,max_ml,10,20,2,3,0.05,0.95,0.8698251829628817,28,0.0,1,0.0,1,0.0,1
5598,max_ml,10,20,2,3,0.05,0.95,0.8226152248086719,7,1.0,1,1.0,1,1.0,1
5599,max_ml,10,20,2,3,0.05,0.95,0.8587872699033514,8,1.0,1,1.0,1,1.0,1
5600,max_ml,10,20,2,3,0.05,0.95,0.9014914196368428,19,1.0,1,1.0,1,1.0,1
5601,max_ml,10,20,2,3,0.05,0.95,0.8935633288707677,3,1.0,1,1.0,1,1.0,1
5602,max_ml,10,20,2,3,0.05,0.95,0.8608392763869175,24,1.0,1,1.0,1,1.0,1
5603,max_ml,10,20,2,3,0.05,0.95,0.6454381310670635,4,1.0,1,1.0,1,1.0,1
5604,max_ml,10,20,2,3,0.05,0.95,0.8886790473971349,10,1.0,1,1.0,1,1.0,1
5605,max_ml,10,20,2,3,0.05,0.95,0.6780462296654541,6,1.0,1,1.0,1,1.0,1
5606,max_ml,10,20,2,3,0.05,0.95,0.7334429990186454,8,1.0,1,1.0,1,1.0,1
5607,max_ml,10,20,2,3,0.05,0.95,0.598103778802596,4,1.0,1,1.0,1,1.0,1
5608,max_ml,10,20,2,3,0.05,0.95,0.9305276156072506,13,1.0,1,1.0,1,1.0,1
5609,max_ml,10,20,2,3,0.05,0.95,0.908154909613212,8,1.0,1,1.0,1,1.0,1
5610,max_ml,10,20,2,3,0.05,0.95,0.9490086716360728,10,1.0,1,1.0,1,1.0,1
5611,max_ml,10,20,2,3,0.05,0.95,0.9322150937832872,25,1.0,1,1.0,1,1.0,1
5612,max_ml,10,20,2,3,0.05,0.95,0.9326931186844252,31,0.0,0,0.0,0,1.0,1
5613,max_ml,10,20,2,3,0.05,0.95,0.9032522562017524,12,1.0,1,1.0,1,1.0,1
5614,max_ml,10,20,2,3,0.05,0.95,0.920699589350332,9,1.0,1,1.0,1,1.0,1
5615,max_ml,10,20,2,3,0.05,0.95,0.9436075425785498,16,1.0,1,1.0,1,1.0,1
5616,max_ml,10,20,2,3,0.05,0.95,0.9235229263085644,18,1.0,1,1.0,1,1.0,1
5617,max_ml,10,20,2,3,0.05,0.95,0.7785396022129755,4,1.0,1,1.0,1,1.0,1
5618,max_ml,10,20,2,3,0.05,0.95,0.9409088923639524,35,0.0,1,0.0,1,0.0,1
5619,max_ml,10,20,2,3,0.05,0.95,0.9488702025424646,6,1.0,1,1.0,1,1.0,1
5620,max_ml,10,20,2,3,0.05,0.95,0.9209596969829332,35,0.0,1,0.0,1,0.0,1
5621,max_ml,10,20,2,3,0.05,0.95,0.8818264026809648,18,0.0,0,1.0,1,1.0,1
5622,max_ml,10,20,2,3,0.05,0.95,0.5854093730427926,6,1.0,1,1.0,1,1.0,1
5623,max_ml,10,20,2,3,0.05,0.95,0.7788306101987552,6,1.0,1,1.0,1,1.0,1
5624,max_ml,10,20,2,3,0.05,0.95,0.8342005155021204,4,1.0,1,1.0,1,1.0,1
5625,max_ml,10,20,2,3,0.05,0.95,0.8496907128902053,7,1.0,1,1.0,1,1.0,1
5626,max_ml,10,20,2,3,0.05,0.95,0.7772005561170344,5,1.0,1,1.0,1,1.0,1
5627,max_ml,10,20,2,3,0.05,0.95,0.8190201675745504,8,1.0,1,1.0,1,1.0,1
5628,max_ml,10,20,2,3,0.05,0.95,0.8548420136013772,4,1.0,1,1.0,1,1.0,1
5629,max_ml,10,20,2,3,0.05,0.95,0.9480227311073306,17,1.0,1,1.0,1,1.0,1
5630,max_ml,10,20,2,3,0.05,0.95,0.9143587109408714,13,1.0,1,1.0,1,1.0,1
5631,max_ml,10,20,2,3,0.05,0.95,0.6721936305172771,2,1.0,1,1.0,1,1.0,1
5632,max_ml,10,20,2,3,0.05,0.95,0.8028746677570072,3,1.0,1,1.0,1,1.0,1
5633,max_ml,10,20,2,3,0.05,0.95,0.9447685231851616,22,1.0,1,1.0,1,1.0,1
5634,max_ml,10,20,2,3,0.05,0.95,0.8268976227303947,4,1.0,1,1.0,1,1.0,1
5635,max_ml,10,20,2,3,0.05,0.95,0.9118396896435704,80,0.0,1,0.0,1,0.0,1
5636,max_ml,10,20,2,3,0.05,0.95,0.8721761834879984,21,0.0,0,1.0,1,1.0,1
5637,max_ml,10,20,2,3,0.05,0.95,0.8987853815483109,9,1.0,1,1.0,1,0.0,0
5638,max_ml,10,20,2,3,0.05,0.95,0.8956639714903176,19,1.0,1,1.0,1,1.0,1
5639,max_ml,10,20,2,3,0.05,0.95,0.7463580523428349,6,1.0,1,1.0,1,1.0,1
5640,max_ml,10,20,2,3,0.05,0.95,0.9323410491573108,6,1.0,1,1.0,1,1.0,1
5641,max_ml,10,20,2,3,0.05,0.95,0.8381991048700843,19,0.0,1,0.0,1,0.0,1
5642,max_ml,10,20,2,3,0.05,0.95,0.8787597737592858,15,1.0,1,1.0,1,1.0,1
5643,max_ml,10,20,2,3,0.05,0.95,0.8370602841122491,14,1.0,1,1.0,1,1.0,1
5644,max_ml,10,20,2,3,0.05,0.95,0.9270200256100588,21,0.0,0,0.0,0,1.0,1
5645,max_ml,10,20,2,3,0.05,0.95,0.935914094523232,4,1.0,1,1.0,1,1.0,1
5646,max_ml,10,20,2,3,0.05,0.95,0.8260495120730853,6,1.0,1,1.0,1,1.0,1
5647,max_ml,10,20,2,3,0.05,0.95,0.9224920913552582,16,1.0,1,1.0,1,1.0,1
5648,max_ml,10,20,2,3,0.05,0.95,0.9179463050769778,3,1.0,1,1.0,1,1.0,1
5649,max_ml,10,20,2,3,0.05,0.95,0.7935472269895025,3,1.0,1,1.0,1,1.0,1
5650,max_ml,10,20,2,3,0.05,0.95,0.8847474829007647,2,1.0,1,1.0,1,1.0,1
5651,max_ml,10,20,2,3,0.05,0.95,0.942973400110954,7,1.0,1,1.0,1,1.0,1
5652,max_ml,10,20,2,3,0.05,0.95,0.8364891597419554,6,1.0,1,1.0,1,1.0,1
5653,max_ml,10,20,2,3,0.05,0.95,0.6946323392731456,7,1.0,1,1.0,1,1.0,1
5654,max_ml,10,20,2,3,0.05,0.95,0.764281954915251,4,1.0,1,1.0,1,1.0,1
5655,max_ml,10,20,2,3,0.05,0.95,0.8378520069967259,7,1.0,1,1.0,1,1.0,1
5656,max_ml,10,20,2,3,0.05,0.95,0.920303152423124,35,0.0,1,0.0,1,0.0,1
5657,max_ml,10,20,2,3,0.05,0.95,0.8072207401904267,4,1.0,1,1.0,1,1.0,1
5658,max_ml,10,20,2,3,0.05,0.95,0.9054692763426336,4,1.0,1,1.0,1,1.0,1
5659,max_ml,10,20,2,3,0.05,0.95,0.9366358344630744,32,0.0,0,0.0,0,1.0,1
5660,max_ml,10,20,2,3,0.05,0.95,0.8003906012013478,12,1.0,1,1.0,1,1.0,1
5661,max_ml,10,20,2,3,0.05,0.95,0.9013658195216852,5,1.0,1,1.0,1,1.0,1
5662,max_ml,10,20,2,3,0.05,0.95,0.9251877492153436,11,1.0,1,1.0,1,1.0,1
5663,max_ml,10,20,2,3,0.05,0.95,0.8635384881576773,5,1.0,1,1.0,1,1.0,1
5664,max_ml,10,20,2,3,0.05,0.95,0.8352484496283854,9,1.0,1,1.0,1,1.0,1
5665,max_ml,10,20,2,3,0.05,0.95,0.8019162005146884,3,1.0,1,1.0,1,1.0,1
5666,max_ml,10,20,2,3,0.05,0.95,0.9378856989689032,9,1.0,1,1.0,1,1.0,1
5667,max_ml,10,20,2,3,0.05,0.95,0.9460472885010884,32,0.0,0,0.0,0,1.0,1
5668,max_ml,10,20,2,3,0.05,0.95,0.7956101203253119,10,1.0,1,1.0,1,1.0,1
5669,max_ml,10,20,2,3,0.05,0.95,0.9081318396902732,34,0.0,0,0.0,0,1.0,1
5670,max_ml,10,20,2,3,0.05,0.95,0.9041568399504748,15,1.0,1,1.0,1,1.0,1
5671,max_ml,10,20,2,3,0.05,0.95,0.9180701092688832,4,1.0,1,1.0,1,1.0,1
5672,max_ml,10,20,2,3,0.05,0.95,0.8354131918477014,3,1.0,1,1.0,1,1.0,1
5673,max_ml,10,20,2,3,0.05,0.95,0.8201607408679004,4,1.0,1,1.0,1,1.0,1
5674,max_ml,10,20,2,3,0.05,0.95,0.9287634148265758,29,1.0,1,1.0,1,1.0,1
5675,max_ml,10,20,2,3,0.05,0.95,0.8466421605710481,10,1.0,1,1.0,1,1.0,1
5676,max_ml,10,20,2,3,0.05,0.95,0.9321733043480696,34,0.0,1,0.0,1,0.0,1
5677,max_ml,10,20,2,3,0.05,0.95,0.8767224731648284,4,1.0,1,1.0,1,1.0,1
5678,max_ml,10,20,2,3,0.05,0.95,0.8896961371230875,23,0.0,1,0.0,1,0.0,1
5679,max_ml,10,20,2,3,0.05,0.95,0.9389510627118846,30,0.0,1,0.0,1,0.0,1
5680,max_ml,10,20,2,3,0.05,0.95,0.9396846988491514,24,1.0,1,1.0,1,1.0,1
5681,max_ml,10,20,2,3,0.05,0.95,0.9220712254796752,7,1.0,1,1.0,1,1.0,1
5682,max_ml,10,20,2,3,0.05,0.95,0.9354153372552468,3,1.0,1,1.0,1,1.0,1
5683,max_ml,10,20,2,3,0.05,0.95,0.9020155556851318,12,1.0,1,1.0,1,1.0,1
5684,max_ml,10,20,2,3,0.05,0.95,0.8332303202608985,8,1.0,1,1.0,1,1.0,1
5685,max_ml,10,20,2,3,0.05,0.95,0.8829385446621244,9,1.0,1,1.0,1,1.0,1
5686,max_ml,10,20,2,3,0.05,0.95,0.730323524179772,3,1.0,1,1.0,1,1.0,1
5687,max_ml,10,20,2,3,0.05,0.95,0.8697319960786476,13,1.0,1,1.0,1,1.0,1
5688,max_ml,10,20,2,3,0.05,0.95,0.861597534881127,21,0.0,0,0.0,0,1.0,1
5689,max_ml,10,20,2,3,0.05,0.95,0.817103829106553,7,1.0,1,1.0,1,1.0,1
5690,max_ml,10,20,2,3,0.05,0.95,0.8102252177452263,11,1.0,1,1.0,1,1.0,1
5691,max_ml,10,20,2,3,0.05,0.95,0.9485779874825532,82,0.0,1,0.0,1,0.0,1
5692,max_ml,10,20,2,3,0.05,0.95,0.6408146481669104,3,1.0,1,1.0,1,1.0,1
5693,max_ml,10,20,2,3,0.05,0.95,0.9490574311341224,13,1.0,1,1.0,1,1.0,1
5694,max_ml,10,20,2,3,0.05,0.95,0.9014057969751084,15,1.0,1,1.0,1,1.0,1
5695,max_ml,10,20,2,3,0.05,0.95,0.9484038695905724,22,1.0,1,1.0,1,1.0,1
5696,max_ml,10,20,2,3,0.05,0.95,0.7707271534123069,7,1.0,1,1.0,1,1.0,1
5697,max_ml,10,20,2,3,0.05,0.95,0.9487468456533364,63,0.0,1,0.0,1,0.0,1
5698,max_ml,10,20,2,3,0.05,0.95,0.6376608950048748,8,1.0,1,1.0,1,1.0,1
5699,max_ml,10,20,2,3,0.05,0.95,0.8823105767793133,6,1.0,1,1.0,1,1.0,1
5700,max_ml,10,20,2,3,0.05,0.95,0.931891273687354,15,1.0,1,1.0,1,1.0,1
5701,max_ml,10,20,2,3,0.05,0.95,0.6901319341954734,10,1.0,1,1.0,1,1.0,1
5702,max_ml,10,20,2,3,0.05,0.95,0.7295530447319988,3,1.0,1,1.0,1,1.0,1
5703,max_ml,10,20,2,3,0.05,0.95,0.8026342076245638,6,1.0,1,1.0,1,1.0,1
5704,max_ml,10,20,2,3,0.05,0.95,0.8597909035074383,4,1.0,1,1.0,1,1.0,1
5705,max_ml,10,20,2,3,0.05,0.95,0.9089389788337408,7,1.0,1,1.0,1,1.0,1
5706,max_ml,10,20,2,3,0.05,0.95,0.8733831681520369,9,1.0,1,1.0,1,1.0,1
5707,max_ml,10,20,2,3,0.05,0.95,0.8871576130362996,11,1.0,1,1.0,1,1.0,1
5708,max_ml,10,20,2,3,0.05,0.95,0.948608350591521,11,1.0,1,1.0,1,1.0,1
5709,max_ml,10,20,2,3,0.05,0.95,0.7399218196222433,6,1.0,1,1.0,1,1.0,1
5710,max_ml,10,20,2,3,0.05,0.95,0.8420165637279795,8,1.0,1,1.0,1,1.0,1
5711,max_ml,10,20,2,3,0.05,0.95,0.947825737962694,24,1.0,1,1.0,1,1.0,1
5712,max_ml,10,20,2,3,0.05,0.95,0.9262641986780648,5,1.0,1,1.0,1,1.0,1
5713,max_ml,10,20,2,3,0.05,0.95,0.7620755162684316,6,1.0,1,1.0,1,1.0,1
5714,max_ml,10,20,2,3,0.05,0.95,0.8755217737300479,11,1.0,1,1.0,1,1.0,1
5715,max_ml,10,20,2,3,0.05,0.95,0.937470658721066,32,0.0,0,1.0,1,1.0,1
5716,max_ml,10,20,2,3,0.05,0.95,0.9325336542727928,12,1.0,1,1.0,1,1.0,1
5717,max_ml,10,20,2,3,0.05,0.95,0.9299626736598487,7,1.0,1,1.0,1,1.0,1
5718,max_ml,10,20,2,3,0.05,0.95,0.9384405633631,44,0.0,1,0.0,1,0.0,1
5719,max_ml,10,20,2,3,0.05,0.95,0.9479113019409748,20,1.0,1,1.0,1,1.0,1
5720,max_ml,10,20,2,3,0.05,0.95,0.8992142692712625,8,1.0,1,1.0,1,1.0,1
5721,max_ml,10,20,2,3,0.05,0.95,0.944997446194634,22,0.0,1,0.0,1,0.0,1
5722,max_ml,10,20,2,3,0.05,0.95,0.8985344578788961,13,1.0,1,1.0,1,1.0,1
5723,max_ml,10,20,2,3,0.05,0.95,0.7736772708277923,3,1.0,1,1.0,1,1.0,1
5724,max_ml,10,20,2,3,0.05,0.95,0.9392099475374038,17,1.0,1,1.0,1,1.0,1
5725,max_ml,10,20,2,3,0.05,0.95,0.9428242739073376,6,1.0,1,1.0,1,1.0,1
5726,max_ml,10,20,2,3,0.05,0.95,0.894967251195735,10,1.0,1,1.0,1,1.0,1
5727,max_ml,10,20,2,3,0.05,0.95,0.91122818508659,21,1.0,1,1.0,1,1.0,1
5728,max_ml,10,20,2,3,0.05,0.95,0.9418463366523278,9,1.0,1,1.0,1,1.0,1
5729,max_ml,10,20,2,3,0.05,0.95,0.8383516122905051,5,1.0,1,1.0,1,1.0,1
5730,max_ml,10,20,2,3,0.05,0.95,0.8169570244101099,10,1.0,1,1.0,1,1.0,1
5731,max_ml,10,20,2,3,0.05,0.95,0.7969631170992447,8,1.0,1,1.0,1,1.0,1
5732,max_ml,10,20,2,3,0.05,0.95,0.9110196754130564,7,1.0,1,1.0,1,1.0,1
5733,max_ml,10,20,2,3,0.05,0.95,0.9167351916502686,14,1.0,1,1.0,1,1.0,1
5734,max_ml,10,20,2,3,0.05,0.95,0.8673215094914066,11,1.0,1,1.0,1,1.0,1
5735,max_ml,10,20,2,3,0.05,0.95,0.881463607958354,7,1.0,1,1.0,1,1.0,1
5736,max_ml,10,20,2,3,0.05,0.95,0.8209137022863987,7,1.0,1,1.0,1,1.0,1
5737,max_ml,10,20,2,3,0.05,0.95,0.9367880231377538,14,1.0,1,1.0,1,1.0,1
5738,max_ml,10,20,2,3,0.05,0.95,0.8975885461029935,23,1.0,1,1.0,1,1.0,1
5739,max_ml,10,20,2,3,0.05,0.95,0.9100988452910356,7,1.0,1,1.0,1,1.0,1
5740,max_ml,10,20,2,3,0.05,0.95,0.9493337865867942,16,1.0,1,1.0,1,1.0,1
5741,max_ml,10,20,2,3,0.05,0.95,0.8947725811565127,16,1.0,1,1.0,1,1.0,1
5742,max_ml,10,20,2,3,0.05,0.95,0.7810563011355655,9,1.0,1,1.0,1,1.0,1
5743,max_ml,10,20,2,3,0.05,0.95,0.9189183282127656,47,0.0,1,0.0,1,0.0,1
5744,max_ml,10,20,2,3,0.05,0.95,0.6681692488485544,5,1.0,1,1.0,1,1.0,1
5745,max_ml,10,20,2,3,0.05,0.95,0.8400234933393506,3,1.0,1,1.0,1,1.0,1
5746,max_ml,10,20,2,3,0.05,0.95,0.8533721650993099,12,1.0,1,1.0,1,1.0,1
5747,max_ml,10,20,2,3,0.05,0.95,0.9303106134875724,9,1.0,1,1.0,1,1.0,1
5748,max_ml,10,20,2,3,0.05,0.95,0.9381976489707796,32,0.0,0,1.0,1,0.0,0
5749,max_ml,10,20,2,3,0.05,0.95,0.9096315587864696,12,1.0,1,1.0,1,1.0,1
5750,max_ml,10,20,2,3,0.05,0.95,0.8947065136672615,6,1.0,1,1.0,1,1.0,1
5751,max_ml,10,20,2,3,0.05,0.95,0.9323936041099258,9,1.0,1,1.0,1,1.0,1
5752,max_ml,10,20,2,3,0.05,0.95,0.9481721534940912,28,0.0,1,0.0,1,0.0,1
5753,max_ml,10,20,2,3,0.05,0.95,0.8630272910408973,9,1.0,1,1.0,1,1.0,1
5754,max_ml,10,20,2,3,0.05,0.95,0.8702129361398758,9,1.0,1,1.0,1,1.0,1
5755,max_ml,10,20,2,3,0.05,0.95,0.767489082286261,4,1.0,1,1.0,1,1.0,1
5756,max_ml,10,20,2,3,0.05,0.95,0.9350967564848234,35,0.0,1,0.0,1,0.0,1
5757,max_ml,10,20,2,3,0.05,0.95,0.7927186647540598,3,1.0,1,1.0,1,1.0,1
5758,max_ml,10,20,2,3,0.05,0.95,0.8071519980780184,6,1.0,1,1.0,1,1.0,1
5759,max_ml,10,20,2,3,0.05,0.95,0.8994894331288052,28,0.0,1,0.0,1,0.0,1
5760,max_ml,10,20,2,3,0.05,0.95,0.7353879971661971,9,1.0,1,1.0,1,1.0,1
5761,max_ml,10,20,2,3,0.05,0.95,0.9165822839676164,27,1.0,1,1.0,1,1.0,1
5762,max_ml,10,20,2,3,0.05,0.95,0.7077626425742977,4,1.0,1,1.0,1,1.0,1
5763,max_ml,10,20,2,3,0.05,0.95,0.8555083710112861,6,1.0,1,1.0,1,1.0,1
5764,max_ml,10,20,2,3,0.05,0.95,0.9327339112232916,4,1.0,1,1.0,1,1.0,1
5765,max_ml,10,20,2,3,0.05,0.95,0.8921229546374153,6,1.0,1,1.0,1,1.0,1
5766,max_ml,10,20,2,3,0.05,0.95,0.917694401141751,9,1.0,1,1.0,1,1.0,1
5767,max_ml,10,20,2,3,0.05,0.95,0.9165455294584608,12,1.0,1,1.0,1,1.0,1
5768,max_ml,10,20,2,3,0.05,0.95,0.7558053988399634,3,1.0,1,1.0,1,1.0,1
5769,max_ml,10,20,2,3,0.05,0.95,0.908427186992892,11,1.0,1,1.0,1,1.0,1
5770,max_ml,10,20,2,3,0.05,0.95,0.6406677999480639,14,1.0,1,1.0,1,1.0,1
5771,max_ml,10,20,2,3,0.05,0.95,0.8167748669591599,8,1.0,1,1.0,1,1.0,1
5772,max_ml,10,20,2,3,0.05,0.95,0.9291622692634972,19,0.0,1,0.0,1,0.0,1
5773,max_ml,10,20,2,3,0.05,0.95,0.9230366365877956,18,1.0,1,1.0,1,1.0,1
5774,max_ml,10,20,2,3,0.05,0.95,0.9414678258854816,10,1.0,1,1.0,1,1.0,1
5775,max_ml,10,20,2,3,0.05,0.95,0.927889858427702,6,1.0,1,1.0,1,1.0,1
5776,max_ml,10,20,2,3,0.05,0.95,0.7163423500257181,7,1.0,1,1.0,1,1.0,1
5777,max_ml,10,20,2,3,0.05,0.95,0.9265764744592008,7,1.0,1,1.0,1,1.0,1
5778,max_ml,10,20,2,3,0.05,0.95,0.8464111610824855,9,1.0,1,1.0,1,1.0,1
5779,max_ml,10,20,2,3,0.05,0.95,0.8836916684371174,5,1.0,1,1.0,1,1.0,1
5780,max_ml,10,20,2,3,0.05,0.95,0.86045071462078,6,1.0,1,1.0,1,1.0,1
5781,max_ml,10,20,2,3,0.05,0.95,0.9472627453579456,52,0.0,1,0.0,1,0.0,1
5782,max_ml,10,20,2,3,0.05,0.95,0.749673150618311,4,1.0,1,1.0,1,1.0,1
5783,max_ml,10,20,2,3,0.05,0.95,0.8601160135573762,8,1.0,1,1.0,1,1.0,1
5784,max_ml,10,20,2,3,0.05,0.95,0.9282646984020404,15,1.0,1,1.0,1,1.0,1
5785,max_ml,10,20,2,3,0.05,0.95,0.8873466600799043,9,1.0,1,1.0,1,1.0,1
5786,max_ml,10,20,2,3,0.05,0.95,0.8812263574985414,8,1.0,1,1.0,1,1.0,1
5787,max_ml,10,20,2,3,0.05,0.95,0.8978664898475031,4,1.0,1,1.0,1,1.0,1
5788,max_ml,10,20,2,3,0.05,0.95,0.9497599849485848,11,1.0,1,1.0,1,1.0,1
5789,max_ml,10,20,2,3,0.05,0.95,0.878461437630585,4,1.0,1,1.0,1,1.0,1
5790,max_ml,10,20,2,3,0.05,0.95,0.8602432381962752,5,1.0,1,1.0,1,1.0,1
5791,max_ml,10,20,2,3,0.05,0.95,0.9476058081395438,11,1.0,1,1.0,1,1.0,1
5792,max_ml,10,20,2,3,0.05,0.95,0.9329392409306388,10,1.0,1,1.0,1,1.0,1
5793,max_ml,10,20,2,3,0.05,0.95,0.8351915903716133,23,1.0,1,1.0,1,1.0,1
5794,max_ml,10,20,2,3,0.05,0.95,0.7944874415207692,8,1.0,1,1.0,1,1.0,1
5795,max_ml,10,20,2,3,0.05,0.95,0.9327184074228144,10,1.0,1,1.0,1,1.0,1
5796,max_ml,10,20,2,3,0.05,0.95,0.8699560517663611,8,1.0,1,1.0,1,1.0,1
5797,max_ml,10,20,2,3,0.05,0.95,0.8880086796685487,3,1.0,1,1.0,1,1.0,1
5798,max_ml,10,20,2,3,0.05,0.95,0.8477879369252184,10,1.0,1,1.0,1,1.0,1
5799,max_ml,10,20,2,3,0.05,0.95,0.9218401026533756,3,1.0,1,1.0,1,1.0,1
5800,max_ml,10,20,2,3,0.05,0.95,0.8941549900908632,11,1.0,1,1.0,1,1.0,1
5801,max_ml,10,20,2,3,0.05,0.95,0.8897122858654941,6,1.0,1,1.0,1,1.0,1
5802,max_ml,10,20,2,3,0.05,0.95,0.8975239196848768,10,1.0,1,1.0,1,1.0,1
5803,max_ml,10,20,2,3,0.05,0.95,0.9392134411314388,14,1.0,1,1.0,1,1.0,1
5804,max_ml,10,20,2,3,0.05,0.95,0.9409722906554372,31,0.0,1,0.0,1,0.0,1
5805,max_ml,10,20,2,3,0.05,0.95,0.8590726152724322,8,1.0,1,1.0,1,1.0,1
5806,max_ml,10,20,2,3,0.05,0.95,0.9384528093700274,46,0.0,1,0.0,1,0.0,1
5807,max_ml,10,20,2,3,0.05,0.95,0.9480586810185664,44,0.0,1,0.0,1,0.0,1
5808,max_ml,10,20,2,3,0.05,0.95,0.8783467068073192,7,1.0,1,1.0,1,1.0,1
5809,max_ml,10,20,2,3,0.05,0.95,0.7565925204464583,3,1.0,1,1.0,1,1.0,1
5810,max_ml,10,20,2,3,0.05,0.95,0.6453655651839372,3,1.0,1,1.0,1,1.0,1
5811,max_ml,10,20,2,3,0.05,0.95,0.9162214085993085,12,1.0,1,1.0,1,1.0,1
5812,max_ml,10,20,2,3,0.05,0.95,0.8930194524484804,5,1.0,1,1.0,1,1.0,1
5813,max_ml,10,20,2,3,0.05,0.95,0.8548727835052781,5,1.0,1,1.0,1,1.0,1
5814,max_ml,10,20,2,3,0.05,0.95,0.8619200505985746,16,0.0,1,0.0,1,0.0,1
5815,max_ml,10,20,2,3,0.05,0.95,0.8572087284909425,7,1.0,1,1.0,1,1.0,1
5816,max_ml,10,20,2,3,0.05,0.95,0.8719005206530859,12,1.0,1,1.0,1,1.0,1
5817,max_ml,10,20,2,3,0.05,0.95,0.8386349949551226,11,1.0,1,1.0,1,1.0,1
5818,max_ml,10,20,2,3,0.05,0.95,0.8985205985756546,12,1.0,1,1.0,1,1.0,1
5819,max_ml,10,20,2,3,0.05,0.95,0.9369570456473676,5,1.0,1,1.0,1,1.0,1
5820,max_ml,10,20,2,3,0.05,0.95,0.8343839810937764,9,1.0,1,1.0,1,1.0,1
5821,max_ml,10,20,2,3,0.05,0.95,0.7508778160572095,16,1.0,1,1.0,1,1.0,1
5822,max_ml,10,20,2,3,0.05,0.95,0.8380215380533298,4,1.0,1,1.0,1,1.0,1
5823,max_ml,10,20,2,3,0.05,0.95,0.9441229396804512,6,1.0,1,1.0,1,1.0,1
5824,max_ml,10,20,2,3,0.05,0.95,0.8277421194859952,17,1.0,1,1.0,1,1.0,1
5825,max_ml,10,20,2,3,0.05,0.95,0.8031827032058622,11,1.0,1,1.0,1,1.0,1
5826,max_ml,10,20,2,3,0.05,0.95,0.8466237235545576,4,1.0,1,1.0,1,1.0,1
5827,max_ml,10,20,2,3,0.05,0.95,0.9366175823029252,5,1.0,1,1.0,1,1.0,1
5828,max_ml,10,20,2,3,0.05,0.95,0.8062830913871938,7,1.0,1,1.0,1,1.0,1
5829,max_ml,10,20,2,3,0.05,0.95,0.9046260906148692,7,1.0,1,1.0,1,1.0,1
5830,max_ml,10,20,2,3,0.05,0.95,0.9344663058519752,8,1.0,1,1.0,1,1.0,1
5831,max_ml,10,20,2,3,0.05,0.95,0.8207154770954728,14,1.0,1,1.0,1,1.0,1
5832,max_ml,10,20,2,3,0.05,0.95,0.9436245494329736,12,1.0,1,1.0,1,1.0,1
5833,max_ml,10,20,2,3,0.05,0.95,0.9244950296637876,15,1.0,1,1.0,1,1.0,1
5834,max_ml,10,20,2,3,0.05,0.95,0.9381114520389218,31,0.0,0,1.0,1,1.0,1
5835,max_ml,10,20,2,3,0.05,0.95,0.8140542838941716,5,1.0,1,1.0,1,1.0,1
5836,max_ml,10,20,2,3,0.05,0.95,0.8769382258444898,8,1.0,1,1.0,1,1.0,1
5837,max_ml,10,20,2,3,0.05,0.95,0.9128452129669692,13,1.0,1,1.0,1,1.0,1
5838,max_ml,10,20,2,3,0.05,0.95,0.864343300406,11,1.0,1,1.0,1,1.0,1
5839,max_ml,10,20,2,3,0.05,0.95,0.7926651573668162,8,1.0,1,1.0,1,1.0,1
5840,max_ml,10,20,2,3,0.05,0.95,0.9459467053391848,4,1.0,1,1.0,1,1.0,1
5841,max_ml,10,20,2,3,0.05,0.95,0.9207019043751044,24,0.0,1,0.0,1,0.0,1
5842,max_ml,10,20,2,3,0.05,0.95,0.933207623171527,12,1.0,1,1.0,1,1.0,1
5843,max_ml,10,20,2,3,0.05,0.95,0.6919075809796733,6,1.0,1,1.0,1,1.0,1
5844,max_ml,10,20,2,3,0.05,0.95,0.93672898501632,8,1.0,1,1.0,1,1.0,1
5845,max_ml,10,20,2,3,0.05,0.95,0.901480812997888,22,1.0,1,1.0,1,1.0,1
5846,max_ml,10,20,2,3,0.05,0.95,0.8696547782239377,16,1.0,1,1.0,1,1.0,1
5847,max_ml,10,20,2,3,0.05,0.95,0.6260704641096042,6,1.0,1,1.0,1,1.0,1
5848,max_ml,10,20,2,3,0.05,0.95,0.813228650922298,5,1.0,1,1.0,1,1.0,1
5849,max_ml,10,20,2,3,0.05,0.95,0.9477443278510812,17,1.0,1,1.0,1,1.0,1
5850,max_ml,10,20,2,3,0.05,0.95,0.8973418440146519,4,1.0,1,1.0,1,1.0,1
5851,max_ml,10,20,2,3,0.05,0.95,0.8754050994454925,18,0.0,0,1.0,1,1.0,1
5852,max_ml,10,20,2,3,0.05,0.95,0.9414110030250468,16,1.0,1,1.0,1,1.0,1
5853,max_ml,10,20,2,3,0.05,0.95,0.8758870459970052,6,1.0,1,1.0,1,1.0,1
5854,max_ml,10,20,2,3,0.05,0.95,0.8602053413311144,12,1.0,1,1.0,1,1.0,1
5855,max_ml,10,20,2,3,0.05,0.95,0.9155632023418594,6,1.0,1,1.0,1,1.0,1
5856,max_ml,10,20,2,3,0.05,0.95,0.8525405000350567,4,1.0,1,1.0,1,1.0,1
5857,max_ml,10,20,2,3,0.05,0.95,0.9179191936851856,8,1.0,1,1.0,1,1.0,1
5858,max_ml,10,20,2,3,0.05,0.95,0.8258880290452408,19,1.0,1,1.0,1,1.0,1
5859,max_ml,10,20,2,3,0.05,0.95,0.9102030748481303,11,1.0,1,1.0,1,1.0,1
5860,max_ml,10,20,2,3,0.05,0.95,0.9180376803318108,26,1.0,1,1.0,1,1.0,1
5861,max_ml,10,20,2,3,0.05,0.95,0.920461034050486,6,1.0,1,1.0,1,1.0,1
5862,max_ml,10,20,2,3,0.05,0.95,0.918636622524723,16,1.0,1,1.0,1,1.0,1
5863,max_ml,10,20,2,3,0.05,0.95,0.847973040343465,5,1.0,1,1.0,1,1.0,1
5864,max_ml,10,20,2,3,0.05,0.95,0.9495558719476264,7,1.0,1,1.0,1,1.0,1
5865,max_ml,10,20,2,3,0.05,0.95,0.8260312150496959,15,1.0,1,1.0,1,1.0,1
5866,max_ml,10,20,2,3,0.05,0.95,0.938665728594428,20,0.0,0,1.0,1,0.0,0
5867,max_ml,10,20,2,3,0.05,0.95,0.9167679676848588,18,0.0,1,0.0,1,0.0,1
5868,max_ml,10,20,2,3,0.05,0.95,0.8387155735075087,9,1.0,1,1.0,1,1.0,1
5869,max_ml,10,20,2,3,0.05,0.95,0.8386576847326118,3,1.0,1,1.0,1,1.0,1
5870,max_ml,10,20,2,3,0.05,0.95,0.8297549222327676,3,1.0,1,1.0,1,1.0,1
5871,max_ml,10,20,2,3,0.05,0.95,0.9251985048941748,9,1.0,1,1.0,1,1.0,1
5872,max_ml,10,20,2,3,0.05,0.95,0.9356329280956418,18,1.0,1,1.0,1,1.0,1
5873,max_ml,10,20,2,3,0.05,0.95,0.9316965367548982,8,1.0,1,1.0,1,1.0,1
5874,max_ml,10,20,2,3,0.05,0.95,0.9261328142479158,9,1.0,1,1.0,1,1.0,1
5875,max_ml,10,20,2,3,0.05,0.95,0.941818323732236,11,1.0,1,1.0,1,1.0,1
5876,max_ml,10,20,2,3,0.05,0.95,0.8530917002180408,3,1.0,1,1.0,1,1.0,1
5877,max_ml,10,20,2,3,0.05,0.95,0.8335414088865944,3,1.0,1,1.0,1,1.0,1
5878,max_ml,10,20,2,3,0.05,0.95,0.9101050294079962,27,1.0,1,1.0,1,1.0,1
5879,max_ml,10,20,2,3,0.05,0.95,0.7174553063004095,5,1.0,1,1.0,1,1.0,1
5880,max_ml,10,20,2,3,0.05,0.95,0.9198719752286176,39,0.0,1,0.0,1,0.0,1
5881,max_ml,10,20,2,3,0.05,0.95,0.7751149229360871,3,1.0,1,1.0,1,1.0,1
5882,max_ml,10,20,2,3,0.05,0.95,0.943899120114224,10,1.0,1,1.0,1,0.0,0
5883,max_ml,10,20,2,3,0.05,0.95,0.8178716220869715,17,1.0,1,1.0,1,1.0,1
5884,max_ml,10,20,2,3,0.05,0.95,0.7174298181759711,3,1.0,1,1.0,1,1.0,1
5885,max_ml,10,20,2,3,0.05,0.95,0.7352238182682636,1,1.0,1,1.0,1,1.0,1
5886,max_ml,10,20,2,3,0.05,0.95,0.9365936073225752,20,0.0,1,0.0,1,0.0,1
5887,max_ml,10,20,2,3,0.05,0.95,0.9364319877972218,14,1.0,1,1.0,1,1.0,1
5888,max_ml,10,20,2,3,0.05,0.95,0.8595021748092787,19,1.0,1,1.0,1,1.0,1
5889,max_ml,10,20,2,3,0.05,0.95,0.7940631289134941,2,1.0,1,1.0,1,1.0,1
5890,max_ml,10,20,2,3,0.05,0.95,0.9276174601304956,30,0.0,1,0.0,1,0.0,1
5891,max_ml,10,20,2,3,0.05,0.95,0.848811311619498,28,0.0,0,1.0,1,1.0,1
5892,max_ml,10,20,2,3,0.05,0.95,0.8484373511559923,7,1.0,1,1.0,1,1.0,1
5893,max_ml,10,20,2,3,0.05,0.95,0.8422344457912315,11,1.0,1,1.0,1,1.0,1
5894,max_ml,10,20,2,3,0.05,0.95,0.8605413959486038,4,1.0,1,1.0,1,1.0,1
5895,max_ml,10,20,2,3,0.05,0.95,0.8645018582962851,6,1.0,1,1.0,1,1.0,1
5896,max_ml,10,20,2,3,0.05,0.95,0.9065379540159192,21,1.0,1,1.0,1,1.0,1
5897,max_ml,10,20,2,3,0.05,0.95,0.9357241466468676,129,0.0,1,0.0,1,0.0,1
5898,max_ml,10,20,2,3,0.05,0.95,0.7109640770366508,5,1.0,1,1.0,1,1.0,1
5899,max_ml,10,20,2,3,0.05,0.95,0.9433895899265864,8,1.0,1,1.0,1,1.0,1
5900,max_ml,10,20,2,3,0.05,0.95,0.9434431436122628,24,1.0,1,1.0,1,1.0,1
5901,max_ml,10,20,2,3,0.05,0.95,0.6223390987788975,3,1.0,1,1.0,1,1.0,1
5902,max_ml,10,20,2,3,0.05,0.95,0.8614963522227448,4,1.0,1,1.0,1,1.0,1
5903,max_ml,10,20,2,3,0.05,0.95,0.944908969639195,13,1.0,1,1.0,1,1.0,1
5904,max_ml,10,20,2,3,0.05,0.95,0.8641681281333162,9,1.0,1,1.0,1,1.0,1
5905,max_ml,10,20,2,3,0.05,0.95,0.8242251377660924,4,1.0,1,1.0,1,1.0,1
5906,max_ml,10,20,2,3,0.05,0.95,0.7990913903245092,4,1.0,1,1.0,1,1.0,1
5907,max_ml,10,20,2,3,0.05,0.95,0.6912973956174231,7,1.0,1,1.0,1,1.0,1
5908,max_ml,10,20,2,3,0.05,0.95,0.861150570634362,4,1.0,1,1.0,1,1.0,1
5909,max_ml,10,20,2,3,0.05,0.95,0.9238296293796412,16,1.0,1,1.0,1,1.0,1
5910,max_ml,10,20,2,3,0.05,0.95,0.9300771302986196,35,0.0,1,0.0,1,0.0,1
5911,max_ml,10,20,2,3,0.05,0.95,0.8959895665759837,8,1.0,1,1.0,1,1.0,1
5912,max_ml,10,20,2,3,0.05,0.95,0.9343081282665302,4,1.0,1,1.0,1,1.0,1
5913,max_ml,10,20,2,3,0.05,0.95,0.6787064831591098,5,1.0,1,1.0,1,1.0,1
5914,max_ml,10,20,2,3,0.05,0.95,0.7464391358462534,13,1.0,1,1.0,1,1.0,1
5915,max_ml,10,20,2,3,0.05,0.95,0.8703887081532073,17,1.0,1,1.0,1,1.0,1
5916,max_ml,10,20,2,3,0.05,0.95,0.9390828007279324,12,1.0,1,1.0,1,1.0,1
5917,max_ml,10,20,2,3,0.05,0.95,0.8878180223890387,9,1.0,1,1.0,1,1.0,1
5918,max_ml,10,20,2,3,0.05,0.95,0.7566093690750322,5,1.0,1,1.0,1,1.0,1
5919,max_ml,10,20,2,3,0.05,0.95,0.8659818009461189,8,1.0,1,1.0,1,1.0,1
5920,max_ml,10,20,2,3,0.05,0.95,0.9138665870613188,8,1.0,1,1.0,1,1.0,1
5921,max_ml,10,20,2,3,0.05,0.95,0.8288165559485902,6,1.0,1,1.0,1,1.0,1
5922,max_ml,10,20,2,3,0.05,0.95,0.8674945969198106,7,1.0,1,1.0,1,1.0,1
5923,max_ml,10,20,2,3,0.05,0.95,0.9476115696850242,24,0.0,0,1.0,1,0.0,0
5924,max_ml,10,20,2,3,0.05,0.95,0.8862226830560214,7,1.0,1,1.0,1,1.0,1
5925,max_ml,10,20,2,3,0.05,0.95,0.812793830956597,5,1.0,1,1.0,1,1.0,1
5926,max_ml,10,20,2,3,0.05,0.95,0.8997161994874087,16,1.0,1,1.0,1,1.0,1
5927,max_ml,10,20,2,3,0.05,0.95,0.5856741741863989,3,1.0,1,1.0,1,1.0,1
5928,max_ml,10,20,2,3,0.05,0.95,0.9405770655217864,13,1.0,1,1.0,1,1.0,1
5929,max_ml,10,20,2,3,0.05,0.95,0.8479852422340016,6,1.0,1,1.0,1,1.0,1
5930,max_ml,10,20,2,3,0.05,0.95,0.651780429018964,7,1.0,1,1.0,1,1.0,1
5931,max_ml,10,20,2,3,0.05,0.95,0.8423783203611834,4,1.0,1,1.0,1,1.0,1
5932,max_ml,10,20,2,3,0.05,0.95,0.8959321680265274,4,1.0,1,1.0,1,1.0,1
5933,max_ml,10,20,2,3,0.05,0.95,0.6620078213703311,4,1.0,1,1.0,1,1.0,1
5934,max_ml,10,20,2,3,0.05,0.95,0.8248106260586249,6,1.0,1,1.0,1,1.0,1
5935,max_ml,10,20,2,3,0.05,0.95,0.8135251192753372,3,1.0,1,1.0,1,1.0,1
5936,max_ml,10,20,2,3,0.05,0.95,0.923302417721092,2,1.0,1,1.0,1,1.0,1
5937,max_ml,10,20,2,3,0.05,0.95,0.586042513617529,2,1.0,1,1.0,1,1.0,1
5938,max_ml,10,20,2,3,0.05,0.95,0.93463141892043,32,0.0,1,0.0,1,0.0,1
5939,max_ml,10,20,2,3,0.05,0.95,0.7296358424629427,2,1.0,1,1.0,1,1.0,1
5940,max_ml,10,20,2,3,0.05,0.95,0.879001330770516,18,1.0,1,1.0,1,1.0,1
5941,max_ml,10,20,2,3,0.05,0.95,0.8720275267095036,5,1.0,1,1.0,1,1.0,1
5942,max_ml,10,20,2,3,0.05,0.95,0.9054857936288528,28,0.0,1,0.0,1,0.0,1
5943,max_ml,10,20,2,3,0.05,0.95,0.8989158876927267,5,1.0,1,1.0,1,1.0,1
5944,max_ml,10,20,2,3,0.05,0.95,0.7816638242824588,2,1.0,1,1.0,1,1.0,1
5945,max_ml,10,20,2,3,0.05,0.95,0.8770592802062472,7,1.0,1,1.0,1,1.0,1
5946,max_ml,10,20,2,3,0.05,0.95,0.9193244138069724,19,0.0,1,0.0,1,0.0,1
5947,max_ml,10,20,2,3,0.05,0.95,0.7905712029662516,4,1.0,1,1.0,1,1.0,1
5948,max_ml,10,20,2,3,0.05,0.95,0.9324804788995712,4,1.0,1,1.0,1,1.0,1
5949,max_ml,10,20,2,3,0.05,0.95,0.94095040521387,7,1.0,1,1.0,1,1.0,1
5950,max_ml,10,20,2,3,0.05,0.95,0.9222325200793052,37,0.0,1,0.0,1,0.0,1
5951,max_ml,10,20,2,3,0.05,0.95,0.9116600917334428,8,1.0,1,1.0,1,1.0,1
5952,max_ml,10,20,2,3,0.05,0.95,0.8061585390398537,22,1.0,1,1.0,1,1.0,1
5953,max_ml,10,20,2,3,0.05,0.95,0.949005293421134,71,0.0,1,0.0,1,0.0,1
5954,max_ml,10,20,2,3,0.05,0.95,0.842914272246929,4,1.0,1,1.0,1,1.0,1
5955,max_ml,10,20,2,3,0.05,0.95,0.821398325934943,7,1.0,1,1.0,1,1.0,1
5956,max_ml,10,20,2,3,0.05,0.95,0.9027019891110414,37,0.0,1,0.0,1,0.0,1
5957,max_ml,10,20,2,3,0.05,0.95,0.9137476829988106,8,1.0,1,1.0,1,1.0,1
5958,max_ml,10,20,2,3,0.05,0.95,0.9223530801503148,30,0.0,0,0.0,0,1.0,1
5959,max_ml,10,20,2,3,0.05,0.95,0.8187060675349649,4,1.0,1,1.0,1,1.0,1
5960,max_ml,10,20,2,3,0.05,0.95,0.8809651451593105,17,1.0,1,1.0,1,1.0,1
5961,max_ml,10,20,2,3,0.05,0.95,0.941291409313192,20,1.0,1,1.0,1,1.0,1
5962,max_ml,10,20,2,3,0.05,0.95,0.852243939566001,27,0.0,1,0.0,1,0.0,1
5963,max_ml,10,20,2,3,0.05,0.95,0.8608690013657547,11,1.0,1,1.0,1,1.0,1
5964,max_ml,10,20,2,3,0.05,0.95,0.9152019165435742,28,0.0,0,0.0,0,1.0,1
5965,max_ml,10,20,2,3,0.05,0.95,0.8663085366747939,21,0.0,1,0.0,1,0.0,1
5966,max_ml,10,20,2,3,0.05,0.95,0.9373366521373726,6,1.0,1,1.0,1,1.0,1
5967,max_ml,10,20,2,3,0.05,0.95,0.8786095953904149,6,1.0,1,1.0,1,1.0,1
5968,max_ml,10,20,2,3,0.05,0.95,0.8831464148009246,14,1.0,1,1.0,1,1.0,1
5969,max_ml,10,20,2,3,0.05,0.95,0.9284456485728708,9,1.0,1,1.0,1,1.0,1
5970,max_ml,10,20,2,3,0.05,0.95,0.8162630453115562,6,1.0,1,1.0,1,1.0,1
5971,max_ml,10,20,2,3,0.05,0.95,0.9169721529330814,7,1.0,1,1.0,1,1.0,1
5972,max_ml,10,20,2,3,0.05,0.95,0.9131146351425212,7,1.0,1,1.0,1,1.0,1
5973,max_ml,10,20,2,3,0.05,0.95,0.8827287654046405,13,1.0,1,1.0,1,1.0,1
5974,max_ml,10,20,2,3,0.05,0.95,0.8527397659202144,10,1.0,1,1.0,1,1.0,1
5975,max_ml,10,20,2,3,0.05,0.95,0.9134842646132476,27,0.0,1,0.0,1,0.0,1
5976,max_ml,10,20,2,3,0.05,0.95,0.9349538538096434,13,1.0,1,1.0,1,1.0,1
5977,max_ml,10,20,2,3,0.05,0.95,0.9483011648940336,29,0.0,1,0.0,1,0.0,1
5978,max_ml,10,20,2,3,0.05,0.95,0.7068562967544121,1,1.0,1,1.0,1,1.0,1
5979,max_ml,10,20,2,3,0.05,0.95,0.933649978072692,8,1.0,1,1.0,1,1.0,1
5980,max_ml,10,20,2,3,0.05,0.95,0.9492988090025232,21,0.0,0,1.0,1,0.0,0
5981,max_ml,10,20,2,3,0.05,0.95,0.8707478643203105,6,1.0,1,1.0,1,1.0,1
5982,max_ml,10,20,2,3,0.05,0.95,0.9353036852977448,5,1.0,1,1.0,1,1.0,1
5983,max_ml,10,20,2,3,0.05,0.95,0.8904038533836607,13,1.0,1,1.0,1,1.0,1
5984,max_ml,10,20,2,3,0.05,0.95,0.9454209911193738,16,0.0,1,0.0,1,0.0,1
5985,max_ml,10,20,2,3,0.05,0.95,0.9460609852839248,9,1.0,1,1.0,1,1.0,1
5986,max_ml,10,20,2,3,0.05,0.95,0.7781598776656874,5,1.0,1,1.0,1,1.0,1
5987,max_ml,10,20,2,3,0.05,0.95,0.8555250577656773,7,1.0,1,1.0,1,1.0,1
5988,max_ml,10,20,2,3,0.05,0.95,0.5801635148440936,5,1.0,1,1.0,1,1.0,1
5989,max_ml,10,20,2,3,0.05,0.95,0.8892081658323955,13,1.0,1,1.0,1,1.0,1
5990,max_ml,10,20,2,3,0.05,0.95,0.879674800956487,8,1.0,1,1.0,1,1.0,1
5991,max_ml,10,20,2,3,0.05,0.95,0.9115900106972094,20,1.0,1,1.0,1,1.0,1
5992,max_ml,10,20,2,3,0.05,0.95,0.9461982111815658,7,1.0,1,1.0,1,1.0,1
5993,max_ml,10,20,2,3,0.05,0.95,0.858316268227684,10,1.0,1,1.0,1,1.0,1
5994,max_ml,10,20,2,3,0.05,0.95,0.9130556738920158,12,1.0,1,1.0,1,1.0,1
5995,max_ml,10,20,2,3,0.05,0.95,0.9459634189720436,48,0.0,1,0.0,1,0.0,1
5996,max_ml,10,20,2,3,0.05,0.95,0.9238964471577764,5,1.0,1,1.0,1,1.0,1
5997,max_ml,10,20,2,3,0.05,0.95,0.9495136329443272,10,1.0,1,1.0,1,1.0,1
5998,max_ml,10,20,2,3,0.05,0.95,0.931649918438075,21,0.0,1,0.0,1,0.0,1
5999,max_ml,10,20,2,3,0.05,0.95,0.931180659454832,65,0.0,1,0.0,1,0.0,1
6000,max_ml,10,20,2,3,0.05,0.95,0.6553898954555254,3,1.0,1,1.0,1,1.0,1
6001,max_ml,10,20,2,3,0.05,0.95,0.8570166437566471,18,1.0,1,1.0,1,1.0,1
6002,max_ml,10,20,2,3,0.05,0.95,0.8797318360229055,11,1.0,1,1.0,1,1.0,1
6003,max_ml,10,20,2,3,0.05,0.95,0.944412772459848,7,1.0,1,1.0,1,1.0,1
6004,max_ml,10,20,2,3,0.05,0.95,0.9086732930477356,8,1.0,1,1.0,1,1.0,1
6005,max_ml,10,20,2,3,0.05,0.95,0.9070218308861658,53,0.0,1,0.0,1,0.0,1
6006,max_ml,10,20,2,3,0.05,0.95,0.8586799594940375,7,1.0,1,1.0,1,1.0,1
6007,max_ml,10,20,2,3,0.05,0.95,0.8625569444779599,7,1.0,1,1.0,1,1.0,1
6008,max_ml,10,20,2,3,0.05,0.95,0.8472385492706632,8,1.0,1,1.0,1,1.0,1
6009,max_ml,10,20,2,3,0.05,0.95,0.8781052916843841,5,1.0,1,1.0,1,1.0,1
6010,max_ml,10,20,2,3,0.05,0.95,0.8972575194201133,5,1.0,1,1.0,1,1.0,1
6011,max_ml,10,20,2,3,0.05,0.95,0.8737211941687875,4,1.0,1,1.0,1,1.0,1
6012,max_ml,10,20,2,3,0.05,0.95,0.79408154075121,11,1.0,1,1.0,1,1.0,1
6013,max_ml,10,20,2,3,0.05,0.95,0.9354264667611628,10,1.0,1,1.0,1,1.0,1
6014,max_ml,10,20,2,3,0.05,0.95,0.7535957484166522,5,1.0,1,1.0,1,1.0,1
6015,max_ml,10,20,2,3,0.05,0.95,0.8466164514370736,12,1.0,1,1.0,1,1.0,1
6016,max_ml,10,20,2,3,0.05,0.95,0.9451245361413468,39,0.0,1,0.0,1,0.0,1
6017,max_ml,10,20,2,3,0.05,0.95,0.9349565276528252,25,0.0,1,0.0,1,0.0,1
6018,max_ml,10,20,2,3,0.05,0.95,0.8782858274095717,12,1.0,1,1.0,1,1.0,1
6019,max_ml,10,20,2,3,0.05,0.95,0.8975384921276209,6,1.0,1,1.0,1,1.0,1
6020,max_ml,10,20,2,3,0.05,0.95,0.8190931538440397,5,1.0,1,1.0,1,1.0,1
6021,max_ml,10,20,2,3,0.05,0.95,0.8907110840324509,10,1.0,1,1.0,1,1.0,1
6022,max_ml,10,20,2,3,0.05,0.95,0.9361930823361396,7,1.0,1,1.0,1,1.0,1
6023,max_ml,10,20,2,3,0.05,0.95,0.8871201329840934,10,1.0,1,1.0,1,1.0,1
6024,max_ml,10,20,2,3,0.05,0.95,0.9167166135091174,6,1.0,1,1.0,1,1.0,1
6025,max_ml,10,20,2,3,0.05,0.95,0.8413499839717352,23,1.0,1,1.0,1,1.0,1
6026,max_ml,10,20,2,3,0.05,0.95,0.7782575056642349,6,1.0,1,1.0,1,1.0,1
6027,max_ml,10,20,2,3,0.05,0.95,0.8721376691723691,12,1.0,1,1.0,1,1.0,1
6028,max_ml,10,20,2,3,0.05,0.95,0.8193204147535583,5,1.0,1,1.0,1,1.0,1
6029,max_ml,10,20,2,3,0.05,0.95,0.8278552296126327,9,1.0,1,1.0,1,1.0,1
6030,max_ml,10,20,2,3,0.05,0.95,0.8054496701686641,3,1.0,1,1.0,1,1.0,1
6031,max_ml,10,20,2,3,0.05,0.95,0.8667921818988749,5,1.0,1,1.0,1,1.0,1
6032,max_ml,10,20,2,3,0.05,0.95,0.9370591278945698,23,0.0,0,0.0,0,1.0,1
6033,max_ml,10,20,2,3,0.05,0.95,0.713945780927271,3,1.0,1,1.0,1,1.0,1
6034,max_ml,10,20,2,3,0.05,0.95,0.8100268551374736,7,1.0,1,1.0,1,1.0,1
6035,max_ml,10,20,2,3,0.05,0.95,0.8917738678016905,12,1.0,1,1.0,1,1.0,1
6036,max_ml,10,20,2,3,0.05,0.95,0.8949045584750801,13,1.0,1,1.0,1,1.0,1
6037,max_ml,10,20,2,3,0.05,0.95,0.7884915517181157,2,1.0,1,1.0,1,1.0,1
6038,max_ml,10,20,2,3,0.05,0.95,0.8650439676501841,9,1.0,1,1.0,1,1.0,1
6039,max_ml,10,20,2,3,0.05,0.95,0.8943888650912357,9,1.0,1,1.0,1,1.0,1
6040,max_ml,10,20,2,3,0.05,0.95,0.8324111693179911,17,1.0,1,1.0,1,1.0,1
6041,max_ml,10,20,2,3,0.05,0.95,0.8415611041623173,6,1.0,1,1.0,1,1.0,1
6042,max_ml,10,20,2,3,0.05,0.95,0.5881114336662746,2,1.0,1,1.0,1,1.0,1
6043,max_ml,10,20,2,3,0.05,0.95,0.8805710038226888,4,1.0,1,1.0,1,1.0,1
6044,max_ml,10,20,2,3,0.05,0.95,0.941666116114688,12,1.0,1,1.0,1,1.0,1
6045,max_ml,10,20,2,3,0.05,0.95,0.9316414289438678,15,1.0,1,1.0,1,1.0,1
6046,max_ml,10,20,2,3,0.05,0.95,0.8511243483529121,10,1.0,1,1.0,1,1.0,1
6047,max_ml,10,20,2,3,0.05,0.95,0.8653672492896699,3,1.0,1,1.0,1,1.0,1
6048,max_ml,10,20,2,3,0.05,0.95,0.6496307458947194,5,1.0,1,1.0,1,1.0,1
6049,max_ml,10,20,2,3,0.05,0.95,0.7630894940428826,6,1.0,1,1.0,1,1.0,1
6050,max_ml,10,20,2,3,0.05,0.95,0.8834244916640597,13,1.0,1,1.0,1,1.0,1
6051,max_ml,10,20,2,3,0.05,0.95,0.8972293007561265,8,1.0,1,1.0,1,1.0,1
6052,max_ml,10,20,2,3,0.05,0.95,0.8597897290441352,9,1.0,1,1.0,1,1.0,1
6053,max_ml,10,20,2,3,0.05,0.95,0.8155953530201093,17,1.0,1,1.0,1,1.0,1
6054,max_ml,10,20,2,3,0.05,0.95,0.8776238458745458,11,1.0,1,1.0,1,1.0,1
6055,max_ml,10,20,2,3,0.05,0.95,0.896308301341178,4,1.0,1,1.0,1,1.0,1
6056,max_ml,10,20,2,3,0.05,0.95,0.919108406689572,29,0.0,1,0.0,1,0.0,1
6057,max_ml,10,20,2,3,0.05,0.95,0.7285466199599788,2,1.0,1,1.0,1,1.0,1
6058,max_ml,10,20,2,3,0.05,0.95,0.8979146245464494,4,1.0,1,1.0,1,1.0,1
6059,max_ml,10,20,2,3,0.05,0.95,0.8988460243066329,20,1.0,1,1.0,1,1.0,1
6060,max_ml,10,20,2,3,0.05,0.95,0.8625512712419119,6,1.0,1,1.0,1,1.0,1
6061,max_ml,10,20,2,3,0.05,0.95,0.7814982504977968,5,1.0,1,1.0,1,1.0,1
6062,max_ml,10,20,2,3,0.05,0.95,0.9470224562412244,27,1.0,1,1.0,1,1.0,1
6063,max_ml,10,20,2,3,0.05,0.95,0.8664437059844278,15,1.0,1,1.0,1,1.0,1
6064,max_ml,10,20,2,3,0.05,0.95,0.7601792855707071,3,1.0,1,1.0,1,1.0,1
6065,max_ml,10,20,2,3,0.05,0.95,0.821717864617814,7,1.0,1,1.0,1,1.0,1
6066,max_ml,10,20,2,3,0.05,0.95,0.6166861535994999,4,1.0,1,1.0,1,1.0,1
6067,max_ml,10,20,2,3,0.05,0.95,0.83821387754094,9,1.0,1,1.0,1,1.0,1
6068,max_ml,10,20,2,3,0.05,0.95,0.909452192839688,3,1.0,1,1.0,1,1.0,1
6069,max_ml,10,20,2,3,0.05,0.95,0.926184433499626,64,0.0,1,0.0,1,0.0,1
6070,max_ml,10,20,2,3,0.05,0.95,0.937960991561382,11,1.0,1,1.0,1,1.0,1
6071,max_ml,10,20,2,3,0.05,0.95,0.9199380768289735,28,0.0,1,0.0,1,0.0,1
6072,max_ml,10,20,2,3,0.05,0.95,0.8218680247285838,5,1.0,1,1.0,1,1.0,1
6073,max_ml,10,20,2,3,0.05,0.95,0.8194854439209489,5,1.0,1,1.0,1,1.0,1
6074,max_ml,10,20,2,3,0.05,0.95,0.8048510780283017,4,1.0,1,1.0,1,1.0,1
6075,max_ml,10,20,2,3,0.05,0.95,0.8686358173170413,9,1.0,1,1.0,1,1.0,1
6076,max_ml,10,20,2,3,0.05,0.95,0.6382358755159114,4,1.0,1,1.0,1,1.0,1
6077,max_ml,10,20,2,3,0.05,0.95,0.7693713068811109,3,1.0,1,1.0,1,1.0,1
6078,max_ml,10,20,2,3,0.05,0.95,0.8570800626296806,7,1.0,1,1.0,1,1.0,1
6079,max_ml,10,20,2,3,0.05,0.95,0.7979597789534907,6,1.0,1,1.0,1,1.0,1
6080,max_ml,10,20,2,3,0.05,0.95,0.8821232704612445,11,1.0,1,1.0,1,0.0,0
6081,max_ml,10,20,2,3,0.05,0.95,0.8873145202692169,8,1.0,1,1.0,1,1.0,1
6082,max_ml,10,20,2,3,0.05,0.95,0.8308926118247062,6,1.0,1,1.0,1,1.0,1
6083,max_ml,10,20,2,3,0.05,0.95,0.7717866369210626,3,1.0,1,1.0,1,1.0,1
6084,max_ml,10,20,2,3,0.05,0.95,0.757558503918979,3,1.0,1,1.0,1,1.0,1
6085,max_ml,10,20,2,3,0.05,0.95,0.8062115730721015,4,1.0,1,1.0,1,1.0,1
6086,max_ml,10,20,2,3,0.05,0.95,0.921628661645062,10,1.0,1,1.0,1,1.0,1
6087,max_ml,10,20,2,3,0.05,0.95,0.8982131963407143,11,0.0,0,1.0,1,1.0,1
6088,max_ml,10,20,2,3,0.05,0.95,0.8883846631318955,21,1.0,1,1.0,1,1.0,1
6089,max_ml,10,20,2,3,0.05,0.95,0.8822548401261457,23,1.0,1,1.0,1,1.0,1
6090,max_ml,10,20,2,3,0.05,0.95,0.9299158438202224,9,1.0,1,1.0,1,1.0,1
6091,max_ml,10,20,2,3,0.05,0.95,0.8935851048034119,4,1.0,1,1.0,1,1.0,1
6092,max_ml,10,20,2,3,0.05,0.95,0.7656013131902921,3,1.0,1,1.0,1,1.0,1
6093,max_ml,10,20,2,3,0.05,0.95,0.9056383110442952,6,1.0,1,1.0,1,1.0,1
6094,max_ml,10,20,2,3,0.05,0.95,0.9340769440718564,14,1.0,1,1.0,1,1.0,1
6095,max_ml,10,20,2,3,0.05,0.95,0.913087499713996,6,1.0,1,1.0,1,1.0,1
6096,max_ml,10,20,2,3,0.05,0.95,0.9117541248777618,3,1.0,1,1.0,1,1.0,1
6097,max_ml,10,20,2,3,0.05,0.95,0.8905748897462177,14,1.0,1,1.0,1,1.0,1
6098,max_ml,10,20,2,3,0.05,0.95,0.8501570607901778,10,1.0,1,1.0,1,1.0,1
6099,max_ml,10,20,2,3,0.05,0.95,0.86783426927438,9,1.0,1,1.0,1,1.0,1
6100,max_ml,10,20,2,3,0.05,0.95,0.8381668632026198,14,1.0,1,1.0,1,1.0,1
6101,max_ml,10,20,2,3,0.05,0.95,0.938546219368118,7,1.0,1,1.0,1,1.0,1
6102,max_ml,10,20,2,3,0.05,0.95,0.8612857003169608,5,1.0,1,1.0,1,1.0,1
6103,max_ml,10,20,2,3,0.05,0.95,0.7745007135215146,6,1.0,1,1.0,1,1.0,1
6104,max_ml,10,20,2,3,0.05,0.95,0.937628867635719,5,1.0,1,1.0,1,1.0,1
6105,max_ml,10,20,2,3,0.05,0.95,0.933553927067748,13,1.0,1,1.0,1,1.0,1
6106,max_ml,10,20,2,3,0.05,0.95,0.9286034426851556,7,1.0,1,1.0,1,1.0,1
6107,max_ml,10,20,2,3,0.05,0.95,0.9388133484993176,10,1.0,1,1.0,1,1.0,1
6108,max_ml,10,20,2,3,0.05,0.95,0.8169738645590552,6,1.0,1,1.0,1,1.0,1
6109,max_ml,10,20,2,3,0.05,0.95,0.918857260352885,13,1.0,1,1.0,1,1.0,1
6110,max_ml,10,20,2,3,0.05,0.95,0.9250342925768784,6,1.0,1,1.0,1,1.0,1
6111,max_ml,10,20,2,3,0.05,0.95,0.7004219251708295,2,1.0,1,1.0,1,1.0,1
6112,max_ml,10,20,2,3,0.05,0.95,0.8783654581391156,40,0.0,1,0.0,1,0.0,1
6113,max_ml,10,20,2,3,0.05,0.95,0.9292925878922134,11,1.0,1,1.0,1,1.0,1
6114,max_ml,10,20,2,3,0.05,0.95,0.8248400921407533,4,1.0,1,1.0,1,1.0,1
6115,max_ml,10,20,2,3,0.05,0.95,0.8491539103247249,10,1.0,1,1.0,1,1.0,1
6116,max_ml,10,20,2,3,0.05,0.95,0.9335030275267986,24,1.0,1,1.0,1,1.0,1
6117,max_ml,10,20,2,3,0.05,0.95,0.9065353900780152,12,1.0,1,1.0,1,1.0,1
6118,max_ml,10,20,2,3,0.05,0.95,0.8767936753710641,4,1.0,1,1.0,1,1.0,1
6119,max_ml,10,20,2,3,0.05,0.95,0.8731174292504437,9,1.0,1,1.0,1,1.0,1
6120,max_ml,10,20,2,3,0.05,0.95,0.8894498220054335,24,0.0,1,0.0,1,0.0,1
6121,max_ml,10,20,2,3,0.05,0.95,0.9288105229123932,16,1.0,1,1.0,1,1.0,1
6122,max_ml,10,20,2,3,0.05,0.95,0.8900261771890594,7,1.0,1,1.0,1,1.0,1
6123,max_ml,10,20,2,3,0.05,0.95,0.8505853699846556,10,1.0,1,1.0,1,1.0,1
6124,max_ml,10,20,2,3,0.05,0.95,0.8661162090864029,4,1.0,1,1.0,1,1.0,1
6125,max_ml,10,20,2,3,0.05,0.95,0.9016800463954876,15,1.0,1,1.0,1,1.0,1
6126,max_ml,10,20,2,3,0.05,0.95,0.9399338023914126,59,0.0,1,0.0,1,0.0,1
6127,max_ml,10,20,2,3,0.05,0.95,0.9459698836121522,19,1.0,1,1.0,1,1.0,1
6128,max_ml,10,20,2,3,0.05,0.95,0.9359322426875212,7,1.0,1,1.0,1,1.0,1
6129,max_ml,10,20,2,3,0.05,0.95,0.8806439390120738,10,1.0,1,1.0,1,1.0,1
6130,max_ml,10,20,2,3,0.05,0.95,0.930116378775983,56,0.0,1,0.0,1,0.0,1
6131,max_ml,10,20,2,3,0.05,0.95,0.9055528810316096,15,1.0,1,1.0,1,1.0,1
6132,max_ml,10,20,2,3,0.05,0.95,0.9363533474793114,3,1.0,1,1.0,1,1.0,1
6133,max_ml,10,20,2,3,0.05,0.95,0.8859291641554118,4,1.0,1,1.0,1,1.0,1
6134,max_ml,10,20,2,3,0.05,0.95,0.9432038345377716,8,1.0,1,1.0,1,1.0,1
6135,max_ml,10,20,2,3,0.05,0.95,0.7553631602893496,7,1.0,1,1.0,1,1.0,1
6136,max_ml,10,20,2,3,0.05,0.95,0.8457430050144378,31,0.0,0,1.0,1,1.0,1
6137,max_ml,10,20,2,3,0.05,0.95,0.801215254273057,7,1.0,1,1.0,1,1.0,1
6138,max_ml,10,20,2,3,0.05,0.95,0.9184809048765126,3,1.0,1,1.0,1,1.0,1
6139,max_ml,10,20,2,3,0.05,0.95,0.821172948790249,6,1.0,1,1.0,1,1.0,1
6140,max_ml,10,20,2,3,0.05,0.95,0.8823898038001745,10,1.0,1,1.0,1,1.0,1
6141,max_ml,10,20,2,3,0.05,0.95,0.9124505633073448,5,1.0,1,1.0,1,1.0,1
6142,max_ml,10,20,2,3,0.05,0.95,0.8585296880869674,10,1.0,1,1.0,1,1.0,1
6143,max_ml,10,20,2,3,0.05,0.95,0.9384886369190344,26,0.0,1,0.0,1,0.0,1
6144,max_ml,10,20,2,3,0.05,0.95,0.9473923214750026,20,1.0,1,1.0,1,1.0,1
6145,max_ml,10,20,2,3,0.05,0.95,0.9371904207623784,21,1.0,1,1.0,1,1.0,1
6146,max_ml,10,20,2,3,0.05,0.95,0.9462992748293156,4,1.0,1,1.0,1,1.0,1
6147,max_ml,10,20,2,3,0.05,0.95,0.7635096188915217,9,1.0,1,1.0,1,1.0,1
6148,max_ml,10,20,2,3,0.05,0.95,0.9342786908328672,11,1.0,1,1.0,1,1.0,1
6149,max_ml,10,20,2,3,0.05,0.95,0.8188061378612432,4,1.0,1,1.0,1,1.0,1
6150,max_ml,10,20,2,3,0.05,0.95,0.9252865832889158,17,1.0,1,1.0,1,1.0,1
6151,max_ml,10,20,2,3,0.05,0.95,0.928698414100184,13,1.0,1,1.0,1,1.0,1
6152,max_ml,10,20,2,3,0.05,0.95,0.9051592893229125,23,0.0,0,1.0,1,1.0,1
6153,max_ml,10,20,2,3,0.05,0.95,0.9099268729827926,47,0.0,1,0.0,1,0.0,1
6154,max_ml,10,20,2,3,0.05,0.95,0.9416840121462712,18,1.0,1,1.0,1,1.0,1
6155,max_ml,10,20,2,3,0.05,0.95,0.9483294199651804,22,1.0,1,1.0,1,1.0,1
6156,max_ml,10,20,2,3,0.05,0.95,0.9308010885102308,10,1.0,1,1.0,1,1.0,1
6157,max_ml,10,20,2,3,0.05,0.95,0.921131585140699,12,1.0,1,1.0,1,1.0,1
6158,max_ml,10,20,2,3,0.05,0.95,0.9247512306730404,12,0.0,0,1.0,1,1.0,1
6159,max_ml,10,20,2,3,0.05,0.95,0.7625986985705728,4,1.0,1,1.0,1,1.0,1
6160,max_ml,10,20,2,3,0.05,0.95,0.854839480196768,21,1.0,1,1.0,1,1.0,1
6161,max_ml,10,20,2,3,0.05,0.95,0.9473207974016864,61,0.0,1,0.0,1,0.0,1
6162,max_ml,10,20,2,3,0.05,0.95,0.6686970139002406,4,1.0,1,1.0,1,1.0,1
6163,max_ml,10,20,2,3,0.05,0.95,0.9236752001393972,17,0.0,1,0.0,1,0.0,1
6164,max_ml,10,20,2,3,0.05,0.95,0.8929552065735066,5,1.0,1,1.0,1,1.0,1
6165,max_ml,10,20,2,3,0.05,0.95,0.9086306070518192,13,1.0,1,1.0,1,1.0,1
6166,max_ml,10,20,2,3,0.05,0.95,0.6973844680957961,9,1.0,1,1.0,1,1.0,1
6167,max_ml,10,20,2,3,0.05,0.95,0.9078230755774452,5,1.0,1,1.0,1,1.0,1
6168,max_ml,10,20,2,3,0.05,0.95,0.889935588670547,8,1.0,1,1.0,1,1.0,1
6169,max_ml,10,20,2,3,0.05,0.95,0.9419053666272416,18,0.0,0,1.0,1,0.0,0
6170,max_ml,10,20,2,3,0.05,0.95,0.9077412254056078,16,0.0,1,0.0,1,0.0,1
6171,max_ml,10,20,2,3,0.05,0.95,0.877602939719974,11,1.0,1,1.0,1,1.0,1
6172,max_ml,10,20,2,3,0.05,0.95,0.8867786870540787,20,1.0,1,1.0,1,1.0,1
6173,max_ml,10,20,2,3,0.05,0.95,0.7120259148015704,5,1.0,1,1.0,1,1.0,1
6174,max_ml,10,20,2,3,0.05,0.95,0.946991349109325,16,1.0,1,1.0,1,1.0,1
6175,max_ml,10,20,2,3,0.05,0.95,0.8735078186712412,30,0.0,1,0.0,1,0.0,1
6176,max_ml,10,20,2,3,0.05,0.95,0.9259040476185528,6,1.0,1,1.0,1,1.0,1
6177,max_ml,10,20,2,3,0.05,0.95,0.8813037828912479,9,1.0,1,1.0,1,1.0,1
6178,max_ml,10,20,2,3,0.05,0.95,0.8993043291608439,16,1.0,1,1.0,1,1.0,1
6179,max_ml,10,20,2,3,0.05,0.95,0.8413875471321312,10,1.0,1,1.0,1,1.0,1
6180,max_ml,10,20,2,3,0.05,0.95,0.8510030652949225,12,1.0,1,1.0,1,1.0,1
6181,max_ml,10,20,2,3,0.05,0.95,0.9000414243672414,6,1.0,1,1.0,1,1.0,1
6182,max_ml,10,20,2,3,0.05,0.95,0.8510113075334995,5,1.0,1,1.0,1,1.0,1
6183,max_ml,10,20,2,3,0.05,0.95,0.9425288596085472,59,0.0,1,0.0,1,0.0,1
6184,max_ml,10,20,2,3,0.05,0.95,0.8674498874276154,7,1.0,1,1.0,1,1.0,1
6185,max_ml,10,20,2,3,0.05,0.95,0.749457338908078,11,1.0,1,1.0,1,1.0,1
6186,max_ml,10,20,2,3,0.05,0.95,0.7254582035565533,11,1.0,1,1.0,1,1.0,1
6187,max_ml,10,20,2,3,0.05,0.95,0.9391583742703462,15,1.0,1,1.0,1,1.0,1
6188,max_ml,10,20,2,3,0.05,0.95,0.8864344689039394,8,1.0,1,1.0,1,1.0,1
6189,max_ml,10,20,2,3,0.05,0.95,0.5697382966162012,5,1.0,1,1.0,1,1.0,1
6190,max_ml,10,20,2,3,0.05,0.95,0.7396954499917705,14,1.0,1,1.0,1,1.0,1
6191,max_ml,10,20,2,3,0.05,0.95,0.8289836803057659,11,1.0,1,1.0,1,1.0,1
6192,max_ml,10,20,2,3,0.05,0.95,0.9122666346711344,33,0.0,0,1.0,1,1.0,1
6193,max_ml,10,20,2,3,0.05,0.95,0.4903859799403265,3,1.0,1,1.0,1,1.0,1
6194,max_ml,10,20,2,3,0.05,0.95,0.869460444189473,4,1.0,1,1.0,1,1.0,1
6195,max_ml,10,20,2,3,0.05,0.95,0.8718389767660131,7,1.0,1,1.0,1,1.0,1
6196,max_ml,10,20,2,3,0.05,0.95,0.616340967295799,4,1.0,1,1.0,1,1.0,1
6197,max_ml,10,20,2,3,0.05,0.95,0.8297103348956273,13,1.0,1,1.0,1,1.0,1
6198,max_ml,10,20,2,3,0.05,0.95,0.8823772690420157,3,1.0,1,1.0,1,1.0,1
6199,max_ml,10,20,2,3,0.05,0.95,0.7674460383491074,6,1.0,1,1.0,1,1.0,1
6200,max_ml,10,20,2,3,0.05,0.95,0.7078951988541907,7,1.0,1,1.0,1,1.0,1
6201,max_ml,10,20,2,3,0.05,0.95,0.8889213521799785,6,1.0,1,1.0,1,1.0,1
6202,max_ml,10,20,2,3,0.05,0.95,0.9401947820638524,4,1.0,1,1.0,1,1.0,1
6203,max_ml,10,20,2,3,0.05,0.95,0.9465707677874672,138,0.0,1,0.0,1,0.0,1
6204,max_ml,10,20,2,3,0.05,0.95,0.8741006370228328,20,1.0,1,1.0,1,1.0,1
6205,max_ml,10,20,2,3,0.05,0.95,0.8771028848361625,8,1.0,1,1.0,1,1.0,1
6206,max_ml,10,20,2,3,0.05,0.95,0.9248340531629132,11,1.0,1,1.0,1,1.0,1
6207,max_ml,10,20,2,3,0.05,0.95,0.906456574632266,12,1.0,1,1.0,1,1.0,1
6208,max_ml,10,20,2,3,0.05,0.95,0.9393297646571012,54,0.0,1,0.0,1,0.0,1
6209,max_ml,10,20,2,3,0.05,0.95,0.8794412352378996,7,1.0,1,1.0,1,1.0,1
6210,max_ml,10,20,2,3,0.05,0.95,0.8541027381857339,8,1.0,1,1.0,1,1.0,1
6211,max_ml,10,20,2,3,0.05,0.95,0.8430901793265542,4,1.0,1,1.0,1,1.0,1
6212,max_ml,10,20,2,3,0.05,0.95,0.8217734205537729,5,1.0,1,1.0,1,1.0,1
6213,max_ml,10,20,2,3,0.05,0.95,0.917739949869816,4,1.0,1,1.0,1,1.0,1
6214,max_ml,10,20,2,3,0.05,0.95,0.8429244038631366,11,1.0,1,1.0,1,1.0,1
6215,max_ml,10,20,2,3,0.05,0.95,0.9361801812754692,43,0.0,1,0.0,1,0.0,1
6216,max_ml,10,20,2,3,0.05,0.95,0.849027913504067,11,1.0,1,1.0,1,1.0,1
6217,max_ml,10,20,2,3,0.05,0.95,0.8046770588570815,6,1.0,1,1.0,1,1.0,1
6218,max_ml,10,20,2,3,0.05,0.95,0.8405578933247856,16,1.0,1,1.0,1,1.0,1
6219,max_ml,10,20,2,3,0.05,0.95,0.8531501746471813,3,1.0,1,1.0,1,1.0,1
6220,max_ml,10,20,2,3,0.05,0.95,0.9452464455590784,34,0.0,0,1.0,1,1.0,1
6221,max_ml,10,20,2,3,0.05,0.95,0.8999319092313698,8,1.0,1,1.0,1,1.0,1
6222,max_ml,10,20,2,3,0.05,0.95,0.8444942098734618,6,1.0,1,1.0,1,1.0,1
6223,max_ml,10,20,2,3,0.05,0.95,0.8773193265974154,7,1.0,1,1.0,1,1.0,1
6224,max_ml,10,20,2,3,0.05,0.95,0.8713652737521939,6,1.0,1,1.0,1,1.0,1
6225,max_ml,10,20,2,3,0.05,0.95,0.7926296031774457,7,1.0,1,1.0,1,1.0,1
6226,max_ml,10,20,2,3,0.05,0.95,0.848962127643512,4,1.0,1,1.0,1,1.0,1
6227,max_ml,10,20,2,3,0.05,0.95,0.906809024768205,15,1.0,1,1.0,1,1.0,1
6228,max_ml,10,20,2,3,0.05,0.95,0.9263230210597246,15,1.0,1,1.0,1,1.0,1
6229,max_ml,10,20,2,3,0.05,0.95,0.8002099762608648,6,1.0,1,1.0,1,1.0,1
6230,max_ml,10,20,2,3,0.05,0.95,0.9442424520594744,13,1.0,1,1.0,1,1.0,1
6231,max_ml,10,20,2,3,0.05,0.95,0.9087980978299972,21,0.0,1,0.0,1,0.0,1
6232,max_ml,10,20,2,3,0.05,0.95,0.9308260765536042,13,1.0,1,1.0,1,1.0,1
6233,max_ml,10,20,2,3,0.05,0.95,0.8890859076813427,10,1.0,1,1.0,1,1.0,1
6234,max_ml,10,20,2,3,0.05,0.95,0.9499328155599528,14,1.0,1,0.0,0,1.0,1
6235,max_ml,10,20,2,3,0.05,0.95,0.9384886917028482,27,1.0,1,1.0,1,1.0,1
6236,max_ml,10,20,2,3,0.05,0.95,0.8466808344578034,7,1.0,1,1.0,1,1.0,1
6237,max_ml,10,20,2,3,0.05,0.95,0.9324144797559952,16,1.0,1,1.0,1,1.0,1
6238,max_ml,10,20,2,3,0.05,0.95,0.9133026225777812,7,1.0,1,1.0,1,1.0,1
6239,max_ml,10,20,2,3,0.05,0.95,0.8553390335861676,6,1.0,1,1.0,1,1.0,1
6240,max_ml,10,20,2,3,0.05,0.95,0.8676650230288134,5,1.0,1,1.0,1,1.0,1
6241,max_ml,10,20,2,3,0.05,0.95,0.7702528850873778,3,1.0,1,1.0,1,1.0,1
6242,max_ml,10,20,2,3,0.05,0.95,0.8810458695826769,7,1.0,1,1.0,1,1.0,1
6243,max_ml,10,20,2,3,0.05,0.95,0.9430079404890184,26,0.0,1,0.0,1,0.0,1
6244,max_ml,10,20,2,3,0.05,0.95,0.9416019858711528,4,1.0,1,1.0,1,1.0,1
6245,max_ml,10,20,2,3,0.05,0.95,0.6874118568540386,6,1.0,1,1.0,1,1.0,1
6246,max_ml,10,20,2,3,0.05,0.95,0.7153457917351786,4,1.0,1,1.0,1,1.0,1
6247,max_ml,10,20,2,3,0.05,0.95,0.8289143873871284,6,1.0,1,1.0,1,1.0,1
6248,max_ml,10,20,2,3,0.05,0.95,0.7971442700693587,4,1.0,1,1.0,1,1.0,1
6249,max_ml,10,20,2,3,0.05,0.95,0.8247671104484684,18,1.0,1,1.0,1,1.0,1
6250,max_ml,10,20,2,3,0.05,0.95,0.9134342740374538,6,1.0,1,1.0,1,1.0,1
6251,max_ml,10,20,2,3,0.05,0.95,0.9084060739140966,12,1.0,1,1.0,1,1.0,1
6252,max_ml,10,20,2,3,0.05,0.95,0.8611199592265393,5,1.0,1,1.0,1,1.0,1
6253,max_ml,10,20,2,3,0.05,0.95,0.9118277306755518,13,1.0,1,1.0,1,1.0,1
6254,max_ml,10,20,2,3,0.05,0.95,0.9312134203892902,4,1.0,1,1.0,1,1.0,1
6255,max_ml,10,20,2,3,0.05,0.95,0.9476890038568656,36,0.0,0,0.0,0,1.0,1
6256,max_ml,10,20,2,3,0.05,0.95,0.9400478779150506,28,0.0,1,0.0,1,0.0,1
6257,max_ml,10,20,2,3,0.05,0.95,0.8589386572366924,18,1.0,1,1.0,1,1.0,1
6258,max_ml,10,20,2,3,0.05,0.95,0.9066747333213732,5,1.0,1,1.0,1,1.0,1
6259,max_ml,10,20,2,3,0.05,0.95,0.9421243210489954,23,0.0,1,0.0,1,0.0,1
6260,max_ml,10,20,2,3,0.05,0.95,0.9452553422926386,6,1.0,1,1.0,1,1.0,1
6261,max_ml,10,20,2,3,0.05,0.95,0.9357960890985134,13,1.0,1,1.0,1,1.0,1
6262,max_ml,10,20,2,3,0.05,0.95,0.92501829932749,6,1.0,1,1.0,1,1.0,1
6263,max_ml,10,20,2,3,0.05,0.95,0.8722950341256464,41,0.0,1,0.0,1,0.0,1
6264,max_ml,10,20,2,3,0.05,0.95,0.8570921393927524,7,1.0,1,1.0,1,1.0,1
6265,max_ml,10,20,2,3,0.05,0.95,0.8696628090088131,9,1.0,1,1.0,1,1.0,1
6266,max_ml,10,20,2,3,0.05,0.95,0.8518578636711781,19,1.0,1,1.0,1,1.0,1
6267,max_ml,10,20,2,3,0.05,0.95,0.9321042230690398,27,0.0,0,1.0,1,0.0,0
6268,max_ml,10,20,2,3,0.05,0.95,0.9218471408916084,9,1.0,1,1.0,1,1.0,1
6269,max_ml,10,20,2,3,0.05,0.95,0.9039257459522736,6,1.0,1,1.0,1,1.0,1
6270,max_ml,10,20,2,3,0.05,0.95,0.936237704782872,22,1.0,1,1.0,1,1.0,1
6271,max_ml,10,20,2,3,0.05,0.95,0.9137691801841964,13,1.0,1,1.0,1,1.0,1
6272,max_ml,10,20,2,3,0.05,0.95,0.9123907674995324,22,0.0,1,0.0,1,0.0,1
6273,max_ml,10,20,2,3,0.05,0.95,0.6556456690330908,2,1.0,1,1.0,1,1.0,1
6274,max_ml,10,20,2,3,0.05,0.95,0.8584862796126449,11,1.0,1,1.0,1,1.0,1
6275,max_ml,10,20,2,3,0.05,0.95,0.8769357191522745,21,1.0,1,1.0,1,1.0,1
6276,max_ml,10,20,2,3,0.05,0.95,0.9176960105124232,9,1.0,1,1.0,1,1.0,1
6277,max_ml,10,20,2,3,0.05,0.95,0.8347357436183658,13,1.0,1,1.0,1,1.0,1
6278,max_ml,10,20,2,3,0.05,0.95,0.9174613008201992,43,0.0,1,0.0,1,0.0,1
6279,max_ml,10,20,2,3,0.05,0.95,0.947618641723152,16,1.0,1,1.0,1,1.0,1
6280,max_ml,10,20,2,3,0.05,0.95,0.935361373271168,7,1.0,1,1.0,1,1.0,1
6281,max_ml,10,20,2,3,0.05,0.95,0.8436182980306857,9,1.0,1,1.0,1,1.0,1
6282,max_ml,10,20,2,3,0.05,0.95,0.929767565633331,15,1.0,1,1.0,1,1.0,1
6283,max_ml,10,20,2,3,0.05,0.95,0.8962905870512559,8,1.0,1,1.0,1,1.0,1
6284,max_ml,10,20,2,3,0.05,0.95,0.8442497229398498,5,1.0,1,1.0,1,1.0,1
6285,max_ml,10,20,2,3,0.05,0.95,0.9236586052738452,26,0.0,0,1.0,1,1.0,1
6286,max_ml,10,20,2,3,0.05,0.95,0.9058834803224568,9,1.0,1,1.0,1,1.0,1
6287,max_ml,10,20,2,3,0.05,0.95,0.7431772264144463,15,1.0,1,1.0,1,1.0,1
6288,max_ml,10,20,2,3,0.05,0.95,0.9204812305967096,10,1.0,1,1.0,1,1.0,1
6289,max_ml,10,20,2,3,0.05,0.95,0.926298198281716,7,1.0,1,1.0,1,1.0,1
6290,max_ml,10,20,2,3,0.05,0.95,0.8715779065010496,14,1.0,1,1.0,1,1.0,1
6291,max_ml,10,20,2,3,0.05,0.95,0.8335820472752662,13,1.0,1,1.0,1,1.0,1
6292,max_ml,10,20,2,3,0.05,0.95,0.9194983621425477,5,1.0,1,1.0,1,1.0,1
6293,max_ml,10,20,2,3,0.05,0.95,0.9084362277299004,30,0.0,1,0.0,1,0.0,1
6294,max_ml,10,20,2,3,0.05,0.95,0.949203914458198,10,1.0,1,1.0,1,1.0,1
6295,max_ml,10,20,2,3,0.05,0.95,0.8693166645739778,8,1.0,1,1.0,1,1.0,1
6296,max_ml,10,20,2,3,0.05,0.95,0.8968959417680349,15,1.0,1,1.0,1,1.0,1
6297,max_ml,10,20,2,3,0.05,0.95,0.9138489255342463,8,1.0,1,1.0,1,1.0,1
6298,max_ml,10,20,2,3,0.05,0.95,0.9124843923068132,8,1.0,1,1.0,1,1.0,1
6299,max_ml,10,20,2,3,0.05,0.95,0.9277916141332482,15,1.0,1,1.0,1,1.0,1
6300,max_ml,10,20,2,3,0.05,0.95,0.902925374914102,23,1.0,1,1.0,1,1.0,1
6301,max_ml,10,20,2,3,0.05,0.95,0.7047153887644189,4,1.0,1,1.0,1,1.0,1
6302,max_ml,10,20,2,3,0.05,0.95,0.7928246633392225,3,1.0,1,1.0,1,1.0,1
6303,max_ml,10,20,2,3,0.05,0.95,0.8717030757693315,33,0.0,1,0.0,1,0.0,1
6304,max_ml,10,20,2,3,0.05,0.95,0.7865261788883833,11,1.0,1,1.0,1,1.0,1
6305,max_ml,10,20,2,3,0.05,0.95,0.918470215025076,27,0.0,1,0.0,1,0.0,1
6306,max_ml,10,20,2,3,0.05,0.95,0.7609230393157637,8,1.0,1,1.0,1,1.0,1
6307,max_ml,10,20,2,3,0.05,0.95,0.9381232643355198,20,0.0,0,1.0,1,1.0,1
6308,max_ml,10,20,2,3,0.05,0.95,0.9372865224753992,12,1.0,1,1.0,1,1.0,1
6309,max_ml,10,20,2,3,0.05,0.95,0.7896944665892521,6,1.0,1,1.0,1,1.0,1
6310,max_ml,10,20,2,3,0.05,0.95,0.9283220606494786,32,0.0,1,0.0,1,0.0,1
6311,max_ml,10,20,2,3,0.05,0.95,0.9144400777330848,7,1.0,1,1.0,1,1.0,1
6312,max_ml,10,20,2,3,0.05,0.95,0.937235725187346,6,1.0,1,1.0,1,1.0,1
6313,max_ml,10,20,2,3,0.05,0.95,0.944279507233156,6,1.0,1,1.0,1,1.0,1
6314,max_ml,10,20,2,3,0.05,0.95,0.9217410070251828,24,0.0,0,1.0,1,0.0,0
6315,max_ml,10,20,2,3,0.05,0.95,0.9344703172914276,14,1.0,1,1.0,1,1.0,1
6316,max_ml,10,20,2,3,0.05,0.95,0.9241175076936076,73,0.0,1,0.0,1,0.0,1
6317,max_ml,10,20,2,3,0.05,0.95,0.6606420690018143,3,1.0,1,1.0,1,1.0,1
6318,max_ml,10,20,2,3,0.05,0.95,0.9058940214431332,47,0.0,1,0.0,1,0.0,1
6319,max_ml,10,20,2,3,0.05,0.95,0.702739756591873,8,1.0,1,1.0,1,1.0,1
6320,max_ml,10,20,2,3,0.05,0.95,0.8753797881786265,10,1.0,1,1.0,1,1.0,1
6321,max_ml,10,20,2,3,0.05,0.95,0.9378715753939816,18,0.0,1,0.0,1,0.0,1
6322,max_ml,10,20,2,3,0.05,0.95,0.8485818660030244,6,1.0,1,1.0,1,1.0,1
6323,max_ml,10,20,2,3,0.05,0.95,0.9339639811741972,15,0.0,1,0.0,1,0.0,1
6324,max_ml,10,20,2,3,0.05,0.95,0.6089712180188692,2,1.0,1,1.0,1,1.0,1
6325,max_ml,10,20,2,3,0.05,0.95,0.9367553678191924,12,1.0,1,1.0,1,1.0,1
6326,max_ml,10,20,2,3,0.05,0.95,0.916434721633007,26,1.0,1,1.0,1,1.0,1
6327,max_ml,10,20,2,3,0.05,0.95,0.826511102884841,7,1.0,1,1.0,1,1.0,1
6328,max_ml,10,20,2,3,0.05,0.95,0.9180390515837414,17,1.0,1,1.0,1,1.0,1
6329,max_ml,10,20,2,3,0.05,0.95,0.9192043516669972,83,0.0,1,0.0,1,0.0,1
6330,max_ml,10,20,2,3,0.05,0.95,0.8845540547257918,16,1.0,1,1.0,1,1.0,1
6331,max_ml,10,20,2,3,0.05,0.95,0.8797024116477306,15,0.0,1,0.0,1,0.0,1
6332,max_ml,10,20,2,3,0.05,0.95,0.9468654357790256,23,1.0,1,1.0,1,1.0,1
6333,max_ml,10,20,2,3,0.05,0.95,0.8789169278862455,13,1.0,1,1.0,1,1.0,1
6334,max_ml,10,20,2,3,0.05,0.95,0.944474849011776,15,1.0,1,1.0,1,1.0,1
6335,max_ml,10,20,2,3,0.05,0.95,0.9310639181470122,22,1.0,1,1.0,1,1.0,1
6336,max_ml,10,20,2,3,0.05,0.95,0.9121454635113488,4,1.0,1,1.0,1,1.0,1
6337,max_ml,10,20,2,3,0.05,0.95,0.8587057206355642,9,1.0,1,1.0,1,1.0,1
6338,max_ml,10,20,2,3,0.05,0.95,0.877017388257949,10,1.0,1,1.0,1,1.0,1
6339,max_ml,10,20,2,3,0.05,0.95,0.8969031010964982,6,1.0,1,1.0,1,1.0,1
6340,max_ml,10,20,2,3,0.05,0.95,0.5487697093682139,2,1.0,1,1.0,1,1.0,1
6341,max_ml,10,20,2,3,0.05,0.95,0.8354683962756756,8,1.0,1,1.0,1,1.0,1
6342,max_ml,10,20,2,3,0.05,0.95,0.9235437127828128,12,1.0,1,1.0,1,1.0,1
6343,max_ml,10,20,2,3,0.05,0.95,0.9086892533226912,13,0.0,0,0.0,0,1.0,1
6344,max_ml,10,20,2,3,0.05,0.95,0.8208871399016039,14,1.0,1,1.0,1,1.0,1
6345,max_ml,10,20,2,3,0.05,0.95,0.9217658817345652,7,1.0,1,1.0,1,1.0,1
6346,max_ml,10,20,2,3,0.05,0.95,0.8954989343731734,4,1.0,1,1.0,1,1.0,1
6347,max_ml,10,20,2,3,0.05,0.95,0.7928692289413526,12,1.0,1,1.0,1,1.0,1
6348,max_ml,10,20,2,3,0.05,0.95,0.9398494488870278,17,0.0,1,0.0,1,0.0,1
6349,max_ml,10,20,2,3,0.05,0.95,0.937723854201864,12,1.0,1,1.0,1,1.0,1
6350,max_ml,10,20,2,3,0.05,0.95,0.8555039378341865,11,1.0,1,1.0,1,1.0,1
6351,max_ml,10,20,2,3,0.05,0.95,0.8961171137845655,12,1.0,1,1.0,1,1.0,1
6352,max_ml,10,20,2,3,0.05,0.95,0.7910813975991188,18,1.0,1,1.0,1,1.0,1
6353,max_ml,10,20,2,3,0.05,0.95,0.9222064214428032,27,1.0,1,1.0,1,1.0,1
6354,max_ml,10,20,2,3,0.05,0.95,0.9076299457931308,29,0.0,1,0.0,1,0.0,1
6355,max_ml,10,20,2,3,0.05,0.95,0.8530496446272245,6,1.0,1,1.0,1,1.0,1
6356,max_ml,10,20,2,3,0.05,0.95,0.9392987086045028,29,1.0,1,1.0,1,1.0,1
6357,max_ml,10,20,2,3,0.05,0.95,0.8347650125893955,7,1.0,1,1.0,1,1.0,1
6358,max_ml,10,20,2,3,0.05,0.95,0.9426214418553432,11,1.0,1,1.0,1,1.0,1
6359,max_ml,10,20,2,3,0.05,0.95,0.8935176295042451,13,1.0,1,1.0,1,1.0,1
6360,max_ml,10,20,2,3,0.05,0.95,0.865074272437498,15,1.0,1,1.0,1,1.0,1
6361,max_ml,10,20,2,3,0.05,0.95,0.7359384260403149,8,1.0,1,1.0,1,1.0,1
6362,max_ml,10,20,2,3,0.05,0.95,0.922844906847134,4,1.0,1,1.0,1,1.0,1
6363,max_ml,10,20,2,3,0.05,0.95,0.835746870692101,13,1.0,1,1.0,1,1.0,1
6364,max_ml,10,20,2,3,0.05,0.95,0.948482261242165,19,0.0,0,1.0,1,0.0,0
6365,max_ml,10,20,2,3,0.05,0.95,0.7265644183228477,10,1.0,1,1.0,1,1.0,1
6366,max_ml,10,20,2,3,0.05,0.95,0.9343581454357788,30,0.0,0,1.0,1,0.0,0
6367,max_ml,10,20,2,3,0.05,0.95,0.9235906768081448,12,1.0,1,1.0,1,1.0,1
6368,max_ml,10,20,2,3,0.05,0.95,0.7238304002256957,1,1.0,1,1.0,1,1.0,1
6369,max_ml,10,20,2,3,0.05,0.95,0.9449287630256362,29,0.0,1,0.0,1,0.0,1
6370,max_ml,10,20,2,3,0.05,0.95,0.9097812635779556,10,1.0,1,1.0,1,1.0,1
6371,max_ml,10,20,2,3,0.05,0.95,0.8701185462252975,7,1.0,1,1.0,1,1.0,1
6372,max_ml,10,20,2,3,0.05,0.95,0.874436442844055,29,0.0,0,0.0,0,1.0,1
6373,max_ml,10,20,2,3,0.05,0.95,0.9377939179951582,21,1.0,1,1.0,1,1.0,1
6374,max_ml,10,20,2,3,0.05,0.95,0.8050487427012432,5,1.0,1,1.0,1,1.0,1
6375,max_ml,10,20,2,3,0.05,0.95,0.9488087960692848,17,0.0,0,1.0,1,1.0,1
6376,max_ml,10,20,2,3,0.05,0.95,0.861014723522657,4,1.0,1,1.0,1,1.0,1
6377,max_ml,10,20,2,3,0.05,0.95,0.8464556220844918,18,1.0,1,1.0,1,1.0,1
6378,max_ml,10,20,2,3,0.05,0.95,0.7578650293504169,13,1.0,1,1.0,1,1.0,1
6379,max_ml,10,20,2,3,0.05,0.95,0.8701461249774516,8,1.0,1,1.0,1,1.0,1
6380,max_ml,10,20,2,3,0.05,0.95,0.8415953901936752,5,1.0,1,1.0,1,1.0,1
6381,max_ml,10,20,2,3,0.05,0.95,0.8994773717763971,23,0.0,0,1.0,1,0.0,0
6382,max_ml,10,20,2,3,0.05,0.95,0.9286835398563256,10,1.0,1,1.0,1,1.0,1
6383,max_ml,10,20,2,3,0.05,0.95,0.912155670785099,9,1.0,1,1.0,1,1.0,1
6384,max_ml,10,20,2,3,0.05,0.95,0.93221146189392,9,1.0,1,1.0,1,1.0,1
6385,max_ml,10,20,2,3,0.05,0.95,0.8869312734591175,21,1.0,1,1.0,1,1.0,1
6386,max_ml,10,20,2,3,0.05,0.95,0.9378294855866453,15,1.0,1,1.0,1,1.0,1
6387,max_ml,10,20,2,3,0.05,0.95,0.7920169267986067,12,1.0,1,1.0,1,1.0,1
6388,max_ml,10,20,2,3,0.05,0.95,0.8239574688798912,7,1.0,1,1.0,1,1.0,1
6389,max_ml,10,20,2,3,0.05,0.95,0.7777903790378317,2,1.0,1,1.0,1,1.0,1
6390,max_ml,10,20,2,3,0.05,0.95,0.8826947263373937,14,1.0,1,1.0,1,1.0,1
6391,max_ml,10,20,2,3,0.05,0.95,0.9494565854007088,24,0.0,1,0.0,1,0.0,1
6392,max_ml,10,20,2,3,0.05,0.95,0.948463620485686,17,1.0,1,1.0,1,1.0,1
6393,max_ml,10,20,2,3,0.05,0.95,0.8620240273299297,8,1.0,1,1.0,1,1.0,1
6394,max_ml,10,20,2,3,0.05,0.95,0.8850889972196889,12,1.0,1,1.0,1,1.0,1
6395,max_ml,10,20,2,3,0.05,0.95,0.936330748628685,27,1.0,1,1.0,1,1.0,1
6396,max_ml,10,20,2,3,0.05,0.95,0.9195384076085515,17,1.0,1,1.0,1,1.0,1
6397,max_ml,10,20,2,3,0.05,0.95,0.8597969175936877,6,1.0,1,1.0,1,1.0,1
6398,max_ml,10,20,2,3,0.05,0.95,0.9412310950077432,11,1.0,1,1.0,1,1.0,1
6399,max_ml,10,20,2,3,0.05,0.95,0.8006645121542749,10,1.0,1,1.0,1,1.0,1
6400,max_ml,10,20,2,3,0.05,0.95,0.8779812125181746,7,1.0,1,1.0,1,1.0,1
6401,max_ml,10,20,2,3,0.05,0.95,0.9020532933206384,7,1.0,1,1.0,1,1.0,1
6402,max_ml,10,20,2,3,0.05,0.95,0.8218716290585136,9,1.0,1,1.0,1,1.0,1
6403,max_ml,10,20,2,3,0.05,0.95,0.7614454713271954,5,1.0,1,1.0,1,1.0,1
6404,max_ml,10,20,2,3,0.05,0.95,0.8168589492879299,7,1.0,1,1.0,1,1.0,1
6405,max_ml,10,20,2,3,0.05,0.95,0.8830641197056158,12,1.0,1,1.0,1,1.0,1
6406,max_ml,10,20,2,3,0.05,0.95,0.7067716721368427,4,1.0,1,1.0,1,1.0,1
6407,max_ml,10,20,2,3,0.05,0.95,0.89879266152251,5,1.0,1,1.0,1,1.0,1
6408,max_ml,10,20,2,3,0.05,0.95,0.8343270781479402,9,1.0,1,1.0,1,1.0,1
6409,max_ml,10,20,2,3,0.05,0.95,0.8980586285319938,14,1.0,1,1.0,1,1.0,1
6410,max_ml,10,20,2,3,0.05,0.95,0.9174433948307446,11,1.0,1,1.0,1,1.0,1
6411,max_ml,10,20,2,3,0.05,0.95,0.8768141081493127,3,1.0,1,1.0,1,1.0,1
6412,max_ml,10,20,2,3,0.05,0.95,0.7561988291748949,3,1.0,1,1.0,1,1.0,1
6413,max_ml,10,20,2,3,0.05,0.95,0.9220000439166744,12,1.0,1,1.0,1,1.0,1
6414,max_ml,10,20,2,3,0.05,0.95,0.7883527865638854,8,1.0,1,1.0,1,1.0,1
6415,max_ml,10,20,2,3,0.05,0.95,0.9332005038270592,43,0.0,1,0.0,1,0.0,1
6416,max_ml,10,20,2,3,0.05,0.95,0.8112139013562232,4,1.0,1,1.0,1,1.0,1
6417,max_ml,10,20,2,3,0.05,0.95,0.9477940158512368,37,0.0,1,0.0,1,0.0,1
6418,max_ml,10,20,2,3,0.05,0.95,0.8279171480942037,15,1.0,1,1.0,1,1.0,1
6419,max_ml,10,20,2,3,0.05,0.95,0.910717537810521,4,1.0,1,1.0,1,1.0,1
6420,max_ml,10,20,2,3,0.05,0.95,0.9016884974620668,18,0.0,0,1.0,1,1.0,1
6421,max_ml,10,20,2,3,0.05,0.95,0.8868379620791911,14,1.0,1,1.0,1,1.0,1
6422,max_ml,10,20,2,3,0.05,0.95,0.9444564678593343,26,1.0,1,1.0,1,1.0,1
6423,max_ml,10,20,2,3,0.05,0.95,0.9457160820830494,3,1.0,1,1.0,1,1.0,1
6424,max_ml,10,20,2,3,0.05,0.95,0.9153992250667908,41,0.0,0,0.0,0,1.0,1
6425,max_ml,10,20,2,3,0.05,0.95,0.8005823299109202,8,1.0,1,1.0,1,1.0,1
6426,max_ml,10,20,2,3,0.05,0.95,0.8753276426614961,7,1.0,1,1.0,1,1.0,1
6427,max_ml,10,20,2,3,0.05,0.95,0.6766664002642744,3,1.0,1,1.0,1,1.0,1
6428,max_ml,10,20,2,3,0.05,0.95,0.7361080384173614,5,1.0,1,1.0,1,1.0,1
6429,max_ml,10,20,2,3,0.05,0.95,0.8922553571928901,15,1.0,1,1.0,1,1.0,1
6430,max_ml,10,20,2,3,0.05,0.95,0.7337063754088403,8,1.0,1,1.0,1,1.0,1
6431,max_ml,10,20,2,3,0.05,0.95,0.809108422227472,5,1.0,1,1.0,1,1.0,1
6432,max_ml,10,20,2,3,0.05,0.95,0.8136412487645248,5,1.0,1,1.0,1,1.0,1
6433,max_ml,10,20,2,3,0.05,0.95,0.9464426948805154,19,0.0,0,0.0,0,1.0,1
6434,max_ml,10,20,2,3,0.05,0.95,0.9093235426330162,21,0.0,1,0.0,1,0.0,1
6435,max_ml,10,20,2,3,0.05,0.95,0.919924179505334,9,1.0,1,1.0,1,1.0,1
6436,max_ml,10,20,2,3,0.05,0.95,0.945307623901273,16,1.0,1,1.0,1,1.0,1
6437,max_ml,10,20,2,3,0.05,0.95,0.9327035522004292,10,1.0,1,1.0,1,1.0,1
6438,max_ml,10,20,2,3,0.05,0.95,0.7896611507893397,9,1.0,1,1.0,1,1.0,1
6439,max_ml,10,20,2,3,0.05,0.95,0.8879572301274328,15,1.0,1,1.0,1,0.0,0
6440,max_ml,10,20,2,3,0.05,0.95,0.7279653891878487,10,1.0,1,1.0,1,1.0,1
6441,max_ml,10,20,2,3,0.05,0.95,0.9160242105829034,10,1.0,1,1.0,1,1.0,1
6442,max_ml,10,20,2,3,0.05,0.95,0.8859082944321992,2,1.0,1,1.0,1,1.0,1
6443,max_ml,10,20,2,3,0.05,0.95,0.8784028447010701,4,1.0,1,1.0,1,1.0,1
6444,max_ml,10,20,2,3,0.05,0.95,0.9042176340767084,19,1.0,1,1.0,1,1.0,1
6445,max_ml,10,20,2,3,0.05,0.95,0.940841252827996,29,1.0,1,1.0,1,1.0,1
6446,max_ml,10,20,2,3,0.05,0.95,0.8647705466156578,11,1.0,1,1.0,1,1.0,1
6447,max_ml,10,20,2,3,0.05,0.95,0.9254053229666204,13,1.0,1,1.0,1,1.0,1
6448,max_ml,10,20,2,3,0.05,0.95,0.8797837059912124,11,1.0,1,1.0,1,1.0,1
6449,max_ml,10,20,2,3,0.05,0.95,0.915705941465813,21,1.0,1,1.0,1,1.0,1
6450,max_ml,10,20,2,3,0.05,0.95,0.9427729533200776,7,1.0,1,1.0,1,1.0,1
6451,max_ml,10,20,2,3,0.05,0.95,0.9312311779176236,49,0.0,1,0.0,1,0.0,1
6452,max_ml,10,20,2,3,0.05,0.95,0.8756722476751857,12,1.0,1,1.0,1,1.0,1
6453,max_ml,10,20,2,3,0.05,0.95,0.8058780836837908,6,1.0,1,1.0,1,1.0,1
6454,max_ml,10,20,2,3,0.05,0.95,0.8824710433419138,15,1.0,1,1.0,1,1.0,1
6455,max_ml,10,20,2,3,0.05,0.95,0.9221018472156786,27,0.0,1,0.0,1,0.0,1
6456,max_ml,10,20,2,3,0.05,0.95,0.7140545530496616,11,1.0,1,1.0,1,1.0,1
6457,max_ml,10,20,2,3,0.05,0.95,0.8584817726432281,12,1.0,1,1.0,1,1.0,1
6458,max_ml,10,20,2,3,0.05,0.95,0.9475349604872412,16,1.0,1,1.0,1,1.0,1
6459,max_ml,10,20,2,3,0.05,0.95,0.870043216770916,12,1.0,1,1.0,1,1.0,1
6460,max_ml,10,20,2,3,0.05,0.95,0.6328283227214483,4,1.0,1,1.0,1,1.0,1
6461,max_ml,10,20,2,3,0.05,0.95,0.9154377014155888,33,0.0,1,0.0,1,0.0,1
6462,max_ml,10,20,2,3,0.05,0.95,0.9456709077939356,24,0.0,1,0.0,1,0.0,1
6463,max_ml,10,20,2,3,0.05,0.95,0.8704243336251881,5,1.0,1,1.0,1,1.0,1
6464,max_ml,10,20,2,3,0.05,0.95,0.7911386962927675,6,1.0,1,1.0,1,1.0,1
6465,max_ml,10,20,2,3,0.05,0.95,0.9318812241702956,23,1.0,1,1.0,1,1.0,1
6466,max_ml,10,20,2,3,0.05,0.95,0.9398319519899556,45,0.0,1,0.0,1,0.0,1
6467,max_ml,10,20,2,3,0.05,0.95,0.8752414040292622,13,0.0,0,1.0,1,0.0,0
6468,max_ml,10,20,2,3,0.05,0.95,0.9455951823651836,10,1.0,1,1.0,1,1.0,1
6469,max_ml,10,20,2,3,0.05,0.95,0.6774307817776223,3,1.0,1,1.0,1,1.0,1
6470,max_ml,10,20,2,3,0.05,0.95,0.7974426273061829,7,1.0,1,1.0,1,1.0,1
6471,max_ml,10,20,2,3,0.05,0.95,0.899966760267753,17,1.0,1,1.0,1,1.0,1
6472,max_ml,10,20,2,3,0.05,0.95,0.8892837305717198,11,1.0,1,1.0,1,1.0,1
6473,max_ml,10,20,2,3,0.05,0.95,0.9480620109614812,12,1.0,1,1.0,1,1.0,1
6474,max_ml,10,20,2,3,0.05,0.95,0.9436257259721272,80,0.0,1,0.0,1,0.0,1
6475,max_ml,10,20,2,3,0.05,0.95,0.9288037587395108,11,1.0,1,1.0,1,1.0,1
6476,max_ml,10,20,2,3,0.05,0.95,0.4846020444813635,3,1.0,1,1.0,1,1.0,1
6477,max_ml,10,20,2,3,0.05,0.95,0.9011108274500108,33,0.0,0,0.0,0,1.0,1
6478,max_ml,10,20,2,3,0.05,0.95,0.913560529956156,11,1.0,1,1.0,1,1.0,1
6479,max_ml,10,20,2,3,0.05,0.95,0.8420069869174586,7,1.0,1,1.0,1,1.0,1
6480,max_ml,10,20,2,3,0.05,0.95,0.8444497917638061,10,1.0,1,1.0,1,1.0,1
6481,max_ml,10,20,2,3,0.05,0.95,0.6572869168863913,3,1.0,1,1.0,1,1.0,1
6482,max_ml,10,20,2,3,0.05,0.95,0.9366229548182896,17,1.0,1,1.0,1,1.0,1
6483,max_ml,10,20,2,3,0.05,0.95,0.7888766771379694,4,1.0,1,1.0,1,1.0,1
6484,max_ml,10,20,2,3,0.05,0.95,0.8950477818697401,9,1.0,1,1.0,1,0.0,0
6485,max_ml,10,20,2,3,0.05,0.95,0.8370231437027553,13,0.0,0,1.0,1,1.0,1
6486,max_ml,10,20,2,3,0.05,0.95,0.6823459386281491,4,1.0,1,1.0,1,1.0,1
6487,max_ml,10,20,2,3,0.05,0.95,0.9352489011624632,12,1.0,1,1.0,1,1.0,1
6488,max_ml,10,20,2,3,0.05,0.95,0.937982536501576,55,0.0,1,0.0,1,0.0,1
6489,max_ml,10,20,2,3,0.05,0.95,0.9347261041570576,17,1.0,1,1.0,1,1.0,1
6490,max_ml,10,20,2,3,0.05,0.95,0.9283145734823312,57,0.0,1,0.0,1,0.0,1
6491,max_ml,10,20,2,3,0.05,0.95,0.8827333181845876,14,1.0,1,1.0,1,1.0,1
6492,max_ml,10,20,2,3,0.05,0.95,0.9230293313446674,38,0.0,0,0.0,0,1.0,1
6493,max_ml,10,20,2,3,0.05,0.95,0.8137552563642628,5,1.0,1,1.0,1,1.0,1
6494,max_ml,10,20,2,3,0.05,0.95,0.9005017483471806,4,1.0,1,1.0,1,1.0,1
6495,max_ml,10,20,2,3,0.05,0.95,0.8936272879983219,10,1.0,1,1.0,1,1.0,1
6496,max_ml,10,20,2,3,0.05,0.95,0.9494940891129184,23,0.0,1,0.0,1,0.0,1
6497,max_ml,10,20,2,3,0.05,0.95,0.9422664160286812,8,1.0,1,1.0,1,1.0,1
6498,max_ml,10,20,2,3,0.05,0.95,0.8531636939659665,8,1.0,1,1.0,1,1.0,1
6499,max_ml,10,20,2,3,0.05,0.95,0.9044130112615746,17,0.0,1,0.0,1,0.0,1
6500,max_ml,10,20,2,3,0.05,0.95,0.918929478584728,7,1.0,1,1.0,1,1.0,1
6501,max_ml,10,20,2,3,0.05,0.95,0.7814839382836352,15,1.0,1,1.0,1,1.0,1
6502,max_ml,10,20,2,3,0.05,0.95,0.9346863635862666,8,1.0,1,1.0,1,1.0,1
6503,max_ml,10,20,2,3,0.05,0.95,0.7902110900310064,10,1.0,1,1.0,1,1.0,1
6504,max_ml,10,20,2,3,0.05,0.95,0.7373483201522756,7,1.0,1,1.0,1,1.0,1
6505,max_ml,10,20,2,3,0.05,0.95,0.8413873848187505,5,1.0,1,1.0,1,1.0,1
6506,max_ml,10,20,2,3,0.05,0.95,0.9438124972351044,11,1.0,1,1.0,1,0.0,0
6507,max_ml,10,20,2,3,0.05,0.95,0.944841365756116,28,0.0,0,1.0,1,1.0,1
6508,max_ml,10,20,2,3,0.05,0.95,0.9336434089661504,52,0.0,1,0.0,1,0.0,1
6509,max_ml,10,20,2,3,0.05,0.95,0.8282892427616225,8,1.0,1,1.0,1,1.0,1
6510,max_ml,10,20,2,3,0.05,0.95,0.892739732079116,12,1.0,1,1.0,1,1.0,1
6511,max_ml,10,20,2,3,0.05,0.95,0.8497630385648093,11,1.0,1,1.0,1,1.0,1
6512,max_ml,10,20,2,3,0.05,0.95,0.9201936064318328,6,1.0,1,1.0,1,1.0,1
6513,max_ml,10,20,2,3,0.05,0.95,0.8863389587832423,10,1.0,1,1.0,1,1.0,1
6514,max_ml,10,20,2,3,0.05,0.95,0.91402469350425,15,1.0,1,1.0,1,1.0,1
6515,max_ml,10,20,2,3,0.05,0.95,0.7692830993035348,6,1.0,1,1.0,1,1.0,1
6516,max_ml,10,20,2,3,0.05,0.95,0.8399709010412998,12,1.0,1,1.0,1,1.0,1
6517,max_ml,10,20,2,3,0.05,0.95,0.9270692031855324,15,1.0,1,1.0,1,1.0,1
6518,max_ml,10,20,2,3,0.05,0.95,0.8471928892565939,3,1.0,1,1.0,1,1.0,1
6519,max_ml,10,20,2,3,0.05,0.95,0.9428719203654532,12,1.0,1,1.0,1,1.0,1
6520,max_ml,10,20,2,3,0.05,0.95,0.7811697848525315,8,1.0,1,1.0,1,1.0,1
6521,max_ml,10,20,2,3,0.05,0.95,0.8896892572094915,12,1.0,1,1.0,1,1.0,1
6522,max_ml,10,20,2,3,0.05,0.95,0.9032331196872746,5,1.0,1,1.0,1,1.0,1
6523,max_ml,10,20,2,3,0.05,0.95,0.9344967510254836,20,1.0,1,1.0,1,1.0,1
6524,max_ml,10,20,2,3,0.05,0.95,0.9307955434232524,41,0.0,1,0.0,1,0.0,1
6525,max_ml,10,20,2,3,0.05,0.95,0.930989605849017,27,0.0,0,1.0,1,0.0,0
6526,max_ml,10,20,2,3,0.05,0.95,0.9480574912147788,13,1.0,1,1.0,1,1.0,1
6527,max_ml,10,20,2,3,0.05,0.95,0.8581914019758963,6,1.0,1,1.0,1,1.0,1
6528,max_ml,10,20,2,3,0.05,0.95,0.8927150396349223,15,1.0,1,1.0,1,1.0,1
6529,max_ml,10,20,2,3,0.05,0.95,0.940638545401504,18,1.0,1,1.0,1,1.0,1
6530,max_ml,10,20,2,3,0.05,0.95,0.7577023322385162,3,1.0,1,1.0,1,1.0,1
6531,max_ml,10,20,2,3,0.05,0.95,0.8734070427199675,13,1.0,1,1.0,1,1.0,1
6532,max_ml,10,20,2,3,0.05,0.95,0.8735913701540363,10,1.0,1,1.0,1,1.0,1
6533,max_ml,10,20,2,3,0.05,0.95,0.9026682988041784,9,1.0,1,1.0,1,1.0,1
6534,max_ml,10,20,2,3,0.05,0.95,0.872047792723971,14,1.0,1,1.0,1,1.0,1
6535,max_ml,10,20,2,3,0.05,0.95,0.6741568808412782,6,1.0,1,1.0,1,1.0,1
6536,max_ml,10,20,2,3,0.05,0.95,0.8649875360219906,11,1.0,1,1.0,1,1.0,1
6537,max_ml,10,20,2,3,0.05,0.95,0.9366145303166882,14,1.0,1,1.0,1,1.0,1
6538,max_ml,10,20,2,3,0.05,0.95,0.8679287001539021,7,1.0,1,1.0,1,1.0,1
6539,max_ml,10,20,2,3,0.05,0.95,0.9490151996123192,16,1.0,1,1.0,1,1.0,1
6540,max_ml,10,20,2,3,0.05,0.95,0.9246669430279416,12,1.0,1,1.0,1,1.0,1
6541,max_ml,10,20,2,3,0.05,0.95,0.9177139702109598,17,1.0,1,1.0,1,1.0,1
6542,max_ml,10,20,2,3,0.05,0.95,0.896928050278663,5,1.0,1,1.0,1,1.0,1
6543,max_ml,10,20,2,3,0.05,0.95,0.8848273281773861,5,1.0,1,1.0,1,1.0,1
6544,max_ml,10,20,2,3,0.05,0.95,0.7757389859266245,6,1.0,1,1.0,1,1.0,1
6545,max_ml,10,20,2,3,0.05,0.95,0.919978628511706,11,1.0,1,1.0,1,1.0,1
6546,max_ml,10,20,2,3,0.05,0.95,0.9325967641887424,37,0.0,1,0.0,1,0.0,1
6547,max_ml,10,20,2,3,0.05,0.95,0.9450512824696822,60,0.0,1,0.0,1,0.0,1
6548,max_ml,10,20,2,3,0.05,0.95,0.9434001484932726,28,0.0,1,0.0,1,0.0,1
6549,max_ml,10,20,2,3,0.05,0.95,0.8711653834286371,9,1.0,1,1.0,1,1.0,1
6550,max_ml,10,20,2,3,0.05,0.95,0.9370517588926612,9,1.0,1,1.0,1,1.0,1
6551,max_ml,10,20,2,3,0.05,0.95,0.8845425079226379,12,1.0,1,1.0,1,1.0,1
6552,max_ml,10,20,2,3,0.05,0.95,0.9195886454708736,28,0.0,1,0.0,1,0.0,1
6553,max_ml,10,20,2,3,0.05,0.95,0.9461506827941624,3,1.0,1,1.0,1,1.0,1
6554,max_ml,10,20,2,3,0.05,0.95,0.8664486138723229,7,1.0,1,1.0,1,1.0,1
6555,max_ml,10,20,2,3,0.05,0.95,0.7434750540472026,6,1.0,1,1.0,1,1.0,1
6556,max_ml,10,20,2,3,0.05,0.95,0.9192796362477966,8,1.0,1,1.0,1,1.0,1
6557,max_ml,10,20,2,3,0.05,0.95,0.909578446479944,10,1.0,1,1.0,1,1.0,1
6558,max_ml,10,20,2,3,0.05,0.95,0.7241012501906308,5,1.0,1,1.0,1,1.0,1
6559,max_ml,10,20,2,3,0.05,0.95,0.6820153780226164,5,1.0,1,1.0,1,1.0,1
6560,max_ml,10,20,2,3,0.05,0.95,0.9237628902575572,11,1.0,1,1.0,1,1.0,1
6561,max_ml,10,20,2,3,0.05,0.95,0.8494940488250865,14,1.0,1,1.0,1,1.0,1
6562,max_ml,10,20,2,3,0.05,0.95,0.7887805267354491,7,1.0,1,1.0,1,1.0,1
6563,max_ml,10,20,2,3,0.05,0.95,0.9268580298519816,21,1.0,1,1.0,1,1.0,1
6564,max_ml,10,20,2,3,0.05,0.95,0.8543230830747421,6,1.0,1,1.0,1,1.0,1
6565,max_ml,10,20,2,3,0.05,0.95,0.9000796720903418,19,0.0,0,1.0,1,1.0,1
6566,max_ml,10,20,2,3,0.05,0.95,0.6402938417746815,5,1.0,1,1.0,1,1.0,1
6567,max_ml,10,20,2,3,0.05,0.95,0.9409328350952024,5,1.0,1,1.0,1,1.0,1
6568,max_ml,10,20,2,3,0.05,0.95,0.8786958270192284,5,1.0,1,1.0,1,1.0,1
6569,max_ml,10,20,2,3,0.05,0.95,0.750795789233981,9,1.0,1,1.0,1,1.0,1
6570,max_ml,10,20,2,3,0.05,0.95,0.8902118495758837,20,0.0,1,0.0,1,0.0,1
6571,max_ml,10,20,2,3,0.05,0.95,0.8838662699557408,4,1.0,1,1.0,1,1.0,1
6572,max_ml,10,20,2,3,0.05,0.95,0.9273814539661374,9,1.0,1,1.0,1,1.0,1
6573,max_ml,10,20,2,3,0.05,0.95,0.9430691741556378,20,1.0,1,1.0,1,1.0,1
6574,max_ml,10,20,2,3,0.05,0.95,0.947257776174348,139,0.0,1,0.0,1,0.0,1
6575,max_ml,10,20,2,3,0.05,0.95,0.9395190937818292,7,1.0,1,1.0,1,1.0,1
6576,max_ml,10,20,2,3,0.05,0.95,0.8595670346653955,9,1.0,1,1.0,1,1.0,1
6577,max_ml,10,20,2,3,0.05,0.95,0.8838115393075093,6,1.0,1,1.0,1,1.0,1
6578,max_ml,10,20,2,3,0.05,0.95,0.949242125209256,27,1.0,1,1.0,1,1.0,1
6579,max_ml,10,20,2,3,0.05,0.95,0.8603306547644397,6,1.0,1,1.0,1,1.0,1
6580,max_ml,10,20,2,3,0.05,0.95,0.6586264027981554,11,1.0,1,1.0,1,1.0,1
6581,max_ml,10,20,2,3,0.05,0.95,0.8387088611852684,13,1.0,1,1.0,1,1.0,1
6582,max_ml,10,20,2,3,0.05,0.95,0.8940047690468786,4,1.0,1,1.0,1,1.0,1
6583,max_ml,10,20,2,3,0.05,0.95,0.8806144367797736,10,1.0,1,1.0,1,1.0,1
6584,max_ml,10,20,2,3,0.05,0.95,0.8944313122891325,4,1.0,1,1.0,1,1.0,1
6585,max_ml,10,20,2,3,0.05,0.95,0.9288187806690478,14,1.0,1,1.0,1,1.0,1
6586,max_ml,10,20,2,3,0.05,0.95,0.8185515292966955,16,1.0,1,1.0,1,1.0,1
6587,max_ml,10,20,2,3,0.05,0.95,0.895257330409757,10,1.0,1,1.0,1,1.0,1
6588,max_ml,10,20,2,3,0.05,0.95,0.7573279872631343,7,1.0,1,1.0,1,1.0,1
6589,max_ml,10,20,2,3,0.05,0.95,0.8153683120750166,9,1.0,1,1.0,1,1.0,1
6590,max_ml,10,20,2,3,0.05,0.95,0.8327028914892172,6,1.0,1,1.0,1,1.0,1
6591,max_ml,10,20,2,3,0.05,0.95,0.9179796920977208,14,1.0,1,1.0,1,1.0,1
6592,max_ml,10,20,2,3,0.05,0.95,0.804377832210869,7,1.0,1,1.0,1,1.0,1
6593,max_ml,10,20,2,3,0.05,0.95,0.9244037873252964,23,1.0,1,1.0,1,1.0,1
6594,max_ml,10,20,2,3,0.05,0.95,0.9367199870009112,10,1.0,1,1.0,1,1.0,1
6595,max_ml,10,20,2,3,0.05,0.95,0.9420938390544996,26,0.0,1,0.0,1,0.0,1
6596,max_ml,10,20,2,3,0.05,0.95,0.6682884866582801,3,1.0,1,1.0,1,1.0,1
6597,max_ml,10,20,2,3,0.05,0.95,0.6951507997095745,2,1.0,1,1.0,1,1.0,1
6598,max_ml,10,20,2,3,0.05,0.95,0.9409590401411736,5,1.0,1,1.0,1,1.0,1
6599,max_ml,10,20,2,3,0.05,0.95,0.9214704702025956,12,1.0,1,1.0,1,1.0,1
6600,max_ml,10,20,2,3,0.05,0.95,0.9348575825111308,18,1.0,1,1.0,1,1.0,1
6601,max_ml,10,20,2,3,0.05,0.95,0.9074952214953056,25,1.0,1,1.0,1,1.0,1
6602,max_ml,10,20,2,3,0.05,0.95,0.935505303185536,8,1.0,1,1.0,1,1.0,1
6603,max_ml,10,20,2,3,0.05,0.95,0.8991525389332157,31,0.0,0,0.0,0,1.0,1
6604,max_ml,10,20,2,3,0.05,0.95,0.8787374908297257,15,1.0,1,1.0,1,1.0,1
6605,max_ml,10,20,2,3,0.05,0.95,0.7917048537693144,9,1.0,1,1.0,1,1.0,1
6606,max_ml,10,20,2,3,0.05,0.95,0.8918870745814195,11,1.0,1,1.0,1,1.0,1
6607,max_ml,10,20,2,3,0.05,0.95,0.8489560325981902,4,1.0,1,1.0,1,1.0,1
6608,max_ml,10,20,2,3,0.05,0.95,0.8886669182249326,11,1.0,1,1.0,1,1.0,1
6609,max_ml,10,20,2,3,0.05,0.95,0.9262705966484835,31,0.0,1,0.0,1,0.0,1
6610,max_ml,10,20,2,3,0.05,0.95,0.8507747517503023,3,1.0,1,1.0,1,1.0,1
6611,max_ml,10,20,2,3,0.05,0.95,0.9080254174382668,22,1.0,1,1.0,1,1.0,1
6612,max_ml,10,20,2,3,0.05,0.95,0.9448107266787816,30,0.0,1,0.0,1,0.0,1
6613,max_ml,10,20,2,3,0.05,0.95,0.9243331691824588,13,1.0,1,1.0,1,1.0,1
6614,max_ml,10,20,2,3,0.05,0.95,0.901248753156802,15,1.0,1,1.0,1,1.0,1
6615,max_ml,10,20,2,3,0.05,0.95,0.9000773648684615,36,0.0,1,0.0,1,0.0,1
6616,max_ml,10,20,2,3,0.05,0.95,0.791157408871455,4,1.0,1,1.0,1,1.0,1
6617,max_ml,10,20,2,3,0.05,0.95,0.9132340052321638,9,1.0,1,1.0,1,1.0,1
6618,max_ml,10,20,2,3,0.05,0.95,0.9138111901815924,9,1.0,1,1.0,1,1.0,1
6619,max_ml,10,20,2,3,0.05,0.95,0.8965145010923055,7,1.0,1,1.0,1,1.0,1
6620,max_ml,10,20,2,3,0.05,0.95,0.8992276977020169,18,1.0,1,1.0,1,1.0,1
6621,max_ml,10,20,2,3,0.05,0.95,0.9437130647200656,27,0.0,1,0.0,1,0.0,1
6622,max_ml,10,20,2,3,0.05,0.95,0.8991673469389774,14,1.0,1,1.0,1,1.0,1
6623,max_ml,10,20,2,3,0.05,0.95,0.8659126540377967,4,1.0,1,1.0,1,1.0,1
6624,max_ml,10,20,2,3,0.05,0.95,0.948502864251522,22,0.0,1,0.0,1,0.0,1
6625,max_ml,10,20,2,3,0.05,0.95,0.6395654133802554,3,1.0,1,1.0,1,1.0,1
6626,max_ml,10,20,2,3,0.05,0.95,0.9355635162591536,7,1.0,1,1.0,1,1.0,1
6627,max_ml,10,20,2,3,0.05,0.95,0.8804370366406266,16,1.0,1,1.0,1,1.0,1
6628,max_ml,10,20,2,3,0.05,0.95,0.9352096497474154,19,0.0,1,0.0,1,0.0,1
6629,max_ml,10,20,2,3,0.05,0.95,0.9120437908101526,15,0.0,0,1.0,1,1.0,1
6630,max_ml,10,20,2,3,0.05,0.95,0.882099321605987,4,1.0,1,1.0,1,1.0,1
6631,max_ml,10,20,2,3,0.05,0.95,0.8970843227874655,28,1.0,1,1.0,1,1.0,1
6632,max_ml,10,20,2,3,0.05,0.95,0.8038682313981472,6,1.0,1,1.0,1,1.0,1
6633,max_ml,10,20,2,3,0.05,0.95,0.8882995386449869,8,1.0,1,1.0,1,1.0,1
6634,max_ml,10,20,2,3,0.05,0.95,0.8308760471151881,10,1.0,1,1.0,1,1.0,1
6635,max_ml,10,20,2,3,0.05,0.95,0.9197950642011544,17,0.0,1,0.0,1,0.0,1
6636,max_ml,10,20,2,3,0.05,0.95,0.9058965090945544,29,0.0,1,0.0,1,0.0,1
6637,max_ml,10,20,2,3,0.05,0.95,0.9443629237598268,9,1.0,1,1.0,1,1.0,1
6638,max_ml,10,20,2,3,0.05,0.95,0.9399383546920504,3,1.0,1,1.0,1,1.0,1
6639,max_ml,10,20,2,3,0.05,0.95,0.718775887136935,7,1.0,1,1.0,1,1.0,1
6640,max_ml,10,20,2,3,0.05,0.95,0.8800787052325313,17,1.0,1,1.0,1,1.0,1
6641,max_ml,10,20,2,3,0.05,0.95,0.949466405870465,8,1.0,1,1.0,1,1.0,1
6642,max_ml,10,20,2,3,0.05,0.95,0.9408210288909712,22,0.0,1,0.0,1,0.0,1
6643,max_ml,10,20,2,3,0.05,0.95,0.8947772890386857,77,0.0,1,0.0,1,0.0,1
6644,max_ml,10,20,2,3,0.05,0.95,0.8168601658199558,3,1.0,1,1.0,1,1.0,1
6645,max_ml,10,20,2,3,0.05,0.95,0.9477714468056078,9,1.0,1,1.0,1,1.0,1
6646,max_ml,10,20,2,3,0.05,0.95,0.9435430679213912,6,1.0,1,1.0,1,1.0,1
6647,max_ml,10,20,2,3,0.05,0.95,0.9138105937107848,17,1.0,1,0.0,0,1.0,1
6648,max_ml,10,20,2,3,0.05,0.95,0.9452801660825976,33,1.0,1,1.0,1,1.0,1
6649,max_ml,10,20,2,3,0.05,0.95,0.8788299584246515,3,1.0,1,1.0,1,1.0,1
6650,max_ml,10,20,2,3,0.05,0.95,0.9135545620527766,5,1.0,1,1.0,1,1.0,1
6651,max_ml,10,20,2,3,0.05,0.95,0.948625742968898,39,0.0,1,0.0,1,0.0,1
6652,max_ml,10,20,2,3,0.05,0.95,0.7681999320032113,5,1.0,1,1.0,1,1.0,1
6653,max_ml,10,20,2,3,0.05,0.95,0.8451768651340889,8,1.0,1,1.0,1,1.0,1
6654,max_ml,10,20,2,3,0.05,0.95,0.898204803279887,12,1.0,1,1.0,1,1.0,1
6655,max_ml,10,20,2,3,0.05,0.95,0.7216049455842382,5,1.0,1,1.0,1,1.0,1
6656,max_ml,10,20,2,3,0.05,0.95,0.9098469752365416,21,0.0,1,0.0,1,0.0,1
6657,max_ml,10,20,2,3,0.05,0.95,0.8855776979071618,5,1.0,1,1.0,1,1.0,1
6658,max_ml,10,20,2,3,0.05,0.95,0.9182044767296824,14,1.0,1,1.0,1,0.0,0
6659,max_ml,10,20,2,3,0.05,0.95,0.9473469222317772,106,0.0,1,0.0,1,0.0,1
6660,max_ml,10,20,2,3,0.05,0.95,0.8935833639781057,16,0.0,0,1.0,1,1.0,1
6661,max_ml,10,20,2,3,0.05,0.95,0.8999182711864678,8,1.0,1,1.0,1,1.0,1
6662,max_ml,10,20,2,3,0.05,0.95,0.5449731124419875,3,1.0,1,1.0,1,1.0,1
6663,max_ml,10,20,2,3,0.05,0.95,0.7900197627978457,6,1.0,1,1.0,1,1.0,1
6664,max_ml,10,20,2,3,0.05,0.95,0.902336848268888,12,1.0,1,1.0,1,1.0,1
6665,max_ml,10,20,2,3,0.05,0.95,0.762315639024581,4,1.0,1,1.0,1,1.0,1
6666,max_ml,10,20,2,3,0.05,0.95,0.945746981038828,20,1.0,1,1.0,1,1.0,1
6667,max_ml,10,20,2,3,0.05,0.95,0.7166469668228324,4,1.0,1,1.0,1,1.0,1
6668,max_ml,10,20,2,3,0.05,0.95,0.6680666898060102,1,1.0,1,1.0,1,1.0,1
6669,max_ml,10,20,2,3,0.05,0.95,0.8820893609221953,28,0.0,1,0.0,1,0.0,1
6670,max_ml,10,20,2,3,0.05,0.95,0.9382626494724168,7,1.0,1,1.0,1,1.0,1
6671,max_ml,10,20,2,3,0.05,0.95,0.644725493959874,3,1.0,1,1.0,1,1.0,1
6672,max_ml,10,20,2,3,0.05,0.95,0.8717851016237446,7,1.0,1,1.0,1,1.0,1
6673,max_ml,10,20,2,3,0.05,0.95,0.8482539027620969,4,1.0,1,1.0,1,1.0,1
6674,max_ml,10,20,2,3,0.05,0.95,0.836401480092666,8,1.0,1,1.0,1,1.0,1
6675,max_ml,10,20,2,3,0.05,0.95,0.8516582248473373,12,1.0,1,1.0,1,1.0,1
6676,max_ml,10,20,2,3,0.05,0.95,0.92461633144183,7,1.0,1,1.0,1,1.0,1
6677,max_ml,10,20,2,3,0.05,0.95,0.8650475318142656,12,1.0,1,1.0,1,1.0,1
6678,max_ml,10,20,2,3,0.05,0.95,0.845700018991659,10,1.0,1,1.0,1,1.0,1
6679,max_ml,10,20,2,3,0.05,0.95,0.9105325601136088,8,1.0,1,1.0,1,1.0,1
6680,max_ml,10,20,2,3,0.05,0.95,0.9012099532978156,10,1.0,1,1.0,1,1.0,1
6681,max_ml,10,20,2,3,0.05,0.95,0.8915939483388834,8,1.0,1,1.0,1,1.0,1
6682,max_ml,10,20,2,3,0.05,0.95,0.916791207987966,6,1.0,1,1.0,1,1.0,1
6683,max_ml,10,20,2,3,0.05,0.95,0.8972968237717336,6,1.0,1,1.0,1,1.0,1
6684,max_ml,10,20,2,3,0.05,0.95,0.917117176870868,2,1.0,1,1.0,1,1.0,1
6685,max_ml,10,20,2,3,0.05,0.95,0.8028334130634311,12,1.0,1,1.0,1,1.0,1
6686,max_ml,10,20,2,3,0.05,0.95,0.8552748960872296,3,1.0,1,1.0,1,1.0,1
6687,max_ml,10,20,2,3,0.05,0.95,0.9356736043924712,53,0.0,1,0.0,1,0.0,1
6688,max_ml,10,20,2,3,0.05,0.95,0.9060321706957534,8,1.0,1,1.0,1,1.0,1
6689,max_ml,10,20,2,3,0.05,0.95,0.8642903255364893,28,1.0,1,1.0,1,1.0,1
6690,max_ml,10,20,2,3,0.05,0.95,0.7146381032535245,5,1.0,1,1.0,1,1.0,1
6691,max_ml,10,20,2,3,0.05,0.95,0.936006102385494,40,1.0,1,1.0,1,1.0,1
6692,max_ml,10,20,2,3,0.05,0.95,0.7285528406741851,6,1.0,1,1.0,1,1.0,1
6693,max_ml,10,20,2,3,0.05,0.95,0.9087640608079076,14,1.0,1,1.0,1,1.0,1
6694,max_ml,10,20,2,3,0.05,0.95,0.8619351550476736,14,1.0,1,1.0,1,1.0,1
6695,max_ml,10,20,2,3,0.05,0.95,0.9296054490969204,8,1.0,1,1.0,1,1.0,1
6696,max_ml,10,20,2,3,0.05,0.95,0.919765442142576,10,1.0,1,1.0,1,1.0,1
6697,max_ml,10,20,2,3,0.05,0.95,0.8770687278584738,11,1.0,1,1.0,1,1.0,1
6698,max_ml,10,20,2,3,0.05,0.95,0.837511984158469,5,1.0,1,1.0,1,1.0,1
6699,max_ml,10,20,2,3,0.05,0.95,0.9088307800562728,10,1.0,1,1.0,1,1.0,1
6700,max_ml,10,20,2,3,0.05,0.95,0.9422587101047188,6,1.0,1,1.0,1,1.0,1
6701,max_ml,10,20,2,3,0.05,0.95,0.8241468040165856,4,1.0,1,1.0,1,1.0,1
6702,max_ml,10,20,2,3,0.05,0.95,0.9309809988259756,11,1.0,1,1.0,1,1.0,1
6703,max_ml,10,20,2,3,0.05,0.95,0.9200817960914532,19,0.0,1,0.0,1,0.0,1
6704,max_ml,10,20,2,3,0.05,0.95,0.9038058991288414,20,0.0,1,0.0,1,0.0,1
6705,max_ml,10,20,2,3,0.05,0.95,0.9471234366218132,12,1.0,1,1.0,1,1.0,1
6706,max_ml,10,20,2,3,0.05,0.95,0.9432542326762188,62,0.0,1,0.0,1,0.0,1
6707,max_ml,10,20,2,3,0.05,0.95,0.9438065104901668,8,1.0,1,1.0,1,1.0,1
6708,max_ml,10,20,2,3,0.05,0.95,0.7303933983025791,6,1.0,1,1.0,1,1.0,1
6709,max_ml,10,20,2,3,0.05,0.95,0.9140242413344472,15,1.0,1,1.0,1,1.0,1
6710,max_ml,10,20,2,3,0.05,0.95,0.926859691129494,8,1.0,1,1.0,1,1.0,1
6711,max_ml,10,20,2,3,0.05,0.95,0.9011282664306848,14,1.0,1,1.0,1,1.0,1
6712,max_ml,10,20,2,3,0.05,0.95,0.939956890523991,25,0.0,1,0.0,1,0.0,1
6713,max_ml,10,20,2,3,0.05,0.95,0.892583868363129,38,0.0,1,0.0,1,0.0,1
6714,max_ml,10,20,2,3,0.05,0.95,0.9107854435660026,4,1.0,1,1.0,1,1.0,1
6715,max_ml,10,20,2,3,0.05,0.95,0.8806993863088363,12,1.0,1,1.0,1,1.0,1
6716,max_ml,10,20,2,3,0.05,0.95,0.8447202579387896,3,1.0,1,1.0,1,1.0,1
6717,max_ml,10,20,2,3,0.05,0.95,0.930391057134115,15,1.0,1,1.0,1,1.0,1
6718,max_ml,10,20,2,3,0.05,0.95,0.8736679928920573,10,1.0,1,1.0,1,1.0,1
6719,max_ml,10,20,2,3,0.05,0.95,0.940386683774458,38,0.0,1,0.0,1,0.0,1
6720,max_ml,10,20,2,3,0.05,0.95,0.8145253512545887,6,1.0,1,1.0,1,1.0,1
6721,max_ml,10,20,2,3,0.05,0.95,0.9017226332782068,14,1.0,1,1.0,1,1.0,1
6722,max_ml,10,20,2,3,0.05,0.95,0.9184884676267294,12,1.0,1,1.0,1,1.0,1
6723,max_ml,10,20,2,3,0.05,0.95,0.8198414523376601,7,1.0,1,1.0,1,1.0,1
6724,max_ml,10,20,2,3,0.05,0.95,0.9476967435145544,23,1.0,1,1.0,1,1.0,1
6725,max_ml,10,20,2,3,0.05,0.95,0.8371730821324218,9,1.0,1,1.0,1,1.0,1
6726,max_ml,10,20,2,3,0.05,0.95,0.7353601915408936,4,1.0,1,1.0,1,1.0,1
6727,max_ml,10,20,2,3,0.05,0.95,0.8924172950972161,9,1.0,1,1.0,1,1.0,1
6728,max_ml,10,20,2,3,0.05,0.95,0.868338138925082,21,1.0,1,1.0,1,1.0,1
6729,max_ml,10,20,2,3,0.05,0.95,0.845004274487357,14,1.0,1,1.0,1,1.0,1
6730,max_ml,10,20,2,3,0.05,0.95,0.8723811567424015,6,1.0,1,1.0,1,1.0,1
6731,max_ml,10,20,2,3,0.05,0.95,0.8757366967586628,10,1.0,1,1.0,1,1.0,1
6732,max_ml,10,20,2,3,0.05,0.95,0.8764626235369293,23,1.0,1,1.0,1,1.0,1
6733,max_ml,10,20,2,3,0.05,0.95,0.8920787372922362,10,1.0,1,1.0,1,1.0,1
6734,max_ml,10,20,2,3,0.05,0.95,0.7689764940234683,4,1.0,1,1.0,1,1.0,1
6735,max_ml,10,20,2,3,0.05,0.95,0.8523108143796475,7,1.0,1,1.0,1,1.0,1
6736,max_ml,10,20,2,3,0.05,0.95,0.8554418301035208,4,1.0,1,1.0,1,1.0,1
6737,max_ml,10,20,2,3,0.05,0.95,0.9268886067855958,21,1.0,1,1.0,1,1.0,1
6738,max_ml,10,20,2,3,0.05,0.95,0.9364428296466926,17,0.0,0,1.0,1,0.0,0
6739,max_ml,10,20,2,3,0.05,0.95,0.9366443098789056,8,1.0,1,1.0,1,1.0,1
6740,max_ml,10,20,2,3,0.05,0.95,0.9381580590445529,16,1.0,1,1.0,1,0.0,0
6741,max_ml,10,20,2,3,0.05,0.95,0.9110586172462268,11,1.0,1,1.0,1,1.0,1
6742,max_ml,10,20,2,3,0.05,0.95,0.8894949597852799,30,0.0,0,0.0,0,1.0,1
6743,max_ml,10,20,2,3,0.05,0.95,0.8990126897902551,6,1.0,1,1.0,1,1.0,1
6744,max_ml,10,20,2,3,0.05,0.95,0.8707765068483172,5,1.0,1,1.0,1,1.0,1
6745,max_ml,10,20,2,3,0.05,0.95,0.9476795317661432,69,0.0,1,0.0,1,0.0,1
6746,max_ml,10,20,2,3,0.05,0.95,0.9324768499208492,22,1.0,1,1.0,1,1.0,1
6747,max_ml,10,20,2,3,0.05,0.95,0.90342723567749,19,1.0,1,1.0,1,1.0,1
6748,max_ml,10,20,2,3,0.05,0.95,0.8449844099049191,2,1.0,1,1.0,1,1.0,1
6749,max_ml,10,20,2,3,0.05,0.95,0.9055267394459546,6,1.0,1,1.0,1,1.0,1
6750,max_ml,10,20,2,3,0.05,0.95,0.8153624289529452,6,1.0,1,1.0,1,1.0,1
6751,max_ml,10,20,2,3,0.05,0.95,0.9281296017916308,4,1.0,1,1.0,1,1.0,1
6752,max_ml,10,20,2,3,0.05,0.95,0.7899053747748188,7,1.0,1,1.0,1,1.0,1
6753,max_ml,10,20,2,3,0.05,0.95,0.6465065129545293,2,1.0,1,1.0,1,1.0,1
6754,max_ml,10,20,2,3,0.05,0.95,0.911347452618885,27,1.0,1,1.0,1,1.0,1
6755,max_ml,10,20,2,3,0.05,0.95,0.94348838950776,10,1.0,1,1.0,1,1.0,1
6756,max_ml,10,20,2,3,0.05,0.95,0.8969522916841095,12,1.0,1,1.0,1,1.0,1
6757,max_ml,10,20,2,3,0.05,0.95,0.8934545371088335,12,1.0,1,1.0,1,1.0,1
6758,max_ml,10,20,2,3,0.05,0.95,0.814673350777897,10,1.0,1,1.0,1,1.0,1
6759,max_ml,10,20,2,3,0.05,0.95,0.8820327081484046,3,1.0,1,1.0,1,1.0,1
6760,max_ml,10,20,2,3,0.05,0.95,0.8318304895433759,11,1.0,1,1.0,1,1.0,1
6761,max_ml,10,20,2,3,0.05,0.95,0.8901100869594332,17,0.0,0,1.0,1,1.0,1
6762,max_ml,10,20,2,3,0.05,0.95,0.8588305061821685,4,1.0,1,1.0,1,1.0,1
6763,max_ml,10,20,2,3,0.05,0.95,0.8568934635096582,4,1.0,1,1.0,1,1.0,1
6764,max_ml,10,20,2,3,0.05,0.95,0.893989769688847,14,0.0,1,0.0,1,0.0,1
6765,max_ml,10,20,2,3,0.05,0.95,0.909532044296699,14,1.0,1,1.0,1,1.0,1
6766,max_ml,10,20,2,3,0.05,0.95,0.914889325167475,22,1.0,1,1.0,1,1.0,1
6767,max_ml,10,20,2,3,0.05,0.95,0.925485246919947,8,1.0,1,1.0,1,1.0,1
6768,max_ml,10,20,2,3,0.05,0.95,0.8473881355209988,8,1.0,1,1.0,1,1.0,1
6769,max_ml,10,20,2,3,0.05,0.95,0.845441838585608,20,1.0,1,1.0,1,1.0,1
6770,max_ml,10,20,2,3,0.05,0.95,0.8078885190956666,7,1.0,1,1.0,1,1.0,1
6771,max_ml,10,20,2,3,0.05,0.95,0.6361076522613592,2,1.0,1,1.0,1,1.0,1
6772,max_ml,10,20,2,3,0.05,0.95,0.88029803149395,11,1.0,1,1.0,1,1.0,1
6773,max_ml,10,20,2,3,0.05,0.95,0.8798633465521987,9,1.0,1,1.0,1,1.0,1
6774,max_ml,10,20,2,3,0.05,0.95,0.9260303128173768,25,0.0,1,0.0,1,0.0,1
6775,max_ml,10,20,2,3,0.05,0.95,0.8769448016936775,6,1.0,1,1.0,1,1.0,1
6776,max_ml,10,20,2,3,0.05,0.95,0.9136599923575648,27,0.0,0,0.0,0,1.0,1
6777,max_ml,10,20,2,3,0.05,0.95,0.9235218319995296,10,1.0,1,1.0,1,1.0,1
6778,max_ml,10,20,2,3,0.05,0.95,0.9014530427490616,13,1.0,1,1.0,1,1.0,1
6779,max_ml,10,20,2,3,0.05,0.95,0.742258988659166,5,1.0,1,1.0,1,1.0,1
6780,max_ml,10,20,2,3,0.05,0.95,0.8744311185192697,10,1.0,1,1.0,1,1.0,1
6781,max_ml,10,20,2,3,0.05,0.95,0.9310579131129364,30,0.0,1,0.0,1,0.0,1
6782,max_ml,10,20,2,3,0.05,0.95,0.8156478504592554,7,1.0,1,1.0,1,1.0,1
6783,max_ml,10,20,2,3,0.05,0.95,0.9252144113261253,22,1.0,1,1.0,1,1.0,1
6784,max_ml,10,20,2,3,0.05,0.95,0.8625955929459056,21,1.0,1,1.0,1,1.0,1
6785,max_ml,10,20,2,3,0.05,0.95,0.8855291343969337,15,1.0,1,1.0,1,1.0,1
6786,max_ml,10,20,2,3,0.05,0.95,0.8277222933274209,6,1.0,1,1.0,1,1.0,1
6787,max_ml,10,20,2,3,0.05,0.95,0.9131861841807078,12,1.0,1,1.0,1,1.0,1
6788,max_ml,10,20,2,3,0.05,0.95,0.763802301708215,5,1.0,1,1.0,1,1.0,1
6789,max_ml,10,20,2,3,0.05,0.95,0.8949460892497739,9,1.0,1,1.0,1,1.0,1
6790,max_ml,10,20,2,3,0.05,0.95,0.938271461621751,12,1.0,1,1.0,1,1.0,1
6791,max_ml,10,20,2,3,0.05,0.95,0.9482998658786148,7,1.0,1,1.0,1,1.0,1
6792,max_ml,10,20,2,3,0.05,0.95,0.8143334428744126,6,1.0,1,1.0,1,1.0,1
6793,max_ml,10,20,2,3,0.05,0.95,0.9264401656048392,63,0.0,1,0.0,1,0.0,1
6794,max_ml,10,20,2,3,0.05,0.95,0.9309665374331392,25,0.0,1,0.0,1,0.0,1
6795,max_ml,10,20,2,3,0.05,0.95,0.8589712617943163,11,1.0,1,1.0,1,1.0,1
6796,max_ml,10,20,2,3,0.05,0.95,0.5634932568228549,4,1.0,1,1.0,1,1.0,1
6797,max_ml,10,20,2,3,0.05,0.95,0.7652374057420321,13,1.0,1,1.0,1,1.0,1
6798,max_ml,10,20,2,3,0.05,0.95,0.9153834384191688,14,1.0,1,1.0,1,1.0,1
6799,max_ml,10,20,2,3,0.05,0.95,0.7634981564230865,3,1.0,1,1.0,1,1.0,1
6800,max_ml,10,20,2,3,0.05,0.95,0.8239207833463941,6,1.0,1,1.0,1,1.0,1
6801,max_ml,10,20,2,3,0.05,0.95,0.9408699268346888,44,0.0,1,0.0,1,0.0,1
6802,max_ml,10,20,2,3,0.05,0.95,0.8822345250368354,11,1.0,1,1.0,1,1.0,1
6803,max_ml,10,20,2,3,0.05,0.95,0.7951441159750501,14,1.0,1,1.0,1,1.0,1
6804,max_ml,10,20,2,3,0.05,0.95,0.8582896882873166,11,1.0,1,1.0,1,1.0,1
6805,max_ml,10,20,2,3,0.05,0.95,0.7973418493472265,4,1.0,1,1.0,1,1.0,1
6806,max_ml,10,20,2,3,0.05,0.95,0.9319140761893512,7,1.0,1,1.0,1,1.0,1
6807,max_ml,10,20,2,3,0.05,0.95,0.8850637544331106,28,1.0,1,1.0,1,1.0,1
6808,max_ml,10,20,2,3,0.05,0.95,0.757913900759725,6,1.0,1,1.0,1,1.0,1
6809,max_ml,10,20,2,3,0.05,0.95,0.9194193251801218,20,0.0,1,0.0,1,0.0,1
6810,max_ml,10,20,2,3,0.05,0.95,0.860910714555735,12,1.0,1,1.0,1,1.0,1
6811,max_ml,10,20,2,3,0.05,0.95,0.8238747108923592,3,1.0,1,1.0,1,1.0,1
6812,max_ml,10,20,2,3,0.05,0.95,0.8996616357552362,15,1.0,1,1.0,1,1.0,1
6813,max_ml,10,20,2,3,0.05,0.95,0.8813501683885449,3,1.0,1,1.0,1,1.0,1
6814,max_ml,10,20,2,3,0.05,0.95,0.931299811753381,15,1.0,1,1.0,1,1.0,1
6815,max_ml,10,20,2,3,0.05,0.95,0.8170816708603429,8,1.0,1,1.0,1,1.0,1
6816,max_ml,10,20,2,3,0.05,0.95,0.93648257527136,16,1.0,1,1.0,1,1.0,1
6817,max_ml,10,20,2,3,0.05,0.95,0.9430906418069188,8,1.0,1,1.0,1,1.0,1
6818,max_ml,10,20,2,3,0.05,0.95,0.5039992379409685,2,1.0,1,1.0,1,1.0,1
6819,max_ml,10,20,2,3,0.05,0.95,0.8872605175084729,11,1.0,1,1.0,1,1.0,1
6820,max_ml,10,20,2,3,0.05,0.95,0.8624874819833406,14,1.0,1,1.0,1,1.0,1
6821,max_ml,10,20,2,3,0.05,0.95,0.9145030362826136,16,1.0,1,1.0,1,1.0,1
6822,max_ml,10,20,2,3,0.05,0.95,0.9108175433745774,10,1.0,1,1.0,1,1.0,1
6823,max_ml,10,20,2,3,0.05,0.95,0.9303943235268756,16,1.0,1,1.0,1,1.0,1
6824,max_ml,10,20,2,3,0.05,0.95,0.7460955549486687,8,1.0,1,1.0,1,1.0,1
6825,max_ml,10,20,2,3,0.05,0.95,0.8797587495248753,22,0.0,0,1.0,1,1.0,1
6826,max_ml,10,20,2,3,0.05,0.95,0.9307649968587453,24,1.0,1,1.0,1,1.0,1
6827,max_ml,10,20,2,3,0.05,0.95,0.92885006425651,12,1.0,1,1.0,1,1.0,1
6828,max_ml,10,20,2,3,0.05,0.95,0.8562025316745671,26,0.0,0,1.0,1,0.0,0
6829,max_ml,10,20,2,3,0.05,0.95,0.9360315484952948,36,0.0,1,0.0,1,0.0,1
6830,max_ml,10,20,2,3,0.05,0.95,0.8406720569839522,8,1.0,1,1.0,1,1.0,1
6831,max_ml,10,20,2,3,0.05,0.95,0.7969828746690852,8,1.0,1,1.0,1,1.0,1
6832,max_ml,10,20,2,3,0.05,0.95,0.913870153803758,23,1.0,1,1.0,1,1.0,1
6833,max_ml,10,20,2,3,0.05,0.95,0.5303438197837714,3,1.0,1,1.0,1,1.0,1
6834,max_ml,10,20,2,3,0.05,0.95,0.8836690493521233,7,1.0,1,1.0,1,1.0,1
6835,max_ml,10,20,2,3,0.05,0.95,0.9488248650455544,34,0.0,1,0.0,1,0.0,1
6836,max_ml,10,20,2,3,0.05,0.95,0.839075934967111,6,1.0,1,1.0,1,1.0,1
6837,max_ml,10,20,2,3,0.05,0.95,0.8450065296964666,4,1.0,1,1.0,1,1.0,1
6838,max_ml,10,20,2,3,0.05,0.95,0.8368545964715381,4,1.0,1,1.0,1,1.0,1
6839,max_ml,10,20,2,3,0.05,0.95,0.908358351059556,11,1.0,1,1.0,1,1.0,1
6840,max_ml,10,20,2,3,0.05,0.95,0.8025789198539865,8,1.0,1,1.0,1,1.0,1
6841,max_ml,10,20,2,3,0.05,0.95,0.865020663203889,16,1.0,1,1.0,1,1.0,1
6842,max_ml,10,20,2,3,0.05,0.95,0.7644084277037455,10,1.0,1,1.0,1,1.0,1
6843,max_ml,10,20,2,3,0.05,0.95,0.8928788203584855,6,1.0,1,1.0,1,1.0,1
6844,max_ml,10,20,2,3,0.05,0.95,0.905568318319964,13,1.0,1,1.0,1,1.0,1
6845,max_ml,10,20,2,3,0.05,0.95,0.6237292667142644,4,1.0,1,1.0,1,1.0,1
6846,max_ml,10,20,2,3,0.05,0.95,0.8848776119855252,6,1.0,1,1.0,1,1.0,1
6847,max_ml,10,20,2,3,0.05,0.95,0.9077615492173052,6,1.0,1,1.0,1,1.0,1
6848,max_ml,10,20,2,3,0.05,0.95,0.8975332238593889,17,1.0,1,1.0,1,1.0,1
6849,max_ml,10,20,2,3,0.05,0.95,0.8310322187301579,4,1.0,1,1.0,1,1.0,1
6850,max_ml,10,20,2,3,0.05,0.95,0.795584119651603,4,1.0,1,1.0,1,1.0,1
6851,max_ml,10,20,2,3,0.05,0.95,0.9333847061763348,50,0.0,1,0.0,1,0.0,1
6852,max_ml,10,20,2,3,0.05,0.95,0.9246296617353844,21,0.0,0,1.0,1,0.0,0
6853,max_ml,10,20,2,3,0.05,0.95,0.7988145119014592,4,1.0,1,1.0,1,1.0,1
6854,max_ml,10,20,2,3,0.05,0.95,0.8772253434274538,8,1.0,1,1.0,1,1.0,1
6855,max_ml,10,20,2,3,0.05,0.95,0.8482398074257289,5,1.0,1,1.0,1,1.0,1
6856,max_ml,10,20,2,3,0.05,0.95,0.9475728482056744,45,0.0,1,0.0,1,0.0,1
6857,max_ml,10,20,2,3,0.05,0.95,0.918494337698706,6,1.0,1,1.0,1,1.0,1
6858,max_ml,10,20,2,3,0.05,0.95,0.9050781237814514,15,1.0,1,1.0,1,1.0,1
6859,max_ml,10,20,2,3,0.05,0.95,0.9155317029861492,36,0.0,1,0.0,1,0.0,1
6860,max_ml,10,20,2,3,0.05,0.95,0.9376569671615788,11,1.0,1,1.0,1,1.0,1
6861,max_ml,10,20,2,3,0.05,0.95,0.9409257553602624,14,1.0,1,1.0,1,1.0,1
6862,max_ml,10,20,2,3,0.05,0.95,0.9491782389372696,22,1.0,1,1.0,1,1.0,1
6863,max_ml,10,20,2,3,0.05,0.95,0.9367352949817686,5,1.0,1,1.0,1,1.0,1
6864,max_ml,10,20,2,3,0.05,0.95,0.7915178305603248,17,1.0,1,1.0,1,1.0,1
6865,max_ml,10,20,2,3,0.05,0.95,0.9325099317171645,18,0.0,0,1.0,1,0.0,0
6866,max_ml,10,20,2,3,0.05,0.95,0.8889650463068157,16,1.0,1,1.0,1,1.0,1
6867,max_ml,10,20,2,3,0.05,0.95,0.8902760544732277,7,1.0,1,1.0,1,1.0,1
6868,max_ml,10,20,2,3,0.05,0.95,0.9021406397403696,3,1.0,1,1.0,1,1.0,1
6869,max_ml,10,20,2,3,0.05,0.95,0.829397483983098,9,1.0,1,1.0,1,1.0,1
6870,max_ml,10,20,2,3,0.05,0.95,0.7364109435844305,3,1.0,1,1.0,1,1.0,1
6871,max_ml,10,20,2,3,0.05,0.95,0.7168133326963548,4,1.0,1,1.0,1,1.0,1
6872,max_ml,10,20,2,3,0.05,0.95,0.9425083036589296,11,1.0,1,1.0,1,1.0,1
6873,max_ml,10,20,2,3,0.05,0.95,0.8536701090190848,9,1.0,1,1.0,1,1.0,1
6874,max_ml,10,20,2,3,0.05,0.95,0.7908169064957874,9,1.0,1,1.0,1,1.0,1
6875,max_ml,10,20,2,3,0.05,0.95,0.7827867275203159,8,1.0,1,1.0,1,1.0,1
6876,max_ml,10,20,2,3,0.05,0.95,0.8171969642811383,11,1.0,1,1.0,1,1.0,1
6877,max_ml,10,20,2,3,0.05,0.95,0.7992123503996037,6,1.0,1,1.0,1,1.0,1
6878,max_ml,10,20,2,3,0.05,0.95,0.8883860643328474,4,1.0,1,1.0,1,1.0,1
6879,max_ml,10,20,2,3,0.05,0.95,0.9191435550876448,2,1.0,1,1.0,1,1.0,1
6880,max_ml,10,20,2,3,0.05,0.95,0.9116682759195732,7,1.0,1,1.0,1,1.0,1
6881,max_ml,10,20,2,3,0.05,0.95,0.8851101614978398,7,1.0,1,1.0,1,1.0,1
6882,max_ml,10,20,2,3,0.05,0.95,0.8678572763949259,5,1.0,1,1.0,1,1.0,1
6883,max_ml,10,20,2,3,0.05,0.95,0.8980403837664652,14,1.0,1,1.0,1,1.0,1
6884,max_ml,10,20,2,3,0.05,0.95,0.8802777375397632,5,1.0,1,1.0,1,1.0,1
6885,max_ml,10,20,2,3,0.05,0.95,0.9303601350318804,5,1.0,1,1.0,1,1.0,1
6886,max_ml,10,20,2,3,0.05,0.95,0.9093467393885872,10,1.0,1,1.0,1,1.0,1
6887,max_ml,10,20,2,3,0.05,0.95,0.9260561318024793,30,0.0,0,1.0,1,0.0,0
6888,max_ml,10,20,2,3,0.05,0.95,0.9320688917812662,6,1.0,1,1.0,1,1.0,1
6889,max_ml,10,20,2,3,0.05,0.95,0.7375171858902315,2,1.0,1,1.0,1,1.0,1
6890,max_ml,10,20,2,3,0.05,0.95,0.9136458047824704,11,1.0,1,1.0,1,1.0,1
6891,max_ml,10,20,2,3,0.05,0.95,0.9464596489410636,16,1.0,1,1.0,1,1.0,1
6892,max_ml,10,20,2,3,0.05,0.95,0.8781150255267611,17,1.0,1,1.0,1,1.0,1
6893,max_ml,10,20,2,3,0.05,0.95,0.7893386408174005,7,1.0,1,1.0,1,1.0,1
6894,max_ml,10,20,2,3,0.05,0.95,0.9076769562227032,7,1.0,1,1.0,1,1.0,1
6895,max_ml,10,20,2,3,0.05,0.95,0.9343923991190276,12,1.0,1,1.0,1,0.0,0
6896,max_ml,10,20,2,3,0.05,0.95,0.7966812151943417,13,1.0,1,1.0,1,1.0,1
6897,max_ml,10,20,2,3,0.05,0.95,0.93268633685063,21,0.0,0,1.0,1,1.0,1
6898,max_ml,10,20,2,3,0.05,0.95,0.8649288955539588,8,1.0,1,1.0,1,1.0,1
6899,max_ml,10,20,2,3,0.05,0.95,0.940516544195632,36,0.0,0,1.0,1,1.0,1
6900,max_ml,10,20,2,3,0.05,0.95,0.8398674610943853,21,1.0,1,1.0,1,1.0,1
6901,max_ml,10,20,2,3,0.05,0.95,0.8781556894088957,10,1.0,1,1.0,1,1.0,1
6902,max_ml,10,20,2,3,0.05,0.95,0.9283331613663102,6,1.0,1,1.0,1,1.0,1
6903,max_ml,10,20,2,3,0.05,0.95,0.874541225867966,7,1.0,1,1.0,1,1.0,1
6904,max_ml,10,20,2,3,0.05,0.95,0.9328814411559936,5,1.0,1,1.0,1,1.0,1
6905,max_ml,10,20,2,3,0.05,0.95,0.900047315366816,21,1.0,1,1.0,1,1.0,1
6906,max_ml,10,20,2,3,0.05,0.95,0.6580779926248911,5,1.0,1,1.0,1,1.0,1
6907,max_ml,10,20,2,3,0.05,0.95,0.8957680123146752,9,1.0,1,1.0,1,1.0,1
6908,max_ml,10,20,2,3,0.05,0.95,0.915076285722044,9,1.0,1,1.0,1,1.0,1
6909,max_ml,10,20,2,3,0.05,0.95,0.7657750739443534,9,1.0,1,1.0,1,1.0,1
6910,max_ml,10,20,2,3,0.05,0.95,0.8151811945809511,9,1.0,1,1.0,1,1.0,1
6911,max_ml,10,20,2,3,0.05,0.95,0.9001550395811818,29,1.0,1,1.0,1,1.0,1
6912,max_ml,10,20,2,3,0.05,0.95,0.5724003966687947,6,1.0,1,1.0,1,1.0,1
6913,max_ml,10,20,2,3,0.05,0.95,0.9318882635805816,11,1.0,1,1.0,1,1.0,1
6914,max_ml,10,20,2,3,0.05,0.95,0.934641479506281,12,1.0,1,1.0,1,1.0,1
6915,max_ml,10,20,2,3,0.05,0.95,0.8513540221091594,13,1.0,1,1.0,1,1.0,1
6916,max_ml,10,20,2,3,0.05,0.95,0.8552264943355354,5,1.0,1,1.0,1,1.0,1
6917,max_ml,10,20,2,3,0.05,0.95,0.9484554862594204,12,1.0,1,1.0,1,0.0,0
6918,max_ml,10,20,2,3,0.05,0.95,0.9126376163369256,31,0.0,1,0.0,1,0.0,1
6919,max_ml,10,20,2,3,0.05,0.95,0.9252455105688592,22,1.0,1,1.0,1,1.0,1
6920,max_ml,10,20,2,3,0.05,0.95,0.7969897690154881,12,1.0,1,1.0,1,1.0,1
6921,max_ml,10,20,2,3,0.05,0.95,0.8531517168306118,8,1.0,1,1.0,1,1.0,1
6922,max_ml,10,20,2,3,0.05,0.95,0.8042149191910071,1,1.0,1,1.0,1,1.0,1
6923,max_ml,10,20,2,3,0.05,0.95,0.55800406997076,8,1.0,1,1.0,1,1.0,1
6924,max_ml,10,20,2,3,0.05,0.95,0.7714496431666065,4,1.0,1,1.0,1,1.0,1
6925,max_ml,10,20,2,3,0.05,0.95,0.8686568976368376,9,1.0,1,1.0,1,1.0,1
6926,max_ml,10,20,2,3,0.05,0.95,0.9290950076819484,56,0.0,1,0.0,1,0.0,1
6927,max_ml,10,20,2,3,0.05,0.95,0.9045091773655636,7,1.0,1,1.0,1,1.0,1
6928,max_ml,10,20,2,3,0.05,0.95,0.7446437585073197,7,1.0,1,1.0,1,1.0,1
6929,max_ml,10,20,2,3,0.05,0.95,0.795424171103504,8,1.0,1,1.0,1,1.0,1
6930,max_ml,10,20,2,3,0.05,0.95,0.9141046354387418,13,1.0,1,1.0,1,1.0,1
6931,max_ml,10,20,2,3,0.05,0.95,0.9446978157598522,11,1.0,1,1.0,1,1.0,1
6932,max_ml,10,20,2,3,0.05,0.95,0.9197412867815982,8,1.0,1,1.0,1,1.0,1
6933,max_ml,10,20,2,3,0.05,0.95,0.7880274811982738,5,1.0,1,1.0,1,1.0,1
6934,max_ml,10,20,2,3,0.05,0.95,0.8307127149704749,6,1.0,1,1.0,1,1.0,1
6935,max_ml,10,20,2,3,0.05,0.95,0.9056480003432104,20,1.0,1,1.0,1,1.0,1
6936,max_ml,10,20,2,3,0.05,0.95,0.9468954198351476,25,1.0,1,1.0,1,1.0,1
6937,max_ml,10,20,2,3,0.05,0.95,0.9091150692419684,15,1.0,1,1.0,1,1.0,1
6938,max_ml,10,20,2,3,0.05,0.95,0.8523031413971165,6,1.0,1,1.0,1,1.0,1
6939,max_ml,10,20,2,3,0.05,0.95,0.8595516547777095,9,1.0,1,1.0,1,1.0,1
6940,max_ml,10,20,2,3,0.05,0.95,0.8399626316892346,7,1.0,1,1.0,1,1.0,1
6941,max_ml,10,20,2,3,0.05,0.95,0.9432621515462524,31,0.0,1,0.0,1,0.0,1
6942,max_ml,10,20,2,3,0.05,0.95,0.818811797295065,7,1.0,1,1.0,1,1.0,1
6943,max_ml,10,20,2,3,0.05,0.95,0.8882488935897547,41,0.0,1,0.0,1,0.0,1
6944,max_ml,10,20,2,3,0.05,0.95,0.9417049205029782,18,1.0,1,1.0,1,1.0,1
6945,max_ml,10,20,2,3,0.05,0.95,0.9232433984936534,15,1.0,1,1.0,1,1.0,1
6946,max_ml,10,20,2,3,0.05,0.95,0.7537437661008559,6,1.0,1,1.0,1,1.0,1
6947,max_ml,10,20,2,3,0.05,0.95,0.7964209522065087,6,1.0,1,1.0,1,1.0,1
6948,max_ml,10,20,2,3,0.05,0.95,0.8091630063282821,9,1.0,1,1.0,1,1.0,1
6949,max_ml,10,20,2,3,0.05,0.95,0.9441086254972592,8,1.0,1,1.0,1,1.0,1
6950,max_ml,10,20,2,3,0.05,0.95,0.7370230393672283,3,1.0,1,1.0,1,1.0,1
6951,max_ml,10,20,2,3,0.05,0.95,0.7301881799544012,8,1.0,1,1.0,1,1.0,1
6952,max_ml,10,20,2,3,0.05,0.95,0.8868995438538166,11,1.0,1,1.0,1,1.0,1
6953,max_ml,10,20,2,3,0.05,0.95,0.883051324576342,12,1.0,1,1.0,1,1.0,1
6954,max_ml,10,20,2,3,0.05,0.95,0.932775259830374,9,1.0,1,1.0,1,1.0,1
6955,max_ml,10,20,2,3,0.05,0.95,0.8464309326266908,7,1.0,1,1.0,1,1.0,1
6956,max_ml,10,20,2,3,0.05,0.95,0.8817843617385767,12,1.0,1,1.0,1,1.0,1
6957,max_ml,10,20,2,3,0.05,0.95,0.8707088019995395,27,1.0,1,1.0,1,1.0,1
6958,max_ml,10,20,2,3,0.05,0.95,0.8840229075377287,9,1.0,1,1.0,1,1.0,1
6959,max_ml,10,20,2,3,0.05,0.95,0.9047079129800076,9,1.0,1,1.0,1,1.0,1
6960,max_ml,10,20,2,3,0.05,0.95,0.6606300434172953,2,1.0,1,1.0,1,1.0,1
6961,max_ml,10,20,2,3,0.05,0.95,0.9053146647388228,43,0.0,1,0.0,1,0.0,1
6962,max_ml,10,20,2,3,0.05,0.95,0.935066020656792,22,1.0,1,1.0,1,1.0,1
6963,max_ml,10,20,2,3,0.05,0.95,0.9044098886642092,10,1.0,1,1.0,1,1.0,1
6964,max_ml,10,20,2,3,0.05,0.95,0.9168231958319084,9,1.0,1,1.0,1,1.0,1
6965,max_ml,10,20,2,3,0.05,0.95,0.9203345559050724,11,1.0,1,1.0,1,1.0,1
6966,max_ml,10,20,2,3,0.05,0.95,0.9040711325045392,13,1.0,1,1.0,1,1.0,1
6967,max_ml,10,20,2,3,0.05,0.95,0.9238597444602412,6,1.0,1,1.0,1,1.0,1
6968,max_ml,10,20,2,3,0.05,0.95,0.8716756816990884,12,1.0,1,1.0,1,1.0,1
6969,max_ml,10,20,2,3,0.05,0.95,0.8756641167654351,11,1.0,1,1.0,1,1.0,1
6970,max_ml,10,20,2,3,0.05,0.95,0.9175303668242212,3,1.0,1,1.0,1,1.0,1
6971,max_ml,10,20,2,3,0.05,0.95,0.8303124597877951,7,1.0,1,1.0,1,1.0,1
6972,max_ml,10,20,2,3,0.05,0.95,0.8234102951184658,7,1.0,1,1.0,1,1.0,1
6973,max_ml,10,20,2,3,0.05,0.95,0.7267754006373074,7,1.0,1,1.0,1,1.0,1
6974,max_ml,10,20,2,3,0.05,0.95,0.6381647397497137,7,1.0,1,1.0,1,1.0,1
6975,max_ml,10,20,2,3,0.05,0.95,0.7909529891052886,5,1.0,1,1.0,1,1.0,1
6976,max_ml,10,20,2,3,0.05,0.95,0.9249517592549288,29,0.0,0,1.0,1,1.0,1
6977,max_ml,10,20,2,3,0.05,0.95,0.8422312766242375,8,1.0,1,1.0,1,1.0,1
6978,max_ml,10,20,2,3,0.05,0.95,0.7272874509281396,7,1.0,1,1.0,1,1.0,1
6979,max_ml,10,20,2,3,0.05,0.95,0.7554954743121256,7,1.0,1,1.0,1,1.0,1
6980,max_ml,10,20,2,3,0.05,0.95,0.9346328139661364,14,0.0,0,1.0,1,1.0,1
6981,max_ml,10,20,2,3,0.05,0.95,0.7969739241375892,24,1.0,1,1.0,1,1.0,1
6982,max_ml,10,20,2,3,0.05,0.95,0.88067098017587,24,0.0,0,1.0,1,1.0,1
6983,max_ml,10,20,2,3,0.05,0.95,0.9487885095344292,8,1.0,1,1.0,1,1.0,1
6984,max_ml,10,20,2,3,0.05,0.95,0.9465438891901136,33,0.0,0,1.0,1,1.0,1
6985,max_ml,10,20,2,3,0.05,0.95,0.8928072707851502,5,1.0,1,1.0,1,1.0,1
6986,max_ml,10,20,2,3,0.05,0.95,0.8871127117191362,16,1.0,1,1.0,1,1.0,1
6987,max_ml,10,20,2,3,0.05,0.95,0.8772933340525448,6,1.0,1,1.0,1,1.0,1
6988,max_ml,10,20,2,3,0.05,0.95,0.9131304057982986,22,0.0,0,1.0,1,1.0,1
6989,max_ml,10,20,2,3,0.05,0.95,0.899434319125047,30,1.0,1,1.0,1,1.0,1
6990,max_ml,10,20,2,3,0.05,0.95,0.8936465111159894,31,1.0,1,1.0,1,1.0,1
6991,max_ml,10,20,2,3,0.05,0.95,0.9305402790208144,29,0.0,1,0.0,1,0.0,1
6992,max_ml,10,20,2,3,0.05,0.95,0.7378757307115001,4,1.0,1,1.0,1,1.0,1
6993,max_ml,10,20,2,3,0.05,0.95,0.4872570496195996,5,1.0,1,1.0,1,1.0,1
6994,max_ml,10,20,2,3,0.05,0.95,0.8644098393026951,4,1.0,1,1.0,1,1.0,1
6995,max_ml,10,20,2,3,0.05,0.95,0.7662850474841167,4,1.0,1,1.0,1,1.0,1
6996,max_ml,10,20,2,3,0.05,0.95,0.8788443291935243,17,1.0,1,1.0,1,1.0,1
6997,max_ml,10,20,2,3,0.05,0.95,0.9227493657589344,34,0.0,0,1.0,1,1.0,1
6998,max_ml,10,20,2,3,0.05,0.95,0.9427847224258048,21,1.0,1,1.0,1,1.0,1
6999,max_ml,10,20,2,3,0.05,0.95,0.91444865822323,4,1.0,1,1.0,1,1.0,1
7000,max_ml,10,20,2,3,0.05,0.95,0.8303948663098798,5,1.0,1,1.0,1,1.0,1
7001,max_ml,10,20,2,3,0.05,0.95,0.8713250625245303,12,0.0,0,1.0,1,1.0,1
7002,max_ml,10,20,2,3,0.05,0.95,0.9289310430513996,20,0.0,1,0.0,1,0.0,1
7003,max_ml,10,20,2,3,0.05,0.95,0.897471809543704,59,0.0,1,0.0,1,0.0,1
7004,max_ml,10,20,2,3,0.05,0.95,0.7920427114419311,22,1.0,1,1.0,1,1.0,1
7005,max_ml,10,20,2,3,0.05,0.95,0.933783108115266,16,1.0,1,1.0,1,1.0,1
7006,max_ml,10,20,2,3,0.05,0.95,0.917084157741844,55,0.0,1,0.0,1,0.0,1
7007,max_ml,10,20,2,3,0.05,0.95,0.8835128878959492,15,1.0,1,1.0,1,1.0,1
7008,max_ml,10,20,2,3,0.05,0.95,0.8008347899433697,9,1.0,1,1.0,1,1.0,1
7009,max_ml,10,20,2,3,0.05,0.95,0.7314569273163022,9,1.0,1,1.0,1,1.0,1
7010,max_ml,10,20,2,3,0.05,0.95,0.9034483474151606,9,1.0,1,1.0,1,1.0,1
7011,max_ml,10,20,2,3,0.05,0.95,0.924426565588812,16,1.0,1,1.0,1,1.0,1
7012,max_ml,10,20,2,3,0.05,0.95,0.949591363607338,7,1.0,1,1.0,1,1.0,1
7013,max_ml,10,20,2,3,0.05,0.95,0.7777882942999685,7,1.0,1,1.0,1,1.0,1
7014,max_ml,10,20,2,3,0.05,0.95,0.929738277123296,54,0.0,1,0.0,1,0.0,1
7015,max_ml,10,20,2,3,0.05,0.95,0.8608599810463404,4,1.0,1,1.0,1,1.0,1
7016,max_ml,10,20,2,3,0.05,0.95,0.91811738612731,14,1.0,1,1.0,1,1.0,1
7017,max_ml,10,20,2,3,0.05,0.95,0.6864737977756066,6,1.0,1,1.0,1,1.0,1
7018,max_ml,10,20,2,3,0.05,0.95,0.9204542248512344,28,0.0,0,0.0,0,1.0,1
7019,max_ml,10,20,2,3,0.05,0.95,0.9178164994059316,29,0.0,1,0.0,1,0.0,1
7020,max_ml,10,20,2,3,0.05,0.95,0.9064391290872552,11,1.0,1,1.0,1,1.0,1
7021,max_ml,10,20,2,3,0.05,0.95,0.933032803312299,27,0.0,1,0.0,1,0.0,1
7022,max_ml,10,20,2,3,0.05,0.95,0.912112356835077,14,1.0,1,1.0,1,1.0,1
7023,max_ml,10,20,2,3,0.05,0.95,0.8437001192885321,18,1.0,1,1.0,1,1.0,1
7024,max_ml,10,20,2,3,0.05,0.95,0.908741797883016,28,0.0,1,0.0,1,0.0,1
7025,max_ml,10,20,2,3,0.05,0.95,0.845930128927512,5,1.0,1,1.0,1,1.0,1
7026,max_ml,10,20,2,3,0.05,0.95,0.9225911591900188,4,1.0,1,1.0,1,1.0,1
7027,max_ml,10,20,2,3,0.05,0.95,0.6761122384873355,2,1.0,1,1.0,1,1.0,1
7028,max_ml,10,20,2,3,0.05,0.95,0.7776373240394322,15,1.0,1,1.0,1,1.0,1
7029,max_ml,10,20,2,3,0.05,0.95,0.9183309932413308,6,1.0,1,1.0,1,1.0,1
7030,max_ml,10,20,2,3,0.05,0.95,0.946231920529063,8,1.0,1,1.0,1,1.0,1
7031,max_ml,10,20,2,3,0.05,0.95,0.9448497469151416,35,0.0,1,0.0,1,0.0,1
7032,max_ml,10,20,2,3,0.05,0.95,0.8572018012186414,3,1.0,1,1.0,1,1.0,1
7033,max_ml,10,20,2,3,0.05,0.95,0.936873157109252,34,0.0,1,0.0,1,0.0,1
7034,max_ml,10,20,2,3,0.05,0.95,0.9498853487893693,61,0.0,1,0.0,1,0.0,1
7035,max_ml,10,20,2,3,0.05,0.95,0.9470665938827428,37,0.0,1,0.0,1,0.0,1
7036,max_ml,10,20,2,3,0.05,0.95,0.9490473289342136,33,0.0,0,0.0,0,1.0,1
7037,max_ml,10,20,2,3,0.05,0.95,0.8302967025973959,6,1.0,1,1.0,1,1.0,1
7038,max_ml,10,20,2,3,0.05,0.95,0.8409274572437201,10,1.0,1,1.0,1,1.0,1
7039,max_ml,10,20,2,3,0.05,0.95,0.6805542701927533,2,1.0,1,1.0,1,1.0,1
7040,max_ml,10,20,2,3,0.05,0.95,0.834894665732545,5,1.0,1,1.0,1,1.0,1
7041,max_ml,10,20,2,3,0.05,0.95,0.9000493515163221,9,1.0,1,1.0,1,1.0,1
7042,max_ml,10,20,2,3,0.05,0.95,0.9433625752357336,10,1.0,1,1.0,1,1.0,1
7043,max_ml,10,20,2,3,0.05,0.95,0.8985070232818261,29,0.0,1,0.0,1,0.0,1
7044,max_ml,10,20,2,3,0.05,0.95,0.8284053092662165,9,1.0,1,1.0,1,1.0,1
7045,max_ml,10,20,2,3,0.05,0.95,0.9333979013474804,10,1.0,1,1.0,1,1.0,1
7046,max_ml,10,20,2,3,0.05,0.95,0.8424063209696647,12,1.0,1,1.0,1,1.0,1
7047,max_ml,10,20,2,3,0.05,0.95,0.8828330349877564,5,1.0,1,1.0,1,1.0,1
7048,max_ml,10,20,2,3,0.05,0.95,0.6353900545845963,6,1.0,1,1.0,1,1.0,1
7049,max_ml,10,20,2,3,0.05,0.95,0.7203210236830087,2,1.0,1,1.0,1,1.0,1
7050,max_ml,10,20,2,3,0.05,0.95,0.7623669880896108,7,1.0,1,1.0,1,1.0,1
7051,max_ml,10,20,2,3,0.05,0.95,0.8748053808784163,43,0.0,1,0.0,1,0.0,1
7052,max_ml,10,20,2,3,0.05,0.95,0.9231789753678664,64,0.0,1,0.0,1,0.0,1
7053,max_ml,10,20,2,3,0.05,0.95,0.7990135814413232,9,1.0,1,1.0,1,1.0,1
7054,max_ml,10,20,2,3,0.05,0.95,0.9472377663239956,11,1.0,1,1.0,1,1.0,1
7055,max_ml,10,20,2,3,0.05,0.95,0.8915655283717416,30,0.0,1,0.0,1,0.0,1
7056,max_ml,10,20,2,3,0.05,0.95,0.9314278164169004,13,1.0,1,1.0,1,1.0,1
7057,max_ml,10,20,2,3,0.05,0.95,0.8716449199461325,5,1.0,1,1.0,1,1.0,1
7058,max_ml,10,20,2,3,0.05,0.95,0.8901894973748475,29,1.0,1,1.0,1,1.0,1
7059,max_ml,10,20,2,3,0.05,0.95,0.6300622376155667,6,1.0,1,1.0,1,1.0,1
7060,max_ml,10,20,2,3,0.05,0.95,0.8118731322436092,8,1.0,1,1.0,1,1.0,1
7061,max_ml,10,20,2,3,0.05,0.95,0.8200481840633579,7,1.0,1,1.0,1,1.0,1
7062,max_ml,10,20,2,3,0.05,0.95,0.9207916898003896,7,1.0,1,1.0,1,1.0,1
7063,max_ml,10,20,2,3,0.05,0.95,0.8889097648675756,8,1.0,1,1.0,1,1.0,1
7064,max_ml,10,20,2,3,0.05,0.95,0.6775870093911908,3,1.0,1,1.0,1,1.0,1
7065,max_ml,10,20,2,3,0.05,0.95,0.940053230252292,8,1.0,1,1.0,1,1.0,1
7066,max_ml,10,20,2,3,0.05,0.95,0.8629812128066655,3,1.0,1,1.0,1,1.0,1
7067,max_ml,10,20,2,3,0.05,0.95,0.8485822620938912,13,1.0,1,1.0,1,1.0,1
7068,max_ml,10,20,2,3,0.05,0.95,0.806882084799985,9,1.0,1,1.0,1,1.0,1
7069,max_ml,10,20,2,3,0.05,0.95,0.9316170082384873,20,0.0,0,1.0,1,1.0,1
7070,max_ml,10,20,2,3,0.05,0.95,0.901740505351272,7,1.0,1,1.0,1,1.0,1
7071,max_ml,10,20,2,3,0.05,0.95,0.8118429457164886,10,1.0,1,1.0,1,1.0,1
7072,max_ml,10,20,2,3,0.05,0.95,0.924424819315602,17,1.0,1,1.0,1,0.0,0
7073,max_ml,10,20,2,3,0.05,0.95,0.8742478315239737,15,1.0,1,1.0,1,1.0,1
7074,max_ml,10,20,2,3,0.05,0.95,0.75364877822518,3,1.0,1,1.0,1,1.0,1
7075,max_ml,10,20,2,3,0.05,0.95,0.9057705482484358,14,1.0,1,1.0,1,1.0,1
7076,max_ml,10,20,2,3,0.05,0.95,0.881694324408111,19,1.0,1,1.0,1,1.0,1
7077,max_ml,10,20,2,3,0.05,0.95,0.7616511885280696,4,1.0,1,1.0,1,1.0,1
7078,max_ml,10,20,2,3,0.05,0.95,0.8699133812450094,4,1.0,1,1.0,1,1.0,1
7079,max_ml,10,20,2,3,0.05,0.95,0.8111534852321294,13,1.0,1,1.0,1,1.0,1
7080,max_ml,10,20,2,3,0.05,0.95,0.8544977082848167,14,1.0,1,1.0,1,1.0,1
7081,max_ml,10,20,2,3,0.05,0.95,0.8883436245544234,19,1.0,1,1.0,1,1.0,1
7082,max_ml,10,20,2,3,0.05,0.95,0.8739404334572599,6,1.0,1,1.0,1,1.0,1
7083,max_ml,10,20,2,3,0.05,0.95,0.8293270829442061,4,1.0,1,1.0,1,1.0,1
7084,max_ml,10,20,2,3,0.05,0.95,0.8785098077584882,9,1.0,1,1.0,1,1.0,1
7085,max_ml,10,20,2,3,0.05,0.95,0.8259406169853001,7,1.0,1,1.0,1,1.0,1
7086,max_ml,10,20,2,3,0.05,0.95,0.9238864963274266,18,0.0,0,1.0,1,1.0,1
7087,max_ml,10,20,2,3,0.05,0.95,0.920288347780954,30,0.0,0,1.0,1,1.0,1
7088,max_ml,10,20,2,3,0.05,0.95,0.887288756754226,3,1.0,1,1.0,1,1.0,1
7089,max_ml,10,20,2,3,0.05,0.95,0.8318700606499255,3,1.0,1,1.0,1,1.0,1
7090,max_ml,10,20,2,3,0.05,0.95,0.8074345426294934,4,1.0,1,1.0,1,1.0,1
7091,max_ml,10,20,2,3,0.05,0.95,0.9401809760783516,35,0.0,0,0.0,0,1.0,1
7092,max_ml,10,20,2,3,0.05,0.95,0.8426311954452164,10,1.0,1,1.0,1,1.0,1
7093,max_ml,10,20,2,3,0.05,0.95,0.8882953313720339,8,1.0,1,1.0,1,1.0,1
7094,max_ml,10,20,2,3,0.05,0.95,0.9105205527239923,23,0.0,1,0.0,1,0.0,1
7095,max_ml,10,20,2,3,0.05,0.95,0.8428970616350894,10,1.0,1,1.0,1,1.0,1
7096,max_ml,10,20,2,3,0.05,0.95,0.9084004452928915,14,1.0,1,1.0,1,1.0,1
7097,max_ml,10,20,2,3,0.05,0.95,0.9355333182092764,21,1.0,1,1.0,1,1.0,1
7098,max_ml,10,20,2,3,0.05,0.95,0.8952110838601943,13,1.0,1,1.0,1,1.0,1
7099,max_ml,10,20,2,3,0.05,0.95,0.8588323912311598,12,1.0,1,1.0,1,0.0,0
7100,max_ml,10,20,2,3,0.05,0.95,0.9225096581564476,19,0.0,1,0.0,1,0.0,1
7101,max_ml,10,20,2,3,0.05,0.95,0.8663679823680323,5,1.0,1,1.0,1,1.0,1
7102,max_ml,10,20,2,3,0.05,0.95,0.8790622957965554,13,1.0,1,1.0,1,1.0,1
7103,max_ml,10,20,2,3,0.05,0.95,0.8922533587711251,4,1.0,1,1.0,1,1.0,1
7104,max_ml,10,20,2,3,0.05,0.95,0.724564148855114,6,1.0,1,1.0,1,1.0,1
7105,max_ml,10,20,2,3,0.05,0.95,0.9234954647733592,6,1.0,1,1.0,1,1.0,1
7106,max_ml,10,20,2,3,0.05,0.95,0.9377391044734172,14,1.0,1,1.0,1,1.0,1
7107,max_ml,10,20,2,3,0.05,0.95,0.9169815188633172,21,1.0,1,1.0,1,0.0,0
7108,max_ml,10,20,2,3,0.05,0.95,0.7687014203856125,11,1.0,1,1.0,1,1.0,1
7109,max_ml,10,20,2,3,0.05,0.95,0.9247166589533712,16,1.0,1,0.0,0,1.0,1
7110,max_ml,10,20,2,3,0.05,0.95,0.8211934920365226,8,1.0,1,1.0,1,1.0,1
7111,max_ml,10,20,2,3,0.05,0.95,0.9196315145748614,27,0.0,1,0.0,1,0.0,1
7112,max_ml,10,20,2,3,0.05,0.95,0.91650766722653,19,1.0,1,1.0,1,1.0,1
7113,max_ml,10,20,2,3,0.05,0.95,0.9292772747794044,3,1.0,1,1.0,1,1.0,1
7114,max_ml,10,20,2,3,0.05,0.95,0.8387330349871107,10,1.0,1,1.0,1,1.0,1
7115,max_ml,10,20,2,3,0.05,0.95,0.932202078658773,20,0.0,0,1.0,1,0.0,0
7116,max_ml,10,20,2,3,0.05,0.95,0.9056725237428924,15,1.0,1,1.0,1,1.0,1
7117,max_ml,10,20,2,3,0.05,0.95,0.9204193201941234,24,0.0,0,1.0,1,0.0,0
7118,max_ml,10,20,2,3,0.05,0.95,0.8927207790208023,11,1.0,1,1.0,1,1.0,1
7119,max_ml,10,20,2,3,0.05,0.95,0.7590298794344698,9,1.0,1,1.0,1,1.0,1
7120,max_ml,10,20,2,3,0.05,0.95,0.9346549302849468,32,0.0,1,0.0,1,0.0,1
7121,max_ml,10,20,2,3,0.05,0.95,0.7715031542896458,12,1.0,1,1.0,1,1.0,1
7122,max_ml,10,20,2,3,0.05,0.95,0.9165495312519454,21,1.0,1,1.0,1,1.0,1
7123,max_ml,10,20,2,3,0.05,0.95,0.949397387529484,5,1.0,1,1.0,1,1.0,1
7124,max_ml,10,20,2,3,0.05,0.95,0.8369987743551861,9,1.0,1,1.0,1,1.0,1
7125,max_ml,10,20,2,3,0.05,0.95,0.9283497693313426,8,1.0,1,1.0,1,1.0,1
7126,max_ml,10,20,2,3,0.05,0.95,0.90940814441809,31,0.0,0,1.0,1,1.0,1
7127,max_ml,10,20,2,3,0.05,0.95,0.9241310625043636,4,1.0,1,1.0,1,1.0,1
7128,max_ml,10,20,2,3,0.05,0.95,0.8004141940249981,11,1.0,1,1.0,1,1.0,1
7129,max_ml,10,20,2,3,0.05,0.95,0.9457512540899872,44,0.0,1,0.0,1,0.0,1
7130,max_ml,10,20,2,3,0.05,0.95,0.8817302868048753,11,1.0,1,1.0,1,1.0,1
7131,max_ml,10,20,2,3,0.05,0.95,0.940086689913508,3,1.0,1,1.0,1,1.0,1
7132,max_ml,10,20,2,3,0.05,0.95,0.8893114446359335,12,1.0,1,1.0,1,1.0,1
7133,max_ml,10,20,2,3,0.05,0.95,0.909692828220902,7,1.0,1,1.0,1,1.0,1
7134,max_ml,10,20,2,3,0.05,0.95,0.7372710124784633,3,1.0,1,1.0,1,1.0,1
7135,max_ml,10,20,2,3,0.05,0.95,0.8269997128216889,6,1.0,1,1.0,1,1.0,1
7136,max_ml,10,20,2,3,0.05,0.95,0.9254303310622805,21,1.0,1,1.0,1,1.0,1
7137,max_ml,10,20,2,3,0.05,0.95,0.9466054586248752,59,0.0,1,0.0,1,0.0,1
7138,max_ml,10,20,2,3,0.05,0.95,0.8146237085960671,7,1.0,1,1.0,1,1.0,1
7139,max_ml,10,20,2,3,0.05,0.95,0.7385676456781185,7,1.0,1,1.0,1,1.0,1
7140,max_ml,10,20,2,3,0.05,0.95,0.7300534710669493,6,1.0,1,1.0,1,1.0,1
7141,max_ml,10,20,2,3,0.05,0.95,0.9483684756375091,29,1.0,1,1.0,1,1.0,1
7142,max_ml,10,20,2,3,0.05,0.95,0.8709524386128163,4,1.0,1,1.0,1,1.0,1
7143,max_ml,10,20,2,3,0.05,0.95,0.8848176747511943,7,1.0,1,1.0,1,1.0,1
7144,max_ml,10,20,2,3,0.05,0.95,0.7117117137909026,3,1.0,1,1.0,1,1.0,1
7145,max_ml,10,20,2,3,0.05,0.95,0.8879121775142979,5,1.0,1,1.0,1,1.0,1
7146,max_ml,10,20,2,3,0.05,0.95,0.7001991240316767,3,1.0,1,1.0,1,1.0,1
7147,max_ml,10,20,2,3,0.05,0.95,0.7869265608398671,3,1.0,1,1.0,1,1.0,1
7148,max_ml,10,20,2,3,0.05,0.95,0.9297530340578608,13,1.0,1,1.0,1,1.0,1
7149,max_ml,10,20,2,3,0.05,0.95,0.9013463730415106,8,1.0,1,1.0,1,1.0,1
7150,max_ml,10,20,2,3,0.05,0.95,0.876097850895207,8,1.0,1,1.0,1,1.0,1
7151,max_ml,10,20,2,3,0.05,0.95,0.849273815685055,9,1.0,1,1.0,1,1.0,1
7152,max_ml,10,20,2,3,0.05,0.95,0.8807608774904634,2,1.0,1,1.0,1,1.0,1
7153,max_ml,10,20,2,3,0.05,0.95,0.8070077327785694,4,1.0,1,1.0,1,1.0,1
7154,max_ml,10,20,2,3,0.05,0.95,0.8481408672211718,19,0.0,0,1.0,1,1.0,1
7155,max_ml,10,20,2,3,0.05,0.95,0.9430500087595723,13,1.0,1,1.0,1,1.0,1
7156,max_ml,10,20,2,3,0.05,0.95,0.8663448011795426,4,1.0,1,1.0,1,1.0,1
7157,max_ml,10,20,2,3,0.05,0.95,0.9287811234026516,9,1.0,1,1.0,1,1.0,1
7158,max_ml,10,20,2,3,0.05,0.95,0.9170176257237768,14,1.0,1,1.0,1,1.0,1
7159,max_ml,10,20,2,3,0.05,0.95,0.8475131390544963,5,1.0,1,1.0,1,1.0,1
7160,max_ml,10,20,2,3,0.05,0.95,0.624336173405613,5,1.0,1,1.0,1,1.0,1
7161,max_ml,10,20,2,3,0.05,0.95,0.8588881844184253,12,1.0,1,1.0,1,1.0,1
7162,max_ml,10,20,2,3,0.05,0.95,0.7694552161632909,3,1.0,1,1.0,1,1.0,1
7163,max_ml,10,20,2,3,0.05,0.95,0.8395880029195112,3,1.0,1,1.0,1,1.0,1
7164,max_ml,10,20,2,3,0.05,0.95,0.8885408006232116,15,1.0,1,1.0,1,1.0,1
7165,max_ml,10,20,2,3,0.05,0.95,0.9403212872533316,14,1.0,1,1.0,1,1.0,1
7166,max_ml,10,20,2,3,0.05,0.95,0.874317169015419,16,1.0,1,1.0,1,1.0,1
7167,max_ml,10,20,2,3,0.05,0.95,0.9057208656225312,8,1.0,1,1.0,1,1.0,1
7168,max_ml,10,20,2,3,0.05,0.95,0.8121110569909841,13,1.0,1,1.0,1,1.0,1
7169,max_ml,10,20,2,3,0.05,0.95,0.936281620299204,30,0.0,1,0.0,1,0.0,1
7170,max_ml,10,20,2,3,0.05,0.95,0.8420131161362068,9,1.0,1,1.0,1,1.0,1
7171,max_ml,10,20,2,3,0.05,0.95,0.7158145841187609,6,1.0,1,1.0,1,1.0,1
7172,max_ml,10,20,2,3,0.05,0.95,0.8201045039332066,17,1.0,1,1.0,1,1.0,1
7173,max_ml,10,20,2,3,0.05,0.95,0.8917426145200207,3,1.0,1,1.0,1,1.0,1
7174,max_ml,10,20,2,3,0.05,0.95,0.8293211333948927,5,1.0,1,1.0,1,1.0,1
7175,max_ml,10,20,2,3,0.05,0.95,0.8952048579509294,7,1.0,1,1.0,1,1.0,1
7176,max_ml,10,20,2,3,0.05,0.95,0.8865429416993303,8,1.0,1,1.0,1,1.0,1
7177,max_ml,10,20,2,3,0.05,0.95,0.7041933350224402,12,1.0,1,1.0,1,1.0,1
7178,max_ml,10,20,2,3,0.05,0.95,0.8564982616547385,2,1.0,1,1.0,1,1.0,1
7179,max_ml,10,20,2,3,0.05,0.95,0.9031424798632074,10,1.0,1,1.0,1,1.0,1
7180,max_ml,10,20,2,3,0.05,0.95,0.8750040252128757,13,1.0,1,1.0,1,1.0,1
7181,max_ml,10,20,2,3,0.05,0.95,0.911273169256289,11,1.0,1,1.0,1,1.0,1
7182,max_ml,10,20,2,3,0.05,0.95,0.8849780073455723,13,1.0,1,1.0,1,1.0,1
7183,max_ml,10,20,2,3,0.05,0.95,0.8911275570804109,17,0.0,1,0.0,1,0.0,1
7184,max_ml,10,20,2,3,0.05,0.95,0.9278394104816742,6,1.0,1,1.0,1,1.0,1
7185,max_ml,10,20,2,3,0.05,0.95,0.8052710419948838,6,1.0,1,1.0,1,1.0,1
7186,max_ml,10,20,2,3,0.05,0.95,0.945507164365067,31,0.0,0,0.0,0,1.0,1
7187,max_ml,10,20,2,3,0.05,0.95,0.9399810124431752,33,0.0,1,0.0,1,0.0,1
7188,max_ml,10,20,2,3,0.05,0.95,0.7517572110613675,6,1.0,1,1.0,1,1.0,1
7189,max_ml,10,20,2,3,0.05,0.95,0.9440189428790532,28,1.0,1,1.0,1,1.0,1
7190,max_ml,10,20,2,3,0.05,0.95,0.9298866917634316,17,0.0,1,0.0,1,0.0,1
7191,max_ml,10,20,2,3,0.05,0.95,0.931235888652348,4,1.0,1,1.0,1,1.0,1
7192,max_ml,10,20,2,3,0.05,0.95,0.9396496092992545,24,1.0,1,1.0,1,1.0,1
7193,max_ml,10,20,2,3,0.05,0.95,0.8452966134875718,14,1.0,1,1.0,1,1.0,1
7194,max_ml,10,20,2,3,0.05,0.95,0.8785795672844284,6,1.0,1,1.0,1,1.0,1
7195,max_ml,10,20,2,3,0.05,0.95,0.7691396603056483,8,1.0,1,1.0,1,1.0,1
7196,max_ml,10,20,2,3,0.05,0.95,0.8879704370489503,9,1.0,1,1.0,1,1.0,1
7197,max_ml,10,20,2,3,0.05,0.95,0.9452115908974354,17,1.0,1,1.0,1,1.0,1
7198,max_ml,10,20,2,3,0.05,0.95,0.9312195719762858,8,1.0,1,1.0,1,1.0,1
7199,max_ml,10,20,2,3,0.05,0.95,0.8538813500237734,34,0.0,1,0.0,1,0.0,1
7200,max_ml,10,20,2,3,0.05,0.95,0.83126877380086,3,1.0,1,1.0,1,1.0,1
7201,max_ml,10,20,2,3,0.05,0.95,0.8793287457931598,8,1.0,1,1.0,1,1.0,1
7202,max_ml,10,20,2,3,0.05,0.95,0.8315928804918454,8,1.0,1,1.0,1,1.0,1
7203,max_ml,10,20,2,3,0.05,0.95,0.9270816334811568,9,1.0,1,1.0,1,1.0,1
7204,max_ml,10,20,2,3,0.05,0.95,0.8864148585644176,15,1.0,1,1.0,1,1.0,1
7205,max_ml,10,20,2,3,0.05,0.95,0.8233288892651898,6,1.0,1,1.0,1,1.0,1
7206,max_ml,10,20,2,3,0.05,0.95,0.8445198273668404,15,1.0,1,1.0,1,1.0,1
7207,max_ml,10,20,2,3,0.05,0.95,0.933195543348046,57,0.0,1,0.0,1,0.0,1
7208,max_ml,10,20,2,3,0.05,0.95,0.949404032965371,6,1.0,1,1.0,1,1.0,1
7209,max_ml,10,20,2,3,0.05,0.95,0.8903606793764562,9,1.0,1,1.0,1,1.0,1
7210,max_ml,10,20,2,3,0.05,0.95,0.731785748327861,5,1.0,1,1.0,1,1.0,1
7211,max_ml,10,20,2,3,0.05,0.95,0.9037626042229516,5,1.0,1,1.0,1,1.0,1
7212,max_ml,10,20,2,3,0.05,0.95,0.93105383853428,8,1.0,1,1.0,1,1.0,1
7213,max_ml,10,20,2,3,0.05,0.95,0.949746043694916,40,0.0,1,0.0,1,0.0,1
7214,max_ml,10,20,2,3,0.05,0.95,0.9289831466545496,2,1.0,1,1.0,1,1.0,1
7215,max_ml,10,20,2,3,0.05,0.95,0.9112082324025492,13,1.0,1,1.0,1,1.0,1
7216,max_ml,10,20,2,3,0.05,0.95,0.8281648575229846,14,1.0,1,1.0,1,1.0,1
7217,max_ml,10,20,2,3,0.05,0.95,0.9432092916485972,20,1.0,1,1.0,1,1.0,1
7218,max_ml,10,20,2,3,0.05,0.95,0.9422263233133008,13,1.0,1,1.0,1,0.0,0
7219,max_ml,10,20,2,3,0.05,0.95,0.7412117695883748,5,1.0,1,1.0,1,1.0,1
7220,max_ml,10,20,2,3,0.05,0.95,0.9056099433642288,33,0.0,0,0.0,0,1.0,1
7221,max_ml,10,20,2,3,0.05,0.95,0.8857786718211497,5,1.0,1,1.0,1,1.0,1
7222,max_ml,10,20,2,3,0.05,0.95,0.8144854626167639,11,1.0,1,1.0,1,1.0,1
7223,max_ml,10,20,2,3,0.05,0.95,0.9240861123147704,12,1.0,1,1.0,1,1.0,1
7224,max_ml,10,20,2,3,0.05,0.95,0.9148516222122538,12,1.0,1,1.0,1,1.0,1
7225,max_ml,10,20,2,3,0.05,0.95,0.8170113221035235,10,1.0,1,1.0,1,1.0,1
7226,max_ml,10,20,2,3,0.05,0.95,0.8584163482463634,6,1.0,1,1.0,1,1.0,1
7227,max_ml,10,20,2,3,0.05,0.95,0.7634047138954406,8,1.0,1,1.0,1,1.0,1
7228,max_ml,10,20,2,3,0.05,0.95,0.9235376155553044,5,1.0,1,1.0,1,1.0,1
7229,max_ml,10,20,2,3,0.05,0.95,0.8739780378889513,9,1.0,1,1.0,1,1.0,1
7230,max_ml,10,20,2,3,0.05,0.95,0.921441239266218,15,1.0,1,1.0,1,1.0,1
7231,max_ml,10,20,2,3,0.05,0.95,0.6940024009836077,7,1.0,1,1.0,1,1.0,1
7232,max_ml,10,20,2,3,0.05,0.95,0.9449720469218638,13,1.0,1,0.0,0,1.0,1
7233,max_ml,10,20,2,3,0.05,0.95,0.937910702376986,15,1.0,1,1.0,1,1.0,1
7234,max_ml,10,20,2,3,0.05,0.95,0.817516439169628,4,1.0,1,1.0,1,1.0,1
7235,max_ml,10,20,2,3,0.05,0.95,0.7811652163386041,9,1.0,1,1.0,1,1.0,1
7236,max_ml,10,20,2,3,0.05,0.95,0.9489780503292852,53,0.0,1,0.0,1,0.0,1
7237,max_ml,10,20,2,3,0.05,0.95,0.9359948566527098,29,1.0,1,1.0,1,1.0,1
7238,max_ml,10,20,2,3,0.05,0.95,0.8067270974962074,8,1.0,1,1.0,1,1.0,1
7239,max_ml,10,20,2,3,0.05,0.95,0.9432678800713632,12,0.0,0,0.0,0,1.0,1
7240,max_ml,10,20,2,3,0.05,0.95,0.9137009001573606,4,1.0,1,1.0,1,1.0,1
7241,max_ml,10,20,2,3,0.05,0.95,0.9216015838414704,18,1.0,1,1.0,1,1.0,1
7242,max_ml,10,20,2,3,0.05,0.95,0.9167985363825866,6,1.0,1,1.0,1,1.0,1
7243,max_ml,10,20,2,3,0.05,0.95,0.940376238232336,21,0.0,1,0.0,1,0.0,1
7244,max_ml,10,20,2,3,0.05,0.95,0.8048153658937444,9,1.0,1,1.0,1,1.0,1
7245,max_ml,10,20,2,3,0.05,0.95,0.9053181883870908,18,0.0,0,1.0,1,1.0,1
7246,max_ml,10,20,2,3,0.05,0.95,0.7761921086773872,6,1.0,1,1.0,1,1.0,1
7247,max_ml,10,20,2,3,0.05,0.95,0.91159364455231,11,1.0,1,1.0,1,1.0,1
7248,max_ml,10,20,2,3,0.05,0.95,0.945681338357914,28,0.0,1,0.0,1,0.0,1
7249,max_ml,10,20,2,3,0.05,0.95,0.9374114264795104,40,0.0,1,0.0,1,0.0,1
7250,max_ml,10,20,2,3,0.05,0.95,0.8601489054369675,9,1.0,1,1.0,1,1.0,1
7251,max_ml,10,20,2,3,0.05,0.95,0.8677671983491151,6,1.0,1,1.0,1,1.0,1
7252,max_ml,10,20,2,3,0.05,0.95,0.8678323984040426,5,1.0,1,1.0,1,1.0,1
7253,max_ml,10,20,2,3,0.05,0.95,0.8731167381573435,3,1.0,1,1.0,1,1.0,1
7254,max_ml,10,20,2,3,0.05,0.95,0.9235032663850452,58,0.0,1,0.0,1,0.0,1
7255,max_ml,10,20,2,3,0.05,0.95,0.7492846727868538,4,1.0,1,1.0,1,1.0,1
7256,max_ml,10,20,2,3,0.05,0.95,0.9357183806579956,24,1.0,1,1.0,1,1.0,1
7257,max_ml,10,20,2,3,0.05,0.95,0.9062366677291422,10,1.0,1,1.0,1,1.0,1
7258,max_ml,10,20,2,3,0.05,0.95,0.9180015130969006,12,1.0,1,1.0,1,1.0,1
7259,max_ml,10,20,2,3,0.05,0.95,0.649308496784452,6,1.0,1,1.0,1,1.0,1
7260,max_ml,10,20,2,3,0.05,0.95,0.8992988213249172,20,0.0,0,1.0,1,1.0,1
7261,max_ml,10,20,2,3,0.05,0.95,0.900877309245334,27,0.0,1,0.0,1,0.0,1
7262,max_ml,10,20,2,3,0.05,0.95,0.9119823252674424,19,1.0,1,1.0,1,1.0,1
7263,max_ml,10,20,2,3,0.05,0.95,0.921717090603876,11,1.0,1,1.0,1,1.0,1
7264,max_ml,10,20,2,3,0.05,0.95,0.9443948044129284,4,1.0,1,1.0,1,1.0,1
7265,max_ml,10,20,2,3,0.05,0.95,0.9400085557634562,41,0.0,1,0.0,1,0.0,1
7266,max_ml,10,20,2,3,0.05,0.95,0.7970836916863066,7,1.0,1,1.0,1,1.0,1
7267,max_ml,10,20,2,3,0.05,0.95,0.90470679221236,3,1.0,1,1.0,1,1.0,1
7268,max_ml,10,20,2,3,0.05,0.95,0.8421221554579447,21,0.0,1,0.0,1,0.0,1
7269,max_ml,10,20,2,3,0.05,0.95,0.7484560435144383,4,1.0,1,1.0,1,1.0,1
7270,max_ml,10,20,2,3,0.05,0.95,0.915514826156706,8,1.0,1,1.0,1,1.0,1
7271,max_ml,10,20,2,3,0.05,0.95,0.8531198729093358,15,1.0,1,1.0,1,1.0,1
7272,max_ml,10,20,2,3,0.05,0.95,0.9424462528061666,22,0.0,1,0.0,1,0.0,1
7273,max_ml,10,20,2,3,0.05,0.95,0.8913497556019082,6,1.0,1,1.0,1,1.0,1
7274,max_ml,10,20,2,3,0.05,0.95,0.7417999446673464,5,1.0,1,1.0,1,1.0,1
7275,max_ml,10,20,2,3,0.05,0.95,0.9377003041636915,14,1.0,1,1.0,1,0.0,0
7276,max_ml,10,20,2,3,0.05,0.95,0.9253530550714528,22,1.0,1,1.0,1,0.0,0
7277,max_ml,10,20,2,3,0.05,0.95,0.9498802703728664,36,0.0,0,1.0,1,1.0,1
7278,max_ml,10,20,2,3,0.05,0.95,0.8486051884253002,5,1.0,1,1.0,1,1.0,1
7279,max_ml,10,20,2,3,0.05,0.95,0.8005142191004648,3,1.0,1,1.0,1,1.0,1
7280,max_ml,10,20,2,3,0.05,0.95,0.8958947200659018,29,0.0,1,0.0,1,0.0,1
7281,max_ml,10,20,2,3,0.05,0.95,0.8937179792144325,7,1.0,1,1.0,1,1.0,1
7282,max_ml,10,20,2,3,0.05,0.95,0.9015839942749648,9,1.0,1,1.0,1,1.0,1
7283,max_ml,10,20,2,3,0.05,0.95,0.9200326992826128,21,1.0,1,1.0,1,1.0,1
7284,max_ml,10,20,2,3,0.05,0.95,0.7320100617109486,9,1.0,1,1.0,1,1.0,1
7285,max_ml,10,20,2,3,0.05,0.95,0.882607850189559,10,1.0,1,1.0,1,1.0,1
7286,max_ml,10,20,2,3,0.05,0.95,0.879462509394125,19,1.0,1,1.0,1,1.0,1
7287,max_ml,10,20,2,3,0.05,0.95,0.9082711475383632,20,1.0,1,1.0,1,1.0,1
7288,max_ml,10,20,2,3,0.05,0.95,0.8816753785150359,14,1.0,1,1.0,1,1.0,1
7289,max_ml,10,20,2,3,0.05,0.95,0.7990409981553851,4,1.0,1,1.0,1,1.0,1
7290,max_ml,10,20,2,3,0.05,0.95,0.8313769248240047,16,1.0,1,1.0,1,1.0,1
7291,max_ml,10,20,2,3,0.05,0.95,0.8462905162199194,3,1.0,1,1.0,1,1.0,1
7292,max_ml,10,20,2,3,0.05,0.95,0.9432738220815488,7,1.0,1,1.0,1,1.0,1
7293,max_ml,10,20,2,3,0.05,0.95,0.9002307248948049,23,0.0,0,0.0,0,1.0,1
7294,max_ml,10,20,2,3,0.05,0.95,0.8804044227091495,23,0.0,0,0.0,0,1.0,1
7295,max_ml,10,20,2,3,0.05,0.95,0.8971808281912095,14,1.0,1,1.0,1,1.0,1
7296,max_ml,10,20,2,3,0.05,0.95,0.7960255784860302,3,1.0,1,1.0,1,1.0,1
7297,max_ml,10,20,2,3,0.05,0.95,0.9481030819759496,7,1.0,1,1.0,1,1.0,1
7298,max_ml,10,20,2,3,0.05,0.95,0.7237690553628247,3,1.0,1,1.0,1,1.0,1
7299,max_ml,10,20,2,3,0.05,0.95,0.9361187664017604,23,0.0,0,1.0,1,0.0,0
7300,max_ml,10,20,2,3,0.05,0.95,0.9091690732017556,10,1.0,1,1.0,1,1.0,1
7301,max_ml,10,20,2,3,0.05,0.95,0.7447586953816477,2,1.0,1,1.0,1,1.0,1
7302,max_ml,10,20,2,3,0.05,0.95,0.7611427321058499,9,1.0,1,1.0,1,1.0,1
7303,max_ml,10,20,2,3,0.05,0.95,0.8783700686800326,32,0.0,1,0.0,1,0.0,1
7304,max_ml,10,20,2,3,0.05,0.95,0.8981106884888762,11,1.0,1,1.0,1,1.0,1
7305,max_ml,10,20,2,3,0.05,0.95,0.892698908075899,9,1.0,1,1.0,1,1.0,1
7306,max_ml,10,20,2,3,0.05,0.95,0.8100115656927439,7,1.0,1,1.0,1,1.0,1
7307,max_ml,10,20,2,3,0.05,0.95,0.8387904289059112,9,1.0,1,1.0,1,1.0,1
7308,max_ml,10,20,2,3,0.05,0.95,0.7014404435131711,4,1.0,1,1.0,1,1.0,1
7309,max_ml,10,20,2,3,0.05,0.95,0.6226879037579953,4,1.0,1,1.0,1,1.0,1
7310,max_ml,10,20,2,3,0.05,0.95,0.9294626384822676,10,1.0,1,1.0,1,1.0,1
7311,max_ml,10,20,2,3,0.05,0.95,0.9440667745097244,10,1.0,1,1.0,1,1.0,1
7312,max_ml,10,20,2,3,0.05,0.95,0.9212242707601604,19,1.0,1,1.0,1,1.0,1
7313,max_ml,10,20,2,3,0.05,0.95,0.8821552225135061,17,0.0,0,0.0,0,1.0,1
7314,max_ml,10,20,2,3,0.05,0.95,0.9209634204271452,16,1.0,1,1.0,1,1.0,1
7315,max_ml,10,20,2,3,0.05,0.95,0.8373445981530893,9,1.0,1,1.0,1,1.0,1
7316,max_ml,10,20,2,3,0.05,0.95,0.8825994157382643,8,1.0,1,1.0,1,1.0,1
7317,max_ml,10,20,2,3,0.05,0.95,0.9375431076352831,25,0.0,1,0.0,1,0.0,1
7318,max_ml,10,20,2,3,0.05,0.95,0.9309543527071488,18,1.0,1,1.0,1,1.0,1
7319,max_ml,10,20,2,3,0.05,0.95,0.8615937901426892,12,1.0,1,1.0,1,1.0,1
7320,max_ml,10,20,2,3,0.05,0.95,0.8586365214052228,8,1.0,1,1.0,1,1.0,1
7321,max_ml,10,20,2,3,0.05,0.95,0.903189192114554,6,1.0,1,1.0,1,1.0,1
7322,max_ml,10,20,2,3,0.05,0.95,0.9145631389116043,10,1.0,1,1.0,1,1.0,1
7323,max_ml,10,20,2,3,0.05,0.95,0.9024143655955504,7,1.0,1,1.0,1,1.0,1
7324,max_ml,10,20,2,3,0.05,0.95,0.8490796537372018,6,1.0,1,1.0,1,1.0,1
7325,max_ml,10,20,2,3,0.05,0.95,0.839610073040064,14,1.0,1,1.0,1,1.0,1
7326,max_ml,10,20,2,3,0.05,0.95,0.9405190503360332,10,1.0,1,1.0,1,1.0,1
7327,max_ml,10,20,2,3,0.05,0.95,0.9128610848187436,10,1.0,1,1.0,1,1.0,1
7328,max_ml,10,20,2,3,0.05,0.95,0.9371396312947536,7,1.0,1,1.0,1,1.0,1
7329,max_ml,10,20,2,3,0.05,0.95,0.9497994446096988,16,0.0,1,0.0,1,0.0,1
7330,max_ml,10,20,2,3,0.05,0.95,0.8249732436355933,3,1.0,1,1.0,1,1.0,1
7331,max_ml,10,20,2,3,0.05,0.95,0.9394077449127456,31,0.0,1,0.0,1,0.0,1
7332,max_ml,10,20,2,3,0.05,0.95,0.865867200054868,12,1.0,1,1.0,1,1.0,1
7333,max_ml,10,20,2,3,0.05,0.95,0.9362329790786776,9,1.0,1,1.0,1,1.0,1
7334,max_ml,10,20,2,3,0.05,0.95,0.8306969642307022,21,0.0,0,1.0,1,1.0,1
7335,max_ml,10,20,2,3,0.05,0.95,0.9429053017765878,43,0.0,1,0.0,1,0.0,1
7336,max_ml,10,20,2,3,0.05,0.95,0.9362621208932554,25,1.0,1,1.0,1,0.0,0
7337,max_ml,10,20,2,3,0.05,0.95,0.8661896948521021,4,1.0,1,1.0,1,1.0,1
7338,max_ml,10,20,2,3,0.05,0.95,0.930024601070617,17,1.0,1,0.0,0,1.0,1
7339,max_ml,10,20,2,3,0.05,0.95,0.9063154955668592,15,1.0,1,1.0,1,1.0,1
7340,max_ml,10,20,2,3,0.05,0.95,0.9300102820285676,17,1.0,1,1.0,1,1.0,1
7341,max_ml,10,20,2,3,0.05,0.95,0.8134689382100284,4,1.0,1,1.0,1,1.0,1
7342,max_ml,10,20,2,3,0.05,0.95,0.7768837427835041,12,1.0,1,1.0,1,1.0,1
7343,max_ml,10,20,2,3,0.05,0.95,0.7181568046008924,4,1.0,1,1.0,1,1.0,1
7344,max_ml,10,20,2,3,0.05,0.95,0.9076234373787144,20,1.0,1,1.0,1,1.0,1
7345,max_ml,10,20,2,3,0.05,0.95,0.8447542562374122,3,1.0,1,1.0,1,1.0,1
7346,max_ml,10,20,2,3,0.05,0.95,0.9416115710342088,48,0.0,1,0.0,1,0.0,1
7347,max_ml,10,20,2,3,0.05,0.95,0.7831374442836568,10,1.0,1,1.0,1,1.0,1
7348,max_ml,10,20,2,3,0.05,0.95,0.8660633348798191,11,1.0,1,1.0,1,1.0,1
7349,max_ml,10,20,2,3,0.05,0.95,0.8813061446841373,8,1.0,1,1.0,1,1.0,1
7350,max_ml,10,20,2,3,0.05,0.95,0.8010282772205313,8,1.0,1,1.0,1,1.0,1
7351,max_ml,10,20,2,3,0.05,0.95,0.8119579815326993,11,1.0,1,1.0,1,1.0,1
7352,max_ml,10,20,2,3,0.05,0.95,0.6785128995721205,3,1.0,1,1.0,1,1.0,1
7353,max_ml,10,20,2,3,0.05,0.95,0.5961678154589904,3,1.0,1,1.0,1,1.0,1
7354,max_ml,10,20,2,3,0.05,0.95,0.8976332432039578,10,1.0,1,1.0,1,1.0,1
7355,max_ml,10,20,2,3,0.05,0.95,0.7315864029107695,6,1.0,1,1.0,1,1.0,1
7356,max_ml,10,20,2,3,0.05,0.95,0.7385967321205003,4,1.0,1,1.0,1,1.0,1
7357,max_ml,10,20,2,3,0.05,0.95,0.918881530631216,6,1.0,1,1.0,1,1.0,1
7358,max_ml,10,20,2,3,0.05,0.95,0.8986684034670225,29,0.0,1,0.0,1,0.0,1
7359,max_ml,10,20,2,3,0.05,0.95,0.9190157949675962,21,1.0,1,1.0,1,1.0,1
7360,max_ml,10,20,2,3,0.05,0.95,0.9414136994798944,3,1.0,1,1.0,1,1.0,1
7361,max_ml,10,20,2,3,0.05,0.95,0.8690195672346644,11,1.0,1,1.0,1,1.0,1
7362,max_ml,10,20,2,3,0.05,0.95,0.892811648888409,13,1.0,1,1.0,1,1.0,1
7363,max_ml,10,20,2,3,0.05,0.95,0.9071616148108826,8,1.0,1,1.0,1,1.0,1
7364,max_ml,10,20,2,3,0.05,0.95,0.8794869410898616,4,1.0,1,1.0,1,1.0,1
7365,max_ml,10,20,2,3,0.05,0.95,0.5001165294968231,3,1.0,1,1.0,1,1.0,1
7366,max_ml,10,20,2,3,0.05,0.95,0.8590323889234043,10,1.0,1,1.0,1,1.0,1
7367,max_ml,10,20,2,3,0.05,0.95,0.93907796141862,27,0.0,1,0.0,1,0.0,1
7368,max_ml,10,20,2,3,0.05,0.95,0.8923243734860693,12,1.0,1,1.0,1,1.0,1
7369,max_ml,10,20,2,3,0.05,0.95,0.6350392861981335,6,1.0,1,1.0,1,1.0,1
7370,max_ml,10,20,2,3,0.05,0.95,0.8662627947565117,12,0.0,0,0.0,0,1.0,1
7371,max_ml,10,20,2,3,0.05,0.95,0.8797671090903064,21,1.0,1,1.0,1,1.0,1
7372,max_ml,10,20,2,3,0.05,0.95,0.8679854654538383,2,1.0,1,1.0,1,1.0,1
7373,max_ml,10,20,2,3,0.05,0.95,0.9003155780494321,10,1.0,1,1.0,1,1.0,1
7374,max_ml,10,20,2,3,0.05,0.95,0.8121444621313463,8,1.0,1,1.0,1,1.0,1
7375,max_ml,10,20,2,3,0.05,0.95,0.8501439858738145,10,1.0,1,1.0,1,1.0,1
7376,max_ml,10,20,2,3,0.05,0.95,0.8510333216883899,6,1.0,1,1.0,1,1.0,1
7377,max_ml,10,20,2,3,0.05,0.95,0.8211507482280004,4,1.0,1,1.0,1,1.0,1
7378,max_ml,10,20,2,3,0.05,0.95,0.8208081429645967,15,1.0,1,1.0,1,1.0,1
7379,max_ml,10,20,2,3,0.05,0.95,0.8684706281230639,11,1.0,1,1.0,1,1.0,1
7380,max_ml,10,20,2,3,0.05,0.95,0.8626328760465519,8,1.0,1,1.0,1,1.0,1
7381,max_ml,10,20,2,3,0.05,0.95,0.8990000844732886,5,1.0,1,1.0,1,1.0,1
7382,max_ml,10,20,2,3,0.05,0.95,0.91288010702312,31,0.0,1,0.0,1,0.0,1
7383,max_ml,10,20,2,3,0.05,0.95,0.9309475759476388,5,1.0,1,1.0,1,1.0,1
7384,max_ml,10,20,2,3,0.05,0.95,0.8160404002003854,7,1.0,1,1.0,1,1.0,1
7385,max_ml,10,20,2,3,0.05,0.95,0.9043229145480584,8,1.0,1,1.0,1,1.0,1
7386,max_ml,10,20,2,3,0.05,0.95,0.9177438647178968,14,1.0,1,1.0,1,1.0,1
7387,max_ml,10,20,2,3,0.05,0.95,0.8995773759208384,7,1.0,1,1.0,1,1.0,1
7388,max_ml,10,20,2,3,0.05,0.95,0.9358333476443482,9,1.0,1,1.0,1,1.0,1
7389,max_ml,10,20,2,3,0.05,0.95,0.8237622669121514,8,1.0,1,1.0,1,1.0,1
7390,max_ml,10,20,2,3,0.05,0.95,0.9214164298267123,7,1.0,1,1.0,1,1.0,1
7391,max_ml,10,20,2,3,0.05,0.95,0.8880777349129865,5,1.0,1,1.0,1,1.0,1
7392,max_ml,10,20,2,3,0.05,0.95,0.9331820268270103,30,0.0,1,0.0,1,0.0,1
7393,max_ml,10,20,2,3,0.05,0.95,0.8595325799256065,12,1.0,1,1.0,1,1.0,1
7394,max_ml,10,20,2,3,0.05,0.95,0.758642840113743,2,1.0,1,1.0,1,1.0,1
7395,max_ml,10,20,2,3,0.05,0.95,0.9275035876311284,19,0.0,1,0.0,1,0.0,1
7396,max_ml,10,20,2,3,0.05,0.95,0.935488332644659,17,0.0,0,1.0,1,0.0,0
7397,max_ml,10,20,2,3,0.05,0.95,0.8823336757690022,8,1.0,1,1.0,1,1.0,1
7398,max_ml,10,20,2,3,0.05,0.95,0.7622559420319257,4,1.0,1,1.0,1,1.0,1
7399,max_ml,10,20,2,3,0.05,0.95,0.9281892907534912,7,1.0,1,1.0,1,1.0,1
7400,max_ml,10,20,2,3,0.05,0.95,0.8795613514449558,23,0.0,1,0.0,1,0.0,1
7401,max_ml,10,20,2,3,0.05,0.95,0.93535353479634,10,1.0,1,1.0,1,1.0,1
7402,max_ml,10,20,2,3,0.05,0.95,0.8242602004892225,5,1.0,1,1.0,1,1.0,1
7403,max_ml,10,20,2,3,0.05,0.95,0.869021267564398,9,1.0,1,1.0,1,1.0,1
7404,max_ml,10,20,2,3,0.05,0.95,0.9245561256553716,17,1.0,1,1.0,1,1.0,1
7405,max_ml,10,20,2,3,0.05,0.95,0.9095319893467304,11,1.0,1,1.0,1,1.0,1
7406,max_ml,10,20,2,3,0.05,0.95,0.7306377427415939,7,1.0,1,1.0,1,1.0,1
7407,max_ml,10,20,2,3,0.05,0.95,0.847012833532691,3,1.0,1,1.0,1,1.0,1
7408,max_ml,10,20,2,3,0.05,0.95,0.9202650566351764,7,1.0,1,1.0,1,1.0,1
7409,max_ml,10,20,2,3,0.05,0.95,0.9193292138688364,12,1.0,1,1.0,1,1.0,1
7410,max_ml,10,20,2,3,0.05,0.95,0.906192756361467,13,1.0,1,1.0,1,1.0,1
7411,max_ml,10,20,2,3,0.05,0.95,0.8926249851859348,12,1.0,1,1.0,1,1.0,1
7412,max_ml,10,20,2,3,0.05,0.95,0.9361875649358412,28,0.0,0,1.0,1,1.0,1
7413,max_ml,10,20,2,3,0.05,0.95,0.8740840995752748,7,1.0,1,1.0,1,1.0,1
7414,max_ml,10,20,2,3,0.05,0.95,0.92790850675264,10,1.0,1,1.0,1,1.0,1
7415,max_ml,10,20,2,3,0.05,0.95,0.8416056945091394,5,1.0,1,1.0,1,1.0,1
7416,max_ml,10,20,2,3,0.05,0.95,0.8769941626380012,8,1.0,1,1.0,1,1.0,1
7417,max_ml,10,20,2,3,0.05,0.95,0.9227077485623936,10,1.0,1,1.0,1,1.0,1
7418,max_ml,10,20,2,3,0.05,0.95,0.932342908572751,17,1.0,1,1.0,1,1.0,1
7419,max_ml,10,20,2,3,0.05,0.95,0.8912465357516637,29,1.0,1,1.0,1,1.0,1
7420,max_ml,10,20,2,3,0.05,0.95,0.8777199836530674,12,1.0,1,1.0,1,1.0,1
7421,max_ml,10,20,2,3,0.05,0.95,0.8438119123925574,7,1.0,1,1.0,1,1.0,1
7422,max_ml,10,20,2,3,0.05,0.95,0.934015126947468,25,0.0,1,0.0,1,0.0,1
7423,max_ml,10,20,2,3,0.05,0.95,0.73632385076406,3,1.0,1,1.0,1,1.0,1
7424,max_ml,10,20,2,3,0.05,0.95,0.5370167406277868,2,1.0,1,1.0,1,1.0,1
7425,max_ml,10,20,2,3,0.05,0.95,0.925916753127498,20,1.0,1,1.0,1,1.0,1
7426,max_ml,10,20,2,3,0.05,0.95,0.9415896991909152,31,0.0,1,0.0,1,0.0,1
7427,max_ml,10,20,2,3,0.05,0.95,0.7023455466563773,2,1.0,1,1.0,1,1.0,1
7428,max_ml,10,20,2,3,0.05,0.95,0.9436611572893238,9,1.0,1,1.0,1,1.0,1
7429,max_ml,10,20,2,3,0.05,0.95,0.9220298922797944,7,1.0,1,1.0,1,1.0,1
7430,max_ml,10,20,2,3,0.05,0.95,0.9487826865276314,16,1.0,1,1.0,1,1.0,1
7431,max_ml,10,20,2,3,0.05,0.95,0.9313818313303872,26,0.0,0,0.0,0,1.0,1
7432,max_ml,10,20,2,3,0.05,0.95,0.8296933812549403,7,1.0,1,1.0,1,1.0,1
7433,max_ml,10,20,2,3,0.05,0.95,0.8503053507519203,18,1.0,1,1.0,1,1.0,1
7434,max_ml,10,20,2,3,0.05,0.95,0.9316460172557957,7,1.0,1,1.0,1,1.0,1
7435,max_ml,10,20,2,3,0.05,0.95,0.8921829639839389,7,1.0,1,1.0,1,1.0,1
7436,max_ml,10,20,2,3,0.05,0.95,0.7976627399560126,7,1.0,1,1.0,1,1.0,1
7437,max_ml,10,20,2,3,0.05,0.95,0.9204615749560292,7,1.0,1,1.0,1,1.0,1
7438,max_ml,10,20,2,3,0.05,0.95,0.7946502598498174,5,1.0,1,1.0,1,1.0,1
7439,max_ml,10,20,2,3,0.05,0.95,0.9106985388310757,13,1.0,1,1.0,1,1.0,1
7440,max_ml,10,20,2,3,0.05,0.95,0.817767089088508,5,1.0,1,1.0,1,1.0,1
7441,max_ml,10,20,2,3,0.05,0.95,0.9153028512700764,19,1.0,1,1.0,1,1.0,1
7442,max_ml,10,20,2,3,0.05,0.95,0.8890155329513746,11,1.0,1,1.0,1,1.0,1
7443,max_ml,10,20,2,3,0.05,0.95,0.916619322833892,8,1.0,1,1.0,1,1.0,1
7444,max_ml,10,20,2,3,0.05,0.95,0.8796392620665456,20,0.0,1,0.0,1,0.0,1
7445,max_ml,10,20,2,3,0.05,0.95,0.7765644758263595,5,1.0,1,1.0,1,1.0,1
7446,max_ml,10,20,2,3,0.05,0.95,0.7895544825751951,3,1.0,1,1.0,1,1.0,1
7447,max_ml,10,20,2,3,0.05,0.95,0.9298274670651816,55,0.0,1,0.0,1,0.0,1
7448,max_ml,10,20,2,3,0.05,0.95,0.7858838555703818,4,1.0,1,1.0,1,1.0,1
7449,max_ml,10,20,2,3,0.05,0.95,0.9279272802880212,8,1.0,1,1.0,1,1.0,1
7450,max_ml,10,20,2,3,0.05,0.95,0.4785360042986988,6,1.0,1,1.0,1,1.0,1
7451,max_ml,10,20,2,3,0.05,0.95,0.8576061184324376,15,1.0,1,1.0,1,1.0,1
7452,max_ml,10,20,2,3,0.05,0.95,0.9158110091782676,24,0.0,1,0.0,1,0.0,1
7453,max_ml,10,20,2,3,0.05,0.95,0.8957650507574363,11,1.0,1,1.0,1,1.0,1
7454,max_ml,10,20,2,3,0.05,0.95,0.9434395952787392,34,0.0,1,0.0,1,0.0,1
7455,max_ml,10,20,2,3,0.05,0.95,0.9044969908318397,7,1.0,1,1.0,1,1.0,1
7456,max_ml,10,20,2,3,0.05,0.95,0.8073686724146281,3,1.0,1,1.0,1,1.0,1
7457,max_ml,10,20,2,3,0.05,0.95,0.9011601525012856,7,1.0,1,1.0,1,1.0,1
7458,max_ml,10,20,2,3,0.05,0.95,0.9339575413781762,18,0.0,0,1.0,1,0.0,0
7459,max_ml,10,20,2,3,0.05,0.95,0.9380210174621272,13,1.0,1,1.0,1,1.0,1
7460,max_ml,10,20,2,3,0.05,0.95,0.8790304467964452,10,1.0,1,1.0,1,1.0,1
7461,max_ml,10,20,2,3,0.05,0.95,0.7709332418737972,4,1.0,1,1.0,1,1.0,1
7462,max_ml,10,20,2,3,0.05,0.95,0.93606631694623,12,1.0,1,1.0,1,1.0,1
7463,max_ml,10,20,2,3,0.05,0.95,0.9425124514874312,12,1.0,1,1.0,1,1.0,1
7464,max_ml,10,20,2,3,0.05,0.95,0.8543326789855028,9,1.0,1,1.0,1,1.0,1
7465,max_ml,10,20,2,3,0.05,0.95,0.9475095994965496,25,0.0,0,1.0,1,1.0,1
7466,max_ml,10,20,2,3,0.05,0.95,0.9035659814836164,9,1.0,1,1.0,1,1.0,1
7467,max_ml,10,20,2,3,0.05,0.95,0.8646619165097433,9,1.0,1,1.0,1,1.0,1
7468,max_ml,10,20,2,3,0.05,0.95,0.9476441684320916,5,1.0,1,1.0,1,1.0,1
7469,max_ml,10,20,2,3,0.05,0.95,0.8195394060961256,3,1.0,1,1.0,1,1.0,1
7470,max_ml,10,20,2,3,0.05,0.95,0.8897689143018686,6,1.0,1,1.0,1,1.0,1
7471,max_ml,10,20,2,3,0.05,0.95,0.8805921696944311,11,1.0,1,1.0,1,1.0,1
7472,max_ml,10,20,2,3,0.05,0.95,0.6960423265974873,5,1.0,1,1.0,1,1.0,1
7473,max_ml,10,20,2,3,0.05,0.95,0.8892579093331496,5,1.0,1,1.0,1,1.0,1
7474,max_ml,10,20,2,3,0.05,0.95,0.8899779913172965,24,0.0,0,1.0,1,1.0,1
7475,max_ml,10,20,2,3,0.05,0.95,0.8780986322622087,5,1.0,1,1.0,1,1.0,1
7476,max_ml,10,20,2,3,0.05,0.95,0.933974580944822,42,0.0,1,0.0,1,0.0,1
7477,max_ml,10,20,2,3,0.05,0.95,0.8804062842048296,9,1.0,1,1.0,1,0.0,0
7478,max_ml,10,20,2,3,0.05,0.95,0.7046830090374465,5,1.0,1,1.0,1,1.0,1
7479,max_ml,10,20,2,3,0.05,0.95,0.8377315776254244,8,1.0,1,1.0,1,1.0,1
7480,max_ml,10,20,2,3,0.05,0.95,0.9045925760283988,48,0.0,1,0.0,1,0.0,1
7481,max_ml,10,20,2,3,0.05,0.95,0.919497007813572,27,0.0,0,0.0,0,1.0,1
7482,max_ml,10,20,2,3,0.05,0.95,0.9440292931600798,10,1.0,1,1.0,1,1.0,1
7483,max_ml,10,20,2,3,0.05,0.95,0.7802515809010261,10,1.0,1,1.0,1,1.0,1
7484,max_ml,10,20,2,3,0.05,0.95,0.902210828783654,5,1.0,1,1.0,1,1.0,1
7485,max_ml,10,20,2,3,0.05,0.95,0.9094937026729564,6,1.0,1,1.0,1,1.0,1
7486,max_ml,10,20,2,3,0.05,0.95,0.9016732776541933,9,1.0,1,1.0,1,1.0,1
7487,max_ml,10,20,2,3,0.05,0.95,0.8852577437643447,12,1.0,1,1.0,1,1.0,1
7488,max_ml,10,20,2,3,0.05,0.95,0.8186794919839199,2,1.0,1,1.0,1,1.0,1
7489,max_ml,10,20,2,3,0.05,0.95,0.9408527718669814,17,1.0,1,1.0,1,1.0,1
7490,max_ml,10,20,2,3,0.05,0.95,0.7820781257539956,3,1.0,1,1.0,1,1.0,1
7491,max_ml,10,20,2,3,0.05,0.95,0.9279403106930624,12,1.0,1,1.0,1,1.0,1
7492,max_ml,10,20,2,3,0.05,0.95,0.8523108116405748,15,1.0,1,1.0,1,1.0,1
7493,max_ml,10,20,2,3,0.05,0.95,0.9484102759315364,8,1.0,1,1.0,1,1.0,1
7494,max_ml,10,20,2,3,0.05,0.95,0.8875845377910051,7,1.0,1,1.0,1,1.0,1
7495,max_ml,10,20,2,3,0.05,0.95,0.947363208881764,5,1.0,1,1.0,1,1.0,1
7496,max_ml,10,20,2,3,0.05,0.95,0.8854477741007846,13,1.0,1,1.0,1,1.0,1
7497,max_ml,10,20,2,3,0.05,0.95,0.9329604151428786,52,0.0,1,0.0,1,0.0,1
7498,max_ml,10,20,2,3,0.05,0.95,0.8212077885667667,6,1.0,1,1.0,1,1.0,1
7499,max_ml,10,20,2,3,0.05,0.95,0.8968747037414238,25,0.0,1,0.0,1,0.0,1
7500,max_ml,10,20,2,3,0.05,0.95,0.9411438854243852,17,1.0,1,1.0,1,1.0,1
7501,max_ml,10,20,2,3,0.05,0.95,0.7622635736309568,16,1.0,1,1.0,1,1.0,1
7502,max_ml,10,20,2,3,0.05,0.95,0.9017206663228552,3,1.0,1,1.0,1,1.0,1
7503,max_ml,10,20,2,3,0.05,0.95,0.944043437823667,72,0.0,1,0.0,1,0.0,1
7504,max_ml,10,20,2,3,0.05,0.95,0.8463555492841388,3,1.0,1,1.0,1,1.0,1
7505,max_ml,10,20,2,3,0.05,0.95,0.9365869027699774,15,1.0,1,1.0,1,1.0,1
7506,max_ml,10,20,2,3,0.05,0.95,0.9006133388750382,10,1.0,1,1.0,1,1.0,1
7507,max_ml,10,20,2,3,0.05,0.95,0.9260834559190756,8,1.0,1,1.0,1,1.0,1
7508,max_ml,10,20,2,3,0.05,0.95,0.9368420757478968,70,0.0,1,0.0,1,0.0,1
7509,max_ml,10,20,2,3,0.05,0.95,0.5993872468702889,3,1.0,1,1.0,1,1.0,1
7510,max_ml,10,20,2,3,0.05,0.95,0.7790352584702999,9,1.0,1,1.0,1,1.0,1
7511,max_ml,10,20,2,3,0.05,0.95,0.8751525604219134,10,1.0,1,1.0,1,1.0,1
7512,max_ml,10,20,2,3,0.05,0.95,0.9319204994845668,9,1.0,1,1.0,1,1.0,1
7513,max_ml,10,20,2,3,0.05,0.95,0.9306986622760764,6,1.0,1,1.0,1,1.0,1
7514,max_ml,10,20,2,3,0.05,0.95,0.8404552140030821,3,1.0,1,1.0,1,1.0,1
7515,max_ml,10,20,2,3,0.05,0.95,0.9434651524886452,31,0.0,1,0.0,1,0.0,1
7516,max_ml,10,20,2,3,0.05,0.95,0.6084101792490474,5,1.0,1,1.0,1,1.0,1
7517,max_ml,10,20,2,3,0.05,0.95,0.943415314676907,26,1.0,1,1.0,1,1.0,1
7518,max_ml,10,20,2,3,0.05,0.95,0.9221222737792932,10,1.0,1,1.0,1,1.0,1
7519,max_ml,10,20,2,3,0.05,0.95,0.918720112257125,12,1.0,1,1.0,1,1.0,1
7520,max_ml,10,20,2,3,0.05,0.95,0.8648202444732889,11,1.0,1,1.0,1,1.0,1
7521,max_ml,10,20,2,3,0.05,0.95,0.929647017017512,26,1.0,1,1.0,1,1.0,1
7522,max_ml,10,20,2,3,0.05,0.95,0.8969762346467374,11,1.0,1,1.0,1,1.0,1
7523,max_ml,10,20,2,3,0.05,0.95,0.9330296727155252,12,1.0,1,1.0,1,1.0,1
7524,max_ml,10,20,2,3,0.05,0.95,0.7743878790774825,4,1.0,1,1.0,1,1.0,1
7525,max_ml,10,20,2,3,0.05,0.95,0.8974418743569595,36,0.0,1,0.0,1,0.0,1
7526,max_ml,10,20,2,3,0.05,0.95,0.8857716475846191,13,1.0,1,1.0,1,1.0,1
7527,max_ml,10,20,2,3,0.05,0.95,0.9416101004695095,17,0.0,1,0.0,1,0.0,1
7528,max_ml,10,20,2,3,0.05,0.95,0.7698913086776699,8,1.0,1,1.0,1,1.0,1
7529,max_ml,10,20,2,3,0.05,0.95,0.8700846343067076,7,1.0,1,1.0,1,1.0,1
7530,max_ml,10,20,2,3,0.05,0.95,0.9389953778947168,15,1.0,1,1.0,1,1.0,1
7531,max_ml,10,20,2,3,0.05,0.95,0.8428733478837446,4,1.0,1,1.0,1,1.0,1
7532,max_ml,10,20,2,3,0.05,0.95,0.7554811708297695,10,1.0,1,1.0,1,1.0,1
7533,max_ml,10,20,2,3,0.05,0.95,0.8350215545406813,14,1.0,1,1.0,1,1.0,1
7534,max_ml,10,20,2,3,0.05,0.95,0.7871885594843118,5,1.0,1,1.0,1,1.0,1
7535,max_ml,10,20,2,3,0.05,0.95,0.7511490556957979,4,1.0,1,1.0,1,1.0,1
7536,max_ml,10,20,2,3,0.05,0.95,0.930464518697822,32,0.0,0,0.0,0,1.0,1
7537,max_ml,10,20,2,3,0.05,0.95,0.8230942491744557,5,1.0,1,1.0,1,1.0,1
7538,max_ml,10,20,2,3,0.05,0.95,0.8429681960477903,12,1.0,1,1.0,1,1.0,1
7539,max_ml,10,20,2,3,0.05,0.95,0.8463536243546773,9,1.0,1,1.0,1,1.0,1
7540,max_ml,10,20,2,3,0.05,0.95,0.93669465542535,18,0.0,0,1.0,1,1.0,1
7541,max_ml,10,20,2,3,0.05,0.95,0.7422924291696543,4,1.0,1,1.0,1,1.0,1
7542,max_ml,10,20,2,3,0.05,0.95,0.938281466636628,13,1.0,1,1.0,1,1.0,1
7543,max_ml,10,20,2,3,0.05,0.95,0.865810788742974,5,1.0,1,1.0,1,1.0,1
7544,max_ml,10,20,2,3,0.05,0.95,0.792889885699099,2,1.0,1,1.0,1,1.0,1
7545,max_ml,10,20,2,3,0.05,0.95,0.8928775167564033,5,1.0,1,1.0,1,1.0,1
7546,max_ml,10,20,2,3,0.05,0.95,0.9396070304903422,4,1.0,1,1.0,1,1.0,1
7547,max_ml,10,20,2,3,0.05,0.95,0.917030846978308,17,1.0,1,1.0,1,1.0,1
7548,max_ml,10,20,2,3,0.05,0.95,0.9264935752970112,21,1.0,1,1.0,1,1.0,1
7549,max_ml,10,20,2,3,0.05,0.95,0.9406751123061428,28,0.0,0,1.0,1,1.0,1
7550,max_ml,10,20,2,3,0.05,0.95,0.800047249989171,9,1.0,1,1.0,1,1.0,1
7551,max_ml,10,20,2,3,0.05,0.95,0.938315913990731,13,1.0,1,1.0,1,1.0,1
7552,max_ml,10,20,2,3,0.05,0.95,0.9015292436548206,14,1.0,1,1.0,1,1.0,1
7553,max_ml,10,20,2,3,0.05,0.95,0.9285802434506992,8,1.0,1,1.0,1,1.0,1
7554,max_ml,10,20,2,3,0.05,0.95,0.8663709437373222,7,1.0,1,1.0,1,1.0,1
7555,max_ml,10,20,2,3,0.05,0.95,0.749621576060039,4,1.0,1,1.0,1,1.0,1
7556,max_ml,10,20,2,3,0.05,0.95,0.8199780036186689,4,1.0,1,1.0,1,1.0,1
7557,max_ml,10,20,2,3,0.05,0.95,0.9290969582924488,15,0.0,0,1.0,1,0.0,0
7558,max_ml,10,20,2,3,0.05,0.95,0.8568868505109873,5,1.0,1,1.0,1,1.0,1
7559,max_ml,10,20,2,3,0.05,0.95,0.9001890595061581,11,1.0,1,1.0,1,1.0,1
7560,max_ml,10,20,2,3,0.05,0.95,0.9138214275638984,10,1.0,1,1.0,1,1.0,1
7561,max_ml,10,20,2,3,0.05,0.95,0.8594504677427833,14,1.0,1,1.0,1,1.0,1
7562,max_ml,10,20,2,3,0.05,0.95,0.8987328722866894,9,1.0,1,1.0,1,1.0,1
7563,max_ml,10,20,2,3,0.05,0.95,0.9395784657164172,4,1.0,1,1.0,1,1.0,1
7564,max_ml,10,20,2,3,0.05,0.95,0.8462705350634241,4,1.0,1,1.0,1,1.0,1
7565,max_ml,10,20,2,3,0.05,0.95,0.9323680679605536,15,1.0,1,1.0,1,1.0,1
7566,max_ml,10,20,2,3,0.05,0.95,0.7356920579831822,6,1.0,1,1.0,1,1.0,1
7567,max_ml,10,20,2,3,0.05,0.95,0.9383801809313456,9,1.0,1,1.0,1,1.0,1
7568,max_ml,10,20,2,3,0.05,0.95,0.9301522880013124,10,1.0,1,1.0,1,1.0,1
7569,max_ml,10,20,2,3,0.05,0.95,0.6672849731876104,5,1.0,1,1.0,1,1.0,1
7570,max_ml,10,20,2,3,0.05,0.95,0.9256985099019578,17,1.0,1,1.0,1,1.0,1
7571,max_ml,10,20,2,3,0.05,0.95,0.9343249911453978,26,0.0,1,0.0,1,0.0,1
7572,max_ml,10,20,2,3,0.05,0.95,0.7875710333674363,3,1.0,1,1.0,1,1.0,1
7573,max_ml,10,20,2,3,0.05,0.95,0.9178339453364858,4,1.0,1,1.0,1,1.0,1
7574,max_ml,10,20,2,3,0.05,0.95,0.9225013606662396,43,0.0,1,0.0,1,0.0,1
7575,max_ml,10,20,2,3,0.05,0.95,0.7665102220262096,4,1.0,1,1.0,1,1.0,1
7576,max_ml,10,20,2,3,0.05,0.95,0.929653624551601,11,0.0,0,1.0,1,0.0,0
7577,max_ml,10,20,2,3,0.05,0.95,0.9388021582610072,21,0.0,1,0.0,1,0.0,1
7578,max_ml,10,20,2,3,0.05,0.95,0.9040872590063516,8,1.0,1,1.0,1,1.0,1
7579,max_ml,10,20,2,3,0.05,0.95,0.8635080602244238,12,1.0,1,1.0,1,1.0,1
7580,max_ml,10,20,2,3,0.05,0.95,0.9222348184232092,5,1.0,1,1.0,1,1.0,1
7581,max_ml,10,20,2,3,0.05,0.95,0.9391549945246664,31,0.0,0,1.0,1,1.0,1
7582,max_ml,10,20,2,3,0.05,0.95,0.8771516040078798,7,1.0,1,1.0,1,1.0,1
7583,max_ml,10,20,2,3,0.05,0.95,0.9025100323649744,4,1.0,1,1.0,1,1.0,1
7584,max_ml,10,20,2,3,0.05,0.95,0.8836950944775716,13,1.0,1,1.0,1,1.0,1
7585,max_ml,10,20,2,3,0.05,0.95,0.666756834357835,9,1.0,1,1.0,1,1.0,1
7586,max_ml,10,20,2,3,0.05,0.95,0.9085619777348822,49,0.0,1,0.0,1,0.0,1
7587,max_ml,10,20,2,3,0.05,0.95,0.7851474105447692,18,1.0,1,1.0,1,1.0,1
7588,max_ml,10,20,2,3,0.05,0.95,0.8768743751411514,5,1.0,1,1.0,1,1.0,1
7589,max_ml,10,20,2,3,0.05,0.95,0.8706913043377339,9,1.0,1,1.0,1,1.0,1
7590,max_ml,10,20,2,3,0.05,0.95,0.9424567042444978,49,0.0,1,0.0,1,0.0,1
7591,max_ml,10,20,2,3,0.05,0.95,0.9067759151633163,25,0.0,1,0.0,1,0.0,1
7592,max_ml,10,20,2,3,0.05,0.95,0.9044914267242496,12,1.0,1,1.0,1,1.0,1
7593,max_ml,10,20,2,3,0.05,0.95,0.922061537992482,22,1.0,1,1.0,1,1.0,1
7594,max_ml,10,20,2,3,0.05,0.95,0.8752873726808862,19,1.0,1,1.0,1,1.0,1
7595,max_ml,10,20,2,3,0.05,0.95,0.852422434043798,8,1.0,1,1.0,1,1.0,1
7596,max_ml,10,20,2,3,0.05,0.95,0.9237902456941824,8,1.0,1,1.0,1,1.0,1
7597,max_ml,10,20,2,3,0.05,0.95,0.85131244872398,26,1.0,1,1.0,1,1.0,1
7598,max_ml,10,20,2,3,0.05,0.95,0.8011668627037161,3,1.0,1,1.0,1,1.0,1
7599,max_ml,10,20,2,3,0.05,0.95,0.9433263914270804,15,1.0,1,1.0,1,1.0,1
7600,max_ml,10,20,2,3,0.05,0.95,0.8998579626947227,2,1.0,1,1.0,1,1.0,1
7601,max_ml,10,20,2,3,0.05,0.95,0.8039231744566473,12,1.0,1,1.0,1,1.0,1
7602,max_ml,10,20,2,3,0.05,0.95,0.7000379608700624,4,1.0,1,1.0,1,1.0,1
7603,max_ml,10,20,2,3,0.05,0.95,0.922396773100374,8,1.0,1,1.0,1,1.0,1
7604,max_ml,10,20,2,3,0.05,0.95,0.8735757079781233,49,0.0,1,0.0,1,0.0,1
7605,max_ml,10,20,2,3,0.05,0.95,0.9483081493769674,7,1.0,1,1.0,1,1.0,1
7606,max_ml,10,20,2,3,0.05,0.95,0.8885807281993463,4,1.0,1,1.0,1,1.0,1
7607,max_ml,10,20,2,3,0.05,0.95,0.9258002287794306,35,1.0,1,1.0,1,1.0,1
7608,max_ml,10,20,2,3,0.05,0.95,0.9208044535410932,17,1.0,1,1.0,1,1.0,1
7609,max_ml,10,20,2,3,0.05,0.95,0.9331377973879174,5,1.0,1,1.0,1,1.0,1
7610,max_ml,10,20,2,3,0.05,0.95,0.8200729989777447,6,1.0,1,1.0,1,1.0,1
7611,max_ml,10,20,2,3,0.05,0.95,0.8998127113112695,7,1.0,1,1.0,1,1.0,1
7612,max_ml,10,20,2,3,0.05,0.95,0.9341948967225024,4,1.0,1,1.0,1,1.0,1
7613,max_ml,10,20,2,3,0.05,0.95,0.8304710664996513,8,1.0,1,1.0,1,1.0,1
7614,max_ml,10,20,2,3,0.05,0.95,0.9017361702156717,3,1.0,1,1.0,1,1.0,1
7615,max_ml,10,20,2,3,0.05,0.95,0.9252971283716624,27,0.0,1,0.0,1,0.0,1
7616,max_ml,10,20,2,3,0.05,0.95,0.9364535945735016,13,1.0,1,1.0,1,1.0,1
7617,max_ml,10,20,2,3,0.05,0.95,0.9107436437087636,4,1.0,1,1.0,1,1.0,1
7618,max_ml,10,20,2,3,0.05,0.95,0.9489609026734704,6,1.0,1,1.0,1,1.0,1
7619,max_ml,10,20,2,3,0.05,0.95,0.8801299953165777,7,1.0,1,1.0,1,1.0,1
7620,max_ml,10,20,2,3,0.05,0.95,0.9190404938230152,14,0.0,1,0.0,1,0.0,1
7621,max_ml,10,20,2,3,0.05,0.95,0.8757293704792397,22,1.0,1,1.0,1,1.0,1
7622,max_ml,10,20,2,3,0.05,0.95,0.9416793760115169,34,0.0,1,0.0,1,0.0,1
7623,max_ml,10,20,2,3,0.05,0.95,0.8851971003739191,8,1.0,1,1.0,1,1.0,1
7624,max_ml,10,20,2,3,0.05,0.95,0.8240170612183743,5,1.0,1,1.0,1,1.0,1
7625,max_ml,10,20,2,3,0.05,0.95,0.9094789859555308,10,1.0,1,1.0,1,1.0,1
7626,max_ml,10,20,2,3,0.05,0.95,0.6138696624747598,2,1.0,1,1.0,1,1.0,1
7627,max_ml,10,20,2,3,0.05,0.95,0.9174544725284808,19,1.0,1,0.0,0,1.0,1
7628,max_ml,10,20,2,3,0.05,0.95,0.8659490261977912,6,1.0,1,1.0,1,1.0,1
7629,max_ml,10,20,2,3,0.05,0.95,0.7280628833127658,7,1.0,1,1.0,1,1.0,1
7630,max_ml,10,20,2,3,0.05,0.95,0.6651886881424651,6,1.0,1,1.0,1,1.0,1
7631,max_ml,10,20,2,3,0.05,0.95,0.9133029297677304,5,1.0,1,1.0,1,1.0,1
7632,max_ml,10,20,2,3,0.05,0.95,0.8583885231068521,12,1.0,1,1.0,1,1.0,1
7633,max_ml,10,20,2,3,0.05,0.95,0.8830788840182442,13,1.0,1,1.0,1,1.0,1
7634,max_ml,10,20,2,3,0.05,0.95,0.7235392353448894,6,1.0,1,1.0,1,1.0,1
7635,max_ml,10,20,2,3,0.05,0.95,0.8867741368403685,9,1.0,1,1.0,1,1.0,1
7636,max_ml,10,20,2,3,0.05,0.95,0.9082375660176202,28,1.0,1,1.0,1,1.0,1
7637,max_ml,10,20,2,3,0.05,0.95,0.9353897699271,23,0.0,0,0.0,0,1.0,1
7638,max_ml,10,20,2,3,0.05,0.95,0.9047450633950908,11,1.0,1,1.0,1,1.0,1
7639,max_ml,10,20,2,3,0.05,0.95,0.8845172347809579,3,1.0,1,1.0,1,1.0,1
7640,max_ml,10,20,2,3,0.05,0.95,0.906335952299758,12,1.0,1,1.0,1,1.0,1
7641,max_ml,10,20,2,3,0.05,0.95,0.910125228336186,8,1.0,1,1.0,1,1.0,1
7642,max_ml,10,20,2,3,0.05,0.95,0.8634201980182157,5,1.0,1,1.0,1,1.0,1
7643,max_ml,10,20,2,3,0.05,0.95,0.8734104189145881,9,1.0,1,1.0,1,1.0,1
7644,max_ml,10,20,2,3,0.05,0.95,0.7899728177084925,5,1.0,1,1.0,1,1.0,1
7645,max_ml,10,20,2,3,0.05,0.95,0.9360341275822256,32,0.0,1,0.0,1,0.0,1
7646,max_ml,10,20,2,3,0.05,0.95,0.9208714955900424,19,0.0,1,0.0,1,0.0,1
7647,max_ml,10,20,2,3,0.05,0.95,0.8856646783449916,7,1.0,1,1.0,1,1.0,1
7648,max_ml,10,20,2,3,0.05,0.95,0.8232483377559872,8,1.0,1,1.0,1,1.0,1
7649,max_ml,10,20,2,3,0.05,0.95,0.919704335300873,7,1.0,1,1.0,1,1.0,1
7650,max_ml,10,20,2,3,0.05,0.95,0.9484675512705892,18,0.0,1,0.0,1,0.0,1
7651,max_ml,10,20,2,3,0.05,0.95,0.8870890781711727,4,1.0,1,1.0,1,1.0,1
7652,max_ml,10,20,2,3,0.05,0.95,0.9420034222778192,39,0.0,0,0.0,0,1.0,1
7653,max_ml,10,20,2,3,0.05,0.95,0.8758291452338669,14,0.0,1,0.0,1,0.0,1
7654,max_ml,10,20,2,3,0.05,0.95,0.941369026604408,10,1.0,1,1.0,1,1.0,1
7655,max_ml,10,20,2,3,0.05,0.95,0.6713025825655301,6,1.0,1,1.0,1,1.0,1
7656,max_ml,10,20,2,3,0.05,0.95,0.9391420842364818,9,1.0,1,1.0,1,1.0,1
7657,max_ml,10,20,2,3,0.05,0.95,0.822649778309786,5,1.0,1,1.0,1,1.0,1
7658,max_ml,10,20,2,3,0.05,0.95,0.852609198675061,5,1.0,1,1.0,1,1.0,1
7659,max_ml,10,20,2,3,0.05,0.95,0.7572060074091513,4,1.0,1,1.0,1,1.0,1
7660,max_ml,10,20,2,3,0.05,0.95,0.9183868876915368,14,1.0,1,1.0,1,1.0,1
7661,max_ml,10,20,2,3,0.05,0.95,0.9082643644595464,17,1.0,1,1.0,1,1.0,1
7662,max_ml,10,20,2,3,0.05,0.95,0.8838412718103289,15,1.0,1,1.0,1,1.0,1
7663,max_ml,10,20,2,3,0.05,0.95,0.9296017315993438,5,1.0,1,1.0,1,1.0,1
7664,max_ml,10,20,2,3,0.05,0.95,0.8308302079568831,10,1.0,1,1.0,1,1.0,1
7665,max_ml,10,20,2,3,0.05,0.95,0.8949710095704049,8,1.0,1,1.0,1,1.0,1
7666,max_ml,10,20,2,3,0.05,0.95,0.9003919588346807,4,1.0,1,1.0,1,1.0,1
7667,max_ml,10,20,2,3,0.05,0.95,0.8496281724450099,12,1.0,1,1.0,1,1.0,1
7668,max_ml,10,20,2,3,0.05,0.95,0.8705858237810817,15,1.0,1,1.0,1,1.0,1
7669,max_ml,10,20,2,3,0.05,0.95,0.9306297568375286,25,0.0,1,0.0,1,0.0,1
7670,max_ml,10,20,2,3,0.05,0.95,0.9494344744219012,60,0.0,1,0.0,1,0.0,1
7671,max_ml,10,20,2,3,0.05,0.95,0.6104758741101701,3,1.0,1,1.0,1,1.0,1
7672,max_ml,10,20,2,3,0.05,0.95,0.8260003491752225,3,1.0,1,1.0,1,1.0,1
7673,max_ml,10,20,2,3,0.05,0.95,0.9056224141942012,6,1.0,1,1.0,1,1.0,1
7674,max_ml,10,20,2,3,0.05,0.95,0.8497034869730646,3,1.0,1,1.0,1,1.0,1
7675,max_ml,10,20,2,3,0.05,0.95,0.860976473717418,4,1.0,1,1.0,1,1.0,1
7676,max_ml,10,20,2,3,0.05,0.95,0.8543849052726127,9,1.0,1,1.0,1,1.0,1
7677,max_ml,10,20,2,3,0.05,0.95,0.7946008914671508,10,1.0,1,1.0,1,1.0,1
7678,max_ml,10,20,2,3,0.05,0.95,0.8207209999641579,5,1.0,1,1.0,1,1.0,1
7679,max_ml,10,20,2,3,0.05,0.95,0.7939179407464162,9,1.0,1,1.0,1,1.0,1
7680,max_ml,10,20,2,3,0.05,0.95,0.9458166713032948,6,1.0,1,1.0,1,1.0,1
7681,max_ml,10,20,2,3,0.05,0.95,0.922112059387204,5,1.0,1,1.0,1,1.0,1
7682,max_ml,10,20,2,3,0.05,0.95,0.9434328656481746,13,1.0,1,1.0,1,1.0,1
7683,max_ml,10,20,2,3,0.05,0.95,0.8901007305959395,17,0.0,0,1.0,1,1.0,1
7684,max_ml,10,20,2,3,0.05,0.95,0.5823552219278413,4,1.0,1,1.0,1,1.0,1
7685,max_ml,10,20,2,3,0.05,0.95,0.7583207688855161,6,1.0,1,1.0,1,1.0,1
7686,max_ml,10,20,2,3,0.05,0.95,0.8380474835103484,7,1.0,1,1.0,1,1.0,1
7687,max_ml,10,20,2,3,0.05,0.95,0.9473550017373824,23,0.0,0,0.0,0,1.0,1
7688,max_ml,10,20,2,3,0.05,0.95,0.8721663051687633,19,1.0,1,1.0,1,1.0,1
7689,max_ml,10,20,2,3,0.05,0.95,0.9235950780296386,8,1.0,1,1.0,1,1.0,1
7690,max_ml,10,20,2,3,0.05,0.95,0.9044400796553644,36,0.0,1,0.0,1,0.0,1
7691,max_ml,10,20,2,3,0.05,0.95,0.9287101553251588,15,1.0,1,1.0,1,1.0,1
7692,max_ml,10,20,2,3,0.05,0.95,0.8989606453622356,14,1.0,1,1.0,1,1.0,1
7693,max_ml,10,20,2,3,0.05,0.95,0.8846096322463699,13,1.0,1,0.0,0,0.0,0
7694,max_ml,10,20,2,3,0.05,0.95,0.9273922458624898,14,1.0,1,1.0,1,1.0,1
7695,max_ml,10,20,2,3,0.05,0.95,0.7743142837141308,6,1.0,1,1.0,1,1.0,1
7696,max_ml,10,20,2,3,0.05,0.95,0.9208133483160824,36,0.0,1,0.0,1,0.0,1
7697,max_ml,10,20,2,3,0.05,0.95,0.8077957711643616,7,1.0,1,1.0,1,1.0,1
7698,max_ml,10,20,2,3,0.05,0.95,0.8733950176772107,15,1.0,1,1.0,1,1.0,1
7699,max_ml,10,20,2,3,0.05,0.95,0.9060310283244104,18,1.0,1,1.0,1,1.0,1
7700,max_ml,10,20,2,3,0.05,0.95,0.7199092760681103,8,1.0,1,1.0,1,1.0,1
7701,max_ml,10,20,2,3,0.05,0.95,0.8774326648111755,17,0.0,1,0.0,1,0.0,1
7702,max_ml,10,20,2,3,0.05,0.95,0.8912065684124716,6,1.0,1,1.0,1,1.0,1
7703,max_ml,10,20,2,3,0.05,0.95,0.9017804551417048,6,1.0,1,1.0,1,1.0,1
7704,max_ml,10,20,2,3,0.05,0.95,0.9276011664700896,17,1.0,1,1.0,1,1.0,1
7705,max_ml,10,20,2,3,0.05,0.95,0.9271810908495248,9,1.0,1,1.0,1,1.0,1
7706,max_ml,10,20,2,3,0.05,0.95,0.9166448865696588,13,1.0,1,1.0,1,1.0,1
7707,max_ml,10,20,2,3,0.05,0.95,0.7986444103318373,4,1.0,1,1.0,1,1.0,1
7708,max_ml,10,20,2,3,0.05,0.95,0.6863214734243195,10,1.0,1,1.0,1,1.0,1
7709,max_ml,10,20,2,3,0.05,0.95,0.742232510893087,7,1.0,1,1.0,1,1.0,1
7710,max_ml,10,20,2,3,0.05,0.95,0.9084012840955736,14,1.0,1,1.0,1,1.0,1
7711,max_ml,10,20,2,3,0.05,0.95,0.9433470776509564,11,1.0,1,1.0,1,1.0,1
7712,max_ml,10,20,2,3,0.05,0.95,0.912220503122819,8,1.0,1,1.0,1,1.0,1
7713,max_ml,10,20,2,3,0.05,0.95,0.7790801605361544,15,1.0,1,1.0,1,1.0,1
7714,max_ml,10,20,2,3,0.05,0.95,0.9340701389604368,17,1.0,1,1.0,1,1.0,1
7715,max_ml,10,20,2,3,0.05,0.95,0.8986888405202229,5,1.0,1,1.0,1,1.0,1
7716,max_ml,10,20,2,3,0.05,0.95,0.9480214675548816,62,0.0,1,0.0,1,0.0,1
7717,max_ml,10,20,2,3,0.05,0.95,0.9110542116050002,7,1.0,1,1.0,1,1.0,1
7718,max_ml,10,20,2,3,0.05,0.95,0.8876842607448061,9,1.0,1,1.0,1,1.0,1
7719,max_ml,10,20,2,3,0.05,0.95,0.8748597023323414,11,1.0,1,1.0,1,1.0,1
7720,max_ml,10,20,2,3,0.05,0.95,0.8083733859173692,21,1.0,1,1.0,1,1.0,1
7721,max_ml,10,20,2,3,0.05,0.95,0.9419775524170996,57,0.0,1,0.0,1,0.0,1
7722,max_ml,10,20,2,3,0.05,0.95,0.8289847546277836,4,1.0,1,1.0,1,1.0,1
7723,max_ml,10,20,2,3,0.05,0.95,0.7959707422936942,5,1.0,1,1.0,1,1.0,1
7724,max_ml,10,20,2,3,0.05,0.95,0.9180941604185416,6,1.0,1,1.0,1,1.0,1
7725,max_ml,10,20,2,3,0.05,0.95,0.7106677896552724,3,1.0,1,1.0,1,1.0,1
7726,max_ml,10,20,2,3,0.05,0.95,0.91732343027149,15,1.0,1,1.0,1,1.0,1
7727,max_ml,10,20,2,3,0.05,0.95,0.9085501083275328,5,1.0,1,1.0,1,1.0,1
7728,max_ml,10,20,2,3,0.05,0.95,0.8036906473754055,2,1.0,1,1.0,1,1.0,1
7729,max_ml,10,20,2,3,0.05,0.95,0.9053666604126444,11,1.0,1,1.0,1,1.0,1
7730,max_ml,10,20,2,3,0.05,0.95,0.8680347964583152,9,1.0,1,1.0,1,1.0,1
7731,max_ml,10,20,2,3,0.05,0.95,0.8258937245664633,13,1.0,1,1.0,1,1.0,1
7732,max_ml,10,20,2,3,0.05,0.95,0.8311612054344919,6,1.0,1,1.0,1,1.0,1
7733,max_ml,10,20,2,3,0.05,0.95,0.9019084053955804,10,1.0,1,1.0,1,1.0,1
7734,max_ml,10,20,2,3,0.05,0.95,0.94532541531761,17,1.0,1,1.0,1,1.0,1
7735,max_ml,10,20,2,3,0.05,0.95,0.892707452813768,10,1.0,1,1.0,1,1.0,1
7736,max_ml,10,20,2,3,0.05,0.95,0.9479758449044005,99,0.0,1,0.0,1,0.0,1
7737,max_ml,10,20,2,3,0.05,0.95,0.8820051922978983,10,1.0,1,1.0,1,1.0,1
7738,max_ml,10,20,2,3,0.05,0.95,0.9002619228844998,5,1.0,1,1.0,1,1.0,1
7739,max_ml,10,20,2,3,0.05,0.95,0.949485970069747,35,0.0,1,0.0,1,0.0,1
7740,max_ml,10,20,2,3,0.05,0.95,0.7666305480186779,13,1.0,1,1.0,1,1.0,1
7741,max_ml,10,20,2,3,0.05,0.95,0.9436461531601832,42,0.0,1,0.0,1,0.0,1
7742,max_ml,10,20,2,3,0.05,0.95,0.7406844516120258,4,1.0,1,1.0,1,1.0,1
7743,max_ml,10,20,2,3,0.05,0.95,0.9469936794801572,25,0.0,1,0.0,1,0.0,1
7744,max_ml,10,20,2,3,0.05,0.95,0.9450733592826503,54,0.0,1,0.0,1,0.0,1
7745,max_ml,10,20,2,3,0.05,0.95,0.7779821549921038,4,1.0,1,1.0,1,1.0,1
7746,max_ml,10,20,2,3,0.05,0.95,0.9266298964349432,25,1.0,1,1.0,1,1.0,1
7747,max_ml,10,20,2,3,0.05,0.95,0.9241307359462017,16,1.0,1,1.0,1,1.0,1
7748,max_ml,10,20,2,3,0.05,0.95,0.9059837940910122,30,0.0,0,0.0,0,1.0,1
7749,max_ml,10,20,2,3,0.05,0.95,0.8574239610334915,13,0.0,0,0.0,0,1.0,1
7750,max_ml,10,20,2,3,0.05,0.95,0.8987904027258894,7,1.0,1,1.0,1,1.0,1
7751,max_ml,10,20,2,3,0.05,0.95,0.9280794561375784,34,0.0,1,0.0,1,0.0,1
7752,max_ml,10,20,2,3,0.05,0.95,0.8312190626840105,5,1.0,1,1.0,1,1.0,1
7753,max_ml,10,20,2,3,0.05,0.95,0.8689463322975902,21,1.0,1,1.0,1,1.0,1
7754,max_ml,10,20,2,3,0.05,0.95,0.8924417481250618,22,1.0,1,1.0,1,1.0,1
7755,max_ml,10,20,2,3,0.05,0.95,0.9394430069278364,27,1.0,1,1.0,1,1.0,1
7756,max_ml,10,20,2,3,0.05,0.95,0.9202341778951384,15,0.0,0,1.0,1,1.0,1
7757,max_ml,10,20,2,3,0.05,0.95,0.9295640048194758,5,1.0,1,1.0,1,1.0,1
7758,max_ml,10,20,2,3,0.05,0.95,0.8998257356786205,18,1.0,1,1.0,1,1.0,1
7759,max_ml,10,20,2,3,0.05,0.95,0.905643137582922,21,1.0,1,1.0,1,1.0,1
7760,max_ml,10,20,2,3,0.05,0.95,0.940326972646982,13,1.0,1,1.0,1,1.0,1
7761,max_ml,10,20,2,3,0.05,0.95,0.8117789586867648,8,1.0,1,1.0,1,1.0,1
7762,max_ml,10,20,2,3,0.05,0.95,0.939597270908018,19,0.0,0,1.0,1,1.0,1
7763,max_ml,10,20,2,3,0.05,0.95,0.9303142717649922,39,0.0,0,1.0,1,1.0,1
7764,max_ml,10,20,2,3,0.05,0.95,0.6686589949788879,2,1.0,1,1.0,1,1.0,1
7765,max_ml,10,20,2,3,0.05,0.95,0.9013726367690724,40,0.0,1,0.0,1,0.0,1
7766,max_ml,10,20,2,3,0.05,0.95,0.8514728649963034,4,1.0,1,1.0,1,1.0,1
7767,max_ml,10,20,2,3,0.05,0.95,0.946935445954214,28,0.0,1,0.0,1,0.0,1
7768,max_ml,10,20,2,3,0.05,0.95,0.8057510423146826,7,1.0,1,1.0,1,1.0,1
7769,max_ml,10,20,2,3,0.05,0.95,0.8527842775793437,8,1.0,1,1.0,1,1.0,1
7770,max_ml,10,20,2,3,0.05,0.95,0.8869385095234343,29,1.0,1,1.0,1,1.0,1
7771,max_ml,10,20,2,3,0.05,0.95,0.8237480484905686,8,1.0,1,1.0,1,1.0,1
7772,max_ml,10,20,2,3,0.05,0.95,0.853993336391559,9,1.0,1,1.0,1,1.0,1
7773,max_ml,10,20,2,3,0.05,0.95,0.9366784724778094,7,1.0,1,1.0,1,1.0,1
7774,max_ml,10,20,2,3,0.05,0.95,0.9100903632550422,4,1.0,1,1.0,1,1.0,1
7775,max_ml,10,20,2,3,0.05,0.95,0.7831356629287692,2,1.0,1,1.0,1,1.0,1
7776,max_ml,10,20,2,3,0.05,0.95,0.8656393056066218,10,1.0,1,1.0,1,1.0,1
7777,max_ml,10,20,2,3,0.05,0.95,0.8747743309412439,10,1.0,1,1.0,1,1.0,1
7778,max_ml,10,20,2,3,0.05,0.95,0.8139793036850139,8,1.0,1,1.0,1,1.0,1
7779,max_ml,10,20,2,3,0.05,0.95,0.8697440938037038,16,0.0,0,1.0,1,1.0,1
7780,max_ml,10,20,2,3,0.05,0.95,0.944376331678043,8,1.0,1,1.0,1,1.0,1
7781,max_ml,10,20,2,3,0.05,0.95,0.6948391603114387,4,1.0,1,1.0,1,1.0,1
7782,max_ml,10,20,2,3,0.05,0.95,0.8329206172127085,10,1.0,1,1.0,1,1.0,1
7783,max_ml,10,20,2,3,0.05,0.95,0.933263710680763,8,1.0,1,1.0,1,1.0,1
7784,max_ml,10,20,2,3,0.05,0.95,0.933653092425767,27,0.0,0,0.0,0,1.0,1
7785,max_ml,10,20,2,3,0.05,0.95,0.9082588961008649,5,1.0,1,1.0,1,1.0,1
7786,max_ml,10,20,2,3,0.05,0.95,0.8167854323736309,8,1.0,1,1.0,1,1.0,1
7787,max_ml,10,20,2,3,0.05,0.95,0.8663647993180201,5,1.0,1,1.0,1,1.0,1
7788,max_ml,10,20,2,3,0.05,0.95,0.8166882037272671,11,1.0,1,1.0,1,1.0,1
7789,max_ml,10,20,2,3,0.05,0.95,0.9396993438125332,5,1.0,1,1.0,1,1.0,1
7790,max_ml,10,20,2,3,0.05,0.95,0.9025645535567576,9,1.0,1,1.0,1,1.0,1
7791,max_ml,10,20,2,3,0.05,0.95,0.9142596139273076,13,1.0,1,1.0,1,1.0,1
7792,max_ml,10,20,2,3,0.05,0.95,0.7700197774922845,4,1.0,1,1.0,1,1.0,1
7793,max_ml,10,20,2,3,0.05,0.95,0.8432634888545885,20,1.0,1,1.0,1,1.0,1
7794,max_ml,10,20,2,3,0.05,0.95,0.9024812972205002,13,1.0,1,1.0,1,1.0,1
7795,max_ml,10,20,2,3,0.05,0.95,0.9260171569599904,19,1.0,1,1.0,1,1.0,1
7796,max_ml,10,20,2,3,0.05,0.95,0.8375862055233522,12,1.0,1,1.0,1,1.0,1
7797,max_ml,10,20,2,3,0.05,0.95,0.8803289855853419,16,1.0,1,1.0,1,1.0,1
7798,max_ml,10,20,2,3,0.05,0.95,0.9010901896095777,9,1.0,1,1.0,1,1.0,1
7799,max_ml,10,20,2,3,0.05,0.95,0.8206468008745139,4,1.0,1,1.0,1,1.0,1
7800,max_ml,10,20,2,3,0.05,0.95,0.8926467338988056,23,0.0,0,1.0,1,1.0,1
7801,max_ml,10,20,2,3,0.05,0.95,0.7871167323791852,10,1.0,1,1.0,1,1.0,1
7802,max_ml,10,20,2,3,0.05,0.95,0.909710544544273,15,1.0,1,1.0,1,1.0,1
7803,max_ml,10,20,2,3,0.05,0.95,0.8842788073714927,4,1.0,1,1.0,1,1.0,1
7804,max_ml,10,20,2,3,0.05,0.95,0.8834645782034166,15,1.0,1,1.0,1,1.0,1
7805,max_ml,10,20,2,3,0.05,0.95,0.8516430430388333,13,1.0,1,1.0,1,1.0,1
7806,max_ml,10,20,2,3,0.05,0.95,0.7549678560206099,7,1.0,1,1.0,1,1.0,1
7807,max_ml,10,20,2,3,0.05,0.95,0.8267817909884961,7,1.0,1,1.0,1,1.0,1
7808,max_ml,10,20,2,3,0.05,0.95,0.8415539619862453,7,1.0,1,1.0,1,1.0,1
7809,max_ml,10,20,2,3,0.05,0.95,0.8306017776927118,4,1.0,1,1.0,1,1.0,1
7810,max_ml,10,20,2,3,0.05,0.95,0.947206028655796,14,0.0,1,0.0,1,0.0,1
7811,max_ml,10,20,2,3,0.05,0.95,0.9409298884115614,19,0.0,0,1.0,1,1.0,1
7812,max_ml,10,20,2,3,0.05,0.95,0.9406823614697308,8,1.0,1,1.0,1,0.0,0
7813,max_ml,10,20,2,3,0.05,0.95,0.93479363613516,10,1.0,1,1.0,1,1.0,1
7814,max_ml,10,20,2,3,0.05,0.95,0.914934063420746,7,1.0,1,1.0,1,1.0,1
7815,max_ml,10,20,2,3,0.05,0.95,0.9002571719577179,10,1.0,1,1.0,1,1.0,1
7816,max_ml,10,20,2,3,0.05,0.95,0.8232009169741697,16,1.0,1,1.0,1,1.0,1
7817,max_ml,10,20,2,3,0.05,0.95,0.9426400238417616,16,1.0,1,1.0,1,1.0,1
7818,max_ml,10,20,2,3,0.05,0.95,0.863214530707352,9,1.0,1,1.0,1,1.0,1
7819,max_ml,10,20,2,3,0.05,0.95,0.7977890338994694,3,1.0,1,1.0,1,1.0,1
7820,max_ml,10,20,2,3,0.05,0.95,0.935121768515769,25,0.0,1,0.0,1,0.0,1
7821,max_ml,10,20,2,3,0.05,0.95,0.9474297789499584,11,1.0,1,1.0,1,1.0,1
7822,max_ml,10,20,2,3,0.05,0.95,0.9337344379918272,9,1.0,1,1.0,1,1.0,1
7823,max_ml,10,20,2,3,0.05,0.95,0.86266328344609,6,1.0,1,1.0,1,1.0,1
7824,max_ml,10,20,2,3,0.05,0.95,0.84850776942995,3,1.0,1,1.0,1,1.0,1
7825,max_ml,10,20,2,3,0.05,0.95,0.919284769138594,17,1.0,1,1.0,1,1.0,1
7826,max_ml,10,20,2,3,0.05,0.95,0.916308705139018,10,1.0,1,1.0,1,1.0,1
7827,max_ml,10,20,2,3,0.05,0.95,0.8655002948093907,11,1.0,1,1.0,1,1.0,1
7828,max_ml,10,20,2,3,0.05,0.95,0.8388420842442528,4,1.0,1,1.0,1,1.0,1
7829,max_ml,10,20,2,3,0.05,0.95,0.9266013560619036,18,1.0,1,1.0,1,1.0,1
7830,max_ml,10,20,2,3,0.05,0.95,0.7934512916692202,9,1.0,1,1.0,1,1.0,1
7831,max_ml,10,20,2,3,0.05,0.95,0.8134270058535069,5,1.0,1,1.0,1,1.0,1
7832,max_ml,10,20,2,3,0.05,0.95,0.9132321236357672,4,1.0,1,1.0,1,1.0,1
7833,max_ml,10,20,2,3,0.05,0.95,0.9045705933699636,14,1.0,1,1.0,1,1.0,1
7834,max_ml,10,20,2,3,0.05,0.95,0.8636448978628772,6,1.0,1,1.0,1,1.0,1
7835,max_ml,10,20,2,3,0.05,0.95,0.790485756164526,4,1.0,1,1.0,1,1.0,1
7836,max_ml,10,20,2,3,0.05,0.95,0.9455391564389,11,1.0,1,1.0,1,1.0,1
7837,max_ml,10,20,2,3,0.05,0.95,0.8786075669967855,14,1.0,1,1.0,1,1.0,1
7838,max_ml,10,20,2,3,0.05,0.95,0.9425148482138264,10,1.0,1,1.0,1,1.0,1
7839,max_ml,10,20,2,3,0.05,0.95,0.8128489055811763,5,1.0,1,1.0,1,1.0,1
7840,max_ml,10,20,2,3,0.05,0.95,0.7655339373184581,3,1.0,1,1.0,1,1.0,1
7841,max_ml,10,20,2,3,0.05,0.95,0.7572380604378929,6,1.0,1,1.0,1,1.0,1
7842,max_ml,10,20,2,3,0.05,0.95,0.7822445921200731,9,1.0,1,1.0,1,1.0,1
7843,max_ml,10,20,2,3,0.05,0.95,0.8992142123248814,2,1.0,1,1.0,1,1.0,1
7844,max_ml,10,20,2,3,0.05,0.95,0.8713364317949955,12,1.0,1,1.0,1,1.0,1
7845,max_ml,10,20,2,3,0.05,0.95,0.9048356132038792,15,1.0,1,1.0,1,0.0,0
7846,max_ml,10,20,2,3,0.05,0.95,0.9211411611295732,3,1.0,1,1.0,1,1.0,1
7847,max_ml,10,20,2,3,0.05,0.95,0.873505716582503,12,1.0,1,1.0,1,1.0,1
7848,max_ml,10,20,2,3,0.05,0.95,0.7183232452770684,3,1.0,1,1.0,1,1.0,1
7849,max_ml,10,20,2,3,0.05,0.95,0.8712181370912151,4,1.0,1,1.0,1,1.0,1
7850,max_ml,10,20,2,3,0.05,0.95,0.8896062787716934,6,1.0,1,1.0,1,1.0,1
7851,max_ml,10,20,2,3,0.05,0.95,0.9133252118675226,14,0.0,0,1.0,1,1.0,1
7852,max_ml,10,20,2,3,0.05,0.95,0.9294923966649532,18,0.0,1,0.0,1,0.0,1
7853,max_ml,10,20,2,3,0.05,0.95,0.8472487385094788,12,1.0,1,1.0,1,1.0,1
7854,max_ml,10,20,2,3,0.05,0.95,0.8850826448821426,11,1.0,1,1.0,1,0.0,0
7855,max_ml,10,20,2,3,0.05,0.95,0.6922493187257809,2,1.0,1,1.0,1,1.0,1
7856,max_ml,10,20,2,3,0.05,0.95,0.8785618059514858,14,1.0,1,1.0,1,1.0,1
7857,max_ml,10,20,2,3,0.05,0.95,0.9147642877552006,15,1.0,1,1.0,1,1.0,1
7858,max_ml,10,20,2,3,0.05,0.95,0.9166192522072778,21,0.0,0,0.0,0,1.0,1
7859,max_ml,10,20,2,3,0.05,0.95,0.7769348474647746,6,1.0,1,1.0,1,1.0,1
7860,max_ml,10,20,2,3,0.05,0.95,0.8996245625917981,12,1.0,1,1.0,1,1.0,1
7861,max_ml,10,20,2,3,0.05,0.95,0.7137621581123096,4,1.0,1,1.0,1,1.0,1
7862,max_ml,10,20,2,3,0.05,0.95,0.841654736249074,6,1.0,1,1.0,1,1.0,1
7863,max_ml,10,20,2,3,0.05,0.95,0.8857007876632685,43,0.0,1,0.0,1,0.0,1
7864,max_ml,10,20,2,3,0.05,0.95,0.9080840657073016,15,1.0,1,1.0,1,0.0,0
7865,max_ml,10,20,2,3,0.05,0.95,0.8888929604035559,33,1.0,1,1.0,1,1.0,1
7866,max_ml,10,20,2,3,0.05,0.95,0.9033139267347388,21,0.0,1,0.0,1,0.0,1
7867,max_ml,10,20,2,3,0.05,0.95,0.8407909403698252,5,1.0,1,1.0,1,1.0,1
7868,max_ml,10,20,2,3,0.05,0.95,0.810579471807673,12,1.0,1,1.0,1,1.0,1
7869,max_ml,10,20,2,3,0.05,0.95,0.7071827988987663,3,1.0,1,1.0,1,1.0,1
7870,max_ml,10,20,2,3,0.05,0.95,0.911056494879338,14,1.0,1,1.0,1,1.0,1
7871,max_ml,10,20,2,3,0.05,0.95,0.9383462670675764,14,1.0,1,1.0,1,1.0,1
7872,max_ml,10,20,2,3,0.05,0.95,0.9386137914859144,18,0.0,1,0.0,1,0.0,1
7873,max_ml,10,20,2,3,0.05,0.95,0.9335564107160912,8,1.0,1,1.0,1,1.0,1
7874,max_ml,10,20,2,3,0.05,0.95,0.7823322947272231,3,1.0,1,1.0,1,1.0,1
7875,max_ml,10,20,2,3,0.05,0.95,0.7081196729899096,3,1.0,1,1.0,1,1.0,1
7876,max_ml,10,20,2,3,0.05,0.95,0.9483154632827554,10,1.0,1,1.0,1,1.0,1
7877,max_ml,10,20,2,3,0.05,0.95,0.8699800073076307,13,1.0,1,1.0,1,1.0,1
7878,max_ml,10,20,2,3,0.05,0.95,0.7401168688741352,4,1.0,1,1.0,1,1.0,1
7879,max_ml,10,20,2,3,0.05,0.95,0.9218440880659048,11,1.0,1,1.0,1,1.0,1
7880,max_ml,10,20,2,3,0.05,0.95,0.6939544530040305,8,1.0,1,1.0,1,1.0,1
7881,max_ml,10,20,2,3,0.05,0.95,0.9476569743283764,7,1.0,1,1.0,1,1.0,1
7882,max_ml,10,20,2,3,0.05,0.95,0.936899925092064,31,0.0,1,0.0,1,0.0,1
7883,max_ml,10,20,2,3,0.05,0.95,0.892635813782045,30,0.0,1,0.0,1,0.0,1
7884,max_ml,10,20,2,3,0.05,0.95,0.7657596747185023,3,1.0,1,1.0,1,1.0,1
7885,max_ml,10,20,2,3,0.05,0.95,0.8771548082177727,13,1.0,1,1.0,1,1.0,1
7886,max_ml,10,20,2,3,0.05,0.95,0.6762356617741878,5,1.0,1,1.0,1,1.0,1
7887,max_ml,10,20,2,3,0.05,0.95,0.879671394376589,8,1.0,1,1.0,1,1.0,1
7888,max_ml,10,20,2,3,0.05,0.95,0.9283850948441243,10,1.0,1,1.0,1,1.0,1
7889,max_ml,10,20,2,3,0.05,0.95,0.9279587462682506,11,1.0,1,1.0,1,1.0,1
7890,max_ml,10,20,2,3,0.05,0.95,0.7822216097527459,8,1.0,1,1.0,1,1.0,1
7891,max_ml,10,20,2,3,0.05,0.95,0.9423619863105696,17,0.0,0,1.0,1,1.0,1
7892,max_ml,10,20,2,3,0.05,0.95,0.8858171179633704,19,1.0,1,1.0,1,1.0,1
7893,max_ml,10,20,2,3,0.05,0.95,0.8224260124591685,12,1.0,1,1.0,1,1.0,1
7894,max_ml,10,20,2,3,0.05,0.95,0.8172042154573476,6,1.0,1,1.0,1,1.0,1
7895,max_ml,10,20,2,3,0.05,0.95,0.893731907573145,13,1.0,1,1.0,1,1.0,1
7896,max_ml,10,20,2,3,0.05,0.95,0.8368725847386473,9,1.0,1,1.0,1,1.0,1
7897,max_ml,10,20,2,3,0.05,0.95,0.8319836240871836,12,1.0,1,1.0,1,1.0,1
7898,max_ml,10,20,2,3,0.05,0.95,0.8948787811403442,8,1.0,1,1.0,1,1.0,1
7899,max_ml,10,20,2,3,0.05,0.95,0.9152718626019526,16,1.0,1,1.0,1,1.0,1
7900,max_ml,10,20,2,3,0.05,0.95,0.916529984365042,16,1.0,1,1.0,1,1.0,1
7901,max_ml,10,20,2,3,0.05,0.95,0.946894282034736,21,0.0,1,0.0,1,0.0,1
7902,max_ml,10,20,2,3,0.05,0.95,0.8104768954278835,8,1.0,1,1.0,1,1.0,1
7903,max_ml,10,20,2,3,0.05,0.95,0.7861639598654517,3,1.0,1,1.0,1,1.0,1
7904,max_ml,10,20,2,3,0.05,0.95,0.8615340465238417,15,1.0,1,1.0,1,1.0,1
7905,max_ml,10,20,2,3,0.05,0.95,0.7745365692335908,5,1.0,1,1.0,1,1.0,1
7906,max_ml,10,20,2,3,0.05,0.95,0.9359080202092882,4,1.0,1,1.0,1,1.0,1
7907,max_ml,10,20,2,3,0.05,0.95,0.9495884273604276,12,0.0,1,0.0,1,0.0,1
7908,max_ml,10,20,2,3,0.05,0.95,0.8730898269381183,21,1.0,1,1.0,1,1.0,1
7909,max_ml,10,20,2,3,0.05,0.95,0.7914400690166654,10,1.0,1,1.0,1,1.0,1
7910,max_ml,10,20,2,3,0.05,0.95,0.8970966779711865,10,1.0,1,1.0,1,1.0,1
7911,max_ml,10,20,2,3,0.05,0.95,0.913871752398018,4,1.0,1,1.0,1,1.0,1
7912,max_ml,10,20,2,3,0.05,0.95,0.7387917388756142,7,1.0,1,1.0,1,1.0,1
7913,max_ml,10,20,2,3,0.05,0.95,0.8934229214994832,11,1.0,1,1.0,1,1.0,1
7914,max_ml,10,20,2,3,0.05,0.95,0.9291036122087638,22,0.0,1,0.0,1,0.0,1
7915,max_ml,10,20,2,3,0.05,0.95,0.8009853200685431,3,1.0,1,1.0,1,1.0,1
7916,max_ml,10,20,2,3,0.05,0.95,0.8211758045428557,5,1.0,1,1.0,1,1.0,1
7917,max_ml,10,20,2,3,0.05,0.95,0.7630521484325308,3,1.0,1,1.0,1,1.0,1
7918,max_ml,10,20,2,3,0.05,0.95,0.9369041965463296,15,1.0,1,0.0,0,0.0,0
7919,max_ml,10,20,2,3,0.05,0.95,0.8889815014390369,12,1.0,1,1.0,1,1.0,1
7920,max_ml,10,20,2,3,0.05,0.95,0.8798596873503784,24,1.0,1,1.0,1,1.0,1
7921,max_ml,10,20,2,3,0.05,0.95,0.9405032632107082,30,0.0,0,0.0,0,1.0,1
7922,max_ml,10,20,2,3,0.05,0.95,0.9294137785104488,36,0.0,1,0.0,1,0.0,1
7923,max_ml,10,20,2,3,0.05,0.95,0.8324673156356026,6,1.0,1,1.0,1,1.0,1
7924,max_ml,10,20,2,3,0.05,0.95,0.9286398339736558,13,1.0,1,1.0,1,1.0,1
7925,max_ml,10,20,2,3,0.05,0.95,0.826001116949559,7,1.0,1,1.0,1,1.0,1
7926,max_ml,10,20,2,3,0.05,0.95,0.9189064564525202,15,1.0,1,1.0,1,1.0,1
7927,max_ml,10,20,2,3,0.05,0.95,0.939543248893332,40,0.0,1,0.0,1,0.0,1
7928,max_ml,10,20,2,3,0.05,0.95,0.9425126430064614,30,0.0,1,0.0,1,0.0,1
7929,max_ml,10,20,2,3,0.05,0.95,0.9486568787655344,7,1.0,1,1.0,1,1.0,1
7930,max_ml,10,20,2,3,0.05,0.95,0.7593988619654032,8,1.0,1,1.0,1,1.0,1
7931,max_ml,10,20,2,3,0.05,0.95,0.9389560964981282,51,0.0,1,0.0,1,0.0,1
7932,max_ml,10,20,2,3,0.05,0.95,0.8881481756924198,27,0.0,0,0.0,0,1.0,1
7933,max_ml,10,20,2,3,0.05,0.95,0.9493045064671336,18,0.0,0,1.0,1,1.0,1
7934,max_ml,10,20,2,3,0.05,0.95,0.7939600075809192,6,1.0,1,1.0,1,1.0,1
7935,max_ml,10,20,2,3,0.05,0.95,0.8447585455071382,6,1.0,1,1.0,1,1.0,1
7936,max_ml,10,20,2,3,0.05,0.95,0.8122438833892902,18,1.0,1,1.0,1,1.0,1
7937,max_ml,10,20,2,3,0.05,0.95,0.856088517859976,5,1.0,1,1.0,1,1.0,1
7938,max_ml,10,20,2,3,0.05,0.95,0.9326490421453172,28,0.0,1,0.0,1,0.0,1
7939,max_ml,10,20,2,3,0.05,0.95,0.9208694569234508,4,1.0,1,1.0,1,1.0,1
7940,max_ml,10,20,2,3,0.05,0.95,0.8941981629263049,3,1.0,1,1.0,1,1.0,1
7941,max_ml,10,20,2,3,0.05,0.95,0.8772220585514947,7,1.0,1,1.0,1,1.0,1
7942,max_ml,10,20,2,3,0.05,0.95,0.9345363590154532,4,1.0,1,1.0,1,1.0,1
7943,max_ml,10,20,2,3,0.05,0.95,0.9157848943561652,30,0.0,1,0.0,1,0.0,1
7944,max_ml,10,20,2,3,0.05,0.95,0.9213756356511272,6,1.0,1,1.0,1,1.0,1
7945,max_ml,10,20,2,3,0.05,0.95,0.8723880937992982,26,1.0,1,0.0,0,0.0,0
7946,max_ml,10,20,2,3,0.05,0.95,0.942460545056444,29,0.0,1,0.0,1,0.0,1
7947,max_ml,10,20,2,3,0.05,0.95,0.8492563230633524,18,1.0,1,1.0,1,1.0,1
7948,max_ml,10,20,2,3,0.05,0.95,0.9306744125288728,10,1.0,1,1.0,1,1.0,1
7949,max_ml,10,20,2,3,0.05,0.95,0.8527414261867188,8,1.0,1,1.0,1,1.0,1
7950,max_ml,10,20,2,3,0.05,0.95,0.8911281817419473,8,1.0,1,1.0,1,1.0,1
7951,max_ml,10,20,2,3,0.05,0.95,0.9308829261293184,16,1.0,1,1.0,1,1.0,1
7952,max_ml,10,20,2,3,0.05,0.95,0.9188651787541195,6,1.0,1,1.0,1,1.0,1
7953,max_ml,10,20,2,3,0.05,0.95,0.7905922025572045,8,1.0,1,1.0,1,1.0,1
7954,max_ml,10,20,2,3,0.05,0.95,0.8563286481498619,9,1.0,1,1.0,1,1.0,1
7955,max_ml,10,20,2,3,0.05,0.95,0.8138460373893557,9,1.0,1,1.0,1,1.0,1
7956,max_ml,10,20,2,3,0.05,0.95,0.9210167672907152,10,1.0,1,1.0,1,1.0,1
7957,max_ml,10,20,2,3,0.05,0.95,0.725205094893253,5,1.0,1,1.0,1,1.0,1
7958,max_ml,10,20,2,3,0.05,0.95,0.918772050988096,12,1.0,1,1.0,1,1.0,1
7959,max_ml,10,20,2,3,0.05,0.95,0.9076612095365147,2,1.0,1,1.0,1,1.0,1
7960,max_ml,10,20,2,3,0.05,0.95,0.919587096569382,17,1.0,1,1.0,1,1.0,1
7961,max_ml,10,20,2,3,0.05,0.95,0.7214166471283557,5,1.0,1,1.0,1,1.0,1
7962,max_ml,10,20,2,3,0.05,0.95,0.9034465137330562,27,0.0,1,0.0,1,0.0,1
7963,max_ml,10,20,2,3,0.05,0.95,0.889589836637668,11,1.0,1,1.0,1,1.0,1
7964,max_ml,10,20,2,3,0.05,0.95,0.7359275654776173,4,1.0,1,1.0,1,1.0,1
7965,max_ml,10,20,2,3,0.05,0.95,0.9253067699874428,20,1.0,1,1.0,1,1.0,1
7966,max_ml,10,20,2,3,0.05,0.95,0.8501916821417431,11,1.0,1,1.0,1,1.0,1
7967,max_ml,10,20,2,3,0.05,0.95,0.9184800253016004,13,1.0,1,1.0,1,1.0,1
7968,max_ml,10,20,2,3,0.05,0.95,0.8647393329834046,6,1.0,1,1.0,1,1.0,1
7969,max_ml,10,20,2,3,0.05,0.95,0.9238731267948204,14,0.0,0,1.0,1,0.0,0
7970,max_ml,10,20,2,3,0.05,0.95,0.6812687059757523,3,1.0,1,1.0,1,1.0,1
7971,max_ml,10,20,2,3,0.05,0.95,0.8053931520856324,6,1.0,1,1.0,1,1.0,1
7972,max_ml,10,20,2,3,0.05,0.95,0.9173661484658892,3,1.0,1,1.0,1,1.0,1
7973,max_ml,10,20,2,3,0.05,0.95,0.8533669980238044,12,1.0,1,1.0,1,1.0,1
7974,max_ml,10,20,2,3,0.05,0.95,0.8183598469587388,6,1.0,1,1.0,1,1.0,1
7975,max_ml,10,20,2,3,0.05,0.95,0.9325864972539158,35,0.0,1,0.0,1,0.0,1
7976,max_ml,10,20,2,3,0.05,0.95,0.6424678805633874,4,1.0,1,1.0,1,1.0,1
7977,max_ml,10,20,2,3,0.05,0.95,0.7969053062279092,5,1.0,1,1.0,1,1.0,1
7978,max_ml,10,20,2,3,0.05,0.95,0.8753989838433139,68,0.0,1,0.0,1,0.0,1
7979,max_ml,10,20,2,3,0.05,0.95,0.8143600471076017,11,1.0,1,1.0,1,1.0,1
7980,max_ml,10,20,2,3,0.05,0.95,0.7940314577763556,6,1.0,1,1.0,1,1.0,1
7981,max_ml,10,20,2,3,0.05,0.95,0.8542819334707483,9,1.0,1,1.0,1,1.0,1
7982,max_ml,10,20,2,3,0.05,0.95,0.8861408265758227,11,1.0,1,1.0,1,1.0,1
7983,max_ml,10,20,2,3,0.05,0.95,0.8736341220658014,7,1.0,1,1.0,1,1.0,1
7984,max_ml,10,20,2,3,0.05,0.95,0.8817015414313036,19,1.0,1,1.0,1,1.0,1
7985,max_ml,10,20,2,3,0.05,0.95,0.7627678703078038,8,1.0,1,1.0,1,1.0,1
7986,max_ml,10,20,2,3,0.05,0.95,0.9379946565343202,9,1.0,1,1.0,1,1.0,1
7987,max_ml,10,20,2,3,0.05,0.95,0.7706724317188601,7,1.0,1,1.0,1,1.0,1
7988,max_ml,10,20,2,3,0.05,0.95,0.9006053940500275,23,1.0,1,1.0,1,1.0,1
7989,max_ml,10,20,2,3,0.05,0.95,0.8730346770896024,11,1.0,1,1.0,1,1.0,1
7990,max_ml,10,20,2,3,0.05,0.95,0.8464384280771204,10,1.0,1,1.0,1,1.0,1
7991,max_ml,10,20,2,3,0.05,0.95,0.9451729006766264,30,0.0,1,0.0,1,0.0,1
7992,max_ml,10,20,2,3,0.05,0.95,0.6686338842682965,8,1.0,1,1.0,1,1.0,1
7993,max_ml,10,20,2,3,0.05,0.95,0.8136835692103919,15,1.0,1,1.0,1,1.0,1
7994,max_ml,10,20,2,3,0.05,0.95,0.9401956597666804,11,1.0,1,1.0,1,0.0,0
7995,max_ml,10,20,2,3,0.05,0.95,0.917445366556111,12,1.0,1,1.0,1,1.0,1
7996,max_ml,10,20,2,3,0.05,0.95,0.840210411107386,7,1.0,1,1.0,1,1.0,1
7997,max_ml,10,20,2,3,0.05,0.95,0.943984504136736,6,1.0,1,1.0,1,1.0,1
7998,max_ml,10,20,2,3,0.05,0.95,0.9411835614239298,92,0.0,1,0.0,1,0.0,1
7999,max_ml,10,20,2,3,0.05,0.95,0.9106786275190704,15,1.0,1,1.0,1,1.0,1
8000,max_ml,10,20,2,3,0.05,0.95,0.9330383462861994,13,1.0,1,1.0,1,1.0,1
8001,max_ml,10,20,2,3,0.05,0.95,0.8669305385159045,8,1.0,1,1.0,1,1.0,1
8002,max_ml,10,20,2,3,0.05,0.95,0.9360221263650832,11,1.0,1,1.0,1,0.0,0
8003,max_ml,10,20,2,3,0.05,0.95,0.896049740946315,12,1.0,1,1.0,1,1.0,1
8004,max_ml,10,20,2,3,0.05,0.95,0.9041527724971392,8,1.0,1,1.0,1,1.0,1
8005,max_ml,10,20,2,3,0.05,0.95,0.8198591362358794,10,1.0,1,1.0,1,1.0,1
8006,max_ml,10,20,2,3,0.05,0.95,0.8768847460645943,15,1.0,1,1.0,1,1.0,1
8007,max_ml,10,20,2,3,0.05,0.95,0.9436644240855934,8,1.0,1,1.0,1,1.0,1
8008,max_ml,10,20,2,3,0.05,0.95,0.9414089279171708,30,0.0,1,0.0,1,0.0,1
8009,max_ml,10,20,2,3,0.05,0.95,0.9419489156602708,7,1.0,1,1.0,1,1.0,1
8010,max_ml,10,20,2,3,0.05,0.95,0.8545106982977171,18,0.0,1,0.0,1,0.0,1
8011,max_ml,10,20,2,3,0.05,0.95,0.9203436317074376,26,1.0,1,1.0,1,1.0,1
8012,max_ml,10,20,2,3,0.05,0.95,0.8546880595488584,10,1.0,1,1.0,1,1.0,1
8013,max_ml,10,20,2,3,0.05,0.95,0.9429977886271064,17,1.0,1,1.0,1,1.0,1
8014,max_ml,10,20,2,3,0.05,0.95,0.601830055719719,4,1.0,1,1.0,1,1.0,1
8015,max_ml,10,20,2,3,0.05,0.95,0.6900993473413953,5,1.0,1,1.0,1,1.0,1
8016,max_ml,10,20,2,3,0.05,0.95,0.9204672513997604,10,1.0,1,1.0,1,1.0,1
8017,max_ml,10,20,2,3,0.05,0.95,0.9465943679185036,27,1.0,1,1.0,1,1.0,1
8018,max_ml,10,20,2,3,0.05,0.95,0.729887483658802,2,1.0,1,1.0,1,1.0,1
8019,max_ml,10,20,2,3,0.05,0.95,0.8970573795779296,22,1.0,1,1.0,1,1.0,1
8020,max_ml,10,20,2,3,0.05,0.95,0.936570748176743,49,0.0,1,0.0,1,0.0,1
8021,max_ml,10,20,2,3,0.05,0.95,0.885204536620657,6,1.0,1,1.0,1,1.0,1
8022,max_ml,10,20,2,3,0.05,0.95,0.7874087729591637,4,1.0,1,1.0,1,1.0,1
8023,max_ml,10,20,2,3,0.05,0.95,0.9368978529158402,7,1.0,1,1.0,1,1.0,1
8024,max_ml,10,20,2,3,0.05,0.95,0.9222033021474344,16,1.0,1,0.0,0,1.0,1
8025,max_ml,10,20,2,3,0.05,0.95,0.9390258935822408,75,0.0,1,0.0,1,0.0,1
8026,max_ml,10,20,2,3,0.05,0.95,0.8733599404343502,4,1.0,1,1.0,1,1.0,1
8027,max_ml,10,20,2,3,0.05,0.95,0.817846276758886,7,1.0,1,1.0,1,1.0,1
8028,max_ml,10,20,2,3,0.05,0.95,0.8945599673487274,3,1.0,1,1.0,1,1.0,1
8029,max_ml,10,20,2,3,0.05,0.95,0.9224177620482632,15,0.0,0,1.0,1,1.0,1
8030,max_ml,10,20,2,3,0.05,0.95,0.9432641295453188,18,1.0,1,1.0,1,1.0,1
8031,max_ml,10,20,2,3,0.05,0.95,0.9053588207985248,38,0.0,1,0.0,1,0.0,1
8032,max_ml,10,20,2,3,0.05,0.95,0.833211221994157,6,1.0,1,1.0,1,1.0,1
8033,max_ml,10,20,2,3,0.05,0.95,0.8796505919528707,7,1.0,1,1.0,1,1.0,1
8034,max_ml,10,20,2,3,0.05,0.95,0.8702699550876688,2,1.0,1,1.0,1,1.0,1
8035,max_ml,10,20,2,3,0.05,0.95,0.7076564864103174,7,1.0,1,1.0,1,1.0,1
8036,max_ml,10,20,2,3,0.05,0.95,0.8677597451683444,11,1.0,1,1.0,1,1.0,1
8037,max_ml,10,20,2,3,0.05,0.95,0.8695008411506527,15,1.0,1,1.0,1,1.0,1
8038,max_ml,10,20,2,3,0.05,0.95,0.91216637047783,10,1.0,1,1.0,1,1.0,1
8039,max_ml,10,20,2,3,0.05,0.95,0.8135583560769676,6,1.0,1,1.0,1,1.0,1
8040,max_ml,10,20,2,3,0.05,0.95,0.903762959354715,10,1.0,1,1.0,1,1.0,1
8041,max_ml,10,20,2,3,0.05,0.95,0.8622716837533839,9,1.0,1,1.0,1,1.0,1
8042,max_ml,10,20,2,3,0.05,0.95,0.9087000911880692,5,1.0,1,1.0,1,1.0,1
8043,max_ml,10,20,2,3,0.05,0.95,0.9338309608974352,45,0.0,1,0.0,1,0.0,1
8044,max_ml,10,20,2,3,0.05,0.95,0.9174249463079924,15,0.0,0,1.0,1,1.0,1
8045,max_ml,10,20,2,3,0.05,0.95,0.5752346832360918,5,1.0,1,1.0,1,1.0,1
8046,max_ml,10,20,2,3,0.05,0.95,0.9186139316217103,12,1.0,1,1.0,1,1.0,1
8047,max_ml,10,20,2,3,0.05,0.95,0.8729642533892682,24,1.0,1,1.0,1,1.0,1
8048,max_ml,10,20,2,3,0.05,0.95,0.8799963479815159,10,1.0,1,1.0,1,1.0,1
8049,max_ml,10,20,2,3,0.05,0.95,0.8852897025675776,8,1.0,1,1.0,1,1.0,1
8050,max_ml,10,20,2,3,0.05,0.95,0.8583733951751583,18,1.0,1,1.0,1,1.0,1
8051,max_ml,10,20,2,3,0.05,0.95,0.8993164054239029,7,1.0,1,1.0,1,1.0,1
8052,max_ml,10,20,2,3,0.05,0.95,0.949965638363711,8,1.0,1,1.0,1,1.0,1
8053,max_ml,10,20,2,3,0.05,0.95,0.8877956376626209,30,0.0,0,1.0,1,1.0,1
8054,max_ml,10,20,2,3,0.05,0.95,0.9190829807908556,12,1.0,1,1.0,1,1.0,1
8055,max_ml,10,20,2,3,0.05,0.95,0.7159417011939568,5,1.0,1,1.0,1,1.0,1
8056,max_ml,10,20,2,3,0.05,0.95,0.9363782384883448,6,1.0,1,1.0,1,1.0,1
8057,max_ml,10,20,2,3,0.05,0.95,0.7683655946888025,10,1.0,1,1.0,1,1.0,1
8058,max_ml,10,20,2,3,0.05,0.95,0.7970853485844712,7,1.0,1,1.0,1,1.0,1
8059,max_ml,10,20,2,3,0.05,0.95,0.8779827411658904,4,1.0,1,1.0,1,1.0,1
8060,max_ml,10,20,2,3,0.05,0.95,0.9380011926520516,24,0.0,1,0.0,1,0.0,1
8061,max_ml,10,20,2,3,0.05,0.95,0.928687117376802,20,0.0,0,0.0,0,1.0,1
8062,max_ml,10,20,2,3,0.05,0.95,0.7151880950826074,3,1.0,1,1.0,1,1.0,1
8063,max_ml,10,20,2,3,0.05,0.95,0.9478161320238212,12,1.0,1,1.0,1,1.0,1
8064,max_ml,10,20,2,3,0.05,0.95,0.923400933629526,10,1.0,1,1.0,1,1.0,1
8065,max_ml,10,20,2,3,0.05,0.95,0.9250268191463964,11,1.0,1,1.0,1,1.0,1
8066,max_ml,10,20,2,3,0.05,0.95,0.796030056811907,16,1.0,1,1.0,1,1.0,1
8067,max_ml,10,20,2,3,0.05,0.95,0.7119533175990045,4,1.0,1,1.0,1,1.0,1
8068,max_ml,10,20,2,3,0.05,0.95,0.9427071901061208,33,0.0,1,0.0,1,0.0,1
8069,max_ml,10,20,2,3,0.05,0.95,0.7858458378571197,6,1.0,1,1.0,1,1.0,1
8070,max_ml,10,20,2,3,0.05,0.95,0.9323665304446868,22,0.0,0,1.0,1,1.0,1
8071,max_ml,10,20,2,3,0.05,0.95,0.8874686032429971,7,1.0,1,1.0,1,1.0,1
8072,max_ml,10,20,2,3,0.05,0.95,0.92031902582886,20,0.0,1,0.0,1,0.0,1
8073,max_ml,10,20,2,3,0.05,0.95,0.9378014958119396,6,1.0,1,1.0,1,1.0,1
8074,max_ml,10,20,2,3,0.05,0.95,0.9196162170217672,33,0.0,1,0.0,1,0.0,1
8075,max_ml,10,20,2,3,0.05,0.95,0.9066986212286688,8,1.0,1,1.0,1,1.0,1
8076,max_ml,10,20,2,3,0.05,0.95,0.8194872108640631,8,1.0,1,1.0,1,1.0,1
8077,max_ml,10,20,2,3,0.05,0.95,0.8982980941159485,2,1.0,1,1.0,1,1.0,1
8078,max_ml,10,20,2,3,0.05,0.95,0.8930225767280341,14,1.0,1,1.0,1,1.0,1
8079,max_ml,10,20,2,3,0.05,0.95,0.8146331565878063,15,1.0,1,1.0,1,1.0,1
8080,max_ml,10,20,2,3,0.05,0.95,0.9417985146323288,35,0.0,1,0.0,1,0.0,1
8081,max_ml,10,20,2,3,0.05,0.95,0.9275033943500404,22,0.0,0,1.0,1,0.0,0
8082,max_ml,10,20,2,3,0.05,0.95,0.7886826045448995,6,1.0,1,1.0,1,1.0,1
8083,max_ml,10,20,2,3,0.05,0.95,0.8463337612950942,9,1.0,1,1.0,1,1.0,1
8084,max_ml,10,20,2,3,0.05,0.95,0.8042762532532496,19,1.0,1,1.0,1,1.0,1
8085,max_ml,10,20,2,3,0.05,0.95,0.9338651484839724,15,1.0,1,1.0,1,1.0,1
8086,max_ml,10,20,2,3,0.05,0.95,0.9390369537602036,31,0.0,1,0.0,1,0.0,1
8087,max_ml,10,20,2,3,0.05,0.95,0.8600179345992615,3,1.0,1,1.0,1,1.0,1
8088,max_ml,10,20,2,3,0.05,0.95,0.90273915281453,5,1.0,1,1.0,1,1.0,1
8089,max_ml,10,20,2,3,0.05,0.95,0.8501242248847614,3,1.0,1,1.0,1,1.0,1
8090,max_ml,10,20,2,3,0.05,0.95,0.8672536918206265,17,1.0,1,1.0,1,1.0,1
8091,max_ml,10,20,2,3,0.05,0.95,0.8675212096519924,6,1.0,1,1.0,1,1.0,1
8092,max_ml,10,20,2,3,0.05,0.95,0.94133623987801,8,1.0,1,1.0,1,1.0,1
8093,max_ml,10,20,2,3,0.05,0.95,0.8127125207905955,7,1.0,1,1.0,1,1.0,1
8094,max_ml,10,20,2,3,0.05,0.95,0.9488999507180552,5,1.0,1,1.0,1,1.0,1
8095,max_ml,10,20,2,3,0.05,0.95,0.7963983041808225,11,1.0,1,1.0,1,1.0,1
8096,max_ml,10,20,2,3,0.05,0.95,0.9187585984276964,9,1.0,1,1.0,1,1.0,1
8097,max_ml,10,20,2,3,0.05,0.95,0.8991080428755407,11,1.0,1,1.0,1,1.0,1
8098,max_ml,10,20,2,3,0.05,0.95,0.8829522775704669,8,1.0,1,1.0,1,1.0,1
8099,max_ml,10,20,2,3,0.05,0.95,0.9445637763692394,19,1.0,1,1.0,1,1.0,1
8100,max_ml,10,20,2,3,0.05,0.95,0.9230511121208772,10,1.0,1,1.0,1,1.0,1
8101,max_ml,10,20,2,3,0.05,0.95,0.9283231652139904,7,1.0,1,1.0,1,1.0,1
8102,max_ml,10,20,2,3,0.05,0.95,0.8698233148317598,9,1.0,1,1.0,1,1.0,1
8103,max_ml,10,20,2,3,0.05,0.95,0.7990114856235926,9,1.0,1,1.0,1,1.0,1
8104,max_ml,10,20,2,3,0.05,0.95,0.8911530084029134,14,1.0,1,1.0,1,1.0,1
8105,max_ml,10,20,2,3,0.05,0.95,0.940980207651212,6,1.0,1,1.0,1,1.0,1
8106,max_ml,10,20,2,3,0.05,0.95,0.8813458562592305,8,1.0,1,1.0,1,1.0,1
8107,max_ml,10,20,2,3,0.05,0.95,0.594169761903383,5,1.0,1,1.0,1,1.0,1
8108,max_ml,10,20,2,3,0.05,0.95,0.9160208218295642,28,1.0,1,1.0,1,1.0,1
8109,max_ml,10,20,2,3,0.05,0.95,0.9194446081189126,11,1.0,1,1.0,1,1.0,1
8110,max_ml,10,20,2,3,0.05,0.95,0.9157534967385976,9,1.0,1,1.0,1,1.0,1
8111,max_ml,10,20,2,3,0.05,0.95,0.801236366249111,14,1.0,1,1.0,1,1.0,1
8112,max_ml,10,20,2,3,0.05,0.95,0.9057419849885546,3,1.0,1,1.0,1,1.0,1
8113,max_ml,10,20,2,3,0.05,0.95,0.8776230489991418,5,1.0,1,1.0,1,1.0,1
8114,max_ml,10,20,2,3,0.05,0.95,0.8601149847869197,13,1.0,1,1.0,1,1.0,1
8115,max_ml,10,20,2,3,0.05,0.95,0.7255821212518413,2,1.0,1,1.0,1,1.0,1
8116,max_ml,10,20,2,3,0.05,0.95,0.8877083801729178,25,1.0,1,1.0,1,1.0,1
8117,max_ml,10,20,2,3,0.05,0.95,0.8758832793029208,38,0.0,1,0.0,1,0.0,1
8118,max_ml,10,20,2,3,0.05,0.95,0.9337618420562468,8,1.0,1,1.0,1,1.0,1
8119,max_ml,10,20,2,3,0.05,0.95,0.6801030882268811,3,1.0,1,1.0,1,1.0,1
8120,max_ml,10,20,2,3,0.05,0.95,0.7068314388724739,6,1.0,1,1.0,1,1.0,1
8121,max_ml,10,20,2,3,0.05,0.95,0.9249216902025502,5,1.0,1,1.0,1,1.0,1
8122,max_ml,10,20,2,3,0.05,0.95,0.9011947230670376,3,1.0,1,1.0,1,1.0,1
8123,max_ml,10,20,2,3,0.05,0.95,0.9486674735484412,22,0.0,1,0.0,1,0.0,1
8124,max_ml,10,20,2,3,0.05,0.95,0.6219128172303285,7,1.0,1,1.0,1,1.0,1
8125,max_ml,10,20,2,3,0.05,0.95,0.8065878467848956,5,1.0,1,1.0,1,1.0,1
8126,max_ml,10,20,2,3,0.05,0.95,0.8931939551158131,13,1.0,1,1.0,1,1.0,1
8127,max_ml,10,20,2,3,0.05,0.95,0.9483966107307016,17,0.0,1,0.0,1,0.0,1
8128,max_ml,10,20,2,3,0.05,0.95,0.860406286432389,4,1.0,1,1.0,1,1.0,1
8129,max_ml,10,20,2,3,0.05,0.95,0.8527675799701958,6,1.0,1,1.0,1,1.0,1
8130,max_ml,10,20,2,3,0.05,0.95,0.947008476076758,14,1.0,1,1.0,1,1.0,1
8131,max_ml,10,20,2,3,0.05,0.95,0.9014802820186608,5,1.0,1,1.0,1,1.0,1
8132,max_ml,10,20,2,3,0.05,0.95,0.8076058294399614,6,1.0,1,1.0,1,1.0,1
8133,max_ml,10,20,2,3,0.05,0.95,0.9121941922708404,25,0.0,0,0.0,0,1.0,1
8134,max_ml,10,20,2,3,0.05,0.95,0.8653063684794394,16,1.0,1,1.0,1,1.0,1
8135,max_ml,10,20,2,3,0.05,0.95,0.8863988722449644,8,1.0,1,1.0,1,1.0,1
8136,max_ml,10,20,2,3,0.05,0.95,0.9136629652152995,9,1.0,1,1.0,1,1.0,1
8137,max_ml,10,20,2,3,0.05,0.95,0.945917628863808,4,1.0,1,1.0,1,1.0,1
8138,max_ml,10,20,2,3,0.05,0.95,0.8687994121138851,20,1.0,1,1.0,1,1.0,1
8139,max_ml,10,20,2,3,0.05,0.95,0.895686552326189,9,1.0,1,1.0,1,1.0,1
8140,max_ml,10,20,2,3,0.05,0.95,0.8658694674990096,17,1.0,1,1.0,1,1.0,1
8141,max_ml,10,20,2,3,0.05,0.95,0.8847467259835873,17,1.0,1,1.0,1,1.0,1
8142,max_ml,10,20,2,3,0.05,0.95,0.747448818759793,19,1.0,1,1.0,1,1.0,1
8143,max_ml,10,20,2,3,0.05,0.95,0.8981179140312512,14,1.0,1,1.0,1,1.0,1
8144,max_ml,10,20,2,3,0.05,0.95,0.8969186008697579,19,1.0,1,1.0,1,1.0,1
8145,max_ml,10,20,2,3,0.05,0.95,0.8780421883515901,7,1.0,1,1.0,1,1.0,1
8146,max_ml,10,20,2,3,0.05,0.95,0.911126517195369,8,1.0,1,1.0,1,1.0,1
8147,max_ml,10,20,2,3,0.05,0.95,0.9024631428326848,32,0.0,1,0.0,1,0.0,1
8148,max_ml,10,20,2,3,0.05,0.95,0.8075391208415392,9,1.0,1,1.0,1,1.0,1
8149,max_ml,10,20,2,3,0.05,0.95,0.910564920182984,14,1.0,1,1.0,1,1.0,1
8150,max_ml,10,20,2,3,0.05,0.95,0.9003781595816195,6,1.0,1,1.0,1,1.0,1
8151,max_ml,10,20,2,3,0.05,0.95,0.9467719214015122,26,0.0,1,0.0,1,0.0,1
8152,max_ml,10,20,2,3,0.05,0.95,0.9365553313750192,21,0.0,1,0.0,1,0.0,1
8153,max_ml,10,20,2,3,0.05,0.95,0.9355484714894596,6,1.0,1,1.0,1,1.0,1
8154,max_ml,10,20,2,3,0.05,0.95,0.8516961661746785,8,1.0,1,1.0,1,1.0,1
8155,max_ml,10,20,2,3,0.05,0.95,0.924982861968686,42,0.0,0,0.0,0,1.0,1
8156,max_ml,10,20,2,3,0.05,0.95,0.9445318768547872,51,0.0,1,0.0,1,0.0,1
8157,max_ml,10,20,2,3,0.05,0.95,0.9254821726552273,12,1.0,1,1.0,1,1.0,1
8158,max_ml,10,20,2,3,0.05,0.95,0.933118876191052,15,1.0,1,1.0,1,1.0,1
8159,max_ml,10,20,2,3,0.05,0.95,0.94394457665761,70,0.0,1,0.0,1,0.0,1
8160,max_ml,10,20,2,3,0.05,0.95,0.7173974514886583,6,1.0,1,1.0,1,1.0,1
8161,max_ml,10,20,2,3,0.05,0.95,0.9342467438054676,10,1.0,1,1.0,1,1.0,1
8162,max_ml,10,20,2,3,0.05,0.95,0.9034384318622296,6,1.0,1,1.0,1,1.0,1
8163,max_ml,10,20,2,3,0.05,0.95,0.8142066807277694,6,1.0,1,1.0,1,1.0,1
8164,max_ml,10,20,2,3,0.05,0.95,0.9386162307988044,28,0.0,1,0.0,1,0.0,1
8165,max_ml,10,20,2,3,0.05,0.95,0.927768283735338,10,1.0,1,1.0,1,1.0,1
8166,max_ml,10,20,2,3,0.05,0.95,0.7116951759140576,18,1.0,1,1.0,1,1.0,1
8167,max_ml,10,20,2,3,0.05,0.95,0.8588849172504429,7,1.0,1,1.0,1,1.0,1
8168,max_ml,10,20,2,3,0.05,0.95,0.8612447652200208,4,1.0,1,1.0,1,1.0,1
8169,max_ml,10,20,2,3,0.05,0.95,0.9194337932389772,15,1.0,1,1.0,1,1.0,1
8170,max_ml,10,20,2,3,0.05,0.95,0.9169441977984856,10,1.0,1,1.0,1,1.0,1
8171,max_ml,10,20,2,3,0.05,0.95,0.6870913964993539,4,1.0,1,1.0,1,1.0,1
8172,max_ml,10,20,2,3,0.05,0.95,0.8138557685271022,15,1.0,1,1.0,1,1.0,1
8173,max_ml,10,20,2,3,0.05,0.95,0.7851082732022073,7,1.0,1,1.0,1,1.0,1
8174,max_ml,10,20,2,3,0.05,0.95,0.9284414601941336,8,1.0,1,1.0,1,1.0,1
8175,max_ml,10,20,2,3,0.05,0.95,0.946960082267944,25,0.0,0,0.0,0,1.0,1
8176,max_ml,10,20,2,3,0.05,0.95,0.8171110574854438,6,1.0,1,1.0,1,1.0,1
8177,max_ml,10,20,2,3,0.05,0.95,0.7857482493272304,6,1.0,1,1.0,1,1.0,1
8178,max_ml,10,20,2,3,0.05,0.95,0.93023725777381,30,0.0,1,0.0,1,0.0,1
8179,max_ml,10,20,2,3,0.05,0.95,0.9128708301623938,13,1.0,1,1.0,1,1.0,1
8180,max_ml,10,20,2,3,0.05,0.95,0.7731775762331781,5,1.0,1,1.0,1,1.0,1
8181,max_ml,10,20,2,3,0.05,0.95,0.8747465869147739,11,0.0,0,1.0,1,1.0,1
8182,max_ml,10,20,2,3,0.05,0.95,0.8345678237020735,5,1.0,1,1.0,1,1.0,1
8183,max_ml,10,20,2,3,0.05,0.95,0.7930900171269193,16,1.0,1,1.0,1,1.0,1
8184,max_ml,10,20,2,3,0.05,0.95,0.9276294022778192,18,0.0,1,0.0,1,0.0,1
8185,max_ml,10,20,2,3,0.05,0.95,0.9102480694674506,4,1.0,1,1.0,1,1.0,1
8186,max_ml,10,20,2,3,0.05,0.95,0.9214823137005084,17,1.0,1,1.0,1,1.0,1
8187,max_ml,10,20,2,3,0.05,0.95,0.8895882478182755,9,1.0,1,1.0,1,1.0,1
8188,max_ml,10,20,2,3,0.05,0.95,0.9126808456511004,35,0.0,1,0.0,1,0.0,1
8189,max_ml,10,20,2,3,0.05,0.95,0.9403052373899352,23,1.0,1,1.0,1,1.0,1
8190,max_ml,10,20,2,3,0.05,0.95,0.927715856133424,5,1.0,1,1.0,1,1.0,1
8191,max_ml,10,20,2,3,0.05,0.95,0.946684122677982,16,1.0,1,1.0,1,1.0,1
8192,max_ml,10,20,2,3,0.05,0.95,0.7929588661437496,4,1.0,1,1.0,1,1.0,1
8193,max_ml,10,20,2,3,0.05,0.95,0.9424271637375952,11,1.0,1,1.0,1,1.0,1
8194,max_ml,10,20,2,3,0.05,0.95,0.938825800636124,18,0.0,1,0.0,1,0.0,1
8195,max_ml,10,20,2,3,0.05,0.95,0.9463409070166992,5,1.0,1,1.0,1,1.0,1
8196,max_ml,10,20,2,3,0.05,0.95,0.7830574842424614,13,1.0,1,1.0,1,1.0,1
8197,max_ml,10,20,2,3,0.05,0.95,0.945524814477208,23,1.0,1,1.0,1,1.0,1
8198,max_ml,10,20,2,3,0.05,0.95,0.9212739286358648,31,1.0,1,1.0,1,1.0,1
8199,max_ml,10,20,2,3,0.05,0.95,0.8199598160277188,5,1.0,1,1.0,1,1.0,1
8200,max_ml,10,20,2,3,0.05,0.95,0.8933186140593278,4,1.0,1,1.0,1,1.0,1
8201,max_ml,10,20,2,3,0.05,0.95,0.8552407260987896,4,1.0,1,1.0,1,1.0,1
8202,max_ml,10,20,2,3,0.05,0.95,0.9000425972587006,11,1.0,1,1.0,1,1.0,1
8203,max_ml,10,20,2,3,0.05,0.95,0.8895856020121613,9,1.0,1,1.0,1,1.0,1
8204,max_ml,10,20,2,3,0.05,0.95,0.8590919465863098,2,1.0,1,1.0,1,1.0,1
8205,max_ml,10,20,2,3,0.05,0.95,0.8409971026305093,18,1.0,1,1.0,1,1.0,1
8206,max_ml,10,20,2,3,0.05,0.95,0.9442529473442244,16,1.0,1,1.0,1,1.0,1
8207,max_ml,10,20,2,3,0.05,0.95,0.8746925186665014,6,1.0,1,1.0,1,1.0,1
8208,max_ml,10,20,2,3,0.05,0.95,0.8992725691151459,58,0.0,1,0.0,1,0.0,1
8209,max_ml,10,20,2,3,0.05,0.95,0.8935479706963956,18,1.0,1,1.0,1,1.0,1
8210,max_ml,10,20,2,3,0.05,0.95,0.8852071847135791,9,1.0,1,1.0,1,1.0,1
8211,max_ml,10,20,2,3,0.05,0.95,0.9408032613103604,8,1.0,1,1.0,1,1.0,1
8212,max_ml,10,20,2,3,0.05,0.95,0.941539435742988,20,1.0,1,1.0,1,1.0,1
8213,max_ml,10,20,2,3,0.05,0.95,0.8648150938015884,3,1.0,1,1.0,1,1.0,1
8214,max_ml,10,20,2,3,0.05,0.95,0.6148874482206848,2,1.0,1,1.0,1,1.0,1
8215,max_ml,10,20,2,3,0.05,0.95,0.8869968589212703,7,1.0,1,1.0,1,1.0,1
8216,max_ml,10,20,2,3,0.05,0.95,0.9357206360524196,10,1.0,1,1.0,1,1.0,1
8217,max_ml,10,20,2,3,0.05,0.95,0.8576497059349388,9,1.0,1,1.0,1,1.0,1
8218,max_ml,10,20,2,3,0.05,0.95,0.7995103603823485,9,1.0,1,1.0,1,1.0,1
8219,max_ml,10,20,2,3,0.05,0.95,0.6665893783989173,3,1.0,1,1.0,1,1.0,1
8220,max_ml,10,20,2,3,0.05,0.95,0.91675502456763,13,1.0,1,1.0,1,1.0,1
8221,max_ml,10,20,2,3,0.05,0.95,0.9163830838542738,20,1.0,1,1.0,1,1.0,1
8222,max_ml,10,20,2,3,0.05,0.95,0.9314243981714596,30,0.0,1,0.0,1,0.0,1
8223,max_ml,10,20,2,3,0.05,0.95,0.917454191428865,38,0.0,1,0.0,1,0.0,1
8224,max_ml,10,20,2,3,0.05,0.95,0.8036119393284324,4,1.0,1,1.0,1,1.0,1
8225,max_ml,10,20,2,3,0.05,0.95,0.8302717528439905,32,0.0,0,0.0,0,1.0,1
8226,max_ml,10,20,2,3,0.05,0.95,0.9247742430784156,29,0.0,0,1.0,1,0.0,0
8227,max_ml,10,20,2,3,0.05,0.95,0.9080259497634254,31,0.0,1,0.0,1,0.0,1
8228,max_ml,10,20,2,3,0.05,0.95,0.7743675900796622,5,1.0,1,1.0,1,1.0,1
8229,max_ml,10,20,2,3,0.05,0.95,0.645001242956721,4,1.0,1,1.0,1,1.0,1
8230,max_ml,10,20,2,3,0.05,0.95,0.8775725367736028,11,1.0,1,1.0,1,1.0,1
8231,max_ml,10,20,2,3,0.05,0.95,0.7863536130569209,5,1.0,1,1.0,1,1.0,1
8232,max_ml,10,20,2,3,0.05,0.95,0.8771175158344852,4,1.0,1,1.0,1,1.0,1
8233,max_ml,10,20,2,3,0.05,0.95,0.9446387418544748,44,0.0,0,0.0,0,1.0,1
8234,max_ml,10,20,2,3,0.05,0.95,0.932201509387212,9,1.0,1,1.0,1,1.0,1
8235,max_ml,10,20,2,3,0.05,0.95,0.8955950878958774,8,1.0,1,1.0,1,1.0,1
8236,max_ml,10,20,2,3,0.05,0.95,0.9328623553115006,71,0.0,1,0.0,1,0.0,1
8237,max_ml,10,20,2,3,0.05,0.95,0.8947341972820895,14,1.0,1,1.0,1,1.0,1
8238,max_ml,10,20,2,3,0.05,0.95,0.909465559160872,14,1.0,1,1.0,1,1.0,1
8239,max_ml,10,20,2,3,0.05,0.95,0.6982880723409999,4,1.0,1,1.0,1,1.0,1
8240,max_ml,10,20,2,3,0.05,0.95,0.9011881442124358,3,1.0,1,1.0,1,1.0,1
8241,max_ml,10,20,2,3,0.05,0.95,0.8211911509848785,3,1.0,1,1.0,1,1.0,1
8242,max_ml,10,20,2,3,0.05,0.95,0.8938047765691438,20,1.0,1,1.0,1,1.0,1
8243,max_ml,10,20,2,3,0.05,0.95,0.9143798171008832,7,1.0,1,1.0,1,1.0,1
8244,max_ml,10,20,2,3,0.05,0.95,0.9315134636604306,16,1.0,1,1.0,1,1.0,1
8245,max_ml,10,20,2,3,0.05,0.95,0.8687125247042076,8,1.0,1,1.0,1,1.0,1
8246,max_ml,10,20,2,3,0.05,0.95,0.9114767803366476,10,1.0,1,1.0,1,1.0,1
8247,max_ml,10,20,2,3,0.05,0.95,0.930396081037442,11,1.0,1,1.0,1,1.0,1
8248,max_ml,10,20,2,3,0.05,0.95,0.8626463440298419,20,1.0,1,1.0,1,1.0,1
8249,max_ml,10,20,2,3,0.05,0.95,0.8661782036017717,7,1.0,1,1.0,1,1.0,1
8250,max_ml,10,20,2,3,0.05,0.95,0.8378820817765557,14,1.0,1,1.0,1,1.0,1
8251,max_ml,10,20,2,3,0.05,0.95,0.8500455906318413,4,1.0,1,1.0,1,1.0,1
8252,max_ml,10,20,2,3,0.05,0.95,0.9349272210951052,49,0.0,1,0.0,1,0.0,1
8253,max_ml,10,20,2,3,0.05,0.95,0.8271365110558703,7,1.0,1,1.0,1,1.0,1
8254,max_ml,10,20,2,3,0.05,0.95,0.8984675182092825,8,1.0,1,1.0,1,1.0,1
8255,max_ml,10,20,2,3,0.05,0.95,0.943934193945308,15,1.0,1,1.0,1,1.0,1
8256,max_ml,10,20,2,3,0.05,0.95,0.9326486173405084,9,1.0,1,1.0,1,1.0,1
8257,max_ml,10,20,2,3,0.05,0.95,0.940771369952183,19,1.0,1,1.0,1,1.0,1
8258,max_ml,10,20,2,3,0.05,0.95,0.7518495386668574,5,1.0,1,1.0,1,1.0,1
8259,max_ml,10,20,2,3,0.05,0.95,0.8800841476788895,29,0.0,1,0.0,1,0.0,1
8260,max_ml,10,20,2,3,0.05,0.95,0.815384970464249,8,1.0,1,1.0,1,1.0,1
8261,max_ml,10,20,2,3,0.05,0.95,0.8379329637235949,13,1.0,1,1.0,1,1.0,1
8262,max_ml,10,20,2,3,0.05,0.95,0.9418289901067302,20,1.0,1,1.0,1,1.0,1
8263,max_ml,10,20,2,3,0.05,0.95,0.8404882974553122,3,1.0,1,1.0,1,1.0,1
8264,max_ml,10,20,2,3,0.05,0.95,0.9250414488630342,6,1.0,1,1.0,1,1.0,1
8265,max_ml,10,20,2,3,0.05,0.95,0.8750930871369634,8,1.0,1,1.0,1,1.0,1
8266,max_ml,10,20,2,3,0.05,0.95,0.8659126536851318,7,1.0,1,1.0,1,1.0,1
8267,max_ml,10,20,2,3,0.05,0.95,0.9337109438740376,13,1.0,1,1.0,1,0.0,0
8268,max_ml,10,20,2,3,0.05,0.95,0.9378376156279632,8,1.0,1,1.0,1,1.0,1
8269,max_ml,10,20,2,3,0.05,0.95,0.8056486915052011,4,1.0,1,1.0,1,1.0,1
8270,max_ml,10,20,2,3,0.05,0.95,0.855170578264243,14,1.0,1,1.0,1,1.0,1
8271,max_ml,10,20,2,3,0.05,0.95,0.8701787336870355,21,1.0,1,1.0,1,1.0,1
8272,max_ml,10,20,2,3,0.05,0.95,0.9126977538099352,7,1.0,1,1.0,1,1.0,1
8273,max_ml,10,20,2,3,0.05,0.95,0.8390731604893849,7,1.0,1,1.0,1,1.0,1
8274,max_ml,10,20,2,3,0.05,0.95,0.8044448608730825,6,1.0,1,1.0,1,1.0,1
8275,max_ml,10,20,2,3,0.05,0.95,0.8993042965968294,20,1.0,1,1.0,1,1.0,1
8276,max_ml,10,20,2,3,0.05,0.95,0.8197183807596532,4,1.0,1,1.0,1,1.0,1
8277,max_ml,10,20,2,3,0.05,0.95,0.8605683452979839,19,1.0,1,1.0,1,1.0,1
8278,max_ml,10,20,2,3,0.05,0.95,0.7821527045696905,4,1.0,1,1.0,1,1.0,1
8279,max_ml,10,20,2,3,0.05,0.95,0.9351945645404548,10,1.0,1,1.0,1,1.0,1
8280,max_ml,10,20,2,3,0.05,0.95,0.8805035240761484,14,1.0,1,1.0,1,1.0,1
8281,max_ml,10,20,2,3,0.05,0.95,0.9207113133440922,25,0.0,1,0.0,1,0.0,1
8282,max_ml,10,20,2,3,0.05,0.95,0.8496512174651305,9,1.0,1,1.0,1,1.0,1
8283,max_ml,10,20,2,3,0.05,0.95,0.6748002986986551,9,1.0,1,1.0,1,1.0,1
8284,max_ml,10,20,2,3,0.05,0.95,0.4703879008019787,3,1.0,1,1.0,1,1.0,1
8285,max_ml,10,20,2,3,0.05,0.95,0.8378686051850944,37,1.0,1,1.0,1,1.0,1
8286,max_ml,10,20,2,3,0.05,0.95,0.9447857206275396,29,0.0,1,0.0,1,0.0,1
8287,max_ml,10,20,2,3,0.05,0.95,0.5456149364769709,4,1.0,1,1.0,1,1.0,1
8288,max_ml,10,20,2,3,0.05,0.95,0.8914575444824674,10,1.0,1,1.0,1,1.0,1
8289,max_ml,10,20,2,3,0.05,0.95,0.9452108904241696,31,0.0,1,0.0,1,0.0,1
8290,max_ml,10,20,2,3,0.05,0.95,0.8779750743851793,7,1.0,1,1.0,1,1.0,1
8291,max_ml,10,20,2,3,0.05,0.95,0.8092821596869131,4,1.0,1,1.0,1,1.0,1
8292,max_ml,10,20,2,3,0.05,0.95,0.919874548183686,12,1.0,1,1.0,1,1.0,1
8293,max_ml,10,20,2,3,0.05,0.95,0.9490310856873728,22,1.0,1,1.0,1,1.0,1
8294,max_ml,10,20,2,3,0.05,0.95,0.9364406988103549,11,1.0,1,1.0,1,1.0,1
8295,max_ml,10,20,2,3,0.05,0.95,0.9417473839576228,23,1.0,1,0.0,0,0.0,0
8296,max_ml,10,20,2,3,0.05,0.95,0.8988325443864533,7,1.0,1,1.0,1,1.0,1
8297,max_ml,10,20,2,3,0.05,0.95,0.9087109932409572,19,0.0,1,0.0,1,0.0,1
8298,max_ml,10,20,2,3,0.05,0.95,0.9033616168834748,27,1.0,1,1.0,1,1.0,1
8299,max_ml,10,20,2,3,0.05,0.95,0.884696885525305,11,1.0,1,1.0,1,1.0,1
8300,max_ml,10,20,2,3,0.05,0.95,0.8181008679427644,3,1.0,1,1.0,1,1.0,1
8301,max_ml,10,20,2,3,0.05,0.95,0.941725504735919,24,1.0,1,1.0,1,1.0,1
8302,max_ml,10,20,2,3,0.05,0.95,0.9175314141722604,37,0.0,1,0.0,1,0.0,1
8303,max_ml,10,20,2,3,0.05,0.95,0.9103690049208014,9,1.0,1,1.0,1,1.0,1
8304,max_ml,10,20,2,3,0.05,0.95,0.8739890505804052,7,1.0,1,1.0,1,1.0,1
8305,max_ml,10,20,2,3,0.05,0.95,0.6637672419045095,6,1.0,1,1.0,1,1.0,1
8306,max_ml,10,20,2,3,0.05,0.95,0.9024069498967576,19,1.0,1,1.0,1,1.0,1
8307,max_ml,10,20,2,3,0.05,0.95,0.8451080236890399,9,1.0,1,1.0,1,1.0,1
8308,max_ml,10,20,2,3,0.05,0.95,0.791778202595494,18,0.0,0,1.0,1,1.0,1
8309,max_ml,10,20,2,3,0.05,0.95,0.7482829905884538,3,1.0,1,1.0,1,1.0,1
8310,max_ml,10,20,2,3,0.05,0.95,0.8816625442631214,7,1.0,1,1.0,1,1.0,1
8311,max_ml,10,20,2,3,0.05,0.95,0.8834420415811877,7,1.0,1,1.0,1,1.0,1
8312,max_ml,10,20,2,3,0.05,0.95,0.6992552292039366,5,1.0,1,1.0,1,1.0,1
8313,max_ml,10,20,2,3,0.05,0.95,0.9075076172245076,5,1.0,1,1.0,1,1.0,1
8314,max_ml,10,20,2,3,0.05,0.95,0.6760049944298707,3,1.0,1,1.0,1,1.0,1
8315,max_ml,10,20,2,3,0.05,0.95,0.9418742864729468,19,1.0,1,1.0,1,1.0,1
8316,max_ml,10,20,2,3,0.05,0.95,0.826380938549773,15,1.0,1,1.0,1,1.0,1
8317,max_ml,10,20,2,3,0.05,0.95,0.6690067027763021,3,1.0,1,1.0,1,1.0,1
8318,max_ml,10,20,2,3,0.05,0.95,0.9085139913195562,16,1.0,1,0.0,0,0.0,0
8319,max_ml,10,20,2,3,0.05,0.95,0.9163350399109376,40,0.0,1,0.0,1,0.0,1
8320,max_ml,10,20,2,3,0.05,0.95,0.934341795158196,25,1.0,1,1.0,1,1.0,1
8321,max_ml,10,20,2,3,0.05,0.95,0.8939504837456547,24,1.0,1,1.0,1,1.0,1
8322,max_ml,10,20,2,3,0.05,0.95,0.9081166954732224,9,1.0,1,1.0,1,1.0,1
8323,max_ml,10,20,2,3,0.05,0.95,0.7867000162769301,4,1.0,1,1.0,1,1.0,1
8324,max_ml,10,20,2,3,0.05,0.95,0.8968682875373633,11,1.0,1,1.0,1,1.0,1
8325,max_ml,10,20,2,3,0.05,0.95,0.7823540855977629,6,1.0,1,1.0,1,1.0,1
8326,max_ml,10,20,2,3,0.05,0.95,0.6564421528738295,2,1.0,1,1.0,1,1.0,1
8327,max_ml,10,20,2,3,0.05,0.95,0.7053651446954317,2,1.0,1,1.0,1,1.0,1
8328,max_ml,10,20,2,3,0.05,0.95,0.8784116744682725,6,1.0,1,1.0,1,1.0,1
8329,max_ml,10,20,2,3,0.05,0.95,0.9385820158243176,10,1.0,1,1.0,1,1.0,1
8330,max_ml,10,20,2,3,0.05,0.95,0.8068963402757098,7,1.0,1,1.0,1,1.0,1
8331,max_ml,10,20,2,3,0.05,0.95,0.9171210406426182,10,1.0,1,1.0,1,1.0,1
8332,max_ml,10,20,2,3,0.05,0.95,0.9358744421517938,19,0.0,1,0.0,1,0.0,1
8333,max_ml,10,20,2,3,0.05,0.95,0.900302256263344,6,1.0,1,1.0,1,1.0,1
8334,max_ml,10,20,2,3,0.05,0.95,0.9294364818688394,6,1.0,1,1.0,1,1.0,1
8335,max_ml,10,20,2,3,0.05,0.95,0.8770785582462335,2,1.0,1,1.0,1,1.0,1
8336,max_ml,10,20,2,3,0.05,0.95,0.8417720231362064,21,1.0,1,1.0,1,1.0,1
8337,max_ml,10,20,2,3,0.05,0.95,0.8307570403687575,7,1.0,1,1.0,1,1.0,1
8338,max_ml,10,20,2,3,0.05,0.95,0.9119626953755232,12,1.0,1,1.0,1,1.0,1
8339,max_ml,10,20,2,3,0.05,0.95,0.8802295615586131,6,1.0,1,1.0,1,1.0,1
8340,max_ml,10,20,2,3,0.05,0.95,0.8811660241300115,10,1.0,1,1.0,1,1.0,1
8341,max_ml,10,20,2,3,0.05,0.95,0.932291482641691,18,1.0,1,1.0,1,1.0,1
8342,max_ml,10,20,2,3,0.05,0.95,0.7072647965616885,7,1.0,1,1.0,1,1.0,1
8343,max_ml,10,20,2,3,0.05,0.95,0.9140435019667098,2,1.0,1,1.0,1,1.0,1
8344,max_ml,10,20,2,3,0.05,0.95,0.8899595773434407,65,0.0,1,0.0,1,0.0,1
8345,max_ml,10,20,2,3,0.05,0.95,0.9160383143899172,38,0.0,0,0.0,0,1.0,1
8346,max_ml,10,20,2,3,0.05,0.95,0.9214825547365212,33,0.0,0,1.0,1,1.0,1
8347,max_ml,10,20,2,3,0.05,0.95,0.9295620603299012,27,1.0,1,1.0,1,0.0,0
8348,max_ml,10,20,2,3,0.05,0.95,0.8549385708347924,11,1.0,1,1.0,1,1.0,1
8349,max_ml,10,20,2,3,0.05,0.95,0.833557260206626,22,1.0,1,1.0,1,1.0,1
8350,max_ml,10,20,2,3,0.05,0.95,0.7934577771758713,14,1.0,1,1.0,1,1.0,1
8351,max_ml,10,20,2,3,0.05,0.95,0.8071012196006226,4,1.0,1,1.0,1,1.0,1
8352,max_ml,10,20,2,3,0.05,0.95,0.9301586478833692,25,1.0,1,1.0,1,1.0,1
8353,max_ml,10,20,2,3,0.05,0.95,0.9098635543796132,22,1.0,1,1.0,1,1.0,1
8354,max_ml,10,20,2,3,0.05,0.95,0.8137286702368333,8,1.0,1,1.0,1,1.0,1
8355,max_ml,10,20,2,3,0.05,0.95,0.8044130550983603,9,1.0,1,1.0,1,1.0,1
8356,max_ml,10,20,2,3,0.05,0.95,0.8608015643383866,12,1.0,1,1.0,1,1.0,1
8357,max_ml,10,20,2,3,0.05,0.95,0.8693678806387967,8,1.0,1,1.0,1,1.0,1
8358,max_ml,10,20,2,3,0.05,0.95,0.932906354126246,5,1.0,1,1.0,1,1.0,1
8359,max_ml,10,20,2,3,0.05,0.95,0.7890616271979897,2,1.0,1,1.0,1,1.0,1
8360,max_ml,10,20,2,3,0.05,0.95,0.931332066787769,12,1.0,1,1.0,1,1.0,1
8361,max_ml,10,20,2,3,0.05,0.95,0.6887479966016578,12,1.0,1,1.0,1,1.0,1
8362,max_ml,10,20,2,3,0.05,0.95,0.906693616561395,13,1.0,1,1.0,1,1.0,1
8363,max_ml,10,20,2,3,0.05,0.95,0.7155397310042063,3,1.0,1,1.0,1,1.0,1
8364,max_ml,10,20,2,3,0.05,0.95,0.7191891993962974,2,1.0,1,1.0,1,1.0,1
8365,max_ml,10,20,2,3,0.05,0.95,0.9164562525891116,24,1.0,1,1.0,1,1.0,1
8366,max_ml,10,20,2,3,0.05,0.95,0.8351915720454268,5,1.0,1,1.0,1,1.0,1
8367,max_ml,10,20,2,3,0.05,0.95,0.8964425920383295,11,1.0,1,1.0,1,1.0,1
8368,max_ml,10,20,2,3,0.05,0.95,0.8816841898788332,18,0.0,1,0.0,1,0.0,1
8369,max_ml,10,20,2,3,0.05,0.95,0.9332691786028812,86,0.0,1,0.0,1,0.0,1
8370,max_ml,10,20,2,3,0.05,0.95,0.8955330183011787,5,1.0,1,1.0,1,1.0,1
8371,max_ml,10,20,2,3,0.05,0.95,0.8808060614881317,7,1.0,1,1.0,1,1.0,1
8372,max_ml,10,20,2,3,0.05,0.95,0.9266518191690694,10,1.0,1,1.0,1,1.0,1
8373,max_ml,10,20,2,3,0.05,0.95,0.8214346039917202,3,1.0,1,1.0,1,1.0,1
8374,max_ml,10,20,2,3,0.05,0.95,0.9382896972366812,13,1.0,1,1.0,1,1.0,1
8375,max_ml,10,20,2,3,0.05,0.95,0.7625126855226184,2,1.0,1,1.0,1,1.0,1
8376,max_ml,10,20,2,3,0.05,0.95,0.8905778796917008,7,1.0,1,1.0,1,1.0,1
8377,max_ml,10,20,2,3,0.05,0.95,0.835428151146937,7,1.0,1,1.0,1,1.0,1
8378,max_ml,10,20,2,3,0.05,0.95,0.8444839501840264,8,1.0,1,1.0,1,1.0,1
8379,max_ml,10,20,2,3,0.05,0.95,0.8681480288690648,5,1.0,1,1.0,1,1.0,1
8380,max_ml,10,20,2,3,0.05,0.95,0.9170842437054308,5,1.0,1,1.0,1,1.0,1
8381,max_ml,10,20,2,3,0.05,0.95,0.9228765687182172,20,0.0,0,1.0,1,1.0,1
8382,max_ml,10,20,2,3,0.05,0.95,0.9190063149587638,15,0.0,0,0.0,0,1.0,1
8383,max_ml,10,20,2,3,0.05,0.95,0.9423513564671634,17,1.0,1,1.0,1,1.0,1
8384,max_ml,10,20,2,3,0.05,0.95,0.8621962015974884,13,1.0,1,1.0,1,1.0,1
8385,max_ml,10,20,2,3,0.05,0.95,0.9493933166608636,35,0.0,1,0.0,1,0.0,1
8386,max_ml,10,20,2,3,0.05,0.95,0.9399425288536618,8,1.0,1,1.0,1,1.0,1
8387,max_ml,10,20,2,3,0.05,0.95,0.8728150876251518,9,1.0,1,1.0,1,1.0,1
8388,max_ml,10,20,2,3,0.05,0.95,0.9063448517106742,3,1.0,1,1.0,1,1.0,1
8389,max_ml,10,20,2,3,0.05,0.95,0.9250954408745328,21,1.0,1,1.0,1,1.0,1
8390,max_ml,10,20,2,3,0.05,0.95,0.9480431157639252,8,1.0,1,1.0,1,1.0,1
8391,max_ml,10,20,2,3,0.05,0.95,0.8910090209653393,21,1.0,1,1.0,1,1.0,1
8392,max_ml,10,20,2,3,0.05,0.95,0.9477347370135244,6,1.0,1,1.0,1,1.0,1
8393,max_ml,10,20,2,3,0.05,0.95,0.786657756843485,8,1.0,1,1.0,1,1.0,1
8394,max_ml,10,20,2,3,0.05,0.95,0.8596161580329523,15,0.0,0,1.0,1,1.0,1
8395,max_ml,10,20,2,3,0.05,0.95,0.8856497644683373,38,0.0,1,0.0,1,0.0,1
8396,max_ml,10,20,2,3,0.05,0.95,0.9116528074647472,59,0.0,1,0.0,1,0.0,1
8397,max_ml,10,20,2,3,0.05,0.95,0.918909948838488,25,0.0,0,0.0,0,1.0,1
8398,max_ml,10,20,2,3,0.05,0.95,0.6975151382539083,7,1.0,1,1.0,1,1.0,1
8399,max_ml,10,20,2,3,0.05,0.95,0.9060670451227156,15,1.0,1,1.0,1,1.0,1
8400,max_ml,10,20,2,3,0.05,0.95,0.8002638935286932,4,1.0,1,1.0,1,1.0,1
8401,max_ml,10,20,2,3,0.05,0.95,0.7609779256228874,3,1.0,1,1.0,1,1.0,1
8402,max_ml,10,20,2,3,0.05,0.95,0.6177355825608472,8,1.0,1,1.0,1,1.0,1
8403,max_ml,10,20,2,3,0.05,0.95,0.8703021877928688,16,1.0,1,1.0,1,1.0,1
8404,max_ml,10,20,2,3,0.05,0.95,0.7253596700551994,3,1.0,1,1.0,1,1.0,1
8405,max_ml,10,20,2,3,0.05,0.95,0.8919137340620582,23,1.0,1,1.0,1,1.0,1
8406,max_ml,10,20,2,3,0.05,0.95,0.843874726444372,9,1.0,1,1.0,1,1.0,1
8407,max_ml,10,20,2,3,0.05,0.95,0.9178456087579856,11,1.0,1,1.0,1,1.0,1
8408,max_ml,10,20,2,3,0.05,0.95,0.9084421677862042,5,1.0,1,1.0,1,1.0,1
8409,max_ml,10,20,2,3,0.05,0.95,0.9437840719224748,18,0.0,0,1.0,1,1.0,1
8410,max_ml,10,20,2,3,0.05,0.95,0.8183936738634413,12,1.0,1,1.0,1,1.0,1
8411,max_ml,10,20,2,3,0.05,0.95,0.9254927809433244,8,1.0,1,1.0,1,1.0,1
8412,max_ml,10,20,2,3,0.05,0.95,0.8931817795114557,13,1.0,1,1.0,1,1.0,1
8413,max_ml,10,20,2,3,0.05,0.95,0.9397943266250748,43,0.0,1,0.0,1,0.0,1
8414,max_ml,10,20,2,3,0.05,0.95,0.7037620209261971,4,1.0,1,1.0,1,1.0,1
8415,max_ml,10,20,2,3,0.05,0.95,0.853071953911634,5,1.0,1,1.0,1,1.0,1
8416,max_ml,10,20,2,3,0.05,0.95,0.7788570163430745,3,1.0,1,1.0,1,1.0,1
8417,max_ml,10,20,2,3,0.05,0.95,0.9168303278754528,11,1.0,1,1.0,1,1.0,1
8418,max_ml,10,20,2,3,0.05,0.95,0.8708698549738298,13,1.0,1,1.0,1,1.0,1
8419,max_ml,10,20,2,3,0.05,0.95,0.942170780204629,4,1.0,1,1.0,1,1.0,1
8420,max_ml,10,20,2,3,0.05,0.95,0.8843433662581421,7,1.0,1,1.0,1,1.0,1
8421,max_ml,10,20,2,3,0.05,0.95,0.9134297767287122,16,1.0,1,1.0,1,1.0,1
8422,max_ml,10,20,2,3,0.05,0.95,0.9442740748363344,16,1.0,1,1.0,1,1.0,1
8423,max_ml,10,20,2,3,0.05,0.95,0.8505846994664191,6,1.0,1,1.0,1,1.0,1
8424,max_ml,10,20,2,3,0.05,0.95,0.7490775220585059,4,1.0,1,1.0,1,1.0,1
8425,max_ml,10,20,2,3,0.05,0.95,0.8758511236408653,8,1.0,1,1.0,1,1.0,1
8426,max_ml,10,20,2,3,0.05,0.95,0.8990212361542688,17,0.0,0,1.0,1,1.0,1
8427,max_ml,10,20,2,3,0.05,0.95,0.8976709850751311,6,1.0,1,1.0,1,1.0,1
8428,max_ml,10,20,2,3,0.05,0.95,0.8655887539848245,6,1.0,1,1.0,1,1.0,1
8429,max_ml,10,20,2,3,0.05,0.95,0.8089896560296056,3,1.0,1,1.0,1,1.0,1
8430,max_ml,10,20,2,3,0.05,0.95,0.87911736596325,13,1.0,1,1.0,1,1.0,1
8431,max_ml,10,20,2,3,0.05,0.95,0.8696942500555221,9,1.0,1,1.0,1,1.0,1
8432,max_ml,10,20,2,3,0.05,0.95,0.8928988953410009,18,1.0,1,1.0,1,1.0,1
8433,max_ml,10,20,2,3,0.05,0.95,0.7509820872943409,17,1.0,1,1.0,1,1.0,1
8434,max_ml,10,20,2,3,0.05,0.95,0.9284844482291948,19,0.0,0,0.0,0,1.0,1
8435,max_ml,10,20,2,3,0.05,0.95,0.7938678731336404,8,1.0,1,1.0,1,1.0,1
8436,max_ml,10,20,2,3,0.05,0.95,0.6410796945665737,3,1.0,1,1.0,1,1.0,1
8437,max_ml,10,20,2,3,0.05,0.95,0.921131084622662,14,1.0,1,1.0,1,1.0,1
8438,max_ml,10,20,2,3,0.05,0.95,0.925411126021208,17,0.0,0,1.0,1,1.0,1
8439,max_ml,10,20,2,3,0.05,0.95,0.9207721551585084,7,1.0,1,1.0,1,1.0,1
8440,max_ml,10,20,2,3,0.05,0.95,0.8397132960789263,8,1.0,1,1.0,1,1.0,1
8441,max_ml,10,20,2,3,0.05,0.95,0.8546429461529594,17,1.0,1,1.0,1,1.0,1
8442,max_ml,10,20,2,3,0.05,0.95,0.8070194356722307,6,1.0,1,1.0,1,1.0,1
8443,max_ml,10,20,2,3,0.05,0.95,0.920261276397769,13,1.0,1,1.0,1,1.0,1
8444,max_ml,10,20,2,3,0.05,0.95,0.8698980442383681,3,1.0,1,1.0,1,1.0,1
8445,max_ml,10,20,2,3,0.05,0.95,0.9161123042654832,7,1.0,1,1.0,1,1.0,1
8446,max_ml,10,20,2,3,0.05,0.95,0.935215554276999,9,1.0,1,1.0,1,1.0,1
8447,max_ml,10,20,2,3,0.05,0.95,0.9475415967689944,30,1.0,1,1.0,1,1.0,1
8448,max_ml,10,20,2,3,0.05,0.95,0.9125938591712368,24,1.0,1,1.0,1,1.0,1
8449,max_ml,10,20,2,3,0.05,0.95,0.8070033972703016,23,1.0,1,1.0,1,1.0,1
8450,max_ml,10,20,2,3,0.05,0.95,0.88358775550318,15,1.0,1,1.0,1,1.0,1
8451,max_ml,10,20,2,3,0.05,0.95,0.8718472007515031,6,1.0,1,1.0,1,1.0,1
8452,max_ml,10,20,2,3,0.05,0.95,0.79214540703333,10,1.0,1,1.0,1,1.0,1
8453,max_ml,10,20,2,3,0.05,0.95,0.9117934845424084,45,0.0,0,0.0,0,1.0,1
8454,max_ml,10,20,2,3,0.05,0.95,0.8108377784702928,4,1.0,1,1.0,1,1.0,1
8455,max_ml,10,20,2,3,0.05,0.95,0.8842774017990539,17,1.0,1,1.0,1,1.0,1
8456,max_ml,10,20,2,3,0.05,0.95,0.9370745778592356,32,0.0,0,1.0,1,1.0,1
8457,max_ml,10,20,2,3,0.05,0.95,0.8651595631891046,14,1.0,1,1.0,1,1.0,1
8458,max_ml,10,20,2,3,0.05,0.95,0.94104725887016,25,1.0,1,1.0,1,1.0,1
8459,max_ml,10,20,2,3,0.05,0.95,0.8546451158200196,6,1.0,1,1.0,1,1.0,1
8460,max_ml,10,20,2,3,0.05,0.95,0.7647593135845877,7,1.0,1,1.0,1,1.0,1
8461,max_ml,10,20,2,3,0.05,0.95,0.7140433859911475,2,1.0,1,1.0,1,1.0,1
8462,max_ml,10,20,2,3,0.05,0.95,0.9424944766417664,23,0.0,1,0.0,1,0.0,1
8463,max_ml,10,20,2,3,0.05,0.95,0.8838646991542437,8,1.0,1,1.0,1,1.0,1
8464,max_ml,10,20,2,3,0.05,0.95,0.9299334468395036,33,0.0,1,0.0,1,0.0,1
8465,max_ml,10,20,2,3,0.05,0.95,0.8548574713059507,29,0.0,0,1.0,1,1.0,1
8466,max_ml,10,20,2,3,0.05,0.95,0.8786099907697476,11,1.0,1,1.0,1,1.0,1
8467,max_ml,10,20,2,3,0.05,0.95,0.91285356599844,2,1.0,1,1.0,1,1.0,1
8468,max_ml,10,20,2,3,0.05,0.95,0.8695478022679591,10,1.0,1,1.0,1,1.0,1
8469,max_ml,10,20,2,3,0.05,0.95,0.9091881296682508,9,1.0,1,1.0,1,1.0,1
8470,max_ml,10,20,2,3,0.05,0.95,0.8828032243077387,26,1.0,1,1.0,1,1.0,1
8471,max_ml,10,20,2,3,0.05,0.95,0.9418734299930884,18,0.0,0,1.0,1,0.0,0
8472,max_ml,10,20,2,3,0.05,0.95,0.8928041435750181,28,0.0,0,1.0,1,1.0,1
8473,max_ml,10,20,2,3,0.05,0.95,0.8737428330277951,35,0.0,1,0.0,1,0.0,1
8474,max_ml,10,20,2,3,0.05,0.95,0.8889471083726876,20,1.0,1,1.0,1,1.0,1
8475,max_ml,10,20,2,3,0.05,0.95,0.8947014946672047,8,1.0,1,1.0,1,1.0,1
8476,max_ml,10,20,2,3,0.05,0.95,0.9457429742930894,49,0.0,1,0.0,1,0.0,1
8477,max_ml,10,20,2,3,0.05,0.95,0.9121967412731604,6,1.0,1,1.0,1,1.0,1
8478,max_ml,10,20,2,3,0.05,0.95,0.9279461657279774,45,0.0,1,0.0,1,0.0,1
8479,max_ml,10,20,2,3,0.05,0.95,0.8972101839307156,25,0.0,1,0.0,1,0.0,1
8480,max_ml,10,20,2,3,0.05,0.95,0.9232920380721736,11,1.0,1,1.0,1,1.0,1
8481,max_ml,10,20,2,3,0.05,0.95,0.8113374718552351,11,1.0,1,1.0,1,1.0,1
8482,max_ml,10,20,2,3,0.05,0.95,0.9255106936318206,17,1.0,1,1.0,1,1.0,1
8483,max_ml,10,20,2,3,0.05,0.95,0.9498831983731446,10,1.0,1,1.0,1,1.0,1
8484,max_ml,10,20,2,3,0.05,0.95,0.9315017902360908,5,1.0,1,1.0,1,1.0,1
8485,max_ml,10,20,2,3,0.05,0.95,0.9317470243388114,15,1.0,1,1.0,1,1.0,1
8486,max_ml,10,20,2,3,0.05,0.95,0.9405287620073328,34,1.0,1,1.0,1,1.0,1
8487,max_ml,10,20,2,3,0.05,0.95,0.937871968405926,5,1.0,1,1.0,1,1.0,1
8488,max_ml,10,20,2,3,0.05,0.95,0.9205932372954462,26,0.0,1,0.0,1,0.0,1
8489,max_ml,10,20,2,3,0.05,0.95,0.8431967485195517,15,1.0,1,1.0,1,1.0,1
8490,max_ml,10,20,2,3,0.05,0.95,0.8835159678333487,10,1.0,1,1.0,1,1.0,1
8491,max_ml,10,20,2,3,0.05,0.95,0.8233161854116579,6,1.0,1,1.0,1,1.0,1
8492,max_ml,10,20,2,3,0.05,0.95,0.9111266960971404,8,1.0,1,1.0,1,1.0,1
8493,max_ml,10,20,2,3,0.05,0.95,0.7867147334626694,7,1.0,1,1.0,1,1.0,1
8494,max_ml,10,20,2,3,0.05,0.95,0.7770155429635904,8,1.0,1,1.0,1,1.0,1
8495,max_ml,10,20,2,3,0.05,0.95,0.8642549072644771,5,1.0,1,1.0,1,1.0,1
8496,max_ml,10,20,2,3,0.05,0.95,0.5969730532096501,2,1.0,1,1.0,1,1.0,1
8497,max_ml,10,20,2,3,0.05,0.95,0.9113178999550569,16,1.0,1,1.0,1,1.0,1
8498,max_ml,10,20,2,3,0.05,0.95,0.93286513560687,10,1.0,1,1.0,1,1.0,1
8499,max_ml,10,20,2,3,0.05,0.95,0.8157585427784766,2,1.0,1,1.0,1,1.0,1
8500,max_ml,10,20,2,3,0.05,0.95,0.9408449659211496,14,1.0,1,1.0,1,1.0,1
8501,max_ml,10,20,2,3,0.05,0.95,0.8101845590499082,9,1.0,1,1.0,1,1.0,1
8502,max_ml,10,20,2,3,0.05,0.95,0.8825068226829546,5,1.0,1,1.0,1,1.0,1
8503,max_ml,10,20,2,3,0.05,0.95,0.7775634082637852,9,1.0,1,1.0,1,1.0,1
8504,max_ml,10,20,2,3,0.05,0.95,0.9151877817877772,5,1.0,1,1.0,1,1.0,1
8505,max_ml,10,20,2,3,0.05,0.95,0.7361464418924751,6,1.0,1,1.0,1,1.0,1
8506,max_ml,10,20,2,3,0.05,0.95,0.8087344815777316,6,1.0,1,1.0,1,1.0,1
8507,max_ml,10,20,2,3,0.05,0.95,0.7109559461000537,3,1.0,1,1.0,1,1.0,1
8508,max_ml,10,20,2,3,0.05,0.95,0.8894512522768057,30,0.0,0,1.0,1,1.0,1
8509,max_ml,10,20,2,3,0.05,0.95,0.8094468663956904,8,1.0,1,1.0,1,1.0,1
8510,max_ml,10,20,2,3,0.05,0.95,0.9125231350991384,20,1.0,1,1.0,1,1.0,1
8511,max_ml,10,20,2,3,0.05,0.95,0.9414493627012572,28,0.0,1,0.0,1,0.0,1
8512,max_ml,10,20,2,3,0.05,0.95,0.8710649674126395,11,1.0,1,1.0,1,1.0,1
8513,max_ml,10,20,2,3,0.05,0.95,0.8808190734526474,12,1.0,1,1.0,1,1.0,1
8514,max_ml,10,20,2,3,0.05,0.95,0.821968906643582,2,1.0,1,1.0,1,1.0,1
8515,max_ml,10,20,2,3,0.05,0.95,0.8503613496891614,20,1.0,1,1.0,1,1.0,1
8516,max_ml,10,20,2,3,0.05,0.95,0.9118008390615862,23,0.0,0,1.0,1,1.0,1
8517,max_ml,10,20,2,3,0.05,0.95,0.9433039917123948,6,1.0,1,1.0,1,1.0,1
8518,max_ml,10,20,2,3,0.05,0.95,0.9483104206975402,34,0.0,1,0.0,1,0.0,1
8519,max_ml,10,20,2,3,0.05,0.95,0.8241919762171094,5,1.0,1,1.0,1,1.0,1
8520,max_ml,10,20,2,3,0.05,0.95,0.8271090909397278,4,1.0,1,1.0,1,1.0,1
8521,max_ml,10,20,2,3,0.05,0.95,0.6218213646366362,10,1.0,1,1.0,1,1.0,1
8522,max_ml,10,20,2,3,0.05,0.95,0.8419667687475659,10,1.0,1,1.0,1,1.0,1
8523,max_ml,10,20,2,3,0.05,0.95,0.9492571876305316,76,0.0,1,0.0,1,0.0,1
8524,max_ml,10,20,2,3,0.05,0.95,0.9473134064392428,37,0.0,1,0.0,1,0.0,1
8525,max_ml,10,20,2,3,0.05,0.95,0.8109351384956903,6,1.0,1,1.0,1,1.0,1
8526,max_ml,10,20,2,3,0.05,0.95,0.8058285123045927,11,1.0,1,1.0,1,1.0,1
8527,max_ml,10,20,2,3,0.05,0.95,0.94902566593478,24,1.0,1,1.0,1,1.0,1
8528,max_ml,10,20,2,3,0.05,0.95,0.8905360110815891,7,1.0,1,1.0,1,1.0,1
8529,max_ml,10,20,2,3,0.05,0.95,0.8936683943310726,14,0.0,1,0.0,1,0.0,1
8530,max_ml,10,20,2,3,0.05,0.95,0.778571613010497,9,1.0,1,1.0,1,1.0,1
8531,max_ml,10,20,2,3,0.05,0.95,0.7954980680875237,3,1.0,1,1.0,1,1.0,1
8532,max_ml,10,20,2,3,0.05,0.95,0.922196719776027,24,0.0,1,0.0,1,0.0,1
8533,max_ml,10,20,2,3,0.05,0.95,0.9262348833872086,13,1.0,1,1.0,1,1.0,1
8534,max_ml,10,20,2,3,0.05,0.95,0.7488811817407082,7,1.0,1,1.0,1,1.0,1
8535,max_ml,10,20,2,3,0.05,0.95,0.8094651627815241,8,1.0,1,1.0,1,1.0,1
8536,max_ml,10,20,2,3,0.05,0.95,0.8609541244211388,6,1.0,1,1.0,1,1.0,1
8537,max_ml,10,20,2,3,0.05,0.95,0.9363641706793556,16,1.0,1,1.0,1,1.0,1
8538,max_ml,10,20,2,3,0.05,0.95,0.832341367620051,6,1.0,1,1.0,1,1.0,1
8539,max_ml,10,20,2,3,0.05,0.95,0.8808782464523455,5,1.0,1,1.0,1,1.0,1
8540,max_ml,10,20,2,3,0.05,0.95,0.9491480357564692,30,1.0,1,1.0,1,1.0,1
8541,max_ml,10,20,2,3,0.05,0.95,0.9163866759737264,12,1.0,1,1.0,1,0.0,0
8542,max_ml,10,20,2,3,0.05,0.95,0.7160759586932846,5,1.0,1,1.0,1,1.0,1
8543,max_ml,10,20,2,3,0.05,0.95,0.9493200677849052,21,0.0,1,0.0,1,0.0,1
8544,max_ml,10,20,2,3,0.05,0.95,0.941234826266146,14,1.0,1,1.0,1,1.0,1
8545,max_ml,10,20,2,3,0.05,0.95,0.8846217848589052,18,0.0,0,0.0,0,1.0,1
8546,max_ml,10,20,2,3,0.05,0.95,0.9381523439882824,43,0.0,1,0.0,1,0.0,1
8547,max_ml,10,20,2,3,0.05,0.95,0.8494579942828785,7,1.0,1,1.0,1,1.0,1
8548,max_ml,10,20,2,3,0.05,0.95,0.8808101432716698,23,0.0,1,0.0,1,0.0,1
8549,max_ml,10,20,2,3,0.05,0.95,0.8963351694023197,14,1.0,1,1.0,1,1.0,1
8550,max_ml,10,20,2,3,0.05,0.95,0.9445632950410648,2,1.0,1,1.0,1,1.0,1
8551,max_ml,10,20,2,3,0.05,0.95,0.8665663563197477,14,1.0,1,1.0,1,1.0,1
8552,max_ml,10,20,2,3,0.05,0.95,0.9166022749156186,17,1.0,1,1.0,1,1.0,1
8553,max_ml,10,20,2,3,0.05,0.95,0.8839457381425311,13,1.0,1,1.0,1,1.0,1
8554,max_ml,10,20,2,3,0.05,0.95,0.9350600869567236,14,1.0,1,1.0,1,1.0,1
8555,max_ml,10,20,2,3,0.05,0.95,0.7100254805245857,8,1.0,1,1.0,1,1.0,1
8556,max_ml,10,20,2,3,0.05,0.95,0.8558595238148309,13,1.0,1,1.0,1,1.0,1
8557,max_ml,10,20,2,3,0.05,0.95,0.8698494187165662,6,1.0,1,1.0,1,1.0,1
8558,max_ml,10,20,2,3,0.05,0.95,0.7111942737728271,6,1.0,1,1.0,1,1.0,1
8559,max_ml,10,20,2,3,0.05,0.95,0.91003247525286,39,0.0,1,0.0,1,0.0,1
8560,max_ml,10,20,2,3,0.05,0.95,0.8716130426050579,7,1.0,1,1.0,1,1.0,1
8561,max_ml,10,20,2,3,0.05,0.95,0.9077185320838336,5,1.0,1,1.0,1,1.0,1
8562,max_ml,10,20,2,3,0.05,0.95,0.8808286147996915,10,1.0,1,1.0,1,1.0,1
8563,max_ml,10,20,2,3,0.05,0.95,0.7908213049311931,2,1.0,1,1.0,1,1.0,1
8564,max_ml,10,20,2,3,0.05,0.95,0.8752946120681199,27,1.0,1,1.0,1,1.0,1
8565,max_ml,10,20,2,3,0.05,0.95,0.9419716490994045,63,0.0,1,0.0,1,0.0,1
8566,max_ml,10,20,2,3,0.05,0.95,0.9165924322403652,4,1.0,1,1.0,1,1.0,1
8567,max_ml,10,20,2,3,0.05,0.95,0.9037873110040102,7,1.0,1,1.0,1,1.0,1
8568,max_ml,10,20,2,3,0.05,0.95,0.9412919269124936,34,0.0,1,0.0,1,0.0,1
8569,max_ml,10,20,2,3,0.05,0.95,0.674363732682978,5,1.0,1,1.0,1,1.0,1
8570,max_ml,10,20,2,3,0.05,0.95,0.9381650695419036,8,1.0,1,1.0,1,1.0,1
8571,max_ml,10,20,2,3,0.05,0.95,0.7501363462998084,5,1.0,1,1.0,1,1.0,1
8572,max_ml,10,20,2,3,0.05,0.95,0.916575748877538,3,1.0,1,1.0,1,1.0,1
8573,max_ml,10,20,2,3,0.05,0.95,0.9318921696405762,24,0.0,1,0.0,1,0.0,1
8574,max_ml,10,20,2,3,0.05,0.95,0.8237275130574764,9,1.0,1,1.0,1,1.0,1
8575,max_ml,10,20,2,3,0.05,0.95,0.8112406898355675,2,1.0,1,1.0,1,1.0,1
8576,max_ml,10,20,2,3,0.05,0.95,0.9258153181562272,11,1.0,1,1.0,1,1.0,1
8577,max_ml,10,20,2,3,0.05,0.95,0.8840608577631225,7,1.0,1,1.0,1,1.0,1
8578,max_ml,10,20,2,3,0.05,0.95,0.912297034262992,17,1.0,1,1.0,1,1.0,1
8579,max_ml,10,20,2,3,0.05,0.95,0.9261329026118106,14,1.0,1,1.0,1,0.0,0
8580,max_ml,10,20,2,3,0.05,0.95,0.8545450685005841,4,1.0,1,1.0,1,1.0,1
8581,max_ml,10,20,2,3,0.05,0.95,0.9494223051321032,15,1.0,1,1.0,1,1.0,1
8582,max_ml,10,20,2,3,0.05,0.95,0.8751956621319492,6,1.0,1,1.0,1,1.0,1
8583,max_ml,10,20,2,3,0.05,0.95,0.8803996849168073,5,1.0,1,1.0,1,1.0,1
8584,max_ml,10,20,2,3,0.05,0.95,0.911286179912662,9,1.0,1,1.0,1,1.0,1
8585,max_ml,10,20,2,3,0.05,0.95,0.9049041377543222,11,1.0,1,1.0,1,1.0,1
8586,max_ml,10,20,2,3,0.05,0.95,0.9013990559906854,16,1.0,1,1.0,1,1.0,1
8587,max_ml,10,20,2,3,0.05,0.95,0.8782934410813181,6,1.0,1,1.0,1,1.0,1
8588,max_ml,10,20,2,3,0.05,0.95,0.8898043474684304,4,1.0,1,1.0,1,1.0,1
8589,max_ml,10,20,2,3,0.05,0.95,0.9053877094296232,36,0.0,1,0.0,1,0.0,1
8590,max_ml,10,20,2,3,0.05,0.95,0.9447091248110208,38,0.0,1,0.0,1,0.0,1
8591,max_ml,10,20,2,3,0.05,0.95,0.788847987860375,6,1.0,1,1.0,1,1.0,1
8592,max_ml,10,20,2,3,0.05,0.95,0.932338533328942,25,0.0,1,0.0,1,0.0,1
8593,max_ml,10,20,2,3,0.05,0.95,0.8268734088322548,10,1.0,1,1.0,1,1.0,1
8594,max_ml,10,20,2,3,0.05,0.95,0.9461435994424336,13,1.0,1,1.0,1,1.0,1
8595,max_ml,10,20,2,3,0.05,0.95,0.910399468612168,8,1.0,1,1.0,1,1.0,1
8596,max_ml,10,20,2,3,0.05,0.95,0.9162548528438186,3,1.0,1,1.0,1,1.0,1
8597,max_ml,10,20,2,3,0.05,0.95,0.8818970609922049,10,1.0,1,1.0,1,1.0,1
8598,max_ml,10,20,2,3,0.05,0.95,0.9096528830516756,27,0.0,1,0.0,1,0.0,1
8599,max_ml,10,20,2,3,0.05,0.95,0.9226196167529066,17,0.0,1,0.0,1,0.0,1
8600,max_ml,10,20,2,3,0.05,0.95,0.9170254563991226,17,0.0,0,1.0,1,1.0,1
8601,max_ml,10,20,2,3,0.05,0.95,0.7576215404641952,3,1.0,1,1.0,1,1.0,1
8602,max_ml,10,20,2,3,0.05,0.95,0.9423373007041844,25,0.0,1,0.0,1,0.0,1
8603,max_ml,10,20,2,3,0.05,0.95,0.9349391380959312,18,1.0,1,1.0,1,1.0,1
8604,max_ml,10,20,2,3,0.05,0.95,0.8976019524814195,6,1.0,1,1.0,1,1.0,1
8605,max_ml,10,20,2,3,0.05,0.95,0.9036583648402424,29,1.0,1,1.0,1,1.0,1
8606,max_ml,10,20,2,3,0.05,0.95,0.9308063366622934,7,1.0,1,1.0,1,1.0,1
8607,max_ml,10,20,2,3,0.05,0.95,0.8864242519262128,6,1.0,1,1.0,1,1.0,1
8608,max_ml,10,20,2,3,0.05,0.95,0.8704055377072824,4,1.0,1,1.0,1,1.0,1
8609,max_ml,10,20,2,3,0.05,0.95,0.7358844587172931,7,1.0,1,1.0,1,1.0,1
8610,max_ml,10,20,2,3,0.05,0.95,0.7602366033378192,6,1.0,1,1.0,1,1.0,1
8611,max_ml,10,20,2,3,0.05,0.95,0.7129568609363385,23,1.0,1,1.0,1,1.0,1
8612,max_ml,10,20,2,3,0.05,0.95,0.7300078973228099,9,1.0,1,1.0,1,1.0,1
8613,max_ml,10,20,2,3,0.05,0.95,0.8016931778275441,10,1.0,1,1.0,1,1.0,1
8614,max_ml,10,20,2,3,0.05,0.95,0.9126013932658044,26,1.0,1,1.0,1,1.0,1
8615,max_ml,10,20,2,3,0.05,0.95,0.9080959354076572,89,0.0,1,0.0,1,0.0,1
8616,max_ml,10,20,2,3,0.05,0.95,0.7366577950625244,2,1.0,1,1.0,1,1.0,1
8617,max_ml,10,20,2,3,0.05,0.95,0.8828048962968017,5,1.0,1,1.0,1,1.0,1
8618,max_ml,10,20,2,3,0.05,0.95,0.9249146469092244,8,1.0,1,1.0,1,1.0,1
8619,max_ml,10,20,2,3,0.05,0.95,0.886416925562287,15,1.0,1,1.0,1,1.0,1
8620,max_ml,10,20,2,3,0.05,0.95,0.8008010670601876,7,1.0,1,1.0,1,1.0,1
8621,max_ml,10,20,2,3,0.05,0.95,0.9196767301699088,6,1.0,1,1.0,1,1.0,1
8622,max_ml,10,20,2,3,0.05,0.95,0.9400169830264516,24,0.0,1,0.0,1,0.0,1
8623,max_ml,10,20,2,3,0.05,0.95,0.8697299211738966,7,1.0,1,1.0,1,1.0,1
8624,max_ml,10,20,2,3,0.05,0.95,0.8719654077806689,6,1.0,1,1.0,1,1.0,1
8625,max_ml,10,20,2,3,0.05,0.95,0.9217418987434484,21,0.0,0,0.0,0,1.0,1
8626,max_ml,10,20,2,3,0.05,0.95,0.9378233302628473,10,1.0,1,1.0,1,1.0,1
8627,max_ml,10,20,2,3,0.05,0.95,0.8725142099013049,10,1.0,1,1.0,1,1.0,1
8628,max_ml,10,20,2,3,0.05,0.95,0.8805288833722867,8,1.0,1,1.0,1,1.0,1
8629,max_ml,10,20,2,3,0.05,0.95,0.7339431534115393,11,1.0,1,1.0,1,1.0,1
8630,max_ml,10,20,2,3,0.05,0.95,0.8427869923898672,4,1.0,1,1.0,1,1.0,1
8631,max_ml,10,20,2,3,0.05,0.95,0.9490883193546308,19,1.0,1,1.0,1,1.0,1
8632,max_ml,10,20,2,3,0.05,0.95,0.6320058373183812,5,1.0,1,1.0,1,1.0,1
8633,max_ml,10,20,2,3,0.05,0.95,0.9072355181709728,4,1.0,1,1.0,1,1.0,1
8634,max_ml,10,20,2,3,0.05,0.95,0.8297467308729958,7,1.0,1,1.0,1,1.0,1
8635,max_ml,10,20,2,3,0.05,0.95,0.824760191671371,6,1.0,1,1.0,1,1.0,1
8636,max_ml,10,20,2,3,0.05,0.95,0.9001714941855187,15,1.0,1,1.0,1,1.0,1
8637,max_ml,10,20,2,3,0.05,0.95,0.7772592755587058,9,1.0,1,1.0,1,1.0,1
8638,max_ml,10,20,2,3,0.05,0.95,0.7123378918128327,4,1.0,1,1.0,1,1.0,1
8639,max_ml,10,20,2,3,0.05,0.95,0.8439638813907246,8,1.0,1,1.0,1,1.0,1
8640,max_ml,10,20,2,3,0.05,0.95,0.9454363845931376,25,0.0,1,0.0,1,0.0,1
8641,max_ml,10,20,2,3,0.05,0.95,0.92597254725739,92,0.0,1,0.0,1,0.0,1
8642,max_ml,10,20,2,3,0.05,0.95,0.7105254060479713,3,1.0,1,1.0,1,1.0,1
8643,max_ml,10,20,2,3,0.05,0.95,0.8401504137133461,11,1.0,1,1.0,1,1.0,1
8644,max_ml,10,20,2,3,0.05,0.95,0.9476246578099196,54,0.0,1,0.0,1,0.0,1
8645,max_ml,10,20,2,3,0.05,0.95,0.9447873283662708,5,1.0,1,1.0,1,1.0,1
8646,max_ml,10,20,2,3,0.05,0.95,0.757853649099468,6,1.0,1,1.0,1,1.0,1
8647,max_ml,10,20,2,3,0.05,0.95,0.8593008268479703,11,1.0,1,1.0,1,1.0,1
8648,max_ml,10,20,2,3,0.05,0.95,0.9264103639815096,6,1.0,1,1.0,1,1.0,1
8649,max_ml,10,20,2,3,0.05,0.95,0.9007571872338196,7,1.0,1,1.0,1,1.0,1
8650,max_ml,10,20,2,3,0.05,0.95,0.9192507559398554,11,1.0,1,1.0,1,1.0,1
8651,max_ml,10,20,2,3,0.05,0.95,0.8807182778191799,29,0.0,0,0.0,0,1.0,1
8652,max_ml,10,20,2,3,0.05,0.95,0.92481516995098,35,0.0,0,0.0,0,1.0,1
8653,max_ml,10,20,2,3,0.05,0.95,0.8605971317578286,8,1.0,1,1.0,1,1.0,1
8654,max_ml,10,20,2,3,0.05,0.95,0.9471055725076408,20,0.0,1,0.0,1,0.0,1
8655,max_ml,10,20,2,3,0.05,0.95,0.8329660270224267,12,1.0,1,1.0,1,1.0,1
8656,max_ml,10,20,2,3,0.05,0.95,0.9196412607946756,10,1.0,1,1.0,1,1.0,1
8657,max_ml,10,20,2,3,0.05,0.95,0.8818645536007902,7,1.0,1,1.0,1,1.0,1
8658,max_ml,10,20,2,3,0.05,0.95,0.9124407962558276,9,1.0,1,1.0,1,1.0,1
8659,max_ml,10,20,2,3,0.05,0.95,0.8874819592197106,7,1.0,1,1.0,1,1.0,1
8660,max_ml,10,20,2,3,0.05,0.95,0.8563087535396027,4,1.0,1,1.0,1,1.0,1
8661,max_ml,10,20,2,3,0.05,0.95,0.8485013512977164,12,1.0,1,1.0,1,1.0,1
8662,max_ml,10,20,2,3,0.05,0.95,0.910733754214674,15,1.0,1,1.0,1,1.0,1
8663,max_ml,10,20,2,3,0.05,0.95,0.8749557749048974,5,1.0,1,1.0,1,1.0,1
8664,max_ml,10,20,2,3,0.05,0.95,0.9192789540728352,8,1.0,1,1.0,1,1.0,1
8665,max_ml,10,20,2,3,0.05,0.95,0.9411229580671652,40,0.0,1,0.0,1,0.0,1
8666,max_ml,10,20,2,3,0.05,0.95,0.6391687180797009,3,1.0,1,1.0,1,1.0,1
8667,max_ml,10,20,2,3,0.05,0.95,0.8746668299472221,14,1.0,1,1.0,1,1.0,1
8668,max_ml,10,20,2,3,0.05,0.95,0.7490116876226107,6,1.0,1,1.0,1,1.0,1
8669,max_ml,10,20,2,3,0.05,0.95,0.92870572972085,29,0.0,1,0.0,1,0.0,1
8670,max_ml,10,20,2,3,0.05,0.95,0.9167750843749332,36,0.0,1,0.0,1,0.0,1
8671,max_ml,10,20,2,3,0.05,0.95,0.8726038927495263,6,1.0,1,1.0,1,1.0,1
8672,max_ml,10,20,2,3,0.05,0.95,0.8135675523660876,3,1.0,1,1.0,1,1.0,1
8673,max_ml,10,20,2,3,0.05,0.95,0.8242057332632018,9,1.0,1,1.0,1,1.0,1
8674,max_ml,10,20,2,3,0.05,0.95,0.9359357786052916,56,0.0,1,0.0,1,0.0,1
8675,max_ml,10,20,2,3,0.05,0.95,0.8632250378612834,5,1.0,1,1.0,1,1.0,1
8676,max_ml,10,20,2,3,0.05,0.95,0.8602508832168267,17,1.0,1,1.0,1,1.0,1
8677,max_ml,10,20,2,3,0.05,0.95,0.9025167825558672,7,1.0,1,1.0,1,1.0,1
8678,max_ml,10,20,2,3,0.05,0.95,0.805676140978489,13,1.0,1,1.0,1,1.0,1
8679,max_ml,10,20,2,3,0.05,0.95,0.8849697209361139,16,1.0,1,1.0,1,1.0,1
8680,max_ml,10,20,2,3,0.05,0.95,0.667758671703354,2,1.0,1,1.0,1,1.0,1
8681,max_ml,10,20,2,3,0.05,0.95,0.9468400217522416,47,0.0,1,0.0,1,0.0,1
8682,max_ml,10,20,2,3,0.05,0.95,0.9332617238129124,7,1.0,1,1.0,1,1.0,1
8683,max_ml,10,20,2,3,0.05,0.95,0.9493929471050344,31,0.0,0,1.0,1,1.0,1
8684,max_ml,10,20,2,3,0.05,0.95,0.9253712219343102,11,1.0,1,1.0,1,1.0,1
8685,max_ml,10,20,2,3,0.05,0.95,0.7561128819155225,3,1.0,1,1.0,1,1.0,1
8686,max_ml,10,20,2,3,0.05,0.95,0.9226072445967478,18,1.0,1,1.0,1,1.0,1
8687,max_ml,10,20,2,3,0.05,0.95,0.8358281909739032,15,1.0,1,1.0,1,1.0,1
8688,max_ml,10,20,2,3,0.05,0.95,0.7549483411861362,7,1.0,1,1.0,1,1.0,1
8689,max_ml,10,20,2,3,0.05,0.95,0.7518125137155377,6,1.0,1,1.0,1,1.0,1
8690,max_ml,10,20,2,3,0.05,0.95,0.8955558270369556,5,1.0,1,1.0,1,1.0,1
8691,max_ml,10,20,2,3,0.05,0.95,0.7109648250188504,8,1.0,1,1.0,1,1.0,1
8692,max_ml,10,20,2,3,0.05,0.95,0.936162266107449,11,1.0,1,1.0,1,1.0,1
8693,max_ml,10,20,2,3,0.05,0.95,0.8905658405008788,5,1.0,1,1.0,1,1.0,1
8694,max_ml,10,20,2,3,0.05,0.95,0.7817697336809096,4,1.0,1,1.0,1,1.0,1
8695,max_ml,10,20,2,3,0.05,0.95,0.9434035157592808,26,0.0,1,0.0,1,0.0,1
8696,max_ml,10,20,2,3,0.05,0.95,0.9130716900629854,6,1.0,1,1.0,1,1.0,1
8697,max_ml,10,20,2,3,0.05,0.95,0.8501974849149606,7,1.0,1,1.0,1,1.0,1
8698,max_ml,10,20,2,3,0.05,0.95,0.9489756689529828,26,1.0,1,1.0,1,1.0,1
8699,max_ml,10,20,2,3,0.05,0.95,0.9366507476988674,15,1.0,1,1.0,1,1.0,1
8700,max_ml,10,20,2,3,0.05,0.95,0.9217477037080708,19,0.0,1,0.0,1,0.0,1
8701,max_ml,10,20,2,3,0.05,0.95,0.8014321859207347,3,1.0,1,1.0,1,1.0,1
8702,max_ml,10,20,2,3,0.05,0.95,0.9450384845809512,21,1.0,1,1.0,1,1.0,1
8703,max_ml,10,20,2,3,0.05,0.95,0.9187478150325784,16,1.0,1,1.0,1,1.0,1
8704,max_ml,10,20,2,3,0.05,0.95,0.8160104694878623,7,1.0,1,1.0,1,1.0,1
8705,max_ml,10,20,2,3,0.05,0.95,0.9294291502031634,16,1.0,1,1.0,1,1.0,1
8706,max_ml,10,20,2,3,0.05,0.95,0.6807143583094676,3,1.0,1,1.0,1,1.0,1
8707,max_ml,10,20,2,3,0.05,0.95,0.918681314805156,14,1.0,1,1.0,1,1.0,1
8708,max_ml,10,20,2,3,0.05,0.95,0.8934377217394095,20,0.0,1,0.0,1,0.0,1
8709,max_ml,10,20,2,3,0.05,0.95,0.889838995257851,11,1.0,1,1.0,1,0.0,0
8710,max_ml,10,20,2,3,0.05,0.95,0.7747412869473421,3,1.0,1,1.0,1,1.0,1
8711,max_ml,10,20,2,3,0.05,0.95,0.936373781770653,26,0.0,1,0.0,1,0.0,1
8712,max_ml,10,20,2,3,0.05,0.95,0.9063565395800908,13,1.0,1,1.0,1,1.0,1
8713,max_ml,10,20,2,3,0.05,0.95,0.8663684442256403,12,1.0,1,1.0,1,1.0,1
8714,max_ml,10,20,2,3,0.05,0.95,0.8267525792504179,21,1.0,1,1.0,1,1.0,1
8715,max_ml,10,20,2,3,0.05,0.95,0.9382022173578136,14,1.0,1,1.0,1,1.0,1
8716,max_ml,10,20,2,3,0.05,0.95,0.8901265607634484,3,1.0,1,1.0,1,1.0,1
8717,max_ml,10,20,2,3,0.05,0.95,0.6229953276835567,5,1.0,1,1.0,1,1.0,1
8718,max_ml,10,20,2,3,0.05,0.95,0.9459312498400794,44,0.0,1,0.0,1,0.0,1
8719,max_ml,10,20,2,3,0.05,0.95,0.8958593882968438,10,1.0,1,1.0,1,1.0,1
8720,max_ml,10,20,2,3,0.05,0.95,0.8774661831815875,5,1.0,1,1.0,1,1.0,1
8721,max_ml,10,20,2,3,0.05,0.95,0.9247337372293666,13,1.0,1,1.0,1,1.0,1
8722,max_ml,10,20,2,3,0.05,0.95,0.8841626144027245,9,1.0,1,1.0,1,1.0,1
8723,max_ml,10,20,2,3,0.05,0.95,0.927796647621206,10,1.0,1,1.0,1,1.0,1
8724,max_ml,10,20,2,3,0.05,0.95,0.911011755581589,5,1.0,1,1.0,1,1.0,1
8725,max_ml,10,20,2,3,0.05,0.95,0.935027731211293,20,0.0,1,0.0,1,0.0,1
8726,max_ml,10,20,2,3,0.05,0.95,0.8693879662707792,5,1.0,1,1.0,1,1.0,1
8727,max_ml,10,20,2,3,0.05,0.95,0.9421521544150924,50,0.0,1,0.0,1,0.0,1
8728,max_ml,10,20,2,3,0.05,0.95,0.9324154089576704,29,1.0,1,1.0,1,1.0,1
8729,max_ml,10,20,2,3,0.05,0.95,0.940361092003376,7,1.0,1,1.0,1,1.0,1
8730,max_ml,10,20,2,3,0.05,0.95,0.7965986376873139,9,1.0,1,1.0,1,1.0,1
8731,max_ml,10,20,2,3,0.05,0.95,0.8975583444890426,8,1.0,1,1.0,1,1.0,1
8732,max_ml,10,20,2,3,0.05,0.95,0.8647431614304637,19,0.0,0,0.0,0,1.0,1
8733,max_ml,10,20,2,3,0.05,0.95,0.8752353607707329,10,1.0,1,1.0,1,1.0,1
8734,max_ml,10,20,2,3,0.05,0.95,0.8450454364787937,7,1.0,1,1.0,1,1.0,1
8735,max_ml,10,20,2,3,0.05,0.95,0.6813899831591119,7,1.0,1,1.0,1,1.0,1
8736,max_ml,10,20,2,3,0.05,0.95,0.8154803670978957,2,1.0,1,1.0,1,1.0,1
8737,max_ml,10,20,2,3,0.05,0.95,0.8283902076657941,9,1.0,1,1.0,1,1.0,1
8738,max_ml,10,20,2,3,0.05,0.95,0.939115860127762,9,1.0,1,1.0,1,1.0,1
8739,max_ml,10,20,2,3,0.05,0.95,0.6745539649338156,5,1.0,1,1.0,1,1.0,1
8740,max_ml,10,20,2,3,0.05,0.95,0.9384109438101558,14,1.0,1,1.0,1,1.0,1
8741,max_ml,10,20,2,3,0.05,0.95,0.9075069975750882,13,1.0,1,1.0,1,1.0,1
8742,max_ml,10,20,2,3,0.05,0.95,0.8845097545295014,25,1.0,1,1.0,1,1.0,1
8743,max_ml,10,20,2,3,0.05,0.95,0.9204213358151744,10,1.0,1,1.0,1,1.0,1
8744,max_ml,10,20,2,3,0.05,0.95,0.8449151496026466,4,1.0,1,1.0,1,1.0,1
8745,max_ml,10,20,2,3,0.05,0.95,0.7357272123973385,5,1.0,1,1.0,1,1.0,1
8746,max_ml,10,20,2,3,0.05,0.95,0.8503597322829223,10,1.0,1,1.0,1,1.0,1
8747,max_ml,10,20,2,3,0.05,0.95,0.9345886487719642,22,0.0,1,0.0,1,0.0,1
8748,max_ml,10,20,2,3,0.05,0.95,0.8686433799625384,5,1.0,1,1.0,1,1.0,1
8749,max_ml,10,20,2,3,0.05,0.95,0.9492962741321318,22,0.0,1,0.0,1,0.0,1
8750,max_ml,10,20,2,3,0.05,0.95,0.8428327060741041,6,1.0,1,1.0,1,1.0,1
8751,max_ml,10,20,2,3,0.05,0.95,0.9206237068306762,21,0.0,1,0.0,1,0.0,1
8752,max_ml,10,20,2,3,0.05,0.95,0.9279725526299556,18,0.0,1,0.0,1,0.0,1
8753,max_ml,10,20,2,3,0.05,0.95,0.8855157771595312,5,1.0,1,1.0,1,1.0,1
8754,max_ml,10,20,2,3,0.05,0.95,0.8881044581390599,9,1.0,1,1.0,1,1.0,1
8755,max_ml,10,20,2,3,0.05,0.95,0.8917133664346454,13,1.0,1,1.0,1,1.0,1
8756,max_ml,10,20,2,3,0.05,0.95,0.9410061801282842,16,0.0,1,0.0,1,0.0,1
8757,max_ml,10,20,2,3,0.05,0.95,0.91377383410705,6,1.0,1,1.0,1,1.0,1
8758,max_ml,10,20,2,3,0.05,0.95,0.9439550057976738,16,1.0,1,1.0,1,1.0,1
8759,max_ml,10,20,2,3,0.05,0.95,0.8947374080101885,9,1.0,1,1.0,1,1.0,1
8760,max_ml,10,20,2,3,0.05,0.95,0.8219298523350307,4,1.0,1,1.0,1,1.0,1
8761,max_ml,10,20,2,3,0.05,0.95,0.7349115718554519,13,1.0,1,1.0,1,1.0,1
8762,max_ml,10,20,2,3,0.05,0.95,0.7924591599220022,9,1.0,1,1.0,1,1.0,1
8763,max_ml,10,20,2,3,0.05,0.95,0.9473857432384772,39,0.0,1,0.0,1,0.0,1
8764,max_ml,10,20,2,3,0.05,0.95,0.9483497932359686,8,1.0,1,1.0,1,1.0,1
8765,max_ml,10,20,2,3,0.05,0.95,0.8656693921981298,10,1.0,1,1.0,1,1.0,1
8766,max_ml,10,20,2,3,0.05,0.95,0.8354405007571276,6,1.0,1,1.0,1,1.0,1
8767,max_ml,10,20,2,3,0.05,0.95,0.6963045663338794,3,1.0,1,1.0,1,1.0,1
8768,max_ml,10,20,2,3,0.05,0.95,0.9023117864975267,23,1.0,1,1.0,1,1.0,1
8769,max_ml,10,20,2,3,0.05,0.95,0.8123186375571293,3,1.0,1,1.0,1,1.0,1
8770,max_ml,10,20,2,3,0.05,0.95,0.6514720530292849,5,1.0,1,1.0,1,1.0,1
8771,max_ml,10,20,2,3,0.05,0.95,0.8769813608614275,19,0.0,0,1.0,1,1.0,1
8772,max_ml,10,20,2,3,0.05,0.95,0.94231617066207,8,1.0,1,1.0,1,1.0,1
8773,max_ml,10,20,2,3,0.05,0.95,0.8267814478051003,9,1.0,1,1.0,1,1.0,1
8774,max_ml,10,20,2,3,0.05,0.95,0.8413404064056763,7,1.0,1,1.0,1,1.0,1
8775,max_ml,10,20,2,3,0.05,0.95,0.9406234693004828,26,1.0,1,1.0,1,1.0,1
8776,max_ml,10,20,2,3,0.05,0.95,0.8944302366562598,21,0.0,0,1.0,1,1.0,1
8777,max_ml,10,20,2,3,0.05,0.95,0.9082120169398642,7,1.0,1,1.0,1,1.0,1
8778,max_ml,10,20,2,3,0.05,0.95,0.7637490531137228,17,1.0,1,1.0,1,1.0,1
8779,max_ml,10,20,2,3,0.05,0.95,0.9140271352613414,23,1.0,1,1.0,1,1.0,1
8780,max_ml,10,20,2,3,0.05,0.95,0.880092116599272,7,1.0,1,1.0,1,1.0,1
8781,max_ml,10,20,2,3,0.05,0.95,0.772290217177492,4,1.0,1,1.0,1,1.0,1
8782,max_ml,10,20,2,3,0.05,0.95,0.9262684470752696,22,1.0,1,1.0,1,1.0,1
8783,max_ml,10,20,2,3,0.05,0.95,0.8300990144797291,10,1.0,1,1.0,1,1.0,1
8784,max_ml,10,20,2,3,0.05,0.95,0.8973090021466424,6,1.0,1,1.0,1,1.0,1
8785,max_ml,10,20,2,3,0.05,0.95,0.9231330365652052,14,1.0,1,1.0,1,1.0,1
8786,max_ml,10,20,2,3,0.05,0.95,0.7784899201882223,4,1.0,1,1.0,1,1.0,1
8787,max_ml,10,20,2,3,0.05,0.95,0.9245261642121064,11,1.0,1,1.0,1,1.0,1
8788,max_ml,10,20,2,3,0.05,0.95,0.9175997518832189,47,0.0,1,0.0,1,0.0,1
8789,max_ml,10,20,2,3,0.05,0.95,0.8555573103408579,15,1.0,1,1.0,1,1.0,1
8790,max_ml,10,20,2,3,0.05,0.95,0.8921189741825817,4,1.0,1,1.0,1,1.0,1
8791,max_ml,10,20,2,3,0.05,0.95,0.8180528968061644,4,1.0,1,1.0,1,1.0,1
8792,max_ml,10,20,2,3,0.05,0.95,0.9218078257474152,8,1.0,1,1.0,1,1.0,1
8793,max_ml,10,20,2,3,0.05,0.95,0.7287164760886066,11,1.0,1,1.0,1,1.0,1
8794,max_ml,10,20,2,3,0.05,0.95,0.8504322279953229,5,1.0,1,1.0,1,1.0,1
8795,max_ml,10,20,2,3,0.05,0.95,0.8509135918425103,5,1.0,1,1.0,1,1.0,1
8796,max_ml,10,20,2,3,0.05,0.95,0.92052189746023,7,1.0,1,1.0,1,1.0,1
8797,max_ml,10,20,2,3,0.05,0.95,0.8914093756053432,16,1.0,1,1.0,1,1.0,1
8798,max_ml,10,20,2,3,0.05,0.95,0.902797080592416,5,1.0,1,1.0,1,1.0,1
8799,max_ml,10,20,2,3,0.05,0.95,0.8478591604852906,5,1.0,1,1.0,1,1.0,1
8800,max_ml,10,20,2,3,0.05,0.95,0.864612007974175,6,1.0,1,1.0,1,1.0,1
8801,max_ml,10,20,2,3,0.05,0.95,0.884125515238244,11,1.0,1,1.0,1,1.0,1
8802,max_ml,10,20,2,3,0.05,0.95,0.8410878751140649,8,1.0,1,1.0,1,1.0,1
8803,max_ml,10,20,2,3,0.05,0.95,0.9163993501632,10,1.0,1,1.0,1,1.0,1
8804,max_ml,10,20,2,3,0.05,0.95,0.8970769019945914,12,1.0,1,1.0,1,1.0,1
8805,max_ml,10,20,2,3,0.05,0.95,0.838351790968486,9,1.0,1,1.0,1,1.0,1
8806,max_ml,10,20,2,3,0.05,0.95,0.9123358789831398,30,1.0,1,1.0,1,1.0,1
8807,max_ml,10,20,2,3,0.05,0.95,0.8411212109987064,7,1.0,1,1.0,1,1.0,1
8808,max_ml,10,20,2,3,0.05,0.95,0.8783245683018827,6,1.0,1,1.0,1,1.0,1
8809,max_ml,10,20,2,3,0.05,0.95,0.8445122990927101,12,1.0,1,1.0,1,1.0,1
8810,max_ml,10,20,2,3,0.05,0.95,0.9280280379518544,7,1.0,1,1.0,1,1.0,1
8811,max_ml,10,20,2,3,0.05,0.95,0.9368806017053836,8,1.0,1,1.0,1,1.0,1
8812,max_ml,10,20,2,3,0.05,0.95,0.8745777317804102,6,1.0,1,1.0,1,1.0,1
8813,max_ml,10,20,2,3,0.05,0.95,0.7482955411941765,5,1.0,1,1.0,1,1.0,1
8814,max_ml,10,20,2,3,0.05,0.95,0.8990941279637658,4,1.0,1,1.0,1,1.0,1
8815,max_ml,10,20,2,3,0.05,0.95,0.7836596188391532,5,1.0,1,1.0,1,1.0,1
8816,max_ml,10,20,2,3,0.05,0.95,0.9176229821912678,15,1.0,1,1.0,1,1.0,1
8817,max_ml,10,20,2,3,0.05,0.95,0.9096204636263268,19,0.0,0,0.0,0,1.0,1
8818,max_ml,10,20,2,3,0.05,0.95,0.7847333339925056,4,1.0,1,1.0,1,1.0,1
8819,max_ml,10,20,2,3,0.05,0.95,0.7451602315075766,4,1.0,1,1.0,1,1.0,1
8820,max_ml,10,20,2,3,0.05,0.95,0.9484963992159088,11,1.0,1,1.0,1,1.0,1
8821,max_ml,10,20,2,3,0.05,0.95,0.9395072356563164,15,1.0,1,1.0,1,1.0,1
8822,max_ml,10,20,2,3,0.05,0.95,0.8754504748645799,11,1.0,1,1.0,1,1.0,1
8823,max_ml,10,20,2,3,0.05,0.95,0.7804731001321951,12,1.0,1,1.0,1,1.0,1
8824,max_ml,10,20,2,3,0.05,0.95,0.9387801707269472,35,0.0,1,0.0,1,0.0,1
8825,max_ml,10,20,2,3,0.05,0.95,0.8699251186230579,5,1.0,1,1.0,1,1.0,1
8826,max_ml,10,20,2,3,0.05,0.95,0.9404487445614904,4,1.0,1,1.0,1,1.0,1
8827,max_ml,10,20,2,3,0.05,0.95,0.948620224350892,35,0.0,1,0.0,1,0.0,1
8828,max_ml,10,20,2,3,0.05,0.95,0.8004648718786107,4,1.0,1,1.0,1,1.0,1
8829,max_ml,10,20,2,3,0.05,0.95,0.9220869210265796,7,1.0,1,1.0,1,1.0,1
8830,max_ml,10,20,2,3,0.05,0.95,0.8368047315156921,13,1.0,1,1.0,1,1.0,1
8831,max_ml,10,20,2,3,0.05,0.95,0.8331869730234823,24,1.0,1,1.0,1,1.0,1
8832,max_ml,10,20,2,3,0.05,0.95,0.9422331893295464,4,1.0,1,1.0,1,1.0,1
8833,max_ml,10,20,2,3,0.05,0.95,0.9444401586026708,19,1.0,1,1.0,1,1.0,1
8834,max_ml,10,20,2,3,0.05,0.95,0.9013872114033434,8,1.0,1,1.0,1,1.0,1
8835,max_ml,10,20,2,3,0.05,0.95,0.9009860749441412,34,0.0,0,0.0,0,1.0,1
8836,max_ml,10,20,2,3,0.05,0.95,0.9367650126907155,14,1.0,1,1.0,1,1.0,1
8837,max_ml,10,20,2,3,0.05,0.95,0.9302402555184892,10,1.0,1,1.0,1,1.0,1
8838,max_ml,10,20,2,3,0.05,0.95,0.7291599478978706,9,1.0,1,1.0,1,1.0,1
8839,max_ml,10,20,2,3,0.05,0.95,0.8288099503184245,6,1.0,1,1.0,1,1.0,1
8840,max_ml,10,20,2,3,0.05,0.95,0.9105513506566744,2,1.0,1,1.0,1,1.0,1
8841,max_ml,10,20,2,3,0.05,0.95,0.9003917128265209,20,0.0,0,0.0,0,1.0,1
8842,max_ml,10,20,2,3,0.05,0.95,0.9296078718880818,17,1.0,1,1.0,1,1.0,1
8843,max_ml,10,20,2,3,0.05,0.95,0.8258422261370417,7,1.0,1,1.0,1,1.0,1
8844,max_ml,10,20,2,3,0.05,0.95,0.9021489135321712,12,1.0,1,1.0,1,1.0,1
8845,max_ml,10,20,2,3,0.05,0.95,0.8538678536026787,10,1.0,1,1.0,1,1.0,1
8846,max_ml,10,20,2,3,0.05,0.95,0.8761653899392815,6,1.0,1,1.0,1,1.0,1
8847,max_ml,10,20,2,3,0.05,0.95,0.8433788371794232,5,1.0,1,1.0,1,1.0,1
8848,max_ml,10,20,2,3,0.05,0.95,0.8653375181136866,5,1.0,1,1.0,1,1.0,1
8849,max_ml,10,20,2,3,0.05,0.95,0.9428623970686314,25,0.0,0,1.0,1,0.0,0
8850,max_ml,10,20,2,3,0.05,0.95,0.9223518205339,17,1.0,1,1.0,1,1.0,1
8851,max_ml,10,20,2,3,0.05,0.95,0.8676898032062255,10,1.0,1,1.0,1,1.0,1
8852,max_ml,10,20,2,3,0.05,0.95,0.8553462522640911,11,1.0,1,1.0,1,1.0,1
8853,max_ml,10,20,2,3,0.05,0.95,0.7985573568305119,3,1.0,1,1.0,1,1.0,1
8854,max_ml,10,20,2,3,0.05,0.95,0.9358671886223896,14,1.0,1,1.0,1,1.0,1
8855,max_ml,10,20,2,3,0.05,0.95,0.7216485352132641,4,1.0,1,1.0,1,1.0,1
8856,max_ml,10,20,2,3,0.05,0.95,0.9484969879244324,21,0.0,1,0.0,1,0.0,1
8857,max_ml,10,20,2,3,0.05,0.95,0.9231638504941172,45,0.0,1,0.0,1,0.0,1
8858,max_ml,10,20,2,3,0.05,0.95,0.9291731346777996,3,1.0,1,1.0,1,1.0,1
8859,max_ml,10,20,2,3,0.05,0.95,0.9139277634626176,12,1.0,1,1.0,1,1.0,1
8860,max_ml,10,20,2,3,0.05,0.95,0.7931910075597403,5,1.0,1,1.0,1,1.0,1
8861,max_ml,10,20,2,3,0.05,0.95,0.8618001151349789,5,1.0,1,1.0,1,1.0,1
8862,max_ml,10,20,2,3,0.05,0.95,0.8639154900091173,23,0.0,1,0.0,1,0.0,1
8863,max_ml,10,20,2,3,0.05,0.95,0.8547360724902897,6,1.0,1,1.0,1,1.0,1
8864,max_ml,10,20,2,3,0.05,0.95,0.92088280628051,8,1.0,1,1.0,1,1.0,1
8865,max_ml,10,20,2,3,0.05,0.95,0.8962602178274724,5,1.0,1,1.0,1,1.0,1
8866,max_ml,10,20,2,3,0.05,0.95,0.9135714831853102,7,1.0,1,1.0,1,1.0,1
8867,max_ml,10,20,2,3,0.05,0.95,0.8413899326970407,8,1.0,1,1.0,1,1.0,1
8868,max_ml,10,20,2,3,0.05,0.95,0.924556453968148,5,1.0,1,1.0,1,1.0,1
8869,max_ml,10,20,2,3,0.05,0.95,0.891909808226361,7,1.0,1,1.0,1,1.0,1
8870,max_ml,10,20,2,3,0.05,0.95,0.9488798566006243,6,1.0,1,1.0,1,1.0,1
8871,max_ml,10,20,2,3,0.05,0.95,0.6866313473363926,16,1.0,1,1.0,1,1.0,1
8872,max_ml,10,20,2,3,0.05,0.95,0.8334785054282874,10,1.0,1,1.0,1,1.0,1
8873,max_ml,10,20,2,3,0.05,0.95,0.8213792032739482,15,1.0,1,1.0,1,1.0,1
8874,max_ml,10,20,2,3,0.05,0.95,0.7153782544014446,4,1.0,1,1.0,1,1.0,1
8875,max_ml,10,20,2,3,0.05,0.95,0.8017266657396633,14,1.0,1,1.0,1,1.0,1
8876,max_ml,10,20,2,3,0.05,0.95,0.8702029977556794,8,1.0,1,1.0,1,1.0,1
8877,max_ml,10,20,2,3,0.05,0.95,0.8993350167599633,18,1.0,1,1.0,1,1.0,1
8878,max_ml,10,20,2,3,0.05,0.95,0.668931686590357,6,1.0,1,1.0,1,1.0,1
8879,max_ml,10,20,2,3,0.05,0.95,0.9012760828489156,5,1.0,1,1.0,1,1.0,1
8880,max_ml,10,20,2,3,0.05,0.95,0.8591649647959233,4,1.0,1,1.0,1,1.0,1
8881,max_ml,10,20,2,3,0.05,0.95,0.8802913173157364,4,1.0,1,1.0,1,1.0,1
8882,max_ml,10,20,2,3,0.05,0.95,0.9480380014124212,11,1.0,1,1.0,1,1.0,1
8883,max_ml,10,20,2,3,0.05,0.95,0.8898944171987553,13,1.0,1,1.0,1,1.0,1
8884,max_ml,10,20,2,3,0.05,0.95,0.9315202286273372,8,1.0,1,1.0,1,1.0,1
8885,max_ml,10,20,2,3,0.05,0.95,0.7816173310514887,13,1.0,1,1.0,1,1.0,1
8886,max_ml,10,20,2,3,0.05,0.95,0.8217413471238931,6,1.0,1,1.0,1,1.0,1
8887,max_ml,10,20,2,3,0.05,0.95,0.8304259196120743,21,0.0,1,0.0,1,0.0,1
8888,max_ml,10,20,2,3,0.05,0.95,0.9138907454840453,30,0.0,0,0.0,0,1.0,1
8889,max_ml,10,20,2,3,0.05,0.95,0.9465659305750198,34,0.0,1,0.0,1,0.0,1
8890,max_ml,10,20,2,3,0.05,0.95,0.9322546564875,17,0.0,0,1.0,1,1.0,1
8891,max_ml,10,20,2,3,0.05,0.95,0.9323960060981578,10,1.0,1,1.0,1,1.0,1
8892,max_ml,10,20,2,3,0.05,0.95,0.8682046636696934,17,0.0,1,0.0,1,0.0,1
8893,max_ml,10,20,2,3,0.05,0.95,0.9485715163242956,4,1.0,1,1.0,1,1.0,1
8894,max_ml,10,20,2,3,0.05,0.95,0.8367980551965476,21,1.0,1,1.0,1,1.0,1
8895,max_ml,10,20,2,3,0.05,0.95,0.8383827724899743,7,1.0,1,1.0,1,1.0,1
8896,max_ml,10,20,2,3,0.05,0.95,0.921139806332538,20,0.0,1,0.0,1,0.0,1
8897,max_ml,10,20,2,3,0.05,0.95,0.7149526492859892,8,1.0,1,1.0,1,1.0,1
8898,max_ml,10,20,2,3,0.05,0.95,0.843028800098597,7,1.0,1,1.0,1,1.0,1
8899,max_ml,10,20,2,3,0.05,0.95,0.7106864830860967,3,1.0,1,1.0,1,1.0,1
8900,max_ml,10,20,2,3,0.05,0.95,0.9275701061660416,6,1.0,1,1.0,1,1.0,1
8901,max_ml,10,20,2,3,0.05,0.95,0.938926558875941,22,1.0,1,1.0,1,0.0,0
8902,max_ml,10,20,2,3,0.05,0.95,0.7878818576445933,3,1.0,1,1.0,1,1.0,1
8903,max_ml,10,20,2,3,0.05,0.95,0.8958407507717628,10,1.0,1,1.0,1,1.0,1
8904,max_ml,10,20,2,3,0.05,0.95,0.7706715078158178,8,1.0,1,1.0,1,1.0,1
8905,max_ml,10,20,2,3,0.05,0.95,0.8795190002616248,6,1.0,1,1.0,1,1.0,1
8906,max_ml,10,20,2,3,0.05,0.95,0.8810972649661382,7,1.0,1,1.0,1,1.0,1
8907,max_ml,10,20,2,3,0.05,0.95,0.9179527168982172,22,1.0,1,1.0,1,1.0,1
8908,max_ml,10,20,2,3,0.05,0.95,0.7651676194838922,5,1.0,1,1.0,1,1.0,1
8909,max_ml,10,20,2,3,0.05,0.95,0.79941439886925,3,1.0,1,1.0,1,1.0,1
8910,max_ml,10,20,2,3,0.05,0.95,0.8391289483000938,4,1.0,1,1.0,1,1.0,1
8911,max_ml,10,20,2,3,0.05,0.95,0.9091831142085858,10,1.0,1,1.0,1,1.0,1
8912,max_ml,10,20,2,3,0.05,0.95,0.9334124121771904,5,1.0,1,1.0,1,1.0,1
8913,max_ml,10,20,2,3,0.05,0.95,0.8773480119296564,11,1.0,1,1.0,1,1.0,1
8914,max_ml,10,20,2,3,0.05,0.95,0.9119129513639288,39,0.0,0,0.0,0,1.0,1
8915,max_ml,10,20,2,3,0.05,0.95,0.94966657523263,9,1.0,1,1.0,1,1.0,1
8916,max_ml,10,20,2,3,0.05,0.95,0.9082164062071932,15,1.0,1,1.0,1,1.0,1
8917,max_ml,10,20,2,3,0.05,0.95,0.905624101372038,20,1.0,1,1.0,1,1.0,1
8918,max_ml,10,20,2,3,0.05,0.95,0.9434071028585296,28,0.0,1,0.0,1,0.0,1
8919,max_ml,10,20,2,3,0.05,0.95,0.855062782483152,14,1.0,1,1.0,1,1.0,1
8920,max_ml,10,20,2,3,0.05,0.95,0.668692373717634,2,1.0,1,1.0,1,1.0,1
8921,max_ml,10,20,2,3,0.05,0.95,0.6910374986189843,3,1.0,1,1.0,1,1.0,1
8922,max_ml,10,20,2,3,0.05,0.95,0.8974350492900859,34,0.0,0,0.0,0,1.0,1
8923,max_ml,10,20,2,3,0.05,0.95,0.7546706490715811,2,1.0,1,1.0,1,1.0,1
8924,max_ml,10,20,2,3,0.05,0.95,0.9384070421437756,7,1.0,1,1.0,1,1.0,1
8925,max_ml,10,20,2,3,0.05,0.95,0.9019575002769604,7,1.0,1,1.0,1,1.0,1
8926,max_ml,10,20,2,3,0.05,0.95,0.9450027198303624,49,0.0,1,0.0,1,0.0,1
8927,max_ml,10,20,2,3,0.05,0.95,0.9287283335010742,52,0.0,1,0.0,1,0.0,1
8928,max_ml,10,20,2,3,0.05,0.95,0.9484226801650336,16,1.0,1,1.0,1,1.0,1
8929,max_ml,10,20,2,3,0.05,0.95,0.7218721697595463,5,1.0,1,1.0,1,1.0,1
8930,max_ml,10,20,2,3,0.05,0.95,0.8850225778591322,7,1.0,1,1.0,1,1.0,1
8931,max_ml,10,20,2,3,0.05,0.95,0.9190543158835032,23,1.0,1,1.0,1,1.0,1
8932,max_ml,10,20,2,3,0.05,0.95,0.9361589769890336,7,1.0,1,1.0,1,1.0,1
8933,max_ml,10,20,2,3,0.05,0.95,0.8754723445032668,14,1.0,1,1.0,1,1.0,1
8934,max_ml,10,20,2,3,0.05,0.95,0.9347687943959946,9,1.0,1,1.0,1,1.0,1
8935,max_ml,10,20,2,3,0.05,0.95,0.91798717870671,17,0.0,0,1.0,1,1.0,1
8936,max_ml,10,20,2,3,0.05,0.95,0.9086913379251162,3,1.0,1,1.0,1,1.0,1
8937,max_ml,10,20,2,3,0.05,0.95,0.8711300535286522,38,0.0,1,0.0,1,0.0,1
8938,max_ml,10,20,2,3,0.05,0.95,0.838834569101851,10,1.0,1,1.0,1,1.0,1
8939,max_ml,10,20,2,3,0.05,0.95,0.944851591259333,13,1.0,1,1.0,1,1.0,1
8940,max_ml,10,20,2,3,0.05,0.95,0.7956016835151111,6,1.0,1,1.0,1,1.0,1
8941,max_ml,10,20,2,3,0.05,0.95,0.7760542333894405,16,1.0,1,1.0,1,1.0,1
8942,max_ml,10,20,2,3,0.05,0.95,0.8680243507895977,7,1.0,1,1.0,1,1.0,1
8943,max_ml,10,20,2,3,0.05,0.95,0.9244848996198864,15,1.0,1,1.0,1,1.0,1
8944,max_ml,10,20,2,3,0.05,0.95,0.8693747427864388,6,1.0,1,1.0,1,1.0,1
8945,max_ml,10,20,2,3,0.05,0.95,0.8029371100087904,5,1.0,1,1.0,1,1.0,1
8946,max_ml,10,20,2,3,0.05,0.95,0.903552655521641,11,1.0,1,1.0,1,1.0,1
8947,max_ml,10,20,2,3,0.05,0.95,0.844170562407929,3,1.0,1,1.0,1,1.0,1
8948,max_ml,10,20,2,3,0.05,0.95,0.9429602206238964,29,0.0,1,0.0,1,0.0,1
8949,max_ml,10,20,2,3,0.05,0.95,0.8354062600913424,6,1.0,1,1.0,1,1.0,1
8950,max_ml,10,20,2,3,0.05,0.95,0.934405753455001,13,1.0,1,1.0,1,1.0,1
8951,max_ml,10,20,2,3,0.05,0.95,0.8552422534493321,5,1.0,1,1.0,1,1.0,1
8952,max_ml,10,20,2,3,0.05,0.95,0.8590555998144386,11,1.0,1,1.0,1,1.0,1
8953,max_ml,10,20,2,3,0.05,0.95,0.8610066224685671,28,0.0,0,1.0,1,1.0,1
8954,max_ml,10,20,2,3,0.05,0.95,0.8639828801466614,2,1.0,1,1.0,1,1.0,1
8955,max_ml,10,20,2,3,0.05,0.95,0.8659142183011416,6,1.0,1,1.0,1,1.0,1
8956,max_ml,10,20,2,3,0.05,0.95,0.7553796444354859,3,1.0,1,1.0,1,1.0,1
8957,max_ml,10,20,2,3,0.05,0.95,0.9228423996988836,2,1.0,1,1.0,1,1.0,1
8958,max_ml,10,20,2,3,0.05,0.95,0.9400894854039128,36,0.0,1,0.0,1,0.0,1
8959,max_ml,10,20,2,3,0.05,0.95,0.9493369036485968,22,1.0,1,1.0,1,1.0,1
8960,max_ml,10,20,2,3,0.05,0.95,0.9355969290700068,2,1.0,1,1.0,1,1.0,1
8961,max_ml,10,20,2,3,0.05,0.95,0.8643673092736082,3,1.0,1,1.0,1,1.0,1
8962,max_ml,10,20,2,3,0.05,0.95,0.9400764077343126,16,1.0,1,1.0,1,1.0,1
8963,max_ml,10,20,2,3,0.05,0.95,0.6736665521537258,3,1.0,1,1.0,1,1.0,1
8964,max_ml,10,20,2,3,0.05,0.95,0.8467185929761949,9,1.0,1,1.0,1,1.0,1
8965,max_ml,10,20,2,3,0.05,0.95,0.7056689740619113,7,1.0,1,1.0,1,1.0,1
8966,max_ml,10,20,2,3,0.05,0.95,0.94022264127748,26,0.0,0,1.0,1,1.0,1
8967,max_ml,10,20,2,3,0.05,0.95,0.8165637863417697,10,1.0,1,1.0,1,1.0,1
8968,max_ml,10,20,2,3,0.05,0.95,0.4904002481558795,3,1.0,1,1.0,1,1.0,1
8969,max_ml,10,20,2,3,0.05,0.95,0.8813373284686571,9,1.0,1,1.0,1,1.0,1
8970,max_ml,10,20,2,3,0.05,0.95,0.7674160844257917,6,1.0,1,1.0,1,1.0,1
8971,max_ml,10,20,2,3,0.05,0.95,0.8883574931729582,14,1.0,1,1.0,1,1.0,1
8972,max_ml,10,20,2,3,0.05,0.95,0.9176080097797656,28,1.0,1,1.0,1,1.0,1
8973,max_ml,10,20,2,3,0.05,0.95,0.9189521890594692,9,1.0,1,1.0,1,1.0,1
8974,max_ml,10,20,2,3,0.05,0.95,0.881472842305733,15,0.0,1,0.0,1,0.0,1
8975,max_ml,10,20,2,3,0.05,0.95,0.8972383886154909,10,1.0,1,1.0,1,1.0,1
8976,max_ml,10,20,2,3,0.05,0.95,0.8181742513649934,10,1.0,1,1.0,1,1.0,1
8977,max_ml,10,20,2,3,0.05,0.95,0.8997208373315683,5,1.0,1,1.0,1,1.0,1
8978,max_ml,10,20,2,3,0.05,0.95,0.9460152431051952,6,1.0,1,1.0,1,1.0,1
8979,max_ml,10,20,2,3,0.05,0.95,0.7766242970382183,5,1.0,1,1.0,1,1.0,1
8980,max_ml,10,20,2,3,0.05,0.95,0.8504327698688146,5,1.0,1,1.0,1,1.0,1
8981,max_ml,10,20,2,3,0.05,0.95,0.7294708678262054,4,1.0,1,1.0,1,1.0,1
8982,max_ml,10,20,2,3,0.05,0.95,0.9377872695910432,5,1.0,1,1.0,1,1.0,1
8983,max_ml,10,20,2,3,0.05,0.95,0.9177605638705332,10,1.0,1,1.0,1,1.0,1
8984,max_ml,10,20,2,3,0.05,0.95,0.7649558825758557,8,1.0,1,1.0,1,1.0,1
8985,max_ml,10,20,2,3,0.05,0.95,0.8936102955224112,14,1.0,1,1.0,1,1.0,1
8986,max_ml,10,20,2,3,0.05,0.95,0.901975245264959,13,1.0,1,1.0,1,1.0,1
8987,max_ml,10,20,2,3,0.05,0.95,0.8361151144005329,16,1.0,1,1.0,1,1.0,1
8988,max_ml,10,20,2,3,0.05,0.95,0.8625772994965333,4,1.0,1,1.0,1,1.0,1
8989,max_ml,10,20,2,3,0.05,0.95,0.798472178893761,5,1.0,1,1.0,1,1.0,1
8990,max_ml,10,20,2,3,0.05,0.95,0.9257774456932824,26,0.0,0,1.0,1,1.0,1
8991,max_ml,10,20,2,3,0.05,0.95,0.9088603374045304,10,1.0,1,1.0,1,1.0,1
8992,max_ml,10,20,2,3,0.05,0.95,0.8283555168076346,6,1.0,1,1.0,1,1.0,1
8993,max_ml,10,20,2,3,0.05,0.95,0.7600221663638248,6,1.0,1,1.0,1,1.0,1
8994,max_ml,10,20,2,3,0.05,0.95,0.914265579081268,29,0.0,0,1.0,1,0.0,0
8995,max_ml,10,20,2,3,0.05,0.95,0.5581108966666978,3,1.0,1,1.0,1,1.0,1
8996,max_ml,10,20,2,3,0.05,0.95,0.898542696368594,13,0.0,0,1.0,1,0.0,0
8997,max_ml,10,20,2,3,0.05,0.95,0.9423749879838416,17,1.0,1,1.0,1,1.0,1
8998,max_ml,10,20,2,3,0.05,0.95,0.9317917571061304,15,1.0,1,1.0,1,1.0,1
8999,max_ml,10,20,2,3,0.05,0.95,0.937458217370322,12,1.0,1,1.0,1,1.0,1
9000,max_ml,10,20,2,3,0.05,0.95,0.9193754482137466,17,0.0,1,0.0,1,0.0,1
9001,max_ml,10,20,2,3,0.05,0.95,0.9247265726168016,12,1.0,1,1.0,1,1.0,1
9002,max_ml,10,20,2,3,0.05,0.95,0.945692866347944,20,1.0,1,1.0,1,1.0,1
9003,max_ml,10,20,2,3,0.05,0.95,0.8888411092949771,13,1.0,1,1.0,1,1.0,1
9004,max_ml,10,20,2,3,0.05,0.95,0.8921411769968756,4,1.0,1,1.0,1,1.0,1
9005,max_ml,10,20,2,3,0.05,0.95,0.7601694834856884,5,1.0,1,1.0,1,1.0,1
9006,max_ml,10,20,2,3,0.05,0.95,0.939612195131146,11,1.0,1,1.0,1,1.0,1
9007,max_ml,10,20,2,3,0.05,0.95,0.7452581179306539,6,1.0,1,1.0,1,1.0,1
9008,max_ml,10,20,2,3,0.05,0.95,0.7751457561251189,5,1.0,1,1.0,1,1.0,1
9009,max_ml,10,20,2,3,0.05,0.95,0.9234657635618844,28,0.0,0,1.0,1,0.0,0
9010,max_ml,10,20,2,3,0.05,0.95,0.8270900648946257,6,1.0,1,1.0,1,1.0,1
9011,max_ml,10,20,2,3,0.05,0.95,0.942241539914903,45,0.0,1,0.0,1,0.0,1
9012,max_ml,10,20,2,3,0.05,0.95,0.8915824885557468,21,1.0,1,1.0,1,1.0,1
9013,max_ml,10,20,2,3,0.05,0.95,0.9427581779331412,10,1.0,1,1.0,1,1.0,1
9014,max_ml,10,20,2,3,0.05,0.95,0.8655716129564612,4,1.0,1,1.0,1,1.0,1
9015,max_ml,10,20,2,3,0.05,0.95,0.9464407590206696,8,1.0,1,1.0,1,1.0,1
9016,max_ml,10,20,2,3,0.05,0.95,0.893922565565642,28,0.0,1,0.0,1,0.0,1
9017,max_ml,10,20,2,3,0.05,0.95,0.9098443622916664,6,1.0,1,1.0,1,1.0,1
9018,max_ml,10,20,2,3,0.05,0.95,0.9098752351689248,20,1.0,1,1.0,1,1.0,1
9019,max_ml,10,20,2,3,0.05,0.95,0.879895740680449,6,1.0,1,1.0,1,1.0,1
9020,max_ml,10,20,2,3,0.05,0.95,0.9059005575507062,13,1.0,1,1.0,1,1.0,1
9021,max_ml,10,20,2,3,0.05,0.95,0.8947683655580092,14,1.0,1,1.0,1,1.0,1
9022,max_ml,10,20,2,3,0.05,0.95,0.9351633423717504,37,0.0,1,0.0,1,0.0,1
9023,max_ml,10,20,2,3,0.05,0.95,0.938313341368488,13,1.0,1,1.0,1,1.0,1
9024,max_ml,10,20,2,3,0.05,0.95,0.814043528608255,3,1.0,1,1.0,1,1.0,1
9025,max_ml,10,20,2,3,0.05,0.95,0.8807417740710979,16,1.0,1,1.0,1,1.0,1
9026,max_ml,10,20,2,3,0.05,0.95,0.8659548722929706,3,1.0,1,1.0,1,1.0,1
9027,max_ml,10,20,2,3,0.05,0.95,0.8624921552074569,45,0.0,1,0.0,1,0.0,1
9028,max_ml,10,20,2,3,0.05,0.95,0.8332513773923113,12,1.0,1,1.0,1,1.0,1
9029,max_ml,10,20,2,3,0.05,0.95,0.9486189026191844,13,1.0,1,1.0,1,1.0,1
9030,max_ml,10,20,2,3,0.05,0.95,0.9404511839747725,36,0.0,1,0.0,1,0.0,1
9031,max_ml,10,20,2,3,0.05,0.95,0.769468175348326,6,1.0,1,1.0,1,1.0,1
9032,max_ml,10,20,2,3,0.05,0.95,0.816425620737789,14,1.0,1,1.0,1,1.0,1
9033,max_ml,10,20,2,3,0.05,0.95,0.8695262941137947,18,1.0,1,1.0,1,1.0,1
9034,max_ml,10,20,2,3,0.05,0.95,0.8652393321645581,9,1.0,1,1.0,1,1.0,1
9035,max_ml,10,20,2,3,0.05,0.95,0.8448361587086072,11,1.0,1,1.0,1,1.0,1
9036,max_ml,10,20,2,3,0.05,0.95,0.8082129784613731,7,1.0,1,1.0,1,1.0,1
9037,max_ml,10,20,2,3,0.05,0.95,0.8497521703223795,11,1.0,1,1.0,1,1.0,1
9038,max_ml,10,20,2,3,0.05,0.95,0.7809437165031502,7,1.0,1,1.0,1,1.0,1
9039,max_ml,10,20,2,3,0.05,0.95,0.8711756326073811,8,1.0,1,1.0,1,1.0,1
9040,max_ml,10,20,2,3,0.05,0.95,0.9163290875006674,21,0.0,1,0.0,1,0.0,1
9041,max_ml,10,20,2,3,0.05,0.95,0.9424432981046348,53,0.0,1,0.0,1,0.0,1
9042,max_ml,10,20,2,3,0.05,0.95,0.7209032599866152,5,1.0,1,1.0,1,1.0,1
9043,max_ml,10,20,2,3,0.05,0.95,0.8871038422883816,23,0.0,1,0.0,1,0.0,1
9044,max_ml,10,20,2,3,0.05,0.95,0.8754447936386378,7,1.0,1,1.0,1,1.0,1
9045,max_ml,10,20,2,3,0.05,0.95,0.9474053759195168,16,1.0,1,1.0,1,1.0,1
9046,max_ml,10,20,2,3,0.05,0.95,0.8786317596185218,12,1.0,1,1.0,1,0.0,0
9047,max_ml,10,20,2,3,0.05,0.95,0.949946928029026,8,1.0,1,1.0,1,1.0,1
9048,max_ml,10,20,2,3,0.05,0.95,0.786422545942417,7,1.0,1,1.0,1,1.0,1
9049,max_ml,10,20,2,3,0.05,0.95,0.7828137806599199,5,1.0,1,1.0,1,1.0,1
9050,max_ml,10,20,2,3,0.05,0.95,0.8170086328385819,7,1.0,1,1.0,1,1.0,1
9051,max_ml,10,20,2,3,0.05,0.95,0.8612763366196611,14,1.0,1,1.0,1,1.0,1
9052,max_ml,10,20,2,3,0.05,0.95,0.9302608443375732,15,1.0,1,1.0,1,1.0,1
9053,max_ml,10,20,2,3,0.05,0.95,0.9114422392412264,10,1.0,1,1.0,1,1.0,1
9054,max_ml,10,20,2,3,0.05,0.95,0.8913983079956597,6,1.0,1,1.0,1,1.0,1
9055,max_ml,10,20,2,3,0.05,0.95,0.8024144937884571,4,1.0,1,1.0,1,1.0,1
9056,max_ml,10,20,2,3,0.05,0.95,0.8240303584545053,9,1.0,1,1.0,1,1.0,1
9057,max_ml,10,20,2,3,0.05,0.95,0.8060357751569603,7,1.0,1,1.0,1,1.0,1
9058,max_ml,10,20,2,3,0.05,0.95,0.9028571436438192,10,1.0,1,1.0,1,1.0,1
9059,max_ml,10,20,2,3,0.05,0.95,0.931900306704422,25,0.0,0,0.0,0,1.0,1
9060,max_ml,10,20,2,3,0.05,0.95,0.8984787243911653,12,1.0,1,1.0,1,1.0,1
9061,max_ml,10,20,2,3,0.05,0.95,0.91859201041432,9,1.0,1,1.0,1,1.0,1
9062,max_ml,10,20,2,3,0.05,0.95,0.9416365263319704,20,1.0,1,1.0,1,1.0,1
9063,max_ml,10,20,2,3,0.05,0.95,0.7927688680723289,2,1.0,1,1.0,1,1.0,1
9064,max_ml,10,20,2,3,0.05,0.95,0.7155716405674551,6,1.0,1,1.0,1,1.0,1
9065,max_ml,10,20,2,3,0.05,0.95,0.8807845005476886,3,1.0,1,1.0,1,1.0,1
9066,max_ml,10,20,2,3,0.05,0.95,0.8976357915360971,11,1.0,1,1.0,1,1.0,1
9067,max_ml,10,20,2,3,0.05,0.95,0.806256886114155,6,1.0,1,1.0,1,1.0,1
9068,max_ml,10,20,2,3,0.05,0.95,0.8546581990363789,11,1.0,1,1.0,1,1.0,1
9069,max_ml,10,20,2,3,0.05,0.95,0.8075190213099644,6,1.0,1,1.0,1,1.0,1
9070,max_ml,10,20,2,3,0.05,0.95,0.9321179768341684,19,1.0,1,1.0,1,1.0,1
9071,max_ml,10,20,2,3,0.05,0.95,0.8910305153298319,15,1.0,1,1.0,1,1.0,1
9072,max_ml,10,20,2,3,0.05,0.95,0.900766992504606,8,1.0,1,1.0,1,1.0,1
9073,max_ml,10,20,2,3,0.05,0.95,0.8098931927321252,9,1.0,1,1.0,1,1.0,1
9074,max_ml,10,20,2,3,0.05,0.95,0.8777207923298214,10,1.0,1,1.0,1,1.0,1
9075,max_ml,10,20,2,3,0.05,0.95,0.7976675612907635,9,1.0,1,1.0,1,1.0,1
9076,max_ml,10,20,2,3,0.05,0.95,0.9352751672691466,16,1.0,1,1.0,1,1.0,1
9077,max_ml,10,20,2,3,0.05,0.95,0.7694893066381941,5,1.0,1,1.0,1,1.0,1
9078,max_ml,10,20,2,3,0.05,0.95,0.7967340889109215,9,1.0,1,1.0,1,1.0,1
9079,max_ml,10,20,2,3,0.05,0.95,0.9047319067599682,17,1.0,1,1.0,1,1.0,1
9080,max_ml,10,20,2,3,0.05,0.95,0.9155350079600532,15,1.0,1,1.0,1,1.0,1
9081,max_ml,10,20,2,3,0.05,0.95,0.8980696386899946,16,1.0,1,1.0,1,1.0,1
9082,max_ml,10,20,2,3,0.05,0.95,0.8898287374201469,6,1.0,1,1.0,1,1.0,1
9083,max_ml,10,20,2,3,0.05,0.95,0.8452039490328338,22,1.0,1,1.0,1,1.0,1
9084,max_ml,10,20,2,3,0.05,0.95,0.9351250514829968,70,0.0,1,0.0,1,0.0,1
9085,max_ml,10,20,2,3,0.05,0.95,0.9015563880935694,7,1.0,1,1.0,1,1.0,1
9086,max_ml,10,20,2,3,0.05,0.95,0.9475264145002243,12,1.0,1,1.0,1,1.0,1
9087,max_ml,10,20,2,3,0.05,0.95,0.8057108325835216,2,1.0,1,1.0,1,1.0,1
9088,max_ml,10,20,2,3,0.05,0.95,0.9413293173741256,33,0.0,1,0.0,1,0.0,1
9089,max_ml,10,20,2,3,0.05,0.95,0.8897685883974847,4,1.0,1,1.0,1,1.0,1
9090,max_ml,10,20,2,3,0.05,0.95,0.936359969483208,7,1.0,1,1.0,1,1.0,1
9091,max_ml,10,20,2,3,0.05,0.95,0.83946983670871,5,1.0,1,1.0,1,1.0,1
9092,max_ml,10,20,2,3,0.05,0.95,0.8294895100487524,6,1.0,1,1.0,1,1.0,1
9093,max_ml,10,20,2,3,0.05,0.95,0.8656271417674415,5,1.0,1,1.0,1,1.0,1
9094,max_ml,10,20,2,3,0.05,0.95,0.9228660023980352,18,1.0,1,1.0,1,1.0,1
9095,max_ml,10,20,2,3,0.05,0.95,0.9390491791852288,16,1.0,1,1.0,1,1.0,1
9096,max_ml,10,20,2,3,0.05,0.95,0.8960216570786009,17,0.0,1,0.0,1,0.0,1
9097,max_ml,10,20,2,3,0.05,0.95,0.932967501548782,17,0.0,1,0.0,1,0.0,1
9098,max_ml,10,20,2,3,0.05,0.95,0.8926822483859661,4,1.0,1,1.0,1,1.0,1
9099,max_ml,10,20,2,3,0.05,0.95,0.927760619416538,8,1.0,1,1.0,1,1.0,1
9100,max_ml,10,20,2,3,0.05,0.95,0.8672695532353902,16,1.0,1,1.0,1,1.0,1
9101,max_ml,10,20,2,3,0.05,0.95,0.873005040112814,7,1.0,1,1.0,1,1.0,1
9102,max_ml,10,20,2,3,0.05,0.95,0.8348479069690724,7,1.0,1,1.0,1,1.0,1
9103,max_ml,10,20,2,3,0.05,0.95,0.932083753463074,8,1.0,1,1.0,1,1.0,1
9104,max_ml,10,20,2,3,0.05,0.95,0.7281520939170015,4,1.0,1,1.0,1,1.0,1
9105,max_ml,10,20,2,3,0.05,0.95,0.8417000643052069,5,1.0,1,1.0,1,1.0,1
9106,max_ml,10,20,2,3,0.05,0.95,0.9261890721723618,13,0.0,0,1.0,1,1.0,1
9107,max_ml,10,20,2,3,0.05,0.95,0.9294863356751596,42,0.0,1,0.0,1,0.0,1
9108,max_ml,10,20,2,3,0.05,0.95,0.7295629876722856,7,1.0,1,1.0,1,1.0,1
9109,max_ml,10,20,2,3,0.05,0.95,0.915979773776324,7,1.0,1,1.0,1,1.0,1
9110,max_ml,10,20,2,3,0.05,0.95,0.8466575552059112,15,0.0,1,0.0,1,0.0,1
9111,max_ml,10,20,2,3,0.05,0.95,0.8411292616449985,7,1.0,1,1.0,1,1.0,1
9112,max_ml,10,20,2,3,0.05,0.95,0.8827878397038301,15,1.0,1,1.0,1,1.0,1
9113,max_ml,10,20,2,3,0.05,0.95,0.8271937256506465,6,1.0,1,1.0,1,1.0,1
9114,max_ml,10,20,2,3,0.05,0.95,0.8449126580056742,8,1.0,1,1.0,1,1.0,1
9115,max_ml,10,20,2,3,0.05,0.95,0.7735358638382707,5,1.0,1,1.0,1,1.0,1
9116,max_ml,10,20,2,3,0.05,0.95,0.9243990399379476,16,1.0,1,1.0,1,1.0,1
9117,max_ml,10,20,2,3,0.05,0.95,0.8080214390003086,15,1.0,1,1.0,1,1.0,1
9118,max_ml,10,20,2,3,0.05,0.95,0.873340171573895,13,1.0,1,1.0,1,1.0,1
9119,max_ml,10,20,2,3,0.05,0.95,0.6869904990651061,2,1.0,1,1.0,1,1.0,1
9120,max_ml,10,20,2,3,0.05,0.95,0.8992331070596994,22,1.0,1,1.0,1,1.0,1
9121,max_ml,10,20,2,3,0.05,0.95,0.8715454384129779,9,1.0,1,1.0,1,1.0,1
9122,max_ml,10,20,2,3,0.05,0.95,0.889840892969869,6,1.0,1,1.0,1,1.0,1
9123,max_ml,10,20,2,3,0.05,0.95,0.8286947297604844,5,1.0,1,1.0,1,1.0,1
9124,max_ml,10,20,2,3,0.05,0.95,0.8735513124543668,3,1.0,1,1.0,1,1.0,1
9125,max_ml,10,20,2,3,0.05,0.95,0.9057267637136254,6,1.0,1,1.0,1,1.0,1
9126,max_ml,10,20,2,3,0.05,0.95,0.8939202152980159,10,1.0,1,1.0,1,1.0,1
9127,max_ml,10,20,2,3,0.05,0.95,0.8289882202780138,10,1.0,1,1.0,1,1.0,1
9128,max_ml,10,20,2,3,0.05,0.95,0.8029642187719427,5,1.0,1,1.0,1,1.0,1
9129,max_ml,10,20,2,3,0.05,0.95,0.5240427258296364,2,1.0,1,1.0,1,1.0,1
9130,max_ml,10,20,2,3,0.05,0.95,0.9242530065481154,13,0.0,1,0.0,1,0.0,1
9131,max_ml,10,20,2,3,0.05,0.95,0.8632409645074155,18,1.0,1,1.0,1,1.0,1
9132,max_ml,10,20,2,3,0.05,0.95,0.944250042289804,9,1.0,1,1.0,1,1.0,1
9133,max_ml,10,20,2,3,0.05,0.95,0.8118235028994066,9,1.0,1,1.0,1,1.0,1
9134,max_ml,10,20,2,3,0.05,0.95,0.8215366135147878,11,1.0,1,1.0,1,1.0,1
9135,max_ml,10,20,2,3,0.05,0.95,0.9325245695288088,17,0.0,1,0.0,1,0.0,1
9136,max_ml,10,20,2,3,0.05,0.95,0.9453428240969034,7,1.0,1,1.0,1,1.0,1
9137,max_ml,10,20,2,3,0.05,0.95,0.9249190386411256,18,1.0,1,1.0,1,1.0,1
9138,max_ml,10,20,2,3,0.05,0.95,0.8966678297246851,8,1.0,1,1.0,1,1.0,1
9139,max_ml,10,20,2,3,0.05,0.95,0.8993097244160658,14,1.0,1,1.0,1,1.0,1
9140,max_ml,10,20,2,3,0.05,0.95,0.6143171674829387,2,1.0,1,1.0,1,1.0,1
9141,max_ml,10,20,2,3,0.05,0.95,0.7894649137513322,13,1.0,1,1.0,1,1.0,1
9142,max_ml,10,20,2,3,0.05,0.95,0.828977279864449,6,1.0,1,1.0,1,1.0,1
9143,max_ml,10,20,2,3,0.05,0.95,0.8034839194959488,8,1.0,1,1.0,1,1.0,1
9144,max_ml,10,20,2,3,0.05,0.95,0.7548871740436842,5,1.0,1,1.0,1,1.0,1
9145,max_ml,10,20,2,3,0.05,0.95,0.821727795897781,3,1.0,1,1.0,1,1.0,1
9146,max_ml,10,20,2,3,0.05,0.95,0.8243692508654499,7,1.0,1,1.0,1,1.0,1
9147,max_ml,10,20,2,3,0.05,0.95,0.8568773404491963,5,1.0,1,1.0,1,1.0,1
9148,max_ml,10,20,2,3,0.05,0.95,0.7753032883954168,3,1.0,1,1.0,1,1.0,1
9149,max_ml,10,20,2,3,0.05,0.95,0.8487946289753044,13,1.0,1,1.0,1,1.0,1
9150,max_ml,10,20,2,3,0.05,0.95,0.94988674461575,13,1.0,1,1.0,1,1.0,1
9151,max_ml,10,20,2,3,0.05,0.95,0.908767533521048,12,1.0,1,1.0,1,1.0,1
9152,max_ml,10,20,2,3,0.05,0.95,0.910364034391581,9,1.0,1,1.0,1,1.0,1
9153,max_ml,10,20,2,3,0.05,0.95,0.9306340346088738,24,1.0,1,1.0,1,1.0,1
9154,max_ml,10,20,2,3,0.05,0.95,0.8964712198150192,20,0.0,0,1.0,1,1.0,1
9155,max_ml,10,20,2,3,0.05,0.95,0.91571121103136,20,1.0,1,1.0,1,1.0,1
9156,max_ml,10,20,2,3,0.05,0.95,0.9334384486927284,6,1.0,1,1.0,1,1.0,1
9157,max_ml,10,20,2,3,0.05,0.95,0.9275348967256632,10,1.0,1,1.0,1,1.0,1
9158,max_ml,10,20,2,3,0.05,0.95,0.7628119177721124,6,1.0,1,1.0,1,1.0,1
9159,max_ml,10,20,2,3,0.05,0.95,0.8645364075637417,13,1.0,1,1.0,1,1.0,1
9160,max_ml,10,20,2,3,0.05,0.95,0.912608258886871,30,1.0,1,1.0,1,1.0,1
9161,max_ml,10,20,2,3,0.05,0.95,0.7022698043635581,6,1.0,1,1.0,1,1.0,1
9162,max_ml,10,20,2,3,0.05,0.95,0.8535369913613601,13,1.0,1,1.0,1,1.0,1
9163,max_ml,10,20,2,3,0.05,0.95,0.7932286595149115,7,1.0,1,1.0,1,1.0,1
9164,max_ml,10,20,2,3,0.05,0.95,0.9369054937605654,6,1.0,1,1.0,1,1.0,1
9165,max_ml,10,20,2,3,0.05,0.95,0.9420660974872672,5,1.0,1,1.0,1,1.0,1
9166,max_ml,10,20,2,3,0.05,0.95,0.8634864077807881,14,0.0,0,1.0,1,1.0,1
9167,max_ml,10,20,2,3,0.05,0.95,0.9131351802717096,21,1.0,1,1.0,1,1.0,1
9168,max_ml,10,20,2,3,0.05,0.95,0.7722126322686413,8,1.0,1,1.0,1,1.0,1
9169,max_ml,10,20,2,3,0.05,0.95,0.9348352242597552,27,0.0,1,0.0,1,0.0,1
9170,max_ml,10,20,2,3,0.05,0.95,0.8832897923991989,12,1.0,1,1.0,1,1.0,1
9171,max_ml,10,20,2,3,0.05,0.95,0.9059654872347812,22,1.0,1,1.0,1,1.0,1
9172,max_ml,10,20,2,3,0.05,0.95,0.9362940508215924,12,1.0,1,1.0,1,1.0,1
9173,max_ml,10,20,2,3,0.05,0.95,0.9065365004132044,32,0.0,1,0.0,1,0.0,1
9174,max_ml,10,20,2,3,0.05,0.95,0.901274038836702,15,1.0,1,1.0,1,1.0,1
9175,max_ml,10,20,2,3,0.05,0.95,0.9142790358006868,7,1.0,1,1.0,1,1.0,1
9176,max_ml,10,20,2,3,0.05,0.95,0.830856455058871,22,1.0,1,1.0,1,1.0,1
9177,max_ml,10,20,2,3,0.05,0.95,0.8509166603771624,5,1.0,1,1.0,1,1.0,1
9178,max_ml,10,20,2,3,0.05,0.95,0.8257080984677831,7,1.0,1,1.0,1,1.0,1
9179,max_ml,10,20,2,3,0.05,0.95,0.9018185643669744,5,1.0,1,1.0,1,1.0,1
9180,max_ml,10,20,2,3,0.05,0.95,0.9153174197009644,24,0.0,1,0.0,1,0.0,1
9181,max_ml,10,20,2,3,0.05,0.95,0.9455008378440352,10,1.0,1,1.0,1,1.0,1
9182,max_ml,10,20,2,3,0.05,0.95,0.819110645937464,10,1.0,1,1.0,1,1.0,1
9183,max_ml,10,20,2,3,0.05,0.95,0.7938010868225897,4,1.0,1,1.0,1,1.0,1
9184,max_ml,10,20,2,3,0.05,0.95,0.7839277297919782,9,1.0,1,1.0,1,1.0,1
9185,max_ml,10,20,2,3,0.05,0.95,0.6942859225507065,6,1.0,1,1.0,1,1.0,1
9186,max_ml,10,20,2,3,0.05,0.95,0.7927579068648665,5,1.0,1,1.0,1,1.0,1
9187,max_ml,10,20,2,3,0.05,0.95,0.8711138200948789,13,1.0,1,1.0,1,1.0,1
9188,max_ml,10,20,2,3,0.05,0.95,0.9200463103432795,6,1.0,1,1.0,1,1.0,1
9189,max_ml,10,20,2,3,0.05,0.95,0.899648002547933,5,1.0,1,1.0,1,1.0,1
9190,max_ml,10,20,2,3,0.05,0.95,0.9346134590129886,10,1.0,1,1.0,1,1.0,1
9191,max_ml,10,20,2,3,0.05,0.95,0.8977809781142816,19,1.0,1,0.0,0,0.0,0
9192,max_ml,10,20,2,3,0.05,0.95,0.8649301479589415,3,1.0,1,1.0,1,1.0,1
9193,max_ml,10,20,2,3,0.05,0.95,0.8389629821644651,10,1.0,1,1.0,1,1.0,1
9194,max_ml,10,20,2,3,0.05,0.95,0.9453606433966028,21,0.0,1,0.0,1,0.0,1
9195,max_ml,10,20,2,3,0.05,0.95,0.947498203323066,12,1.0,1,1.0,1,1.0,1
9196,max_ml,10,20,2,3,0.05,0.95,0.8615631724814692,3,1.0,1,1.0,1,1.0,1
9197,max_ml,10,20,2,3,0.05,0.95,0.7366953246000142,15,1.0,1,1.0,1,1.0,1
9198,max_ml,10,20,2,3,0.05,0.95,0.9406401480199672,24,0.0,1,0.0,1,0.0,1
9199,max_ml,10,20,2,3,0.05,0.95,0.9092729860335348,7,1.0,1,1.0,1,1.0,1
9200,max_ml,10,20,2,3,0.05,0.95,0.785926896400601,6,1.0,1,1.0,1,1.0,1
9201,max_ml,10,20,2,3,0.05,0.95,0.9039037262042524,9,1.0,1,1.0,1,1.0,1
9202,max_ml,10,20,2,3,0.05,0.95,0.7314127493447783,6,1.0,1,1.0,1,1.0,1
9203,max_ml,10,20,2,3,0.05,0.95,0.931387245034108,7,1.0,1,1.0,1,1.0,1
9204,max_ml,10,20,2,3,0.05,0.95,0.934009971515364,24,0.0,0,1.0,1,1.0,1
9205,max_ml,10,20,2,3,0.05,0.95,0.9144063924448692,7,1.0,1,1.0,1,1.0,1
9206,max_ml,10,20,2,3,0.05,0.95,0.8453659390640557,2,1.0,1,1.0,1,1.0,1
9207,max_ml,10,20,2,3,0.05,0.95,0.8222265171369909,13,1.0,1,1.0,1,1.0,1
9208,max_ml,10,20,2,3,0.05,0.95,0.9093673844829164,38,0.0,0,1.0,1,1.0,1
9209,max_ml,10,20,2,3,0.05,0.95,0.8883766449400681,24,1.0,1,1.0,1,1.0,1
9210,max_ml,10,20,2,3,0.05,0.95,0.8049864738220455,6,1.0,1,1.0,1,1.0,1
9211,max_ml,10,20,2,3,0.05,0.95,0.7354600084909663,4,1.0,1,1.0,1,1.0,1
9212,max_ml,10,20,2,3,0.05,0.95,0.8547463793351068,18,1.0,1,1.0,1,1.0,1
9213,max_ml,10,20,2,3,0.05,0.95,0.857764863806533,9,1.0,1,1.0,1,1.0,1
9214,max_ml,10,20,2,3,0.05,0.95,0.8879171299069784,3,1.0,1,1.0,1,1.0,1
9215,max_ml,10,20,2,3,0.05,0.95,0.9265910361514612,13,1.0,1,1.0,1,1.0,1
9216,max_ml,10,20,2,3,0.05,0.95,0.8732675624873629,25,1.0,1,1.0,1,1.0,1
9217,max_ml,10,20,2,3,0.05,0.95,0.8784608124047184,10,1.0,1,1.0,1,1.0,1
9218,max_ml,10,20,2,3,0.05,0.95,0.5812856871223668,3,1.0,1,1.0,1,1.0,1
9219,max_ml,10,20,2,3,0.05,0.95,0.7021577456240214,6,1.0,1,1.0,1,1.0,1
9220,max_ml,10,20,2,3,0.05,0.95,0.8784153648748816,18,1.0,1,1.0,1,1.0,1
9221,max_ml,10,20,2,3,0.05,0.95,0.8789728945906332,9,1.0,1,1.0,1,1.0,1
9222,max_ml,10,20,2,3,0.05,0.95,0.9187901793576724,43,0.0,0,1.0,1,1.0,1
9223,max_ml,10,20,2,3,0.05,0.95,0.9322405483915324,9,1.0,1,1.0,1,1.0,1
9224,max_ml,10,20,2,3,0.05,0.95,0.7906163728913522,3,1.0,1,1.0,1,1.0,1
9225,max_ml,10,20,2,3,0.05,0.95,0.6011787045977995,3,1.0,1,1.0,1,1.0,1
9226,max_ml,10,20,2,3,0.05,0.95,0.8574610739820475,27,0.0,1,0.0,1,0.0,1
9227,max_ml,10,20,2,3,0.05,0.95,0.6906025580949043,3,1.0,1,1.0,1,1.0,1
9228,max_ml,10,20,2,3,0.05,0.95,0.7314682014511417,5,1.0,1,1.0,1,1.0,1
9229,max_ml,10,20,2,3,0.05,0.95,0.8607733404168634,3,1.0,1,1.0,1,1.0,1
9230,max_ml,10,20,2,3,0.05,0.95,0.7957344725306711,11,1.0,1,1.0,1,1.0,1
9231,max_ml,10,20,2,3,0.05,0.95,0.945822631401226,8,1.0,1,1.0,1,1.0,1
9232,max_ml,10,20,2,3,0.05,0.95,0.7817669634551854,2,1.0,1,1.0,1,1.0,1
9233,max_ml,10,20,2,3,0.05,0.95,0.928154762399789,10,1.0,1,1.0,1,1.0,1
9234,max_ml,10,20,2,3,0.05,0.95,0.9400718965861046,56,0.0,1,0.0,1,0.0,1
9235,max_ml,10,20,2,3,0.05,0.95,0.8690217229565116,8,1.0,1,1.0,1,1.0,1
9236,max_ml,10,20,2,3,0.05,0.95,0.9085603094502192,12,1.0,1,1.0,1,1.0,1
9237,max_ml,10,20,2,3,0.05,0.95,0.9253482424091604,12,1.0,1,1.0,1,1.0,1
9238,max_ml,10,20,2,3,0.05,0.95,0.8434674312328972,6,1.0,1,1.0,1,1.0,1
9239,max_ml,10,20,2,3,0.05,0.95,0.9411292465679818,26,0.0,1,0.0,1,0.0,1
9240,max_ml,10,20,2,3,0.05,0.95,0.9159407306699726,28,0.0,0,1.0,1,1.0,1
9241,max_ml,10,20,2,3,0.05,0.95,0.9087696548839868,5,1.0,1,1.0,1,1.0,1
9242,max_ml,10,20,2,3,0.05,0.95,0.8016508642807649,5,1.0,1,1.0,1,1.0,1
9243,max_ml,10,20,2,3,0.05,0.95,0.92116797461888,8,1.0,1,1.0,1,1.0,1
9244,max_ml,10,20,2,3,0.05,0.95,0.8247996551099648,7,1.0,1,1.0,1,1.0,1
9245,max_ml,10,20,2,3,0.05,0.95,0.8981992345477213,5,1.0,1,1.0,1,1.0,1
9246,max_ml,10,20,2,3,0.05,0.95,0.8956046785928182,15,1.0,1,1.0,1,1.0,1
9247,max_ml,10,20,2,3,0.05,0.95,0.8014903288792877,8,1.0,1,1.0,1,1.0,1
9248,max_ml,10,20,2,3,0.05,0.95,0.8912190808342769,13,0.0,1,0.0,1,0.0,1
9249,max_ml,10,20,2,3,0.05,0.95,0.6183628102976627,3,1.0,1,1.0,1,1.0,1
9250,max_ml,10,20,2,3,0.05,0.95,0.9495647924408552,19,1.0,1,1.0,1,1.0,1
9251,max_ml,10,20,2,3,0.05,0.95,0.896899495013957,12,1.0,1,1.0,1,1.0,1
9252,max_ml,10,20,2,3,0.05,0.95,0.8410514831317683,6,1.0,1,1.0,1,1.0,1
9253,max_ml,10,20,2,3,0.05,0.95,0.9365926782107764,10,1.0,1,1.0,1,1.0,1
9254,max_ml,10,20,2,3,0.05,0.95,0.8407929299825682,3,1.0,1,1.0,1,1.0,1
9255,max_ml,10,20,2,3,0.05,0.95,0.9083334373970272,16,1.0,1,1.0,1,1.0,1
9256,max_ml,10,20,2,3,0.05,0.95,0.8200223221343828,10,1.0,1,1.0,1,1.0,1
9257,max_ml,10,20,2,3,0.05,0.95,0.9380106888811106,18,1.0,1,1.0,1,1.0,1
9258,max_ml,10,20,2,3,0.05,0.95,0.905238673393998,11,1.0,1,1.0,1,1.0,1
9259,max_ml,10,20,2,3,0.05,0.95,0.9356774393006172,5,1.0,1,1.0,1,1.0,1
9260,max_ml,10,20,2,3,0.05,0.95,0.94908422219378,25,0.0,0,1.0,1,1.0,1
9261,max_ml,10,20,2,3,0.05,0.95,0.9463672824099256,17,0.0,1,0.0,1,0.0,1
9262,max_ml,10,20,2,3,0.05,0.95,0.9107848468392604,23,1.0,1,1.0,1,1.0,1
9263,max_ml,10,20,2,3,0.05,0.95,0.9133902069727484,22,1.0,1,1.0,1,1.0,1
9264,max_ml,10,20,2,3,0.05,0.95,0.9105714832718778,15,1.0,1,1.0,1,1.0,1
9265,max_ml,10,20,2,3,0.05,0.95,0.7984532497710309,7,1.0,1,1.0,1,1.0,1
9266,max_ml,10,20,2,3,0.05,0.95,0.9098072993406606,5,1.0,1,1.0,1,1.0,1
9267,max_ml,10,20,2,3,0.05,0.95,0.9132263642267888,3,1.0,1,1.0,1,1.0,1
9268,max_ml,10,20,2,3,0.05,0.95,0.9229053183502876,22,0.0,1,0.0,1,0.0,1
9269,max_ml,10,20,2,3,0.05,0.95,0.8598001942059937,11,1.0,1,1.0,1,1.0,1
9270,max_ml,10,20,2,3,0.05,0.95,0.8115964506183027,6,1.0,1,1.0,1,1.0,1
9271,max_ml,10,20,2,3,0.05,0.95,0.8604492322951549,9,1.0,1,1.0,1,1.0,1
9272,max_ml,10,20,2,3,0.05,0.95,0.8838967762722937,6,1.0,1,1.0,1,1.0,1
9273,max_ml,10,20,2,3,0.05,0.95,0.6365144772468475,4,1.0,1,1.0,1,1.0,1
9274,max_ml,10,20,2,3,0.05,0.95,0.8110258396935559,12,1.0,1,1.0,1,1.0,1
9275,max_ml,10,20,2,3,0.05,0.95,0.8817049395045571,4,1.0,1,1.0,1,1.0,1
9276,max_ml,10,20,2,3,0.05,0.95,0.9499562348306464,23,1.0,1,1.0,1,1.0,1
9277,max_ml,10,20,2,3,0.05,0.95,0.9263544736847666,16,1.0,1,1.0,1,1.0,1
9278,max_ml,10,20,2,3,0.05,0.95,0.9057522210491048,9,1.0,1,1.0,1,1.0,1
9279,max_ml,10,20,2,3,0.05,0.95,0.928357122973502,12,1.0,1,1.0,1,1.0,1
9280,max_ml,10,20,2,3,0.05,0.95,0.8011686313608705,8,1.0,1,1.0,1,1.0,1
9281,max_ml,10,20,2,3,0.05,0.95,0.8583808814713978,16,1.0,1,1.0,1,1.0,1
9282,max_ml,10,20,2,3,0.05,0.95,0.8704472593009457,17,1.0,1,1.0,1,1.0,1
9283,max_ml,10,20,2,3,0.05,0.95,0.8693675948597939,15,1.0,1,1.0,1,1.0,1
9284,max_ml,10,20,2,3,0.05,0.95,0.9486860909595886,39,0.0,1,0.0,1,0.0,1
9285,max_ml,10,20,2,3,0.05,0.95,0.8880458355595284,3,1.0,1,1.0,1,1.0,1
9286,max_ml,10,20,2,3,0.05,0.95,0.8282749132563259,12,1.0,1,1.0,1,1.0,1
9287,max_ml,10,20,2,3,0.05,0.95,0.7472296929311921,6,1.0,1,1.0,1,1.0,1
9288,max_ml,10,20,2,3,0.05,0.95,0.9071848568502228,15,1.0,1,1.0,1,1.0,1
9289,max_ml,10,20,2,3,0.05,0.95,0.909989044605086,23,1.0,1,1.0,1,1.0,1
9290,max_ml,10,20,2,3,0.05,0.95,0.7244354443985426,7,1.0,1,1.0,1,1.0,1
9291,max_ml,10,20,2,3,0.05,0.95,0.8617467299262701,7,1.0,1,1.0,1,1.0,1
9292,max_ml,10,20,2,3,0.05,0.95,0.8620659496379588,6,1.0,1,1.0,1,1.0,1
9293,max_ml,10,20,2,3,0.05,0.95,0.9437792455965056,8,1.0,1,1.0,1,1.0,1
9294,max_ml,10,20,2,3,0.05,0.95,0.7797004337306678,2,1.0,1,1.0,1,1.0,1
9295,max_ml,10,20,2,3,0.05,0.95,0.8411409313017814,3,1.0,1,1.0,1,1.0,1
9296,max_ml,10,20,2,3,0.05,0.95,0.939553194326628,8,1.0,1,1.0,1,1.0,1
9297,max_ml,10,20,2,3,0.05,0.95,0.8747865920376751,3,1.0,1,1.0,1,1.0,1
9298,max_ml,10,20,2,3,0.05,0.95,0.9056018210895606,24,0.0,0,0.0,0,1.0,1
9299,max_ml,10,20,2,3,0.05,0.95,0.886399568174067,10,1.0,1,1.0,1,1.0,1
9300,max_ml,10,20,2,3,0.05,0.95,0.8936047474538514,14,1.0,1,1.0,1,1.0,1
9301,max_ml,10,20,2,3,0.05,0.95,0.8773014040103138,19,1.0,1,1.0,1,1.0,1
9302,max_ml,10,20,2,3,0.05,0.95,0.823578199631007,19,0.0,0,1.0,1,1.0,1
9303,max_ml,10,20,2,3,0.05,0.95,0.8186710583305301,11,1.0,1,1.0,1,1.0,1
9304,max_ml,10,20,2,3,0.05,0.95,0.8795763497647837,17,0.0,1,0.0,1,0.0,1
9305,max_ml,10,20,2,3,0.05,0.95,0.8707258836011454,14,1.0,1,1.0,1,1.0,1
9306,max_ml,10,20,2,3,0.05,0.95,0.868242982708008,13,1.0,1,1.0,1,1.0,1
9307,max_ml,10,20,2,3,0.05,0.95,0.9197015877213698,18,1.0,1,1.0,1,1.0,1
9308,max_ml,10,20,2,3,0.05,0.95,0.9180368422163112,27,0.0,1,0.0,1,0.0,1
9309,max_ml,10,20,2,3,0.05,0.95,0.8929871538734043,9,1.0,1,1.0,1,1.0,1
9310,max_ml,10,20,2,3,0.05,0.95,0.8098665496704456,3,1.0,1,1.0,1,1.0,1
9311,max_ml,10,20,2,3,0.05,0.95,0.812099729844245,10,1.0,1,1.0,1,1.0,1
9312,max_ml,10,20,2,3,0.05,0.95,0.9273921607950318,25,1.0,1,1.0,1,1.0,1
9313,max_ml,10,20,2,3,0.05,0.95,0.9125130776222312,3,1.0,1,1.0,1,1.0,1
9314,max_ml,10,20,2,3,0.05,0.95,0.8850809839256547,6,1.0,1,1.0,1,1.0,1
9315,max_ml,10,20,2,3,0.05,0.95,0.8803302540013178,14,1.0,1,1.0,1,1.0,1
9316,max_ml,10,20,2,3,0.05,0.95,0.90331965252807,16,1.0,1,1.0,1,1.0,1
9317,max_ml,10,20,2,3,0.05,0.95,0.8775631201456482,6,1.0,1,1.0,1,1.0,1
9318,max_ml,10,20,2,3,0.05,0.95,0.9137849682605066,8,1.0,1,1.0,1,1.0,1
9319,max_ml,10,20,2,3,0.05,0.95,0.7989814818758645,10,1.0,1,1.0,1,1.0,1
9320,max_ml,10,20,2,3,0.05,0.95,0.9256805372703972,18,1.0,1,1.0,1,1.0,1
9321,max_ml,10,20,2,3,0.05,0.95,0.915519030946498,7,1.0,1,1.0,1,1.0,1
9322,max_ml,10,20,2,3,0.05,0.95,0.8476960820754572,34,0.0,1,0.0,1,0.0,1
9323,max_ml,10,20,2,3,0.05,0.95,0.9011500399961448,25,1.0,1,1.0,1,1.0,1
9324,max_ml,10,20,2,3,0.05,0.95,0.8644692165201068,4,1.0,1,1.0,1,1.0,1
9325,max_ml,10,20,2,3,0.05,0.95,0.9301247698656387,22,1.0,1,1.0,1,1.0,1
9326,max_ml,10,20,2,3,0.05,0.95,0.8173253813786421,14,1.0,1,1.0,1,1.0,1
9327,max_ml,10,20,2,3,0.05,0.95,0.9420872674742176,6,1.0,1,1.0,1,1.0,1
9328,max_ml,10,20,2,3,0.05,0.95,0.8307004688300565,9,1.0,1,1.0,1,1.0,1
9329,max_ml,10,20,2,3,0.05,0.95,0.8386502511485063,4,1.0,1,1.0,1,1.0,1
9330,max_ml,10,20,2,3,0.05,0.95,0.7898565757354367,10,1.0,1,1.0,1,1.0,1
9331,max_ml,10,20,2,3,0.05,0.95,0.89259178633436,14,1.0,1,1.0,1,1.0,1
9332,max_ml,10,20,2,3,0.05,0.95,0.9236194647679716,3,1.0,1,1.0,1,1.0,1
9333,max_ml,10,20,2,3,0.05,0.95,0.879578247248803,5,1.0,1,1.0,1,1.0,1
9334,max_ml,10,20,2,3,0.05,0.95,0.8273172917410226,2,1.0,1,1.0,1,1.0,1
9335,max_ml,10,20,2,3,0.05,0.95,0.902996518218436,3,1.0,1,1.0,1,1.0,1
9336,max_ml,10,20,2,3,0.05,0.95,0.8212492540268512,9,1.0,1,1.0,1,1.0,1
9337,max_ml,10,20,2,3,0.05,0.95,0.9162337882977494,12,1.0,1,1.0,1,0.0,0
9338,max_ml,10,20,2,3,0.05,0.95,0.9123865394927786,16,1.0,1,1.0,1,1.0,1
9339,max_ml,10,20,2,3,0.05,0.95,0.8037932524791556,2,1.0,1,1.0,1,1.0,1
9340,max_ml,10,20,2,3,0.05,0.95,0.915100759006984,21,0.0,0,1.0,1,1.0,1
9341,max_ml,10,20,2,3,0.05,0.95,0.926987033916286,3,1.0,1,1.0,1,1.0,1
9342,max_ml,10,20,2,3,0.05,0.95,0.9280262366902255,11,1.0,1,1.0,1,1.0,1
9343,max_ml,10,20,2,3,0.05,0.95,0.7466263831872909,4,1.0,1,1.0,1,1.0,1
9344,max_ml,10,20,2,3,0.05,0.95,0.9200348919774664,24,1.0,1,1.0,1,1.0,1
9345,max_ml,10,20,2,3,0.05,0.95,0.8120443969282256,10,1.0,1,1.0,1,1.0,1
9346,max_ml,10,20,2,3,0.05,0.95,0.9151369636572336,42,0.0,1,0.0,1,0.0,1
9347,max_ml,10,20,2,3,0.05,0.95,0.802491102332554,5,1.0,1,1.0,1,1.0,1
9348,max_ml,10,20,2,3,0.05,0.95,0.8546896030091459,23,1.0,1,1.0,1,1.0,1
9349,max_ml,10,20,2,3,0.05,0.95,0.9256366317682104,12,1.0,1,1.0,1,1.0,1
9350,max_ml,10,20,2,3,0.05,0.95,0.9314366575179868,14,1.0,1,1.0,1,1.0,1
9351,max_ml,10,20,2,3,0.05,0.95,0.8431765595767182,14,1.0,1,1.0,1,1.0,1
9352,max_ml,10,20,2,3,0.05,0.95,0.9214169287577668,13,1.0,1,1.0,1,1.0,1
9353,max_ml,10,20,2,3,0.05,0.95,0.9255032614215336,37,0.0,1,0.0,1,0.0,1
9354,max_ml,10,20,2,3,0.05,0.95,0.785108909311793,10,1.0,1,1.0,1,1.0,1
9355,max_ml,10,20,2,3,0.05,0.95,0.9227996285416236,25,1.0,1,1.0,1,1.0,1
9356,max_ml,10,20,2,3,0.05,0.95,0.9482664631676462,31,0.0,1,0.0,1,0.0,1
9357,max_ml,10,20,2,3,0.05,0.95,0.923071943689824,79,0.0,1,0.0,1,0.0,1
9358,max_ml,10,20,2,3,0.05,0.95,0.9410153757082996,21,0.0,1,0.0,1,0.0,1
9359,max_ml,10,20,2,3,0.05,0.95,0.8907816814142536,14,1.0,1,1.0,1,1.0,1
9360,max_ml,10,20,2,3,0.05,0.95,0.9121425820952068,7,1.0,1,1.0,1,1.0,1
9361,max_ml,10,20,2,3,0.05,0.95,0.9240866415065666,32,0.0,1,0.0,1,0.0,1
9362,max_ml,10,20,2,3,0.05,0.95,0.8530074256977083,24,1.0,1,1.0,1,1.0,1
9363,max_ml,10,20,2,3,0.05,0.95,0.715557410947609,7,1.0,1,1.0,1,1.0,1
9364,max_ml,10,20,2,3,0.05,0.95,0.8139497059648431,14,1.0,1,1.0,1,1.0,1
9365,max_ml,10,20,2,3,0.05,0.95,0.8757451268765503,4,1.0,1,1.0,1,1.0,1
9366,max_ml,10,20,2,3,0.05,0.95,0.8657247943017004,6,1.0,1,1.0,1,1.0,1
9367,max_ml,10,20,2,3,0.05,0.95,0.6718699462853894,9,1.0,1,1.0,1,1.0,1
9368,max_ml,10,20,2,3,0.05,0.95,0.9340280807866396,8,1.0,1,1.0,1,1.0,1
9369,max_ml,10,20,2,3,0.05,0.95,0.7968645521707959,4,1.0,1,1.0,1,1.0,1
9370,max_ml,10,20,2,3,0.05,0.95,0.8753114962208799,4,1.0,1,1.0,1,1.0,1
9371,max_ml,10,20,2,3,0.05,0.95,0.8688776697620763,11,1.0,1,1.0,1,1.0,1
9372,max_ml,10,20,2,3,0.05,0.95,0.8905155566351849,28,0.0,1,0.0,1,0.0,1
9373,max_ml,10,20,2,3,0.05,0.95,0.8804865847025343,8,1.0,1,1.0,1,1.0,1
9374,max_ml,10,20,2,3,0.05,0.95,0.8660880114337289,7,1.0,1,1.0,1,1.0,1
9375,max_ml,10,20,2,3,0.05,0.95,0.8879309054537518,10,1.0,1,1.0,1,1.0,1
9376,max_ml,10,20,2,3,0.05,0.95,0.8392021386241795,8,1.0,1,1.0,1,1.0,1
9377,max_ml,10,20,2,3,0.05,0.95,0.8598866480482656,7,1.0,1,1.0,1,1.0,1
9378,max_ml,10,20,2,3,0.05,0.95,0.9115164282544572,10,1.0,1,1.0,1,1.0,1
9379,max_ml,10,20,2,3,0.05,0.95,0.8931010906487723,7,1.0,1,1.0,1,1.0,1
9380,max_ml,10,20,2,3,0.05,0.95,0.7369800327059686,9,1.0,1,1.0,1,1.0,1
9381,max_ml,10,20,2,3,0.05,0.95,0.8486026248732246,10,1.0,1,1.0,1,1.0,1
9382,max_ml,10,20,2,3,0.05,0.95,0.7698987286638155,6,1.0,1,1.0,1,1.0,1
9383,max_ml,10,20,2,3,0.05,0.95,0.8427800870647759,2,1.0,1,1.0,1,1.0,1
9384,max_ml,10,20,2,3,0.05,0.95,0.6799576935346541,5,1.0,1,1.0,1,1.0,1
9385,max_ml,10,20,2,3,0.05,0.95,0.9133438697708816,19,1.0,1,1.0,1,1.0,1
9386,max_ml,10,20,2,3,0.05,0.95,0.9455300000303688,3,1.0,1,1.0,1,1.0,1
9387,max_ml,10,20,2,3,0.05,0.95,0.8817882300252333,10,1.0,1,1.0,1,1.0,1
9388,max_ml,10,20,2,3,0.05,0.95,0.9004008307697698,21,0.0,1,0.0,1,0.0,1
9389,max_ml,10,20,2,3,0.05,0.95,0.8894521604430073,15,1.0,1,1.0,1,1.0,1
9390,max_ml,10,20,2,3,0.05,0.95,0.9177638128282494,24,0.0,1,0.0,1,0.0,1
9391,max_ml,10,20,2,3,0.05,0.95,0.9453659494192832,16,1.0,1,1.0,1,1.0,1
9392,max_ml,10,20,2,3,0.05,0.95,0.9420092312947036,13,1.0,1,1.0,1,1.0,1
9393,max_ml,10,20,2,3,0.05,0.95,0.7365495938641468,6,1.0,1,1.0,1,1.0,1
9394,max_ml,10,20,2,3,0.05,0.95,0.8739828012709897,12,1.0,1,1.0,1,1.0,1
9395,max_ml,10,20,2,3,0.05,0.95,0.9368839533641996,21,0.0,0,1.0,1,0.0,0
9396,max_ml,10,20,2,3,0.05,0.95,0.7117187672799115,4,1.0,1,1.0,1,1.0,1
9397,max_ml,10,20,2,3,0.05,0.95,0.8961292551506873,2,1.0,1,1.0,1,1.0,1
9398,max_ml,10,20,2,3,0.05,0.95,0.8342264200884021,4,1.0,1,1.0,1,1.0,1
9399,max_ml,10,20,2,3,0.05,0.95,0.8540696553392421,4,1.0,1,1.0,1,1.0,1
9400,max_ml,10,20,2,3,0.05,0.95,0.916233520804678,8,1.0,1,1.0,1,1.0,1
9401,max_ml,10,20,2,3,0.05,0.95,0.8333415262389685,5,1.0,1,1.0,1,1.0,1
9402,max_ml,10,20,2,3,0.05,0.95,0.7931846314232572,8,1.0,1,1.0,1,1.0,1
9403,max_ml,10,20,2,3,0.05,0.95,0.6811714776115989,6,1.0,1,1.0,1,1.0,1
9404,max_ml,10,20,2,3,0.05,0.95,0.5991301409810014,4,1.0,1,1.0,1,1.0,1
9405,max_ml,10,20,2,3,0.05,0.95,0.9224098112767288,10,1.0,1,1.0,1,1.0,1
9406,max_ml,10,20,2,3,0.05,0.95,0.8126333853772292,5,1.0,1,1.0,1,1.0,1
9407,max_ml,10,20,2,3,0.05,0.95,0.757699968597746,6,1.0,1,1.0,1,1.0,1
9408,max_ml,10,20,2,3,0.05,0.95,0.8699515269497942,4,1.0,1,1.0,1,1.0,1
9409,max_ml,10,20,2,3,0.05,0.95,0.8743824711726844,11,1.0,1,1.0,1,1.0,1
9410,max_ml,10,20,2,3,0.05,0.95,0.8166039000494507,5,1.0,1,1.0,1,1.0,1
9411,max_ml,10,20,2,3,0.05,0.95,0.9491528166468012,31,0.0,0,1.0,1,0.0,0
9412,max_ml,10,20,2,3,0.05,0.95,0.9202179116129096,17,1.0,1,1.0,1,1.0,1
9413,max_ml,10,20,2,3,0.05,0.95,0.8540343014921498,5,1.0,1,1.0,1,1.0,1
9414,max_ml,10,20,2,3,0.05,0.95,0.9404933936167302,56,0.0,1,0.0,1,0.0,1
9415,max_ml,10,20,2,3,0.05,0.95,0.9084772736189484,52,0.0,1,0.0,1,0.0,1
9416,max_ml,10,20,2,3,0.05,0.95,0.931603099635219,27,0.0,0,0.0,0,1.0,1
9417,max_ml,10,20,2,3,0.05,0.95,0.8699100035809658,11,1.0,1,1.0,1,1.0,1
9418,max_ml,10,20,2,3,0.05,0.95,0.85842897926247,24,1.0,1,1.0,1,1.0,1
9419,max_ml,10,20,2,3,0.05,0.95,0.9413029412332888,14,1.0,1,1.0,1,1.0,1
9420,max_ml,10,20,2,3,0.05,0.95,0.9429076301527396,9,1.0,1,1.0,1,1.0,1
9421,max_ml,10,20,2,3,0.05,0.95,0.9157234258062424,14,1.0,1,1.0,1,1.0,1
9422,max_ml,10,20,2,3,0.05,0.95,0.690813272857297,3,1.0,1,1.0,1,1.0,1
9423,max_ml,10,20,2,3,0.05,0.95,0.9070873449466752,22,0.0,0,1.0,1,1.0,1
9424,max_ml,10,20,2,3,0.05,0.95,0.8801477229469105,8,1.0,1,1.0,1,1.0,1
9425,max_ml,10,20,2,3,0.05,0.95,0.7796787767111804,6,1.0,1,1.0,1,1.0,1
9426,max_ml,10,20,2,3,0.05,0.95,0.858239753317194,9,1.0,1,1.0,1,1.0,1
9427,max_ml,10,20,2,3,0.05,0.95,0.8894118997337552,8,1.0,1,1.0,1,1.0,1
9428,max_ml,10,20,2,3,0.05,0.95,0.8408408325083652,13,1.0,1,1.0,1,1.0,1
9429,max_ml,10,20,2,3,0.05,0.95,0.8743167605804445,8,1.0,1,1.0,1,1.0,1
9430,max_ml,10,20,2,3,0.05,0.95,0.9375514767306486,19,0.0,0,1.0,1,1.0,1
9431,max_ml,10,20,2,3,0.05,0.95,0.8933091846093799,8,1.0,1,1.0,1,1.0,1
9432,max_ml,10,20,2,3,0.05,0.95,0.7621104579044445,3,1.0,1,1.0,1,1.0,1
9433,max_ml,10,20,2,3,0.05,0.95,0.9106672571961016,6,1.0,1,1.0,1,1.0,1
9434,max_ml,10,20,2,3,0.05,0.95,0.9209283783250573,34,0.0,1,0.0,1,0.0,1
9435,max_ml,10,20,2,3,0.05,0.95,0.9170149430614312,6,1.0,1,1.0,1,1.0,1
9436,max_ml,10,20,2,3,0.05,0.95,0.9433217629253908,13,0.0,1,0.0,1,0.0,1
9437,max_ml,10,20,2,3,0.05,0.95,0.9307206763593188,13,1.0,1,1.0,1,1.0,1
9438,max_ml,10,20,2,3,0.05,0.95,0.9388760387024586,15,1.0,1,1.0,1,1.0,1
9439,max_ml,10,20,2,3,0.05,0.95,0.778114399469024,3,1.0,1,1.0,1,1.0,1
9440,max_ml,10,20,2,3,0.05,0.95,0.9035693756249334,4,1.0,1,1.0,1,1.0,1
9441,max_ml,10,20,2,3,0.05,0.95,0.9276774694840734,6,1.0,1,1.0,1,1.0,1
9442,max_ml,10,20,2,3,0.05,0.95,0.91672381822832,19,0.0,0,1.0,1,1.0,1
9443,max_ml,10,20,2,3,0.05,0.95,0.9189245050525616,9,1.0,1,1.0,1,1.0,1
9444,max_ml,10,20,2,3,0.05,0.95,0.904003480766266,26,1.0,1,1.0,1,1.0,1
9445,max_ml,10,20,2,3,0.05,0.95,0.9039176996322594,27,1.0,1,1.0,1,1.0,1
9446,max_ml,10,20,2,3,0.05,0.95,0.7210546463978214,4,1.0,1,1.0,1,1.0,1
9447,max_ml,10,20,2,3,0.05,0.95,0.8523897130077956,9,1.0,1,1.0,1,1.0,1
9448,max_ml,10,20,2,3,0.05,0.95,0.8851704113962675,9,1.0,1,1.0,1,1.0,1
9449,max_ml,10,20,2,3,0.05,0.95,0.927672083533382,7,1.0,1,1.0,1,1.0,1
9450,max_ml,10,20,2,3,0.05,0.95,0.8885364276966369,11,1.0,1,1.0,1,1.0,1
9451,max_ml,10,20,2,3,0.05,0.95,0.8440069577360141,13,1.0,1,1.0,1,1.0,1
9452,max_ml,10,20,2,3,0.05,0.95,0.948916673236734,51,0.0,1,0.0,1,0.0,1
9453,max_ml,10,20,2,3,0.05,0.95,0.9467450167361487,24,0.0,0,1.0,1,1.0,1
9454,max_ml,10,20,2,3,0.05,0.95,0.9341423639266342,24,0.0,0,0.0,0,1.0,1
9455,max_ml,10,20,2,3,0.05,0.95,0.8582494293175875,4,1.0,1,1.0,1,1.0,1
9456,max_ml,10,20,2,3,0.05,0.95,0.9457024121886356,28,0.0,1,0.0,1,0.0,1
9457,max_ml,10,20,2,3,0.05,0.95,0.906171494639044,15,0.0,1,0.0,1,0.0,1
9458,max_ml,10,20,2,3,0.05,0.95,0.9233696053753228,16,0.0,1,0.0,1,0.0,1
9459,max_ml,10,20,2,3,0.05,0.95,0.9471269365526244,21,1.0,1,1.0,1,1.0,1
9460,max_ml,10,20,2,3,0.05,0.95,0.8861945847804479,8,1.0,1,1.0,1,1.0,1
9461,max_ml,10,20,2,3,0.05,0.95,0.7001844720218235,3,1.0,1,1.0,1,1.0,1
9462,max_ml,10,20,2,3,0.05,0.95,0.8382865024511428,13,1.0,1,1.0,1,1.0,1
9463,max_ml,10,20,2,3,0.05,0.95,0.7952037716643597,6,1.0,1,1.0,1,1.0,1
9464,max_ml,10,20,2,3,0.05,0.95,0.917909373597186,10,1.0,1,1.0,1,1.0,1
9465,max_ml,10,20,2,3,0.05,0.95,0.8524401663686327,7,1.0,1,1.0,1,1.0,1
9466,max_ml,10,20,2,3,0.05,0.95,0.9343291992918744,8,1.0,1,1.0,1,1.0,1
9467,max_ml,10,20,2,3,0.05,0.95,0.9365265980484736,18,0.0,0,1.0,1,0.0,0
9468,max_ml,10,20,2,3,0.05,0.95,0.9086680010028158,24,1.0,1,1.0,1,1.0,1
9469,max_ml,10,20,2,3,0.05,0.95,0.8413102760137213,5,1.0,1,1.0,1,1.0,1
9470,max_ml,10,20,2,3,0.05,0.95,0.8967454903339105,15,1.0,1,1.0,1,1.0,1
9471,max_ml,10,20,2,3,0.05,0.95,0.7925459358986294,5,1.0,1,1.0,1,1.0,1
9472,max_ml,10,20,2,3,0.05,0.95,0.6956405762784156,6,1.0,1,1.0,1,1.0,1
9473,max_ml,10,20,2,3,0.05,0.95,0.7541782656746057,15,1.0,1,1.0,1,1.0,1
9474,max_ml,10,20,2,3,0.05,0.95,0.9066081569487224,24,0.0,1,0.0,1,0.0,1
9475,max_ml,10,20,2,3,0.05,0.95,0.9119637253558596,10,1.0,1,1.0,1,1.0,1
9476,max_ml,10,20,2,3,0.05,0.95,0.9383651792113522,27,0.0,0,1.0,1,0.0,0
9477,max_ml,10,20,2,3,0.05,0.95,0.8662630384853094,7,1.0,1,1.0,1,1.0,1
9478,max_ml,10,20,2,3,0.05,0.95,0.7901872744953543,5,1.0,1,1.0,1,1.0,1
9479,max_ml,10,20,2,3,0.05,0.95,0.7315620736962348,3,1.0,1,1.0,1,1.0,1
9480,max_ml,10,20,2,3,0.05,0.95,0.7812076389037571,4,1.0,1,1.0,1,1.0,1
9481,max_ml,10,20,2,3,0.05,0.95,0.9110289985257566,14,1.0,1,1.0,1,1.0,1
9482,max_ml,10,20,2,3,0.05,0.95,0.9465336893814106,22,1.0,1,1.0,1,1.0,1
9483,max_ml,10,20,2,3,0.05,0.95,0.8029370567569001,16,1.0,1,1.0,1,1.0,1
9484,max_ml,10,20,2,3,0.05,0.95,0.8974614370741597,25,1.0,1,1.0,1,1.0,1
9485,max_ml,10,20,2,3,0.05,0.95,0.9292816279755266,5,1.0,1,1.0,1,1.0,1
9486,max_ml,10,20,2,3,0.05,0.95,0.9238255420877484,21,1.0,1,1.0,1,1.0,1
9487,max_ml,10,20,2,3,0.05,0.95,0.8834373044462244,7,1.0,1,1.0,1,1.0,1
9488,max_ml,10,20,2,3,0.05,0.95,0.9057742800924868,14,1.0,1,1.0,1,1.0,1
9489,max_ml,10,20,2,3,0.05,0.95,0.913389634518762,14,1.0,1,1.0,1,1.0,1
9490,max_ml,10,20,2,3,0.05,0.95,0.7378488361225283,4,1.0,1,1.0,1,1.0,1
9491,max_ml,10,20,2,3,0.05,0.95,0.8746349564609471,6,1.0,1,1.0,1,1.0,1
9492,max_ml,10,20,2,3,0.05,0.95,0.7973365033397193,9,1.0,1,1.0,1,1.0,1
9493,max_ml,10,20,2,3,0.05,0.95,0.9440490538872034,56,0.0,1,0.0,1,0.0,1
9494,max_ml,10,20,2,3,0.05,0.95,0.8032309732956131,12,1.0,1,1.0,1,1.0,1
9495,max_ml,10,20,2,3,0.05,0.95,0.7199476633628741,9,1.0,1,1.0,1,1.0,1
9496,max_ml,10,20,2,3,0.05,0.95,0.8224231762657467,8,1.0,1,1.0,1,1.0,1
9497,max_ml,10,20,2,3,0.05,0.95,0.8283732443103937,5,1.0,1,1.0,1,1.0,1
9498,max_ml,10,20,2,3,0.05,0.95,0.8334728212676962,4,1.0,1,1.0,1,1.0,1
9499,max_ml,10,20,2,3,0.05,0.95,0.9253642152905018,40,0.0,0,1.0,1,0.0,0
9500,max_ml,10,20,2,3,0.05,0.95,0.9308513316360008,3,1.0,1,1.0,1,1.0,1
9501,max_ml,10,20,2,3,0.05,0.95,0.8466448291729548,6,1.0,1,1.0,1,1.0,1
9502,max_ml,10,20,2,3,0.05,0.95,0.8425959946977436,7,1.0,1,1.0,1,1.0,1
9503,max_ml,10,20,2,3,0.05,0.95,0.8433976992716725,10,1.0,1,1.0,1,1.0,1
9504,max_ml,10,20,2,3,0.05,0.95,0.8182071053670585,10,1.0,1,1.0,1,1.0,1
9505,max_ml,10,20,2,3,0.05,0.95,0.9392864929658302,65,0.0,1,0.0,1,0.0,1
9506,max_ml,10,20,2,3,0.05,0.95,0.9272357794086526,14,1.0,1,1.0,1,0.0,0
9507,max_ml,10,20,2,3,0.05,0.95,0.7526793817730311,12,1.0,1,1.0,1,1.0,1
9508,max_ml,10,20,2,3,0.05,0.95,0.84525210465911,13,1.0,1,1.0,1,1.0,1
9509,max_ml,10,20,2,3,0.05,0.95,0.8439849045361498,7,1.0,1,1.0,1,1.0,1
9510,max_ml,10,20,2,3,0.05,0.95,0.904386153117862,9,1.0,1,1.0,1,1.0,1
9511,max_ml,10,20,2,3,0.05,0.95,0.9196239119138696,6,1.0,1,1.0,1,1.0,1
9512,max_ml,10,20,2,3,0.05,0.95,0.7904452766816067,4,1.0,1,1.0,1,1.0,1
9513,max_ml,10,20,2,3,0.05,0.95,0.8578312618165059,5,1.0,1,1.0,1,1.0,1
9514,max_ml,10,20,2,3,0.05,0.95,0.8754741923156623,18,0.0,1,0.0,1,0.0,1
9515,max_ml,10,20,2,3,0.05,0.95,0.9485775989246926,11,1.0,1,1.0,1,1.0,1
9516,max_ml,10,20,2,3,0.05,0.95,0.881085923557734,8,1.0,1,1.0,1,1.0,1
9517,max_ml,10,20,2,3,0.05,0.95,0.9188765533254208,9,1.0,1,1.0,1,1.0,1
9518,max_ml,10,20,2,3,0.05,0.95,0.7872248126564425,5,1.0,1,1.0,1,1.0,1
9519,max_ml,10,20,2,3,0.05,0.95,0.9271630410825902,9,1.0,1,1.0,1,1.0,1
9520,max_ml,10,20,2,3,0.05,0.95,0.9246940621045716,18,1.0,1,1.0,1,1.0,1
9521,max_ml,10,20,2,3,0.05,0.95,0.9360702421088336,7,1.0,1,1.0,1,1.0,1
9522,max_ml,10,20,2,3,0.05,0.95,0.9210965768928776,17,1.0,1,1.0,1,1.0,1
9523,max_ml,10,20,2,3,0.05,0.95,0.8204814393234338,6,1.0,1,1.0,1,1.0,1
9524,max_ml,10,20,2,3,0.05,0.95,0.8922797986881249,2,1.0,1,1.0,1,1.0,1
9525,max_ml,10,20,2,3,0.05,0.95,0.914827381805885,11,1.0,1,1.0,1,1.0,1
9526,max_ml,10,20,2,3,0.05,0.95,0.8691880787424148,5,1.0,1,1.0,1,1.0,1
9527,max_ml,10,20,2,3,0.05,0.95,0.8076418754620499,12,1.0,1,1.0,1,1.0,1
9528,max_ml,10,20,2,3,0.05,0.95,0.9281567357112782,7,1.0,1,1.0,1,1.0,1
9529,max_ml,10,20,2,3,0.05,0.95,0.8958094020604085,14,1.0,1,1.0,1,1.0,1
9530,max_ml,10,20,2,3,0.05,0.95,0.753377567462649,7,1.0,1,1.0,1,1.0,1
9531,max_ml,10,20,2,3,0.05,0.95,0.818476603927654,2,1.0,1,1.0,1,1.0,1
9532,max_ml,10,20,2,3,0.05,0.95,0.8904250181140951,7,1.0,1,1.0,1,1.0,1
9533,max_ml,10,20,2,3,0.05,0.95,0.6664603511303787,8,1.0,1,1.0,1,1.0,1
9534,max_ml,10,20,2,3,0.05,0.95,0.8691718088404803,20,0.0,1,0.0,1,0.0,1
9535,max_ml,10,20,2,3,0.05,0.95,0.9236310083852138,8,1.0,1,1.0,1,1.0,1
9536,max_ml,10,20,2,3,0.05,0.95,0.9332268696363646,23,0.0,0,1.0,1,1.0,1
9537,max_ml,10,20,2,3,0.05,0.95,0.9324675351984376,22,1.0,1,1.0,1,1.0,1
9538,max_ml,10,20,2,3,0.05,0.95,0.8185632628891103,10,1.0,1,1.0,1,1.0,1
9539,max_ml,10,20,2,3,0.05,0.95,0.8076710653934184,2,1.0,1,1.0,1,1.0,1
9540,max_ml,10,20,2,3,0.05,0.95,0.9440131810171508,13,1.0,1,1.0,1,1.0,1
9541,max_ml,10,20,2,3,0.05,0.95,0.8055040849514773,8,1.0,1,1.0,1,1.0,1
9542,max_ml,10,20,2,3,0.05,0.95,0.9309828609090536,14,1.0,1,1.0,1,1.0,1
9543,max_ml,10,20,2,3,0.05,0.95,0.9059425751477496,4,1.0,1,1.0,1,1.0,1
9544,max_ml,10,20,2,3,0.05,0.95,0.9477920698808778,42,0.0,1,0.0,1,0.0,1
9545,max_ml,10,20,2,3,0.05,0.95,0.9415271205463344,28,0.0,1,0.0,1,0.0,1
9546,max_ml,10,20,2,3,0.05,0.95,0.8331769112726203,1,1.0,1,1.0,1,1.0,1
9547,max_ml,10,20,2,3,0.05,0.95,0.6973731790010809,2,1.0,1,1.0,1,1.0,1
9548,max_ml,10,20,2,3,0.05,0.95,0.9246258299566934,46,0.0,1,0.0,1,0.0,1
9549,max_ml,10,20,2,3,0.05,0.95,0.8092897978259969,9,1.0,1,1.0,1,1.0,1
9550,max_ml,10,20,2,3,0.05,0.95,0.8306737717893143,3,1.0,1,1.0,1,1.0,1
9551,max_ml,10,20,2,3,0.05,0.95,0.9404807420330968,30,0.0,1,0.0,1,0.0,1
9552,max_ml,10,20,2,3,0.05,0.95,0.9414099552535348,30,0.0,0,1.0,1,1.0,1
9553,max_ml,10,20,2,3,0.05,0.95,0.720456888937426,4,1.0,1,1.0,1,1.0,1
9554,max_ml,10,20,2,3,0.05,0.95,0.8857637831651785,18,0.0,1,0.0,1,0.0,1
9555,max_ml,10,20,2,3,0.05,0.95,0.9293001744239286,25,1.0,1,1.0,1,1.0,1
9556,max_ml,10,20,2,3,0.05,0.95,0.9450245576472924,7,1.0,1,1.0,1,1.0,1
9557,max_ml,10,20,2,3,0.05,0.95,0.8823685496677292,24,1.0,1,1.0,1,1.0,1
9558,max_ml,10,20,2,3,0.05,0.95,0.9296549833967198,11,1.0,1,1.0,1,1.0,1
9559,max_ml,10,20,2,3,0.05,0.95,0.7262019815936046,4,1.0,1,1.0,1,1.0,1
9560,max_ml,10,20,2,3,0.05,0.95,0.922620277100728,5,1.0,1,1.0,1,1.0,1
9561,max_ml,10,20,2,3,0.05,0.95,0.8723569410459059,8,1.0,1,1.0,1,1.0,1
9562,max_ml,10,20,2,3,0.05,0.95,0.6245689943784373,3,1.0,1,1.0,1,1.0,1
9563,max_ml,10,20,2,3,0.05,0.95,0.9324171737869548,7,1.0,1,1.0,1,1.0,1
9564,max_ml,10,20,2,3,0.05,0.95,0.7918217845470328,8,1.0,1,1.0,1,1.0,1
9565,max_ml,10,20,2,3,0.05,0.95,0.9315798089572972,25,1.0,1,1.0,1,1.0,1
9566,max_ml,10,20,2,3,0.05,0.95,0.9134638588163816,12,1.0,1,1.0,1,1.0,1
9567,max_ml,10,20,2,3,0.05,0.95,0.8670023698062692,6,1.0,1,1.0,1,1.0,1
9568,max_ml,10,20,2,3,0.05,0.95,0.904270954965532,32,0.0,0,0.0,0,1.0,1
9569,max_ml,10,20,2,3,0.05,0.95,0.8730226735365645,26,1.0,1,1.0,1,1.0,1
9570,max_ml,10,20,2,3,0.05,0.95,0.8757825436178498,6,1.0,1,1.0,1,1.0,1
9571,max_ml,10,20,2,3,0.05,0.95,0.8787407460083118,8,1.0,1,1.0,1,1.0,1
9572,max_ml,10,20,2,3,0.05,0.95,0.917874687815079,8,1.0,1,1.0,1,1.0,1
9573,max_ml,10,20,2,3,0.05,0.95,0.7654861821109403,21,1.0,1,1.0,1,1.0,1
9574,max_ml,10,20,2,3,0.05,0.95,0.8855339680616396,23,1.0,1,1.0,1,1.0,1
9575,max_ml,10,20,2,3,0.05,0.95,0.8693439828277021,10,1.0,1,1.0,1,1.0,1
9576,max_ml,10,20,2,3,0.05,0.95,0.8394889298776612,9,1.0,1,1.0,1,1.0,1
9577,max_ml,10,20,2,3,0.05,0.95,0.7683307380620159,3,1.0,1,1.0,1,1.0,1
9578,max_ml,10,20,2,3,0.05,0.95,0.9205141541015198,8,1.0,1,1.0,1,1.0,1
9579,max_ml,10,20,2,3,0.05,0.95,0.8953056844459096,8,1.0,1,1.0,1,1.0,1
9580,max_ml,10,20,2,3,0.05,0.95,0.8839656866902548,24,1.0,1,1.0,1,1.0,1
9581,max_ml,10,20,2,3,0.05,0.95,0.9475730789334372,28,1.0,1,1.0,1,1.0,1
9582,max_ml,10,20,2,3,0.05,0.95,0.7106454660992806,3,1.0,1,1.0,1,1.0,1
9583,max_ml,10,20,2,3,0.05,0.95,0.9289493178882268,20,0.0,0,1.0,1,0.0,0
9584,max_ml,10,20,2,3,0.05,0.95,0.9380657709139332,47,0.0,0,0.0,0,1.0,1
9585,max_ml,10,20,2,3,0.05,0.95,0.7905600920816036,7,1.0,1,1.0,1,1.0,1
9586,max_ml,10,20,2,3,0.05,0.95,0.7063284887223263,5,1.0,1,1.0,1,1.0,1
9587,max_ml,10,20,2,3,0.05,0.95,0.941811122414602,12,1.0,1,1.0,1,1.0,1
9588,max_ml,10,20,2,3,0.05,0.95,0.9086667256973714,30,0.0,0,1.0,1,0.0,0
9589,max_ml,10,20,2,3,0.05,0.95,0.918328652994324,20,0.0,0,0.0,0,1.0,1
9590,max_ml,10,20,2,3,0.05,0.95,0.9209523270364612,12,1.0,1,1.0,1,1.0,1
9591,max_ml,10,20,2,3,0.05,0.95,0.903995398579406,15,1.0,1,1.0,1,1.0,1
9592,max_ml,10,20,2,3,0.05,0.95,0.8221950850680364,5,1.0,1,1.0,1,1.0,1
9593,max_ml,10,20,2,3,0.05,0.95,0.9332916656578428,20,0.0,0,1.0,1,1.0,1
9594,max_ml,10,20,2,3,0.05,0.95,0.902164450428569,4,1.0,1,1.0,1,1.0,1
9595,max_ml,10,20,2,3,0.05,0.95,0.8901221661162774,13,1.0,1,1.0,1,1.0,1
9596,max_ml,10,20,2,3,0.05,0.95,0.8937209093265013,4,1.0,1,1.0,1,1.0,1
9597,max_ml,10,20,2,3,0.05,0.95,0.8106723525081212,2,1.0,1,1.0,1,1.0,1
9598,max_ml,10,20,2,3,0.05,0.95,0.8890411399526786,6,1.0,1,1.0,1,1.0,1
9599,max_ml,10,20,2,3,0.05,0.95,0.9466695169883628,68,0.0,1,0.0,1,0.0,1
9600,max_ml,10,20,2,3,0.05,0.95,0.818364746497004,6,1.0,1,1.0,1,1.0,1
9601,max_ml,10,20,2,3,0.05,0.95,0.9317294710263152,15,1.0,1,1.0,1,1.0,1
9602,max_ml,10,20,2,3,0.05,0.95,0.8200691940814385,15,1.0,1,1.0,1,1.0,1
9603,max_ml,10,20,2,3,0.05,0.95,0.876856316646231,12,1.0,1,1.0,1,1.0,1
9604,max_ml,10,20,2,3,0.05,0.95,0.92417601419736,3,1.0,1,1.0,1,1.0,1
9605,max_ml,10,20,2,3,0.05,0.95,0.9493408486926904,18,1.0,1,1.0,1,1.0,1
9606,max_ml,10,20,2,3,0.05,0.95,0.9491504358851822,9,1.0,1,1.0,1,1.0,1
9607,max_ml,10,20,2,3,0.05,0.95,0.9177256700645396,15,1.0,1,1.0,1,0.0,0
9608,max_ml,10,20,2,3,0.05,0.95,0.7855834633268938,5,1.0,1,1.0,1,1.0,1
9609,max_ml,10,20,2,3,0.05,0.95,0.8743397334553847,30,1.0,1,1.0,1,1.0,1
9610,max_ml,10,20,2,3,0.05,0.95,0.8738063488654273,16,1.0,1,1.0,1,1.0,1
9611,max_ml,10,20,2,3,0.05,0.95,0.8969406818868778,3,1.0,1,1.0,1,1.0,1
9612,max_ml,10,20,2,3,0.05,0.95,0.9082146189501362,20,1.0,1,1.0,1,1.0,1
9613,max_ml,10,20,2,3,0.05,0.95,0.88087705653447,3,1.0,1,1.0,1,1.0,1
9614,max_ml,10,20,2,3,0.05,0.95,0.9344124450265728,23,0.0,1,0.0,1,0.0,1
9615,max_ml,10,20,2,3,0.05,0.95,0.9432346488428076,36,0.0,1,0.0,1,0.0,1
9616,max_ml,10,20,2,3,0.05,0.95,0.9303434566812968,19,1.0,1,1.0,1,1.0,1
9617,max_ml,10,20,2,3,0.05,0.95,0.714616754238704,2,1.0,1,1.0,1,1.0,1
9618,max_ml,10,20,2,3,0.05,0.95,0.6594073909377316,5,1.0,1,1.0,1,1.0,1
9619,max_ml,10,20,2,3,0.05,0.95,0.8566744651894024,15,1.0,1,1.0,1,1.0,1
9620,max_ml,10,20,2,3,0.05,0.95,0.9352788846061996,56,0.0,1,0.0,1,0.0,1
9621,max_ml,10,20,2,3,0.05,0.95,0.7972026961893058,3,1.0,1,1.0,1,1.0,1
9622,max_ml,10,20,2,3,0.05,0.95,0.9395147867098892,13,1.0,1,1.0,1,0.0,0
9623,max_ml,10,20,2,3,0.05,0.95,0.9313168292282488,29,0.0,1,0.0,1,0.0,1
9624,max_ml,10,20,2,3,0.05,0.95,0.8910702559262733,18,1.0,1,1.0,1,1.0,1
9625,max_ml,10,20,2,3,0.05,0.95,0.8285531069188026,7,1.0,1,1.0,1,1.0,1
9626,max_ml,10,20,2,3,0.05,0.95,0.8523862832415566,9,1.0,1,1.0,1,1.0,1
9627,max_ml,10,20,2,3,0.05,0.95,0.8888300531880245,15,1.0,1,1.0,1,1.0,1
9628,max_ml,10,20,2,3,0.05,0.95,0.863774248910666,14,1.0,1,1.0,1,1.0,1
9629,max_ml,10,20,2,3,0.05,0.95,0.905948072653375,20,1.0,1,1.0,1,1.0,1
9630,max_ml,10,20,2,3,0.05,0.95,0.9039456584992448,19,0.0,1,0.0,1,0.0,1
9631,max_ml,10,20,2,3,0.05,0.95,0.900140866639218,12,1.0,1,1.0,1,1.0,1
9632,max_ml,10,20,2,3,0.05,0.95,0.9220789257097832,5,1.0,1,1.0,1,1.0,1
9633,max_ml,10,20,2,3,0.05,0.95,0.7769354762187499,3,1.0,1,1.0,1,1.0,1
9634,max_ml,10,20,2,3,0.05,0.95,0.922066129519528,10,1.0,1,1.0,1,1.0,1
9635,max_ml,10,20,2,3,0.05,0.95,0.9396033373085868,21,1.0,1,1.0,1,1.0,1
9636,max_ml,10,20,2,3,0.05,0.95,0.8804727595989068,9,1.0,1,1.0,1,1.0,1
9637,max_ml,10,20,2,3,0.05,0.95,0.823383042006972,3,1.0,1,1.0,1,1.0,1
9638,max_ml,10,20,2,3,0.05,0.95,0.9499058107480044,10,1.0,1,1.0,1,1.0,1
9639,max_ml,10,20,2,3,0.05,0.95,0.9065033305504308,14,1.0,1,1.0,1,1.0,1
9640,max_ml,10,20,2,3,0.05,0.95,0.8771876012072317,34,0.0,1,0.0,1,0.0,1
9641,max_ml,10,20,2,3,0.05,0.95,0.7957556700114697,11,1.0,1,1.0,1,1.0,1
9642,max_ml,10,20,2,3,0.05,0.95,0.676185489568377,4,1.0,1,1.0,1,1.0,1
9643,max_ml,10,20,2,3,0.05,0.95,0.8348850468733915,17,0.0,0,1.0,1,1.0,1
9644,max_ml,10,20,2,3,0.05,0.95,0.617611602411657,3,1.0,1,1.0,1,1.0,1
9645,max_ml,10,20,2,3,0.05,0.95,0.9160128966600852,26,1.0,1,1.0,1,1.0,1
9646,max_ml,10,20,2,3,0.05,0.95,0.7870478037000839,10,1.0,1,1.0,1,1.0,1
9647,max_ml,10,20,2,3,0.05,0.95,0.7671826218662523,4,1.0,1,1.0,1,1.0,1
9648,max_ml,10,20,2,3,0.05,0.95,0.9470606288187784,14,0.0,1,0.0,1,0.0,1
9649,max_ml,10,20,2,3,0.05,0.95,0.9438462823462872,16,1.0,1,1.0,1,1.0,1
9650,max_ml,10,20,2,3,0.05,0.95,0.8273965141632966,6,1.0,1,1.0,1,1.0,1
9651,max_ml,10,20,2,3,0.05,0.95,0.9269989479679316,51,0.0,1,0.0,1,0.0,1
9652,max_ml,10,20,2,3,0.05,0.95,0.8999390061817149,6,1.0,1,1.0,1,1.0,1
9653,max_ml,10,20,2,3,0.05,0.95,0.7767027756672762,15,1.0,1,1.0,1,1.0,1
9654,max_ml,10,20,2,3,0.05,0.95,0.9485228876499014,8,1.0,1,1.0,1,1.0,1
9655,max_ml,10,20,2,3,0.05,0.95,0.8101552701025265,6,1.0,1,1.0,1,1.0,1
9656,max_ml,10,20,2,3,0.05,0.95,0.9279097536200038,29,0.0,0,1.0,1,1.0,1
9657,max_ml,10,20,2,3,0.05,0.95,0.7971214624865882,3,1.0,1,1.0,1,1.0,1
9658,max_ml,10,20,2,3,0.05,0.95,0.9353308899682506,41,0.0,1,0.0,1,0.0,1
9659,max_ml,10,20,2,3,0.05,0.95,0.9136896080218272,16,1.0,1,1.0,1,1.0,1
9660,max_ml,10,20,2,3,0.05,0.95,0.8932309409915141,7,1.0,1,1.0,1,1.0,1
9661,max_ml,10,20,2,3,0.05,0.95,0.8489303267546722,6,1.0,1,1.0,1,1.0,1
9662,max_ml,10,20,2,3,0.05,0.95,0.7621930469171632,9,1.0,1,1.0,1,1.0,1
9663,max_ml,10,20,2,3,0.05,0.95,0.827188262762303,17,1.0,1,1.0,1,1.0,1
9664,max_ml,10,20,2,3,0.05,0.95,0.921079105729769,9,1.0,1,1.0,1,1.0,1
9665,max_ml,10,20,2,3,0.05,0.95,0.94470549862109,21,0.0,1,0.0,1,0.0,1
9666,max_ml,10,20,2,3,0.05,0.95,0.9197299133741154,6,1.0,1,1.0,1,1.0,1
9667,max_ml,10,20,2,3,0.05,0.95,0.9166036186722504,8,1.0,1,1.0,1,1.0,1
9668,max_ml,10,20,2,3,0.05,0.95,0.9091389063319152,7,1.0,1,1.0,1,1.0,1
9669,max_ml,10,20,2,3,0.05,0.95,0.867613252121431,3,1.0,1,1.0,1,1.0,1
9670,max_ml,10,20,2,3,0.05,0.95,0.9449590656078338,41,0.0,0,0.0,0,1.0,1
9671,max_ml,10,20,2,3,0.05,0.95,0.9080342769428692,6,1.0,1,1.0,1,1.0,1
9672,max_ml,10,20,2,3,0.05,0.95,0.7395473763499263,1,1.0,1,1.0,1,1.0,1
9673,max_ml,10,20,2,3,0.05,0.95,0.9164077994231106,20,1.0,1,1.0,1,1.0,1
9674,max_ml,10,20,2,3,0.05,0.95,0.889124282797029,6,1.0,1,1.0,1,1.0,1
9675,max_ml,10,20,2,3,0.05,0.95,0.9475213633349866,18,0.0,0,1.0,1,0.0,0
9676,max_ml,10,20,2,3,0.05,0.95,0.6847629097230236,7,1.0,1,1.0,1,1.0,1
9677,max_ml,10,20,2,3,0.05,0.95,0.899891456129324,5,1.0,1,1.0,1,1.0,1
9678,max_ml,10,20,2,3,0.05,0.95,0.8910908447861896,4,1.0,1,1.0,1,1.0,1
9679,max_ml,10,20,2,3,0.05,0.95,0.8013642335322865,3,1.0,1,1.0,1,1.0,1
9680,max_ml,10,20,2,3,0.05,0.95,0.942176662255673,29,0.0,1,0.0,1,0.0,1
9681,max_ml,10,20,2,3,0.05,0.95,0.9471535224898068,81,0.0,1,0.0,1,0.0,1
9682,max_ml,10,20,2,3,0.05,0.95,0.8931335765936085,2,1.0,1,1.0,1,1.0,1
9683,max_ml,10,20,2,3,0.05,0.95,0.7188555398203037,4,1.0,1,1.0,1,1.0,1
9684,max_ml,10,20,2,3,0.05,0.95,0.933674296715246,29,0.0,1,0.0,1,0.0,1
9685,max_ml,10,20,2,3,0.05,0.95,0.8926259334030375,24,0.0,1,0.0,1,0.0,1
9686,max_ml,10,20,2,3,0.05,0.95,0.849101057006555,3,1.0,1,1.0,1,1.0,1
9687,max_ml,10,20,2,3,0.05,0.95,0.9354901822650592,33,0.0,0,1.0,1,1.0,1
9688,max_ml,10,20,2,3,0.05,0.95,0.8348256763927079,8,1.0,1,1.0,1,1.0,1
9689,max_ml,10,20,2,3,0.05,0.95,0.6196533010112929,2,1.0,1,1.0,1,1.0,1
9690,max_ml,10,20,2,3,0.05,0.95,0.9160524550366734,7,1.0,1,1.0,1,1.0,1
9691,max_ml,10,20,2,3,0.05,0.95,0.8976183072991416,19,1.0,1,1.0,1,1.0,1
9692,max_ml,10,20,2,3,0.05,0.95,0.8761132343036466,4,1.0,1,1.0,1,1.0,1
9693,max_ml,10,20,2,3,0.05,0.95,0.8770021677999346,3,1.0,1,1.0,1,1.0,1
9694,max_ml,10,20,2,3,0.05,0.95,0.8419071331776279,10,1.0,1,1.0,1,1.0,1
9695,max_ml,10,20,2,3,0.05,0.95,0.9448202022065828,14,1.0,1,1.0,1,1.0,1
9696,max_ml,10,20,2,3,0.05,0.95,0.819537989722976,7,1.0,1,1.0,1,1.0,1
9697,max_ml,10,20,2,3,0.05,0.95,0.6795190718671332,3,1.0,1,1.0,1,1.0,1
9698,max_ml,10,20,2,3,0.05,0.95,0.9484380415402628,13,1.0,1,1.0,1,1.0,1
9699,max_ml,10,20,2,3,0.05,0.95,0.8871457030277564,8,1.0,1,1.0,1,1.0,1
9700,max_ml,10,20,2,3,0.05,0.95,0.8638183250148049,19,1.0,1,1.0,1,1.0,1
9701,max_ml,10,20,2,3,0.05,0.95,0.8524216837210351,9,1.0,1,1.0,1,1.0,1
9702,max_ml,10,20,2,3,0.05,0.95,0.8999745873549101,18,0.0,0,1.0,1,1.0,1
9703,max_ml,10,20,2,3,0.05,0.95,0.9078348965696936,7,1.0,1,1.0,1,1.0,1
9704,max_ml,10,20,2,3,0.05,0.95,0.8568560209181174,8,1.0,1,1.0,1,1.0,1
9705,max_ml,10,20,2,3,0.05,0.95,0.9021983371893958,6,1.0,1,1.0,1,1.0,1
9706,max_ml,10,20,2,3,0.05,0.95,0.8419188905421363,6,1.0,1,1.0,1,1.0,1
9707,max_ml,10,20,2,3,0.05,0.95,0.9418519685933658,6,1.0,1,1.0,1,1.0,1
9708,max_ml,10,20,2,3,0.05,0.95,0.9223712002357282,27,1.0,1,1.0,1,1.0,1
9709,max_ml,10,20,2,3,0.05,0.95,0.9285645049407664,8,1.0,1,1.0,1,1.0,1
9710,max_ml,10,20,2,3,0.05,0.95,0.9134046326489816,14,1.0,1,1.0,1,1.0,1
9711,max_ml,10,20,2,3,0.05,0.95,0.9125692913153624,11,1.0,1,1.0,1,1.0,1
9712,max_ml,10,20,2,3,0.05,0.95,0.8665838261799718,11,1.0,1,1.0,1,1.0,1
9713,max_ml,10,20,2,3,0.05,0.95,0.7821716328995774,12,1.0,1,1.0,1,1.0,1
9714,max_ml,10,20,2,3,0.05,0.95,0.9479493834450812,58,0.0,1,0.0,1,0.0,1
9715,max_ml,10,20,2,3,0.05,0.95,0.8654326743028347,7,1.0,1,1.0,1,1.0,1
9716,max_ml,10,20,2,3,0.05,0.95,0.9004617214282403,29,1.0,1,1.0,1,1.0,1
9717,max_ml,10,20,2,3,0.05,0.95,0.9095990256413484,20,1.0,1,1.0,1,1.0,1
9718,max_ml,10,20,2,3,0.05,0.95,0.8583535727331061,9,1.0,1,1.0,1,1.0,1
9719,max_ml,10,20,2,3,0.05,0.95,0.7242739537838201,5,1.0,1,1.0,1,1.0,1
9720,max_ml,10,20,2,3,0.05,0.95,0.9281232551227176,24,0.0,1,0.0,1,0.0,1
9721,max_ml,10,20,2,3,0.05,0.95,0.8656991582133292,11,1.0,1,1.0,1,1.0,1
9722,max_ml,10,20,2,3,0.05,0.95,0.7301030877120327,5,1.0,1,1.0,1,1.0,1
9723,max_ml,10,20,2,3,0.05,0.95,0.6740616293515148,3,1.0,1,1.0,1,1.0,1
9724,max_ml,10,20,2,3,0.05,0.95,0.942086042092697,16,1.0,1,1.0,1,1.0,1
9725,max_ml,10,20,2,3,0.05,0.95,0.8748915204078702,6,1.0,1,1.0,1,1.0,1
9726,max_ml,10,20,2,3,0.05,0.95,0.9182885038473878,6,1.0,1,1.0,1,1.0,1
9727,max_ml,10,20,2,3,0.05,0.95,0.9345535487031034,13,1.0,1,1.0,1,1.0,1
9728,max_ml,10,20,2,3,0.05,0.95,0.9105933008538024,9,1.0,1,1.0,1,1.0,1
9729,max_ml,10,20,2,3,0.05,0.95,0.9027919265385445,7,1.0,1,1.0,1,1.0,1
9730,max_ml,10,20,2,3,0.05,0.95,0.7334594904953778,5,1.0,1,1.0,1,1.0,1
9731,max_ml,10,20,2,3,0.05,0.95,0.9289215473676656,22,0.0,1,0.0,1,0.0,1
9732,max_ml,10,20,2,3,0.05,0.95,0.8604490567350551,4,1.0,1,1.0,1,1.0,1
9733,max_ml,10,20,2,3,0.05,0.95,0.927296297747626,10,1.0,1,1.0,1,1.0,1
9734,max_ml,10,20,2,3,0.05,0.95,0.9326966846712668,24,1.0,1,1.0,1,1.0,1
9735,max_ml,10,20,2,3,0.05,0.95,0.8508047588374495,5,1.0,1,1.0,1,1.0,1
9736,max_ml,10,20,2,3,0.05,0.95,0.8679260416153484,14,1.0,1,1.0,1,1.0,1
9737,max_ml,10,20,2,3,0.05,0.95,0.8926988547323709,17,0.0,1,0.0,1,0.0,1
9738,max_ml,10,20,2,3,0.05,0.95,0.9170048959280652,8,1.0,1,1.0,1,1.0,1
9739,max_ml,10,20,2,3,0.05,0.95,0.8907786841150891,9,1.0,1,1.0,1,1.0,1
9740,max_ml,10,20,2,3,0.05,0.95,0.8127717947073196,14,1.0,1,1.0,1,1.0,1
9741,max_ml,10,20,2,3,0.05,0.95,0.787630384738403,3,1.0,1,1.0,1,1.0,1
9742,max_ml,10,20,2,3,0.05,0.95,0.9039420495099226,11,1.0,1,0.0,0,0.0,0
9743,max_ml,10,20,2,3,0.05,0.95,0.9462000467212868,18,1.0,1,1.0,1,1.0,1
9744,max_ml,10,20,2,3,0.05,0.95,0.8918500161044033,20,1.0,1,1.0,1,1.0,1
9745,max_ml,10,20,2,3,0.05,0.95,0.7601710355710496,13,1.0,1,1.0,1,1.0,1
9746,max_ml,10,20,2,3,0.05,0.95,0.7627771281792987,6,1.0,1,1.0,1,1.0,1
9747,max_ml,10,20,2,3,0.05,0.95,0.8927759529151738,3,1.0,1,1.0,1,1.0,1
9748,max_ml,10,20,2,3,0.05,0.95,0.93415404916395,17,1.0,1,1.0,1,1.0,1
9749,max_ml,10,20,2,3,0.05,0.95,0.8319780044615648,2,1.0,1,1.0,1,1.0,1
9750,max_ml,10,20,2,3,0.05,0.95,0.9085935673870454,22,0.0,0,0.0,0,1.0,1
9751,max_ml,10,20,2,3,0.05,0.95,0.740043230609532,9,1.0,1,1.0,1,1.0,1
9752,max_ml,10,20,2,3,0.05,0.95,0.8788968852764857,4,1.0,1,1.0,1,1.0,1
9753,max_ml,10,20,2,3,0.05,0.95,0.9355006607866044,16,1.0,1,1.0,1,1.0,1
9754,max_ml,10,20,2,3,0.05,0.95,0.735125800076782,2,1.0,1,1.0,1,1.0,1
9755,max_ml,10,20,2,3,0.05,0.95,0.7564554707924761,3,1.0,1,1.0,1,1.0,1
9756,max_ml,10,20,2,3,0.05,0.95,0.7743017374545584,8,1.0,1,1.0,1,1.0,1
9757,max_ml,10,20,2,3,0.05,0.95,0.7634671851042059,6,1.0,1,1.0,1,1.0,1
9758,max_ml,10,20,2,3,0.05,0.95,0.6725873718552672,3,1.0,1,1.0,1,1.0,1
9759,max_ml,10,20,2,3,0.05,0.95,0.9455199329378652,25,0.0,0,0.0,0,1.0,1
9760,max_ml,10,20,2,3,0.05,0.95,0.8838802300992605,24,0.0,1,0.0,1,0.0,1
9761,max_ml,10,20,2,3,0.05,0.95,0.9262645078635828,9,1.0,1,1.0,1,1.0,1
9762,max_ml,10,20,2,3,0.05,0.95,0.9029410371201452,21,0.0,1,0.0,1,0.0,1
9763,max_ml,10,20,2,3,0.05,0.95,0.9425385141379592,75,0.0,1,0.0,1,0.0,1
9764,max_ml,10,20,2,3,0.05,0.95,0.9417460771860848,31,0.0,1,0.0,1,0.0,1
9765,max_ml,10,20,2,3,0.05,0.95,0.8868883863580866,9,1.0,1,1.0,1,1.0,1
9766,max_ml,10,20,2,3,0.05,0.95,0.8531969979663174,4,1.0,1,1.0,1,1.0,1
9767,max_ml,10,20,2,3,0.05,0.95,0.937076811782816,10,1.0,1,1.0,1,1.0,1
9768,max_ml,10,20,2,3,0.05,0.95,0.9404882721836464,10,1.0,1,1.0,1,1.0,1
9769,max_ml,10,20,2,3,0.05,0.95,0.9112886699217324,7,1.0,1,1.0,1,1.0,1
9770,max_ml,10,20,2,3,0.05,0.95,0.9351494788571372,19,0.0,0,1.0,1,0.0,0
9771,max_ml,10,20,2,3,0.05,0.95,0.7813851064391687,6,1.0,1,1.0,1,1.0,1
9772,max_ml,10,20,2,3,0.05,0.95,0.9048924531816136,3,1.0,1,1.0,1,1.0,1
9773,max_ml,10,20,2,3,0.05,0.95,0.7552908480549161,3,1.0,1,1.0,1,1.0,1
9774,max_ml,10,20,2,3,0.05,0.95,0.933624006272158,10,1.0,1,1.0,1,1.0,1
9775,max_ml,10,20,2,3,0.05,0.95,0.9392559460604027,47,0.0,1,0.0,1,0.0,1
9776,max_ml,10,20,2,3,0.05,0.95,0.9326110176395528,7,1.0,1,1.0,1,1.0,1
9777,max_ml,10,20,2,3,0.05,0.95,0.9176286978101182,22,1.0,1,1.0,1,1.0,1
9778,max_ml,10,20,2,3,0.05,0.95,0.8795727911606749,34,0.0,1,0.0,1,0.0,1
9779,max_ml,10,20,2,3,0.05,0.95,0.8168825541528443,2,1.0,1,1.0,1,1.0,1
9780,max_ml,10,20,2,3,0.05,0.95,0.8447167313209293,4,1.0,1,1.0,1,1.0,1
9781,max_ml,10,20,2,3,0.05,0.95,0.9398651386507708,12,1.0,1,1.0,1,0.0,0
9782,max_ml,10,20,2,3,0.05,0.95,0.9076658449549724,5,1.0,1,1.0,1,1.0,1
9783,max_ml,10,20,2,3,0.05,0.95,0.9349025168463236,22,1.0,1,1.0,1,1.0,1
9784,max_ml,10,20,2,3,0.05,0.95,0.931630691783908,44,0.0,1,0.0,1,0.0,1
9785,max_ml,10,20,2,3,0.05,0.95,0.948333027893038,15,1.0,1,1.0,1,1.0,1
9786,max_ml,10,20,2,3,0.05,0.95,0.8818936580314796,7,1.0,1,1.0,1,1.0,1
9787,max_ml,10,20,2,3,0.05,0.95,0.6779622684454438,2,1.0,1,1.0,1,1.0,1
9788,max_ml,10,20,2,3,0.05,0.95,0.7348885967753639,7,1.0,1,1.0,1,1.0,1
9789,max_ml,10,20,2,3,0.05,0.95,0.6397407845835067,3,1.0,1,1.0,1,1.0,1
9790,max_ml,10,20,2,3,0.05,0.95,0.9280617423023548,18,1.0,1,1.0,1,1.0,1
9791,max_ml,10,20,2,3,0.05,0.95,0.8428408466814438,4,1.0,1,1.0,1,1.0,1
9792,max_ml,10,20,2,3,0.05,0.95,0.909401650804556,6,1.0,1,1.0,1,1.0,1
9793,max_ml,10,20,2,3,0.05,0.95,0.9497070846000027,33,0.0,1,0.0,1,0.0,1
9794,max_ml,10,20,2,3,0.05,0.95,0.8673465227625361,11,1.0,1,1.0,1,1.0,1
9795,max_ml,10,20,2,3,0.05,0.95,0.9497853724851988,103,0.0,1,0.0,1,0.0,1
9796,max_ml,10,20,2,3,0.05,0.95,0.785890016262804,11,1.0,1,1.0,1,1.0,1
9797,max_ml,10,20,2,3,0.05,0.95,0.9261563798101952,42,0.0,1,0.0,1,0.0,1
9798,max_ml,10,20,2,3,0.05,0.95,0.8477294996863707,13,1.0,1,1.0,1,1.0,1
9799,max_ml,10,20,2,3,0.05,0.95,0.9400816741176106,9,1.0,1,1.0,1,1.0,1
9800,max_ml,10,20,2,3,0.05,0.95,0.803743700112818,5,1.0,1,1.0,1,1.0,1
9801,max_ml,10,20,2,3,0.05,0.95,0.662122135695856,5,1.0,1,1.0,1,1.0,1
9802,max_ml,10,20,2,3,0.05,0.95,0.904443501005026,3,1.0,1,1.0,1,1.0,1
9803,max_ml,10,20,2,3,0.05,0.95,0.8999247509105948,5,1.0,1,1.0,1,1.0,1
9804,max_ml,10,20,2,3,0.05,0.95,0.9470966111355932,48,0.0,1,0.0,1,0.0,1
9805,max_ml,10,20,2,3,0.05,0.95,0.7474314239226225,3,1.0,1,1.0,1,1.0,1
9806,max_ml,10,20,2,3,0.05,0.95,0.9117432472415709,26,0.0,0,1.0,1,1.0,1
9807,max_ml,10,20,2,3,0.05,0.95,0.922248700745863,6,1.0,1,1.0,1,1.0,1
9808,max_ml,10,20,2,3,0.05,0.95,0.9186475746412512,7,1.0,1,1.0,1,1.0,1
9809,max_ml,10,20,2,3,0.05,0.95,0.7785216727646226,5,1.0,1,1.0,1,1.0,1
9810,max_ml,10,20,2,3,0.05,0.95,0.7251746321862064,3,1.0,1,1.0,1,1.0,1
9811,max_ml,10,20,2,3,0.05,0.95,0.8116778490520437,8,1.0,1,1.0,1,1.0,1
9812,max_ml,10,20,2,3,0.05,0.95,0.9469335602658708,13,1.0,1,1.0,1,1.0,1
9813,max_ml,10,20,2,3,0.05,0.95,0.6942906542278843,7,1.0,1,1.0,1,1.0,1
9814,max_ml,10,20,2,3,0.05,0.95,0.8208936954593364,6,1.0,1,1.0,1,1.0,1
9815,max_ml,10,20,2,3,0.05,0.95,0.9012318513721806,35,0.0,1,0.0,1,0.0,1
9816,max_ml,10,20,2,3,0.05,0.95,0.9238836511689752,27,0.0,1,0.0,1,0.0,1
9817,max_ml,10,20,2,3,0.05,0.95,0.9224008850403556,11,1.0,1,1.0,1,1.0,1
9818,max_ml,10,20,2,3,0.05,0.95,0.8427535046545871,7,1.0,1,1.0,1,1.0,1
9819,max_ml,10,20,2,3,0.05,0.95,0.9411761812915044,13,1.0,1,1.0,1,1.0,1
9820,max_ml,10,20,2,3,0.05,0.95,0.8857170756708724,8,1.0,1,1.0,1,1.0,1
9821,max_ml,10,20,2,3,0.05,0.95,0.9355008146274476,23,0.0,1,0.0,1,0.0,1
9822,max_ml,10,20,2,3,0.05,0.95,0.9483498002388088,25,0.0,1,0.0,1,0.0,1
9823,max_ml,10,20,2,3,0.05,0.95,0.8197038695712973,15,0.0,0,1.0,1,1.0,1
9824,max_ml,10,20,2,3,0.05,0.95,0.9446053494345352,10,1.0,1,1.0,1,1.0,1
9825,max_ml,10,20,2,3,0.05,0.95,0.944325107153975,16,1.0,1,1.0,1,1.0,1
9826,max_ml,10,20,2,3,0.05,0.95,0.9432634331340648,19,1.0,1,1.0,1,1.0,1
9827,max_ml,10,20,2,3,0.05,0.95,0.9036866612408824,6,1.0,1,1.0,1,1.0,1
9828,max_ml,10,20,2,3,0.05,0.95,0.9141441753964552,6,1.0,1,1.0,1,1.0,1
9829,max_ml,10,20,2,3,0.05,0.95,0.7913860121370463,4,1.0,1,1.0,1,1.0,1
9830,max_ml,10,20,2,3,0.05,0.95,0.9178415114622612,28,0.0,1,0.0,1,0.0,1
9831,max_ml,10,20,2,3,0.05,0.95,0.9085554970666716,9,1.0,1,1.0,1,1.0,1
9832,max_ml,10,20,2,3,0.05,0.95,0.9209870638944092,6,1.0,1,1.0,1,1.0,1
9833,max_ml,10,20,2,3,0.05,0.95,0.948876150387022,29,0.0,0,1.0,1,0.0,0
9834,max_ml,10,20,2,3,0.05,0.95,0.9095864087347498,7,1.0,1,1.0,1,1.0,1
9835,max_ml,10,20,2,3,0.05,0.95,0.8564563211672087,10,1.0,1,1.0,1,1.0,1
9836,max_ml,10,20,2,3,0.05,0.95,0.8194004339826552,11,1.0,1,1.0,1,1.0,1
9837,max_ml,10,20,2,3,0.05,0.95,0.8861943840458749,16,0.0,0,1.0,1,1.0,1
9838,max_ml,10,20,2,3,0.05,0.95,0.9125173496317764,8,1.0,1,1.0,1,1.0,1
9839,max_ml,10,20,2,3,0.05,0.95,0.910695996424668,18,1.0,1,1.0,1,1.0,1
9840,max_ml,10,20,2,3,0.05,0.95,0.8963076860567663,13,1.0,1,1.0,1,1.0,1
9841,max_ml,10,20,2,3,0.05,0.95,0.8779343229804334,15,1.0,1,1.0,1,1.0,1
9842,max_ml,10,20,2,3,0.05,0.95,0.9205656163084912,2,1.0,1,1.0,1,1.0,1
9843,max_ml,10,20,2,3,0.05,0.95,0.9432248409175596,9,1.0,1,1.0,1,1.0,1
9844,max_ml,10,20,2,3,0.05,0.95,0.8341062352214955,8,1.0,1,1.0,1,1.0,1
9845,max_ml,10,20,2,3,0.05,0.95,0.8717760577705944,3,1.0,1,1.0,1,1.0,1
9846,max_ml,10,20,2,3,0.05,0.95,0.9402184742486972,9,1.0,1,1.0,1,1.0,1
9847,max_ml,10,20,2,3,0.05,0.95,0.8813410395584206,9,1.0,1,1.0,1,1.0,1
9848,max_ml,10,20,2,3,0.05,0.95,0.700115457998131,4,1.0,1,1.0,1,1.0,1
9849,max_ml,10,20,2,3,0.05,0.95,0.8339673325080326,9,1.0,1,1.0,1,1.0,1
9850,max_ml,10,20,2,3,0.05,0.95,0.8159259668480895,7,1.0,1,1.0,1,1.0,1
9851,max_ml,10,20,2,3,0.05,0.95,0.880309430833899,3,1.0,1,1.0,1,1.0,1
9852,max_ml,10,20,2,3,0.05,0.95,0.8826204537667826,14,1.0,1,1.0,1,1.0,1
9853,max_ml,10,20,2,3,0.05,0.95,0.7656431067432662,7,1.0,1,1.0,1,1.0,1
9854,max_ml,10,20,2,3,0.05,0.95,0.9259457775382056,62,0.0,1,0.0,1,0.0,1
9855,max_ml,10,20,2,3,0.05,0.95,0.7061850836735735,10,1.0,1,1.0,1,1.0,1
9856,max_ml,10,20,2,3,0.05,0.95,0.9023979724345942,10,1.0,1,1.0,1,1.0,1
9857,max_ml,10,20,2,3,0.05,0.95,0.8876956422464503,6,1.0,1,1.0,1,1.0,1
9858,max_ml,10,20,2,3,0.05,0.95,0.8429260075456615,6,1.0,1,1.0,1,1.0,1
9859,max_ml,10,20,2,3,0.05,0.95,0.8800738270592984,8,1.0,1,1.0,1,1.0,1
9860,max_ml,10,20,2,3,0.05,0.95,0.9271296860956934,4,1.0,1,1.0,1,1.0,1
9861,max_ml,10,20,2,3,0.05,0.95,0.9118538703943035,5,1.0,1,1.0,1,1.0,1
9862,max_ml,10,20,2,3,0.05,0.95,0.934416732930662,8,1.0,1,1.0,1,1.0,1
9863,max_ml,10,20,2,3,0.05,0.95,0.8304447367768724,5,1.0,1,1.0,1,1.0,1
9864,max_ml,10,20,2,3,0.05,0.95,0.827776364853431,10,1.0,1,1.0,1,1.0,1
9865,max_ml,10,20,2,3,0.05,0.95,0.802505211373391,6,1.0,1,1.0,1,1.0,1
9866,max_ml,10,20,2,3,0.05,0.95,0.6439349916860764,2,1.0,1,1.0,1,1.0,1
9867,max_ml,10,20,2,3,0.05,0.95,0.934509069294242,4,1.0,1,1.0,1,1.0,1
9868,max_ml,10,20,2,3,0.05,0.95,0.8699432225239632,8,1.0,1,1.0,1,1.0,1
9869,max_ml,10,20,2,3,0.05,0.95,0.8767241755337025,6,1.0,1,1.0,1,1.0,1
9870,max_ml,10,20,2,3,0.05,0.95,0.7761848943867516,5,1.0,1,1.0,1,1.0,1
9871,max_ml,10,20,2,3,0.05,0.95,0.9194525785849356,8,1.0,1,1.0,1,1.0,1
9872,max_ml,10,20,2,3,0.05,0.95,0.796587530630076,7,1.0,1,1.0,1,1.0,1
9873,max_ml,10,20,2,3,0.05,0.95,0.8825085907715249,6,1.0,1,1.0,1,1.0,1
9874,max_ml,10,20,2,3,0.05,0.95,0.821595773720146,6,1.0,1,1.0,1,1.0,1
9875,max_ml,10,20,2,3,0.05,0.95,0.9357385708881202,5,1.0,1,1.0,1,1.0,1
9876,max_ml,10,20,2,3,0.05,0.95,0.8739265418903527,10,1.0,1,1.0,1,1.0,1
9877,max_ml,10,20,2,3,0.05,0.95,0.6586260107405825,4,1.0,1,1.0,1,1.0,1
9878,max_ml,10,20,2,3,0.05,0.95,0.940797996076886,25,0.0,1,0.0,1,0.0,1
9879,max_ml,10,20,2,3,0.05,0.95,0.946014292862324,7,1.0,1,1.0,1,1.0,1
9880,max_ml,10,20,2,3,0.05,0.95,0.8701869800823514,5,1.0,1,1.0,1,1.0,1
9881,max_ml,10,20,2,3,0.05,0.95,0.8996509368013665,31,0.0,0,1.0,1,0.0,0
9882,max_ml,10,20,2,3,0.05,0.95,0.9229130499158928,50,0.0,1,0.0,1,0.0,1
9883,max_ml,10,20,2,3,0.05,0.95,0.9018089767533268,23,0.0,1,0.0,1,0.0,1
9884,max_ml,10,20,2,3,0.05,0.95,0.7663378335558124,6,1.0,1,1.0,1,1.0,1
9885,max_ml,10,20,2,3,0.05,0.95,0.8962564773832293,24,1.0,1,1.0,1,1.0,1
9886,max_ml,10,20,2,3,0.05,0.95,0.8732495130816915,24,1.0,1,1.0,1,1.0,1
9887,max_ml,10,20,2,3,0.05,0.95,0.9109038863584672,25,1.0,1,1.0,1,1.0,1
9888,max_ml,10,20,2,3,0.05,0.95,0.9426876686982686,18,1.0,1,1.0,1,1.0,1
9889,max_ml,10,20,2,3,0.05,0.95,0.946222774006267,5,1.0,1,1.0,1,1.0,1
9890,max_ml,10,20,2,3,0.05,0.95,0.9454086336483056,5,1.0,1,1.0,1,1.0,1
9891,max_ml,10,20,2,3,0.05,0.95,0.8925495248808342,8,1.0,1,1.0,1,1.0,1
9892,max_ml,10,20,2,3,0.05,0.95,0.8093791293146347,22,1.0,1,1.0,1,1.0,1
9893,max_ml,10,20,2,3,0.05,0.95,0.8933681548042237,8,1.0,1,1.0,1,1.0,1
9894,max_ml,10,20,2,3,0.05,0.95,0.9237760649726274,33,0.0,0,0.0,0,1.0,1
9895,max_ml,10,20,2,3,0.05,0.95,0.8429246671760907,6,1.0,1,1.0,1,1.0,1
9896,max_ml,10,20,2,3,0.05,0.95,0.9167327124208264,29,0.0,0,0.0,0,1.0,1
9897,max_ml,10,20,2,3,0.05,0.95,0.9339988518891196,12,1.0,1,1.0,1,1.0,1
9898,max_ml,10,20,2,3,0.05,0.95,0.937630251244322,19,1.0,1,1.0,1,1.0,1
9899,max_ml,10,20,2,3,0.05,0.95,0.782262914064288,4,1.0,1,1.0,1,1.0,1
9900,max_ml,10,20,2,3,0.05,0.95,0.9076422658809732,8,1.0,1,1.0,1,1.0,1
9901,max_ml,10,20,2,3,0.05,0.95,0.8120068172999391,11,1.0,1,1.0,1,1.0,1
9902,max_ml,10,20,2,3,0.05,0.95,0.8265580495617748,3,1.0,1,1.0,1,1.0,1
9903,max_ml,10,20,2,3,0.05,0.95,0.8856695024476802,13,1.0,1,1.0,1,1.0,1
9904,max_ml,10,20,2,3,0.05,0.95,0.8728852235584967,14,1.0,1,1.0,1,1.0,1
9905,max_ml,10,20,2,3,0.05,0.95,0.9342544070755762,15,1.0,1,1.0,1,1.0,1
9906,max_ml,10,20,2,3,0.05,0.95,0.8942076276219357,15,1.0,1,1.0,1,1.0,1
9907,max_ml,10,20,2,3,0.05,0.95,0.9287368111470182,10,1.0,1,1.0,1,1.0,1
9908,max_ml,10,20,2,3,0.05,0.95,0.9398901252873983,10,1.0,1,1.0,1,1.0,1
9909,max_ml,10,20,2,3,0.05,0.95,0.9053015279597916,20,0.0,1,0.0,1,0.0,1
9910,max_ml,10,20,2,3,0.05,0.95,0.9080089420563502,18,1.0,1,1.0,1,1.0,1
9911,max_ml,10,20,2,3,0.05,0.95,0.9477240301908826,16,1.0,1,1.0,1,1.0,1
9912,max_ml,10,20,2,3,0.05,0.95,0.9332013497598672,36,0.0,1,0.0,1,0.0,1
9913,max_ml,10,20,2,3,0.05,0.95,0.8463268838231063,4,1.0,1,1.0,1,1.0,1
9914,max_ml,10,20,2,3,0.05,0.95,0.8435415852245528,9,1.0,1,1.0,1,1.0,1
9915,max_ml,10,20,2,3,0.05,0.95,0.9130791697972358,15,1.0,1,1.0,1,1.0,1
9916,max_ml,10,20,2,3,0.05,0.95,0.9116142542355804,18,0.0,0,1.0,1,1.0,1
9917,max_ml,10,20,2,3,0.05,0.95,0.8391595404790362,3,1.0,1,1.0,1,1.0,1
9918,max_ml,10,20,2,3,0.05,0.95,0.9400024846220416,17,1.0,1,1.0,1,1.0,1
9919,max_ml,10,20,2,3,0.05,0.95,0.9352730877993874,29,1.0,1,1.0,1,1.0,1
9920,max_ml,10,20,2,3,0.05,0.95,0.9134663636847794,41,1.0,1,1.0,1,1.0,1
9921,max_ml,10,20,2,3,0.05,0.95,0.6222155166072437,3,1.0,1,1.0,1,1.0,1
9922,max_ml,10,20,2,3,0.05,0.95,0.9035872603100524,12,1.0,1,1.0,1,1.0,1
9923,max_ml,10,20,2,3,0.05,0.95,0.8974980432118044,33,0.0,1,0.0,1,0.0,1
9924,max_ml,10,20,2,3,0.05,0.95,0.8840755680735485,5,1.0,1,1.0,1,1.0,1
9925,max_ml,10,20,2,3,0.05,0.95,0.9071311223985384,3,1.0,1,1.0,1,1.0,1
9926,max_ml,10,20,2,3,0.05,0.95,0.8922686816793624,3,1.0,1,1.0,1,1.0,1
9927,max_ml,10,20,2,3,0.05,0.95,0.8537497216907202,5,1.0,1,1.0,1,1.0,1
9928,max_ml,10,20,2,3,0.05,0.95,0.9171895197330046,14,0.0,1,0.0,1,0.0,1
9929,max_ml,10,20,2,3,0.05,0.95,0.8664790184005453,9,1.0,1,1.0,1,1.0,1
9930,max_ml,10,20,2,3,0.05,0.95,0.8897849047230098,12,1.0,1,1.0,1,1.0,1
9931,max_ml,10,20,2,3,0.05,0.95,0.8019564620546301,8,1.0,1,1.0,1,1.0,1
9932,max_ml,10,20,2,3,0.05,0.95,0.931316158539779,32,0.0,0,1.0,1,1.0,1
9933,max_ml,10,20,2,3,0.05,0.95,0.9169163988186804,7,1.0,1,1.0,1,1.0,1
9934,max_ml,10,20,2,3,0.05,0.95,0.9231727396553846,10,1.0,1,1.0,1,1.0,1
9935,max_ml,10,20,2,3,0.05,0.95,0.9268765757695854,10,1.0,1,1.0,1,1.0,1
9936,max_ml,10,20,2,3,0.05,0.95,0.7562521257319953,3,1.0,1,1.0,1,1.0,1
9937,max_ml,10,20,2,3,0.05,0.95,0.8666047708551876,9,1.0,1,1.0,1,1.0,1
9938,max_ml,10,20,2,3,0.05,0.95,0.8792770876519324,4,1.0,1,1.0,1,1.0,1
9939,max_ml,10,20,2,3,0.05,0.95,0.9217025609233684,12,1.0,1,1.0,1,1.0,1
9940,max_ml,10,20,2,3,0.05,0.95,0.9284125652205296,11,1.0,1,1.0,1,1.0,1
9941,max_ml,10,20,2,3,0.05,0.95,0.9431583648814672,54,0.0,1,0.0,1,0.0,1
9942,max_ml,10,20,2,3,0.05,0.95,0.8660760532711046,8,1.0,1,1.0,1,1.0,1
9943,max_ml,10,20,2,3,0.05,0.95,0.9260166701081296,7,1.0,1,1.0,1,1.0,1
9944,max_ml,10,20,2,3,0.05,0.95,0.9055128408817724,10,1.0,1,1.0,1,1.0,1
9945,max_ml,10,20,2,3,0.05,0.95,0.8753633595797807,12,1.0,1,1.0,1,1.0,1
9946,max_ml,10,20,2,3,0.05,0.95,0.7637399667863206,4,1.0,1,1.0,1,1.0,1
9947,max_ml,10,20,2,3,0.05,0.95,0.9144879092890572,8,1.0,1,1.0,1,1.0,1
9948,max_ml,10,20,2,3,0.05,0.95,0.9150511693735432,30,0.0,1,0.0,1,0.0,1
9949,max_ml,10,20,2,3,0.05,0.95,0.8115298350275286,7,1.0,1,1.0,1,1.0,1
9950,max_ml,10,20,2,3,0.05,0.95,0.8347736834744258,5,1.0,1,1.0,1,1.0,1
9951,max_ml,10,20,2,3,0.05,0.95,0.8276762778966049,4,1.0,1,1.0,1,1.0,1
9952,max_ml,10,20,2,3,0.05,0.95,0.918223937549548,7,1.0,1,1.0,1,1.0,1
9953,max_ml,10,20,2,3,0.05,0.95,0.8023381108034443,8,1.0,1,1.0,1,1.0,1
9954,max_ml,10,20,2,3,0.05,0.95,0.8664942409405771,19,1.0,1,1.0,1,1.0,1
9955,max_ml,10,20,2,3,0.05,0.95,0.8385027642865855,9,1.0,1,1.0,1,1.0,1
9956,max_ml,10,20,2,3,0.05,0.95,0.9227581036236456,4,1.0,1,1.0,1,1.0,1
9957,max_ml,10,20,2,3,0.05,0.95,0.7580696215907193,4,1.0,1,1.0,1,1.0,1
9958,max_ml,10,20,2,3,0.05,0.95,0.9230076662509004,8,1.0,1,1.0,1,1.0,1
9959,max_ml,10,20,2,3,0.05,0.95,0.9296621688901152,7,1.0,1,1.0,1,1.0,1
9960,max_ml,10,20,2,3,0.05,0.95,0.8915505385635557,5,1.0,1,1.0,1,1.0,1
9961,max_ml,10,20,2,3,0.05,0.95,0.84015687452412,14,1.0,1,1.0,1,1.0,1
9962,max_ml,10,20,2,3,0.05,0.95,0.8547507634402243,7,1.0,1,1.0,1,1.0,1
9963,max_ml,10,20,2,3,0.05,0.95,0.9081951405130542,10,1.0,1,1.0,1,1.0,1
9964,max_ml,10,20,2,3,0.05,0.95,0.8858522314005864,28,1.0,1,1.0,1,1.0,1
9965,max_ml,10,20,2,3,0.05,0.95,0.8899518281071312,13,1.0,1,1.0,1,1.0,1
9966,max_ml,10,20,2,3,0.05,0.95,0.9006540493304558,9,1.0,1,1.0,1,1.0,1
9967,max_ml,10,20,2,3,0.05,0.95,0.9362235133983748,10,1.0,1,1.0,1,0.0,0
9968,max_ml,10,20,2,3,0.05,0.95,0.8759300716570493,5,1.0,1,1.0,1,1.0,1
9969,max_ml,10,20,2,3,0.05,0.95,0.9419477795458032,105,0.0,1,0.0,1,0.0,1
9970,max_ml,10,20,2,3,0.05,0.95,0.8080920013377311,5,1.0,1,1.0,1,1.0,1
9971,max_ml,10,20,2,3,0.05,0.95,0.8309406996222738,5,1.0,1,1.0,1,1.0,1
9972,max_ml,10,20,2,3,0.05,0.95,0.949763468525274,4,1.0,1,1.0,1,1.0,1
9973,max_ml,10,20,2,3,0.05,0.95,0.9026938121433196,19,1.0,1,1.0,1,1.0,1
9974,max_ml,10,20,2,3,0.05,0.95,0.9430289704790722,47,0.0,1,0.0,1,0.0,1
9975,max_ml,10,20,2,3,0.05,0.95,0.8170998173753451,7,1.0,1,1.0,1,1.0,1
9976,max_ml,10,20,2,3,0.05,0.95,0.8408773877954057,11,1.0,1,1.0,1,1.0,1
9977,max_ml,10,20,2,3,0.05,0.95,0.922607654984697,9,1.0,1,1.0,1,1.0,1
9978,max_ml,10,20,2,3,0.05,0.95,0.9084729748363984,3,1.0,1,1.0,1,1.0,1
9979,max_ml,10,20,2,3,0.05,0.95,0.8677774620944828,12,1.0,1,0.0,0,0.0,0
9980,max_ml,10,20,2,3,0.05,0.95,0.9440568689992294,20,1.0,1,1.0,1,1.0,1
9981,max_ml,10,20,2,3,0.05,0.95,0.9066247037602572,18,1.0,1,1.0,1,1.0,1
9982,max_ml,10,20,2,3,0.05,0.95,0.9103957871359282,14,0.0,0,1.0,1,1.0,1
9983,max_ml,10,20,2,3,0.05,0.95,0.8860730017591956,18,0.0,0,1.0,1,1.0,1
9984,max_ml,10,20,2,3,0.05,0.95,0.8526543947552482,9,1.0,1,1.0,1,1.0,1
9985,max_ml,10,20,2,3,0.05,0.95,0.8827681994458773,22,1.0,1,1.0,1,1.0,1
9986,max_ml,10,20,2,3,0.05,0.95,0.8374763353944356,7,1.0,1,1.0,1,1.0,1
9987,max_ml,10,20,2,3,0.05,0.95,0.8977738545401911,7,1.0,1,1.0,1,1.0,1
9988,max_ml,10,20,2,3,0.05,0.95,0.5520539050490088,2,1.0,1,1.0,1,1.0,1
9989,max_ml,10,20,2,3,0.05,0.95,0.7801440082170252,7,1.0,1,1.0,1,1.0,1
9990,max_ml,10,20,2,3,0.05,0.95,0.866566280314392,10,1.0,1,1.0,1,0.0,0
9991,max_ml,10,20,2,3,0.05,0.95,0.8966649062121864,3,1.0,1,1.0,1,1.0,1
9992,max_ml,10,20,2,3,0.05,0.95,0.9038662806856704,3,1.0,1,1.0,1,1.0,1
9993,max_ml,10,20,2,3,0.05,0.95,0.9336310559949644,17,1.0,1,1.0,1,1.0,1
9994,max_ml,10,20,2,3,0.05,0.95,0.913734731494306,13,1.0,1,1.0,1,1.0,1
9995,max_ml,10,20,2,3,0.05,0.95,0.8757952149656629,12,1.0,1,1.0,1,1.0,1
9996,max_ml,10,20,2,3,0.05,0.95,0.8255868855294282,7,1.0,1,1.0,1,1.0,1
9997,max_ml,10,20,2,3,0.05,0.95,0.8664681046018049,27,0.0,1,0.0,1,0.0,1
9998,max_ml,10,20,2,3,0.05,0.95,0.8304003111556485,6,1.0,1,1.0,1,1.0,1
9999,max_ml,10,20,2,3,0.05,0.95,0.8743184984397452,20,1.0,1,1.0,1,1.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n10_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,10,30,3,3,0.05,0.95,0.9026031303840542,7,1.0,1,1.0,1,1.0,1
1,max_ml,10,30,3,3,0.05,0.95,0.9006744401205256,3,1.0,1,1.0,1,1.0,1
2,max_ml,10,30,3,3,0.05,0.95,0.9119064500527672,8,1.0,1,1.0,1,1.0,1
3,max_ml,10,30,3,3,0.05,0.95,0.8532878953604688,19,1.0,1,1.0,1,1.0,1
4,max_ml,10,30,3,3,0.05,0.95,0.9011017237587096,25,1.0,1,1.0,1,1.0,1
5,max_ml,10,30,3,3,0.05,0.95,0.6406651556641587,6,1.0,1,1.0,1,1.0,1
6,max_ml,10,30,3,3,0.05,0.95,0.9484540292446014,7,1.0,1,1.0,1,1.0,1
7,max_ml,10,30,3,3,0.05,0.95,0.8718029163271966,14,1.0,1,1.0,1,1.0,1
8,max_ml,10,30,3,3,0.05,0.95,0.9362230605455834,17,1.0,1,1.0,1,1.0,1
9,max_ml,10,30,3,3,0.05,0.95,0.8765624751346652,7,1.0,1,1.0,1,1.0,1
10,max_ml,10,30,3,3,0.05,0.95,0.7383418680555061,7,1.0,1,1.0,1,1.0,1
11,max_ml,10,30,3,3,0.05,0.95,0.7463357941272784,6,1.0,1,1.0,1,1.0,1
12,max_ml,10,30,3,3,0.05,0.95,0.7346453466617615,5,1.0,1,1.0,1,1.0,1
13,max_ml,10,30,3,3,0.05,0.95,0.8554587341715613,14,1.0,1,1.0,1,1.0,1
14,max_ml,10,30,3,3,0.05,0.95,0.9289745624834964,7,1.0,1,1.0,1,1.0,1
15,max_ml,10,30,3,3,0.05,0.95,0.8101535234189765,4,1.0,1,1.0,1,1.0,1
16,max_ml,10,30,3,3,0.05,0.95,0.898726577865471,50,0.0,0,1.0,1,1.0,1
17,max_ml,10,30,3,3,0.05,0.95,0.9069228225196898,13,1.0,1,1.0,1,1.0,1
18,max_ml,10,30,3,3,0.05,0.95,0.8131128438895402,4,1.0,1,1.0,1,1.0,1
19,max_ml,10,30,3,3,0.05,0.95,0.9249050798880314,6,1.0,1,1.0,1,1.0,1
20,max_ml,10,30,3,3,0.05,0.95,0.741336954612073,9,1.0,1,1.0,1,1.0,1
21,max_ml,10,30,3,3,0.05,0.95,0.8615971316503354,5,1.0,1,1.0,1,1.0,1
22,max_ml,10,30,3,3,0.05,0.95,0.935018783415651,7,1.0,1,1.0,1,1.0,1
23,max_ml,10,30,3,3,0.05,0.95,0.9493133567289306,13,1.0,1,1.0,1,1.0,1
24,max_ml,10,30,3,3,0.05,0.95,0.8897429385953344,9,1.0,1,1.0,1,1.0,1
25,max_ml,10,30,3,3,0.05,0.95,0.920497030373438,7,1.0,1,1.0,1,1.0,1
26,max_ml,10,30,3,3,0.05,0.95,0.948594277387067,38,1.0,1,1.0,1,1.0,1
27,max_ml,10,30,3,3,0.05,0.95,0.8870628357592574,6,1.0,1,1.0,1,1.0,1
28,max_ml,10,30,3,3,0.05,0.95,0.934902077239943,34,1.0,1,1.0,1,1.0,1
29,max_ml,10,30,3,3,0.05,0.95,0.8421025883546243,3,1.0,1,1.0,1,1.0,1
30,max_ml,10,30,3,3,0.05,0.95,0.5792968847864841,3,1.0,1,1.0,1,1.0,1
31,max_ml,10,30,3,3,0.05,0.95,0.6868630111475396,4,1.0,1,1.0,1,1.0,1
32,max_ml,10,30,3,3,0.05,0.95,0.9360339099440476,28,1.0,1,1.0,1,1.0,1
33,max_ml,10,30,3,3,0.05,0.95,0.8840773799636463,13,1.0,1,1.0,1,1.0,1
34,max_ml,10,30,3,3,0.05,0.95,0.8732047362788805,10,1.0,1,1.0,1,1.0,1
35,max_ml,10,30,3,3,0.05,0.95,0.7921668793167539,3,1.0,1,1.0,1,1.0,1
36,max_ml,10,30,3,3,0.05,0.95,0.8782673956833601,15,1.0,1,1.0,1,1.0,1
37,max_ml,10,30,3,3,0.05,0.95,0.7851813404963053,9,1.0,1,1.0,1,1.0,1
38,max_ml,10,30,3,3,0.05,0.95,0.8494175070985254,12,1.0,1,1.0,1,1.0,1
39,max_ml,10,30,3,3,0.05,0.95,0.8227574394966931,3,1.0,1,1.0,1,1.0,1
40,max_ml,10,30,3,3,0.05,0.95,0.8655096192208497,4,1.0,1,1.0,1,1.0,1
41,max_ml,10,30,3,3,0.05,0.95,0.9397342842124357,18,1.0,1,1.0,1,1.0,1
42,max_ml,10,30,3,3,0.05,0.95,0.8850375373038811,11,1.0,1,1.0,1,1.0,1
43,max_ml,10,30,3,3,0.05,0.95,0.9291331995641662,7,1.0,1,1.0,1,1.0,1
44,max_ml,10,30,3,3,0.05,0.95,0.8314719015464352,4,1.0,1,1.0,1,1.0,1
45,max_ml,10,30,3,3,0.05,0.95,0.8545791220886256,3,1.0,1,1.0,1,1.0,1
46,max_ml,10,30,3,3,0.05,0.95,0.8632072709744849,6,1.0,1,1.0,1,1.0,1
47,max_ml,10,30,3,3,0.05,0.95,0.8437744010314916,4,1.0,1,1.0,1,1.0,1
48,max_ml,10,30,3,3,0.05,0.95,0.8972380287386708,12,1.0,1,1.0,1,1.0,1
49,max_ml,10,30,3,3,0.05,0.95,0.9125352170832216,17,1.0,1,1.0,1,1.0,1
50,max_ml,10,30,3,3,0.05,0.95,0.9416797152997832,24,1.0,1,1.0,1,1.0,1
51,max_ml,10,30,3,3,0.05,0.95,0.8660444412145989,12,1.0,1,1.0,1,1.0,1
52,max_ml,10,30,3,3,0.05,0.95,0.7912367536967245,6,1.0,1,1.0,1,1.0,1
53,max_ml,10,30,3,3,0.05,0.95,0.9253831611265524,23,1.0,1,1.0,1,1.0,1
54,max_ml,10,30,3,3,0.05,0.95,0.8743090650274584,5,1.0,1,1.0,1,1.0,1
55,max_ml,10,30,3,3,0.05,0.95,0.8496306432235163,9,1.0,1,1.0,1,1.0,1
56,max_ml,10,30,3,3,0.05,0.95,0.9446546133550924,9,1.0,1,1.0,1,1.0,1
57,max_ml,10,30,3,3,0.05,0.95,0.9232532351300468,5,1.0,1,1.0,1,1.0,1
58,max_ml,10,30,3,3,0.05,0.95,0.8204643465322788,5,1.0,1,1.0,1,1.0,1
59,max_ml,10,30,3,3,0.05,0.95,0.9312831272188042,18,1.0,1,1.0,1,1.0,1
60,max_ml,10,30,3,3,0.05,0.95,0.938821439573144,24,1.0,1,1.0,1,1.0,1
61,max_ml,10,30,3,3,0.05,0.95,0.7428723827330409,16,1.0,1,1.0,1,1.0,1
62,max_ml,10,30,3,3,0.05,0.95,0.9283168428705576,10,1.0,1,1.0,1,1.0,1
63,max_ml,10,30,3,3,0.05,0.95,0.93566616944664,17,1.0,1,1.0,1,1.0,1
64,max_ml,10,30,3,3,0.05,0.95,0.639716809864809,4,1.0,1,1.0,1,1.0,1
65,max_ml,10,30,3,3,0.05,0.95,0.7254173786443235,5,1.0,1,1.0,1,1.0,1
66,max_ml,10,30,3,3,0.05,0.95,0.9227475961677502,13,1.0,1,1.0,1,1.0,1
67,max_ml,10,30,3,3,0.05,0.95,0.9010885428193278,7,1.0,1,1.0,1,1.0,1
68,max_ml,10,30,3,3,0.05,0.95,0.7975466061462652,3,1.0,1,1.0,1,1.0,1
69,max_ml,10,30,3,3,0.05,0.95,0.673980441431086,9,1.0,1,1.0,1,1.0,1
70,max_ml,10,30,3,3,0.05,0.95,0.8755187169065225,18,1.0,1,1.0,1,1.0,1
71,max_ml,10,30,3,3,0.05,0.95,0.8838609657356221,3,1.0,1,1.0,1,1.0,1
72,max_ml,10,30,3,3,0.05,0.95,0.8919037296922385,13,1.0,1,1.0,1,1.0,1
73,max_ml,10,30,3,3,0.05,0.95,0.9243565427653636,12,1.0,1,1.0,1,1.0,1
74,max_ml,10,30,3,3,0.05,0.95,0.870011530838091,10,1.0,1,1.0,1,1.0,1
75,max_ml,10,30,3,3,0.05,0.95,0.8935779846210029,13,1.0,1,1.0,1,1.0,1
76,max_ml,10,30,3,3,0.05,0.95,0.9218625855666972,11,1.0,1,1.0,1,1.0,1
77,max_ml,10,30,3,3,0.05,0.95,0.8883922390473421,9,1.0,1,1.0,1,1.0,1
78,max_ml,10,30,3,3,0.05,0.95,0.8632749157648534,14,1.0,1,1.0,1,1.0,1
79,max_ml,10,30,3,3,0.05,0.95,0.9328383401176336,5,1.0,1,1.0,1,1.0,1
80,max_ml,10,30,3,3,0.05,0.95,0.9359700049530651,30,1.0,1,1.0,1,1.0,1
81,max_ml,10,30,3,3,0.05,0.95,0.869973850723558,10,1.0,1,1.0,1,1.0,1
82,max_ml,10,30,3,3,0.05,0.95,0.809871740550463,8,1.0,1,1.0,1,1.0,1
83,max_ml,10,30,3,3,0.05,0.95,0.9419803437228316,12,1.0,1,1.0,1,1.0,1
84,max_ml,10,30,3,3,0.05,0.95,0.8199212622733033,15,1.0,1,1.0,1,1.0,1
85,max_ml,10,30,3,3,0.05,0.95,0.9087007947863488,58,0.0,1,0.0,1,0.0,1
86,max_ml,10,30,3,3,0.05,0.95,0.9478186580625,92,0.0,1,0.0,1,0.0,1
87,max_ml,10,30,3,3,0.05,0.95,0.9205700072550232,20,0.0,1,0.0,1,0.0,1
88,max_ml,10,30,3,3,0.05,0.95,0.7463441228392731,9,1.0,1,1.0,1,1.0,1
89,max_ml,10,30,3,3,0.05,0.95,0.8980811208966866,15,1.0,1,1.0,1,1.0,1
90,max_ml,10,30,3,3,0.05,0.95,0.9276025302691796,19,1.0,1,1.0,1,1.0,1
91,max_ml,10,30,3,3,0.05,0.95,0.7657677776802152,6,1.0,1,1.0,1,1.0,1
92,max_ml,10,30,3,3,0.05,0.95,0.8829509315111633,35,1.0,1,1.0,1,1.0,1
93,max_ml,10,30,3,3,0.05,0.95,0.9492033601542004,47,1.0,1,1.0,1,1.0,1
94,max_ml,10,30,3,3,0.05,0.95,0.9402406625181507,22,1.0,1,1.0,1,1.0,1
95,max_ml,10,30,3,3,0.05,0.95,0.82265232241476,6,1.0,1,1.0,1,1.0,1
96,max_ml,10,30,3,3,0.05,0.95,0.886451793076596,9,1.0,1,1.0,1,1.0,1
97,max_ml,10,30,3,3,0.05,0.95,0.8356309583278198,7,1.0,1,1.0,1,1.0,1
98,max_ml,10,30,3,3,0.05,0.95,0.7479339633414959,7,1.0,1,1.0,1,1.0,1
99,max_ml,10,30,3,3,0.05,0.95,0.9287852361906496,9,1.0,1,1.0,1,1.0,1
100,max_ml,10,30,3,3,0.05,0.95,0.8652345547515095,5,1.0,1,1.0,1,1.0,1
101,max_ml,10,30,3,3,0.05,0.95,0.7869523250711741,5,1.0,1,1.0,1,1.0,1
102,max_ml,10,30,3,3,0.05,0.95,0.8586589282650167,3,1.0,1,1.0,1,1.0,1
103,max_ml,10,30,3,3,0.05,0.95,0.9401667332756452,11,1.0,1,1.0,1,1.0,1
104,max_ml,10,30,3,3,0.05,0.95,0.93825786396458,16,1.0,1,1.0,1,1.0,1
105,max_ml,10,30,3,3,0.05,0.95,0.922966726344869,23,1.0,1,1.0,1,1.0,1
106,max_ml,10,30,3,3,0.05,0.95,0.8024083718653724,12,1.0,1,1.0,1,1.0,1
107,max_ml,10,30,3,3,0.05,0.95,0.8643317439207899,5,1.0,1,1.0,1,1.0,1
108,max_ml,10,30,3,3,0.05,0.95,0.7228842507569737,9,1.0,1,1.0,1,1.0,1
109,max_ml,10,30,3,3,0.05,0.95,0.8801559176832829,12,1.0,1,1.0,1,1.0,1
110,max_ml,10,30,3,3,0.05,0.95,0.8624075255576603,8,1.0,1,1.0,1,1.0,1
111,max_ml,10,30,3,3,0.05,0.95,0.9388025294735316,10,1.0,1,1.0,1,1.0,1
112,max_ml,10,30,3,3,0.05,0.95,0.8479800505947571,26,1.0,1,1.0,1,1.0,1
113,max_ml,10,30,3,3,0.05,0.95,0.9316445514426548,24,1.0,1,1.0,1,1.0,1
114,max_ml,10,30,3,3,0.05,0.95,0.8826465533556733,13,1.0,1,1.0,1,1.0,1
115,max_ml,10,30,3,3,0.05,0.95,0.7350480145548939,6,1.0,1,1.0,1,1.0,1
116,max_ml,10,30,3,3,0.05,0.95,0.929947684738075,25,1.0,1,1.0,1,1.0,1
117,max_ml,10,30,3,3,0.05,0.95,0.8633816069288546,6,1.0,1,1.0,1,1.0,1
118,max_ml,10,30,3,3,0.05,0.95,0.6610460505682342,4,1.0,1,1.0,1,1.0,1
119,max_ml,10,30,3,3,0.05,0.95,0.7394893757596046,2,1.0,1,1.0,1,1.0,1
120,max_ml,10,30,3,3,0.05,0.95,0.9120968782088098,9,1.0,1,1.0,1,1.0,1
121,max_ml,10,30,3,3,0.05,0.95,0.9265656426756526,10,1.0,1,1.0,1,1.0,1
122,max_ml,10,30,3,3,0.05,0.95,0.882691932832138,3,1.0,1,1.0,1,1.0,1
123,max_ml,10,30,3,3,0.05,0.95,0.7514047363198039,4,1.0,1,1.0,1,1.0,1
124,max_ml,10,30,3,3,0.05,0.95,0.7381255297614085,5,1.0,1,1.0,1,1.0,1
125,max_ml,10,30,3,3,0.05,0.95,0.7580568402400245,5,1.0,1,1.0,1,1.0,1
126,max_ml,10,30,3,3,0.05,0.95,0.8789761311512486,14,1.0,1,1.0,1,1.0,1
127,max_ml,10,30,3,3,0.05,0.95,0.8635327211740006,13,1.0,1,1.0,1,1.0,1
128,max_ml,10,30,3,3,0.05,0.95,0.9091000944946668,14,1.0,1,1.0,1,1.0,1
129,max_ml,10,30,3,3,0.05,0.95,0.7329065535702097,6,1.0,1,1.0,1,1.0,1
130,max_ml,10,30,3,3,0.05,0.95,0.8954991695041137,6,1.0,1,1.0,1,1.0,1
131,max_ml,10,30,3,3,0.05,0.95,0.7310265114549591,3,1.0,1,1.0,1,1.0,1
132,max_ml,10,30,3,3,0.05,0.95,0.8848000952242191,5,1.0,1,1.0,1,1.0,1
133,max_ml,10,30,3,3,0.05,0.95,0.8945490967093777,3,1.0,1,1.0,1,1.0,1
134,max_ml,10,30,3,3,0.05,0.95,0.8683157993298679,3,1.0,1,1.0,1,1.0,1
135,max_ml,10,30,3,3,0.05,0.95,0.9446205398954932,27,1.0,1,1.0,1,1.0,1
136,max_ml,10,30,3,3,0.05,0.95,0.8700119023436442,9,1.0,1,1.0,1,1.0,1
137,max_ml,10,30,3,3,0.05,0.95,0.8436759733099372,3,1.0,1,1.0,1,1.0,1
138,max_ml,10,30,3,3,0.05,0.95,0.9402205367515368,7,1.0,1,1.0,1,1.0,1
139,max_ml,10,30,3,3,0.05,0.95,0.9091342920364184,4,1.0,1,1.0,1,1.0,1
140,max_ml,10,30,3,3,0.05,0.95,0.9364370803979644,7,1.0,1,1.0,1,1.0,1
141,max_ml,10,30,3,3,0.05,0.95,0.8687081382085738,20,1.0,1,0.0,0,1.0,1
142,max_ml,10,30,3,3,0.05,0.95,0.9296437499895492,12,1.0,1,1.0,1,1.0,1
143,max_ml,10,30,3,3,0.05,0.95,0.9340825569518038,10,1.0,1,1.0,1,1.0,1
144,max_ml,10,30,3,3,0.05,0.95,0.933192427905862,5,1.0,1,1.0,1,1.0,1
145,max_ml,10,30,3,3,0.05,0.95,0.9355433973757546,26,1.0,1,1.0,1,1.0,1
146,max_ml,10,30,3,3,0.05,0.95,0.7764139690378483,3,1.0,1,1.0,1,1.0,1
147,max_ml,10,30,3,3,0.05,0.95,0.8631260203735528,19,1.0,1,1.0,1,1.0,1
148,max_ml,10,30,3,3,0.05,0.95,0.5693048408953214,5,1.0,1,1.0,1,1.0,1
149,max_ml,10,30,3,3,0.05,0.95,0.8114266020449674,5,1.0,1,1.0,1,1.0,1
150,max_ml,10,30,3,3,0.05,0.95,0.9290556002120964,9,1.0,1,1.0,1,1.0,1
151,max_ml,10,30,3,3,0.05,0.95,0.7084191632524623,5,1.0,1,1.0,1,1.0,1
152,max_ml,10,30,3,3,0.05,0.95,0.9420041148328152,31,1.0,1,1.0,1,1.0,1
153,max_ml,10,30,3,3,0.05,0.95,0.9475752495249794,4,1.0,1,1.0,1,1.0,1
154,max_ml,10,30,3,3,0.05,0.95,0.8355683694942687,3,1.0,1,1.0,1,1.0,1
155,max_ml,10,30,3,3,0.05,0.95,0.890271756534286,12,1.0,1,1.0,1,1.0,1
156,max_ml,10,30,3,3,0.05,0.95,0.9153707711006008,14,1.0,1,1.0,1,1.0,1
157,max_ml,10,30,3,3,0.05,0.95,0.8576500656981682,8,1.0,1,1.0,1,1.0,1
158,max_ml,10,30,3,3,0.05,0.95,0.8592721854315233,18,1.0,1,1.0,1,1.0,1
159,max_ml,10,30,3,3,0.05,0.95,0.9187381282476332,15,1.0,1,1.0,1,1.0,1
160,max_ml,10,30,3,3,0.05,0.95,0.8779604410047618,7,1.0,1,1.0,1,1.0,1
161,max_ml,10,30,3,3,0.05,0.95,0.83246293248183,9,1.0,1,1.0,1,1.0,1
162,max_ml,10,30,3,3,0.05,0.95,0.9219572147699132,33,1.0,1,1.0,1,1.0,1
163,max_ml,10,30,3,3,0.05,0.95,0.8746304438817125,5,1.0,1,1.0,1,1.0,1
164,max_ml,10,30,3,3,0.05,0.95,0.7269224207481084,4,1.0,1,1.0,1,1.0,1
165,max_ml,10,30,3,3,0.05,0.95,0.8822712415307696,6,1.0,1,1.0,1,1.0,1
166,max_ml,10,30,3,3,0.05,0.95,0.8001734368635338,5,1.0,1,1.0,1,1.0,1
167,max_ml,10,30,3,3,0.05,0.95,0.6644056909758308,4,1.0,1,1.0,1,1.0,1
168,max_ml,10,30,3,3,0.05,0.95,0.8872842703946948,33,1.0,1,1.0,1,1.0,1
169,max_ml,10,30,3,3,0.05,0.95,0.8364956438940271,12,1.0,1,1.0,1,1.0,1
170,max_ml,10,30,3,3,0.05,0.95,0.8575479305187567,6,1.0,1,1.0,1,1.0,1
171,max_ml,10,30,3,3,0.05,0.95,0.7782680300749207,10,1.0,1,1.0,1,1.0,1
172,max_ml,10,30,3,3,0.05,0.95,0.8794347707179205,11,1.0,1,1.0,1,1.0,1
173,max_ml,10,30,3,3,0.05,0.95,0.8170513506784409,3,1.0,1,1.0,1,1.0,1
174,max_ml,10,30,3,3,0.05,0.95,0.9017485552410256,12,1.0,1,1.0,1,1.0,1
175,max_ml,10,30,3,3,0.05,0.95,0.907811879764193,33,1.0,1,1.0,1,1.0,1
176,max_ml,10,30,3,3,0.05,0.95,0.9372978103300228,40,0.0,0,1.0,1,0.0,0
177,max_ml,10,30,3,3,0.05,0.95,0.7605391293027953,9,1.0,1,1.0,1,1.0,1
178,max_ml,10,30,3,3,0.05,0.95,0.9165941826777334,5,1.0,1,1.0,1,1.0,1
179,max_ml,10,30,3,3,0.05,0.95,0.7239632761995934,5,1.0,1,1.0,1,1.0,1
180,max_ml,10,30,3,3,0.05,0.95,0.8995367596206159,11,1.0,1,1.0,1,1.0,1
181,max_ml,10,30,3,3,0.05,0.95,0.752400668845715,8,1.0,1,1.0,1,1.0,1
182,max_ml,10,30,3,3,0.05,0.95,0.9083016670673284,8,1.0,1,1.0,1,1.0,1
183,max_ml,10,30,3,3,0.05,0.95,0.92677446225324,31,0.0,0,1.0,1,0.0,0
184,max_ml,10,30,3,3,0.05,0.95,0.9077101675086612,20,1.0,1,1.0,1,1.0,1
185,max_ml,10,30,3,3,0.05,0.95,0.8264030154701278,5,1.0,1,1.0,1,1.0,1
186,max_ml,10,30,3,3,0.05,0.95,0.8335382375328066,12,1.0,1,1.0,1,1.0,1
187,max_ml,10,30,3,3,0.05,0.95,0.8871605940461847,7,1.0,1,1.0,1,1.0,1
188,max_ml,10,30,3,3,0.05,0.95,0.8711241010359988,4,1.0,1,1.0,1,1.0,1
189,max_ml,10,30,3,3,0.05,0.95,0.8447615143140129,10,1.0,1,1.0,1,1.0,1
190,max_ml,10,30,3,3,0.05,0.95,0.7960696181017063,4,1.0,1,1.0,1,1.0,1
191,max_ml,10,30,3,3,0.05,0.95,0.8586267250358739,12,1.0,1,1.0,1,1.0,1
192,max_ml,10,30,3,3,0.05,0.95,0.7534477829741405,4,1.0,1,1.0,1,1.0,1
193,max_ml,10,30,3,3,0.05,0.95,0.8159756996302663,12,1.0,1,1.0,1,1.0,1
194,max_ml,10,30,3,3,0.05,0.95,0.8530673674580492,20,1.0,1,1.0,1,1.0,1
195,max_ml,10,30,3,3,0.05,0.95,0.9268978004945744,6,1.0,1,1.0,1,1.0,1
196,max_ml,10,30,3,3,0.05,0.95,0.8645632205158932,14,1.0,1,1.0,1,1.0,1
197,max_ml,10,30,3,3,0.05,0.95,0.9293245264370552,63,0.0,1,0.0,1,0.0,1
198,max_ml,10,30,3,3,0.05,0.95,0.8982571700085276,14,1.0,1,1.0,1,1.0,1
199,max_ml,10,30,3,3,0.05,0.95,0.9277113544314094,8,1.0,1,1.0,1,1.0,1
200,max_ml,10,30,3,3,0.05,0.95,0.9378648781705142,15,1.0,1,1.0,1,1.0,1
201,max_ml,10,30,3,3,0.05,0.95,0.8093801020092126,6,1.0,1,1.0,1,1.0,1
202,max_ml,10,30,3,3,0.05,0.95,0.9056663533896228,9,1.0,1,1.0,1,1.0,1
203,max_ml,10,30,3,3,0.05,0.95,0.8983873009478052,10,1.0,1,1.0,1,1.0,1
204,max_ml,10,30,3,3,0.05,0.95,0.889732460713399,14,1.0,1,1.0,1,1.0,1
205,max_ml,10,30,3,3,0.05,0.95,0.9311051806334196,8,1.0,1,1.0,1,1.0,1
206,max_ml,10,30,3,3,0.05,0.95,0.9446204345516448,35,1.0,1,1.0,1,1.0,1
207,max_ml,10,30,3,3,0.05,0.95,0.9140060469754652,25,0.0,1,0.0,1,0.0,1
208,max_ml,10,30,3,3,0.05,0.95,0.8132312840261368,14,1.0,1,1.0,1,1.0,1
209,max_ml,10,30,3,3,0.05,0.95,0.6593595258191182,8,1.0,1,1.0,1,1.0,1
210,max_ml,10,30,3,3,0.05,0.95,0.9237941258064954,11,1.0,1,1.0,1,1.0,1
211,max_ml,10,30,3,3,0.05,0.95,0.9355034782207776,46,1.0,1,1.0,1,1.0,1
212,max_ml,10,30,3,3,0.05,0.95,0.7470043121944218,6,1.0,1,1.0,1,1.0,1
213,max_ml,10,30,3,3,0.05,0.95,0.946274013307568,6,1.0,1,1.0,1,1.0,1
214,max_ml,10,30,3,3,0.05,0.95,0.8722711165697296,13,1.0,1,1.0,1,1.0,1
215,max_ml,10,30,3,3,0.05,0.95,0.8928949657090308,9,1.0,1,1.0,1,1.0,1
216,max_ml,10,30,3,3,0.05,0.95,0.8639573288628868,4,1.0,1,1.0,1,1.0,1
217,max_ml,10,30,3,3,0.05,0.95,0.6266025047726781,4,1.0,1,1.0,1,1.0,1
218,max_ml,10,30,3,3,0.05,0.95,0.9210222966472584,5,1.0,1,1.0,1,1.0,1
219,max_ml,10,30,3,3,0.05,0.95,0.7405530109115526,9,1.0,1,1.0,1,1.0,1
220,max_ml,10,30,3,3,0.05,0.95,0.8631687007096756,4,1.0,1,1.0,1,1.0,1
221,max_ml,10,30,3,3,0.05,0.95,0.9119543970669906,11,1.0,1,1.0,1,1.0,1
222,max_ml,10,30,3,3,0.05,0.95,0.9456464704155844,6,1.0,1,1.0,1,1.0,1
223,max_ml,10,30,3,3,0.05,0.95,0.8738289273763196,9,1.0,1,1.0,1,1.0,1
224,max_ml,10,30,3,3,0.05,0.95,0.884847938187738,5,1.0,1,1.0,1,1.0,1
225,max_ml,10,30,3,3,0.05,0.95,0.8670285169191274,12,1.0,1,1.0,1,1.0,1
226,max_ml,10,30,3,3,0.05,0.95,0.8922082110662152,16,1.0,1,1.0,1,1.0,1
227,max_ml,10,30,3,3,0.05,0.95,0.908882346925213,13,1.0,1,1.0,1,1.0,1
228,max_ml,10,30,3,3,0.05,0.95,0.939093307430658,33,1.0,1,1.0,1,1.0,1
229,max_ml,10,30,3,3,0.05,0.95,0.9284198759015818,13,1.0,1,1.0,1,1.0,1
230,max_ml,10,30,3,3,0.05,0.95,0.7455223132946613,4,1.0,1,1.0,1,1.0,1
231,max_ml,10,30,3,3,0.05,0.95,0.89048461517254,16,1.0,1,1.0,1,1.0,1
232,max_ml,10,30,3,3,0.05,0.95,0.7838342378173737,6,1.0,1,1.0,1,1.0,1
233,max_ml,10,30,3,3,0.05,0.95,0.897199321224476,8,1.0,1,1.0,1,1.0,1
234,max_ml,10,30,3,3,0.05,0.95,0.8418119968697059,5,1.0,1,1.0,1,1.0,1
235,max_ml,10,30,3,3,0.05,0.95,0.9492014168283092,26,1.0,1,1.0,1,1.0,1
236,max_ml,10,30,3,3,0.05,0.95,0.945292338723304,11,1.0,1,1.0,1,1.0,1
237,max_ml,10,30,3,3,0.05,0.95,0.8743711157146287,9,1.0,1,1.0,1,1.0,1
238,max_ml,10,30,3,3,0.05,0.95,0.9365068430328616,37,1.0,1,1.0,1,1.0,1
239,max_ml,10,30,3,3,0.05,0.95,0.8307670374475207,2,1.0,1,1.0,1,1.0,1
240,max_ml,10,30,3,3,0.05,0.95,0.8857675560291847,26,1.0,1,1.0,1,1.0,1
241,max_ml,10,30,3,3,0.05,0.95,0.9266599970848196,10,1.0,1,1.0,1,1.0,1
242,max_ml,10,30,3,3,0.05,0.95,0.9434253675747124,19,1.0,1,1.0,1,1.0,1
243,max_ml,10,30,3,3,0.05,0.95,0.9172184285750172,17,1.0,1,1.0,1,1.0,1
244,max_ml,10,30,3,3,0.05,0.95,0.9126595594214784,24,1.0,1,0.0,0,0.0,0
245,max_ml,10,30,3,3,0.05,0.95,0.9399530389567804,16,1.0,1,1.0,1,1.0,1
246,max_ml,10,30,3,3,0.05,0.95,0.860642317041261,4,1.0,1,1.0,1,1.0,1
247,max_ml,10,30,3,3,0.05,0.95,0.9252225569173482,21,1.0,1,1.0,1,1.0,1
248,max_ml,10,30,3,3,0.05,0.95,0.9183530976562756,12,1.0,1,1.0,1,1.0,1
249,max_ml,10,30,3,3,0.05,0.95,0.9373824080224504,23,1.0,1,1.0,1,1.0,1
250,max_ml,10,30,3,3,0.05,0.95,0.9007874643242544,14,1.0,1,1.0,1,1.0,1
251,max_ml,10,30,3,3,0.05,0.95,0.8415760486474132,12,1.0,1,1.0,1,1.0,1
252,max_ml,10,30,3,3,0.05,0.95,0.9140440258827128,12,1.0,1,1.0,1,1.0,1
253,max_ml,10,30,3,3,0.05,0.95,0.7324687719435846,5,1.0,1,1.0,1,1.0,1
254,max_ml,10,30,3,3,0.05,0.95,0.8475960686858353,4,1.0,1,1.0,1,1.0,1
255,max_ml,10,30,3,3,0.05,0.95,0.9381947833029738,10,1.0,1,1.0,1,1.0,1
256,max_ml,10,30,3,3,0.05,0.95,0.9074175416723844,10,1.0,1,1.0,1,1.0,1
257,max_ml,10,30,3,3,0.05,0.95,0.8315917916095199,5,1.0,1,1.0,1,1.0,1
258,max_ml,10,30,3,3,0.05,0.95,0.7038574838789616,5,1.0,1,1.0,1,1.0,1
259,max_ml,10,30,3,3,0.05,0.95,0.8537250129221228,20,1.0,1,1.0,1,1.0,1
260,max_ml,10,30,3,3,0.05,0.95,0.9412039629253576,9,1.0,1,1.0,1,1.0,1
261,max_ml,10,30,3,3,0.05,0.95,0.8608984644989729,38,1.0,1,1.0,1,1.0,1
262,max_ml,10,30,3,3,0.05,0.95,0.9317008877044988,52,0.0,1,0.0,1,0.0,1
263,max_ml,10,30,3,3,0.05,0.95,0.930937107612475,46,0.0,1,0.0,1,0.0,1
264,max_ml,10,30,3,3,0.05,0.95,0.8298565676049621,33,1.0,1,1.0,1,1.0,1
265,max_ml,10,30,3,3,0.05,0.95,0.944974979820789,8,1.0,1,1.0,1,1.0,1
266,max_ml,10,30,3,3,0.05,0.95,0.8811685761596098,6,1.0,1,1.0,1,1.0,1
267,max_ml,10,30,3,3,0.05,0.95,0.8886259739613427,14,1.0,1,1.0,1,1.0,1
268,max_ml,10,30,3,3,0.05,0.95,0.8458195211949647,25,0.0,0,1.0,1,1.0,1
269,max_ml,10,30,3,3,0.05,0.95,0.8101850375311177,6,1.0,1,1.0,1,1.0,1
270,max_ml,10,30,3,3,0.05,0.95,0.754191564226401,7,1.0,1,1.0,1,1.0,1
271,max_ml,10,30,3,3,0.05,0.95,0.8585339198975356,15,1.0,1,1.0,1,1.0,1
272,max_ml,10,30,3,3,0.05,0.95,0.7797673316465543,3,1.0,1,1.0,1,1.0,1
273,max_ml,10,30,3,3,0.05,0.95,0.924601865731127,4,1.0,1,1.0,1,1.0,1
274,max_ml,10,30,3,3,0.05,0.95,0.8773877789602174,9,1.0,1,1.0,1,1.0,1
275,max_ml,10,30,3,3,0.05,0.95,0.8970664134383468,14,1.0,1,1.0,1,1.0,1
276,max_ml,10,30,3,3,0.05,0.95,0.949694725477614,21,1.0,1,1.0,1,1.0,1
277,max_ml,10,30,3,3,0.05,0.95,0.7930220082083959,14,1.0,1,1.0,1,1.0,1
278,max_ml,10,30,3,3,0.05,0.95,0.9127799861630748,3,1.0,1,1.0,1,1.0,1
279,max_ml,10,30,3,3,0.05,0.95,0.6717289893642439,4,1.0,1,1.0,1,1.0,1
280,max_ml,10,30,3,3,0.05,0.95,0.8035816401105423,15,1.0,1,1.0,1,1.0,1
281,max_ml,10,30,3,3,0.05,0.95,0.8921727238631917,22,1.0,1,1.0,1,1.0,1
282,max_ml,10,30,3,3,0.05,0.95,0.8016359744788751,10,1.0,1,1.0,1,1.0,1
283,max_ml,10,30,3,3,0.05,0.95,0.8574108168403946,8,1.0,1,1.0,1,1.0,1
284,max_ml,10,30,3,3,0.05,0.95,0.8136389217340113,7,1.0,1,1.0,1,1.0,1
285,max_ml,10,30,3,3,0.05,0.95,0.9401159250404716,23,1.0,1,1.0,1,1.0,1
286,max_ml,10,30,3,3,0.05,0.95,0.8257922012296169,9,1.0,1,1.0,1,1.0,1
287,max_ml,10,30,3,3,0.05,0.95,0.9343455587372704,31,1.0,1,1.0,1,1.0,1
288,max_ml,10,30,3,3,0.05,0.95,0.644868910888604,3,1.0,1,1.0,1,1.0,1
289,max_ml,10,30,3,3,0.05,0.95,0.923509070100088,8,1.0,1,1.0,1,1.0,1
290,max_ml,10,30,3,3,0.05,0.95,0.9309394953579346,32,0.0,0,0.0,0,1.0,1
291,max_ml,10,30,3,3,0.05,0.95,0.8984560735778766,5,1.0,1,1.0,1,1.0,1
292,max_ml,10,30,3,3,0.05,0.95,0.8891003527518511,36,1.0,1,1.0,1,1.0,1
293,max_ml,10,30,3,3,0.05,0.95,0.9139137448171142,16,1.0,1,1.0,1,1.0,1
294,max_ml,10,30,3,3,0.05,0.95,0.9390408537027052,32,0.0,1,0.0,1,0.0,1
295,max_ml,10,30,3,3,0.05,0.95,0.8872495882569225,13,1.0,1,1.0,1,1.0,1
296,max_ml,10,30,3,3,0.05,0.95,0.8061334309419034,5,1.0,1,1.0,1,1.0,1
297,max_ml,10,30,3,3,0.05,0.95,0.9367687676362556,23,1.0,1,1.0,1,1.0,1
298,max_ml,10,30,3,3,0.05,0.95,0.9253303419074066,14,1.0,1,1.0,1,1.0,1
299,max_ml,10,30,3,3,0.05,0.95,0.9066480750866024,17,1.0,1,1.0,1,1.0,1
300,max_ml,10,30,3,3,0.05,0.95,0.8263054644226671,8,1.0,1,1.0,1,1.0,1
301,max_ml,10,30,3,3,0.05,0.95,0.8824103966411402,5,1.0,1,1.0,1,1.0,1
302,max_ml,10,30,3,3,0.05,0.95,0.9497840020065422,4,1.0,1,1.0,1,1.0,1
303,max_ml,10,30,3,3,0.05,0.95,0.9440423071293969,20,1.0,1,1.0,1,1.0,1
304,max_ml,10,30,3,3,0.05,0.95,0.8531939139460348,5,1.0,1,1.0,1,1.0,1
305,max_ml,10,30,3,3,0.05,0.95,0.8843497858358275,16,1.0,1,1.0,1,1.0,1
306,max_ml,10,30,3,3,0.05,0.95,0.8638667832601439,16,1.0,1,1.0,1,1.0,1
307,max_ml,10,30,3,3,0.05,0.95,0.9423460203798536,113,0.0,1,0.0,1,0.0,1
308,max_ml,10,30,3,3,0.05,0.95,0.9330447332870396,11,1.0,1,1.0,1,1.0,1
309,max_ml,10,30,3,3,0.05,0.95,0.9278600380182548,4,1.0,1,1.0,1,1.0,1
310,max_ml,10,30,3,3,0.05,0.95,0.8987988579790269,10,1.0,1,1.0,1,1.0,1
311,max_ml,10,30,3,3,0.05,0.95,0.8641386281275365,5,1.0,1,1.0,1,1.0,1
312,max_ml,10,30,3,3,0.05,0.95,0.8631410942213245,8,1.0,1,1.0,1,1.0,1
313,max_ml,10,30,3,3,0.05,0.95,0.9268800181305726,6,1.0,1,1.0,1,1.0,1
314,max_ml,10,30,3,3,0.05,0.95,0.6507396518108531,4,1.0,1,1.0,1,1.0,1
315,max_ml,10,30,3,3,0.05,0.95,0.912681901814148,4,1.0,1,1.0,1,1.0,1
316,max_ml,10,30,3,3,0.05,0.95,0.9200171717677456,9,1.0,1,1.0,1,1.0,1
317,max_ml,10,30,3,3,0.05,0.95,0.9082379878284166,22,1.0,1,1.0,1,1.0,1
318,max_ml,10,30,3,3,0.05,0.95,0.9170905456457302,16,1.0,1,1.0,1,1.0,1
319,max_ml,10,30,3,3,0.05,0.95,0.9405264900638802,32,0.0,0,0.0,0,1.0,1
320,max_ml,10,30,3,3,0.05,0.95,0.8619908128274703,9,1.0,1,1.0,1,1.0,1
321,max_ml,10,30,3,3,0.05,0.95,0.7275660920659276,5,1.0,1,1.0,1,1.0,1
322,max_ml,10,30,3,3,0.05,0.95,0.9083835980521504,12,1.0,1,1.0,1,1.0,1
323,max_ml,10,30,3,3,0.05,0.95,0.8899497194717232,20,1.0,1,1.0,1,1.0,1
324,max_ml,10,30,3,3,0.05,0.95,0.8803054254269718,13,1.0,1,1.0,1,1.0,1
325,max_ml,10,30,3,3,0.05,0.95,0.8792009908887768,18,1.0,1,1.0,1,1.0,1
326,max_ml,10,30,3,3,0.05,0.95,0.8262437657781488,15,1.0,1,1.0,1,1.0,1
327,max_ml,10,30,3,3,0.05,0.95,0.8794246396324118,9,1.0,1,1.0,1,1.0,1
328,max_ml,10,30,3,3,0.05,0.95,0.8992745669762638,9,1.0,1,1.0,1,1.0,1
329,max_ml,10,30,3,3,0.05,0.95,0.8713807831888588,12,1.0,1,1.0,1,1.0,1
330,max_ml,10,30,3,3,0.05,0.95,0.839056504709617,6,1.0,1,1.0,1,1.0,1
331,max_ml,10,30,3,3,0.05,0.95,0.7836919783063816,5,1.0,1,1.0,1,1.0,1
332,max_ml,10,30,3,3,0.05,0.95,0.8751698760751095,2,1.0,1,1.0,1,1.0,1
333,max_ml,10,30,3,3,0.05,0.95,0.9246867955612532,14,1.0,1,1.0,1,1.0,1
334,max_ml,10,30,3,3,0.05,0.95,0.8959364935236248,11,1.0,1,1.0,1,1.0,1
335,max_ml,10,30,3,3,0.05,0.95,0.8875747649806168,16,1.0,1,1.0,1,1.0,1
336,max_ml,10,30,3,3,0.05,0.95,0.9380451540246804,16,1.0,1,1.0,1,1.0,1
337,max_ml,10,30,3,3,0.05,0.95,0.9353552666458744,4,1.0,1,1.0,1,1.0,1
338,max_ml,10,30,3,3,0.05,0.95,0.9481096747001666,57,0.0,1,0.0,1,0.0,1
339,max_ml,10,30,3,3,0.05,0.95,0.9452862544770656,18,1.0,1,1.0,1,1.0,1
340,max_ml,10,30,3,3,0.05,0.95,0.898219660689345,24,1.0,1,1.0,1,1.0,1
341,max_ml,10,30,3,3,0.05,0.95,0.7902963893194286,25,1.0,1,1.0,1,1.0,1
342,max_ml,10,30,3,3,0.05,0.95,0.7593879611042906,2,1.0,1,1.0,1,1.0,1
343,max_ml,10,30,3,3,0.05,0.95,0.9119078066303424,11,1.0,1,1.0,1,1.0,1
344,max_ml,10,30,3,3,0.05,0.95,0.8394611526595614,10,1.0,1,1.0,1,1.0,1
345,max_ml,10,30,3,3,0.05,0.95,0.8697893266940643,11,1.0,1,1.0,1,1.0,1
346,max_ml,10,30,3,3,0.05,0.95,0.7581941102212214,5,1.0,1,1.0,1,1.0,1
347,max_ml,10,30,3,3,0.05,0.95,0.9193495840199436,35,0.0,1,0.0,1,0.0,1
348,max_ml,10,30,3,3,0.05,0.95,0.9186240886007816,18,1.0,1,1.0,1,1.0,1
349,max_ml,10,30,3,3,0.05,0.95,0.8876631546998904,7,1.0,1,1.0,1,1.0,1
350,max_ml,10,30,3,3,0.05,0.95,0.8591179273845088,4,1.0,1,1.0,1,1.0,1
351,max_ml,10,30,3,3,0.05,0.95,0.8121487284903125,6,1.0,1,1.0,1,1.0,1
352,max_ml,10,30,3,3,0.05,0.95,0.9359142943576046,12,1.0,1,1.0,1,1.0,1
353,max_ml,10,30,3,3,0.05,0.95,0.8282137238143227,5,1.0,1,1.0,1,1.0,1
354,max_ml,10,30,3,3,0.05,0.95,0.8632538320006613,4,1.0,1,1.0,1,1.0,1
355,max_ml,10,30,3,3,0.05,0.95,0.8075178285107997,9,1.0,1,1.0,1,1.0,1
356,max_ml,10,30,3,3,0.05,0.95,0.8638251778060777,15,1.0,1,1.0,1,1.0,1
357,max_ml,10,30,3,3,0.05,0.95,0.8303952775024498,9,1.0,1,1.0,1,1.0,1
358,max_ml,10,30,3,3,0.05,0.95,0.7447606404268393,10,1.0,1,1.0,1,1.0,1
359,max_ml,10,30,3,3,0.05,0.95,0.9285521277294292,20,1.0,1,1.0,1,1.0,1
360,max_ml,10,30,3,3,0.05,0.95,0.8297317248539594,4,1.0,1,1.0,1,1.0,1
361,max_ml,10,30,3,3,0.05,0.95,0.9402923100943658,9,1.0,1,1.0,1,1.0,1
362,max_ml,10,30,3,3,0.05,0.95,0.8267138216337035,13,1.0,1,1.0,1,1.0,1
363,max_ml,10,30,3,3,0.05,0.95,0.8398227258522034,10,1.0,1,1.0,1,1.0,1
364,max_ml,10,30,3,3,0.05,0.95,0.8504315147457477,12,1.0,1,1.0,1,1.0,1
365,max_ml,10,30,3,3,0.05,0.95,0.8443228534361314,13,1.0,1,1.0,1,1.0,1
366,max_ml,10,30,3,3,0.05,0.95,0.7128973459813658,7,1.0,1,1.0,1,1.0,1
367,max_ml,10,30,3,3,0.05,0.95,0.8523957366689114,7,1.0,1,1.0,1,1.0,1
368,max_ml,10,30,3,3,0.05,0.95,0.9027932063217484,46,0.0,0,1.0,1,1.0,1
369,max_ml,10,30,3,3,0.05,0.95,0.9069132187236636,17,1.0,1,1.0,1,1.0,1
370,max_ml,10,30,3,3,0.05,0.95,0.7983228555269359,11,1.0,1,1.0,1,1.0,1
371,max_ml,10,30,3,3,0.05,0.95,0.7652565377931035,4,1.0,1,1.0,1,1.0,1
372,max_ml,10,30,3,3,0.05,0.95,0.9278895531115549,38,0.0,0,0.0,0,1.0,1
373,max_ml,10,30,3,3,0.05,0.95,0.8197883262652591,8,1.0,1,1.0,1,1.0,1
374,max_ml,10,30,3,3,0.05,0.95,0.947220659758612,21,1.0,1,1.0,1,1.0,1
375,max_ml,10,30,3,3,0.05,0.95,0.8914109533832203,9,1.0,1,1.0,1,1.0,1
376,max_ml,10,30,3,3,0.05,0.95,0.8597769120014863,9,1.0,1,1.0,1,1.0,1
377,max_ml,10,30,3,3,0.05,0.95,0.8711069211291235,9,1.0,1,1.0,1,1.0,1
378,max_ml,10,30,3,3,0.05,0.95,0.936743359058698,8,1.0,1,1.0,1,1.0,1
379,max_ml,10,30,3,3,0.05,0.95,0.8820248042943397,3,1.0,1,1.0,1,1.0,1
380,max_ml,10,30,3,3,0.05,0.95,0.8653965194454293,33,1.0,1,1.0,1,1.0,1
381,max_ml,10,30,3,3,0.05,0.95,0.8845170991649903,13,1.0,1,1.0,1,1.0,1
382,max_ml,10,30,3,3,0.05,0.95,0.8295256664566703,18,1.0,1,1.0,1,1.0,1
383,max_ml,10,30,3,3,0.05,0.95,0.9338083769374006,37,1.0,1,1.0,1,1.0,1
384,max_ml,10,30,3,3,0.05,0.95,0.9155266843230344,24,1.0,1,1.0,1,1.0,1
385,max_ml,10,30,3,3,0.05,0.95,0.8911381276651024,34,1.0,1,1.0,1,1.0,1
386,max_ml,10,30,3,3,0.05,0.95,0.7382507610083855,7,1.0,1,1.0,1,1.0,1
387,max_ml,10,30,3,3,0.05,0.95,0.8648820718011916,20,1.0,1,1.0,1,1.0,1
388,max_ml,10,30,3,3,0.05,0.95,0.913780622267532,15,1.0,1,1.0,1,1.0,1
389,max_ml,10,30,3,3,0.05,0.95,0.8196171476820167,10,1.0,1,1.0,1,1.0,1
390,max_ml,10,30,3,3,0.05,0.95,0.8330397388346606,3,1.0,1,1.0,1,1.0,1
391,max_ml,10,30,3,3,0.05,0.95,0.8252589093878703,6,1.0,1,1.0,1,1.0,1
392,max_ml,10,30,3,3,0.05,0.95,0.8914723293011004,11,1.0,1,1.0,1,1.0,1
393,max_ml,10,30,3,3,0.05,0.95,0.9400356310128462,15,1.0,1,1.0,1,1.0,1
394,max_ml,10,30,3,3,0.05,0.95,0.9000891237720238,7,1.0,1,1.0,1,1.0,1
395,max_ml,10,30,3,3,0.05,0.95,0.936816363840797,8,1.0,1,1.0,1,1.0,1
396,max_ml,10,30,3,3,0.05,0.95,0.9022901784409088,8,1.0,1,1.0,1,1.0,1
397,max_ml,10,30,3,3,0.05,0.95,0.7819596037631014,10,1.0,1,1.0,1,1.0,1
398,max_ml,10,30,3,3,0.05,0.95,0.8803725247025858,5,1.0,1,1.0,1,1.0,1
399,max_ml,10,30,3,3,0.05,0.95,0.8566745916075007,8,1.0,1,1.0,1,1.0,1
400,max_ml,10,30,3,3,0.05,0.95,0.8524787985996213,8,1.0,1,1.0,1,1.0,1
401,max_ml,10,30,3,3,0.05,0.95,0.9477168450878676,17,1.0,1,1.0,1,1.0,1
402,max_ml,10,30,3,3,0.05,0.95,0.7841594723123356,5,1.0,1,1.0,1,1.0,1
403,max_ml,10,30,3,3,0.05,0.95,0.7570617329233627,2,1.0,1,1.0,1,1.0,1
404,max_ml,10,30,3,3,0.05,0.95,0.8794770775737711,4,1.0,1,1.0,1,1.0,1
405,max_ml,10,30,3,3,0.05,0.95,0.9453652456086066,9,1.0,1,1.0,1,1.0,1
406,max_ml,10,30,3,3,0.05,0.95,0.8987646548018364,8,1.0,1,1.0,1,1.0,1
407,max_ml,10,30,3,3,0.05,0.95,0.8348703299983473,3,1.0,1,1.0,1,1.0,1
408,max_ml,10,30,3,3,0.05,0.95,0.804999713809121,6,1.0,1,1.0,1,1.0,1
409,max_ml,10,30,3,3,0.05,0.95,0.9026748996790648,10,1.0,1,1.0,1,1.0,1
410,max_ml,10,30,3,3,0.05,0.95,0.881696892366289,11,1.0,1,1.0,1,1.0,1
411,max_ml,10,30,3,3,0.05,0.95,0.9475497307306296,136,0.0,1,0.0,1,0.0,1
412,max_ml,10,30,3,3,0.05,0.95,0.8980188985533947,16,1.0,1,1.0,1,1.0,1
413,max_ml,10,30,3,3,0.05,0.95,0.848800924951839,14,1.0,1,1.0,1,1.0,1
414,max_ml,10,30,3,3,0.05,0.95,0.747781918214998,2,1.0,1,1.0,1,1.0,1
415,max_ml,10,30,3,3,0.05,0.95,0.902354699471848,20,1.0,1,1.0,1,1.0,1
416,max_ml,10,30,3,3,0.05,0.95,0.879249217140402,22,1.0,1,1.0,1,1.0,1
417,max_ml,10,30,3,3,0.05,0.95,0.9441499663734344,14,1.0,1,1.0,1,1.0,1
418,max_ml,10,30,3,3,0.05,0.95,0.8953493259651513,14,1.0,1,1.0,1,1.0,1
419,max_ml,10,30,3,3,0.05,0.95,0.8530651098450783,14,1.0,1,1.0,1,1.0,1
420,max_ml,10,30,3,3,0.05,0.95,0.8956500493905089,53,0.0,1,0.0,1,0.0,1
421,max_ml,10,30,3,3,0.05,0.95,0.7984004945160708,3,1.0,1,1.0,1,1.0,1
422,max_ml,10,30,3,3,0.05,0.95,0.8541796640334475,7,1.0,1,1.0,1,1.0,1
423,max_ml,10,30,3,3,0.05,0.95,0.9003746443248729,7,1.0,1,1.0,1,1.0,1
424,max_ml,10,30,3,3,0.05,0.95,0.9268996936189938,16,1.0,1,1.0,1,1.0,1
425,max_ml,10,30,3,3,0.05,0.95,0.8290068411000071,5,1.0,1,1.0,1,1.0,1
426,max_ml,10,30,3,3,0.05,0.95,0.7186583563062432,12,1.0,1,1.0,1,1.0,1
427,max_ml,10,30,3,3,0.05,0.95,0.807461616151855,5,1.0,1,1.0,1,1.0,1
428,max_ml,10,30,3,3,0.05,0.95,0.7724257795402844,6,1.0,1,1.0,1,1.0,1
429,max_ml,10,30,3,3,0.05,0.95,0.907523356340436,17,1.0,1,1.0,1,1.0,1
430,max_ml,10,30,3,3,0.05,0.95,0.8605004679977878,11,1.0,1,1.0,1,1.0,1
431,max_ml,10,30,3,3,0.05,0.95,0.8988419534894234,19,1.0,1,1.0,1,1.0,1
432,max_ml,10,30,3,3,0.05,0.95,0.9293633011030928,22,0.0,1,0.0,1,0.0,1
433,max_ml,10,30,3,3,0.05,0.95,0.9284581662172976,8,1.0,1,1.0,1,1.0,1
434,max_ml,10,30,3,3,0.05,0.95,0.87821402251018,8,1.0,1,1.0,1,1.0,1
435,max_ml,10,30,3,3,0.05,0.95,0.8696528319186154,15,1.0,1,1.0,1,1.0,1
436,max_ml,10,30,3,3,0.05,0.95,0.925350831443778,4,1.0,1,1.0,1,1.0,1
437,max_ml,10,30,3,3,0.05,0.95,0.9076552787202792,7,1.0,1,1.0,1,1.0,1
438,max_ml,10,30,3,3,0.05,0.95,0.8684031945692574,8,1.0,1,1.0,1,1.0,1
439,max_ml,10,30,3,3,0.05,0.95,0.936648088080894,7,1.0,1,1.0,1,1.0,1
440,max_ml,10,30,3,3,0.05,0.95,0.9075863541322868,13,1.0,1,1.0,1,1.0,1
441,max_ml,10,30,3,3,0.05,0.95,0.8577635187392434,6,1.0,1,1.0,1,1.0,1
442,max_ml,10,30,3,3,0.05,0.95,0.8030463615551182,5,1.0,1,1.0,1,1.0,1
443,max_ml,10,30,3,3,0.05,0.95,0.923950216852103,11,1.0,1,1.0,1,1.0,1
444,max_ml,10,30,3,3,0.05,0.95,0.9143214236889592,11,1.0,1,1.0,1,1.0,1
445,max_ml,10,30,3,3,0.05,0.95,0.7569885805513665,6,1.0,1,1.0,1,1.0,1
446,max_ml,10,30,3,3,0.05,0.95,0.927514213152992,10,1.0,1,1.0,1,1.0,1
447,max_ml,10,30,3,3,0.05,0.95,0.9370930761569916,13,1.0,1,1.0,1,0.0,0
448,max_ml,10,30,3,3,0.05,0.95,0.9151255000414183,19,1.0,1,1.0,1,1.0,1
449,max_ml,10,30,3,3,0.05,0.95,0.9432163491755982,12,1.0,1,1.0,1,1.0,1
450,max_ml,10,30,3,3,0.05,0.95,0.8645579281586616,6,1.0,1,1.0,1,1.0,1
451,max_ml,10,30,3,3,0.05,0.95,0.8249540090772723,8,1.0,1,1.0,1,1.0,1
452,max_ml,10,30,3,3,0.05,0.95,0.7682537399585029,5,1.0,1,1.0,1,1.0,1
453,max_ml,10,30,3,3,0.05,0.95,0.8054019685261,4,1.0,1,1.0,1,1.0,1
454,max_ml,10,30,3,3,0.05,0.95,0.9488878237512428,18,1.0,1,1.0,1,1.0,1
455,max_ml,10,30,3,3,0.05,0.95,0.8724603472667724,6,1.0,1,1.0,1,1.0,1
456,max_ml,10,30,3,3,0.05,0.95,0.7417841144180957,3,1.0,1,1.0,1,1.0,1
457,max_ml,10,30,3,3,0.05,0.95,0.9373452701203406,11,1.0,1,1.0,1,1.0,1
458,max_ml,10,30,3,3,0.05,0.95,0.8990547529415748,8,1.0,1,1.0,1,1.0,1
459,max_ml,10,30,3,3,0.05,0.95,0.9258523476844068,9,1.0,1,1.0,1,1.0,1
460,max_ml,10,30,3,3,0.05,0.95,0.884241342859957,17,1.0,1,1.0,1,1.0,1
461,max_ml,10,30,3,3,0.05,0.95,0.7712114611650135,6,1.0,1,1.0,1,1.0,1
462,max_ml,10,30,3,3,0.05,0.95,0.9382722119601082,46,0.0,1,0.0,1,0.0,1
463,max_ml,10,30,3,3,0.05,0.95,0.7594853370186033,12,1.0,1,1.0,1,1.0,1
464,max_ml,10,30,3,3,0.05,0.95,0.9326635489938244,29,1.0,1,1.0,1,1.0,1
465,max_ml,10,30,3,3,0.05,0.95,0.75183688563844,3,1.0,1,1.0,1,1.0,1
466,max_ml,10,30,3,3,0.05,0.95,0.9122043832024328,11,1.0,1,1.0,1,1.0,1
467,max_ml,10,30,3,3,0.05,0.95,0.8997724675529356,26,1.0,1,1.0,1,1.0,1
468,max_ml,10,30,3,3,0.05,0.95,0.8529066122091874,6,1.0,1,1.0,1,1.0,1
469,max_ml,10,30,3,3,0.05,0.95,0.8402828361242494,3,1.0,1,1.0,1,1.0,1
470,max_ml,10,30,3,3,0.05,0.95,0.9254818649353422,12,1.0,1,1.0,1,1.0,1
471,max_ml,10,30,3,3,0.05,0.95,0.9209967967196576,11,1.0,1,1.0,1,1.0,1
472,max_ml,10,30,3,3,0.05,0.95,0.9204351189403868,5,1.0,1,1.0,1,1.0,1
473,max_ml,10,30,3,3,0.05,0.95,0.7851589226483396,4,1.0,1,1.0,1,1.0,1
474,max_ml,10,30,3,3,0.05,0.95,0.6922801341683213,3,1.0,1,1.0,1,1.0,1
475,max_ml,10,30,3,3,0.05,0.95,0.854241431685984,3,1.0,1,1.0,1,1.0,1
476,max_ml,10,30,3,3,0.05,0.95,0.7583431364075487,4,1.0,1,1.0,1,1.0,1
477,max_ml,10,30,3,3,0.05,0.95,0.6945768535805499,6,1.0,1,1.0,1,1.0,1
478,max_ml,10,30,3,3,0.05,0.95,0.8796307230857078,5,1.0,1,1.0,1,1.0,1
479,max_ml,10,30,3,3,0.05,0.95,0.9021526251381556,3,1.0,1,1.0,1,1.0,1
480,max_ml,10,30,3,3,0.05,0.95,0.920352607612598,37,1.0,1,1.0,1,1.0,1
481,max_ml,10,30,3,3,0.05,0.95,0.7753653308799272,2,1.0,1,1.0,1,1.0,1
482,max_ml,10,30,3,3,0.05,0.95,0.888597506233741,29,0.0,0,1.0,1,1.0,1
483,max_ml,10,30,3,3,0.05,0.95,0.910599305869609,14,1.0,1,1.0,1,1.0,1
484,max_ml,10,30,3,3,0.05,0.95,0.7299720342532745,7,1.0,1,1.0,1,1.0,1
485,max_ml,10,30,3,3,0.05,0.95,0.9375056709413372,23,1.0,1,1.0,1,1.0,1
486,max_ml,10,30,3,3,0.05,0.95,0.8852893529418493,8,1.0,1,1.0,1,1.0,1
487,max_ml,10,30,3,3,0.05,0.95,0.7975187849460238,7,1.0,1,1.0,1,1.0,1
488,max_ml,10,30,3,3,0.05,0.95,0.8518845021253136,16,1.0,1,1.0,1,1.0,1
489,max_ml,10,30,3,3,0.05,0.95,0.8819420887942304,4,1.0,1,1.0,1,1.0,1
490,max_ml,10,30,3,3,0.05,0.95,0.9351104698734016,8,1.0,1,1.0,1,1.0,1
491,max_ml,10,30,3,3,0.05,0.95,0.7777034103225257,9,1.0,1,1.0,1,1.0,1
492,max_ml,10,30,3,3,0.05,0.95,0.810564050733538,8,1.0,1,1.0,1,1.0,1
493,max_ml,10,30,3,3,0.05,0.95,0.8795629705499446,9,1.0,1,1.0,1,1.0,1
494,max_ml,10,30,3,3,0.05,0.95,0.8643919632960985,8,1.0,1,1.0,1,1.0,1
495,max_ml,10,30,3,3,0.05,0.95,0.7245111620684535,4,1.0,1,1.0,1,1.0,1
496,max_ml,10,30,3,3,0.05,0.95,0.9012416659917774,35,1.0,1,1.0,1,1.0,1
497,max_ml,10,30,3,3,0.05,0.95,0.9395244892730936,8,1.0,1,1.0,1,1.0,1
498,max_ml,10,30,3,3,0.05,0.95,0.7797955335570198,6,1.0,1,1.0,1,1.0,1
499,max_ml,10,30,3,3,0.05,0.95,0.9482774757321994,20,1.0,1,1.0,1,1.0,1
500,max_ml,10,30,3,3,0.05,0.95,0.9493226854423272,19,1.0,1,1.0,1,1.0,1
501,max_ml,10,30,3,3,0.05,0.95,0.8826664937276976,12,1.0,1,1.0,1,1.0,1
502,max_ml,10,30,3,3,0.05,0.95,0.9171988551084947,4,1.0,1,1.0,1,1.0,1
503,max_ml,10,30,3,3,0.05,0.95,0.819617465053072,7,1.0,1,1.0,1,1.0,1
504,max_ml,10,30,3,3,0.05,0.95,0.7481866745253419,6,1.0,1,1.0,1,1.0,1
505,max_ml,10,30,3,3,0.05,0.95,0.910659401379976,15,1.0,1,1.0,1,1.0,1
506,max_ml,10,30,3,3,0.05,0.95,0.9487164842795476,8,1.0,1,1.0,1,1.0,1
507,max_ml,10,30,3,3,0.05,0.95,0.9490770070862784,26,0.0,0,1.0,1,0.0,0
508,max_ml,10,30,3,3,0.05,0.95,0.8933112143251832,16,1.0,1,1.0,1,1.0,1
509,max_ml,10,30,3,3,0.05,0.95,0.9441869760590876,16,1.0,1,1.0,1,1.0,1
510,max_ml,10,30,3,3,0.05,0.95,0.844603264526265,7,1.0,1,1.0,1,1.0,1
511,max_ml,10,30,3,3,0.05,0.95,0.8546207468905419,9,1.0,1,1.0,1,1.0,1
512,max_ml,10,30,3,3,0.05,0.95,0.9495284184885048,22,1.0,1,1.0,1,1.0,1
513,max_ml,10,30,3,3,0.05,0.95,0.8669512592218178,13,1.0,1,1.0,1,1.0,1
514,max_ml,10,30,3,3,0.05,0.95,0.9289804842436048,20,1.0,1,1.0,1,1.0,1
515,max_ml,10,30,3,3,0.05,0.95,0.758746059739116,10,1.0,1,1.0,1,1.0,1
516,max_ml,10,30,3,3,0.05,0.95,0.9397097740638888,17,1.0,1,1.0,1,1.0,1
517,max_ml,10,30,3,3,0.05,0.95,0.8822796672067578,9,1.0,1,1.0,1,1.0,1
518,max_ml,10,30,3,3,0.05,0.95,0.9170305861896036,17,1.0,1,1.0,1,1.0,1
519,max_ml,10,30,3,3,0.05,0.95,0.9006251253428365,7,1.0,1,1.0,1,1.0,1
520,max_ml,10,30,3,3,0.05,0.95,0.8610725330097292,4,1.0,1,1.0,1,1.0,1
521,max_ml,10,30,3,3,0.05,0.95,0.9265284935832886,20,1.0,1,1.0,1,1.0,1
522,max_ml,10,30,3,3,0.05,0.95,0.920301702844046,22,1.0,1,1.0,1,1.0,1
523,max_ml,10,30,3,3,0.05,0.95,0.9090259207429824,4,1.0,1,1.0,1,1.0,1
524,max_ml,10,30,3,3,0.05,0.95,0.9040698255939584,11,1.0,1,1.0,1,1.0,1
525,max_ml,10,30,3,3,0.05,0.95,0.9414667635389468,13,1.0,1,1.0,1,1.0,1
526,max_ml,10,30,3,3,0.05,0.95,0.9160494918065576,13,1.0,1,1.0,1,1.0,1
527,max_ml,10,30,3,3,0.05,0.95,0.8547592170911584,10,1.0,1,1.0,1,1.0,1
528,max_ml,10,30,3,3,0.05,0.95,0.9432875073682864,30,1.0,1,1.0,1,1.0,1
529,max_ml,10,30,3,3,0.05,0.95,0.9317621439138384,27,1.0,1,1.0,1,1.0,1
530,max_ml,10,30,3,3,0.05,0.95,0.7624218507706685,5,1.0,1,1.0,1,1.0,1
531,max_ml,10,30,3,3,0.05,0.95,0.8685243809698479,8,1.0,1,1.0,1,1.0,1
532,max_ml,10,30,3,3,0.05,0.95,0.9417084935525472,41,0.0,0,1.0,1,0.0,0
533,max_ml,10,30,3,3,0.05,0.95,0.9236029316628764,35,0.0,0,0.0,0,1.0,1
534,max_ml,10,30,3,3,0.05,0.95,0.8961206428225894,19,1.0,1,1.0,1,1.0,1
535,max_ml,10,30,3,3,0.05,0.95,0.8952393765021116,7,1.0,1,1.0,1,1.0,1
536,max_ml,10,30,3,3,0.05,0.95,0.937517029589827,19,1.0,1,1.0,1,1.0,1
537,max_ml,10,30,3,3,0.05,0.95,0.8532502920602619,6,1.0,1,1.0,1,1.0,1
538,max_ml,10,30,3,3,0.05,0.95,0.8353978005327479,14,1.0,1,1.0,1,1.0,1
539,max_ml,10,30,3,3,0.05,0.95,0.9139357540180666,12,1.0,1,1.0,1,1.0,1
540,max_ml,10,30,3,3,0.05,0.95,0.8541302309882269,9,1.0,1,1.0,1,1.0,1
541,max_ml,10,30,3,3,0.05,0.95,0.907239966589166,6,1.0,1,1.0,1,1.0,1
542,max_ml,10,30,3,3,0.05,0.95,0.8776637763779922,9,1.0,1,1.0,1,1.0,1
543,max_ml,10,30,3,3,0.05,0.95,0.7671583211457792,6,1.0,1,1.0,1,1.0,1
544,max_ml,10,30,3,3,0.05,0.95,0.93289017094274,33,1.0,1,1.0,1,1.0,1
545,max_ml,10,30,3,3,0.05,0.95,0.8035332005624275,7,1.0,1,1.0,1,1.0,1
546,max_ml,10,30,3,3,0.05,0.95,0.8658984808505464,18,1.0,1,1.0,1,1.0,1
547,max_ml,10,30,3,3,0.05,0.95,0.7791029985523116,4,1.0,1,1.0,1,1.0,1
548,max_ml,10,30,3,3,0.05,0.95,0.915847043702164,44,0.0,1,0.0,1,0.0,1
549,max_ml,10,30,3,3,0.05,0.95,0.9015989302777568,6,1.0,1,1.0,1,1.0,1
550,max_ml,10,30,3,3,0.05,0.95,0.7095073127968019,7,1.0,1,1.0,1,1.0,1
551,max_ml,10,30,3,3,0.05,0.95,0.7683259446690944,2,1.0,1,1.0,1,1.0,1
552,max_ml,10,30,3,3,0.05,0.95,0.8299533564097166,5,1.0,1,1.0,1,1.0,1
553,max_ml,10,30,3,3,0.05,0.95,0.8067348903884489,17,1.0,1,1.0,1,1.0,1
554,max_ml,10,30,3,3,0.05,0.95,0.5519630073144824,4,1.0,1,1.0,1,1.0,1
555,max_ml,10,30,3,3,0.05,0.95,0.8626886530469672,13,1.0,1,1.0,1,1.0,1
556,max_ml,10,30,3,3,0.05,0.95,0.9254963514371084,8,1.0,1,1.0,1,1.0,1
557,max_ml,10,30,3,3,0.05,0.95,0.882614036730904,18,1.0,1,1.0,1,1.0,1
558,max_ml,10,30,3,3,0.05,0.95,0.8031611854456461,4,1.0,1,1.0,1,1.0,1
559,max_ml,10,30,3,3,0.05,0.95,0.8715495323126574,6,1.0,1,1.0,1,1.0,1
560,max_ml,10,30,3,3,0.05,0.95,0.916684892521292,12,1.0,1,1.0,1,1.0,1
561,max_ml,10,30,3,3,0.05,0.95,0.8937292489055292,6,1.0,1,1.0,1,1.0,1
562,max_ml,10,30,3,3,0.05,0.95,0.8714116500972966,10,1.0,1,1.0,1,1.0,1
563,max_ml,10,30,3,3,0.05,0.95,0.919819983772152,11,1.0,1,1.0,1,1.0,1
564,max_ml,10,30,3,3,0.05,0.95,0.8612653881257734,13,1.0,1,1.0,1,1.0,1
565,max_ml,10,30,3,3,0.05,0.95,0.904470774659786,9,1.0,1,1.0,1,1.0,1
566,max_ml,10,30,3,3,0.05,0.95,0.9487103746374698,3,1.0,1,1.0,1,1.0,1
567,max_ml,10,30,3,3,0.05,0.95,0.908784041932816,22,1.0,1,1.0,1,1.0,1
568,max_ml,10,30,3,3,0.05,0.95,0.8838625432912686,10,1.0,1,1.0,1,1.0,1
569,max_ml,10,30,3,3,0.05,0.95,0.6496201858316594,8,1.0,1,1.0,1,1.0,1
570,max_ml,10,30,3,3,0.05,0.95,0.8828329501487446,10,1.0,1,1.0,1,1.0,1
571,max_ml,10,30,3,3,0.05,0.95,0.809027985994123,6,1.0,1,1.0,1,1.0,1
572,max_ml,10,30,3,3,0.05,0.95,0.9436997453374106,20,1.0,1,1.0,1,1.0,1
573,max_ml,10,30,3,3,0.05,0.95,0.7860713996160615,8,1.0,1,1.0,1,1.0,1
574,max_ml,10,30,3,3,0.05,0.95,0.6270917744979891,2,1.0,1,1.0,1,1.0,1
575,max_ml,10,30,3,3,0.05,0.95,0.8849715890015305,16,1.0,1,1.0,1,1.0,1
576,max_ml,10,30,3,3,0.05,0.95,0.9050922227725726,5,1.0,1,1.0,1,1.0,1
577,max_ml,10,30,3,3,0.05,0.95,0.9240215982605304,30,1.0,1,1.0,1,1.0,1
578,max_ml,10,30,3,3,0.05,0.95,0.6664871809695836,4,1.0,1,1.0,1,1.0,1
579,max_ml,10,30,3,3,0.05,0.95,0.8061411828827938,3,1.0,1,1.0,1,1.0,1
580,max_ml,10,30,3,3,0.05,0.95,0.9196247153211128,18,1.0,1,1.0,1,1.0,1
581,max_ml,10,30,3,3,0.05,0.95,0.8795837094127958,4,1.0,1,1.0,1,1.0,1
582,max_ml,10,30,3,3,0.05,0.95,0.8331000904698973,4,1.0,1,1.0,1,1.0,1
583,max_ml,10,30,3,3,0.05,0.95,0.9102037569330772,9,1.0,1,1.0,1,1.0,1
584,max_ml,10,30,3,3,0.05,0.95,0.9055285218048184,11,1.0,1,1.0,1,1.0,1
585,max_ml,10,30,3,3,0.05,0.95,0.8719956644114479,9,1.0,1,1.0,1,1.0,1
586,max_ml,10,30,3,3,0.05,0.95,0.8571928198573402,8,1.0,1,1.0,1,1.0,1
587,max_ml,10,30,3,3,0.05,0.95,0.7165774639465781,2,1.0,1,1.0,1,1.0,1
588,max_ml,10,30,3,3,0.05,0.95,0.9067541122077925,8,1.0,1,1.0,1,1.0,1
589,max_ml,10,30,3,3,0.05,0.95,0.9046739242346112,9,1.0,1,1.0,1,1.0,1
590,max_ml,10,30,3,3,0.05,0.95,0.8563010538767049,9,1.0,1,1.0,1,1.0,1
591,max_ml,10,30,3,3,0.05,0.95,0.6400766754715452,3,1.0,1,1.0,1,1.0,1
592,max_ml,10,30,3,3,0.05,0.95,0.7878606277622947,7,1.0,1,1.0,1,1.0,1
593,max_ml,10,30,3,3,0.05,0.95,0.9370143633386444,19,1.0,1,1.0,1,1.0,1
594,max_ml,10,30,3,3,0.05,0.95,0.8661104010475085,7,1.0,1,1.0,1,1.0,1
595,max_ml,10,30,3,3,0.05,0.95,0.94739532197185,18,1.0,1,1.0,1,1.0,1
596,max_ml,10,30,3,3,0.05,0.95,0.9380538288191416,3,1.0,1,1.0,1,1.0,1
597,max_ml,10,30,3,3,0.05,0.95,0.9266468068688024,17,0.0,1,0.0,1,0.0,1
598,max_ml,10,30,3,3,0.05,0.95,0.7771517161086801,4,1.0,1,1.0,1,1.0,1
599,max_ml,10,30,3,3,0.05,0.95,0.8935317234824448,11,1.0,1,1.0,1,1.0,1
600,max_ml,10,30,3,3,0.05,0.95,0.9462171142773494,26,1.0,1,1.0,1,1.0,1
601,max_ml,10,30,3,3,0.05,0.95,0.7710761759868523,3,1.0,1,1.0,1,1.0,1
602,max_ml,10,30,3,3,0.05,0.95,0.8620981634696053,2,1.0,1,1.0,1,1.0,1
603,max_ml,10,30,3,3,0.05,0.95,0.9217897049272074,16,1.0,1,1.0,1,1.0,1
604,max_ml,10,30,3,3,0.05,0.95,0.8353112355596719,17,1.0,1,1.0,1,1.0,1
605,max_ml,10,30,3,3,0.05,0.95,0.9155702127163172,29,1.0,1,1.0,1,1.0,1
606,max_ml,10,30,3,3,0.05,0.95,0.841058833644203,8,1.0,1,1.0,1,1.0,1
607,max_ml,10,30,3,3,0.05,0.95,0.9466521772052636,87,0.0,1,0.0,1,0.0,1
608,max_ml,10,30,3,3,0.05,0.95,0.944839193964586,77,0.0,1,0.0,1,0.0,1
609,max_ml,10,30,3,3,0.05,0.95,0.93498663232134,19,1.0,1,1.0,1,1.0,1
610,max_ml,10,30,3,3,0.05,0.95,0.8999307531424868,8,1.0,1,1.0,1,1.0,1
611,max_ml,10,30,3,3,0.05,0.95,0.9253911575135496,17,1.0,1,1.0,1,1.0,1
612,max_ml,10,30,3,3,0.05,0.95,0.8628775707981376,6,1.0,1,1.0,1,1.0,1
613,max_ml,10,30,3,3,0.05,0.95,0.7852668681293593,6,1.0,1,1.0,1,1.0,1
614,max_ml,10,30,3,3,0.05,0.95,0.9483104344309348,36,1.0,1,1.0,1,1.0,1
615,max_ml,10,30,3,3,0.05,0.95,0.8859917287098886,13,1.0,1,1.0,1,1.0,1
616,max_ml,10,30,3,3,0.05,0.95,0.9017134515994396,23,1.0,1,1.0,1,1.0,1
617,max_ml,10,30,3,3,0.05,0.95,0.9098205019717504,20,1.0,1,1.0,1,1.0,1
618,max_ml,10,30,3,3,0.05,0.95,0.5457035287226092,4,1.0,1,1.0,1,1.0,1
619,max_ml,10,30,3,3,0.05,0.95,0.7708691366723529,4,1.0,1,1.0,1,1.0,1
620,max_ml,10,30,3,3,0.05,0.95,0.9364846749711716,30,1.0,1,1.0,1,1.0,1
621,max_ml,10,30,3,3,0.05,0.95,0.9459035969354684,26,1.0,1,0.0,0,1.0,1
622,max_ml,10,30,3,3,0.05,0.95,0.8491828107037328,19,1.0,1,1.0,1,1.0,1
623,max_ml,10,30,3,3,0.05,0.95,0.9120230216453112,15,1.0,1,1.0,1,1.0,1
624,max_ml,10,30,3,3,0.05,0.95,0.9476126449618236,6,1.0,1,1.0,1,1.0,1
625,max_ml,10,30,3,3,0.05,0.95,0.9029318354106888,11,1.0,1,1.0,1,1.0,1
626,max_ml,10,30,3,3,0.05,0.95,0.847839399597717,19,1.0,1,1.0,1,1.0,1
627,max_ml,10,30,3,3,0.05,0.95,0.8690057482703851,12,1.0,1,1.0,1,1.0,1
628,max_ml,10,30,3,3,0.05,0.95,0.903559360739883,6,1.0,1,1.0,1,1.0,1
629,max_ml,10,30,3,3,0.05,0.95,0.9090241892370002,8,1.0,1,1.0,1,1.0,1
630,max_ml,10,30,3,3,0.05,0.95,0.8337404933393229,14,1.0,1,1.0,1,1.0,1
631,max_ml,10,30,3,3,0.05,0.95,0.9342253494246152,6,1.0,1,1.0,1,1.0,1
632,max_ml,10,30,3,3,0.05,0.95,0.9328867259709896,11,1.0,1,1.0,1,1.0,1
633,max_ml,10,30,3,3,0.05,0.95,0.9449312859160908,6,1.0,1,1.0,1,1.0,1
634,max_ml,10,30,3,3,0.05,0.95,0.6947582349715863,12,1.0,1,1.0,1,1.0,1
635,max_ml,10,30,3,3,0.05,0.95,0.9304699131081746,11,1.0,1,1.0,1,1.0,1
636,max_ml,10,30,3,3,0.05,0.95,0.8332514905409261,20,1.0,1,1.0,1,1.0,1
637,max_ml,10,30,3,3,0.05,0.95,0.9261380396752812,11,1.0,1,1.0,1,1.0,1
638,max_ml,10,30,3,3,0.05,0.95,0.8353214120659678,13,1.0,1,1.0,1,1.0,1
639,max_ml,10,30,3,3,0.05,0.95,0.9321529092864812,25,1.0,1,1.0,1,1.0,1
640,max_ml,10,30,3,3,0.05,0.95,0.9376406845991268,3,1.0,1,1.0,1,1.0,1
641,max_ml,10,30,3,3,0.05,0.95,0.8388580553406125,10,1.0,1,1.0,1,1.0,1
642,max_ml,10,30,3,3,0.05,0.95,0.9222406532558456,29,1.0,1,1.0,1,1.0,1
643,max_ml,10,30,3,3,0.05,0.95,0.713712303456686,2,1.0,1,1.0,1,1.0,1
644,max_ml,10,30,3,3,0.05,0.95,0.8222045295879404,15,1.0,1,1.0,1,1.0,1
645,max_ml,10,30,3,3,0.05,0.95,0.9337153753831784,12,1.0,1,1.0,1,1.0,1
646,max_ml,10,30,3,3,0.05,0.95,0.8810452423577793,5,1.0,1,1.0,1,1.0,1
647,max_ml,10,30,3,3,0.05,0.95,0.738054712466978,9,1.0,1,1.0,1,1.0,1
648,max_ml,10,30,3,3,0.05,0.95,0.892125197982031,11,1.0,1,1.0,1,1.0,1
649,max_ml,10,30,3,3,0.05,0.95,0.9444073673043496,13,1.0,1,1.0,1,1.0,1
650,max_ml,10,30,3,3,0.05,0.95,0.9395894682269934,9,1.0,1,1.0,1,1.0,1
651,max_ml,10,30,3,3,0.05,0.95,0.8880022483026763,22,1.0,1,1.0,1,1.0,1
652,max_ml,10,30,3,3,0.05,0.95,0.8516102079219712,5,1.0,1,1.0,1,1.0,1
653,max_ml,10,30,3,3,0.05,0.95,0.8584854838421662,8,1.0,1,1.0,1,1.0,1
654,max_ml,10,30,3,3,0.05,0.95,0.942010518897481,11,1.0,1,1.0,1,1.0,1
655,max_ml,10,30,3,3,0.05,0.95,0.9156846852449456,35,1.0,1,1.0,1,0.0,0
656,max_ml,10,30,3,3,0.05,0.95,0.9485974056540136,53,0.0,0,1.0,1,0.0,0
657,max_ml,10,30,3,3,0.05,0.95,0.7545513014805653,16,1.0,1,1.0,1,1.0,1
658,max_ml,10,30,3,3,0.05,0.95,0.8116009827767529,7,1.0,1,1.0,1,1.0,1
659,max_ml,10,30,3,3,0.05,0.95,0.9261460607485746,15,1.0,1,1.0,1,1.0,1
660,max_ml,10,30,3,3,0.05,0.95,0.8995493158301494,17,1.0,1,1.0,1,1.0,1
661,max_ml,10,30,3,3,0.05,0.95,0.9267558699188262,4,1.0,1,1.0,1,1.0,1
662,max_ml,10,30,3,3,0.05,0.95,0.910076824846264,22,1.0,1,1.0,1,1.0,1
663,max_ml,10,30,3,3,0.05,0.95,0.7533550377494476,5,1.0,1,1.0,1,1.0,1
664,max_ml,10,30,3,3,0.05,0.95,0.9247859684473938,20,1.0,1,1.0,1,1.0,1
665,max_ml,10,30,3,3,0.05,0.95,0.9390627721066888,12,1.0,1,1.0,1,1.0,1
666,max_ml,10,30,3,3,0.05,0.95,0.9031564295087408,4,1.0,1,1.0,1,1.0,1
667,max_ml,10,30,3,3,0.05,0.95,0.9238095659460112,13,1.0,1,1.0,1,1.0,1
668,max_ml,10,30,3,3,0.05,0.95,0.9393362872856588,39,0.0,0,1.0,1,1.0,1
669,max_ml,10,30,3,3,0.05,0.95,0.8775079873931251,5,1.0,1,1.0,1,1.0,1
670,max_ml,10,30,3,3,0.05,0.95,0.8253480784252023,7,1.0,1,1.0,1,1.0,1
671,max_ml,10,30,3,3,0.05,0.95,0.8665836623420803,13,1.0,1,1.0,1,1.0,1
672,max_ml,10,30,3,3,0.05,0.95,0.910934704387854,4,1.0,1,1.0,1,1.0,1
673,max_ml,10,30,3,3,0.05,0.95,0.83638870558925,7,1.0,1,1.0,1,1.0,1
674,max_ml,10,30,3,3,0.05,0.95,0.7244329177957696,6,1.0,1,1.0,1,1.0,1
675,max_ml,10,30,3,3,0.05,0.95,0.9159253695297632,12,1.0,1,1.0,1,1.0,1
676,max_ml,10,30,3,3,0.05,0.95,0.894788757389615,15,1.0,1,1.0,1,1.0,1
677,max_ml,10,30,3,3,0.05,0.95,0.9401874670287974,20,1.0,1,1.0,1,1.0,1
678,max_ml,10,30,3,3,0.05,0.95,0.9475620519795144,21,1.0,1,1.0,1,1.0,1
679,max_ml,10,30,3,3,0.05,0.95,0.8619375501486116,6,1.0,1,1.0,1,1.0,1
680,max_ml,10,30,3,3,0.05,0.95,0.7914915849910572,12,1.0,1,1.0,1,1.0,1
681,max_ml,10,30,3,3,0.05,0.95,0.762213731234846,7,1.0,1,1.0,1,1.0,1
682,max_ml,10,30,3,3,0.05,0.95,0.9446899726257452,13,1.0,1,1.0,1,1.0,1
683,max_ml,10,30,3,3,0.05,0.95,0.9457197340883564,25,1.0,1,1.0,1,1.0,1
684,max_ml,10,30,3,3,0.05,0.95,0.8974891467714119,8,1.0,1,1.0,1,1.0,1
685,max_ml,10,30,3,3,0.05,0.95,0.8316442953436223,3,1.0,1,1.0,1,1.0,1
686,max_ml,10,30,3,3,0.05,0.95,0.944425667866058,7,1.0,1,1.0,1,1.0,1
687,max_ml,10,30,3,3,0.05,0.95,0.8753900459751112,2,1.0,1,1.0,1,1.0,1
688,max_ml,10,30,3,3,0.05,0.95,0.8873434040949945,12,1.0,1,1.0,1,1.0,1
689,max_ml,10,30,3,3,0.05,0.95,0.9184839856024564,14,1.0,1,1.0,1,1.0,1
690,max_ml,10,30,3,3,0.05,0.95,0.9457837170618842,61,0.0,1,0.0,1,0.0,1
691,max_ml,10,30,3,3,0.05,0.95,0.7563567531484252,4,1.0,1,1.0,1,1.0,1
692,max_ml,10,30,3,3,0.05,0.95,0.94681605804116,38,0.0,0,0.0,0,1.0,1
693,max_ml,10,30,3,3,0.05,0.95,0.816328461273985,20,1.0,1,1.0,1,1.0,1
694,max_ml,10,30,3,3,0.05,0.95,0.8507218842682809,8,1.0,1,1.0,1,1.0,1
695,max_ml,10,30,3,3,0.05,0.95,0.8926526703148068,8,1.0,1,1.0,1,1.0,1
696,max_ml,10,30,3,3,0.05,0.95,0.8474012674166457,5,1.0,1,1.0,1,1.0,1
697,max_ml,10,30,3,3,0.05,0.95,0.9373163544790204,9,1.0,1,1.0,1,1.0,1
698,max_ml,10,30,3,3,0.05,0.95,0.9279994919359494,10,1.0,1,1.0,1,1.0,1
699,max_ml,10,30,3,3,0.05,0.95,0.9180044771109808,16,1.0,1,1.0,1,1.0,1
700,max_ml,10,30,3,3,0.05,0.95,0.7787343477306352,6,1.0,1,1.0,1,1.0,1
701,max_ml,10,30,3,3,0.05,0.95,0.9049249290157252,8,1.0,1,1.0,1,1.0,1
702,max_ml,10,30,3,3,0.05,0.95,0.9309321437075468,9,1.0,1,1.0,1,1.0,1
703,max_ml,10,30,3,3,0.05,0.95,0.9310824076607884,5,1.0,1,1.0,1,1.0,1
704,max_ml,10,30,3,3,0.05,0.95,0.8260043287033619,4,1.0,1,1.0,1,1.0,1
705,max_ml,10,30,3,3,0.05,0.95,0.7679089216052767,8,1.0,1,1.0,1,1.0,1
706,max_ml,10,30,3,3,0.05,0.95,0.9242463942572248,21,1.0,1,1.0,1,1.0,1
707,max_ml,10,30,3,3,0.05,0.95,0.7290733046270362,4,1.0,1,1.0,1,1.0,1
708,max_ml,10,30,3,3,0.05,0.95,0.949727751360836,30,0.0,0,1.0,1,1.0,1
709,max_ml,10,30,3,3,0.05,0.95,0.8599086331144583,11,1.0,1,1.0,1,1.0,1
710,max_ml,10,30,3,3,0.05,0.95,0.8889979173678183,17,1.0,1,1.0,1,1.0,1
711,max_ml,10,30,3,3,0.05,0.95,0.948627926014342,43,1.0,1,1.0,1,1.0,1
712,max_ml,10,30,3,3,0.05,0.95,0.7360214490415086,12,1.0,1,1.0,1,1.0,1
713,max_ml,10,30,3,3,0.05,0.95,0.9020722009357188,5,1.0,1,1.0,1,1.0,1
714,max_ml,10,30,3,3,0.05,0.95,0.8469993517462647,9,1.0,1,1.0,1,1.0,1
715,max_ml,10,30,3,3,0.05,0.95,0.7125642182596953,3,1.0,1,1.0,1,1.0,1
716,max_ml,10,30,3,3,0.05,0.95,0.841507915315392,9,1.0,1,1.0,1,1.0,1
717,max_ml,10,30,3,3,0.05,0.95,0.9060594741890012,15,1.0,1,1.0,1,1.0,1
718,max_ml,10,30,3,3,0.05,0.95,0.9245237538911684,3,1.0,1,1.0,1,1.0,1
719,max_ml,10,30,3,3,0.05,0.95,0.9269859434806303,12,1.0,1,1.0,1,1.0,1
720,max_ml,10,30,3,3,0.05,0.95,0.8508349191777486,14,1.0,1,1.0,1,1.0,1
721,max_ml,10,30,3,3,0.05,0.95,0.873149991099297,24,1.0,1,1.0,1,1.0,1
722,max_ml,10,30,3,3,0.05,0.95,0.7980771460970822,20,1.0,1,1.0,1,1.0,1
723,max_ml,10,30,3,3,0.05,0.95,0.9326260665059292,21,1.0,1,1.0,1,1.0,1
724,max_ml,10,30,3,3,0.05,0.95,0.8738640001902116,10,1.0,1,1.0,1,1.0,1
725,max_ml,10,30,3,3,0.05,0.95,0.8896447322733072,10,1.0,1,1.0,1,1.0,1
726,max_ml,10,30,3,3,0.05,0.95,0.9126391060457908,32,1.0,1,1.0,1,1.0,1
727,max_ml,10,30,3,3,0.05,0.95,0.8384840955989956,22,1.0,1,1.0,1,1.0,1
728,max_ml,10,30,3,3,0.05,0.95,0.8482643701818867,6,1.0,1,1.0,1,1.0,1
729,max_ml,10,30,3,3,0.05,0.95,0.9353066493253878,16,1.0,1,1.0,1,1.0,1
730,max_ml,10,30,3,3,0.05,0.95,0.9184045053971912,11,1.0,1,1.0,1,1.0,1
731,max_ml,10,30,3,3,0.05,0.95,0.8836219822251082,28,1.0,1,1.0,1,1.0,1
732,max_ml,10,30,3,3,0.05,0.95,0.9335015038211304,15,1.0,1,1.0,1,1.0,1
733,max_ml,10,30,3,3,0.05,0.95,0.925427456005406,6,1.0,1,1.0,1,1.0,1
734,max_ml,10,30,3,3,0.05,0.95,0.9429302478442972,11,1.0,1,1.0,1,1.0,1
735,max_ml,10,30,3,3,0.05,0.95,0.937600931712512,10,1.0,1,1.0,1,1.0,1
736,max_ml,10,30,3,3,0.05,0.95,0.7926503622221023,3,1.0,1,1.0,1,1.0,1
737,max_ml,10,30,3,3,0.05,0.95,0.8008323211807219,4,1.0,1,1.0,1,1.0,1
738,max_ml,10,30,3,3,0.05,0.95,0.8586926570055685,8,1.0,1,1.0,1,1.0,1
739,max_ml,10,30,3,3,0.05,0.95,0.9481292155617108,12,1.0,1,1.0,1,1.0,1
740,max_ml,10,30,3,3,0.05,0.95,0.8787900435744898,8,1.0,1,1.0,1,1.0,1
741,max_ml,10,30,3,3,0.05,0.95,0.9320843040192336,3,1.0,1,1.0,1,1.0,1
742,max_ml,10,30,3,3,0.05,0.95,0.9365324435266108,15,1.0,1,1.0,1,1.0,1
743,max_ml,10,30,3,3,0.05,0.95,0.9421581830297824,19,1.0,1,1.0,1,1.0,1
744,max_ml,10,30,3,3,0.05,0.95,0.8706409195812075,10,1.0,1,1.0,1,1.0,1
745,max_ml,10,30,3,3,0.05,0.95,0.9463496582392452,14,1.0,1,1.0,1,1.0,1
746,max_ml,10,30,3,3,0.05,0.95,0.7510497525522454,6,1.0,1,1.0,1,1.0,1
747,max_ml,10,30,3,3,0.05,0.95,0.834244568515681,13,1.0,1,1.0,1,1.0,1
748,max_ml,10,30,3,3,0.05,0.95,0.8724570273766633,5,1.0,1,1.0,1,1.0,1
749,max_ml,10,30,3,3,0.05,0.95,0.813943776122518,3,1.0,1,1.0,1,1.0,1
750,max_ml,10,30,3,3,0.05,0.95,0.7653555906506573,11,1.0,1,1.0,1,1.0,1
751,max_ml,10,30,3,3,0.05,0.95,0.905577730401592,7,1.0,1,1.0,1,1.0,1
752,max_ml,10,30,3,3,0.05,0.95,0.8352443612967958,5,1.0,1,1.0,1,1.0,1
753,max_ml,10,30,3,3,0.05,0.95,0.9154147946499136,44,0.0,1,0.0,1,0.0,1
754,max_ml,10,30,3,3,0.05,0.95,0.863365485714676,9,1.0,1,1.0,1,1.0,1
755,max_ml,10,30,3,3,0.05,0.95,0.8948353754899931,15,1.0,1,1.0,1,1.0,1
756,max_ml,10,30,3,3,0.05,0.95,0.941426307296112,16,1.0,1,1.0,1,1.0,1
757,max_ml,10,30,3,3,0.05,0.95,0.9357952167837628,20,1.0,1,1.0,1,1.0,1
758,max_ml,10,30,3,3,0.05,0.95,0.9108468592973278,52,0.0,0,1.0,1,1.0,1
759,max_ml,10,30,3,3,0.05,0.95,0.8132021578223693,5,1.0,1,1.0,1,1.0,1
760,max_ml,10,30,3,3,0.05,0.95,0.9387482873344594,8,1.0,1,1.0,1,1.0,1
761,max_ml,10,30,3,3,0.05,0.95,0.9134886386480828,25,1.0,1,1.0,1,1.0,1
762,max_ml,10,30,3,3,0.05,0.95,0.9203074687479664,6,1.0,1,1.0,1,1.0,1
763,max_ml,10,30,3,3,0.05,0.95,0.8568015182643766,8,1.0,1,1.0,1,1.0,1
764,max_ml,10,30,3,3,0.05,0.95,0.9101110737614708,13,1.0,1,1.0,1,1.0,1
765,max_ml,10,30,3,3,0.05,0.95,0.7852452983921079,7,1.0,1,1.0,1,1.0,1
766,max_ml,10,30,3,3,0.05,0.95,0.8720311925781625,7,1.0,1,1.0,1,1.0,1
767,max_ml,10,30,3,3,0.05,0.95,0.8755466778508061,31,1.0,1,1.0,1,1.0,1
768,max_ml,10,30,3,3,0.05,0.95,0.9418911346923184,76,0.0,0,0.0,0,1.0,1
769,max_ml,10,30,3,3,0.05,0.95,0.9356891082342308,27,0.0,0,1.0,1,0.0,0
770,max_ml,10,30,3,3,0.05,0.95,0.8668614154785,14,1.0,1,1.0,1,1.0,1
771,max_ml,10,30,3,3,0.05,0.95,0.9219727406003454,19,1.0,1,1.0,1,1.0,1
772,max_ml,10,30,3,3,0.05,0.95,0.8615831039469635,12,1.0,1,1.0,1,1.0,1
773,max_ml,10,30,3,3,0.05,0.95,0.8968850025176422,10,1.0,1,1.0,1,1.0,1
774,max_ml,10,30,3,3,0.05,0.95,0.8412012895387861,10,1.0,1,1.0,1,1.0,1
775,max_ml,10,30,3,3,0.05,0.95,0.928402638935018,9,1.0,1,1.0,1,1.0,1
776,max_ml,10,30,3,3,0.05,0.95,0.8836393808554576,7,1.0,1,1.0,1,1.0,1
777,max_ml,10,30,3,3,0.05,0.95,0.947283166488461,5,1.0,1,1.0,1,1.0,1
778,max_ml,10,30,3,3,0.05,0.95,0.9404612847529232,63,0.0,1,0.0,1,0.0,1
779,max_ml,10,30,3,3,0.05,0.95,0.9033310345201564,16,1.0,1,1.0,1,1.0,1
780,max_ml,10,30,3,3,0.05,0.95,0.9170040418182088,12,1.0,1,1.0,1,1.0,1
781,max_ml,10,30,3,3,0.05,0.95,0.9317479983992688,8,1.0,1,1.0,1,1.0,1
782,max_ml,10,30,3,3,0.05,0.95,0.8756853821552787,5,1.0,1,1.0,1,1.0,1
783,max_ml,10,30,3,3,0.05,0.95,0.9262286126177082,7,1.0,1,1.0,1,1.0,1
784,max_ml,10,30,3,3,0.05,0.95,0.8204855282676932,10,1.0,1,1.0,1,1.0,1
785,max_ml,10,30,3,3,0.05,0.95,0.8747781894671848,6,1.0,1,1.0,1,1.0,1
786,max_ml,10,30,3,3,0.05,0.95,0.9245390255731832,17,1.0,1,1.0,1,1.0,1
787,max_ml,10,30,3,3,0.05,0.95,0.9379164460407332,15,1.0,1,1.0,1,1.0,1
788,max_ml,10,30,3,3,0.05,0.95,0.6970680621577179,4,1.0,1,1.0,1,1.0,1
789,max_ml,10,30,3,3,0.05,0.95,0.8528646521657604,5,1.0,1,1.0,1,1.0,1
790,max_ml,10,30,3,3,0.05,0.95,0.8972227781016824,10,1.0,1,1.0,1,1.0,1
791,max_ml,10,30,3,3,0.05,0.95,0.75450136741481,9,1.0,1,1.0,1,1.0,1
792,max_ml,10,30,3,3,0.05,0.95,0.8243885013460618,31,1.0,1,1.0,1,1.0,1
793,max_ml,10,30,3,3,0.05,0.95,0.870423888865505,7,1.0,1,1.0,1,1.0,1
794,max_ml,10,30,3,3,0.05,0.95,0.8707279290878082,22,1.0,1,1.0,1,1.0,1
795,max_ml,10,30,3,3,0.05,0.95,0.6127948119708081,3,1.0,1,1.0,1,1.0,1
796,max_ml,10,30,3,3,0.05,0.95,0.8118862358423691,5,1.0,1,1.0,1,1.0,1
797,max_ml,10,30,3,3,0.05,0.95,0.8647809090606783,6,1.0,1,1.0,1,1.0,1
798,max_ml,10,30,3,3,0.05,0.95,0.8768505666333614,15,1.0,1,1.0,1,1.0,1
799,max_ml,10,30,3,3,0.05,0.95,0.842464264532048,10,1.0,1,1.0,1,1.0,1
800,max_ml,10,30,3,3,0.05,0.95,0.8461148010909693,6,1.0,1,1.0,1,1.0,1
801,max_ml,10,30,3,3,0.05,0.95,0.8324717651169782,4,1.0,1,1.0,1,1.0,1
802,max_ml,10,30,3,3,0.05,0.95,0.9119312067301484,11,1.0,1,1.0,1,1.0,1
803,max_ml,10,30,3,3,0.05,0.95,0.8807884220881163,6,1.0,1,1.0,1,1.0,1
804,max_ml,10,30,3,3,0.05,0.95,0.9090367074026684,17,1.0,1,1.0,1,1.0,1
805,max_ml,10,30,3,3,0.05,0.95,0.9422808845750984,21,0.0,0,0.0,0,1.0,1
806,max_ml,10,30,3,3,0.05,0.95,0.8548943524977287,13,1.0,1,1.0,1,1.0,1
807,max_ml,10,30,3,3,0.05,0.95,0.9377075537842812,13,1.0,1,1.0,1,1.0,1
808,max_ml,10,30,3,3,0.05,0.95,0.8824442563787859,24,1.0,1,1.0,1,1.0,1
809,max_ml,10,30,3,3,0.05,0.95,0.8876825926344182,17,1.0,1,1.0,1,1.0,1
810,max_ml,10,30,3,3,0.05,0.95,0.9151706604026906,12,1.0,1,1.0,1,1.0,1
811,max_ml,10,30,3,3,0.05,0.95,0.9416523566820664,17,1.0,1,1.0,1,1.0,1
812,max_ml,10,30,3,3,0.05,0.95,0.8387330510337723,7,1.0,1,1.0,1,1.0,1
813,max_ml,10,30,3,3,0.05,0.95,0.9223508873597416,24,1.0,1,1.0,1,1.0,1
814,max_ml,10,30,3,3,0.05,0.95,0.9187297634420272,16,1.0,1,1.0,1,1.0,1
815,max_ml,10,30,3,3,0.05,0.95,0.8793011786096787,30,0.0,0,1.0,1,1.0,1
816,max_ml,10,30,3,3,0.05,0.95,0.8692571016714646,11,1.0,1,1.0,1,1.0,1
817,max_ml,10,30,3,3,0.05,0.95,0.9198068565776754,10,1.0,1,1.0,1,1.0,1
818,max_ml,10,30,3,3,0.05,0.95,0.944771378922031,19,1.0,1,1.0,1,1.0,1
819,max_ml,10,30,3,3,0.05,0.95,0.9193759570642352,27,1.0,1,1.0,1,1.0,1
820,max_ml,10,30,3,3,0.05,0.95,0.8706185917380015,10,1.0,1,1.0,1,1.0,1
821,max_ml,10,30,3,3,0.05,0.95,0.9414792849066038,25,1.0,1,1.0,1,1.0,1
822,max_ml,10,30,3,3,0.05,0.95,0.7409465147989194,5,1.0,1,1.0,1,1.0,1
823,max_ml,10,30,3,3,0.05,0.95,0.9252197364959924,82,0.0,1,0.0,1,0.0,1
824,max_ml,10,30,3,3,0.05,0.95,0.8645582402524553,8,1.0,1,1.0,1,1.0,1
825,max_ml,10,30,3,3,0.05,0.95,0.8574080527550612,3,1.0,1,1.0,1,1.0,1
826,max_ml,10,30,3,3,0.05,0.95,0.9049259575032038,18,1.0,1,1.0,1,1.0,1
827,max_ml,10,30,3,3,0.05,0.95,0.8779722988127118,11,1.0,1,1.0,1,1.0,1
828,max_ml,10,30,3,3,0.05,0.95,0.8536587006611805,6,1.0,1,1.0,1,1.0,1
829,max_ml,10,30,3,3,0.05,0.95,0.859008841755308,20,1.0,1,1.0,1,1.0,1
830,max_ml,10,30,3,3,0.05,0.95,0.7234604493082563,3,1.0,1,1.0,1,1.0,1
831,max_ml,10,30,3,3,0.05,0.95,0.9299770847262654,21,1.0,1,1.0,1,1.0,1
832,max_ml,10,30,3,3,0.05,0.95,0.9145191506382544,18,1.0,1,1.0,1,1.0,1
833,max_ml,10,30,3,3,0.05,0.95,0.9111886959328682,5,1.0,1,1.0,1,1.0,1
834,max_ml,10,30,3,3,0.05,0.95,0.8177702715821737,7,1.0,1,1.0,1,1.0,1
835,max_ml,10,30,3,3,0.05,0.95,0.7858894213112091,9,1.0,1,1.0,1,1.0,1
836,max_ml,10,30,3,3,0.05,0.95,0.8936589952728007,16,1.0,1,1.0,1,1.0,1
837,max_ml,10,30,3,3,0.05,0.95,0.6240361228271712,4,1.0,1,1.0,1,1.0,1
838,max_ml,10,30,3,3,0.05,0.95,0.8495641127942869,5,1.0,1,1.0,1,1.0,1
839,max_ml,10,30,3,3,0.05,0.95,0.7743622980925915,5,1.0,1,1.0,1,1.0,1
840,max_ml,10,30,3,3,0.05,0.95,0.9269185189225628,7,1.0,1,1.0,1,1.0,1
841,max_ml,10,30,3,3,0.05,0.95,0.784441478370895,6,1.0,1,1.0,1,1.0,1
842,max_ml,10,30,3,3,0.05,0.95,0.90743001908483,4,1.0,1,1.0,1,1.0,1
843,max_ml,10,30,3,3,0.05,0.95,0.8210595124101226,7,1.0,1,1.0,1,1.0,1
844,max_ml,10,30,3,3,0.05,0.95,0.9392184217313208,21,1.0,1,1.0,1,1.0,1
845,max_ml,10,30,3,3,0.05,0.95,0.891921376301426,9,1.0,1,1.0,1,1.0,1
846,max_ml,10,30,3,3,0.05,0.95,0.9341239381448438,5,1.0,1,1.0,1,1.0,1
847,max_ml,10,30,3,3,0.05,0.95,0.7985271395683218,6,1.0,1,1.0,1,1.0,1
848,max_ml,10,30,3,3,0.05,0.95,0.8238515152839323,3,1.0,1,1.0,1,1.0,1
849,max_ml,10,30,3,3,0.05,0.95,0.9175589177741916,8,1.0,1,1.0,1,1.0,1
850,max_ml,10,30,3,3,0.05,0.95,0.8499128054896611,10,1.0,1,1.0,1,1.0,1
851,max_ml,10,30,3,3,0.05,0.95,0.9305421453680576,22,1.0,1,1.0,1,1.0,1
852,max_ml,10,30,3,3,0.05,0.95,0.7925028492661998,6,1.0,1,1.0,1,1.0,1
853,max_ml,10,30,3,3,0.05,0.95,0.9363534719693486,8,1.0,1,1.0,1,1.0,1
854,max_ml,10,30,3,3,0.05,0.95,0.8511183721483524,2,1.0,1,1.0,1,1.0,1
855,max_ml,10,30,3,3,0.05,0.95,0.737377648121022,10,1.0,1,1.0,1,1.0,1
856,max_ml,10,30,3,3,0.05,0.95,0.9450520933129668,41,1.0,1,1.0,1,1.0,1
857,max_ml,10,30,3,3,0.05,0.95,0.917838424698956,5,1.0,1,1.0,1,1.0,1
858,max_ml,10,30,3,3,0.05,0.95,0.8940534707829798,7,1.0,1,1.0,1,1.0,1
859,max_ml,10,30,3,3,0.05,0.95,0.9309162757173244,19,1.0,1,1.0,1,1.0,1
860,max_ml,10,30,3,3,0.05,0.95,0.8015823955106005,22,1.0,1,1.0,1,1.0,1
861,max_ml,10,30,3,3,0.05,0.95,0.865828921336531,3,1.0,1,1.0,1,1.0,1
862,max_ml,10,30,3,3,0.05,0.95,0.9227863970782212,8,1.0,1,1.0,1,1.0,1
863,max_ml,10,30,3,3,0.05,0.95,0.9292663843270936,14,1.0,1,1.0,1,0.0,0
864,max_ml,10,30,3,3,0.05,0.95,0.8456621682306205,6,1.0,1,1.0,1,1.0,1
865,max_ml,10,30,3,3,0.05,0.95,0.8513906408336867,8,1.0,1,1.0,1,1.0,1
866,max_ml,10,30,3,3,0.05,0.95,0.9228848545174448,29,1.0,1,1.0,1,1.0,1
867,max_ml,10,30,3,3,0.05,0.95,0.8950093170116149,10,1.0,1,1.0,1,1.0,1
868,max_ml,10,30,3,3,0.05,0.95,0.7480030165019405,5,1.0,1,1.0,1,1.0,1
869,max_ml,10,30,3,3,0.05,0.95,0.9109695339034836,18,1.0,1,1.0,1,1.0,1
870,max_ml,10,30,3,3,0.05,0.95,0.873175319111008,5,1.0,1,1.0,1,1.0,1
871,max_ml,10,30,3,3,0.05,0.95,0.865128472970124,21,1.0,1,1.0,1,1.0,1
872,max_ml,10,30,3,3,0.05,0.95,0.922889351311186,8,1.0,1,1.0,1,1.0,1
873,max_ml,10,30,3,3,0.05,0.95,0.935648830787158,21,1.0,1,1.0,1,1.0,1
874,max_ml,10,30,3,3,0.05,0.95,0.7919796093299609,3,1.0,1,1.0,1,1.0,1
875,max_ml,10,30,3,3,0.05,0.95,0.8922352945391012,9,1.0,1,1.0,1,1.0,1
876,max_ml,10,30,3,3,0.05,0.95,0.907356723666618,17,1.0,1,1.0,1,1.0,1
877,max_ml,10,30,3,3,0.05,0.95,0.8945359191848855,12,1.0,1,1.0,1,1.0,1
878,max_ml,10,30,3,3,0.05,0.95,0.9001785233327984,41,1.0,1,1.0,1,1.0,1
879,max_ml,10,30,3,3,0.05,0.95,0.90314776248572,9,1.0,1,1.0,1,1.0,1
880,max_ml,10,30,3,3,0.05,0.95,0.8907517596172864,17,1.0,1,1.0,1,1.0,1
881,max_ml,10,30,3,3,0.05,0.95,0.9231643213495848,16,1.0,1,1.0,1,1.0,1
882,max_ml,10,30,3,3,0.05,0.95,0.9445847135897206,12,1.0,1,1.0,1,1.0,1
883,max_ml,10,30,3,3,0.05,0.95,0.8750960860802871,12,1.0,1,1.0,1,1.0,1
884,max_ml,10,30,3,3,0.05,0.95,0.8525953142283813,5,1.0,1,1.0,1,1.0,1
885,max_ml,10,30,3,3,0.05,0.95,0.9415372082999472,18,1.0,1,1.0,1,1.0,1
886,max_ml,10,30,3,3,0.05,0.95,0.912402552577865,8,1.0,1,1.0,1,1.0,1
887,max_ml,10,30,3,3,0.05,0.95,0.8074289817411343,6,1.0,1,1.0,1,1.0,1
888,max_ml,10,30,3,3,0.05,0.95,0.9373997950079718,5,1.0,1,1.0,1,1.0,1
889,max_ml,10,30,3,3,0.05,0.95,0.86237222477059,11,1.0,1,1.0,1,1.0,1
890,max_ml,10,30,3,3,0.05,0.95,0.892730579707556,6,1.0,1,1.0,1,1.0,1
891,max_ml,10,30,3,3,0.05,0.95,0.8150531646851089,4,1.0,1,1.0,1,1.0,1
892,max_ml,10,30,3,3,0.05,0.95,0.8759630169257904,7,1.0,1,1.0,1,1.0,1
893,max_ml,10,30,3,3,0.05,0.95,0.8727727498767359,18,1.0,1,1.0,1,1.0,1
894,max_ml,10,30,3,3,0.05,0.95,0.9078737754875212,12,1.0,1,1.0,1,1.0,1
895,max_ml,10,30,3,3,0.05,0.95,0.8561718188016735,5,1.0,1,1.0,1,1.0,1
896,max_ml,10,30,3,3,0.05,0.95,0.8284102557700864,3,1.0,1,1.0,1,1.0,1
897,max_ml,10,30,3,3,0.05,0.95,0.8311576829225452,7,1.0,1,1.0,1,1.0,1
898,max_ml,10,30,3,3,0.05,0.95,0.90074502097589,22,1.0,1,1.0,1,1.0,1
899,max_ml,10,30,3,3,0.05,0.95,0.8257538850441949,7,1.0,1,1.0,1,1.0,1
900,max_ml,10,30,3,3,0.05,0.95,0.9111630343722062,8,1.0,1,1.0,1,1.0,1
901,max_ml,10,30,3,3,0.05,0.95,0.9437333658777955,16,1.0,1,1.0,1,1.0,1
902,max_ml,10,30,3,3,0.05,0.95,0.8292274663476437,5,1.0,1,1.0,1,1.0,1
903,max_ml,10,30,3,3,0.05,0.95,0.9363926838826556,9,1.0,1,1.0,1,1.0,1
904,max_ml,10,30,3,3,0.05,0.95,0.8672973299587752,16,1.0,1,1.0,1,1.0,1
905,max_ml,10,30,3,3,0.05,0.95,0.7665321508643911,6,1.0,1,1.0,1,1.0,1
906,max_ml,10,30,3,3,0.05,0.95,0.946954161448972,4,1.0,1,1.0,1,1.0,1
907,max_ml,10,30,3,3,0.05,0.95,0.7179595625756438,4,1.0,1,1.0,1,1.0,1
908,max_ml,10,30,3,3,0.05,0.95,0.8179124659641115,4,1.0,1,1.0,1,1.0,1
909,max_ml,10,30,3,3,0.05,0.95,0.8631579535813935,20,1.0,1,1.0,1,1.0,1
910,max_ml,10,30,3,3,0.05,0.95,0.8535447707957801,10,1.0,1,1.0,1,1.0,1
911,max_ml,10,30,3,3,0.05,0.95,0.9416746828902643,30,1.0,1,1.0,1,1.0,1
912,max_ml,10,30,3,3,0.05,0.95,0.9242958507909346,8,1.0,1,1.0,1,1.0,1
913,max_ml,10,30,3,3,0.05,0.95,0.8353762404100842,11,1.0,1,1.0,1,1.0,1
914,max_ml,10,30,3,3,0.05,0.95,0.8518081727502731,9,1.0,1,1.0,1,1.0,1
915,max_ml,10,30,3,3,0.05,0.95,0.8896945846315627,11,1.0,1,1.0,1,1.0,1
916,max_ml,10,30,3,3,0.05,0.95,0.9039799773070032,12,1.0,1,1.0,1,1.0,1
917,max_ml,10,30,3,3,0.05,0.95,0.8871689216188005,11,1.0,1,1.0,1,1.0,1
918,max_ml,10,30,3,3,0.05,0.95,0.6846136678254254,9,1.0,1,1.0,1,1.0,1
919,max_ml,10,30,3,3,0.05,0.95,0.7939738817969885,6,1.0,1,1.0,1,1.0,1
920,max_ml,10,30,3,3,0.05,0.95,0.8210510512170586,7,1.0,1,1.0,1,1.0,1
921,max_ml,10,30,3,3,0.05,0.95,0.9207845250358724,31,1.0,1,1.0,1,1.0,1
922,max_ml,10,30,3,3,0.05,0.95,0.941068610232297,39,0.0,0,0.0,0,1.0,1
923,max_ml,10,30,3,3,0.05,0.95,0.9428297832652608,17,1.0,1,1.0,1,1.0,1
924,max_ml,10,30,3,3,0.05,0.95,0.8216391589028849,5,1.0,1,1.0,1,1.0,1
925,max_ml,10,30,3,3,0.05,0.95,0.8485150762138787,4,1.0,1,1.0,1,1.0,1
926,max_ml,10,30,3,3,0.05,0.95,0.8651755129562482,25,1.0,1,1.0,1,1.0,1
927,max_ml,10,30,3,3,0.05,0.95,0.6328319752994244,3,1.0,1,1.0,1,1.0,1
928,max_ml,10,30,3,3,0.05,0.95,0.6689168867608513,10,1.0,1,1.0,1,1.0,1
929,max_ml,10,30,3,3,0.05,0.95,0.8858607060001669,6,1.0,1,1.0,1,1.0,1
930,max_ml,10,30,3,3,0.05,0.95,0.8610704451707127,4,1.0,1,1.0,1,1.0,1
931,max_ml,10,30,3,3,0.05,0.95,0.8171587854986594,5,1.0,1,1.0,1,1.0,1
932,max_ml,10,30,3,3,0.05,0.95,0.6665737060071355,8,1.0,1,1.0,1,1.0,1
933,max_ml,10,30,3,3,0.05,0.95,0.911219852506746,30,1.0,1,1.0,1,1.0,1
934,max_ml,10,30,3,3,0.05,0.95,0.9345420184964768,19,1.0,1,1.0,1,1.0,1
935,max_ml,10,30,3,3,0.05,0.95,0.889904364429113,7,1.0,1,1.0,1,1.0,1
936,max_ml,10,30,3,3,0.05,0.95,0.9136199435510288,17,1.0,1,1.0,1,1.0,1
937,max_ml,10,30,3,3,0.05,0.95,0.8968918210229374,5,1.0,1,1.0,1,1.0,1
938,max_ml,10,30,3,3,0.05,0.95,0.904980194748944,16,1.0,1,1.0,1,1.0,1
939,max_ml,10,30,3,3,0.05,0.95,0.8917450672675701,21,0.0,0,1.0,1,1.0,1
940,max_ml,10,30,3,3,0.05,0.95,0.9478677054010982,19,1.0,1,1.0,1,1.0,1
941,max_ml,10,30,3,3,0.05,0.95,0.9029178111438818,5,1.0,1,1.0,1,1.0,1
942,max_ml,10,30,3,3,0.05,0.95,0.7779159877457477,6,1.0,1,1.0,1,1.0,1
943,max_ml,10,30,3,3,0.05,0.95,0.8990814361019034,24,1.0,1,1.0,1,1.0,1
944,max_ml,10,30,3,3,0.05,0.95,0.7980842121472315,17,1.0,1,1.0,1,1.0,1
945,max_ml,10,30,3,3,0.05,0.95,0.9037057226205596,6,1.0,1,1.0,1,1.0,1
946,max_ml,10,30,3,3,0.05,0.95,0.8024353755817065,6,1.0,1,1.0,1,1.0,1
947,max_ml,10,30,3,3,0.05,0.95,0.931728988930192,8,1.0,1,1.0,1,1.0,1
948,max_ml,10,30,3,3,0.05,0.95,0.914794498433083,23,1.0,1,1.0,1,1.0,1
949,max_ml,10,30,3,3,0.05,0.95,0.9143599630477542,23,1.0,1,1.0,1,1.0,1
950,max_ml,10,30,3,3,0.05,0.95,0.8558627896961574,5,1.0,1,1.0,1,1.0,1
951,max_ml,10,30,3,3,0.05,0.95,0.9459765620494308,32,1.0,1,1.0,1,1.0,1
952,max_ml,10,30,3,3,0.05,0.95,0.8596885161613423,16,1.0,1,1.0,1,1.0,1
953,max_ml,10,30,3,3,0.05,0.95,0.918607545873694,7,1.0,1,1.0,1,1.0,1
954,max_ml,10,30,3,3,0.05,0.95,0.8954691559693594,8,1.0,1,1.0,1,1.0,1
955,max_ml,10,30,3,3,0.05,0.95,0.8770483695071289,4,1.0,1,1.0,1,1.0,1
956,max_ml,10,30,3,3,0.05,0.95,0.9091064944694148,28,1.0,1,1.0,1,1.0,1
957,max_ml,10,30,3,3,0.05,0.95,0.8236879065004906,4,1.0,1,1.0,1,1.0,1
958,max_ml,10,30,3,3,0.05,0.95,0.9015730133869476,21,1.0,1,1.0,1,1.0,1
959,max_ml,10,30,3,3,0.05,0.95,0.9157828727834696,16,1.0,1,1.0,1,1.0,1
960,max_ml,10,30,3,3,0.05,0.95,0.8905166018571059,15,1.0,1,1.0,1,1.0,1
961,max_ml,10,30,3,3,0.05,0.95,0.9399671336117024,39,0.0,1,0.0,1,0.0,1
962,max_ml,10,30,3,3,0.05,0.95,0.9247581653360184,9,1.0,1,1.0,1,1.0,1
963,max_ml,10,30,3,3,0.05,0.95,0.779145110995435,13,1.0,1,1.0,1,1.0,1
964,max_ml,10,30,3,3,0.05,0.95,0.9035522978569388,9,1.0,1,1.0,1,1.0,1
965,max_ml,10,30,3,3,0.05,0.95,0.8943286667320602,3,1.0,1,1.0,1,1.0,1
966,max_ml,10,30,3,3,0.05,0.95,0.903539333001039,16,1.0,1,1.0,1,1.0,1
967,max_ml,10,30,3,3,0.05,0.95,0.8495785620027495,10,1.0,1,1.0,1,1.0,1
968,max_ml,10,30,3,3,0.05,0.95,0.7687738652737462,4,1.0,1,1.0,1,1.0,1
969,max_ml,10,30,3,3,0.05,0.95,0.8604822823120483,8,1.0,1,1.0,1,1.0,1
970,max_ml,10,30,3,3,0.05,0.95,0.8905564319840896,25,1.0,1,1.0,1,1.0,1
971,max_ml,10,30,3,3,0.05,0.95,0.9366008450861776,20,1.0,1,1.0,1,1.0,1
972,max_ml,10,30,3,3,0.05,0.95,0.9063115353279212,12,1.0,1,1.0,1,1.0,1
973,max_ml,10,30,3,3,0.05,0.95,0.9407360465147236,33,1.0,1,1.0,1,1.0,1
974,max_ml,10,30,3,3,0.05,0.95,0.8229904472718103,6,1.0,1,1.0,1,1.0,1
975,max_ml,10,30,3,3,0.05,0.95,0.7520486350801187,5,1.0,1,1.0,1,1.0,1
976,max_ml,10,30,3,3,0.05,0.95,0.8353925012799194,5,1.0,1,1.0,1,1.0,1
977,max_ml,10,30,3,3,0.05,0.95,0.9204776933575736,14,1.0,1,1.0,1,1.0,1
978,max_ml,10,30,3,3,0.05,0.95,0.9130940382993734,14,1.0,1,1.0,1,1.0,1
979,max_ml,10,30,3,3,0.05,0.95,0.9300074476643426,10,1.0,1,1.0,1,1.0,1
980,max_ml,10,30,3,3,0.05,0.95,0.8972308212183223,9,1.0,1,1.0,1,1.0,1
981,max_ml,10,30,3,3,0.05,0.95,0.9036169143496914,31,0.0,0,1.0,1,1.0,1
982,max_ml,10,30,3,3,0.05,0.95,0.874128029352394,12,1.0,1,1.0,1,1.0,1
983,max_ml,10,30,3,3,0.05,0.95,0.9384687248116068,10,1.0,1,1.0,1,1.0,1
984,max_ml,10,30,3,3,0.05,0.95,0.926452594850198,41,1.0,1,1.0,1,1.0,1
985,max_ml,10,30,3,3,0.05,0.95,0.6725692835151053,8,1.0,1,1.0,1,1.0,1
986,max_ml,10,30,3,3,0.05,0.95,0.8725468227677342,13,1.0,1,1.0,1,1.0,1
987,max_ml,10,30,3,3,0.05,0.95,0.8793971137564873,11,1.0,1,1.0,1,1.0,1
988,max_ml,10,30,3,3,0.05,0.95,0.8908717099356822,18,1.0,1,1.0,1,1.0,1
989,max_ml,10,30,3,3,0.05,0.95,0.9063331349116024,12,1.0,1,1.0,1,1.0,1
990,max_ml,10,30,3,3,0.05,0.95,0.7858633899576405,3,1.0,1,1.0,1,1.0,1
991,max_ml,10,30,3,3,0.05,0.95,0.886144805112761,8,1.0,1,1.0,1,1.0,1
992,max_ml,10,30,3,3,0.05,0.95,0.92253081817655,7,1.0,1,1.0,1,1.0,1
993,max_ml,10,30,3,3,0.05,0.95,0.9078723242954694,7,1.0,1,1.0,1,1.0,1
994,max_ml,10,30,3,3,0.05,0.95,0.7762981702336663,11,1.0,1,1.0,1,1.0,1
995,max_ml,10,30,3,3,0.05,0.95,0.8748461824077217,3,1.0,1,1.0,1,1.0,1
996,max_ml,10,30,3,3,0.05,0.95,0.933325878946191,12,1.0,1,1.0,1,1.0,1
997,max_ml,10,30,3,3,0.05,0.95,0.8888806449065528,33,1.0,1,1.0,1,1.0,1
998,max_ml,10,30,3,3,0.05,0.95,0.68435819309689,3,1.0,1,1.0,1,1.0,1
999,max_ml,10,30,3,3,0.05,0.95,0.8286591746933532,8,1.0,1,1.0,1,1.0,1
1000,max_ml,10,30,3,3,0.05,0.95,0.9328547927570704,6,1.0,1,1.0,1,1.0,1
1001,max_ml,10,30,3,3,0.05,0.95,0.7953278872679196,10,1.0,1,1.0,1,1.0,1
1002,max_ml,10,30,3,3,0.05,0.95,0.9434033700056844,43,1.0,1,1.0,1,1.0,1
1003,max_ml,10,30,3,3,0.05,0.95,0.8858173747276463,9,1.0,1,1.0,1,1.0,1
1004,max_ml,10,30,3,3,0.05,0.95,0.9468687732086982,22,1.0,1,1.0,1,1.0,1
1005,max_ml,10,30,3,3,0.05,0.95,0.9241903689081392,25,1.0,1,1.0,1,1.0,1
1006,max_ml,10,30,3,3,0.05,0.95,0.9387012727081928,58,0.0,0,1.0,1,1.0,1
1007,max_ml,10,30,3,3,0.05,0.95,0.9116249160734244,12,1.0,1,1.0,1,1.0,1
1008,max_ml,10,30,3,3,0.05,0.95,0.941165331990126,30,1.0,1,1.0,1,1.0,1
1009,max_ml,10,30,3,3,0.05,0.95,0.8941518342018719,15,1.0,1,1.0,1,1.0,1
1010,max_ml,10,30,3,3,0.05,0.95,0.7725910667041714,7,1.0,1,1.0,1,1.0,1
1011,max_ml,10,30,3,3,0.05,0.95,0.8003186556934592,11,1.0,1,1.0,1,1.0,1
1012,max_ml,10,30,3,3,0.05,0.95,0.7043322100139116,7,1.0,1,1.0,1,1.0,1
1013,max_ml,10,30,3,3,0.05,0.95,0.8440757524778887,7,1.0,1,1.0,1,1.0,1
1014,max_ml,10,30,3,3,0.05,0.95,0.8355375446369082,3,1.0,1,1.0,1,1.0,1
1015,max_ml,10,30,3,3,0.05,0.95,0.84482824363844,14,1.0,1,1.0,1,1.0,1
1016,max_ml,10,30,3,3,0.05,0.95,0.856835694078749,5,1.0,1,1.0,1,1.0,1
1017,max_ml,10,30,3,3,0.05,0.95,0.92577007020991,17,1.0,1,1.0,1,1.0,1
1018,max_ml,10,30,3,3,0.05,0.95,0.8745883668002445,3,1.0,1,1.0,1,1.0,1
1019,max_ml,10,30,3,3,0.05,0.95,0.909169542691006,13,1.0,1,1.0,1,1.0,1
1020,max_ml,10,30,3,3,0.05,0.95,0.8924952662775192,19,1.0,1,1.0,1,1.0,1
1021,max_ml,10,30,3,3,0.05,0.95,0.8825922692229219,11,1.0,1,1.0,1,1.0,1
1022,max_ml,10,30,3,3,0.05,0.95,0.8162180812359104,4,1.0,1,1.0,1,1.0,1
1023,max_ml,10,30,3,3,0.05,0.95,0.8648583202997251,16,1.0,1,1.0,1,1.0,1
1024,max_ml,10,30,3,3,0.05,0.95,0.7936995217405256,14,1.0,1,1.0,1,1.0,1
1025,max_ml,10,30,3,3,0.05,0.95,0.9101943750948002,29,0.0,0,1.0,1,1.0,1
1026,max_ml,10,30,3,3,0.05,0.95,0.9189612968222592,4,1.0,1,1.0,1,1.0,1
1027,max_ml,10,30,3,3,0.05,0.95,0.9307609606602116,10,1.0,1,1.0,1,1.0,1
1028,max_ml,10,30,3,3,0.05,0.95,0.866067711981184,5,1.0,1,1.0,1,1.0,1
1029,max_ml,10,30,3,3,0.05,0.95,0.883837894955609,5,1.0,1,1.0,1,1.0,1
1030,max_ml,10,30,3,3,0.05,0.95,0.9014589242243232,15,1.0,1,1.0,1,1.0,1
1031,max_ml,10,30,3,3,0.05,0.95,0.8961376884375812,33,1.0,1,1.0,1,1.0,1
1032,max_ml,10,30,3,3,0.05,0.95,0.8831793676195512,12,1.0,1,1.0,1,1.0,1
1033,max_ml,10,30,3,3,0.05,0.95,0.8899351501663135,9,1.0,1,1.0,1,1.0,1
1034,max_ml,10,30,3,3,0.05,0.95,0.9030684213856506,6,1.0,1,1.0,1,1.0,1
1035,max_ml,10,30,3,3,0.05,0.95,0.8657032099515526,8,1.0,1,1.0,1,1.0,1
1036,max_ml,10,30,3,3,0.05,0.95,0.9261145823412988,20,1.0,1,1.0,1,1.0,1
1037,max_ml,10,30,3,3,0.05,0.95,0.9202667687020584,38,0.0,0,1.0,1,1.0,1
1038,max_ml,10,30,3,3,0.05,0.95,0.8084688712226541,7,1.0,1,1.0,1,1.0,1
1039,max_ml,10,30,3,3,0.05,0.95,0.92628472430557,43,1.0,1,1.0,1,1.0,1
1040,max_ml,10,30,3,3,0.05,0.95,0.9149218879050778,12,1.0,1,1.0,1,1.0,1
1041,max_ml,10,30,3,3,0.05,0.95,0.8985845697216283,13,1.0,1,1.0,1,1.0,1
1042,max_ml,10,30,3,3,0.05,0.95,0.7420301247762078,3,1.0,1,1.0,1,1.0,1
1043,max_ml,10,30,3,3,0.05,0.95,0.8578424289533038,12,1.0,1,1.0,1,1.0,1
1044,max_ml,10,30,3,3,0.05,0.95,0.9141456319883206,69,0.0,1,0.0,1,0.0,1
1045,max_ml,10,30,3,3,0.05,0.95,0.9081041748868858,8,1.0,1,1.0,1,1.0,1
1046,max_ml,10,30,3,3,0.05,0.95,0.9495396439826808,8,1.0,1,1.0,1,1.0,1
1047,max_ml,10,30,3,3,0.05,0.95,0.9054762988128928,11,1.0,1,1.0,1,1.0,1
1048,max_ml,10,30,3,3,0.05,0.95,0.9351421447485888,9,1.0,1,1.0,1,1.0,1
1049,max_ml,10,30,3,3,0.05,0.95,0.7489634965316315,4,1.0,1,1.0,1,1.0,1
1050,max_ml,10,30,3,3,0.05,0.95,0.9100410212589746,4,1.0,1,1.0,1,1.0,1
1051,max_ml,10,30,3,3,0.05,0.95,0.8303363547960982,5,1.0,1,1.0,1,1.0,1
1052,max_ml,10,30,3,3,0.05,0.95,0.6114024934456977,6,1.0,1,1.0,1,1.0,1
1053,max_ml,10,30,3,3,0.05,0.95,0.8980613234042093,4,1.0,1,1.0,1,1.0,1
1054,max_ml,10,30,3,3,0.05,0.95,0.857883625301085,7,1.0,1,1.0,1,1.0,1
1055,max_ml,10,30,3,3,0.05,0.95,0.7819177667054712,7,1.0,1,1.0,1,1.0,1
1056,max_ml,10,30,3,3,0.05,0.95,0.9212592254060452,17,1.0,1,1.0,1,1.0,1
1057,max_ml,10,30,3,3,0.05,0.95,0.7897318697728718,4,1.0,1,1.0,1,1.0,1
1058,max_ml,10,30,3,3,0.05,0.95,0.8779391822972875,6,1.0,1,1.0,1,1.0,1
1059,max_ml,10,30,3,3,0.05,0.95,0.9076055592241702,5,1.0,1,1.0,1,1.0,1
1060,max_ml,10,30,3,3,0.05,0.95,0.8958931395538576,14,1.0,1,1.0,1,1.0,1
1061,max_ml,10,30,3,3,0.05,0.95,0.8884385975553694,41,0.0,1,0.0,1,0.0,1
1062,max_ml,10,30,3,3,0.05,0.95,0.8533796997545209,9,1.0,1,1.0,1,1.0,1
1063,max_ml,10,30,3,3,0.05,0.95,0.7864141031872793,4,1.0,1,1.0,1,1.0,1
1064,max_ml,10,30,3,3,0.05,0.95,0.8494114010693146,5,1.0,1,1.0,1,1.0,1
1065,max_ml,10,30,3,3,0.05,0.95,0.8723096323883935,7,1.0,1,1.0,1,1.0,1
1066,max_ml,10,30,3,3,0.05,0.95,0.9025946607256744,18,1.0,1,1.0,1,1.0,1
1067,max_ml,10,30,3,3,0.05,0.95,0.8939093382899558,8,1.0,1,1.0,1,1.0,1
1068,max_ml,10,30,3,3,0.05,0.95,0.5898971461210762,6,1.0,1,1.0,1,1.0,1
1069,max_ml,10,30,3,3,0.05,0.95,0.9398404381924536,5,1.0,1,1.0,1,1.0,1
1070,max_ml,10,30,3,3,0.05,0.95,0.942062235144253,16,1.0,1,1.0,1,1.0,1
1071,max_ml,10,30,3,3,0.05,0.95,0.9448536319117904,9,1.0,1,1.0,1,1.0,1
1072,max_ml,10,30,3,3,0.05,0.95,0.9455188023098868,5,1.0,1,1.0,1,1.0,1
1073,max_ml,10,30,3,3,0.05,0.95,0.766372515202421,4,1.0,1,1.0,1,1.0,1
1074,max_ml,10,30,3,3,0.05,0.95,0.9235255990666248,3,1.0,1,1.0,1,1.0,1
1075,max_ml,10,30,3,3,0.05,0.95,0.9443723066284352,16,1.0,1,1.0,1,1.0,1
1076,max_ml,10,30,3,3,0.05,0.95,0.7839582695269568,6,1.0,1,1.0,1,1.0,1
1077,max_ml,10,30,3,3,0.05,0.95,0.9463464124515746,11,1.0,1,1.0,1,1.0,1
1078,max_ml,10,30,3,3,0.05,0.95,0.8932519877083533,6,1.0,1,1.0,1,1.0,1
1079,max_ml,10,30,3,3,0.05,0.95,0.926251133331766,10,1.0,1,1.0,1,1.0,1
1080,max_ml,10,30,3,3,0.05,0.95,0.7580355789756185,7,1.0,1,1.0,1,1.0,1
1081,max_ml,10,30,3,3,0.05,0.95,0.7698476504175923,12,1.0,1,1.0,1,1.0,1
1082,max_ml,10,30,3,3,0.05,0.95,0.8942853514288893,9,1.0,1,1.0,1,1.0,1
1083,max_ml,10,30,3,3,0.05,0.95,0.8012009409003916,17,1.0,1,1.0,1,1.0,1
1084,max_ml,10,30,3,3,0.05,0.95,0.912559358932858,12,1.0,1,1.0,1,1.0,1
1085,max_ml,10,30,3,3,0.05,0.95,0.8191366450017004,9,1.0,1,1.0,1,1.0,1
1086,max_ml,10,30,3,3,0.05,0.95,0.890389842956888,6,1.0,1,1.0,1,1.0,1
1087,max_ml,10,30,3,3,0.05,0.95,0.8823249107428022,11,1.0,1,1.0,1,1.0,1
1088,max_ml,10,30,3,3,0.05,0.95,0.8880532992954812,5,1.0,1,1.0,1,1.0,1
1089,max_ml,10,30,3,3,0.05,0.95,0.9358089274725448,23,1.0,1,1.0,1,1.0,1
1090,max_ml,10,30,3,3,0.05,0.95,0.8956656205173937,8,1.0,1,1.0,1,1.0,1
1091,max_ml,10,30,3,3,0.05,0.95,0.8095302587452499,7,1.0,1,1.0,1,1.0,1
1092,max_ml,10,30,3,3,0.05,0.95,0.925502722287358,9,1.0,1,1.0,1,1.0,1
1093,max_ml,10,30,3,3,0.05,0.95,0.7500336850451006,5,1.0,1,1.0,1,1.0,1
1094,max_ml,10,30,3,3,0.05,0.95,0.9426074040927578,31,1.0,1,1.0,1,1.0,1
1095,max_ml,10,30,3,3,0.05,0.95,0.9327973547572818,13,1.0,1,1.0,1,1.0,1
1096,max_ml,10,30,3,3,0.05,0.95,0.9331967841096644,16,1.0,1,1.0,1,1.0,1
1097,max_ml,10,30,3,3,0.05,0.95,0.928607382128112,10,1.0,1,1.0,1,1.0,1
1098,max_ml,10,30,3,3,0.05,0.95,0.7764414319151373,6,1.0,1,1.0,1,1.0,1
1099,max_ml,10,30,3,3,0.05,0.95,0.7758476771828483,5,1.0,1,1.0,1,1.0,1
1100,max_ml,10,30,3,3,0.05,0.95,0.9278553427121444,8,1.0,1,1.0,1,1.0,1
1101,max_ml,10,30,3,3,0.05,0.95,0.9369792343223532,13,1.0,1,1.0,1,1.0,1
1102,max_ml,10,30,3,3,0.05,0.95,0.714493015196794,4,1.0,1,1.0,1,1.0,1
1103,max_ml,10,30,3,3,0.05,0.95,0.8372444011532344,5,1.0,1,1.0,1,1.0,1
1104,max_ml,10,30,3,3,0.05,0.95,0.8736631350105704,16,1.0,1,1.0,1,1.0,1
1105,max_ml,10,30,3,3,0.05,0.95,0.7187868296027817,8,1.0,1,1.0,1,1.0,1
1106,max_ml,10,30,3,3,0.05,0.95,0.9450184512743072,20,1.0,1,1.0,1,1.0,1
1107,max_ml,10,30,3,3,0.05,0.95,0.9423213964317037,11,1.0,1,1.0,1,1.0,1
1108,max_ml,10,30,3,3,0.05,0.95,0.8750626276219287,61,0.0,0,0.0,0,1.0,1
1109,max_ml,10,30,3,3,0.05,0.95,0.9041391906093358,6,1.0,1,1.0,1,1.0,1
1110,max_ml,10,30,3,3,0.05,0.95,0.7951172770882026,6,1.0,1,1.0,1,1.0,1
1111,max_ml,10,30,3,3,0.05,0.95,0.9358307712797752,15,1.0,1,1.0,1,1.0,1
1112,max_ml,10,30,3,3,0.05,0.95,0.9343746405107308,12,1.0,1,1.0,1,1.0,1
1113,max_ml,10,30,3,3,0.05,0.95,0.916425787730673,23,1.0,1,1.0,1,1.0,1
1114,max_ml,10,30,3,3,0.05,0.95,0.7480738601735225,2,1.0,1,1.0,1,1.0,1
1115,max_ml,10,30,3,3,0.05,0.95,0.9411656032791824,18,1.0,1,1.0,1,1.0,1
1116,max_ml,10,30,3,3,0.05,0.95,0.8490522843863041,9,1.0,1,1.0,1,1.0,1
1117,max_ml,10,30,3,3,0.05,0.95,0.938795906754082,5,1.0,1,1.0,1,1.0,1
1118,max_ml,10,30,3,3,0.05,0.95,0.8598468712846307,9,1.0,1,1.0,1,1.0,1
1119,max_ml,10,30,3,3,0.05,0.95,0.811947539919412,7,1.0,1,1.0,1,1.0,1
1120,max_ml,10,30,3,3,0.05,0.95,0.7647533712269906,2,1.0,1,1.0,1,1.0,1
1121,max_ml,10,30,3,3,0.05,0.95,0.8853290544560494,9,1.0,1,1.0,1,1.0,1
1122,max_ml,10,30,3,3,0.05,0.95,0.9237564561197376,63,0.0,1,0.0,1,0.0,1
1123,max_ml,10,30,3,3,0.05,0.95,0.746570721427824,5,1.0,1,1.0,1,1.0,1
1124,max_ml,10,30,3,3,0.05,0.95,0.9413080273323104,42,0.0,0,1.0,1,1.0,1
1125,max_ml,10,30,3,3,0.05,0.95,0.8892460093221906,3,1.0,1,1.0,1,1.0,1
1126,max_ml,10,30,3,3,0.05,0.95,0.4768643000444971,2,1.0,1,1.0,1,1.0,1
1127,max_ml,10,30,3,3,0.05,0.95,0.8950047218250529,6,1.0,1,1.0,1,1.0,1
1128,max_ml,10,30,3,3,0.05,0.95,0.8968743365727645,5,1.0,1,1.0,1,1.0,1
1129,max_ml,10,30,3,3,0.05,0.95,0.8734573070910183,21,1.0,1,1.0,1,1.0,1
1130,max_ml,10,30,3,3,0.05,0.95,0.938236347249268,25,1.0,1,1.0,1,1.0,1
1131,max_ml,10,30,3,3,0.05,0.95,0.904424195341237,13,1.0,1,1.0,1,1.0,1
1132,max_ml,10,30,3,3,0.05,0.95,0.8827875363063578,15,1.0,1,1.0,1,1.0,1
1133,max_ml,10,30,3,3,0.05,0.95,0.7860438547552671,4,1.0,1,1.0,1,1.0,1
1134,max_ml,10,30,3,3,0.05,0.95,0.8582463593199344,4,1.0,1,1.0,1,1.0,1
1135,max_ml,10,30,3,3,0.05,0.95,0.820917863470422,4,1.0,1,1.0,1,1.0,1
1136,max_ml,10,30,3,3,0.05,0.95,0.8997994901469858,11,1.0,1,1.0,1,1.0,1
1137,max_ml,10,30,3,3,0.05,0.95,0.8607139596617659,8,1.0,1,1.0,1,1.0,1
1138,max_ml,10,30,3,3,0.05,0.95,0.8481794539528879,2,1.0,1,1.0,1,1.0,1
1139,max_ml,10,30,3,3,0.05,0.95,0.7967579183908818,8,1.0,1,1.0,1,1.0,1
1140,max_ml,10,30,3,3,0.05,0.95,0.884757058946078,12,1.0,1,1.0,1,1.0,1
1141,max_ml,10,30,3,3,0.05,0.95,0.8820394141491779,13,1.0,1,1.0,1,1.0,1
1142,max_ml,10,30,3,3,0.05,0.95,0.9384990846435064,12,1.0,1,1.0,1,1.0,1
1143,max_ml,10,30,3,3,0.05,0.95,0.8165867333413955,7,1.0,1,1.0,1,1.0,1
1144,max_ml,10,30,3,3,0.05,0.95,0.7585475036727037,3,1.0,1,1.0,1,1.0,1
1145,max_ml,10,30,3,3,0.05,0.95,0.9424522208846056,45,1.0,1,1.0,1,1.0,1
1146,max_ml,10,30,3,3,0.05,0.95,0.9306451939950444,12,1.0,1,1.0,1,1.0,1
1147,max_ml,10,30,3,3,0.05,0.95,0.8160735844846022,3,1.0,1,1.0,1,1.0,1
1148,max_ml,10,30,3,3,0.05,0.95,0.9188823308971972,14,1.0,1,1.0,1,1.0,1
1149,max_ml,10,30,3,3,0.05,0.95,0.9232337099706114,26,1.0,1,1.0,1,1.0,1
1150,max_ml,10,30,3,3,0.05,0.95,0.8118570524665218,13,1.0,1,1.0,1,1.0,1
1151,max_ml,10,30,3,3,0.05,0.95,0.9308922280388386,36,1.0,1,1.0,1,1.0,1
1152,max_ml,10,30,3,3,0.05,0.95,0.8645881810587808,25,1.0,1,1.0,1,1.0,1
1153,max_ml,10,30,3,3,0.05,0.95,0.7599361794499269,6,1.0,1,1.0,1,1.0,1
1154,max_ml,10,30,3,3,0.05,0.95,0.8333434657924796,7,1.0,1,1.0,1,1.0,1
1155,max_ml,10,30,3,3,0.05,0.95,0.782378764545169,9,1.0,1,1.0,1,1.0,1
1156,max_ml,10,30,3,3,0.05,0.95,0.8905966101272663,13,1.0,1,1.0,1,1.0,1
1157,max_ml,10,30,3,3,0.05,0.95,0.9015141603210712,13,1.0,1,1.0,1,1.0,1
1158,max_ml,10,30,3,3,0.05,0.95,0.906818285828712,9,1.0,1,1.0,1,1.0,1
1159,max_ml,10,30,3,3,0.05,0.95,0.8900466942025157,6,1.0,1,1.0,1,1.0,1
1160,max_ml,10,30,3,3,0.05,0.95,0.8147161261160282,13,1.0,1,1.0,1,1.0,1
1161,max_ml,10,30,3,3,0.05,0.95,0.8423101558287854,11,1.0,1,1.0,1,1.0,1
1162,max_ml,10,30,3,3,0.05,0.95,0.8874134371067034,12,1.0,1,1.0,1,1.0,1
1163,max_ml,10,30,3,3,0.05,0.95,0.7872272606552333,6,1.0,1,1.0,1,1.0,1
1164,max_ml,10,30,3,3,0.05,0.95,0.8819578336050071,13,1.0,1,1.0,1,1.0,1
1165,max_ml,10,30,3,3,0.05,0.95,0.8391403581568181,9,1.0,1,1.0,1,1.0,1
1166,max_ml,10,30,3,3,0.05,0.95,0.9382674448888288,20,1.0,1,1.0,1,1.0,1
1167,max_ml,10,30,3,3,0.05,0.95,0.7309591484385166,16,1.0,1,1.0,1,1.0,1
1168,max_ml,10,30,3,3,0.05,0.95,0.8764279731461693,10,1.0,1,1.0,1,1.0,1
1169,max_ml,10,30,3,3,0.05,0.95,0.9331279624846144,18,1.0,1,1.0,1,1.0,1
1170,max_ml,10,30,3,3,0.05,0.95,0.8154171857577449,4,1.0,1,1.0,1,1.0,1
1171,max_ml,10,30,3,3,0.05,0.95,0.8646835957930721,12,1.0,1,1.0,1,1.0,1
1172,max_ml,10,30,3,3,0.05,0.95,0.8820396670557693,9,1.0,1,1.0,1,1.0,1
1173,max_ml,10,30,3,3,0.05,0.95,0.8867198729044622,59,0.0,0,1.0,1,1.0,1
1174,max_ml,10,30,3,3,0.05,0.95,0.827677527154826,14,1.0,1,1.0,1,1.0,1
1175,max_ml,10,30,3,3,0.05,0.95,0.9482364012464928,19,0.0,1,0.0,1,0.0,1
1176,max_ml,10,30,3,3,0.05,0.95,0.8519098896031392,14,1.0,1,1.0,1,1.0,1
1177,max_ml,10,30,3,3,0.05,0.95,0.821882479796189,7,1.0,1,1.0,1,1.0,1
1178,max_ml,10,30,3,3,0.05,0.95,0.8097002320393266,13,1.0,1,1.0,1,1.0,1
1179,max_ml,10,30,3,3,0.05,0.95,0.9050924062513814,5,1.0,1,1.0,1,1.0,1
1180,max_ml,10,30,3,3,0.05,0.95,0.8576705601377285,4,1.0,1,1.0,1,1.0,1
1181,max_ml,10,30,3,3,0.05,0.95,0.783904348512046,5,1.0,1,1.0,1,1.0,1
1182,max_ml,10,30,3,3,0.05,0.95,0.8780136587610345,8,1.0,1,1.0,1,1.0,1
1183,max_ml,10,30,3,3,0.05,0.95,0.8943511426000794,31,0.0,0,0.0,0,1.0,1
1184,max_ml,10,30,3,3,0.05,0.95,0.9021962722669914,22,1.0,1,1.0,1,1.0,1
1185,max_ml,10,30,3,3,0.05,0.95,0.7963001426885101,8,1.0,1,1.0,1,1.0,1
1186,max_ml,10,30,3,3,0.05,0.95,0.8805952463364625,8,1.0,1,1.0,1,1.0,1
1187,max_ml,10,30,3,3,0.05,0.95,0.8544019797457985,5,1.0,1,1.0,1,1.0,1
1188,max_ml,10,30,3,3,0.05,0.95,0.8573388424789627,7,1.0,1,1.0,1,1.0,1
1189,max_ml,10,30,3,3,0.05,0.95,0.8840034370501015,8,1.0,1,1.0,1,1.0,1
1190,max_ml,10,30,3,3,0.05,0.95,0.927990453885908,27,1.0,1,1.0,1,1.0,1
1191,max_ml,10,30,3,3,0.05,0.95,0.929301687869622,55,0.0,0,1.0,1,1.0,1
1192,max_ml,10,30,3,3,0.05,0.95,0.9453725590587884,18,1.0,1,1.0,1,1.0,1
1193,max_ml,10,30,3,3,0.05,0.95,0.7611857319240769,9,1.0,1,1.0,1,1.0,1
1194,max_ml,10,30,3,3,0.05,0.95,0.948346321114068,5,1.0,1,1.0,1,1.0,1
1195,max_ml,10,30,3,3,0.05,0.95,0.828118090083996,8,1.0,1,1.0,1,1.0,1
1196,max_ml,10,30,3,3,0.05,0.95,0.9167340110700988,16,1.0,1,1.0,1,1.0,1
1197,max_ml,10,30,3,3,0.05,0.95,0.9474913142966246,45,0.0,0,1.0,1,1.0,1
1198,max_ml,10,30,3,3,0.05,0.95,0.90085401201694,3,1.0,1,1.0,1,1.0,1
1199,max_ml,10,30,3,3,0.05,0.95,0.9483078137534696,5,1.0,1,1.0,1,1.0,1
1200,max_ml,10,30,3,3,0.05,0.95,0.9107116122232348,7,1.0,1,1.0,1,1.0,1
1201,max_ml,10,30,3,3,0.05,0.95,0.8744361087235022,7,1.0,1,1.0,1,1.0,1
1202,max_ml,10,30,3,3,0.05,0.95,0.8392646191391093,10,1.0,1,1.0,1,1.0,1
1203,max_ml,10,30,3,3,0.05,0.95,0.945398544282461,17,1.0,1,1.0,1,1.0,1
1204,max_ml,10,30,3,3,0.05,0.95,0.8617352562566125,4,1.0,1,1.0,1,1.0,1
1205,max_ml,10,30,3,3,0.05,0.95,0.92900730029392,37,1.0,1,1.0,1,1.0,1
1206,max_ml,10,30,3,3,0.05,0.95,0.9299341478907388,9,1.0,1,1.0,1,1.0,1
1207,max_ml,10,30,3,3,0.05,0.95,0.8571946746868147,3,1.0,1,1.0,1,1.0,1
1208,max_ml,10,30,3,3,0.05,0.95,0.896855067842293,10,1.0,1,1.0,1,1.0,1
1209,max_ml,10,30,3,3,0.05,0.95,0.9131209026792346,6,1.0,1,1.0,1,1.0,1
1210,max_ml,10,30,3,3,0.05,0.95,0.827564724513478,3,1.0,1,1.0,1,1.0,1
1211,max_ml,10,30,3,3,0.05,0.95,0.8699072012982961,3,1.0,1,1.0,1,1.0,1
1212,max_ml,10,30,3,3,0.05,0.95,0.8252289289660235,6,1.0,1,1.0,1,1.0,1
1213,max_ml,10,30,3,3,0.05,0.95,0.8840192205586528,33,1.0,1,1.0,1,1.0,1
1214,max_ml,10,30,3,3,0.05,0.95,0.9258232972346702,6,1.0,1,1.0,1,1.0,1
1215,max_ml,10,30,3,3,0.05,0.95,0.9111809600160404,37,1.0,1,1.0,1,1.0,1
1216,max_ml,10,30,3,3,0.05,0.95,0.9097063067429376,13,1.0,1,1.0,1,1.0,1
1217,max_ml,10,30,3,3,0.05,0.95,0.8615033208132088,11,1.0,1,1.0,1,1.0,1
1218,max_ml,10,30,3,3,0.05,0.95,0.7301235719229349,8,1.0,1,1.0,1,1.0,1
1219,max_ml,10,30,3,3,0.05,0.95,0.862893094770595,8,1.0,1,1.0,1,1.0,1
1220,max_ml,10,30,3,3,0.05,0.95,0.9218678510964096,21,1.0,1,1.0,1,1.0,1
1221,max_ml,10,30,3,3,0.05,0.95,0.8952384078645782,6,1.0,1,1.0,1,1.0,1
1222,max_ml,10,30,3,3,0.05,0.95,0.9481572356117296,7,1.0,1,1.0,1,1.0,1
1223,max_ml,10,30,3,3,0.05,0.95,0.7756982531809351,6,1.0,1,1.0,1,1.0,1
1224,max_ml,10,30,3,3,0.05,0.95,0.8511068457704304,15,1.0,1,1.0,1,1.0,1
1225,max_ml,10,30,3,3,0.05,0.95,0.9079989398143145,43,1.0,1,1.0,1,1.0,1
1226,max_ml,10,30,3,3,0.05,0.95,0.9319797541503682,11,1.0,1,1.0,1,1.0,1
1227,max_ml,10,30,3,3,0.05,0.95,0.93737828917698,13,1.0,1,1.0,1,1.0,1
1228,max_ml,10,30,3,3,0.05,0.95,0.7976441257208833,7,1.0,1,1.0,1,1.0,1
1229,max_ml,10,30,3,3,0.05,0.95,0.9034190362329731,17,1.0,1,1.0,1,1.0,1
1230,max_ml,10,30,3,3,0.05,0.95,0.7270875489631701,10,1.0,1,1.0,1,1.0,1
1231,max_ml,10,30,3,3,0.05,0.95,0.7726154549407248,3,1.0,1,1.0,1,1.0,1
1232,max_ml,10,30,3,3,0.05,0.95,0.9057458438717904,13,1.0,1,1.0,1,1.0,1
1233,max_ml,10,30,3,3,0.05,0.95,0.8990643902632125,25,1.0,1,1.0,1,1.0,1
1234,max_ml,10,30,3,3,0.05,0.95,0.8374930146067452,6,1.0,1,1.0,1,1.0,1
1235,max_ml,10,30,3,3,0.05,0.95,0.8930863349700247,24,1.0,1,1.0,1,1.0,1
1236,max_ml,10,30,3,3,0.05,0.95,0.8581125819141818,8,1.0,1,1.0,1,1.0,1
1237,max_ml,10,30,3,3,0.05,0.95,0.7452965532144394,8,1.0,1,1.0,1,1.0,1
1238,max_ml,10,30,3,3,0.05,0.95,0.8745072884038555,15,1.0,1,1.0,1,1.0,1
1239,max_ml,10,30,3,3,0.05,0.95,0.896506729848733,6,1.0,1,1.0,1,1.0,1
1240,max_ml,10,30,3,3,0.05,0.95,0.912754612976722,14,1.0,1,1.0,1,1.0,1
1241,max_ml,10,30,3,3,0.05,0.95,0.9248599874141704,4,1.0,1,1.0,1,1.0,1
1242,max_ml,10,30,3,3,0.05,0.95,0.7143214700485954,4,1.0,1,1.0,1,1.0,1
1243,max_ml,10,30,3,3,0.05,0.95,0.8300905269486393,3,1.0,1,1.0,1,1.0,1
1244,max_ml,10,30,3,3,0.05,0.95,0.8196646149584457,3,1.0,1,1.0,1,1.0,1
1245,max_ml,10,30,3,3,0.05,0.95,0.7547711947669181,8,1.0,1,1.0,1,1.0,1
1246,max_ml,10,30,3,3,0.05,0.95,0.9085132091590552,4,1.0,1,1.0,1,1.0,1
1247,max_ml,10,30,3,3,0.05,0.95,0.8608971559475658,12,1.0,1,1.0,1,1.0,1
1248,max_ml,10,30,3,3,0.05,0.95,0.9364511596748178,10,1.0,1,1.0,1,1.0,1
1249,max_ml,10,30,3,3,0.05,0.95,0.9232562532465682,30,1.0,1,1.0,1,1.0,1
1250,max_ml,10,30,3,3,0.05,0.95,0.9271529428943268,17,1.0,1,1.0,1,1.0,1
1251,max_ml,10,30,3,3,0.05,0.95,0.9346354657955326,16,1.0,1,1.0,1,1.0,1
1252,max_ml,10,30,3,3,0.05,0.95,0.9251608797583628,13,1.0,1,1.0,1,1.0,1
1253,max_ml,10,30,3,3,0.05,0.95,0.9416343583721548,13,1.0,1,1.0,1,1.0,1
1254,max_ml,10,30,3,3,0.05,0.95,0.9132322869690565,43,0.0,0,0.0,0,1.0,1
1255,max_ml,10,30,3,3,0.05,0.95,0.9383479706178508,26,1.0,1,1.0,1,1.0,1
1256,max_ml,10,30,3,3,0.05,0.95,0.9055231317129796,6,1.0,1,1.0,1,1.0,1
1257,max_ml,10,30,3,3,0.05,0.95,0.9201369354901812,11,1.0,1,1.0,1,1.0,1
1258,max_ml,10,30,3,3,0.05,0.95,0.9168371905966736,17,1.0,1,1.0,1,1.0,1
1259,max_ml,10,30,3,3,0.05,0.95,0.9081134404131916,33,1.0,1,1.0,1,1.0,1
1260,max_ml,10,30,3,3,0.05,0.95,0.7940657329848106,4,1.0,1,1.0,1,1.0,1
1261,max_ml,10,30,3,3,0.05,0.95,0.8692642273707601,4,1.0,1,1.0,1,1.0,1
1262,max_ml,10,30,3,3,0.05,0.95,0.912438859550372,26,1.0,1,1.0,1,1.0,1
1263,max_ml,10,30,3,3,0.05,0.95,0.7997731443474906,8,1.0,1,1.0,1,1.0,1
1264,max_ml,10,30,3,3,0.05,0.95,0.9472853280691856,23,1.0,1,1.0,1,1.0,1
1265,max_ml,10,30,3,3,0.05,0.95,0.888187323019237,4,1.0,1,1.0,1,1.0,1
1266,max_ml,10,30,3,3,0.05,0.95,0.7579322712183353,6,1.0,1,1.0,1,1.0,1
1267,max_ml,10,30,3,3,0.05,0.95,0.8485903521131822,23,1.0,1,1.0,1,1.0,1
1268,max_ml,10,30,3,3,0.05,0.95,0.8201376076379737,14,1.0,1,1.0,1,1.0,1
1269,max_ml,10,30,3,3,0.05,0.95,0.7238709690074981,12,1.0,1,1.0,1,1.0,1
1270,max_ml,10,30,3,3,0.05,0.95,0.9336226895854524,9,1.0,1,1.0,1,1.0,1
1271,max_ml,10,30,3,3,0.05,0.95,0.9370654709881516,4,1.0,1,1.0,1,1.0,1
1272,max_ml,10,30,3,3,0.05,0.95,0.937251154807662,13,1.0,1,1.0,1,1.0,1
1273,max_ml,10,30,3,3,0.05,0.95,0.948408278687958,18,1.0,1,1.0,1,1.0,1
1274,max_ml,10,30,3,3,0.05,0.95,0.928123090347892,85,0.0,1,0.0,1,0.0,1
1275,max_ml,10,30,3,3,0.05,0.95,0.9345120654432408,10,1.0,1,1.0,1,1.0,1
1276,max_ml,10,30,3,3,0.05,0.95,0.84510707226324,10,1.0,1,1.0,1,1.0,1
1277,max_ml,10,30,3,3,0.05,0.95,0.7552157313368404,5,1.0,1,1.0,1,1.0,1
1278,max_ml,10,30,3,3,0.05,0.95,0.922443146897689,8,1.0,1,1.0,1,1.0,1
1279,max_ml,10,30,3,3,0.05,0.95,0.9277191934950548,22,1.0,1,1.0,1,1.0,1
1280,max_ml,10,30,3,3,0.05,0.95,0.9000004890870016,20,1.0,1,1.0,1,1.0,1
1281,max_ml,10,30,3,3,0.05,0.95,0.9338222052027864,28,0.0,1,0.0,1,0.0,1
1282,max_ml,10,30,3,3,0.05,0.95,0.926570462520163,17,1.0,1,1.0,1,1.0,1
1283,max_ml,10,30,3,3,0.05,0.95,0.7522971593742014,9,1.0,1,1.0,1,1.0,1
1284,max_ml,10,30,3,3,0.05,0.95,0.9273393528591,8,1.0,1,1.0,1,1.0,1
1285,max_ml,10,30,3,3,0.05,0.95,0.716429205543683,6,1.0,1,1.0,1,1.0,1
1286,max_ml,10,30,3,3,0.05,0.95,0.8929902265201412,50,0.0,0,1.0,1,1.0,1
1287,max_ml,10,30,3,3,0.05,0.95,0.81820643895382,8,1.0,1,1.0,1,1.0,1
1288,max_ml,10,30,3,3,0.05,0.95,0.8009905793566668,6,1.0,1,1.0,1,1.0,1
1289,max_ml,10,30,3,3,0.05,0.95,0.9141551871169572,10,1.0,1,1.0,1,1.0,1
1290,max_ml,10,30,3,3,0.05,0.95,0.8635462735858097,7,1.0,1,1.0,1,1.0,1
1291,max_ml,10,30,3,3,0.05,0.95,0.9262324406800774,25,1.0,1,1.0,1,1.0,1
1292,max_ml,10,30,3,3,0.05,0.95,0.8890131474791164,15,1.0,1,1.0,1,1.0,1
1293,max_ml,10,30,3,3,0.05,0.95,0.9344248407834204,8,1.0,1,1.0,1,1.0,1
1294,max_ml,10,30,3,3,0.05,0.95,0.9057325948760724,7,1.0,1,1.0,1,1.0,1
1295,max_ml,10,30,3,3,0.05,0.95,0.7871992031330787,6,1.0,1,1.0,1,1.0,1
1296,max_ml,10,30,3,3,0.05,0.95,0.9101164005220634,14,1.0,1,1.0,1,1.0,1
1297,max_ml,10,30,3,3,0.05,0.95,0.809296773770717,6,1.0,1,1.0,1,1.0,1
1298,max_ml,10,30,3,3,0.05,0.95,0.9117191397744264,10,1.0,1,1.0,1,1.0,1
1299,max_ml,10,30,3,3,0.05,0.95,0.9310056453495732,22,1.0,1,1.0,1,1.0,1
1300,max_ml,10,30,3,3,0.05,0.95,0.8692828493775865,6,1.0,1,1.0,1,1.0,1
1301,max_ml,10,30,3,3,0.05,0.95,0.8688315348573454,15,1.0,1,1.0,1,1.0,1
1302,max_ml,10,30,3,3,0.05,0.95,0.8829580650626501,9,1.0,1,1.0,1,1.0,1
1303,max_ml,10,30,3,3,0.05,0.95,0.9286792731672076,8,1.0,1,1.0,1,1.0,1
1304,max_ml,10,30,3,3,0.05,0.95,0.8784280542109119,5,1.0,1,1.0,1,1.0,1
1305,max_ml,10,30,3,3,0.05,0.95,0.8704319105207071,14,1.0,1,1.0,1,1.0,1
1306,max_ml,10,30,3,3,0.05,0.95,0.8329579168435023,4,1.0,1,1.0,1,1.0,1
1307,max_ml,10,30,3,3,0.05,0.95,0.8987084634694564,24,1.0,1,1.0,1,1.0,1
1308,max_ml,10,30,3,3,0.05,0.95,0.9274318212863688,25,1.0,1,1.0,1,1.0,1
1309,max_ml,10,30,3,3,0.05,0.95,0.9420368881755709,34,1.0,1,1.0,1,1.0,1
1310,max_ml,10,30,3,3,0.05,0.95,0.6717319856862849,3,1.0,1,1.0,1,1.0,1
1311,max_ml,10,30,3,3,0.05,0.95,0.9432879911206556,19,1.0,1,1.0,1,1.0,1
1312,max_ml,10,30,3,3,0.05,0.95,0.6807297339342064,13,1.0,1,1.0,1,1.0,1
1313,max_ml,10,30,3,3,0.05,0.95,0.904290949087492,3,1.0,1,1.0,1,1.0,1
1314,max_ml,10,30,3,3,0.05,0.95,0.8446649808803629,10,1.0,1,1.0,1,1.0,1
1315,max_ml,10,30,3,3,0.05,0.95,0.9278753575241484,11,1.0,1,1.0,1,1.0,1
1316,max_ml,10,30,3,3,0.05,0.95,0.8843508967364309,12,1.0,1,1.0,1,1.0,1
1317,max_ml,10,30,3,3,0.05,0.95,0.6402974534109247,7,1.0,1,1.0,1,1.0,1
1318,max_ml,10,30,3,3,0.05,0.95,0.8920269720252083,17,1.0,1,1.0,1,1.0,1
1319,max_ml,10,30,3,3,0.05,0.95,0.935256958150862,25,1.0,1,1.0,1,1.0,1
1320,max_ml,10,30,3,3,0.05,0.95,0.9339279542750936,17,1.0,1,1.0,1,1.0,1
1321,max_ml,10,30,3,3,0.05,0.95,0.9198728198891666,11,1.0,1,1.0,1,1.0,1
1322,max_ml,10,30,3,3,0.05,0.95,0.9333299135059884,9,1.0,1,1.0,1,1.0,1
1323,max_ml,10,30,3,3,0.05,0.95,0.929082933302574,9,1.0,1,1.0,1,1.0,1
1324,max_ml,10,30,3,3,0.05,0.95,0.9411075518881208,40,1.0,1,1.0,1,1.0,1
1325,max_ml,10,30,3,3,0.05,0.95,0.8187900723559369,9,1.0,1,1.0,1,1.0,1
1326,max_ml,10,30,3,3,0.05,0.95,0.9190096688117596,4,1.0,1,1.0,1,1.0,1
1327,max_ml,10,30,3,3,0.05,0.95,0.7601834949215502,4,1.0,1,1.0,1,1.0,1
1328,max_ml,10,30,3,3,0.05,0.95,0.9088104253552286,6,1.0,1,1.0,1,1.0,1
1329,max_ml,10,30,3,3,0.05,0.95,0.917970854199867,22,1.0,1,1.0,1,1.0,1
1330,max_ml,10,30,3,3,0.05,0.95,0.8538487268468178,18,1.0,1,1.0,1,1.0,1
1331,max_ml,10,30,3,3,0.05,0.95,0.8656703735714526,4,1.0,1,1.0,1,1.0,1
1332,max_ml,10,30,3,3,0.05,0.95,0.938015032840946,12,1.0,1,1.0,1,1.0,1
1333,max_ml,10,30,3,3,0.05,0.95,0.8185118194611263,6,1.0,1,1.0,1,1.0,1
1334,max_ml,10,30,3,3,0.05,0.95,0.8613196684199403,10,1.0,1,1.0,1,1.0,1
1335,max_ml,10,30,3,3,0.05,0.95,0.928369560929688,4,1.0,1,1.0,1,1.0,1
1336,max_ml,10,30,3,3,0.05,0.95,0.933192168835968,8,1.0,1,1.0,1,1.0,1
1337,max_ml,10,30,3,3,0.05,0.95,0.7878049813200598,5,1.0,1,1.0,1,1.0,1
1338,max_ml,10,30,3,3,0.05,0.95,0.9080395231651796,22,1.0,1,1.0,1,1.0,1
1339,max_ml,10,30,3,3,0.05,0.95,0.8243960089016551,14,1.0,1,1.0,1,1.0,1
1340,max_ml,10,30,3,3,0.05,0.95,0.8502009900099989,5,1.0,1,1.0,1,1.0,1
1341,max_ml,10,30,3,3,0.05,0.95,0.9150230985116647,30,1.0,1,1.0,1,1.0,1
1342,max_ml,10,30,3,3,0.05,0.95,0.9172002598135246,23,1.0,1,1.0,1,1.0,1
1343,max_ml,10,30,3,3,0.05,0.95,0.678677192631614,8,1.0,1,1.0,1,1.0,1
1344,max_ml,10,30,3,3,0.05,0.95,0.915311184591826,15,1.0,1,1.0,1,1.0,1
1345,max_ml,10,30,3,3,0.05,0.95,0.9433912705095582,12,1.0,1,1.0,1,1.0,1
1346,max_ml,10,30,3,3,0.05,0.95,0.8875604033844484,10,1.0,1,1.0,1,1.0,1
1347,max_ml,10,30,3,3,0.05,0.95,0.9247457856622036,8,1.0,1,1.0,1,1.0,1
1348,max_ml,10,30,3,3,0.05,0.95,0.791461930169063,6,1.0,1,1.0,1,1.0,1
1349,max_ml,10,30,3,3,0.05,0.95,0.8688764145820909,3,1.0,1,1.0,1,1.0,1
1350,max_ml,10,30,3,3,0.05,0.95,0.7126981909883302,6,1.0,1,1.0,1,1.0,1
1351,max_ml,10,30,3,3,0.05,0.95,0.9368766307457322,41,1.0,1,1.0,1,0.0,0
1352,max_ml,10,30,3,3,0.05,0.95,0.9308258279570868,17,1.0,1,1.0,1,1.0,1
1353,max_ml,10,30,3,3,0.05,0.95,0.906003792383368,4,1.0,1,1.0,1,1.0,1
1354,max_ml,10,30,3,3,0.05,0.95,0.7358752440477058,5,1.0,1,1.0,1,1.0,1
1355,max_ml,10,30,3,3,0.05,0.95,0.8794926686873603,5,1.0,1,1.0,1,1.0,1
1356,max_ml,10,30,3,3,0.05,0.95,0.8233933652831662,7,1.0,1,1.0,1,1.0,1
1357,max_ml,10,30,3,3,0.05,0.95,0.9012980014692736,32,1.0,1,1.0,1,1.0,1
1358,max_ml,10,30,3,3,0.05,0.95,0.8966556650720128,24,1.0,1,1.0,1,1.0,1
1359,max_ml,10,30,3,3,0.05,0.95,0.9467410969686249,11,1.0,1,1.0,1,1.0,1
1360,max_ml,10,30,3,3,0.05,0.95,0.9479963849901036,28,1.0,1,1.0,1,1.0,1
1361,max_ml,10,30,3,3,0.05,0.95,0.9284236488145704,6,1.0,1,1.0,1,1.0,1
1362,max_ml,10,30,3,3,0.05,0.95,0.6139739363311039,4,1.0,1,1.0,1,1.0,1
1363,max_ml,10,30,3,3,0.05,0.95,0.8388529722078073,3,1.0,1,1.0,1,1.0,1
1364,max_ml,10,30,3,3,0.05,0.95,0.8667690474757309,16,1.0,1,1.0,1,1.0,1
1365,max_ml,10,30,3,3,0.05,0.95,0.9425876149851344,18,0.0,0,1.0,1,1.0,1
1366,max_ml,10,30,3,3,0.05,0.95,0.8573301511613823,22,1.0,1,1.0,1,1.0,1
1367,max_ml,10,30,3,3,0.05,0.95,0.9149972621111024,15,1.0,1,1.0,1,1.0,1
1368,max_ml,10,30,3,3,0.05,0.95,0.9020311442768354,10,1.0,1,1.0,1,1.0,1
1369,max_ml,10,30,3,3,0.05,0.95,0.9281170145487908,7,1.0,1,1.0,1,1.0,1
1370,max_ml,10,30,3,3,0.05,0.95,0.8947339839032062,22,1.0,1,1.0,1,1.0,1
1371,max_ml,10,30,3,3,0.05,0.95,0.7333574865568966,5,1.0,1,1.0,1,1.0,1
1372,max_ml,10,30,3,3,0.05,0.95,0.6040673284576145,2,1.0,1,1.0,1,1.0,1
1373,max_ml,10,30,3,3,0.05,0.95,0.7586825657738857,6,1.0,1,1.0,1,1.0,1
1374,max_ml,10,30,3,3,0.05,0.95,0.9319708276101948,5,1.0,1,1.0,1,1.0,1
1375,max_ml,10,30,3,3,0.05,0.95,0.9421760243347383,21,1.0,1,1.0,1,1.0,1
1376,max_ml,10,30,3,3,0.05,0.95,0.9427149460745806,12,1.0,1,1.0,1,1.0,1
1377,max_ml,10,30,3,3,0.05,0.95,0.8153314805276273,8,1.0,1,1.0,1,1.0,1
1378,max_ml,10,30,3,3,0.05,0.95,0.850773646419102,7,1.0,1,1.0,1,1.0,1
1379,max_ml,10,30,3,3,0.05,0.95,0.8886142159504796,5,1.0,1,1.0,1,1.0,1
1380,max_ml,10,30,3,3,0.05,0.95,0.7369320017924674,18,1.0,1,1.0,1,1.0,1
1381,max_ml,10,30,3,3,0.05,0.95,0.7787490270803579,4,1.0,1,1.0,1,1.0,1
1382,max_ml,10,30,3,3,0.05,0.95,0.8941577954651476,24,1.0,1,1.0,1,1.0,1
1383,max_ml,10,30,3,3,0.05,0.95,0.8056900566882664,13,1.0,1,1.0,1,1.0,1
1384,max_ml,10,30,3,3,0.05,0.95,0.8468101069334394,7,1.0,1,1.0,1,1.0,1
1385,max_ml,10,30,3,3,0.05,0.95,0.6558622135744119,3,1.0,1,1.0,1,1.0,1
1386,max_ml,10,30,3,3,0.05,0.95,0.8798421862107827,12,1.0,1,1.0,1,1.0,1
1387,max_ml,10,30,3,3,0.05,0.95,0.9358883334709188,61,1.0,1,1.0,1,1.0,1
1388,max_ml,10,30,3,3,0.05,0.95,0.798101265450912,9,1.0,1,1.0,1,1.0,1
1389,max_ml,10,30,3,3,0.05,0.95,0.755223170308114,12,1.0,1,1.0,1,1.0,1
1390,max_ml,10,30,3,3,0.05,0.95,0.920021797964562,33,1.0,1,1.0,1,1.0,1
1391,max_ml,10,30,3,3,0.05,0.95,0.9022825163958508,2,1.0,1,1.0,1,1.0,1
1392,max_ml,10,30,3,3,0.05,0.95,0.8956082419853149,22,1.0,1,1.0,1,1.0,1
1393,max_ml,10,30,3,3,0.05,0.95,0.8743629431872878,10,1.0,1,1.0,1,1.0,1
1394,max_ml,10,30,3,3,0.05,0.95,0.9204190191046678,39,1.0,1,1.0,1,1.0,1
1395,max_ml,10,30,3,3,0.05,0.95,0.9449945309416486,62,0.0,1,0.0,1,0.0,1
1396,max_ml,10,30,3,3,0.05,0.95,0.9397848670221662,20,1.0,1,1.0,1,1.0,1
1397,max_ml,10,30,3,3,0.05,0.95,0.9236888522239396,17,1.0,1,1.0,1,1.0,1
1398,max_ml,10,30,3,3,0.05,0.95,0.8206537786966202,16,1.0,1,1.0,1,1.0,1
1399,max_ml,10,30,3,3,0.05,0.95,0.8637595254670225,3,1.0,1,1.0,1,1.0,1
1400,max_ml,10,30,3,3,0.05,0.95,0.9483570936682064,11,1.0,1,1.0,1,1.0,1
1401,max_ml,10,30,3,3,0.05,0.95,0.9069480960165472,13,1.0,1,1.0,1,1.0,1
1402,max_ml,10,30,3,3,0.05,0.95,0.88342441817291,16,1.0,1,1.0,1,1.0,1
1403,max_ml,10,30,3,3,0.05,0.95,0.8868011880002531,6,1.0,1,1.0,1,1.0,1
1404,max_ml,10,30,3,3,0.05,0.95,0.8844838867351779,17,1.0,1,1.0,1,1.0,1
1405,max_ml,10,30,3,3,0.05,0.95,0.9166566336016112,30,1.0,1,1.0,1,1.0,1
1406,max_ml,10,30,3,3,0.05,0.95,0.7349214395316881,5,1.0,1,1.0,1,1.0,1
1407,max_ml,10,30,3,3,0.05,0.95,0.8906876858651239,12,1.0,1,1.0,1,1.0,1
1408,max_ml,10,30,3,3,0.05,0.95,0.9444407220058968,29,0.0,0,1.0,1,1.0,1
1409,max_ml,10,30,3,3,0.05,0.95,0.8089574071996233,4,1.0,1,1.0,1,1.0,1
1410,max_ml,10,30,3,3,0.05,0.95,0.9283753138895838,15,1.0,1,1.0,1,1.0,1
1411,max_ml,10,30,3,3,0.05,0.95,0.9485382831218396,10,1.0,1,1.0,1,1.0,1
1412,max_ml,10,30,3,3,0.05,0.95,0.9117708183832736,8,1.0,1,1.0,1,1.0,1
1413,max_ml,10,30,3,3,0.05,0.95,0.8991838001557982,9,1.0,1,1.0,1,1.0,1
1414,max_ml,10,30,3,3,0.05,0.95,0.9165275069447046,31,1.0,1,1.0,1,1.0,1
1415,max_ml,10,30,3,3,0.05,0.95,0.7711866215636619,5,1.0,1,1.0,1,1.0,1
1416,max_ml,10,30,3,3,0.05,0.95,0.9151525317604804,5,1.0,1,1.0,1,1.0,1
1417,max_ml,10,30,3,3,0.05,0.95,0.9155847069232466,10,1.0,1,1.0,1,1.0,1
1418,max_ml,10,30,3,3,0.05,0.95,0.9444548949431402,10,1.0,1,1.0,1,1.0,1
1419,max_ml,10,30,3,3,0.05,0.95,0.909286123389788,3,1.0,1,1.0,1,1.0,1
1420,max_ml,10,30,3,3,0.05,0.95,0.9403278338045956,33,1.0,1,1.0,1,1.0,1
1421,max_ml,10,30,3,3,0.05,0.95,0.9195936423383604,18,1.0,1,1.0,1,1.0,1
1422,max_ml,10,30,3,3,0.05,0.95,0.9153183966353666,35,1.0,1,1.0,1,1.0,1
1423,max_ml,10,30,3,3,0.05,0.95,0.9102851657740982,11,1.0,1,1.0,1,1.0,1
1424,max_ml,10,30,3,3,0.05,0.95,0.8283177937751416,4,1.0,1,1.0,1,1.0,1
1425,max_ml,10,30,3,3,0.05,0.95,0.8887317190354047,4,1.0,1,1.0,1,1.0,1
1426,max_ml,10,30,3,3,0.05,0.95,0.9052208025174214,15,1.0,1,1.0,1,1.0,1
1427,max_ml,10,30,3,3,0.05,0.95,0.9176673868553408,19,1.0,1,1.0,1,1.0,1
1428,max_ml,10,30,3,3,0.05,0.95,0.937440512315878,10,1.0,1,1.0,1,1.0,1
1429,max_ml,10,30,3,3,0.05,0.95,0.8518081783162853,4,1.0,1,1.0,1,1.0,1
1430,max_ml,10,30,3,3,0.05,0.95,0.6335489374240417,3,1.0,1,1.0,1,1.0,1
1431,max_ml,10,30,3,3,0.05,0.95,0.9424309344102542,3,1.0,1,1.0,1,1.0,1
1432,max_ml,10,30,3,3,0.05,0.95,0.8432385685572303,4,1.0,1,1.0,1,1.0,1
1433,max_ml,10,30,3,3,0.05,0.95,0.7977149838065184,7,1.0,1,1.0,1,1.0,1
1434,max_ml,10,30,3,3,0.05,0.95,0.9373875537855147,38,1.0,1,1.0,1,1.0,1
1435,max_ml,10,30,3,3,0.05,0.95,0.8366997022336273,12,1.0,1,1.0,1,1.0,1
1436,max_ml,10,30,3,3,0.05,0.95,0.8712392013123136,18,1.0,1,1.0,1,1.0,1
1437,max_ml,10,30,3,3,0.05,0.95,0.8706767291418526,12,1.0,1,1.0,1,1.0,1
1438,max_ml,10,30,3,3,0.05,0.95,0.9072685575719543,36,1.0,1,1.0,1,1.0,1
1439,max_ml,10,30,3,3,0.05,0.95,0.839346870910408,6,1.0,1,1.0,1,1.0,1
1440,max_ml,10,30,3,3,0.05,0.95,0.8946961455470428,27,0.0,1,0.0,1,0.0,1
1441,max_ml,10,30,3,3,0.05,0.95,0.8192354137986686,7,1.0,1,1.0,1,1.0,1
1442,max_ml,10,30,3,3,0.05,0.95,0.798447027179078,5,1.0,1,1.0,1,1.0,1
1443,max_ml,10,30,3,3,0.05,0.95,0.8742647078166296,5,1.0,1,1.0,1,1.0,1
1444,max_ml,10,30,3,3,0.05,0.95,0.9255318551142844,8,1.0,1,1.0,1,1.0,1
1445,max_ml,10,30,3,3,0.05,0.95,0.912843733660462,4,1.0,1,1.0,1,1.0,1
1446,max_ml,10,30,3,3,0.05,0.95,0.8904323857974134,9,1.0,1,1.0,1,1.0,1
1447,max_ml,10,30,3,3,0.05,0.95,0.923358400851525,45,0.0,1,0.0,1,0.0,1
1448,max_ml,10,30,3,3,0.05,0.95,0.9143781689533946,10,1.0,1,1.0,1,1.0,1
1449,max_ml,10,30,3,3,0.05,0.95,0.9021161360767376,15,1.0,1,1.0,1,1.0,1
1450,max_ml,10,30,3,3,0.05,0.95,0.7006102448703533,4,1.0,1,1.0,1,1.0,1
1451,max_ml,10,30,3,3,0.05,0.95,0.8997434970150122,5,1.0,1,1.0,1,1.0,1
1452,max_ml,10,30,3,3,0.05,0.95,0.7764992342563343,9,1.0,1,1.0,1,1.0,1
1453,max_ml,10,30,3,3,0.05,0.95,0.8548937410461178,14,1.0,1,1.0,1,1.0,1
1454,max_ml,10,30,3,3,0.05,0.95,0.8785865844042431,29,1.0,1,1.0,1,1.0,1
1455,max_ml,10,30,3,3,0.05,0.95,0.7989862928788366,6,1.0,1,1.0,1,1.0,1
1456,max_ml,10,30,3,3,0.05,0.95,0.886584449191518,6,1.0,1,1.0,1,1.0,1
1457,max_ml,10,30,3,3,0.05,0.95,0.8447484967216252,9,1.0,1,1.0,1,1.0,1
1458,max_ml,10,30,3,3,0.05,0.95,0.7322940305623342,16,1.0,1,1.0,1,1.0,1
1459,max_ml,10,30,3,3,0.05,0.95,0.918665573927104,16,1.0,1,1.0,1,1.0,1
1460,max_ml,10,30,3,3,0.05,0.95,0.8068240452110387,3,1.0,1,1.0,1,1.0,1
1461,max_ml,10,30,3,3,0.05,0.95,0.8466339650296595,6,1.0,1,1.0,1,1.0,1
1462,max_ml,10,30,3,3,0.05,0.95,0.8329838545461971,9,1.0,1,1.0,1,1.0,1
1463,max_ml,10,30,3,3,0.05,0.95,0.906911199205954,5,1.0,1,1.0,1,1.0,1
1464,max_ml,10,30,3,3,0.05,0.95,0.8160248633209402,7,1.0,1,1.0,1,1.0,1
1465,max_ml,10,30,3,3,0.05,0.95,0.7785841638929253,12,1.0,1,1.0,1,1.0,1
1466,max_ml,10,30,3,3,0.05,0.95,0.8791726410217815,17,1.0,1,1.0,1,1.0,1
1467,max_ml,10,30,3,3,0.05,0.95,0.6281806276669891,4,1.0,1,1.0,1,1.0,1
1468,max_ml,10,30,3,3,0.05,0.95,0.701180315081295,5,1.0,1,1.0,1,1.0,1
1469,max_ml,10,30,3,3,0.05,0.95,0.8912408317675445,8,1.0,1,1.0,1,1.0,1
1470,max_ml,10,30,3,3,0.05,0.95,0.8691241630344875,32,0.0,0,1.0,1,1.0,1
1471,max_ml,10,30,3,3,0.05,0.95,0.924498465524964,9,1.0,1,1.0,1,1.0,1
1472,max_ml,10,30,3,3,0.05,0.95,0.7962701288003845,4,1.0,1,1.0,1,1.0,1
1473,max_ml,10,30,3,3,0.05,0.95,0.7472161500541973,4,1.0,1,1.0,1,1.0,1
1474,max_ml,10,30,3,3,0.05,0.95,0.9392678493284669,20,1.0,1,1.0,1,1.0,1
1475,max_ml,10,30,3,3,0.05,0.95,0.9373888040007208,23,1.0,1,1.0,1,1.0,1
1476,max_ml,10,30,3,3,0.05,0.95,0.8717964485456162,15,1.0,1,1.0,1,1.0,1
1477,max_ml,10,30,3,3,0.05,0.95,0.7130607114734939,4,1.0,1,1.0,1,1.0,1
1478,max_ml,10,30,3,3,0.05,0.95,0.9402805584550128,16,1.0,1,1.0,1,1.0,1
1479,max_ml,10,30,3,3,0.05,0.95,0.8140993193741203,7,1.0,1,1.0,1,1.0,1
1480,max_ml,10,30,3,3,0.05,0.95,0.7804451747134635,7,1.0,1,1.0,1,1.0,1
1481,max_ml,10,30,3,3,0.05,0.95,0.9157410669038516,34,0.0,0,0.0,0,1.0,1
1482,max_ml,10,30,3,3,0.05,0.95,0.9109486263544272,7,1.0,1,1.0,1,1.0,1
1483,max_ml,10,30,3,3,0.05,0.95,0.6692562684707918,4,1.0,1,1.0,1,1.0,1
1484,max_ml,10,30,3,3,0.05,0.95,0.8690677042619811,13,1.0,1,1.0,1,1.0,1
1485,max_ml,10,30,3,3,0.05,0.95,0.8757322624205163,6,1.0,1,1.0,1,1.0,1
1486,max_ml,10,30,3,3,0.05,0.95,0.8885541266688965,25,1.0,1,1.0,1,1.0,1
1487,max_ml,10,30,3,3,0.05,0.95,0.8389125542953711,12,1.0,1,1.0,1,1.0,1
1488,max_ml,10,30,3,3,0.05,0.95,0.7789768332188091,6,1.0,1,1.0,1,1.0,1
1489,max_ml,10,30,3,3,0.05,0.95,0.8848183897758234,17,1.0,1,1.0,1,1.0,1
1490,max_ml,10,30,3,3,0.05,0.95,0.9467351666059564,26,1.0,1,1.0,1,0.0,0
1491,max_ml,10,30,3,3,0.05,0.95,0.8834704411477764,12,1.0,1,1.0,1,1.0,1
1492,max_ml,10,30,3,3,0.05,0.95,0.9041461779129172,11,1.0,1,1.0,1,1.0,1
1493,max_ml,10,30,3,3,0.05,0.95,0.91514386208114,6,1.0,1,1.0,1,1.0,1
1494,max_ml,10,30,3,3,0.05,0.95,0.889054204215795,7,1.0,1,1.0,1,1.0,1
1495,max_ml,10,30,3,3,0.05,0.95,0.8110133827454874,8,1.0,1,1.0,1,1.0,1
1496,max_ml,10,30,3,3,0.05,0.95,0.8572468491596549,18,1.0,1,1.0,1,1.0,1
1497,max_ml,10,30,3,3,0.05,0.95,0.9127096215796282,7,1.0,1,1.0,1,1.0,1
1498,max_ml,10,30,3,3,0.05,0.95,0.7855025024641173,6,1.0,1,1.0,1,1.0,1
1499,max_ml,10,30,3,3,0.05,0.95,0.9462012192026804,52,0.0,1,0.0,1,0.0,1
1500,max_ml,10,30,3,3,0.05,0.95,0.8180432170549564,10,1.0,1,1.0,1,1.0,1
1501,max_ml,10,30,3,3,0.05,0.95,0.9115131172021654,4,1.0,1,1.0,1,1.0,1
1502,max_ml,10,30,3,3,0.05,0.95,0.9421025170795464,16,1.0,1,1.0,1,1.0,1
1503,max_ml,10,30,3,3,0.05,0.95,0.791625440240266,7,1.0,1,1.0,1,1.0,1
1504,max_ml,10,30,3,3,0.05,0.95,0.8817668362517619,6,1.0,1,1.0,1,1.0,1
1505,max_ml,10,30,3,3,0.05,0.95,0.9295272934508406,7,1.0,1,1.0,1,1.0,1
1506,max_ml,10,30,3,3,0.05,0.95,0.6416443950499298,3,1.0,1,1.0,1,1.0,1
1507,max_ml,10,30,3,3,0.05,0.95,0.8274252733110856,7,1.0,1,1.0,1,1.0,1
1508,max_ml,10,30,3,3,0.05,0.95,0.882884258777504,22,1.0,1,1.0,1,1.0,1
1509,max_ml,10,30,3,3,0.05,0.95,0.9196919000291623,5,1.0,1,1.0,1,1.0,1
1510,max_ml,10,30,3,3,0.05,0.95,0.8685483934421232,16,1.0,1,1.0,1,1.0,1
1511,max_ml,10,30,3,3,0.05,0.95,0.9451690587921604,11,1.0,1,1.0,1,1.0,1
1512,max_ml,10,30,3,3,0.05,0.95,0.933919132061462,13,1.0,1,1.0,1,1.0,1
1513,max_ml,10,30,3,3,0.05,0.95,0.7811136444160842,6,1.0,1,1.0,1,1.0,1
1514,max_ml,10,30,3,3,0.05,0.95,0.9277738381866588,10,1.0,1,1.0,1,1.0,1
1515,max_ml,10,30,3,3,0.05,0.95,0.9393597814966852,19,1.0,1,1.0,1,1.0,1
1516,max_ml,10,30,3,3,0.05,0.95,0.9271493075053768,13,1.0,1,1.0,1,1.0,1
1517,max_ml,10,30,3,3,0.05,0.95,0.8568903295737175,12,1.0,1,1.0,1,1.0,1
1518,max_ml,10,30,3,3,0.05,0.95,0.898631058889234,5,1.0,1,1.0,1,1.0,1
1519,max_ml,10,30,3,3,0.05,0.95,0.6794539253635752,5,1.0,1,1.0,1,1.0,1
1520,max_ml,10,30,3,3,0.05,0.95,0.9044086778374966,21,1.0,1,1.0,1,1.0,1
1521,max_ml,10,30,3,3,0.05,0.95,0.9449722571819776,30,1.0,1,1.0,1,1.0,1
1522,max_ml,10,30,3,3,0.05,0.95,0.9238265517332096,22,1.0,1,1.0,1,1.0,1
1523,max_ml,10,30,3,3,0.05,0.95,0.894203732358849,7,1.0,1,1.0,1,1.0,1
1524,max_ml,10,30,3,3,0.05,0.95,0.8883785897880807,10,1.0,1,1.0,1,1.0,1
1525,max_ml,10,30,3,3,0.05,0.95,0.8847313860288321,26,1.0,1,1.0,1,1.0,1
1526,max_ml,10,30,3,3,0.05,0.95,0.8265425218801535,10,1.0,1,1.0,1,1.0,1
1527,max_ml,10,30,3,3,0.05,0.95,0.9352322753864624,14,1.0,1,1.0,1,1.0,1
1528,max_ml,10,30,3,3,0.05,0.95,0.752419983047768,6,1.0,1,1.0,1,1.0,1
1529,max_ml,10,30,3,3,0.05,0.95,0.8958260858740239,5,1.0,1,1.0,1,1.0,1
1530,max_ml,10,30,3,3,0.05,0.95,0.5336157587224678,4,1.0,1,1.0,1,1.0,1
1531,max_ml,10,30,3,3,0.05,0.95,0.934743512093686,8,1.0,1,1.0,1,1.0,1
1532,max_ml,10,30,3,3,0.05,0.95,0.4569637622579092,3,1.0,1,1.0,1,1.0,1
1533,max_ml,10,30,3,3,0.05,0.95,0.8770711125477003,9,1.0,1,1.0,1,1.0,1
1534,max_ml,10,30,3,3,0.05,0.95,0.9493724567379068,32,1.0,1,1.0,1,1.0,1
1535,max_ml,10,30,3,3,0.05,0.95,0.9437595864163264,21,1.0,1,1.0,1,1.0,1
1536,max_ml,10,30,3,3,0.05,0.95,0.8091443780109194,4,1.0,1,1.0,1,1.0,1
1537,max_ml,10,30,3,3,0.05,0.95,0.8796819734027341,8,1.0,1,1.0,1,1.0,1
1538,max_ml,10,30,3,3,0.05,0.95,0.8581750427351827,28,1.0,1,1.0,1,1.0,1
1539,max_ml,10,30,3,3,0.05,0.95,0.9082006473760204,13,1.0,1,1.0,1,1.0,1
1540,max_ml,10,30,3,3,0.05,0.95,0.8704560719603424,8,1.0,1,1.0,1,1.0,1
1541,max_ml,10,30,3,3,0.05,0.95,0.9114819727262952,18,1.0,1,1.0,1,1.0,1
1542,max_ml,10,30,3,3,0.05,0.95,0.8071375225383491,3,1.0,1,1.0,1,1.0,1
1543,max_ml,10,30,3,3,0.05,0.95,0.889382350871892,18,1.0,1,1.0,1,1.0,1
1544,max_ml,10,30,3,3,0.05,0.95,0.8340967475135674,7,1.0,1,1.0,1,1.0,1
1545,max_ml,10,30,3,3,0.05,0.95,0.926330237413172,12,1.0,1,1.0,1,1.0,1
1546,max_ml,10,30,3,3,0.05,0.95,0.8138247014645683,12,1.0,1,1.0,1,1.0,1
1547,max_ml,10,30,3,3,0.05,0.95,0.9131878761558252,6,1.0,1,1.0,1,1.0,1
1548,max_ml,10,30,3,3,0.05,0.95,0.904614004664018,4,1.0,1,1.0,1,1.0,1
1549,max_ml,10,30,3,3,0.05,0.95,0.8718095707121766,4,1.0,1,1.0,1,1.0,1
1550,max_ml,10,30,3,3,0.05,0.95,0.9279285879167696,12,1.0,1,1.0,1,1.0,1
1551,max_ml,10,30,3,3,0.05,0.95,0.9386887047997092,18,1.0,1,1.0,1,1.0,1
1552,max_ml,10,30,3,3,0.05,0.95,0.8362474781082836,10,1.0,1,1.0,1,1.0,1
1553,max_ml,10,30,3,3,0.05,0.95,0.9002149877332357,12,1.0,1,1.0,1,1.0,1
1554,max_ml,10,30,3,3,0.05,0.95,0.9319815791425492,22,1.0,1,1.0,1,1.0,1
1555,max_ml,10,30,3,3,0.05,0.95,0.9316748207809114,31,1.0,1,1.0,1,1.0,1
1556,max_ml,10,30,3,3,0.05,0.95,0.8487294239144018,3,1.0,1,1.0,1,1.0,1
1557,max_ml,10,30,3,3,0.05,0.95,0.9302464952537612,9,1.0,1,1.0,1,1.0,1
1558,max_ml,10,30,3,3,0.05,0.95,0.8381514707849345,8,1.0,1,1.0,1,1.0,1
1559,max_ml,10,30,3,3,0.05,0.95,0.8247181123547687,9,1.0,1,1.0,1,1.0,1
1560,max_ml,10,30,3,3,0.05,0.95,0.9492792982358196,24,1.0,1,1.0,1,1.0,1
1561,max_ml,10,30,3,3,0.05,0.95,0.8882877298142481,5,1.0,1,1.0,1,1.0,1
1562,max_ml,10,30,3,3,0.05,0.95,0.9274262260104968,50,0.0,1,0.0,1,0.0,1
1563,max_ml,10,30,3,3,0.05,0.95,0.7779606259379233,7,1.0,1,1.0,1,1.0,1
1564,max_ml,10,30,3,3,0.05,0.95,0.9420511876001076,31,1.0,1,1.0,1,1.0,1
1565,max_ml,10,30,3,3,0.05,0.95,0.9079538831202288,25,1.0,1,1.0,1,1.0,1
1566,max_ml,10,30,3,3,0.05,0.95,0.6804437221299351,4,1.0,1,1.0,1,1.0,1
1567,max_ml,10,30,3,3,0.05,0.95,0.8189514413160967,19,1.0,1,1.0,1,1.0,1
1568,max_ml,10,30,3,3,0.05,0.95,0.9495066739486474,42,0.0,1,0.0,1,0.0,1
1569,max_ml,10,30,3,3,0.05,0.95,0.939027045002039,9,1.0,1,1.0,1,1.0,1
1570,max_ml,10,30,3,3,0.05,0.95,0.9387263702854658,9,1.0,1,1.0,1,1.0,1
1571,max_ml,10,30,3,3,0.05,0.95,0.7574217121754591,4,1.0,1,1.0,1,1.0,1
1572,max_ml,10,30,3,3,0.05,0.95,0.930748707276332,24,1.0,1,1.0,1,1.0,1
1573,max_ml,10,30,3,3,0.05,0.95,0.9219842776501828,20,1.0,1,1.0,1,1.0,1
1574,max_ml,10,30,3,3,0.05,0.95,0.854286326673265,22,1.0,1,1.0,1,1.0,1
1575,max_ml,10,30,3,3,0.05,0.95,0.8525037836426629,11,1.0,1,1.0,1,1.0,1
1576,max_ml,10,30,3,3,0.05,0.95,0.7877719680151553,6,1.0,1,1.0,1,1.0,1
1577,max_ml,10,30,3,3,0.05,0.95,0.885562993486107,6,1.0,1,1.0,1,1.0,1
1578,max_ml,10,30,3,3,0.05,0.95,0.9036296669199714,8,1.0,1,1.0,1,1.0,1
1579,max_ml,10,30,3,3,0.05,0.95,0.8872129070413183,20,1.0,1,1.0,1,1.0,1
1580,max_ml,10,30,3,3,0.05,0.95,0.9007311011740944,4,1.0,1,1.0,1,1.0,1
1581,max_ml,10,30,3,3,0.05,0.95,0.858958677838778,6,1.0,1,1.0,1,1.0,1
1582,max_ml,10,30,3,3,0.05,0.95,0.7651701760466835,6,1.0,1,1.0,1,1.0,1
1583,max_ml,10,30,3,3,0.05,0.95,0.7834761679040058,5,1.0,1,1.0,1,1.0,1
1584,max_ml,10,30,3,3,0.05,0.95,0.8666824387734662,5,1.0,1,1.0,1,1.0,1
1585,max_ml,10,30,3,3,0.05,0.95,0.8034373604506175,10,1.0,1,1.0,1,1.0,1
1586,max_ml,10,30,3,3,0.05,0.95,0.7972862142405782,9,1.0,1,1.0,1,1.0,1
1587,max_ml,10,30,3,3,0.05,0.95,0.8595933476271488,11,1.0,1,1.0,1,1.0,1
1588,max_ml,10,30,3,3,0.05,0.95,0.9065088968185872,13,1.0,1,1.0,1,1.0,1
1589,max_ml,10,30,3,3,0.05,0.95,0.928856799099231,13,1.0,1,1.0,1,1.0,1
1590,max_ml,10,30,3,3,0.05,0.95,0.9209225837311968,29,1.0,1,1.0,1,1.0,1
1591,max_ml,10,30,3,3,0.05,0.95,0.8577583844580139,20,1.0,1,1.0,1,1.0,1
1592,max_ml,10,30,3,3,0.05,0.95,0.7978648307192077,3,1.0,1,1.0,1,1.0,1
1593,max_ml,10,30,3,3,0.05,0.95,0.938200201370086,10,1.0,1,1.0,1,1.0,1
1594,max_ml,10,30,3,3,0.05,0.95,0.9127614018646676,2,1.0,1,1.0,1,1.0,1
1595,max_ml,10,30,3,3,0.05,0.95,0.9168355421599188,31,1.0,1,1.0,1,1.0,1
1596,max_ml,10,30,3,3,0.05,0.95,0.916431267148643,8,1.0,1,1.0,1,1.0,1
1597,max_ml,10,30,3,3,0.05,0.95,0.926034090310042,11,1.0,1,1.0,1,1.0,1
1598,max_ml,10,30,3,3,0.05,0.95,0.9162927980550448,3,1.0,1,1.0,1,1.0,1
1599,max_ml,10,30,3,3,0.05,0.95,0.8366082231383838,10,1.0,1,1.0,1,1.0,1
1600,max_ml,10,30,3,3,0.05,0.95,0.8138277136748697,7,1.0,1,1.0,1,1.0,1
1601,max_ml,10,30,3,3,0.05,0.95,0.896903479988173,17,1.0,1,1.0,1,1.0,1
1602,max_ml,10,30,3,3,0.05,0.95,0.9323535147565004,14,1.0,1,1.0,1,1.0,1
1603,max_ml,10,30,3,3,0.05,0.95,0.9344817923535272,18,1.0,1,1.0,1,1.0,1
1604,max_ml,10,30,3,3,0.05,0.95,0.9404704540187596,34,1.0,1,1.0,1,1.0,1
1605,max_ml,10,30,3,3,0.05,0.95,0.8457588804523378,13,1.0,1,1.0,1,1.0,1
1606,max_ml,10,30,3,3,0.05,0.95,0.7801558691374512,4,1.0,1,1.0,1,1.0,1
1607,max_ml,10,30,3,3,0.05,0.95,0.9469106763279048,29,0.0,1,0.0,1,0.0,1
1608,max_ml,10,30,3,3,0.05,0.95,0.9151723920231256,25,1.0,1,1.0,1,1.0,1
1609,max_ml,10,30,3,3,0.05,0.95,0.8850459076303743,7,1.0,1,1.0,1,1.0,1
1610,max_ml,10,30,3,3,0.05,0.95,0.9235891021430804,10,1.0,1,1.0,1,1.0,1
1611,max_ml,10,30,3,3,0.05,0.95,0.6846478226790756,9,1.0,1,1.0,1,1.0,1
1612,max_ml,10,30,3,3,0.05,0.95,0.7519396982833394,4,1.0,1,1.0,1,1.0,1
1613,max_ml,10,30,3,3,0.05,0.95,0.9232929962243516,27,1.0,1,1.0,1,1.0,1
1614,max_ml,10,30,3,3,0.05,0.95,0.9138332137409488,13,1.0,1,1.0,1,1.0,1
1615,max_ml,10,30,3,3,0.05,0.95,0.9492945583027969,7,1.0,1,1.0,1,1.0,1
1616,max_ml,10,30,3,3,0.05,0.95,0.7984872600644178,4,1.0,1,1.0,1,1.0,1
1617,max_ml,10,30,3,3,0.05,0.95,0.902564810145252,3,1.0,1,1.0,1,1.0,1
1618,max_ml,10,30,3,3,0.05,0.95,0.8267152908302715,4,1.0,1,1.0,1,1.0,1
1619,max_ml,10,30,3,3,0.05,0.95,0.8461536632971605,7,1.0,1,1.0,1,1.0,1
1620,max_ml,10,30,3,3,0.05,0.95,0.9365313327847836,19,1.0,1,1.0,1,1.0,1
1621,max_ml,10,30,3,3,0.05,0.95,0.8965465602211238,18,1.0,1,1.0,1,1.0,1
1622,max_ml,10,30,3,3,0.05,0.95,0.9002916799461387,8,1.0,1,1.0,1,1.0,1
1623,max_ml,10,30,3,3,0.05,0.95,0.8562868662179356,5,1.0,1,1.0,1,1.0,1
1624,max_ml,10,30,3,3,0.05,0.95,0.912474147034606,7,1.0,1,1.0,1,1.0,1
1625,max_ml,10,30,3,3,0.05,0.95,0.9237599742295264,23,1.0,1,1.0,1,1.0,1
1626,max_ml,10,30,3,3,0.05,0.95,0.9258412786995536,12,1.0,1,1.0,1,1.0,1
1627,max_ml,10,30,3,3,0.05,0.95,0.7902735894132703,4,1.0,1,1.0,1,1.0,1
1628,max_ml,10,30,3,3,0.05,0.95,0.8305729156780336,6,1.0,1,1.0,1,1.0,1
1629,max_ml,10,30,3,3,0.05,0.95,0.8054351567439065,2,1.0,1,1.0,1,1.0,1
1630,max_ml,10,30,3,3,0.05,0.95,0.8923687500765014,4,1.0,1,1.0,1,1.0,1
1631,max_ml,10,30,3,3,0.05,0.95,0.8444247894085078,8,1.0,1,1.0,1,1.0,1
1632,max_ml,10,30,3,3,0.05,0.95,0.8915122604543247,12,1.0,1,1.0,1,1.0,1
1633,max_ml,10,30,3,3,0.05,0.95,0.8970730918118013,8,1.0,1,1.0,1,1.0,1
1634,max_ml,10,30,3,3,0.05,0.95,0.882820770530099,19,1.0,1,1.0,1,1.0,1
1635,max_ml,10,30,3,3,0.05,0.95,0.9090549559674772,6,1.0,1,1.0,1,1.0,1
1636,max_ml,10,30,3,3,0.05,0.95,0.946548524990384,20,1.0,1,1.0,1,0.0,0
1637,max_ml,10,30,3,3,0.05,0.95,0.9472580700162436,34,0.0,0,1.0,1,1.0,1
1638,max_ml,10,30,3,3,0.05,0.95,0.9461274848569152,79,0.0,1,0.0,1,0.0,1
1639,max_ml,10,30,3,3,0.05,0.95,0.866961323558347,7,1.0,1,1.0,1,1.0,1
1640,max_ml,10,30,3,3,0.05,0.95,0.706508283566709,8,1.0,1,1.0,1,1.0,1
1641,max_ml,10,30,3,3,0.05,0.95,0.8821929597145364,11,1.0,1,1.0,1,1.0,1
1642,max_ml,10,30,3,3,0.05,0.95,0.8355952476084507,14,1.0,1,1.0,1,1.0,1
1643,max_ml,10,30,3,3,0.05,0.95,0.9459320839566604,8,1.0,1,1.0,1,1.0,1
1644,max_ml,10,30,3,3,0.05,0.95,0.9171136184628748,45,0.0,0,1.0,1,1.0,1
1645,max_ml,10,30,3,3,0.05,0.95,0.8133914687479632,5,1.0,1,1.0,1,1.0,1
1646,max_ml,10,30,3,3,0.05,0.95,0.9447086009139636,12,1.0,1,1.0,1,1.0,1
1647,max_ml,10,30,3,3,0.05,0.95,0.8639244718796296,6,1.0,1,1.0,1,1.0,1
1648,max_ml,10,30,3,3,0.05,0.95,0.8721104031492092,11,1.0,1,1.0,1,1.0,1
1649,max_ml,10,30,3,3,0.05,0.95,0.645695464379198,12,1.0,1,1.0,1,1.0,1
1650,max_ml,10,30,3,3,0.05,0.95,0.9469259497845034,27,1.0,1,1.0,1,1.0,1
1651,max_ml,10,30,3,3,0.05,0.95,0.9238045473029844,19,1.0,1,1.0,1,1.0,1
1652,max_ml,10,30,3,3,0.05,0.95,0.8707358798691014,29,1.0,1,1.0,1,1.0,1
1653,max_ml,10,30,3,3,0.05,0.95,0.7934500872969085,4,1.0,1,1.0,1,1.0,1
1654,max_ml,10,30,3,3,0.05,0.95,0.8698512654146803,9,1.0,1,1.0,1,1.0,1
1655,max_ml,10,30,3,3,0.05,0.95,0.932035147819126,11,1.0,1,1.0,1,1.0,1
1656,max_ml,10,30,3,3,0.05,0.95,0.9163973234705108,24,1.0,1,1.0,1,1.0,1
1657,max_ml,10,30,3,3,0.05,0.95,0.9469052334055884,52,0.0,0,1.0,1,1.0,1
1658,max_ml,10,30,3,3,0.05,0.95,0.9266382766342404,13,1.0,1,1.0,1,1.0,1
1659,max_ml,10,30,3,3,0.05,0.95,0.9040759064137596,26,1.0,1,1.0,1,1.0,1
1660,max_ml,10,30,3,3,0.05,0.95,0.9347853036958612,9,1.0,1,1.0,1,1.0,1
1661,max_ml,10,30,3,3,0.05,0.95,0.9047042034209384,11,1.0,1,1.0,1,1.0,1
1662,max_ml,10,30,3,3,0.05,0.95,0.9409325212548898,20,1.0,1,1.0,1,1.0,1
1663,max_ml,10,30,3,3,0.05,0.95,0.8392998571838335,6,1.0,1,1.0,1,1.0,1
1664,max_ml,10,30,3,3,0.05,0.95,0.8400752740243868,16,1.0,1,1.0,1,1.0,1
1665,max_ml,10,30,3,3,0.05,0.95,0.9064330709028732,35,1.0,1,1.0,1,1.0,1
1666,max_ml,10,30,3,3,0.05,0.95,0.7262830650169253,7,1.0,1,1.0,1,1.0,1
1667,max_ml,10,30,3,3,0.05,0.95,0.9275417277486694,9,1.0,1,1.0,1,1.0,1
1668,max_ml,10,30,3,3,0.05,0.95,0.9261408176294016,6,1.0,1,1.0,1,1.0,1
1669,max_ml,10,30,3,3,0.05,0.95,0.8947426857631791,9,1.0,1,1.0,1,1.0,1
1670,max_ml,10,30,3,3,0.05,0.95,0.9298971412873702,16,1.0,1,1.0,1,1.0,1
1671,max_ml,10,30,3,3,0.05,0.95,0.8347043811196226,9,1.0,1,1.0,1,1.0,1
1672,max_ml,10,30,3,3,0.05,0.95,0.8817325754380277,6,1.0,1,1.0,1,1.0,1
1673,max_ml,10,30,3,3,0.05,0.95,0.8486282350902327,5,1.0,1,1.0,1,1.0,1
1674,max_ml,10,30,3,3,0.05,0.95,0.9458190907526028,6,1.0,1,1.0,1,1.0,1
1675,max_ml,10,30,3,3,0.05,0.95,0.91102661502878,14,1.0,1,1.0,1,1.0,1
1676,max_ml,10,30,3,3,0.05,0.95,0.8565732127413223,19,1.0,1,1.0,1,1.0,1
1677,max_ml,10,30,3,3,0.05,0.95,0.9321708348907328,3,1.0,1,1.0,1,1.0,1
1678,max_ml,10,30,3,3,0.05,0.95,0.9469870164424158,25,1.0,1,1.0,1,1.0,1
1679,max_ml,10,30,3,3,0.05,0.95,0.7076521442060288,3,1.0,1,1.0,1,1.0,1
1680,max_ml,10,30,3,3,0.05,0.95,0.828510744103177,10,1.0,1,1.0,1,1.0,1
1681,max_ml,10,30,3,3,0.05,0.95,0.8549645423751446,7,1.0,1,1.0,1,1.0,1
1682,max_ml,10,30,3,3,0.05,0.95,0.8818163549924002,7,1.0,1,1.0,1,1.0,1
1683,max_ml,10,30,3,3,0.05,0.95,0.947185838619042,9,1.0,1,1.0,1,1.0,1
1684,max_ml,10,30,3,3,0.05,0.95,0.883535784184932,7,1.0,1,1.0,1,1.0,1
1685,max_ml,10,30,3,3,0.05,0.95,0.9027440371115936,29,1.0,1,1.0,1,1.0,1
1686,max_ml,10,30,3,3,0.05,0.95,0.9276822511377664,52,0.0,0,0.0,0,1.0,1
1687,max_ml,10,30,3,3,0.05,0.95,0.9427919801469568,4,1.0,1,1.0,1,1.0,1
1688,max_ml,10,30,3,3,0.05,0.95,0.5120575915305172,6,1.0,1,1.0,1,1.0,1
1689,max_ml,10,30,3,3,0.05,0.95,0.8301686183276744,3,1.0,1,1.0,1,1.0,1
1690,max_ml,10,30,3,3,0.05,0.95,0.9450251464611532,19,1.0,1,1.0,1,1.0,1
1691,max_ml,10,30,3,3,0.05,0.95,0.9133677281899606,3,1.0,1,1.0,1,1.0,1
1692,max_ml,10,30,3,3,0.05,0.95,0.9278517247199884,32,1.0,1,1.0,1,1.0,1
1693,max_ml,10,30,3,3,0.05,0.95,0.8555434574712522,5,1.0,1,1.0,1,1.0,1
1694,max_ml,10,30,3,3,0.05,0.95,0.7489533108080625,8,1.0,1,1.0,1,1.0,1
1695,max_ml,10,30,3,3,0.05,0.95,0.8571653737663837,24,1.0,1,1.0,1,1.0,1
1696,max_ml,10,30,3,3,0.05,0.95,0.9216316311538524,6,1.0,1,1.0,1,1.0,1
1697,max_ml,10,30,3,3,0.05,0.95,0.71794048655444,6,1.0,1,1.0,1,1.0,1
1698,max_ml,10,30,3,3,0.05,0.95,0.8895311647105131,11,1.0,1,1.0,1,1.0,1
1699,max_ml,10,30,3,3,0.05,0.95,0.8271434296393539,9,1.0,1,1.0,1,1.0,1
1700,max_ml,10,30,3,3,0.05,0.95,0.9371856515673246,35,0.0,0,0.0,0,1.0,1
1701,max_ml,10,30,3,3,0.05,0.95,0.9066522165082612,5,1.0,1,1.0,1,1.0,1
1702,max_ml,10,30,3,3,0.05,0.95,0.8004112132505915,4,1.0,1,1.0,1,1.0,1
1703,max_ml,10,30,3,3,0.05,0.95,0.7372996098441066,6,1.0,1,1.0,1,1.0,1
1704,max_ml,10,30,3,3,0.05,0.95,0.7243849766522011,7,1.0,1,1.0,1,1.0,1
1705,max_ml,10,30,3,3,0.05,0.95,0.6474032415097124,6,1.0,1,1.0,1,1.0,1
1706,max_ml,10,30,3,3,0.05,0.95,0.8560449895109496,4,1.0,1,1.0,1,1.0,1
1707,max_ml,10,30,3,3,0.05,0.95,0.9177909255143204,13,1.0,1,1.0,1,1.0,1
1708,max_ml,10,30,3,3,0.05,0.95,0.8088619000447284,5,1.0,1,1.0,1,1.0,1
1709,max_ml,10,30,3,3,0.05,0.95,0.9008899305881672,6,1.0,1,1.0,1,1.0,1
1710,max_ml,10,30,3,3,0.05,0.95,0.9495271888106324,24,1.0,1,1.0,1,1.0,1
1711,max_ml,10,30,3,3,0.05,0.95,0.9479940240217872,7,1.0,1,1.0,1,1.0,1
1712,max_ml,10,30,3,3,0.05,0.95,0.7223936462093669,2,1.0,1,1.0,1,1.0,1
1713,max_ml,10,30,3,3,0.05,0.95,0.9404372720522908,18,1.0,1,1.0,1,1.0,1
1714,max_ml,10,30,3,3,0.05,0.95,0.8985450164304233,6,1.0,1,1.0,1,1.0,1
1715,max_ml,10,30,3,3,0.05,0.95,0.9055442341475494,14,1.0,1,1.0,1,1.0,1
1716,max_ml,10,30,3,3,0.05,0.95,0.714585889021557,4,1.0,1,1.0,1,1.0,1
1717,max_ml,10,30,3,3,0.05,0.95,0.9455737253467332,22,1.0,1,1.0,1,1.0,1
1718,max_ml,10,30,3,3,0.05,0.95,0.8120925681948462,8,1.0,1,1.0,1,1.0,1
1719,max_ml,10,30,3,3,0.05,0.95,0.7869815063273685,11,1.0,1,1.0,1,1.0,1
1720,max_ml,10,30,3,3,0.05,0.95,0.7694708666875192,6,1.0,1,1.0,1,1.0,1
1721,max_ml,10,30,3,3,0.05,0.95,0.920631229682312,9,1.0,1,1.0,1,1.0,1
1722,max_ml,10,30,3,3,0.05,0.95,0.7583430456472184,7,1.0,1,1.0,1,1.0,1
1723,max_ml,10,30,3,3,0.05,0.95,0.9253123495102874,26,1.0,1,1.0,1,1.0,1
1724,max_ml,10,30,3,3,0.05,0.95,0.9441577531205404,30,1.0,1,1.0,1,0.0,0
1725,max_ml,10,30,3,3,0.05,0.95,0.6587021507729051,5,1.0,1,1.0,1,1.0,1
1726,max_ml,10,30,3,3,0.05,0.95,0.9433632992361254,33,0.0,0,1.0,1,1.0,1
1727,max_ml,10,30,3,3,0.05,0.95,0.9360483415403068,8,1.0,1,1.0,1,1.0,1
1728,max_ml,10,30,3,3,0.05,0.95,0.921089504873222,22,1.0,1,1.0,1,1.0,1
1729,max_ml,10,30,3,3,0.05,0.95,0.8813495396432837,8,1.0,1,1.0,1,1.0,1
1730,max_ml,10,30,3,3,0.05,0.95,0.8916987637269579,18,1.0,1,1.0,1,1.0,1
1731,max_ml,10,30,3,3,0.05,0.95,0.7995268725112815,5,1.0,1,1.0,1,1.0,1
1732,max_ml,10,30,3,3,0.05,0.95,0.8938951540791761,12,1.0,1,1.0,1,1.0,1
1733,max_ml,10,30,3,3,0.05,0.95,0.9492313156434852,11,1.0,1,1.0,1,1.0,1
1734,max_ml,10,30,3,3,0.05,0.95,0.9451757210972996,31,1.0,1,1.0,1,1.0,1
1735,max_ml,10,30,3,3,0.05,0.95,0.9336122704019052,30,1.0,1,1.0,1,1.0,1
1736,max_ml,10,30,3,3,0.05,0.95,0.6544884300449845,3,1.0,1,1.0,1,1.0,1
1737,max_ml,10,30,3,3,0.05,0.95,0.9221665009170128,16,1.0,1,1.0,1,1.0,1
1738,max_ml,10,30,3,3,0.05,0.95,0.8144821337824009,4,1.0,1,1.0,1,1.0,1
1739,max_ml,10,30,3,3,0.05,0.95,0.9296491196306946,20,1.0,1,1.0,1,1.0,1
1740,max_ml,10,30,3,3,0.05,0.95,0.8921871467847214,6,1.0,1,1.0,1,1.0,1
1741,max_ml,10,30,3,3,0.05,0.95,0.9060539530705084,6,1.0,1,1.0,1,1.0,1
1742,max_ml,10,30,3,3,0.05,0.95,0.931071867086763,12,1.0,1,1.0,1,1.0,1
1743,max_ml,10,30,3,3,0.05,0.95,0.9044624289585894,9,1.0,1,1.0,1,1.0,1
1744,max_ml,10,30,3,3,0.05,0.95,0.7340512250565604,4,1.0,1,1.0,1,1.0,1
1745,max_ml,10,30,3,3,0.05,0.95,0.8061469669275692,6,1.0,1,1.0,1,1.0,1
1746,max_ml,10,30,3,3,0.05,0.95,0.836855251906299,13,1.0,1,1.0,1,1.0,1
1747,max_ml,10,30,3,3,0.05,0.95,0.6959452338345407,3,1.0,1,1.0,1,1.0,1
1748,max_ml,10,30,3,3,0.05,0.95,0.7396042048977547,4,1.0,1,1.0,1,1.0,1
1749,max_ml,10,30,3,3,0.05,0.95,0.8811740666295214,7,1.0,1,1.0,1,1.0,1
1750,max_ml,10,30,3,3,0.05,0.95,0.9473040511685404,34,0.0,0,0.0,0,1.0,1
1751,max_ml,10,30,3,3,0.05,0.95,0.8656097513542034,8,1.0,1,1.0,1,1.0,1
1752,max_ml,10,30,3,3,0.05,0.95,0.948311300085358,25,0.0,1,0.0,1,0.0,1
1753,max_ml,10,30,3,3,0.05,0.95,0.699034604620772,4,1.0,1,1.0,1,1.0,1
1754,max_ml,10,30,3,3,0.05,0.95,0.9465885453124618,22,0.0,1,0.0,1,0.0,1
1755,max_ml,10,30,3,3,0.05,0.95,0.8833351789093191,2,1.0,1,1.0,1,1.0,1
1756,max_ml,10,30,3,3,0.05,0.95,0.8742239558023596,26,1.0,1,1.0,1,1.0,1
1757,max_ml,10,30,3,3,0.05,0.95,0.8775030396380517,4,1.0,1,1.0,1,1.0,1
1758,max_ml,10,30,3,3,0.05,0.95,0.8344085230421624,5,1.0,1,1.0,1,1.0,1
1759,max_ml,10,30,3,3,0.05,0.95,0.8537838257130489,24,1.0,1,1.0,1,1.0,1
1760,max_ml,10,30,3,3,0.05,0.95,0.9485115733867864,34,1.0,1,1.0,1,1.0,1
1761,max_ml,10,30,3,3,0.05,0.95,0.8952949633888231,13,1.0,1,1.0,1,1.0,1
1762,max_ml,10,30,3,3,0.05,0.95,0.8537612971713193,5,1.0,1,1.0,1,1.0,1
1763,max_ml,10,30,3,3,0.05,0.95,0.6154018474612148,9,1.0,1,1.0,1,1.0,1
1764,max_ml,10,30,3,3,0.05,0.95,0.911239172888627,7,1.0,1,1.0,1,1.0,1
1765,max_ml,10,30,3,3,0.05,0.95,0.768006802216294,7,1.0,1,1.0,1,1.0,1
1766,max_ml,10,30,3,3,0.05,0.95,0.9051548159691276,5,1.0,1,1.0,1,1.0,1
1767,max_ml,10,30,3,3,0.05,0.95,0.6803136709113443,3,1.0,1,1.0,1,1.0,1
1768,max_ml,10,30,3,3,0.05,0.95,0.8485649635592853,5,1.0,1,1.0,1,1.0,1
1769,max_ml,10,30,3,3,0.05,0.95,0.7443362281198839,4,1.0,1,1.0,1,1.0,1
1770,max_ml,10,30,3,3,0.05,0.95,0.8496382025051796,8,1.0,1,1.0,1,1.0,1
1771,max_ml,10,30,3,3,0.05,0.95,0.6602559057796701,2,1.0,1,1.0,1,1.0,1
1772,max_ml,10,30,3,3,0.05,0.95,0.9242720603434752,7,1.0,1,1.0,1,1.0,1
1773,max_ml,10,30,3,3,0.05,0.95,0.905410083584005,30,1.0,1,1.0,1,1.0,1
1774,max_ml,10,30,3,3,0.05,0.95,0.8884699167171656,4,1.0,1,1.0,1,1.0,1
1775,max_ml,10,30,3,3,0.05,0.95,0.7049315202069846,2,1.0,1,1.0,1,1.0,1
1776,max_ml,10,30,3,3,0.05,0.95,0.9328968673553292,28,1.0,1,1.0,1,1.0,1
1777,max_ml,10,30,3,3,0.05,0.95,0.9305277101391062,22,1.0,1,1.0,1,1.0,1
1778,max_ml,10,30,3,3,0.05,0.95,0.8709818714782248,9,1.0,1,1.0,1,1.0,1
1779,max_ml,10,30,3,3,0.05,0.95,0.8712316592809437,7,1.0,1,1.0,1,1.0,1
1780,max_ml,10,30,3,3,0.05,0.95,0.9371421851929158,11,1.0,1,1.0,1,1.0,1
1781,max_ml,10,30,3,3,0.05,0.95,0.6638159263549406,8,1.0,1,1.0,1,1.0,1
1782,max_ml,10,30,3,3,0.05,0.95,0.8391414245000907,4,1.0,1,1.0,1,1.0,1
1783,max_ml,10,30,3,3,0.05,0.95,0.9400463752197216,15,1.0,1,1.0,1,1.0,1
1784,max_ml,10,30,3,3,0.05,0.95,0.817836490016738,11,1.0,1,1.0,1,1.0,1
1785,max_ml,10,30,3,3,0.05,0.95,0.9441875951154628,8,1.0,1,1.0,1,1.0,1
1786,max_ml,10,30,3,3,0.05,0.95,0.8597888563039264,5,1.0,1,1.0,1,1.0,1
1787,max_ml,10,30,3,3,0.05,0.95,0.9390865474883916,13,1.0,1,1.0,1,1.0,1
1788,max_ml,10,30,3,3,0.05,0.95,0.9265995802687996,8,1.0,1,1.0,1,1.0,1
1789,max_ml,10,30,3,3,0.05,0.95,0.8890612863826693,12,1.0,1,1.0,1,1.0,1
1790,max_ml,10,30,3,3,0.05,0.95,0.7762443129442811,8,1.0,1,1.0,1,1.0,1
1791,max_ml,10,30,3,3,0.05,0.95,0.885641963032045,10,1.0,1,1.0,1,1.0,1
1792,max_ml,10,30,3,3,0.05,0.95,0.7395929983686264,6,1.0,1,1.0,1,1.0,1
1793,max_ml,10,30,3,3,0.05,0.95,0.9001687199531796,26,1.0,1,1.0,1,1.0,1
1794,max_ml,10,30,3,3,0.05,0.95,0.7823546476178329,9,1.0,1,1.0,1,1.0,1
1795,max_ml,10,30,3,3,0.05,0.95,0.7547398081751701,4,1.0,1,1.0,1,1.0,1
1796,max_ml,10,30,3,3,0.05,0.95,0.7981658840435598,5,1.0,1,1.0,1,1.0,1
1797,max_ml,10,30,3,3,0.05,0.95,0.8367170746312106,18,1.0,1,1.0,1,1.0,1
1798,max_ml,10,30,3,3,0.05,0.95,0.828199206537619,3,1.0,1,1.0,1,1.0,1
1799,max_ml,10,30,3,3,0.05,0.95,0.9409800920016864,15,1.0,1,1.0,1,1.0,1
1800,max_ml,10,30,3,3,0.05,0.95,0.8932677394095769,7,1.0,1,1.0,1,1.0,1
1801,max_ml,10,30,3,3,0.05,0.95,0.9267934031863628,52,0.0,0,1.0,1,1.0,1
1802,max_ml,10,30,3,3,0.05,0.95,0.7941625265844677,8,1.0,1,1.0,1,1.0,1
1803,max_ml,10,30,3,3,0.05,0.95,0.796140624186595,5,1.0,1,1.0,1,1.0,1
1804,max_ml,10,30,3,3,0.05,0.95,0.8152898840856933,33,1.0,1,1.0,1,1.0,1
1805,max_ml,10,30,3,3,0.05,0.95,0.8583783324401796,40,0.0,1,0.0,1,0.0,1
1806,max_ml,10,30,3,3,0.05,0.95,0.8786856501305798,11,1.0,1,1.0,1,1.0,1
1807,max_ml,10,30,3,3,0.05,0.95,0.7709967563074284,6,1.0,1,1.0,1,1.0,1
1808,max_ml,10,30,3,3,0.05,0.95,0.8839294061292405,11,1.0,1,1.0,1,1.0,1
1809,max_ml,10,30,3,3,0.05,0.95,0.7633298362433499,6,1.0,1,1.0,1,1.0,1
1810,max_ml,10,30,3,3,0.05,0.95,0.76205788642963,6,1.0,1,1.0,1,1.0,1
1811,max_ml,10,30,3,3,0.05,0.95,0.6489953769027014,6,1.0,1,1.0,1,1.0,1
1812,max_ml,10,30,3,3,0.05,0.95,0.874300811186724,9,1.0,1,1.0,1,1.0,1
1813,max_ml,10,30,3,3,0.05,0.95,0.9286346097714476,24,1.0,1,1.0,1,1.0,1
1814,max_ml,10,30,3,3,0.05,0.95,0.8427244776982944,12,1.0,1,1.0,1,1.0,1
1815,max_ml,10,30,3,3,0.05,0.95,0.7175311675743864,7,1.0,1,1.0,1,1.0,1
1816,max_ml,10,30,3,3,0.05,0.95,0.916243825693757,8,1.0,1,1.0,1,1.0,1
1817,max_ml,10,30,3,3,0.05,0.95,0.9235971061830676,10,1.0,1,1.0,1,1.0,1
1818,max_ml,10,30,3,3,0.05,0.95,0.887142122023956,7,1.0,1,1.0,1,1.0,1
1819,max_ml,10,30,3,3,0.05,0.95,0.6375887684651181,7,1.0,1,1.0,1,1.0,1
1820,max_ml,10,30,3,3,0.05,0.95,0.944695036799458,17,1.0,1,1.0,1,1.0,1
1821,max_ml,10,30,3,3,0.05,0.95,0.9277877901548304,23,1.0,1,1.0,1,1.0,1
1822,max_ml,10,30,3,3,0.05,0.95,0.801992839094569,6,1.0,1,1.0,1,1.0,1
1823,max_ml,10,30,3,3,0.05,0.95,0.9131435344235956,4,1.0,1,1.0,1,1.0,1
1824,max_ml,10,30,3,3,0.05,0.95,0.8882258877425095,7,1.0,1,1.0,1,1.0,1
1825,max_ml,10,30,3,3,0.05,0.95,0.9242857120287634,23,1.0,1,1.0,1,1.0,1
1826,max_ml,10,30,3,3,0.05,0.95,0.7791631424274179,2,1.0,1,1.0,1,1.0,1
1827,max_ml,10,30,3,3,0.05,0.95,0.8919593821311091,13,1.0,1,1.0,1,1.0,1
1828,max_ml,10,30,3,3,0.05,0.95,0.9251263484676788,9,1.0,1,1.0,1,1.0,1
1829,max_ml,10,30,3,3,0.05,0.95,0.7896245081902156,2,1.0,1,1.0,1,1.0,1
1830,max_ml,10,30,3,3,0.05,0.95,0.910037910552859,5,1.0,1,1.0,1,1.0,1
1831,max_ml,10,30,3,3,0.05,0.95,0.908521441295568,2,1.0,1,1.0,1,1.0,1
1832,max_ml,10,30,3,3,0.05,0.95,0.786254285257345,4,1.0,1,1.0,1,1.0,1
1833,max_ml,10,30,3,3,0.05,0.95,0.9468802204238388,30,1.0,1,1.0,1,1.0,1
1834,max_ml,10,30,3,3,0.05,0.95,0.9480111514723972,17,1.0,1,1.0,1,1.0,1
1835,max_ml,10,30,3,3,0.05,0.95,0.9125134395096488,4,1.0,1,1.0,1,1.0,1
1836,max_ml,10,30,3,3,0.05,0.95,0.9032223537791744,10,1.0,1,1.0,1,1.0,1
1837,max_ml,10,30,3,3,0.05,0.95,0.7595766606276131,5,1.0,1,1.0,1,1.0,1
1838,max_ml,10,30,3,3,0.05,0.95,0.8534208140255618,9,1.0,1,1.0,1,1.0,1
1839,max_ml,10,30,3,3,0.05,0.95,0.92103710153131,13,1.0,1,1.0,1,1.0,1
1840,max_ml,10,30,3,3,0.05,0.95,0.8967133057926967,4,1.0,1,1.0,1,1.0,1
1841,max_ml,10,30,3,3,0.05,0.95,0.8850612905659974,5,1.0,1,1.0,1,1.0,1
1842,max_ml,10,30,3,3,0.05,0.95,0.762549237647261,16,1.0,1,1.0,1,1.0,1
1843,max_ml,10,30,3,3,0.05,0.95,0.866186087047666,12,1.0,1,1.0,1,1.0,1
1844,max_ml,10,30,3,3,0.05,0.95,0.6175370878545218,7,1.0,1,1.0,1,1.0,1
1845,max_ml,10,30,3,3,0.05,0.95,0.9456478047276508,21,1.0,1,1.0,1,1.0,1
1846,max_ml,10,30,3,3,0.05,0.95,0.8835033946982218,6,1.0,1,1.0,1,1.0,1
1847,max_ml,10,30,3,3,0.05,0.95,0.9203849863819008,4,1.0,1,1.0,1,1.0,1
1848,max_ml,10,30,3,3,0.05,0.95,0.8544075703718784,18,1.0,1,1.0,1,1.0,1
1849,max_ml,10,30,3,3,0.05,0.95,0.7989419794629747,15,1.0,1,1.0,1,1.0,1
1850,max_ml,10,30,3,3,0.05,0.95,0.901705263707018,18,1.0,1,1.0,1,1.0,1
1851,max_ml,10,30,3,3,0.05,0.95,0.7680451913696573,12,1.0,1,1.0,1,1.0,1
1852,max_ml,10,30,3,3,0.05,0.95,0.7972860297752995,8,1.0,1,1.0,1,1.0,1
1853,max_ml,10,30,3,3,0.05,0.95,0.8479129758755225,2,1.0,1,1.0,1,1.0,1
1854,max_ml,10,30,3,3,0.05,0.95,0.9424321727702808,26,1.0,1,1.0,1,1.0,1
1855,max_ml,10,30,3,3,0.05,0.95,0.9402619204353684,33,0.0,0,0.0,0,1.0,1
1856,max_ml,10,30,3,3,0.05,0.95,0.9179873213385182,8,1.0,1,1.0,1,1.0,1
1857,max_ml,10,30,3,3,0.05,0.95,0.6594383448448139,5,1.0,1,1.0,1,1.0,1
1858,max_ml,10,30,3,3,0.05,0.95,0.9463928578097082,11,1.0,1,1.0,1,1.0,1
1859,max_ml,10,30,3,3,0.05,0.95,0.9317730941329844,5,1.0,1,1.0,1,1.0,1
1860,max_ml,10,30,3,3,0.05,0.95,0.8447212264939098,17,1.0,1,1.0,1,1.0,1
1861,max_ml,10,30,3,3,0.05,0.95,0.6975483507948701,4,1.0,1,1.0,1,1.0,1
1862,max_ml,10,30,3,3,0.05,0.95,0.8240046354066458,8,1.0,1,1.0,1,1.0,1
1863,max_ml,10,30,3,3,0.05,0.95,0.9273866932927444,13,1.0,1,1.0,1,1.0,1
1864,max_ml,10,30,3,3,0.05,0.95,0.752861167878463,19,1.0,1,1.0,1,1.0,1
1865,max_ml,10,30,3,3,0.05,0.95,0.8809209388693846,5,1.0,1,1.0,1,1.0,1
1866,max_ml,10,30,3,3,0.05,0.95,0.7271890362874227,4,1.0,1,1.0,1,1.0,1
1867,max_ml,10,30,3,3,0.05,0.95,0.937497493013036,13,1.0,1,1.0,1,1.0,1
1868,max_ml,10,30,3,3,0.05,0.95,0.7389256807545901,3,1.0,1,1.0,1,1.0,1
1869,max_ml,10,30,3,3,0.05,0.95,0.9251117334478544,20,1.0,1,1.0,1,1.0,1
1870,max_ml,10,30,3,3,0.05,0.95,0.6854691229191282,6,1.0,1,1.0,1,1.0,1
1871,max_ml,10,30,3,3,0.05,0.95,0.7933871556567849,9,1.0,1,1.0,1,1.0,1
1872,max_ml,10,30,3,3,0.05,0.95,0.7064433850743187,10,1.0,1,1.0,1,1.0,1
1873,max_ml,10,30,3,3,0.05,0.95,0.9293895877699492,4,1.0,1,1.0,1,1.0,1
1874,max_ml,10,30,3,3,0.05,0.95,0.8786215597787647,3,1.0,1,1.0,1,1.0,1
1875,max_ml,10,30,3,3,0.05,0.95,0.8964710713150471,5,1.0,1,1.0,1,1.0,1
1876,max_ml,10,30,3,3,0.05,0.95,0.7435275233189347,6,1.0,1,1.0,1,1.0,1
1877,max_ml,10,30,3,3,0.05,0.95,0.9309875580842324,8,1.0,1,1.0,1,1.0,1
1878,max_ml,10,30,3,3,0.05,0.95,0.9301693589393828,13,1.0,1,1.0,1,1.0,1
1879,max_ml,10,30,3,3,0.05,0.95,0.8727660763507782,14,1.0,1,1.0,1,1.0,1
1880,max_ml,10,30,3,3,0.05,0.95,0.8403963954240238,3,1.0,1,1.0,1,1.0,1
1881,max_ml,10,30,3,3,0.05,0.95,0.9377187526849884,47,0.0,1,0.0,1,0.0,1
1882,max_ml,10,30,3,3,0.05,0.95,0.8677616413316148,4,1.0,1,1.0,1,1.0,1
1883,max_ml,10,30,3,3,0.05,0.95,0.8484426145119367,4,1.0,1,1.0,1,1.0,1
1884,max_ml,10,30,3,3,0.05,0.95,0.8607410115911746,22,1.0,1,1.0,1,1.0,1
1885,max_ml,10,30,3,3,0.05,0.95,0.7564390020169333,2,1.0,1,1.0,1,1.0,1
1886,max_ml,10,30,3,3,0.05,0.95,0.94059509602338,9,1.0,1,1.0,1,1.0,1
1887,max_ml,10,30,3,3,0.05,0.95,0.7653375545863487,8,1.0,1,1.0,1,1.0,1
1888,max_ml,10,30,3,3,0.05,0.95,0.9249982718457972,16,1.0,1,1.0,1,1.0,1
1889,max_ml,10,30,3,3,0.05,0.95,0.8605089258159574,6,1.0,1,1.0,1,1.0,1
1890,max_ml,10,30,3,3,0.05,0.95,0.8859917361091977,32,1.0,1,1.0,1,1.0,1
1891,max_ml,10,30,3,3,0.05,0.95,0.8730757190318656,8,1.0,1,1.0,1,1.0,1
1892,max_ml,10,30,3,3,0.05,0.95,0.9113991972896328,10,1.0,1,1.0,1,1.0,1
1893,max_ml,10,30,3,3,0.05,0.95,0.9303579312711928,5,1.0,1,1.0,1,1.0,1
1894,max_ml,10,30,3,3,0.05,0.95,0.8813607126785296,5,1.0,1,1.0,1,1.0,1
1895,max_ml,10,30,3,3,0.05,0.95,0.8805845348357452,23,1.0,1,1.0,1,1.0,1
1896,max_ml,10,30,3,3,0.05,0.95,0.8377503511174796,10,1.0,1,1.0,1,1.0,1
1897,max_ml,10,30,3,3,0.05,0.95,0.8742882145017032,16,1.0,1,1.0,1,1.0,1
1898,max_ml,10,30,3,3,0.05,0.95,0.9104284902660702,21,1.0,1,1.0,1,1.0,1
1899,max_ml,10,30,3,3,0.05,0.95,0.921304043265189,7,1.0,1,1.0,1,1.0,1
1900,max_ml,10,30,3,3,0.05,0.95,0.9456836207349174,26,1.0,1,1.0,1,1.0,1
1901,max_ml,10,30,3,3,0.05,0.95,0.9419803065121236,29,1.0,1,1.0,1,1.0,1
1902,max_ml,10,30,3,3,0.05,0.95,0.7648614252491465,3,1.0,1,1.0,1,1.0,1
1903,max_ml,10,30,3,3,0.05,0.95,0.9455373464122891,7,1.0,1,1.0,1,1.0,1
1904,max_ml,10,30,3,3,0.05,0.95,0.8623831466642351,5,1.0,1,1.0,1,1.0,1
1905,max_ml,10,30,3,3,0.05,0.95,0.8603614802715097,7,1.0,1,1.0,1,1.0,1
1906,max_ml,10,30,3,3,0.05,0.95,0.7875378135991776,5,1.0,1,1.0,1,1.0,1
1907,max_ml,10,30,3,3,0.05,0.95,0.740794261030912,10,1.0,1,1.0,1,1.0,1
1908,max_ml,10,30,3,3,0.05,0.95,0.9003835331792441,11,1.0,1,1.0,1,1.0,1
1909,max_ml,10,30,3,3,0.05,0.95,0.6610443441416591,6,1.0,1,1.0,1,1.0,1
1910,max_ml,10,30,3,3,0.05,0.95,0.877815788984688,17,1.0,1,1.0,1,1.0,1
1911,max_ml,10,30,3,3,0.05,0.95,0.9253359003840432,20,1.0,1,1.0,1,1.0,1
1912,max_ml,10,30,3,3,0.05,0.95,0.8939354246625784,20,1.0,1,1.0,1,1.0,1
1913,max_ml,10,30,3,3,0.05,0.95,0.8077987539680714,4,1.0,1,1.0,1,1.0,1
1914,max_ml,10,30,3,3,0.05,0.95,0.949601110724787,23,1.0,1,1.0,1,1.0,1
1915,max_ml,10,30,3,3,0.05,0.95,0.8667662379688602,16,1.0,1,1.0,1,1.0,1
1916,max_ml,10,30,3,3,0.05,0.95,0.8127102614334977,9,1.0,1,1.0,1,1.0,1
1917,max_ml,10,30,3,3,0.05,0.95,0.8311488973516663,5,1.0,1,1.0,1,1.0,1
1918,max_ml,10,30,3,3,0.05,0.95,0.9465642663090998,15,1.0,1,1.0,1,1.0,1
1919,max_ml,10,30,3,3,0.05,0.95,0.8231118749585578,12,1.0,1,1.0,1,1.0,1
1920,max_ml,10,30,3,3,0.05,0.95,0.909556437373663,3,1.0,1,1.0,1,1.0,1
1921,max_ml,10,30,3,3,0.05,0.95,0.7413900824263154,3,1.0,1,1.0,1,1.0,1
1922,max_ml,10,30,3,3,0.05,0.95,0.9289528599447004,7,1.0,1,1.0,1,1.0,1
1923,max_ml,10,30,3,3,0.05,0.95,0.8634449409589599,6,1.0,1,1.0,1,1.0,1
1924,max_ml,10,30,3,3,0.05,0.95,0.9271486467710118,7,1.0,1,1.0,1,1.0,1
1925,max_ml,10,30,3,3,0.05,0.95,0.7801193589800421,9,1.0,1,1.0,1,1.0,1
1926,max_ml,10,30,3,3,0.05,0.95,0.6982239976130118,4,1.0,1,1.0,1,1.0,1
1927,max_ml,10,30,3,3,0.05,0.95,0.8978208655146107,5,1.0,1,1.0,1,1.0,1
1928,max_ml,10,30,3,3,0.05,0.95,0.7032995314903616,5,1.0,1,1.0,1,1.0,1
1929,max_ml,10,30,3,3,0.05,0.95,0.9062839400153544,8,1.0,1,1.0,1,1.0,1
1930,max_ml,10,30,3,3,0.05,0.95,0.9309961282805276,25,1.0,1,1.0,1,1.0,1
1931,max_ml,10,30,3,3,0.05,0.95,0.9220266885272752,9,1.0,1,1.0,1,1.0,1
1932,max_ml,10,30,3,3,0.05,0.95,0.9362957090152068,13,1.0,1,1.0,1,1.0,1
1933,max_ml,10,30,3,3,0.05,0.95,0.9289030246504144,25,1.0,1,1.0,1,1.0,1
1934,max_ml,10,30,3,3,0.05,0.95,0.9299102148391472,6,1.0,1,1.0,1,1.0,1
1935,max_ml,10,30,3,3,0.05,0.95,0.9297260719056276,21,1.0,1,1.0,1,1.0,1
1936,max_ml,10,30,3,3,0.05,0.95,0.6610075724674593,5,1.0,1,1.0,1,1.0,1
1937,max_ml,10,30,3,3,0.05,0.95,0.8632189109791207,10,1.0,1,1.0,1,1.0,1
1938,max_ml,10,30,3,3,0.05,0.95,0.7971248894932905,9,1.0,1,1.0,1,1.0,1
1939,max_ml,10,30,3,3,0.05,0.95,0.9087907825051428,28,1.0,1,1.0,1,1.0,1
1940,max_ml,10,30,3,3,0.05,0.95,0.940022055299108,15,1.0,1,1.0,1,1.0,1
1941,max_ml,10,30,3,3,0.05,0.95,0.9354399439998256,13,1.0,1,1.0,1,1.0,1
1942,max_ml,10,30,3,3,0.05,0.95,0.9105136535206252,6,1.0,1,1.0,1,1.0,1
1943,max_ml,10,30,3,3,0.05,0.95,0.936023327087041,13,1.0,1,1.0,1,1.0,1
1944,max_ml,10,30,3,3,0.05,0.95,0.7758166265236547,5,1.0,1,1.0,1,1.0,1
1945,max_ml,10,30,3,3,0.05,0.95,0.6944230081805083,5,1.0,1,1.0,1,1.0,1
1946,max_ml,10,30,3,3,0.05,0.95,0.838210759473028,12,1.0,1,1.0,1,1.0,1
1947,max_ml,10,30,3,3,0.05,0.95,0.948180228839402,48,0.0,0,0.0,0,1.0,1
1948,max_ml,10,30,3,3,0.05,0.95,0.9096990090146684,36,0.0,1,0.0,1,0.0,1
1949,max_ml,10,30,3,3,0.05,0.95,0.7755808743059899,3,1.0,1,1.0,1,1.0,1
1950,max_ml,10,30,3,3,0.05,0.95,0.9271070073135282,11,1.0,1,1.0,1,1.0,1
1951,max_ml,10,30,3,3,0.05,0.95,0.9161968716910218,10,1.0,1,1.0,1,1.0,1
1952,max_ml,10,30,3,3,0.05,0.95,0.946712667128724,8,1.0,1,1.0,1,1.0,1
1953,max_ml,10,30,3,3,0.05,0.95,0.8463737633012517,4,1.0,1,1.0,1,1.0,1
1954,max_ml,10,30,3,3,0.05,0.95,0.8434082015285789,7,1.0,1,1.0,1,1.0,1
1955,max_ml,10,30,3,3,0.05,0.95,0.8854381955023323,22,1.0,1,1.0,1,1.0,1
1956,max_ml,10,30,3,3,0.05,0.95,0.9032276819239808,13,1.0,1,1.0,1,1.0,1
1957,max_ml,10,30,3,3,0.05,0.95,0.9286580989760268,13,1.0,1,1.0,1,1.0,1
1958,max_ml,10,30,3,3,0.05,0.95,0.9433848817369778,17,1.0,1,1.0,1,1.0,1
1959,max_ml,10,30,3,3,0.05,0.95,0.9063834578405674,30,1.0,1,1.0,1,1.0,1
1960,max_ml,10,30,3,3,0.05,0.95,0.9059158248893652,8,1.0,1,1.0,1,1.0,1
1961,max_ml,10,30,3,3,0.05,0.95,0.9302848840946732,10,1.0,1,1.0,1,1.0,1
1962,max_ml,10,30,3,3,0.05,0.95,0.9469403547257044,22,0.0,1,0.0,1,0.0,1
1963,max_ml,10,30,3,3,0.05,0.95,0.6534935539782616,6,1.0,1,1.0,1,1.0,1
1964,max_ml,10,30,3,3,0.05,0.95,0.7644827605788628,12,1.0,1,1.0,1,1.0,1
1965,max_ml,10,30,3,3,0.05,0.95,0.8885656727990824,43,1.0,1,1.0,1,1.0,1
1966,max_ml,10,30,3,3,0.05,0.95,0.9260412534433328,31,1.0,1,1.0,1,1.0,1
1967,max_ml,10,30,3,3,0.05,0.95,0.7149283488024476,3,1.0,1,1.0,1,1.0,1
1968,max_ml,10,30,3,3,0.05,0.95,0.9486138768050832,22,1.0,1,1.0,1,1.0,1
1969,max_ml,10,30,3,3,0.05,0.95,0.9190075118570766,33,0.0,1,0.0,1,0.0,1
1970,max_ml,10,30,3,3,0.05,0.95,0.7968560460562392,10,1.0,1,1.0,1,1.0,1
1971,max_ml,10,30,3,3,0.05,0.95,0.7917867755258602,8,1.0,1,1.0,1,1.0,1
1972,max_ml,10,30,3,3,0.05,0.95,0.9358027090572572,34,1.0,1,1.0,1,1.0,1
1973,max_ml,10,30,3,3,0.05,0.95,0.8842635508945371,6,1.0,1,1.0,1,1.0,1
1974,max_ml,10,30,3,3,0.05,0.95,0.8102300950839539,8,1.0,1,1.0,1,1.0,1
1975,max_ml,10,30,3,3,0.05,0.95,0.9268387704531592,17,1.0,1,1.0,1,1.0,1
1976,max_ml,10,30,3,3,0.05,0.95,0.9468897105573736,9,1.0,1,1.0,1,1.0,1
1977,max_ml,10,30,3,3,0.05,0.95,0.8920220495160974,27,0.0,0,1.0,1,1.0,1
1978,max_ml,10,30,3,3,0.05,0.95,0.892621751077262,4,1.0,1,1.0,1,1.0,1
1979,max_ml,10,30,3,3,0.05,0.95,0.937038617972567,3,1.0,1,1.0,1,1.0,1
1980,max_ml,10,30,3,3,0.05,0.95,0.8980261891594958,11,1.0,1,1.0,1,1.0,1
1981,max_ml,10,30,3,3,0.05,0.95,0.9375059420943312,65,0.0,0,1.0,1,1.0,1
1982,max_ml,10,30,3,3,0.05,0.95,0.8537759708996953,6,1.0,1,1.0,1,1.0,1
1983,max_ml,10,30,3,3,0.05,0.95,0.8232820417770688,11,1.0,1,1.0,1,1.0,1
1984,max_ml,10,30,3,3,0.05,0.95,0.7733521563297671,14,1.0,1,1.0,1,1.0,1
1985,max_ml,10,30,3,3,0.05,0.95,0.8354270393207626,14,1.0,1,1.0,1,1.0,1
1986,max_ml,10,30,3,3,0.05,0.95,0.9081591211606926,26,0.0,1,0.0,1,0.0,1
1987,max_ml,10,30,3,3,0.05,0.95,0.9091543190074438,18,1.0,1,1.0,1,1.0,1
1988,max_ml,10,30,3,3,0.05,0.95,0.7890323394823332,18,1.0,1,1.0,1,1.0,1
1989,max_ml,10,30,3,3,0.05,0.95,0.9019017874428624,17,1.0,1,1.0,1,1.0,1
1990,max_ml,10,30,3,3,0.05,0.95,0.8067616109331038,4,1.0,1,1.0,1,1.0,1
1991,max_ml,10,30,3,3,0.05,0.95,0.9265426722416232,16,1.0,1,1.0,1,1.0,1
1992,max_ml,10,30,3,3,0.05,0.95,0.881559732372272,30,1.0,1,1.0,1,1.0,1
1993,max_ml,10,30,3,3,0.05,0.95,0.9159665974810745,11,1.0,1,1.0,1,1.0,1
1994,max_ml,10,30,3,3,0.05,0.95,0.901365186446376,20,1.0,1,1.0,1,1.0,1
1995,max_ml,10,30,3,3,0.05,0.95,0.8610934597800036,11,1.0,1,1.0,1,1.0,1
1996,max_ml,10,30,3,3,0.05,0.95,0.922089560682886,24,1.0,1,1.0,1,1.0,1
1997,max_ml,10,30,3,3,0.05,0.95,0.8721308061931201,12,1.0,1,1.0,1,1.0,1
1998,max_ml,10,30,3,3,0.05,0.95,0.9015861226648878,24,1.0,1,1.0,1,1.0,1
1999,max_ml,10,30,3,3,0.05,0.95,0.9263024993598128,14,1.0,1,1.0,1,1.0,1
2000,max_ml,10,30,3,3,0.05,0.95,0.9431235373156064,6,1.0,1,1.0,1,1.0,1
2001,max_ml,10,30,3,3,0.05,0.95,0.8561252302676652,9,1.0,1,1.0,1,1.0,1
2002,max_ml,10,30,3,3,0.05,0.95,0.911457589752439,10,1.0,1,1.0,1,1.0,1
2003,max_ml,10,30,3,3,0.05,0.95,0.9310988343761416,13,1.0,1,1.0,1,1.0,1
2004,max_ml,10,30,3,3,0.05,0.95,0.8649710235288163,4,1.0,1,1.0,1,1.0,1
2005,max_ml,10,30,3,3,0.05,0.95,0.8946683168197296,11,1.0,1,1.0,1,1.0,1
2006,max_ml,10,30,3,3,0.05,0.95,0.827830884745282,21,1.0,1,1.0,1,1.0,1
2007,max_ml,10,30,3,3,0.05,0.95,0.8384954337248535,9,1.0,1,1.0,1,1.0,1
2008,max_ml,10,30,3,3,0.05,0.95,0.814099779984171,4,1.0,1,1.0,1,1.0,1
2009,max_ml,10,30,3,3,0.05,0.95,0.9330520582449858,10,1.0,1,1.0,1,1.0,1
2010,max_ml,10,30,3,3,0.05,0.95,0.890469697427716,18,1.0,1,1.0,1,1.0,1
2011,max_ml,10,30,3,3,0.05,0.95,0.9341496261567688,11,1.0,1,1.0,1,1.0,1
2012,max_ml,10,30,3,3,0.05,0.95,0.8702440522266681,18,1.0,1,1.0,1,1.0,1
2013,max_ml,10,30,3,3,0.05,0.95,0.7888148000495455,5,1.0,1,1.0,1,1.0,1
2014,max_ml,10,30,3,3,0.05,0.95,0.9405775271469702,60,0.0,1,0.0,1,0.0,1
2015,max_ml,10,30,3,3,0.05,0.95,0.8346128798142316,5,1.0,1,1.0,1,1.0,1
2016,max_ml,10,30,3,3,0.05,0.95,0.9493213114626676,28,1.0,1,1.0,1,1.0,1
2017,max_ml,10,30,3,3,0.05,0.95,0.9079858784647288,6,1.0,1,1.0,1,1.0,1
2018,max_ml,10,30,3,3,0.05,0.95,0.8829119989410243,13,1.0,1,1.0,1,1.0,1
2019,max_ml,10,30,3,3,0.05,0.95,0.7119791294411993,6,1.0,1,1.0,1,1.0,1
2020,max_ml,10,30,3,3,0.05,0.95,0.917013254644785,12,1.0,1,1.0,1,1.0,1
2021,max_ml,10,30,3,3,0.05,0.95,0.9242136658210652,20,1.0,1,1.0,1,1.0,1
2022,max_ml,10,30,3,3,0.05,0.95,0.758804307728538,4,1.0,1,1.0,1,1.0,1
2023,max_ml,10,30,3,3,0.05,0.95,0.9406512544429684,8,1.0,1,1.0,1,1.0,1
2024,max_ml,10,30,3,3,0.05,0.95,0.9020385404574176,14,1.0,1,1.0,1,1.0,1
2025,max_ml,10,30,3,3,0.05,0.95,0.944001522833326,5,1.0,1,1.0,1,1.0,1
2026,max_ml,10,30,3,3,0.05,0.95,0.905829452945221,8,1.0,1,1.0,1,1.0,1
2027,max_ml,10,30,3,3,0.05,0.95,0.8998683299675475,17,1.0,1,1.0,1,1.0,1
2028,max_ml,10,30,3,3,0.05,0.95,0.8728654148201891,9,1.0,1,1.0,1,1.0,1
2029,max_ml,10,30,3,3,0.05,0.95,0.7771356412802292,9,1.0,1,1.0,1,1.0,1
2030,max_ml,10,30,3,3,0.05,0.95,0.918794649289242,22,1.0,1,1.0,1,1.0,1
2031,max_ml,10,30,3,3,0.05,0.95,0.9407573593104248,51,0.0,0,0.0,0,1.0,1
2032,max_ml,10,30,3,3,0.05,0.95,0.9103488921543286,16,1.0,1,1.0,1,1.0,1
2033,max_ml,10,30,3,3,0.05,0.95,0.7691489255885396,6,1.0,1,1.0,1,1.0,1
2034,max_ml,10,30,3,3,0.05,0.95,0.6445134880040398,3,1.0,1,1.0,1,1.0,1
2035,max_ml,10,30,3,3,0.05,0.95,0.9206661114167706,4,1.0,1,1.0,1,1.0,1
2036,max_ml,10,30,3,3,0.05,0.95,0.8680485467467756,10,1.0,1,1.0,1,1.0,1
2037,max_ml,10,30,3,3,0.05,0.95,0.8668303421892979,4,1.0,1,1.0,1,1.0,1
2038,max_ml,10,30,3,3,0.05,0.95,0.8137915378012159,10,1.0,1,1.0,1,1.0,1
2039,max_ml,10,30,3,3,0.05,0.95,0.8260278019480692,4,1.0,1,1.0,1,1.0,1
2040,max_ml,10,30,3,3,0.05,0.95,0.8952800181946627,11,1.0,1,1.0,1,1.0,1
2041,max_ml,10,30,3,3,0.05,0.95,0.900884182993396,15,1.0,1,1.0,1,1.0,1
2042,max_ml,10,30,3,3,0.05,0.95,0.8733070583839614,3,1.0,1,1.0,1,1.0,1
2043,max_ml,10,30,3,3,0.05,0.95,0.7869656348556234,3,1.0,1,1.0,1,1.0,1
2044,max_ml,10,30,3,3,0.05,0.95,0.7459713936037078,7,1.0,1,1.0,1,1.0,1
2045,max_ml,10,30,3,3,0.05,0.95,0.9494695071894516,24,1.0,1,1.0,1,1.0,1
2046,max_ml,10,30,3,3,0.05,0.95,0.8550355004381943,15,1.0,1,1.0,1,1.0,1
2047,max_ml,10,30,3,3,0.05,0.95,0.8969874198191988,24,1.0,1,1.0,1,1.0,1
2048,max_ml,10,30,3,3,0.05,0.95,0.9381133546656496,12,1.0,1,1.0,1,1.0,1
2049,max_ml,10,30,3,3,0.05,0.95,0.8114694364873644,35,1.0,1,1.0,1,1.0,1
2050,max_ml,10,30,3,3,0.05,0.95,0.8635118189332475,17,1.0,1,1.0,1,1.0,1
2051,max_ml,10,30,3,3,0.05,0.95,0.9389433603649606,15,1.0,1,1.0,1,1.0,1
2052,max_ml,10,30,3,3,0.05,0.95,0.9426720710061826,12,1.0,1,1.0,1,1.0,1
2053,max_ml,10,30,3,3,0.05,0.95,0.9078674893879394,15,1.0,1,1.0,1,1.0,1
2054,max_ml,10,30,3,3,0.05,0.95,0.938850123864593,6,1.0,1,1.0,1,1.0,1
2055,max_ml,10,30,3,3,0.05,0.95,0.8630517810349176,14,1.0,1,1.0,1,1.0,1
2056,max_ml,10,30,3,3,0.05,0.95,0.9086688850086796,13,1.0,1,1.0,1,1.0,1
2057,max_ml,10,30,3,3,0.05,0.95,0.9046974231652982,2,1.0,1,1.0,1,1.0,1
2058,max_ml,10,30,3,3,0.05,0.95,0.80100145003839,7,1.0,1,1.0,1,1.0,1
2059,max_ml,10,30,3,3,0.05,0.95,0.8308258062044507,3,1.0,1,1.0,1,1.0,1
2060,max_ml,10,30,3,3,0.05,0.95,0.9270212113600758,39,1.0,1,1.0,1,1.0,1
2061,max_ml,10,30,3,3,0.05,0.95,0.8819064303114381,12,1.0,1,1.0,1,1.0,1
2062,max_ml,10,30,3,3,0.05,0.95,0.8677945742481536,9,1.0,1,1.0,1,1.0,1
2063,max_ml,10,30,3,3,0.05,0.95,0.915919939672236,38,0.0,1,0.0,1,0.0,1
2064,max_ml,10,30,3,3,0.05,0.95,0.8263649612424667,16,1.0,1,1.0,1,1.0,1
2065,max_ml,10,30,3,3,0.05,0.95,0.9401183198739224,31,1.0,1,1.0,1,1.0,1
2066,max_ml,10,30,3,3,0.05,0.95,0.9193786857266146,9,1.0,1,1.0,1,1.0,1
2067,max_ml,10,30,3,3,0.05,0.95,0.8648221376917273,13,1.0,1,1.0,1,1.0,1
2068,max_ml,10,30,3,3,0.05,0.95,0.9115301916264348,19,1.0,1,1.0,1,1.0,1
2069,max_ml,10,30,3,3,0.05,0.95,0.9347663895927412,13,1.0,1,1.0,1,1.0,1
2070,max_ml,10,30,3,3,0.05,0.95,0.8967159027176318,3,1.0,1,1.0,1,1.0,1
2071,max_ml,10,30,3,3,0.05,0.95,0.8836183150489144,6,1.0,1,1.0,1,1.0,1
2072,max_ml,10,30,3,3,0.05,0.95,0.7904407268737177,5,1.0,1,1.0,1,1.0,1
2073,max_ml,10,30,3,3,0.05,0.95,0.6115891848886927,7,1.0,1,1.0,1,1.0,1
2074,max_ml,10,30,3,3,0.05,0.95,0.8574980372147678,6,1.0,1,1.0,1,1.0,1
2075,max_ml,10,30,3,3,0.05,0.95,0.9262914542765446,44,0.0,1,0.0,1,0.0,1
2076,max_ml,10,30,3,3,0.05,0.95,0.8924603882176729,17,1.0,1,1.0,1,1.0,1
2077,max_ml,10,30,3,3,0.05,0.95,0.7663998505240971,5,1.0,1,1.0,1,1.0,1
2078,max_ml,10,30,3,3,0.05,0.95,0.8692883194538918,3,1.0,1,1.0,1,1.0,1
2079,max_ml,10,30,3,3,0.05,0.95,0.7971104993090172,3,1.0,1,1.0,1,1.0,1
2080,max_ml,10,30,3,3,0.05,0.95,0.9145248151692228,12,1.0,1,1.0,1,1.0,1
2081,max_ml,10,30,3,3,0.05,0.95,0.941541981236882,15,1.0,1,1.0,1,1.0,1
2082,max_ml,10,30,3,3,0.05,0.95,0.9339665912611622,35,1.0,1,1.0,1,1.0,1
2083,max_ml,10,30,3,3,0.05,0.95,0.8812147181420686,5,1.0,1,1.0,1,1.0,1
2084,max_ml,10,30,3,3,0.05,0.95,0.6537703546396474,8,1.0,1,1.0,1,1.0,1
2085,max_ml,10,30,3,3,0.05,0.95,0.9390586451868146,12,1.0,1,1.0,1,1.0,1
2086,max_ml,10,30,3,3,0.05,0.95,0.87299824937869,14,1.0,1,1.0,1,1.0,1
2087,max_ml,10,30,3,3,0.05,0.95,0.9047331069859073,6,1.0,1,1.0,1,1.0,1
2088,max_ml,10,30,3,3,0.05,0.95,0.8144332041828088,2,1.0,1,1.0,1,1.0,1
2089,max_ml,10,30,3,3,0.05,0.95,0.8049258196568257,8,1.0,1,1.0,1,1.0,1
2090,max_ml,10,30,3,3,0.05,0.95,0.8585615241274609,8,1.0,1,1.0,1,1.0,1
2091,max_ml,10,30,3,3,0.05,0.95,0.8993993496756418,12,1.0,1,1.0,1,1.0,1
2092,max_ml,10,30,3,3,0.05,0.95,0.9140889695234872,5,1.0,1,1.0,1,1.0,1
2093,max_ml,10,30,3,3,0.05,0.95,0.7973765189560498,8,1.0,1,1.0,1,1.0,1
2094,max_ml,10,30,3,3,0.05,0.95,0.8774786749656706,14,1.0,1,1.0,1,1.0,1
2095,max_ml,10,30,3,3,0.05,0.95,0.8730162249072051,23,1.0,1,1.0,1,1.0,1
2096,max_ml,10,30,3,3,0.05,0.95,0.902034775968014,13,1.0,1,1.0,1,1.0,1
2097,max_ml,10,30,3,3,0.05,0.95,0.7532721630418293,2,1.0,1,1.0,1,1.0,1
2098,max_ml,10,30,3,3,0.05,0.95,0.8031220365157046,8,1.0,1,1.0,1,1.0,1
2099,max_ml,10,30,3,3,0.05,0.95,0.9290653055616628,2,1.0,1,1.0,1,1.0,1
2100,max_ml,10,30,3,3,0.05,0.95,0.948742359599072,5,1.0,1,1.0,1,1.0,1
2101,max_ml,10,30,3,3,0.05,0.95,0.7858004449245932,6,1.0,1,1.0,1,1.0,1
2102,max_ml,10,30,3,3,0.05,0.95,0.7255601666616021,7,1.0,1,1.0,1,1.0,1
2103,max_ml,10,30,3,3,0.05,0.95,0.8234903150316392,6,1.0,1,1.0,1,1.0,1
2104,max_ml,10,30,3,3,0.05,0.95,0.8974592420335229,18,1.0,1,1.0,1,1.0,1
2105,max_ml,10,30,3,3,0.05,0.95,0.932047452491359,39,0.0,1,0.0,1,0.0,1
2106,max_ml,10,30,3,3,0.05,0.95,0.8869063078220052,26,1.0,1,1.0,1,1.0,1
2107,max_ml,10,30,3,3,0.05,0.95,0.9476880702081628,23,1.0,1,1.0,1,1.0,1
2108,max_ml,10,30,3,3,0.05,0.95,0.8589352152383477,5,1.0,1,1.0,1,1.0,1
2109,max_ml,10,30,3,3,0.05,0.95,0.9260675999766704,28,1.0,1,1.0,1,1.0,1
2110,max_ml,10,30,3,3,0.05,0.95,0.9384316324623736,23,1.0,1,1.0,1,1.0,1
2111,max_ml,10,30,3,3,0.05,0.95,0.845225245816192,8,1.0,1,1.0,1,1.0,1
2112,max_ml,10,30,3,3,0.05,0.95,0.8805524302478035,5,1.0,1,1.0,1,1.0,1
2113,max_ml,10,30,3,3,0.05,0.95,0.9366326905543132,15,1.0,1,1.0,1,1.0,1
2114,max_ml,10,30,3,3,0.05,0.95,0.892445307454467,17,1.0,1,1.0,1,1.0,1
2115,max_ml,10,30,3,3,0.05,0.95,0.9021237018204418,17,1.0,1,1.0,1,1.0,1
2116,max_ml,10,30,3,3,0.05,0.95,0.9251089519039,21,1.0,1,1.0,1,1.0,1
2117,max_ml,10,30,3,3,0.05,0.95,0.9170853597742256,5,1.0,1,1.0,1,1.0,1
2118,max_ml,10,30,3,3,0.05,0.95,0.898503076242859,37,0.0,0,0.0,0,1.0,1
2119,max_ml,10,30,3,3,0.05,0.95,0.8849593122819669,13,1.0,1,1.0,1,1.0,1
2120,max_ml,10,30,3,3,0.05,0.95,0.8978193731899843,7,1.0,1,1.0,1,1.0,1
2121,max_ml,10,30,3,3,0.05,0.95,0.8769937033607194,10,1.0,1,1.0,1,1.0,1
2122,max_ml,10,30,3,3,0.05,0.95,0.8966150754970381,7,1.0,1,1.0,1,1.0,1
2123,max_ml,10,30,3,3,0.05,0.95,0.9219590348591772,16,1.0,1,1.0,1,1.0,1
2124,max_ml,10,30,3,3,0.05,0.95,0.9288183118726876,23,1.0,1,1.0,1,1.0,1
2125,max_ml,10,30,3,3,0.05,0.95,0.8633200263620625,9,1.0,1,1.0,1,1.0,1
2126,max_ml,10,30,3,3,0.05,0.95,0.8712862178276322,3,1.0,1,1.0,1,1.0,1
2127,max_ml,10,30,3,3,0.05,0.95,0.8986479216580484,16,1.0,1,1.0,1,1.0,1
2128,max_ml,10,30,3,3,0.05,0.95,0.7316310579913575,11,1.0,1,1.0,1,1.0,1
2129,max_ml,10,30,3,3,0.05,0.95,0.8940333141367378,26,1.0,1,1.0,1,1.0,1
2130,max_ml,10,30,3,3,0.05,0.95,0.8725032781584406,7,1.0,1,1.0,1,1.0,1
2131,max_ml,10,30,3,3,0.05,0.95,0.8526043161149534,18,1.0,1,1.0,1,1.0,1
2132,max_ml,10,30,3,3,0.05,0.95,0.8999975921104957,2,1.0,1,1.0,1,1.0,1
2133,max_ml,10,30,3,3,0.05,0.95,0.746399409793739,5,1.0,1,1.0,1,1.0,1
2134,max_ml,10,30,3,3,0.05,0.95,0.9150700167651148,7,1.0,1,1.0,1,1.0,1
2135,max_ml,10,30,3,3,0.05,0.95,0.9431024750046738,38,1.0,1,1.0,1,0.0,0
2136,max_ml,10,30,3,3,0.05,0.95,0.9147406977716592,21,1.0,1,1.0,1,1.0,1
2137,max_ml,10,30,3,3,0.05,0.95,0.947357164872375,25,1.0,1,1.0,1,1.0,1
2138,max_ml,10,30,3,3,0.05,0.95,0.8639785971216023,2,1.0,1,1.0,1,1.0,1
2139,max_ml,10,30,3,3,0.05,0.95,0.94158735944828,32,1.0,1,1.0,1,1.0,1
2140,max_ml,10,30,3,3,0.05,0.95,0.7462645520742089,6,1.0,1,1.0,1,1.0,1
2141,max_ml,10,30,3,3,0.05,0.95,0.8575563384645263,10,1.0,1,1.0,1,1.0,1
2142,max_ml,10,30,3,3,0.05,0.95,0.8678028724397145,10,1.0,1,1.0,1,1.0,1
2143,max_ml,10,30,3,3,0.05,0.95,0.8335266294636386,6,1.0,1,1.0,1,1.0,1
2144,max_ml,10,30,3,3,0.05,0.95,0.9389902861702356,8,1.0,1,1.0,1,1.0,1
2145,max_ml,10,30,3,3,0.05,0.95,0.8722014272260894,7,1.0,1,1.0,1,1.0,1
2146,max_ml,10,30,3,3,0.05,0.95,0.9041622027020092,16,1.0,1,1.0,1,1.0,1
2147,max_ml,10,30,3,3,0.05,0.95,0.8901959017311102,5,1.0,1,1.0,1,1.0,1
2148,max_ml,10,30,3,3,0.05,0.95,0.7863932217727913,8,1.0,1,1.0,1,1.0,1
2149,max_ml,10,30,3,3,0.05,0.95,0.8270403819951588,12,1.0,1,1.0,1,1.0,1
2150,max_ml,10,30,3,3,0.05,0.95,0.9120502015579895,12,1.0,1,1.0,1,1.0,1
2151,max_ml,10,30,3,3,0.05,0.95,0.8828033820832271,11,1.0,1,1.0,1,1.0,1
2152,max_ml,10,30,3,3,0.05,0.95,0.9117051977122969,10,1.0,1,1.0,1,1.0,1
2153,max_ml,10,30,3,3,0.05,0.95,0.941862175103018,3,1.0,1,1.0,1,1.0,1
2154,max_ml,10,30,3,3,0.05,0.95,0.9481410494181683,37,0.0,0,0.0,0,1.0,1
2155,max_ml,10,30,3,3,0.05,0.95,0.8820146861962951,9,1.0,1,1.0,1,1.0,1
2156,max_ml,10,30,3,3,0.05,0.95,0.9129436666036248,22,1.0,1,1.0,1,1.0,1
2157,max_ml,10,30,3,3,0.05,0.95,0.7968593464347975,5,1.0,1,1.0,1,1.0,1
2158,max_ml,10,30,3,3,0.05,0.95,0.7737678415862689,14,1.0,1,1.0,1,1.0,1
2159,max_ml,10,30,3,3,0.05,0.95,0.8554954739638442,13,1.0,1,1.0,1,1.0,1
2160,max_ml,10,30,3,3,0.05,0.95,0.9088798125976614,25,0.0,1,0.0,1,0.0,1
2161,max_ml,10,30,3,3,0.05,0.95,0.8023803303980004,8,1.0,1,1.0,1,1.0,1
2162,max_ml,10,30,3,3,0.05,0.95,0.8021635886613949,3,1.0,1,1.0,1,1.0,1
2163,max_ml,10,30,3,3,0.05,0.95,0.8412632371758451,8,1.0,1,1.0,1,1.0,1
2164,max_ml,10,30,3,3,0.05,0.95,0.8271369883738359,5,1.0,1,1.0,1,1.0,1
2165,max_ml,10,30,3,3,0.05,0.95,0.8817418549023296,13,1.0,1,1.0,1,1.0,1
2166,max_ml,10,30,3,3,0.05,0.95,0.9372513668859308,4,1.0,1,1.0,1,1.0,1
2167,max_ml,10,30,3,3,0.05,0.95,0.8874589583256315,3,1.0,1,1.0,1,1.0,1
2168,max_ml,10,30,3,3,0.05,0.95,0.8875180937482949,4,1.0,1,1.0,1,1.0,1
2169,max_ml,10,30,3,3,0.05,0.95,0.9338428563169108,4,1.0,1,1.0,1,1.0,1
2170,max_ml,10,30,3,3,0.05,0.95,0.9336932601280898,16,1.0,1,1.0,1,1.0,1
2171,max_ml,10,30,3,3,0.05,0.95,0.842398925537445,10,1.0,1,1.0,1,1.0,1
2172,max_ml,10,30,3,3,0.05,0.95,0.9471978787421428,14,1.0,1,1.0,1,1.0,1
2173,max_ml,10,30,3,3,0.05,0.95,0.840207523449172,6,1.0,1,1.0,1,1.0,1
2174,max_ml,10,30,3,3,0.05,0.95,0.7915041327761093,5,1.0,1,1.0,1,1.0,1
2175,max_ml,10,30,3,3,0.05,0.95,0.8318750418615847,11,1.0,1,1.0,1,1.0,1
2176,max_ml,10,30,3,3,0.05,0.95,0.9244839999807518,8,1.0,1,1.0,1,1.0,1
2177,max_ml,10,30,3,3,0.05,0.95,0.8993744590532892,13,1.0,1,1.0,1,1.0,1
2178,max_ml,10,30,3,3,0.05,0.95,0.8230563313702853,7,1.0,1,1.0,1,1.0,1
2179,max_ml,10,30,3,3,0.05,0.95,0.8839967847596605,8,1.0,1,1.0,1,1.0,1
2180,max_ml,10,30,3,3,0.05,0.95,0.9315224995196006,6,1.0,1,1.0,1,1.0,1
2181,max_ml,10,30,3,3,0.05,0.95,0.9459902243212452,18,1.0,1,1.0,1,1.0,1
2182,max_ml,10,30,3,3,0.05,0.95,0.8150653004800251,3,1.0,1,1.0,1,1.0,1
2183,max_ml,10,30,3,3,0.05,0.95,0.7728322463920072,7,1.0,1,1.0,1,1.0,1
2184,max_ml,10,30,3,3,0.05,0.95,0.9099235815728872,12,1.0,1,1.0,1,1.0,1
2185,max_ml,10,30,3,3,0.05,0.95,0.927190356090006,13,1.0,1,1.0,1,1.0,1
2186,max_ml,10,30,3,3,0.05,0.95,0.7150262374578079,12,1.0,1,1.0,1,1.0,1
2187,max_ml,10,30,3,3,0.05,0.95,0.8691286920133823,5,1.0,1,1.0,1,1.0,1
2188,max_ml,10,30,3,3,0.05,0.95,0.7594294476474452,8,1.0,1,1.0,1,1.0,1
2189,max_ml,10,30,3,3,0.05,0.95,0.9479539152034128,8,1.0,1,1.0,1,1.0,1
2190,max_ml,10,30,3,3,0.05,0.95,0.9052711217528188,12,1.0,1,1.0,1,1.0,1
2191,max_ml,10,30,3,3,0.05,0.95,0.9324879258601338,4,1.0,1,1.0,1,1.0,1
2192,max_ml,10,30,3,3,0.05,0.95,0.8540557400701452,21,1.0,1,1.0,1,1.0,1
2193,max_ml,10,30,3,3,0.05,0.95,0.8580760674118943,15,1.0,1,1.0,1,1.0,1
2194,max_ml,10,30,3,3,0.05,0.95,0.8634909620710761,3,1.0,1,1.0,1,1.0,1
2195,max_ml,10,30,3,3,0.05,0.95,0.8651461589292068,13,1.0,1,1.0,1,1.0,1
2196,max_ml,10,30,3,3,0.05,0.95,0.8739972121355749,10,1.0,1,1.0,1,1.0,1
2197,max_ml,10,30,3,3,0.05,0.95,0.8640892315440769,13,1.0,1,1.0,1,1.0,1
2198,max_ml,10,30,3,3,0.05,0.95,0.8321868078425013,16,1.0,1,1.0,1,1.0,1
2199,max_ml,10,30,3,3,0.05,0.95,0.8182673546286952,15,1.0,1,1.0,1,1.0,1
2200,max_ml,10,30,3,3,0.05,0.95,0.7704695545114657,6,1.0,1,1.0,1,1.0,1
2201,max_ml,10,30,3,3,0.05,0.95,0.8267671045505165,3,1.0,1,1.0,1,1.0,1
2202,max_ml,10,30,3,3,0.05,0.95,0.8010744036748808,9,1.0,1,1.0,1,1.0,1
2203,max_ml,10,30,3,3,0.05,0.95,0.7710836667753704,6,1.0,1,1.0,1,1.0,1
2204,max_ml,10,30,3,3,0.05,0.95,0.9118362096666812,11,1.0,1,1.0,1,1.0,1
2205,max_ml,10,30,3,3,0.05,0.95,0.7205384583985672,11,1.0,1,1.0,1,1.0,1
2206,max_ml,10,30,3,3,0.05,0.95,0.861468552830338,9,1.0,1,1.0,1,1.0,1
2207,max_ml,10,30,3,3,0.05,0.95,0.8626139536158786,14,1.0,1,1.0,1,1.0,1
2208,max_ml,10,30,3,3,0.05,0.95,0.919732048294206,22,1.0,1,1.0,1,1.0,1
2209,max_ml,10,30,3,3,0.05,0.95,0.9394566291952116,38,1.0,1,1.0,1,1.0,1
2210,max_ml,10,30,3,3,0.05,0.95,0.9141863931224192,25,1.0,1,1.0,1,1.0,1
2211,max_ml,10,30,3,3,0.05,0.95,0.940918362987673,8,1.0,1,1.0,1,1.0,1
2212,max_ml,10,30,3,3,0.05,0.95,0.9181058677376316,16,1.0,1,1.0,1,1.0,1
2213,max_ml,10,30,3,3,0.05,0.95,0.943248745187832,60,0.0,1,0.0,1,0.0,1
2214,max_ml,10,30,3,3,0.05,0.95,0.8470718001654434,7,1.0,1,1.0,1,1.0,1
2215,max_ml,10,30,3,3,0.05,0.95,0.8331920700516366,4,1.0,1,1.0,1,1.0,1
2216,max_ml,10,30,3,3,0.05,0.95,0.8695361916259633,13,1.0,1,1.0,1,1.0,1
2217,max_ml,10,30,3,3,0.05,0.95,0.8751350206160926,7,1.0,1,1.0,1,1.0,1
2218,max_ml,10,30,3,3,0.05,0.95,0.891352194205449,6,1.0,1,1.0,1,1.0,1
2219,max_ml,10,30,3,3,0.05,0.95,0.8567765977356564,3,1.0,1,1.0,1,1.0,1
2220,max_ml,10,30,3,3,0.05,0.95,0.8834056734670173,10,1.0,1,1.0,1,1.0,1
2221,max_ml,10,30,3,3,0.05,0.95,0.7080012154094061,6,1.0,1,1.0,1,1.0,1
2222,max_ml,10,30,3,3,0.05,0.95,0.7447302238024641,11,1.0,1,1.0,1,1.0,1
2223,max_ml,10,30,3,3,0.05,0.95,0.7972718212004556,9,1.0,1,1.0,1,1.0,1
2224,max_ml,10,30,3,3,0.05,0.95,0.8466646891225831,4,1.0,1,1.0,1,1.0,1
2225,max_ml,10,30,3,3,0.05,0.95,0.8533147164566652,4,1.0,1,1.0,1,1.0,1
2226,max_ml,10,30,3,3,0.05,0.95,0.8854481980441742,13,1.0,1,1.0,1,1.0,1
2227,max_ml,10,30,3,3,0.05,0.95,0.946036210773403,20,1.0,1,1.0,1,1.0,1
2228,max_ml,10,30,3,3,0.05,0.95,0.8648694458031221,13,1.0,1,1.0,1,1.0,1
2229,max_ml,10,30,3,3,0.05,0.95,0.918353389275958,15,1.0,1,1.0,1,1.0,1
2230,max_ml,10,30,3,3,0.05,0.95,0.7351082423060739,4,1.0,1,1.0,1,1.0,1
2231,max_ml,10,30,3,3,0.05,0.95,0.9002030932683328,56,0.0,1,0.0,1,0.0,1
2232,max_ml,10,30,3,3,0.05,0.95,0.8819631315277018,8,1.0,1,1.0,1,1.0,1
2233,max_ml,10,30,3,3,0.05,0.95,0.9229395911322202,9,1.0,1,1.0,1,1.0,1
2234,max_ml,10,30,3,3,0.05,0.95,0.9465609346295548,8,1.0,1,1.0,1,1.0,1
2235,max_ml,10,30,3,3,0.05,0.95,0.9057633769478538,19,1.0,1,1.0,1,1.0,1
2236,max_ml,10,30,3,3,0.05,0.95,0.7236479853601131,4,1.0,1,1.0,1,1.0,1
2237,max_ml,10,30,3,3,0.05,0.95,0.7372647393140358,3,1.0,1,1.0,1,1.0,1
2238,max_ml,10,30,3,3,0.05,0.95,0.7658835768272704,3,1.0,1,1.0,1,1.0,1
2239,max_ml,10,30,3,3,0.05,0.95,0.9388516733107212,24,0.0,0,1.0,1,1.0,1
2240,max_ml,10,30,3,3,0.05,0.95,0.852797666513788,5,1.0,1,1.0,1,1.0,1
2241,max_ml,10,30,3,3,0.05,0.95,0.8782803252493485,13,1.0,1,1.0,1,1.0,1
2242,max_ml,10,30,3,3,0.05,0.95,0.7533976883206244,4,1.0,1,1.0,1,1.0,1
2243,max_ml,10,30,3,3,0.05,0.95,0.7622080403728984,4,1.0,1,1.0,1,1.0,1
2244,max_ml,10,30,3,3,0.05,0.95,0.9483895400285196,20,1.0,1,1.0,1,1.0,1
2245,max_ml,10,30,3,3,0.05,0.95,0.8527814515757995,3,1.0,1,1.0,1,1.0,1
2246,max_ml,10,30,3,3,0.05,0.95,0.8297268862518604,11,1.0,1,1.0,1,1.0,1
2247,max_ml,10,30,3,3,0.05,0.95,0.9043995922367534,13,1.0,1,1.0,1,1.0,1
2248,max_ml,10,30,3,3,0.05,0.95,0.7684443906257634,2,1.0,1,1.0,1,1.0,1
2249,max_ml,10,30,3,3,0.05,0.95,0.9494211860658806,12,1.0,1,1.0,1,1.0,1
2250,max_ml,10,30,3,3,0.05,0.95,0.9059773917902434,5,1.0,1,1.0,1,1.0,1
2251,max_ml,10,30,3,3,0.05,0.95,0.923926916571702,8,1.0,1,1.0,1,1.0,1
2252,max_ml,10,30,3,3,0.05,0.95,0.8258226058316089,8,1.0,1,1.0,1,1.0,1
2253,max_ml,10,30,3,3,0.05,0.95,0.8584347273812758,3,1.0,1,1.0,1,1.0,1
2254,max_ml,10,30,3,3,0.05,0.95,0.8206239321367298,12,1.0,1,1.0,1,1.0,1
2255,max_ml,10,30,3,3,0.05,0.95,0.8106691437304305,3,1.0,1,1.0,1,1.0,1
2256,max_ml,10,30,3,3,0.05,0.95,0.9300686703076586,10,1.0,1,1.0,1,1.0,1
2257,max_ml,10,30,3,3,0.05,0.95,0.8580612544595455,3,1.0,1,1.0,1,1.0,1
2258,max_ml,10,30,3,3,0.05,0.95,0.8440119420330344,12,1.0,1,1.0,1,1.0,1
2259,max_ml,10,30,3,3,0.05,0.95,0.8166976306340059,8,1.0,1,1.0,1,1.0,1
2260,max_ml,10,30,3,3,0.05,0.95,0.8465998900180357,11,1.0,1,1.0,1,1.0,1
2261,max_ml,10,30,3,3,0.05,0.95,0.9240699852221964,34,1.0,1,1.0,1,1.0,1
2262,max_ml,10,30,3,3,0.05,0.95,0.9182479573631236,34,1.0,1,1.0,1,1.0,1
2263,max_ml,10,30,3,3,0.05,0.95,0.9440469014835036,7,1.0,1,1.0,1,1.0,1
2264,max_ml,10,30,3,3,0.05,0.95,0.6753108534309054,5,1.0,1,1.0,1,1.0,1
2265,max_ml,10,30,3,3,0.05,0.95,0.8163519015599981,6,1.0,1,1.0,1,1.0,1
2266,max_ml,10,30,3,3,0.05,0.95,0.8536879128375857,6,1.0,1,1.0,1,1.0,1
2267,max_ml,10,30,3,3,0.05,0.95,0.9105277963578678,9,1.0,1,1.0,1,1.0,1
2268,max_ml,10,30,3,3,0.05,0.95,0.8140926370379371,5,1.0,1,1.0,1,1.0,1
2269,max_ml,10,30,3,3,0.05,0.95,0.8445776450150295,3,1.0,1,1.0,1,1.0,1
2270,max_ml,10,30,3,3,0.05,0.95,0.939422612771776,26,1.0,1,1.0,1,1.0,1
2271,max_ml,10,30,3,3,0.05,0.95,0.7933502776600471,2,1.0,1,1.0,1,1.0,1
2272,max_ml,10,30,3,3,0.05,0.95,0.9441976546282264,14,1.0,1,1.0,1,1.0,1
2273,max_ml,10,30,3,3,0.05,0.95,0.8993805137595245,12,1.0,1,1.0,1,1.0,1
2274,max_ml,10,30,3,3,0.05,0.95,0.836869110612447,11,1.0,1,1.0,1,1.0,1
2275,max_ml,10,30,3,3,0.05,0.95,0.8678881866140192,4,1.0,1,1.0,1,1.0,1
2276,max_ml,10,30,3,3,0.05,0.95,0.8297311977621717,6,1.0,1,1.0,1,1.0,1
2277,max_ml,10,30,3,3,0.05,0.95,0.8729282300600711,9,1.0,1,1.0,1,1.0,1
2278,max_ml,10,30,3,3,0.05,0.95,0.9207487255378708,5,1.0,1,1.0,1,1.0,1
2279,max_ml,10,30,3,3,0.05,0.95,0.9460120162203092,11,1.0,1,1.0,1,1.0,1
2280,max_ml,10,30,3,3,0.05,0.95,0.7848651013586735,9,1.0,1,1.0,1,1.0,1
2281,max_ml,10,30,3,3,0.05,0.95,0.8816140244674506,14,1.0,1,1.0,1,1.0,1
2282,max_ml,10,30,3,3,0.05,0.95,0.8544457367613435,13,1.0,1,1.0,1,1.0,1
2283,max_ml,10,30,3,3,0.05,0.95,0.9191374114938224,20,1.0,1,1.0,1,1.0,1
2284,max_ml,10,30,3,3,0.05,0.95,0.8720954444185839,15,1.0,1,1.0,1,1.0,1
2285,max_ml,10,30,3,3,0.05,0.95,0.9364897681396775,13,1.0,1,1.0,1,1.0,1
2286,max_ml,10,30,3,3,0.05,0.95,0.9358351567760296,9,1.0,1,1.0,1,1.0,1
2287,max_ml,10,30,3,3,0.05,0.95,0.9087601972586504,3,1.0,1,1.0,1,1.0,1
2288,max_ml,10,30,3,3,0.05,0.95,0.651487322819619,3,1.0,1,1.0,1,1.0,1
2289,max_ml,10,30,3,3,0.05,0.95,0.9391034325129648,7,1.0,1,1.0,1,1.0,1
2290,max_ml,10,30,3,3,0.05,0.95,0.8911968318435199,16,1.0,1,1.0,1,1.0,1
2291,max_ml,10,30,3,3,0.05,0.95,0.9169540908482472,37,1.0,1,1.0,1,1.0,1
2292,max_ml,10,30,3,3,0.05,0.95,0.9415687100850229,17,1.0,1,1.0,1,1.0,1
2293,max_ml,10,30,3,3,0.05,0.95,0.8553616496058832,7,1.0,1,1.0,1,1.0,1
2294,max_ml,10,30,3,3,0.05,0.95,0.882578327063818,4,1.0,1,1.0,1,1.0,1
2295,max_ml,10,30,3,3,0.05,0.95,0.949840620552733,17,1.0,1,1.0,1,1.0,1
2296,max_ml,10,30,3,3,0.05,0.95,0.8767837748849102,16,1.0,1,1.0,1,1.0,1
2297,max_ml,10,30,3,3,0.05,0.95,0.9197321928532938,28,0.0,1,0.0,1,0.0,1
2298,max_ml,10,30,3,3,0.05,0.95,0.8203820736534746,4,1.0,1,1.0,1,1.0,1
2299,max_ml,10,30,3,3,0.05,0.95,0.7463734574827788,3,1.0,1,1.0,1,1.0,1
2300,max_ml,10,30,3,3,0.05,0.95,0.8297295686859576,13,1.0,1,1.0,1,1.0,1
2301,max_ml,10,30,3,3,0.05,0.95,0.92223232620009,7,1.0,1,1.0,1,1.0,1
2302,max_ml,10,30,3,3,0.05,0.95,0.8607501713397547,7,1.0,1,1.0,1,1.0,1
2303,max_ml,10,30,3,3,0.05,0.95,0.9221907985749334,5,1.0,1,1.0,1,1.0,1
2304,max_ml,10,30,3,3,0.05,0.95,0.9382520214744292,36,0.0,1,0.0,1,0.0,1
2305,max_ml,10,30,3,3,0.05,0.95,0.8804932353734819,9,1.0,1,1.0,1,1.0,1
2306,max_ml,10,30,3,3,0.05,0.95,0.9183023155910788,18,1.0,1,1.0,1,1.0,1
2307,max_ml,10,30,3,3,0.05,0.95,0.7512372282048537,3,1.0,1,1.0,1,1.0,1
2308,max_ml,10,30,3,3,0.05,0.95,0.7794268455289666,6,1.0,1,1.0,1,1.0,1
2309,max_ml,10,30,3,3,0.05,0.95,0.6170395946882211,5,1.0,1,1.0,1,1.0,1
2310,max_ml,10,30,3,3,0.05,0.95,0.9314494040935696,27,1.0,1,1.0,1,1.0,1
2311,max_ml,10,30,3,3,0.05,0.95,0.8115979992899469,11,1.0,1,1.0,1,1.0,1
2312,max_ml,10,30,3,3,0.05,0.95,0.9451005782544384,28,1.0,1,1.0,1,1.0,1
2313,max_ml,10,30,3,3,0.05,0.95,0.8577230540999684,8,1.0,1,1.0,1,1.0,1
2314,max_ml,10,30,3,3,0.05,0.95,0.745406982171756,8,1.0,1,1.0,1,1.0,1
2315,max_ml,10,30,3,3,0.05,0.95,0.9410151768768484,3,1.0,1,1.0,1,1.0,1
2316,max_ml,10,30,3,3,0.05,0.95,0.7538361582593609,4,1.0,1,1.0,1,1.0,1
2317,max_ml,10,30,3,3,0.05,0.95,0.9244839424381864,14,1.0,1,1.0,1,1.0,1
2318,max_ml,10,30,3,3,0.05,0.95,0.9489312382581264,40,1.0,1,1.0,1,1.0,1
2319,max_ml,10,30,3,3,0.05,0.95,0.92632702825641,5,1.0,1,1.0,1,1.0,1
2320,max_ml,10,30,3,3,0.05,0.95,0.5872929817586704,6,1.0,1,1.0,1,1.0,1
2321,max_ml,10,30,3,3,0.05,0.95,0.7644552576091934,7,1.0,1,1.0,1,1.0,1
2322,max_ml,10,30,3,3,0.05,0.95,0.8728248260746437,10,1.0,1,1.0,1,1.0,1
2323,max_ml,10,30,3,3,0.05,0.95,0.9247546342519096,3,1.0,1,1.0,1,1.0,1
2324,max_ml,10,30,3,3,0.05,0.95,0.8882222798715923,8,1.0,1,1.0,1,1.0,1
2325,max_ml,10,30,3,3,0.05,0.95,0.8628398715847683,24,1.0,1,1.0,1,1.0,1
2326,max_ml,10,30,3,3,0.05,0.95,0.9016723932358136,15,1.0,1,1.0,1,1.0,1
2327,max_ml,10,30,3,3,0.05,0.95,0.8079971092353536,8,1.0,1,1.0,1,1.0,1
2328,max_ml,10,30,3,3,0.05,0.95,0.9049688571640174,10,1.0,1,1.0,1,1.0,1
2329,max_ml,10,30,3,3,0.05,0.95,0.8680250006022407,25,1.0,1,1.0,1,1.0,1
2330,max_ml,10,30,3,3,0.05,0.95,0.8045078839219514,6,1.0,1,1.0,1,1.0,1
2331,max_ml,10,30,3,3,0.05,0.95,0.8250421578044138,4,1.0,1,1.0,1,1.0,1
2332,max_ml,10,30,3,3,0.05,0.95,0.902134135801026,8,1.0,1,1.0,1,1.0,1
2333,max_ml,10,30,3,3,0.05,0.95,0.8865103683189384,33,1.0,1,1.0,1,1.0,1
2334,max_ml,10,30,3,3,0.05,0.95,0.8591644633406165,17,1.0,1,1.0,1,1.0,1
2335,max_ml,10,30,3,3,0.05,0.95,0.9444382133624324,22,0.0,0,0.0,0,1.0,1
2336,max_ml,10,30,3,3,0.05,0.95,0.9299908974396948,18,1.0,1,1.0,1,1.0,1
2337,max_ml,10,30,3,3,0.05,0.95,0.7974512556064105,5,1.0,1,1.0,1,1.0,1
2338,max_ml,10,30,3,3,0.05,0.95,0.9243075442206092,10,1.0,1,1.0,1,1.0,1
2339,max_ml,10,30,3,3,0.05,0.95,0.7877536502024384,4,1.0,1,1.0,1,1.0,1
2340,max_ml,10,30,3,3,0.05,0.95,0.9490227669089536,6,1.0,1,1.0,1,1.0,1
2341,max_ml,10,30,3,3,0.05,0.95,0.8905012391781125,12,1.0,1,1.0,1,1.0,1
2342,max_ml,10,30,3,3,0.05,0.95,0.8958900517622749,6,1.0,1,1.0,1,1.0,1
2343,max_ml,10,30,3,3,0.05,0.95,0.9234992046849,24,1.0,1,1.0,1,1.0,1
2344,max_ml,10,30,3,3,0.05,0.95,0.8716641578121906,12,1.0,1,1.0,1,1.0,1
2345,max_ml,10,30,3,3,0.05,0.95,0.9306574098018646,6,1.0,1,1.0,1,1.0,1
2346,max_ml,10,30,3,3,0.05,0.95,0.8743907571185259,11,1.0,1,1.0,1,1.0,1
2347,max_ml,10,30,3,3,0.05,0.95,0.8880948141748685,12,1.0,1,1.0,1,1.0,1
2348,max_ml,10,30,3,3,0.05,0.95,0.8729899111510069,10,1.0,1,1.0,1,1.0,1
2349,max_ml,10,30,3,3,0.05,0.95,0.7882135254921742,4,1.0,1,1.0,1,1.0,1
2350,max_ml,10,30,3,3,0.05,0.95,0.8303570961872866,2,1.0,1,1.0,1,1.0,1
2351,max_ml,10,30,3,3,0.05,0.95,0.9301544283583478,20,1.0,1,1.0,1,1.0,1
2352,max_ml,10,30,3,3,0.05,0.95,0.9491477636165836,6,1.0,1,1.0,1,1.0,1
2353,max_ml,10,30,3,3,0.05,0.95,0.8028756565326306,11,1.0,1,1.0,1,1.0,1
2354,max_ml,10,30,3,3,0.05,0.95,0.939797485770287,13,1.0,1,1.0,1,1.0,1
2355,max_ml,10,30,3,3,0.05,0.95,0.8776617694519292,9,1.0,1,1.0,1,1.0,1
2356,max_ml,10,30,3,3,0.05,0.95,0.9476122058901916,22,1.0,1,1.0,1,1.0,1
2357,max_ml,10,30,3,3,0.05,0.95,0.7264856940950777,2,1.0,1,1.0,1,1.0,1
2358,max_ml,10,30,3,3,0.05,0.95,0.9394058088237824,44,1.0,1,1.0,1,1.0,1
2359,max_ml,10,30,3,3,0.05,0.95,0.9339635469231417,7,1.0,1,1.0,1,1.0,1
2360,max_ml,10,30,3,3,0.05,0.95,0.9286014582245774,42,1.0,1,1.0,1,1.0,1
2361,max_ml,10,30,3,3,0.05,0.95,0.8909747604075029,6,1.0,1,1.0,1,1.0,1
2362,max_ml,10,30,3,3,0.05,0.95,0.8601860703106786,7,1.0,1,1.0,1,1.0,1
2363,max_ml,10,30,3,3,0.05,0.95,0.8331494174960598,5,1.0,1,1.0,1,1.0,1
2364,max_ml,10,30,3,3,0.05,0.95,0.9452252232911552,26,1.0,1,1.0,1,1.0,1
2365,max_ml,10,30,3,3,0.05,0.95,0.8598705483666645,6,1.0,1,1.0,1,1.0,1
2366,max_ml,10,30,3,3,0.05,0.95,0.9197085120126292,9,1.0,1,1.0,1,1.0,1
2367,max_ml,10,30,3,3,0.05,0.95,0.9051062844771056,13,1.0,1,1.0,1,1.0,1
2368,max_ml,10,30,3,3,0.05,0.95,0.8461574734259865,6,1.0,1,1.0,1,1.0,1
2369,max_ml,10,30,3,3,0.05,0.95,0.7985930082566918,3,1.0,1,1.0,1,1.0,1
2370,max_ml,10,30,3,3,0.05,0.95,0.8951545115357135,10,1.0,1,1.0,1,1.0,1
2371,max_ml,10,30,3,3,0.05,0.95,0.8682957487468124,21,1.0,1,1.0,1,1.0,1
2372,max_ml,10,30,3,3,0.05,0.95,0.9490859884879068,7,1.0,1,1.0,1,1.0,1
2373,max_ml,10,30,3,3,0.05,0.95,0.8508486241761687,3,1.0,1,1.0,1,1.0,1
2374,max_ml,10,30,3,3,0.05,0.95,0.9459550716973576,7,1.0,1,1.0,1,1.0,1
2375,max_ml,10,30,3,3,0.05,0.95,0.7095553117481035,3,1.0,1,1.0,1,1.0,1
2376,max_ml,10,30,3,3,0.05,0.95,0.9109634204093542,34,0.0,0,0.0,0,1.0,1
2377,max_ml,10,30,3,3,0.05,0.95,0.8735143923115203,7,1.0,1,1.0,1,1.0,1
2378,max_ml,10,30,3,3,0.05,0.95,0.7420555237299247,7,1.0,1,1.0,1,1.0,1
2379,max_ml,10,30,3,3,0.05,0.95,0.9260575386569734,9,1.0,1,1.0,1,1.0,1
2380,max_ml,10,30,3,3,0.05,0.95,0.8615207129953335,5,1.0,1,1.0,1,1.0,1
2381,max_ml,10,30,3,3,0.05,0.95,0.7744033062026328,3,1.0,1,1.0,1,1.0,1
2382,max_ml,10,30,3,3,0.05,0.95,0.9209751376970986,11,1.0,1,1.0,1,1.0,1
2383,max_ml,10,30,3,3,0.05,0.95,0.9281230894559004,9,1.0,1,1.0,1,1.0,1
2384,max_ml,10,30,3,3,0.05,0.95,0.8571460888381287,6,1.0,1,1.0,1,1.0,1
2385,max_ml,10,30,3,3,0.05,0.95,0.6053880973212049,3,1.0,1,1.0,1,1.0,1
2386,max_ml,10,30,3,3,0.05,0.95,0.9251318763050468,15,1.0,1,1.0,1,1.0,1
2387,max_ml,10,30,3,3,0.05,0.95,0.8882852535586028,28,0.0,0,1.0,1,1.0,1
2388,max_ml,10,30,3,3,0.05,0.95,0.9176272962620958,6,1.0,1,1.0,1,1.0,1
2389,max_ml,10,30,3,3,0.05,0.95,0.9151676724969384,9,1.0,1,1.0,1,1.0,1
2390,max_ml,10,30,3,3,0.05,0.95,0.8241721927457483,4,1.0,1,1.0,1,1.0,1
2391,max_ml,10,30,3,3,0.05,0.95,0.9349528121906288,18,1.0,1,1.0,1,1.0,1
2392,max_ml,10,30,3,3,0.05,0.95,0.937331653015902,5,1.0,1,1.0,1,1.0,1
2393,max_ml,10,30,3,3,0.05,0.95,0.8245949349943988,4,1.0,1,1.0,1,1.0,1
2394,max_ml,10,30,3,3,0.05,0.95,0.9324800574657156,27,1.0,1,1.0,1,1.0,1
2395,max_ml,10,30,3,3,0.05,0.95,0.8130915084675476,14,1.0,1,1.0,1,1.0,1
2396,max_ml,10,30,3,3,0.05,0.95,0.937714720928786,31,1.0,1,1.0,1,1.0,1
2397,max_ml,10,30,3,3,0.05,0.95,0.9124097957321036,13,1.0,1,1.0,1,1.0,1
2398,max_ml,10,30,3,3,0.05,0.95,0.9034147407454272,26,1.0,1,1.0,1,1.0,1
2399,max_ml,10,30,3,3,0.05,0.95,0.8117913237539384,5,1.0,1,1.0,1,1.0,1
2400,max_ml,10,30,3,3,0.05,0.95,0.6991360379591465,4,1.0,1,1.0,1,1.0,1
2401,max_ml,10,30,3,3,0.05,0.95,0.8812380890490028,14,1.0,1,1.0,1,1.0,1
2402,max_ml,10,30,3,3,0.05,0.95,0.8954994417545359,12,1.0,1,1.0,1,1.0,1
2403,max_ml,10,30,3,3,0.05,0.95,0.7515562454805105,2,1.0,1,1.0,1,1.0,1
2404,max_ml,10,30,3,3,0.05,0.95,0.8689699801180929,4,1.0,1,1.0,1,1.0,1
2405,max_ml,10,30,3,3,0.05,0.95,0.7689934748207361,5,1.0,1,1.0,1,1.0,1
2406,max_ml,10,30,3,3,0.05,0.95,0.9119138439912872,25,0.0,0,1.0,1,0.0,0
2407,max_ml,10,30,3,3,0.05,0.95,0.9269307524655034,18,1.0,1,1.0,1,1.0,1
2408,max_ml,10,30,3,3,0.05,0.95,0.9372785179757992,40,0.0,1,0.0,1,0.0,1
2409,max_ml,10,30,3,3,0.05,0.95,0.9082953799930498,5,1.0,1,1.0,1,1.0,1
2410,max_ml,10,30,3,3,0.05,0.95,0.9463150010790218,8,1.0,1,1.0,1,1.0,1
2411,max_ml,10,30,3,3,0.05,0.95,0.9226232686600752,23,1.0,1,1.0,1,1.0,1
2412,max_ml,10,30,3,3,0.05,0.95,0.8493207203113826,6,1.0,1,1.0,1,1.0,1
2413,max_ml,10,30,3,3,0.05,0.95,0.8321284767453726,5,1.0,1,1.0,1,1.0,1
2414,max_ml,10,30,3,3,0.05,0.95,0.9187943738434446,12,1.0,1,1.0,1,1.0,1
2415,max_ml,10,30,3,3,0.05,0.95,0.8649134059698388,4,1.0,1,1.0,1,1.0,1
2416,max_ml,10,30,3,3,0.05,0.95,0.9348912263125728,6,1.0,1,1.0,1,1.0,1
2417,max_ml,10,30,3,3,0.05,0.95,0.6307719812509044,5,1.0,1,1.0,1,1.0,1
2418,max_ml,10,30,3,3,0.05,0.95,0.6676491147395203,6,1.0,1,1.0,1,1.0,1
2419,max_ml,10,30,3,3,0.05,0.95,0.9160425052013076,28,0.0,0,1.0,1,1.0,1
2420,max_ml,10,30,3,3,0.05,0.95,0.6577288644019709,4,1.0,1,1.0,1,1.0,1
2421,max_ml,10,30,3,3,0.05,0.95,0.9283835566456518,45,0.0,1,0.0,1,0.0,1
2422,max_ml,10,30,3,3,0.05,0.95,0.9419634173826332,59,0.0,1,0.0,1,0.0,1
2423,max_ml,10,30,3,3,0.05,0.95,0.8285823847295696,5,1.0,1,1.0,1,1.0,1
2424,max_ml,10,30,3,3,0.05,0.95,0.9463788589240976,27,1.0,1,1.0,1,1.0,1
2425,max_ml,10,30,3,3,0.05,0.95,0.7179385843050293,13,1.0,1,1.0,1,1.0,1
2426,max_ml,10,30,3,3,0.05,0.95,0.7006882616969726,3,1.0,1,1.0,1,1.0,1
2427,max_ml,10,30,3,3,0.05,0.95,0.9454568020744912,21,1.0,1,1.0,1,1.0,1
2428,max_ml,10,30,3,3,0.05,0.95,0.9085172366295964,15,1.0,1,1.0,1,1.0,1
2429,max_ml,10,30,3,3,0.05,0.95,0.9413118558202804,36,1.0,1,1.0,1,1.0,1
2430,max_ml,10,30,3,3,0.05,0.95,0.9484327541400132,23,1.0,1,1.0,1,1.0,1
2431,max_ml,10,30,3,3,0.05,0.95,0.8941159371382876,7,1.0,1,1.0,1,1.0,1
2432,max_ml,10,30,3,3,0.05,0.95,0.9339739327822244,5,1.0,1,1.0,1,1.0,1
2433,max_ml,10,30,3,3,0.05,0.95,0.5947359096164573,5,1.0,1,1.0,1,1.0,1
2434,max_ml,10,30,3,3,0.05,0.95,0.9473658853832252,13,1.0,1,1.0,1,1.0,1
2435,max_ml,10,30,3,3,0.05,0.95,0.8263216789890383,17,1.0,1,1.0,1,1.0,1
2436,max_ml,10,30,3,3,0.05,0.95,0.925717847787084,10,1.0,1,1.0,1,1.0,1
2437,max_ml,10,30,3,3,0.05,0.95,0.8195607276686283,4,1.0,1,1.0,1,1.0,1
2438,max_ml,10,30,3,3,0.05,0.95,0.8941726645571808,16,1.0,1,1.0,1,1.0,1
2439,max_ml,10,30,3,3,0.05,0.95,0.768475024225908,6,1.0,1,1.0,1,1.0,1
2440,max_ml,10,30,3,3,0.05,0.95,0.939131427546532,15,1.0,1,1.0,1,1.0,1
2441,max_ml,10,30,3,3,0.05,0.95,0.906129459009901,4,1.0,1,1.0,1,1.0,1
2442,max_ml,10,30,3,3,0.05,0.95,0.9328995315504692,11,1.0,1,1.0,1,1.0,1
2443,max_ml,10,30,3,3,0.05,0.95,0.8382734689258394,8,1.0,1,1.0,1,1.0,1
2444,max_ml,10,30,3,3,0.05,0.95,0.903670530887176,4,1.0,1,1.0,1,1.0,1
2445,max_ml,10,30,3,3,0.05,0.95,0.8601977644104252,6,1.0,1,1.0,1,1.0,1
2446,max_ml,10,30,3,3,0.05,0.95,0.9399944115834435,13,1.0,1,1.0,1,1.0,1
2447,max_ml,10,30,3,3,0.05,0.95,0.8541186075856243,15,1.0,1,1.0,1,1.0,1
2448,max_ml,10,30,3,3,0.05,0.95,0.936188839938754,12,1.0,1,1.0,1,1.0,1
2449,max_ml,10,30,3,3,0.05,0.95,0.8846097817697682,16,1.0,1,1.0,1,1.0,1
2450,max_ml,10,30,3,3,0.05,0.95,0.8187035874278277,13,1.0,1,1.0,1,1.0,1
2451,max_ml,10,30,3,3,0.05,0.95,0.8679300614044456,18,1.0,1,1.0,1,1.0,1
2452,max_ml,10,30,3,3,0.05,0.95,0.743136340368458,9,1.0,1,1.0,1,1.0,1
2453,max_ml,10,30,3,3,0.05,0.95,0.899422145401953,7,1.0,1,1.0,1,1.0,1
2454,max_ml,10,30,3,3,0.05,0.95,0.9406647550685502,7,1.0,1,1.0,1,1.0,1
2455,max_ml,10,30,3,3,0.05,0.95,0.9009412570987768,6,1.0,1,1.0,1,1.0,1
2456,max_ml,10,30,3,3,0.05,0.95,0.92338466850629,11,1.0,1,1.0,1,1.0,1
2457,max_ml,10,30,3,3,0.05,0.95,0.8948730770475003,10,1.0,1,1.0,1,1.0,1
2458,max_ml,10,30,3,3,0.05,0.95,0.8059614085470972,17,1.0,1,1.0,1,1.0,1
2459,max_ml,10,30,3,3,0.05,0.95,0.7422316412632695,4,1.0,1,1.0,1,1.0,1
2460,max_ml,10,30,3,3,0.05,0.95,0.6795144685995886,3,1.0,1,1.0,1,1.0,1
2461,max_ml,10,30,3,3,0.05,0.95,0.8788278187861304,7,1.0,1,1.0,1,1.0,1
2462,max_ml,10,30,3,3,0.05,0.95,0.7414396788666318,5,1.0,1,1.0,1,1.0,1
2463,max_ml,10,30,3,3,0.05,0.95,0.9118739096798756,9,1.0,1,1.0,1,1.0,1
2464,max_ml,10,30,3,3,0.05,0.95,0.8901393877361218,4,1.0,1,1.0,1,1.0,1
2465,max_ml,10,30,3,3,0.05,0.95,0.8525002633705274,19,1.0,1,1.0,1,1.0,1
2466,max_ml,10,30,3,3,0.05,0.95,0.7702087599491153,7,1.0,1,1.0,1,1.0,1
2467,max_ml,10,30,3,3,0.05,0.95,0.9308805359297826,11,1.0,1,1.0,1,1.0,1
2468,max_ml,10,30,3,3,0.05,0.95,0.9084628940100676,13,1.0,1,1.0,1,1.0,1
2469,max_ml,10,30,3,3,0.05,0.95,0.5562806566458696,3,1.0,1,1.0,1,1.0,1
2470,max_ml,10,30,3,3,0.05,0.95,0.8794448175104409,10,1.0,1,1.0,1,1.0,1
2471,max_ml,10,30,3,3,0.05,0.95,0.8649526420488689,13,1.0,1,1.0,1,1.0,1
2472,max_ml,10,30,3,3,0.05,0.95,0.9326455031007328,17,1.0,1,1.0,1,1.0,1
2473,max_ml,10,30,3,3,0.05,0.95,0.8805492817340176,18,1.0,1,1.0,1,1.0,1
2474,max_ml,10,30,3,3,0.05,0.95,0.7752365744515732,3,1.0,1,1.0,1,1.0,1
2475,max_ml,10,30,3,3,0.05,0.95,0.7861198278745295,16,1.0,1,1.0,1,1.0,1
2476,max_ml,10,30,3,3,0.05,0.95,0.9207214740900812,30,1.0,1,1.0,1,1.0,1
2477,max_ml,10,30,3,3,0.05,0.95,0.9140676035460876,10,1.0,1,1.0,1,1.0,1
2478,max_ml,10,30,3,3,0.05,0.95,0.881732165452339,9,1.0,1,1.0,1,1.0,1
2479,max_ml,10,30,3,3,0.05,0.95,0.9426807187347296,41,1.0,1,1.0,1,1.0,1
2480,max_ml,10,30,3,3,0.05,0.95,0.6611652894182214,6,1.0,1,1.0,1,1.0,1
2481,max_ml,10,30,3,3,0.05,0.95,0.8811847268098898,12,1.0,1,1.0,1,1.0,1
2482,max_ml,10,30,3,3,0.05,0.95,0.9120995808546036,25,1.0,1,1.0,1,0.0,0
2483,max_ml,10,30,3,3,0.05,0.95,0.8596008354118841,9,1.0,1,1.0,1,1.0,1
2484,max_ml,10,30,3,3,0.05,0.95,0.9234314611911488,8,1.0,1,1.0,1,1.0,1
2485,max_ml,10,30,3,3,0.05,0.95,0.928655987956574,34,1.0,1,1.0,1,1.0,1
2486,max_ml,10,30,3,3,0.05,0.95,0.876556938719453,9,1.0,1,1.0,1,1.0,1
2487,max_ml,10,30,3,3,0.05,0.95,0.8696092219481765,13,1.0,1,1.0,1,1.0,1
2488,max_ml,10,30,3,3,0.05,0.95,0.9461818438424906,4,1.0,1,1.0,1,1.0,1
2489,max_ml,10,30,3,3,0.05,0.95,0.8407083016435725,6,1.0,1,1.0,1,1.0,1
2490,max_ml,10,30,3,3,0.05,0.95,0.8844140782734167,50,0.0,1,0.0,1,0.0,1
2491,max_ml,10,30,3,3,0.05,0.95,0.9418391708163352,23,0.0,0,1.0,1,0.0,0
2492,max_ml,10,30,3,3,0.05,0.95,0.9459136914929216,10,1.0,1,1.0,1,1.0,1
2493,max_ml,10,30,3,3,0.05,0.95,0.84422206053448,4,1.0,1,1.0,1,1.0,1
2494,max_ml,10,30,3,3,0.05,0.95,0.8387007282188534,3,1.0,1,1.0,1,1.0,1
2495,max_ml,10,30,3,3,0.05,0.95,0.9422118938814508,7,1.0,1,1.0,1,1.0,1
2496,max_ml,10,30,3,3,0.05,0.95,0.6837300967090344,5,1.0,1,1.0,1,1.0,1
2497,max_ml,10,30,3,3,0.05,0.95,0.7596330390651608,3,1.0,1,1.0,1,1.0,1
2498,max_ml,10,30,3,3,0.05,0.95,0.7930162533944732,6,1.0,1,1.0,1,1.0,1
2499,max_ml,10,30,3,3,0.05,0.95,0.4635454073106461,6,1.0,1,1.0,1,1.0,1
2500,max_ml,10,30,3,3,0.05,0.95,0.8784363701716624,11,1.0,1,1.0,1,1.0,1
2501,max_ml,10,30,3,3,0.05,0.95,0.8497884860411283,10,1.0,1,1.0,1,1.0,1
2502,max_ml,10,30,3,3,0.05,0.95,0.8803023264986485,10,1.0,1,1.0,1,1.0,1
2503,max_ml,10,30,3,3,0.05,0.95,0.8631379120063756,6,1.0,1,1.0,1,1.0,1
2504,max_ml,10,30,3,3,0.05,0.95,0.8291555046924522,3,1.0,1,1.0,1,1.0,1
2505,max_ml,10,30,3,3,0.05,0.95,0.9054731988549082,19,1.0,1,1.0,1,1.0,1
2506,max_ml,10,30,3,3,0.05,0.95,0.9379870273503604,25,1.0,1,1.0,1,1.0,1
2507,max_ml,10,30,3,3,0.05,0.95,0.9479121213048836,23,1.0,1,1.0,1,1.0,1
2508,max_ml,10,30,3,3,0.05,0.95,0.9327021160245206,34,1.0,1,1.0,1,1.0,1
2509,max_ml,10,30,3,3,0.05,0.95,0.8692672172323281,7,1.0,1,1.0,1,1.0,1
2510,max_ml,10,30,3,3,0.05,0.95,0.9457620633291652,6,1.0,1,1.0,1,1.0,1
2511,max_ml,10,30,3,3,0.05,0.95,0.9267673976798596,15,1.0,1,1.0,1,1.0,1
2512,max_ml,10,30,3,3,0.05,0.95,0.9487842054455472,67,0.0,1,0.0,1,0.0,1
2513,max_ml,10,30,3,3,0.05,0.95,0.9421744544689298,36,1.0,1,1.0,1,1.0,1
2514,max_ml,10,30,3,3,0.05,0.95,0.8126441115459517,2,1.0,1,1.0,1,1.0,1
2515,max_ml,10,30,3,3,0.05,0.95,0.8872714881522953,6,1.0,1,1.0,1,1.0,1
2516,max_ml,10,30,3,3,0.05,0.95,0.9027284528043364,36,0.0,0,1.0,1,1.0,1
2517,max_ml,10,30,3,3,0.05,0.95,0.8639839130658118,10,1.0,1,1.0,1,1.0,1
2518,max_ml,10,30,3,3,0.05,0.95,0.8817907762655124,18,1.0,1,1.0,1,1.0,1
2519,max_ml,10,30,3,3,0.05,0.95,0.8603917651804673,18,1.0,1,1.0,1,1.0,1
2520,max_ml,10,30,3,3,0.05,0.95,0.7289557601168485,6,1.0,1,1.0,1,1.0,1
2521,max_ml,10,30,3,3,0.05,0.95,0.8689754528123674,7,1.0,1,1.0,1,1.0,1
2522,max_ml,10,30,3,3,0.05,0.95,0.9337017590523587,30,0.0,0,1.0,1,1.0,1
2523,max_ml,10,30,3,3,0.05,0.95,0.9314332583932076,22,0.0,0,1.0,1,1.0,1
2524,max_ml,10,30,3,3,0.05,0.95,0.8640179639270067,6,1.0,1,1.0,1,1.0,1
2525,max_ml,10,30,3,3,0.05,0.95,0.8631924824913325,12,1.0,1,1.0,1,1.0,1
2526,max_ml,10,30,3,3,0.05,0.95,0.8855003012633968,4,1.0,1,1.0,1,1.0,1
2527,max_ml,10,30,3,3,0.05,0.95,0.9214393884383838,10,1.0,1,1.0,1,1.0,1
2528,max_ml,10,30,3,3,0.05,0.95,0.928167713159578,48,0.0,0,1.0,1,1.0,1
2529,max_ml,10,30,3,3,0.05,0.95,0.93588617951942,9,1.0,1,1.0,1,1.0,1
2530,max_ml,10,30,3,3,0.05,0.95,0.9173818915462498,7,1.0,1,1.0,1,1.0,1
2531,max_ml,10,30,3,3,0.05,0.95,0.934216462784064,15,1.0,1,1.0,1,1.0,1
2532,max_ml,10,30,3,3,0.05,0.95,0.9319576234231268,5,1.0,1,1.0,1,1.0,1
2533,max_ml,10,30,3,3,0.05,0.95,0.7880194404036074,5,1.0,1,1.0,1,1.0,1
2534,max_ml,10,30,3,3,0.05,0.95,0.938396574162283,17,1.0,1,1.0,1,1.0,1
2535,max_ml,10,30,3,3,0.05,0.95,0.5891176175890582,4,1.0,1,1.0,1,1.0,1
2536,max_ml,10,30,3,3,0.05,0.95,0.8236226354214417,4,1.0,1,1.0,1,1.0,1
2537,max_ml,10,30,3,3,0.05,0.95,0.8803643802336424,20,1.0,1,1.0,1,1.0,1
2538,max_ml,10,30,3,3,0.05,0.95,0.9248710753654388,24,1.0,1,1.0,1,1.0,1
2539,max_ml,10,30,3,3,0.05,0.95,0.8677212705989905,8,1.0,1,1.0,1,1.0,1
2540,max_ml,10,30,3,3,0.05,0.95,0.8026231821326767,3,1.0,1,1.0,1,1.0,1
2541,max_ml,10,30,3,3,0.05,0.95,0.7549158879785001,4,1.0,1,1.0,1,1.0,1
2542,max_ml,10,30,3,3,0.05,0.95,0.8824693249838048,14,1.0,1,1.0,1,1.0,1
2543,max_ml,10,30,3,3,0.05,0.95,0.8645971327790922,14,1.0,1,1.0,1,1.0,1
2544,max_ml,10,30,3,3,0.05,0.95,0.9305125458580829,21,1.0,1,1.0,1,1.0,1
2545,max_ml,10,30,3,3,0.05,0.95,0.7739123270672594,7,1.0,1,1.0,1,1.0,1
2546,max_ml,10,30,3,3,0.05,0.95,0.9491093297508578,55,0.0,1,0.0,1,0.0,1
2547,max_ml,10,30,3,3,0.05,0.95,0.8991667651433197,26,1.0,1,1.0,1,1.0,1
2548,max_ml,10,30,3,3,0.05,0.95,0.9337814309224832,15,1.0,1,1.0,1,1.0,1
2549,max_ml,10,30,3,3,0.05,0.95,0.9194047159717428,9,1.0,1,1.0,1,1.0,1
2550,max_ml,10,30,3,3,0.05,0.95,0.92092683191293,18,1.0,1,1.0,1,1.0,1
2551,max_ml,10,30,3,3,0.05,0.95,0.6995729442430414,5,1.0,1,1.0,1,1.0,1
2552,max_ml,10,30,3,3,0.05,0.95,0.9030290974328272,49,0.0,0,1.0,1,1.0,1
2553,max_ml,10,30,3,3,0.05,0.95,0.8712216070406795,7,1.0,1,1.0,1,1.0,1
2554,max_ml,10,30,3,3,0.05,0.95,0.8957629936250342,6,1.0,1,1.0,1,1.0,1
2555,max_ml,10,30,3,3,0.05,0.95,0.8750884192401691,6,1.0,1,1.0,1,1.0,1
2556,max_ml,10,30,3,3,0.05,0.95,0.9298893694619892,11,1.0,1,1.0,1,1.0,1
2557,max_ml,10,30,3,3,0.05,0.95,0.8432977865790441,6,1.0,1,1.0,1,1.0,1
2558,max_ml,10,30,3,3,0.05,0.95,0.9369316463825962,10,1.0,1,1.0,1,1.0,1
2559,max_ml,10,30,3,3,0.05,0.95,0.8967007829209348,13,1.0,1,1.0,1,1.0,1
2560,max_ml,10,30,3,3,0.05,0.95,0.934780683080776,8,1.0,1,1.0,1,1.0,1
2561,max_ml,10,30,3,3,0.05,0.95,0.9081393252409844,7,1.0,1,1.0,1,1.0,1
2562,max_ml,10,30,3,3,0.05,0.95,0.8943583130298227,10,1.0,1,1.0,1,1.0,1
2563,max_ml,10,30,3,3,0.05,0.95,0.91912260635471,7,1.0,1,1.0,1,1.0,1
2564,max_ml,10,30,3,3,0.05,0.95,0.8173249017768764,10,1.0,1,1.0,1,1.0,1
2565,max_ml,10,30,3,3,0.05,0.95,0.9306539387500696,37,1.0,1,1.0,1,1.0,1
2566,max_ml,10,30,3,3,0.05,0.95,0.7372704101279194,4,1.0,1,1.0,1,1.0,1
2567,max_ml,10,30,3,3,0.05,0.95,0.9308228126998858,28,1.0,1,1.0,1,1.0,1
2568,max_ml,10,30,3,3,0.05,0.95,0.9446382060501188,53,0.0,0,0.0,0,1.0,1
2569,max_ml,10,30,3,3,0.05,0.95,0.9385681904552644,7,1.0,1,1.0,1,1.0,1
2570,max_ml,10,30,3,3,0.05,0.95,0.9054070720697804,7,1.0,1,1.0,1,1.0,1
2571,max_ml,10,30,3,3,0.05,0.95,0.8335025610860881,12,1.0,1,1.0,1,1.0,1
2572,max_ml,10,30,3,3,0.05,0.95,0.5955870434046519,2,1.0,1,1.0,1,1.0,1
2573,max_ml,10,30,3,3,0.05,0.95,0.8164955116077579,8,1.0,1,1.0,1,1.0,1
2574,max_ml,10,30,3,3,0.05,0.95,0.9338085593599535,36,1.0,1,1.0,1,1.0,1
2575,max_ml,10,30,3,3,0.05,0.95,0.6560346324583018,8,1.0,1,1.0,1,1.0,1
2576,max_ml,10,30,3,3,0.05,0.95,0.9489279452570608,25,1.0,1,1.0,1,1.0,1
2577,max_ml,10,30,3,3,0.05,0.95,0.7231295779275981,2,1.0,1,1.0,1,1.0,1
2578,max_ml,10,30,3,3,0.05,0.95,0.7433587859669442,9,1.0,1,1.0,1,1.0,1
2579,max_ml,10,30,3,3,0.05,0.95,0.949664890652282,60,1.0,1,1.0,1,1.0,1
2580,max_ml,10,30,3,3,0.05,0.95,0.746701432762656,7,1.0,1,1.0,1,1.0,1
2581,max_ml,10,30,3,3,0.05,0.95,0.9336912597900308,9,1.0,1,1.0,1,1.0,1
2582,max_ml,10,30,3,3,0.05,0.95,0.9132320952422812,9,1.0,1,1.0,1,1.0,1
2583,max_ml,10,30,3,3,0.05,0.95,0.8685277240677289,6,1.0,1,1.0,1,1.0,1
2584,max_ml,10,30,3,3,0.05,0.95,0.9380957446584792,7,1.0,1,1.0,1,1.0,1
2585,max_ml,10,30,3,3,0.05,0.95,0.9206879833621272,23,1.0,1,1.0,1,1.0,1
2586,max_ml,10,30,3,3,0.05,0.95,0.8536909974547364,3,1.0,1,1.0,1,1.0,1
2587,max_ml,10,30,3,3,0.05,0.95,0.9184831179436858,24,1.0,1,1.0,1,1.0,1
2588,max_ml,10,30,3,3,0.05,0.95,0.915960558079397,20,1.0,1,1.0,1,1.0,1
2589,max_ml,10,30,3,3,0.05,0.95,0.9426097841460084,18,1.0,1,0.0,0,0.0,0
2590,max_ml,10,30,3,3,0.05,0.95,0.9213327700238004,26,1.0,1,1.0,1,1.0,1
2591,max_ml,10,30,3,3,0.05,0.95,0.938922918992976,6,1.0,1,1.0,1,1.0,1
2592,max_ml,10,30,3,3,0.05,0.95,0.8314596597873644,9,1.0,1,1.0,1,1.0,1
2593,max_ml,10,30,3,3,0.05,0.95,0.8699647509833179,7,1.0,1,1.0,1,1.0,1
2594,max_ml,10,30,3,3,0.05,0.95,0.705014342478795,13,1.0,1,1.0,1,1.0,1
2595,max_ml,10,30,3,3,0.05,0.95,0.8124111192428425,5,1.0,1,1.0,1,1.0,1
2596,max_ml,10,30,3,3,0.05,0.95,0.9445636637226348,19,1.0,1,1.0,1,1.0,1
2597,max_ml,10,30,3,3,0.05,0.95,0.8979025242482455,5,1.0,1,1.0,1,1.0,1
2598,max_ml,10,30,3,3,0.05,0.95,0.919699820607982,11,1.0,1,1.0,1,1.0,1
2599,max_ml,10,30,3,3,0.05,0.95,0.928365139075183,18,1.0,1,1.0,1,1.0,1
2600,max_ml,10,30,3,3,0.05,0.95,0.8773550925937692,7,1.0,1,1.0,1,1.0,1
2601,max_ml,10,30,3,3,0.05,0.95,0.562500130229044,2,1.0,1,1.0,1,1.0,1
2602,max_ml,10,30,3,3,0.05,0.95,0.9457552984902466,35,1.0,1,1.0,1,1.0,1
2603,max_ml,10,30,3,3,0.05,0.95,0.8465010426636094,3,1.0,1,1.0,1,1.0,1
2604,max_ml,10,30,3,3,0.05,0.95,0.743582221883179,4,1.0,1,1.0,1,1.0,1
2605,max_ml,10,30,3,3,0.05,0.95,0.7977856147638528,4,1.0,1,1.0,1,1.0,1
2606,max_ml,10,30,3,3,0.05,0.95,0.9494408058872772,16,1.0,1,1.0,1,1.0,1
2607,max_ml,10,30,3,3,0.05,0.95,0.8202886138912137,3,1.0,1,1.0,1,1.0,1
2608,max_ml,10,30,3,3,0.05,0.95,0.942025605104768,10,1.0,1,1.0,1,1.0,1
2609,max_ml,10,30,3,3,0.05,0.95,0.8809977983888857,9,1.0,1,1.0,1,1.0,1
2610,max_ml,10,30,3,3,0.05,0.95,0.8896472603837352,4,1.0,1,1.0,1,1.0,1
2611,max_ml,10,30,3,3,0.05,0.95,0.9295856268289514,19,1.0,1,1.0,1,1.0,1
2612,max_ml,10,30,3,3,0.05,0.95,0.8935663299367228,9,1.0,1,1.0,1,1.0,1
2613,max_ml,10,30,3,3,0.05,0.95,0.9021946015348954,5,1.0,1,1.0,1,1.0,1
2614,max_ml,10,30,3,3,0.05,0.95,0.9131248729050234,9,1.0,1,1.0,1,1.0,1
2615,max_ml,10,30,3,3,0.05,0.95,0.8832675670905992,3,1.0,1,1.0,1,1.0,1
2616,max_ml,10,30,3,3,0.05,0.95,0.9121445360057276,14,1.0,1,1.0,1,1.0,1
2617,max_ml,10,30,3,3,0.05,0.95,0.668170088731997,5,1.0,1,1.0,1,1.0,1
2618,max_ml,10,30,3,3,0.05,0.95,0.920548735579666,13,1.0,1,1.0,1,1.0,1
2619,max_ml,10,30,3,3,0.05,0.95,0.8900811451178778,15,1.0,1,1.0,1,1.0,1
2620,max_ml,10,30,3,3,0.05,0.95,0.9096588528690378,20,1.0,1,1.0,1,1.0,1
2621,max_ml,10,30,3,3,0.05,0.95,0.7961173119171616,9,1.0,1,1.0,1,1.0,1
2622,max_ml,10,30,3,3,0.05,0.95,0.9376332383391508,17,1.0,1,1.0,1,1.0,1
2623,max_ml,10,30,3,3,0.05,0.95,0.8543478767586716,21,1.0,1,1.0,1,1.0,1
2624,max_ml,10,30,3,3,0.05,0.95,0.8805572119316456,24,1.0,1,1.0,1,1.0,1
2625,max_ml,10,30,3,3,0.05,0.95,0.8232984668786232,13,1.0,1,1.0,1,1.0,1
2626,max_ml,10,30,3,3,0.05,0.95,0.9446050517042448,7,1.0,1,1.0,1,1.0,1
2627,max_ml,10,30,3,3,0.05,0.95,0.5578364857398379,7,1.0,1,1.0,1,1.0,1
2628,max_ml,10,30,3,3,0.05,0.95,0.9463575785445256,8,1.0,1,1.0,1,1.0,1
2629,max_ml,10,30,3,3,0.05,0.95,0.82154810407431,8,1.0,1,1.0,1,1.0,1
2630,max_ml,10,30,3,3,0.05,0.95,0.9335390450950845,11,1.0,1,1.0,1,1.0,1
2631,max_ml,10,30,3,3,0.05,0.95,0.9392102336879812,12,1.0,1,1.0,1,1.0,1
2632,max_ml,10,30,3,3,0.05,0.95,0.9215165564829942,11,1.0,1,1.0,1,1.0,1
2633,max_ml,10,30,3,3,0.05,0.95,0.8904744054973261,5,1.0,1,1.0,1,1.0,1
2634,max_ml,10,30,3,3,0.05,0.95,0.8740368925743197,19,1.0,1,1.0,1,1.0,1
2635,max_ml,10,30,3,3,0.05,0.95,0.9104677395360388,11,1.0,1,1.0,1,1.0,1
2636,max_ml,10,30,3,3,0.05,0.95,0.9499588154054616,3,1.0,1,1.0,1,1.0,1
2637,max_ml,10,30,3,3,0.05,0.95,0.929585048453502,4,1.0,1,1.0,1,1.0,1
2638,max_ml,10,30,3,3,0.05,0.95,0.9053431361081952,6,1.0,1,1.0,1,1.0,1
2639,max_ml,10,30,3,3,0.05,0.95,0.9279630010543828,11,1.0,1,1.0,1,1.0,1
2640,max_ml,10,30,3,3,0.05,0.95,0.9351132164144812,12,1.0,1,1.0,1,1.0,1
2641,max_ml,10,30,3,3,0.05,0.95,0.842455458269535,6,1.0,1,1.0,1,1.0,1
2642,max_ml,10,30,3,3,0.05,0.95,0.826272713932019,8,1.0,1,1.0,1,1.0,1
2643,max_ml,10,30,3,3,0.05,0.95,0.8407110138445432,12,1.0,1,1.0,1,1.0,1
2644,max_ml,10,30,3,3,0.05,0.95,0.8467037824428699,13,1.0,1,1.0,1,1.0,1
2645,max_ml,10,30,3,3,0.05,0.95,0.9067054652023688,17,1.0,1,1.0,1,1.0,1
2646,max_ml,10,30,3,3,0.05,0.95,0.8701116810082401,18,1.0,1,1.0,1,1.0,1
2647,max_ml,10,30,3,3,0.05,0.95,0.8931436311185464,11,1.0,1,1.0,1,1.0,1
2648,max_ml,10,30,3,3,0.05,0.95,0.9268639970034984,11,1.0,1,1.0,1,1.0,1
2649,max_ml,10,30,3,3,0.05,0.95,0.9396669456781191,18,1.0,1,1.0,1,1.0,1
2650,max_ml,10,30,3,3,0.05,0.95,0.8428280460222649,31,1.0,1,1.0,1,1.0,1
2651,max_ml,10,30,3,3,0.05,0.95,0.8388075295162288,7,1.0,1,1.0,1,1.0,1
2652,max_ml,10,30,3,3,0.05,0.95,0.8361600295487984,12,1.0,1,1.0,1,1.0,1
2653,max_ml,10,30,3,3,0.05,0.95,0.9205542312837652,3,1.0,1,1.0,1,1.0,1
2654,max_ml,10,30,3,3,0.05,0.95,0.8124757736132441,11,1.0,1,1.0,1,1.0,1
2655,max_ml,10,30,3,3,0.05,0.95,0.9418360867999376,17,1.0,1,1.0,1,1.0,1
2656,max_ml,10,30,3,3,0.05,0.95,0.8908520332674996,10,1.0,1,1.0,1,1.0,1
2657,max_ml,10,30,3,3,0.05,0.95,0.926042527988135,9,1.0,1,1.0,1,1.0,1
2658,max_ml,10,30,3,3,0.05,0.95,0.9210596189036936,7,1.0,1,1.0,1,1.0,1
2659,max_ml,10,30,3,3,0.05,0.95,0.8356847483788821,12,1.0,1,1.0,1,1.0,1
2660,max_ml,10,30,3,3,0.05,0.95,0.7663126172295112,6,1.0,1,1.0,1,1.0,1
2661,max_ml,10,30,3,3,0.05,0.95,0.863957431575935,8,1.0,1,1.0,1,1.0,1
2662,max_ml,10,30,3,3,0.05,0.95,0.8976224722236779,4,1.0,1,1.0,1,1.0,1
2663,max_ml,10,30,3,3,0.05,0.95,0.8743606908023587,4,1.0,1,1.0,1,1.0,1
2664,max_ml,10,30,3,3,0.05,0.95,0.9386363153830972,7,1.0,1,1.0,1,1.0,1
2665,max_ml,10,30,3,3,0.05,0.95,0.93066668767723,24,1.0,1,1.0,1,1.0,1
2666,max_ml,10,30,3,3,0.05,0.95,0.9322156114907948,37,1.0,1,1.0,1,1.0,1
2667,max_ml,10,30,3,3,0.05,0.95,0.6620363949854173,4,1.0,1,1.0,1,1.0,1
2668,max_ml,10,30,3,3,0.05,0.95,0.9104205735362744,19,1.0,1,1.0,1,1.0,1
2669,max_ml,10,30,3,3,0.05,0.95,0.9183651074319136,37,1.0,1,1.0,1,1.0,1
2670,max_ml,10,30,3,3,0.05,0.95,0.9440740461850744,64,0.0,1,0.0,1,0.0,1
2671,max_ml,10,30,3,3,0.05,0.95,0.751776867409389,6,1.0,1,1.0,1,1.0,1
2672,max_ml,10,30,3,3,0.05,0.95,0.944750686607746,14,1.0,1,1.0,1,1.0,1
2673,max_ml,10,30,3,3,0.05,0.95,0.8567352687722262,3,1.0,1,1.0,1,1.0,1
2674,max_ml,10,30,3,3,0.05,0.95,0.8804583046990685,21,1.0,1,1.0,1,1.0,1
2675,max_ml,10,30,3,3,0.05,0.95,0.7899648673544368,3,1.0,1,1.0,1,1.0,1
2676,max_ml,10,30,3,3,0.05,0.95,0.9196774578336676,17,1.0,1,1.0,1,1.0,1
2677,max_ml,10,30,3,3,0.05,0.95,0.8746130678624233,8,1.0,1,1.0,1,1.0,1
2678,max_ml,10,30,3,3,0.05,0.95,0.9109683274450068,13,1.0,1,1.0,1,1.0,1
2679,max_ml,10,30,3,3,0.05,0.95,0.9402234282705132,18,1.0,1,1.0,1,1.0,1
2680,max_ml,10,30,3,3,0.05,0.95,0.9105795281790444,12,1.0,1,1.0,1,1.0,1
2681,max_ml,10,30,3,3,0.05,0.95,0.9391561587192986,23,1.0,1,1.0,1,1.0,1
2682,max_ml,10,30,3,3,0.05,0.95,0.9414488646824088,5,1.0,1,1.0,1,1.0,1
2683,max_ml,10,30,3,3,0.05,0.95,0.934938431238389,8,1.0,1,1.0,1,1.0,1
2684,max_ml,10,30,3,3,0.05,0.95,0.91553974535966,7,1.0,1,1.0,1,1.0,1
2685,max_ml,10,30,3,3,0.05,0.95,0.8854677008252994,12,1.0,1,1.0,1,1.0,1
2686,max_ml,10,30,3,3,0.05,0.95,0.9384378218671142,34,1.0,1,1.0,1,1.0,1
2687,max_ml,10,30,3,3,0.05,0.95,0.9440760852462964,23,1.0,1,1.0,1,1.0,1
2688,max_ml,10,30,3,3,0.05,0.95,0.8322876906914476,2,1.0,1,1.0,1,1.0,1
2689,max_ml,10,30,3,3,0.05,0.95,0.7605355149955566,7,1.0,1,1.0,1,1.0,1
2690,max_ml,10,30,3,3,0.05,0.95,0.9181091546931212,11,1.0,1,1.0,1,1.0,1
2691,max_ml,10,30,3,3,0.05,0.95,0.9022963710768416,46,1.0,1,1.0,1,1.0,1
2692,max_ml,10,30,3,3,0.05,0.95,0.9395350090779996,9,1.0,1,1.0,1,1.0,1
2693,max_ml,10,30,3,3,0.05,0.95,0.8196246681137027,9,1.0,1,1.0,1,1.0,1
2694,max_ml,10,30,3,3,0.05,0.95,0.9404389826959888,64,0.0,1,0.0,1,0.0,1
2695,max_ml,10,30,3,3,0.05,0.95,0.8210699698383213,4,1.0,1,1.0,1,1.0,1
2696,max_ml,10,30,3,3,0.05,0.95,0.6880356187415699,2,1.0,1,1.0,1,1.0,1
2697,max_ml,10,30,3,3,0.05,0.95,0.904581440405508,6,1.0,1,1.0,1,1.0,1
2698,max_ml,10,30,3,3,0.05,0.95,0.9441042785431006,20,1.0,1,1.0,1,1.0,1
2699,max_ml,10,30,3,3,0.05,0.95,0.8887609420840711,23,1.0,1,1.0,1,1.0,1
2700,max_ml,10,30,3,3,0.05,0.95,0.8787287174041662,14,1.0,1,1.0,1,1.0,1
2701,max_ml,10,30,3,3,0.05,0.95,0.9396149493971544,32,1.0,1,1.0,1,1.0,1
2702,max_ml,10,30,3,3,0.05,0.95,0.8181443232285955,28,1.0,1,1.0,1,1.0,1
2703,max_ml,10,30,3,3,0.05,0.95,0.8556788234261065,11,1.0,1,1.0,1,1.0,1
2704,max_ml,10,30,3,3,0.05,0.95,0.7924052603864201,8,1.0,1,1.0,1,1.0,1
2705,max_ml,10,30,3,3,0.05,0.95,0.9253253906253692,13,1.0,1,1.0,1,1.0,1
2706,max_ml,10,30,3,3,0.05,0.95,0.906414400774872,11,1.0,1,1.0,1,1.0,1
2707,max_ml,10,30,3,3,0.05,0.95,0.6285482775465748,4,1.0,1,1.0,1,1.0,1
2708,max_ml,10,30,3,3,0.05,0.95,0.840799361698887,13,1.0,1,1.0,1,1.0,1
2709,max_ml,10,30,3,3,0.05,0.95,0.8499058306810028,5,1.0,1,1.0,1,1.0,1
2710,max_ml,10,30,3,3,0.05,0.95,0.9123995111026382,8,1.0,1,1.0,1,1.0,1
2711,max_ml,10,30,3,3,0.05,0.95,0.8062160494040393,5,1.0,1,1.0,1,1.0,1
2712,max_ml,10,30,3,3,0.05,0.95,0.8891961829001391,30,0.0,0,1.0,1,1.0,1
2713,max_ml,10,30,3,3,0.05,0.95,0.8773003219530262,24,1.0,1,1.0,1,1.0,1
2714,max_ml,10,30,3,3,0.05,0.95,0.7190557232690629,3,1.0,1,1.0,1,1.0,1
2715,max_ml,10,30,3,3,0.05,0.95,0.930120633260795,44,0.0,0,0.0,0,1.0,1
2716,max_ml,10,30,3,3,0.05,0.95,0.9072081280404628,15,1.0,1,1.0,1,1.0,1
2717,max_ml,10,30,3,3,0.05,0.95,0.878327796057527,21,1.0,1,1.0,1,1.0,1
2718,max_ml,10,30,3,3,0.05,0.95,0.8850402015715547,19,1.0,1,1.0,1,1.0,1
2719,max_ml,10,30,3,3,0.05,0.95,0.8154597288403505,6,1.0,1,1.0,1,1.0,1
2720,max_ml,10,30,3,3,0.05,0.95,0.8817417756970125,5,1.0,1,1.0,1,1.0,1
2721,max_ml,10,30,3,3,0.05,0.95,0.8531443193931473,14,1.0,1,1.0,1,1.0,1
2722,max_ml,10,30,3,3,0.05,0.95,0.9200567225737436,8,1.0,1,1.0,1,1.0,1
2723,max_ml,10,30,3,3,0.05,0.95,0.9485895578172155,19,1.0,1,1.0,1,1.0,1
2724,max_ml,10,30,3,3,0.05,0.95,0.8731017577632613,3,1.0,1,1.0,1,1.0,1
2725,max_ml,10,30,3,3,0.05,0.95,0.8602082681989757,4,1.0,1,1.0,1,1.0,1
2726,max_ml,10,30,3,3,0.05,0.95,0.7530613694852107,12,1.0,1,1.0,1,1.0,1
2727,max_ml,10,30,3,3,0.05,0.95,0.8230053457958176,18,1.0,1,1.0,1,1.0,1
2728,max_ml,10,30,3,3,0.05,0.95,0.9252667880267774,19,1.0,1,1.0,1,1.0,1
2729,max_ml,10,30,3,3,0.05,0.95,0.9199210367580172,13,1.0,1,1.0,1,1.0,1
2730,max_ml,10,30,3,3,0.05,0.95,0.8447608303075397,6,1.0,1,1.0,1,1.0,1
2731,max_ml,10,30,3,3,0.05,0.95,0.8568209756038493,17,1.0,1,1.0,1,1.0,1
2732,max_ml,10,30,3,3,0.05,0.95,0.7331169809647615,4,1.0,1,1.0,1,1.0,1
2733,max_ml,10,30,3,3,0.05,0.95,0.8774007798282375,9,1.0,1,1.0,1,1.0,1
2734,max_ml,10,30,3,3,0.05,0.95,0.8792585173130942,7,1.0,1,1.0,1,1.0,1
2735,max_ml,10,30,3,3,0.05,0.95,0.8449547889188163,11,1.0,1,1.0,1,1.0,1
2736,max_ml,10,30,3,3,0.05,0.95,0.9478912800979292,5,1.0,1,1.0,1,1.0,1
2737,max_ml,10,30,3,3,0.05,0.95,0.9178309082914766,14,1.0,1,1.0,1,1.0,1
2738,max_ml,10,30,3,3,0.05,0.95,0.9437668702130688,21,1.0,1,1.0,1,1.0,1
2739,max_ml,10,30,3,3,0.05,0.95,0.9309485601493525,13,1.0,1,1.0,1,1.0,1
2740,max_ml,10,30,3,3,0.05,0.95,0.9399046611298716,5,1.0,1,1.0,1,1.0,1
2741,max_ml,10,30,3,3,0.05,0.95,0.9154020269263778,5,1.0,1,1.0,1,1.0,1
2742,max_ml,10,30,3,3,0.05,0.95,0.7520372610674827,4,1.0,1,1.0,1,1.0,1
2743,max_ml,10,30,3,3,0.05,0.95,0.7877319996539409,9,1.0,1,1.0,1,1.0,1
2744,max_ml,10,30,3,3,0.05,0.95,0.8839689074447816,20,1.0,1,1.0,1,1.0,1
2745,max_ml,10,30,3,3,0.05,0.95,0.8173619644608408,9,1.0,1,1.0,1,1.0,1
2746,max_ml,10,30,3,3,0.05,0.95,0.8221793119478713,13,1.0,1,1.0,1,1.0,1
2747,max_ml,10,30,3,3,0.05,0.95,0.7192660054201551,9,1.0,1,1.0,1,1.0,1
2748,max_ml,10,30,3,3,0.05,0.95,0.8073661231341852,6,1.0,1,1.0,1,1.0,1
2749,max_ml,10,30,3,3,0.05,0.95,0.7939408334283538,8,1.0,1,1.0,1,1.0,1
2750,max_ml,10,30,3,3,0.05,0.95,0.9187297009095696,8,1.0,1,1.0,1,1.0,1
2751,max_ml,10,30,3,3,0.05,0.95,0.946767792588968,25,1.0,1,1.0,1,1.0,1
2752,max_ml,10,30,3,3,0.05,0.95,0.6284529067649652,9,1.0,1,1.0,1,1.0,1
2753,max_ml,10,30,3,3,0.05,0.95,0.9116322204749788,17,1.0,1,1.0,1,1.0,1
2754,max_ml,10,30,3,3,0.05,0.95,0.7708761258608033,7,1.0,1,1.0,1,1.0,1
2755,max_ml,10,30,3,3,0.05,0.95,0.8776298083316592,18,1.0,1,1.0,1,1.0,1
2756,max_ml,10,30,3,3,0.05,0.95,0.864508593160715,26,1.0,1,1.0,1,1.0,1
2757,max_ml,10,30,3,3,0.05,0.95,0.7944788703102472,11,1.0,1,1.0,1,1.0,1
2758,max_ml,10,30,3,3,0.05,0.95,0.8847385757104685,16,1.0,1,1.0,1,1.0,1
2759,max_ml,10,30,3,3,0.05,0.95,0.9309869774604796,20,1.0,1,1.0,1,1.0,1
2760,max_ml,10,30,3,3,0.05,0.95,0.9270371086143234,5,1.0,1,1.0,1,1.0,1
2761,max_ml,10,30,3,3,0.05,0.95,0.9088819168917468,6,1.0,1,1.0,1,1.0,1
2762,max_ml,10,30,3,3,0.05,0.95,0.6728211149997156,6,1.0,1,1.0,1,1.0,1
2763,max_ml,10,30,3,3,0.05,0.95,0.9381637396629277,13,1.0,1,1.0,1,1.0,1
2764,max_ml,10,30,3,3,0.05,0.95,0.8388338925922679,6,1.0,1,1.0,1,1.0,1
2765,max_ml,10,30,3,3,0.05,0.95,0.8661199978207242,9,1.0,1,1.0,1,1.0,1
2766,max_ml,10,30,3,3,0.05,0.95,0.9407018218554276,5,1.0,1,1.0,1,1.0,1
2767,max_ml,10,30,3,3,0.05,0.95,0.8691813692429692,32,1.0,1,1.0,1,1.0,1
2768,max_ml,10,30,3,3,0.05,0.95,0.7565679310975698,10,1.0,1,1.0,1,1.0,1
2769,max_ml,10,30,3,3,0.05,0.95,0.8735386597161064,11,1.0,1,1.0,1,1.0,1
2770,max_ml,10,30,3,3,0.05,0.95,0.8959957175619216,18,1.0,1,1.0,1,1.0,1
2771,max_ml,10,30,3,3,0.05,0.95,0.8900889774940017,14,1.0,1,1.0,1,1.0,1
2772,max_ml,10,30,3,3,0.05,0.95,0.8499007480650167,8,1.0,1,1.0,1,1.0,1
2773,max_ml,10,30,3,3,0.05,0.95,0.8655073759731461,3,1.0,1,1.0,1,1.0,1
2774,max_ml,10,30,3,3,0.05,0.95,0.8372805333931008,4,1.0,1,1.0,1,1.0,1
2775,max_ml,10,30,3,3,0.05,0.95,0.9117098425374632,26,1.0,1,1.0,1,1.0,1
2776,max_ml,10,30,3,3,0.05,0.95,0.947852252270192,11,1.0,1,1.0,1,1.0,1
2777,max_ml,10,30,3,3,0.05,0.95,0.8100226608847991,2,1.0,1,1.0,1,1.0,1
2778,max_ml,10,30,3,3,0.05,0.95,0.6309346328924034,7,1.0,1,1.0,1,1.0,1
2779,max_ml,10,30,3,3,0.05,0.95,0.8507342414746311,5,1.0,1,1.0,1,1.0,1
2780,max_ml,10,30,3,3,0.05,0.95,0.9470451568969483,5,1.0,1,1.0,1,1.0,1
2781,max_ml,10,30,3,3,0.05,0.95,0.8347761609702141,8,1.0,1,1.0,1,1.0,1
2782,max_ml,10,30,3,3,0.05,0.95,0.8607472667479753,5,1.0,1,1.0,1,1.0,1
2783,max_ml,10,30,3,3,0.05,0.95,0.8307251666686215,6,1.0,1,1.0,1,1.0,1
2784,max_ml,10,30,3,3,0.05,0.95,0.8884027585478975,18,1.0,1,1.0,1,1.0,1
2785,max_ml,10,30,3,3,0.05,0.95,0.9165859291691922,11,1.0,1,1.0,1,1.0,1
2786,max_ml,10,30,3,3,0.05,0.95,0.8856459057152544,8,1.0,1,1.0,1,1.0,1
2787,max_ml,10,30,3,3,0.05,0.95,0.7768048093930021,4,1.0,1,1.0,1,1.0,1
2788,max_ml,10,30,3,3,0.05,0.95,0.9340742335168172,40,1.0,1,1.0,1,1.0,1
2789,max_ml,10,30,3,3,0.05,0.95,0.9432272800571424,61,0.0,0,0.0,0,1.0,1
2790,max_ml,10,30,3,3,0.05,0.95,0.9062795859740516,16,1.0,1,1.0,1,1.0,1
2791,max_ml,10,30,3,3,0.05,0.95,0.7840780563811414,3,1.0,1,1.0,1,1.0,1
2792,max_ml,10,30,3,3,0.05,0.95,0.8554226129684314,7,1.0,1,1.0,1,1.0,1
2793,max_ml,10,30,3,3,0.05,0.95,0.941517278589682,20,1.0,1,1.0,1,1.0,1
2794,max_ml,10,30,3,3,0.05,0.95,0.7872596034727324,4,1.0,1,1.0,1,1.0,1
2795,max_ml,10,30,3,3,0.05,0.95,0.8844677149540209,16,1.0,1,1.0,1,1.0,1
2796,max_ml,10,30,3,3,0.05,0.95,0.6710933422878094,13,1.0,1,1.0,1,1.0,1
2797,max_ml,10,30,3,3,0.05,0.95,0.9414887276477892,36,1.0,1,0.0,0,1.0,1
2798,max_ml,10,30,3,3,0.05,0.95,0.945550310640018,40,1.0,1,1.0,1,1.0,1
2799,max_ml,10,30,3,3,0.05,0.95,0.9438519012453284,9,1.0,1,1.0,1,1.0,1
2800,max_ml,10,30,3,3,0.05,0.95,0.8560147937886988,6,1.0,1,1.0,1,1.0,1
2801,max_ml,10,30,3,3,0.05,0.95,0.8440480979789171,6,1.0,1,1.0,1,1.0,1
2802,max_ml,10,30,3,3,0.05,0.95,0.8377860087648453,11,1.0,1,1.0,1,1.0,1
2803,max_ml,10,30,3,3,0.05,0.95,0.6991444424632433,11,1.0,1,1.0,1,1.0,1
2804,max_ml,10,30,3,3,0.05,0.95,0.8945769788064246,19,1.0,1,1.0,1,1.0,1
2805,max_ml,10,30,3,3,0.05,0.95,0.814331329487327,5,1.0,1,1.0,1,1.0,1
2806,max_ml,10,30,3,3,0.05,0.95,0.944712361742421,36,1.0,1,1.0,1,1.0,1
2807,max_ml,10,30,3,3,0.05,0.95,0.9431165640734964,22,1.0,1,1.0,1,1.0,1
2808,max_ml,10,30,3,3,0.05,0.95,0.6977537702718634,7,1.0,1,1.0,1,1.0,1
2809,max_ml,10,30,3,3,0.05,0.95,0.8665182526017688,4,1.0,1,1.0,1,1.0,1
2810,max_ml,10,30,3,3,0.05,0.95,0.7097841122573076,2,1.0,1,1.0,1,1.0,1
2811,max_ml,10,30,3,3,0.05,0.95,0.8311170357712263,9,1.0,1,1.0,1,1.0,1
2812,max_ml,10,30,3,3,0.05,0.95,0.909591084900608,18,1.0,1,1.0,1,1.0,1
2813,max_ml,10,30,3,3,0.05,0.95,0.9439956865434632,18,1.0,1,1.0,1,1.0,1
2814,max_ml,10,30,3,3,0.05,0.95,0.8332709062203206,4,1.0,1,1.0,1,1.0,1
2815,max_ml,10,30,3,3,0.05,0.95,0.9190111476737898,12,1.0,1,1.0,1,1.0,1
2816,max_ml,10,30,3,3,0.05,0.95,0.8478149118449204,4,1.0,1,1.0,1,1.0,1
2817,max_ml,10,30,3,3,0.05,0.95,0.6595023182551966,3,1.0,1,1.0,1,1.0,1
2818,max_ml,10,30,3,3,0.05,0.95,0.8120132917535787,19,1.0,1,1.0,1,1.0,1
2819,max_ml,10,30,3,3,0.05,0.95,0.9333004706820665,27,1.0,1,1.0,1,1.0,1
2820,max_ml,10,30,3,3,0.05,0.95,0.8697392649343412,13,1.0,1,1.0,1,1.0,1
2821,max_ml,10,30,3,3,0.05,0.95,0.7330640244828782,8,1.0,1,1.0,1,1.0,1
2822,max_ml,10,30,3,3,0.05,0.95,0.8739780856001075,11,1.0,1,1.0,1,1.0,1
2823,max_ml,10,30,3,3,0.05,0.95,0.8036727806518456,8,1.0,1,1.0,1,1.0,1
2824,max_ml,10,30,3,3,0.05,0.95,0.8707174346680852,3,1.0,1,1.0,1,1.0,1
2825,max_ml,10,30,3,3,0.05,0.95,0.9254939843240844,24,1.0,1,1.0,1,1.0,1
2826,max_ml,10,30,3,3,0.05,0.95,0.8923001949160683,7,1.0,1,1.0,1,1.0,1
2827,max_ml,10,30,3,3,0.05,0.95,0.9470426694873731,9,1.0,1,1.0,1,1.0,1
2828,max_ml,10,30,3,3,0.05,0.95,0.9245728388970031,29,1.0,1,1.0,1,1.0,1
2829,max_ml,10,30,3,3,0.05,0.95,0.9130214343780608,8,1.0,1,1.0,1,1.0,1
2830,max_ml,10,30,3,3,0.05,0.95,0.883895507189285,12,1.0,1,1.0,1,1.0,1
2831,max_ml,10,30,3,3,0.05,0.95,0.909251921424344,41,1.0,1,1.0,1,1.0,1
2832,max_ml,10,30,3,3,0.05,0.95,0.9334428129170432,16,1.0,1,1.0,1,1.0,1
2833,max_ml,10,30,3,3,0.05,0.95,0.5596417398425706,4,1.0,1,1.0,1,1.0,1
2834,max_ml,10,30,3,3,0.05,0.95,0.9499677536902552,89,0.0,1,0.0,1,0.0,1
2835,max_ml,10,30,3,3,0.05,0.95,0.8307892047501902,4,1.0,1,1.0,1,1.0,1
2836,max_ml,10,30,3,3,0.05,0.95,0.7900693037575274,13,1.0,1,1.0,1,1.0,1
2837,max_ml,10,30,3,3,0.05,0.95,0.770473660074207,4,1.0,1,1.0,1,1.0,1
2838,max_ml,10,30,3,3,0.05,0.95,0.8868930897873954,13,1.0,1,1.0,1,1.0,1
2839,max_ml,10,30,3,3,0.05,0.95,0.8920984472093951,16,1.0,1,1.0,1,1.0,1
2840,max_ml,10,30,3,3,0.05,0.95,0.8187229976655889,6,1.0,1,1.0,1,1.0,1
2841,max_ml,10,30,3,3,0.05,0.95,0.846419641243215,9,1.0,1,1.0,1,1.0,1
2842,max_ml,10,30,3,3,0.05,0.95,0.9371362092525268,13,1.0,1,1.0,1,1.0,1
2843,max_ml,10,30,3,3,0.05,0.95,0.768434015708442,12,1.0,1,1.0,1,1.0,1
2844,max_ml,10,30,3,3,0.05,0.95,0.9403976954471828,19,1.0,1,1.0,1,1.0,1
2845,max_ml,10,30,3,3,0.05,0.95,0.9040396317636252,7,1.0,1,1.0,1,1.0,1
2846,max_ml,10,30,3,3,0.05,0.95,0.8730215063726863,9,1.0,1,1.0,1,1.0,1
2847,max_ml,10,30,3,3,0.05,0.95,0.9403222793044662,44,0.0,1,0.0,1,0.0,1
2848,max_ml,10,30,3,3,0.05,0.95,0.8728625997953645,6,1.0,1,1.0,1,1.0,1
2849,max_ml,10,30,3,3,0.05,0.95,0.8302269561872746,21,1.0,1,1.0,1,1.0,1
2850,max_ml,10,30,3,3,0.05,0.95,0.902153280745168,13,1.0,1,1.0,1,1.0,1
2851,max_ml,10,30,3,3,0.05,0.95,0.7420482996423315,7,1.0,1,1.0,1,1.0,1
2852,max_ml,10,30,3,3,0.05,0.95,0.8409651859390852,9,1.0,1,1.0,1,1.0,1
2853,max_ml,10,30,3,3,0.05,0.95,0.7268329014283215,7,1.0,1,1.0,1,1.0,1
2854,max_ml,10,30,3,3,0.05,0.95,0.9374373933728334,12,1.0,1,1.0,1,1.0,1
2855,max_ml,10,30,3,3,0.05,0.95,0.811718253015194,12,1.0,1,1.0,1,1.0,1
2856,max_ml,10,30,3,3,0.05,0.95,0.8810252949115261,17,1.0,1,1.0,1,1.0,1
2857,max_ml,10,30,3,3,0.05,0.95,0.8817169013523793,17,1.0,1,1.0,1,1.0,1
2858,max_ml,10,30,3,3,0.05,0.95,0.8216379196136272,10,1.0,1,1.0,1,1.0,1
2859,max_ml,10,30,3,3,0.05,0.95,0.8015324240514587,2,1.0,1,1.0,1,1.0,1
2860,max_ml,10,30,3,3,0.05,0.95,0.7516846413000539,6,1.0,1,1.0,1,1.0,1
2861,max_ml,10,30,3,3,0.05,0.95,0.8065341784345404,7,1.0,1,1.0,1,1.0,1
2862,max_ml,10,30,3,3,0.05,0.95,0.765584516320576,15,1.0,1,1.0,1,1.0,1
2863,max_ml,10,30,3,3,0.05,0.95,0.9022178406172364,5,1.0,1,1.0,1,1.0,1
2864,max_ml,10,30,3,3,0.05,0.95,0.9239512878140764,31,1.0,1,1.0,1,1.0,1
2865,max_ml,10,30,3,3,0.05,0.95,0.9357092644715695,5,1.0,1,1.0,1,1.0,1
2866,max_ml,10,30,3,3,0.05,0.95,0.7464018134672697,3,1.0,1,1.0,1,1.0,1
2867,max_ml,10,30,3,3,0.05,0.95,0.9084290285976022,23,1.0,1,1.0,1,1.0,1
2868,max_ml,10,30,3,3,0.05,0.95,0.9468977681035458,20,1.0,1,1.0,1,1.0,1
2869,max_ml,10,30,3,3,0.05,0.95,0.8908831757756719,9,1.0,1,1.0,1,1.0,1
2870,max_ml,10,30,3,3,0.05,0.95,0.7555836591551522,7,1.0,1,1.0,1,1.0,1
2871,max_ml,10,30,3,3,0.05,0.95,0.8005647898529147,8,1.0,1,1.0,1,1.0,1
2872,max_ml,10,30,3,3,0.05,0.95,0.92962287213755,14,1.0,1,1.0,1,1.0,1
2873,max_ml,10,30,3,3,0.05,0.95,0.9274714630022712,10,1.0,1,1.0,1,1.0,1
2874,max_ml,10,30,3,3,0.05,0.95,0.8571670059533593,13,1.0,1,1.0,1,1.0,1
2875,max_ml,10,30,3,3,0.05,0.95,0.9461358094818748,28,1.0,1,1.0,1,1.0,1
2876,max_ml,10,30,3,3,0.05,0.95,0.8697897670177109,20,1.0,1,1.0,1,1.0,1
2877,max_ml,10,30,3,3,0.05,0.95,0.8338579425987058,15,1.0,1,1.0,1,1.0,1
2878,max_ml,10,30,3,3,0.05,0.95,0.9240555070073084,21,1.0,1,1.0,1,1.0,1
2879,max_ml,10,30,3,3,0.05,0.95,0.7567238296179943,9,1.0,1,1.0,1,1.0,1
2880,max_ml,10,30,3,3,0.05,0.95,0.8762991264999678,4,1.0,1,1.0,1,1.0,1
2881,max_ml,10,30,3,3,0.05,0.95,0.8959542380634048,11,1.0,1,1.0,1,1.0,1
2882,max_ml,10,30,3,3,0.05,0.95,0.8748286256181317,9,1.0,1,1.0,1,1.0,1
2883,max_ml,10,30,3,3,0.05,0.95,0.8896990288920902,18,1.0,1,1.0,1,1.0,1
2884,max_ml,10,30,3,3,0.05,0.95,0.8805152300152862,8,1.0,1,1.0,1,1.0,1
2885,max_ml,10,30,3,3,0.05,0.95,0.9454900146034516,33,0.0,0,1.0,1,0.0,0
2886,max_ml,10,30,3,3,0.05,0.95,0.9358048304059952,24,1.0,1,1.0,1,1.0,1
2887,max_ml,10,30,3,3,0.05,0.95,0.946858218701042,18,1.0,1,1.0,1,1.0,1
2888,max_ml,10,30,3,3,0.05,0.95,0.8730602839142183,8,1.0,1,1.0,1,1.0,1
2889,max_ml,10,30,3,3,0.05,0.95,0.9191254325194848,34,1.0,1,1.0,1,1.0,1
2890,max_ml,10,30,3,3,0.05,0.95,0.912849848459348,9,1.0,1,1.0,1,1.0,1
2891,max_ml,10,30,3,3,0.05,0.95,0.940705334367664,43,0.0,1,0.0,1,0.0,1
2892,max_ml,10,30,3,3,0.05,0.95,0.9214323194861872,20,1.0,1,1.0,1,1.0,1
2893,max_ml,10,30,3,3,0.05,0.95,0.9217091283109144,15,1.0,1,1.0,1,1.0,1
2894,max_ml,10,30,3,3,0.05,0.95,0.8242577171519043,11,1.0,1,1.0,1,1.0,1
2895,max_ml,10,30,3,3,0.05,0.95,0.9424002945066984,20,1.0,1,1.0,1,1.0,1
2896,max_ml,10,30,3,3,0.05,0.95,0.9235850384480632,11,1.0,1,1.0,1,1.0,1
2897,max_ml,10,30,3,3,0.05,0.95,0.9094514916277358,29,0.0,0,0.0,0,1.0,1
2898,max_ml,10,30,3,3,0.05,0.95,0.8189847129545681,6,1.0,1,1.0,1,1.0,1
2899,max_ml,10,30,3,3,0.05,0.95,0.8955114653704054,7,1.0,1,1.0,1,1.0,1
2900,max_ml,10,30,3,3,0.05,0.95,0.9305272284654924,10,1.0,1,1.0,1,1.0,1
2901,max_ml,10,30,3,3,0.05,0.95,0.911179988055552,25,1.0,1,1.0,1,1.0,1
2902,max_ml,10,30,3,3,0.05,0.95,0.9101489713750196,45,0.0,0,1.0,1,1.0,1
2903,max_ml,10,30,3,3,0.05,0.95,0.8433093146178,12,1.0,1,1.0,1,1.0,1
2904,max_ml,10,30,3,3,0.05,0.95,0.8455623730238915,11,1.0,1,1.0,1,1.0,1
2905,max_ml,10,30,3,3,0.05,0.95,0.9222147445357488,13,1.0,1,1.0,1,1.0,1
2906,max_ml,10,30,3,3,0.05,0.95,0.8203822911785116,12,1.0,1,1.0,1,1.0,1
2907,max_ml,10,30,3,3,0.05,0.95,0.946640977414414,14,1.0,1,1.0,1,1.0,1
2908,max_ml,10,30,3,3,0.05,0.95,0.8751022345581897,11,1.0,1,1.0,1,1.0,1
2909,max_ml,10,30,3,3,0.05,0.95,0.9142965861368546,19,1.0,1,1.0,1,1.0,1
2910,max_ml,10,30,3,3,0.05,0.95,0.8808298805901323,3,1.0,1,1.0,1,1.0,1
2911,max_ml,10,30,3,3,0.05,0.95,0.9454436149989648,21,1.0,1,1.0,1,1.0,1
2912,max_ml,10,30,3,3,0.05,0.95,0.7782614801251934,4,1.0,1,1.0,1,1.0,1
2913,max_ml,10,30,3,3,0.05,0.95,0.9265290690987632,8,1.0,1,1.0,1,1.0,1
2914,max_ml,10,30,3,3,0.05,0.95,0.8218651601325256,8,1.0,1,1.0,1,1.0,1
2915,max_ml,10,30,3,3,0.05,0.95,0.8982391790386901,8,1.0,1,1.0,1,1.0,1
2916,max_ml,10,30,3,3,0.05,0.95,0.9335176412283304,33,1.0,1,1.0,1,1.0,1
2917,max_ml,10,30,3,3,0.05,0.95,0.8351438098884669,7,1.0,1,1.0,1,1.0,1
2918,max_ml,10,30,3,3,0.05,0.95,0.8690385780695914,9,1.0,1,1.0,1,1.0,1
2919,max_ml,10,30,3,3,0.05,0.95,0.8217419342458251,13,1.0,1,1.0,1,1.0,1
2920,max_ml,10,30,3,3,0.05,0.95,0.8883040380127294,5,1.0,1,1.0,1,1.0,1
2921,max_ml,10,30,3,3,0.05,0.95,0.8626484155355681,15,1.0,1,1.0,1,1.0,1
2922,max_ml,10,30,3,3,0.05,0.95,0.9429413792675776,5,1.0,1,1.0,1,1.0,1
2923,max_ml,10,30,3,3,0.05,0.95,0.8424463970754906,6,1.0,1,1.0,1,1.0,1
2924,max_ml,10,30,3,3,0.05,0.95,0.9374323766209592,8,1.0,1,1.0,1,1.0,1
2925,max_ml,10,30,3,3,0.05,0.95,0.9422446224958104,8,1.0,1,1.0,1,1.0,1
2926,max_ml,10,30,3,3,0.05,0.95,0.907533406885558,15,1.0,1,1.0,1,1.0,1
2927,max_ml,10,30,3,3,0.05,0.95,0.9276312660722048,15,1.0,1,1.0,1,1.0,1
2928,max_ml,10,30,3,3,0.05,0.95,0.9295543072065068,8,1.0,1,1.0,1,1.0,1
2929,max_ml,10,30,3,3,0.05,0.95,0.8129804396418092,4,1.0,1,1.0,1,1.0,1
2930,max_ml,10,30,3,3,0.05,0.95,0.901210601213734,22,1.0,1,1.0,1,1.0,1
2931,max_ml,10,30,3,3,0.05,0.95,0.935137960953534,12,1.0,1,1.0,1,1.0,1
2932,max_ml,10,30,3,3,0.05,0.95,0.836164162343475,12,1.0,1,1.0,1,1.0,1
2933,max_ml,10,30,3,3,0.05,0.95,0.8012983164281153,6,1.0,1,1.0,1,1.0,1
2934,max_ml,10,30,3,3,0.05,0.95,0.9351998923944576,12,1.0,1,1.0,1,1.0,1
2935,max_ml,10,30,3,3,0.05,0.95,0.9371467977321052,16,1.0,1,1.0,1,1.0,1
2936,max_ml,10,30,3,3,0.05,0.95,0.6504881599272002,5,1.0,1,1.0,1,1.0,1
2937,max_ml,10,30,3,3,0.05,0.95,0.7519583692589524,6,1.0,1,1.0,1,1.0,1
2938,max_ml,10,30,3,3,0.05,0.95,0.8389346346718677,17,1.0,1,1.0,1,1.0,1
2939,max_ml,10,30,3,3,0.05,0.95,0.7427265429627026,4,1.0,1,1.0,1,1.0,1
2940,max_ml,10,30,3,3,0.05,0.95,0.9436020587738276,39,0.0,1,0.0,1,0.0,1
2941,max_ml,10,30,3,3,0.05,0.95,0.8412755548931373,10,1.0,1,1.0,1,1.0,1
2942,max_ml,10,30,3,3,0.05,0.95,0.919649398457812,6,1.0,1,1.0,1,1.0,1
2943,max_ml,10,30,3,3,0.05,0.95,0.9054992655579864,19,1.0,1,1.0,1,1.0,1
2944,max_ml,10,30,3,3,0.05,0.95,0.8380785721068499,4,1.0,1,1.0,1,1.0,1
2945,max_ml,10,30,3,3,0.05,0.95,0.884730590581477,9,1.0,1,1.0,1,1.0,1
2946,max_ml,10,30,3,3,0.05,0.95,0.930928959343286,7,1.0,1,1.0,1,1.0,1
2947,max_ml,10,30,3,3,0.05,0.95,0.9361665515028974,9,1.0,1,1.0,1,1.0,1
2948,max_ml,10,30,3,3,0.05,0.95,0.9427610072353744,45,0.0,0,1.0,1,1.0,1
2949,max_ml,10,30,3,3,0.05,0.95,0.940763674472864,5,1.0,1,1.0,1,1.0,1
2950,max_ml,10,30,3,3,0.05,0.95,0.947003290155701,76,0.0,1,0.0,1,0.0,1
2951,max_ml,10,30,3,3,0.05,0.95,0.8533928569962297,3,1.0,1,1.0,1,1.0,1
2952,max_ml,10,30,3,3,0.05,0.95,0.9303338340687228,27,1.0,1,1.0,1,1.0,1
2953,max_ml,10,30,3,3,0.05,0.95,0.8959666077207138,14,1.0,1,1.0,1,1.0,1
2954,max_ml,10,30,3,3,0.05,0.95,0.9174065652959364,3,1.0,1,1.0,1,1.0,1
2955,max_ml,10,30,3,3,0.05,0.95,0.9486293005368048,9,1.0,1,1.0,1,1.0,1
2956,max_ml,10,30,3,3,0.05,0.95,0.8210752061913843,7,1.0,1,1.0,1,1.0,1
2957,max_ml,10,30,3,3,0.05,0.95,0.8697828709661983,14,1.0,1,1.0,1,1.0,1
2958,max_ml,10,30,3,3,0.05,0.95,0.8202965375587296,7,1.0,1,1.0,1,1.0,1
2959,max_ml,10,30,3,3,0.05,0.95,0.8940785550989014,4,1.0,1,1.0,1,1.0,1
2960,max_ml,10,30,3,3,0.05,0.95,0.7408035515330583,3,1.0,1,1.0,1,1.0,1
2961,max_ml,10,30,3,3,0.05,0.95,0.9461215916590876,11,1.0,1,1.0,1,1.0,1
2962,max_ml,10,30,3,3,0.05,0.95,0.836927548394424,8,1.0,1,1.0,1,1.0,1
2963,max_ml,10,30,3,3,0.05,0.95,0.8986866136812786,15,1.0,1,1.0,1,1.0,1
2964,max_ml,10,30,3,3,0.05,0.95,0.9474838019833428,30,0.0,0,1.0,1,1.0,1
2965,max_ml,10,30,3,3,0.05,0.95,0.902855617534148,10,1.0,1,1.0,1,1.0,1
2966,max_ml,10,30,3,3,0.05,0.95,0.7928564049832136,4,1.0,1,1.0,1,1.0,1
2967,max_ml,10,30,3,3,0.05,0.95,0.9065429239341452,20,1.0,1,1.0,1,1.0,1
2968,max_ml,10,30,3,3,0.05,0.95,0.9155561668440172,16,1.0,1,1.0,1,1.0,1
2969,max_ml,10,30,3,3,0.05,0.95,0.7693598914509078,7,1.0,1,1.0,1,1.0,1
2970,max_ml,10,30,3,3,0.05,0.95,0.8974206287462189,4,1.0,1,1.0,1,1.0,1
2971,max_ml,10,30,3,3,0.05,0.95,0.9276328036860187,6,1.0,1,1.0,1,1.0,1
2972,max_ml,10,30,3,3,0.05,0.95,0.943921151351263,35,0.0,0,0.0,0,1.0,1
2973,max_ml,10,30,3,3,0.05,0.95,0.8346728248337499,14,1.0,1,1.0,1,1.0,1
2974,max_ml,10,30,3,3,0.05,0.95,0.8402646662056474,16,1.0,1,1.0,1,1.0,1
2975,max_ml,10,30,3,3,0.05,0.95,0.9098372069097792,4,1.0,1,1.0,1,1.0,1
2976,max_ml,10,30,3,3,0.05,0.95,0.9461488278616,23,1.0,1,1.0,1,1.0,1
2977,max_ml,10,30,3,3,0.05,0.95,0.8687595934965714,10,1.0,1,1.0,1,1.0,1
2978,max_ml,10,30,3,3,0.05,0.95,0.8777525338254039,43,0.0,1,0.0,1,0.0,1
2979,max_ml,10,30,3,3,0.05,0.95,0.8843069080382024,6,1.0,1,1.0,1,1.0,1
2980,max_ml,10,30,3,3,0.05,0.95,0.8292855210620611,6,1.0,1,1.0,1,1.0,1
2981,max_ml,10,30,3,3,0.05,0.95,0.7968287454717861,5,1.0,1,1.0,1,1.0,1
2982,max_ml,10,30,3,3,0.05,0.95,0.90126326905026,16,1.0,1,1.0,1,1.0,1
2983,max_ml,10,30,3,3,0.05,0.95,0.8778696931310547,8,1.0,1,1.0,1,1.0,1
2984,max_ml,10,30,3,3,0.05,0.95,0.898422625295653,15,1.0,1,1.0,1,1.0,1
2985,max_ml,10,30,3,3,0.05,0.95,0.9266850376254324,17,1.0,1,1.0,1,1.0,1
2986,max_ml,10,30,3,3,0.05,0.95,0.910089279198825,6,1.0,1,1.0,1,1.0,1
2987,max_ml,10,30,3,3,0.05,0.95,0.9406187815724412,17,1.0,1,1.0,1,1.0,1
2988,max_ml,10,30,3,3,0.05,0.95,0.8776360749993005,18,1.0,1,1.0,1,1.0,1
2989,max_ml,10,30,3,3,0.05,0.95,0.87987291237025,18,1.0,1,1.0,1,1.0,1
2990,max_ml,10,30,3,3,0.05,0.95,0.9460365722408156,17,1.0,1,1.0,1,1.0,1
2991,max_ml,10,30,3,3,0.05,0.95,0.8096800947585953,6,1.0,1,1.0,1,1.0,1
2992,max_ml,10,30,3,3,0.05,0.95,0.9484209390853346,46,0.0,0,1.0,1,1.0,1
2993,max_ml,10,30,3,3,0.05,0.95,0.943578653618212,20,1.0,1,1.0,1,1.0,1
2994,max_ml,10,30,3,3,0.05,0.95,0.9371726341413592,21,1.0,1,1.0,1,1.0,1
2995,max_ml,10,30,3,3,0.05,0.95,0.8995909826127871,20,1.0,1,1.0,1,1.0,1
2996,max_ml,10,30,3,3,0.05,0.95,0.8839861567965425,11,1.0,1,1.0,1,1.0,1
2997,max_ml,10,30,3,3,0.05,0.95,0.7960744491379865,7,1.0,1,1.0,1,1.0,1
2998,max_ml,10,30,3,3,0.05,0.95,0.8679535219788875,5,1.0,1,1.0,1,1.0,1
2999,max_ml,10,30,3,3,0.05,0.95,0.8605909468071162,4,1.0,1,1.0,1,1.0,1
3000,max_ml,10,30,3,3,0.05,0.95,0.9067391629012552,55,0.0,1,0.0,1,0.0,1
3001,max_ml,10,30,3,3,0.05,0.95,0.8849017363219379,15,1.0,1,1.0,1,1.0,1
3002,max_ml,10,30,3,3,0.05,0.95,0.9366975772173944,10,1.0,1,1.0,1,1.0,1
3003,max_ml,10,30,3,3,0.05,0.95,0.9483370792754974,17,1.0,1,1.0,1,1.0,1
3004,max_ml,10,30,3,3,0.05,0.95,0.818514247006588,4,1.0,1,1.0,1,1.0,1
3005,max_ml,10,30,3,3,0.05,0.95,0.8609167256119158,8,1.0,1,1.0,1,1.0,1
3006,max_ml,10,30,3,3,0.05,0.95,0.9352171682110862,11,1.0,1,1.0,1,1.0,1
3007,max_ml,10,30,3,3,0.05,0.95,0.8976137733962702,3,1.0,1,1.0,1,1.0,1
3008,max_ml,10,30,3,3,0.05,0.95,0.9422717054741716,61,0.0,1,0.0,1,0.0,1
3009,max_ml,10,30,3,3,0.05,0.95,0.7788715433643547,3,1.0,1,1.0,1,1.0,1
3010,max_ml,10,30,3,3,0.05,0.95,0.8928029220528797,4,1.0,1,1.0,1,1.0,1
3011,max_ml,10,30,3,3,0.05,0.95,0.914634417761512,23,1.0,1,1.0,1,1.0,1
3012,max_ml,10,30,3,3,0.05,0.95,0.7384845007833161,5,1.0,1,1.0,1,1.0,1
3013,max_ml,10,30,3,3,0.05,0.95,0.922484624434184,18,1.0,1,1.0,1,1.0,1
3014,max_ml,10,30,3,3,0.05,0.95,0.8800614902677432,22,1.0,1,1.0,1,1.0,1
3015,max_ml,10,30,3,3,0.05,0.95,0.8749464555507953,14,1.0,1,1.0,1,1.0,1
3016,max_ml,10,30,3,3,0.05,0.95,0.7804255538742564,10,1.0,1,1.0,1,1.0,1
3017,max_ml,10,30,3,3,0.05,0.95,0.94642400042722,13,1.0,1,1.0,1,1.0,1
3018,max_ml,10,30,3,3,0.05,0.95,0.9208999301867996,23,1.0,1,1.0,1,1.0,1
3019,max_ml,10,30,3,3,0.05,0.95,0.9486802410045388,29,1.0,1,1.0,1,1.0,1
3020,max_ml,10,30,3,3,0.05,0.95,0.88414410979758,45,1.0,1,1.0,1,1.0,1
3021,max_ml,10,30,3,3,0.05,0.95,0.8462903744172862,8,1.0,1,1.0,1,1.0,1
3022,max_ml,10,30,3,3,0.05,0.95,0.8744962402125454,10,1.0,1,1.0,1,1.0,1
3023,max_ml,10,30,3,3,0.05,0.95,0.8981980452236857,16,1.0,1,1.0,1,1.0,1
3024,max_ml,10,30,3,3,0.05,0.95,0.6577733237420742,4,1.0,1,1.0,1,1.0,1
3025,max_ml,10,30,3,3,0.05,0.95,0.882751741068528,6,1.0,1,1.0,1,1.0,1
3026,max_ml,10,30,3,3,0.05,0.95,0.8977519394986407,7,1.0,1,1.0,1,1.0,1
3027,max_ml,10,30,3,3,0.05,0.95,0.8567487503689145,12,1.0,1,1.0,1,1.0,1
3028,max_ml,10,30,3,3,0.05,0.95,0.8799988479410292,9,1.0,1,1.0,1,1.0,1
3029,max_ml,10,30,3,3,0.05,0.95,0.897689272447183,13,1.0,1,1.0,1,1.0,1
3030,max_ml,10,30,3,3,0.05,0.95,0.9035360718025326,28,1.0,1,1.0,1,1.0,1
3031,max_ml,10,30,3,3,0.05,0.95,0.8250375326663749,3,1.0,1,1.0,1,1.0,1
3032,max_ml,10,30,3,3,0.05,0.95,0.8279656871323555,5,1.0,1,1.0,1,1.0,1
3033,max_ml,10,30,3,3,0.05,0.95,0.8847326967709978,15,1.0,1,1.0,1,1.0,1
3034,max_ml,10,30,3,3,0.05,0.95,0.7530997325435645,11,1.0,1,1.0,1,1.0,1
3035,max_ml,10,30,3,3,0.05,0.95,0.9343719731681656,12,1.0,1,1.0,1,1.0,1
3036,max_ml,10,30,3,3,0.05,0.95,0.9434430482250984,13,1.0,1,1.0,1,1.0,1
3037,max_ml,10,30,3,3,0.05,0.95,0.9064839832023386,5,1.0,1,1.0,1,1.0,1
3038,max_ml,10,30,3,3,0.05,0.95,0.8319862882955295,7,1.0,1,1.0,1,1.0,1
3039,max_ml,10,30,3,3,0.05,0.95,0.8924034399253612,5,1.0,1,1.0,1,1.0,1
3040,max_ml,10,30,3,3,0.05,0.95,0.9379305846864336,13,1.0,1,1.0,1,1.0,1
3041,max_ml,10,30,3,3,0.05,0.95,0.8868799191264348,8,1.0,1,1.0,1,1.0,1
3042,max_ml,10,30,3,3,0.05,0.95,0.8645072562669665,5,1.0,1,1.0,1,1.0,1
3043,max_ml,10,30,3,3,0.05,0.95,0.9211725208900666,11,1.0,1,1.0,1,1.0,1
3044,max_ml,10,30,3,3,0.05,0.95,0.9085687145152715,34,1.0,1,1.0,1,1.0,1
3045,max_ml,10,30,3,3,0.05,0.95,0.9129407226139998,9,1.0,1,1.0,1,1.0,1
3046,max_ml,10,30,3,3,0.05,0.95,0.7646809657278066,7,1.0,1,1.0,1,1.0,1
3047,max_ml,10,30,3,3,0.05,0.95,0.8397141790091847,9,1.0,1,1.0,1,1.0,1
3048,max_ml,10,30,3,3,0.05,0.95,0.8854489119200467,6,1.0,1,1.0,1,1.0,1
3049,max_ml,10,30,3,3,0.05,0.95,0.8815000094910184,11,1.0,1,1.0,1,1.0,1
3050,max_ml,10,30,3,3,0.05,0.95,0.928092577802028,41,1.0,1,1.0,1,1.0,1
3051,max_ml,10,30,3,3,0.05,0.95,0.9359117328689674,29,1.0,1,1.0,1,1.0,1
3052,max_ml,10,30,3,3,0.05,0.95,0.7565286363800897,4,1.0,1,1.0,1,1.0,1
3053,max_ml,10,30,3,3,0.05,0.95,0.8721263034883942,11,1.0,1,1.0,1,1.0,1
3054,max_ml,10,30,3,3,0.05,0.95,0.9051612574876532,25,1.0,1,1.0,1,1.0,1
3055,max_ml,10,30,3,3,0.05,0.95,0.940029230681216,10,1.0,1,1.0,1,1.0,1
3056,max_ml,10,30,3,3,0.05,0.95,0.944499934097822,13,1.0,1,1.0,1,1.0,1
3057,max_ml,10,30,3,3,0.05,0.95,0.7460768959849328,15,1.0,1,1.0,1,1.0,1
3058,max_ml,10,30,3,3,0.05,0.95,0.8019219428447298,3,1.0,1,1.0,1,1.0,1
3059,max_ml,10,30,3,3,0.05,0.95,0.9461742370088112,36,1.0,1,1.0,1,1.0,1
3060,max_ml,10,30,3,3,0.05,0.95,0.8471046650593262,6,1.0,1,1.0,1,1.0,1
3061,max_ml,10,30,3,3,0.05,0.95,0.92521457762418,12,1.0,1,1.0,1,1.0,1
3062,max_ml,10,30,3,3,0.05,0.95,0.941310887444594,55,0.0,0,0.0,0,1.0,1
3063,max_ml,10,30,3,3,0.05,0.95,0.7987278077852286,4,1.0,1,1.0,1,1.0,1
3064,max_ml,10,30,3,3,0.05,0.95,0.9077962866257304,12,1.0,1,1.0,1,1.0,1
3065,max_ml,10,30,3,3,0.05,0.95,0.94217207276781,46,0.0,0,1.0,1,1.0,1
3066,max_ml,10,30,3,3,0.05,0.95,0.8467654567163106,18,1.0,1,1.0,1,1.0,1
3067,max_ml,10,30,3,3,0.05,0.95,0.9282701343271482,62,0.0,1,0.0,1,0.0,1
3068,max_ml,10,30,3,3,0.05,0.95,0.9045156350934508,7,1.0,1,1.0,1,1.0,1
3069,max_ml,10,30,3,3,0.05,0.95,0.8648080131517951,14,1.0,1,1.0,1,1.0,1
3070,max_ml,10,30,3,3,0.05,0.95,0.8456379555927427,11,1.0,1,1.0,1,1.0,1
3071,max_ml,10,30,3,3,0.05,0.95,0.8088846074671576,4,1.0,1,1.0,1,1.0,1
3072,max_ml,10,30,3,3,0.05,0.95,0.6959673197091999,4,1.0,1,1.0,1,1.0,1
3073,max_ml,10,30,3,3,0.05,0.95,0.9119449942838828,19,1.0,1,1.0,1,1.0,1
3074,max_ml,10,30,3,3,0.05,0.95,0.7108540435649036,2,1.0,1,1.0,1,1.0,1
3075,max_ml,10,30,3,3,0.05,0.95,0.878482903573825,5,1.0,1,1.0,1,1.0,1
3076,max_ml,10,30,3,3,0.05,0.95,0.9498285938587484,22,1.0,1,1.0,1,1.0,1
3077,max_ml,10,30,3,3,0.05,0.95,0.8528378731587967,4,1.0,1,1.0,1,1.0,1
3078,max_ml,10,30,3,3,0.05,0.95,0.9390138063203852,47,0.0,0,1.0,1,1.0,1
3079,max_ml,10,30,3,3,0.05,0.95,0.677519192115111,4,1.0,1,1.0,1,1.0,1
3080,max_ml,10,30,3,3,0.05,0.95,0.9043229651476836,13,1.0,1,1.0,1,1.0,1
3081,max_ml,10,30,3,3,0.05,0.95,0.9209424164973872,56,0.0,1,0.0,1,0.0,1
3082,max_ml,10,30,3,3,0.05,0.95,0.8485969442211128,13,1.0,1,1.0,1,1.0,1
3083,max_ml,10,30,3,3,0.05,0.95,0.8541607361998002,3,1.0,1,1.0,1,1.0,1
3084,max_ml,10,30,3,3,0.05,0.95,0.935797675347936,10,1.0,1,1.0,1,1.0,1
3085,max_ml,10,30,3,3,0.05,0.95,0.7350523097598956,2,1.0,1,1.0,1,1.0,1
3086,max_ml,10,30,3,3,0.05,0.95,0.796579633881734,11,1.0,1,1.0,1,1.0,1
3087,max_ml,10,30,3,3,0.05,0.95,0.8635844853602564,12,1.0,1,1.0,1,1.0,1
3088,max_ml,10,30,3,3,0.05,0.95,0.8232734366472834,9,1.0,1,1.0,1,1.0,1
3089,max_ml,10,30,3,3,0.05,0.95,0.8650552073636637,9,1.0,1,1.0,1,1.0,1
3090,max_ml,10,30,3,3,0.05,0.95,0.923736687086562,14,1.0,1,1.0,1,1.0,1
3091,max_ml,10,30,3,3,0.05,0.95,0.9476323350166442,11,1.0,1,1.0,1,1.0,1
3092,max_ml,10,30,3,3,0.05,0.95,0.8967783954792173,17,1.0,1,1.0,1,1.0,1
3093,max_ml,10,30,3,3,0.05,0.95,0.8611395514906751,19,1.0,1,1.0,1,1.0,1
3094,max_ml,10,30,3,3,0.05,0.95,0.9100544355184776,5,1.0,1,1.0,1,1.0,1
3095,max_ml,10,30,3,3,0.05,0.95,0.8940719087183111,11,1.0,1,1.0,1,1.0,1
3096,max_ml,10,30,3,3,0.05,0.95,0.9457104508696748,60,0.0,0,0.0,0,1.0,1
3097,max_ml,10,30,3,3,0.05,0.95,0.8335669051106498,4,1.0,1,1.0,1,1.0,1
3098,max_ml,10,30,3,3,0.05,0.95,0.9432535593627694,7,1.0,1,1.0,1,1.0,1
3099,max_ml,10,30,3,3,0.05,0.95,0.9229941278089956,25,1.0,1,1.0,1,1.0,1
3100,max_ml,10,30,3,3,0.05,0.95,0.9028947995539148,6,1.0,1,1.0,1,1.0,1
3101,max_ml,10,30,3,3,0.05,0.95,0.8774154173187666,10,1.0,1,1.0,1,1.0,1
3102,max_ml,10,30,3,3,0.05,0.95,0.895024927362092,13,1.0,1,1.0,1,1.0,1
3103,max_ml,10,30,3,3,0.05,0.95,0.9205454572632518,4,1.0,1,1.0,1,1.0,1
3104,max_ml,10,30,3,3,0.05,0.95,0.8675242083426397,14,1.0,1,1.0,1,1.0,1
3105,max_ml,10,30,3,3,0.05,0.95,0.8956418110268616,8,1.0,1,1.0,1,1.0,1
3106,max_ml,10,30,3,3,0.05,0.95,0.9472439437556004,47,0.0,0,1.0,1,1.0,1
3107,max_ml,10,30,3,3,0.05,0.95,0.7099736957490298,8,1.0,1,1.0,1,1.0,1
3108,max_ml,10,30,3,3,0.05,0.95,0.938832950015694,15,1.0,1,1.0,1,1.0,1
3109,max_ml,10,30,3,3,0.05,0.95,0.925776960920934,25,0.0,0,1.0,1,1.0,1
3110,max_ml,10,30,3,3,0.05,0.95,0.8315546790393782,2,1.0,1,1.0,1,1.0,1
3111,max_ml,10,30,3,3,0.05,0.95,0.8951295469159055,24,1.0,1,1.0,1,1.0,1
3112,max_ml,10,30,3,3,0.05,0.95,0.9480523870195544,8,1.0,1,1.0,1,1.0,1
3113,max_ml,10,30,3,3,0.05,0.95,0.7656820334254376,6,1.0,1,1.0,1,1.0,1
3114,max_ml,10,30,3,3,0.05,0.95,0.9322861016834378,13,1.0,1,1.0,1,1.0,1
3115,max_ml,10,30,3,3,0.05,0.95,0.913062003648294,14,1.0,1,1.0,1,1.0,1
3116,max_ml,10,30,3,3,0.05,0.95,0.7634029469149343,10,1.0,1,1.0,1,1.0,1
3117,max_ml,10,30,3,3,0.05,0.95,0.8770671355869907,4,1.0,1,1.0,1,1.0,1
3118,max_ml,10,30,3,3,0.05,0.95,0.9118332422033572,17,1.0,1,1.0,1,1.0,1
3119,max_ml,10,30,3,3,0.05,0.95,0.9226453817064754,16,1.0,1,1.0,1,1.0,1
3120,max_ml,10,30,3,3,0.05,0.95,0.8718629554630688,14,1.0,1,1.0,1,1.0,1
3121,max_ml,10,30,3,3,0.05,0.95,0.9462777170121908,6,1.0,1,1.0,1,1.0,1
3122,max_ml,10,30,3,3,0.05,0.95,0.806874000691565,3,1.0,1,1.0,1,1.0,1
3123,max_ml,10,30,3,3,0.05,0.95,0.9176482845581287,8,1.0,1,1.0,1,1.0,1
3124,max_ml,10,30,3,3,0.05,0.95,0.8659456281952841,5,1.0,1,1.0,1,1.0,1
3125,max_ml,10,30,3,3,0.05,0.95,0.9192906984642196,7,1.0,1,1.0,1,1.0,1
3126,max_ml,10,30,3,3,0.05,0.95,0.6492372473331044,3,1.0,1,1.0,1,1.0,1
3127,max_ml,10,30,3,3,0.05,0.95,0.8870674655476409,33,1.0,1,1.0,1,1.0,1
3128,max_ml,10,30,3,3,0.05,0.95,0.8862239389665308,7,1.0,1,1.0,1,1.0,1
3129,max_ml,10,30,3,3,0.05,0.95,0.8872154065484184,6,1.0,1,1.0,1,1.0,1
3130,max_ml,10,30,3,3,0.05,0.95,0.8986388343240845,17,1.0,1,1.0,1,1.0,1
3131,max_ml,10,30,3,3,0.05,0.95,0.8292230514688861,13,1.0,1,1.0,1,1.0,1
3132,max_ml,10,30,3,3,0.05,0.95,0.9237239978501306,7,1.0,1,1.0,1,1.0,1
3133,max_ml,10,30,3,3,0.05,0.95,0.9205319876814276,19,1.0,1,1.0,1,1.0,1
3134,max_ml,10,30,3,3,0.05,0.95,0.9468978410162244,24,1.0,1,1.0,1,1.0,1
3135,max_ml,10,30,3,3,0.05,0.95,0.9178819450624772,18,1.0,1,1.0,1,1.0,1
3136,max_ml,10,30,3,3,0.05,0.95,0.8792049143103045,3,1.0,1,1.0,1,1.0,1
3137,max_ml,10,30,3,3,0.05,0.95,0.9255985102133536,11,1.0,1,1.0,1,1.0,1
3138,max_ml,10,30,3,3,0.05,0.95,0.9257579778627268,5,1.0,1,1.0,1,1.0,1
3139,max_ml,10,30,3,3,0.05,0.95,0.7804030981689581,15,1.0,1,1.0,1,1.0,1
3140,max_ml,10,30,3,3,0.05,0.95,0.9378042775713326,14,1.0,1,1.0,1,1.0,1
3141,max_ml,10,30,3,3,0.05,0.95,0.7996773555924259,11,1.0,1,1.0,1,1.0,1
3142,max_ml,10,30,3,3,0.05,0.95,0.8358687090682224,8,1.0,1,1.0,1,1.0,1
3143,max_ml,10,30,3,3,0.05,0.95,0.8102474568288776,4,1.0,1,1.0,1,1.0,1
3144,max_ml,10,30,3,3,0.05,0.95,0.9417646340882536,42,0.0,1,0.0,1,0.0,1
3145,max_ml,10,30,3,3,0.05,0.95,0.9471128705485934,18,1.0,1,1.0,1,1.0,1
3146,max_ml,10,30,3,3,0.05,0.95,0.9076127505096212,5,1.0,1,1.0,1,1.0,1
3147,max_ml,10,30,3,3,0.05,0.95,0.7262160461225747,4,1.0,1,1.0,1,1.0,1
3148,max_ml,10,30,3,3,0.05,0.95,0.9499124707912054,14,1.0,1,1.0,1,1.0,1
3149,max_ml,10,30,3,3,0.05,0.95,0.9117347566863052,5,1.0,1,1.0,1,1.0,1
3150,max_ml,10,30,3,3,0.05,0.95,0.9067646370397876,7,1.0,1,1.0,1,1.0,1
3151,max_ml,10,30,3,3,0.05,0.95,0.8611309408867873,13,1.0,1,1.0,1,1.0,1
3152,max_ml,10,30,3,3,0.05,0.95,0.9076967486690845,13,1.0,1,1.0,1,1.0,1
3153,max_ml,10,30,3,3,0.05,0.95,0.9378130501679164,15,1.0,1,1.0,1,1.0,1
3154,max_ml,10,30,3,3,0.05,0.95,0.925895004683564,7,1.0,1,1.0,1,1.0,1
3155,max_ml,10,30,3,3,0.05,0.95,0.8912378495362151,13,1.0,1,1.0,1,1.0,1
3156,max_ml,10,30,3,3,0.05,0.95,0.8225529179599046,9,1.0,1,1.0,1,1.0,1
3157,max_ml,10,30,3,3,0.05,0.95,0.8377758441771135,5,1.0,1,1.0,1,1.0,1
3158,max_ml,10,30,3,3,0.05,0.95,0.9399633034258716,18,1.0,1,1.0,1,1.0,1
3159,max_ml,10,30,3,3,0.05,0.95,0.9207683229341388,3,1.0,1,1.0,1,1.0,1
3160,max_ml,10,30,3,3,0.05,0.95,0.8260192378303904,3,1.0,1,1.0,1,1.0,1
3161,max_ml,10,30,3,3,0.05,0.95,0.905979761924695,7,1.0,1,1.0,1,1.0,1
3162,max_ml,10,30,3,3,0.05,0.95,0.8154679943054167,10,1.0,1,1.0,1,1.0,1
3163,max_ml,10,30,3,3,0.05,0.95,0.8817272496260823,26,1.0,1,1.0,1,1.0,1
3164,max_ml,10,30,3,3,0.05,0.95,0.7919097685259477,7,1.0,1,1.0,1,1.0,1
3165,max_ml,10,30,3,3,0.05,0.95,0.9369531867663834,21,1.0,1,1.0,1,1.0,1
3166,max_ml,10,30,3,3,0.05,0.95,0.8394919208901868,5,1.0,1,1.0,1,1.0,1
3167,max_ml,10,30,3,3,0.05,0.95,0.9243519644196392,21,1.0,1,1.0,1,1.0,1
3168,max_ml,10,30,3,3,0.05,0.95,0.8370866659512869,3,1.0,1,1.0,1,1.0,1
3169,max_ml,10,30,3,3,0.05,0.95,0.9378621070977202,12,1.0,1,1.0,1,1.0,1
3170,max_ml,10,30,3,3,0.05,0.95,0.8392283722509263,7,1.0,1,1.0,1,1.0,1
3171,max_ml,10,30,3,3,0.05,0.95,0.9197591548960224,19,1.0,1,1.0,1,1.0,1
3172,max_ml,10,30,3,3,0.05,0.95,0.949794989822214,9,1.0,1,1.0,1,1.0,1
3173,max_ml,10,30,3,3,0.05,0.95,0.8745468528958238,7,1.0,1,1.0,1,1.0,1
3174,max_ml,10,30,3,3,0.05,0.95,0.6219566254031815,6,1.0,1,1.0,1,1.0,1
3175,max_ml,10,30,3,3,0.05,0.95,0.931826504177112,7,1.0,1,1.0,1,1.0,1
3176,max_ml,10,30,3,3,0.05,0.95,0.90095947791617,19,1.0,1,1.0,1,1.0,1
3177,max_ml,10,30,3,3,0.05,0.95,0.8865701850404436,8,1.0,1,1.0,1,1.0,1
3178,max_ml,10,30,3,3,0.05,0.95,0.726512914619246,4,1.0,1,1.0,1,1.0,1
3179,max_ml,10,30,3,3,0.05,0.95,0.8461558377650472,13,1.0,1,1.0,1,1.0,1
3180,max_ml,10,30,3,3,0.05,0.95,0.8968760133395335,5,1.0,1,1.0,1,1.0,1
3181,max_ml,10,30,3,3,0.05,0.95,0.9103638715012172,8,1.0,1,1.0,1,1.0,1
3182,max_ml,10,30,3,3,0.05,0.95,0.7575022438131079,10,1.0,1,1.0,1,1.0,1
3183,max_ml,10,30,3,3,0.05,0.95,0.9414736684666762,14,1.0,1,1.0,1,1.0,1
3184,max_ml,10,30,3,3,0.05,0.95,0.949519651635343,12,1.0,1,1.0,1,1.0,1
3185,max_ml,10,30,3,3,0.05,0.95,0.889947820193242,10,1.0,1,1.0,1,1.0,1
3186,max_ml,10,30,3,3,0.05,0.95,0.9312850126171288,53,0.0,1,0.0,1,0.0,1
3187,max_ml,10,30,3,3,0.05,0.95,0.9296186087581711,28,0.0,0,0.0,0,1.0,1
3188,max_ml,10,30,3,3,0.05,0.95,0.8620685348585955,14,1.0,1,1.0,1,1.0,1
3189,max_ml,10,30,3,3,0.05,0.95,0.8456166856545763,3,1.0,1,1.0,1,1.0,1
3190,max_ml,10,30,3,3,0.05,0.95,0.5351130435950479,3,1.0,1,1.0,1,1.0,1
3191,max_ml,10,30,3,3,0.05,0.95,0.9442281554043432,11,1.0,1,1.0,1,1.0,1
3192,max_ml,10,30,3,3,0.05,0.95,0.7924005158076487,7,1.0,1,1.0,1,1.0,1
3193,max_ml,10,30,3,3,0.05,0.95,0.8823624739382377,6,1.0,1,1.0,1,1.0,1
3194,max_ml,10,30,3,3,0.05,0.95,0.8938282103271723,31,1.0,1,1.0,1,1.0,1
3195,max_ml,10,30,3,3,0.05,0.95,0.8923042003708003,11,1.0,1,1.0,1,1.0,1
3196,max_ml,10,30,3,3,0.05,0.95,0.8636744256862093,22,1.0,1,1.0,1,1.0,1
3197,max_ml,10,30,3,3,0.05,0.95,0.8029276636245002,13,1.0,1,1.0,1,1.0,1
3198,max_ml,10,30,3,3,0.05,0.95,0.9338815899559392,84,0.0,1,0.0,1,0.0,1
3199,max_ml,10,30,3,3,0.05,0.95,0.8723414351731135,4,1.0,1,1.0,1,1.0,1
3200,max_ml,10,30,3,3,0.05,0.95,0.9286710593940192,11,1.0,1,1.0,1,1.0,1
3201,max_ml,10,30,3,3,0.05,0.95,0.9462485949035307,63,0.0,1,0.0,1,0.0,1
3202,max_ml,10,30,3,3,0.05,0.95,0.9484290902078618,26,1.0,1,1.0,1,1.0,1
3203,max_ml,10,30,3,3,0.05,0.95,0.7696982214521133,3,1.0,1,1.0,1,1.0,1
3204,max_ml,10,30,3,3,0.05,0.95,0.6175954515174906,2,1.0,1,1.0,1,1.0,1
3205,max_ml,10,30,3,3,0.05,0.95,0.6839164525439578,5,1.0,1,1.0,1,1.0,1
3206,max_ml,10,30,3,3,0.05,0.95,0.9021963091635408,61,1.0,1,1.0,1,1.0,1
3207,max_ml,10,30,3,3,0.05,0.95,0.7237426030262303,6,1.0,1,1.0,1,1.0,1
3208,max_ml,10,30,3,3,0.05,0.95,0.94318652114462,21,1.0,1,1.0,1,1.0,1
3209,max_ml,10,30,3,3,0.05,0.95,0.9344727192252786,12,1.0,1,1.0,1,1.0,1
3210,max_ml,10,30,3,3,0.05,0.95,0.8362029262893476,7,1.0,1,1.0,1,1.0,1
3211,max_ml,10,30,3,3,0.05,0.95,0.8882019798510336,6,1.0,1,1.0,1,1.0,1
3212,max_ml,10,30,3,3,0.05,0.95,0.8325991053815439,5,1.0,1,1.0,1,1.0,1
3213,max_ml,10,30,3,3,0.05,0.95,0.8123831074541594,15,1.0,1,1.0,1,1.0,1
3214,max_ml,10,30,3,3,0.05,0.95,0.9403748327259688,29,0.0,0,1.0,1,1.0,1
3215,max_ml,10,30,3,3,0.05,0.95,0.8649781151722806,6,1.0,1,1.0,1,1.0,1
3216,max_ml,10,30,3,3,0.05,0.95,0.937132322807606,12,1.0,1,1.0,1,1.0,1
3217,max_ml,10,30,3,3,0.05,0.95,0.8924366561732503,7,1.0,1,1.0,1,1.0,1
3218,max_ml,10,30,3,3,0.05,0.95,0.8753710407694375,8,1.0,1,1.0,1,1.0,1
3219,max_ml,10,30,3,3,0.05,0.95,0.8939137829878567,5,1.0,1,1.0,1,1.0,1
3220,max_ml,10,30,3,3,0.05,0.95,0.8440815161721247,7,1.0,1,1.0,1,1.0,1
3221,max_ml,10,30,3,3,0.05,0.95,0.9161715829116712,7,1.0,1,1.0,1,1.0,1
3222,max_ml,10,30,3,3,0.05,0.95,0.9243641862750872,18,1.0,1,1.0,1,1.0,1
3223,max_ml,10,30,3,3,0.05,0.95,0.9477680332262772,20,1.0,1,1.0,1,1.0,1
3224,max_ml,10,30,3,3,0.05,0.95,0.8426604578208681,6,1.0,1,1.0,1,1.0,1
3225,max_ml,10,30,3,3,0.05,0.95,0.8658603930188451,4,1.0,1,1.0,1,1.0,1
3226,max_ml,10,30,3,3,0.05,0.95,0.9115067548960784,2,1.0,1,1.0,1,1.0,1
3227,max_ml,10,30,3,3,0.05,0.95,0.9018395853548908,8,1.0,1,1.0,1,1.0,1
3228,max_ml,10,30,3,3,0.05,0.95,0.906582399985692,7,1.0,1,1.0,1,1.0,1
3229,max_ml,10,30,3,3,0.05,0.95,0.8970165940303487,14,1.0,1,1.0,1,1.0,1
3230,max_ml,10,30,3,3,0.05,0.95,0.9219586141545304,12,1.0,1,1.0,1,1.0,1
3231,max_ml,10,30,3,3,0.05,0.95,0.946853873708651,20,1.0,1,1.0,1,1.0,1
3232,max_ml,10,30,3,3,0.05,0.95,0.9010424455046936,14,1.0,1,1.0,1,1.0,1
3233,max_ml,10,30,3,3,0.05,0.95,0.9004961613605139,10,1.0,1,1.0,1,1.0,1
3234,max_ml,10,30,3,3,0.05,0.95,0.9492560703746926,33,0.0,1,0.0,1,0.0,1
3235,max_ml,10,30,3,3,0.05,0.95,0.8411236856025643,4,1.0,1,1.0,1,1.0,1
3236,max_ml,10,30,3,3,0.05,0.95,0.9453683530152872,18,1.0,1,1.0,1,1.0,1
3237,max_ml,10,30,3,3,0.05,0.95,0.7844513468922198,6,1.0,1,1.0,1,1.0,1
3238,max_ml,10,30,3,3,0.05,0.95,0.9192251597743684,16,1.0,1,1.0,1,1.0,1
3239,max_ml,10,30,3,3,0.05,0.95,0.822353851332381,5,1.0,1,1.0,1,1.0,1
3240,max_ml,10,30,3,3,0.05,0.95,0.8874649634005513,8,1.0,1,1.0,1,1.0,1
3241,max_ml,10,30,3,3,0.05,0.95,0.8884767994975968,2,1.0,1,1.0,1,1.0,1
3242,max_ml,10,30,3,3,0.05,0.95,0.9254777629600196,6,1.0,1,1.0,1,1.0,1
3243,max_ml,10,30,3,3,0.05,0.95,0.9147407597200392,54,0.0,0,1.0,1,1.0,1
3244,max_ml,10,30,3,3,0.05,0.95,0.9149611303531454,10,1.0,1,1.0,1,1.0,1
3245,max_ml,10,30,3,3,0.05,0.95,0.8675841860517282,30,1.0,1,1.0,1,1.0,1
3246,max_ml,10,30,3,3,0.05,0.95,0.9426141787438426,14,1.0,1,1.0,1,1.0,1
3247,max_ml,10,30,3,3,0.05,0.95,0.747797697659736,6,1.0,1,1.0,1,1.0,1
3248,max_ml,10,30,3,3,0.05,0.95,0.9005111996944848,10,1.0,1,1.0,1,1.0,1
3249,max_ml,10,30,3,3,0.05,0.95,0.860348918033267,12,1.0,1,1.0,1,1.0,1
3250,max_ml,10,30,3,3,0.05,0.95,0.907665370023414,14,1.0,1,1.0,1,1.0,1
3251,max_ml,10,30,3,3,0.05,0.95,0.8151638434530925,3,1.0,1,1.0,1,1.0,1
3252,max_ml,10,30,3,3,0.05,0.95,0.9028519802891736,11,1.0,1,1.0,1,1.0,1
3253,max_ml,10,30,3,3,0.05,0.95,0.9332714035532552,17,1.0,1,1.0,1,1.0,1
3254,max_ml,10,30,3,3,0.05,0.95,0.8819927870674188,5,1.0,1,1.0,1,1.0,1
3255,max_ml,10,30,3,3,0.05,0.95,0.8336706883164757,5,1.0,1,1.0,1,1.0,1
3256,max_ml,10,30,3,3,0.05,0.95,0.8211375744730421,6,1.0,1,1.0,1,1.0,1
3257,max_ml,10,30,3,3,0.05,0.95,0.9453125444715218,6,1.0,1,1.0,1,1.0,1
3258,max_ml,10,30,3,3,0.05,0.95,0.867423489127609,4,1.0,1,1.0,1,1.0,1
3259,max_ml,10,30,3,3,0.05,0.95,0.8721590228283654,15,1.0,1,1.0,1,1.0,1
3260,max_ml,10,30,3,3,0.05,0.95,0.8443466196861954,33,1.0,1,1.0,1,1.0,1
3261,max_ml,10,30,3,3,0.05,0.95,0.9444195182314026,15,1.0,1,1.0,1,1.0,1
3262,max_ml,10,30,3,3,0.05,0.95,0.8547200637827299,8,1.0,1,1.0,1,1.0,1
3263,max_ml,10,30,3,3,0.05,0.95,0.925221542527512,15,1.0,1,1.0,1,1.0,1
3264,max_ml,10,30,3,3,0.05,0.95,0.9005011922124995,16,1.0,1,1.0,1,1.0,1
3265,max_ml,10,30,3,3,0.05,0.95,0.8996025611231669,10,1.0,1,1.0,1,1.0,1
3266,max_ml,10,30,3,3,0.05,0.95,0.8990035266147134,7,1.0,1,1.0,1,1.0,1
3267,max_ml,10,30,3,3,0.05,0.95,0.9281314891173984,29,0.0,0,1.0,1,1.0,1
3268,max_ml,10,30,3,3,0.05,0.95,0.8882115430647244,6,1.0,1,1.0,1,1.0,1
3269,max_ml,10,30,3,3,0.05,0.95,0.9335166805896188,15,1.0,1,1.0,1,1.0,1
3270,max_ml,10,30,3,3,0.05,0.95,0.9041687796724645,5,1.0,1,1.0,1,1.0,1
3271,max_ml,10,30,3,3,0.05,0.95,0.725409381853245,4,1.0,1,1.0,1,1.0,1
3272,max_ml,10,30,3,3,0.05,0.95,0.7943596586934094,24,1.0,1,1.0,1,1.0,1
3273,max_ml,10,30,3,3,0.05,0.95,0.5636123927997198,5,1.0,1,1.0,1,1.0,1
3274,max_ml,10,30,3,3,0.05,0.95,0.9259952873780992,9,1.0,1,1.0,1,1.0,1
3275,max_ml,10,30,3,3,0.05,0.95,0.9281858248422814,11,1.0,1,1.0,1,1.0,1
3276,max_ml,10,30,3,3,0.05,0.95,0.935435410657504,6,1.0,1,1.0,1,1.0,1
3277,max_ml,10,30,3,3,0.05,0.95,0.9475966068110914,17,1.0,1,1.0,1,1.0,1
3278,max_ml,10,30,3,3,0.05,0.95,0.8263479330922529,8,1.0,1,1.0,1,1.0,1
3279,max_ml,10,30,3,3,0.05,0.95,0.8711863433843176,3,1.0,1,1.0,1,1.0,1
3280,max_ml,10,30,3,3,0.05,0.95,0.8794467940395359,3,1.0,1,1.0,1,1.0,1
3281,max_ml,10,30,3,3,0.05,0.95,0.9028290236977612,7,1.0,1,1.0,1,1.0,1
3282,max_ml,10,30,3,3,0.05,0.95,0.934518556011428,26,0.0,1,0.0,1,0.0,1
3283,max_ml,10,30,3,3,0.05,0.95,0.9386739000870108,36,1.0,1,1.0,1,1.0,1
3284,max_ml,10,30,3,3,0.05,0.95,0.8713567639062799,8,1.0,1,1.0,1,1.0,1
3285,max_ml,10,30,3,3,0.05,0.95,0.7940502019261136,3,1.0,1,1.0,1,1.0,1
3286,max_ml,10,30,3,3,0.05,0.95,0.897725028555155,24,1.0,1,1.0,1,1.0,1
3287,max_ml,10,30,3,3,0.05,0.95,0.673795309887084,3,1.0,1,1.0,1,1.0,1
3288,max_ml,10,30,3,3,0.05,0.95,0.8473853022838626,3,1.0,1,1.0,1,1.0,1
3289,max_ml,10,30,3,3,0.05,0.95,0.8176329419456437,6,1.0,1,1.0,1,1.0,1
3290,max_ml,10,30,3,3,0.05,0.95,0.8355607051231979,5,1.0,1,1.0,1,1.0,1
3291,max_ml,10,30,3,3,0.05,0.95,0.7376618396248543,5,1.0,1,1.0,1,1.0,1
3292,max_ml,10,30,3,3,0.05,0.95,0.8937871035001181,6,1.0,1,1.0,1,1.0,1
3293,max_ml,10,30,3,3,0.05,0.95,0.91556384156591,13,1.0,1,1.0,1,1.0,1
3294,max_ml,10,30,3,3,0.05,0.95,0.8354034326857527,8,1.0,1,1.0,1,1.0,1
3295,max_ml,10,30,3,3,0.05,0.95,0.8874598757891657,15,1.0,1,1.0,1,1.0,1
3296,max_ml,10,30,3,3,0.05,0.95,0.9254495150461108,20,1.0,1,1.0,1,1.0,1
3297,max_ml,10,30,3,3,0.05,0.95,0.8584692593601255,4,1.0,1,1.0,1,1.0,1
3298,max_ml,10,30,3,3,0.05,0.95,0.9484309249914364,60,0.0,1,0.0,1,0.0,1
3299,max_ml,10,30,3,3,0.05,0.95,0.8425089736501505,5,1.0,1,1.0,1,1.0,1
3300,max_ml,10,30,3,3,0.05,0.95,0.8365289722666639,12,1.0,1,1.0,1,1.0,1
3301,max_ml,10,30,3,3,0.05,0.95,0.9243265113343572,15,1.0,1,1.0,1,1.0,1
3302,max_ml,10,30,3,3,0.05,0.95,0.7552151976237362,7,1.0,1,1.0,1,1.0,1
3303,max_ml,10,30,3,3,0.05,0.95,0.898231113567925,4,1.0,1,1.0,1,1.0,1
3304,max_ml,10,30,3,3,0.05,0.95,0.7764904951158211,10,1.0,1,1.0,1,1.0,1
3305,max_ml,10,30,3,3,0.05,0.95,0.9307188425055576,13,1.0,1,1.0,1,1.0,1
3306,max_ml,10,30,3,3,0.05,0.95,0.9354875805937932,8,1.0,1,1.0,1,1.0,1
3307,max_ml,10,30,3,3,0.05,0.95,0.9238472661107244,97,0.0,1,0.0,1,0.0,1
3308,max_ml,10,30,3,3,0.05,0.95,0.9259236973568514,21,1.0,1,1.0,1,1.0,1
3309,max_ml,10,30,3,3,0.05,0.95,0.9177220435546632,10,1.0,1,1.0,1,1.0,1
3310,max_ml,10,30,3,3,0.05,0.95,0.9345610229994163,6,1.0,1,1.0,1,1.0,1
3311,max_ml,10,30,3,3,0.05,0.95,0.8276821815763521,10,1.0,1,1.0,1,1.0,1
3312,max_ml,10,30,3,3,0.05,0.95,0.8646373928570106,3,1.0,1,1.0,1,1.0,1
3313,max_ml,10,30,3,3,0.05,0.95,0.9372134055229084,10,1.0,1,1.0,1,1.0,1
3314,max_ml,10,30,3,3,0.05,0.95,0.7526110906196297,6,1.0,1,1.0,1,1.0,1
3315,max_ml,10,30,3,3,0.05,0.95,0.8886391465631148,23,1.0,1,1.0,1,1.0,1
3316,max_ml,10,30,3,3,0.05,0.95,0.6331909936541912,3,1.0,1,1.0,1,1.0,1
3317,max_ml,10,30,3,3,0.05,0.95,0.8652560374006993,8,1.0,1,1.0,1,1.0,1
3318,max_ml,10,30,3,3,0.05,0.95,0.8442883999884572,6,1.0,1,1.0,1,1.0,1
3319,max_ml,10,30,3,3,0.05,0.95,0.7490718991957309,3,1.0,1,1.0,1,1.0,1
3320,max_ml,10,30,3,3,0.05,0.95,0.934959666453304,18,1.0,1,1.0,1,1.0,1
3321,max_ml,10,30,3,3,0.05,0.95,0.8828158097619129,26,1.0,1,1.0,1,1.0,1
3322,max_ml,10,30,3,3,0.05,0.95,0.907474787132464,24,1.0,1,1.0,1,1.0,1
3323,max_ml,10,30,3,3,0.05,0.95,0.9092334661669736,12,1.0,1,1.0,1,1.0,1
3324,max_ml,10,30,3,3,0.05,0.95,0.9398107233249148,84,0.0,1,0.0,1,0.0,1
3325,max_ml,10,30,3,3,0.05,0.95,0.7710931320824366,9,1.0,1,1.0,1,1.0,1
3326,max_ml,10,30,3,3,0.05,0.95,0.9254107785177608,23,1.0,1,1.0,1,1.0,1
3327,max_ml,10,30,3,3,0.05,0.95,0.8407444972521471,8,1.0,1,1.0,1,1.0,1
3328,max_ml,10,30,3,3,0.05,0.95,0.7656305987851552,6,1.0,1,1.0,1,1.0,1
3329,max_ml,10,30,3,3,0.05,0.95,0.9457548103135092,122,0.0,1,0.0,1,0.0,1
3330,max_ml,10,30,3,3,0.05,0.95,0.9026992449906,16,1.0,1,1.0,1,1.0,1
3331,max_ml,10,30,3,3,0.05,0.95,0.8712333588416079,12,1.0,1,1.0,1,1.0,1
3332,max_ml,10,30,3,3,0.05,0.95,0.7001210630009992,6,1.0,1,1.0,1,1.0,1
3333,max_ml,10,30,3,3,0.05,0.95,0.943844830818938,18,1.0,1,1.0,1,1.0,1
3334,max_ml,10,30,3,3,0.05,0.95,0.9062681563655204,22,1.0,1,1.0,1,1.0,1
3335,max_ml,10,30,3,3,0.05,0.95,0.9054128217519062,6,1.0,1,1.0,1,1.0,1
3336,max_ml,10,30,3,3,0.05,0.95,0.9335666402704844,38,0.0,1,0.0,1,0.0,1
3337,max_ml,10,30,3,3,0.05,0.95,0.8507371566002659,6,1.0,1,1.0,1,1.0,1
3338,max_ml,10,30,3,3,0.05,0.95,0.8784403599557079,32,1.0,1,1.0,1,1.0,1
3339,max_ml,10,30,3,3,0.05,0.95,0.8320379033061166,4,1.0,1,1.0,1,1.0,1
3340,max_ml,10,30,3,3,0.05,0.95,0.9039420804589402,24,1.0,1,1.0,1,1.0,1
3341,max_ml,10,30,3,3,0.05,0.95,0.931415603302684,6,1.0,1,1.0,1,1.0,1
3342,max_ml,10,30,3,3,0.05,0.95,0.7964868821707893,5,1.0,1,1.0,1,1.0,1
3343,max_ml,10,30,3,3,0.05,0.95,0.8523993034530168,6,1.0,1,1.0,1,1.0,1
3344,max_ml,10,30,3,3,0.05,0.95,0.6931874658748423,3,1.0,1,1.0,1,1.0,1
3345,max_ml,10,30,3,3,0.05,0.95,0.9432178641828972,5,1.0,1,1.0,1,1.0,1
3346,max_ml,10,30,3,3,0.05,0.95,0.8011657684951482,5,1.0,1,1.0,1,1.0,1
3347,max_ml,10,30,3,3,0.05,0.95,0.8339334538207487,8,1.0,1,1.0,1,1.0,1
3348,max_ml,10,30,3,3,0.05,0.95,0.909442334981112,19,1.0,1,1.0,1,1.0,1
3349,max_ml,10,30,3,3,0.05,0.95,0.91687987692158,13,1.0,1,1.0,1,1.0,1
3350,max_ml,10,30,3,3,0.05,0.95,0.9387480433650488,7,1.0,1,1.0,1,1.0,1
3351,max_ml,10,30,3,3,0.05,0.95,0.8114755030412364,7,1.0,1,1.0,1,1.0,1
3352,max_ml,10,30,3,3,0.05,0.95,0.8574071922382867,4,1.0,1,1.0,1,1.0,1
3353,max_ml,10,30,3,3,0.05,0.95,0.9418727895524404,32,1.0,1,1.0,1,1.0,1
3354,max_ml,10,30,3,3,0.05,0.95,0.902879131515742,29,1.0,1,1.0,1,1.0,1
3355,max_ml,10,30,3,3,0.05,0.95,0.8883179075378114,9,1.0,1,1.0,1,1.0,1
3356,max_ml,10,30,3,3,0.05,0.95,0.9045655466867384,31,1.0,1,1.0,1,1.0,1
3357,max_ml,10,30,3,3,0.05,0.95,0.5536198240329386,3,1.0,1,1.0,1,1.0,1
3358,max_ml,10,30,3,3,0.05,0.95,0.7573108845533826,2,1.0,1,1.0,1,1.0,1
3359,max_ml,10,30,3,3,0.05,0.95,0.9311063085172372,21,1.0,1,1.0,1,1.0,1
3360,max_ml,10,30,3,3,0.05,0.95,0.9305478933569336,12,1.0,1,1.0,1,1.0,1
3361,max_ml,10,30,3,3,0.05,0.95,0.9445486859392178,5,1.0,1,1.0,1,1.0,1
3362,max_ml,10,30,3,3,0.05,0.95,0.8810238043381878,5,1.0,1,1.0,1,1.0,1
3363,max_ml,10,30,3,3,0.05,0.95,0.8730166535967938,12,1.0,1,1.0,1,1.0,1
3364,max_ml,10,30,3,3,0.05,0.95,0.9211907524815824,11,1.0,1,1.0,1,1.0,1
3365,max_ml,10,30,3,3,0.05,0.95,0.8164001633883375,5,1.0,1,1.0,1,1.0,1
3366,max_ml,10,30,3,3,0.05,0.95,0.7276413228900072,7,1.0,1,1.0,1,1.0,1
3367,max_ml,10,30,3,3,0.05,0.95,0.8773878950959945,20,1.0,1,1.0,1,1.0,1
3368,max_ml,10,30,3,3,0.05,0.95,0.8749511339499432,9,1.0,1,1.0,1,1.0,1
3369,max_ml,10,30,3,3,0.05,0.95,0.8061194853292515,8,1.0,1,1.0,1,1.0,1
3370,max_ml,10,30,3,3,0.05,0.95,0.9146019681845768,11,1.0,1,1.0,1,1.0,1
3371,max_ml,10,30,3,3,0.05,0.95,0.865503343633599,10,1.0,1,1.0,1,1.0,1
3372,max_ml,10,30,3,3,0.05,0.95,0.8942245659432826,10,1.0,1,1.0,1,1.0,1
3373,max_ml,10,30,3,3,0.05,0.95,0.8502509148865307,12,1.0,1,1.0,1,1.0,1
3374,max_ml,10,30,3,3,0.05,0.95,0.9302005849289884,8,1.0,1,1.0,1,1.0,1
3375,max_ml,10,30,3,3,0.05,0.95,0.8147679974814614,11,1.0,1,1.0,1,1.0,1
3376,max_ml,10,30,3,3,0.05,0.95,0.9365419807034956,5,1.0,1,1.0,1,1.0,1
3377,max_ml,10,30,3,3,0.05,0.95,0.8831944461558993,19,1.0,1,1.0,1,1.0,1
3378,max_ml,10,30,3,3,0.05,0.95,0.9032900015305932,14,1.0,1,1.0,1,1.0,1
3379,max_ml,10,30,3,3,0.05,0.95,0.9235032547070936,11,1.0,1,1.0,1,1.0,1
3380,max_ml,10,30,3,3,0.05,0.95,0.8824146435916007,6,1.0,1,1.0,1,1.0,1
3381,max_ml,10,30,3,3,0.05,0.95,0.754612004265749,2,1.0,1,1.0,1,1.0,1
3382,max_ml,10,30,3,3,0.05,0.95,0.9041063199485514,11,1.0,1,1.0,1,1.0,1
3383,max_ml,10,30,3,3,0.05,0.95,0.8932175123574185,14,1.0,1,1.0,1,1.0,1
3384,max_ml,10,30,3,3,0.05,0.95,0.9428534933920912,36,1.0,1,1.0,1,1.0,1
3385,max_ml,10,30,3,3,0.05,0.95,0.9072433962454804,15,1.0,1,1.0,1,1.0,1
3386,max_ml,10,30,3,3,0.05,0.95,0.6562642830387473,3,1.0,1,1.0,1,1.0,1
3387,max_ml,10,30,3,3,0.05,0.95,0.6450272485226903,3,1.0,1,1.0,1,1.0,1
3388,max_ml,10,30,3,3,0.05,0.95,0.8844640787616741,31,1.0,1,1.0,1,1.0,1
3389,max_ml,10,30,3,3,0.05,0.95,0.9372779224549254,17,1.0,1,1.0,1,1.0,1
3390,max_ml,10,30,3,3,0.05,0.95,0.8637344754018331,11,1.0,1,1.0,1,1.0,1
3391,max_ml,10,30,3,3,0.05,0.95,0.8543283103553763,9,1.0,1,1.0,1,1.0,1
3392,max_ml,10,30,3,3,0.05,0.95,0.9473378125605464,5,1.0,1,1.0,1,1.0,1
3393,max_ml,10,30,3,3,0.05,0.95,0.9317159049535284,45,0.0,0,1.0,1,1.0,1
3394,max_ml,10,30,3,3,0.05,0.95,0.9358882135154108,9,1.0,1,1.0,1,1.0,1
3395,max_ml,10,30,3,3,0.05,0.95,0.9218779256507592,12,1.0,1,1.0,1,1.0,1
3396,max_ml,10,30,3,3,0.05,0.95,0.945494422501339,9,1.0,1,1.0,1,1.0,1
3397,max_ml,10,30,3,3,0.05,0.95,0.8154140452186307,17,1.0,1,1.0,1,1.0,1
3398,max_ml,10,30,3,3,0.05,0.95,0.8324574296442708,12,1.0,1,1.0,1,1.0,1
3399,max_ml,10,30,3,3,0.05,0.95,0.8576385160851547,10,1.0,1,1.0,1,1.0,1
3400,max_ml,10,30,3,3,0.05,0.95,0.8870218370072063,11,1.0,1,1.0,1,1.0,1
3401,max_ml,10,30,3,3,0.05,0.95,0.9157808264029704,11,1.0,1,1.0,1,1.0,1
3402,max_ml,10,30,3,3,0.05,0.95,0.9429205636081632,30,0.0,1,0.0,1,0.0,1
3403,max_ml,10,30,3,3,0.05,0.95,0.7920971307711873,11,1.0,1,1.0,1,1.0,1
3404,max_ml,10,30,3,3,0.05,0.95,0.91922829603793,22,1.0,1,1.0,1,1.0,1
3405,max_ml,10,30,3,3,0.05,0.95,0.8569232117707336,4,1.0,1,1.0,1,1.0,1
3406,max_ml,10,30,3,3,0.05,0.95,0.7031736610336333,4,1.0,1,1.0,1,1.0,1
3407,max_ml,10,30,3,3,0.05,0.95,0.8865186853526105,14,1.0,1,1.0,1,1.0,1
3408,max_ml,10,30,3,3,0.05,0.95,0.7726096418687225,13,1.0,1,1.0,1,1.0,1
3409,max_ml,10,30,3,3,0.05,0.95,0.9310624440299032,22,1.0,1,1.0,1,1.0,1
3410,max_ml,10,30,3,3,0.05,0.95,0.6576325172485409,4,1.0,1,1.0,1,1.0,1
3411,max_ml,10,30,3,3,0.05,0.95,0.8625353318099528,8,1.0,1,1.0,1,1.0,1
3412,max_ml,10,30,3,3,0.05,0.95,0.9141432736708562,31,1.0,1,1.0,1,1.0,1
3413,max_ml,10,30,3,3,0.05,0.95,0.9447437782334984,28,0.0,0,1.0,1,1.0,1
3414,max_ml,10,30,3,3,0.05,0.95,0.8215742688205766,4,1.0,1,1.0,1,1.0,1
3415,max_ml,10,30,3,3,0.05,0.95,0.9285928689949904,32,1.0,1,1.0,1,1.0,1
3416,max_ml,10,30,3,3,0.05,0.95,0.8526853891091958,17,1.0,1,1.0,1,1.0,1
3417,max_ml,10,30,3,3,0.05,0.95,0.8428164522789717,7,1.0,1,1.0,1,1.0,1
3418,max_ml,10,30,3,3,0.05,0.95,0.891716089961842,9,1.0,1,1.0,1,1.0,1
3419,max_ml,10,30,3,3,0.05,0.95,0.8919112747956416,25,1.0,1,1.0,1,1.0,1
3420,max_ml,10,30,3,3,0.05,0.95,0.8550762646938737,10,1.0,1,1.0,1,1.0,1
3421,max_ml,10,30,3,3,0.05,0.95,0.8053912853977907,10,1.0,1,1.0,1,1.0,1
3422,max_ml,10,30,3,3,0.05,0.95,0.8921569848704023,9,1.0,1,1.0,1,1.0,1
3423,max_ml,10,30,3,3,0.05,0.95,0.93753224716697,9,1.0,1,1.0,1,1.0,1
3424,max_ml,10,30,3,3,0.05,0.95,0.8646872080264079,12,1.0,1,1.0,1,1.0,1
3425,max_ml,10,30,3,3,0.05,0.95,0.8248655120945243,12,1.0,1,1.0,1,1.0,1
3426,max_ml,10,30,3,3,0.05,0.95,0.9123328826465192,29,0.0,0,1.0,1,0.0,0
3427,max_ml,10,30,3,3,0.05,0.95,0.7990920132710461,22,1.0,1,1.0,1,1.0,1
3428,max_ml,10,30,3,3,0.05,0.95,0.8015760335187667,4,1.0,1,1.0,1,1.0,1
3429,max_ml,10,30,3,3,0.05,0.95,0.9097024560476984,27,1.0,1,1.0,1,1.0,1
3430,max_ml,10,30,3,3,0.05,0.95,0.8572865033952306,5,1.0,1,1.0,1,1.0,1
3431,max_ml,10,30,3,3,0.05,0.95,0.8388964305548301,7,1.0,1,1.0,1,1.0,1
3432,max_ml,10,30,3,3,0.05,0.95,0.9376490861993544,12,1.0,1,1.0,1,1.0,1
3433,max_ml,10,30,3,3,0.05,0.95,0.848326660563789,19,1.0,1,1.0,1,1.0,1
3434,max_ml,10,30,3,3,0.05,0.95,0.8706904864317302,7,1.0,1,1.0,1,1.0,1
3435,max_ml,10,30,3,3,0.05,0.95,0.9352940793070442,6,1.0,1,1.0,1,1.0,1
3436,max_ml,10,30,3,3,0.05,0.95,0.9305940745735986,34,1.0,1,1.0,1,1.0,1
3437,max_ml,10,30,3,3,0.05,0.95,0.9449205050230832,32,0.0,0,1.0,1,0.0,0
3438,max_ml,10,30,3,3,0.05,0.95,0.9149778419904468,22,1.0,1,1.0,1,1.0,1
3439,max_ml,10,30,3,3,0.05,0.95,0.9171903419904194,9,1.0,1,1.0,1,1.0,1
3440,max_ml,10,30,3,3,0.05,0.95,0.8690976889256492,11,1.0,1,1.0,1,1.0,1
3441,max_ml,10,30,3,3,0.05,0.95,0.9477753455511716,30,1.0,1,1.0,1,1.0,1
3442,max_ml,10,30,3,3,0.05,0.95,0.8652328098139468,4,1.0,1,1.0,1,1.0,1
3443,max_ml,10,30,3,3,0.05,0.95,0.8909082762228653,38,0.0,0,0.0,0,1.0,1
3444,max_ml,10,30,3,3,0.05,0.95,0.9404514075946624,5,1.0,1,1.0,1,1.0,1
3445,max_ml,10,30,3,3,0.05,0.95,0.8667152400098697,6,1.0,1,1.0,1,1.0,1
3446,max_ml,10,30,3,3,0.05,0.95,0.7419505004064924,4,1.0,1,1.0,1,1.0,1
3447,max_ml,10,30,3,3,0.05,0.95,0.7803463925277172,7,1.0,1,1.0,1,1.0,1
3448,max_ml,10,30,3,3,0.05,0.95,0.9045715433806608,32,1.0,1,1.0,1,1.0,1
3449,max_ml,10,30,3,3,0.05,0.95,0.7183823394266515,4,1.0,1,1.0,1,1.0,1
3450,max_ml,10,30,3,3,0.05,0.95,0.7536531717163981,5,1.0,1,1.0,1,1.0,1
3451,max_ml,10,30,3,3,0.05,0.95,0.8500659981929645,5,1.0,1,1.0,1,1.0,1
3452,max_ml,10,30,3,3,0.05,0.95,0.8438754045047375,7,1.0,1,1.0,1,1.0,1
3453,max_ml,10,30,3,3,0.05,0.95,0.9148773526907304,33,1.0,1,1.0,1,1.0,1
3454,max_ml,10,30,3,3,0.05,0.95,0.9147532955552168,20,1.0,1,1.0,1,1.0,1
3455,max_ml,10,30,3,3,0.05,0.95,0.8358419044840938,8,1.0,1,1.0,1,1.0,1
3456,max_ml,10,30,3,3,0.05,0.95,0.9270242096168796,6,1.0,1,1.0,1,1.0,1
3457,max_ml,10,30,3,3,0.05,0.95,0.9480111226478132,22,1.0,1,1.0,1,0.0,0
3458,max_ml,10,30,3,3,0.05,0.95,0.9213230747570984,7,1.0,1,1.0,1,1.0,1
3459,max_ml,10,30,3,3,0.05,0.95,0.9203093757159914,12,1.0,1,1.0,1,1.0,1
3460,max_ml,10,30,3,3,0.05,0.95,0.886218974778295,15,1.0,1,1.0,1,1.0,1
3461,max_ml,10,30,3,3,0.05,0.95,0.9165275060780014,28,0.0,0,1.0,1,1.0,1
3462,max_ml,10,30,3,3,0.05,0.95,0.8820089369623119,7,1.0,1,1.0,1,1.0,1
3463,max_ml,10,30,3,3,0.05,0.95,0.9450289525836644,55,0.0,0,0.0,0,1.0,1
3464,max_ml,10,30,3,3,0.05,0.95,0.9340846965777656,8,1.0,1,1.0,1,1.0,1
3465,max_ml,10,30,3,3,0.05,0.95,0.93396421277992,45,0.0,1,0.0,1,0.0,1
3466,max_ml,10,30,3,3,0.05,0.95,0.8776228759459064,14,1.0,1,1.0,1,1.0,1
3467,max_ml,10,30,3,3,0.05,0.95,0.796225406829573,5,1.0,1,1.0,1,1.0,1
3468,max_ml,10,30,3,3,0.05,0.95,0.8476478738974115,27,1.0,1,1.0,1,1.0,1
3469,max_ml,10,30,3,3,0.05,0.95,0.6025596848045786,4,1.0,1,1.0,1,1.0,1
3470,max_ml,10,30,3,3,0.05,0.95,0.9344169834212382,30,1.0,1,1.0,1,1.0,1
3471,max_ml,10,30,3,3,0.05,0.95,0.9180717094332408,23,1.0,1,1.0,1,1.0,1
3472,max_ml,10,30,3,3,0.05,0.95,0.9343830227897892,8,1.0,1,1.0,1,1.0,1
3473,max_ml,10,30,3,3,0.05,0.95,0.7742236132402555,5,1.0,1,1.0,1,1.0,1
3474,max_ml,10,30,3,3,0.05,0.95,0.3736899615602311,4,1.0,1,1.0,1,1.0,1
3475,max_ml,10,30,3,3,0.05,0.95,0.6855699293872367,3,1.0,1,1.0,1,1.0,1
3476,max_ml,10,30,3,3,0.05,0.95,0.8409296036225554,4,1.0,1,1.0,1,1.0,1
3477,max_ml,10,30,3,3,0.05,0.95,0.9145181750318706,42,1.0,1,1.0,1,1.0,1
3478,max_ml,10,30,3,3,0.05,0.95,0.9003126073966314,20,1.0,1,1.0,1,1.0,1
3479,max_ml,10,30,3,3,0.05,0.95,0.810720066865865,6,1.0,1,1.0,1,1.0,1
3480,max_ml,10,30,3,3,0.05,0.95,0.7523583424045294,2,1.0,1,1.0,1,1.0,1
3481,max_ml,10,30,3,3,0.05,0.95,0.9185575400523698,29,1.0,1,1.0,1,0.0,0
3482,max_ml,10,30,3,3,0.05,0.95,0.8979877678500583,6,1.0,1,1.0,1,1.0,1
3483,max_ml,10,30,3,3,0.05,0.95,0.9304270706418386,25,1.0,1,1.0,1,1.0,1
3484,max_ml,10,30,3,3,0.05,0.95,0.8574704301976828,9,1.0,1,1.0,1,1.0,1
3485,max_ml,10,30,3,3,0.05,0.95,0.9158109565217676,4,1.0,1,1.0,1,1.0,1
3486,max_ml,10,30,3,3,0.05,0.95,0.8888833088165725,6,1.0,1,1.0,1,1.0,1
3487,max_ml,10,30,3,3,0.05,0.95,0.9094022494704944,27,1.0,1,1.0,1,1.0,1
3488,max_ml,10,30,3,3,0.05,0.95,0.9468183309983028,24,0.0,0,1.0,1,0.0,0
3489,max_ml,10,30,3,3,0.05,0.95,0.7986794809129553,8,1.0,1,1.0,1,1.0,1
3490,max_ml,10,30,3,3,0.05,0.95,0.7426805114695423,3,1.0,1,1.0,1,1.0,1
3491,max_ml,10,30,3,3,0.05,0.95,0.8207820151978247,8,1.0,1,1.0,1,1.0,1
3492,max_ml,10,30,3,3,0.05,0.95,0.8715083060181688,11,1.0,1,1.0,1,1.0,1
3493,max_ml,10,30,3,3,0.05,0.95,0.9045578944648328,12,1.0,1,1.0,1,1.0,1
3494,max_ml,10,30,3,3,0.05,0.95,0.8968851501874392,29,1.0,1,1.0,1,1.0,1
3495,max_ml,10,30,3,3,0.05,0.95,0.9452404784834662,56,0.0,0,1.0,1,1.0,1
3496,max_ml,10,30,3,3,0.05,0.95,0.7977358034326077,5,1.0,1,1.0,1,1.0,1
3497,max_ml,10,30,3,3,0.05,0.95,0.8376305927633211,5,1.0,1,1.0,1,1.0,1
3498,max_ml,10,30,3,3,0.05,0.95,0.833421184875938,7,1.0,1,1.0,1,1.0,1
3499,max_ml,10,30,3,3,0.05,0.95,0.9426877090224772,30,1.0,1,1.0,1,1.0,1
3500,max_ml,10,30,3,3,0.05,0.95,0.9106472486762116,24,1.0,1,1.0,1,1.0,1
3501,max_ml,10,30,3,3,0.05,0.95,0.8774219291495619,21,1.0,1,1.0,1,1.0,1
3502,max_ml,10,30,3,3,0.05,0.95,0.9286313328864166,38,0.0,1,0.0,1,0.0,1
3503,max_ml,10,30,3,3,0.05,0.95,0.8285291646472912,6,1.0,1,1.0,1,1.0,1
3504,max_ml,10,30,3,3,0.05,0.95,0.851774974044003,16,1.0,1,1.0,1,1.0,1
3505,max_ml,10,30,3,3,0.05,0.95,0.9418380731495786,10,1.0,1,1.0,1,1.0,1
3506,max_ml,10,30,3,3,0.05,0.95,0.7975389253567362,9,1.0,1,1.0,1,1.0,1
3507,max_ml,10,30,3,3,0.05,0.95,0.946913034656518,60,0.0,0,0.0,0,1.0,1
3508,max_ml,10,30,3,3,0.05,0.95,0.9253866169021032,7,1.0,1,1.0,1,1.0,1
3509,max_ml,10,30,3,3,0.05,0.95,0.9273451320899756,17,1.0,1,1.0,1,1.0,1
3510,max_ml,10,30,3,3,0.05,0.95,0.9304303310959392,12,1.0,1,1.0,1,1.0,1
3511,max_ml,10,30,3,3,0.05,0.95,0.9277734218769468,16,1.0,1,1.0,1,1.0,1
3512,max_ml,10,30,3,3,0.05,0.95,0.9339170888978248,2,1.0,1,1.0,1,1.0,1
3513,max_ml,10,30,3,3,0.05,0.95,0.9241376960650844,48,0.0,1,0.0,1,0.0,1
3514,max_ml,10,30,3,3,0.05,0.95,0.8851495604084635,11,1.0,1,1.0,1,1.0,1
3515,max_ml,10,30,3,3,0.05,0.95,0.9025454302860422,11,1.0,1,1.0,1,1.0,1
3516,max_ml,10,30,3,3,0.05,0.95,0.9097391050934182,15,1.0,1,1.0,1,1.0,1
3517,max_ml,10,30,3,3,0.05,0.95,0.7631658129655966,3,1.0,1,1.0,1,1.0,1
3518,max_ml,10,30,3,3,0.05,0.95,0.8646244572634877,13,1.0,1,1.0,1,1.0,1
3519,max_ml,10,30,3,3,0.05,0.95,0.9115460392583988,28,0.0,1,0.0,1,0.0,1
3520,max_ml,10,30,3,3,0.05,0.95,0.8994360315941602,20,1.0,1,1.0,1,1.0,1
3521,max_ml,10,30,3,3,0.05,0.95,0.8224148542269855,7,1.0,1,1.0,1,1.0,1
3522,max_ml,10,30,3,3,0.05,0.95,0.9345327019161442,21,1.0,1,1.0,1,0.0,0
3523,max_ml,10,30,3,3,0.05,0.95,0.9009140497939028,7,1.0,1,1.0,1,1.0,1
3524,max_ml,10,30,3,3,0.05,0.95,0.91647239979044,14,1.0,1,1.0,1,1.0,1
3525,max_ml,10,30,3,3,0.05,0.95,0.8799559553305161,12,1.0,1,1.0,1,1.0,1
3526,max_ml,10,30,3,3,0.05,0.95,0.7227671530845013,5,1.0,1,1.0,1,1.0,1
3527,max_ml,10,30,3,3,0.05,0.95,0.773231063553755,18,1.0,1,1.0,1,1.0,1
3528,max_ml,10,30,3,3,0.05,0.95,0.899653513505339,14,1.0,1,1.0,1,1.0,1
3529,max_ml,10,30,3,3,0.05,0.95,0.908465767168474,10,1.0,1,1.0,1,1.0,1
3530,max_ml,10,30,3,3,0.05,0.95,0.7596571114452698,2,1.0,1,1.0,1,1.0,1
3531,max_ml,10,30,3,3,0.05,0.95,0.900872565152434,7,1.0,1,1.0,1,1.0,1
3532,max_ml,10,30,3,3,0.05,0.95,0.8253689110867214,21,1.0,1,1.0,1,1.0,1
3533,max_ml,10,30,3,3,0.05,0.95,0.9435403352222094,5,1.0,1,1.0,1,1.0,1
3534,max_ml,10,30,3,3,0.05,0.95,0.9334796598951374,16,1.0,1,1.0,1,1.0,1
3535,max_ml,10,30,3,3,0.05,0.95,0.9102649291936176,41,1.0,1,1.0,1,1.0,1
3536,max_ml,10,30,3,3,0.05,0.95,0.8622096822923075,3,1.0,1,1.0,1,1.0,1
3537,max_ml,10,30,3,3,0.05,0.95,0.8194567601147857,7,1.0,1,1.0,1,1.0,1
3538,max_ml,10,30,3,3,0.05,0.95,0.7603584051230262,3,1.0,1,1.0,1,1.0,1
3539,max_ml,10,30,3,3,0.05,0.95,0.9067755909294204,14,1.0,1,1.0,1,1.0,1
3540,max_ml,10,30,3,3,0.05,0.95,0.895924916809606,11,1.0,1,1.0,1,1.0,1
3541,max_ml,10,30,3,3,0.05,0.95,0.9038481347950228,26,1.0,1,1.0,1,1.0,1
3542,max_ml,10,30,3,3,0.05,0.95,0.904435138726576,17,1.0,1,1.0,1,1.0,1
3543,max_ml,10,30,3,3,0.05,0.95,0.8495419857800396,11,1.0,1,1.0,1,1.0,1
3544,max_ml,10,30,3,3,0.05,0.95,0.7010300844506501,6,1.0,1,1.0,1,1.0,1
3545,max_ml,10,30,3,3,0.05,0.95,0.9217365970401052,4,1.0,1,1.0,1,1.0,1
3546,max_ml,10,30,3,3,0.05,0.95,0.9049023817176536,6,1.0,1,1.0,1,1.0,1
3547,max_ml,10,30,3,3,0.05,0.95,0.8851517304395689,12,1.0,1,1.0,1,1.0,1
3548,max_ml,10,30,3,3,0.05,0.95,0.9296166865434484,7,1.0,1,1.0,1,1.0,1
3549,max_ml,10,30,3,3,0.05,0.95,0.6437594844133616,7,1.0,1,1.0,1,1.0,1
3550,max_ml,10,30,3,3,0.05,0.95,0.9361259372642656,9,1.0,1,1.0,1,1.0,1
3551,max_ml,10,30,3,3,0.05,0.95,0.937708662790803,14,1.0,1,1.0,1,1.0,1
3552,max_ml,10,30,3,3,0.05,0.95,0.8507169868619051,15,1.0,1,1.0,1,1.0,1
3553,max_ml,10,30,3,3,0.05,0.95,0.871450907490329,7,1.0,1,1.0,1,1.0,1
3554,max_ml,10,30,3,3,0.05,0.95,0.899569580722134,9,1.0,1,1.0,1,1.0,1
3555,max_ml,10,30,3,3,0.05,0.95,0.9159744369125792,4,1.0,1,1.0,1,1.0,1
3556,max_ml,10,30,3,3,0.05,0.95,0.9426688671797993,5,1.0,1,1.0,1,1.0,1
3557,max_ml,10,30,3,3,0.05,0.95,0.9357322019878748,25,1.0,1,1.0,1,1.0,1
3558,max_ml,10,30,3,3,0.05,0.95,0.9295307403354088,23,1.0,1,1.0,1,1.0,1
3559,max_ml,10,30,3,3,0.05,0.95,0.8583537791498851,10,1.0,1,1.0,1,1.0,1
3560,max_ml,10,30,3,3,0.05,0.95,0.7833485904785802,4,1.0,1,1.0,1,1.0,1
3561,max_ml,10,30,3,3,0.05,0.95,0.8871424918853915,39,1.0,1,1.0,1,1.0,1
3562,max_ml,10,30,3,3,0.05,0.95,0.9058035591556166,27,1.0,1,1.0,1,1.0,1
3563,max_ml,10,30,3,3,0.05,0.95,0.941271431985911,18,1.0,1,1.0,1,1.0,1
3564,max_ml,10,30,3,3,0.05,0.95,0.9486020051543598,37,1.0,1,1.0,1,1.0,1
3565,max_ml,10,30,3,3,0.05,0.95,0.9478207128063596,21,1.0,1,1.0,1,1.0,1
3566,max_ml,10,30,3,3,0.05,0.95,0.9472697741958932,15,1.0,1,1.0,1,1.0,1
3567,max_ml,10,30,3,3,0.05,0.95,0.7909534063046232,4,1.0,1,1.0,1,1.0,1
3568,max_ml,10,30,3,3,0.05,0.95,0.9017317221730414,8,1.0,1,1.0,1,1.0,1
3569,max_ml,10,30,3,3,0.05,0.95,0.9102608973057612,9,1.0,1,1.0,1,1.0,1
3570,max_ml,10,30,3,3,0.05,0.95,0.6040961848396024,8,1.0,1,1.0,1,1.0,1
3571,max_ml,10,30,3,3,0.05,0.95,0.7593383761837913,4,1.0,1,1.0,1,1.0,1
3572,max_ml,10,30,3,3,0.05,0.95,0.9156211863250976,30,1.0,1,1.0,1,1.0,1
3573,max_ml,10,30,3,3,0.05,0.95,0.9435696209265656,23,1.0,1,1.0,1,1.0,1
3574,max_ml,10,30,3,3,0.05,0.95,0.9001061055864794,21,1.0,1,1.0,1,1.0,1
3575,max_ml,10,30,3,3,0.05,0.95,0.8733745845116553,15,1.0,1,1.0,1,1.0,1
3576,max_ml,10,30,3,3,0.05,0.95,0.8298507924701325,5,1.0,1,1.0,1,1.0,1
3577,max_ml,10,30,3,3,0.05,0.95,0.9456516550329224,23,1.0,1,1.0,1,1.0,1
3578,max_ml,10,30,3,3,0.05,0.95,0.9413429935073424,7,1.0,1,1.0,1,1.0,1
3579,max_ml,10,30,3,3,0.05,0.95,0.9095076091314231,16,1.0,1,1.0,1,1.0,1
3580,max_ml,10,30,3,3,0.05,0.95,0.8443672121588361,5,1.0,1,1.0,1,1.0,1
3581,max_ml,10,30,3,3,0.05,0.95,0.9484675396969838,33,1.0,1,1.0,1,1.0,1
3582,max_ml,10,30,3,3,0.05,0.95,0.9228218148060712,6,1.0,1,1.0,1,1.0,1
3583,max_ml,10,30,3,3,0.05,0.95,0.9271007818317208,23,1.0,1,1.0,1,1.0,1
3584,max_ml,10,30,3,3,0.05,0.95,0.8182024258272742,2,1.0,1,1.0,1,1.0,1
3585,max_ml,10,30,3,3,0.05,0.95,0.8262823627378578,7,1.0,1,1.0,1,1.0,1
3586,max_ml,10,30,3,3,0.05,0.95,0.9444560539946985,31,1.0,1,1.0,1,1.0,1
3587,max_ml,10,30,3,3,0.05,0.95,0.931787826169348,7,1.0,1,1.0,1,1.0,1
3588,max_ml,10,30,3,3,0.05,0.95,0.7694802183739535,20,1.0,1,1.0,1,1.0,1
3589,max_ml,10,30,3,3,0.05,0.95,0.8732156557446789,7,1.0,1,1.0,1,1.0,1
3590,max_ml,10,30,3,3,0.05,0.95,0.8835657991309523,5,1.0,1,1.0,1,1.0,1
3591,max_ml,10,30,3,3,0.05,0.95,0.8891684290493433,12,1.0,1,1.0,1,1.0,1
3592,max_ml,10,30,3,3,0.05,0.95,0.8824396068763405,4,1.0,1,1.0,1,1.0,1
3593,max_ml,10,30,3,3,0.05,0.95,0.9466131427304912,8,1.0,1,1.0,1,1.0,1
3594,max_ml,10,30,3,3,0.05,0.95,0.9321268614388636,23,0.0,1,0.0,1,0.0,1
3595,max_ml,10,30,3,3,0.05,0.95,0.9285528053050944,12,1.0,1,1.0,1,1.0,1
3596,max_ml,10,30,3,3,0.05,0.95,0.8525822674130311,9,1.0,1,1.0,1,1.0,1
3597,max_ml,10,30,3,3,0.05,0.95,0.9066032784475287,14,1.0,1,1.0,1,1.0,1
3598,max_ml,10,30,3,3,0.05,0.95,0.8570663063412205,5,1.0,1,1.0,1,1.0,1
3599,max_ml,10,30,3,3,0.05,0.95,0.9403417700242716,6,1.0,1,1.0,1,1.0,1
3600,max_ml,10,30,3,3,0.05,0.95,0.7438458533593163,23,1.0,1,1.0,1,1.0,1
3601,max_ml,10,30,3,3,0.05,0.95,0.8483512110784546,5,1.0,1,1.0,1,1.0,1
3602,max_ml,10,30,3,3,0.05,0.95,0.911768424204718,7,1.0,1,1.0,1,1.0,1
3603,max_ml,10,30,3,3,0.05,0.95,0.9148159043671128,14,1.0,1,1.0,1,1.0,1
3604,max_ml,10,30,3,3,0.05,0.95,0.8743075472088266,26,1.0,1,1.0,1,1.0,1
3605,max_ml,10,30,3,3,0.05,0.95,0.8672846307753478,8,1.0,1,1.0,1,1.0,1
3606,max_ml,10,30,3,3,0.05,0.95,0.7600697712882245,7,1.0,1,1.0,1,1.0,1
3607,max_ml,10,30,3,3,0.05,0.95,0.926391617011281,13,1.0,1,1.0,1,1.0,1
3608,max_ml,10,30,3,3,0.05,0.95,0.7301928828443915,6,1.0,1,1.0,1,1.0,1
3609,max_ml,10,30,3,3,0.05,0.95,0.9140881655245126,21,1.0,1,1.0,1,0.0,0
3610,max_ml,10,30,3,3,0.05,0.95,0.8574095279512862,5,1.0,1,1.0,1,1.0,1
3611,max_ml,10,30,3,3,0.05,0.95,0.9311121436911892,40,1.0,1,1.0,1,1.0,1
3612,max_ml,10,30,3,3,0.05,0.95,0.9231628121982064,15,1.0,1,1.0,1,1.0,1
3613,max_ml,10,30,3,3,0.05,0.95,0.9386017287796384,23,1.0,1,1.0,1,1.0,1
3614,max_ml,10,30,3,3,0.05,0.95,0.9479969074026844,44,1.0,1,1.0,1,1.0,1
3615,max_ml,10,30,3,3,0.05,0.95,0.883595775737446,20,1.0,1,1.0,1,1.0,1
3616,max_ml,10,30,3,3,0.05,0.95,0.7559961201644205,8,1.0,1,1.0,1,1.0,1
3617,max_ml,10,30,3,3,0.05,0.95,0.842654628234598,8,1.0,1,1.0,1,1.0,1
3618,max_ml,10,30,3,3,0.05,0.95,0.93274250470918,8,1.0,1,1.0,1,1.0,1
3619,max_ml,10,30,3,3,0.05,0.95,0.9149566316974768,5,1.0,1,1.0,1,1.0,1
3620,max_ml,10,30,3,3,0.05,0.95,0.771457143131579,4,1.0,1,1.0,1,1.0,1
3621,max_ml,10,30,3,3,0.05,0.95,0.8241855122985527,11,1.0,1,1.0,1,1.0,1
3622,max_ml,10,30,3,3,0.05,0.95,0.8745786554045727,6,1.0,1,1.0,1,1.0,1
3623,max_ml,10,30,3,3,0.05,0.95,0.8962424076846661,7,1.0,1,1.0,1,1.0,1
3624,max_ml,10,30,3,3,0.05,0.95,0.7828017228959171,14,1.0,1,1.0,1,1.0,1
3625,max_ml,10,30,3,3,0.05,0.95,0.7874386723887769,3,1.0,1,1.0,1,1.0,1
3626,max_ml,10,30,3,3,0.05,0.95,0.912231811094085,14,1.0,1,1.0,1,1.0,1
3627,max_ml,10,30,3,3,0.05,0.95,0.8960317948373384,8,1.0,1,1.0,1,1.0,1
3628,max_ml,10,30,3,3,0.05,0.95,0.9234780584092456,31,0.0,1,0.0,1,0.0,1
3629,max_ml,10,30,3,3,0.05,0.95,0.7369737773373473,3,1.0,1,1.0,1,1.0,1
3630,max_ml,10,30,3,3,0.05,0.95,0.7420025511962893,13,1.0,1,1.0,1,1.0,1
3631,max_ml,10,30,3,3,0.05,0.95,0.920579024233508,32,0.0,0,0.0,0,1.0,1
3632,max_ml,10,30,3,3,0.05,0.95,0.8385595296162087,5,1.0,1,1.0,1,1.0,1
3633,max_ml,10,30,3,3,0.05,0.95,0.881917977482535,15,1.0,1,1.0,1,1.0,1
3634,max_ml,10,30,3,3,0.05,0.95,0.8678312894211174,8,1.0,1,1.0,1,1.0,1
3635,max_ml,10,30,3,3,0.05,0.95,0.9407599479782331,34,1.0,1,1.0,1,1.0,1
3636,max_ml,10,30,3,3,0.05,0.95,0.92543859474087,21,1.0,1,1.0,1,1.0,1
3637,max_ml,10,30,3,3,0.05,0.95,0.8891726153773972,8,1.0,1,1.0,1,1.0,1
3638,max_ml,10,30,3,3,0.05,0.95,0.936204609071582,32,1.0,1,1.0,1,1.0,1
3639,max_ml,10,30,3,3,0.05,0.95,0.7035992486205335,3,1.0,1,1.0,1,1.0,1
3640,max_ml,10,30,3,3,0.05,0.95,0.877350551574721,3,1.0,1,1.0,1,1.0,1
3641,max_ml,10,30,3,3,0.05,0.95,0.8890287314082415,22,1.0,1,1.0,1,1.0,1
3642,max_ml,10,30,3,3,0.05,0.95,0.7144094606846635,3,1.0,1,1.0,1,1.0,1
3643,max_ml,10,30,3,3,0.05,0.95,0.7892406064882779,14,1.0,1,1.0,1,1.0,1
3644,max_ml,10,30,3,3,0.05,0.95,0.90357371200099,12,1.0,1,1.0,1,1.0,1
3645,max_ml,10,30,3,3,0.05,0.95,0.8490548623304959,34,1.0,1,1.0,1,1.0,1
3646,max_ml,10,30,3,3,0.05,0.95,0.9138640183460954,10,1.0,1,1.0,1,1.0,1
3647,max_ml,10,30,3,3,0.05,0.95,0.9134011951212178,24,1.0,1,1.0,1,1.0,1
3648,max_ml,10,30,3,3,0.05,0.95,0.8697214690140537,4,1.0,1,1.0,1,1.0,1
3649,max_ml,10,30,3,3,0.05,0.95,0.9253440781364216,13,1.0,1,1.0,1,1.0,1
3650,max_ml,10,30,3,3,0.05,0.95,0.9195239966126116,22,1.0,1,1.0,1,1.0,1
3651,max_ml,10,30,3,3,0.05,0.95,0.8268825167830911,6,1.0,1,1.0,1,1.0,1
3652,max_ml,10,30,3,3,0.05,0.95,0.8374682334683504,20,1.0,1,1.0,1,1.0,1
3653,max_ml,10,30,3,3,0.05,0.95,0.9389545470520182,11,1.0,1,1.0,1,1.0,1
3654,max_ml,10,30,3,3,0.05,0.95,0.8192848670779711,7,1.0,1,1.0,1,1.0,1
3655,max_ml,10,30,3,3,0.05,0.95,0.8642901234590606,3,1.0,1,1.0,1,1.0,1
3656,max_ml,10,30,3,3,0.05,0.95,0.8672792806768419,16,1.0,1,1.0,1,1.0,1
3657,max_ml,10,30,3,3,0.05,0.95,0.8678760622562859,4,1.0,1,1.0,1,1.0,1
3658,max_ml,10,30,3,3,0.05,0.95,0.7948284511687709,5,1.0,1,1.0,1,1.0,1
3659,max_ml,10,30,3,3,0.05,0.95,0.9056389310431476,12,1.0,1,1.0,1,1.0,1
3660,max_ml,10,30,3,3,0.05,0.95,0.8821663982614781,7,1.0,1,1.0,1,1.0,1
3661,max_ml,10,30,3,3,0.05,0.95,0.9475551272749616,37,0.0,1,0.0,1,0.0,1
3662,max_ml,10,30,3,3,0.05,0.95,0.867681542354289,12,1.0,1,1.0,1,1.0,1
3663,max_ml,10,30,3,3,0.05,0.95,0.7190752564702066,5,1.0,1,1.0,1,1.0,1
3664,max_ml,10,30,3,3,0.05,0.95,0.9407288729047566,24,1.0,1,1.0,1,1.0,1
3665,max_ml,10,30,3,3,0.05,0.95,0.8967794421059517,11,1.0,1,1.0,1,1.0,1
3666,max_ml,10,30,3,3,0.05,0.95,0.846623361645123,5,1.0,1,1.0,1,1.0,1
3667,max_ml,10,30,3,3,0.05,0.95,0.9289530127348642,8,1.0,1,1.0,1,1.0,1
3668,max_ml,10,30,3,3,0.05,0.95,0.9407980425912542,12,1.0,1,1.0,1,1.0,1
3669,max_ml,10,30,3,3,0.05,0.95,0.7242466262955237,10,1.0,1,1.0,1,1.0,1
3670,max_ml,10,30,3,3,0.05,0.95,0.8335768278629032,9,1.0,1,1.0,1,1.0,1
3671,max_ml,10,30,3,3,0.05,0.95,0.9154968209245008,16,1.0,1,1.0,1,1.0,1
3672,max_ml,10,30,3,3,0.05,0.95,0.943219618314085,7,1.0,1,1.0,1,1.0,1
3673,max_ml,10,30,3,3,0.05,0.95,0.8257106125750183,4,1.0,1,1.0,1,1.0,1
3674,max_ml,10,30,3,3,0.05,0.95,0.8394152812375507,11,1.0,1,1.0,1,1.0,1
3675,max_ml,10,30,3,3,0.05,0.95,0.9316483963383456,42,1.0,1,1.0,1,1.0,1
3676,max_ml,10,30,3,3,0.05,0.95,0.7474793571829965,6,1.0,1,1.0,1,1.0,1
3677,max_ml,10,30,3,3,0.05,0.95,0.797415461864676,20,1.0,1,1.0,1,1.0,1
3678,max_ml,10,30,3,3,0.05,0.95,0.9441932099856536,18,1.0,1,1.0,1,1.0,1
3679,max_ml,10,30,3,3,0.05,0.95,0.8605710658866212,11,1.0,1,1.0,1,1.0,1
3680,max_ml,10,30,3,3,0.05,0.95,0.5511530403005384,6,1.0,1,1.0,1,1.0,1
3681,max_ml,10,30,3,3,0.05,0.95,0.9183639848106084,5,1.0,1,1.0,1,1.0,1
3682,max_ml,10,30,3,3,0.05,0.95,0.6830913318408869,4,1.0,1,1.0,1,1.0,1
3683,max_ml,10,30,3,3,0.05,0.95,0.8491832040183365,3,1.0,1,1.0,1,1.0,1
3684,max_ml,10,30,3,3,0.05,0.95,0.8408052780893719,5,1.0,1,1.0,1,1.0,1
3685,max_ml,10,30,3,3,0.05,0.95,0.9432625146988076,17,1.0,1,1.0,1,1.0,1
3686,max_ml,10,30,3,3,0.05,0.95,0.8998707575081949,12,1.0,1,1.0,1,1.0,1
3687,max_ml,10,30,3,3,0.05,0.95,0.943095394711697,19,1.0,1,1.0,1,1.0,1
3688,max_ml,10,30,3,3,0.05,0.95,0.9231138476755626,8,1.0,1,1.0,1,1.0,1
3689,max_ml,10,30,3,3,0.05,0.95,0.9482038875876764,46,0.0,0,1.0,1,1.0,1
3690,max_ml,10,30,3,3,0.05,0.95,0.9096192933123723,10,1.0,1,1.0,1,1.0,1
3691,max_ml,10,30,3,3,0.05,0.95,0.8905787088597868,6,1.0,1,1.0,1,1.0,1
3692,max_ml,10,30,3,3,0.05,0.95,0.7037175231140347,5,1.0,1,1.0,1,1.0,1
3693,max_ml,10,30,3,3,0.05,0.95,0.8945725604458494,17,1.0,1,1.0,1,1.0,1
3694,max_ml,10,30,3,3,0.05,0.95,0.8934526447687399,6,1.0,1,1.0,1,1.0,1
3695,max_ml,10,30,3,3,0.05,0.95,0.9372213042932444,30,1.0,1,1.0,1,1.0,1
3696,max_ml,10,30,3,3,0.05,0.95,0.7846843604965587,9,1.0,1,1.0,1,1.0,1
3697,max_ml,10,30,3,3,0.05,0.95,0.8901750172087544,23,1.0,1,1.0,1,1.0,1
3698,max_ml,10,30,3,3,0.05,0.95,0.9404395930009098,14,1.0,1,1.0,1,1.0,1
3699,max_ml,10,30,3,3,0.05,0.95,0.943401972491652,13,1.0,1,1.0,1,1.0,1
3700,max_ml,10,30,3,3,0.05,0.95,0.8159975431626658,5,1.0,1,1.0,1,1.0,1
3701,max_ml,10,30,3,3,0.05,0.95,0.9224961521540324,31,1.0,1,1.0,1,1.0,1
3702,max_ml,10,30,3,3,0.05,0.95,0.9456665623810954,16,1.0,1,1.0,1,1.0,1
3703,max_ml,10,30,3,3,0.05,0.95,0.9416553872181848,48,0.0,1,0.0,1,0.0,1
3704,max_ml,10,30,3,3,0.05,0.95,0.9319005316732828,11,1.0,1,1.0,1,1.0,1
3705,max_ml,10,30,3,3,0.05,0.95,0.9124784345536964,25,1.0,1,1.0,1,1.0,1
3706,max_ml,10,30,3,3,0.05,0.95,0.9348602444551932,34,1.0,1,1.0,1,1.0,1
3707,max_ml,10,30,3,3,0.05,0.95,0.7916890640992207,6,1.0,1,1.0,1,1.0,1
3708,max_ml,10,30,3,3,0.05,0.95,0.8872772638047242,18,1.0,1,1.0,1,1.0,1
3709,max_ml,10,30,3,3,0.05,0.95,0.9042356595949153,14,1.0,1,1.0,1,1.0,1
3710,max_ml,10,30,3,3,0.05,0.95,0.8552199868013517,4,1.0,1,1.0,1,1.0,1
3711,max_ml,10,30,3,3,0.05,0.95,0.9162080902080696,6,1.0,1,1.0,1,1.0,1
3712,max_ml,10,30,3,3,0.05,0.95,0.912062439691378,8,1.0,1,1.0,1,1.0,1
3713,max_ml,10,30,3,3,0.05,0.95,0.9153007548140744,20,1.0,1,1.0,1,1.0,1
3714,max_ml,10,30,3,3,0.05,0.95,0.9027290776456312,8,1.0,1,1.0,1,1.0,1
3715,max_ml,10,30,3,3,0.05,0.95,0.9243542383281114,22,1.0,1,1.0,1,1.0,1
3716,max_ml,10,30,3,3,0.05,0.95,0.8460046268926806,5,1.0,1,1.0,1,1.0,1
3717,max_ml,10,30,3,3,0.05,0.95,0.7858578508910142,6,1.0,1,1.0,1,1.0,1
3718,max_ml,10,30,3,3,0.05,0.95,0.8633766121624596,19,1.0,1,1.0,1,1.0,1
3719,max_ml,10,30,3,3,0.05,0.95,0.9381700093961408,15,1.0,1,1.0,1,1.0,1
3720,max_ml,10,30,3,3,0.05,0.95,0.8746366501685092,9,1.0,1,1.0,1,1.0,1
3721,max_ml,10,30,3,3,0.05,0.95,0.8946178330234246,4,1.0,1,1.0,1,1.0,1
3722,max_ml,10,30,3,3,0.05,0.95,0.8279352230792195,8,1.0,1,1.0,1,1.0,1
3723,max_ml,10,30,3,3,0.05,0.95,0.8347005272282283,4,1.0,1,1.0,1,1.0,1
3724,max_ml,10,30,3,3,0.05,0.95,0.9229054176855854,8,1.0,1,1.0,1,1.0,1
3725,max_ml,10,30,3,3,0.05,0.95,0.9225109002558198,10,1.0,1,1.0,1,1.0,1
3726,max_ml,10,30,3,3,0.05,0.95,0.7676432724874592,4,1.0,1,1.0,1,1.0,1
3727,max_ml,10,30,3,3,0.05,0.95,0.7056863801295256,7,1.0,1,1.0,1,1.0,1
3728,max_ml,10,30,3,3,0.05,0.95,0.8478560777806575,3,1.0,1,1.0,1,1.0,1
3729,max_ml,10,30,3,3,0.05,0.95,0.9494912969528916,28,1.0,1,1.0,1,1.0,1
3730,max_ml,10,30,3,3,0.05,0.95,0.7477847474824422,4,1.0,1,1.0,1,1.0,1
3731,max_ml,10,30,3,3,0.05,0.95,0.7679175241063385,6,1.0,1,1.0,1,1.0,1
3732,max_ml,10,30,3,3,0.05,0.95,0.8797093659310427,15,1.0,1,1.0,1,1.0,1
3733,max_ml,10,30,3,3,0.05,0.95,0.9003631370742347,19,1.0,1,1.0,1,1.0,1
3734,max_ml,10,30,3,3,0.05,0.95,0.9266106827577344,77,0.0,1,0.0,1,0.0,1
3735,max_ml,10,30,3,3,0.05,0.95,0.934246292580469,13,1.0,1,1.0,1,1.0,1
3736,max_ml,10,30,3,3,0.05,0.95,0.8880186173927227,11,1.0,1,1.0,1,1.0,1
3737,max_ml,10,30,3,3,0.05,0.95,0.9197222014311224,23,1.0,1,1.0,1,1.0,1
3738,max_ml,10,30,3,3,0.05,0.95,0.9384152291433244,12,1.0,1,1.0,1,1.0,1
3739,max_ml,10,30,3,3,0.05,0.95,0.9474252589001976,9,1.0,1,1.0,1,1.0,1
3740,max_ml,10,30,3,3,0.05,0.95,0.8130281502221799,6,1.0,1,1.0,1,1.0,1
3741,max_ml,10,30,3,3,0.05,0.95,0.9388239468659478,66,0.0,1,0.0,1,0.0,1
3742,max_ml,10,30,3,3,0.05,0.95,0.879827102798047,9,1.0,1,1.0,1,1.0,1
3743,max_ml,10,30,3,3,0.05,0.95,0.8503823123179335,11,1.0,1,1.0,1,1.0,1
3744,max_ml,10,30,3,3,0.05,0.95,0.928475029982822,12,1.0,1,1.0,1,1.0,1
3745,max_ml,10,30,3,3,0.05,0.95,0.8703287488890952,8,1.0,1,1.0,1,1.0,1
3746,max_ml,10,30,3,3,0.05,0.95,0.7787215857401963,5,1.0,1,1.0,1,1.0,1
3747,max_ml,10,30,3,3,0.05,0.95,0.8577087483198452,5,1.0,1,1.0,1,1.0,1
3748,max_ml,10,30,3,3,0.05,0.95,0.8963331929147995,10,1.0,1,1.0,1,1.0,1
3749,max_ml,10,30,3,3,0.05,0.95,0.912156099688188,24,1.0,1,1.0,1,1.0,1
3750,max_ml,10,30,3,3,0.05,0.95,0.9427541405451424,43,0.0,1,0.0,1,0.0,1
3751,max_ml,10,30,3,3,0.05,0.95,0.8589081489155616,5,1.0,1,1.0,1,1.0,1
3752,max_ml,10,30,3,3,0.05,0.95,0.9483109931374376,30,0.0,0,1.0,1,1.0,1
3753,max_ml,10,30,3,3,0.05,0.95,0.8894327437492604,6,1.0,1,1.0,1,1.0,1
3754,max_ml,10,30,3,3,0.05,0.95,0.7476619404731158,6,1.0,1,1.0,1,1.0,1
3755,max_ml,10,30,3,3,0.05,0.95,0.8864361371217307,13,1.0,1,1.0,1,1.0,1
3756,max_ml,10,30,3,3,0.05,0.95,0.9388035844658432,9,1.0,1,1.0,1,1.0,1
3757,max_ml,10,30,3,3,0.05,0.95,0.855407213583401,4,1.0,1,1.0,1,1.0,1
3758,max_ml,10,30,3,3,0.05,0.95,0.9458695734461676,3,1.0,1,1.0,1,1.0,1
3759,max_ml,10,30,3,3,0.05,0.95,0.6642732588815116,3,1.0,1,1.0,1,1.0,1
3760,max_ml,10,30,3,3,0.05,0.95,0.9497240022767294,6,1.0,1,1.0,1,1.0,1
3761,max_ml,10,30,3,3,0.05,0.95,0.8153428378109553,4,1.0,1,1.0,1,1.0,1
3762,max_ml,10,30,3,3,0.05,0.95,0.9223919658378436,8,1.0,1,1.0,1,1.0,1
3763,max_ml,10,30,3,3,0.05,0.95,0.8880528446026016,23,1.0,1,1.0,1,1.0,1
3764,max_ml,10,30,3,3,0.05,0.95,0.9146686066460576,5,1.0,1,1.0,1,1.0,1
3765,max_ml,10,30,3,3,0.05,0.95,0.9183234315848572,22,1.0,1,1.0,1,1.0,1
3766,max_ml,10,30,3,3,0.05,0.95,0.8519113527605948,5,1.0,1,1.0,1,1.0,1
3767,max_ml,10,30,3,3,0.05,0.95,0.8892631089183304,7,1.0,1,1.0,1,1.0,1
3768,max_ml,10,30,3,3,0.05,0.95,0.8891303960454264,16,1.0,1,1.0,1,1.0,1
3769,max_ml,10,30,3,3,0.05,0.95,0.8837282516171263,24,1.0,1,1.0,1,1.0,1
3770,max_ml,10,30,3,3,0.05,0.95,0.8488884225084132,5,1.0,1,1.0,1,1.0,1
3771,max_ml,10,30,3,3,0.05,0.95,0.890135356509708,7,1.0,1,1.0,1,1.0,1
3772,max_ml,10,30,3,3,0.05,0.95,0.8738291758097037,47,0.0,0,1.0,1,1.0,1
3773,max_ml,10,30,3,3,0.05,0.95,0.6671823960789198,5,1.0,1,1.0,1,1.0,1
3774,max_ml,10,30,3,3,0.05,0.95,0.7693902343944917,12,1.0,1,1.0,1,1.0,1
3775,max_ml,10,30,3,3,0.05,0.95,0.8627724754206673,8,1.0,1,1.0,1,1.0,1
3776,max_ml,10,30,3,3,0.05,0.95,0.9098448623829604,13,1.0,1,1.0,1,1.0,1
3777,max_ml,10,30,3,3,0.05,0.95,0.7918860875722754,11,1.0,1,1.0,1,1.0,1
3778,max_ml,10,30,3,3,0.05,0.95,0.9001216744491094,16,1.0,1,1.0,1,1.0,1
3779,max_ml,10,30,3,3,0.05,0.95,0.721033599890994,5,1.0,1,1.0,1,1.0,1
3780,max_ml,10,30,3,3,0.05,0.95,0.8822950125367068,11,1.0,1,1.0,1,1.0,1
3781,max_ml,10,30,3,3,0.05,0.95,0.7551505929347174,4,1.0,1,1.0,1,1.0,1
3782,max_ml,10,30,3,3,0.05,0.95,0.8872234382122938,16,1.0,1,1.0,1,1.0,1
3783,max_ml,10,30,3,3,0.05,0.95,0.8191352743322142,17,1.0,1,1.0,1,1.0,1
3784,max_ml,10,30,3,3,0.05,0.95,0.8590598466232562,10,1.0,1,1.0,1,1.0,1
3785,max_ml,10,30,3,3,0.05,0.95,0.9090438910845458,10,1.0,1,1.0,1,1.0,1
3786,max_ml,10,30,3,3,0.05,0.95,0.898067640947111,14,1.0,1,1.0,1,1.0,1
3787,max_ml,10,30,3,3,0.05,0.95,0.8858663756351354,23,1.0,1,1.0,1,1.0,1
3788,max_ml,10,30,3,3,0.05,0.95,0.939992706160792,22,1.0,1,1.0,1,1.0,1
3789,max_ml,10,30,3,3,0.05,0.95,0.885676311977131,11,1.0,1,1.0,1,1.0,1
3790,max_ml,10,30,3,3,0.05,0.95,0.7833616838163968,4,1.0,1,1.0,1,1.0,1
3791,max_ml,10,30,3,3,0.05,0.95,0.9498576348356548,33,0.0,0,0.0,0,1.0,1
3792,max_ml,10,30,3,3,0.05,0.95,0.6453738230320983,3,1.0,1,1.0,1,1.0,1
3793,max_ml,10,30,3,3,0.05,0.95,0.8615810788303612,26,1.0,1,1.0,1,1.0,1
3794,max_ml,10,30,3,3,0.05,0.95,0.9202776508752972,18,1.0,1,1.0,1,1.0,1
3795,max_ml,10,30,3,3,0.05,0.95,0.5720799411853233,4,1.0,1,1.0,1,1.0,1
3796,max_ml,10,30,3,3,0.05,0.95,0.8201036049278252,5,1.0,1,1.0,1,1.0,1
3797,max_ml,10,30,3,3,0.05,0.95,0.9257068506607394,17,1.0,1,1.0,1,1.0,1
3798,max_ml,10,30,3,3,0.05,0.95,0.9115482369515154,24,1.0,1,1.0,1,1.0,1
3799,max_ml,10,30,3,3,0.05,0.95,0.8391144197709925,8,1.0,1,1.0,1,1.0,1
3800,max_ml,10,30,3,3,0.05,0.95,0.9137789027644672,25,1.0,1,1.0,1,1.0,1
3801,max_ml,10,30,3,3,0.05,0.95,0.9473518603556212,20,1.0,1,1.0,1,1.0,1
3802,max_ml,10,30,3,3,0.05,0.95,0.9346835011069424,26,1.0,1,1.0,1,1.0,1
3803,max_ml,10,30,3,3,0.05,0.95,0.9102916927339256,24,1.0,1,1.0,1,1.0,1
3804,max_ml,10,30,3,3,0.05,0.95,0.8945418288506071,7,1.0,1,1.0,1,1.0,1
3805,max_ml,10,30,3,3,0.05,0.95,0.8478766410726304,8,1.0,1,1.0,1,1.0,1
3806,max_ml,10,30,3,3,0.05,0.95,0.9448966448020236,28,1.0,1,1.0,1,1.0,1
3807,max_ml,10,30,3,3,0.05,0.95,0.8897894766446527,9,1.0,1,1.0,1,1.0,1
3808,max_ml,10,30,3,3,0.05,0.95,0.6864180311276903,6,1.0,1,1.0,1,1.0,1
3809,max_ml,10,30,3,3,0.05,0.95,0.9227204327532008,27,1.0,1,1.0,1,1.0,1
3810,max_ml,10,30,3,3,0.05,0.95,0.9388867129411356,21,1.0,1,1.0,1,1.0,1
3811,max_ml,10,30,3,3,0.05,0.95,0.9269128932477246,18,1.0,1,1.0,1,1.0,1
3812,max_ml,10,30,3,3,0.05,0.95,0.9309628712275666,6,1.0,1,1.0,1,1.0,1
3813,max_ml,10,30,3,3,0.05,0.95,0.8941976286313983,25,1.0,1,1.0,1,1.0,1
3814,max_ml,10,30,3,3,0.05,0.95,0.8843400672813659,13,1.0,1,1.0,1,1.0,1
3815,max_ml,10,30,3,3,0.05,0.95,0.8628974441986783,7,1.0,1,1.0,1,1.0,1
3816,max_ml,10,30,3,3,0.05,0.95,0.7722501812384055,6,1.0,1,1.0,1,1.0,1
3817,max_ml,10,30,3,3,0.05,0.95,0.7171543855892758,4,1.0,1,1.0,1,1.0,1
3818,max_ml,10,30,3,3,0.05,0.95,0.9088794533231856,12,1.0,1,1.0,1,1.0,1
3819,max_ml,10,30,3,3,0.05,0.95,0.5876199573442773,3,1.0,1,1.0,1,1.0,1
3820,max_ml,10,30,3,3,0.05,0.95,0.7042602088817791,6,1.0,1,1.0,1,1.0,1
3821,max_ml,10,30,3,3,0.05,0.95,0.9463129749886964,12,1.0,1,1.0,1,1.0,1
3822,max_ml,10,30,3,3,0.05,0.95,0.9188975520254417,20,1.0,1,1.0,1,1.0,1
3823,max_ml,10,30,3,3,0.05,0.95,0.9270349261305422,7,1.0,1,1.0,1,1.0,1
3824,max_ml,10,30,3,3,0.05,0.95,0.6878047584515617,3,1.0,1,1.0,1,1.0,1
3825,max_ml,10,30,3,3,0.05,0.95,0.942659323826213,39,0.0,0,1.0,1,1.0,1
3826,max_ml,10,30,3,3,0.05,0.95,0.8720005179813456,6,1.0,1,1.0,1,1.0,1
3827,max_ml,10,30,3,3,0.05,0.95,0.9250302058882492,18,1.0,1,1.0,1,1.0,1
3828,max_ml,10,30,3,3,0.05,0.95,0.903364953339885,25,1.0,1,1.0,1,1.0,1
3829,max_ml,10,30,3,3,0.05,0.95,0.9404230794846914,13,1.0,1,1.0,1,1.0,1
3830,max_ml,10,30,3,3,0.05,0.95,0.876685631726609,5,1.0,1,1.0,1,1.0,1
3831,max_ml,10,30,3,3,0.05,0.95,0.8900518529599396,16,1.0,1,1.0,1,1.0,1
3832,max_ml,10,30,3,3,0.05,0.95,0.946124859690006,10,1.0,1,1.0,1,1.0,1
3833,max_ml,10,30,3,3,0.05,0.95,0.7370769363624573,9,1.0,1,1.0,1,1.0,1
3834,max_ml,10,30,3,3,0.05,0.95,0.8083191085958668,15,1.0,1,1.0,1,1.0,1
3835,max_ml,10,30,3,3,0.05,0.95,0.9495649949458336,7,1.0,1,1.0,1,1.0,1
3836,max_ml,10,30,3,3,0.05,0.95,0.8564567760528724,13,1.0,1,1.0,1,1.0,1
3837,max_ml,10,30,3,3,0.05,0.95,0.8132179892536934,6,1.0,1,1.0,1,1.0,1
3838,max_ml,10,30,3,3,0.05,0.95,0.9370740644219778,20,1.0,1,1.0,1,1.0,1
3839,max_ml,10,30,3,3,0.05,0.95,0.9294839664402818,5,1.0,1,1.0,1,1.0,1
3840,max_ml,10,30,3,3,0.05,0.95,0.9124646623350408,4,1.0,1,1.0,1,1.0,1
3841,max_ml,10,30,3,3,0.05,0.95,0.938915857279074,5,1.0,1,1.0,1,1.0,1
3842,max_ml,10,30,3,3,0.05,0.95,0.8907520464115894,9,1.0,1,1.0,1,1.0,1
3843,max_ml,10,30,3,3,0.05,0.95,0.7115977997185158,2,1.0,1,1.0,1,1.0,1
3844,max_ml,10,30,3,3,0.05,0.95,0.9335468286739784,51,0.0,0,1.0,1,1.0,1
3845,max_ml,10,30,3,3,0.05,0.95,0.7600330602933109,9,1.0,1,1.0,1,1.0,1
3846,max_ml,10,30,3,3,0.05,0.95,0.9344353448881118,12,1.0,1,1.0,1,1.0,1
3847,max_ml,10,30,3,3,0.05,0.95,0.912146866847376,30,1.0,1,1.0,1,1.0,1
3848,max_ml,10,30,3,3,0.05,0.95,0.8602760148763556,11,1.0,1,1.0,1,1.0,1
3849,max_ml,10,30,3,3,0.05,0.95,0.918703752507848,25,1.0,1,1.0,1,1.0,1
3850,max_ml,10,30,3,3,0.05,0.95,0.845852054233183,5,1.0,1,1.0,1,1.0,1
3851,max_ml,10,30,3,3,0.05,0.95,0.9342489280664498,10,1.0,1,1.0,1,1.0,1
3852,max_ml,10,30,3,3,0.05,0.95,0.9068885067667594,21,1.0,1,1.0,1,1.0,1
3853,max_ml,10,30,3,3,0.05,0.95,0.7626687610325709,4,1.0,1,1.0,1,1.0,1
3854,max_ml,10,30,3,3,0.05,0.95,0.8907310749681653,7,1.0,1,1.0,1,1.0,1
3855,max_ml,10,30,3,3,0.05,0.95,0.9410795208828712,14,1.0,1,1.0,1,1.0,1
3856,max_ml,10,30,3,3,0.05,0.95,0.8819721883406241,12,1.0,1,1.0,1,1.0,1
3857,max_ml,10,30,3,3,0.05,0.95,0.853463086758375,6,1.0,1,1.0,1,1.0,1
3858,max_ml,10,30,3,3,0.05,0.95,0.8628960215910373,22,1.0,1,1.0,1,1.0,1
3859,max_ml,10,30,3,3,0.05,0.95,0.897471857401572,9,1.0,1,1.0,1,1.0,1
3860,max_ml,10,30,3,3,0.05,0.95,0.945049360410984,30,1.0,1,1.0,1,1.0,1
3861,max_ml,10,30,3,3,0.05,0.95,0.944786984559326,31,1.0,1,1.0,1,1.0,1
3862,max_ml,10,30,3,3,0.05,0.95,0.9277673908919024,42,1.0,1,1.0,1,1.0,1
3863,max_ml,10,30,3,3,0.05,0.95,0.7467044890983464,11,1.0,1,1.0,1,1.0,1
3864,max_ml,10,30,3,3,0.05,0.95,0.8493176278251716,3,1.0,1,1.0,1,1.0,1
3865,max_ml,10,30,3,3,0.05,0.95,0.9397779410041074,11,1.0,1,1.0,1,1.0,1
3866,max_ml,10,30,3,3,0.05,0.95,0.916354656979391,4,1.0,1,1.0,1,1.0,1
3867,max_ml,10,30,3,3,0.05,0.95,0.9386032369628832,24,1.0,1,1.0,1,1.0,1
3868,max_ml,10,30,3,3,0.05,0.95,0.8654567105013582,15,1.0,1,1.0,1,1.0,1
3869,max_ml,10,30,3,3,0.05,0.95,0.8958165752635296,4,1.0,1,1.0,1,1.0,1
3870,max_ml,10,30,3,3,0.05,0.95,0.9024311404662748,11,1.0,1,1.0,1,1.0,1
3871,max_ml,10,30,3,3,0.05,0.95,0.9215235805519894,13,1.0,1,1.0,1,1.0,1
3872,max_ml,10,30,3,3,0.05,0.95,0.7541977961275578,3,1.0,1,1.0,1,1.0,1
3873,max_ml,10,30,3,3,0.05,0.95,0.8460703598925045,15,1.0,1,1.0,1,1.0,1
3874,max_ml,10,30,3,3,0.05,0.95,0.9412909549613154,21,1.0,1,1.0,1,1.0,1
3875,max_ml,10,30,3,3,0.05,0.95,0.9431919894558406,13,1.0,1,1.0,1,1.0,1
3876,max_ml,10,30,3,3,0.05,0.95,0.9093307601017172,18,1.0,1,1.0,1,1.0,1
3877,max_ml,10,30,3,3,0.05,0.95,0.9449308778340508,8,1.0,1,1.0,1,1.0,1
3878,max_ml,10,30,3,3,0.05,0.95,0.7310831860503888,3,1.0,1,1.0,1,1.0,1
3879,max_ml,10,30,3,3,0.05,0.95,0.8331835561380502,11,1.0,1,1.0,1,1.0,1
3880,max_ml,10,30,3,3,0.05,0.95,0.936790366286548,54,0.0,0,1.0,1,1.0,1
3881,max_ml,10,30,3,3,0.05,0.95,0.9418785808602606,6,1.0,1,1.0,1,1.0,1
3882,max_ml,10,30,3,3,0.05,0.95,0.9360333139255884,7,1.0,1,1.0,1,1.0,1
3883,max_ml,10,30,3,3,0.05,0.95,0.9292645474431008,11,1.0,1,1.0,1,1.0,1
3884,max_ml,10,30,3,3,0.05,0.95,0.8594523555674378,12,1.0,1,1.0,1,1.0,1
3885,max_ml,10,30,3,3,0.05,0.95,0.8398376404991106,12,1.0,1,1.0,1,1.0,1
3886,max_ml,10,30,3,3,0.05,0.95,0.7290659252812877,3,1.0,1,1.0,1,1.0,1
3887,max_ml,10,30,3,3,0.05,0.95,0.942766802545378,28,1.0,1,1.0,1,1.0,1
3888,max_ml,10,30,3,3,0.05,0.95,0.8146183350420796,11,1.0,1,1.0,1,1.0,1
3889,max_ml,10,30,3,3,0.05,0.95,0.7615153669789144,8,1.0,1,1.0,1,1.0,1
3890,max_ml,10,30,3,3,0.05,0.95,0.9404196334335458,17,1.0,1,1.0,1,1.0,1
3891,max_ml,10,30,3,3,0.05,0.95,0.716464624913113,9,1.0,1,1.0,1,1.0,1
3892,max_ml,10,30,3,3,0.05,0.95,0.8430982427100212,13,1.0,1,1.0,1,1.0,1
3893,max_ml,10,30,3,3,0.05,0.95,0.8895001248779988,3,1.0,1,1.0,1,1.0,1
3894,max_ml,10,30,3,3,0.05,0.95,0.8741792816821791,3,1.0,1,1.0,1,1.0,1
3895,max_ml,10,30,3,3,0.05,0.95,0.8479484741415747,2,1.0,1,1.0,1,1.0,1
3896,max_ml,10,30,3,3,0.05,0.95,0.940604985414755,54,0.0,0,0.0,0,1.0,1
3897,max_ml,10,30,3,3,0.05,0.95,0.9461790239783306,19,1.0,1,1.0,1,1.0,1
3898,max_ml,10,30,3,3,0.05,0.95,0.9157960339994408,7,1.0,1,1.0,1,1.0,1
3899,max_ml,10,30,3,3,0.05,0.95,0.8959402751896387,42,1.0,1,1.0,1,1.0,1
3900,max_ml,10,30,3,3,0.05,0.95,0.8258869121448603,27,1.0,1,1.0,1,1.0,1
3901,max_ml,10,30,3,3,0.05,0.95,0.7677007551106169,10,1.0,1,1.0,1,1.0,1
3902,max_ml,10,30,3,3,0.05,0.95,0.9454908182105866,18,1.0,1,1.0,1,1.0,1
3903,max_ml,10,30,3,3,0.05,0.95,0.8519847037039067,19,1.0,1,1.0,1,1.0,1
3904,max_ml,10,30,3,3,0.05,0.95,0.9499147189446128,18,1.0,1,1.0,1,1.0,1
3905,max_ml,10,30,3,3,0.05,0.95,0.9248557112549776,61,0.0,1,0.0,1,0.0,1
3906,max_ml,10,30,3,3,0.05,0.95,0.8452898644877213,14,1.0,1,1.0,1,1.0,1
3907,max_ml,10,30,3,3,0.05,0.95,0.8736864578916848,7,1.0,1,1.0,1,1.0,1
3908,max_ml,10,30,3,3,0.05,0.95,0.7947986506934794,10,1.0,1,1.0,1,1.0,1
3909,max_ml,10,30,3,3,0.05,0.95,0.7809606458365306,5,1.0,1,1.0,1,1.0,1
3910,max_ml,10,30,3,3,0.05,0.95,0.9009366323818756,17,1.0,1,1.0,1,1.0,1
3911,max_ml,10,30,3,3,0.05,0.95,0.9492474783506416,34,1.0,1,1.0,1,1.0,1
3912,max_ml,10,30,3,3,0.05,0.95,0.9143664577533364,22,1.0,1,1.0,1,1.0,1
3913,max_ml,10,30,3,3,0.05,0.95,0.8666240623353808,26,1.0,1,1.0,1,1.0,1
3914,max_ml,10,30,3,3,0.05,0.95,0.8836973243121498,9,1.0,1,1.0,1,1.0,1
3915,max_ml,10,30,3,3,0.05,0.95,0.8217669618308231,8,1.0,1,1.0,1,1.0,1
3916,max_ml,10,30,3,3,0.05,0.95,0.932097194451083,30,1.0,1,1.0,1,1.0,1
3917,max_ml,10,30,3,3,0.05,0.95,0.5289316928508184,3,1.0,1,1.0,1,1.0,1
3918,max_ml,10,30,3,3,0.05,0.95,0.7690386828928336,6,1.0,1,1.0,1,1.0,1
3919,max_ml,10,30,3,3,0.05,0.95,0.9129625482745846,15,1.0,1,1.0,1,1.0,1
3920,max_ml,10,30,3,3,0.05,0.95,0.9261877586296164,30,0.0,0,1.0,1,0.0,0
3921,max_ml,10,30,3,3,0.05,0.95,0.8402784710537886,8,1.0,1,1.0,1,1.0,1
3922,max_ml,10,30,3,3,0.05,0.95,0.8691761337911078,19,1.0,1,1.0,1,1.0,1
3923,max_ml,10,30,3,3,0.05,0.95,0.9097112327627412,11,1.0,1,1.0,1,1.0,1
3924,max_ml,10,30,3,3,0.05,0.95,0.9160319814479636,20,1.0,1,1.0,1,1.0,1
3925,max_ml,10,30,3,3,0.05,0.95,0.9061581417281076,13,1.0,1,1.0,1,1.0,1
3926,max_ml,10,30,3,3,0.05,0.95,0.8821164355470313,16,1.0,1,1.0,1,1.0,1
3927,max_ml,10,30,3,3,0.05,0.95,0.9494973759023664,16,1.0,1,1.0,1,1.0,1
3928,max_ml,10,30,3,3,0.05,0.95,0.94091643812264,9,1.0,1,1.0,1,1.0,1
3929,max_ml,10,30,3,3,0.05,0.95,0.9245762252031636,16,1.0,1,1.0,1,1.0,1
3930,max_ml,10,30,3,3,0.05,0.95,0.8778852306616701,6,1.0,1,1.0,1,1.0,1
3931,max_ml,10,30,3,3,0.05,0.95,0.8518328885226417,11,1.0,1,1.0,1,1.0,1
3932,max_ml,10,30,3,3,0.05,0.95,0.9391533349091912,12,1.0,1,1.0,1,1.0,1
3933,max_ml,10,30,3,3,0.05,0.95,0.8781766074122683,9,1.0,1,1.0,1,1.0,1
3934,max_ml,10,30,3,3,0.05,0.95,0.8363880115423544,26,1.0,1,1.0,1,1.0,1
3935,max_ml,10,30,3,3,0.05,0.95,0.6872661739670283,3,1.0,1,1.0,1,1.0,1
3936,max_ml,10,30,3,3,0.05,0.95,0.9275894261099858,40,1.0,1,1.0,1,1.0,1
3937,max_ml,10,30,3,3,0.05,0.95,0.8848383510697663,7,1.0,1,1.0,1,1.0,1
3938,max_ml,10,30,3,3,0.05,0.95,0.8775950098332889,20,1.0,1,1.0,1,1.0,1
3939,max_ml,10,30,3,3,0.05,0.95,0.8485744994757235,3,1.0,1,1.0,1,1.0,1
3940,max_ml,10,30,3,3,0.05,0.95,0.9425451656487386,13,1.0,1,1.0,1,1.0,1
3941,max_ml,10,30,3,3,0.05,0.95,0.6953947657943955,17,1.0,1,1.0,1,1.0,1
3942,max_ml,10,30,3,3,0.05,0.95,0.8338592766716667,26,1.0,1,1.0,1,1.0,1
3943,max_ml,10,30,3,3,0.05,0.95,0.8737691459719338,15,1.0,1,1.0,1,1.0,1
3944,max_ml,10,30,3,3,0.05,0.95,0.8878029020531496,13,1.0,1,1.0,1,1.0,1
3945,max_ml,10,30,3,3,0.05,0.95,0.8644797311678705,9,1.0,1,1.0,1,1.0,1
3946,max_ml,10,30,3,3,0.05,0.95,0.7660280193787607,7,1.0,1,1.0,1,1.0,1
3947,max_ml,10,30,3,3,0.05,0.95,0.8803503251915965,7,1.0,1,1.0,1,1.0,1
3948,max_ml,10,30,3,3,0.05,0.95,0.7210619408971345,4,1.0,1,1.0,1,1.0,1
3949,max_ml,10,30,3,3,0.05,0.95,0.7710251846680173,5,1.0,1,1.0,1,1.0,1
3950,max_ml,10,30,3,3,0.05,0.95,0.8282200888074294,18,1.0,1,1.0,1,1.0,1
3951,max_ml,10,30,3,3,0.05,0.95,0.9297946649396988,18,1.0,1,1.0,1,1.0,1
3952,max_ml,10,30,3,3,0.05,0.95,0.8978860351568129,16,1.0,1,1.0,1,1.0,1
3953,max_ml,10,30,3,3,0.05,0.95,0.9113701583853242,4,1.0,1,1.0,1,1.0,1
3954,max_ml,10,30,3,3,0.05,0.95,0.82955431294043,6,1.0,1,1.0,1,1.0,1
3955,max_ml,10,30,3,3,0.05,0.95,0.9494839175938324,9,1.0,1,1.0,1,1.0,1
3956,max_ml,10,30,3,3,0.05,0.95,0.8124879640356925,7,1.0,1,1.0,1,1.0,1
3957,max_ml,10,30,3,3,0.05,0.95,0.7915755168534662,7,1.0,1,1.0,1,1.0,1
3958,max_ml,10,30,3,3,0.05,0.95,0.9015951829836708,6,1.0,1,1.0,1,1.0,1
3959,max_ml,10,30,3,3,0.05,0.95,0.8764410914317182,21,1.0,1,1.0,1,1.0,1
3960,max_ml,10,30,3,3,0.05,0.95,0.875514106272361,28,1.0,1,1.0,1,1.0,1
3961,max_ml,10,30,3,3,0.05,0.95,0.9180730819451502,5,1.0,1,1.0,1,1.0,1
3962,max_ml,10,30,3,3,0.05,0.95,0.8815651617811845,12,1.0,1,1.0,1,1.0,1
3963,max_ml,10,30,3,3,0.05,0.95,0.9057405868837636,8,1.0,1,1.0,1,1.0,1
3964,max_ml,10,30,3,3,0.05,0.95,0.8320248265616494,11,1.0,1,1.0,1,1.0,1
3965,max_ml,10,30,3,3,0.05,0.95,0.948158906509086,30,0.0,0,1.0,1,0.0,0
3966,max_ml,10,30,3,3,0.05,0.95,0.8713825446053961,5,1.0,1,1.0,1,1.0,1
3967,max_ml,10,30,3,3,0.05,0.95,0.9372279963047256,19,1.0,1,1.0,1,1.0,1
3968,max_ml,10,30,3,3,0.05,0.95,0.9244902474286756,33,1.0,1,1.0,1,1.0,1
3969,max_ml,10,30,3,3,0.05,0.95,0.9348513451930872,3,1.0,1,1.0,1,1.0,1
3970,max_ml,10,30,3,3,0.05,0.95,0.6509770098914995,4,1.0,1,1.0,1,1.0,1
3971,max_ml,10,30,3,3,0.05,0.95,0.8739448594001005,13,1.0,1,1.0,1,1.0,1
3972,max_ml,10,30,3,3,0.05,0.95,0.8716504573325131,2,1.0,1,1.0,1,1.0,1
3973,max_ml,10,30,3,3,0.05,0.95,0.9281197332628596,9,1.0,1,1.0,1,1.0,1
3974,max_ml,10,30,3,3,0.05,0.95,0.7969922955687433,4,1.0,1,1.0,1,1.0,1
3975,max_ml,10,30,3,3,0.05,0.95,0.7346005970201753,6,1.0,1,1.0,1,1.0,1
3976,max_ml,10,30,3,3,0.05,0.95,0.8954685561635595,6,1.0,1,1.0,1,1.0,1
3977,max_ml,10,30,3,3,0.05,0.95,0.8958206517542089,5,1.0,1,1.0,1,1.0,1
3978,max_ml,10,30,3,3,0.05,0.95,0.9301622216522136,25,1.0,1,1.0,1,1.0,1
3979,max_ml,10,30,3,3,0.05,0.95,0.7113214878788372,5,1.0,1,1.0,1,1.0,1
3980,max_ml,10,30,3,3,0.05,0.95,0.8863599706768104,9,1.0,1,1.0,1,1.0,1
3981,max_ml,10,30,3,3,0.05,0.95,0.8926157554228459,10,1.0,1,1.0,1,1.0,1
3982,max_ml,10,30,3,3,0.05,0.95,0.9107492224844684,3,1.0,1,1.0,1,1.0,1
3983,max_ml,10,30,3,3,0.05,0.95,0.9309484353706884,12,1.0,1,1.0,1,1.0,1
3984,max_ml,10,30,3,3,0.05,0.95,0.7597923328156162,11,1.0,1,1.0,1,1.0,1
3985,max_ml,10,30,3,3,0.05,0.95,0.8137326937351879,10,1.0,1,1.0,1,1.0,1
3986,max_ml,10,30,3,3,0.05,0.95,0.7530349913717361,13,1.0,1,1.0,1,1.0,1
3987,max_ml,10,30,3,3,0.05,0.95,0.9175753271666408,8,1.0,1,1.0,1,1.0,1
3988,max_ml,10,30,3,3,0.05,0.95,0.9444342916014362,6,1.0,1,1.0,1,1.0,1
3989,max_ml,10,30,3,3,0.05,0.95,0.8583052386393075,16,1.0,1,1.0,1,1.0,1
3990,max_ml,10,30,3,3,0.05,0.95,0.9489568076203072,14,1.0,1,1.0,1,1.0,1
3991,max_ml,10,30,3,3,0.05,0.95,0.8257195280529012,6,1.0,1,1.0,1,1.0,1
3992,max_ml,10,30,3,3,0.05,0.95,0.8911747067096398,11,1.0,1,1.0,1,1.0,1
3993,max_ml,10,30,3,3,0.05,0.95,0.7581266722046933,7,1.0,1,1.0,1,1.0,1
3994,max_ml,10,30,3,3,0.05,0.95,0.882201691744938,7,1.0,1,1.0,1,1.0,1
3995,max_ml,10,30,3,3,0.05,0.95,0.9402100870783192,15,1.0,1,1.0,1,1.0,1
3996,max_ml,10,30,3,3,0.05,0.95,0.7734255366142739,9,1.0,1,1.0,1,1.0,1
3997,max_ml,10,30,3,3,0.05,0.95,0.9311661570728827,14,1.0,1,1.0,1,1.0,1
3998,max_ml,10,30,3,3,0.05,0.95,0.7268389684924426,6,1.0,1,1.0,1,1.0,1
3999,max_ml,10,30,3,3,0.05,0.95,0.9478716063514522,3,1.0,1,1.0,1,1.0,1
4000,max_ml,10,30,3,3,0.05,0.95,0.8422824113440504,7,1.0,1,1.0,1,1.0,1
4001,max_ml,10,30,3,3,0.05,0.95,0.8509304242237391,12,1.0,1,1.0,1,1.0,1
4002,max_ml,10,30,3,3,0.05,0.95,0.934022858020229,8,1.0,1,1.0,1,1.0,1
4003,max_ml,10,30,3,3,0.05,0.95,0.916560305062616,20,1.0,1,1.0,1,1.0,1
4004,max_ml,10,30,3,3,0.05,0.95,0.7567947793112011,7,1.0,1,1.0,1,1.0,1
4005,max_ml,10,30,3,3,0.05,0.95,0.9328423970520088,12,1.0,1,1.0,1,1.0,1
4006,max_ml,10,30,3,3,0.05,0.95,0.8624920001192744,21,1.0,1,1.0,1,1.0,1
4007,max_ml,10,30,3,3,0.05,0.95,0.9060188100350874,9,1.0,1,1.0,1,1.0,1
4008,max_ml,10,30,3,3,0.05,0.95,0.939743857290729,15,1.0,1,1.0,1,1.0,1
4009,max_ml,10,30,3,3,0.05,0.95,0.8806836063076827,8,1.0,1,1.0,1,1.0,1
4010,max_ml,10,30,3,3,0.05,0.95,0.8390239471210822,18,1.0,1,1.0,1,1.0,1
4011,max_ml,10,30,3,3,0.05,0.95,0.8973323015985831,11,1.0,1,1.0,1,1.0,1
4012,max_ml,10,30,3,3,0.05,0.95,0.9209067802167618,17,1.0,1,1.0,1,1.0,1
4013,max_ml,10,30,3,3,0.05,0.95,0.8356763454961962,5,1.0,1,1.0,1,1.0,1
4014,max_ml,10,30,3,3,0.05,0.95,0.8395742735171623,8,1.0,1,1.0,1,1.0,1
4015,max_ml,10,30,3,3,0.05,0.95,0.7184579078731108,7,1.0,1,1.0,1,1.0,1
4016,max_ml,10,30,3,3,0.05,0.95,0.9360419762612512,36,1.0,1,1.0,1,1.0,1
4017,max_ml,10,30,3,3,0.05,0.95,0.8214561721172126,11,1.0,1,1.0,1,1.0,1
4018,max_ml,10,30,3,3,0.05,0.95,0.9201166208354704,10,1.0,1,1.0,1,1.0,1
4019,max_ml,10,30,3,3,0.05,0.95,0.863369734730297,14,1.0,1,1.0,1,1.0,1
4020,max_ml,10,30,3,3,0.05,0.95,0.9318278574024128,11,1.0,1,1.0,1,1.0,1
4021,max_ml,10,30,3,3,0.05,0.95,0.8975617629538691,21,1.0,1,1.0,1,1.0,1
4022,max_ml,10,30,3,3,0.05,0.95,0.7710511944301723,4,1.0,1,1.0,1,1.0,1
4023,max_ml,10,30,3,3,0.05,0.95,0.8884143177777541,5,1.0,1,1.0,1,1.0,1
4024,max_ml,10,30,3,3,0.05,0.95,0.9101966177639644,11,1.0,1,1.0,1,1.0,1
4025,max_ml,10,30,3,3,0.05,0.95,0.8608273646345169,12,1.0,1,1.0,1,1.0,1
4026,max_ml,10,30,3,3,0.05,0.95,0.8540617411869742,8,1.0,1,1.0,1,1.0,1
4027,max_ml,10,30,3,3,0.05,0.95,0.7888256712157736,13,1.0,1,1.0,1,1.0,1
4028,max_ml,10,30,3,3,0.05,0.95,0.8852080626615157,26,1.0,1,1.0,1,1.0,1
4029,max_ml,10,30,3,3,0.05,0.95,0.9131457596509664,17,1.0,1,1.0,1,1.0,1
4030,max_ml,10,30,3,3,0.05,0.95,0.902207600494399,13,1.0,1,1.0,1,1.0,1
4031,max_ml,10,30,3,3,0.05,0.95,0.93089726960509,7,1.0,1,1.0,1,1.0,1
4032,max_ml,10,30,3,3,0.05,0.95,0.7911465126954101,6,1.0,1,1.0,1,1.0,1
4033,max_ml,10,30,3,3,0.05,0.95,0.9128620019114556,19,1.0,1,1.0,1,1.0,1
4034,max_ml,10,30,3,3,0.05,0.95,0.8474851330830468,22,1.0,1,1.0,1,1.0,1
4035,max_ml,10,30,3,3,0.05,0.95,0.937905211016288,18,1.0,1,1.0,1,1.0,1
4036,max_ml,10,30,3,3,0.05,0.95,0.8584491931443082,11,1.0,1,1.0,1,1.0,1
4037,max_ml,10,30,3,3,0.05,0.95,0.9391897264278588,6,1.0,1,1.0,1,1.0,1
4038,max_ml,10,30,3,3,0.05,0.95,0.8737109998423246,3,1.0,1,1.0,1,1.0,1
4039,max_ml,10,30,3,3,0.05,0.95,0.9422672055256356,5,1.0,1,1.0,1,1.0,1
4040,max_ml,10,30,3,3,0.05,0.95,0.9404307543527852,6,1.0,1,1.0,1,1.0,1
4041,max_ml,10,30,3,3,0.05,0.95,0.8643648732430324,8,1.0,1,1.0,1,1.0,1
4042,max_ml,10,30,3,3,0.05,0.95,0.8272474258717439,10,1.0,1,1.0,1,1.0,1
4043,max_ml,10,30,3,3,0.05,0.95,0.6693607879419274,12,1.0,1,1.0,1,1.0,1
4044,max_ml,10,30,3,3,0.05,0.95,0.9089745526319865,10,1.0,1,1.0,1,1.0,1
4045,max_ml,10,30,3,3,0.05,0.95,0.7228381656487692,3,1.0,1,1.0,1,1.0,1
4046,max_ml,10,30,3,3,0.05,0.95,0.9420741436179016,39,1.0,1,1.0,1,1.0,1
4047,max_ml,10,30,3,3,0.05,0.95,0.7579298763509623,2,1.0,1,1.0,1,1.0,1
4048,max_ml,10,30,3,3,0.05,0.95,0.912720198794263,17,1.0,1,1.0,1,1.0,1
4049,max_ml,10,30,3,3,0.05,0.95,0.7781715386287494,2,1.0,1,1.0,1,1.0,1
4050,max_ml,10,30,3,3,0.05,0.95,0.8171363841766943,11,1.0,1,1.0,1,1.0,1
4051,max_ml,10,30,3,3,0.05,0.95,0.947115747942234,56,0.0,0,0.0,0,1.0,1
4052,max_ml,10,30,3,3,0.05,0.95,0.8936204006959618,14,1.0,1,1.0,1,1.0,1
4053,max_ml,10,30,3,3,0.05,0.95,0.8702103352635705,21,1.0,1,1.0,1,1.0,1
4054,max_ml,10,30,3,3,0.05,0.95,0.9206280897763516,9,1.0,1,1.0,1,1.0,1
4055,max_ml,10,30,3,3,0.05,0.95,0.9344624886249788,6,1.0,1,1.0,1,1.0,1
4056,max_ml,10,30,3,3,0.05,0.95,0.8899369362676478,29,1.0,1,1.0,1,1.0,1
4057,max_ml,10,30,3,3,0.05,0.95,0.8262424548876648,7,1.0,1,1.0,1,1.0,1
4058,max_ml,10,30,3,3,0.05,0.95,0.9413041680412269,33,1.0,1,1.0,1,1.0,1
4059,max_ml,10,30,3,3,0.05,0.95,0.9405283464173864,63,0.0,1,0.0,1,0.0,1
4060,max_ml,10,30,3,3,0.05,0.95,0.9210983333494942,11,1.0,1,1.0,1,1.0,1
4061,max_ml,10,30,3,3,0.05,0.95,0.905492662606671,22,1.0,1,1.0,1,1.0,1
4062,max_ml,10,30,3,3,0.05,0.95,0.8693168529595694,5,1.0,1,1.0,1,1.0,1
4063,max_ml,10,30,3,3,0.05,0.95,0.9167446345331308,14,1.0,1,1.0,1,1.0,1
4064,max_ml,10,30,3,3,0.05,0.95,0.8416768757793289,4,1.0,1,1.0,1,1.0,1
4065,max_ml,10,30,3,3,0.05,0.95,0.9482751917533484,7,1.0,1,1.0,1,1.0,1
4066,max_ml,10,30,3,3,0.05,0.95,0.9221030179638676,14,1.0,1,1.0,1,1.0,1
4067,max_ml,10,30,3,3,0.05,0.95,0.8205925164883958,11,1.0,1,1.0,1,1.0,1
4068,max_ml,10,30,3,3,0.05,0.95,0.8586633116080733,3,1.0,1,1.0,1,1.0,1
4069,max_ml,10,30,3,3,0.05,0.95,0.7982937452999145,6,1.0,1,1.0,1,1.0,1
4070,max_ml,10,30,3,3,0.05,0.95,0.9282527107871082,18,1.0,1,1.0,1,1.0,1
4071,max_ml,10,30,3,3,0.05,0.95,0.6221316167971943,6,1.0,1,1.0,1,1.0,1
4072,max_ml,10,30,3,3,0.05,0.95,0.8712538695336994,14,1.0,1,1.0,1,1.0,1
4073,max_ml,10,30,3,3,0.05,0.95,0.8415581702502923,6,1.0,1,1.0,1,1.0,1
4074,max_ml,10,30,3,3,0.05,0.95,0.712937060301211,4,1.0,1,1.0,1,1.0,1
4075,max_ml,10,30,3,3,0.05,0.95,0.8845394271708977,13,1.0,1,1.0,1,1.0,1
4076,max_ml,10,30,3,3,0.05,0.95,0.825085001522485,6,1.0,1,1.0,1,1.0,1
4077,max_ml,10,30,3,3,0.05,0.95,0.8623507878777319,14,1.0,1,1.0,1,1.0,1
4078,max_ml,10,30,3,3,0.05,0.95,0.9086487037367916,13,1.0,1,1.0,1,1.0,1
4079,max_ml,10,30,3,3,0.05,0.95,0.9386416417196668,45,1.0,1,1.0,1,1.0,1
4080,max_ml,10,30,3,3,0.05,0.95,0.853580080530057,7,1.0,1,1.0,1,1.0,1
4081,max_ml,10,30,3,3,0.05,0.95,0.902833395492703,5,1.0,1,1.0,1,1.0,1
4082,max_ml,10,30,3,3,0.05,0.95,0.5632032844477609,3,1.0,1,1.0,1,1.0,1
4083,max_ml,10,30,3,3,0.05,0.95,0.9133300759397288,15,1.0,1,1.0,1,0.0,0
4084,max_ml,10,30,3,3,0.05,0.95,0.875140111365998,5,1.0,1,1.0,1,1.0,1
4085,max_ml,10,30,3,3,0.05,0.95,0.7599737812974605,10,1.0,1,1.0,1,1.0,1
4086,max_ml,10,30,3,3,0.05,0.95,0.9388520265777692,16,1.0,1,1.0,1,1.0,1
4087,max_ml,10,30,3,3,0.05,0.95,0.8935613767874643,20,1.0,1,1.0,1,1.0,1
4088,max_ml,10,30,3,3,0.05,0.95,0.9309861314855596,10,1.0,1,1.0,1,1.0,1
4089,max_ml,10,30,3,3,0.05,0.95,0.946402943046332,11,1.0,1,1.0,1,1.0,1
4090,max_ml,10,30,3,3,0.05,0.95,0.9355051616611908,8,1.0,1,1.0,1,1.0,1
4091,max_ml,10,30,3,3,0.05,0.95,0.9427133104726876,9,1.0,1,1.0,1,1.0,1
4092,max_ml,10,30,3,3,0.05,0.95,0.8823279322585857,7,1.0,1,1.0,1,1.0,1
4093,max_ml,10,30,3,3,0.05,0.95,0.8991467118655799,11,1.0,1,1.0,1,1.0,1
4094,max_ml,10,30,3,3,0.05,0.95,0.9286321498351976,4,1.0,1,1.0,1,1.0,1
4095,max_ml,10,30,3,3,0.05,0.95,0.8820616435318235,16,1.0,1,1.0,1,1.0,1
4096,max_ml,10,30,3,3,0.05,0.95,0.9134929094037958,24,1.0,1,1.0,1,1.0,1
4097,max_ml,10,30,3,3,0.05,0.95,0.890795297806952,11,1.0,1,1.0,1,1.0,1
4098,max_ml,10,30,3,3,0.05,0.95,0.8841589289842755,5,1.0,1,1.0,1,1.0,1
4099,max_ml,10,30,3,3,0.05,0.95,0.9013230711079584,9,1.0,1,1.0,1,1.0,1
4100,max_ml,10,30,3,3,0.05,0.95,0.948249567420255,11,1.0,1,1.0,1,1.0,1
4101,max_ml,10,30,3,3,0.05,0.95,0.813470784039276,2,1.0,1,1.0,1,1.0,1
4102,max_ml,10,30,3,3,0.05,0.95,0.9193696370227514,21,1.0,1,1.0,1,1.0,1
4103,max_ml,10,30,3,3,0.05,0.95,0.8844167061675844,14,1.0,1,1.0,1,1.0,1
4104,max_ml,10,30,3,3,0.05,0.95,0.8664884956192085,16,1.0,1,1.0,1,1.0,1
4105,max_ml,10,30,3,3,0.05,0.95,0.8847601574509782,35,0.0,1,0.0,1,0.0,1
4106,max_ml,10,30,3,3,0.05,0.95,0.8968601829843518,14,1.0,1,1.0,1,1.0,1
4107,max_ml,10,30,3,3,0.05,0.95,0.9450022443880248,26,0.0,0,1.0,1,0.0,0
4108,max_ml,10,30,3,3,0.05,0.95,0.7804664585084713,4,1.0,1,1.0,1,1.0,1
4109,max_ml,10,30,3,3,0.05,0.95,0.9132353270496046,3,1.0,1,1.0,1,1.0,1
4110,max_ml,10,30,3,3,0.05,0.95,0.94433297803579,37,0.0,0,0.0,0,1.0,1
4111,max_ml,10,30,3,3,0.05,0.95,0.8712288387855567,26,1.0,1,1.0,1,1.0,1
4112,max_ml,10,30,3,3,0.05,0.95,0.9293001023246926,8,1.0,1,1.0,1,1.0,1
4113,max_ml,10,30,3,3,0.05,0.95,0.9166516752583426,8,1.0,1,1.0,1,1.0,1
4114,max_ml,10,30,3,3,0.05,0.95,0.905574075781954,21,1.0,1,1.0,1,1.0,1
4115,max_ml,10,30,3,3,0.05,0.95,0.7413891870772931,4,1.0,1,1.0,1,1.0,1
4116,max_ml,10,30,3,3,0.05,0.95,0.9148181713173692,17,1.0,1,1.0,1,1.0,1
4117,max_ml,10,30,3,3,0.05,0.95,0.8770612960694351,2,1.0,1,1.0,1,1.0,1
4118,max_ml,10,30,3,3,0.05,0.95,0.7325069738319273,3,1.0,1,1.0,1,1.0,1
4119,max_ml,10,30,3,3,0.05,0.95,0.9041535783521862,11,1.0,1,1.0,1,1.0,1
4120,max_ml,10,30,3,3,0.05,0.95,0.9102203420291296,16,1.0,1,1.0,1,1.0,1
4121,max_ml,10,30,3,3,0.05,0.95,0.9253499269883692,38,1.0,1,1.0,1,1.0,1
4122,max_ml,10,30,3,3,0.05,0.95,0.77292371793753,5,1.0,1,1.0,1,1.0,1
4123,max_ml,10,30,3,3,0.05,0.95,0.673068942245307,4,1.0,1,1.0,1,1.0,1
4124,max_ml,10,30,3,3,0.05,0.95,0.892406308930243,11,1.0,1,1.0,1,1.0,1
4125,max_ml,10,30,3,3,0.05,0.95,0.9365901925635204,4,1.0,1,1.0,1,1.0,1
4126,max_ml,10,30,3,3,0.05,0.95,0.9025890481217522,11,1.0,1,1.0,1,1.0,1
4127,max_ml,10,30,3,3,0.05,0.95,0.936606952380501,11,1.0,1,1.0,1,1.0,1
4128,max_ml,10,30,3,3,0.05,0.95,0.680181637132955,6,1.0,1,1.0,1,1.0,1
4129,max_ml,10,30,3,3,0.05,0.95,0.762681777725382,4,1.0,1,1.0,1,1.0,1
4130,max_ml,10,30,3,3,0.05,0.95,0.8307847469162711,14,1.0,1,1.0,1,1.0,1
4131,max_ml,10,30,3,3,0.05,0.95,0.9356112652764258,51,0.0,0,1.0,1,1.0,1
4132,max_ml,10,30,3,3,0.05,0.95,0.7177910538566618,11,1.0,1,1.0,1,1.0,1
4133,max_ml,10,30,3,3,0.05,0.95,0.8075773646321835,6,1.0,1,1.0,1,1.0,1
4134,max_ml,10,30,3,3,0.05,0.95,0.9297410588522887,4,1.0,1,1.0,1,1.0,1
4135,max_ml,10,30,3,3,0.05,0.95,0.6074723596122589,3,1.0,1,1.0,1,1.0,1
4136,max_ml,10,30,3,3,0.05,0.95,0.8644738028180144,33,0.0,1,0.0,1,0.0,1
4137,max_ml,10,30,3,3,0.05,0.95,0.8109568647236605,6,1.0,1,1.0,1,1.0,1
4138,max_ml,10,30,3,3,0.05,0.95,0.9086378468160644,7,1.0,1,1.0,1,1.0,1
4139,max_ml,10,30,3,3,0.05,0.95,0.8519078254145035,11,1.0,1,1.0,1,1.0,1
4140,max_ml,10,30,3,3,0.05,0.95,0.7476525415747847,7,1.0,1,1.0,1,1.0,1
4141,max_ml,10,30,3,3,0.05,0.95,0.8495577662465127,11,1.0,1,1.0,1,1.0,1
4142,max_ml,10,30,3,3,0.05,0.95,0.8303588171765506,4,1.0,1,1.0,1,1.0,1
4143,max_ml,10,30,3,3,0.05,0.95,0.8524779667460318,9,1.0,1,1.0,1,1.0,1
4144,max_ml,10,30,3,3,0.05,0.95,0.8547556774976087,24,1.0,1,1.0,1,1.0,1
4145,max_ml,10,30,3,3,0.05,0.95,0.9467490594409392,42,1.0,1,1.0,1,1.0,1
4146,max_ml,10,30,3,3,0.05,0.95,0.8631261389630037,14,1.0,1,1.0,1,1.0,1
4147,max_ml,10,30,3,3,0.05,0.95,0.9029138934363348,10,1.0,1,1.0,1,1.0,1
4148,max_ml,10,30,3,3,0.05,0.95,0.9003053516040973,15,1.0,1,1.0,1,1.0,1
4149,max_ml,10,30,3,3,0.05,0.95,0.9382898041717088,24,1.0,1,1.0,1,1.0,1
4150,max_ml,10,30,3,3,0.05,0.95,0.4937653460893469,3,1.0,1,1.0,1,1.0,1
4151,max_ml,10,30,3,3,0.05,0.95,0.8928331979653777,12,1.0,1,1.0,1,1.0,1
4152,max_ml,10,30,3,3,0.05,0.95,0.6084170556588419,4,1.0,1,1.0,1,1.0,1
4153,max_ml,10,30,3,3,0.05,0.95,0.9061120710937092,10,1.0,1,1.0,1,1.0,1
4154,max_ml,10,30,3,3,0.05,0.95,0.942793748863206,35,1.0,1,1.0,1,1.0,1
4155,max_ml,10,30,3,3,0.05,0.95,0.9386056811452308,6,1.0,1,1.0,1,1.0,1
4156,max_ml,10,30,3,3,0.05,0.95,0.8877874359030613,9,1.0,1,1.0,1,1.0,1
4157,max_ml,10,30,3,3,0.05,0.95,0.9265187482020952,26,1.0,1,1.0,1,1.0,1
4158,max_ml,10,30,3,3,0.05,0.95,0.7142427645797311,5,1.0,1,1.0,1,1.0,1
4159,max_ml,10,30,3,3,0.05,0.95,0.8374230600310096,15,1.0,1,1.0,1,1.0,1
4160,max_ml,10,30,3,3,0.05,0.95,0.9258261872256168,4,1.0,1,1.0,1,1.0,1
4161,max_ml,10,30,3,3,0.05,0.95,0.9387776421904046,35,1.0,1,1.0,1,1.0,1
4162,max_ml,10,30,3,3,0.05,0.95,0.8621380272282312,5,1.0,1,1.0,1,1.0,1
4163,max_ml,10,30,3,3,0.05,0.95,0.9421647284001448,6,1.0,1,1.0,1,1.0,1
4164,max_ml,10,30,3,3,0.05,0.95,0.8525149042859494,13,1.0,1,1.0,1,1.0,1
4165,max_ml,10,30,3,3,0.05,0.95,0.9211376748760888,10,1.0,1,1.0,1,1.0,1
4166,max_ml,10,30,3,3,0.05,0.95,0.6661707774864251,5,1.0,1,1.0,1,1.0,1
4167,max_ml,10,30,3,3,0.05,0.95,0.9031737392271214,15,1.0,1,1.0,1,1.0,1
4168,max_ml,10,30,3,3,0.05,0.95,0.8163208694486872,8,1.0,1,1.0,1,1.0,1
4169,max_ml,10,30,3,3,0.05,0.95,0.7584578031792518,4,1.0,1,1.0,1,1.0,1
4170,max_ml,10,30,3,3,0.05,0.95,0.9011259186712572,17,1.0,1,1.0,1,1.0,1
4171,max_ml,10,30,3,3,0.05,0.95,0.742815981025587,8,1.0,1,1.0,1,1.0,1
4172,max_ml,10,30,3,3,0.05,0.95,0.867415230689241,5,1.0,1,1.0,1,1.0,1
4173,max_ml,10,30,3,3,0.05,0.95,0.9078976334084716,3,1.0,1,1.0,1,1.0,1
4174,max_ml,10,30,3,3,0.05,0.95,0.8491497632222879,18,1.0,1,1.0,1,1.0,1
4175,max_ml,10,30,3,3,0.05,0.95,0.7132688454046398,3,1.0,1,1.0,1,1.0,1
4176,max_ml,10,30,3,3,0.05,0.95,0.9205336973040916,2,1.0,1,1.0,1,1.0,1
4177,max_ml,10,30,3,3,0.05,0.95,0.7940977824738992,3,1.0,1,1.0,1,1.0,1
4178,max_ml,10,30,3,3,0.05,0.95,0.770871380969629,4,1.0,1,1.0,1,1.0,1
4179,max_ml,10,30,3,3,0.05,0.95,0.8856521755511694,6,1.0,1,1.0,1,1.0,1
4180,max_ml,10,30,3,3,0.05,0.95,0.9340442355481748,11,1.0,1,1.0,1,1.0,1
4181,max_ml,10,30,3,3,0.05,0.95,0.7758538544835349,2,1.0,1,1.0,1,1.0,1
4182,max_ml,10,30,3,3,0.05,0.95,0.9210822763203648,21,1.0,1,1.0,1,1.0,1
4183,max_ml,10,30,3,3,0.05,0.95,0.7813674104407117,4,1.0,1,1.0,1,1.0,1
4184,max_ml,10,30,3,3,0.05,0.95,0.89238655684026,7,1.0,1,1.0,1,1.0,1
4185,max_ml,10,30,3,3,0.05,0.95,0.7587633037080923,5,1.0,1,1.0,1,1.0,1
4186,max_ml,10,30,3,3,0.05,0.95,0.8458588456484146,5,1.0,1,1.0,1,1.0,1
4187,max_ml,10,30,3,3,0.05,0.95,0.8265034928788048,28,1.0,1,1.0,1,1.0,1
4188,max_ml,10,30,3,3,0.05,0.95,0.8336416136960287,15,1.0,1,1.0,1,1.0,1
4189,max_ml,10,30,3,3,0.05,0.95,0.8765165346134008,8,1.0,1,1.0,1,1.0,1
4190,max_ml,10,30,3,3,0.05,0.95,0.9285294099546784,9,1.0,1,1.0,1,1.0,1
4191,max_ml,10,30,3,3,0.05,0.95,0.8815690335183095,11,1.0,1,1.0,1,1.0,1
4192,max_ml,10,30,3,3,0.05,0.95,0.8527773863968026,5,1.0,1,1.0,1,1.0,1
4193,max_ml,10,30,3,3,0.05,0.95,0.8957956082162731,24,0.0,0,1.0,1,1.0,1
4194,max_ml,10,30,3,3,0.05,0.95,0.8549709780096437,12,1.0,1,1.0,1,1.0,1
4195,max_ml,10,30,3,3,0.05,0.95,0.9342102426090572,13,1.0,1,1.0,1,1.0,1
4196,max_ml,10,30,3,3,0.05,0.95,0.8032016255723502,8,1.0,1,1.0,1,1.0,1
4197,max_ml,10,30,3,3,0.05,0.95,0.9343470529870452,10,1.0,1,1.0,1,1.0,1
4198,max_ml,10,30,3,3,0.05,0.95,0.900935373492989,17,1.0,1,1.0,1,1.0,1
4199,max_ml,10,30,3,3,0.05,0.95,0.7088941596076217,5,1.0,1,1.0,1,1.0,1
4200,max_ml,10,30,3,3,0.05,0.95,0.8803099532215665,23,1.0,1,1.0,1,1.0,1
4201,max_ml,10,30,3,3,0.05,0.95,0.7969053661522294,7,1.0,1,1.0,1,1.0,1
4202,max_ml,10,30,3,3,0.05,0.95,0.8066631019011713,2,1.0,1,1.0,1,1.0,1
4203,max_ml,10,30,3,3,0.05,0.95,0.7333732435570767,7,1.0,1,1.0,1,1.0,1
4204,max_ml,10,30,3,3,0.05,0.95,0.8777029122155229,7,1.0,1,1.0,1,1.0,1
4205,max_ml,10,30,3,3,0.05,0.95,0.540089133458465,7,1.0,1,1.0,1,1.0,1
4206,max_ml,10,30,3,3,0.05,0.95,0.8635832708258867,12,1.0,1,1.0,1,1.0,1
4207,max_ml,10,30,3,3,0.05,0.95,0.9250304938415592,3,1.0,1,1.0,1,1.0,1
4208,max_ml,10,30,3,3,0.05,0.95,0.9110989110649884,9,1.0,1,1.0,1,1.0,1
4209,max_ml,10,30,3,3,0.05,0.95,0.8548883272218148,5,1.0,1,1.0,1,1.0,1
4210,max_ml,10,30,3,3,0.05,0.95,0.7687661129015784,10,1.0,1,1.0,1,1.0,1
4211,max_ml,10,30,3,3,0.05,0.95,0.8911447414374264,7,1.0,1,1.0,1,1.0,1
4212,max_ml,10,30,3,3,0.05,0.95,0.937526697477224,37,1.0,1,1.0,1,1.0,1
4213,max_ml,10,30,3,3,0.05,0.95,0.8372232323012725,7,1.0,1,1.0,1,1.0,1
4214,max_ml,10,30,3,3,0.05,0.95,0.8169383732744407,4,1.0,1,1.0,1,1.0,1
4215,max_ml,10,30,3,3,0.05,0.95,0.7754190777282046,11,1.0,1,1.0,1,1.0,1
4216,max_ml,10,30,3,3,0.05,0.95,0.8358443069920384,3,1.0,1,1.0,1,1.0,1
4217,max_ml,10,30,3,3,0.05,0.95,0.652127551751134,5,1.0,1,1.0,1,1.0,1
4218,max_ml,10,30,3,3,0.05,0.95,0.9320433089886486,39,0.0,1,0.0,1,0.0,1
4219,max_ml,10,30,3,3,0.05,0.95,0.9360453199976074,32,1.0,1,1.0,1,1.0,1
4220,max_ml,10,30,3,3,0.05,0.95,0.8740889734183892,8,1.0,1,1.0,1,1.0,1
4221,max_ml,10,30,3,3,0.05,0.95,0.8713152752548332,7,1.0,1,1.0,1,1.0,1
4222,max_ml,10,30,3,3,0.05,0.95,0.8138938497046476,5,1.0,1,1.0,1,1.0,1
4223,max_ml,10,30,3,3,0.05,0.95,0.8711750482268275,5,1.0,1,1.0,1,1.0,1
4224,max_ml,10,30,3,3,0.05,0.95,0.7750117512918122,8,1.0,1,1.0,1,1.0,1
4225,max_ml,10,30,3,3,0.05,0.95,0.7978659121203179,17,1.0,1,1.0,1,1.0,1
4226,max_ml,10,30,3,3,0.05,0.95,0.9283425142513716,3,1.0,1,1.0,1,1.0,1
4227,max_ml,10,30,3,3,0.05,0.95,0.8454787369257707,41,0.0,0,1.0,1,1.0,1
4228,max_ml,10,30,3,3,0.05,0.95,0.9431157625418076,26,1.0,1,1.0,1,1.0,1
4229,max_ml,10,30,3,3,0.05,0.95,0.7356302742267337,11,1.0,1,1.0,1,1.0,1
4230,max_ml,10,30,3,3,0.05,0.95,0.9241439955412456,11,1.0,1,1.0,1,1.0,1
4231,max_ml,10,30,3,3,0.05,0.95,0.8984448453184103,22,1.0,1,1.0,1,1.0,1
4232,max_ml,10,30,3,3,0.05,0.95,0.9069848792398078,5,1.0,1,1.0,1,1.0,1
4233,max_ml,10,30,3,3,0.05,0.95,0.943213722602704,52,0.0,0,1.0,1,1.0,1
4234,max_ml,10,30,3,3,0.05,0.95,0.8049881094314605,11,1.0,1,1.0,1,1.0,1
4235,max_ml,10,30,3,3,0.05,0.95,0.8908188788327949,25,1.0,1,1.0,1,1.0,1
4236,max_ml,10,30,3,3,0.05,0.95,0.8864141031836149,3,1.0,1,1.0,1,1.0,1
4237,max_ml,10,30,3,3,0.05,0.95,0.8679599842748973,3,1.0,1,1.0,1,1.0,1
4238,max_ml,10,30,3,3,0.05,0.95,0.8568023081630046,4,1.0,1,1.0,1,1.0,1
4239,max_ml,10,30,3,3,0.05,0.95,0.9188762190650096,37,1.0,1,1.0,1,1.0,1
4240,max_ml,10,30,3,3,0.05,0.95,0.9359825167209078,33,1.0,1,1.0,1,1.0,1
4241,max_ml,10,30,3,3,0.05,0.95,0.8845817751716458,10,1.0,1,1.0,1,1.0,1
4242,max_ml,10,30,3,3,0.05,0.95,0.8091583945324546,8,1.0,1,1.0,1,1.0,1
4243,max_ml,10,30,3,3,0.05,0.95,0.9361573659140058,5,1.0,1,1.0,1,1.0,1
4244,max_ml,10,30,3,3,0.05,0.95,0.9344715136735384,13,1.0,1,1.0,1,1.0,1
4245,max_ml,10,30,3,3,0.05,0.95,0.7915285137791774,3,1.0,1,1.0,1,1.0,1
4246,max_ml,10,30,3,3,0.05,0.95,0.9000735180037294,70,0.0,1,0.0,1,0.0,1
4247,max_ml,10,30,3,3,0.05,0.95,0.9414085172462676,6,1.0,1,1.0,1,1.0,1
4248,max_ml,10,30,3,3,0.05,0.95,0.8124733565709852,8,1.0,1,1.0,1,1.0,1
4249,max_ml,10,30,3,3,0.05,0.95,0.8701051955229308,11,1.0,1,1.0,1,1.0,1
4250,max_ml,10,30,3,3,0.05,0.95,0.8714952184116855,10,1.0,1,1.0,1,1.0,1
4251,max_ml,10,30,3,3,0.05,0.95,0.826980019522446,21,1.0,1,1.0,1,1.0,1
4252,max_ml,10,30,3,3,0.05,0.95,0.779779488684215,6,1.0,1,1.0,1,1.0,1
4253,max_ml,10,30,3,3,0.05,0.95,0.9197885013602684,12,1.0,1,1.0,1,1.0,1
4254,max_ml,10,30,3,3,0.05,0.95,0.949572939409312,40,1.0,1,1.0,1,1.0,1
4255,max_ml,10,30,3,3,0.05,0.95,0.8866758185443449,20,1.0,1,1.0,1,1.0,1
4256,max_ml,10,30,3,3,0.05,0.95,0.8311548619227815,7,1.0,1,1.0,1,1.0,1
4257,max_ml,10,30,3,3,0.05,0.95,0.9185123688669302,9,1.0,1,1.0,1,1.0,1
4258,max_ml,10,30,3,3,0.05,0.95,0.9481667718746708,9,1.0,1,1.0,1,1.0,1
4259,max_ml,10,30,3,3,0.05,0.95,0.8081426420497493,7,1.0,1,1.0,1,1.0,1
4260,max_ml,10,30,3,3,0.05,0.95,0.8891983151694612,35,1.0,1,1.0,1,1.0,1
4261,max_ml,10,30,3,3,0.05,0.95,0.9328089811625656,25,1.0,1,1.0,1,1.0,1
4262,max_ml,10,30,3,3,0.05,0.95,0.5932916585042228,6,1.0,1,1.0,1,1.0,1
4263,max_ml,10,30,3,3,0.05,0.95,0.9311495083603116,8,1.0,1,1.0,1,1.0,1
4264,max_ml,10,30,3,3,0.05,0.95,0.7951958070996901,11,1.0,1,1.0,1,1.0,1
4265,max_ml,10,30,3,3,0.05,0.95,0.8846307273429106,12,1.0,1,1.0,1,1.0,1
4266,max_ml,10,30,3,3,0.05,0.95,0.9257979985273204,14,1.0,1,1.0,1,1.0,1
4267,max_ml,10,30,3,3,0.05,0.95,0.7839766680414572,10,1.0,1,1.0,1,1.0,1
4268,max_ml,10,30,3,3,0.05,0.95,0.8358376131909901,11,1.0,1,1.0,1,1.0,1
4269,max_ml,10,30,3,3,0.05,0.95,0.5616380603715289,5,1.0,1,1.0,1,1.0,1
4270,max_ml,10,30,3,3,0.05,0.95,0.942388080542352,44,0.0,0,1.0,1,0.0,0
4271,max_ml,10,30,3,3,0.05,0.95,0.9480561556138126,58,0.0,0,0.0,0,1.0,1
4272,max_ml,10,30,3,3,0.05,0.95,0.9307514195679644,53,1.0,1,1.0,1,1.0,1
4273,max_ml,10,30,3,3,0.05,0.95,0.929843497095828,35,1.0,1,1.0,1,1.0,1
4274,max_ml,10,30,3,3,0.05,0.95,0.897269124028805,17,1.0,1,1.0,1,1.0,1
4275,max_ml,10,30,3,3,0.05,0.95,0.9393455838073848,7,1.0,1,1.0,1,1.0,1
4276,max_ml,10,30,3,3,0.05,0.95,0.918151472520799,5,1.0,1,1.0,1,1.0,1
4277,max_ml,10,30,3,3,0.05,0.95,0.9127139092066662,7,1.0,1,1.0,1,1.0,1
4278,max_ml,10,30,3,3,0.05,0.95,0.9363319253476154,8,1.0,1,1.0,1,1.0,1
4279,max_ml,10,30,3,3,0.05,0.95,0.9385745404906564,9,1.0,1,1.0,1,1.0,1
4280,max_ml,10,30,3,3,0.05,0.95,0.945585425579804,13,1.0,1,1.0,1,1.0,1
4281,max_ml,10,30,3,3,0.05,0.95,0.8409906420990176,12,1.0,1,1.0,1,1.0,1
4282,max_ml,10,30,3,3,0.05,0.95,0.9405218172479556,20,1.0,1,1.0,1,1.0,1
4283,max_ml,10,30,3,3,0.05,0.95,0.8882060745452891,6,1.0,1,1.0,1,1.0,1
4284,max_ml,10,30,3,3,0.05,0.95,0.9129488029810684,5,1.0,1,1.0,1,1.0,1
4285,max_ml,10,30,3,3,0.05,0.95,0.8685117608782619,14,1.0,1,1.0,1,1.0,1
4286,max_ml,10,30,3,3,0.05,0.95,0.949087051503823,33,1.0,1,1.0,1,1.0,1
4287,max_ml,10,30,3,3,0.05,0.95,0.8533627791690152,5,1.0,1,1.0,1,1.0,1
4288,max_ml,10,30,3,3,0.05,0.95,0.8468916700759591,28,1.0,1,1.0,1,1.0,1
4289,max_ml,10,30,3,3,0.05,0.95,0.9198428436692176,19,1.0,1,1.0,1,1.0,1
4290,max_ml,10,30,3,3,0.05,0.95,0.9065942561773398,10,1.0,1,1.0,1,1.0,1
4291,max_ml,10,30,3,3,0.05,0.95,0.93621295370856,26,0.0,0,1.0,1,1.0,1
4292,max_ml,10,30,3,3,0.05,0.95,0.931982712965507,52,0.0,0,0.0,0,1.0,1
4293,max_ml,10,30,3,3,0.05,0.95,0.9178533482644484,8,1.0,1,1.0,1,1.0,1
4294,max_ml,10,30,3,3,0.05,0.95,0.8850426504214399,13,1.0,1,1.0,1,1.0,1
4295,max_ml,10,30,3,3,0.05,0.95,0.6967723580521881,6,1.0,1,1.0,1,1.0,1
4296,max_ml,10,30,3,3,0.05,0.95,0.9352679506343085,19,1.0,1,1.0,1,1.0,1
4297,max_ml,10,30,3,3,0.05,0.95,0.9093632841955226,7,1.0,1,1.0,1,1.0,1
4298,max_ml,10,30,3,3,0.05,0.95,0.9175337848984992,19,1.0,1,1.0,1,1.0,1
4299,max_ml,10,30,3,3,0.05,0.95,0.7319714443058807,14,1.0,1,1.0,1,1.0,1
4300,max_ml,10,30,3,3,0.05,0.95,0.816647691893165,8,1.0,1,1.0,1,1.0,1
4301,max_ml,10,30,3,3,0.05,0.95,0.9001581967273583,6,1.0,1,1.0,1,1.0,1
4302,max_ml,10,30,3,3,0.05,0.95,0.8903304514699057,15,1.0,1,1.0,1,1.0,1
4303,max_ml,10,30,3,3,0.05,0.95,0.8627073462352342,9,1.0,1,1.0,1,1.0,1
4304,max_ml,10,30,3,3,0.05,0.95,0.852933660894071,8,1.0,1,1.0,1,1.0,1
4305,max_ml,10,30,3,3,0.05,0.95,0.8934388268788712,2,1.0,1,1.0,1,1.0,1
4306,max_ml,10,30,3,3,0.05,0.95,0.8709799547949078,1,1.0,1,1.0,1,1.0,1
4307,max_ml,10,30,3,3,0.05,0.95,0.6358830110315195,3,1.0,1,1.0,1,1.0,1
4308,max_ml,10,30,3,3,0.05,0.95,0.7572558392247684,12,1.0,1,1.0,1,1.0,1
4309,max_ml,10,30,3,3,0.05,0.95,0.94478779558712,20,1.0,1,1.0,1,1.0,1
4310,max_ml,10,30,3,3,0.05,0.95,0.7413507523910139,7,1.0,1,1.0,1,1.0,1
4311,max_ml,10,30,3,3,0.05,0.95,0.9131756246777956,14,1.0,1,1.0,1,1.0,1
4312,max_ml,10,30,3,3,0.05,0.95,0.8511955680857387,7,1.0,1,1.0,1,1.0,1
4313,max_ml,10,30,3,3,0.05,0.95,0.7888646044887326,10,1.0,1,1.0,1,1.0,1
4314,max_ml,10,30,3,3,0.05,0.95,0.8715780078269401,2,1.0,1,1.0,1,1.0,1
4315,max_ml,10,30,3,3,0.05,0.95,0.8727138711814946,3,1.0,1,1.0,1,1.0,1
4316,max_ml,10,30,3,3,0.05,0.95,0.897380847869485,14,1.0,1,1.0,1,1.0,1
4317,max_ml,10,30,3,3,0.05,0.95,0.8933782656256944,10,1.0,1,1.0,1,1.0,1
4318,max_ml,10,30,3,3,0.05,0.95,0.8964525833018576,13,1.0,1,1.0,1,1.0,1
4319,max_ml,10,30,3,3,0.05,0.95,0.9259732489492416,11,1.0,1,1.0,1,1.0,1
4320,max_ml,10,30,3,3,0.05,0.95,0.9387179844912676,15,1.0,1,1.0,1,1.0,1
4321,max_ml,10,30,3,3,0.05,0.95,0.8073639442002599,4,1.0,1,1.0,1,1.0,1
4322,max_ml,10,30,3,3,0.05,0.95,0.8129657167228141,16,1.0,1,1.0,1,1.0,1
4323,max_ml,10,30,3,3,0.05,0.95,0.8521028158253008,13,1.0,1,1.0,1,1.0,1
4324,max_ml,10,30,3,3,0.05,0.95,0.7763532538072576,7,1.0,1,1.0,1,1.0,1
4325,max_ml,10,30,3,3,0.05,0.95,0.6405596966470474,5,1.0,1,1.0,1,1.0,1
4326,max_ml,10,30,3,3,0.05,0.95,0.9448480203206768,45,1.0,1,1.0,1,1.0,1
4327,max_ml,10,30,3,3,0.05,0.95,0.7634201246233127,18,1.0,1,1.0,1,1.0,1
4328,max_ml,10,30,3,3,0.05,0.95,0.946894354587451,9,1.0,1,1.0,1,1.0,1
4329,max_ml,10,30,3,3,0.05,0.95,0.9164539292789567,13,1.0,1,1.0,1,1.0,1
4330,max_ml,10,30,3,3,0.05,0.95,0.8827304017206261,5,1.0,1,1.0,1,1.0,1
4331,max_ml,10,30,3,3,0.05,0.95,0.8718157623967542,7,1.0,1,1.0,1,1.0,1
4332,max_ml,10,30,3,3,0.05,0.95,0.8432353193377453,9,1.0,1,1.0,1,1.0,1
4333,max_ml,10,30,3,3,0.05,0.95,0.8163142782981266,14,1.0,1,1.0,1,1.0,1
4334,max_ml,10,30,3,3,0.05,0.95,0.8886068732816302,20,1.0,1,1.0,1,1.0,1
4335,max_ml,10,30,3,3,0.05,0.95,0.9138813583477085,12,1.0,1,1.0,1,1.0,1
4336,max_ml,10,30,3,3,0.05,0.95,0.9408840917527296,68,0.0,1,0.0,1,0.0,1
4337,max_ml,10,30,3,3,0.05,0.95,0.8921744416432833,7,1.0,1,1.0,1,1.0,1
4338,max_ml,10,30,3,3,0.05,0.95,0.9489681966242782,27,1.0,1,1.0,1,1.0,1
4339,max_ml,10,30,3,3,0.05,0.95,0.933788226369549,19,1.0,1,1.0,1,1.0,1
4340,max_ml,10,30,3,3,0.05,0.95,0.8908582857982986,6,1.0,1,1.0,1,1.0,1
4341,max_ml,10,30,3,3,0.05,0.95,0.6835904724705288,4,1.0,1,1.0,1,1.0,1
4342,max_ml,10,30,3,3,0.05,0.95,0.949175985860372,15,1.0,1,1.0,1,1.0,1
4343,max_ml,10,30,3,3,0.05,0.95,0.9302841516175804,21,1.0,1,1.0,1,1.0,1
4344,max_ml,10,30,3,3,0.05,0.95,0.6476235118441285,6,1.0,1,1.0,1,1.0,1
4345,max_ml,10,30,3,3,0.05,0.95,0.880702512237447,8,1.0,1,1.0,1,1.0,1
4346,max_ml,10,30,3,3,0.05,0.95,0.6596847861204156,7,1.0,1,1.0,1,1.0,1
4347,max_ml,10,30,3,3,0.05,0.95,0.9458896731605584,5,1.0,1,1.0,1,1.0,1
4348,max_ml,10,30,3,3,0.05,0.95,0.9237749788382826,10,1.0,1,1.0,1,1.0,1
4349,max_ml,10,30,3,3,0.05,0.95,0.933250498383728,17,1.0,1,1.0,1,1.0,1
4350,max_ml,10,30,3,3,0.05,0.95,0.8629901093262894,13,1.0,1,1.0,1,1.0,1
4351,max_ml,10,30,3,3,0.05,0.95,0.927130946292366,7,1.0,1,1.0,1,1.0,1
4352,max_ml,10,30,3,3,0.05,0.95,0.7915150484036502,7,1.0,1,1.0,1,1.0,1
4353,max_ml,10,30,3,3,0.05,0.95,0.8435814007331305,8,1.0,1,1.0,1,1.0,1
4354,max_ml,10,30,3,3,0.05,0.95,0.868109526756353,9,1.0,1,1.0,1,1.0,1
4355,max_ml,10,30,3,3,0.05,0.95,0.7570425283785748,5,1.0,1,1.0,1,1.0,1
4356,max_ml,10,30,3,3,0.05,0.95,0.9402961971789208,23,1.0,1,1.0,1,1.0,1
4357,max_ml,10,30,3,3,0.05,0.95,0.8442652112686572,13,1.0,1,1.0,1,1.0,1
4358,max_ml,10,30,3,3,0.05,0.95,0.9351844417951072,49,0.0,1,0.0,1,0.0,1
4359,max_ml,10,30,3,3,0.05,0.95,0.9271653855624356,18,1.0,1,1.0,1,1.0,1
4360,max_ml,10,30,3,3,0.05,0.95,0.74781455961491,9,1.0,1,1.0,1,1.0,1
4361,max_ml,10,30,3,3,0.05,0.95,0.914447836953938,6,1.0,1,1.0,1,1.0,1
4362,max_ml,10,30,3,3,0.05,0.95,0.9212270347567564,15,1.0,1,0.0,0,0.0,0
4363,max_ml,10,30,3,3,0.05,0.95,0.9129659216327856,11,1.0,1,1.0,1,1.0,1
4364,max_ml,10,30,3,3,0.05,0.95,0.8919544804250812,3,1.0,1,1.0,1,1.0,1
4365,max_ml,10,30,3,3,0.05,0.95,0.7513154047492933,7,1.0,1,1.0,1,1.0,1
4366,max_ml,10,30,3,3,0.05,0.95,0.9353392634066812,28,1.0,1,1.0,1,1.0,1
4367,max_ml,10,30,3,3,0.05,0.95,0.9347655216060796,22,0.0,0,1.0,1,0.0,0
4368,max_ml,10,30,3,3,0.05,0.95,0.8345493852655351,15,1.0,1,1.0,1,1.0,1
4369,max_ml,10,30,3,3,0.05,0.95,0.8482594155862515,11,1.0,1,1.0,1,1.0,1
4370,max_ml,10,30,3,3,0.05,0.95,0.9397182916805746,29,1.0,1,1.0,1,1.0,1
4371,max_ml,10,30,3,3,0.05,0.95,0.8984867508866108,35,1.0,1,1.0,1,1.0,1
4372,max_ml,10,30,3,3,0.05,0.95,0.8925903541973317,4,1.0,1,1.0,1,1.0,1
4373,max_ml,10,30,3,3,0.05,0.95,0.8030835722236351,7,1.0,1,1.0,1,1.0,1
4374,max_ml,10,30,3,3,0.05,0.95,0.8678210228138771,3,1.0,1,1.0,1,1.0,1
4375,max_ml,10,30,3,3,0.05,0.95,0.9198110318907384,5,1.0,1,1.0,1,1.0,1
4376,max_ml,10,30,3,3,0.05,0.95,0.8729429192975272,5,1.0,1,1.0,1,1.0,1
4377,max_ml,10,30,3,3,0.05,0.95,0.788249824809534,8,1.0,1,1.0,1,1.0,1
4378,max_ml,10,30,3,3,0.05,0.95,0.8966373300623277,8,1.0,1,1.0,1,1.0,1
4379,max_ml,10,30,3,3,0.05,0.95,0.90380416987669,12,1.0,1,1.0,1,1.0,1
4380,max_ml,10,30,3,3,0.05,0.95,0.9211553755483636,14,1.0,1,1.0,1,1.0,1
4381,max_ml,10,30,3,3,0.05,0.95,0.9336641814175676,12,1.0,1,1.0,1,1.0,1
4382,max_ml,10,30,3,3,0.05,0.95,0.9421005029709116,7,1.0,1,1.0,1,1.0,1
4383,max_ml,10,30,3,3,0.05,0.95,0.9257307138710728,6,1.0,1,1.0,1,1.0,1
4384,max_ml,10,30,3,3,0.05,0.95,0.9266153557755382,29,0.0,1,0.0,1,0.0,1
4385,max_ml,10,30,3,3,0.05,0.95,0.8646982896486102,8,1.0,1,1.0,1,1.0,1
4386,max_ml,10,30,3,3,0.05,0.95,0.7753417672433905,5,1.0,1,1.0,1,1.0,1
4387,max_ml,10,30,3,3,0.05,0.95,0.8470567193834702,6,1.0,1,1.0,1,1.0,1
4388,max_ml,10,30,3,3,0.05,0.95,0.827686687730005,7,1.0,1,1.0,1,1.0,1
4389,max_ml,10,30,3,3,0.05,0.95,0.9266102192284535,38,1.0,1,1.0,1,1.0,1
4390,max_ml,10,30,3,3,0.05,0.95,0.7707931567108088,4,1.0,1,1.0,1,1.0,1
4391,max_ml,10,30,3,3,0.05,0.95,0.8273467817672802,3,1.0,1,1.0,1,1.0,1
4392,max_ml,10,30,3,3,0.05,0.95,0.7108191904085807,3,1.0,1,1.0,1,1.0,1
4393,max_ml,10,30,3,3,0.05,0.95,0.7500291239146153,3,1.0,1,1.0,1,1.0,1
4394,max_ml,10,30,3,3,0.05,0.95,0.9454269289854716,8,1.0,1,1.0,1,1.0,1
4395,max_ml,10,30,3,3,0.05,0.95,0.7341211895778114,11,1.0,1,1.0,1,1.0,1
4396,max_ml,10,30,3,3,0.05,0.95,0.6549050815511421,4,1.0,1,1.0,1,1.0,1
4397,max_ml,10,30,3,3,0.05,0.95,0.8432509200009818,5,1.0,1,1.0,1,1.0,1
4398,max_ml,10,30,3,3,0.05,0.95,0.6727371591298777,6,1.0,1,1.0,1,1.0,1
4399,max_ml,10,30,3,3,0.05,0.95,0.8620206217119338,8,1.0,1,1.0,1,1.0,1
4400,max_ml,10,30,3,3,0.05,0.95,0.9414512188859636,13,1.0,1,1.0,1,1.0,1
4401,max_ml,10,30,3,3,0.05,0.95,0.9135650053516507,16,1.0,1,1.0,1,1.0,1
4402,max_ml,10,30,3,3,0.05,0.95,0.714223320709748,9,1.0,1,1.0,1,1.0,1
4403,max_ml,10,30,3,3,0.05,0.95,0.9273386695032568,10,1.0,1,1.0,1,1.0,1
4404,max_ml,10,30,3,3,0.05,0.95,0.8623299244367991,5,1.0,1,1.0,1,1.0,1
4405,max_ml,10,30,3,3,0.05,0.95,0.9488051016578628,58,0.0,1,0.0,1,0.0,1
4406,max_ml,10,30,3,3,0.05,0.95,0.9382080112384324,21,1.0,1,1.0,1,1.0,1
4407,max_ml,10,30,3,3,0.05,0.95,0.8200959974785926,5,1.0,1,1.0,1,1.0,1
4408,max_ml,10,30,3,3,0.05,0.95,0.9473021766300384,22,1.0,1,1.0,1,1.0,1
4409,max_ml,10,30,3,3,0.05,0.95,0.941045494648168,43,1.0,1,1.0,1,1.0,1
4410,max_ml,10,30,3,3,0.05,0.95,0.9275876806285216,43,0.0,0,1.0,1,1.0,1
4411,max_ml,10,30,3,3,0.05,0.95,0.9455816693870532,48,1.0,1,1.0,1,1.0,1
4412,max_ml,10,30,3,3,0.05,0.95,0.8915576149966518,31,1.0,1,1.0,1,1.0,1
4413,max_ml,10,30,3,3,0.05,0.95,0.8677597281813392,6,1.0,1,1.0,1,1.0,1
4414,max_ml,10,30,3,3,0.05,0.95,0.9498397116517004,13,1.0,1,1.0,1,1.0,1
4415,max_ml,10,30,3,3,0.05,0.95,0.8839744623359302,11,1.0,1,1.0,1,1.0,1
4416,max_ml,10,30,3,3,0.05,0.95,0.8694073513894879,6,1.0,1,1.0,1,1.0,1
4417,max_ml,10,30,3,3,0.05,0.95,0.9268520241708514,24,1.0,1,1.0,1,1.0,1
4418,max_ml,10,30,3,3,0.05,0.95,0.8500151696911933,9,1.0,1,1.0,1,1.0,1
4419,max_ml,10,30,3,3,0.05,0.95,0.8613295997956062,4,1.0,1,1.0,1,1.0,1
4420,max_ml,10,30,3,3,0.05,0.95,0.7089024507086737,3,1.0,1,1.0,1,1.0,1
4421,max_ml,10,30,3,3,0.05,0.95,0.8347191260102051,6,1.0,1,1.0,1,1.0,1
4422,max_ml,10,30,3,3,0.05,0.95,0.7551035699479903,3,1.0,1,1.0,1,1.0,1
4423,max_ml,10,30,3,3,0.05,0.95,0.6538831066562418,3,1.0,1,1.0,1,1.0,1
4424,max_ml,10,30,3,3,0.05,0.95,0.8264033207309354,1,1.0,1,1.0,1,1.0,1
4425,max_ml,10,30,3,3,0.05,0.95,0.9017750595453898,6,1.0,1,1.0,1,1.0,1
4426,max_ml,10,30,3,3,0.05,0.95,0.7902151539581539,5,1.0,1,1.0,1,1.0,1
4427,max_ml,10,30,3,3,0.05,0.95,0.8674263331725555,5,1.0,1,1.0,1,1.0,1
4428,max_ml,10,30,3,3,0.05,0.95,0.80376216538684,7,1.0,1,1.0,1,1.0,1
4429,max_ml,10,30,3,3,0.05,0.95,0.8588512797618054,10,1.0,1,1.0,1,1.0,1
4430,max_ml,10,30,3,3,0.05,0.95,0.9105123843354588,20,1.0,1,1.0,1,1.0,1
4431,max_ml,10,30,3,3,0.05,0.95,0.7983525788666276,5,1.0,1,1.0,1,1.0,1
4432,max_ml,10,30,3,3,0.05,0.95,0.7945446380954148,6,1.0,1,1.0,1,1.0,1
4433,max_ml,10,30,3,3,0.05,0.95,0.9364015685737682,20,1.0,1,1.0,1,1.0,1
4434,max_ml,10,30,3,3,0.05,0.95,0.7638004042435719,6,1.0,1,1.0,1,1.0,1
4435,max_ml,10,30,3,3,0.05,0.95,0.9272077890791994,14,1.0,1,1.0,1,1.0,1
4436,max_ml,10,30,3,3,0.05,0.95,0.8719017804006847,5,1.0,1,1.0,1,1.0,1
4437,max_ml,10,30,3,3,0.05,0.95,0.8526292433517464,21,1.0,1,1.0,1,1.0,1
4438,max_ml,10,30,3,3,0.05,0.95,0.8315760883765275,8,1.0,1,1.0,1,1.0,1
4439,max_ml,10,30,3,3,0.05,0.95,0.8718702266255556,11,1.0,1,1.0,1,1.0,1
4440,max_ml,10,30,3,3,0.05,0.95,0.855320547437936,7,1.0,1,1.0,1,1.0,1
4441,max_ml,10,30,3,3,0.05,0.95,0.9314849732485267,4,1.0,1,1.0,1,1.0,1
4442,max_ml,10,30,3,3,0.05,0.95,0.85794214970519,8,1.0,1,1.0,1,1.0,1
4443,max_ml,10,30,3,3,0.05,0.95,0.935914225456288,14,1.0,1,1.0,1,1.0,1
4444,max_ml,10,30,3,3,0.05,0.95,0.890672608329963,12,1.0,1,1.0,1,1.0,1
4445,max_ml,10,30,3,3,0.05,0.95,0.876106670210112,13,1.0,1,1.0,1,1.0,1
4446,max_ml,10,30,3,3,0.05,0.95,0.8431785397816393,17,1.0,1,1.0,1,1.0,1
4447,max_ml,10,30,3,3,0.05,0.95,0.8479123995237022,8,1.0,1,1.0,1,1.0,1
4448,max_ml,10,30,3,3,0.05,0.95,0.8705187666683424,18,1.0,1,1.0,1,1.0,1
4449,max_ml,10,30,3,3,0.05,0.95,0.8561456488702991,14,1.0,1,1.0,1,1.0,1
4450,max_ml,10,30,3,3,0.05,0.95,0.9447171161682334,5,1.0,1,1.0,1,1.0,1
4451,max_ml,10,30,3,3,0.05,0.95,0.9065556174416785,7,1.0,1,1.0,1,1.0,1
4452,max_ml,10,30,3,3,0.05,0.95,0.8456368647244917,7,1.0,1,1.0,1,1.0,1
4453,max_ml,10,30,3,3,0.05,0.95,0.9176667323306286,9,1.0,1,1.0,1,1.0,1
4454,max_ml,10,30,3,3,0.05,0.95,0.9210348967930508,27,0.0,1,0.0,1,0.0,1
4455,max_ml,10,30,3,3,0.05,0.95,0.8489403398322779,8,1.0,1,1.0,1,1.0,1
4456,max_ml,10,30,3,3,0.05,0.95,0.8392004023797878,5,1.0,1,1.0,1,1.0,1
4457,max_ml,10,30,3,3,0.05,0.95,0.9118716067989274,5,1.0,1,1.0,1,1.0,1
4458,max_ml,10,30,3,3,0.05,0.95,0.8355628625107858,6,1.0,1,1.0,1,1.0,1
4459,max_ml,10,30,3,3,0.05,0.95,0.9442851097430314,38,1.0,1,1.0,1,1.0,1
4460,max_ml,10,30,3,3,0.05,0.95,0.9144011653961316,7,1.0,1,1.0,1,1.0,1
4461,max_ml,10,30,3,3,0.05,0.95,0.8053848526879189,8,1.0,1,1.0,1,1.0,1
4462,max_ml,10,30,3,3,0.05,0.95,0.8419079882272595,8,1.0,1,1.0,1,1.0,1
4463,max_ml,10,30,3,3,0.05,0.95,0.6906455720983478,5,1.0,1,1.0,1,1.0,1
4464,max_ml,10,30,3,3,0.05,0.95,0.8445500844904236,12,1.0,1,1.0,1,1.0,1
4465,max_ml,10,30,3,3,0.05,0.95,0.9446438743746476,20,1.0,1,1.0,1,1.0,1
4466,max_ml,10,30,3,3,0.05,0.95,0.936741511336272,25,1.0,1,1.0,1,1.0,1
4467,max_ml,10,30,3,3,0.05,0.95,0.8873682318555159,5,1.0,1,1.0,1,1.0,1
4468,max_ml,10,30,3,3,0.05,0.95,0.9043876990543032,22,1.0,1,1.0,1,1.0,1
4469,max_ml,10,30,3,3,0.05,0.95,0.9479286206107308,31,1.0,1,1.0,1,1.0,1
4470,max_ml,10,30,3,3,0.05,0.95,0.8488953541568773,6,1.0,1,1.0,1,1.0,1
4471,max_ml,10,30,3,3,0.05,0.95,0.7416224547310933,10,1.0,1,1.0,1,1.0,1
4472,max_ml,10,30,3,3,0.05,0.95,0.8248369464249871,3,1.0,1,1.0,1,1.0,1
4473,max_ml,10,30,3,3,0.05,0.95,0.7553545579017577,2,1.0,1,1.0,1,1.0,1
4474,max_ml,10,30,3,3,0.05,0.95,0.9421450968490838,11,1.0,1,1.0,1,1.0,1
4475,max_ml,10,30,3,3,0.05,0.95,0.93851452575493,13,1.0,1,1.0,1,1.0,1
4476,max_ml,10,30,3,3,0.05,0.95,0.9491075524109645,13,1.0,1,1.0,1,1.0,1
4477,max_ml,10,30,3,3,0.05,0.95,0.913214571304003,25,1.0,1,1.0,1,1.0,1
4478,max_ml,10,30,3,3,0.05,0.95,0.7897872127481056,5,1.0,1,1.0,1,1.0,1
4479,max_ml,10,30,3,3,0.05,0.95,0.8438455611140909,6,1.0,1,1.0,1,1.0,1
4480,max_ml,10,30,3,3,0.05,0.95,0.9040658600186108,10,1.0,1,1.0,1,1.0,1
4481,max_ml,10,30,3,3,0.05,0.95,0.927685285712279,14,1.0,1,1.0,1,1.0,1
4482,max_ml,10,30,3,3,0.05,0.95,0.7677198090369796,3,1.0,1,1.0,1,1.0,1
4483,max_ml,10,30,3,3,0.05,0.95,0.8526640421167914,6,1.0,1,1.0,1,1.0,1
4484,max_ml,10,30,3,3,0.05,0.95,0.8519777245707851,7,1.0,1,1.0,1,1.0,1
4485,max_ml,10,30,3,3,0.05,0.95,0.8254563542812644,6,1.0,1,1.0,1,1.0,1
4486,max_ml,10,30,3,3,0.05,0.95,0.9095702798139464,10,1.0,1,1.0,1,1.0,1
4487,max_ml,10,30,3,3,0.05,0.95,0.9038089637269374,16,1.0,1,1.0,1,1.0,1
4488,max_ml,10,30,3,3,0.05,0.95,0.7904795996312459,5,1.0,1,1.0,1,1.0,1
4489,max_ml,10,30,3,3,0.05,0.95,0.7722439127690703,4,1.0,1,1.0,1,1.0,1
4490,max_ml,10,30,3,3,0.05,0.95,0.8789377032842953,7,1.0,1,1.0,1,1.0,1
4491,max_ml,10,30,3,3,0.05,0.95,0.7962263147238628,10,1.0,1,1.0,1,1.0,1
4492,max_ml,10,30,3,3,0.05,0.95,0.7437814542951982,7,1.0,1,1.0,1,1.0,1
4493,max_ml,10,30,3,3,0.05,0.95,0.9022018830243548,9,1.0,1,1.0,1,1.0,1
4494,max_ml,10,30,3,3,0.05,0.95,0.9319747533809926,7,1.0,1,1.0,1,1.0,1
4495,max_ml,10,30,3,3,0.05,0.95,0.8046077673917081,9,1.0,1,1.0,1,1.0,1
4496,max_ml,10,30,3,3,0.05,0.95,0.9357362949142296,6,1.0,1,1.0,1,1.0,1
4497,max_ml,10,30,3,3,0.05,0.95,0.812499813693288,5,1.0,1,1.0,1,1.0,1
4498,max_ml,10,30,3,3,0.05,0.95,0.8308104525231559,25,1.0,1,1.0,1,1.0,1
4499,max_ml,10,30,3,3,0.05,0.95,0.9274826874732636,20,1.0,1,1.0,1,1.0,1
4500,max_ml,10,30,3,3,0.05,0.95,0.9493221178601928,10,1.0,1,1.0,1,1.0,1
4501,max_ml,10,30,3,3,0.05,0.95,0.9493760162429112,11,1.0,1,1.0,1,1.0,1
4502,max_ml,10,30,3,3,0.05,0.95,0.9078811776084584,5,1.0,1,1.0,1,1.0,1
4503,max_ml,10,30,3,3,0.05,0.95,0.7857757647107536,2,1.0,1,1.0,1,1.0,1
4504,max_ml,10,30,3,3,0.05,0.95,0.903419182255914,13,1.0,1,1.0,1,1.0,1
4505,max_ml,10,30,3,3,0.05,0.95,0.9477299572717834,63,0.0,1,0.0,1,0.0,1
4506,max_ml,10,30,3,3,0.05,0.95,0.9322419174809022,21,1.0,1,1.0,1,1.0,1
4507,max_ml,10,30,3,3,0.05,0.95,0.5572715851470765,4,1.0,1,1.0,1,1.0,1
4508,max_ml,10,30,3,3,0.05,0.95,0.9270182060488026,16,1.0,1,1.0,1,1.0,1
4509,max_ml,10,30,3,3,0.05,0.95,0.9302526499272564,14,1.0,1,1.0,1,1.0,1
4510,max_ml,10,30,3,3,0.05,0.95,0.8992408971362542,23,1.0,1,1.0,1,1.0,1
4511,max_ml,10,30,3,3,0.05,0.95,0.866587650744939,6,1.0,1,1.0,1,1.0,1
4512,max_ml,10,30,3,3,0.05,0.95,0.6831770703743167,13,1.0,1,1.0,1,1.0,1
4513,max_ml,10,30,3,3,0.05,0.95,0.947028589405211,6,1.0,1,1.0,1,1.0,1
4514,max_ml,10,30,3,3,0.05,0.95,0.8593391536535201,6,1.0,1,1.0,1,1.0,1
4515,max_ml,10,30,3,3,0.05,0.95,0.8082568396023008,13,1.0,1,1.0,1,1.0,1
4516,max_ml,10,30,3,3,0.05,0.95,0.827147959131766,5,1.0,1,1.0,1,1.0,1
4517,max_ml,10,30,3,3,0.05,0.95,0.8835715547279474,7,1.0,1,1.0,1,1.0,1
4518,max_ml,10,30,3,3,0.05,0.95,0.8421078029490662,5,1.0,1,1.0,1,1.0,1
4519,max_ml,10,30,3,3,0.05,0.95,0.8533311472661043,13,1.0,1,1.0,1,1.0,1
4520,max_ml,10,30,3,3,0.05,0.95,0.7905150452714976,3,1.0,1,1.0,1,1.0,1
4521,max_ml,10,30,3,3,0.05,0.95,0.8413603812537321,6,1.0,1,1.0,1,1.0,1
4522,max_ml,10,30,3,3,0.05,0.95,0.6608828757171613,3,1.0,1,1.0,1,1.0,1
4523,max_ml,10,30,3,3,0.05,0.95,0.9042568161484392,12,1.0,1,1.0,1,1.0,1
4524,max_ml,10,30,3,3,0.05,0.95,0.8458847541154766,11,1.0,1,1.0,1,1.0,1
4525,max_ml,10,30,3,3,0.05,0.95,0.9251506295460176,13,1.0,1,1.0,1,1.0,1
4526,max_ml,10,30,3,3,0.05,0.95,0.91439346916352,27,0.0,0,1.0,1,1.0,1
4527,max_ml,10,30,3,3,0.05,0.95,0.8691232839096832,13,1.0,1,1.0,1,1.0,1
4528,max_ml,10,30,3,3,0.05,0.95,0.8401635615516297,3,1.0,1,1.0,1,1.0,1
4529,max_ml,10,30,3,3,0.05,0.95,0.915616726412084,39,1.0,1,1.0,1,1.0,1
4530,max_ml,10,30,3,3,0.05,0.95,0.9439701275345114,40,0.0,1,0.0,1,0.0,1
4531,max_ml,10,30,3,3,0.05,0.95,0.9057397250911894,9,1.0,1,1.0,1,1.0,1
4532,max_ml,10,30,3,3,0.05,0.95,0.9488111690967304,4,1.0,1,1.0,1,1.0,1
4533,max_ml,10,30,3,3,0.05,0.95,0.9341802485207484,6,1.0,1,1.0,1,1.0,1
4534,max_ml,10,30,3,3,0.05,0.95,0.948483009428426,24,1.0,1,1.0,1,1.0,1
4535,max_ml,10,30,3,3,0.05,0.95,0.9477519276287284,10,1.0,1,1.0,1,1.0,1
4536,max_ml,10,30,3,3,0.05,0.95,0.8201068870977472,13,1.0,1,1.0,1,1.0,1
4537,max_ml,10,30,3,3,0.05,0.95,0.9425299263593676,11,1.0,1,1.0,1,1.0,1
4538,max_ml,10,30,3,3,0.05,0.95,0.881682344512643,15,1.0,1,1.0,1,1.0,1
4539,max_ml,10,30,3,3,0.05,0.95,0.902489508554227,4,1.0,1,1.0,1,1.0,1
4540,max_ml,10,30,3,3,0.05,0.95,0.920379033053464,15,1.0,1,1.0,1,1.0,1
4541,max_ml,10,30,3,3,0.05,0.95,0.938623027122039,17,1.0,1,1.0,1,1.0,1
4542,max_ml,10,30,3,3,0.05,0.95,0.9225835942394496,13,1.0,1,1.0,1,1.0,1
4543,max_ml,10,30,3,3,0.05,0.95,0.7585610534082877,6,1.0,1,1.0,1,1.0,1
4544,max_ml,10,30,3,3,0.05,0.95,0.943712887445426,12,1.0,1,1.0,1,1.0,1
4545,max_ml,10,30,3,3,0.05,0.95,0.9450022516383452,60,0.0,1,0.0,1,0.0,1
4546,max_ml,10,30,3,3,0.05,0.95,0.921571920880588,18,1.0,1,1.0,1,1.0,1
4547,max_ml,10,30,3,3,0.05,0.95,0.9481363199418974,20,1.0,1,1.0,1,1.0,1
4548,max_ml,10,30,3,3,0.05,0.95,0.7861574106560557,7,1.0,1,1.0,1,1.0,1
4549,max_ml,10,30,3,3,0.05,0.95,0.677631311204113,3,1.0,1,1.0,1,1.0,1
4550,max_ml,10,30,3,3,0.05,0.95,0.9227787033548144,14,1.0,1,1.0,1,1.0,1
4551,max_ml,10,30,3,3,0.05,0.95,0.8261610802086844,5,1.0,1,1.0,1,1.0,1
4552,max_ml,10,30,3,3,0.05,0.95,0.8672036944655404,3,1.0,1,1.0,1,1.0,1
4553,max_ml,10,30,3,3,0.05,0.95,0.9237063605380674,3,1.0,1,1.0,1,1.0,1
4554,max_ml,10,30,3,3,0.05,0.95,0.9392870346572344,8,1.0,1,1.0,1,1.0,1
4555,max_ml,10,30,3,3,0.05,0.95,0.849356757110829,7,1.0,1,1.0,1,1.0,1
4556,max_ml,10,30,3,3,0.05,0.95,0.8111308276791643,9,1.0,1,1.0,1,1.0,1
4557,max_ml,10,30,3,3,0.05,0.95,0.9333126332454672,41,1.0,1,1.0,1,1.0,1
4558,max_ml,10,30,3,3,0.05,0.95,0.938467650460479,65,0.0,1,0.0,1,0.0,1
4559,max_ml,10,30,3,3,0.05,0.95,0.8413441931950583,5,1.0,1,1.0,1,1.0,1
4560,max_ml,10,30,3,3,0.05,0.95,0.9433647273730714,36,1.0,1,1.0,1,1.0,1
4561,max_ml,10,30,3,3,0.05,0.95,0.9100181118691736,5,1.0,1,1.0,1,1.0,1
4562,max_ml,10,30,3,3,0.05,0.95,0.9031195432787148,15,1.0,1,1.0,1,1.0,1
4563,max_ml,10,30,3,3,0.05,0.95,0.9234670298181412,6,1.0,1,1.0,1,1.0,1
4564,max_ml,10,30,3,3,0.05,0.95,0.8922253838587939,5,1.0,1,1.0,1,1.0,1
4565,max_ml,10,30,3,3,0.05,0.95,0.7796947040909487,3,1.0,1,1.0,1,1.0,1
4566,max_ml,10,30,3,3,0.05,0.95,0.5613013784778723,2,1.0,1,1.0,1,1.0,1
4567,max_ml,10,30,3,3,0.05,0.95,0.9020200831781956,25,1.0,1,1.0,1,1.0,1
4568,max_ml,10,30,3,3,0.05,0.95,0.8305347985918963,7,1.0,1,1.0,1,1.0,1
4569,max_ml,10,30,3,3,0.05,0.95,0.7460021052532796,9,1.0,1,1.0,1,1.0,1
4570,max_ml,10,30,3,3,0.05,0.95,0.9489223715153356,7,1.0,1,1.0,1,1.0,1
4571,max_ml,10,30,3,3,0.05,0.95,0.9141491283862808,12,1.0,1,1.0,1,1.0,1
4572,max_ml,10,30,3,3,0.05,0.95,0.8399159963996107,9,1.0,1,1.0,1,1.0,1
4573,max_ml,10,30,3,3,0.05,0.95,0.9474100293547176,9,1.0,1,1.0,1,1.0,1
4574,max_ml,10,30,3,3,0.05,0.95,0.9167740700578024,18,1.0,1,1.0,1,1.0,1
4575,max_ml,10,30,3,3,0.05,0.95,0.8849297827027378,8,1.0,1,1.0,1,1.0,1
4576,max_ml,10,30,3,3,0.05,0.95,0.8807381491358731,9,1.0,1,1.0,1,1.0,1
4577,max_ml,10,30,3,3,0.05,0.95,0.9168036273467078,25,1.0,1,1.0,1,1.0,1
4578,max_ml,10,30,3,3,0.05,0.95,0.8974350643063458,4,1.0,1,1.0,1,1.0,1
4579,max_ml,10,30,3,3,0.05,0.95,0.9200102907942316,6,1.0,1,1.0,1,1.0,1
4580,max_ml,10,30,3,3,0.05,0.95,0.8040448387794795,3,1.0,1,1.0,1,1.0,1
4581,max_ml,10,30,3,3,0.05,0.95,0.9325046774024428,30,1.0,1,1.0,1,1.0,1
4582,max_ml,10,30,3,3,0.05,0.95,0.9304966411528706,17,1.0,1,1.0,1,1.0,1
4583,max_ml,10,30,3,3,0.05,0.95,0.9050058457370216,8,1.0,1,1.0,1,1.0,1
4584,max_ml,10,30,3,3,0.05,0.95,0.9294508885932188,6,1.0,1,1.0,1,1.0,1
4585,max_ml,10,30,3,3,0.05,0.95,0.8346231575629737,7,1.0,1,1.0,1,1.0,1
4586,max_ml,10,30,3,3,0.05,0.95,0.8562722651482939,19,1.0,1,1.0,1,1.0,1
4587,max_ml,10,30,3,3,0.05,0.95,0.8873283411666993,10,1.0,1,1.0,1,1.0,1
4588,max_ml,10,30,3,3,0.05,0.95,0.9209601889367274,12,1.0,1,1.0,1,1.0,1
4589,max_ml,10,30,3,3,0.05,0.95,0.9451040760603318,4,1.0,1,1.0,1,1.0,1
4590,max_ml,10,30,3,3,0.05,0.95,0.8124124178911519,8,1.0,1,1.0,1,1.0,1
4591,max_ml,10,30,3,3,0.05,0.95,0.9364097833640213,4,1.0,1,1.0,1,1.0,1
4592,max_ml,10,30,3,3,0.05,0.95,0.9259392135907156,21,1.0,1,1.0,1,1.0,1
4593,max_ml,10,30,3,3,0.05,0.95,0.8167372196925331,6,1.0,1,1.0,1,1.0,1
4594,max_ml,10,30,3,3,0.05,0.95,0.8635465180572864,4,1.0,1,1.0,1,1.0,1
4595,max_ml,10,30,3,3,0.05,0.95,0.70519529708155,12,1.0,1,1.0,1,1.0,1
4596,max_ml,10,30,3,3,0.05,0.95,0.7337344555118754,3,1.0,1,1.0,1,1.0,1
4597,max_ml,10,30,3,3,0.05,0.95,0.929725932624903,4,1.0,1,1.0,1,1.0,1
4598,max_ml,10,30,3,3,0.05,0.95,0.9492837447254924,23,1.0,1,1.0,1,1.0,1
4599,max_ml,10,30,3,3,0.05,0.95,0.8277906778813224,3,1.0,1,1.0,1,1.0,1
4600,max_ml,10,30,3,3,0.05,0.95,0.9197225699503044,4,1.0,1,1.0,1,1.0,1
4601,max_ml,10,30,3,3,0.05,0.95,0.8968827553497615,10,1.0,1,1.0,1,1.0,1
4602,max_ml,10,30,3,3,0.05,0.95,0.75539572575118,7,1.0,1,1.0,1,1.0,1
4603,max_ml,10,30,3,3,0.05,0.95,0.7700957614862832,8,1.0,1,1.0,1,1.0,1
4604,max_ml,10,30,3,3,0.05,0.95,0.8475431124136912,3,1.0,1,1.0,1,1.0,1
4605,max_ml,10,30,3,3,0.05,0.95,0.6855257613815919,4,1.0,1,1.0,1,1.0,1
4606,max_ml,10,30,3,3,0.05,0.95,0.8416478819546991,4,1.0,1,1.0,1,1.0,1
4607,max_ml,10,30,3,3,0.05,0.95,0.7687496138050818,3,1.0,1,1.0,1,1.0,1
4608,max_ml,10,30,3,3,0.05,0.95,0.9306688833083776,22,1.0,1,1.0,1,1.0,1
4609,max_ml,10,30,3,3,0.05,0.95,0.8576232104898686,4,1.0,1,1.0,1,1.0,1
4610,max_ml,10,30,3,3,0.05,0.95,0.8949041616173015,5,1.0,1,1.0,1,1.0,1
4611,max_ml,10,30,3,3,0.05,0.95,0.940496022882062,6,1.0,1,1.0,1,1.0,1
4612,max_ml,10,30,3,3,0.05,0.95,0.9170027891756876,7,1.0,1,1.0,1,1.0,1
4613,max_ml,10,30,3,3,0.05,0.95,0.834814804286449,4,1.0,1,1.0,1,1.0,1
4614,max_ml,10,30,3,3,0.05,0.95,0.947985346179982,45,1.0,1,1.0,1,1.0,1
4615,max_ml,10,30,3,3,0.05,0.95,0.8678351521660685,18,1.0,1,1.0,1,1.0,1
4616,max_ml,10,30,3,3,0.05,0.95,0.9120432388590978,3,1.0,1,1.0,1,1.0,1
4617,max_ml,10,30,3,3,0.05,0.95,0.9171869184894657,33,0.0,0,1.0,1,1.0,1
4618,max_ml,10,30,3,3,0.05,0.95,0.7788160680343232,5,1.0,1,1.0,1,1.0,1
4619,max_ml,10,30,3,3,0.05,0.95,0.8571348229488382,4,1.0,1,1.0,1,1.0,1
4620,max_ml,10,30,3,3,0.05,0.95,0.8819226994418845,24,1.0,1,1.0,1,1.0,1
4621,max_ml,10,30,3,3,0.05,0.95,0.9494675589139232,34,1.0,1,1.0,1,1.0,1
4622,max_ml,10,30,3,3,0.05,0.95,0.7591882416726341,10,1.0,1,1.0,1,1.0,1
4623,max_ml,10,30,3,3,0.05,0.95,0.914870633473146,20,1.0,1,1.0,1,1.0,1
4624,max_ml,10,30,3,3,0.05,0.95,0.8403168914504896,17,1.0,1,1.0,1,1.0,1
4625,max_ml,10,30,3,3,0.05,0.95,0.7185214522952968,8,1.0,1,1.0,1,1.0,1
4626,max_ml,10,30,3,3,0.05,0.95,0.8847440707058346,31,1.0,1,1.0,1,1.0,1
4627,max_ml,10,30,3,3,0.05,0.95,0.8214727079910339,29,1.0,1,1.0,1,1.0,1
4628,max_ml,10,30,3,3,0.05,0.95,0.9077245387893884,23,1.0,1,1.0,1,1.0,1
4629,max_ml,10,30,3,3,0.05,0.95,0.9114701556599664,10,1.0,1,1.0,1,1.0,1
4630,max_ml,10,30,3,3,0.05,0.95,0.85041396732414,14,1.0,1,1.0,1,1.0,1
4631,max_ml,10,30,3,3,0.05,0.95,0.9062540604845122,8,1.0,1,1.0,1,1.0,1
4632,max_ml,10,30,3,3,0.05,0.95,0.8948305302877386,12,1.0,1,1.0,1,1.0,1
4633,max_ml,10,30,3,3,0.05,0.95,0.8824486021550328,3,1.0,1,1.0,1,1.0,1
4634,max_ml,10,30,3,3,0.05,0.95,0.7590131238178024,4,1.0,1,1.0,1,1.0,1
4635,max_ml,10,30,3,3,0.05,0.95,0.8856321561324839,6,1.0,1,1.0,1,1.0,1
4636,max_ml,10,30,3,3,0.05,0.95,0.8967381426992329,8,1.0,1,1.0,1,1.0,1
4637,max_ml,10,30,3,3,0.05,0.95,0.8851744376615747,12,1.0,1,1.0,1,1.0,1
4638,max_ml,10,30,3,3,0.05,0.95,0.8805055938116636,9,1.0,1,1.0,1,1.0,1
4639,max_ml,10,30,3,3,0.05,0.95,0.9145868217927302,23,1.0,1,1.0,1,1.0,1
4640,max_ml,10,30,3,3,0.05,0.95,0.9340011977667408,23,1.0,1,1.0,1,1.0,1
4641,max_ml,10,30,3,3,0.05,0.95,0.8149176516914607,9,1.0,1,1.0,1,1.0,1
4642,max_ml,10,30,3,3,0.05,0.95,0.9115497702877298,8,1.0,1,1.0,1,1.0,1
4643,max_ml,10,30,3,3,0.05,0.95,0.858859384645456,9,1.0,1,1.0,1,1.0,1
4644,max_ml,10,30,3,3,0.05,0.95,0.8177303054477304,4,1.0,1,1.0,1,1.0,1
4645,max_ml,10,30,3,3,0.05,0.95,0.9258259941537732,8,1.0,1,1.0,1,1.0,1
4646,max_ml,10,30,3,3,0.05,0.95,0.9397341089249518,16,1.0,1,1.0,1,1.0,1
4647,max_ml,10,30,3,3,0.05,0.95,0.7969938962429607,16,1.0,1,1.0,1,1.0,1
4648,max_ml,10,30,3,3,0.05,0.95,0.7094573565647763,5,1.0,1,1.0,1,1.0,1
4649,max_ml,10,30,3,3,0.05,0.95,0.9198966421791828,11,1.0,1,1.0,1,1.0,1
4650,max_ml,10,30,3,3,0.05,0.95,0.935571468424572,25,1.0,1,1.0,1,1.0,1
4651,max_ml,10,30,3,3,0.05,0.95,0.7058320609025949,5,1.0,1,1.0,1,1.0,1
4652,max_ml,10,30,3,3,0.05,0.95,0.7926750573160055,2,1.0,1,1.0,1,1.0,1
4653,max_ml,10,30,3,3,0.05,0.95,0.8632664166898156,4,1.0,1,1.0,1,1.0,1
4654,max_ml,10,30,3,3,0.05,0.95,0.8678944498141846,8,1.0,1,1.0,1,1.0,1
4655,max_ml,10,30,3,3,0.05,0.95,0.9474961264942954,18,1.0,1,1.0,1,1.0,1
4656,max_ml,10,30,3,3,0.05,0.95,0.5877163126701568,4,1.0,1,1.0,1,1.0,1
4657,max_ml,10,30,3,3,0.05,0.95,0.87578375500088,5,1.0,1,1.0,1,1.0,1
4658,max_ml,10,30,3,3,0.05,0.95,0.9494913327897824,12,1.0,1,1.0,1,1.0,1
4659,max_ml,10,30,3,3,0.05,0.95,0.8637811599542379,10,1.0,1,1.0,1,1.0,1
4660,max_ml,10,30,3,3,0.05,0.95,0.9032742881441052,7,1.0,1,1.0,1,1.0,1
4661,max_ml,10,30,3,3,0.05,0.95,0.90535647869802,5,1.0,1,1.0,1,1.0,1
4662,max_ml,10,30,3,3,0.05,0.95,0.9104457571302512,35,1.0,1,1.0,1,1.0,1
4663,max_ml,10,30,3,3,0.05,0.95,0.9219564148794392,45,1.0,1,1.0,1,1.0,1
4664,max_ml,10,30,3,3,0.05,0.95,0.9457752586696404,7,1.0,1,1.0,1,1.0,1
4665,max_ml,10,30,3,3,0.05,0.95,0.9344238859395958,25,1.0,1,1.0,1,1.0,1
4666,max_ml,10,30,3,3,0.05,0.95,0.9145006286306188,10,1.0,1,1.0,1,1.0,1
4667,max_ml,10,30,3,3,0.05,0.95,0.9156836020249706,11,1.0,1,1.0,1,1.0,1
4668,max_ml,10,30,3,3,0.05,0.95,0.8642903277444755,4,1.0,1,1.0,1,1.0,1
4669,max_ml,10,30,3,3,0.05,0.95,0.8646845577838455,5,1.0,1,1.0,1,1.0,1
4670,max_ml,10,30,3,3,0.05,0.95,0.925179651315276,20,1.0,1,1.0,1,1.0,1
4671,max_ml,10,30,3,3,0.05,0.95,0.9497843982446876,10,1.0,1,1.0,1,1.0,1
4672,max_ml,10,30,3,3,0.05,0.95,0.9291817201364856,13,1.0,1,1.0,1,1.0,1
4673,max_ml,10,30,3,3,0.05,0.95,0.7650137677710291,7,1.0,1,1.0,1,1.0,1
4674,max_ml,10,30,3,3,0.05,0.95,0.9054047299889826,8,1.0,1,1.0,1,1.0,1
4675,max_ml,10,30,3,3,0.05,0.95,0.929910691701419,15,1.0,1,1.0,1,1.0,1
4676,max_ml,10,30,3,3,0.05,0.95,0.8323935912929135,5,1.0,1,1.0,1,1.0,1
4677,max_ml,10,30,3,3,0.05,0.95,0.8609995571747443,32,1.0,1,1.0,1,1.0,1
4678,max_ml,10,30,3,3,0.05,0.95,0.7904788586205992,4,1.0,1,1.0,1,1.0,1
4679,max_ml,10,30,3,3,0.05,0.95,0.8977969052769306,6,1.0,1,1.0,1,1.0,1
4680,max_ml,10,30,3,3,0.05,0.95,0.9243840648757428,7,1.0,1,1.0,1,1.0,1
4681,max_ml,10,30,3,3,0.05,0.95,0.7227954280652894,2,1.0,1,1.0,1,1.0,1
4682,max_ml,10,30,3,3,0.05,0.95,0.7973313233691715,16,1.0,1,1.0,1,1.0,1
4683,max_ml,10,30,3,3,0.05,0.95,0.8275299987214355,7,1.0,1,1.0,1,1.0,1
4684,max_ml,10,30,3,3,0.05,0.95,0.7854870461114933,4,1.0,1,1.0,1,1.0,1
4685,max_ml,10,30,3,3,0.05,0.95,0.9267083480789204,7,1.0,1,1.0,1,1.0,1
4686,max_ml,10,30,3,3,0.05,0.95,0.8642537761672857,16,1.0,1,1.0,1,1.0,1
4687,max_ml,10,30,3,3,0.05,0.95,0.7667959782724977,6,1.0,1,1.0,1,1.0,1
4688,max_ml,10,30,3,3,0.05,0.95,0.946911845119497,11,1.0,1,1.0,1,1.0,1
4689,max_ml,10,30,3,3,0.05,0.95,0.6664046191415509,2,1.0,1,1.0,1,1.0,1
4690,max_ml,10,30,3,3,0.05,0.95,0.6874923216234071,4,1.0,1,1.0,1,1.0,1
4691,max_ml,10,30,3,3,0.05,0.95,0.8803990010093509,12,1.0,1,1.0,1,1.0,1
4692,max_ml,10,30,3,3,0.05,0.95,0.8641203374875396,27,1.0,1,1.0,1,1.0,1
4693,max_ml,10,30,3,3,0.05,0.95,0.9452763116358328,16,1.0,1,1.0,1,1.0,1
4694,max_ml,10,30,3,3,0.05,0.95,0.8396281581549634,6,1.0,1,1.0,1,1.0,1
4695,max_ml,10,30,3,3,0.05,0.95,0.9306826275677784,17,1.0,1,1.0,1,1.0,1
4696,max_ml,10,30,3,3,0.05,0.95,0.8581635189558441,2,1.0,1,1.0,1,1.0,1
4697,max_ml,10,30,3,3,0.05,0.95,0.8960271604160731,17,1.0,1,1.0,1,1.0,1
4698,max_ml,10,30,3,3,0.05,0.95,0.8765673868903272,27,0.0,0,0.0,0,1.0,1
4699,max_ml,10,30,3,3,0.05,0.95,0.8660347992603498,5,1.0,1,1.0,1,1.0,1
4700,max_ml,10,30,3,3,0.05,0.95,0.8811633371382869,13,1.0,1,1.0,1,1.0,1
4701,max_ml,10,30,3,3,0.05,0.95,0.7395661641895854,2,1.0,1,1.0,1,1.0,1
4702,max_ml,10,30,3,3,0.05,0.95,0.8838749077282608,6,1.0,1,1.0,1,1.0,1
4703,max_ml,10,30,3,3,0.05,0.95,0.8308677267599068,4,1.0,1,1.0,1,1.0,1
4704,max_ml,10,30,3,3,0.05,0.95,0.9351326659474616,19,1.0,1,1.0,1,1.0,1
4705,max_ml,10,30,3,3,0.05,0.95,0.926348448971206,12,1.0,1,1.0,1,1.0,1
4706,max_ml,10,30,3,3,0.05,0.95,0.8809320410252337,5,1.0,1,1.0,1,1.0,1
4707,max_ml,10,30,3,3,0.05,0.95,0.939953549227042,7,1.0,1,1.0,1,1.0,1
4708,max_ml,10,30,3,3,0.05,0.95,0.8928414680156951,17,1.0,1,1.0,1,1.0,1
4709,max_ml,10,30,3,3,0.05,0.95,0.8204628441091072,8,1.0,1,1.0,1,1.0,1
4710,max_ml,10,30,3,3,0.05,0.95,0.8983430215187796,19,1.0,1,1.0,1,1.0,1
4711,max_ml,10,30,3,3,0.05,0.95,0.8760430473795658,12,1.0,1,1.0,1,1.0,1
4712,max_ml,10,30,3,3,0.05,0.95,0.8764405723734715,4,1.0,1,1.0,1,1.0,1
4713,max_ml,10,30,3,3,0.05,0.95,0.9083724091501194,7,1.0,1,1.0,1,1.0,1
4714,max_ml,10,30,3,3,0.05,0.95,0.8935567644994596,5,1.0,1,1.0,1,1.0,1
4715,max_ml,10,30,3,3,0.05,0.95,0.8558333659573183,3,1.0,1,1.0,1,1.0,1
4716,max_ml,10,30,3,3,0.05,0.95,0.8240150762240477,11,1.0,1,1.0,1,1.0,1
4717,max_ml,10,30,3,3,0.05,0.95,0.9443792343935776,11,1.0,1,1.0,1,1.0,1
4718,max_ml,10,30,3,3,0.05,0.95,0.8908311954043693,9,1.0,1,1.0,1,1.0,1
4719,max_ml,10,30,3,3,0.05,0.95,0.9440671341829652,9,1.0,1,1.0,1,1.0,1
4720,max_ml,10,30,3,3,0.05,0.95,0.9459810935019292,8,1.0,1,1.0,1,1.0,1
4721,max_ml,10,30,3,3,0.05,0.95,0.7183587673211941,6,1.0,1,1.0,1,1.0,1
4722,max_ml,10,30,3,3,0.05,0.95,0.8557252321284499,10,1.0,1,1.0,1,1.0,1
4723,max_ml,10,30,3,3,0.05,0.95,0.7330178265676153,7,1.0,1,1.0,1,1.0,1
4724,max_ml,10,30,3,3,0.05,0.95,0.6636372503255101,6,1.0,1,1.0,1,1.0,1
4725,max_ml,10,30,3,3,0.05,0.95,0.8115735170446997,9,1.0,1,1.0,1,1.0,1
4726,max_ml,10,30,3,3,0.05,0.95,0.9219196773411816,24,1.0,1,1.0,1,1.0,1
4727,max_ml,10,30,3,3,0.05,0.95,0.9444804501870868,9,1.0,1,1.0,1,1.0,1
4728,max_ml,10,30,3,3,0.05,0.95,0.8354415919433784,8,1.0,1,1.0,1,1.0,1
4729,max_ml,10,30,3,3,0.05,0.95,0.9271261864026624,31,1.0,1,1.0,1,1.0,1
4730,max_ml,10,30,3,3,0.05,0.95,0.8872773073926842,7,1.0,1,1.0,1,1.0,1
4731,max_ml,10,30,3,3,0.05,0.95,0.8491665088643825,10,1.0,1,1.0,1,1.0,1
4732,max_ml,10,30,3,3,0.05,0.95,0.7828690592900169,4,1.0,1,1.0,1,1.0,1
4733,max_ml,10,30,3,3,0.05,0.95,0.7385853342541983,6,1.0,1,1.0,1,1.0,1
4734,max_ml,10,30,3,3,0.05,0.95,0.8649733726534751,6,1.0,1,1.0,1,1.0,1
4735,max_ml,10,30,3,3,0.05,0.95,0.9115197317001144,12,1.0,1,1.0,1,1.0,1
4736,max_ml,10,30,3,3,0.05,0.95,0.8866229263517901,17,1.0,1,1.0,1,1.0,1
4737,max_ml,10,30,3,3,0.05,0.95,0.9250071341901952,10,1.0,1,1.0,1,1.0,1
4738,max_ml,10,30,3,3,0.05,0.95,0.9374616478697904,23,1.0,1,1.0,1,1.0,1
4739,max_ml,10,30,3,3,0.05,0.95,0.8973267060394496,26,1.0,1,1.0,1,1.0,1
4740,max_ml,10,30,3,3,0.05,0.95,0.883457881560996,8,1.0,1,1.0,1,1.0,1
4741,max_ml,10,30,3,3,0.05,0.95,0.7766247015856629,7,1.0,1,1.0,1,1.0,1
4742,max_ml,10,30,3,3,0.05,0.95,0.938742223317438,20,1.0,1,0.0,0,1.0,1
4743,max_ml,10,30,3,3,0.05,0.95,0.9358010814577964,9,1.0,1,1.0,1,1.0,1
4744,max_ml,10,30,3,3,0.05,0.95,0.8238627463348258,12,1.0,1,1.0,1,1.0,1
4745,max_ml,10,30,3,3,0.05,0.95,0.9441749217327416,8,1.0,1,1.0,1,1.0,1
4746,max_ml,10,30,3,3,0.05,0.95,0.8567054602713587,3,1.0,1,1.0,1,1.0,1
4747,max_ml,10,30,3,3,0.05,0.95,0.9157759344546588,9,1.0,1,1.0,1,1.0,1
4748,max_ml,10,30,3,3,0.05,0.95,0.887729219212143,8,1.0,1,1.0,1,1.0,1
4749,max_ml,10,30,3,3,0.05,0.95,0.9403390540823072,24,1.0,1,1.0,1,1.0,1
4750,max_ml,10,30,3,3,0.05,0.95,0.7656422395876544,3,1.0,1,1.0,1,1.0,1
4751,max_ml,10,30,3,3,0.05,0.95,0.6922190197164583,2,1.0,1,1.0,1,1.0,1
4752,max_ml,10,30,3,3,0.05,0.95,0.926048923659636,5,1.0,1,1.0,1,1.0,1
4753,max_ml,10,30,3,3,0.05,0.95,0.9140281213666384,50,0.0,0,1.0,1,0.0,0
4754,max_ml,10,30,3,3,0.05,0.95,0.9485140192833272,19,1.0,1,1.0,1,1.0,1
4755,max_ml,10,30,3,3,0.05,0.95,0.8560736739505727,11,1.0,1,1.0,1,1.0,1
4756,max_ml,10,30,3,3,0.05,0.95,0.9311296329188444,19,1.0,1,1.0,1,1.0,1
4757,max_ml,10,30,3,3,0.05,0.95,0.9496020897982322,15,1.0,1,1.0,1,1.0,1
4758,max_ml,10,30,3,3,0.05,0.95,0.907581571565682,26,1.0,1,1.0,1,1.0,1
4759,max_ml,10,30,3,3,0.05,0.95,0.8566744521231615,17,1.0,1,1.0,1,1.0,1
4760,max_ml,10,30,3,3,0.05,0.95,0.834305161418513,19,1.0,1,1.0,1,1.0,1
4761,max_ml,10,30,3,3,0.05,0.95,0.9385166328577588,17,1.0,1,1.0,1,1.0,1
4762,max_ml,10,30,3,3,0.05,0.95,0.7397253346620544,5,1.0,1,1.0,1,1.0,1
4763,max_ml,10,30,3,3,0.05,0.95,0.8751433921740613,15,1.0,1,1.0,1,1.0,1
4764,max_ml,10,30,3,3,0.05,0.95,0.8987146926999209,8,1.0,1,1.0,1,1.0,1
4765,max_ml,10,30,3,3,0.05,0.95,0.887248986704446,9,1.0,1,1.0,1,1.0,1
4766,max_ml,10,30,3,3,0.05,0.95,0.8396688200184097,9,1.0,1,1.0,1,1.0,1
4767,max_ml,10,30,3,3,0.05,0.95,0.8779849746448826,12,1.0,1,1.0,1,1.0,1
4768,max_ml,10,30,3,3,0.05,0.95,0.7526201619642487,3,1.0,1,1.0,1,1.0,1
4769,max_ml,10,30,3,3,0.05,0.95,0.9138101297015876,34,1.0,1,1.0,1,1.0,1
4770,max_ml,10,30,3,3,0.05,0.95,0.9379826252188024,8,1.0,1,1.0,1,1.0,1
4771,max_ml,10,30,3,3,0.05,0.95,0.8162770695270329,5,1.0,1,1.0,1,1.0,1
4772,max_ml,10,30,3,3,0.05,0.95,0.8623006777061536,7,1.0,1,1.0,1,1.0,1
4773,max_ml,10,30,3,3,0.05,0.95,0.828132953533531,10,1.0,1,1.0,1,1.0,1
4774,max_ml,10,30,3,3,0.05,0.95,0.8849795998508183,5,1.0,1,1.0,1,1.0,1
4775,max_ml,10,30,3,3,0.05,0.95,0.9327809183579934,11,1.0,1,1.0,1,1.0,1
4776,max_ml,10,30,3,3,0.05,0.95,0.8645534812611043,5,1.0,1,1.0,1,1.0,1
4777,max_ml,10,30,3,3,0.05,0.95,0.8122211601357981,3,1.0,1,1.0,1,1.0,1
4778,max_ml,10,30,3,3,0.05,0.95,0.921975267006769,41,1.0,1,1.0,1,1.0,1
4779,max_ml,10,30,3,3,0.05,0.95,0.9016798051252672,25,1.0,1,1.0,1,1.0,1
4780,max_ml,10,30,3,3,0.05,0.95,0.8893297399275781,11,1.0,1,1.0,1,1.0,1
4781,max_ml,10,30,3,3,0.05,0.95,0.8723025129141394,6,1.0,1,1.0,1,1.0,1
4782,max_ml,10,30,3,3,0.05,0.95,0.7646765843727416,6,1.0,1,1.0,1,1.0,1
4783,max_ml,10,30,3,3,0.05,0.95,0.9175193683688077,44,0.0,1,0.0,1,0.0,1
4784,max_ml,10,30,3,3,0.05,0.95,0.9478574934230942,44,1.0,1,1.0,1,1.0,1
4785,max_ml,10,30,3,3,0.05,0.95,0.8473215712981195,3,1.0,1,1.0,1,1.0,1
4786,max_ml,10,30,3,3,0.05,0.95,0.9444346582307366,8,1.0,1,1.0,1,1.0,1
4787,max_ml,10,30,3,3,0.05,0.95,0.8449276917271311,8,1.0,1,1.0,1,1.0,1
4788,max_ml,10,30,3,3,0.05,0.95,0.8574564473048115,11,1.0,1,1.0,1,1.0,1
4789,max_ml,10,30,3,3,0.05,0.95,0.8944346354345566,3,1.0,1,1.0,1,1.0,1
4790,max_ml,10,30,3,3,0.05,0.95,0.9027288765309788,16,1.0,1,1.0,1,1.0,1
4791,max_ml,10,30,3,3,0.05,0.95,0.9053896450867502,27,1.0,1,1.0,1,1.0,1
4792,max_ml,10,30,3,3,0.05,0.95,0.7118802244195075,2,1.0,1,1.0,1,1.0,1
4793,max_ml,10,30,3,3,0.05,0.95,0.8623918557087228,2,1.0,1,1.0,1,1.0,1
4794,max_ml,10,30,3,3,0.05,0.95,0.9120224041639958,35,1.0,1,1.0,1,1.0,1
4795,max_ml,10,30,3,3,0.05,0.95,0.9397692662825228,17,1.0,1,1.0,1,1.0,1
4796,max_ml,10,30,3,3,0.05,0.95,0.8679564404365798,9,1.0,1,1.0,1,1.0,1
4797,max_ml,10,30,3,3,0.05,0.95,0.9437847227120147,26,1.0,1,1.0,1,1.0,1
4798,max_ml,10,30,3,3,0.05,0.95,0.914865511455158,9,1.0,1,1.0,1,1.0,1
4799,max_ml,10,30,3,3,0.05,0.95,0.7682978530070088,16,1.0,1,1.0,1,1.0,1
4800,max_ml,10,30,3,3,0.05,0.95,0.8935390274648194,6,1.0,1,1.0,1,1.0,1
4801,max_ml,10,30,3,3,0.05,0.95,0.881983938548298,3,1.0,1,1.0,1,1.0,1
4802,max_ml,10,30,3,3,0.05,0.95,0.8652612909618915,6,1.0,1,1.0,1,1.0,1
4803,max_ml,10,30,3,3,0.05,0.95,0.8519607531985861,5,1.0,1,1.0,1,1.0,1
4804,max_ml,10,30,3,3,0.05,0.95,0.6725448727411266,7,1.0,1,1.0,1,1.0,1
4805,max_ml,10,30,3,3,0.05,0.95,0.7568456997736239,2,1.0,1,1.0,1,1.0,1
4806,max_ml,10,30,3,3,0.05,0.95,0.9286946611017788,4,1.0,1,1.0,1,1.0,1
4807,max_ml,10,30,3,3,0.05,0.95,0.9390813691955257,11,1.0,1,1.0,1,1.0,1
4808,max_ml,10,30,3,3,0.05,0.95,0.7895767376480473,4,1.0,1,1.0,1,1.0,1
4809,max_ml,10,30,3,3,0.05,0.95,0.89092845171312,5,1.0,1,1.0,1,1.0,1
4810,max_ml,10,30,3,3,0.05,0.95,0.9257193072794688,24,0.0,1,0.0,1,0.0,1
4811,max_ml,10,30,3,3,0.05,0.95,0.8898794338937348,14,1.0,1,1.0,1,1.0,1
4812,max_ml,10,30,3,3,0.05,0.95,0.9043073315102448,17,1.0,1,1.0,1,1.0,1
4813,max_ml,10,30,3,3,0.05,0.95,0.9223776852207826,18,1.0,1,1.0,1,1.0,1
4814,max_ml,10,30,3,3,0.05,0.95,0.868885667312281,6,1.0,1,1.0,1,1.0,1
4815,max_ml,10,30,3,3,0.05,0.95,0.8199665032925296,4,1.0,1,1.0,1,1.0,1
4816,max_ml,10,30,3,3,0.05,0.95,0.6943818380973507,3,1.0,1,1.0,1,1.0,1
4817,max_ml,10,30,3,3,0.05,0.95,0.8072249120915325,5,1.0,1,1.0,1,1.0,1
4818,max_ml,10,30,3,3,0.05,0.95,0.9143765317368724,40,1.0,1,1.0,1,1.0,1
4819,max_ml,10,30,3,3,0.05,0.95,0.9218454093410994,4,1.0,1,1.0,1,1.0,1
4820,max_ml,10,30,3,3,0.05,0.95,0.7094913773657863,4,1.0,1,1.0,1,1.0,1
4821,max_ml,10,30,3,3,0.05,0.95,0.9426154257112718,57,0.0,0,1.0,1,0.0,0
4822,max_ml,10,30,3,3,0.05,0.95,0.8472237148164199,11,1.0,1,1.0,1,1.0,1
4823,max_ml,10,30,3,3,0.05,0.95,0.9399259215168858,21,1.0,1,1.0,1,1.0,1
4824,max_ml,10,30,3,3,0.05,0.95,0.8702878972986315,20,1.0,1,1.0,1,1.0,1
4825,max_ml,10,30,3,3,0.05,0.95,0.934914063596976,6,1.0,1,1.0,1,1.0,1
4826,max_ml,10,30,3,3,0.05,0.95,0.8194744473923052,6,1.0,1,1.0,1,1.0,1
4827,max_ml,10,30,3,3,0.05,0.95,0.8979963230835166,8,1.0,1,1.0,1,1.0,1
4828,max_ml,10,30,3,3,0.05,0.95,0.835582072282908,6,1.0,1,1.0,1,1.0,1
4829,max_ml,10,30,3,3,0.05,0.95,0.8790182832854845,10,1.0,1,1.0,1,1.0,1
4830,max_ml,10,30,3,3,0.05,0.95,0.9211659596872208,32,1.0,1,1.0,1,1.0,1
4831,max_ml,10,30,3,3,0.05,0.95,0.8666798122036133,6,1.0,1,1.0,1,1.0,1
4832,max_ml,10,30,3,3,0.05,0.95,0.9091313637400849,6,1.0,1,1.0,1,1.0,1
4833,max_ml,10,30,3,3,0.05,0.95,0.9380049851730988,4,1.0,1,1.0,1,1.0,1
4834,max_ml,10,30,3,3,0.05,0.95,0.9163146473407194,7,1.0,1,1.0,1,1.0,1
4835,max_ml,10,30,3,3,0.05,0.95,0.8414588345983515,8,1.0,1,1.0,1,1.0,1
4836,max_ml,10,30,3,3,0.05,0.95,0.777378757820099,10,1.0,1,1.0,1,1.0,1
4837,max_ml,10,30,3,3,0.05,0.95,0.9087004918937218,5,1.0,1,1.0,1,1.0,1
4838,max_ml,10,30,3,3,0.05,0.95,0.8040394457657966,5,1.0,1,1.0,1,1.0,1
4839,max_ml,10,30,3,3,0.05,0.95,0.9329988453511776,10,1.0,1,1.0,1,1.0,1
4840,max_ml,10,30,3,3,0.05,0.95,0.8337065514773998,11,1.0,1,1.0,1,1.0,1
4841,max_ml,10,30,3,3,0.05,0.95,0.8842962702333154,10,1.0,1,1.0,1,1.0,1
4842,max_ml,10,30,3,3,0.05,0.95,0.8723060390159543,13,1.0,1,1.0,1,1.0,1
4843,max_ml,10,30,3,3,0.05,0.95,0.9369021846250858,27,1.0,1,1.0,1,1.0,1
4844,max_ml,10,30,3,3,0.05,0.95,0.9166891677262962,9,1.0,1,1.0,1,1.0,1
4845,max_ml,10,30,3,3,0.05,0.95,0.8438172878281875,7,1.0,1,1.0,1,1.0,1
4846,max_ml,10,30,3,3,0.05,0.95,0.9273764841931684,9,1.0,1,1.0,1,1.0,1
4847,max_ml,10,30,3,3,0.05,0.95,0.8313501332912108,4,1.0,1,1.0,1,1.0,1
4848,max_ml,10,30,3,3,0.05,0.95,0.9039658420054738,17,1.0,1,1.0,1,1.0,1
4849,max_ml,10,30,3,3,0.05,0.95,0.8155572188048209,3,1.0,1,1.0,1,1.0,1
4850,max_ml,10,30,3,3,0.05,0.95,0.8775163486608769,6,1.0,1,1.0,1,1.0,1
4851,max_ml,10,30,3,3,0.05,0.95,0.9369275653993596,4,1.0,1,1.0,1,1.0,1
4852,max_ml,10,30,3,3,0.05,0.95,0.9406891150319876,7,1.0,1,1.0,1,1.0,1
4853,max_ml,10,30,3,3,0.05,0.95,0.9209160087691838,14,1.0,1,1.0,1,1.0,1
4854,max_ml,10,30,3,3,0.05,0.95,0.9471397319839738,5,1.0,1,1.0,1,1.0,1
4855,max_ml,10,30,3,3,0.05,0.95,0.86711565971578,6,1.0,1,1.0,1,1.0,1
4856,max_ml,10,30,3,3,0.05,0.95,0.9033871756560232,3,1.0,1,1.0,1,1.0,1
4857,max_ml,10,30,3,3,0.05,0.95,0.92688514566982,11,1.0,1,1.0,1,1.0,1
4858,max_ml,10,30,3,3,0.05,0.95,0.9049841318066716,6,1.0,1,1.0,1,1.0,1
4859,max_ml,10,30,3,3,0.05,0.95,0.9121552318826716,6,1.0,1,1.0,1,1.0,1
4860,max_ml,10,30,3,3,0.05,0.95,0.8997447405353618,32,1.0,1,1.0,1,1.0,1
4861,max_ml,10,30,3,3,0.05,0.95,0.9423802913600814,12,1.0,1,1.0,1,1.0,1
4862,max_ml,10,30,3,3,0.05,0.95,0.7936271288381302,6,1.0,1,1.0,1,1.0,1
4863,max_ml,10,30,3,3,0.05,0.95,0.798501762053164,7,1.0,1,1.0,1,1.0,1
4864,max_ml,10,30,3,3,0.05,0.95,0.9033584470858296,8,1.0,1,1.0,1,1.0,1
4865,max_ml,10,30,3,3,0.05,0.95,0.8899272607040858,5,1.0,1,1.0,1,1.0,1
4866,max_ml,10,30,3,3,0.05,0.95,0.8942529556548688,10,1.0,1,1.0,1,1.0,1
4867,max_ml,10,30,3,3,0.05,0.95,0.8979522786736258,9,1.0,1,1.0,1,1.0,1
4868,max_ml,10,30,3,3,0.05,0.95,0.9116135481437748,12,1.0,1,1.0,1,1.0,1
4869,max_ml,10,30,3,3,0.05,0.95,0.9125520025895142,5,1.0,1,1.0,1,1.0,1
4870,max_ml,10,30,3,3,0.05,0.95,0.8487667325318557,10,1.0,1,1.0,1,1.0,1
4871,max_ml,10,30,3,3,0.05,0.95,0.8883537093312395,11,1.0,1,1.0,1,1.0,1
4872,max_ml,10,30,3,3,0.05,0.95,0.9398862989668048,34,1.0,1,1.0,1,1.0,1
4873,max_ml,10,30,3,3,0.05,0.95,0.884709161933713,32,1.0,1,1.0,1,1.0,1
4874,max_ml,10,30,3,3,0.05,0.95,0.8958534694350619,7,1.0,1,1.0,1,1.0,1
4875,max_ml,10,30,3,3,0.05,0.95,0.8122492625527353,13,1.0,1,1.0,1,1.0,1
4876,max_ml,10,30,3,3,0.05,0.95,0.6910646422591677,4,1.0,1,1.0,1,1.0,1
4877,max_ml,10,30,3,3,0.05,0.95,0.8771894174839578,13,1.0,1,1.0,1,1.0,1
4878,max_ml,10,30,3,3,0.05,0.95,0.9020994288200368,25,1.0,1,1.0,1,1.0,1
4879,max_ml,10,30,3,3,0.05,0.95,0.8781321442784288,7,1.0,1,1.0,1,1.0,1
4880,max_ml,10,30,3,3,0.05,0.95,0.8952016885241705,21,1.0,1,1.0,1,1.0,1
4881,max_ml,10,30,3,3,0.05,0.95,0.9371587475406696,19,1.0,1,1.0,1,1.0,1
4882,max_ml,10,30,3,3,0.05,0.95,0.856753102704346,10,1.0,1,1.0,1,1.0,1
4883,max_ml,10,30,3,3,0.05,0.95,0.9355551406461672,19,1.0,1,1.0,1,1.0,1
4884,max_ml,10,30,3,3,0.05,0.95,0.8406699435487128,13,1.0,1,1.0,1,1.0,1
4885,max_ml,10,30,3,3,0.05,0.95,0.9243137323247584,21,1.0,1,1.0,1,1.0,1
4886,max_ml,10,30,3,3,0.05,0.95,0.9049670468656006,13,1.0,1,1.0,1,1.0,1
4887,max_ml,10,30,3,3,0.05,0.95,0.8068979841543319,6,1.0,1,1.0,1,1.0,1
4888,max_ml,10,30,3,3,0.05,0.95,0.9374482740521484,8,1.0,1,1.0,1,1.0,1
4889,max_ml,10,30,3,3,0.05,0.95,0.8201954746828632,4,1.0,1,1.0,1,1.0,1
4890,max_ml,10,30,3,3,0.05,0.95,0.8443298477277243,2,1.0,1,1.0,1,1.0,1
4891,max_ml,10,30,3,3,0.05,0.95,0.8584909229505259,6,1.0,1,1.0,1,1.0,1
4892,max_ml,10,30,3,3,0.05,0.95,0.521736577717037,3,1.0,1,1.0,1,1.0,1
4893,max_ml,10,30,3,3,0.05,0.95,0.8288068370017591,16,1.0,1,1.0,1,1.0,1
4894,max_ml,10,30,3,3,0.05,0.95,0.7180243244072874,5,1.0,1,1.0,1,1.0,1
4895,max_ml,10,30,3,3,0.05,0.95,0.9330052680171076,11,1.0,1,1.0,1,1.0,1
4896,max_ml,10,30,3,3,0.05,0.95,0.9427571923490712,14,1.0,1,1.0,1,1.0,1
4897,max_ml,10,30,3,3,0.05,0.95,0.9148944707570308,6,1.0,1,1.0,1,1.0,1
4898,max_ml,10,30,3,3,0.05,0.95,0.8960171919472353,6,1.0,1,1.0,1,1.0,1
4899,max_ml,10,30,3,3,0.05,0.95,0.8664690494622095,11,1.0,1,1.0,1,1.0,1
4900,max_ml,10,30,3,3,0.05,0.95,0.8509776305428343,10,1.0,1,1.0,1,1.0,1
4901,max_ml,10,30,3,3,0.05,0.95,0.9448728249357232,31,1.0,1,1.0,1,1.0,1
4902,max_ml,10,30,3,3,0.05,0.95,0.7542100249714841,4,1.0,1,1.0,1,1.0,1
4903,max_ml,10,30,3,3,0.05,0.95,0.9189806500485898,11,1.0,1,1.0,1,1.0,1
4904,max_ml,10,30,3,3,0.05,0.95,0.943223560217214,21,1.0,1,1.0,1,1.0,1
4905,max_ml,10,30,3,3,0.05,0.95,0.8582225798806932,14,1.0,1,1.0,1,1.0,1
4906,max_ml,10,30,3,3,0.05,0.95,0.8098125809996737,17,1.0,1,1.0,1,1.0,1
4907,max_ml,10,30,3,3,0.05,0.95,0.9351504281562758,18,1.0,1,1.0,1,1.0,1
4908,max_ml,10,30,3,3,0.05,0.95,0.777076888267651,4,1.0,1,1.0,1,1.0,1
4909,max_ml,10,30,3,3,0.05,0.95,0.7571616333589063,7,1.0,1,1.0,1,1.0,1
4910,max_ml,10,30,3,3,0.05,0.95,0.9285892545274684,7,1.0,1,1.0,1,1.0,1
4911,max_ml,10,30,3,3,0.05,0.95,0.8837993993835074,8,1.0,1,1.0,1,1.0,1
4912,max_ml,10,30,3,3,0.05,0.95,0.762093731697594,7,1.0,1,1.0,1,1.0,1
4913,max_ml,10,30,3,3,0.05,0.95,0.8882838647560873,5,1.0,1,1.0,1,1.0,1
4914,max_ml,10,30,3,3,0.05,0.95,0.8612211620591605,14,1.0,1,1.0,1,1.0,1
4915,max_ml,10,30,3,3,0.05,0.95,0.938608702524611,19,1.0,1,1.0,1,1.0,1
4916,max_ml,10,30,3,3,0.05,0.95,0.8263824978216411,4,1.0,1,1.0,1,1.0,1
4917,max_ml,10,30,3,3,0.05,0.95,0.9296170140715032,11,1.0,1,1.0,1,1.0,1
4918,max_ml,10,30,3,3,0.05,0.95,0.906663658537478,5,1.0,1,1.0,1,1.0,1
4919,max_ml,10,30,3,3,0.05,0.95,0.7868455588244917,8,1.0,1,1.0,1,1.0,1
4920,max_ml,10,30,3,3,0.05,0.95,0.8153528528093958,2,1.0,1,1.0,1,1.0,1
4921,max_ml,10,30,3,3,0.05,0.95,0.9269923653324248,31,0.0,1,0.0,1,0.0,1
4922,max_ml,10,30,3,3,0.05,0.95,0.9327295607594968,13,1.0,1,1.0,1,1.0,1
4923,max_ml,10,30,3,3,0.05,0.95,0.9497741063887876,45,0.0,1,0.0,1,0.0,1
4924,max_ml,10,30,3,3,0.05,0.95,0.8282291731885336,16,1.0,1,1.0,1,1.0,1
4925,max_ml,10,30,3,3,0.05,0.95,0.8919506881708035,8,1.0,1,1.0,1,1.0,1
4926,max_ml,10,30,3,3,0.05,0.95,0.9159088561221056,10,1.0,1,1.0,1,1.0,1
4927,max_ml,10,30,3,3,0.05,0.95,0.8800485912435146,25,1.0,1,1.0,1,1.0,1
4928,max_ml,10,30,3,3,0.05,0.95,0.6836705131530397,20,1.0,1,1.0,1,1.0,1
4929,max_ml,10,30,3,3,0.05,0.95,0.820759415791816,18,1.0,1,1.0,1,1.0,1
4930,max_ml,10,30,3,3,0.05,0.95,0.9173323887463402,33,1.0,1,1.0,1,1.0,1
4931,max_ml,10,30,3,3,0.05,0.95,0.8210773449337327,16,1.0,1,1.0,1,1.0,1
4932,max_ml,10,30,3,3,0.05,0.95,0.847691334713831,6,1.0,1,1.0,1,1.0,1
4933,max_ml,10,30,3,3,0.05,0.95,0.8287995981776456,27,1.0,1,1.0,1,1.0,1
4934,max_ml,10,30,3,3,0.05,0.95,0.9296721312105708,10,1.0,1,1.0,1,1.0,1
4935,max_ml,10,30,3,3,0.05,0.95,0.9294360544000764,9,1.0,1,1.0,1,1.0,1
4936,max_ml,10,30,3,3,0.05,0.95,0.9314832793819064,32,0.0,1,0.0,1,0.0,1
4937,max_ml,10,30,3,3,0.05,0.95,0.9128012608858443,3,1.0,1,1.0,1,1.0,1
4938,max_ml,10,30,3,3,0.05,0.95,0.8878242912823113,35,1.0,1,1.0,1,1.0,1
4939,max_ml,10,30,3,3,0.05,0.95,0.928227146298776,20,1.0,1,1.0,1,1.0,1
4940,max_ml,10,30,3,3,0.05,0.95,0.9071047773053008,19,1.0,1,1.0,1,1.0,1
4941,max_ml,10,30,3,3,0.05,0.95,0.7262157766495303,6,1.0,1,1.0,1,1.0,1
4942,max_ml,10,30,3,3,0.05,0.95,0.8837242484111119,4,1.0,1,1.0,1,1.0,1
4943,max_ml,10,30,3,3,0.05,0.95,0.8098965386567097,5,1.0,1,1.0,1,1.0,1
4944,max_ml,10,30,3,3,0.05,0.95,0.8168693229340217,4,1.0,1,1.0,1,1.0,1
4945,max_ml,10,30,3,3,0.05,0.95,0.9342409068215686,11,1.0,1,1.0,1,1.0,1
4946,max_ml,10,30,3,3,0.05,0.95,0.810987679528942,15,1.0,1,1.0,1,1.0,1
4947,max_ml,10,30,3,3,0.05,0.95,0.8904171893150791,8,1.0,1,1.0,1,1.0,1
4948,max_ml,10,30,3,3,0.05,0.95,0.6999474393708672,6,1.0,1,1.0,1,1.0,1
4949,max_ml,10,30,3,3,0.05,0.95,0.8407596368743269,7,1.0,1,1.0,1,1.0,1
4950,max_ml,10,30,3,3,0.05,0.95,0.9083092309637346,28,1.0,1,1.0,1,1.0,1
4951,max_ml,10,30,3,3,0.05,0.95,0.8702973510214788,10,1.0,1,1.0,1,1.0,1
4952,max_ml,10,30,3,3,0.05,0.95,0.9085603146495852,30,1.0,1,1.0,1,1.0,1
4953,max_ml,10,30,3,3,0.05,0.95,0.7776160996034274,3,1.0,1,1.0,1,1.0,1
4954,max_ml,10,30,3,3,0.05,0.95,0.8898758662682039,12,1.0,1,1.0,1,1.0,1
4955,max_ml,10,30,3,3,0.05,0.95,0.7601030840368034,5,1.0,1,1.0,1,1.0,1
4956,max_ml,10,30,3,3,0.05,0.95,0.8068423025315364,5,1.0,1,1.0,1,1.0,1
4957,max_ml,10,30,3,3,0.05,0.95,0.940926738769908,12,1.0,1,1.0,1,1.0,1
4958,max_ml,10,30,3,3,0.05,0.95,0.8219787501718832,4,1.0,1,1.0,1,1.0,1
4959,max_ml,10,30,3,3,0.05,0.95,0.6545220302085397,6,1.0,1,1.0,1,1.0,1
4960,max_ml,10,30,3,3,0.05,0.95,0.9235507106776328,12,1.0,1,1.0,1,1.0,1
4961,max_ml,10,30,3,3,0.05,0.95,0.8857024197831818,17,1.0,1,1.0,1,1.0,1
4962,max_ml,10,30,3,3,0.05,0.95,0.806232301445352,6,1.0,1,1.0,1,1.0,1
4963,max_ml,10,30,3,3,0.05,0.95,0.8576471675454078,9,1.0,1,1.0,1,1.0,1
4964,max_ml,10,30,3,3,0.05,0.95,0.9426353151803696,6,1.0,1,1.0,1,1.0,1
4965,max_ml,10,30,3,3,0.05,0.95,0.893638320298722,28,1.0,1,1.0,1,1.0,1
4966,max_ml,10,30,3,3,0.05,0.95,0.8360507442552422,8,1.0,1,1.0,1,1.0,1
4967,max_ml,10,30,3,3,0.05,0.95,0.9131557391727791,12,1.0,1,1.0,1,1.0,1
4968,max_ml,10,30,3,3,0.05,0.95,0.9343616496031676,18,1.0,1,1.0,1,1.0,1
4969,max_ml,10,30,3,3,0.05,0.95,0.8954088414784238,8,1.0,1,1.0,1,1.0,1
4970,max_ml,10,30,3,3,0.05,0.95,0.9013247237994636,5,1.0,1,1.0,1,1.0,1
4971,max_ml,10,30,3,3,0.05,0.95,0.9186202256400214,11,1.0,1,1.0,1,1.0,1
4972,max_ml,10,30,3,3,0.05,0.95,0.907473299238625,8,1.0,1,1.0,1,1.0,1
4973,max_ml,10,30,3,3,0.05,0.95,0.8444533639277081,6,1.0,1,1.0,1,1.0,1
4974,max_ml,10,30,3,3,0.05,0.95,0.837554015053618,4,1.0,1,1.0,1,1.0,1
4975,max_ml,10,30,3,3,0.05,0.95,0.8635817593676949,5,1.0,1,1.0,1,1.0,1
4976,max_ml,10,30,3,3,0.05,0.95,0.703974365569317,3,1.0,1,1.0,1,1.0,1
4977,max_ml,10,30,3,3,0.05,0.95,0.9369177798374512,17,1.0,1,1.0,1,1.0,1
4978,max_ml,10,30,3,3,0.05,0.95,0.876350714820498,26,1.0,1,1.0,1,1.0,1
4979,max_ml,10,30,3,3,0.05,0.95,0.849192041644916,13,1.0,1,1.0,1,1.0,1
4980,max_ml,10,30,3,3,0.05,0.95,0.9366457886167748,26,1.0,1,1.0,1,1.0,1
4981,max_ml,10,30,3,3,0.05,0.95,0.8040480091382726,13,1.0,1,1.0,1,1.0,1
4982,max_ml,10,30,3,3,0.05,0.95,0.8914182151037584,12,1.0,1,1.0,1,1.0,1
4983,max_ml,10,30,3,3,0.05,0.95,0.9215647132669482,26,0.0,0,0.0,0,1.0,1
4984,max_ml,10,30,3,3,0.05,0.95,0.934413471290782,29,1.0,1,1.0,1,1.0,1
4985,max_ml,10,30,3,3,0.05,0.95,0.9401339464017896,26,1.0,1,1.0,1,1.0,1
4986,max_ml,10,30,3,3,0.05,0.95,0.8368586937899106,8,1.0,1,1.0,1,1.0,1
4987,max_ml,10,30,3,3,0.05,0.95,0.93125197888563,36,1.0,1,1.0,1,1.0,1
4988,max_ml,10,30,3,3,0.05,0.95,0.8401729507593921,2,1.0,1,1.0,1,1.0,1
4989,max_ml,10,30,3,3,0.05,0.95,0.9418486334241964,35,0.0,0,1.0,1,0.0,0
4990,max_ml,10,30,3,3,0.05,0.95,0.9498634099446284,35,0.0,1,0.0,1,0.0,1
4991,max_ml,10,30,3,3,0.05,0.95,0.863320128636369,9,1.0,1,1.0,1,1.0,1
4992,max_ml,10,30,3,3,0.05,0.95,0.8925287492596697,9,1.0,1,1.0,1,1.0,1
4993,max_ml,10,30,3,3,0.05,0.95,0.8643016744835653,12,1.0,1,1.0,1,1.0,1
4994,max_ml,10,30,3,3,0.05,0.95,0.8002729576173689,14,1.0,1,1.0,1,1.0,1
4995,max_ml,10,30,3,3,0.05,0.95,0.8546607708929536,6,1.0,1,1.0,1,1.0,1
4996,max_ml,10,30,3,3,0.05,0.95,0.841352566118315,6,1.0,1,1.0,1,1.0,1
4997,max_ml,10,30,3,3,0.05,0.95,0.8441976687738981,6,1.0,1,1.0,1,1.0,1
4998,max_ml,10,30,3,3,0.05,0.95,0.933446405916852,14,1.0,1,1.0,1,1.0,1
4999,max_ml,10,30,3,3,0.05,0.95,0.7449278760157456,5,1.0,1,1.0,1,1.0,1
5000,max_ml,10,30,3,3,0.05,0.95,0.9151253288935346,16,1.0,1,1.0,1,1.0,1
5001,max_ml,10,30,3,3,0.05,0.95,0.8589391742636958,2,1.0,1,1.0,1,1.0,1
5002,max_ml,10,30,3,3,0.05,0.95,0.8956777671143853,8,1.0,1,1.0,1,1.0,1
5003,max_ml,10,30,3,3,0.05,0.95,0.9206831631010032,17,1.0,1,1.0,1,1.0,1
5004,max_ml,10,30,3,3,0.05,0.95,0.923241388826824,33,1.0,1,1.0,1,1.0,1
5005,max_ml,10,30,3,3,0.05,0.95,0.8039267501036879,9,1.0,1,1.0,1,1.0,1
5006,max_ml,10,30,3,3,0.05,0.95,0.9308111901152007,16,1.0,1,1.0,1,1.0,1
5007,max_ml,10,30,3,3,0.05,0.95,0.7516696753640133,6,1.0,1,1.0,1,1.0,1
5008,max_ml,10,30,3,3,0.05,0.95,0.8525716407908162,3,1.0,1,1.0,1,1.0,1
5009,max_ml,10,30,3,3,0.05,0.95,0.8032535669875972,10,1.0,1,1.0,1,1.0,1
5010,max_ml,10,30,3,3,0.05,0.95,0.6069046255457419,4,1.0,1,1.0,1,1.0,1
5011,max_ml,10,30,3,3,0.05,0.95,0.7304043286666806,4,1.0,1,1.0,1,1.0,1
5012,max_ml,10,30,3,3,0.05,0.95,0.9422316915897644,28,1.0,1,1.0,1,1.0,1
5013,max_ml,10,30,3,3,0.05,0.95,0.9333781542575824,12,1.0,1,1.0,1,1.0,1
5014,max_ml,10,30,3,3,0.05,0.95,0.8019895788407047,9,1.0,1,1.0,1,1.0,1
5015,max_ml,10,30,3,3,0.05,0.95,0.7954119292665713,7,1.0,1,1.0,1,1.0,1
5016,max_ml,10,30,3,3,0.05,0.95,0.8968004381181804,7,1.0,1,1.0,1,1.0,1
5017,max_ml,10,30,3,3,0.05,0.95,0.909496384790302,21,1.0,1,1.0,1,1.0,1
5018,max_ml,10,30,3,3,0.05,0.95,0.8490202891400757,4,1.0,1,1.0,1,1.0,1
5019,max_ml,10,30,3,3,0.05,0.95,0.9467934131007032,23,1.0,1,1.0,1,1.0,1
5020,max_ml,10,30,3,3,0.05,0.95,0.8376157590846919,11,1.0,1,1.0,1,1.0,1
5021,max_ml,10,30,3,3,0.05,0.95,0.9135787694970412,11,1.0,1,1.0,1,1.0,1
5022,max_ml,10,30,3,3,0.05,0.95,0.8522515121393037,10,1.0,1,1.0,1,1.0,1
5023,max_ml,10,30,3,3,0.05,0.95,0.8376222168150533,2,1.0,1,1.0,1,1.0,1
5024,max_ml,10,30,3,3,0.05,0.95,0.9308053709300302,5,1.0,1,1.0,1,1.0,1
5025,max_ml,10,30,3,3,0.05,0.95,0.926683820133816,9,1.0,1,1.0,1,1.0,1
5026,max_ml,10,30,3,3,0.05,0.95,0.8656806484598975,4,1.0,1,1.0,1,1.0,1
5027,max_ml,10,30,3,3,0.05,0.95,0.9167316963921082,3,1.0,1,1.0,1,1.0,1
5028,max_ml,10,30,3,3,0.05,0.95,0.8537163483510694,12,1.0,1,1.0,1,1.0,1
5029,max_ml,10,30,3,3,0.05,0.95,0.8825228945051788,24,1.0,1,1.0,1,1.0,1
5030,max_ml,10,30,3,3,0.05,0.95,0.8355843226094686,10,1.0,1,1.0,1,1.0,1
5031,max_ml,10,30,3,3,0.05,0.95,0.9459874410634664,23,0.0,0,0.0,0,1.0,1
5032,max_ml,10,30,3,3,0.05,0.95,0.9304381839066912,22,1.0,1,1.0,1,1.0,1
5033,max_ml,10,30,3,3,0.05,0.95,0.8686171906791413,6,1.0,1,1.0,1,1.0,1
5034,max_ml,10,30,3,3,0.05,0.95,0.9184779893250644,25,1.0,1,1.0,1,1.0,1
5035,max_ml,10,30,3,3,0.05,0.95,0.9348266903772748,8,1.0,1,1.0,1,1.0,1
5036,max_ml,10,30,3,3,0.05,0.95,0.94754966141852,16,1.0,1,1.0,1,1.0,1
5037,max_ml,10,30,3,3,0.05,0.95,0.8956327591982611,13,1.0,1,1.0,1,1.0,1
5038,max_ml,10,30,3,3,0.05,0.95,0.8492752163566856,8,1.0,1,1.0,1,1.0,1
5039,max_ml,10,30,3,3,0.05,0.95,0.8818462927338091,26,1.0,1,1.0,1,1.0,1
5040,max_ml,10,30,3,3,0.05,0.95,0.9069550483706372,11,1.0,1,1.0,1,1.0,1
5041,max_ml,10,30,3,3,0.05,0.95,0.8695232535945006,9,1.0,1,1.0,1,1.0,1
5042,max_ml,10,30,3,3,0.05,0.95,0.8870953675475719,5,1.0,1,1.0,1,1.0,1
5043,max_ml,10,30,3,3,0.05,0.95,0.8626194895238489,3,1.0,1,1.0,1,1.0,1
5044,max_ml,10,30,3,3,0.05,0.95,0.9236355574198956,20,1.0,1,1.0,1,1.0,1
5045,max_ml,10,30,3,3,0.05,0.95,0.8976519529905748,8,1.0,1,1.0,1,1.0,1
5046,max_ml,10,30,3,3,0.05,0.95,0.8689802256475785,6,1.0,1,1.0,1,1.0,1
5047,max_ml,10,30,3,3,0.05,0.95,0.7229331226539976,3,1.0,1,1.0,1,1.0,1
5048,max_ml,10,30,3,3,0.05,0.95,0.8705506504997961,7,1.0,1,1.0,1,1.0,1
5049,max_ml,10,30,3,3,0.05,0.95,0.8624123430384024,5,1.0,1,1.0,1,1.0,1
5050,max_ml,10,30,3,3,0.05,0.95,0.925014268759024,4,1.0,1,1.0,1,1.0,1
5051,max_ml,10,30,3,3,0.05,0.95,0.9345065307007046,7,1.0,1,1.0,1,1.0,1
5052,max_ml,10,30,3,3,0.05,0.95,0.9155708278000656,19,1.0,1,1.0,1,1.0,1
5053,max_ml,10,30,3,3,0.05,0.95,0.9113748157724666,7,1.0,1,1.0,1,1.0,1
5054,max_ml,10,30,3,3,0.05,0.95,0.8672555749136904,27,1.0,1,1.0,1,1.0,1
5055,max_ml,10,30,3,3,0.05,0.95,0.9283272744882328,16,1.0,1,1.0,1,1.0,1
5056,max_ml,10,30,3,3,0.05,0.95,0.9060707119746548,5,1.0,1,1.0,1,1.0,1
5057,max_ml,10,30,3,3,0.05,0.95,0.7871095869196997,9,1.0,1,1.0,1,1.0,1
5058,max_ml,10,30,3,3,0.05,0.95,0.8999161485648562,16,1.0,1,1.0,1,1.0,1
5059,max_ml,10,30,3,3,0.05,0.95,0.8469237143711169,3,1.0,1,1.0,1,1.0,1
5060,max_ml,10,30,3,3,0.05,0.95,0.9466256456713448,28,1.0,1,1.0,1,1.0,1
5061,max_ml,10,30,3,3,0.05,0.95,0.9019346886303792,19,1.0,1,1.0,1,1.0,1
5062,max_ml,10,30,3,3,0.05,0.95,0.9384029919646796,12,1.0,1,1.0,1,1.0,1
5063,max_ml,10,30,3,3,0.05,0.95,0.9357809606238,11,1.0,1,1.0,1,1.0,1
5064,max_ml,10,30,3,3,0.05,0.95,0.9229357651783284,16,1.0,1,1.0,1,1.0,1
5065,max_ml,10,30,3,3,0.05,0.95,0.9451375702325684,46,1.0,1,1.0,1,1.0,1
5066,max_ml,10,30,3,3,0.05,0.95,0.7569541583580817,3,1.0,1,1.0,1,1.0,1
5067,max_ml,10,30,3,3,0.05,0.95,0.9493174192817314,16,1.0,1,1.0,1,1.0,1
5068,max_ml,10,30,3,3,0.05,0.95,0.901653906542301,5,1.0,1,1.0,1,1.0,1
5069,max_ml,10,30,3,3,0.05,0.95,0.9395425918242452,12,1.0,1,1.0,1,1.0,1
5070,max_ml,10,30,3,3,0.05,0.95,0.8700198508195748,4,1.0,1,1.0,1,1.0,1
5071,max_ml,10,30,3,3,0.05,0.95,0.9383865687222174,10,1.0,1,1.0,1,1.0,1
5072,max_ml,10,30,3,3,0.05,0.95,0.8022216446717003,5,1.0,1,1.0,1,1.0,1
5073,max_ml,10,30,3,3,0.05,0.95,0.8587539668271683,11,1.0,1,1.0,1,1.0,1
5074,max_ml,10,30,3,3,0.05,0.95,0.9203239692575456,4,1.0,1,1.0,1,1.0,1
5075,max_ml,10,30,3,3,0.05,0.95,0.8759118631897095,10,1.0,1,1.0,1,1.0,1
5076,max_ml,10,30,3,3,0.05,0.95,0.9425024696713916,12,1.0,1,1.0,1,1.0,1
5077,max_ml,10,30,3,3,0.05,0.95,0.9484568480963104,4,1.0,1,1.0,1,1.0,1
5078,max_ml,10,30,3,3,0.05,0.95,0.67002628381427,3,1.0,1,1.0,1,1.0,1
5079,max_ml,10,30,3,3,0.05,0.95,0.7664151924832535,11,1.0,1,1.0,1,1.0,1
5080,max_ml,10,30,3,3,0.05,0.95,0.940213538631406,16,0.0,0,1.0,1,0.0,0
5081,max_ml,10,30,3,3,0.05,0.95,0.8434335611659365,6,1.0,1,1.0,1,1.0,1
5082,max_ml,10,30,3,3,0.05,0.95,0.837110051511958,3,1.0,1,1.0,1,1.0,1
5083,max_ml,10,30,3,3,0.05,0.95,0.7250789678275109,3,1.0,1,1.0,1,1.0,1
5084,max_ml,10,30,3,3,0.05,0.95,0.8685689065090804,7,1.0,1,1.0,1,1.0,1
5085,max_ml,10,30,3,3,0.05,0.95,0.8989009768391161,9,1.0,1,1.0,1,1.0,1
5086,max_ml,10,30,3,3,0.05,0.95,0.9485882851483272,10,1.0,1,1.0,1,1.0,1
5087,max_ml,10,30,3,3,0.05,0.95,0.8817841369670385,4,1.0,1,1.0,1,1.0,1
5088,max_ml,10,30,3,3,0.05,0.95,0.9009844417282163,36,0.0,1,0.0,1,0.0,1
5089,max_ml,10,30,3,3,0.05,0.95,0.9113053121615284,14,1.0,1,1.0,1,1.0,1
5090,max_ml,10,30,3,3,0.05,0.95,0.9181327339018088,10,1.0,1,1.0,1,1.0,1
5091,max_ml,10,30,3,3,0.05,0.95,0.8472688946567017,21,1.0,1,1.0,1,1.0,1
5092,max_ml,10,30,3,3,0.05,0.95,0.94274204947156,6,1.0,1,1.0,1,1.0,1
5093,max_ml,10,30,3,3,0.05,0.95,0.9463367518028348,8,1.0,1,1.0,1,1.0,1
5094,max_ml,10,30,3,3,0.05,0.95,0.9370705199060598,16,1.0,1,1.0,1,1.0,1
5095,max_ml,10,30,3,3,0.05,0.95,0.8435587989800452,19,1.0,1,1.0,1,1.0,1
5096,max_ml,10,30,3,3,0.05,0.95,0.947653149576622,26,1.0,1,1.0,1,1.0,1
5097,max_ml,10,30,3,3,0.05,0.95,0.9305414528786616,11,1.0,1,1.0,1,1.0,1
5098,max_ml,10,30,3,3,0.05,0.95,0.8610896968020705,8,1.0,1,1.0,1,1.0,1
5099,max_ml,10,30,3,3,0.05,0.95,0.8485320012979208,10,1.0,1,1.0,1,1.0,1
5100,max_ml,10,30,3,3,0.05,0.95,0.9187142244542128,9,1.0,1,1.0,1,1.0,1
5101,max_ml,10,30,3,3,0.05,0.95,0.7783710998229929,20,1.0,1,1.0,1,1.0,1
5102,max_ml,10,30,3,3,0.05,0.95,0.9058128477434112,13,1.0,1,1.0,1,1.0,1
5103,max_ml,10,30,3,3,0.05,0.95,0.845068093201571,9,1.0,1,1.0,1,1.0,1
5104,max_ml,10,30,3,3,0.05,0.95,0.9345256589786292,13,1.0,1,1.0,1,1.0,1
5105,max_ml,10,30,3,3,0.05,0.95,0.8763768063895742,6,1.0,1,1.0,1,1.0,1
5106,max_ml,10,30,3,3,0.05,0.95,0.907620492384991,11,1.0,1,1.0,1,1.0,1
5107,max_ml,10,30,3,3,0.05,0.95,0.939144790697449,8,1.0,1,1.0,1,1.0,1
5108,max_ml,10,30,3,3,0.05,0.95,0.8146756462083491,9,1.0,1,1.0,1,1.0,1
5109,max_ml,10,30,3,3,0.05,0.95,0.9433475108361832,12,1.0,1,1.0,1,1.0,1
5110,max_ml,10,30,3,3,0.05,0.95,0.8301700249202099,4,1.0,1,1.0,1,1.0,1
5111,max_ml,10,30,3,3,0.05,0.95,0.942063704941567,11,1.0,1,1.0,1,1.0,1
5112,max_ml,10,30,3,3,0.05,0.95,0.7801516781559996,4,1.0,1,1.0,1,1.0,1
5113,max_ml,10,30,3,3,0.05,0.95,0.9380037301879642,27,1.0,1,1.0,1,1.0,1
5114,max_ml,10,30,3,3,0.05,0.95,0.7394989679191879,7,1.0,1,1.0,1,1.0,1
5115,max_ml,10,30,3,3,0.05,0.95,0.9057929694422376,37,0.0,1,0.0,1,0.0,1
5116,max_ml,10,30,3,3,0.05,0.95,0.9440928867125824,6,1.0,1,1.0,1,1.0,1
5117,max_ml,10,30,3,3,0.05,0.95,0.8685463956353331,10,1.0,1,1.0,1,1.0,1
5118,max_ml,10,30,3,3,0.05,0.95,0.8597023351400463,6,1.0,1,1.0,1,1.0,1
5119,max_ml,10,30,3,3,0.05,0.95,0.6872840464209798,6,1.0,1,1.0,1,1.0,1
5120,max_ml,10,30,3,3,0.05,0.95,0.904594859675096,27,1.0,1,1.0,1,1.0,1
5121,max_ml,10,30,3,3,0.05,0.95,0.932656657086297,11,1.0,1,1.0,1,1.0,1
5122,max_ml,10,30,3,3,0.05,0.95,0.8431582968442346,15,1.0,1,1.0,1,1.0,1
5123,max_ml,10,30,3,3,0.05,0.95,0.9109230356089648,45,1.0,1,1.0,1,1.0,1
5124,max_ml,10,30,3,3,0.05,0.95,0.9077017559354368,16,1.0,1,1.0,1,1.0,1
5125,max_ml,10,30,3,3,0.05,0.95,0.8975793620104906,5,1.0,1,1.0,1,1.0,1
5126,max_ml,10,30,3,3,0.05,0.95,0.9018940747962708,5,1.0,1,1.0,1,1.0,1
5127,max_ml,10,30,3,3,0.05,0.95,0.9364179080088048,14,1.0,1,0.0,0,0.0,0
5128,max_ml,10,30,3,3,0.05,0.95,0.9492718923453226,64,0.0,1,0.0,1,0.0,1
5129,max_ml,10,30,3,3,0.05,0.95,0.9160084640549756,16,1.0,1,1.0,1,1.0,1
5130,max_ml,10,30,3,3,0.05,0.95,0.9015795898096982,9,1.0,1,1.0,1,1.0,1
5131,max_ml,10,30,3,3,0.05,0.95,0.8212842202185768,7,1.0,1,1.0,1,1.0,1
5132,max_ml,10,30,3,3,0.05,0.95,0.8933683278348057,6,1.0,1,1.0,1,1.0,1
5133,max_ml,10,30,3,3,0.05,0.95,0.8971022958374358,9,1.0,1,1.0,1,1.0,1
5134,max_ml,10,30,3,3,0.05,0.95,0.8661191200150522,14,1.0,1,1.0,1,1.0,1
5135,max_ml,10,30,3,3,0.05,0.95,0.8876845274117297,4,1.0,1,1.0,1,1.0,1
5136,max_ml,10,30,3,3,0.05,0.95,0.9086462354427928,11,1.0,1,1.0,1,1.0,1
5137,max_ml,10,30,3,3,0.05,0.95,0.8003810537151981,6,1.0,1,1.0,1,1.0,1
5138,max_ml,10,30,3,3,0.05,0.95,0.9411938142334378,12,1.0,1,1.0,1,1.0,1
5139,max_ml,10,30,3,3,0.05,0.95,0.8587733278962191,8,1.0,1,1.0,1,1.0,1
5140,max_ml,10,30,3,3,0.05,0.95,0.909253640478882,4,1.0,1,1.0,1,1.0,1
5141,max_ml,10,30,3,3,0.05,0.95,0.919256169497126,6,1.0,1,1.0,1,1.0,1
5142,max_ml,10,30,3,3,0.05,0.95,0.9360032467916524,5,1.0,1,1.0,1,1.0,1
5143,max_ml,10,30,3,3,0.05,0.95,0.6108366400424491,3,1.0,1,1.0,1,1.0,1
5144,max_ml,10,30,3,3,0.05,0.95,0.8484767677750293,4,1.0,1,1.0,1,1.0,1
5145,max_ml,10,30,3,3,0.05,0.95,0.7840236747479981,5,1.0,1,1.0,1,1.0,1
5146,max_ml,10,30,3,3,0.05,0.95,0.9152317764090228,8,1.0,1,1.0,1,1.0,1
5147,max_ml,10,30,3,3,0.05,0.95,0.7754098687996983,4,1.0,1,1.0,1,1.0,1
5148,max_ml,10,30,3,3,0.05,0.95,0.8168701021045596,5,1.0,1,1.0,1,1.0,1
5149,max_ml,10,30,3,3,0.05,0.95,0.8396562186358828,8,1.0,1,1.0,1,1.0,1
5150,max_ml,10,30,3,3,0.05,0.95,0.8875142599167067,8,1.0,1,1.0,1,1.0,1
5151,max_ml,10,30,3,3,0.05,0.95,0.8396346380313454,19,1.0,1,1.0,1,1.0,1
5152,max_ml,10,30,3,3,0.05,0.95,0.8990541309124468,4,1.0,1,1.0,1,1.0,1
5153,max_ml,10,30,3,3,0.05,0.95,0.799462821628147,4,1.0,1,1.0,1,1.0,1
5154,max_ml,10,30,3,3,0.05,0.95,0.947522623759468,17,1.0,1,1.0,1,1.0,1
5155,max_ml,10,30,3,3,0.05,0.95,0.8978770989979321,35,0.0,0,0.0,0,1.0,1
5156,max_ml,10,30,3,3,0.05,0.95,0.8700543191735979,3,1.0,1,1.0,1,1.0,1
5157,max_ml,10,30,3,3,0.05,0.95,0.7991151239293077,8,1.0,1,1.0,1,1.0,1
5158,max_ml,10,30,3,3,0.05,0.95,0.9179080535341808,17,1.0,1,1.0,1,1.0,1
5159,max_ml,10,30,3,3,0.05,0.95,0.8634839946171396,14,1.0,1,1.0,1,1.0,1
5160,max_ml,10,30,3,3,0.05,0.95,0.7426674621981519,8,1.0,1,1.0,1,1.0,1
5161,max_ml,10,30,3,3,0.05,0.95,0.7507869917141283,1,1.0,1,1.0,1,1.0,1
5162,max_ml,10,30,3,3,0.05,0.95,0.9451940734704316,93,0.0,1,0.0,1,0.0,1
5163,max_ml,10,30,3,3,0.05,0.95,0.9302749817656522,13,1.0,1,1.0,1,1.0,1
5164,max_ml,10,30,3,3,0.05,0.95,0.5406956193568381,1,1.0,1,1.0,1,1.0,1
5165,max_ml,10,30,3,3,0.05,0.95,0.9299996558049018,17,1.0,1,1.0,1,1.0,1
5166,max_ml,10,30,3,3,0.05,0.95,0.9038620982377936,10,1.0,1,1.0,1,1.0,1
5167,max_ml,10,30,3,3,0.05,0.95,0.9362369936776264,12,1.0,1,1.0,1,1.0,1
5168,max_ml,10,30,3,3,0.05,0.95,0.8918973777599418,19,1.0,1,1.0,1,1.0,1
5169,max_ml,10,30,3,3,0.05,0.95,0.9283631592633694,7,1.0,1,1.0,1,1.0,1
5170,max_ml,10,30,3,3,0.05,0.95,0.9170669310910636,7,1.0,1,1.0,1,1.0,1
5171,max_ml,10,30,3,3,0.05,0.95,0.8901265401213134,18,1.0,1,1.0,1,1.0,1
5172,max_ml,10,30,3,3,0.05,0.95,0.8794887786272453,2,1.0,1,1.0,1,1.0,1
5173,max_ml,10,30,3,3,0.05,0.95,0.742962063050846,3,1.0,1,1.0,1,1.0,1
5174,max_ml,10,30,3,3,0.05,0.95,0.881526851233479,11,1.0,1,1.0,1,1.0,1
5175,max_ml,10,30,3,3,0.05,0.95,0.7959429787883301,3,1.0,1,1.0,1,1.0,1
5176,max_ml,10,30,3,3,0.05,0.95,0.9315914548912176,7,1.0,1,1.0,1,1.0,1
5177,max_ml,10,30,3,3,0.05,0.95,0.9373075892982408,7,1.0,1,1.0,1,1.0,1
5178,max_ml,10,30,3,3,0.05,0.95,0.7700385934733665,3,1.0,1,1.0,1,1.0,1
5179,max_ml,10,30,3,3,0.05,0.95,0.9498960668667724,33,1.0,1,1.0,1,1.0,1
5180,max_ml,10,30,3,3,0.05,0.95,0.9220925385400248,18,1.0,1,1.0,1,1.0,1
5181,max_ml,10,30,3,3,0.05,0.95,0.9388452256682946,5,1.0,1,1.0,1,1.0,1
5182,max_ml,10,30,3,3,0.05,0.95,0.8584194514655452,8,1.0,1,1.0,1,1.0,1
5183,max_ml,10,30,3,3,0.05,0.95,0.8573009382913903,8,1.0,1,1.0,1,1.0,1
5184,max_ml,10,30,3,3,0.05,0.95,0.8877296098284855,28,1.0,1,1.0,1,1.0,1
5185,max_ml,10,30,3,3,0.05,0.95,0.8876358094351985,5,1.0,1,1.0,1,1.0,1
5186,max_ml,10,30,3,3,0.05,0.95,0.902040927550425,54,0.0,1,0.0,1,0.0,1
5187,max_ml,10,30,3,3,0.05,0.95,0.9329988503479926,31,1.0,1,1.0,1,1.0,1
5188,max_ml,10,30,3,3,0.05,0.95,0.901803792199934,13,1.0,1,1.0,1,1.0,1
5189,max_ml,10,30,3,3,0.05,0.95,0.8483470526050373,10,1.0,1,1.0,1,1.0,1
5190,max_ml,10,30,3,3,0.05,0.95,0.9251596221609132,50,0.0,0,1.0,1,1.0,1
5191,max_ml,10,30,3,3,0.05,0.95,0.9426553919660612,5,1.0,1,1.0,1,1.0,1
5192,max_ml,10,30,3,3,0.05,0.95,0.9330171889579388,56,0.0,0,1.0,1,1.0,1
5193,max_ml,10,30,3,3,0.05,0.95,0.9383955814624976,7,1.0,1,1.0,1,1.0,1
5194,max_ml,10,30,3,3,0.05,0.95,0.8984304069385063,25,1.0,1,1.0,1,1.0,1
5195,max_ml,10,30,3,3,0.05,0.95,0.8999417539032981,8,1.0,1,1.0,1,1.0,1
5196,max_ml,10,30,3,3,0.05,0.95,0.8461205978709964,9,1.0,1,1.0,1,1.0,1
5197,max_ml,10,30,3,3,0.05,0.95,0.9323022444459924,10,1.0,1,1.0,1,1.0,1
5198,max_ml,10,30,3,3,0.05,0.95,0.9441324945551044,15,1.0,1,1.0,1,1.0,1
5199,max_ml,10,30,3,3,0.05,0.95,0.9075158509815684,17,1.0,1,1.0,1,1.0,1
5200,max_ml,10,30,3,3,0.05,0.95,0.9440698110586716,23,1.0,1,1.0,1,1.0,1
5201,max_ml,10,30,3,3,0.05,0.95,0.8546450275603087,5,1.0,1,1.0,1,1.0,1
5202,max_ml,10,30,3,3,0.05,0.95,0.7882702051781209,2,1.0,1,1.0,1,1.0,1
5203,max_ml,10,30,3,3,0.05,0.95,0.845504291831398,5,1.0,1,1.0,1,1.0,1
5204,max_ml,10,30,3,3,0.05,0.95,0.945483167953444,24,1.0,1,1.0,1,1.0,1
5205,max_ml,10,30,3,3,0.05,0.95,0.8930793405101753,22,1.0,1,1.0,1,1.0,1
5206,max_ml,10,30,3,3,0.05,0.95,0.883157949052717,14,1.0,1,1.0,1,1.0,1
5207,max_ml,10,30,3,3,0.05,0.95,0.8096778990857117,4,1.0,1,1.0,1,1.0,1
5208,max_ml,10,30,3,3,0.05,0.95,0.94347938276174,34,1.0,1,1.0,1,1.0,1
5209,max_ml,10,30,3,3,0.05,0.95,0.8001442208843452,6,1.0,1,1.0,1,1.0,1
5210,max_ml,10,30,3,3,0.05,0.95,0.9142350545708212,4,1.0,1,1.0,1,1.0,1
5211,max_ml,10,30,3,3,0.05,0.95,0.8336577261465203,5,1.0,1,1.0,1,1.0,1
5212,max_ml,10,30,3,3,0.05,0.95,0.9492903477221184,25,0.0,0,1.0,1,1.0,1
5213,max_ml,10,30,3,3,0.05,0.95,0.7776434533505788,6,1.0,1,1.0,1,1.0,1
5214,max_ml,10,30,3,3,0.05,0.95,0.9410895450671742,8,1.0,1,1.0,1,1.0,1
5215,max_ml,10,30,3,3,0.05,0.95,0.9173603374285066,15,1.0,1,1.0,1,1.0,1
5216,max_ml,10,30,3,3,0.05,0.95,0.7775714288114353,4,1.0,1,1.0,1,1.0,1
5217,max_ml,10,30,3,3,0.05,0.95,0.9383221572997784,43,1.0,1,1.0,1,1.0,1
5218,max_ml,10,30,3,3,0.05,0.95,0.7466591690131307,8,1.0,1,1.0,1,1.0,1
5219,max_ml,10,30,3,3,0.05,0.95,0.9080478957634158,6,1.0,1,1.0,1,1.0,1
5220,max_ml,10,30,3,3,0.05,0.95,0.7950661966503664,12,1.0,1,1.0,1,1.0,1
5221,max_ml,10,30,3,3,0.05,0.95,0.9427831097304498,51,0.0,1,0.0,1,0.0,1
5222,max_ml,10,30,3,3,0.05,0.95,0.8657831818869306,7,1.0,1,1.0,1,1.0,1
5223,max_ml,10,30,3,3,0.05,0.95,0.6091350660365452,4,1.0,1,1.0,1,1.0,1
5224,max_ml,10,30,3,3,0.05,0.95,0.8641563681806345,18,1.0,1,1.0,1,1.0,1
5225,max_ml,10,30,3,3,0.05,0.95,0.7195702424577138,5,1.0,1,1.0,1,1.0,1
5226,max_ml,10,30,3,3,0.05,0.95,0.8639799579987573,5,1.0,1,1.0,1,1.0,1
5227,max_ml,10,30,3,3,0.05,0.95,0.8849937280933917,14,1.0,1,1.0,1,1.0,1
5228,max_ml,10,30,3,3,0.05,0.95,0.8822169830698129,10,1.0,1,1.0,1,1.0,1
5229,max_ml,10,30,3,3,0.05,0.95,0.9473619915435056,57,0.0,1,0.0,1,0.0,1
5230,max_ml,10,30,3,3,0.05,0.95,0.8648526329153554,6,1.0,1,1.0,1,1.0,1
5231,max_ml,10,30,3,3,0.05,0.95,0.9242795146837416,9,1.0,1,1.0,1,1.0,1
5232,max_ml,10,30,3,3,0.05,0.95,0.7217620740205157,4,1.0,1,1.0,1,1.0,1
5233,max_ml,10,30,3,3,0.05,0.95,0.7644386974102974,7,1.0,1,1.0,1,1.0,1
5234,max_ml,10,30,3,3,0.05,0.95,0.9008169648915714,13,1.0,1,1.0,1,1.0,1
5235,max_ml,10,30,3,3,0.05,0.95,0.9057427290623228,8,1.0,1,1.0,1,1.0,1
5236,max_ml,10,30,3,3,0.05,0.95,0.816326223628214,6,1.0,1,1.0,1,1.0,1
5237,max_ml,10,30,3,3,0.05,0.95,0.9160708338804182,5,1.0,1,1.0,1,1.0,1
5238,max_ml,10,30,3,3,0.05,0.95,0.8272388036285029,13,1.0,1,1.0,1,1.0,1
5239,max_ml,10,30,3,3,0.05,0.95,0.9489545228528524,16,1.0,1,1.0,1,1.0,1
5240,max_ml,10,30,3,3,0.05,0.95,0.6480308849727181,4,1.0,1,1.0,1,1.0,1
5241,max_ml,10,30,3,3,0.05,0.95,0.9400459879407188,31,1.0,1,1.0,1,1.0,1
5242,max_ml,10,30,3,3,0.05,0.95,0.8173554420870279,11,1.0,1,1.0,1,1.0,1
5243,max_ml,10,30,3,3,0.05,0.95,0.9378499217482223,10,1.0,1,1.0,1,1.0,1
5244,max_ml,10,30,3,3,0.05,0.95,0.8908199133839748,7,1.0,1,1.0,1,1.0,1
5245,max_ml,10,30,3,3,0.05,0.95,0.844635360177514,8,1.0,1,1.0,1,1.0,1
5246,max_ml,10,30,3,3,0.05,0.95,0.8072304764090434,6,1.0,1,1.0,1,1.0,1
5247,max_ml,10,30,3,3,0.05,0.95,0.7768454205724342,10,1.0,1,1.0,1,1.0,1
5248,max_ml,10,30,3,3,0.05,0.95,0.9098840140777256,10,1.0,1,1.0,1,1.0,1
5249,max_ml,10,30,3,3,0.05,0.95,0.926514031924397,5,1.0,1,1.0,1,1.0,1
5250,max_ml,10,30,3,3,0.05,0.95,0.7341104179298279,6,1.0,1,1.0,1,1.0,1
5251,max_ml,10,30,3,3,0.05,0.95,0.8582494497053698,9,1.0,1,1.0,1,1.0,1
5252,max_ml,10,30,3,3,0.05,0.95,0.8689547777130354,10,1.0,1,1.0,1,1.0,1
5253,max_ml,10,30,3,3,0.05,0.95,0.9320940671463708,14,1.0,1,1.0,1,1.0,1
5254,max_ml,10,30,3,3,0.05,0.95,0.7734164013226631,5,1.0,1,1.0,1,1.0,1
5255,max_ml,10,30,3,3,0.05,0.95,0.8766670679933306,5,1.0,1,1.0,1,1.0,1
5256,max_ml,10,30,3,3,0.05,0.95,0.7778948710354527,4,1.0,1,1.0,1,1.0,1
5257,max_ml,10,30,3,3,0.05,0.95,0.778907055605143,5,1.0,1,1.0,1,1.0,1
5258,max_ml,10,30,3,3,0.05,0.95,0.8953631993607476,7,1.0,1,1.0,1,1.0,1
5259,max_ml,10,30,3,3,0.05,0.95,0.948990046017306,11,1.0,1,1.0,1,1.0,1
5260,max_ml,10,30,3,3,0.05,0.95,0.9361293297519082,10,1.0,1,1.0,1,1.0,1
5261,max_ml,10,30,3,3,0.05,0.95,0.9329964326239066,28,0.0,0,1.0,1,1.0,1
5262,max_ml,10,30,3,3,0.05,0.95,0.9176683125092916,13,1.0,1,1.0,1,1.0,1
5263,max_ml,10,30,3,3,0.05,0.95,0.8672788692240088,3,1.0,1,1.0,1,1.0,1
5264,max_ml,10,30,3,3,0.05,0.95,0.6904110775596178,5,1.0,1,1.0,1,1.0,1
5265,max_ml,10,30,3,3,0.05,0.95,0.9180719591909772,23,1.0,1,1.0,1,1.0,1
5266,max_ml,10,30,3,3,0.05,0.95,0.8673464609109216,18,1.0,1,1.0,1,1.0,1
5267,max_ml,10,30,3,3,0.05,0.95,0.8065836025253983,7,1.0,1,1.0,1,1.0,1
5268,max_ml,10,30,3,3,0.05,0.95,0.906526518449043,11,1.0,1,1.0,1,1.0,1
5269,max_ml,10,30,3,3,0.05,0.95,0.8956206901892863,14,1.0,1,1.0,1,1.0,1
5270,max_ml,10,30,3,3,0.05,0.95,0.9180871672505936,4,1.0,1,1.0,1,1.0,1
5271,max_ml,10,30,3,3,0.05,0.95,0.7981756897883758,2,1.0,1,1.0,1,1.0,1
5272,max_ml,10,30,3,3,0.05,0.95,0.9456292732799984,21,1.0,1,1.0,1,1.0,1
5273,max_ml,10,30,3,3,0.05,0.95,0.9267262067944844,11,1.0,1,1.0,1,1.0,1
5274,max_ml,10,30,3,3,0.05,0.95,0.900897684532165,13,1.0,1,1.0,1,1.0,1
5275,max_ml,10,30,3,3,0.05,0.95,0.8969919125241949,10,1.0,1,1.0,1,1.0,1
5276,max_ml,10,30,3,3,0.05,0.95,0.709965353030532,4,1.0,1,1.0,1,1.0,1
5277,max_ml,10,30,3,3,0.05,0.95,0.7972110524113607,3,1.0,1,1.0,1,1.0,1
5278,max_ml,10,30,3,3,0.05,0.95,0.877006114946491,8,1.0,1,1.0,1,1.0,1
5279,max_ml,10,30,3,3,0.05,0.95,0.8699311095856005,9,1.0,1,1.0,1,1.0,1
5280,max_ml,10,30,3,3,0.05,0.95,0.864941468205405,8,1.0,1,1.0,1,1.0,1
5281,max_ml,10,30,3,3,0.05,0.95,0.94629716391379,18,1.0,1,1.0,1,1.0,1
5282,max_ml,10,30,3,3,0.05,0.95,0.837658195283147,6,1.0,1,1.0,1,1.0,1
5283,max_ml,10,30,3,3,0.05,0.95,0.9390040754025027,11,1.0,1,1.0,1,1.0,1
5284,max_ml,10,30,3,3,0.05,0.95,0.638185555506064,8,1.0,1,1.0,1,1.0,1
5285,max_ml,10,30,3,3,0.05,0.95,0.9402656390228458,3,1.0,1,1.0,1,1.0,1
5286,max_ml,10,30,3,3,0.05,0.95,0.9153487983600544,20,1.0,1,1.0,1,1.0,1
5287,max_ml,10,30,3,3,0.05,0.95,0.874286468239789,9,1.0,1,1.0,1,1.0,1
5288,max_ml,10,30,3,3,0.05,0.95,0.7136299253187406,6,1.0,1,1.0,1,1.0,1
5289,max_ml,10,30,3,3,0.05,0.95,0.9177537359888668,13,1.0,1,1.0,1,1.0,1
5290,max_ml,10,30,3,3,0.05,0.95,0.9461306229235374,31,1.0,1,1.0,1,1.0,1
5291,max_ml,10,30,3,3,0.05,0.95,0.8628428484819507,9,1.0,1,1.0,1,1.0,1
5292,max_ml,10,30,3,3,0.05,0.95,0.8934289500240009,5,1.0,1,1.0,1,1.0,1
5293,max_ml,10,30,3,3,0.05,0.95,0.8563094522774671,8,1.0,1,1.0,1,1.0,1
5294,max_ml,10,30,3,3,0.05,0.95,0.9026632841477932,12,1.0,1,1.0,1,1.0,1
5295,max_ml,10,30,3,3,0.05,0.95,0.9161725701493246,8,1.0,1,1.0,1,1.0,1
5296,max_ml,10,30,3,3,0.05,0.95,0.8119569814717602,8,1.0,1,1.0,1,1.0,1
5297,max_ml,10,30,3,3,0.05,0.95,0.9440753149447684,31,1.0,1,1.0,1,1.0,1
5298,max_ml,10,30,3,3,0.05,0.95,0.9414999660836372,25,1.0,1,1.0,1,1.0,1
5299,max_ml,10,30,3,3,0.05,0.95,0.9349683516308168,6,1.0,1,1.0,1,1.0,1
5300,max_ml,10,30,3,3,0.05,0.95,0.8612112092731414,9,1.0,1,1.0,1,1.0,1
5301,max_ml,10,30,3,3,0.05,0.95,0.8347576428404159,7,1.0,1,1.0,1,1.0,1
5302,max_ml,10,30,3,3,0.05,0.95,0.8828734716771816,4,1.0,1,1.0,1,1.0,1
5303,max_ml,10,30,3,3,0.05,0.95,0.8883512006744596,4,1.0,1,1.0,1,1.0,1
5304,max_ml,10,30,3,3,0.05,0.95,0.871057805403343,11,1.0,1,1.0,1,1.0,1
5305,max_ml,10,30,3,3,0.05,0.95,0.903113874055589,7,1.0,1,1.0,1,1.0,1
5306,max_ml,10,30,3,3,0.05,0.95,0.882192787248098,5,1.0,1,1.0,1,1.0,1
5307,max_ml,10,30,3,3,0.05,0.95,0.770130496450024,4,1.0,1,1.0,1,1.0,1
5308,max_ml,10,30,3,3,0.05,0.95,0.91468899776807,14,1.0,1,1.0,1,1.0,1
5309,max_ml,10,30,3,3,0.05,0.95,0.803569433181832,6,1.0,1,1.0,1,1.0,1
5310,max_ml,10,30,3,3,0.05,0.95,0.8820345277296693,23,1.0,1,1.0,1,1.0,1
5311,max_ml,10,30,3,3,0.05,0.95,0.7432840958434861,4,1.0,1,1.0,1,1.0,1
5312,max_ml,10,30,3,3,0.05,0.95,0.7387357119004444,8,1.0,1,1.0,1,1.0,1
5313,max_ml,10,30,3,3,0.05,0.95,0.9393763296345868,24,1.0,1,1.0,1,1.0,1
5314,max_ml,10,30,3,3,0.05,0.95,0.8403580679147516,11,1.0,1,1.0,1,1.0,1
5315,max_ml,10,30,3,3,0.05,0.95,0.9426699787733428,30,0.0,0,1.0,1,1.0,1
5316,max_ml,10,30,3,3,0.05,0.95,0.8791068241009767,11,1.0,1,1.0,1,1.0,1
5317,max_ml,10,30,3,3,0.05,0.95,0.8818635232124491,4,1.0,1,1.0,1,1.0,1
5318,max_ml,10,30,3,3,0.05,0.95,0.898183029336418,7,1.0,1,1.0,1,1.0,1
5319,max_ml,10,30,3,3,0.05,0.95,0.8775822155289448,27,1.0,1,1.0,1,1.0,1
5320,max_ml,10,30,3,3,0.05,0.95,0.9089154943620684,5,1.0,1,1.0,1,1.0,1
5321,max_ml,10,30,3,3,0.05,0.95,0.9162403412406772,64,0.0,0,1.0,1,1.0,1
5322,max_ml,10,30,3,3,0.05,0.95,0.9272229002639538,6,1.0,1,1.0,1,1.0,1
5323,max_ml,10,30,3,3,0.05,0.95,0.9191665533757812,23,1.0,1,1.0,1,1.0,1
5324,max_ml,10,30,3,3,0.05,0.95,0.8542092628672807,12,1.0,1,1.0,1,1.0,1
5325,max_ml,10,30,3,3,0.05,0.95,0.9167924772606838,6,1.0,1,1.0,1,1.0,1
5326,max_ml,10,30,3,3,0.05,0.95,0.9488444368827031,7,1.0,1,1.0,1,1.0,1
5327,max_ml,10,30,3,3,0.05,0.95,0.9184343245597816,29,1.0,1,1.0,1,1.0,1
5328,max_ml,10,30,3,3,0.05,0.95,0.7966727028405314,2,1.0,1,1.0,1,1.0,1
5329,max_ml,10,30,3,3,0.05,0.95,0.8603224784206133,23,1.0,1,1.0,1,1.0,1
5330,max_ml,10,30,3,3,0.05,0.95,0.8971007564023331,2,1.0,1,1.0,1,1.0,1
5331,max_ml,10,30,3,3,0.05,0.95,0.7826660242947125,10,1.0,1,1.0,1,1.0,1
5332,max_ml,10,30,3,3,0.05,0.95,0.934747233030806,17,1.0,1,1.0,1,1.0,1
5333,max_ml,10,30,3,3,0.05,0.95,0.9243184609822456,8,1.0,1,1.0,1,1.0,1
5334,max_ml,10,30,3,3,0.05,0.95,0.8630432951319349,4,1.0,1,1.0,1,1.0,1
5335,max_ml,10,30,3,3,0.05,0.95,0.8251643002653993,6,1.0,1,1.0,1,1.0,1
5336,max_ml,10,30,3,3,0.05,0.95,0.91080882313937,18,1.0,1,1.0,1,1.0,1
5337,max_ml,10,30,3,3,0.05,0.95,0.9435956634037634,50,0.0,1,0.0,1,0.0,1
5338,max_ml,10,30,3,3,0.05,0.95,0.9192476562471872,6,1.0,1,1.0,1,1.0,1
5339,max_ml,10,30,3,3,0.05,0.95,0.9018508634457444,6,1.0,1,1.0,1,1.0,1
5340,max_ml,10,30,3,3,0.05,0.95,0.7218674006307623,5,1.0,1,1.0,1,1.0,1
5341,max_ml,10,30,3,3,0.05,0.95,0.8400164414589657,5,1.0,1,1.0,1,1.0,1
5342,max_ml,10,30,3,3,0.05,0.95,0.8911054712802203,2,1.0,1,1.0,1,1.0,1
5343,max_ml,10,30,3,3,0.05,0.95,0.9498661502631064,40,1.0,1,1.0,1,1.0,1
5344,max_ml,10,30,3,3,0.05,0.95,0.8257377832208129,16,1.0,1,1.0,1,1.0,1
5345,max_ml,10,30,3,3,0.05,0.95,0.8915874966312441,8,1.0,1,1.0,1,1.0,1
5346,max_ml,10,30,3,3,0.05,0.95,0.860776354924273,4,1.0,1,1.0,1,1.0,1
5347,max_ml,10,30,3,3,0.05,0.95,0.9059690744845714,8,1.0,1,1.0,1,1.0,1
5348,max_ml,10,30,3,3,0.05,0.95,0.7107033757229353,7,1.0,1,1.0,1,1.0,1
5349,max_ml,10,30,3,3,0.05,0.95,0.9181587182865344,7,1.0,1,1.0,1,1.0,1
5350,max_ml,10,30,3,3,0.05,0.95,0.9268082185918234,16,1.0,1,1.0,1,1.0,1
5351,max_ml,10,30,3,3,0.05,0.95,0.9412989165139976,4,1.0,1,1.0,1,1.0,1
5352,max_ml,10,30,3,3,0.05,0.95,0.7679746861427027,4,1.0,1,1.0,1,1.0,1
5353,max_ml,10,30,3,3,0.05,0.95,0.8614465443356518,16,1.0,1,1.0,1,1.0,1
5354,max_ml,10,30,3,3,0.05,0.95,0.8611626779239553,8,1.0,1,1.0,1,1.0,1
5355,max_ml,10,30,3,3,0.05,0.95,0.7723097838422278,5,1.0,1,1.0,1,1.0,1
5356,max_ml,10,30,3,3,0.05,0.95,0.8879844888098587,4,1.0,1,1.0,1,1.0,1
5357,max_ml,10,30,3,3,0.05,0.95,0.9401780317941384,5,1.0,1,1.0,1,1.0,1
5358,max_ml,10,30,3,3,0.05,0.95,0.9462151172342892,10,1.0,1,1.0,1,1.0,1
5359,max_ml,10,30,3,3,0.05,0.95,0.9286880997673816,22,1.0,1,1.0,1,1.0,1
5360,max_ml,10,30,3,3,0.05,0.95,0.804541700286149,2,1.0,1,1.0,1,1.0,1
5361,max_ml,10,30,3,3,0.05,0.95,0.9486391391163788,35,1.0,1,1.0,1,1.0,1
5362,max_ml,10,30,3,3,0.05,0.95,0.942571146177197,14,1.0,1,1.0,1,1.0,1
5363,max_ml,10,30,3,3,0.05,0.95,0.8170090690502602,5,1.0,1,1.0,1,1.0,1
5364,max_ml,10,30,3,3,0.05,0.95,0.8936975117160892,8,1.0,1,1.0,1,1.0,1
5365,max_ml,10,30,3,3,0.05,0.95,0.8944107195509242,8,1.0,1,1.0,1,1.0,1
5366,max_ml,10,30,3,3,0.05,0.95,0.911498251042009,30,1.0,1,1.0,1,1.0,1
5367,max_ml,10,30,3,3,0.05,0.95,0.8808429623713515,11,1.0,1,1.0,1,1.0,1
5368,max_ml,10,30,3,3,0.05,0.95,0.8691093684748475,15,1.0,1,1.0,1,1.0,1
5369,max_ml,10,30,3,3,0.05,0.95,0.5847372264098166,4,1.0,1,1.0,1,1.0,1
5370,max_ml,10,30,3,3,0.05,0.95,0.7213200958568979,6,1.0,1,1.0,1,1.0,1
5371,max_ml,10,30,3,3,0.05,0.95,0.9008865179789748,24,1.0,1,1.0,1,1.0,1
5372,max_ml,10,30,3,3,0.05,0.95,0.8581776041286798,15,1.0,1,1.0,1,1.0,1
5373,max_ml,10,30,3,3,0.05,0.95,0.9121300210990316,19,0.0,0,0.0,0,1.0,1
5374,max_ml,10,30,3,3,0.05,0.95,0.8554037112737983,36,1.0,1,1.0,1,1.0,1
5375,max_ml,10,30,3,3,0.05,0.95,0.6674413730813442,5,1.0,1,1.0,1,1.0,1
5376,max_ml,10,30,3,3,0.05,0.95,0.8847830932788895,6,1.0,1,1.0,1,1.0,1
5377,max_ml,10,30,3,3,0.05,0.95,0.8125668209139123,9,1.0,1,1.0,1,1.0,1
5378,max_ml,10,30,3,3,0.05,0.95,0.8854230749813747,19,1.0,1,1.0,1,1.0,1
5379,max_ml,10,30,3,3,0.05,0.95,0.9484954236637274,10,1.0,1,1.0,1,1.0,1
5380,max_ml,10,30,3,3,0.05,0.95,0.6535906995183356,7,1.0,1,1.0,1,1.0,1
5381,max_ml,10,30,3,3,0.05,0.95,0.9417273239650156,17,1.0,1,1.0,1,1.0,1
5382,max_ml,10,30,3,3,0.05,0.95,0.922672673740368,12,1.0,1,1.0,1,1.0,1
5383,max_ml,10,30,3,3,0.05,0.95,0.8681719615556128,16,1.0,1,1.0,1,1.0,1
5384,max_ml,10,30,3,3,0.05,0.95,0.7762838668883069,5,1.0,1,1.0,1,1.0,1
5385,max_ml,10,30,3,3,0.05,0.95,0.6530137522880654,4,1.0,1,1.0,1,1.0,1
5386,max_ml,10,30,3,3,0.05,0.95,0.8664211949575197,15,1.0,1,1.0,1,1.0,1
5387,max_ml,10,30,3,3,0.05,0.95,0.798894657287296,7,1.0,1,1.0,1,1.0,1
5388,max_ml,10,30,3,3,0.05,0.95,0.9473091814726304,15,1.0,1,1.0,1,1.0,1
5389,max_ml,10,30,3,3,0.05,0.95,0.9302507623239282,13,1.0,1,1.0,1,1.0,1
5390,max_ml,10,30,3,3,0.05,0.95,0.8653918802267883,8,1.0,1,1.0,1,1.0,1
5391,max_ml,10,30,3,3,0.05,0.95,0.9374193378884552,15,1.0,1,1.0,1,1.0,1
5392,max_ml,10,30,3,3,0.05,0.95,0.850078853976023,8,1.0,1,1.0,1,1.0,1
5393,max_ml,10,30,3,3,0.05,0.95,0.8196942959395959,5,1.0,1,1.0,1,1.0,1
5394,max_ml,10,30,3,3,0.05,0.95,0.8928702552301909,12,1.0,1,1.0,1,1.0,1
5395,max_ml,10,30,3,3,0.05,0.95,0.9159309700124136,28,1.0,1,1.0,1,1.0,1
5396,max_ml,10,30,3,3,0.05,0.95,0.8944800550592535,4,1.0,1,1.0,1,1.0,1
5397,max_ml,10,30,3,3,0.05,0.95,0.8653878131946334,17,1.0,1,1.0,1,1.0,1
5398,max_ml,10,30,3,3,0.05,0.95,0.8564884261096223,3,1.0,1,1.0,1,1.0,1
5399,max_ml,10,30,3,3,0.05,0.95,0.8810815849138464,14,1.0,1,1.0,1,1.0,1
5400,max_ml,10,30,3,3,0.05,0.95,0.8622172375474455,13,1.0,1,1.0,1,1.0,1
5401,max_ml,10,30,3,3,0.05,0.95,0.8507606921052572,8,1.0,1,1.0,1,1.0,1
5402,max_ml,10,30,3,3,0.05,0.95,0.7950643857460161,14,1.0,1,1.0,1,1.0,1
5403,max_ml,10,30,3,3,0.05,0.95,0.9384631835697216,4,1.0,1,1.0,1,1.0,1
5404,max_ml,10,30,3,3,0.05,0.95,0.8144066000999289,4,1.0,1,1.0,1,1.0,1
5405,max_ml,10,30,3,3,0.05,0.95,0.7575422743759649,7,1.0,1,1.0,1,1.0,1
5406,max_ml,10,30,3,3,0.05,0.95,0.8986772395396231,3,1.0,1,1.0,1,1.0,1
5407,max_ml,10,30,3,3,0.05,0.95,0.8678879570032917,5,1.0,1,1.0,1,1.0,1
5408,max_ml,10,30,3,3,0.05,0.95,0.8584058088637767,4,1.0,1,1.0,1,1.0,1
5409,max_ml,10,30,3,3,0.05,0.95,0.8333822423039238,6,1.0,1,1.0,1,1.0,1
5410,max_ml,10,30,3,3,0.05,0.95,0.9328427407456964,19,1.0,1,1.0,1,1.0,1
5411,max_ml,10,30,3,3,0.05,0.95,0.878230080873776,9,1.0,1,1.0,1,1.0,1
5412,max_ml,10,30,3,3,0.05,0.95,0.9218694638343032,3,1.0,1,1.0,1,1.0,1
5413,max_ml,10,30,3,3,0.05,0.95,0.9305840274162072,13,1.0,1,1.0,1,1.0,1
5414,max_ml,10,30,3,3,0.05,0.95,0.90385637029336,4,1.0,1,1.0,1,1.0,1
5415,max_ml,10,30,3,3,0.05,0.95,0.8763759600132844,2,1.0,1,1.0,1,1.0,1
5416,max_ml,10,30,3,3,0.05,0.95,0.8052727604433981,11,1.0,1,1.0,1,1.0,1
5417,max_ml,10,30,3,3,0.05,0.95,0.7218251739956648,19,1.0,1,1.0,1,1.0,1
5418,max_ml,10,30,3,3,0.05,0.95,0.9091652829077698,19,1.0,1,1.0,1,1.0,1
5419,max_ml,10,30,3,3,0.05,0.95,0.820161042146155,11,1.0,1,1.0,1,1.0,1
5420,max_ml,10,30,3,3,0.05,0.95,0.9370697641861364,15,1.0,1,1.0,1,1.0,1
5421,max_ml,10,30,3,3,0.05,0.95,0.6282967414328791,2,1.0,1,1.0,1,1.0,1
5422,max_ml,10,30,3,3,0.05,0.95,0.9111103603452022,6,1.0,1,1.0,1,1.0,1
5423,max_ml,10,30,3,3,0.05,0.95,0.9490268935607232,31,1.0,1,1.0,1,1.0,1
5424,max_ml,10,30,3,3,0.05,0.95,0.9010779034973826,7,1.0,1,1.0,1,1.0,1
5425,max_ml,10,30,3,3,0.05,0.95,0.8734075841308624,12,1.0,1,1.0,1,1.0,1
5426,max_ml,10,30,3,3,0.05,0.95,0.939770263891194,11,1.0,1,1.0,1,1.0,1
5427,max_ml,10,30,3,3,0.05,0.95,0.8652223015980893,3,1.0,1,1.0,1,1.0,1
5428,max_ml,10,30,3,3,0.05,0.95,0.9301794035287304,22,1.0,1,1.0,1,1.0,1
5429,max_ml,10,30,3,3,0.05,0.95,0.9160450412944736,14,1.0,1,1.0,1,1.0,1
5430,max_ml,10,30,3,3,0.05,0.95,0.9445237582680948,11,1.0,1,1.0,1,1.0,1
5431,max_ml,10,30,3,3,0.05,0.95,0.9299070916826728,5,1.0,1,1.0,1,1.0,1
5432,max_ml,10,30,3,3,0.05,0.95,0.8428779918206664,6,1.0,1,1.0,1,1.0,1
5433,max_ml,10,30,3,3,0.05,0.95,0.8921415544558383,13,1.0,1,1.0,1,1.0,1
5434,max_ml,10,30,3,3,0.05,0.95,0.8712212048770679,48,1.0,1,1.0,1,1.0,1
5435,max_ml,10,30,3,3,0.05,0.95,0.8902919701493536,9,1.0,1,1.0,1,1.0,1
5436,max_ml,10,30,3,3,0.05,0.95,0.906211018817131,25,1.0,1,1.0,1,1.0,1
5437,max_ml,10,30,3,3,0.05,0.95,0.8493700769149607,3,1.0,1,1.0,1,1.0,1
5438,max_ml,10,30,3,3,0.05,0.95,0.5548475578167997,2,1.0,1,1.0,1,1.0,1
5439,max_ml,10,30,3,3,0.05,0.95,0.8277961833864922,3,1.0,1,1.0,1,1.0,1
5440,max_ml,10,30,3,3,0.05,0.95,0.901266267833451,15,1.0,1,1.0,1,1.0,1
5441,max_ml,10,30,3,3,0.05,0.95,0.8741378649181061,6,1.0,1,1.0,1,1.0,1
5442,max_ml,10,30,3,3,0.05,0.95,0.8579747723416682,12,1.0,1,1.0,1,1.0,1
5443,max_ml,10,30,3,3,0.05,0.95,0.8983150914240484,6,1.0,1,1.0,1,1.0,1
5444,max_ml,10,30,3,3,0.05,0.95,0.5919234690353326,2,1.0,1,1.0,1,1.0,1
5445,max_ml,10,30,3,3,0.05,0.95,0.9469045013701992,14,1.0,1,1.0,1,1.0,1
5446,max_ml,10,30,3,3,0.05,0.95,0.8720777011871012,10,1.0,1,1.0,1,1.0,1
5447,max_ml,10,30,3,3,0.05,0.95,0.8338151171784365,2,1.0,1,1.0,1,1.0,1
5448,max_ml,10,30,3,3,0.05,0.95,0.8378187617578735,5,1.0,1,1.0,1,1.0,1
5449,max_ml,10,30,3,3,0.05,0.95,0.6577999232032385,3,1.0,1,1.0,1,1.0,1
5450,max_ml,10,30,3,3,0.05,0.95,0.6158408188427411,5,1.0,1,1.0,1,1.0,1
5451,max_ml,10,30,3,3,0.05,0.95,0.8416648585499245,9,1.0,1,1.0,1,1.0,1
5452,max_ml,10,30,3,3,0.05,0.95,0.8991013674782028,4,1.0,1,1.0,1,1.0,1
5453,max_ml,10,30,3,3,0.05,0.95,0.9259512909769372,53,0.0,1,0.0,1,0.0,1
5454,max_ml,10,30,3,3,0.05,0.95,0.8331602565359173,3,1.0,1,1.0,1,1.0,1
5455,max_ml,10,30,3,3,0.05,0.95,0.9313678916017976,27,1.0,1,1.0,1,1.0,1
5456,max_ml,10,30,3,3,0.05,0.95,0.9268792473022824,25,1.0,1,1.0,1,1.0,1
5457,max_ml,10,30,3,3,0.05,0.95,0.9333275116962324,64,0.0,1,0.0,1,0.0,1
5458,max_ml,10,30,3,3,0.05,0.95,0.8811371310454001,9,1.0,1,1.0,1,1.0,1
5459,max_ml,10,30,3,3,0.05,0.95,0.8306008370825506,8,1.0,1,1.0,1,1.0,1
5460,max_ml,10,30,3,3,0.05,0.95,0.8795763275472059,8,1.0,1,1.0,1,1.0,1
5461,max_ml,10,30,3,3,0.05,0.95,0.8625674698849435,8,1.0,1,1.0,1,1.0,1
5462,max_ml,10,30,3,3,0.05,0.95,0.7662099415444665,11,1.0,1,1.0,1,1.0,1
5463,max_ml,10,30,3,3,0.05,0.95,0.947064030984101,23,1.0,1,1.0,1,1.0,1
5464,max_ml,10,30,3,3,0.05,0.95,0.9414779148453476,25,1.0,1,1.0,1,1.0,1
5465,max_ml,10,30,3,3,0.05,0.95,0.9472909138026614,7,1.0,1,1.0,1,1.0,1
5466,max_ml,10,30,3,3,0.05,0.95,0.733136959884722,3,1.0,1,1.0,1,1.0,1
5467,max_ml,10,30,3,3,0.05,0.95,0.881267505608208,16,1.0,1,1.0,1,1.0,1
5468,max_ml,10,30,3,3,0.05,0.95,0.9416733261006488,19,1.0,1,1.0,1,1.0,1
5469,max_ml,10,30,3,3,0.05,0.95,0.9281884250827792,10,1.0,1,1.0,1,1.0,1
5470,max_ml,10,30,3,3,0.05,0.95,0.8441059817763343,13,1.0,1,1.0,1,1.0,1
5471,max_ml,10,30,3,3,0.05,0.95,0.9052796602601576,8,1.0,1,1.0,1,1.0,1
5472,max_ml,10,30,3,3,0.05,0.95,0.846538636995785,4,1.0,1,1.0,1,1.0,1
5473,max_ml,10,30,3,3,0.05,0.95,0.9356761766791712,14,1.0,1,1.0,1,1.0,1
5474,max_ml,10,30,3,3,0.05,0.95,0.7853835810609209,7,1.0,1,1.0,1,1.0,1
5475,max_ml,10,30,3,3,0.05,0.95,0.9129360768365072,12,1.0,1,1.0,1,1.0,1
5476,max_ml,10,30,3,3,0.05,0.95,0.7234854129698951,2,1.0,1,1.0,1,1.0,1
5477,max_ml,10,30,3,3,0.05,0.95,0.8852443291557395,16,1.0,1,1.0,1,1.0,1
5478,max_ml,10,30,3,3,0.05,0.95,0.8171297830382727,4,1.0,1,1.0,1,1.0,1
5479,max_ml,10,30,3,3,0.05,0.95,0.8899479938926864,3,1.0,1,1.0,1,1.0,1
5480,max_ml,10,30,3,3,0.05,0.95,0.9461445133408845,16,1.0,1,1.0,1,1.0,1
5481,max_ml,10,30,3,3,0.05,0.95,0.9315790647571456,3,1.0,1,1.0,1,1.0,1
5482,max_ml,10,30,3,3,0.05,0.95,0.9293268785959944,29,1.0,1,1.0,1,1.0,1
5483,max_ml,10,30,3,3,0.05,0.95,0.9097824962286174,15,1.0,1,1.0,1,1.0,1
5484,max_ml,10,30,3,3,0.05,0.95,0.7471279087718558,7,1.0,1,1.0,1,1.0,1
5485,max_ml,10,30,3,3,0.05,0.95,0.894864181639196,7,1.0,1,1.0,1,1.0,1
5486,max_ml,10,30,3,3,0.05,0.95,0.9318126859729832,26,1.0,1,1.0,1,1.0,1
5487,max_ml,10,30,3,3,0.05,0.95,0.8992598865626872,42,1.0,1,1.0,1,1.0,1
5488,max_ml,10,30,3,3,0.05,0.95,0.8768203252307694,15,1.0,1,1.0,1,1.0,1
5489,max_ml,10,30,3,3,0.05,0.95,0.830533543729919,22,1.0,1,1.0,1,1.0,1
5490,max_ml,10,30,3,3,0.05,0.95,0.8684587956190392,20,1.0,1,1.0,1,1.0,1
5491,max_ml,10,30,3,3,0.05,0.95,0.870640330756085,37,0.0,1,0.0,1,0.0,1
5492,max_ml,10,30,3,3,0.05,0.95,0.7264326493499922,3,1.0,1,1.0,1,1.0,1
5493,max_ml,10,30,3,3,0.05,0.95,0.934841583839959,27,1.0,1,1.0,1,1.0,1
5494,max_ml,10,30,3,3,0.05,0.95,0.9297315956162188,13,1.0,1,1.0,1,1.0,1
5495,max_ml,10,30,3,3,0.05,0.95,0.8754194283467613,9,1.0,1,1.0,1,1.0,1
5496,max_ml,10,30,3,3,0.05,0.95,0.8578318450277398,5,1.0,1,1.0,1,1.0,1
5497,max_ml,10,30,3,3,0.05,0.95,0.8941758958975324,16,1.0,1,1.0,1,1.0,1
5498,max_ml,10,30,3,3,0.05,0.95,0.9449605924697254,14,1.0,1,1.0,1,1.0,1
5499,max_ml,10,30,3,3,0.05,0.95,0.8209558027555756,4,1.0,1,1.0,1,1.0,1
5500,max_ml,10,30,3,3,0.05,0.95,0.9264574082777564,5,1.0,1,1.0,1,1.0,1
5501,max_ml,10,30,3,3,0.05,0.95,0.8486035803800505,10,1.0,1,1.0,1,1.0,1
5502,max_ml,10,30,3,3,0.05,0.95,0.8423241320799577,4,1.0,1,1.0,1,1.0,1
5503,max_ml,10,30,3,3,0.05,0.95,0.9482095046056904,21,1.0,1,1.0,1,1.0,1
5504,max_ml,10,30,3,3,0.05,0.95,0.945825163184527,22,1.0,1,1.0,1,1.0,1
5505,max_ml,10,30,3,3,0.05,0.95,0.8530035486498313,7,1.0,1,1.0,1,1.0,1
5506,max_ml,10,30,3,3,0.05,0.95,0.7968305187651322,3,1.0,1,1.0,1,1.0,1
5507,max_ml,10,30,3,3,0.05,0.95,0.8950054553384504,19,1.0,1,1.0,1,1.0,1
5508,max_ml,10,30,3,3,0.05,0.95,0.8797755115234025,6,1.0,1,1.0,1,1.0,1
5509,max_ml,10,30,3,3,0.05,0.95,0.8984456232478605,25,1.0,1,1.0,1,1.0,1
5510,max_ml,10,30,3,3,0.05,0.95,0.8524844710971371,3,1.0,1,1.0,1,1.0,1
5511,max_ml,10,30,3,3,0.05,0.95,0.9219925711175668,24,1.0,1,1.0,1,1.0,1
5512,max_ml,10,30,3,3,0.05,0.95,0.8672787333106026,9,1.0,1,1.0,1,1.0,1
5513,max_ml,10,30,3,3,0.05,0.95,0.9077450927795064,11,1.0,1,1.0,1,1.0,1
5514,max_ml,10,30,3,3,0.05,0.95,0.8282034755314743,14,1.0,1,1.0,1,1.0,1
5515,max_ml,10,30,3,3,0.05,0.95,0.7949171587692223,18,1.0,1,1.0,1,1.0,1
5516,max_ml,10,30,3,3,0.05,0.95,0.9349607988222796,57,0.0,0,0.0,0,1.0,1
5517,max_ml,10,30,3,3,0.05,0.95,0.947285258232444,15,1.0,1,1.0,1,1.0,1
5518,max_ml,10,30,3,3,0.05,0.95,0.9443596581852396,11,1.0,1,1.0,1,1.0,1
5519,max_ml,10,30,3,3,0.05,0.95,0.915302840477064,23,1.0,1,1.0,1,1.0,1
5520,max_ml,10,30,3,3,0.05,0.95,0.9480014667216824,13,1.0,1,1.0,1,1.0,1
5521,max_ml,10,30,3,3,0.05,0.95,0.941760471190545,28,0.0,0,1.0,1,1.0,1
5522,max_ml,10,30,3,3,0.05,0.95,0.9053245502147648,29,1.0,1,1.0,1,1.0,1
5523,max_ml,10,30,3,3,0.05,0.95,0.8610126375072964,13,1.0,1,1.0,1,1.0,1
5524,max_ml,10,30,3,3,0.05,0.95,0.9038790757639634,36,0.0,0,1.0,1,1.0,1
5525,max_ml,10,30,3,3,0.05,0.95,0.9340185022272524,14,1.0,1,1.0,1,1.0,1
5526,max_ml,10,30,3,3,0.05,0.95,0.9372766268168198,22,1.0,1,1.0,1,1.0,1
5527,max_ml,10,30,3,3,0.05,0.95,0.9362891380519012,13,1.0,1,1.0,1,1.0,1
5528,max_ml,10,30,3,3,0.05,0.95,0.8261740019503976,13,1.0,1,1.0,1,1.0,1
5529,max_ml,10,30,3,3,0.05,0.95,0.7859180323104301,11,1.0,1,1.0,1,1.0,1
5530,max_ml,10,30,3,3,0.05,0.95,0.7958491619053325,5,1.0,1,1.0,1,1.0,1
5531,max_ml,10,30,3,3,0.05,0.95,0.9334256808807596,11,1.0,1,1.0,1,1.0,1
5532,max_ml,10,30,3,3,0.05,0.95,0.930662290575744,13,1.0,1,1.0,1,1.0,1
5533,max_ml,10,30,3,3,0.05,0.95,0.9496604155082452,28,1.0,1,1.0,1,1.0,1
5534,max_ml,10,30,3,3,0.05,0.95,0.8921034383808116,5,1.0,1,1.0,1,1.0,1
5535,max_ml,10,30,3,3,0.05,0.95,0.8977507531335348,24,1.0,1,1.0,1,1.0,1
5536,max_ml,10,30,3,3,0.05,0.95,0.8582106162873988,15,1.0,1,1.0,1,1.0,1
5537,max_ml,10,30,3,3,0.05,0.95,0.9351621782766634,14,1.0,1,1.0,1,1.0,1
5538,max_ml,10,30,3,3,0.05,0.95,0.9059445235964412,7,1.0,1,1.0,1,1.0,1
5539,max_ml,10,30,3,3,0.05,0.95,0.7884904841755942,5,1.0,1,1.0,1,1.0,1
5540,max_ml,10,30,3,3,0.05,0.95,0.9386255165464604,25,1.0,1,1.0,1,1.0,1
5541,max_ml,10,30,3,3,0.05,0.95,0.9389071542176411,13,1.0,1,1.0,1,1.0,1
5542,max_ml,10,30,3,3,0.05,0.95,0.7570736212909533,8,1.0,1,1.0,1,1.0,1
5543,max_ml,10,30,3,3,0.05,0.95,0.9455685057213816,14,1.0,1,1.0,1,1.0,1
5544,max_ml,10,30,3,3,0.05,0.95,0.9230723660758162,29,1.0,1,1.0,1,1.0,1
5545,max_ml,10,30,3,3,0.05,0.95,0.8075384154890988,6,1.0,1,1.0,1,1.0,1
5546,max_ml,10,30,3,3,0.05,0.95,0.7881068881665279,9,1.0,1,1.0,1,1.0,1
5547,max_ml,10,30,3,3,0.05,0.95,0.7470248128944247,17,1.0,1,1.0,1,1.0,1
5548,max_ml,10,30,3,3,0.05,0.95,0.7637865736926956,3,1.0,1,1.0,1,1.0,1
5549,max_ml,10,30,3,3,0.05,0.95,0.8534580732197498,17,1.0,1,1.0,1,1.0,1
5550,max_ml,10,30,3,3,0.05,0.95,0.869644579305929,16,1.0,1,1.0,1,1.0,1
5551,max_ml,10,30,3,3,0.05,0.95,0.9469231614683844,12,1.0,1,1.0,1,1.0,1
5552,max_ml,10,30,3,3,0.05,0.95,0.8458535431379761,6,1.0,1,1.0,1,1.0,1
5553,max_ml,10,30,3,3,0.05,0.95,0.7372675196055262,4,1.0,1,1.0,1,1.0,1
5554,max_ml,10,30,3,3,0.05,0.95,0.8791187829821893,3,1.0,1,1.0,1,1.0,1
5555,max_ml,10,30,3,3,0.05,0.95,0.936492175031475,11,1.0,1,1.0,1,1.0,1
5556,max_ml,10,30,3,3,0.05,0.95,0.8206181560246624,17,1.0,1,1.0,1,1.0,1
5557,max_ml,10,30,3,3,0.05,0.95,0.9098028549627452,4,1.0,1,1.0,1,1.0,1
5558,max_ml,10,30,3,3,0.05,0.95,0.8055626682699479,5,1.0,1,1.0,1,1.0,1
5559,max_ml,10,30,3,3,0.05,0.95,0.9457454881273756,72,0.0,1,0.0,1,0.0,1
5560,max_ml,10,30,3,3,0.05,0.95,0.8279929670000947,6,1.0,1,1.0,1,1.0,1
5561,max_ml,10,30,3,3,0.05,0.95,0.8673503276670221,8,1.0,1,1.0,1,1.0,1
5562,max_ml,10,30,3,3,0.05,0.95,0.9408615874830556,37,1.0,1,1.0,1,1.0,1
5563,max_ml,10,30,3,3,0.05,0.95,0.94869250127319,24,1.0,1,1.0,1,1.0,1
5564,max_ml,10,30,3,3,0.05,0.95,0.8653284115050028,2,1.0,1,1.0,1,1.0,1
5565,max_ml,10,30,3,3,0.05,0.95,0.9271619080683718,15,1.0,1,1.0,1,1.0,1
5566,max_ml,10,30,3,3,0.05,0.95,0.8473102202252535,5,1.0,1,1.0,1,1.0,1
5567,max_ml,10,30,3,3,0.05,0.95,0.9132707998646664,5,1.0,1,1.0,1,1.0,1
5568,max_ml,10,30,3,3,0.05,0.95,0.9391286802520744,52,0.0,0,1.0,1,1.0,1
5569,max_ml,10,30,3,3,0.05,0.95,0.8986420435772668,9,1.0,1,1.0,1,1.0,1
5570,max_ml,10,30,3,3,0.05,0.95,0.9083824211350036,23,1.0,1,1.0,1,1.0,1
5571,max_ml,10,30,3,3,0.05,0.95,0.904699113055158,16,1.0,1,1.0,1,1.0,1
5572,max_ml,10,30,3,3,0.05,0.95,0.8680082686352883,10,1.0,1,1.0,1,1.0,1
5573,max_ml,10,30,3,3,0.05,0.95,0.9111708636012764,6,1.0,1,1.0,1,1.0,1
5574,max_ml,10,30,3,3,0.05,0.95,0.9432744199437908,6,1.0,1,1.0,1,1.0,1
5575,max_ml,10,30,3,3,0.05,0.95,0.9402385453200964,16,1.0,1,1.0,1,1.0,1
5576,max_ml,10,30,3,3,0.05,0.95,0.742792072080878,8,1.0,1,1.0,1,1.0,1
5577,max_ml,10,30,3,3,0.05,0.95,0.9409919089742986,20,1.0,1,1.0,1,1.0,1
5578,max_ml,10,30,3,3,0.05,0.95,0.934681114381848,36,0.0,1,0.0,1,0.0,1
5579,max_ml,10,30,3,3,0.05,0.95,0.852733304374391,5,1.0,1,1.0,1,1.0,1
5580,max_ml,10,30,3,3,0.05,0.95,0.8575443093567735,3,1.0,1,1.0,1,1.0,1
5581,max_ml,10,30,3,3,0.05,0.95,0.929477439327323,17,1.0,1,1.0,1,1.0,1
5582,max_ml,10,30,3,3,0.05,0.95,0.9305995208046958,12,1.0,1,1.0,1,1.0,1
5583,max_ml,10,30,3,3,0.05,0.95,0.8476525050611585,4,1.0,1,1.0,1,1.0,1
5584,max_ml,10,30,3,3,0.05,0.95,0.929520284318832,11,1.0,1,1.0,1,1.0,1
5585,max_ml,10,30,3,3,0.05,0.95,0.7995414610950896,5,1.0,1,1.0,1,1.0,1
5586,max_ml,10,30,3,3,0.05,0.95,0.8599246651072694,8,1.0,1,1.0,1,1.0,1
5587,max_ml,10,30,3,3,0.05,0.95,0.9046650833125516,23,1.0,1,1.0,1,1.0,1
5588,max_ml,10,30,3,3,0.05,0.95,0.919613962671046,14,1.0,1,1.0,1,1.0,1
5589,max_ml,10,30,3,3,0.05,0.95,0.8832683277489878,16,1.0,1,1.0,1,1.0,1
5590,max_ml,10,30,3,3,0.05,0.95,0.9030927214275448,11,1.0,1,1.0,1,1.0,1
5591,max_ml,10,30,3,3,0.05,0.95,0.9071119810129694,3,1.0,1,1.0,1,1.0,1
5592,max_ml,10,30,3,3,0.05,0.95,0.8964621029622035,5,1.0,1,1.0,1,1.0,1
5593,max_ml,10,30,3,3,0.05,0.95,0.9297254699572844,6,1.0,1,1.0,1,1.0,1
5594,max_ml,10,30,3,3,0.05,0.95,0.9462555324008796,14,1.0,1,1.0,1,1.0,1
5595,max_ml,10,30,3,3,0.05,0.95,0.84331677840325,8,1.0,1,1.0,1,1.0,1
5596,max_ml,10,30,3,3,0.05,0.95,0.8079996956743459,3,1.0,1,1.0,1,1.0,1
5597,max_ml,10,30,3,3,0.05,0.95,0.911107699631587,4,1.0,1,1.0,1,1.0,1
5598,max_ml,10,30,3,3,0.05,0.95,0.8336020998745354,4,1.0,1,1.0,1,1.0,1
5599,max_ml,10,30,3,3,0.05,0.95,0.8591640870930982,11,1.0,1,1.0,1,1.0,1
5600,max_ml,10,30,3,3,0.05,0.95,0.9225816160741204,16,1.0,1,1.0,1,1.0,1
5601,max_ml,10,30,3,3,0.05,0.95,0.8277871516682553,5,1.0,1,1.0,1,1.0,1
5602,max_ml,10,30,3,3,0.05,0.95,0.8954581345686924,13,1.0,1,1.0,1,1.0,1
5603,max_ml,10,30,3,3,0.05,0.95,0.8966599474584637,13,1.0,1,1.0,1,1.0,1
5604,max_ml,10,30,3,3,0.05,0.95,0.8624626457661938,16,1.0,1,1.0,1,1.0,1
5605,max_ml,10,30,3,3,0.05,0.95,0.8747282162856054,6,1.0,1,1.0,1,1.0,1
5606,max_ml,10,30,3,3,0.05,0.95,0.9208663410942736,9,1.0,1,1.0,1,1.0,1
5607,max_ml,10,30,3,3,0.05,0.95,0.917483286901214,3,1.0,1,1.0,1,1.0,1
5608,max_ml,10,30,3,3,0.05,0.95,0.9484582059140868,16,1.0,1,1.0,1,1.0,1
5609,max_ml,10,30,3,3,0.05,0.95,0.810588218202013,2,1.0,1,1.0,1,1.0,1
5610,max_ml,10,30,3,3,0.05,0.95,0.9088695815406838,15,1.0,1,1.0,1,1.0,1
5611,max_ml,10,30,3,3,0.05,0.95,0.9228491647885028,23,1.0,1,1.0,1,1.0,1
5612,max_ml,10,30,3,3,0.05,0.95,0.7973720831372649,8,1.0,1,1.0,1,1.0,1
5613,max_ml,10,30,3,3,0.05,0.95,0.9142775250320831,17,1.0,1,1.0,1,1.0,1
5614,max_ml,10,30,3,3,0.05,0.95,0.9443117365400968,21,1.0,1,1.0,1,1.0,1
5615,max_ml,10,30,3,3,0.05,0.95,0.7851837020656735,11,1.0,1,1.0,1,1.0,1
5616,max_ml,10,30,3,3,0.05,0.95,0.8927606606443106,13,1.0,1,1.0,1,1.0,1
5617,max_ml,10,30,3,3,0.05,0.95,0.8956856890736365,17,1.0,1,1.0,1,1.0,1
5618,max_ml,10,30,3,3,0.05,0.95,0.9035106489149854,16,1.0,1,0.0,0,1.0,1
5619,max_ml,10,30,3,3,0.05,0.95,0.8111512587255026,5,1.0,1,1.0,1,1.0,1
5620,max_ml,10,30,3,3,0.05,0.95,0.9305555027212244,11,1.0,1,1.0,1,1.0,1
5621,max_ml,10,30,3,3,0.05,0.95,0.9322653331672772,35,1.0,1,1.0,1,1.0,1
5622,max_ml,10,30,3,3,0.05,0.95,0.9186622194471944,29,1.0,1,1.0,1,1.0,1
5623,max_ml,10,30,3,3,0.05,0.95,0.8514203439507666,5,1.0,1,1.0,1,1.0,1
5624,max_ml,10,30,3,3,0.05,0.95,0.7073581296342203,11,1.0,1,1.0,1,1.0,1
5625,max_ml,10,30,3,3,0.05,0.95,0.8753885212595902,11,1.0,1,1.0,1,1.0,1
5626,max_ml,10,30,3,3,0.05,0.95,0.764219792007688,5,1.0,1,1.0,1,1.0,1
5627,max_ml,10,30,3,3,0.05,0.95,0.9427894550471636,16,1.0,1,1.0,1,1.0,1
5628,max_ml,10,30,3,3,0.05,0.95,0.8480631881287388,2,1.0,1,1.0,1,1.0,1
5629,max_ml,10,30,3,3,0.05,0.95,0.679080930312739,14,1.0,1,1.0,1,1.0,1
5630,max_ml,10,30,3,3,0.05,0.95,0.9353770088142332,43,0.0,1,0.0,1,0.0,1
5631,max_ml,10,30,3,3,0.05,0.95,0.9043692050895314,16,1.0,1,1.0,1,1.0,1
5632,max_ml,10,30,3,3,0.05,0.95,0.793013276934943,7,1.0,1,1.0,1,1.0,1
5633,max_ml,10,30,3,3,0.05,0.95,0.9470053645188764,10,1.0,1,1.0,1,1.0,1
5634,max_ml,10,30,3,3,0.05,0.95,0.9002742328905076,22,1.0,1,1.0,1,1.0,1
5635,max_ml,10,30,3,3,0.05,0.95,0.8920072146627634,9,1.0,1,1.0,1,1.0,1
5636,max_ml,10,30,3,3,0.05,0.95,0.9089755070930547,8,1.0,1,1.0,1,1.0,1
5637,max_ml,10,30,3,3,0.05,0.95,0.8892294968042076,4,1.0,1,1.0,1,1.0,1
5638,max_ml,10,30,3,3,0.05,0.95,0.9025379949353818,14,1.0,1,1.0,1,1.0,1
5639,max_ml,10,30,3,3,0.05,0.95,0.9323546090504928,36,1.0,1,1.0,1,1.0,1
5640,max_ml,10,30,3,3,0.05,0.95,0.8069917612373961,9,1.0,1,1.0,1,1.0,1
5641,max_ml,10,30,3,3,0.05,0.95,0.8252754892069883,13,1.0,1,1.0,1,1.0,1
5642,max_ml,10,30,3,3,0.05,0.95,0.8475763937638184,7,1.0,1,1.0,1,1.0,1
5643,max_ml,10,30,3,3,0.05,0.95,0.8492067459760517,14,1.0,1,1.0,1,1.0,1
5644,max_ml,10,30,3,3,0.05,0.95,0.8623902675486577,4,1.0,1,1.0,1,1.0,1
5645,max_ml,10,30,3,3,0.05,0.95,0.6378897227322337,6,1.0,1,1.0,1,1.0,1
5646,max_ml,10,30,3,3,0.05,0.95,0.8429429323941905,7,1.0,1,1.0,1,1.0,1
5647,max_ml,10,30,3,3,0.05,0.95,0.8617826716776255,8,1.0,1,1.0,1,1.0,1
5648,max_ml,10,30,3,3,0.05,0.95,0.9122915963012506,12,1.0,1,1.0,1,1.0,1
5649,max_ml,10,30,3,3,0.05,0.95,0.8965832466385073,10,1.0,1,1.0,1,1.0,1
5650,max_ml,10,30,3,3,0.05,0.95,0.87573950654974,7,1.0,1,1.0,1,1.0,1
5651,max_ml,10,30,3,3,0.05,0.95,0.8102748662888714,4,1.0,1,1.0,1,1.0,1
5652,max_ml,10,30,3,3,0.05,0.95,0.8946824978645667,12,1.0,1,1.0,1,1.0,1
5653,max_ml,10,30,3,3,0.05,0.95,0.9153504147366822,7,1.0,1,1.0,1,1.0,1
5654,max_ml,10,30,3,3,0.05,0.95,0.8842408855790754,16,1.0,1,1.0,1,1.0,1
5655,max_ml,10,30,3,3,0.05,0.95,0.891598276806351,8,1.0,1,1.0,1,1.0,1
5656,max_ml,10,30,3,3,0.05,0.95,0.8826431122604782,9,1.0,1,1.0,1,1.0,1
5657,max_ml,10,30,3,3,0.05,0.95,0.8856373447654272,15,1.0,1,1.0,1,1.0,1
5658,max_ml,10,30,3,3,0.05,0.95,0.8886184664823462,3,1.0,1,1.0,1,1.0,1
5659,max_ml,10,30,3,3,0.05,0.95,0.8668837131176209,5,1.0,1,1.0,1,1.0,1
5660,max_ml,10,30,3,3,0.05,0.95,0.8197082464681227,4,1.0,1,1.0,1,1.0,1
5661,max_ml,10,30,3,3,0.05,0.95,0.8571208637097893,17,1.0,1,1.0,1,1.0,1
5662,max_ml,10,30,3,3,0.05,0.95,0.9216982339393606,32,1.0,1,1.0,1,1.0,1
5663,max_ml,10,30,3,3,0.05,0.95,0.9042369536240714,7,1.0,1,1.0,1,1.0,1
5664,max_ml,10,30,3,3,0.05,0.95,0.7814453872372562,4,1.0,1,1.0,1,1.0,1
5665,max_ml,10,30,3,3,0.05,0.95,0.9361235434755728,3,1.0,1,1.0,1,1.0,1
5666,max_ml,10,30,3,3,0.05,0.95,0.9205479271189656,12,1.0,1,1.0,1,1.0,1
5667,max_ml,10,30,3,3,0.05,0.95,0.7812994099078103,12,1.0,1,1.0,1,1.0,1
5668,max_ml,10,30,3,3,0.05,0.95,0.8398396637072435,12,1.0,1,1.0,1,1.0,1
5669,max_ml,10,30,3,3,0.05,0.95,0.9281427787492216,5,1.0,1,1.0,1,1.0,1
5670,max_ml,10,30,3,3,0.05,0.95,0.894793360027251,8,1.0,1,1.0,1,1.0,1
5671,max_ml,10,30,3,3,0.05,0.95,0.9318069738134408,22,1.0,1,1.0,1,1.0,1
5672,max_ml,10,30,3,3,0.05,0.95,0.8622589823029252,34,1.0,1,1.0,1,1.0,1
5673,max_ml,10,30,3,3,0.05,0.95,0.8077282178510053,7,1.0,1,1.0,1,1.0,1
5674,max_ml,10,30,3,3,0.05,0.95,0.8180054243435311,4,1.0,1,1.0,1,1.0,1
5675,max_ml,10,30,3,3,0.05,0.95,0.7843209776899509,3,1.0,1,1.0,1,1.0,1
5676,max_ml,10,30,3,3,0.05,0.95,0.8738756922491828,3,1.0,1,1.0,1,1.0,1
5677,max_ml,10,30,3,3,0.05,0.95,0.9306649110441187,12,1.0,1,1.0,1,1.0,1
5678,max_ml,10,30,3,3,0.05,0.95,0.8415784067587532,12,1.0,1,1.0,1,1.0,1
5679,max_ml,10,30,3,3,0.05,0.95,0.9485882158548684,28,1.0,1,1.0,1,1.0,1
5680,max_ml,10,30,3,3,0.05,0.95,0.8661671024819048,8,1.0,1,1.0,1,1.0,1
5681,max_ml,10,30,3,3,0.05,0.95,0.7695871946139476,10,1.0,1,1.0,1,1.0,1
5682,max_ml,10,30,3,3,0.05,0.95,0.7918671482806816,9,1.0,1,1.0,1,1.0,1
5683,max_ml,10,30,3,3,0.05,0.95,0.7792983180403612,8,1.0,1,1.0,1,1.0,1
5684,max_ml,10,30,3,3,0.05,0.95,0.8470984908483179,4,1.0,1,1.0,1,1.0,1
5685,max_ml,10,30,3,3,0.05,0.95,0.9397612176915344,10,1.0,1,1.0,1,1.0,1
5686,max_ml,10,30,3,3,0.05,0.95,0.9439873365940572,31,1.0,1,1.0,1,1.0,1
5687,max_ml,10,30,3,3,0.05,0.95,0.93075594361854,32,1.0,1,1.0,1,1.0,1
5688,max_ml,10,30,3,3,0.05,0.95,0.8328192522857326,8,1.0,1,1.0,1,1.0,1
5689,max_ml,10,30,3,3,0.05,0.95,0.9098606228812932,3,1.0,1,1.0,1,1.0,1
5690,max_ml,10,30,3,3,0.05,0.95,0.6987461937390322,7,1.0,1,1.0,1,1.0,1
5691,max_ml,10,30,3,3,0.05,0.95,0.7641013896973958,5,1.0,1,1.0,1,1.0,1
5692,max_ml,10,30,3,3,0.05,0.95,0.9358021545147308,15,1.0,1,1.0,1,1.0,1
5693,max_ml,10,30,3,3,0.05,0.95,0.832656529437732,6,1.0,1,1.0,1,1.0,1
5694,max_ml,10,30,3,3,0.05,0.95,0.844526869340946,5,1.0,1,1.0,1,1.0,1
5695,max_ml,10,30,3,3,0.05,0.95,0.8797007310028507,8,1.0,1,1.0,1,1.0,1
5696,max_ml,10,30,3,3,0.05,0.95,0.8630858854248947,15,1.0,1,1.0,1,1.0,1
5697,max_ml,10,30,3,3,0.05,0.95,0.9455552078776976,7,1.0,1,1.0,1,1.0,1
5698,max_ml,10,30,3,3,0.05,0.95,0.9096176903983229,21,1.0,1,1.0,1,1.0,1
5699,max_ml,10,30,3,3,0.05,0.95,0.9163875092536632,9,1.0,1,1.0,1,1.0,1
5700,max_ml,10,30,3,3,0.05,0.95,0.9011543660379076,5,1.0,1,1.0,1,1.0,1
5701,max_ml,10,30,3,3,0.05,0.95,0.9260064156108794,26,0.0,0,1.0,1,1.0,1
5702,max_ml,10,30,3,3,0.05,0.95,0.8116021576675242,9,1.0,1,1.0,1,1.0,1
5703,max_ml,10,30,3,3,0.05,0.95,0.8075684722150949,3,1.0,1,1.0,1,1.0,1
5704,max_ml,10,30,3,3,0.05,0.95,0.9183976595475848,26,1.0,1,1.0,1,1.0,1
5705,max_ml,10,30,3,3,0.05,0.95,0.936452932975154,5,1.0,1,1.0,1,1.0,1
5706,max_ml,10,30,3,3,0.05,0.95,0.8673900535301808,10,1.0,1,1.0,1,1.0,1
5707,max_ml,10,30,3,3,0.05,0.95,0.8674145042503781,16,1.0,1,1.0,1,1.0,1
5708,max_ml,10,30,3,3,0.05,0.95,0.9395375143493878,20,1.0,1,1.0,1,1.0,1
5709,max_ml,10,30,3,3,0.05,0.95,0.919236499118821,21,1.0,1,1.0,1,1.0,1
5710,max_ml,10,30,3,3,0.05,0.95,0.8837017936907889,10,1.0,1,1.0,1,1.0,1
5711,max_ml,10,30,3,3,0.05,0.95,0.790467126259865,10,1.0,1,1.0,1,1.0,1
5712,max_ml,10,30,3,3,0.05,0.95,0.4822332838687843,5,1.0,1,1.0,1,1.0,1
5713,max_ml,10,30,3,3,0.05,0.95,0.8764505328034703,4,1.0,1,1.0,1,1.0,1
5714,max_ml,10,30,3,3,0.05,0.95,0.9254152816170258,3,1.0,1,1.0,1,1.0,1
5715,max_ml,10,30,3,3,0.05,0.95,0.8307577635726209,6,1.0,1,1.0,1,1.0,1
5716,max_ml,10,30,3,3,0.05,0.95,0.9280311301573148,7,1.0,1,1.0,1,1.0,1
5717,max_ml,10,30,3,3,0.05,0.95,0.7309165672217305,5,1.0,1,1.0,1,1.0,1
5718,max_ml,10,30,3,3,0.05,0.95,0.8856480893876393,12,1.0,1,1.0,1,1.0,1
5719,max_ml,10,30,3,3,0.05,0.95,0.8547274136299022,9,1.0,1,1.0,1,1.0,1
5720,max_ml,10,30,3,3,0.05,0.95,0.934168965947149,6,1.0,1,1.0,1,1.0,1
5721,max_ml,10,30,3,3,0.05,0.95,0.7656013606481322,9,1.0,1,1.0,1,1.0,1
5722,max_ml,10,30,3,3,0.05,0.95,0.8912277547122829,13,1.0,1,1.0,1,1.0,1
5723,max_ml,10,30,3,3,0.05,0.95,0.8892340910729762,6,1.0,1,1.0,1,1.0,1
5724,max_ml,10,30,3,3,0.05,0.95,0.9459362812438548,16,1.0,1,1.0,1,1.0,1
5725,max_ml,10,30,3,3,0.05,0.95,0.8916816764043907,13,1.0,1,1.0,1,1.0,1
5726,max_ml,10,30,3,3,0.05,0.95,0.8938814356960734,22,1.0,1,1.0,1,1.0,1
5727,max_ml,10,30,3,3,0.05,0.95,0.8898877959223841,11,1.0,1,1.0,1,1.0,1
5728,max_ml,10,30,3,3,0.05,0.95,0.9242500116082196,6,1.0,1,1.0,1,1.0,1
5729,max_ml,10,30,3,3,0.05,0.95,0.8705073617321525,5,1.0,1,1.0,1,1.0,1
5730,max_ml,10,30,3,3,0.05,0.95,0.8761705626660443,14,1.0,1,1.0,1,1.0,1
5731,max_ml,10,30,3,3,0.05,0.95,0.8682567947956117,3,1.0,1,1.0,1,1.0,1
5732,max_ml,10,30,3,3,0.05,0.95,0.655065765609752,6,1.0,1,1.0,1,1.0,1
5733,max_ml,10,30,3,3,0.05,0.95,0.9417215790605912,76,0.0,1,0.0,1,0.0,1
5734,max_ml,10,30,3,3,0.05,0.95,0.8680542949763083,15,1.0,1,1.0,1,1.0,1
5735,max_ml,10,30,3,3,0.05,0.95,0.9402612699071448,12,1.0,1,1.0,1,1.0,1
5736,max_ml,10,30,3,3,0.05,0.95,0.8620551155125018,22,1.0,1,1.0,1,1.0,1
5737,max_ml,10,30,3,3,0.05,0.95,0.8297837665669514,6,1.0,1,1.0,1,1.0,1
5738,max_ml,10,30,3,3,0.05,0.95,0.8742847088959312,6,1.0,1,1.0,1,1.0,1
5739,max_ml,10,30,3,3,0.05,0.95,0.927468003356382,14,1.0,1,1.0,1,1.0,1
5740,max_ml,10,30,3,3,0.05,0.95,0.7632327371205273,6,1.0,1,1.0,1,1.0,1
5741,max_ml,10,30,3,3,0.05,0.95,0.918406810687792,7,1.0,1,1.0,1,1.0,1
5742,max_ml,10,30,3,3,0.05,0.95,0.9436458466971458,21,1.0,1,1.0,1,1.0,1
5743,max_ml,10,30,3,3,0.05,0.95,0.9160285786774838,7,1.0,1,1.0,1,1.0,1
5744,max_ml,10,30,3,3,0.05,0.95,0.9068608349807976,18,1.0,1,1.0,1,1.0,1
5745,max_ml,10,30,3,3,0.05,0.95,0.7897650500973384,13,1.0,1,1.0,1,1.0,1
5746,max_ml,10,30,3,3,0.05,0.95,0.9383398473261578,25,0.0,0,1.0,1,0.0,0
5747,max_ml,10,30,3,3,0.05,0.95,0.8936135980196546,7,1.0,1,1.0,1,1.0,1
5748,max_ml,10,30,3,3,0.05,0.95,0.9098581520625276,27,1.0,1,1.0,1,1.0,1
5749,max_ml,10,30,3,3,0.05,0.95,0.920241947519712,4,1.0,1,1.0,1,1.0,1
5750,max_ml,10,30,3,3,0.05,0.95,0.6549606434033839,6,1.0,1,1.0,1,1.0,1
5751,max_ml,10,30,3,3,0.05,0.95,0.8395941422659519,3,1.0,1,1.0,1,1.0,1
5752,max_ml,10,30,3,3,0.05,0.95,0.8338127054026532,3,1.0,1,1.0,1,1.0,1
5753,max_ml,10,30,3,3,0.05,0.95,0.9376505023147254,15,1.0,1,1.0,1,1.0,1
5754,max_ml,10,30,3,3,0.05,0.95,0.9477082413340008,28,1.0,1,1.0,1,1.0,1
5755,max_ml,10,30,3,3,0.05,0.95,0.7966534912666294,11,1.0,1,1.0,1,1.0,1
5756,max_ml,10,30,3,3,0.05,0.95,0.7510975027952551,5,1.0,1,1.0,1,1.0,1
5757,max_ml,10,30,3,3,0.05,0.95,0.936683006159046,17,1.0,1,1.0,1,1.0,1
5758,max_ml,10,30,3,3,0.05,0.95,0.875923727520282,12,1.0,1,1.0,1,1.0,1
5759,max_ml,10,30,3,3,0.05,0.95,0.8659780418431039,10,1.0,1,1.0,1,1.0,1
5760,max_ml,10,30,3,3,0.05,0.95,0.7752728943371321,5,1.0,1,1.0,1,1.0,1
5761,max_ml,10,30,3,3,0.05,0.95,0.6336902003773147,2,1.0,1,1.0,1,1.0,1
5762,max_ml,10,30,3,3,0.05,0.95,0.8667033928262207,4,1.0,1,1.0,1,1.0,1
5763,max_ml,10,30,3,3,0.05,0.95,0.8773973921293935,11,1.0,1,1.0,1,1.0,1
5764,max_ml,10,30,3,3,0.05,0.95,0.9221603349125256,19,1.0,1,1.0,1,1.0,1
5765,max_ml,10,30,3,3,0.05,0.95,0.9233337670112745,7,1.0,1,1.0,1,1.0,1
5766,max_ml,10,30,3,3,0.05,0.95,0.9447590478898868,27,0.0,0,1.0,1,1.0,1
5767,max_ml,10,30,3,3,0.05,0.95,0.8968910042216658,4,1.0,1,1.0,1,1.0,1
5768,max_ml,10,30,3,3,0.05,0.95,0.7911515111874343,5,1.0,1,1.0,1,1.0,1
5769,max_ml,10,30,3,3,0.05,0.95,0.8326691633542647,7,1.0,1,1.0,1,1.0,1
5770,max_ml,10,30,3,3,0.05,0.95,0.8148684963938784,8,1.0,1,1.0,1,1.0,1
5771,max_ml,10,30,3,3,0.05,0.95,0.9205127427144896,44,0.0,0,1.0,1,1.0,1
5772,max_ml,10,30,3,3,0.05,0.95,0.9158489177185608,51,0.0,0,0.0,0,1.0,1
5773,max_ml,10,30,3,3,0.05,0.95,0.9353988376226492,11,1.0,1,1.0,1,1.0,1
5774,max_ml,10,30,3,3,0.05,0.95,0.8606716953364392,7,1.0,1,1.0,1,1.0,1
5775,max_ml,10,30,3,3,0.05,0.95,0.8845093061955409,8,1.0,1,1.0,1,1.0,1
5776,max_ml,10,30,3,3,0.05,0.95,0.8521149334879288,14,1.0,1,1.0,1,1.0,1
5777,max_ml,10,30,3,3,0.05,0.95,0.8093039879816016,3,1.0,1,1.0,1,1.0,1
5778,max_ml,10,30,3,3,0.05,0.95,0.7838721404967114,4,1.0,1,1.0,1,1.0,1
5779,max_ml,10,30,3,3,0.05,0.95,0.94354777519424,43,0.0,0,1.0,1,1.0,1
5780,max_ml,10,30,3,3,0.05,0.95,0.8011009981033843,9,1.0,1,1.0,1,1.0,1
5781,max_ml,10,30,3,3,0.05,0.95,0.846857173871623,8,1.0,1,1.0,1,1.0,1
5782,max_ml,10,30,3,3,0.05,0.95,0.916240830189281,8,1.0,1,1.0,1,1.0,1
5783,max_ml,10,30,3,3,0.05,0.95,0.4150895489143207,8,1.0,1,1.0,1,1.0,1
5784,max_ml,10,30,3,3,0.05,0.95,0.9466160362474402,50,0.0,0,1.0,1,1.0,1
5785,max_ml,10,30,3,3,0.05,0.95,0.8572166104072413,12,1.0,1,1.0,1,1.0,1
5786,max_ml,10,30,3,3,0.05,0.95,0.8878560856388364,7,1.0,1,1.0,1,1.0,1
5787,max_ml,10,30,3,3,0.05,0.95,0.9219632134811918,5,1.0,1,1.0,1,1.0,1
5788,max_ml,10,30,3,3,0.05,0.95,0.7756206543611958,5,1.0,1,1.0,1,1.0,1
5789,max_ml,10,30,3,3,0.05,0.95,0.8801991055989696,7,1.0,1,1.0,1,1.0,1
5790,max_ml,10,30,3,3,0.05,0.95,0.9049675542669672,27,1.0,1,1.0,1,1.0,1
5791,max_ml,10,30,3,3,0.05,0.95,0.850207652745128,8,1.0,1,1.0,1,1.0,1
5792,max_ml,10,30,3,3,0.05,0.95,0.8950369261214878,7,1.0,1,1.0,1,1.0,1
5793,max_ml,10,30,3,3,0.05,0.95,0.8722383490218562,11,1.0,1,1.0,1,1.0,1
5794,max_ml,10,30,3,3,0.05,0.95,0.8123181354889969,3,1.0,1,1.0,1,1.0,1
5795,max_ml,10,30,3,3,0.05,0.95,0.94407371777338,21,1.0,1,1.0,1,1.0,1
5796,max_ml,10,30,3,3,0.05,0.95,0.8105102061694515,6,1.0,1,1.0,1,1.0,1
5797,max_ml,10,30,3,3,0.05,0.95,0.8809225638280437,8,1.0,1,1.0,1,1.0,1
5798,max_ml,10,30,3,3,0.05,0.95,0.8947633523157513,16,1.0,1,1.0,1,1.0,1
5799,max_ml,10,30,3,3,0.05,0.95,0.7540349361078853,4,1.0,1,1.0,1,1.0,1
5800,max_ml,10,30,3,3,0.05,0.95,0.8942720566595667,17,1.0,1,1.0,1,1.0,1
5801,max_ml,10,30,3,3,0.05,0.95,0.9070090204981572,3,1.0,1,1.0,1,1.0,1
5802,max_ml,10,30,3,3,0.05,0.95,0.8037614543393129,15,1.0,1,1.0,1,1.0,1
5803,max_ml,10,30,3,3,0.05,0.95,0.8207708762364535,3,1.0,1,1.0,1,1.0,1
5804,max_ml,10,30,3,3,0.05,0.95,0.7186581530545844,9,1.0,1,1.0,1,1.0,1
5805,max_ml,10,30,3,3,0.05,0.95,0.8678476785344529,12,1.0,1,1.0,1,1.0,1
5806,max_ml,10,30,3,3,0.05,0.95,0.918035162267292,23,1.0,1,1.0,1,1.0,1
5807,max_ml,10,30,3,3,0.05,0.95,0.94708972381568,66,0.0,0,0.0,0,1.0,1
5808,max_ml,10,30,3,3,0.05,0.95,0.9440961040754696,12,1.0,1,1.0,1,1.0,1
5809,max_ml,10,30,3,3,0.05,0.95,0.8099121663643012,11,1.0,1,1.0,1,1.0,1
5810,max_ml,10,30,3,3,0.05,0.95,0.8885782457979043,12,1.0,1,1.0,1,1.0,1
5811,max_ml,10,30,3,3,0.05,0.95,0.9313867627493352,5,1.0,1,1.0,1,1.0,1
5812,max_ml,10,30,3,3,0.05,0.95,0.9397030666942978,13,1.0,1,1.0,1,1.0,1
5813,max_ml,10,30,3,3,0.05,0.95,0.9286434551802424,9,1.0,1,1.0,1,1.0,1
5814,max_ml,10,30,3,3,0.05,0.95,0.9381261355892412,16,1.0,1,1.0,1,1.0,1
5815,max_ml,10,30,3,3,0.05,0.95,0.9051801914191374,9,1.0,1,1.0,1,1.0,1
5816,max_ml,10,30,3,3,0.05,0.95,0.6908447910538514,5,1.0,1,1.0,1,1.0,1
5817,max_ml,10,30,3,3,0.05,0.95,0.9326338120090902,40,0.0,1,0.0,1,0.0,1
5818,max_ml,10,30,3,3,0.05,0.95,0.931964921115192,17,1.0,1,1.0,1,1.0,1
5819,max_ml,10,30,3,3,0.05,0.95,0.8023107146415033,12,1.0,1,1.0,1,1.0,1
5820,max_ml,10,30,3,3,0.05,0.95,0.935220456593677,63,0.0,0,0.0,0,1.0,1
5821,max_ml,10,30,3,3,0.05,0.95,0.9477916922608886,14,1.0,1,1.0,1,1.0,1
5822,max_ml,10,30,3,3,0.05,0.95,0.9134199899620462,8,1.0,1,1.0,1,1.0,1
5823,max_ml,10,30,3,3,0.05,0.95,0.902925782573846,19,1.0,1,1.0,1,1.0,1
5824,max_ml,10,30,3,3,0.05,0.95,0.7722742175400464,3,1.0,1,1.0,1,1.0,1
5825,max_ml,10,30,3,3,0.05,0.95,0.8835739972534773,6,1.0,1,1.0,1,1.0,1
5826,max_ml,10,30,3,3,0.05,0.95,0.6679264512674615,3,1.0,1,1.0,1,1.0,1
5827,max_ml,10,30,3,3,0.05,0.95,0.901894070624282,19,1.0,1,1.0,1,1.0,1
5828,max_ml,10,30,3,3,0.05,0.95,0.8734826193112291,9,1.0,1,1.0,1,1.0,1
5829,max_ml,10,30,3,3,0.05,0.95,0.9233300749823632,9,1.0,1,1.0,1,1.0,1
5830,max_ml,10,30,3,3,0.05,0.95,0.9384598858733952,27,1.0,1,1.0,1,1.0,1
5831,max_ml,10,30,3,3,0.05,0.95,0.9116342636828636,9,1.0,1,1.0,1,1.0,1
5832,max_ml,10,30,3,3,0.05,0.95,0.907684716612562,12,1.0,1,1.0,1,1.0,1
5833,max_ml,10,30,3,3,0.05,0.95,0.8406678049066099,11,1.0,1,1.0,1,1.0,1
5834,max_ml,10,30,3,3,0.05,0.95,0.9192752801770006,20,1.0,1,1.0,1,1.0,1
5835,max_ml,10,30,3,3,0.05,0.95,0.7853487834046832,9,1.0,1,1.0,1,1.0,1
5836,max_ml,10,30,3,3,0.05,0.95,0.7230497946180037,5,1.0,1,1.0,1,1.0,1
5837,max_ml,10,30,3,3,0.05,0.95,0.8801566585653146,8,1.0,1,1.0,1,1.0,1
5838,max_ml,10,30,3,3,0.05,0.95,0.6729496998242674,3,1.0,1,1.0,1,1.0,1
5839,max_ml,10,30,3,3,0.05,0.95,0.8807025053939339,7,1.0,1,1.0,1,1.0,1
5840,max_ml,10,30,3,3,0.05,0.95,0.8682015333045332,7,1.0,1,1.0,1,1.0,1
5841,max_ml,10,30,3,3,0.05,0.95,0.8828612642037169,7,1.0,1,1.0,1,1.0,1
5842,max_ml,10,30,3,3,0.05,0.95,0.9142747886104068,5,1.0,1,1.0,1,1.0,1
5843,max_ml,10,30,3,3,0.05,0.95,0.9094783836236032,19,1.0,1,1.0,1,1.0,1
5844,max_ml,10,30,3,3,0.05,0.95,0.8064569268896886,13,1.0,1,1.0,1,1.0,1
5845,max_ml,10,30,3,3,0.05,0.95,0.7459785753135502,4,1.0,1,1.0,1,1.0,1
5846,max_ml,10,30,3,3,0.05,0.95,0.9299666064786732,19,1.0,1,1.0,1,1.0,1
5847,max_ml,10,30,3,3,0.05,0.95,0.7990934837078707,17,1.0,1,1.0,1,1.0,1
5848,max_ml,10,30,3,3,0.05,0.95,0.9307663797853052,9,1.0,1,1.0,1,1.0,1
5849,max_ml,10,30,3,3,0.05,0.95,0.9277217258323786,26,1.0,1,1.0,1,1.0,1
5850,max_ml,10,30,3,3,0.05,0.95,0.9289790824991226,43,1.0,1,1.0,1,1.0,1
5851,max_ml,10,30,3,3,0.05,0.95,0.9220630885084808,9,1.0,1,1.0,1,1.0,1
5852,max_ml,10,30,3,3,0.05,0.95,0.9148886392626128,3,1.0,1,1.0,1,1.0,1
5853,max_ml,10,30,3,3,0.05,0.95,0.941757529211127,12,1.0,1,1.0,1,1.0,1
5854,max_ml,10,30,3,3,0.05,0.95,0.9033425438113292,10,1.0,1,1.0,1,1.0,1
5855,max_ml,10,30,3,3,0.05,0.95,0.7403616440144317,7,1.0,1,1.0,1,1.0,1
5856,max_ml,10,30,3,3,0.05,0.95,0.9157798119049294,35,0.0,0,0.0,0,1.0,1
5857,max_ml,10,30,3,3,0.05,0.95,0.9113934643574508,9,1.0,1,1.0,1,1.0,1
5858,max_ml,10,30,3,3,0.05,0.95,0.9229103073336103,25,1.0,1,1.0,1,1.0,1
5859,max_ml,10,30,3,3,0.05,0.95,0.925813336157957,7,1.0,1,1.0,1,1.0,1
5860,max_ml,10,30,3,3,0.05,0.95,0.9438416802261008,6,1.0,1,1.0,1,1.0,1
5861,max_ml,10,30,3,3,0.05,0.95,0.7676871809510574,9,1.0,1,1.0,1,1.0,1
5862,max_ml,10,30,3,3,0.05,0.95,0.8390238954794719,8,1.0,1,1.0,1,1.0,1
5863,max_ml,10,30,3,3,0.05,0.95,0.8080090666155556,5,1.0,1,1.0,1,1.0,1
5864,max_ml,10,30,3,3,0.05,0.95,0.6831586193964652,4,1.0,1,1.0,1,1.0,1
5865,max_ml,10,30,3,3,0.05,0.95,0.7753488821973674,6,1.0,1,1.0,1,1.0,1
5866,max_ml,10,30,3,3,0.05,0.95,0.9309731476468668,4,1.0,1,1.0,1,1.0,1
5867,max_ml,10,30,3,3,0.05,0.95,0.9407460821477216,4,1.0,1,1.0,1,1.0,1
5868,max_ml,10,30,3,3,0.05,0.95,0.9417134298781566,34,1.0,1,1.0,1,1.0,1
5869,max_ml,10,30,3,3,0.05,0.95,0.8421703296431805,2,1.0,1,1.0,1,1.0,1
5870,max_ml,10,30,3,3,0.05,0.95,0.9365317284446616,15,1.0,1,1.0,1,1.0,1
5871,max_ml,10,30,3,3,0.05,0.95,0.8906237472521211,7,1.0,1,1.0,1,1.0,1
5872,max_ml,10,30,3,3,0.05,0.95,0.8363292159471224,15,1.0,1,1.0,1,1.0,1
5873,max_ml,10,30,3,3,0.05,0.95,0.8565827601899957,27,1.0,1,1.0,1,1.0,1
5874,max_ml,10,30,3,3,0.05,0.95,0.847064157431246,15,1.0,1,1.0,1,1.0,1
5875,max_ml,10,30,3,3,0.05,0.95,0.9294234643122156,13,1.0,1,1.0,1,1.0,1
5876,max_ml,10,30,3,3,0.05,0.95,0.9062178741673184,22,1.0,1,1.0,1,1.0,1
5877,max_ml,10,30,3,3,0.05,0.95,0.9010292397061106,8,1.0,1,1.0,1,1.0,1
5878,max_ml,10,30,3,3,0.05,0.95,0.9362724447518006,13,1.0,1,1.0,1,1.0,1
5879,max_ml,10,30,3,3,0.05,0.95,0.8023358060249285,8,1.0,1,1.0,1,1.0,1
5880,max_ml,10,30,3,3,0.05,0.95,0.937692910766189,8,1.0,1,1.0,1,1.0,1
5881,max_ml,10,30,3,3,0.05,0.95,0.8620915077092677,4,1.0,1,1.0,1,1.0,1
5882,max_ml,10,30,3,3,0.05,0.95,0.8109795044850281,4,1.0,1,1.0,1,1.0,1
5883,max_ml,10,30,3,3,0.05,0.95,0.8033282569281441,8,1.0,1,1.0,1,1.0,1
5884,max_ml,10,30,3,3,0.05,0.95,0.6667446455987847,4,1.0,1,1.0,1,1.0,1
5885,max_ml,10,30,3,3,0.05,0.95,0.8728532756306298,11,1.0,1,1.0,1,1.0,1
5886,max_ml,10,30,3,3,0.05,0.95,0.9289833414607086,8,1.0,1,1.0,1,1.0,1
5887,max_ml,10,30,3,3,0.05,0.95,0.8398306412194267,7,1.0,1,1.0,1,1.0,1
5888,max_ml,10,30,3,3,0.05,0.95,0.9366704740551988,33,1.0,1,1.0,1,1.0,1
5889,max_ml,10,30,3,3,0.05,0.95,0.8971336245843319,11,1.0,1,1.0,1,1.0,1
5890,max_ml,10,30,3,3,0.05,0.95,0.904694194555708,13,1.0,1,1.0,1,1.0,1
5891,max_ml,10,30,3,3,0.05,0.95,0.919366699079202,8,1.0,1,1.0,1,1.0,1
5892,max_ml,10,30,3,3,0.05,0.95,0.9023279427578278,19,1.0,1,1.0,1,1.0,1
5893,max_ml,10,30,3,3,0.05,0.95,0.9413265658980622,35,1.0,1,1.0,1,1.0,1
5894,max_ml,10,30,3,3,0.05,0.95,0.9196705401820928,3,1.0,1,1.0,1,1.0,1
5895,max_ml,10,30,3,3,0.05,0.95,0.9322558925735231,14,1.0,1,1.0,1,1.0,1
5896,max_ml,10,30,3,3,0.05,0.95,0.9459233204558892,11,1.0,1,1.0,1,1.0,1
5897,max_ml,10,30,3,3,0.05,0.95,0.7628893738848441,3,1.0,1,1.0,1,1.0,1
5898,max_ml,10,30,3,3,0.05,0.95,0.825707594485194,33,1.0,1,1.0,1,1.0,1
5899,max_ml,10,30,3,3,0.05,0.95,0.8858746391731794,4,1.0,1,1.0,1,1.0,1
5900,max_ml,10,30,3,3,0.05,0.95,0.8824278625409773,5,1.0,1,1.0,1,1.0,1
5901,max_ml,10,30,3,3,0.05,0.95,0.6674999410541388,2,1.0,1,1.0,1,1.0,1
5902,max_ml,10,30,3,3,0.05,0.95,0.9201086504360676,21,1.0,1,1.0,1,1.0,1
5903,max_ml,10,30,3,3,0.05,0.95,0.873829648777699,8,1.0,1,1.0,1,1.0,1
5904,max_ml,10,30,3,3,0.05,0.95,0.9109202855199416,2,1.0,1,1.0,1,1.0,1
5905,max_ml,10,30,3,3,0.05,0.95,0.8565398018271573,14,1.0,1,1.0,1,1.0,1
5906,max_ml,10,30,3,3,0.05,0.95,0.6025300783462402,3,1.0,1,1.0,1,1.0,1
5907,max_ml,10,30,3,3,0.05,0.95,0.8041286768871053,4,1.0,1,1.0,1,1.0,1
5908,max_ml,10,30,3,3,0.05,0.95,0.9455230239637734,11,1.0,1,1.0,1,1.0,1
5909,max_ml,10,30,3,3,0.05,0.95,0.8667751072521395,16,1.0,1,1.0,1,1.0,1
5910,max_ml,10,30,3,3,0.05,0.95,0.8113128324200808,8,1.0,1,1.0,1,1.0,1
5911,max_ml,10,30,3,3,0.05,0.95,0.872315179446422,26,1.0,1,1.0,1,1.0,1
5912,max_ml,10,30,3,3,0.05,0.95,0.917328915791261,8,1.0,1,1.0,1,1.0,1
5913,max_ml,10,30,3,3,0.05,0.95,0.9355465951042244,32,0.0,1,0.0,1,0.0,1
5914,max_ml,10,30,3,3,0.05,0.95,0.9408556386351286,4,1.0,1,1.0,1,1.0,1
5915,max_ml,10,30,3,3,0.05,0.95,0.9493004066648316,27,0.0,0,1.0,1,1.0,1
5916,max_ml,10,30,3,3,0.05,0.95,0.8800688596825051,16,1.0,1,1.0,1,1.0,1
5917,max_ml,10,30,3,3,0.05,0.95,0.922870430546729,16,1.0,1,1.0,1,1.0,1
5918,max_ml,10,30,3,3,0.05,0.95,0.7466822585220453,1,1.0,1,1.0,1,1.0,1
5919,max_ml,10,30,3,3,0.05,0.95,0.6978962977414597,8,1.0,1,1.0,1,1.0,1
5920,max_ml,10,30,3,3,0.05,0.95,0.9291727187094522,6,1.0,1,1.0,1,1.0,1
5921,max_ml,10,30,3,3,0.05,0.95,0.8914593166300037,14,1.0,1,1.0,1,1.0,1
5922,max_ml,10,30,3,3,0.05,0.95,0.9086533833949711,46,1.0,1,1.0,1,1.0,1
5923,max_ml,10,30,3,3,0.05,0.95,0.895504219562602,21,1.0,1,1.0,1,1.0,1
5924,max_ml,10,30,3,3,0.05,0.95,0.9000944160565088,11,1.0,1,1.0,1,1.0,1
5925,max_ml,10,30,3,3,0.05,0.95,0.9237017220470284,11,1.0,1,1.0,1,1.0,1
5926,max_ml,10,30,3,3,0.05,0.95,0.9225534496373948,21,1.0,1,1.0,1,1.0,1
5927,max_ml,10,30,3,3,0.05,0.95,0.7689893944815889,4,1.0,1,1.0,1,1.0,1
5928,max_ml,10,30,3,3,0.05,0.95,0.7883561301785195,5,1.0,1,1.0,1,1.0,1
5929,max_ml,10,30,3,3,0.05,0.95,0.8310734057345798,7,1.0,1,1.0,1,1.0,1
5930,max_ml,10,30,3,3,0.05,0.95,0.8535516712404607,9,1.0,1,1.0,1,1.0,1
5931,max_ml,10,30,3,3,0.05,0.95,0.8775421559007119,15,1.0,1,1.0,1,1.0,1
5932,max_ml,10,30,3,3,0.05,0.95,0.881696816717386,5,1.0,1,1.0,1,1.0,1
5933,max_ml,10,30,3,3,0.05,0.95,0.9078484519883018,26,1.0,1,1.0,1,1.0,1
5934,max_ml,10,30,3,3,0.05,0.95,0.7678969538846588,5,1.0,1,1.0,1,1.0,1
5935,max_ml,10,30,3,3,0.05,0.95,0.8370371127361981,4,1.0,1,1.0,1,1.0,1
5936,max_ml,10,30,3,3,0.05,0.95,0.9085074246671228,30,1.0,1,1.0,1,1.0,1
5937,max_ml,10,30,3,3,0.05,0.95,0.9014993008218812,17,1.0,1,1.0,1,1.0,1
5938,max_ml,10,30,3,3,0.05,0.95,0.8810962014690881,8,1.0,1,1.0,1,1.0,1
5939,max_ml,10,30,3,3,0.05,0.95,0.932180873044235,31,0.0,0,1.0,1,0.0,0
5940,max_ml,10,30,3,3,0.05,0.95,0.8572249809467972,16,1.0,1,1.0,1,1.0,1
5941,max_ml,10,30,3,3,0.05,0.95,0.8739720487742054,6,1.0,1,1.0,1,1.0,1
5942,max_ml,10,30,3,3,0.05,0.95,0.8875170510830536,7,1.0,1,1.0,1,1.0,1
5943,max_ml,10,30,3,3,0.05,0.95,0.9427872271051196,29,0.0,0,1.0,1,0.0,0
5944,max_ml,10,30,3,3,0.05,0.95,0.8897083311828731,21,1.0,1,1.0,1,1.0,1
5945,max_ml,10,30,3,3,0.05,0.95,0.9282934851417708,16,1.0,1,1.0,1,1.0,1
5946,max_ml,10,30,3,3,0.05,0.95,0.7993477258696046,7,1.0,1,1.0,1,1.0,1
5947,max_ml,10,30,3,3,0.05,0.95,0.6737872346706049,7,1.0,1,1.0,1,1.0,1
5948,max_ml,10,30,3,3,0.05,0.95,0.8583574190808207,8,1.0,1,1.0,1,1.0,1
5949,max_ml,10,30,3,3,0.05,0.95,0.9135026529060514,22,1.0,1,1.0,1,0.0,0
5950,max_ml,10,30,3,3,0.05,0.95,0.8696739749193885,8,1.0,1,1.0,1,1.0,1
5951,max_ml,10,30,3,3,0.05,0.95,0.7773267333392201,3,1.0,1,1.0,1,1.0,1
5952,max_ml,10,30,3,3,0.05,0.95,0.8532266417383517,11,1.0,1,1.0,1,1.0,1
5953,max_ml,10,30,3,3,0.05,0.95,0.8953005013583424,4,1.0,1,1.0,1,1.0,1
5954,max_ml,10,30,3,3,0.05,0.95,0.9286706852502636,7,1.0,1,1.0,1,1.0,1
5955,max_ml,10,30,3,3,0.05,0.95,0.916720903966332,14,1.0,1,1.0,1,1.0,1
5956,max_ml,10,30,3,3,0.05,0.95,0.7814087024377278,10,1.0,1,1.0,1,1.0,1
5957,max_ml,10,30,3,3,0.05,0.95,0.8831980198339088,10,1.0,1,1.0,1,1.0,1
5958,max_ml,10,30,3,3,0.05,0.95,0.9058333525872238,9,1.0,1,1.0,1,1.0,1
5959,max_ml,10,30,3,3,0.05,0.95,0.8060265621454713,4,1.0,1,1.0,1,1.0,1
5960,max_ml,10,30,3,3,0.05,0.95,0.8875173022523472,6,1.0,1,1.0,1,1.0,1
5961,max_ml,10,30,3,3,0.05,0.95,0.8351264795274789,6,1.0,1,1.0,1,1.0,1
5962,max_ml,10,30,3,3,0.05,0.95,0.9019283416519804,8,1.0,1,1.0,1,1.0,1
5963,max_ml,10,30,3,3,0.05,0.95,0.8690004369991924,3,1.0,1,1.0,1,1.0,1
5964,max_ml,10,30,3,3,0.05,0.95,0.8819867186940856,8,1.0,1,1.0,1,1.0,1
5965,max_ml,10,30,3,3,0.05,0.95,0.7985892160550292,2,1.0,1,1.0,1,1.0,1
5966,max_ml,10,30,3,3,0.05,0.95,0.9130218459684392,12,1.0,1,1.0,1,1.0,1
5967,max_ml,10,30,3,3,0.05,0.95,0.9498624889778676,12,1.0,1,1.0,1,1.0,1
5968,max_ml,10,30,3,3,0.05,0.95,0.9407004640721612,16,1.0,1,1.0,1,1.0,1
5969,max_ml,10,30,3,3,0.05,0.95,0.8190423135532803,5,1.0,1,1.0,1,1.0,1
5970,max_ml,10,30,3,3,0.05,0.95,0.9404979952862256,18,1.0,1,1.0,1,1.0,1
5971,max_ml,10,30,3,3,0.05,0.95,0.9300114244009394,12,1.0,1,1.0,1,1.0,1
5972,max_ml,10,30,3,3,0.05,0.95,0.7815249653955476,7,1.0,1,1.0,1,1.0,1
5973,max_ml,10,30,3,3,0.05,0.95,0.8561135088333558,6,1.0,1,1.0,1,1.0,1
5974,max_ml,10,30,3,3,0.05,0.95,0.8865462829962545,25,1.0,1,1.0,1,1.0,1
5975,max_ml,10,30,3,3,0.05,0.95,0.9102800837238126,10,1.0,1,1.0,1,1.0,1
5976,max_ml,10,30,3,3,0.05,0.95,0.8059184096837352,7,1.0,1,1.0,1,1.0,1
5977,max_ml,10,30,3,3,0.05,0.95,0.8779199612890073,7,1.0,1,1.0,1,1.0,1
5978,max_ml,10,30,3,3,0.05,0.95,0.9110716012676464,5,1.0,1,1.0,1,1.0,1
5979,max_ml,10,30,3,3,0.05,0.95,0.876082970077272,4,1.0,1,1.0,1,1.0,1
5980,max_ml,10,30,3,3,0.05,0.95,0.9193076218849544,8,1.0,1,1.0,1,1.0,1
5981,max_ml,10,30,3,3,0.05,0.95,0.933793018168952,22,1.0,1,1.0,1,1.0,1
5982,max_ml,10,30,3,3,0.05,0.95,0.949707760179894,48,0.0,0,0.0,0,1.0,1
5983,max_ml,10,30,3,3,0.05,0.95,0.943462299990204,27,1.0,1,1.0,1,1.0,1
5984,max_ml,10,30,3,3,0.05,0.95,0.8885972218454476,4,1.0,1,1.0,1,1.0,1
5985,max_ml,10,30,3,3,0.05,0.95,0.8939824393384485,9,1.0,1,1.0,1,1.0,1
5986,max_ml,10,30,3,3,0.05,0.95,0.9336082075865968,16,1.0,1,1.0,1,1.0,1
5987,max_ml,10,30,3,3,0.05,0.95,0.8626869840568128,17,1.0,1,1.0,1,1.0,1
5988,max_ml,10,30,3,3,0.05,0.95,0.9021614407026916,5,1.0,1,1.0,1,1.0,1
5989,max_ml,10,30,3,3,0.05,0.95,0.8941258422641967,24,1.0,1,1.0,1,1.0,1
5990,max_ml,10,30,3,3,0.05,0.95,0.8749471472511403,13,1.0,1,1.0,1,1.0,1
5991,max_ml,10,30,3,3,0.05,0.95,0.9362623597239988,18,1.0,1,1.0,1,1.0,1
5992,max_ml,10,30,3,3,0.05,0.95,0.8725999347501677,4,1.0,1,1.0,1,1.0,1
5993,max_ml,10,30,3,3,0.05,0.95,0.7562595813620167,6,1.0,1,1.0,1,1.0,1
5994,max_ml,10,30,3,3,0.05,0.95,0.8156169584958752,9,1.0,1,1.0,1,1.0,1
5995,max_ml,10,30,3,3,0.05,0.95,0.880006717777363,13,1.0,1,1.0,1,1.0,1
5996,max_ml,10,30,3,3,0.05,0.95,0.8937900800552001,10,1.0,1,1.0,1,1.0,1
5997,max_ml,10,30,3,3,0.05,0.95,0.9485680339232948,26,0.0,1,0.0,1,0.0,1
5998,max_ml,10,30,3,3,0.05,0.95,0.8252283725405637,4,1.0,1,1.0,1,1.0,1
5999,max_ml,10,30,3,3,0.05,0.95,0.9329395394265376,39,1.0,1,1.0,1,1.0,1
6000,max_ml,10,30,3,3,0.05,0.95,0.9047631309261334,6,1.0,1,1.0,1,1.0,1
6001,max_ml,10,30,3,3,0.05,0.95,0.8733668701975749,19,1.0,1,1.0,1,1.0,1
6002,max_ml,10,30,3,3,0.05,0.95,0.9440386248930772,34,1.0,1,1.0,1,1.0,1
6003,max_ml,10,30,3,3,0.05,0.95,0.8913594447373396,8,1.0,1,1.0,1,1.0,1
6004,max_ml,10,30,3,3,0.05,0.95,0.870194061501736,11,1.0,1,1.0,1,1.0,1
6005,max_ml,10,30,3,3,0.05,0.95,0.8305917378942761,3,1.0,1,1.0,1,1.0,1
6006,max_ml,10,30,3,3,0.05,0.95,0.8993351828401953,9,1.0,1,1.0,1,1.0,1
6007,max_ml,10,30,3,3,0.05,0.95,0.8957281349177411,13,1.0,1,1.0,1,1.0,1
6008,max_ml,10,30,3,3,0.05,0.95,0.9254938259988094,15,1.0,1,1.0,1,1.0,1
6009,max_ml,10,30,3,3,0.05,0.95,0.8763009092175303,14,1.0,1,1.0,1,1.0,1
6010,max_ml,10,30,3,3,0.05,0.95,0.851428074713469,14,1.0,1,1.0,1,1.0,1
6011,max_ml,10,30,3,3,0.05,0.95,0.7254691777169309,7,1.0,1,1.0,1,1.0,1
6012,max_ml,10,30,3,3,0.05,0.95,0.9464526931354028,29,0.0,1,0.0,1,0.0,1
6013,max_ml,10,30,3,3,0.05,0.95,0.8677670609741229,7,1.0,1,1.0,1,1.0,1
6014,max_ml,10,30,3,3,0.05,0.95,0.9320804065592166,13,1.0,1,1.0,1,1.0,1
6015,max_ml,10,30,3,3,0.05,0.95,0.9400992946458148,26,1.0,1,1.0,1,1.0,1
6016,max_ml,10,30,3,3,0.05,0.95,0.6857384212813296,4,1.0,1,1.0,1,1.0,1
6017,max_ml,10,30,3,3,0.05,0.95,0.878778364130268,4,1.0,1,1.0,1,1.0,1
6018,max_ml,10,30,3,3,0.05,0.95,0.8953486781765999,21,1.0,1,1.0,1,1.0,1
6019,max_ml,10,30,3,3,0.05,0.95,0.9444738549692566,43,0.0,0,1.0,1,1.0,1
6020,max_ml,10,30,3,3,0.05,0.95,0.9481887814054328,23,1.0,1,1.0,1,1.0,1
6021,max_ml,10,30,3,3,0.05,0.95,0.864997588268126,12,1.0,1,1.0,1,1.0,1
6022,max_ml,10,30,3,3,0.05,0.95,0.7361744895751715,14,1.0,1,1.0,1,1.0,1
6023,max_ml,10,30,3,3,0.05,0.95,0.83722810234748,2,1.0,1,1.0,1,1.0,1
6024,max_ml,10,30,3,3,0.05,0.95,0.9387816176112508,10,1.0,1,1.0,1,1.0,1
6025,max_ml,10,30,3,3,0.05,0.95,0.932210609105672,33,0.0,1,0.0,1,0.0,1
6026,max_ml,10,30,3,3,0.05,0.95,0.8861372274246405,8,1.0,1,1.0,1,1.0,1
6027,max_ml,10,30,3,3,0.05,0.95,0.938524572447392,7,1.0,1,1.0,1,1.0,1
6028,max_ml,10,30,3,3,0.05,0.95,0.7740009087629323,8,1.0,1,1.0,1,1.0,1
6029,max_ml,10,30,3,3,0.05,0.95,0.601213608893586,5,1.0,1,1.0,1,1.0,1
6030,max_ml,10,30,3,3,0.05,0.95,0.8232197957239118,7,1.0,1,1.0,1,1.0,1
6031,max_ml,10,30,3,3,0.05,0.95,0.877458879796431,40,1.0,1,1.0,1,1.0,1
6032,max_ml,10,30,3,3,0.05,0.95,0.9473511585047724,24,1.0,1,1.0,1,1.0,1
6033,max_ml,10,30,3,3,0.05,0.95,0.8459712368313073,22,1.0,1,1.0,1,1.0,1
6034,max_ml,10,30,3,3,0.05,0.95,0.9132333492093492,14,1.0,1,1.0,1,1.0,1
6035,max_ml,10,30,3,3,0.05,0.95,0.9229627572595516,10,1.0,1,1.0,1,1.0,1
6036,max_ml,10,30,3,3,0.05,0.95,0.7105844395125868,5,1.0,1,1.0,1,1.0,1
6037,max_ml,10,30,3,3,0.05,0.95,0.9025763815390748,9,1.0,1,1.0,1,1.0,1
6038,max_ml,10,30,3,3,0.05,0.95,0.9309897762230028,5,1.0,1,1.0,1,1.0,1
6039,max_ml,10,30,3,3,0.05,0.95,0.7654883886150835,13,1.0,1,1.0,1,1.0,1
6040,max_ml,10,30,3,3,0.05,0.95,0.9445650877046876,29,1.0,1,1.0,1,1.0,1
6041,max_ml,10,30,3,3,0.05,0.95,0.9216770409274216,5,1.0,1,1.0,1,1.0,1
6042,max_ml,10,30,3,3,0.05,0.95,0.9301777910111974,32,0.0,1,0.0,1,0.0,1
6043,max_ml,10,30,3,3,0.05,0.95,0.9273263091267488,20,1.0,1,1.0,1,1.0,1
6044,max_ml,10,30,3,3,0.05,0.95,0.8568010673433377,13,1.0,1,1.0,1,1.0,1
6045,max_ml,10,30,3,3,0.05,0.95,0.8633077935054723,16,1.0,1,1.0,1,1.0,1
6046,max_ml,10,30,3,3,0.05,0.95,0.9321980038841992,10,1.0,1,1.0,1,1.0,1
6047,max_ml,10,30,3,3,0.05,0.95,0.6899293459175586,4,1.0,1,1.0,1,1.0,1
6048,max_ml,10,30,3,3,0.05,0.95,0.8290999154504224,6,1.0,1,1.0,1,1.0,1
6049,max_ml,10,30,3,3,0.05,0.95,0.9427547494774818,12,1.0,1,1.0,1,1.0,1
6050,max_ml,10,30,3,3,0.05,0.95,0.8461216690072265,4,1.0,1,1.0,1,1.0,1
6051,max_ml,10,30,3,3,0.05,0.95,0.8940578626899568,12,1.0,1,1.0,1,1.0,1
6052,max_ml,10,30,3,3,0.05,0.95,0.8171500933287471,9,1.0,1,1.0,1,1.0,1
6053,max_ml,10,30,3,3,0.05,0.95,0.9106558364668336,15,1.0,1,1.0,1,1.0,1
6054,max_ml,10,30,3,3,0.05,0.95,0.939393391260246,12,1.0,1,1.0,1,1.0,1
6055,max_ml,10,30,3,3,0.05,0.95,0.875559029267306,6,1.0,1,1.0,1,1.0,1
6056,max_ml,10,30,3,3,0.05,0.95,0.9276171005721684,20,1.0,1,1.0,1,1.0,1
6057,max_ml,10,30,3,3,0.05,0.95,0.9019478324600728,6,1.0,1,1.0,1,1.0,1
6058,max_ml,10,30,3,3,0.05,0.95,0.813897235946671,15,1.0,1,1.0,1,1.0,1
6059,max_ml,10,30,3,3,0.05,0.95,0.8576499989548231,3,1.0,1,1.0,1,1.0,1
6060,max_ml,10,30,3,3,0.05,0.95,0.9435914799031064,25,1.0,1,1.0,1,1.0,1
6061,max_ml,10,30,3,3,0.05,0.95,0.8610293758651035,3,1.0,1,1.0,1,1.0,1
6062,max_ml,10,30,3,3,0.05,0.95,0.9431787818028692,26,1.0,1,1.0,1,1.0,1
6063,max_ml,10,30,3,3,0.05,0.95,0.5240552689801924,9,1.0,1,1.0,1,1.0,1
6064,max_ml,10,30,3,3,0.05,0.95,0.9237065689561152,5,1.0,1,1.0,1,1.0,1
6065,max_ml,10,30,3,3,0.05,0.95,0.9042913730181436,9,1.0,1,1.0,1,1.0,1
6066,max_ml,10,30,3,3,0.05,0.95,0.9082451552224278,20,1.0,1,1.0,1,1.0,1
6067,max_ml,10,30,3,3,0.05,0.95,0.9384460749839252,49,0.0,1,0.0,1,0.0,1
6068,max_ml,10,30,3,3,0.05,0.95,0.9438042365903374,20,1.0,1,1.0,1,1.0,1
6069,max_ml,10,30,3,3,0.05,0.95,0.8734628751159103,3,1.0,1,1.0,1,1.0,1
6070,max_ml,10,30,3,3,0.05,0.95,0.9470999503885056,20,1.0,1,1.0,1,1.0,1
6071,max_ml,10,30,3,3,0.05,0.95,0.9456335929467936,13,1.0,1,1.0,1,1.0,1
6072,max_ml,10,30,3,3,0.05,0.95,0.8539339958108227,11,1.0,1,1.0,1,1.0,1
6073,max_ml,10,30,3,3,0.05,0.95,0.8131371603425456,3,1.0,1,1.0,1,1.0,1
6074,max_ml,10,30,3,3,0.05,0.95,0.8099930230596963,13,1.0,1,1.0,1,1.0,1
6075,max_ml,10,30,3,3,0.05,0.95,0.9098338275851848,11,1.0,1,1.0,1,1.0,1
6076,max_ml,10,30,3,3,0.05,0.95,0.8958049766239271,14,1.0,1,1.0,1,1.0,1
6077,max_ml,10,30,3,3,0.05,0.95,0.863866726197828,7,1.0,1,1.0,1,1.0,1
6078,max_ml,10,30,3,3,0.05,0.95,0.9063009273120556,5,1.0,1,1.0,1,1.0,1
6079,max_ml,10,30,3,3,0.05,0.95,0.9334279445155008,6,1.0,1,1.0,1,1.0,1
6080,max_ml,10,30,3,3,0.05,0.95,0.8346028743734784,8,1.0,1,1.0,1,1.0,1
6081,max_ml,10,30,3,3,0.05,0.95,0.9233490878657508,14,1.0,1,1.0,1,1.0,1
6082,max_ml,10,30,3,3,0.05,0.95,0.8683695040367045,6,1.0,1,1.0,1,1.0,1
6083,max_ml,10,30,3,3,0.05,0.95,0.8721802749102336,8,1.0,1,1.0,1,1.0,1
6084,max_ml,10,30,3,3,0.05,0.95,0.8993947807945843,16,1.0,1,1.0,1,1.0,1
6085,max_ml,10,30,3,3,0.05,0.95,0.8038060008206195,14,1.0,1,1.0,1,1.0,1
6086,max_ml,10,30,3,3,0.05,0.95,0.8325084745168404,4,1.0,1,1.0,1,1.0,1
6087,max_ml,10,30,3,3,0.05,0.95,0.7120099077321252,10,1.0,1,1.0,1,1.0,1
6088,max_ml,10,30,3,3,0.05,0.95,0.9261966203270604,27,0.0,0,1.0,1,1.0,1
6089,max_ml,10,30,3,3,0.05,0.95,0.7395058651812986,7,1.0,1,1.0,1,1.0,1
6090,max_ml,10,30,3,3,0.05,0.95,0.939304670591634,10,1.0,1,1.0,1,1.0,1
6091,max_ml,10,30,3,3,0.05,0.95,0.8888913354859207,14,1.0,1,1.0,1,1.0,1
6092,max_ml,10,30,3,3,0.05,0.95,0.9205606707277164,11,1.0,1,1.0,1,1.0,1
6093,max_ml,10,30,3,3,0.05,0.95,0.9165457204268714,10,1.0,1,1.0,1,1.0,1
6094,max_ml,10,30,3,3,0.05,0.95,0.9262211098611376,17,1.0,1,1.0,1,1.0,1
6095,max_ml,10,30,3,3,0.05,0.95,0.8705828975931428,7,1.0,1,1.0,1,1.0,1
6096,max_ml,10,30,3,3,0.05,0.95,0.8858971047843719,12,1.0,1,1.0,1,1.0,1
6097,max_ml,10,30,3,3,0.05,0.95,0.8181103284871406,9,1.0,1,1.0,1,1.0,1
6098,max_ml,10,30,3,3,0.05,0.95,0.734805781736619,10,1.0,1,1.0,1,1.0,1
6099,max_ml,10,30,3,3,0.05,0.95,0.7733386866123161,6,1.0,1,1.0,1,1.0,1
6100,max_ml,10,30,3,3,0.05,0.95,0.906092427040729,9,1.0,1,1.0,1,1.0,1
6101,max_ml,10,30,3,3,0.05,0.95,0.905751169281496,5,1.0,1,1.0,1,1.0,1
6102,max_ml,10,30,3,3,0.05,0.95,0.9230264479102636,9,1.0,1,1.0,1,1.0,1
6103,max_ml,10,30,3,3,0.05,0.95,0.9185922183522668,21,1.0,1,1.0,1,1.0,1
6104,max_ml,10,30,3,3,0.05,0.95,0.7831098451201831,6,1.0,1,1.0,1,1.0,1
6105,max_ml,10,30,3,3,0.05,0.95,0.622539743886201,3,1.0,1,1.0,1,1.0,1
6106,max_ml,10,30,3,3,0.05,0.95,0.9370912975885916,10,1.0,1,1.0,1,1.0,1
6107,max_ml,10,30,3,3,0.05,0.95,0.9207845658943836,12,1.0,1,1.0,1,1.0,1
6108,max_ml,10,30,3,3,0.05,0.95,0.916433519436006,20,1.0,1,1.0,1,1.0,1
6109,max_ml,10,30,3,3,0.05,0.95,0.8926546101584917,3,1.0,1,1.0,1,1.0,1
6110,max_ml,10,30,3,3,0.05,0.95,0.8648368833809352,35,1.0,1,1.0,1,1.0,1
6111,max_ml,10,30,3,3,0.05,0.95,0.8744194166714521,15,1.0,1,1.0,1,1.0,1
6112,max_ml,10,30,3,3,0.05,0.95,0.9022613106459672,5,1.0,1,1.0,1,1.0,1
6113,max_ml,10,30,3,3,0.05,0.95,0.9218201644956848,9,1.0,1,1.0,1,1.0,1
6114,max_ml,10,30,3,3,0.05,0.95,0.6198959781371028,3,1.0,1,1.0,1,1.0,1
6115,max_ml,10,30,3,3,0.05,0.95,0.9167064800466624,10,1.0,1,1.0,1,1.0,1
6116,max_ml,10,30,3,3,0.05,0.95,0.9080913401180132,10,1.0,1,1.0,1,1.0,1
6117,max_ml,10,30,3,3,0.05,0.95,0.8759633323871484,6,1.0,1,1.0,1,1.0,1
6118,max_ml,10,30,3,3,0.05,0.95,0.8577947656891672,7,1.0,1,1.0,1,1.0,1
6119,max_ml,10,30,3,3,0.05,0.95,0.892169559723854,12,1.0,1,1.0,1,1.0,1
6120,max_ml,10,30,3,3,0.05,0.95,0.8786373286822665,8,1.0,1,1.0,1,1.0,1
6121,max_ml,10,30,3,3,0.05,0.95,0.9343796028324508,7,1.0,1,1.0,1,1.0,1
6122,max_ml,10,30,3,3,0.05,0.95,0.8509286849462556,5,1.0,1,1.0,1,1.0,1
6123,max_ml,10,30,3,3,0.05,0.95,0.9205604152919876,5,1.0,1,1.0,1,1.0,1
6124,max_ml,10,30,3,3,0.05,0.95,0.729376174577902,6,1.0,1,1.0,1,1.0,1
6125,max_ml,10,30,3,3,0.05,0.95,0.9469603972543088,27,1.0,1,1.0,1,1.0,1
6126,max_ml,10,30,3,3,0.05,0.95,0.9249811199327176,9,1.0,1,1.0,1,1.0,1
6127,max_ml,10,30,3,3,0.05,0.95,0.9280761236833874,18,1.0,1,1.0,1,1.0,1
6128,max_ml,10,30,3,3,0.05,0.95,0.834611268484595,7,1.0,1,1.0,1,1.0,1
6129,max_ml,10,30,3,3,0.05,0.95,0.8886684411662601,9,1.0,1,1.0,1,1.0,1
6130,max_ml,10,30,3,3,0.05,0.95,0.9099812569834534,6,1.0,1,1.0,1,1.0,1
6131,max_ml,10,30,3,3,0.05,0.95,0.8012780283395105,7,1.0,1,1.0,1,1.0,1
6132,max_ml,10,30,3,3,0.05,0.95,0.921448981854085,4,1.0,1,1.0,1,1.0,1
6133,max_ml,10,30,3,3,0.05,0.95,0.7947145952809476,12,1.0,1,1.0,1,1.0,1
6134,max_ml,10,30,3,3,0.05,0.95,0.8385299367219914,4,1.0,1,1.0,1,1.0,1
6135,max_ml,10,30,3,3,0.05,0.95,0.9281952450805124,14,1.0,1,1.0,1,1.0,1
6136,max_ml,10,30,3,3,0.05,0.95,0.8769059757635043,5,1.0,1,1.0,1,1.0,1
6137,max_ml,10,30,3,3,0.05,0.95,0.9487063270067037,51,0.0,1,0.0,1,0.0,1
6138,max_ml,10,30,3,3,0.05,0.95,0.9369324302462329,20,1.0,1,1.0,1,1.0,1
6139,max_ml,10,30,3,3,0.05,0.95,0.8569904011255834,4,1.0,1,1.0,1,1.0,1
6140,max_ml,10,30,3,3,0.05,0.95,0.9469432560013806,75,0.0,1,0.0,1,0.0,1
6141,max_ml,10,30,3,3,0.05,0.95,0.9453988450974392,26,1.0,1,1.0,1,1.0,1
6142,max_ml,10,30,3,3,0.05,0.95,0.91746180031169,9,1.0,1,1.0,1,1.0,1
6143,max_ml,10,30,3,3,0.05,0.95,0.941871301928334,35,1.0,1,1.0,1,1.0,1
6144,max_ml,10,30,3,3,0.05,0.95,0.8948008452411399,7,1.0,1,1.0,1,1.0,1
6145,max_ml,10,30,3,3,0.05,0.95,0.93694673419575,25,0.0,1,0.0,1,0.0,1
6146,max_ml,10,30,3,3,0.05,0.95,0.9042631659709354,4,1.0,1,1.0,1,1.0,1
6147,max_ml,10,30,3,3,0.05,0.95,0.868157180526881,5,1.0,1,1.0,1,1.0,1
6148,max_ml,10,30,3,3,0.05,0.95,0.8710125053834888,13,1.0,1,1.0,1,1.0,1
6149,max_ml,10,30,3,3,0.05,0.95,0.7800519182107952,3,1.0,1,1.0,1,1.0,1
6150,max_ml,10,30,3,3,0.05,0.95,0.9213687369045952,31,1.0,1,1.0,1,1.0,1
6151,max_ml,10,30,3,3,0.05,0.95,0.7093988939508179,6,1.0,1,1.0,1,1.0,1
6152,max_ml,10,30,3,3,0.05,0.95,0.9041808400410304,19,1.0,1,1.0,1,1.0,1
6153,max_ml,10,30,3,3,0.05,0.95,0.8102669406566468,12,1.0,1,1.0,1,1.0,1
6154,max_ml,10,30,3,3,0.05,0.95,0.8547384838195737,6,1.0,1,1.0,1,1.0,1
6155,max_ml,10,30,3,3,0.05,0.95,0.8648570588121474,18,1.0,1,1.0,1,1.0,1
6156,max_ml,10,30,3,3,0.05,0.95,0.902450429503978,6,1.0,1,1.0,1,1.0,1
6157,max_ml,10,30,3,3,0.05,0.95,0.9180691535992024,14,1.0,1,1.0,1,1.0,1
6158,max_ml,10,30,3,3,0.05,0.95,0.7791397269247206,3,1.0,1,1.0,1,1.0,1
6159,max_ml,10,30,3,3,0.05,0.95,0.9322012877305652,40,1.0,1,1.0,1,1.0,1
6160,max_ml,10,30,3,3,0.05,0.95,0.887644345944986,8,1.0,1,1.0,1,1.0,1
6161,max_ml,10,30,3,3,0.05,0.95,0.8651123912470743,5,1.0,1,1.0,1,1.0,1
6162,max_ml,10,30,3,3,0.05,0.95,0.9489116212751906,21,1.0,1,1.0,1,1.0,1
6163,max_ml,10,30,3,3,0.05,0.95,0.9195823799607596,36,1.0,1,1.0,1,1.0,1
6164,max_ml,10,30,3,3,0.05,0.95,0.9002041168163866,7,1.0,1,1.0,1,1.0,1
6165,max_ml,10,30,3,3,0.05,0.95,0.8978247755876397,4,1.0,1,1.0,1,1.0,1
6166,max_ml,10,30,3,3,0.05,0.95,0.9100941949047388,23,1.0,1,1.0,1,1.0,1
6167,max_ml,10,30,3,3,0.05,0.95,0.9268186320804876,19,1.0,1,1.0,1,1.0,1
6168,max_ml,10,30,3,3,0.05,0.95,0.9179971216245084,20,1.0,1,1.0,1,1.0,1
6169,max_ml,10,30,3,3,0.05,0.95,0.7558476216331336,4,1.0,1,1.0,1,1.0,1
6170,max_ml,10,30,3,3,0.05,0.95,0.8798781366962941,6,1.0,1,1.0,1,1.0,1
6171,max_ml,10,30,3,3,0.05,0.95,0.9313200629203496,36,1.0,1,1.0,1,1.0,1
6172,max_ml,10,30,3,3,0.05,0.95,0.8036614396262434,10,1.0,1,1.0,1,1.0,1
6173,max_ml,10,30,3,3,0.05,0.95,0.8547209389065861,14,1.0,1,1.0,1,1.0,1
6174,max_ml,10,30,3,3,0.05,0.95,0.8476601265517312,14,1.0,1,1.0,1,1.0,1
6175,max_ml,10,30,3,3,0.05,0.95,0.9262551892838194,17,1.0,1,1.0,1,1.0,1
6176,max_ml,10,30,3,3,0.05,0.95,0.8988943730210885,10,1.0,1,1.0,1,1.0,1
6177,max_ml,10,30,3,3,0.05,0.95,0.873526574836295,26,1.0,1,1.0,1,1.0,1
6178,max_ml,10,30,3,3,0.05,0.95,0.9453892959437976,18,1.0,1,1.0,1,1.0,1
6179,max_ml,10,30,3,3,0.05,0.95,0.9255792196803616,43,1.0,1,0.0,0,0.0,0
6180,max_ml,10,30,3,3,0.05,0.95,0.8413073084726547,4,1.0,1,1.0,1,1.0,1
6181,max_ml,10,30,3,3,0.05,0.95,0.8982361547160937,9,1.0,1,1.0,1,1.0,1
6182,max_ml,10,30,3,3,0.05,0.95,0.8737780809963402,6,1.0,1,1.0,1,1.0,1
6183,max_ml,10,30,3,3,0.05,0.95,0.894884247270685,7,1.0,1,1.0,1,1.0,1
6184,max_ml,10,30,3,3,0.05,0.95,0.942399119549739,29,1.0,1,1.0,1,1.0,1
6185,max_ml,10,30,3,3,0.05,0.95,0.9460864429895744,46,1.0,1,1.0,1,1.0,1
6186,max_ml,10,30,3,3,0.05,0.95,0.9375542408204288,24,1.0,1,1.0,1,1.0,1
6187,max_ml,10,30,3,3,0.05,0.95,0.8580544173359683,38,1.0,1,1.0,1,1.0,1
6188,max_ml,10,30,3,3,0.05,0.95,0.9419133843402594,4,1.0,1,1.0,1,1.0,1
6189,max_ml,10,30,3,3,0.05,0.95,0.7989253436400763,5,1.0,1,1.0,1,1.0,1
6190,max_ml,10,30,3,3,0.05,0.95,0.9438054195483564,34,1.0,1,1.0,1,1.0,1
6191,max_ml,10,30,3,3,0.05,0.95,0.8209339897567214,3,1.0,1,1.0,1,1.0,1
6192,max_ml,10,30,3,3,0.05,0.95,0.6793368897358644,4,1.0,1,1.0,1,1.0,1
6193,max_ml,10,30,3,3,0.05,0.95,0.9196059230412752,43,0.0,1,0.0,1,0.0,1
6194,max_ml,10,30,3,3,0.05,0.95,0.8459959232721183,5,1.0,1,1.0,1,1.0,1
6195,max_ml,10,30,3,3,0.05,0.95,0.6974685706857336,9,1.0,1,1.0,1,1.0,1
6196,max_ml,10,30,3,3,0.05,0.95,0.9260206979261156,18,1.0,1,1.0,1,1.0,1
6197,max_ml,10,30,3,3,0.05,0.95,0.9482647540743536,30,0.0,1,0.0,1,0.0,1
6198,max_ml,10,30,3,3,0.05,0.95,0.8581865486315767,9,1.0,1,1.0,1,1.0,1
6199,max_ml,10,30,3,3,0.05,0.95,0.8263431746103859,14,1.0,1,1.0,1,1.0,1
6200,max_ml,10,30,3,3,0.05,0.95,0.8787648534662489,9,1.0,1,1.0,1,1.0,1
6201,max_ml,10,30,3,3,0.05,0.95,0.8536994960550554,6,1.0,1,1.0,1,1.0,1
6202,max_ml,10,30,3,3,0.05,0.95,0.923011924650498,41,1.0,1,1.0,1,1.0,1
6203,max_ml,10,30,3,3,0.05,0.95,0.7824454505383175,11,1.0,1,1.0,1,1.0,1
6204,max_ml,10,30,3,3,0.05,0.95,0.8591297680691411,15,1.0,1,1.0,1,1.0,1
6205,max_ml,10,30,3,3,0.05,0.95,0.8716298517570757,12,1.0,1,1.0,1,1.0,1
6206,max_ml,10,30,3,3,0.05,0.95,0.9202701612084784,14,1.0,1,1.0,1,1.0,1
6207,max_ml,10,30,3,3,0.05,0.95,0.9404136969064868,13,1.0,1,1.0,1,1.0,1
6208,max_ml,10,30,3,3,0.05,0.95,0.8235879969760546,4,1.0,1,1.0,1,1.0,1
6209,max_ml,10,30,3,3,0.05,0.95,0.8822190279714497,22,1.0,1,1.0,1,1.0,1
6210,max_ml,10,30,3,3,0.05,0.95,0.919588304328293,28,1.0,1,1.0,1,1.0,1
6211,max_ml,10,30,3,3,0.05,0.95,0.8599375361468585,9,1.0,1,1.0,1,1.0,1
6212,max_ml,10,30,3,3,0.05,0.95,0.9116305614058392,47,0.0,1,0.0,1,0.0,1
6213,max_ml,10,30,3,3,0.05,0.95,0.7022398200106873,6,1.0,1,1.0,1,1.0,1
6214,max_ml,10,30,3,3,0.05,0.95,0.8750729984144558,10,1.0,1,1.0,1,1.0,1
6215,max_ml,10,30,3,3,0.05,0.95,0.8402006839459075,14,1.0,1,1.0,1,1.0,1
6216,max_ml,10,30,3,3,0.05,0.95,0.7137093258439485,6,1.0,1,1.0,1,1.0,1
6217,max_ml,10,30,3,3,0.05,0.95,0.9309287936196888,11,1.0,1,1.0,1,1.0,1
6218,max_ml,10,30,3,3,0.05,0.95,0.927691109686029,5,1.0,1,1.0,1,1.0,1
6219,max_ml,10,30,3,3,0.05,0.95,0.79901012666425,6,1.0,1,1.0,1,1.0,1
6220,max_ml,10,30,3,3,0.05,0.95,0.6620074339475487,6,1.0,1,1.0,1,1.0,1
6221,max_ml,10,30,3,3,0.05,0.95,0.8943135994330154,19,1.0,1,1.0,1,1.0,1
6222,max_ml,10,30,3,3,0.05,0.95,0.9140008342331,11,1.0,1,1.0,1,1.0,1
6223,max_ml,10,30,3,3,0.05,0.95,0.8771302526316314,34,1.0,1,1.0,1,1.0,1
6224,max_ml,10,30,3,3,0.05,0.95,0.8388628246869059,4,1.0,1,1.0,1,1.0,1
6225,max_ml,10,30,3,3,0.05,0.95,0.9229255152519674,16,1.0,1,1.0,1,1.0,1
6226,max_ml,10,30,3,3,0.05,0.95,0.841339702710768,5,1.0,1,1.0,1,1.0,1
6227,max_ml,10,30,3,3,0.05,0.95,0.8911018303854339,14,1.0,1,1.0,1,1.0,1
6228,max_ml,10,30,3,3,0.05,0.95,0.9409292847917694,15,1.0,1,1.0,1,1.0,1
6229,max_ml,10,30,3,3,0.05,0.95,0.746563762670731,3,1.0,1,1.0,1,1.0,1
6230,max_ml,10,30,3,3,0.05,0.95,0.9354861998495964,22,1.0,1,1.0,1,1.0,1
6231,max_ml,10,30,3,3,0.05,0.95,0.7151436498066598,2,1.0,1,1.0,1,1.0,1
6232,max_ml,10,30,3,3,0.05,0.95,0.9341549431101936,22,1.0,1,1.0,1,1.0,1
6233,max_ml,10,30,3,3,0.05,0.95,0.7517420118592602,5,1.0,1,1.0,1,1.0,1
6234,max_ml,10,30,3,3,0.05,0.95,0.917803309864471,3,1.0,1,1.0,1,1.0,1
6235,max_ml,10,30,3,3,0.05,0.95,0.8905890830308526,4,1.0,1,1.0,1,1.0,1
6236,max_ml,10,30,3,3,0.05,0.95,0.8599232020491129,14,1.0,1,1.0,1,1.0,1
6237,max_ml,10,30,3,3,0.05,0.95,0.8773787709246113,17,1.0,1,1.0,1,1.0,1
6238,max_ml,10,30,3,3,0.05,0.95,0.7413159721783382,3,1.0,1,1.0,1,1.0,1
6239,max_ml,10,30,3,3,0.05,0.95,0.8870034543199738,15,1.0,1,1.0,1,1.0,1
6240,max_ml,10,30,3,3,0.05,0.95,0.927347857426128,32,1.0,1,1.0,1,1.0,1
6241,max_ml,10,30,3,3,0.05,0.95,0.8189383411575892,9,1.0,1,1.0,1,1.0,1
6242,max_ml,10,30,3,3,0.05,0.95,0.9130416359087814,17,1.0,1,1.0,1,1.0,1
6243,max_ml,10,30,3,3,0.05,0.95,0.933144646336196,34,1.0,1,1.0,1,1.0,1
6244,max_ml,10,30,3,3,0.05,0.95,0.9380597610926636,16,1.0,1,1.0,1,1.0,1
6245,max_ml,10,30,3,3,0.05,0.95,0.8832096218621666,14,1.0,1,1.0,1,1.0,1
6246,max_ml,10,30,3,3,0.05,0.95,0.8473703305865238,3,1.0,1,1.0,1,1.0,1
6247,max_ml,10,30,3,3,0.05,0.95,0.759973484098016,25,1.0,1,1.0,1,1.0,1
6248,max_ml,10,30,3,3,0.05,0.95,0.845744608443932,17,1.0,1,1.0,1,1.0,1
6249,max_ml,10,30,3,3,0.05,0.95,0.9409644493353548,11,1.0,1,1.0,1,1.0,1
6250,max_ml,10,30,3,3,0.05,0.95,0.8716427345799114,10,1.0,1,1.0,1,1.0,1
6251,max_ml,10,30,3,3,0.05,0.95,0.9440040483212724,7,1.0,1,1.0,1,1.0,1
6252,max_ml,10,30,3,3,0.05,0.95,0.8520510470551235,9,1.0,1,1.0,1,1.0,1
6253,max_ml,10,30,3,3,0.05,0.95,0.8286918833472257,3,1.0,1,1.0,1,1.0,1
6254,max_ml,10,30,3,3,0.05,0.95,0.9295470841359504,6,1.0,1,1.0,1,1.0,1
6255,max_ml,10,30,3,3,0.05,0.95,0.8908918243177025,6,1.0,1,1.0,1,1.0,1
6256,max_ml,10,30,3,3,0.05,0.95,0.8617842936511977,11,1.0,1,1.0,1,1.0,1
6257,max_ml,10,30,3,3,0.05,0.95,0.8931410955395404,6,1.0,1,1.0,1,1.0,1
6258,max_ml,10,30,3,3,0.05,0.95,0.8581348839027414,14,1.0,1,1.0,1,1.0,1
6259,max_ml,10,30,3,3,0.05,0.95,0.8633828198212231,6,1.0,1,1.0,1,1.0,1
6260,max_ml,10,30,3,3,0.05,0.95,0.8204062458562411,15,1.0,1,1.0,1,1.0,1
6261,max_ml,10,30,3,3,0.05,0.95,0.8887023110013067,11,1.0,1,1.0,1,1.0,1
6262,max_ml,10,30,3,3,0.05,0.95,0.90444299789994,4,1.0,1,1.0,1,1.0,1
6263,max_ml,10,30,3,3,0.05,0.95,0.9277906441217628,34,1.0,1,1.0,1,1.0,1
6264,max_ml,10,30,3,3,0.05,0.95,0.9294357131490496,13,1.0,1,1.0,1,1.0,1
6265,max_ml,10,30,3,3,0.05,0.95,0.9239566688916284,35,0.0,0,1.0,1,1.0,1
6266,max_ml,10,30,3,3,0.05,0.95,0.8982819254140189,8,1.0,1,1.0,1,1.0,1
6267,max_ml,10,30,3,3,0.05,0.95,0.8587686803151336,13,1.0,1,1.0,1,1.0,1
6268,max_ml,10,30,3,3,0.05,0.95,0.8327233417421702,10,1.0,1,1.0,1,1.0,1
6269,max_ml,10,30,3,3,0.05,0.95,0.7666375996978172,5,1.0,1,1.0,1,1.0,1
6270,max_ml,10,30,3,3,0.05,0.95,0.9495895275622565,11,1.0,1,1.0,1,1.0,1
6271,max_ml,10,30,3,3,0.05,0.95,0.7182003641026578,5,1.0,1,1.0,1,1.0,1
6272,max_ml,10,30,3,3,0.05,0.95,0.9455122544932134,20,1.0,1,1.0,1,1.0,1
6273,max_ml,10,30,3,3,0.05,0.95,0.913452647021734,12,1.0,1,1.0,1,1.0,1
6274,max_ml,10,30,3,3,0.05,0.95,0.8777634586786577,3,1.0,1,1.0,1,1.0,1
6275,max_ml,10,30,3,3,0.05,0.95,0.8710309996666592,13,1.0,1,1.0,1,1.0,1
6276,max_ml,10,30,3,3,0.05,0.95,0.8026351739200176,5,1.0,1,1.0,1,1.0,1
6277,max_ml,10,30,3,3,0.05,0.95,0.8880532215136339,20,1.0,1,1.0,1,1.0,1
6278,max_ml,10,30,3,3,0.05,0.95,0.788327358693441,8,1.0,1,1.0,1,1.0,1
6279,max_ml,10,30,3,3,0.05,0.95,0.8811934899225049,17,1.0,1,1.0,1,1.0,1
6280,max_ml,10,30,3,3,0.05,0.95,0.8862234101450975,5,1.0,1,1.0,1,1.0,1
6281,max_ml,10,30,3,3,0.05,0.95,0.8082521412841602,7,1.0,1,1.0,1,1.0,1
6282,max_ml,10,30,3,3,0.05,0.95,0.9345542545825976,31,0.0,1,0.0,1,0.0,1
6283,max_ml,10,30,3,3,0.05,0.95,0.8371734646051613,4,1.0,1,1.0,1,1.0,1
6284,max_ml,10,30,3,3,0.05,0.95,0.9338931892506628,59,0.0,1,0.0,1,0.0,1
6285,max_ml,10,30,3,3,0.05,0.95,0.947756617381611,14,1.0,1,1.0,1,1.0,1
6286,max_ml,10,30,3,3,0.05,0.95,0.8745594809909362,26,1.0,1,1.0,1,1.0,1
6287,max_ml,10,30,3,3,0.05,0.95,0.8916072545286249,17,1.0,1,1.0,1,1.0,1
6288,max_ml,10,30,3,3,0.05,0.95,0.9278475096131876,12,1.0,1,1.0,1,1.0,1
6289,max_ml,10,30,3,3,0.05,0.95,0.9002252201358374,13,1.0,1,1.0,1,1.0,1
6290,max_ml,10,30,3,3,0.05,0.95,0.879456243654691,8,1.0,1,1.0,1,1.0,1
6291,max_ml,10,30,3,3,0.05,0.95,0.8501685711034282,20,1.0,1,1.0,1,1.0,1
6292,max_ml,10,30,3,3,0.05,0.95,0.8714322225597269,14,1.0,1,1.0,1,1.0,1
6293,max_ml,10,30,3,3,0.05,0.95,0.8360853098219969,6,1.0,1,1.0,1,1.0,1
6294,max_ml,10,30,3,3,0.05,0.95,0.7399629512045736,4,1.0,1,1.0,1,1.0,1
6295,max_ml,10,30,3,3,0.05,0.95,0.848122348344947,4,1.0,1,1.0,1,1.0,1
6296,max_ml,10,30,3,3,0.05,0.95,0.8164624393210843,4,1.0,1,1.0,1,1.0,1
6297,max_ml,10,30,3,3,0.05,0.95,0.7095157286362305,5,1.0,1,1.0,1,1.0,1
6298,max_ml,10,30,3,3,0.05,0.95,0.7519598016309589,7,1.0,1,1.0,1,1.0,1
6299,max_ml,10,30,3,3,0.05,0.95,0.8110285053984677,5,1.0,1,1.0,1,1.0,1
6300,max_ml,10,30,3,3,0.05,0.95,0.4490271510806992,3,1.0,1,1.0,1,1.0,1
6301,max_ml,10,30,3,3,0.05,0.95,0.8829098592046236,7,1.0,1,1.0,1,1.0,1
6302,max_ml,10,30,3,3,0.05,0.95,0.9427948311120312,15,1.0,1,1.0,1,1.0,1
6303,max_ml,10,30,3,3,0.05,0.95,0.8087309281163056,8,1.0,1,1.0,1,1.0,1
6304,max_ml,10,30,3,3,0.05,0.95,0.8567285873774165,40,1.0,1,1.0,1,0.0,0
6305,max_ml,10,30,3,3,0.05,0.95,0.8117366597597828,3,1.0,1,1.0,1,1.0,1
6306,max_ml,10,30,3,3,0.05,0.95,0.7721892280146184,4,1.0,1,1.0,1,1.0,1
6307,max_ml,10,30,3,3,0.05,0.95,0.900336387417281,8,1.0,1,1.0,1,1.0,1
6308,max_ml,10,30,3,3,0.05,0.95,0.8306958113306645,14,1.0,1,1.0,1,1.0,1
6309,max_ml,10,30,3,3,0.05,0.95,0.9385987463908334,9,1.0,1,1.0,1,1.0,1
6310,max_ml,10,30,3,3,0.05,0.95,0.9045721113771408,5,1.0,1,1.0,1,1.0,1
6311,max_ml,10,30,3,3,0.05,0.95,0.8726776627453723,5,1.0,1,1.0,1,1.0,1
6312,max_ml,10,30,3,3,0.05,0.95,0.943091611045755,13,1.0,1,1.0,1,1.0,1
6313,max_ml,10,30,3,3,0.05,0.95,0.9083357493711798,14,1.0,1,1.0,1,1.0,1
6314,max_ml,10,30,3,3,0.05,0.95,0.8011793648323366,2,1.0,1,1.0,1,1.0,1
6315,max_ml,10,30,3,3,0.05,0.95,0.8972727721767524,15,1.0,1,1.0,1,1.0,1
6316,max_ml,10,30,3,3,0.05,0.95,0.9351948520885036,15,1.0,1,1.0,1,1.0,1
6317,max_ml,10,30,3,3,0.05,0.95,0.8357837026689664,6,1.0,1,1.0,1,1.0,1
6318,max_ml,10,30,3,3,0.05,0.95,0.8850271913614524,10,1.0,1,1.0,1,1.0,1
6319,max_ml,10,30,3,3,0.05,0.95,0.8339221471227747,9,1.0,1,1.0,1,1.0,1
6320,max_ml,10,30,3,3,0.05,0.95,0.9170727476310976,14,1.0,1,1.0,1,1.0,1
6321,max_ml,10,30,3,3,0.05,0.95,0.9007142905042397,18,1.0,1,1.0,1,1.0,1
6322,max_ml,10,30,3,3,0.05,0.95,0.8256684386653272,11,1.0,1,1.0,1,1.0,1
6323,max_ml,10,30,3,3,0.05,0.95,0.868174393412865,28,1.0,1,1.0,1,1.0,1
6324,max_ml,10,30,3,3,0.05,0.95,0.886890344443289,5,1.0,1,1.0,1,1.0,1
6325,max_ml,10,30,3,3,0.05,0.95,0.8621141946429913,6,1.0,1,1.0,1,1.0,1
6326,max_ml,10,30,3,3,0.05,0.95,0.8212256119007791,6,1.0,1,1.0,1,1.0,1
6327,max_ml,10,30,3,3,0.05,0.95,0.919945108671066,16,1.0,1,1.0,1,1.0,1
6328,max_ml,10,30,3,3,0.05,0.95,0.7511766622489363,7,1.0,1,1.0,1,1.0,1
6329,max_ml,10,30,3,3,0.05,0.95,0.8828369137278492,6,1.0,1,1.0,1,1.0,1
6330,max_ml,10,30,3,3,0.05,0.95,0.5533555467786698,4,1.0,1,1.0,1,1.0,1
6331,max_ml,10,30,3,3,0.05,0.95,0.5635062771285637,6,1.0,1,1.0,1,1.0,1
6332,max_ml,10,30,3,3,0.05,0.95,0.8863461391616082,16,1.0,1,1.0,1,1.0,1
6333,max_ml,10,30,3,3,0.05,0.95,0.8093906450742923,12,1.0,1,1.0,1,1.0,1
6334,max_ml,10,30,3,3,0.05,0.95,0.8802385076319716,12,1.0,1,1.0,1,1.0,1
6335,max_ml,10,30,3,3,0.05,0.95,0.919175637385717,24,1.0,1,1.0,1,1.0,1
6336,max_ml,10,30,3,3,0.05,0.95,0.926905064690825,11,1.0,1,1.0,1,1.0,1
6337,max_ml,10,30,3,3,0.05,0.95,0.8710103528082918,13,1.0,1,1.0,1,1.0,1
6338,max_ml,10,30,3,3,0.05,0.95,0.9341277103395778,21,1.0,1,1.0,1,1.0,1
6339,max_ml,10,30,3,3,0.05,0.95,0.8867403755857863,6,1.0,1,1.0,1,1.0,1
6340,max_ml,10,30,3,3,0.05,0.95,0.9152991172512048,13,1.0,1,1.0,1,1.0,1
6341,max_ml,10,30,3,3,0.05,0.95,0.7537746377198087,2,1.0,1,1.0,1,1.0,1
6342,max_ml,10,30,3,3,0.05,0.95,0.8197459873552774,4,1.0,1,1.0,1,1.0,1
6343,max_ml,10,30,3,3,0.05,0.95,0.8217370976198441,6,1.0,1,1.0,1,1.0,1
6344,max_ml,10,30,3,3,0.05,0.95,0.7207927216354771,4,1.0,1,1.0,1,1.0,1
6345,max_ml,10,30,3,3,0.05,0.95,0.8317911131886548,4,1.0,1,1.0,1,1.0,1
6346,max_ml,10,30,3,3,0.05,0.95,0.942551047462094,50,0.0,1,0.0,1,0.0,1
6347,max_ml,10,30,3,3,0.05,0.95,0.7618100578642112,5,1.0,1,1.0,1,1.0,1
6348,max_ml,10,30,3,3,0.05,0.95,0.8105830121357641,4,1.0,1,1.0,1,1.0,1
6349,max_ml,10,30,3,3,0.05,0.95,0.9285976456020164,6,1.0,1,1.0,1,1.0,1
6350,max_ml,10,30,3,3,0.05,0.95,0.7242242841191799,3,1.0,1,1.0,1,1.0,1
6351,max_ml,10,30,3,3,0.05,0.95,0.9466466370162988,13,1.0,1,1.0,1,1.0,1
6352,max_ml,10,30,3,3,0.05,0.95,0.855881472206478,5,1.0,1,1.0,1,1.0,1
6353,max_ml,10,30,3,3,0.05,0.95,0.9435276276485354,14,1.0,1,1.0,1,1.0,1
6354,max_ml,10,30,3,3,0.05,0.95,0.946734723473524,11,1.0,1,1.0,1,1.0,1
6355,max_ml,10,30,3,3,0.05,0.95,0.8831266598565319,27,1.0,1,1.0,1,1.0,1
6356,max_ml,10,30,3,3,0.05,0.95,0.9292047695501772,26,1.0,1,1.0,1,1.0,1
6357,max_ml,10,30,3,3,0.05,0.95,0.8627646075559883,9,1.0,1,1.0,1,1.0,1
6358,max_ml,10,30,3,3,0.05,0.95,0.6895430046840005,3,1.0,1,1.0,1,1.0,1
6359,max_ml,10,30,3,3,0.05,0.95,0.8642352112395041,17,1.0,1,1.0,1,1.0,1
6360,max_ml,10,30,3,3,0.05,0.95,0.9306522152301474,12,1.0,1,1.0,1,1.0,1
6361,max_ml,10,30,3,3,0.05,0.95,0.9288440021658066,18,1.0,1,1.0,1,1.0,1
6362,max_ml,10,30,3,3,0.05,0.95,0.9283366097457078,12,1.0,1,1.0,1,1.0,1
6363,max_ml,10,30,3,3,0.05,0.95,0.8608028324287392,6,1.0,1,1.0,1,1.0,1
6364,max_ml,10,30,3,3,0.05,0.95,0.9293805626126288,14,1.0,1,1.0,1,1.0,1
6365,max_ml,10,30,3,3,0.05,0.95,0.9126974674195388,23,1.0,1,1.0,1,1.0,1
6366,max_ml,10,30,3,3,0.05,0.95,0.92777527477098,20,1.0,1,1.0,1,1.0,1
6367,max_ml,10,30,3,3,0.05,0.95,0.8291781351504098,5,1.0,1,1.0,1,1.0,1
6368,max_ml,10,30,3,3,0.05,0.95,0.906045643815698,18,1.0,1,1.0,1,1.0,1
6369,max_ml,10,30,3,3,0.05,0.95,0.8392422342244927,20,1.0,1,1.0,1,1.0,1
6370,max_ml,10,30,3,3,0.05,0.95,0.6980477173669558,4,1.0,1,1.0,1,1.0,1
6371,max_ml,10,30,3,3,0.05,0.95,0.914331763507921,14,1.0,1,1.0,1,1.0,1
6372,max_ml,10,30,3,3,0.05,0.95,0.875324458904824,14,1.0,1,1.0,1,1.0,1
6373,max_ml,10,30,3,3,0.05,0.95,0.934342871509636,74,0.0,1,0.0,1,0.0,1
6374,max_ml,10,30,3,3,0.05,0.95,0.9435634588826866,14,1.0,1,1.0,1,1.0,1
6375,max_ml,10,30,3,3,0.05,0.95,0.8981548771747657,7,1.0,1,1.0,1,1.0,1
6376,max_ml,10,30,3,3,0.05,0.95,0.93936120259883,5,1.0,1,1.0,1,1.0,1
6377,max_ml,10,30,3,3,0.05,0.95,0.9007848566943284,16,1.0,1,1.0,1,1.0,1
6378,max_ml,10,30,3,3,0.05,0.95,0.8560400116854474,6,1.0,1,1.0,1,1.0,1
6379,max_ml,10,30,3,3,0.05,0.95,0.7969467893518599,3,1.0,1,1.0,1,1.0,1
6380,max_ml,10,30,3,3,0.05,0.95,0.8469340010333933,9,1.0,1,1.0,1,1.0,1
6381,max_ml,10,30,3,3,0.05,0.95,0.8335181878160639,5,1.0,1,1.0,1,1.0,1
6382,max_ml,10,30,3,3,0.05,0.95,0.7921131700069795,5,1.0,1,1.0,1,1.0,1
6383,max_ml,10,30,3,3,0.05,0.95,0.8577559930155882,14,1.0,1,1.0,1,1.0,1
6384,max_ml,10,30,3,3,0.05,0.95,0.7415141914146254,9,1.0,1,1.0,1,1.0,1
6385,max_ml,10,30,3,3,0.05,0.95,0.7567370087845293,22,1.0,1,1.0,1,1.0,1
6386,max_ml,10,30,3,3,0.05,0.95,0.882047897523133,6,1.0,1,1.0,1,1.0,1
6387,max_ml,10,30,3,3,0.05,0.95,0.9304957365381824,5,1.0,1,1.0,1,1.0,1
6388,max_ml,10,30,3,3,0.05,0.95,0.936731550992398,13,1.0,1,1.0,1,1.0,1
6389,max_ml,10,30,3,3,0.05,0.95,0.8593512800047317,18,1.0,1,1.0,1,1.0,1
6390,max_ml,10,30,3,3,0.05,0.95,0.8387338277876802,7,1.0,1,1.0,1,1.0,1
6391,max_ml,10,30,3,3,0.05,0.95,0.8279601994395639,12,1.0,1,1.0,1,1.0,1
6392,max_ml,10,30,3,3,0.05,0.95,0.8923767534699532,30,0.0,0,1.0,1,1.0,1
6393,max_ml,10,30,3,3,0.05,0.95,0.7940513596169093,4,1.0,1,1.0,1,1.0,1
6394,max_ml,10,30,3,3,0.05,0.95,0.9066808237101734,10,1.0,1,1.0,1,1.0,1
6395,max_ml,10,30,3,3,0.05,0.95,0.9123182171026836,3,1.0,1,1.0,1,1.0,1
6396,max_ml,10,30,3,3,0.05,0.95,0.9024671765181046,16,1.0,1,1.0,1,1.0,1
6397,max_ml,10,30,3,3,0.05,0.95,0.7089213340783077,8,1.0,1,1.0,1,1.0,1
6398,max_ml,10,30,3,3,0.05,0.95,0.7896901411582846,3,1.0,1,1.0,1,1.0,1
6399,max_ml,10,30,3,3,0.05,0.95,0.9050089240399714,7,1.0,1,1.0,1,1.0,1
6400,max_ml,10,30,3,3,0.05,0.95,0.8501491936946312,6,1.0,1,1.0,1,1.0,1
6401,max_ml,10,30,3,3,0.05,0.95,0.9381501037058328,5,1.0,1,1.0,1,1.0,1
6402,max_ml,10,30,3,3,0.05,0.95,0.9415815941134268,26,0.0,0,1.0,1,1.0,1
6403,max_ml,10,30,3,3,0.05,0.95,0.8998736949718886,4,1.0,1,1.0,1,1.0,1
6404,max_ml,10,30,3,3,0.05,0.95,0.8802477452849273,5,1.0,1,1.0,1,1.0,1
6405,max_ml,10,30,3,3,0.05,0.95,0.7681907747982292,11,1.0,1,1.0,1,1.0,1
6406,max_ml,10,30,3,3,0.05,0.95,0.7418319831931789,9,1.0,1,1.0,1,1.0,1
6407,max_ml,10,30,3,3,0.05,0.95,0.8866327476630244,17,1.0,1,1.0,1,1.0,1
6408,max_ml,10,30,3,3,0.05,0.95,0.9089640710807076,36,0.0,0,0.0,0,1.0,1
6409,max_ml,10,30,3,3,0.05,0.95,0.92340426221809,17,1.0,1,1.0,1,1.0,1
6410,max_ml,10,30,3,3,0.05,0.95,0.8007296681023235,5,1.0,1,1.0,1,1.0,1
6411,max_ml,10,30,3,3,0.05,0.95,0.9256404168119846,12,1.0,1,1.0,1,1.0,1
6412,max_ml,10,30,3,3,0.05,0.95,0.8192324260080824,9,1.0,1,1.0,1,1.0,1
6413,max_ml,10,30,3,3,0.05,0.95,0.7577071179686293,6,1.0,1,1.0,1,1.0,1
6414,max_ml,10,30,3,3,0.05,0.95,0.9148446707959126,13,1.0,1,1.0,1,1.0,1
6415,max_ml,10,30,3,3,0.05,0.95,0.7725587251250607,4,1.0,1,1.0,1,1.0,1
6416,max_ml,10,30,3,3,0.05,0.95,0.9222347876805086,9,1.0,1,1.0,1,1.0,1
6417,max_ml,10,30,3,3,0.05,0.95,0.7701721510641054,7,1.0,1,1.0,1,1.0,1
6418,max_ml,10,30,3,3,0.05,0.95,0.918046269351984,35,1.0,1,1.0,1,1.0,1
6419,max_ml,10,30,3,3,0.05,0.95,0.8231919884701384,8,1.0,1,1.0,1,1.0,1
6420,max_ml,10,30,3,3,0.05,0.95,0.9091850652243512,11,1.0,1,1.0,1,1.0,1
6421,max_ml,10,30,3,3,0.05,0.95,0.8861886309023602,8,1.0,1,1.0,1,1.0,1
6422,max_ml,10,30,3,3,0.05,0.95,0.8204119328181753,14,1.0,1,1.0,1,1.0,1
6423,max_ml,10,30,3,3,0.05,0.95,0.6234231213795803,4,1.0,1,1.0,1,1.0,1
6424,max_ml,10,30,3,3,0.05,0.95,0.9297611753117389,4,1.0,1,1.0,1,1.0,1
6425,max_ml,10,30,3,3,0.05,0.95,0.9284866481829468,7,1.0,1,1.0,1,1.0,1
6426,max_ml,10,30,3,3,0.05,0.95,0.8652290101046444,10,1.0,1,1.0,1,1.0,1
6427,max_ml,10,30,3,3,0.05,0.95,0.8899989175377983,4,1.0,1,1.0,1,1.0,1
6428,max_ml,10,30,3,3,0.05,0.95,0.911650418234333,17,1.0,1,1.0,1,1.0,1
6429,max_ml,10,30,3,3,0.05,0.95,0.9336157739959752,7,1.0,1,1.0,1,1.0,1
6430,max_ml,10,30,3,3,0.05,0.95,0.9137218866386184,31,0.0,0,1.0,1,1.0,1
6431,max_ml,10,30,3,3,0.05,0.95,0.8089878143815549,9,1.0,1,1.0,1,1.0,1
6432,max_ml,10,30,3,3,0.05,0.95,0.8736747611322069,15,1.0,1,1.0,1,1.0,1
6433,max_ml,10,30,3,3,0.05,0.95,0.9210349197077714,15,1.0,1,1.0,1,1.0,1
6434,max_ml,10,30,3,3,0.05,0.95,0.9025434193426428,14,1.0,1,1.0,1,1.0,1
6435,max_ml,10,30,3,3,0.05,0.95,0.7421209606417737,8,1.0,1,1.0,1,1.0,1
6436,max_ml,10,30,3,3,0.05,0.95,0.9082009977749362,11,1.0,1,1.0,1,1.0,1
6437,max_ml,10,30,3,3,0.05,0.95,0.7384738456458988,3,1.0,1,1.0,1,1.0,1
6438,max_ml,10,30,3,3,0.05,0.95,0.942273662992661,19,1.0,1,1.0,1,1.0,1
6439,max_ml,10,30,3,3,0.05,0.95,0.9375405656991858,23,1.0,1,1.0,1,1.0,1
6440,max_ml,10,30,3,3,0.05,0.95,0.7171804596680339,5,1.0,1,1.0,1,1.0,1
6441,max_ml,10,30,3,3,0.05,0.95,0.943630370123118,30,1.0,1,1.0,1,0.0,0
6442,max_ml,10,30,3,3,0.05,0.95,0.9165234196546836,9,1.0,1,1.0,1,1.0,1
6443,max_ml,10,30,3,3,0.05,0.95,0.8408519177877921,20,1.0,1,1.0,1,1.0,1
6444,max_ml,10,30,3,3,0.05,0.95,0.7140392583952591,7,1.0,1,1.0,1,1.0,1
6445,max_ml,10,30,3,3,0.05,0.95,0.8112915270080137,4,1.0,1,1.0,1,1.0,1
6446,max_ml,10,30,3,3,0.05,0.95,0.9449474389226729,41,1.0,1,1.0,1,1.0,1
6447,max_ml,10,30,3,3,0.05,0.95,0.8819457666800128,4,1.0,1,1.0,1,1.0,1
6448,max_ml,10,30,3,3,0.05,0.95,0.9221054576623418,15,1.0,1,1.0,1,1.0,1
6449,max_ml,10,30,3,3,0.05,0.95,0.9287664801743828,21,1.0,1,1.0,1,1.0,1
6450,max_ml,10,30,3,3,0.05,0.95,0.9394976605949126,3,1.0,1,1.0,1,1.0,1
6451,max_ml,10,30,3,3,0.05,0.95,0.8833057730577547,8,1.0,1,1.0,1,1.0,1
6452,max_ml,10,30,3,3,0.05,0.95,0.9396965946008652,15,1.0,1,1.0,1,1.0,1
6453,max_ml,10,30,3,3,0.05,0.95,0.9222304315961966,23,1.0,1,1.0,1,1.0,1
6454,max_ml,10,30,3,3,0.05,0.95,0.9261583925697936,18,0.0,0,1.0,1,0.0,0
6455,max_ml,10,30,3,3,0.05,0.95,0.938369183182507,18,1.0,1,1.0,1,1.0,1
6456,max_ml,10,30,3,3,0.05,0.95,0.9391434372316269,8,1.0,1,1.0,1,1.0,1
6457,max_ml,10,30,3,3,0.05,0.95,0.721772909521479,7,1.0,1,1.0,1,1.0,1
6458,max_ml,10,30,3,3,0.05,0.95,0.8679585398144545,6,1.0,1,1.0,1,1.0,1
6459,max_ml,10,30,3,3,0.05,0.95,0.7897367047112912,3,1.0,1,1.0,1,1.0,1
6460,max_ml,10,30,3,3,0.05,0.95,0.9043246536792172,12,1.0,1,1.0,1,1.0,1
6461,max_ml,10,30,3,3,0.05,0.95,0.9289852389996388,17,1.0,1,1.0,1,1.0,1
6462,max_ml,10,30,3,3,0.05,0.95,0.9148468147054593,35,0.0,1,0.0,1,0.0,1
6463,max_ml,10,30,3,3,0.05,0.95,0.9069239176607906,54,1.0,1,1.0,1,1.0,1
6464,max_ml,10,30,3,3,0.05,0.95,0.8486831239219439,7,1.0,1,1.0,1,1.0,1
6465,max_ml,10,30,3,3,0.05,0.95,0.9231405431472136,18,1.0,1,1.0,1,1.0,1
6466,max_ml,10,30,3,3,0.05,0.95,0.8545958345487393,21,1.0,1,1.0,1,1.0,1
6467,max_ml,10,30,3,3,0.05,0.95,0.9072917465228776,17,1.0,1,1.0,1,1.0,1
6468,max_ml,10,30,3,3,0.05,0.95,0.9097541865601516,34,1.0,1,1.0,1,1.0,1
6469,max_ml,10,30,3,3,0.05,0.95,0.851169286690386,13,1.0,1,1.0,1,1.0,1
6470,max_ml,10,30,3,3,0.05,0.95,0.9291523899236932,17,1.0,1,1.0,1,1.0,1
6471,max_ml,10,30,3,3,0.05,0.95,0.9414089323476388,14,1.0,1,1.0,1,1.0,1
6472,max_ml,10,30,3,3,0.05,0.95,0.8196290366439914,6,1.0,1,1.0,1,1.0,1
6473,max_ml,10,30,3,3,0.05,0.95,0.9227677250348184,10,1.0,1,1.0,1,1.0,1
6474,max_ml,10,30,3,3,0.05,0.95,0.9013571495271688,20,1.0,1,1.0,1,1.0,1
6475,max_ml,10,30,3,3,0.05,0.95,0.8612468772123733,4,1.0,1,1.0,1,1.0,1
6476,max_ml,10,30,3,3,0.05,0.95,0.715790517892108,5,1.0,1,1.0,1,1.0,1
6477,max_ml,10,30,3,3,0.05,0.95,0.8516070304633313,15,1.0,1,1.0,1,1.0,1
6478,max_ml,10,30,3,3,0.05,0.95,0.916654038313654,2,1.0,1,1.0,1,1.0,1
6479,max_ml,10,30,3,3,0.05,0.95,0.8938730006310278,17,1.0,1,1.0,1,1.0,1
6480,max_ml,10,30,3,3,0.05,0.95,0.9064859934863148,16,1.0,1,1.0,1,1.0,1
6481,max_ml,10,30,3,3,0.05,0.95,0.7389503964962443,3,1.0,1,1.0,1,1.0,1
6482,max_ml,10,30,3,3,0.05,0.95,0.690643223891471,3,1.0,1,1.0,1,1.0,1
6483,max_ml,10,30,3,3,0.05,0.95,0.8954551537943455,4,1.0,1,1.0,1,1.0,1
6484,max_ml,10,30,3,3,0.05,0.95,0.9289845043692908,20,1.0,1,1.0,1,1.0,1
6485,max_ml,10,30,3,3,0.05,0.95,0.6709694937498832,3,1.0,1,1.0,1,1.0,1
6486,max_ml,10,30,3,3,0.05,0.95,0.9433764714782328,7,1.0,1,1.0,1,1.0,1
6487,max_ml,10,30,3,3,0.05,0.95,0.7782616848316621,12,1.0,1,1.0,1,1.0,1
6488,max_ml,10,30,3,3,0.05,0.95,0.9039432480095468,15,1.0,1,1.0,1,1.0,1
6489,max_ml,10,30,3,3,0.05,0.95,0.9081276659343788,12,1.0,1,1.0,1,1.0,1
6490,max_ml,10,30,3,3,0.05,0.95,0.8165731770386307,6,1.0,1,1.0,1,1.0,1
6491,max_ml,10,30,3,3,0.05,0.95,0.9301859379177604,4,1.0,1,1.0,1,1.0,1
6492,max_ml,10,30,3,3,0.05,0.95,0.779583744520916,2,1.0,1,1.0,1,1.0,1
6493,max_ml,10,30,3,3,0.05,0.95,0.7442443593320306,16,1.0,1,1.0,1,1.0,1
6494,max_ml,10,30,3,3,0.05,0.95,0.8798490937483582,5,1.0,1,1.0,1,1.0,1
6495,max_ml,10,30,3,3,0.05,0.95,0.9487462530844034,2,1.0,1,1.0,1,1.0,1
6496,max_ml,10,30,3,3,0.05,0.95,0.9370539371768652,17,1.0,1,1.0,1,1.0,1
6497,max_ml,10,30,3,3,0.05,0.95,0.93672798652287,21,1.0,1,1.0,1,1.0,1
6498,max_ml,10,30,3,3,0.05,0.95,0.8390982977082614,11,1.0,1,1.0,1,1.0,1
6499,max_ml,10,30,3,3,0.05,0.95,0.8916634649998795,5,1.0,1,1.0,1,1.0,1
6500,max_ml,10,30,3,3,0.05,0.95,0.9229789697432532,6,1.0,1,1.0,1,1.0,1
6501,max_ml,10,30,3,3,0.05,0.95,0.9287752992494468,3,1.0,1,1.0,1,1.0,1
6502,max_ml,10,30,3,3,0.05,0.95,0.8921721896582728,10,1.0,1,1.0,1,1.0,1
6503,max_ml,10,30,3,3,0.05,0.95,0.7608570647382057,2,1.0,1,1.0,1,1.0,1
6504,max_ml,10,30,3,3,0.05,0.95,0.825077384382847,4,1.0,1,1.0,1,1.0,1
6505,max_ml,10,30,3,3,0.05,0.95,0.8026624645137569,5,1.0,1,1.0,1,1.0,1
6506,max_ml,10,30,3,3,0.05,0.95,0.9147047647165892,29,0.0,0,1.0,1,1.0,1
6507,max_ml,10,30,3,3,0.05,0.95,0.9350604858620416,16,1.0,1,1.0,1,1.0,1
6508,max_ml,10,30,3,3,0.05,0.95,0.7878454148017687,5,1.0,1,1.0,1,1.0,1
6509,max_ml,10,30,3,3,0.05,0.95,0.8146192456891708,11,1.0,1,1.0,1,1.0,1
6510,max_ml,10,30,3,3,0.05,0.95,0.8834940006453554,8,1.0,1,1.0,1,1.0,1
6511,max_ml,10,30,3,3,0.05,0.95,0.8314974726861909,7,1.0,1,1.0,1,1.0,1
6512,max_ml,10,30,3,3,0.05,0.95,0.9365569055628796,12,1.0,1,1.0,1,1.0,1
6513,max_ml,10,30,3,3,0.05,0.95,0.9040901741462346,3,1.0,1,1.0,1,1.0,1
6514,max_ml,10,30,3,3,0.05,0.95,0.8672298259101359,10,1.0,1,1.0,1,1.0,1
6515,max_ml,10,30,3,3,0.05,0.95,0.8358055928299969,12,1.0,1,1.0,1,1.0,1
6516,max_ml,10,30,3,3,0.05,0.95,0.8821257245567865,19,1.0,1,1.0,1,1.0,1
6517,max_ml,10,30,3,3,0.05,0.95,0.9412775072741748,14,1.0,1,1.0,1,1.0,1
6518,max_ml,10,30,3,3,0.05,0.95,0.8884727781942486,22,1.0,1,1.0,1,1.0,1
6519,max_ml,10,30,3,3,0.05,0.95,0.9042397059461542,9,1.0,1,1.0,1,1.0,1
6520,max_ml,10,30,3,3,0.05,0.95,0.9468088989968764,31,1.0,1,1.0,1,1.0,1
6521,max_ml,10,30,3,3,0.05,0.95,0.8000035667489314,5,1.0,1,1.0,1,1.0,1
6522,max_ml,10,30,3,3,0.05,0.95,0.9347877148320322,12,1.0,1,1.0,1,1.0,1
6523,max_ml,10,30,3,3,0.05,0.95,0.8686595490954655,6,1.0,1,1.0,1,1.0,1
6524,max_ml,10,30,3,3,0.05,0.95,0.913793997658395,18,1.0,1,1.0,1,1.0,1
6525,max_ml,10,30,3,3,0.05,0.95,0.7288875680525915,8,1.0,1,1.0,1,1.0,1
6526,max_ml,10,30,3,3,0.05,0.95,0.8994152387187495,12,1.0,1,1.0,1,1.0,1
6527,max_ml,10,30,3,3,0.05,0.95,0.8313498904977048,12,1.0,1,1.0,1,1.0,1
6528,max_ml,10,30,3,3,0.05,0.95,0.8976553286278387,13,1.0,1,1.0,1,1.0,1
6529,max_ml,10,30,3,3,0.05,0.95,0.914759126448104,7,1.0,1,1.0,1,1.0,1
6530,max_ml,10,30,3,3,0.05,0.95,0.9435480740132546,13,1.0,1,1.0,1,1.0,1
6531,max_ml,10,30,3,3,0.05,0.95,0.8725604709496223,6,1.0,1,1.0,1,1.0,1
6532,max_ml,10,30,3,3,0.05,0.95,0.9295953351290012,7,1.0,1,1.0,1,1.0,1
6533,max_ml,10,30,3,3,0.05,0.95,0.674275131939533,3,1.0,1,1.0,1,1.0,1
6534,max_ml,10,30,3,3,0.05,0.95,0.8463534394965704,5,1.0,1,1.0,1,1.0,1
6535,max_ml,10,30,3,3,0.05,0.95,0.9251372578779408,5,1.0,1,1.0,1,1.0,1
6536,max_ml,10,30,3,3,0.05,0.95,0.8196558932533173,4,1.0,1,1.0,1,1.0,1
6537,max_ml,10,30,3,3,0.05,0.95,0.8248445284257382,12,1.0,1,1.0,1,1.0,1
6538,max_ml,10,30,3,3,0.05,0.95,0.9382808478270782,18,1.0,1,1.0,1,1.0,1
6539,max_ml,10,30,3,3,0.05,0.95,0.8779970272618,15,1.0,1,1.0,1,1.0,1
6540,max_ml,10,30,3,3,0.05,0.95,0.9399626017783134,55,0.0,1,0.0,1,0.0,1
6541,max_ml,10,30,3,3,0.05,0.95,0.9087830511694466,6,1.0,1,1.0,1,1.0,1
6542,max_ml,10,30,3,3,0.05,0.95,0.8941457510072757,6,1.0,1,1.0,1,1.0,1
6543,max_ml,10,30,3,3,0.05,0.95,0.9485069582714788,16,1.0,1,1.0,1,1.0,1
6544,max_ml,10,30,3,3,0.05,0.95,0.8953396065738862,3,1.0,1,1.0,1,1.0,1
6545,max_ml,10,30,3,3,0.05,0.95,0.904203307061524,5,1.0,1,1.0,1,1.0,1
6546,max_ml,10,30,3,3,0.05,0.95,0.9089893487825708,17,1.0,1,1.0,1,1.0,1
6547,max_ml,10,30,3,3,0.05,0.95,0.8503995479429908,18,1.0,1,1.0,1,1.0,1
6548,max_ml,10,30,3,3,0.05,0.95,0.9084849294215388,17,1.0,1,1.0,1,1.0,1
6549,max_ml,10,30,3,3,0.05,0.95,0.7891450776307325,18,1.0,1,1.0,1,1.0,1
6550,max_ml,10,30,3,3,0.05,0.95,0.9411613299001088,18,1.0,1,1.0,1,1.0,1
6551,max_ml,10,30,3,3,0.05,0.95,0.8372388307023788,7,1.0,1,1.0,1,1.0,1
6552,max_ml,10,30,3,3,0.05,0.95,0.9038676125694568,6,1.0,1,1.0,1,1.0,1
6553,max_ml,10,30,3,3,0.05,0.95,0.933679007178016,9,1.0,1,1.0,1,1.0,1
6554,max_ml,10,30,3,3,0.05,0.95,0.8557820366796371,24,1.0,1,1.0,1,1.0,1
6555,max_ml,10,30,3,3,0.05,0.95,0.9488805330914052,43,0.0,1,0.0,1,0.0,1
6556,max_ml,10,30,3,3,0.05,0.95,0.7069014258437126,5,1.0,1,1.0,1,1.0,1
6557,max_ml,10,30,3,3,0.05,0.95,0.9146248342110118,11,1.0,1,1.0,1,1.0,1
6558,max_ml,10,30,3,3,0.05,0.95,0.9073711641095508,4,1.0,1,1.0,1,1.0,1
6559,max_ml,10,30,3,3,0.05,0.95,0.9495586060170752,4,1.0,1,1.0,1,1.0,1
6560,max_ml,10,30,3,3,0.05,0.95,0.7781855128635149,9,1.0,1,1.0,1,1.0,1
6561,max_ml,10,30,3,3,0.05,0.95,0.9032768829183714,12,1.0,1,1.0,1,1.0,1
6562,max_ml,10,30,3,3,0.05,0.95,0.8864552750789851,21,1.0,1,1.0,1,1.0,1
6563,max_ml,10,30,3,3,0.05,0.95,0.8987966543345582,15,1.0,1,1.0,1,1.0,1
6564,max_ml,10,30,3,3,0.05,0.95,0.8412061878418791,3,1.0,1,1.0,1,1.0,1
6565,max_ml,10,30,3,3,0.05,0.95,0.8419748262556704,4,1.0,1,1.0,1,1.0,1
6566,max_ml,10,30,3,3,0.05,0.95,0.8234204621647148,8,1.0,1,1.0,1,1.0,1
6567,max_ml,10,30,3,3,0.05,0.95,0.9205298375637424,6,1.0,1,1.0,1,1.0,1
6568,max_ml,10,30,3,3,0.05,0.95,0.824170670342946,8,1.0,1,1.0,1,1.0,1
6569,max_ml,10,30,3,3,0.05,0.95,0.9026719173398092,10,1.0,1,1.0,1,1.0,1
6570,max_ml,10,30,3,3,0.05,0.95,0.871985658765843,11,1.0,1,1.0,1,1.0,1
6571,max_ml,10,30,3,3,0.05,0.95,0.8094803658582937,11,1.0,1,1.0,1,1.0,1
6572,max_ml,10,30,3,3,0.05,0.95,0.8868021555499085,7,1.0,1,1.0,1,1.0,1
6573,max_ml,10,30,3,3,0.05,0.95,0.7871530030604726,8,1.0,1,1.0,1,1.0,1
6574,max_ml,10,30,3,3,0.05,0.95,0.8292599771028181,11,1.0,1,1.0,1,1.0,1
6575,max_ml,10,30,3,3,0.05,0.95,0.940147529383143,46,0.0,1,0.0,1,0.0,1
6576,max_ml,10,30,3,3,0.05,0.95,0.8477281565466844,9,1.0,1,1.0,1,1.0,1
6577,max_ml,10,30,3,3,0.05,0.95,0.7301357080872629,2,1.0,1,1.0,1,1.0,1
6578,max_ml,10,30,3,3,0.05,0.95,0.9241503325096184,13,1.0,1,1.0,1,1.0,1
6579,max_ml,10,30,3,3,0.05,0.95,0.7465871814640881,5,1.0,1,1.0,1,1.0,1
6580,max_ml,10,30,3,3,0.05,0.95,0.8341862795607674,13,1.0,1,1.0,1,1.0,1
6581,max_ml,10,30,3,3,0.05,0.95,0.92423849456318,5,1.0,1,1.0,1,1.0,1
6582,max_ml,10,30,3,3,0.05,0.95,0.9130440982814804,16,1.0,1,1.0,1,1.0,1
6583,max_ml,10,30,3,3,0.05,0.95,0.9468562595206332,18,1.0,1,1.0,1,1.0,1
6584,max_ml,10,30,3,3,0.05,0.95,0.7863139824162332,4,1.0,1,1.0,1,1.0,1
6585,max_ml,10,30,3,3,0.05,0.95,0.8616282490747941,17,1.0,1,1.0,1,1.0,1
6586,max_ml,10,30,3,3,0.05,0.95,0.9049486548261976,6,1.0,1,1.0,1,1.0,1
6587,max_ml,10,30,3,3,0.05,0.95,0.8363702456983795,4,1.0,1,1.0,1,1.0,1
6588,max_ml,10,30,3,3,0.05,0.95,0.8838830808753388,11,1.0,1,1.0,1,1.0,1
6589,max_ml,10,30,3,3,0.05,0.95,0.9338475254019808,8,1.0,1,1.0,1,1.0,1
6590,max_ml,10,30,3,3,0.05,0.95,0.8167387939226278,5,1.0,1,1.0,1,1.0,1
6591,max_ml,10,30,3,3,0.05,0.95,0.8659216901725255,6,1.0,1,1.0,1,1.0,1
6592,max_ml,10,30,3,3,0.05,0.95,0.8971777880394826,4,1.0,1,1.0,1,1.0,1
6593,max_ml,10,30,3,3,0.05,0.95,0.9130573371736068,14,1.0,1,1.0,1,1.0,1
6594,max_ml,10,30,3,3,0.05,0.95,0.9065775157653624,24,1.0,1,1.0,1,1.0,1
6595,max_ml,10,30,3,3,0.05,0.95,0.6677781344548448,4,1.0,1,1.0,1,1.0,1
6596,max_ml,10,30,3,3,0.05,0.95,0.87545169303726,5,1.0,1,1.0,1,1.0,1
6597,max_ml,10,30,3,3,0.05,0.95,0.8365258500084102,5,1.0,1,1.0,1,1.0,1
6598,max_ml,10,30,3,3,0.05,0.95,0.9230168890799944,6,1.0,1,1.0,1,1.0,1
6599,max_ml,10,30,3,3,0.05,0.95,0.8067248936040037,4,1.0,1,1.0,1,1.0,1
6600,max_ml,10,30,3,3,0.05,0.95,0.9495675826465816,4,1.0,1,1.0,1,1.0,1
6601,max_ml,10,30,3,3,0.05,0.95,0.7582370345500874,8,1.0,1,1.0,1,1.0,1
6602,max_ml,10,30,3,3,0.05,0.95,0.929961775710897,27,1.0,1,1.0,1,1.0,1
6603,max_ml,10,30,3,3,0.05,0.95,0.8770655610974195,7,1.0,1,1.0,1,1.0,1
6604,max_ml,10,30,3,3,0.05,0.95,0.9041283264258704,6,1.0,1,1.0,1,1.0,1
6605,max_ml,10,30,3,3,0.05,0.95,0.9160370129981515,18,1.0,1,1.0,1,1.0,1
6606,max_ml,10,30,3,3,0.05,0.95,0.7706868044795772,10,1.0,1,1.0,1,1.0,1
6607,max_ml,10,30,3,3,0.05,0.95,0.9042061422036128,14,1.0,1,1.0,1,1.0,1
6608,max_ml,10,30,3,3,0.05,0.95,0.8566565680836973,7,1.0,1,1.0,1,1.0,1
6609,max_ml,10,30,3,3,0.05,0.95,0.937729041282763,9,1.0,1,1.0,1,1.0,1
6610,max_ml,10,30,3,3,0.05,0.95,0.9038988320572235,10,1.0,1,1.0,1,1.0,1
6611,max_ml,10,30,3,3,0.05,0.95,0.8541138621024977,11,1.0,1,1.0,1,1.0,1
6612,max_ml,10,30,3,3,0.05,0.95,0.9300440569871246,17,1.0,1,1.0,1,1.0,1
6613,max_ml,10,30,3,3,0.05,0.95,0.6154049045887465,2,1.0,1,1.0,1,1.0,1
6614,max_ml,10,30,3,3,0.05,0.95,0.9196189173535028,13,1.0,1,1.0,1,1.0,1
6615,max_ml,10,30,3,3,0.05,0.95,0.938306397415108,31,0.0,0,1.0,1,1.0,1
6616,max_ml,10,30,3,3,0.05,0.95,0.90991471627663,21,1.0,1,1.0,1,1.0,1
6617,max_ml,10,30,3,3,0.05,0.95,0.9393719253950042,12,1.0,1,1.0,1,1.0,1
6618,max_ml,10,30,3,3,0.05,0.95,0.9053588609231172,21,1.0,1,1.0,1,1.0,1
6619,max_ml,10,30,3,3,0.05,0.95,0.9299828075781632,27,1.0,1,1.0,1,1.0,1
6620,max_ml,10,30,3,3,0.05,0.95,0.8860191090530575,13,1.0,1,1.0,1,1.0,1
6621,max_ml,10,30,3,3,0.05,0.95,0.8233172126895215,7,1.0,1,1.0,1,1.0,1
6622,max_ml,10,30,3,3,0.05,0.95,0.8270640967893341,8,1.0,1,1.0,1,1.0,1
6623,max_ml,10,30,3,3,0.05,0.95,0.9046352184307798,33,0.0,1,0.0,1,0.0,1
6624,max_ml,10,30,3,3,0.05,0.95,0.8512080656972353,2,1.0,1,1.0,1,1.0,1
6625,max_ml,10,30,3,3,0.05,0.95,0.8253532803130086,7,1.0,1,1.0,1,1.0,1
6626,max_ml,10,30,3,3,0.05,0.95,0.87482340168617,19,1.0,1,1.0,1,1.0,1
6627,max_ml,10,30,3,3,0.05,0.95,0.8803158360926714,7,1.0,1,1.0,1,1.0,1
6628,max_ml,10,30,3,3,0.05,0.95,0.8714513078193799,4,1.0,1,1.0,1,1.0,1
6629,max_ml,10,30,3,3,0.05,0.95,0.8812536405768788,16,1.0,1,1.0,1,1.0,1
6630,max_ml,10,30,3,3,0.05,0.95,0.9296218016767748,21,1.0,1,1.0,1,1.0,1
6631,max_ml,10,30,3,3,0.05,0.95,0.67483366496299,9,1.0,1,1.0,1,1.0,1
6632,max_ml,10,30,3,3,0.05,0.95,0.8874256124052491,5,1.0,1,1.0,1,1.0,1
6633,max_ml,10,30,3,3,0.05,0.95,0.8941802523172206,11,1.0,1,1.0,1,1.0,1
6634,max_ml,10,30,3,3,0.05,0.95,0.944406597320882,93,0.0,1,0.0,1,0.0,1
6635,max_ml,10,30,3,3,0.05,0.95,0.8519049786585806,8,1.0,1,1.0,1,1.0,1
6636,max_ml,10,30,3,3,0.05,0.95,0.8084235080237984,5,1.0,1,1.0,1,1.0,1
6637,max_ml,10,30,3,3,0.05,0.95,0.9433398634381204,12,1.0,1,1.0,1,1.0,1
6638,max_ml,10,30,3,3,0.05,0.95,0.8931198354246975,13,1.0,1,1.0,1,1.0,1
6639,max_ml,10,30,3,3,0.05,0.95,0.9455109956552832,34,1.0,1,1.0,1,1.0,1
6640,max_ml,10,30,3,3,0.05,0.95,0.9164055895720012,23,0.0,0,1.0,1,1.0,1
6641,max_ml,10,30,3,3,0.05,0.95,0.8212235854359503,11,1.0,1,1.0,1,1.0,1
6642,max_ml,10,30,3,3,0.05,0.95,0.9307541508450422,11,1.0,1,1.0,1,1.0,1
6643,max_ml,10,30,3,3,0.05,0.95,0.929102180774525,6,1.0,1,1.0,1,1.0,1
6644,max_ml,10,30,3,3,0.05,0.95,0.9215123428687644,6,1.0,1,1.0,1,1.0,1
6645,max_ml,10,30,3,3,0.05,0.95,0.8803716506082399,10,1.0,1,1.0,1,1.0,1
6646,max_ml,10,30,3,3,0.05,0.95,0.9492614020681402,59,0.0,0,0.0,0,1.0,1
6647,max_ml,10,30,3,3,0.05,0.95,0.9190041824479492,11,1.0,1,1.0,1,1.0,1
6648,max_ml,10,30,3,3,0.05,0.95,0.9441114311338524,45,1.0,1,1.0,1,1.0,1
6649,max_ml,10,30,3,3,0.05,0.95,0.9375863978326904,7,1.0,1,1.0,1,1.0,1
6650,max_ml,10,30,3,3,0.05,0.95,0.8517764769126296,6,1.0,1,1.0,1,1.0,1
6651,max_ml,10,30,3,3,0.05,0.95,0.8998123498630435,12,1.0,1,1.0,1,1.0,1
6652,max_ml,10,30,3,3,0.05,0.95,0.8582977587116825,2,1.0,1,1.0,1,1.0,1
6653,max_ml,10,30,3,3,0.05,0.95,0.935344084387282,9,1.0,1,1.0,1,1.0,1
6654,max_ml,10,30,3,3,0.05,0.95,0.9203141538913656,13,1.0,1,1.0,1,1.0,1
6655,max_ml,10,30,3,3,0.05,0.95,0.8073702448527716,5,1.0,1,1.0,1,1.0,1
6656,max_ml,10,30,3,3,0.05,0.95,0.8896467172317021,9,1.0,1,1.0,1,1.0,1
6657,max_ml,10,30,3,3,0.05,0.95,0.8833732648766537,4,1.0,1,1.0,1,1.0,1
6658,max_ml,10,30,3,3,0.05,0.95,0.939750916173557,19,1.0,1,1.0,1,1.0,1
6659,max_ml,10,30,3,3,0.05,0.95,0.9103265565598516,8,1.0,1,1.0,1,1.0,1
6660,max_ml,10,30,3,3,0.05,0.95,0.868980271208854,5,1.0,1,1.0,1,1.0,1
6661,max_ml,10,30,3,3,0.05,0.95,0.9133426751226148,13,1.0,1,1.0,1,1.0,1
6662,max_ml,10,30,3,3,0.05,0.95,0.7643092126949729,5,1.0,1,1.0,1,1.0,1
6663,max_ml,10,30,3,3,0.05,0.95,0.8041106482726382,7,1.0,1,1.0,1,1.0,1
6664,max_ml,10,30,3,3,0.05,0.95,0.9215106889292402,14,1.0,1,1.0,1,1.0,1
6665,max_ml,10,30,3,3,0.05,0.95,0.8543390256640534,17,1.0,1,1.0,1,1.0,1
6666,max_ml,10,30,3,3,0.05,0.95,0.8119475344630463,5,1.0,1,1.0,1,1.0,1
6667,max_ml,10,30,3,3,0.05,0.95,0.9137429693643064,15,1.0,1,1.0,1,1.0,1
6668,max_ml,10,30,3,3,0.05,0.95,0.918016630407094,17,1.0,1,1.0,1,1.0,1
6669,max_ml,10,30,3,3,0.05,0.95,0.9274154585555368,39,1.0,1,1.0,1,1.0,1
6670,max_ml,10,30,3,3,0.05,0.95,0.8235613485766502,7,1.0,1,1.0,1,1.0,1
6671,max_ml,10,30,3,3,0.05,0.95,0.8794774117410006,9,1.0,1,1.0,1,1.0,1
6672,max_ml,10,30,3,3,0.05,0.95,0.9255712239830272,7,1.0,1,1.0,1,1.0,1
6673,max_ml,10,30,3,3,0.05,0.95,0.9180569865221638,14,1.0,1,1.0,1,1.0,1
6674,max_ml,10,30,3,3,0.05,0.95,0.8390564219861691,11,1.0,1,1.0,1,1.0,1
6675,max_ml,10,30,3,3,0.05,0.95,0.7332020089078403,3,1.0,1,1.0,1,1.0,1
6676,max_ml,10,30,3,3,0.05,0.95,0.8562527700394333,20,1.0,1,1.0,1,1.0,1
6677,max_ml,10,30,3,3,0.05,0.95,0.8155132506449266,4,1.0,1,1.0,1,1.0,1
6678,max_ml,10,30,3,3,0.05,0.95,0.9214735962052608,21,1.0,1,1.0,1,1.0,1
6679,max_ml,10,30,3,3,0.05,0.95,0.9219061700287556,15,1.0,1,1.0,1,1.0,1
6680,max_ml,10,30,3,3,0.05,0.95,0.9434361473427468,7,1.0,1,1.0,1,1.0,1
6681,max_ml,10,30,3,3,0.05,0.95,0.6559550527205118,5,1.0,1,1.0,1,1.0,1
6682,max_ml,10,30,3,3,0.05,0.95,0.946472390316735,25,0.0,0,1.0,1,1.0,1
6683,max_ml,10,30,3,3,0.05,0.95,0.9065883367231128,21,1.0,1,1.0,1,1.0,1
6684,max_ml,10,30,3,3,0.05,0.95,0.818229260343434,18,1.0,1,1.0,1,1.0,1
6685,max_ml,10,30,3,3,0.05,0.95,0.8876394934031574,11,1.0,1,1.0,1,1.0,1
6686,max_ml,10,30,3,3,0.05,0.95,0.7533820510692539,9,1.0,1,1.0,1,1.0,1
6687,max_ml,10,30,3,3,0.05,0.95,0.921960060592961,15,1.0,1,1.0,1,1.0,1
6688,max_ml,10,30,3,3,0.05,0.95,0.8476982152382558,18,1.0,1,1.0,1,1.0,1
6689,max_ml,10,30,3,3,0.05,0.95,0.9009805092004294,9,1.0,1,1.0,1,1.0,1
6690,max_ml,10,30,3,3,0.05,0.95,0.8701559813655901,13,1.0,1,1.0,1,1.0,1
6691,max_ml,10,30,3,3,0.05,0.95,0.9362790419807538,12,1.0,1,1.0,1,1.0,1
6692,max_ml,10,30,3,3,0.05,0.95,0.9485724257581244,44,0.0,0,0.0,0,1.0,1
6693,max_ml,10,30,3,3,0.05,0.95,0.927106285849905,122,0.0,1,0.0,1,0.0,1
6694,max_ml,10,30,3,3,0.05,0.95,0.9204204034881918,9,1.0,1,1.0,1,1.0,1
6695,max_ml,10,30,3,3,0.05,0.95,0.8838811810198995,14,1.0,1,1.0,1,1.0,1
6696,max_ml,10,30,3,3,0.05,0.95,0.9097442432656488,34,1.0,1,1.0,1,1.0,1
6697,max_ml,10,30,3,3,0.05,0.95,0.8559339701571465,8,1.0,1,1.0,1,1.0,1
6698,max_ml,10,30,3,3,0.05,0.95,0.9294664344939716,63,0.0,1,0.0,1,0.0,1
6699,max_ml,10,30,3,3,0.05,0.95,0.8752622325086054,29,1.0,1,1.0,1,1.0,1
6700,max_ml,10,30,3,3,0.05,0.95,0.9138258867025676,8,1.0,1,1.0,1,1.0,1
6701,max_ml,10,30,3,3,0.05,0.95,0.7114198908577688,6,1.0,1,1.0,1,1.0,1
6702,max_ml,10,30,3,3,0.05,0.95,0.9259799352827556,12,1.0,1,1.0,1,1.0,1
6703,max_ml,10,30,3,3,0.05,0.95,0.8950110239152363,29,1.0,1,1.0,1,1.0,1
6704,max_ml,10,30,3,3,0.05,0.95,0.8923271719083895,8,1.0,1,1.0,1,1.0,1
6705,max_ml,10,30,3,3,0.05,0.95,0.8841720073724516,25,1.0,1,1.0,1,1.0,1
6706,max_ml,10,30,3,3,0.05,0.95,0.9451033955764973,6,1.0,1,1.0,1,1.0,1
6707,max_ml,10,30,3,3,0.05,0.95,0.9038797214482186,13,1.0,1,1.0,1,1.0,1
6708,max_ml,10,30,3,3,0.05,0.95,0.9211722714961368,7,1.0,1,1.0,1,1.0,1
6709,max_ml,10,30,3,3,0.05,0.95,0.7431632525552226,6,1.0,1,1.0,1,1.0,1
6710,max_ml,10,30,3,3,0.05,0.95,0.922546842669122,11,1.0,1,1.0,1,1.0,1
6711,max_ml,10,30,3,3,0.05,0.95,0.9429082974280246,15,1.0,1,1.0,1,1.0,1
6712,max_ml,10,30,3,3,0.05,0.95,0.9317953630487492,15,1.0,1,1.0,1,1.0,1
6713,max_ml,10,30,3,3,0.05,0.95,0.9346985679003026,5,1.0,1,1.0,1,1.0,1
6714,max_ml,10,30,3,3,0.05,0.95,0.8971979925557358,7,1.0,1,1.0,1,1.0,1
6715,max_ml,10,30,3,3,0.05,0.95,0.9463774744826602,14,1.0,1,1.0,1,1.0,1
6716,max_ml,10,30,3,3,0.05,0.95,0.87140227814265,14,1.0,1,1.0,1,1.0,1
6717,max_ml,10,30,3,3,0.05,0.95,0.6247320538472992,5,1.0,1,1.0,1,1.0,1
6718,max_ml,10,30,3,3,0.05,0.95,0.6735087890298023,6,1.0,1,1.0,1,1.0,1
6719,max_ml,10,30,3,3,0.05,0.95,0.8289965207676735,5,1.0,1,1.0,1,1.0,1
6720,max_ml,10,30,3,3,0.05,0.95,0.8766812862020721,7,1.0,1,1.0,1,1.0,1
6721,max_ml,10,30,3,3,0.05,0.95,0.7812136137704316,5,1.0,1,1.0,1,1.0,1
6722,max_ml,10,30,3,3,0.05,0.95,0.9417759507940467,4,1.0,1,1.0,1,1.0,1
6723,max_ml,10,30,3,3,0.05,0.95,0.9359587605478434,12,1.0,1,1.0,1,1.0,1
6724,max_ml,10,30,3,3,0.05,0.95,0.7175384943610523,12,1.0,1,1.0,1,1.0,1
6725,max_ml,10,30,3,3,0.05,0.95,0.8211015533601723,5,1.0,1,1.0,1,1.0,1
6726,max_ml,10,30,3,3,0.05,0.95,0.6287721820653475,6,1.0,1,1.0,1,1.0,1
6727,max_ml,10,30,3,3,0.05,0.95,0.949336900399964,34,1.0,1,1.0,1,1.0,1
6728,max_ml,10,30,3,3,0.05,0.95,0.9395021025820806,10,1.0,1,1.0,1,1.0,1
6729,max_ml,10,30,3,3,0.05,0.95,0.8346301392999158,5,1.0,1,1.0,1,1.0,1
6730,max_ml,10,30,3,3,0.05,0.95,0.8180704890723751,11,1.0,1,1.0,1,1.0,1
6731,max_ml,10,30,3,3,0.05,0.95,0.949327605928741,34,1.0,1,1.0,1,1.0,1
6732,max_ml,10,30,3,3,0.05,0.95,0.8710498319634049,14,1.0,1,1.0,1,1.0,1
6733,max_ml,10,30,3,3,0.05,0.95,0.8202195859953484,10,1.0,1,1.0,1,1.0,1
6734,max_ml,10,30,3,3,0.05,0.95,0.910594705025519,21,1.0,1,1.0,1,1.0,1
6735,max_ml,10,30,3,3,0.05,0.95,0.7842532852601114,2,1.0,1,1.0,1,1.0,1
6736,max_ml,10,30,3,3,0.05,0.95,0.8544751458036082,3,1.0,1,1.0,1,1.0,1
6737,max_ml,10,30,3,3,0.05,0.95,0.8929895566581705,18,1.0,1,1.0,1,1.0,1
6738,max_ml,10,30,3,3,0.05,0.95,0.90426325708319,7,1.0,1,1.0,1,1.0,1
6739,max_ml,10,30,3,3,0.05,0.95,0.8576070697132825,8,1.0,1,1.0,1,1.0,1
6740,max_ml,10,30,3,3,0.05,0.95,0.9112150059008164,26,1.0,1,1.0,1,1.0,1
6741,max_ml,10,30,3,3,0.05,0.95,0.7610992187165414,5,1.0,1,1.0,1,1.0,1
6742,max_ml,10,30,3,3,0.05,0.95,0.8992990050048664,8,1.0,1,1.0,1,1.0,1
6743,max_ml,10,30,3,3,0.05,0.95,0.939288315430564,6,1.0,1,1.0,1,1.0,1
6744,max_ml,10,30,3,3,0.05,0.95,0.7338744565859908,4,1.0,1,1.0,1,1.0,1
6745,max_ml,10,30,3,3,0.05,0.95,0.9409795801173998,11,1.0,1,1.0,1,1.0,1
6746,max_ml,10,30,3,3,0.05,0.95,0.851994486587985,3,1.0,1,1.0,1,1.0,1
6747,max_ml,10,30,3,3,0.05,0.95,0.7032470697439431,8,1.0,1,1.0,1,1.0,1
6748,max_ml,10,30,3,3,0.05,0.95,0.7816403301481386,5,1.0,1,1.0,1,1.0,1
6749,max_ml,10,30,3,3,0.05,0.95,0.8578809168876945,4,1.0,1,1.0,1,1.0,1
6750,max_ml,10,30,3,3,0.05,0.95,0.928754121952652,10,1.0,1,1.0,1,1.0,1
6751,max_ml,10,30,3,3,0.05,0.95,0.8684061833178419,7,1.0,1,1.0,1,1.0,1
6752,max_ml,10,30,3,3,0.05,0.95,0.8895294100895828,3,1.0,1,1.0,1,1.0,1
6753,max_ml,10,30,3,3,0.05,0.95,0.8386444531962957,3,1.0,1,1.0,1,1.0,1
6754,max_ml,10,30,3,3,0.05,0.95,0.8740208006688979,18,1.0,1,1.0,1,1.0,1
6755,max_ml,10,30,3,3,0.05,0.95,0.8972919253025134,9,1.0,1,1.0,1,1.0,1
6756,max_ml,10,30,3,3,0.05,0.95,0.8203708096249986,7,1.0,1,1.0,1,1.0,1
6757,max_ml,10,30,3,3,0.05,0.95,0.7387759602664743,9,1.0,1,1.0,1,1.0,1
6758,max_ml,10,30,3,3,0.05,0.95,0.8717360864854471,8,1.0,1,1.0,1,1.0,1
6759,max_ml,10,30,3,3,0.05,0.95,0.9406166852855996,30,1.0,1,1.0,1,1.0,1
6760,max_ml,10,30,3,3,0.05,0.95,0.7753125178462932,8,1.0,1,1.0,1,1.0,1
6761,max_ml,10,30,3,3,0.05,0.95,0.7744654051370169,5,1.0,1,1.0,1,1.0,1
6762,max_ml,10,30,3,3,0.05,0.95,0.9096476774321224,9,1.0,1,1.0,1,1.0,1
6763,max_ml,10,30,3,3,0.05,0.95,0.923249537742294,14,1.0,1,1.0,1,1.0,1
6764,max_ml,10,30,3,3,0.05,0.95,0.8727486905561466,12,1.0,1,1.0,1,1.0,1
6765,max_ml,10,30,3,3,0.05,0.95,0.8341827572943074,11,1.0,1,1.0,1,1.0,1
6766,max_ml,10,30,3,3,0.05,0.95,0.856569861256095,4,1.0,1,1.0,1,1.0,1
6767,max_ml,10,30,3,3,0.05,0.95,0.8056826630194622,9,1.0,1,1.0,1,1.0,1
6768,max_ml,10,30,3,3,0.05,0.95,0.8869761176525,10,1.0,1,1.0,1,1.0,1
6769,max_ml,10,30,3,3,0.05,0.95,0.8082312192902528,4,1.0,1,1.0,1,1.0,1
6770,max_ml,10,30,3,3,0.05,0.95,0.9360067426711828,3,1.0,1,1.0,1,1.0,1
6771,max_ml,10,30,3,3,0.05,0.95,0.9002157730930715,22,1.0,1,1.0,1,1.0,1
6772,max_ml,10,30,3,3,0.05,0.95,0.9395538748420884,10,1.0,1,1.0,1,1.0,1
6773,max_ml,10,30,3,3,0.05,0.95,0.7137647768908897,6,1.0,1,1.0,1,1.0,1
6774,max_ml,10,30,3,3,0.05,0.95,0.8976911099987619,14,1.0,1,1.0,1,1.0,1
6775,max_ml,10,30,3,3,0.05,0.95,0.8456506257045424,9,1.0,1,1.0,1,1.0,1
6776,max_ml,10,30,3,3,0.05,0.95,0.9128694450190624,20,1.0,1,1.0,1,1.0,1
6777,max_ml,10,30,3,3,0.05,0.95,0.7644063070056165,5,1.0,1,1.0,1,1.0,1
6778,max_ml,10,30,3,3,0.05,0.95,0.8174054721758242,6,1.0,1,1.0,1,1.0,1
6779,max_ml,10,30,3,3,0.05,0.95,0.8407121709560287,10,1.0,1,1.0,1,1.0,1
6780,max_ml,10,30,3,3,0.05,0.95,0.9363396757412228,10,1.0,1,1.0,1,1.0,1
6781,max_ml,10,30,3,3,0.05,0.95,0.8000488032719508,6,1.0,1,1.0,1,1.0,1
6782,max_ml,10,30,3,3,0.05,0.95,0.8590951572667098,15,1.0,1,1.0,1,1.0,1
6783,max_ml,10,30,3,3,0.05,0.95,0.8194376489081839,4,1.0,1,1.0,1,1.0,1
6784,max_ml,10,30,3,3,0.05,0.95,0.9026725735564738,19,1.0,1,1.0,1,1.0,1
6785,max_ml,10,30,3,3,0.05,0.95,0.9004425197599664,14,1.0,1,1.0,1,1.0,1
6786,max_ml,10,30,3,3,0.05,0.95,0.837697491209975,7,1.0,1,1.0,1,1.0,1
6787,max_ml,10,30,3,3,0.05,0.95,0.9340130330782516,34,1.0,1,1.0,1,1.0,1
6788,max_ml,10,30,3,3,0.05,0.95,0.9378348754267836,37,1.0,1,1.0,1,1.0,1
6789,max_ml,10,30,3,3,0.05,0.95,0.946590736197663,20,1.0,1,1.0,1,1.0,1
6790,max_ml,10,30,3,3,0.05,0.95,0.685512113314918,9,1.0,1,1.0,1,1.0,1
6791,max_ml,10,30,3,3,0.05,0.95,0.8667529181764682,8,1.0,1,1.0,1,1.0,1
6792,max_ml,10,30,3,3,0.05,0.95,0.9235064563599372,15,1.0,1,1.0,1,1.0,1
6793,max_ml,10,30,3,3,0.05,0.95,0.7971244175751127,7,1.0,1,1.0,1,1.0,1
6794,max_ml,10,30,3,3,0.05,0.95,0.9451439318783446,25,1.0,1,1.0,1,1.0,1
6795,max_ml,10,30,3,3,0.05,0.95,0.9140029027277824,20,1.0,1,1.0,1,1.0,1
6796,max_ml,10,30,3,3,0.05,0.95,0.904558527908762,6,1.0,1,1.0,1,1.0,1
6797,max_ml,10,30,3,3,0.05,0.95,0.7170974799386738,5,1.0,1,1.0,1,1.0,1
6798,max_ml,10,30,3,3,0.05,0.95,0.8783687139979593,11,1.0,1,1.0,1,1.0,1
6799,max_ml,10,30,3,3,0.05,0.95,0.7416427646454148,8,1.0,1,1.0,1,1.0,1
6800,max_ml,10,30,3,3,0.05,0.95,0.942460164180922,43,0.0,0,0.0,0,1.0,1
6801,max_ml,10,30,3,3,0.05,0.95,0.7915237162514296,9,1.0,1,1.0,1,1.0,1
6802,max_ml,10,30,3,3,0.05,0.95,0.9201966313812666,4,1.0,1,1.0,1,1.0,1
6803,max_ml,10,30,3,3,0.05,0.95,0.8006643292389027,5,1.0,1,1.0,1,1.0,1
6804,max_ml,10,30,3,3,0.05,0.95,0.5645035267187927,7,1.0,1,1.0,1,1.0,1
6805,max_ml,10,30,3,3,0.05,0.95,0.6797510980239644,5,1.0,1,1.0,1,1.0,1
6806,max_ml,10,30,3,3,0.05,0.95,0.9310717509804196,8,1.0,1,1.0,1,1.0,1
6807,max_ml,10,30,3,3,0.05,0.95,0.8483176910639945,7,1.0,1,1.0,1,1.0,1
6808,max_ml,10,30,3,3,0.05,0.95,0.8116879015833919,4,1.0,1,1.0,1,1.0,1
6809,max_ml,10,30,3,3,0.05,0.95,0.919726027698692,5,1.0,1,1.0,1,1.0,1
6810,max_ml,10,30,3,3,0.05,0.95,0.8053942088817858,6,1.0,1,1.0,1,1.0,1
6811,max_ml,10,30,3,3,0.05,0.95,0.9127314883895256,13,1.0,1,1.0,1,1.0,1
6812,max_ml,10,30,3,3,0.05,0.95,0.7690574165070139,3,1.0,1,1.0,1,1.0,1
6813,max_ml,10,30,3,3,0.05,0.95,0.9383708126604908,41,0.0,0,1.0,1,1.0,1
6814,max_ml,10,30,3,3,0.05,0.95,0.9217867683778488,7,1.0,1,1.0,1,1.0,1
6815,max_ml,10,30,3,3,0.05,0.95,0.9070719325641534,7,1.0,1,1.0,1,1.0,1
6816,max_ml,10,30,3,3,0.05,0.95,0.8285626234810436,10,1.0,1,1.0,1,1.0,1
6817,max_ml,10,30,3,3,0.05,0.95,0.7791533716014986,3,1.0,1,1.0,1,1.0,1
6818,max_ml,10,30,3,3,0.05,0.95,0.8179314442229207,2,1.0,1,1.0,1,1.0,1
6819,max_ml,10,30,3,3,0.05,0.95,0.9498942063210024,17,1.0,1,1.0,1,1.0,1
6820,max_ml,10,30,3,3,0.05,0.95,0.9296244108590604,13,1.0,1,1.0,1,1.0,1
6821,max_ml,10,30,3,3,0.05,0.95,0.8673984121958774,5,1.0,1,1.0,1,1.0,1
6822,max_ml,10,30,3,3,0.05,0.95,0.93865159452087,15,1.0,1,1.0,1,1.0,1
6823,max_ml,10,30,3,3,0.05,0.95,0.9058381536971896,20,1.0,1,1.0,1,1.0,1
6824,max_ml,10,30,3,3,0.05,0.95,0.8185519428232373,4,1.0,1,1.0,1,1.0,1
6825,max_ml,10,30,3,3,0.05,0.95,0.9294545750991596,11,1.0,1,1.0,1,1.0,1
6826,max_ml,10,30,3,3,0.05,0.95,0.8435022774021798,8,1.0,1,1.0,1,1.0,1
6827,max_ml,10,30,3,3,0.05,0.95,0.9289551587211868,8,1.0,1,1.0,1,1.0,1
6828,max_ml,10,30,3,3,0.05,0.95,0.9305942545665394,5,1.0,1,1.0,1,1.0,1
6829,max_ml,10,30,3,3,0.05,0.95,0.9471757422146828,40,0.0,0,1.0,1,1.0,1
6830,max_ml,10,30,3,3,0.05,0.95,0.6564783481000378,3,1.0,1,1.0,1,1.0,1
6831,max_ml,10,30,3,3,0.05,0.95,0.8203953907306663,7,1.0,1,1.0,1,1.0,1
6832,max_ml,10,30,3,3,0.05,0.95,0.9345113661954304,6,1.0,1,1.0,1,1.0,1
6833,max_ml,10,30,3,3,0.05,0.95,0.9346983597309886,16,1.0,1,1.0,1,1.0,1
6834,max_ml,10,30,3,3,0.05,0.95,0.711474068600241,7,1.0,1,1.0,1,1.0,1
6835,max_ml,10,30,3,3,0.05,0.95,0.9264656353207462,17,1.0,1,1.0,1,1.0,1
6836,max_ml,10,30,3,3,0.05,0.95,0.9272043005798556,16,1.0,1,1.0,1,1.0,1
6837,max_ml,10,30,3,3,0.05,0.95,0.8278225920889051,11,1.0,1,1.0,1,1.0,1
6838,max_ml,10,30,3,3,0.05,0.95,0.8733762778836427,7,1.0,1,1.0,1,1.0,1
6839,max_ml,10,30,3,3,0.05,0.95,0.8039725438084697,4,1.0,1,1.0,1,1.0,1
6840,max_ml,10,30,3,3,0.05,0.95,0.7687889100001187,5,1.0,1,1.0,1,1.0,1
6841,max_ml,10,30,3,3,0.05,0.95,0.9425880227473774,20,1.0,1,1.0,1,1.0,1
6842,max_ml,10,30,3,3,0.05,0.95,0.9008446342397998,11,1.0,1,1.0,1,1.0,1
6843,max_ml,10,30,3,3,0.05,0.95,0.9335988954610356,7,1.0,1,1.0,1,1.0,1
6844,max_ml,10,30,3,3,0.05,0.95,0.939552748255306,83,0.0,1,0.0,1,0.0,1
6845,max_ml,10,30,3,3,0.05,0.95,0.6414589535760888,3,1.0,1,1.0,1,1.0,1
6846,max_ml,10,30,3,3,0.05,0.95,0.8607218924551391,6,1.0,1,1.0,1,1.0,1
6847,max_ml,10,30,3,3,0.05,0.95,0.9457438788237772,30,1.0,1,1.0,1,1.0,1
6848,max_ml,10,30,3,3,0.05,0.95,0.6502290661599822,5,1.0,1,1.0,1,1.0,1
6849,max_ml,10,30,3,3,0.05,0.95,0.8848162693419966,5,1.0,1,1.0,1,1.0,1
6850,max_ml,10,30,3,3,0.05,0.95,0.8451256645281754,14,1.0,1,1.0,1,1.0,1
6851,max_ml,10,30,3,3,0.05,0.95,0.9299715340231728,33,0.0,0,1.0,1,1.0,1
6852,max_ml,10,30,3,3,0.05,0.95,0.6567736475673291,3,1.0,1,1.0,1,1.0,1
6853,max_ml,10,30,3,3,0.05,0.95,0.8923601406489705,17,1.0,1,1.0,1,1.0,1
6854,max_ml,10,30,3,3,0.05,0.95,0.8076492043625539,4,1.0,1,1.0,1,1.0,1
6855,max_ml,10,30,3,3,0.05,0.95,0.8665495385648468,11,1.0,1,1.0,1,1.0,1
6856,max_ml,10,30,3,3,0.05,0.95,0.9386227902877756,10,1.0,1,1.0,1,1.0,1
6857,max_ml,10,30,3,3,0.05,0.95,0.8267212737167631,4,1.0,1,1.0,1,1.0,1
6858,max_ml,10,30,3,3,0.05,0.95,0.9303285940910946,15,1.0,1,1.0,1,1.0,1
6859,max_ml,10,30,3,3,0.05,0.95,0.9054519527354292,12,1.0,1,1.0,1,1.0,1
6860,max_ml,10,30,3,3,0.05,0.95,0.910483517774508,36,1.0,1,1.0,1,1.0,1
6861,max_ml,10,30,3,3,0.05,0.95,0.9053694289354052,7,1.0,1,1.0,1,1.0,1
6862,max_ml,10,30,3,3,0.05,0.95,0.9259793548488146,11,1.0,1,1.0,1,1.0,1
6863,max_ml,10,30,3,3,0.05,0.95,0.8948025442350402,21,1.0,1,1.0,1,1.0,1
6864,max_ml,10,30,3,3,0.05,0.95,0.909487291646976,38,1.0,1,1.0,1,1.0,1
6865,max_ml,10,30,3,3,0.05,0.95,0.9465179980324098,13,1.0,1,1.0,1,1.0,1
6866,max_ml,10,30,3,3,0.05,0.95,0.9335572133845014,12,1.0,1,1.0,1,1.0,1
6867,max_ml,10,30,3,3,0.05,0.95,0.9419866872064088,9,1.0,1,1.0,1,1.0,1
6868,max_ml,10,30,3,3,0.05,0.95,0.9008867909880364,9,1.0,1,1.0,1,1.0,1
6869,max_ml,10,30,3,3,0.05,0.95,0.9495863908366696,3,1.0,1,1.0,1,1.0,1
6870,max_ml,10,30,3,3,0.05,0.95,0.8776626783605097,11,1.0,1,1.0,1,1.0,1
6871,max_ml,10,30,3,3,0.05,0.95,0.8956253690384954,5,1.0,1,1.0,1,1.0,1
6872,max_ml,10,30,3,3,0.05,0.95,0.6238067411544873,2,1.0,1,1.0,1,1.0,1
6873,max_ml,10,30,3,3,0.05,0.95,0.9274679181008596,40,1.0,1,1.0,1,1.0,1
6874,max_ml,10,30,3,3,0.05,0.95,0.9255614108279576,11,1.0,1,1.0,1,1.0,1
6875,max_ml,10,30,3,3,0.05,0.95,0.7495712809310413,9,1.0,1,1.0,1,1.0,1
6876,max_ml,10,30,3,3,0.05,0.95,0.9158827509691332,12,1.0,1,1.0,1,1.0,1
6877,max_ml,10,30,3,3,0.05,0.95,0.8179881076035804,10,1.0,1,1.0,1,1.0,1
6878,max_ml,10,30,3,3,0.05,0.95,0.908507403394317,13,1.0,1,1.0,1,1.0,1
6879,max_ml,10,30,3,3,0.05,0.95,0.9473714916311972,31,1.0,1,1.0,1,1.0,1
6880,max_ml,10,30,3,3,0.05,0.95,0.8437846791694249,12,1.0,1,1.0,1,1.0,1
6881,max_ml,10,30,3,3,0.05,0.95,0.8333733581530199,4,1.0,1,1.0,1,1.0,1
6882,max_ml,10,30,3,3,0.05,0.95,0.8972680060689505,12,1.0,1,1.0,1,1.0,1
6883,max_ml,10,30,3,3,0.05,0.95,0.9038448973704718,19,1.0,1,1.0,1,1.0,1
6884,max_ml,10,30,3,3,0.05,0.95,0.8342488838233747,13,1.0,1,1.0,1,1.0,1
6885,max_ml,10,30,3,3,0.05,0.95,0.9473080609607736,8,1.0,1,1.0,1,1.0,1
6886,max_ml,10,30,3,3,0.05,0.95,0.9020613786390366,35,1.0,1,1.0,1,1.0,1
6887,max_ml,10,30,3,3,0.05,0.95,0.8806300758323998,2,1.0,1,1.0,1,1.0,1
6888,max_ml,10,30,3,3,0.05,0.95,0.8210417008600036,8,1.0,1,1.0,1,1.0,1
6889,max_ml,10,30,3,3,0.05,0.95,0.6982006493760374,5,1.0,1,1.0,1,1.0,1
6890,max_ml,10,30,3,3,0.05,0.95,0.8141051929700246,10,1.0,1,1.0,1,1.0,1
6891,max_ml,10,30,3,3,0.05,0.95,0.9203227138587384,38,1.0,1,1.0,1,1.0,1
6892,max_ml,10,30,3,3,0.05,0.95,0.8467986367292769,4,1.0,1,1.0,1,1.0,1
6893,max_ml,10,30,3,3,0.05,0.95,0.7621878313553697,6,1.0,1,1.0,1,1.0,1
6894,max_ml,10,30,3,3,0.05,0.95,0.6312878449428219,3,1.0,1,1.0,1,1.0,1
6895,max_ml,10,30,3,3,0.05,0.95,0.946725072690875,29,0.0,0,1.0,1,0.0,0
6896,max_ml,10,30,3,3,0.05,0.95,0.9346247834746472,28,1.0,1,1.0,1,1.0,1
6897,max_ml,10,30,3,3,0.05,0.95,0.9148494467942524,7,1.0,1,1.0,1,1.0,1
6898,max_ml,10,30,3,3,0.05,0.95,0.8952189344734046,4,1.0,1,1.0,1,1.0,1
6899,max_ml,10,30,3,3,0.05,0.95,0.8967855889727273,7,1.0,1,1.0,1,1.0,1
6900,max_ml,10,30,3,3,0.05,0.95,0.8995830320711645,7,1.0,1,1.0,1,1.0,1
6901,max_ml,10,30,3,3,0.05,0.95,0.848067812545843,9,1.0,1,1.0,1,1.0,1
6902,max_ml,10,30,3,3,0.05,0.95,0.9071914812114384,6,1.0,1,1.0,1,1.0,1
6903,max_ml,10,30,3,3,0.05,0.95,0.8331428647882654,12,1.0,1,1.0,1,1.0,1
6904,max_ml,10,30,3,3,0.05,0.95,0.91001818858764,5,1.0,1,1.0,1,1.0,1
6905,max_ml,10,30,3,3,0.05,0.95,0.9118628045913918,12,1.0,1,1.0,1,1.0,1
6906,max_ml,10,30,3,3,0.05,0.95,0.8256024186972081,4,1.0,1,1.0,1,1.0,1
6907,max_ml,10,30,3,3,0.05,0.95,0.908497342386218,15,1.0,1,1.0,1,1.0,1
6908,max_ml,10,30,3,3,0.05,0.95,0.9261929239173288,13,1.0,1,1.0,1,1.0,1
6909,max_ml,10,30,3,3,0.05,0.95,0.8857363961325277,4,1.0,1,1.0,1,1.0,1
6910,max_ml,10,30,3,3,0.05,0.95,0.8871525929132129,7,1.0,1,1.0,1,1.0,1
6911,max_ml,10,30,3,3,0.05,0.95,0.8581713642323285,11,1.0,1,1.0,1,1.0,1
6912,max_ml,10,30,3,3,0.05,0.95,0.9132179542450852,3,1.0,1,1.0,1,1.0,1
6913,max_ml,10,30,3,3,0.05,0.95,0.9439823569929464,19,1.0,1,1.0,1,1.0,1
6914,max_ml,10,30,3,3,0.05,0.95,0.8192121005004827,3,1.0,1,1.0,1,1.0,1
6915,max_ml,10,30,3,3,0.05,0.95,0.8768147458912521,33,1.0,1,1.0,1,1.0,1
6916,max_ml,10,30,3,3,0.05,0.95,0.903169348250736,9,1.0,1,1.0,1,1.0,1
6917,max_ml,10,30,3,3,0.05,0.95,0.949420464724057,9,1.0,1,1.0,1,1.0,1
6918,max_ml,10,30,3,3,0.05,0.95,0.6923707528788798,3,1.0,1,1.0,1,1.0,1
6919,max_ml,10,30,3,3,0.05,0.95,0.8154716982394346,9,1.0,1,1.0,1,1.0,1
6920,max_ml,10,30,3,3,0.05,0.95,0.8763756752713399,9,1.0,1,1.0,1,1.0,1
6921,max_ml,10,30,3,3,0.05,0.95,0.9434058531731466,19,1.0,1,1.0,1,1.0,1
6922,max_ml,10,30,3,3,0.05,0.95,0.8243972266335331,3,1.0,1,1.0,1,1.0,1
6923,max_ml,10,30,3,3,0.05,0.95,0.892632994956102,11,1.0,1,1.0,1,1.0,1
6924,max_ml,10,30,3,3,0.05,0.95,0.9154811116045464,13,1.0,1,1.0,1,1.0,1
6925,max_ml,10,30,3,3,0.05,0.95,0.787368588906797,10,1.0,1,1.0,1,1.0,1
6926,max_ml,10,30,3,3,0.05,0.95,0.948318892228788,48,1.0,1,1.0,1,1.0,1
6927,max_ml,10,30,3,3,0.05,0.95,0.9039337237107636,12,1.0,1,1.0,1,1.0,1
6928,max_ml,10,30,3,3,0.05,0.95,0.8459956258658384,4,1.0,1,1.0,1,1.0,1
6929,max_ml,10,30,3,3,0.05,0.95,0.9398126079224998,12,1.0,1,1.0,1,1.0,1
6930,max_ml,10,30,3,3,0.05,0.95,0.8728534804101575,4,1.0,1,1.0,1,1.0,1
6931,max_ml,10,30,3,3,0.05,0.95,0.8563116247574438,5,1.0,1,1.0,1,1.0,1
6932,max_ml,10,30,3,3,0.05,0.95,0.8759642359156017,14,1.0,1,1.0,1,1.0,1
6933,max_ml,10,30,3,3,0.05,0.95,0.9250803073455094,12,1.0,1,1.0,1,1.0,1
6934,max_ml,10,30,3,3,0.05,0.95,0.8781875169965675,4,1.0,1,1.0,1,1.0,1
6935,max_ml,10,30,3,3,0.05,0.95,0.8206762784010653,7,1.0,1,1.0,1,1.0,1
6936,max_ml,10,30,3,3,0.05,0.95,0.9272523749507766,48,0.0,0,0.0,0,1.0,1
6937,max_ml,10,30,3,3,0.05,0.95,0.8011389979196022,2,1.0,1,1.0,1,1.0,1
6938,max_ml,10,30,3,3,0.05,0.95,0.7532770590520733,8,1.0,1,1.0,1,1.0,1
6939,max_ml,10,30,3,3,0.05,0.95,0.8553336681514411,4,1.0,1,1.0,1,1.0,1
6940,max_ml,10,30,3,3,0.05,0.95,0.9304447114664164,33,1.0,1,1.0,1,1.0,1
6941,max_ml,10,30,3,3,0.05,0.95,0.886699775230883,11,1.0,1,1.0,1,1.0,1
6942,max_ml,10,30,3,3,0.05,0.95,0.9029907873216668,27,1.0,1,1.0,1,1.0,1
6943,max_ml,10,30,3,3,0.05,0.95,0.90760722850516,3,1.0,1,1.0,1,1.0,1
6944,max_ml,10,30,3,3,0.05,0.95,0.8977085618652373,7,1.0,1,1.0,1,1.0,1
6945,max_ml,10,30,3,3,0.05,0.95,0.8568685412603358,6,1.0,1,1.0,1,1.0,1
6946,max_ml,10,30,3,3,0.05,0.95,0.8181188078951742,6,1.0,1,1.0,1,1.0,1
6947,max_ml,10,30,3,3,0.05,0.95,0.8708469375778114,19,1.0,1,1.0,1,1.0,1
6948,max_ml,10,30,3,3,0.05,0.95,0.9372092728304824,11,1.0,1,1.0,1,1.0,1
6949,max_ml,10,30,3,3,0.05,0.95,0.8980667102821254,12,1.0,1,1.0,1,1.0,1
6950,max_ml,10,30,3,3,0.05,0.95,0.6564284110586401,6,1.0,1,1.0,1,1.0,1
6951,max_ml,10,30,3,3,0.05,0.95,0.8871685331227418,13,1.0,1,1.0,1,1.0,1
6952,max_ml,10,30,3,3,0.05,0.95,0.7651652364777874,5,1.0,1,1.0,1,1.0,1
6953,max_ml,10,30,3,3,0.05,0.95,0.9278103171496672,5,1.0,1,1.0,1,1.0,1
6954,max_ml,10,30,3,3,0.05,0.95,0.8767219106431303,12,1.0,1,1.0,1,1.0,1
6955,max_ml,10,30,3,3,0.05,0.95,0.8386551184902327,14,1.0,1,1.0,1,1.0,1
6956,max_ml,10,30,3,3,0.05,0.95,0.9491902129310218,9,1.0,1,1.0,1,1.0,1
6957,max_ml,10,30,3,3,0.05,0.95,0.9082804507579768,19,1.0,1,1.0,1,1.0,1
6958,max_ml,10,30,3,3,0.05,0.95,0.9226673897195504,23,1.0,1,1.0,1,1.0,1
6959,max_ml,10,30,3,3,0.05,0.95,0.9213892590563818,32,1.0,1,1.0,1,1.0,1
6960,max_ml,10,30,3,3,0.05,0.95,0.9040244450581478,23,1.0,1,1.0,1,1.0,1
6961,max_ml,10,30,3,3,0.05,0.95,0.9270309654151178,29,1.0,1,1.0,1,1.0,1
6962,max_ml,10,30,3,3,0.05,0.95,0.8989561326556872,7,1.0,1,1.0,1,1.0,1
6963,max_ml,10,30,3,3,0.05,0.95,0.7701730387050665,15,1.0,1,1.0,1,1.0,1
6964,max_ml,10,30,3,3,0.05,0.95,0.874459906742596,7,1.0,1,1.0,1,1.0,1
6965,max_ml,10,30,3,3,0.05,0.95,0.7972267706414343,6,1.0,1,1.0,1,1.0,1
6966,max_ml,10,30,3,3,0.05,0.95,0.9405582183151152,40,1.0,1,1.0,1,1.0,1
6967,max_ml,10,30,3,3,0.05,0.95,0.8707565419134715,5,1.0,1,1.0,1,1.0,1
6968,max_ml,10,30,3,3,0.05,0.95,0.9298587400049928,50,0.0,1,0.0,1,0.0,1
6969,max_ml,10,30,3,3,0.05,0.95,0.7226165919682782,3,1.0,1,1.0,1,1.0,1
6970,max_ml,10,30,3,3,0.05,0.95,0.9088943734846516,6,1.0,1,1.0,1,1.0,1
6971,max_ml,10,30,3,3,0.05,0.95,0.7382531946480295,7,1.0,1,1.0,1,1.0,1
6972,max_ml,10,30,3,3,0.05,0.95,0.9241569910381764,8,1.0,1,1.0,1,1.0,1
6973,max_ml,10,30,3,3,0.05,0.95,0.8342160875732114,15,1.0,1,1.0,1,1.0,1
6974,max_ml,10,30,3,3,0.05,0.95,0.945203276464164,10,1.0,1,1.0,1,1.0,1
6975,max_ml,10,30,3,3,0.05,0.95,0.6841390843973669,4,1.0,1,1.0,1,1.0,1
6976,max_ml,10,30,3,3,0.05,0.95,0.6725545806526695,8,1.0,1,1.0,1,1.0,1
6977,max_ml,10,30,3,3,0.05,0.95,0.9031226936921934,10,1.0,1,1.0,1,1.0,1
6978,max_ml,10,30,3,3,0.05,0.95,0.8199635109379252,22,1.0,1,1.0,1,1.0,1
6979,max_ml,10,30,3,3,0.05,0.95,0.8183084834042185,6,1.0,1,1.0,1,1.0,1
6980,max_ml,10,30,3,3,0.05,0.95,0.8391661963935113,10,1.0,1,1.0,1,1.0,1
6981,max_ml,10,30,3,3,0.05,0.95,0.9272372039941118,11,1.0,1,1.0,1,1.0,1
6982,max_ml,10,30,3,3,0.05,0.95,0.9348397560289532,21,1.0,1,1.0,1,1.0,1
6983,max_ml,10,30,3,3,0.05,0.95,0.9093762937055327,23,1.0,1,1.0,1,1.0,1
6984,max_ml,10,30,3,3,0.05,0.95,0.7178929097159111,3,1.0,1,1.0,1,1.0,1
6985,max_ml,10,30,3,3,0.05,0.95,0.9088468701259692,11,1.0,1,1.0,1,1.0,1
6986,max_ml,10,30,3,3,0.05,0.95,0.6665203809154538,8,1.0,1,1.0,1,1.0,1
6987,max_ml,10,30,3,3,0.05,0.95,0.7980134492024268,4,1.0,1,1.0,1,1.0,1
6988,max_ml,10,30,3,3,0.05,0.95,0.9345504094888782,14,1.0,1,1.0,1,1.0,1
6989,max_ml,10,30,3,3,0.05,0.95,0.8736231042086687,8,1.0,1,1.0,1,1.0,1
6990,max_ml,10,30,3,3,0.05,0.95,0.7753793059518668,4,1.0,1,1.0,1,1.0,1
6991,max_ml,10,30,3,3,0.05,0.95,0.93055504614869,10,1.0,1,1.0,1,1.0,1
6992,max_ml,10,30,3,3,0.05,0.95,0.9047556952069438,16,1.0,1,1.0,1,1.0,1
6993,max_ml,10,30,3,3,0.05,0.95,0.9075962354130164,10,1.0,1,1.0,1,1.0,1
6994,max_ml,10,30,3,3,0.05,0.95,0.8654745236177517,23,1.0,1,1.0,1,1.0,1
6995,max_ml,10,30,3,3,0.05,0.95,0.8505699659397815,8,1.0,1,1.0,1,1.0,1
6996,max_ml,10,30,3,3,0.05,0.95,0.8858205249653242,6,1.0,1,1.0,1,1.0,1
6997,max_ml,10,30,3,3,0.05,0.95,0.8600034093663127,11,1.0,1,1.0,1,1.0,1
6998,max_ml,10,30,3,3,0.05,0.95,0.924880573936603,6,1.0,1,1.0,1,1.0,1
6999,max_ml,10,30,3,3,0.05,0.95,0.7963687537296923,15,1.0,1,1.0,1,1.0,1
7000,max_ml,10,30,3,3,0.05,0.95,0.933060003048216,21,1.0,1,1.0,1,1.0,1
7001,max_ml,10,30,3,3,0.05,0.95,0.8875157449479496,28,1.0,1,1.0,1,1.0,1
7002,max_ml,10,30,3,3,0.05,0.95,0.9304912890299648,11,1.0,1,1.0,1,1.0,1
7003,max_ml,10,30,3,3,0.05,0.95,0.8533605600312992,49,0.0,1,0.0,1,0.0,1
7004,max_ml,10,30,3,3,0.05,0.95,0.8586640858948481,10,1.0,1,1.0,1,1.0,1
7005,max_ml,10,30,3,3,0.05,0.95,0.9212217065289302,32,0.0,1,0.0,1,0.0,1
7006,max_ml,10,30,3,3,0.05,0.95,0.8343219453450076,8,1.0,1,1.0,1,1.0,1
7007,max_ml,10,30,3,3,0.05,0.95,0.8484198583631692,8,1.0,1,1.0,1,1.0,1
7008,max_ml,10,30,3,3,0.05,0.95,0.853278970971894,5,1.0,1,1.0,1,1.0,1
7009,max_ml,10,30,3,3,0.05,0.95,0.935535782814882,17,1.0,1,1.0,1,1.0,1
7010,max_ml,10,30,3,3,0.05,0.95,0.8909434224307933,4,1.0,1,1.0,1,1.0,1
7011,max_ml,10,30,3,3,0.05,0.95,0.8071823060748854,4,1.0,1,1.0,1,1.0,1
7012,max_ml,10,30,3,3,0.05,0.95,0.9313711567919756,27,0.0,1,0.0,1,0.0,1
7013,max_ml,10,30,3,3,0.05,0.95,0.827552122148231,8,1.0,1,1.0,1,1.0,1
7014,max_ml,10,30,3,3,0.05,0.95,0.9452062153165014,40,0.0,0,1.0,1,1.0,1
7015,max_ml,10,30,3,3,0.05,0.95,0.7552658604768548,9,1.0,1,1.0,1,1.0,1
7016,max_ml,10,30,3,3,0.05,0.95,0.7887286005232769,2,1.0,1,1.0,1,1.0,1
7017,max_ml,10,30,3,3,0.05,0.95,0.9394910264634851,17,1.0,1,1.0,1,1.0,1
7018,max_ml,10,30,3,3,0.05,0.95,0.9090689469073144,5,1.0,1,1.0,1,1.0,1
7019,max_ml,10,30,3,3,0.05,0.95,0.9430929295792072,23,0.0,0,1.0,1,1.0,1
7020,max_ml,10,30,3,3,0.05,0.95,0.8977145852273507,3,1.0,1,1.0,1,1.0,1
7021,max_ml,10,30,3,3,0.05,0.95,0.8945636773649305,24,1.0,1,1.0,1,1.0,1
7022,max_ml,10,30,3,3,0.05,0.95,0.8092186043746229,4,1.0,1,1.0,1,1.0,1
7023,max_ml,10,30,3,3,0.05,0.95,0.8385824981272857,7,1.0,1,1.0,1,1.0,1
7024,max_ml,10,30,3,3,0.05,0.95,0.8854708936248413,10,1.0,1,1.0,1,1.0,1
7025,max_ml,10,30,3,3,0.05,0.95,0.8487313781680114,4,1.0,1,1.0,1,1.0,1
7026,max_ml,10,30,3,3,0.05,0.95,0.812356145736073,9,1.0,1,1.0,1,1.0,1
7027,max_ml,10,30,3,3,0.05,0.95,0.9303256520110886,25,0.0,1,0.0,1,0.0,1
7028,max_ml,10,30,3,3,0.05,0.95,0.8802337457490266,6,1.0,1,1.0,1,1.0,1
7029,max_ml,10,30,3,3,0.05,0.95,0.9025564359151156,22,1.0,1,1.0,1,1.0,1
7030,max_ml,10,30,3,3,0.05,0.95,0.9490260772814556,4,1.0,1,1.0,1,1.0,1
7031,max_ml,10,30,3,3,0.05,0.95,0.9368093743461664,18,1.0,1,1.0,1,1.0,1
7032,max_ml,10,30,3,3,0.05,0.95,0.9391635291682814,12,1.0,1,1.0,1,1.0,1
7033,max_ml,10,30,3,3,0.05,0.95,0.9337876383857436,23,1.0,1,1.0,1,1.0,1
7034,max_ml,10,30,3,3,0.05,0.95,0.8690700550013155,3,1.0,1,1.0,1,1.0,1
7035,max_ml,10,30,3,3,0.05,0.95,0.9192039005907768,8,1.0,1,1.0,1,1.0,1
7036,max_ml,10,30,3,3,0.05,0.95,0.9032460473548484,19,1.0,1,1.0,1,1.0,1
7037,max_ml,10,30,3,3,0.05,0.95,0.9308023751853364,55,1.0,1,1.0,1,1.0,1
7038,max_ml,10,30,3,3,0.05,0.95,0.8317959169214387,2,1.0,1,1.0,1,1.0,1
7039,max_ml,10,30,3,3,0.05,0.95,0.9218596282742644,28,1.0,1,1.0,1,1.0,1
7040,max_ml,10,30,3,3,0.05,0.95,0.8817741899432527,3,1.0,1,1.0,1,1.0,1
7041,max_ml,10,30,3,3,0.05,0.95,0.9121572554927476,6,1.0,1,1.0,1,1.0,1
7042,max_ml,10,30,3,3,0.05,0.95,0.7662687570581969,4,1.0,1,1.0,1,1.0,1
7043,max_ml,10,30,3,3,0.05,0.95,0.9294868138514882,19,1.0,1,1.0,1,1.0,1
7044,max_ml,10,30,3,3,0.05,0.95,0.9227945010416791,18,1.0,1,1.0,1,1.0,1
7045,max_ml,10,30,3,3,0.05,0.95,0.8395393843098963,13,1.0,1,1.0,1,1.0,1
7046,max_ml,10,30,3,3,0.05,0.95,0.864825139410413,5,1.0,1,1.0,1,1.0,1
7047,max_ml,10,30,3,3,0.05,0.95,0.742209784467198,7,1.0,1,1.0,1,1.0,1
7048,max_ml,10,30,3,3,0.05,0.95,0.9153545832524276,10,1.0,1,1.0,1,1.0,1
7049,max_ml,10,30,3,3,0.05,0.95,0.6776152678510492,4,1.0,1,1.0,1,1.0,1
7050,max_ml,10,30,3,3,0.05,0.95,0.7406889589883251,4,1.0,1,1.0,1,1.0,1
7051,max_ml,10,30,3,3,0.05,0.95,0.8946674157403286,3,1.0,1,1.0,1,1.0,1
7052,max_ml,10,30,3,3,0.05,0.95,0.9023992859091,37,1.0,1,1.0,1,1.0,1
7053,max_ml,10,30,3,3,0.05,0.95,0.7669401162590305,3,1.0,1,1.0,1,1.0,1
7054,max_ml,10,30,3,3,0.05,0.95,0.8208233789328269,5,1.0,1,1.0,1,1.0,1
7055,max_ml,10,30,3,3,0.05,0.95,0.7771199587810799,3,1.0,1,1.0,1,1.0,1
7056,max_ml,10,30,3,3,0.05,0.95,0.9046451660231506,13,1.0,1,1.0,1,1.0,1
7057,max_ml,10,30,3,3,0.05,0.95,0.9313024898447982,12,1.0,1,1.0,1,1.0,1
7058,max_ml,10,30,3,3,0.05,0.95,0.9495137060971977,8,1.0,1,1.0,1,1.0,1
7059,max_ml,10,30,3,3,0.05,0.95,0.8983895587561932,8,1.0,1,1.0,1,1.0,1
7060,max_ml,10,30,3,3,0.05,0.95,0.9245347057798764,22,1.0,1,1.0,1,1.0,1
7061,max_ml,10,30,3,3,0.05,0.95,0.8996811155572771,3,1.0,1,1.0,1,1.0,1
7062,max_ml,10,30,3,3,0.05,0.95,0.8858356731497241,7,1.0,1,1.0,1,1.0,1
7063,max_ml,10,30,3,3,0.05,0.95,0.877767539086674,8,1.0,1,1.0,1,1.0,1
7064,max_ml,10,30,3,3,0.05,0.95,0.9468297878962936,9,1.0,1,1.0,1,1.0,1
7065,max_ml,10,30,3,3,0.05,0.95,0.8375909721883935,6,1.0,1,1.0,1,1.0,1
7066,max_ml,10,30,3,3,0.05,0.95,0.9345952904145172,51,0.0,0,1.0,1,1.0,1
7067,max_ml,10,30,3,3,0.05,0.95,0.9485502474047792,41,1.0,1,1.0,1,1.0,1
7068,max_ml,10,30,3,3,0.05,0.95,0.929859594296787,17,1.0,1,1.0,1,1.0,1
7069,max_ml,10,30,3,3,0.05,0.95,0.898799045409128,8,1.0,1,1.0,1,1.0,1
7070,max_ml,10,30,3,3,0.05,0.95,0.89812708435794,7,1.0,1,1.0,1,1.0,1
7071,max_ml,10,30,3,3,0.05,0.95,0.9066970018933136,13,1.0,1,1.0,1,1.0,1
7072,max_ml,10,30,3,3,0.05,0.95,0.7648952804741029,4,1.0,1,1.0,1,1.0,1
7073,max_ml,10,30,3,3,0.05,0.95,0.7970488626059749,9,1.0,1,1.0,1,1.0,1
7074,max_ml,10,30,3,3,0.05,0.95,0.8623540824198863,11,1.0,1,1.0,1,1.0,1
7075,max_ml,10,30,3,3,0.05,0.95,0.8673442010499447,9,1.0,1,1.0,1,1.0,1
7076,max_ml,10,30,3,3,0.05,0.95,0.8817650609680054,19,1.0,1,1.0,1,1.0,1
7077,max_ml,10,30,3,3,0.05,0.95,0.831914389174441,6,1.0,1,1.0,1,1.0,1
7078,max_ml,10,30,3,3,0.05,0.95,0.9258956587383184,8,1.0,1,1.0,1,1.0,1
7079,max_ml,10,30,3,3,0.05,0.95,0.8166884387552641,7,1.0,1,1.0,1,1.0,1
7080,max_ml,10,30,3,3,0.05,0.95,0.9194473281432806,13,1.0,1,1.0,1,1.0,1
7081,max_ml,10,30,3,3,0.05,0.95,0.9223305221775328,11,1.0,1,1.0,1,1.0,1
7082,max_ml,10,30,3,3,0.05,0.95,0.9367473344789018,11,1.0,1,1.0,1,1.0,1
7083,max_ml,10,30,3,3,0.05,0.95,0.8641939719870494,7,1.0,1,1.0,1,1.0,1
7084,max_ml,10,30,3,3,0.05,0.95,0.9316494717359228,17,1.0,1,1.0,1,1.0,1
7085,max_ml,10,30,3,3,0.05,0.95,0.8050074880707893,4,1.0,1,1.0,1,1.0,1
7086,max_ml,10,30,3,3,0.05,0.95,0.9492888523403494,17,1.0,1,1.0,1,1.0,1
7087,max_ml,10,30,3,3,0.05,0.95,0.8233062394468811,11,1.0,1,1.0,1,1.0,1
7088,max_ml,10,30,3,3,0.05,0.95,0.9047997422890444,11,1.0,1,1.0,1,1.0,1
7089,max_ml,10,30,3,3,0.05,0.95,0.921153509880092,12,1.0,1,1.0,1,1.0,1
7090,max_ml,10,30,3,3,0.05,0.95,0.9451045160433648,63,0.0,1,0.0,1,0.0,1
7091,max_ml,10,30,3,3,0.05,0.95,0.9498038462648268,44,1.0,1,1.0,1,1.0,1
7092,max_ml,10,30,3,3,0.05,0.95,0.9237452055743588,11,1.0,1,1.0,1,1.0,1
7093,max_ml,10,30,3,3,0.05,0.95,0.9315887425899012,7,1.0,1,1.0,1,1.0,1
7094,max_ml,10,30,3,3,0.05,0.95,0.924310503708118,19,1.0,1,1.0,1,1.0,1
7095,max_ml,10,30,3,3,0.05,0.95,0.8787420147165199,12,1.0,1,1.0,1,1.0,1
7096,max_ml,10,30,3,3,0.05,0.95,0.8312541223477555,8,1.0,1,1.0,1,1.0,1
7097,max_ml,10,30,3,3,0.05,0.95,0.7182608979858088,7,1.0,1,1.0,1,1.0,1
7098,max_ml,10,30,3,3,0.05,0.95,0.714807899638808,5,1.0,1,1.0,1,1.0,1
7099,max_ml,10,30,3,3,0.05,0.95,0.8657543027811695,14,1.0,1,1.0,1,1.0,1
7100,max_ml,10,30,3,3,0.05,0.95,0.8475031588854192,3,1.0,1,1.0,1,1.0,1
7101,max_ml,10,30,3,3,0.05,0.95,0.8884925680060634,5,1.0,1,1.0,1,1.0,1
7102,max_ml,10,30,3,3,0.05,0.95,0.8776702634989894,4,1.0,1,1.0,1,1.0,1
7103,max_ml,10,30,3,3,0.05,0.95,0.902962692916994,8,1.0,1,1.0,1,1.0,1
7104,max_ml,10,30,3,3,0.05,0.95,0.8567378310058861,9,1.0,1,1.0,1,1.0,1
7105,max_ml,10,30,3,3,0.05,0.95,0.9123147974052852,12,1.0,1,1.0,1,1.0,1
7106,max_ml,10,30,3,3,0.05,0.95,0.9363109253711184,21,1.0,1,1.0,1,1.0,1
7107,max_ml,10,30,3,3,0.05,0.95,0.851951096497309,7,1.0,1,1.0,1,1.0,1
7108,max_ml,10,30,3,3,0.05,0.95,0.8754429568667756,3,1.0,1,1.0,1,1.0,1
7109,max_ml,10,30,3,3,0.05,0.95,0.9041151527033412,6,1.0,1,1.0,1,1.0,1
7110,max_ml,10,30,3,3,0.05,0.95,0.8145806298749789,2,1.0,1,1.0,1,1.0,1
7111,max_ml,10,30,3,3,0.05,0.95,0.862968744884187,20,1.0,1,1.0,1,1.0,1
7112,max_ml,10,30,3,3,0.05,0.95,0.709881618280573,3,1.0,1,1.0,1,1.0,1
7113,max_ml,10,30,3,3,0.05,0.95,0.7631503350781439,8,1.0,1,1.0,1,1.0,1
7114,max_ml,10,30,3,3,0.05,0.95,0.8769424588899492,10,1.0,1,1.0,1,1.0,1
7115,max_ml,10,30,3,3,0.05,0.95,0.853495130171893,7,1.0,1,1.0,1,1.0,1
7116,max_ml,10,30,3,3,0.05,0.95,0.8010702674174975,6,1.0,1,1.0,1,1.0,1
7117,max_ml,10,30,3,3,0.05,0.95,0.9110546333816286,22,1.0,1,1.0,1,1.0,1
7118,max_ml,10,30,3,3,0.05,0.95,0.8525368793291466,10,1.0,1,1.0,1,1.0,1
7119,max_ml,10,30,3,3,0.05,0.95,0.9121419485879056,9,1.0,1,1.0,1,1.0,1
7120,max_ml,10,30,3,3,0.05,0.95,0.9137217387545334,20,1.0,1,1.0,1,1.0,1
7121,max_ml,10,30,3,3,0.05,0.95,0.9194161926600362,11,1.0,1,1.0,1,1.0,1
7122,max_ml,10,30,3,3,0.05,0.95,0.8719284842562814,12,1.0,1,1.0,1,1.0,1
7123,max_ml,10,30,3,3,0.05,0.95,0.7864272053773131,7,1.0,1,1.0,1,1.0,1
7124,max_ml,10,30,3,3,0.05,0.95,0.8909275091927678,4,1.0,1,1.0,1,1.0,1
7125,max_ml,10,30,3,3,0.05,0.95,0.8507839388880468,8,1.0,1,1.0,1,1.0,1
7126,max_ml,10,30,3,3,0.05,0.95,0.8952139035134826,7,1.0,1,1.0,1,1.0,1
7127,max_ml,10,30,3,3,0.05,0.95,0.9293627232949908,34,0.0,0,1.0,1,0.0,0
7128,max_ml,10,30,3,3,0.05,0.95,0.9466880156571376,7,1.0,1,1.0,1,1.0,1
7129,max_ml,10,30,3,3,0.05,0.95,0.9461952796042464,7,1.0,1,1.0,1,1.0,1
7130,max_ml,10,30,3,3,0.05,0.95,0.9356796852773418,14,1.0,1,1.0,1,1.0,1
7131,max_ml,10,30,3,3,0.05,0.95,0.8883699011136348,9,1.0,1,1.0,1,1.0,1
7132,max_ml,10,30,3,3,0.05,0.95,0.7586518832885379,8,1.0,1,1.0,1,1.0,1
7133,max_ml,10,30,3,3,0.05,0.95,0.8220227932706226,21,1.0,1,1.0,1,1.0,1
7134,max_ml,10,30,3,3,0.05,0.95,0.9098220711446284,6,1.0,1,1.0,1,1.0,1
7135,max_ml,10,30,3,3,0.05,0.95,0.8752030550900066,6,1.0,1,1.0,1,1.0,1
7136,max_ml,10,30,3,3,0.05,0.95,0.9423707617595356,30,1.0,1,1.0,1,1.0,1
7137,max_ml,10,30,3,3,0.05,0.95,0.9286055113414264,18,1.0,1,1.0,1,1.0,1
7138,max_ml,10,30,3,3,0.05,0.95,0.4491997120718141,2,1.0,1,1.0,1,1.0,1
7139,max_ml,10,30,3,3,0.05,0.95,0.8701895864406111,6,1.0,1,1.0,1,1.0,1
7140,max_ml,10,30,3,3,0.05,0.95,0.856227663740786,7,1.0,1,1.0,1,1.0,1
7141,max_ml,10,30,3,3,0.05,0.95,0.5504395215586447,3,1.0,1,1.0,1,1.0,1
7142,max_ml,10,30,3,3,0.05,0.95,0.8274113302678269,6,1.0,1,1.0,1,1.0,1
7143,max_ml,10,30,3,3,0.05,0.95,0.7752978908389526,8,1.0,1,1.0,1,1.0,1
7144,max_ml,10,30,3,3,0.05,0.95,0.878157837771838,8,1.0,1,1.0,1,1.0,1
7145,max_ml,10,30,3,3,0.05,0.95,0.92707362546395,11,1.0,1,1.0,1,1.0,1
7146,max_ml,10,30,3,3,0.05,0.95,0.8664049881816444,17,1.0,1,1.0,1,1.0,1
7147,max_ml,10,30,3,3,0.05,0.95,0.867544543386566,7,1.0,1,1.0,1,1.0,1
7148,max_ml,10,30,3,3,0.05,0.95,0.9471393385327744,17,1.0,1,1.0,1,1.0,1
7149,max_ml,10,30,3,3,0.05,0.95,0.9393277262434976,29,1.0,1,1.0,1,1.0,1
7150,max_ml,10,30,3,3,0.05,0.95,0.9457946232691352,41,0.0,1,0.0,1,0.0,1
7151,max_ml,10,30,3,3,0.05,0.95,0.9004407895675303,12,1.0,1,1.0,1,1.0,1
7152,max_ml,10,30,3,3,0.05,0.95,0.8851213499921892,11,1.0,1,1.0,1,1.0,1
7153,max_ml,10,30,3,3,0.05,0.95,0.8718868270856304,12,1.0,1,1.0,1,1.0,1
7154,max_ml,10,30,3,3,0.05,0.95,0.8920805925799375,3,1.0,1,1.0,1,1.0,1
7155,max_ml,10,30,3,3,0.05,0.95,0.9151973705931552,13,1.0,1,1.0,1,1.0,1
7156,max_ml,10,30,3,3,0.05,0.95,0.7742466214653337,14,1.0,1,1.0,1,1.0,1
7157,max_ml,10,30,3,3,0.05,0.95,0.9198499671837128,14,1.0,1,1.0,1,1.0,1
7158,max_ml,10,30,3,3,0.05,0.95,0.79337734916567,13,1.0,1,1.0,1,1.0,1
7159,max_ml,10,30,3,3,0.05,0.95,0.9310545112889728,13,1.0,1,1.0,1,1.0,1
7160,max_ml,10,30,3,3,0.05,0.95,0.9462109349087324,10,1.0,1,1.0,1,1.0,1
7161,max_ml,10,30,3,3,0.05,0.95,0.8298799875678509,6,1.0,1,1.0,1,1.0,1
7162,max_ml,10,30,3,3,0.05,0.95,0.8680749028225269,7,1.0,1,1.0,1,1.0,1
7163,max_ml,10,30,3,3,0.05,0.95,0.9100839920513,19,1.0,1,1.0,1,1.0,1
7164,max_ml,10,30,3,3,0.05,0.95,0.8089176193419347,7,1.0,1,1.0,1,1.0,1
7165,max_ml,10,30,3,3,0.05,0.95,0.8504977466858572,23,1.0,1,1.0,1,1.0,1
7166,max_ml,10,30,3,3,0.05,0.95,0.9181314625217216,8,1.0,1,1.0,1,1.0,1
7167,max_ml,10,30,3,3,0.05,0.95,0.8577090363253659,7,1.0,1,1.0,1,1.0,1
7168,max_ml,10,30,3,3,0.05,0.95,0.8355317204374797,23,1.0,1,1.0,1,1.0,1
7169,max_ml,10,30,3,3,0.05,0.95,0.8985201086046988,8,1.0,1,1.0,1,1.0,1
7170,max_ml,10,30,3,3,0.05,0.95,0.9081058236609344,9,1.0,1,1.0,1,1.0,1
7171,max_ml,10,30,3,3,0.05,0.95,0.6701178264339829,7,1.0,1,1.0,1,1.0,1
7172,max_ml,10,30,3,3,0.05,0.95,0.8377723483165023,18,1.0,1,1.0,1,1.0,1
7173,max_ml,10,30,3,3,0.05,0.95,0.9281685756849136,7,1.0,1,1.0,1,1.0,1
7174,max_ml,10,30,3,3,0.05,0.95,0.8911893386219739,12,1.0,1,1.0,1,1.0,1
7175,max_ml,10,30,3,3,0.05,0.95,0.8975200573435805,10,1.0,1,1.0,1,1.0,1
7176,max_ml,10,30,3,3,0.05,0.95,0.8258136916392159,6,1.0,1,1.0,1,1.0,1
7177,max_ml,10,30,3,3,0.05,0.95,0.7646182550678555,6,1.0,1,1.0,1,1.0,1
7178,max_ml,10,30,3,3,0.05,0.95,0.92782418214883,35,0.0,0,1.0,1,1.0,1
7179,max_ml,10,30,3,3,0.05,0.95,0.8309159373230576,18,1.0,1,1.0,1,1.0,1
7180,max_ml,10,30,3,3,0.05,0.95,0.9273093886215996,13,1.0,1,1.0,1,1.0,1
7181,max_ml,10,30,3,3,0.05,0.95,0.8414440928903344,18,1.0,1,1.0,1,1.0,1
7182,max_ml,10,30,3,3,0.05,0.95,0.939200766376559,61,0.0,1,0.0,1,0.0,1
7183,max_ml,10,30,3,3,0.05,0.95,0.6949808675525764,11,1.0,1,1.0,1,1.0,1
7184,max_ml,10,30,3,3,0.05,0.95,0.8918591668954481,5,1.0,1,1.0,1,1.0,1
7185,max_ml,10,30,3,3,0.05,0.95,0.8514569294188052,4,1.0,1,1.0,1,1.0,1
7186,max_ml,10,30,3,3,0.05,0.95,0.6339851615365079,5,1.0,1,1.0,1,1.0,1
7187,max_ml,10,30,3,3,0.05,0.95,0.8875379779297697,7,1.0,1,1.0,1,1.0,1
7188,max_ml,10,30,3,3,0.05,0.95,0.9299458879698644,18,1.0,1,1.0,1,1.0,1
7189,max_ml,10,30,3,3,0.05,0.95,0.8608028196761727,4,1.0,1,1.0,1,1.0,1
7190,max_ml,10,30,3,3,0.05,0.95,0.8890091661143584,13,1.0,1,1.0,1,1.0,1
7191,max_ml,10,30,3,3,0.05,0.95,0.9087704263208004,6,1.0,1,1.0,1,1.0,1
7192,max_ml,10,30,3,3,0.05,0.95,0.9371046812179856,13,1.0,1,1.0,1,1.0,1
7193,max_ml,10,30,3,3,0.05,0.95,0.815576264990563,5,1.0,1,1.0,1,1.0,1
7194,max_ml,10,30,3,3,0.05,0.95,0.9404125014916755,18,1.0,1,1.0,1,1.0,1
7195,max_ml,10,30,3,3,0.05,0.95,0.9072228134806112,9,1.0,1,1.0,1,1.0,1
7196,max_ml,10,30,3,3,0.05,0.95,0.8872660410316581,21,1.0,1,1.0,1,1.0,1
7197,max_ml,10,30,3,3,0.05,0.95,0.8527182230250848,19,1.0,1,1.0,1,1.0,1
7198,max_ml,10,30,3,3,0.05,0.95,0.916118823094406,11,1.0,1,1.0,1,1.0,1
7199,max_ml,10,30,3,3,0.05,0.95,0.8988127532398762,12,1.0,1,1.0,1,1.0,1
7200,max_ml,10,30,3,3,0.05,0.95,0.8232065121183726,7,1.0,1,1.0,1,1.0,1
7201,max_ml,10,30,3,3,0.05,0.95,0.7132129730143343,3,1.0,1,1.0,1,1.0,1
7202,max_ml,10,30,3,3,0.05,0.95,0.8933272601703508,13,1.0,1,1.0,1,1.0,1
7203,max_ml,10,30,3,3,0.05,0.95,0.6263068362093626,2,1.0,1,1.0,1,1.0,1
7204,max_ml,10,30,3,3,0.05,0.95,0.8006468273778842,6,1.0,1,1.0,1,1.0,1
7205,max_ml,10,30,3,3,0.05,0.95,0.8073807074538828,8,1.0,1,1.0,1,1.0,1
7206,max_ml,10,30,3,3,0.05,0.95,0.9444741648155166,6,1.0,1,1.0,1,1.0,1
7207,max_ml,10,30,3,3,0.05,0.95,0.9195761694321668,48,0.0,0,0.0,0,1.0,1
7208,max_ml,10,30,3,3,0.05,0.95,0.7988150130522499,7,1.0,1,1.0,1,1.0,1
7209,max_ml,10,30,3,3,0.05,0.95,0.8720797106317649,21,1.0,1,1.0,1,1.0,1
7210,max_ml,10,30,3,3,0.05,0.95,0.8613636091797504,7,1.0,1,1.0,1,1.0,1
7211,max_ml,10,30,3,3,0.05,0.95,0.9238813822431546,17,1.0,1,1.0,1,1.0,1
7212,max_ml,10,30,3,3,0.05,0.95,0.6445490319270376,9,1.0,1,1.0,1,1.0,1
7213,max_ml,10,30,3,3,0.05,0.95,0.8875282645468373,14,1.0,1,1.0,1,1.0,1
7214,max_ml,10,30,3,3,0.05,0.95,0.5873809964448453,10,1.0,1,1.0,1,1.0,1
7215,max_ml,10,30,3,3,0.05,0.95,0.7700565882329979,5,1.0,1,1.0,1,1.0,1
7216,max_ml,10,30,3,3,0.05,0.95,0.8421335326899501,6,1.0,1,1.0,1,1.0,1
7217,max_ml,10,30,3,3,0.05,0.95,0.942448618210061,8,1.0,1,1.0,1,1.0,1
7218,max_ml,10,30,3,3,0.05,0.95,0.8653734922464128,4,1.0,1,1.0,1,1.0,1
7219,max_ml,10,30,3,3,0.05,0.95,0.9429569578419328,26,1.0,1,1.0,1,1.0,1
7220,max_ml,10,30,3,3,0.05,0.95,0.92724739688045,14,1.0,1,1.0,1,1.0,1
7221,max_ml,10,30,3,3,0.05,0.95,0.6908289055066426,7,1.0,1,1.0,1,1.0,1
7222,max_ml,10,30,3,3,0.05,0.95,0.9101433889921277,35,1.0,1,1.0,1,1.0,1
7223,max_ml,10,30,3,3,0.05,0.95,0.8856631533020731,6,1.0,1,1.0,1,1.0,1
7224,max_ml,10,30,3,3,0.05,0.95,0.9328219105588832,16,1.0,1,1.0,1,1.0,1
7225,max_ml,10,30,3,3,0.05,0.95,0.8450658878823978,8,1.0,1,1.0,1,1.0,1
7226,max_ml,10,30,3,3,0.05,0.95,0.6444044195099712,5,1.0,1,1.0,1,1.0,1
7227,max_ml,10,30,3,3,0.05,0.95,0.9293935626988296,33,1.0,1,1.0,1,1.0,1
7228,max_ml,10,30,3,3,0.05,0.95,0.8468191744693762,5,1.0,1,1.0,1,1.0,1
7229,max_ml,10,30,3,3,0.05,0.95,0.7677210137750736,4,1.0,1,1.0,1,1.0,1
7230,max_ml,10,30,3,3,0.05,0.95,0.7784311737446966,10,1.0,1,1.0,1,1.0,1
7231,max_ml,10,30,3,3,0.05,0.95,0.9206118788800792,33,0.0,0,0.0,0,1.0,1
7232,max_ml,10,30,3,3,0.05,0.95,0.8175428473985064,3,1.0,1,1.0,1,1.0,1
7233,max_ml,10,30,3,3,0.05,0.95,0.9378195067219196,15,1.0,1,1.0,1,1.0,1
7234,max_ml,10,30,3,3,0.05,0.95,0.8680831920295813,12,1.0,1,1.0,1,1.0,1
7235,max_ml,10,30,3,3,0.05,0.95,0.8580243203761488,15,1.0,1,1.0,1,1.0,1
7236,max_ml,10,30,3,3,0.05,0.95,0.9052490821229924,8,1.0,1,1.0,1,1.0,1
7237,max_ml,10,30,3,3,0.05,0.95,0.88723947811912,49,0.0,0,1.0,1,1.0,1
7238,max_ml,10,30,3,3,0.05,0.95,0.8663408786002889,22,1.0,1,1.0,1,1.0,1
7239,max_ml,10,30,3,3,0.05,0.95,0.874779585856322,8,1.0,1,1.0,1,1.0,1
7240,max_ml,10,30,3,3,0.05,0.95,0.8043870113483891,9,1.0,1,1.0,1,1.0,1
7241,max_ml,10,30,3,3,0.05,0.95,0.9122446911010984,12,1.0,1,1.0,1,1.0,1
7242,max_ml,10,30,3,3,0.05,0.95,0.8869568052945233,5,1.0,1,1.0,1,1.0,1
7243,max_ml,10,30,3,3,0.05,0.95,0.8347089883629326,5,1.0,1,1.0,1,1.0,1
7244,max_ml,10,30,3,3,0.05,0.95,0.8995495087310873,8,1.0,1,1.0,1,1.0,1
7245,max_ml,10,30,3,3,0.05,0.95,0.9465995565341222,28,1.0,1,1.0,1,0.0,0
7246,max_ml,10,30,3,3,0.05,0.95,0.9195783847550504,38,1.0,1,1.0,1,1.0,1
7247,max_ml,10,30,3,3,0.05,0.95,0.9230585134230316,13,1.0,1,1.0,1,1.0,1
7248,max_ml,10,30,3,3,0.05,0.95,0.6571680791035472,7,1.0,1,1.0,1,1.0,1
7249,max_ml,10,30,3,3,0.05,0.95,0.9418198822526506,44,0.0,1,0.0,1,0.0,1
7250,max_ml,10,30,3,3,0.05,0.95,0.8744448629329935,5,1.0,1,1.0,1,1.0,1
7251,max_ml,10,30,3,3,0.05,0.95,0.9442207048102136,15,1.0,1,1.0,1,1.0,1
7252,max_ml,10,30,3,3,0.05,0.95,0.9288424386518742,20,1.0,1,1.0,1,1.0,1
7253,max_ml,10,30,3,3,0.05,0.95,0.936154075948518,18,1.0,1,1.0,1,1.0,1
7254,max_ml,10,30,3,3,0.05,0.95,0.7879645327546265,3,1.0,1,1.0,1,1.0,1
7255,max_ml,10,30,3,3,0.05,0.95,0.9322920005923736,14,1.0,1,1.0,1,1.0,1
7256,max_ml,10,30,3,3,0.05,0.95,0.9452560070894545,8,1.0,1,1.0,1,1.0,1
7257,max_ml,10,30,3,3,0.05,0.95,0.8171083202731098,24,1.0,1,1.0,1,1.0,1
7258,max_ml,10,30,3,3,0.05,0.95,0.9110863198051584,21,1.0,1,1.0,1,1.0,1
7259,max_ml,10,30,3,3,0.05,0.95,0.8167653454091325,14,1.0,1,1.0,1,1.0,1
7260,max_ml,10,30,3,3,0.05,0.95,0.8537960336421657,10,1.0,1,1.0,1,1.0,1
7261,max_ml,10,30,3,3,0.05,0.95,0.7772501175311745,6,1.0,1,1.0,1,1.0,1
7262,max_ml,10,30,3,3,0.05,0.95,0.923881911220909,12,1.0,1,1.0,1,1.0,1
7263,max_ml,10,30,3,3,0.05,0.95,0.808191620575102,3,1.0,1,1.0,1,1.0,1
7264,max_ml,10,30,3,3,0.05,0.95,0.912638726144447,7,1.0,1,1.0,1,1.0,1
7265,max_ml,10,30,3,3,0.05,0.95,0.8522156126843985,8,1.0,1,1.0,1,1.0,1
7266,max_ml,10,30,3,3,0.05,0.95,0.9282104231325384,20,1.0,1,1.0,1,1.0,1
7267,max_ml,10,30,3,3,0.05,0.95,0.9362498505316372,8,1.0,1,1.0,1,1.0,1
7268,max_ml,10,30,3,3,0.05,0.95,0.8173320939128507,9,1.0,1,1.0,1,1.0,1
7269,max_ml,10,30,3,3,0.05,0.95,0.9462122305274714,20,1.0,1,1.0,1,1.0,1
7270,max_ml,10,30,3,3,0.05,0.95,0.9033666495417904,32,1.0,1,1.0,1,1.0,1
7271,max_ml,10,30,3,3,0.05,0.95,0.8234587707359864,15,1.0,1,1.0,1,1.0,1
7272,max_ml,10,30,3,3,0.05,0.95,0.6012876985379555,4,1.0,1,1.0,1,1.0,1
7273,max_ml,10,30,3,3,0.05,0.95,0.9128218814676302,25,1.0,1,1.0,1,1.0,1
7274,max_ml,10,30,3,3,0.05,0.95,0.8210821792896441,9,1.0,1,1.0,1,1.0,1
7275,max_ml,10,30,3,3,0.05,0.95,0.8856307403769946,6,1.0,1,1.0,1,1.0,1
7276,max_ml,10,30,3,3,0.05,0.95,0.9130266843008622,5,1.0,1,1.0,1,1.0,1
7277,max_ml,10,30,3,3,0.05,0.95,0.7942484883635744,14,1.0,1,1.0,1,1.0,1
7278,max_ml,10,30,3,3,0.05,0.95,0.7952752006846495,5,1.0,1,1.0,1,1.0,1
7279,max_ml,10,30,3,3,0.05,0.95,0.8545015728225185,14,1.0,1,1.0,1,1.0,1
7280,max_ml,10,30,3,3,0.05,0.95,0.9091995544104676,11,1.0,1,1.0,1,1.0,1
7281,max_ml,10,30,3,3,0.05,0.95,0.9469621062765944,7,1.0,1,1.0,1,1.0,1
7282,max_ml,10,30,3,3,0.05,0.95,0.6923376353867915,6,1.0,1,1.0,1,1.0,1
7283,max_ml,10,30,3,3,0.05,0.95,0.9319087349393028,16,1.0,1,1.0,1,1.0,1
7284,max_ml,10,30,3,3,0.05,0.95,0.789664044517547,6,1.0,1,1.0,1,1.0,1
7285,max_ml,10,30,3,3,0.05,0.95,0.8597440185147969,13,1.0,1,1.0,1,1.0,1
7286,max_ml,10,30,3,3,0.05,0.95,0.9141040491026696,10,1.0,1,1.0,1,1.0,1
7287,max_ml,10,30,3,3,0.05,0.95,0.8231881343281172,3,1.0,1,1.0,1,1.0,1
7288,max_ml,10,30,3,3,0.05,0.95,0.926952310081226,12,1.0,1,1.0,1,1.0,1
7289,max_ml,10,30,3,3,0.05,0.95,0.7735002367877316,12,1.0,1,1.0,1,1.0,1
7290,max_ml,10,30,3,3,0.05,0.95,0.7879108973915548,2,1.0,1,1.0,1,1.0,1
7291,max_ml,10,30,3,3,0.05,0.95,0.9265499566684252,9,1.0,1,1.0,1,1.0,1
7292,max_ml,10,30,3,3,0.05,0.95,0.8121284554439884,7,1.0,1,1.0,1,1.0,1
7293,max_ml,10,30,3,3,0.05,0.95,0.8974477928243815,23,1.0,1,1.0,1,1.0,1
7294,max_ml,10,30,3,3,0.05,0.95,0.80634036127645,7,1.0,1,1.0,1,1.0,1
7295,max_ml,10,30,3,3,0.05,0.95,0.6969521848873017,5,1.0,1,1.0,1,1.0,1
7296,max_ml,10,30,3,3,0.05,0.95,0.9281915320706684,8,1.0,1,1.0,1,1.0,1
7297,max_ml,10,30,3,3,0.05,0.95,0.7744178764170431,6,1.0,1,1.0,1,1.0,1
7298,max_ml,10,30,3,3,0.05,0.95,0.8690904325777703,8,1.0,1,1.0,1,1.0,1
7299,max_ml,10,30,3,3,0.05,0.95,0.87866675375991,16,1.0,1,1.0,1,1.0,1
7300,max_ml,10,30,3,3,0.05,0.95,0.9376753051462692,16,1.0,1,1.0,1,1.0,1
7301,max_ml,10,30,3,3,0.05,0.95,0.874046951608528,40,1.0,1,1.0,1,1.0,1
7302,max_ml,10,30,3,3,0.05,0.95,0.9314935512437152,9,1.0,1,1.0,1,1.0,1
7303,max_ml,10,30,3,3,0.05,0.95,0.8522581671490097,9,1.0,1,1.0,1,1.0,1
7304,max_ml,10,30,3,3,0.05,0.95,0.8792059774663306,3,1.0,1,1.0,1,1.0,1
7305,max_ml,10,30,3,3,0.05,0.95,0.8946634040888685,10,1.0,1,1.0,1,1.0,1
7306,max_ml,10,30,3,3,0.05,0.95,0.9497443103648068,48,0.0,0,0.0,0,1.0,1
7307,max_ml,10,30,3,3,0.05,0.95,0.9228485043018628,5,1.0,1,1.0,1,1.0,1
7308,max_ml,10,30,3,3,0.05,0.95,0.8628912220159634,10,1.0,1,1.0,1,1.0,1
7309,max_ml,10,30,3,3,0.05,0.95,0.940511686415646,13,1.0,1,1.0,1,1.0,1
7310,max_ml,10,30,3,3,0.05,0.95,0.897501173753079,6,1.0,1,1.0,1,1.0,1
7311,max_ml,10,30,3,3,0.05,0.95,0.7545259746562137,8,1.0,1,1.0,1,1.0,1
7312,max_ml,10,30,3,3,0.05,0.95,0.94314034446137,17,1.0,1,1.0,1,1.0,1
7313,max_ml,10,30,3,3,0.05,0.95,0.8138839325004434,10,1.0,1,1.0,1,1.0,1
7314,max_ml,10,30,3,3,0.05,0.95,0.8418451879587621,7,1.0,1,1.0,1,1.0,1
7315,max_ml,10,30,3,3,0.05,0.95,0.8702478174145396,14,1.0,1,1.0,1,1.0,1
7316,max_ml,10,30,3,3,0.05,0.95,0.8705550498949921,7,1.0,1,1.0,1,1.0,1
7317,max_ml,10,30,3,3,0.05,0.95,0.9308174075344264,35,1.0,1,1.0,1,1.0,1
7318,max_ml,10,30,3,3,0.05,0.95,0.9361602489047176,18,1.0,1,1.0,1,1.0,1
7319,max_ml,10,30,3,3,0.05,0.95,0.8741010282649306,20,1.0,1,1.0,1,1.0,1
7320,max_ml,10,30,3,3,0.05,0.95,0.7681957411993701,8,1.0,1,1.0,1,1.0,1
7321,max_ml,10,30,3,3,0.05,0.95,0.8307673549055183,6,1.0,1,1.0,1,1.0,1
7322,max_ml,10,30,3,3,0.05,0.95,0.8447430779170506,6,1.0,1,1.0,1,1.0,1
7323,max_ml,10,30,3,3,0.05,0.95,0.916821876869762,5,1.0,1,1.0,1,1.0,1
7324,max_ml,10,30,3,3,0.05,0.95,0.789579092571887,4,1.0,1,1.0,1,1.0,1
7325,max_ml,10,30,3,3,0.05,0.95,0.9090155281923696,9,1.0,1,1.0,1,1.0,1
7326,max_ml,10,30,3,3,0.05,0.95,0.9134312095721044,3,1.0,1,1.0,1,1.0,1
7327,max_ml,10,30,3,3,0.05,0.95,0.7883029320104419,5,1.0,1,1.0,1,1.0,1
7328,max_ml,10,30,3,3,0.05,0.95,0.6955080400807634,4,1.0,1,1.0,1,1.0,1
7329,max_ml,10,30,3,3,0.05,0.95,0.8781976882706493,6,1.0,1,1.0,1,1.0,1
7330,max_ml,10,30,3,3,0.05,0.95,0.9452038655571816,12,1.0,1,1.0,1,1.0,1
7331,max_ml,10,30,3,3,0.05,0.95,0.8161693891171069,17,1.0,1,1.0,1,1.0,1
7332,max_ml,10,30,3,3,0.05,0.95,0.939936911347872,11,1.0,1,1.0,1,1.0,1
7333,max_ml,10,30,3,3,0.05,0.95,0.8318123678373917,5,1.0,1,1.0,1,1.0,1
7334,max_ml,10,30,3,3,0.05,0.95,0.6751007368385403,10,1.0,1,1.0,1,1.0,1
7335,max_ml,10,30,3,3,0.05,0.95,0.9228936346149142,36,0.0,1,0.0,1,0.0,1
7336,max_ml,10,30,3,3,0.05,0.95,0.8470991145308275,8,1.0,1,1.0,1,1.0,1
7337,max_ml,10,30,3,3,0.05,0.95,0.8881568413627957,15,1.0,1,1.0,1,1.0,1
7338,max_ml,10,30,3,3,0.05,0.95,0.848002270589251,5,1.0,1,1.0,1,1.0,1
7339,max_ml,10,30,3,3,0.05,0.95,0.6529346171662118,3,1.0,1,1.0,1,1.0,1
7340,max_ml,10,30,3,3,0.05,0.95,0.9066696322736448,23,1.0,1,1.0,1,1.0,1
7341,max_ml,10,30,3,3,0.05,0.95,0.7780521930314184,12,1.0,1,1.0,1,1.0,1
7342,max_ml,10,30,3,3,0.05,0.95,0.6655609149856941,5,1.0,1,1.0,1,1.0,1
7343,max_ml,10,30,3,3,0.05,0.95,0.938560303849191,26,0.0,0,0.0,0,1.0,1
7344,max_ml,10,30,3,3,0.05,0.95,0.903689579206511,9,1.0,1,1.0,1,1.0,1
7345,max_ml,10,30,3,3,0.05,0.95,0.852432637365562,12,1.0,1,1.0,1,1.0,1
7346,max_ml,10,30,3,3,0.05,0.95,0.7907444102960758,9,1.0,1,1.0,1,1.0,1
7347,max_ml,10,30,3,3,0.05,0.95,0.9180574480751262,32,1.0,1,1.0,1,1.0,1
7348,max_ml,10,30,3,3,0.05,0.95,0.7760864747042016,19,1.0,1,1.0,1,1.0,1
7349,max_ml,10,30,3,3,0.05,0.95,0.9035127553461793,11,1.0,1,1.0,1,1.0,1
7350,max_ml,10,30,3,3,0.05,0.95,0.6210366271691032,5,1.0,1,1.0,1,1.0,1
7351,max_ml,10,30,3,3,0.05,0.95,0.7337544865404794,3,1.0,1,1.0,1,1.0,1
7352,max_ml,10,30,3,3,0.05,0.95,0.8438108941883128,13,1.0,1,1.0,1,1.0,1
7353,max_ml,10,30,3,3,0.05,0.95,0.8553095141744492,19,1.0,1,1.0,1,1.0,1
7354,max_ml,10,30,3,3,0.05,0.95,0.917360670421868,35,0.0,1,0.0,1,0.0,1
7355,max_ml,10,30,3,3,0.05,0.95,0.7929270079235887,8,1.0,1,1.0,1,1.0,1
7356,max_ml,10,30,3,3,0.05,0.95,0.9340762576955266,5,1.0,1,1.0,1,1.0,1
7357,max_ml,10,30,3,3,0.05,0.95,0.902789390689024,7,1.0,1,1.0,1,1.0,1
7358,max_ml,10,30,3,3,0.05,0.95,0.9077188036071336,4,1.0,1,1.0,1,1.0,1
7359,max_ml,10,30,3,3,0.05,0.95,0.932094182479744,54,0.0,1,0.0,1,0.0,1
7360,max_ml,10,30,3,3,0.05,0.95,0.927854431618954,6,1.0,1,1.0,1,1.0,1
7361,max_ml,10,30,3,3,0.05,0.95,0.7603114003808462,7,1.0,1,1.0,1,1.0,1
7362,max_ml,10,30,3,3,0.05,0.95,0.8161745629211666,3,1.0,1,1.0,1,1.0,1
7363,max_ml,10,30,3,3,0.05,0.95,0.820011235925853,16,1.0,1,1.0,1,1.0,1
7364,max_ml,10,30,3,3,0.05,0.95,0.7090023908450128,6,1.0,1,1.0,1,1.0,1
7365,max_ml,10,30,3,3,0.05,0.95,0.9135694593833252,20,1.0,1,1.0,1,1.0,1
7366,max_ml,10,30,3,3,0.05,0.95,0.8462967885938052,6,1.0,1,1.0,1,1.0,1
7367,max_ml,10,30,3,3,0.05,0.95,0.8837402403670157,5,1.0,1,1.0,1,1.0,1
7368,max_ml,10,30,3,3,0.05,0.95,0.8264012228407519,9,1.0,1,1.0,1,1.0,1
7369,max_ml,10,30,3,3,0.05,0.95,0.7707589317372271,9,1.0,1,1.0,1,1.0,1
7370,max_ml,10,30,3,3,0.05,0.95,0.7624279927064738,6,1.0,1,1.0,1,1.0,1
7371,max_ml,10,30,3,3,0.05,0.95,0.6543757498847729,6,1.0,1,1.0,1,1.0,1
7372,max_ml,10,30,3,3,0.05,0.95,0.8728353463719757,24,1.0,1,1.0,1,1.0,1
7373,max_ml,10,30,3,3,0.05,0.95,0.7475205001411848,6,1.0,1,1.0,1,1.0,1
7374,max_ml,10,30,3,3,0.05,0.95,0.9318474684839227,21,1.0,1,1.0,1,1.0,1
7375,max_ml,10,30,3,3,0.05,0.95,0.9327452248824828,22,1.0,1,1.0,1,1.0,1
7376,max_ml,10,30,3,3,0.05,0.95,0.940079439649642,45,0.0,0,1.0,1,1.0,1
7377,max_ml,10,30,3,3,0.05,0.95,0.8184068784199794,11,1.0,1,1.0,1,1.0,1
7378,max_ml,10,30,3,3,0.05,0.95,0.9432104563756198,15,1.0,1,1.0,1,1.0,1
7379,max_ml,10,30,3,3,0.05,0.95,0.8857532427017649,5,1.0,1,1.0,1,1.0,1
7380,max_ml,10,30,3,3,0.05,0.95,0.835807381403861,13,1.0,1,1.0,1,1.0,1
7381,max_ml,10,30,3,3,0.05,0.95,0.8979689362456368,12,1.0,1,1.0,1,1.0,1
7382,max_ml,10,30,3,3,0.05,0.95,0.8181016486081245,8,1.0,1,1.0,1,1.0,1
7383,max_ml,10,30,3,3,0.05,0.95,0.9244376504279656,6,1.0,1,1.0,1,1.0,1
7384,max_ml,10,30,3,3,0.05,0.95,0.759271624566984,11,1.0,1,1.0,1,1.0,1
7385,max_ml,10,30,3,3,0.05,0.95,0.811210656110412,10,1.0,1,1.0,1,1.0,1
7386,max_ml,10,30,3,3,0.05,0.95,0.7180381718535854,4,1.0,1,1.0,1,1.0,1
7387,max_ml,10,30,3,3,0.05,0.95,0.94172947490844,16,1.0,1,1.0,1,1.0,1
7388,max_ml,10,30,3,3,0.05,0.95,0.9117147037047146,10,1.0,1,1.0,1,1.0,1
7389,max_ml,10,30,3,3,0.05,0.95,0.8605508253680103,3,1.0,1,1.0,1,1.0,1
7390,max_ml,10,30,3,3,0.05,0.95,0.9265877378055604,5,1.0,1,1.0,1,1.0,1
7391,max_ml,10,30,3,3,0.05,0.95,0.9143296232419084,16,1.0,1,1.0,1,1.0,1
7392,max_ml,10,30,3,3,0.05,0.95,0.8272389644302852,5,1.0,1,1.0,1,1.0,1
7393,max_ml,10,30,3,3,0.05,0.95,0.9176352076673474,5,1.0,1,1.0,1,1.0,1
7394,max_ml,10,30,3,3,0.05,0.95,0.9495103478834664,28,0.0,1,0.0,1,0.0,1
7395,max_ml,10,30,3,3,0.05,0.95,0.9081613091170968,34,1.0,1,1.0,1,1.0,1
7396,max_ml,10,30,3,3,0.05,0.95,0.9261781100824996,29,1.0,1,1.0,1,1.0,1
7397,max_ml,10,30,3,3,0.05,0.95,0.8299061309477638,15,1.0,1,1.0,1,1.0,1
7398,max_ml,10,30,3,3,0.05,0.95,0.9420857531290656,29,1.0,1,1.0,1,1.0,1
7399,max_ml,10,30,3,3,0.05,0.95,0.800914165933825,4,1.0,1,1.0,1,1.0,1
7400,max_ml,10,30,3,3,0.05,0.95,0.8868779829163478,2,1.0,1,1.0,1,1.0,1
7401,max_ml,10,30,3,3,0.05,0.95,0.911587026452424,25,1.0,1,1.0,1,1.0,1
7402,max_ml,10,30,3,3,0.05,0.95,0.9007270159878588,12,1.0,1,1.0,1,1.0,1
7403,max_ml,10,30,3,3,0.05,0.95,0.9036884125811864,12,1.0,1,1.0,1,1.0,1
7404,max_ml,10,30,3,3,0.05,0.95,0.8642624523482698,9,1.0,1,1.0,1,1.0,1
7405,max_ml,10,30,3,3,0.05,0.95,0.7763458890987226,5,1.0,1,1.0,1,1.0,1
7406,max_ml,10,30,3,3,0.05,0.95,0.9386081387788486,29,0.0,0,1.0,1,1.0,1
7407,max_ml,10,30,3,3,0.05,0.95,0.933594951204277,17,1.0,1,1.0,1,1.0,1
7408,max_ml,10,30,3,3,0.05,0.95,0.8140719157405294,5,1.0,1,1.0,1,1.0,1
7409,max_ml,10,30,3,3,0.05,0.95,0.9250455344053058,21,1.0,1,1.0,1,1.0,1
7410,max_ml,10,30,3,3,0.05,0.95,0.9175570508777168,36,1.0,1,1.0,1,1.0,1
7411,max_ml,10,30,3,3,0.05,0.95,0.8491775083421544,6,1.0,1,1.0,1,1.0,1
7412,max_ml,10,30,3,3,0.05,0.95,0.9135554645703776,8,1.0,1,1.0,1,1.0,1
7413,max_ml,10,30,3,3,0.05,0.95,0.889640454582652,9,1.0,1,1.0,1,1.0,1
7414,max_ml,10,30,3,3,0.05,0.95,0.8061122503485044,8,1.0,1,1.0,1,1.0,1
7415,max_ml,10,30,3,3,0.05,0.95,0.857279225303318,10,1.0,1,1.0,1,1.0,1
7416,max_ml,10,30,3,3,0.05,0.95,0.8633980941274789,4,1.0,1,1.0,1,1.0,1
7417,max_ml,10,30,3,3,0.05,0.95,0.9286375472587132,4,1.0,1,1.0,1,1.0,1
7418,max_ml,10,30,3,3,0.05,0.95,0.882372287997878,9,1.0,1,1.0,1,1.0,1
7419,max_ml,10,30,3,3,0.05,0.95,0.9134692762562332,25,1.0,1,1.0,1,1.0,1
7420,max_ml,10,30,3,3,0.05,0.95,0.8103998515122122,9,1.0,1,1.0,1,1.0,1
7421,max_ml,10,30,3,3,0.05,0.95,0.935414789688151,14,1.0,1,1.0,1,1.0,1
7422,max_ml,10,30,3,3,0.05,0.95,0.6928383116042808,7,1.0,1,1.0,1,1.0,1
7423,max_ml,10,30,3,3,0.05,0.95,0.8172203386825962,6,1.0,1,1.0,1,1.0,1
7424,max_ml,10,30,3,3,0.05,0.95,0.8402434234157925,8,1.0,1,1.0,1,1.0,1
7425,max_ml,10,30,3,3,0.05,0.95,0.9077814625921806,12,1.0,1,1.0,1,1.0,1
7426,max_ml,10,30,3,3,0.05,0.95,0.818165932118003,6,1.0,1,1.0,1,1.0,1
7427,max_ml,10,30,3,3,0.05,0.95,0.7800724789108701,6,1.0,1,1.0,1,1.0,1
7428,max_ml,10,30,3,3,0.05,0.95,0.8503055973187144,7,1.0,1,1.0,1,1.0,1
7429,max_ml,10,30,3,3,0.05,0.95,0.9156535524650417,14,1.0,1,1.0,1,1.0,1
7430,max_ml,10,30,3,3,0.05,0.95,0.9444708745482482,8,1.0,1,1.0,1,1.0,1
7431,max_ml,10,30,3,3,0.05,0.95,0.8620640328635351,18,1.0,1,1.0,1,1.0,1
7432,max_ml,10,30,3,3,0.05,0.95,0.9350426246286156,70,0.0,1,0.0,1,0.0,1
7433,max_ml,10,30,3,3,0.05,0.95,0.9130322248433664,7,1.0,1,1.0,1,1.0,1
7434,max_ml,10,30,3,3,0.05,0.95,0.8282749553842773,11,1.0,1,1.0,1,1.0,1
7435,max_ml,10,30,3,3,0.05,0.95,0.9318025662947712,16,1.0,1,1.0,1,1.0,1
7436,max_ml,10,30,3,3,0.05,0.95,0.8870153207729962,6,1.0,1,1.0,1,1.0,1
7437,max_ml,10,30,3,3,0.05,0.95,0.93861871642791,16,1.0,1,1.0,1,1.0,1
7438,max_ml,10,30,3,3,0.05,0.95,0.7675180052820827,6,1.0,1,1.0,1,1.0,1
7439,max_ml,10,30,3,3,0.05,0.95,0.7110378002075258,3,1.0,1,1.0,1,1.0,1
7440,max_ml,10,30,3,3,0.05,0.95,0.8620168799180846,5,1.0,1,1.0,1,1.0,1
7441,max_ml,10,30,3,3,0.05,0.95,0.8503486039015431,7,1.0,1,1.0,1,1.0,1
7442,max_ml,10,30,3,3,0.05,0.95,0.9391459120603836,23,1.0,1,1.0,1,1.0,1
7443,max_ml,10,30,3,3,0.05,0.95,0.8225553282599163,8,1.0,1,1.0,1,1.0,1
7444,max_ml,10,30,3,3,0.05,0.95,0.8832345529445921,6,1.0,1,1.0,1,1.0,1
7445,max_ml,10,30,3,3,0.05,0.95,0.7967628378426381,7,1.0,1,1.0,1,1.0,1
7446,max_ml,10,30,3,3,0.05,0.95,0.8634596863162175,27,0.0,0,1.0,1,1.0,1
7447,max_ml,10,30,3,3,0.05,0.95,0.910280608581532,6,1.0,1,1.0,1,1.0,1
7448,max_ml,10,30,3,3,0.05,0.95,0.8266828520902371,5,1.0,1,1.0,1,1.0,1
7449,max_ml,10,30,3,3,0.05,0.95,0.899173067980839,19,1.0,1,1.0,1,1.0,1
7450,max_ml,10,30,3,3,0.05,0.95,0.899278924093879,19,1.0,1,1.0,1,1.0,1
7451,max_ml,10,30,3,3,0.05,0.95,0.8569461933821655,12,1.0,1,1.0,1,1.0,1
7452,max_ml,10,30,3,3,0.05,0.95,0.8191031841364368,4,1.0,1,1.0,1,1.0,1
7453,max_ml,10,30,3,3,0.05,0.95,0.9004477793651947,16,1.0,1,1.0,1,1.0,1
7454,max_ml,10,30,3,3,0.05,0.95,0.9494473574070096,26,1.0,1,1.0,1,1.0,1
7455,max_ml,10,30,3,3,0.05,0.95,0.9418547523752728,7,1.0,1,1.0,1,1.0,1
7456,max_ml,10,30,3,3,0.05,0.95,0.7962244261582633,4,1.0,1,1.0,1,1.0,1
7457,max_ml,10,30,3,3,0.05,0.95,0.7722793698271931,4,1.0,1,1.0,1,1.0,1
7458,max_ml,10,30,3,3,0.05,0.95,0.8696889796403363,2,1.0,1,1.0,1,1.0,1
7459,max_ml,10,30,3,3,0.05,0.95,0.941929880972365,14,1.0,1,1.0,1,1.0,1
7460,max_ml,10,30,3,3,0.05,0.95,0.8579437616110357,6,1.0,1,1.0,1,1.0,1
7461,max_ml,10,30,3,3,0.05,0.95,0.8479081949022595,14,1.0,1,1.0,1,1.0,1
7462,max_ml,10,30,3,3,0.05,0.95,0.8722056572540898,10,1.0,1,1.0,1,1.0,1
7463,max_ml,10,30,3,3,0.05,0.95,0.8868276198694733,6,1.0,1,1.0,1,1.0,1
7464,max_ml,10,30,3,3,0.05,0.95,0.8750995622588034,32,1.0,1,1.0,1,1.0,1
7465,max_ml,10,30,3,3,0.05,0.95,0.936666403343781,25,0.0,0,1.0,1,0.0,0
7466,max_ml,10,30,3,3,0.05,0.95,0.9329888524529232,17,1.0,1,1.0,1,1.0,1
7467,max_ml,10,30,3,3,0.05,0.95,0.9051378845508198,21,1.0,1,1.0,1,1.0,1
7468,max_ml,10,30,3,3,0.05,0.95,0.6831653381244494,4,1.0,1,1.0,1,1.0,1
7469,max_ml,10,30,3,3,0.05,0.95,0.7962538104914646,9,1.0,1,1.0,1,1.0,1
7470,max_ml,10,30,3,3,0.05,0.95,0.945845287248899,47,0.0,0,1.0,1,1.0,1
7471,max_ml,10,30,3,3,0.05,0.95,0.9253730023088156,42,0.0,0,0.0,0,1.0,1
7472,max_ml,10,30,3,3,0.05,0.95,0.946848502772329,17,1.0,1,1.0,1,1.0,1
7473,max_ml,10,30,3,3,0.05,0.95,0.778954336554942,9,1.0,1,1.0,1,1.0,1
7474,max_ml,10,30,3,3,0.05,0.95,0.8301960403004169,8,1.0,1,1.0,1,1.0,1
7475,max_ml,10,30,3,3,0.05,0.95,0.9331958507710936,20,1.0,1,1.0,1,1.0,1
7476,max_ml,10,30,3,3,0.05,0.95,0.8895288367235257,23,1.0,1,1.0,1,1.0,1
7477,max_ml,10,30,3,3,0.05,0.95,0.8789855166192403,10,1.0,1,1.0,1,1.0,1
7478,max_ml,10,30,3,3,0.05,0.95,0.8737272853094491,16,1.0,1,1.0,1,1.0,1
7479,max_ml,10,30,3,3,0.05,0.95,0.9323355439474208,12,1.0,1,1.0,1,1.0,1
7480,max_ml,10,30,3,3,0.05,0.95,0.9354487589436884,29,1.0,1,1.0,1,1.0,1
7481,max_ml,10,30,3,3,0.05,0.95,0.927998458246797,19,1.0,1,1.0,1,1.0,1
7482,max_ml,10,30,3,3,0.05,0.95,0.9041560079651836,5,1.0,1,1.0,1,1.0,1
7483,max_ml,10,30,3,3,0.05,0.95,0.8444778266220769,10,1.0,1,1.0,1,1.0,1
7484,max_ml,10,30,3,3,0.05,0.95,0.8735004137625384,9,1.0,1,1.0,1,1.0,1
7485,max_ml,10,30,3,3,0.05,0.95,0.9242615820790084,14,1.0,1,1.0,1,1.0,1
7486,max_ml,10,30,3,3,0.05,0.95,0.9042967448974109,5,1.0,1,1.0,1,1.0,1
7487,max_ml,10,30,3,3,0.05,0.95,0.5775642562556447,2,1.0,1,1.0,1,1.0,1
7488,max_ml,10,30,3,3,0.05,0.95,0.7349583344461875,6,1.0,1,1.0,1,1.0,1
7489,max_ml,10,30,3,3,0.05,0.95,0.887064830788087,5,1.0,1,1.0,1,1.0,1
7490,max_ml,10,30,3,3,0.05,0.95,0.535841631950899,2,1.0,1,1.0,1,1.0,1
7491,max_ml,10,30,3,3,0.05,0.95,0.9384173045689316,23,1.0,1,1.0,1,1.0,1
7492,max_ml,10,30,3,3,0.05,0.95,0.9344867676205209,42,0.0,1,0.0,1,0.0,1
7493,max_ml,10,30,3,3,0.05,0.95,0.9465591828732302,21,1.0,1,1.0,1,0.0,0
7494,max_ml,10,30,3,3,0.05,0.95,0.9049326099554502,35,1.0,1,1.0,1,1.0,1
7495,max_ml,10,30,3,3,0.05,0.95,0.9143088537296188,43,0.0,0,1.0,1,1.0,1
7496,max_ml,10,30,3,3,0.05,0.95,0.9166132639857524,7,1.0,1,1.0,1,1.0,1
7497,max_ml,10,30,3,3,0.05,0.95,0.8626563757778063,5,1.0,1,1.0,1,1.0,1
7498,max_ml,10,30,3,3,0.05,0.95,0.9427199710015776,23,1.0,1,1.0,1,1.0,1
7499,max_ml,10,30,3,3,0.05,0.95,0.9218871052087668,28,1.0,1,1.0,1,1.0,1
7500,max_ml,10,30,3,3,0.05,0.95,0.9223429130287456,11,1.0,1,1.0,1,1.0,1
7501,max_ml,10,30,3,3,0.05,0.95,0.8505875943697504,6,1.0,1,1.0,1,1.0,1
7502,max_ml,10,30,3,3,0.05,0.95,0.8943249924088343,8,1.0,1,1.0,1,1.0,1
7503,max_ml,10,30,3,3,0.05,0.95,0.8319888837993926,10,1.0,1,1.0,1,1.0,1
7504,max_ml,10,30,3,3,0.05,0.95,0.7983757890235536,8,1.0,1,1.0,1,1.0,1
7505,max_ml,10,30,3,3,0.05,0.95,0.8960220305814156,9,1.0,1,1.0,1,1.0,1
7506,max_ml,10,30,3,3,0.05,0.95,0.8954777457644408,4,1.0,1,1.0,1,1.0,1
7507,max_ml,10,30,3,3,0.05,0.95,0.9233992570569204,3,1.0,1,1.0,1,1.0,1
7508,max_ml,10,30,3,3,0.05,0.95,0.7865297854011164,6,1.0,1,1.0,1,1.0,1
7509,max_ml,10,30,3,3,0.05,0.95,0.87221071766139,13,1.0,1,1.0,1,1.0,1
7510,max_ml,10,30,3,3,0.05,0.95,0.9043613389289148,17,1.0,1,1.0,1,1.0,1
7511,max_ml,10,30,3,3,0.05,0.95,0.9487217237170024,22,1.0,1,1.0,1,1.0,1
7512,max_ml,10,30,3,3,0.05,0.95,0.9312447803933784,43,0.0,1,0.0,1,0.0,1
7513,max_ml,10,30,3,3,0.05,0.95,0.923754420157556,29,1.0,1,1.0,1,1.0,1
7514,max_ml,10,30,3,3,0.05,0.95,0.9240787784653356,29,1.0,1,1.0,1,1.0,1
7515,max_ml,10,30,3,3,0.05,0.95,0.6703865076187661,4,1.0,1,1.0,1,1.0,1
7516,max_ml,10,30,3,3,0.05,0.95,0.8719150562107407,8,1.0,1,1.0,1,1.0,1
7517,max_ml,10,30,3,3,0.05,0.95,0.7349721242737911,5,1.0,1,1.0,1,1.0,1
7518,max_ml,10,30,3,3,0.05,0.95,0.8908227849806116,24,1.0,1,1.0,1,1.0,1
7519,max_ml,10,30,3,3,0.05,0.95,0.862799353214035,11,1.0,1,1.0,1,1.0,1
7520,max_ml,10,30,3,3,0.05,0.95,0.910971449017663,20,1.0,1,1.0,1,1.0,1
7521,max_ml,10,30,3,3,0.05,0.95,0.8241431305816763,9,1.0,1,1.0,1,1.0,1
7522,max_ml,10,30,3,3,0.05,0.95,0.9127504430441558,11,1.0,1,1.0,1,1.0,1
7523,max_ml,10,30,3,3,0.05,0.95,0.8350804014523895,5,1.0,1,1.0,1,1.0,1
7524,max_ml,10,30,3,3,0.05,0.95,0.8418490524652023,33,1.0,1,1.0,1,1.0,1
7525,max_ml,10,30,3,3,0.05,0.95,0.886950678656252,6,1.0,1,1.0,1,1.0,1
7526,max_ml,10,30,3,3,0.05,0.95,0.9262942784018678,6,1.0,1,1.0,1,1.0,1
7527,max_ml,10,30,3,3,0.05,0.95,0.7482231711026875,4,1.0,1,1.0,1,1.0,1
7528,max_ml,10,30,3,3,0.05,0.95,0.9415946054847044,52,1.0,1,1.0,1,1.0,1
7529,max_ml,10,30,3,3,0.05,0.95,0.8052607505361451,6,1.0,1,1.0,1,1.0,1
7530,max_ml,10,30,3,3,0.05,0.95,0.9426676890963154,19,1.0,1,1.0,1,1.0,1
7531,max_ml,10,30,3,3,0.05,0.95,0.8913982957531973,3,1.0,1,1.0,1,1.0,1
7532,max_ml,10,30,3,3,0.05,0.95,0.9380885567639986,44,1.0,1,1.0,1,1.0,1
7533,max_ml,10,30,3,3,0.05,0.95,0.7501656342395325,5,1.0,1,1.0,1,1.0,1
7534,max_ml,10,30,3,3,0.05,0.95,0.9248016620412683,23,1.0,1,1.0,1,1.0,1
7535,max_ml,10,30,3,3,0.05,0.95,0.9372673241448282,26,1.0,1,1.0,1,1.0,1
7536,max_ml,10,30,3,3,0.05,0.95,0.5476967222389648,3,1.0,1,1.0,1,1.0,1
7537,max_ml,10,30,3,3,0.05,0.95,0.6798900405575171,4,1.0,1,1.0,1,1.0,1
7538,max_ml,10,30,3,3,0.05,0.95,0.9242511295344694,22,1.0,1,1.0,1,1.0,1
7539,max_ml,10,30,3,3,0.05,0.95,0.9224307086399494,8,1.0,1,1.0,1,1.0,1
7540,max_ml,10,30,3,3,0.05,0.95,0.9462899504284612,10,1.0,1,1.0,1,1.0,1
7541,max_ml,10,30,3,3,0.05,0.95,0.8391466487886312,9,1.0,1,1.0,1,1.0,1
7542,max_ml,10,30,3,3,0.05,0.95,0.9317458251475312,22,1.0,1,1.0,1,1.0,1
7543,max_ml,10,30,3,3,0.05,0.95,0.9245910722341306,13,1.0,1,1.0,1,1.0,1
7544,max_ml,10,30,3,3,0.05,0.95,0.8619763392496614,9,1.0,1,1.0,1,1.0,1
7545,max_ml,10,30,3,3,0.05,0.95,0.914708684559901,7,1.0,1,1.0,1,1.0,1
7546,max_ml,10,30,3,3,0.05,0.95,0.6162910745185757,4,1.0,1,1.0,1,1.0,1
7547,max_ml,10,30,3,3,0.05,0.95,0.8725212190784516,5,1.0,1,1.0,1,1.0,1
7548,max_ml,10,30,3,3,0.05,0.95,0.8807152386663091,7,1.0,1,1.0,1,1.0,1
7549,max_ml,10,30,3,3,0.05,0.95,0.9059667719597304,10,1.0,1,1.0,1,1.0,1
7550,max_ml,10,30,3,3,0.05,0.95,0.5814787254606772,2,1.0,1,1.0,1,1.0,1
7551,max_ml,10,30,3,3,0.05,0.95,0.7849682938999104,10,1.0,1,1.0,1,1.0,1
7552,max_ml,10,30,3,3,0.05,0.95,0.9306268552348006,17,1.0,1,1.0,1,1.0,1
7553,max_ml,10,30,3,3,0.05,0.95,0.8112862431903187,13,1.0,1,1.0,1,1.0,1
7554,max_ml,10,30,3,3,0.05,0.95,0.9496667796183048,17,1.0,1,1.0,1,1.0,1
7555,max_ml,10,30,3,3,0.05,0.95,0.8715826395210824,11,1.0,1,1.0,1,1.0,1
7556,max_ml,10,30,3,3,0.05,0.95,0.7710143742488631,7,1.0,1,1.0,1,1.0,1
7557,max_ml,10,30,3,3,0.05,0.95,0.8156618392820588,6,1.0,1,1.0,1,1.0,1
7558,max_ml,10,30,3,3,0.05,0.95,0.9215886911528072,35,1.0,1,1.0,1,1.0,1
7559,max_ml,10,30,3,3,0.05,0.95,0.7620680195143112,13,1.0,1,1.0,1,1.0,1
7560,max_ml,10,30,3,3,0.05,0.95,0.8243270948412591,4,1.0,1,1.0,1,1.0,1
7561,max_ml,10,30,3,3,0.05,0.95,0.9429643662448416,31,1.0,1,1.0,1,1.0,1
7562,max_ml,10,30,3,3,0.05,0.95,0.7516525265421538,5,1.0,1,1.0,1,1.0,1
7563,max_ml,10,30,3,3,0.05,0.95,0.8658824852975184,18,1.0,1,1.0,1,1.0,1
7564,max_ml,10,30,3,3,0.05,0.95,0.8824194083980281,14,1.0,1,1.0,1,1.0,1
7565,max_ml,10,30,3,3,0.05,0.95,0.8128967879189407,7,1.0,1,1.0,1,1.0,1
7566,max_ml,10,30,3,3,0.05,0.95,0.9369910062434093,42,1.0,1,1.0,1,1.0,1
7567,max_ml,10,30,3,3,0.05,0.95,0.9442167819988552,6,1.0,1,1.0,1,1.0,1
7568,max_ml,10,30,3,3,0.05,0.95,0.9415087699978058,14,1.0,1,1.0,1,1.0,1
7569,max_ml,10,30,3,3,0.05,0.95,0.8901952935501294,2,1.0,1,1.0,1,1.0,1
7570,max_ml,10,30,3,3,0.05,0.95,0.8495414186571194,18,1.0,1,1.0,1,1.0,1
7571,max_ml,10,30,3,3,0.05,0.95,0.9359263259006668,32,1.0,1,1.0,1,1.0,1
7572,max_ml,10,30,3,3,0.05,0.95,0.9445978012529122,37,1.0,1,1.0,1,1.0,1
7573,max_ml,10,30,3,3,0.05,0.95,0.8275027739343987,26,1.0,1,1.0,1,1.0,1
7574,max_ml,10,30,3,3,0.05,0.95,0.6846490440757012,11,1.0,1,1.0,1,1.0,1
7575,max_ml,10,30,3,3,0.05,0.95,0.7457086340856605,3,1.0,1,1.0,1,1.0,1
7576,max_ml,10,30,3,3,0.05,0.95,0.9202143639490324,13,1.0,1,1.0,1,1.0,1
7577,max_ml,10,30,3,3,0.05,0.95,0.8174868194936675,7,1.0,1,1.0,1,1.0,1
7578,max_ml,10,30,3,3,0.05,0.95,0.844704071655859,7,1.0,1,1.0,1,1.0,1
7579,max_ml,10,30,3,3,0.05,0.95,0.9274139791503678,16,1.0,1,1.0,1,1.0,1
7580,max_ml,10,30,3,3,0.05,0.95,0.8948117256495092,13,1.0,1,1.0,1,1.0,1
7581,max_ml,10,30,3,3,0.05,0.95,0.9099475659666718,13,1.0,1,1.0,1,1.0,1
7582,max_ml,10,30,3,3,0.05,0.95,0.9112005287078913,20,1.0,1,1.0,1,1.0,1
7583,max_ml,10,30,3,3,0.05,0.95,0.9400592640878715,13,1.0,1,1.0,1,1.0,1
7584,max_ml,10,30,3,3,0.05,0.95,0.9054047182844016,7,1.0,1,1.0,1,1.0,1
7585,max_ml,10,30,3,3,0.05,0.95,0.9089178029573888,4,1.0,1,1.0,1,1.0,1
7586,max_ml,10,30,3,3,0.05,0.95,0.9248592336682698,5,1.0,1,1.0,1,1.0,1
7587,max_ml,10,30,3,3,0.05,0.95,0.923772996571107,16,1.0,1,1.0,1,1.0,1
7588,max_ml,10,30,3,3,0.05,0.95,0.900067098411965,8,1.0,1,1.0,1,1.0,1
7589,max_ml,10,30,3,3,0.05,0.95,0.7420712547212797,4,1.0,1,1.0,1,1.0,1
7590,max_ml,10,30,3,3,0.05,0.95,0.820532847227969,10,1.0,1,1.0,1,1.0,1
7591,max_ml,10,30,3,3,0.05,0.95,0.8910785220119982,7,1.0,1,1.0,1,1.0,1
7592,max_ml,10,30,3,3,0.05,0.95,0.8752351557053125,2,1.0,1,1.0,1,1.0,1
7593,max_ml,10,30,3,3,0.05,0.95,0.8613356421700893,7,1.0,1,1.0,1,1.0,1
7594,max_ml,10,30,3,3,0.05,0.95,0.8980146495137912,29,1.0,1,1.0,1,1.0,1
7595,max_ml,10,30,3,3,0.05,0.95,0.9485308674458208,13,1.0,1,1.0,1,1.0,1
7596,max_ml,10,30,3,3,0.05,0.95,0.8176022098552204,15,1.0,1,1.0,1,1.0,1
7597,max_ml,10,30,3,3,0.05,0.95,0.8995493103761424,8,1.0,1,1.0,1,1.0,1
7598,max_ml,10,30,3,3,0.05,0.95,0.9334610983399064,38,0.0,0,1.0,1,0.0,0
7599,max_ml,10,30,3,3,0.05,0.95,0.9125384303359532,64,0.0,0,1.0,1,1.0,1
7600,max_ml,10,30,3,3,0.05,0.95,0.8841164317805328,26,1.0,1,1.0,1,1.0,1
7601,max_ml,10,30,3,3,0.05,0.95,0.9038919187073488,16,1.0,1,1.0,1,1.0,1
7602,max_ml,10,30,3,3,0.05,0.95,0.9080974401299624,12,1.0,1,1.0,1,1.0,1
7603,max_ml,10,30,3,3,0.05,0.95,0.9460285244169102,15,1.0,1,1.0,1,1.0,1
7604,max_ml,10,30,3,3,0.05,0.95,0.9106284393923392,5,1.0,1,1.0,1,1.0,1
7605,max_ml,10,30,3,3,0.05,0.95,0.7108917502200293,7,1.0,1,1.0,1,1.0,1
7606,max_ml,10,30,3,3,0.05,0.95,0.8397803323347786,37,1.0,1,1.0,1,1.0,1
7607,max_ml,10,30,3,3,0.05,0.95,0.9250393618545676,14,1.0,1,1.0,1,1.0,1
7608,max_ml,10,30,3,3,0.05,0.95,0.9216228893981022,25,1.0,1,1.0,1,1.0,1
7609,max_ml,10,30,3,3,0.05,0.95,0.6114326904188863,5,1.0,1,1.0,1,1.0,1
7610,max_ml,10,30,3,3,0.05,0.95,0.8979017766330205,15,1.0,1,1.0,1,1.0,1
7611,max_ml,10,30,3,3,0.05,0.95,0.9295144588078802,8,1.0,1,1.0,1,1.0,1
7612,max_ml,10,30,3,3,0.05,0.95,0.9403895944306492,9,1.0,1,1.0,1,1.0,1
7613,max_ml,10,30,3,3,0.05,0.95,0.9247693976624438,18,1.0,1,1.0,1,1.0,1
7614,max_ml,10,30,3,3,0.05,0.95,0.6439973352063908,5,1.0,1,1.0,1,1.0,1
7615,max_ml,10,30,3,3,0.05,0.95,0.899141865058265,17,1.0,1,1.0,1,1.0,1
7616,max_ml,10,30,3,3,0.05,0.95,0.7991855905060455,7,1.0,1,1.0,1,1.0,1
7617,max_ml,10,30,3,3,0.05,0.95,0.7193936468855197,3,1.0,1,1.0,1,1.0,1
7618,max_ml,10,30,3,3,0.05,0.95,0.8690397041929293,6,1.0,1,1.0,1,1.0,1
7619,max_ml,10,30,3,3,0.05,0.95,0.934440995354694,11,1.0,1,1.0,1,1.0,1
7620,max_ml,10,30,3,3,0.05,0.95,0.9389588571466024,12,1.0,1,1.0,1,1.0,1
7621,max_ml,10,30,3,3,0.05,0.95,0.9018019502731498,13,1.0,1,1.0,1,1.0,1
7622,max_ml,10,30,3,3,0.05,0.95,0.7323717087516233,6,1.0,1,1.0,1,1.0,1
7623,max_ml,10,30,3,3,0.05,0.95,0.9454498462241636,22,1.0,1,1.0,1,1.0,1
7624,max_ml,10,30,3,3,0.05,0.95,0.9257653379763248,7,1.0,1,1.0,1,1.0,1
7625,max_ml,10,30,3,3,0.05,0.95,0.7992882606079148,6,1.0,1,1.0,1,1.0,1
7626,max_ml,10,30,3,3,0.05,0.95,0.69172370883563,7,1.0,1,1.0,1,1.0,1
7627,max_ml,10,30,3,3,0.05,0.95,0.9295275016701228,42,1.0,1,1.0,1,1.0,1
7628,max_ml,10,30,3,3,0.05,0.95,0.9303671810465096,37,0.0,1,0.0,1,0.0,1
7629,max_ml,10,30,3,3,0.05,0.95,0.765872209942686,6,1.0,1,1.0,1,1.0,1
7630,max_ml,10,30,3,3,0.05,0.95,0.9219891272621688,24,1.0,1,1.0,1,1.0,1
7631,max_ml,10,30,3,3,0.05,0.95,0.8674941704383515,12,1.0,1,1.0,1,1.0,1
7632,max_ml,10,30,3,3,0.05,0.95,0.8266689938512432,6,1.0,1,1.0,1,1.0,1
7633,max_ml,10,30,3,3,0.05,0.95,0.8202043158850719,5,1.0,1,1.0,1,1.0,1
7634,max_ml,10,30,3,3,0.05,0.95,0.8937626216488171,28,1.0,1,1.0,1,1.0,1
7635,max_ml,10,30,3,3,0.05,0.95,0.9361736442544324,10,1.0,1,1.0,1,1.0,1
7636,max_ml,10,30,3,3,0.05,0.95,0.921122622613156,26,1.0,1,1.0,1,1.0,1
7637,max_ml,10,30,3,3,0.05,0.95,0.7998599220915095,7,1.0,1,1.0,1,1.0,1
7638,max_ml,10,30,3,3,0.05,0.95,0.9296428278321812,5,1.0,1,1.0,1,1.0,1
7639,max_ml,10,30,3,3,0.05,0.95,0.9253353126070264,68,0.0,0,0.0,0,1.0,1
7640,max_ml,10,30,3,3,0.05,0.95,0.9192900669985304,7,1.0,1,1.0,1,1.0,1
7641,max_ml,10,30,3,3,0.05,0.95,0.9036267609370124,6,1.0,1,1.0,1,1.0,1
7642,max_ml,10,30,3,3,0.05,0.95,0.7950093021170652,10,1.0,1,1.0,1,1.0,1
7643,max_ml,10,30,3,3,0.05,0.95,0.9303605758693346,20,1.0,1,1.0,1,1.0,1
7644,max_ml,10,30,3,3,0.05,0.95,0.903245181701243,10,1.0,1,1.0,1,1.0,1
7645,max_ml,10,30,3,3,0.05,0.95,0.9492019375344511,5,1.0,1,1.0,1,1.0,1
7646,max_ml,10,30,3,3,0.05,0.95,0.9331737847288696,10,1.0,1,1.0,1,1.0,1
7647,max_ml,10,30,3,3,0.05,0.95,0.8573086816847961,4,1.0,1,1.0,1,1.0,1
7648,max_ml,10,30,3,3,0.05,0.95,0.8329928156903903,5,1.0,1,1.0,1,1.0,1
7649,max_ml,10,30,3,3,0.05,0.95,0.8984818376989903,34,0.0,0,1.0,1,1.0,1
7650,max_ml,10,30,3,3,0.05,0.95,0.864298593009262,4,1.0,1,1.0,1,1.0,1
7651,max_ml,10,30,3,3,0.05,0.95,0.8164331633184388,5,1.0,1,1.0,1,1.0,1
7652,max_ml,10,30,3,3,0.05,0.95,0.91826574949316,13,1.0,1,1.0,1,1.0,1
7653,max_ml,10,30,3,3,0.05,0.95,0.939492149580978,24,1.0,1,1.0,1,0.0,0
7654,max_ml,10,30,3,3,0.05,0.95,0.9435420644497676,7,1.0,1,1.0,1,1.0,1
7655,max_ml,10,30,3,3,0.05,0.95,0.665100757259888,6,1.0,1,1.0,1,1.0,1
7656,max_ml,10,30,3,3,0.05,0.95,0.8040335641311569,7,1.0,1,1.0,1,1.0,1
7657,max_ml,10,30,3,3,0.05,0.95,0.9372599551682428,12,1.0,1,1.0,1,1.0,1
7658,max_ml,10,30,3,3,0.05,0.95,0.9299939063850512,10,1.0,1,1.0,1,1.0,1
7659,max_ml,10,30,3,3,0.05,0.95,0.8218658965047172,10,1.0,1,1.0,1,1.0,1
7660,max_ml,10,30,3,3,0.05,0.95,0.8561956461123382,5,1.0,1,1.0,1,1.0,1
7661,max_ml,10,30,3,3,0.05,0.95,0.889735903872235,15,1.0,1,1.0,1,1.0,1
7662,max_ml,10,30,3,3,0.05,0.95,0.9196196678152904,7,1.0,1,1.0,1,1.0,1
7663,max_ml,10,30,3,3,0.05,0.95,0.7515961743041841,6,1.0,1,1.0,1,1.0,1
7664,max_ml,10,30,3,3,0.05,0.95,0.9483521487176464,6,1.0,1,1.0,1,1.0,1
7665,max_ml,10,30,3,3,0.05,0.95,0.9376047052049318,6,1.0,1,1.0,1,1.0,1
7666,max_ml,10,30,3,3,0.05,0.95,0.9271217547682544,26,1.0,1,1.0,1,1.0,1
7667,max_ml,10,30,3,3,0.05,0.95,0.922285670075412,18,1.0,1,1.0,1,1.0,1
7668,max_ml,10,30,3,3,0.05,0.95,0.8802998957834157,13,1.0,1,1.0,1,1.0,1
7669,max_ml,10,30,3,3,0.05,0.95,0.931341466264382,21,1.0,1,1.0,1,1.0,1
7670,max_ml,10,30,3,3,0.05,0.95,0.8964351341508385,23,1.0,1,1.0,1,1.0,1
7671,max_ml,10,30,3,3,0.05,0.95,0.854165044092748,12,1.0,1,1.0,1,1.0,1
7672,max_ml,10,30,3,3,0.05,0.95,0.9354963515698506,29,1.0,1,1.0,1,1.0,1
7673,max_ml,10,30,3,3,0.05,0.95,0.9366672568861768,35,1.0,1,1.0,1,1.0,1
7674,max_ml,10,30,3,3,0.05,0.95,0.6652380933553792,4,1.0,1,1.0,1,1.0,1
7675,max_ml,10,30,3,3,0.05,0.95,0.9361516916515664,14,1.0,1,1.0,1,1.0,1
7676,max_ml,10,30,3,3,0.05,0.95,0.8156815412743071,5,1.0,1,1.0,1,1.0,1
7677,max_ml,10,30,3,3,0.05,0.95,0.9450265228843224,15,1.0,1,1.0,1,1.0,1
7678,max_ml,10,30,3,3,0.05,0.95,0.8086834588947945,2,1.0,1,1.0,1,1.0,1
7679,max_ml,10,30,3,3,0.05,0.95,0.8118276470871184,7,1.0,1,1.0,1,1.0,1
7680,max_ml,10,30,3,3,0.05,0.95,0.8031861397654193,4,1.0,1,1.0,1,1.0,1
7681,max_ml,10,30,3,3,0.05,0.95,0.6925398113488357,2,1.0,1,1.0,1,1.0,1
7682,max_ml,10,30,3,3,0.05,0.95,0.935474068485088,13,1.0,1,1.0,1,1.0,1
7683,max_ml,10,30,3,3,0.05,0.95,0.8936137771107536,28,1.0,1,1.0,1,1.0,1
7684,max_ml,10,30,3,3,0.05,0.95,0.7997434362310123,8,1.0,1,1.0,1,1.0,1
7685,max_ml,10,30,3,3,0.05,0.95,0.9079324879947728,30,1.0,1,1.0,1,1.0,1
7686,max_ml,10,30,3,3,0.05,0.95,0.9014059978913338,17,1.0,1,1.0,1,1.0,1
7687,max_ml,10,30,3,3,0.05,0.95,0.6111183609638529,9,1.0,1,1.0,1,1.0,1
7688,max_ml,10,30,3,3,0.05,0.95,0.8310413196308827,8,1.0,1,1.0,1,1.0,1
7689,max_ml,10,30,3,3,0.05,0.95,0.8430275351593148,4,1.0,1,1.0,1,1.0,1
7690,max_ml,10,30,3,3,0.05,0.95,0.861621962478792,23,1.0,1,1.0,1,1.0,1
7691,max_ml,10,30,3,3,0.05,0.95,0.8878429909081961,13,1.0,1,1.0,1,1.0,1
7692,max_ml,10,30,3,3,0.05,0.95,0.904821394917721,18,1.0,1,1.0,1,1.0,1
7693,max_ml,10,30,3,3,0.05,0.95,0.9058982518166736,8,1.0,1,1.0,1,1.0,1
7694,max_ml,10,30,3,3,0.05,0.95,0.798188195129798,6,1.0,1,1.0,1,1.0,1
7695,max_ml,10,30,3,3,0.05,0.95,0.9261737156832792,5,1.0,1,1.0,1,1.0,1
7696,max_ml,10,30,3,3,0.05,0.95,0.9360771434406728,20,0.0,0,1.0,1,0.0,0
7697,max_ml,10,30,3,3,0.05,0.95,0.9110946905251432,30,1.0,1,1.0,1,1.0,1
7698,max_ml,10,30,3,3,0.05,0.95,0.5897154027020454,5,1.0,1,1.0,1,1.0,1
7699,max_ml,10,30,3,3,0.05,0.95,0.7556481737445823,5,1.0,1,1.0,1,1.0,1
7700,max_ml,10,30,3,3,0.05,0.95,0.8404234947234257,5,1.0,1,1.0,1,1.0,1
7701,max_ml,10,30,3,3,0.05,0.95,0.9322431199320376,14,1.0,1,1.0,1,1.0,1
7702,max_ml,10,30,3,3,0.05,0.95,0.9119112064929268,4,1.0,1,1.0,1,1.0,1
7703,max_ml,10,30,3,3,0.05,0.95,0.9217192775038512,14,1.0,1,1.0,1,1.0,1
7704,max_ml,10,30,3,3,0.05,0.95,0.9396088341588448,9,1.0,1,1.0,1,1.0,1
7705,max_ml,10,30,3,3,0.05,0.95,0.6151061879890113,5,1.0,1,1.0,1,1.0,1
7706,max_ml,10,30,3,3,0.05,0.95,0.8183667961329351,6,1.0,1,1.0,1,1.0,1
7707,max_ml,10,30,3,3,0.05,0.95,0.8600542189724,48,0.0,1,0.0,1,0.0,1
7708,max_ml,10,30,3,3,0.05,0.95,0.9308623930506412,7,1.0,1,1.0,1,1.0,1
7709,max_ml,10,30,3,3,0.05,0.95,0.9275574796031932,7,1.0,1,1.0,1,1.0,1
7710,max_ml,10,30,3,3,0.05,0.95,0.8743184869332096,13,1.0,1,1.0,1,1.0,1
7711,max_ml,10,30,3,3,0.05,0.95,0.897990459773572,4,1.0,1,1.0,1,1.0,1
7712,max_ml,10,30,3,3,0.05,0.95,0.938599014264876,17,1.0,1,1.0,1,1.0,1
7713,max_ml,10,30,3,3,0.05,0.95,0.8859938928975661,29,1.0,1,1.0,1,1.0,1
7714,max_ml,10,30,3,3,0.05,0.95,0.9489842528614418,13,1.0,1,1.0,1,1.0,1
7715,max_ml,10,30,3,3,0.05,0.95,0.9031823915265622,11,1.0,1,1.0,1,1.0,1
7716,max_ml,10,30,3,3,0.05,0.95,0.9158830358500688,19,1.0,1,1.0,1,1.0,1
7717,max_ml,10,30,3,3,0.05,0.95,0.909143402926751,13,1.0,1,1.0,1,1.0,1
7718,max_ml,10,30,3,3,0.05,0.95,0.917500904038952,11,1.0,1,1.0,1,1.0,1
7719,max_ml,10,30,3,3,0.05,0.95,0.9085603633734616,4,1.0,1,1.0,1,1.0,1
7720,max_ml,10,30,3,3,0.05,0.95,0.9250526607355956,8,1.0,1,1.0,1,1.0,1
7721,max_ml,10,30,3,3,0.05,0.95,0.8817537685974437,4,1.0,1,1.0,1,1.0,1
7722,max_ml,10,30,3,3,0.05,0.95,0.8922790706012473,6,1.0,1,1.0,1,1.0,1
7723,max_ml,10,30,3,3,0.05,0.95,0.8262286061329435,8,1.0,1,1.0,1,1.0,1
7724,max_ml,10,30,3,3,0.05,0.95,0.9332205692852614,28,1.0,1,1.0,1,1.0,1
7725,max_ml,10,30,3,3,0.05,0.95,0.8586763289230259,16,1.0,1,1.0,1,1.0,1
7726,max_ml,10,30,3,3,0.05,0.95,0.8970247510494402,10,1.0,1,1.0,1,1.0,1
7727,max_ml,10,30,3,3,0.05,0.95,0.8905492415605519,4,1.0,1,1.0,1,1.0,1
7728,max_ml,10,30,3,3,0.05,0.95,0.7426491741673659,4,1.0,1,1.0,1,1.0,1
7729,max_ml,10,30,3,3,0.05,0.95,0.8166524780317638,13,1.0,1,1.0,1,1.0,1
7730,max_ml,10,30,3,3,0.05,0.95,0.9164763720888444,25,1.0,1,1.0,1,1.0,1
7731,max_ml,10,30,3,3,0.05,0.95,0.8928107182868635,12,1.0,1,1.0,1,1.0,1
7732,max_ml,10,30,3,3,0.05,0.95,0.9066035627573672,23,1.0,1,1.0,1,1.0,1
7733,max_ml,10,30,3,3,0.05,0.95,0.8416806206843741,14,1.0,1,1.0,1,1.0,1
7734,max_ml,10,30,3,3,0.05,0.95,0.8116599516180978,15,1.0,1,1.0,1,1.0,1
7735,max_ml,10,30,3,3,0.05,0.95,0.948026569659378,15,1.0,1,1.0,1,1.0,1
7736,max_ml,10,30,3,3,0.05,0.95,0.8202004176878986,7,1.0,1,1.0,1,1.0,1
7737,max_ml,10,30,3,3,0.05,0.95,0.8649344226463048,4,1.0,1,1.0,1,1.0,1
7738,max_ml,10,30,3,3,0.05,0.95,0.862711251566503,13,1.0,1,1.0,1,1.0,1
7739,max_ml,10,30,3,3,0.05,0.95,0.8893102961956021,7,1.0,1,1.0,1,1.0,1
7740,max_ml,10,30,3,3,0.05,0.95,0.9139361194275228,6,1.0,1,1.0,1,1.0,1
7741,max_ml,10,30,3,3,0.05,0.95,0.5779253164982665,9,1.0,1,1.0,1,1.0,1
7742,max_ml,10,30,3,3,0.05,0.95,0.881986522755275,7,1.0,1,1.0,1,1.0,1
7743,max_ml,10,30,3,3,0.05,0.95,0.8164538509223357,9,1.0,1,1.0,1,1.0,1
7744,max_ml,10,30,3,3,0.05,0.95,0.9049871476704168,27,0.0,0,1.0,1,1.0,1
7745,max_ml,10,30,3,3,0.05,0.95,0.934074719048494,6,1.0,1,1.0,1,1.0,1
7746,max_ml,10,30,3,3,0.05,0.95,0.9013736544198154,2,1.0,1,1.0,1,1.0,1
7747,max_ml,10,30,3,3,0.05,0.95,0.9416474795787584,7,1.0,1,1.0,1,1.0,1
7748,max_ml,10,30,3,3,0.05,0.95,0.8642628357795576,8,1.0,1,1.0,1,1.0,1
7749,max_ml,10,30,3,3,0.05,0.95,0.8722326107269173,8,1.0,1,1.0,1,1.0,1
7750,max_ml,10,30,3,3,0.05,0.95,0.9072668896672136,7,1.0,1,1.0,1,1.0,1
7751,max_ml,10,30,3,3,0.05,0.95,0.538334070824136,4,1.0,1,1.0,1,1.0,1
7752,max_ml,10,30,3,3,0.05,0.95,0.8035584069105818,10,1.0,1,1.0,1,1.0,1
7753,max_ml,10,30,3,3,0.05,0.95,0.9337598928012292,10,1.0,1,1.0,1,1.0,1
7754,max_ml,10,30,3,3,0.05,0.95,0.8487993637940594,17,1.0,1,1.0,1,1.0,1
7755,max_ml,10,30,3,3,0.05,0.95,0.9398014848031168,5,1.0,1,1.0,1,1.0,1
7756,max_ml,10,30,3,3,0.05,0.95,0.8767255624298468,5,1.0,1,1.0,1,1.0,1
7757,max_ml,10,30,3,3,0.05,0.95,0.8408665278226124,8,1.0,1,1.0,1,1.0,1
7758,max_ml,10,30,3,3,0.05,0.95,0.9019789801844448,17,1.0,1,1.0,1,1.0,1
7759,max_ml,10,30,3,3,0.05,0.95,0.925557215857985,17,0.0,1,0.0,1,0.0,1
7760,max_ml,10,30,3,3,0.05,0.95,0.75366348963041,7,1.0,1,1.0,1,1.0,1
7761,max_ml,10,30,3,3,0.05,0.95,0.8874845552629119,10,1.0,1,1.0,1,1.0,1
7762,max_ml,10,30,3,3,0.05,0.95,0.8397186765771004,8,1.0,1,1.0,1,1.0,1
7763,max_ml,10,30,3,3,0.05,0.95,0.8928531532548275,17,1.0,1,1.0,1,1.0,1
7764,max_ml,10,30,3,3,0.05,0.95,0.9347412382346968,13,1.0,1,1.0,1,1.0,1
7765,max_ml,10,30,3,3,0.05,0.95,0.8754787482751727,25,1.0,1,1.0,1,1.0,1
7766,max_ml,10,30,3,3,0.05,0.95,0.8127461169426464,16,1.0,1,1.0,1,1.0,1
7767,max_ml,10,30,3,3,0.05,0.95,0.8196543868980638,12,1.0,1,1.0,1,1.0,1
7768,max_ml,10,30,3,3,0.05,0.95,0.7506122447131377,4,1.0,1,1.0,1,1.0,1
7769,max_ml,10,30,3,3,0.05,0.95,0.8726275338292269,15,1.0,1,1.0,1,1.0,1
7770,max_ml,10,30,3,3,0.05,0.95,0.7998740939421765,5,1.0,1,1.0,1,1.0,1
7771,max_ml,10,30,3,3,0.05,0.95,0.867978489335708,7,1.0,1,1.0,1,1.0,1
7772,max_ml,10,30,3,3,0.05,0.95,0.9489746544737744,31,1.0,1,1.0,1,1.0,1
7773,max_ml,10,30,3,3,0.05,0.95,0.750982837692724,6,1.0,1,1.0,1,1.0,1
7774,max_ml,10,30,3,3,0.05,0.95,0.9111071095099544,19,1.0,1,1.0,1,1.0,1
7775,max_ml,10,30,3,3,0.05,0.95,0.7285498103145528,6,1.0,1,1.0,1,1.0,1
7776,max_ml,10,30,3,3,0.05,0.95,0.9230661702495846,15,1.0,1,1.0,1,1.0,1
7777,max_ml,10,30,3,3,0.05,0.95,0.9463064181862092,11,1.0,1,1.0,1,1.0,1
7778,max_ml,10,30,3,3,0.05,0.95,0.903357035228226,29,1.0,1,1.0,1,1.0,1
7779,max_ml,10,30,3,3,0.05,0.95,0.8985646950837894,11,1.0,1,1.0,1,1.0,1
7780,max_ml,10,30,3,3,0.05,0.95,0.915810590157788,19,1.0,1,1.0,1,1.0,1
7781,max_ml,10,30,3,3,0.05,0.95,0.920661234971115,5,1.0,1,1.0,1,1.0,1
7782,max_ml,10,30,3,3,0.05,0.95,0.8221436050615544,4,1.0,1,1.0,1,1.0,1
7783,max_ml,10,30,3,3,0.05,0.95,0.9033407977737528,7,1.0,1,1.0,1,1.0,1
7784,max_ml,10,30,3,3,0.05,0.95,0.8482238801431344,7,1.0,1,1.0,1,1.0,1
7785,max_ml,10,30,3,3,0.05,0.95,0.9486998918729724,27,1.0,1,1.0,1,1.0,1
7786,max_ml,10,30,3,3,0.05,0.95,0.9489176118686238,17,1.0,1,1.0,1,1.0,1
7787,max_ml,10,30,3,3,0.05,0.95,0.9209531677496272,15,1.0,1,1.0,1,1.0,1
7788,max_ml,10,30,3,3,0.05,0.95,0.8840374495052674,28,1.0,1,1.0,1,1.0,1
7789,max_ml,10,30,3,3,0.05,0.95,0.8072445079020714,11,1.0,1,1.0,1,1.0,1
7790,max_ml,10,30,3,3,0.05,0.95,0.8345173287617806,5,1.0,1,1.0,1,1.0,1
7791,max_ml,10,30,3,3,0.05,0.95,0.8371284845045369,4,1.0,1,1.0,1,1.0,1
7792,max_ml,10,30,3,3,0.05,0.95,0.8454927499926522,35,0.0,0,1.0,1,1.0,1
7793,max_ml,10,30,3,3,0.05,0.95,0.7685940905230544,3,1.0,1,1.0,1,1.0,1
7794,max_ml,10,30,3,3,0.05,0.95,0.8917042343009886,20,1.0,1,1.0,1,1.0,1
7795,max_ml,10,30,3,3,0.05,0.95,0.9462841074367496,12,1.0,1,1.0,1,1.0,1
7796,max_ml,10,30,3,3,0.05,0.95,0.8416061014180998,7,1.0,1,1.0,1,1.0,1
7797,max_ml,10,30,3,3,0.05,0.95,0.873826741009915,16,1.0,1,1.0,1,1.0,1
7798,max_ml,10,30,3,3,0.05,0.95,0.9042296152327868,3,1.0,1,1.0,1,1.0,1
7799,max_ml,10,30,3,3,0.05,0.95,0.9178612604339972,13,1.0,1,1.0,1,1.0,1
7800,max_ml,10,30,3,3,0.05,0.95,0.9485965020183186,34,1.0,1,1.0,1,1.0,1
7801,max_ml,10,30,3,3,0.05,0.95,0.8241081328620401,4,1.0,1,1.0,1,1.0,1
7802,max_ml,10,30,3,3,0.05,0.95,0.9202348682295614,7,1.0,1,1.0,1,1.0,1
7803,max_ml,10,30,3,3,0.05,0.95,0.8644970303011587,13,1.0,1,1.0,1,1.0,1
7804,max_ml,10,30,3,3,0.05,0.95,0.8982724517099598,21,1.0,1,1.0,1,1.0,1
7805,max_ml,10,30,3,3,0.05,0.95,0.9234433935193784,19,1.0,1,1.0,1,1.0,1
7806,max_ml,10,30,3,3,0.05,0.95,0.8197038863839673,15,1.0,1,1.0,1,1.0,1
7807,max_ml,10,30,3,3,0.05,0.95,0.9439123779870928,12,1.0,1,1.0,1,1.0,1
7808,max_ml,10,30,3,3,0.05,0.95,0.9157138709146192,35,1.0,1,1.0,1,1.0,1
7809,max_ml,10,30,3,3,0.05,0.95,0.7979600987900553,3,1.0,1,1.0,1,1.0,1
7810,max_ml,10,30,3,3,0.05,0.95,0.8782751837591606,13,1.0,1,1.0,1,1.0,1
7811,max_ml,10,30,3,3,0.05,0.95,0.8774784325729439,14,1.0,1,1.0,1,1.0,1
7812,max_ml,10,30,3,3,0.05,0.95,0.9249472541076424,9,1.0,1,1.0,1,1.0,1
7813,max_ml,10,30,3,3,0.05,0.95,0.9458431834376764,10,1.0,1,1.0,1,1.0,1
7814,max_ml,10,30,3,3,0.05,0.95,0.854183838641856,23,1.0,1,1.0,1,1.0,1
7815,max_ml,10,30,3,3,0.05,0.95,0.9453011581456392,15,1.0,1,1.0,1,1.0,1
7816,max_ml,10,30,3,3,0.05,0.95,0.8345997059955933,13,1.0,1,1.0,1,1.0,1
7817,max_ml,10,30,3,3,0.05,0.95,0.741174407414904,11,1.0,1,1.0,1,1.0,1
7818,max_ml,10,30,3,3,0.05,0.95,0.8503519384888387,33,1.0,1,1.0,1,1.0,1
7819,max_ml,10,30,3,3,0.05,0.95,0.8161604125969982,28,1.0,1,1.0,1,1.0,1
7820,max_ml,10,30,3,3,0.05,0.95,0.6686991641541793,7,1.0,1,1.0,1,1.0,1
7821,max_ml,10,30,3,3,0.05,0.95,0.9027993010625296,21,1.0,1,1.0,1,1.0,1
7822,max_ml,10,30,3,3,0.05,0.95,0.8834700840731152,11,1.0,1,1.0,1,1.0,1
7823,max_ml,10,30,3,3,0.05,0.95,0.814528589795049,2,1.0,1,1.0,1,1.0,1
7824,max_ml,10,30,3,3,0.05,0.95,0.9016874365722208,8,1.0,1,1.0,1,1.0,1
7825,max_ml,10,30,3,3,0.05,0.95,0.8183554368945671,6,1.0,1,1.0,1,1.0,1
7826,max_ml,10,30,3,3,0.05,0.95,0.9023245820644948,24,1.0,1,1.0,1,1.0,1
7827,max_ml,10,30,3,3,0.05,0.95,0.8816040143924248,6,1.0,1,1.0,1,1.0,1
7828,max_ml,10,30,3,3,0.05,0.95,0.9073395852159076,26,1.0,1,1.0,1,1.0,1
7829,max_ml,10,30,3,3,0.05,0.95,0.8980261189665516,7,1.0,1,1.0,1,1.0,1
7830,max_ml,10,30,3,3,0.05,0.95,0.9312118469390164,9,1.0,1,1.0,1,1.0,1
7831,max_ml,10,30,3,3,0.05,0.95,0.807100634020383,7,1.0,1,1.0,1,1.0,1
7832,max_ml,10,30,3,3,0.05,0.95,0.9259415336780268,14,1.0,1,1.0,1,1.0,1
7833,max_ml,10,30,3,3,0.05,0.95,0.8505952634889038,7,1.0,1,1.0,1,1.0,1
7834,max_ml,10,30,3,3,0.05,0.95,0.9414357968356404,9,1.0,1,1.0,1,1.0,1
7835,max_ml,10,30,3,3,0.05,0.95,0.9420419867273604,29,1.0,1,1.0,1,1.0,1
7836,max_ml,10,30,3,3,0.05,0.95,0.9288894261076952,14,1.0,1,1.0,1,1.0,1
7837,max_ml,10,30,3,3,0.05,0.95,0.922799496017224,9,1.0,1,1.0,1,1.0,1
7838,max_ml,10,30,3,3,0.05,0.95,0.8430497759214519,4,1.0,1,1.0,1,1.0,1
7839,max_ml,10,30,3,3,0.05,0.95,0.870798457083964,9,1.0,1,1.0,1,1.0,1
7840,max_ml,10,30,3,3,0.05,0.95,0.8480161118961194,6,1.0,1,1.0,1,1.0,1
7841,max_ml,10,30,3,3,0.05,0.95,0.9477200481194138,4,1.0,1,1.0,1,1.0,1
7842,max_ml,10,30,3,3,0.05,0.95,0.8263270595708799,4,1.0,1,1.0,1,1.0,1
7843,max_ml,10,30,3,3,0.05,0.95,0.8822138942253361,22,1.0,1,1.0,1,1.0,1
7844,max_ml,10,30,3,3,0.05,0.95,0.9182078943632942,8,1.0,1,1.0,1,1.0,1
7845,max_ml,10,30,3,3,0.05,0.95,0.923326376807386,44,0.0,0,1.0,1,1.0,1
7846,max_ml,10,30,3,3,0.05,0.95,0.8590850993907517,13,1.0,1,1.0,1,1.0,1
7847,max_ml,10,30,3,3,0.05,0.95,0.850670686000762,12,1.0,1,1.0,1,1.0,1
7848,max_ml,10,30,3,3,0.05,0.95,0.9075531265739109,8,1.0,1,1.0,1,1.0,1
7849,max_ml,10,30,3,3,0.05,0.95,0.9003130438624685,24,1.0,1,1.0,1,1.0,1
7850,max_ml,10,30,3,3,0.05,0.95,0.8623756422702233,3,1.0,1,1.0,1,1.0,1
7851,max_ml,10,30,3,3,0.05,0.95,0.9450195531504112,10,1.0,1,1.0,1,1.0,1
7852,max_ml,10,30,3,3,0.05,0.95,0.7794091756827523,8,1.0,1,1.0,1,1.0,1
7853,max_ml,10,30,3,3,0.05,0.95,0.7430661042763317,9,1.0,1,1.0,1,1.0,1
7854,max_ml,10,30,3,3,0.05,0.95,0.9157368033056726,4,1.0,1,1.0,1,1.0,1
7855,max_ml,10,30,3,3,0.05,0.95,0.8723119919564509,15,1.0,1,1.0,1,1.0,1
7856,max_ml,10,30,3,3,0.05,0.95,0.7463745725855954,3,1.0,1,1.0,1,1.0,1
7857,max_ml,10,30,3,3,0.05,0.95,0.9173710285370652,33,1.0,1,1.0,1,1.0,1
7858,max_ml,10,30,3,3,0.05,0.95,0.9059836346563304,49,0.0,0,1.0,1,1.0,1
7859,max_ml,10,30,3,3,0.05,0.95,0.8468574875626916,7,1.0,1,1.0,1,1.0,1
7860,max_ml,10,30,3,3,0.05,0.95,0.9046777253314944,10,1.0,1,1.0,1,1.0,1
7861,max_ml,10,30,3,3,0.05,0.95,0.8831411815146208,20,1.0,1,1.0,1,1.0,1
7862,max_ml,10,30,3,3,0.05,0.95,0.781138089019596,4,1.0,1,1.0,1,1.0,1
7863,max_ml,10,30,3,3,0.05,0.95,0.8482665443748,18,1.0,1,1.0,1,1.0,1
7864,max_ml,10,30,3,3,0.05,0.95,0.902990828158779,5,1.0,1,1.0,1,1.0,1
7865,max_ml,10,30,3,3,0.05,0.95,0.8872674853618125,8,1.0,1,1.0,1,1.0,1
7866,max_ml,10,30,3,3,0.05,0.95,0.8805700336111831,8,1.0,1,1.0,1,1.0,1
7867,max_ml,10,30,3,3,0.05,0.95,0.9061677860246616,9,1.0,1,1.0,1,1.0,1
7868,max_ml,10,30,3,3,0.05,0.95,0.8527671144642723,7,1.0,1,1.0,1,1.0,1
7869,max_ml,10,30,3,3,0.05,0.95,0.8856130530826972,11,1.0,1,1.0,1,1.0,1
7870,max_ml,10,30,3,3,0.05,0.95,0.9380319553878628,11,1.0,1,1.0,1,1.0,1
7871,max_ml,10,30,3,3,0.05,0.95,0.9117693377628412,9,1.0,1,1.0,1,1.0,1
7872,max_ml,10,30,3,3,0.05,0.95,0.9254426448812368,4,1.0,1,1.0,1,1.0,1
7873,max_ml,10,30,3,3,0.05,0.95,0.7155466049271655,4,1.0,1,1.0,1,1.0,1
7874,max_ml,10,30,3,3,0.05,0.95,0.9027933300435717,14,1.0,1,1.0,1,1.0,1
7875,max_ml,10,30,3,3,0.05,0.95,0.8848740408409678,18,1.0,1,1.0,1,1.0,1
7876,max_ml,10,30,3,3,0.05,0.95,0.6561120277658639,1,1.0,1,1.0,1,1.0,1
7877,max_ml,10,30,3,3,0.05,0.95,0.8530807982671558,9,1.0,1,1.0,1,1.0,1
7878,max_ml,10,30,3,3,0.05,0.95,0.9362130814728444,15,1.0,1,1.0,1,1.0,1
7879,max_ml,10,30,3,3,0.05,0.95,0.8516609638058333,4,1.0,1,1.0,1,1.0,1
7880,max_ml,10,30,3,3,0.05,0.95,0.9289695378008572,45,0.0,1,0.0,1,0.0,1
7881,max_ml,10,30,3,3,0.05,0.95,0.8857826109926805,10,1.0,1,1.0,1,1.0,1
7882,max_ml,10,30,3,3,0.05,0.95,0.8252626116054526,7,1.0,1,1.0,1,1.0,1
7883,max_ml,10,30,3,3,0.05,0.95,0.8058391392738407,4,1.0,1,1.0,1,1.0,1
7884,max_ml,10,30,3,3,0.05,0.95,0.8572971554890803,20,1.0,1,1.0,1,1.0,1
7885,max_ml,10,30,3,3,0.05,0.95,0.7546013881713093,3,1.0,1,1.0,1,1.0,1
7886,max_ml,10,30,3,3,0.05,0.95,0.9318624178519244,20,1.0,1,1.0,1,1.0,1
7887,max_ml,10,30,3,3,0.05,0.95,0.8606726187628053,8,1.0,1,1.0,1,1.0,1
7888,max_ml,10,30,3,3,0.05,0.95,0.9179786585437344,17,1.0,1,1.0,1,1.0,1
7889,max_ml,10,30,3,3,0.05,0.95,0.9080420418574502,14,1.0,1,1.0,1,1.0,1
7890,max_ml,10,30,3,3,0.05,0.95,0.7075450550799892,3,1.0,1,1.0,1,1.0,1
7891,max_ml,10,30,3,3,0.05,0.95,0.705232827538856,8,1.0,1,1.0,1,1.0,1
7892,max_ml,10,30,3,3,0.05,0.95,0.8738500323696368,6,1.0,1,1.0,1,1.0,1
7893,max_ml,10,30,3,3,0.05,0.95,0.8745599916611293,3,1.0,1,1.0,1,1.0,1
7894,max_ml,10,30,3,3,0.05,0.95,0.7444192578137132,4,1.0,1,1.0,1,1.0,1
7895,max_ml,10,30,3,3,0.05,0.95,0.8884000983041422,17,1.0,1,1.0,1,1.0,1
7896,max_ml,10,30,3,3,0.05,0.95,0.694004422662074,3,1.0,1,1.0,1,1.0,1
7897,max_ml,10,30,3,3,0.05,0.95,0.7527134673541713,6,1.0,1,1.0,1,1.0,1
7898,max_ml,10,30,3,3,0.05,0.95,0.8479712732452193,13,1.0,1,1.0,1,1.0,1
7899,max_ml,10,30,3,3,0.05,0.95,0.7898275620280072,3,1.0,1,1.0,1,1.0,1
7900,max_ml,10,30,3,3,0.05,0.95,0.7637199929532571,4,1.0,1,1.0,1,1.0,1
7901,max_ml,10,30,3,3,0.05,0.95,0.8023881140630386,11,1.0,1,1.0,1,1.0,1
7902,max_ml,10,30,3,3,0.05,0.95,0.7587346664537141,4,1.0,1,1.0,1,1.0,1
7903,max_ml,10,30,3,3,0.05,0.95,0.7832252171010564,6,1.0,1,1.0,1,1.0,1
7904,max_ml,10,30,3,3,0.05,0.95,0.9126474038372394,45,1.0,1,1.0,1,1.0,1
7905,max_ml,10,30,3,3,0.05,0.95,0.9492696025114756,7,1.0,1,1.0,1,1.0,1
7906,max_ml,10,30,3,3,0.05,0.95,0.5940296009695364,3,1.0,1,1.0,1,1.0,1
7907,max_ml,10,30,3,3,0.05,0.95,0.9228781829880912,11,1.0,1,1.0,1,1.0,1
7908,max_ml,10,30,3,3,0.05,0.95,0.8858170851587379,8,1.0,1,1.0,1,1.0,1
7909,max_ml,10,30,3,3,0.05,0.95,0.5695960151644024,2,1.0,1,1.0,1,1.0,1
7910,max_ml,10,30,3,3,0.05,0.95,0.9273402953302802,23,1.0,1,1.0,1,1.0,1
7911,max_ml,10,30,3,3,0.05,0.95,0.8990202117156971,11,1.0,1,1.0,1,1.0,1
7912,max_ml,10,30,3,3,0.05,0.95,0.6754709531099153,8,1.0,1,1.0,1,1.0,1
7913,max_ml,10,30,3,3,0.05,0.95,0.763604040522672,8,1.0,1,1.0,1,1.0,1
7914,max_ml,10,30,3,3,0.05,0.95,0.759107513075633,5,1.0,1,1.0,1,1.0,1
7915,max_ml,10,30,3,3,0.05,0.95,0.8930630731991421,5,1.0,1,1.0,1,1.0,1
7916,max_ml,10,30,3,3,0.05,0.95,0.8826898326712999,6,1.0,1,1.0,1,1.0,1
7917,max_ml,10,30,3,3,0.05,0.95,0.8206726222284577,3,1.0,1,1.0,1,1.0,1
7918,max_ml,10,30,3,3,0.05,0.95,0.8004878520993839,23,1.0,1,1.0,1,1.0,1
7919,max_ml,10,30,3,3,0.05,0.95,0.7145954043619009,6,1.0,1,1.0,1,1.0,1
7920,max_ml,10,30,3,3,0.05,0.95,0.892632933435674,10,1.0,1,1.0,1,1.0,1
7921,max_ml,10,30,3,3,0.05,0.95,0.8085320994152317,39,1.0,1,1.0,1,1.0,1
7922,max_ml,10,30,3,3,0.05,0.95,0.7834993774839928,10,1.0,1,1.0,1,1.0,1
7923,max_ml,10,30,3,3,0.05,0.95,0.9304537843615936,14,1.0,1,1.0,1,1.0,1
7924,max_ml,10,30,3,3,0.05,0.95,0.8253655459182124,29,1.0,1,1.0,1,1.0,1
7925,max_ml,10,30,3,3,0.05,0.95,0.9339113049803692,19,1.0,1,1.0,1,1.0,1
7926,max_ml,10,30,3,3,0.05,0.95,0.8456815901594629,4,1.0,1,1.0,1,1.0,1
7927,max_ml,10,30,3,3,0.05,0.95,0.9098674899154496,25,1.0,1,1.0,1,1.0,1
7928,max_ml,10,30,3,3,0.05,0.95,0.7793291726344664,12,1.0,1,1.0,1,1.0,1
7929,max_ml,10,30,3,3,0.05,0.95,0.9275123015613088,11,1.0,1,1.0,1,1.0,1
7930,max_ml,10,30,3,3,0.05,0.95,0.8882519602136861,11,1.0,1,1.0,1,1.0,1
7931,max_ml,10,30,3,3,0.05,0.95,0.8801088642936276,9,1.0,1,1.0,1,1.0,1
7932,max_ml,10,30,3,3,0.05,0.95,0.7333629885567328,5,1.0,1,1.0,1,1.0,1
7933,max_ml,10,30,3,3,0.05,0.95,0.7754656729339675,15,1.0,1,1.0,1,1.0,1
7934,max_ml,10,30,3,3,0.05,0.95,0.9333216058974276,31,0.0,1,0.0,1,0.0,1
7935,max_ml,10,30,3,3,0.05,0.95,0.8130997419788516,3,1.0,1,1.0,1,1.0,1
7936,max_ml,10,30,3,3,0.05,0.95,0.8753156429466818,10,1.0,1,1.0,1,1.0,1
7937,max_ml,10,30,3,3,0.05,0.95,0.942681274821558,30,1.0,1,1.0,1,1.0,1
7938,max_ml,10,30,3,3,0.05,0.95,0.9086205929986866,11,1.0,1,1.0,1,1.0,1
7939,max_ml,10,30,3,3,0.05,0.95,0.8795165739691727,4,1.0,1,1.0,1,1.0,1
7940,max_ml,10,30,3,3,0.05,0.95,0.8486739064801904,25,1.0,1,1.0,1,1.0,1
7941,max_ml,10,30,3,3,0.05,0.95,0.9064962923685864,24,1.0,1,1.0,1,1.0,1
7942,max_ml,10,30,3,3,0.05,0.95,0.9309131169104204,4,1.0,1,1.0,1,1.0,1
7943,max_ml,10,30,3,3,0.05,0.95,0.9075186391188126,12,1.0,1,1.0,1,1.0,1
7944,max_ml,10,30,3,3,0.05,0.95,0.9477362752002538,14,1.0,1,1.0,1,1.0,1
7945,max_ml,10,30,3,3,0.05,0.95,0.865791234872269,10,1.0,1,1.0,1,1.0,1
7946,max_ml,10,30,3,3,0.05,0.95,0.9246293052185456,9,1.0,1,1.0,1,1.0,1
7947,max_ml,10,30,3,3,0.05,0.95,0.8556728717184583,4,1.0,1,1.0,1,1.0,1
7948,max_ml,10,30,3,3,0.05,0.95,0.899532838214269,10,1.0,1,1.0,1,1.0,1
7949,max_ml,10,30,3,3,0.05,0.95,0.9232584536446422,34,1.0,1,1.0,1,1.0,1
7950,max_ml,10,30,3,3,0.05,0.95,0.8945289307592909,12,1.0,1,1.0,1,1.0,1
7951,max_ml,10,30,3,3,0.05,0.95,0.8318216973873117,9,1.0,1,1.0,1,1.0,1
7952,max_ml,10,30,3,3,0.05,0.95,0.9461683290975236,8,1.0,1,1.0,1,1.0,1
7953,max_ml,10,30,3,3,0.05,0.95,0.8899087667595638,15,1.0,1,1.0,1,1.0,1
7954,max_ml,10,30,3,3,0.05,0.95,0.7869819954073448,6,1.0,1,1.0,1,1.0,1
7955,max_ml,10,30,3,3,0.05,0.95,0.8706792110761252,11,1.0,1,1.0,1,1.0,1
7956,max_ml,10,30,3,3,0.05,0.95,0.720000143606252,3,1.0,1,1.0,1,1.0,1
7957,max_ml,10,30,3,3,0.05,0.95,0.8544136582865417,11,1.0,1,1.0,1,1.0,1
7958,max_ml,10,30,3,3,0.05,0.95,0.873411964801328,11,1.0,1,1.0,1,1.0,1
7959,max_ml,10,30,3,3,0.05,0.95,0.86068843367317,12,1.0,1,1.0,1,1.0,1
7960,max_ml,10,30,3,3,0.05,0.95,0.8528262709956039,3,1.0,1,1.0,1,1.0,1
7961,max_ml,10,30,3,3,0.05,0.95,0.9174303659130544,9,1.0,1,1.0,1,1.0,1
7962,max_ml,10,30,3,3,0.05,0.95,0.8715255568164498,17,1.0,1,1.0,1,1.0,1
7963,max_ml,10,30,3,3,0.05,0.95,0.8272987365905968,5,1.0,1,1.0,1,1.0,1
7964,max_ml,10,30,3,3,0.05,0.95,0.9013662914679782,26,0.0,0,0.0,0,1.0,1
7965,max_ml,10,30,3,3,0.05,0.95,0.9095509695392908,19,1.0,1,1.0,1,1.0,1
7966,max_ml,10,30,3,3,0.05,0.95,0.3732499713587509,4,1.0,1,1.0,1,1.0,1
7967,max_ml,10,30,3,3,0.05,0.95,0.8929672730049677,5,1.0,1,1.0,1,1.0,1
7968,max_ml,10,30,3,3,0.05,0.95,0.824507324932938,3,1.0,1,1.0,1,1.0,1
7969,max_ml,10,30,3,3,0.05,0.95,0.8790955221548168,9,1.0,1,1.0,1,1.0,1
7970,max_ml,10,30,3,3,0.05,0.95,0.8840843307942489,12,1.0,1,1.0,1,1.0,1
7971,max_ml,10,30,3,3,0.05,0.95,0.9083791350455126,24,1.0,1,1.0,1,1.0,1
7972,max_ml,10,30,3,3,0.05,0.95,0.8766991482697678,13,1.0,1,1.0,1,1.0,1
7973,max_ml,10,30,3,3,0.05,0.95,0.9482220299868171,6,1.0,1,1.0,1,1.0,1
7974,max_ml,10,30,3,3,0.05,0.95,0.7694609731247186,7,1.0,1,1.0,1,1.0,1
7975,max_ml,10,30,3,3,0.05,0.95,0.923551236862799,21,1.0,1,1.0,1,1.0,1
7976,max_ml,10,30,3,3,0.05,0.95,0.8414841350140198,12,1.0,1,1.0,1,1.0,1
7977,max_ml,10,30,3,3,0.05,0.95,0.7376501269127063,3,1.0,1,1.0,1,1.0,1
7978,max_ml,10,30,3,3,0.05,0.95,0.888185940311632,11,1.0,1,1.0,1,1.0,1
7979,max_ml,10,30,3,3,0.05,0.95,0.912524965972162,13,1.0,1,1.0,1,1.0,1
7980,max_ml,10,30,3,3,0.05,0.95,0.8954392823229398,13,1.0,1,1.0,1,1.0,1
7981,max_ml,10,30,3,3,0.05,0.95,0.8274956611617792,15,1.0,1,1.0,1,1.0,1
7982,max_ml,10,30,3,3,0.05,0.95,0.9005594627289153,15,1.0,1,1.0,1,1.0,1
7983,max_ml,10,30,3,3,0.05,0.95,0.945676778448156,43,0.0,1,0.0,1,0.0,1
7984,max_ml,10,30,3,3,0.05,0.95,0.9141237210339264,12,1.0,1,1.0,1,1.0,1
7985,max_ml,10,30,3,3,0.05,0.95,0.909342114673738,10,1.0,1,1.0,1,1.0,1
7986,max_ml,10,30,3,3,0.05,0.95,0.8621844889542292,4,1.0,1,1.0,1,1.0,1
7987,max_ml,10,30,3,3,0.05,0.95,0.8991508070142155,4,1.0,1,1.0,1,1.0,1
7988,max_ml,10,30,3,3,0.05,0.95,0.913905599755912,4,1.0,1,1.0,1,1.0,1
7989,max_ml,10,30,3,3,0.05,0.95,0.939987397657986,25,1.0,1,1.0,1,1.0,1
7990,max_ml,10,30,3,3,0.05,0.95,0.8510902381461636,4,1.0,1,1.0,1,1.0,1
7991,max_ml,10,30,3,3,0.05,0.95,0.907863481179484,12,1.0,1,1.0,1,1.0,1
7992,max_ml,10,30,3,3,0.05,0.95,0.8883397181634722,11,1.0,1,1.0,1,1.0,1
7993,max_ml,10,30,3,3,0.05,0.95,0.8647190258515197,6,1.0,1,1.0,1,1.0,1
7994,max_ml,10,30,3,3,0.05,0.95,0.9108242889271329,6,1.0,1,1.0,1,1.0,1
7995,max_ml,10,30,3,3,0.05,0.95,0.9191851581515564,60,0.0,1,0.0,1,0.0,1
7996,max_ml,10,30,3,3,0.05,0.95,0.8795635443877963,9,1.0,1,1.0,1,1.0,1
7997,max_ml,10,30,3,3,0.05,0.95,0.8447218013781423,13,1.0,1,1.0,1,1.0,1
7998,max_ml,10,30,3,3,0.05,0.95,0.8331673343345333,14,1.0,1,1.0,1,1.0,1
7999,max_ml,10,30,3,3,0.05,0.95,0.8782019976261071,10,1.0,1,1.0,1,1.0,1
8000,max_ml,10,30,3,3,0.05,0.95,0.8769987633053534,16,1.0,1,1.0,1,1.0,1
8001,max_ml,10,30,3,3,0.05,0.95,0.8227065197116087,14,1.0,1,1.0,1,1.0,1
8002,max_ml,10,30,3,3,0.05,0.95,0.7431545762550559,1,1.0,1,1.0,1,1.0,1
8003,max_ml,10,30,3,3,0.05,0.95,0.8576146139681676,40,1.0,1,1.0,1,1.0,1
8004,max_ml,10,30,3,3,0.05,0.95,0.8600187770929352,8,1.0,1,1.0,1,1.0,1
8005,max_ml,10,30,3,3,0.05,0.95,0.9358816856234792,10,1.0,1,1.0,1,1.0,1
8006,max_ml,10,30,3,3,0.05,0.95,0.8594281619377383,4,1.0,1,1.0,1,1.0,1
8007,max_ml,10,30,3,3,0.05,0.95,0.8875759265073585,34,1.0,1,1.0,1,1.0,1
8008,max_ml,10,30,3,3,0.05,0.95,0.846610029930545,6,1.0,1,1.0,1,1.0,1
8009,max_ml,10,30,3,3,0.05,0.95,0.8601677149083832,5,1.0,1,1.0,1,1.0,1
8010,max_ml,10,30,3,3,0.05,0.95,0.8583203242864641,2,1.0,1,1.0,1,1.0,1
8011,max_ml,10,30,3,3,0.05,0.95,0.942855642114848,22,1.0,1,1.0,1,1.0,1
8012,max_ml,10,30,3,3,0.05,0.95,0.8603428984035604,7,1.0,1,1.0,1,1.0,1
8013,max_ml,10,30,3,3,0.05,0.95,0.9122544513467076,22,0.0,0,1.0,1,0.0,0
8014,max_ml,10,30,3,3,0.05,0.95,0.8170345113289931,17,1.0,1,1.0,1,1.0,1
8015,max_ml,10,30,3,3,0.05,0.95,0.8887763662926105,21,1.0,1,1.0,1,0.0,0
8016,max_ml,10,30,3,3,0.05,0.95,0.8251910401180068,5,1.0,1,1.0,1,1.0,1
8017,max_ml,10,30,3,3,0.05,0.95,0.907838524011538,10,1.0,1,1.0,1,1.0,1
8018,max_ml,10,30,3,3,0.05,0.95,0.7938353020582621,11,1.0,1,1.0,1,1.0,1
8019,max_ml,10,30,3,3,0.05,0.95,0.5383436656432066,3,1.0,1,1.0,1,1.0,1
8020,max_ml,10,30,3,3,0.05,0.95,0.9433768289894828,62,0.0,0,1.0,1,1.0,1
8021,max_ml,10,30,3,3,0.05,0.95,0.7506047188522649,19,1.0,1,1.0,1,1.0,1
8022,max_ml,10,30,3,3,0.05,0.95,0.6152086457051955,6,1.0,1,1.0,1,1.0,1
8023,max_ml,10,30,3,3,0.05,0.95,0.8935868642173862,7,1.0,1,1.0,1,1.0,1
8024,max_ml,10,30,3,3,0.05,0.95,0.8069183174545222,14,1.0,1,1.0,1,1.0,1
8025,max_ml,10,30,3,3,0.05,0.95,0.7638395050486412,2,1.0,1,1.0,1,1.0,1
8026,max_ml,10,30,3,3,0.05,0.95,0.7995296260945579,6,1.0,1,1.0,1,1.0,1
8027,max_ml,10,30,3,3,0.05,0.95,0.92385428348698,11,1.0,1,1.0,1,1.0,1
8028,max_ml,10,30,3,3,0.05,0.95,0.9429048610808802,45,0.0,1,0.0,1,0.0,1
8029,max_ml,10,30,3,3,0.05,0.95,0.9341045124446562,6,1.0,1,1.0,1,1.0,1
8030,max_ml,10,30,3,3,0.05,0.95,0.7526077721832379,5,1.0,1,1.0,1,1.0,1
8031,max_ml,10,30,3,3,0.05,0.95,0.7405346319937213,3,1.0,1,1.0,1,1.0,1
8032,max_ml,10,30,3,3,0.05,0.95,0.9049847303701928,7,1.0,1,1.0,1,1.0,1
8033,max_ml,10,30,3,3,0.05,0.95,0.889479873966968,13,1.0,1,1.0,1,1.0,1
8034,max_ml,10,30,3,3,0.05,0.95,0.8615437610017593,10,1.0,1,1.0,1,1.0,1
8035,max_ml,10,30,3,3,0.05,0.95,0.8246096733959688,4,1.0,1,1.0,1,1.0,1
8036,max_ml,10,30,3,3,0.05,0.95,0.930174837500428,34,1.0,1,1.0,1,1.0,1
8037,max_ml,10,30,3,3,0.05,0.95,0.9257700863942364,10,1.0,1,1.0,1,1.0,1
8038,max_ml,10,30,3,3,0.05,0.95,0.8078236998338022,3,1.0,1,1.0,1,1.0,1
8039,max_ml,10,30,3,3,0.05,0.95,0.9128823459474056,13,1.0,1,1.0,1,1.0,1
8040,max_ml,10,30,3,3,0.05,0.95,0.6851659739853284,4,1.0,1,1.0,1,1.0,1
8041,max_ml,10,30,3,3,0.05,0.95,0.8624026374390411,25,1.0,1,1.0,1,1.0,1
8042,max_ml,10,30,3,3,0.05,0.95,0.9174724217705617,5,1.0,1,1.0,1,1.0,1
8043,max_ml,10,30,3,3,0.05,0.95,0.8741241341542876,10,1.0,1,1.0,1,1.0,1
8044,max_ml,10,30,3,3,0.05,0.95,0.5981834773513525,4,1.0,1,1.0,1,1.0,1
8045,max_ml,10,30,3,3,0.05,0.95,0.9425479153470178,76,0.0,1,0.0,1,0.0,1
8046,max_ml,10,30,3,3,0.05,0.95,0.876833219689986,8,1.0,1,1.0,1,1.0,1
8047,max_ml,10,30,3,3,0.05,0.95,0.8619747806013404,5,1.0,1,1.0,1,1.0,1
8048,max_ml,10,30,3,3,0.05,0.95,0.806889356429743,9,1.0,1,1.0,1,1.0,1
8049,max_ml,10,30,3,3,0.05,0.95,0.9401124275787016,6,1.0,1,1.0,1,1.0,1
8050,max_ml,10,30,3,3,0.05,0.95,0.6980936087143524,4,1.0,1,1.0,1,1.0,1
8051,max_ml,10,30,3,3,0.05,0.95,0.7339256118224338,4,1.0,1,1.0,1,1.0,1
8052,max_ml,10,30,3,3,0.05,0.95,0.9452873106588215,25,1.0,1,1.0,1,1.0,1
8053,max_ml,10,30,3,3,0.05,0.95,0.9323258299739444,30,0.0,0,1.0,1,1.0,1
8054,max_ml,10,30,3,3,0.05,0.95,0.7968777993105767,2,1.0,1,1.0,1,1.0,1
8055,max_ml,10,30,3,3,0.05,0.95,0.8245591346619788,9,1.0,1,1.0,1,1.0,1
8056,max_ml,10,30,3,3,0.05,0.95,0.7003547698441356,3,1.0,1,1.0,1,1.0,1
8057,max_ml,10,30,3,3,0.05,0.95,0.9311413936215712,14,1.0,1,1.0,1,1.0,1
8058,max_ml,10,30,3,3,0.05,0.95,0.942954928077125,28,1.0,1,1.0,1,1.0,1
8059,max_ml,10,30,3,3,0.05,0.95,0.657261663113961,4,1.0,1,1.0,1,1.0,1
8060,max_ml,10,30,3,3,0.05,0.95,0.915743194689142,18,1.0,1,1.0,1,1.0,1
8061,max_ml,10,30,3,3,0.05,0.95,0.9476698818589746,21,1.0,1,1.0,1,1.0,1
8062,max_ml,10,30,3,3,0.05,0.95,0.9151933899630924,12,1.0,1,1.0,1,1.0,1
8063,max_ml,10,30,3,3,0.05,0.95,0.9340605506092916,15,1.0,1,1.0,1,1.0,1
8064,max_ml,10,30,3,3,0.05,0.95,0.940374053921396,18,1.0,1,1.0,1,1.0,1
8065,max_ml,10,30,3,3,0.05,0.95,0.7961549315472378,4,1.0,1,1.0,1,1.0,1
8066,max_ml,10,30,3,3,0.05,0.95,0.6571336223930864,6,1.0,1,1.0,1,1.0,1
8067,max_ml,10,30,3,3,0.05,0.95,0.9184795564077758,12,1.0,1,1.0,1,1.0,1
8068,max_ml,10,30,3,3,0.05,0.95,0.8981119707194632,3,1.0,1,1.0,1,1.0,1
8069,max_ml,10,30,3,3,0.05,0.95,0.9356982632825348,22,1.0,1,1.0,1,1.0,1
8070,max_ml,10,30,3,3,0.05,0.95,0.7917927415559051,2,1.0,1,1.0,1,1.0,1
8071,max_ml,10,30,3,3,0.05,0.95,0.9282001129534764,10,1.0,1,1.0,1,1.0,1
8072,max_ml,10,30,3,3,0.05,0.95,0.8590564673001062,25,1.0,1,1.0,1,1.0,1
8073,max_ml,10,30,3,3,0.05,0.95,0.8254407083708956,4,1.0,1,1.0,1,1.0,1
8074,max_ml,10,30,3,3,0.05,0.95,0.9370415973812096,14,1.0,1,1.0,1,1.0,1
8075,max_ml,10,30,3,3,0.05,0.95,0.9295776908404816,7,1.0,1,1.0,1,1.0,1
8076,max_ml,10,30,3,3,0.05,0.95,0.8296570078058014,5,1.0,1,1.0,1,1.0,1
8077,max_ml,10,30,3,3,0.05,0.95,0.92423945452367,45,0.0,0,1.0,1,1.0,1
8078,max_ml,10,30,3,3,0.05,0.95,0.8206233907776865,3,1.0,1,1.0,1,1.0,1
8079,max_ml,10,30,3,3,0.05,0.95,0.7910594235801567,3,1.0,1,1.0,1,1.0,1
8080,max_ml,10,30,3,3,0.05,0.95,0.8576383776278754,18,1.0,1,1.0,1,1.0,1
8081,max_ml,10,30,3,3,0.05,0.95,0.8761638186203199,6,1.0,1,1.0,1,1.0,1
8082,max_ml,10,30,3,3,0.05,0.95,0.9263035848510134,19,1.0,1,1.0,1,1.0,1
8083,max_ml,10,30,3,3,0.05,0.95,0.7478899185849665,4,1.0,1,1.0,1,1.0,1
8084,max_ml,10,30,3,3,0.05,0.95,0.9458600402487916,10,1.0,1,1.0,1,1.0,1
8085,max_ml,10,30,3,3,0.05,0.95,0.920003840599708,5,1.0,1,1.0,1,1.0,1
8086,max_ml,10,30,3,3,0.05,0.95,0.9498356446179096,4,1.0,1,1.0,1,1.0,1
8087,max_ml,10,30,3,3,0.05,0.95,0.8287622655910086,12,1.0,1,1.0,1,1.0,1
8088,max_ml,10,30,3,3,0.05,0.95,0.9135091739394768,11,1.0,1,1.0,1,1.0,1
8089,max_ml,10,30,3,3,0.05,0.95,0.8693205950864651,6,1.0,1,1.0,1,1.0,1
8090,max_ml,10,30,3,3,0.05,0.95,0.946012742558322,11,1.0,1,1.0,1,1.0,1
8091,max_ml,10,30,3,3,0.05,0.95,0.8078124462216865,10,1.0,1,1.0,1,1.0,1
8092,max_ml,10,30,3,3,0.05,0.95,0.8755179726967748,17,1.0,1,1.0,1,1.0,1
8093,max_ml,10,30,3,3,0.05,0.95,0.8112658656086831,20,1.0,1,1.0,1,1.0,1
8094,max_ml,10,30,3,3,0.05,0.95,0.8639114822450399,23,1.0,1,1.0,1,1.0,1
8095,max_ml,10,30,3,3,0.05,0.95,0.8269833074342408,8,1.0,1,1.0,1,1.0,1
8096,max_ml,10,30,3,3,0.05,0.95,0.8855717830753759,21,1.0,1,1.0,1,1.0,1
8097,max_ml,10,30,3,3,0.05,0.95,0.8435873949985088,11,1.0,1,1.0,1,1.0,1
8098,max_ml,10,30,3,3,0.05,0.95,0.8234428319896108,4,1.0,1,1.0,1,1.0,1
8099,max_ml,10,30,3,3,0.05,0.95,0.8795999081599981,17,1.0,1,1.0,1,1.0,1
8100,max_ml,10,30,3,3,0.05,0.95,0.9359757747332343,6,1.0,1,1.0,1,1.0,1
8101,max_ml,10,30,3,3,0.05,0.95,0.9461208529663444,47,0.0,0,1.0,1,1.0,1
8102,max_ml,10,30,3,3,0.05,0.95,0.9221438522208876,17,1.0,1,1.0,1,1.0,1
8103,max_ml,10,30,3,3,0.05,0.95,0.4791582710243709,5,1.0,1,1.0,1,1.0,1
8104,max_ml,10,30,3,3,0.05,0.95,0.9358688018664396,9,1.0,1,1.0,1,1.0,1
8105,max_ml,10,30,3,3,0.05,0.95,0.8459071828557932,7,1.0,1,1.0,1,1.0,1
8106,max_ml,10,30,3,3,0.05,0.95,0.6678115423363311,6,1.0,1,1.0,1,1.0,1
8107,max_ml,10,30,3,3,0.05,0.95,0.8998112852877377,11,1.0,1,1.0,1,1.0,1
8108,max_ml,10,30,3,3,0.05,0.95,0.8811579100957385,7,1.0,1,1.0,1,1.0,1
8109,max_ml,10,30,3,3,0.05,0.95,0.8972534952483474,13,1.0,1,1.0,1,1.0,1
8110,max_ml,10,30,3,3,0.05,0.95,0.8966960108171571,18,1.0,1,1.0,1,1.0,1
8111,max_ml,10,30,3,3,0.05,0.95,0.9421409000735412,14,1.0,1,1.0,1,1.0,1
8112,max_ml,10,30,3,3,0.05,0.95,0.9466739148942136,12,1.0,1,1.0,1,1.0,1
8113,max_ml,10,30,3,3,0.05,0.95,0.9352109168570728,33,0.0,0,0.0,0,1.0,1
8114,max_ml,10,30,3,3,0.05,0.95,0.9475291669691186,17,1.0,1,1.0,1,1.0,1
8115,max_ml,10,30,3,3,0.05,0.95,0.9436839520749264,12,1.0,1,1.0,1,1.0,1
8116,max_ml,10,30,3,3,0.05,0.95,0.8625001059082401,17,1.0,1,1.0,1,1.0,1
8117,max_ml,10,30,3,3,0.05,0.95,0.9493732875779904,12,1.0,1,1.0,1,1.0,1
8118,max_ml,10,30,3,3,0.05,0.95,0.9284816975898068,9,1.0,1,1.0,1,1.0,1
8119,max_ml,10,30,3,3,0.05,0.95,0.935912096474019,24,1.0,1,1.0,1,1.0,1
8120,max_ml,10,30,3,3,0.05,0.95,0.8574986042958875,4,1.0,1,1.0,1,1.0,1
8121,max_ml,10,30,3,3,0.05,0.95,0.9275989272896014,17,1.0,1,1.0,1,1.0,1
8122,max_ml,10,30,3,3,0.05,0.95,0.8032408820378619,2,1.0,1,1.0,1,1.0,1
8123,max_ml,10,30,3,3,0.05,0.95,0.8834423597902735,11,1.0,1,1.0,1,1.0,1
8124,max_ml,10,30,3,3,0.05,0.95,0.8702469829442132,3,1.0,1,1.0,1,1.0,1
8125,max_ml,10,30,3,3,0.05,0.95,0.8772185490236295,16,1.0,1,1.0,1,1.0,1
8126,max_ml,10,30,3,3,0.05,0.95,0.9129179525227752,39,1.0,1,1.0,1,1.0,1
8127,max_ml,10,30,3,3,0.05,0.95,0.8862027616583831,14,1.0,1,1.0,1,1.0,1
8128,max_ml,10,30,3,3,0.05,0.95,0.9466841847533513,47,0.0,1,0.0,1,0.0,1
8129,max_ml,10,30,3,3,0.05,0.95,0.9233490458032456,21,1.0,1,1.0,1,1.0,1
8130,max_ml,10,30,3,3,0.05,0.95,0.8690659956617719,7,1.0,1,1.0,1,1.0,1
8131,max_ml,10,30,3,3,0.05,0.95,0.8924605147742626,6,1.0,1,1.0,1,1.0,1
8132,max_ml,10,30,3,3,0.05,0.95,0.7306172095920537,3,1.0,1,1.0,1,1.0,1
8133,max_ml,10,30,3,3,0.05,0.95,0.8406686837409563,4,1.0,1,1.0,1,1.0,1
8134,max_ml,10,30,3,3,0.05,0.95,0.9331493420355848,18,1.0,1,1.0,1,1.0,1
8135,max_ml,10,30,3,3,0.05,0.95,0.8858542956084787,9,1.0,1,1.0,1,1.0,1
8136,max_ml,10,30,3,3,0.05,0.95,0.8949289929591494,6,1.0,1,1.0,1,1.0,1
8137,max_ml,10,30,3,3,0.05,0.95,0.8375898033391034,9,1.0,1,1.0,1,1.0,1
8138,max_ml,10,30,3,3,0.05,0.95,0.8045720220655878,6,1.0,1,1.0,1,1.0,1
8139,max_ml,10,30,3,3,0.05,0.95,0.8722075110249874,19,1.0,1,1.0,1,1.0,1
8140,max_ml,10,30,3,3,0.05,0.95,0.9448826937737872,6,1.0,1,1.0,1,1.0,1
8141,max_ml,10,30,3,3,0.05,0.95,0.8669377882106596,7,1.0,1,1.0,1,1.0,1
8142,max_ml,10,30,3,3,0.05,0.95,0.8997340653738205,16,1.0,1,1.0,1,1.0,1
8143,max_ml,10,30,3,3,0.05,0.95,0.9196672679154796,5,1.0,1,1.0,1,1.0,1
8144,max_ml,10,30,3,3,0.05,0.95,0.8287272326116192,14,1.0,1,1.0,1,1.0,1
8145,max_ml,10,30,3,3,0.05,0.95,0.6037194332935171,4,1.0,1,1.0,1,1.0,1
8146,max_ml,10,30,3,3,0.05,0.95,0.9000396140314888,6,1.0,1,1.0,1,1.0,1
8147,max_ml,10,30,3,3,0.05,0.95,0.9304953650165886,26,1.0,1,1.0,1,1.0,1
8148,max_ml,10,30,3,3,0.05,0.95,0.7253095237166237,5,1.0,1,1.0,1,1.0,1
8149,max_ml,10,30,3,3,0.05,0.95,0.9487349827061006,21,1.0,1,1.0,1,1.0,1
8150,max_ml,10,30,3,3,0.05,0.95,0.9470040985658676,32,0.0,0,1.0,1,1.0,1
8151,max_ml,10,30,3,3,0.05,0.95,0.9196886292112476,11,1.0,1,1.0,1,1.0,1
8152,max_ml,10,30,3,3,0.05,0.95,0.9248594364029636,14,1.0,1,1.0,1,1.0,1
8153,max_ml,10,30,3,3,0.05,0.95,0.9285168300907948,10,1.0,1,1.0,1,1.0,1
8154,max_ml,10,30,3,3,0.05,0.95,0.8585581640851213,8,1.0,1,1.0,1,1.0,1
8155,max_ml,10,30,3,3,0.05,0.95,0.908400371000208,61,0.0,0,0.0,0,1.0,1
8156,max_ml,10,30,3,3,0.05,0.95,0.9288070308433848,13,1.0,1,1.0,1,1.0,1
8157,max_ml,10,30,3,3,0.05,0.95,0.8623166841788995,18,1.0,1,1.0,1,1.0,1
8158,max_ml,10,30,3,3,0.05,0.95,0.8736261522805594,9,1.0,1,1.0,1,1.0,1
8159,max_ml,10,30,3,3,0.05,0.95,0.9346544566853606,26,1.0,1,1.0,1,0.0,0
8160,max_ml,10,30,3,3,0.05,0.95,0.9404799920162809,5,1.0,1,1.0,1,1.0,1
8161,max_ml,10,30,3,3,0.05,0.95,0.8872343796412481,15,1.0,1,1.0,1,1.0,1
8162,max_ml,10,30,3,3,0.05,0.95,0.8979508549156286,48,1.0,1,1.0,1,1.0,1
8163,max_ml,10,30,3,3,0.05,0.95,0.8789463763679871,7,1.0,1,1.0,1,1.0,1
8164,max_ml,10,30,3,3,0.05,0.95,0.9367581093035178,12,1.0,1,1.0,1,1.0,1
8165,max_ml,10,30,3,3,0.05,0.95,0.8648067131283311,13,1.0,1,1.0,1,1.0,1
8166,max_ml,10,30,3,3,0.05,0.95,0.8002069216686619,6,1.0,1,1.0,1,1.0,1
8167,max_ml,10,30,3,3,0.05,0.95,0.7955752766581529,5,1.0,1,1.0,1,1.0,1
8168,max_ml,10,30,3,3,0.05,0.95,0.9475521438871782,10,1.0,1,1.0,1,1.0,1
8169,max_ml,10,30,3,3,0.05,0.95,0.9073644951493858,22,1.0,1,1.0,1,1.0,1
8170,max_ml,10,30,3,3,0.05,0.95,0.7839066685199996,8,1.0,1,1.0,1,1.0,1
8171,max_ml,10,30,3,3,0.05,0.95,0.9426273534375889,13,1.0,1,1.0,1,1.0,1
8172,max_ml,10,30,3,3,0.05,0.95,0.7715036753403782,6,1.0,1,1.0,1,1.0,1
8173,max_ml,10,30,3,3,0.05,0.95,0.9468416708983078,24,1.0,1,1.0,1,1.0,1
8174,max_ml,10,30,3,3,0.05,0.95,0.9306432577444648,4,1.0,1,1.0,1,1.0,1
8175,max_ml,10,30,3,3,0.05,0.95,0.8563375784298696,30,1.0,1,1.0,1,1.0,1
8176,max_ml,10,30,3,3,0.05,0.95,0.878264396330268,7,1.0,1,1.0,1,1.0,1
8177,max_ml,10,30,3,3,0.05,0.95,0.8324048215321085,9,1.0,1,1.0,1,1.0,1
8178,max_ml,10,30,3,3,0.05,0.95,0.9484416378039696,15,1.0,1,1.0,1,1.0,1
8179,max_ml,10,30,3,3,0.05,0.95,0.9163495061878756,19,1.0,1,1.0,1,1.0,1
8180,max_ml,10,30,3,3,0.05,0.95,0.8927487720529421,14,1.0,1,1.0,1,1.0,1
8181,max_ml,10,30,3,3,0.05,0.95,0.920050549175833,24,1.0,1,1.0,1,1.0,1
8182,max_ml,10,30,3,3,0.05,0.95,0.8939508392871637,9,1.0,1,1.0,1,1.0,1
8183,max_ml,10,30,3,3,0.05,0.95,0.9054420814611548,12,1.0,1,1.0,1,1.0,1
8184,max_ml,10,30,3,3,0.05,0.95,0.9051771805536206,7,1.0,1,1.0,1,1.0,1
8185,max_ml,10,30,3,3,0.05,0.95,0.8593349780781961,5,1.0,1,1.0,1,1.0,1
8186,max_ml,10,30,3,3,0.05,0.95,0.8419132860379893,7,1.0,1,1.0,1,1.0,1
8187,max_ml,10,30,3,3,0.05,0.95,0.9275566698706724,14,1.0,1,1.0,1,1.0,1
8188,max_ml,10,30,3,3,0.05,0.95,0.7654656096246826,3,1.0,1,1.0,1,1.0,1
8189,max_ml,10,30,3,3,0.05,0.95,0.8634341565980167,8,1.0,1,1.0,1,1.0,1
8190,max_ml,10,30,3,3,0.05,0.95,0.8758393841731078,24,1.0,1,1.0,1,1.0,1
8191,max_ml,10,30,3,3,0.05,0.95,0.9307908788793844,10,1.0,1,1.0,1,1.0,1
8192,max_ml,10,30,3,3,0.05,0.95,0.9211454779280824,31,1.0,1,1.0,1,1.0,1
8193,max_ml,10,30,3,3,0.05,0.95,0.9425851344877748,13,1.0,1,1.0,1,1.0,1
8194,max_ml,10,30,3,3,0.05,0.95,0.922600924359654,33,1.0,1,1.0,1,1.0,1
8195,max_ml,10,30,3,3,0.05,0.95,0.65919302561066,2,1.0,1,1.0,1,1.0,1
8196,max_ml,10,30,3,3,0.05,0.95,0.9119875624226276,7,1.0,1,1.0,1,1.0,1
8197,max_ml,10,30,3,3,0.05,0.95,0.9152401222608556,14,1.0,1,1.0,1,1.0,1
8198,max_ml,10,30,3,3,0.05,0.95,0.724853200478969,4,1.0,1,1.0,1,1.0,1
8199,max_ml,10,30,3,3,0.05,0.95,0.9389032946464534,7,1.0,1,1.0,1,1.0,1
8200,max_ml,10,30,3,3,0.05,0.95,0.8301835519562542,3,1.0,1,1.0,1,1.0,1
8201,max_ml,10,30,3,3,0.05,0.95,0.8174523029613323,4,1.0,1,1.0,1,1.0,1
8202,max_ml,10,30,3,3,0.05,0.95,0.920444742742734,9,1.0,1,1.0,1,1.0,1
8203,max_ml,10,30,3,3,0.05,0.95,0.6370590319525393,8,1.0,1,1.0,1,1.0,1
8204,max_ml,10,30,3,3,0.05,0.95,0.89568522062803,26,1.0,1,1.0,1,1.0,1
8205,max_ml,10,30,3,3,0.05,0.95,0.8500933644203038,5,1.0,1,1.0,1,1.0,1
8206,max_ml,10,30,3,3,0.05,0.95,0.9283912964130918,44,1.0,1,1.0,1,1.0,1
8207,max_ml,10,30,3,3,0.05,0.95,0.8003878930332418,11,1.0,1,1.0,1,1.0,1
8208,max_ml,10,30,3,3,0.05,0.95,0.9422721386713588,9,1.0,1,1.0,1,1.0,1
8209,max_ml,10,30,3,3,0.05,0.95,0.90258080015532,11,1.0,1,1.0,1,1.0,1
8210,max_ml,10,30,3,3,0.05,0.95,0.9383391020720974,11,1.0,1,1.0,1,1.0,1
8211,max_ml,10,30,3,3,0.05,0.95,0.6908920608962064,6,1.0,1,1.0,1,1.0,1
8212,max_ml,10,30,3,3,0.05,0.95,0.930986201349006,10,1.0,1,1.0,1,1.0,1
8213,max_ml,10,30,3,3,0.05,0.95,0.891142190322057,10,1.0,1,1.0,1,1.0,1
8214,max_ml,10,30,3,3,0.05,0.95,0.919338147425536,15,1.0,1,1.0,1,1.0,1
8215,max_ml,10,30,3,3,0.05,0.95,0.9068495376330388,7,1.0,1,1.0,1,1.0,1
8216,max_ml,10,30,3,3,0.05,0.95,0.7859585794209452,9,1.0,1,1.0,1,1.0,1
8217,max_ml,10,30,3,3,0.05,0.95,0.9100864926444864,3,1.0,1,1.0,1,1.0,1
8218,max_ml,10,30,3,3,0.05,0.95,0.8638668895931557,14,1.0,1,1.0,1,1.0,1
8219,max_ml,10,30,3,3,0.05,0.95,0.9444992026169264,21,0.0,1,0.0,1,0.0,1
8220,max_ml,10,30,3,3,0.05,0.95,0.8714680832793658,3,1.0,1,1.0,1,1.0,1
8221,max_ml,10,30,3,3,0.05,0.95,0.9375338675700452,19,1.0,1,1.0,1,1.0,1
8222,max_ml,10,30,3,3,0.05,0.95,0.7934498656543288,4,1.0,1,1.0,1,1.0,1
8223,max_ml,10,30,3,3,0.05,0.95,0.7118244506350758,7,1.0,1,1.0,1,1.0,1
8224,max_ml,10,30,3,3,0.05,0.95,0.6872304934623267,3,1.0,1,1.0,1,1.0,1
8225,max_ml,10,30,3,3,0.05,0.95,0.9163435819280163,11,1.0,1,1.0,1,1.0,1
8226,max_ml,10,30,3,3,0.05,0.95,0.920101468072008,15,1.0,1,1.0,1,1.0,1
8227,max_ml,10,30,3,3,0.05,0.95,0.6701732232043601,3,1.0,1,1.0,1,1.0,1
8228,max_ml,10,30,3,3,0.05,0.95,0.8420046957184139,6,1.0,1,1.0,1,1.0,1
8229,max_ml,10,30,3,3,0.05,0.95,0.9126011777118208,19,1.0,1,1.0,1,1.0,1
8230,max_ml,10,30,3,3,0.05,0.95,0.8812809412256563,10,1.0,1,1.0,1,1.0,1
8231,max_ml,10,30,3,3,0.05,0.95,0.908853409581208,23,1.0,1,1.0,1,1.0,1
8232,max_ml,10,30,3,3,0.05,0.95,0.9480137101570396,6,1.0,1,1.0,1,1.0,1
8233,max_ml,10,30,3,3,0.05,0.95,0.6682219708039103,5,1.0,1,1.0,1,1.0,1
8234,max_ml,10,30,3,3,0.05,0.95,0.9498829355802816,6,1.0,1,1.0,1,1.0,1
8235,max_ml,10,30,3,3,0.05,0.95,0.8957783580211081,8,1.0,1,1.0,1,1.0,1
8236,max_ml,10,30,3,3,0.05,0.95,0.9207371517502864,4,1.0,1,1.0,1,1.0,1
8237,max_ml,10,30,3,3,0.05,0.95,0.912411368500676,5,1.0,1,1.0,1,1.0,1
8238,max_ml,10,30,3,3,0.05,0.95,0.9016812346582256,3,1.0,1,1.0,1,1.0,1
8239,max_ml,10,30,3,3,0.05,0.95,0.892302929755137,7,1.0,1,1.0,1,1.0,1
8240,max_ml,10,30,3,3,0.05,0.95,0.8112616614920499,9,1.0,1,1.0,1,1.0,1
8241,max_ml,10,30,3,3,0.05,0.95,0.8061629199197741,6,1.0,1,1.0,1,1.0,1
8242,max_ml,10,30,3,3,0.05,0.95,0.9136501967473936,3,1.0,1,1.0,1,1.0,1
8243,max_ml,10,30,3,3,0.05,0.95,0.6907377799882972,5,1.0,1,1.0,1,1.0,1
8244,max_ml,10,30,3,3,0.05,0.95,0.8081315721963893,8,1.0,1,1.0,1,1.0,1
8245,max_ml,10,30,3,3,0.05,0.95,0.888051496044599,18,1.0,1,1.0,1,1.0,1
8246,max_ml,10,30,3,3,0.05,0.95,0.8931873166544775,9,1.0,1,1.0,1,1.0,1
8247,max_ml,10,30,3,3,0.05,0.95,0.9473084543395828,11,1.0,1,1.0,1,1.0,1
8248,max_ml,10,30,3,3,0.05,0.95,0.7599357288541635,4,1.0,1,1.0,1,1.0,1
8249,max_ml,10,30,3,3,0.05,0.95,0.8652496349449,9,1.0,1,1.0,1,1.0,1
8250,max_ml,10,30,3,3,0.05,0.95,0.7076147011276733,10,1.0,1,1.0,1,1.0,1
8251,max_ml,10,30,3,3,0.05,0.95,0.8573513270064392,6,1.0,1,1.0,1,1.0,1
8252,max_ml,10,30,3,3,0.05,0.95,0.937356814341108,41,1.0,1,1.0,1,1.0,1
8253,max_ml,10,30,3,3,0.05,0.95,0.7915965764066282,14,1.0,1,1.0,1,1.0,1
8254,max_ml,10,30,3,3,0.05,0.95,0.9323869242095368,29,1.0,1,1.0,1,1.0,1
8255,max_ml,10,30,3,3,0.05,0.95,0.7837599774754557,10,1.0,1,1.0,1,1.0,1
8256,max_ml,10,30,3,3,0.05,0.95,0.925869839217456,3,1.0,1,1.0,1,1.0,1
8257,max_ml,10,30,3,3,0.05,0.95,0.915850354614376,16,1.0,1,1.0,1,1.0,1
8258,max_ml,10,30,3,3,0.05,0.95,0.563355172090222,2,1.0,1,1.0,1,1.0,1
8259,max_ml,10,30,3,3,0.05,0.95,0.8870598484432527,16,1.0,1,1.0,1,1.0,1
8260,max_ml,10,30,3,3,0.05,0.95,0.7363498701353214,7,1.0,1,1.0,1,1.0,1
8261,max_ml,10,30,3,3,0.05,0.95,0.832049368826626,6,1.0,1,1.0,1,1.0,1
8262,max_ml,10,30,3,3,0.05,0.95,0.8891201724515317,14,1.0,1,1.0,1,1.0,1
8263,max_ml,10,30,3,3,0.05,0.95,0.8497243275591201,8,1.0,1,1.0,1,1.0,1
8264,max_ml,10,30,3,3,0.05,0.95,0.7310451975863457,4,1.0,1,1.0,1,1.0,1
8265,max_ml,10,30,3,3,0.05,0.95,0.8738649138515753,14,1.0,1,1.0,1,1.0,1
8266,max_ml,10,30,3,3,0.05,0.95,0.947842161841379,59,0.0,1,0.0,1,0.0,1
8267,max_ml,10,30,3,3,0.05,0.95,0.8570767913505029,3,1.0,1,1.0,1,1.0,1
8268,max_ml,10,30,3,3,0.05,0.95,0.8970406053541583,30,1.0,1,1.0,1,1.0,1
8269,max_ml,10,30,3,3,0.05,0.95,0.8863892465211245,10,1.0,1,1.0,1,1.0,1
8270,max_ml,10,30,3,3,0.05,0.95,0.7935160039465249,14,1.0,1,1.0,1,1.0,1
8271,max_ml,10,30,3,3,0.05,0.95,0.6974218359762088,4,1.0,1,1.0,1,1.0,1
8272,max_ml,10,30,3,3,0.05,0.95,0.9422949231583994,9,1.0,1,1.0,1,1.0,1
8273,max_ml,10,30,3,3,0.05,0.95,0.7263207200441061,5,1.0,1,1.0,1,1.0,1
8274,max_ml,10,30,3,3,0.05,0.95,0.6901773654820763,7,1.0,1,1.0,1,1.0,1
8275,max_ml,10,30,3,3,0.05,0.95,0.8859737263479787,7,1.0,1,1.0,1,1.0,1
8276,max_ml,10,30,3,3,0.05,0.95,0.942056843874453,10,1.0,1,1.0,1,1.0,1
8277,max_ml,10,30,3,3,0.05,0.95,0.7611280802996748,3,1.0,1,1.0,1,1.0,1
8278,max_ml,10,30,3,3,0.05,0.95,0.8898537692084324,13,1.0,1,1.0,1,1.0,1
8279,max_ml,10,30,3,3,0.05,0.95,0.943379031127274,16,1.0,1,1.0,1,1.0,1
8280,max_ml,10,30,3,3,0.05,0.95,0.7397186976329939,8,1.0,1,1.0,1,1.0,1
8281,max_ml,10,30,3,3,0.05,0.95,0.6837290676410906,4,1.0,1,1.0,1,1.0,1
8282,max_ml,10,30,3,3,0.05,0.95,0.8935232783464121,17,1.0,1,1.0,1,1.0,1
8283,max_ml,10,30,3,3,0.05,0.95,0.6615197228241331,3,1.0,1,1.0,1,1.0,1
8284,max_ml,10,30,3,3,0.05,0.95,0.9422198817019702,30,1.0,1,1.0,1,1.0,1
8285,max_ml,10,30,3,3,0.05,0.95,0.9292098835471122,12,1.0,1,1.0,1,1.0,1
8286,max_ml,10,30,3,3,0.05,0.95,0.8048108652116716,10,1.0,1,1.0,1,1.0,1
8287,max_ml,10,30,3,3,0.05,0.95,0.898791986972916,12,1.0,1,1.0,1,1.0,1
8288,max_ml,10,30,3,3,0.05,0.95,0.5980398873568494,4,1.0,1,1.0,1,1.0,1
8289,max_ml,10,30,3,3,0.05,0.95,0.8698771541790635,15,1.0,1,1.0,1,1.0,1
8290,max_ml,10,30,3,3,0.05,0.95,0.9357727056232668,12,1.0,1,1.0,1,1.0,1
8291,max_ml,10,30,3,3,0.05,0.95,0.9363645957830634,7,1.0,1,1.0,1,1.0,1
8292,max_ml,10,30,3,3,0.05,0.95,0.9212872447462696,22,1.0,1,1.0,1,1.0,1
8293,max_ml,10,30,3,3,0.05,0.95,0.7579644934085618,12,1.0,1,1.0,1,1.0,1
8294,max_ml,10,30,3,3,0.05,0.95,0.8150078653498116,4,1.0,1,1.0,1,1.0,1
8295,max_ml,10,30,3,3,0.05,0.95,0.7929014876863684,9,1.0,1,1.0,1,1.0,1
8296,max_ml,10,30,3,3,0.05,0.95,0.8296966972308231,16,1.0,1,1.0,1,1.0,1
8297,max_ml,10,30,3,3,0.05,0.95,0.8550336702083318,7,1.0,1,1.0,1,1.0,1
8298,max_ml,10,30,3,3,0.05,0.95,0.908762496383965,16,1.0,1,1.0,1,1.0,1
8299,max_ml,10,30,3,3,0.05,0.95,0.8659861452340895,16,1.0,1,1.0,1,1.0,1
8300,max_ml,10,30,3,3,0.05,0.95,0.7144990687865457,6,1.0,1,1.0,1,1.0,1
8301,max_ml,10,30,3,3,0.05,0.95,0.8873863590819118,9,1.0,1,1.0,1,1.0,1
8302,max_ml,10,30,3,3,0.05,0.95,0.9209726281620824,48,0.0,1,0.0,1,0.0,1
8303,max_ml,10,30,3,3,0.05,0.95,0.9336997162604588,44,0.0,0,1.0,1,1.0,1
8304,max_ml,10,30,3,3,0.05,0.95,0.9052981615291738,10,1.0,1,1.0,1,1.0,1
8305,max_ml,10,30,3,3,0.05,0.95,0.9347227358492548,11,1.0,1,1.0,1,1.0,1
8306,max_ml,10,30,3,3,0.05,0.95,0.9183478135085368,18,1.0,1,1.0,1,1.0,1
8307,max_ml,10,30,3,3,0.05,0.95,0.931631458627208,17,1.0,1,1.0,1,1.0,1
8308,max_ml,10,30,3,3,0.05,0.95,0.8815139739515876,7,1.0,1,1.0,1,1.0,1
8309,max_ml,10,30,3,3,0.05,0.95,0.8767910487904115,21,1.0,1,1.0,1,1.0,1
8310,max_ml,10,30,3,3,0.05,0.95,0.8762605741567668,19,1.0,1,1.0,1,1.0,1
8311,max_ml,10,30,3,3,0.05,0.95,0.912791755551365,21,1.0,1,1.0,1,1.0,1
8312,max_ml,10,30,3,3,0.05,0.95,0.5576423293805097,6,1.0,1,1.0,1,1.0,1
8313,max_ml,10,30,3,3,0.05,0.95,0.9110874404113884,21,1.0,1,1.0,1,1.0,1
8314,max_ml,10,30,3,3,0.05,0.95,0.896181004033076,11,1.0,1,1.0,1,1.0,1
8315,max_ml,10,30,3,3,0.05,0.95,0.8470458263764268,10,1.0,1,1.0,1,1.0,1
8316,max_ml,10,30,3,3,0.05,0.95,0.8769702426531203,3,1.0,1,1.0,1,1.0,1
8317,max_ml,10,30,3,3,0.05,0.95,0.9401232804090932,34,1.0,1,1.0,1,1.0,1
8318,max_ml,10,30,3,3,0.05,0.95,0.921749003028501,32,1.0,1,1.0,1,1.0,1
8319,max_ml,10,30,3,3,0.05,0.95,0.9318435079822616,47,0.0,0,1.0,1,1.0,1
8320,max_ml,10,30,3,3,0.05,0.95,0.9081555672884386,14,1.0,1,1.0,1,1.0,1
8321,max_ml,10,30,3,3,0.05,0.95,0.8200023127879404,6,1.0,1,1.0,1,1.0,1
8322,max_ml,10,30,3,3,0.05,0.95,0.6971283705030304,8,1.0,1,1.0,1,1.0,1
8323,max_ml,10,30,3,3,0.05,0.95,0.81083463131224,5,1.0,1,1.0,1,1.0,1
8324,max_ml,10,30,3,3,0.05,0.95,0.8627030562053201,4,1.0,1,1.0,1,1.0,1
8325,max_ml,10,30,3,3,0.05,0.95,0.9312517094684994,29,1.0,1,1.0,1,1.0,1
8326,max_ml,10,30,3,3,0.05,0.95,0.8949755985542374,9,1.0,1,1.0,1,1.0,1
8327,max_ml,10,30,3,3,0.05,0.95,0.9225273703300032,22,1.0,1,1.0,1,1.0,1
8328,max_ml,10,30,3,3,0.05,0.95,0.8962268998645492,25,1.0,1,1.0,1,1.0,1
8329,max_ml,10,30,3,3,0.05,0.95,0.8828138643244596,6,1.0,1,1.0,1,1.0,1
8330,max_ml,10,30,3,3,0.05,0.95,0.9457396122191358,14,1.0,1,1.0,1,1.0,1
8331,max_ml,10,30,3,3,0.05,0.95,0.8367968477294069,14,1.0,1,1.0,1,1.0,1
8332,max_ml,10,30,3,3,0.05,0.95,0.8799753797178307,14,1.0,1,1.0,1,1.0,1
8333,max_ml,10,30,3,3,0.05,0.95,0.8321873329832548,14,1.0,1,1.0,1,1.0,1
8334,max_ml,10,30,3,3,0.05,0.95,0.8712921931117247,2,1.0,1,1.0,1,1.0,1
8335,max_ml,10,30,3,3,0.05,0.95,0.9284058323850338,11,1.0,1,1.0,1,1.0,1
8336,max_ml,10,30,3,3,0.05,0.95,0.9287393484845792,22,1.0,1,1.0,1,1.0,1
8337,max_ml,10,30,3,3,0.05,0.95,0.9387276504407268,8,1.0,1,1.0,1,1.0,1
8338,max_ml,10,30,3,3,0.05,0.95,0.9168393054865934,16,1.0,1,1.0,1,1.0,1
8339,max_ml,10,30,3,3,0.05,0.95,0.7093347476467667,5,1.0,1,1.0,1,1.0,1
8340,max_ml,10,30,3,3,0.05,0.95,0.8847240305520178,4,1.0,1,1.0,1,1.0,1
8341,max_ml,10,30,3,3,0.05,0.95,0.8903058799250602,11,1.0,1,1.0,1,1.0,1
8342,max_ml,10,30,3,3,0.05,0.95,0.8983508093879411,21,1.0,1,1.0,1,1.0,1
8343,max_ml,10,30,3,3,0.05,0.95,0.8365136913240169,14,1.0,1,1.0,1,1.0,1
8344,max_ml,10,30,3,3,0.05,0.95,0.8762847948038723,8,1.0,1,1.0,1,1.0,1
8345,max_ml,10,30,3,3,0.05,0.95,0.9427072986109828,10,1.0,1,1.0,1,1.0,1
8346,max_ml,10,30,3,3,0.05,0.95,0.8951304235448239,4,1.0,1,1.0,1,1.0,1
8347,max_ml,10,30,3,3,0.05,0.95,0.8291167114742071,4,1.0,1,1.0,1,1.0,1
8348,max_ml,10,30,3,3,0.05,0.95,0.8704165325809169,17,1.0,1,1.0,1,1.0,1
8349,max_ml,10,30,3,3,0.05,0.95,0.9018698968169208,4,1.0,1,1.0,1,1.0,1
8350,max_ml,10,30,3,3,0.05,0.95,0.770049551827844,7,1.0,1,1.0,1,1.0,1
8351,max_ml,10,30,3,3,0.05,0.95,0.6663212474708388,4,1.0,1,1.0,1,1.0,1
8352,max_ml,10,30,3,3,0.05,0.95,0.9345337719056228,3,1.0,1,1.0,1,1.0,1
8353,max_ml,10,30,3,3,0.05,0.95,0.9151853547040292,13,1.0,1,1.0,1,1.0,1
8354,max_ml,10,30,3,3,0.05,0.95,0.9161862896785476,47,0.0,1,0.0,1,0.0,1
8355,max_ml,10,30,3,3,0.05,0.95,0.919164698054029,7,1.0,1,1.0,1,1.0,1
8356,max_ml,10,30,3,3,0.05,0.95,0.8617634538292595,4,1.0,1,1.0,1,1.0,1
8357,max_ml,10,30,3,3,0.05,0.95,0.9092240472501952,12,1.0,1,1.0,1,1.0,1
8358,max_ml,10,30,3,3,0.05,0.95,0.7749334546522939,4,1.0,1,1.0,1,1.0,1
8359,max_ml,10,30,3,3,0.05,0.95,0.8399157691056902,15,1.0,1,1.0,1,1.0,1
8360,max_ml,10,30,3,3,0.05,0.95,0.8862925382777629,9,1.0,1,1.0,1,1.0,1
8361,max_ml,10,30,3,3,0.05,0.95,0.8693602445446732,19,1.0,1,1.0,1,1.0,1
8362,max_ml,10,30,3,3,0.05,0.95,0.8114457506706201,8,1.0,1,1.0,1,1.0,1
8363,max_ml,10,30,3,3,0.05,0.95,0.7761839294428382,6,1.0,1,1.0,1,1.0,1
8364,max_ml,10,30,3,3,0.05,0.95,0.8232537224118043,4,1.0,1,1.0,1,1.0,1
8365,max_ml,10,30,3,3,0.05,0.95,0.9091930241310986,6,1.0,1,1.0,1,1.0,1
8366,max_ml,10,30,3,3,0.05,0.95,0.8955110467936114,24,1.0,1,1.0,1,1.0,1
8367,max_ml,10,30,3,3,0.05,0.95,0.6919158606560452,3,1.0,1,1.0,1,1.0,1
8368,max_ml,10,30,3,3,0.05,0.95,0.8193203290332157,11,1.0,1,1.0,1,1.0,1
8369,max_ml,10,30,3,3,0.05,0.95,0.8637189408374486,12,1.0,1,1.0,1,1.0,1
8370,max_ml,10,30,3,3,0.05,0.95,0.9382256265645916,29,1.0,1,1.0,1,1.0,1
8371,max_ml,10,30,3,3,0.05,0.95,0.9474495108945388,9,1.0,1,1.0,1,1.0,1
8372,max_ml,10,30,3,3,0.05,0.95,0.9063082187287828,7,1.0,1,1.0,1,1.0,1
8373,max_ml,10,30,3,3,0.05,0.95,0.7986533401101191,15,1.0,1,1.0,1,1.0,1
8374,max_ml,10,30,3,3,0.05,0.95,0.9041988473078628,31,1.0,1,1.0,1,1.0,1
8375,max_ml,10,30,3,3,0.05,0.95,0.9179460947595324,29,1.0,1,1.0,1,1.0,1
8376,max_ml,10,30,3,3,0.05,0.95,0.8905143030454034,22,1.0,1,1.0,1,1.0,1
8377,max_ml,10,30,3,3,0.05,0.95,0.7996422815073675,4,1.0,1,1.0,1,1.0,1
8378,max_ml,10,30,3,3,0.05,0.95,0.7853398789420262,7,1.0,1,1.0,1,1.0,1
8379,max_ml,10,30,3,3,0.05,0.95,0.7569945610821401,6,1.0,1,1.0,1,1.0,1
8380,max_ml,10,30,3,3,0.05,0.95,0.8004658188288294,11,1.0,1,1.0,1,1.0,1
8381,max_ml,10,30,3,3,0.05,0.95,0.8196440167019127,9,1.0,1,1.0,1,1.0,1
8382,max_ml,10,30,3,3,0.05,0.95,0.6852037582619794,7,1.0,1,1.0,1,1.0,1
8383,max_ml,10,30,3,3,0.05,0.95,0.9314175674697812,30,1.0,1,1.0,1,1.0,1
8384,max_ml,10,30,3,3,0.05,0.95,0.9436454891658388,33,1.0,1,1.0,1,1.0,1
8385,max_ml,10,30,3,3,0.05,0.95,0.6256588837427925,6,1.0,1,1.0,1,1.0,1
8386,max_ml,10,30,3,3,0.05,0.95,0.7023836208016664,2,1.0,1,1.0,1,1.0,1
8387,max_ml,10,30,3,3,0.05,0.95,0.8804697001592654,11,1.0,1,1.0,1,1.0,1
8388,max_ml,10,30,3,3,0.05,0.95,0.8906542476533488,8,1.0,1,1.0,1,1.0,1
8389,max_ml,10,30,3,3,0.05,0.95,0.9439956630056916,27,1.0,1,1.0,1,1.0,1
8390,max_ml,10,30,3,3,0.05,0.95,0.8801551031453446,8,1.0,1,1.0,1,1.0,1
8391,max_ml,10,30,3,3,0.05,0.95,0.8852872354563445,14,1.0,1,1.0,1,1.0,1
8392,max_ml,10,30,3,3,0.05,0.95,0.9237252985477378,7,1.0,1,1.0,1,1.0,1
8393,max_ml,10,30,3,3,0.05,0.95,0.8791896245759987,5,1.0,1,1.0,1,1.0,1
8394,max_ml,10,30,3,3,0.05,0.95,0.8521316003377205,6,1.0,1,1.0,1,1.0,1
8395,max_ml,10,30,3,3,0.05,0.95,0.8670148327877214,7,1.0,1,1.0,1,1.0,1
8396,max_ml,10,30,3,3,0.05,0.95,0.8883745045332758,21,1.0,1,1.0,1,1.0,1
8397,max_ml,10,30,3,3,0.05,0.95,0.9421585454076444,11,1.0,1,1.0,1,1.0,1
8398,max_ml,10,30,3,3,0.05,0.95,0.9082139315605456,4,1.0,1,1.0,1,1.0,1
8399,max_ml,10,30,3,3,0.05,0.95,0.7584084040250457,3,1.0,1,1.0,1,1.0,1
8400,max_ml,10,30,3,3,0.05,0.95,0.9312962511959588,45,1.0,1,1.0,1,1.0,1
8401,max_ml,10,30,3,3,0.05,0.95,0.7575071810876215,10,1.0,1,1.0,1,1.0,1
8402,max_ml,10,30,3,3,0.05,0.95,0.8984425197627247,14,1.0,1,1.0,1,1.0,1
8403,max_ml,10,30,3,3,0.05,0.95,0.8899786713476229,6,1.0,1,1.0,1,1.0,1
8404,max_ml,10,30,3,3,0.05,0.95,0.9095173297440758,19,1.0,1,1.0,1,1.0,1
8405,max_ml,10,30,3,3,0.05,0.95,0.8673864377358675,15,1.0,1,1.0,1,1.0,1
8406,max_ml,10,30,3,3,0.05,0.95,0.882165042072433,5,1.0,1,1.0,1,1.0,1
8407,max_ml,10,30,3,3,0.05,0.95,0.944795474872434,8,1.0,1,1.0,1,1.0,1
8408,max_ml,10,30,3,3,0.05,0.95,0.8642518265626106,6,1.0,1,1.0,1,1.0,1
8409,max_ml,10,30,3,3,0.05,0.95,0.8749821957493733,12,1.0,1,1.0,1,1.0,1
8410,max_ml,10,30,3,3,0.05,0.95,0.8623557466757548,8,1.0,1,1.0,1,1.0,1
8411,max_ml,10,30,3,3,0.05,0.95,0.9429496355837824,12,1.0,1,1.0,1,1.0,1
8412,max_ml,10,30,3,3,0.05,0.95,0.7348042531835094,3,1.0,1,1.0,1,1.0,1
8413,max_ml,10,30,3,3,0.05,0.95,0.8401037534653503,12,1.0,1,1.0,1,1.0,1
8414,max_ml,10,30,3,3,0.05,0.95,0.8516335270473588,9,1.0,1,1.0,1,1.0,1
8415,max_ml,10,30,3,3,0.05,0.95,0.9449923485842054,7,1.0,1,1.0,1,1.0,1
8416,max_ml,10,30,3,3,0.05,0.95,0.925809059713622,14,1.0,1,1.0,1,1.0,1
8417,max_ml,10,30,3,3,0.05,0.95,0.9089501326585302,9,1.0,1,1.0,1,1.0,1
8418,max_ml,10,30,3,3,0.05,0.95,0.8102313165748909,15,1.0,1,1.0,1,1.0,1
8419,max_ml,10,30,3,3,0.05,0.95,0.9333896540605549,20,1.0,1,1.0,1,1.0,1
8420,max_ml,10,30,3,3,0.05,0.95,0.9251531862740952,11,1.0,1,1.0,1,1.0,1
8421,max_ml,10,30,3,3,0.05,0.95,0.939905377048141,19,1.0,1,1.0,1,1.0,1
8422,max_ml,10,30,3,3,0.05,0.95,0.8171641645986603,6,1.0,1,1.0,1,1.0,1
8423,max_ml,10,30,3,3,0.05,0.95,0.9443542368809924,15,1.0,1,1.0,1,1.0,1
8424,max_ml,10,30,3,3,0.05,0.95,0.8742391618944771,11,1.0,1,1.0,1,1.0,1
8425,max_ml,10,30,3,3,0.05,0.95,0.838938182673301,8,1.0,1,1.0,1,1.0,1
8426,max_ml,10,30,3,3,0.05,0.95,0.9367879591402029,21,1.0,1,1.0,1,1.0,1
8427,max_ml,10,30,3,3,0.05,0.95,0.9184908685697472,24,1.0,1,1.0,1,1.0,1
8428,max_ml,10,30,3,3,0.05,0.95,0.8947261046772421,15,1.0,1,1.0,1,1.0,1
8429,max_ml,10,30,3,3,0.05,0.95,0.8499307737233929,7,1.0,1,1.0,1,1.0,1
8430,max_ml,10,30,3,3,0.05,0.95,0.7021429543209516,6,1.0,1,1.0,1,1.0,1
8431,max_ml,10,30,3,3,0.05,0.95,0.8527876186528319,5,1.0,1,1.0,1,1.0,1
8432,max_ml,10,30,3,3,0.05,0.95,0.845311135502975,3,1.0,1,1.0,1,1.0,1
8433,max_ml,10,30,3,3,0.05,0.95,0.8798924214139652,18,1.0,1,1.0,1,1.0,1
8434,max_ml,10,30,3,3,0.05,0.95,0.902142935220929,29,1.0,1,1.0,1,1.0,1
8435,max_ml,10,30,3,3,0.05,0.95,0.7165225610829318,9,1.0,1,1.0,1,1.0,1
8436,max_ml,10,30,3,3,0.05,0.95,0.7204491164686495,5,1.0,1,1.0,1,1.0,1
8437,max_ml,10,30,3,3,0.05,0.95,0.7588793178202635,3,1.0,1,1.0,1,1.0,1
8438,max_ml,10,30,3,3,0.05,0.95,0.9232020594173412,21,1.0,1,1.0,1,1.0,1
8439,max_ml,10,30,3,3,0.05,0.95,0.9381586863383908,3,1.0,1,1.0,1,1.0,1
8440,max_ml,10,30,3,3,0.05,0.95,0.8961540641503833,18,1.0,1,1.0,1,1.0,1
8441,max_ml,10,30,3,3,0.05,0.95,0.8923802835437782,9,1.0,1,1.0,1,1.0,1
8442,max_ml,10,30,3,3,0.05,0.95,0.8553966219347947,9,1.0,1,1.0,1,1.0,1
8443,max_ml,10,30,3,3,0.05,0.95,0.9070021196078228,9,1.0,1,1.0,1,1.0,1
8444,max_ml,10,30,3,3,0.05,0.95,0.9449669859261606,12,1.0,1,1.0,1,1.0,1
8445,max_ml,10,30,3,3,0.05,0.95,0.947892051494927,7,1.0,1,1.0,1,1.0,1
8446,max_ml,10,30,3,3,0.05,0.95,0.8580689877544002,4,1.0,1,1.0,1,1.0,1
8447,max_ml,10,30,3,3,0.05,0.95,0.7842687328237207,4,1.0,1,1.0,1,1.0,1
8448,max_ml,10,30,3,3,0.05,0.95,0.7112201478911064,4,1.0,1,1.0,1,1.0,1
8449,max_ml,10,30,3,3,0.05,0.95,0.9384187818695624,15,1.0,1,1.0,1,1.0,1
8450,max_ml,10,30,3,3,0.05,0.95,0.8675822323829889,9,1.0,1,1.0,1,1.0,1
8451,max_ml,10,30,3,3,0.05,0.95,0.8282476523139415,4,1.0,1,1.0,1,1.0,1
8452,max_ml,10,30,3,3,0.05,0.95,0.8938410473670028,38,1.0,1,1.0,1,1.0,1
8453,max_ml,10,30,3,3,0.05,0.95,0.9268845946540644,10,1.0,1,1.0,1,1.0,1
8454,max_ml,10,30,3,3,0.05,0.95,0.9276751816065376,9,1.0,1,1.0,1,1.0,1
8455,max_ml,10,30,3,3,0.05,0.95,0.7035837406815172,4,1.0,1,1.0,1,1.0,1
8456,max_ml,10,30,3,3,0.05,0.95,0.8921509762260751,7,1.0,1,1.0,1,1.0,1
8457,max_ml,10,30,3,3,0.05,0.95,0.907108166688772,9,1.0,1,1.0,1,1.0,1
8458,max_ml,10,30,3,3,0.05,0.95,0.9099789734544256,10,1.0,1,1.0,1,1.0,1
8459,max_ml,10,30,3,3,0.05,0.95,0.9492677798146228,7,1.0,1,1.0,1,1.0,1
8460,max_ml,10,30,3,3,0.05,0.95,0.9483638130058888,6,1.0,1,1.0,1,1.0,1
8461,max_ml,10,30,3,3,0.05,0.95,0.9263591035438326,12,1.0,1,1.0,1,1.0,1
8462,max_ml,10,30,3,3,0.05,0.95,0.8540980411435999,10,1.0,1,1.0,1,1.0,1
8463,max_ml,10,30,3,3,0.05,0.95,0.6722719979636845,4,1.0,1,1.0,1,1.0,1
8464,max_ml,10,30,3,3,0.05,0.95,0.8776092839135378,20,1.0,1,1.0,1,1.0,1
8465,max_ml,10,30,3,3,0.05,0.95,0.9009505436770148,12,1.0,1,1.0,1,1.0,1
8466,max_ml,10,30,3,3,0.05,0.95,0.7589986869747476,7,1.0,1,1.0,1,1.0,1
8467,max_ml,10,30,3,3,0.05,0.95,0.8694964431273093,14,1.0,1,1.0,1,1.0,1
8468,max_ml,10,30,3,3,0.05,0.95,0.8138234959505671,3,1.0,1,1.0,1,1.0,1
8469,max_ml,10,30,3,3,0.05,0.95,0.860806400599795,11,1.0,1,1.0,1,1.0,1
8470,max_ml,10,30,3,3,0.05,0.95,0.9038188965063942,11,1.0,1,1.0,1,1.0,1
8471,max_ml,10,30,3,3,0.05,0.95,0.9067442906497604,16,1.0,1,1.0,1,1.0,1
8472,max_ml,10,30,3,3,0.05,0.95,0.9401094817003912,8,1.0,1,1.0,1,1.0,1
8473,max_ml,10,30,3,3,0.05,0.95,0.9360688135222772,5,1.0,1,1.0,1,1.0,1
8474,max_ml,10,30,3,3,0.05,0.95,0.9024334559972832,18,1.0,1,1.0,1,1.0,1
8475,max_ml,10,30,3,3,0.05,0.95,0.8523804114967818,5,1.0,1,1.0,1,1.0,1
8476,max_ml,10,30,3,3,0.05,0.95,0.8947347211188564,12,1.0,1,1.0,1,1.0,1
8477,max_ml,10,30,3,3,0.05,0.95,0.8462341149718363,5,1.0,1,1.0,1,1.0,1
8478,max_ml,10,30,3,3,0.05,0.95,0.9384654130806386,7,1.0,1,1.0,1,1.0,1
8479,max_ml,10,30,3,3,0.05,0.95,0.9494912711562103,9,1.0,1,1.0,1,1.0,1
8480,max_ml,10,30,3,3,0.05,0.95,0.9376665112529504,22,1.0,1,1.0,1,0.0,0
8481,max_ml,10,30,3,3,0.05,0.95,0.825284805781383,4,1.0,1,1.0,1,1.0,1
8482,max_ml,10,30,3,3,0.05,0.95,0.9006288862634427,8,1.0,1,1.0,1,1.0,1
8483,max_ml,10,30,3,3,0.05,0.95,0.9111711175624588,5,1.0,1,1.0,1,1.0,1
8484,max_ml,10,30,3,3,0.05,0.95,0.9358842573923476,31,1.0,1,1.0,1,1.0,1
8485,max_ml,10,30,3,3,0.05,0.95,0.8443727403360345,27,1.0,1,1.0,1,1.0,1
8486,max_ml,10,30,3,3,0.05,0.95,0.8751378075046434,14,1.0,1,1.0,1,1.0,1
8487,max_ml,10,30,3,3,0.05,0.95,0.8083333668283782,8,1.0,1,1.0,1,1.0,1
8488,max_ml,10,30,3,3,0.05,0.95,0.9375231381886862,49,0.0,0,0.0,0,1.0,1
8489,max_ml,10,30,3,3,0.05,0.95,0.7738396170414894,7,1.0,1,1.0,1,1.0,1
8490,max_ml,10,30,3,3,0.05,0.95,0.8229663042956286,5,1.0,1,1.0,1,1.0,1
8491,max_ml,10,30,3,3,0.05,0.95,0.7846196784630455,11,1.0,1,1.0,1,1.0,1
8492,max_ml,10,30,3,3,0.05,0.95,0.9282368446086554,39,0.0,1,0.0,1,0.0,1
8493,max_ml,10,30,3,3,0.05,0.95,0.911341246003642,24,1.0,1,1.0,1,1.0,1
8494,max_ml,10,30,3,3,0.05,0.95,0.9412991395766293,18,1.0,1,1.0,1,1.0,1
8495,max_ml,10,30,3,3,0.05,0.95,0.8156168385073164,8,1.0,1,1.0,1,1.0,1
8496,max_ml,10,30,3,3,0.05,0.95,0.9412373813193108,25,1.0,1,1.0,1,1.0,1
8497,max_ml,10,30,3,3,0.05,0.95,0.8972589943456142,8,1.0,1,1.0,1,1.0,1
8498,max_ml,10,30,3,3,0.05,0.95,0.8576336180993452,2,1.0,1,1.0,1,1.0,1
8499,max_ml,10,30,3,3,0.05,0.95,0.9240216548193952,18,1.0,1,1.0,1,1.0,1
8500,max_ml,10,30,3,3,0.05,0.95,0.946323091866217,6,1.0,1,1.0,1,1.0,1
8501,max_ml,10,30,3,3,0.05,0.95,0.8508382345455364,6,1.0,1,1.0,1,1.0,1
8502,max_ml,10,30,3,3,0.05,0.95,0.9252467902474224,19,1.0,1,1.0,1,1.0,1
8503,max_ml,10,30,3,3,0.05,0.95,0.9113958964342244,10,1.0,1,1.0,1,1.0,1
8504,max_ml,10,30,3,3,0.05,0.95,0.8739746739109348,4,1.0,1,1.0,1,1.0,1
8505,max_ml,10,30,3,3,0.05,0.95,0.9054628124278084,12,1.0,1,1.0,1,1.0,1
8506,max_ml,10,30,3,3,0.05,0.95,0.8680588702642735,12,1.0,1,1.0,1,1.0,1
8507,max_ml,10,30,3,3,0.05,0.95,0.8595781876319175,11,1.0,1,1.0,1,1.0,1
8508,max_ml,10,30,3,3,0.05,0.95,0.6505019077332183,5,1.0,1,1.0,1,1.0,1
8509,max_ml,10,30,3,3,0.05,0.95,0.8491940571425621,3,1.0,1,1.0,1,1.0,1
8510,max_ml,10,30,3,3,0.05,0.95,0.8596485079120518,12,1.0,1,1.0,1,1.0,1
8511,max_ml,10,30,3,3,0.05,0.95,0.8797872885292657,30,1.0,1,1.0,1,1.0,1
8512,max_ml,10,30,3,3,0.05,0.95,0.8241114799080742,7,1.0,1,1.0,1,1.0,1
8513,max_ml,10,30,3,3,0.05,0.95,0.9116934257376508,15,1.0,1,1.0,1,1.0,1
8514,max_ml,10,30,3,3,0.05,0.95,0.9274577598095995,10,1.0,1,1.0,1,1.0,1
8515,max_ml,10,30,3,3,0.05,0.95,0.6595166945022694,11,1.0,1,1.0,1,1.0,1
8516,max_ml,10,30,3,3,0.05,0.95,0.803486467424842,3,1.0,1,1.0,1,1.0,1
8517,max_ml,10,30,3,3,0.05,0.95,0.847770898471327,12,1.0,1,1.0,1,1.0,1
8518,max_ml,10,30,3,3,0.05,0.95,0.9054009691319111,10,1.0,1,1.0,1,1.0,1
8519,max_ml,10,30,3,3,0.05,0.95,0.9032921388139586,11,1.0,1,1.0,1,1.0,1
8520,max_ml,10,30,3,3,0.05,0.95,0.8386269117115394,4,1.0,1,1.0,1,1.0,1
8521,max_ml,10,30,3,3,0.05,0.95,0.8798992585744515,8,1.0,1,1.0,1,1.0,1
8522,max_ml,10,30,3,3,0.05,0.95,0.9087929011359386,6,1.0,1,1.0,1,1.0,1
8523,max_ml,10,30,3,3,0.05,0.95,0.93391615353394,18,1.0,1,1.0,1,1.0,1
8524,max_ml,10,30,3,3,0.05,0.95,0.8436220201159466,11,1.0,1,1.0,1,1.0,1
8525,max_ml,10,30,3,3,0.05,0.95,0.7755569987531613,10,1.0,1,1.0,1,1.0,1
8526,max_ml,10,30,3,3,0.05,0.95,0.8369646368863464,7,1.0,1,1.0,1,1.0,1
8527,max_ml,10,30,3,3,0.05,0.95,0.9463327870810956,37,0.0,1,0.0,1,0.0,1
8528,max_ml,10,30,3,3,0.05,0.95,0.9069253297938245,8,1.0,1,1.0,1,1.0,1
8529,max_ml,10,30,3,3,0.05,0.95,0.8780079284384229,18,1.0,1,1.0,1,1.0,1
8530,max_ml,10,30,3,3,0.05,0.95,0.8445145975145324,9,1.0,1,1.0,1,1.0,1
8531,max_ml,10,30,3,3,0.05,0.95,0.8514113946311934,6,1.0,1,1.0,1,1.0,1
8532,max_ml,10,30,3,3,0.05,0.95,0.9454535246464266,18,1.0,1,1.0,1,1.0,1
8533,max_ml,10,30,3,3,0.05,0.95,0.904006195560492,7,1.0,1,1.0,1,1.0,1
8534,max_ml,10,30,3,3,0.05,0.95,0.881460818622647,7,1.0,1,1.0,1,1.0,1
8535,max_ml,10,30,3,3,0.05,0.95,0.9462635311307594,21,1.0,1,1.0,1,1.0,1
8536,max_ml,10,30,3,3,0.05,0.95,0.902856315004002,5,1.0,1,1.0,1,1.0,1
8537,max_ml,10,30,3,3,0.05,0.95,0.9288684014573566,13,1.0,1,1.0,1,1.0,1
8538,max_ml,10,30,3,3,0.05,0.95,0.8425405674453587,10,1.0,1,1.0,1,1.0,1
8539,max_ml,10,30,3,3,0.05,0.95,0.9142088039417358,15,1.0,1,1.0,1,1.0,1
8540,max_ml,10,30,3,3,0.05,0.95,0.9397195305399692,26,0.0,1,0.0,1,0.0,1
8541,max_ml,10,30,3,3,0.05,0.95,0.9383697975049944,13,1.0,1,1.0,1,1.0,1
8542,max_ml,10,30,3,3,0.05,0.95,0.936992664934946,31,0.0,0,1.0,1,1.0,1
8543,max_ml,10,30,3,3,0.05,0.95,0.9194118630600528,9,1.0,1,1.0,1,1.0,1
8544,max_ml,10,30,3,3,0.05,0.95,0.8423112712825164,12,1.0,1,1.0,1,1.0,1
8545,max_ml,10,30,3,3,0.05,0.95,0.8463603418199611,5,1.0,1,1.0,1,1.0,1
8546,max_ml,10,30,3,3,0.05,0.95,0.862374373259757,3,1.0,1,1.0,1,1.0,1
8547,max_ml,10,30,3,3,0.05,0.95,0.7937525177104235,5,1.0,1,1.0,1,1.0,1
8548,max_ml,10,30,3,3,0.05,0.95,0.812622139815115,8,1.0,1,1.0,1,1.0,1
8549,max_ml,10,30,3,3,0.05,0.95,0.92420505728183,5,1.0,1,1.0,1,1.0,1
8550,max_ml,10,30,3,3,0.05,0.95,0.8734148853045053,14,1.0,1,1.0,1,1.0,1
8551,max_ml,10,30,3,3,0.05,0.95,0.9496082302619564,31,1.0,1,1.0,1,1.0,1
8552,max_ml,10,30,3,3,0.05,0.95,0.6997353956791826,6,1.0,1,1.0,1,1.0,1
8553,max_ml,10,30,3,3,0.05,0.95,0.9252317654135528,10,1.0,1,1.0,1,1.0,1
8554,max_ml,10,30,3,3,0.05,0.95,0.708218640241303,5,1.0,1,1.0,1,1.0,1
8555,max_ml,10,30,3,3,0.05,0.95,0.9175806203274108,14,1.0,1,1.0,1,1.0,1
8556,max_ml,10,30,3,3,0.05,0.95,0.9258532087834592,6,1.0,1,1.0,1,1.0,1
8557,max_ml,10,30,3,3,0.05,0.95,0.8714352675173582,17,1.0,1,1.0,1,1.0,1
8558,max_ml,10,30,3,3,0.05,0.95,0.8928253408715306,14,1.0,1,1.0,1,1.0,1
8559,max_ml,10,30,3,3,0.05,0.95,0.8666041888448474,16,1.0,1,1.0,1,1.0,1
8560,max_ml,10,30,3,3,0.05,0.95,0.8757636391564594,12,1.0,1,1.0,1,1.0,1
8561,max_ml,10,30,3,3,0.05,0.95,0.914949759631707,13,1.0,1,1.0,1,1.0,1
8562,max_ml,10,30,3,3,0.05,0.95,0.895748656821744,13,1.0,1,1.0,1,1.0,1
8563,max_ml,10,30,3,3,0.05,0.95,0.8103251341692871,4,1.0,1,1.0,1,1.0,1
8564,max_ml,10,30,3,3,0.05,0.95,0.9378631754304536,35,1.0,1,1.0,1,1.0,1
8565,max_ml,10,30,3,3,0.05,0.95,0.8986885567930425,12,1.0,1,1.0,1,1.0,1
8566,max_ml,10,30,3,3,0.05,0.95,0.9198258745976192,7,1.0,1,1.0,1,1.0,1
8567,max_ml,10,30,3,3,0.05,0.95,0.8321472133004392,12,1.0,1,1.0,1,1.0,1
8568,max_ml,10,30,3,3,0.05,0.95,0.7941258500201714,4,1.0,1,1.0,1,1.0,1
8569,max_ml,10,30,3,3,0.05,0.95,0.8844009861186501,5,1.0,1,1.0,1,1.0,1
8570,max_ml,10,30,3,3,0.05,0.95,0.8516652768632113,18,1.0,1,1.0,1,1.0,1
8571,max_ml,10,30,3,3,0.05,0.95,0.8711474260314542,11,1.0,1,1.0,1,1.0,1
8572,max_ml,10,30,3,3,0.05,0.95,0.8866272940643425,13,1.0,1,1.0,1,1.0,1
8573,max_ml,10,30,3,3,0.05,0.95,0.930928690747984,19,1.0,1,1.0,1,1.0,1
8574,max_ml,10,30,3,3,0.05,0.95,0.9281459859501556,28,0.0,0,1.0,1,1.0,1
8575,max_ml,10,30,3,3,0.05,0.95,0.9294481189428796,16,1.0,1,1.0,1,1.0,1
8576,max_ml,10,30,3,3,0.05,0.95,0.878749630893749,9,1.0,1,1.0,1,1.0,1
8577,max_ml,10,30,3,3,0.05,0.95,0.8184250513097352,7,1.0,1,1.0,1,1.0,1
8578,max_ml,10,30,3,3,0.05,0.95,0.9492020602075002,6,1.0,1,1.0,1,1.0,1
8579,max_ml,10,30,3,3,0.05,0.95,0.7362276518326916,4,1.0,1,1.0,1,1.0,1
8580,max_ml,10,30,3,3,0.05,0.95,0.9451890964350032,13,1.0,1,1.0,1,1.0,1
8581,max_ml,10,30,3,3,0.05,0.95,0.9497990164542104,21,1.0,1,1.0,1,1.0,1
8582,max_ml,10,30,3,3,0.05,0.95,0.8748127282910673,22,1.0,1,1.0,1,1.0,1
8583,max_ml,10,30,3,3,0.05,0.95,0.941524302356497,9,1.0,1,1.0,1,1.0,1
8584,max_ml,10,30,3,3,0.05,0.95,0.8580400076261314,17,1.0,1,1.0,1,1.0,1
8585,max_ml,10,30,3,3,0.05,0.95,0.908366241763346,7,1.0,1,1.0,1,1.0,1
8586,max_ml,10,30,3,3,0.05,0.95,0.9418116332545574,17,1.0,1,1.0,1,1.0,1
8587,max_ml,10,30,3,3,0.05,0.95,0.6984116169091924,4,1.0,1,1.0,1,1.0,1
8588,max_ml,10,30,3,3,0.05,0.95,0.8871062523501796,13,1.0,1,1.0,1,1.0,1
8589,max_ml,10,30,3,3,0.05,0.95,0.7442756254397218,6,1.0,1,1.0,1,1.0,1
8590,max_ml,10,30,3,3,0.05,0.95,0.9036999575136108,19,1.0,1,1.0,1,1.0,1
8591,max_ml,10,30,3,3,0.05,0.95,0.82734272250367,14,1.0,1,1.0,1,1.0,1
8592,max_ml,10,30,3,3,0.05,0.95,0.8887275841187608,24,1.0,1,1.0,1,1.0,1
8593,max_ml,10,30,3,3,0.05,0.95,0.894480601926666,13,1.0,1,1.0,1,1.0,1
8594,max_ml,10,30,3,3,0.05,0.95,0.7764899490540322,7,1.0,1,1.0,1,1.0,1
8595,max_ml,10,30,3,3,0.05,0.95,0.7374771959139955,3,1.0,1,1.0,1,1.0,1
8596,max_ml,10,30,3,3,0.05,0.95,0.7433787936502846,9,1.0,1,1.0,1,1.0,1
8597,max_ml,10,30,3,3,0.05,0.95,0.8967119620804076,11,1.0,1,1.0,1,1.0,1
8598,max_ml,10,30,3,3,0.05,0.95,0.9193527179267934,31,0.0,0,1.0,1,1.0,1
8599,max_ml,10,30,3,3,0.05,0.95,0.9223138081727438,27,1.0,1,1.0,1,1.0,1
8600,max_ml,10,30,3,3,0.05,0.95,0.8876325997315486,9,1.0,1,1.0,1,1.0,1
8601,max_ml,10,30,3,3,0.05,0.95,0.9153885848523812,22,1.0,1,1.0,1,1.0,1
8602,max_ml,10,30,3,3,0.05,0.95,0.8850709658831007,6,1.0,1,1.0,1,1.0,1
8603,max_ml,10,30,3,3,0.05,0.95,0.922606651352056,26,1.0,1,1.0,1,1.0,1
8604,max_ml,10,30,3,3,0.05,0.95,0.9121814160014808,14,1.0,1,1.0,1,1.0,1
8605,max_ml,10,30,3,3,0.05,0.95,0.8494812551057875,11,1.0,1,1.0,1,1.0,1
8606,max_ml,10,30,3,3,0.05,0.95,0.9120176902548356,5,1.0,1,1.0,1,1.0,1
8607,max_ml,10,30,3,3,0.05,0.95,0.9110228615225842,11,1.0,1,1.0,1,1.0,1
8608,max_ml,10,30,3,3,0.05,0.95,0.9149696976382774,38,1.0,1,1.0,1,1.0,1
8609,max_ml,10,30,3,3,0.05,0.95,0.9256600798168476,24,1.0,1,1.0,1,1.0,1
8610,max_ml,10,30,3,3,0.05,0.95,0.6421137287307754,4,1.0,1,1.0,1,1.0,1
8611,max_ml,10,30,3,3,0.05,0.95,0.9075960588436082,17,1.0,1,1.0,1,1.0,1
8612,max_ml,10,30,3,3,0.05,0.95,0.7476385794472946,4,1.0,1,1.0,1,1.0,1
8613,max_ml,10,30,3,3,0.05,0.95,0.9457800510395524,8,1.0,1,1.0,1,1.0,1
8614,max_ml,10,30,3,3,0.05,0.95,0.8666645595319362,3,1.0,1,1.0,1,1.0,1
8615,max_ml,10,30,3,3,0.05,0.95,0.8747287246398397,8,1.0,1,1.0,1,1.0,1
8616,max_ml,10,30,3,3,0.05,0.95,0.8281241915221771,11,1.0,1,1.0,1,1.0,1
8617,max_ml,10,30,3,3,0.05,0.95,0.937565190153016,26,1.0,1,1.0,1,1.0,1
8618,max_ml,10,30,3,3,0.05,0.95,0.927563778769837,15,1.0,1,1.0,1,1.0,1
8619,max_ml,10,30,3,3,0.05,0.95,0.918981405606488,54,0.0,1,0.0,1,0.0,1
8620,max_ml,10,30,3,3,0.05,0.95,0.7826088119190683,5,1.0,1,1.0,1,1.0,1
8621,max_ml,10,30,3,3,0.05,0.95,0.8876849869163401,25,1.0,1,1.0,1,1.0,1
8622,max_ml,10,30,3,3,0.05,0.95,0.8581195583991459,10,1.0,1,1.0,1,1.0,1
8623,max_ml,10,30,3,3,0.05,0.95,0.9421330971809168,6,1.0,1,1.0,1,1.0,1
8624,max_ml,10,30,3,3,0.05,0.95,0.7168815164051112,5,1.0,1,1.0,1,1.0,1
8625,max_ml,10,30,3,3,0.05,0.95,0.8771336228538449,5,1.0,1,1.0,1,1.0,1
8626,max_ml,10,30,3,3,0.05,0.95,0.943001958599798,20,1.0,1,1.0,1,1.0,1
8627,max_ml,10,30,3,3,0.05,0.95,0.6545722618874091,5,1.0,1,1.0,1,1.0,1
8628,max_ml,10,30,3,3,0.05,0.95,0.8719361779646492,9,1.0,1,1.0,1,1.0,1
8629,max_ml,10,30,3,3,0.05,0.95,0.859337703941905,22,1.0,1,1.0,1,1.0,1
8630,max_ml,10,30,3,3,0.05,0.95,0.9225521928901954,7,1.0,1,1.0,1,1.0,1
8631,max_ml,10,30,3,3,0.05,0.95,0.9305697230585592,6,1.0,1,1.0,1,1.0,1
8632,max_ml,10,30,3,3,0.05,0.95,0.9292059158483744,35,0.0,1,0.0,1,0.0,1
8633,max_ml,10,30,3,3,0.05,0.95,0.9327351895128168,11,1.0,1,1.0,1,1.0,1
8634,max_ml,10,30,3,3,0.05,0.95,0.8292657656181899,3,1.0,1,1.0,1,1.0,1
8635,max_ml,10,30,3,3,0.05,0.95,0.854864553832309,7,1.0,1,1.0,1,1.0,1
8636,max_ml,10,30,3,3,0.05,0.95,0.8497400454405585,13,1.0,1,1.0,1,1.0,1
8637,max_ml,10,30,3,3,0.05,0.95,0.948327089943796,14,1.0,1,1.0,1,1.0,1
8638,max_ml,10,30,3,3,0.05,0.95,0.9016050374166455,9,1.0,1,1.0,1,1.0,1
8639,max_ml,10,30,3,3,0.05,0.95,0.8434666896592552,16,1.0,1,1.0,1,1.0,1
8640,max_ml,10,30,3,3,0.05,0.95,0.9351306737254248,4,1.0,1,1.0,1,1.0,1
8641,max_ml,10,30,3,3,0.05,0.95,0.9070007300915328,9,1.0,1,1.0,1,1.0,1
8642,max_ml,10,30,3,3,0.05,0.95,0.8114795785058053,4,1.0,1,1.0,1,1.0,1
8643,max_ml,10,30,3,3,0.05,0.95,0.9325546654991406,9,1.0,1,1.0,1,1.0,1
8644,max_ml,10,30,3,3,0.05,0.95,0.8191681599770309,5,1.0,1,1.0,1,1.0,1
8645,max_ml,10,30,3,3,0.05,0.95,0.7930216805622385,5,1.0,1,1.0,1,1.0,1
8646,max_ml,10,30,3,3,0.05,0.95,0.8493430728654616,8,1.0,1,1.0,1,1.0,1
8647,max_ml,10,30,3,3,0.05,0.95,0.7828863930544787,2,1.0,1,1.0,1,1.0,1
8648,max_ml,10,30,3,3,0.05,0.95,0.8269626972285956,4,1.0,1,1.0,1,1.0,1
8649,max_ml,10,30,3,3,0.05,0.95,0.5872992982804621,3,1.0,1,1.0,1,1.0,1
8650,max_ml,10,30,3,3,0.05,0.95,0.9035505542999334,10,1.0,1,1.0,1,1.0,1
8651,max_ml,10,30,3,3,0.05,0.95,0.9216961076775306,13,1.0,1,1.0,1,1.0,1
8652,max_ml,10,30,3,3,0.05,0.95,0.943042385144107,6,1.0,1,1.0,1,1.0,1
8653,max_ml,10,30,3,3,0.05,0.95,0.949975656246028,30,1.0,1,1.0,1,1.0,1
8654,max_ml,10,30,3,3,0.05,0.95,0.7604784451855173,4,1.0,1,1.0,1,1.0,1
8655,max_ml,10,30,3,3,0.05,0.95,0.9408837212721936,12,1.0,1,1.0,1,1.0,1
8656,max_ml,10,30,3,3,0.05,0.95,0.9253750192380772,10,1.0,1,1.0,1,1.0,1
8657,max_ml,10,30,3,3,0.05,0.95,0.8862088685527427,20,1.0,1,1.0,1,1.0,1
8658,max_ml,10,30,3,3,0.05,0.95,0.8982652613255532,28,1.0,1,1.0,1,1.0,1
8659,max_ml,10,30,3,3,0.05,0.95,0.5846688100608174,5,1.0,1,1.0,1,1.0,1
8660,max_ml,10,30,3,3,0.05,0.95,0.8519363942780329,5,1.0,1,1.0,1,1.0,1
8661,max_ml,10,30,3,3,0.05,0.95,0.9279062695157309,39,0.0,0,0.0,0,1.0,1
8662,max_ml,10,30,3,3,0.05,0.95,0.7512239246275514,5,1.0,1,1.0,1,1.0,1
8663,max_ml,10,30,3,3,0.05,0.95,0.86775692892124,9,1.0,1,1.0,1,1.0,1
8664,max_ml,10,30,3,3,0.05,0.95,0.9097875540793614,7,1.0,1,1.0,1,1.0,1
8665,max_ml,10,30,3,3,0.05,0.95,0.8917476647433354,16,1.0,1,1.0,1,1.0,1
8666,max_ml,10,30,3,3,0.05,0.95,0.9208261810626248,20,1.0,1,1.0,1,1.0,1
8667,max_ml,10,30,3,3,0.05,0.95,0.9415379397662116,6,1.0,1,1.0,1,1.0,1
8668,max_ml,10,30,3,3,0.05,0.95,0.9068503974840144,5,1.0,1,1.0,1,1.0,1
8669,max_ml,10,30,3,3,0.05,0.95,0.9294534055336228,26,1.0,1,1.0,1,1.0,1
8670,max_ml,10,30,3,3,0.05,0.95,0.9334617291678676,24,1.0,1,1.0,1,1.0,1
8671,max_ml,10,30,3,3,0.05,0.95,0.7434374080527875,5,1.0,1,1.0,1,1.0,1
8672,max_ml,10,30,3,3,0.05,0.95,0.9196045198720926,28,0.0,0,1.0,1,1.0,1
8673,max_ml,10,30,3,3,0.05,0.95,0.8876562796737129,14,1.0,1,1.0,1,1.0,1
8674,max_ml,10,30,3,3,0.05,0.95,0.9169255325122122,24,1.0,1,1.0,1,1.0,1
8675,max_ml,10,30,3,3,0.05,0.95,0.925815312117942,10,1.0,1,1.0,1,1.0,1
8676,max_ml,10,30,3,3,0.05,0.95,0.7689065733659088,2,1.0,1,1.0,1,1.0,1
8677,max_ml,10,30,3,3,0.05,0.95,0.9371822289738422,10,1.0,1,1.0,1,1.0,1
8678,max_ml,10,30,3,3,0.05,0.95,0.7303013923009669,4,1.0,1,1.0,1,1.0,1
8679,max_ml,10,30,3,3,0.05,0.95,0.9033427156996242,5,1.0,1,1.0,1,1.0,1
8680,max_ml,10,30,3,3,0.05,0.95,0.9171642650253676,12,1.0,1,1.0,1,1.0,1
8681,max_ml,10,30,3,3,0.05,0.95,0.877496249566793,4,1.0,1,1.0,1,1.0,1
8682,max_ml,10,30,3,3,0.05,0.95,0.8968661512318634,18,1.0,1,1.0,1,1.0,1
8683,max_ml,10,30,3,3,0.05,0.95,0.9235253721225036,4,1.0,1,1.0,1,1.0,1
8684,max_ml,10,30,3,3,0.05,0.95,0.8970604572463828,8,1.0,1,1.0,1,1.0,1
8685,max_ml,10,30,3,3,0.05,0.95,0.7336631611109812,5,1.0,1,1.0,1,1.0,1
8686,max_ml,10,30,3,3,0.05,0.95,0.9347846319388268,23,0.0,0,0.0,0,1.0,1
8687,max_ml,10,30,3,3,0.05,0.95,0.8688060106634052,35,1.0,1,1.0,1,1.0,1
8688,max_ml,10,30,3,3,0.05,0.95,0.8889724651087897,6,1.0,1,1.0,1,1.0,1
8689,max_ml,10,30,3,3,0.05,0.95,0.8480745000039409,4,1.0,1,1.0,1,1.0,1
8690,max_ml,10,30,3,3,0.05,0.95,0.8358169735627292,4,1.0,1,1.0,1,1.0,1
8691,max_ml,10,30,3,3,0.05,0.95,0.8227260334202774,6,1.0,1,1.0,1,1.0,1
8692,max_ml,10,30,3,3,0.05,0.95,0.9227758362612752,9,1.0,1,1.0,1,1.0,1
8693,max_ml,10,30,3,3,0.05,0.95,0.9280043931381932,9,1.0,1,1.0,1,1.0,1
8694,max_ml,10,30,3,3,0.05,0.95,0.8479019714473529,14,1.0,1,1.0,1,1.0,1
8695,max_ml,10,30,3,3,0.05,0.95,0.9077474589918688,14,1.0,1,1.0,1,1.0,1
8696,max_ml,10,30,3,3,0.05,0.95,0.5950582648683668,3,1.0,1,1.0,1,1.0,1
8697,max_ml,10,30,3,3,0.05,0.95,0.7159970927439187,3,1.0,1,1.0,1,1.0,1
8698,max_ml,10,30,3,3,0.05,0.95,0.8845161984877361,10,1.0,1,1.0,1,1.0,1
8699,max_ml,10,30,3,3,0.05,0.95,0.9111290527403836,9,1.0,1,1.0,1,1.0,1
8700,max_ml,10,30,3,3,0.05,0.95,0.8690578685840823,8,1.0,1,1.0,1,1.0,1
8701,max_ml,10,30,3,3,0.05,0.95,0.7989322050869885,9,1.0,1,1.0,1,1.0,1
8702,max_ml,10,30,3,3,0.05,0.95,0.7114196189939515,4,1.0,1,1.0,1,1.0,1
8703,max_ml,10,30,3,3,0.05,0.95,0.8255810695624015,8,1.0,1,1.0,1,1.0,1
8704,max_ml,10,30,3,3,0.05,0.95,0.8377483852386864,14,1.0,1,1.0,1,1.0,1
8705,max_ml,10,30,3,3,0.05,0.95,0.8886901542872611,11,1.0,1,1.0,1,1.0,1
8706,max_ml,10,30,3,3,0.05,0.95,0.8904695501944492,12,1.0,1,1.0,1,1.0,1
8707,max_ml,10,30,3,3,0.05,0.95,0.8653150060667504,5,1.0,1,1.0,1,1.0,1
8708,max_ml,10,30,3,3,0.05,0.95,0.8597667712805904,10,1.0,1,1.0,1,1.0,1
8709,max_ml,10,30,3,3,0.05,0.95,0.81579679519671,5,1.0,1,1.0,1,1.0,1
8710,max_ml,10,30,3,3,0.05,0.95,0.8227761260261682,3,1.0,1,1.0,1,1.0,1
8711,max_ml,10,30,3,3,0.05,0.95,0.9126835048749428,2,1.0,1,1.0,1,1.0,1
8712,max_ml,10,30,3,3,0.05,0.95,0.8923409423261137,6,1.0,1,1.0,1,1.0,1
8713,max_ml,10,30,3,3,0.05,0.95,0.7743937582799751,8,1.0,1,1.0,1,1.0,1
8714,max_ml,10,30,3,3,0.05,0.95,0.93752206409462,18,1.0,1,1.0,1,1.0,1
8715,max_ml,10,30,3,3,0.05,0.95,0.7019602833596145,7,1.0,1,1.0,1,1.0,1
8716,max_ml,10,30,3,3,0.05,0.95,0.7397311893835535,3,1.0,1,1.0,1,1.0,1
8717,max_ml,10,30,3,3,0.05,0.95,0.9279439836532872,16,1.0,1,1.0,1,1.0,1
8718,max_ml,10,30,3,3,0.05,0.95,0.8980601583978561,9,1.0,1,1.0,1,1.0,1
8719,max_ml,10,30,3,3,0.05,0.95,0.947349736406036,27,1.0,1,1.0,1,0.0,0
8720,max_ml,10,30,3,3,0.05,0.95,0.9061657146912624,9,1.0,1,1.0,1,1.0,1
8721,max_ml,10,30,3,3,0.05,0.95,0.8536145606565367,15,1.0,1,1.0,1,1.0,1
8722,max_ml,10,30,3,3,0.05,0.95,0.8864738855506806,20,1.0,1,1.0,1,1.0,1
8723,max_ml,10,30,3,3,0.05,0.95,0.9377331255761012,14,1.0,1,1.0,1,1.0,1
8724,max_ml,10,30,3,3,0.05,0.95,0.7423452312401653,6,1.0,1,1.0,1,1.0,1
8725,max_ml,10,30,3,3,0.05,0.95,0.922094225241688,8,1.0,1,1.0,1,1.0,1
8726,max_ml,10,30,3,3,0.05,0.95,0.9256457083857648,11,1.0,1,1.0,1,1.0,1
8727,max_ml,10,30,3,3,0.05,0.95,0.9466758526790684,19,1.0,1,1.0,1,1.0,1
8728,max_ml,10,30,3,3,0.05,0.95,0.9425458308781954,45,0.0,1,0.0,1,0.0,1
8729,max_ml,10,30,3,3,0.05,0.95,0.9306806522160436,11,1.0,1,1.0,1,1.0,1
8730,max_ml,10,30,3,3,0.05,0.95,0.8764870602043078,13,1.0,1,1.0,1,1.0,1
8731,max_ml,10,30,3,3,0.05,0.95,0.9309989410124044,25,1.0,1,1.0,1,1.0,1
8732,max_ml,10,30,3,3,0.05,0.95,0.9102275410858828,27,0.0,0,1.0,1,1.0,1
8733,max_ml,10,30,3,3,0.05,0.95,0.9244435987118472,4,1.0,1,1.0,1,1.0,1
8734,max_ml,10,30,3,3,0.05,0.95,0.6606324549783453,4,1.0,1,1.0,1,1.0,1
8735,max_ml,10,30,3,3,0.05,0.95,0.8848415161612857,34,1.0,1,1.0,1,1.0,1
8736,max_ml,10,30,3,3,0.05,0.95,0.9023151855751914,16,1.0,1,1.0,1,1.0,1
8737,max_ml,10,30,3,3,0.05,0.95,0.6421733942766468,4,1.0,1,1.0,1,1.0,1
8738,max_ml,10,30,3,3,0.05,0.95,0.8707046448378407,6,1.0,1,1.0,1,1.0,1
8739,max_ml,10,30,3,3,0.05,0.95,0.749573354510679,6,1.0,1,1.0,1,1.0,1
8740,max_ml,10,30,3,3,0.05,0.95,0.8468994712456638,9,1.0,1,1.0,1,1.0,1
8741,max_ml,10,30,3,3,0.05,0.95,0.9328861213081958,37,0.0,1,0.0,1,0.0,1
8742,max_ml,10,30,3,3,0.05,0.95,0.8222934504212867,3,1.0,1,1.0,1,1.0,1
8743,max_ml,10,30,3,3,0.05,0.95,0.9336066575983896,11,1.0,1,1.0,1,1.0,1
8744,max_ml,10,30,3,3,0.05,0.95,0.8213798658552303,11,1.0,1,1.0,1,1.0,1
8745,max_ml,10,30,3,3,0.05,0.95,0.8586711949884923,10,1.0,1,1.0,1,1.0,1
8746,max_ml,10,30,3,3,0.05,0.95,0.9408575880820952,8,1.0,1,1.0,1,1.0,1
8747,max_ml,10,30,3,3,0.05,0.95,0.9269156153562712,11,1.0,1,1.0,1,1.0,1
8748,max_ml,10,30,3,3,0.05,0.95,0.7995231164960233,7,1.0,1,1.0,1,1.0,1
8749,max_ml,10,30,3,3,0.05,0.95,0.9171165272789225,10,1.0,1,1.0,1,1.0,1
8750,max_ml,10,30,3,3,0.05,0.95,0.908010240404392,17,1.0,1,1.0,1,1.0,1
8751,max_ml,10,30,3,3,0.05,0.95,0.8997101615664498,8,1.0,1,1.0,1,1.0,1
8752,max_ml,10,30,3,3,0.05,0.95,0.9011677514123048,21,1.0,1,1.0,1,1.0,1
8753,max_ml,10,30,3,3,0.05,0.95,0.7734488875699357,6,1.0,1,1.0,1,1.0,1
8754,max_ml,10,30,3,3,0.05,0.95,0.8396289469478436,8,1.0,1,1.0,1,1.0,1
8755,max_ml,10,30,3,3,0.05,0.95,0.8984975072870658,3,1.0,1,1.0,1,1.0,1
8756,max_ml,10,30,3,3,0.05,0.95,0.9440119197401264,36,1.0,1,1.0,1,1.0,1
8757,max_ml,10,30,3,3,0.05,0.95,0.8593564736790209,24,1.0,1,0.0,0,1.0,1
8758,max_ml,10,30,3,3,0.05,0.95,0.7083174397563169,4,1.0,1,1.0,1,1.0,1
8759,max_ml,10,30,3,3,0.05,0.95,0.9146700205226156,10,1.0,1,1.0,1,1.0,1
8760,max_ml,10,30,3,3,0.05,0.95,0.9276863158623656,22,1.0,1,1.0,1,1.0,1
8761,max_ml,10,30,3,3,0.05,0.95,0.722471052126567,5,1.0,1,1.0,1,1.0,1
8762,max_ml,10,30,3,3,0.05,0.95,0.941923741728422,48,1.0,1,1.0,1,1.0,1
8763,max_ml,10,30,3,3,0.05,0.95,0.8948371459938439,11,1.0,1,1.0,1,1.0,1
8764,max_ml,10,30,3,3,0.05,0.95,0.933693769183565,36,1.0,1,1.0,1,1.0,1
8765,max_ml,10,30,3,3,0.05,0.95,0.9420890742420563,5,1.0,1,1.0,1,1.0,1
8766,max_ml,10,30,3,3,0.05,0.95,0.930404762179994,14,1.0,1,1.0,1,1.0,1
8767,max_ml,10,30,3,3,0.05,0.95,0.9121591978372824,27,1.0,1,1.0,1,1.0,1
8768,max_ml,10,30,3,3,0.05,0.95,0.9144738364226987,4,1.0,1,1.0,1,1.0,1
8769,max_ml,10,30,3,3,0.05,0.95,0.9355489361900036,21,1.0,1,1.0,1,1.0,1
8770,max_ml,10,30,3,3,0.05,0.95,0.9261525729435468,5,1.0,1,1.0,1,1.0,1
8771,max_ml,10,30,3,3,0.05,0.95,0.8577234034207012,9,1.0,1,1.0,1,1.0,1
8772,max_ml,10,30,3,3,0.05,0.95,0.8818764995164269,6,1.0,1,1.0,1,1.0,1
8773,max_ml,10,30,3,3,0.05,0.95,0.7704374462751248,19,1.0,1,1.0,1,1.0,1
8774,max_ml,10,30,3,3,0.05,0.95,0.8871063232144446,9,1.0,1,1.0,1,1.0,1
8775,max_ml,10,30,3,3,0.05,0.95,0.7938180677302019,4,1.0,1,1.0,1,1.0,1
8776,max_ml,10,30,3,3,0.05,0.95,0.8933068690022637,2,1.0,1,1.0,1,1.0,1
8777,max_ml,10,30,3,3,0.05,0.95,0.8504432035028772,3,1.0,1,1.0,1,1.0,1
8778,max_ml,10,30,3,3,0.05,0.95,0.713997202365621,4,1.0,1,1.0,1,1.0,1
8779,max_ml,10,30,3,3,0.05,0.95,0.9232089469706214,15,1.0,1,1.0,1,1.0,1
8780,max_ml,10,30,3,3,0.05,0.95,0.8858525986778083,8,1.0,1,1.0,1,1.0,1
8781,max_ml,10,30,3,3,0.05,0.95,0.7425841803410141,25,1.0,1,1.0,1,1.0,1
8782,max_ml,10,30,3,3,0.05,0.95,0.8130373088601207,3,1.0,1,1.0,1,1.0,1
8783,max_ml,10,30,3,3,0.05,0.95,0.6990351686751406,6,1.0,1,1.0,1,1.0,1
8784,max_ml,10,30,3,3,0.05,0.95,0.8613217933185567,13,1.0,1,1.0,1,1.0,1
8785,max_ml,10,30,3,3,0.05,0.95,0.8650832887244705,15,1.0,1,1.0,1,1.0,1
8786,max_ml,10,30,3,3,0.05,0.95,0.8033524595821621,4,1.0,1,1.0,1,1.0,1
8787,max_ml,10,30,3,3,0.05,0.95,0.9493490644516722,27,1.0,1,1.0,1,1.0,1
8788,max_ml,10,30,3,3,0.05,0.95,0.9463689066150794,16,1.0,1,1.0,1,1.0,1
8789,max_ml,10,30,3,3,0.05,0.95,0.8097503685770628,5,1.0,1,1.0,1,1.0,1
8790,max_ml,10,30,3,3,0.05,0.95,0.8800557678297264,10,1.0,1,1.0,1,1.0,1
8791,max_ml,10,30,3,3,0.05,0.95,0.9343490773754758,17,1.0,1,1.0,1,1.0,1
8792,max_ml,10,30,3,3,0.05,0.95,0.7745684121177839,17,1.0,1,1.0,1,1.0,1
8793,max_ml,10,30,3,3,0.05,0.95,0.9007463979132244,65,0.0,1,0.0,1,0.0,1
8794,max_ml,10,30,3,3,0.05,0.95,0.8422382804920258,26,1.0,1,1.0,1,1.0,1
8795,max_ml,10,30,3,3,0.05,0.95,0.8712760959521352,13,1.0,1,1.0,1,1.0,1
8796,max_ml,10,30,3,3,0.05,0.95,0.9484456679768064,9,1.0,1,1.0,1,1.0,1
8797,max_ml,10,30,3,3,0.05,0.95,0.9384687360406678,14,1.0,1,1.0,1,1.0,1
8798,max_ml,10,30,3,3,0.05,0.95,0.9365575166291648,6,1.0,1,1.0,1,1.0,1
8799,max_ml,10,30,3,3,0.05,0.95,0.7062453095966349,9,1.0,1,1.0,1,1.0,1
8800,max_ml,10,30,3,3,0.05,0.95,0.8811221113276121,19,1.0,1,1.0,1,1.0,1
8801,max_ml,10,30,3,3,0.05,0.95,0.7513290322437558,2,1.0,1,1.0,1,1.0,1
8802,max_ml,10,30,3,3,0.05,0.95,0.7845427702864176,5,1.0,1,1.0,1,1.0,1
8803,max_ml,10,30,3,3,0.05,0.95,0.821010598259178,3,1.0,1,1.0,1,1.0,1
8804,max_ml,10,30,3,3,0.05,0.95,0.8915866016807308,16,1.0,1,1.0,1,1.0,1
8805,max_ml,10,30,3,3,0.05,0.95,0.94350403355839,66,0.0,0,1.0,1,1.0,1
8806,max_ml,10,30,3,3,0.05,0.95,0.777998439292897,5,1.0,1,1.0,1,1.0,1
8807,max_ml,10,30,3,3,0.05,0.95,0.9486555480343876,43,1.0,1,1.0,1,1.0,1
8808,max_ml,10,30,3,3,0.05,0.95,0.770444572453203,9,1.0,1,1.0,1,1.0,1
8809,max_ml,10,30,3,3,0.05,0.95,0.909466233547514,6,1.0,1,1.0,1,1.0,1
8810,max_ml,10,30,3,3,0.05,0.95,0.8787898383549501,9,1.0,1,1.0,1,1.0,1
8811,max_ml,10,30,3,3,0.05,0.95,0.8078843361887739,5,1.0,1,1.0,1,1.0,1
8812,max_ml,10,30,3,3,0.05,0.95,0.8126700057662867,8,1.0,1,1.0,1,1.0,1
8813,max_ml,10,30,3,3,0.05,0.95,0.8337110344736525,7,1.0,1,1.0,1,1.0,1
8814,max_ml,10,30,3,3,0.05,0.95,0.8674563903367,7,1.0,1,1.0,1,1.0,1
8815,max_ml,10,30,3,3,0.05,0.95,0.9408309290843988,21,1.0,1,1.0,1,1.0,1
8816,max_ml,10,30,3,3,0.05,0.95,0.8705190304756476,13,1.0,1,1.0,1,1.0,1
8817,max_ml,10,30,3,3,0.05,0.95,0.8737734054414495,7,1.0,1,1.0,1,1.0,1
8818,max_ml,10,30,3,3,0.05,0.95,0.9472419806720624,6,1.0,1,1.0,1,1.0,1
8819,max_ml,10,30,3,3,0.05,0.95,0.7613160008245679,4,1.0,1,1.0,1,1.0,1
8820,max_ml,10,30,3,3,0.05,0.95,0.8894453318028182,34,1.0,1,1.0,1,1.0,1
8821,max_ml,10,30,3,3,0.05,0.95,0.935371127007634,23,1.0,1,1.0,1,1.0,1
8822,max_ml,10,30,3,3,0.05,0.95,0.7824493275668889,5,1.0,1,1.0,1,1.0,1
8823,max_ml,10,30,3,3,0.05,0.95,0.9035931722804644,5,1.0,1,1.0,1,1.0,1
8824,max_ml,10,30,3,3,0.05,0.95,0.7982439982387524,4,1.0,1,1.0,1,1.0,1
8825,max_ml,10,30,3,3,0.05,0.95,0.9487191951985232,14,1.0,1,1.0,1,1.0,1
8826,max_ml,10,30,3,3,0.05,0.95,0.621654714401193,2,1.0,1,1.0,1,1.0,1
8827,max_ml,10,30,3,3,0.05,0.95,0.8755538567388244,5,1.0,1,1.0,1,1.0,1
8828,max_ml,10,30,3,3,0.05,0.95,0.9345810933239808,30,0.0,1,0.0,1,0.0,1
8829,max_ml,10,30,3,3,0.05,0.95,0.8471312498326968,4,1.0,1,1.0,1,1.0,1
8830,max_ml,10,30,3,3,0.05,0.95,0.8791089076644237,6,1.0,1,1.0,1,1.0,1
8831,max_ml,10,30,3,3,0.05,0.95,0.8732028220504663,5,1.0,1,1.0,1,1.0,1
8832,max_ml,10,30,3,3,0.05,0.95,0.7402381104293355,8,1.0,1,1.0,1,1.0,1
8833,max_ml,10,30,3,3,0.05,0.95,0.9278156613669384,5,1.0,1,1.0,1,1.0,1
8834,max_ml,10,30,3,3,0.05,0.95,0.9438734545561368,13,1.0,1,1.0,1,1.0,1
8835,max_ml,10,30,3,3,0.05,0.95,0.9470673115449572,26,1.0,1,1.0,1,1.0,1
8836,max_ml,10,30,3,3,0.05,0.95,0.8733092456453193,21,1.0,1,1.0,1,1.0,1
8837,max_ml,10,30,3,3,0.05,0.95,0.8798542313180915,11,1.0,1,1.0,1,1.0,1
8838,max_ml,10,30,3,3,0.05,0.95,0.8873057222159229,8,1.0,1,1.0,1,1.0,1
8839,max_ml,10,30,3,3,0.05,0.95,0.8830405432196724,8,1.0,1,1.0,1,1.0,1
8840,max_ml,10,30,3,3,0.05,0.95,0.8377863103114779,13,1.0,1,1.0,1,1.0,1
8841,max_ml,10,30,3,3,0.05,0.95,0.9375720814273396,21,1.0,1,1.0,1,1.0,1
8842,max_ml,10,30,3,3,0.05,0.95,0.8894011058709145,11,1.0,1,1.0,1,1.0,1
8843,max_ml,10,30,3,3,0.05,0.95,0.935954599647626,24,1.0,1,1.0,1,1.0,1
8844,max_ml,10,30,3,3,0.05,0.95,0.9483367361083,94,0.0,1,0.0,1,0.0,1
8845,max_ml,10,30,3,3,0.05,0.95,0.8805272249576851,10,1.0,1,1.0,1,1.0,1
8846,max_ml,10,30,3,3,0.05,0.95,0.8230321809471182,8,1.0,1,1.0,1,1.0,1
8847,max_ml,10,30,3,3,0.05,0.95,0.9052768962887914,20,1.0,1,1.0,1,1.0,1
8848,max_ml,10,30,3,3,0.05,0.95,0.872605107734985,12,1.0,1,1.0,1,1.0,1
8849,max_ml,10,30,3,3,0.05,0.95,0.905341399073758,10,1.0,1,1.0,1,1.0,1
8850,max_ml,10,30,3,3,0.05,0.95,0.8309627335235223,11,1.0,1,1.0,1,1.0,1
8851,max_ml,10,30,3,3,0.05,0.95,0.8785210921843721,4,1.0,1,1.0,1,1.0,1
8852,max_ml,10,30,3,3,0.05,0.95,0.8880808194820065,31,1.0,1,1.0,1,1.0,1
8853,max_ml,10,30,3,3,0.05,0.95,0.8964750302561796,20,1.0,1,1.0,1,1.0,1
8854,max_ml,10,30,3,3,0.05,0.95,0.9014183493257308,6,1.0,1,1.0,1,1.0,1
8855,max_ml,10,30,3,3,0.05,0.95,0.9285436696694532,3,1.0,1,1.0,1,1.0,1
8856,max_ml,10,30,3,3,0.05,0.95,0.9233544750237844,9,1.0,1,1.0,1,1.0,1
8857,max_ml,10,30,3,3,0.05,0.95,0.7432888407131869,3,1.0,1,1.0,1,1.0,1
8858,max_ml,10,30,3,3,0.05,0.95,0.9210454104211788,8,1.0,1,1.0,1,1.0,1
8859,max_ml,10,30,3,3,0.05,0.95,0.9407673619651548,22,1.0,1,1.0,1,1.0,1
8860,max_ml,10,30,3,3,0.05,0.95,0.9438144084070024,7,1.0,1,1.0,1,1.0,1
8861,max_ml,10,30,3,3,0.05,0.95,0.9282555338570284,12,1.0,1,1.0,1,1.0,1
8862,max_ml,10,30,3,3,0.05,0.95,0.9434854650829012,22,1.0,1,1.0,1,1.0,1
8863,max_ml,10,30,3,3,0.05,0.95,0.936287854964816,23,1.0,1,1.0,1,1.0,1
8864,max_ml,10,30,3,3,0.05,0.95,0.8999912548507271,8,1.0,1,1.0,1,1.0,1
8865,max_ml,10,30,3,3,0.05,0.95,0.9179066951879752,29,0.0,1,0.0,1,0.0,1
8866,max_ml,10,30,3,3,0.05,0.95,0.8642429293279281,4,1.0,1,1.0,1,1.0,1
8867,max_ml,10,30,3,3,0.05,0.95,0.8994944787639436,8,1.0,1,1.0,1,1.0,1
8868,max_ml,10,30,3,3,0.05,0.95,0.8846443858060403,13,1.0,1,1.0,1,1.0,1
8869,max_ml,10,30,3,3,0.05,0.95,0.8955716118669258,10,1.0,1,1.0,1,1.0,1
8870,max_ml,10,30,3,3,0.05,0.95,0.8412339629358171,17,1.0,1,1.0,1,1.0,1
8871,max_ml,10,30,3,3,0.05,0.95,0.9497830533372896,45,1.0,1,1.0,1,1.0,1
8872,max_ml,10,30,3,3,0.05,0.95,0.9387358525154874,10,1.0,1,1.0,1,1.0,1
8873,max_ml,10,30,3,3,0.05,0.95,0.842268129759666,20,1.0,1,1.0,1,1.0,1
8874,max_ml,10,30,3,3,0.05,0.95,0.9460816132109072,15,1.0,1,1.0,1,1.0,1
8875,max_ml,10,30,3,3,0.05,0.95,0.8423870012780647,9,1.0,1,1.0,1,1.0,1
8876,max_ml,10,30,3,3,0.05,0.95,0.8965656194960364,18,1.0,1,1.0,1,1.0,1
8877,max_ml,10,30,3,3,0.05,0.95,0.7522625446975839,4,1.0,1,1.0,1,1.0,1
8878,max_ml,10,30,3,3,0.05,0.95,0.8873718517956497,9,1.0,1,1.0,1,1.0,1
8879,max_ml,10,30,3,3,0.05,0.95,0.8613035684506067,7,1.0,1,1.0,1,1.0,1
8880,max_ml,10,30,3,3,0.05,0.95,0.6798777494921433,2,1.0,1,1.0,1,1.0,1
8881,max_ml,10,30,3,3,0.05,0.95,0.8286531151659219,4,1.0,1,1.0,1,1.0,1
8882,max_ml,10,30,3,3,0.05,0.95,0.8639576938054733,10,1.0,1,1.0,1,1.0,1
8883,max_ml,10,30,3,3,0.05,0.95,0.9201900854100488,5,1.0,1,1.0,1,1.0,1
8884,max_ml,10,30,3,3,0.05,0.95,0.5828373048645922,6,1.0,1,1.0,1,1.0,1
8885,max_ml,10,30,3,3,0.05,0.95,0.8606133710735673,7,1.0,1,1.0,1,1.0,1
8886,max_ml,10,30,3,3,0.05,0.95,0.9080859133560923,15,1.0,1,1.0,1,1.0,1
8887,max_ml,10,30,3,3,0.05,0.95,0.7806019591845436,7,1.0,1,1.0,1,1.0,1
8888,max_ml,10,30,3,3,0.05,0.95,0.9315989270353734,9,1.0,1,1.0,1,1.0,1
8889,max_ml,10,30,3,3,0.05,0.95,0.8605508904622774,6,1.0,1,1.0,1,1.0,1
8890,max_ml,10,30,3,3,0.05,0.95,0.9293443659134666,13,1.0,1,1.0,1,1.0,1
8891,max_ml,10,30,3,3,0.05,0.95,0.8683444723281689,10,1.0,1,1.0,1,1.0,1
8892,max_ml,10,30,3,3,0.05,0.95,0.869677893820329,9,1.0,1,1.0,1,1.0,1
8893,max_ml,10,30,3,3,0.05,0.95,0.8868351984096465,9,1.0,1,1.0,1,1.0,1
8894,max_ml,10,30,3,3,0.05,0.95,0.947946820305332,61,0.0,0,1.0,1,1.0,1
8895,max_ml,10,30,3,3,0.05,0.95,0.9461886347867622,18,1.0,1,1.0,1,0.0,0
8896,max_ml,10,30,3,3,0.05,0.95,0.8727237687135081,35,1.0,1,1.0,1,1.0,1
8897,max_ml,10,30,3,3,0.05,0.95,0.8610704810474623,10,1.0,1,1.0,1,1.0,1
8898,max_ml,10,30,3,3,0.05,0.95,0.9253403058981056,5,1.0,1,1.0,1,1.0,1
8899,max_ml,10,30,3,3,0.05,0.95,0.8251491153441913,8,1.0,1,1.0,1,1.0,1
8900,max_ml,10,30,3,3,0.05,0.95,0.9205760493237616,7,1.0,1,1.0,1,1.0,1
8901,max_ml,10,30,3,3,0.05,0.95,0.9421855661843104,26,1.0,1,1.0,1,1.0,1
8902,max_ml,10,30,3,3,0.05,0.95,0.8387607050218695,3,1.0,1,1.0,1,1.0,1
8903,max_ml,10,30,3,3,0.05,0.95,0.8137530685321582,17,1.0,1,1.0,1,1.0,1
8904,max_ml,10,30,3,3,0.05,0.95,0.8901411682654317,7,1.0,1,1.0,1,1.0,1
8905,max_ml,10,30,3,3,0.05,0.95,0.9218531751760324,10,1.0,1,1.0,1,1.0,1
8906,max_ml,10,30,3,3,0.05,0.95,0.8689885788065205,9,1.0,1,1.0,1,1.0,1
8907,max_ml,10,30,3,3,0.05,0.95,0.9358826407540568,20,1.0,1,1.0,1,1.0,1
8908,max_ml,10,30,3,3,0.05,0.95,0.8029144942717964,11,1.0,1,1.0,1,1.0,1
8909,max_ml,10,30,3,3,0.05,0.95,0.9310150668108572,26,1.0,1,1.0,1,1.0,1
8910,max_ml,10,30,3,3,0.05,0.95,0.8735040917087744,4,1.0,1,1.0,1,1.0,1
8911,max_ml,10,30,3,3,0.05,0.95,0.942821609945209,6,1.0,1,1.0,1,1.0,1
8912,max_ml,10,30,3,3,0.05,0.95,0.943297292252092,13,1.0,1,1.0,1,1.0,1
8913,max_ml,10,30,3,3,0.05,0.95,0.899844414123608,8,1.0,1,1.0,1,1.0,1
8914,max_ml,10,30,3,3,0.05,0.95,0.92643658873679,22,1.0,1,1.0,1,1.0,1
8915,max_ml,10,30,3,3,0.05,0.95,0.8993146064261017,8,1.0,1,1.0,1,1.0,1
8916,max_ml,10,30,3,3,0.05,0.95,0.7755039155107761,12,1.0,1,1.0,1,1.0,1
8917,max_ml,10,30,3,3,0.05,0.95,0.8863210006333591,6,1.0,1,1.0,1,1.0,1
8918,max_ml,10,30,3,3,0.05,0.95,0.9480650244954464,15,1.0,1,1.0,1,1.0,1
8919,max_ml,10,30,3,3,0.05,0.95,0.9286516647957131,8,1.0,1,1.0,1,1.0,1
8920,max_ml,10,30,3,3,0.05,0.95,0.902363612655136,10,1.0,1,1.0,1,1.0,1
8921,max_ml,10,30,3,3,0.05,0.95,0.7121815695052891,4,1.0,1,1.0,1,1.0,1
8922,max_ml,10,30,3,3,0.05,0.95,0.8425594805922662,15,1.0,1,1.0,1,1.0,1
8923,max_ml,10,30,3,3,0.05,0.95,0.8586628442507988,5,1.0,1,1.0,1,1.0,1
8924,max_ml,10,30,3,3,0.05,0.95,0.881880419772052,23,1.0,1,1.0,1,1.0,1
8925,max_ml,10,30,3,3,0.05,0.95,0.7860737287445365,7,1.0,1,1.0,1,1.0,1
8926,max_ml,10,30,3,3,0.05,0.95,0.9359216785634596,21,1.0,1,1.0,1,1.0,1
8927,max_ml,10,30,3,3,0.05,0.95,0.8930366973272973,15,1.0,1,1.0,1,1.0,1
8928,max_ml,10,30,3,3,0.05,0.95,0.8160073420654317,8,1.0,1,1.0,1,1.0,1
8929,max_ml,10,30,3,3,0.05,0.95,0.9309783332257906,60,0.0,1,0.0,1,0.0,1
8930,max_ml,10,30,3,3,0.05,0.95,0.7877286572021434,3,1.0,1,1.0,1,1.0,1
8931,max_ml,10,30,3,3,0.05,0.95,0.8744374521723589,9,1.0,1,1.0,1,1.0,1
8932,max_ml,10,30,3,3,0.05,0.95,0.9473310654391248,10,1.0,1,1.0,1,1.0,1
8933,max_ml,10,30,3,3,0.05,0.95,0.7730791626908037,7,1.0,1,1.0,1,1.0,1
8934,max_ml,10,30,3,3,0.05,0.95,0.8908038699817757,6,1.0,1,1.0,1,1.0,1
8935,max_ml,10,30,3,3,0.05,0.95,0.9441661182092564,28,0.0,0,1.0,1,1.0,1
8936,max_ml,10,30,3,3,0.05,0.95,0.9067054783706014,35,1.0,1,1.0,1,1.0,1
8937,max_ml,10,30,3,3,0.05,0.95,0.844475097969288,3,1.0,1,1.0,1,1.0,1
8938,max_ml,10,30,3,3,0.05,0.95,0.8606512623925836,4,1.0,1,1.0,1,1.0,1
8939,max_ml,10,30,3,3,0.05,0.95,0.9412982914751942,27,1.0,1,1.0,1,1.0,1
8940,max_ml,10,30,3,3,0.05,0.95,0.8489216084821447,4,1.0,1,1.0,1,1.0,1
8941,max_ml,10,30,3,3,0.05,0.95,0.874965959431738,12,1.0,1,1.0,1,1.0,1
8942,max_ml,10,30,3,3,0.05,0.95,0.9497552837913308,20,1.0,1,1.0,1,1.0,1
8943,max_ml,10,30,3,3,0.05,0.95,0.8426238467909144,4,1.0,1,1.0,1,1.0,1
8944,max_ml,10,30,3,3,0.05,0.95,0.5752896045281418,3,1.0,1,1.0,1,1.0,1
8945,max_ml,10,30,3,3,0.05,0.95,0.907977698106998,5,1.0,1,1.0,1,1.0,1
8946,max_ml,10,30,3,3,0.05,0.95,0.9365488353777592,13,1.0,1,1.0,1,1.0,1
8947,max_ml,10,30,3,3,0.05,0.95,0.8856064016823137,11,1.0,1,1.0,1,1.0,1
8948,max_ml,10,30,3,3,0.05,0.95,0.8970332650800666,11,1.0,1,1.0,1,1.0,1
8949,max_ml,10,30,3,3,0.05,0.95,0.8721042213953598,7,1.0,1,1.0,1,1.0,1
8950,max_ml,10,30,3,3,0.05,0.95,0.7946556589808871,13,1.0,1,1.0,1,1.0,1
8951,max_ml,10,30,3,3,0.05,0.95,0.8012246040283634,4,1.0,1,1.0,1,1.0,1
8952,max_ml,10,30,3,3,0.05,0.95,0.938358256955629,31,1.0,1,1.0,1,1.0,1
8953,max_ml,10,30,3,3,0.05,0.95,0.8777339137763446,30,1.0,1,1.0,1,1.0,1
8954,max_ml,10,30,3,3,0.05,0.95,0.8362955584971661,9,1.0,1,1.0,1,1.0,1
8955,max_ml,10,30,3,3,0.05,0.95,0.8861181350773574,3,1.0,1,1.0,1,1.0,1
8956,max_ml,10,30,3,3,0.05,0.95,0.949060644304064,32,1.0,1,0.0,0,1.0,1
8957,max_ml,10,30,3,3,0.05,0.95,0.8772701755812243,7,1.0,1,1.0,1,1.0,1
8958,max_ml,10,30,3,3,0.05,0.95,0.9398412802857488,20,1.0,1,1.0,1,1.0,1
8959,max_ml,10,30,3,3,0.05,0.95,0.8458587883964268,6,1.0,1,1.0,1,1.0,1
8960,max_ml,10,30,3,3,0.05,0.95,0.932439265906666,40,1.0,1,1.0,1,1.0,1
8961,max_ml,10,30,3,3,0.05,0.95,0.888331249917654,7,1.0,1,1.0,1,1.0,1
8962,max_ml,10,30,3,3,0.05,0.95,0.9229846562390948,21,1.0,1,1.0,1,1.0,1
8963,max_ml,10,30,3,3,0.05,0.95,0.9359150708586602,52,0.0,0,1.0,1,1.0,1
8964,max_ml,10,30,3,3,0.05,0.95,0.9110804681308724,16,1.0,1,1.0,1,1.0,1
8965,max_ml,10,30,3,3,0.05,0.95,0.9359354590499004,108,0.0,1,0.0,1,0.0,1
8966,max_ml,10,30,3,3,0.05,0.95,0.8818252989509099,15,1.0,1,1.0,1,1.0,1
8967,max_ml,10,30,3,3,0.05,0.95,0.8954266489169593,4,1.0,1,1.0,1,1.0,1
8968,max_ml,10,30,3,3,0.05,0.95,0.9314254601867136,37,0.0,0,1.0,1,0.0,0
8969,max_ml,10,30,3,3,0.05,0.95,0.8078303972226061,3,1.0,1,1.0,1,1.0,1
8970,max_ml,10,30,3,3,0.05,0.95,0.8728372562323805,8,1.0,1,1.0,1,1.0,1
8971,max_ml,10,30,3,3,0.05,0.95,0.9412157725913878,17,1.0,1,1.0,1,1.0,1
8972,max_ml,10,30,3,3,0.05,0.95,0.9064770423196375,12,1.0,1,1.0,1,1.0,1
8973,max_ml,10,30,3,3,0.05,0.95,0.8982311484953129,8,1.0,1,1.0,1,1.0,1
8974,max_ml,10,30,3,3,0.05,0.95,0.8872660958244224,11,1.0,1,1.0,1,1.0,1
8975,max_ml,10,30,3,3,0.05,0.95,0.9056287375336386,8,1.0,1,1.0,1,1.0,1
8976,max_ml,10,30,3,3,0.05,0.95,0.880501003306762,5,1.0,1,1.0,1,1.0,1
8977,max_ml,10,30,3,3,0.05,0.95,0.7766063654589247,14,1.0,1,1.0,1,1.0,1
8978,max_ml,10,30,3,3,0.05,0.95,0.9112288461650152,3,1.0,1,1.0,1,1.0,1
8979,max_ml,10,30,3,3,0.05,0.95,0.6878831410833662,4,1.0,1,1.0,1,1.0,1
8980,max_ml,10,30,3,3,0.05,0.95,0.866947875706147,7,1.0,1,1.0,1,1.0,1
8981,max_ml,10,30,3,3,0.05,0.95,0.8582438501275158,2,1.0,1,1.0,1,1.0,1
8982,max_ml,10,30,3,3,0.05,0.95,0.9315619032491528,12,1.0,1,1.0,1,1.0,1
8983,max_ml,10,30,3,3,0.05,0.95,0.9473630509561736,11,1.0,1,1.0,1,1.0,1
8984,max_ml,10,30,3,3,0.05,0.95,0.8290770017850181,8,1.0,1,1.0,1,1.0,1
8985,max_ml,10,30,3,3,0.05,0.95,0.9317352641140744,13,1.0,1,1.0,1,1.0,1
8986,max_ml,10,30,3,3,0.05,0.95,0.7915200996167487,6,1.0,1,1.0,1,1.0,1
8987,max_ml,10,30,3,3,0.05,0.95,0.8006665037356685,11,1.0,1,1.0,1,1.0,1
8988,max_ml,10,30,3,3,0.05,0.95,0.9400758374557708,26,0.0,1,0.0,1,0.0,1
8989,max_ml,10,30,3,3,0.05,0.95,0.8131009543323734,11,1.0,1,1.0,1,1.0,1
8990,max_ml,10,30,3,3,0.05,0.95,0.8901071545068017,18,1.0,1,1.0,1,1.0,1
8991,max_ml,10,30,3,3,0.05,0.95,0.9212146206193548,3,1.0,1,1.0,1,1.0,1
8992,max_ml,10,30,3,3,0.05,0.95,0.8882799193679315,9,1.0,1,1.0,1,1.0,1
8993,max_ml,10,30,3,3,0.05,0.95,0.8885584457529077,19,1.0,1,1.0,1,1.0,1
8994,max_ml,10,30,3,3,0.05,0.95,0.9366279434488912,26,1.0,1,1.0,1,1.0,1
8995,max_ml,10,30,3,3,0.05,0.95,0.9038237217812412,2,1.0,1,1.0,1,1.0,1
8996,max_ml,10,30,3,3,0.05,0.95,0.7278933073537328,18,1.0,1,1.0,1,1.0,1
8997,max_ml,10,30,3,3,0.05,0.95,0.7888869571045327,8,1.0,1,1.0,1,1.0,1
8998,max_ml,10,30,3,3,0.05,0.95,0.8870979480074428,3,1.0,1,1.0,1,1.0,1
8999,max_ml,10,30,3,3,0.05,0.95,0.6908687400471013,2,1.0,1,1.0,1,1.0,1
9000,max_ml,10,30,3,3,0.05,0.95,0.7328765641503594,7,1.0,1,1.0,1,1.0,1
9001,max_ml,10,30,3,3,0.05,0.95,0.8361180950687316,5,1.0,1,1.0,1,1.0,1
9002,max_ml,10,30,3,3,0.05,0.95,0.9139607001986172,6,1.0,1,1.0,1,1.0,1
9003,max_ml,10,30,3,3,0.05,0.95,0.9498459844520696,8,1.0,1,1.0,1,1.0,1
9004,max_ml,10,30,3,3,0.05,0.95,0.8993584571729194,5,1.0,1,1.0,1,1.0,1
9005,max_ml,10,30,3,3,0.05,0.95,0.6812580644848535,5,1.0,1,1.0,1,1.0,1
9006,max_ml,10,30,3,3,0.05,0.95,0.8996374013115479,21,1.0,1,1.0,1,1.0,1
9007,max_ml,10,30,3,3,0.05,0.95,0.7717326601319564,11,1.0,1,1.0,1,1.0,1
9008,max_ml,10,30,3,3,0.05,0.95,0.919918025213704,14,1.0,1,1.0,1,1.0,1
9009,max_ml,10,30,3,3,0.05,0.95,0.8881710169257888,9,1.0,1,1.0,1,1.0,1
9010,max_ml,10,30,3,3,0.05,0.95,0.7818648398205356,6,1.0,1,1.0,1,1.0,1
9011,max_ml,10,30,3,3,0.05,0.95,0.8934358963892697,12,1.0,1,1.0,1,1.0,1
9012,max_ml,10,30,3,3,0.05,0.95,0.9373327729999332,33,1.0,1,1.0,1,1.0,1
9013,max_ml,10,30,3,3,0.05,0.95,0.9196223036040656,11,1.0,1,1.0,1,1.0,1
9014,max_ml,10,30,3,3,0.05,0.95,0.8583799277489116,10,1.0,1,1.0,1,1.0,1
9015,max_ml,10,30,3,3,0.05,0.95,0.9079835738752378,9,1.0,1,1.0,1,1.0,1
9016,max_ml,10,30,3,3,0.05,0.95,0.9024923849919366,13,1.0,1,1.0,1,1.0,1
9017,max_ml,10,30,3,3,0.05,0.95,0.8757884941813083,8,1.0,1,1.0,1,1.0,1
9018,max_ml,10,30,3,3,0.05,0.95,0.9355343519927458,32,0.0,0,1.0,1,0.0,0
9019,max_ml,10,30,3,3,0.05,0.95,0.9433138968787156,17,1.0,1,1.0,1,1.0,1
9020,max_ml,10,30,3,3,0.05,0.95,0.9150950428008116,12,1.0,1,1.0,1,1.0,1
9021,max_ml,10,30,3,3,0.05,0.95,0.9083971968480844,21,1.0,1,1.0,1,1.0,1
9022,max_ml,10,30,3,3,0.05,0.95,0.884537616707575,10,1.0,1,1.0,1,1.0,1
9023,max_ml,10,30,3,3,0.05,0.95,0.8792392335264654,6,1.0,1,1.0,1,1.0,1
9024,max_ml,10,30,3,3,0.05,0.95,0.9431110862985684,15,1.0,1,1.0,1,1.0,1
9025,max_ml,10,30,3,3,0.05,0.95,0.9245592771274136,5,1.0,1,1.0,1,1.0,1
9026,max_ml,10,30,3,3,0.05,0.95,0.749337724752405,6,1.0,1,1.0,1,1.0,1
9027,max_ml,10,30,3,3,0.05,0.95,0.9145854708174914,17,1.0,1,1.0,1,1.0,1
9028,max_ml,10,30,3,3,0.05,0.95,0.9430348393572489,5,1.0,1,1.0,1,1.0,1
9029,max_ml,10,30,3,3,0.05,0.95,0.9421605357690018,77,0.0,1,0.0,1,0.0,1
9030,max_ml,10,30,3,3,0.05,0.95,0.8666793471724371,12,1.0,1,1.0,1,1.0,1
9031,max_ml,10,30,3,3,0.05,0.95,0.8570358968129628,8,1.0,1,1.0,1,1.0,1
9032,max_ml,10,30,3,3,0.05,0.95,0.9468376627547428,3,1.0,1,1.0,1,1.0,1
9033,max_ml,10,30,3,3,0.05,0.95,0.8225868424449514,7,1.0,1,1.0,1,1.0,1
9034,max_ml,10,30,3,3,0.05,0.95,0.938674402329726,14,1.0,1,1.0,1,1.0,1
9035,max_ml,10,30,3,3,0.05,0.95,0.922611089557154,6,1.0,1,1.0,1,1.0,1
9036,max_ml,10,30,3,3,0.05,0.95,0.5800028337026905,3,1.0,1,1.0,1,1.0,1
9037,max_ml,10,30,3,3,0.05,0.95,0.892382727088317,6,1.0,1,1.0,1,1.0,1
9038,max_ml,10,30,3,3,0.05,0.95,0.7469038137103684,3,1.0,1,1.0,1,1.0,1
9039,max_ml,10,30,3,3,0.05,0.95,0.9201773835621748,34,0.0,1,0.0,1,0.0,1
9040,max_ml,10,30,3,3,0.05,0.95,0.9411535042563453,17,1.0,1,1.0,1,1.0,1
9041,max_ml,10,30,3,3,0.05,0.95,0.8344563397849212,13,1.0,1,1.0,1,1.0,1
9042,max_ml,10,30,3,3,0.05,0.95,0.9221213288940404,11,1.0,1,1.0,1,1.0,1
9043,max_ml,10,30,3,3,0.05,0.95,0.9211901136439404,70,0.0,1,0.0,1,0.0,1
9044,max_ml,10,30,3,3,0.05,0.95,0.7160613613429977,5,1.0,1,1.0,1,1.0,1
9045,max_ml,10,30,3,3,0.05,0.95,0.8618880994957109,13,1.0,1,1.0,1,1.0,1
9046,max_ml,10,30,3,3,0.05,0.95,0.8953425452851088,10,1.0,1,1.0,1,1.0,1
9047,max_ml,10,30,3,3,0.05,0.95,0.8628921370828824,15,1.0,1,1.0,1,1.0,1
9048,max_ml,10,30,3,3,0.05,0.95,0.8567453114224887,10,1.0,1,1.0,1,1.0,1
9049,max_ml,10,30,3,3,0.05,0.95,0.7898603457003116,6,1.0,1,1.0,1,1.0,1
9050,max_ml,10,30,3,3,0.05,0.95,0.8016313232142169,4,1.0,1,1.0,1,1.0,1
9051,max_ml,10,30,3,3,0.05,0.95,0.8742836758308637,6,1.0,1,1.0,1,1.0,1
9052,max_ml,10,30,3,3,0.05,0.95,0.9305138623892064,14,1.0,1,1.0,1,1.0,1
9053,max_ml,10,30,3,3,0.05,0.95,0.8607944776738752,10,1.0,1,1.0,1,1.0,1
9054,max_ml,10,30,3,3,0.05,0.95,0.8586604168078619,12,1.0,1,1.0,1,1.0,1
9055,max_ml,10,30,3,3,0.05,0.95,0.9270363593215184,15,1.0,1,1.0,1,1.0,1
9056,max_ml,10,30,3,3,0.05,0.95,0.8710144053273957,6,1.0,1,1.0,1,1.0,1
9057,max_ml,10,30,3,3,0.05,0.95,0.8929830625013906,13,1.0,1,1.0,1,1.0,1
9058,max_ml,10,30,3,3,0.05,0.95,0.8495698038002476,3,1.0,1,1.0,1,1.0,1
9059,max_ml,10,30,3,3,0.05,0.95,0.8623875318629409,11,1.0,1,1.0,1,1.0,1
9060,max_ml,10,30,3,3,0.05,0.95,0.8405763456084365,11,1.0,1,1.0,1,1.0,1
9061,max_ml,10,30,3,3,0.05,0.95,0.8314568959715459,6,1.0,1,1.0,1,1.0,1
9062,max_ml,10,30,3,3,0.05,0.95,0.8933052793639548,11,1.0,1,1.0,1,1.0,1
9063,max_ml,10,30,3,3,0.05,0.95,0.9369849173762886,20,1.0,1,1.0,1,1.0,1
9064,max_ml,10,30,3,3,0.05,0.95,0.7585805088526474,2,1.0,1,1.0,1,1.0,1
9065,max_ml,10,30,3,3,0.05,0.95,0.9216044519137828,28,0.0,0,1.0,1,1.0,1
9066,max_ml,10,30,3,3,0.05,0.95,0.8734723626928661,11,1.0,1,1.0,1,1.0,1
9067,max_ml,10,30,3,3,0.05,0.95,0.8984685345406078,24,1.0,1,1.0,1,1.0,1
9068,max_ml,10,30,3,3,0.05,0.95,0.8391195219895072,5,1.0,1,1.0,1,1.0,1
9069,max_ml,10,30,3,3,0.05,0.95,0.9227288918716886,34,1.0,1,1.0,1,1.0,1
9070,max_ml,10,30,3,3,0.05,0.95,0.8719708359709714,13,1.0,1,1.0,1,1.0,1
9071,max_ml,10,30,3,3,0.05,0.95,0.8880543517337495,5,1.0,1,1.0,1,1.0,1
9072,max_ml,10,30,3,3,0.05,0.95,0.7686448183075482,7,1.0,1,1.0,1,1.0,1
9073,max_ml,10,30,3,3,0.05,0.95,0.6493627441746461,4,1.0,1,1.0,1,1.0,1
9074,max_ml,10,30,3,3,0.05,0.95,0.8713058686538662,5,1.0,1,1.0,1,1.0,1
9075,max_ml,10,30,3,3,0.05,0.95,0.8781662476263973,13,1.0,1,1.0,1,1.0,1
9076,max_ml,10,30,3,3,0.05,0.95,0.8998159681733939,11,1.0,1,1.0,1,1.0,1
9077,max_ml,10,30,3,3,0.05,0.95,0.9216110996464256,23,1.0,1,1.0,1,1.0,1
9078,max_ml,10,30,3,3,0.05,0.95,0.9358079126496084,12,1.0,1,1.0,1,1.0,1
9079,max_ml,10,30,3,3,0.05,0.95,0.8474713798956619,15,1.0,1,1.0,1,1.0,1
9080,max_ml,10,30,3,3,0.05,0.95,0.8415466333646259,13,1.0,1,1.0,1,1.0,1
9081,max_ml,10,30,3,3,0.05,0.95,0.8935349198267313,21,1.0,1,1.0,1,1.0,1
9082,max_ml,10,30,3,3,0.05,0.95,0.8910103884795986,8,1.0,1,1.0,1,1.0,1
9083,max_ml,10,30,3,3,0.05,0.95,0.8622774175666394,5,1.0,1,1.0,1,1.0,1
9084,max_ml,10,30,3,3,0.05,0.95,0.9203372435889452,5,1.0,1,1.0,1,1.0,1
9085,max_ml,10,30,3,3,0.05,0.95,0.9181401981244984,19,1.0,1,1.0,1,1.0,1
9086,max_ml,10,30,3,3,0.05,0.95,0.914208020009724,7,1.0,1,1.0,1,1.0,1
9087,max_ml,10,30,3,3,0.05,0.95,0.8524770206465363,5,1.0,1,1.0,1,1.0,1
9088,max_ml,10,30,3,3,0.05,0.95,0.8622726826749025,11,1.0,1,1.0,1,1.0,1
9089,max_ml,10,30,3,3,0.05,0.95,0.91507966831423,19,1.0,1,1.0,1,1.0,1
9090,max_ml,10,30,3,3,0.05,0.95,0.9052652806290457,15,1.0,1,1.0,1,1.0,1
9091,max_ml,10,30,3,3,0.05,0.95,0.8086927039281796,5,1.0,1,1.0,1,1.0,1
9092,max_ml,10,30,3,3,0.05,0.95,0.8326205910863801,12,1.0,1,1.0,1,1.0,1
9093,max_ml,10,30,3,3,0.05,0.95,0.925168587641585,9,1.0,1,1.0,1,1.0,1
9094,max_ml,10,30,3,3,0.05,0.95,0.8912496708323435,9,1.0,1,1.0,1,1.0,1
9095,max_ml,10,30,3,3,0.05,0.95,0.8891332257804688,9,1.0,1,1.0,1,1.0,1
9096,max_ml,10,30,3,3,0.05,0.95,0.9323869747006918,8,1.0,1,1.0,1,1.0,1
9097,max_ml,10,30,3,3,0.05,0.95,0.8434150860412315,7,1.0,1,1.0,1,1.0,1
9098,max_ml,10,30,3,3,0.05,0.95,0.8999695464013087,9,1.0,1,1.0,1,1.0,1
9099,max_ml,10,30,3,3,0.05,0.95,0.8162945999619828,8,1.0,1,1.0,1,1.0,1
9100,max_ml,10,30,3,3,0.05,0.95,0.9388655270903556,13,1.0,1,1.0,1,1.0,1
9101,max_ml,10,30,3,3,0.05,0.95,0.9375352454536666,6,1.0,1,1.0,1,1.0,1
9102,max_ml,10,30,3,3,0.05,0.95,0.6343487605758248,9,1.0,1,1.0,1,1.0,1
9103,max_ml,10,30,3,3,0.05,0.95,0.7145618170220239,4,1.0,1,1.0,1,1.0,1
9104,max_ml,10,30,3,3,0.05,0.95,0.7900131681775854,5,1.0,1,1.0,1,1.0,1
9105,max_ml,10,30,3,3,0.05,0.95,0.868288909377694,4,1.0,1,1.0,1,1.0,1
9106,max_ml,10,30,3,3,0.05,0.95,0.9273039640877504,25,1.0,1,1.0,1,1.0,1
9107,max_ml,10,30,3,3,0.05,0.95,0.8482837171397769,5,1.0,1,1.0,1,1.0,1
9108,max_ml,10,30,3,3,0.05,0.95,0.8604859410520659,5,1.0,1,1.0,1,1.0,1
9109,max_ml,10,30,3,3,0.05,0.95,0.92014870952682,19,1.0,1,1.0,1,1.0,1
9110,max_ml,10,30,3,3,0.05,0.95,0.9371871433130476,24,1.0,1,1.0,1,1.0,1
9111,max_ml,10,30,3,3,0.05,0.95,0.7497000641676983,9,1.0,1,1.0,1,1.0,1
9112,max_ml,10,30,3,3,0.05,0.95,0.8771898792937496,8,1.0,1,1.0,1,1.0,1
9113,max_ml,10,30,3,3,0.05,0.95,0.9210890374655716,31,1.0,1,1.0,1,1.0,1
9114,max_ml,10,30,3,3,0.05,0.95,0.8806629928400822,9,1.0,1,1.0,1,1.0,1
9115,max_ml,10,30,3,3,0.05,0.95,0.9267254829714324,41,0.0,0,1.0,1,1.0,1
9116,max_ml,10,30,3,3,0.05,0.95,0.8555297560417691,9,1.0,1,1.0,1,1.0,1
9117,max_ml,10,30,3,3,0.05,0.95,0.943242640398834,6,1.0,1,1.0,1,1.0,1
9118,max_ml,10,30,3,3,0.05,0.95,0.924489004102538,8,1.0,1,1.0,1,1.0,1
9119,max_ml,10,30,3,3,0.05,0.95,0.8258920305345986,10,1.0,1,1.0,1,1.0,1
9120,max_ml,10,30,3,3,0.05,0.95,0.8626677946216244,10,1.0,1,1.0,1,1.0,1
9121,max_ml,10,30,3,3,0.05,0.95,0.9115339937498568,18,1.0,1,1.0,1,1.0,1
9122,max_ml,10,30,3,3,0.05,0.95,0.9035837644024768,39,1.0,1,1.0,1,1.0,1
9123,max_ml,10,30,3,3,0.05,0.95,0.7199455519968982,6,1.0,1,1.0,1,1.0,1
9124,max_ml,10,30,3,3,0.05,0.95,0.8146983076058564,2,1.0,1,1.0,1,1.0,1
9125,max_ml,10,30,3,3,0.05,0.95,0.8299281536090358,4,1.0,1,1.0,1,1.0,1
9126,max_ml,10,30,3,3,0.05,0.95,0.9387180197495136,13,1.0,1,1.0,1,1.0,1
9127,max_ml,10,30,3,3,0.05,0.95,0.9097184186860898,12,1.0,1,1.0,1,1.0,1
9128,max_ml,10,30,3,3,0.05,0.95,0.8191281084157915,13,1.0,1,1.0,1,1.0,1
9129,max_ml,10,30,3,3,0.05,0.95,0.9225626489168172,22,1.0,1,1.0,1,1.0,1
9130,max_ml,10,30,3,3,0.05,0.95,0.9182732346787194,10,1.0,1,1.0,1,1.0,1
9131,max_ml,10,30,3,3,0.05,0.95,0.9390516242294183,20,1.0,1,1.0,1,1.0,1
9132,max_ml,10,30,3,3,0.05,0.95,0.9012390038730496,18,1.0,1,1.0,1,1.0,1
9133,max_ml,10,30,3,3,0.05,0.95,0.8853057584376726,16,1.0,1,1.0,1,1.0,1
9134,max_ml,10,30,3,3,0.05,0.95,0.9342468849708376,12,1.0,1,1.0,1,1.0,1
9135,max_ml,10,30,3,3,0.05,0.95,0.7748409720447897,5,1.0,1,1.0,1,1.0,1
9136,max_ml,10,30,3,3,0.05,0.95,0.9328989807443328,36,0.0,1,0.0,1,0.0,1
9137,max_ml,10,30,3,3,0.05,0.95,0.8385765444919997,2,1.0,1,1.0,1,1.0,1
9138,max_ml,10,30,3,3,0.05,0.95,0.912584868987976,9,1.0,1,1.0,1,1.0,1
9139,max_ml,10,30,3,3,0.05,0.95,0.807437860080458,4,1.0,1,1.0,1,1.0,1
9140,max_ml,10,30,3,3,0.05,0.95,0.92763199646768,41,1.0,1,1.0,1,1.0,1
9141,max_ml,10,30,3,3,0.05,0.95,0.912112899067656,16,1.0,1,1.0,1,1.0,1
9142,max_ml,10,30,3,3,0.05,0.95,0.8395281811506116,15,1.0,1,1.0,1,1.0,1
9143,max_ml,10,30,3,3,0.05,0.95,0.9343082997817806,32,1.0,1,1.0,1,1.0,1
9144,max_ml,10,30,3,3,0.05,0.95,0.8656285934146829,5,1.0,1,1.0,1,1.0,1
9145,max_ml,10,30,3,3,0.05,0.95,0.9284027223616992,2,1.0,1,1.0,1,1.0,1
9146,max_ml,10,30,3,3,0.05,0.95,0.8950386603080505,20,1.0,1,1.0,1,1.0,1
9147,max_ml,10,30,3,3,0.05,0.95,0.9200265269785132,10,1.0,1,1.0,1,1.0,1
9148,max_ml,10,30,3,3,0.05,0.95,0.8164181695797799,4,1.0,1,1.0,1,1.0,1
9149,max_ml,10,30,3,3,0.05,0.95,0.7320642344243082,4,1.0,1,1.0,1,1.0,1
9150,max_ml,10,30,3,3,0.05,0.95,0.8669851987031671,17,1.0,1,1.0,1,1.0,1
9151,max_ml,10,30,3,3,0.05,0.95,0.9373321604471224,20,1.0,1,1.0,1,1.0,1
9152,max_ml,10,30,3,3,0.05,0.95,0.8991857470364074,16,1.0,1,1.0,1,1.0,1
9153,max_ml,10,30,3,3,0.05,0.95,0.9007006528001402,8,1.0,1,1.0,1,1.0,1
9154,max_ml,10,30,3,3,0.05,0.95,0.7825498552639822,10,1.0,1,1.0,1,1.0,1
9155,max_ml,10,30,3,3,0.05,0.95,0.9410351101158388,31,0.0,1,0.0,1,0.0,1
9156,max_ml,10,30,3,3,0.05,0.95,0.8975044733117081,25,1.0,1,1.0,1,1.0,1
9157,max_ml,10,30,3,3,0.05,0.95,0.8970736161928576,9,1.0,1,1.0,1,1.0,1
9158,max_ml,10,30,3,3,0.05,0.95,0.9493351520295924,23,1.0,1,1.0,1,1.0,1
9159,max_ml,10,30,3,3,0.05,0.95,0.932828059987648,5,1.0,1,1.0,1,1.0,1
9160,max_ml,10,30,3,3,0.05,0.95,0.8146180469438827,7,1.0,1,1.0,1,1.0,1
9161,max_ml,10,30,3,3,0.05,0.95,0.8182253908997333,10,1.0,1,1.0,1,1.0,1
9162,max_ml,10,30,3,3,0.05,0.95,0.8186960892737736,9,1.0,1,1.0,1,1.0,1
9163,max_ml,10,30,3,3,0.05,0.95,0.9006933035984664,10,1.0,1,1.0,1,1.0,1
9164,max_ml,10,30,3,3,0.05,0.95,0.9150675305295476,17,1.0,1,1.0,1,1.0,1
9165,max_ml,10,30,3,3,0.05,0.95,0.9124369184763388,30,1.0,1,1.0,1,1.0,1
9166,max_ml,10,30,3,3,0.05,0.95,0.9211918196877767,3,1.0,1,1.0,1,1.0,1
9167,max_ml,10,30,3,3,0.05,0.95,0.644553192385495,3,1.0,1,1.0,1,1.0,1
9168,max_ml,10,30,3,3,0.05,0.95,0.8885441817295061,6,1.0,1,1.0,1,1.0,1
9169,max_ml,10,30,3,3,0.05,0.95,0.7470827635058934,3,1.0,1,1.0,1,1.0,1
9170,max_ml,10,30,3,3,0.05,0.95,0.9316026180299124,3,1.0,1,1.0,1,1.0,1
9171,max_ml,10,30,3,3,0.05,0.95,0.8945875799233195,22,1.0,1,1.0,1,1.0,1
9172,max_ml,10,30,3,3,0.05,0.95,0.8177689464721835,4,1.0,1,1.0,1,1.0,1
9173,max_ml,10,30,3,3,0.05,0.95,0.8585088527979065,6,1.0,1,1.0,1,1.0,1
9174,max_ml,10,30,3,3,0.05,0.95,0.6875850125695656,5,1.0,1,1.0,1,1.0,1
9175,max_ml,10,30,3,3,0.05,0.95,0.65537137628637,6,1.0,1,1.0,1,1.0,1
9176,max_ml,10,30,3,3,0.05,0.95,0.7873770877893358,2,1.0,1,1.0,1,1.0,1
9177,max_ml,10,30,3,3,0.05,0.95,0.8468045862398841,11,1.0,1,1.0,1,1.0,1
9178,max_ml,10,30,3,3,0.05,0.95,0.7386279789528917,7,1.0,1,1.0,1,1.0,1
9179,max_ml,10,30,3,3,0.05,0.95,0.8556994883571551,6,1.0,1,1.0,1,1.0,1
9180,max_ml,10,30,3,3,0.05,0.95,0.9357710637950462,12,1.0,1,1.0,1,1.0,1
9181,max_ml,10,30,3,3,0.05,0.95,0.8545348741508502,4,1.0,1,1.0,1,1.0,1
9182,max_ml,10,30,3,3,0.05,0.95,0.944304386222971,12,1.0,1,1.0,1,1.0,1
9183,max_ml,10,30,3,3,0.05,0.95,0.8817493272725776,6,1.0,1,1.0,1,1.0,1
9184,max_ml,10,30,3,3,0.05,0.95,0.8762175594460689,8,1.0,1,1.0,1,1.0,1
9185,max_ml,10,30,3,3,0.05,0.95,0.8821830614766962,13,1.0,1,1.0,1,1.0,1
9186,max_ml,10,30,3,3,0.05,0.95,0.720299687236925,4,1.0,1,1.0,1,1.0,1
9187,max_ml,10,30,3,3,0.05,0.95,0.8364387244478739,9,1.0,1,1.0,1,1.0,1
9188,max_ml,10,30,3,3,0.05,0.95,0.7618905312069933,4,1.0,1,1.0,1,1.0,1
9189,max_ml,10,30,3,3,0.05,0.95,0.935039758531695,23,1.0,1,1.0,1,1.0,1
9190,max_ml,10,30,3,3,0.05,0.95,0.7832812406404754,3,1.0,1,1.0,1,1.0,1
9191,max_ml,10,30,3,3,0.05,0.95,0.8478250780823561,7,1.0,1,1.0,1,1.0,1
9192,max_ml,10,30,3,3,0.05,0.95,0.7571267720166935,6,1.0,1,1.0,1,1.0,1
9193,max_ml,10,30,3,3,0.05,0.95,0.9220700933859004,4,1.0,1,1.0,1,1.0,1
9194,max_ml,10,30,3,3,0.05,0.95,0.8946280387506482,13,1.0,1,1.0,1,1.0,1
9195,max_ml,10,30,3,3,0.05,0.95,0.9366345312248752,7,1.0,1,1.0,1,1.0,1
9196,max_ml,10,30,3,3,0.05,0.95,0.906498205181174,7,1.0,1,1.0,1,1.0,1
9197,max_ml,10,30,3,3,0.05,0.95,0.9017430186357094,7,1.0,1,1.0,1,1.0,1
9198,max_ml,10,30,3,3,0.05,0.95,0.8571851785924827,12,1.0,1,1.0,1,1.0,1
9199,max_ml,10,30,3,3,0.05,0.95,0.7738691178586837,6,1.0,1,1.0,1,1.0,1
9200,max_ml,10,30,3,3,0.05,0.95,0.7224183663946542,4,1.0,1,1.0,1,1.0,1
9201,max_ml,10,30,3,3,0.05,0.95,0.764942195013977,10,1.0,1,1.0,1,1.0,1
9202,max_ml,10,30,3,3,0.05,0.95,0.7221302585682785,5,1.0,1,1.0,1,1.0,1
9203,max_ml,10,30,3,3,0.05,0.95,0.7331704534363921,6,1.0,1,1.0,1,1.0,1
9204,max_ml,10,30,3,3,0.05,0.95,0.9359296975514813,11,1.0,1,1.0,1,1.0,1
9205,max_ml,10,30,3,3,0.05,0.95,0.7395241873533842,9,1.0,1,1.0,1,1.0,1
9206,max_ml,10,30,3,3,0.05,0.95,0.9016363311490706,15,1.0,1,1.0,1,1.0,1
9207,max_ml,10,30,3,3,0.05,0.95,0.9403813238721866,69,0.0,1,0.0,1,0.0,1
9208,max_ml,10,30,3,3,0.05,0.95,0.913761939865133,8,1.0,1,1.0,1,1.0,1
9209,max_ml,10,30,3,3,0.05,0.95,0.9172360120425416,6,1.0,1,1.0,1,1.0,1
9210,max_ml,10,30,3,3,0.05,0.95,0.9006882630148434,11,1.0,1,1.0,1,1.0,1
9211,max_ml,10,30,3,3,0.05,0.95,0.8956968644251353,9,1.0,1,1.0,1,1.0,1
9212,max_ml,10,30,3,3,0.05,0.95,0.9446061335270148,25,1.0,1,1.0,1,1.0,1
9213,max_ml,10,30,3,3,0.05,0.95,0.9133618503460188,27,1.0,1,1.0,1,1.0,1
9214,max_ml,10,30,3,3,0.05,0.95,0.912494720087336,5,1.0,1,1.0,1,1.0,1
9215,max_ml,10,30,3,3,0.05,0.95,0.9457969620948522,14,1.0,1,1.0,1,1.0,1
9216,max_ml,10,30,3,3,0.05,0.95,0.8961260075772103,20,1.0,1,1.0,1,1.0,1
9217,max_ml,10,30,3,3,0.05,0.95,0.8951304434818745,11,1.0,1,1.0,1,1.0,1
9218,max_ml,10,30,3,3,0.05,0.95,0.9124821477164562,17,1.0,1,1.0,1,1.0,1
9219,max_ml,10,30,3,3,0.05,0.95,0.9327180880899942,11,1.0,1,1.0,1,1.0,1
9220,max_ml,10,30,3,3,0.05,0.95,0.8961435640268592,12,1.0,1,1.0,1,1.0,1
9221,max_ml,10,30,3,3,0.05,0.95,0.885468165978441,18,1.0,1,1.0,1,1.0,1
9222,max_ml,10,30,3,3,0.05,0.95,0.9134846811021844,16,1.0,1,1.0,1,0.0,0
9223,max_ml,10,30,3,3,0.05,0.95,0.8949061609822746,3,1.0,1,1.0,1,1.0,1
9224,max_ml,10,30,3,3,0.05,0.95,0.8131560842621358,7,1.0,1,1.0,1,1.0,1
9225,max_ml,10,30,3,3,0.05,0.95,0.9014244690548754,11,1.0,1,1.0,1,1.0,1
9226,max_ml,10,30,3,3,0.05,0.95,0.8377330220093955,4,1.0,1,1.0,1,1.0,1
9227,max_ml,10,30,3,3,0.05,0.95,0.9190570132304152,7,1.0,1,1.0,1,1.0,1
9228,max_ml,10,30,3,3,0.05,0.95,0.9062190424293456,28,1.0,1,1.0,1,1.0,1
9229,max_ml,10,30,3,3,0.05,0.95,0.8341696147044257,11,1.0,1,1.0,1,1.0,1
9230,max_ml,10,30,3,3,0.05,0.95,0.920813318701156,7,1.0,1,1.0,1,1.0,1
9231,max_ml,10,30,3,3,0.05,0.95,0.9274823367500136,19,1.0,1,1.0,1,1.0,1
9232,max_ml,10,30,3,3,0.05,0.95,0.9447956856005486,9,1.0,1,1.0,1,1.0,1
9233,max_ml,10,30,3,3,0.05,0.95,0.8772187291290812,9,1.0,1,1.0,1,1.0,1
9234,max_ml,10,30,3,3,0.05,0.95,0.9222491378612662,23,1.0,1,1.0,1,1.0,1
9235,max_ml,10,30,3,3,0.05,0.95,0.9411973194322824,28,1.0,1,1.0,1,1.0,1
9236,max_ml,10,30,3,3,0.05,0.95,0.8338692126161841,2,1.0,1,1.0,1,1.0,1
9237,max_ml,10,30,3,3,0.05,0.95,0.9409770531440954,50,0.0,0,1.0,1,1.0,1
9238,max_ml,10,30,3,3,0.05,0.95,0.9352881824940285,10,1.0,1,1.0,1,1.0,1
9239,max_ml,10,30,3,3,0.05,0.95,0.9470201752213082,13,1.0,1,1.0,1,1.0,1
9240,max_ml,10,30,3,3,0.05,0.95,0.945203574378986,13,1.0,1,1.0,1,1.0,1
9241,max_ml,10,30,3,3,0.05,0.95,0.9445594169570232,17,1.0,1,1.0,1,1.0,1
9242,max_ml,10,30,3,3,0.05,0.95,0.8753570756151112,17,1.0,1,1.0,1,1.0,1
9243,max_ml,10,30,3,3,0.05,0.95,0.8946952206571994,9,1.0,1,1.0,1,1.0,1
9244,max_ml,10,30,3,3,0.05,0.95,0.8557314468522421,31,1.0,1,1.0,1,1.0,1
9245,max_ml,10,30,3,3,0.05,0.95,0.8987956639091276,13,1.0,1,1.0,1,1.0,1
9246,max_ml,10,30,3,3,0.05,0.95,0.9429086911512534,22,1.0,1,1.0,1,0.0,0
9247,max_ml,10,30,3,3,0.05,0.95,0.9262424596986654,10,1.0,1,1.0,1,1.0,1
9248,max_ml,10,30,3,3,0.05,0.95,0.9364051625565688,36,1.0,1,1.0,1,1.0,1
9249,max_ml,10,30,3,3,0.05,0.95,0.9414551470830924,14,1.0,1,1.0,1,1.0,1
9250,max_ml,10,30,3,3,0.05,0.95,0.9354016944790254,9,1.0,1,1.0,1,1.0,1
9251,max_ml,10,30,3,3,0.05,0.95,0.8906706236216684,9,1.0,1,1.0,1,1.0,1
9252,max_ml,10,30,3,3,0.05,0.95,0.946479008235106,26,1.0,1,1.0,1,1.0,1
9253,max_ml,10,30,3,3,0.05,0.95,0.94559406799537,20,1.0,1,1.0,1,1.0,1
9254,max_ml,10,30,3,3,0.05,0.95,0.6312187881333274,3,1.0,1,1.0,1,1.0,1
9255,max_ml,10,30,3,3,0.05,0.95,0.9445453694159754,38,1.0,1,1.0,1,1.0,1
9256,max_ml,10,30,3,3,0.05,0.95,0.9194404395685792,15,1.0,1,1.0,1,1.0,1
9257,max_ml,10,30,3,3,0.05,0.95,0.936907081052846,17,1.0,1,1.0,1,1.0,1
9258,max_ml,10,30,3,3,0.05,0.95,0.948574386792952,9,1.0,1,1.0,1,1.0,1
9259,max_ml,10,30,3,3,0.05,0.95,0.5477409917478837,7,1.0,1,1.0,1,1.0,1
9260,max_ml,10,30,3,3,0.05,0.95,0.872839938519024,23,1.0,1,1.0,1,1.0,1
9261,max_ml,10,30,3,3,0.05,0.95,0.9483952778260172,40,1.0,1,1.0,1,1.0,1
9262,max_ml,10,30,3,3,0.05,0.95,0.8692089486841237,20,1.0,1,1.0,1,1.0,1
9263,max_ml,10,30,3,3,0.05,0.95,0.6917491842381664,13,1.0,1,1.0,1,1.0,1
9264,max_ml,10,30,3,3,0.05,0.95,0.9490414019673732,26,1.0,1,1.0,1,1.0,1
9265,max_ml,10,30,3,3,0.05,0.95,0.8987636059651569,8,1.0,1,1.0,1,1.0,1
9266,max_ml,10,30,3,3,0.05,0.95,0.9316604946041754,16,1.0,1,1.0,1,1.0,1
9267,max_ml,10,30,3,3,0.05,0.95,0.8252923362684534,3,1.0,1,1.0,1,1.0,1
9268,max_ml,10,30,3,3,0.05,0.95,0.8600374456191175,13,1.0,1,1.0,1,1.0,1
9269,max_ml,10,30,3,3,0.05,0.95,0.8895899756855585,18,1.0,1,1.0,1,1.0,1
9270,max_ml,10,30,3,3,0.05,0.95,0.9180447944003532,9,1.0,1,1.0,1,1.0,1
9271,max_ml,10,30,3,3,0.05,0.95,0.8635820048326791,7,1.0,1,1.0,1,1.0,1
9272,max_ml,10,30,3,3,0.05,0.95,0.8805960665252414,7,1.0,1,1.0,1,1.0,1
9273,max_ml,10,30,3,3,0.05,0.95,0.9461598496683012,11,1.0,1,1.0,1,1.0,1
9274,max_ml,10,30,3,3,0.05,0.95,0.857603048241707,18,1.0,1,1.0,1,1.0,1
9275,max_ml,10,30,3,3,0.05,0.95,0.933590585010694,8,1.0,1,1.0,1,1.0,1
9276,max_ml,10,30,3,3,0.05,0.95,0.870935888443318,3,1.0,1,1.0,1,1.0,1
9277,max_ml,10,30,3,3,0.05,0.95,0.8623265513124089,7,1.0,1,1.0,1,1.0,1
9278,max_ml,10,30,3,3,0.05,0.95,0.9298129928903746,56,0.0,0,1.0,1,1.0,1
9279,max_ml,10,30,3,3,0.05,0.95,0.8620322152880611,16,1.0,1,1.0,1,1.0,1
9280,max_ml,10,30,3,3,0.05,0.95,0.9011678134714805,4,1.0,1,1.0,1,1.0,1
9281,max_ml,10,30,3,3,0.05,0.95,0.8136648159935224,5,1.0,1,1.0,1,1.0,1
9282,max_ml,10,30,3,3,0.05,0.95,0.904101113842006,6,1.0,1,1.0,1,1.0,1
9283,max_ml,10,30,3,3,0.05,0.95,0.8366064748973484,14,1.0,1,1.0,1,1.0,1
9284,max_ml,10,30,3,3,0.05,0.95,0.8970067076216319,5,1.0,1,1.0,1,1.0,1
9285,max_ml,10,30,3,3,0.05,0.95,0.8963912108202853,6,1.0,1,1.0,1,1.0,1
9286,max_ml,10,30,3,3,0.05,0.95,0.8532692109444633,4,1.0,1,1.0,1,1.0,1
9287,max_ml,10,30,3,3,0.05,0.95,0.9439822465107304,3,1.0,1,1.0,1,1.0,1
9288,max_ml,10,30,3,3,0.05,0.95,0.9378130693877024,24,1.0,1,1.0,1,1.0,1
9289,max_ml,10,30,3,3,0.05,0.95,0.9127876673219916,31,1.0,1,1.0,1,1.0,1
9290,max_ml,10,30,3,3,0.05,0.95,0.8381130838412414,3,1.0,1,1.0,1,1.0,1
9291,max_ml,10,30,3,3,0.05,0.95,0.9001217891663054,6,1.0,1,1.0,1,1.0,1
9292,max_ml,10,30,3,3,0.05,0.95,0.8375196693959819,5,1.0,1,1.0,1,1.0,1
9293,max_ml,10,30,3,3,0.05,0.95,0.7705454213869714,7,1.0,1,1.0,1,1.0,1
9294,max_ml,10,30,3,3,0.05,0.95,0.7820480891044657,3,1.0,1,1.0,1,1.0,1
9295,max_ml,10,30,3,3,0.05,0.95,0.93142067369436,26,1.0,1,1.0,1,1.0,1
9296,max_ml,10,30,3,3,0.05,0.95,0.9002493675958666,10,1.0,1,1.0,1,1.0,1
9297,max_ml,10,30,3,3,0.05,0.95,0.9063183833379116,8,1.0,1,1.0,1,1.0,1
9298,max_ml,10,30,3,3,0.05,0.95,0.933665521846919,28,1.0,1,1.0,1,1.0,1
9299,max_ml,10,30,3,3,0.05,0.95,0.8988255364571685,16,1.0,1,1.0,1,1.0,1
9300,max_ml,10,30,3,3,0.05,0.95,0.9409567537414982,17,1.0,1,1.0,1,1.0,1
9301,max_ml,10,30,3,3,0.05,0.95,0.8478207648419899,4,1.0,1,1.0,1,1.0,1
9302,max_ml,10,30,3,3,0.05,0.95,0.7165715942830819,3,1.0,1,1.0,1,1.0,1
9303,max_ml,10,30,3,3,0.05,0.95,0.6973505699581837,4,1.0,1,1.0,1,1.0,1
9304,max_ml,10,30,3,3,0.05,0.95,0.8417570440970871,8,1.0,1,1.0,1,1.0,1
9305,max_ml,10,30,3,3,0.05,0.95,0.7317588442299837,2,1.0,1,1.0,1,1.0,1
9306,max_ml,10,30,3,3,0.05,0.95,0.8975064716364511,9,1.0,1,1.0,1,1.0,1
9307,max_ml,10,30,3,3,0.05,0.95,0.8157942373285296,5,1.0,1,1.0,1,1.0,1
9308,max_ml,10,30,3,3,0.05,0.95,0.7588109112697121,4,1.0,1,1.0,1,1.0,1
9309,max_ml,10,30,3,3,0.05,0.95,0.8082337289665297,4,1.0,1,1.0,1,1.0,1
9310,max_ml,10,30,3,3,0.05,0.95,0.8027235002827688,6,1.0,1,1.0,1,1.0,1
9311,max_ml,10,30,3,3,0.05,0.95,0.9360782174901016,6,1.0,1,1.0,1,1.0,1
9312,max_ml,10,30,3,3,0.05,0.95,0.9001003090126439,5,1.0,1,1.0,1,1.0,1
9313,max_ml,10,30,3,3,0.05,0.95,0.9380099193894716,4,1.0,1,1.0,1,1.0,1
9314,max_ml,10,30,3,3,0.05,0.95,0.7267977424108767,6,1.0,1,1.0,1,1.0,1
9315,max_ml,10,30,3,3,0.05,0.95,0.9182594840273032,22,1.0,1,1.0,1,1.0,1
9316,max_ml,10,30,3,3,0.05,0.95,0.8369019957230113,7,1.0,1,1.0,1,1.0,1
9317,max_ml,10,30,3,3,0.05,0.95,0.9181214483143648,17,1.0,1,1.0,1,1.0,1
9318,max_ml,10,30,3,3,0.05,0.95,0.79205953749471,2,1.0,1,1.0,1,1.0,1
9319,max_ml,10,30,3,3,0.05,0.95,0.8920025686804339,18,1.0,1,1.0,1,1.0,1
9320,max_ml,10,30,3,3,0.05,0.95,0.8052359194581756,14,1.0,1,1.0,1,1.0,1
9321,max_ml,10,30,3,3,0.05,0.95,0.9329752192147712,10,1.0,1,1.0,1,1.0,1
9322,max_ml,10,30,3,3,0.05,0.95,0.9289453200409414,7,1.0,1,1.0,1,1.0,1
9323,max_ml,10,30,3,3,0.05,0.95,0.8350206969742756,9,1.0,1,1.0,1,1.0,1
9324,max_ml,10,30,3,3,0.05,0.95,0.9393730942847028,43,0.0,0,1.0,1,1.0,1
9325,max_ml,10,30,3,3,0.05,0.95,0.9012618659411544,23,1.0,1,1.0,1,1.0,1
9326,max_ml,10,30,3,3,0.05,0.95,0.9154626530769338,22,1.0,1,1.0,1,1.0,1
9327,max_ml,10,30,3,3,0.05,0.95,0.7440251299249778,4,1.0,1,1.0,1,1.0,1
9328,max_ml,10,30,3,3,0.05,0.95,0.8348482576138573,20,1.0,1,1.0,1,1.0,1
9329,max_ml,10,30,3,3,0.05,0.95,0.9394691595281256,15,1.0,1,1.0,1,1.0,1
9330,max_ml,10,30,3,3,0.05,0.95,0.8076672810242181,5,1.0,1,1.0,1,1.0,1
9331,max_ml,10,30,3,3,0.05,0.95,0.7261810570269635,2,1.0,1,1.0,1,1.0,1
9332,max_ml,10,30,3,3,0.05,0.95,0.8863976548628069,8,1.0,1,1.0,1,1.0,1
9333,max_ml,10,30,3,3,0.05,0.95,0.9491614084547112,14,1.0,1,1.0,1,1.0,1
9334,max_ml,10,30,3,3,0.05,0.95,0.9467328107567944,49,0.0,1,0.0,1,0.0,1
9335,max_ml,10,30,3,3,0.05,0.95,0.9337336825418632,10,1.0,1,1.0,1,1.0,1
9336,max_ml,10,30,3,3,0.05,0.95,0.9201622223713692,10,1.0,1,1.0,1,1.0,1
9337,max_ml,10,30,3,3,0.05,0.95,0.9496440472928246,26,0.0,1,0.0,1,0.0,1
9338,max_ml,10,30,3,3,0.05,0.95,0.7435306839575971,6,1.0,1,1.0,1,1.0,1
9339,max_ml,10,30,3,3,0.05,0.95,0.7805543055276487,8,1.0,1,1.0,1,1.0,1
9340,max_ml,10,30,3,3,0.05,0.95,0.8619344106866451,9,1.0,1,1.0,1,1.0,1
9341,max_ml,10,30,3,3,0.05,0.95,0.9354645063442872,21,1.0,1,1.0,1,1.0,1
9342,max_ml,10,30,3,3,0.05,0.95,0.7759195669920029,11,1.0,1,1.0,1,1.0,1
9343,max_ml,10,30,3,3,0.05,0.95,0.941158256109326,5,1.0,1,1.0,1,1.0,1
9344,max_ml,10,30,3,3,0.05,0.95,0.9126452665202716,4,1.0,1,1.0,1,1.0,1
9345,max_ml,10,30,3,3,0.05,0.95,0.8769720447080589,14,1.0,1,1.0,1,1.0,1
9346,max_ml,10,30,3,3,0.05,0.95,0.9323753928709172,13,1.0,1,1.0,1,1.0,1
9347,max_ml,10,30,3,3,0.05,0.95,0.9253210295998504,24,1.0,1,1.0,1,1.0,1
9348,max_ml,10,30,3,3,0.05,0.95,0.8961753784654958,4,1.0,1,1.0,1,1.0,1
9349,max_ml,10,30,3,3,0.05,0.95,0.714989446660371,8,1.0,1,1.0,1,1.0,1
9350,max_ml,10,30,3,3,0.05,0.95,0.9094148942333348,19,1.0,1,1.0,1,1.0,1
9351,max_ml,10,30,3,3,0.05,0.95,0.7389793043613785,5,1.0,1,1.0,1,1.0,1
9352,max_ml,10,30,3,3,0.05,0.95,0.9227439184234074,8,1.0,1,1.0,1,1.0,1
9353,max_ml,10,30,3,3,0.05,0.95,0.9233929428383204,21,1.0,1,1.0,1,1.0,1
9354,max_ml,10,30,3,3,0.05,0.95,0.9431006759966586,21,1.0,1,1.0,1,1.0,1
9355,max_ml,10,30,3,3,0.05,0.95,0.8164727912108627,8,1.0,1,1.0,1,1.0,1
9356,max_ml,10,30,3,3,0.05,0.95,0.9114601378336304,20,1.0,1,1.0,1,1.0,1
9357,max_ml,10,30,3,3,0.05,0.95,0.8577308368824679,6,1.0,1,1.0,1,1.0,1
9358,max_ml,10,30,3,3,0.05,0.95,0.8651816384808106,3,1.0,1,1.0,1,1.0,1
9359,max_ml,10,30,3,3,0.05,0.95,0.9401535811133784,24,1.0,1,1.0,1,1.0,1
9360,max_ml,10,30,3,3,0.05,0.95,0.9093039762615688,9,1.0,1,1.0,1,1.0,1
9361,max_ml,10,30,3,3,0.05,0.95,0.8561223599949764,8,1.0,1,1.0,1,1.0,1
9362,max_ml,10,30,3,3,0.05,0.95,0.9313878427030018,24,1.0,1,1.0,1,1.0,1
9363,max_ml,10,30,3,3,0.05,0.95,0.9493038108787932,9,1.0,1,1.0,1,1.0,1
9364,max_ml,10,30,3,3,0.05,0.95,0.9271357200134376,22,1.0,1,1.0,1,1.0,1
9365,max_ml,10,30,3,3,0.05,0.95,0.8956824807321581,3,1.0,1,1.0,1,1.0,1
9366,max_ml,10,30,3,3,0.05,0.95,0.9464196649695562,11,1.0,1,1.0,1,1.0,1
9367,max_ml,10,30,3,3,0.05,0.95,0.8260070014069781,9,1.0,1,1.0,1,1.0,1
9368,max_ml,10,30,3,3,0.05,0.95,0.9355807053400038,61,0.0,1,0.0,1,0.0,1
9369,max_ml,10,30,3,3,0.05,0.95,0.9195394980042482,12,1.0,1,1.0,1,1.0,1
9370,max_ml,10,30,3,3,0.05,0.95,0.8556140331320079,5,1.0,1,1.0,1,1.0,1
9371,max_ml,10,30,3,3,0.05,0.95,0.9192586119811992,15,1.0,1,1.0,1,1.0,1
9372,max_ml,10,30,3,3,0.05,0.95,0.8938972909914054,10,1.0,1,1.0,1,1.0,1
9373,max_ml,10,30,3,3,0.05,0.95,0.9435886694417708,14,1.0,1,1.0,1,1.0,1
9374,max_ml,10,30,3,3,0.05,0.95,0.8628567282350198,6,1.0,1,1.0,1,1.0,1
9375,max_ml,10,30,3,3,0.05,0.95,0.687620316342455,4,1.0,1,1.0,1,1.0,1
9376,max_ml,10,30,3,3,0.05,0.95,0.8779862476217792,16,1.0,1,1.0,1,1.0,1
9377,max_ml,10,30,3,3,0.05,0.95,0.9104978376058972,9,1.0,1,1.0,1,1.0,1
9378,max_ml,10,30,3,3,0.05,0.95,0.8850900681276489,9,1.0,1,1.0,1,1.0,1
9379,max_ml,10,30,3,3,0.05,0.95,0.8882870090604917,18,1.0,1,1.0,1,1.0,1
9380,max_ml,10,30,3,3,0.05,0.95,0.94756567334459,43,1.0,1,1.0,1,1.0,1
9381,max_ml,10,30,3,3,0.05,0.95,0.944254555607357,30,1.0,1,1.0,1,1.0,1
9382,max_ml,10,30,3,3,0.05,0.95,0.94976850606636,26,0.0,1,0.0,1,0.0,1
9383,max_ml,10,30,3,3,0.05,0.95,0.7369396685375045,10,1.0,1,1.0,1,1.0,1
9384,max_ml,10,30,3,3,0.05,0.95,0.7967279915372864,20,1.0,1,1.0,1,1.0,1
9385,max_ml,10,30,3,3,0.05,0.95,0.9063931480636424,17,1.0,1,1.0,1,1.0,1
9386,max_ml,10,30,3,3,0.05,0.95,0.922975003764611,6,1.0,1,1.0,1,1.0,1
9387,max_ml,10,30,3,3,0.05,0.95,0.8131829549751235,10,1.0,1,1.0,1,1.0,1
9388,max_ml,10,30,3,3,0.05,0.95,0.9107478839598124,5,1.0,1,1.0,1,1.0,1
9389,max_ml,10,30,3,3,0.05,0.95,0.913149976578712,3,1.0,1,1.0,1,1.0,1
9390,max_ml,10,30,3,3,0.05,0.95,0.8415788106058403,14,1.0,1,1.0,1,1.0,1
9391,max_ml,10,30,3,3,0.05,0.95,0.9281910161007528,15,1.0,1,1.0,1,1.0,1
9392,max_ml,10,30,3,3,0.05,0.95,0.9493472121321688,4,1.0,1,1.0,1,1.0,1
9393,max_ml,10,30,3,3,0.05,0.95,0.87102230814826,9,1.0,1,1.0,1,1.0,1
9394,max_ml,10,30,3,3,0.05,0.95,0.8895789290412774,19,1.0,1,1.0,1,1.0,1
9395,max_ml,10,30,3,3,0.05,0.95,0.8957149357342825,11,1.0,1,1.0,1,1.0,1
9396,max_ml,10,30,3,3,0.05,0.95,0.833824386684443,7,1.0,1,1.0,1,1.0,1
9397,max_ml,10,30,3,3,0.05,0.95,0.8731268303022158,5,1.0,1,1.0,1,1.0,1
9398,max_ml,10,30,3,3,0.05,0.95,0.8752816009393151,5,1.0,1,1.0,1,1.0,1
9399,max_ml,10,30,3,3,0.05,0.95,0.8944507865297981,17,1.0,1,1.0,1,1.0,1
9400,max_ml,10,30,3,3,0.05,0.95,0.8110242706731302,5,1.0,1,1.0,1,1.0,1
9401,max_ml,10,30,3,3,0.05,0.95,0.9378854623341092,34,0.0,0,0.0,0,1.0,1
9402,max_ml,10,30,3,3,0.05,0.95,0.8577491310536105,16,1.0,1,1.0,1,1.0,1
9403,max_ml,10,30,3,3,0.05,0.95,0.8880657171855962,12,1.0,1,1.0,1,1.0,1
9404,max_ml,10,30,3,3,0.05,0.95,0.9066928282198428,6,1.0,1,1.0,1,1.0,1
9405,max_ml,10,30,3,3,0.05,0.95,0.9200100035276711,8,1.0,1,1.0,1,1.0,1
9406,max_ml,10,30,3,3,0.05,0.95,0.8678140534887736,21,1.0,1,1.0,1,1.0,1
9407,max_ml,10,30,3,3,0.05,0.95,0.8964991869585477,21,1.0,1,1.0,1,1.0,1
9408,max_ml,10,30,3,3,0.05,0.95,0.812683287703053,13,1.0,1,1.0,1,1.0,1
9409,max_ml,10,30,3,3,0.05,0.95,0.9426745159127352,42,0.0,0,1.0,1,1.0,1
9410,max_ml,10,30,3,3,0.05,0.95,0.8770210043545974,49,0.0,0,1.0,1,1.0,1
9411,max_ml,10,30,3,3,0.05,0.95,0.9302528382384228,4,1.0,1,1.0,1,1.0,1
9412,max_ml,10,30,3,3,0.05,0.95,0.8864588779907799,7,1.0,1,1.0,1,1.0,1
9413,max_ml,10,30,3,3,0.05,0.95,0.9328391645774716,36,1.0,1,1.0,1,0.0,0
9414,max_ml,10,30,3,3,0.05,0.95,0.8963538011062285,4,1.0,1,1.0,1,1.0,1
9415,max_ml,10,30,3,3,0.05,0.95,0.9191029927828304,30,1.0,1,1.0,1,1.0,1
9416,max_ml,10,30,3,3,0.05,0.95,0.8418400044393172,12,1.0,1,1.0,1,1.0,1
9417,max_ml,10,30,3,3,0.05,0.95,0.9427583310711308,22,1.0,1,1.0,1,1.0,1
9418,max_ml,10,30,3,3,0.05,0.95,0.6986673365443707,6,1.0,1,1.0,1,1.0,1
9419,max_ml,10,30,3,3,0.05,0.95,0.8408421215864789,4,1.0,1,1.0,1,1.0,1
9420,max_ml,10,30,3,3,0.05,0.95,0.8907545390334366,10,1.0,1,1.0,1,1.0,1
9421,max_ml,10,30,3,3,0.05,0.95,0.8980101419701283,5,1.0,1,1.0,1,1.0,1
9422,max_ml,10,30,3,3,0.05,0.95,0.9134580582851236,13,1.0,1,1.0,1,1.0,1
9423,max_ml,10,30,3,3,0.05,0.95,0.8211329862274922,6,1.0,1,1.0,1,1.0,1
9424,max_ml,10,30,3,3,0.05,0.95,0.8762621288050466,13,1.0,1,1.0,1,1.0,1
9425,max_ml,10,30,3,3,0.05,0.95,0.8970932186247569,10,1.0,1,1.0,1,1.0,1
9426,max_ml,10,30,3,3,0.05,0.95,0.9037474996784868,7,1.0,1,1.0,1,1.0,1
9427,max_ml,10,30,3,3,0.05,0.95,0.9310670325584046,24,1.0,1,1.0,1,1.0,1
9428,max_ml,10,30,3,3,0.05,0.95,0.8557956124035018,3,1.0,1,1.0,1,1.0,1
9429,max_ml,10,30,3,3,0.05,0.95,0.8001216408518907,10,1.0,1,1.0,1,1.0,1
9430,max_ml,10,30,3,3,0.05,0.95,0.8752142646994414,9,1.0,1,1.0,1,1.0,1
9431,max_ml,10,30,3,3,0.05,0.95,0.9434044261969232,22,1.0,1,1.0,1,1.0,1
9432,max_ml,10,30,3,3,0.05,0.95,0.9187710148882632,18,1.0,1,1.0,1,1.0,1
9433,max_ml,10,30,3,3,0.05,0.95,0.9164193238710222,49,0.0,0,0.0,0,1.0,1
9434,max_ml,10,30,3,3,0.05,0.95,0.8573146173858951,11,1.0,1,1.0,1,1.0,1
9435,max_ml,10,30,3,3,0.05,0.95,0.9461654514041103,13,1.0,1,1.0,1,1.0,1
9436,max_ml,10,30,3,3,0.05,0.95,0.8980677583998568,19,1.0,1,1.0,1,1.0,1
9437,max_ml,10,30,3,3,0.05,0.95,0.8727835450759756,30,1.0,1,1.0,1,1.0,1
9438,max_ml,10,30,3,3,0.05,0.95,0.9136278979685872,27,1.0,1,1.0,1,1.0,1
9439,max_ml,10,30,3,3,0.05,0.95,0.7661889857793241,13,1.0,1,1.0,1,1.0,1
9440,max_ml,10,30,3,3,0.05,0.95,0.9284520431835894,13,1.0,1,1.0,1,1.0,1
9441,max_ml,10,30,3,3,0.05,0.95,0.8462564087835163,9,1.0,1,1.0,1,1.0,1
9442,max_ml,10,30,3,3,0.05,0.95,0.7860138496823931,8,1.0,1,1.0,1,1.0,1
9443,max_ml,10,30,3,3,0.05,0.95,0.9491105155698504,12,1.0,1,1.0,1,1.0,1
9444,max_ml,10,30,3,3,0.05,0.95,0.8918701181539427,10,1.0,1,1.0,1,1.0,1
9445,max_ml,10,30,3,3,0.05,0.95,0.912773131583155,9,1.0,1,1.0,1,1.0,1
9446,max_ml,10,30,3,3,0.05,0.95,0.8809956234499947,6,1.0,1,1.0,1,1.0,1
9447,max_ml,10,30,3,3,0.05,0.95,0.9283759550169016,14,1.0,1,1.0,1,1.0,1
9448,max_ml,10,30,3,3,0.05,0.95,0.868225020224947,7,1.0,1,1.0,1,1.0,1
9449,max_ml,10,30,3,3,0.05,0.95,0.7611206422727381,4,1.0,1,1.0,1,1.0,1
9450,max_ml,10,30,3,3,0.05,0.95,0.8590622438510145,7,1.0,1,1.0,1,1.0,1
9451,max_ml,10,30,3,3,0.05,0.95,0.9446875763413036,23,1.0,1,1.0,1,1.0,1
9452,max_ml,10,30,3,3,0.05,0.95,0.8978553604798343,6,1.0,1,1.0,1,1.0,1
9453,max_ml,10,30,3,3,0.05,0.95,0.946277576465315,97,0.0,1,0.0,1,0.0,1
9454,max_ml,10,30,3,3,0.05,0.95,0.8742617411003158,9,1.0,1,1.0,1,1.0,1
9455,max_ml,10,30,3,3,0.05,0.95,0.904952536269287,6,1.0,1,1.0,1,1.0,1
9456,max_ml,10,30,3,3,0.05,0.95,0.8732687924908528,6,1.0,1,1.0,1,1.0,1
9457,max_ml,10,30,3,3,0.05,0.95,0.9113240070401905,8,1.0,1,1.0,1,1.0,1
9458,max_ml,10,30,3,3,0.05,0.95,0.9041430494364256,10,1.0,1,1.0,1,1.0,1
9459,max_ml,10,30,3,3,0.05,0.95,0.8830007611619896,5,1.0,1,1.0,1,1.0,1
9460,max_ml,10,30,3,3,0.05,0.95,0.9405808811456798,27,1.0,1,1.0,1,1.0,1
9461,max_ml,10,30,3,3,0.05,0.95,0.94854824290239,23,1.0,1,1.0,1,1.0,1
9462,max_ml,10,30,3,3,0.05,0.95,0.8418092654256253,13,1.0,1,1.0,1,1.0,1
9463,max_ml,10,30,3,3,0.05,0.95,0.9408598002362124,34,0.0,1,0.0,1,0.0,1
9464,max_ml,10,30,3,3,0.05,0.95,0.8468811108349085,16,1.0,1,1.0,1,1.0,1
9465,max_ml,10,30,3,3,0.05,0.95,0.8617888340284193,6,1.0,1,1.0,1,1.0,1
9466,max_ml,10,30,3,3,0.05,0.95,0.9265727422236224,6,1.0,1,1.0,1,1.0,1
9467,max_ml,10,30,3,3,0.05,0.95,0.8682936019473741,8,1.0,1,1.0,1,1.0,1
9468,max_ml,10,30,3,3,0.05,0.95,0.9240029886791628,19,1.0,1,1.0,1,1.0,1
9469,max_ml,10,30,3,3,0.05,0.95,0.944599984545614,24,1.0,1,1.0,1,1.0,1
9470,max_ml,10,30,3,3,0.05,0.95,0.7764251837495834,4,1.0,1,1.0,1,1.0,1
9471,max_ml,10,30,3,3,0.05,0.95,0.86217698872784,36,1.0,1,1.0,1,1.0,1
9472,max_ml,10,30,3,3,0.05,0.95,0.903660757887834,5,1.0,1,1.0,1,1.0,1
9473,max_ml,10,30,3,3,0.05,0.95,0.9370328028480952,23,0.0,0,1.0,1,1.0,1
9474,max_ml,10,30,3,3,0.05,0.95,0.8670653578468045,5,1.0,1,1.0,1,1.0,1
9475,max_ml,10,30,3,3,0.05,0.95,0.8529928076142855,3,1.0,1,1.0,1,1.0,1
9476,max_ml,10,30,3,3,0.05,0.95,0.8653611995682782,7,1.0,1,1.0,1,1.0,1
9477,max_ml,10,30,3,3,0.05,0.95,0.9309082013093756,13,1.0,1,1.0,1,1.0,1
9478,max_ml,10,30,3,3,0.05,0.95,0.8038869020830092,8,1.0,1,1.0,1,1.0,1
9479,max_ml,10,30,3,3,0.05,0.95,0.917053563603036,7,1.0,1,1.0,1,1.0,1
9480,max_ml,10,30,3,3,0.05,0.95,0.8765998478315039,7,1.0,1,1.0,1,1.0,1
9481,max_ml,10,30,3,3,0.05,0.95,0.8928526454666783,6,1.0,1,1.0,1,1.0,1
9482,max_ml,10,30,3,3,0.05,0.95,0.9362429719625992,26,1.0,1,1.0,1,1.0,1
9483,max_ml,10,30,3,3,0.05,0.95,0.8911352796463741,34,1.0,1,1.0,1,1.0,1
9484,max_ml,10,30,3,3,0.05,0.95,0.8802865436976164,17,1.0,1,1.0,1,1.0,1
9485,max_ml,10,30,3,3,0.05,0.95,0.9172475449585662,13,1.0,1,1.0,1,1.0,1
9486,max_ml,10,30,3,3,0.05,0.95,0.90755110539747,13,1.0,1,1.0,1,1.0,1
9487,max_ml,10,30,3,3,0.05,0.95,0.9232296737440128,12,1.0,1,1.0,1,1.0,1
9488,max_ml,10,30,3,3,0.05,0.95,0.840466575054042,4,1.0,1,1.0,1,1.0,1
9489,max_ml,10,30,3,3,0.05,0.95,0.9374322262650474,53,0.0,0,1.0,1,1.0,1
9490,max_ml,10,30,3,3,0.05,0.95,0.9325835520862988,29,0.0,0,1.0,1,1.0,1
9491,max_ml,10,30,3,3,0.05,0.95,0.8987435705392794,11,1.0,1,1.0,1,1.0,1
9492,max_ml,10,30,3,3,0.05,0.95,0.9088235496159076,3,1.0,1,1.0,1,1.0,1
9493,max_ml,10,30,3,3,0.05,0.95,0.52115995608046,1,1.0,1,1.0,1,1.0,1
9494,max_ml,10,30,3,3,0.05,0.95,0.9485568681471788,4,1.0,1,1.0,1,1.0,1
9495,max_ml,10,30,3,3,0.05,0.95,0.9002249561601032,12,1.0,1,1.0,1,1.0,1
9496,max_ml,10,30,3,3,0.05,0.95,0.9477237662344076,5,1.0,1,1.0,1,1.0,1
9497,max_ml,10,30,3,3,0.05,0.95,0.8236269379716032,6,1.0,1,1.0,1,1.0,1
9498,max_ml,10,30,3,3,0.05,0.95,0.9332245327748578,20,1.0,1,1.0,1,1.0,1
9499,max_ml,10,30,3,3,0.05,0.95,0.9243782893645796,58,0.0,1,0.0,1,0.0,1
9500,max_ml,10,30,3,3,0.05,0.95,0.9388394724357436,19,1.0,1,1.0,1,1.0,1
9501,max_ml,10,30,3,3,0.05,0.95,0.8977634850917355,16,1.0,1,1.0,1,1.0,1
9502,max_ml,10,30,3,3,0.05,0.95,0.9486709776630974,5,1.0,1,1.0,1,1.0,1
9503,max_ml,10,30,3,3,0.05,0.95,0.9313480925072704,8,1.0,1,1.0,1,1.0,1
9504,max_ml,10,30,3,3,0.05,0.95,0.9495473392280376,14,1.0,1,1.0,1,1.0,1
9505,max_ml,10,30,3,3,0.05,0.95,0.816172374345951,5,1.0,1,1.0,1,1.0,1
9506,max_ml,10,30,3,3,0.05,0.95,0.8802843403382395,7,1.0,1,1.0,1,1.0,1
9507,max_ml,10,30,3,3,0.05,0.95,0.9387415418541036,53,0.0,1,0.0,1,0.0,1
9508,max_ml,10,30,3,3,0.05,0.95,0.7573700583015824,19,1.0,1,1.0,1,1.0,1
9509,max_ml,10,30,3,3,0.05,0.95,0.910145964458458,6,1.0,1,1.0,1,1.0,1
9510,max_ml,10,30,3,3,0.05,0.95,0.9047794272935008,6,1.0,1,1.0,1,1.0,1
9511,max_ml,10,30,3,3,0.05,0.95,0.9069590795622045,9,1.0,1,1.0,1,1.0,1
9512,max_ml,10,30,3,3,0.05,0.95,0.7999298147230979,12,1.0,1,1.0,1,1.0,1
9513,max_ml,10,30,3,3,0.05,0.95,0.8633676504683422,11,1.0,1,1.0,1,1.0,1
9514,max_ml,10,30,3,3,0.05,0.95,0.9410178353087548,6,1.0,1,1.0,1,1.0,1
9515,max_ml,10,30,3,3,0.05,0.95,0.8020291730701976,8,1.0,1,1.0,1,1.0,1
9516,max_ml,10,30,3,3,0.05,0.95,0.9380223803595312,15,1.0,1,1.0,1,1.0,1
9517,max_ml,10,30,3,3,0.05,0.95,0.8314615315132102,5,1.0,1,1.0,1,1.0,1
9518,max_ml,10,30,3,3,0.05,0.95,0.8575530510794445,7,1.0,1,1.0,1,1.0,1
9519,max_ml,10,30,3,3,0.05,0.95,0.8836768714176925,7,1.0,1,1.0,1,1.0,1
9520,max_ml,10,30,3,3,0.05,0.95,0.6516126428169655,6,1.0,1,1.0,1,1.0,1
9521,max_ml,10,30,3,3,0.05,0.95,0.8884448664483413,7,1.0,1,1.0,1,1.0,1
9522,max_ml,10,30,3,3,0.05,0.95,0.6932354445542723,4,1.0,1,1.0,1,1.0,1
9523,max_ml,10,30,3,3,0.05,0.95,0.7773188109578265,3,1.0,1,1.0,1,1.0,1
9524,max_ml,10,30,3,3,0.05,0.95,0.7429793193844167,8,1.0,1,1.0,1,1.0,1
9525,max_ml,10,30,3,3,0.05,0.95,0.9254238899999784,7,1.0,1,1.0,1,1.0,1
9526,max_ml,10,30,3,3,0.05,0.95,0.767222160304914,12,1.0,1,1.0,1,1.0,1
9527,max_ml,10,30,3,3,0.05,0.95,0.9298257193997193,41,1.0,1,1.0,1,1.0,1
9528,max_ml,10,30,3,3,0.05,0.95,0.7413069789233463,4,1.0,1,1.0,1,1.0,1
9529,max_ml,10,30,3,3,0.05,0.95,0.8929661841685594,14,1.0,1,1.0,1,1.0,1
9530,max_ml,10,30,3,3,0.05,0.95,0.9412208476406296,15,1.0,1,1.0,1,1.0,1
9531,max_ml,10,30,3,3,0.05,0.95,0.7982010710211521,5,1.0,1,1.0,1,1.0,1
9532,max_ml,10,30,3,3,0.05,0.95,0.9159766603284408,5,1.0,1,1.0,1,1.0,1
9533,max_ml,10,30,3,3,0.05,0.95,0.9143028041416348,37,1.0,1,1.0,1,1.0,1
9534,max_ml,10,30,3,3,0.05,0.95,0.9052555289245152,21,1.0,1,1.0,1,1.0,1
9535,max_ml,10,30,3,3,0.05,0.95,0.8999558922929769,5,1.0,1,1.0,1,1.0,1
9536,max_ml,10,30,3,3,0.05,0.95,0.8857798795153875,6,1.0,1,1.0,1,1.0,1
9537,max_ml,10,30,3,3,0.05,0.95,0.906483538396504,6,1.0,1,1.0,1,1.0,1
9538,max_ml,10,30,3,3,0.05,0.95,0.8320439105769414,9,1.0,1,1.0,1,1.0,1
9539,max_ml,10,30,3,3,0.05,0.95,0.946673047480662,20,1.0,1,1.0,1,1.0,1
9540,max_ml,10,30,3,3,0.05,0.95,0.852113733862392,10,1.0,1,1.0,1,1.0,1
9541,max_ml,10,30,3,3,0.05,0.95,0.8015909231692986,2,1.0,1,1.0,1,1.0,1
9542,max_ml,10,30,3,3,0.05,0.95,0.7635699459909198,8,1.0,1,1.0,1,1.0,1
9543,max_ml,10,30,3,3,0.05,0.95,0.9105315688007256,11,1.0,1,1.0,1,1.0,1
9544,max_ml,10,30,3,3,0.05,0.95,0.7820723860770377,4,1.0,1,1.0,1,1.0,1
9545,max_ml,10,30,3,3,0.05,0.95,0.8976292057324874,10,1.0,1,1.0,1,1.0,1
9546,max_ml,10,30,3,3,0.05,0.95,0.7948007280403118,3,1.0,1,1.0,1,1.0,1
9547,max_ml,10,30,3,3,0.05,0.95,0.9471362464565554,11,1.0,1,1.0,1,1.0,1
9548,max_ml,10,30,3,3,0.05,0.95,0.6383175840319515,2,1.0,1,1.0,1,1.0,1
9549,max_ml,10,30,3,3,0.05,0.95,0.8828619175269611,12,1.0,1,1.0,1,1.0,1
9550,max_ml,10,30,3,3,0.05,0.95,0.9161079961767572,6,1.0,1,1.0,1,1.0,1
9551,max_ml,10,30,3,3,0.05,0.95,0.8789566055381631,10,1.0,1,1.0,1,1.0,1
9552,max_ml,10,30,3,3,0.05,0.95,0.8865457352140541,9,1.0,1,1.0,1,1.0,1
9553,max_ml,10,30,3,3,0.05,0.95,0.920263538092274,22,1.0,1,1.0,1,1.0,1
9554,max_ml,10,30,3,3,0.05,0.95,0.9328177301368876,4,1.0,1,1.0,1,1.0,1
9555,max_ml,10,30,3,3,0.05,0.95,0.941610386393746,17,1.0,1,1.0,1,1.0,1
9556,max_ml,10,30,3,3,0.05,0.95,0.8866568005309066,25,1.0,1,1.0,1,1.0,1
9557,max_ml,10,30,3,3,0.05,0.95,0.9367444095051624,6,1.0,1,1.0,1,1.0,1
9558,max_ml,10,30,3,3,0.05,0.95,0.9446815950982383,31,1.0,1,1.0,1,1.0,1
9559,max_ml,10,30,3,3,0.05,0.95,0.8309874573701521,5,1.0,1,1.0,1,1.0,1
9560,max_ml,10,30,3,3,0.05,0.95,0.8285033641428166,5,1.0,1,1.0,1,1.0,1
9561,max_ml,10,30,3,3,0.05,0.95,0.7372006380737859,15,1.0,1,1.0,1,1.0,1
9562,max_ml,10,30,3,3,0.05,0.95,0.8972863353002541,23,1.0,1,1.0,1,1.0,1
9563,max_ml,10,30,3,3,0.05,0.95,0.9459562860845716,49,0.0,0,1.0,1,1.0,1
9564,max_ml,10,30,3,3,0.05,0.95,0.8668106448386533,20,1.0,1,1.0,1,1.0,1
9565,max_ml,10,30,3,3,0.05,0.95,0.8843709818373227,4,1.0,1,1.0,1,1.0,1
9566,max_ml,10,30,3,3,0.05,0.95,0.7684118729027272,6,1.0,1,1.0,1,1.0,1
9567,max_ml,10,30,3,3,0.05,0.95,0.8842009771072749,22,1.0,1,1.0,1,1.0,1
9568,max_ml,10,30,3,3,0.05,0.95,0.8270042177295792,9,1.0,1,1.0,1,1.0,1
9569,max_ml,10,30,3,3,0.05,0.95,0.894024520458395,14,1.0,1,1.0,1,1.0,1
9570,max_ml,10,30,3,3,0.05,0.95,0.8988394709649892,18,1.0,1,1.0,1,1.0,1
9571,max_ml,10,30,3,3,0.05,0.95,0.930082498842554,14,1.0,1,1.0,1,1.0,1
9572,max_ml,10,30,3,3,0.05,0.95,0.9100730887492304,4,1.0,1,1.0,1,1.0,1
9573,max_ml,10,30,3,3,0.05,0.95,0.9352436651564372,17,1.0,1,1.0,1,1.0,1
9574,max_ml,10,30,3,3,0.05,0.95,0.920486658352878,17,1.0,1,1.0,1,1.0,1
9575,max_ml,10,30,3,3,0.05,0.95,0.8136833822185521,7,1.0,1,1.0,1,1.0,1
9576,max_ml,10,30,3,3,0.05,0.95,0.7573510494978309,4,1.0,1,1.0,1,1.0,1
9577,max_ml,10,30,3,3,0.05,0.95,0.8478433043509739,11,1.0,1,1.0,1,1.0,1
9578,max_ml,10,30,3,3,0.05,0.95,0.852128240295528,15,1.0,1,1.0,1,1.0,1
9579,max_ml,10,30,3,3,0.05,0.95,0.9096166208370952,25,1.0,1,1.0,1,1.0,1
9580,max_ml,10,30,3,3,0.05,0.95,0.9099981131785448,24,1.0,1,1.0,1,1.0,1
9581,max_ml,10,30,3,3,0.05,0.95,0.8478894505222426,8,1.0,1,1.0,1,1.0,1
9582,max_ml,10,30,3,3,0.05,0.95,0.8050652390285684,7,1.0,1,1.0,1,1.0,1
9583,max_ml,10,30,3,3,0.05,0.95,0.8637139499538655,10,1.0,1,1.0,1,1.0,1
9584,max_ml,10,30,3,3,0.05,0.95,0.8423595940023583,10,1.0,1,1.0,1,1.0,1
9585,max_ml,10,30,3,3,0.05,0.95,0.941033603382628,18,1.0,1,1.0,1,1.0,1
9586,max_ml,10,30,3,3,0.05,0.95,0.9005894947345736,11,1.0,1,1.0,1,1.0,1
9587,max_ml,10,30,3,3,0.05,0.95,0.8940502757115165,9,1.0,1,1.0,1,1.0,1
9588,max_ml,10,30,3,3,0.05,0.95,0.892230482015161,5,1.0,1,1.0,1,1.0,1
9589,max_ml,10,30,3,3,0.05,0.95,0.8703161549959262,10,1.0,1,1.0,1,1.0,1
9590,max_ml,10,30,3,3,0.05,0.95,0.9136310008275712,24,1.0,1,1.0,1,1.0,1
9591,max_ml,10,30,3,3,0.05,0.95,0.8655463397828241,3,1.0,1,1.0,1,1.0,1
9592,max_ml,10,30,3,3,0.05,0.95,0.8580327725013474,3,1.0,1,1.0,1,1.0,1
9593,max_ml,10,30,3,3,0.05,0.95,0.9496246656732552,8,1.0,1,1.0,1,1.0,1
9594,max_ml,10,30,3,3,0.05,0.95,0.811346160662731,10,1.0,1,1.0,1,1.0,1
9595,max_ml,10,30,3,3,0.05,0.95,0.9289672906571576,26,0.0,0,0.0,0,1.0,1
9596,max_ml,10,30,3,3,0.05,0.95,0.8250030489671022,2,1.0,1,1.0,1,1.0,1
9597,max_ml,10,30,3,3,0.05,0.95,0.743282013185778,5,1.0,1,1.0,1,1.0,1
9598,max_ml,10,30,3,3,0.05,0.95,0.8819126836316197,9,1.0,1,1.0,1,1.0,1
9599,max_ml,10,30,3,3,0.05,0.95,0.7497556869375069,5,1.0,1,1.0,1,1.0,1
9600,max_ml,10,30,3,3,0.05,0.95,0.8984703281590672,14,1.0,1,1.0,1,1.0,1
9601,max_ml,10,30,3,3,0.05,0.95,0.8799727181676883,11,1.0,1,1.0,1,1.0,1
9602,max_ml,10,30,3,3,0.05,0.95,0.9223987389381818,12,1.0,1,1.0,1,1.0,1
9603,max_ml,10,30,3,3,0.05,0.95,0.8888083828228429,9,1.0,1,1.0,1,1.0,1
9604,max_ml,10,30,3,3,0.05,0.95,0.8026656628786456,6,1.0,1,1.0,1,1.0,1
9605,max_ml,10,30,3,3,0.05,0.95,0.8046771441025533,4,1.0,1,1.0,1,1.0,1
9606,max_ml,10,30,3,3,0.05,0.95,0.8833791501703636,2,1.0,1,1.0,1,1.0,1
9607,max_ml,10,30,3,3,0.05,0.95,0.7845491266829633,2,1.0,1,1.0,1,1.0,1
9608,max_ml,10,30,3,3,0.05,0.95,0.8478767824869605,6,1.0,1,1.0,1,1.0,1
9609,max_ml,10,30,3,3,0.05,0.95,0.7594941255381797,12,1.0,1,1.0,1,1.0,1
9610,max_ml,10,30,3,3,0.05,0.95,0.8641554473835164,4,1.0,1,1.0,1,1.0,1
9611,max_ml,10,30,3,3,0.05,0.95,0.9172960319704676,26,1.0,1,1.0,1,1.0,1
9612,max_ml,10,30,3,3,0.05,0.95,0.9308285525521184,18,1.0,1,1.0,1,1.0,1
9613,max_ml,10,30,3,3,0.05,0.95,0.9129896276685237,4,1.0,1,1.0,1,1.0,1
9614,max_ml,10,30,3,3,0.05,0.95,0.9090756315967168,4,1.0,1,1.0,1,1.0,1
9615,max_ml,10,30,3,3,0.05,0.95,0.7765832137436622,8,1.0,1,1.0,1,1.0,1
9616,max_ml,10,30,3,3,0.05,0.95,0.7749302317005399,3,1.0,1,1.0,1,1.0,1
9617,max_ml,10,30,3,3,0.05,0.95,0.9249857574458532,23,1.0,1,1.0,1,1.0,1
9618,max_ml,10,30,3,3,0.05,0.95,0.9231185139270712,15,1.0,1,1.0,1,1.0,1
9619,max_ml,10,30,3,3,0.05,0.95,0.910070536549728,7,1.0,1,1.0,1,1.0,1
9620,max_ml,10,30,3,3,0.05,0.95,0.9432034594415152,10,1.0,1,1.0,1,1.0,1
9621,max_ml,10,30,3,3,0.05,0.95,0.81799154601645,8,1.0,1,1.0,1,1.0,1
9622,max_ml,10,30,3,3,0.05,0.95,0.9120570037996404,12,1.0,1,1.0,1,1.0,1
9623,max_ml,10,30,3,3,0.05,0.95,0.7317989822074663,3,1.0,1,1.0,1,1.0,1
9624,max_ml,10,30,3,3,0.05,0.95,0.9336213906974316,35,1.0,1,1.0,1,1.0,1
9625,max_ml,10,30,3,3,0.05,0.95,0.7994984239579622,5,1.0,1,1.0,1,1.0,1
9626,max_ml,10,30,3,3,0.05,0.95,0.9146265321889696,21,1.0,1,1.0,1,1.0,1
9627,max_ml,10,30,3,3,0.05,0.95,0.9113795275438804,4,1.0,1,1.0,1,1.0,1
9628,max_ml,10,30,3,3,0.05,0.95,0.9287307509831668,20,1.0,1,1.0,1,1.0,1
9629,max_ml,10,30,3,3,0.05,0.95,0.8912523768269496,20,1.0,1,1.0,1,1.0,1
9630,max_ml,10,30,3,3,0.05,0.95,0.8486598467779244,3,1.0,1,1.0,1,1.0,1
9631,max_ml,10,30,3,3,0.05,0.95,0.8345169851291724,6,1.0,1,1.0,1,1.0,1
9632,max_ml,10,30,3,3,0.05,0.95,0.918962946747614,5,1.0,1,1.0,1,1.0,1
9633,max_ml,10,30,3,3,0.05,0.95,0.936092063005958,11,1.0,1,1.0,1,1.0,1
9634,max_ml,10,30,3,3,0.05,0.95,0.8912357841933425,6,1.0,1,1.0,1,1.0,1
9635,max_ml,10,30,3,3,0.05,0.95,0.8386597362944286,14,1.0,1,1.0,1,1.0,1
9636,max_ml,10,30,3,3,0.05,0.95,0.8955984565801294,22,1.0,1,1.0,1,1.0,1
9637,max_ml,10,30,3,3,0.05,0.95,0.9165808602486722,30,1.0,1,1.0,1,1.0,1
9638,max_ml,10,30,3,3,0.05,0.95,0.8471017140668671,9,1.0,1,1.0,1,1.0,1
9639,max_ml,10,30,3,3,0.05,0.95,0.8398507744669987,21,1.0,1,1.0,1,1.0,1
9640,max_ml,10,30,3,3,0.05,0.95,0.892490637856412,20,1.0,1,1.0,1,1.0,1
9641,max_ml,10,30,3,3,0.05,0.95,0.8772626156492666,11,1.0,1,1.0,1,1.0,1
9642,max_ml,10,30,3,3,0.05,0.95,0.8816673368096877,9,1.0,1,1.0,1,1.0,1
9643,max_ml,10,30,3,3,0.05,0.95,0.9196747836340516,45,1.0,1,1.0,1,1.0,1
9644,max_ml,10,30,3,3,0.05,0.95,0.7697281671639977,8,1.0,1,1.0,1,1.0,1
9645,max_ml,10,30,3,3,0.05,0.95,0.9316771927624228,5,1.0,1,1.0,1,1.0,1
9646,max_ml,10,30,3,3,0.05,0.95,0.9247341858161098,14,1.0,1,1.0,1,1.0,1
9647,max_ml,10,30,3,3,0.05,0.95,0.9422554825624152,7,1.0,1,1.0,1,1.0,1
9648,max_ml,10,30,3,3,0.05,0.95,0.8107683874345754,12,1.0,1,1.0,1,1.0,1
9649,max_ml,10,30,3,3,0.05,0.95,0.8723480309834206,7,1.0,1,1.0,1,1.0,1
9650,max_ml,10,30,3,3,0.05,0.95,0.9423481988138608,52,0.0,1,0.0,1,0.0,1
9651,max_ml,10,30,3,3,0.05,0.95,0.84348249378517,8,1.0,1,1.0,1,1.0,1
9652,max_ml,10,30,3,3,0.05,0.95,0.7576478070652896,3,1.0,1,1.0,1,1.0,1
9653,max_ml,10,30,3,3,0.05,0.95,0.897805238938877,6,1.0,1,1.0,1,1.0,1
9654,max_ml,10,30,3,3,0.05,0.95,0.926064408573372,7,1.0,1,1.0,1,1.0,1
9655,max_ml,10,30,3,3,0.05,0.95,0.819353092485885,3,1.0,1,1.0,1,1.0,1
9656,max_ml,10,30,3,3,0.05,0.95,0.6491138008673826,5,1.0,1,1.0,1,1.0,1
9657,max_ml,10,30,3,3,0.05,0.95,0.922764324657402,5,1.0,1,1.0,1,1.0,1
9658,max_ml,10,30,3,3,0.05,0.95,0.9430427699299114,37,0.0,0,0.0,0,1.0,1
9659,max_ml,10,30,3,3,0.05,0.95,0.7967138457896393,7,1.0,1,1.0,1,1.0,1
9660,max_ml,10,30,3,3,0.05,0.95,0.9444350972316914,10,1.0,1,1.0,1,1.0,1
9661,max_ml,10,30,3,3,0.05,0.95,0.7126393360352993,4,1.0,1,1.0,1,1.0,1
9662,max_ml,10,30,3,3,0.05,0.95,0.8779833295581939,53,0.0,0,1.0,1,1.0,1
9663,max_ml,10,30,3,3,0.05,0.95,0.8843280522277653,16,1.0,1,1.0,1,1.0,1
9664,max_ml,10,30,3,3,0.05,0.95,0.8952236566882337,5,1.0,1,1.0,1,1.0,1
9665,max_ml,10,30,3,3,0.05,0.95,0.9288976216164964,6,1.0,1,1.0,1,1.0,1
9666,max_ml,10,30,3,3,0.05,0.95,0.8780743925234663,6,1.0,1,1.0,1,1.0,1
9667,max_ml,10,30,3,3,0.05,0.95,0.8561354755659147,2,1.0,1,1.0,1,1.0,1
9668,max_ml,10,30,3,3,0.05,0.95,0.9469457823708336,42,0.0,0,0.0,0,1.0,1
9669,max_ml,10,30,3,3,0.05,0.95,0.8858246491623532,5,1.0,1,1.0,1,1.0,1
9670,max_ml,10,30,3,3,0.05,0.95,0.8711114565594729,2,1.0,1,1.0,1,1.0,1
9671,max_ml,10,30,3,3,0.05,0.95,0.8209734472939894,9,1.0,1,1.0,1,1.0,1
9672,max_ml,10,30,3,3,0.05,0.95,0.9208816970075928,20,1.0,1,1.0,1,1.0,1
9673,max_ml,10,30,3,3,0.05,0.95,0.8916402460718997,14,1.0,1,1.0,1,1.0,1
9674,max_ml,10,30,3,3,0.05,0.95,0.8841448730073512,9,1.0,1,1.0,1,1.0,1
9675,max_ml,10,30,3,3,0.05,0.95,0.9235978930332428,14,1.0,1,1.0,1,1.0,1
9676,max_ml,10,30,3,3,0.05,0.95,0.8298002375310476,10,1.0,1,1.0,1,1.0,1
9677,max_ml,10,30,3,3,0.05,0.95,0.7219817482137649,4,1.0,1,1.0,1,1.0,1
9678,max_ml,10,30,3,3,0.05,0.95,0.9386887827636256,6,1.0,1,1.0,1,1.0,1
9679,max_ml,10,30,3,3,0.05,0.95,0.8386562629409025,7,1.0,1,1.0,1,1.0,1
9680,max_ml,10,30,3,3,0.05,0.95,0.9121029224713624,17,1.0,1,1.0,1,1.0,1
9681,max_ml,10,30,3,3,0.05,0.95,0.8829163778765539,18,1.0,1,1.0,1,1.0,1
9682,max_ml,10,30,3,3,0.05,0.95,0.9039847906196724,23,1.0,1,1.0,1,1.0,1
9683,max_ml,10,30,3,3,0.05,0.95,0.8941266523716768,7,1.0,1,1.0,1,1.0,1
9684,max_ml,10,30,3,3,0.05,0.95,0.8830163958775651,15,1.0,1,1.0,1,1.0,1
9685,max_ml,10,30,3,3,0.05,0.95,0.7500345962103331,6,1.0,1,1.0,1,1.0,1
9686,max_ml,10,30,3,3,0.05,0.95,0.8602534993583527,8,1.0,1,1.0,1,1.0,1
9687,max_ml,10,30,3,3,0.05,0.95,0.7932698955549701,10,1.0,1,1.0,1,1.0,1
9688,max_ml,10,30,3,3,0.05,0.95,0.9355153142864516,14,1.0,1,1.0,1,1.0,1
9689,max_ml,10,30,3,3,0.05,0.95,0.8599215075347869,8,1.0,1,1.0,1,1.0,1
9690,max_ml,10,30,3,3,0.05,0.95,0.919361625488964,31,1.0,1,1.0,1,1.0,1
9691,max_ml,10,30,3,3,0.05,0.95,0.7371796718385377,5,1.0,1,1.0,1,1.0,1
9692,max_ml,10,30,3,3,0.05,0.95,0.941079427210114,14,1.0,1,1.0,1,1.0,1
9693,max_ml,10,30,3,3,0.05,0.95,0.9253348486977854,33,1.0,1,1.0,1,1.0,1
9694,max_ml,10,30,3,3,0.05,0.95,0.9148234575013512,8,1.0,1,1.0,1,1.0,1
9695,max_ml,10,30,3,3,0.05,0.95,0.6679958273668285,2,1.0,1,1.0,1,1.0,1
9696,max_ml,10,30,3,3,0.05,0.95,0.9496607400424182,13,1.0,1,1.0,1,1.0,1
9697,max_ml,10,30,3,3,0.05,0.95,0.9456194752920692,7,1.0,1,1.0,1,1.0,1
9698,max_ml,10,30,3,3,0.05,0.95,0.9418933956502712,14,1.0,1,1.0,1,1.0,1
9699,max_ml,10,30,3,3,0.05,0.95,0.9417423371319265,12,1.0,1,1.0,1,1.0,1
9700,max_ml,10,30,3,3,0.05,0.95,0.7984983896760727,3,1.0,1,1.0,1,1.0,1
9701,max_ml,10,30,3,3,0.05,0.95,0.8880197641859349,15,1.0,1,1.0,1,1.0,1
9702,max_ml,10,30,3,3,0.05,0.95,0.8144281143920957,14,1.0,1,1.0,1,1.0,1
9703,max_ml,10,30,3,3,0.05,0.95,0.9372331275911764,7,1.0,1,1.0,1,1.0,1
9704,max_ml,10,30,3,3,0.05,0.95,0.9363785761084538,7,1.0,1,1.0,1,1.0,1
9705,max_ml,10,30,3,3,0.05,0.95,0.879929566764597,30,1.0,1,1.0,1,1.0,1
9706,max_ml,10,30,3,3,0.05,0.95,0.8900077415133129,5,1.0,1,1.0,1,1.0,1
9707,max_ml,10,30,3,3,0.05,0.95,0.8630543382440453,13,1.0,1,1.0,1,1.0,1
9708,max_ml,10,30,3,3,0.05,0.95,0.9295282209892806,6,1.0,1,1.0,1,1.0,1
9709,max_ml,10,30,3,3,0.05,0.95,0.9273921005422988,19,1.0,1,1.0,1,1.0,1
9710,max_ml,10,30,3,3,0.05,0.95,0.9435462609556052,11,1.0,1,1.0,1,1.0,1
9711,max_ml,10,30,3,3,0.05,0.95,0.8543989811044552,12,1.0,1,1.0,1,1.0,1
9712,max_ml,10,30,3,3,0.05,0.95,0.9240052187524654,78,0.0,1,0.0,1,0.0,1
9713,max_ml,10,30,3,3,0.05,0.95,0.829521090806559,5,1.0,1,1.0,1,1.0,1
9714,max_ml,10,30,3,3,0.05,0.95,0.6823391518028847,2,1.0,1,1.0,1,1.0,1
9715,max_ml,10,30,3,3,0.05,0.95,0.767849623747652,8,1.0,1,1.0,1,1.0,1
9716,max_ml,10,30,3,3,0.05,0.95,0.8789039158559264,34,1.0,1,1.0,1,1.0,1
9717,max_ml,10,30,3,3,0.05,0.95,0.8991975330323836,25,1.0,1,1.0,1,1.0,1
9718,max_ml,10,30,3,3,0.05,0.95,0.7280096445692034,4,1.0,1,1.0,1,1.0,1
9719,max_ml,10,30,3,3,0.05,0.95,0.9442874981009968,7,1.0,1,1.0,1,1.0,1
9720,max_ml,10,30,3,3,0.05,0.95,0.9338374758197048,9,1.0,1,1.0,1,1.0,1
9721,max_ml,10,30,3,3,0.05,0.95,0.8350319894596793,5,1.0,1,1.0,1,1.0,1
9722,max_ml,10,30,3,3,0.05,0.95,0.9045716594360734,6,1.0,1,1.0,1,1.0,1
9723,max_ml,10,30,3,3,0.05,0.95,0.5931982988030139,8,1.0,1,1.0,1,1.0,1
9724,max_ml,10,30,3,3,0.05,0.95,0.8764906080800057,21,1.0,1,1.0,1,1.0,1
9725,max_ml,10,30,3,3,0.05,0.95,0.9038721345204188,38,1.0,1,1.0,1,1.0,1
9726,max_ml,10,30,3,3,0.05,0.95,0.9135804404796736,16,1.0,1,1.0,1,1.0,1
9727,max_ml,10,30,3,3,0.05,0.95,0.940372658323226,44,0.0,0,1.0,1,1.0,1
9728,max_ml,10,30,3,3,0.05,0.95,0.9094327293081128,11,1.0,1,1.0,1,1.0,1
9729,max_ml,10,30,3,3,0.05,0.95,0.712625961457678,4,1.0,1,1.0,1,1.0,1
9730,max_ml,10,30,3,3,0.05,0.95,0.9455487127533344,32,1.0,1,1.0,1,1.0,1
9731,max_ml,10,30,3,3,0.05,0.95,0.8611819541770834,7,1.0,1,1.0,1,1.0,1
9732,max_ml,10,30,3,3,0.05,0.95,0.8802611185722813,9,1.0,1,1.0,1,1.0,1
9733,max_ml,10,30,3,3,0.05,0.95,0.9452850345879038,13,1.0,1,1.0,1,1.0,1
9734,max_ml,10,30,3,3,0.05,0.95,0.9048130380876094,35,1.0,1,1.0,1,1.0,1
9735,max_ml,10,30,3,3,0.05,0.95,0.8815635228044738,5,1.0,1,1.0,1,1.0,1
9736,max_ml,10,30,3,3,0.05,0.95,0.903279205121978,13,1.0,1,1.0,1,1.0,1
9737,max_ml,10,30,3,3,0.05,0.95,0.9383714562425448,17,1.0,1,1.0,1,1.0,1
9738,max_ml,10,30,3,3,0.05,0.95,0.7014057542171664,2,1.0,1,1.0,1,1.0,1
9739,max_ml,10,30,3,3,0.05,0.95,0.8783717953336547,11,1.0,1,1.0,1,1.0,1
9740,max_ml,10,30,3,3,0.05,0.95,0.9498399178302228,28,1.0,1,1.0,1,1.0,1
9741,max_ml,10,30,3,3,0.05,0.95,0.7460281299850313,5,1.0,1,1.0,1,1.0,1
9742,max_ml,10,30,3,3,0.05,0.95,0.8941795412338591,5,1.0,1,1.0,1,1.0,1
9743,max_ml,10,30,3,3,0.05,0.95,0.9330917832218716,20,1.0,1,1.0,1,1.0,1
9744,max_ml,10,30,3,3,0.05,0.95,0.8799097450629929,17,1.0,1,1.0,1,1.0,1
9745,max_ml,10,30,3,3,0.05,0.95,0.8294771936624229,6,1.0,1,1.0,1,1.0,1
9746,max_ml,10,30,3,3,0.05,0.95,0.9005065736081888,5,1.0,1,1.0,1,1.0,1
9747,max_ml,10,30,3,3,0.05,0.95,0.9213445350791418,8,1.0,1,1.0,1,1.0,1
9748,max_ml,10,30,3,3,0.05,0.95,0.800769257192888,6,1.0,1,1.0,1,1.0,1
9749,max_ml,10,30,3,3,0.05,0.95,0.7625510929237106,2,1.0,1,1.0,1,1.0,1
9750,max_ml,10,30,3,3,0.05,0.95,0.9340982562941608,11,1.0,1,1.0,1,1.0,1
9751,max_ml,10,30,3,3,0.05,0.95,0.6461294451775401,3,1.0,1,1.0,1,1.0,1
9752,max_ml,10,30,3,3,0.05,0.95,0.925046751341021,8,1.0,1,1.0,1,1.0,1
9753,max_ml,10,30,3,3,0.05,0.95,0.8125502430797964,16,1.0,1,1.0,1,1.0,1
9754,max_ml,10,30,3,3,0.05,0.95,0.9279702167279588,37,0.0,1,0.0,1,0.0,1
9755,max_ml,10,30,3,3,0.05,0.95,0.8963531538631743,6,1.0,1,1.0,1,1.0,1
9756,max_ml,10,30,3,3,0.05,0.95,0.908012267569888,21,1.0,1,1.0,1,1.0,1
9757,max_ml,10,30,3,3,0.05,0.95,0.8946171797682847,13,1.0,1,1.0,1,1.0,1
9758,max_ml,10,30,3,3,0.05,0.95,0.8663393713190436,8,1.0,1,1.0,1,1.0,1
9759,max_ml,10,30,3,3,0.05,0.95,0.7779311623369433,3,1.0,1,1.0,1,1.0,1
9760,max_ml,10,30,3,3,0.05,0.95,0.8290310684257368,9,1.0,1,1.0,1,1.0,1
9761,max_ml,10,30,3,3,0.05,0.95,0.8689783746740839,2,1.0,1,1.0,1,1.0,1
9762,max_ml,10,30,3,3,0.05,0.95,0.884185500358672,13,1.0,1,1.0,1,1.0,1
9763,max_ml,10,30,3,3,0.05,0.95,0.9330201092408544,45,1.0,1,1.0,1,1.0,1
9764,max_ml,10,30,3,3,0.05,0.95,0.8145033166234105,6,1.0,1,1.0,1,1.0,1
9765,max_ml,10,30,3,3,0.05,0.95,0.7820009944921049,5,1.0,1,1.0,1,1.0,1
9766,max_ml,10,30,3,3,0.05,0.95,0.7161321267959495,5,1.0,1,1.0,1,1.0,1
9767,max_ml,10,30,3,3,0.05,0.95,0.907152321683399,8,1.0,1,1.0,1,1.0,1
9768,max_ml,10,30,3,3,0.05,0.95,0.9025159864789762,20,1.0,1,1.0,1,1.0,1
9769,max_ml,10,30,3,3,0.05,0.95,0.9131214778305474,27,1.0,1,1.0,1,1.0,1
9770,max_ml,10,30,3,3,0.05,0.95,0.928633655283591,83,0.0,1,0.0,1,0.0,1
9771,max_ml,10,30,3,3,0.05,0.95,0.7660092454722953,9,1.0,1,1.0,1,1.0,1
9772,max_ml,10,30,3,3,0.05,0.95,0.8836986059712093,12,1.0,1,1.0,1,1.0,1
9773,max_ml,10,30,3,3,0.05,0.95,0.9043068821533612,9,1.0,1,1.0,1,1.0,1
9774,max_ml,10,30,3,3,0.05,0.95,0.6159100917610274,7,1.0,1,1.0,1,1.0,1
9775,max_ml,10,30,3,3,0.05,0.95,0.5952324678868641,4,1.0,1,1.0,1,1.0,1
9776,max_ml,10,30,3,3,0.05,0.95,0.6942125604661906,7,1.0,1,1.0,1,1.0,1
9777,max_ml,10,30,3,3,0.05,0.95,0.8152360732513735,11,1.0,1,1.0,1,1.0,1
9778,max_ml,10,30,3,3,0.05,0.95,0.9099811371958948,18,1.0,1,1.0,1,1.0,1
9779,max_ml,10,30,3,3,0.05,0.95,0.8214601648730545,5,1.0,1,1.0,1,1.0,1
9780,max_ml,10,30,3,3,0.05,0.95,0.9091264077389292,22,1.0,1,1.0,1,1.0,1
9781,max_ml,10,30,3,3,0.05,0.95,0.9445358914606512,36,1.0,1,1.0,1,1.0,1
9782,max_ml,10,30,3,3,0.05,0.95,0.9483155563426682,4,1.0,1,1.0,1,1.0,1
9783,max_ml,10,30,3,3,0.05,0.95,0.7043373754238637,3,1.0,1,1.0,1,1.0,1
9784,max_ml,10,30,3,3,0.05,0.95,0.9318872379892916,62,0.0,0,0.0,0,1.0,1
9785,max_ml,10,30,3,3,0.05,0.95,0.8646497757738595,16,1.0,1,1.0,1,1.0,1
9786,max_ml,10,30,3,3,0.05,0.95,0.8871082504801207,13,1.0,1,1.0,1,1.0,1
9787,max_ml,10,30,3,3,0.05,0.95,0.7868417503405908,2,1.0,1,1.0,1,1.0,1
9788,max_ml,10,30,3,3,0.05,0.95,0.6679353063641289,3,1.0,1,1.0,1,1.0,1
9789,max_ml,10,30,3,3,0.05,0.95,0.8998162978427519,7,1.0,1,1.0,1,1.0,1
9790,max_ml,10,30,3,3,0.05,0.95,0.9088677218761664,5,1.0,1,1.0,1,1.0,1
9791,max_ml,10,30,3,3,0.05,0.95,0.9372981546387686,25,1.0,1,1.0,1,1.0,1
9792,max_ml,10,30,3,3,0.05,0.95,0.9438841099477344,27,1.0,1,1.0,1,1.0,1
9793,max_ml,10,30,3,3,0.05,0.95,0.7858834073946982,13,1.0,1,1.0,1,1.0,1
9794,max_ml,10,30,3,3,0.05,0.95,0.9025967294128916,5,1.0,1,1.0,1,1.0,1
9795,max_ml,10,30,3,3,0.05,0.95,0.8672580259230525,2,1.0,1,1.0,1,1.0,1
9796,max_ml,10,30,3,3,0.05,0.95,0.9048015150118932,14,1.0,1,1.0,1,1.0,1
9797,max_ml,10,30,3,3,0.05,0.95,0.916604368753924,8,1.0,1,1.0,1,1.0,1
9798,max_ml,10,30,3,3,0.05,0.95,0.9207261162791336,22,1.0,1,1.0,1,1.0,1
9799,max_ml,10,30,3,3,0.05,0.95,0.9431555292873172,12,1.0,1,1.0,1,1.0,1
9800,max_ml,10,30,3,3,0.05,0.95,0.925185247351321,8,1.0,1,1.0,1,1.0,1
9801,max_ml,10,30,3,3,0.05,0.95,0.9097244278837192,13,1.0,1,1.0,1,1.0,1
9802,max_ml,10,30,3,3,0.05,0.95,0.7568074646760882,5,1.0,1,1.0,1,1.0,1
9803,max_ml,10,30,3,3,0.05,0.95,0.7842823219942316,9,1.0,1,1.0,1,1.0,1
9804,max_ml,10,30,3,3,0.05,0.95,0.924062830785902,6,1.0,1,1.0,1,1.0,1
9805,max_ml,10,30,3,3,0.05,0.95,0.890499290342413,13,1.0,1,1.0,1,1.0,1
9806,max_ml,10,30,3,3,0.05,0.95,0.947338326681292,45,1.0,1,1.0,1,1.0,1
9807,max_ml,10,30,3,3,0.05,0.95,0.7615814359520529,6,1.0,1,1.0,1,1.0,1
9808,max_ml,10,30,3,3,0.05,0.95,0.8559749081347938,15,1.0,1,1.0,1,1.0,1
9809,max_ml,10,30,3,3,0.05,0.95,0.8418977535360275,17,1.0,1,1.0,1,1.0,1
9810,max_ml,10,30,3,3,0.05,0.95,0.9440058894128776,30,1.0,1,1.0,1,1.0,1
9811,max_ml,10,30,3,3,0.05,0.95,0.8565147853460627,5,1.0,1,1.0,1,1.0,1
9812,max_ml,10,30,3,3,0.05,0.95,0.8739667127258232,6,1.0,1,1.0,1,1.0,1
9813,max_ml,10,30,3,3,0.05,0.95,0.8456016118939086,5,1.0,1,1.0,1,1.0,1
9814,max_ml,10,30,3,3,0.05,0.95,0.8788113601620774,14,1.0,1,1.0,1,1.0,1
9815,max_ml,10,30,3,3,0.05,0.95,0.8135668958825181,4,1.0,1,1.0,1,1.0,1
9816,max_ml,10,30,3,3,0.05,0.95,0.8598768873145062,10,1.0,1,1.0,1,1.0,1
9817,max_ml,10,30,3,3,0.05,0.95,0.8614917888131021,9,1.0,1,1.0,1,1.0,1
9818,max_ml,10,30,3,3,0.05,0.95,0.8931005571668392,12,1.0,1,1.0,1,1.0,1
9819,max_ml,10,30,3,3,0.05,0.95,0.8644336569576778,7,1.0,1,1.0,1,1.0,1
9820,max_ml,10,30,3,3,0.05,0.95,0.9445605226387596,22,1.0,1,1.0,1,1.0,1
9821,max_ml,10,30,3,3,0.05,0.95,0.948015429745183,28,0.0,1,0.0,1,0.0,1
9822,max_ml,10,30,3,3,0.05,0.95,0.9388089253450852,27,0.0,0,0.0,0,1.0,1
9823,max_ml,10,30,3,3,0.05,0.95,0.9143248483070476,15,1.0,1,1.0,1,1.0,1
9824,max_ml,10,30,3,3,0.05,0.95,0.822188816737631,3,1.0,1,1.0,1,1.0,1
9825,max_ml,10,30,3,3,0.05,0.95,0.722788368192077,5,1.0,1,1.0,1,1.0,1
9826,max_ml,10,30,3,3,0.05,0.95,0.7271520157087749,7,1.0,1,1.0,1,1.0,1
9827,max_ml,10,30,3,3,0.05,0.95,0.9433530845720126,4,1.0,1,1.0,1,1.0,1
9828,max_ml,10,30,3,3,0.05,0.95,0.605102220796834,2,1.0,1,1.0,1,1.0,1
9829,max_ml,10,30,3,3,0.05,0.95,0.9022404582661866,5,1.0,1,1.0,1,1.0,1
9830,max_ml,10,30,3,3,0.05,0.95,0.9482655171484506,72,0.0,1,0.0,1,0.0,1
9831,max_ml,10,30,3,3,0.05,0.95,0.901479017006142,7,1.0,1,1.0,1,1.0,1
9832,max_ml,10,30,3,3,0.05,0.95,0.9181029656538352,7,1.0,1,1.0,1,1.0,1
9833,max_ml,10,30,3,3,0.05,0.95,0.827866859952527,15,1.0,1,1.0,1,1.0,1
9834,max_ml,10,30,3,3,0.05,0.95,0.8979267853088708,23,1.0,1,1.0,1,1.0,1
9835,max_ml,10,30,3,3,0.05,0.95,0.910371456117839,5,1.0,1,1.0,1,1.0,1
9836,max_ml,10,30,3,3,0.05,0.95,0.9301936549098252,27,1.0,1,1.0,1,1.0,1
9837,max_ml,10,30,3,3,0.05,0.95,0.8659870376456992,2,1.0,1,1.0,1,1.0,1
9838,max_ml,10,30,3,3,0.05,0.95,0.9076300175451346,8,1.0,1,1.0,1,1.0,1
9839,max_ml,10,30,3,3,0.05,0.95,0.9210315154287532,7,1.0,1,1.0,1,1.0,1
9840,max_ml,10,30,3,3,0.05,0.95,0.8087346713994671,5,1.0,1,1.0,1,1.0,1
9841,max_ml,10,30,3,3,0.05,0.95,0.932986084598748,23,1.0,1,1.0,1,1.0,1
9842,max_ml,10,30,3,3,0.05,0.95,0.9328203667868434,32,1.0,1,1.0,1,1.0,1
9843,max_ml,10,30,3,3,0.05,0.95,0.835553185605107,7,1.0,1,1.0,1,1.0,1
9844,max_ml,10,30,3,3,0.05,0.95,0.9487641342839956,23,1.0,1,1.0,1,1.0,1
9845,max_ml,10,30,3,3,0.05,0.95,0.8317656219699812,3,1.0,1,1.0,1,1.0,1
9846,max_ml,10,30,3,3,0.05,0.95,0.877257813237712,52,0.0,0,0.0,0,1.0,1
9847,max_ml,10,30,3,3,0.05,0.95,0.7805712593845118,6,1.0,1,1.0,1,1.0,1
9848,max_ml,10,30,3,3,0.05,0.95,0.9102860384016788,18,1.0,1,1.0,1,1.0,1
9849,max_ml,10,30,3,3,0.05,0.95,0.8840687799937617,7,1.0,1,1.0,1,1.0,1
9850,max_ml,10,30,3,3,0.05,0.95,0.8905900636202252,6,1.0,1,1.0,1,1.0,1
9851,max_ml,10,30,3,3,0.05,0.95,0.8859343567656026,25,1.0,1,1.0,1,1.0,1
9852,max_ml,10,30,3,3,0.05,0.95,0.9214244153342352,10,1.0,1,1.0,1,1.0,1
9853,max_ml,10,30,3,3,0.05,0.95,0.9477586562188032,19,1.0,1,1.0,1,1.0,1
9854,max_ml,10,30,3,3,0.05,0.95,0.7470150400395323,6,1.0,1,1.0,1,1.0,1
9855,max_ml,10,30,3,3,0.05,0.95,0.5962290175499847,4,1.0,1,1.0,1,1.0,1
9856,max_ml,10,30,3,3,0.05,0.95,0.928455424505072,4,1.0,1,1.0,1,1.0,1
9857,max_ml,10,30,3,3,0.05,0.95,0.7866223456215687,12,1.0,1,1.0,1,1.0,1
9858,max_ml,10,30,3,3,0.05,0.95,0.8069538562016895,5,1.0,1,1.0,1,1.0,1
9859,max_ml,10,30,3,3,0.05,0.95,0.7520423079965431,10,1.0,1,1.0,1,1.0,1
9860,max_ml,10,30,3,3,0.05,0.95,0.8268044757571562,6,1.0,1,1.0,1,1.0,1
9861,max_ml,10,30,3,3,0.05,0.95,0.8444441056217884,4,1.0,1,1.0,1,1.0,1
9862,max_ml,10,30,3,3,0.05,0.95,0.8562981624443096,3,1.0,1,1.0,1,1.0,1
9863,max_ml,10,30,3,3,0.05,0.95,0.8951631185117223,18,1.0,1,1.0,1,1.0,1
9864,max_ml,10,30,3,3,0.05,0.95,0.6477168382893256,9,1.0,1,1.0,1,1.0,1
9865,max_ml,10,30,3,3,0.05,0.95,0.8344687347794382,11,1.0,1,1.0,1,1.0,1
9866,max_ml,10,30,3,3,0.05,0.95,0.7892289526334962,6,1.0,1,1.0,1,1.0,1
9867,max_ml,10,30,3,3,0.05,0.95,0.8630244044966421,20,1.0,1,1.0,1,1.0,1
9868,max_ml,10,30,3,3,0.05,0.95,0.9401306814094036,11,1.0,1,1.0,1,1.0,1
9869,max_ml,10,30,3,3,0.05,0.95,0.7891190271486962,3,1.0,1,1.0,1,1.0,1
9870,max_ml,10,30,3,3,0.05,0.95,0.9053610594749788,18,1.0,1,1.0,1,1.0,1
9871,max_ml,10,30,3,3,0.05,0.95,0.9239747650187076,8,1.0,1,1.0,1,1.0,1
9872,max_ml,10,30,3,3,0.05,0.95,0.8730660400996136,5,1.0,1,1.0,1,1.0,1
9873,max_ml,10,30,3,3,0.05,0.95,0.8772850574272982,9,1.0,1,1.0,1,1.0,1
9874,max_ml,10,30,3,3,0.05,0.95,0.8809947895231349,6,1.0,1,1.0,1,1.0,1
9875,max_ml,10,30,3,3,0.05,0.95,0.8737282831016718,12,1.0,1,1.0,1,1.0,1
9876,max_ml,10,30,3,3,0.05,0.95,0.8971303031630232,50,0.0,0,1.0,1,1.0,1
9877,max_ml,10,30,3,3,0.05,0.95,0.8521041858966152,6,1.0,1,1.0,1,1.0,1
9878,max_ml,10,30,3,3,0.05,0.95,0.7634091487642305,6,1.0,1,1.0,1,1.0,1
9879,max_ml,10,30,3,3,0.05,0.95,0.826846947236275,8,1.0,1,1.0,1,1.0,1
9880,max_ml,10,30,3,3,0.05,0.95,0.8422535316638506,8,1.0,1,1.0,1,1.0,1
9881,max_ml,10,30,3,3,0.05,0.95,0.9122747788645128,8,1.0,1,1.0,1,1.0,1
9882,max_ml,10,30,3,3,0.05,0.95,0.7849329174781254,6,1.0,1,1.0,1,1.0,1
9883,max_ml,10,30,3,3,0.05,0.95,0.8719718318006959,4,1.0,1,1.0,1,1.0,1
9884,max_ml,10,30,3,3,0.05,0.95,0.7491953995330844,7,1.0,1,1.0,1,1.0,1
9885,max_ml,10,30,3,3,0.05,0.95,0.8468941603098245,23,1.0,1,1.0,1,1.0,1
9886,max_ml,10,30,3,3,0.05,0.95,0.8998966498418711,6,1.0,1,1.0,1,1.0,1
9887,max_ml,10,30,3,3,0.05,0.95,0.7926749853831793,8,1.0,1,1.0,1,1.0,1
9888,max_ml,10,30,3,3,0.05,0.95,0.8976807184319764,26,1.0,1,1.0,1,1.0,1
9889,max_ml,10,30,3,3,0.05,0.95,0.9252429752580896,19,1.0,1,1.0,1,1.0,1
9890,max_ml,10,30,3,3,0.05,0.95,0.8794178778409293,11,1.0,1,1.0,1,1.0,1
9891,max_ml,10,30,3,3,0.05,0.95,0.9322992000452648,47,0.0,0,1.0,1,1.0,1
9892,max_ml,10,30,3,3,0.05,0.95,0.8919894195347267,7,1.0,1,1.0,1,1.0,1
9893,max_ml,10,30,3,3,0.05,0.95,0.938769641113516,27,1.0,1,1.0,1,1.0,1
9894,max_ml,10,30,3,3,0.05,0.95,0.8566639414010547,10,1.0,1,1.0,1,1.0,1
9895,max_ml,10,30,3,3,0.05,0.95,0.8799426830802991,3,1.0,1,1.0,1,1.0,1
9896,max_ml,10,30,3,3,0.05,0.95,0.946326325612005,5,1.0,1,1.0,1,1.0,1
9897,max_ml,10,30,3,3,0.05,0.95,0.9297063380147929,15,1.0,1,1.0,1,1.0,1
9898,max_ml,10,30,3,3,0.05,0.95,0.9301044000744204,7,1.0,1,1.0,1,1.0,1
9899,max_ml,10,30,3,3,0.05,0.95,0.7644500592549972,10,1.0,1,1.0,1,1.0,1
9900,max_ml,10,30,3,3,0.05,0.95,0.6864517101013002,3,1.0,1,1.0,1,1.0,1
9901,max_ml,10,30,3,3,0.05,0.95,0.8409115890993456,7,1.0,1,1.0,1,1.0,1
9902,max_ml,10,30,3,3,0.05,0.95,0.9049103036808468,9,1.0,1,1.0,1,1.0,1
9903,max_ml,10,30,3,3,0.05,0.95,0.9293575744864904,33,1.0,1,1.0,1,1.0,1
9904,max_ml,10,30,3,3,0.05,0.95,0.8220735142653304,4,1.0,1,1.0,1,1.0,1
9905,max_ml,10,30,3,3,0.05,0.95,0.9478143480668242,65,0.0,1,0.0,1,0.0,1
9906,max_ml,10,30,3,3,0.05,0.95,0.8440370560347288,5,1.0,1,1.0,1,1.0,1
9907,max_ml,10,30,3,3,0.05,0.95,0.8780309254643628,9,1.0,1,1.0,1,1.0,1
9908,max_ml,10,30,3,3,0.05,0.95,0.7397768546805443,9,1.0,1,1.0,1,1.0,1
9909,max_ml,10,30,3,3,0.05,0.95,0.8728332787224605,5,1.0,1,1.0,1,1.0,1
9910,max_ml,10,30,3,3,0.05,0.95,0.9165928079541666,19,1.0,1,1.0,1,1.0,1
9911,max_ml,10,30,3,3,0.05,0.95,0.9307375704392892,23,1.0,1,1.0,1,1.0,1
9912,max_ml,10,30,3,3,0.05,0.95,0.9291556533961318,53,0.0,1,0.0,1,0.0,1
9913,max_ml,10,30,3,3,0.05,0.95,0.91552765335214,27,1.0,1,1.0,1,1.0,1
9914,max_ml,10,30,3,3,0.05,0.95,0.8746581472017079,13,1.0,1,1.0,1,1.0,1
9915,max_ml,10,30,3,3,0.05,0.95,0.9021387754142172,15,1.0,1,1.0,1,1.0,1
9916,max_ml,10,30,3,3,0.05,0.95,0.8995456646022215,4,1.0,1,1.0,1,1.0,1
9917,max_ml,10,30,3,3,0.05,0.95,0.797088514195076,6,1.0,1,1.0,1,1.0,1
9918,max_ml,10,30,3,3,0.05,0.95,0.8381710136732144,14,1.0,1,1.0,1,1.0,1
9919,max_ml,10,30,3,3,0.05,0.95,0.8270648630238304,8,1.0,1,1.0,1,1.0,1
9920,max_ml,10,30,3,3,0.05,0.95,0.9445155156889328,38,0.0,1,0.0,1,0.0,1
9921,max_ml,10,30,3,3,0.05,0.95,0.8479220521857651,14,1.0,1,1.0,1,1.0,1
9922,max_ml,10,30,3,3,0.05,0.95,0.9069716683089434,19,1.0,1,1.0,1,1.0,1
9923,max_ml,10,30,3,3,0.05,0.95,0.8911221565987151,20,1.0,1,1.0,1,1.0,1
9924,max_ml,10,30,3,3,0.05,0.95,0.9368340451983944,55,0.0,1,0.0,1,0.0,1
9925,max_ml,10,30,3,3,0.05,0.95,0.9440899367114548,21,1.0,1,1.0,1,1.0,1
9926,max_ml,10,30,3,3,0.05,0.95,0.7621993605594931,11,1.0,1,1.0,1,1.0,1
9927,max_ml,10,30,3,3,0.05,0.95,0.9169127798286402,15,1.0,1,1.0,1,1.0,1
9928,max_ml,10,30,3,3,0.05,0.95,0.9239714392886048,14,1.0,1,1.0,1,1.0,1
9929,max_ml,10,30,3,3,0.05,0.95,0.5435638994666145,3,1.0,1,1.0,1,1.0,1
9930,max_ml,10,30,3,3,0.05,0.95,0.8501095338669274,8,1.0,1,1.0,1,1.0,1
9931,max_ml,10,30,3,3,0.05,0.95,0.7816880388672129,13,1.0,1,1.0,1,1.0,1
9932,max_ml,10,30,3,3,0.05,0.95,0.9183398017989808,6,1.0,1,1.0,1,1.0,1
9933,max_ml,10,30,3,3,0.05,0.95,0.9028550780283988,8,1.0,1,1.0,1,1.0,1
9934,max_ml,10,30,3,3,0.05,0.95,0.8753925308433478,2,1.0,1,1.0,1,1.0,1
9935,max_ml,10,30,3,3,0.05,0.95,0.9351635461129424,17,1.0,1,1.0,1,1.0,1
9936,max_ml,10,30,3,3,0.05,0.95,0.8744529034055943,5,1.0,1,1.0,1,1.0,1
9937,max_ml,10,30,3,3,0.05,0.95,0.7554345846312711,3,1.0,1,1.0,1,1.0,1
9938,max_ml,10,30,3,3,0.05,0.95,0.9332820804609894,29,1.0,1,1.0,1,1.0,1
9939,max_ml,10,30,3,3,0.05,0.95,0.9011928936341156,19,1.0,1,1.0,1,1.0,1
9940,max_ml,10,30,3,3,0.05,0.95,0.9232291505949366,12,1.0,1,1.0,1,1.0,1
9941,max_ml,10,30,3,3,0.05,0.95,0.9364632747938748,34,0.0,0,1.0,1,0.0,0
9942,max_ml,10,30,3,3,0.05,0.95,0.9040180707946146,14,1.0,1,1.0,1,1.0,1
9943,max_ml,10,30,3,3,0.05,0.95,0.8879055319408737,12,1.0,1,1.0,1,1.0,1
9944,max_ml,10,30,3,3,0.05,0.95,0.8833441952329325,19,1.0,1,1.0,1,1.0,1
9945,max_ml,10,30,3,3,0.05,0.95,0.8274612624344992,13,1.0,1,1.0,1,1.0,1
9946,max_ml,10,30,3,3,0.05,0.95,0.8391282749350696,27,1.0,1,1.0,1,1.0,1
9947,max_ml,10,30,3,3,0.05,0.95,0.8606682946188224,17,1.0,1,1.0,1,1.0,1
9948,max_ml,10,30,3,3,0.05,0.95,0.9033113305932284,4,1.0,1,1.0,1,1.0,1
9949,max_ml,10,30,3,3,0.05,0.95,0.8787704581176409,10,1.0,1,1.0,1,1.0,1
9950,max_ml,10,30,3,3,0.05,0.95,0.8873463631472417,17,1.0,1,1.0,1,1.0,1
9951,max_ml,10,30,3,3,0.05,0.95,0.8975460116538848,4,1.0,1,1.0,1,1.0,1
9952,max_ml,10,30,3,3,0.05,0.95,0.5547137322206399,3,1.0,1,1.0,1,1.0,1
9953,max_ml,10,30,3,3,0.05,0.95,0.765731994289985,3,1.0,1,1.0,1,1.0,1
9954,max_ml,10,30,3,3,0.05,0.95,0.9418339625907938,30,1.0,1,1.0,1,1.0,1
9955,max_ml,10,30,3,3,0.05,0.95,0.9380475348308844,3,1.0,1,1.0,1,1.0,1
9956,max_ml,10,30,3,3,0.05,0.95,0.8471506151340675,9,1.0,1,1.0,1,1.0,1
9957,max_ml,10,30,3,3,0.05,0.95,0.9425354417134644,10,1.0,1,1.0,1,1.0,1
9958,max_ml,10,30,3,3,0.05,0.95,0.829048166497583,12,1.0,1,1.0,1,1.0,1
9959,max_ml,10,30,3,3,0.05,0.95,0.9253188413990312,22,1.0,1,1.0,1,1.0,1
9960,max_ml,10,30,3,3,0.05,0.95,0.8895523531704028,9,1.0,1,1.0,1,1.0,1
9961,max_ml,10,30,3,3,0.05,0.95,0.8706811364941508,9,1.0,1,1.0,1,1.0,1
9962,max_ml,10,30,3,3,0.05,0.95,0.871527382797096,31,1.0,1,1.0,1,1.0,1
9963,max_ml,10,30,3,3,0.05,0.95,0.7912399281045934,8,1.0,1,1.0,1,1.0,1
9964,max_ml,10,30,3,3,0.05,0.95,0.8590183878917174,10,1.0,1,1.0,1,1.0,1
9965,max_ml,10,30,3,3,0.05,0.95,0.9406404038850832,16,0.0,1,0.0,1,0.0,1
9966,max_ml,10,30,3,3,0.05,0.95,0.9093534550008356,14,1.0,1,1.0,1,1.0,1
9967,max_ml,10,30,3,3,0.05,0.95,0.8786205086681581,10,1.0,1,1.0,1,1.0,1
9968,max_ml,10,30,3,3,0.05,0.95,0.949728886901191,3,1.0,1,1.0,1,1.0,1
9969,max_ml,10,30,3,3,0.05,0.95,0.7218115567378198,6,1.0,1,1.0,1,1.0,1
9970,max_ml,10,30,3,3,0.05,0.95,0.9243962130429144,6,1.0,1,1.0,1,1.0,1
9971,max_ml,10,30,3,3,0.05,0.95,0.9314044049318344,10,1.0,1,1.0,1,1.0,1
9972,max_ml,10,30,3,3,0.05,0.95,0.9367486246842992,5,1.0,1,1.0,1,1.0,1
9973,max_ml,10,30,3,3,0.05,0.95,0.8928371956897329,5,1.0,1,1.0,1,1.0,1
9974,max_ml,10,30,3,3,0.05,0.95,0.9254077952996704,18,1.0,1,1.0,1,1.0,1
9975,max_ml,10,30,3,3,0.05,0.95,0.917858953994482,4,1.0,1,1.0,1,1.0,1
9976,max_ml,10,30,3,3,0.05,0.95,0.890895667372432,19,1.0,1,1.0,1,1.0,1
9977,max_ml,10,30,3,3,0.05,0.95,0.9451571655118703,25,1.0,1,1.0,1,0.0,0
9978,max_ml,10,30,3,3,0.05,0.95,0.9134929494763404,15,1.0,1,1.0,1,1.0,1
9979,max_ml,10,30,3,3,0.05,0.95,0.8883767365613585,9,1.0,1,1.0,1,1.0,1
9980,max_ml,10,30,3,3,0.05,0.95,0.7258548127788603,6,1.0,1,1.0,1,1.0,1
9981,max_ml,10,30,3,3,0.05,0.95,0.9325424797297148,8,1.0,1,1.0,1,1.0,1
9982,max_ml,10,30,3,3,0.05,0.95,0.877778242296385,11,1.0,1,1.0,1,1.0,1
9983,max_ml,10,30,3,3,0.05,0.95,0.8217348758281187,3,1.0,1,1.0,1,1.0,1
9984,max_ml,10,30,3,3,0.05,0.95,0.6977004031606727,5,1.0,1,1.0,1,1.0,1
9985,max_ml,10,30,3,3,0.05,0.95,0.89175382503146,14,1.0,1,1.0,1,1.0,1
9986,max_ml,10,30,3,3,0.05,0.95,0.9373187808719567,7,1.0,1,1.0,1,1.0,1
9987,max_ml,10,30,3,3,0.05,0.95,0.892561379025827,11,1.0,1,1.0,1,1.0,1
9988,max_ml,10,30,3,3,0.05,0.95,0.8786451336556494,12,1.0,1,1.0,1,1.0,1
9989,max_ml,10,30,3,3,0.05,0.95,0.8049698493562586,7,1.0,1,1.0,1,1.0,1
9990,max_ml,10,30,3,3,0.05,0.95,0.9201388895222968,25,1.0,1,1.0,1,1.0,1
9991,max_ml,10,30,3,3,0.05,0.95,0.9018374023579492,12,1.0,1,1.0,1,1.0,1
9992,max_ml,10,30,3,3,0.05,0.95,0.8682327294571276,15,1.0,1,1.0,1,1.0,1
9993,max_ml,10,30,3,3,0.05,0.95,0.8597893197606506,12,1.0,1,1.0,1,1.0,1
9994,max_ml,10,30,3,3,0.05,0.95,0.909294478510382,11,1.0,1,1.0,1,1.0,1
9995,max_ml,10,30,3,3,0.05,0.95,0.8509948449456757,11,1.0,1,1.0,1,1.0,1
9996,max_ml,10,30,3,3,0.05,0.95,0.919344928951687,25,1.0,1,1.0,1,1.0,1
9997,max_ml,10,30,3,3,0.05,0.95,0.8858034723345453,14,1.0,1,1.0,1,1.0,1
9998,max_ml,10,30,3,3,0.05,0.95,0.946216070873938,22,0.0,0,0.0,0,1.0,1
9999,max_ml,10,30,3,3,0.05,0.95,0.8528794232825644,5,1.0,1,1.0,1,1.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n20_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,20,20,1,3,0.05,0.95,0.942675760988722,18,0.0,1,0.0,1,0.0,1
1,max_ml,20,20,1,3,0.05,0.95,0.889442970044927,6,1.0,1,1.0,1,1.0,1
2,max_ml,20,20,1,3,0.05,0.95,0.9357009377902158,14,0.0,1,0.0,1,0.0,1
3,max_ml,20,20,1,3,0.05,0.95,0.928792964198655,8,1.0,1,1.0,1,1.0,1
4,max_ml,20,20,1,3,0.05,0.95,0.9258440737450704,12,0.0,1,0.0,1,0.0,1
5,max_ml,20,20,1,3,0.05,0.95,0.9401385429680787,37,0.0,1,0.0,1,0.0,1
6,max_ml,20,20,1,3,0.05,0.95,0.9460509725101774,37,0.0,1,0.0,1,0.0,1
7,max_ml,20,20,1,3,0.05,0.95,0.919385136922738,19,0.0,1,0.0,1,0.0,1
8,max_ml,20,20,1,3,0.05,0.95,0.9303752286520152,7,1.0,1,1.0,1,1.0,1
9,max_ml,20,20,1,3,0.05,0.95,0.9414729090629398,31,0.0,1,0.0,1,0.0,1
10,max_ml,20,20,1,3,0.05,0.95,0.9403052224463082,12,0.0,1,0.0,1,0.0,1
11,max_ml,20,20,1,3,0.05,0.95,0.9436987795755054,37,0.0,1,0.0,1,0.0,1
12,max_ml,20,20,1,3,0.05,0.95,0.9057709860038996,32,0.0,1,0.0,1,0.0,1
13,max_ml,20,20,1,3,0.05,0.95,0.9459688289511784,25,0.0,1,0.0,1,0.0,1
14,max_ml,20,20,1,3,0.05,0.95,0.9487268636313164,53,0.0,1,0.0,1,0.0,1
15,max_ml,20,20,1,3,0.05,0.95,0.8779448994971089,10,0.0,1,0.0,1,0.0,1
16,max_ml,20,20,1,3,0.05,0.95,0.9124823020978264,14,0.0,0,0.0,0,1.0,1
17,max_ml,20,20,1,3,0.05,0.95,0.8370182308378362,10,0.0,0,0.0,0,1.0,1
18,max_ml,20,20,1,3,0.05,0.95,0.9344639523721352,28,0.0,1,0.0,1,0.0,1
19,max_ml,20,20,1,3,0.05,0.95,0.9335048495509336,21,0.0,1,0.0,1,0.0,1
20,max_ml,20,20,1,3,0.05,0.95,0.9173369941356252,17,0.0,1,0.0,1,0.0,1
21,max_ml,20,20,1,3,0.05,0.95,0.946802413602882,67,0.0,1,0.0,1,0.0,1
22,max_ml,20,20,1,3,0.05,0.95,0.9386887415588266,36,0.0,1,0.0,1,0.0,1
23,max_ml,20,20,1,3,0.05,0.95,0.9254872543950848,31,0.0,1,0.0,1,0.0,1
24,max_ml,20,20,1,3,0.05,0.95,0.9395041373469152,15,0.0,1,0.0,1,0.0,1
25,max_ml,20,20,1,3,0.05,0.95,0.9295379473555824,44,0.0,1,0.0,1,0.0,1
26,max_ml,20,20,1,3,0.05,0.95,0.9336649858830486,49,0.0,1,0.0,1,0.0,1
27,max_ml,20,20,1,3,0.05,0.95,0.8152381643932824,6,1.0,1,1.0,1,1.0,1
28,max_ml,20,20,1,3,0.05,0.95,0.9309071552327364,15,0.0,1,0.0,1,0.0,1
29,max_ml,20,20,1,3,0.05,0.95,0.8834814687524399,35,0.0,1,0.0,1,0.0,1
30,max_ml,20,20,1,3,0.05,0.95,0.9262043831276644,10,0.0,0,1.0,1,1.0,1
31,max_ml,20,20,1,3,0.05,0.95,0.9486460497035571,45,0.0,1,0.0,1,0.0,1
32,max_ml,20,20,1,3,0.05,0.95,0.94951527764433,46,0.0,1,0.0,1,0.0,1
33,max_ml,20,20,1,3,0.05,0.95,0.949479342778105,16,0.0,1,0.0,1,0.0,1
34,max_ml,20,20,1,3,0.05,0.95,0.9342481621463388,15,0.0,1,0.0,1,0.0,1
35,max_ml,20,20,1,3,0.05,0.95,0.941697365928283,28,0.0,1,0.0,1,0.0,1
36,max_ml,20,20,1,3,0.05,0.95,0.8757174785969719,7,1.0,1,1.0,1,1.0,1
37,max_ml,20,20,1,3,0.05,0.95,0.9489371440541182,42,0.0,1,0.0,1,0.0,1
38,max_ml,20,20,1,3,0.05,0.95,0.9418332706052912,5,1.0,1,1.0,1,1.0,1
39,max_ml,20,20,1,3,0.05,0.95,0.9077657860618124,36,0.0,1,0.0,1,0.0,1
40,max_ml,20,20,1,3,0.05,0.95,0.9122748571045328,9,0.0,1,0.0,1,0.0,1
41,max_ml,20,20,1,3,0.05,0.95,0.9324521543343578,28,0.0,1,0.0,1,0.0,1
42,max_ml,20,20,1,3,0.05,0.95,0.9329229764621872,11,0.0,1,0.0,1,0.0,1
43,max_ml,20,20,1,3,0.05,0.95,0.8960220366298133,9,1.0,1,1.0,1,1.0,1
44,max_ml,20,20,1,3,0.05,0.95,0.9382160878547268,15,0.0,1,0.0,1,0.0,1
45,max_ml,20,20,1,3,0.05,0.95,0.8352961424771969,6,1.0,1,1.0,1,1.0,1
46,max_ml,20,20,1,3,0.05,0.95,0.9423104151962818,14,0.0,1,0.0,1,0.0,1
47,max_ml,20,20,1,3,0.05,0.95,0.9262183662408257,15,0.0,1,0.0,1,0.0,1
48,max_ml,20,20,1,3,0.05,0.95,0.9472707860484,21,0.0,1,0.0,1,0.0,1
49,max_ml,20,20,1,3,0.05,0.95,0.9040736836003564,35,0.0,1,0.0,1,0.0,1
50,max_ml,20,20,1,3,0.05,0.95,0.8876058851532748,20,0.0,1,0.0,1,0.0,1
51,max_ml,20,20,1,3,0.05,0.95,0.9480015126375932,18,0.0,1,0.0,1,0.0,1
52,max_ml,20,20,1,3,0.05,0.95,0.8823020319968117,18,0.0,1,0.0,1,0.0,1
53,max_ml,20,20,1,3,0.05,0.95,0.8970079346806463,8,1.0,1,1.0,1,0.0,0
54,max_ml,20,20,1,3,0.05,0.95,0.8477624403758282,6,1.0,1,1.0,1,0.0,0
55,max_ml,20,20,1,3,0.05,0.95,0.9375093804426802,16,0.0,0,1.0,1,0.0,0
56,max_ml,20,20,1,3,0.05,0.95,0.9395765632079358,15,0.0,1,0.0,1,0.0,1
57,max_ml,20,20,1,3,0.05,0.95,0.865361136365895,9,0.0,0,1.0,1,0.0,0
58,max_ml,20,20,1,3,0.05,0.95,0.9414011149101532,29,0.0,1,0.0,1,0.0,1
59,max_ml,20,20,1,3,0.05,0.95,0.8903956609216178,21,0.0,1,0.0,1,0.0,1
60,max_ml,20,20,1,3,0.05,0.95,0.9292907856894488,20,0.0,1,0.0,1,0.0,1
61,max_ml,20,20,1,3,0.05,0.95,0.7625435156255149,7,1.0,1,1.0,1,1.0,1
62,max_ml,20,20,1,3,0.05,0.95,0.9237162093601038,4,1.0,1,1.0,1,1.0,1
63,max_ml,20,20,1,3,0.05,0.95,0.8985651265222911,22,0.0,1,0.0,1,0.0,1
64,max_ml,20,20,1,3,0.05,0.95,0.9375969757071614,17,0.0,1,0.0,1,0.0,1
65,max_ml,20,20,1,3,0.05,0.95,0.8480029142560719,5,1.0,1,1.0,1,1.0,1
66,max_ml,20,20,1,3,0.05,0.95,0.9441710878776902,13,0.0,0,1.0,1,0.0,0
67,max_ml,20,20,1,3,0.05,0.95,0.8782140855600039,10,0.0,1,0.0,1,0.0,1
68,max_ml,20,20,1,3,0.05,0.95,0.7907442531713608,14,0.0,1,0.0,1,0.0,1
69,max_ml,20,20,1,3,0.05,0.95,0.9070389425026658,27,0.0,1,0.0,1,0.0,1
70,max_ml,20,20,1,3,0.05,0.95,0.9415633162527322,16,0.0,1,0.0,1,0.0,1
71,max_ml,20,20,1,3,0.05,0.95,0.8470044781946671,20,0.0,0,1.0,1,1.0,1
72,max_ml,20,20,1,3,0.05,0.95,0.8553366624869536,10,0.0,1,0.0,1,0.0,1
73,max_ml,20,20,1,3,0.05,0.95,0.925441351759546,15,0.0,1,0.0,1,0.0,1
74,max_ml,20,20,1,3,0.05,0.95,0.9118278969186704,9,0.0,0,1.0,1,0.0,0
75,max_ml,20,20,1,3,0.05,0.95,0.9198475000472128,11,0.0,1,0.0,1,0.0,1
76,max_ml,20,20,1,3,0.05,0.95,0.9480889517303996,64,0.0,1,0.0,1,0.0,1
77,max_ml,20,20,1,3,0.05,0.95,0.8720064374362646,10,0.0,1,0.0,1,0.0,1
78,max_ml,20,20,1,3,0.05,0.95,0.905840676587058,6,1.0,1,1.0,1,0.0,0
79,max_ml,20,20,1,3,0.05,0.95,0.8192065211539071,5,1.0,1,1.0,1,1.0,1
80,max_ml,20,20,1,3,0.05,0.95,0.9448479219115518,12,0.0,0,1.0,1,0.0,0
81,max_ml,20,20,1,3,0.05,0.95,0.9478451533640035,21,0.0,1,0.0,1,0.0,1
82,max_ml,20,20,1,3,0.05,0.95,0.9454716802089074,28,0.0,1,0.0,1,0.0,1
83,max_ml,20,20,1,3,0.05,0.95,0.9183750249186808,23,0.0,1,0.0,1,0.0,1
84,max_ml,20,20,1,3,0.05,0.95,0.8541840591898243,12,0.0,1,0.0,1,0.0,1
85,max_ml,20,20,1,3,0.05,0.95,0.9289594723726304,15,0.0,1,0.0,1,0.0,1
86,max_ml,20,20,1,3,0.05,0.95,0.8688047489793291,12,1.0,1,1.0,1,1.0,1
87,max_ml,20,20,1,3,0.05,0.95,0.9234039963421046,7,0.0,1,0.0,1,0.0,1
88,max_ml,20,20,1,3,0.05,0.95,0.8760225968845765,13,0.0,0,1.0,1,1.0,1
89,max_ml,20,20,1,3,0.05,0.95,0.9176147874342064,30,0.0,1,0.0,1,0.0,1
90,max_ml,20,20,1,3,0.05,0.95,0.9439949416631956,7,1.0,1,1.0,1,0.0,0
91,max_ml,20,20,1,3,0.05,0.95,0.8476514132296848,11,0.0,1,0.0,1,0.0,1
92,max_ml,20,20,1,3,0.05,0.95,0.8408427465977656,7,1.0,1,1.0,1,1.0,1
93,max_ml,20,20,1,3,0.05,0.95,0.9217029720888692,12,0.0,0,1.0,1,1.0,1
94,max_ml,20,20,1,3,0.05,0.95,0.917749356614296,12,0.0,1,0.0,1,0.0,1
95,max_ml,20,20,1,3,0.05,0.95,0.9320710631205112,13,0.0,1,0.0,1,0.0,1
96,max_ml,20,20,1,3,0.05,0.95,0.947287309733558,19,0.0,1,0.0,1,0.0,1
97,max_ml,20,20,1,3,0.05,0.95,0.9479173012218438,12,0.0,1,0.0,1,0.0,1
98,max_ml,20,20,1,3,0.05,0.95,0.8764301460615792,20,0.0,1,0.0,1,0.0,1
99,max_ml,20,20,1,3,0.05,0.95,0.9164014214553146,28,0.0,1,0.0,1,0.0,1
100,max_ml,20,20,1,3,0.05,0.95,0.9342405411902786,15,0.0,1,0.0,1,0.0,1
101,max_ml,20,20,1,3,0.05,0.95,0.9385207550686268,19,0.0,1,0.0,1,0.0,1
102,max_ml,20,20,1,3,0.05,0.95,0.9300469677857844,21,0.0,0,0.0,0,1.0,1
103,max_ml,20,20,1,3,0.05,0.95,0.8971682195009649,8,1.0,1,1.0,1,1.0,1
104,max_ml,20,20,1,3,0.05,0.95,0.8235903390196002,12,1.0,1,1.0,1,1.0,1
105,max_ml,20,20,1,3,0.05,0.95,0.909087292304448,11,1.0,1,1.0,1,0.0,0
106,max_ml,20,20,1,3,0.05,0.95,0.8888715029431544,7,0.0,1,0.0,1,0.0,1
107,max_ml,20,20,1,3,0.05,0.95,0.9422737453978576,38,0.0,1,0.0,1,0.0,1
108,max_ml,20,20,1,3,0.05,0.95,0.8670703504089196,5,1.0,1,1.0,1,1.0,1
109,max_ml,20,20,1,3,0.05,0.95,0.9336005691876056,14,1.0,1,1.0,1,1.0,1
110,max_ml,20,20,1,3,0.05,0.95,0.923489885931473,19,0.0,1,0.0,1,0.0,1
111,max_ml,20,20,1,3,0.05,0.95,0.946262365415206,15,0.0,0,0.0,0,1.0,1
112,max_ml,20,20,1,3,0.05,0.95,0.9328879012277188,5,1.0,1,1.0,1,1.0,1
113,max_ml,20,20,1,3,0.05,0.95,0.908310798157511,13,0.0,1,0.0,1,0.0,1
114,max_ml,20,20,1,3,0.05,0.95,0.8639422600726535,11,0.0,1,0.0,1,0.0,1
115,max_ml,20,20,1,3,0.05,0.95,0.9423570279034312,42,0.0,1,0.0,1,0.0,1
116,max_ml,20,20,1,3,0.05,0.95,0.888978841625666,36,0.0,1,0.0,1,0.0,1
117,max_ml,20,20,1,3,0.05,0.95,0.893124499706359,15,0.0,0,1.0,1,1.0,1
118,max_ml,20,20,1,3,0.05,0.95,0.8982979745924204,17,1.0,1,1.0,1,1.0,1
119,max_ml,20,20,1,3,0.05,0.95,0.9275911102686302,11,0.0,1,0.0,1,0.0,1
120,max_ml,20,20,1,3,0.05,0.95,0.9355975831208644,13,0.0,1,0.0,1,0.0,1
121,max_ml,20,20,1,3,0.05,0.95,0.8530274245484647,13,0.0,0,1.0,1,1.0,1
122,max_ml,20,20,1,3,0.05,0.95,0.9260096521532908,24,0.0,1,0.0,1,0.0,1
123,max_ml,20,20,1,3,0.05,0.95,0.8167129970652575,9,1.0,1,1.0,1,0.0,0
124,max_ml,20,20,1,3,0.05,0.95,0.9479304132096528,19,0.0,1,0.0,1,0.0,1
125,max_ml,20,20,1,3,0.05,0.95,0.8823457961872447,19,0.0,1,0.0,1,0.0,1
126,max_ml,20,20,1,3,0.05,0.95,0.902474296387584,16,0.0,1,0.0,1,0.0,1
127,max_ml,20,20,1,3,0.05,0.95,0.9355769365889898,12,0.0,1,0.0,1,0.0,1
128,max_ml,20,20,1,3,0.05,0.95,0.9085182398884998,10,1.0,1,1.0,1,1.0,1
129,max_ml,20,20,1,3,0.05,0.95,0.8985530104387375,8,0.0,1,0.0,1,0.0,1
130,max_ml,20,20,1,3,0.05,0.95,0.8756391911170512,17,0.0,1,0.0,1,0.0,1
131,max_ml,20,20,1,3,0.05,0.95,0.9314971204731066,32,0.0,1,0.0,1,0.0,1
132,max_ml,20,20,1,3,0.05,0.95,0.9461109906187034,6,1.0,1,1.0,1,1.0,1
133,max_ml,20,20,1,3,0.05,0.95,0.934989151836707,16,0.0,1,0.0,1,0.0,1
134,max_ml,20,20,1,3,0.05,0.95,0.8305395948517158,20,0.0,1,0.0,1,0.0,1
135,max_ml,20,20,1,3,0.05,0.95,0.9478245704289134,29,0.0,1,0.0,1,0.0,1
136,max_ml,20,20,1,3,0.05,0.95,0.943932663119703,24,0.0,1,0.0,1,0.0,1
137,max_ml,20,20,1,3,0.05,0.95,0.9232297401919932,13,0.0,1,0.0,1,0.0,1
138,max_ml,20,20,1,3,0.05,0.95,0.908526072285912,10,0.0,1,0.0,1,0.0,1
139,max_ml,20,20,1,3,0.05,0.95,0.9368529759537289,27,0.0,1,0.0,1,0.0,1
140,max_ml,20,20,1,3,0.05,0.95,0.8940521974823216,13,0.0,1,0.0,1,0.0,1
141,max_ml,20,20,1,3,0.05,0.95,0.940105036824045,23,0.0,1,0.0,1,0.0,1
142,max_ml,20,20,1,3,0.05,0.95,0.9080597847554156,9,1.0,1,1.0,1,0.0,0
143,max_ml,20,20,1,3,0.05,0.95,0.9295748251481352,24,0.0,1,0.0,1,0.0,1
144,max_ml,20,20,1,3,0.05,0.95,0.9379504031537266,42,0.0,1,0.0,1,0.0,1
145,max_ml,20,20,1,3,0.05,0.95,0.9469403866120888,21,0.0,1,0.0,1,0.0,1
146,max_ml,20,20,1,3,0.05,0.95,0.910453931476336,8,1.0,1,0.0,0,0.0,0
147,max_ml,20,20,1,3,0.05,0.95,0.9460845093785224,17,0.0,1,0.0,1,0.0,1
148,max_ml,20,20,1,3,0.05,0.95,0.9184071496676824,29,0.0,1,0.0,1,0.0,1
149,max_ml,20,20,1,3,0.05,0.95,0.938513768457289,19,0.0,1,0.0,1,0.0,1
150,max_ml,20,20,1,3,0.05,0.95,0.855332904327321,7,1.0,1,1.0,1,0.0,0
151,max_ml,20,20,1,3,0.05,0.95,0.9033152941526544,12,0.0,1,0.0,1,0.0,1
152,max_ml,20,20,1,3,0.05,0.95,0.9278709675198398,4,1.0,1,1.0,1,1.0,1
153,max_ml,20,20,1,3,0.05,0.95,0.9131465011495898,8,0.0,1,0.0,1,0.0,1
154,max_ml,20,20,1,3,0.05,0.95,0.8794832051668477,5,1.0,1,1.0,1,1.0,1
155,max_ml,20,20,1,3,0.05,0.95,0.8930334474688735,18,0.0,1,0.0,1,0.0,1
156,max_ml,20,20,1,3,0.05,0.95,0.890536193196735,26,0.0,1,0.0,1,0.0,1
157,max_ml,20,20,1,3,0.05,0.95,0.9336517109495912,47,0.0,1,0.0,1,0.0,1
158,max_ml,20,20,1,3,0.05,0.95,0.9069712761516456,26,0.0,1,0.0,1,0.0,1
159,max_ml,20,20,1,3,0.05,0.95,0.9494092744112512,21,0.0,1,0.0,1,0.0,1
160,max_ml,20,20,1,3,0.05,0.95,0.909168815705357,13,0.0,1,0.0,1,0.0,1
161,max_ml,20,20,1,3,0.05,0.95,0.9301906735010472,18,0.0,1,0.0,1,0.0,1
162,max_ml,20,20,1,3,0.05,0.95,0.933286910453254,15,0.0,1,0.0,1,0.0,1
163,max_ml,20,20,1,3,0.05,0.95,0.896557830686615,12,0.0,0,1.0,1,1.0,1
164,max_ml,20,20,1,3,0.05,0.95,0.8812529170140692,7,1.0,1,1.0,1,0.0,0
165,max_ml,20,20,1,3,0.05,0.95,0.9206018367872024,9,1.0,1,1.0,1,1.0,1
166,max_ml,20,20,1,3,0.05,0.95,0.8878454530800797,17,0.0,1,0.0,1,0.0,1
167,max_ml,20,20,1,3,0.05,0.95,0.9482672272617227,8,1.0,1,1.0,1,1.0,1
168,max_ml,20,20,1,3,0.05,0.95,0.902369860512282,13,0.0,1,0.0,1,0.0,1
169,max_ml,20,20,1,3,0.05,0.95,0.91291719856606,21,0.0,1,0.0,1,0.0,1
170,max_ml,20,20,1,3,0.05,0.95,0.9326154049923672,21,0.0,1,0.0,1,0.0,1
171,max_ml,20,20,1,3,0.05,0.95,0.9447068997592878,38,0.0,1,0.0,1,0.0,1
172,max_ml,20,20,1,3,0.05,0.95,0.9377906465251908,42,0.0,1,0.0,1,0.0,1
173,max_ml,20,20,1,3,0.05,0.95,0.9457008828313404,16,0.0,1,0.0,1,0.0,1
174,max_ml,20,20,1,3,0.05,0.95,0.9311647544013784,11,0.0,1,0.0,1,0.0,1
175,max_ml,20,20,1,3,0.05,0.95,0.9408573112658276,5,1.0,1,1.0,1,1.0,1
176,max_ml,20,20,1,3,0.05,0.95,0.9113567908968986,20,0.0,1,0.0,1,0.0,1
177,max_ml,20,20,1,3,0.05,0.95,0.9113646330718372,34,0.0,1,0.0,1,0.0,1
178,max_ml,20,20,1,3,0.05,0.95,0.9405244053705184,44,0.0,1,0.0,1,0.0,1
179,max_ml,20,20,1,3,0.05,0.95,0.9162226012665154,26,0.0,1,0.0,1,0.0,1
180,max_ml,20,20,1,3,0.05,0.95,0.894636558399856,20,0.0,1,0.0,1,0.0,1
181,max_ml,20,20,1,3,0.05,0.95,0.9463598784826384,63,0.0,1,0.0,1,0.0,1
182,max_ml,20,20,1,3,0.05,0.95,0.8943425502845147,8,1.0,1,1.0,1,1.0,1
183,max_ml,20,20,1,3,0.05,0.95,0.92493595113626,37,0.0,1,0.0,1,0.0,1
184,max_ml,20,20,1,3,0.05,0.95,0.788405988861248,8,1.0,1,1.0,1,1.0,1
185,max_ml,20,20,1,3,0.05,0.95,0.9216585721083852,9,1.0,1,1.0,1,1.0,1
186,max_ml,20,20,1,3,0.05,0.95,0.9477298028678844,25,0.0,1,0.0,1,0.0,1
187,max_ml,20,20,1,3,0.05,0.95,0.8991634824978358,10,0.0,1,0.0,1,0.0,1
188,max_ml,20,20,1,3,0.05,0.95,0.9303470859989654,6,1.0,1,1.0,1,1.0,1
189,max_ml,20,20,1,3,0.05,0.95,0.9323750451486372,54,0.0,1,0.0,1,0.0,1
190,max_ml,20,20,1,3,0.05,0.95,0.9390758343144516,27,0.0,1,0.0,1,0.0,1
191,max_ml,20,20,1,3,0.05,0.95,0.9205001404666042,5,0.0,1,0.0,1,0.0,1
192,max_ml,20,20,1,3,0.05,0.95,0.9308555786965116,20,0.0,1,0.0,1,0.0,1
193,max_ml,20,20,1,3,0.05,0.95,0.9250327907248372,9,0.0,1,0.0,1,0.0,1
194,max_ml,20,20,1,3,0.05,0.95,0.8789733963269503,8,1.0,1,1.0,1,1.0,1
195,max_ml,20,20,1,3,0.05,0.95,0.9455574989635332,11,0.0,0,1.0,1,1.0,1
196,max_ml,20,20,1,3,0.05,0.95,0.9452384050526356,43,0.0,1,0.0,1,0.0,1
197,max_ml,20,20,1,3,0.05,0.95,0.9075114185815242,7,0.0,1,0.0,1,0.0,1
198,max_ml,20,20,1,3,0.05,0.95,0.9161021169166832,22,0.0,1,0.0,1,0.0,1
199,max_ml,20,20,1,3,0.05,0.95,0.935782974437084,22,0.0,1,0.0,1,0.0,1
200,max_ml,20,20,1,3,0.05,0.95,0.9144515109292884,25,0.0,1,0.0,1,0.0,1
201,max_ml,20,20,1,3,0.05,0.95,0.9488809477806324,12,0.0,1,0.0,1,0.0,1
202,max_ml,20,20,1,3,0.05,0.95,0.8906031724513996,24,1.0,1,0.0,0,0.0,0
203,max_ml,20,20,1,3,0.05,0.95,0.8587255683476966,7,1.0,1,1.0,1,0.0,0
204,max_ml,20,20,1,3,0.05,0.95,0.9406707082287192,25,0.0,1,0.0,1,0.0,1
205,max_ml,20,20,1,3,0.05,0.95,0.932576423681366,10,1.0,1,1.0,1,1.0,1
206,max_ml,20,20,1,3,0.05,0.95,0.9197387582805524,14,0.0,1,0.0,1,0.0,1
207,max_ml,20,20,1,3,0.05,0.95,0.855561030014502,13,0.0,1,0.0,1,0.0,1
208,max_ml,20,20,1,3,0.05,0.95,0.8897110992080953,5,1.0,1,1.0,1,1.0,1
209,max_ml,20,20,1,3,0.05,0.95,0.9292262418461842,25,0.0,1,0.0,1,0.0,1
210,max_ml,20,20,1,3,0.05,0.95,0.9224991779299584,13,0.0,1,0.0,1,0.0,1
211,max_ml,20,20,1,3,0.05,0.95,0.926607829984916,16,0.0,1,0.0,1,0.0,1
212,max_ml,20,20,1,3,0.05,0.95,0.8536163412690235,3,1.0,1,1.0,1,1.0,1
213,max_ml,20,20,1,3,0.05,0.95,0.9271326381265658,11,0.0,1,0.0,1,0.0,1
214,max_ml,20,20,1,3,0.05,0.95,0.910617712154317,45,0.0,1,0.0,1,0.0,1
215,max_ml,20,20,1,3,0.05,0.95,0.8554538834905663,12,0.0,0,1.0,1,1.0,1
216,max_ml,20,20,1,3,0.05,0.95,0.9381677396342154,25,0.0,1,0.0,1,0.0,1
217,max_ml,20,20,1,3,0.05,0.95,0.9032049950970336,20,0.0,1,0.0,1,0.0,1
218,max_ml,20,20,1,3,0.05,0.95,0.9203077125393646,9,1.0,1,1.0,1,1.0,1
219,max_ml,20,20,1,3,0.05,0.95,0.923813826215624,13,0.0,1,0.0,1,0.0,1
220,max_ml,20,20,1,3,0.05,0.95,0.9083038017251394,19,0.0,1,0.0,1,0.0,1
221,max_ml,20,20,1,3,0.05,0.95,0.931552975172462,14,0.0,1,0.0,1,0.0,1
222,max_ml,20,20,1,3,0.05,0.95,0.8360141349612973,9,0.0,1,0.0,1,0.0,1
223,max_ml,20,20,1,3,0.05,0.95,0.9177087808626998,17,0.0,1,0.0,1,0.0,1
224,max_ml,20,20,1,3,0.05,0.95,0.9241644209185746,28,0.0,1,0.0,1,0.0,1
225,max_ml,20,20,1,3,0.05,0.95,0.9298125395893893,24,0.0,1,0.0,1,0.0,1
226,max_ml,20,20,1,3,0.05,0.95,0.9255001838072304,25,0.0,1,0.0,1,0.0,1
227,max_ml,20,20,1,3,0.05,0.95,0.8750565277688177,20,0.0,1,0.0,1,0.0,1
228,max_ml,20,20,1,3,0.05,0.95,0.9490714600616724,10,0.0,0,1.0,1,1.0,1
229,max_ml,20,20,1,3,0.05,0.95,0.6300680749389762,6,1.0,1,1.0,1,1.0,1
230,max_ml,20,20,1,3,0.05,0.95,0.8132587619874677,7,1.0,1,1.0,1,1.0,1
231,max_ml,20,20,1,3,0.05,0.95,0.912329554005277,72,0.0,1,0.0,1,0.0,1
232,max_ml,20,20,1,3,0.05,0.95,0.912380479706699,10,0.0,1,0.0,1,0.0,1
233,max_ml,20,20,1,3,0.05,0.95,0.934285110907592,9,1.0,1,1.0,1,1.0,1
234,max_ml,20,20,1,3,0.05,0.95,0.8888110019377434,28,0.0,1,0.0,1,0.0,1
235,max_ml,20,20,1,3,0.05,0.95,0.9491139675660007,8,1.0,1,1.0,1,1.0,1
236,max_ml,20,20,1,3,0.05,0.95,0.8601443230276391,9,0.0,1,0.0,1,0.0,1
237,max_ml,20,20,1,3,0.05,0.95,0.9440290905574996,13,0.0,1,0.0,1,0.0,1
238,max_ml,20,20,1,3,0.05,0.95,0.9439854345785778,32,0.0,1,0.0,1,0.0,1
239,max_ml,20,20,1,3,0.05,0.95,0.9068806901475148,17,0.0,1,0.0,1,0.0,1
240,max_ml,20,20,1,3,0.05,0.95,0.9153436545752188,16,0.0,1,0.0,1,0.0,1
241,max_ml,20,20,1,3,0.05,0.95,0.8823044908526001,7,0.0,1,0.0,1,0.0,1
242,max_ml,20,20,1,3,0.05,0.95,0.9295810466704688,12,0.0,1,0.0,1,0.0,1
243,max_ml,20,20,1,3,0.05,0.95,0.9338393512968016,45,0.0,1,0.0,1,0.0,1
244,max_ml,20,20,1,3,0.05,0.95,0.9039460274374586,22,0.0,1,0.0,1,0.0,1
245,max_ml,20,20,1,3,0.05,0.95,0.9144293389200812,13,0.0,1,0.0,1,0.0,1
246,max_ml,20,20,1,3,0.05,0.95,0.9478303196511402,13,0.0,1,0.0,1,0.0,1
247,max_ml,20,20,1,3,0.05,0.95,0.9430150586187912,21,0.0,1,0.0,1,0.0,1
248,max_ml,20,20,1,3,0.05,0.95,0.7929848892609576,12,1.0,1,1.0,1,1.0,1
249,max_ml,20,20,1,3,0.05,0.95,0.8598075272840042,7,1.0,1,1.0,1,1.0,1
250,max_ml,20,20,1,3,0.05,0.95,0.9209238071026806,16,0.0,1,0.0,1,0.0,1
251,max_ml,20,20,1,3,0.05,0.95,0.8174483171834084,5,1.0,1,1.0,1,1.0,1
252,max_ml,20,20,1,3,0.05,0.95,0.9287332345178148,22,0.0,1,0.0,1,0.0,1
253,max_ml,20,20,1,3,0.05,0.95,0.9427839306436496,17,0.0,1,0.0,1,0.0,1
254,max_ml,20,20,1,3,0.05,0.95,0.9252048087827356,18,0.0,1,0.0,1,0.0,1
255,max_ml,20,20,1,3,0.05,0.95,0.9210584086651078,34,0.0,1,0.0,1,0.0,1
256,max_ml,20,20,1,3,0.05,0.95,0.8363125572797708,12,0.0,1,0.0,1,0.0,1
257,max_ml,20,20,1,3,0.05,0.95,0.9425857939524016,9,0.0,1,0.0,1,0.0,1
258,max_ml,20,20,1,3,0.05,0.95,0.9285571649578396,15,0.0,1,0.0,1,0.0,1
259,max_ml,20,20,1,3,0.05,0.95,0.9380796537770804,20,0.0,1,0.0,1,0.0,1
260,max_ml,20,20,1,3,0.05,0.95,0.8571282818004835,7,1.0,1,1.0,1,1.0,1
261,max_ml,20,20,1,3,0.05,0.95,0.8976956566165177,8,0.0,0,1.0,1,0.0,0
262,max_ml,20,20,1,3,0.05,0.95,0.9215402905281126,13,0.0,1,0.0,1,0.0,1
263,max_ml,20,20,1,3,0.05,0.95,0.9013534747139876,29,0.0,1,0.0,1,0.0,1
264,max_ml,20,20,1,3,0.05,0.95,0.8305768783716148,11,1.0,1,1.0,1,1.0,1
265,max_ml,20,20,1,3,0.05,0.95,0.8632453385970172,9,0.0,1,0.0,1,0.0,1
266,max_ml,20,20,1,3,0.05,0.95,0.8953510700175191,11,1.0,1,1.0,1,0.0,0
267,max_ml,20,20,1,3,0.05,0.95,0.9495493717687434,14,0.0,1,0.0,1,0.0,1
268,max_ml,20,20,1,3,0.05,0.95,0.9353607200284147,17,0.0,1,0.0,1,0.0,1
269,max_ml,20,20,1,3,0.05,0.95,0.9172235683293256,13,0.0,1,0.0,1,0.0,1
270,max_ml,20,20,1,3,0.05,0.95,0.937617593915992,19,0.0,1,0.0,1,0.0,1
271,max_ml,20,20,1,3,0.05,0.95,0.9365024143078164,61,0.0,1,0.0,1,0.0,1
272,max_ml,20,20,1,3,0.05,0.95,0.9209670456086644,24,0.0,0,0.0,0,1.0,1
273,max_ml,20,20,1,3,0.05,0.95,0.9182274435095076,18,0.0,1,0.0,1,0.0,1
274,max_ml,20,20,1,3,0.05,0.95,0.9170764834786596,18,0.0,1,0.0,1,0.0,1
275,max_ml,20,20,1,3,0.05,0.95,0.9108524557731316,16,0.0,1,0.0,1,0.0,1
276,max_ml,20,20,1,3,0.05,0.95,0.949249742446187,50,0.0,1,0.0,1,0.0,1
277,max_ml,20,20,1,3,0.05,0.95,0.8680642704407051,11,1.0,1,1.0,1,1.0,1
278,max_ml,20,20,1,3,0.05,0.95,0.9131963198117664,6,1.0,1,1.0,1,1.0,1
279,max_ml,20,20,1,3,0.05,0.95,0.9212387949491292,23,0.0,1,0.0,1,0.0,1
280,max_ml,20,20,1,3,0.05,0.95,0.9111988902665578,5,1.0,1,1.0,1,1.0,1
281,max_ml,20,20,1,3,0.05,0.95,0.917661496699976,12,0.0,1,0.0,1,0.0,1
282,max_ml,20,20,1,3,0.05,0.95,0.9199447585538146,11,1.0,1,1.0,1,1.0,1
283,max_ml,20,20,1,3,0.05,0.95,0.9387637854835338,18,0.0,1,0.0,1,0.0,1
284,max_ml,20,20,1,3,0.05,0.95,0.9236045659639958,22,0.0,0,0.0,0,1.0,1
285,max_ml,20,20,1,3,0.05,0.95,0.9337067669714608,10,0.0,0,1.0,1,0.0,0
286,max_ml,20,20,1,3,0.05,0.95,0.9127555070719796,9,0.0,0,1.0,1,0.0,0
287,max_ml,20,20,1,3,0.05,0.95,0.7151860140054714,5,1.0,1,1.0,1,1.0,1
288,max_ml,20,20,1,3,0.05,0.95,0.9213703862058946,12,0.0,0,0.0,0,1.0,1
289,max_ml,20,20,1,3,0.05,0.95,0.9493330594471716,19,0.0,1,0.0,1,0.0,1
290,max_ml,20,20,1,3,0.05,0.95,0.897911732739801,6,1.0,1,1.0,1,1.0,1
291,max_ml,20,20,1,3,0.05,0.95,0.9160606336276448,18,0.0,1,0.0,1,0.0,1
292,max_ml,20,20,1,3,0.05,0.95,0.9064893791507762,8,0.0,1,0.0,1,0.0,1
293,max_ml,20,20,1,3,0.05,0.95,0.9480154952104242,22,0.0,1,0.0,1,0.0,1
294,max_ml,20,20,1,3,0.05,0.95,0.944184933823007,41,0.0,1,0.0,1,0.0,1
295,max_ml,20,20,1,3,0.05,0.95,0.894609519307432,15,0.0,1,0.0,1,0.0,1
296,max_ml,20,20,1,3,0.05,0.95,0.8771450154941327,6,1.0,1,1.0,1,1.0,1
297,max_ml,20,20,1,3,0.05,0.95,0.921873730948872,16,0.0,1,0.0,1,0.0,1
298,max_ml,20,20,1,3,0.05,0.95,0.915001729513348,8,1.0,1,1.0,1,0.0,0
299,max_ml,20,20,1,3,0.05,0.95,0.9280828626616434,17,0.0,1,0.0,1,0.0,1
300,max_ml,20,20,1,3,0.05,0.95,0.9432773573881666,29,0.0,1,0.0,1,0.0,1
301,max_ml,20,20,1,3,0.05,0.95,0.841166248476836,26,0.0,1,0.0,1,0.0,1
302,max_ml,20,20,1,3,0.05,0.95,0.9029144210265933,22,0.0,1,0.0,1,0.0,1
303,max_ml,20,20,1,3,0.05,0.95,0.8951510874342987,6,1.0,1,1.0,1,1.0,1
304,max_ml,20,20,1,3,0.05,0.95,0.9066450690037768,18,0.0,1,0.0,1,0.0,1
305,max_ml,20,20,1,3,0.05,0.95,0.9227945790632768,32,0.0,1,0.0,1,0.0,1
306,max_ml,20,20,1,3,0.05,0.95,0.9015751807160473,34,0.0,1,0.0,1,0.0,1
307,max_ml,20,20,1,3,0.05,0.95,0.946752081147326,15,0.0,1,0.0,1,0.0,1
308,max_ml,20,20,1,3,0.05,0.95,0.9484732592447273,85,0.0,1,0.0,1,0.0,1
309,max_ml,20,20,1,3,0.05,0.95,0.91320421906632,18,0.0,1,0.0,1,0.0,1
310,max_ml,20,20,1,3,0.05,0.95,0.8041503951451985,10,1.0,1,1.0,1,1.0,1
311,max_ml,20,20,1,3,0.05,0.95,0.9393400768693452,17,0.0,1,0.0,1,0.0,1
312,max_ml,20,20,1,3,0.05,0.95,0.9181881918378442,11,0.0,1,0.0,1,0.0,1
313,max_ml,20,20,1,3,0.05,0.95,0.9362929981017064,13,0.0,1,0.0,1,0.0,1
314,max_ml,20,20,1,3,0.05,0.95,0.8999733659621295,9,0.0,0,1.0,1,1.0,1
315,max_ml,20,20,1,3,0.05,0.95,0.8276703616232438,14,0.0,1,0.0,1,0.0,1
316,max_ml,20,20,1,3,0.05,0.95,0.9211814135085188,27,0.0,1,0.0,1,0.0,1
317,max_ml,20,20,1,3,0.05,0.95,0.9133950563993016,23,0.0,1,0.0,1,0.0,1
318,max_ml,20,20,1,3,0.05,0.95,0.9063885795258392,32,0.0,1,0.0,1,0.0,1
319,max_ml,20,20,1,3,0.05,0.95,0.9192994452724188,24,0.0,1,0.0,1,0.0,1
320,max_ml,20,20,1,3,0.05,0.95,0.9180239620880478,30,0.0,1,0.0,1,0.0,1
321,max_ml,20,20,1,3,0.05,0.95,0.9456983003568452,12,0.0,1,0.0,1,0.0,1
322,max_ml,20,20,1,3,0.05,0.95,0.826626048835652,7,1.0,1,1.0,1,1.0,1
323,max_ml,20,20,1,3,0.05,0.95,0.8545548105789573,6,1.0,1,1.0,1,1.0,1
324,max_ml,20,20,1,3,0.05,0.95,0.8799092554581285,19,0.0,1,0.0,1,0.0,1
325,max_ml,20,20,1,3,0.05,0.95,0.9291145713672024,6,1.0,1,1.0,1,1.0,1
326,max_ml,20,20,1,3,0.05,0.95,0.8358082381494913,7,1.0,1,1.0,1,0.0,0
327,max_ml,20,20,1,3,0.05,0.95,0.9172274210180608,5,1.0,1,1.0,1,1.0,1
328,max_ml,20,20,1,3,0.05,0.95,0.9328602639053664,31,0.0,1,0.0,1,0.0,1
329,max_ml,20,20,1,3,0.05,0.95,0.914738689190028,12,0.0,1,0.0,1,0.0,1
330,max_ml,20,20,1,3,0.05,0.95,0.939410390230674,11,0.0,0,1.0,1,0.0,0
331,max_ml,20,20,1,3,0.05,0.95,0.939504628273289,17,0.0,1,0.0,1,0.0,1
332,max_ml,20,20,1,3,0.05,0.95,0.8403550407418235,6,1.0,1,1.0,1,1.0,1
333,max_ml,20,20,1,3,0.05,0.95,0.9271036725526842,21,0.0,1,0.0,1,0.0,1
334,max_ml,20,20,1,3,0.05,0.95,0.9000875471683318,12,0.0,1,0.0,1,0.0,1
335,max_ml,20,20,1,3,0.05,0.95,0.9192653305385876,21,0.0,1,0.0,1,0.0,1
336,max_ml,20,20,1,3,0.05,0.95,0.8630051880592003,17,0.0,1,0.0,1,0.0,1
337,max_ml,20,20,1,3,0.05,0.95,0.7119487494956206,9,1.0,1,1.0,1,1.0,1
338,max_ml,20,20,1,3,0.05,0.95,0.9344374257861076,13,0.0,1,0.0,1,0.0,1
339,max_ml,20,20,1,3,0.05,0.95,0.915777272249129,36,0.0,1,0.0,1,0.0,1
340,max_ml,20,20,1,3,0.05,0.95,0.9406738463527644,18,0.0,1,0.0,1,0.0,1
341,max_ml,20,20,1,3,0.05,0.95,0.9411474211333328,13,0.0,0,0.0,0,1.0,1
342,max_ml,20,20,1,3,0.05,0.95,0.9249866820441208,17,0.0,1,0.0,1,0.0,1
343,max_ml,20,20,1,3,0.05,0.95,0.9447171037036788,31,0.0,1,0.0,1,0.0,1
344,max_ml,20,20,1,3,0.05,0.95,0.8979607778381274,13,0.0,1,0.0,1,0.0,1
345,max_ml,20,20,1,3,0.05,0.95,0.9007676977374844,20,0.0,1,0.0,1,0.0,1
346,max_ml,20,20,1,3,0.05,0.95,0.930193519657608,31,0.0,1,0.0,1,0.0,1
347,max_ml,20,20,1,3,0.05,0.95,0.874176118268789,9,0.0,1,0.0,1,0.0,1
348,max_ml,20,20,1,3,0.05,0.95,0.7785562424766191,6,1.0,1,1.0,1,1.0,1
349,max_ml,20,20,1,3,0.05,0.95,0.9282659427380552,16,0.0,1,0.0,1,0.0,1
350,max_ml,20,20,1,3,0.05,0.95,0.9498605356483132,21,0.0,1,0.0,1,0.0,1
351,max_ml,20,20,1,3,0.05,0.95,0.941774323523912,27,0.0,1,0.0,1,0.0,1
352,max_ml,20,20,1,3,0.05,0.95,0.9413222260537412,27,0.0,1,0.0,1,0.0,1
353,max_ml,20,20,1,3,0.05,0.95,0.8804052433534323,7,1.0,1,1.0,1,1.0,1
354,max_ml,20,20,1,3,0.05,0.95,0.913019972499477,5,1.0,1,1.0,1,1.0,1
355,max_ml,20,20,1,3,0.05,0.95,0.8872306591128606,6,1.0,1,1.0,1,1.0,1
356,max_ml,20,20,1,3,0.05,0.95,0.8904589706608783,11,0.0,0,0.0,0,1.0,1
357,max_ml,20,20,1,3,0.05,0.95,0.926034018386944,20,0.0,0,0.0,0,1.0,1
358,max_ml,20,20,1,3,0.05,0.95,0.9463540278538038,9,0.0,0,1.0,1,0.0,0
359,max_ml,20,20,1,3,0.05,0.95,0.9368339115008948,8,0.0,0,1.0,1,1.0,1
360,max_ml,20,20,1,3,0.05,0.95,0.9440964733818324,31,0.0,1,0.0,1,0.0,1
361,max_ml,20,20,1,3,0.05,0.95,0.89980541729892,7,1.0,1,1.0,1,0.0,0
362,max_ml,20,20,1,3,0.05,0.95,0.9280640005675524,18,0.0,1,0.0,1,0.0,1
363,max_ml,20,20,1,3,0.05,0.95,0.9444923967778932,9,0.0,1,0.0,1,0.0,1
364,max_ml,20,20,1,3,0.05,0.95,0.9417074282583044,56,0.0,1,0.0,1,0.0,1
365,max_ml,20,20,1,3,0.05,0.95,0.9433733034064392,18,0.0,1,0.0,1,0.0,1
366,max_ml,20,20,1,3,0.05,0.95,0.9106637462698476,9,1.0,1,1.0,1,1.0,1
367,max_ml,20,20,1,3,0.05,0.95,0.8886019066734031,11,0.0,1,0.0,1,0.0,1
368,max_ml,20,20,1,3,0.05,0.95,0.904582990585179,16,0.0,1,0.0,1,0.0,1
369,max_ml,20,20,1,3,0.05,0.95,0.9414974104735946,13,0.0,1,0.0,1,0.0,1
370,max_ml,20,20,1,3,0.05,0.95,0.9258995505201438,14,0.0,1,0.0,1,0.0,1
371,max_ml,20,20,1,3,0.05,0.95,0.9238781657119408,50,0.0,1,0.0,1,0.0,1
372,max_ml,20,20,1,3,0.05,0.95,0.9235159182173924,17,0.0,1,0.0,1,0.0,1
373,max_ml,20,20,1,3,0.05,0.95,0.9274711700017187,19,0.0,1,0.0,1,0.0,1
374,max_ml,20,20,1,3,0.05,0.95,0.9145598417958212,19,1.0,1,1.0,1,1.0,1
375,max_ml,20,20,1,3,0.05,0.95,0.9208352009386914,18,0.0,1,0.0,1,0.0,1
376,max_ml,20,20,1,3,0.05,0.95,0.8079895204413144,7,0.0,1,0.0,1,0.0,1
377,max_ml,20,20,1,3,0.05,0.95,0.9455600423769174,22,0.0,1,0.0,1,0.0,1
378,max_ml,20,20,1,3,0.05,0.95,0.9314874636065144,25,0.0,1,0.0,1,0.0,1
379,max_ml,20,20,1,3,0.05,0.95,0.9439705480312772,18,0.0,1,0.0,1,0.0,1
380,max_ml,20,20,1,3,0.05,0.95,0.8393297742878835,10,1.0,1,1.0,1,1.0,1
381,max_ml,20,20,1,3,0.05,0.95,0.9271958450291324,35,0.0,1,0.0,1,0.0,1
382,max_ml,20,20,1,3,0.05,0.95,0.9333489554901244,28,0.0,1,0.0,1,0.0,1
383,max_ml,20,20,1,3,0.05,0.95,0.942667884375332,35,0.0,1,0.0,1,0.0,1
384,max_ml,20,20,1,3,0.05,0.95,0.9490695984269768,27,0.0,1,0.0,1,0.0,1
385,max_ml,20,20,1,3,0.05,0.95,0.93102362238959,12,0.0,1,0.0,1,0.0,1
386,max_ml,20,20,1,3,0.05,0.95,0.9325802440643968,45,0.0,1,0.0,1,0.0,1
387,max_ml,20,20,1,3,0.05,0.95,0.9223157655125064,25,0.0,1,0.0,1,0.0,1
388,max_ml,20,20,1,3,0.05,0.95,0.9480907393062152,6,1.0,1,1.0,1,1.0,1
389,max_ml,20,20,1,3,0.05,0.95,0.8788750023583678,34,0.0,1,0.0,1,0.0,1
390,max_ml,20,20,1,3,0.05,0.95,0.9131947199758929,23,0.0,1,0.0,1,0.0,1
391,max_ml,20,20,1,3,0.05,0.95,0.874918454840765,16,0.0,1,0.0,1,0.0,1
392,max_ml,20,20,1,3,0.05,0.95,0.9282957517975272,9,1.0,1,1.0,1,1.0,1
393,max_ml,20,20,1,3,0.05,0.95,0.9456067149693556,40,0.0,1,0.0,1,0.0,1
394,max_ml,20,20,1,3,0.05,0.95,0.912420981079994,13,0.0,1,0.0,1,0.0,1
395,max_ml,20,20,1,3,0.05,0.95,0.8947029621731918,9,1.0,1,1.0,1,1.0,1
396,max_ml,20,20,1,3,0.05,0.95,0.9228849779022876,40,0.0,1,0.0,1,0.0,1
397,max_ml,20,20,1,3,0.05,0.95,0.8291357180834414,14,0.0,0,1.0,1,1.0,1
398,max_ml,20,20,1,3,0.05,0.95,0.9172591789438388,6,1.0,1,1.0,1,1.0,1
399,max_ml,20,20,1,3,0.05,0.95,0.9428614169380656,14,0.0,1,0.0,1,0.0,1
400,max_ml,20,20,1,3,0.05,0.95,0.9497472199315802,21,0.0,1,0.0,1,0.0,1
401,max_ml,20,20,1,3,0.05,0.95,0.8980633814496803,26,0.0,1,0.0,1,0.0,1
402,max_ml,20,20,1,3,0.05,0.95,0.8063125695389345,11,1.0,1,1.0,1,1.0,1
403,max_ml,20,20,1,3,0.05,0.95,0.9172684931870344,11,0.0,0,0.0,0,1.0,1
404,max_ml,20,20,1,3,0.05,0.95,0.906082959069965,22,0.0,1,0.0,1,0.0,1
405,max_ml,20,20,1,3,0.05,0.95,0.9250340032539116,13,1.0,1,1.0,1,1.0,1
406,max_ml,20,20,1,3,0.05,0.95,0.9412788435874898,14,0.0,1,0.0,1,0.0,1
407,max_ml,20,20,1,3,0.05,0.95,0.8827990084993786,8,0.0,0,1.0,1,1.0,1
408,max_ml,20,20,1,3,0.05,0.95,0.9295381947796416,12,0.0,1,0.0,1,0.0,1
409,max_ml,20,20,1,3,0.05,0.95,0.8859796120633534,17,0.0,1,0.0,1,0.0,1
410,max_ml,20,20,1,3,0.05,0.95,0.9439555958793449,26,0.0,1,0.0,1,0.0,1
411,max_ml,20,20,1,3,0.05,0.95,0.9302028138740464,20,0.0,1,0.0,1,0.0,1
412,max_ml,20,20,1,3,0.05,0.95,0.935169780859592,31,0.0,1,0.0,1,0.0,1
413,max_ml,20,20,1,3,0.05,0.95,0.942839340110324,40,0.0,1,0.0,1,0.0,1
414,max_ml,20,20,1,3,0.05,0.95,0.9336972030154764,7,1.0,1,1.0,1,1.0,1
415,max_ml,20,20,1,3,0.05,0.95,0.905824046888716,10,0.0,1,0.0,1,0.0,1
416,max_ml,20,20,1,3,0.05,0.95,0.8824713177529049,9,0.0,0,1.0,1,0.0,0
417,max_ml,20,20,1,3,0.05,0.95,0.9463120193292612,12,0.0,1,0.0,1,0.0,1
418,max_ml,20,20,1,3,0.05,0.95,0.9155109161966154,28,0.0,1,0.0,1,0.0,1
419,max_ml,20,20,1,3,0.05,0.95,0.8731846587333683,10,0.0,1,0.0,1,0.0,1
420,max_ml,20,20,1,3,0.05,0.95,0.9472380016845938,12,0.0,1,0.0,1,0.0,1
421,max_ml,20,20,1,3,0.05,0.95,0.9345547253831824,19,0.0,1,0.0,1,0.0,1
422,max_ml,20,20,1,3,0.05,0.95,0.916850062846336,10,0.0,0,1.0,1,0.0,0
423,max_ml,20,20,1,3,0.05,0.95,0.8350425102396325,6,1.0,1,1.0,1,1.0,1
424,max_ml,20,20,1,3,0.05,0.95,0.9415499900543274,31,0.0,1,0.0,1,0.0,1
425,max_ml,20,20,1,3,0.05,0.95,0.9150600826057916,15,0.0,0,0.0,0,1.0,1
426,max_ml,20,20,1,3,0.05,0.95,0.8732172080383773,10,0.0,0,1.0,1,0.0,0
427,max_ml,20,20,1,3,0.05,0.95,0.8915754549737713,11,0.0,1,0.0,1,0.0,1
428,max_ml,20,20,1,3,0.05,0.95,0.8796153998481624,11,0.0,1,0.0,1,0.0,1
429,max_ml,20,20,1,3,0.05,0.95,0.9327724806525411,31,0.0,1,0.0,1,0.0,1
430,max_ml,20,20,1,3,0.05,0.95,0.8884001482903919,32,0.0,1,0.0,1,0.0,1
431,max_ml,20,20,1,3,0.05,0.95,0.9415726006879626,19,0.0,1,0.0,1,0.0,1
432,max_ml,20,20,1,3,0.05,0.95,0.8258878540721849,13,1.0,1,1.0,1,1.0,1
433,max_ml,20,20,1,3,0.05,0.95,0.9083064191563454,7,1.0,1,1.0,1,0.0,0
434,max_ml,20,20,1,3,0.05,0.95,0.9015289094175474,9,0.0,1,0.0,1,0.0,1
435,max_ml,20,20,1,3,0.05,0.95,0.9376585051979476,15,0.0,1,0.0,1,0.0,1
436,max_ml,20,20,1,3,0.05,0.95,0.9420391261545608,5,1.0,1,1.0,1,1.0,1
437,max_ml,20,20,1,3,0.05,0.95,0.9434072741780116,13,0.0,1,0.0,1,0.0,1
438,max_ml,20,20,1,3,0.05,0.95,0.945804651023556,12,0.0,1,0.0,1,0.0,1
439,max_ml,20,20,1,3,0.05,0.95,0.9216975743944014,12,0.0,1,0.0,1,0.0,1
440,max_ml,20,20,1,3,0.05,0.95,0.90748190976901,7,1.0,1,1.0,1,1.0,1
441,max_ml,20,20,1,3,0.05,0.95,0.8911448264690697,10,1.0,1,1.0,1,1.0,1
442,max_ml,20,20,1,3,0.05,0.95,0.9299565142888204,21,0.0,1,0.0,1,0.0,1
443,max_ml,20,20,1,3,0.05,0.95,0.9015511170599304,18,0.0,1,0.0,1,0.0,1
444,max_ml,20,20,1,3,0.05,0.95,0.921605318136615,22,0.0,1,0.0,1,0.0,1
445,max_ml,20,20,1,3,0.05,0.95,0.9324661325999738,6,1.0,1,1.0,1,1.0,1
446,max_ml,20,20,1,3,0.05,0.95,0.7863082595741878,9,1.0,1,1.0,1,1.0,1
447,max_ml,20,20,1,3,0.05,0.95,0.9340016467405,15,0.0,1,0.0,1,0.0,1
448,max_ml,20,20,1,3,0.05,0.95,0.9262599882308302,8,0.0,1,0.0,1,0.0,1
449,max_ml,20,20,1,3,0.05,0.95,0.947212286204592,32,0.0,1,0.0,1,0.0,1
450,max_ml,20,20,1,3,0.05,0.95,0.9414630182285946,23,0.0,1,0.0,1,0.0,1
451,max_ml,20,20,1,3,0.05,0.95,0.8055443212955187,7,1.0,1,1.0,1,1.0,1
452,max_ml,20,20,1,3,0.05,0.95,0.862723674838382,7,0.0,1,0.0,1,0.0,1
453,max_ml,20,20,1,3,0.05,0.95,0.9319393909259048,36,0.0,1,0.0,1,0.0,1
454,max_ml,20,20,1,3,0.05,0.95,0.8913800137400814,11,0.0,0,1.0,1,0.0,0
455,max_ml,20,20,1,3,0.05,0.95,0.9323880298752248,17,0.0,1,0.0,1,0.0,1
456,max_ml,20,20,1,3,0.05,0.95,0.8357124002364108,13,0.0,1,0.0,1,0.0,1
457,max_ml,20,20,1,3,0.05,0.95,0.7722966703692823,8,1.0,1,1.0,1,1.0,1
458,max_ml,20,20,1,3,0.05,0.95,0.9041193688594108,13,0.0,1,0.0,1,0.0,1
459,max_ml,20,20,1,3,0.05,0.95,0.9254043725883854,32,0.0,1,0.0,1,0.0,1
460,max_ml,20,20,1,3,0.05,0.95,0.9099606306528664,20,0.0,1,0.0,1,0.0,1
461,max_ml,20,20,1,3,0.05,0.95,0.8243749992259072,12,0.0,1,0.0,1,0.0,1
462,max_ml,20,20,1,3,0.05,0.95,0.9477830149042809,30,0.0,1,0.0,1,0.0,1
463,max_ml,20,20,1,3,0.05,0.95,0.8865976567508981,4,1.0,1,1.0,1,1.0,1
464,max_ml,20,20,1,3,0.05,0.95,0.9196754795487676,42,0.0,1,0.0,1,0.0,1
465,max_ml,20,20,1,3,0.05,0.95,0.884272587636256,21,0.0,1,0.0,1,0.0,1
466,max_ml,20,20,1,3,0.05,0.95,0.9226617585795764,40,0.0,1,0.0,1,0.0,1
467,max_ml,20,20,1,3,0.05,0.95,0.9409551231802814,15,0.0,1,0.0,1,0.0,1
468,max_ml,20,20,1,3,0.05,0.95,0.9211781248340084,12,0.0,1,0.0,1,0.0,1
469,max_ml,20,20,1,3,0.05,0.95,0.8792140831876474,15,0.0,0,1.0,1,1.0,1
470,max_ml,20,20,1,3,0.05,0.95,0.9487055350750724,53,0.0,1,0.0,1,0.0,1
471,max_ml,20,20,1,3,0.05,0.95,0.9313349241241492,16,0.0,1,0.0,1,0.0,1
472,max_ml,20,20,1,3,0.05,0.95,0.9309950745900772,9,0.0,0,0.0,0,1.0,1
473,max_ml,20,20,1,3,0.05,0.95,0.913091811141544,13,0.0,1,0.0,1,0.0,1
474,max_ml,20,20,1,3,0.05,0.95,0.8231493856405466,9,0.0,1,0.0,1,0.0,1
475,max_ml,20,20,1,3,0.05,0.95,0.9222943174500434,21,0.0,1,0.0,1,0.0,1
476,max_ml,20,20,1,3,0.05,0.95,0.9317254914007868,7,1.0,1,1.0,1,1.0,1
477,max_ml,20,20,1,3,0.05,0.95,0.9471049843380402,51,0.0,1,0.0,1,0.0,1
478,max_ml,20,20,1,3,0.05,0.95,0.8237892808616961,14,0.0,1,0.0,1,0.0,1
479,max_ml,20,20,1,3,0.05,0.95,0.9418980351372672,36,0.0,1,0.0,1,0.0,1
480,max_ml,20,20,1,3,0.05,0.95,0.9181089038711242,24,0.0,1,0.0,1,0.0,1
481,max_ml,20,20,1,3,0.05,0.95,0.942687322983532,8,0.0,1,0.0,1,0.0,1
482,max_ml,20,20,1,3,0.05,0.95,0.8711856680443314,14,0.0,1,0.0,1,0.0,1
483,max_ml,20,20,1,3,0.05,0.95,0.8559310403907083,6,1.0,1,1.0,1,1.0,1
484,max_ml,20,20,1,3,0.05,0.95,0.9152210410636452,9,0.0,1,0.0,1,0.0,1
485,max_ml,20,20,1,3,0.05,0.95,0.9345964279523888,29,0.0,1,0.0,1,0.0,1
486,max_ml,20,20,1,3,0.05,0.95,0.9302698992055616,7,1.0,1,0.0,0,0.0,0
487,max_ml,20,20,1,3,0.05,0.95,0.840819195036618,24,0.0,1,0.0,1,0.0,1
488,max_ml,20,20,1,3,0.05,0.95,0.926155331677031,11,0.0,0,1.0,1,1.0,1
489,max_ml,20,20,1,3,0.05,0.95,0.94483761674917,15,0.0,1,0.0,1,0.0,1
490,max_ml,20,20,1,3,0.05,0.95,0.8767734790806763,28,0.0,1,0.0,1,0.0,1
491,max_ml,20,20,1,3,0.05,0.95,0.93860914365768,80,0.0,1,0.0,1,0.0,1
492,max_ml,20,20,1,3,0.05,0.95,0.8213535282742367,11,0.0,1,0.0,1,0.0,1
493,max_ml,20,20,1,3,0.05,0.95,0.8108992265505658,13,0.0,1,0.0,1,0.0,1
494,max_ml,20,20,1,3,0.05,0.95,0.8774060434510889,6,1.0,1,1.0,1,1.0,1
495,max_ml,20,20,1,3,0.05,0.95,0.9335084248379087,5,1.0,1,1.0,1,1.0,1
496,max_ml,20,20,1,3,0.05,0.95,0.9422664600025344,24,0.0,1,0.0,1,0.0,1
497,max_ml,20,20,1,3,0.05,0.95,0.9258052352779972,21,0.0,1,0.0,1,0.0,1
498,max_ml,20,20,1,3,0.05,0.95,0.9396957299592674,24,0.0,1,0.0,1,0.0,1
499,max_ml,20,20,1,3,0.05,0.95,0.8580544187643825,30,0.0,1,0.0,1,0.0,1
500,max_ml,20,20,1,3,0.05,0.95,0.884785913332191,6,1.0,1,1.0,1,1.0,1
501,max_ml,20,20,1,3,0.05,0.95,0.8852225222368536,19,0.0,1,0.0,1,0.0,1
502,max_ml,20,20,1,3,0.05,0.95,0.9180718702368654,8,0.0,1,0.0,1,0.0,1
503,max_ml,20,20,1,3,0.05,0.95,0.8081271299572195,18,1.0,1,1.0,1,1.0,1
504,max_ml,20,20,1,3,0.05,0.95,0.8923258324885406,11,0.0,1,0.0,1,0.0,1
505,max_ml,20,20,1,3,0.05,0.95,0.9224210131404572,10,0.0,1,0.0,1,0.0,1
506,max_ml,20,20,1,3,0.05,0.95,0.9104937735730344,29,0.0,1,0.0,1,0.0,1
507,max_ml,20,20,1,3,0.05,0.95,0.9330300669846332,48,0.0,1,0.0,1,0.0,1
508,max_ml,20,20,1,3,0.05,0.95,0.8980023975898022,14,0.0,1,0.0,1,0.0,1
509,max_ml,20,20,1,3,0.05,0.95,0.8700908772241202,9,1.0,1,1.0,1,1.0,1
510,max_ml,20,20,1,3,0.05,0.95,0.94942631352319,9,1.0,1,1.0,1,1.0,1
511,max_ml,20,20,1,3,0.05,0.95,0.9408314563343166,16,0.0,1,0.0,1,0.0,1
512,max_ml,20,20,1,3,0.05,0.95,0.9392037628676584,37,0.0,1,0.0,1,0.0,1
513,max_ml,20,20,1,3,0.05,0.95,0.9411229813959032,30,0.0,1,0.0,1,0.0,1
514,max_ml,20,20,1,3,0.05,0.95,0.92842807651158,18,0.0,1,0.0,1,0.0,1
515,max_ml,20,20,1,3,0.05,0.95,0.8755646323462092,24,0.0,1,0.0,1,0.0,1
516,max_ml,20,20,1,3,0.05,0.95,0.947285642599312,24,0.0,1,0.0,1,0.0,1
517,max_ml,20,20,1,3,0.05,0.95,0.9456769915868188,40,0.0,1,0.0,1,0.0,1
518,max_ml,20,20,1,3,0.05,0.95,0.9093587517048553,15,0.0,1,0.0,1,0.0,1
519,max_ml,20,20,1,3,0.05,0.95,0.8179805391073973,23,0.0,1,0.0,1,0.0,1
520,max_ml,20,20,1,3,0.05,0.95,0.9453993191864378,22,0.0,1,0.0,1,0.0,1
521,max_ml,20,20,1,3,0.05,0.95,0.9410427121357136,73,0.0,1,0.0,1,0.0,1
522,max_ml,20,20,1,3,0.05,0.95,0.8844700869042107,7,1.0,1,1.0,1,1.0,1
523,max_ml,20,20,1,3,0.05,0.95,0.9207994221996554,13,0.0,1,0.0,1,0.0,1
524,max_ml,20,20,1,3,0.05,0.95,0.9097438697577458,25,0.0,1,0.0,1,0.0,1
525,max_ml,20,20,1,3,0.05,0.95,0.876669551176617,12,0.0,1,0.0,1,0.0,1
526,max_ml,20,20,1,3,0.05,0.95,0.8708173366415957,11,1.0,1,1.0,1,1.0,1
527,max_ml,20,20,1,3,0.05,0.95,0.9472155566980625,34,0.0,1,0.0,1,0.0,1
528,max_ml,20,20,1,3,0.05,0.95,0.8481636746471382,7,1.0,1,1.0,1,1.0,1
529,max_ml,20,20,1,3,0.05,0.95,0.9335442515476524,30,0.0,1,0.0,1,0.0,1
530,max_ml,20,20,1,3,0.05,0.95,0.7720178244864254,8,1.0,1,1.0,1,1.0,1
531,max_ml,20,20,1,3,0.05,0.95,0.9295945006249998,26,0.0,1,0.0,1,0.0,1
532,max_ml,20,20,1,3,0.05,0.95,0.92873661552613,24,0.0,1,0.0,1,0.0,1
533,max_ml,20,20,1,3,0.05,0.95,0.9149645132647958,9,0.0,1,0.0,1,0.0,1
534,max_ml,20,20,1,3,0.05,0.95,0.94898746830604,86,0.0,1,0.0,1,0.0,1
535,max_ml,20,20,1,3,0.05,0.95,0.9235814237256252,13,0.0,1,0.0,1,0.0,1
536,max_ml,20,20,1,3,0.05,0.95,0.9379702918184848,27,0.0,1,0.0,1,0.0,1
537,max_ml,20,20,1,3,0.05,0.95,0.7805926131271075,8,1.0,1,1.0,1,1.0,1
538,max_ml,20,20,1,3,0.05,0.95,0.9232675958418408,11,0.0,1,0.0,1,0.0,1
539,max_ml,20,20,1,3,0.05,0.95,0.9396146839211892,31,0.0,1,0.0,1,0.0,1
540,max_ml,20,20,1,3,0.05,0.95,0.9197892073378048,35,0.0,1,0.0,1,0.0,1
541,max_ml,20,20,1,3,0.05,0.95,0.923171524344616,16,0.0,1,0.0,1,0.0,1
542,max_ml,20,20,1,3,0.05,0.95,0.8983505379546258,16,0.0,1,0.0,1,0.0,1
543,max_ml,20,20,1,3,0.05,0.95,0.939863199174535,7,1.0,1,1.0,1,1.0,1
544,max_ml,20,20,1,3,0.05,0.95,0.9260024652817102,9,0.0,0,0.0,0,1.0,1
545,max_ml,20,20,1,3,0.05,0.95,0.9314096343141433,20,0.0,1,0.0,1,0.0,1
546,max_ml,20,20,1,3,0.05,0.95,0.9410362688745344,7,1.0,1,1.0,1,1.0,1
547,max_ml,20,20,1,3,0.05,0.95,0.937783910948371,21,0.0,1,0.0,1,0.0,1
548,max_ml,20,20,1,3,0.05,0.95,0.7972062181964923,5,1.0,1,1.0,1,1.0,1
549,max_ml,20,20,1,3,0.05,0.95,0.8611396915674154,11,0.0,1,0.0,1,0.0,1
550,max_ml,20,20,1,3,0.05,0.95,0.8928464300668427,18,0.0,1,0.0,1,0.0,1
551,max_ml,20,20,1,3,0.05,0.95,0.9407036080525556,38,0.0,1,0.0,1,0.0,1
552,max_ml,20,20,1,3,0.05,0.95,0.9225792373252276,15,0.0,1,0.0,1,0.0,1
553,max_ml,20,20,1,3,0.05,0.95,0.9193572526837472,12,0.0,0,1.0,1,0.0,0
554,max_ml,20,20,1,3,0.05,0.95,0.8901874595364815,8,1.0,1,1.0,1,1.0,1
555,max_ml,20,20,1,3,0.05,0.95,0.9272563943951236,14,0.0,1,0.0,1,0.0,1
556,max_ml,20,20,1,3,0.05,0.95,0.8204253093716476,11,0.0,1,0.0,1,0.0,1
557,max_ml,20,20,1,3,0.05,0.95,0.900568392923753,14,0.0,1,0.0,1,0.0,1
558,max_ml,20,20,1,3,0.05,0.95,0.9296712748345872,14,0.0,1,0.0,1,0.0,1
559,max_ml,20,20,1,3,0.05,0.95,0.9129832636756436,41,0.0,1,0.0,1,0.0,1
560,max_ml,20,20,1,3,0.05,0.95,0.8159171774228046,11,1.0,1,1.0,1,1.0,1
561,max_ml,20,20,1,3,0.05,0.95,0.921827020281557,14,1.0,1,1.0,1,1.0,1
562,max_ml,20,20,1,3,0.05,0.95,0.9431000276656416,30,0.0,1,0.0,1,0.0,1
563,max_ml,20,20,1,3,0.05,0.95,0.9279659264317828,24,0.0,1,0.0,1,0.0,1
564,max_ml,20,20,1,3,0.05,0.95,0.949092725124734,18,0.0,1,0.0,1,0.0,1
565,max_ml,20,20,1,3,0.05,0.95,0.9449747640152408,7,1.0,1,1.0,1,1.0,1
566,max_ml,20,20,1,3,0.05,0.95,0.8530275014633917,12,0.0,1,0.0,1,0.0,1
567,max_ml,20,20,1,3,0.05,0.95,0.9292983473308868,10,0.0,1,0.0,1,0.0,1
568,max_ml,20,20,1,3,0.05,0.95,0.9440795865730286,25,0.0,1,0.0,1,0.0,1
569,max_ml,20,20,1,3,0.05,0.95,0.9067135638862088,21,0.0,1,0.0,1,0.0,1
570,max_ml,20,20,1,3,0.05,0.95,0.8363023077638873,15,0.0,0,0.0,0,1.0,1
571,max_ml,20,20,1,3,0.05,0.95,0.7501790655135471,28,0.0,1,0.0,1,0.0,1
572,max_ml,20,20,1,3,0.05,0.95,0.8367202456365807,13,0.0,1,0.0,1,0.0,1
573,max_ml,20,20,1,3,0.05,0.95,0.9085893476514224,26,0.0,1,0.0,1,0.0,1
574,max_ml,20,20,1,3,0.05,0.95,0.9101184780431456,17,0.0,0,0.0,0,1.0,1
575,max_ml,20,20,1,3,0.05,0.95,0.9325192348061916,28,0.0,1,0.0,1,0.0,1
576,max_ml,20,20,1,3,0.05,0.95,0.8311305426655597,8,1.0,1,1.0,1,1.0,1
577,max_ml,20,20,1,3,0.05,0.95,0.8527211067913686,6,1.0,1,1.0,1,1.0,1
578,max_ml,20,20,1,3,0.05,0.95,0.9363797632415488,10,0.0,1,0.0,1,0.0,1
579,max_ml,20,20,1,3,0.05,0.95,0.8765275220291368,6,1.0,1,1.0,1,1.0,1
580,max_ml,20,20,1,3,0.05,0.95,0.946468185703388,16,0.0,1,0.0,1,0.0,1
581,max_ml,20,20,1,3,0.05,0.95,0.9316082655433072,5,1.0,1,1.0,1,1.0,1
582,max_ml,20,20,1,3,0.05,0.95,0.9407769046368444,43,0.0,1,0.0,1,0.0,1
583,max_ml,20,20,1,3,0.05,0.95,0.9035829831090306,12,0.0,1,0.0,1,0.0,1
584,max_ml,20,20,1,3,0.05,0.95,0.9100511356980544,17,0.0,1,0.0,1,0.0,1
585,max_ml,20,20,1,3,0.05,0.95,0.942307342790333,40,0.0,1,0.0,1,0.0,1
586,max_ml,20,20,1,3,0.05,0.95,0.910532283690666,38,0.0,1,0.0,1,0.0,1
587,max_ml,20,20,1,3,0.05,0.95,0.840924298848828,10,0.0,0,1.0,1,0.0,0
588,max_ml,20,20,1,3,0.05,0.95,0.8922255558587671,7,1.0,1,1.0,1,1.0,1
589,max_ml,20,20,1,3,0.05,0.95,0.916993671238486,26,0.0,1,0.0,1,0.0,1
590,max_ml,20,20,1,3,0.05,0.95,0.9401490904401004,62,0.0,1,0.0,1,0.0,1
591,max_ml,20,20,1,3,0.05,0.95,0.9422127448184128,33,0.0,1,0.0,1,0.0,1
592,max_ml,20,20,1,3,0.05,0.95,0.5948397803743489,3,1.0,1,1.0,1,1.0,1
593,max_ml,20,20,1,3,0.05,0.95,0.9349718356264228,26,0.0,1,0.0,1,0.0,1
594,max_ml,20,20,1,3,0.05,0.95,0.9419763105773474,9,0.0,0,1.0,1,0.0,0
595,max_ml,20,20,1,3,0.05,0.95,0.9351708796343672,38,0.0,1,0.0,1,0.0,1
596,max_ml,20,20,1,3,0.05,0.95,0.8664434169072868,13,0.0,1,0.0,1,0.0,1
597,max_ml,20,20,1,3,0.05,0.95,0.9202455123442088,8,1.0,1,1.0,1,0.0,0
598,max_ml,20,20,1,3,0.05,0.95,0.9124621929930596,12,0.0,1,0.0,1,0.0,1
599,max_ml,20,20,1,3,0.05,0.95,0.890274929514793,36,0.0,1,0.0,1,0.0,1
600,max_ml,20,20,1,3,0.05,0.95,0.8946804288098308,15,0.0,1,0.0,1,0.0,1
601,max_ml,20,20,1,3,0.05,0.95,0.9374543734191856,16,0.0,1,0.0,1,0.0,1
602,max_ml,20,20,1,3,0.05,0.95,0.8695349728793219,13,1.0,1,1.0,1,1.0,1
603,max_ml,20,20,1,3,0.05,0.95,0.8965526717995356,18,0.0,1,0.0,1,0.0,1
604,max_ml,20,20,1,3,0.05,0.95,0.9191152360645904,10,1.0,1,1.0,1,1.0,1
605,max_ml,20,20,1,3,0.05,0.95,0.9223349255323948,17,0.0,1,0.0,1,0.0,1
606,max_ml,20,20,1,3,0.05,0.95,0.8737966848417026,7,1.0,1,1.0,1,1.0,1
607,max_ml,20,20,1,3,0.05,0.95,0.9326088507653406,20,0.0,1,0.0,1,0.0,1
608,max_ml,20,20,1,3,0.05,0.95,0.9105655053745294,9,0.0,1,0.0,1,0.0,1
609,max_ml,20,20,1,3,0.05,0.95,0.937385877905738,73,0.0,1,0.0,1,0.0,1
610,max_ml,20,20,1,3,0.05,0.95,0.9022454243094578,39,0.0,1,0.0,1,0.0,1
611,max_ml,20,20,1,3,0.05,0.95,0.9346754622731308,46,0.0,1,0.0,1,0.0,1
612,max_ml,20,20,1,3,0.05,0.95,0.9016048554720836,10,1.0,1,0.0,0,0.0,0
613,max_ml,20,20,1,3,0.05,0.95,0.904879681918758,18,0.0,1,0.0,1,0.0,1
614,max_ml,20,20,1,3,0.05,0.95,0.8543936939511343,7,1.0,1,1.0,1,1.0,1
615,max_ml,20,20,1,3,0.05,0.95,0.94710768274073,45,0.0,1,0.0,1,0.0,1
616,max_ml,20,20,1,3,0.05,0.95,0.90118002638431,11,0.0,1,0.0,1,0.0,1
617,max_ml,20,20,1,3,0.05,0.95,0.9466877272461772,10,0.0,1,0.0,1,0.0,1
618,max_ml,20,20,1,3,0.05,0.95,0.9009418143646046,39,0.0,1,0.0,1,0.0,1
619,max_ml,20,20,1,3,0.05,0.95,0.8432930003607922,6,1.0,1,0.0,0,0.0,0
620,max_ml,20,20,1,3,0.05,0.95,0.9453123273869304,8,1.0,1,0.0,0,0.0,0
621,max_ml,20,20,1,3,0.05,0.95,0.8687835900012028,4,1.0,1,1.0,1,1.0,1
622,max_ml,20,20,1,3,0.05,0.95,0.8607820628995664,10,0.0,1,0.0,1,0.0,1
623,max_ml,20,20,1,3,0.05,0.95,0.92206042776452,17,0.0,1,0.0,1,0.0,1
624,max_ml,20,20,1,3,0.05,0.95,0.923246436592674,18,0.0,1,0.0,1,0.0,1
625,max_ml,20,20,1,3,0.05,0.95,0.9022579038876908,5,1.0,1,1.0,1,1.0,1
626,max_ml,20,20,1,3,0.05,0.95,0.844251968252962,22,0.0,1,0.0,1,0.0,1
627,max_ml,20,20,1,3,0.05,0.95,0.8713684127460857,17,0.0,1,0.0,1,0.0,1
628,max_ml,20,20,1,3,0.05,0.95,0.9112643983118802,6,1.0,1,1.0,1,1.0,1
629,max_ml,20,20,1,3,0.05,0.95,0.9312476227826532,25,0.0,1,0.0,1,0.0,1
630,max_ml,20,20,1,3,0.05,0.95,0.8102947724007264,27,0.0,0,1.0,1,1.0,1
631,max_ml,20,20,1,3,0.05,0.95,0.8874796269724374,9,0.0,0,0.0,0,1.0,1
632,max_ml,20,20,1,3,0.05,0.95,0.9336413713035068,8,0.0,0,1.0,1,1.0,1
633,max_ml,20,20,1,3,0.05,0.95,0.8634120882938257,9,0.0,1,0.0,1,0.0,1
634,max_ml,20,20,1,3,0.05,0.95,0.9479591302165782,13,0.0,1,0.0,1,0.0,1
635,max_ml,20,20,1,3,0.05,0.95,0.8640409184075004,10,0.0,1,0.0,1,0.0,1
636,max_ml,20,20,1,3,0.05,0.95,0.9422922600647928,11,0.0,1,0.0,1,0.0,1
637,max_ml,20,20,1,3,0.05,0.95,0.8892658288754091,7,1.0,1,1.0,1,0.0,0
638,max_ml,20,20,1,3,0.05,0.95,0.9321785826863818,8,0.0,1,0.0,1,0.0,1
639,max_ml,20,20,1,3,0.05,0.95,0.9380823462910214,28,0.0,1,0.0,1,0.0,1
640,max_ml,20,20,1,3,0.05,0.95,0.8406491204632797,7,1.0,1,1.0,1,1.0,1
641,max_ml,20,20,1,3,0.05,0.95,0.913497447162143,10,1.0,1,1.0,1,1.0,1
642,max_ml,20,20,1,3,0.05,0.95,0.8509846224435578,5,1.0,1,1.0,1,1.0,1
643,max_ml,20,20,1,3,0.05,0.95,0.8695916370501637,11,0.0,1,0.0,1,0.0,1
644,max_ml,20,20,1,3,0.05,0.95,0.854081171294323,13,0.0,1,0.0,1,0.0,1
645,max_ml,20,20,1,3,0.05,0.95,0.93538313906203,7,1.0,1,1.0,1,1.0,1
646,max_ml,20,20,1,3,0.05,0.95,0.9439128428688524,15,0.0,1,0.0,1,0.0,1
647,max_ml,20,20,1,3,0.05,0.95,0.919089886738262,14,0.0,1,0.0,1,0.0,1
648,max_ml,20,20,1,3,0.05,0.95,0.7573228515699908,5,1.0,1,1.0,1,1.0,1
649,max_ml,20,20,1,3,0.05,0.95,0.7857445026567491,7,1.0,1,1.0,1,1.0,1
650,max_ml,20,20,1,3,0.05,0.95,0.8914882747359772,28,0.0,1,0.0,1,0.0,1
651,max_ml,20,20,1,3,0.05,0.95,0.7937282391000456,6,1.0,1,1.0,1,1.0,1
652,max_ml,20,20,1,3,0.05,0.95,0.910258202880111,20,0.0,1,0.0,1,0.0,1
653,max_ml,20,20,1,3,0.05,0.95,0.9442495176150658,12,1.0,1,1.0,1,1.0,1
654,max_ml,20,20,1,3,0.05,0.95,0.9414386811634716,18,0.0,1,0.0,1,0.0,1
655,max_ml,20,20,1,3,0.05,0.95,0.9334625876910448,16,0.0,1,0.0,1,0.0,1
656,max_ml,20,20,1,3,0.05,0.95,0.940850847502755,19,0.0,1,0.0,1,0.0,1
657,max_ml,20,20,1,3,0.05,0.95,0.9351956121429028,32,0.0,1,0.0,1,0.0,1
658,max_ml,20,20,1,3,0.05,0.95,0.8685198778158293,14,0.0,1,0.0,1,0.0,1
659,max_ml,20,20,1,3,0.05,0.95,0.9272186178331682,42,0.0,1,0.0,1,0.0,1
660,max_ml,20,20,1,3,0.05,0.95,0.9289159658327704,17,0.0,1,0.0,1,0.0,1
661,max_ml,20,20,1,3,0.05,0.95,0.9423754666280336,40,0.0,1,0.0,1,0.0,1
662,max_ml,20,20,1,3,0.05,0.95,0.9249557051534002,12,0.0,1,0.0,1,0.0,1
663,max_ml,20,20,1,3,0.05,0.95,0.8458252782384214,8,1.0,1,1.0,1,1.0,1
664,max_ml,20,20,1,3,0.05,0.95,0.907740096049195,12,1.0,1,1.0,1,1.0,1
665,max_ml,20,20,1,3,0.05,0.95,0.873234651101687,5,1.0,1,1.0,1,1.0,1
666,max_ml,20,20,1,3,0.05,0.95,0.9433081030472646,14,0.0,0,0.0,0,1.0,1
667,max_ml,20,20,1,3,0.05,0.95,0.9389543173914754,12,0.0,1,0.0,1,0.0,1
668,max_ml,20,20,1,3,0.05,0.95,0.9042772954863202,19,0.0,1,0.0,1,0.0,1
669,max_ml,20,20,1,3,0.05,0.95,0.9145487058515562,14,0.0,0,1.0,1,0.0,0
670,max_ml,20,20,1,3,0.05,0.95,0.8888095651058959,10,1.0,1,1.0,1,1.0,1
671,max_ml,20,20,1,3,0.05,0.95,0.9435902072193232,33,0.0,1,0.0,1,0.0,1
672,max_ml,20,20,1,3,0.05,0.95,0.9341891805806598,19,0.0,1,0.0,1,0.0,1
673,max_ml,20,20,1,3,0.05,0.95,0.86468439035797,12,0.0,1,0.0,1,0.0,1
674,max_ml,20,20,1,3,0.05,0.95,0.8817430499126255,12,0.0,1,0.0,1,0.0,1
675,max_ml,20,20,1,3,0.05,0.95,0.9142708306528792,13,0.0,1,0.0,1,0.0,1
676,max_ml,20,20,1,3,0.05,0.95,0.8630370182980012,31,0.0,1,0.0,1,0.0,1
677,max_ml,20,20,1,3,0.05,0.95,0.9176080382505528,5,1.0,1,1.0,1,1.0,1
678,max_ml,20,20,1,3,0.05,0.95,0.947283899156727,30,0.0,1,0.0,1,0.0,1
679,max_ml,20,20,1,3,0.05,0.95,0.8923026913695422,12,0.0,1,0.0,1,0.0,1
680,max_ml,20,20,1,3,0.05,0.95,0.9408281768028371,19,0.0,1,0.0,1,0.0,1
681,max_ml,20,20,1,3,0.05,0.95,0.9482286134223636,22,0.0,1,0.0,1,0.0,1
682,max_ml,20,20,1,3,0.05,0.95,0.8784274118893192,7,0.0,1,0.0,1,0.0,1
683,max_ml,20,20,1,3,0.05,0.95,0.7509951644953421,5,1.0,1,1.0,1,1.0,1
684,max_ml,20,20,1,3,0.05,0.95,0.9299897716400088,36,0.0,1,0.0,1,0.0,1
685,max_ml,20,20,1,3,0.05,0.95,0.901890597823502,38,0.0,1,0.0,1,0.0,1
686,max_ml,20,20,1,3,0.05,0.95,0.9004858901847971,8,1.0,1,1.0,1,1.0,1
687,max_ml,20,20,1,3,0.05,0.95,0.8623097048245977,14,0.0,1,0.0,1,0.0,1
688,max_ml,20,20,1,3,0.05,0.95,0.9340091798350336,13,0.0,1,0.0,1,0.0,1
689,max_ml,20,20,1,3,0.05,0.95,0.9412815685250128,23,0.0,1,0.0,1,0.0,1
690,max_ml,20,20,1,3,0.05,0.95,0.8745043584075087,7,1.0,1,0.0,0,0.0,0
691,max_ml,20,20,1,3,0.05,0.95,0.9456730988293722,15,0.0,1,0.0,1,0.0,1
692,max_ml,20,20,1,3,0.05,0.95,0.8802844339651162,36,0.0,1,0.0,1,0.0,1
693,max_ml,20,20,1,3,0.05,0.95,0.8435777708060078,5,1.0,1,1.0,1,1.0,1
694,max_ml,20,20,1,3,0.05,0.95,0.8507194187145578,10,1.0,1,1.0,1,1.0,1
695,max_ml,20,20,1,3,0.05,0.95,0.8650287858568148,16,0.0,1,0.0,1,0.0,1
696,max_ml,20,20,1,3,0.05,0.95,0.9301825736686916,22,0.0,1,0.0,1,0.0,1
697,max_ml,20,20,1,3,0.05,0.95,0.9480758070965022,8,0.0,1,0.0,1,0.0,1
698,max_ml,20,20,1,3,0.05,0.95,0.925575248030452,66,0.0,1,0.0,1,0.0,1
699,max_ml,20,20,1,3,0.05,0.95,0.912336714188172,7,1.0,1,0.0,0,0.0,0
700,max_ml,20,20,1,3,0.05,0.95,0.9494295561093794,9,0.0,1,0.0,1,0.0,1
701,max_ml,20,20,1,3,0.05,0.95,0.9363339877148836,15,0.0,1,0.0,1,0.0,1
702,max_ml,20,20,1,3,0.05,0.95,0.7029236864267082,8,1.0,1,1.0,1,1.0,1
703,max_ml,20,20,1,3,0.05,0.95,0.9495291043532876,13,0.0,1,0.0,1,0.0,1
704,max_ml,20,20,1,3,0.05,0.95,0.9360115943042164,27,0.0,1,0.0,1,0.0,1
705,max_ml,20,20,1,3,0.05,0.95,0.9031056693258346,22,0.0,1,0.0,1,0.0,1
706,max_ml,20,20,1,3,0.05,0.95,0.8697019395123117,7,1.0,1,1.0,1,1.0,1
707,max_ml,20,20,1,3,0.05,0.95,0.7950686078134165,6,1.0,1,1.0,1,1.0,1
708,max_ml,20,20,1,3,0.05,0.95,0.8924644618874374,17,0.0,1,0.0,1,0.0,1
709,max_ml,20,20,1,3,0.05,0.95,0.93905939329559,17,0.0,1,0.0,1,0.0,1
710,max_ml,20,20,1,3,0.05,0.95,0.9254901240084143,23,0.0,1,0.0,1,0.0,1
711,max_ml,20,20,1,3,0.05,0.95,0.9417704767619544,21,0.0,1,0.0,1,0.0,1
712,max_ml,20,20,1,3,0.05,0.95,0.9380975402073662,17,1.0,1,1.0,1,1.0,1
713,max_ml,20,20,1,3,0.05,0.95,0.8084485509090662,11,0.0,0,1.0,1,1.0,1
714,max_ml,20,20,1,3,0.05,0.95,0.9091220899762552,27,0.0,1,0.0,1,0.0,1
715,max_ml,20,20,1,3,0.05,0.95,0.9449418935881267,39,0.0,1,0.0,1,0.0,1
716,max_ml,20,20,1,3,0.05,0.95,0.947015210788604,21,0.0,1,0.0,1,0.0,1
717,max_ml,20,20,1,3,0.05,0.95,0.8961184085981853,12,0.0,1,0.0,1,0.0,1
718,max_ml,20,20,1,3,0.05,0.95,0.9349945897543857,11,0.0,1,0.0,1,0.0,1
719,max_ml,20,20,1,3,0.05,0.95,0.7232007710910581,4,1.0,1,1.0,1,1.0,1
720,max_ml,20,20,1,3,0.05,0.95,0.9172442701909777,9,0.0,1,0.0,1,0.0,1
721,max_ml,20,20,1,3,0.05,0.95,0.9455876467415602,12,0.0,1,0.0,1,0.0,1
722,max_ml,20,20,1,3,0.05,0.95,0.9351440634016588,9,1.0,1,0.0,0,0.0,0
723,max_ml,20,20,1,3,0.05,0.95,0.9471961321619706,5,1.0,1,1.0,1,0.0,0
724,max_ml,20,20,1,3,0.05,0.95,0.940453953190134,29,0.0,1,0.0,1,0.0,1
725,max_ml,20,20,1,3,0.05,0.95,0.9424846231340523,11,0.0,1,0.0,1,0.0,1
726,max_ml,20,20,1,3,0.05,0.95,0.849721789133031,4,1.0,1,1.0,1,1.0,1
727,max_ml,20,20,1,3,0.05,0.95,0.8087037220326058,12,1.0,1,1.0,1,1.0,1
728,max_ml,20,20,1,3,0.05,0.95,0.9244499181518124,5,1.0,1,1.0,1,1.0,1
729,max_ml,20,20,1,3,0.05,0.95,0.9100751446761848,23,0.0,1,0.0,1,0.0,1
730,max_ml,20,20,1,3,0.05,0.95,0.8669192129947293,11,0.0,1,0.0,1,0.0,1
731,max_ml,20,20,1,3,0.05,0.95,0.8796784787613898,6,1.0,1,1.0,1,1.0,1
732,max_ml,20,20,1,3,0.05,0.95,0.8481423762167953,4,1.0,1,1.0,1,1.0,1
733,max_ml,20,20,1,3,0.05,0.95,0.8416499079729336,10,1.0,1,1.0,1,1.0,1
734,max_ml,20,20,1,3,0.05,0.95,0.9071752505059189,11,0.0,1,0.0,1,0.0,1
735,max_ml,20,20,1,3,0.05,0.95,0.9408382366286376,33,0.0,1,0.0,1,0.0,1
736,max_ml,20,20,1,3,0.05,0.95,0.9256471587530416,45,0.0,1,0.0,1,0.0,1
737,max_ml,20,20,1,3,0.05,0.95,0.7921277909649871,3,1.0,1,1.0,1,1.0,1
738,max_ml,20,20,1,3,0.05,0.95,0.9498528388294912,9,1.0,1,1.0,1,1.0,1
739,max_ml,20,20,1,3,0.05,0.95,0.8745638316929055,6,1.0,1,1.0,1,1.0,1
740,max_ml,20,20,1,3,0.05,0.95,0.9250918534111606,42,0.0,1,0.0,1,0.0,1
741,max_ml,20,20,1,3,0.05,0.95,0.9424291575269848,24,0.0,1,0.0,1,0.0,1
742,max_ml,20,20,1,3,0.05,0.95,0.9047009843664652,18,0.0,0,0.0,0,1.0,1
743,max_ml,20,20,1,3,0.05,0.95,0.933034148924202,4,1.0,1,1.0,1,1.0,1
744,max_ml,20,20,1,3,0.05,0.95,0.8712073266744285,9,1.0,1,1.0,1,0.0,0
745,max_ml,20,20,1,3,0.05,0.95,0.8311011021706308,11,0.0,1,0.0,1,0.0,1
746,max_ml,20,20,1,3,0.05,0.95,0.8886512810263683,21,0.0,1,0.0,1,0.0,1
747,max_ml,20,20,1,3,0.05,0.95,0.9263795802833976,12,0.0,0,0.0,0,1.0,1
748,max_ml,20,20,1,3,0.05,0.95,0.8791461689715789,14,0.0,1,0.0,1,0.0,1
749,max_ml,20,20,1,3,0.05,0.95,0.9332104676660434,42,0.0,1,0.0,1,0.0,1
750,max_ml,20,20,1,3,0.05,0.95,0.8383692347198315,6,1.0,1,1.0,1,1.0,1
751,max_ml,20,20,1,3,0.05,0.95,0.824126521816407,26,0.0,1,0.0,1,0.0,1
752,max_ml,20,20,1,3,0.05,0.95,0.8558903753221828,7,1.0,1,1.0,1,1.0,1
753,max_ml,20,20,1,3,0.05,0.95,0.9087542509176932,10,1.0,1,1.0,1,1.0,1
754,max_ml,20,20,1,3,0.05,0.95,0.8922341406176066,20,0.0,1,0.0,1,0.0,1
755,max_ml,20,20,1,3,0.05,0.95,0.8800254243566219,19,0.0,1,0.0,1,0.0,1
756,max_ml,20,20,1,3,0.05,0.95,0.9228519830573462,30,0.0,1,0.0,1,0.0,1
757,max_ml,20,20,1,3,0.05,0.95,0.9481642945180584,48,0.0,1,0.0,1,0.0,1
758,max_ml,20,20,1,3,0.05,0.95,0.9274556180858512,24,0.0,1,0.0,1,0.0,1
759,max_ml,20,20,1,3,0.05,0.95,0.8003816148766874,12,0.0,1,0.0,1,0.0,1
760,max_ml,20,20,1,3,0.05,0.95,0.94165410323776,20,0.0,1,0.0,1,0.0,1
761,max_ml,20,20,1,3,0.05,0.95,0.8630016687234106,11,1.0,1,1.0,1,1.0,1
762,max_ml,20,20,1,3,0.05,0.95,0.905848335497686,12,0.0,1,0.0,1,0.0,1
763,max_ml,20,20,1,3,0.05,0.95,0.9459357162216356,35,0.0,1,0.0,1,0.0,1
764,max_ml,20,20,1,3,0.05,0.95,0.9033889936206752,12,0.0,1,0.0,1,0.0,1
765,max_ml,20,20,1,3,0.05,0.95,0.9382746169160526,13,1.0,1,0.0,0,0.0,0
766,max_ml,20,20,1,3,0.05,0.95,0.8927509066926292,8,1.0,1,1.0,1,1.0,1
767,max_ml,20,20,1,3,0.05,0.95,0.9487760718061138,6,1.0,1,1.0,1,1.0,1
768,max_ml,20,20,1,3,0.05,0.95,0.9493370962510742,38,0.0,1,0.0,1,0.0,1
769,max_ml,20,20,1,3,0.05,0.95,0.9183739555746944,9,0.0,1,0.0,1,0.0,1
770,max_ml,20,20,1,3,0.05,0.95,0.936741999761512,6,1.0,1,1.0,1,1.0,1
771,max_ml,20,20,1,3,0.05,0.95,0.8338911551351919,6,1.0,1,1.0,1,1.0,1
772,max_ml,20,20,1,3,0.05,0.95,0.801578039000911,5,1.0,1,1.0,1,1.0,1
773,max_ml,20,20,1,3,0.05,0.95,0.9483015882851448,13,0.0,1,0.0,1,0.0,1
774,max_ml,20,20,1,3,0.05,0.95,0.8864548298712849,14,0.0,1,0.0,1,0.0,1
775,max_ml,20,20,1,3,0.05,0.95,0.8460099226427671,8,1.0,1,1.0,1,1.0,1
776,max_ml,20,20,1,3,0.05,0.95,0.9314437353848484,17,0.0,1,0.0,1,0.0,1
777,max_ml,20,20,1,3,0.05,0.95,0.9161393343807928,30,0.0,1,0.0,1,0.0,1
778,max_ml,20,20,1,3,0.05,0.95,0.941732852272648,32,0.0,1,0.0,1,0.0,1
779,max_ml,20,20,1,3,0.05,0.95,0.8062981183324364,6,1.0,1,1.0,1,1.0,1
780,max_ml,20,20,1,3,0.05,0.95,0.8940105441960561,18,0.0,0,1.0,1,1.0,1
781,max_ml,20,20,1,3,0.05,0.95,0.9154342889831388,7,1.0,1,1.0,1,1.0,1
782,max_ml,20,20,1,3,0.05,0.95,0.9333955427996664,40,0.0,1,0.0,1,0.0,1
783,max_ml,20,20,1,3,0.05,0.95,0.9171965289390392,21,0.0,1,0.0,1,0.0,1
784,max_ml,20,20,1,3,0.05,0.95,0.9167868048509122,18,0.0,1,0.0,1,0.0,1
785,max_ml,20,20,1,3,0.05,0.95,0.941396960110748,25,0.0,1,0.0,1,0.0,1
786,max_ml,20,20,1,3,0.05,0.95,0.8938416302129162,5,1.0,1,1.0,1,1.0,1
787,max_ml,20,20,1,3,0.05,0.95,0.833577833519628,9,0.0,0,1.0,1,1.0,1
788,max_ml,20,20,1,3,0.05,0.95,0.8839376194184487,12,0.0,1,0.0,1,0.0,1
789,max_ml,20,20,1,3,0.05,0.95,0.8767024490369714,15,0.0,0,1.0,1,0.0,0
790,max_ml,20,20,1,3,0.05,0.95,0.9305806203471588,12,0.0,1,0.0,1,0.0,1
791,max_ml,20,20,1,3,0.05,0.95,0.845316062271762,7,1.0,1,1.0,1,1.0,1
792,max_ml,20,20,1,3,0.05,0.95,0.7029563099326115,9,0.0,1,0.0,1,0.0,1
793,max_ml,20,20,1,3,0.05,0.95,0.8388605939454535,11,0.0,0,0.0,0,1.0,1
794,max_ml,20,20,1,3,0.05,0.95,0.7868933905224295,7,1.0,1,1.0,1,1.0,1
795,max_ml,20,20,1,3,0.05,0.95,0.9293641630244834,5,1.0,1,1.0,1,1.0,1
796,max_ml,20,20,1,3,0.05,0.95,0.8833628555048417,8,0.0,0,1.0,1,0.0,0
797,max_ml,20,20,1,3,0.05,0.95,0.893645310839829,15,1.0,1,1.0,1,1.0,1
798,max_ml,20,20,1,3,0.05,0.95,0.8832356244089454,11,0.0,1,0.0,1,0.0,1
799,max_ml,20,20,1,3,0.05,0.95,0.909259686785574,8,0.0,1,0.0,1,0.0,1
800,max_ml,20,20,1,3,0.05,0.95,0.9083774274027814,10,1.0,1,1.0,1,1.0,1
801,max_ml,20,20,1,3,0.05,0.95,0.9167253976991218,13,0.0,0,1.0,1,0.0,0
802,max_ml,20,20,1,3,0.05,0.95,0.9139861352325072,12,0.0,1,0.0,1,0.0,1
803,max_ml,20,20,1,3,0.05,0.95,0.9333230540525268,5,1.0,1,1.0,1,1.0,1
804,max_ml,20,20,1,3,0.05,0.95,0.9276151818549302,17,0.0,1,0.0,1,0.0,1
805,max_ml,20,20,1,3,0.05,0.95,0.9425919318645593,11,0.0,1,0.0,1,0.0,1
806,max_ml,20,20,1,3,0.05,0.95,0.948261359581739,13,0.0,1,0.0,1,0.0,1
807,max_ml,20,20,1,3,0.05,0.95,0.9474248502951256,16,0.0,1,0.0,1,0.0,1
808,max_ml,20,20,1,3,0.05,0.95,0.927871093561779,15,0.0,0,1.0,1,1.0,1
809,max_ml,20,20,1,3,0.05,0.95,0.8711113695553444,11,1.0,1,1.0,1,1.0,1
810,max_ml,20,20,1,3,0.05,0.95,0.9047610859099624,6,1.0,1,1.0,1,0.0,0
811,max_ml,20,20,1,3,0.05,0.95,0.8736455448196333,15,0.0,0,1.0,1,1.0,1
812,max_ml,20,20,1,3,0.05,0.95,0.9484721189227168,25,0.0,1,0.0,1,0.0,1
813,max_ml,20,20,1,3,0.05,0.95,0.8864541123688692,8,0.0,1,0.0,1,0.0,1
814,max_ml,20,20,1,3,0.05,0.95,0.9406970753832324,10,0.0,0,1.0,1,0.0,0
815,max_ml,20,20,1,3,0.05,0.95,0.9486716038309848,94,0.0,1,0.0,1,0.0,1
816,max_ml,20,20,1,3,0.05,0.95,0.8541052022446088,9,1.0,1,1.0,1,1.0,1
817,max_ml,20,20,1,3,0.05,0.95,0.947523329067007,23,0.0,1,0.0,1,0.0,1
818,max_ml,20,20,1,3,0.05,0.95,0.9471428857483348,6,1.0,1,1.0,1,1.0,1
819,max_ml,20,20,1,3,0.05,0.95,0.9457040228991336,66,0.0,1,0.0,1,0.0,1
820,max_ml,20,20,1,3,0.05,0.95,0.9323149511632078,17,0.0,1,0.0,1,0.0,1
821,max_ml,20,20,1,3,0.05,0.95,0.8819809505391347,15,0.0,1,0.0,1,0.0,1
822,max_ml,20,20,1,3,0.05,0.95,0.854590356357336,28,0.0,1,0.0,1,0.0,1
823,max_ml,20,20,1,3,0.05,0.95,0.8553824236044865,17,0.0,1,0.0,1,0.0,1
824,max_ml,20,20,1,3,0.05,0.95,0.9250259862059508,14,0.0,1,0.0,1,0.0,1
825,max_ml,20,20,1,3,0.05,0.95,0.942309066622328,18,0.0,1,0.0,1,0.0,1
826,max_ml,20,20,1,3,0.05,0.95,0.9271217182632184,13,0.0,1,0.0,1,0.0,1
827,max_ml,20,20,1,3,0.05,0.95,0.912682956298712,28,0.0,1,0.0,1,0.0,1
828,max_ml,20,20,1,3,0.05,0.95,0.8867739213491449,13,1.0,1,1.0,1,1.0,1
829,max_ml,20,20,1,3,0.05,0.95,0.9364320395113744,12,0.0,1,0.0,1,0.0,1
830,max_ml,20,20,1,3,0.05,0.95,0.9315531948923108,13,0.0,0,0.0,0,1.0,1
831,max_ml,20,20,1,3,0.05,0.95,0.9103914185539588,19,0.0,1,0.0,1,0.0,1
832,max_ml,20,20,1,3,0.05,0.95,0.8939886977067607,16,0.0,0,0.0,0,1.0,1
833,max_ml,20,20,1,3,0.05,0.95,0.9259983340968,18,0.0,1,0.0,1,0.0,1
834,max_ml,20,20,1,3,0.05,0.95,0.9391223398264278,8,1.0,1,1.0,1,1.0,1
835,max_ml,20,20,1,3,0.05,0.95,0.8781420150500069,11,0.0,1,0.0,1,0.0,1
836,max_ml,20,20,1,3,0.05,0.95,0.8645620826573585,4,1.0,1,1.0,1,1.0,1
837,max_ml,20,20,1,3,0.05,0.95,0.9372359713991276,12,0.0,1,0.0,1,0.0,1
838,max_ml,20,20,1,3,0.05,0.95,0.94967447461362,36,0.0,1,0.0,1,0.0,1
839,max_ml,20,20,1,3,0.05,0.95,0.9412797748373172,24,0.0,1,0.0,1,0.0,1
840,max_ml,20,20,1,3,0.05,0.95,0.9393013800805756,22,0.0,1,0.0,1,0.0,1
841,max_ml,20,20,1,3,0.05,0.95,0.9364546371883476,28,0.0,1,0.0,1,0.0,1
842,max_ml,20,20,1,3,0.05,0.95,0.9496046497088164,21,0.0,1,0.0,1,0.0,1
843,max_ml,20,20,1,3,0.05,0.95,0.942141722376018,6,1.0,1,1.0,1,1.0,1
844,max_ml,20,20,1,3,0.05,0.95,0.9256031001864852,17,0.0,1,0.0,1,0.0,1
845,max_ml,20,20,1,3,0.05,0.95,0.8646495733514877,12,0.0,1,0.0,1,0.0,1
846,max_ml,20,20,1,3,0.05,0.95,0.9369108974440892,6,1.0,1,1.0,1,1.0,1
847,max_ml,20,20,1,3,0.05,0.95,0.8621136253953443,15,0.0,1,0.0,1,0.0,1
848,max_ml,20,20,1,3,0.05,0.95,0.9238392458760316,20,0.0,1,0.0,1,0.0,1
849,max_ml,20,20,1,3,0.05,0.95,0.88601722278535,19,0.0,1,0.0,1,0.0,1
850,max_ml,20,20,1,3,0.05,0.95,0.9446793652040296,128,0.0,1,0.0,1,0.0,1
851,max_ml,20,20,1,3,0.05,0.95,0.8922291604531025,13,0.0,1,0.0,1,0.0,1
852,max_ml,20,20,1,3,0.05,0.95,0.9319025267220016,19,0.0,1,0.0,1,0.0,1
853,max_ml,20,20,1,3,0.05,0.95,0.9476517432024962,76,0.0,1,0.0,1,0.0,1
854,max_ml,20,20,1,3,0.05,0.95,0.9320544322263556,41,0.0,1,0.0,1,0.0,1
855,max_ml,20,20,1,3,0.05,0.95,0.8682126310968401,5,1.0,1,1.0,1,1.0,1
856,max_ml,20,20,1,3,0.05,0.95,0.9411975172137989,33,0.0,1,0.0,1,0.0,1
857,max_ml,20,20,1,3,0.05,0.95,0.9254500546780512,21,0.0,1,0.0,1,0.0,1
858,max_ml,20,20,1,3,0.05,0.95,0.8815539572195005,9,0.0,1,0.0,1,0.0,1
859,max_ml,20,20,1,3,0.05,0.95,0.9355557307443786,80,0.0,1,0.0,1,0.0,1
860,max_ml,20,20,1,3,0.05,0.95,0.83907772757764,12,1.0,1,1.0,1,1.0,1
861,max_ml,20,20,1,3,0.05,0.95,0.92964016281786,46,0.0,1,0.0,1,0.0,1
862,max_ml,20,20,1,3,0.05,0.95,0.9230432893404278,7,1.0,1,1.0,1,1.0,1
863,max_ml,20,20,1,3,0.05,0.95,0.8639584985433403,12,0.0,0,1.0,1,1.0,1
864,max_ml,20,20,1,3,0.05,0.95,0.933348838252096,11,1.0,1,1.0,1,0.0,0
865,max_ml,20,20,1,3,0.05,0.95,0.9340730045778202,20,0.0,1,0.0,1,0.0,1
866,max_ml,20,20,1,3,0.05,0.95,0.9223920250932128,12,0.0,0,0.0,0,1.0,1
867,max_ml,20,20,1,3,0.05,0.95,0.9216532242839592,8,0.0,1,0.0,1,0.0,1
868,max_ml,20,20,1,3,0.05,0.95,0.8981347954217398,11,0.0,1,0.0,1,0.0,1
869,max_ml,20,20,1,3,0.05,0.95,0.9294484230494378,28,0.0,1,0.0,1,0.0,1
870,max_ml,20,20,1,3,0.05,0.95,0.8352031538753678,17,0.0,1,0.0,1,0.0,1
871,max_ml,20,20,1,3,0.05,0.95,0.8219533044168216,7,0.0,1,0.0,1,0.0,1
872,max_ml,20,20,1,3,0.05,0.95,0.9225020977367788,8,1.0,1,1.0,1,1.0,1
873,max_ml,20,20,1,3,0.05,0.95,0.851431375009584,8,1.0,1,1.0,1,1.0,1
874,max_ml,20,20,1,3,0.05,0.95,0.8725458571194907,14,0.0,1,0.0,1,0.0,1
875,max_ml,20,20,1,3,0.05,0.95,0.9452201666709712,35,0.0,1,0.0,1,0.0,1
876,max_ml,20,20,1,3,0.05,0.95,0.8946495398328856,5,1.0,1,1.0,1,1.0,1
877,max_ml,20,20,1,3,0.05,0.95,0.9394936597874988,23,0.0,1,0.0,1,0.0,1
878,max_ml,20,20,1,3,0.05,0.95,0.8785033667718416,10,0.0,1,0.0,1,0.0,1
879,max_ml,20,20,1,3,0.05,0.95,0.9330405095108396,28,0.0,1,0.0,1,0.0,1
880,max_ml,20,20,1,3,0.05,0.95,0.9392657395684464,43,0.0,1,0.0,1,0.0,1
881,max_ml,20,20,1,3,0.05,0.95,0.9097808506756686,15,0.0,1,0.0,1,0.0,1
882,max_ml,20,20,1,3,0.05,0.95,0.9332328399902003,4,1.0,1,1.0,1,1.0,1
883,max_ml,20,20,1,3,0.05,0.95,0.8753181455026687,17,0.0,1,0.0,1,0.0,1
884,max_ml,20,20,1,3,0.05,0.95,0.8980890394733191,20,0.0,1,0.0,1,0.0,1
885,max_ml,20,20,1,3,0.05,0.95,0.94196492722245,8,1.0,1,1.0,1,1.0,1
886,max_ml,20,20,1,3,0.05,0.95,0.9454558856140676,18,0.0,0,0.0,0,1.0,1
887,max_ml,20,20,1,3,0.05,0.95,0.9204541131075764,18,0.0,1,0.0,1,0.0,1
888,max_ml,20,20,1,3,0.05,0.95,0.888513980526251,28,0.0,1,0.0,1,0.0,1
889,max_ml,20,20,1,3,0.05,0.95,0.9171973530735382,15,0.0,1,0.0,1,0.0,1
890,max_ml,20,20,1,3,0.05,0.95,0.8933693325344857,6,1.0,1,1.0,1,1.0,1
891,max_ml,20,20,1,3,0.05,0.95,0.8882867420598579,9,1.0,1,0.0,0,0.0,0
892,max_ml,20,20,1,3,0.05,0.95,0.917917060881096,16,0.0,1,0.0,1,0.0,1
893,max_ml,20,20,1,3,0.05,0.95,0.8793157850593903,31,0.0,1,0.0,1,0.0,1
894,max_ml,20,20,1,3,0.05,0.95,0.9372515824430498,34,0.0,1,0.0,1,0.0,1
895,max_ml,20,20,1,3,0.05,0.95,0.8884383093718693,10,0.0,1,0.0,1,0.0,1
896,max_ml,20,20,1,3,0.05,0.95,0.9335604042799862,25,0.0,1,0.0,1,0.0,1
897,max_ml,20,20,1,3,0.05,0.95,0.8910305731327749,7,1.0,1,1.0,1,0.0,0
898,max_ml,20,20,1,3,0.05,0.95,0.9284226409140371,28,0.0,1,0.0,1,0.0,1
899,max_ml,20,20,1,3,0.05,0.95,0.9152193757680084,7,1.0,1,1.0,1,1.0,1
900,max_ml,20,20,1,3,0.05,0.95,0.9006981562556091,13,1.0,1,1.0,1,1.0,1
901,max_ml,20,20,1,3,0.05,0.95,0.7939610197703495,7,1.0,1,1.0,1,1.0,1
902,max_ml,20,20,1,3,0.05,0.95,0.8897178984317362,15,0.0,1,0.0,1,0.0,1
903,max_ml,20,20,1,3,0.05,0.95,0.8348050496885829,7,1.0,1,1.0,1,1.0,1
904,max_ml,20,20,1,3,0.05,0.95,0.8132273579668089,7,1.0,1,1.0,1,0.0,0
905,max_ml,20,20,1,3,0.05,0.95,0.9184220439542442,21,0.0,1,0.0,1,0.0,1
906,max_ml,20,20,1,3,0.05,0.95,0.8866123198800869,11,0.0,0,1.0,1,1.0,1
907,max_ml,20,20,1,3,0.05,0.95,0.8561375295443406,6,1.0,1,1.0,1,1.0,1
908,max_ml,20,20,1,3,0.05,0.95,0.9074129529502206,32,0.0,1,0.0,1,0.0,1
909,max_ml,20,20,1,3,0.05,0.95,0.948144128009064,36,0.0,1,0.0,1,0.0,1
910,max_ml,20,20,1,3,0.05,0.95,0.936285891760332,24,0.0,1,0.0,1,0.0,1
911,max_ml,20,20,1,3,0.05,0.95,0.9327147045561972,46,0.0,1,0.0,1,0.0,1
912,max_ml,20,20,1,3,0.05,0.95,0.9358971252268544,10,0.0,1,0.0,1,0.0,1
913,max_ml,20,20,1,3,0.05,0.95,0.8936298349359356,22,1.0,1,1.0,1,1.0,1
914,max_ml,20,20,1,3,0.05,0.95,0.9331488048111604,30,0.0,1,0.0,1,0.0,1
915,max_ml,20,20,1,3,0.05,0.95,0.8569474790646808,7,1.0,1,1.0,1,0.0,0
916,max_ml,20,20,1,3,0.05,0.95,0.8643655312713525,29,0.0,1,0.0,1,0.0,1
917,max_ml,20,20,1,3,0.05,0.95,0.9479625514501168,22,0.0,1,0.0,1,0.0,1
918,max_ml,20,20,1,3,0.05,0.95,0.9320102673423548,27,0.0,1,0.0,1,0.0,1
919,max_ml,20,20,1,3,0.05,0.95,0.9379317731307486,22,0.0,1,0.0,1,0.0,1
920,max_ml,20,20,1,3,0.05,0.95,0.9425918433907244,8,1.0,1,1.0,1,1.0,1
921,max_ml,20,20,1,3,0.05,0.95,0.8647962221942567,7,1.0,1,1.0,1,0.0,0
922,max_ml,20,20,1,3,0.05,0.95,0.9098740642586108,58,0.0,1,0.0,1,0.0,1
923,max_ml,20,20,1,3,0.05,0.95,0.8658528769172953,6,1.0,1,1.0,1,1.0,1
924,max_ml,20,20,1,3,0.05,0.95,0.9464434916041472,18,0.0,1,0.0,1,0.0,1
925,max_ml,20,20,1,3,0.05,0.95,0.901817710119514,4,1.0,1,1.0,1,1.0,1
926,max_ml,20,20,1,3,0.05,0.95,0.9234079187864924,9,1.0,1,1.0,1,1.0,1
927,max_ml,20,20,1,3,0.05,0.95,0.9497363299181548,15,0.0,1,0.0,1,0.0,1
928,max_ml,20,20,1,3,0.05,0.95,0.9386087485883564,41,0.0,1,0.0,1,0.0,1
929,max_ml,20,20,1,3,0.05,0.95,0.8767118930586888,12,0.0,1,0.0,1,0.0,1
930,max_ml,20,20,1,3,0.05,0.95,0.9326169623746512,20,0.0,1,0.0,1,0.0,1
931,max_ml,20,20,1,3,0.05,0.95,0.9455836842310796,20,0.0,1,0.0,1,0.0,1
932,max_ml,20,20,1,3,0.05,0.95,0.9270239177834222,16,0.0,1,0.0,1,0.0,1
933,max_ml,20,20,1,3,0.05,0.95,0.8854823316525359,13,0.0,1,0.0,1,0.0,1
934,max_ml,20,20,1,3,0.05,0.95,0.9377673861954268,13,0.0,1,0.0,1,0.0,1
935,max_ml,20,20,1,3,0.05,0.95,0.8444382575334953,9,0.0,1,0.0,1,0.0,1
936,max_ml,20,20,1,3,0.05,0.95,0.9229153474795264,26,0.0,1,0.0,1,0.0,1
937,max_ml,20,20,1,3,0.05,0.95,0.9218457809709718,12,0.0,1,0.0,1,0.0,1
938,max_ml,20,20,1,3,0.05,0.95,0.8733867428876072,23,0.0,1,0.0,1,0.0,1
939,max_ml,20,20,1,3,0.05,0.95,0.8860889179042685,8,1.0,1,0.0,0,0.0,0
940,max_ml,20,20,1,3,0.05,0.95,0.9459858930358028,9,1.0,1,1.0,1,1.0,1
941,max_ml,20,20,1,3,0.05,0.95,0.9061466791766274,8,0.0,1,0.0,1,0.0,1
942,max_ml,20,20,1,3,0.05,0.95,0.8679414561987712,8,0.0,1,0.0,1,0.0,1
943,max_ml,20,20,1,3,0.05,0.95,0.8857790070878958,6,1.0,1,1.0,1,0.0,0
944,max_ml,20,20,1,3,0.05,0.95,0.9378430822120492,9,1.0,1,1.0,1,1.0,1
945,max_ml,20,20,1,3,0.05,0.95,0.9461984919617834,58,0.0,1,0.0,1,0.0,1
946,max_ml,20,20,1,3,0.05,0.95,0.7463718373476965,7,1.0,1,1.0,1,1.0,1
947,max_ml,20,20,1,3,0.05,0.95,0.909148077486316,7,0.0,1,0.0,1,0.0,1
948,max_ml,20,20,1,3,0.05,0.95,0.8691852232868288,15,0.0,1,0.0,1,0.0,1
949,max_ml,20,20,1,3,0.05,0.95,0.945792338934939,41,0.0,1,0.0,1,0.0,1
950,max_ml,20,20,1,3,0.05,0.95,0.9237097796645292,35,0.0,1,0.0,1,0.0,1
951,max_ml,20,20,1,3,0.05,0.95,0.9125188366374942,25,0.0,1,0.0,1,0.0,1
952,max_ml,20,20,1,3,0.05,0.95,0.9188126406968818,49,0.0,1,0.0,1,0.0,1
953,max_ml,20,20,1,3,0.05,0.95,0.928580505084722,10,0.0,1,0.0,1,0.0,1
954,max_ml,20,20,1,3,0.05,0.95,0.8564328282940167,8,0.0,1,0.0,1,0.0,1
955,max_ml,20,20,1,3,0.05,0.95,0.9146488859016912,10,1.0,1,0.0,0,0.0,0
956,max_ml,20,20,1,3,0.05,0.95,0.8897095771638367,12,0.0,1,0.0,1,0.0,1
957,max_ml,20,20,1,3,0.05,0.95,0.9326997015073908,22,0.0,1,0.0,1,0.0,1
958,max_ml,20,20,1,3,0.05,0.95,0.9244022429682834,6,1.0,1,0.0,0,0.0,0
959,max_ml,20,20,1,3,0.05,0.95,0.919458527736106,42,0.0,1,0.0,1,0.0,1
960,max_ml,20,20,1,3,0.05,0.95,0.910848082866357,9,1.0,1,1.0,1,1.0,1
961,max_ml,20,20,1,3,0.05,0.95,0.945577000773754,56,0.0,1,0.0,1,0.0,1
962,max_ml,20,20,1,3,0.05,0.95,0.9365913578235544,13,0.0,1,0.0,1,0.0,1
963,max_ml,20,20,1,3,0.05,0.95,0.8646499275583975,7,1.0,1,1.0,1,1.0,1
964,max_ml,20,20,1,3,0.05,0.95,0.9475569145870202,27,0.0,1,0.0,1,0.0,1
965,max_ml,20,20,1,3,0.05,0.95,0.8776914195126079,11,1.0,1,1.0,1,1.0,1
966,max_ml,20,20,1,3,0.05,0.95,0.8776105357148145,7,1.0,1,1.0,1,1.0,1
967,max_ml,20,20,1,3,0.05,0.95,0.9255224668003276,31,0.0,1,0.0,1,0.0,1
968,max_ml,20,20,1,3,0.05,0.95,0.8602787709894109,8,1.0,1,1.0,1,1.0,1
969,max_ml,20,20,1,3,0.05,0.95,0.9340062615671696,15,0.0,1,0.0,1,0.0,1
970,max_ml,20,20,1,3,0.05,0.95,0.941863661945488,52,0.0,1,0.0,1,0.0,1
971,max_ml,20,20,1,3,0.05,0.95,0.9486589132230604,17,0.0,1,0.0,1,0.0,1
972,max_ml,20,20,1,3,0.05,0.95,0.9258339341276036,14,0.0,1,0.0,1,0.0,1
973,max_ml,20,20,1,3,0.05,0.95,0.945046366636614,70,0.0,1,0.0,1,0.0,1
974,max_ml,20,20,1,3,0.05,0.95,0.8914629264281286,10,0.0,1,0.0,1,0.0,1
975,max_ml,20,20,1,3,0.05,0.95,0.9461174633785144,25,0.0,1,0.0,1,0.0,1
976,max_ml,20,20,1,3,0.05,0.95,0.927639401317557,4,1.0,1,1.0,1,1.0,1
977,max_ml,20,20,1,3,0.05,0.95,0.9251419856260328,31,0.0,1,0.0,1,0.0,1
978,max_ml,20,20,1,3,0.05,0.95,0.8858655466860419,19,0.0,1,0.0,1,0.0,1
979,max_ml,20,20,1,3,0.05,0.95,0.8979775535151029,15,0.0,1,0.0,1,0.0,1
980,max_ml,20,20,1,3,0.05,0.95,0.921552897854852,28,0.0,1,0.0,1,0.0,1
981,max_ml,20,20,1,3,0.05,0.95,0.9439326062062136,9,1.0,1,1.0,1,0.0,0
982,max_ml,20,20,1,3,0.05,0.95,0.9419343328257758,14,0.0,0,0.0,0,1.0,1
983,max_ml,20,20,1,3,0.05,0.95,0.9452903469478332,19,0.0,1,0.0,1,0.0,1
984,max_ml,20,20,1,3,0.05,0.95,0.9471274074308044,34,0.0,1,0.0,1,0.0,1
985,max_ml,20,20,1,3,0.05,0.95,0.903181504899052,14,0.0,1,0.0,1,0.0,1
986,max_ml,20,20,1,3,0.05,0.95,0.9483121921128278,15,0.0,1,0.0,1,0.0,1
987,max_ml,20,20,1,3,0.05,0.95,0.93493539876711,19,0.0,1,0.0,1,0.0,1
988,max_ml,20,20,1,3,0.05,0.95,0.9351466550063108,18,0.0,1,0.0,1,0.0,1
989,max_ml,20,20,1,3,0.05,0.95,0.9326094549437488,25,0.0,1,0.0,1,0.0,1
990,max_ml,20,20,1,3,0.05,0.95,0.9398861237213064,18,0.0,1,0.0,1,0.0,1
991,max_ml,20,20,1,3,0.05,0.95,0.919779056524102,16,0.0,1,0.0,1,0.0,1
992,max_ml,20,20,1,3,0.05,0.95,0.8184749986021121,11,1.0,1,1.0,1,1.0,1
993,max_ml,20,20,1,3,0.05,0.95,0.9232230393856912,9,1.0,1,1.0,1,1.0,1
994,max_ml,20,20,1,3,0.05,0.95,0.9080062643576412,6,1.0,1,1.0,1,0.0,0
995,max_ml,20,20,1,3,0.05,0.95,0.934002625186088,13,0.0,1,0.0,1,0.0,1
996,max_ml,20,20,1,3,0.05,0.95,0.927372984850184,25,0.0,1,0.0,1,0.0,1
997,max_ml,20,20,1,3,0.05,0.95,0.935528322916868,7,1.0,1,1.0,1,1.0,1
998,max_ml,20,20,1,3,0.05,0.95,0.9241670593879044,9,1.0,1,1.0,1,0.0,0
999,max_ml,20,20,1,3,0.05,0.95,0.9040751212060586,13,0.0,1,0.0,1,0.0,1
1000,max_ml,20,20,1,3,0.05,0.95,0.8594188640965623,16,0.0,1,0.0,1,0.0,1
1001,max_ml,20,20,1,3,0.05,0.95,0.8905483341687412,16,0.0,0,1.0,1,1.0,1
1002,max_ml,20,20,1,3,0.05,0.95,0.9051664666533228,10,0.0,1,0.0,1,0.0,1
1003,max_ml,20,20,1,3,0.05,0.95,0.8644225363681718,16,1.0,1,1.0,1,1.0,1
1004,max_ml,20,20,1,3,0.05,0.95,0.8841309999331829,12,1.0,1,1.0,1,1.0,1
1005,max_ml,20,20,1,3,0.05,0.95,0.9461371394672,16,0.0,1,0.0,1,0.0,1
1006,max_ml,20,20,1,3,0.05,0.95,0.8510943932038901,6,1.0,1,1.0,1,1.0,1
1007,max_ml,20,20,1,3,0.05,0.95,0.8845581111217858,13,0.0,1,0.0,1,0.0,1
1008,max_ml,20,20,1,3,0.05,0.95,0.9359662426683794,12,0.0,1,0.0,1,0.0,1
1009,max_ml,20,20,1,3,0.05,0.95,0.8173325356102756,12,0.0,1,0.0,1,0.0,1
1010,max_ml,20,20,1,3,0.05,0.95,0.9458199518951184,44,0.0,1,0.0,1,0.0,1
1011,max_ml,20,20,1,3,0.05,0.95,0.7780829439962571,5,1.0,1,1.0,1,1.0,1
1012,max_ml,20,20,1,3,0.05,0.95,0.9364877642946536,12,0.0,1,0.0,1,0.0,1
1013,max_ml,20,20,1,3,0.05,0.95,0.9494511432889736,24,0.0,1,0.0,1,0.0,1
1014,max_ml,20,20,1,3,0.05,0.95,0.9469995530145728,25,0.0,1,0.0,1,0.0,1
1015,max_ml,20,20,1,3,0.05,0.95,0.9420404653621468,8,1.0,1,1.0,1,1.0,1
1016,max_ml,20,20,1,3,0.05,0.95,0.921479780732316,21,0.0,1,0.0,1,0.0,1
1017,max_ml,20,20,1,3,0.05,0.95,0.8730698054573292,6,1.0,1,1.0,1,1.0,1
1018,max_ml,20,20,1,3,0.05,0.95,0.9266443605182132,6,0.0,1,0.0,1,0.0,1
1019,max_ml,20,20,1,3,0.05,0.95,0.9299881315783374,15,0.0,1,0.0,1,0.0,1
1020,max_ml,20,20,1,3,0.05,0.95,0.8969301773354825,12,0.0,0,1.0,1,1.0,1
1021,max_ml,20,20,1,3,0.05,0.95,0.9397961476146452,10,1.0,1,1.0,1,1.0,1
1022,max_ml,20,20,1,3,0.05,0.95,0.8675569495940418,16,0.0,1,0.0,1,0.0,1
1023,max_ml,20,20,1,3,0.05,0.95,0.9437482794773642,29,0.0,1,0.0,1,0.0,1
1024,max_ml,20,20,1,3,0.05,0.95,0.8760254207875187,6,1.0,1,1.0,1,1.0,1
1025,max_ml,20,20,1,3,0.05,0.95,0.7115143275878313,5,1.0,1,1.0,1,1.0,1
1026,max_ml,20,20,1,3,0.05,0.95,0.8671290045978324,24,0.0,1,0.0,1,0.0,1
1027,max_ml,20,20,1,3,0.05,0.95,0.9042475303866828,6,1.0,1,1.0,1,1.0,1
1028,max_ml,20,20,1,3,0.05,0.95,0.945423183981425,8,1.0,1,1.0,1,1.0,1
1029,max_ml,20,20,1,3,0.05,0.95,0.931987387033316,28,0.0,1,0.0,1,0.0,1
1030,max_ml,20,20,1,3,0.05,0.95,0.9129674293895412,10,1.0,1,1.0,1,0.0,0
1031,max_ml,20,20,1,3,0.05,0.95,0.9449007718681044,39,0.0,1,0.0,1,0.0,1
1032,max_ml,20,20,1,3,0.05,0.95,0.944114170632722,8,1.0,1,1.0,1,1.0,1
1033,max_ml,20,20,1,3,0.05,0.95,0.9390719630515828,31,0.0,1,0.0,1,0.0,1
1034,max_ml,20,20,1,3,0.05,0.95,0.9458665867308622,35,0.0,1,0.0,1,0.0,1
1035,max_ml,20,20,1,3,0.05,0.95,0.8810959540597622,8,0.0,1,0.0,1,0.0,1
1036,max_ml,20,20,1,3,0.05,0.95,0.9348598241075408,34,0.0,1,0.0,1,0.0,1
1037,max_ml,20,20,1,3,0.05,0.95,0.8868903417171857,9,0.0,1,0.0,1,0.0,1
1038,max_ml,20,20,1,3,0.05,0.95,0.7953738929176525,6,1.0,1,1.0,1,1.0,1
1039,max_ml,20,20,1,3,0.05,0.95,0.9309081897209056,8,0.0,1,0.0,1,0.0,1
1040,max_ml,20,20,1,3,0.05,0.95,0.9134746257657262,17,0.0,1,0.0,1,0.0,1
1041,max_ml,20,20,1,3,0.05,0.95,0.9194338964626492,9,0.0,1,0.0,1,0.0,1
1042,max_ml,20,20,1,3,0.05,0.95,0.8367417973549749,8,1.0,1,1.0,1,1.0,1
1043,max_ml,20,20,1,3,0.05,0.95,0.9459779072164471,17,0.0,1,0.0,1,0.0,1
1044,max_ml,20,20,1,3,0.05,0.95,0.9028190543182084,26,0.0,1,0.0,1,0.0,1
1045,max_ml,20,20,1,3,0.05,0.95,0.8637414331216205,10,0.0,1,0.0,1,0.0,1
1046,max_ml,20,20,1,3,0.05,0.95,0.9482788623668128,17,0.0,0,1.0,1,1.0,1
1047,max_ml,20,20,1,3,0.05,0.95,0.9089445033277542,11,0.0,1,0.0,1,0.0,1
1048,max_ml,20,20,1,3,0.05,0.95,0.9268000188780876,9,1.0,1,1.0,1,0.0,0
1049,max_ml,20,20,1,3,0.05,0.95,0.9035537789063084,8,0.0,1,0.0,1,0.0,1
1050,max_ml,20,20,1,3,0.05,0.95,0.9406003955239174,12,0.0,1,0.0,1,0.0,1
1051,max_ml,20,20,1,3,0.05,0.95,0.908956441512585,5,1.0,1,1.0,1,1.0,1
1052,max_ml,20,20,1,3,0.05,0.95,0.9433022336333512,35,0.0,1,0.0,1,0.0,1
1053,max_ml,20,20,1,3,0.05,0.95,0.8679186866181935,45,0.0,1,0.0,1,0.0,1
1054,max_ml,20,20,1,3,0.05,0.95,0.8899598812487751,9,1.0,1,1.0,1,1.0,1
1055,max_ml,20,20,1,3,0.05,0.95,0.8886585607355472,19,0.0,1,0.0,1,0.0,1
1056,max_ml,20,20,1,3,0.05,0.95,0.9433001312731788,16,0.0,1,0.0,1,0.0,1
1057,max_ml,20,20,1,3,0.05,0.95,0.9320174914950496,24,0.0,1,0.0,1,0.0,1
1058,max_ml,20,20,1,3,0.05,0.95,0.8028723517809833,8,1.0,1,1.0,1,1.0,1
1059,max_ml,20,20,1,3,0.05,0.95,0.946873209580074,22,0.0,1,0.0,1,0.0,1
1060,max_ml,20,20,1,3,0.05,0.95,0.9331883946489942,8,1.0,1,1.0,1,1.0,1
1061,max_ml,20,20,1,3,0.05,0.95,0.941045813462342,18,0.0,1,0.0,1,0.0,1
1062,max_ml,20,20,1,3,0.05,0.95,0.9126006000867812,38,0.0,1,0.0,1,0.0,1
1063,max_ml,20,20,1,3,0.05,0.95,0.9463661445733996,46,0.0,1,0.0,1,0.0,1
1064,max_ml,20,20,1,3,0.05,0.95,0.93029505420266,33,0.0,1,0.0,1,0.0,1
1065,max_ml,20,20,1,3,0.05,0.95,0.915262538973764,10,0.0,1,0.0,1,0.0,1
1066,max_ml,20,20,1,3,0.05,0.95,0.8171513982474866,8,0.0,1,0.0,1,0.0,1
1067,max_ml,20,20,1,3,0.05,0.95,0.9138848798677772,13,0.0,1,0.0,1,0.0,1
1068,max_ml,20,20,1,3,0.05,0.95,0.9102484799293972,11,0.0,1,0.0,1,0.0,1
1069,max_ml,20,20,1,3,0.05,0.95,0.9402813596792592,26,0.0,1,0.0,1,0.0,1
1070,max_ml,20,20,1,3,0.05,0.95,0.8853210348188321,10,0.0,1,0.0,1,0.0,1
1071,max_ml,20,20,1,3,0.05,0.95,0.9399051878801218,99,0.0,1,0.0,1,0.0,1
1072,max_ml,20,20,1,3,0.05,0.95,0.8798231496946264,12,0.0,1,0.0,1,0.0,1
1073,max_ml,20,20,1,3,0.05,0.95,0.7625742562286395,9,0.0,0,0.0,0,1.0,1
1074,max_ml,20,20,1,3,0.05,0.95,0.9405762923719646,23,0.0,1,0.0,1,0.0,1
1075,max_ml,20,20,1,3,0.05,0.95,0.8704127071145229,4,1.0,1,1.0,1,1.0,1
1076,max_ml,20,20,1,3,0.05,0.95,0.946899660329094,41,0.0,1,0.0,1,0.0,1
1077,max_ml,20,20,1,3,0.05,0.95,0.9207965149331578,16,0.0,1,0.0,1,0.0,1
1078,max_ml,20,20,1,3,0.05,0.95,0.9465128717401888,30,0.0,1,0.0,1,0.0,1
1079,max_ml,20,20,1,3,0.05,0.95,0.9303697541966705,50,0.0,1,0.0,1,0.0,1
1080,max_ml,20,20,1,3,0.05,0.95,0.9393458652348552,16,0.0,1,0.0,1,0.0,1
1081,max_ml,20,20,1,3,0.05,0.95,0.870415025253571,10,0.0,0,1.0,1,0.0,0
1082,max_ml,20,20,1,3,0.05,0.95,0.9094084728336456,12,0.0,1,0.0,1,0.0,1
1083,max_ml,20,20,1,3,0.05,0.95,0.9458453287455698,12,0.0,1,0.0,1,0.0,1
1084,max_ml,20,20,1,3,0.05,0.95,0.9262540391800564,10,0.0,0,1.0,1,1.0,1
1085,max_ml,20,20,1,3,0.05,0.95,0.8855589859220343,11,0.0,0,1.0,1,0.0,0
1086,max_ml,20,20,1,3,0.05,0.95,0.9395034339440168,60,0.0,1,0.0,1,0.0,1
1087,max_ml,20,20,1,3,0.05,0.95,0.8044312773717283,13,0.0,1,0.0,1,0.0,1
1088,max_ml,20,20,1,3,0.05,0.95,0.9172159819617364,16,0.0,1,0.0,1,0.0,1
1089,max_ml,20,20,1,3,0.05,0.95,0.8137535693013984,5,1.0,1,1.0,1,1.0,1
1090,max_ml,20,20,1,3,0.05,0.95,0.890507107844775,8,1.0,1,1.0,1,1.0,1
1091,max_ml,20,20,1,3,0.05,0.95,0.9078264560815228,16,0.0,1,0.0,1,0.0,1
1092,max_ml,20,20,1,3,0.05,0.95,0.8702860938954905,12,0.0,1,0.0,1,0.0,1
1093,max_ml,20,20,1,3,0.05,0.95,0.9454652458733328,51,0.0,1,0.0,1,0.0,1
1094,max_ml,20,20,1,3,0.05,0.95,0.8507207926017235,8,1.0,1,1.0,1,1.0,1
1095,max_ml,20,20,1,3,0.05,0.95,0.9474671525453144,12,0.0,1,0.0,1,0.0,1
1096,max_ml,20,20,1,3,0.05,0.95,0.9352262422540338,9,0.0,0,1.0,1,0.0,0
1097,max_ml,20,20,1,3,0.05,0.95,0.8509678132033193,20,0.0,1,0.0,1,0.0,1
1098,max_ml,20,20,1,3,0.05,0.95,0.932568550624848,19,0.0,1,0.0,1,0.0,1
1099,max_ml,20,20,1,3,0.05,0.95,0.9295057089744484,8,1.0,1,1.0,1,1.0,1
1100,max_ml,20,20,1,3,0.05,0.95,0.9498552583723248,25,0.0,1,0.0,1,0.0,1
1101,max_ml,20,20,1,3,0.05,0.95,0.9386812415543924,33,0.0,1,0.0,1,0.0,1
1102,max_ml,20,20,1,3,0.05,0.95,0.92080011300045,15,0.0,1,0.0,1,0.0,1
1103,max_ml,20,20,1,3,0.05,0.95,0.9443206610661684,19,0.0,1,0.0,1,0.0,1
1104,max_ml,20,20,1,3,0.05,0.95,0.8913156759718689,18,0.0,1,0.0,1,0.0,1
1105,max_ml,20,20,1,3,0.05,0.95,0.8941924311891615,8,0.0,1,0.0,1,0.0,1
1106,max_ml,20,20,1,3,0.05,0.95,0.9429420738490428,34,0.0,1,0.0,1,0.0,1
1107,max_ml,20,20,1,3,0.05,0.95,0.9236516209718144,9,0.0,0,1.0,1,1.0,1
1108,max_ml,20,20,1,3,0.05,0.95,0.8567696156407025,15,0.0,1,0.0,1,0.0,1
1109,max_ml,20,20,1,3,0.05,0.95,0.9288361144144082,15,0.0,1,0.0,1,0.0,1
1110,max_ml,20,20,1,3,0.05,0.95,0.8874116824787992,11,0.0,1,0.0,1,0.0,1
1111,max_ml,20,20,1,3,0.05,0.95,0.9485951392409324,17,0.0,1,0.0,1,0.0,1
1112,max_ml,20,20,1,3,0.05,0.95,0.8650951375928357,7,1.0,1,1.0,1,1.0,1
1113,max_ml,20,20,1,3,0.05,0.95,0.9256996755757184,16,0.0,1,0.0,1,0.0,1
1114,max_ml,20,20,1,3,0.05,0.95,0.9246914157406484,25,0.0,1,0.0,1,0.0,1
1115,max_ml,20,20,1,3,0.05,0.95,0.9364145560895292,18,0.0,1,0.0,1,0.0,1
1116,max_ml,20,20,1,3,0.05,0.95,0.9157298702478844,7,1.0,1,1.0,1,1.0,1
1117,max_ml,20,20,1,3,0.05,0.95,0.923766541865936,29,0.0,1,0.0,1,0.0,1
1118,max_ml,20,20,1,3,0.05,0.95,0.9415112472117876,18,0.0,1,0.0,1,0.0,1
1119,max_ml,20,20,1,3,0.05,0.95,0.9057032409964516,35,0.0,1,0.0,1,0.0,1
1120,max_ml,20,20,1,3,0.05,0.95,0.949999261848841,17,0.0,1,0.0,1,0.0,1
1121,max_ml,20,20,1,3,0.05,0.95,0.8632174288268645,14,0.0,1,0.0,1,0.0,1
1122,max_ml,20,20,1,3,0.05,0.95,0.931441081033047,10,0.0,1,0.0,1,0.0,1
1123,max_ml,20,20,1,3,0.05,0.95,0.9367844018487956,40,0.0,1,0.0,1,0.0,1
1124,max_ml,20,20,1,3,0.05,0.95,0.8731731512326073,17,0.0,1,0.0,1,0.0,1
1125,max_ml,20,20,1,3,0.05,0.95,0.8811880603493684,8,0.0,1,0.0,1,0.0,1
1126,max_ml,20,20,1,3,0.05,0.95,0.7463355921320197,7,1.0,1,1.0,1,1.0,1
1127,max_ml,20,20,1,3,0.05,0.95,0.9104628072827008,15,0.0,1,0.0,1,0.0,1
1128,max_ml,20,20,1,3,0.05,0.95,0.9446156144750556,7,1.0,1,1.0,1,1.0,1
1129,max_ml,20,20,1,3,0.05,0.95,0.94538756731455,10,0.0,1,0.0,1,0.0,1
1130,max_ml,20,20,1,3,0.05,0.95,0.9230051465377525,24,0.0,1,0.0,1,0.0,1
1131,max_ml,20,20,1,3,0.05,0.95,0.9285677370515614,9,0.0,0,1.0,1,0.0,0
1132,max_ml,20,20,1,3,0.05,0.95,0.889125701993279,26,0.0,1,0.0,1,0.0,1
1133,max_ml,20,20,1,3,0.05,0.95,0.929707568886371,16,0.0,0,0.0,0,1.0,1
1134,max_ml,20,20,1,3,0.05,0.95,0.8853927967114673,11,0.0,0,1.0,1,0.0,0
1135,max_ml,20,20,1,3,0.05,0.95,0.923303152737284,22,0.0,1,0.0,1,0.0,1
1136,max_ml,20,20,1,3,0.05,0.95,0.9351923338422876,22,0.0,1,0.0,1,0.0,1
1137,max_ml,20,20,1,3,0.05,0.95,0.907285842721517,16,0.0,1,0.0,1,0.0,1
1138,max_ml,20,20,1,3,0.05,0.95,0.9398359952074692,11,1.0,1,1.0,1,0.0,0
1139,max_ml,20,20,1,3,0.05,0.95,0.948956690995752,4,1.0,1,1.0,1,1.0,1
1140,max_ml,20,20,1,3,0.05,0.95,0.9068501053364696,17,0.0,1,0.0,1,0.0,1
1141,max_ml,20,20,1,3,0.05,0.95,0.9274487035141964,10,0.0,1,0.0,1,0.0,1
1142,max_ml,20,20,1,3,0.05,0.95,0.8996635670596836,7,1.0,1,1.0,1,1.0,1
1143,max_ml,20,20,1,3,0.05,0.95,0.9060164620647632,6,1.0,1,1.0,1,1.0,1
1144,max_ml,20,20,1,3,0.05,0.95,0.9153386249353396,21,0.0,1,0.0,1,0.0,1
1145,max_ml,20,20,1,3,0.05,0.95,0.8686260151757931,5,1.0,1,1.0,1,1.0,1
1146,max_ml,20,20,1,3,0.05,0.95,0.8855987849853095,16,0.0,1,0.0,1,0.0,1
1147,max_ml,20,20,1,3,0.05,0.95,0.936132970619846,5,1.0,1,1.0,1,1.0,1
1148,max_ml,20,20,1,3,0.05,0.95,0.8844367113129801,12,1.0,1,1.0,1,0.0,0
1149,max_ml,20,20,1,3,0.05,0.95,0.8163318602499958,7,1.0,1,1.0,1,1.0,1
1150,max_ml,20,20,1,3,0.05,0.95,0.908109967930236,29,0.0,1,0.0,1,0.0,1
1151,max_ml,20,20,1,3,0.05,0.95,0.937002682492945,45,0.0,1,0.0,1,0.0,1
1152,max_ml,20,20,1,3,0.05,0.95,0.9129591833811392,9,1.0,1,1.0,1,1.0,1
1153,max_ml,20,20,1,3,0.05,0.95,0.8841383173778121,6,1.0,1,1.0,1,1.0,1
1154,max_ml,20,20,1,3,0.05,0.95,0.9474262326339816,38,0.0,1,0.0,1,0.0,1
1155,max_ml,20,20,1,3,0.05,0.95,0.9143922872029712,27,0.0,1,0.0,1,0.0,1
1156,max_ml,20,20,1,3,0.05,0.95,0.93318146298434,24,0.0,1,0.0,1,0.0,1
1157,max_ml,20,20,1,3,0.05,0.95,0.8728936624715864,19,0.0,1,0.0,1,0.0,1
1158,max_ml,20,20,1,3,0.05,0.95,0.9151649209724986,5,0.0,1,0.0,1,0.0,1
1159,max_ml,20,20,1,3,0.05,0.95,0.9239847508102532,9,0.0,0,0.0,0,1.0,1
1160,max_ml,20,20,1,3,0.05,0.95,0.9481853121064312,85,0.0,1,0.0,1,0.0,1
1161,max_ml,20,20,1,3,0.05,0.95,0.8814760956869999,16,0.0,1,0.0,1,0.0,1
1162,max_ml,20,20,1,3,0.05,0.95,0.9260337147892866,20,0.0,1,0.0,1,0.0,1
1163,max_ml,20,20,1,3,0.05,0.95,0.9492263357654646,18,0.0,1,0.0,1,0.0,1
1164,max_ml,20,20,1,3,0.05,0.95,0.8548490647675906,19,0.0,1,0.0,1,0.0,1
1165,max_ml,20,20,1,3,0.05,0.95,0.9319940974148758,39,0.0,1,0.0,1,0.0,1
1166,max_ml,20,20,1,3,0.05,0.95,0.9016010282098154,20,0.0,1,0.0,1,0.0,1
1167,max_ml,20,20,1,3,0.05,0.95,0.8176331762014898,8,1.0,1,1.0,1,1.0,1
1168,max_ml,20,20,1,3,0.05,0.95,0.9132633869661808,13,0.0,1,0.0,1,0.0,1
1169,max_ml,20,20,1,3,0.05,0.95,0.9237026007471912,25,0.0,1,0.0,1,0.0,1
1170,max_ml,20,20,1,3,0.05,0.95,0.9111746400398254,10,1.0,1,1.0,1,1.0,1
1171,max_ml,20,20,1,3,0.05,0.95,0.922716317662342,17,0.0,1,0.0,1,0.0,1
1172,max_ml,20,20,1,3,0.05,0.95,0.9282313856033122,15,0.0,1,0.0,1,0.0,1
1173,max_ml,20,20,1,3,0.05,0.95,0.9010068835385696,5,1.0,1,1.0,1,1.0,1
1174,max_ml,20,20,1,3,0.05,0.95,0.9449149384960882,20,0.0,1,0.0,1,0.0,1
1175,max_ml,20,20,1,3,0.05,0.95,0.9452137481909648,34,0.0,1,0.0,1,0.0,1
1176,max_ml,20,20,1,3,0.05,0.95,0.8709055757356196,9,0.0,0,1.0,1,0.0,0
1177,max_ml,20,20,1,3,0.05,0.95,0.8921687828557837,15,0.0,1,0.0,1,0.0,1
1178,max_ml,20,20,1,3,0.05,0.95,0.870020270372628,6,1.0,1,1.0,1,1.0,1
1179,max_ml,20,20,1,3,0.05,0.95,0.9047173788363028,7,1.0,1,1.0,1,1.0,1
1180,max_ml,20,20,1,3,0.05,0.95,0.9450431833067406,26,0.0,1,0.0,1,0.0,1
1181,max_ml,20,20,1,3,0.05,0.95,0.9306444402310996,17,0.0,1,0.0,1,0.0,1
1182,max_ml,20,20,1,3,0.05,0.95,0.9350270136760602,22,0.0,1,0.0,1,0.0,1
1183,max_ml,20,20,1,3,0.05,0.95,0.8444539977473217,11,0.0,1,0.0,1,0.0,1
1184,max_ml,20,20,1,3,0.05,0.95,0.8957486522954589,9,0.0,0,1.0,1,1.0,1
1185,max_ml,20,20,1,3,0.05,0.95,0.8510870171963698,13,0.0,1,0.0,1,0.0,1
1186,max_ml,20,20,1,3,0.05,0.95,0.9467795140835488,28,0.0,1,0.0,1,0.0,1
1187,max_ml,20,20,1,3,0.05,0.95,0.9469524863316368,19,0.0,0,0.0,0,1.0,1
1188,max_ml,20,20,1,3,0.05,0.95,0.9311213174392012,20,0.0,1,0.0,1,0.0,1
1189,max_ml,20,20,1,3,0.05,0.95,0.858857615601362,5,1.0,1,1.0,1,1.0,1
1190,max_ml,20,20,1,3,0.05,0.95,0.8370575973580646,6,1.0,1,1.0,1,1.0,1
1191,max_ml,20,20,1,3,0.05,0.95,0.8603995342777062,15,0.0,1,0.0,1,0.0,1
1192,max_ml,20,20,1,3,0.05,0.95,0.9019247459408214,15,0.0,1,0.0,1,0.0,1
1193,max_ml,20,20,1,3,0.05,0.95,0.9454137993672602,15,0.0,1,0.0,1,0.0,1
1194,max_ml,20,20,1,3,0.05,0.95,0.9064359241195932,47,0.0,1,0.0,1,0.0,1
1195,max_ml,20,20,1,3,0.05,0.95,0.8262833682930089,9,1.0,1,1.0,1,1.0,1
1196,max_ml,20,20,1,3,0.05,0.95,0.9146570753903426,12,0.0,1,0.0,1,0.0,1
1197,max_ml,20,20,1,3,0.05,0.95,0.8763577952986109,9,0.0,0,0.0,0,1.0,1
1198,max_ml,20,20,1,3,0.05,0.95,0.9225091732598252,13,1.0,1,1.0,1,1.0,1
1199,max_ml,20,20,1,3,0.05,0.95,0.9392186743045736,15,0.0,1,0.0,1,0.0,1
1200,max_ml,20,20,1,3,0.05,0.95,0.8595755639071552,9,1.0,1,1.0,1,1.0,1
1201,max_ml,20,20,1,3,0.05,0.95,0.934652048061421,12,0.0,1,0.0,1,0.0,1
1202,max_ml,20,20,1,3,0.05,0.95,0.9468222274082854,52,0.0,1,0.0,1,0.0,1
1203,max_ml,20,20,1,3,0.05,0.95,0.9336098742607396,9,0.0,1,0.0,1,0.0,1
1204,max_ml,20,20,1,3,0.05,0.95,0.910216385513378,14,0.0,1,0.0,1,0.0,1
1205,max_ml,20,20,1,3,0.05,0.95,0.9458218737100804,24,0.0,1,0.0,1,0.0,1
1206,max_ml,20,20,1,3,0.05,0.95,0.9244783291540606,30,0.0,1,0.0,1,0.0,1
1207,max_ml,20,20,1,3,0.05,0.95,0.8943686539473352,19,0.0,1,0.0,1,0.0,1
1208,max_ml,20,20,1,3,0.05,0.95,0.946968672273176,29,0.0,1,0.0,1,0.0,1
1209,max_ml,20,20,1,3,0.05,0.95,0.9360304790863684,21,0.0,1,0.0,1,0.0,1
1210,max_ml,20,20,1,3,0.05,0.95,0.8509451680709678,16,0.0,1,0.0,1,0.0,1
1211,max_ml,20,20,1,3,0.05,0.95,0.871636783460191,12,0.0,1,0.0,1,0.0,1
1212,max_ml,20,20,1,3,0.05,0.95,0.91788545151359,18,0.0,1,0.0,1,0.0,1
1213,max_ml,20,20,1,3,0.05,0.95,0.8924130084487025,13,0.0,1,0.0,1,0.0,1
1214,max_ml,20,20,1,3,0.05,0.95,0.9041409878076084,24,0.0,1,0.0,1,0.0,1
1215,max_ml,20,20,1,3,0.05,0.95,0.893862163950353,8,1.0,1,1.0,1,1.0,1
1216,max_ml,20,20,1,3,0.05,0.95,0.9271578216603696,10,0.0,1,0.0,1,0.0,1
1217,max_ml,20,20,1,3,0.05,0.95,0.8005934644334752,14,0.0,1,0.0,1,0.0,1
1218,max_ml,20,20,1,3,0.05,0.95,0.9435389896910666,9,1.0,1,0.0,0,1.0,1
1219,max_ml,20,20,1,3,0.05,0.95,0.9045081088646634,13,1.0,1,1.0,1,1.0,1
1220,max_ml,20,20,1,3,0.05,0.95,0.9472083747920984,21,0.0,1,0.0,1,0.0,1
1221,max_ml,20,20,1,3,0.05,0.95,0.853099036726729,6,1.0,1,1.0,1,1.0,1
1222,max_ml,20,20,1,3,0.05,0.95,0.8560502260186795,7,1.0,1,1.0,1,1.0,1
1223,max_ml,20,20,1,3,0.05,0.95,0.9495545780838712,30,0.0,1,0.0,1,0.0,1
1224,max_ml,20,20,1,3,0.05,0.95,0.9074167483412996,15,1.0,1,1.0,1,1.0,1
1225,max_ml,20,20,1,3,0.05,0.95,0.9184769196569152,23,0.0,1,0.0,1,0.0,1
1226,max_ml,20,20,1,3,0.05,0.95,0.9184384274745756,14,0.0,1,0.0,1,0.0,1
1227,max_ml,20,20,1,3,0.05,0.95,0.945431750085256,23,0.0,1,0.0,1,0.0,1
1228,max_ml,20,20,1,3,0.05,0.95,0.8773898267187703,10,1.0,1,1.0,1,0.0,0
1229,max_ml,20,20,1,3,0.05,0.95,0.9173509563317676,24,0.0,1,0.0,1,0.0,1
1230,max_ml,20,20,1,3,0.05,0.95,0.8249003346346439,10,0.0,1,0.0,1,0.0,1
1231,max_ml,20,20,1,3,0.05,0.95,0.888507834356181,54,0.0,1,0.0,1,0.0,1
1232,max_ml,20,20,1,3,0.05,0.95,0.8724375850533044,5,1.0,1,1.0,1,1.0,1
1233,max_ml,20,20,1,3,0.05,0.95,0.9094369410752496,19,0.0,1,0.0,1,0.0,1
1234,max_ml,20,20,1,3,0.05,0.95,0.8419895426103032,8,1.0,1,1.0,1,1.0,1
1235,max_ml,20,20,1,3,0.05,0.95,0.9047274499069392,13,0.0,1,0.0,1,0.0,1
1236,max_ml,20,20,1,3,0.05,0.95,0.8421767419040043,17,0.0,0,1.0,1,1.0,1
1237,max_ml,20,20,1,3,0.05,0.95,0.9319655321123684,17,0.0,1,0.0,1,0.0,1
1238,max_ml,20,20,1,3,0.05,0.95,0.9309430713289288,12,0.0,1,0.0,1,0.0,1
1239,max_ml,20,20,1,3,0.05,0.95,0.8568372393964756,4,1.0,1,1.0,1,1.0,1
1240,max_ml,20,20,1,3,0.05,0.95,0.8809051037184912,12,0.0,1,0.0,1,0.0,1
1241,max_ml,20,20,1,3,0.05,0.95,0.9450817902771688,21,0.0,1,0.0,1,0.0,1
1242,max_ml,20,20,1,3,0.05,0.95,0.9497547414820274,40,0.0,1,0.0,1,0.0,1
1243,max_ml,20,20,1,3,0.05,0.95,0.9258712339684398,6,1.0,1,1.0,1,0.0,0
1244,max_ml,20,20,1,3,0.05,0.95,0.8805205572082108,26,0.0,1,0.0,1,0.0,1
1245,max_ml,20,20,1,3,0.05,0.95,0.8520102496555341,6,1.0,1,1.0,1,0.0,0
1246,max_ml,20,20,1,3,0.05,0.95,0.8960151998424645,10,0.0,1,0.0,1,0.0,1
1247,max_ml,20,20,1,3,0.05,0.95,0.8821408308918222,16,0.0,0,1.0,1,1.0,1
1248,max_ml,20,20,1,3,0.05,0.95,0.93147607482339,45,0.0,1,0.0,1,0.0,1
1249,max_ml,20,20,1,3,0.05,0.95,0.936497196680454,19,0.0,1,0.0,1,0.0,1
1250,max_ml,20,20,1,3,0.05,0.95,0.8689882550017605,43,0.0,1,0.0,1,0.0,1
1251,max_ml,20,20,1,3,0.05,0.95,0.8900290078706996,16,0.0,1,0.0,1,0.0,1
1252,max_ml,20,20,1,3,0.05,0.95,0.9163781680650886,7,1.0,1,1.0,1,1.0,1
1253,max_ml,20,20,1,3,0.05,0.95,0.8811420600015208,13,0.0,1,0.0,1,0.0,1
1254,max_ml,20,20,1,3,0.05,0.95,0.927942936050234,69,0.0,1,0.0,1,0.0,1
1255,max_ml,20,20,1,3,0.05,0.95,0.8669099874609018,9,0.0,0,1.0,1,0.0,0
1256,max_ml,20,20,1,3,0.05,0.95,0.9464675692292922,36,0.0,1,0.0,1,0.0,1
1257,max_ml,20,20,1,3,0.05,0.95,0.9134575754024784,19,0.0,1,0.0,1,0.0,1
1258,max_ml,20,20,1,3,0.05,0.95,0.9134359867646088,12,0.0,0,0.0,0,1.0,1
1259,max_ml,20,20,1,3,0.05,0.95,0.9254673118044614,25,0.0,1,0.0,1,0.0,1
1260,max_ml,20,20,1,3,0.05,0.95,0.9226766077810248,9,1.0,1,1.0,1,1.0,1
1261,max_ml,20,20,1,3,0.05,0.95,0.9042486236341624,28,0.0,1,0.0,1,0.0,1
1262,max_ml,20,20,1,3,0.05,0.95,0.9454518961884548,33,0.0,1,0.0,1,0.0,1
1263,max_ml,20,20,1,3,0.05,0.95,0.932452334266529,12,0.0,1,0.0,1,0.0,1
1264,max_ml,20,20,1,3,0.05,0.95,0.93219027702645,10,0.0,1,0.0,1,0.0,1
1265,max_ml,20,20,1,3,0.05,0.95,0.8814735934396895,8,0.0,1,0.0,1,0.0,1
1266,max_ml,20,20,1,3,0.05,0.95,0.9289981030787368,36,0.0,1,0.0,1,0.0,1
1267,max_ml,20,20,1,3,0.05,0.95,0.9064347561812892,29,0.0,1,0.0,1,0.0,1
1268,max_ml,20,20,1,3,0.05,0.95,0.8703967834291831,21,0.0,1,0.0,1,0.0,1
1269,max_ml,20,20,1,3,0.05,0.95,0.8805205266700377,9,0.0,1,0.0,1,0.0,1
1270,max_ml,20,20,1,3,0.05,0.95,0.8580953883880961,16,0.0,1,0.0,1,0.0,1
1271,max_ml,20,20,1,3,0.05,0.95,0.9084548142629804,17,0.0,0,1.0,1,0.0,0
1272,max_ml,20,20,1,3,0.05,0.95,0.9122971907513052,6,1.0,1,1.0,1,1.0,1
1273,max_ml,20,20,1,3,0.05,0.95,0.9145865679692649,15,0.0,1,0.0,1,0.0,1
1274,max_ml,20,20,1,3,0.05,0.95,0.9303017851631492,57,0.0,1,0.0,1,0.0,1
1275,max_ml,20,20,1,3,0.05,0.95,0.9056093675385212,8,0.0,1,0.0,1,0.0,1
1276,max_ml,20,20,1,3,0.05,0.95,0.9208628570958884,10,0.0,1,0.0,1,0.0,1
1277,max_ml,20,20,1,3,0.05,0.95,0.9235070052716564,11,0.0,0,1.0,1,0.0,0
1278,max_ml,20,20,1,3,0.05,0.95,0.9358314444615426,27,0.0,1,0.0,1,0.0,1
1279,max_ml,20,20,1,3,0.05,0.95,0.9196626514892924,11,0.0,1,0.0,1,0.0,1
1280,max_ml,20,20,1,3,0.05,0.95,0.8797926296946025,36,0.0,1,0.0,1,0.0,1
1281,max_ml,20,20,1,3,0.05,0.95,0.945151134347444,6,1.0,1,1.0,1,1.0,1
1282,max_ml,20,20,1,3,0.05,0.95,0.9080507112296684,11,0.0,0,0.0,0,1.0,1
1283,max_ml,20,20,1,3,0.05,0.95,0.9491795637776392,13,0.0,1,0.0,1,0.0,1
1284,max_ml,20,20,1,3,0.05,0.95,0.944799283025138,88,0.0,1,0.0,1,0.0,1
1285,max_ml,20,20,1,3,0.05,0.95,0.9357795512952368,11,0.0,0,0.0,0,1.0,1
1286,max_ml,20,20,1,3,0.05,0.95,0.8744250296541022,15,0.0,1,0.0,1,0.0,1
1287,max_ml,20,20,1,3,0.05,0.95,0.9282198916290352,14,0.0,1,0.0,1,0.0,1
1288,max_ml,20,20,1,3,0.05,0.95,0.8983572974375927,16,0.0,1,0.0,1,0.0,1
1289,max_ml,20,20,1,3,0.05,0.95,0.8243080412119267,8,1.0,1,1.0,1,1.0,1
1290,max_ml,20,20,1,3,0.05,0.95,0.920279013533002,7,1.0,1,1.0,1,1.0,1
1291,max_ml,20,20,1,3,0.05,0.95,0.8869150185717629,28,0.0,1,0.0,1,0.0,1
1292,max_ml,20,20,1,3,0.05,0.95,0.9004051975193239,4,1.0,1,1.0,1,1.0,1
1293,max_ml,20,20,1,3,0.05,0.95,0.9426715346007868,8,1.0,1,0.0,0,0.0,0
1294,max_ml,20,20,1,3,0.05,0.95,0.9155400870958628,31,0.0,1,0.0,1,0.0,1
1295,max_ml,20,20,1,3,0.05,0.95,0.8299395573482032,9,1.0,1,1.0,1,1.0,1
1296,max_ml,20,20,1,3,0.05,0.95,0.8184639483612383,9,0.0,1,0.0,1,0.0,1
1297,max_ml,20,20,1,3,0.05,0.95,0.9091367960137012,10,0.0,1,0.0,1,0.0,1
1298,max_ml,20,20,1,3,0.05,0.95,0.862457795403665,5,1.0,1,1.0,1,1.0,1
1299,max_ml,20,20,1,3,0.05,0.95,0.9328294399860164,44,0.0,1,0.0,1,0.0,1
1300,max_ml,20,20,1,3,0.05,0.95,0.9253793498383772,26,0.0,1,0.0,1,0.0,1
1301,max_ml,20,20,1,3,0.05,0.95,0.9276387371082422,18,0.0,1,0.0,1,0.0,1
1302,max_ml,20,20,1,3,0.05,0.95,0.8026868143868445,10,1.0,1,1.0,1,1.0,1
1303,max_ml,20,20,1,3,0.05,0.95,0.9349196723965404,20,0.0,1,0.0,1,0.0,1
1304,max_ml,20,20,1,3,0.05,0.95,0.9450008679714792,37,0.0,1,0.0,1,0.0,1
1305,max_ml,20,20,1,3,0.05,0.95,0.9476545347953812,47,0.0,1,0.0,1,0.0,1
1306,max_ml,20,20,1,3,0.05,0.95,0.940337587256036,30,0.0,1,0.0,1,0.0,1
1307,max_ml,20,20,1,3,0.05,0.95,0.8398235043407118,12,1.0,1,1.0,1,1.0,1
1308,max_ml,20,20,1,3,0.05,0.95,0.8566167310162541,29,0.0,1,0.0,1,0.0,1
1309,max_ml,20,20,1,3,0.05,0.95,0.9478149470628706,14,0.0,1,0.0,1,0.0,1
1310,max_ml,20,20,1,3,0.05,0.95,0.9112350225979516,13,0.0,0,1.0,1,1.0,1
1311,max_ml,20,20,1,3,0.05,0.95,0.8019055093947145,8,1.0,1,1.0,1,0.0,0
1312,max_ml,20,20,1,3,0.05,0.95,0.8571005611568292,16,0.0,1,0.0,1,0.0,1
1313,max_ml,20,20,1,3,0.05,0.95,0.8917584174343969,10,0.0,1,0.0,1,0.0,1
1314,max_ml,20,20,1,3,0.05,0.95,0.8730382283280418,14,0.0,1,0.0,1,0.0,1
1315,max_ml,20,20,1,3,0.05,0.95,0.7732069833407701,8,0.0,0,1.0,1,1.0,1
1316,max_ml,20,20,1,3,0.05,0.95,0.9424922282522352,33,0.0,1,0.0,1,0.0,1
1317,max_ml,20,20,1,3,0.05,0.95,0.9436085104887648,21,0.0,1,0.0,1,0.0,1
1318,max_ml,20,20,1,3,0.05,0.95,0.9284085084232296,8,0.0,0,1.0,1,1.0,1
1319,max_ml,20,20,1,3,0.05,0.95,0.8533439741483396,3,1.0,1,1.0,1,1.0,1
1320,max_ml,20,20,1,3,0.05,0.95,0.9429759548677566,14,0.0,1,0.0,1,0.0,1
1321,max_ml,20,20,1,3,0.05,0.95,0.9345047788987778,10,0.0,1,0.0,1,0.0,1
1322,max_ml,20,20,1,3,0.05,0.95,0.9048557978652424,15,0.0,1,0.0,1,0.0,1
1323,max_ml,20,20,1,3,0.05,0.95,0.9415071478408528,35,0.0,1,0.0,1,0.0,1
1324,max_ml,20,20,1,3,0.05,0.95,0.9482397994084252,26,0.0,1,0.0,1,0.0,1
1325,max_ml,20,20,1,3,0.05,0.95,0.9310421102750216,8,1.0,1,0.0,0,0.0,0
1326,max_ml,20,20,1,3,0.05,0.95,0.9240841598946644,9,0.0,0,1.0,1,0.0,0
1327,max_ml,20,20,1,3,0.05,0.95,0.9354884882391644,18,0.0,1,0.0,1,0.0,1
1328,max_ml,20,20,1,3,0.05,0.95,0.9115508236704762,30,0.0,1,0.0,1,0.0,1
1329,max_ml,20,20,1,3,0.05,0.95,0.829506390163625,7,1.0,1,1.0,1,1.0,1
1330,max_ml,20,20,1,3,0.05,0.95,0.8253419042204911,7,1.0,1,1.0,1,1.0,1
1331,max_ml,20,20,1,3,0.05,0.95,0.8505028284783053,3,1.0,1,1.0,1,1.0,1
1332,max_ml,20,20,1,3,0.05,0.95,0.9118153542135244,13,0.0,1,0.0,1,0.0,1
1333,max_ml,20,20,1,3,0.05,0.95,0.9275530224384214,5,1.0,1,1.0,1,1.0,1
1334,max_ml,20,20,1,3,0.05,0.95,0.9086113680040332,12,0.0,1,0.0,1,0.0,1
1335,max_ml,20,20,1,3,0.05,0.95,0.9241491678467736,26,0.0,1,0.0,1,0.0,1
1336,max_ml,20,20,1,3,0.05,0.95,0.9414340715003824,31,0.0,1,0.0,1,0.0,1
1337,max_ml,20,20,1,3,0.05,0.95,0.8995742913073587,24,0.0,1,0.0,1,0.0,1
1338,max_ml,20,20,1,3,0.05,0.95,0.9237911749614116,18,0.0,1,0.0,1,0.0,1
1339,max_ml,20,20,1,3,0.05,0.95,0.9419194973788688,10,1.0,1,0.0,0,0.0,0
1340,max_ml,20,20,1,3,0.05,0.95,0.8711325232451487,7,1.0,1,1.0,1,0.0,0
1341,max_ml,20,20,1,3,0.05,0.95,0.9322905632892708,11,0.0,0,1.0,1,0.0,0
1342,max_ml,20,20,1,3,0.05,0.95,0.8554164981832931,5,1.0,1,1.0,1,1.0,1
1343,max_ml,20,20,1,3,0.05,0.95,0.8529121608341436,12,1.0,1,1.0,1,0.0,0
1344,max_ml,20,20,1,3,0.05,0.95,0.9078704042006316,25,0.0,1,0.0,1,0.0,1
1345,max_ml,20,20,1,3,0.05,0.95,0.917426902024114,13,0.0,1,0.0,1,0.0,1
1346,max_ml,20,20,1,3,0.05,0.95,0.934213472031478,10,0.0,1,0.0,1,0.0,1
1347,max_ml,20,20,1,3,0.05,0.95,0.9395161731490228,46,0.0,1,0.0,1,0.0,1
1348,max_ml,20,20,1,3,0.05,0.95,0.9271177916717324,8,1.0,1,1.0,1,1.0,1
1349,max_ml,20,20,1,3,0.05,0.95,0.9111429395352626,10,1.0,1,0.0,0,1.0,1
1350,max_ml,20,20,1,3,0.05,0.95,0.9021545113791704,30,0.0,1,0.0,1,0.0,1
1351,max_ml,20,20,1,3,0.05,0.95,0.932075384187059,22,0.0,1,0.0,1,0.0,1
1352,max_ml,20,20,1,3,0.05,0.95,0.903638309803496,21,0.0,1,0.0,1,0.0,1
1353,max_ml,20,20,1,3,0.05,0.95,0.9416945144754414,20,0.0,1,0.0,1,0.0,1
1354,max_ml,20,20,1,3,0.05,0.95,0.9418906457567736,16,0.0,1,0.0,1,0.0,1
1355,max_ml,20,20,1,3,0.05,0.95,0.9455060423881364,6,1.0,1,1.0,1,1.0,1
1356,max_ml,20,20,1,3,0.05,0.95,0.8970927181016825,7,1.0,1,1.0,1,1.0,1
1357,max_ml,20,20,1,3,0.05,0.95,0.8986717758373264,15,0.0,1,0.0,1,0.0,1
1358,max_ml,20,20,1,3,0.05,0.95,0.868864205602869,15,0.0,1,0.0,1,0.0,1
1359,max_ml,20,20,1,3,0.05,0.95,0.9373930269465685,8,0.0,1,0.0,1,0.0,1
1360,max_ml,20,20,1,3,0.05,0.95,0.9291300997465416,17,0.0,1,0.0,1,0.0,1
1361,max_ml,20,20,1,3,0.05,0.95,0.871704557865673,20,0.0,1,0.0,1,0.0,1
1362,max_ml,20,20,1,3,0.05,0.95,0.9065985632610746,19,0.0,1,0.0,1,0.0,1
1363,max_ml,20,20,1,3,0.05,0.95,0.9037582995758068,9,1.0,1,1.0,1,0.0,0
1364,max_ml,20,20,1,3,0.05,0.95,0.8999225426569225,12,0.0,1,0.0,1,0.0,1
1365,max_ml,20,20,1,3,0.05,0.95,0.9146680609932606,20,0.0,1,0.0,1,0.0,1
1366,max_ml,20,20,1,3,0.05,0.95,0.919452436048196,17,0.0,1,0.0,1,0.0,1
1367,max_ml,20,20,1,3,0.05,0.95,0.9205622293563944,17,1.0,1,1.0,1,1.0,1
1368,max_ml,20,20,1,3,0.05,0.95,0.8881514071536116,15,1.0,1,1.0,1,0.0,0
1369,max_ml,20,20,1,3,0.05,0.95,0.947467300996901,19,0.0,1,0.0,1,0.0,1
1370,max_ml,20,20,1,3,0.05,0.95,0.9425529493384373,7,0.0,1,0.0,1,0.0,1
1371,max_ml,20,20,1,3,0.05,0.95,0.8934782333099464,17,0.0,1,0.0,1,0.0,1
1372,max_ml,20,20,1,3,0.05,0.95,0.9000362062643054,9,1.0,1,1.0,1,1.0,1
1373,max_ml,20,20,1,3,0.05,0.95,0.9441847691878718,19,0.0,1,0.0,1,0.0,1
1374,max_ml,20,20,1,3,0.05,0.95,0.920730816843397,13,0.0,1,0.0,1,0.0,1
1375,max_ml,20,20,1,3,0.05,0.95,0.9333196797568922,8,1.0,1,0.0,0,0.0,0
1376,max_ml,20,20,1,3,0.05,0.95,0.8674472972307925,8,1.0,1,1.0,1,1.0,1
1377,max_ml,20,20,1,3,0.05,0.95,0.9058126723851664,18,0.0,1,0.0,1,0.0,1
1378,max_ml,20,20,1,3,0.05,0.95,0.8936227983486337,6,1.0,1,1.0,1,1.0,1
1379,max_ml,20,20,1,3,0.05,0.95,0.9373197736953376,21,0.0,1,0.0,1,0.0,1
1380,max_ml,20,20,1,3,0.05,0.95,0.9098326362895008,7,0.0,1,0.0,1,0.0,1
1381,max_ml,20,20,1,3,0.05,0.95,0.9413456354899792,9,1.0,1,1.0,1,1.0,1
1382,max_ml,20,20,1,3,0.05,0.95,0.9148936400876686,7,1.0,1,1.0,1,0.0,0
1383,max_ml,20,20,1,3,0.05,0.95,0.90716038263275,18,0.0,1,0.0,1,0.0,1
1384,max_ml,20,20,1,3,0.05,0.95,0.8348239166869785,8,1.0,1,1.0,1,1.0,1
1385,max_ml,20,20,1,3,0.05,0.95,0.9464949160676888,15,0.0,1,0.0,1,0.0,1
1386,max_ml,20,20,1,3,0.05,0.95,0.9342223676308528,22,0.0,1,0.0,1,0.0,1
1387,max_ml,20,20,1,3,0.05,0.95,0.9086175501286612,18,0.0,1,0.0,1,0.0,1
1388,max_ml,20,20,1,3,0.05,0.95,0.913789809444883,6,1.0,1,1.0,1,1.0,1
1389,max_ml,20,20,1,3,0.05,0.95,0.880958775346797,10,1.0,1,1.0,1,0.0,0
1390,max_ml,20,20,1,3,0.05,0.95,0.9217329786322076,26,0.0,1,0.0,1,0.0,1
1391,max_ml,20,20,1,3,0.05,0.95,0.918034076173352,23,0.0,1,0.0,1,0.0,1
1392,max_ml,20,20,1,3,0.05,0.95,0.935025485995714,9,0.0,1,0.0,1,0.0,1
1393,max_ml,20,20,1,3,0.05,0.95,0.943364833025289,45,0.0,1,0.0,1,0.0,1
1394,max_ml,20,20,1,3,0.05,0.95,0.87119243309391,7,0.0,1,0.0,1,0.0,1
1395,max_ml,20,20,1,3,0.05,0.95,0.9493080261024636,14,0.0,1,0.0,1,0.0,1
1396,max_ml,20,20,1,3,0.05,0.95,0.898850774760347,8,1.0,1,1.0,1,1.0,1
1397,max_ml,20,20,1,3,0.05,0.95,0.8708053563498948,6,1.0,1,1.0,1,1.0,1
1398,max_ml,20,20,1,3,0.05,0.95,0.93067351382055,5,1.0,1,1.0,1,1.0,1
1399,max_ml,20,20,1,3,0.05,0.95,0.9435387075139025,55,0.0,1,0.0,1,0.0,1
1400,max_ml,20,20,1,3,0.05,0.95,0.862550612840284,19,0.0,1,0.0,1,0.0,1
1401,max_ml,20,20,1,3,0.05,0.95,0.9230624776234548,18,0.0,1,0.0,1,0.0,1
1402,max_ml,20,20,1,3,0.05,0.95,0.9459365475089784,21,0.0,1,0.0,1,0.0,1
1403,max_ml,20,20,1,3,0.05,0.95,0.9351343309683924,19,0.0,0,0.0,0,1.0,1
1404,max_ml,20,20,1,3,0.05,0.95,0.9297981350192234,70,0.0,1,0.0,1,0.0,1
1405,max_ml,20,20,1,3,0.05,0.95,0.9407192967160756,18,0.0,1,0.0,1,0.0,1
1406,max_ml,20,20,1,3,0.05,0.95,0.8832664943904942,11,1.0,1,1.0,1,1.0,1
1407,max_ml,20,20,1,3,0.05,0.95,0.8912408346237176,13,0.0,1,0.0,1,0.0,1
1408,max_ml,20,20,1,3,0.05,0.95,0.935722793520523,37,0.0,1,0.0,1,0.0,1
1409,max_ml,20,20,1,3,0.05,0.95,0.9397612272884548,13,1.0,1,1.0,1,1.0,1
1410,max_ml,20,20,1,3,0.05,0.95,0.9348406934294176,10,0.0,1,0.0,1,0.0,1
1411,max_ml,20,20,1,3,0.05,0.95,0.798929583644053,7,1.0,1,1.0,1,0.0,0
1412,max_ml,20,20,1,3,0.05,0.95,0.9431807233733,24,0.0,1,0.0,1,0.0,1
1413,max_ml,20,20,1,3,0.05,0.95,0.9200127923616056,5,1.0,1,1.0,1,1.0,1
1414,max_ml,20,20,1,3,0.05,0.95,0.8864908738362435,20,0.0,1,0.0,1,0.0,1
1415,max_ml,20,20,1,3,0.05,0.95,0.9496800120761538,8,1.0,1,1.0,1,1.0,1
1416,max_ml,20,20,1,3,0.05,0.95,0.9063189416610428,13,0.0,1,0.0,1,0.0,1
1417,max_ml,20,20,1,3,0.05,0.95,0.9117595141524886,22,0.0,1,0.0,1,0.0,1
1418,max_ml,20,20,1,3,0.05,0.95,0.9305563629132894,14,0.0,1,0.0,1,0.0,1
1419,max_ml,20,20,1,3,0.05,0.95,0.9429069883059048,82,0.0,1,0.0,1,0.0,1
1420,max_ml,20,20,1,3,0.05,0.95,0.936105199200688,17,0.0,1,0.0,1,0.0,1
1421,max_ml,20,20,1,3,0.05,0.95,0.8560110284901836,20,0.0,1,0.0,1,0.0,1
1422,max_ml,20,20,1,3,0.05,0.95,0.9401704601580164,26,0.0,1,0.0,1,0.0,1
1423,max_ml,20,20,1,3,0.05,0.95,0.8993753475943607,13,0.0,1,0.0,1,0.0,1
1424,max_ml,20,20,1,3,0.05,0.95,0.9262510696695726,19,0.0,1,0.0,1,0.0,1
1425,max_ml,20,20,1,3,0.05,0.95,0.888689259236538,10,0.0,1,0.0,1,0.0,1
1426,max_ml,20,20,1,3,0.05,0.95,0.920871572247349,8,1.0,1,1.0,1,1.0,1
1427,max_ml,20,20,1,3,0.05,0.95,0.8537850521578887,8,1.0,1,1.0,1,1.0,1
1428,max_ml,20,20,1,3,0.05,0.95,0.8355869606887435,25,0.0,1,0.0,1,0.0,1
1429,max_ml,20,20,1,3,0.05,0.95,0.9474149911950736,10,1.0,1,1.0,1,1.0,1
1430,max_ml,20,20,1,3,0.05,0.95,0.933831023612958,9,0.0,1,0.0,1,0.0,1
1431,max_ml,20,20,1,3,0.05,0.95,0.9265306157913704,5,1.0,1,1.0,1,1.0,1
1432,max_ml,20,20,1,3,0.05,0.95,0.8793315180522636,19,0.0,1,0.0,1,0.0,1
1433,max_ml,20,20,1,3,0.05,0.95,0.9450112717306216,16,0.0,0,1.0,1,1.0,1
1434,max_ml,20,20,1,3,0.05,0.95,0.9372316888866588,40,0.0,1,0.0,1,0.0,1
1435,max_ml,20,20,1,3,0.05,0.95,0.93766910159795,25,0.0,1,0.0,1,0.0,1
1436,max_ml,20,20,1,3,0.05,0.95,0.915214835830719,7,1.0,1,1.0,1,1.0,1
1437,max_ml,20,20,1,3,0.05,0.95,0.8063218103351082,19,0.0,1,0.0,1,0.0,1
1438,max_ml,20,20,1,3,0.05,0.95,0.9297572032576032,10,0.0,1,0.0,1,0.0,1
1439,max_ml,20,20,1,3,0.05,0.95,0.943104644909806,52,0.0,1,0.0,1,0.0,1
1440,max_ml,20,20,1,3,0.05,0.95,0.9100686532128546,7,1.0,1,1.0,1,0.0,0
1441,max_ml,20,20,1,3,0.05,0.95,0.9375260225000682,7,1.0,1,1.0,1,1.0,1
1442,max_ml,20,20,1,3,0.05,0.95,0.9388991392459556,13,0.0,1,0.0,1,0.0,1
1443,max_ml,20,20,1,3,0.05,0.95,0.944291536010932,10,0.0,1,0.0,1,0.0,1
1444,max_ml,20,20,1,3,0.05,0.95,0.8941165059305344,13,0.0,1,0.0,1,0.0,1
1445,max_ml,20,20,1,3,0.05,0.95,0.9451582203237394,56,0.0,1,0.0,1,0.0,1
1446,max_ml,20,20,1,3,0.05,0.95,0.903326152393677,50,0.0,1,0.0,1,0.0,1
1447,max_ml,20,20,1,3,0.05,0.95,0.944459778214378,15,0.0,1,0.0,1,0.0,1
1448,max_ml,20,20,1,3,0.05,0.95,0.9116310961543692,6,1.0,1,1.0,1,1.0,1
1449,max_ml,20,20,1,3,0.05,0.95,0.9117678118498874,12,0.0,0,1.0,1,0.0,0
1450,max_ml,20,20,1,3,0.05,0.95,0.91891230153226,13,0.0,1,0.0,1,0.0,1
1451,max_ml,20,20,1,3,0.05,0.95,0.9342133365439074,14,0.0,1,0.0,1,0.0,1
1452,max_ml,20,20,1,3,0.05,0.95,0.9438494460355248,77,0.0,1,0.0,1,0.0,1
1453,max_ml,20,20,1,3,0.05,0.95,0.9292564719228676,5,1.0,1,1.0,1,1.0,1
1454,max_ml,20,20,1,3,0.05,0.95,0.9388198261743768,6,1.0,1,1.0,1,1.0,1
1455,max_ml,20,20,1,3,0.05,0.95,0.8822960179538161,17,0.0,1,0.0,1,0.0,1
1456,max_ml,20,20,1,3,0.05,0.95,0.9308111645554358,9,0.0,1,0.0,1,0.0,1
1457,max_ml,20,20,1,3,0.05,0.95,0.9305774989832722,24,0.0,1,0.0,1,0.0,1
1458,max_ml,20,20,1,3,0.05,0.95,0.9008591769138397,6,1.0,1,1.0,1,1.0,1
1459,max_ml,20,20,1,3,0.05,0.95,0.9202917508206148,36,0.0,1,0.0,1,0.0,1
1460,max_ml,20,20,1,3,0.05,0.95,0.8558784153445735,16,0.0,0,1.0,1,1.0,1
1461,max_ml,20,20,1,3,0.05,0.95,0.8940879419092056,15,0.0,1,0.0,1,0.0,1
1462,max_ml,20,20,1,3,0.05,0.95,0.9431231749152496,18,0.0,1,0.0,1,0.0,1
1463,max_ml,20,20,1,3,0.05,0.95,0.9210564736141992,35,0.0,1,0.0,1,0.0,1
1464,max_ml,20,20,1,3,0.05,0.95,0.9432232818424487,69,0.0,1,0.0,1,0.0,1
1465,max_ml,20,20,1,3,0.05,0.95,0.907361689104652,41,0.0,1,0.0,1,0.0,1
1466,max_ml,20,20,1,3,0.05,0.95,0.9445804632447224,14,0.0,1,0.0,1,0.0,1
1467,max_ml,20,20,1,3,0.05,0.95,0.869278078466614,9,1.0,1,1.0,1,1.0,1
1468,max_ml,20,20,1,3,0.05,0.95,0.8805595193840656,14,0.0,1,0.0,1,0.0,1
1469,max_ml,20,20,1,3,0.05,0.95,0.94045476906866,32,0.0,1,0.0,1,0.0,1
1470,max_ml,20,20,1,3,0.05,0.95,0.8837366051794884,8,1.0,1,0.0,0,0.0,0
1471,max_ml,20,20,1,3,0.05,0.95,0.7854785076996568,6,1.0,1,1.0,1,1.0,1
1472,max_ml,20,20,1,3,0.05,0.95,0.9054261014862282,22,0.0,1,0.0,1,0.0,1
1473,max_ml,20,20,1,3,0.05,0.95,0.8746948377973401,7,1.0,1,1.0,1,1.0,1
1474,max_ml,20,20,1,3,0.05,0.95,0.9387016787092536,17,0.0,1,0.0,1,0.0,1
1475,max_ml,20,20,1,3,0.05,0.95,0.9079937493639209,11,0.0,1,0.0,1,0.0,1
1476,max_ml,20,20,1,3,0.05,0.95,0.935835973526196,9,0.0,1,0.0,1,0.0,1
1477,max_ml,20,20,1,3,0.05,0.95,0.9388141666103478,37,0.0,1,0.0,1,0.0,1
1478,max_ml,20,20,1,3,0.05,0.95,0.9107678255723892,16,0.0,0,0.0,0,1.0,1
1479,max_ml,20,20,1,3,0.05,0.95,0.9051587443532322,33,0.0,1,0.0,1,0.0,1
1480,max_ml,20,20,1,3,0.05,0.95,0.8715798056801072,18,0.0,1,0.0,1,0.0,1
1481,max_ml,20,20,1,3,0.05,0.95,0.8564337113673015,25,0.0,1,0.0,1,0.0,1
1482,max_ml,20,20,1,3,0.05,0.95,0.9171329930763612,30,0.0,1,0.0,1,0.0,1
1483,max_ml,20,20,1,3,0.05,0.95,0.9312257761795264,14,0.0,1,0.0,1,0.0,1
1484,max_ml,20,20,1,3,0.05,0.95,0.8798930260044503,9,1.0,1,1.0,1,1.0,1
1485,max_ml,20,20,1,3,0.05,0.95,0.9272543519769562,51,0.0,1,0.0,1,0.0,1
1486,max_ml,20,20,1,3,0.05,0.95,0.9463528991220292,13,0.0,1,0.0,1,0.0,1
1487,max_ml,20,20,1,3,0.05,0.95,0.9073029611824912,31,0.0,1,0.0,1,0.0,1
1488,max_ml,20,20,1,3,0.05,0.95,0.9399756622232892,13,0.0,1,0.0,1,0.0,1
1489,max_ml,20,20,1,3,0.05,0.95,0.9214431948263242,30,0.0,1,0.0,1,0.0,1
1490,max_ml,20,20,1,3,0.05,0.95,0.920838341684262,15,0.0,1,0.0,1,0.0,1
1491,max_ml,20,20,1,3,0.05,0.95,0.9406617710705296,76,0.0,1,0.0,1,0.0,1
1492,max_ml,20,20,1,3,0.05,0.95,0.9294890032008492,9,0.0,1,0.0,1,0.0,1
1493,max_ml,20,20,1,3,0.05,0.95,0.9427580187615676,17,0.0,0,0.0,0,1.0,1
1494,max_ml,20,20,1,3,0.05,0.95,0.8948888917327278,13,0.0,1,0.0,1,0.0,1
1495,max_ml,20,20,1,3,0.05,0.95,0.9465654388461224,21,0.0,1,0.0,1,0.0,1
1496,max_ml,20,20,1,3,0.05,0.95,0.8584467463564005,11,0.0,1,0.0,1,0.0,1
1497,max_ml,20,20,1,3,0.05,0.95,0.9078684248551466,7,1.0,1,1.0,1,1.0,1
1498,max_ml,20,20,1,3,0.05,0.95,0.9430119938906546,17,0.0,1,0.0,1,0.0,1
1499,max_ml,20,20,1,3,0.05,0.95,0.8654428632441092,21,1.0,1,1.0,1,1.0,1
1500,max_ml,20,20,1,3,0.05,0.95,0.7804908318237833,14,1.0,1,1.0,1,1.0,1
1501,max_ml,20,20,1,3,0.05,0.95,0.9248328236216056,23,0.0,1,0.0,1,0.0,1
1502,max_ml,20,20,1,3,0.05,0.95,0.8844375377582433,22,0.0,1,0.0,1,0.0,1
1503,max_ml,20,20,1,3,0.05,0.95,0.8909874511095479,7,1.0,1,1.0,1,1.0,1
1504,max_ml,20,20,1,3,0.05,0.95,0.938699792284523,47,0.0,1,0.0,1,0.0,1
1505,max_ml,20,20,1,3,0.05,0.95,0.9302264291205712,11,0.0,1,0.0,1,0.0,1
1506,max_ml,20,20,1,3,0.05,0.95,0.8474158582813841,4,1.0,1,1.0,1,1.0,1
1507,max_ml,20,20,1,3,0.05,0.95,0.9257330987174454,8,1.0,1,1.0,1,0.0,0
1508,max_ml,20,20,1,3,0.05,0.95,0.8732979096283205,7,0.0,0,0.0,0,1.0,1
1509,max_ml,20,20,1,3,0.05,0.95,0.8900152312602682,15,0.0,1,0.0,1,0.0,1
1510,max_ml,20,20,1,3,0.05,0.95,0.8400866864554378,13,0.0,1,0.0,1,0.0,1
1511,max_ml,20,20,1,3,0.05,0.95,0.9433061351087212,17,0.0,1,0.0,1,0.0,1
1512,max_ml,20,20,1,3,0.05,0.95,0.7262632034489107,4,1.0,1,1.0,1,1.0,1
1513,max_ml,20,20,1,3,0.05,0.95,0.9062855811764088,7,1.0,1,1.0,1,1.0,1
1514,max_ml,20,20,1,3,0.05,0.95,0.9257781696940444,22,0.0,1,0.0,1,0.0,1
1515,max_ml,20,20,1,3,0.05,0.95,0.8826055846288715,8,0.0,0,1.0,1,0.0,0
1516,max_ml,20,20,1,3,0.05,0.95,0.9207867024506674,25,0.0,1,0.0,1,0.0,1
1517,max_ml,20,20,1,3,0.05,0.95,0.9311684643705858,11,1.0,1,1.0,1,0.0,0
1518,max_ml,20,20,1,3,0.05,0.95,0.9484200649304922,20,0.0,0,0.0,0,1.0,1
1519,max_ml,20,20,1,3,0.05,0.95,0.926788414475154,9,1.0,1,1.0,1,1.0,1
1520,max_ml,20,20,1,3,0.05,0.95,0.8834238783576706,16,0.0,1,0.0,1,0.0,1
1521,max_ml,20,20,1,3,0.05,0.95,0.9110076668736184,16,0.0,1,0.0,1,0.0,1
1522,max_ml,20,20,1,3,0.05,0.95,0.8922093979127728,5,1.0,1,1.0,1,1.0,1
1523,max_ml,20,20,1,3,0.05,0.95,0.932440592640716,16,0.0,1,0.0,1,0.0,1
1524,max_ml,20,20,1,3,0.05,0.95,0.7674379648824501,9,1.0,1,1.0,1,1.0,1
1525,max_ml,20,20,1,3,0.05,0.95,0.8667781234615033,14,0.0,1,0.0,1,0.0,1
1526,max_ml,20,20,1,3,0.05,0.95,0.9320909402597496,10,0.0,1,0.0,1,0.0,1
1527,max_ml,20,20,1,3,0.05,0.95,0.9365697685318992,14,0.0,1,0.0,1,0.0,1
1528,max_ml,20,20,1,3,0.05,0.95,0.8187784453470849,5,1.0,1,1.0,1,1.0,1
1529,max_ml,20,20,1,3,0.05,0.95,0.9147680533481978,28,0.0,1,0.0,1,0.0,1
1530,max_ml,20,20,1,3,0.05,0.95,0.8934283162431556,12,0.0,1,0.0,1,0.0,1
1531,max_ml,20,20,1,3,0.05,0.95,0.9314923457087332,10,0.0,1,0.0,1,0.0,1
1532,max_ml,20,20,1,3,0.05,0.95,0.9289810886473758,11,0.0,0,1.0,1,0.0,0
1533,max_ml,20,20,1,3,0.05,0.95,0.8991298829678279,21,0.0,1,0.0,1,0.0,1
1534,max_ml,20,20,1,3,0.05,0.95,0.935343758789522,8,0.0,1,0.0,1,0.0,1
1535,max_ml,20,20,1,3,0.05,0.95,0.9433151152903976,31,0.0,1,0.0,1,0.0,1
1536,max_ml,20,20,1,3,0.05,0.95,0.9326397295234838,21,0.0,1,0.0,1,0.0,1
1537,max_ml,20,20,1,3,0.05,0.95,0.9323986142897666,11,0.0,1,0.0,1,0.0,1
1538,max_ml,20,20,1,3,0.05,0.95,0.8951659705840681,18,0.0,1,0.0,1,0.0,1
1539,max_ml,20,20,1,3,0.05,0.95,0.9307952609858696,21,0.0,0,0.0,0,1.0,1
1540,max_ml,20,20,1,3,0.05,0.95,0.9194094102580516,8,0.0,1,0.0,1,0.0,1
1541,max_ml,20,20,1,3,0.05,0.95,0.9290937759848992,12,0.0,1,0.0,1,0.0,1
1542,max_ml,20,20,1,3,0.05,0.95,0.8659395565544398,11,1.0,1,1.0,1,1.0,1
1543,max_ml,20,20,1,3,0.05,0.95,0.9276175576193078,6,1.0,1,1.0,1,1.0,1
1544,max_ml,20,20,1,3,0.05,0.95,0.8556122766982298,9,0.0,0,1.0,1,1.0,1
1545,max_ml,20,20,1,3,0.05,0.95,0.8634153559721075,15,0.0,1,0.0,1,0.0,1
1546,max_ml,20,20,1,3,0.05,0.95,0.9410685611198024,39,0.0,1,0.0,1,0.0,1
1547,max_ml,20,20,1,3,0.05,0.95,0.8492490075403673,12,0.0,1,0.0,1,0.0,1
1548,max_ml,20,20,1,3,0.05,0.95,0.8926336822539925,10,0.0,1,0.0,1,0.0,1
1549,max_ml,20,20,1,3,0.05,0.95,0.852747367132313,4,1.0,1,1.0,1,1.0,1
1550,max_ml,20,20,1,3,0.05,0.95,0.9397017609656704,20,0.0,1,0.0,1,0.0,1
1551,max_ml,20,20,1,3,0.05,0.95,0.9176331798661044,11,0.0,0,1.0,1,0.0,0
1552,max_ml,20,20,1,3,0.05,0.95,0.9377340004915812,33,0.0,1,0.0,1,0.0,1
1553,max_ml,20,20,1,3,0.05,0.95,0.9444398843218904,8,0.0,1,0.0,1,0.0,1
1554,max_ml,20,20,1,3,0.05,0.95,0.836621615921374,9,1.0,1,0.0,0,1.0,1
1555,max_ml,20,20,1,3,0.05,0.95,0.9470201242901644,41,0.0,1,0.0,1,0.0,1
1556,max_ml,20,20,1,3,0.05,0.95,0.9026516664252052,16,0.0,0,0.0,0,1.0,1
1557,max_ml,20,20,1,3,0.05,0.95,0.8784113256896499,20,0.0,1,0.0,1,0.0,1
1558,max_ml,20,20,1,3,0.05,0.95,0.9362726906409206,28,0.0,1,0.0,1,0.0,1
1559,max_ml,20,20,1,3,0.05,0.95,0.9141250496461316,11,0.0,0,1.0,1,0.0,0
1560,max_ml,20,20,1,3,0.05,0.95,0.9426722476965482,44,0.0,1,0.0,1,0.0,1
1561,max_ml,20,20,1,3,0.05,0.95,0.7348671203732461,9,1.0,1,1.0,1,1.0,1
1562,max_ml,20,20,1,3,0.05,0.95,0.9243510603468488,11,0.0,1,0.0,1,0.0,1
1563,max_ml,20,20,1,3,0.05,0.95,0.9074592673833576,11,1.0,1,1.0,1,0.0,0
1564,max_ml,20,20,1,3,0.05,0.95,0.9032178960251422,8,1.0,1,0.0,0,0.0,0
1565,max_ml,20,20,1,3,0.05,0.95,0.9430484033818496,92,0.0,1,0.0,1,0.0,1
1566,max_ml,20,20,1,3,0.05,0.95,0.916002716591838,21,0.0,1,0.0,1,0.0,1
1567,max_ml,20,20,1,3,0.05,0.95,0.9119151453628824,9,0.0,1,0.0,1,0.0,1
1568,max_ml,20,20,1,3,0.05,0.95,0.8586689195577712,18,1.0,1,1.0,1,1.0,1
1569,max_ml,20,20,1,3,0.05,0.95,0.904845387318704,10,0.0,1,0.0,1,0.0,1
1570,max_ml,20,20,1,3,0.05,0.95,0.9390035733654398,11,0.0,1,0.0,1,0.0,1
1571,max_ml,20,20,1,3,0.05,0.95,0.9092105207749852,15,0.0,1,0.0,1,0.0,1
1572,max_ml,20,20,1,3,0.05,0.95,0.837188068599378,8,1.0,1,1.0,1,1.0,1
1573,max_ml,20,20,1,3,0.05,0.95,0.930472761943868,31,0.0,1,0.0,1,0.0,1
1574,max_ml,20,20,1,3,0.05,0.95,0.9145125458273192,9,1.0,1,0.0,0,0.0,0
1575,max_ml,20,20,1,3,0.05,0.95,0.8606280610617036,11,0.0,1,0.0,1,0.0,1
1576,max_ml,20,20,1,3,0.05,0.95,0.9222580668805572,8,1.0,1,1.0,1,1.0,1
1577,max_ml,20,20,1,3,0.05,0.95,0.9289112465088568,9,0.0,1,0.0,1,0.0,1
1578,max_ml,20,20,1,3,0.05,0.95,0.949317093226446,20,0.0,1,0.0,1,0.0,1
1579,max_ml,20,20,1,3,0.05,0.95,0.8575796597058155,6,1.0,1,1.0,1,1.0,1
1580,max_ml,20,20,1,3,0.05,0.95,0.9389203397723742,41,0.0,1,0.0,1,0.0,1
1581,max_ml,20,20,1,3,0.05,0.95,0.81613551603825,8,0.0,0,1.0,1,1.0,1
1582,max_ml,20,20,1,3,0.05,0.95,0.9241125793748988,53,0.0,1,0.0,1,0.0,1
1583,max_ml,20,20,1,3,0.05,0.95,0.8827523656820149,5,1.0,1,1.0,1,1.0,1
1584,max_ml,20,20,1,3,0.05,0.95,0.9426407936669624,30,0.0,1,0.0,1,0.0,1
1585,max_ml,20,20,1,3,0.05,0.95,0.8272849540576506,16,0.0,1,0.0,1,0.0,1
1586,max_ml,20,20,1,3,0.05,0.95,0.930262937463545,14,0.0,0,1.0,1,0.0,0
1587,max_ml,20,20,1,3,0.05,0.95,0.9322031585877596,31,0.0,1,0.0,1,0.0,1
1588,max_ml,20,20,1,3,0.05,0.95,0.8952819129316791,29,0.0,1,0.0,1,0.0,1
1589,max_ml,20,20,1,3,0.05,0.95,0.9101037647259616,12,0.0,1,0.0,1,0.0,1
1590,max_ml,20,20,1,3,0.05,0.95,0.907859980957918,9,0.0,1,0.0,1,0.0,1
1591,max_ml,20,20,1,3,0.05,0.95,0.9131689236735108,8,1.0,1,1.0,1,0.0,0
1592,max_ml,20,20,1,3,0.05,0.95,0.9412583944537668,25,0.0,1,0.0,1,0.0,1
1593,max_ml,20,20,1,3,0.05,0.95,0.8847924183124308,9,0.0,1,0.0,1,0.0,1
1594,max_ml,20,20,1,3,0.05,0.95,0.79983835667153,6,1.0,1,1.0,1,1.0,1
1595,max_ml,20,20,1,3,0.05,0.95,0.8798552560623001,11,0.0,0,1.0,1,0.0,0
1596,max_ml,20,20,1,3,0.05,0.95,0.9407981712056692,8,0.0,1,0.0,1,0.0,1
1597,max_ml,20,20,1,3,0.05,0.95,0.9459717146961532,17,0.0,1,0.0,1,0.0,1
1598,max_ml,20,20,1,3,0.05,0.95,0.9294843086952734,18,0.0,1,0.0,1,0.0,1
1599,max_ml,20,20,1,3,0.05,0.95,0.8877276265423036,9,1.0,1,1.0,1,1.0,1
1600,max_ml,20,20,1,3,0.05,0.95,0.8820237575589989,9,0.0,1,0.0,1,0.0,1
1601,max_ml,20,20,1,3,0.05,0.95,0.9004595286750938,18,0.0,1,0.0,1,0.0,1
1602,max_ml,20,20,1,3,0.05,0.95,0.9372342545426198,49,0.0,1,0.0,1,0.0,1
1603,max_ml,20,20,1,3,0.05,0.95,0.9398228611674546,16,0.0,1,0.0,1,0.0,1
1604,max_ml,20,20,1,3,0.05,0.95,0.9498734426596546,21,0.0,1,0.0,1,0.0,1
1605,max_ml,20,20,1,3,0.05,0.95,0.9294570241596491,6,1.0,1,1.0,1,1.0,1
1606,max_ml,20,20,1,3,0.05,0.95,0.9324007185614936,28,0.0,1,0.0,1,0.0,1
1607,max_ml,20,20,1,3,0.05,0.95,0.9498741336814772,37,0.0,1,0.0,1,0.0,1
1608,max_ml,20,20,1,3,0.05,0.95,0.948594057806275,52,0.0,1,0.0,1,0.0,1
1609,max_ml,20,20,1,3,0.05,0.95,0.933335591946866,26,0.0,1,0.0,1,0.0,1
1610,max_ml,20,20,1,3,0.05,0.95,0.9257462787184776,5,1.0,1,1.0,1,1.0,1
1611,max_ml,20,20,1,3,0.05,0.95,0.8945227357841641,12,0.0,1,0.0,1,0.0,1
1612,max_ml,20,20,1,3,0.05,0.95,0.9402032462658618,6,1.0,1,1.0,1,1.0,1
1613,max_ml,20,20,1,3,0.05,0.95,0.9481907628105136,25,0.0,1,0.0,1,0.0,1
1614,max_ml,20,20,1,3,0.05,0.95,0.9014775494056132,16,0.0,1,0.0,1,0.0,1
1615,max_ml,20,20,1,3,0.05,0.95,0.9158214306526004,11,0.0,1,0.0,1,0.0,1
1616,max_ml,20,20,1,3,0.05,0.95,0.8884441705828237,16,0.0,1,0.0,1,0.0,1
1617,max_ml,20,20,1,3,0.05,0.95,0.864562176473129,17,0.0,1,0.0,1,0.0,1
1618,max_ml,20,20,1,3,0.05,0.95,0.9425280163174804,27,0.0,1,0.0,1,0.0,1
1619,max_ml,20,20,1,3,0.05,0.95,0.8918305476256388,4,1.0,1,1.0,1,1.0,1
1620,max_ml,20,20,1,3,0.05,0.95,0.8784957833120324,12,1.0,1,1.0,1,1.0,1
1621,max_ml,20,20,1,3,0.05,0.95,0.8394756323771582,10,1.0,1,1.0,1,1.0,1
1622,max_ml,20,20,1,3,0.05,0.95,0.8715680667726954,17,0.0,1,0.0,1,0.0,1
1623,max_ml,20,20,1,3,0.05,0.95,0.8878512748398019,11,0.0,1,0.0,1,0.0,1
1624,max_ml,20,20,1,3,0.05,0.95,0.8837493397901112,24,0.0,1,0.0,1,0.0,1
1625,max_ml,20,20,1,3,0.05,0.95,0.9405140706990364,15,0.0,1,0.0,1,0.0,1
1626,max_ml,20,20,1,3,0.05,0.95,0.92308210808884,8,1.0,1,1.0,1,1.0,1
1627,max_ml,20,20,1,3,0.05,0.95,0.9496105182769634,11,1.0,1,1.0,1,1.0,1
1628,max_ml,20,20,1,3,0.05,0.95,0.8893032214347959,5,1.0,1,1.0,1,1.0,1
1629,max_ml,20,20,1,3,0.05,0.95,0.9375990464543066,33,0.0,1,0.0,1,0.0,1
1630,max_ml,20,20,1,3,0.05,0.95,0.9044363772583052,12,0.0,0,0.0,0,1.0,1
1631,max_ml,20,20,1,3,0.05,0.95,0.8357517262279742,7,1.0,1,1.0,1,1.0,1
1632,max_ml,20,20,1,3,0.05,0.95,0.891425815741042,11,0.0,1,0.0,1,0.0,1
1633,max_ml,20,20,1,3,0.05,0.95,0.9176301671323616,8,1.0,1,1.0,1,1.0,1
1634,max_ml,20,20,1,3,0.05,0.95,0.9054667974877236,5,1.0,1,1.0,1,0.0,0
1635,max_ml,20,20,1,3,0.05,0.95,0.9042596504442528,7,1.0,1,1.0,1,1.0,1
1636,max_ml,20,20,1,3,0.05,0.95,0.9480023905615584,28,0.0,1,0.0,1,0.0,1
1637,max_ml,20,20,1,3,0.05,0.95,0.8404194625826942,13,0.0,1,0.0,1,0.0,1
1638,max_ml,20,20,1,3,0.05,0.95,0.9060258306738244,19,0.0,1,0.0,1,0.0,1
1639,max_ml,20,20,1,3,0.05,0.95,0.8992523230927386,11,0.0,1,0.0,1,0.0,1
1640,max_ml,20,20,1,3,0.05,0.95,0.8845557948343324,16,0.0,1,0.0,1,0.0,1
1641,max_ml,20,20,1,3,0.05,0.95,0.9261102583254484,8,0.0,1,0.0,1,0.0,1
1642,max_ml,20,20,1,3,0.05,0.95,0.9207888378042268,5,1.0,1,1.0,1,1.0,1
1643,max_ml,20,20,1,3,0.05,0.95,0.9327491512933056,21,0.0,0,0.0,0,1.0,1
1644,max_ml,20,20,1,3,0.05,0.95,0.9426633128652115,21,0.0,1,0.0,1,0.0,1
1645,max_ml,20,20,1,3,0.05,0.95,0.8606862555624682,11,0.0,0,1.0,1,1.0,1
1646,max_ml,20,20,1,3,0.05,0.95,0.867138711901921,22,0.0,1,0.0,1,0.0,1
1647,max_ml,20,20,1,3,0.05,0.95,0.9188226504242676,16,0.0,1,0.0,1,0.0,1
1648,max_ml,20,20,1,3,0.05,0.95,0.9352324265409472,23,0.0,1,0.0,1,0.0,1
1649,max_ml,20,20,1,3,0.05,0.95,0.8884612699387963,13,0.0,0,0.0,0,1.0,1
1650,max_ml,20,20,1,3,0.05,0.95,0.8274390145893123,11,0.0,0,0.0,0,1.0,1
1651,max_ml,20,20,1,3,0.05,0.95,0.9188151537997876,8,1.0,1,1.0,1,1.0,1
1652,max_ml,20,20,1,3,0.05,0.95,0.9152047971899612,10,0.0,1,0.0,1,0.0,1
1653,max_ml,20,20,1,3,0.05,0.95,0.9259489100409056,31,0.0,1,0.0,1,0.0,1
1654,max_ml,20,20,1,3,0.05,0.95,0.9288202743565076,8,1.0,1,1.0,1,1.0,1
1655,max_ml,20,20,1,3,0.05,0.95,0.861915622013723,6,1.0,1,1.0,1,1.0,1
1656,max_ml,20,20,1,3,0.05,0.95,0.9477004310431651,13,0.0,1,0.0,1,0.0,1
1657,max_ml,20,20,1,3,0.05,0.95,0.9006453258975524,13,0.0,1,0.0,1,0.0,1
1658,max_ml,20,20,1,3,0.05,0.95,0.9141856907388566,13,0.0,1,0.0,1,0.0,1
1659,max_ml,20,20,1,3,0.05,0.95,0.9433183475190976,6,1.0,1,1.0,1,1.0,1
1660,max_ml,20,20,1,3,0.05,0.95,0.9438340083617808,37,0.0,1,0.0,1,0.0,1
1661,max_ml,20,20,1,3,0.05,0.95,0.93010526747891,16,0.0,1,0.0,1,0.0,1
1662,max_ml,20,20,1,3,0.05,0.95,0.8424082476710207,6,1.0,1,1.0,1,1.0,1
1663,max_ml,20,20,1,3,0.05,0.95,0.9483058180629568,26,0.0,1,0.0,1,0.0,1
1664,max_ml,20,20,1,3,0.05,0.95,0.9247359533571854,27,0.0,1,0.0,1,0.0,1
1665,max_ml,20,20,1,3,0.05,0.95,0.9475105231185892,64,0.0,1,0.0,1,0.0,1
1666,max_ml,20,20,1,3,0.05,0.95,0.9427655332385578,14,0.0,1,0.0,1,0.0,1
1667,max_ml,20,20,1,3,0.05,0.95,0.8847261828279098,22,0.0,1,0.0,1,0.0,1
1668,max_ml,20,20,1,3,0.05,0.95,0.8807638377247126,15,0.0,1,0.0,1,0.0,1
1669,max_ml,20,20,1,3,0.05,0.95,0.8968979635819336,6,1.0,1,1.0,1,1.0,1
1670,max_ml,20,20,1,3,0.05,0.95,0.9402074236889524,14,0.0,1,0.0,1,0.0,1
1671,max_ml,20,20,1,3,0.05,0.95,0.9303862073286562,14,1.0,1,1.0,1,1.0,1
1672,max_ml,20,20,1,3,0.05,0.95,0.9202562509046612,5,1.0,1,1.0,1,1.0,1
1673,max_ml,20,20,1,3,0.05,0.95,0.9437408144064858,10,1.0,1,1.0,1,0.0,0
1674,max_ml,20,20,1,3,0.05,0.95,0.9142380758582886,41,0.0,1,0.0,1,0.0,1
1675,max_ml,20,20,1,3,0.05,0.95,0.922815184695506,5,1.0,1,1.0,1,1.0,1
1676,max_ml,20,20,1,3,0.05,0.95,0.932793125693534,13,0.0,1,0.0,1,0.0,1
1677,max_ml,20,20,1,3,0.05,0.95,0.9424863891989992,23,0.0,1,0.0,1,0.0,1
1678,max_ml,20,20,1,3,0.05,0.95,0.8606325196397179,7,1.0,1,1.0,1,1.0,1
1679,max_ml,20,20,1,3,0.05,0.95,0.9495989417491492,33,0.0,1,0.0,1,0.0,1
1680,max_ml,20,20,1,3,0.05,0.95,0.9261730461870272,17,0.0,1,0.0,1,0.0,1
1681,max_ml,20,20,1,3,0.05,0.95,0.9342559602389052,18,0.0,1,0.0,1,0.0,1
1682,max_ml,20,20,1,3,0.05,0.95,0.9240241867826486,35,0.0,1,0.0,1,0.0,1
1683,max_ml,20,20,1,3,0.05,0.95,0.9265145635437116,21,0.0,1,0.0,1,0.0,1
1684,max_ml,20,20,1,3,0.05,0.95,0.9269787830487468,48,0.0,1,0.0,1,0.0,1
1685,max_ml,20,20,1,3,0.05,0.95,0.915102932886656,22,0.0,1,0.0,1,0.0,1
1686,max_ml,20,20,1,3,0.05,0.95,0.9301848798826432,13,0.0,1,0.0,1,0.0,1
1687,max_ml,20,20,1,3,0.05,0.95,0.9310294233664584,16,0.0,1,0.0,1,0.0,1
1688,max_ml,20,20,1,3,0.05,0.95,0.9310822449174734,37,0.0,1,0.0,1,0.0,1
1689,max_ml,20,20,1,3,0.05,0.95,0.9170076244889552,11,0.0,1,0.0,1,0.0,1
1690,max_ml,20,20,1,3,0.05,0.95,0.9313404023426284,17,0.0,0,0.0,0,1.0,1
1691,max_ml,20,20,1,3,0.05,0.95,0.8566733519582473,28,0.0,1,0.0,1,0.0,1
1692,max_ml,20,20,1,3,0.05,0.95,0.896288122899863,13,0.0,1,0.0,1,0.0,1
1693,max_ml,20,20,1,3,0.05,0.95,0.9357656642310884,38,0.0,1,0.0,1,0.0,1
1694,max_ml,20,20,1,3,0.05,0.95,0.8951322099058374,8,1.0,1,1.0,1,0.0,0
1695,max_ml,20,20,1,3,0.05,0.95,0.9171332715255834,23,0.0,1,0.0,1,0.0,1
1696,max_ml,20,20,1,3,0.05,0.95,0.934434706103496,16,0.0,1,0.0,1,0.0,1
1697,max_ml,20,20,1,3,0.05,0.95,0.928804692746476,18,0.0,1,0.0,1,0.0,1
1698,max_ml,20,20,1,3,0.05,0.95,0.8532414901836444,9,0.0,1,0.0,1,0.0,1
1699,max_ml,20,20,1,3,0.05,0.95,0.948118652308912,13,1.0,1,1.0,1,1.0,1
1700,max_ml,20,20,1,3,0.05,0.95,0.9031814555491058,6,1.0,1,1.0,1,1.0,1
1701,max_ml,20,20,1,3,0.05,0.95,0.9315873165989056,35,0.0,1,0.0,1,0.0,1
1702,max_ml,20,20,1,3,0.05,0.95,0.914838303936626,14,0.0,1,0.0,1,0.0,1
1703,max_ml,20,20,1,3,0.05,0.95,0.8950944399526574,14,0.0,1,0.0,1,0.0,1
1704,max_ml,20,20,1,3,0.05,0.95,0.9409659585686992,21,1.0,1,1.0,1,0.0,0
1705,max_ml,20,20,1,3,0.05,0.95,0.8766085040328756,21,0.0,1,0.0,1,0.0,1
1706,max_ml,20,20,1,3,0.05,0.95,0.9252824511578316,31,0.0,1,0.0,1,0.0,1
1707,max_ml,20,20,1,3,0.05,0.95,0.9467949341951531,20,0.0,1,0.0,1,0.0,1
1708,max_ml,20,20,1,3,0.05,0.95,0.9317740973595552,31,0.0,1,0.0,1,0.0,1
1709,max_ml,20,20,1,3,0.05,0.95,0.9037860847289158,15,0.0,1,0.0,1,0.0,1
1710,max_ml,20,20,1,3,0.05,0.95,0.9451412462849472,53,0.0,1,0.0,1,0.0,1
1711,max_ml,20,20,1,3,0.05,0.95,0.907624781800418,23,0.0,1,0.0,1,0.0,1
1712,max_ml,20,20,1,3,0.05,0.95,0.8705137386241385,4,1.0,1,1.0,1,1.0,1
1713,max_ml,20,20,1,3,0.05,0.95,0.9189096125183288,8,1.0,1,1.0,1,1.0,1
1714,max_ml,20,20,1,3,0.05,0.95,0.9070506634745312,52,0.0,1,0.0,1,0.0,1
1715,max_ml,20,20,1,3,0.05,0.95,0.9237742071069756,6,1.0,1,1.0,1,1.0,1
1716,max_ml,20,20,1,3,0.05,0.95,0.9306510414453668,19,0.0,1,0.0,1,0.0,1
1717,max_ml,20,20,1,3,0.05,0.95,0.8904482579580196,6,1.0,1,1.0,1,1.0,1
1718,max_ml,20,20,1,3,0.05,0.95,0.916994000487058,21,0.0,1,0.0,1,0.0,1
1719,max_ml,20,20,1,3,0.05,0.95,0.9379604341908964,56,0.0,1,0.0,1,0.0,1
1720,max_ml,20,20,1,3,0.05,0.95,0.9265900151058274,38,0.0,1,0.0,1,0.0,1
1721,max_ml,20,20,1,3,0.05,0.95,0.9403205367690384,40,0.0,1,0.0,1,0.0,1
1722,max_ml,20,20,1,3,0.05,0.95,0.938617263155938,15,0.0,1,0.0,1,0.0,1
1723,max_ml,20,20,1,3,0.05,0.95,0.8761224650402053,7,1.0,1,1.0,1,1.0,1
1724,max_ml,20,20,1,3,0.05,0.95,0.9428624694067296,17,0.0,1,0.0,1,0.0,1
1725,max_ml,20,20,1,3,0.05,0.95,0.8469400126555525,8,1.0,1,1.0,1,1.0,1
1726,max_ml,20,20,1,3,0.05,0.95,0.9478521380633598,16,0.0,1,0.0,1,0.0,1
1727,max_ml,20,20,1,3,0.05,0.95,0.9345046763110252,26,0.0,1,0.0,1,0.0,1
1728,max_ml,20,20,1,3,0.05,0.95,0.9416936390381828,15,0.0,1,0.0,1,0.0,1
1729,max_ml,20,20,1,3,0.05,0.95,0.905287746269552,6,1.0,1,1.0,1,0.0,0
1730,max_ml,20,20,1,3,0.05,0.95,0.9371420258504386,21,0.0,1,0.0,1,0.0,1
1731,max_ml,20,20,1,3,0.05,0.95,0.8761353298790443,20,0.0,1,0.0,1,0.0,1
1732,max_ml,20,20,1,3,0.05,0.95,0.897303310581437,25,0.0,1,0.0,1,0.0,1
1733,max_ml,20,20,1,3,0.05,0.95,0.8792788836018918,26,0.0,1,0.0,1,0.0,1
1734,max_ml,20,20,1,3,0.05,0.95,0.9499628113962876,20,0.0,1,0.0,1,0.0,1
1735,max_ml,20,20,1,3,0.05,0.95,0.9447304747841808,7,1.0,1,1.0,1,1.0,1
1736,max_ml,20,20,1,3,0.05,0.95,0.8521527664113043,16,0.0,1,0.0,1,0.0,1
1737,max_ml,20,20,1,3,0.05,0.95,0.9382258071206768,29,0.0,1,0.0,1,0.0,1
1738,max_ml,20,20,1,3,0.05,0.95,0.8535773007870775,9,1.0,1,1.0,1,1.0,1
1739,max_ml,20,20,1,3,0.05,0.95,0.8367017609052868,17,0.0,1,0.0,1,0.0,1
1740,max_ml,20,20,1,3,0.05,0.95,0.93146873132944,25,0.0,1,0.0,1,0.0,1
1741,max_ml,20,20,1,3,0.05,0.95,0.9231412386723264,9,0.0,0,0.0,0,1.0,1
1742,max_ml,20,20,1,3,0.05,0.95,0.9365408213819112,7,1.0,1,1.0,1,1.0,1
1743,max_ml,20,20,1,3,0.05,0.95,0.9168841572678348,7,1.0,1,1.0,1,0.0,0
1744,max_ml,20,20,1,3,0.05,0.95,0.9009465307609346,28,0.0,1,0.0,1,0.0,1
1745,max_ml,20,20,1,3,0.05,0.95,0.9485957468267316,5,1.0,1,1.0,1,1.0,1
1746,max_ml,20,20,1,3,0.05,0.95,0.94422723532616,30,0.0,1,0.0,1,0.0,1
1747,max_ml,20,20,1,3,0.05,0.95,0.9455224194842484,64,0.0,1,0.0,1,0.0,1
1748,max_ml,20,20,1,3,0.05,0.95,0.8623866728164444,5,1.0,1,1.0,1,1.0,1
1749,max_ml,20,20,1,3,0.05,0.95,0.945083524521311,39,0.0,1,0.0,1,0.0,1
1750,max_ml,20,20,1,3,0.05,0.95,0.9208790797342016,42,0.0,1,0.0,1,0.0,1
1751,max_ml,20,20,1,3,0.05,0.95,0.8993906253042385,9,1.0,1,1.0,1,0.0,0
1752,max_ml,20,20,1,3,0.05,0.95,0.9108505104511804,5,1.0,1,1.0,1,0.0,0
1753,max_ml,20,20,1,3,0.05,0.95,0.9392961455579062,8,1.0,1,1.0,1,1.0,1
1754,max_ml,20,20,1,3,0.05,0.95,0.9447488387121024,51,0.0,1,0.0,1,0.0,1
1755,max_ml,20,20,1,3,0.05,0.95,0.914580301162508,16,0.0,1,0.0,1,0.0,1
1756,max_ml,20,20,1,3,0.05,0.95,0.8999823120186741,9,1.0,1,1.0,1,1.0,1
1757,max_ml,20,20,1,3,0.05,0.95,0.8774871294418425,5,1.0,1,1.0,1,1.0,1
1758,max_ml,20,20,1,3,0.05,0.95,0.8966342567838473,24,0.0,1,0.0,1,0.0,1
1759,max_ml,20,20,1,3,0.05,0.95,0.9329764110294064,34,0.0,1,0.0,1,0.0,1
1760,max_ml,20,20,1,3,0.05,0.95,0.9372792404758888,14,0.0,1,0.0,1,0.0,1
1761,max_ml,20,20,1,3,0.05,0.95,0.8578648355188023,24,1.0,1,1.0,1,0.0,0
1762,max_ml,20,20,1,3,0.05,0.95,0.9193776514976416,35,0.0,1,0.0,1,0.0,1
1763,max_ml,20,20,1,3,0.05,0.95,0.9298792809649729,9,0.0,1,0.0,1,0.0,1
1764,max_ml,20,20,1,3,0.05,0.95,0.8970467134627622,15,0.0,1,0.0,1,0.0,1
1765,max_ml,20,20,1,3,0.05,0.95,0.928142904714516,16,0.0,1,0.0,1,0.0,1
1766,max_ml,20,20,1,3,0.05,0.95,0.9112482105377558,9,0.0,0,0.0,0,1.0,1
1767,max_ml,20,20,1,3,0.05,0.95,0.8572802042653923,16,0.0,1,0.0,1,0.0,1
1768,max_ml,20,20,1,3,0.05,0.95,0.9336870933035684,14,0.0,1,0.0,1,0.0,1
1769,max_ml,20,20,1,3,0.05,0.95,0.947381365311741,34,0.0,1,0.0,1,0.0,1
1770,max_ml,20,20,1,3,0.05,0.95,0.7332253801168357,6,1.0,1,1.0,1,1.0,1
1771,max_ml,20,20,1,3,0.05,0.95,0.8943540896010764,21,0.0,0,0.0,0,1.0,1
1772,max_ml,20,20,1,3,0.05,0.95,0.8178381207899016,9,1.0,1,1.0,1,1.0,1
1773,max_ml,20,20,1,3,0.05,0.95,0.9451456277616594,29,0.0,1,0.0,1,0.0,1
1774,max_ml,20,20,1,3,0.05,0.95,0.9492341373112932,28,0.0,1,0.0,1,0.0,1
1775,max_ml,20,20,1,3,0.05,0.95,0.9309452881098386,17,0.0,1,0.0,1,0.0,1
1776,max_ml,20,20,1,3,0.05,0.95,0.9494336333034026,42,0.0,1,0.0,1,0.0,1
1777,max_ml,20,20,1,3,0.05,0.95,0.9278659276960796,6,0.0,1,0.0,1,0.0,1
1778,max_ml,20,20,1,3,0.05,0.95,0.9355344395865436,10,0.0,0,1.0,1,0.0,0
1779,max_ml,20,20,1,3,0.05,0.95,0.9161682433280686,13,0.0,1,0.0,1,0.0,1
1780,max_ml,20,20,1,3,0.05,0.95,0.8127222689829533,7,1.0,1,1.0,1,1.0,1
1781,max_ml,20,20,1,3,0.05,0.95,0.9458251077674572,101,0.0,1,0.0,1,0.0,1
1782,max_ml,20,20,1,3,0.05,0.95,0.9112833931829472,11,0.0,1,0.0,1,0.0,1
1783,max_ml,20,20,1,3,0.05,0.95,0.9234499314525983,4,1.0,1,1.0,1,1.0,1
1784,max_ml,20,20,1,3,0.05,0.95,0.8928145868646329,8,1.0,1,1.0,1,1.0,1
1785,max_ml,20,20,1,3,0.05,0.95,0.9454890360109268,36,0.0,1,0.0,1,0.0,1
1786,max_ml,20,20,1,3,0.05,0.95,0.9196400827496668,26,0.0,1,0.0,1,0.0,1
1787,max_ml,20,20,1,3,0.05,0.95,0.8821605652619892,18,0.0,1,0.0,1,0.0,1
1788,max_ml,20,20,1,3,0.05,0.95,0.949656527729872,31,0.0,1,0.0,1,0.0,1
1789,max_ml,20,20,1,3,0.05,0.95,0.9399393839478388,34,0.0,1,0.0,1,0.0,1
1790,max_ml,20,20,1,3,0.05,0.95,0.9483766742661855,30,0.0,1,0.0,1,0.0,1
1791,max_ml,20,20,1,3,0.05,0.95,0.9325304174467663,27,0.0,1,0.0,1,0.0,1
1792,max_ml,20,20,1,3,0.05,0.95,0.923759464020358,9,0.0,1,0.0,1,0.0,1
1793,max_ml,20,20,1,3,0.05,0.95,0.9467095858658162,30,0.0,1,0.0,1,0.0,1
1794,max_ml,20,20,1,3,0.05,0.95,0.8780712694852119,14,1.0,1,1.0,1,1.0,1
1795,max_ml,20,20,1,3,0.05,0.95,0.8900904965122548,16,0.0,1,0.0,1,0.0,1
1796,max_ml,20,20,1,3,0.05,0.95,0.865969002329669,5,1.0,1,1.0,1,1.0,1
1797,max_ml,20,20,1,3,0.05,0.95,0.9461229628780498,24,0.0,1,0.0,1,0.0,1
1798,max_ml,20,20,1,3,0.05,0.95,0.9152797372810888,56,0.0,1,0.0,1,0.0,1
1799,max_ml,20,20,1,3,0.05,0.95,0.900910077146624,6,1.0,1,1.0,1,1.0,1
1800,max_ml,20,20,1,3,0.05,0.95,0.9103472710666392,15,0.0,1,0.0,1,0.0,1
1801,max_ml,20,20,1,3,0.05,0.95,0.911141243816397,10,0.0,1,0.0,1,0.0,1
1802,max_ml,20,20,1,3,0.05,0.95,0.9352742150715906,56,0.0,1,0.0,1,0.0,1
1803,max_ml,20,20,1,3,0.05,0.95,0.9176653301576349,8,1.0,1,1.0,1,1.0,1
1804,max_ml,20,20,1,3,0.05,0.95,0.9295807387994915,43,0.0,1,0.0,1,0.0,1
1805,max_ml,20,20,1,3,0.05,0.95,0.949372142911428,22,0.0,1,0.0,1,0.0,1
1806,max_ml,20,20,1,3,0.05,0.95,0.9289244592518482,25,0.0,1,0.0,1,0.0,1
1807,max_ml,20,20,1,3,0.05,0.95,0.9014006415656536,45,0.0,1,0.0,1,0.0,1
1808,max_ml,20,20,1,3,0.05,0.95,0.923667075780991,31,0.0,1,0.0,1,0.0,1
1809,max_ml,20,20,1,3,0.05,0.95,0.9299378417421422,21,0.0,1,0.0,1,0.0,1
1810,max_ml,20,20,1,3,0.05,0.95,0.9456162452746848,75,0.0,1,0.0,1,0.0,1
1811,max_ml,20,20,1,3,0.05,0.95,0.9021602575904466,8,0.0,0,1.0,1,1.0,1
1812,max_ml,20,20,1,3,0.05,0.95,0.8541204067298125,12,0.0,1,0.0,1,0.0,1
1813,max_ml,20,20,1,3,0.05,0.95,0.9342308351050967,25,0.0,1,0.0,1,0.0,1
1814,max_ml,20,20,1,3,0.05,0.95,0.9037021646866809,14,0.0,1,0.0,1,0.0,1
1815,max_ml,20,20,1,3,0.05,0.95,0.949019014217811,65,0.0,1,0.0,1,0.0,1
1816,max_ml,20,20,1,3,0.05,0.95,0.9419169217513996,22,0.0,1,0.0,1,0.0,1
1817,max_ml,20,20,1,3,0.05,0.95,0.9318012174787348,25,0.0,1,0.0,1,0.0,1
1818,max_ml,20,20,1,3,0.05,0.95,0.9428505914448208,10,1.0,1,1.0,1,1.0,1
1819,max_ml,20,20,1,3,0.05,0.95,0.9484191669659228,65,0.0,1,0.0,1,0.0,1
1820,max_ml,20,20,1,3,0.05,0.95,0.9496992011153832,28,0.0,1,0.0,1,0.0,1
1821,max_ml,20,20,1,3,0.05,0.95,0.927761385775817,12,0.0,1,0.0,1,0.0,1
1822,max_ml,20,20,1,3,0.05,0.95,0.9024221225005122,23,0.0,1,0.0,1,0.0,1
1823,max_ml,20,20,1,3,0.05,0.95,0.9270261064438308,5,1.0,1,1.0,1,1.0,1
1824,max_ml,20,20,1,3,0.05,0.95,0.8049871846877902,16,0.0,1,0.0,1,0.0,1
1825,max_ml,20,20,1,3,0.05,0.95,0.7574626584009777,4,1.0,1,1.0,1,1.0,1
1826,max_ml,20,20,1,3,0.05,0.95,0.946709889993671,29,0.0,1,0.0,1,0.0,1
1827,max_ml,20,20,1,3,0.05,0.95,0.9424760862971312,14,0.0,0,1.0,1,0.0,0
1828,max_ml,20,20,1,3,0.05,0.95,0.9456545643331824,18,0.0,1,0.0,1,0.0,1
1829,max_ml,20,20,1,3,0.05,0.95,0.9464384385831072,16,0.0,1,0.0,1,0.0,1
1830,max_ml,20,20,1,3,0.05,0.95,0.9464304462217168,27,0.0,1,0.0,1,0.0,1
1831,max_ml,20,20,1,3,0.05,0.95,0.8689999513753011,22,0.0,1,0.0,1,0.0,1
1832,max_ml,20,20,1,3,0.05,0.95,0.9087185327553418,5,1.0,1,1.0,1,1.0,1
1833,max_ml,20,20,1,3,0.05,0.95,0.9291344726441232,24,0.0,1,0.0,1,0.0,1
1834,max_ml,20,20,1,3,0.05,0.95,0.8906132149196344,19,0.0,1,0.0,1,0.0,1
1835,max_ml,20,20,1,3,0.05,0.95,0.9303897002991114,50,0.0,1,0.0,1,0.0,1
1836,max_ml,20,20,1,3,0.05,0.95,0.8624059299795037,10,1.0,1,1.0,1,1.0,1
1837,max_ml,20,20,1,3,0.05,0.95,0.9304880931903968,12,0.0,1,0.0,1,0.0,1
1838,max_ml,20,20,1,3,0.05,0.95,0.9426283527383554,17,0.0,1,0.0,1,0.0,1
1839,max_ml,20,20,1,3,0.05,0.95,0.9196922559179548,41,0.0,1,0.0,1,0.0,1
1840,max_ml,20,20,1,3,0.05,0.95,0.9147702047985912,12,0.0,1,0.0,1,0.0,1
1841,max_ml,20,20,1,3,0.05,0.95,0.9207511492457408,24,0.0,1,0.0,1,0.0,1
1842,max_ml,20,20,1,3,0.05,0.95,0.8790959690360264,6,1.0,1,1.0,1,1.0,1
1843,max_ml,20,20,1,3,0.05,0.95,0.901605937103422,7,1.0,1,1.0,1,1.0,1
1844,max_ml,20,20,1,3,0.05,0.95,0.9260217662085388,13,0.0,1,0.0,1,0.0,1
1845,max_ml,20,20,1,3,0.05,0.95,0.865513375396371,6,1.0,1,1.0,1,1.0,1
1846,max_ml,20,20,1,3,0.05,0.95,0.9235296036025212,8,1.0,1,0.0,0,0.0,0
1847,max_ml,20,20,1,3,0.05,0.95,0.9281665936277332,17,0.0,1,0.0,1,0.0,1
1848,max_ml,20,20,1,3,0.05,0.95,0.9008553261169614,11,0.0,1,0.0,1,0.0,1
1849,max_ml,20,20,1,3,0.05,0.95,0.8805545077759199,11,1.0,1,1.0,1,1.0,1
1850,max_ml,20,20,1,3,0.05,0.95,0.9260517219615428,31,0.0,1,0.0,1,0.0,1
1851,max_ml,20,20,1,3,0.05,0.95,0.9380312000882748,30,0.0,1,0.0,1,0.0,1
1852,max_ml,20,20,1,3,0.05,0.95,0.8851239533463512,13,0.0,1,0.0,1,0.0,1
1853,max_ml,20,20,1,3,0.05,0.95,0.9323363924340682,41,0.0,1,0.0,1,0.0,1
1854,max_ml,20,20,1,3,0.05,0.95,0.8609842793953231,11,0.0,1,0.0,1,0.0,1
1855,max_ml,20,20,1,3,0.05,0.95,0.9373852119409528,16,0.0,1,0.0,1,0.0,1
1856,max_ml,20,20,1,3,0.05,0.95,0.8826582905617288,14,0.0,1,0.0,1,0.0,1
1857,max_ml,20,20,1,3,0.05,0.95,0.8690833087415899,12,0.0,0,0.0,0,1.0,1
1858,max_ml,20,20,1,3,0.05,0.95,0.9439889544989684,35,0.0,1,0.0,1,0.0,1
1859,max_ml,20,20,1,3,0.05,0.95,0.8761494075192081,16,0.0,1,0.0,1,0.0,1
1860,max_ml,20,20,1,3,0.05,0.95,0.9383939437377208,32,0.0,1,0.0,1,0.0,1
1861,max_ml,20,20,1,3,0.05,0.95,0.919612225986822,21,0.0,1,0.0,1,0.0,1
1862,max_ml,20,20,1,3,0.05,0.95,0.8359536552380835,7,1.0,1,0.0,0,1.0,1
1863,max_ml,20,20,1,3,0.05,0.95,0.9361994896481844,38,0.0,1,0.0,1,0.0,1
1864,max_ml,20,20,1,3,0.05,0.95,0.8666766616284559,7,1.0,1,1.0,1,1.0,1
1865,max_ml,20,20,1,3,0.05,0.95,0.9287010921730496,13,0.0,1,0.0,1,0.0,1
1866,max_ml,20,20,1,3,0.05,0.95,0.949310075069466,6,1.0,1,1.0,1,1.0,1
1867,max_ml,20,20,1,3,0.05,0.95,0.9004409977679091,18,0.0,1,0.0,1,0.0,1
1868,max_ml,20,20,1,3,0.05,0.95,0.92472056101452,14,0.0,1,0.0,1,0.0,1
1869,max_ml,20,20,1,3,0.05,0.95,0.8508480648930445,6,1.0,1,1.0,1,1.0,1
1870,max_ml,20,20,1,3,0.05,0.95,0.9210990455747622,9,1.0,1,1.0,1,1.0,1
1871,max_ml,20,20,1,3,0.05,0.95,0.9156481527428288,6,1.0,1,1.0,1,1.0,1
1872,max_ml,20,20,1,3,0.05,0.95,0.9210360722574674,10,0.0,1,0.0,1,0.0,1
1873,max_ml,20,20,1,3,0.05,0.95,0.9324093841779983,43,0.0,1,0.0,1,0.0,1
1874,max_ml,20,20,1,3,0.05,0.95,0.911161221226821,38,0.0,1,0.0,1,0.0,1
1875,max_ml,20,20,1,3,0.05,0.95,0.8546949016338685,13,0.0,0,1.0,1,1.0,1
1876,max_ml,20,20,1,3,0.05,0.95,0.9362996537127009,14,1.0,1,1.0,1,1.0,1
1877,max_ml,20,20,1,3,0.05,0.95,0.8734106365769592,5,1.0,1,1.0,1,1.0,1
1878,max_ml,20,20,1,3,0.05,0.95,0.9250348291046449,23,0.0,1,0.0,1,0.0,1
1879,max_ml,20,20,1,3,0.05,0.95,0.8354463982522097,8,1.0,1,1.0,1,1.0,1
1880,max_ml,20,20,1,3,0.05,0.95,0.8814146448986703,16,0.0,0,0.0,0,1.0,1
1881,max_ml,20,20,1,3,0.05,0.95,0.9418292648912072,15,0.0,1,0.0,1,0.0,1
1882,max_ml,20,20,1,3,0.05,0.95,0.9279041215349912,7,0.0,1,0.0,1,0.0,1
1883,max_ml,20,20,1,3,0.05,0.95,0.931390205053116,15,0.0,0,0.0,0,1.0,1
1884,max_ml,20,20,1,3,0.05,0.95,0.946243263623158,9,1.0,1,1.0,1,1.0,1
1885,max_ml,20,20,1,3,0.05,0.95,0.8883952696780246,20,0.0,1,0.0,1,0.0,1
1886,max_ml,20,20,1,3,0.05,0.95,0.9289430196186456,20,0.0,1,0.0,1,0.0,1
1887,max_ml,20,20,1,3,0.05,0.95,0.938629906225806,15,0.0,1,0.0,1,0.0,1
1888,max_ml,20,20,1,3,0.05,0.95,0.8959788853012646,34,0.0,1,0.0,1,0.0,1
1889,max_ml,20,20,1,3,0.05,0.95,0.938489327130328,10,0.0,1,0.0,1,0.0,1
1890,max_ml,20,20,1,3,0.05,0.95,0.901157466310864,13,0.0,1,0.0,1,0.0,1
1891,max_ml,20,20,1,3,0.05,0.95,0.9124053444122452,15,0.0,0,1.0,1,0.0,0
1892,max_ml,20,20,1,3,0.05,0.95,0.8498354720334926,8,1.0,1,1.0,1,1.0,1
1893,max_ml,20,20,1,3,0.05,0.95,0.9102650926447632,13,0.0,0,1.0,1,1.0,1
1894,max_ml,20,20,1,3,0.05,0.95,0.8371302753193613,19,0.0,1,0.0,1,0.0,1
1895,max_ml,20,20,1,3,0.05,0.95,0.8157385798174605,10,1.0,1,1.0,1,1.0,1
1896,max_ml,20,20,1,3,0.05,0.95,0.9353288513576192,34,0.0,1,0.0,1,0.0,1
1897,max_ml,20,20,1,3,0.05,0.95,0.928030809914168,24,0.0,1,0.0,1,0.0,1
1898,max_ml,20,20,1,3,0.05,0.95,0.898652992998112,10,0.0,1,0.0,1,0.0,1
1899,max_ml,20,20,1,3,0.05,0.95,0.9043863606767149,13,0.0,0,0.0,0,1.0,1
1900,max_ml,20,20,1,3,0.05,0.95,0.9227410746275808,12,0.0,1,0.0,1,0.0,1
1901,max_ml,20,20,1,3,0.05,0.95,0.9298182600544926,16,0.0,1,0.0,1,0.0,1
1902,max_ml,20,20,1,3,0.05,0.95,0.9179116496555304,25,0.0,1,0.0,1,0.0,1
1903,max_ml,20,20,1,3,0.05,0.95,0.915357427506762,39,0.0,1,0.0,1,0.0,1
1904,max_ml,20,20,1,3,0.05,0.95,0.9329803192964804,18,0.0,1,0.0,1,0.0,1
1905,max_ml,20,20,1,3,0.05,0.95,0.855811177459357,7,1.0,1,1.0,1,1.0,1
1906,max_ml,20,20,1,3,0.05,0.95,0.8923882960835113,10,0.0,1,0.0,1,0.0,1
1907,max_ml,20,20,1,3,0.05,0.95,0.9275176284020876,14,0.0,1,0.0,1,0.0,1
1908,max_ml,20,20,1,3,0.05,0.95,0.904526071994816,14,0.0,1,0.0,1,0.0,1
1909,max_ml,20,20,1,3,0.05,0.95,0.8608040018551782,4,1.0,1,1.0,1,1.0,1
1910,max_ml,20,20,1,3,0.05,0.95,0.9461268614928632,26,0.0,1,0.0,1,0.0,1
1911,max_ml,20,20,1,3,0.05,0.95,0.9304270052484928,11,0.0,1,0.0,1,0.0,1
1912,max_ml,20,20,1,3,0.05,0.95,0.9038494151950852,11,1.0,1,0.0,0,1.0,1
1913,max_ml,20,20,1,3,0.05,0.95,0.8945590900320313,7,1.0,1,1.0,1,1.0,1
1914,max_ml,20,20,1,3,0.05,0.95,0.9427636831147052,20,0.0,1,0.0,1,0.0,1
1915,max_ml,20,20,1,3,0.05,0.95,0.9409794210127752,11,0.0,1,0.0,1,0.0,1
1916,max_ml,20,20,1,3,0.05,0.95,0.911774887717347,4,1.0,1,1.0,1,1.0,1
1917,max_ml,20,20,1,3,0.05,0.95,0.9030427042721751,36,0.0,1,0.0,1,0.0,1
1918,max_ml,20,20,1,3,0.05,0.95,0.931156996683942,15,0.0,1,0.0,1,0.0,1
1919,max_ml,20,20,1,3,0.05,0.95,0.9483503855609894,12,0.0,1,0.0,1,0.0,1
1920,max_ml,20,20,1,3,0.05,0.95,0.9215215114634546,45,0.0,1,0.0,1,0.0,1
1921,max_ml,20,20,1,3,0.05,0.95,0.9234942432623552,37,0.0,1,0.0,1,0.0,1
1922,max_ml,20,20,1,3,0.05,0.95,0.9100916262918158,6,1.0,1,1.0,1,1.0,1
1923,max_ml,20,20,1,3,0.05,0.95,0.9287645648823936,24,0.0,1,0.0,1,0.0,1
1924,max_ml,20,20,1,3,0.05,0.95,0.9447562636070448,27,0.0,1,0.0,1,0.0,1
1925,max_ml,20,20,1,3,0.05,0.95,0.924205265733594,11,1.0,1,1.0,1,1.0,1
1926,max_ml,20,20,1,3,0.05,0.95,0.9405463102329888,15,0.0,0,0.0,0,1.0,1
1927,max_ml,20,20,1,3,0.05,0.95,0.9476679779812072,40,0.0,1,0.0,1,0.0,1
1928,max_ml,20,20,1,3,0.05,0.95,0.9333789618360746,13,1.0,1,1.0,1,1.0,1
1929,max_ml,20,20,1,3,0.05,0.95,0.94032314046784,23,0.0,1,0.0,1,0.0,1
1930,max_ml,20,20,1,3,0.05,0.95,0.9371503397944518,7,1.0,1,1.0,1,1.0,1
1931,max_ml,20,20,1,3,0.05,0.95,0.8766351551314833,6,1.0,1,1.0,1,1.0,1
1932,max_ml,20,20,1,3,0.05,0.95,0.937690846047625,25,0.0,1,0.0,1,0.0,1
1933,max_ml,20,20,1,3,0.05,0.95,0.9033339516000856,10,1.0,1,1.0,1,1.0,1
1934,max_ml,20,20,1,3,0.05,0.95,0.9331749114363904,51,0.0,1,0.0,1,0.0,1
1935,max_ml,20,20,1,3,0.05,0.95,0.871768621292854,21,0.0,1,0.0,1,0.0,1
1936,max_ml,20,20,1,3,0.05,0.95,0.947714542240398,24,0.0,1,0.0,1,0.0,1
1937,max_ml,20,20,1,3,0.05,0.95,0.929325000613966,9,1.0,1,1.0,1,1.0,1
1938,max_ml,20,20,1,3,0.05,0.95,0.9186870970133676,15,0.0,1,0.0,1,0.0,1
1939,max_ml,20,20,1,3,0.05,0.95,0.8795567323346606,18,0.0,1,0.0,1,0.0,1
1940,max_ml,20,20,1,3,0.05,0.95,0.9355262209957368,22,0.0,1,0.0,1,0.0,1
1941,max_ml,20,20,1,3,0.05,0.95,0.8788264891431903,15,0.0,1,0.0,1,0.0,1
1942,max_ml,20,20,1,3,0.05,0.95,0.793870821545921,7,1.0,1,1.0,1,1.0,1
1943,max_ml,20,20,1,3,0.05,0.95,0.9398317341047876,54,0.0,1,0.0,1,0.0,1
1944,max_ml,20,20,1,3,0.05,0.95,0.8348142803294604,7,1.0,1,1.0,1,1.0,1
1945,max_ml,20,20,1,3,0.05,0.95,0.9460317468493892,24,0.0,1,0.0,1,0.0,1
1946,max_ml,20,20,1,3,0.05,0.95,0.9201610319992692,21,0.0,1,0.0,1,0.0,1
1947,max_ml,20,20,1,3,0.05,0.95,0.9492506260804175,41,0.0,1,0.0,1,0.0,1
1948,max_ml,20,20,1,3,0.05,0.95,0.8910738129878116,14,0.0,0,1.0,1,1.0,1
1949,max_ml,20,20,1,3,0.05,0.95,0.8555042711757476,7,1.0,1,1.0,1,1.0,1
1950,max_ml,20,20,1,3,0.05,0.95,0.9418376675638682,28,0.0,1,0.0,1,0.0,1
1951,max_ml,20,20,1,3,0.05,0.95,0.9245950383733452,8,0.0,1,0.0,1,0.0,1
1952,max_ml,20,20,1,3,0.05,0.95,0.8911733812924553,8,1.0,1,1.0,1,0.0,0
1953,max_ml,20,20,1,3,0.05,0.95,0.9317101177648218,19,1.0,1,1.0,1,1.0,1
1954,max_ml,20,20,1,3,0.05,0.95,0.8717382922586195,11,0.0,1,0.0,1,0.0,1
1955,max_ml,20,20,1,3,0.05,0.95,0.8665377287619546,5,1.0,1,1.0,1,1.0,1
1956,max_ml,20,20,1,3,0.05,0.95,0.8981197708593595,10,0.0,1,0.0,1,0.0,1
1957,max_ml,20,20,1,3,0.05,0.95,0.921736063775969,23,0.0,1,0.0,1,0.0,1
1958,max_ml,20,20,1,3,0.05,0.95,0.8579943530483035,15,0.0,1,0.0,1,0.0,1
1959,max_ml,20,20,1,3,0.05,0.95,0.911542994786456,33,0.0,1,0.0,1,0.0,1
1960,max_ml,20,20,1,3,0.05,0.95,0.9294486160381352,12,0.0,1,0.0,1,0.0,1
1961,max_ml,20,20,1,3,0.05,0.95,0.911792079873352,10,0.0,1,0.0,1,0.0,1
1962,max_ml,20,20,1,3,0.05,0.95,0.938874606233767,10,1.0,1,1.0,1,0.0,0
1963,max_ml,20,20,1,3,0.05,0.95,0.8487134842888062,14,0.0,1,0.0,1,0.0,1
1964,max_ml,20,20,1,3,0.05,0.95,0.938923550168171,19,0.0,1,0.0,1,0.0,1
1965,max_ml,20,20,1,3,0.05,0.95,0.9211550457185133,8,1.0,1,1.0,1,1.0,1
1966,max_ml,20,20,1,3,0.05,0.95,0.9271307497812736,12,0.0,1,0.0,1,0.0,1
1967,max_ml,20,20,1,3,0.05,0.95,0.9449776295779267,19,0.0,1,0.0,1,0.0,1
1968,max_ml,20,20,1,3,0.05,0.95,0.8078529940563756,16,1.0,1,1.0,1,1.0,1
1969,max_ml,20,20,1,3,0.05,0.95,0.9293700828662343,22,0.0,1,0.0,1,0.0,1
1970,max_ml,20,20,1,3,0.05,0.95,0.938309410714934,41,0.0,1,0.0,1,0.0,1
1971,max_ml,20,20,1,3,0.05,0.95,0.9481845351652328,37,0.0,1,0.0,1,0.0,1
1972,max_ml,20,20,1,3,0.05,0.95,0.9348621381428076,11,0.0,1,0.0,1,0.0,1
1973,max_ml,20,20,1,3,0.05,0.95,0.949568377047042,10,0.0,1,0.0,1,0.0,1
1974,max_ml,20,20,1,3,0.05,0.95,0.8945862983562416,17,0.0,1,0.0,1,0.0,1
1975,max_ml,20,20,1,3,0.05,0.95,0.9179987379020949,22,0.0,1,0.0,1,0.0,1
1976,max_ml,20,20,1,3,0.05,0.95,0.904227896634214,10,0.0,1,0.0,1,0.0,1
1977,max_ml,20,20,1,3,0.05,0.95,0.8280151102399876,7,1.0,1,1.0,1,1.0,1
1978,max_ml,20,20,1,3,0.05,0.95,0.8824994607645797,11,0.0,0,0.0,0,1.0,1
1979,max_ml,20,20,1,3,0.05,0.95,0.9490220886296904,25,0.0,1,0.0,1,0.0,1
1980,max_ml,20,20,1,3,0.05,0.95,0.9054300526032668,8,0.0,1,0.0,1,0.0,1
1981,max_ml,20,20,1,3,0.05,0.95,0.9329660504470692,29,0.0,1,0.0,1,0.0,1
1982,max_ml,20,20,1,3,0.05,0.95,0.8029733363477483,8,1.0,1,1.0,1,1.0,1
1983,max_ml,20,20,1,3,0.05,0.95,0.8228808609281554,4,1.0,1,1.0,1,1.0,1
1984,max_ml,20,20,1,3,0.05,0.95,0.9278059431534832,13,1.0,1,1.0,1,0.0,0
1985,max_ml,20,20,1,3,0.05,0.95,0.945909617182037,7,0.0,1,0.0,1,0.0,1
1986,max_ml,20,20,1,3,0.05,0.95,0.8052603223734042,8,1.0,1,1.0,1,1.0,1
1987,max_ml,20,20,1,3,0.05,0.95,0.922471602568748,8,1.0,1,1.0,1,1.0,1
1988,max_ml,20,20,1,3,0.05,0.95,0.9298290174605466,10,0.0,1,0.0,1,0.0,1
1989,max_ml,20,20,1,3,0.05,0.95,0.9013892040432192,26,0.0,1,0.0,1,0.0,1
1990,max_ml,20,20,1,3,0.05,0.95,0.9491305836500278,19,0.0,1,0.0,1,0.0,1
1991,max_ml,20,20,1,3,0.05,0.95,0.943136901139166,7,1.0,1,0.0,0,0.0,0
1992,max_ml,20,20,1,3,0.05,0.95,0.933072328040256,13,0.0,1,0.0,1,0.0,1
1993,max_ml,20,20,1,3,0.05,0.95,0.9088325106948992,27,0.0,1,0.0,1,0.0,1
1994,max_ml,20,20,1,3,0.05,0.95,0.9122536226609812,10,0.0,0,1.0,1,1.0,1
1995,max_ml,20,20,1,3,0.05,0.95,0.9115447579945268,6,1.0,1,1.0,1,1.0,1
1996,max_ml,20,20,1,3,0.05,0.95,0.8842238533562453,4,1.0,1,1.0,1,1.0,1
1997,max_ml,20,20,1,3,0.05,0.95,0.886543264222576,11,0.0,1,0.0,1,0.0,1
1998,max_ml,20,20,1,3,0.05,0.95,0.8889578471977739,3,1.0,1,1.0,1,1.0,1
1999,max_ml,20,20,1,3,0.05,0.95,0.94289838991101,21,0.0,1,0.0,1,0.0,1
2000,max_ml,20,20,1,3,0.05,0.95,0.860764501521407,11,0.0,1,0.0,1,0.0,1
2001,max_ml,20,20,1,3,0.05,0.95,0.925206354415042,16,0.0,1,0.0,1,0.0,1
2002,max_ml,20,20,1,3,0.05,0.95,0.8568739942232618,38,0.0,1,0.0,1,0.0,1
2003,max_ml,20,20,1,3,0.05,0.95,0.8494253580734326,9,0.0,0,1.0,1,0.0,0
2004,max_ml,20,20,1,3,0.05,0.95,0.9384253466386364,10,1.0,1,1.0,1,0.0,0
2005,max_ml,20,20,1,3,0.05,0.95,0.901721062812898,12,1.0,1,1.0,1,1.0,1
2006,max_ml,20,20,1,3,0.05,0.95,0.925345862540186,39,0.0,1,0.0,1,0.0,1
2007,max_ml,20,20,1,3,0.05,0.95,0.7498847587885887,8,0.0,0,1.0,1,1.0,1
2008,max_ml,20,20,1,3,0.05,0.95,0.8633523128270639,10,0.0,1,0.0,1,0.0,1
2009,max_ml,20,20,1,3,0.05,0.95,0.8838311225162684,9,0.0,1,0.0,1,0.0,1
2010,max_ml,20,20,1,3,0.05,0.95,0.9440887916153134,22,0.0,1,0.0,1,0.0,1
2011,max_ml,20,20,1,3,0.05,0.95,0.944910079370347,15,0.0,1,0.0,1,0.0,1
2012,max_ml,20,20,1,3,0.05,0.95,0.9478334956712928,80,0.0,1,0.0,1,0.0,1
2013,max_ml,20,20,1,3,0.05,0.95,0.9351198544144904,23,0.0,1,0.0,1,0.0,1
2014,max_ml,20,20,1,3,0.05,0.95,0.8963920405365154,25,0.0,1,0.0,1,0.0,1
2015,max_ml,20,20,1,3,0.05,0.95,0.9225413529278762,12,0.0,0,0.0,0,1.0,1
2016,max_ml,20,20,1,3,0.05,0.95,0.8650897225305707,22,0.0,1,0.0,1,0.0,1
2017,max_ml,20,20,1,3,0.05,0.95,0.9456253555568244,32,0.0,1,0.0,1,0.0,1
2018,max_ml,20,20,1,3,0.05,0.95,0.943172080458758,8,0.0,0,1.0,1,1.0,1
2019,max_ml,20,20,1,3,0.05,0.95,0.8495806410907606,12,1.0,1,1.0,1,1.0,1
2020,max_ml,20,20,1,3,0.05,0.95,0.9097965321530764,33,0.0,1,0.0,1,0.0,1
2021,max_ml,20,20,1,3,0.05,0.95,0.8881470192355201,16,0.0,0,0.0,0,1.0,1
2022,max_ml,20,20,1,3,0.05,0.95,0.9084322833994414,30,0.0,1,0.0,1,0.0,1
2023,max_ml,20,20,1,3,0.05,0.95,0.8970286951439612,19,0.0,1,0.0,1,0.0,1
2024,max_ml,20,20,1,3,0.05,0.95,0.922950090632614,12,0.0,1,0.0,1,0.0,1
2025,max_ml,20,20,1,3,0.05,0.95,0.9277586933812376,5,1.0,1,1.0,1,1.0,1
2026,max_ml,20,20,1,3,0.05,0.95,0.9289656303308896,30,0.0,1,0.0,1,0.0,1
2027,max_ml,20,20,1,3,0.05,0.95,0.9054050882700264,9,0.0,1,0.0,1,0.0,1
2028,max_ml,20,20,1,3,0.05,0.95,0.9081823288489796,5,1.0,1,1.0,1,1.0,1
2029,max_ml,20,20,1,3,0.05,0.95,0.928617692202847,30,0.0,1,0.0,1,0.0,1
2030,max_ml,20,20,1,3,0.05,0.95,0.8478228734296602,13,0.0,1,0.0,1,0.0,1
2031,max_ml,20,20,1,3,0.05,0.95,0.9177773038562546,8,1.0,1,1.0,1,1.0,1
2032,max_ml,20,20,1,3,0.05,0.95,0.8916732120085881,14,0.0,1,0.0,1,0.0,1
2033,max_ml,20,20,1,3,0.05,0.95,0.9080289208263989,11,0.0,0,0.0,0,1.0,1
2034,max_ml,20,20,1,3,0.05,0.95,0.8858881781349142,15,0.0,1,0.0,1,0.0,1
2035,max_ml,20,20,1,3,0.05,0.95,0.938470958562815,23,0.0,1,0.0,1,0.0,1
2036,max_ml,20,20,1,3,0.05,0.95,0.8886876910543344,4,1.0,1,1.0,1,1.0,1
2037,max_ml,20,20,1,3,0.05,0.95,0.8032340137757189,12,0.0,1,0.0,1,0.0,1
2038,max_ml,20,20,1,3,0.05,0.95,0.8584513200365695,17,0.0,1,0.0,1,0.0,1
2039,max_ml,20,20,1,3,0.05,0.95,0.9087212194856672,16,0.0,0,1.0,1,1.0,1
2040,max_ml,20,20,1,3,0.05,0.95,0.8984811382011195,9,0.0,1,0.0,1,0.0,1
2041,max_ml,20,20,1,3,0.05,0.95,0.9368989137097626,20,0.0,1,0.0,1,0.0,1
2042,max_ml,20,20,1,3,0.05,0.95,0.9283814409049136,41,0.0,1,0.0,1,0.0,1
2043,max_ml,20,20,1,3,0.05,0.95,0.8541294917602175,15,0.0,1,0.0,1,0.0,1
2044,max_ml,20,20,1,3,0.05,0.95,0.9326553428588292,55,0.0,1,0.0,1,0.0,1
2045,max_ml,20,20,1,3,0.05,0.95,0.8467360119196016,11,1.0,1,1.0,1,1.0,1
2046,max_ml,20,20,1,3,0.05,0.95,0.9428016855807416,19,0.0,1,0.0,1,0.0,1
2047,max_ml,20,20,1,3,0.05,0.95,0.9053991154729196,17,0.0,1,0.0,1,0.0,1
2048,max_ml,20,20,1,3,0.05,0.95,0.9373874402299762,25,0.0,1,0.0,1,0.0,1
2049,max_ml,20,20,1,3,0.05,0.95,0.9272934866026492,34,0.0,1,0.0,1,0.0,1
2050,max_ml,20,20,1,3,0.05,0.95,0.9489031160808208,43,0.0,1,0.0,1,0.0,1
2051,max_ml,20,20,1,3,0.05,0.95,0.9254513214104084,18,0.0,1,0.0,1,0.0,1
2052,max_ml,20,20,1,3,0.05,0.95,0.9472967631033752,29,0.0,1,0.0,1,0.0,1
2053,max_ml,20,20,1,3,0.05,0.95,0.9413434044910144,10,0.0,1,0.0,1,0.0,1
2054,max_ml,20,20,1,3,0.05,0.95,0.923493366309733,7,1.0,1,1.0,1,0.0,0
2055,max_ml,20,20,1,3,0.05,0.95,0.9374878070952226,28,0.0,1,0.0,1,0.0,1
2056,max_ml,20,20,1,3,0.05,0.95,0.9378798534990164,19,1.0,1,1.0,1,1.0,1
2057,max_ml,20,20,1,3,0.05,0.95,0.8893558955375008,10,1.0,1,1.0,1,0.0,0
2058,max_ml,20,20,1,3,0.05,0.95,0.9385711465890528,13,1.0,1,1.0,1,1.0,1
2059,max_ml,20,20,1,3,0.05,0.95,0.946888787168316,16,0.0,1,0.0,1,0.0,1
2060,max_ml,20,20,1,3,0.05,0.95,0.9410203556458644,21,0.0,1,0.0,1,0.0,1
2061,max_ml,20,20,1,3,0.05,0.95,0.9454030786657472,21,0.0,1,0.0,1,0.0,1
2062,max_ml,20,20,1,3,0.05,0.95,0.9459926965831345,30,0.0,1,0.0,1,0.0,1
2063,max_ml,20,20,1,3,0.05,0.95,0.8610282081157523,11,1.0,1,1.0,1,1.0,1
2064,max_ml,20,20,1,3,0.05,0.95,0.927435023938717,12,0.0,1,0.0,1,0.0,1
2065,max_ml,20,20,1,3,0.05,0.95,0.8758523313644793,18,0.0,0,1.0,1,1.0,1
2066,max_ml,20,20,1,3,0.05,0.95,0.9081223413687028,39,0.0,1,0.0,1,0.0,1
2067,max_ml,20,20,1,3,0.05,0.95,0.9331429373313816,17,0.0,1,0.0,1,0.0,1
2068,max_ml,20,20,1,3,0.05,0.95,0.9198652771006304,22,0.0,1,0.0,1,0.0,1
2069,max_ml,20,20,1,3,0.05,0.95,0.9202982248070336,12,0.0,0,1.0,1,0.0,0
2070,max_ml,20,20,1,3,0.05,0.95,0.8335256016685589,8,1.0,1,1.0,1,1.0,1
2071,max_ml,20,20,1,3,0.05,0.95,0.9271015767432372,24,0.0,1,0.0,1,0.0,1
2072,max_ml,20,20,1,3,0.05,0.95,0.9098739427041048,10,0.0,0,1.0,1,1.0,1
2073,max_ml,20,20,1,3,0.05,0.95,0.8399860252824938,8,1.0,1,1.0,1,1.0,1
2074,max_ml,20,20,1,3,0.05,0.95,0.947745366021343,44,0.0,1,0.0,1,0.0,1
2075,max_ml,20,20,1,3,0.05,0.95,0.9226535759606612,63,0.0,1,0.0,1,0.0,1
2076,max_ml,20,20,1,3,0.05,0.95,0.8932098147093178,6,0.0,1,0.0,1,0.0,1
2077,max_ml,20,20,1,3,0.05,0.95,0.9304827620616364,12,0.0,1,0.0,1,0.0,1
2078,max_ml,20,20,1,3,0.05,0.95,0.9160926669737696,11,0.0,1,0.0,1,0.0,1
2079,max_ml,20,20,1,3,0.05,0.95,0.8956851701921285,9,1.0,1,1.0,1,1.0,1
2080,max_ml,20,20,1,3,0.05,0.95,0.9298333371130252,12,0.0,1,0.0,1,0.0,1
2081,max_ml,20,20,1,3,0.05,0.95,0.9461690049652284,9,0.0,0,1.0,1,0.0,0
2082,max_ml,20,20,1,3,0.05,0.95,0.9179711952502926,14,0.0,1,0.0,1,0.0,1
2083,max_ml,20,20,1,3,0.05,0.95,0.9457223771967008,27,0.0,1,0.0,1,0.0,1
2084,max_ml,20,20,1,3,0.05,0.95,0.918242614372706,17,0.0,1,0.0,1,0.0,1
2085,max_ml,20,20,1,3,0.05,0.95,0.8469517777996101,11,0.0,1,0.0,1,0.0,1
2086,max_ml,20,20,1,3,0.05,0.95,0.9357463089314124,15,0.0,1,0.0,1,0.0,1
2087,max_ml,20,20,1,3,0.05,0.95,0.9247919456629992,8,1.0,1,1.0,1,1.0,1
2088,max_ml,20,20,1,3,0.05,0.95,0.9454295234202822,21,0.0,1,0.0,1,0.0,1
2089,max_ml,20,20,1,3,0.05,0.95,0.848568130405602,6,1.0,1,1.0,1,1.0,1
2090,max_ml,20,20,1,3,0.05,0.95,0.8418368339774602,7,1.0,1,1.0,1,1.0,1
2091,max_ml,20,20,1,3,0.05,0.95,0.9172085550937644,25,0.0,1,0.0,1,0.0,1
2092,max_ml,20,20,1,3,0.05,0.95,0.9024456657718026,17,0.0,1,0.0,1,0.0,1
2093,max_ml,20,20,1,3,0.05,0.95,0.9242920776564624,12,0.0,1,0.0,1,0.0,1
2094,max_ml,20,20,1,3,0.05,0.95,0.9137584451856005,6,1.0,1,1.0,1,1.0,1
2095,max_ml,20,20,1,3,0.05,0.95,0.8987087967748216,24,0.0,1,0.0,1,0.0,1
2096,max_ml,20,20,1,3,0.05,0.95,0.9325552054975776,7,1.0,1,1.0,1,0.0,0
2097,max_ml,20,20,1,3,0.05,0.95,0.9320361092316224,7,1.0,1,1.0,1,1.0,1
2098,max_ml,20,20,1,3,0.05,0.95,0.9259030020434524,23,0.0,1,0.0,1,0.0,1
2099,max_ml,20,20,1,3,0.05,0.95,0.9125404961222248,13,1.0,1,1.0,1,0.0,0
2100,max_ml,20,20,1,3,0.05,0.95,0.8830718866282031,12,0.0,1,0.0,1,0.0,1
2101,max_ml,20,20,1,3,0.05,0.95,0.9133770613334872,21,0.0,0,0.0,0,1.0,1
2102,max_ml,20,20,1,3,0.05,0.95,0.9439981584719648,21,0.0,1,0.0,1,0.0,1
2103,max_ml,20,20,1,3,0.05,0.95,0.9301348498441944,14,0.0,1,0.0,1,0.0,1
2104,max_ml,20,20,1,3,0.05,0.95,0.8972733409005671,8,1.0,1,1.0,1,1.0,1
2105,max_ml,20,20,1,3,0.05,0.95,0.8875668189147607,9,1.0,1,1.0,1,1.0,1
2106,max_ml,20,20,1,3,0.05,0.95,0.9482487860928412,25,0.0,1,0.0,1,0.0,1
2107,max_ml,20,20,1,3,0.05,0.95,0.917812109748379,9,1.0,1,1.0,1,0.0,0
2108,max_ml,20,20,1,3,0.05,0.95,0.9482922299887367,64,0.0,1,0.0,1,0.0,1
2109,max_ml,20,20,1,3,0.05,0.95,0.9219989647652098,12,0.0,1,0.0,1,0.0,1
2110,max_ml,20,20,1,3,0.05,0.95,0.9381448722277428,16,0.0,1,0.0,1,0.0,1
2111,max_ml,20,20,1,3,0.05,0.95,0.934243715222202,36,0.0,1,0.0,1,0.0,1
2112,max_ml,20,20,1,3,0.05,0.95,0.9399893756428328,45,0.0,1,0.0,1,0.0,1
2113,max_ml,20,20,1,3,0.05,0.95,0.9464470738932664,25,0.0,1,0.0,1,0.0,1
2114,max_ml,20,20,1,3,0.05,0.95,0.9270851597844176,38,0.0,1,0.0,1,0.0,1
2115,max_ml,20,20,1,3,0.05,0.95,0.9101883285943522,14,0.0,1,0.0,1,0.0,1
2116,max_ml,20,20,1,3,0.05,0.95,0.9058688557420106,14,0.0,1,0.0,1,0.0,1
2117,max_ml,20,20,1,3,0.05,0.95,0.8197189586134195,10,1.0,1,1.0,1,1.0,1
2118,max_ml,20,20,1,3,0.05,0.95,0.9196561147191524,11,0.0,1,0.0,1,0.0,1
2119,max_ml,20,20,1,3,0.05,0.95,0.9080429671442508,12,0.0,1,0.0,1,0.0,1
2120,max_ml,20,20,1,3,0.05,0.95,0.8071279142376822,8,1.0,1,1.0,1,1.0,1
2121,max_ml,20,20,1,3,0.05,0.95,0.8173395164833611,6,1.0,1,1.0,1,1.0,1
2122,max_ml,20,20,1,3,0.05,0.95,0.9486280181719482,13,0.0,1,0.0,1,0.0,1
2123,max_ml,20,20,1,3,0.05,0.95,0.9484409227664636,10,1.0,1,0.0,0,0.0,0
2124,max_ml,20,20,1,3,0.05,0.95,0.871955881281135,21,0.0,1,0.0,1,0.0,1
2125,max_ml,20,20,1,3,0.05,0.95,0.9352408265186632,20,0.0,1,0.0,1,0.0,1
2126,max_ml,20,20,1,3,0.05,0.95,0.8878106179439565,8,1.0,1,1.0,1,1.0,1
2127,max_ml,20,20,1,3,0.05,0.95,0.8702896847807188,8,1.0,1,1.0,1,1.0,1
2128,max_ml,20,20,1,3,0.05,0.95,0.9455214357432428,6,1.0,1,1.0,1,1.0,1
2129,max_ml,20,20,1,3,0.05,0.95,0.8341395665588465,7,1.0,1,1.0,1,1.0,1
2130,max_ml,20,20,1,3,0.05,0.95,0.8887548678369337,8,0.0,0,1.0,1,1.0,1
2131,max_ml,20,20,1,3,0.05,0.95,0.8950299527626107,19,0.0,0,1.0,1,1.0,1
2132,max_ml,20,20,1,3,0.05,0.95,0.8659222523819172,19,0.0,1,0.0,1,0.0,1
2133,max_ml,20,20,1,3,0.05,0.95,0.9322852724441848,32,0.0,1,0.0,1,0.0,1
2134,max_ml,20,20,1,3,0.05,0.95,0.8873496280097328,9,0.0,1,0.0,1,0.0,1
2135,max_ml,20,20,1,3,0.05,0.95,0.8977489234870396,11,0.0,1,0.0,1,0.0,1
2136,max_ml,20,20,1,3,0.05,0.95,0.9019415574515168,23,0.0,1,0.0,1,0.0,1
2137,max_ml,20,20,1,3,0.05,0.95,0.9097022240946016,10,1.0,1,1.0,1,0.0,0
2138,max_ml,20,20,1,3,0.05,0.95,0.9212328479759714,31,0.0,1,0.0,1,0.0,1
2139,max_ml,20,20,1,3,0.05,0.95,0.9050156384425408,29,0.0,1,0.0,1,0.0,1
2140,max_ml,20,20,1,3,0.05,0.95,0.928668841922584,21,1.0,1,1.0,1,0.0,0
2141,max_ml,20,20,1,3,0.05,0.95,0.919001677877378,17,0.0,1,0.0,1,0.0,1
2142,max_ml,20,20,1,3,0.05,0.95,0.9173558079570332,4,1.0,1,1.0,1,1.0,1
2143,max_ml,20,20,1,3,0.05,0.95,0.8945850665843752,15,0.0,1,0.0,1,0.0,1
2144,max_ml,20,20,1,3,0.05,0.95,0.9133096175077736,38,0.0,1,0.0,1,0.0,1
2145,max_ml,20,20,1,3,0.05,0.95,0.8809081291967925,8,0.0,0,1.0,1,1.0,1
2146,max_ml,20,20,1,3,0.05,0.95,0.9488413588795164,20,0.0,1,0.0,1,0.0,1
2147,max_ml,20,20,1,3,0.05,0.95,0.9454875789327314,31,0.0,1,0.0,1,0.0,1
2148,max_ml,20,20,1,3,0.05,0.95,0.9496728927822202,8,1.0,1,1.0,1,1.0,1
2149,max_ml,20,20,1,3,0.05,0.95,0.9398768270412444,5,1.0,1,1.0,1,1.0,1
2150,max_ml,20,20,1,3,0.05,0.95,0.9272640743700163,44,0.0,1,0.0,1,0.0,1
2151,max_ml,20,20,1,3,0.05,0.95,0.9346404530083304,15,0.0,1,0.0,1,0.0,1
2152,max_ml,20,20,1,3,0.05,0.95,0.8467074193761738,12,0.0,0,1.0,1,0.0,0
2153,max_ml,20,20,1,3,0.05,0.95,0.9444078594113076,19,0.0,1,0.0,1,0.0,1
2154,max_ml,20,20,1,3,0.05,0.95,0.9167195471273394,28,0.0,1,0.0,1,0.0,1
2155,max_ml,20,20,1,3,0.05,0.95,0.9011083129783282,36,0.0,1,0.0,1,0.0,1
2156,max_ml,20,20,1,3,0.05,0.95,0.90734007320121,37,0.0,1,0.0,1,0.0,1
2157,max_ml,20,20,1,3,0.05,0.95,0.9487025903142612,91,0.0,1,0.0,1,0.0,1
2158,max_ml,20,20,1,3,0.05,0.95,0.8949033087265993,14,1.0,1,1.0,1,1.0,1
2159,max_ml,20,20,1,3,0.05,0.95,0.941199389373718,10,0.0,1,0.0,1,0.0,1
2160,max_ml,20,20,1,3,0.05,0.95,0.9189968137731934,51,0.0,1,0.0,1,0.0,1
2161,max_ml,20,20,1,3,0.05,0.95,0.9464362838716314,8,0.0,1,0.0,1,0.0,1
2162,max_ml,20,20,1,3,0.05,0.95,0.9455965357189516,7,1.0,1,1.0,1,0.0,0
2163,max_ml,20,20,1,3,0.05,0.95,0.8898934724511368,11,1.0,1,1.0,1,1.0,1
2164,max_ml,20,20,1,3,0.05,0.95,0.9431487945831072,28,0.0,1,0.0,1,0.0,1
2165,max_ml,20,20,1,3,0.05,0.95,0.9065149325796046,15,0.0,1,0.0,1,0.0,1
2166,max_ml,20,20,1,3,0.05,0.95,0.9283889683849508,8,1.0,1,0.0,0,0.0,0
2167,max_ml,20,20,1,3,0.05,0.95,0.943191276559405,16,0.0,1,0.0,1,0.0,1
2168,max_ml,20,20,1,3,0.05,0.95,0.9447181278622204,30,0.0,1,0.0,1,0.0,1
2169,max_ml,20,20,1,3,0.05,0.95,0.9385586082240368,15,0.0,1,0.0,1,0.0,1
2170,max_ml,20,20,1,3,0.05,0.95,0.94656575580522,38,0.0,1,0.0,1,0.0,1
2171,max_ml,20,20,1,3,0.05,0.95,0.924791189297229,23,0.0,1,0.0,1,0.0,1
2172,max_ml,20,20,1,3,0.05,0.95,0.9421231391606504,8,1.0,1,1.0,1,1.0,1
2173,max_ml,20,20,1,3,0.05,0.95,0.8739390112071407,9,1.0,1,1.0,1,1.0,1
2174,max_ml,20,20,1,3,0.05,0.95,0.8647040228473499,17,0.0,1,0.0,1,0.0,1
2175,max_ml,20,20,1,3,0.05,0.95,0.9198307666281996,10,0.0,1,0.0,1,0.0,1
2176,max_ml,20,20,1,3,0.05,0.95,0.8872505554506578,8,0.0,1,0.0,1,0.0,1
2177,max_ml,20,20,1,3,0.05,0.95,0.7770545014547072,6,1.0,1,1.0,1,1.0,1
2178,max_ml,20,20,1,3,0.05,0.95,0.8686595637335683,9,0.0,1,0.0,1,0.0,1
2179,max_ml,20,20,1,3,0.05,0.95,0.938495289983301,19,0.0,1,0.0,1,0.0,1
2180,max_ml,20,20,1,3,0.05,0.95,0.9450273010107,64,0.0,1,0.0,1,0.0,1
2181,max_ml,20,20,1,3,0.05,0.95,0.9425342778400448,23,0.0,1,0.0,1,0.0,1
2182,max_ml,20,20,1,3,0.05,0.95,0.8665108899707461,11,0.0,1,0.0,1,0.0,1
2183,max_ml,20,20,1,3,0.05,0.95,0.9173319476562906,16,0.0,1,0.0,1,0.0,1
2184,max_ml,20,20,1,3,0.05,0.95,0.89720360843697,53,0.0,1,0.0,1,0.0,1
2185,max_ml,20,20,1,3,0.05,0.95,0.942214702493234,30,0.0,1,0.0,1,0.0,1
2186,max_ml,20,20,1,3,0.05,0.95,0.8130314517203456,7,1.0,1,1.0,1,1.0,1
2187,max_ml,20,20,1,3,0.05,0.95,0.9328169655806656,26,0.0,1,0.0,1,0.0,1
2188,max_ml,20,20,1,3,0.05,0.95,0.8818294924486443,11,0.0,1,0.0,1,0.0,1
2189,max_ml,20,20,1,3,0.05,0.95,0.9444980438574762,11,0.0,1,0.0,1,0.0,1
2190,max_ml,20,20,1,3,0.05,0.95,0.9369594818748662,34,0.0,1,0.0,1,0.0,1
2191,max_ml,20,20,1,3,0.05,0.95,0.936083319982968,13,0.0,1,0.0,1,0.0,1
2192,max_ml,20,20,1,3,0.05,0.95,0.9474002399197876,23,0.0,1,0.0,1,0.0,1
2193,max_ml,20,20,1,3,0.05,0.95,0.9157971370300712,13,0.0,1,0.0,1,0.0,1
2194,max_ml,20,20,1,3,0.05,0.95,0.927137186591924,84,0.0,1,0.0,1,0.0,1
2195,max_ml,20,20,1,3,0.05,0.95,0.8831841541025018,9,0.0,1,0.0,1,0.0,1
2196,max_ml,20,20,1,3,0.05,0.95,0.9343823615599148,8,1.0,1,1.0,1,1.0,1
2197,max_ml,20,20,1,3,0.05,0.95,0.9277258391873564,28,0.0,1,0.0,1,0.0,1
2198,max_ml,20,20,1,3,0.05,0.95,0.9461448494157656,12,0.0,1,0.0,1,0.0,1
2199,max_ml,20,20,1,3,0.05,0.95,0.9406420991825806,46,0.0,1,0.0,1,0.0,1
2200,max_ml,20,20,1,3,0.05,0.95,0.8750593484488172,14,1.0,1,1.0,1,1.0,1
2201,max_ml,20,20,1,3,0.05,0.95,0.946370250437743,20,0.0,1,0.0,1,0.0,1
2202,max_ml,20,20,1,3,0.05,0.95,0.8647917348517735,8,1.0,1,1.0,1,1.0,1
2203,max_ml,20,20,1,3,0.05,0.95,0.9184338591824852,17,0.0,1,0.0,1,0.0,1
2204,max_ml,20,20,1,3,0.05,0.95,0.9380449730284672,10,0.0,1,0.0,1,0.0,1
2205,max_ml,20,20,1,3,0.05,0.95,0.9431694446035278,17,0.0,1,0.0,1,0.0,1
2206,max_ml,20,20,1,3,0.05,0.95,0.9015829776602904,21,0.0,1,0.0,1,0.0,1
2207,max_ml,20,20,1,3,0.05,0.95,0.8982472815822871,9,1.0,1,1.0,1,1.0,1
2208,max_ml,20,20,1,3,0.05,0.95,0.9019423955898882,24,0.0,1,0.0,1,0.0,1
2209,max_ml,20,20,1,3,0.05,0.95,0.8708097270407126,5,1.0,1,1.0,1,1.0,1
2210,max_ml,20,20,1,3,0.05,0.95,0.9392362166958764,28,0.0,1,0.0,1,0.0,1
2211,max_ml,20,20,1,3,0.05,0.95,0.9497381798667696,30,0.0,1,0.0,1,0.0,1
2212,max_ml,20,20,1,3,0.05,0.95,0.8950441704497288,12,0.0,0,1.0,1,1.0,1
2213,max_ml,20,20,1,3,0.05,0.95,0.9397271561147464,23,0.0,1,0.0,1,0.0,1
2214,max_ml,20,20,1,3,0.05,0.95,0.9216601491859208,69,0.0,1,0.0,1,0.0,1
2215,max_ml,20,20,1,3,0.05,0.95,0.8869128019211278,12,0.0,0,1.0,1,0.0,0
2216,max_ml,20,20,1,3,0.05,0.95,0.947458025556656,19,0.0,1,0.0,1,0.0,1
2217,max_ml,20,20,1,3,0.05,0.95,0.8887658545349933,25,0.0,1,0.0,1,0.0,1
2218,max_ml,20,20,1,3,0.05,0.95,0.930628907257549,27,0.0,1,0.0,1,0.0,1
2219,max_ml,20,20,1,3,0.05,0.95,0.8446421004395254,18,0.0,1,0.0,1,0.0,1
2220,max_ml,20,20,1,3,0.05,0.95,0.9148264481335968,27,0.0,1,0.0,1,0.0,1
2221,max_ml,20,20,1,3,0.05,0.95,0.890940932668103,7,1.0,1,1.0,1,0.0,0
2222,max_ml,20,20,1,3,0.05,0.95,0.8714983471704997,7,1.0,1,1.0,1,1.0,1
2223,max_ml,20,20,1,3,0.05,0.95,0.949366094689541,9,1.0,1,1.0,1,1.0,1
2224,max_ml,20,20,1,3,0.05,0.95,0.9318634027440832,26,0.0,1,0.0,1,0.0,1
2225,max_ml,20,20,1,3,0.05,0.95,0.8969219702399553,10,1.0,1,0.0,0,0.0,0
2226,max_ml,20,20,1,3,0.05,0.95,0.9217826390569592,6,1.0,1,0.0,0,0.0,0
2227,max_ml,20,20,1,3,0.05,0.95,0.8172230930177271,14,1.0,1,1.0,1,0.0,0
2228,max_ml,20,20,1,3,0.05,0.95,0.8984574892428251,7,1.0,1,1.0,1,1.0,1
2229,max_ml,20,20,1,3,0.05,0.95,0.861240791135886,5,1.0,1,1.0,1,1.0,1
2230,max_ml,20,20,1,3,0.05,0.95,0.8874996246148513,16,0.0,1,0.0,1,0.0,1
2231,max_ml,20,20,1,3,0.05,0.95,0.932120923414972,15,0.0,1,0.0,1,0.0,1
2232,max_ml,20,20,1,3,0.05,0.95,0.8706555203255582,4,1.0,1,1.0,1,1.0,1
2233,max_ml,20,20,1,3,0.05,0.95,0.8409227435682215,7,1.0,1,1.0,1,1.0,1
2234,max_ml,20,20,1,3,0.05,0.95,0.926659649287593,23,0.0,1,0.0,1,0.0,1
2235,max_ml,20,20,1,3,0.05,0.95,0.8935082630760185,6,1.0,1,1.0,1,1.0,1
2236,max_ml,20,20,1,3,0.05,0.95,0.9498735188260624,20,0.0,1,0.0,1,0.0,1
2237,max_ml,20,20,1,3,0.05,0.95,0.9497393375652112,31,0.0,1,0.0,1,0.0,1
2238,max_ml,20,20,1,3,0.05,0.95,0.8456597840407994,35,0.0,1,0.0,1,0.0,1
2239,max_ml,20,20,1,3,0.05,0.95,0.8554430861664679,8,1.0,1,1.0,1,1.0,1
2240,max_ml,20,20,1,3,0.05,0.95,0.946741377803242,10,0.0,1,0.0,1,0.0,1
2241,max_ml,20,20,1,3,0.05,0.95,0.8688446522916693,6,1.0,1,1.0,1,1.0,1
2242,max_ml,20,20,1,3,0.05,0.95,0.9488210177558152,13,0.0,1,0.0,1,0.0,1
2243,max_ml,20,20,1,3,0.05,0.95,0.9348569510380756,13,0.0,1,0.0,1,0.0,1
2244,max_ml,20,20,1,3,0.05,0.95,0.901789453700137,9,0.0,0,1.0,1,0.0,0
2245,max_ml,20,20,1,3,0.05,0.95,0.9444498184026492,8,1.0,1,1.0,1,1.0,1
2246,max_ml,20,20,1,3,0.05,0.95,0.948265283358623,37,0.0,1,0.0,1,0.0,1
2247,max_ml,20,20,1,3,0.05,0.95,0.8843602632345321,15,0.0,1,0.0,1,0.0,1
2248,max_ml,20,20,1,3,0.05,0.95,0.9103579670808672,14,0.0,1,0.0,1,0.0,1
2249,max_ml,20,20,1,3,0.05,0.95,0.925631448681691,9,0.0,1,0.0,1,0.0,1
2250,max_ml,20,20,1,3,0.05,0.95,0.8444052056504204,7,1.0,1,1.0,1,1.0,1
2251,max_ml,20,20,1,3,0.05,0.95,0.9175382763985196,36,0.0,1,0.0,1,0.0,1
2252,max_ml,20,20,1,3,0.05,0.95,0.94291185952786,35,0.0,1,0.0,1,0.0,1
2253,max_ml,20,20,1,3,0.05,0.95,0.9339702405481072,15,0.0,1,0.0,1,0.0,1
2254,max_ml,20,20,1,3,0.05,0.95,0.8568559961769892,25,0.0,1,0.0,1,0.0,1
2255,max_ml,20,20,1,3,0.05,0.95,0.9393667871652496,21,0.0,0,0.0,0,1.0,1
2256,max_ml,20,20,1,3,0.05,0.95,0.8643436837214272,10,1.0,1,1.0,1,1.0,1
2257,max_ml,20,20,1,3,0.05,0.95,0.8929270212120415,8,1.0,1,1.0,1,1.0,1
2258,max_ml,20,20,1,3,0.05,0.95,0.9419843030683768,22,0.0,1,0.0,1,0.0,1
2259,max_ml,20,20,1,3,0.05,0.95,0.9196206627067518,10,0.0,0,1.0,1,0.0,0
2260,max_ml,20,20,1,3,0.05,0.95,0.9257277734404364,9,0.0,0,0.0,0,1.0,1
2261,max_ml,20,20,1,3,0.05,0.95,0.9178113693127624,10,0.0,1,0.0,1,0.0,1
2262,max_ml,20,20,1,3,0.05,0.95,0.9304216042478444,16,0.0,1,0.0,1,0.0,1
2263,max_ml,20,20,1,3,0.05,0.95,0.949061134432837,42,0.0,1,0.0,1,0.0,1
2264,max_ml,20,20,1,3,0.05,0.95,0.9088632078324744,16,0.0,1,0.0,1,0.0,1
2265,max_ml,20,20,1,3,0.05,0.95,0.9112728387843894,12,0.0,0,1.0,1,0.0,0
2266,max_ml,20,20,1,3,0.05,0.95,0.9421884937767572,35,0.0,1,0.0,1,0.0,1
2267,max_ml,20,20,1,3,0.05,0.95,0.911313888189677,15,0.0,1,0.0,1,0.0,1
2268,max_ml,20,20,1,3,0.05,0.95,0.7913506545296479,14,0.0,1,0.0,1,0.0,1
2269,max_ml,20,20,1,3,0.05,0.95,0.9387302001115628,36,0.0,1,0.0,1,0.0,1
2270,max_ml,20,20,1,3,0.05,0.95,0.9372926121683632,33,0.0,1,0.0,1,0.0,1
2271,max_ml,20,20,1,3,0.05,0.95,0.9189826760694,21,0.0,1,0.0,1,0.0,1
2272,max_ml,20,20,1,3,0.05,0.95,0.9223756380813316,17,0.0,1,0.0,1,0.0,1
2273,max_ml,20,20,1,3,0.05,0.95,0.902665155291337,30,0.0,1,0.0,1,0.0,1
2274,max_ml,20,20,1,3,0.05,0.95,0.9055946944882204,17,0.0,1,0.0,1,0.0,1
2275,max_ml,20,20,1,3,0.05,0.95,0.9307045549231786,24,0.0,1,0.0,1,0.0,1
2276,max_ml,20,20,1,3,0.05,0.95,0.8729346815468572,8,1.0,1,1.0,1,1.0,1
2277,max_ml,20,20,1,3,0.05,0.95,0.9225122580028934,30,0.0,1,0.0,1,0.0,1
2278,max_ml,20,20,1,3,0.05,0.95,0.9437449489036844,47,0.0,1,0.0,1,0.0,1
2279,max_ml,20,20,1,3,0.05,0.95,0.907406035507152,24,0.0,1,0.0,1,0.0,1
2280,max_ml,20,20,1,3,0.05,0.95,0.9116154987651888,27,0.0,1,0.0,1,0.0,1
2281,max_ml,20,20,1,3,0.05,0.95,0.8473301719184381,7,1.0,1,1.0,1,1.0,1
2282,max_ml,20,20,1,3,0.05,0.95,0.9299932679596348,13,0.0,0,1.0,1,0.0,0
2283,max_ml,20,20,1,3,0.05,0.95,0.9031090740795704,20,0.0,1,0.0,1,0.0,1
2284,max_ml,20,20,1,3,0.05,0.95,0.9455858955157846,17,0.0,1,0.0,1,0.0,1
2285,max_ml,20,20,1,3,0.05,0.95,0.8334748739547374,6,1.0,1,1.0,1,1.0,1
2286,max_ml,20,20,1,3,0.05,0.95,0.929503248346383,10,1.0,1,1.0,1,1.0,1
2287,max_ml,20,20,1,3,0.05,0.95,0.8768456064209246,7,0.0,1,0.0,1,0.0,1
2288,max_ml,20,20,1,3,0.05,0.95,0.8932155036094322,11,0.0,1,0.0,1,0.0,1
2289,max_ml,20,20,1,3,0.05,0.95,0.8962157939780526,17,0.0,1,0.0,1,0.0,1
2290,max_ml,20,20,1,3,0.05,0.95,0.8756827963259429,21,0.0,1,0.0,1,0.0,1
2291,max_ml,20,20,1,3,0.05,0.95,0.9316263033547266,16,0.0,1,0.0,1,0.0,1
2292,max_ml,20,20,1,3,0.05,0.95,0.9367340710187672,59,0.0,1,0.0,1,0.0,1
2293,max_ml,20,20,1,3,0.05,0.95,0.9344319093878052,18,0.0,1,0.0,1,0.0,1
2294,max_ml,20,20,1,3,0.05,0.95,0.9173393349747718,11,0.0,1,0.0,1,0.0,1
2295,max_ml,20,20,1,3,0.05,0.95,0.9299742273330772,36,0.0,1,0.0,1,0.0,1
2296,max_ml,20,20,1,3,0.05,0.95,0.9397332271949238,20,0.0,1,0.0,1,0.0,1
2297,max_ml,20,20,1,3,0.05,0.95,0.914299254768002,21,0.0,1,0.0,1,0.0,1
2298,max_ml,20,20,1,3,0.05,0.95,0.8963125793190462,8,0.0,1,0.0,1,0.0,1
2299,max_ml,20,20,1,3,0.05,0.95,0.9239949068747344,26,0.0,1,0.0,1,0.0,1
2300,max_ml,20,20,1,3,0.05,0.95,0.8005489104984934,8,1.0,1,1.0,1,1.0,1
2301,max_ml,20,20,1,3,0.05,0.95,0.8870932590010531,20,0.0,1,0.0,1,0.0,1
2302,max_ml,20,20,1,3,0.05,0.95,0.944811589021044,18,0.0,1,0.0,1,0.0,1
2303,max_ml,20,20,1,3,0.05,0.95,0.9136562818804824,11,0.0,1,0.0,1,0.0,1
2304,max_ml,20,20,1,3,0.05,0.95,0.9092489645834012,20,0.0,1,0.0,1,0.0,1
2305,max_ml,20,20,1,3,0.05,0.95,0.9339105356570988,24,0.0,1,0.0,1,0.0,1
2306,max_ml,20,20,1,3,0.05,0.95,0.924220434771678,14,0.0,1,0.0,1,0.0,1
2307,max_ml,20,20,1,3,0.05,0.95,0.9482743442253416,28,0.0,1,0.0,1,0.0,1
2308,max_ml,20,20,1,3,0.05,0.95,0.928182956868315,30,0.0,1,0.0,1,0.0,1
2309,max_ml,20,20,1,3,0.05,0.95,0.9320529808939176,30,0.0,1,0.0,1,0.0,1
2310,max_ml,20,20,1,3,0.05,0.95,0.8578452403245181,6,1.0,1,1.0,1,1.0,1
2311,max_ml,20,20,1,3,0.05,0.95,0.9366750720712608,13,0.0,1,0.0,1,0.0,1
2312,max_ml,20,20,1,3,0.05,0.95,0.9001175871300642,6,1.0,1,1.0,1,1.0,1
2313,max_ml,20,20,1,3,0.05,0.95,0.9029169657110744,16,0.0,1,0.0,1,0.0,1
2314,max_ml,20,20,1,3,0.05,0.95,0.9000604331839054,21,0.0,1,0.0,1,0.0,1
2315,max_ml,20,20,1,3,0.05,0.95,0.8878835518930867,12,0.0,1,0.0,1,0.0,1
2316,max_ml,20,20,1,3,0.05,0.95,0.8498555889484356,10,0.0,1,0.0,1,0.0,1
2317,max_ml,20,20,1,3,0.05,0.95,0.9015835039191236,17,0.0,1,0.0,1,0.0,1
2318,max_ml,20,20,1,3,0.05,0.95,0.946937631725022,33,0.0,1,0.0,1,0.0,1
2319,max_ml,20,20,1,3,0.05,0.95,0.9121385079170988,41,0.0,1,0.0,1,0.0,1
2320,max_ml,20,20,1,3,0.05,0.95,0.89624816602136,8,0.0,1,0.0,1,0.0,1
2321,max_ml,20,20,1,3,0.05,0.95,0.8674988065669489,11,0.0,0,1.0,1,1.0,1
2322,max_ml,20,20,1,3,0.05,0.95,0.9287868380784504,12,0.0,1,0.0,1,0.0,1
2323,max_ml,20,20,1,3,0.05,0.95,0.9481442122832758,37,0.0,1,0.0,1,0.0,1
2324,max_ml,20,20,1,3,0.05,0.95,0.9238065729102826,13,0.0,1,0.0,1,0.0,1
2325,max_ml,20,20,1,3,0.05,0.95,0.909887991102268,10,0.0,1,0.0,1,0.0,1
2326,max_ml,20,20,1,3,0.05,0.95,0.94857707531898,20,0.0,1,0.0,1,0.0,1
2327,max_ml,20,20,1,3,0.05,0.95,0.8634329276703944,13,0.0,1,0.0,1,0.0,1
2328,max_ml,20,20,1,3,0.05,0.95,0.939501211034808,24,0.0,1,0.0,1,0.0,1
2329,max_ml,20,20,1,3,0.05,0.95,0.8910508227678848,30,0.0,1,0.0,1,0.0,1
2330,max_ml,20,20,1,3,0.05,0.95,0.8304250754253072,4,1.0,1,1.0,1,1.0,1
2331,max_ml,20,20,1,3,0.05,0.95,0.866354522846664,14,0.0,1,0.0,1,0.0,1
2332,max_ml,20,20,1,3,0.05,0.95,0.9270653564090588,95,0.0,1,0.0,1,0.0,1
2333,max_ml,20,20,1,3,0.05,0.95,0.7722423341480457,16,0.0,0,1.0,1,1.0,1
2334,max_ml,20,20,1,3,0.05,0.95,0.8780024477291395,5,1.0,1,1.0,1,0.0,0
2335,max_ml,20,20,1,3,0.05,0.95,0.919026279238808,33,0.0,1,0.0,1,0.0,1
2336,max_ml,20,20,1,3,0.05,0.95,0.8450662865009051,12,1.0,1,1.0,1,1.0,1
2337,max_ml,20,20,1,3,0.05,0.95,0.9136265749428122,13,0.0,1,0.0,1,0.0,1
2338,max_ml,20,20,1,3,0.05,0.95,0.8616740200987579,18,0.0,1,0.0,1,0.0,1
2339,max_ml,20,20,1,3,0.05,0.95,0.8617535723719518,11,0.0,1,0.0,1,0.0,1
2340,max_ml,20,20,1,3,0.05,0.95,0.9275080884056488,24,0.0,1,0.0,1,0.0,1
2341,max_ml,20,20,1,3,0.05,0.95,0.7369209670924707,6,1.0,1,1.0,1,1.0,1
2342,max_ml,20,20,1,3,0.05,0.95,0.9482922454623594,18,0.0,1,0.0,1,0.0,1
2343,max_ml,20,20,1,3,0.05,0.95,0.8872393460460388,34,0.0,1,0.0,1,0.0,1
2344,max_ml,20,20,1,3,0.05,0.95,0.908833197630286,19,0.0,1,0.0,1,0.0,1
2345,max_ml,20,20,1,3,0.05,0.95,0.9236069564398748,38,0.0,1,0.0,1,0.0,1
2346,max_ml,20,20,1,3,0.05,0.95,0.9482597701344212,7,1.0,1,1.0,1,0.0,0
2347,max_ml,20,20,1,3,0.05,0.95,0.8411379010364715,13,0.0,1,0.0,1,0.0,1
2348,max_ml,20,20,1,3,0.05,0.95,0.9259590315170956,37,0.0,1,0.0,1,0.0,1
2349,max_ml,20,20,1,3,0.05,0.95,0.9280524089541624,14,0.0,1,0.0,1,0.0,1
2350,max_ml,20,20,1,3,0.05,0.95,0.9264400392996428,46,0.0,1,0.0,1,0.0,1
2351,max_ml,20,20,1,3,0.05,0.95,0.9486264388150693,17,0.0,1,0.0,1,0.0,1
2352,max_ml,20,20,1,3,0.05,0.95,0.8778380845220799,9,0.0,1,0.0,1,0.0,1
2353,max_ml,20,20,1,3,0.05,0.95,0.8536606225571358,11,0.0,0,1.0,1,0.0,0
2354,max_ml,20,20,1,3,0.05,0.95,0.9038973900942708,8,1.0,1,1.0,1,1.0,1
2355,max_ml,20,20,1,3,0.05,0.95,0.9467811826330672,20,0.0,1,0.0,1,0.0,1
2356,max_ml,20,20,1,3,0.05,0.95,0.8546214151152066,20,0.0,1,0.0,1,0.0,1
2357,max_ml,20,20,1,3,0.05,0.95,0.947595926681294,8,0.0,1,0.0,1,0.0,1
2358,max_ml,20,20,1,3,0.05,0.95,0.803902569912562,6,1.0,1,1.0,1,1.0,1
2359,max_ml,20,20,1,3,0.05,0.95,0.9340496214174469,38,0.0,1,0.0,1,0.0,1
2360,max_ml,20,20,1,3,0.05,0.95,0.9499902568265226,27,0.0,1,0.0,1,0.0,1
2361,max_ml,20,20,1,3,0.05,0.95,0.9410397657764774,15,1.0,1,1.0,1,1.0,1
2362,max_ml,20,20,1,3,0.05,0.95,0.9384728234013364,15,0.0,0,1.0,1,0.0,0
2363,max_ml,20,20,1,3,0.05,0.95,0.8867615406533358,17,0.0,1,0.0,1,0.0,1
2364,max_ml,20,20,1,3,0.05,0.95,0.909469420998821,19,0.0,0,0.0,0,1.0,1
2365,max_ml,20,20,1,3,0.05,0.95,0.933246162458413,53,0.0,1,0.0,1,0.0,1
2366,max_ml,20,20,1,3,0.05,0.95,0.8919601133917441,9,0.0,0,1.0,1,1.0,1
2367,max_ml,20,20,1,3,0.05,0.95,0.941338189233312,29,0.0,1,0.0,1,0.0,1
2368,max_ml,20,20,1,3,0.05,0.95,0.9380709819870188,14,0.0,1,0.0,1,0.0,1
2369,max_ml,20,20,1,3,0.05,0.95,0.9499684201963736,31,0.0,1,0.0,1,0.0,1
2370,max_ml,20,20,1,3,0.05,0.95,0.9164280322266684,8,0.0,1,0.0,1,0.0,1
2371,max_ml,20,20,1,3,0.05,0.95,0.9469348430965174,42,0.0,1,0.0,1,0.0,1
2372,max_ml,20,20,1,3,0.05,0.95,0.9049608401012116,8,1.0,1,1.0,1,1.0,1
2373,max_ml,20,20,1,3,0.05,0.95,0.9420484515362172,11,0.0,0,1.0,1,0.0,0
2374,max_ml,20,20,1,3,0.05,0.95,0.9233129862585138,45,0.0,1,0.0,1,0.0,1
2375,max_ml,20,20,1,3,0.05,0.95,0.946772424416494,11,1.0,1,1.0,1,0.0,0
2376,max_ml,20,20,1,3,0.05,0.95,0.941265462385258,10,1.0,1,1.0,1,1.0,1
2377,max_ml,20,20,1,3,0.05,0.95,0.9460761800655568,108,0.0,1,0.0,1,0.0,1
2378,max_ml,20,20,1,3,0.05,0.95,0.9206799481182176,22,0.0,1,0.0,1,0.0,1
2379,max_ml,20,20,1,3,0.05,0.95,0.9369567974659416,20,0.0,1,0.0,1,0.0,1
2380,max_ml,20,20,1,3,0.05,0.95,0.8906978048599982,8,1.0,1,1.0,1,0.0,0
2381,max_ml,20,20,1,3,0.05,0.95,0.938034100192591,18,0.0,1,0.0,1,0.0,1
2382,max_ml,20,20,1,3,0.05,0.95,0.8640637913815903,11,0.0,1,0.0,1,0.0,1
2383,max_ml,20,20,1,3,0.05,0.95,0.9487946174935624,23,0.0,1,0.0,1,0.0,1
2384,max_ml,20,20,1,3,0.05,0.95,0.9141454405961164,8,0.0,1,0.0,1,0.0,1
2385,max_ml,20,20,1,3,0.05,0.95,0.9220554017815756,36,0.0,1,0.0,1,0.0,1
2386,max_ml,20,20,1,3,0.05,0.95,0.9485594025781252,15,0.0,1,0.0,1,0.0,1
2387,max_ml,20,20,1,3,0.05,0.95,0.8263415487056315,8,1.0,1,1.0,1,1.0,1
2388,max_ml,20,20,1,3,0.05,0.95,0.9164956435557216,19,1.0,1,1.0,1,1.0,1
2389,max_ml,20,20,1,3,0.05,0.95,0.9360597729161232,27,0.0,1,0.0,1,0.0,1
2390,max_ml,20,20,1,3,0.05,0.95,0.9472505466188978,18,0.0,0,1.0,1,0.0,0
2391,max_ml,20,20,1,3,0.05,0.95,0.8584874972754251,15,0.0,1,0.0,1,0.0,1
2392,max_ml,20,20,1,3,0.05,0.95,0.9457101285929708,109,0.0,1,0.0,1,0.0,1
2393,max_ml,20,20,1,3,0.05,0.95,0.882561482142842,9,1.0,1,1.0,1,1.0,1
2394,max_ml,20,20,1,3,0.05,0.95,0.93379863281292,12,0.0,1,0.0,1,0.0,1
2395,max_ml,20,20,1,3,0.05,0.95,0.8857677402753669,19,0.0,1,0.0,1,0.0,1
2396,max_ml,20,20,1,3,0.05,0.95,0.9365893839510544,12,0.0,1,0.0,1,0.0,1
2397,max_ml,20,20,1,3,0.05,0.95,0.9187005337505793,19,0.0,1,0.0,1,0.0,1
2398,max_ml,20,20,1,3,0.05,0.95,0.940971546936634,16,0.0,1,0.0,1,0.0,1
2399,max_ml,20,20,1,3,0.05,0.95,0.9050235763492472,8,0.0,0,1.0,1,1.0,1
2400,max_ml,20,20,1,3,0.05,0.95,0.8672463977788336,15,0.0,1,0.0,1,0.0,1
2401,max_ml,20,20,1,3,0.05,0.95,0.943778855223692,28,0.0,1,0.0,1,0.0,1
2402,max_ml,20,20,1,3,0.05,0.95,0.9269962200902252,8,1.0,1,1.0,1,1.0,1
2403,max_ml,20,20,1,3,0.05,0.95,0.9197509051911232,17,0.0,1,0.0,1,0.0,1
2404,max_ml,20,20,1,3,0.05,0.95,0.9304028135595108,50,0.0,1,0.0,1,0.0,1
2405,max_ml,20,20,1,3,0.05,0.95,0.9390125206916596,85,0.0,1,0.0,1,0.0,1
2406,max_ml,20,20,1,3,0.05,0.95,0.9362017575887116,14,0.0,1,0.0,1,0.0,1
2407,max_ml,20,20,1,3,0.05,0.95,0.8983780797117137,14,0.0,1,0.0,1,0.0,1
2408,max_ml,20,20,1,3,0.05,0.95,0.9322438230410492,30,0.0,1,0.0,1,0.0,1
2409,max_ml,20,20,1,3,0.05,0.95,0.9427975332303248,34,0.0,1,0.0,1,0.0,1
2410,max_ml,20,20,1,3,0.05,0.95,0.9363424009040082,24,0.0,1,0.0,1,0.0,1
2411,max_ml,20,20,1,3,0.05,0.95,0.9254009382093836,21,0.0,1,0.0,1,0.0,1
2412,max_ml,20,20,1,3,0.05,0.95,0.923708766658046,75,0.0,1,0.0,1,0.0,1
2413,max_ml,20,20,1,3,0.05,0.95,0.9081423605872354,21,0.0,1,0.0,1,0.0,1
2414,max_ml,20,20,1,3,0.05,0.95,0.9210580566581152,29,0.0,1,0.0,1,0.0,1
2415,max_ml,20,20,1,3,0.05,0.95,0.9183830069854902,15,0.0,1,0.0,1,0.0,1
2416,max_ml,20,20,1,3,0.05,0.95,0.9163905445683536,25,0.0,1,0.0,1,0.0,1
2417,max_ml,20,20,1,3,0.05,0.95,0.941954254621536,19,0.0,0,0.0,0,1.0,1
2418,max_ml,20,20,1,3,0.05,0.95,0.92075937564866,31,0.0,1,0.0,1,0.0,1
2419,max_ml,20,20,1,3,0.05,0.95,0.9337147100586238,25,0.0,1,0.0,1,0.0,1
2420,max_ml,20,20,1,3,0.05,0.95,0.8479326175048695,21,0.0,1,0.0,1,0.0,1
2421,max_ml,20,20,1,3,0.05,0.95,0.9382822133579756,10,0.0,1,0.0,1,0.0,1
2422,max_ml,20,20,1,3,0.05,0.95,0.8592776965235606,34,0.0,1,0.0,1,0.0,1
2423,max_ml,20,20,1,3,0.05,0.95,0.8133861394367421,8,1.0,1,0.0,0,0.0,0
2424,max_ml,20,20,1,3,0.05,0.95,0.8519438110277989,10,1.0,1,1.0,1,1.0,1
2425,max_ml,20,20,1,3,0.05,0.95,0.9414632414076451,23,0.0,1,0.0,1,0.0,1
2426,max_ml,20,20,1,3,0.05,0.95,0.9053105647669092,6,1.0,1,1.0,1,1.0,1
2427,max_ml,20,20,1,3,0.05,0.95,0.855442880906377,14,0.0,1,0.0,1,0.0,1
2428,max_ml,20,20,1,3,0.05,0.95,0.9228788762420624,15,0.0,1,0.0,1,0.0,1
2429,max_ml,20,20,1,3,0.05,0.95,0.8870524680632211,6,1.0,1,1.0,1,0.0,0
2430,max_ml,20,20,1,3,0.05,0.95,0.9188654148577228,18,0.0,1,0.0,1,0.0,1
2431,max_ml,20,20,1,3,0.05,0.95,0.9489881058281188,10,0.0,1,0.0,1,0.0,1
2432,max_ml,20,20,1,3,0.05,0.95,0.922165846714035,57,0.0,1,0.0,1,0.0,1
2433,max_ml,20,20,1,3,0.05,0.95,0.949842836544826,27,0.0,1,0.0,1,0.0,1
2434,max_ml,20,20,1,3,0.05,0.95,0.92128047456151,16,0.0,1,0.0,1,0.0,1
2435,max_ml,20,20,1,3,0.05,0.95,0.8836312585011152,6,1.0,1,1.0,1,1.0,1
2436,max_ml,20,20,1,3,0.05,0.95,0.9276364472568854,31,0.0,1,0.0,1,0.0,1
2437,max_ml,20,20,1,3,0.05,0.95,0.9301017960051666,13,0.0,1,0.0,1,0.0,1
2438,max_ml,20,20,1,3,0.05,0.95,0.9468761021394044,14,0.0,1,0.0,1,0.0,1
2439,max_ml,20,20,1,3,0.05,0.95,0.8796164230795217,14,0.0,1,0.0,1,0.0,1
2440,max_ml,20,20,1,3,0.05,0.95,0.917464874230668,17,0.0,1,0.0,1,0.0,1
2441,max_ml,20,20,1,3,0.05,0.95,0.92679336903228,55,0.0,1,0.0,1,0.0,1
2442,max_ml,20,20,1,3,0.05,0.95,0.9108791343961398,14,0.0,1,0.0,1,0.0,1
2443,max_ml,20,20,1,3,0.05,0.95,0.9203558007131436,33,0.0,1,0.0,1,0.0,1
2444,max_ml,20,20,1,3,0.05,0.95,0.8815122035771462,31,0.0,1,0.0,1,0.0,1
2445,max_ml,20,20,1,3,0.05,0.95,0.9397265656293864,12,0.0,1,0.0,1,0.0,1
2446,max_ml,20,20,1,3,0.05,0.95,0.7634548472818089,6,1.0,1,1.0,1,1.0,1
2447,max_ml,20,20,1,3,0.05,0.95,0.781890734485277,16,0.0,1,0.0,1,0.0,1
2448,max_ml,20,20,1,3,0.05,0.95,0.9370691579162574,13,0.0,1,0.0,1,0.0,1
2449,max_ml,20,20,1,3,0.05,0.95,0.8914196479127401,12,1.0,1,1.0,1,0.0,0
2450,max_ml,20,20,1,3,0.05,0.95,0.914280151998392,23,0.0,1,0.0,1,0.0,1
2451,max_ml,20,20,1,3,0.05,0.95,0.913672214531715,12,1.0,1,0.0,0,0.0,0
2452,max_ml,20,20,1,3,0.05,0.95,0.9396972120721035,7,1.0,1,1.0,1,1.0,1
2453,max_ml,20,20,1,3,0.05,0.95,0.9099100409864436,9,1.0,1,1.0,1,1.0,1
2454,max_ml,20,20,1,3,0.05,0.95,0.9469635863022848,11,0.0,1,0.0,1,0.0,1
2455,max_ml,20,20,1,3,0.05,0.95,0.9493977501027404,21,0.0,1,0.0,1,0.0,1
2456,max_ml,20,20,1,3,0.05,0.95,0.899986516904254,13,0.0,1,0.0,1,0.0,1
2457,max_ml,20,20,1,3,0.05,0.95,0.9352668681700048,36,0.0,1,0.0,1,0.0,1
2458,max_ml,20,20,1,3,0.05,0.95,0.936417574014224,27,0.0,1,0.0,1,0.0,1
2459,max_ml,20,20,1,3,0.05,0.95,0.9051822528365948,8,1.0,1,0.0,0,0.0,0
2460,max_ml,20,20,1,3,0.05,0.95,0.8444266933219184,11,0.0,0,1.0,1,0.0,0
2461,max_ml,20,20,1,3,0.05,0.95,0.9203549801768004,10,0.0,1,0.0,1,0.0,1
2462,max_ml,20,20,1,3,0.05,0.95,0.9312085088413328,31,0.0,1,0.0,1,0.0,1
2463,max_ml,20,20,1,3,0.05,0.95,0.901713891580097,37,0.0,1,0.0,1,0.0,1
2464,max_ml,20,20,1,3,0.05,0.95,0.8643628026613827,7,1.0,1,1.0,1,1.0,1
2465,max_ml,20,20,1,3,0.05,0.95,0.856074349976808,8,1.0,1,1.0,1,1.0,1
2466,max_ml,20,20,1,3,0.05,0.95,0.916934838202834,11,0.0,0,1.0,1,0.0,0
2467,max_ml,20,20,1,3,0.05,0.95,0.9269184271194756,21,0.0,1,0.0,1,0.0,1
2468,max_ml,20,20,1,3,0.05,0.95,0.9058606970072997,17,0.0,1,0.0,1,0.0,1
2469,max_ml,20,20,1,3,0.05,0.95,0.9498076584408008,12,0.0,1,0.0,1,0.0,1
2470,max_ml,20,20,1,3,0.05,0.95,0.873948169739579,21,0.0,1,0.0,1,0.0,1
2471,max_ml,20,20,1,3,0.05,0.95,0.8835524788610143,7,1.0,1,1.0,1,1.0,1
2472,max_ml,20,20,1,3,0.05,0.95,0.9410973483980432,38,0.0,1,0.0,1,0.0,1
2473,max_ml,20,20,1,3,0.05,0.95,0.8468975470375796,5,1.0,1,1.0,1,1.0,1
2474,max_ml,20,20,1,3,0.05,0.95,0.9323840029627216,14,0.0,1,0.0,1,0.0,1
2475,max_ml,20,20,1,3,0.05,0.95,0.8773543615134719,12,0.0,1,0.0,1,0.0,1
2476,max_ml,20,20,1,3,0.05,0.95,0.9136093865098364,15,0.0,1,0.0,1,0.0,1
2477,max_ml,20,20,1,3,0.05,0.95,0.9188290209001788,24,0.0,1,0.0,1,0.0,1
2478,max_ml,20,20,1,3,0.05,0.95,0.9390574716374864,69,0.0,1,0.0,1,0.0,1
2479,max_ml,20,20,1,3,0.05,0.95,0.8526141237507678,21,0.0,1,0.0,1,0.0,1
2480,max_ml,20,20,1,3,0.05,0.95,0.8925507714478614,6,1.0,1,1.0,1,1.0,1
2481,max_ml,20,20,1,3,0.05,0.95,0.9315270305049312,16,0.0,1,0.0,1,0.0,1
2482,max_ml,20,20,1,3,0.05,0.95,0.8587796598509269,8,1.0,1,1.0,1,1.0,1
2483,max_ml,20,20,1,3,0.05,0.95,0.914708153946022,20,0.0,1,0.0,1,0.0,1
2484,max_ml,20,20,1,3,0.05,0.95,0.8984678749249483,24,0.0,1,0.0,1,0.0,1
2485,max_ml,20,20,1,3,0.05,0.95,0.91117756498683,19,0.0,1,0.0,1,0.0,1
2486,max_ml,20,20,1,3,0.05,0.95,0.8156518780686862,12,0.0,1,0.0,1,0.0,1
2487,max_ml,20,20,1,3,0.05,0.95,0.939900844467288,39,0.0,1,0.0,1,0.0,1
2488,max_ml,20,20,1,3,0.05,0.95,0.93111566595216,16,0.0,1,0.0,1,0.0,1
2489,max_ml,20,20,1,3,0.05,0.95,0.8941270114146003,20,0.0,1,0.0,1,0.0,1
2490,max_ml,20,20,1,3,0.05,0.95,0.9276267533831912,7,1.0,1,1.0,1,1.0,1
2491,max_ml,20,20,1,3,0.05,0.95,0.94360403620427,15,0.0,1,0.0,1,0.0,1
2492,max_ml,20,20,1,3,0.05,0.95,0.9197479561018084,14,0.0,1,0.0,1,0.0,1
2493,max_ml,20,20,1,3,0.05,0.95,0.922126322435358,14,0.0,1,0.0,1,0.0,1
2494,max_ml,20,20,1,3,0.05,0.95,0.9242943067424748,23,0.0,1,0.0,1,0.0,1
2495,max_ml,20,20,1,3,0.05,0.95,0.8823769144875064,5,1.0,1,1.0,1,1.0,1
2496,max_ml,20,20,1,3,0.05,0.95,0.9263943015285118,21,0.0,1,0.0,1,0.0,1
2497,max_ml,20,20,1,3,0.05,0.95,0.9187949986801788,13,0.0,1,0.0,1,0.0,1
2498,max_ml,20,20,1,3,0.05,0.95,0.9280632694458965,21,0.0,1,0.0,1,0.0,1
2499,max_ml,20,20,1,3,0.05,0.95,0.9125640926522348,39,0.0,1,0.0,1,0.0,1
2500,max_ml,20,20,1,3,0.05,0.95,0.9303614994321224,7,1.0,1,1.0,1,0.0,0
2501,max_ml,20,20,1,3,0.05,0.95,0.8478578139053485,5,1.0,1,1.0,1,1.0,1
2502,max_ml,20,20,1,3,0.05,0.95,0.9320995461003554,20,0.0,1,0.0,1,0.0,1
2503,max_ml,20,20,1,3,0.05,0.95,0.9236312857411756,16,0.0,1,0.0,1,0.0,1
2504,max_ml,20,20,1,3,0.05,0.95,0.8264224489662931,6,1.0,1,1.0,1,1.0,1
2505,max_ml,20,20,1,3,0.05,0.95,0.939615231217812,7,1.0,1,1.0,1,1.0,1
2506,max_ml,20,20,1,3,0.05,0.95,0.9042919839142448,24,0.0,1,0.0,1,0.0,1
2507,max_ml,20,20,1,3,0.05,0.95,0.8895338158863939,13,0.0,1,0.0,1,0.0,1
2508,max_ml,20,20,1,3,0.05,0.95,0.8664525860087069,7,1.0,1,1.0,1,1.0,1
2509,max_ml,20,20,1,3,0.05,0.95,0.9479093382421968,6,1.0,1,1.0,1,1.0,1
2510,max_ml,20,20,1,3,0.05,0.95,0.93585852785194,21,0.0,1,0.0,1,0.0,1
2511,max_ml,20,20,1,3,0.05,0.95,0.9342321209135214,10,1.0,1,1.0,1,1.0,1
2512,max_ml,20,20,1,3,0.05,0.95,0.932924146345212,12,0.0,1,0.0,1,0.0,1
2513,max_ml,20,20,1,3,0.05,0.95,0.9365159148046392,28,0.0,1,0.0,1,0.0,1
2514,max_ml,20,20,1,3,0.05,0.95,0.8544638481193355,6,1.0,1,1.0,1,1.0,1
2515,max_ml,20,20,1,3,0.05,0.95,0.9445850597495842,36,0.0,1,0.0,1,0.0,1
2516,max_ml,20,20,1,3,0.05,0.95,0.936154841813995,39,0.0,1,0.0,1,0.0,1
2517,max_ml,20,20,1,3,0.05,0.95,0.8454313853038813,5,1.0,1,1.0,1,1.0,1
2518,max_ml,20,20,1,3,0.05,0.95,0.8492048939679622,6,1.0,1,1.0,1,1.0,1
2519,max_ml,20,20,1,3,0.05,0.95,0.8751759868237943,10,0.0,0,0.0,0,1.0,1
2520,max_ml,20,20,1,3,0.05,0.95,0.9341535994640062,35,0.0,1,0.0,1,0.0,1
2521,max_ml,20,20,1,3,0.05,0.95,0.9351714642355204,15,0.0,1,0.0,1,0.0,1
2522,max_ml,20,20,1,3,0.05,0.95,0.949726676954278,14,0.0,1,0.0,1,0.0,1
2523,max_ml,20,20,1,3,0.05,0.95,0.9484258819396696,84,0.0,1,0.0,1,0.0,1
2524,max_ml,20,20,1,3,0.05,0.95,0.9417458186118748,36,0.0,1,0.0,1,0.0,1
2525,max_ml,20,20,1,3,0.05,0.95,0.933562757255938,53,0.0,1,0.0,1,0.0,1
2526,max_ml,20,20,1,3,0.05,0.95,0.9028474744437848,49,0.0,1,0.0,1,0.0,1
2527,max_ml,20,20,1,3,0.05,0.95,0.8870356816168979,20,0.0,1,0.0,1,0.0,1
2528,max_ml,20,20,1,3,0.05,0.95,0.939598744127624,45,0.0,1,0.0,1,0.0,1
2529,max_ml,20,20,1,3,0.05,0.95,0.906974575537868,24,0.0,1,0.0,1,0.0,1
2530,max_ml,20,20,1,3,0.05,0.95,0.9001274050991949,19,0.0,1,0.0,1,0.0,1
2531,max_ml,20,20,1,3,0.05,0.95,0.8361426242761608,6,1.0,1,1.0,1,1.0,1
2532,max_ml,20,20,1,3,0.05,0.95,0.9465877903111548,19,0.0,1,0.0,1,0.0,1
2533,max_ml,20,20,1,3,0.05,0.95,0.8630641738081845,17,0.0,1,0.0,1,0.0,1
2534,max_ml,20,20,1,3,0.05,0.95,0.9439535071764018,9,0.0,0,0.0,0,1.0,1
2535,max_ml,20,20,1,3,0.05,0.95,0.8074051946742741,14,0.0,1,0.0,1,0.0,1
2536,max_ml,20,20,1,3,0.05,0.95,0.854474328963322,5,1.0,1,1.0,1,1.0,1
2537,max_ml,20,20,1,3,0.05,0.95,0.8970381475224544,24,0.0,1,0.0,1,0.0,1
2538,max_ml,20,20,1,3,0.05,0.95,0.9264743236724514,23,0.0,1,0.0,1,0.0,1
2539,max_ml,20,20,1,3,0.05,0.95,0.9483223896575644,12,0.0,1,0.0,1,0.0,1
2540,max_ml,20,20,1,3,0.05,0.95,0.803893116373343,16,0.0,1,0.0,1,0.0,1
2541,max_ml,20,20,1,3,0.05,0.95,0.9424123768076504,10,0.0,1,0.0,1,0.0,1
2542,max_ml,20,20,1,3,0.05,0.95,0.942250971147359,7,1.0,1,1.0,1,1.0,1
2543,max_ml,20,20,1,3,0.05,0.95,0.9124661300227446,4,1.0,1,1.0,1,1.0,1
2544,max_ml,20,20,1,3,0.05,0.95,0.8217361160874123,10,1.0,1,1.0,1,1.0,1
2545,max_ml,20,20,1,3,0.05,0.95,0.8854410424488182,7,1.0,1,1.0,1,1.0,1
2546,max_ml,20,20,1,3,0.05,0.95,0.9163806911694378,16,0.0,1,0.0,1,0.0,1
2547,max_ml,20,20,1,3,0.05,0.95,0.9149163667191896,12,0.0,0,0.0,0,1.0,1
2548,max_ml,20,20,1,3,0.05,0.95,0.802807797246483,9,0.0,0,1.0,1,1.0,1
2549,max_ml,20,20,1,3,0.05,0.95,0.947290585579858,46,0.0,1,0.0,1,0.0,1
2550,max_ml,20,20,1,3,0.05,0.95,0.920419249520128,11,0.0,0,1.0,1,1.0,1
2551,max_ml,20,20,1,3,0.05,0.95,0.9266943219240692,28,0.0,1,0.0,1,0.0,1
2552,max_ml,20,20,1,3,0.05,0.95,0.9340337514770995,20,0.0,1,0.0,1,0.0,1
2553,max_ml,20,20,1,3,0.05,0.95,0.8637838691934132,17,0.0,1,0.0,1,0.0,1
2554,max_ml,20,20,1,3,0.05,0.95,0.9477718741089872,21,0.0,1,0.0,1,0.0,1
2555,max_ml,20,20,1,3,0.05,0.95,0.8495949893845328,5,1.0,1,1.0,1,0.0,0
2556,max_ml,20,20,1,3,0.05,0.95,0.932281244306284,9,1.0,1,1.0,1,1.0,1
2557,max_ml,20,20,1,3,0.05,0.95,0.945214213863436,13,0.0,1,0.0,1,0.0,1
2558,max_ml,20,20,1,3,0.05,0.95,0.8834112055141314,4,1.0,1,1.0,1,1.0,1
2559,max_ml,20,20,1,3,0.05,0.95,0.9412294647223446,51,0.0,1,0.0,1,0.0,1
2560,max_ml,20,20,1,3,0.05,0.95,0.8790874629846434,9,0.0,1,0.0,1,0.0,1
2561,max_ml,20,20,1,3,0.05,0.95,0.9296973175396454,9,0.0,1,0.0,1,0.0,1
2562,max_ml,20,20,1,3,0.05,0.95,0.9431826406189692,7,1.0,1,1.0,1,1.0,1
2563,max_ml,20,20,1,3,0.05,0.95,0.8222815611044068,6,1.0,1,1.0,1,1.0,1
2564,max_ml,20,20,1,3,0.05,0.95,0.8406227219714075,13,1.0,1,1.0,1,1.0,1
2565,max_ml,20,20,1,3,0.05,0.95,0.8194920689692173,10,0.0,1,0.0,1,0.0,1
2566,max_ml,20,20,1,3,0.05,0.95,0.931779263031662,7,0.0,1,0.0,1,0.0,1
2567,max_ml,20,20,1,3,0.05,0.95,0.8762073591077086,11,0.0,1,0.0,1,0.0,1
2568,max_ml,20,20,1,3,0.05,0.95,0.8939270590330692,7,1.0,1,1.0,1,0.0,0
2569,max_ml,20,20,1,3,0.05,0.95,0.7642854962257158,14,1.0,1,1.0,1,1.0,1
2570,max_ml,20,20,1,3,0.05,0.95,0.9322621124940532,28,0.0,1,0.0,1,0.0,1
2571,max_ml,20,20,1,3,0.05,0.95,0.9338125177797076,45,0.0,1,0.0,1,0.0,1
2572,max_ml,20,20,1,3,0.05,0.95,0.9209518034459636,26,0.0,1,0.0,1,0.0,1
2573,max_ml,20,20,1,3,0.05,0.95,0.9221266505546024,18,0.0,1,0.0,1,0.0,1
2574,max_ml,20,20,1,3,0.05,0.95,0.920172829513129,19,0.0,1,0.0,1,0.0,1
2575,max_ml,20,20,1,3,0.05,0.95,0.8713062841319996,10,0.0,0,1.0,1,1.0,1
2576,max_ml,20,20,1,3,0.05,0.95,0.9196633709816864,14,0.0,1,0.0,1,0.0,1
2577,max_ml,20,20,1,3,0.05,0.95,0.7669424698949869,11,1.0,1,1.0,1,1.0,1
2578,max_ml,20,20,1,3,0.05,0.95,0.939125014214842,13,0.0,1,0.0,1,0.0,1
2579,max_ml,20,20,1,3,0.05,0.95,0.9465958635541952,15,0.0,1,0.0,1,0.0,1
2580,max_ml,20,20,1,3,0.05,0.95,0.9226558340138722,22,0.0,1,0.0,1,0.0,1
2581,max_ml,20,20,1,3,0.05,0.95,0.922343696578541,28,0.0,1,0.0,1,0.0,1
2582,max_ml,20,20,1,3,0.05,0.95,0.8963292246974918,9,1.0,1,1.0,1,0.0,0
2583,max_ml,20,20,1,3,0.05,0.95,0.917049148312722,21,0.0,1,0.0,1,0.0,1
2584,max_ml,20,20,1,3,0.05,0.95,0.9484327176946972,11,0.0,1,0.0,1,0.0,1
2585,max_ml,20,20,1,3,0.05,0.95,0.8943084878244898,16,0.0,1,0.0,1,0.0,1
2586,max_ml,20,20,1,3,0.05,0.95,0.8292024103445081,13,0.0,1,0.0,1,0.0,1
2587,max_ml,20,20,1,3,0.05,0.95,0.9178145762731216,11,0.0,0,1.0,1,1.0,1
2588,max_ml,20,20,1,3,0.05,0.95,0.8824282609209706,6,1.0,1,1.0,1,1.0,1
2589,max_ml,20,20,1,3,0.05,0.95,0.8848895223193598,10,0.0,1,0.0,1,0.0,1
2590,max_ml,20,20,1,3,0.05,0.95,0.911442130787905,11,0.0,1,0.0,1,0.0,1
2591,max_ml,20,20,1,3,0.05,0.95,0.8785368123895653,16,0.0,1,0.0,1,0.0,1
2592,max_ml,20,20,1,3,0.05,0.95,0.9459018010023869,27,0.0,1,0.0,1,0.0,1
2593,max_ml,20,20,1,3,0.05,0.95,0.9396902819720768,13,0.0,1,0.0,1,0.0,1
2594,max_ml,20,20,1,3,0.05,0.95,0.834637558100999,15,0.0,1,0.0,1,0.0,1
2595,max_ml,20,20,1,3,0.05,0.95,0.9083308008761573,28,0.0,1,0.0,1,0.0,1
2596,max_ml,20,20,1,3,0.05,0.95,0.9262062751588224,23,0.0,1,0.0,1,0.0,1
2597,max_ml,20,20,1,3,0.05,0.95,0.8797180039467343,42,0.0,1,0.0,1,0.0,1
2598,max_ml,20,20,1,3,0.05,0.95,0.929280230565051,9,1.0,1,1.0,1,1.0,1
2599,max_ml,20,20,1,3,0.05,0.95,0.9415675038137452,22,0.0,1,0.0,1,0.0,1
2600,max_ml,20,20,1,3,0.05,0.95,0.8773118779469318,11,0.0,1,0.0,1,0.0,1
2601,max_ml,20,20,1,3,0.05,0.95,0.9455375746302254,20,0.0,1,0.0,1,0.0,1
2602,max_ml,20,20,1,3,0.05,0.95,0.926350395451224,26,0.0,1,0.0,1,0.0,1
2603,max_ml,20,20,1,3,0.05,0.95,0.9256095013956476,15,0.0,1,0.0,1,0.0,1
2604,max_ml,20,20,1,3,0.05,0.95,0.948886555376428,21,0.0,1,0.0,1,0.0,1
2605,max_ml,20,20,1,3,0.05,0.95,0.9425504298744444,23,1.0,1,1.0,1,0.0,0
2606,max_ml,20,20,1,3,0.05,0.95,0.8582270741014114,5,1.0,1,1.0,1,1.0,1
2607,max_ml,20,20,1,3,0.05,0.95,0.9011727229115272,7,0.0,1,0.0,1,0.0,1
2608,max_ml,20,20,1,3,0.05,0.95,0.9452292872693624,28,0.0,1,0.0,1,0.0,1
2609,max_ml,20,20,1,3,0.05,0.95,0.9490486839316536,52,0.0,1,0.0,1,0.0,1
2610,max_ml,20,20,1,3,0.05,0.95,0.94519579117802,58,0.0,1,0.0,1,0.0,1
2611,max_ml,20,20,1,3,0.05,0.95,0.9313109680459568,23,0.0,1,0.0,1,0.0,1
2612,max_ml,20,20,1,3,0.05,0.95,0.9334287418152136,6,1.0,1,1.0,1,1.0,1
2613,max_ml,20,20,1,3,0.05,0.95,0.8541438459449155,15,0.0,1,0.0,1,0.0,1
2614,max_ml,20,20,1,3,0.05,0.95,0.911555506812226,10,0.0,1,0.0,1,0.0,1
2615,max_ml,20,20,1,3,0.05,0.95,0.8330377801188709,13,0.0,1,0.0,1,0.0,1
2616,max_ml,20,20,1,3,0.05,0.95,0.9253271002631998,5,1.0,1,1.0,1,1.0,1
2617,max_ml,20,20,1,3,0.05,0.95,0.9190733423602068,18,0.0,1,0.0,1,0.0,1
2618,max_ml,20,20,1,3,0.05,0.95,0.8658047915816671,6,1.0,1,1.0,1,1.0,1
2619,max_ml,20,20,1,3,0.05,0.95,0.7001361903232024,4,1.0,1,1.0,1,1.0,1
2620,max_ml,20,20,1,3,0.05,0.95,0.8743956823415101,13,0.0,1,0.0,1,0.0,1
2621,max_ml,20,20,1,3,0.05,0.95,0.9080423318545714,15,0.0,1,0.0,1,0.0,1
2622,max_ml,20,20,1,3,0.05,0.95,0.9333452761257794,28,0.0,1,0.0,1,0.0,1
2623,max_ml,20,20,1,3,0.05,0.95,0.9020001176972616,17,0.0,1,0.0,1,0.0,1
2624,max_ml,20,20,1,3,0.05,0.95,0.935428907949888,31,0.0,1,0.0,1,0.0,1
2625,max_ml,20,20,1,3,0.05,0.95,0.916141691519904,10,1.0,1,1.0,1,1.0,1
2626,max_ml,20,20,1,3,0.05,0.95,0.9415450225022096,8,1.0,1,1.0,1,1.0,1
2627,max_ml,20,20,1,3,0.05,0.95,0.8795689906463188,12,0.0,0,0.0,0,1.0,1
2628,max_ml,20,20,1,3,0.05,0.95,0.9046978429474662,8,1.0,1,1.0,1,1.0,1
2629,max_ml,20,20,1,3,0.05,0.95,0.927599479636122,32,0.0,1,0.0,1,0.0,1
2630,max_ml,20,20,1,3,0.05,0.95,0.9383244251645296,34,0.0,1,0.0,1,0.0,1
2631,max_ml,20,20,1,3,0.05,0.95,0.9371749935450084,14,0.0,1,0.0,1,0.0,1
2632,max_ml,20,20,1,3,0.05,0.95,0.9454304413847838,39,0.0,1,0.0,1,0.0,1
2633,max_ml,20,20,1,3,0.05,0.95,0.9275147581001418,65,0.0,1,0.0,1,0.0,1
2634,max_ml,20,20,1,3,0.05,0.95,0.9069907483137948,4,1.0,1,1.0,1,1.0,1
2635,max_ml,20,20,1,3,0.05,0.95,0.8953614876847775,9,1.0,1,1.0,1,1.0,1
2636,max_ml,20,20,1,3,0.05,0.95,0.925375458996268,17,0.0,1,0.0,1,0.0,1
2637,max_ml,20,20,1,3,0.05,0.95,0.792691943380315,8,1.0,1,1.0,1,1.0,1
2638,max_ml,20,20,1,3,0.05,0.95,0.8161334460532675,5,1.0,1,1.0,1,1.0,1
2639,max_ml,20,20,1,3,0.05,0.95,0.947388763943972,12,0.0,1,0.0,1,0.0,1
2640,max_ml,20,20,1,3,0.05,0.95,0.7983031194965016,17,0.0,1,0.0,1,0.0,1
2641,max_ml,20,20,1,3,0.05,0.95,0.9203321306642028,58,0.0,1,0.0,1,0.0,1
2642,max_ml,20,20,1,3,0.05,0.95,0.8134048116280076,12,1.0,1,1.0,1,1.0,1
2643,max_ml,20,20,1,3,0.05,0.95,0.924846903358174,17,0.0,1,0.0,1,0.0,1
2644,max_ml,20,20,1,3,0.05,0.95,0.9208008967890812,22,0.0,1,0.0,1,0.0,1
2645,max_ml,20,20,1,3,0.05,0.95,0.945929196484015,27,0.0,1,0.0,1,0.0,1
2646,max_ml,20,20,1,3,0.05,0.95,0.8918455002150141,20,0.0,1,0.0,1,0.0,1
2647,max_ml,20,20,1,3,0.05,0.95,0.8235732500551531,12,1.0,1,0.0,0,0.0,0
2648,max_ml,20,20,1,3,0.05,0.95,0.9421145404153456,7,1.0,1,1.0,1,1.0,1
2649,max_ml,20,20,1,3,0.05,0.95,0.9322334187486344,40,0.0,1,0.0,1,0.0,1
2650,max_ml,20,20,1,3,0.05,0.95,0.8644055824143599,15,0.0,1,0.0,1,0.0,1
2651,max_ml,20,20,1,3,0.05,0.95,0.8750447932151776,14,0.0,1,0.0,1,0.0,1
2652,max_ml,20,20,1,3,0.05,0.95,0.9322149294487372,34,0.0,1,0.0,1,0.0,1
2653,max_ml,20,20,1,3,0.05,0.95,0.9477663764013776,15,0.0,1,0.0,1,0.0,1
2654,max_ml,20,20,1,3,0.05,0.95,0.8642445560504962,8,1.0,1,1.0,1,1.0,1
2655,max_ml,20,20,1,3,0.05,0.95,0.9162561997618138,13,0.0,1,0.0,1,0.0,1
2656,max_ml,20,20,1,3,0.05,0.95,0.7829374448215904,4,1.0,1,1.0,1,1.0,1
2657,max_ml,20,20,1,3,0.05,0.95,0.9357326275920896,10,0.0,1,0.0,1,0.0,1
2658,max_ml,20,20,1,3,0.05,0.95,0.8293014131132368,7,0.0,1,0.0,1,0.0,1
2659,max_ml,20,20,1,3,0.05,0.95,0.9467118743128756,15,0.0,0,1.0,1,1.0,1
2660,max_ml,20,20,1,3,0.05,0.95,0.9405468340664996,17,0.0,1,0.0,1,0.0,1
2661,max_ml,20,20,1,3,0.05,0.95,0.8966864138339771,9,1.0,1,1.0,1,1.0,1
2662,max_ml,20,20,1,3,0.05,0.95,0.9097041754451448,11,0.0,1,0.0,1,0.0,1
2663,max_ml,20,20,1,3,0.05,0.95,0.937600447667426,22,0.0,1,0.0,1,0.0,1
2664,max_ml,20,20,1,3,0.05,0.95,0.8942055013593138,8,0.0,1,0.0,1,0.0,1
2665,max_ml,20,20,1,3,0.05,0.95,0.9474131294761116,51,0.0,1,0.0,1,0.0,1
2666,max_ml,20,20,1,3,0.05,0.95,0.9223418344414024,5,1.0,1,1.0,1,1.0,1
2667,max_ml,20,20,1,3,0.05,0.95,0.945797582564694,8,1.0,1,1.0,1,1.0,1
2668,max_ml,20,20,1,3,0.05,0.95,0.7754864310682457,22,0.0,1,0.0,1,0.0,1
2669,max_ml,20,20,1,3,0.05,0.95,0.9404293202707832,26,0.0,1,0.0,1,0.0,1
2670,max_ml,20,20,1,3,0.05,0.95,0.9432951516392716,30,0.0,1,0.0,1,0.0,1
2671,max_ml,20,20,1,3,0.05,0.95,0.9480546860204184,18,0.0,1,0.0,1,0.0,1
2672,max_ml,20,20,1,3,0.05,0.95,0.8901658349287606,6,1.0,1,1.0,1,1.0,1
2673,max_ml,20,20,1,3,0.05,0.95,0.8578238780620094,4,1.0,1,1.0,1,1.0,1
2674,max_ml,20,20,1,3,0.05,0.95,0.9472853492178588,7,1.0,1,1.0,1,1.0,1
2675,max_ml,20,20,1,3,0.05,0.95,0.8429295831412639,24,0.0,1,0.0,1,0.0,1
2676,max_ml,20,20,1,3,0.05,0.95,0.904540049997464,9,1.0,1,1.0,1,1.0,1
2677,max_ml,20,20,1,3,0.05,0.95,0.9246535596500248,31,0.0,1,0.0,1,0.0,1
2678,max_ml,20,20,1,3,0.05,0.95,0.9480031618654274,28,0.0,1,0.0,1,0.0,1
2679,max_ml,20,20,1,3,0.05,0.95,0.9261142620786472,23,0.0,1,0.0,1,0.0,1
2680,max_ml,20,20,1,3,0.05,0.95,0.9011062965103588,10,0.0,1,0.0,1,0.0,1
2681,max_ml,20,20,1,3,0.05,0.95,0.9054898424201264,23,0.0,1,0.0,1,0.0,1
2682,max_ml,20,20,1,3,0.05,0.95,0.9424759627381406,6,1.0,1,1.0,1,1.0,1
2683,max_ml,20,20,1,3,0.05,0.95,0.9118998176010348,3,1.0,1,1.0,1,1.0,1
2684,max_ml,20,20,1,3,0.05,0.95,0.8569388402845344,14,0.0,1,0.0,1,0.0,1
2685,max_ml,20,20,1,3,0.05,0.95,0.9180339609297192,15,0.0,1,0.0,1,0.0,1
2686,max_ml,20,20,1,3,0.05,0.95,0.8790142023067709,9,0.0,1,0.0,1,0.0,1
2687,max_ml,20,20,1,3,0.05,0.95,0.9491804201188324,10,1.0,1,1.0,1,1.0,1
2688,max_ml,20,20,1,3,0.05,0.95,0.910680543233322,6,0.0,1,0.0,1,0.0,1
2689,max_ml,20,20,1,3,0.05,0.95,0.9468106867343598,35,0.0,1,0.0,1,0.0,1
2690,max_ml,20,20,1,3,0.05,0.95,0.948910881579675,21,0.0,1,0.0,1,0.0,1
2691,max_ml,20,20,1,3,0.05,0.95,0.9374901674405044,4,1.0,1,1.0,1,1.0,1
2692,max_ml,20,20,1,3,0.05,0.95,0.9149987355092096,14,0.0,1,0.0,1,0.0,1
2693,max_ml,20,20,1,3,0.05,0.95,0.9469610592936384,28,0.0,1,0.0,1,0.0,1
2694,max_ml,20,20,1,3,0.05,0.95,0.8682588906609199,8,0.0,1,0.0,1,0.0,1
2695,max_ml,20,20,1,3,0.05,0.95,0.9356802010725216,23,0.0,1,0.0,1,0.0,1
2696,max_ml,20,20,1,3,0.05,0.95,0.8894254297529256,6,1.0,1,1.0,1,1.0,1
2697,max_ml,20,20,1,3,0.05,0.95,0.9499673524031164,16,0.0,0,1.0,1,1.0,1
2698,max_ml,20,20,1,3,0.05,0.95,0.8492209180128315,15,0.0,1,0.0,1,0.0,1
2699,max_ml,20,20,1,3,0.05,0.95,0.9471899746692124,29,0.0,1,0.0,1,0.0,1
2700,max_ml,20,20,1,3,0.05,0.95,0.9166998822201884,25,0.0,1,0.0,1,0.0,1
2701,max_ml,20,20,1,3,0.05,0.95,0.9257188609951792,13,0.0,0,1.0,1,1.0,1
2702,max_ml,20,20,1,3,0.05,0.95,0.9196036302189224,13,0.0,1,0.0,1,0.0,1
2703,max_ml,20,20,1,3,0.05,0.95,0.9306090163195536,15,0.0,1,0.0,1,0.0,1
2704,max_ml,20,20,1,3,0.05,0.95,0.9025445248410384,10,1.0,1,1.0,1,1.0,1
2705,max_ml,20,20,1,3,0.05,0.95,0.8641101790971872,9,0.0,1,0.0,1,0.0,1
2706,max_ml,20,20,1,3,0.05,0.95,0.9339791410809734,13,0.0,1,0.0,1,0.0,1
2707,max_ml,20,20,1,3,0.05,0.95,0.9111485251381972,25,0.0,1,0.0,1,0.0,1
2708,max_ml,20,20,1,3,0.05,0.95,0.8996330438405395,24,0.0,1,0.0,1,0.0,1
2709,max_ml,20,20,1,3,0.05,0.95,0.8646695823035423,13,0.0,1,0.0,1,0.0,1
2710,max_ml,20,20,1,3,0.05,0.95,0.8491115929363622,8,1.0,1,1.0,1,1.0,1
2711,max_ml,20,20,1,3,0.05,0.95,0.940936016124922,14,0.0,1,0.0,1,0.0,1
2712,max_ml,20,20,1,3,0.05,0.95,0.934310168107219,23,0.0,1,0.0,1,0.0,1
2713,max_ml,20,20,1,3,0.05,0.95,0.9403949586831106,8,1.0,1,1.0,1,1.0,1
2714,max_ml,20,20,1,3,0.05,0.95,0.889789874741446,17,0.0,1,0.0,1,0.0,1
2715,max_ml,20,20,1,3,0.05,0.95,0.947308313632504,7,1.0,1,1.0,1,1.0,1
2716,max_ml,20,20,1,3,0.05,0.95,0.9286283990390932,11,0.0,1,0.0,1,0.0,1
2717,max_ml,20,20,1,3,0.05,0.95,0.9332298194490012,11,0.0,1,0.0,1,0.0,1
2718,max_ml,20,20,1,3,0.05,0.95,0.9348835321784836,7,1.0,1,1.0,1,1.0,1
2719,max_ml,20,20,1,3,0.05,0.95,0.8986606781917472,26,0.0,1,0.0,1,0.0,1
2720,max_ml,20,20,1,3,0.05,0.95,0.9102748666818417,12,0.0,1,0.0,1,0.0,1
2721,max_ml,20,20,1,3,0.05,0.95,0.9111958216574838,19,0.0,1,0.0,1,0.0,1
2722,max_ml,20,20,1,3,0.05,0.95,0.9499146034907352,65,0.0,1,0.0,1,0.0,1
2723,max_ml,20,20,1,3,0.05,0.95,0.7595190829786688,14,1.0,1,1.0,1,1.0,1
2724,max_ml,20,20,1,3,0.05,0.95,0.9193767878985588,7,0.0,0,0.0,0,1.0,1
2725,max_ml,20,20,1,3,0.05,0.95,0.9472292166249192,22,0.0,1,0.0,1,0.0,1
2726,max_ml,20,20,1,3,0.05,0.95,0.9386512627105802,25,0.0,1,0.0,1,0.0,1
2727,max_ml,20,20,1,3,0.05,0.95,0.8188772285653365,5,1.0,1,1.0,1,1.0,1
2728,max_ml,20,20,1,3,0.05,0.95,0.8830907127650374,15,0.0,1,0.0,1,0.0,1
2729,max_ml,20,20,1,3,0.05,0.95,0.9304635163836892,16,0.0,1,0.0,1,0.0,1
2730,max_ml,20,20,1,3,0.05,0.95,0.943080017486208,33,0.0,1,0.0,1,0.0,1
2731,max_ml,20,20,1,3,0.05,0.95,0.8327852524643312,9,0.0,0,1.0,1,1.0,1
2732,max_ml,20,20,1,3,0.05,0.95,0.8947773378208265,7,1.0,1,1.0,1,1.0,1
2733,max_ml,20,20,1,3,0.05,0.95,0.92657336278787,21,0.0,1,0.0,1,0.0,1
2734,max_ml,20,20,1,3,0.05,0.95,0.9156384609119158,28,0.0,1,0.0,1,0.0,1
2735,max_ml,20,20,1,3,0.05,0.95,0.7779164597857806,3,1.0,1,1.0,1,1.0,1
2736,max_ml,20,20,1,3,0.05,0.95,0.9200473858222464,12,0.0,1,0.0,1,0.0,1
2737,max_ml,20,20,1,3,0.05,0.95,0.8341007843479308,9,0.0,1,0.0,1,0.0,1
2738,max_ml,20,20,1,3,0.05,0.95,0.8672339331037033,12,0.0,1,0.0,1,0.0,1
2739,max_ml,20,20,1,3,0.05,0.95,0.930111293837525,84,0.0,1,0.0,1,0.0,1
2740,max_ml,20,20,1,3,0.05,0.95,0.9074230912574396,15,0.0,1,0.0,1,0.0,1
2741,max_ml,20,20,1,3,0.05,0.95,0.947494079323544,43,0.0,1,0.0,1,0.0,1
2742,max_ml,20,20,1,3,0.05,0.95,0.9421963174686604,21,0.0,1,0.0,1,0.0,1
2743,max_ml,20,20,1,3,0.05,0.95,0.8557142757999374,7,1.0,1,1.0,1,0.0,0
2744,max_ml,20,20,1,3,0.05,0.95,0.885200104975371,7,1.0,1,1.0,1,1.0,1
2745,max_ml,20,20,1,3,0.05,0.95,0.8755116506717574,9,1.0,1,0.0,0,0.0,0
2746,max_ml,20,20,1,3,0.05,0.95,0.8567132312809091,12,0.0,1,0.0,1,0.0,1
2747,max_ml,20,20,1,3,0.05,0.95,0.9486704554999398,13,0.0,1,0.0,1,0.0,1
2748,max_ml,20,20,1,3,0.05,0.95,0.9208374535440986,29,0.0,1,0.0,1,0.0,1
2749,max_ml,20,20,1,3,0.05,0.95,0.9447320672653622,25,0.0,1,0.0,1,0.0,1
2750,max_ml,20,20,1,3,0.05,0.95,0.783848659651059,12,1.0,1,1.0,1,1.0,1
2751,max_ml,20,20,1,3,0.05,0.95,0.9454472203708962,19,0.0,1,0.0,1,0.0,1
2752,max_ml,20,20,1,3,0.05,0.95,0.9083514909474494,23,0.0,1,0.0,1,0.0,1
2753,max_ml,20,20,1,3,0.05,0.95,0.8560491595267349,9,1.0,1,1.0,1,1.0,1
2754,max_ml,20,20,1,3,0.05,0.95,0.8407076218659106,10,0.0,0,0.0,0,1.0,1
2755,max_ml,20,20,1,3,0.05,0.95,0.9434373681572104,26,0.0,1,0.0,1,0.0,1
2756,max_ml,20,20,1,3,0.05,0.95,0.8099398080815046,16,0.0,1,0.0,1,0.0,1
2757,max_ml,20,20,1,3,0.05,0.95,0.8496972709110029,13,0.0,1,0.0,1,0.0,1
2758,max_ml,20,20,1,3,0.05,0.95,0.9210781639887756,14,0.0,1,0.0,1,0.0,1
2759,max_ml,20,20,1,3,0.05,0.95,0.7277253554273798,3,1.0,1,1.0,1,1.0,1
2760,max_ml,20,20,1,3,0.05,0.95,0.9124477011567486,19,0.0,1,0.0,1,0.0,1
2761,max_ml,20,20,1,3,0.05,0.95,0.9424423173356145,32,0.0,1,0.0,1,0.0,1
2762,max_ml,20,20,1,3,0.05,0.95,0.9255629123160596,30,0.0,1,0.0,1,0.0,1
2763,max_ml,20,20,1,3,0.05,0.95,0.8689138774226726,20,0.0,1,0.0,1,0.0,1
2764,max_ml,20,20,1,3,0.05,0.95,0.9491232577741952,58,0.0,1,0.0,1,0.0,1
2765,max_ml,20,20,1,3,0.05,0.95,0.9103382427339282,6,1.0,1,1.0,1,0.0,0
2766,max_ml,20,20,1,3,0.05,0.95,0.8965761548414728,14,0.0,1,0.0,1,0.0,1
2767,max_ml,20,20,1,3,0.05,0.95,0.9131105133512816,23,0.0,1,0.0,1,0.0,1
2768,max_ml,20,20,1,3,0.05,0.95,0.946445940480998,57,0.0,1,0.0,1,0.0,1
2769,max_ml,20,20,1,3,0.05,0.95,0.9424146993468544,45,0.0,1,0.0,1,0.0,1
2770,max_ml,20,20,1,3,0.05,0.95,0.941158380425572,43,0.0,1,0.0,1,0.0,1
2771,max_ml,20,20,1,3,0.05,0.95,0.8808921884426405,18,0.0,1,0.0,1,0.0,1
2772,max_ml,20,20,1,3,0.05,0.95,0.9349827463908034,4,1.0,1,1.0,1,1.0,1
2773,max_ml,20,20,1,3,0.05,0.95,0.7334372349306015,14,1.0,1,1.0,1,1.0,1
2774,max_ml,20,20,1,3,0.05,0.95,0.918136497534315,11,0.0,1,0.0,1,0.0,1
2775,max_ml,20,20,1,3,0.05,0.95,0.9147290228817532,8,0.0,1,0.0,1,0.0,1
2776,max_ml,20,20,1,3,0.05,0.95,0.8621590572252197,7,1.0,1,1.0,1,1.0,1
2777,max_ml,20,20,1,3,0.05,0.95,0.9440796465190526,18,0.0,1,0.0,1,0.0,1
2778,max_ml,20,20,1,3,0.05,0.95,0.8534494048793723,12,0.0,1,0.0,1,0.0,1
2779,max_ml,20,20,1,3,0.05,0.95,0.9438949577855524,12,0.0,1,0.0,1,0.0,1
2780,max_ml,20,20,1,3,0.05,0.95,0.939346944114458,13,0.0,1,0.0,1,0.0,1
2781,max_ml,20,20,1,3,0.05,0.95,0.8876940823135205,15,0.0,0,1.0,1,1.0,1
2782,max_ml,20,20,1,3,0.05,0.95,0.9146623165909096,13,1.0,1,1.0,1,0.0,0
2783,max_ml,20,20,1,3,0.05,0.95,0.9162347429793536,18,0.0,1,0.0,1,0.0,1
2784,max_ml,20,20,1,3,0.05,0.95,0.9375646391763156,16,0.0,1,0.0,1,0.0,1
2785,max_ml,20,20,1,3,0.05,0.95,0.9313652770283536,13,0.0,1,0.0,1,0.0,1
2786,max_ml,20,20,1,3,0.05,0.95,0.897555196968863,15,0.0,1,0.0,1,0.0,1
2787,max_ml,20,20,1,3,0.05,0.95,0.9234198152981926,10,1.0,1,1.0,1,0.0,0
2788,max_ml,20,20,1,3,0.05,0.95,0.8959490778547928,25,0.0,1,0.0,1,0.0,1
2789,max_ml,20,20,1,3,0.05,0.95,0.8953879167642173,21,0.0,1,0.0,1,0.0,1
2790,max_ml,20,20,1,3,0.05,0.95,0.8930985558491161,14,0.0,1,0.0,1,0.0,1
2791,max_ml,20,20,1,3,0.05,0.95,0.938312730200014,16,0.0,1,0.0,1,0.0,1
2792,max_ml,20,20,1,3,0.05,0.95,0.9434052181402068,24,0.0,1,0.0,1,0.0,1
2793,max_ml,20,20,1,3,0.05,0.95,0.8544322510949768,15,0.0,1,0.0,1,0.0,1
2794,max_ml,20,20,1,3,0.05,0.95,0.9284160847480046,11,0.0,1,0.0,1,0.0,1
2795,max_ml,20,20,1,3,0.05,0.95,0.7911303147479655,9,1.0,1,1.0,1,1.0,1
2796,max_ml,20,20,1,3,0.05,0.95,0.924909436741867,17,0.0,1,0.0,1,0.0,1
2797,max_ml,20,20,1,3,0.05,0.95,0.9061428113925994,32,0.0,1,0.0,1,0.0,1
2798,max_ml,20,20,1,3,0.05,0.95,0.9250613170768166,14,0.0,1,0.0,1,0.0,1
2799,max_ml,20,20,1,3,0.05,0.95,0.9159168843329124,17,0.0,1,0.0,1,0.0,1
2800,max_ml,20,20,1,3,0.05,0.95,0.8537356527763883,16,0.0,1,0.0,1,0.0,1
2801,max_ml,20,20,1,3,0.05,0.95,0.9451365540641414,15,0.0,1,0.0,1,0.0,1
2802,max_ml,20,20,1,3,0.05,0.95,0.8941395869426584,19,0.0,1,0.0,1,0.0,1
2803,max_ml,20,20,1,3,0.05,0.95,0.9258678617880308,17,0.0,1,0.0,1,0.0,1
2804,max_ml,20,20,1,3,0.05,0.95,0.9381677554312142,24,0.0,1,0.0,1,0.0,1
2805,max_ml,20,20,1,3,0.05,0.95,0.8986961250811986,12,0.0,1,0.0,1,0.0,1
2806,max_ml,20,20,1,3,0.05,0.95,0.9263437826584172,25,0.0,1,0.0,1,0.0,1
2807,max_ml,20,20,1,3,0.05,0.95,0.9257556778624616,20,0.0,1,0.0,1,0.0,1
2808,max_ml,20,20,1,3,0.05,0.95,0.9113037900948976,5,1.0,1,1.0,1,1.0,1
2809,max_ml,20,20,1,3,0.05,0.95,0.8603829047623579,8,1.0,1,1.0,1,1.0,1
2810,max_ml,20,20,1,3,0.05,0.95,0.9494794922468278,32,0.0,1,0.0,1,0.0,1
2811,max_ml,20,20,1,3,0.05,0.95,0.9225878229145958,59,0.0,1,0.0,1,0.0,1
2812,max_ml,20,20,1,3,0.05,0.95,0.8719593501852131,6,1.0,1,1.0,1,1.0,1
2813,max_ml,20,20,1,3,0.05,0.95,0.884250707794126,5,1.0,1,1.0,1,1.0,1
2814,max_ml,20,20,1,3,0.05,0.95,0.9385951327847254,15,0.0,0,0.0,0,1.0,1
2815,max_ml,20,20,1,3,0.05,0.95,0.9261516740221118,12,0.0,1,0.0,1,0.0,1
2816,max_ml,20,20,1,3,0.05,0.95,0.9432241199268332,31,0.0,1,0.0,1,0.0,1
2817,max_ml,20,20,1,3,0.05,0.95,0.9468663982272634,16,0.0,1,0.0,1,0.0,1
2818,max_ml,20,20,1,3,0.05,0.95,0.8593676644175896,7,0.0,1,0.0,1,0.0,1
2819,max_ml,20,20,1,3,0.05,0.95,0.9349854853743542,6,0.0,1,0.0,1,0.0,1
2820,max_ml,20,20,1,3,0.05,0.95,0.9391848947450498,25,0.0,1,0.0,1,0.0,1
2821,max_ml,20,20,1,3,0.05,0.95,0.8829165155086013,14,1.0,1,1.0,1,1.0,1
2822,max_ml,20,20,1,3,0.05,0.95,0.9453423386972688,32,0.0,1,0.0,1,0.0,1
2823,max_ml,20,20,1,3,0.05,0.95,0.9069900791993284,16,0.0,1,0.0,1,0.0,1
2824,max_ml,20,20,1,3,0.05,0.95,0.7969025878648938,8,1.0,1,1.0,1,1.0,1
2825,max_ml,20,20,1,3,0.05,0.95,0.9104626357456116,19,0.0,1,0.0,1,0.0,1
2826,max_ml,20,20,1,3,0.05,0.95,0.9390038801324322,13,0.0,1,0.0,1,0.0,1
2827,max_ml,20,20,1,3,0.05,0.95,0.9121758369844082,13,0.0,1,0.0,1,0.0,1
2828,max_ml,20,20,1,3,0.05,0.95,0.9398979834596052,18,0.0,1,0.0,1,0.0,1
2829,max_ml,20,20,1,3,0.05,0.95,0.9291596411118938,12,1.0,1,1.0,1,1.0,1
2830,max_ml,20,20,1,3,0.05,0.95,0.9338495833165316,17,0.0,1,0.0,1,0.0,1
2831,max_ml,20,20,1,3,0.05,0.95,0.9108622083498455,8,0.0,0,1.0,1,0.0,0
2832,max_ml,20,20,1,3,0.05,0.95,0.8442489925274824,12,1.0,1,1.0,1,1.0,1
2833,max_ml,20,20,1,3,0.05,0.95,0.8980935833583716,13,0.0,1,0.0,1,0.0,1
2834,max_ml,20,20,1,3,0.05,0.95,0.9152010096928552,17,0.0,1,0.0,1,0.0,1
2835,max_ml,20,20,1,3,0.05,0.95,0.9035872189047592,15,0.0,1,0.0,1,0.0,1
2836,max_ml,20,20,1,3,0.05,0.95,0.9163271895269388,23,0.0,1,0.0,1,0.0,1
2837,max_ml,20,20,1,3,0.05,0.95,0.8444339646451458,17,0.0,1,0.0,1,0.0,1
2838,max_ml,20,20,1,3,0.05,0.95,0.7755980530245636,5,1.0,1,1.0,1,1.0,1
2839,max_ml,20,20,1,3,0.05,0.95,0.875162996772653,13,0.0,1,0.0,1,0.0,1
2840,max_ml,20,20,1,3,0.05,0.95,0.9066061105750568,17,0.0,1,0.0,1,0.0,1
2841,max_ml,20,20,1,3,0.05,0.95,0.908133976406596,12,0.0,1,0.0,1,0.0,1
2842,max_ml,20,20,1,3,0.05,0.95,0.9407161043310048,23,0.0,1,0.0,1,0.0,1
2843,max_ml,20,20,1,3,0.05,0.95,0.8489379348469576,16,0.0,0,0.0,0,1.0,1
2844,max_ml,20,20,1,3,0.05,0.95,0.8623399273602517,17,0.0,0,1.0,1,1.0,1
2845,max_ml,20,20,1,3,0.05,0.95,0.89202741948686,14,0.0,1,0.0,1,0.0,1
2846,max_ml,20,20,1,3,0.05,0.95,0.8258668759460692,7,1.0,1,1.0,1,1.0,1
2847,max_ml,20,20,1,3,0.05,0.95,0.9199986368057704,15,0.0,1,0.0,1,0.0,1
2848,max_ml,20,20,1,3,0.05,0.95,0.9430004096932808,6,1.0,1,1.0,1,1.0,1
2849,max_ml,20,20,1,3,0.05,0.95,0.9320483865296092,31,0.0,1,0.0,1,0.0,1
2850,max_ml,20,20,1,3,0.05,0.95,0.9494086916044532,6,1.0,1,1.0,1,1.0,1
2851,max_ml,20,20,1,3,0.05,0.95,0.940698582938203,30,0.0,1,0.0,1,0.0,1
2852,max_ml,20,20,1,3,0.05,0.95,0.9087217018907788,18,0.0,1,0.0,1,0.0,1
2853,max_ml,20,20,1,3,0.05,0.95,0.91311365122402,13,0.0,1,0.0,1,0.0,1
2854,max_ml,20,20,1,3,0.05,0.95,0.8358449103159485,11,0.0,0,0.0,0,1.0,1
2855,max_ml,20,20,1,3,0.05,0.95,0.9245897678224227,19,0.0,1,0.0,1,0.0,1
2856,max_ml,20,20,1,3,0.05,0.95,0.9082860311063156,47,0.0,1,0.0,1,0.0,1
2857,max_ml,20,20,1,3,0.05,0.95,0.9462518012930764,49,0.0,1,0.0,1,0.0,1
2858,max_ml,20,20,1,3,0.05,0.95,0.925473476984282,37,0.0,1,0.0,1,0.0,1
2859,max_ml,20,20,1,3,0.05,0.95,0.9178718032484194,13,0.0,1,0.0,1,0.0,1
2860,max_ml,20,20,1,3,0.05,0.95,0.9046344725047332,24,0.0,1,0.0,1,0.0,1
2861,max_ml,20,20,1,3,0.05,0.95,0.9465364840872132,13,0.0,1,0.0,1,0.0,1
2862,max_ml,20,20,1,3,0.05,0.95,0.933900748590384,16,0.0,1,0.0,1,0.0,1
2863,max_ml,20,20,1,3,0.05,0.95,0.9322707150595542,3,1.0,1,1.0,1,1.0,1
2864,max_ml,20,20,1,3,0.05,0.95,0.9139574605068654,8,1.0,1,1.0,1,1.0,1
2865,max_ml,20,20,1,3,0.05,0.95,0.912113324776596,14,0.0,0,1.0,1,1.0,1
2866,max_ml,20,20,1,3,0.05,0.95,0.8476856346733264,12,0.0,1,0.0,1,0.0,1
2867,max_ml,20,20,1,3,0.05,0.95,0.9374586060491354,26,0.0,1,0.0,1,0.0,1
2868,max_ml,20,20,1,3,0.05,0.95,0.8793491124127916,14,0.0,1,0.0,1,0.0,1
2869,max_ml,20,20,1,3,0.05,0.95,0.9417076206443168,10,0.0,0,1.0,1,0.0,0
2870,max_ml,20,20,1,3,0.05,0.95,0.9073724510460536,6,1.0,1,1.0,1,1.0,1
2871,max_ml,20,20,1,3,0.05,0.95,0.8852999695037144,9,1.0,1,1.0,1,1.0,1
2872,max_ml,20,20,1,3,0.05,0.95,0.9223247805090132,16,0.0,0,1.0,1,0.0,0
2873,max_ml,20,20,1,3,0.05,0.95,0.9034499896867492,14,1.0,1,1.0,1,1.0,1
2874,max_ml,20,20,1,3,0.05,0.95,0.9245311963107776,39,0.0,1,0.0,1,0.0,1
2875,max_ml,20,20,1,3,0.05,0.95,0.846030503690156,14,0.0,1,0.0,1,0.0,1
2876,max_ml,20,20,1,3,0.05,0.95,0.8471333694759676,6,1.0,1,1.0,1,1.0,1
2877,max_ml,20,20,1,3,0.05,0.95,0.9288554513704796,46,0.0,1,0.0,1,0.0,1
2878,max_ml,20,20,1,3,0.05,0.95,0.8865059917625325,21,0.0,1,0.0,1,0.0,1
2879,max_ml,20,20,1,3,0.05,0.95,0.9154476703601432,26,0.0,1,0.0,1,0.0,1
2880,max_ml,20,20,1,3,0.05,0.95,0.9396771818717192,24,0.0,1,0.0,1,0.0,1
2881,max_ml,20,20,1,3,0.05,0.95,0.9351136526242878,28,0.0,1,0.0,1,0.0,1
2882,max_ml,20,20,1,3,0.05,0.95,0.940724482625797,21,0.0,1,0.0,1,0.0,1
2883,max_ml,20,20,1,3,0.05,0.95,0.9344611784736452,7,1.0,1,1.0,1,1.0,1
2884,max_ml,20,20,1,3,0.05,0.95,0.7434289860826991,3,1.0,1,1.0,1,1.0,1
2885,max_ml,20,20,1,3,0.05,0.95,0.8486481014760402,7,1.0,1,1.0,1,0.0,0
2886,max_ml,20,20,1,3,0.05,0.95,0.9047070988707376,11,0.0,1,0.0,1,0.0,1
2887,max_ml,20,20,1,3,0.05,0.95,0.9138086752409368,12,0.0,1,0.0,1,0.0,1
2888,max_ml,20,20,1,3,0.05,0.95,0.9475924895164524,44,0.0,1,0.0,1,0.0,1
2889,max_ml,20,20,1,3,0.05,0.95,0.9487246119026704,25,0.0,1,0.0,1,0.0,1
2890,max_ml,20,20,1,3,0.05,0.95,0.8793299955585505,27,0.0,1,0.0,1,0.0,1
2891,max_ml,20,20,1,3,0.05,0.95,0.9335100432822924,11,0.0,1,0.0,1,0.0,1
2892,max_ml,20,20,1,3,0.05,0.95,0.942274566745584,16,0.0,1,0.0,1,0.0,1
2893,max_ml,20,20,1,3,0.05,0.95,0.9357244855843564,16,0.0,1,0.0,1,0.0,1
2894,max_ml,20,20,1,3,0.05,0.95,0.921995327419604,8,0.0,1,0.0,1,0.0,1
2895,max_ml,20,20,1,3,0.05,0.95,0.8715768006148329,11,0.0,0,0.0,0,1.0,1
2896,max_ml,20,20,1,3,0.05,0.95,0.9455231570179664,37,0.0,1,0.0,1,0.0,1
2897,max_ml,20,20,1,3,0.05,0.95,0.9244005046317696,8,1.0,1,1.0,1,1.0,1
2898,max_ml,20,20,1,3,0.05,0.95,0.9272494641525802,20,0.0,1,0.0,1,0.0,1
2899,max_ml,20,20,1,3,0.05,0.95,0.9138617054968556,15,0.0,0,1.0,1,0.0,0
2900,max_ml,20,20,1,3,0.05,0.95,0.9234801017690756,32,0.0,1,0.0,1,0.0,1
2901,max_ml,20,20,1,3,0.05,0.95,0.934244660825696,19,0.0,1,0.0,1,0.0,1
2902,max_ml,20,20,1,3,0.05,0.95,0.9410580933391788,9,0.0,0,1.0,1,0.0,0
2903,max_ml,20,20,1,3,0.05,0.95,0.927725703956894,23,0.0,1,0.0,1,0.0,1
2904,max_ml,20,20,1,3,0.05,0.95,0.8563844783926556,8,1.0,1,1.0,1,1.0,1
2905,max_ml,20,20,1,3,0.05,0.95,0.8775790948874957,11,0.0,1,0.0,1,0.0,1
2906,max_ml,20,20,1,3,0.05,0.95,0.94018566885222,11,0.0,1,0.0,1,0.0,1
2907,max_ml,20,20,1,3,0.05,0.95,0.9358355474281814,32,0.0,1,0.0,1,0.0,1
2908,max_ml,20,20,1,3,0.05,0.95,0.8300930843886068,5,1.0,1,1.0,1,1.0,1
2909,max_ml,20,20,1,3,0.05,0.95,0.943724942213591,27,0.0,1,0.0,1,0.0,1
2910,max_ml,20,20,1,3,0.05,0.95,0.9341470240482476,34,0.0,1,0.0,1,0.0,1
2911,max_ml,20,20,1,3,0.05,0.95,0.9250279241087812,24,0.0,1,0.0,1,0.0,1
2912,max_ml,20,20,1,3,0.05,0.95,0.9279446152739612,9,0.0,1,0.0,1,0.0,1
2913,max_ml,20,20,1,3,0.05,0.95,0.9385506171301315,5,1.0,1,1.0,1,1.0,1
2914,max_ml,20,20,1,3,0.05,0.95,0.8900540354355791,12,0.0,1,0.0,1,0.0,1
2915,max_ml,20,20,1,3,0.05,0.95,0.9455698990931898,23,0.0,1,0.0,1,0.0,1
2916,max_ml,20,20,1,3,0.05,0.95,0.9026848103794066,16,0.0,0,0.0,0,1.0,1
2917,max_ml,20,20,1,3,0.05,0.95,0.9076279011007816,6,1.0,1,1.0,1,1.0,1
2918,max_ml,20,20,1,3,0.05,0.95,0.9371072040429972,23,0.0,1,0.0,1,0.0,1
2919,max_ml,20,20,1,3,0.05,0.95,0.9004109377551088,12,0.0,1,0.0,1,0.0,1
2920,max_ml,20,20,1,3,0.05,0.95,0.9417937537109052,21,0.0,1,0.0,1,0.0,1
2921,max_ml,20,20,1,3,0.05,0.95,0.8981308493510549,18,0.0,1,0.0,1,0.0,1
2922,max_ml,20,20,1,3,0.05,0.95,0.9440607687193948,21,0.0,1,0.0,1,0.0,1
2923,max_ml,20,20,1,3,0.05,0.95,0.9198647379801892,20,0.0,1,0.0,1,0.0,1
2924,max_ml,20,20,1,3,0.05,0.95,0.9364378760056522,11,0.0,0,1.0,1,0.0,0
2925,max_ml,20,20,1,3,0.05,0.95,0.926099734357431,5,1.0,1,1.0,1,1.0,1
2926,max_ml,20,20,1,3,0.05,0.95,0.8906045401821361,8,1.0,1,1.0,1,1.0,1
2927,max_ml,20,20,1,3,0.05,0.95,0.9154619653930176,12,0.0,1,0.0,1,0.0,1
2928,max_ml,20,20,1,3,0.05,0.95,0.9245050471361732,36,0.0,1,0.0,1,0.0,1
2929,max_ml,20,20,1,3,0.05,0.95,0.9152869708490168,18,0.0,1,0.0,1,0.0,1
2930,max_ml,20,20,1,3,0.05,0.95,0.9474903753847134,39,0.0,1,0.0,1,0.0,1
2931,max_ml,20,20,1,3,0.05,0.95,0.933764842664888,16,0.0,1,0.0,1,0.0,1
2932,max_ml,20,20,1,3,0.05,0.95,0.9380135631081272,47,0.0,1,0.0,1,0.0,1
2933,max_ml,20,20,1,3,0.05,0.95,0.9248244434653888,15,0.0,1,0.0,1,0.0,1
2934,max_ml,20,20,1,3,0.05,0.95,0.9128135681734018,19,0.0,1,0.0,1,0.0,1
2935,max_ml,20,20,1,3,0.05,0.95,0.9342220885721468,18,0.0,1,0.0,1,0.0,1
2936,max_ml,20,20,1,3,0.05,0.95,0.909373901568888,41,0.0,1,0.0,1,0.0,1
2937,max_ml,20,20,1,3,0.05,0.95,0.9268555146041576,50,0.0,1,0.0,1,0.0,1
2938,max_ml,20,20,1,3,0.05,0.95,0.9297864319506264,12,0.0,1,0.0,1,0.0,1
2939,max_ml,20,20,1,3,0.05,0.95,0.7691139127345876,8,1.0,1,1.0,1,1.0,1
2940,max_ml,20,20,1,3,0.05,0.95,0.933760837843788,12,0.0,1,0.0,1,0.0,1
2941,max_ml,20,20,1,3,0.05,0.95,0.9448933597258836,25,0.0,1,0.0,1,0.0,1
2942,max_ml,20,20,1,3,0.05,0.95,0.8985352075838302,15,1.0,1,1.0,1,1.0,1
2943,max_ml,20,20,1,3,0.05,0.95,0.9003323728737862,8,1.0,1,1.0,1,1.0,1
2944,max_ml,20,20,1,3,0.05,0.95,0.9443568417715692,23,1.0,1,0.0,0,1.0,1
2945,max_ml,20,20,1,3,0.05,0.95,0.9190023779280622,31,0.0,1,0.0,1,0.0,1
2946,max_ml,20,20,1,3,0.05,0.95,0.900108909923922,9,0.0,1,0.0,1,0.0,1
2947,max_ml,20,20,1,3,0.05,0.95,0.9408023944047526,15,0.0,1,0.0,1,0.0,1
2948,max_ml,20,20,1,3,0.05,0.95,0.8806925547367019,19,0.0,1,0.0,1,0.0,1
2949,max_ml,20,20,1,3,0.05,0.95,0.9433547159713072,15,0.0,1,0.0,1,0.0,1
2950,max_ml,20,20,1,3,0.05,0.95,0.9420323134980682,28,0.0,1,0.0,1,0.0,1
2951,max_ml,20,20,1,3,0.05,0.95,0.8606505426483325,22,1.0,1,1.0,1,1.0,1
2952,max_ml,20,20,1,3,0.05,0.95,0.911862317001439,30,0.0,1,0.0,1,0.0,1
2953,max_ml,20,20,1,3,0.05,0.95,0.9489011508839986,15,0.0,1,0.0,1,0.0,1
2954,max_ml,20,20,1,3,0.05,0.95,0.9285434506898016,12,0.0,1,0.0,1,0.0,1
2955,max_ml,20,20,1,3,0.05,0.95,0.9487862011555384,35,0.0,1,0.0,1,0.0,1
2956,max_ml,20,20,1,3,0.05,0.95,0.8805153735539967,9,0.0,1,0.0,1,0.0,1
2957,max_ml,20,20,1,3,0.05,0.95,0.8961387134829127,5,1.0,1,1.0,1,1.0,1
2958,max_ml,20,20,1,3,0.05,0.95,0.8986837988903096,16,0.0,1,0.0,1,0.0,1
2959,max_ml,20,20,1,3,0.05,0.95,0.9134256645163772,36,0.0,1,0.0,1,0.0,1
2960,max_ml,20,20,1,3,0.05,0.95,0.9416847590153592,44,0.0,1,0.0,1,0.0,1
2961,max_ml,20,20,1,3,0.05,0.95,0.9461484361359656,10,0.0,1,0.0,1,0.0,1
2962,max_ml,20,20,1,3,0.05,0.95,0.8632690657170586,9,1.0,1,1.0,1,1.0,1
2963,max_ml,20,20,1,3,0.05,0.95,0.9416161036794892,19,0.0,1,0.0,1,0.0,1
2964,max_ml,20,20,1,3,0.05,0.95,0.9346251789715242,22,0.0,1,0.0,1,0.0,1
2965,max_ml,20,20,1,3,0.05,0.95,0.9317409557017258,8,1.0,1,1.0,1,1.0,1
2966,max_ml,20,20,1,3,0.05,0.95,0.9263456534821388,18,0.0,1,0.0,1,0.0,1
2967,max_ml,20,20,1,3,0.05,0.95,0.9474200329741116,23,0.0,1,0.0,1,0.0,1
2968,max_ml,20,20,1,3,0.05,0.95,0.9051256666261472,17,0.0,1,0.0,1,0.0,1
2969,max_ml,20,20,1,3,0.05,0.95,0.9233824076396056,9,1.0,1,1.0,1,1.0,1
2970,max_ml,20,20,1,3,0.05,0.95,0.8380391692731857,4,1.0,1,1.0,1,1.0,1
2971,max_ml,20,20,1,3,0.05,0.95,0.9372267563299708,16,0.0,0,1.0,1,0.0,0
2972,max_ml,20,20,1,3,0.05,0.95,0.882134590899014,17,0.0,0,1.0,1,1.0,1
2973,max_ml,20,20,1,3,0.05,0.95,0.8869867354362699,27,0.0,1,0.0,1,0.0,1
2974,max_ml,20,20,1,3,0.05,0.95,0.9210793344382444,10,0.0,1,0.0,1,0.0,1
2975,max_ml,20,20,1,3,0.05,0.95,0.8803819075660442,25,0.0,1,0.0,1,0.0,1
2976,max_ml,20,20,1,3,0.05,0.95,0.8952265861030072,14,0.0,0,0.0,0,1.0,1
2977,max_ml,20,20,1,3,0.05,0.95,0.927078894951772,20,0.0,1,0.0,1,0.0,1
2978,max_ml,20,20,1,3,0.05,0.95,0.7854406619409621,5,1.0,1,1.0,1,1.0,1
2979,max_ml,20,20,1,3,0.05,0.95,0.8925146901099885,14,0.0,1,0.0,1,0.0,1
2980,max_ml,20,20,1,3,0.05,0.95,0.9287542114200712,49,0.0,1,0.0,1,0.0,1
2981,max_ml,20,20,1,3,0.05,0.95,0.9357746397891962,35,0.0,1,0.0,1,0.0,1
2982,max_ml,20,20,1,3,0.05,0.95,0.9458723323777574,9,0.0,1,0.0,1,0.0,1
2983,max_ml,20,20,1,3,0.05,0.95,0.9048748867278404,11,0.0,1,0.0,1,0.0,1
2984,max_ml,20,20,1,3,0.05,0.95,0.9370770865583188,26,0.0,1,0.0,1,0.0,1
2985,max_ml,20,20,1,3,0.05,0.95,0.9238369237575238,13,0.0,1,0.0,1,0.0,1
2986,max_ml,20,20,1,3,0.05,0.95,0.942237220695182,9,0.0,1,0.0,1,0.0,1
2987,max_ml,20,20,1,3,0.05,0.95,0.7508502878412078,5,1.0,1,1.0,1,1.0,1
2988,max_ml,20,20,1,3,0.05,0.95,0.8992456087413955,9,0.0,0,1.0,1,1.0,1
2989,max_ml,20,20,1,3,0.05,0.95,0.9158814311990112,16,0.0,1,0.0,1,0.0,1
2990,max_ml,20,20,1,3,0.05,0.95,0.8937845228852503,19,0.0,1,0.0,1,0.0,1
2991,max_ml,20,20,1,3,0.05,0.95,0.9002945892334133,19,0.0,1,0.0,1,0.0,1
2992,max_ml,20,20,1,3,0.05,0.95,0.8371172400876621,6,1.0,1,0.0,0,0.0,0
2993,max_ml,20,20,1,3,0.05,0.95,0.9119078048588592,10,0.0,1,0.0,1,0.0,1
2994,max_ml,20,20,1,3,0.05,0.95,0.9444541854291544,19,0.0,1,0.0,1,0.0,1
2995,max_ml,20,20,1,3,0.05,0.95,0.8966040708701145,14,0.0,1,0.0,1,0.0,1
2996,max_ml,20,20,1,3,0.05,0.95,0.8282013828485185,14,0.0,1,0.0,1,0.0,1
2997,max_ml,20,20,1,3,0.05,0.95,0.9253849837596811,24,0.0,1,0.0,1,0.0,1
2998,max_ml,20,20,1,3,0.05,0.95,0.9171931260192088,8,0.0,0,0.0,0,1.0,1
2999,max_ml,20,20,1,3,0.05,0.95,0.8853063266321658,6,1.0,1,1.0,1,1.0,1
3000,max_ml,20,20,1,3,0.05,0.95,0.9441979359953486,11,0.0,1,0.0,1,0.0,1
3001,max_ml,20,20,1,3,0.05,0.95,0.8791122861312985,19,0.0,1,0.0,1,0.0,1
3002,max_ml,20,20,1,3,0.05,0.95,0.8594556681572332,12,0.0,1,0.0,1,0.0,1
3003,max_ml,20,20,1,3,0.05,0.95,0.896997924804417,16,0.0,1,0.0,1,0.0,1
3004,max_ml,20,20,1,3,0.05,0.95,0.8887759722168386,8,1.0,1,1.0,1,0.0,0
3005,max_ml,20,20,1,3,0.05,0.95,0.9430576047298648,12,0.0,0,0.0,0,1.0,1
3006,max_ml,20,20,1,3,0.05,0.95,0.8363888580333588,5,1.0,1,1.0,1,1.0,1
3007,max_ml,20,20,1,3,0.05,0.95,0.8390637953512438,27,0.0,1,0.0,1,0.0,1
3008,max_ml,20,20,1,3,0.05,0.95,0.9248481704350529,20,0.0,1,0.0,1,0.0,1
3009,max_ml,20,20,1,3,0.05,0.95,0.9276220808425448,23,0.0,1,0.0,1,0.0,1
3010,max_ml,20,20,1,3,0.05,0.95,0.924312173525534,7,0.0,0,1.0,1,0.0,0
3011,max_ml,20,20,1,3,0.05,0.95,0.8911879642117684,16,0.0,1,0.0,1,0.0,1
3012,max_ml,20,20,1,3,0.05,0.95,0.94194270875012,16,0.0,1,0.0,1,0.0,1
3013,max_ml,20,20,1,3,0.05,0.95,0.8715238523491814,8,1.0,1,1.0,1,1.0,1
3014,max_ml,20,20,1,3,0.05,0.95,0.9261252439159706,21,0.0,1,0.0,1,0.0,1
3015,max_ml,20,20,1,3,0.05,0.95,0.9093647230583676,12,0.0,1,0.0,1,0.0,1
3016,max_ml,20,20,1,3,0.05,0.95,0.877785719859901,9,0.0,1,0.0,1,0.0,1
3017,max_ml,20,20,1,3,0.05,0.95,0.9207350636408296,13,0.0,1,0.0,1,0.0,1
3018,max_ml,20,20,1,3,0.05,0.95,0.9351514139646282,12,0.0,0,1.0,1,0.0,0
3019,max_ml,20,20,1,3,0.05,0.95,0.939193985667147,59,0.0,1,0.0,1,0.0,1
3020,max_ml,20,20,1,3,0.05,0.95,0.9363772912143372,12,0.0,1,0.0,1,0.0,1
3021,max_ml,20,20,1,3,0.05,0.95,0.92509842807849,8,0.0,1,0.0,1,0.0,1
3022,max_ml,20,20,1,3,0.05,0.95,0.9400376422506054,5,1.0,1,1.0,1,1.0,1
3023,max_ml,20,20,1,3,0.05,0.95,0.7432633767372613,7,1.0,1,1.0,1,1.0,1
3024,max_ml,20,20,1,3,0.05,0.95,0.8839747696260424,8,1.0,1,1.0,1,1.0,1
3025,max_ml,20,20,1,3,0.05,0.95,0.911563670906304,27,0.0,1,0.0,1,0.0,1
3026,max_ml,20,20,1,3,0.05,0.95,0.938896176750113,16,0.0,1,0.0,1,0.0,1
3027,max_ml,20,20,1,3,0.05,0.95,0.93620359652216,11,1.0,1,1.0,1,1.0,1
3028,max_ml,20,20,1,3,0.05,0.95,0.9385077495254888,52,0.0,1,0.0,1,0.0,1
3029,max_ml,20,20,1,3,0.05,0.95,0.8611262343979311,8,1.0,1,0.0,0,0.0,0
3030,max_ml,20,20,1,3,0.05,0.95,0.937732338369201,20,0.0,1,0.0,1,0.0,1
3031,max_ml,20,20,1,3,0.05,0.95,0.9463837702474882,18,0.0,1,0.0,1,0.0,1
3032,max_ml,20,20,1,3,0.05,0.95,0.8527894421163847,10,0.0,1,0.0,1,0.0,1
3033,max_ml,20,20,1,3,0.05,0.95,0.8676181421037655,10,0.0,1,0.0,1,0.0,1
3034,max_ml,20,20,1,3,0.05,0.95,0.817222987604921,9,1.0,1,1.0,1,1.0,1
3035,max_ml,20,20,1,3,0.05,0.95,0.9496984986588314,33,0.0,1,0.0,1,0.0,1
3036,max_ml,20,20,1,3,0.05,0.95,0.9263849743940692,13,0.0,1,0.0,1,0.0,1
3037,max_ml,20,20,1,3,0.05,0.95,0.9109949062089756,9,1.0,1,1.0,1,0.0,0
3038,max_ml,20,20,1,3,0.05,0.95,0.9380360790672,16,0.0,1,0.0,1,0.0,1
3039,max_ml,20,20,1,3,0.05,0.95,0.8928475591811343,10,0.0,1,0.0,1,0.0,1
3040,max_ml,20,20,1,3,0.05,0.95,0.9424947566021896,24,0.0,1,0.0,1,0.0,1
3041,max_ml,20,20,1,3,0.05,0.95,0.9378257790790429,16,0.0,1,0.0,1,0.0,1
3042,max_ml,20,20,1,3,0.05,0.95,0.931994429678397,14,0.0,1,0.0,1,0.0,1
3043,max_ml,20,20,1,3,0.05,0.95,0.949886347651526,9,0.0,1,0.0,1,0.0,1
3044,max_ml,20,20,1,3,0.05,0.95,0.7197095744574259,4,1.0,1,1.0,1,1.0,1
3045,max_ml,20,20,1,3,0.05,0.95,0.805162905161952,10,1.0,1,1.0,1,1.0,1
3046,max_ml,20,20,1,3,0.05,0.95,0.8979616646078221,31,0.0,1,0.0,1,0.0,1
3047,max_ml,20,20,1,3,0.05,0.95,0.946116884440148,63,0.0,1,0.0,1,0.0,1
3048,max_ml,20,20,1,3,0.05,0.95,0.8090054632305481,5,1.0,1,1.0,1,1.0,1
3049,max_ml,20,20,1,3,0.05,0.95,0.8990851746597818,8,1.0,1,1.0,1,1.0,1
3050,max_ml,20,20,1,3,0.05,0.95,0.8985749014237874,39,0.0,1,0.0,1,0.0,1
3051,max_ml,20,20,1,3,0.05,0.95,0.9157930997842166,12,1.0,1,1.0,1,1.0,1
3052,max_ml,20,20,1,3,0.05,0.95,0.9412413344719696,10,0.0,1,0.0,1,0.0,1
3053,max_ml,20,20,1,3,0.05,0.95,0.8412115335844179,17,0.0,1,0.0,1,0.0,1
3054,max_ml,20,20,1,3,0.05,0.95,0.9347133190165496,15,0.0,0,1.0,1,1.0,1
3055,max_ml,20,20,1,3,0.05,0.95,0.9064502598706548,36,0.0,1,0.0,1,0.0,1
3056,max_ml,20,20,1,3,0.05,0.95,0.9040807795584656,9,1.0,1,1.0,1,1.0,1
3057,max_ml,20,20,1,3,0.05,0.95,0.8672854491159,20,0.0,1,0.0,1,0.0,1
3058,max_ml,20,20,1,3,0.05,0.95,0.9391852031992428,45,0.0,1,0.0,1,0.0,1
3059,max_ml,20,20,1,3,0.05,0.95,0.8455225992051522,6,0.0,1,0.0,1,0.0,1
3060,max_ml,20,20,1,3,0.05,0.95,0.8851901805830686,15,0.0,1,0.0,1,0.0,1
3061,max_ml,20,20,1,3,0.05,0.95,0.9477461413615824,24,1.0,1,1.0,1,1.0,1
3062,max_ml,20,20,1,3,0.05,0.95,0.9478552972924784,44,0.0,1,0.0,1,0.0,1
3063,max_ml,20,20,1,3,0.05,0.95,0.8238430888174658,7,1.0,1,1.0,1,1.0,1
3064,max_ml,20,20,1,3,0.05,0.95,0.945452719166494,20,0.0,1,0.0,1,0.0,1
3065,max_ml,20,20,1,3,0.05,0.95,0.9487138185636924,48,0.0,1,0.0,1,0.0,1
3066,max_ml,20,20,1,3,0.05,0.95,0.8645965096240953,5,1.0,1,1.0,1,1.0,1
3067,max_ml,20,20,1,3,0.05,0.95,0.9196772937851,18,0.0,1,0.0,1,0.0,1
3068,max_ml,20,20,1,3,0.05,0.95,0.9225680857368732,11,0.0,1,0.0,1,0.0,1
3069,max_ml,20,20,1,3,0.05,0.95,0.8430107368169499,18,0.0,0,0.0,0,1.0,1
3070,max_ml,20,20,1,3,0.05,0.95,0.8510264010457304,7,1.0,1,1.0,1,1.0,1
3071,max_ml,20,20,1,3,0.05,0.95,0.808469282527468,8,1.0,1,1.0,1,0.0,0
3072,max_ml,20,20,1,3,0.05,0.95,0.9094871867578568,10,0.0,0,1.0,1,1.0,1
3073,max_ml,20,20,1,3,0.05,0.95,0.9408097420874442,42,0.0,1,0.0,1,0.0,1
3074,max_ml,20,20,1,3,0.05,0.95,0.932062087439252,19,0.0,1,0.0,1,0.0,1
3075,max_ml,20,20,1,3,0.05,0.95,0.8578238971272505,9,1.0,1,1.0,1,1.0,1
3076,max_ml,20,20,1,3,0.05,0.95,0.8961387104289126,14,0.0,1,0.0,1,0.0,1
3077,max_ml,20,20,1,3,0.05,0.95,0.9067387787131164,18,0.0,1,0.0,1,0.0,1
3078,max_ml,20,20,1,3,0.05,0.95,0.9346456648038972,5,1.0,1,1.0,1,1.0,1
3079,max_ml,20,20,1,3,0.05,0.95,0.9331259253456664,18,1.0,1,1.0,1,1.0,1
3080,max_ml,20,20,1,3,0.05,0.95,0.8663028161553067,10,1.0,1,1.0,1,1.0,1
3081,max_ml,20,20,1,3,0.05,0.95,0.8382408280555937,17,0.0,1,0.0,1,0.0,1
3082,max_ml,20,20,1,3,0.05,0.95,0.939583823714122,6,1.0,1,1.0,1,1.0,1
3083,max_ml,20,20,1,3,0.05,0.95,0.8715914979575965,29,0.0,1,0.0,1,0.0,1
3084,max_ml,20,20,1,3,0.05,0.95,0.9230136894903134,20,0.0,1,0.0,1,0.0,1
3085,max_ml,20,20,1,3,0.05,0.95,0.9421015384992628,41,0.0,1,0.0,1,0.0,1
3086,max_ml,20,20,1,3,0.05,0.95,0.9489306847677008,8,0.0,1,0.0,1,0.0,1
3087,max_ml,20,20,1,3,0.05,0.95,0.9074995393712046,13,0.0,1,0.0,1,0.0,1
3088,max_ml,20,20,1,3,0.05,0.95,0.9466316832013644,25,0.0,1,0.0,1,0.0,1
3089,max_ml,20,20,1,3,0.05,0.95,0.9049177101216463,5,1.0,1,1.0,1,1.0,1
3090,max_ml,20,20,1,3,0.05,0.95,0.9184076816814964,5,0.0,1,0.0,1,0.0,1
3091,max_ml,20,20,1,3,0.05,0.95,0.9276691471129406,24,0.0,1,0.0,1,0.0,1
3092,max_ml,20,20,1,3,0.05,0.95,0.9349590685684334,16,0.0,1,0.0,1,0.0,1
3093,max_ml,20,20,1,3,0.05,0.95,0.8969439498265744,6,1.0,1,1.0,1,1.0,1
3094,max_ml,20,20,1,3,0.05,0.95,0.8473888909129715,8,1.0,1,1.0,1,0.0,0
3095,max_ml,20,20,1,3,0.05,0.95,0.9181825071861214,25,0.0,1,0.0,1,0.0,1
3096,max_ml,20,20,1,3,0.05,0.95,0.8786407731806489,7,0.0,1,0.0,1,0.0,1
3097,max_ml,20,20,1,3,0.05,0.95,0.8271761419376319,5,1.0,1,0.0,0,0.0,0
3098,max_ml,20,20,1,3,0.05,0.95,0.919055519103214,38,0.0,1,0.0,1,0.0,1
3099,max_ml,20,20,1,3,0.05,0.95,0.9440120341221102,11,0.0,1,0.0,1,0.0,1
3100,max_ml,20,20,1,3,0.05,0.95,0.9333252610095568,12,0.0,1,0.0,1,0.0,1
3101,max_ml,20,20,1,3,0.05,0.95,0.9006954542571628,35,0.0,1,0.0,1,0.0,1
3102,max_ml,20,20,1,3,0.05,0.95,0.944555754593212,4,1.0,1,1.0,1,1.0,1
3103,max_ml,20,20,1,3,0.05,0.95,0.9330966075742044,19,0.0,1,0.0,1,0.0,1
3104,max_ml,20,20,1,3,0.05,0.95,0.8704758049576332,10,0.0,1,0.0,1,0.0,1
3105,max_ml,20,20,1,3,0.05,0.95,0.9323921199698922,13,1.0,1,1.0,1,0.0,0
3106,max_ml,20,20,1,3,0.05,0.95,0.9478045006477216,8,0.0,0,1.0,1,1.0,1
3107,max_ml,20,20,1,3,0.05,0.95,0.9499515157613292,34,0.0,1,0.0,1,0.0,1
3108,max_ml,20,20,1,3,0.05,0.95,0.9398012990100794,27,0.0,1,0.0,1,0.0,1
3109,max_ml,20,20,1,3,0.05,0.95,0.931144901477831,83,0.0,1,0.0,1,0.0,1
3110,max_ml,20,20,1,3,0.05,0.95,0.7993324613910038,9,1.0,1,1.0,1,1.0,1
3111,max_ml,20,20,1,3,0.05,0.95,0.943499383071644,21,0.0,1,0.0,1,0.0,1
3112,max_ml,20,20,1,3,0.05,0.95,0.8288682854945095,35,0.0,1,0.0,1,0.0,1
3113,max_ml,20,20,1,3,0.05,0.95,0.715263213131563,5,1.0,1,1.0,1,1.0,1
3114,max_ml,20,20,1,3,0.05,0.95,0.906789785260092,7,1.0,1,1.0,1,1.0,1
3115,max_ml,20,20,1,3,0.05,0.95,0.945595710511002,38,0.0,1,0.0,1,0.0,1
3116,max_ml,20,20,1,3,0.05,0.95,0.8769284101194335,14,0.0,1,0.0,1,0.0,1
3117,max_ml,20,20,1,3,0.05,0.95,0.8439305433835022,13,0.0,1,0.0,1,0.0,1
3118,max_ml,20,20,1,3,0.05,0.95,0.9364808888721738,49,0.0,1,0.0,1,0.0,1
3119,max_ml,20,20,1,3,0.05,0.95,0.8619221635919782,17,0.0,0,0.0,0,1.0,1
3120,max_ml,20,20,1,3,0.05,0.95,0.9103890102055338,10,0.0,1,0.0,1,0.0,1
3121,max_ml,20,20,1,3,0.05,0.95,0.9275699957348748,29,0.0,1,0.0,1,0.0,1
3122,max_ml,20,20,1,3,0.05,0.95,0.933832590964872,8,0.0,1,0.0,1,0.0,1
3123,max_ml,20,20,1,3,0.05,0.95,0.93947410312018,17,0.0,1,0.0,1,0.0,1
3124,max_ml,20,20,1,3,0.05,0.95,0.9078167580726436,6,1.0,1,1.0,1,1.0,1
3125,max_ml,20,20,1,3,0.05,0.95,0.9267198441618618,8,0.0,1,0.0,1,0.0,1
3126,max_ml,20,20,1,3,0.05,0.95,0.9475202943758464,16,0.0,1,0.0,1,0.0,1
3127,max_ml,20,20,1,3,0.05,0.95,0.8464907417940104,4,1.0,1,1.0,1,1.0,1
3128,max_ml,20,20,1,3,0.05,0.95,0.947840683079756,21,0.0,1,0.0,1,0.0,1
3129,max_ml,20,20,1,3,0.05,0.95,0.9123013855777944,21,0.0,1,0.0,1,0.0,1
3130,max_ml,20,20,1,3,0.05,0.95,0.930797694163234,36,0.0,1,0.0,1,0.0,1
3131,max_ml,20,20,1,3,0.05,0.95,0.9341101443264088,29,0.0,1,0.0,1,0.0,1
3132,max_ml,20,20,1,3,0.05,0.95,0.7980503093483019,5,1.0,1,1.0,1,1.0,1
3133,max_ml,20,20,1,3,0.05,0.95,0.7219083430144961,4,1.0,1,1.0,1,1.0,1
3134,max_ml,20,20,1,3,0.05,0.95,0.9168099908661704,42,0.0,1,0.0,1,0.0,1
3135,max_ml,20,20,1,3,0.05,0.95,0.8754666090077561,15,0.0,0,1.0,1,1.0,1
3136,max_ml,20,20,1,3,0.05,0.95,0.9393389725618696,40,0.0,1,0.0,1,0.0,1
3137,max_ml,20,20,1,3,0.05,0.95,0.8810302704088426,30,0.0,1,0.0,1,0.0,1
3138,max_ml,20,20,1,3,0.05,0.95,0.9460262985852678,5,1.0,1,1.0,1,1.0,1
3139,max_ml,20,20,1,3,0.05,0.95,0.943614289257439,21,0.0,1,0.0,1,0.0,1
3140,max_ml,20,20,1,3,0.05,0.95,0.8665395108790276,6,1.0,1,1.0,1,0.0,0
3141,max_ml,20,20,1,3,0.05,0.95,0.94090847965058,10,0.0,1,0.0,1,0.0,1
3142,max_ml,20,20,1,3,0.05,0.95,0.8470350806287255,14,0.0,1,0.0,1,0.0,1
3143,max_ml,20,20,1,3,0.05,0.95,0.8747127754287176,12,0.0,1,0.0,1,0.0,1
3144,max_ml,20,20,1,3,0.05,0.95,0.9398573514693366,6,1.0,1,1.0,1,1.0,1
3145,max_ml,20,20,1,3,0.05,0.95,0.9448153699448918,31,0.0,1,0.0,1,0.0,1
3146,max_ml,20,20,1,3,0.05,0.95,0.9391537495026776,16,0.0,1,0.0,1,0.0,1
3147,max_ml,20,20,1,3,0.05,0.95,0.9041527899033748,9,0.0,1,0.0,1,0.0,1
3148,max_ml,20,20,1,3,0.05,0.95,0.8963966205555088,26,0.0,1,0.0,1,0.0,1
3149,max_ml,20,20,1,3,0.05,0.95,0.927409935387384,21,0.0,1,0.0,1,0.0,1
3150,max_ml,20,20,1,3,0.05,0.95,0.9197274542505708,12,0.0,1,0.0,1,0.0,1
3151,max_ml,20,20,1,3,0.05,0.95,0.8807365588748114,11,1.0,1,1.0,1,0.0,0
3152,max_ml,20,20,1,3,0.05,0.95,0.9126092300411602,21,0.0,1,0.0,1,0.0,1
3153,max_ml,20,20,1,3,0.05,0.95,0.9228047038928596,14,0.0,0,1.0,1,0.0,0
3154,max_ml,20,20,1,3,0.05,0.95,0.9174591615274554,15,0.0,1,0.0,1,0.0,1
3155,max_ml,20,20,1,3,0.05,0.95,0.906810770052585,14,0.0,0,0.0,0,1.0,1
3156,max_ml,20,20,1,3,0.05,0.95,0.908201779459634,9,1.0,1,1.0,1,1.0,1
3157,max_ml,20,20,1,3,0.05,0.95,0.9307623692634862,8,0.0,1,0.0,1,0.0,1
3158,max_ml,20,20,1,3,0.05,0.95,0.9391309821256588,14,0.0,1,0.0,1,0.0,1
3159,max_ml,20,20,1,3,0.05,0.95,0.9456909117380098,13,0.0,1,0.0,1,0.0,1
3160,max_ml,20,20,1,3,0.05,0.95,0.9447612598272096,32,0.0,1,0.0,1,0.0,1
3161,max_ml,20,20,1,3,0.05,0.95,0.9320609041368316,13,0.0,1,0.0,1,0.0,1
3162,max_ml,20,20,1,3,0.05,0.95,0.9187632332291332,15,0.0,1,0.0,1,0.0,1
3163,max_ml,20,20,1,3,0.05,0.95,0.8701230477713321,18,0.0,1,0.0,1,0.0,1
3164,max_ml,20,20,1,3,0.05,0.95,0.9206568039746578,50,0.0,1,0.0,1,0.0,1
3165,max_ml,20,20,1,3,0.05,0.95,0.9319490343362676,26,0.0,1,0.0,1,0.0,1
3166,max_ml,20,20,1,3,0.05,0.95,0.9012980033289014,9,0.0,1,0.0,1,0.0,1
3167,max_ml,20,20,1,3,0.05,0.95,0.8293487509466277,5,1.0,1,1.0,1,1.0,1
3168,max_ml,20,20,1,3,0.05,0.95,0.8013870855384448,6,1.0,1,1.0,1,1.0,1
3169,max_ml,20,20,1,3,0.05,0.95,0.9333164156421992,11,0.0,1,0.0,1,0.0,1
3170,max_ml,20,20,1,3,0.05,0.95,0.9372253279395352,16,0.0,1,0.0,1,0.0,1
3171,max_ml,20,20,1,3,0.05,0.95,0.8967309717660935,25,0.0,1,0.0,1,0.0,1
3172,max_ml,20,20,1,3,0.05,0.95,0.8816797022746087,14,0.0,0,1.0,1,1.0,1
3173,max_ml,20,20,1,3,0.05,0.95,0.9498577915884612,82,0.0,1,0.0,1,0.0,1
3174,max_ml,20,20,1,3,0.05,0.95,0.9243932329268292,34,0.0,1,0.0,1,0.0,1
3175,max_ml,20,20,1,3,0.05,0.95,0.9446007361781372,56,0.0,1,0.0,1,0.0,1
3176,max_ml,20,20,1,3,0.05,0.95,0.8807734774893048,7,1.0,1,1.0,1,0.0,0
3177,max_ml,20,20,1,3,0.05,0.95,0.9311184887640384,12,0.0,1,0.0,1,0.0,1
3178,max_ml,20,20,1,3,0.05,0.95,0.8100708941982494,8,1.0,1,1.0,1,1.0,1
3179,max_ml,20,20,1,3,0.05,0.95,0.9463759045702071,28,0.0,1,0.0,1,0.0,1
3180,max_ml,20,20,1,3,0.05,0.95,0.9150780010660684,29,0.0,1,0.0,1,0.0,1
3181,max_ml,20,20,1,3,0.05,0.95,0.9390086283282416,17,0.0,1,0.0,1,0.0,1
3182,max_ml,20,20,1,3,0.05,0.95,0.910796788620254,7,1.0,1,1.0,1,1.0,1
3183,max_ml,20,20,1,3,0.05,0.95,0.944562315553251,32,0.0,1,0.0,1,0.0,1
3184,max_ml,20,20,1,3,0.05,0.95,0.9106112887371594,49,0.0,1,0.0,1,0.0,1
3185,max_ml,20,20,1,3,0.05,0.95,0.9415335920748996,11,0.0,0,1.0,1,0.0,0
3186,max_ml,20,20,1,3,0.05,0.95,0.8866582535581709,19,0.0,1,0.0,1,0.0,1
3187,max_ml,20,20,1,3,0.05,0.95,0.9338433057700832,60,0.0,1,0.0,1,0.0,1
3188,max_ml,20,20,1,3,0.05,0.95,0.8854627319758707,7,1.0,1,1.0,1,1.0,1
3189,max_ml,20,20,1,3,0.05,0.95,0.926883912723602,27,0.0,1,0.0,1,0.0,1
3190,max_ml,20,20,1,3,0.05,0.95,0.9490723720923278,15,0.0,1,0.0,1,0.0,1
3191,max_ml,20,20,1,3,0.05,0.95,0.9272820198307904,17,0.0,1,0.0,1,0.0,1
3192,max_ml,20,20,1,3,0.05,0.95,0.9334322938771864,5,1.0,1,1.0,1,0.0,0
3193,max_ml,20,20,1,3,0.05,0.95,0.9499130475374784,41,0.0,1,0.0,1,0.0,1
3194,max_ml,20,20,1,3,0.05,0.95,0.8844370922523013,7,0.0,1,0.0,1,0.0,1
3195,max_ml,20,20,1,3,0.05,0.95,0.8375415363434663,13,0.0,1,0.0,1,0.0,1
3196,max_ml,20,20,1,3,0.05,0.95,0.9200421527982244,17,0.0,1,0.0,1,0.0,1
3197,max_ml,20,20,1,3,0.05,0.95,0.9018455574167676,17,0.0,1,0.0,1,0.0,1
3198,max_ml,20,20,1,3,0.05,0.95,0.8961612825481554,58,0.0,1,0.0,1,0.0,1
3199,max_ml,20,20,1,3,0.05,0.95,0.9247955108829634,55,0.0,1,0.0,1,0.0,1
3200,max_ml,20,20,1,3,0.05,0.95,0.937611036358796,20,0.0,1,0.0,1,0.0,1
3201,max_ml,20,20,1,3,0.05,0.95,0.898123021535649,19,0.0,1,0.0,1,0.0,1
3202,max_ml,20,20,1,3,0.05,0.95,0.9391065422261332,13,0.0,1,0.0,1,0.0,1
3203,max_ml,20,20,1,3,0.05,0.95,0.8188053886653316,15,0.0,1,0.0,1,0.0,1
3204,max_ml,20,20,1,3,0.05,0.95,0.9102505468305369,20,0.0,1,0.0,1,0.0,1
3205,max_ml,20,20,1,3,0.05,0.95,0.9331792491005658,29,0.0,1,0.0,1,0.0,1
3206,max_ml,20,20,1,3,0.05,0.95,0.944401738756616,53,0.0,1,0.0,1,0.0,1
3207,max_ml,20,20,1,3,0.05,0.95,0.9358690387928752,34,0.0,1,0.0,1,0.0,1
3208,max_ml,20,20,1,3,0.05,0.95,0.9270479218790943,15,0.0,1,0.0,1,0.0,1
3209,max_ml,20,20,1,3,0.05,0.95,0.9398038477634392,10,1.0,1,1.0,1,1.0,1
3210,max_ml,20,20,1,3,0.05,0.95,0.9354019306090884,17,0.0,1,0.0,1,0.0,1
3211,max_ml,20,20,1,3,0.05,0.95,0.9451460890475598,31,0.0,1,0.0,1,0.0,1
3212,max_ml,20,20,1,3,0.05,0.95,0.8794998653650344,5,1.0,1,1.0,1,1.0,1
3213,max_ml,20,20,1,3,0.05,0.95,0.8562271927248134,10,1.0,1,1.0,1,1.0,1
3214,max_ml,20,20,1,3,0.05,0.95,0.8703929016774565,11,0.0,1,0.0,1,0.0,1
3215,max_ml,20,20,1,3,0.05,0.95,0.9436464449478142,5,1.0,1,1.0,1,1.0,1
3216,max_ml,20,20,1,3,0.05,0.95,0.9361993548498831,17,0.0,1,0.0,1,0.0,1
3217,max_ml,20,20,1,3,0.05,0.95,0.9484772414194526,20,0.0,1,0.0,1,0.0,1
3218,max_ml,20,20,1,3,0.05,0.95,0.9453370293009836,16,0.0,1,0.0,1,0.0,1
3219,max_ml,20,20,1,3,0.05,0.95,0.869529561229151,24,0.0,1,0.0,1,0.0,1
3220,max_ml,20,20,1,3,0.05,0.95,0.8633936931093924,9,1.0,1,1.0,1,0.0,0
3221,max_ml,20,20,1,3,0.05,0.95,0.8833901206507131,11,0.0,1,0.0,1,0.0,1
3222,max_ml,20,20,1,3,0.05,0.95,0.7916527355496552,15,0.0,0,1.0,1,1.0,1
3223,max_ml,20,20,1,3,0.05,0.95,0.9153414345178952,17,0.0,0,0.0,0,1.0,1
3224,max_ml,20,20,1,3,0.05,0.95,0.9347088179045348,18,0.0,1,0.0,1,0.0,1
3225,max_ml,20,20,1,3,0.05,0.95,0.8948416611953415,13,0.0,1,0.0,1,0.0,1
3226,max_ml,20,20,1,3,0.05,0.95,0.8912492048566442,28,0.0,0,0.0,0,1.0,1
3227,max_ml,20,20,1,3,0.05,0.95,0.9027196961145764,11,1.0,1,1.0,1,1.0,1
3228,max_ml,20,20,1,3,0.05,0.95,0.924944237510386,13,0.0,1,0.0,1,0.0,1
3229,max_ml,20,20,1,3,0.05,0.95,0.9258627728318382,11,0.0,1,0.0,1,0.0,1
3230,max_ml,20,20,1,3,0.05,0.95,0.9054283053164072,11,0.0,1,0.0,1,0.0,1
3231,max_ml,20,20,1,3,0.05,0.95,0.8398769349670071,22,0.0,1,0.0,1,0.0,1
3232,max_ml,20,20,1,3,0.05,0.95,0.9472014188850312,23,0.0,1,0.0,1,0.0,1
3233,max_ml,20,20,1,3,0.05,0.95,0.9115484473902304,10,1.0,1,1.0,1,1.0,1
3234,max_ml,20,20,1,3,0.05,0.95,0.9441773009138518,17,0.0,1,0.0,1,0.0,1
3235,max_ml,20,20,1,3,0.05,0.95,0.9240184304490496,25,0.0,1,0.0,1,0.0,1
3236,max_ml,20,20,1,3,0.05,0.95,0.9396991264552516,22,0.0,1,0.0,1,0.0,1
3237,max_ml,20,20,1,3,0.05,0.95,0.9419531537959028,11,1.0,1,1.0,1,0.0,0
3238,max_ml,20,20,1,3,0.05,0.95,0.9159016121327884,58,0.0,1,0.0,1,0.0,1
3239,max_ml,20,20,1,3,0.05,0.95,0.935992054555454,31,0.0,1,0.0,1,0.0,1
3240,max_ml,20,20,1,3,0.05,0.95,0.8775537917058347,12,0.0,0,1.0,1,0.0,0
3241,max_ml,20,20,1,3,0.05,0.95,0.8913725135461997,11,0.0,1,0.0,1,0.0,1
3242,max_ml,20,20,1,3,0.05,0.95,0.9340562545253872,10,0.0,1,0.0,1,0.0,1
3243,max_ml,20,20,1,3,0.05,0.95,0.936668634474027,7,1.0,1,1.0,1,1.0,1
3244,max_ml,20,20,1,3,0.05,0.95,0.9228280099312436,11,1.0,1,1.0,1,0.0,0
3245,max_ml,20,20,1,3,0.05,0.95,0.9087491903315056,15,0.0,1,0.0,1,0.0,1
3246,max_ml,20,20,1,3,0.05,0.95,0.9264767083606186,38,0.0,1,0.0,1,0.0,1
3247,max_ml,20,20,1,3,0.05,0.95,0.9432983304535076,46,0.0,1,0.0,1,0.0,1
3248,max_ml,20,20,1,3,0.05,0.95,0.9295277320066968,61,0.0,1,0.0,1,0.0,1
3249,max_ml,20,20,1,3,0.05,0.95,0.8260153625561334,7,1.0,1,1.0,1,1.0,1
3250,max_ml,20,20,1,3,0.05,0.95,0.9277436033391946,10,1.0,1,1.0,1,1.0,1
3251,max_ml,20,20,1,3,0.05,0.95,0.9017417509424852,14,0.0,1,0.0,1,0.0,1
3252,max_ml,20,20,1,3,0.05,0.95,0.9109016328307992,18,0.0,1,0.0,1,0.0,1
3253,max_ml,20,20,1,3,0.05,0.95,0.9416782163961716,35,0.0,1,0.0,1,0.0,1
3254,max_ml,20,20,1,3,0.05,0.95,0.9434689499298528,17,0.0,1,0.0,1,0.0,1
3255,max_ml,20,20,1,3,0.05,0.95,0.8727074490369354,9,0.0,1,0.0,1,0.0,1
3256,max_ml,20,20,1,3,0.05,0.95,0.9469065245868632,14,1.0,1,1.0,1,1.0,1
3257,max_ml,20,20,1,3,0.05,0.95,0.8199823829447139,6,1.0,1,1.0,1,1.0,1
3258,max_ml,20,20,1,3,0.05,0.95,0.9476171036515126,46,0.0,1,0.0,1,0.0,1
3259,max_ml,20,20,1,3,0.05,0.95,0.9461486635238804,7,1.0,1,1.0,1,1.0,1
3260,max_ml,20,20,1,3,0.05,0.95,0.9315404918235242,13,0.0,1,0.0,1,0.0,1
3261,max_ml,20,20,1,3,0.05,0.95,0.9484601971576568,37,0.0,1,0.0,1,0.0,1
3262,max_ml,20,20,1,3,0.05,0.95,0.8986135246811418,9,0.0,1,0.0,1,0.0,1
3263,max_ml,20,20,1,3,0.05,0.95,0.9377706863065106,36,0.0,1,0.0,1,0.0,1
3264,max_ml,20,20,1,3,0.05,0.95,0.9356092593624774,30,0.0,1,0.0,1,0.0,1
3265,max_ml,20,20,1,3,0.05,0.95,0.80428491368963,26,0.0,1,0.0,1,0.0,1
3266,max_ml,20,20,1,3,0.05,0.95,0.93074659807458,20,0.0,1,0.0,1,0.0,1
3267,max_ml,20,20,1,3,0.05,0.95,0.9367110692582168,6,1.0,1,1.0,1,1.0,1
3268,max_ml,20,20,1,3,0.05,0.95,0.9284034206488356,17,0.0,1,0.0,1,0.0,1
3269,max_ml,20,20,1,3,0.05,0.95,0.8605573990618133,8,1.0,1,1.0,1,1.0,1
3270,max_ml,20,20,1,3,0.05,0.95,0.8668114314634104,22,0.0,1,0.0,1,0.0,1
3271,max_ml,20,20,1,3,0.05,0.95,0.9193179725763972,15,0.0,1,0.0,1,0.0,1
3272,max_ml,20,20,1,3,0.05,0.95,0.8859552883103311,11,0.0,1,0.0,1,0.0,1
3273,max_ml,20,20,1,3,0.05,0.95,0.8691242387868322,13,0.0,1,0.0,1,0.0,1
3274,max_ml,20,20,1,3,0.05,0.95,0.9292999857070752,21,0.0,1,0.0,1,0.0,1
3275,max_ml,20,20,1,3,0.05,0.95,0.9252371291006866,32,0.0,1,0.0,1,0.0,1
3276,max_ml,20,20,1,3,0.05,0.95,0.8782026401085525,14,0.0,1,0.0,1,0.0,1
3277,max_ml,20,20,1,3,0.05,0.95,0.8982742920166018,16,0.0,1,0.0,1,0.0,1
3278,max_ml,20,20,1,3,0.05,0.95,0.9000761440492869,15,0.0,1,0.0,1,0.0,1
3279,max_ml,20,20,1,3,0.05,0.95,0.9471009501662384,17,0.0,1,0.0,1,0.0,1
3280,max_ml,20,20,1,3,0.05,0.95,0.8383358596966323,9,0.0,1,0.0,1,0.0,1
3281,max_ml,20,20,1,3,0.05,0.95,0.9373427168591486,11,0.0,1,0.0,1,0.0,1
3282,max_ml,20,20,1,3,0.05,0.95,0.9468118726488346,20,0.0,1,0.0,1,0.0,1
3283,max_ml,20,20,1,3,0.05,0.95,0.939324327374508,8,1.0,1,1.0,1,1.0,1
3284,max_ml,20,20,1,3,0.05,0.95,0.8673503850882929,13,0.0,1,0.0,1,0.0,1
3285,max_ml,20,20,1,3,0.05,0.95,0.8673111268679425,19,0.0,0,0.0,0,1.0,1
3286,max_ml,20,20,1,3,0.05,0.95,0.91745084682455,12,0.0,1,0.0,1,0.0,1
3287,max_ml,20,20,1,3,0.05,0.95,0.9309270295603538,18,0.0,1,0.0,1,0.0,1
3288,max_ml,20,20,1,3,0.05,0.95,0.8306920323912018,12,0.0,1,0.0,1,0.0,1
3289,max_ml,20,20,1,3,0.05,0.95,0.9492465216003088,11,1.0,1,1.0,1,0.0,0
3290,max_ml,20,20,1,3,0.05,0.95,0.9181699409211804,20,0.0,1,0.0,1,0.0,1
3291,max_ml,20,20,1,3,0.05,0.95,0.9132283575078226,9,0.0,1,0.0,1,0.0,1
3292,max_ml,20,20,1,3,0.05,0.95,0.8923736798485815,27,0.0,1,0.0,1,0.0,1
3293,max_ml,20,20,1,3,0.05,0.95,0.9223783142681647,19,0.0,1,0.0,1,0.0,1
3294,max_ml,20,20,1,3,0.05,0.95,0.8506453361257943,12,0.0,0,1.0,1,1.0,1
3295,max_ml,20,20,1,3,0.05,0.95,0.9189556939256056,14,0.0,1,0.0,1,0.0,1
3296,max_ml,20,20,1,3,0.05,0.95,0.9314645626005073,33,0.0,1,0.0,1,0.0,1
3297,max_ml,20,20,1,3,0.05,0.95,0.8479422336221226,10,0.0,0,1.0,1,1.0,1
3298,max_ml,20,20,1,3,0.05,0.95,0.8974933088321166,7,1.0,1,1.0,1,1.0,1
3299,max_ml,20,20,1,3,0.05,0.95,0.824595252709587,6,1.0,1,1.0,1,1.0,1
3300,max_ml,20,20,1,3,0.05,0.95,0.880171128710951,11,0.0,0,0.0,0,1.0,1
3301,max_ml,20,20,1,3,0.05,0.95,0.9335755833863292,24,0.0,1,0.0,1,0.0,1
3302,max_ml,20,20,1,3,0.05,0.95,0.9396356035896412,18,0.0,1,0.0,1,0.0,1
3303,max_ml,20,20,1,3,0.05,0.95,0.8465298617635655,11,0.0,1,0.0,1,0.0,1
3304,max_ml,20,20,1,3,0.05,0.95,0.880157058250258,6,1.0,1,1.0,1,1.0,1
3305,max_ml,20,20,1,3,0.05,0.95,0.945126574838636,16,0.0,1,0.0,1,0.0,1
3306,max_ml,20,20,1,3,0.05,0.95,0.9296877562281056,41,0.0,1,0.0,1,0.0,1
3307,max_ml,20,20,1,3,0.05,0.95,0.8841033588128877,30,0.0,1,0.0,1,0.0,1
3308,max_ml,20,20,1,3,0.05,0.95,0.8652758285179099,15,0.0,0,0.0,0,1.0,1
3309,max_ml,20,20,1,3,0.05,0.95,0.9231249459021572,17,0.0,1,0.0,1,0.0,1
3310,max_ml,20,20,1,3,0.05,0.95,0.8958101108437484,15,0.0,0,1.0,1,1.0,1
3311,max_ml,20,20,1,3,0.05,0.95,0.7855736448948848,12,0.0,0,0.0,0,1.0,1
3312,max_ml,20,20,1,3,0.05,0.95,0.9422289723624816,11,0.0,0,0.0,0,1.0,1
3313,max_ml,20,20,1,3,0.05,0.95,0.8912474081696051,7,1.0,1,1.0,1,1.0,1
3314,max_ml,20,20,1,3,0.05,0.95,0.9375186384826149,21,0.0,1,0.0,1,0.0,1
3315,max_ml,20,20,1,3,0.05,0.95,0.8757175853552616,9,0.0,1,0.0,1,0.0,1
3316,max_ml,20,20,1,3,0.05,0.95,0.7723290002194593,5,1.0,1,1.0,1,1.0,1
3317,max_ml,20,20,1,3,0.05,0.95,0.9310087927653664,13,1.0,1,1.0,1,0.0,0
3318,max_ml,20,20,1,3,0.05,0.95,0.9478499575968156,14,0.0,1,0.0,1,0.0,1
3319,max_ml,20,20,1,3,0.05,0.95,0.931564542651096,8,0.0,1,0.0,1,0.0,1
3320,max_ml,20,20,1,3,0.05,0.95,0.9017645857319,6,1.0,1,1.0,1,1.0,1
3321,max_ml,20,20,1,3,0.05,0.95,0.9465892738951543,12,0.0,0,1.0,1,0.0,0
3322,max_ml,20,20,1,3,0.05,0.95,0.9230252442501988,13,1.0,1,1.0,1,1.0,1
3323,max_ml,20,20,1,3,0.05,0.95,0.8974939268178981,9,1.0,1,1.0,1,1.0,1
3324,max_ml,20,20,1,3,0.05,0.95,0.9098062150974848,24,0.0,1,0.0,1,0.0,1
3325,max_ml,20,20,1,3,0.05,0.95,0.9270122677241877,6,1.0,1,1.0,1,1.0,1
3326,max_ml,20,20,1,3,0.05,0.95,0.907205912961278,31,0.0,1,0.0,1,0.0,1
3327,max_ml,20,20,1,3,0.05,0.95,0.8551291957176884,5,1.0,1,1.0,1,1.0,1
3328,max_ml,20,20,1,3,0.05,0.95,0.9066011344164666,10,0.0,1,0.0,1,0.0,1
3329,max_ml,20,20,1,3,0.05,0.95,0.8316677722298064,8,1.0,1,1.0,1,1.0,1
3330,max_ml,20,20,1,3,0.05,0.95,0.8926805097938219,9,0.0,0,1.0,1,0.0,0
3331,max_ml,20,20,1,3,0.05,0.95,0.9260873890581274,13,0.0,1,0.0,1,0.0,1
3332,max_ml,20,20,1,3,0.05,0.95,0.9051841757169944,12,0.0,0,1.0,1,1.0,1
3333,max_ml,20,20,1,3,0.05,0.95,0.9432977281222592,32,0.0,1,0.0,1,0.0,1
3334,max_ml,20,20,1,3,0.05,0.95,0.9223121384940268,13,0.0,1,0.0,1,0.0,1
3335,max_ml,20,20,1,3,0.05,0.95,0.9467310941012032,21,0.0,1,0.0,1,0.0,1
3336,max_ml,20,20,1,3,0.05,0.95,0.9192772135381588,17,0.0,1,0.0,1,0.0,1
3337,max_ml,20,20,1,3,0.05,0.95,0.7841662896193328,8,1.0,1,1.0,1,1.0,1
3338,max_ml,20,20,1,3,0.05,0.95,0.9433390757124972,13,1.0,1,0.0,0,0.0,0
3339,max_ml,20,20,1,3,0.05,0.95,0.8382427033793317,8,1.0,1,1.0,1,1.0,1
3340,max_ml,20,20,1,3,0.05,0.95,0.9264716205657476,10,0.0,1,0.0,1,0.0,1
3341,max_ml,20,20,1,3,0.05,0.95,0.9446460722907388,19,0.0,1,0.0,1,0.0,1
3342,max_ml,20,20,1,3,0.05,0.95,0.9051212236316578,10,0.0,0,0.0,0,1.0,1
3343,max_ml,20,20,1,3,0.05,0.95,0.9393569564289758,6,1.0,1,1.0,1,1.0,1
3344,max_ml,20,20,1,3,0.05,0.95,0.8993563534403436,10,0.0,1,0.0,1,0.0,1
3345,max_ml,20,20,1,3,0.05,0.95,0.922180324115863,5,1.0,1,1.0,1,1.0,1
3346,max_ml,20,20,1,3,0.05,0.95,0.9459276093273168,41,0.0,1,0.0,1,0.0,1
3347,max_ml,20,20,1,3,0.05,0.95,0.9356474844586944,13,0.0,1,0.0,1,0.0,1
3348,max_ml,20,20,1,3,0.05,0.95,0.8071540895964895,8,1.0,1,1.0,1,1.0,1
3349,max_ml,20,20,1,3,0.05,0.95,0.8517136819900306,28,0.0,1,0.0,1,0.0,1
3350,max_ml,20,20,1,3,0.05,0.95,0.9219827921137678,23,0.0,1,0.0,1,0.0,1
3351,max_ml,20,20,1,3,0.05,0.95,0.898483851295553,13,0.0,1,0.0,1,0.0,1
3352,max_ml,20,20,1,3,0.05,0.95,0.9179741171957072,20,0.0,1,0.0,1,0.0,1
3353,max_ml,20,20,1,3,0.05,0.95,0.9228009628026048,12,0.0,1,0.0,1,0.0,1
3354,max_ml,20,20,1,3,0.05,0.95,0.9466723386852156,13,0.0,1,0.0,1,0.0,1
3355,max_ml,20,20,1,3,0.05,0.95,0.8315442141035103,8,0.0,1,0.0,1,0.0,1
3356,max_ml,20,20,1,3,0.05,0.95,0.8646429151671755,7,1.0,1,1.0,1,1.0,1
3357,max_ml,20,20,1,3,0.05,0.95,0.8800749069390806,9,0.0,0,1.0,1,0.0,0
3358,max_ml,20,20,1,3,0.05,0.95,0.9273941989647996,20,0.0,1,0.0,1,0.0,1
3359,max_ml,20,20,1,3,0.05,0.95,0.930768490021883,29,0.0,1,0.0,1,0.0,1
3360,max_ml,20,20,1,3,0.05,0.95,0.8894780763255806,10,1.0,1,1.0,1,0.0,0
3361,max_ml,20,20,1,3,0.05,0.95,0.94951305612434,12,0.0,1,0.0,1,0.0,1
3362,max_ml,20,20,1,3,0.05,0.95,0.9251694319298748,13,0.0,1,0.0,1,0.0,1
3363,max_ml,20,20,1,3,0.05,0.95,0.8661841229979939,16,1.0,1,1.0,1,1.0,1
3364,max_ml,20,20,1,3,0.05,0.95,0.8133349249278574,12,0.0,1,0.0,1,0.0,1
3365,max_ml,20,20,1,3,0.05,0.95,0.9478413780382438,15,0.0,1,0.0,1,0.0,1
3366,max_ml,20,20,1,3,0.05,0.95,0.8770851780331066,9,0.0,0,0.0,0,1.0,1
3367,max_ml,20,20,1,3,0.05,0.95,0.8528029471641719,9,1.0,1,1.0,1,1.0,1
3368,max_ml,20,20,1,3,0.05,0.95,0.9448583354243524,26,0.0,1,0.0,1,0.0,1
3369,max_ml,20,20,1,3,0.05,0.95,0.947468798582082,51,0.0,1,0.0,1,0.0,1
3370,max_ml,20,20,1,3,0.05,0.95,0.9341683183466992,17,0.0,1,0.0,1,0.0,1
3371,max_ml,20,20,1,3,0.05,0.95,0.8347996517840748,11,1.0,1,1.0,1,1.0,1
3372,max_ml,20,20,1,3,0.05,0.95,0.9201971324602553,14,0.0,1,0.0,1,0.0,1
3373,max_ml,20,20,1,3,0.05,0.95,0.7769820843929505,8,1.0,1,1.0,1,1.0,1
3374,max_ml,20,20,1,3,0.05,0.95,0.8822382381693616,6,1.0,1,1.0,1,1.0,1
3375,max_ml,20,20,1,3,0.05,0.95,0.8544796222575936,16,0.0,1,0.0,1,0.0,1
3376,max_ml,20,20,1,3,0.05,0.95,0.8707187404310777,22,0.0,1,0.0,1,0.0,1
3377,max_ml,20,20,1,3,0.05,0.95,0.9245877825011036,7,1.0,1,1.0,1,1.0,1
3378,max_ml,20,20,1,3,0.05,0.95,0.943907948877992,35,0.0,1,0.0,1,0.0,1
3379,max_ml,20,20,1,3,0.05,0.95,0.8968352436813293,7,1.0,1,1.0,1,1.0,1
3380,max_ml,20,20,1,3,0.05,0.95,0.9137846655565603,10,0.0,1,0.0,1,0.0,1
3381,max_ml,20,20,1,3,0.05,0.95,0.945563676223791,13,0.0,1,0.0,1,0.0,1
3382,max_ml,20,20,1,3,0.05,0.95,0.8942894738635434,38,0.0,1,0.0,1,0.0,1
3383,max_ml,20,20,1,3,0.05,0.95,0.925764068222278,32,0.0,1,0.0,1,0.0,1
3384,max_ml,20,20,1,3,0.05,0.95,0.8748699094297151,13,0.0,1,0.0,1,0.0,1
3385,max_ml,20,20,1,3,0.05,0.95,0.8875123208777073,9,0.0,0,1.0,1,0.0,0
3386,max_ml,20,20,1,3,0.05,0.95,0.9073552155144752,22,0.0,1,0.0,1,0.0,1
3387,max_ml,20,20,1,3,0.05,0.95,0.9126847557725808,14,0.0,1,0.0,1,0.0,1
3388,max_ml,20,20,1,3,0.05,0.95,0.9243488911306872,10,1.0,1,1.0,1,0.0,0
3389,max_ml,20,20,1,3,0.05,0.95,0.9382093769248944,8,0.0,1,0.0,1,0.0,1
3390,max_ml,20,20,1,3,0.05,0.95,0.921525215226584,14,0.0,0,1.0,1,0.0,0
3391,max_ml,20,20,1,3,0.05,0.95,0.8448745863344646,4,1.0,1,1.0,1,1.0,1
3392,max_ml,20,20,1,3,0.05,0.95,0.9274854369735192,23,0.0,1,0.0,1,0.0,1
3393,max_ml,20,20,1,3,0.05,0.95,0.9376830798789244,11,0.0,1,0.0,1,0.0,1
3394,max_ml,20,20,1,3,0.05,0.95,0.9414975122819352,12,0.0,1,0.0,1,0.0,1
3395,max_ml,20,20,1,3,0.05,0.95,0.9040469780448614,10,1.0,1,1.0,1,1.0,1
3396,max_ml,20,20,1,3,0.05,0.95,0.8987190730806294,19,0.0,1,0.0,1,0.0,1
3397,max_ml,20,20,1,3,0.05,0.95,0.7989752693890776,4,1.0,1,1.0,1,1.0,1
3398,max_ml,20,20,1,3,0.05,0.95,0.8621784584465834,20,0.0,1,0.0,1,0.0,1
3399,max_ml,20,20,1,3,0.05,0.95,0.9236367531934464,22,0.0,1,0.0,1,0.0,1
3400,max_ml,20,20,1,3,0.05,0.95,0.9020742349780616,11,0.0,1,0.0,1,0.0,1
3401,max_ml,20,20,1,3,0.05,0.95,0.8797168933552942,10,1.0,1,0.0,0,1.0,1
3402,max_ml,20,20,1,3,0.05,0.95,0.9095666415954058,13,0.0,1,0.0,1,0.0,1
3403,max_ml,20,20,1,3,0.05,0.95,0.8759975220180917,10,1.0,1,1.0,1,1.0,1
3404,max_ml,20,20,1,3,0.05,0.95,0.9443973259900428,27,0.0,1,0.0,1,0.0,1
3405,max_ml,20,20,1,3,0.05,0.95,0.9229786221074902,17,0.0,1,0.0,1,0.0,1
3406,max_ml,20,20,1,3,0.05,0.95,0.8721516703646001,8,1.0,1,1.0,1,1.0,1
3407,max_ml,20,20,1,3,0.05,0.95,0.9476889078339156,15,0.0,1,0.0,1,0.0,1
3408,max_ml,20,20,1,3,0.05,0.95,0.8546350863070855,17,0.0,1,0.0,1,0.0,1
3409,max_ml,20,20,1,3,0.05,0.95,0.9040014148073464,4,1.0,1,1.0,1,1.0,1
3410,max_ml,20,20,1,3,0.05,0.95,0.9474154839729882,19,0.0,1,0.0,1,0.0,1
3411,max_ml,20,20,1,3,0.05,0.95,0.9263798277125092,19,0.0,1,0.0,1,0.0,1
3412,max_ml,20,20,1,3,0.05,0.95,0.946140298468368,38,0.0,1,0.0,1,0.0,1
3413,max_ml,20,20,1,3,0.05,0.95,0.8232698402825157,10,1.0,1,1.0,1,1.0,1
3414,max_ml,20,20,1,3,0.05,0.95,0.915359883625404,16,0.0,1,0.0,1,0.0,1
3415,max_ml,20,20,1,3,0.05,0.95,0.8793386455925142,10,1.0,1,1.0,1,1.0,1
3416,max_ml,20,20,1,3,0.05,0.95,0.9256599120457202,11,0.0,1,0.0,1,0.0,1
3417,max_ml,20,20,1,3,0.05,0.95,0.9021328934665191,15,0.0,1,0.0,1,0.0,1
3418,max_ml,20,20,1,3,0.05,0.95,0.9313004689611256,15,0.0,1,0.0,1,0.0,1
3419,max_ml,20,20,1,3,0.05,0.95,0.9474025795555776,47,0.0,1,0.0,1,0.0,1
3420,max_ml,20,20,1,3,0.05,0.95,0.9489802985856084,22,0.0,1,0.0,1,0.0,1
3421,max_ml,20,20,1,3,0.05,0.95,0.908418233208713,12,0.0,1,0.0,1,0.0,1
3422,max_ml,20,20,1,3,0.05,0.95,0.7795116729669574,5,1.0,1,1.0,1,1.0,1
3423,max_ml,20,20,1,3,0.05,0.95,0.8150742415628007,9,1.0,1,1.0,1,1.0,1
3424,max_ml,20,20,1,3,0.05,0.95,0.9202778390652292,12,0.0,1,0.0,1,0.0,1
3425,max_ml,20,20,1,3,0.05,0.95,0.9071425486617354,11,1.0,1,1.0,1,1.0,1
3426,max_ml,20,20,1,3,0.05,0.95,0.9270439746460308,16,0.0,1,0.0,1,0.0,1
3427,max_ml,20,20,1,3,0.05,0.95,0.9482145435252688,18,0.0,1,0.0,1,0.0,1
3428,max_ml,20,20,1,3,0.05,0.95,0.919328868542678,4,1.0,1,1.0,1,1.0,1
3429,max_ml,20,20,1,3,0.05,0.95,0.8862877022637027,20,0.0,1,0.0,1,0.0,1
3430,max_ml,20,20,1,3,0.05,0.95,0.9065858770858828,18,0.0,1,0.0,1,0.0,1
3431,max_ml,20,20,1,3,0.05,0.95,0.9094114668173714,23,0.0,1,0.0,1,0.0,1
3432,max_ml,20,20,1,3,0.05,0.95,0.8457063308902151,14,0.0,1,0.0,1,0.0,1
3433,max_ml,20,20,1,3,0.05,0.95,0.936190824891603,42,0.0,1,0.0,1,0.0,1
3434,max_ml,20,20,1,3,0.05,0.95,0.9113316674138188,8,1.0,1,1.0,1,1.0,1
3435,max_ml,20,20,1,3,0.05,0.95,0.9260964869339188,20,0.0,1,0.0,1,0.0,1
3436,max_ml,20,20,1,3,0.05,0.95,0.8961257196251987,10,0.0,0,0.0,0,1.0,1
3437,max_ml,20,20,1,3,0.05,0.95,0.923459786051482,9,0.0,0,1.0,1,0.0,0
3438,max_ml,20,20,1,3,0.05,0.95,0.9495434847043016,43,0.0,1,0.0,1,0.0,1
3439,max_ml,20,20,1,3,0.05,0.95,0.8776288866155163,6,1.0,1,1.0,1,1.0,1
3440,max_ml,20,20,1,3,0.05,0.95,0.8576293534028221,14,0.0,1,0.0,1,0.0,1
3441,max_ml,20,20,1,3,0.05,0.95,0.9350256816352068,17,0.0,1,0.0,1,0.0,1
3442,max_ml,20,20,1,3,0.05,0.95,0.9485235361526496,10,0.0,0,0.0,0,1.0,1
3443,max_ml,20,20,1,3,0.05,0.95,0.8697529083126821,9,0.0,1,0.0,1,0.0,1
3444,max_ml,20,20,1,3,0.05,0.95,0.9061010230383928,13,0.0,1,0.0,1,0.0,1
3445,max_ml,20,20,1,3,0.05,0.95,0.935782843062766,10,0.0,1,0.0,1,0.0,1
3446,max_ml,20,20,1,3,0.05,0.95,0.939218006729156,12,0.0,1,0.0,1,0.0,1
3447,max_ml,20,20,1,3,0.05,0.95,0.8907521383812533,7,1.0,1,1.0,1,1.0,1
3448,max_ml,20,20,1,3,0.05,0.95,0.8453828200594566,10,1.0,1,1.0,1,1.0,1
3449,max_ml,20,20,1,3,0.05,0.95,0.910970983290608,16,0.0,1,0.0,1,0.0,1
3450,max_ml,20,20,1,3,0.05,0.95,0.9406473053662328,16,0.0,1,0.0,1,0.0,1
3451,max_ml,20,20,1,3,0.05,0.95,0.9439825342062592,24,0.0,1,0.0,1,0.0,1
3452,max_ml,20,20,1,3,0.05,0.95,0.9474015060169478,37,0.0,1,0.0,1,0.0,1
3453,max_ml,20,20,1,3,0.05,0.95,0.8423451845057031,8,0.0,1,0.0,1,0.0,1
3454,max_ml,20,20,1,3,0.05,0.95,0.9471824366744802,12,0.0,1,0.0,1,0.0,1
3455,max_ml,20,20,1,3,0.05,0.95,0.9190644565871292,12,0.0,1,0.0,1,0.0,1
3456,max_ml,20,20,1,3,0.05,0.95,0.8922443214964154,6,1.0,1,1.0,1,0.0,0
3457,max_ml,20,20,1,3,0.05,0.95,0.9271612528563626,10,0.0,1,0.0,1,0.0,1
3458,max_ml,20,20,1,3,0.05,0.95,0.9085563128433624,28,0.0,1,0.0,1,0.0,1
3459,max_ml,20,20,1,3,0.05,0.95,0.9170452958828156,30,0.0,1,0.0,1,0.0,1
3460,max_ml,20,20,1,3,0.05,0.95,0.9317063095467676,6,1.0,1,1.0,1,0.0,0
3461,max_ml,20,20,1,3,0.05,0.95,0.9261434397968092,11,0.0,0,0.0,0,1.0,1
3462,max_ml,20,20,1,3,0.05,0.95,0.9024216018037964,14,0.0,0,0.0,0,1.0,1
3463,max_ml,20,20,1,3,0.05,0.95,0.8994963193462773,5,1.0,1,1.0,1,1.0,1
3464,max_ml,20,20,1,3,0.05,0.95,0.9155178240394942,10,0.0,1,0.0,1,0.0,1
3465,max_ml,20,20,1,3,0.05,0.95,0.939488368110452,13,1.0,1,1.0,1,1.0,1
3466,max_ml,20,20,1,3,0.05,0.95,0.8382224583023158,21,0.0,1,0.0,1,0.0,1
3467,max_ml,20,20,1,3,0.05,0.95,0.8876318133534928,25,0.0,1,0.0,1,0.0,1
3468,max_ml,20,20,1,3,0.05,0.95,0.9132725480274247,21,0.0,1,0.0,1,0.0,1
3469,max_ml,20,20,1,3,0.05,0.95,0.8982854187977296,21,0.0,1,0.0,1,0.0,1
3470,max_ml,20,20,1,3,0.05,0.95,0.834036599213201,12,1.0,1,1.0,1,1.0,1
3471,max_ml,20,20,1,3,0.05,0.95,0.9444418500134566,7,1.0,1,1.0,1,1.0,1
3472,max_ml,20,20,1,3,0.05,0.95,0.9384639805205162,9,0.0,0,1.0,1,0.0,0
3473,max_ml,20,20,1,3,0.05,0.95,0.9196981839103588,12,0.0,1,0.0,1,0.0,1
3474,max_ml,20,20,1,3,0.05,0.95,0.9495259318751385,20,0.0,1,0.0,1,0.0,1
3475,max_ml,20,20,1,3,0.05,0.95,0.8463932157527089,7,0.0,1,0.0,1,0.0,1
3476,max_ml,20,20,1,3,0.05,0.95,0.85787934575671,7,1.0,1,1.0,1,0.0,0
3477,max_ml,20,20,1,3,0.05,0.95,0.926285773812531,16,0.0,1,0.0,1,0.0,1
3478,max_ml,20,20,1,3,0.05,0.95,0.92732785375021,30,0.0,1,0.0,1,0.0,1
3479,max_ml,20,20,1,3,0.05,0.95,0.936223783555412,48,0.0,1,0.0,1,0.0,1
3480,max_ml,20,20,1,3,0.05,0.95,0.9354895581110094,62,0.0,1,0.0,1,0.0,1
3481,max_ml,20,20,1,3,0.05,0.95,0.9271205845973468,14,0.0,1,0.0,1,0.0,1
3482,max_ml,20,20,1,3,0.05,0.95,0.8947072498336017,27,0.0,1,0.0,1,0.0,1
3483,max_ml,20,20,1,3,0.05,0.95,0.8993064043904436,14,0.0,1,0.0,1,0.0,1
3484,max_ml,20,20,1,3,0.05,0.95,0.9436804227616444,14,0.0,1,0.0,1,0.0,1
3485,max_ml,20,20,1,3,0.05,0.95,0.8509992422193623,20,0.0,1,0.0,1,0.0,1
3486,max_ml,20,20,1,3,0.05,0.95,0.918016039014904,18,0.0,1,0.0,1,0.0,1
3487,max_ml,20,20,1,3,0.05,0.95,0.939854454882438,16,0.0,1,0.0,1,0.0,1
3488,max_ml,20,20,1,3,0.05,0.95,0.9368845540560508,9,1.0,1,1.0,1,0.0,0
3489,max_ml,20,20,1,3,0.05,0.95,0.9453170393913746,8,0.0,0,1.0,1,1.0,1
3490,max_ml,20,20,1,3,0.05,0.95,0.9475583042685424,6,1.0,1,1.0,1,1.0,1
3491,max_ml,20,20,1,3,0.05,0.95,0.9198039221470858,40,0.0,1,0.0,1,0.0,1
3492,max_ml,20,20,1,3,0.05,0.95,0.937318068537948,12,1.0,1,1.0,1,1.0,1
3493,max_ml,20,20,1,3,0.05,0.95,0.8780568646718196,5,1.0,1,1.0,1,1.0,1
3494,max_ml,20,20,1,3,0.05,0.95,0.8966365481016981,15,0.0,1,0.0,1,0.0,1
3495,max_ml,20,20,1,3,0.05,0.95,0.9496991395004974,7,1.0,1,1.0,1,0.0,0
3496,max_ml,20,20,1,3,0.05,0.95,0.9236987096588092,15,0.0,1,0.0,1,0.0,1
3497,max_ml,20,20,1,3,0.05,0.95,0.9436265975709264,16,0.0,1,0.0,1,0.0,1
3498,max_ml,20,20,1,3,0.05,0.95,0.93362839804598,23,0.0,1,0.0,1,0.0,1
3499,max_ml,20,20,1,3,0.05,0.95,0.9251662614556396,54,0.0,1,0.0,1,0.0,1
3500,max_ml,20,20,1,3,0.05,0.95,0.8724935892691489,8,1.0,1,1.0,1,1.0,1
3501,max_ml,20,20,1,3,0.05,0.95,0.9341747311599622,5,1.0,1,1.0,1,1.0,1
3502,max_ml,20,20,1,3,0.05,0.95,0.8508238723777289,13,0.0,1,0.0,1,0.0,1
3503,max_ml,20,20,1,3,0.05,0.95,0.8741138845840677,12,0.0,1,0.0,1,0.0,1
3504,max_ml,20,20,1,3,0.05,0.95,0.9095772166570214,29,0.0,1,0.0,1,0.0,1
3505,max_ml,20,20,1,3,0.05,0.95,0.9191745520826236,17,0.0,1,0.0,1,0.0,1
3506,max_ml,20,20,1,3,0.05,0.95,0.9068487213323212,9,0.0,1,0.0,1,0.0,1
3507,max_ml,20,20,1,3,0.05,0.95,0.8936214985734763,16,0.0,1,0.0,1,0.0,1
3508,max_ml,20,20,1,3,0.05,0.95,0.9308975690941734,29,0.0,1,0.0,1,0.0,1
3509,max_ml,20,20,1,3,0.05,0.95,0.9292134774134244,20,0.0,1,0.0,1,0.0,1
3510,max_ml,20,20,1,3,0.05,0.95,0.8155727160411539,12,0.0,1,0.0,1,0.0,1
3511,max_ml,20,20,1,3,0.05,0.95,0.831284909302451,15,1.0,1,1.0,1,1.0,1
3512,max_ml,20,20,1,3,0.05,0.95,0.9146053814377456,13,0.0,1,0.0,1,0.0,1
3513,max_ml,20,20,1,3,0.05,0.95,0.909961598452,8,1.0,1,1.0,1,1.0,1
3514,max_ml,20,20,1,3,0.05,0.95,0.9332659620263148,14,0.0,1,0.0,1,0.0,1
3515,max_ml,20,20,1,3,0.05,0.95,0.9304128407758784,27,0.0,1,0.0,1,0.0,1
3516,max_ml,20,20,1,3,0.05,0.95,0.8911273233460216,19,0.0,1,0.0,1,0.0,1
3517,max_ml,20,20,1,3,0.05,0.95,0.7451050799705892,6,1.0,1,1.0,1,1.0,1
3518,max_ml,20,20,1,3,0.05,0.95,0.9072752534146452,20,0.0,1,0.0,1,0.0,1
3519,max_ml,20,20,1,3,0.05,0.95,0.9249811858104886,16,0.0,1,0.0,1,0.0,1
3520,max_ml,20,20,1,3,0.05,0.95,0.9420257708162872,7,1.0,1,1.0,1,1.0,1
3521,max_ml,20,20,1,3,0.05,0.95,0.9178380935022816,12,0.0,1,0.0,1,0.0,1
3522,max_ml,20,20,1,3,0.05,0.95,0.946956966542942,36,0.0,1,0.0,1,0.0,1
3523,max_ml,20,20,1,3,0.05,0.95,0.9016510960583536,5,1.0,1,1.0,1,1.0,1
3524,max_ml,20,20,1,3,0.05,0.95,0.8844171961374279,6,1.0,1,1.0,1,1.0,1
3525,max_ml,20,20,1,3,0.05,0.95,0.9239194230900004,13,0.0,0,0.0,0,1.0,1
3526,max_ml,20,20,1,3,0.05,0.95,0.9114466609853464,21,0.0,1,0.0,1,0.0,1
3527,max_ml,20,20,1,3,0.05,0.95,0.9406510239030026,34,0.0,1,0.0,1,0.0,1
3528,max_ml,20,20,1,3,0.05,0.95,0.9362343517319656,18,0.0,1,0.0,1,0.0,1
3529,max_ml,20,20,1,3,0.05,0.95,0.9161646684084368,10,1.0,1,1.0,1,1.0,1
3530,max_ml,20,20,1,3,0.05,0.95,0.8495100070437583,3,1.0,1,1.0,1,1.0,1
3531,max_ml,20,20,1,3,0.05,0.95,0.945426755754131,17,0.0,1,0.0,1,0.0,1
3532,max_ml,20,20,1,3,0.05,0.95,0.9313787897105856,17,0.0,1,0.0,1,0.0,1
3533,max_ml,20,20,1,3,0.05,0.95,0.943544316416986,17,0.0,1,0.0,1,0.0,1
3534,max_ml,20,20,1,3,0.05,0.95,0.9164479082357132,14,0.0,1,0.0,1,0.0,1
3535,max_ml,20,20,1,3,0.05,0.95,0.9452934477233984,25,0.0,1,0.0,1,0.0,1
3536,max_ml,20,20,1,3,0.05,0.95,0.9489144779044688,48,0.0,1,0.0,1,0.0,1
3537,max_ml,20,20,1,3,0.05,0.95,0.909472961114588,9,1.0,1,1.0,1,0.0,0
3538,max_ml,20,20,1,3,0.05,0.95,0.9126927877974238,50,0.0,1,0.0,1,0.0,1
3539,max_ml,20,20,1,3,0.05,0.95,0.904336317504294,8,0.0,0,1.0,1,0.0,0
3540,max_ml,20,20,1,3,0.05,0.95,0.9219163429141396,7,1.0,1,1.0,1,1.0,1
3541,max_ml,20,20,1,3,0.05,0.95,0.946959234855363,23,0.0,1,0.0,1,0.0,1
3542,max_ml,20,20,1,3,0.05,0.95,0.8585427791863672,18,0.0,1,0.0,1,0.0,1
3543,max_ml,20,20,1,3,0.05,0.95,0.9175733589276048,47,0.0,1,0.0,1,0.0,1
3544,max_ml,20,20,1,3,0.05,0.95,0.8165071646710519,9,0.0,1,0.0,1,0.0,1
3545,max_ml,20,20,1,3,0.05,0.95,0.9367236806072085,14,1.0,1,1.0,1,1.0,1
3546,max_ml,20,20,1,3,0.05,0.95,0.9445873906032404,28,0.0,1,0.0,1,0.0,1
3547,max_ml,20,20,1,3,0.05,0.95,0.921515966769253,14,0.0,1,0.0,1,0.0,1
3548,max_ml,20,20,1,3,0.05,0.95,0.947125229986348,8,0.0,1,0.0,1,0.0,1
3549,max_ml,20,20,1,3,0.05,0.95,0.8479874569984658,11,0.0,1,0.0,1,0.0,1
3550,max_ml,20,20,1,3,0.05,0.95,0.9442968744646516,19,0.0,1,0.0,1,0.0,1
3551,max_ml,20,20,1,3,0.05,0.95,0.8683989546169347,6,1.0,1,1.0,1,1.0,1
3552,max_ml,20,20,1,3,0.05,0.95,0.915040138687328,11,1.0,1,1.0,1,0.0,0
3553,max_ml,20,20,1,3,0.05,0.95,0.7876543239851371,14,0.0,1,0.0,1,0.0,1
3554,max_ml,20,20,1,3,0.05,0.95,0.8492941834967697,9,1.0,1,1.0,1,1.0,1
3555,max_ml,20,20,1,3,0.05,0.95,0.9370438490719516,62,0.0,1,0.0,1,0.0,1
3556,max_ml,20,20,1,3,0.05,0.95,0.9499166560739776,9,0.0,1,0.0,1,0.0,1
3557,max_ml,20,20,1,3,0.05,0.95,0.9084680774930366,4,1.0,1,1.0,1,1.0,1
3558,max_ml,20,20,1,3,0.05,0.95,0.9463960537405992,13,0.0,1,0.0,1,0.0,1
3559,max_ml,20,20,1,3,0.05,0.95,0.9219363433326794,13,0.0,1,0.0,1,0.0,1
3560,max_ml,20,20,1,3,0.05,0.95,0.8780082179072892,6,1.0,1,1.0,1,0.0,0
3561,max_ml,20,20,1,3,0.05,0.95,0.9466055453445548,11,0.0,1,0.0,1,0.0,1
3562,max_ml,20,20,1,3,0.05,0.95,0.9485944714224628,13,0.0,1,0.0,1,0.0,1
3563,max_ml,20,20,1,3,0.05,0.95,0.9456902219447908,20,0.0,1,0.0,1,0.0,1
3564,max_ml,20,20,1,3,0.05,0.95,0.824196979648643,18,0.0,1,0.0,1,0.0,1
3565,max_ml,20,20,1,3,0.05,0.95,0.9015548916673624,22,0.0,1,0.0,1,0.0,1
3566,max_ml,20,20,1,3,0.05,0.95,0.9434601362557729,10,0.0,1,0.0,1,0.0,1
3567,max_ml,20,20,1,3,0.05,0.95,0.9214564338446686,35,0.0,1,0.0,1,0.0,1
3568,max_ml,20,20,1,3,0.05,0.95,0.8453144712967504,7,1.0,1,1.0,1,1.0,1
3569,max_ml,20,20,1,3,0.05,0.95,0.8658427746745793,8,0.0,0,1.0,1,1.0,1
3570,max_ml,20,20,1,3,0.05,0.95,0.94255835033854,17,0.0,0,0.0,0,1.0,1
3571,max_ml,20,20,1,3,0.05,0.95,0.9019475038163748,22,0.0,1,0.0,1,0.0,1
3572,max_ml,20,20,1,3,0.05,0.95,0.901398699507055,16,0.0,1,0.0,1,0.0,1
3573,max_ml,20,20,1,3,0.05,0.95,0.9263232866904936,8,1.0,1,1.0,1,0.0,0
3574,max_ml,20,20,1,3,0.05,0.95,0.9396605714129832,10,0.0,1,0.0,1,0.0,1
3575,max_ml,20,20,1,3,0.05,0.95,0.9455499987517888,97,0.0,1,0.0,1,0.0,1
3576,max_ml,20,20,1,3,0.05,0.95,0.9425503807274448,31,0.0,1,0.0,1,0.0,1
3577,max_ml,20,20,1,3,0.05,0.95,0.902947553412728,14,0.0,1,0.0,1,0.0,1
3578,max_ml,20,20,1,3,0.05,0.95,0.9314919908949416,19,0.0,1,0.0,1,0.0,1
3579,max_ml,20,20,1,3,0.05,0.95,0.9250053764026248,17,0.0,0,0.0,0,1.0,1
3580,max_ml,20,20,1,3,0.05,0.95,0.8943992427236823,18,0.0,1,0.0,1,0.0,1
3581,max_ml,20,20,1,3,0.05,0.95,0.8974243576375885,18,0.0,0,0.0,0,1.0,1
3582,max_ml,20,20,1,3,0.05,0.95,0.9375879258515176,13,0.0,1,0.0,1,0.0,1
3583,max_ml,20,20,1,3,0.05,0.95,0.9319447619493486,8,1.0,1,1.0,1,1.0,1
3584,max_ml,20,20,1,3,0.05,0.95,0.9279855861011412,13,0.0,1,0.0,1,0.0,1
3585,max_ml,20,20,1,3,0.05,0.95,0.9077013759167236,12,1.0,1,1.0,1,1.0,1
3586,max_ml,20,20,1,3,0.05,0.95,0.9067060049937732,15,0.0,1,0.0,1,0.0,1
3587,max_ml,20,20,1,3,0.05,0.95,0.7678079794820791,5,1.0,1,1.0,1,1.0,1
3588,max_ml,20,20,1,3,0.05,0.95,0.9361786643245998,9,0.0,1,0.0,1,0.0,1
3589,max_ml,20,20,1,3,0.05,0.95,0.8516269220742847,11,0.0,1,0.0,1,0.0,1
3590,max_ml,20,20,1,3,0.05,0.95,0.9023464177848168,5,1.0,1,1.0,1,1.0,1
3591,max_ml,20,20,1,3,0.05,0.95,0.948889245547726,20,0.0,1,0.0,1,0.0,1
3592,max_ml,20,20,1,3,0.05,0.95,0.8835768653844142,12,1.0,1,1.0,1,1.0,1
3593,max_ml,20,20,1,3,0.05,0.95,0.9351444727769372,8,0.0,0,1.0,1,0.0,0
3594,max_ml,20,20,1,3,0.05,0.95,0.9045338212171252,34,0.0,1,0.0,1,0.0,1
3595,max_ml,20,20,1,3,0.05,0.95,0.9341517700483828,17,0.0,1,0.0,1,0.0,1
3596,max_ml,20,20,1,3,0.05,0.95,0.8129381769668546,10,1.0,1,1.0,1,1.0,1
3597,max_ml,20,20,1,3,0.05,0.95,0.8802552924776813,22,0.0,1,0.0,1,0.0,1
3598,max_ml,20,20,1,3,0.05,0.95,0.9013648094287978,18,0.0,1,0.0,1,0.0,1
3599,max_ml,20,20,1,3,0.05,0.95,0.9437696236456444,40,0.0,1,0.0,1,0.0,1
3600,max_ml,20,20,1,3,0.05,0.95,0.941750865229273,39,0.0,1,0.0,1,0.0,1
3601,max_ml,20,20,1,3,0.05,0.95,0.9398247285221188,23,0.0,1,0.0,1,0.0,1
3602,max_ml,20,20,1,3,0.05,0.95,0.8746681518044336,10,1.0,1,1.0,1,1.0,1
3603,max_ml,20,20,1,3,0.05,0.95,0.7984772016209916,18,0.0,1,0.0,1,0.0,1
3604,max_ml,20,20,1,3,0.05,0.95,0.9366908850470927,10,1.0,1,1.0,1,1.0,1
3605,max_ml,20,20,1,3,0.05,0.95,0.9399877999261574,35,0.0,1,0.0,1,0.0,1
3606,max_ml,20,20,1,3,0.05,0.95,0.9317687852327874,7,1.0,1,1.0,1,1.0,1
3607,max_ml,20,20,1,3,0.05,0.95,0.945942864860542,9,0.0,1,0.0,1,0.0,1
3608,max_ml,20,20,1,3,0.05,0.95,0.9462133592344312,44,0.0,1,0.0,1,0.0,1
3609,max_ml,20,20,1,3,0.05,0.95,0.893330979685763,15,0.0,1,0.0,1,0.0,1
3610,max_ml,20,20,1,3,0.05,0.95,0.9451463395215886,18,0.0,1,0.0,1,0.0,1
3611,max_ml,20,20,1,3,0.05,0.95,0.9237215947558428,7,1.0,1,1.0,1,1.0,1
3612,max_ml,20,20,1,3,0.05,0.95,0.8709802740976854,5,1.0,1,1.0,1,1.0,1
3613,max_ml,20,20,1,3,0.05,0.95,0.8945666361449454,19,0.0,1,0.0,1,0.0,1
3614,max_ml,20,20,1,3,0.05,0.95,0.9324354457983816,8,1.0,1,1.0,1,1.0,1
3615,max_ml,20,20,1,3,0.05,0.95,0.9084085929227944,20,0.0,1,0.0,1,0.0,1
3616,max_ml,20,20,1,3,0.05,0.95,0.9108291087302958,10,0.0,1,0.0,1,0.0,1
3617,max_ml,20,20,1,3,0.05,0.95,0.9236294578161636,22,0.0,1,0.0,1,0.0,1
3618,max_ml,20,20,1,3,0.05,0.95,0.9305348490550034,7,1.0,1,1.0,1,1.0,1
3619,max_ml,20,20,1,3,0.05,0.95,0.8955846974647143,5,1.0,1,1.0,1,1.0,1
3620,max_ml,20,20,1,3,0.05,0.95,0.8491126591768139,8,0.0,1,0.0,1,0.0,1
3621,max_ml,20,20,1,3,0.05,0.95,0.874212600112741,5,1.0,1,1.0,1,1.0,1
3622,max_ml,20,20,1,3,0.05,0.95,0.9091627528244952,5,1.0,1,1.0,1,1.0,1
3623,max_ml,20,20,1,3,0.05,0.95,0.898876044118545,20,0.0,1,0.0,1,0.0,1
3624,max_ml,20,20,1,3,0.05,0.95,0.9303158396077078,8,0.0,1,0.0,1,0.0,1
3625,max_ml,20,20,1,3,0.05,0.95,0.9286523110145168,9,1.0,1,1.0,1,1.0,1
3626,max_ml,20,20,1,3,0.05,0.95,0.8949827842895702,22,0.0,1,0.0,1,0.0,1
3627,max_ml,20,20,1,3,0.05,0.95,0.8829448156493226,10,1.0,1,1.0,1,1.0,1
3628,max_ml,20,20,1,3,0.05,0.95,0.9241823919794198,18,0.0,1,0.0,1,0.0,1
3629,max_ml,20,20,1,3,0.05,0.95,0.8995217285887726,6,1.0,1,1.0,1,0.0,0
3630,max_ml,20,20,1,3,0.05,0.95,0.9154393570060476,6,1.0,1,1.0,1,1.0,1
3631,max_ml,20,20,1,3,0.05,0.95,0.8558981080161159,6,1.0,1,1.0,1,1.0,1
3632,max_ml,20,20,1,3,0.05,0.95,0.9194954135329994,12,0.0,1,0.0,1,0.0,1
3633,max_ml,20,20,1,3,0.05,0.95,0.8544648615928394,11,0.0,1,0.0,1,0.0,1
3634,max_ml,20,20,1,3,0.05,0.95,0.9300191881037674,19,0.0,1,0.0,1,0.0,1
3635,max_ml,20,20,1,3,0.05,0.95,0.905238577203727,42,0.0,1,0.0,1,0.0,1
3636,max_ml,20,20,1,3,0.05,0.95,0.9273804544262476,12,0.0,1,0.0,1,0.0,1
3637,max_ml,20,20,1,3,0.05,0.95,0.9028233439670224,10,0.0,1,0.0,1,0.0,1
3638,max_ml,20,20,1,3,0.05,0.95,0.8765778691349155,5,1.0,1,1.0,1,1.0,1
3639,max_ml,20,20,1,3,0.05,0.95,0.9308035961614826,19,0.0,1,0.0,1,0.0,1
3640,max_ml,20,20,1,3,0.05,0.95,0.9280513360892038,8,1.0,1,1.0,1,1.0,1
3641,max_ml,20,20,1,3,0.05,0.95,0.9321762591936184,18,0.0,1,0.0,1,0.0,1
3642,max_ml,20,20,1,3,0.05,0.95,0.913183765904878,34,0.0,1,0.0,1,0.0,1
3643,max_ml,20,20,1,3,0.05,0.95,0.9489399107406604,51,0.0,1,0.0,1,0.0,1
3644,max_ml,20,20,1,3,0.05,0.95,0.7245366659153328,7,1.0,1,1.0,1,1.0,1
3645,max_ml,20,20,1,3,0.05,0.95,0.947275732391444,31,0.0,1,0.0,1,0.0,1
3646,max_ml,20,20,1,3,0.05,0.95,0.8399646554389624,11,0.0,1,0.0,1,0.0,1
3647,max_ml,20,20,1,3,0.05,0.95,0.8086231480291554,9,0.0,0,0.0,0,1.0,1
3648,max_ml,20,20,1,3,0.05,0.95,0.830392635703641,7,1.0,1,1.0,1,0.0,0
3649,max_ml,20,20,1,3,0.05,0.95,0.9119247374596062,28,0.0,1,0.0,1,0.0,1
3650,max_ml,20,20,1,3,0.05,0.95,0.890149427069208,16,0.0,1,0.0,1,0.0,1
3651,max_ml,20,20,1,3,0.05,0.95,0.9125006604354248,12,0.0,1,0.0,1,0.0,1
3652,max_ml,20,20,1,3,0.05,0.95,0.9174969995482092,30,0.0,1,0.0,1,0.0,1
3653,max_ml,20,20,1,3,0.05,0.95,0.9282859665658504,26,0.0,1,0.0,1,0.0,1
3654,max_ml,20,20,1,3,0.05,0.95,0.9301432142959152,26,0.0,1,0.0,1,0.0,1
3655,max_ml,20,20,1,3,0.05,0.95,0.9399896486975944,19,0.0,1,0.0,1,0.0,1
3656,max_ml,20,20,1,3,0.05,0.95,0.9449798057653476,25,0.0,1,0.0,1,0.0,1
3657,max_ml,20,20,1,3,0.05,0.95,0.9022692409393124,11,0.0,1,0.0,1,0.0,1
3658,max_ml,20,20,1,3,0.05,0.95,0.8999739291979845,12,0.0,1,0.0,1,0.0,1
3659,max_ml,20,20,1,3,0.05,0.95,0.9421853306228573,13,0.0,1,0.0,1,0.0,1
3660,max_ml,20,20,1,3,0.05,0.95,0.9147558859080444,10,0.0,1,0.0,1,0.0,1
3661,max_ml,20,20,1,3,0.05,0.95,0.7678744184910751,6,1.0,1,1.0,1,1.0,1
3662,max_ml,20,20,1,3,0.05,0.95,0.938142480904438,23,0.0,1,0.0,1,0.0,1
3663,max_ml,20,20,1,3,0.05,0.95,0.9221054039585744,25,0.0,1,0.0,1,0.0,1
3664,max_ml,20,20,1,3,0.05,0.95,0.9077938278881622,7,1.0,1,1.0,1,1.0,1
3665,max_ml,20,20,1,3,0.05,0.95,0.92438246630423,12,0.0,1,0.0,1,0.0,1
3666,max_ml,20,20,1,3,0.05,0.95,0.8805849199554049,14,0.0,1,0.0,1,0.0,1
3667,max_ml,20,20,1,3,0.05,0.95,0.9216083146753504,24,0.0,1,0.0,1,0.0,1
3668,max_ml,20,20,1,3,0.05,0.95,0.9108765848848992,10,1.0,1,0.0,0,0.0,0
3669,max_ml,20,20,1,3,0.05,0.95,0.9252846417702896,15,1.0,1,0.0,0,1.0,1
3670,max_ml,20,20,1,3,0.05,0.95,0.8963067240506831,15,0.0,0,1.0,1,0.0,0
3671,max_ml,20,20,1,3,0.05,0.95,0.9018073510249816,3,1.0,1,1.0,1,1.0,1
3672,max_ml,20,20,1,3,0.05,0.95,0.9480692027504743,22,0.0,1,0.0,1,0.0,1
3673,max_ml,20,20,1,3,0.05,0.95,0.9336874806016208,29,0.0,1,0.0,1,0.0,1
3674,max_ml,20,20,1,3,0.05,0.95,0.9225851517452494,11,0.0,1,0.0,1,0.0,1
3675,max_ml,20,20,1,3,0.05,0.95,0.9220723582102194,22,0.0,1,0.0,1,0.0,1
3676,max_ml,20,20,1,3,0.05,0.95,0.8858213171669292,12,0.0,1,0.0,1,0.0,1
3677,max_ml,20,20,1,3,0.05,0.95,0.8114676940392949,8,0.0,1,0.0,1,0.0,1
3678,max_ml,20,20,1,3,0.05,0.95,0.9018561819202544,16,0.0,1,0.0,1,0.0,1
3679,max_ml,20,20,1,3,0.05,0.95,0.9272990448547944,14,0.0,0,1.0,1,0.0,0
3680,max_ml,20,20,1,3,0.05,0.95,0.9388045021231216,71,0.0,1,0.0,1,0.0,1
3681,max_ml,20,20,1,3,0.05,0.95,0.9428169240791184,12,0.0,1,0.0,1,0.0,1
3682,max_ml,20,20,1,3,0.05,0.95,0.9401257696816696,19,0.0,1,0.0,1,0.0,1
3683,max_ml,20,20,1,3,0.05,0.95,0.84157930198749,5,1.0,1,1.0,1,1.0,1
3684,max_ml,20,20,1,3,0.05,0.95,0.931659610531736,20,0.0,1,0.0,1,0.0,1
3685,max_ml,20,20,1,3,0.05,0.95,0.9060700131161804,11,0.0,0,0.0,0,1.0,1
3686,max_ml,20,20,1,3,0.05,0.95,0.9481739120536216,23,0.0,1,0.0,1,0.0,1
3687,max_ml,20,20,1,3,0.05,0.95,0.7065939251051149,8,0.0,1,0.0,1,0.0,1
3688,max_ml,20,20,1,3,0.05,0.95,0.941597605430915,31,0.0,1,0.0,1,0.0,1
3689,max_ml,20,20,1,3,0.05,0.95,0.9406631548402614,24,0.0,1,0.0,1,0.0,1
3690,max_ml,20,20,1,3,0.05,0.95,0.9127773738921052,28,0.0,1,0.0,1,0.0,1
3691,max_ml,20,20,1,3,0.05,0.95,0.9481693180919328,10,0.0,0,1.0,1,0.0,0
3692,max_ml,20,20,1,3,0.05,0.95,0.8938784877427272,12,0.0,1,0.0,1,0.0,1
3693,max_ml,20,20,1,3,0.05,0.95,0.8983291095536312,12,0.0,1,0.0,1,0.0,1
3694,max_ml,20,20,1,3,0.05,0.95,0.8931226241380522,9,1.0,1,1.0,1,0.0,0
3695,max_ml,20,20,1,3,0.05,0.95,0.8762022862008003,21,0.0,1,0.0,1,0.0,1
3696,max_ml,20,20,1,3,0.05,0.95,0.9017541313591564,19,0.0,1,0.0,1,0.0,1
3697,max_ml,20,20,1,3,0.05,0.95,0.8975896215334007,31,0.0,1,0.0,1,0.0,1
3698,max_ml,20,20,1,3,0.05,0.95,0.8189580855076538,7,1.0,1,1.0,1,1.0,1
3699,max_ml,20,20,1,3,0.05,0.95,0.8708512653900287,12,0.0,0,1.0,1,0.0,0
3700,max_ml,20,20,1,3,0.05,0.95,0.8237258202900394,11,1.0,1,1.0,1,1.0,1
3701,max_ml,20,20,1,3,0.05,0.95,0.9446119903336276,22,0.0,1,0.0,1,0.0,1
3702,max_ml,20,20,1,3,0.05,0.95,0.933765859266664,17,0.0,1,0.0,1,0.0,1
3703,max_ml,20,20,1,3,0.05,0.95,0.8939553042542476,5,1.0,1,1.0,1,1.0,1
3704,max_ml,20,20,1,3,0.05,0.95,0.8694605755579221,10,1.0,1,1.0,1,1.0,1
3705,max_ml,20,20,1,3,0.05,0.95,0.9030750239069582,11,0.0,1,0.0,1,0.0,1
3706,max_ml,20,20,1,3,0.05,0.95,0.9166230748116222,12,0.0,1,0.0,1,0.0,1
3707,max_ml,20,20,1,3,0.05,0.95,0.8464678836355024,29,0.0,1,0.0,1,0.0,1
3708,max_ml,20,20,1,3,0.05,0.95,0.9209394686207184,28,0.0,1,0.0,1,0.0,1
3709,max_ml,20,20,1,3,0.05,0.95,0.94075592507257,17,0.0,1,0.0,1,0.0,1
3710,max_ml,20,20,1,3,0.05,0.95,0.9345279235884149,80,0.0,1,0.0,1,0.0,1
3711,max_ml,20,20,1,3,0.05,0.95,0.8715677297646738,21,0.0,1,0.0,1,0.0,1
3712,max_ml,20,20,1,3,0.05,0.95,0.9458408149467834,65,0.0,1,0.0,1,0.0,1
3713,max_ml,20,20,1,3,0.05,0.95,0.8466221030429043,11,0.0,0,0.0,0,1.0,1
3714,max_ml,20,20,1,3,0.05,0.95,0.908958480341136,10,0.0,1,0.0,1,0.0,1
3715,max_ml,20,20,1,3,0.05,0.95,0.9286018456209946,13,1.0,1,1.0,1,1.0,1
3716,max_ml,20,20,1,3,0.05,0.95,0.9465414209615952,24,0.0,1,0.0,1,0.0,1
3717,max_ml,20,20,1,3,0.05,0.95,0.8882714914530804,18,0.0,1,0.0,1,0.0,1
3718,max_ml,20,20,1,3,0.05,0.95,0.7911617667679771,8,1.0,1,1.0,1,0.0,0
3719,max_ml,20,20,1,3,0.05,0.95,0.8954860046737632,4,1.0,1,1.0,1,1.0,1
3720,max_ml,20,20,1,3,0.05,0.95,0.9241253217937124,7,1.0,1,1.0,1,0.0,0
3721,max_ml,20,20,1,3,0.05,0.95,0.94772952062888,26,0.0,1,0.0,1,0.0,1
3722,max_ml,20,20,1,3,0.05,0.95,0.9275762053873204,37,0.0,1,0.0,1,0.0,1
3723,max_ml,20,20,1,3,0.05,0.95,0.923696409276694,20,0.0,1,0.0,1,0.0,1
3724,max_ml,20,20,1,3,0.05,0.95,0.8924120103820645,5,1.0,1,1.0,1,1.0,1
3725,max_ml,20,20,1,3,0.05,0.95,0.9349583825697532,30,0.0,1,0.0,1,0.0,1
3726,max_ml,20,20,1,3,0.05,0.95,0.937784000155726,17,0.0,1,0.0,1,0.0,1
3727,max_ml,20,20,1,3,0.05,0.95,0.9153817233581114,16,0.0,1,0.0,1,0.0,1
3728,max_ml,20,20,1,3,0.05,0.95,0.9334188808440864,26,0.0,1,0.0,1,0.0,1
3729,max_ml,20,20,1,3,0.05,0.95,0.915721591269873,18,0.0,1,0.0,1,0.0,1
3730,max_ml,20,20,1,3,0.05,0.95,0.8761483888392991,6,1.0,1,1.0,1,1.0,1
3731,max_ml,20,20,1,3,0.05,0.95,0.9254350401091884,32,0.0,1,0.0,1,0.0,1
3732,max_ml,20,20,1,3,0.05,0.95,0.9214451307949733,6,1.0,1,1.0,1,1.0,1
3733,max_ml,20,20,1,3,0.05,0.95,0.9413987297835852,21,0.0,1,0.0,1,0.0,1
3734,max_ml,20,20,1,3,0.05,0.95,0.946448244424694,15,0.0,1,0.0,1,0.0,1
3735,max_ml,20,20,1,3,0.05,0.95,0.8473622487851876,6,1.0,1,1.0,1,1.0,1
3736,max_ml,20,20,1,3,0.05,0.95,0.9378427773229392,8,1.0,1,1.0,1,1.0,1
3737,max_ml,20,20,1,3,0.05,0.95,0.8936171650350826,12,0.0,1,0.0,1,0.0,1
3738,max_ml,20,20,1,3,0.05,0.95,0.6493983890426664,5,1.0,1,1.0,1,1.0,1
3739,max_ml,20,20,1,3,0.05,0.95,0.9003222764736328,22,0.0,1,0.0,1,0.0,1
3740,max_ml,20,20,1,3,0.05,0.95,0.9475806121586025,28,0.0,1,0.0,1,0.0,1
3741,max_ml,20,20,1,3,0.05,0.95,0.859362667961273,7,1.0,1,1.0,1,1.0,1
3742,max_ml,20,20,1,3,0.05,0.95,0.94360612630109,9,0.0,1,0.0,1,0.0,1
3743,max_ml,20,20,1,3,0.05,0.95,0.8479842883089407,12,0.0,1,0.0,1,0.0,1
3744,max_ml,20,20,1,3,0.05,0.95,0.9443049562115936,9,0.0,1,0.0,1,0.0,1
3745,max_ml,20,20,1,3,0.05,0.95,0.8768462027441067,36,0.0,1,0.0,1,0.0,1
3746,max_ml,20,20,1,3,0.05,0.95,0.7754977516603692,9,1.0,1,1.0,1,1.0,1
3747,max_ml,20,20,1,3,0.05,0.95,0.9195576445645915,9,1.0,1,1.0,1,1.0,1
3748,max_ml,20,20,1,3,0.05,0.95,0.9332474965961576,10,0.0,1,0.0,1,0.0,1
3749,max_ml,20,20,1,3,0.05,0.95,0.9302178044816568,17,0.0,1,0.0,1,0.0,1
3750,max_ml,20,20,1,3,0.05,0.95,0.9026726749679798,14,0.0,0,0.0,0,1.0,1
3751,max_ml,20,20,1,3,0.05,0.95,0.8972803134760149,17,0.0,1,0.0,1,0.0,1
3752,max_ml,20,20,1,3,0.05,0.95,0.9352449233420008,8,0.0,1,0.0,1,0.0,1
3753,max_ml,20,20,1,3,0.05,0.95,0.9432511320767756,15,0.0,1,0.0,1,0.0,1
3754,max_ml,20,20,1,3,0.05,0.95,0.9457423301846216,25,0.0,0,0.0,0,1.0,1
3755,max_ml,20,20,1,3,0.05,0.95,0.9072645878262172,12,0.0,0,1.0,1,1.0,1
3756,max_ml,20,20,1,3,0.05,0.95,0.8469582382707754,14,1.0,1,1.0,1,1.0,1
3757,max_ml,20,20,1,3,0.05,0.95,0.9404542459385512,9,1.0,1,1.0,1,1.0,1
3758,max_ml,20,20,1,3,0.05,0.95,0.8655773797272622,37,0.0,1,0.0,1,0.0,1
3759,max_ml,20,20,1,3,0.05,0.95,0.8814770576074968,8,1.0,1,1.0,1,1.0,1
3760,max_ml,20,20,1,3,0.05,0.95,0.9463032391809688,16,0.0,0,1.0,1,1.0,1
3761,max_ml,20,20,1,3,0.05,0.95,0.8701135377687627,11,0.0,0,0.0,0,1.0,1
3762,max_ml,20,20,1,3,0.05,0.95,0.9378075337788698,22,0.0,1,0.0,1,0.0,1
3763,max_ml,20,20,1,3,0.05,0.95,0.8317486343124229,12,1.0,1,1.0,1,1.0,1
3764,max_ml,20,20,1,3,0.05,0.95,0.9250877873975892,15,0.0,1,0.0,1,0.0,1
3765,max_ml,20,20,1,3,0.05,0.95,0.8736356987122853,6,1.0,1,1.0,1,1.0,1
3766,max_ml,20,20,1,3,0.05,0.95,0.8885522450993109,4,1.0,1,1.0,1,1.0,1
3767,max_ml,20,20,1,3,0.05,0.95,0.9342488295869944,24,0.0,1,0.0,1,0.0,1
3768,max_ml,20,20,1,3,0.05,0.95,0.9002259329815688,10,1.0,1,1.0,1,1.0,1
3769,max_ml,20,20,1,3,0.05,0.95,0.9339475857626596,22,0.0,1,0.0,1,0.0,1
3770,max_ml,20,20,1,3,0.05,0.95,0.8171068647798688,8,1.0,1,1.0,1,1.0,1
3771,max_ml,20,20,1,3,0.05,0.95,0.9443371861761148,14,0.0,1,0.0,1,0.0,1
3772,max_ml,20,20,1,3,0.05,0.95,0.9319919816779996,19,0.0,1,0.0,1,0.0,1
3773,max_ml,20,20,1,3,0.05,0.95,0.8735014035704124,15,0.0,0,1.0,1,1.0,1
3774,max_ml,20,20,1,3,0.05,0.95,0.8892776877118235,16,0.0,0,0.0,0,1.0,1
3775,max_ml,20,20,1,3,0.05,0.95,0.9495490142218724,9,1.0,1,1.0,1,1.0,1
3776,max_ml,20,20,1,3,0.05,0.95,0.9106454393602296,25,0.0,1,0.0,1,0.0,1
3777,max_ml,20,20,1,3,0.05,0.95,0.9489044041831745,22,0.0,1,0.0,1,0.0,1
3778,max_ml,20,20,1,3,0.05,0.95,0.9304032242754134,18,0.0,1,0.0,1,0.0,1
3779,max_ml,20,20,1,3,0.05,0.95,0.8867853329631192,8,0.0,1,0.0,1,0.0,1
3780,max_ml,20,20,1,3,0.05,0.95,0.8826517435277726,17,0.0,1,0.0,1,0.0,1
3781,max_ml,20,20,1,3,0.05,0.95,0.8720256057284895,15,0.0,1,0.0,1,0.0,1
3782,max_ml,20,20,1,3,0.05,0.95,0.7997947279204835,12,1.0,1,1.0,1,1.0,1
3783,max_ml,20,20,1,3,0.05,0.95,0.8965250037385684,10,1.0,1,1.0,1,1.0,1
3784,max_ml,20,20,1,3,0.05,0.95,0.9185173586646048,13,0.0,1,0.0,1,0.0,1
3785,max_ml,20,20,1,3,0.05,0.95,0.9037050187427744,10,0.0,1,0.0,1,0.0,1
3786,max_ml,20,20,1,3,0.05,0.95,0.8085160472953323,7,1.0,1,1.0,1,1.0,1
3787,max_ml,20,20,1,3,0.05,0.95,0.8803588314081996,10,1.0,1,1.0,1,1.0,1
3788,max_ml,20,20,1,3,0.05,0.95,0.9385850411474652,46,0.0,1,0.0,1,0.0,1
3789,max_ml,20,20,1,3,0.05,0.95,0.8628854249288361,12,0.0,0,1.0,1,1.0,1
3790,max_ml,20,20,1,3,0.05,0.95,0.9368708480392642,30,0.0,1,0.0,1,0.0,1
3791,max_ml,20,20,1,3,0.05,0.95,0.9412664398815754,26,0.0,1,0.0,1,0.0,1
3792,max_ml,20,20,1,3,0.05,0.95,0.8472465229269706,8,1.0,1,0.0,0,0.0,0
3793,max_ml,20,20,1,3,0.05,0.95,0.9413067197171464,56,0.0,1,0.0,1,0.0,1
3794,max_ml,20,20,1,3,0.05,0.95,0.8775975595108838,10,0.0,1,0.0,1,0.0,1
3795,max_ml,20,20,1,3,0.05,0.95,0.938507801222786,18,0.0,1,0.0,1,0.0,1
3796,max_ml,20,20,1,3,0.05,0.95,0.9319297818703848,12,0.0,0,1.0,1,1.0,1
3797,max_ml,20,20,1,3,0.05,0.95,0.7566319383571446,9,1.0,1,1.0,1,1.0,1
3798,max_ml,20,20,1,3,0.05,0.95,0.9069251720955652,30,0.0,1,0.0,1,0.0,1
3799,max_ml,20,20,1,3,0.05,0.95,0.9290213796992668,20,0.0,1,0.0,1,0.0,1
3800,max_ml,20,20,1,3,0.05,0.95,0.8966679557639033,15,0.0,1,0.0,1,0.0,1
3801,max_ml,20,20,1,3,0.05,0.95,0.9414946103386904,42,0.0,1,0.0,1,0.0,1
3802,max_ml,20,20,1,3,0.05,0.95,0.945730865614102,20,0.0,1,0.0,1,0.0,1
3803,max_ml,20,20,1,3,0.05,0.95,0.866632019770374,13,0.0,0,1.0,1,0.0,0
3804,max_ml,20,20,1,3,0.05,0.95,0.8899267466867485,17,0.0,1,0.0,1,0.0,1
3805,max_ml,20,20,1,3,0.05,0.95,0.9252305160987891,22,0.0,1,0.0,1,0.0,1
3806,max_ml,20,20,1,3,0.05,0.95,0.9470418900329372,12,0.0,1,0.0,1,0.0,1
3807,max_ml,20,20,1,3,0.05,0.95,0.947046975070224,30,0.0,1,0.0,1,0.0,1
3808,max_ml,20,20,1,3,0.05,0.95,0.9276156495048472,14,0.0,1,0.0,1,0.0,1
3809,max_ml,20,20,1,3,0.05,0.95,0.9416857729621236,14,1.0,1,1.0,1,1.0,1
3810,max_ml,20,20,1,3,0.05,0.95,0.9196974231001136,20,0.0,1,0.0,1,0.0,1
3811,max_ml,20,20,1,3,0.05,0.95,0.8980104655608525,8,0.0,1,0.0,1,0.0,1
3812,max_ml,20,20,1,3,0.05,0.95,0.9302466623527224,17,0.0,1,0.0,1,0.0,1
3813,max_ml,20,20,1,3,0.05,0.95,0.9264036054263344,45,0.0,1,0.0,1,0.0,1
3814,max_ml,20,20,1,3,0.05,0.95,0.8102904665235978,5,1.0,1,1.0,1,1.0,1
3815,max_ml,20,20,1,3,0.05,0.95,0.8765424962897936,15,0.0,1,0.0,1,0.0,1
3816,max_ml,20,20,1,3,0.05,0.95,0.9306279829821952,35,0.0,1,0.0,1,0.0,1
3817,max_ml,20,20,1,3,0.05,0.95,0.9216259840353208,36,0.0,1,0.0,1,0.0,1
3818,max_ml,20,20,1,3,0.05,0.95,0.8754444727963904,8,1.0,1,1.0,1,1.0,1
3819,max_ml,20,20,1,3,0.05,0.95,0.9401068533533852,18,0.0,1,0.0,1,0.0,1
3820,max_ml,20,20,1,3,0.05,0.95,0.9450589193163104,18,0.0,1,0.0,1,0.0,1
3821,max_ml,20,20,1,3,0.05,0.95,0.9378184637309022,16,0.0,1,0.0,1,0.0,1
3822,max_ml,20,20,1,3,0.05,0.95,0.7951664749094812,4,1.0,1,1.0,1,1.0,1
3823,max_ml,20,20,1,3,0.05,0.95,0.933079331894731,10,0.0,0,1.0,1,0.0,0
3824,max_ml,20,20,1,3,0.05,0.95,0.8915528586453694,21,0.0,1,0.0,1,0.0,1
3825,max_ml,20,20,1,3,0.05,0.95,0.9287285344365408,24,0.0,1,0.0,1,0.0,1
3826,max_ml,20,20,1,3,0.05,0.95,0.9326021203552902,8,1.0,1,1.0,1,0.0,0
3827,max_ml,20,20,1,3,0.05,0.95,0.9444990526651926,53,0.0,1,0.0,1,0.0,1
3828,max_ml,20,20,1,3,0.05,0.95,0.8862753847381826,27,0.0,1,0.0,1,0.0,1
3829,max_ml,20,20,1,3,0.05,0.95,0.8586241112782612,12,0.0,1,0.0,1,0.0,1
3830,max_ml,20,20,1,3,0.05,0.95,0.8765419762069274,12,0.0,1,0.0,1,0.0,1
3831,max_ml,20,20,1,3,0.05,0.95,0.8815466751706337,20,0.0,1,0.0,1,0.0,1
3832,max_ml,20,20,1,3,0.05,0.95,0.9446664744866248,22,0.0,1,0.0,1,0.0,1
3833,max_ml,20,20,1,3,0.05,0.95,0.928801717542259,31,0.0,1,0.0,1,0.0,1
3834,max_ml,20,20,1,3,0.05,0.95,0.8987541159466783,29,0.0,1,0.0,1,0.0,1
3835,max_ml,20,20,1,3,0.05,0.95,0.9244940754861508,12,0.0,1,0.0,1,0.0,1
3836,max_ml,20,20,1,3,0.05,0.95,0.7710695698828696,7,1.0,1,1.0,1,1.0,1
3837,max_ml,20,20,1,3,0.05,0.95,0.9309822205340944,6,1.0,1,1.0,1,1.0,1
3838,max_ml,20,20,1,3,0.05,0.95,0.918489360941412,8,0.0,0,1.0,1,0.0,0
3839,max_ml,20,20,1,3,0.05,0.95,0.9482538113055752,41,0.0,1,0.0,1,0.0,1
3840,max_ml,20,20,1,3,0.05,0.95,0.818616240051025,20,0.0,1,0.0,1,0.0,1
3841,max_ml,20,20,1,3,0.05,0.95,0.9369298368105156,4,1.0,1,1.0,1,1.0,1
3842,max_ml,20,20,1,3,0.05,0.95,0.9050495785531346,21,0.0,1,0.0,1,0.0,1
3843,max_ml,20,20,1,3,0.05,0.95,0.8815006153767669,6,1.0,1,1.0,1,1.0,1
3844,max_ml,20,20,1,3,0.05,0.95,0.8764676350560076,12,1.0,1,1.0,1,1.0,1
3845,max_ml,20,20,1,3,0.05,0.95,0.9457257731201588,11,0.0,1,0.0,1,0.0,1
3846,max_ml,20,20,1,3,0.05,0.95,0.9425169709261824,24,0.0,1,0.0,1,0.0,1
3847,max_ml,20,20,1,3,0.05,0.95,0.8764119388240555,18,0.0,1,0.0,1,0.0,1
3848,max_ml,20,20,1,3,0.05,0.95,0.943586351930928,17,0.0,1,0.0,1,0.0,1
3849,max_ml,20,20,1,3,0.05,0.95,0.7440987192545288,8,1.0,1,1.0,1,1.0,1
3850,max_ml,20,20,1,3,0.05,0.95,0.905985330996588,31,0.0,1,0.0,1,0.0,1
3851,max_ml,20,20,1,3,0.05,0.95,0.944698581055355,8,1.0,1,1.0,1,1.0,1
3852,max_ml,20,20,1,3,0.05,0.95,0.9099305422115832,6,1.0,1,1.0,1,1.0,1
3853,max_ml,20,20,1,3,0.05,0.95,0.9235313750149802,32,0.0,1,0.0,1,0.0,1
3854,max_ml,20,20,1,3,0.05,0.95,0.9395383835695356,10,0.0,1,0.0,1,0.0,1
3855,max_ml,20,20,1,3,0.05,0.95,0.8662103258479575,31,0.0,1,0.0,1,0.0,1
3856,max_ml,20,20,1,3,0.05,0.95,0.93086803605499,4,1.0,1,1.0,1,1.0,1
3857,max_ml,20,20,1,3,0.05,0.95,0.91720486126648,24,0.0,1,0.0,1,0.0,1
3858,max_ml,20,20,1,3,0.05,0.95,0.8522579784574885,20,0.0,1,0.0,1,0.0,1
3859,max_ml,20,20,1,3,0.05,0.95,0.8923291583755122,15,0.0,1,0.0,1,0.0,1
3860,max_ml,20,20,1,3,0.05,0.95,0.9209773578799048,17,0.0,1,0.0,1,0.0,1
3861,max_ml,20,20,1,3,0.05,0.95,0.9017518956029956,4,1.0,1,1.0,1,1.0,1
3862,max_ml,20,20,1,3,0.05,0.95,0.9306558444993444,25,0.0,1,0.0,1,0.0,1
3863,max_ml,20,20,1,3,0.05,0.95,0.8879894299850345,15,0.0,1,0.0,1,0.0,1
3864,max_ml,20,20,1,3,0.05,0.95,0.8682840249304212,12,1.0,1,1.0,1,1.0,1
3865,max_ml,20,20,1,3,0.05,0.95,0.9497702649775468,20,0.0,1,0.0,1,0.0,1
3866,max_ml,20,20,1,3,0.05,0.95,0.911380224233145,7,1.0,1,1.0,1,1.0,1
3867,max_ml,20,20,1,3,0.05,0.95,0.8565038161811049,10,1.0,1,1.0,1,1.0,1
3868,max_ml,20,20,1,3,0.05,0.95,0.939617256870788,8,1.0,1,1.0,1,1.0,1
3869,max_ml,20,20,1,3,0.05,0.95,0.838210459078281,10,0.0,1,0.0,1,0.0,1
3870,max_ml,20,20,1,3,0.05,0.95,0.9397203673164908,13,0.0,1,0.0,1,0.0,1
3871,max_ml,20,20,1,3,0.05,0.95,0.8833863969115262,16,0.0,0,1.0,1,1.0,1
3872,max_ml,20,20,1,3,0.05,0.95,0.9141390179954878,49,0.0,1,0.0,1,0.0,1
3873,max_ml,20,20,1,3,0.05,0.95,0.941793258291073,17,0.0,1,0.0,1,0.0,1
3874,max_ml,20,20,1,3,0.05,0.95,0.9450763383553152,19,0.0,1,0.0,1,0.0,1
3875,max_ml,20,20,1,3,0.05,0.95,0.8318798940439998,12,0.0,1,0.0,1,0.0,1
3876,max_ml,20,20,1,3,0.05,0.95,0.9337863617728256,4,1.0,1,1.0,1,1.0,1
3877,max_ml,20,20,1,3,0.05,0.95,0.9205565688551376,8,1.0,1,1.0,1,0.0,0
3878,max_ml,20,20,1,3,0.05,0.95,0.8829512588412836,6,1.0,1,1.0,1,1.0,1
3879,max_ml,20,20,1,3,0.05,0.95,0.9204984752827188,20,0.0,1,0.0,1,0.0,1
3880,max_ml,20,20,1,3,0.05,0.95,0.8255781643765212,9,0.0,0,1.0,1,1.0,1
3881,max_ml,20,20,1,3,0.05,0.95,0.930944662229732,57,0.0,1,0.0,1,0.0,1
3882,max_ml,20,20,1,3,0.05,0.95,0.8840305431448238,14,1.0,1,1.0,1,1.0,1
3883,max_ml,20,20,1,3,0.05,0.95,0.9338049879655772,27,0.0,1,0.0,1,0.0,1
3884,max_ml,20,20,1,3,0.05,0.95,0.9018825220084752,5,1.0,1,1.0,1,1.0,1
3885,max_ml,20,20,1,3,0.05,0.95,0.908915254167785,8,0.0,1,0.0,1,0.0,1
3886,max_ml,20,20,1,3,0.05,0.95,0.9343123191811534,13,0.0,1,0.0,1,0.0,1
3887,max_ml,20,20,1,3,0.05,0.95,0.9015154651955996,8,1.0,1,1.0,1,0.0,0
3888,max_ml,20,20,1,3,0.05,0.95,0.9474356431355536,26,0.0,1,0.0,1,0.0,1
3889,max_ml,20,20,1,3,0.05,0.95,0.9497801448514104,18,0.0,0,1.0,1,0.0,0
3890,max_ml,20,20,1,3,0.05,0.95,0.9355043739319916,54,0.0,1,0.0,1,0.0,1
3891,max_ml,20,20,1,3,0.05,0.95,0.8765578282053335,9,0.0,0,1.0,1,1.0,1
3892,max_ml,20,20,1,3,0.05,0.95,0.9412487519540166,12,0.0,1,0.0,1,0.0,1
3893,max_ml,20,20,1,3,0.05,0.95,0.8786684322093689,19,0.0,1,0.0,1,0.0,1
3894,max_ml,20,20,1,3,0.05,0.95,0.9296504016988656,13,0.0,1,0.0,1,0.0,1
3895,max_ml,20,20,1,3,0.05,0.95,0.8544442479499695,6,1.0,1,1.0,1,1.0,1
3896,max_ml,20,20,1,3,0.05,0.95,0.932792007178852,22,0.0,1,0.0,1,0.0,1
3897,max_ml,20,20,1,3,0.05,0.95,0.9260763594555332,15,0.0,1,0.0,1,0.0,1
3898,max_ml,20,20,1,3,0.05,0.95,0.9343506999504398,12,0.0,1,0.0,1,0.0,1
3899,max_ml,20,20,1,3,0.05,0.95,0.9424700704918464,25,0.0,1,0.0,1,0.0,1
3900,max_ml,20,20,1,3,0.05,0.95,0.9268716022230516,12,0.0,1,0.0,1,0.0,1
3901,max_ml,20,20,1,3,0.05,0.95,0.8846034844933339,9,1.0,1,0.0,0,0.0,0
3902,max_ml,20,20,1,3,0.05,0.95,0.8472265655740717,5,1.0,1,1.0,1,1.0,1
3903,max_ml,20,20,1,3,0.05,0.95,0.8859491424864664,4,1.0,1,1.0,1,1.0,1
3904,max_ml,20,20,1,3,0.05,0.95,0.919616797045686,7,1.0,1,1.0,1,1.0,1
3905,max_ml,20,20,1,3,0.05,0.95,0.9427877972451296,3,1.0,1,1.0,1,1.0,1
3906,max_ml,20,20,1,3,0.05,0.95,0.9487033984231358,13,0.0,1,0.0,1,0.0,1
3907,max_ml,20,20,1,3,0.05,0.95,0.9255712629333142,10,0.0,1,0.0,1,0.0,1
3908,max_ml,20,20,1,3,0.05,0.95,0.9401837584862272,12,0.0,1,0.0,1,0.0,1
3909,max_ml,20,20,1,3,0.05,0.95,0.9346643704612736,15,0.0,1,0.0,1,0.0,1
3910,max_ml,20,20,1,3,0.05,0.95,0.9443416341218837,46,0.0,1,0.0,1,0.0,1
3911,max_ml,20,20,1,3,0.05,0.95,0.9190386320487296,16,0.0,1,0.0,1,0.0,1
3912,max_ml,20,20,1,3,0.05,0.95,0.9149812971970526,10,1.0,1,1.0,1,0.0,0
3913,max_ml,20,20,1,3,0.05,0.95,0.9362283515161468,51,0.0,1,0.0,1,0.0,1
3914,max_ml,20,20,1,3,0.05,0.95,0.9301957822505682,10,0.0,1,0.0,1,0.0,1
3915,max_ml,20,20,1,3,0.05,0.95,0.9338882766546984,12,0.0,1,0.0,1,0.0,1
3916,max_ml,20,20,1,3,0.05,0.95,0.9213010351326554,9,0.0,0,1.0,1,0.0,0
3917,max_ml,20,20,1,3,0.05,0.95,0.9483559725698292,37,0.0,1,0.0,1,0.0,1
3918,max_ml,20,20,1,3,0.05,0.95,0.8750404677786294,11,0.0,1,0.0,1,0.0,1
3919,max_ml,20,20,1,3,0.05,0.95,0.8750853721593665,8,1.0,1,1.0,1,1.0,1
3920,max_ml,20,20,1,3,0.05,0.95,0.9186202820293148,52,0.0,1,0.0,1,0.0,1
3921,max_ml,20,20,1,3,0.05,0.95,0.8495163889410607,28,0.0,1,0.0,1,0.0,1
3922,max_ml,20,20,1,3,0.05,0.95,0.9049303392268332,5,1.0,1,1.0,1,1.0,1
3923,max_ml,20,20,1,3,0.05,0.95,0.883028175361614,22,0.0,1,0.0,1,0.0,1
3924,max_ml,20,20,1,3,0.05,0.95,0.9077238736564288,18,0.0,0,0.0,0,1.0,1
3925,max_ml,20,20,1,3,0.05,0.95,0.8549881418527494,8,0.0,0,1.0,1,0.0,0
3926,max_ml,20,20,1,3,0.05,0.95,0.9323417006861624,14,0.0,1,0.0,1,0.0,1
3927,max_ml,20,20,1,3,0.05,0.95,0.8267039401593964,14,0.0,1,0.0,1,0.0,1
3928,max_ml,20,20,1,3,0.05,0.95,0.9142548581417276,25,0.0,1,0.0,1,0.0,1
3929,max_ml,20,20,1,3,0.05,0.95,0.9410300086950116,23,0.0,1,0.0,1,0.0,1
3930,max_ml,20,20,1,3,0.05,0.95,0.908661992838152,12,1.0,1,1.0,1,1.0,1
3931,max_ml,20,20,1,3,0.05,0.95,0.9338307760670927,21,0.0,1,0.0,1,0.0,1
3932,max_ml,20,20,1,3,0.05,0.95,0.8519890706630765,11,0.0,1,0.0,1,0.0,1
3933,max_ml,20,20,1,3,0.05,0.95,0.9464080097956312,43,0.0,1,0.0,1,0.0,1
3934,max_ml,20,20,1,3,0.05,0.95,0.9339903981805436,18,0.0,1,0.0,1,0.0,1
3935,max_ml,20,20,1,3,0.05,0.95,0.8301749812316851,11,0.0,1,0.0,1,0.0,1
3936,max_ml,20,20,1,3,0.05,0.95,0.9303515205979794,13,0.0,1,0.0,1,0.0,1
3937,max_ml,20,20,1,3,0.05,0.95,0.9320541304242076,55,0.0,1,0.0,1,0.0,1
3938,max_ml,20,20,1,3,0.05,0.95,0.9469633577830876,62,0.0,1,0.0,1,0.0,1
3939,max_ml,20,20,1,3,0.05,0.95,0.9466107602327548,27,0.0,1,0.0,1,0.0,1
3940,max_ml,20,20,1,3,0.05,0.95,0.9483510880486838,36,0.0,1,0.0,1,0.0,1
3941,max_ml,20,20,1,3,0.05,0.95,0.9475943985779882,13,0.0,1,0.0,1,0.0,1
3942,max_ml,20,20,1,3,0.05,0.95,0.9234417003738524,6,1.0,1,1.0,1,1.0,1
3943,max_ml,20,20,1,3,0.05,0.95,0.9445441676187484,21,0.0,1,0.0,1,0.0,1
3944,max_ml,20,20,1,3,0.05,0.95,0.9382556829728044,51,0.0,1,0.0,1,0.0,1
3945,max_ml,20,20,1,3,0.05,0.95,0.948738757526662,20,0.0,1,0.0,1,0.0,1
3946,max_ml,20,20,1,3,0.05,0.95,0.897441956362434,21,0.0,1,0.0,1,0.0,1
3947,max_ml,20,20,1,3,0.05,0.95,0.8466154006263326,7,1.0,1,1.0,1,1.0,1
3948,max_ml,20,20,1,3,0.05,0.95,0.9204226764061798,20,0.0,1,0.0,1,0.0,1
3949,max_ml,20,20,1,3,0.05,0.95,0.9279772331242772,8,1.0,1,1.0,1,1.0,1
3950,max_ml,20,20,1,3,0.05,0.95,0.9301032056235364,9,0.0,1,0.0,1,0.0,1
3951,max_ml,20,20,1,3,0.05,0.95,0.9267376667629726,14,0.0,1,0.0,1,0.0,1
3952,max_ml,20,20,1,3,0.05,0.95,0.8954509372578192,19,0.0,1,0.0,1,0.0,1
3953,max_ml,20,20,1,3,0.05,0.95,0.9045123880092026,9,0.0,1,0.0,1,0.0,1
3954,max_ml,20,20,1,3,0.05,0.95,0.9472713375239188,25,0.0,1,0.0,1,0.0,1
3955,max_ml,20,20,1,3,0.05,0.95,0.9461354027386252,17,0.0,1,0.0,1,0.0,1
3956,max_ml,20,20,1,3,0.05,0.95,0.933467285599046,16,0.0,1,0.0,1,0.0,1
3957,max_ml,20,20,1,3,0.05,0.95,0.9485636874414504,44,0.0,1,0.0,1,0.0,1
3958,max_ml,20,20,1,3,0.05,0.95,0.8235788646425455,8,1.0,1,1.0,1,1.0,1
3959,max_ml,20,20,1,3,0.05,0.95,0.8078480903080314,5,1.0,1,1.0,1,1.0,1
3960,max_ml,20,20,1,3,0.05,0.95,0.9462285500473872,21,0.0,1,0.0,1,0.0,1
3961,max_ml,20,20,1,3,0.05,0.95,0.9391209946878728,10,0.0,0,1.0,1,0.0,0
3962,max_ml,20,20,1,3,0.05,0.95,0.9386748830472867,13,0.0,1,0.0,1,0.0,1
3963,max_ml,20,20,1,3,0.05,0.95,0.9264714687358732,13,0.0,1,0.0,1,0.0,1
3964,max_ml,20,20,1,3,0.05,0.95,0.7543546039192088,8,1.0,1,1.0,1,1.0,1
3965,max_ml,20,20,1,3,0.05,0.95,0.9240876351722102,44,0.0,1,0.0,1,0.0,1
3966,max_ml,20,20,1,3,0.05,0.95,0.9047123242229068,19,0.0,1,0.0,1,0.0,1
3967,max_ml,20,20,1,3,0.05,0.95,0.9442205627420855,11,0.0,1,0.0,1,0.0,1
3968,max_ml,20,20,1,3,0.05,0.95,0.9390370523742224,19,0.0,1,0.0,1,0.0,1
3969,max_ml,20,20,1,3,0.05,0.95,0.9390324935702888,67,0.0,1,0.0,1,0.0,1
3970,max_ml,20,20,1,3,0.05,0.95,0.7742505885730104,6,1.0,1,1.0,1,1.0,1
3971,max_ml,20,20,1,3,0.05,0.95,0.9273276336642128,58,0.0,1,0.0,1,0.0,1
3972,max_ml,20,20,1,3,0.05,0.95,0.8813979316219489,14,0.0,0,0.0,0,1.0,1
3973,max_ml,20,20,1,3,0.05,0.95,0.9317996625507928,28,0.0,1,0.0,1,0.0,1
3974,max_ml,20,20,1,3,0.05,0.95,0.9332279152765957,7,1.0,1,1.0,1,1.0,1
3975,max_ml,20,20,1,3,0.05,0.95,0.915837470826428,11,0.0,1,0.0,1,0.0,1
3976,max_ml,20,20,1,3,0.05,0.95,0.9121168318519042,52,0.0,1,0.0,1,0.0,1
3977,max_ml,20,20,1,3,0.05,0.95,0.8939079313220014,7,0.0,1,0.0,1,0.0,1
3978,max_ml,20,20,1,3,0.05,0.95,0.9341756349239904,10,0.0,1,0.0,1,0.0,1
3979,max_ml,20,20,1,3,0.05,0.95,0.9187800409319004,22,0.0,1,0.0,1,0.0,1
3980,max_ml,20,20,1,3,0.05,0.95,0.8360569923114332,13,0.0,1,0.0,1,0.0,1
3981,max_ml,20,20,1,3,0.05,0.95,0.9061313117181892,14,0.0,1,0.0,1,0.0,1
3982,max_ml,20,20,1,3,0.05,0.95,0.9287380789010784,22,0.0,1,0.0,1,0.0,1
3983,max_ml,20,20,1,3,0.05,0.95,0.7907576450718731,9,1.0,1,1.0,1,1.0,1
3984,max_ml,20,20,1,3,0.05,0.95,0.9298642669060316,10,0.0,0,0.0,0,1.0,1
3985,max_ml,20,20,1,3,0.05,0.95,0.9267080153229574,26,0.0,1,0.0,1,0.0,1
3986,max_ml,20,20,1,3,0.05,0.95,0.911101271438764,7,0.0,1,0.0,1,0.0,1
3987,max_ml,20,20,1,3,0.05,0.95,0.932609262622386,8,0.0,1,0.0,1,0.0,1
3988,max_ml,20,20,1,3,0.05,0.95,0.9191768384063193,23,0.0,1,0.0,1,0.0,1
3989,max_ml,20,20,1,3,0.05,0.95,0.9496863058824656,16,0.0,1,0.0,1,0.0,1
3990,max_ml,20,20,1,3,0.05,0.95,0.9307347542685792,10,0.0,1,0.0,1,0.0,1
3991,max_ml,20,20,1,3,0.05,0.95,0.9077638129887609,18,0.0,1,0.0,1,0.0,1
3992,max_ml,20,20,1,3,0.05,0.95,0.9277828295643404,11,0.0,0,0.0,0,1.0,1
3993,max_ml,20,20,1,3,0.05,0.95,0.9234980360140944,13,0.0,1,0.0,1,0.0,1
3994,max_ml,20,20,1,3,0.05,0.95,0.9023831843988064,23,0.0,1,0.0,1,0.0,1
3995,max_ml,20,20,1,3,0.05,0.95,0.9443724099295236,14,0.0,1,0.0,1,0.0,1
3996,max_ml,20,20,1,3,0.05,0.95,0.8688900912460057,8,1.0,1,1.0,1,1.0,1
3997,max_ml,20,20,1,3,0.05,0.95,0.878528014255976,10,0.0,1,0.0,1,0.0,1
3998,max_ml,20,20,1,3,0.05,0.95,0.9172718722232488,37,0.0,1,0.0,1,0.0,1
3999,max_ml,20,20,1,3,0.05,0.95,0.9403854813354012,91,0.0,1,0.0,1,0.0,1
4000,max_ml,20,20,1,3,0.05,0.95,0.8246528504790102,4,1.0,1,1.0,1,1.0,1
4001,max_ml,20,20,1,3,0.05,0.95,0.9228280758315308,6,1.0,1,1.0,1,1.0,1
4002,max_ml,20,20,1,3,0.05,0.95,0.9335277809548026,44,0.0,1,0.0,1,0.0,1
4003,max_ml,20,20,1,3,0.05,0.95,0.8379669137267111,12,0.0,1,0.0,1,0.0,1
4004,max_ml,20,20,1,3,0.05,0.95,0.880711645400579,25,0.0,1,0.0,1,0.0,1
4005,max_ml,20,20,1,3,0.05,0.95,0.9312343095592688,23,0.0,1,0.0,1,0.0,1
4006,max_ml,20,20,1,3,0.05,0.95,0.9463410222848696,15,0.0,1,0.0,1,0.0,1
4007,max_ml,20,20,1,3,0.05,0.95,0.891141210937603,5,1.0,1,1.0,1,1.0,1
4008,max_ml,20,20,1,3,0.05,0.95,0.9199907757008478,21,0.0,1,0.0,1,0.0,1
4009,max_ml,20,20,1,3,0.05,0.95,0.900726476884858,7,1.0,1,1.0,1,1.0,1
4010,max_ml,20,20,1,3,0.05,0.95,0.8363883354410516,9,0.0,1,0.0,1,0.0,1
4011,max_ml,20,20,1,3,0.05,0.95,0.790807835307677,7,1.0,1,1.0,1,1.0,1
4012,max_ml,20,20,1,3,0.05,0.95,0.9367799507055558,4,1.0,1,1.0,1,1.0,1
4013,max_ml,20,20,1,3,0.05,0.95,0.9009733342525944,9,1.0,1,1.0,1,1.0,1
4014,max_ml,20,20,1,3,0.05,0.95,0.9465327421222338,31,0.0,1,0.0,1,0.0,1
4015,max_ml,20,20,1,3,0.05,0.95,0.9264064665055538,49,0.0,1,0.0,1,0.0,1
4016,max_ml,20,20,1,3,0.05,0.95,0.932436199226278,11,0.0,1,0.0,1,0.0,1
4017,max_ml,20,20,1,3,0.05,0.95,0.8666340339710298,10,0.0,1,0.0,1,0.0,1
4018,max_ml,20,20,1,3,0.05,0.95,0.8449201337806967,12,0.0,1,0.0,1,0.0,1
4019,max_ml,20,20,1,3,0.05,0.95,0.9237858093270908,23,0.0,1,0.0,1,0.0,1
4020,max_ml,20,20,1,3,0.05,0.95,0.9359247453814376,13,0.0,1,0.0,1,0.0,1
4021,max_ml,20,20,1,3,0.05,0.95,0.8894726501482922,11,0.0,1,0.0,1,0.0,1
4022,max_ml,20,20,1,3,0.05,0.95,0.9370658752449192,13,0.0,1,0.0,1,0.0,1
4023,max_ml,20,20,1,3,0.05,0.95,0.906775966319086,50,0.0,1,0.0,1,0.0,1
4024,max_ml,20,20,1,3,0.05,0.95,0.8677066376279615,7,1.0,1,1.0,1,1.0,1
4025,max_ml,20,20,1,3,0.05,0.95,0.9385217682809004,23,0.0,1,0.0,1,0.0,1
4026,max_ml,20,20,1,3,0.05,0.95,0.9343058376212604,22,0.0,1,0.0,1,0.0,1
4027,max_ml,20,20,1,3,0.05,0.95,0.8148071468047081,14,0.0,1,0.0,1,0.0,1
4028,max_ml,20,20,1,3,0.05,0.95,0.9297916897618674,22,0.0,1,0.0,1,0.0,1
4029,max_ml,20,20,1,3,0.05,0.95,0.927874973027487,21,0.0,1,0.0,1,0.0,1
4030,max_ml,20,20,1,3,0.05,0.95,0.916905112843714,13,0.0,1,0.0,1,0.0,1
4031,max_ml,20,20,1,3,0.05,0.95,0.930195832320188,10,0.0,1,0.0,1,0.0,1
4032,max_ml,20,20,1,3,0.05,0.95,0.8779351462260091,15,0.0,1,0.0,1,0.0,1
4033,max_ml,20,20,1,3,0.05,0.95,0.9432751123269107,32,0.0,1,0.0,1,0.0,1
4034,max_ml,20,20,1,3,0.05,0.95,0.9413797598419744,12,0.0,1,0.0,1,0.0,1
4035,max_ml,20,20,1,3,0.05,0.95,0.9205128637290828,49,0.0,1,0.0,1,0.0,1
4036,max_ml,20,20,1,3,0.05,0.95,0.8983338830292299,8,1.0,1,1.0,1,1.0,1
4037,max_ml,20,20,1,3,0.05,0.95,0.8500348299687391,7,1.0,1,1.0,1,1.0,1
4038,max_ml,20,20,1,3,0.05,0.95,0.8542942263540517,8,1.0,1,1.0,1,1.0,1
4039,max_ml,20,20,1,3,0.05,0.95,0.9451158248528015,23,0.0,1,0.0,1,0.0,1
4040,max_ml,20,20,1,3,0.05,0.95,0.920506914292701,26,0.0,1,0.0,1,0.0,1
4041,max_ml,20,20,1,3,0.05,0.95,0.9496665398459252,16,0.0,1,0.0,1,0.0,1
4042,max_ml,20,20,1,3,0.05,0.95,0.908389314461543,15,0.0,1,0.0,1,0.0,1
4043,max_ml,20,20,1,3,0.05,0.95,0.9471534972139768,20,0.0,1,0.0,1,0.0,1
4044,max_ml,20,20,1,3,0.05,0.95,0.9125955364256434,10,0.0,1,0.0,1,0.0,1
4045,max_ml,20,20,1,3,0.05,0.95,0.949557630450843,16,0.0,1,0.0,1,0.0,1
4046,max_ml,20,20,1,3,0.05,0.95,0.8405832326883108,7,0.0,1,0.0,1,0.0,1
4047,max_ml,20,20,1,3,0.05,0.95,0.93089910614748,34,0.0,1,0.0,1,0.0,1
4048,max_ml,20,20,1,3,0.05,0.95,0.9376568889976123,29,0.0,1,0.0,1,0.0,1
4049,max_ml,20,20,1,3,0.05,0.95,0.8418555196806801,10,0.0,1,0.0,1,0.0,1
4050,max_ml,20,20,1,3,0.05,0.95,0.9196339668882072,11,0.0,1,0.0,1,0.0,1
4051,max_ml,20,20,1,3,0.05,0.95,0.8629521274177244,6,1.0,1,1.0,1,1.0,1
4052,max_ml,20,20,1,3,0.05,0.95,0.8702251808363654,8,1.0,1,1.0,1,1.0,1
4053,max_ml,20,20,1,3,0.05,0.95,0.9328442337225012,13,1.0,1,1.0,1,1.0,1
4054,max_ml,20,20,1,3,0.05,0.95,0.8873917018088676,10,0.0,1,0.0,1,0.0,1
4055,max_ml,20,20,1,3,0.05,0.95,0.8570898921554234,6,1.0,1,1.0,1,1.0,1
4056,max_ml,20,20,1,3,0.05,0.95,0.9445286007572924,14,0.0,1,0.0,1,0.0,1
4057,max_ml,20,20,1,3,0.05,0.95,0.8968724182075899,10,0.0,1,0.0,1,0.0,1
4058,max_ml,20,20,1,3,0.05,0.95,0.8556645771123202,6,1.0,1,1.0,1,1.0,1
4059,max_ml,20,20,1,3,0.05,0.95,0.8864501744700399,9,0.0,1,0.0,1,0.0,1
4060,max_ml,20,20,1,3,0.05,0.95,0.8668997917715932,34,0.0,1,0.0,1,0.0,1
4061,max_ml,20,20,1,3,0.05,0.95,0.9105090815640976,12,0.0,1,0.0,1,0.0,1
4062,max_ml,20,20,1,3,0.05,0.95,0.9487311307155852,11,0.0,1,0.0,1,0.0,1
4063,max_ml,20,20,1,3,0.05,0.95,0.8384823802250838,8,1.0,1,1.0,1,0.0,0
4064,max_ml,20,20,1,3,0.05,0.95,0.8433550231438751,10,0.0,1,0.0,1,0.0,1
4065,max_ml,20,20,1,3,0.05,0.95,0.921847075444994,12,0.0,1,0.0,1,0.0,1
4066,max_ml,20,20,1,3,0.05,0.95,0.9459632768189004,41,0.0,1,0.0,1,0.0,1
4067,max_ml,20,20,1,3,0.05,0.95,0.9266099241296178,26,0.0,1,0.0,1,0.0,1
4068,max_ml,20,20,1,3,0.05,0.95,0.8768030513932557,5,1.0,1,1.0,1,1.0,1
4069,max_ml,20,20,1,3,0.05,0.95,0.9274679599690546,16,0.0,1,0.0,1,0.0,1
4070,max_ml,20,20,1,3,0.05,0.95,0.8544061619928237,7,1.0,1,1.0,1,1.0,1
4071,max_ml,20,20,1,3,0.05,0.95,0.9289875818802156,16,0.0,1,0.0,1,0.0,1
4072,max_ml,20,20,1,3,0.05,0.95,0.8843058265851903,8,1.0,1,1.0,1,1.0,1
4073,max_ml,20,20,1,3,0.05,0.95,0.9490992187967444,12,0.0,1,0.0,1,0.0,1
4074,max_ml,20,20,1,3,0.05,0.95,0.9355093955514138,50,0.0,1,0.0,1,0.0,1
4075,max_ml,20,20,1,3,0.05,0.95,0.9391762978457174,21,0.0,1,0.0,1,0.0,1
4076,max_ml,20,20,1,3,0.05,0.95,0.8638651763925945,10,1.0,1,1.0,1,1.0,1
4077,max_ml,20,20,1,3,0.05,0.95,0.9003070128241866,16,0.0,0,0.0,0,1.0,1
4078,max_ml,20,20,1,3,0.05,0.95,0.9030144590274904,12,0.0,1,0.0,1,0.0,1
4079,max_ml,20,20,1,3,0.05,0.95,0.9392023185905464,32,0.0,1,0.0,1,0.0,1
4080,max_ml,20,20,1,3,0.05,0.95,0.946115282971373,9,0.0,0,1.0,1,1.0,1
4081,max_ml,20,20,1,3,0.05,0.95,0.9306955253392292,19,0.0,1,0.0,1,0.0,1
4082,max_ml,20,20,1,3,0.05,0.95,0.948953946865478,26,0.0,1,0.0,1,0.0,1
4083,max_ml,20,20,1,3,0.05,0.95,0.940160984197662,11,0.0,0,1.0,1,0.0,0
4084,max_ml,20,20,1,3,0.05,0.95,0.9292448181662356,25,0.0,1,0.0,1,0.0,1
4085,max_ml,20,20,1,3,0.05,0.95,0.8631044436279606,13,0.0,1,0.0,1,0.0,1
4086,max_ml,20,20,1,3,0.05,0.95,0.8788924322590456,15,0.0,1,0.0,1,0.0,1
4087,max_ml,20,20,1,3,0.05,0.95,0.9383098644707576,14,0.0,1,0.0,1,0.0,1
4088,max_ml,20,20,1,3,0.05,0.95,0.8814715069402222,10,0.0,1,0.0,1,0.0,1
4089,max_ml,20,20,1,3,0.05,0.95,0.9431718727425102,25,0.0,1,0.0,1,0.0,1
4090,max_ml,20,20,1,3,0.05,0.95,0.9384343072059034,7,0.0,1,0.0,1,0.0,1
4091,max_ml,20,20,1,3,0.05,0.95,0.8301599869357854,10,0.0,1,0.0,1,0.0,1
4092,max_ml,20,20,1,3,0.05,0.95,0.908887683799034,25,0.0,1,0.0,1,0.0,1
4093,max_ml,20,20,1,3,0.05,0.95,0.8916003745086977,44,0.0,1,0.0,1,0.0,1
4094,max_ml,20,20,1,3,0.05,0.95,0.9165355374841104,8,1.0,1,1.0,1,1.0,1
4095,max_ml,20,20,1,3,0.05,0.95,0.913747965221831,16,0.0,1,0.0,1,0.0,1
4096,max_ml,20,20,1,3,0.05,0.95,0.8925319206804431,17,1.0,1,1.0,1,1.0,1
4097,max_ml,20,20,1,3,0.05,0.95,0.9258752003078696,43,0.0,1,0.0,1,0.0,1
4098,max_ml,20,20,1,3,0.05,0.95,0.8978178587873306,14,0.0,1,0.0,1,0.0,1
4099,max_ml,20,20,1,3,0.05,0.95,0.9033324545103472,34,0.0,1,0.0,1,0.0,1
4100,max_ml,20,20,1,3,0.05,0.95,0.9368523024997608,11,1.0,1,1.0,1,1.0,1
4101,max_ml,20,20,1,3,0.05,0.95,0.8732764146337647,5,1.0,1,1.0,1,1.0,1
4102,max_ml,20,20,1,3,0.05,0.95,0.8593738080549561,12,1.0,1,1.0,1,1.0,1
4103,max_ml,20,20,1,3,0.05,0.95,0.9150148908834088,34,0.0,1,0.0,1,0.0,1
4104,max_ml,20,20,1,3,0.05,0.95,0.9158266270559116,12,0.0,1,0.0,1,0.0,1
4105,max_ml,20,20,1,3,0.05,0.95,0.945788979573614,19,0.0,1,0.0,1,0.0,1
4106,max_ml,20,20,1,3,0.05,0.95,0.8759165448226622,8,0.0,1,0.0,1,0.0,1
4107,max_ml,20,20,1,3,0.05,0.95,0.8225832539233698,16,0.0,1,0.0,1,0.0,1
4108,max_ml,20,20,1,3,0.05,0.95,0.9428251024104434,47,0.0,1,0.0,1,0.0,1
4109,max_ml,20,20,1,3,0.05,0.95,0.8220681401382102,11,1.0,1,1.0,1,1.0,1
4110,max_ml,20,20,1,3,0.05,0.95,0.8997669992505762,27,0.0,1,0.0,1,0.0,1
4111,max_ml,20,20,1,3,0.05,0.95,0.927895893755308,13,0.0,1,0.0,1,0.0,1
4112,max_ml,20,20,1,3,0.05,0.95,0.9373468917668356,31,0.0,1,0.0,1,0.0,1
4113,max_ml,20,20,1,3,0.05,0.95,0.9473226798332416,12,0.0,0,1.0,1,0.0,0
4114,max_ml,20,20,1,3,0.05,0.95,0.8831888027306011,9,1.0,1,1.0,1,1.0,1
4115,max_ml,20,20,1,3,0.05,0.95,0.904207320066501,13,0.0,1,0.0,1,0.0,1
4116,max_ml,20,20,1,3,0.05,0.95,0.9237565461280306,20,0.0,1,0.0,1,0.0,1
4117,max_ml,20,20,1,3,0.05,0.95,0.9442577812253092,11,0.0,0,0.0,0,1.0,1
4118,max_ml,20,20,1,3,0.05,0.95,0.945816405872741,14,0.0,1,0.0,1,0.0,1
4119,max_ml,20,20,1,3,0.05,0.95,0.9246277565275242,11,0.0,1,0.0,1,0.0,1
4120,max_ml,20,20,1,3,0.05,0.95,0.9257328832279142,10,0.0,0,1.0,1,0.0,0
4121,max_ml,20,20,1,3,0.05,0.95,0.8898754936249544,22,0.0,1,0.0,1,0.0,1
4122,max_ml,20,20,1,3,0.05,0.95,0.8992545766047474,11,0.0,1,0.0,1,0.0,1
4123,max_ml,20,20,1,3,0.05,0.95,0.9420130024911144,35,0.0,1,0.0,1,0.0,1
4124,max_ml,20,20,1,3,0.05,0.95,0.8965229446215249,13,1.0,1,1.0,1,1.0,1
4125,max_ml,20,20,1,3,0.05,0.95,0.921020796244924,15,0.0,1,0.0,1,0.0,1
4126,max_ml,20,20,1,3,0.05,0.95,0.839741010009873,22,0.0,1,0.0,1,0.0,1
4127,max_ml,20,20,1,3,0.05,0.95,0.933996443697588,19,0.0,1,0.0,1,0.0,1
4128,max_ml,20,20,1,3,0.05,0.95,0.916767200722084,13,0.0,1,0.0,1,0.0,1
4129,max_ml,20,20,1,3,0.05,0.95,0.9211145131439036,51,0.0,1,0.0,1,0.0,1
4130,max_ml,20,20,1,3,0.05,0.95,0.8937745171225244,15,1.0,1,1.0,1,1.0,1
4131,max_ml,20,20,1,3,0.05,0.95,0.9256415390537382,23,0.0,1,0.0,1,0.0,1
4132,max_ml,20,20,1,3,0.05,0.95,0.9348675485623714,17,0.0,1,0.0,1,0.0,1
4133,max_ml,20,20,1,3,0.05,0.95,0.9440959030041142,28,0.0,1,0.0,1,0.0,1
4134,max_ml,20,20,1,3,0.05,0.95,0.9382909793231552,10,0.0,1,0.0,1,0.0,1
4135,max_ml,20,20,1,3,0.05,0.95,0.942937972626335,17,0.0,1,0.0,1,0.0,1
4136,max_ml,20,20,1,3,0.05,0.95,0.9429291909021286,5,1.0,1,1.0,1,1.0,1
4137,max_ml,20,20,1,3,0.05,0.95,0.7324010000718063,6,1.0,1,1.0,1,1.0,1
4138,max_ml,20,20,1,3,0.05,0.95,0.949819733130262,22,0.0,1,0.0,1,0.0,1
4139,max_ml,20,20,1,3,0.05,0.95,0.8934890806099369,8,1.0,1,1.0,1,1.0,1
4140,max_ml,20,20,1,3,0.05,0.95,0.946039682208722,13,0.0,1,0.0,1,0.0,1
4141,max_ml,20,20,1,3,0.05,0.95,0.8823754927436998,6,1.0,1,1.0,1,0.0,0
4142,max_ml,20,20,1,3,0.05,0.95,0.8887640012957192,16,0.0,1,0.0,1,0.0,1
4143,max_ml,20,20,1,3,0.05,0.95,0.8520487661981737,8,1.0,1,1.0,1,1.0,1
4144,max_ml,20,20,1,3,0.05,0.95,0.9002260433666256,10,0.0,1,0.0,1,0.0,1
4145,max_ml,20,20,1,3,0.05,0.95,0.9182582389431247,6,1.0,1,1.0,1,1.0,1
4146,max_ml,20,20,1,3,0.05,0.95,0.9212533608367433,17,0.0,1,0.0,1,0.0,1
4147,max_ml,20,20,1,3,0.05,0.95,0.948037449017301,35,0.0,1,0.0,1,0.0,1
4148,max_ml,20,20,1,3,0.05,0.95,0.91489098121853,20,0.0,0,0.0,0,1.0,1
4149,max_ml,20,20,1,3,0.05,0.95,0.8823997168158308,10,0.0,1,0.0,1,0.0,1
4150,max_ml,20,20,1,3,0.05,0.95,0.9057611915311742,6,1.0,1,1.0,1,1.0,1
4151,max_ml,20,20,1,3,0.05,0.95,0.8957466327971398,23,0.0,1,0.0,1,0.0,1
4152,max_ml,20,20,1,3,0.05,0.95,0.920177463631168,19,0.0,1,0.0,1,0.0,1
4153,max_ml,20,20,1,3,0.05,0.95,0.9271255100077656,34,0.0,1,0.0,1,0.0,1
4154,max_ml,20,20,1,3,0.05,0.95,0.8923151860227696,10,0.0,1,0.0,1,0.0,1
4155,max_ml,20,20,1,3,0.05,0.95,0.9307264949519384,8,1.0,1,1.0,1,0.0,0
4156,max_ml,20,20,1,3,0.05,0.95,0.9481613520788826,24,0.0,1,0.0,1,0.0,1
4157,max_ml,20,20,1,3,0.05,0.95,0.8421063097073057,7,1.0,1,1.0,1,1.0,1
4158,max_ml,20,20,1,3,0.05,0.95,0.914944849521324,16,0.0,1,0.0,1,0.0,1
4159,max_ml,20,20,1,3,0.05,0.95,0.9447384802037014,17,0.0,0,0.0,0,1.0,1
4160,max_ml,20,20,1,3,0.05,0.95,0.8405126281410535,10,0.0,1,0.0,1,0.0,1
4161,max_ml,20,20,1,3,0.05,0.95,0.9247250455824648,23,0.0,1,0.0,1,0.0,1
4162,max_ml,20,20,1,3,0.05,0.95,0.94090529115068,12,0.0,1,0.0,1,0.0,1
4163,max_ml,20,20,1,3,0.05,0.95,0.8941888764295717,8,0.0,1,0.0,1,0.0,1
4164,max_ml,20,20,1,3,0.05,0.95,0.9037505055551708,11,0.0,0,0.0,0,1.0,1
4165,max_ml,20,20,1,3,0.05,0.95,0.9213160190612976,9,0.0,1,0.0,1,0.0,1
4166,max_ml,20,20,1,3,0.05,0.95,0.9109939978888832,40,0.0,1,0.0,1,0.0,1
4167,max_ml,20,20,1,3,0.05,0.95,0.9427321618456044,18,0.0,1,0.0,1,0.0,1
4168,max_ml,20,20,1,3,0.05,0.95,0.9097924586409192,12,1.0,1,1.0,1,1.0,1
4169,max_ml,20,20,1,3,0.05,0.95,0.7664670652103567,5,1.0,1,1.0,1,1.0,1
4170,max_ml,20,20,1,3,0.05,0.95,0.942400838658976,21,0.0,1,0.0,1,0.0,1
4171,max_ml,20,20,1,3,0.05,0.95,0.9272681487732648,19,0.0,1,0.0,1,0.0,1
4172,max_ml,20,20,1,3,0.05,0.95,0.9181677313345832,9,0.0,1,0.0,1,0.0,1
4173,max_ml,20,20,1,3,0.05,0.95,0.9186333588515904,26,0.0,0,0.0,0,1.0,1
4174,max_ml,20,20,1,3,0.05,0.95,0.8600029124976439,6,1.0,1,1.0,1,1.0,1
4175,max_ml,20,20,1,3,0.05,0.95,0.937281476501482,17,0.0,1,0.0,1,0.0,1
4176,max_ml,20,20,1,3,0.05,0.95,0.9374305703434616,30,0.0,1,0.0,1,0.0,1
4177,max_ml,20,20,1,3,0.05,0.95,0.8709748461186219,7,1.0,1,1.0,1,1.0,1
4178,max_ml,20,20,1,3,0.05,0.95,0.9449012423303718,11,0.0,1,0.0,1,0.0,1
4179,max_ml,20,20,1,3,0.05,0.95,0.8832749222602595,7,1.0,1,1.0,1,0.0,0
4180,max_ml,20,20,1,3,0.05,0.95,0.9186874241713034,41,0.0,1,0.0,1,0.0,1
4181,max_ml,20,20,1,3,0.05,0.95,0.9455174669406656,18,0.0,1,0.0,1,0.0,1
4182,max_ml,20,20,1,3,0.05,0.95,0.9207034504937004,11,0.0,1,0.0,1,0.0,1
4183,max_ml,20,20,1,3,0.05,0.95,0.9041727445392632,9,0.0,1,0.0,1,0.0,1
4184,max_ml,20,20,1,3,0.05,0.95,0.9355418219309636,14,0.0,1,0.0,1,0.0,1
4185,max_ml,20,20,1,3,0.05,0.95,0.9421436441442176,36,0.0,1,0.0,1,0.0,1
4186,max_ml,20,20,1,3,0.05,0.95,0.8705139740989825,6,1.0,1,1.0,1,1.0,1
4187,max_ml,20,20,1,3,0.05,0.95,0.9362103123873754,19,0.0,1,0.0,1,0.0,1
4188,max_ml,20,20,1,3,0.05,0.95,0.8510257176907081,10,1.0,1,1.0,1,1.0,1
4189,max_ml,20,20,1,3,0.05,0.95,0.8812395403393781,25,0.0,1,0.0,1,0.0,1
4190,max_ml,20,20,1,3,0.05,0.95,0.9472157753653992,14,0.0,1,0.0,1,0.0,1
4191,max_ml,20,20,1,3,0.05,0.95,0.9456974593754058,32,0.0,1,0.0,1,0.0,1
4192,max_ml,20,20,1,3,0.05,0.95,0.9304644867059788,6,1.0,1,1.0,1,1.0,1
4193,max_ml,20,20,1,3,0.05,0.95,0.809646248874296,8,0.0,1,0.0,1,0.0,1
4194,max_ml,20,20,1,3,0.05,0.95,0.9268449591060478,7,1.0,1,1.0,1,1.0,1
4195,max_ml,20,20,1,3,0.05,0.95,0.920952713097435,22,0.0,1,0.0,1,0.0,1
4196,max_ml,20,20,1,3,0.05,0.95,0.946235060859045,38,0.0,1,0.0,1,0.0,1
4197,max_ml,20,20,1,3,0.05,0.95,0.9428385143222456,27,0.0,1,0.0,1,0.0,1
4198,max_ml,20,20,1,3,0.05,0.95,0.9425325396744152,6,1.0,1,1.0,1,1.0,1
4199,max_ml,20,20,1,3,0.05,0.95,0.8970992330848164,8,1.0,1,1.0,1,0.0,0
4200,max_ml,20,20,1,3,0.05,0.95,0.8914498804029418,12,0.0,1,0.0,1,0.0,1
4201,max_ml,20,20,1,3,0.05,0.95,0.8813483521370342,9,1.0,1,1.0,1,1.0,1
4202,max_ml,20,20,1,3,0.05,0.95,0.8578787965651303,15,0.0,1,0.0,1,0.0,1
4203,max_ml,20,20,1,3,0.05,0.95,0.8617440276187182,5,1.0,1,1.0,1,1.0,1
4204,max_ml,20,20,1,3,0.05,0.95,0.9276276511848068,27,0.0,1,0.0,1,0.0,1
4205,max_ml,20,20,1,3,0.05,0.95,0.9422178215933924,43,0.0,1,0.0,1,0.0,1
4206,max_ml,20,20,1,3,0.05,0.95,0.9499700981582978,63,0.0,1,0.0,1,0.0,1
4207,max_ml,20,20,1,3,0.05,0.95,0.9198064093016736,18,0.0,1,0.0,1,0.0,1
4208,max_ml,20,20,1,3,0.05,0.95,0.9381950823027844,14,0.0,1,0.0,1,0.0,1
4209,max_ml,20,20,1,3,0.05,0.95,0.9109973730705504,36,0.0,1,0.0,1,0.0,1
4210,max_ml,20,20,1,3,0.05,0.95,0.9169806901543046,17,0.0,1,0.0,1,0.0,1
4211,max_ml,20,20,1,3,0.05,0.95,0.905375381810098,15,0.0,1,0.0,1,0.0,1
4212,max_ml,20,20,1,3,0.05,0.95,0.9370492402224097,11,0.0,1,0.0,1,0.0,1
4213,max_ml,20,20,1,3,0.05,0.95,0.9358840191687892,35,0.0,1,0.0,1,0.0,1
4214,max_ml,20,20,1,3,0.05,0.95,0.8840343502228942,14,0.0,1,0.0,1,0.0,1
4215,max_ml,20,20,1,3,0.05,0.95,0.9000830894375192,20,0.0,1,0.0,1,0.0,1
4216,max_ml,20,20,1,3,0.05,0.95,0.9430001318629916,36,0.0,1,0.0,1,0.0,1
4217,max_ml,20,20,1,3,0.05,0.95,0.871027568330686,18,0.0,1,0.0,1,0.0,1
4218,max_ml,20,20,1,3,0.05,0.95,0.9323336001879128,32,0.0,1,0.0,1,0.0,1
4219,max_ml,20,20,1,3,0.05,0.95,0.925433854495162,18,0.0,1,0.0,1,0.0,1
4220,max_ml,20,20,1,3,0.05,0.95,0.9491765622645192,17,0.0,1,0.0,1,0.0,1
4221,max_ml,20,20,1,3,0.05,0.95,0.9181466240191896,15,0.0,1,0.0,1,0.0,1
4222,max_ml,20,20,1,3,0.05,0.95,0.8887460830294072,8,1.0,1,1.0,1,1.0,1
4223,max_ml,20,20,1,3,0.05,0.95,0.9213552561950132,7,1.0,1,1.0,1,1.0,1
4224,max_ml,20,20,1,3,0.05,0.95,0.907624917073238,28,0.0,1,0.0,1,0.0,1
4225,max_ml,20,20,1,3,0.05,0.95,0.9209304188634644,16,0.0,1,0.0,1,0.0,1
4226,max_ml,20,20,1,3,0.05,0.95,0.8720293393316384,10,0.0,0,0.0,0,1.0,1
4227,max_ml,20,20,1,3,0.05,0.95,0.8994725679776339,7,1.0,1,1.0,1,1.0,1
4228,max_ml,20,20,1,3,0.05,0.95,0.942643632163964,15,0.0,1,0.0,1,0.0,1
4229,max_ml,20,20,1,3,0.05,0.95,0.9373469720364548,24,0.0,1,0.0,1,0.0,1
4230,max_ml,20,20,1,3,0.05,0.95,0.8966461474809214,19,0.0,1,0.0,1,0.0,1
4231,max_ml,20,20,1,3,0.05,0.95,0.9464139196059118,7,0.0,1,0.0,1,0.0,1
4232,max_ml,20,20,1,3,0.05,0.95,0.7996577403561951,8,1.0,1,1.0,1,1.0,1
4233,max_ml,20,20,1,3,0.05,0.95,0.9442655605199046,30,0.0,1,0.0,1,0.0,1
4234,max_ml,20,20,1,3,0.05,0.95,0.885060957447522,19,0.0,0,0.0,0,1.0,1
4235,max_ml,20,20,1,3,0.05,0.95,0.9386305279954494,18,0.0,1,0.0,1,0.0,1
4236,max_ml,20,20,1,3,0.05,0.95,0.8752164653208021,13,1.0,1,1.0,1,1.0,1
4237,max_ml,20,20,1,3,0.05,0.95,0.9359888606294938,9,0.0,1,0.0,1,0.0,1
4238,max_ml,20,20,1,3,0.05,0.95,0.7299485869275419,5,1.0,1,1.0,1,1.0,1
4239,max_ml,20,20,1,3,0.05,0.95,0.9300603128000782,18,0.0,1,0.0,1,0.0,1
4240,max_ml,20,20,1,3,0.05,0.95,0.9378266752080316,33,0.0,1,0.0,1,0.0,1
4241,max_ml,20,20,1,3,0.05,0.95,0.9130391092086876,19,0.0,1,0.0,1,0.0,1
4242,max_ml,20,20,1,3,0.05,0.95,0.9073893247273545,10,0.0,1,0.0,1,0.0,1
4243,max_ml,20,20,1,3,0.05,0.95,0.9242387525403896,74,0.0,1,0.0,1,0.0,1
4244,max_ml,20,20,1,3,0.05,0.95,0.8825797887249796,6,1.0,1,1.0,1,1.0,1
4245,max_ml,20,20,1,3,0.05,0.95,0.9389435421721538,19,0.0,1,0.0,1,0.0,1
4246,max_ml,20,20,1,3,0.05,0.95,0.9157967147870566,7,1.0,1,1.0,1,1.0,1
4247,max_ml,20,20,1,3,0.05,0.95,0.8898247671754413,6,1.0,1,0.0,0,0.0,0
4248,max_ml,20,20,1,3,0.05,0.95,0.8725331139100273,10,0.0,0,0.0,0,1.0,1
4249,max_ml,20,20,1,3,0.05,0.95,0.9415638930093342,38,0.0,1,0.0,1,0.0,1
4250,max_ml,20,20,1,3,0.05,0.95,0.9414940571767504,18,0.0,1,0.0,1,0.0,1
4251,max_ml,20,20,1,3,0.05,0.95,0.9156206340045064,13,1.0,1,1.0,1,1.0,1
4252,max_ml,20,20,1,3,0.05,0.95,0.9460986282634009,36,0.0,1,0.0,1,0.0,1
4253,max_ml,20,20,1,3,0.05,0.95,0.9488051776298656,38,0.0,1,0.0,1,0.0,1
4254,max_ml,20,20,1,3,0.05,0.95,0.9364459197556996,17,0.0,1,0.0,1,0.0,1
4255,max_ml,20,20,1,3,0.05,0.95,0.8737211329682182,17,0.0,1,0.0,1,0.0,1
4256,max_ml,20,20,1,3,0.05,0.95,0.9495547293339917,23,0.0,1,0.0,1,0.0,1
4257,max_ml,20,20,1,3,0.05,0.95,0.934951952392158,13,1.0,1,1.0,1,1.0,1
4258,max_ml,20,20,1,3,0.05,0.95,0.850961620016535,7,1.0,1,1.0,1,1.0,1
4259,max_ml,20,20,1,3,0.05,0.95,0.93982651461058,15,0.0,1,0.0,1,0.0,1
4260,max_ml,20,20,1,3,0.05,0.95,0.9325043090867436,43,0.0,1,0.0,1,0.0,1
4261,max_ml,20,20,1,3,0.05,0.95,0.926805194795178,6,1.0,1,1.0,1,1.0,1
4262,max_ml,20,20,1,3,0.05,0.95,0.9080992958045112,15,0.0,1,0.0,1,0.0,1
4263,max_ml,20,20,1,3,0.05,0.95,0.944410259219285,36,0.0,1,0.0,1,0.0,1
4264,max_ml,20,20,1,3,0.05,0.95,0.905519174290066,18,0.0,1,0.0,1,0.0,1
4265,max_ml,20,20,1,3,0.05,0.95,0.91874291544293,11,0.0,1,0.0,1,0.0,1
4266,max_ml,20,20,1,3,0.05,0.95,0.9237976384268848,21,0.0,1,0.0,1,0.0,1
4267,max_ml,20,20,1,3,0.05,0.95,0.915242557633118,20,0.0,1,0.0,1,0.0,1
4268,max_ml,20,20,1,3,0.05,0.95,0.9329497578343806,18,0.0,1,0.0,1,0.0,1
4269,max_ml,20,20,1,3,0.05,0.95,0.9376461578640918,18,0.0,1,0.0,1,0.0,1
4270,max_ml,20,20,1,3,0.05,0.95,0.9088156720355474,11,0.0,1,0.0,1,0.0,1
4271,max_ml,20,20,1,3,0.05,0.95,0.867061944908485,15,0.0,1,0.0,1,0.0,1
4272,max_ml,20,20,1,3,0.05,0.95,0.9433315730284204,21,0.0,1,0.0,1,0.0,1
4273,max_ml,20,20,1,3,0.05,0.95,0.9482157019818168,30,0.0,1,0.0,1,0.0,1
4274,max_ml,20,20,1,3,0.05,0.95,0.9343608485808094,15,0.0,1,0.0,1,0.0,1
4275,max_ml,20,20,1,3,0.05,0.95,0.9366639750292473,45,0.0,1,0.0,1,0.0,1
4276,max_ml,20,20,1,3,0.05,0.95,0.911988542260556,18,0.0,1,0.0,1,0.0,1
4277,max_ml,20,20,1,3,0.05,0.95,0.8771901490667225,15,0.0,1,0.0,1,0.0,1
4278,max_ml,20,20,1,3,0.05,0.95,0.9423510030315024,8,1.0,1,1.0,1,0.0,0
4279,max_ml,20,20,1,3,0.05,0.95,0.8842458406262901,5,1.0,1,1.0,1,1.0,1
4280,max_ml,20,20,1,3,0.05,0.95,0.9141366805494356,43,0.0,1,0.0,1,0.0,1
4281,max_ml,20,20,1,3,0.05,0.95,0.9032888646702656,15,0.0,1,0.0,1,0.0,1
4282,max_ml,20,20,1,3,0.05,0.95,0.9124432223340578,11,1.0,1,1.0,1,1.0,1
4283,max_ml,20,20,1,3,0.05,0.95,0.9121642940339788,18,0.0,1,0.0,1,0.0,1
4284,max_ml,20,20,1,3,0.05,0.95,0.8516855018358995,4,1.0,1,1.0,1,1.0,1
4285,max_ml,20,20,1,3,0.05,0.95,0.9353617392355504,4,1.0,1,1.0,1,1.0,1
4286,max_ml,20,20,1,3,0.05,0.95,0.940882440284622,14,0.0,1,0.0,1,0.0,1
4287,max_ml,20,20,1,3,0.05,0.95,0.9372310355686788,24,0.0,1,0.0,1,0.0,1
4288,max_ml,20,20,1,3,0.05,0.95,0.938783116894573,33,0.0,1,0.0,1,0.0,1
4289,max_ml,20,20,1,3,0.05,0.95,0.8934477269035429,17,0.0,1,0.0,1,0.0,1
4290,max_ml,20,20,1,3,0.05,0.95,0.9369784065046272,27,0.0,1,0.0,1,0.0,1
4291,max_ml,20,20,1,3,0.05,0.95,0.949985809083104,30,0.0,1,0.0,1,0.0,1
4292,max_ml,20,20,1,3,0.05,0.95,0.915332399692501,14,0.0,1,0.0,1,0.0,1
4293,max_ml,20,20,1,3,0.05,0.95,0.9153257876833196,20,0.0,1,0.0,1,0.0,1
4294,max_ml,20,20,1,3,0.05,0.95,0.8252620128104566,11,1.0,1,1.0,1,1.0,1
4295,max_ml,20,20,1,3,0.05,0.95,0.8263177633088343,9,1.0,1,0.0,0,0.0,0
4296,max_ml,20,20,1,3,0.05,0.95,0.91480948817611,11,0.0,0,1.0,1,0.0,0
4297,max_ml,20,20,1,3,0.05,0.95,0.921338877699044,48,0.0,1,0.0,1,0.0,1
4298,max_ml,20,20,1,3,0.05,0.95,0.9475167116182776,11,1.0,1,1.0,1,1.0,1
4299,max_ml,20,20,1,3,0.05,0.95,0.9010596780948908,14,0.0,1,0.0,1,0.0,1
4300,max_ml,20,20,1,3,0.05,0.95,0.9137620434243444,15,0.0,1,0.0,1,0.0,1
4301,max_ml,20,20,1,3,0.05,0.95,0.919920237416074,9,1.0,1,1.0,1,0.0,0
4302,max_ml,20,20,1,3,0.05,0.95,0.9194744413180432,16,0.0,1,0.0,1,0.0,1
4303,max_ml,20,20,1,3,0.05,0.95,0.9388879577602548,12,0.0,1,0.0,1,0.0,1
4304,max_ml,20,20,1,3,0.05,0.95,0.946895282610666,10,0.0,1,0.0,1,0.0,1
4305,max_ml,20,20,1,3,0.05,0.95,0.8945558559947987,12,0.0,1,0.0,1,0.0,1
4306,max_ml,20,20,1,3,0.05,0.95,0.8662255870246831,12,1.0,1,1.0,1,1.0,1
4307,max_ml,20,20,1,3,0.05,0.95,0.9428785965938404,51,0.0,1,0.0,1,0.0,1
4308,max_ml,20,20,1,3,0.05,0.95,0.9012253810481856,43,0.0,1,0.0,1,0.0,1
4309,max_ml,20,20,1,3,0.05,0.95,0.940169873162854,22,0.0,1,0.0,1,0.0,1
4310,max_ml,20,20,1,3,0.05,0.95,0.9218945901715644,53,0.0,1,0.0,1,0.0,1
4311,max_ml,20,20,1,3,0.05,0.95,0.9102114152526496,10,0.0,0,1.0,1,1.0,1
4312,max_ml,20,20,1,3,0.05,0.95,0.9071744657827352,20,0.0,1,0.0,1,0.0,1
4313,max_ml,20,20,1,3,0.05,0.95,0.9217789719068452,27,0.0,1,0.0,1,0.0,1
4314,max_ml,20,20,1,3,0.05,0.95,0.9336661073770184,8,0.0,1,0.0,1,0.0,1
4315,max_ml,20,20,1,3,0.05,0.95,0.94978139114843,24,0.0,1,0.0,1,0.0,1
4316,max_ml,20,20,1,3,0.05,0.95,0.9195360792027988,4,1.0,1,1.0,1,1.0,1
4317,max_ml,20,20,1,3,0.05,0.95,0.9155906884927242,9,1.0,1,1.0,1,1.0,1
4318,max_ml,20,20,1,3,0.05,0.95,0.9009370641896554,25,0.0,1,0.0,1,0.0,1
4319,max_ml,20,20,1,3,0.05,0.95,0.9085736392442936,17,0.0,1,0.0,1,0.0,1
4320,max_ml,20,20,1,3,0.05,0.95,0.933954780085199,10,0.0,0,1.0,1,0.0,0
4321,max_ml,20,20,1,3,0.05,0.95,0.7261384071772029,7,1.0,1,1.0,1,1.0,1
4322,max_ml,20,20,1,3,0.05,0.95,0.8840482527948714,13,0.0,1,0.0,1,0.0,1
4323,max_ml,20,20,1,3,0.05,0.95,0.8800789859856195,12,0.0,1,0.0,1,0.0,1
4324,max_ml,20,20,1,3,0.05,0.95,0.8757944817977886,7,1.0,1,1.0,1,1.0,1
4325,max_ml,20,20,1,3,0.05,0.95,0.8985273858127942,27,0.0,1,0.0,1,0.0,1
4326,max_ml,20,20,1,3,0.05,0.95,0.9344156808955676,18,0.0,0,0.0,0,1.0,1
4327,max_ml,20,20,1,3,0.05,0.95,0.9425860262043187,9,0.0,1,0.0,1,0.0,1
4328,max_ml,20,20,1,3,0.05,0.95,0.9089212035285646,14,0.0,1,0.0,1,0.0,1
4329,max_ml,20,20,1,3,0.05,0.95,0.9465412551782444,11,0.0,1,0.0,1,0.0,1
4330,max_ml,20,20,1,3,0.05,0.95,0.9148699301995216,10,0.0,1,0.0,1,0.0,1
4331,max_ml,20,20,1,3,0.05,0.95,0.9433237497408504,29,0.0,1,0.0,1,0.0,1
4332,max_ml,20,20,1,3,0.05,0.95,0.9369720540578844,17,0.0,1,0.0,1,0.0,1
4333,max_ml,20,20,1,3,0.05,0.95,0.8494565186227799,9,1.0,1,0.0,0,0.0,0
4334,max_ml,20,20,1,3,0.05,0.95,0.9226426315744132,30,0.0,1,0.0,1,0.0,1
4335,max_ml,20,20,1,3,0.05,0.95,0.940853104663594,65,0.0,1,0.0,1,0.0,1
4336,max_ml,20,20,1,3,0.05,0.95,0.9495167185312612,21,0.0,1,0.0,1,0.0,1
4337,max_ml,20,20,1,3,0.05,0.95,0.904981102677657,20,0.0,1,0.0,1,0.0,1
4338,max_ml,20,20,1,3,0.05,0.95,0.8961317672958028,8,1.0,1,1.0,1,1.0,1
4339,max_ml,20,20,1,3,0.05,0.95,0.9394451778484146,26,0.0,1,0.0,1,0.0,1
4340,max_ml,20,20,1,3,0.05,0.95,0.938076909049428,45,0.0,1,0.0,1,0.0,1
4341,max_ml,20,20,1,3,0.05,0.95,0.8254523381081948,13,0.0,1,0.0,1,0.0,1
4342,max_ml,20,20,1,3,0.05,0.95,0.887126530630032,4,1.0,1,1.0,1,1.0,1
4343,max_ml,20,20,1,3,0.05,0.95,0.9305108892489824,42,0.0,1,0.0,1,0.0,1
4344,max_ml,20,20,1,3,0.05,0.95,0.9267965933336862,45,0.0,1,0.0,1,0.0,1
4345,max_ml,20,20,1,3,0.05,0.95,0.8195882291712673,12,0.0,0,0.0,0,1.0,1
4346,max_ml,20,20,1,3,0.05,0.95,0.9243689026667752,22,0.0,1,0.0,1,0.0,1
4347,max_ml,20,20,1,3,0.05,0.95,0.946333419628922,28,0.0,1,0.0,1,0.0,1
4348,max_ml,20,20,1,3,0.05,0.95,0.9137048453511142,9,0.0,0,0.0,0,1.0,1
4349,max_ml,20,20,1,3,0.05,0.95,0.9275156175450208,8,0.0,1,0.0,1,0.0,1
4350,max_ml,20,20,1,3,0.05,0.95,0.9442742679762116,20,0.0,1,0.0,1,0.0,1
4351,max_ml,20,20,1,3,0.05,0.95,0.9217130346650564,11,1.0,1,1.0,1,1.0,1
4352,max_ml,20,20,1,3,0.05,0.95,0.9396283735980449,40,0.0,1,0.0,1,0.0,1
4353,max_ml,20,20,1,3,0.05,0.95,0.9339865017311348,12,0.0,1,0.0,1,0.0,1
4354,max_ml,20,20,1,3,0.05,0.95,0.9049266702819836,16,0.0,1,0.0,1,0.0,1
4355,max_ml,20,20,1,3,0.05,0.95,0.6728845309534187,4,1.0,1,1.0,1,1.0,1
4356,max_ml,20,20,1,3,0.05,0.95,0.8239167011521905,10,0.0,1,0.0,1,0.0,1
4357,max_ml,20,20,1,3,0.05,0.95,0.895042624593856,10,0.0,1,0.0,1,0.0,1
4358,max_ml,20,20,1,3,0.05,0.95,0.9246851800520236,20,0.0,1,0.0,1,0.0,1
4359,max_ml,20,20,1,3,0.05,0.95,0.8815818589640116,14,0.0,1,0.0,1,0.0,1
4360,max_ml,20,20,1,3,0.05,0.95,0.8772600891449104,8,0.0,1,0.0,1,0.0,1
4361,max_ml,20,20,1,3,0.05,0.95,0.9222664123052894,5,1.0,1,1.0,1,1.0,1
4362,max_ml,20,20,1,3,0.05,0.95,0.9027828366716554,26,0.0,1,0.0,1,0.0,1
4363,max_ml,20,20,1,3,0.05,0.95,0.9390918458125838,7,1.0,1,1.0,1,1.0,1
4364,max_ml,20,20,1,3,0.05,0.95,0.9014581667944744,5,1.0,1,1.0,1,1.0,1
4365,max_ml,20,20,1,3,0.05,0.95,0.8625883437800893,11,0.0,1,0.0,1,0.0,1
4366,max_ml,20,20,1,3,0.05,0.95,0.848745712033787,11,0.0,1,0.0,1,0.0,1
4367,max_ml,20,20,1,3,0.05,0.95,0.9313711464241612,37,0.0,1,0.0,1,0.0,1
4368,max_ml,20,20,1,3,0.05,0.95,0.8394761748936589,5,1.0,1,1.0,1,1.0,1
4369,max_ml,20,20,1,3,0.05,0.95,0.9285782703008753,75,0.0,1,0.0,1,0.0,1
4370,max_ml,20,20,1,3,0.05,0.95,0.91452668236027,31,0.0,1,0.0,1,0.0,1
4371,max_ml,20,20,1,3,0.05,0.95,0.849717200842047,8,1.0,1,1.0,1,1.0,1
4372,max_ml,20,20,1,3,0.05,0.95,0.9496769405335642,53,0.0,1,0.0,1,0.0,1
4373,max_ml,20,20,1,3,0.05,0.95,0.8215630532368713,8,1.0,1,1.0,1,1.0,1
4374,max_ml,20,20,1,3,0.05,0.95,0.9271317400599776,4,1.0,1,1.0,1,1.0,1
4375,max_ml,20,20,1,3,0.05,0.95,0.9012014346206676,10,0.0,1,0.0,1,0.0,1
4376,max_ml,20,20,1,3,0.05,0.95,0.7587678015077968,12,0.0,1,0.0,1,0.0,1
4377,max_ml,20,20,1,3,0.05,0.95,0.9264128158019898,11,1.0,1,1.0,1,1.0,1
4378,max_ml,20,20,1,3,0.05,0.95,0.8753266480457407,11,0.0,0,0.0,0,1.0,1
4379,max_ml,20,20,1,3,0.05,0.95,0.8670549402706849,5,1.0,1,1.0,1,1.0,1
4380,max_ml,20,20,1,3,0.05,0.95,0.897583135249325,9,0.0,0,1.0,1,1.0,1
4381,max_ml,20,20,1,3,0.05,0.95,0.9319024747084648,10,0.0,1,0.0,1,0.0,1
4382,max_ml,20,20,1,3,0.05,0.95,0.8533857768733925,19,0.0,1,0.0,1,0.0,1
4383,max_ml,20,20,1,3,0.05,0.95,0.8344322059901625,20,0.0,1,0.0,1,0.0,1
4384,max_ml,20,20,1,3,0.05,0.95,0.93489680013656,16,0.0,1,0.0,1,0.0,1
4385,max_ml,20,20,1,3,0.05,0.95,0.9451073413267964,64,0.0,1,0.0,1,0.0,1
4386,max_ml,20,20,1,3,0.05,0.95,0.9334998162585832,17,0.0,1,0.0,1,0.0,1
4387,max_ml,20,20,1,3,0.05,0.95,0.9324644270223956,13,0.0,1,0.0,1,0.0,1
4388,max_ml,20,20,1,3,0.05,0.95,0.8910839500451622,10,0.0,1,0.0,1,0.0,1
4389,max_ml,20,20,1,3,0.05,0.95,0.9281992109082918,32,0.0,1,0.0,1,0.0,1
4390,max_ml,20,20,1,3,0.05,0.95,0.9227767817658532,24,0.0,1,0.0,1,0.0,1
4391,max_ml,20,20,1,3,0.05,0.95,0.9318739192619372,43,0.0,1,0.0,1,0.0,1
4392,max_ml,20,20,1,3,0.05,0.95,0.8442135793930353,6,1.0,1,1.0,1,1.0,1
4393,max_ml,20,20,1,3,0.05,0.95,0.9461494712772356,13,0.0,1,0.0,1,0.0,1
4394,max_ml,20,20,1,3,0.05,0.95,0.901525529443234,18,0.0,1,0.0,1,0.0,1
4395,max_ml,20,20,1,3,0.05,0.95,0.9001272880459964,51,0.0,1,0.0,1,0.0,1
4396,max_ml,20,20,1,3,0.05,0.95,0.9494870440247584,15,0.0,1,0.0,1,0.0,1
4397,max_ml,20,20,1,3,0.05,0.95,0.9339055083751124,6,1.0,1,1.0,1,1.0,1
4398,max_ml,20,20,1,3,0.05,0.95,0.9417853833337548,9,1.0,1,1.0,1,1.0,1
4399,max_ml,20,20,1,3,0.05,0.95,0.9028803824385314,18,0.0,1,0.0,1,0.0,1
4400,max_ml,20,20,1,3,0.05,0.95,0.9251235587569944,16,0.0,1,0.0,1,0.0,1
4401,max_ml,20,20,1,3,0.05,0.95,0.9395951916723678,14,0.0,1,0.0,1,0.0,1
4402,max_ml,20,20,1,3,0.05,0.95,0.9338680797690196,17,0.0,1,0.0,1,0.0,1
4403,max_ml,20,20,1,3,0.05,0.95,0.9251953381726028,6,1.0,1,1.0,1,1.0,1
4404,max_ml,20,20,1,3,0.05,0.95,0.941646135240438,30,0.0,1,0.0,1,0.0,1
4405,max_ml,20,20,1,3,0.05,0.95,0.9430864990592158,33,0.0,1,0.0,1,0.0,1
4406,max_ml,20,20,1,3,0.05,0.95,0.924117854091707,43,0.0,1,0.0,1,0.0,1
4407,max_ml,20,20,1,3,0.05,0.95,0.8254787453555666,8,1.0,1,1.0,1,1.0,1
4408,max_ml,20,20,1,3,0.05,0.95,0.8525353783961036,3,1.0,1,1.0,1,1.0,1
4409,max_ml,20,20,1,3,0.05,0.95,0.8361449226048905,10,1.0,1,1.0,1,0.0,0
4410,max_ml,20,20,1,3,0.05,0.95,0.9447046127962349,22,0.0,1,0.0,1,0.0,1
4411,max_ml,20,20,1,3,0.05,0.95,0.7470778383773433,11,1.0,1,1.0,1,1.0,1
4412,max_ml,20,20,1,3,0.05,0.95,0.9289442942827224,15,0.0,1,0.0,1,0.0,1
4413,max_ml,20,20,1,3,0.05,0.95,0.9310336041217162,19,0.0,1,0.0,1,0.0,1
4414,max_ml,20,20,1,3,0.05,0.95,0.9153871345637852,4,1.0,1,1.0,1,1.0,1
4415,max_ml,20,20,1,3,0.05,0.95,0.9024966672563884,4,1.0,1,1.0,1,1.0,1
4416,max_ml,20,20,1,3,0.05,0.95,0.9009437479018402,8,0.0,1,0.0,1,0.0,1
4417,max_ml,20,20,1,3,0.05,0.95,0.8450967871509745,8,1.0,1,1.0,1,1.0,1
4418,max_ml,20,20,1,3,0.05,0.95,0.869283925634572,10,0.0,0,1.0,1,1.0,1
4419,max_ml,20,20,1,3,0.05,0.95,0.9127844931336936,5,1.0,1,1.0,1,1.0,1
4420,max_ml,20,20,1,3,0.05,0.95,0.9076954252393028,34,0.0,1,0.0,1,0.0,1
4421,max_ml,20,20,1,3,0.05,0.95,0.9441889133484448,20,0.0,1,0.0,1,0.0,1
4422,max_ml,20,20,1,3,0.05,0.95,0.9229093546598284,6,1.0,1,1.0,1,1.0,1
4423,max_ml,20,20,1,3,0.05,0.95,0.8966937473298058,9,1.0,1,1.0,1,1.0,1
4424,max_ml,20,20,1,3,0.05,0.95,0.8498980826209367,7,0.0,0,0.0,0,1.0,1
4425,max_ml,20,20,1,3,0.05,0.95,0.8776736754808871,12,1.0,1,1.0,1,1.0,1
4426,max_ml,20,20,1,3,0.05,0.95,0.91717597624647,11,0.0,1,0.0,1,0.0,1
4427,max_ml,20,20,1,3,0.05,0.95,0.8509807890804323,6,1.0,1,1.0,1,1.0,1
4428,max_ml,20,20,1,3,0.05,0.95,0.942291003158125,37,0.0,1,0.0,1,0.0,1
4429,max_ml,20,20,1,3,0.05,0.95,0.8276508255184754,4,1.0,1,1.0,1,1.0,1
4430,max_ml,20,20,1,3,0.05,0.95,0.9079136792401472,20,0.0,1,0.0,1,0.0,1
4431,max_ml,20,20,1,3,0.05,0.95,0.9397391460194292,50,0.0,1,0.0,1,0.0,1
4432,max_ml,20,20,1,3,0.05,0.95,0.9237162852949874,27,0.0,1,0.0,1,0.0,1
4433,max_ml,20,20,1,3,0.05,0.95,0.9090152798116512,4,1.0,1,1.0,1,1.0,1
4434,max_ml,20,20,1,3,0.05,0.95,0.9202731013659072,21,0.0,1,0.0,1,0.0,1
4435,max_ml,20,20,1,3,0.05,0.95,0.8907394334946542,9,1.0,1,0.0,0,0.0,0
4436,max_ml,20,20,1,3,0.05,0.95,0.919907825554249,7,1.0,1,1.0,1,1.0,1
4437,max_ml,20,20,1,3,0.05,0.95,0.9355080633351543,15,0.0,1,0.0,1,0.0,1
4438,max_ml,20,20,1,3,0.05,0.95,0.8945988480144889,7,1.0,1,1.0,1,0.0,0
4439,max_ml,20,20,1,3,0.05,0.95,0.8745860485468772,16,0.0,1,0.0,1,0.0,1
4440,max_ml,20,20,1,3,0.05,0.95,0.931047488716551,8,1.0,1,1.0,1,1.0,1
4441,max_ml,20,20,1,3,0.05,0.95,0.923201494449866,20,0.0,1,0.0,1,0.0,1
4442,max_ml,20,20,1,3,0.05,0.95,0.949441548990622,13,0.0,1,0.0,1,0.0,1
4443,max_ml,20,20,1,3,0.05,0.95,0.9370019645768703,25,0.0,1,0.0,1,0.0,1
4444,max_ml,20,20,1,3,0.05,0.95,0.946650696332707,27,0.0,1,0.0,1,0.0,1
4445,max_ml,20,20,1,3,0.05,0.95,0.9053439573799592,13,0.0,1,0.0,1,0.0,1
4446,max_ml,20,20,1,3,0.05,0.95,0.9446877693414232,16,0.0,1,0.0,1,0.0,1
4447,max_ml,20,20,1,3,0.05,0.95,0.934151053473731,31,0.0,1,0.0,1,0.0,1
4448,max_ml,20,20,1,3,0.05,0.95,0.9368240397842008,16,0.0,1,0.0,1,0.0,1
4449,max_ml,20,20,1,3,0.05,0.95,0.9326405540147732,11,1.0,1,1.0,1,1.0,1
4450,max_ml,20,20,1,3,0.05,0.95,0.9361297223843236,18,0.0,1,0.0,1,0.0,1
4451,max_ml,20,20,1,3,0.05,0.95,0.8996876546814171,10,0.0,0,1.0,1,0.0,0
4452,max_ml,20,20,1,3,0.05,0.95,0.9483637704551868,49,0.0,1,0.0,1,0.0,1
4453,max_ml,20,20,1,3,0.05,0.95,0.923918269770928,24,0.0,1,0.0,1,0.0,1
4454,max_ml,20,20,1,3,0.05,0.95,0.9411153576530202,10,0.0,1,0.0,1,0.0,1
4455,max_ml,20,20,1,3,0.05,0.95,0.8986136795426708,30,0.0,1,0.0,1,0.0,1
4456,max_ml,20,20,1,3,0.05,0.95,0.9366032370591216,37,0.0,1,0.0,1,0.0,1
4457,max_ml,20,20,1,3,0.05,0.95,0.9346374736679,28,0.0,1,0.0,1,0.0,1
4458,max_ml,20,20,1,3,0.05,0.95,0.9473725677193424,9,1.0,1,1.0,1,1.0,1
4459,max_ml,20,20,1,3,0.05,0.95,0.9414124473819632,9,0.0,1,0.0,1,0.0,1
4460,max_ml,20,20,1,3,0.05,0.95,0.8844589336632029,6,1.0,1,1.0,1,1.0,1
4461,max_ml,20,20,1,3,0.05,0.95,0.8729717614572825,22,0.0,1,0.0,1,0.0,1
4462,max_ml,20,20,1,3,0.05,0.95,0.949654258122426,18,0.0,1,0.0,1,0.0,1
4463,max_ml,20,20,1,3,0.05,0.95,0.9472955750142104,89,0.0,1,0.0,1,0.0,1
4464,max_ml,20,20,1,3,0.05,0.95,0.8794839454556473,6,1.0,1,1.0,1,0.0,0
4465,max_ml,20,20,1,3,0.05,0.95,0.9359258437672155,7,1.0,1,1.0,1,1.0,1
4466,max_ml,20,20,1,3,0.05,0.95,0.918714678462047,11,1.0,1,1.0,1,0.0,0
4467,max_ml,20,20,1,3,0.05,0.95,0.9118268396034658,32,0.0,1,0.0,1,0.0,1
4468,max_ml,20,20,1,3,0.05,0.95,0.9171028267467234,9,0.0,1,0.0,1,0.0,1
4469,max_ml,20,20,1,3,0.05,0.95,0.7813514283104469,7,1.0,1,1.0,1,1.0,1
4470,max_ml,20,20,1,3,0.05,0.95,0.9004815967220697,16,0.0,1,0.0,1,0.0,1
4471,max_ml,20,20,1,3,0.05,0.95,0.8478532014591927,8,1.0,1,0.0,0,0.0,0
4472,max_ml,20,20,1,3,0.05,0.95,0.8994154454737048,12,0.0,1,0.0,1,0.0,1
4473,max_ml,20,20,1,3,0.05,0.95,0.9197926417096554,11,0.0,1,0.0,1,0.0,1
4474,max_ml,20,20,1,3,0.05,0.95,0.7716842508723083,8,1.0,1,1.0,1,1.0,1
4475,max_ml,20,20,1,3,0.05,0.95,0.9309116745918744,33,0.0,1,0.0,1,0.0,1
4476,max_ml,20,20,1,3,0.05,0.95,0.8768784073934416,6,1.0,1,1.0,1,1.0,1
4477,max_ml,20,20,1,3,0.05,0.95,0.9008929504987958,10,0.0,1,0.0,1,0.0,1
4478,max_ml,20,20,1,3,0.05,0.95,0.919852329792272,16,0.0,1,0.0,1,0.0,1
4479,max_ml,20,20,1,3,0.05,0.95,0.9276169850265198,5,1.0,1,1.0,1,0.0,0
4480,max_ml,20,20,1,3,0.05,0.95,0.8133765333823797,6,1.0,1,1.0,1,1.0,1
4481,max_ml,20,20,1,3,0.05,0.95,0.9317910633195146,27,0.0,1,0.0,1,0.0,1
4482,max_ml,20,20,1,3,0.05,0.95,0.9143502648417384,5,1.0,1,1.0,1,1.0,1
4483,max_ml,20,20,1,3,0.05,0.95,0.9421408210955122,15,0.0,1,0.0,1,0.0,1
4484,max_ml,20,20,1,3,0.05,0.95,0.9476714869806034,16,0.0,1,0.0,1,0.0,1
4485,max_ml,20,20,1,3,0.05,0.95,0.9136337775600396,16,0.0,1,0.0,1,0.0,1
4486,max_ml,20,20,1,3,0.05,0.95,0.9335251113172623,14,0.0,0,0.0,0,1.0,1
4487,max_ml,20,20,1,3,0.05,0.95,0.9056437936621302,11,0.0,1,0.0,1,0.0,1
4488,max_ml,20,20,1,3,0.05,0.95,0.9228327002970892,46,0.0,1,0.0,1,0.0,1
4489,max_ml,20,20,1,3,0.05,0.95,0.9417521570165396,64,0.0,1,0.0,1,0.0,1
4490,max_ml,20,20,1,3,0.05,0.95,0.9224370801945974,25,0.0,1,0.0,1,0.0,1
4491,max_ml,20,20,1,3,0.05,0.95,0.9136878881225714,7,1.0,1,1.0,1,1.0,1
4492,max_ml,20,20,1,3,0.05,0.95,0.7798897788125018,12,0.0,1,0.0,1,0.0,1
4493,max_ml,20,20,1,3,0.05,0.95,0.9191612259854748,21,0.0,1,0.0,1,0.0,1
4494,max_ml,20,20,1,3,0.05,0.95,0.8795101249029925,13,0.0,1,0.0,1,0.0,1
4495,max_ml,20,20,1,3,0.05,0.95,0.942608607824584,32,0.0,1,0.0,1,0.0,1
4496,max_ml,20,20,1,3,0.05,0.95,0.929777231084925,24,0.0,1,0.0,1,0.0,1
4497,max_ml,20,20,1,3,0.05,0.95,0.891670314010702,9,0.0,0,0.0,0,1.0,1
4498,max_ml,20,20,1,3,0.05,0.95,0.8550445325804139,13,0.0,1,0.0,1,0.0,1
4499,max_ml,20,20,1,3,0.05,0.95,0.7787677155411513,4,1.0,1,1.0,1,1.0,1
4500,max_ml,20,20,1,3,0.05,0.95,0.9396945493359252,13,0.0,1,0.0,1,0.0,1
4501,max_ml,20,20,1,3,0.05,0.95,0.9307069987831,29,0.0,1,0.0,1,0.0,1
4502,max_ml,20,20,1,3,0.05,0.95,0.8800663657317738,9,1.0,1,1.0,1,1.0,1
4503,max_ml,20,20,1,3,0.05,0.95,0.8820665408382221,13,0.0,1,0.0,1,0.0,1
4504,max_ml,20,20,1,3,0.05,0.95,0.8417443479624758,13,0.0,1,0.0,1,0.0,1
4505,max_ml,20,20,1,3,0.05,0.95,0.9146496091735083,28,0.0,1,0.0,1,0.0,1
4506,max_ml,20,20,1,3,0.05,0.95,0.8605152116577102,9,0.0,1,0.0,1,0.0,1
4507,max_ml,20,20,1,3,0.05,0.95,0.9198118305959064,13,0.0,1,0.0,1,0.0,1
4508,max_ml,20,20,1,3,0.05,0.95,0.9124519961332632,20,0.0,1,0.0,1,0.0,1
4509,max_ml,20,20,1,3,0.05,0.95,0.9139462531463668,33,0.0,1,0.0,1,0.0,1
4510,max_ml,20,20,1,3,0.05,0.95,0.8934784771259742,6,1.0,1,1.0,1,1.0,1
4511,max_ml,20,20,1,3,0.05,0.95,0.9378478840583512,12,0.0,1,0.0,1,0.0,1
4512,max_ml,20,20,1,3,0.05,0.95,0.8587480101403139,13,0.0,1,0.0,1,0.0,1
4513,max_ml,20,20,1,3,0.05,0.95,0.8478744668930492,28,0.0,1,0.0,1,0.0,1
4514,max_ml,20,20,1,3,0.05,0.95,0.8674454045790815,6,1.0,1,1.0,1,1.0,1
4515,max_ml,20,20,1,3,0.05,0.95,0.8903767524059801,7,1.0,1,1.0,1,0.0,0
4516,max_ml,20,20,1,3,0.05,0.95,0.9469829648144746,71,0.0,1,0.0,1,0.0,1
4517,max_ml,20,20,1,3,0.05,0.95,0.948177880201182,20,0.0,1,0.0,1,0.0,1
4518,max_ml,20,20,1,3,0.05,0.95,0.9474224264631964,51,0.0,1,0.0,1,0.0,1
4519,max_ml,20,20,1,3,0.05,0.95,0.905175532122668,7,1.0,1,1.0,1,1.0,1
4520,max_ml,20,20,1,3,0.05,0.95,0.9162967008273718,18,0.0,1,0.0,1,0.0,1
4521,max_ml,20,20,1,3,0.05,0.95,0.9137528756807398,15,0.0,1,0.0,1,0.0,1
4522,max_ml,20,20,1,3,0.05,0.95,0.9378538901522282,15,0.0,1,0.0,1,0.0,1
4523,max_ml,20,20,1,3,0.05,0.95,0.9163965336539924,22,0.0,1,0.0,1,0.0,1
4524,max_ml,20,20,1,3,0.05,0.95,0.9162069664718766,25,0.0,1,0.0,1,0.0,1
4525,max_ml,20,20,1,3,0.05,0.95,0.9368255235197512,23,0.0,1,0.0,1,0.0,1
4526,max_ml,20,20,1,3,0.05,0.95,0.9027880496554878,22,0.0,1,0.0,1,0.0,1
4527,max_ml,20,20,1,3,0.05,0.95,0.922291390001228,45,0.0,1,0.0,1,0.0,1
4528,max_ml,20,20,1,3,0.05,0.95,0.8759455076690718,18,0.0,1,0.0,1,0.0,1
4529,max_ml,20,20,1,3,0.05,0.95,0.8952682468161224,4,1.0,1,1.0,1,1.0,1
4530,max_ml,20,20,1,3,0.05,0.95,0.8416600385538663,6,1.0,1,1.0,1,1.0,1
4531,max_ml,20,20,1,3,0.05,0.95,0.8934143925512879,6,1.0,1,1.0,1,1.0,1
4532,max_ml,20,20,1,3,0.05,0.95,0.8864948470630628,16,0.0,1,0.0,1,0.0,1
4533,max_ml,20,20,1,3,0.05,0.95,0.9182746813453354,19,0.0,1,0.0,1,0.0,1
4534,max_ml,20,20,1,3,0.05,0.95,0.8611811330414958,14,0.0,0,0.0,0,1.0,1
4535,max_ml,20,20,1,3,0.05,0.95,0.9265399306957288,20,1.0,1,1.0,1,1.0,1
4536,max_ml,20,20,1,3,0.05,0.95,0.9010381755917304,17,0.0,1,0.0,1,0.0,1
4537,max_ml,20,20,1,3,0.05,0.95,0.8879359934608521,12,0.0,1,0.0,1,0.0,1
4538,max_ml,20,20,1,3,0.05,0.95,0.921322027815028,9,1.0,1,1.0,1,0.0,0
4539,max_ml,20,20,1,3,0.05,0.95,0.947588924020372,33,0.0,1,0.0,1,0.0,1
4540,max_ml,20,20,1,3,0.05,0.95,0.9077108319352438,6,1.0,1,1.0,1,1.0,1
4541,max_ml,20,20,1,3,0.05,0.95,0.942640466107324,17,0.0,1,0.0,1,0.0,1
4542,max_ml,20,20,1,3,0.05,0.95,0.9135582608860772,33,0.0,1,0.0,1,0.0,1
4543,max_ml,20,20,1,3,0.05,0.95,0.8759942116896292,18,0.0,1,0.0,1,0.0,1
4544,max_ml,20,20,1,3,0.05,0.95,0.9402583728441636,14,0.0,1,0.0,1,0.0,1
4545,max_ml,20,20,1,3,0.05,0.95,0.9483720060900356,21,0.0,1,0.0,1,0.0,1
4546,max_ml,20,20,1,3,0.05,0.95,0.8770312825650711,25,0.0,1,0.0,1,0.0,1
4547,max_ml,20,20,1,3,0.05,0.95,0.8818749029830468,15,0.0,1,0.0,1,0.0,1
4548,max_ml,20,20,1,3,0.05,0.95,0.9374158202167856,15,0.0,1,0.0,1,0.0,1
4549,max_ml,20,20,1,3,0.05,0.95,0.928593635076436,7,0.0,1,0.0,1,0.0,1
4550,max_ml,20,20,1,3,0.05,0.95,0.921290550387177,23,0.0,1,0.0,1,0.0,1
4551,max_ml,20,20,1,3,0.05,0.95,0.922152509121168,28,0.0,1,0.0,1,0.0,1
4552,max_ml,20,20,1,3,0.05,0.95,0.9363641782234292,26,0.0,1,0.0,1,0.0,1
4553,max_ml,20,20,1,3,0.05,0.95,0.9229589562407448,16,0.0,1,0.0,1,0.0,1
4554,max_ml,20,20,1,3,0.05,0.95,0.94683595561259,7,1.0,1,1.0,1,1.0,1
4555,max_ml,20,20,1,3,0.05,0.95,0.9266012130109006,12,0.0,1,0.0,1,0.0,1
4556,max_ml,20,20,1,3,0.05,0.95,0.9280988275611728,23,0.0,1,0.0,1,0.0,1
4557,max_ml,20,20,1,3,0.05,0.95,0.9445988301322598,36,0.0,1,0.0,1,0.0,1
4558,max_ml,20,20,1,3,0.05,0.95,0.769224906139089,4,1.0,1,1.0,1,1.0,1
4559,max_ml,20,20,1,3,0.05,0.95,0.8959204023352735,12,0.0,1,0.0,1,0.0,1
4560,max_ml,20,20,1,3,0.05,0.95,0.9043563757914592,16,0.0,1,0.0,1,0.0,1
4561,max_ml,20,20,1,3,0.05,0.95,0.944220865173357,26,0.0,0,1.0,1,1.0,1
4562,max_ml,20,20,1,3,0.05,0.95,0.9227363436674262,25,0.0,1,0.0,1,0.0,1
4563,max_ml,20,20,1,3,0.05,0.95,0.8992299070187081,7,1.0,1,1.0,1,1.0,1
4564,max_ml,20,20,1,3,0.05,0.95,0.9081947579756918,32,0.0,1,0.0,1,0.0,1
4565,max_ml,20,20,1,3,0.05,0.95,0.8357592483741703,18,0.0,1,0.0,1,0.0,1
4566,max_ml,20,20,1,3,0.05,0.95,0.9480174910846026,10,0.0,0,1.0,1,1.0,1
4567,max_ml,20,20,1,3,0.05,0.95,0.917418342733399,16,0.0,1,0.0,1,0.0,1
4568,max_ml,20,20,1,3,0.05,0.95,0.8894449010720373,6,1.0,1,1.0,1,1.0,1
4569,max_ml,20,20,1,3,0.05,0.95,0.7478035325280036,12,0.0,1,0.0,1,0.0,1
4570,max_ml,20,20,1,3,0.05,0.95,0.9211741437548702,6,1.0,1,1.0,1,1.0,1
4571,max_ml,20,20,1,3,0.05,0.95,0.8755232957799156,7,1.0,1,1.0,1,1.0,1
4572,max_ml,20,20,1,3,0.05,0.95,0.932446680709624,61,0.0,1,0.0,1,0.0,1
4573,max_ml,20,20,1,3,0.05,0.95,0.8665777274983668,15,0.0,1,0.0,1,0.0,1
4574,max_ml,20,20,1,3,0.05,0.95,0.919049472341716,26,0.0,1,0.0,1,0.0,1
4575,max_ml,20,20,1,3,0.05,0.95,0.8991340072545033,11,0.0,0,1.0,1,0.0,0
4576,max_ml,20,20,1,3,0.05,0.95,0.9321706085626758,10,1.0,1,0.0,0,1.0,1
4577,max_ml,20,20,1,3,0.05,0.95,0.9004928893961482,7,1.0,1,1.0,1,1.0,1
4578,max_ml,20,20,1,3,0.05,0.95,0.9113153649691204,6,1.0,1,1.0,1,1.0,1
4579,max_ml,20,20,1,3,0.05,0.95,0.9495259546279976,10,0.0,1,0.0,1,0.0,1
4580,max_ml,20,20,1,3,0.05,0.95,0.9384552301400976,11,0.0,1,0.0,1,0.0,1
4581,max_ml,20,20,1,3,0.05,0.95,0.9344852666621916,29,0.0,1,0.0,1,0.0,1
4582,max_ml,20,20,1,3,0.05,0.95,0.837491159509416,12,0.0,1,0.0,1,0.0,1
4583,max_ml,20,20,1,3,0.05,0.95,0.9096173072381925,13,0.0,1,0.0,1,0.0,1
4584,max_ml,20,20,1,3,0.05,0.95,0.8257927121962548,7,1.0,1,1.0,1,1.0,1
4585,max_ml,20,20,1,3,0.05,0.95,0.944800538687997,18,0.0,1,0.0,1,0.0,1
4586,max_ml,20,20,1,3,0.05,0.95,0.8878721793359622,16,0.0,1,0.0,1,0.0,1
4587,max_ml,20,20,1,3,0.05,0.95,0.8813271072515051,4,1.0,1,1.0,1,1.0,1
4588,max_ml,20,20,1,3,0.05,0.95,0.94033512656196,10,1.0,1,1.0,1,1.0,1
4589,max_ml,20,20,1,3,0.05,0.95,0.930475559537356,20,0.0,1,0.0,1,0.0,1
4590,max_ml,20,20,1,3,0.05,0.95,0.9392266468394508,7,1.0,1,1.0,1,0.0,0
4591,max_ml,20,20,1,3,0.05,0.95,0.8703391763085353,11,1.0,1,0.0,0,0.0,0
4592,max_ml,20,20,1,3,0.05,0.95,0.9410810953045224,28,0.0,1,0.0,1,0.0,1
4593,max_ml,20,20,1,3,0.05,0.95,0.8966105356314861,32,0.0,1,0.0,1,0.0,1
4594,max_ml,20,20,1,3,0.05,0.95,0.9255854781634713,33,0.0,1,0.0,1,0.0,1
4595,max_ml,20,20,1,3,0.05,0.95,0.9342954877706304,13,0.0,1,0.0,1,0.0,1
4596,max_ml,20,20,1,3,0.05,0.95,0.9417265486536422,24,0.0,1,0.0,1,0.0,1
4597,max_ml,20,20,1,3,0.05,0.95,0.9101155616303512,13,0.0,1,0.0,1,0.0,1
4598,max_ml,20,20,1,3,0.05,0.95,0.8980510080465108,10,0.0,1,0.0,1,0.0,1
4599,max_ml,20,20,1,3,0.05,0.95,0.945271164079606,46,0.0,1,0.0,1,0.0,1
4600,max_ml,20,20,1,3,0.05,0.95,0.8972188220280574,21,0.0,1,0.0,1,0.0,1
4601,max_ml,20,20,1,3,0.05,0.95,0.9005499128867391,14,0.0,1,0.0,1,0.0,1
4602,max_ml,20,20,1,3,0.05,0.95,0.903346420368994,41,0.0,1,0.0,1,0.0,1
4603,max_ml,20,20,1,3,0.05,0.95,0.9367805876938142,11,0.0,1,0.0,1,0.0,1
4604,max_ml,20,20,1,3,0.05,0.95,0.9388870256594654,21,0.0,1,0.0,1,0.0,1
4605,max_ml,20,20,1,3,0.05,0.95,0.8884296409294287,9,0.0,1,0.0,1,0.0,1
4606,max_ml,20,20,1,3,0.05,0.95,0.8873471987832379,4,1.0,1,1.0,1,1.0,1
4607,max_ml,20,20,1,3,0.05,0.95,0.9383409301673864,21,0.0,1,0.0,1,0.0,1
4608,max_ml,20,20,1,3,0.05,0.95,0.855639244543284,14,0.0,1,0.0,1,0.0,1
4609,max_ml,20,20,1,3,0.05,0.95,0.9071918271480824,8,1.0,1,1.0,1,1.0,1
4610,max_ml,20,20,1,3,0.05,0.95,0.8488025283261073,5,1.0,1,1.0,1,1.0,1
4611,max_ml,20,20,1,3,0.05,0.95,0.8947763969148688,50,0.0,1,0.0,1,0.0,1
4612,max_ml,20,20,1,3,0.05,0.95,0.9411592392506536,16,0.0,1,0.0,1,0.0,1
4613,max_ml,20,20,1,3,0.05,0.95,0.9365713284231716,22,0.0,1,0.0,1,0.0,1
4614,max_ml,20,20,1,3,0.05,0.95,0.881903036999092,8,1.0,1,1.0,1,1.0,1
4615,max_ml,20,20,1,3,0.05,0.95,0.9112335338959556,18,0.0,1,0.0,1,0.0,1
4616,max_ml,20,20,1,3,0.05,0.95,0.9322712862239798,14,0.0,1,0.0,1,0.0,1
4617,max_ml,20,20,1,3,0.05,0.95,0.9239785264545342,17,1.0,1,1.0,1,1.0,1
4618,max_ml,20,20,1,3,0.05,0.95,0.906931640384294,5,1.0,1,1.0,1,1.0,1
4619,max_ml,20,20,1,3,0.05,0.95,0.9333984293952992,17,0.0,1,0.0,1,0.0,1
4620,max_ml,20,20,1,3,0.05,0.95,0.8830818254805709,13,0.0,0,0.0,0,1.0,1
4621,max_ml,20,20,1,3,0.05,0.95,0.9010333073465554,15,0.0,0,1.0,1,1.0,1
4622,max_ml,20,20,1,3,0.05,0.95,0.9274552369239172,9,1.0,1,1.0,1,1.0,1
4623,max_ml,20,20,1,3,0.05,0.95,0.9176740145622544,26,0.0,1,0.0,1,0.0,1
4624,max_ml,20,20,1,3,0.05,0.95,0.9296700488652996,4,1.0,1,1.0,1,1.0,1
4625,max_ml,20,20,1,3,0.05,0.95,0.9102957109600328,8,1.0,1,1.0,1,1.0,1
4626,max_ml,20,20,1,3,0.05,0.95,0.8946407025170882,5,1.0,1,1.0,1,1.0,1
4627,max_ml,20,20,1,3,0.05,0.95,0.9449511946217276,22,0.0,1,0.0,1,0.0,1
4628,max_ml,20,20,1,3,0.05,0.95,0.9213386592974234,24,0.0,1,0.0,1,0.0,1
4629,max_ml,20,20,1,3,0.05,0.95,0.874299554159146,12,1.0,1,1.0,1,1.0,1
4630,max_ml,20,20,1,3,0.05,0.95,0.9367156920435218,29,0.0,1,0.0,1,0.0,1
4631,max_ml,20,20,1,3,0.05,0.95,0.8623687630372308,8,0.0,1,0.0,1,0.0,1
4632,max_ml,20,20,1,3,0.05,0.95,0.8985153843523791,17,0.0,1,0.0,1,0.0,1
4633,max_ml,20,20,1,3,0.05,0.95,0.9346066387528158,31,0.0,1,0.0,1,0.0,1
4634,max_ml,20,20,1,3,0.05,0.95,0.938559880118198,24,0.0,1,0.0,1,0.0,1
4635,max_ml,20,20,1,3,0.05,0.95,0.9123561521921736,26,0.0,1,0.0,1,0.0,1
4636,max_ml,20,20,1,3,0.05,0.95,0.9361256510914612,24,0.0,1,0.0,1,0.0,1
4637,max_ml,20,20,1,3,0.05,0.95,0.9471392204628186,17,0.0,1,0.0,1,0.0,1
4638,max_ml,20,20,1,3,0.05,0.95,0.8918592428665784,13,0.0,1,0.0,1,0.0,1
4639,max_ml,20,20,1,3,0.05,0.95,0.9087508589727668,27,0.0,1,0.0,1,0.0,1
4640,max_ml,20,20,1,3,0.05,0.95,0.941666972955868,52,0.0,1,0.0,1,0.0,1
4641,max_ml,20,20,1,3,0.05,0.95,0.8873975595869956,16,0.0,1,0.0,1,0.0,1
4642,max_ml,20,20,1,3,0.05,0.95,0.9108970286735842,18,0.0,1,0.0,1,0.0,1
4643,max_ml,20,20,1,3,0.05,0.95,0.912625984386361,8,0.0,1,0.0,1,0.0,1
4644,max_ml,20,20,1,3,0.05,0.95,0.9394995961534814,14,0.0,1,0.0,1,0.0,1
4645,max_ml,20,20,1,3,0.05,0.95,0.9036321904784208,10,0.0,0,0.0,0,1.0,1
4646,max_ml,20,20,1,3,0.05,0.95,0.9443577759367524,25,0.0,1,0.0,1,0.0,1
4647,max_ml,20,20,1,3,0.05,0.95,0.8881805050230639,15,0.0,1,0.0,1,0.0,1
4648,max_ml,20,20,1,3,0.05,0.95,0.8593071876592986,7,1.0,1,1.0,1,1.0,1
4649,max_ml,20,20,1,3,0.05,0.95,0.9460145832862294,7,1.0,1,1.0,1,1.0,1
4650,max_ml,20,20,1,3,0.05,0.95,0.9125043341815322,24,0.0,1,0.0,1,0.0,1
4651,max_ml,20,20,1,3,0.05,0.95,0.7959479280933845,6,1.0,1,1.0,1,1.0,1
4652,max_ml,20,20,1,3,0.05,0.95,0.9421072662064662,29,0.0,1,0.0,1,0.0,1
4653,max_ml,20,20,1,3,0.05,0.95,0.916956372696298,10,1.0,1,1.0,1,1.0,1
4654,max_ml,20,20,1,3,0.05,0.95,0.9392910842204978,19,0.0,1,0.0,1,0.0,1
4655,max_ml,20,20,1,3,0.05,0.95,0.9369442284571105,24,0.0,1,0.0,1,0.0,1
4656,max_ml,20,20,1,3,0.05,0.95,0.9345282271393958,40,0.0,1,0.0,1,0.0,1
4657,max_ml,20,20,1,3,0.05,0.95,0.9388700363488832,19,0.0,1,0.0,1,0.0,1
4658,max_ml,20,20,1,3,0.05,0.95,0.9354166704536698,22,0.0,1,0.0,1,0.0,1
4659,max_ml,20,20,1,3,0.05,0.95,0.9446301831047842,20,0.0,1,0.0,1,0.0,1
4660,max_ml,20,20,1,3,0.05,0.95,0.8388084713044465,7,1.0,1,1.0,1,1.0,1
4661,max_ml,20,20,1,3,0.05,0.95,0.8000547286679154,8,0.0,1,0.0,1,0.0,1
4662,max_ml,20,20,1,3,0.05,0.95,0.8968379698865081,29,0.0,1,0.0,1,0.0,1
4663,max_ml,20,20,1,3,0.05,0.95,0.9324516705578504,22,0.0,1,0.0,1,0.0,1
4664,max_ml,20,20,1,3,0.05,0.95,0.940978503049124,17,0.0,1,0.0,1,0.0,1
4665,max_ml,20,20,1,3,0.05,0.95,0.915136805946517,4,1.0,1,1.0,1,1.0,1
4666,max_ml,20,20,1,3,0.05,0.95,0.9253226075824992,7,1.0,1,1.0,1,1.0,1
4667,max_ml,20,20,1,3,0.05,0.95,0.9216793084159874,11,0.0,0,0.0,0,1.0,1
4668,max_ml,20,20,1,3,0.05,0.95,0.9246496943064806,8,1.0,1,1.0,1,1.0,1
4669,max_ml,20,20,1,3,0.05,0.95,0.9236808721493904,19,0.0,1,0.0,1,0.0,1
4670,max_ml,20,20,1,3,0.05,0.95,0.9249102349920006,19,0.0,1,0.0,1,0.0,1
4671,max_ml,20,20,1,3,0.05,0.95,0.9148085811163476,9,0.0,1,0.0,1,0.0,1
4672,max_ml,20,20,1,3,0.05,0.95,0.9362412872616068,8,0.0,1,0.0,1,0.0,1
4673,max_ml,20,20,1,3,0.05,0.95,0.9154977312013164,14,0.0,1,0.0,1,0.0,1
4674,max_ml,20,20,1,3,0.05,0.95,0.9092517524428038,16,0.0,1,0.0,1,0.0,1
4675,max_ml,20,20,1,3,0.05,0.95,0.787599931741034,6,1.0,1,1.0,1,1.0,1
4676,max_ml,20,20,1,3,0.05,0.95,0.8852055852183264,8,1.0,1,1.0,1,1.0,1
4677,max_ml,20,20,1,3,0.05,0.95,0.9021868363361604,12,0.0,1,0.0,1,0.0,1
4678,max_ml,20,20,1,3,0.05,0.95,0.8748065055053825,18,0.0,1,0.0,1,0.0,1
4679,max_ml,20,20,1,3,0.05,0.95,0.9238095445099478,18,0.0,1,0.0,1,0.0,1
4680,max_ml,20,20,1,3,0.05,0.95,0.915576152463778,25,0.0,1,0.0,1,0.0,1
4681,max_ml,20,20,1,3,0.05,0.95,0.8991918032695385,8,1.0,1,1.0,1,1.0,1
4682,max_ml,20,20,1,3,0.05,0.95,0.8968021855940931,12,0.0,1,0.0,1,0.0,1
4683,max_ml,20,20,1,3,0.05,0.95,0.8299449843439693,6,1.0,1,1.0,1,1.0,1
4684,max_ml,20,20,1,3,0.05,0.95,0.946102313506152,31,0.0,1,0.0,1,0.0,1
4685,max_ml,20,20,1,3,0.05,0.95,0.9432127325917224,14,0.0,1,0.0,1,0.0,1
4686,max_ml,20,20,1,3,0.05,0.95,0.929956908532732,9,1.0,1,1.0,1,1.0,1
4687,max_ml,20,20,1,3,0.05,0.95,0.9317874971425714,14,0.0,1,0.0,1,0.0,1
4688,max_ml,20,20,1,3,0.05,0.95,0.8049492670342546,4,1.0,1,1.0,1,1.0,1
4689,max_ml,20,20,1,3,0.05,0.95,0.9488062813416784,25,0.0,1,0.0,1,0.0,1
4690,max_ml,20,20,1,3,0.05,0.95,0.893980976277889,5,1.0,1,1.0,1,1.0,1
4691,max_ml,20,20,1,3,0.05,0.95,0.9327817967931168,27,0.0,1,0.0,1,0.0,1
4692,max_ml,20,20,1,3,0.05,0.95,0.8539900837145353,5,1.0,1,1.0,1,1.0,1
4693,max_ml,20,20,1,3,0.05,0.95,0.8941187799643374,16,0.0,1,0.0,1,0.0,1
4694,max_ml,20,20,1,3,0.05,0.95,0.9425143624012752,21,0.0,0,1.0,1,0.0,0
4695,max_ml,20,20,1,3,0.05,0.95,0.9255535048247604,13,0.0,1,0.0,1,0.0,1
4696,max_ml,20,20,1,3,0.05,0.95,0.9116213185042192,6,1.0,1,1.0,1,1.0,1
4697,max_ml,20,20,1,3,0.05,0.95,0.9240310605070832,15,0.0,0,0.0,0,1.0,1
4698,max_ml,20,20,1,3,0.05,0.95,0.8348758880410475,9,0.0,0,1.0,1,0.0,0
4699,max_ml,20,20,1,3,0.05,0.95,0.9175211451017078,30,0.0,1,0.0,1,0.0,1
4700,max_ml,20,20,1,3,0.05,0.95,0.9384198192676614,18,0.0,1,0.0,1,0.0,1
4701,max_ml,20,20,1,3,0.05,0.95,0.9336471111039004,15,0.0,1,0.0,1,0.0,1
4702,max_ml,20,20,1,3,0.05,0.95,0.866658987518212,14,0.0,1,0.0,1,0.0,1
4703,max_ml,20,20,1,3,0.05,0.95,0.9173492459416328,16,0.0,1,0.0,1,0.0,1
4704,max_ml,20,20,1,3,0.05,0.95,0.9009143417001856,10,1.0,1,1.0,1,1.0,1
4705,max_ml,20,20,1,3,0.05,0.95,0.8821547267777872,10,0.0,1,0.0,1,0.0,1
4706,max_ml,20,20,1,3,0.05,0.95,0.9463333717997148,11,0.0,1,0.0,1,0.0,1
4707,max_ml,20,20,1,3,0.05,0.95,0.9156490354775344,19,0.0,1,0.0,1,0.0,1
4708,max_ml,20,20,1,3,0.05,0.95,0.9229358233501888,22,0.0,1,0.0,1,0.0,1
4709,max_ml,20,20,1,3,0.05,0.95,0.9217025173520412,11,0.0,1,0.0,1,0.0,1
4710,max_ml,20,20,1,3,0.05,0.95,0.918398939562618,9,1.0,1,1.0,1,1.0,1
4711,max_ml,20,20,1,3,0.05,0.95,0.92054757924752,15,0.0,1,0.0,1,0.0,1
4712,max_ml,20,20,1,3,0.05,0.95,0.9205582857032312,34,0.0,1,0.0,1,0.0,1
4713,max_ml,20,20,1,3,0.05,0.95,0.9409458408302084,21,0.0,1,0.0,1,0.0,1
4714,max_ml,20,20,1,3,0.05,0.95,0.9291943259660768,15,0.0,1,0.0,1,0.0,1
4715,max_ml,20,20,1,3,0.05,0.95,0.8935951074930114,11,0.0,0,1.0,1,0.0,0
4716,max_ml,20,20,1,3,0.05,0.95,0.9308980000933617,27,0.0,1,0.0,1,0.0,1
4717,max_ml,20,20,1,3,0.05,0.95,0.8826833411508145,8,1.0,1,1.0,1,1.0,1
4718,max_ml,20,20,1,3,0.05,0.95,0.8120294051130933,6,1.0,1,1.0,1,1.0,1
4719,max_ml,20,20,1,3,0.05,0.95,0.8535139848716708,12,1.0,1,1.0,1,1.0,1
4720,max_ml,20,20,1,3,0.05,0.95,0.8925804095538129,14,0.0,1,0.0,1,0.0,1
4721,max_ml,20,20,1,3,0.05,0.95,0.8952820798944948,17,0.0,1,0.0,1,0.0,1
4722,max_ml,20,20,1,3,0.05,0.95,0.9085993086387418,6,0.0,1,0.0,1,0.0,1
4723,max_ml,20,20,1,3,0.05,0.95,0.9193460395440928,14,0.0,1,0.0,1,0.0,1
4724,max_ml,20,20,1,3,0.05,0.95,0.9256617607581792,22,0.0,1,0.0,1,0.0,1
4725,max_ml,20,20,1,3,0.05,0.95,0.9179166883559284,13,0.0,1,0.0,1,0.0,1
4726,max_ml,20,20,1,3,0.05,0.95,0.9239372891846236,25,0.0,1,0.0,1,0.0,1
4727,max_ml,20,20,1,3,0.05,0.95,0.9449777756543164,46,0.0,1,0.0,1,0.0,1
4728,max_ml,20,20,1,3,0.05,0.95,0.9427826671904636,11,0.0,1,0.0,1,0.0,1
4729,max_ml,20,20,1,3,0.05,0.95,0.9407113933207912,14,0.0,1,0.0,1,0.0,1
4730,max_ml,20,20,1,3,0.05,0.95,0.9327764691284058,11,0.0,1,0.0,1,0.0,1
4731,max_ml,20,20,1,3,0.05,0.95,0.9084311860881962,35,0.0,1,0.0,1,0.0,1
4732,max_ml,20,20,1,3,0.05,0.95,0.9332067018118976,30,0.0,1,0.0,1,0.0,1
4733,max_ml,20,20,1,3,0.05,0.95,0.9421956437878574,34,0.0,1,0.0,1,0.0,1
4734,max_ml,20,20,1,3,0.05,0.95,0.9407794359027382,19,0.0,1,0.0,1,0.0,1
4735,max_ml,20,20,1,3,0.05,0.95,0.7844797920575541,10,1.0,1,1.0,1,1.0,1
4736,max_ml,20,20,1,3,0.05,0.95,0.8046615725545927,8,1.0,1,0.0,0,0.0,0
4737,max_ml,20,20,1,3,0.05,0.95,0.8655990751767778,12,0.0,1,0.0,1,0.0,1
4738,max_ml,20,20,1,3,0.05,0.95,0.8842725464519802,15,0.0,1,0.0,1,0.0,1
4739,max_ml,20,20,1,3,0.05,0.95,0.8619210646282622,7,1.0,1,1.0,1,1.0,1
4740,max_ml,20,20,1,3,0.05,0.95,0.8770959340479363,16,0.0,1,0.0,1,0.0,1
4741,max_ml,20,20,1,3,0.05,0.95,0.8834611485627715,15,1.0,1,1.0,1,1.0,1
4742,max_ml,20,20,1,3,0.05,0.95,0.9132840903085496,13,0.0,1,0.0,1,0.0,1
4743,max_ml,20,20,1,3,0.05,0.95,0.8486272495646833,20,0.0,1,0.0,1,0.0,1
4744,max_ml,20,20,1,3,0.05,0.95,0.9353695444695612,30,0.0,1,0.0,1,0.0,1
4745,max_ml,20,20,1,3,0.05,0.95,0.9355252547362248,23,0.0,1,0.0,1,0.0,1
4746,max_ml,20,20,1,3,0.05,0.95,0.8007694293916757,6,1.0,1,1.0,1,1.0,1
4747,max_ml,20,20,1,3,0.05,0.95,0.949279117625748,10,0.0,1,0.0,1,0.0,1
4748,max_ml,20,20,1,3,0.05,0.95,0.9390902532209502,17,0.0,1,0.0,1,0.0,1
4749,max_ml,20,20,1,3,0.05,0.95,0.8277846188362148,8,1.0,1,1.0,1,0.0,0
4750,max_ml,20,20,1,3,0.05,0.95,0.9383633059624684,30,0.0,1,0.0,1,0.0,1
4751,max_ml,20,20,1,3,0.05,0.95,0.9473503493655908,38,0.0,1,0.0,1,0.0,1
4752,max_ml,20,20,1,3,0.05,0.95,0.9304716883057887,13,0.0,1,0.0,1,0.0,1
4753,max_ml,20,20,1,3,0.05,0.95,0.939952204115424,8,1.0,1,1.0,1,0.0,0
4754,max_ml,20,20,1,3,0.05,0.95,0.9277689737802448,14,0.0,1,0.0,1,0.0,1
4755,max_ml,20,20,1,3,0.05,0.95,0.8746849073021306,14,0.0,0,0.0,0,1.0,1
4756,max_ml,20,20,1,3,0.05,0.95,0.8245587312419383,13,0.0,1,0.0,1,0.0,1
4757,max_ml,20,20,1,3,0.05,0.95,0.8839003814839234,26,0.0,1,0.0,1,0.0,1
4758,max_ml,20,20,1,3,0.05,0.95,0.9208013339466282,8,1.0,1,1.0,1,1.0,1
4759,max_ml,20,20,1,3,0.05,0.95,0.9428115464581248,15,0.0,1,0.0,1,0.0,1
4760,max_ml,20,20,1,3,0.05,0.95,0.9203104705881182,13,1.0,1,1.0,1,0.0,0
4761,max_ml,20,20,1,3,0.05,0.95,0.9356765912615664,21,0.0,1,0.0,1,0.0,1
4762,max_ml,20,20,1,3,0.05,0.95,0.8065318752218955,5,1.0,1,1.0,1,1.0,1
4763,max_ml,20,20,1,3,0.05,0.95,0.8778784487285505,14,1.0,1,0.0,0,0.0,0
4764,max_ml,20,20,1,3,0.05,0.95,0.9412205214524214,24,0.0,1,0.0,1,0.0,1
4765,max_ml,20,20,1,3,0.05,0.95,0.939655268032487,21,0.0,1,0.0,1,0.0,1
4766,max_ml,20,20,1,3,0.05,0.95,0.9059940807055026,6,1.0,1,1.0,1,1.0,1
4767,max_ml,20,20,1,3,0.05,0.95,0.9128417784332418,12,1.0,1,1.0,1,1.0,1
4768,max_ml,20,20,1,3,0.05,0.95,0.938594572922734,22,0.0,1,0.0,1,0.0,1
4769,max_ml,20,20,1,3,0.05,0.95,0.9376024397922726,20,0.0,1,0.0,1,0.0,1
4770,max_ml,20,20,1,3,0.05,0.95,0.937540310802588,13,0.0,0,0.0,0,1.0,1
4771,max_ml,20,20,1,3,0.05,0.95,0.92298038137267,21,0.0,1,0.0,1,0.0,1
4772,max_ml,20,20,1,3,0.05,0.95,0.9388418486378752,19,0.0,1,0.0,1,0.0,1
4773,max_ml,20,20,1,3,0.05,0.95,0.9274250678061808,17,0.0,1,0.0,1,0.0,1
4774,max_ml,20,20,1,3,0.05,0.95,0.9297014228879936,16,0.0,1,0.0,1,0.0,1
4775,max_ml,20,20,1,3,0.05,0.95,0.8999656655442787,13,0.0,1,0.0,1,0.0,1
4776,max_ml,20,20,1,3,0.05,0.95,0.9433053160916608,14,0.0,1,0.0,1,0.0,1
4777,max_ml,20,20,1,3,0.05,0.95,0.9339493440621054,23,0.0,1,0.0,1,0.0,1
4778,max_ml,20,20,1,3,0.05,0.95,0.8689676254059021,5,1.0,1,1.0,1,1.0,1
4779,max_ml,20,20,1,3,0.05,0.95,0.9313679252802892,16,0.0,1,0.0,1,0.0,1
4780,max_ml,20,20,1,3,0.05,0.95,0.896181727286019,11,0.0,1,0.0,1,0.0,1
4781,max_ml,20,20,1,3,0.05,0.95,0.9057155578861866,15,0.0,1,0.0,1,0.0,1
4782,max_ml,20,20,1,3,0.05,0.95,0.8799633326892329,8,1.0,1,1.0,1,1.0,1
4783,max_ml,20,20,1,3,0.05,0.95,0.8187172084483466,7,1.0,1,1.0,1,1.0,1
4784,max_ml,20,20,1,3,0.05,0.95,0.9210433630607132,28,0.0,1,0.0,1,0.0,1
4785,max_ml,20,20,1,3,0.05,0.95,0.9231910172336992,7,1.0,1,1.0,1,1.0,1
4786,max_ml,20,20,1,3,0.05,0.95,0.9369965590525954,14,0.0,1,0.0,1,0.0,1
4787,max_ml,20,20,1,3,0.05,0.95,0.9192895771196464,10,0.0,1,0.0,1,0.0,1
4788,max_ml,20,20,1,3,0.05,0.95,0.94843788160276,30,0.0,1,0.0,1,0.0,1
4789,max_ml,20,20,1,3,0.05,0.95,0.8323170769275872,29,0.0,1,0.0,1,0.0,1
4790,max_ml,20,20,1,3,0.05,0.95,0.9451168100565234,10,0.0,1,0.0,1,0.0,1
4791,max_ml,20,20,1,3,0.05,0.95,0.9346455118681772,30,0.0,1,0.0,1,0.0,1
4792,max_ml,20,20,1,3,0.05,0.95,0.9489627279059436,7,1.0,1,1.0,1,1.0,1
4793,max_ml,20,20,1,3,0.05,0.95,0.9215547056874838,34,0.0,1,0.0,1,0.0,1
4794,max_ml,20,20,1,3,0.05,0.95,0.9411024956934276,39,0.0,1,0.0,1,0.0,1
4795,max_ml,20,20,1,3,0.05,0.95,0.9344152847291732,11,0.0,1,0.0,1,0.0,1
4796,max_ml,20,20,1,3,0.05,0.95,0.9075569416259353,9,0.0,1,0.0,1,0.0,1
4797,max_ml,20,20,1,3,0.05,0.95,0.88112571492268,17,0.0,1,0.0,1,0.0,1
4798,max_ml,20,20,1,3,0.05,0.95,0.9254073472338652,17,0.0,1,0.0,1,0.0,1
4799,max_ml,20,20,1,3,0.05,0.95,0.8982642613269937,13,0.0,1,0.0,1,0.0,1
4800,max_ml,20,20,1,3,0.05,0.95,0.9280080106704685,15,0.0,1,0.0,1,0.0,1
4801,max_ml,20,20,1,3,0.05,0.95,0.8612235783718,8,1.0,1,1.0,1,1.0,1
4802,max_ml,20,20,1,3,0.05,0.95,0.8933831152363498,13,0.0,1,0.0,1,0.0,1
4803,max_ml,20,20,1,3,0.05,0.95,0.938188237301394,53,0.0,1,0.0,1,0.0,1
4804,max_ml,20,20,1,3,0.05,0.95,0.8184796980801957,19,0.0,0,1.0,1,1.0,1
4805,max_ml,20,20,1,3,0.05,0.95,0.9390808064705838,19,0.0,1,0.0,1,0.0,1
4806,max_ml,20,20,1,3,0.05,0.95,0.9199219470721852,17,0.0,1,0.0,1,0.0,1
4807,max_ml,20,20,1,3,0.05,0.95,0.9103922336793352,7,1.0,1,1.0,1,1.0,1
4808,max_ml,20,20,1,3,0.05,0.95,0.9451659670256624,38,0.0,1,0.0,1,0.0,1
4809,max_ml,20,20,1,3,0.05,0.95,0.9106550673536724,10,1.0,1,1.0,1,1.0,1
4810,max_ml,20,20,1,3,0.05,0.95,0.826066548290712,12,0.0,1,0.0,1,0.0,1
4811,max_ml,20,20,1,3,0.05,0.95,0.9190542475146664,19,0.0,1,0.0,1,0.0,1
4812,max_ml,20,20,1,3,0.05,0.95,0.8556576943206436,11,0.0,1,0.0,1,0.0,1
4813,max_ml,20,20,1,3,0.05,0.95,0.9206179989748192,18,0.0,1,0.0,1,0.0,1
4814,max_ml,20,20,1,3,0.05,0.95,0.9359264936557188,20,0.0,1,0.0,1,0.0,1
4815,max_ml,20,20,1,3,0.05,0.95,0.8388982156504345,5,1.0,1,1.0,1,1.0,1
4816,max_ml,20,20,1,3,0.05,0.95,0.9362031961473032,15,0.0,0,0.0,0,1.0,1
4817,max_ml,20,20,1,3,0.05,0.95,0.944052093574701,18,0.0,1,0.0,1,0.0,1
4818,max_ml,20,20,1,3,0.05,0.95,0.8861929736642232,9,0.0,1,0.0,1,0.0,1
4819,max_ml,20,20,1,3,0.05,0.95,0.9329549141779518,23,0.0,1,0.0,1,0.0,1
4820,max_ml,20,20,1,3,0.05,0.95,0.8352298898850324,8,1.0,1,1.0,1,1.0,1
4821,max_ml,20,20,1,3,0.05,0.95,0.9354850217003632,60,0.0,1,0.0,1,0.0,1
4822,max_ml,20,20,1,3,0.05,0.95,0.9249460520308236,16,0.0,1,0.0,1,0.0,1
4823,max_ml,20,20,1,3,0.05,0.95,0.9130212017877672,19,0.0,0,0.0,0,1.0,1
4824,max_ml,20,20,1,3,0.05,0.95,0.948728600448208,9,1.0,1,1.0,1,1.0,1
4825,max_ml,20,20,1,3,0.05,0.95,0.936810166759976,24,0.0,1,0.0,1,0.0,1
4826,max_ml,20,20,1,3,0.05,0.95,0.835936752712589,17,0.0,1,0.0,1,0.0,1
4827,max_ml,20,20,1,3,0.05,0.95,0.9394375832087216,15,0.0,1,0.0,1,0.0,1
4828,max_ml,20,20,1,3,0.05,0.95,0.9344457354638466,33,0.0,1,0.0,1,0.0,1
4829,max_ml,20,20,1,3,0.05,0.95,0.9270913914246288,10,1.0,1,1.0,1,0.0,0
4830,max_ml,20,20,1,3,0.05,0.95,0.8715622940968697,25,0.0,1,0.0,1,0.0,1
4831,max_ml,20,20,1,3,0.05,0.95,0.8940169712665617,10,0.0,1,0.0,1,0.0,1
4832,max_ml,20,20,1,3,0.05,0.95,0.9096805277592795,10,1.0,1,1.0,1,0.0,0
4833,max_ml,20,20,1,3,0.05,0.95,0.906725177722494,12,0.0,1,0.0,1,0.0,1
4834,max_ml,20,20,1,3,0.05,0.95,0.9459864906397364,29,0.0,1,0.0,1,0.0,1
4835,max_ml,20,20,1,3,0.05,0.95,0.9431062591808272,36,0.0,1,0.0,1,0.0,1
4836,max_ml,20,20,1,3,0.05,0.95,0.9380870857725808,12,0.0,1,0.0,1,0.0,1
4837,max_ml,20,20,1,3,0.05,0.95,0.8503772329240981,9,1.0,1,1.0,1,1.0,1
4838,max_ml,20,20,1,3,0.05,0.95,0.8770570733356087,6,1.0,1,1.0,1,1.0,1
4839,max_ml,20,20,1,3,0.05,0.95,0.8822770183219957,14,0.0,1,0.0,1,0.0,1
4840,max_ml,20,20,1,3,0.05,0.95,0.9281163791993076,26,0.0,1,0.0,1,0.0,1
4841,max_ml,20,20,1,3,0.05,0.95,0.888875319789696,11,0.0,1,0.0,1,0.0,1
4842,max_ml,20,20,1,3,0.05,0.95,0.9295157322152434,25,0.0,1,0.0,1,0.0,1
4843,max_ml,20,20,1,3,0.05,0.95,0.9321868642672329,33,0.0,1,0.0,1,0.0,1
4844,max_ml,20,20,1,3,0.05,0.95,0.9073563834144724,35,0.0,1,0.0,1,0.0,1
4845,max_ml,20,20,1,3,0.05,0.95,0.9295272887653794,20,0.0,1,0.0,1,0.0,1
4846,max_ml,20,20,1,3,0.05,0.95,0.9009684319842892,17,0.0,0,0.0,0,1.0,1
4847,max_ml,20,20,1,3,0.05,0.95,0.9229030943868688,6,1.0,1,1.0,1,1.0,1
4848,max_ml,20,20,1,3,0.05,0.95,0.9286190264515428,21,0.0,1,0.0,1,0.0,1
4849,max_ml,20,20,1,3,0.05,0.95,0.8997203703657078,14,1.0,1,1.0,1,1.0,1
4850,max_ml,20,20,1,3,0.05,0.95,0.9386196629338972,22,0.0,1,0.0,1,0.0,1
4851,max_ml,20,20,1,3,0.05,0.95,0.9439296695773556,33,0.0,1,0.0,1,0.0,1
4852,max_ml,20,20,1,3,0.05,0.95,0.9229944589199316,20,0.0,1,0.0,1,0.0,1
4853,max_ml,20,20,1,3,0.05,0.95,0.9044612859340896,45,0.0,1,0.0,1,0.0,1
4854,max_ml,20,20,1,3,0.05,0.95,0.9384644970081149,9,1.0,1,1.0,1,1.0,1
4855,max_ml,20,20,1,3,0.05,0.95,0.9410865818009247,16,0.0,1,0.0,1,0.0,1
4856,max_ml,20,20,1,3,0.05,0.95,0.9205013308982926,22,0.0,1,0.0,1,0.0,1
4857,max_ml,20,20,1,3,0.05,0.95,0.939437169422435,11,0.0,1,0.0,1,0.0,1
4858,max_ml,20,20,1,3,0.05,0.95,0.9464004996469652,42,0.0,1,0.0,1,0.0,1
4859,max_ml,20,20,1,3,0.05,0.95,0.9321049889534324,39,0.0,1,0.0,1,0.0,1
4860,max_ml,20,20,1,3,0.05,0.95,0.910590224675908,7,1.0,1,1.0,1,1.0,1
4861,max_ml,20,20,1,3,0.05,0.95,0.9277791398589272,7,1.0,1,1.0,1,0.0,0
4862,max_ml,20,20,1,3,0.05,0.95,0.9029456003466572,10,1.0,1,1.0,1,1.0,1
4863,max_ml,20,20,1,3,0.05,0.95,0.8553915119396811,11,0.0,1,0.0,1,0.0,1
4864,max_ml,20,20,1,3,0.05,0.95,0.9024114006800712,45,0.0,1,0.0,1,0.0,1
4865,max_ml,20,20,1,3,0.05,0.95,0.9070737936861528,6,1.0,1,1.0,1,1.0,1
4866,max_ml,20,20,1,3,0.05,0.95,0.8657970183604824,8,0.0,1,0.0,1,0.0,1
4867,max_ml,20,20,1,3,0.05,0.95,0.8583623723241278,7,0.0,0,0.0,0,1.0,1
4868,max_ml,20,20,1,3,0.05,0.95,0.860469052793678,14,0.0,1,0.0,1,0.0,1
4869,max_ml,20,20,1,3,0.05,0.95,0.925715679378618,15,0.0,1,0.0,1,0.0,1
4870,max_ml,20,20,1,3,0.05,0.95,0.9274722213725256,38,0.0,1,0.0,1,0.0,1
4871,max_ml,20,20,1,3,0.05,0.95,0.9203034273838844,11,1.0,1,0.0,0,1.0,1
4872,max_ml,20,20,1,3,0.05,0.95,0.9322985122211012,45,0.0,1,0.0,1,0.0,1
4873,max_ml,20,20,1,3,0.05,0.95,0.906611104835082,16,0.0,1,0.0,1,0.0,1
4874,max_ml,20,20,1,3,0.05,0.95,0.7973451962376639,5,1.0,1,1.0,1,1.0,1
4875,max_ml,20,20,1,3,0.05,0.95,0.9166446494022328,15,0.0,1,0.0,1,0.0,1
4876,max_ml,20,20,1,3,0.05,0.95,0.9448107422151968,19,0.0,1,0.0,1,0.0,1
4877,max_ml,20,20,1,3,0.05,0.95,0.9204211199575648,4,1.0,1,1.0,1,1.0,1
4878,max_ml,20,20,1,3,0.05,0.95,0.9377194636079812,34,0.0,1,0.0,1,0.0,1
4879,max_ml,20,20,1,3,0.05,0.95,0.9455848603791602,14,0.0,1,0.0,1,0.0,1
4880,max_ml,20,20,1,3,0.05,0.95,0.9280600824731168,16,0.0,1,0.0,1,0.0,1
4881,max_ml,20,20,1,3,0.05,0.95,0.8907578359035052,8,1.0,1,0.0,0,0.0,0
4882,max_ml,20,20,1,3,0.05,0.95,0.8516950344484677,14,1.0,1,1.0,1,1.0,1
4883,max_ml,20,20,1,3,0.05,0.95,0.8358637960972053,9,0.0,1,0.0,1,0.0,1
4884,max_ml,20,20,1,3,0.05,0.95,0.9391105744451864,17,0.0,1,0.0,1,0.0,1
4885,max_ml,20,20,1,3,0.05,0.95,0.9083325738006656,12,0.0,1,0.0,1,0.0,1
4886,max_ml,20,20,1,3,0.05,0.95,0.9085159845788984,18,0.0,1,0.0,1,0.0,1
4887,max_ml,20,20,1,3,0.05,0.95,0.9478157097533374,16,0.0,1,0.0,1,0.0,1
4888,max_ml,20,20,1,3,0.05,0.95,0.8752128208714579,22,0.0,1,0.0,1,0.0,1
4889,max_ml,20,20,1,3,0.05,0.95,0.940516486366733,10,0.0,1,0.0,1,0.0,1
4890,max_ml,20,20,1,3,0.05,0.95,0.9077350754684422,10,0.0,1,0.0,1,0.0,1
4891,max_ml,20,20,1,3,0.05,0.95,0.9336414619939756,18,0.0,0,0.0,0,1.0,1
4892,max_ml,20,20,1,3,0.05,0.95,0.9478562707976592,10,0.0,1,0.0,1,0.0,1
4893,max_ml,20,20,1,3,0.05,0.95,0.8448745412447121,4,1.0,1,1.0,1,1.0,1
4894,max_ml,20,20,1,3,0.05,0.95,0.91400958646633,14,0.0,1,0.0,1,0.0,1
4895,max_ml,20,20,1,3,0.05,0.95,0.942681496379992,17,0.0,1,0.0,1,0.0,1
4896,max_ml,20,20,1,3,0.05,0.95,0.9204020140891008,12,0.0,1,0.0,1,0.0,1
4897,max_ml,20,20,1,3,0.05,0.95,0.9094796195392904,16,0.0,1,0.0,1,0.0,1
4898,max_ml,20,20,1,3,0.05,0.95,0.8982710929882463,11,0.0,1,0.0,1,0.0,1
4899,max_ml,20,20,1,3,0.05,0.95,0.9272687920260386,83,0.0,1,0.0,1,0.0,1
4900,max_ml,20,20,1,3,0.05,0.95,0.8494506731119337,7,0.0,0,1.0,1,1.0,1
4901,max_ml,20,20,1,3,0.05,0.95,0.9367583909513576,19,0.0,1,0.0,1,0.0,1
4902,max_ml,20,20,1,3,0.05,0.95,0.9346938093470888,18,0.0,1,0.0,1,0.0,1
4903,max_ml,20,20,1,3,0.05,0.95,0.8969030733816078,8,1.0,1,1.0,1,1.0,1
4904,max_ml,20,20,1,3,0.05,0.95,0.8973809944636636,7,1.0,1,1.0,1,1.0,1
4905,max_ml,20,20,1,3,0.05,0.95,0.761542300977017,6,1.0,1,1.0,1,1.0,1
4906,max_ml,20,20,1,3,0.05,0.95,0.8724530278784717,5,1.0,1,1.0,1,1.0,1
4907,max_ml,20,20,1,3,0.05,0.95,0.9116467220309282,13,0.0,1,0.0,1,0.0,1
4908,max_ml,20,20,1,3,0.05,0.95,0.8801100509554547,12,0.0,1,0.0,1,0.0,1
4909,max_ml,20,20,1,3,0.05,0.95,0.9109856049665322,14,0.0,1,0.0,1,0.0,1
4910,max_ml,20,20,1,3,0.05,0.95,0.876591690378935,13,1.0,1,1.0,1,1.0,1
4911,max_ml,20,20,1,3,0.05,0.95,0.9302982025131428,22,0.0,1,0.0,1,0.0,1
4912,max_ml,20,20,1,3,0.05,0.95,0.9468014996347603,8,1.0,1,1.0,1,1.0,1
4913,max_ml,20,20,1,3,0.05,0.95,0.9336358291793552,41,0.0,1,0.0,1,0.0,1
4914,max_ml,20,20,1,3,0.05,0.95,0.8865499516049834,19,0.0,1,0.0,1,0.0,1
4915,max_ml,20,20,1,3,0.05,0.95,0.8636575170796941,10,1.0,1,1.0,1,1.0,1
4916,max_ml,20,20,1,3,0.05,0.95,0.8144386117362665,8,0.0,1,0.0,1,0.0,1
4917,max_ml,20,20,1,3,0.05,0.95,0.9377275091396547,19,0.0,1,0.0,1,0.0,1
4918,max_ml,20,20,1,3,0.05,0.95,0.9408869923942512,28,0.0,1,0.0,1,0.0,1
4919,max_ml,20,20,1,3,0.05,0.95,0.947576258841982,24,0.0,1,0.0,1,0.0,1
4920,max_ml,20,20,1,3,0.05,0.95,0.9408055770953024,12,0.0,1,0.0,1,0.0,1
4921,max_ml,20,20,1,3,0.05,0.95,0.935634840766278,6,1.0,1,1.0,1,1.0,1
4922,max_ml,20,20,1,3,0.05,0.95,0.9458443201745924,45,0.0,1,0.0,1,0.0,1
4923,max_ml,20,20,1,3,0.05,0.95,0.9499663629655049,7,1.0,1,1.0,1,1.0,1
4924,max_ml,20,20,1,3,0.05,0.95,0.9467090853255956,14,0.0,1,0.0,1,0.0,1
4925,max_ml,20,20,1,3,0.05,0.95,0.8780441705204236,13,0.0,1,0.0,1,0.0,1
4926,max_ml,20,20,1,3,0.05,0.95,0.856342345447817,5,1.0,1,1.0,1,1.0,1
4927,max_ml,20,20,1,3,0.05,0.95,0.8364896532427651,11,0.0,1,0.0,1,0.0,1
4928,max_ml,20,20,1,3,0.05,0.95,0.9169719273448724,60,0.0,1,0.0,1,0.0,1
4929,max_ml,20,20,1,3,0.05,0.95,0.9175153723272634,19,1.0,1,1.0,1,1.0,1
4930,max_ml,20,20,1,3,0.05,0.95,0.9107876596281416,22,0.0,1,0.0,1,0.0,1
4931,max_ml,20,20,1,3,0.05,0.95,0.7875120182371439,13,0.0,0,0.0,0,1.0,1
4932,max_ml,20,20,1,3,0.05,0.95,0.8630915963651028,10,0.0,0,0.0,0,1.0,1
4933,max_ml,20,20,1,3,0.05,0.95,0.9469884054090606,52,0.0,1,0.0,1,0.0,1
4934,max_ml,20,20,1,3,0.05,0.95,0.8932642856015555,15,0.0,1,0.0,1,0.0,1
4935,max_ml,20,20,1,3,0.05,0.95,0.8598630442554371,7,1.0,1,1.0,1,1.0,1
4936,max_ml,20,20,1,3,0.05,0.95,0.9209655917441194,10,0.0,1,0.0,1,0.0,1
4937,max_ml,20,20,1,3,0.05,0.95,0.9340002057205335,23,0.0,1,0.0,1,0.0,1
4938,max_ml,20,20,1,3,0.05,0.95,0.9058050191989852,25,0.0,1,0.0,1,0.0,1
4939,max_ml,20,20,1,3,0.05,0.95,0.9250296037714508,12,0.0,1,0.0,1,0.0,1
4940,max_ml,20,20,1,3,0.05,0.95,0.9102187596068602,17,0.0,1,0.0,1,0.0,1
4941,max_ml,20,20,1,3,0.05,0.95,0.9167478127620328,11,0.0,1,0.0,1,0.0,1
4942,max_ml,20,20,1,3,0.05,0.95,0.9472475483342668,12,0.0,1,0.0,1,0.0,1
4943,max_ml,20,20,1,3,0.05,0.95,0.9377794551796168,21,0.0,1,0.0,1,0.0,1
4944,max_ml,20,20,1,3,0.05,0.95,0.9194900165461244,30,0.0,1,0.0,1,0.0,1
4945,max_ml,20,20,1,3,0.05,0.95,0.864004457511334,5,1.0,1,1.0,1,1.0,1
4946,max_ml,20,20,1,3,0.05,0.95,0.919858861050164,20,0.0,1,0.0,1,0.0,1
4947,max_ml,20,20,1,3,0.05,0.95,0.9432973186745608,57,0.0,1,0.0,1,0.0,1
4948,max_ml,20,20,1,3,0.05,0.95,0.9437869677712,13,0.0,1,0.0,1,0.0,1
4949,max_ml,20,20,1,3,0.05,0.95,0.916302973751346,11,0.0,1,0.0,1,0.0,1
4950,max_ml,20,20,1,3,0.05,0.95,0.8675765393652081,30,0.0,1,0.0,1,0.0,1
4951,max_ml,20,20,1,3,0.05,0.95,0.9140386496656696,19,0.0,1,0.0,1,0.0,1
4952,max_ml,20,20,1,3,0.05,0.95,0.9464812409759112,11,0.0,0,0.0,0,1.0,1
4953,max_ml,20,20,1,3,0.05,0.95,0.9073572190021968,20,0.0,1,0.0,1,0.0,1
4954,max_ml,20,20,1,3,0.05,0.95,0.9404453181184352,14,0.0,0,0.0,0,1.0,1
4955,max_ml,20,20,1,3,0.05,0.95,0.941936713931877,24,0.0,1,0.0,1,0.0,1
4956,max_ml,20,20,1,3,0.05,0.95,0.9006068376528331,18,0.0,1,0.0,1,0.0,1
4957,max_ml,20,20,1,3,0.05,0.95,0.9126562904360688,21,0.0,1,0.0,1,0.0,1
4958,max_ml,20,20,1,3,0.05,0.95,0.94271982167398,26,0.0,1,0.0,1,0.0,1
4959,max_ml,20,20,1,3,0.05,0.95,0.9474379946185923,11,0.0,1,0.0,1,0.0,1
4960,max_ml,20,20,1,3,0.05,0.95,0.8445733617499407,8,0.0,1,0.0,1,0.0,1
4961,max_ml,20,20,1,3,0.05,0.95,0.8825189235460581,12,0.0,1,0.0,1,0.0,1
4962,max_ml,20,20,1,3,0.05,0.95,0.9312522664295212,20,0.0,1,0.0,1,0.0,1
4963,max_ml,20,20,1,3,0.05,0.95,0.9161773572625216,14,0.0,1,0.0,1,0.0,1
4964,max_ml,20,20,1,3,0.05,0.95,0.943623823886761,9,0.0,1,0.0,1,0.0,1
4965,max_ml,20,20,1,3,0.05,0.95,0.925454273551211,11,0.0,0,1.0,1,1.0,1
4966,max_ml,20,20,1,3,0.05,0.95,0.8993914410487682,22,0.0,1,0.0,1,0.0,1
4967,max_ml,20,20,1,3,0.05,0.95,0.8883380326125405,13,1.0,1,1.0,1,1.0,1
4968,max_ml,20,20,1,3,0.05,0.95,0.9489139635422356,14,0.0,1,0.0,1,0.0,1
4969,max_ml,20,20,1,3,0.05,0.95,0.9165446127913158,12,0.0,1,0.0,1,0.0,1
4970,max_ml,20,20,1,3,0.05,0.95,0.9093115134983442,10,1.0,1,1.0,1,1.0,1
4971,max_ml,20,20,1,3,0.05,0.95,0.9391771585343198,21,0.0,1,0.0,1,0.0,1
4972,max_ml,20,20,1,3,0.05,0.95,0.880139338975376,11,0.0,1,0.0,1,0.0,1
4973,max_ml,20,20,1,3,0.05,0.95,0.9152208713470318,22,0.0,1,0.0,1,0.0,1
4974,max_ml,20,20,1,3,0.05,0.95,0.9468773135814194,39,0.0,1,0.0,1,0.0,1
4975,max_ml,20,20,1,3,0.05,0.95,0.92539022532048,18,0.0,1,0.0,1,0.0,1
4976,max_ml,20,20,1,3,0.05,0.95,0.9339705096810208,27,0.0,1,0.0,1,0.0,1
4977,max_ml,20,20,1,3,0.05,0.95,0.9333831593292036,56,0.0,1,0.0,1,0.0,1
4978,max_ml,20,20,1,3,0.05,0.95,0.8799673877237559,25,0.0,1,0.0,1,0.0,1
4979,max_ml,20,20,1,3,0.05,0.95,0.8863288182622332,7,1.0,1,1.0,1,1.0,1
4980,max_ml,20,20,1,3,0.05,0.95,0.926739583925042,25,0.0,1,0.0,1,0.0,1
4981,max_ml,20,20,1,3,0.05,0.95,0.9366807854193104,17,0.0,1,0.0,1,0.0,1
4982,max_ml,20,20,1,3,0.05,0.95,0.8877610201234358,9,0.0,1,0.0,1,0.0,1
4983,max_ml,20,20,1,3,0.05,0.95,0.8960981198641078,7,1.0,1,1.0,1,1.0,1
4984,max_ml,20,20,1,3,0.05,0.95,0.9223928155979956,22,0.0,1,0.0,1,0.0,1
4985,max_ml,20,20,1,3,0.05,0.95,0.925888276660768,19,0.0,1,0.0,1,0.0,1
4986,max_ml,20,20,1,3,0.05,0.95,0.804407564565734,8,1.0,1,1.0,1,1.0,1
4987,max_ml,20,20,1,3,0.05,0.95,0.9241069511401572,11,0.0,1,0.0,1,0.0,1
4988,max_ml,20,20,1,3,0.05,0.95,0.9276416522060408,8,1.0,1,1.0,1,1.0,1
4989,max_ml,20,20,1,3,0.05,0.95,0.901022159528296,6,1.0,1,1.0,1,1.0,1
4990,max_ml,20,20,1,3,0.05,0.95,0.905396470647307,18,0.0,1,0.0,1,0.0,1
4991,max_ml,20,20,1,3,0.05,0.95,0.925023912849816,11,1.0,1,1.0,1,1.0,1
4992,max_ml,20,20,1,3,0.05,0.95,0.9184355648716256,17,0.0,1,0.0,1,0.0,1
4993,max_ml,20,20,1,3,0.05,0.95,0.9004911314326491,28,0.0,1,0.0,1,0.0,1
4994,max_ml,20,20,1,3,0.05,0.95,0.9302867366922516,37,0.0,1,0.0,1,0.0,1
4995,max_ml,20,20,1,3,0.05,0.95,0.9336154406205064,22,0.0,1,0.0,1,0.0,1
4996,max_ml,20,20,1,3,0.05,0.95,0.9332446044227636,11,0.0,1,0.0,1,0.0,1
4997,max_ml,20,20,1,3,0.05,0.95,0.9466171228608692,25,0.0,1,0.0,1,0.0,1
4998,max_ml,20,20,1,3,0.05,0.95,0.9391544228989572,7,0.0,1,0.0,1,0.0,1
4999,max_ml,20,20,1,3,0.05,0.95,0.9208575297077144,19,0.0,1,0.0,1,0.0,1
5000,max_ml,20,20,1,3,0.05,0.95,0.9129335395957076,17,0.0,1,0.0,1,0.0,1
5001,max_ml,20,20,1,3,0.05,0.95,0.8777176215291378,9,1.0,1,1.0,1,0.0,0
5002,max_ml,20,20,1,3,0.05,0.95,0.940163615935934,5,1.0,1,1.0,1,1.0,1
5003,max_ml,20,20,1,3,0.05,0.95,0.8861227870750594,8,0.0,1,0.0,1,0.0,1
5004,max_ml,20,20,1,3,0.05,0.95,0.9381924205419568,16,0.0,1,0.0,1,0.0,1
5005,max_ml,20,20,1,3,0.05,0.95,0.8860102695034474,8,1.0,1,1.0,1,0.0,0
5006,max_ml,20,20,1,3,0.05,0.95,0.7903565674859038,9,1.0,1,1.0,1,1.0,1
5007,max_ml,20,20,1,3,0.05,0.95,0.8968056092247952,17,0.0,1,0.0,1,0.0,1
5008,max_ml,20,20,1,3,0.05,0.95,0.8395693922040772,11,1.0,1,1.0,1,1.0,1
5009,max_ml,20,20,1,3,0.05,0.95,0.9386153868908834,26,0.0,1,0.0,1,0.0,1
5010,max_ml,20,20,1,3,0.05,0.95,0.9409472277726564,25,0.0,1,0.0,1,0.0,1
5011,max_ml,20,20,1,3,0.05,0.95,0.8918010073969804,10,0.0,1,0.0,1,0.0,1
5012,max_ml,20,20,1,3,0.05,0.95,0.843450152548558,6,1.0,1,1.0,1,1.0,1
5013,max_ml,20,20,1,3,0.05,0.95,0.9356378722459876,12,0.0,1,0.0,1,0.0,1
5014,max_ml,20,20,1,3,0.05,0.95,0.9251340272542036,18,0.0,1,0.0,1,0.0,1
5015,max_ml,20,20,1,3,0.05,0.95,0.9171052166345568,28,0.0,1,0.0,1,0.0,1
5016,max_ml,20,20,1,3,0.05,0.95,0.9442951125811424,16,0.0,1,0.0,1,0.0,1
5017,max_ml,20,20,1,3,0.05,0.95,0.9308128435788616,31,0.0,1,0.0,1,0.0,1
5018,max_ml,20,20,1,3,0.05,0.95,0.9178771720907049,12,0.0,0,0.0,0,1.0,1
5019,max_ml,20,20,1,3,0.05,0.95,0.9320646964387964,9,0.0,1,0.0,1,0.0,1
5020,max_ml,20,20,1,3,0.05,0.95,0.9340125903775776,20,0.0,1,0.0,1,0.0,1
5021,max_ml,20,20,1,3,0.05,0.95,0.8941292644981044,14,1.0,1,1.0,1,0.0,0
5022,max_ml,20,20,1,3,0.05,0.95,0.8977300085488717,21,0.0,1,0.0,1,0.0,1
5023,max_ml,20,20,1,3,0.05,0.95,0.9285702611939176,23,0.0,1,0.0,1,0.0,1
5024,max_ml,20,20,1,3,0.05,0.95,0.9327757179301088,12,0.0,0,1.0,1,1.0,1
5025,max_ml,20,20,1,3,0.05,0.95,0.9298432166967456,31,0.0,1,0.0,1,0.0,1
5026,max_ml,20,20,1,3,0.05,0.95,0.9410748729487968,22,0.0,1,0.0,1,0.0,1
5027,max_ml,20,20,1,3,0.05,0.95,0.9389221573576214,12,0.0,1,0.0,1,0.0,1
5028,max_ml,20,20,1,3,0.05,0.95,0.9473004442400323,24,0.0,1,0.0,1,0.0,1
5029,max_ml,20,20,1,3,0.05,0.95,0.8495139615248503,29,0.0,1,0.0,1,0.0,1
5030,max_ml,20,20,1,3,0.05,0.95,0.9427364712280012,11,1.0,1,1.0,1,1.0,1
5031,max_ml,20,20,1,3,0.05,0.95,0.9314523032345196,17,0.0,1,0.0,1,0.0,1
5032,max_ml,20,20,1,3,0.05,0.95,0.916525396615552,38,0.0,1,0.0,1,0.0,1
5033,max_ml,20,20,1,3,0.05,0.95,0.8709371510058498,16,0.0,1,0.0,1,0.0,1
5034,max_ml,20,20,1,3,0.05,0.95,0.8716057852928614,32,0.0,1,0.0,1,0.0,1
5035,max_ml,20,20,1,3,0.05,0.95,0.8652179310682777,11,0.0,1,0.0,1,0.0,1
5036,max_ml,20,20,1,3,0.05,0.95,0.9030452371652162,17,0.0,1,0.0,1,0.0,1
5037,max_ml,20,20,1,3,0.05,0.95,0.7604225561399268,10,0.0,1,0.0,1,0.0,1
5038,max_ml,20,20,1,3,0.05,0.95,0.9336002546831832,7,0.0,1,0.0,1,0.0,1
5039,max_ml,20,20,1,3,0.05,0.95,0.8896509866102738,28,0.0,1,0.0,1,0.0,1
5040,max_ml,20,20,1,3,0.05,0.95,0.8437751087795295,9,1.0,1,1.0,1,1.0,1
5041,max_ml,20,20,1,3,0.05,0.95,0.9497927109056984,29,0.0,1,0.0,1,0.0,1
5042,max_ml,20,20,1,3,0.05,0.95,0.9132853749103386,5,1.0,1,1.0,1,1.0,1
5043,max_ml,20,20,1,3,0.05,0.95,0.9244638394197104,24,1.0,1,1.0,1,1.0,1
5044,max_ml,20,20,1,3,0.05,0.95,0.8337622505882296,4,1.0,1,1.0,1,1.0,1
5045,max_ml,20,20,1,3,0.05,0.95,0.8661196275059276,9,1.0,1,1.0,1,1.0,1
5046,max_ml,20,20,1,3,0.05,0.95,0.947069653119078,120,0.0,1,0.0,1,0.0,1
5047,max_ml,20,20,1,3,0.05,0.95,0.9447154592718278,15,0.0,1,0.0,1,0.0,1
5048,max_ml,20,20,1,3,0.05,0.95,0.920778818986575,14,0.0,1,0.0,1,0.0,1
5049,max_ml,20,20,1,3,0.05,0.95,0.9470986950947552,17,0.0,1,0.0,1,0.0,1
5050,max_ml,20,20,1,3,0.05,0.95,0.9355485193186812,9,0.0,1,0.0,1,0.0,1
5051,max_ml,20,20,1,3,0.05,0.95,0.9327639223066272,9,1.0,1,1.0,1,1.0,1
5052,max_ml,20,20,1,3,0.05,0.95,0.9477537951935312,5,1.0,1,1.0,1,1.0,1
5053,max_ml,20,20,1,3,0.05,0.95,0.941181281568477,14,0.0,1,0.0,1,0.0,1
5054,max_ml,20,20,1,3,0.05,0.95,0.9186305884110538,18,0.0,1,0.0,1,0.0,1
5055,max_ml,20,20,1,3,0.05,0.95,0.9251517737158956,32,0.0,1,0.0,1,0.0,1
5056,max_ml,20,20,1,3,0.05,0.95,0.9431850519283124,16,0.0,1,0.0,1,0.0,1
5057,max_ml,20,20,1,3,0.05,0.95,0.891274995038925,17,0.0,1,0.0,1,0.0,1
5058,max_ml,20,20,1,3,0.05,0.95,0.8363396218414073,7,1.0,1,1.0,1,1.0,1
5059,max_ml,20,20,1,3,0.05,0.95,0.9327093199665216,16,0.0,1,0.0,1,0.0,1
5060,max_ml,20,20,1,3,0.05,0.95,0.9403212678772532,127,0.0,1,0.0,1,0.0,1
5061,max_ml,20,20,1,3,0.05,0.95,0.9436373345289332,19,0.0,1,0.0,1,0.0,1
5062,max_ml,20,20,1,3,0.05,0.95,0.9462868142883628,33,0.0,1,0.0,1,0.0,1
5063,max_ml,20,20,1,3,0.05,0.95,0.932951861957423,11,0.0,1,0.0,1,0.0,1
5064,max_ml,20,20,1,3,0.05,0.95,0.8501004218622469,7,1.0,1,1.0,1,1.0,1
5065,max_ml,20,20,1,3,0.05,0.95,0.9488332451931042,22,0.0,1,0.0,1,0.0,1
5066,max_ml,20,20,1,3,0.05,0.95,0.945689404251206,20,0.0,1,0.0,1,0.0,1
5067,max_ml,20,20,1,3,0.05,0.95,0.9407677591278808,34,0.0,1,0.0,1,0.0,1
5068,max_ml,20,20,1,3,0.05,0.95,0.8467191176148043,7,1.0,1,1.0,1,0.0,0
5069,max_ml,20,20,1,3,0.05,0.95,0.9359775284505496,22,0.0,1,0.0,1,0.0,1
5070,max_ml,20,20,1,3,0.05,0.95,0.9334430226380406,19,0.0,1,0.0,1,0.0,1
5071,max_ml,20,20,1,3,0.05,0.95,0.9243046891055586,18,0.0,1,0.0,1,0.0,1
5072,max_ml,20,20,1,3,0.05,0.95,0.9410688334863396,8,1.0,1,1.0,1,0.0,0
5073,max_ml,20,20,1,3,0.05,0.95,0.9137128832758686,23,0.0,1,0.0,1,0.0,1
5074,max_ml,20,20,1,3,0.05,0.95,0.9249708973867776,9,1.0,1,1.0,1,0.0,0
5075,max_ml,20,20,1,3,0.05,0.95,0.9328616123255902,29,0.0,1,0.0,1,0.0,1
5076,max_ml,20,20,1,3,0.05,0.95,0.7211347012411059,6,1.0,1,1.0,1,1.0,1
5077,max_ml,20,20,1,3,0.05,0.95,0.9379120522524452,33,0.0,1,0.0,1,0.0,1
5078,max_ml,20,20,1,3,0.05,0.95,0.8073997556553272,7,1.0,1,1.0,1,1.0,1
5079,max_ml,20,20,1,3,0.05,0.95,0.9150337713991512,32,0.0,1,0.0,1,0.0,1
5080,max_ml,20,20,1,3,0.05,0.95,0.9446214136791016,11,0.0,1,0.0,1,0.0,1
5081,max_ml,20,20,1,3,0.05,0.95,0.9456230881772996,26,0.0,1,0.0,1,0.0,1
5082,max_ml,20,20,1,3,0.05,0.95,0.911673066010222,17,0.0,1,0.0,1,0.0,1
5083,max_ml,20,20,1,3,0.05,0.95,0.9402703550688104,39,0.0,1,0.0,1,0.0,1
5084,max_ml,20,20,1,3,0.05,0.95,0.933064921473547,7,1.0,1,1.0,1,1.0,1
5085,max_ml,20,20,1,3,0.05,0.95,0.8824197724699409,11,1.0,1,1.0,1,0.0,0
5086,max_ml,20,20,1,3,0.05,0.95,0.910919442603688,8,1.0,1,1.0,1,1.0,1
5087,max_ml,20,20,1,3,0.05,0.95,0.8117604837784764,9,0.0,1,0.0,1,0.0,1
5088,max_ml,20,20,1,3,0.05,0.95,0.9270532160715952,11,1.0,1,0.0,0,1.0,1
5089,max_ml,20,20,1,3,0.05,0.95,0.8615040620846002,11,0.0,1,0.0,1,0.0,1
5090,max_ml,20,20,1,3,0.05,0.95,0.9102779993019798,31,0.0,1,0.0,1,0.0,1
5091,max_ml,20,20,1,3,0.05,0.95,0.9350994056405256,33,0.0,1,0.0,1,0.0,1
5092,max_ml,20,20,1,3,0.05,0.95,0.8955249686238108,7,1.0,1,1.0,1,1.0,1
5093,max_ml,20,20,1,3,0.05,0.95,0.9338301298285654,14,0.0,1,0.0,1,0.0,1
5094,max_ml,20,20,1,3,0.05,0.95,0.9431570829920932,53,0.0,1,0.0,1,0.0,1
5095,max_ml,20,20,1,3,0.05,0.95,0.8838906212461798,17,0.0,1,0.0,1,0.0,1
5096,max_ml,20,20,1,3,0.05,0.95,0.9491849552854916,34,0.0,1,0.0,1,0.0,1
5097,max_ml,20,20,1,3,0.05,0.95,0.9216271849760896,8,1.0,1,1.0,1,1.0,1
5098,max_ml,20,20,1,3,0.05,0.95,0.8583649834303496,8,0.0,0,1.0,1,1.0,1
5099,max_ml,20,20,1,3,0.05,0.95,0.9282195163941817,20,0.0,1,0.0,1,0.0,1
5100,max_ml,20,20,1,3,0.05,0.95,0.8982700548287011,16,0.0,1,0.0,1,0.0,1
5101,max_ml,20,20,1,3,0.05,0.95,0.9376977471432288,15,0.0,1,0.0,1,0.0,1
5102,max_ml,20,20,1,3,0.05,0.95,0.9473144419838336,10,0.0,1,0.0,1,0.0,1
5103,max_ml,20,20,1,3,0.05,0.95,0.9458438674108752,36,0.0,1,0.0,1,0.0,1
5104,max_ml,20,20,1,3,0.05,0.95,0.9181598028548624,20,1.0,1,1.0,1,0.0,0
5105,max_ml,20,20,1,3,0.05,0.95,0.9017243960471922,15,0.0,1,0.0,1,0.0,1
5106,max_ml,20,20,1,3,0.05,0.95,0.9491545234354088,26,0.0,1,0.0,1,0.0,1
5107,max_ml,20,20,1,3,0.05,0.95,0.9425370222485248,38,0.0,1,0.0,1,0.0,1
5108,max_ml,20,20,1,3,0.05,0.95,0.9144236182204166,10,0.0,0,1.0,1,1.0,1
5109,max_ml,20,20,1,3,0.05,0.95,0.9029930495866598,13,0.0,1,0.0,1,0.0,1
5110,max_ml,20,20,1,3,0.05,0.95,0.8672896153568351,27,0.0,1,0.0,1,0.0,1
5111,max_ml,20,20,1,3,0.05,0.95,0.8119528508775296,7,0.0,1,0.0,1,0.0,1
5112,max_ml,20,20,1,3,0.05,0.95,0.7957152559517796,6,1.0,1,1.0,1,1.0,1
5113,max_ml,20,20,1,3,0.05,0.95,0.8133482078369092,4,1.0,1,1.0,1,1.0,1
5114,max_ml,20,20,1,3,0.05,0.95,0.8958454484630195,20,0.0,1,0.0,1,0.0,1
5115,max_ml,20,20,1,3,0.05,0.95,0.8892479928954843,5,1.0,1,1.0,1,1.0,1
5116,max_ml,20,20,1,3,0.05,0.95,0.941295387064698,20,0.0,1,0.0,1,0.0,1
5117,max_ml,20,20,1,3,0.05,0.95,0.9159146636031288,13,0.0,1,0.0,1,0.0,1
5118,max_ml,20,20,1,3,0.05,0.95,0.863394332952877,8,0.0,1,0.0,1,0.0,1
5119,max_ml,20,20,1,3,0.05,0.95,0.9418978765307502,21,0.0,1,0.0,1,0.0,1
5120,max_ml,20,20,1,3,0.05,0.95,0.9353708062079276,21,0.0,1,0.0,1,0.0,1
5121,max_ml,20,20,1,3,0.05,0.95,0.8561612235540849,4,1.0,1,1.0,1,1.0,1
5122,max_ml,20,20,1,3,0.05,0.95,0.8908297443797566,28,0.0,1,0.0,1,0.0,1
5123,max_ml,20,20,1,3,0.05,0.95,0.945447676288905,47,0.0,1,0.0,1,0.0,1
5124,max_ml,20,20,1,3,0.05,0.95,0.9017025838898746,13,0.0,1,0.0,1,0.0,1
5125,max_ml,20,20,1,3,0.05,0.95,0.9005096203528284,11,0.0,1,0.0,1,0.0,1
5126,max_ml,20,20,1,3,0.05,0.95,0.9368414202721884,38,0.0,1,0.0,1,0.0,1
5127,max_ml,20,20,1,3,0.05,0.95,0.9127796962308706,19,0.0,1,0.0,1,0.0,1
5128,max_ml,20,20,1,3,0.05,0.95,0.8334708990342677,12,0.0,1,0.0,1,0.0,1
5129,max_ml,20,20,1,3,0.05,0.95,0.8886322271500011,23,0.0,1,0.0,1,0.0,1
5130,max_ml,20,20,1,3,0.05,0.95,0.8249506450270222,28,0.0,1,0.0,1,0.0,1
5131,max_ml,20,20,1,3,0.05,0.95,0.9431438914470148,7,0.0,1,0.0,1,0.0,1
5132,max_ml,20,20,1,3,0.05,0.95,0.9158428016174472,24,0.0,1,0.0,1,0.0,1
5133,max_ml,20,20,1,3,0.05,0.95,0.9089524797698296,12,1.0,1,1.0,1,1.0,1
5134,max_ml,20,20,1,3,0.05,0.95,0.9366567508083274,10,0.0,1,0.0,1,0.0,1
5135,max_ml,20,20,1,3,0.05,0.95,0.866005328410451,10,0.0,0,1.0,1,1.0,1
5136,max_ml,20,20,1,3,0.05,0.95,0.9436365830494736,13,0.0,1,0.0,1,0.0,1
5137,max_ml,20,20,1,3,0.05,0.95,0.9386781169843388,43,0.0,1,0.0,1,0.0,1
5138,max_ml,20,20,1,3,0.05,0.95,0.949328380707992,29,0.0,1,0.0,1,0.0,1
5139,max_ml,20,20,1,3,0.05,0.95,0.9339431720991752,10,1.0,1,1.0,1,1.0,1
5140,max_ml,20,20,1,3,0.05,0.95,0.9165061929876888,14,0.0,1,0.0,1,0.0,1
5141,max_ml,20,20,1,3,0.05,0.95,0.8861665455261398,25,0.0,1,0.0,1,0.0,1
5142,max_ml,20,20,1,3,0.05,0.95,0.9427051461592352,16,0.0,1,0.0,1,0.0,1
5143,max_ml,20,20,1,3,0.05,0.95,0.9307915115909224,44,0.0,1,0.0,1,0.0,1
5144,max_ml,20,20,1,3,0.05,0.95,0.8678380788838175,12,1.0,1,1.0,1,1.0,1
5145,max_ml,20,20,1,3,0.05,0.95,0.856473731340449,4,1.0,1,1.0,1,1.0,1
5146,max_ml,20,20,1,3,0.05,0.95,0.9262959688293344,12,1.0,1,1.0,1,0.0,0
5147,max_ml,20,20,1,3,0.05,0.95,0.771678993613666,5,1.0,1,1.0,1,1.0,1
5148,max_ml,20,20,1,3,0.05,0.95,0.8672491566957553,8,0.0,0,1.0,1,1.0,1
5149,max_ml,20,20,1,3,0.05,0.95,0.9424829236637012,12,0.0,1,0.0,1,0.0,1
5150,max_ml,20,20,1,3,0.05,0.95,0.9404711244256196,29,0.0,1,0.0,1,0.0,1
5151,max_ml,20,20,1,3,0.05,0.95,0.8559280349476669,7,1.0,1,1.0,1,1.0,1
5152,max_ml,20,20,1,3,0.05,0.95,0.8807068509439273,9,0.0,1,0.0,1,0.0,1
5153,max_ml,20,20,1,3,0.05,0.95,0.9440826650228996,11,0.0,1,0.0,1,0.0,1
5154,max_ml,20,20,1,3,0.05,0.95,0.9308617866296242,39,0.0,1,0.0,1,0.0,1
5155,max_ml,20,20,1,3,0.05,0.95,0.9482610376551356,17,0.0,1,0.0,1,0.0,1
5156,max_ml,20,20,1,3,0.05,0.95,0.9495819565131473,10,1.0,1,1.0,1,0.0,0
5157,max_ml,20,20,1,3,0.05,0.95,0.8861050337700854,13,0.0,1,0.0,1,0.0,1
5158,max_ml,20,20,1,3,0.05,0.95,0.9311274200552968,13,0.0,1,0.0,1,0.0,1
5159,max_ml,20,20,1,3,0.05,0.95,0.949247907329116,19,0.0,1,0.0,1,0.0,1
5160,max_ml,20,20,1,3,0.05,0.95,0.8765306204979602,17,0.0,0,1.0,1,1.0,1
5161,max_ml,20,20,1,3,0.05,0.95,0.9412136487579656,5,1.0,1,1.0,1,1.0,1
5162,max_ml,20,20,1,3,0.05,0.95,0.8814474821505569,26,0.0,1,0.0,1,0.0,1
5163,max_ml,20,20,1,3,0.05,0.95,0.9037423470465812,10,0.0,1,0.0,1,0.0,1
5164,max_ml,20,20,1,3,0.05,0.95,0.8557708801447442,11,0.0,1,0.0,1,0.0,1
5165,max_ml,20,20,1,3,0.05,0.95,0.94587145197486,129,0.0,1,0.0,1,0.0,1
5166,max_ml,20,20,1,3,0.05,0.95,0.9463066672657016,29,0.0,1,0.0,1,0.0,1
5167,max_ml,20,20,1,3,0.05,0.95,0.9172452376271946,9,0.0,1,0.0,1,0.0,1
5168,max_ml,20,20,1,3,0.05,0.95,0.9445846001054836,28,0.0,1,0.0,1,0.0,1
5169,max_ml,20,20,1,3,0.05,0.95,0.9253219134469672,9,0.0,1,0.0,1,0.0,1
5170,max_ml,20,20,1,3,0.05,0.95,0.9341762538175796,25,0.0,1,0.0,1,0.0,1
5171,max_ml,20,20,1,3,0.05,0.95,0.8974336479956099,9,1.0,1,1.0,1,0.0,0
5172,max_ml,20,20,1,3,0.05,0.95,0.891782028856051,8,1.0,1,1.0,1,1.0,1
5173,max_ml,20,20,1,3,0.05,0.95,0.9004587285469999,25,0.0,1,0.0,1,0.0,1
5174,max_ml,20,20,1,3,0.05,0.95,0.9344860396646792,9,1.0,1,1.0,1,1.0,1
5175,max_ml,20,20,1,3,0.05,0.95,0.9215186833272828,8,0.0,0,1.0,1,0.0,0
5176,max_ml,20,20,1,3,0.05,0.95,0.9465221109188688,26,1.0,1,1.0,1,1.0,1
5177,max_ml,20,20,1,3,0.05,0.95,0.9430006491856988,12,0.0,1,0.0,1,0.0,1
5178,max_ml,20,20,1,3,0.05,0.95,0.9450983191866088,23,0.0,1,0.0,1,0.0,1
5179,max_ml,20,20,1,3,0.05,0.95,0.90283729823807,7,1.0,1,1.0,1,1.0,1
5180,max_ml,20,20,1,3,0.05,0.95,0.8995067870192363,12,0.0,1,0.0,1,0.0,1
5181,max_ml,20,20,1,3,0.05,0.95,0.8873676734694289,23,0.0,1,0.0,1,0.0,1
5182,max_ml,20,20,1,3,0.05,0.95,0.9209493677284598,24,0.0,1,0.0,1,0.0,1
5183,max_ml,20,20,1,3,0.05,0.95,0.9391622651146266,20,0.0,1,0.0,1,0.0,1
5184,max_ml,20,20,1,3,0.05,0.95,0.9256299754985904,11,1.0,1,1.0,1,1.0,1
5185,max_ml,20,20,1,3,0.05,0.95,0.9191224411804598,17,0.0,1,0.0,1,0.0,1
5186,max_ml,20,20,1,3,0.05,0.95,0.9403518297010992,6,1.0,1,1.0,1,1.0,1
5187,max_ml,20,20,1,3,0.05,0.95,0.941303101693322,20,0.0,1,0.0,1,0.0,1
5188,max_ml,20,20,1,3,0.05,0.95,0.9484293416531232,24,0.0,1,0.0,1,0.0,1
5189,max_ml,20,20,1,3,0.05,0.95,0.9375640761588035,36,0.0,1,0.0,1,0.0,1
5190,max_ml,20,20,1,3,0.05,0.95,0.9252242547369184,29,0.0,1,0.0,1,0.0,1
5191,max_ml,20,20,1,3,0.05,0.95,0.8768893235027736,5,1.0,1,1.0,1,1.0,1
5192,max_ml,20,20,1,3,0.05,0.95,0.9322888916332502,4,1.0,1,1.0,1,1.0,1
5193,max_ml,20,20,1,3,0.05,0.95,0.9114538901696784,32,0.0,1,0.0,1,0.0,1
5194,max_ml,20,20,1,3,0.05,0.95,0.9402246314677948,38,0.0,1,0.0,1,0.0,1
5195,max_ml,20,20,1,3,0.05,0.95,0.9185625081322862,15,0.0,1,0.0,1,0.0,1
5196,max_ml,20,20,1,3,0.05,0.95,0.9255592638766916,44,0.0,1,0.0,1,0.0,1
5197,max_ml,20,20,1,3,0.05,0.95,0.9312957317246836,11,0.0,1,0.0,1,0.0,1
5198,max_ml,20,20,1,3,0.05,0.95,0.8990019791496165,7,1.0,1,1.0,1,0.0,0
5199,max_ml,20,20,1,3,0.05,0.95,0.9391538877663544,24,0.0,1,0.0,1,0.0,1
5200,max_ml,20,20,1,3,0.05,0.95,0.9399672772480908,34,0.0,1,0.0,1,0.0,1
5201,max_ml,20,20,1,3,0.05,0.95,0.8520859372435549,9,0.0,0,1.0,1,0.0,0
5202,max_ml,20,20,1,3,0.05,0.95,0.9426232709934728,6,1.0,1,1.0,1,1.0,1
5203,max_ml,20,20,1,3,0.05,0.95,0.8859644042222437,15,0.0,1,0.0,1,0.0,1
5204,max_ml,20,20,1,3,0.05,0.95,0.9366951965350554,14,0.0,1,0.0,1,0.0,1
5205,max_ml,20,20,1,3,0.05,0.95,0.9011632004796428,17,0.0,1,0.0,1,0.0,1
5206,max_ml,20,20,1,3,0.05,0.95,0.9200249725082836,9,0.0,0,1.0,1,1.0,1
5207,max_ml,20,20,1,3,0.05,0.95,0.949185147502993,19,0.0,0,1.0,1,1.0,1
5208,max_ml,20,20,1,3,0.05,0.95,0.947352527847775,10,0.0,1,0.0,1,0.0,1
5209,max_ml,20,20,1,3,0.05,0.95,0.9306049619863976,6,0.0,1,0.0,1,0.0,1
5210,max_ml,20,20,1,3,0.05,0.95,0.9222725692724604,42,0.0,1,0.0,1,0.0,1
5211,max_ml,20,20,1,3,0.05,0.95,0.9311478671875352,57,0.0,1,0.0,1,0.0,1
5212,max_ml,20,20,1,3,0.05,0.95,0.8814692215438467,13,0.0,1,0.0,1,0.0,1
5213,max_ml,20,20,1,3,0.05,0.95,0.9225222779972092,32,0.0,1,0.0,1,0.0,1
5214,max_ml,20,20,1,3,0.05,0.95,0.8743410060344772,23,0.0,1,0.0,1,0.0,1
5215,max_ml,20,20,1,3,0.05,0.95,0.939159346529711,31,0.0,1,0.0,1,0.0,1
5216,max_ml,20,20,1,3,0.05,0.95,0.9468064870663468,62,0.0,1,0.0,1,0.0,1
5217,max_ml,20,20,1,3,0.05,0.95,0.940332468835148,21,0.0,1,0.0,1,0.0,1
5218,max_ml,20,20,1,3,0.05,0.95,0.8300681889196017,12,1.0,1,1.0,1,1.0,1
5219,max_ml,20,20,1,3,0.05,0.95,0.913889953493662,8,0.0,1,0.0,1,0.0,1
5220,max_ml,20,20,1,3,0.05,0.95,0.9165607171203904,32,0.0,1,0.0,1,0.0,1
5221,max_ml,20,20,1,3,0.05,0.95,0.90608200982354,18,0.0,1,0.0,1,0.0,1
5222,max_ml,20,20,1,3,0.05,0.95,0.9429984589361252,9,0.0,1,0.0,1,0.0,1
5223,max_ml,20,20,1,3,0.05,0.95,0.9342192252828424,20,0.0,1,0.0,1,0.0,1
5224,max_ml,20,20,1,3,0.05,0.95,0.9115316501899868,9,1.0,1,1.0,1,1.0,1
5225,max_ml,20,20,1,3,0.05,0.95,0.8897323396538821,15,0.0,1,0.0,1,0.0,1
5226,max_ml,20,20,1,3,0.05,0.95,0.9490112463937322,31,0.0,1,0.0,1,0.0,1
5227,max_ml,20,20,1,3,0.05,0.95,0.9338802809032548,25,0.0,1,0.0,1,0.0,1
5228,max_ml,20,20,1,3,0.05,0.95,0.9041482852693198,7,1.0,1,1.0,1,0.0,0
5229,max_ml,20,20,1,3,0.05,0.95,0.942397493838825,81,0.0,1,0.0,1,0.0,1
5230,max_ml,20,20,1,3,0.05,0.95,0.8768689913909339,10,1.0,1,0.0,0,0.0,0
5231,max_ml,20,20,1,3,0.05,0.95,0.8849173112900587,13,1.0,1,1.0,1,1.0,1
5232,max_ml,20,20,1,3,0.05,0.95,0.9286748995956654,28,0.0,1,0.0,1,0.0,1
5233,max_ml,20,20,1,3,0.05,0.95,0.8961087229767305,17,0.0,1,0.0,1,0.0,1
5234,max_ml,20,20,1,3,0.05,0.95,0.8999562924645498,5,1.0,1,1.0,1,1.0,1
5235,max_ml,20,20,1,3,0.05,0.95,0.8962809501253003,27,0.0,1,0.0,1,0.0,1
5236,max_ml,20,20,1,3,0.05,0.95,0.9447035059376546,21,0.0,1,0.0,1,0.0,1
5237,max_ml,20,20,1,3,0.05,0.95,0.9107303159137176,5,1.0,1,1.0,1,1.0,1
5238,max_ml,20,20,1,3,0.05,0.95,0.8972720335822906,12,0.0,1,0.0,1,0.0,1
5239,max_ml,20,20,1,3,0.05,0.95,0.8084832719462786,9,1.0,1,1.0,1,1.0,1
5240,max_ml,20,20,1,3,0.05,0.95,0.9359203520310376,8,0.0,0,1.0,1,0.0,0
5241,max_ml,20,20,1,3,0.05,0.95,0.8927225610739379,7,1.0,1,0.0,0,0.0,0
5242,max_ml,20,20,1,3,0.05,0.95,0.9463317032777704,20,0.0,1,0.0,1,0.0,1
5243,max_ml,20,20,1,3,0.05,0.95,0.9495328073949152,14,0.0,0,0.0,0,1.0,1
5244,max_ml,20,20,1,3,0.05,0.95,0.9179206382034512,22,0.0,1,0.0,1,0.0,1
5245,max_ml,20,20,1,3,0.05,0.95,0.9320569170398016,11,1.0,1,1.0,1,1.0,1
5246,max_ml,20,20,1,3,0.05,0.95,0.938767042627345,46,0.0,1,0.0,1,0.0,1
5247,max_ml,20,20,1,3,0.05,0.95,0.8652084353858304,9,0.0,1,0.0,1,0.0,1
5248,max_ml,20,20,1,3,0.05,0.95,0.8728532991705635,19,0.0,1,0.0,1,0.0,1
5249,max_ml,20,20,1,3,0.05,0.95,0.9145844829916048,14,0.0,1,0.0,1,0.0,1
5250,max_ml,20,20,1,3,0.05,0.95,0.8504306619440684,11,0.0,1,0.0,1,0.0,1
5251,max_ml,20,20,1,3,0.05,0.95,0.9498170064192852,40,0.0,1,0.0,1,0.0,1
5252,max_ml,20,20,1,3,0.05,0.95,0.9497686646106156,21,0.0,1,0.0,1,0.0,1
5253,max_ml,20,20,1,3,0.05,0.95,0.9492416362487373,18,0.0,1,0.0,1,0.0,1
5254,max_ml,20,20,1,3,0.05,0.95,0.9266064030571124,6,1.0,1,1.0,1,1.0,1
5255,max_ml,20,20,1,3,0.05,0.95,0.8481140839535631,14,0.0,1,0.0,1,0.0,1
5256,max_ml,20,20,1,3,0.05,0.95,0.8362223529935348,13,0.0,1,0.0,1,0.0,1
5257,max_ml,20,20,1,3,0.05,0.95,0.9205050258959752,5,1.0,1,1.0,1,1.0,1
5258,max_ml,20,20,1,3,0.05,0.95,0.8898874184471443,11,0.0,0,1.0,1,0.0,0
5259,max_ml,20,20,1,3,0.05,0.95,0.9012808036134158,10,0.0,0,0.0,0,1.0,1
5260,max_ml,20,20,1,3,0.05,0.95,0.933223713004543,12,0.0,0,1.0,1,0.0,0
5261,max_ml,20,20,1,3,0.05,0.95,0.9370977774330562,34,0.0,1,0.0,1,0.0,1
5262,max_ml,20,20,1,3,0.05,0.95,0.8780242039274128,21,0.0,1,0.0,1,0.0,1
5263,max_ml,20,20,1,3,0.05,0.95,0.9408311796076584,30,0.0,1,0.0,1,0.0,1
5264,max_ml,20,20,1,3,0.05,0.95,0.8442944693690065,13,0.0,1,0.0,1,0.0,1
5265,max_ml,20,20,1,3,0.05,0.95,0.8858684944040851,10,0.0,1,0.0,1,0.0,1
5266,max_ml,20,20,1,3,0.05,0.95,0.9280459769765272,16,0.0,1,0.0,1,0.0,1
5267,max_ml,20,20,1,3,0.05,0.95,0.9424140694367144,13,0.0,1,0.0,1,0.0,1
5268,max_ml,20,20,1,3,0.05,0.95,0.8671242552991474,10,1.0,1,0.0,0,0.0,0
5269,max_ml,20,20,1,3,0.05,0.95,0.8961160313656998,22,0.0,1,0.0,1,0.0,1
5270,max_ml,20,20,1,3,0.05,0.95,0.8546194550958606,10,1.0,1,0.0,0,0.0,0
5271,max_ml,20,20,1,3,0.05,0.95,0.8972905001991707,15,0.0,1,0.0,1,0.0,1
5272,max_ml,20,20,1,3,0.05,0.95,0.9363366012775748,55,0.0,1,0.0,1,0.0,1
5273,max_ml,20,20,1,3,0.05,0.95,0.8879307379395615,29,0.0,1,0.0,1,0.0,1
5274,max_ml,20,20,1,3,0.05,0.95,0.9318757761837968,16,0.0,1,0.0,1,0.0,1
5275,max_ml,20,20,1,3,0.05,0.95,0.8894246953434085,10,0.0,0,1.0,1,1.0,1
5276,max_ml,20,20,1,3,0.05,0.95,0.7330247285283632,8,1.0,1,1.0,1,1.0,1
5277,max_ml,20,20,1,3,0.05,0.95,0.9253950726698564,4,1.0,1,1.0,1,1.0,1
5278,max_ml,20,20,1,3,0.05,0.95,0.9449157386534924,10,1.0,1,1.0,1,1.0,1
5279,max_ml,20,20,1,3,0.05,0.95,0.8999917976174606,10,0.0,1,0.0,1,0.0,1
5280,max_ml,20,20,1,3,0.05,0.95,0.9175226165079998,5,1.0,1,1.0,1,1.0,1
5281,max_ml,20,20,1,3,0.05,0.95,0.9470875996337912,32,0.0,1,0.0,1,0.0,1
5282,max_ml,20,20,1,3,0.05,0.95,0.9308769148626964,26,0.0,1,0.0,1,0.0,1
5283,max_ml,20,20,1,3,0.05,0.95,0.9398889844643524,15,0.0,1,0.0,1,0.0,1
5284,max_ml,20,20,1,3,0.05,0.95,0.8280812813281685,5,1.0,1,1.0,1,1.0,1
5285,max_ml,20,20,1,3,0.05,0.95,0.927827909145162,9,1.0,1,1.0,1,0.0,0
5286,max_ml,20,20,1,3,0.05,0.95,0.8635269986879087,6,0.0,1,0.0,1,0.0,1
5287,max_ml,20,20,1,3,0.05,0.95,0.868529328277646,26,0.0,1,0.0,1,0.0,1
5288,max_ml,20,20,1,3,0.05,0.95,0.8216122862808083,12,1.0,1,1.0,1,1.0,1
5289,max_ml,20,20,1,3,0.05,0.95,0.9254364987342276,27,0.0,1,0.0,1,0.0,1
5290,max_ml,20,20,1,3,0.05,0.95,0.9244098153742848,16,0.0,0,1.0,1,0.0,0
5291,max_ml,20,20,1,3,0.05,0.95,0.9216456887234112,14,0.0,1,0.0,1,0.0,1
5292,max_ml,20,20,1,3,0.05,0.95,0.9414257473709412,34,0.0,1,0.0,1,0.0,1
5293,max_ml,20,20,1,3,0.05,0.95,0.8893772247416574,17,0.0,1,0.0,1,0.0,1
5294,max_ml,20,20,1,3,0.05,0.95,0.8607138140300188,6,1.0,1,1.0,1,1.0,1
5295,max_ml,20,20,1,3,0.05,0.95,0.9361312339525458,10,1.0,1,1.0,1,1.0,1
5296,max_ml,20,20,1,3,0.05,0.95,0.9409709116219231,13,0.0,1,0.0,1,0.0,1
5297,max_ml,20,20,1,3,0.05,0.95,0.9392467830885096,19,0.0,1,0.0,1,0.0,1
5298,max_ml,20,20,1,3,0.05,0.95,0.943835149940403,26,0.0,1,0.0,1,0.0,1
5299,max_ml,20,20,1,3,0.05,0.95,0.9437164483168669,26,0.0,1,0.0,1,0.0,1
5300,max_ml,20,20,1,3,0.05,0.95,0.9012248886299588,10,0.0,1,0.0,1,0.0,1
5301,max_ml,20,20,1,3,0.05,0.95,0.8772741931391633,24,0.0,1,0.0,1,0.0,1
5302,max_ml,20,20,1,3,0.05,0.95,0.908064062058649,12,0.0,1,0.0,1,0.0,1
5303,max_ml,20,20,1,3,0.05,0.95,0.9454417636572414,30,0.0,1,0.0,1,0.0,1
5304,max_ml,20,20,1,3,0.05,0.95,0.9369213996563296,39,0.0,1,0.0,1,0.0,1
5305,max_ml,20,20,1,3,0.05,0.95,0.9486493777553744,19,0.0,1,0.0,1,0.0,1
5306,max_ml,20,20,1,3,0.05,0.95,0.931765567300841,13,0.0,0,0.0,0,1.0,1
5307,max_ml,20,20,1,3,0.05,0.95,0.9498740494347676,18,0.0,1,0.0,1,0.0,1
5308,max_ml,20,20,1,3,0.05,0.95,0.8750192957548847,10,0.0,1,0.0,1,0.0,1
5309,max_ml,20,20,1,3,0.05,0.95,0.809198335746971,7,1.0,1,1.0,1,1.0,1
5310,max_ml,20,20,1,3,0.05,0.95,0.9126482452683616,24,0.0,1,0.0,1,0.0,1
5311,max_ml,20,20,1,3,0.05,0.95,0.9028661900281234,19,0.0,1,0.0,1,0.0,1
5312,max_ml,20,20,1,3,0.05,0.95,0.9355252113557312,26,0.0,1,0.0,1,0.0,1
5313,max_ml,20,20,1,3,0.05,0.95,0.933992506588216,14,1.0,1,1.0,1,1.0,1
5314,max_ml,20,20,1,3,0.05,0.95,0.900367269436711,12,1.0,1,1.0,1,1.0,1
5315,max_ml,20,20,1,3,0.05,0.95,0.8737474976437206,9,1.0,1,1.0,1,0.0,0
5316,max_ml,20,20,1,3,0.05,0.95,0.9303582608116194,15,0.0,1,0.0,1,0.0,1
5317,max_ml,20,20,1,3,0.05,0.95,0.9016978724850708,13,0.0,1,0.0,1,0.0,1
5318,max_ml,20,20,1,3,0.05,0.95,0.942117614222096,19,0.0,1,0.0,1,0.0,1
5319,max_ml,20,20,1,3,0.05,0.95,0.8650242272006821,7,1.0,1,1.0,1,1.0,1
5320,max_ml,20,20,1,3,0.05,0.95,0.90117450750455,14,0.0,1,0.0,1,0.0,1
5321,max_ml,20,20,1,3,0.05,0.95,0.9390776659040057,16,0.0,1,0.0,1,0.0,1
5322,max_ml,20,20,1,3,0.05,0.95,0.9189473020413044,13,1.0,1,1.0,1,1.0,1
5323,max_ml,20,20,1,3,0.05,0.95,0.8964968123100215,9,1.0,1,1.0,1,1.0,1
5324,max_ml,20,20,1,3,0.05,0.95,0.9301748884880108,11,0.0,1,0.0,1,0.0,1
5325,max_ml,20,20,1,3,0.05,0.95,0.8835757701989942,18,0.0,1,0.0,1,0.0,1
5326,max_ml,20,20,1,3,0.05,0.95,0.936387334569162,28,0.0,1,0.0,1,0.0,1
5327,max_ml,20,20,1,3,0.05,0.95,0.9351512725027816,13,0.0,1,0.0,1,0.0,1
5328,max_ml,20,20,1,3,0.05,0.95,0.8114470341370379,19,0.0,1,0.0,1,0.0,1
5329,max_ml,20,20,1,3,0.05,0.95,0.9038515040880256,12,1.0,1,1.0,1,1.0,1
5330,max_ml,20,20,1,3,0.05,0.95,0.9191426253752094,13,0.0,1,0.0,1,0.0,1
5331,max_ml,20,20,1,3,0.05,0.95,0.9381511032734005,12,0.0,1,0.0,1,0.0,1
5332,max_ml,20,20,1,3,0.05,0.95,0.8926319539051087,16,0.0,1,0.0,1,0.0,1
5333,max_ml,20,20,1,3,0.05,0.95,0.8904128943157562,16,1.0,1,1.0,1,1.0,1
5334,max_ml,20,20,1,3,0.05,0.95,0.9331039443387306,13,0.0,1,0.0,1,0.0,1
5335,max_ml,20,20,1,3,0.05,0.95,0.8888046082436961,10,0.0,1,0.0,1,0.0,1
5336,max_ml,20,20,1,3,0.05,0.95,0.9398500527220734,11,0.0,1,0.0,1,0.0,1
5337,max_ml,20,20,1,3,0.05,0.95,0.9497837781600352,23,0.0,1,0.0,1,0.0,1
5338,max_ml,20,20,1,3,0.05,0.95,0.8577482945748911,10,0.0,0,0.0,0,1.0,1
5339,max_ml,20,20,1,3,0.05,0.95,0.8684659985081985,8,0.0,0,1.0,1,0.0,0
5340,max_ml,20,20,1,3,0.05,0.95,0.91061057548959,43,0.0,1,0.0,1,0.0,1
5341,max_ml,20,20,1,3,0.05,0.95,0.8839669246753659,5,1.0,1,1.0,1,1.0,1
5342,max_ml,20,20,1,3,0.05,0.95,0.9191787719308092,30,0.0,1,0.0,1,0.0,1
5343,max_ml,20,20,1,3,0.05,0.95,0.9238870987492516,49,0.0,1,0.0,1,0.0,1
5344,max_ml,20,20,1,3,0.05,0.95,0.9337568541550044,14,0.0,1,0.0,1,0.0,1
5345,max_ml,20,20,1,3,0.05,0.95,0.8972098745433064,16,0.0,1,0.0,1,0.0,1
5346,max_ml,20,20,1,3,0.05,0.95,0.8919598893132007,32,0.0,1,0.0,1,0.0,1
5347,max_ml,20,20,1,3,0.05,0.95,0.9228780279763752,26,0.0,1,0.0,1,0.0,1
5348,max_ml,20,20,1,3,0.05,0.95,0.8096395149566017,12,0.0,1,0.0,1,0.0,1
5349,max_ml,20,20,1,3,0.05,0.95,0.9497778151586644,9,0.0,0,1.0,1,0.0,0
5350,max_ml,20,20,1,3,0.05,0.95,0.9270664823218449,62,0.0,1,0.0,1,0.0,1
5351,max_ml,20,20,1,3,0.05,0.95,0.925283391763152,20,0.0,1,0.0,1,0.0,1
5352,max_ml,20,20,1,3,0.05,0.95,0.9486194987863128,16,0.0,1,0.0,1,0.0,1
5353,max_ml,20,20,1,3,0.05,0.95,0.9136846633294848,21,0.0,1,0.0,1,0.0,1
5354,max_ml,20,20,1,3,0.05,0.95,0.945097529747244,14,0.0,1,0.0,1,0.0,1
5355,max_ml,20,20,1,3,0.05,0.95,0.8378024373049099,5,1.0,1,1.0,1,1.0,1
5356,max_ml,20,20,1,3,0.05,0.95,0.934554607514624,33,0.0,1,0.0,1,0.0,1
5357,max_ml,20,20,1,3,0.05,0.95,0.9295930564621232,38,0.0,1,0.0,1,0.0,1
5358,max_ml,20,20,1,3,0.05,0.95,0.8862063863705038,27,0.0,1,0.0,1,0.0,1
5359,max_ml,20,20,1,3,0.05,0.95,0.910789165385034,7,1.0,1,1.0,1,1.0,1
5360,max_ml,20,20,1,3,0.05,0.95,0.8491281942235418,13,0.0,1,0.0,1,0.0,1
5361,max_ml,20,20,1,3,0.05,0.95,0.930564390997147,33,0.0,1,0.0,1,0.0,1
5362,max_ml,20,20,1,3,0.05,0.95,0.9236569043247738,7,1.0,1,1.0,1,1.0,1
5363,max_ml,20,20,1,3,0.05,0.95,0.9287650808698068,27,0.0,1,0.0,1,0.0,1
5364,max_ml,20,20,1,3,0.05,0.95,0.843544453852064,5,1.0,1,1.0,1,1.0,1
5365,max_ml,20,20,1,3,0.05,0.95,0.8832466877746863,12,0.0,1,0.0,1,0.0,1
5366,max_ml,20,20,1,3,0.05,0.95,0.9172737535982576,17,0.0,1,0.0,1,0.0,1
5367,max_ml,20,20,1,3,0.05,0.95,0.8719745052693579,20,0.0,1,0.0,1,0.0,1
5368,max_ml,20,20,1,3,0.05,0.95,0.9009377200420442,16,0.0,1,0.0,1,0.0,1
5369,max_ml,20,20,1,3,0.05,0.95,0.9467865758000896,38,0.0,1,0.0,1,0.0,1
5370,max_ml,20,20,1,3,0.05,0.95,0.9191451979200044,19,0.0,1,0.0,1,0.0,1
5371,max_ml,20,20,1,3,0.05,0.95,0.9438415043750876,27,0.0,1,0.0,1,0.0,1
5372,max_ml,20,20,1,3,0.05,0.95,0.8800822838661622,15,0.0,1,0.0,1,0.0,1
5373,max_ml,20,20,1,3,0.05,0.95,0.9211486345240096,16,0.0,1,0.0,1,0.0,1
5374,max_ml,20,20,1,3,0.05,0.95,0.8468317616810541,8,1.0,1,1.0,1,1.0,1
5375,max_ml,20,20,1,3,0.05,0.95,0.9308096799614232,8,0.0,1,0.0,1,0.0,1
5376,max_ml,20,20,1,3,0.05,0.95,0.917771607246422,25,0.0,1,0.0,1,0.0,1
5377,max_ml,20,20,1,3,0.05,0.95,0.9408280363440448,20,0.0,1,0.0,1,0.0,1
5378,max_ml,20,20,1,3,0.05,0.95,0.877591255333102,12,1.0,1,1.0,1,0.0,0
5379,max_ml,20,20,1,3,0.05,0.95,0.9393011433699257,10,0.0,0,1.0,1,0.0,0
5380,max_ml,20,20,1,3,0.05,0.95,0.9269948247486244,45,0.0,1,0.0,1,0.0,1
5381,max_ml,20,20,1,3,0.05,0.95,0.9409465269295012,22,0.0,1,0.0,1,0.0,1
5382,max_ml,20,20,1,3,0.05,0.95,0.8884055585052159,20,0.0,1,0.0,1,0.0,1
5383,max_ml,20,20,1,3,0.05,0.95,0.8778909684505506,16,0.0,1,0.0,1,0.0,1
5384,max_ml,20,20,1,3,0.05,0.95,0.9322193630410104,35,0.0,1,0.0,1,0.0,1
5385,max_ml,20,20,1,3,0.05,0.95,0.8675782999423621,14,0.0,1,0.0,1,0.0,1
5386,max_ml,20,20,1,3,0.05,0.95,0.8917654186802827,16,0.0,1,0.0,1,0.0,1
5387,max_ml,20,20,1,3,0.05,0.95,0.8914460033978125,27,0.0,1,0.0,1,0.0,1
5388,max_ml,20,20,1,3,0.05,0.95,0.843940178820469,5,1.0,1,1.0,1,1.0,1
5389,max_ml,20,20,1,3,0.05,0.95,0.9041876802777078,14,0.0,0,0.0,0,1.0,1
5390,max_ml,20,20,1,3,0.05,0.95,0.9390573479995884,19,0.0,1,0.0,1,0.0,1
5391,max_ml,20,20,1,3,0.05,0.95,0.8918860308397569,11,0.0,1,0.0,1,0.0,1
5392,max_ml,20,20,1,3,0.05,0.95,0.945057547713933,24,0.0,1,0.0,1,0.0,1
5393,max_ml,20,20,1,3,0.05,0.95,0.8944112433840782,20,0.0,1,0.0,1,0.0,1
5394,max_ml,20,20,1,3,0.05,0.95,0.7910648516436974,5,1.0,1,1.0,1,1.0,1
5395,max_ml,20,20,1,3,0.05,0.95,0.860710499169341,5,1.0,1,1.0,1,1.0,1
5396,max_ml,20,20,1,3,0.05,0.95,0.9494117942382192,17,0.0,1,0.0,1,0.0,1
5397,max_ml,20,20,1,3,0.05,0.95,0.9387053856475884,15,0.0,1,0.0,1,0.0,1
5398,max_ml,20,20,1,3,0.05,0.95,0.9274681094850602,11,0.0,1,0.0,1,0.0,1
5399,max_ml,20,20,1,3,0.05,0.95,0.9148570444400556,26,0.0,1,0.0,1,0.0,1
5400,max_ml,20,20,1,3,0.05,0.95,0.947809037258499,35,0.0,1,0.0,1,0.0,1
5401,max_ml,20,20,1,3,0.05,0.95,0.9421823212663154,66,0.0,1,0.0,1,0.0,1
5402,max_ml,20,20,1,3,0.05,0.95,0.916834214639934,11,0.0,1,0.0,1,0.0,1
5403,max_ml,20,20,1,3,0.05,0.95,0.9431072164231258,42,0.0,1,0.0,1,0.0,1
5404,max_ml,20,20,1,3,0.05,0.95,0.9217471134019846,16,0.0,1,0.0,1,0.0,1
5405,max_ml,20,20,1,3,0.05,0.95,0.9453741263141096,43,0.0,1,0.0,1,0.0,1
5406,max_ml,20,20,1,3,0.05,0.95,0.8167383897158916,11,1.0,1,1.0,1,1.0,1
5407,max_ml,20,20,1,3,0.05,0.95,0.8965292887326589,54,0.0,1,0.0,1,0.0,1
5408,max_ml,20,20,1,3,0.05,0.95,0.901375064598368,21,0.0,1,0.0,1,0.0,1
5409,max_ml,20,20,1,3,0.05,0.95,0.946934593990192,15,0.0,0,1.0,1,1.0,1
5410,max_ml,20,20,1,3,0.05,0.95,0.8335750339659767,10,0.0,1,0.0,1,0.0,1
5411,max_ml,20,20,1,3,0.05,0.95,0.948266223906956,11,0.0,1,0.0,1,0.0,1
5412,max_ml,20,20,1,3,0.05,0.95,0.9360030175919056,14,0.0,1,0.0,1,0.0,1
5413,max_ml,20,20,1,3,0.05,0.95,0.9319526855521748,16,0.0,1,0.0,1,0.0,1
5414,max_ml,20,20,1,3,0.05,0.95,0.8736574925595648,18,0.0,1,0.0,1,0.0,1
5415,max_ml,20,20,1,3,0.05,0.95,0.8978784220332396,16,0.0,1,0.0,1,0.0,1
5416,max_ml,20,20,1,3,0.05,0.95,0.8943988084882596,19,0.0,1,0.0,1,0.0,1
5417,max_ml,20,20,1,3,0.05,0.95,0.9448151912284724,10,1.0,1,1.0,1,1.0,1
5418,max_ml,20,20,1,3,0.05,0.95,0.924113108905706,12,0.0,1,0.0,1,0.0,1
5419,max_ml,20,20,1,3,0.05,0.95,0.8154342599444201,10,0.0,0,1.0,1,1.0,1
5420,max_ml,20,20,1,3,0.05,0.95,0.9262680662391825,37,0.0,1,0.0,1,0.0,1
5421,max_ml,20,20,1,3,0.05,0.95,0.939032240915368,12,0.0,1,0.0,1,0.0,1
5422,max_ml,20,20,1,3,0.05,0.95,0.9446892476229302,22,0.0,1,0.0,1,0.0,1
5423,max_ml,20,20,1,3,0.05,0.95,0.948749468480802,54,0.0,1,0.0,1,0.0,1
5424,max_ml,20,20,1,3,0.05,0.95,0.8679241770971546,14,0.0,1,0.0,1,0.0,1
5425,max_ml,20,20,1,3,0.05,0.95,0.9344740574387383,12,0.0,1,0.0,1,0.0,1
5426,max_ml,20,20,1,3,0.05,0.95,0.8525577001821095,15,0.0,1,0.0,1,0.0,1
5427,max_ml,20,20,1,3,0.05,0.95,0.9359222666977444,17,0.0,1,0.0,1,0.0,1
5428,max_ml,20,20,1,3,0.05,0.95,0.7908991420170411,9,1.0,1,1.0,1,1.0,1
5429,max_ml,20,20,1,3,0.05,0.95,0.8467005808375573,23,0.0,1,0.0,1,0.0,1
5430,max_ml,20,20,1,3,0.05,0.95,0.9424141420442398,22,0.0,1,0.0,1,0.0,1
5431,max_ml,20,20,1,3,0.05,0.95,0.9408119245831044,13,0.0,1,0.0,1,0.0,1
5432,max_ml,20,20,1,3,0.05,0.95,0.929060644813408,15,0.0,1,0.0,1,0.0,1
5433,max_ml,20,20,1,3,0.05,0.95,0.9217119147770626,25,0.0,1,0.0,1,0.0,1
5434,max_ml,20,20,1,3,0.05,0.95,0.91400542126421,10,0.0,1,0.0,1,0.0,1
5435,max_ml,20,20,1,3,0.05,0.95,0.9143067983386536,16,0.0,1,0.0,1,0.0,1
5436,max_ml,20,20,1,3,0.05,0.95,0.8832074041193169,13,0.0,1,0.0,1,0.0,1
5437,max_ml,20,20,1,3,0.05,0.95,0.9226127361717764,10,0.0,1,0.0,1,0.0,1
5438,max_ml,20,20,1,3,0.05,0.95,0.9485585038570776,14,0.0,1,0.0,1,0.0,1
5439,max_ml,20,20,1,3,0.05,0.95,0.919504517709406,7,1.0,1,1.0,1,1.0,1
5440,max_ml,20,20,1,3,0.05,0.95,0.8909843332456925,11,0.0,1,0.0,1,0.0,1
5441,max_ml,20,20,1,3,0.05,0.95,0.9423261761263324,25,0.0,1,0.0,1,0.0,1
5442,max_ml,20,20,1,3,0.05,0.95,0.9448870405958594,12,0.0,1,0.0,1,0.0,1
5443,max_ml,20,20,1,3,0.05,0.95,0.9177331944395972,42,0.0,1,0.0,1,0.0,1
5444,max_ml,20,20,1,3,0.05,0.95,0.9259313945577392,53,0.0,1,0.0,1,0.0,1
5445,max_ml,20,20,1,3,0.05,0.95,0.9128841488619236,20,0.0,1,0.0,1,0.0,1
5446,max_ml,20,20,1,3,0.05,0.95,0.9040658532172384,11,0.0,1,0.0,1,0.0,1
5447,max_ml,20,20,1,3,0.05,0.95,0.94856989607831,49,0.0,1,0.0,1,0.0,1
5448,max_ml,20,20,1,3,0.05,0.95,0.845522958935661,13,1.0,1,0.0,0,0.0,0
5449,max_ml,20,20,1,3,0.05,0.95,0.9378843965379448,27,0.0,1,0.0,1,0.0,1
5450,max_ml,20,20,1,3,0.05,0.95,0.88962468204389,15,0.0,1,0.0,1,0.0,1
5451,max_ml,20,20,1,3,0.05,0.95,0.8391205267939084,4,1.0,1,1.0,1,1.0,1
5452,max_ml,20,20,1,3,0.05,0.95,0.8925517479773227,15,0.0,1,0.0,1,0.0,1
5453,max_ml,20,20,1,3,0.05,0.95,0.8945015746588325,23,0.0,1,0.0,1,0.0,1
5454,max_ml,20,20,1,3,0.05,0.95,0.8641584432628587,4,1.0,1,1.0,1,1.0,1
5455,max_ml,20,20,1,3,0.05,0.95,0.9161310381720964,15,0.0,0,1.0,1,0.0,0
5456,max_ml,20,20,1,3,0.05,0.95,0.9396871691716993,12,0.0,1,0.0,1,0.0,1
5457,max_ml,20,20,1,3,0.05,0.95,0.9173989042822844,10,0.0,1,0.0,1,0.0,1
5458,max_ml,20,20,1,3,0.05,0.95,0.8464233797396602,12,0.0,1,0.0,1,0.0,1
5459,max_ml,20,20,1,3,0.05,0.95,0.9348221839249932,48,0.0,1,0.0,1,0.0,1
5460,max_ml,20,20,1,3,0.05,0.95,0.9314651053845696,5,1.0,1,1.0,1,1.0,1
5461,max_ml,20,20,1,3,0.05,0.95,0.9401540906269892,45,0.0,1,0.0,1,0.0,1
5462,max_ml,20,20,1,3,0.05,0.95,0.9269611515308294,20,0.0,1,0.0,1,0.0,1
5463,max_ml,20,20,1,3,0.05,0.95,0.9439177627232346,10,0.0,1,0.0,1,0.0,1
5464,max_ml,20,20,1,3,0.05,0.95,0.9447768322852108,21,0.0,1,0.0,1,0.0,1
5465,max_ml,20,20,1,3,0.05,0.95,0.7599776856069024,6,1.0,1,1.0,1,1.0,1
5466,max_ml,20,20,1,3,0.05,0.95,0.9300370895418762,14,0.0,1,0.0,1,0.0,1
5467,max_ml,20,20,1,3,0.05,0.95,0.893783380069541,20,0.0,1,0.0,1,0.0,1
5468,max_ml,20,20,1,3,0.05,0.95,0.8170286164051737,5,1.0,1,1.0,1,1.0,1
5469,max_ml,20,20,1,3,0.05,0.95,0.9468345391808856,41,0.0,1,0.0,1,0.0,1
5470,max_ml,20,20,1,3,0.05,0.95,0.91807464136225,18,0.0,1,0.0,1,0.0,1
5471,max_ml,20,20,1,3,0.05,0.95,0.9353344977040676,38,0.0,1,0.0,1,0.0,1
5472,max_ml,20,20,1,3,0.05,0.95,0.9485090044557198,70,0.0,1,0.0,1,0.0,1
5473,max_ml,20,20,1,3,0.05,0.95,0.9188268975986292,12,0.0,1,0.0,1,0.0,1
5474,max_ml,20,20,1,3,0.05,0.95,0.917314766090998,11,0.0,1,0.0,1,0.0,1
5475,max_ml,20,20,1,3,0.05,0.95,0.945720790112182,11,0.0,1,0.0,1,0.0,1
5476,max_ml,20,20,1,3,0.05,0.95,0.9441275022371448,19,0.0,1,0.0,1,0.0,1
5477,max_ml,20,20,1,3,0.05,0.95,0.8484675379973332,6,1.0,1,1.0,1,1.0,1
5478,max_ml,20,20,1,3,0.05,0.95,0.931368740545485,19,0.0,1,0.0,1,0.0,1
5479,max_ml,20,20,1,3,0.05,0.95,0.9489662726801134,8,0.0,1,0.0,1,0.0,1
5480,max_ml,20,20,1,3,0.05,0.95,0.8951675069949729,7,1.0,1,1.0,1,1.0,1
5481,max_ml,20,20,1,3,0.05,0.95,0.8196655822508386,11,1.0,1,1.0,1,1.0,1
5482,max_ml,20,20,1,3,0.05,0.95,0.9394209880808572,17,0.0,1,0.0,1,0.0,1
5483,max_ml,20,20,1,3,0.05,0.95,0.9254134583436068,10,1.0,1,1.0,1,1.0,1
5484,max_ml,20,20,1,3,0.05,0.95,0.9225373366105968,32,0.0,1,0.0,1,0.0,1
5485,max_ml,20,20,1,3,0.05,0.95,0.935712058276304,5,1.0,1,1.0,1,1.0,1
5486,max_ml,20,20,1,3,0.05,0.95,0.9426546791700736,9,0.0,1,0.0,1,0.0,1
5487,max_ml,20,20,1,3,0.05,0.95,0.9005949123928636,44,0.0,1,0.0,1,0.0,1
5488,max_ml,20,20,1,3,0.05,0.95,0.931322284090472,14,0.0,1,0.0,1,0.0,1
5489,max_ml,20,20,1,3,0.05,0.95,0.9471348421577076,11,0.0,0,0.0,0,1.0,1
5490,max_ml,20,20,1,3,0.05,0.95,0.9170186219165428,11,1.0,1,1.0,1,1.0,1
5491,max_ml,20,20,1,3,0.05,0.95,0.8785738434592825,9,0.0,0,0.0,0,1.0,1
5492,max_ml,20,20,1,3,0.05,0.95,0.9452252264859782,11,0.0,1,0.0,1,0.0,1
5493,max_ml,20,20,1,3,0.05,0.95,0.9166563259405892,20,0.0,1,0.0,1,0.0,1
5494,max_ml,20,20,1,3,0.05,0.95,0.8856873018060136,5,1.0,1,1.0,1,1.0,1
5495,max_ml,20,20,1,3,0.05,0.95,0.9211118360484136,16,0.0,1,0.0,1,0.0,1
5496,max_ml,20,20,1,3,0.05,0.95,0.9077316723187197,7,0.0,1,0.0,1,0.0,1
5497,max_ml,20,20,1,3,0.05,0.95,0.9265984106781036,15,0.0,1,0.0,1,0.0,1
5498,max_ml,20,20,1,3,0.05,0.95,0.9340202000171745,17,0.0,1,0.0,1,0.0,1
5499,max_ml,20,20,1,3,0.05,0.95,0.944231433541124,13,0.0,1,0.0,1,0.0,1
5500,max_ml,20,20,1,3,0.05,0.95,0.9061896581743334,29,0.0,1,0.0,1,0.0,1
5501,max_ml,20,20,1,3,0.05,0.95,0.928838461228384,10,0.0,1,0.0,1,0.0,1
5502,max_ml,20,20,1,3,0.05,0.95,0.9216927664541904,15,0.0,1,0.0,1,0.0,1
5503,max_ml,20,20,1,3,0.05,0.95,0.888818464485368,4,1.0,1,1.0,1,1.0,1
5504,max_ml,20,20,1,3,0.05,0.95,0.9464775920690794,83,0.0,1,0.0,1,0.0,1
5505,max_ml,20,20,1,3,0.05,0.95,0.945806336040612,14,0.0,1,0.0,1,0.0,1
5506,max_ml,20,20,1,3,0.05,0.95,0.909227776837738,11,0.0,0,0.0,0,1.0,1
5507,max_ml,20,20,1,3,0.05,0.95,0.9421812577454848,16,0.0,1,0.0,1,0.0,1
5508,max_ml,20,20,1,3,0.05,0.95,0.945488210962747,28,0.0,1,0.0,1,0.0,1
5509,max_ml,20,20,1,3,0.05,0.95,0.9256865554549456,42,0.0,1,0.0,1,0.0,1
5510,max_ml,20,20,1,3,0.05,0.95,0.9087355537109026,13,0.0,1,0.0,1,0.0,1
5511,max_ml,20,20,1,3,0.05,0.95,0.9180244718239758,9,1.0,1,1.0,1,1.0,1
5512,max_ml,20,20,1,3,0.05,0.95,0.9431512265753292,8,0.0,1,0.0,1,0.0,1
5513,max_ml,20,20,1,3,0.05,0.95,0.9196237463084804,16,0.0,1,0.0,1,0.0,1
5514,max_ml,20,20,1,3,0.05,0.95,0.8950180719904717,19,0.0,1,0.0,1,0.0,1
5515,max_ml,20,20,1,3,0.05,0.95,0.9417515885145123,10,0.0,1,0.0,1,0.0,1
5516,max_ml,20,20,1,3,0.05,0.95,0.9116457925476446,13,0.0,1,0.0,1,0.0,1
5517,max_ml,20,20,1,3,0.05,0.95,0.944652158198395,40,0.0,1,0.0,1,0.0,1
5518,max_ml,20,20,1,3,0.05,0.95,0.9498725990419696,9,1.0,1,1.0,1,0.0,0
5519,max_ml,20,20,1,3,0.05,0.95,0.9474261819794592,31,0.0,1,0.0,1,0.0,1
5520,max_ml,20,20,1,3,0.05,0.95,0.9266908193772584,29,0.0,1,0.0,1,0.0,1
5521,max_ml,20,20,1,3,0.05,0.95,0.8890641313946778,14,0.0,1,0.0,1,0.0,1
5522,max_ml,20,20,1,3,0.05,0.95,0.6782873802576612,4,1.0,1,1.0,1,1.0,1
5523,max_ml,20,20,1,3,0.05,0.95,0.8810576604934134,21,0.0,1,0.0,1,0.0,1
5524,max_ml,20,20,1,3,0.05,0.95,0.8787259583121595,4,1.0,1,1.0,1,1.0,1
5525,max_ml,20,20,1,3,0.05,0.95,0.861888572615425,8,0.0,0,1.0,1,0.0,0
5526,max_ml,20,20,1,3,0.05,0.95,0.9032744267094772,7,1.0,1,1.0,1,0.0,0
5527,max_ml,20,20,1,3,0.05,0.95,0.9263929095949656,24,0.0,1,0.0,1,0.0,1
5528,max_ml,20,20,1,3,0.05,0.95,0.9017549696853332,11,0.0,1,0.0,1,0.0,1
5529,max_ml,20,20,1,3,0.05,0.95,0.9417097731037044,31,0.0,1,0.0,1,0.0,1
5530,max_ml,20,20,1,3,0.05,0.95,0.9125813220886116,10,0.0,0,1.0,1,1.0,1
5531,max_ml,20,20,1,3,0.05,0.95,0.93621997356504,13,1.0,1,1.0,1,1.0,1
5532,max_ml,20,20,1,3,0.05,0.95,0.903208708479782,24,0.0,1,0.0,1,0.0,1
5533,max_ml,20,20,1,3,0.05,0.95,0.9458121743971816,64,0.0,1,0.0,1,0.0,1
5534,max_ml,20,20,1,3,0.05,0.95,0.8784414240055268,9,1.0,1,1.0,1,1.0,1
5535,max_ml,20,20,1,3,0.05,0.95,0.9478205081173878,53,0.0,1,0.0,1,0.0,1
5536,max_ml,20,20,1,3,0.05,0.95,0.8850705024001938,6,1.0,1,1.0,1,1.0,1
5537,max_ml,20,20,1,3,0.05,0.95,0.8355649685503734,11,0.0,1,0.0,1,0.0,1
5538,max_ml,20,20,1,3,0.05,0.95,0.8928626474733627,5,1.0,1,1.0,1,1.0,1
5539,max_ml,20,20,1,3,0.05,0.95,0.8941837866827299,32,0.0,1,0.0,1,0.0,1
5540,max_ml,20,20,1,3,0.05,0.95,0.8916125674650742,7,1.0,1,1.0,1,1.0,1
5541,max_ml,20,20,1,3,0.05,0.95,0.9154276319709012,26,0.0,1,0.0,1,0.0,1
5542,max_ml,20,20,1,3,0.05,0.95,0.943892198489265,73,0.0,1,0.0,1,0.0,1
5543,max_ml,20,20,1,3,0.05,0.95,0.900699353847041,14,0.0,1,0.0,1,0.0,1
5544,max_ml,20,20,1,3,0.05,0.95,0.8618196054561117,7,1.0,1,1.0,1,1.0,1
5545,max_ml,20,20,1,3,0.05,0.95,0.9230331724576584,46,0.0,1,0.0,1,0.0,1
5546,max_ml,20,20,1,3,0.05,0.95,0.8531661481511424,19,0.0,1,0.0,1,0.0,1
5547,max_ml,20,20,1,3,0.05,0.95,0.9237952045754668,8,1.0,1,1.0,1,1.0,1
5548,max_ml,20,20,1,3,0.05,0.95,0.9464606741016638,30,0.0,1,0.0,1,0.0,1
5549,max_ml,20,20,1,3,0.05,0.95,0.9486284612059585,37,0.0,1,0.0,1,0.0,1
5550,max_ml,20,20,1,3,0.05,0.95,0.9397557147919726,39,0.0,1,0.0,1,0.0,1
5551,max_ml,20,20,1,3,0.05,0.95,0.9328936517355964,16,0.0,1,0.0,1,0.0,1
5552,max_ml,20,20,1,3,0.05,0.95,0.8919304758736613,4,1.0,1,1.0,1,1.0,1
5553,max_ml,20,20,1,3,0.05,0.95,0.9429713220075564,21,0.0,1,0.0,1,0.0,1
5554,max_ml,20,20,1,3,0.05,0.95,0.9189308752543708,11,0.0,1,0.0,1,0.0,1
5555,max_ml,20,20,1,3,0.05,0.95,0.9474020952443944,27,0.0,1,0.0,1,0.0,1
5556,max_ml,20,20,1,3,0.05,0.95,0.938887698197462,62,0.0,1,0.0,1,0.0,1
5557,max_ml,20,20,1,3,0.05,0.95,0.927372085936016,15,0.0,1,0.0,1,0.0,1
5558,max_ml,20,20,1,3,0.05,0.95,0.9099328753010224,17,0.0,1,0.0,1,0.0,1
5559,max_ml,20,20,1,3,0.05,0.95,0.8676936835440736,15,0.0,1,0.0,1,0.0,1
5560,max_ml,20,20,1,3,0.05,0.95,0.8890428883998042,16,0.0,1,0.0,1,0.0,1
5561,max_ml,20,20,1,3,0.05,0.95,0.8750135958214214,9,0.0,1,0.0,1,0.0,1
5562,max_ml,20,20,1,3,0.05,0.95,0.9398926989393314,20,0.0,1,0.0,1,0.0,1
5563,max_ml,20,20,1,3,0.05,0.95,0.9296303789172988,5,1.0,1,1.0,1,1.0,1
5564,max_ml,20,20,1,3,0.05,0.95,0.9230346390774636,17,0.0,1,0.0,1,0.0,1
5565,max_ml,20,20,1,3,0.05,0.95,0.8946126061604598,24,0.0,1,0.0,1,0.0,1
5566,max_ml,20,20,1,3,0.05,0.95,0.9061332618301662,15,0.0,0,0.0,0,1.0,1
5567,max_ml,20,20,1,3,0.05,0.95,0.9366700971806408,25,0.0,1,0.0,1,0.0,1
5568,max_ml,20,20,1,3,0.05,0.95,0.8674074708877295,14,1.0,1,1.0,1,1.0,1
5569,max_ml,20,20,1,3,0.05,0.95,0.9496203242319392,23,0.0,1,0.0,1,0.0,1
5570,max_ml,20,20,1,3,0.05,0.95,0.9297163696435544,16,0.0,1,0.0,1,0.0,1
5571,max_ml,20,20,1,3,0.05,0.95,0.9382954093089484,40,0.0,1,0.0,1,0.0,1
5572,max_ml,20,20,1,3,0.05,0.95,0.9434151837502128,18,0.0,1,0.0,1,0.0,1
5573,max_ml,20,20,1,3,0.05,0.95,0.877446645060999,32,0.0,1,0.0,1,0.0,1
5574,max_ml,20,20,1,3,0.05,0.95,0.93993957740583,22,0.0,1,0.0,1,0.0,1
5575,max_ml,20,20,1,3,0.05,0.95,0.9344242515383564,37,0.0,1,0.0,1,0.0,1
5576,max_ml,20,20,1,3,0.05,0.95,0.8739458318687184,11,0.0,1,0.0,1,0.0,1
5577,max_ml,20,20,1,3,0.05,0.95,0.9081466963011282,9,0.0,0,1.0,1,0.0,0
5578,max_ml,20,20,1,3,0.05,0.95,0.946880719327995,26,0.0,1,0.0,1,0.0,1
5579,max_ml,20,20,1,3,0.05,0.95,0.949560813105498,9,1.0,1,1.0,1,1.0,1
5580,max_ml,20,20,1,3,0.05,0.95,0.911750208834578,8,0.0,1,0.0,1,0.0,1
5581,max_ml,20,20,1,3,0.05,0.95,0.934049824139461,21,0.0,1,0.0,1,0.0,1
5582,max_ml,20,20,1,3,0.05,0.95,0.9337045292052832,20,0.0,1,0.0,1,0.0,1
5583,max_ml,20,20,1,3,0.05,0.95,0.9027336005056448,16,0.0,0,1.0,1,0.0,0
5584,max_ml,20,20,1,3,0.05,0.95,0.8971546162582963,21,0.0,1,0.0,1,0.0,1
5585,max_ml,20,20,1,3,0.05,0.95,0.8728599912131071,16,0.0,1,0.0,1,0.0,1
5586,max_ml,20,20,1,3,0.05,0.95,0.8585852288817888,6,1.0,1,1.0,1,1.0,1
5587,max_ml,20,20,1,3,0.05,0.95,0.9476174966183626,24,0.0,1,0.0,1,0.0,1
5588,max_ml,20,20,1,3,0.05,0.95,0.8724494050560536,7,0.0,1,0.0,1,0.0,1
5589,max_ml,20,20,1,3,0.05,0.95,0.920005613427733,11,0.0,1,0.0,1,0.0,1
5590,max_ml,20,20,1,3,0.05,0.95,0.9187558671451374,11,0.0,1,0.0,1,0.0,1
5591,max_ml,20,20,1,3,0.05,0.95,0.9075673530308552,15,0.0,0,1.0,1,1.0,1
5592,max_ml,20,20,1,3,0.05,0.95,0.9215454397595912,26,0.0,1,0.0,1,0.0,1
5593,max_ml,20,20,1,3,0.05,0.95,0.9052103414213292,12,0.0,1,0.0,1,0.0,1
5594,max_ml,20,20,1,3,0.05,0.95,0.9056289085438746,11,1.0,1,1.0,1,1.0,1
5595,max_ml,20,20,1,3,0.05,0.95,0.9075038519368548,24,0.0,1,0.0,1,0.0,1
5596,max_ml,20,20,1,3,0.05,0.95,0.9288700869420434,19,0.0,1,0.0,1,0.0,1
5597,max_ml,20,20,1,3,0.05,0.95,0.839186284939264,17,0.0,1,0.0,1,0.0,1
5598,max_ml,20,20,1,3,0.05,0.95,0.9181459571460562,22,1.0,1,1.0,1,1.0,1
5599,max_ml,20,20,1,3,0.05,0.95,0.9430134555587998,19,0.0,1,0.0,1,0.0,1
5600,max_ml,20,20,1,3,0.05,0.95,0.9180350438704844,5,1.0,1,1.0,1,1.0,1
5601,max_ml,20,20,1,3,0.05,0.95,0.943161099300122,11,0.0,1,0.0,1,0.0,1
5602,max_ml,20,20,1,3,0.05,0.95,0.9404078928078844,17,0.0,1,0.0,1,0.0,1
5603,max_ml,20,20,1,3,0.05,0.95,0.9426127065089044,6,1.0,1,1.0,1,1.0,1
5604,max_ml,20,20,1,3,0.05,0.95,0.9458579964160234,15,0.0,1,0.0,1,0.0,1
5605,max_ml,20,20,1,3,0.05,0.95,0.9166001258447826,9,0.0,1,0.0,1,0.0,1
5606,max_ml,20,20,1,3,0.05,0.95,0.947445529432982,10,0.0,1,0.0,1,0.0,1
5607,max_ml,20,20,1,3,0.05,0.95,0.9209875101009162,26,0.0,1,0.0,1,0.0,1
5608,max_ml,20,20,1,3,0.05,0.95,0.9285705007108926,17,0.0,0,0.0,0,1.0,1
5609,max_ml,20,20,1,3,0.05,0.95,0.9432318078426856,29,0.0,1,0.0,1,0.0,1
5610,max_ml,20,20,1,3,0.05,0.95,0.9386252176750448,15,1.0,1,1.0,1,1.0,1
5611,max_ml,20,20,1,3,0.05,0.95,0.9486329579833932,11,0.0,1,0.0,1,0.0,1
5612,max_ml,20,20,1,3,0.05,0.95,0.9336820274559572,25,0.0,1,0.0,1,0.0,1
5613,max_ml,20,20,1,3,0.05,0.95,0.9275054614408744,36,0.0,1,0.0,1,0.0,1
5614,max_ml,20,20,1,3,0.05,0.95,0.8919501010334329,9,1.0,1,0.0,0,1.0,1
5615,max_ml,20,20,1,3,0.05,0.95,0.8712429301663633,9,1.0,1,1.0,1,1.0,1
5616,max_ml,20,20,1,3,0.05,0.95,0.9460268623293449,48,0.0,1,0.0,1,0.0,1
5617,max_ml,20,20,1,3,0.05,0.95,0.9050043442743084,12,1.0,1,0.0,0,0.0,0
5618,max_ml,20,20,1,3,0.05,0.95,0.913902470498558,9,1.0,1,1.0,1,0.0,0
5619,max_ml,20,20,1,3,0.05,0.95,0.7850997494992819,16,0.0,1,0.0,1,0.0,1
5620,max_ml,20,20,1,3,0.05,0.95,0.9167111720792552,28,0.0,1,0.0,1,0.0,1
5621,max_ml,20,20,1,3,0.05,0.95,0.9482473579619888,86,0.0,1,0.0,1,0.0,1
5622,max_ml,20,20,1,3,0.05,0.95,0.9488026085751992,34,0.0,1,0.0,1,0.0,1
5623,max_ml,20,20,1,3,0.05,0.95,0.9284189519992336,40,0.0,1,0.0,1,0.0,1
5624,max_ml,20,20,1,3,0.05,0.95,0.929736553331732,30,0.0,1,0.0,1,0.0,1
5625,max_ml,20,20,1,3,0.05,0.95,0.9492797289658694,36,0.0,1,0.0,1,0.0,1
5626,max_ml,20,20,1,3,0.05,0.95,0.9387371108288608,11,0.0,0,1.0,1,0.0,0
5627,max_ml,20,20,1,3,0.05,0.95,0.9141725265952206,12,0.0,1,0.0,1,0.0,1
5628,max_ml,20,20,1,3,0.05,0.95,0.9435674668231724,83,0.0,1,0.0,1,0.0,1
5629,max_ml,20,20,1,3,0.05,0.95,0.9131183750597472,15,0.0,1,0.0,1,0.0,1
5630,max_ml,20,20,1,3,0.05,0.95,0.9410132809995584,59,0.0,1,0.0,1,0.0,1
5631,max_ml,20,20,1,3,0.05,0.95,0.9451798604907962,50,0.0,1,0.0,1,0.0,1
5632,max_ml,20,20,1,3,0.05,0.95,0.8634575739195148,11,0.0,1,0.0,1,0.0,1
5633,max_ml,20,20,1,3,0.05,0.95,0.8960184044239663,14,0.0,1,0.0,1,0.0,1
5634,max_ml,20,20,1,3,0.05,0.95,0.8560448688165113,10,1.0,1,1.0,1,1.0,1
5635,max_ml,20,20,1,3,0.05,0.95,0.8660964239287225,10,1.0,1,1.0,1,1.0,1
5636,max_ml,20,20,1,3,0.05,0.95,0.9336020904449616,11,0.0,0,0.0,0,1.0,1
5637,max_ml,20,20,1,3,0.05,0.95,0.9468079684829388,17,0.0,0,1.0,1,1.0,1
5638,max_ml,20,20,1,3,0.05,0.95,0.899509991845654,12,0.0,1,0.0,1,0.0,1
5639,max_ml,20,20,1,3,0.05,0.95,0.9429151968122308,12,0.0,1,0.0,1,0.0,1
5640,max_ml,20,20,1,3,0.05,0.95,0.8683326970801315,6,1.0,1,1.0,1,1.0,1
5641,max_ml,20,20,1,3,0.05,0.95,0.9439452442822094,26,0.0,1,0.0,1,0.0,1
5642,max_ml,20,20,1,3,0.05,0.95,0.9388744419131037,28,0.0,1,0.0,1,0.0,1
5643,max_ml,20,20,1,3,0.05,0.95,0.936643318813268,16,0.0,1,0.0,1,0.0,1
5644,max_ml,20,20,1,3,0.05,0.95,0.922509243360301,15,0.0,1,0.0,1,0.0,1
5645,max_ml,20,20,1,3,0.05,0.95,0.7507016958954449,4,1.0,1,1.0,1,1.0,1
5646,max_ml,20,20,1,3,0.05,0.95,0.8671755071645677,8,1.0,1,0.0,0,0.0,0
5647,max_ml,20,20,1,3,0.05,0.95,0.9345048011388204,10,0.0,0,1.0,1,0.0,0
5648,max_ml,20,20,1,3,0.05,0.95,0.9073556139816312,6,1.0,1,1.0,1,1.0,1
5649,max_ml,20,20,1,3,0.05,0.95,0.8252473702455686,12,1.0,1,1.0,1,0.0,0
5650,max_ml,20,20,1,3,0.05,0.95,0.9390039665280644,46,0.0,1,0.0,1,0.0,1
5651,max_ml,20,20,1,3,0.05,0.95,0.8260836932576131,6,1.0,1,1.0,1,1.0,1
5652,max_ml,20,20,1,3,0.05,0.95,0.9158917322436528,38,0.0,1,0.0,1,0.0,1
5653,max_ml,20,20,1,3,0.05,0.95,0.8612520393735869,7,1.0,1,1.0,1,1.0,1
5654,max_ml,20,20,1,3,0.05,0.95,0.9083390495986086,21,1.0,1,1.0,1,1.0,1
5655,max_ml,20,20,1,3,0.05,0.95,0.93103265178133,6,1.0,1,1.0,1,1.0,1
5656,max_ml,20,20,1,3,0.05,0.95,0.9498311294065446,32,0.0,1,0.0,1,0.0,1
5657,max_ml,20,20,1,3,0.05,0.95,0.8651793268567368,7,1.0,1,0.0,0,0.0,0
5658,max_ml,20,20,1,3,0.05,0.95,0.9115152547556604,21,0.0,1,0.0,1,0.0,1
5659,max_ml,20,20,1,3,0.05,0.95,0.9362039900812476,7,1.0,1,1.0,1,1.0,1
5660,max_ml,20,20,1,3,0.05,0.95,0.946668030293233,40,0.0,1,0.0,1,0.0,1
5661,max_ml,20,20,1,3,0.05,0.95,0.8434380977451742,11,1.0,1,1.0,1,1.0,1
5662,max_ml,20,20,1,3,0.05,0.95,0.9316298758115787,37,0.0,1,0.0,1,0.0,1
5663,max_ml,20,20,1,3,0.05,0.95,0.9207004498505614,8,0.0,1,0.0,1,0.0,1
5664,max_ml,20,20,1,3,0.05,0.95,0.9310060966343812,10,0.0,1,0.0,1,0.0,1
5665,max_ml,20,20,1,3,0.05,0.95,0.7606308509668065,7,1.0,1,1.0,1,1.0,1
5666,max_ml,20,20,1,3,0.05,0.95,0.8623731366945098,7,1.0,1,1.0,1,1.0,1
5667,max_ml,20,20,1,3,0.05,0.95,0.8407990137455389,4,1.0,1,1.0,1,1.0,1
5668,max_ml,20,20,1,3,0.05,0.95,0.9105604952020604,34,0.0,1,0.0,1,0.0,1
5669,max_ml,20,20,1,3,0.05,0.95,0.9208376805679932,39,0.0,1,0.0,1,0.0,1
5670,max_ml,20,20,1,3,0.05,0.95,0.9317269015939422,17,0.0,1,0.0,1,0.0,1
5671,max_ml,20,20,1,3,0.05,0.95,0.9274619513650046,8,0.0,1,0.0,1,0.0,1
5672,max_ml,20,20,1,3,0.05,0.95,0.8941527835082862,10,0.0,1,0.0,1,0.0,1
5673,max_ml,20,20,1,3,0.05,0.95,0.8936363393490941,11,0.0,0,0.0,0,1.0,1
5674,max_ml,20,20,1,3,0.05,0.95,0.9471426615404952,25,0.0,1,0.0,1,0.0,1
5675,max_ml,20,20,1,3,0.05,0.95,0.9083087456308712,16,0.0,1,0.0,1,0.0,1
5676,max_ml,20,20,1,3,0.05,0.95,0.9123865243291456,15,0.0,0,1.0,1,0.0,0
5677,max_ml,20,20,1,3,0.05,0.95,0.7759594998074404,6,1.0,1,1.0,1,1.0,1
5678,max_ml,20,20,1,3,0.05,0.95,0.9454086594702844,31,0.0,1,0.0,1,0.0,1
5679,max_ml,20,20,1,3,0.05,0.95,0.8670967756433777,8,1.0,1,1.0,1,1.0,1
5680,max_ml,20,20,1,3,0.05,0.95,0.9454422190022278,12,1.0,1,1.0,1,1.0,1
5681,max_ml,20,20,1,3,0.05,0.95,0.9432220266092336,47,0.0,1,0.0,1,0.0,1
5682,max_ml,20,20,1,3,0.05,0.95,0.8644697649677774,13,0.0,1,0.0,1,0.0,1
5683,max_ml,20,20,1,3,0.05,0.95,0.9038778119845324,9,0.0,1,0.0,1,0.0,1
5684,max_ml,20,20,1,3,0.05,0.95,0.8950695917702479,7,0.0,0,0.0,0,1.0,1
5685,max_ml,20,20,1,3,0.05,0.95,0.908526803955216,19,0.0,1,0.0,1,0.0,1
5686,max_ml,20,20,1,3,0.05,0.95,0.8901233830135952,19,0.0,1,0.0,1,0.0,1
5687,max_ml,20,20,1,3,0.05,0.95,0.8973975017112448,13,0.0,1,0.0,1,0.0,1
5688,max_ml,20,20,1,3,0.05,0.95,0.9428649508577998,77,0.0,1,0.0,1,0.0,1
5689,max_ml,20,20,1,3,0.05,0.95,0.9331273990900374,18,0.0,1,0.0,1,0.0,1
5690,max_ml,20,20,1,3,0.05,0.95,0.922321430829925,14,0.0,1,0.0,1,0.0,1
5691,max_ml,20,20,1,3,0.05,0.95,0.8236589905433931,9,0.0,1,0.0,1,0.0,1
5692,max_ml,20,20,1,3,0.05,0.95,0.931941447447998,11,0.0,0,1.0,1,1.0,1
5693,max_ml,20,20,1,3,0.05,0.95,0.9262102729392684,43,0.0,1,0.0,1,0.0,1
5694,max_ml,20,20,1,3,0.05,0.95,0.9300189448380308,24,0.0,1,0.0,1,0.0,1
5695,max_ml,20,20,1,3,0.05,0.95,0.922660787789826,26,0.0,1,0.0,1,0.0,1
5696,max_ml,20,20,1,3,0.05,0.95,0.8977784061642873,6,1.0,1,1.0,1,1.0,1
5697,max_ml,20,20,1,3,0.05,0.95,0.8552772385495777,8,1.0,1,1.0,1,0.0,0
5698,max_ml,20,20,1,3,0.05,0.95,0.9324824775550468,30,0.0,1,0.0,1,0.0,1
5699,max_ml,20,20,1,3,0.05,0.95,0.9102460828967108,17,0.0,1,0.0,1,0.0,1
5700,max_ml,20,20,1,3,0.05,0.95,0.9490872831319298,9,0.0,1,0.0,1,0.0,1
5701,max_ml,20,20,1,3,0.05,0.95,0.946637075646182,15,1.0,1,1.0,1,1.0,1
5702,max_ml,20,20,1,3,0.05,0.95,0.9238474184954356,13,0.0,1,0.0,1,0.0,1
5703,max_ml,20,20,1,3,0.05,0.95,0.8962950150605717,26,0.0,1,0.0,1,0.0,1
5704,max_ml,20,20,1,3,0.05,0.95,0.9273631149998328,7,1.0,1,1.0,1,1.0,1
5705,max_ml,20,20,1,3,0.05,0.95,0.9391195254795206,40,0.0,1,0.0,1,0.0,1
5706,max_ml,20,20,1,3,0.05,0.95,0.8905273762544085,11,0.0,1,0.0,1,0.0,1
5707,max_ml,20,20,1,3,0.05,0.95,0.8336671946864844,18,0.0,1,0.0,1,0.0,1
5708,max_ml,20,20,1,3,0.05,0.95,0.9138564357773976,23,0.0,1,0.0,1,0.0,1
5709,max_ml,20,20,1,3,0.05,0.95,0.9105947034954548,11,1.0,1,1.0,1,1.0,1
5710,max_ml,20,20,1,3,0.05,0.95,0.9304742284595676,22,0.0,1,0.0,1,0.0,1
5711,max_ml,20,20,1,3,0.05,0.95,0.8956135541007325,5,1.0,1,1.0,1,1.0,1
5712,max_ml,20,20,1,3,0.05,0.95,0.8774850921360815,21,0.0,1,0.0,1,0.0,1
5713,max_ml,20,20,1,3,0.05,0.95,0.9431635387270424,10,0.0,0,1.0,1,1.0,1
5714,max_ml,20,20,1,3,0.05,0.95,0.8994860387249975,7,1.0,1,1.0,1,1.0,1
5715,max_ml,20,20,1,3,0.05,0.95,0.9489045008753122,9,0.0,1,0.0,1,0.0,1
5716,max_ml,20,20,1,3,0.05,0.95,0.8895992314308308,28,0.0,1,0.0,1,0.0,1
5717,max_ml,20,20,1,3,0.05,0.95,0.7249095339292024,4,1.0,1,1.0,1,1.0,1
5718,max_ml,20,20,1,3,0.05,0.95,0.8705916048501467,7,1.0,1,1.0,1,0.0,0
5719,max_ml,20,20,1,3,0.05,0.95,0.865955238824582,17,0.0,1,0.0,1,0.0,1
5720,max_ml,20,20,1,3,0.05,0.95,0.823259747596857,6,1.0,1,1.0,1,1.0,1
5721,max_ml,20,20,1,3,0.05,0.95,0.9362362855068378,38,0.0,1,0.0,1,0.0,1
5722,max_ml,20,20,1,3,0.05,0.95,0.8881763026571332,28,0.0,1,0.0,1,0.0,1
5723,max_ml,20,20,1,3,0.05,0.95,0.8158758911714588,7,1.0,1,1.0,1,1.0,1
5724,max_ml,20,20,1,3,0.05,0.95,0.9490717221714648,8,0.0,1,0.0,1,0.0,1
5725,max_ml,20,20,1,3,0.05,0.95,0.8912231985118195,8,1.0,1,1.0,1,1.0,1
5726,max_ml,20,20,1,3,0.05,0.95,0.933706248714724,78,0.0,1,0.0,1,0.0,1
5727,max_ml,20,20,1,3,0.05,0.95,0.8940574811814171,18,0.0,1,0.0,1,0.0,1
5728,max_ml,20,20,1,3,0.05,0.95,0.8871425292192687,10,0.0,1,0.0,1,0.0,1
5729,max_ml,20,20,1,3,0.05,0.95,0.9087622275400756,9,0.0,1,0.0,1,0.0,1
5730,max_ml,20,20,1,3,0.05,0.95,0.9072075363527714,11,0.0,1,0.0,1,0.0,1
5731,max_ml,20,20,1,3,0.05,0.95,0.9339602938560722,17,0.0,1,0.0,1,0.0,1
5732,max_ml,20,20,1,3,0.05,0.95,0.9164386803937816,24,0.0,1,0.0,1,0.0,1
5733,max_ml,20,20,1,3,0.05,0.95,0.8867983939365573,10,0.0,0,0.0,0,1.0,1
5734,max_ml,20,20,1,3,0.05,0.95,0.8949784824551318,16,0.0,1,0.0,1,0.0,1
5735,max_ml,20,20,1,3,0.05,0.95,0.9362141070809412,45,0.0,1,0.0,1,0.0,1
5736,max_ml,20,20,1,3,0.05,0.95,0.9161389721747094,29,0.0,1,0.0,1,0.0,1
5737,max_ml,20,20,1,3,0.05,0.95,0.9225718201178074,7,1.0,1,1.0,1,0.0,0
5738,max_ml,20,20,1,3,0.05,0.95,0.8914875767435287,19,0.0,1,0.0,1,0.0,1
5739,max_ml,20,20,1,3,0.05,0.95,0.9010650518244924,6,1.0,1,1.0,1,1.0,1
5740,max_ml,20,20,1,3,0.05,0.95,0.8604876179655799,4,1.0,1,1.0,1,1.0,1
5741,max_ml,20,20,1,3,0.05,0.95,0.8638262216716911,19,0.0,1,0.0,1,0.0,1
5742,max_ml,20,20,1,3,0.05,0.95,0.8886115444305993,16,0.0,1,0.0,1,0.0,1
5743,max_ml,20,20,1,3,0.05,0.95,0.8118492070457871,3,1.0,1,1.0,1,1.0,1
5744,max_ml,20,20,1,3,0.05,0.95,0.9154243817692822,12,0.0,1,0.0,1,0.0,1
5745,max_ml,20,20,1,3,0.05,0.95,0.9093435038868856,19,0.0,1,0.0,1,0.0,1
5746,max_ml,20,20,1,3,0.05,0.95,0.7479924880936554,11,0.0,1,0.0,1,0.0,1
5747,max_ml,20,20,1,3,0.05,0.95,0.945445456991612,24,0.0,1,0.0,1,0.0,1
5748,max_ml,20,20,1,3,0.05,0.95,0.9070958271651016,17,0.0,1,0.0,1,0.0,1
5749,max_ml,20,20,1,3,0.05,0.95,0.9264117622888536,30,0.0,1,0.0,1,0.0,1
5750,max_ml,20,20,1,3,0.05,0.95,0.9004750032694043,10,0.0,1,0.0,1,0.0,1
5751,max_ml,20,20,1,3,0.05,0.95,0.9391682852771776,29,0.0,1,0.0,1,0.0,1
5752,max_ml,20,20,1,3,0.05,0.95,0.8964192576997831,8,0.0,1,0.0,1,0.0,1
5753,max_ml,20,20,1,3,0.05,0.95,0.9162857705269656,15,0.0,1,0.0,1,0.0,1
5754,max_ml,20,20,1,3,0.05,0.95,0.9310593464156748,52,0.0,1,0.0,1,0.0,1
5755,max_ml,20,20,1,3,0.05,0.95,0.944466801369815,22,0.0,1,0.0,1,0.0,1
5756,max_ml,20,20,1,3,0.05,0.95,0.92622998494231,32,0.0,1,0.0,1,0.0,1
5757,max_ml,20,20,1,3,0.05,0.95,0.8355420795040022,12,1.0,1,1.0,1,1.0,1
5758,max_ml,20,20,1,3,0.05,0.95,0.8984275046695828,13,0.0,1,0.0,1,0.0,1
5759,max_ml,20,20,1,3,0.05,0.95,0.9212536873374416,5,1.0,1,1.0,1,1.0,1
5760,max_ml,20,20,1,3,0.05,0.95,0.9261847350356672,22,0.0,1,0.0,1,0.0,1
5761,max_ml,20,20,1,3,0.05,0.95,0.8940245293094604,13,0.0,0,0.0,0,1.0,1
5762,max_ml,20,20,1,3,0.05,0.95,0.8859963465557807,6,1.0,1,1.0,1,1.0,1
5763,max_ml,20,20,1,3,0.05,0.95,0.9094374918310676,54,0.0,1,0.0,1,0.0,1
5764,max_ml,20,20,1,3,0.05,0.95,0.881343950488395,15,0.0,1,0.0,1,0.0,1
5765,max_ml,20,20,1,3,0.05,0.95,0.9456773120745084,12,1.0,1,1.0,1,1.0,1
5766,max_ml,20,20,1,3,0.05,0.95,0.924845147626404,13,0.0,1,0.0,1,0.0,1
5767,max_ml,20,20,1,3,0.05,0.95,0.8427353769207193,4,1.0,1,1.0,1,1.0,1
5768,max_ml,20,20,1,3,0.05,0.95,0.941335984091216,32,0.0,1,0.0,1,0.0,1
5769,max_ml,20,20,1,3,0.05,0.95,0.9209011038503152,26,0.0,1,0.0,1,0.0,1
5770,max_ml,20,20,1,3,0.05,0.95,0.9262793750816674,14,0.0,1,0.0,1,0.0,1
5771,max_ml,20,20,1,3,0.05,0.95,0.9347137968430967,9,1.0,1,1.0,1,1.0,1
5772,max_ml,20,20,1,3,0.05,0.95,0.9410077647817198,18,0.0,1,0.0,1,0.0,1
5773,max_ml,20,20,1,3,0.05,0.95,0.9044503050210584,19,0.0,1,0.0,1,0.0,1
5774,max_ml,20,20,1,3,0.05,0.95,0.8591803224717164,17,0.0,1,0.0,1,0.0,1
5775,max_ml,20,20,1,3,0.05,0.95,0.9225225671155292,19,0.0,1,0.0,1,0.0,1
5776,max_ml,20,20,1,3,0.05,0.95,0.8791340626035704,9,0.0,1,0.0,1,0.0,1
5777,max_ml,20,20,1,3,0.05,0.95,0.9085709682018128,19,0.0,1,0.0,1,0.0,1
5778,max_ml,20,20,1,3,0.05,0.95,0.8362594377096646,4,1.0,1,1.0,1,1.0,1
5779,max_ml,20,20,1,3,0.05,0.95,0.9020463900375564,5,1.0,1,1.0,1,1.0,1
5780,max_ml,20,20,1,3,0.05,0.95,0.9315876503943876,16,0.0,1,0.0,1,0.0,1
5781,max_ml,20,20,1,3,0.05,0.95,0.9397095354796524,25,0.0,1,0.0,1,0.0,1
5782,max_ml,20,20,1,3,0.05,0.95,0.945616856791707,25,0.0,1,0.0,1,0.0,1
5783,max_ml,20,20,1,3,0.05,0.95,0.8097917246472366,7,1.0,1,1.0,1,1.0,1
5784,max_ml,20,20,1,3,0.05,0.95,0.9295650561220412,6,1.0,1,1.0,1,1.0,1
5785,max_ml,20,20,1,3,0.05,0.95,0.9045969781134828,4,1.0,1,1.0,1,1.0,1
5786,max_ml,20,20,1,3,0.05,0.95,0.838508166536282,34,0.0,1,0.0,1,0.0,1
5787,max_ml,20,20,1,3,0.05,0.95,0.9429319137154138,22,0.0,1,0.0,1,0.0,1
5788,max_ml,20,20,1,3,0.05,0.95,0.9273624549118918,19,0.0,1,0.0,1,0.0,1
5789,max_ml,20,20,1,3,0.05,0.95,0.9458612350746428,22,0.0,1,0.0,1,0.0,1
5790,max_ml,20,20,1,3,0.05,0.95,0.8117153759027055,13,1.0,1,1.0,1,1.0,1
5791,max_ml,20,20,1,3,0.05,0.95,0.9302286888359548,20,0.0,1,0.0,1,0.0,1
5792,max_ml,20,20,1,3,0.05,0.95,0.936853426288139,35,0.0,1,0.0,1,0.0,1
5793,max_ml,20,20,1,3,0.05,0.95,0.9389572158261787,22,0.0,1,0.0,1,0.0,1
5794,max_ml,20,20,1,3,0.05,0.95,0.929345318694012,20,0.0,1,0.0,1,0.0,1
5795,max_ml,20,20,1,3,0.05,0.95,0.9350805650077714,81,0.0,1,0.0,1,0.0,1
5796,max_ml,20,20,1,3,0.05,0.95,0.9006003266435403,21,0.0,1,0.0,1,0.0,1
5797,max_ml,20,20,1,3,0.05,0.95,0.9441741883711912,15,0.0,0,1.0,1,1.0,1
5798,max_ml,20,20,1,3,0.05,0.95,0.94669735786707,15,0.0,0,0.0,0,1.0,1
5799,max_ml,20,20,1,3,0.05,0.95,0.9233529568280092,10,1.0,1,1.0,1,1.0,1
5800,max_ml,20,20,1,3,0.05,0.95,0.8868165529791212,16,0.0,1,0.0,1,0.0,1
5801,max_ml,20,20,1,3,0.05,0.95,0.8445972379167332,8,1.0,1,1.0,1,1.0,1
5802,max_ml,20,20,1,3,0.05,0.95,0.9281916555714028,18,0.0,1,0.0,1,0.0,1
5803,max_ml,20,20,1,3,0.05,0.95,0.9080273394763904,12,1.0,1,1.0,1,0.0,0
5804,max_ml,20,20,1,3,0.05,0.95,0.9460722642620744,46,0.0,1,0.0,1,0.0,1
5805,max_ml,20,20,1,3,0.05,0.95,0.9022962170258472,15,0.0,1,0.0,1,0.0,1
5806,max_ml,20,20,1,3,0.05,0.95,0.9096406587565172,12,0.0,0,1.0,1,0.0,0
5807,max_ml,20,20,1,3,0.05,0.95,0.9469574970199798,29,0.0,1,0.0,1,0.0,1
5808,max_ml,20,20,1,3,0.05,0.95,0.9357770133639146,27,0.0,1,0.0,1,0.0,1
5809,max_ml,20,20,1,3,0.05,0.95,0.8132699922259632,11,1.0,1,1.0,1,1.0,1
5810,max_ml,20,20,1,3,0.05,0.95,0.9347307495401233,17,0.0,1,0.0,1,0.0,1
5811,max_ml,20,20,1,3,0.05,0.95,0.8508589607991282,10,1.0,1,1.0,1,1.0,1
5812,max_ml,20,20,1,3,0.05,0.95,0.9284569540525276,22,0.0,1,0.0,1,0.0,1
5813,max_ml,20,20,1,3,0.05,0.95,0.9144771788656204,6,1.0,1,1.0,1,1.0,1
5814,max_ml,20,20,1,3,0.05,0.95,0.9019740675595882,6,0.0,1,0.0,1,0.0,1
5815,max_ml,20,20,1,3,0.05,0.95,0.8698527268466087,26,0.0,1,0.0,1,0.0,1
5816,max_ml,20,20,1,3,0.05,0.95,0.9317166637077664,6,1.0,1,1.0,1,1.0,1
5817,max_ml,20,20,1,3,0.05,0.95,0.8300322591904815,11,0.0,1,0.0,1,0.0,1
5818,max_ml,20,20,1,3,0.05,0.95,0.9358671608893148,19,0.0,1,0.0,1,0.0,1
5819,max_ml,20,20,1,3,0.05,0.95,0.930143881077303,4,1.0,1,1.0,1,1.0,1
5820,max_ml,20,20,1,3,0.05,0.95,0.925561662407797,16,1.0,1,1.0,1,1.0,1
5821,max_ml,20,20,1,3,0.05,0.95,0.9475454732689784,44,0.0,1,0.0,1,0.0,1
5822,max_ml,20,20,1,3,0.05,0.95,0.8823183458224279,12,0.0,0,1.0,1,0.0,0
5823,max_ml,20,20,1,3,0.05,0.95,0.8866738759624622,13,0.0,1,0.0,1,0.0,1
5824,max_ml,20,20,1,3,0.05,0.95,0.9296606036101192,23,0.0,1,0.0,1,0.0,1
5825,max_ml,20,20,1,3,0.05,0.95,0.9387497934138996,31,0.0,1,0.0,1,0.0,1
5826,max_ml,20,20,1,3,0.05,0.95,0.8633540235618976,6,1.0,1,1.0,1,1.0,1
5827,max_ml,20,20,1,3,0.05,0.95,0.9249424018880004,15,0.0,1,0.0,1,0.0,1
5828,max_ml,20,20,1,3,0.05,0.95,0.932289844019697,21,0.0,1,0.0,1,0.0,1
5829,max_ml,20,20,1,3,0.05,0.95,0.9468950848295076,25,0.0,1,0.0,1,0.0,1
5830,max_ml,20,20,1,3,0.05,0.95,0.8188856822703435,7,1.0,1,1.0,1,1.0,1
5831,max_ml,20,20,1,3,0.05,0.95,0.8835611504070867,12,0.0,1,0.0,1,0.0,1
5832,max_ml,20,20,1,3,0.05,0.95,0.8844234460618994,19,0.0,1,0.0,1,0.0,1
5833,max_ml,20,20,1,3,0.05,0.95,0.7445905710505165,7,1.0,1,1.0,1,1.0,1
5834,max_ml,20,20,1,3,0.05,0.95,0.9234590258010936,13,1.0,1,1.0,1,0.0,0
5835,max_ml,20,20,1,3,0.05,0.95,0.9038807660678077,11,0.0,1,0.0,1,0.0,1
5836,max_ml,20,20,1,3,0.05,0.95,0.9022453966251454,14,0.0,1,0.0,1,0.0,1
5837,max_ml,20,20,1,3,0.05,0.95,0.8365469368803864,14,0.0,1,0.0,1,0.0,1
5838,max_ml,20,20,1,3,0.05,0.95,0.9401431697987606,33,0.0,1,0.0,1,0.0,1
5839,max_ml,20,20,1,3,0.05,0.95,0.9023349380550784,18,0.0,1,0.0,1,0.0,1
5840,max_ml,20,20,1,3,0.05,0.95,0.8921440545139178,25,0.0,1,0.0,1,0.0,1
5841,max_ml,20,20,1,3,0.05,0.95,0.946246765836756,16,0.0,1,0.0,1,0.0,1
5842,max_ml,20,20,1,3,0.05,0.95,0.9445231601206476,35,0.0,1,0.0,1,0.0,1
5843,max_ml,20,20,1,3,0.05,0.95,0.8709414262721082,17,0.0,1,0.0,1,0.0,1
5844,max_ml,20,20,1,3,0.05,0.95,0.9467387862365448,19,0.0,1,0.0,1,0.0,1
5845,max_ml,20,20,1,3,0.05,0.95,0.9276344239975594,9,0.0,1,0.0,1,0.0,1
5846,max_ml,20,20,1,3,0.05,0.95,0.9233194262914672,16,0.0,1,0.0,1,0.0,1
5847,max_ml,20,20,1,3,0.05,0.95,0.8853240901734056,10,0.0,1,0.0,1,0.0,1
5848,max_ml,20,20,1,3,0.05,0.95,0.9486073981616148,37,0.0,1,0.0,1,0.0,1
5849,max_ml,20,20,1,3,0.05,0.95,0.9430252965047236,12,0.0,1,0.0,1,0.0,1
5850,max_ml,20,20,1,3,0.05,0.95,0.91877424493061,9,0.0,0,1.0,1,0.0,0
5851,max_ml,20,20,1,3,0.05,0.95,0.9226332867766524,12,0.0,1,0.0,1,0.0,1
5852,max_ml,20,20,1,3,0.05,0.95,0.907397481085206,28,0.0,1,0.0,1,0.0,1
5853,max_ml,20,20,1,3,0.05,0.95,0.8920503276859075,13,0.0,1,0.0,1,0.0,1
5854,max_ml,20,20,1,3,0.05,0.95,0.7944028745604561,9,1.0,1,1.0,1,1.0,1
5855,max_ml,20,20,1,3,0.05,0.95,0.9464766352847362,31,0.0,1,0.0,1,0.0,1
5856,max_ml,20,20,1,3,0.05,0.95,0.8970783449333484,13,0.0,1,0.0,1,0.0,1
5857,max_ml,20,20,1,3,0.05,0.95,0.9484877852724872,15,0.0,1,0.0,1,0.0,1
5858,max_ml,20,20,1,3,0.05,0.95,0.8875102519107112,40,0.0,1,0.0,1,0.0,1
5859,max_ml,20,20,1,3,0.05,0.95,0.8510296839389246,23,0.0,1,0.0,1,0.0,1
5860,max_ml,20,20,1,3,0.05,0.95,0.94210634266641,11,0.0,1,0.0,1,0.0,1
5861,max_ml,20,20,1,3,0.05,0.95,0.9338681731267516,32,0.0,1,0.0,1,0.0,1
5862,max_ml,20,20,1,3,0.05,0.95,0.885872242456049,10,1.0,1,1.0,1,1.0,1
5863,max_ml,20,20,1,3,0.05,0.95,0.8584551491092163,13,0.0,1,0.0,1,0.0,1
5864,max_ml,20,20,1,3,0.05,0.95,0.9484803067314864,33,0.0,1,0.0,1,0.0,1
5865,max_ml,20,20,1,3,0.05,0.95,0.9224779557334474,8,0.0,1,0.0,1,0.0,1
5866,max_ml,20,20,1,3,0.05,0.95,0.8525121281674115,13,0.0,1,0.0,1,0.0,1
5867,max_ml,20,20,1,3,0.05,0.95,0.9156276409581112,44,0.0,1,0.0,1,0.0,1
5868,max_ml,20,20,1,3,0.05,0.95,0.9491880309622708,58,0.0,1,0.0,1,0.0,1
5869,max_ml,20,20,1,3,0.05,0.95,0.9456774466699932,13,0.0,1,0.0,1,0.0,1
5870,max_ml,20,20,1,3,0.05,0.95,0.830554207994683,9,1.0,1,1.0,1,1.0,1
5871,max_ml,20,20,1,3,0.05,0.95,0.9412037238079488,61,0.0,1,0.0,1,0.0,1
5872,max_ml,20,20,1,3,0.05,0.95,0.8977242656796338,9,1.0,1,1.0,1,1.0,1
5873,max_ml,20,20,1,3,0.05,0.95,0.941150318935965,18,0.0,1,0.0,1,0.0,1
5874,max_ml,20,20,1,3,0.05,0.95,0.9296542270887912,25,0.0,1,0.0,1,0.0,1
5875,max_ml,20,20,1,3,0.05,0.95,0.9056512913219364,7,1.0,1,1.0,1,1.0,1
5876,max_ml,20,20,1,3,0.05,0.95,0.9344037115502783,19,0.0,1,0.0,1,0.0,1
5877,max_ml,20,20,1,3,0.05,0.95,0.9449638986682188,20,0.0,1,0.0,1,0.0,1
5878,max_ml,20,20,1,3,0.05,0.95,0.925756540805527,33,0.0,1,0.0,1,0.0,1
5879,max_ml,20,20,1,3,0.05,0.95,0.8575644685363334,14,0.0,1,0.0,1,0.0,1
5880,max_ml,20,20,1,3,0.05,0.95,0.914969944101642,15,0.0,0,1.0,1,1.0,1
5881,max_ml,20,20,1,3,0.05,0.95,0.9399578790580764,24,0.0,1,0.0,1,0.0,1
5882,max_ml,20,20,1,3,0.05,0.95,0.9411466045347584,13,0.0,1,0.0,1,0.0,1
5883,max_ml,20,20,1,3,0.05,0.95,0.9145883801187908,14,0.0,1,0.0,1,0.0,1
5884,max_ml,20,20,1,3,0.05,0.95,0.8772248513904362,13,0.0,1,0.0,1,0.0,1
5885,max_ml,20,20,1,3,0.05,0.95,0.9059133605515984,30,0.0,1,0.0,1,0.0,1
5886,max_ml,20,20,1,3,0.05,0.95,0.8649789932805193,6,1.0,1,1.0,1,1.0,1
5887,max_ml,20,20,1,3,0.05,0.95,0.8638962968518599,11,1.0,1,1.0,1,1.0,1
5888,max_ml,20,20,1,3,0.05,0.95,0.9448519415958312,19,0.0,1,0.0,1,0.0,1
5889,max_ml,20,20,1,3,0.05,0.95,0.9022507240328084,21,0.0,1,0.0,1,0.0,1
5890,max_ml,20,20,1,3,0.05,0.95,0.8524764042213967,13,0.0,1,0.0,1,0.0,1
5891,max_ml,20,20,1,3,0.05,0.95,0.9273182938656408,5,1.0,1,1.0,1,1.0,1
5892,max_ml,20,20,1,3,0.05,0.95,0.8915398696627792,19,0.0,1,0.0,1,0.0,1
5893,max_ml,20,20,1,3,0.05,0.95,0.8135295194889303,19,0.0,1,0.0,1,0.0,1
5894,max_ml,20,20,1,3,0.05,0.95,0.9063437533712124,29,0.0,1,0.0,1,0.0,1
5895,max_ml,20,20,1,3,0.05,0.95,0.9253742499028108,12,0.0,1,0.0,1,0.0,1
5896,max_ml,20,20,1,3,0.05,0.95,0.938657855052535,27,0.0,1,0.0,1,0.0,1
5897,max_ml,20,20,1,3,0.05,0.95,0.946936141472039,14,0.0,1,0.0,1,0.0,1
5898,max_ml,20,20,1,3,0.05,0.95,0.9106106525787968,19,0.0,1,0.0,1,0.0,1
5899,max_ml,20,20,1,3,0.05,0.95,0.8833631691876497,20,0.0,1,0.0,1,0.0,1
5900,max_ml,20,20,1,3,0.05,0.95,0.8717214759720132,21,0.0,1,0.0,1,0.0,1
5901,max_ml,20,20,1,3,0.05,0.95,0.840479190794322,9,1.0,1,1.0,1,1.0,1
5902,max_ml,20,20,1,3,0.05,0.95,0.920099476190214,10,1.0,1,1.0,1,1.0,1
5903,max_ml,20,20,1,3,0.05,0.95,0.9361923790762676,88,0.0,1,0.0,1,0.0,1
5904,max_ml,20,20,1,3,0.05,0.95,0.9064326705572436,8,1.0,1,1.0,1,1.0,1
5905,max_ml,20,20,1,3,0.05,0.95,0.9303515561887016,12,0.0,1,0.0,1,0.0,1
5906,max_ml,20,20,1,3,0.05,0.95,0.913992919548921,12,0.0,1,0.0,1,0.0,1
5907,max_ml,20,20,1,3,0.05,0.95,0.8633003318484873,6,0.0,1,0.0,1,0.0,1
5908,max_ml,20,20,1,3,0.05,0.95,0.8358383130311545,11,0.0,0,0.0,0,1.0,1
5909,max_ml,20,20,1,3,0.05,0.95,0.8522918848320347,12,1.0,1,1.0,1,1.0,1
5910,max_ml,20,20,1,3,0.05,0.95,0.936256688915178,29,0.0,1,0.0,1,0.0,1
5911,max_ml,20,20,1,3,0.05,0.95,0.9464684380058276,37,0.0,1,0.0,1,0.0,1
5912,max_ml,20,20,1,3,0.05,0.95,0.8629512925702144,14,0.0,1,0.0,1,0.0,1
5913,max_ml,20,20,1,3,0.05,0.95,0.9020853025219776,29,0.0,1,0.0,1,0.0,1
5914,max_ml,20,20,1,3,0.05,0.95,0.936017573861366,20,0.0,1,0.0,1,0.0,1
5915,max_ml,20,20,1,3,0.05,0.95,0.865336878123689,10,0.0,1,0.0,1,0.0,1
5916,max_ml,20,20,1,3,0.05,0.95,0.9349540401825768,10,0.0,0,0.0,0,1.0,1
5917,max_ml,20,20,1,3,0.05,0.95,0.7722091356798769,6,1.0,1,1.0,1,1.0,1
5918,max_ml,20,20,1,3,0.05,0.95,0.9252252482834884,25,0.0,1,0.0,1,0.0,1
5919,max_ml,20,20,1,3,0.05,0.95,0.9245970318646282,10,1.0,1,1.0,1,1.0,1
5920,max_ml,20,20,1,3,0.05,0.95,0.9416061986188364,56,0.0,1,0.0,1,0.0,1
5921,max_ml,20,20,1,3,0.05,0.95,0.8122760406178728,8,0.0,1,0.0,1,0.0,1
5922,max_ml,20,20,1,3,0.05,0.95,0.9308260212453394,86,0.0,1,0.0,1,0.0,1
5923,max_ml,20,20,1,3,0.05,0.95,0.920121751679448,32,0.0,1,0.0,1,0.0,1
5924,max_ml,20,20,1,3,0.05,0.95,0.9225416793472706,20,0.0,1,0.0,1,0.0,1
5925,max_ml,20,20,1,3,0.05,0.95,0.8900294801083696,15,0.0,1,0.0,1,0.0,1
5926,max_ml,20,20,1,3,0.05,0.95,0.932162765675326,9,1.0,1,1.0,1,1.0,1
5927,max_ml,20,20,1,3,0.05,0.95,0.9480261264369828,45,0.0,1,0.0,1,0.0,1
5928,max_ml,20,20,1,3,0.05,0.95,0.9144747444449604,28,0.0,1,0.0,1,0.0,1
5929,max_ml,20,20,1,3,0.05,0.95,0.9153879528662918,35,0.0,1,0.0,1,0.0,1
5930,max_ml,20,20,1,3,0.05,0.95,0.8876724710178501,12,0.0,0,0.0,0,1.0,1
5931,max_ml,20,20,1,3,0.05,0.95,0.9308448158690616,15,0.0,1,0.0,1,0.0,1
5932,max_ml,20,20,1,3,0.05,0.95,0.904578150668886,7,0.0,1,0.0,1,0.0,1
5933,max_ml,20,20,1,3,0.05,0.95,0.9418801338292992,9,0.0,1,0.0,1,0.0,1
5934,max_ml,20,20,1,3,0.05,0.95,0.9440577241568596,11,1.0,1,1.0,1,1.0,1
5935,max_ml,20,20,1,3,0.05,0.95,0.9268476219210804,11,1.0,1,1.0,1,1.0,1
5936,max_ml,20,20,1,3,0.05,0.95,0.8831988095014358,12,0.0,0,1.0,1,1.0,1
5937,max_ml,20,20,1,3,0.05,0.95,0.8927243278300915,36,0.0,1,0.0,1,0.0,1
5938,max_ml,20,20,1,3,0.05,0.95,0.9222800071895362,23,0.0,1,0.0,1,0.0,1
5939,max_ml,20,20,1,3,0.05,0.95,0.870794479892447,16,0.0,1,0.0,1,0.0,1
5940,max_ml,20,20,1,3,0.05,0.95,0.9369644951531728,17,0.0,0,0.0,0,1.0,1
5941,max_ml,20,20,1,3,0.05,0.95,0.9471568353170166,9,0.0,1,0.0,1,0.0,1
5942,max_ml,20,20,1,3,0.05,0.95,0.9423367937788836,11,0.0,1,0.0,1,0.0,1
5943,max_ml,20,20,1,3,0.05,0.95,0.9302977895307228,27,0.0,1,0.0,1,0.0,1
5944,max_ml,20,20,1,3,0.05,0.95,0.914977539036267,29,0.0,1,0.0,1,0.0,1
5945,max_ml,20,20,1,3,0.05,0.95,0.9332774249677742,10,0.0,1,0.0,1,0.0,1
5946,max_ml,20,20,1,3,0.05,0.95,0.9369734208359416,14,0.0,1,0.0,1,0.0,1
5947,max_ml,20,20,1,3,0.05,0.95,0.9373479312080316,9,0.0,1,0.0,1,0.0,1
5948,max_ml,20,20,1,3,0.05,0.95,0.9407240844176324,93,0.0,1,0.0,1,0.0,1
5949,max_ml,20,20,1,3,0.05,0.95,0.9058640377525428,14,0.0,0,0.0,0,1.0,1
5950,max_ml,20,20,1,3,0.05,0.95,0.921995656647742,19,0.0,1,0.0,1,0.0,1
5951,max_ml,20,20,1,3,0.05,0.95,0.9369179695524092,29,0.0,1,0.0,1,0.0,1
5952,max_ml,20,20,1,3,0.05,0.95,0.9318896884330437,36,0.0,1,0.0,1,0.0,1
5953,max_ml,20,20,1,3,0.05,0.95,0.8791076115637467,8,1.0,1,1.0,1,1.0,1
5954,max_ml,20,20,1,3,0.05,0.95,0.8243231320918643,13,0.0,1,0.0,1,0.0,1
5955,max_ml,20,20,1,3,0.05,0.95,0.9471536834609344,9,0.0,1,0.0,1,0.0,1
5956,max_ml,20,20,1,3,0.05,0.95,0.878995257452104,6,1.0,1,1.0,1,1.0,1
5957,max_ml,20,20,1,3,0.05,0.95,0.9061893354056422,22,0.0,1,0.0,1,0.0,1
5958,max_ml,20,20,1,3,0.05,0.95,0.898879556925975,8,1.0,1,1.0,1,1.0,1
5959,max_ml,20,20,1,3,0.05,0.95,0.9106616561357348,26,0.0,1,0.0,1,0.0,1
5960,max_ml,20,20,1,3,0.05,0.95,0.8781404178029665,7,1.0,1,1.0,1,1.0,1
5961,max_ml,20,20,1,3,0.05,0.95,0.8985048605969957,6,1.0,1,1.0,1,1.0,1
5962,max_ml,20,20,1,3,0.05,0.95,0.9308902235612008,5,1.0,1,1.0,1,1.0,1
5963,max_ml,20,20,1,3,0.05,0.95,0.8942957386786086,34,0.0,1,0.0,1,0.0,1
5964,max_ml,20,20,1,3,0.05,0.95,0.9421603820267004,10,1.0,1,1.0,1,1.0,1
5965,max_ml,20,20,1,3,0.05,0.95,0.948674132536523,6,1.0,1,1.0,1,1.0,1
5966,max_ml,20,20,1,3,0.05,0.95,0.9414434779211482,21,0.0,1,0.0,1,0.0,1
5967,max_ml,20,20,1,3,0.05,0.95,0.9317942516440456,10,0.0,0,1.0,1,0.0,0
5968,max_ml,20,20,1,3,0.05,0.95,0.9163201883077348,20,0.0,1,0.0,1,0.0,1
5969,max_ml,20,20,1,3,0.05,0.95,0.8520869630244255,14,0.0,1,0.0,1,0.0,1
5970,max_ml,20,20,1,3,0.05,0.95,0.9042778585685324,14,0.0,1,0.0,1,0.0,1
5971,max_ml,20,20,1,3,0.05,0.95,0.904140673767144,12,0.0,1,0.0,1,0.0,1
5972,max_ml,20,20,1,3,0.05,0.95,0.9302638855954614,26,0.0,1,0.0,1,0.0,1
5973,max_ml,20,20,1,3,0.05,0.95,0.9286270019134444,10,0.0,0,1.0,1,0.0,0
5974,max_ml,20,20,1,3,0.05,0.95,0.9393056884948712,13,0.0,0,1.0,1,0.0,0
5975,max_ml,20,20,1,3,0.05,0.95,0.9240705798550628,30,0.0,1,0.0,1,0.0,1
5976,max_ml,20,20,1,3,0.05,0.95,0.9399377976100408,8,0.0,1,0.0,1,0.0,1
5977,max_ml,20,20,1,3,0.05,0.95,0.9022705143579648,18,0.0,1,0.0,1,0.0,1
5978,max_ml,20,20,1,3,0.05,0.95,0.9312602356242105,15,0.0,1,0.0,1,0.0,1
5979,max_ml,20,20,1,3,0.05,0.95,0.9491804502855088,8,1.0,1,1.0,1,1.0,1
5980,max_ml,20,20,1,3,0.05,0.95,0.905369814582577,37,0.0,1,0.0,1,0.0,1
5981,max_ml,20,20,1,3,0.05,0.95,0.882544112264581,18,0.0,1,0.0,1,0.0,1
5982,max_ml,20,20,1,3,0.05,0.95,0.90923879463889,12,0.0,1,0.0,1,0.0,1
5983,max_ml,20,20,1,3,0.05,0.95,0.9047738642043196,13,0.0,1,0.0,1,0.0,1
5984,max_ml,20,20,1,3,0.05,0.95,0.903898266795752,15,0.0,1,0.0,1,0.0,1
5985,max_ml,20,20,1,3,0.05,0.95,0.9399431148599242,28,0.0,1,0.0,1,0.0,1
5986,max_ml,20,20,1,3,0.05,0.95,0.8918225097790747,18,0.0,1,0.0,1,0.0,1
5987,max_ml,20,20,1,3,0.05,0.95,0.8861088210235418,8,1.0,1,1.0,1,0.0,0
5988,max_ml,20,20,1,3,0.05,0.95,0.86096951950683,8,0.0,1,0.0,1,0.0,1
5989,max_ml,20,20,1,3,0.05,0.95,0.9166358144553258,11,0.0,1,0.0,1,0.0,1
5990,max_ml,20,20,1,3,0.05,0.95,0.9435624919357052,11,0.0,1,0.0,1,0.0,1
5991,max_ml,20,20,1,3,0.05,0.95,0.8972049638993905,8,1.0,1,1.0,1,1.0,1
5992,max_ml,20,20,1,3,0.05,0.95,0.9074298501100316,29,0.0,1,0.0,1,0.0,1
5993,max_ml,20,20,1,3,0.05,0.95,0.9467087798625636,17,0.0,1,0.0,1,0.0,1
5994,max_ml,20,20,1,3,0.05,0.95,0.9197035000068616,20,0.0,1,0.0,1,0.0,1
5995,max_ml,20,20,1,3,0.05,0.95,0.932118906906464,29,0.0,1,0.0,1,0.0,1
5996,max_ml,20,20,1,3,0.05,0.95,0.9169787585057276,12,0.0,1,0.0,1,0.0,1
5997,max_ml,20,20,1,3,0.05,0.95,0.9397999367996734,17,0.0,1,0.0,1,0.0,1
5998,max_ml,20,20,1,3,0.05,0.95,0.9275521375800302,25,0.0,1,0.0,1,0.0,1
5999,max_ml,20,20,1,3,0.05,0.95,0.756302577754156,6,1.0,1,0.0,0,1.0,1
6000,max_ml,20,20,1,3,0.05,0.95,0.8302282115480696,9,0.0,1,0.0,1,0.0,1
6001,max_ml,20,20,1,3,0.05,0.95,0.8598982250085074,12,0.0,0,1.0,1,1.0,1
6002,max_ml,20,20,1,3,0.05,0.95,0.9001881960592384,15,0.0,1,0.0,1,0.0,1
6003,max_ml,20,20,1,3,0.05,0.95,0.8963274720316989,22,0.0,1,0.0,1,0.0,1
6004,max_ml,20,20,1,3,0.05,0.95,0.8963402907229319,8,0.0,1,0.0,1,0.0,1
6005,max_ml,20,20,1,3,0.05,0.95,0.8961590233692888,15,0.0,1,0.0,1,0.0,1
6006,max_ml,20,20,1,3,0.05,0.95,0.8830656906959496,14,0.0,0,1.0,1,1.0,1
6007,max_ml,20,20,1,3,0.05,0.95,0.9222942721714944,25,0.0,1,0.0,1,0.0,1
6008,max_ml,20,20,1,3,0.05,0.95,0.9372343176142371,30,0.0,1,0.0,1,0.0,1
6009,max_ml,20,20,1,3,0.05,0.95,0.9047386403950712,9,0.0,0,1.0,1,1.0,1
6010,max_ml,20,20,1,3,0.05,0.95,0.9446277303906896,34,0.0,1,0.0,1,0.0,1
6011,max_ml,20,20,1,3,0.05,0.95,0.9180728416531936,20,0.0,1,0.0,1,0.0,1
6012,max_ml,20,20,1,3,0.05,0.95,0.8958168939010834,7,1.0,1,1.0,1,1.0,1
6013,max_ml,20,20,1,3,0.05,0.95,0.9458183166768104,20,0.0,1,0.0,1,0.0,1
6014,max_ml,20,20,1,3,0.05,0.95,0.9091053662357778,9,1.0,1,1.0,1,1.0,1
6015,max_ml,20,20,1,3,0.05,0.95,0.9318460063390778,13,0.0,1,0.0,1,0.0,1
6016,max_ml,20,20,1,3,0.05,0.95,0.9258737062753488,13,0.0,1,0.0,1,0.0,1
6017,max_ml,20,20,1,3,0.05,0.95,0.9389383441345828,12,0.0,1,0.0,1,0.0,1
6018,max_ml,20,20,1,3,0.05,0.95,0.8953794732115631,16,0.0,0,1.0,1,1.0,1
6019,max_ml,20,20,1,3,0.05,0.95,0.9168295758706104,18,0.0,0,1.0,1,1.0,1
6020,max_ml,20,20,1,3,0.05,0.95,0.9217049836993216,20,0.0,0,1.0,1,0.0,0
6021,max_ml,20,20,1,3,0.05,0.95,0.940218245639734,9,1.0,1,1.0,1,0.0,0
6022,max_ml,20,20,1,3,0.05,0.95,0.930697199204928,18,0.0,1,0.0,1,0.0,1
6023,max_ml,20,20,1,3,0.05,0.95,0.8943435834360004,18,0.0,1,0.0,1,0.0,1
6024,max_ml,20,20,1,3,0.05,0.95,0.9188455315190104,19,0.0,1,0.0,1,0.0,1
6025,max_ml,20,20,1,3,0.05,0.95,0.928963688793196,10,0.0,1,0.0,1,0.0,1
6026,max_ml,20,20,1,3,0.05,0.95,0.9167661189118446,7,1.0,1,1.0,1,1.0,1
6027,max_ml,20,20,1,3,0.05,0.95,0.930594949692646,30,0.0,1,0.0,1,0.0,1
6028,max_ml,20,20,1,3,0.05,0.95,0.8062309341997546,11,1.0,1,1.0,1,1.0,1
6029,max_ml,20,20,1,3,0.05,0.95,0.9420908518018069,42,0.0,1,0.0,1,0.0,1
6030,max_ml,20,20,1,3,0.05,0.95,0.7548476808591514,3,1.0,1,1.0,1,1.0,1
6031,max_ml,20,20,1,3,0.05,0.95,0.921754692907604,66,0.0,1,0.0,1,0.0,1
6032,max_ml,20,20,1,3,0.05,0.95,0.9347238323914976,37,0.0,1,0.0,1,0.0,1
6033,max_ml,20,20,1,3,0.05,0.95,0.9146675506228336,11,0.0,0,0.0,0,1.0,1
6034,max_ml,20,20,1,3,0.05,0.95,0.9103716382596496,10,0.0,1,0.0,1,0.0,1
6035,max_ml,20,20,1,3,0.05,0.95,0.8851123105815039,9,1.0,1,1.0,1,1.0,1
6036,max_ml,20,20,1,3,0.05,0.95,0.8993102634055196,28,0.0,1,0.0,1,0.0,1
6037,max_ml,20,20,1,3,0.05,0.95,0.8914450692083697,6,1.0,1,1.0,1,1.0,1
6038,max_ml,20,20,1,3,0.05,0.95,0.8052058080697712,14,0.0,1,0.0,1,0.0,1
6039,max_ml,20,20,1,3,0.05,0.95,0.915455123051446,36,0.0,1,0.0,1,0.0,1
6040,max_ml,20,20,1,3,0.05,0.95,0.8661092296026618,10,0.0,1,0.0,1,0.0,1
6041,max_ml,20,20,1,3,0.05,0.95,0.8527683383980303,13,1.0,1,1.0,1,1.0,1
6042,max_ml,20,20,1,3,0.05,0.95,0.9108644167870956,14,0.0,1,0.0,1,0.0,1
6043,max_ml,20,20,1,3,0.05,0.95,0.9266687704665592,9,1.0,1,1.0,1,1.0,1
6044,max_ml,20,20,1,3,0.05,0.95,0.9439354575390364,35,0.0,1,0.0,1,0.0,1
6045,max_ml,20,20,1,3,0.05,0.95,0.9403757278287374,24,0.0,1,0.0,1,0.0,1
6046,max_ml,20,20,1,3,0.05,0.95,0.943581976787699,28,0.0,1,0.0,1,0.0,1
6047,max_ml,20,20,1,3,0.05,0.95,0.9038250370917588,12,0.0,0,1.0,1,0.0,0
6048,max_ml,20,20,1,3,0.05,0.95,0.8392531766397764,9,1.0,1,0.0,0,1.0,1
6049,max_ml,20,20,1,3,0.05,0.95,0.9120277610414212,13,0.0,1,0.0,1,0.0,1
6050,max_ml,20,20,1,3,0.05,0.95,0.920419528311636,14,0.0,1,0.0,1,0.0,1
6051,max_ml,20,20,1,3,0.05,0.95,0.9089077576807598,9,1.0,1,1.0,1,1.0,1
6052,max_ml,20,20,1,3,0.05,0.95,0.942533332704502,19,0.0,1,0.0,1,0.0,1
6053,max_ml,20,20,1,3,0.05,0.95,0.8900926906688614,4,1.0,1,1.0,1,1.0,1
6054,max_ml,20,20,1,3,0.05,0.95,0.9125359388496848,9,0.0,1,0.0,1,0.0,1
6055,max_ml,20,20,1,3,0.05,0.95,0.910679403971065,9,0.0,1,0.0,1,0.0,1
6056,max_ml,20,20,1,3,0.05,0.95,0.9468395632863496,13,0.0,1,0.0,1,0.0,1
6057,max_ml,20,20,1,3,0.05,0.95,0.9294621385973926,9,0.0,1,0.0,1,0.0,1
6058,max_ml,20,20,1,3,0.05,0.95,0.9322853916453632,11,0.0,1,0.0,1,0.0,1
6059,max_ml,20,20,1,3,0.05,0.95,0.9163335733650028,9,1.0,1,1.0,1,1.0,1
6060,max_ml,20,20,1,3,0.05,0.95,0.9069498301436936,6,1.0,1,1.0,1,1.0,1
6061,max_ml,20,20,1,3,0.05,0.95,0.9103976499163412,10,0.0,1,0.0,1,0.0,1
6062,max_ml,20,20,1,3,0.05,0.95,0.8818400348962251,14,0.0,1,0.0,1,0.0,1
6063,max_ml,20,20,1,3,0.05,0.95,0.9391092374642552,13,0.0,1,0.0,1,0.0,1
6064,max_ml,20,20,1,3,0.05,0.95,0.9361268345742312,24,0.0,1,0.0,1,0.0,1
6065,max_ml,20,20,1,3,0.05,0.95,0.8773896456054326,25,0.0,1,0.0,1,0.0,1
6066,max_ml,20,20,1,3,0.05,0.95,0.9150517047722694,6,1.0,1,1.0,1,1.0,1
6067,max_ml,20,20,1,3,0.05,0.95,0.8286844235173816,6,1.0,1,1.0,1,0.0,0
6068,max_ml,20,20,1,3,0.05,0.95,0.9437171075538576,26,0.0,1,0.0,1,0.0,1
6069,max_ml,20,20,1,3,0.05,0.95,0.8312782854886749,8,1.0,1,1.0,1,1.0,1
6070,max_ml,20,20,1,3,0.05,0.95,0.8227481990755008,4,1.0,1,1.0,1,1.0,1
6071,max_ml,20,20,1,3,0.05,0.95,0.8936165949409609,9,0.0,1,0.0,1,0.0,1
6072,max_ml,20,20,1,3,0.05,0.95,0.8299695000379335,9,0.0,1,0.0,1,0.0,1
6073,max_ml,20,20,1,3,0.05,0.95,0.9443308778983448,39,0.0,1,0.0,1,0.0,1
6074,max_ml,20,20,1,3,0.05,0.95,0.943768888733306,14,0.0,1,0.0,1,0.0,1
6075,max_ml,20,20,1,3,0.05,0.95,0.8455891744795503,5,1.0,1,1.0,1,1.0,1
6076,max_ml,20,20,1,3,0.05,0.95,0.8248702003968732,4,1.0,1,1.0,1,1.0,1
6077,max_ml,20,20,1,3,0.05,0.95,0.93934328884077,32,0.0,1,0.0,1,0.0,1
6078,max_ml,20,20,1,3,0.05,0.95,0.9229063199911424,12,0.0,1,0.0,1,0.0,1
6079,max_ml,20,20,1,3,0.05,0.95,0.9291262491689626,12,0.0,1,0.0,1,0.0,1
6080,max_ml,20,20,1,3,0.05,0.95,0.9304548088368948,20,0.0,1,0.0,1,0.0,1
6081,max_ml,20,20,1,3,0.05,0.95,0.945354153154874,27,0.0,1,0.0,1,0.0,1
6082,max_ml,20,20,1,3,0.05,0.95,0.9345880476317926,18,0.0,1,0.0,1,0.0,1
6083,max_ml,20,20,1,3,0.05,0.95,0.9282341801329336,15,0.0,1,0.0,1,0.0,1
6084,max_ml,20,20,1,3,0.05,0.95,0.9447570002729392,28,0.0,1,0.0,1,0.0,1
6085,max_ml,20,20,1,3,0.05,0.95,0.8883355928538123,13,0.0,1,0.0,1,0.0,1
6086,max_ml,20,20,1,3,0.05,0.95,0.90150811875224,29,0.0,1,0.0,1,0.0,1
6087,max_ml,20,20,1,3,0.05,0.95,0.8636662611432836,7,1.0,1,1.0,1,1.0,1
6088,max_ml,20,20,1,3,0.05,0.95,0.924248702780073,18,0.0,1,0.0,1,0.0,1
6089,max_ml,20,20,1,3,0.05,0.95,0.8326505563773225,9,0.0,0,1.0,1,1.0,1
6090,max_ml,20,20,1,3,0.05,0.95,0.9457018410699344,15,0.0,1,0.0,1,0.0,1
6091,max_ml,20,20,1,3,0.05,0.95,0.8557902840390773,10,0.0,0,1.0,1,0.0,0
6092,max_ml,20,20,1,3,0.05,0.95,0.9444130925552536,26,0.0,1,0.0,1,0.0,1
6093,max_ml,20,20,1,3,0.05,0.95,0.8853169006179891,19,0.0,1,0.0,1,0.0,1
6094,max_ml,20,20,1,3,0.05,0.95,0.9150241782706326,14,0.0,1,0.0,1,0.0,1
6095,max_ml,20,20,1,3,0.05,0.95,0.9472035403234038,25,0.0,1,0.0,1,0.0,1
6096,max_ml,20,20,1,3,0.05,0.95,0.8309572002853829,11,0.0,0,0.0,0,1.0,1
6097,max_ml,20,20,1,3,0.05,0.95,0.9278885536981324,10,0.0,0,1.0,1,1.0,1
6098,max_ml,20,20,1,3,0.05,0.95,0.8856203909297397,16,0.0,1,0.0,1,0.0,1
6099,max_ml,20,20,1,3,0.05,0.95,0.9259336293608282,11,0.0,1,0.0,1,0.0,1
6100,max_ml,20,20,1,3,0.05,0.95,0.8260917723189863,9,0.0,1,0.0,1,0.0,1
6101,max_ml,20,20,1,3,0.05,0.95,0.6692552217218346,5,1.0,1,1.0,1,1.0,1
6102,max_ml,20,20,1,3,0.05,0.95,0.8901790211013505,16,0.0,1,0.0,1,0.0,1
6103,max_ml,20,20,1,3,0.05,0.95,0.884102968870067,16,0.0,1,0.0,1,0.0,1
6104,max_ml,20,20,1,3,0.05,0.95,0.8566943486086142,9,0.0,0,0.0,0,1.0,1
6105,max_ml,20,20,1,3,0.05,0.95,0.8853190795977713,8,1.0,1,1.0,1,1.0,1
6106,max_ml,20,20,1,3,0.05,0.95,0.8990514458838448,7,1.0,1,1.0,1,1.0,1
6107,max_ml,20,20,1,3,0.05,0.95,0.8910299924825977,7,1.0,1,1.0,1,1.0,1
6108,max_ml,20,20,1,3,0.05,0.95,0.8983714589600273,12,0.0,1,0.0,1,0.0,1
6109,max_ml,20,20,1,3,0.05,0.95,0.9368009135431395,64,0.0,1,0.0,1,0.0,1
6110,max_ml,20,20,1,3,0.05,0.95,0.8621974827327961,8,0.0,1,0.0,1,0.0,1
6111,max_ml,20,20,1,3,0.05,0.95,0.946748062648068,16,0.0,1,0.0,1,0.0,1
6112,max_ml,20,20,1,3,0.05,0.95,0.945768126112388,27,0.0,1,0.0,1,0.0,1
6113,max_ml,20,20,1,3,0.05,0.95,0.9095866763338328,12,0.0,1,0.0,1,0.0,1
6114,max_ml,20,20,1,3,0.05,0.95,0.9248303793460934,30,0.0,1,0.0,1,0.0,1
6115,max_ml,20,20,1,3,0.05,0.95,0.9065964301290304,16,0.0,1,0.0,1,0.0,1
6116,max_ml,20,20,1,3,0.05,0.95,0.8690772429492184,28,0.0,1,0.0,1,0.0,1
6117,max_ml,20,20,1,3,0.05,0.95,0.8927205812246214,16,0.0,0,1.0,1,1.0,1
6118,max_ml,20,20,1,3,0.05,0.95,0.9178640055214324,6,1.0,1,1.0,1,1.0,1
6119,max_ml,20,20,1,3,0.05,0.95,0.9036445608798168,35,0.0,1,0.0,1,0.0,1
6120,max_ml,20,20,1,3,0.05,0.95,0.9454869382724064,33,0.0,1,0.0,1,0.0,1
6121,max_ml,20,20,1,3,0.05,0.95,0.9176015117858954,14,0.0,1,0.0,1,0.0,1
6122,max_ml,20,20,1,3,0.05,0.95,0.9234725408362106,32,0.0,1,0.0,1,0.0,1
6123,max_ml,20,20,1,3,0.05,0.95,0.8596943424258426,9,0.0,1,0.0,1,0.0,1
6124,max_ml,20,20,1,3,0.05,0.95,0.869819722128084,9,0.0,1,0.0,1,0.0,1
6125,max_ml,20,20,1,3,0.05,0.95,0.9097215815150416,14,0.0,1,0.0,1,0.0,1
6126,max_ml,20,20,1,3,0.05,0.95,0.9139401891745192,18,0.0,1,0.0,1,0.0,1
6127,max_ml,20,20,1,3,0.05,0.95,0.9459398905245588,44,0.0,1,0.0,1,0.0,1
6128,max_ml,20,20,1,3,0.05,0.95,0.9308528542461384,10,1.0,1,1.0,1,1.0,1
6129,max_ml,20,20,1,3,0.05,0.95,0.943867161991606,30,0.0,1,0.0,1,0.0,1
6130,max_ml,20,20,1,3,0.05,0.95,0.8957531110335026,8,1.0,1,1.0,1,1.0,1
6131,max_ml,20,20,1,3,0.05,0.95,0.9212887464840172,6,1.0,1,1.0,1,0.0,0
6132,max_ml,20,20,1,3,0.05,0.95,0.917501440770724,8,1.0,1,0.0,0,1.0,1
6133,max_ml,20,20,1,3,0.05,0.95,0.8762165799169214,9,1.0,1,0.0,0,0.0,0
6134,max_ml,20,20,1,3,0.05,0.95,0.9397146054700676,7,1.0,1,0.0,0,0.0,0
6135,max_ml,20,20,1,3,0.05,0.95,0.7410828161464357,9,1.0,1,1.0,1,1.0,1
6136,max_ml,20,20,1,3,0.05,0.95,0.9128326064261038,25,0.0,1,0.0,1,0.0,1
6137,max_ml,20,20,1,3,0.05,0.95,0.8765945052754827,13,0.0,1,0.0,1,0.0,1
6138,max_ml,20,20,1,3,0.05,0.95,0.9057846790510506,9,1.0,1,1.0,1,1.0,1
6139,max_ml,20,20,1,3,0.05,0.95,0.9416171157979448,11,0.0,1,0.0,1,0.0,1
6140,max_ml,20,20,1,3,0.05,0.95,0.915461685643365,16,0.0,1,0.0,1,0.0,1
6141,max_ml,20,20,1,3,0.05,0.95,0.9116659476415788,13,0.0,1,0.0,1,0.0,1
6142,max_ml,20,20,1,3,0.05,0.95,0.9382087087154182,23,0.0,1,0.0,1,0.0,1
6143,max_ml,20,20,1,3,0.05,0.95,0.9445786959808572,28,0.0,1,0.0,1,0.0,1
6144,max_ml,20,20,1,3,0.05,0.95,0.9422261680771146,86,0.0,1,0.0,1,0.0,1
6145,max_ml,20,20,1,3,0.05,0.95,0.9487970693138448,45,0.0,1,0.0,1,0.0,1
6146,max_ml,20,20,1,3,0.05,0.95,0.8615071523880145,10,0.0,1,0.0,1,0.0,1
6147,max_ml,20,20,1,3,0.05,0.95,0.8912269726966942,7,1.0,1,1.0,1,1.0,1
6148,max_ml,20,20,1,3,0.05,0.95,0.904362280302927,16,0.0,1,0.0,1,0.0,1
6149,max_ml,20,20,1,3,0.05,0.95,0.9087628241032502,29,0.0,1,0.0,1,0.0,1
6150,max_ml,20,20,1,3,0.05,0.95,0.6315716429262435,4,1.0,1,1.0,1,1.0,1
6151,max_ml,20,20,1,3,0.05,0.95,0.9247112278316814,9,1.0,1,1.0,1,1.0,1
6152,max_ml,20,20,1,3,0.05,0.95,0.7846698335388927,8,1.0,1,1.0,1,1.0,1
6153,max_ml,20,20,1,3,0.05,0.95,0.7075103429939561,11,1.0,1,1.0,1,1.0,1
6154,max_ml,20,20,1,3,0.05,0.95,0.9340699798855172,54,0.0,1,0.0,1,0.0,1
6155,max_ml,20,20,1,3,0.05,0.95,0.9494096281065528,19,0.0,0,1.0,1,0.0,0
6156,max_ml,20,20,1,3,0.05,0.95,0.8596104502295527,4,1.0,1,1.0,1,1.0,1
6157,max_ml,20,20,1,3,0.05,0.95,0.925176331984578,24,0.0,1,0.0,1,0.0,1
6158,max_ml,20,20,1,3,0.05,0.95,0.9460098356425628,19,0.0,1,0.0,1,0.0,1
6159,max_ml,20,20,1,3,0.05,0.95,0.9004676141427912,6,1.0,1,1.0,1,1.0,1
6160,max_ml,20,20,1,3,0.05,0.95,0.8874273881579916,12,0.0,1,0.0,1,0.0,1
6161,max_ml,20,20,1,3,0.05,0.95,0.8569994011308047,8,1.0,1,1.0,1,1.0,1
6162,max_ml,20,20,1,3,0.05,0.95,0.9275564547797228,25,0.0,1,0.0,1,0.0,1
6163,max_ml,20,20,1,3,0.05,0.95,0.8877723813611722,26,0.0,1,0.0,1,0.0,1
6164,max_ml,20,20,1,3,0.05,0.95,0.9182105150271892,14,0.0,1,0.0,1,0.0,1
6165,max_ml,20,20,1,3,0.05,0.95,0.9456104385034344,24,0.0,1,0.0,1,0.0,1
6166,max_ml,20,20,1,3,0.05,0.95,0.9018242463113512,12,0.0,1,0.0,1,0.0,1
6167,max_ml,20,20,1,3,0.05,0.95,0.9153491989761549,14,0.0,1,0.0,1,0.0,1
6168,max_ml,20,20,1,3,0.05,0.95,0.7369422499094941,17,1.0,1,1.0,1,1.0,1
6169,max_ml,20,20,1,3,0.05,0.95,0.9170542906483118,9,0.0,1,0.0,1,0.0,1
6170,max_ml,20,20,1,3,0.05,0.95,0.899090705103933,15,0.0,1,0.0,1,0.0,1
6171,max_ml,20,20,1,3,0.05,0.95,0.92818158701539,12,0.0,1,0.0,1,0.0,1
6172,max_ml,20,20,1,3,0.05,0.95,0.9037663730667866,4,1.0,1,1.0,1,1.0,1
6173,max_ml,20,20,1,3,0.05,0.95,0.9186219078896168,17,0.0,1,0.0,1,0.0,1
6174,max_ml,20,20,1,3,0.05,0.95,0.939387249433154,16,0.0,1,0.0,1,0.0,1
6175,max_ml,20,20,1,3,0.05,0.95,0.9462876781737112,23,0.0,1,0.0,1,0.0,1
6176,max_ml,20,20,1,3,0.05,0.95,0.8712081057676127,11,0.0,1,0.0,1,0.0,1
6177,max_ml,20,20,1,3,0.05,0.95,0.9352695540816311,27,0.0,1,0.0,1,0.0,1
6178,max_ml,20,20,1,3,0.05,0.95,0.8744027634943349,11,0.0,1,0.0,1,0.0,1
6179,max_ml,20,20,1,3,0.05,0.95,0.9397852678043814,21,0.0,1,0.0,1,0.0,1
6180,max_ml,20,20,1,3,0.05,0.95,0.9088569283691064,10,0.0,1,0.0,1,0.0,1
6181,max_ml,20,20,1,3,0.05,0.95,0.9414982244356872,30,0.0,1,0.0,1,0.0,1
6182,max_ml,20,20,1,3,0.05,0.95,0.9205094816518632,21,0.0,1,0.0,1,0.0,1
6183,max_ml,20,20,1,3,0.05,0.95,0.8488992182648625,9,0.0,1,0.0,1,0.0,1
6184,max_ml,20,20,1,3,0.05,0.95,0.8069919169983547,6,1.0,1,1.0,1,1.0,1
6185,max_ml,20,20,1,3,0.05,0.95,0.9087927261632838,34,0.0,1,0.0,1,0.0,1
6186,max_ml,20,20,1,3,0.05,0.95,0.9373768487064484,18,0.0,1,0.0,1,0.0,1
6187,max_ml,20,20,1,3,0.05,0.95,0.936472439790806,19,0.0,1,0.0,1,0.0,1
6188,max_ml,20,20,1,3,0.05,0.95,0.8936367825111631,12,0.0,1,0.0,1,0.0,1
6189,max_ml,20,20,1,3,0.05,0.95,0.8338421213231569,5,1.0,1,1.0,1,1.0,1
6190,max_ml,20,20,1,3,0.05,0.95,0.7482677113111758,3,1.0,1,1.0,1,1.0,1
6191,max_ml,20,20,1,3,0.05,0.95,0.9272895762031818,12,0.0,0,1.0,1,1.0,1
6192,max_ml,20,20,1,3,0.05,0.95,0.900144479536966,11,0.0,0,1.0,1,0.0,0
6193,max_ml,20,20,1,3,0.05,0.95,0.8901937680503337,28,0.0,1,0.0,1,0.0,1
6194,max_ml,20,20,1,3,0.05,0.95,0.9082625859914192,4,1.0,1,1.0,1,1.0,1
6195,max_ml,20,20,1,3,0.05,0.95,0.923884061966845,48,0.0,1,0.0,1,0.0,1
6196,max_ml,20,20,1,3,0.05,0.95,0.942318046666106,28,0.0,1,0.0,1,0.0,1
6197,max_ml,20,20,1,3,0.05,0.95,0.9424800563446472,9,1.0,1,1.0,1,1.0,1
6198,max_ml,20,20,1,3,0.05,0.95,0.9466595369223074,31,0.0,1,0.0,1,0.0,1
6199,max_ml,20,20,1,3,0.05,0.95,0.8466234830197022,11,1.0,1,1.0,1,1.0,1
6200,max_ml,20,20,1,3,0.05,0.95,0.8978041571520576,20,0.0,1,0.0,1,0.0,1
6201,max_ml,20,20,1,3,0.05,0.95,0.9125737403653096,6,1.0,1,1.0,1,1.0,1
6202,max_ml,20,20,1,3,0.05,0.95,0.9458938351144184,29,0.0,1,0.0,1,0.0,1
6203,max_ml,20,20,1,3,0.05,0.95,0.94636089293154,42,0.0,1,0.0,1,0.0,1
6204,max_ml,20,20,1,3,0.05,0.95,0.8944686215272061,5,1.0,1,1.0,1,1.0,1
6205,max_ml,20,20,1,3,0.05,0.95,0.8985025574809785,11,0.0,1,0.0,1,0.0,1
6206,max_ml,20,20,1,3,0.05,0.95,0.9488477378284484,16,0.0,1,0.0,1,0.0,1
6207,max_ml,20,20,1,3,0.05,0.95,0.7739524680514195,5,1.0,1,1.0,1,1.0,1
6208,max_ml,20,20,1,3,0.05,0.95,0.8900097691519453,12,1.0,1,0.0,0,0.0,0
6209,max_ml,20,20,1,3,0.05,0.95,0.9462772773457157,31,0.0,1,0.0,1,0.0,1
6210,max_ml,20,20,1,3,0.05,0.95,0.915309308632692,6,1.0,1,1.0,1,1.0,1
6211,max_ml,20,20,1,3,0.05,0.95,0.9431040806372584,16,0.0,1,0.0,1,0.0,1
6212,max_ml,20,20,1,3,0.05,0.95,0.8888095258629913,9,1.0,1,1.0,1,1.0,1
6213,max_ml,20,20,1,3,0.05,0.95,0.9175528194257336,20,0.0,1,0.0,1,0.0,1
6214,max_ml,20,20,1,3,0.05,0.95,0.9198712243945032,17,0.0,1,0.0,1,0.0,1
6215,max_ml,20,20,1,3,0.05,0.95,0.8974982154346522,42,0.0,1,0.0,1,0.0,1
6216,max_ml,20,20,1,3,0.05,0.95,0.922975991978116,7,1.0,1,1.0,1,0.0,0
6217,max_ml,20,20,1,3,0.05,0.95,0.8760859187427129,13,0.0,1,0.0,1,0.0,1
6218,max_ml,20,20,1,3,0.05,0.95,0.9011025357432206,15,0.0,1,0.0,1,0.0,1
6219,max_ml,20,20,1,3,0.05,0.95,0.8776539921105744,8,1.0,1,1.0,1,1.0,1
6220,max_ml,20,20,1,3,0.05,0.95,0.9079843606375132,9,1.0,1,1.0,1,1.0,1
6221,max_ml,20,20,1,3,0.05,0.95,0.9200826651094236,9,0.0,0,0.0,0,1.0,1
6222,max_ml,20,20,1,3,0.05,0.95,0.9443900562183284,15,0.0,1,0.0,1,0.0,1
6223,max_ml,20,20,1,3,0.05,0.95,0.9166221826364191,13,0.0,1,0.0,1,0.0,1
6224,max_ml,20,20,1,3,0.05,0.95,0.9081908791120188,6,1.0,1,1.0,1,1.0,1
6225,max_ml,20,20,1,3,0.05,0.95,0.9004149207130618,13,0.0,1,0.0,1,0.0,1
6226,max_ml,20,20,1,3,0.05,0.95,0.948150756971224,9,0.0,1,0.0,1,0.0,1
6227,max_ml,20,20,1,3,0.05,0.95,0.947475374846043,8,1.0,1,1.0,1,1.0,1
6228,max_ml,20,20,1,3,0.05,0.95,0.9012508963250684,18,0.0,0,0.0,0,1.0,1
6229,max_ml,20,20,1,3,0.05,0.95,0.8687070505245053,6,1.0,1,1.0,1,1.0,1
6230,max_ml,20,20,1,3,0.05,0.95,0.9390037663418742,22,0.0,1,0.0,1,0.0,1
6231,max_ml,20,20,1,3,0.05,0.95,0.9397152664671846,29,0.0,1,0.0,1,0.0,1
6232,max_ml,20,20,1,3,0.05,0.95,0.937033169616812,9,0.0,1,0.0,1,0.0,1
6233,max_ml,20,20,1,3,0.05,0.95,0.925358342050208,9,0.0,1,0.0,1,0.0,1
6234,max_ml,20,20,1,3,0.05,0.95,0.9157626195198284,16,0.0,1,0.0,1,0.0,1
6235,max_ml,20,20,1,3,0.05,0.95,0.9332563885817148,50,0.0,1,0.0,1,0.0,1
6236,max_ml,20,20,1,3,0.05,0.95,0.8939782304812125,11,0.0,0,1.0,1,1.0,1
6237,max_ml,20,20,1,3,0.05,0.95,0.8689588917466842,17,0.0,1,0.0,1,0.0,1
6238,max_ml,20,20,1,3,0.05,0.95,0.9193615371991988,11,0.0,1,0.0,1,0.0,1
6239,max_ml,20,20,1,3,0.05,0.95,0.9201628064002786,20,0.0,1,0.0,1,0.0,1
6240,max_ml,20,20,1,3,0.05,0.95,0.945808362942978,21,0.0,1,0.0,1,0.0,1
6241,max_ml,20,20,1,3,0.05,0.95,0.8821868087621624,9,1.0,1,1.0,1,1.0,1
6242,max_ml,20,20,1,3,0.05,0.95,0.8825136780538895,37,0.0,1,0.0,1,0.0,1
6243,max_ml,20,20,1,3,0.05,0.95,0.928965322349088,10,1.0,1,1.0,1,1.0,1
6244,max_ml,20,20,1,3,0.05,0.95,0.9139292070772296,13,0.0,1,0.0,1,0.0,1
6245,max_ml,20,20,1,3,0.05,0.95,0.9105417870420406,13,0.0,0,1.0,1,1.0,1
6246,max_ml,20,20,1,3,0.05,0.95,0.9487134494041362,25,0.0,1,0.0,1,0.0,1
6247,max_ml,20,20,1,3,0.05,0.95,0.9260203099162286,10,0.0,1,0.0,1,0.0,1
6248,max_ml,20,20,1,3,0.05,0.95,0.9230728195163664,33,0.0,1,0.0,1,0.0,1
6249,max_ml,20,20,1,3,0.05,0.95,0.7264322063820949,10,1.0,1,1.0,1,1.0,1
6250,max_ml,20,20,1,3,0.05,0.95,0.9439659847021908,20,0.0,1,0.0,1,0.0,1
6251,max_ml,20,20,1,3,0.05,0.95,0.8790872962802109,18,0.0,1,0.0,1,0.0,1
6252,max_ml,20,20,1,3,0.05,0.95,0.8962786115262296,8,1.0,1,1.0,1,1.0,1
6253,max_ml,20,20,1,3,0.05,0.95,0.8609756276768326,8,0.0,1,0.0,1,0.0,1
6254,max_ml,20,20,1,3,0.05,0.95,0.9247073658818048,39,0.0,1,0.0,1,0.0,1
6255,max_ml,20,20,1,3,0.05,0.95,0.8539671794738759,18,0.0,1,0.0,1,0.0,1
6256,max_ml,20,20,1,3,0.05,0.95,0.9124790139859816,21,0.0,1,0.0,1,0.0,1
6257,max_ml,20,20,1,3,0.05,0.95,0.6737116992706262,10,0.0,0,1.0,1,1.0,1
6258,max_ml,20,20,1,3,0.05,0.95,0.9133611910286408,21,1.0,1,1.0,1,1.0,1
6259,max_ml,20,20,1,3,0.05,0.95,0.8768987369215067,20,0.0,1,0.0,1,0.0,1
6260,max_ml,20,20,1,3,0.05,0.95,0.8946107161113073,6,1.0,1,1.0,1,1.0,1
6261,max_ml,20,20,1,3,0.05,0.95,0.9020958788964432,13,0.0,1,0.0,1,0.0,1
6262,max_ml,20,20,1,3,0.05,0.95,0.9338823389363954,14,0.0,1,0.0,1,0.0,1
6263,max_ml,20,20,1,3,0.05,0.95,0.9246797246243909,21,0.0,1,0.0,1,0.0,1
6264,max_ml,20,20,1,3,0.05,0.95,0.8791154919997631,9,0.0,1,0.0,1,0.0,1
6265,max_ml,20,20,1,3,0.05,0.95,0.9412713520416154,24,0.0,1,0.0,1,0.0,1
6266,max_ml,20,20,1,3,0.05,0.95,0.8702580449657187,14,0.0,1,0.0,1,0.0,1
6267,max_ml,20,20,1,3,0.05,0.95,0.8884521677121827,17,0.0,1,0.0,1,0.0,1
6268,max_ml,20,20,1,3,0.05,0.95,0.9460541673163184,19,0.0,1,0.0,1,0.0,1
6269,max_ml,20,20,1,3,0.05,0.95,0.8845523271879119,14,1.0,1,1.0,1,1.0,1
6270,max_ml,20,20,1,3,0.05,0.95,0.8559328750401307,8,1.0,1,1.0,1,1.0,1
6271,max_ml,20,20,1,3,0.05,0.95,0.8396512804133813,10,0.0,1,0.0,1,0.0,1
6272,max_ml,20,20,1,3,0.05,0.95,0.8402946161111382,7,1.0,1,1.0,1,1.0,1
6273,max_ml,20,20,1,3,0.05,0.95,0.9155631372855046,13,0.0,1,0.0,1,0.0,1
6274,max_ml,20,20,1,3,0.05,0.95,0.9296506585287998,27,0.0,1,0.0,1,0.0,1
6275,max_ml,20,20,1,3,0.05,0.95,0.9417010982348004,15,0.0,1,0.0,1,0.0,1
6276,max_ml,20,20,1,3,0.05,0.95,0.9258699841379108,40,0.0,1,0.0,1,0.0,1
6277,max_ml,20,20,1,3,0.05,0.95,0.9166727586721494,25,0.0,1,0.0,1,0.0,1
6278,max_ml,20,20,1,3,0.05,0.95,0.8908928663218578,17,0.0,1,0.0,1,0.0,1
6279,max_ml,20,20,1,3,0.05,0.95,0.8184393637678417,20,0.0,1,0.0,1,0.0,1
6280,max_ml,20,20,1,3,0.05,0.95,0.8550250413763162,12,0.0,1,0.0,1,0.0,1
6281,max_ml,20,20,1,3,0.05,0.95,0.9251506765776766,36,0.0,1,0.0,1,0.0,1
6282,max_ml,20,20,1,3,0.05,0.95,0.924546948025459,24,0.0,1,0.0,1,0.0,1
6283,max_ml,20,20,1,3,0.05,0.95,0.905300403620886,5,1.0,1,1.0,1,1.0,1
6284,max_ml,20,20,1,3,0.05,0.95,0.9300209291983428,10,0.0,1,0.0,1,0.0,1
6285,max_ml,20,20,1,3,0.05,0.95,0.8815181586138426,15,0.0,1,0.0,1,0.0,1
6286,max_ml,20,20,1,3,0.05,0.95,0.7679059641379364,12,0.0,0,0.0,0,1.0,1
6287,max_ml,20,20,1,3,0.05,0.95,0.7177195790590056,5,1.0,1,1.0,1,1.0,1
6288,max_ml,20,20,1,3,0.05,0.95,0.9392108288919307,13,1.0,1,1.0,1,1.0,1
6289,max_ml,20,20,1,3,0.05,0.95,0.9467772088389236,18,0.0,1,0.0,1,0.0,1
6290,max_ml,20,20,1,3,0.05,0.95,0.922498646944544,34,0.0,1,0.0,1,0.0,1
6291,max_ml,20,20,1,3,0.05,0.95,0.8621703317662861,6,1.0,1,1.0,1,1.0,1
6292,max_ml,20,20,1,3,0.05,0.95,0.9299797264948488,22,0.0,1,0.0,1,0.0,1
6293,max_ml,20,20,1,3,0.05,0.95,0.8484364099266619,23,0.0,1,0.0,1,0.0,1
6294,max_ml,20,20,1,3,0.05,0.95,0.8825705100796918,41,0.0,1,0.0,1,0.0,1
6295,max_ml,20,20,1,3,0.05,0.95,0.8374511274786914,13,1.0,1,1.0,1,1.0,1
6296,max_ml,20,20,1,3,0.05,0.95,0.9277621235200152,17,0.0,1,0.0,1,0.0,1
6297,max_ml,20,20,1,3,0.05,0.95,0.8822832076636736,9,0.0,0,1.0,1,1.0,1
6298,max_ml,20,20,1,3,0.05,0.95,0.8675433932068567,6,1.0,1,1.0,1,1.0,1
6299,max_ml,20,20,1,3,0.05,0.95,0.9277957594061614,15,0.0,1,0.0,1,0.0,1
6300,max_ml,20,20,1,3,0.05,0.95,0.9450040617063696,8,1.0,1,0.0,0,1.0,1
6301,max_ml,20,20,1,3,0.05,0.95,0.9263671232514096,11,0.0,1,0.0,1,0.0,1
6302,max_ml,20,20,1,3,0.05,0.95,0.8886800452441735,8,0.0,1,0.0,1,0.0,1
6303,max_ml,20,20,1,3,0.05,0.95,0.9368396683329108,23,0.0,1,0.0,1,0.0,1
6304,max_ml,20,20,1,3,0.05,0.95,0.8973381838080272,10,0.0,1,0.0,1,0.0,1
6305,max_ml,20,20,1,3,0.05,0.95,0.834306794266429,18,1.0,1,1.0,1,1.0,1
6306,max_ml,20,20,1,3,0.05,0.95,0.9492676697386844,17,0.0,0,1.0,1,1.0,1
6307,max_ml,20,20,1,3,0.05,0.95,0.9337066613992564,14,0.0,1,0.0,1,0.0,1
6308,max_ml,20,20,1,3,0.05,0.95,0.9493702896564734,32,0.0,1,0.0,1,0.0,1
6309,max_ml,20,20,1,3,0.05,0.95,0.924878608438662,27,0.0,1,0.0,1,0.0,1
6310,max_ml,20,20,1,3,0.05,0.95,0.9334178104536028,13,0.0,1,0.0,1,0.0,1
6311,max_ml,20,20,1,3,0.05,0.95,0.857799372434518,11,0.0,0,0.0,0,1.0,1
6312,max_ml,20,20,1,3,0.05,0.95,0.8749288647385265,7,1.0,1,1.0,1,0.0,0
6313,max_ml,20,20,1,3,0.05,0.95,0.9131527094038978,6,1.0,1,1.0,1,1.0,1
6314,max_ml,20,20,1,3,0.05,0.95,0.9268234762250284,11,0.0,1,0.0,1,0.0,1
6315,max_ml,20,20,1,3,0.05,0.95,0.92190296540245,17,0.0,0,1.0,1,1.0,1
6316,max_ml,20,20,1,3,0.05,0.95,0.7999721978760406,7,1.0,1,1.0,1,1.0,1
6317,max_ml,20,20,1,3,0.05,0.95,0.9325847260193354,12,0.0,1,0.0,1,0.0,1
6318,max_ml,20,20,1,3,0.05,0.95,0.9425581491430643,15,0.0,1,0.0,1,0.0,1
6319,max_ml,20,20,1,3,0.05,0.95,0.9205766255173632,13,0.0,1,0.0,1,0.0,1
6320,max_ml,20,20,1,3,0.05,0.95,0.875226147097665,12,0.0,1,0.0,1,0.0,1
6321,max_ml,20,20,1,3,0.05,0.95,0.8688824002161453,14,0.0,0,1.0,1,1.0,1
6322,max_ml,20,20,1,3,0.05,0.95,0.9477333429412552,22,0.0,1,0.0,1,0.0,1
6323,max_ml,20,20,1,3,0.05,0.95,0.935487374218392,38,0.0,1,0.0,1,0.0,1
6324,max_ml,20,20,1,3,0.05,0.95,0.9359833593940646,22,0.0,1,0.0,1,0.0,1
6325,max_ml,20,20,1,3,0.05,0.95,0.9437523825431424,14,0.0,1,0.0,1,0.0,1
6326,max_ml,20,20,1,3,0.05,0.95,0.6914996100406166,5,1.0,1,1.0,1,1.0,1
6327,max_ml,20,20,1,3,0.05,0.95,0.9491796189128544,56,0.0,1,0.0,1,0.0,1
6328,max_ml,20,20,1,3,0.05,0.95,0.8907916765884129,5,1.0,1,1.0,1,1.0,1
6329,max_ml,20,20,1,3,0.05,0.95,0.8987115004606009,9,1.0,1,1.0,1,1.0,1
6330,max_ml,20,20,1,3,0.05,0.95,0.691425623289263,5,1.0,1,1.0,1,1.0,1
6331,max_ml,20,20,1,3,0.05,0.95,0.9091028461237488,14,0.0,1,0.0,1,0.0,1
6332,max_ml,20,20,1,3,0.05,0.95,0.8842946228612887,12,0.0,1,0.0,1,0.0,1
6333,max_ml,20,20,1,3,0.05,0.95,0.8334994334582169,8,1.0,1,1.0,1,1.0,1
6334,max_ml,20,20,1,3,0.05,0.95,0.8789864566757799,20,0.0,1,0.0,1,0.0,1
6335,max_ml,20,20,1,3,0.05,0.95,0.8812600292332597,9,1.0,1,1.0,1,1.0,1
6336,max_ml,20,20,1,3,0.05,0.95,0.9491226737793488,16,0.0,1,0.0,1,0.0,1
6337,max_ml,20,20,1,3,0.05,0.95,0.9432771315720792,46,0.0,1,0.0,1,0.0,1
6338,max_ml,20,20,1,3,0.05,0.95,0.9293337272200244,9,0.0,0,1.0,1,1.0,1
6339,max_ml,20,20,1,3,0.05,0.95,0.9444855910212528,26,0.0,1,0.0,1,0.0,1
6340,max_ml,20,20,1,3,0.05,0.95,0.9304603610655188,12,0.0,1,0.0,1,0.0,1
6341,max_ml,20,20,1,3,0.05,0.95,0.8837981007807102,23,0.0,1,0.0,1,0.0,1
6342,max_ml,20,20,1,3,0.05,0.95,0.8575400591736136,7,1.0,1,1.0,1,1.0,1
6343,max_ml,20,20,1,3,0.05,0.95,0.9358463387011188,18,0.0,1,0.0,1,0.0,1
6344,max_ml,20,20,1,3,0.05,0.95,0.8116461736548738,15,0.0,0,0.0,0,1.0,1
6345,max_ml,20,20,1,3,0.05,0.95,0.9475094376839006,8,1.0,1,1.0,1,0.0,0
6346,max_ml,20,20,1,3,0.05,0.95,0.9036129251817312,47,0.0,1,0.0,1,0.0,1
6347,max_ml,20,20,1,3,0.05,0.95,0.933711319117219,23,0.0,1,0.0,1,0.0,1
6348,max_ml,20,20,1,3,0.05,0.95,0.849869493527628,12,0.0,1,0.0,1,0.0,1
6349,max_ml,20,20,1,3,0.05,0.95,0.8868947195430212,10,0.0,1,0.0,1,0.0,1
6350,max_ml,20,20,1,3,0.05,0.95,0.9374272219717688,32,0.0,1,0.0,1,0.0,1
6351,max_ml,20,20,1,3,0.05,0.95,0.8844266927778137,26,0.0,1,0.0,1,0.0,1
6352,max_ml,20,20,1,3,0.05,0.95,0.9116741837781216,12,0.0,1,0.0,1,0.0,1
6353,max_ml,20,20,1,3,0.05,0.95,0.9166732827649484,26,0.0,1,0.0,1,0.0,1
6354,max_ml,20,20,1,3,0.05,0.95,0.9473243431932632,36,0.0,1,0.0,1,0.0,1
6355,max_ml,20,20,1,3,0.05,0.95,0.9299689197467776,10,1.0,1,1.0,1,1.0,1
6356,max_ml,20,20,1,3,0.05,0.95,0.9255430032229246,15,0.0,1,0.0,1,0.0,1
6357,max_ml,20,20,1,3,0.05,0.95,0.9401857157380774,17,0.0,1,0.0,1,0.0,1
6358,max_ml,20,20,1,3,0.05,0.95,0.9334254655106876,62,0.0,1,0.0,1,0.0,1
6359,max_ml,20,20,1,3,0.05,0.95,0.9199533738691672,12,0.0,1,0.0,1,0.0,1
6360,max_ml,20,20,1,3,0.05,0.95,0.8601216567235475,20,0.0,1,0.0,1,0.0,1
6361,max_ml,20,20,1,3,0.05,0.95,0.9206875941646924,19,0.0,1,0.0,1,0.0,1
6362,max_ml,20,20,1,3,0.05,0.95,0.8966977906146343,32,0.0,1,0.0,1,0.0,1
6363,max_ml,20,20,1,3,0.05,0.95,0.8766496983227994,9,0.0,1,0.0,1,0.0,1
6364,max_ml,20,20,1,3,0.05,0.95,0.9140041305318592,22,0.0,1,0.0,1,0.0,1
6365,max_ml,20,20,1,3,0.05,0.95,0.7688584791672164,5,1.0,1,1.0,1,1.0,1
6366,max_ml,20,20,1,3,0.05,0.95,0.9405689807161292,7,1.0,1,1.0,1,1.0,1
6367,max_ml,20,20,1,3,0.05,0.95,0.8610215732590855,11,0.0,1,0.0,1,0.0,1
6368,max_ml,20,20,1,3,0.05,0.95,0.864591602706889,9,0.0,1,0.0,1,0.0,1
6369,max_ml,20,20,1,3,0.05,0.95,0.9231835347245252,6,1.0,1,1.0,1,1.0,1
6370,max_ml,20,20,1,3,0.05,0.95,0.8462507078644015,8,1.0,1,1.0,1,1.0,1
6371,max_ml,20,20,1,3,0.05,0.95,0.904375121246112,17,0.0,1,0.0,1,0.0,1
6372,max_ml,20,20,1,3,0.05,0.95,0.8270903710282809,16,0.0,1,0.0,1,0.0,1
6373,max_ml,20,20,1,3,0.05,0.95,0.9481321726583803,44,0.0,1,0.0,1,0.0,1
6374,max_ml,20,20,1,3,0.05,0.95,0.8915063015837944,14,0.0,1,0.0,1,0.0,1
6375,max_ml,20,20,1,3,0.05,0.95,0.9136158696093172,13,0.0,1,0.0,1,0.0,1
6376,max_ml,20,20,1,3,0.05,0.95,0.9311572683831248,31,0.0,1,0.0,1,0.0,1
6377,max_ml,20,20,1,3,0.05,0.95,0.9324379755147092,10,0.0,1,0.0,1,0.0,1
6378,max_ml,20,20,1,3,0.05,0.95,0.8310482270349863,7,1.0,1,1.0,1,1.0,1
6379,max_ml,20,20,1,3,0.05,0.95,0.9308459359857874,20,0.0,1,0.0,1,0.0,1
6380,max_ml,20,20,1,3,0.05,0.95,0.9243505500679332,11,0.0,1,0.0,1,0.0,1
6381,max_ml,20,20,1,3,0.05,0.95,0.9095331471759232,19,0.0,1,0.0,1,0.0,1
6382,max_ml,20,20,1,3,0.05,0.95,0.8752368819948847,8,1.0,1,1.0,1,0.0,0
6383,max_ml,20,20,1,3,0.05,0.95,0.9329889934861704,12,0.0,1,0.0,1,0.0,1
6384,max_ml,20,20,1,3,0.05,0.95,0.8951572591430721,6,1.0,1,1.0,1,1.0,1
6385,max_ml,20,20,1,3,0.05,0.95,0.8892653235823424,8,1.0,1,1.0,1,1.0,1
6386,max_ml,20,20,1,3,0.05,0.95,0.8177613172884832,7,0.0,1,0.0,1,0.0,1
6387,max_ml,20,20,1,3,0.05,0.95,0.8411680695370168,18,0.0,1,0.0,1,0.0,1
6388,max_ml,20,20,1,3,0.05,0.95,0.9305484712544716,21,0.0,0,1.0,1,0.0,0
6389,max_ml,20,20,1,3,0.05,0.95,0.91776961470296,5,1.0,1,1.0,1,1.0,1
6390,max_ml,20,20,1,3,0.05,0.95,0.9112763314819884,7,1.0,1,1.0,1,1.0,1
6391,max_ml,20,20,1,3,0.05,0.95,0.9122022993636658,7,1.0,1,0.0,0,0.0,0
6392,max_ml,20,20,1,3,0.05,0.95,0.8925079176758304,6,1.0,1,1.0,1,1.0,1
6393,max_ml,20,20,1,3,0.05,0.95,0.9193428553477642,4,1.0,1,1.0,1,1.0,1
6394,max_ml,20,20,1,3,0.05,0.95,0.934280335694012,53,0.0,1,0.0,1,0.0,1
6395,max_ml,20,20,1,3,0.05,0.95,0.9432215899091276,26,0.0,1,0.0,1,0.0,1
6396,max_ml,20,20,1,3,0.05,0.95,0.9034578781108044,12,0.0,1,0.0,1,0.0,1
6397,max_ml,20,20,1,3,0.05,0.95,0.9252959567367248,16,0.0,1,0.0,1,0.0,1
6398,max_ml,20,20,1,3,0.05,0.95,0.8996654335232126,12,0.0,0,1.0,1,1.0,1
6399,max_ml,20,20,1,3,0.05,0.95,0.8750199692504774,19,0.0,1,0.0,1,0.0,1
6400,max_ml,20,20,1,3,0.05,0.95,0.8982460373099721,15,1.0,1,1.0,1,1.0,1
6401,max_ml,20,20,1,3,0.05,0.95,0.8941661606495452,16,1.0,1,1.0,1,1.0,1
6402,max_ml,20,20,1,3,0.05,0.95,0.8769067673018816,13,0.0,1,0.0,1,0.0,1
6403,max_ml,20,20,1,3,0.05,0.95,0.8816945577239447,26,0.0,1,0.0,1,0.0,1
6404,max_ml,20,20,1,3,0.05,0.95,0.8306922262771625,13,0.0,1,0.0,1,0.0,1
6405,max_ml,20,20,1,3,0.05,0.95,0.923799767313542,20,0.0,1,0.0,1,0.0,1
6406,max_ml,20,20,1,3,0.05,0.95,0.8777979861332459,11,0.0,0,0.0,0,1.0,1
6407,max_ml,20,20,1,3,0.05,0.95,0.9464462331110112,12,0.0,1,0.0,1,0.0,1
6408,max_ml,20,20,1,3,0.05,0.95,0.9157519457899836,30,0.0,1,0.0,1,0.0,1
6409,max_ml,20,20,1,3,0.05,0.95,0.7746196143016723,7,1.0,1,1.0,1,1.0,1
6410,max_ml,20,20,1,3,0.05,0.95,0.8993298200973059,21,0.0,1,0.0,1,0.0,1
6411,max_ml,20,20,1,3,0.05,0.95,0.9495654530448522,15,0.0,1,0.0,1,0.0,1
6412,max_ml,20,20,1,3,0.05,0.95,0.9444218402765115,16,0.0,0,0.0,0,1.0,1
6413,max_ml,20,20,1,3,0.05,0.95,0.9391502362954972,7,1.0,1,1.0,1,1.0,1
6414,max_ml,20,20,1,3,0.05,0.95,0.932544566396197,18,0.0,1,0.0,1,0.0,1
6415,max_ml,20,20,1,3,0.05,0.95,0.9027412611545512,12,0.0,0,0.0,0,1.0,1
6416,max_ml,20,20,1,3,0.05,0.95,0.9268554299570932,9,0.0,1,0.0,1,0.0,1
6417,max_ml,20,20,1,3,0.05,0.95,0.9427063852537312,25,0.0,1,0.0,1,0.0,1
6418,max_ml,20,20,1,3,0.05,0.95,0.9418779487988872,11,0.0,1,0.0,1,0.0,1
6419,max_ml,20,20,1,3,0.05,0.95,0.8706936368691911,16,0.0,1,0.0,1,0.0,1
6420,max_ml,20,20,1,3,0.05,0.95,0.9454454745716016,43,0.0,1,0.0,1,0.0,1
6421,max_ml,20,20,1,3,0.05,0.95,0.9246987982410758,15,0.0,1,0.0,1,0.0,1
6422,max_ml,20,20,1,3,0.05,0.95,0.9335549301138408,8,1.0,1,1.0,1,1.0,1
6423,max_ml,20,20,1,3,0.05,0.95,0.8663346117342372,6,1.0,1,1.0,1,1.0,1
6424,max_ml,20,20,1,3,0.05,0.95,0.9144093884955934,8,1.0,1,1.0,1,0.0,0
6425,max_ml,20,20,1,3,0.05,0.95,0.8983251697126028,12,0.0,1,0.0,1,0.0,1
6426,max_ml,20,20,1,3,0.05,0.95,0.8694902387908452,16,0.0,0,1.0,1,1.0,1
6427,max_ml,20,20,1,3,0.05,0.95,0.9094727498184204,6,1.0,1,1.0,1,1.0,1
6428,max_ml,20,20,1,3,0.05,0.95,0.8749226117376381,6,1.0,1,1.0,1,1.0,1
6429,max_ml,20,20,1,3,0.05,0.95,0.9314164360594428,31,0.0,1,0.0,1,0.0,1
6430,max_ml,20,20,1,3,0.05,0.95,0.9384047816776242,30,0.0,1,0.0,1,0.0,1
6431,max_ml,20,20,1,3,0.05,0.95,0.9270999033738804,22,0.0,1,0.0,1,0.0,1
6432,max_ml,20,20,1,3,0.05,0.95,0.9425645265298966,8,0.0,1,0.0,1,0.0,1
6433,max_ml,20,20,1,3,0.05,0.95,0.8915702218913834,18,0.0,1,0.0,1,0.0,1
6434,max_ml,20,20,1,3,0.05,0.95,0.9040715073278976,9,0.0,1,0.0,1,0.0,1
6435,max_ml,20,20,1,3,0.05,0.95,0.8883482773594994,16,0.0,1,0.0,1,0.0,1
6436,max_ml,20,20,1,3,0.05,0.95,0.9218613593365428,12,0.0,1,0.0,1,0.0,1
6437,max_ml,20,20,1,3,0.05,0.95,0.9430126111206129,11,0.0,1,0.0,1,0.0,1
6438,max_ml,20,20,1,3,0.05,0.95,0.922369105899235,5,1.0,1,1.0,1,1.0,1
6439,max_ml,20,20,1,3,0.05,0.95,0.9313075817477704,8,1.0,1,1.0,1,1.0,1
6440,max_ml,20,20,1,3,0.05,0.95,0.8449050607579718,9,0.0,0,1.0,1,0.0,0
6441,max_ml,20,20,1,3,0.05,0.95,0.9112460671885536,12,0.0,0,1.0,1,1.0,1
6442,max_ml,20,20,1,3,0.05,0.95,0.9361129647063572,15,0.0,1,0.0,1,0.0,1
6443,max_ml,20,20,1,3,0.05,0.95,0.7891911723122196,7,1.0,1,1.0,1,1.0,1
6444,max_ml,20,20,1,3,0.05,0.95,0.93873258724458,25,0.0,1,0.0,1,0.0,1
6445,max_ml,20,20,1,3,0.05,0.95,0.9400848914061722,43,0.0,1,0.0,1,0.0,1
6446,max_ml,20,20,1,3,0.05,0.95,0.8970278126046756,8,0.0,1,0.0,1,0.0,1
6447,max_ml,20,20,1,3,0.05,0.95,0.9398957961195205,6,1.0,1,1.0,1,1.0,1
6448,max_ml,20,20,1,3,0.05,0.95,0.9289067506375496,18,0.0,1,0.0,1,0.0,1
6449,max_ml,20,20,1,3,0.05,0.95,0.8700052589996977,20,0.0,1,0.0,1,0.0,1
6450,max_ml,20,20,1,3,0.05,0.95,0.8919327937714993,6,1.0,1,1.0,1,1.0,1
6451,max_ml,20,20,1,3,0.05,0.95,0.8313486896774872,6,1.0,1,1.0,1,1.0,1
6452,max_ml,20,20,1,3,0.05,0.95,0.9493292193748962,31,0.0,1,0.0,1,0.0,1
6453,max_ml,20,20,1,3,0.05,0.95,0.87740887762206,8,0.0,1,0.0,1,0.0,1
6454,max_ml,20,20,1,3,0.05,0.95,0.6645102250552107,6,1.0,1,1.0,1,1.0,1
6455,max_ml,20,20,1,3,0.05,0.95,0.900865309513595,17,0.0,1,0.0,1,0.0,1
6456,max_ml,20,20,1,3,0.05,0.95,0.948864286220961,23,0.0,1,0.0,1,0.0,1
6457,max_ml,20,20,1,3,0.05,0.95,0.9096689923531092,5,1.0,1,1.0,1,1.0,1
6458,max_ml,20,20,1,3,0.05,0.95,0.94590055213238,3,1.0,1,1.0,1,1.0,1
6459,max_ml,20,20,1,3,0.05,0.95,0.8864760633319569,8,0.0,1,0.0,1,0.0,1
6460,max_ml,20,20,1,3,0.05,0.95,0.874326809289467,7,1.0,1,1.0,1,1.0,1
6461,max_ml,20,20,1,3,0.05,0.95,0.829552766868981,15,0.0,1,0.0,1,0.0,1
6462,max_ml,20,20,1,3,0.05,0.95,0.8872141490381009,17,0.0,1,0.0,1,0.0,1
6463,max_ml,20,20,1,3,0.05,0.95,0.8988067180619853,17,0.0,0,0.0,0,1.0,1
6464,max_ml,20,20,1,3,0.05,0.95,0.9256232317614826,21,0.0,1,0.0,1,0.0,1
6465,max_ml,20,20,1,3,0.05,0.95,0.938707406351278,31,0.0,1,0.0,1,0.0,1
6466,max_ml,20,20,1,3,0.05,0.95,0.9462656362902728,27,0.0,0,0.0,0,1.0,1
6467,max_ml,20,20,1,3,0.05,0.95,0.9252615683279024,67,0.0,1,0.0,1,0.0,1
6468,max_ml,20,20,1,3,0.05,0.95,0.9320277837612444,76,0.0,1,0.0,1,0.0,1
6469,max_ml,20,20,1,3,0.05,0.95,0.912071588364879,8,1.0,1,1.0,1,1.0,1
6470,max_ml,20,20,1,3,0.05,0.95,0.8536989286939584,8,0.0,0,1.0,1,1.0,1
6471,max_ml,20,20,1,3,0.05,0.95,0.8987290558144183,7,1.0,1,1.0,1,0.0,0
6472,max_ml,20,20,1,3,0.05,0.95,0.7925219473662215,5,1.0,1,1.0,1,1.0,1
6473,max_ml,20,20,1,3,0.05,0.95,0.91443624306123,16,0.0,1,0.0,1,0.0,1
6474,max_ml,20,20,1,3,0.05,0.95,0.8981108521863728,25,0.0,1,0.0,1,0.0,1
6475,max_ml,20,20,1,3,0.05,0.95,0.9114706619469936,22,0.0,1,0.0,1,0.0,1
6476,max_ml,20,20,1,3,0.05,0.95,0.9171750366999885,27,0.0,1,0.0,1,0.0,1
6477,max_ml,20,20,1,3,0.05,0.95,0.9374213762682808,26,0.0,1,0.0,1,0.0,1
6478,max_ml,20,20,1,3,0.05,0.95,0.9403691223073032,41,0.0,1,0.0,1,0.0,1
6479,max_ml,20,20,1,3,0.05,0.95,0.8374503824310953,12,0.0,1,0.0,1,0.0,1
6480,max_ml,20,20,1,3,0.05,0.95,0.9365472931140656,15,0.0,1,0.0,1,0.0,1
6481,max_ml,20,20,1,3,0.05,0.95,0.8908495853601432,55,0.0,1,0.0,1,0.0,1
6482,max_ml,20,20,1,3,0.05,0.95,0.8541610214540984,10,1.0,1,1.0,1,1.0,1
6483,max_ml,20,20,1,3,0.05,0.95,0.88816476891341,38,0.0,1,0.0,1,0.0,1
6484,max_ml,20,20,1,3,0.05,0.95,0.9272106741473836,10,0.0,1,0.0,1,0.0,1
6485,max_ml,20,20,1,3,0.05,0.95,0.9470336287157112,21,0.0,1,0.0,1,0.0,1
6486,max_ml,20,20,1,3,0.05,0.95,0.9187569208130572,15,0.0,1,0.0,1,0.0,1
6487,max_ml,20,20,1,3,0.05,0.95,0.945978773854349,29,0.0,1,0.0,1,0.0,1
6488,max_ml,20,20,1,3,0.05,0.95,0.9258734660294344,12,0.0,1,0.0,1,0.0,1
6489,max_ml,20,20,1,3,0.05,0.95,0.8770088331915258,9,0.0,1,0.0,1,0.0,1
6490,max_ml,20,20,1,3,0.05,0.95,0.9442824104473614,17,0.0,0,0.0,0,1.0,1
6491,max_ml,20,20,1,3,0.05,0.95,0.9063140128914916,25,0.0,1,0.0,1,0.0,1
6492,max_ml,20,20,1,3,0.05,0.95,0.9149855661653218,14,0.0,1,0.0,1,0.0,1
6493,max_ml,20,20,1,3,0.05,0.95,0.9419607920315172,12,0.0,1,0.0,1,0.0,1
6494,max_ml,20,20,1,3,0.05,0.95,0.9037027423713868,24,0.0,1,0.0,1,0.0,1
6495,max_ml,20,20,1,3,0.05,0.95,0.8610010109754653,10,0.0,1,0.0,1,0.0,1
6496,max_ml,20,20,1,3,0.05,0.95,0.8941298891839027,20,0.0,1,0.0,1,0.0,1
6497,max_ml,20,20,1,3,0.05,0.95,0.9441722201221028,12,0.0,1,0.0,1,0.0,1
6498,max_ml,20,20,1,3,0.05,0.95,0.774384289089795,5,1.0,1,1.0,1,1.0,1
6499,max_ml,20,20,1,3,0.05,0.95,0.9269478431772312,19,0.0,1,0.0,1,0.0,1
6500,max_ml,20,20,1,3,0.05,0.95,0.9158978636509852,26,0.0,1,0.0,1,0.0,1
6501,max_ml,20,20,1,3,0.05,0.95,0.8903654352071722,25,0.0,1,0.0,1,0.0,1
6502,max_ml,20,20,1,3,0.05,0.95,0.9009167200573628,9,0.0,0,1.0,1,0.0,0
6503,max_ml,20,20,1,3,0.05,0.95,0.8338639635845714,19,0.0,1,0.0,1,0.0,1
6504,max_ml,20,20,1,3,0.05,0.95,0.9334851447566888,16,0.0,1,0.0,1,0.0,1
6505,max_ml,20,20,1,3,0.05,0.95,0.8418292566845378,14,0.0,1,0.0,1,0.0,1
6506,max_ml,20,20,1,3,0.05,0.95,0.9031368722136104,8,0.0,0,1.0,1,0.0,0
6507,max_ml,20,20,1,3,0.05,0.95,0.9353445093494726,37,0.0,1,0.0,1,0.0,1
6508,max_ml,20,20,1,3,0.05,0.95,0.9306729225798348,13,0.0,1,0.0,1,0.0,1
6509,max_ml,20,20,1,3,0.05,0.95,0.9339800305209428,7,1.0,1,1.0,1,1.0,1
6510,max_ml,20,20,1,3,0.05,0.95,0.921373887633976,56,0.0,1,0.0,1,0.0,1
6511,max_ml,20,20,1,3,0.05,0.95,0.9489800237022836,23,0.0,1,0.0,1,0.0,1
6512,max_ml,20,20,1,3,0.05,0.95,0.9051293001806328,24,0.0,1,0.0,1,0.0,1
6513,max_ml,20,20,1,3,0.05,0.95,0.9098511660686728,8,1.0,1,1.0,1,1.0,1
6514,max_ml,20,20,1,3,0.05,0.95,0.9326745025958478,24,0.0,1,0.0,1,0.0,1
6515,max_ml,20,20,1,3,0.05,0.95,0.9286105304093188,29,0.0,1,0.0,1,0.0,1
6516,max_ml,20,20,1,3,0.05,0.95,0.8805898046999919,17,0.0,1,0.0,1,0.0,1
6517,max_ml,20,20,1,3,0.05,0.95,0.94465201273512,7,1.0,1,0.0,0,0.0,0
6518,max_ml,20,20,1,3,0.05,0.95,0.7688097121272682,6,1.0,1,1.0,1,1.0,1
6519,max_ml,20,20,1,3,0.05,0.95,0.8526386546136142,4,1.0,1,1.0,1,1.0,1
6520,max_ml,20,20,1,3,0.05,0.95,0.9208056077785686,8,1.0,1,1.0,1,1.0,1
6521,max_ml,20,20,1,3,0.05,0.95,0.9494000520508212,20,0.0,1,0.0,1,0.0,1
6522,max_ml,20,20,1,3,0.05,0.95,0.8650975807887525,14,0.0,1,0.0,1,0.0,1
6523,max_ml,20,20,1,3,0.05,0.95,0.9006654150109951,17,0.0,1,0.0,1,0.0,1
6524,max_ml,20,20,1,3,0.05,0.95,0.9171938656314828,17,0.0,1,0.0,1,0.0,1
6525,max_ml,20,20,1,3,0.05,0.95,0.9224059488799976,22,0.0,1,0.0,1,0.0,1
6526,max_ml,20,20,1,3,0.05,0.95,0.8524393020298022,6,1.0,1,1.0,1,1.0,1
6527,max_ml,20,20,1,3,0.05,0.95,0.9309887847472716,46,0.0,1,0.0,1,0.0,1
6528,max_ml,20,20,1,3,0.05,0.95,0.8980707125077059,12,0.0,1,0.0,1,0.0,1
6529,max_ml,20,20,1,3,0.05,0.95,0.9333140520431528,19,0.0,1,0.0,1,0.0,1
6530,max_ml,20,20,1,3,0.05,0.95,0.7098914318180604,7,1.0,1,1.0,1,1.0,1
6531,max_ml,20,20,1,3,0.05,0.95,0.8348366295229706,12,0.0,0,1.0,1,1.0,1
6532,max_ml,20,20,1,3,0.05,0.95,0.8888196955710146,19,0.0,1,0.0,1,0.0,1
6533,max_ml,20,20,1,3,0.05,0.95,0.9051198061272616,5,1.0,1,1.0,1,1.0,1
6534,max_ml,20,20,1,3,0.05,0.95,0.8771366126381888,11,1.0,1,1.0,1,1.0,1
6535,max_ml,20,20,1,3,0.05,0.95,0.8720362779048408,11,0.0,0,0.0,0,1.0,1
6536,max_ml,20,20,1,3,0.05,0.95,0.94578348006103,60,0.0,1,0.0,1,0.0,1
6537,max_ml,20,20,1,3,0.05,0.95,0.8812236626765396,16,0.0,1,0.0,1,0.0,1
6538,max_ml,20,20,1,3,0.05,0.95,0.916665248023435,9,0.0,0,1.0,1,0.0,0
6539,max_ml,20,20,1,3,0.05,0.95,0.9117999568987144,16,0.0,1,0.0,1,0.0,1
6540,max_ml,20,20,1,3,0.05,0.95,0.9233984561188668,22,0.0,1,0.0,1,0.0,1
6541,max_ml,20,20,1,3,0.05,0.95,0.9182734896003109,22,0.0,1,0.0,1,0.0,1
6542,max_ml,20,20,1,3,0.05,0.95,0.9009397964487712,9,1.0,1,1.0,1,1.0,1
6543,max_ml,20,20,1,3,0.05,0.95,0.9376754123688334,26,0.0,1,0.0,1,0.0,1
6544,max_ml,20,20,1,3,0.05,0.95,0.949476957724866,95,0.0,1,0.0,1,0.0,1
6545,max_ml,20,20,1,3,0.05,0.95,0.9490259088903676,32,0.0,1,0.0,1,0.0,1
6546,max_ml,20,20,1,3,0.05,0.95,0.8595202418672769,17,0.0,1,0.0,1,0.0,1
6547,max_ml,20,20,1,3,0.05,0.95,0.9407988258832496,17,0.0,0,0.0,0,1.0,1
6548,max_ml,20,20,1,3,0.05,0.95,0.8029882330568026,13,0.0,1,0.0,1,0.0,1
6549,max_ml,20,20,1,3,0.05,0.95,0.9282327539166156,17,0.0,1,0.0,1,0.0,1
6550,max_ml,20,20,1,3,0.05,0.95,0.8318554237043946,13,1.0,1,0.0,0,0.0,0
6551,max_ml,20,20,1,3,0.05,0.95,0.944569731334588,14,0.0,1,0.0,1,0.0,1
6552,max_ml,20,20,1,3,0.05,0.95,0.9409206598955908,5,1.0,1,1.0,1,1.0,1
6553,max_ml,20,20,1,3,0.05,0.95,0.915455634714397,11,1.0,1,1.0,1,1.0,1
6554,max_ml,20,20,1,3,0.05,0.95,0.8649159992904428,9,1.0,1,1.0,1,1.0,1
6555,max_ml,20,20,1,3,0.05,0.95,0.9458308510111252,29,0.0,1,0.0,1,0.0,1
6556,max_ml,20,20,1,3,0.05,0.95,0.917799986184942,7,1.0,1,1.0,1,1.0,1
6557,max_ml,20,20,1,3,0.05,0.95,0.9325104375262588,7,1.0,1,1.0,1,1.0,1
6558,max_ml,20,20,1,3,0.05,0.95,0.8032643419667331,16,0.0,1,0.0,1,0.0,1
6559,max_ml,20,20,1,3,0.05,0.95,0.9185217449434796,9,0.0,1,0.0,1,0.0,1
6560,max_ml,20,20,1,3,0.05,0.95,0.904018925447554,19,0.0,1,0.0,1,0.0,1
6561,max_ml,20,20,1,3,0.05,0.95,0.9316884264514128,16,0.0,1,0.0,1,0.0,1
6562,max_ml,20,20,1,3,0.05,0.95,0.891385056501228,10,1.0,1,1.0,1,1.0,1
6563,max_ml,20,20,1,3,0.05,0.95,0.8405767081111333,15,0.0,1,0.0,1,0.0,1
6564,max_ml,20,20,1,3,0.05,0.95,0.8210202508899074,8,0.0,1,0.0,1,0.0,1
6565,max_ml,20,20,1,3,0.05,0.95,0.8494647845214405,9,1.0,1,1.0,1,1.0,1
6566,max_ml,20,20,1,3,0.05,0.95,0.8764719692816326,5,1.0,1,1.0,1,1.0,1
6567,max_ml,20,20,1,3,0.05,0.95,0.9160798591145444,29,0.0,1,0.0,1,0.0,1
6568,max_ml,20,20,1,3,0.05,0.95,0.9379766594031276,21,0.0,1,0.0,1,0.0,1
6569,max_ml,20,20,1,3,0.05,0.95,0.853613783190979,11,1.0,1,1.0,1,1.0,1
6570,max_ml,20,20,1,3,0.05,0.95,0.8798343909322708,23,0.0,1,0.0,1,0.0,1
6571,max_ml,20,20,1,3,0.05,0.95,0.9376790578805064,45,0.0,1,0.0,1,0.0,1
6572,max_ml,20,20,1,3,0.05,0.95,0.8336429562846693,12,0.0,1,0.0,1,0.0,1
6573,max_ml,20,20,1,3,0.05,0.95,0.89326542589266,5,1.0,1,1.0,1,1.0,1
6574,max_ml,20,20,1,3,0.05,0.95,0.8502170164404019,7,1.0,1,1.0,1,1.0,1
6575,max_ml,20,20,1,3,0.05,0.95,0.9382383216729948,14,0.0,1,0.0,1,0.0,1
6576,max_ml,20,20,1,3,0.05,0.95,0.935312546008546,20,0.0,1,0.0,1,0.0,1
6577,max_ml,20,20,1,3,0.05,0.95,0.9354718113262984,19,0.0,1,0.0,1,0.0,1
6578,max_ml,20,20,1,3,0.05,0.95,0.9133297422128244,6,1.0,1,1.0,1,1.0,1
6579,max_ml,20,20,1,3,0.05,0.95,0.8535109455531634,21,0.0,1,0.0,1,0.0,1
6580,max_ml,20,20,1,3,0.05,0.95,0.937741733033501,30,0.0,1,0.0,1,0.0,1
6581,max_ml,20,20,1,3,0.05,0.95,0.9294473828059052,27,0.0,1,0.0,1,0.0,1
6582,max_ml,20,20,1,3,0.05,0.95,0.9379294639390184,17,0.0,1,0.0,1,0.0,1
6583,max_ml,20,20,1,3,0.05,0.95,0.9032680382106826,7,1.0,1,1.0,1,0.0,0
6584,max_ml,20,20,1,3,0.05,0.95,0.9151759535905132,37,0.0,1,0.0,1,0.0,1
6585,max_ml,20,20,1,3,0.05,0.95,0.917135362072484,6,1.0,1,1.0,1,1.0,1
6586,max_ml,20,20,1,3,0.05,0.95,0.8602095084282148,13,0.0,0,1.0,1,1.0,1
6587,max_ml,20,20,1,3,0.05,0.95,0.8970013082724897,13,0.0,1,0.0,1,0.0,1
6588,max_ml,20,20,1,3,0.05,0.95,0.928666762625882,9,1.0,1,1.0,1,1.0,1
6589,max_ml,20,20,1,3,0.05,0.95,0.9305763792780104,18,0.0,1,0.0,1,0.0,1
6590,max_ml,20,20,1,3,0.05,0.95,0.936422893365936,19,0.0,1,0.0,1,0.0,1
6591,max_ml,20,20,1,3,0.05,0.95,0.9071458166069584,3,1.0,1,1.0,1,1.0,1
6592,max_ml,20,20,1,3,0.05,0.95,0.8703187578655114,14,0.0,0,1.0,1,1.0,1
6593,max_ml,20,20,1,3,0.05,0.95,0.7380371645011924,5,1.0,1,1.0,1,1.0,1
6594,max_ml,20,20,1,3,0.05,0.95,0.8727612415216257,4,1.0,1,1.0,1,1.0,1
6595,max_ml,20,20,1,3,0.05,0.95,0.9125681048731488,6,1.0,1,1.0,1,0.0,0
6596,max_ml,20,20,1,3,0.05,0.95,0.841571030329907,14,0.0,1,0.0,1,0.0,1
6597,max_ml,20,20,1,3,0.05,0.95,0.9422336362263872,29,0.0,1,0.0,1,0.0,1
6598,max_ml,20,20,1,3,0.05,0.95,0.9161978260430298,11,0.0,0,1.0,1,0.0,0
6599,max_ml,20,20,1,3,0.05,0.95,0.9035027118873592,12,0.0,1,0.0,1,0.0,1
6600,max_ml,20,20,1,3,0.05,0.95,0.9226633021091204,21,0.0,1,0.0,1,0.0,1
6601,max_ml,20,20,1,3,0.05,0.95,0.9270856013196036,17,0.0,1,0.0,1,0.0,1
6602,max_ml,20,20,1,3,0.05,0.95,0.937314395420234,38,0.0,1,0.0,1,0.0,1
6603,max_ml,20,20,1,3,0.05,0.95,0.9185343238406488,17,0.0,1,0.0,1,0.0,1
6604,max_ml,20,20,1,3,0.05,0.95,0.9466919376004036,24,0.0,1,0.0,1,0.0,1
6605,max_ml,20,20,1,3,0.05,0.95,0.827342181147785,15,0.0,0,1.0,1,0.0,0
6606,max_ml,20,20,1,3,0.05,0.95,0.8848160709492602,10,0.0,1,0.0,1,0.0,1
6607,max_ml,20,20,1,3,0.05,0.95,0.9146660436808484,15,0.0,1,0.0,1,0.0,1
6608,max_ml,20,20,1,3,0.05,0.95,0.8729388846140297,15,0.0,1,0.0,1,0.0,1
6609,max_ml,20,20,1,3,0.05,0.95,0.8951483485981266,10,0.0,1,0.0,1,0.0,1
6610,max_ml,20,20,1,3,0.05,0.95,0.8461641585537196,7,1.0,1,1.0,1,1.0,1
6611,max_ml,20,20,1,3,0.05,0.95,0.9425891726304428,19,0.0,1,0.0,1,0.0,1
6612,max_ml,20,20,1,3,0.05,0.95,0.8629985185534202,8,1.0,1,1.0,1,1.0,1
6613,max_ml,20,20,1,3,0.05,0.95,0.926934051800566,7,1.0,1,1.0,1,1.0,1
6614,max_ml,20,20,1,3,0.05,0.95,0.9274020660088768,11,1.0,1,1.0,1,1.0,1
6615,max_ml,20,20,1,3,0.05,0.95,0.91168174370434,6,1.0,1,1.0,1,1.0,1
6616,max_ml,20,20,1,3,0.05,0.95,0.9451304713592033,14,0.0,1,0.0,1,0.0,1
6617,max_ml,20,20,1,3,0.05,0.95,0.9072712296998842,17,0.0,1,0.0,1,0.0,1
6618,max_ml,20,20,1,3,0.05,0.95,0.936084103254176,42,0.0,1,0.0,1,0.0,1
6619,max_ml,20,20,1,3,0.05,0.95,0.934099686797672,15,0.0,1,0.0,1,0.0,1
6620,max_ml,20,20,1,3,0.05,0.95,0.927786420439786,9,1.0,1,1.0,1,1.0,1
6621,max_ml,20,20,1,3,0.05,0.95,0.9345792678799952,10,0.0,1,0.0,1,0.0,1
6622,max_ml,20,20,1,3,0.05,0.95,0.9358493262440046,18,0.0,1,0.0,1,0.0,1
6623,max_ml,20,20,1,3,0.05,0.95,0.928777711673542,4,1.0,1,1.0,1,1.0,1
6624,max_ml,20,20,1,3,0.05,0.95,0.9192694852596044,35,0.0,1,0.0,1,0.0,1
6625,max_ml,20,20,1,3,0.05,0.95,0.9491277960041388,15,0.0,1,0.0,1,0.0,1
6626,max_ml,20,20,1,3,0.05,0.95,0.9436245463854276,28,0.0,1,0.0,1,0.0,1
6627,max_ml,20,20,1,3,0.05,0.95,0.9347193473497132,21,0.0,1,0.0,1,0.0,1
6628,max_ml,20,20,1,3,0.05,0.95,0.9229477254774976,9,1.0,1,1.0,1,0.0,0
6629,max_ml,20,20,1,3,0.05,0.95,0.9172918751650372,49,0.0,1,0.0,1,0.0,1
6630,max_ml,20,20,1,3,0.05,0.95,0.932223960178475,17,0.0,1,0.0,1,0.0,1
6631,max_ml,20,20,1,3,0.05,0.95,0.8742556434324248,10,0.0,1,0.0,1,0.0,1
6632,max_ml,20,20,1,3,0.05,0.95,0.9360187561472892,67,0.0,1,0.0,1,0.0,1
6633,max_ml,20,20,1,3,0.05,0.95,0.9339146174281568,20,0.0,1,0.0,1,0.0,1
6634,max_ml,20,20,1,3,0.05,0.95,0.8573171202672396,12,0.0,1,0.0,1,0.0,1
6635,max_ml,20,20,1,3,0.05,0.95,0.92250682607728,20,0.0,1,0.0,1,0.0,1
6636,max_ml,20,20,1,3,0.05,0.95,0.9260641489386552,9,0.0,1,0.0,1,0.0,1
6637,max_ml,20,20,1,3,0.05,0.95,0.9313302674693352,15,0.0,0,1.0,1,0.0,0
6638,max_ml,20,20,1,3,0.05,0.95,0.9240095135983296,13,0.0,1,0.0,1,0.0,1
6639,max_ml,20,20,1,3,0.05,0.95,0.9185045981365606,13,0.0,1,0.0,1,0.0,1
6640,max_ml,20,20,1,3,0.05,0.95,0.9400939533048004,9,0.0,1,0.0,1,0.0,1
6641,max_ml,20,20,1,3,0.05,0.95,0.7813525096221009,8,1.0,1,1.0,1,1.0,1
6642,max_ml,20,20,1,3,0.05,0.95,0.9053539072137607,43,0.0,1,0.0,1,0.0,1
6643,max_ml,20,20,1,3,0.05,0.95,0.9194731184721788,6,1.0,1,1.0,1,1.0,1
6644,max_ml,20,20,1,3,0.05,0.95,0.9454096416716108,26,0.0,1,0.0,1,0.0,1
6645,max_ml,20,20,1,3,0.05,0.95,0.9223832431688505,6,1.0,1,1.0,1,0.0,0
6646,max_ml,20,20,1,3,0.05,0.95,0.9247808832275768,19,0.0,1,0.0,1,0.0,1
6647,max_ml,20,20,1,3,0.05,0.95,0.8598119754362407,12,0.0,1,0.0,1,0.0,1
6648,max_ml,20,20,1,3,0.05,0.95,0.948051278641486,83,0.0,1,0.0,1,0.0,1
6649,max_ml,20,20,1,3,0.05,0.95,0.8579814398673911,12,0.0,1,0.0,1,0.0,1
6650,max_ml,20,20,1,3,0.05,0.95,0.8935271064827456,7,1.0,1,1.0,1,1.0,1
6651,max_ml,20,20,1,3,0.05,0.95,0.9062122067676034,14,0.0,0,1.0,1,1.0,1
6652,max_ml,20,20,1,3,0.05,0.95,0.9191184698725378,11,1.0,1,1.0,1,1.0,1
6653,max_ml,20,20,1,3,0.05,0.95,0.9372023838244964,5,1.0,1,1.0,1,1.0,1
6654,max_ml,20,20,1,3,0.05,0.95,0.8992181565440488,19,0.0,1,0.0,1,0.0,1
6655,max_ml,20,20,1,3,0.05,0.95,0.9450977447146528,26,0.0,1,0.0,1,0.0,1
6656,max_ml,20,20,1,3,0.05,0.95,0.9163465509100168,25,0.0,1,0.0,1,0.0,1
6657,max_ml,20,20,1,3,0.05,0.95,0.9368265353176868,5,1.0,1,1.0,1,1.0,1
6658,max_ml,20,20,1,3,0.05,0.95,0.9390264129812228,28,0.0,1,0.0,1,0.0,1
6659,max_ml,20,20,1,3,0.05,0.95,0.9066932203450576,28,0.0,1,0.0,1,0.0,1
6660,max_ml,20,20,1,3,0.05,0.95,0.7974877461463282,5,1.0,1,1.0,1,1.0,1
6661,max_ml,20,20,1,3,0.05,0.95,0.9284220881060176,22,0.0,1,0.0,1,0.0,1
6662,max_ml,20,20,1,3,0.05,0.95,0.8392779691388185,11,0.0,0,1.0,1,1.0,1
6663,max_ml,20,20,1,3,0.05,0.95,0.9368036773584364,23,0.0,1,0.0,1,0.0,1
6664,max_ml,20,20,1,3,0.05,0.95,0.9438358209175118,10,1.0,1,1.0,1,1.0,1
6665,max_ml,20,20,1,3,0.05,0.95,0.9170738022253582,15,0.0,1,0.0,1,0.0,1
6666,max_ml,20,20,1,3,0.05,0.95,0.9348391648031904,9,1.0,1,1.0,1,1.0,1
6667,max_ml,20,20,1,3,0.05,0.95,0.8370716887564227,7,1.0,1,1.0,1,1.0,1
6668,max_ml,20,20,1,3,0.05,0.95,0.9447677433318524,31,0.0,1,0.0,1,0.0,1
6669,max_ml,20,20,1,3,0.05,0.95,0.8905335495921188,8,0.0,1,0.0,1,0.0,1
6670,max_ml,20,20,1,3,0.05,0.95,0.9348110287035712,18,0.0,1,0.0,1,0.0,1
6671,max_ml,20,20,1,3,0.05,0.95,0.8816864897478517,3,1.0,1,1.0,1,1.0,1
6672,max_ml,20,20,1,3,0.05,0.95,0.9364737961352818,10,1.0,1,1.0,1,0.0,0
6673,max_ml,20,20,1,3,0.05,0.95,0.9479638658410248,12,0.0,1,0.0,1,0.0,1
6674,max_ml,20,20,1,3,0.05,0.95,0.9360194741667855,40,0.0,1,0.0,1,0.0,1
6675,max_ml,20,20,1,3,0.05,0.95,0.9045588451738698,15,0.0,1,0.0,1,0.0,1
6676,max_ml,20,20,1,3,0.05,0.95,0.933871158081349,15,0.0,1,0.0,1,0.0,1
6677,max_ml,20,20,1,3,0.05,0.95,0.9154868675474904,14,0.0,1,0.0,1,0.0,1
6678,max_ml,20,20,1,3,0.05,0.95,0.8925670755587358,13,1.0,1,0.0,0,0.0,0
6679,max_ml,20,20,1,3,0.05,0.95,0.9486801315094384,10,0.0,0,1.0,1,0.0,0
6680,max_ml,20,20,1,3,0.05,0.95,0.9385271903210436,31,0.0,1,0.0,1,0.0,1
6681,max_ml,20,20,1,3,0.05,0.95,0.9106865257187868,7,1.0,1,1.0,1,1.0,1
6682,max_ml,20,20,1,3,0.05,0.95,0.9150360379114664,22,0.0,1,0.0,1,0.0,1
6683,max_ml,20,20,1,3,0.05,0.95,0.919042736896191,4,1.0,1,1.0,1,1.0,1
6684,max_ml,20,20,1,3,0.05,0.95,0.9438849143365678,20,0.0,1,0.0,1,0.0,1
6685,max_ml,20,20,1,3,0.05,0.95,0.8794083983880524,23,0.0,1,0.0,1,0.0,1
6686,max_ml,20,20,1,3,0.05,0.95,0.9432196203247616,17,0.0,1,0.0,1,0.0,1
6687,max_ml,20,20,1,3,0.05,0.95,0.8965194735335743,6,1.0,1,1.0,1,1.0,1
6688,max_ml,20,20,1,3,0.05,0.95,0.9377363728015612,28,0.0,1,0.0,1,0.0,1
6689,max_ml,20,20,1,3,0.05,0.95,0.8608443509554378,8,1.0,1,1.0,1,0.0,0
6690,max_ml,20,20,1,3,0.05,0.95,0.9499129902528004,6,1.0,1,1.0,1,1.0,1
6691,max_ml,20,20,1,3,0.05,0.95,0.9261487641100644,13,0.0,1,0.0,1,0.0,1
6692,max_ml,20,20,1,3,0.05,0.95,0.9255789962933114,16,0.0,0,0.0,0,1.0,1
6693,max_ml,20,20,1,3,0.05,0.95,0.9288675507759614,22,0.0,1,0.0,1,0.0,1
6694,max_ml,20,20,1,3,0.05,0.95,0.9236270940097324,18,0.0,1,0.0,1,0.0,1
6695,max_ml,20,20,1,3,0.05,0.95,0.9005705781954477,10,0.0,1,0.0,1,0.0,1
6696,max_ml,20,20,1,3,0.05,0.95,0.906451560731808,13,0.0,1,0.0,1,0.0,1
6697,max_ml,20,20,1,3,0.05,0.95,0.908539464790048,9,0.0,1,0.0,1,0.0,1
6698,max_ml,20,20,1,3,0.05,0.95,0.9232124367539324,45,0.0,1,0.0,1,0.0,1
6699,max_ml,20,20,1,3,0.05,0.95,0.9225380351386484,10,1.0,1,1.0,1,1.0,1
6700,max_ml,20,20,1,3,0.05,0.95,0.8939470626509439,4,1.0,1,1.0,1,1.0,1
6701,max_ml,20,20,1,3,0.05,0.95,0.9043488453935182,5,1.0,1,1.0,1,1.0,1
6702,max_ml,20,20,1,3,0.05,0.95,0.9026011180179602,18,0.0,1,0.0,1,0.0,1
6703,max_ml,20,20,1,3,0.05,0.95,0.9283163667089472,11,0.0,1,0.0,1,0.0,1
6704,max_ml,20,20,1,3,0.05,0.95,0.9478527980282722,25,0.0,1,0.0,1,0.0,1
6705,max_ml,20,20,1,3,0.05,0.95,0.9423270375234132,10,0.0,1,0.0,1,0.0,1
6706,max_ml,20,20,1,3,0.05,0.95,0.9430252420418452,11,0.0,1,0.0,1,0.0,1
6707,max_ml,20,20,1,3,0.05,0.95,0.9426029684753044,62,0.0,1,0.0,1,0.0,1
6708,max_ml,20,20,1,3,0.05,0.95,0.9318216188404246,14,0.0,1,0.0,1,0.0,1
6709,max_ml,20,20,1,3,0.05,0.95,0.9455471834535608,10,0.0,1,0.0,1,0.0,1
6710,max_ml,20,20,1,3,0.05,0.95,0.9401954189890986,14,0.0,1,0.0,1,0.0,1
6711,max_ml,20,20,1,3,0.05,0.95,0.8808311783519821,6,1.0,1,1.0,1,1.0,1
6712,max_ml,20,20,1,3,0.05,0.95,0.878614109729729,11,0.0,1,0.0,1,0.0,1
6713,max_ml,20,20,1,3,0.05,0.95,0.9453632019435076,16,0.0,1,0.0,1,0.0,1
6714,max_ml,20,20,1,3,0.05,0.95,0.9318971184676133,16,0.0,1,0.0,1,0.0,1
6715,max_ml,20,20,1,3,0.05,0.95,0.8990755090932204,23,0.0,1,0.0,1,0.0,1
6716,max_ml,20,20,1,3,0.05,0.95,0.8812806280919,10,0.0,1,0.0,1,0.0,1
6717,max_ml,20,20,1,3,0.05,0.95,0.9336106365922524,7,1.0,1,1.0,1,0.0,0
6718,max_ml,20,20,1,3,0.05,0.95,0.909285105621699,8,1.0,1,1.0,1,1.0,1
6719,max_ml,20,20,1,3,0.05,0.95,0.9039519883142436,13,0.0,1,0.0,1,0.0,1
6720,max_ml,20,20,1,3,0.05,0.95,0.9470444720234495,16,0.0,1,0.0,1,0.0,1
6721,max_ml,20,20,1,3,0.05,0.95,0.869086451331404,8,0.0,1,0.0,1,0.0,1
6722,max_ml,20,20,1,3,0.05,0.95,0.7252277244752106,7,1.0,1,1.0,1,1.0,1
6723,max_ml,20,20,1,3,0.05,0.95,0.9495193008174658,57,0.0,1,0.0,1,0.0,1
6724,max_ml,20,20,1,3,0.05,0.95,0.8484571268809461,10,0.0,1,0.0,1,0.0,1
6725,max_ml,20,20,1,3,0.05,0.95,0.9058359534015892,10,0.0,1,0.0,1,0.0,1
6726,max_ml,20,20,1,3,0.05,0.95,0.7296217339424846,10,0.0,0,1.0,1,1.0,1
6727,max_ml,20,20,1,3,0.05,0.95,0.903556701925454,19,0.0,1,0.0,1,0.0,1
6728,max_ml,20,20,1,3,0.05,0.95,0.908370479455948,22,0.0,1,0.0,1,0.0,1
6729,max_ml,20,20,1,3,0.05,0.95,0.9013699740675578,6,1.0,1,1.0,1,1.0,1
6730,max_ml,20,20,1,3,0.05,0.95,0.9313721431037824,4,1.0,1,1.0,1,1.0,1
6731,max_ml,20,20,1,3,0.05,0.95,0.8964674495059106,20,0.0,1,0.0,1,0.0,1
6732,max_ml,20,20,1,3,0.05,0.95,0.9241971461889344,42,0.0,1,0.0,1,0.0,1
6733,max_ml,20,20,1,3,0.05,0.95,0.9443332816006296,9,0.0,1,0.0,1,0.0,1
6734,max_ml,20,20,1,3,0.05,0.95,0.9433999187178252,9,0.0,1,0.0,1,0.0,1
6735,max_ml,20,20,1,3,0.05,0.95,0.8615987031635821,6,1.0,1,1.0,1,1.0,1
6736,max_ml,20,20,1,3,0.05,0.95,0.9251674817030456,12,0.0,0,1.0,1,1.0,1
6737,max_ml,20,20,1,3,0.05,0.95,0.9225265342998732,13,0.0,0,0.0,0,1.0,1
6738,max_ml,20,20,1,3,0.05,0.95,0.9121132315718222,10,0.0,1,0.0,1,0.0,1
6739,max_ml,20,20,1,3,0.05,0.95,0.929451186917036,13,0.0,1,0.0,1,0.0,1
6740,max_ml,20,20,1,3,0.05,0.95,0.9193360274185516,13,0.0,1,0.0,1,0.0,1
6741,max_ml,20,20,1,3,0.05,0.95,0.9050111524126752,9,0.0,1,0.0,1,0.0,1
6742,max_ml,20,20,1,3,0.05,0.95,0.945343678709934,9,0.0,1,0.0,1,0.0,1
6743,max_ml,20,20,1,3,0.05,0.95,0.946715915142056,10,1.0,1,1.0,1,1.0,1
6744,max_ml,20,20,1,3,0.05,0.95,0.8855620283711781,18,1.0,1,1.0,1,1.0,1
6745,max_ml,20,20,1,3,0.05,0.95,0.940633313853018,10,0.0,0,1.0,1,0.0,0
6746,max_ml,20,20,1,3,0.05,0.95,0.9444471503580264,21,0.0,1,0.0,1,0.0,1
6747,max_ml,20,20,1,3,0.05,0.95,0.938136888630964,10,0.0,1,0.0,1,0.0,1
6748,max_ml,20,20,1,3,0.05,0.95,0.9232314306201364,10,0.0,1,0.0,1,0.0,1
6749,max_ml,20,20,1,3,0.05,0.95,0.9415431840417896,24,0.0,1,0.0,1,0.0,1
6750,max_ml,20,20,1,3,0.05,0.95,0.8643974474284009,12,0.0,1,0.0,1,0.0,1
6751,max_ml,20,20,1,3,0.05,0.95,0.8987746116627697,17,0.0,1,0.0,1,0.0,1
6752,max_ml,20,20,1,3,0.05,0.95,0.8604448652183763,8,1.0,1,1.0,1,1.0,1
6753,max_ml,20,20,1,3,0.05,0.95,0.7325858995221042,11,1.0,1,1.0,1,1.0,1
6754,max_ml,20,20,1,3,0.05,0.95,0.9102534055817614,21,0.0,1,0.0,1,0.0,1
6755,max_ml,20,20,1,3,0.05,0.95,0.9400898897136228,38,0.0,1,0.0,1,0.0,1
6756,max_ml,20,20,1,3,0.05,0.95,0.9310788744711918,19,0.0,1,0.0,1,0.0,1
6757,max_ml,20,20,1,3,0.05,0.95,0.8755034372927036,23,0.0,1,0.0,1,0.0,1
6758,max_ml,20,20,1,3,0.05,0.95,0.8032726490419323,8,0.0,1,0.0,1,0.0,1
6759,max_ml,20,20,1,3,0.05,0.95,0.8917171352085346,17,0.0,1,0.0,1,0.0,1
6760,max_ml,20,20,1,3,0.05,0.95,0.9193987074956536,25,0.0,1,0.0,1,0.0,1
6761,max_ml,20,20,1,3,0.05,0.95,0.9200448757549488,5,1.0,1,1.0,1,1.0,1
6762,max_ml,20,20,1,3,0.05,0.95,0.91851272770313,6,1.0,1,1.0,1,1.0,1
6763,max_ml,20,20,1,3,0.05,0.95,0.948423179540256,15,0.0,1,0.0,1,0.0,1
6764,max_ml,20,20,1,3,0.05,0.95,0.933787495221758,25,0.0,1,0.0,1,0.0,1
6765,max_ml,20,20,1,3,0.05,0.95,0.9080267811167438,55,0.0,1,0.0,1,0.0,1
6766,max_ml,20,20,1,3,0.05,0.95,0.7679743810070372,10,0.0,1,0.0,1,0.0,1
6767,max_ml,20,20,1,3,0.05,0.95,0.9499609062532356,39,0.0,1,0.0,1,0.0,1
6768,max_ml,20,20,1,3,0.05,0.95,0.8832993151593747,8,1.0,1,0.0,0,0.0,0
6769,max_ml,20,20,1,3,0.05,0.95,0.7422882289239385,4,1.0,1,1.0,1,1.0,1
6770,max_ml,20,20,1,3,0.05,0.95,0.9378058376970922,9,1.0,1,0.0,0,0.0,0
6771,max_ml,20,20,1,3,0.05,0.95,0.8687449909621593,8,0.0,1,0.0,1,0.0,1
6772,max_ml,20,20,1,3,0.05,0.95,0.9010460153948088,5,1.0,1,1.0,1,1.0,1
6773,max_ml,20,20,1,3,0.05,0.95,0.9413385461054954,38,0.0,1,0.0,1,0.0,1
6774,max_ml,20,20,1,3,0.05,0.95,0.8983982255400695,26,0.0,1,0.0,1,0.0,1
6775,max_ml,20,20,1,3,0.05,0.95,0.9395545325289908,16,0.0,1,0.0,1,0.0,1
6776,max_ml,20,20,1,3,0.05,0.95,0.914976762474228,27,0.0,1,0.0,1,0.0,1
6777,max_ml,20,20,1,3,0.05,0.95,0.9447311445095036,16,0.0,1,0.0,1,0.0,1
6778,max_ml,20,20,1,3,0.05,0.95,0.9036925693785708,7,1.0,1,1.0,1,0.0,0
6779,max_ml,20,20,1,3,0.05,0.95,0.9492086720114378,68,0.0,1,0.0,1,0.0,1
6780,max_ml,20,20,1,3,0.05,0.95,0.8651823555914033,11,0.0,0,1.0,1,1.0,1
6781,max_ml,20,20,1,3,0.05,0.95,0.879561133727696,11,1.0,1,1.0,1,1.0,1
6782,max_ml,20,20,1,3,0.05,0.95,0.8382110835774593,6,1.0,1,1.0,1,1.0,1
6783,max_ml,20,20,1,3,0.05,0.95,0.8248712056427696,6,0.0,1,0.0,1,0.0,1
6784,max_ml,20,20,1,3,0.05,0.95,0.9051980332580548,9,0.0,1,0.0,1,0.0,1
6785,max_ml,20,20,1,3,0.05,0.95,0.8629564782030492,14,0.0,1,0.0,1,0.0,1
6786,max_ml,20,20,1,3,0.05,0.95,0.9092159845532524,10,0.0,1,0.0,1,0.0,1
6787,max_ml,20,20,1,3,0.05,0.95,0.946067621835452,19,0.0,1,0.0,1,0.0,1
6788,max_ml,20,20,1,3,0.05,0.95,0.9382669223645556,35,0.0,1,0.0,1,0.0,1
6789,max_ml,20,20,1,3,0.05,0.95,0.8622243741945526,12,1.0,1,0.0,0,0.0,0
6790,max_ml,20,20,1,3,0.05,0.95,0.9268059691068502,12,0.0,1,0.0,1,0.0,1
6791,max_ml,20,20,1,3,0.05,0.95,0.92997607137629,26,0.0,1,0.0,1,0.0,1
6792,max_ml,20,20,1,3,0.05,0.95,0.8951920764330324,7,0.0,0,1.0,1,0.0,0
6793,max_ml,20,20,1,3,0.05,0.95,0.8109845051822292,10,1.0,1,1.0,1,1.0,1
6794,max_ml,20,20,1,3,0.05,0.95,0.9498346052940094,17,0.0,1,0.0,1,0.0,1
6795,max_ml,20,20,1,3,0.05,0.95,0.9472444773810847,39,0.0,1,0.0,1,0.0,1
6796,max_ml,20,20,1,3,0.05,0.95,0.722521270980157,3,1.0,1,1.0,1,1.0,1
6797,max_ml,20,20,1,3,0.05,0.95,0.9423817093459655,29,0.0,1,0.0,1,0.0,1
6798,max_ml,20,20,1,3,0.05,0.95,0.906597656435056,19,0.0,1,0.0,1,0.0,1
6799,max_ml,20,20,1,3,0.05,0.95,0.7965300583627115,6,1.0,1,1.0,1,1.0,1
6800,max_ml,20,20,1,3,0.05,0.95,0.8398306633479218,27,0.0,1,0.0,1,0.0,1
6801,max_ml,20,20,1,3,0.05,0.95,0.8961127303711464,13,0.0,1,0.0,1,0.0,1
6802,max_ml,20,20,1,3,0.05,0.95,0.9403130169787222,21,0.0,1,0.0,1,0.0,1
6803,max_ml,20,20,1,3,0.05,0.95,0.9351556692993748,20,0.0,1,0.0,1,0.0,1
6804,max_ml,20,20,1,3,0.05,0.95,0.9235417961786146,27,0.0,1,0.0,1,0.0,1
6805,max_ml,20,20,1,3,0.05,0.95,0.9275935249782352,27,0.0,1,0.0,1,0.0,1
6806,max_ml,20,20,1,3,0.05,0.95,0.933479552484694,9,0.0,1,0.0,1,0.0,1
6807,max_ml,20,20,1,3,0.05,0.95,0.9406545500706244,18,0.0,1,0.0,1,0.0,1
6808,max_ml,20,20,1,3,0.05,0.95,0.9199909174125253,37,0.0,1,0.0,1,0.0,1
6809,max_ml,20,20,1,3,0.05,0.95,0.9301057221817496,12,0.0,0,0.0,0,1.0,1
6810,max_ml,20,20,1,3,0.05,0.95,0.9303681986335682,33,0.0,1,0.0,1,0.0,1
6811,max_ml,20,20,1,3,0.05,0.95,0.9008851229998652,64,0.0,1,0.0,1,0.0,1
6812,max_ml,20,20,1,3,0.05,0.95,0.9492438415073926,17,0.0,1,0.0,1,0.0,1
6813,max_ml,20,20,1,3,0.05,0.95,0.9026413427033256,5,1.0,1,1.0,1,1.0,1
6814,max_ml,20,20,1,3,0.05,0.95,0.913223223503832,57,0.0,1,0.0,1,0.0,1
6815,max_ml,20,20,1,3,0.05,0.95,0.9396292658896984,18,0.0,1,0.0,1,0.0,1
6816,max_ml,20,20,1,3,0.05,0.95,0.9315607436125152,25,0.0,1,0.0,1,0.0,1
6817,max_ml,20,20,1,3,0.05,0.95,0.9160889272308655,15,0.0,0,0.0,0,1.0,1
6818,max_ml,20,20,1,3,0.05,0.95,0.8246869804967717,5,1.0,1,1.0,1,1.0,1
6819,max_ml,20,20,1,3,0.05,0.95,0.9468031084019334,39,0.0,1,0.0,1,0.0,1
6820,max_ml,20,20,1,3,0.05,0.95,0.9431770225382208,49,0.0,1,0.0,1,0.0,1
6821,max_ml,20,20,1,3,0.05,0.95,0.9080808907435212,21,0.0,1,0.0,1,0.0,1
6822,max_ml,20,20,1,3,0.05,0.95,0.9322089812554896,12,0.0,1,0.0,1,0.0,1
6823,max_ml,20,20,1,3,0.05,0.95,0.8311509829666226,10,1.0,1,1.0,1,1.0,1
6824,max_ml,20,20,1,3,0.05,0.95,0.9439278664809324,27,0.0,1,0.0,1,0.0,1
6825,max_ml,20,20,1,3,0.05,0.95,0.9455227073463256,19,0.0,0,1.0,1,0.0,0
6826,max_ml,20,20,1,3,0.05,0.95,0.8318318391547252,7,1.0,1,1.0,1,0.0,0
6827,max_ml,20,20,1,3,0.05,0.95,0.944052613283356,27,0.0,1,0.0,1,0.0,1
6828,max_ml,20,20,1,3,0.05,0.95,0.9369081041675116,20,0.0,1,0.0,1,0.0,1
6829,max_ml,20,20,1,3,0.05,0.95,0.8067157946330705,5,1.0,1,1.0,1,1.0,1
6830,max_ml,20,20,1,3,0.05,0.95,0.9288326451491096,12,0.0,1,0.0,1,0.0,1
6831,max_ml,20,20,1,3,0.05,0.95,0.807094352713345,11,1.0,1,1.0,1,1.0,1
6832,max_ml,20,20,1,3,0.05,0.95,0.9240082087902076,20,0.0,1,0.0,1,0.0,1
6833,max_ml,20,20,1,3,0.05,0.95,0.9145139362569964,12,0.0,1,0.0,1,0.0,1
6834,max_ml,20,20,1,3,0.05,0.95,0.8968295478410332,19,0.0,1,0.0,1,0.0,1
6835,max_ml,20,20,1,3,0.05,0.95,0.9223942881387972,14,0.0,1,0.0,1,0.0,1
6836,max_ml,20,20,1,3,0.05,0.95,0.9360315555195052,8,1.0,1,1.0,1,1.0,1
6837,max_ml,20,20,1,3,0.05,0.95,0.8639003177617265,22,0.0,1,0.0,1,0.0,1
6838,max_ml,20,20,1,3,0.05,0.95,0.9250439058802856,11,1.0,1,1.0,1,1.0,1
6839,max_ml,20,20,1,3,0.05,0.95,0.9207673854801292,5,1.0,1,1.0,1,1.0,1
6840,max_ml,20,20,1,3,0.05,0.95,0.9493080458187024,20,0.0,0,1.0,1,1.0,1
6841,max_ml,20,20,1,3,0.05,0.95,0.8910064215129063,9,0.0,0,1.0,1,1.0,1
6842,max_ml,20,20,1,3,0.05,0.95,0.9260912836617184,13,1.0,1,1.0,1,1.0,1
6843,max_ml,20,20,1,3,0.05,0.95,0.9325509618421712,23,0.0,1,0.0,1,0.0,1
6844,max_ml,20,20,1,3,0.05,0.95,0.8920129846213135,19,0.0,1,0.0,1,0.0,1
6845,max_ml,20,20,1,3,0.05,0.95,0.8678686753950068,11,1.0,1,0.0,0,1.0,1
6846,max_ml,20,20,1,3,0.05,0.95,0.9469470028523914,22,0.0,1,0.0,1,0.0,1
6847,max_ml,20,20,1,3,0.05,0.95,0.9030908801431472,10,1.0,1,1.0,1,1.0,1
6848,max_ml,20,20,1,3,0.05,0.95,0.8779840802108398,7,1.0,1,1.0,1,1.0,1
6849,max_ml,20,20,1,3,0.05,0.95,0.8924801439696671,7,1.0,1,1.0,1,1.0,1
6850,max_ml,20,20,1,3,0.05,0.95,0.8964286113682908,7,1.0,1,1.0,1,1.0,1
6851,max_ml,20,20,1,3,0.05,0.95,0.9426250549021836,8,0.0,1,0.0,1,0.0,1
6852,max_ml,20,20,1,3,0.05,0.95,0.88977306101391,13,0.0,1,0.0,1,0.0,1
6853,max_ml,20,20,1,3,0.05,0.95,0.91723655051186,14,0.0,1,0.0,1,0.0,1
6854,max_ml,20,20,1,3,0.05,0.95,0.9492470722086492,59,0.0,1,0.0,1,0.0,1
6855,max_ml,20,20,1,3,0.05,0.95,0.8151027091555866,4,1.0,1,1.0,1,1.0,1
6856,max_ml,20,20,1,3,0.05,0.95,0.8998843020083603,22,0.0,1,0.0,1,0.0,1
6857,max_ml,20,20,1,3,0.05,0.95,0.9432537371058156,62,0.0,1,0.0,1,0.0,1
6858,max_ml,20,20,1,3,0.05,0.95,0.8336350333949412,8,0.0,1,0.0,1,0.0,1
6859,max_ml,20,20,1,3,0.05,0.95,0.9465629662896218,17,0.0,1,0.0,1,0.0,1
6860,max_ml,20,20,1,3,0.05,0.95,0.9454021736512006,25,0.0,1,0.0,1,0.0,1
6861,max_ml,20,20,1,3,0.05,0.95,0.7830438614144081,4,1.0,1,1.0,1,1.0,1
6862,max_ml,20,20,1,3,0.05,0.95,0.926554699253768,15,0.0,1,0.0,1,0.0,1
6863,max_ml,20,20,1,3,0.05,0.95,0.830850531337814,8,1.0,1,1.0,1,1.0,1
6864,max_ml,20,20,1,3,0.05,0.95,0.8973375223448433,32,0.0,1,0.0,1,0.0,1
6865,max_ml,20,20,1,3,0.05,0.95,0.933840672623157,17,0.0,1,0.0,1,0.0,1
6866,max_ml,20,20,1,3,0.05,0.95,0.9394776699329724,20,0.0,1,0.0,1,0.0,1
6867,max_ml,20,20,1,3,0.05,0.95,0.9078048335362446,6,0.0,1,0.0,1,0.0,1
6868,max_ml,20,20,1,3,0.05,0.95,0.8524354647172308,17,0.0,1,0.0,1,0.0,1
6869,max_ml,20,20,1,3,0.05,0.95,0.8577157929650541,8,1.0,1,1.0,1,1.0,1
6870,max_ml,20,20,1,3,0.05,0.95,0.8356919807640149,6,1.0,1,1.0,1,1.0,1
6871,max_ml,20,20,1,3,0.05,0.95,0.9106338382694494,12,0.0,0,1.0,1,0.0,0
6872,max_ml,20,20,1,3,0.05,0.95,0.8425740812464609,6,1.0,1,1.0,1,1.0,1
6873,max_ml,20,20,1,3,0.05,0.95,0.86161627763217,8,1.0,1,1.0,1,1.0,1
6874,max_ml,20,20,1,3,0.05,0.95,0.8590393611130086,6,1.0,1,1.0,1,1.0,1
6875,max_ml,20,20,1,3,0.05,0.95,0.9342277536512388,15,0.0,1,0.0,1,0.0,1
6876,max_ml,20,20,1,3,0.05,0.95,0.8034952248578924,5,1.0,1,1.0,1,1.0,1
6877,max_ml,20,20,1,3,0.05,0.95,0.9279216834373992,54,0.0,1,0.0,1,0.0,1
6878,max_ml,20,20,1,3,0.05,0.95,0.8880911519932098,7,1.0,1,1.0,1,1.0,1
6879,max_ml,20,20,1,3,0.05,0.95,0.9271982765273276,14,0.0,1,0.0,1,0.0,1
6880,max_ml,20,20,1,3,0.05,0.95,0.8193584012915008,13,0.0,0,0.0,0,1.0,1
6881,max_ml,20,20,1,3,0.05,0.95,0.800159367873516,6,1.0,1,1.0,1,1.0,1
6882,max_ml,20,20,1,3,0.05,0.95,0.8664969348704886,6,1.0,1,1.0,1,1.0,1
6883,max_ml,20,20,1,3,0.05,0.95,0.9493635978603542,20,0.0,1,0.0,1,0.0,1
6884,max_ml,20,20,1,3,0.05,0.95,0.8878004233109634,12,0.0,1,0.0,1,0.0,1
6885,max_ml,20,20,1,3,0.05,0.95,0.9352778855311362,39,0.0,1,0.0,1,0.0,1
6886,max_ml,20,20,1,3,0.05,0.95,0.9292281875841676,22,0.0,1,0.0,1,0.0,1
6887,max_ml,20,20,1,3,0.05,0.95,0.9208345585088772,19,0.0,1,0.0,1,0.0,1
6888,max_ml,20,20,1,3,0.05,0.95,0.9310578441985524,21,0.0,1,0.0,1,0.0,1
6889,max_ml,20,20,1,3,0.05,0.95,0.9053919705258906,11,0.0,1,0.0,1,0.0,1
6890,max_ml,20,20,1,3,0.05,0.95,0.9295061643049888,25,0.0,1,0.0,1,0.0,1
6891,max_ml,20,20,1,3,0.05,0.95,0.9213250560666048,20,0.0,1,0.0,1,0.0,1
6892,max_ml,20,20,1,3,0.05,0.95,0.9347833290520826,21,0.0,0,1.0,1,1.0,1
6893,max_ml,20,20,1,3,0.05,0.95,0.9251305898501556,35,0.0,1,0.0,1,0.0,1
6894,max_ml,20,20,1,3,0.05,0.95,0.8257948806728465,7,1.0,1,1.0,1,1.0,1
6895,max_ml,20,20,1,3,0.05,0.95,0.9478198240610994,42,0.0,1,0.0,1,0.0,1
6896,max_ml,20,20,1,3,0.05,0.95,0.9440582243441408,12,0.0,1,0.0,1,0.0,1
6897,max_ml,20,20,1,3,0.05,0.95,0.9283594515745776,17,0.0,1,0.0,1,0.0,1
6898,max_ml,20,20,1,3,0.05,0.95,0.9406550162962766,7,1.0,1,1.0,1,1.0,1
6899,max_ml,20,20,1,3,0.05,0.95,0.949531336299288,13,0.0,1,0.0,1,0.0,1
6900,max_ml,20,20,1,3,0.05,0.95,0.9402213740289876,67,0.0,1,0.0,1,0.0,1
6901,max_ml,20,20,1,3,0.05,0.95,0.868029511172287,5,1.0,1,1.0,1,1.0,1
6902,max_ml,20,20,1,3,0.05,0.95,0.8964192382881349,10,1.0,1,1.0,1,0.0,0
6903,max_ml,20,20,1,3,0.05,0.95,0.9352837524625984,26,0.0,1,0.0,1,0.0,1
6904,max_ml,20,20,1,3,0.05,0.95,0.896777154779453,5,1.0,1,1.0,1,1.0,1
6905,max_ml,20,20,1,3,0.05,0.95,0.8969579052257637,19,0.0,0,0.0,0,1.0,1
6906,max_ml,20,20,1,3,0.05,0.95,0.8932821684786018,16,0.0,1,0.0,1,0.0,1
6907,max_ml,20,20,1,3,0.05,0.95,0.8878671411499834,9,0.0,1,0.0,1,0.0,1
6908,max_ml,20,20,1,3,0.05,0.95,0.9180104266388868,18,0.0,1,0.0,1,0.0,1
6909,max_ml,20,20,1,3,0.05,0.95,0.8568473671199589,23,0.0,0,0.0,0,1.0,1
6910,max_ml,20,20,1,3,0.05,0.95,0.9190157674523044,8,1.0,1,1.0,1,0.0,0
6911,max_ml,20,20,1,3,0.05,0.95,0.917899827892086,12,0.0,1,0.0,1,0.0,1
6912,max_ml,20,20,1,3,0.05,0.95,0.9229996328191818,11,0.0,1,0.0,1,0.0,1
6913,max_ml,20,20,1,3,0.05,0.95,0.9301345735334884,26,0.0,1,0.0,1,0.0,1
6914,max_ml,20,20,1,3,0.05,0.95,0.9056125038115992,12,0.0,1,0.0,1,0.0,1
6915,max_ml,20,20,1,3,0.05,0.95,0.8473612240282495,5,1.0,1,1.0,1,1.0,1
6916,max_ml,20,20,1,3,0.05,0.95,0.8428891672389648,15,0.0,1,0.0,1,0.0,1
6917,max_ml,20,20,1,3,0.05,0.95,0.9122126004742962,23,0.0,1,0.0,1,0.0,1
6918,max_ml,20,20,1,3,0.05,0.95,0.9345117855949182,39,0.0,1,0.0,1,0.0,1
6919,max_ml,20,20,1,3,0.05,0.95,0.9107116276295748,31,0.0,1,0.0,1,0.0,1
6920,max_ml,20,20,1,3,0.05,0.95,0.7911638276425941,13,1.0,1,1.0,1,1.0,1
6921,max_ml,20,20,1,3,0.05,0.95,0.9013953388002522,8,1.0,1,1.0,1,1.0,1
6922,max_ml,20,20,1,3,0.05,0.95,0.9312503158933536,26,0.0,1,0.0,1,0.0,1
6923,max_ml,20,20,1,3,0.05,0.95,0.9424562088972588,28,0.0,1,0.0,1,0.0,1
6924,max_ml,20,20,1,3,0.05,0.95,0.9399274770250408,13,0.0,0,1.0,1,1.0,1
6925,max_ml,20,20,1,3,0.05,0.95,0.8946457938020578,13,1.0,1,1.0,1,1.0,1
6926,max_ml,20,20,1,3,0.05,0.95,0.8781081120929607,16,0.0,1,0.0,1,0.0,1
6927,max_ml,20,20,1,3,0.05,0.95,0.9455968870880472,13,0.0,1,0.0,1,0.0,1
6928,max_ml,20,20,1,3,0.05,0.95,0.9206084483022778,64,0.0,1,0.0,1,0.0,1
6929,max_ml,20,20,1,3,0.05,0.95,0.9298837125885794,19,0.0,1,0.0,1,0.0,1
6930,max_ml,20,20,1,3,0.05,0.95,0.9252729003463964,11,0.0,0,0.0,0,1.0,1
6931,max_ml,20,20,1,3,0.05,0.95,0.9147288006693312,10,1.0,1,1.0,1,1.0,1
6932,max_ml,20,20,1,3,0.05,0.95,0.8729988282652854,12,1.0,1,1.0,1,1.0,1
6933,max_ml,20,20,1,3,0.05,0.95,0.929525434645337,7,0.0,0,1.0,1,0.0,0
6934,max_ml,20,20,1,3,0.05,0.95,0.9426578494556924,25,0.0,1,0.0,1,0.0,1
6935,max_ml,20,20,1,3,0.05,0.95,0.895401469946437,6,1.0,1,1.0,1,1.0,1
6936,max_ml,20,20,1,3,0.05,0.95,0.8911894612595035,7,1.0,1,1.0,1,1.0,1
6937,max_ml,20,20,1,3,0.05,0.95,0.918249424720168,26,0.0,1,0.0,1,0.0,1
6938,max_ml,20,20,1,3,0.05,0.95,0.9186027233195893,12,0.0,1,0.0,1,0.0,1
6939,max_ml,20,20,1,3,0.05,0.95,0.8782728043050692,16,0.0,1,0.0,1,0.0,1
6940,max_ml,20,20,1,3,0.05,0.95,0.9469360294146788,29,0.0,1,0.0,1,0.0,1
6941,max_ml,20,20,1,3,0.05,0.95,0.8796585485104046,18,0.0,1,0.0,1,0.0,1
6942,max_ml,20,20,1,3,0.05,0.95,0.8700754428628824,27,0.0,1,0.0,1,0.0,1
6943,max_ml,20,20,1,3,0.05,0.95,0.9394574195559376,23,0.0,1,0.0,1,0.0,1
6944,max_ml,20,20,1,3,0.05,0.95,0.8799462925654878,5,1.0,1,1.0,1,1.0,1
6945,max_ml,20,20,1,3,0.05,0.95,0.9012058142932788,9,1.0,1,1.0,1,1.0,1
6946,max_ml,20,20,1,3,0.05,0.95,0.9407496941429252,31,0.0,1,0.0,1,0.0,1
6947,max_ml,20,20,1,3,0.05,0.95,0.8243759721756415,22,0.0,1,0.0,1,0.0,1
6948,max_ml,20,20,1,3,0.05,0.95,0.8675665218463215,7,1.0,1,1.0,1,1.0,1
6949,max_ml,20,20,1,3,0.05,0.95,0.928621081992199,47,0.0,1,0.0,1,0.0,1
6950,max_ml,20,20,1,3,0.05,0.95,0.922676919809673,15,0.0,1,0.0,1,0.0,1
6951,max_ml,20,20,1,3,0.05,0.95,0.8520536245398346,8,0.0,1,0.0,1,0.0,1
6952,max_ml,20,20,1,3,0.05,0.95,0.9215971369401292,17,0.0,1,0.0,1,0.0,1
6953,max_ml,20,20,1,3,0.05,0.95,0.8952838192805965,15,0.0,0,1.0,1,1.0,1
6954,max_ml,20,20,1,3,0.05,0.95,0.9022435921219596,15,0.0,1,0.0,1,0.0,1
6955,max_ml,20,20,1,3,0.05,0.95,0.9342732705688476,16,0.0,1,0.0,1,0.0,1
6956,max_ml,20,20,1,3,0.05,0.95,0.9328752172488156,12,0.0,1,0.0,1,0.0,1
6957,max_ml,20,20,1,3,0.05,0.95,0.9145984027369348,15,0.0,1,0.0,1,0.0,1
6958,max_ml,20,20,1,3,0.05,0.95,0.904087008081046,10,1.0,1,1.0,1,0.0,0
6959,max_ml,20,20,1,3,0.05,0.95,0.946406659215525,17,0.0,1,0.0,1,0.0,1
6960,max_ml,20,20,1,3,0.05,0.95,0.8858110748590207,7,1.0,1,1.0,1,1.0,1
6961,max_ml,20,20,1,3,0.05,0.95,0.8843241399858734,11,1.0,1,1.0,1,1.0,1
6962,max_ml,20,20,1,3,0.05,0.95,0.9459093186228824,32,0.0,1,0.0,1,0.0,1
6963,max_ml,20,20,1,3,0.05,0.95,0.9019547732483952,17,0.0,1,0.0,1,0.0,1
6964,max_ml,20,20,1,3,0.05,0.95,0.9181116219904976,12,0.0,1,0.0,1,0.0,1
6965,max_ml,20,20,1,3,0.05,0.95,0.9406730512513152,110,0.0,1,0.0,1,0.0,1
6966,max_ml,20,20,1,3,0.05,0.95,0.8607519929240411,12,0.0,1,0.0,1,0.0,1
6967,max_ml,20,20,1,3,0.05,0.95,0.9069842363641702,11,0.0,0,1.0,1,0.0,0
6968,max_ml,20,20,1,3,0.05,0.95,0.9268494854727232,36,0.0,1,0.0,1,0.0,1
6969,max_ml,20,20,1,3,0.05,0.95,0.8314400388321268,17,0.0,1,0.0,1,0.0,1
6970,max_ml,20,20,1,3,0.05,0.95,0.9453087439094684,26,0.0,1,0.0,1,0.0,1
6971,max_ml,20,20,1,3,0.05,0.95,0.882577801862489,8,1.0,1,1.0,1,1.0,1
6972,max_ml,20,20,1,3,0.05,0.95,0.8212570812340716,6,1.0,1,1.0,1,1.0,1
6973,max_ml,20,20,1,3,0.05,0.95,0.8882951545698585,7,1.0,1,1.0,1,1.0,1
6974,max_ml,20,20,1,3,0.05,0.95,0.9484673136573862,12,0.0,1,0.0,1,0.0,1
6975,max_ml,20,20,1,3,0.05,0.95,0.9137363735405848,11,0.0,1,0.0,1,0.0,1
6976,max_ml,20,20,1,3,0.05,0.95,0.9408118350568122,9,1.0,1,1.0,1,1.0,1
6977,max_ml,20,20,1,3,0.05,0.95,0.9247872883242814,13,0.0,1,0.0,1,0.0,1
6978,max_ml,20,20,1,3,0.05,0.95,0.8677779320751099,35,0.0,1,0.0,1,0.0,1
6979,max_ml,20,20,1,3,0.05,0.95,0.9418307984102614,24,0.0,1,0.0,1,0.0,1
6980,max_ml,20,20,1,3,0.05,0.95,0.8991728539849456,13,1.0,1,1.0,1,1.0,1
6981,max_ml,20,20,1,3,0.05,0.95,0.8972791689855166,11,1.0,1,1.0,1,0.0,0
6982,max_ml,20,20,1,3,0.05,0.95,0.8390487494389081,14,1.0,1,0.0,0,0.0,0
6983,max_ml,20,20,1,3,0.05,0.95,0.9303843564467444,12,1.0,1,1.0,1,1.0,1
6984,max_ml,20,20,1,3,0.05,0.95,0.9457081608683284,10,0.0,1,0.0,1,0.0,1
6985,max_ml,20,20,1,3,0.05,0.95,0.934472570561679,22,0.0,1,0.0,1,0.0,1
6986,max_ml,20,20,1,3,0.05,0.95,0.9227413513290382,10,1.0,1,1.0,1,1.0,1
6987,max_ml,20,20,1,3,0.05,0.95,0.7735652588284325,12,0.0,1,0.0,1,0.0,1
6988,max_ml,20,20,1,3,0.05,0.95,0.9234734912515588,11,0.0,1,0.0,1,0.0,1
6989,max_ml,20,20,1,3,0.05,0.95,0.9468114258345984,21,0.0,1,0.0,1,0.0,1
6990,max_ml,20,20,1,3,0.05,0.95,0.9325776518486328,11,1.0,1,1.0,1,1.0,1
6991,max_ml,20,20,1,3,0.05,0.95,0.9179853826683404,16,0.0,1,0.0,1,0.0,1
6992,max_ml,20,20,1,3,0.05,0.95,0.8395449856553068,8,1.0,1,1.0,1,1.0,1
6993,max_ml,20,20,1,3,0.05,0.95,0.891235909459717,12,1.0,1,1.0,1,1.0,1
6994,max_ml,20,20,1,3,0.05,0.95,0.8364044129418646,3,1.0,1,1.0,1,1.0,1
6995,max_ml,20,20,1,3,0.05,0.95,0.9231127588283864,15,0.0,1,0.0,1,0.0,1
6996,max_ml,20,20,1,3,0.05,0.95,0.9125150253378956,10,0.0,1,0.0,1,0.0,1
6997,max_ml,20,20,1,3,0.05,0.95,0.9488148953453968,17,0.0,1,0.0,1,0.0,1
6998,max_ml,20,20,1,3,0.05,0.95,0.9067275182560948,22,0.0,1,0.0,1,0.0,1
6999,max_ml,20,20,1,3,0.05,0.95,0.9475912246010484,7,0.0,1,0.0,1,0.0,1
7000,max_ml,20,20,1,3,0.05,0.95,0.9179083001879444,17,0.0,1,0.0,1,0.0,1
7001,max_ml,20,20,1,3,0.05,0.95,0.8125018711731766,8,1.0,1,1.0,1,1.0,1
7002,max_ml,20,20,1,3,0.05,0.95,0.8960303979616833,17,0.0,1,0.0,1,0.0,1
7003,max_ml,20,20,1,3,0.05,0.95,0.903278396162848,11,1.0,1,1.0,1,1.0,1
7004,max_ml,20,20,1,3,0.05,0.95,0.9387724373057263,11,0.0,1,0.0,1,0.0,1
7005,max_ml,20,20,1,3,0.05,0.95,0.9220412818721176,8,1.0,1,1.0,1,1.0,1
7006,max_ml,20,20,1,3,0.05,0.95,0.8806576352875116,18,0.0,1,0.0,1,0.0,1
7007,max_ml,20,20,1,3,0.05,0.95,0.8936294170899479,14,0.0,1,0.0,1,0.0,1
7008,max_ml,20,20,1,3,0.05,0.95,0.9467042429351752,30,0.0,1,0.0,1,0.0,1
7009,max_ml,20,20,1,3,0.05,0.95,0.9037558698391868,16,0.0,1,0.0,1,0.0,1
7010,max_ml,20,20,1,3,0.05,0.95,0.8872155288058969,12,0.0,0,0.0,0,1.0,1
7011,max_ml,20,20,1,3,0.05,0.95,0.9488369006074752,33,0.0,1,0.0,1,0.0,1
7012,max_ml,20,20,1,3,0.05,0.95,0.905875157496572,42,0.0,1,0.0,1,0.0,1
7013,max_ml,20,20,1,3,0.05,0.95,0.9379202765230698,26,0.0,1,0.0,1,0.0,1
7014,max_ml,20,20,1,3,0.05,0.95,0.9297571140117352,17,0.0,1,0.0,1,0.0,1
7015,max_ml,20,20,1,3,0.05,0.95,0.948359443870884,50,0.0,1,0.0,1,0.0,1
7016,max_ml,20,20,1,3,0.05,0.95,0.8943570143158771,17,0.0,1,0.0,1,0.0,1
7017,max_ml,20,20,1,3,0.05,0.95,0.9252967908801264,10,0.0,1,0.0,1,0.0,1
7018,max_ml,20,20,1,3,0.05,0.95,0.8901743311777498,6,1.0,1,1.0,1,1.0,1
7019,max_ml,20,20,1,3,0.05,0.95,0.8531542901992664,17,0.0,1,0.0,1,0.0,1
7020,max_ml,20,20,1,3,0.05,0.95,0.8882586280448889,7,1.0,1,1.0,1,0.0,0
7021,max_ml,20,20,1,3,0.05,0.95,0.9346068662146308,29,0.0,1,0.0,1,0.0,1
7022,max_ml,20,20,1,3,0.05,0.95,0.8523403551985922,9,0.0,0,0.0,0,1.0,1
7023,max_ml,20,20,1,3,0.05,0.95,0.8086587656503419,13,0.0,1,0.0,1,0.0,1
7024,max_ml,20,20,1,3,0.05,0.95,0.9014839642503938,9,1.0,1,1.0,1,1.0,1
7025,max_ml,20,20,1,3,0.05,0.95,0.8788084763173803,15,0.0,1,0.0,1,0.0,1
7026,max_ml,20,20,1,3,0.05,0.95,0.9206131350959512,56,0.0,1,0.0,1,0.0,1
7027,max_ml,20,20,1,3,0.05,0.95,0.8315332387115711,10,1.0,1,1.0,1,1.0,1
7028,max_ml,20,20,1,3,0.05,0.95,0.90257081487958,10,0.0,1,0.0,1,0.0,1
7029,max_ml,20,20,1,3,0.05,0.95,0.9056311527243572,15,0.0,1,0.0,1,0.0,1
7030,max_ml,20,20,1,3,0.05,0.95,0.9251551906190753,13,0.0,1,0.0,1,0.0,1
7031,max_ml,20,20,1,3,0.05,0.95,0.9316997303450384,31,0.0,1,0.0,1,0.0,1
7032,max_ml,20,20,1,3,0.05,0.95,0.8675147187119103,9,1.0,1,1.0,1,1.0,1
7033,max_ml,20,20,1,3,0.05,0.95,0.9222292232865444,7,1.0,1,1.0,1,0.0,0
7034,max_ml,20,20,1,3,0.05,0.95,0.9401556060354478,20,0.0,1,0.0,1,0.0,1
7035,max_ml,20,20,1,3,0.05,0.95,0.9398070466309804,12,0.0,1,0.0,1,0.0,1
7036,max_ml,20,20,1,3,0.05,0.95,0.9286742572927168,29,0.0,1,0.0,1,0.0,1
7037,max_ml,20,20,1,3,0.05,0.95,0.901069753650238,7,1.0,1,1.0,1,1.0,1
7038,max_ml,20,20,1,3,0.05,0.95,0.944780338641128,44,0.0,1,0.0,1,0.0,1
7039,max_ml,20,20,1,3,0.05,0.95,0.7315373559236853,4,1.0,1,1.0,1,1.0,1
7040,max_ml,20,20,1,3,0.05,0.95,0.8447440635861072,6,1.0,1,1.0,1,1.0,1
7041,max_ml,20,20,1,3,0.05,0.95,0.9408580903418016,22,0.0,1,0.0,1,0.0,1
7042,max_ml,20,20,1,3,0.05,0.95,0.9194609766054732,26,0.0,1,0.0,1,0.0,1
7043,max_ml,20,20,1,3,0.05,0.95,0.8707729541590703,12,0.0,1,0.0,1,0.0,1
7044,max_ml,20,20,1,3,0.05,0.95,0.945031386519322,63,0.0,1,0.0,1,0.0,1
7045,max_ml,20,20,1,3,0.05,0.95,0.9342633665394738,28,0.0,1,0.0,1,0.0,1
7046,max_ml,20,20,1,3,0.05,0.95,0.8798093620490537,16,0.0,1,0.0,1,0.0,1
7047,max_ml,20,20,1,3,0.05,0.95,0.9426400714351562,28,0.0,1,0.0,1,0.0,1
7048,max_ml,20,20,1,3,0.05,0.95,0.9446573216756744,28,0.0,1,0.0,1,0.0,1
7049,max_ml,20,20,1,3,0.05,0.95,0.9030814563055328,19,0.0,1,0.0,1,0.0,1
7050,max_ml,20,20,1,3,0.05,0.95,0.8711462040912382,12,0.0,1,0.0,1,0.0,1
7051,max_ml,20,20,1,3,0.05,0.95,0.925532082656099,12,0.0,1,0.0,1,0.0,1
7052,max_ml,20,20,1,3,0.05,0.95,0.8374965193102701,13,0.0,0,0.0,0,1.0,1
7053,max_ml,20,20,1,3,0.05,0.95,0.943259811973296,50,0.0,1,0.0,1,0.0,1
7054,max_ml,20,20,1,3,0.05,0.95,0.947415130012534,15,0.0,1,0.0,1,0.0,1
7055,max_ml,20,20,1,3,0.05,0.95,0.9427472860411652,10,0.0,1,0.0,1,0.0,1
7056,max_ml,20,20,1,3,0.05,0.95,0.8890194357775565,8,1.0,1,1.0,1,1.0,1
7057,max_ml,20,20,1,3,0.05,0.95,0.8525436845287334,10,0.0,1,0.0,1,0.0,1
7058,max_ml,20,20,1,3,0.05,0.95,0.940071772036004,13,0.0,0,0.0,0,1.0,1
7059,max_ml,20,20,1,3,0.05,0.95,0.8707027450810391,20,0.0,1,0.0,1,0.0,1
7060,max_ml,20,20,1,3,0.05,0.95,0.9218851368372422,20,0.0,1,0.0,1,0.0,1
7061,max_ml,20,20,1,3,0.05,0.95,0.9433622365033136,20,0.0,0,1.0,1,1.0,1
7062,max_ml,20,20,1,3,0.05,0.95,0.9178504347774628,10,0.0,1,0.0,1,0.0,1
7063,max_ml,20,20,1,3,0.05,0.95,0.8781760960710565,16,0.0,0,0.0,0,1.0,1
7064,max_ml,20,20,1,3,0.05,0.95,0.8871948827788511,12,0.0,0,1.0,1,1.0,1
7065,max_ml,20,20,1,3,0.05,0.95,0.7799506503324931,5,1.0,1,1.0,1,1.0,1
7066,max_ml,20,20,1,3,0.05,0.95,0.9168072162473456,9,1.0,1,1.0,1,1.0,1
7067,max_ml,20,20,1,3,0.05,0.95,0.926136271390839,41,0.0,1,0.0,1,0.0,1
7068,max_ml,20,20,1,3,0.05,0.95,0.9027411009861804,15,0.0,1,0.0,1,0.0,1
7069,max_ml,20,20,1,3,0.05,0.95,0.9360809039313798,18,0.0,0,1.0,1,0.0,0
7070,max_ml,20,20,1,3,0.05,0.95,0.9422726398183404,17,0.0,1,0.0,1,0.0,1
7071,max_ml,20,20,1,3,0.05,0.95,0.9335696041114976,15,0.0,1,0.0,1,0.0,1
7072,max_ml,20,20,1,3,0.05,0.95,0.9064125800988376,10,0.0,0,0.0,0,1.0,1
7073,max_ml,20,20,1,3,0.05,0.95,0.902197140678788,13,0.0,1,0.0,1,0.0,1
7074,max_ml,20,20,1,3,0.05,0.95,0.9085108700486528,6,1.0,1,1.0,1,0.0,0
7075,max_ml,20,20,1,3,0.05,0.95,0.9392876764550828,76,0.0,1,0.0,1,0.0,1
7076,max_ml,20,20,1,3,0.05,0.95,0.9395455713214624,33,0.0,1,0.0,1,0.0,1
7077,max_ml,20,20,1,3,0.05,0.95,0.9395480299618428,20,0.0,1,0.0,1,0.0,1
7078,max_ml,20,20,1,3,0.05,0.95,0.925170454883384,18,0.0,1,0.0,1,0.0,1
7079,max_ml,20,20,1,3,0.05,0.95,0.9461029073546252,17,0.0,1,0.0,1,0.0,1
7080,max_ml,20,20,1,3,0.05,0.95,0.9364549060296028,18,0.0,1,0.0,1,0.0,1
7081,max_ml,20,20,1,3,0.05,0.95,0.9390673168471224,56,0.0,1,0.0,1,0.0,1
7082,max_ml,20,20,1,3,0.05,0.95,0.941694982912756,14,0.0,1,0.0,1,0.0,1
7083,max_ml,20,20,1,3,0.05,0.95,0.9307317638830528,29,0.0,1,0.0,1,0.0,1
7084,max_ml,20,20,1,3,0.05,0.95,0.9264672310752192,48,0.0,1,0.0,1,0.0,1
7085,max_ml,20,20,1,3,0.05,0.95,0.9276465444570512,27,0.0,1,0.0,1,0.0,1
7086,max_ml,20,20,1,3,0.05,0.95,0.945623786590982,9,0.0,1,0.0,1,0.0,1
7087,max_ml,20,20,1,3,0.05,0.95,0.9411013303228336,32,0.0,1,0.0,1,0.0,1
7088,max_ml,20,20,1,3,0.05,0.95,0.9105558166076448,6,1.0,1,1.0,1,1.0,1
7089,max_ml,20,20,1,3,0.05,0.95,0.8667425944418158,9,1.0,1,0.0,0,0.0,0
7090,max_ml,20,20,1,3,0.05,0.95,0.854399270853078,5,1.0,1,1.0,1,1.0,1
7091,max_ml,20,20,1,3,0.05,0.95,0.9049720810751782,20,0.0,1,0.0,1,0.0,1
7092,max_ml,20,20,1,3,0.05,0.95,0.9005802271604199,22,0.0,1,0.0,1,0.0,1
7093,max_ml,20,20,1,3,0.05,0.95,0.8822675718276644,9,1.0,1,1.0,1,1.0,1
7094,max_ml,20,20,1,3,0.05,0.95,0.931078207040702,13,1.0,1,1.0,1,1.0,1
7095,max_ml,20,20,1,3,0.05,0.95,0.8236752403414995,17,0.0,1,0.0,1,0.0,1
7096,max_ml,20,20,1,3,0.05,0.95,0.9044615673339756,5,1.0,1,1.0,1,1.0,1
7097,max_ml,20,20,1,3,0.05,0.95,0.933150529946452,68,0.0,1,0.0,1,0.0,1
7098,max_ml,20,20,1,3,0.05,0.95,0.8903121826130039,7,1.0,1,1.0,1,1.0,1
7099,max_ml,20,20,1,3,0.05,0.95,0.879494629700759,5,1.0,1,1.0,1,1.0,1
7100,max_ml,20,20,1,3,0.05,0.95,0.8970072841126128,15,0.0,1,0.0,1,0.0,1
7101,max_ml,20,20,1,3,0.05,0.95,0.8967447492585466,9,1.0,1,1.0,1,1.0,1
7102,max_ml,20,20,1,3,0.05,0.95,0.9163482319991306,11,1.0,1,1.0,1,1.0,1
7103,max_ml,20,20,1,3,0.05,0.95,0.9338971886009424,23,0.0,1,0.0,1,0.0,1
7104,max_ml,20,20,1,3,0.05,0.95,0.9268018402770852,29,0.0,1,0.0,1,0.0,1
7105,max_ml,20,20,1,3,0.05,0.95,0.9446700905032273,12,0.0,0,0.0,0,1.0,1
7106,max_ml,20,20,1,3,0.05,0.95,0.916847158924906,8,0.0,1,0.0,1,0.0,1
7107,max_ml,20,20,1,3,0.05,0.95,0.9300697988310612,30,0.0,1,0.0,1,0.0,1
7108,max_ml,20,20,1,3,0.05,0.95,0.9450221989016528,10,0.0,1,0.0,1,0.0,1
7109,max_ml,20,20,1,3,0.05,0.95,0.9381499063307916,19,0.0,1,0.0,1,0.0,1
7110,max_ml,20,20,1,3,0.05,0.95,0.9381231469029504,8,1.0,1,1.0,1,1.0,1
7111,max_ml,20,20,1,3,0.05,0.95,0.9316334316852298,23,0.0,1,0.0,1,0.0,1
7112,max_ml,20,20,1,3,0.05,0.95,0.9362540271052676,52,0.0,1,0.0,1,0.0,1
7113,max_ml,20,20,1,3,0.05,0.95,0.9462663964677188,12,0.0,1,0.0,1,0.0,1
7114,max_ml,20,20,1,3,0.05,0.95,0.9300248341891916,16,0.0,1,0.0,1,0.0,1
7115,max_ml,20,20,1,3,0.05,0.95,0.9092724265491916,10,0.0,1,0.0,1,0.0,1
7116,max_ml,20,20,1,3,0.05,0.95,0.93105081122469,26,0.0,1,0.0,1,0.0,1
7117,max_ml,20,20,1,3,0.05,0.95,0.9382505971770138,45,0.0,1,0.0,1,0.0,1
7118,max_ml,20,20,1,3,0.05,0.95,0.8694222487051141,22,0.0,1,0.0,1,0.0,1
7119,max_ml,20,20,1,3,0.05,0.95,0.8846004021811991,6,1.0,1,1.0,1,1.0,1
7120,max_ml,20,20,1,3,0.05,0.95,0.9193660908343604,26,0.0,1,0.0,1,0.0,1
7121,max_ml,20,20,1,3,0.05,0.95,0.8935408270176208,25,0.0,1,0.0,1,0.0,1
7122,max_ml,20,20,1,3,0.05,0.95,0.8935719389000207,27,0.0,1,0.0,1,0.0,1
7123,max_ml,20,20,1,3,0.05,0.95,0.7684295000391408,13,0.0,1,0.0,1,0.0,1
7124,max_ml,20,20,1,3,0.05,0.95,0.8919208948052688,22,0.0,1,0.0,1,0.0,1
7125,max_ml,20,20,1,3,0.05,0.95,0.9133012486939182,22,0.0,1,0.0,1,0.0,1
7126,max_ml,20,20,1,3,0.05,0.95,0.9445681665586302,23,0.0,1,0.0,1,0.0,1
7127,max_ml,20,20,1,3,0.05,0.95,0.9158914607713112,7,1.0,1,0.0,0,0.0,0
7128,max_ml,20,20,1,3,0.05,0.95,0.896758229972412,16,0.0,1,0.0,1,0.0,1
7129,max_ml,20,20,1,3,0.05,0.95,0.757565172531588,9,1.0,1,0.0,0,0.0,0
7130,max_ml,20,20,1,3,0.05,0.95,0.9313640618837986,13,0.0,1,0.0,1,0.0,1
7131,max_ml,20,20,1,3,0.05,0.95,0.9472201467303266,18,0.0,1,0.0,1,0.0,1
7132,max_ml,20,20,1,3,0.05,0.95,0.9238049345022272,17,0.0,1,0.0,1,0.0,1
7133,max_ml,20,20,1,3,0.05,0.95,0.9430306632457336,16,0.0,1,0.0,1,0.0,1
7134,max_ml,20,20,1,3,0.05,0.95,0.9309673366227909,25,0.0,1,0.0,1,0.0,1
7135,max_ml,20,20,1,3,0.05,0.95,0.9323671683176064,26,0.0,1,0.0,1,0.0,1
7136,max_ml,20,20,1,3,0.05,0.95,0.9314069971374584,21,0.0,1,0.0,1,0.0,1
7137,max_ml,20,20,1,3,0.05,0.95,0.9238392361680684,18,0.0,1,0.0,1,0.0,1
7138,max_ml,20,20,1,3,0.05,0.95,0.9399317624440816,8,1.0,1,0.0,0,0.0,0
7139,max_ml,20,20,1,3,0.05,0.95,0.9457352807181274,24,0.0,1,0.0,1,0.0,1
7140,max_ml,20,20,1,3,0.05,0.95,0.9330182505184148,19,0.0,0,0.0,0,1.0,1
7141,max_ml,20,20,1,3,0.05,0.95,0.9370870357041772,13,0.0,1,0.0,1,0.0,1
7142,max_ml,20,20,1,3,0.05,0.95,0.9348098218694458,26,0.0,1,0.0,1,0.0,1
7143,max_ml,20,20,1,3,0.05,0.95,0.7792140409742353,7,0.0,0,1.0,1,1.0,1
7144,max_ml,20,20,1,3,0.05,0.95,0.8996686068238555,54,0.0,1,0.0,1,0.0,1
7145,max_ml,20,20,1,3,0.05,0.95,0.9416613607715234,22,0.0,1,0.0,1,0.0,1
7146,max_ml,20,20,1,3,0.05,0.95,0.9495587219830688,33,0.0,1,0.0,1,0.0,1
7147,max_ml,20,20,1,3,0.05,0.95,0.933124002929633,22,0.0,1,0.0,1,0.0,1
7148,max_ml,20,20,1,3,0.05,0.95,0.933277661024199,19,0.0,1,0.0,1,0.0,1
7149,max_ml,20,20,1,3,0.05,0.95,0.949904154301072,17,0.0,0,0.0,0,1.0,1
7150,max_ml,20,20,1,3,0.05,0.95,0.8293415206976962,15,0.0,1,0.0,1,0.0,1
7151,max_ml,20,20,1,3,0.05,0.95,0.9303099592259668,10,1.0,1,1.0,1,0.0,0
7152,max_ml,20,20,1,3,0.05,0.95,0.934466819786816,6,1.0,1,1.0,1,1.0,1
7153,max_ml,20,20,1,3,0.05,0.95,0.8698881759809655,9,1.0,1,1.0,1,1.0,1
7154,max_ml,20,20,1,3,0.05,0.95,0.9496958662375656,38,0.0,1,0.0,1,0.0,1
7155,max_ml,20,20,1,3,0.05,0.95,0.9292832337090816,15,0.0,1,0.0,1,0.0,1
7156,max_ml,20,20,1,3,0.05,0.95,0.8713282368033792,22,0.0,1,0.0,1,0.0,1
7157,max_ml,20,20,1,3,0.05,0.95,0.94960970545346,16,0.0,1,0.0,1,0.0,1
7158,max_ml,20,20,1,3,0.05,0.95,0.9273008071617912,19,0.0,1,0.0,1,0.0,1
7159,max_ml,20,20,1,3,0.05,0.95,0.9333673655988404,6,1.0,1,1.0,1,1.0,1
7160,max_ml,20,20,1,3,0.05,0.95,0.907117669389009,6,0.0,1,0.0,1,0.0,1
7161,max_ml,20,20,1,3,0.05,0.95,0.9273799123313244,60,0.0,1,0.0,1,0.0,1
7162,max_ml,20,20,1,3,0.05,0.95,0.9384804235395552,19,0.0,1,0.0,1,0.0,1
7163,max_ml,20,20,1,3,0.05,0.95,0.9435722734252228,62,0.0,1,0.0,1,0.0,1
7164,max_ml,20,20,1,3,0.05,0.95,0.8508054318155375,7,1.0,1,1.0,1,1.0,1
7165,max_ml,20,20,1,3,0.05,0.95,0.8904658973032353,11,0.0,1,0.0,1,0.0,1
7166,max_ml,20,20,1,3,0.05,0.95,0.9285251522490046,6,1.0,1,1.0,1,1.0,1
7167,max_ml,20,20,1,3,0.05,0.95,0.9339089779594202,14,0.0,0,1.0,1,0.0,0
7168,max_ml,20,20,1,3,0.05,0.95,0.8855048476941737,16,0.0,1,0.0,1,0.0,1
7169,max_ml,20,20,1,3,0.05,0.95,0.9467461212494273,8,1.0,1,1.0,1,1.0,1
7170,max_ml,20,20,1,3,0.05,0.95,0.9403384866576484,13,0.0,1,0.0,1,0.0,1
7171,max_ml,20,20,1,3,0.05,0.95,0.8556521288232766,33,0.0,1,0.0,1,0.0,1
7172,max_ml,20,20,1,3,0.05,0.95,0.8536278970892175,17,0.0,0,1.0,1,1.0,1
7173,max_ml,20,20,1,3,0.05,0.95,0.9202614309003468,4,1.0,1,1.0,1,1.0,1
7174,max_ml,20,20,1,3,0.05,0.95,0.9230513652018584,7,0.0,1,0.0,1,0.0,1
7175,max_ml,20,20,1,3,0.05,0.95,0.9022751969145412,21,0.0,1,0.0,1,0.0,1
7176,max_ml,20,20,1,3,0.05,0.95,0.9043519774163244,4,1.0,1,1.0,1,1.0,1
7177,max_ml,20,20,1,3,0.05,0.95,0.9105592314201152,9,0.0,0,1.0,1,0.0,0
7178,max_ml,20,20,1,3,0.05,0.95,0.8809503948890235,11,0.0,1,0.0,1,0.0,1
7179,max_ml,20,20,1,3,0.05,0.95,0.91693276638745,38,0.0,1,0.0,1,0.0,1
7180,max_ml,20,20,1,3,0.05,0.95,0.8884091824606264,18,0.0,0,1.0,1,1.0,1
7181,max_ml,20,20,1,3,0.05,0.95,0.9145236907369896,17,0.0,0,1.0,1,1.0,1
7182,max_ml,20,20,1,3,0.05,0.95,0.9478981496041026,61,0.0,1,0.0,1,0.0,1
7183,max_ml,20,20,1,3,0.05,0.95,0.9232057987771624,7,1.0,1,1.0,1,1.0,1
7184,max_ml,20,20,1,3,0.05,0.95,0.9222195241229192,5,1.0,1,1.0,1,1.0,1
7185,max_ml,20,20,1,3,0.05,0.95,0.916846850434411,16,0.0,1,0.0,1,0.0,1
7186,max_ml,20,20,1,3,0.05,0.95,0.9304883662497058,26,0.0,1,0.0,1,0.0,1
7187,max_ml,20,20,1,3,0.05,0.95,0.917143386038372,13,0.0,1,0.0,1,0.0,1
7188,max_ml,20,20,1,3,0.05,0.95,0.9268283486298502,17,0.0,0,1.0,1,1.0,1
7189,max_ml,20,20,1,3,0.05,0.95,0.9287048598295718,15,1.0,1,1.0,1,1.0,1
7190,max_ml,20,20,1,3,0.05,0.95,0.9353167305930674,21,0.0,0,0.0,0,1.0,1
7191,max_ml,20,20,1,3,0.05,0.95,0.9486335349731784,19,0.0,1,0.0,1,0.0,1
7192,max_ml,20,20,1,3,0.05,0.95,0.9373274793861132,8,1.0,1,1.0,1,1.0,1
7193,max_ml,20,20,1,3,0.05,0.95,0.8170593686717658,12,0.0,1,0.0,1,0.0,1
7194,max_ml,20,20,1,3,0.05,0.95,0.8884544069028362,15,0.0,1,0.0,1,0.0,1
7195,max_ml,20,20,1,3,0.05,0.95,0.9374531269882176,11,0.0,1,0.0,1,0.0,1
7196,max_ml,20,20,1,3,0.05,0.95,0.9234773100006034,9,0.0,0,0.0,0,1.0,1
7197,max_ml,20,20,1,3,0.05,0.95,0.932792877074586,14,0.0,1,0.0,1,0.0,1
7198,max_ml,20,20,1,3,0.05,0.95,0.9450943297963628,20,0.0,1,0.0,1,0.0,1
7199,max_ml,20,20,1,3,0.05,0.95,0.9431348057901608,20,0.0,1,0.0,1,0.0,1
7200,max_ml,20,20,1,3,0.05,0.95,0.8940350516382158,12,0.0,1,0.0,1,0.0,1
7201,max_ml,20,20,1,3,0.05,0.95,0.8543907380870777,6,1.0,1,1.0,1,1.0,1
7202,max_ml,20,20,1,3,0.05,0.95,0.8353843472210661,6,1.0,1,1.0,1,1.0,1
7203,max_ml,20,20,1,3,0.05,0.95,0.8383674658129716,9,0.0,1,0.0,1,0.0,1
7204,max_ml,20,20,1,3,0.05,0.95,0.9467834462078444,12,0.0,1,0.0,1,0.0,1
7205,max_ml,20,20,1,3,0.05,0.95,0.8848426304746323,28,0.0,1,0.0,1,0.0,1
7206,max_ml,20,20,1,3,0.05,0.95,0.9174581655298142,27,0.0,1,0.0,1,0.0,1
7207,max_ml,20,20,1,3,0.05,0.95,0.9251456608732136,35,0.0,1,0.0,1,0.0,1
7208,max_ml,20,20,1,3,0.05,0.95,0.9484967219900736,39,0.0,1,0.0,1,0.0,1
7209,max_ml,20,20,1,3,0.05,0.95,0.9161153163596124,32,0.0,1,0.0,1,0.0,1
7210,max_ml,20,20,1,3,0.05,0.95,0.9179023084129708,18,0.0,1,0.0,1,0.0,1
7211,max_ml,20,20,1,3,0.05,0.95,0.946409701771562,51,0.0,1,0.0,1,0.0,1
7212,max_ml,20,20,1,3,0.05,0.95,0.9406205624504124,10,0.0,1,0.0,1,0.0,1
7213,max_ml,20,20,1,3,0.05,0.95,0.9231067071093376,15,0.0,1,0.0,1,0.0,1
7214,max_ml,20,20,1,3,0.05,0.95,0.9249163888996098,13,0.0,1,0.0,1,0.0,1
7215,max_ml,20,20,1,3,0.05,0.95,0.9129544375161944,47,0.0,1,0.0,1,0.0,1
7216,max_ml,20,20,1,3,0.05,0.95,0.9396147779692546,12,1.0,1,1.0,1,1.0,1
7217,max_ml,20,20,1,3,0.05,0.95,0.919804706941887,9,1.0,1,1.0,1,1.0,1
7218,max_ml,20,20,1,3,0.05,0.95,0.9147274878826062,5,1.0,1,1.0,1,1.0,1
7219,max_ml,20,20,1,3,0.05,0.95,0.8703592385387948,7,0.0,0,1.0,1,0.0,0
7220,max_ml,20,20,1,3,0.05,0.95,0.8652336128228207,15,0.0,1,0.0,1,0.0,1
7221,max_ml,20,20,1,3,0.05,0.95,0.8547285587176482,5,1.0,1,1.0,1,1.0,1
7222,max_ml,20,20,1,3,0.05,0.95,0.8890745452402474,9,1.0,1,1.0,1,1.0,1
7223,max_ml,20,20,1,3,0.05,0.95,0.9360700452125964,52,0.0,1,0.0,1,0.0,1
7224,max_ml,20,20,1,3,0.05,0.95,0.9174897518925724,45,0.0,1,0.0,1,0.0,1
7225,max_ml,20,20,1,3,0.05,0.95,0.8921927679994865,19,0.0,1,0.0,1,0.0,1
7226,max_ml,20,20,1,3,0.05,0.95,0.923064378481479,13,0.0,1,0.0,1,0.0,1
7227,max_ml,20,20,1,3,0.05,0.95,0.91521726626525,6,1.0,1,1.0,1,1.0,1
7228,max_ml,20,20,1,3,0.05,0.95,0.9147720647249052,31,0.0,1,0.0,1,0.0,1
7229,max_ml,20,20,1,3,0.05,0.95,0.9131596844015823,21,0.0,1,0.0,1,0.0,1
7230,max_ml,20,20,1,3,0.05,0.95,0.9041753143603096,29,0.0,1,0.0,1,0.0,1
7231,max_ml,20,20,1,3,0.05,0.95,0.9413886360855868,16,0.0,1,0.0,1,0.0,1
7232,max_ml,20,20,1,3,0.05,0.95,0.9113867444696008,27,0.0,1,0.0,1,0.0,1
7233,max_ml,20,20,1,3,0.05,0.95,0.9481072010874888,9,0.0,1,0.0,1,0.0,1
7234,max_ml,20,20,1,3,0.05,0.95,0.921392683764329,15,0.0,1,0.0,1,0.0,1
7235,max_ml,20,20,1,3,0.05,0.95,0.9087339404891384,12,0.0,1,0.0,1,0.0,1
7236,max_ml,20,20,1,3,0.05,0.95,0.9492786541848258,31,0.0,1,0.0,1,0.0,1
7237,max_ml,20,20,1,3,0.05,0.95,0.8181932041796695,25,0.0,1,0.0,1,0.0,1
7238,max_ml,20,20,1,3,0.05,0.95,0.940397984398192,58,0.0,1,0.0,1,0.0,1
7239,max_ml,20,20,1,3,0.05,0.95,0.9353272803865672,55,0.0,1,0.0,1,0.0,1
7240,max_ml,20,20,1,3,0.05,0.95,0.9287455188792538,11,0.0,0,1.0,1,0.0,0
7241,max_ml,20,20,1,3,0.05,0.95,0.889438115912267,37,0.0,1,0.0,1,0.0,1
7242,max_ml,20,20,1,3,0.05,0.95,0.9432751521691636,45,0.0,1,0.0,1,0.0,1
7243,max_ml,20,20,1,3,0.05,0.95,0.9400178198658752,15,0.0,1,0.0,1,0.0,1
7244,max_ml,20,20,1,3,0.05,0.95,0.919094309044888,14,0.0,1,0.0,1,0.0,1
7245,max_ml,20,20,1,3,0.05,0.95,0.912513035755276,10,0.0,1,0.0,1,0.0,1
7246,max_ml,20,20,1,3,0.05,0.95,0.9377989290368444,7,1.0,1,0.0,0,0.0,0
7247,max_ml,20,20,1,3,0.05,0.95,0.915039331147453,7,1.0,1,0.0,0,0.0,0
7248,max_ml,20,20,1,3,0.05,0.95,0.8906079745349219,29,0.0,1,0.0,1,0.0,1
7249,max_ml,20,20,1,3,0.05,0.95,0.9437649372256824,13,1.0,1,1.0,1,1.0,1
7250,max_ml,20,20,1,3,0.05,0.95,0.9002924538455507,13,0.0,1,0.0,1,0.0,1
7251,max_ml,20,20,1,3,0.05,0.95,0.9424275560389992,13,0.0,1,0.0,1,0.0,1
7252,max_ml,20,20,1,3,0.05,0.95,0.9006423996048922,15,0.0,1,0.0,1,0.0,1
7253,max_ml,20,20,1,3,0.05,0.95,0.9000934026802381,8,0.0,1,0.0,1,0.0,1
7254,max_ml,20,20,1,3,0.05,0.95,0.8452997817806012,10,0.0,1,0.0,1,0.0,1
7255,max_ml,20,20,1,3,0.05,0.95,0.9380883915041812,4,1.0,1,1.0,1,1.0,1
7256,max_ml,20,20,1,3,0.05,0.95,0.8144763965621026,5,1.0,1,1.0,1,1.0,1
7257,max_ml,20,20,1,3,0.05,0.95,0.9166404143819472,14,0.0,1,0.0,1,0.0,1
7258,max_ml,20,20,1,3,0.05,0.95,0.7543314085506586,6,1.0,1,1.0,1,1.0,1
7259,max_ml,20,20,1,3,0.05,0.95,0.9296203469146194,14,0.0,1,0.0,1,0.0,1
7260,max_ml,20,20,1,3,0.05,0.95,0.899305788472072,14,0.0,1,0.0,1,0.0,1
7261,max_ml,20,20,1,3,0.05,0.95,0.8921396587094077,15,0.0,1,0.0,1,0.0,1
7262,max_ml,20,20,1,3,0.05,0.95,0.946121359789536,8,0.0,1,0.0,1,0.0,1
7263,max_ml,20,20,1,3,0.05,0.95,0.9486872861134056,30,0.0,1,0.0,1,0.0,1
7264,max_ml,20,20,1,3,0.05,0.95,0.8968337060371663,9,1.0,1,1.0,1,1.0,1
7265,max_ml,20,20,1,3,0.05,0.95,0.8911153661492408,9,0.0,1,0.0,1,0.0,1
7266,max_ml,20,20,1,3,0.05,0.95,0.8846258978488596,6,1.0,1,1.0,1,1.0,1
7267,max_ml,20,20,1,3,0.05,0.95,0.9315163436960489,13,0.0,1,0.0,1,0.0,1
7268,max_ml,20,20,1,3,0.05,0.95,0.8812767689826863,11,0.0,0,0.0,0,1.0,1
7269,max_ml,20,20,1,3,0.05,0.95,0.8984320439666517,14,0.0,1,0.0,1,0.0,1
7270,max_ml,20,20,1,3,0.05,0.95,0.916468789390612,14,0.0,1,0.0,1,0.0,1
7271,max_ml,20,20,1,3,0.05,0.95,0.751509825267239,11,0.0,1,0.0,1,0.0,1
7272,max_ml,20,20,1,3,0.05,0.95,0.9488805491687292,42,0.0,1,0.0,1,0.0,1
7273,max_ml,20,20,1,3,0.05,0.95,0.9412808924413552,36,0.0,1,0.0,1,0.0,1
7274,max_ml,20,20,1,3,0.05,0.95,0.817877710556813,8,1.0,1,1.0,1,1.0,1
7275,max_ml,20,20,1,3,0.05,0.95,0.9207809036146054,9,1.0,1,1.0,1,1.0,1
7276,max_ml,20,20,1,3,0.05,0.95,0.9282319175397458,22,0.0,1,0.0,1,0.0,1
7277,max_ml,20,20,1,3,0.05,0.95,0.934160261102464,13,0.0,1,0.0,1,0.0,1
7278,max_ml,20,20,1,3,0.05,0.95,0.8846374201151522,20,0.0,1,0.0,1,0.0,1
7279,max_ml,20,20,1,3,0.05,0.95,0.8808906190469298,8,1.0,1,1.0,1,0.0,0
7280,max_ml,20,20,1,3,0.05,0.95,0.9298304488973708,18,0.0,1,0.0,1,0.0,1
7281,max_ml,20,20,1,3,0.05,0.95,0.9335681149474098,23,0.0,1,0.0,1,0.0,1
7282,max_ml,20,20,1,3,0.05,0.95,0.8905516706634141,24,0.0,1,0.0,1,0.0,1
7283,max_ml,20,20,1,3,0.05,0.95,0.8358700207768681,13,0.0,0,0.0,0,1.0,1
7284,max_ml,20,20,1,3,0.05,0.95,0.8543738995367253,4,1.0,1,1.0,1,1.0,1
7285,max_ml,20,20,1,3,0.05,0.95,0.9072070575619506,13,0.0,0,1.0,1,0.0,0
7286,max_ml,20,20,1,3,0.05,0.95,0.9395541969217668,9,1.0,1,1.0,1,1.0,1
7287,max_ml,20,20,1,3,0.05,0.95,0.9353040166918908,6,1.0,1,1.0,1,1.0,1
7288,max_ml,20,20,1,3,0.05,0.95,0.923757734885254,25,0.0,1,0.0,1,0.0,1
7289,max_ml,20,20,1,3,0.05,0.95,0.8988589117881377,13,0.0,0,0.0,0,1.0,1
7290,max_ml,20,20,1,3,0.05,0.95,0.9495775075103464,9,0.0,1,0.0,1,0.0,1
7291,max_ml,20,20,1,3,0.05,0.95,0.9389451149918792,101,0.0,1,0.0,1,0.0,1
7292,max_ml,20,20,1,3,0.05,0.95,0.9474719661895804,35,0.0,1,0.0,1,0.0,1
7293,max_ml,20,20,1,3,0.05,0.95,0.9498682665731856,43,0.0,1,0.0,1,0.0,1
7294,max_ml,20,20,1,3,0.05,0.95,0.830490506111392,9,1.0,1,1.0,1,1.0,1
7295,max_ml,20,20,1,3,0.05,0.95,0.9332559045539188,9,0.0,1,0.0,1,0.0,1
7296,max_ml,20,20,1,3,0.05,0.95,0.9158045822595,10,0.0,1,0.0,1,0.0,1
7297,max_ml,20,20,1,3,0.05,0.95,0.9056029111969842,18,0.0,1,0.0,1,0.0,1
7298,max_ml,20,20,1,3,0.05,0.95,0.9408652099153724,26,0.0,1,0.0,1,0.0,1
7299,max_ml,20,20,1,3,0.05,0.95,0.9386467143431352,16,0.0,1,0.0,1,0.0,1
7300,max_ml,20,20,1,3,0.05,0.95,0.8371857237731671,9,1.0,1,1.0,1,1.0,1
7301,max_ml,20,20,1,3,0.05,0.95,0.9486979695537407,13,0.0,1,0.0,1,0.0,1
7302,max_ml,20,20,1,3,0.05,0.95,0.9019447438106148,24,0.0,1,0.0,1,0.0,1
7303,max_ml,20,20,1,3,0.05,0.95,0.9487465540555448,44,0.0,1,0.0,1,0.0,1
7304,max_ml,20,20,1,3,0.05,0.95,0.9300652714531495,17,0.0,1,0.0,1,0.0,1
7305,max_ml,20,20,1,3,0.05,0.95,0.8683072592983773,9,1.0,1,1.0,1,1.0,1
7306,max_ml,20,20,1,3,0.05,0.95,0.907457755479085,8,1.0,1,1.0,1,1.0,1
7307,max_ml,20,20,1,3,0.05,0.95,0.934929091777614,48,0.0,1,0.0,1,0.0,1
7308,max_ml,20,20,1,3,0.05,0.95,0.9212124643173124,5,1.0,1,1.0,1,1.0,1
7309,max_ml,20,20,1,3,0.05,0.95,0.9155761194890047,29,0.0,1,0.0,1,0.0,1
7310,max_ml,20,20,1,3,0.05,0.95,0.9216315811477764,26,0.0,1,0.0,1,0.0,1
7311,max_ml,20,20,1,3,0.05,0.95,0.9025069986016,16,0.0,1,0.0,1,0.0,1
7312,max_ml,20,20,1,3,0.05,0.95,0.943847345852382,34,0.0,1,0.0,1,0.0,1
7313,max_ml,20,20,1,3,0.05,0.95,0.8696637992654593,17,0.0,1,0.0,1,0.0,1
7314,max_ml,20,20,1,3,0.05,0.95,0.8648179432656168,11,0.0,0,0.0,0,1.0,1
7315,max_ml,20,20,1,3,0.05,0.95,0.9144159935860818,13,1.0,1,1.0,1,1.0,1
7316,max_ml,20,20,1,3,0.05,0.95,0.8301617836180731,13,0.0,1,0.0,1,0.0,1
7317,max_ml,20,20,1,3,0.05,0.95,0.9150165557106452,9,1.0,1,1.0,1,1.0,1
7318,max_ml,20,20,1,3,0.05,0.95,0.9419124240770136,32,0.0,1,0.0,1,0.0,1
7319,max_ml,20,20,1,3,0.05,0.95,0.9348641628970606,7,1.0,1,1.0,1,1.0,1
7320,max_ml,20,20,1,3,0.05,0.95,0.8966088641508128,9,0.0,1,0.0,1,0.0,1
7321,max_ml,20,20,1,3,0.05,0.95,0.9162032247899564,16,0.0,1,0.0,1,0.0,1
7322,max_ml,20,20,1,3,0.05,0.95,0.9277798987198173,21,0.0,1,0.0,1,0.0,1
7323,max_ml,20,20,1,3,0.05,0.95,0.9234728547195142,7,1.0,1,1.0,1,1.0,1
7324,max_ml,20,20,1,3,0.05,0.95,0.914079465630564,13,0.0,1,0.0,1,0.0,1
7325,max_ml,20,20,1,3,0.05,0.95,0.9177667090760931,15,0.0,1,0.0,1,0.0,1
7326,max_ml,20,20,1,3,0.05,0.95,0.938318466423045,11,0.0,1,0.0,1,0.0,1
7327,max_ml,20,20,1,3,0.05,0.95,0.9318908430924626,26,0.0,1,0.0,1,0.0,1
7328,max_ml,20,20,1,3,0.05,0.95,0.8962838995982754,36,0.0,1,0.0,1,0.0,1
7329,max_ml,20,20,1,3,0.05,0.95,0.8622582364635892,14,0.0,1,0.0,1,0.0,1
7330,max_ml,20,20,1,3,0.05,0.95,0.910048136970288,13,0.0,1,0.0,1,0.0,1
7331,max_ml,20,20,1,3,0.05,0.95,0.9331887815565484,28,0.0,1,0.0,1,0.0,1
7332,max_ml,20,20,1,3,0.05,0.95,0.9423580029173122,24,0.0,1,0.0,1,0.0,1
7333,max_ml,20,20,1,3,0.05,0.95,0.8680697850610822,19,0.0,1,0.0,1,0.0,1
7334,max_ml,20,20,1,3,0.05,0.95,0.9296619828551842,8,0.0,1,0.0,1,0.0,1
7335,max_ml,20,20,1,3,0.05,0.95,0.9357884261311724,38,0.0,1,0.0,1,0.0,1
7336,max_ml,20,20,1,3,0.05,0.95,0.8280251601106005,18,0.0,1,0.0,1,0.0,1
7337,max_ml,20,20,1,3,0.05,0.95,0.94124112045437,51,0.0,1,0.0,1,0.0,1
7338,max_ml,20,20,1,3,0.05,0.95,0.9462290675207568,28,0.0,1,0.0,1,0.0,1
7339,max_ml,20,20,1,3,0.05,0.95,0.9026723575674204,11,0.0,1,0.0,1,0.0,1
7340,max_ml,20,20,1,3,0.05,0.95,0.9150826382376686,12,0.0,1,0.0,1,0.0,1
7341,max_ml,20,20,1,3,0.05,0.95,0.9460943494028,14,0.0,1,0.0,1,0.0,1
7342,max_ml,20,20,1,3,0.05,0.95,0.865181363241797,12,0.0,1,0.0,1,0.0,1
7343,max_ml,20,20,1,3,0.05,0.95,0.872656157756192,6,1.0,1,1.0,1,0.0,0
7344,max_ml,20,20,1,3,0.05,0.95,0.9496594175011386,12,0.0,1,0.0,1,0.0,1
7345,max_ml,20,20,1,3,0.05,0.95,0.9473452459706948,19,0.0,1,0.0,1,0.0,1
7346,max_ml,20,20,1,3,0.05,0.95,0.925785143118529,12,0.0,1,0.0,1,0.0,1
7347,max_ml,20,20,1,3,0.05,0.95,0.7390964034737942,10,1.0,1,1.0,1,1.0,1
7348,max_ml,20,20,1,3,0.05,0.95,0.9396791988974944,16,0.0,1,0.0,1,0.0,1
7349,max_ml,20,20,1,3,0.05,0.95,0.9481680004367676,30,0.0,1,0.0,1,0.0,1
7350,max_ml,20,20,1,3,0.05,0.95,0.9175087774548594,33,0.0,1,0.0,1,0.0,1
7351,max_ml,20,20,1,3,0.05,0.95,0.920355455875432,17,0.0,1,0.0,1,0.0,1
7352,max_ml,20,20,1,3,0.05,0.95,0.8701331211626127,15,0.0,1,0.0,1,0.0,1
7353,max_ml,20,20,1,3,0.05,0.95,0.9232364097336097,13,0.0,0,1.0,1,0.0,0
7354,max_ml,20,20,1,3,0.05,0.95,0.9497575726478102,19,0.0,0,0.0,0,1.0,1
7355,max_ml,20,20,1,3,0.05,0.95,0.8971205734976495,11,1.0,1,1.0,1,1.0,1
7356,max_ml,20,20,1,3,0.05,0.95,0.8784007118969939,6,1.0,1,1.0,1,1.0,1
7357,max_ml,20,20,1,3,0.05,0.95,0.9200155899291308,8,1.0,1,1.0,1,1.0,1
7358,max_ml,20,20,1,3,0.05,0.95,0.925808966594278,13,0.0,1,0.0,1,0.0,1
7359,max_ml,20,20,1,3,0.05,0.95,0.934618845233044,13,0.0,1,0.0,1,0.0,1
7360,max_ml,20,20,1,3,0.05,0.95,0.9350230427101212,27,0.0,1,0.0,1,0.0,1
7361,max_ml,20,20,1,3,0.05,0.95,0.8816849064065936,10,0.0,0,1.0,1,1.0,1
7362,max_ml,20,20,1,3,0.05,0.95,0.9439895860504032,19,0.0,1,0.0,1,0.0,1
7363,max_ml,20,20,1,3,0.05,0.95,0.947227871242586,10,0.0,1,0.0,1,0.0,1
7364,max_ml,20,20,1,3,0.05,0.95,0.9256463210940016,33,0.0,1,0.0,1,0.0,1
7365,max_ml,20,20,1,3,0.05,0.95,0.9210807403110254,14,0.0,1,0.0,1,0.0,1
7366,max_ml,20,20,1,3,0.05,0.95,0.8369438943710172,26,0.0,1,0.0,1,0.0,1
7367,max_ml,20,20,1,3,0.05,0.95,0.906097234722411,14,0.0,1,0.0,1,0.0,1
7368,max_ml,20,20,1,3,0.05,0.95,0.9300071259329202,31,0.0,1,0.0,1,0.0,1
7369,max_ml,20,20,1,3,0.05,0.95,0.8851068612480226,19,0.0,1,0.0,1,0.0,1
7370,max_ml,20,20,1,3,0.05,0.95,0.8768707289777792,8,1.0,1,1.0,1,1.0,1
7371,max_ml,20,20,1,3,0.05,0.95,0.9162763401233788,16,0.0,1,0.0,1,0.0,1
7372,max_ml,20,20,1,3,0.05,0.95,0.912113715596276,13,0.0,0,1.0,1,0.0,0
7373,max_ml,20,20,1,3,0.05,0.95,0.9073047836575876,12,0.0,1,0.0,1,0.0,1
7374,max_ml,20,20,1,3,0.05,0.95,0.9478220990120844,18,0.0,1,0.0,1,0.0,1
7375,max_ml,20,20,1,3,0.05,0.95,0.900974547368114,13,0.0,1,0.0,1,0.0,1
7376,max_ml,20,20,1,3,0.05,0.95,0.9121799221019894,12,0.0,1,0.0,1,0.0,1
7377,max_ml,20,20,1,3,0.05,0.95,0.8616407306409177,13,0.0,1,0.0,1,0.0,1
7378,max_ml,20,20,1,3,0.05,0.95,0.8999591618268472,15,1.0,1,1.0,1,1.0,1
7379,max_ml,20,20,1,3,0.05,0.95,0.9197182495383018,10,0.0,1,0.0,1,0.0,1
7380,max_ml,20,20,1,3,0.05,0.95,0.9308762438095212,17,0.0,1,0.0,1,0.0,1
7381,max_ml,20,20,1,3,0.05,0.95,0.8237883550208495,2,1.0,1,1.0,1,1.0,1
7382,max_ml,20,20,1,3,0.05,0.95,0.9257371248340072,12,1.0,1,0.0,0,0.0,0
7383,max_ml,20,20,1,3,0.05,0.95,0.8974353179289639,10,1.0,1,1.0,1,1.0,1
7384,max_ml,20,20,1,3,0.05,0.95,0.92170869788496,17,0.0,1,0.0,1,0.0,1
7385,max_ml,20,20,1,3,0.05,0.95,0.8878329851311545,12,1.0,1,1.0,1,1.0,1
7386,max_ml,20,20,1,3,0.05,0.95,0.8825727362352337,9,1.0,1,1.0,1,1.0,1
7387,max_ml,20,20,1,3,0.05,0.95,0.9127844895995832,16,0.0,1,0.0,1,0.0,1
7388,max_ml,20,20,1,3,0.05,0.95,0.9247753867865957,66,0.0,1,0.0,1,0.0,1
7389,max_ml,20,20,1,3,0.05,0.95,0.9155564549549184,24,0.0,1,0.0,1,0.0,1
7390,max_ml,20,20,1,3,0.05,0.95,0.9294166632805037,13,0.0,1,0.0,1,0.0,1
7391,max_ml,20,20,1,3,0.05,0.95,0.9364949127344282,15,0.0,0,1.0,1,1.0,1
7392,max_ml,20,20,1,3,0.05,0.95,0.9162962640472024,13,0.0,1,0.0,1,0.0,1
7393,max_ml,20,20,1,3,0.05,0.95,0.8953453013950885,12,1.0,1,1.0,1,1.0,1
7394,max_ml,20,20,1,3,0.05,0.95,0.8661597048803519,5,1.0,1,1.0,1,1.0,1
7395,max_ml,20,20,1,3,0.05,0.95,0.9369594295423466,59,0.0,1,0.0,1,0.0,1
7396,max_ml,20,20,1,3,0.05,0.95,0.9423027328905024,35,0.0,1,0.0,1,0.0,1
7397,max_ml,20,20,1,3,0.05,0.95,0.9415017009827694,42,0.0,1,0.0,1,0.0,1
7398,max_ml,20,20,1,3,0.05,0.95,0.9247265821457104,9,1.0,1,1.0,1,0.0,0
7399,max_ml,20,20,1,3,0.05,0.95,0.8837624555471457,9,1.0,1,1.0,1,1.0,1
7400,max_ml,20,20,1,3,0.05,0.95,0.9180782438880588,16,0.0,1,0.0,1,0.0,1
7401,max_ml,20,20,1,3,0.05,0.95,0.9311306819099696,8,0.0,1,0.0,1,0.0,1
7402,max_ml,20,20,1,3,0.05,0.95,0.924882058596034,20,0.0,1,0.0,1,0.0,1
7403,max_ml,20,20,1,3,0.05,0.95,0.9484690339034216,27,0.0,1,0.0,1,0.0,1
7404,max_ml,20,20,1,3,0.05,0.95,0.9101108136779982,37,0.0,1,0.0,1,0.0,1
7405,max_ml,20,20,1,3,0.05,0.95,0.9046278584465948,10,1.0,1,1.0,1,1.0,1
7406,max_ml,20,20,1,3,0.05,0.95,0.8636767926612487,9,0.0,0,1.0,1,1.0,1
7407,max_ml,20,20,1,3,0.05,0.95,0.8848596299200838,22,0.0,1,0.0,1,0.0,1
7408,max_ml,20,20,1,3,0.05,0.95,0.8357708025143062,7,1.0,1,0.0,0,0.0,0
7409,max_ml,20,20,1,3,0.05,0.95,0.9102727916842744,16,0.0,1,0.0,1,0.0,1
7410,max_ml,20,20,1,3,0.05,0.95,0.9481675748028224,11,0.0,1,0.0,1,0.0,1
7411,max_ml,20,20,1,3,0.05,0.95,0.9052029750445588,16,0.0,1,0.0,1,0.0,1
7412,max_ml,20,20,1,3,0.05,0.95,0.8478419416556441,5,1.0,1,1.0,1,1.0,1
7413,max_ml,20,20,1,3,0.05,0.95,0.9466431983178796,11,0.0,1,0.0,1,0.0,1
7414,max_ml,20,20,1,3,0.05,0.95,0.9371392187980472,23,0.0,1,0.0,1,0.0,1
7415,max_ml,20,20,1,3,0.05,0.95,0.9004067420657841,14,0.0,1,0.0,1,0.0,1
7416,max_ml,20,20,1,3,0.05,0.95,0.9299975761150344,20,0.0,1,0.0,1,0.0,1
7417,max_ml,20,20,1,3,0.05,0.95,0.9480394024225638,9,1.0,1,1.0,1,1.0,1
7418,max_ml,20,20,1,3,0.05,0.95,0.9233996156359824,14,0.0,1,0.0,1,0.0,1
7419,max_ml,20,20,1,3,0.05,0.95,0.9482778580421986,9,1.0,1,1.0,1,1.0,1
7420,max_ml,20,20,1,3,0.05,0.95,0.9215015988701892,18,0.0,1,0.0,1,0.0,1
7421,max_ml,20,20,1,3,0.05,0.95,0.9323219364794206,19,0.0,1,0.0,1,0.0,1
7422,max_ml,20,20,1,3,0.05,0.95,0.8450703995845761,9,0.0,0,1.0,1,1.0,1
7423,max_ml,20,20,1,3,0.05,0.95,0.9475924767100916,14,0.0,1,0.0,1,0.0,1
7424,max_ml,20,20,1,3,0.05,0.95,0.9413820073378808,18,0.0,1,0.0,1,0.0,1
7425,max_ml,20,20,1,3,0.05,0.95,0.9167584927091434,27,0.0,1,0.0,1,0.0,1
7426,max_ml,20,20,1,3,0.05,0.95,0.9452558338076464,25,0.0,1,0.0,1,0.0,1
7427,max_ml,20,20,1,3,0.05,0.95,0.9452038197267636,8,1.0,1,1.0,1,0.0,0
7428,max_ml,20,20,1,3,0.05,0.95,0.949160510043656,11,0.0,1,0.0,1,0.0,1
7429,max_ml,20,20,1,3,0.05,0.95,0.872699083224596,13,1.0,1,1.0,1,0.0,0
7430,max_ml,20,20,1,3,0.05,0.95,0.928587956025333,34,0.0,1,0.0,1,0.0,1
7431,max_ml,20,20,1,3,0.05,0.95,0.8824014613435687,15,0.0,1,0.0,1,0.0,1
7432,max_ml,20,20,1,3,0.05,0.95,0.9440425646955592,12,0.0,1,0.0,1,0.0,1
7433,max_ml,20,20,1,3,0.05,0.95,0.9001257220039521,7,1.0,1,1.0,1,1.0,1
7434,max_ml,20,20,1,3,0.05,0.95,0.923525558178134,20,0.0,1,0.0,1,0.0,1
7435,max_ml,20,20,1,3,0.05,0.95,0.9214539483170124,34,0.0,1,0.0,1,0.0,1
7436,max_ml,20,20,1,3,0.05,0.95,0.939539791162019,16,0.0,1,0.0,1,0.0,1
7437,max_ml,20,20,1,3,0.05,0.95,0.8969453303064242,7,1.0,1,1.0,1,1.0,1
7438,max_ml,20,20,1,3,0.05,0.95,0.8419987579702138,3,1.0,1,1.0,1,1.0,1
7439,max_ml,20,20,1,3,0.05,0.95,0.9336952991788058,11,1.0,1,1.0,1,1.0,1
7440,max_ml,20,20,1,3,0.05,0.95,0.9363151526812254,11,0.0,1,0.0,1,0.0,1
7441,max_ml,20,20,1,3,0.05,0.95,0.9318435931183532,15,0.0,1,0.0,1,0.0,1
7442,max_ml,20,20,1,3,0.05,0.95,0.9056398670576,16,0.0,0,0.0,0,1.0,1
7443,max_ml,20,20,1,3,0.05,0.95,0.8737871827834547,10,1.0,1,1.0,1,1.0,1
7444,max_ml,20,20,1,3,0.05,0.95,0.94267823524659,20,0.0,1,0.0,1,0.0,1
7445,max_ml,20,20,1,3,0.05,0.95,0.9175533590785614,17,0.0,1,0.0,1,0.0,1
7446,max_ml,20,20,1,3,0.05,0.95,0.946135187689106,26,0.0,1,0.0,1,0.0,1
7447,max_ml,20,20,1,3,0.05,0.95,0.9496148913578164,74,0.0,1,0.0,1,0.0,1
7448,max_ml,20,20,1,3,0.05,0.95,0.926388532081779,22,0.0,1,0.0,1,0.0,1
7449,max_ml,20,20,1,3,0.05,0.95,0.9180426230689434,8,1.0,1,1.0,1,1.0,1
7450,max_ml,20,20,1,3,0.05,0.95,0.8064627992373921,3,1.0,1,1.0,1,1.0,1
7451,max_ml,20,20,1,3,0.05,0.95,0.9423384685717012,33,0.0,1,0.0,1,0.0,1
7452,max_ml,20,20,1,3,0.05,0.95,0.8656477909067798,16,0.0,1,0.0,1,0.0,1
7453,max_ml,20,20,1,3,0.05,0.95,0.908163868245166,24,0.0,1,0.0,1,0.0,1
7454,max_ml,20,20,1,3,0.05,0.95,0.9187804856756072,22,0.0,1,0.0,1,0.0,1
7455,max_ml,20,20,1,3,0.05,0.95,0.9388725751305398,19,0.0,1,0.0,1,0.0,1
7456,max_ml,20,20,1,3,0.05,0.95,0.9213206844994,26,0.0,1,0.0,1,0.0,1
7457,max_ml,20,20,1,3,0.05,0.95,0.925751593964162,17,0.0,1,0.0,1,0.0,1
7458,max_ml,20,20,1,3,0.05,0.95,0.8736857053454968,12,1.0,1,1.0,1,1.0,1
7459,max_ml,20,20,1,3,0.05,0.95,0.9494960303748632,12,0.0,1,0.0,1,0.0,1
7460,max_ml,20,20,1,3,0.05,0.95,0.911820471377596,22,0.0,1,0.0,1,0.0,1
7461,max_ml,20,20,1,3,0.05,0.95,0.9419279738285312,18,1.0,1,1.0,1,1.0,1
7462,max_ml,20,20,1,3,0.05,0.95,0.948592269549025,60,0.0,1,0.0,1,0.0,1
7463,max_ml,20,20,1,3,0.05,0.95,0.9201609430797068,8,0.0,0,1.0,1,0.0,0
7464,max_ml,20,20,1,3,0.05,0.95,0.8840522485891885,14,0.0,1,0.0,1,0.0,1
7465,max_ml,20,20,1,3,0.05,0.95,0.9207373467761248,20,0.0,1,0.0,1,0.0,1
7466,max_ml,20,20,1,3,0.05,0.95,0.9078287044111,8,1.0,1,0.0,0,0.0,0
7467,max_ml,20,20,1,3,0.05,0.95,0.9428880502408524,20,0.0,1,0.0,1,0.0,1
7468,max_ml,20,20,1,3,0.05,0.95,0.9158080668713092,17,0.0,1,0.0,1,0.0,1
7469,max_ml,20,20,1,3,0.05,0.95,0.9120347240112816,16,0.0,1,0.0,1,0.0,1
7470,max_ml,20,20,1,3,0.05,0.95,0.9415877696257102,36,0.0,1,0.0,1,0.0,1
7471,max_ml,20,20,1,3,0.05,0.95,0.9221541065035492,8,1.0,1,1.0,1,1.0,1
7472,max_ml,20,20,1,3,0.05,0.95,0.929048658791214,20,0.0,1,0.0,1,0.0,1
7473,max_ml,20,20,1,3,0.05,0.95,0.8962016786445733,12,0.0,1,0.0,1,0.0,1
7474,max_ml,20,20,1,3,0.05,0.95,0.8818717341658692,12,1.0,1,1.0,1,1.0,1
7475,max_ml,20,20,1,3,0.05,0.95,0.943179536483448,9,1.0,1,1.0,1,1.0,1
7476,max_ml,20,20,1,3,0.05,0.95,0.9486971878384752,17,0.0,1,0.0,1,0.0,1
7477,max_ml,20,20,1,3,0.05,0.95,0.9228859613596656,16,0.0,0,0.0,0,1.0,1
7478,max_ml,20,20,1,3,0.05,0.95,0.9317152844969656,6,1.0,1,1.0,1,1.0,1
7479,max_ml,20,20,1,3,0.05,0.95,0.908366881094942,7,0.0,1,0.0,1,0.0,1
7480,max_ml,20,20,1,3,0.05,0.95,0.8859963998913551,4,1.0,1,1.0,1,1.0,1
7481,max_ml,20,20,1,3,0.05,0.95,0.9083694743360772,9,1.0,1,1.0,1,1.0,1
7482,max_ml,20,20,1,3,0.05,0.95,0.9057304060904162,15,0.0,1,0.0,1,0.0,1
7483,max_ml,20,20,1,3,0.05,0.95,0.8579687609587099,11,1.0,1,1.0,1,1.0,1
7484,max_ml,20,20,1,3,0.05,0.95,0.9067078855784718,31,0.0,1,0.0,1,0.0,1
7485,max_ml,20,20,1,3,0.05,0.95,0.9364216266490848,20,0.0,1,0.0,1,0.0,1
7486,max_ml,20,20,1,3,0.05,0.95,0.94757822815305,24,0.0,1,0.0,1,0.0,1
7487,max_ml,20,20,1,3,0.05,0.95,0.9328336190025168,56,0.0,1,0.0,1,0.0,1
7488,max_ml,20,20,1,3,0.05,0.95,0.8977112093241778,9,0.0,1,0.0,1,0.0,1
7489,max_ml,20,20,1,3,0.05,0.95,0.8217221495741792,8,1.0,1,1.0,1,1.0,1
7490,max_ml,20,20,1,3,0.05,0.95,0.9407088857855092,11,0.0,1,0.0,1,0.0,1
7491,max_ml,20,20,1,3,0.05,0.95,0.892913530863801,35,0.0,1,0.0,1,0.0,1
7492,max_ml,20,20,1,3,0.05,0.95,0.8027765968675817,17,0.0,1,0.0,1,0.0,1
7493,max_ml,20,20,1,3,0.05,0.95,0.9119586439045072,13,1.0,1,0.0,0,0.0,0
7494,max_ml,20,20,1,3,0.05,0.95,0.7442392524821999,6,1.0,1,1.0,1,1.0,1
7495,max_ml,20,20,1,3,0.05,0.95,0.935883570376704,29,0.0,1,0.0,1,0.0,1
7496,max_ml,20,20,1,3,0.05,0.95,0.9455464248146364,11,0.0,0,1.0,1,0.0,0
7497,max_ml,20,20,1,3,0.05,0.95,0.9433058295227952,11,0.0,1,0.0,1,0.0,1
7498,max_ml,20,20,1,3,0.05,0.95,0.92186400071275,13,0.0,1,0.0,1,0.0,1
7499,max_ml,20,20,1,3,0.05,0.95,0.9180492377098144,48,0.0,1,0.0,1,0.0,1
7500,max_ml,20,20,1,3,0.05,0.95,0.9344956079799478,11,1.0,1,1.0,1,1.0,1
7501,max_ml,20,20,1,3,0.05,0.95,0.9333027914521208,7,1.0,1,1.0,1,1.0,1
7502,max_ml,20,20,1,3,0.05,0.95,0.9355022079119802,11,0.0,0,0.0,0,1.0,1
7503,max_ml,20,20,1,3,0.05,0.95,0.9070804262799615,32,0.0,1,0.0,1,0.0,1
7504,max_ml,20,20,1,3,0.05,0.95,0.9386919444656318,42,0.0,1,0.0,1,0.0,1
7505,max_ml,20,20,1,3,0.05,0.95,0.9374987821948032,11,0.0,1,0.0,1,0.0,1
7506,max_ml,20,20,1,3,0.05,0.95,0.8528127711827894,14,0.0,1,0.0,1,0.0,1
7507,max_ml,20,20,1,3,0.05,0.95,0.9175060194289166,7,0.0,0,0.0,0,1.0,1
7508,max_ml,20,20,1,3,0.05,0.95,0.8024450406646768,7,1.0,1,1.0,1,1.0,1
7509,max_ml,20,20,1,3,0.05,0.95,0.9118899955530756,13,0.0,1,0.0,1,0.0,1
7510,max_ml,20,20,1,3,0.05,0.95,0.930615913607764,28,0.0,1,0.0,1,0.0,1
7511,max_ml,20,20,1,3,0.05,0.95,0.8035984256385815,3,1.0,1,1.0,1,1.0,1
7512,max_ml,20,20,1,3,0.05,0.95,0.948097521387222,42,0.0,1,0.0,1,0.0,1
7513,max_ml,20,20,1,3,0.05,0.95,0.5275034335407325,3,1.0,1,1.0,1,1.0,1
7514,max_ml,20,20,1,3,0.05,0.95,0.9059654867511092,9,1.0,1,1.0,1,0.0,0
7515,max_ml,20,20,1,3,0.05,0.95,0.8586496798560774,11,1.0,1,1.0,1,1.0,1
7516,max_ml,20,20,1,3,0.05,0.95,0.9116343182146388,12,0.0,1,0.0,1,0.0,1
7517,max_ml,20,20,1,3,0.05,0.95,0.9215009242256916,30,0.0,1,0.0,1,0.0,1
7518,max_ml,20,20,1,3,0.05,0.95,0.928931661920818,22,0.0,1,0.0,1,0.0,1
7519,max_ml,20,20,1,3,0.05,0.95,0.8705448615000014,7,1.0,1,1.0,1,1.0,1
7520,max_ml,20,20,1,3,0.05,0.95,0.931752441822948,28,0.0,1,0.0,1,0.0,1
7521,max_ml,20,20,1,3,0.05,0.95,0.8842351663623313,6,1.0,1,1.0,1,0.0,0
7522,max_ml,20,20,1,3,0.05,0.95,0.8881263948968244,29,0.0,1,0.0,1,0.0,1
7523,max_ml,20,20,1,3,0.05,0.95,0.9065702425188912,18,0.0,1,0.0,1,0.0,1
7524,max_ml,20,20,1,3,0.05,0.95,0.9357492914044556,18,0.0,1,0.0,1,0.0,1
7525,max_ml,20,20,1,3,0.05,0.95,0.9220124771926278,9,0.0,1,0.0,1,0.0,1
7526,max_ml,20,20,1,3,0.05,0.95,0.8672126215017228,7,1.0,1,1.0,1,1.0,1
7527,max_ml,20,20,1,3,0.05,0.95,0.9003131954098422,17,0.0,1,0.0,1,0.0,1
7528,max_ml,20,20,1,3,0.05,0.95,0.9496419901013824,18,0.0,1,0.0,1,0.0,1
7529,max_ml,20,20,1,3,0.05,0.95,0.8982428122294734,28,0.0,1,0.0,1,0.0,1
7530,max_ml,20,20,1,3,0.05,0.95,0.9003943310612655,25,0.0,1,0.0,1,0.0,1
7531,max_ml,20,20,1,3,0.05,0.95,0.8679652438589861,13,0.0,1,0.0,1,0.0,1
7532,max_ml,20,20,1,3,0.05,0.95,0.9406982113043378,15,0.0,1,0.0,1,0.0,1
7533,max_ml,20,20,1,3,0.05,0.95,0.8629086359490473,14,0.0,1,0.0,1,0.0,1
7534,max_ml,20,20,1,3,0.05,0.95,0.9370057264861484,59,0.0,1,0.0,1,0.0,1
7535,max_ml,20,20,1,3,0.05,0.95,0.942108040705148,11,1.0,1,1.0,1,1.0,1
7536,max_ml,20,20,1,3,0.05,0.95,0.9103277493366227,23,0.0,1,0.0,1,0.0,1
7537,max_ml,20,20,1,3,0.05,0.95,0.9374241674055468,36,0.0,1,0.0,1,0.0,1
7538,max_ml,20,20,1,3,0.05,0.95,0.9223369970762896,19,0.0,0,1.0,1,0.0,0
7539,max_ml,20,20,1,3,0.05,0.95,0.9478164682485848,21,0.0,1,0.0,1,0.0,1
7540,max_ml,20,20,1,3,0.05,0.95,0.9417199548360068,61,0.0,1,0.0,1,0.0,1
7541,max_ml,20,20,1,3,0.05,0.95,0.9385928089061868,20,0.0,1,0.0,1,0.0,1
7542,max_ml,20,20,1,3,0.05,0.95,0.9355514868566094,19,0.0,0,1.0,1,1.0,1
7543,max_ml,20,20,1,3,0.05,0.95,0.9466682610195722,28,0.0,1,0.0,1,0.0,1
7544,max_ml,20,20,1,3,0.05,0.95,0.8844753274052111,14,0.0,1,0.0,1,0.0,1
7545,max_ml,20,20,1,3,0.05,0.95,0.9266315037899748,16,0.0,1,0.0,1,0.0,1
7546,max_ml,20,20,1,3,0.05,0.95,0.8992531198854117,19,0.0,1,0.0,1,0.0,1
7547,max_ml,20,20,1,3,0.05,0.95,0.9261491657197204,12,0.0,1,0.0,1,0.0,1
7548,max_ml,20,20,1,3,0.05,0.95,0.8535999041650361,15,0.0,1,0.0,1,0.0,1
7549,max_ml,20,20,1,3,0.05,0.95,0.8618866972198894,8,1.0,1,1.0,1,0.0,0
7550,max_ml,20,20,1,3,0.05,0.95,0.8556579497563168,11,0.0,1,0.0,1,0.0,1
7551,max_ml,20,20,1,3,0.05,0.95,0.944847534351176,16,0.0,1,0.0,1,0.0,1
7552,max_ml,20,20,1,3,0.05,0.95,0.9450555134433536,32,0.0,1,0.0,1,0.0,1
7553,max_ml,20,20,1,3,0.05,0.95,0.7809063547969384,9,0.0,1,0.0,1,0.0,1
7554,max_ml,20,20,1,3,0.05,0.95,0.938018167566686,21,0.0,1,0.0,1,0.0,1
7555,max_ml,20,20,1,3,0.05,0.95,0.9241840510444216,29,0.0,1,0.0,1,0.0,1
7556,max_ml,20,20,1,3,0.05,0.95,0.9408999899069036,14,0.0,1,0.0,1,0.0,1
7557,max_ml,20,20,1,3,0.05,0.95,0.9069095498187272,10,0.0,1,0.0,1,0.0,1
7558,max_ml,20,20,1,3,0.05,0.95,0.9117932105937732,9,0.0,1,0.0,1,0.0,1
7559,max_ml,20,20,1,3,0.05,0.95,0.9291878632460534,26,0.0,1,0.0,1,0.0,1
7560,max_ml,20,20,1,3,0.05,0.95,0.9229359372736364,39,0.0,1,0.0,1,0.0,1
7561,max_ml,20,20,1,3,0.05,0.95,0.9125160804389112,31,0.0,1,0.0,1,0.0,1
7562,max_ml,20,20,1,3,0.05,0.95,0.9164600031644616,9,0.0,0,1.0,1,0.0,0
7563,max_ml,20,20,1,3,0.05,0.95,0.8873975939560472,7,1.0,1,1.0,1,1.0,1
7564,max_ml,20,20,1,3,0.05,0.95,0.9347143464267268,8,1.0,1,1.0,1,1.0,1
7565,max_ml,20,20,1,3,0.05,0.95,0.9415400005661082,16,0.0,0,1.0,1,0.0,0
7566,max_ml,20,20,1,3,0.05,0.95,0.9006218710507861,21,0.0,1,0.0,1,0.0,1
7567,max_ml,20,20,1,3,0.05,0.95,0.8793654852879927,13,1.0,1,1.0,1,1.0,1
7568,max_ml,20,20,1,3,0.05,0.95,0.9274924853976616,8,0.0,0,1.0,1,0.0,0
7569,max_ml,20,20,1,3,0.05,0.95,0.8874898701452398,17,0.0,1,0.0,1,0.0,1
7570,max_ml,20,20,1,3,0.05,0.95,0.9339060687458492,11,0.0,0,1.0,1,1.0,1
7571,max_ml,20,20,1,3,0.05,0.95,0.9341498141374636,27,0.0,1,0.0,1,0.0,1
7572,max_ml,20,20,1,3,0.05,0.95,0.914339007778009,11,0.0,1,0.0,1,0.0,1
7573,max_ml,20,20,1,3,0.05,0.95,0.946982339569656,26,0.0,1,0.0,1,0.0,1
7574,max_ml,20,20,1,3,0.05,0.95,0.9367814097443518,16,0.0,1,0.0,1,0.0,1
7575,max_ml,20,20,1,3,0.05,0.95,0.8953080021108745,27,0.0,1,0.0,1,0.0,1
7576,max_ml,20,20,1,3,0.05,0.95,0.8617140124761966,9,1.0,1,1.0,1,1.0,1
7577,max_ml,20,20,1,3,0.05,0.95,0.9347464434902032,19,0.0,1,0.0,1,0.0,1
7578,max_ml,20,20,1,3,0.05,0.95,0.8509456785635842,38,0.0,1,0.0,1,0.0,1
7579,max_ml,20,20,1,3,0.05,0.95,0.8682632339499063,6,1.0,1,1.0,1,1.0,1
7580,max_ml,20,20,1,3,0.05,0.95,0.9452420526106438,38,0.0,1,0.0,1,0.0,1
7581,max_ml,20,20,1,3,0.05,0.95,0.9132291472053304,6,1.0,1,1.0,1,1.0,1
7582,max_ml,20,20,1,3,0.05,0.95,0.8976671471937395,11,0.0,1,0.0,1,0.0,1
7583,max_ml,20,20,1,3,0.05,0.95,0.9289117845947904,14,0.0,1,0.0,1,0.0,1
7584,max_ml,20,20,1,3,0.05,0.95,0.9450825193208596,9,0.0,1,0.0,1,0.0,1
7585,max_ml,20,20,1,3,0.05,0.95,0.9345760963123636,7,1.0,1,1.0,1,0.0,0
7586,max_ml,20,20,1,3,0.05,0.95,0.9122472088976576,34,0.0,1,0.0,1,0.0,1
7587,max_ml,20,20,1,3,0.05,0.95,0.9452245355536358,30,0.0,1,0.0,1,0.0,1
7588,max_ml,20,20,1,3,0.05,0.95,0.9460747316755724,48,0.0,1,0.0,1,0.0,1
7589,max_ml,20,20,1,3,0.05,0.95,0.8957241352526859,18,0.0,1,0.0,1,0.0,1
7590,max_ml,20,20,1,3,0.05,0.95,0.9131899031652704,40,0.0,1,0.0,1,0.0,1
7591,max_ml,20,20,1,3,0.05,0.95,0.884540258450858,16,0.0,1,0.0,1,0.0,1
7592,max_ml,20,20,1,3,0.05,0.95,0.8874505649037312,17,0.0,1,0.0,1,0.0,1
7593,max_ml,20,20,1,3,0.05,0.95,0.9398042750575268,48,0.0,1,0.0,1,0.0,1
7594,max_ml,20,20,1,3,0.05,0.95,0.9193124629636772,10,0.0,1,0.0,1,0.0,1
7595,max_ml,20,20,1,3,0.05,0.95,0.9376827690998558,30,0.0,1,0.0,1,0.0,1
7596,max_ml,20,20,1,3,0.05,0.95,0.9230875978735812,5,1.0,1,1.0,1,1.0,1
7597,max_ml,20,20,1,3,0.05,0.95,0.8869042873297867,8,1.0,1,1.0,1,0.0,0
7598,max_ml,20,20,1,3,0.05,0.95,0.9284442156579006,13,0.0,1,0.0,1,0.0,1
7599,max_ml,20,20,1,3,0.05,0.95,0.9302035168469894,10,0.0,1,0.0,1,0.0,1
7600,max_ml,20,20,1,3,0.05,0.95,0.9476502288528398,11,0.0,1,0.0,1,0.0,1
7601,max_ml,20,20,1,3,0.05,0.95,0.8861281333750219,3,1.0,1,1.0,1,1.0,1
7602,max_ml,20,20,1,3,0.05,0.95,0.9499894218597214,68,0.0,1,0.0,1,0.0,1
7603,max_ml,20,20,1,3,0.05,0.95,0.9336183750090848,11,0.0,1,0.0,1,0.0,1
7604,max_ml,20,20,1,3,0.05,0.95,0.9345910038308564,15,0.0,1,0.0,1,0.0,1
7605,max_ml,20,20,1,3,0.05,0.95,0.8091897252438406,18,0.0,1,0.0,1,0.0,1
7606,max_ml,20,20,1,3,0.05,0.95,0.9417792688192697,5,1.0,1,1.0,1,1.0,1
7607,max_ml,20,20,1,3,0.05,0.95,0.9079441184425556,8,0.0,0,1.0,1,0.0,0
7608,max_ml,20,20,1,3,0.05,0.95,0.9105520572606254,13,0.0,1,0.0,1,0.0,1
7609,max_ml,20,20,1,3,0.05,0.95,0.940290969040224,38,0.0,1,0.0,1,0.0,1
7610,max_ml,20,20,1,3,0.05,0.95,0.9069574878700324,23,0.0,1,0.0,1,0.0,1
7611,max_ml,20,20,1,3,0.05,0.95,0.8977958083129491,17,0.0,1,0.0,1,0.0,1
7612,max_ml,20,20,1,3,0.05,0.95,0.921657951381592,25,0.0,1,0.0,1,0.0,1
7613,max_ml,20,20,1,3,0.05,0.95,0.935234561741156,19,0.0,1,0.0,1,0.0,1
7614,max_ml,20,20,1,3,0.05,0.95,0.8285722944280842,7,1.0,1,1.0,1,1.0,1
7615,max_ml,20,20,1,3,0.05,0.95,0.915990303109896,15,0.0,1,0.0,1,0.0,1
7616,max_ml,20,20,1,3,0.05,0.95,0.9231908039382348,4,1.0,1,1.0,1,1.0,1
7617,max_ml,20,20,1,3,0.05,0.95,0.911609679133067,17,0.0,1,0.0,1,0.0,1
7618,max_ml,20,20,1,3,0.05,0.95,0.92619077234422,13,0.0,1,0.0,1,0.0,1
7619,max_ml,20,20,1,3,0.05,0.95,0.9258348947584006,15,0.0,0,1.0,1,1.0,1
7620,max_ml,20,20,1,3,0.05,0.95,0.8505235570236119,12,1.0,1,1.0,1,1.0,1
7621,max_ml,20,20,1,3,0.05,0.95,0.937009550486714,112,0.0,1,0.0,1,0.0,1
7622,max_ml,20,20,1,3,0.05,0.95,0.9057357145585266,18,0.0,1,0.0,1,0.0,1
7623,max_ml,20,20,1,3,0.05,0.95,0.9223952677718628,14,0.0,1,0.0,1,0.0,1
7624,max_ml,20,20,1,3,0.05,0.95,0.8977535553279117,27,0.0,1,0.0,1,0.0,1
7625,max_ml,20,20,1,3,0.05,0.95,0.921408780932209,31,0.0,1,0.0,1,0.0,1
7626,max_ml,20,20,1,3,0.05,0.95,0.9398890981603109,20,0.0,1,0.0,1,0.0,1
7627,max_ml,20,20,1,3,0.05,0.95,0.8918786596557589,14,0.0,0,1.0,1,0.0,0
7628,max_ml,20,20,1,3,0.05,0.95,0.9488289938178484,27,0.0,1,0.0,1,0.0,1
7629,max_ml,20,20,1,3,0.05,0.95,0.9352131868214116,18,0.0,1,0.0,1,0.0,1
7630,max_ml,20,20,1,3,0.05,0.95,0.8670444530987564,4,1.0,1,1.0,1,1.0,1
7631,max_ml,20,20,1,3,0.05,0.95,0.9316465452083568,12,0.0,1,0.0,1,0.0,1
7632,max_ml,20,20,1,3,0.05,0.95,0.9263462914587556,23,0.0,1,0.0,1,0.0,1
7633,max_ml,20,20,1,3,0.05,0.95,0.9285803651208444,19,0.0,1,0.0,1,0.0,1
7634,max_ml,20,20,1,3,0.05,0.95,0.9299287092602878,5,1.0,1,1.0,1,1.0,1
7635,max_ml,20,20,1,3,0.05,0.95,0.9196166349856416,22,0.0,1,0.0,1,0.0,1
7636,max_ml,20,20,1,3,0.05,0.95,0.905057984294152,11,0.0,1,0.0,1,0.0,1
7637,max_ml,20,20,1,3,0.05,0.95,0.9237945093563724,22,0.0,1,0.0,1,0.0,1
7638,max_ml,20,20,1,3,0.05,0.95,0.8974825087291457,9,0.0,1,0.0,1,0.0,1
7639,max_ml,20,20,1,3,0.05,0.95,0.9214809869221404,9,0.0,0,1.0,1,1.0,1
7640,max_ml,20,20,1,3,0.05,0.95,0.8277301189816821,8,1.0,1,1.0,1,1.0,1
7641,max_ml,20,20,1,3,0.05,0.95,0.9088460670849332,10,0.0,1,0.0,1,0.0,1
7642,max_ml,20,20,1,3,0.05,0.95,0.926773559929214,7,1.0,1,1.0,1,1.0,1
7643,max_ml,20,20,1,3,0.05,0.95,0.9383570580634184,16,0.0,1,0.0,1,0.0,1
7644,max_ml,20,20,1,3,0.05,0.95,0.9329095965762156,21,0.0,1,0.0,1,0.0,1
7645,max_ml,20,20,1,3,0.05,0.95,0.9158506386294158,21,0.0,1,0.0,1,0.0,1
7646,max_ml,20,20,1,3,0.05,0.95,0.9346313962626818,21,0.0,1,0.0,1,0.0,1
7647,max_ml,20,20,1,3,0.05,0.95,0.8937053126759668,5,1.0,1,1.0,1,1.0,1
7648,max_ml,20,20,1,3,0.05,0.95,0.9338800981777148,7,1.0,1,1.0,1,1.0,1
7649,max_ml,20,20,1,3,0.05,0.95,0.8604421221121328,3,1.0,1,1.0,1,1.0,1
7650,max_ml,20,20,1,3,0.05,0.95,0.9156601231003972,12,0.0,1,0.0,1,0.0,1
7651,max_ml,20,20,1,3,0.05,0.95,0.9247771668738612,14,0.0,1,0.0,1,0.0,1
7652,max_ml,20,20,1,3,0.05,0.95,0.9369734526523597,46,0.0,1,0.0,1,0.0,1
7653,max_ml,20,20,1,3,0.05,0.95,0.859794584807405,10,1.0,1,1.0,1,0.0,0
7654,max_ml,20,20,1,3,0.05,0.95,0.9429548331943256,30,0.0,1,0.0,1,0.0,1
7655,max_ml,20,20,1,3,0.05,0.95,0.93574545901559,12,0.0,0,1.0,1,0.0,0
7656,max_ml,20,20,1,3,0.05,0.95,0.9353767527339863,7,1.0,1,1.0,1,1.0,1
7657,max_ml,20,20,1,3,0.05,0.95,0.9106717942187874,11,0.0,1,0.0,1,0.0,1
7658,max_ml,20,20,1,3,0.05,0.95,0.91799414311876,28,0.0,1,0.0,1,0.0,1
7659,max_ml,20,20,1,3,0.05,0.95,0.8826566729945445,25,0.0,1,0.0,1,0.0,1
7660,max_ml,20,20,1,3,0.05,0.95,0.8939390863901641,28,0.0,1,0.0,1,0.0,1
7661,max_ml,20,20,1,3,0.05,0.95,0.9328852426788744,12,0.0,1,0.0,1,0.0,1
7662,max_ml,20,20,1,3,0.05,0.95,0.9337099976548728,14,0.0,1,0.0,1,0.0,1
7663,max_ml,20,20,1,3,0.05,0.95,0.9174432613522436,9,1.0,1,1.0,1,1.0,1
7664,max_ml,20,20,1,3,0.05,0.95,0.9038618562509492,14,0.0,1,0.0,1,0.0,1
7665,max_ml,20,20,1,3,0.05,0.95,0.8603852310635624,10,1.0,1,1.0,1,1.0,1
7666,max_ml,20,20,1,3,0.05,0.95,0.9044259985654034,12,0.0,1,0.0,1,0.0,1
7667,max_ml,20,20,1,3,0.05,0.95,0.9304970496165732,9,1.0,1,1.0,1,1.0,1
7668,max_ml,20,20,1,3,0.05,0.95,0.9378215300093824,11,1.0,1,1.0,1,1.0,1
7669,max_ml,20,20,1,3,0.05,0.95,0.9201349247796764,8,0.0,0,1.0,1,0.0,0
7670,max_ml,20,20,1,3,0.05,0.95,0.9454108714714696,7,1.0,1,1.0,1,1.0,1
7671,max_ml,20,20,1,3,0.05,0.95,0.8955467905003555,15,0.0,1,0.0,1,0.0,1
7672,max_ml,20,20,1,3,0.05,0.95,0.9446747659606456,16,0.0,1,0.0,1,0.0,1
7673,max_ml,20,20,1,3,0.05,0.95,0.8330394685145437,8,1.0,1,1.0,1,1.0,1
7674,max_ml,20,20,1,3,0.05,0.95,0.9363102119342732,16,0.0,1,0.0,1,0.0,1
7675,max_ml,20,20,1,3,0.05,0.95,0.7658814463493054,10,1.0,1,1.0,1,1.0,1
7676,max_ml,20,20,1,3,0.05,0.95,0.9112554368853222,21,0.0,1,0.0,1,0.0,1
7677,max_ml,20,20,1,3,0.05,0.95,0.9490081924425277,21,0.0,1,0.0,1,0.0,1
7678,max_ml,20,20,1,3,0.05,0.95,0.8612756433314134,7,1.0,1,1.0,1,0.0,0
7679,max_ml,20,20,1,3,0.05,0.95,0.9378333023991988,6,1.0,1,1.0,1,1.0,1
7680,max_ml,20,20,1,3,0.05,0.95,0.8432454690082388,16,0.0,1,0.0,1,0.0,1
7681,max_ml,20,20,1,3,0.05,0.95,0.929788062970411,9,0.0,0,1.0,1,1.0,1
7682,max_ml,20,20,1,3,0.05,0.95,0.9267314546054504,42,0.0,1,0.0,1,0.0,1
7683,max_ml,20,20,1,3,0.05,0.95,0.9254941784331552,19,0.0,0,0.0,0,1.0,1
7684,max_ml,20,20,1,3,0.05,0.95,0.9280088314484488,5,1.0,1,1.0,1,1.0,1
7685,max_ml,20,20,1,3,0.05,0.95,0.9284931912671706,35,0.0,1,0.0,1,0.0,1
7686,max_ml,20,20,1,3,0.05,0.95,0.8766353629392349,9,0.0,1,0.0,1,0.0,1
7687,max_ml,20,20,1,3,0.05,0.95,0.9351551032332208,21,0.0,1,0.0,1,0.0,1
7688,max_ml,20,20,1,3,0.05,0.95,0.911190343422744,8,0.0,1,0.0,1,0.0,1
7689,max_ml,20,20,1,3,0.05,0.95,0.9488805886374094,20,0.0,1,0.0,1,0.0,1
7690,max_ml,20,20,1,3,0.05,0.95,0.907980547297147,21,0.0,1,0.0,1,0.0,1
7691,max_ml,20,20,1,3,0.05,0.95,0.943260334135665,40,0.0,1,0.0,1,0.0,1
7692,max_ml,20,20,1,3,0.05,0.95,0.9335665096473516,20,0.0,1,0.0,1,0.0,1
7693,max_ml,20,20,1,3,0.05,0.95,0.8988270235651392,29,0.0,1,0.0,1,0.0,1
7694,max_ml,20,20,1,3,0.05,0.95,0.9202120820840136,18,0.0,1,0.0,1,0.0,1
7695,max_ml,20,20,1,3,0.05,0.95,0.9181371592787192,7,1.0,1,1.0,1,1.0,1
7696,max_ml,20,20,1,3,0.05,0.95,0.931130428315357,12,0.0,0,1.0,1,0.0,0
7697,max_ml,20,20,1,3,0.05,0.95,0.8750825018100418,9,1.0,1,1.0,1,1.0,1
7698,max_ml,20,20,1,3,0.05,0.95,0.9336369644257742,11,0.0,1,0.0,1,0.0,1
7699,max_ml,20,20,1,3,0.05,0.95,0.9410335966425064,71,0.0,1,0.0,1,0.0,1
7700,max_ml,20,20,1,3,0.05,0.95,0.9147808459070824,14,0.0,1,0.0,1,0.0,1
7701,max_ml,20,20,1,3,0.05,0.95,0.9496917039808348,58,0.0,1,0.0,1,0.0,1
7702,max_ml,20,20,1,3,0.05,0.95,0.9091530441706664,11,0.0,0,0.0,0,1.0,1
7703,max_ml,20,20,1,3,0.05,0.95,0.936262644670412,21,0.0,1,0.0,1,0.0,1
7704,max_ml,20,20,1,3,0.05,0.95,0.9465458015895798,39,0.0,1,0.0,1,0.0,1
7705,max_ml,20,20,1,3,0.05,0.95,0.8879075118459175,14,0.0,1,0.0,1,0.0,1
7706,max_ml,20,20,1,3,0.05,0.95,0.8469774851491872,4,1.0,1,1.0,1,1.0,1
7707,max_ml,20,20,1,3,0.05,0.95,0.8771698916075927,10,1.0,1,0.0,0,1.0,1
7708,max_ml,20,20,1,3,0.05,0.95,0.8544181083486639,11,0.0,1,0.0,1,0.0,1
7709,max_ml,20,20,1,3,0.05,0.95,0.9349927015846032,20,0.0,1,0.0,1,0.0,1
7710,max_ml,20,20,1,3,0.05,0.95,0.9429300069528342,37,0.0,1,0.0,1,0.0,1
7711,max_ml,20,20,1,3,0.05,0.95,0.9078531740937454,11,0.0,1,0.0,1,0.0,1
7712,max_ml,20,20,1,3,0.05,0.95,0.942862657131134,26,0.0,1,0.0,1,0.0,1
7713,max_ml,20,20,1,3,0.05,0.95,0.9380310220328232,46,0.0,1,0.0,1,0.0,1
7714,max_ml,20,20,1,3,0.05,0.95,0.9393369145546911,10,1.0,1,1.0,1,1.0,1
7715,max_ml,20,20,1,3,0.05,0.95,0.913412782539912,40,0.0,1,0.0,1,0.0,1
7716,max_ml,20,20,1,3,0.05,0.95,0.903661823926078,13,0.0,1,0.0,1,0.0,1
7717,max_ml,20,20,1,3,0.05,0.95,0.9167646884805132,22,0.0,0,0.0,0,1.0,1
7718,max_ml,20,20,1,3,0.05,0.95,0.8107862737087843,13,1.0,1,1.0,1,1.0,1
7719,max_ml,20,20,1,3,0.05,0.95,0.9222581475811692,8,0.0,0,1.0,1,0.0,0
7720,max_ml,20,20,1,3,0.05,0.95,0.9360339121706046,12,0.0,1,0.0,1,0.0,1
7721,max_ml,20,20,1,3,0.05,0.95,0.9155251709927352,10,1.0,1,0.0,0,1.0,1
7722,max_ml,20,20,1,3,0.05,0.95,0.9410733508133864,27,0.0,1,0.0,1,0.0,1
7723,max_ml,20,20,1,3,0.05,0.95,0.9356436195647222,12,0.0,0,1.0,1,1.0,1
7724,max_ml,20,20,1,3,0.05,0.95,0.9166147234509666,15,0.0,0,1.0,1,1.0,1
7725,max_ml,20,20,1,3,0.05,0.95,0.8741184770319743,6,1.0,1,1.0,1,1.0,1
7726,max_ml,20,20,1,3,0.05,0.95,0.9263519186399964,18,0.0,1,0.0,1,0.0,1
7727,max_ml,20,20,1,3,0.05,0.95,0.8917729671384448,8,1.0,1,1.0,1,0.0,0
7728,max_ml,20,20,1,3,0.05,0.95,0.9424620852536498,23,0.0,1,0.0,1,0.0,1
7729,max_ml,20,20,1,3,0.05,0.95,0.8658643456285972,11,1.0,1,1.0,1,1.0,1
7730,max_ml,20,20,1,3,0.05,0.95,0.934963763618167,40,0.0,1,0.0,1,0.0,1
7731,max_ml,20,20,1,3,0.05,0.95,0.9321207249906768,27,0.0,1,0.0,1,0.0,1
7732,max_ml,20,20,1,3,0.05,0.95,0.9283946521672702,8,0.0,1,0.0,1,0.0,1
7733,max_ml,20,20,1,3,0.05,0.95,0.8741391397047779,22,0.0,1,0.0,1,0.0,1
7734,max_ml,20,20,1,3,0.05,0.95,0.9178970306710196,24,0.0,1,0.0,1,0.0,1
7735,max_ml,20,20,1,3,0.05,0.95,0.8391767822887429,12,0.0,1,0.0,1,0.0,1
7736,max_ml,20,20,1,3,0.05,0.95,0.8233349026663885,7,1.0,1,1.0,1,0.0,0
7737,max_ml,20,20,1,3,0.05,0.95,0.9276890805148824,16,0.0,0,0.0,0,1.0,1
7738,max_ml,20,20,1,3,0.05,0.95,0.942896936420892,22,0.0,1,0.0,1,0.0,1
7739,max_ml,20,20,1,3,0.05,0.95,0.857173333751048,5,1.0,1,1.0,1,1.0,1
7740,max_ml,20,20,1,3,0.05,0.95,0.93518099664332,22,0.0,1,0.0,1,0.0,1
7741,max_ml,20,20,1,3,0.05,0.95,0.8093071592521845,13,0.0,1,0.0,1,0.0,1
7742,max_ml,20,20,1,3,0.05,0.95,0.8824884555287266,14,0.0,1,0.0,1,0.0,1
7743,max_ml,20,20,1,3,0.05,0.95,0.9044190160588844,15,0.0,1,0.0,1,0.0,1
7744,max_ml,20,20,1,3,0.05,0.95,0.9301888780001686,16,1.0,1,1.0,1,1.0,1
7745,max_ml,20,20,1,3,0.05,0.95,0.9336370313652912,14,0.0,1,0.0,1,0.0,1
7746,max_ml,20,20,1,3,0.05,0.95,0.938771918208039,18,0.0,1,0.0,1,0.0,1
7747,max_ml,20,20,1,3,0.05,0.95,0.9001797590179921,8,1.0,1,1.0,1,0.0,0
7748,max_ml,20,20,1,3,0.05,0.95,0.9094744594782438,22,0.0,1,0.0,1,0.0,1
7749,max_ml,20,20,1,3,0.05,0.95,0.8892165745342476,11,0.0,1,0.0,1,0.0,1
7750,max_ml,20,20,1,3,0.05,0.95,0.9115533982642662,9,0.0,1,0.0,1,0.0,1
7751,max_ml,20,20,1,3,0.05,0.95,0.8781972119233186,6,1.0,1,1.0,1,1.0,1
7752,max_ml,20,20,1,3,0.05,0.95,0.9347482713152242,27,0.0,1,0.0,1,0.0,1
7753,max_ml,20,20,1,3,0.05,0.95,0.8703606889343548,9,0.0,1,0.0,1,0.0,1
7754,max_ml,20,20,1,3,0.05,0.95,0.8901519559760032,5,1.0,1,1.0,1,1.0,1
7755,max_ml,20,20,1,3,0.05,0.95,0.9468868194083616,33,0.0,1,0.0,1,0.0,1
7756,max_ml,20,20,1,3,0.05,0.95,0.8448871260742117,5,1.0,1,1.0,1,1.0,1
7757,max_ml,20,20,1,3,0.05,0.95,0.8881126490235802,17,0.0,1,0.0,1,0.0,1
7758,max_ml,20,20,1,3,0.05,0.95,0.91736767367447,48,0.0,1,0.0,1,0.0,1
7759,max_ml,20,20,1,3,0.05,0.95,0.9306182603788044,17,0.0,1,0.0,1,0.0,1
7760,max_ml,20,20,1,3,0.05,0.95,0.8700125126731137,11,0.0,1,0.0,1,0.0,1
7761,max_ml,20,20,1,3,0.05,0.95,0.9080020446889184,14,0.0,1,0.0,1,0.0,1
7762,max_ml,20,20,1,3,0.05,0.95,0.9410150326732384,18,0.0,1,0.0,1,0.0,1
7763,max_ml,20,20,1,3,0.05,0.95,0.9390038350833144,64,0.0,1,0.0,1,0.0,1
7764,max_ml,20,20,1,3,0.05,0.95,0.8672865876441161,6,1.0,1,1.0,1,0.0,0
7765,max_ml,20,20,1,3,0.05,0.95,0.8957414300172335,16,0.0,1,0.0,1,0.0,1
7766,max_ml,20,20,1,3,0.05,0.95,0.9064072363257472,29,0.0,1,0.0,1,0.0,1
7767,max_ml,20,20,1,3,0.05,0.95,0.8698704650244738,9,0.0,0,1.0,1,0.0,0
7768,max_ml,20,20,1,3,0.05,0.95,0.8778439056053309,17,0.0,1,0.0,1,0.0,1
7769,max_ml,20,20,1,3,0.05,0.95,0.919807949877617,13,1.0,1,1.0,1,1.0,1
7770,max_ml,20,20,1,3,0.05,0.95,0.916052538718255,21,0.0,1,0.0,1,0.0,1
7771,max_ml,20,20,1,3,0.05,0.95,0.8650547328216429,3,1.0,1,1.0,1,1.0,1
7772,max_ml,20,20,1,3,0.05,0.95,0.9445277257914092,33,0.0,1,0.0,1,0.0,1
7773,max_ml,20,20,1,3,0.05,0.95,0.9365139324360358,18,0.0,1,0.0,1,0.0,1
7774,max_ml,20,20,1,3,0.05,0.95,0.8965534426845285,12,0.0,0,0.0,0,1.0,1
7775,max_ml,20,20,1,3,0.05,0.95,0.8071881201621032,9,0.0,1,0.0,1,0.0,1
7776,max_ml,20,20,1,3,0.05,0.95,0.7948783961835337,12,0.0,0,1.0,1,1.0,1
7777,max_ml,20,20,1,3,0.05,0.95,0.8013123676948141,4,1.0,1,1.0,1,1.0,1
7778,max_ml,20,20,1,3,0.05,0.95,0.9235151816537124,28,0.0,1,0.0,1,0.0,1
7779,max_ml,20,20,1,3,0.05,0.95,0.9098392913511674,4,1.0,1,1.0,1,1.0,1
7780,max_ml,20,20,1,3,0.05,0.95,0.9403037270292032,12,0.0,1,0.0,1,0.0,1
7781,max_ml,20,20,1,3,0.05,0.95,0.9435921273129732,16,0.0,1,0.0,1,0.0,1
7782,max_ml,20,20,1,3,0.05,0.95,0.9498996546497234,13,0.0,1,0.0,1,0.0,1
7783,max_ml,20,20,1,3,0.05,0.95,0.8855389790298439,15,0.0,1,0.0,1,0.0,1
7784,max_ml,20,20,1,3,0.05,0.95,0.869746888088626,9,1.0,1,1.0,1,1.0,1
7785,max_ml,20,20,1,3,0.05,0.95,0.9477768917075654,11,0.0,1,0.0,1,0.0,1
7786,max_ml,20,20,1,3,0.05,0.95,0.9374429203182496,28,0.0,1,0.0,1,0.0,1
7787,max_ml,20,20,1,3,0.05,0.95,0.9477272163023496,14,0.0,1,0.0,1,0.0,1
7788,max_ml,20,20,1,3,0.05,0.95,0.9399809698542204,41,0.0,1,0.0,1,0.0,1
7789,max_ml,20,20,1,3,0.05,0.95,0.8702378896930655,10,1.0,1,1.0,1,1.0,1
7790,max_ml,20,20,1,3,0.05,0.95,0.8962784576269777,21,0.0,1,0.0,1,0.0,1
7791,max_ml,20,20,1,3,0.05,0.95,0.9458439777656278,26,0.0,1,0.0,1,0.0,1
7792,max_ml,20,20,1,3,0.05,0.95,0.9345600971118064,17,0.0,1,0.0,1,0.0,1
7793,max_ml,20,20,1,3,0.05,0.95,0.9361491553927976,10,0.0,1,0.0,1,0.0,1
7794,max_ml,20,20,1,3,0.05,0.95,0.9424329975050144,23,0.0,1,0.0,1,0.0,1
7795,max_ml,20,20,1,3,0.05,0.95,0.8822385784758199,7,1.0,1,1.0,1,1.0,1
7796,max_ml,20,20,1,3,0.05,0.95,0.9388198966235662,39,0.0,1,0.0,1,0.0,1
7797,max_ml,20,20,1,3,0.05,0.95,0.9079557285046924,25,0.0,1,0.0,1,0.0,1
7798,max_ml,20,20,1,3,0.05,0.95,0.9466810611567712,14,0.0,1,0.0,1,0.0,1
7799,max_ml,20,20,1,3,0.05,0.95,0.8463755061837818,5,1.0,1,1.0,1,1.0,1
7800,max_ml,20,20,1,3,0.05,0.95,0.9031189225064358,15,0.0,0,1.0,1,1.0,1
7801,max_ml,20,20,1,3,0.05,0.95,0.9243427601554606,11,0.0,1,0.0,1,0.0,1
7802,max_ml,20,20,1,3,0.05,0.95,0.8992697413862345,15,0.0,1,0.0,1,0.0,1
7803,max_ml,20,20,1,3,0.05,0.95,0.933250906991922,9,0.0,1,0.0,1,0.0,1
7804,max_ml,20,20,1,3,0.05,0.95,0.9098257364870508,11,0.0,0,1.0,1,0.0,0
7805,max_ml,20,20,1,3,0.05,0.95,0.825912288075822,7,1.0,1,1.0,1,1.0,1
7806,max_ml,20,20,1,3,0.05,0.95,0.8953838429601639,11,0.0,1,0.0,1,0.0,1
7807,max_ml,20,20,1,3,0.05,0.95,0.9128751919560956,44,0.0,1,0.0,1,0.0,1
7808,max_ml,20,20,1,3,0.05,0.95,0.9324137082891136,33,0.0,1,0.0,1,0.0,1
7809,max_ml,20,20,1,3,0.05,0.95,0.8618115139370847,7,1.0,1,1.0,1,0.0,0
7810,max_ml,20,20,1,3,0.05,0.95,0.9059157365708458,15,1.0,1,1.0,1,1.0,1
7811,max_ml,20,20,1,3,0.05,0.95,0.8787870812619847,24,0.0,1,0.0,1,0.0,1
7812,max_ml,20,20,1,3,0.05,0.95,0.9032379045683456,21,0.0,1,0.0,1,0.0,1
7813,max_ml,20,20,1,3,0.05,0.95,0.9483307659084462,7,1.0,1,0.0,0,0.0,0
7814,max_ml,20,20,1,3,0.05,0.95,0.9116743676635768,28,0.0,1,0.0,1,0.0,1
7815,max_ml,20,20,1,3,0.05,0.95,0.9439370704981708,17,0.0,1,0.0,1,0.0,1
7816,max_ml,20,20,1,3,0.05,0.95,0.9232891096285458,10,0.0,1,0.0,1,0.0,1
7817,max_ml,20,20,1,3,0.05,0.95,0.8854846767920317,18,0.0,1,0.0,1,0.0,1
7818,max_ml,20,20,1,3,0.05,0.95,0.9184131265299468,17,0.0,1,0.0,1,0.0,1
7819,max_ml,20,20,1,3,0.05,0.95,0.9378810785188092,11,0.0,1,0.0,1,0.0,1
7820,max_ml,20,20,1,3,0.05,0.95,0.9192903113531397,9,0.0,1,0.0,1,0.0,1
7821,max_ml,20,20,1,3,0.05,0.95,0.9496765262442016,15,0.0,0,1.0,1,1.0,1
7822,max_ml,20,20,1,3,0.05,0.95,0.9434463410749184,29,0.0,1,0.0,1,0.0,1
7823,max_ml,20,20,1,3,0.05,0.95,0.8718075942460296,6,1.0,1,1.0,1,1.0,1
7824,max_ml,20,20,1,3,0.05,0.95,0.9173193310050416,19,0.0,1,0.0,1,0.0,1
7825,max_ml,20,20,1,3,0.05,0.95,0.8888417429021331,18,0.0,1,0.0,1,0.0,1
7826,max_ml,20,20,1,3,0.05,0.95,0.9355011883614984,26,0.0,1,0.0,1,0.0,1
7827,max_ml,20,20,1,3,0.05,0.95,0.9349798192757725,15,0.0,1,0.0,1,0.0,1
7828,max_ml,20,20,1,3,0.05,0.95,0.8957753690849852,19,0.0,1,0.0,1,0.0,1
7829,max_ml,20,20,1,3,0.05,0.95,0.8989772362997334,7,1.0,1,1.0,1,0.0,0
7830,max_ml,20,20,1,3,0.05,0.95,0.8729769602728362,12,0.0,1,0.0,1,0.0,1
7831,max_ml,20,20,1,3,0.05,0.95,0.9321253916489846,7,1.0,1,1.0,1,1.0,1
7832,max_ml,20,20,1,3,0.05,0.95,0.9259309999267394,14,0.0,1,0.0,1,0.0,1
7833,max_ml,20,20,1,3,0.05,0.95,0.9377217050743176,12,0.0,1,0.0,1,0.0,1
7834,max_ml,20,20,1,3,0.05,0.95,0.9179561297644616,14,0.0,1,0.0,1,0.0,1
7835,max_ml,20,20,1,3,0.05,0.95,0.8405552930183227,9,1.0,1,1.0,1,1.0,1
7836,max_ml,20,20,1,3,0.05,0.95,0.8929481469121936,22,0.0,1,0.0,1,0.0,1
7837,max_ml,20,20,1,3,0.05,0.95,0.8374078685086347,9,0.0,1,0.0,1,0.0,1
7838,max_ml,20,20,1,3,0.05,0.95,0.882195783606063,15,0.0,1,0.0,1,0.0,1
7839,max_ml,20,20,1,3,0.05,0.95,0.904281793153477,19,0.0,1,0.0,1,0.0,1
7840,max_ml,20,20,1,3,0.05,0.95,0.9071789183835044,11,0.0,0,0.0,0,1.0,1
7841,max_ml,20,20,1,3,0.05,0.95,0.8704470745508028,8,1.0,1,1.0,1,0.0,0
7842,max_ml,20,20,1,3,0.05,0.95,0.946346592136438,9,0.0,1,0.0,1,0.0,1
7843,max_ml,20,20,1,3,0.05,0.95,0.8555953199390768,4,1.0,1,1.0,1,1.0,1
7844,max_ml,20,20,1,3,0.05,0.95,0.944952840476576,57,0.0,1,0.0,1,0.0,1
7845,max_ml,20,20,1,3,0.05,0.95,0.8194989878647773,12,0.0,1,0.0,1,0.0,1
7846,max_ml,20,20,1,3,0.05,0.95,0.8650886694347585,17,0.0,0,1.0,1,1.0,1
7847,max_ml,20,20,1,3,0.05,0.95,0.8048983585510913,5,1.0,1,1.0,1,1.0,1
7848,max_ml,20,20,1,3,0.05,0.95,0.9259092429634804,14,0.0,1,0.0,1,0.0,1
7849,max_ml,20,20,1,3,0.05,0.95,0.8147648705809847,7,1.0,1,1.0,1,1.0,1
7850,max_ml,20,20,1,3,0.05,0.95,0.8282186627534225,6,1.0,1,1.0,1,1.0,1
7851,max_ml,20,20,1,3,0.05,0.95,0.9098487303170808,10,0.0,1,0.0,1,0.0,1
7852,max_ml,20,20,1,3,0.05,0.95,0.8702709016454088,7,0.0,1,0.0,1,0.0,1
7853,max_ml,20,20,1,3,0.05,0.95,0.909917672967029,9,0.0,0,1.0,1,0.0,0
7854,max_ml,20,20,1,3,0.05,0.95,0.9489262793121512,18,0.0,1,0.0,1,0.0,1
7855,max_ml,20,20,1,3,0.05,0.95,0.9215062245811224,19,0.0,1,0.0,1,0.0,1
7856,max_ml,20,20,1,3,0.05,0.95,0.8928310427975387,8,1.0,1,1.0,1,1.0,1
7857,max_ml,20,20,1,3,0.05,0.95,0.9427279517492348,29,0.0,1,0.0,1,0.0,1
7858,max_ml,20,20,1,3,0.05,0.95,0.9336019263313906,13,0.0,1,0.0,1,0.0,1
7859,max_ml,20,20,1,3,0.05,0.95,0.9440987103778188,17,0.0,1,0.0,1,0.0,1
7860,max_ml,20,20,1,3,0.05,0.95,0.91651669492858,11,0.0,1,0.0,1,0.0,1
7861,max_ml,20,20,1,3,0.05,0.95,0.9245264545941396,6,1.0,1,1.0,1,1.0,1
7862,max_ml,20,20,1,3,0.05,0.95,0.9368416896870836,8,1.0,1,0.0,0,0.0,0
7863,max_ml,20,20,1,3,0.05,0.95,0.9295400598438744,38,0.0,1,0.0,1,0.0,1
7864,max_ml,20,20,1,3,0.05,0.95,0.9215848662978446,17,0.0,1,0.0,1,0.0,1
7865,max_ml,20,20,1,3,0.05,0.95,0.922392372228356,14,0.0,1,0.0,1,0.0,1
7866,max_ml,20,20,1,3,0.05,0.95,0.9093639044784744,5,1.0,1,1.0,1,1.0,1
7867,max_ml,20,20,1,3,0.05,0.95,0.937784816766524,7,1.0,1,1.0,1,1.0,1
7868,max_ml,20,20,1,3,0.05,0.95,0.8514670295695396,11,0.0,1,0.0,1,0.0,1
7869,max_ml,20,20,1,3,0.05,0.95,0.9102133775727846,19,0.0,1,0.0,1,0.0,1
7870,max_ml,20,20,1,3,0.05,0.95,0.9496214908672987,14,0.0,1,0.0,1,0.0,1
7871,max_ml,20,20,1,3,0.05,0.95,0.8986595726361062,7,1.0,1,1.0,1,1.0,1
7872,max_ml,20,20,1,3,0.05,0.95,0.8601517177821207,13,0.0,0,1.0,1,1.0,1
7873,max_ml,20,20,1,3,0.05,0.95,0.913761661331811,15,0.0,1,0.0,1,0.0,1
7874,max_ml,20,20,1,3,0.05,0.95,0.928523693143136,30,0.0,1,0.0,1,0.0,1
7875,max_ml,20,20,1,3,0.05,0.95,0.943065912072914,25,0.0,1,0.0,1,0.0,1
7876,max_ml,20,20,1,3,0.05,0.95,0.934859560231576,26,0.0,1,0.0,1,0.0,1
7877,max_ml,20,20,1,3,0.05,0.95,0.9374244519954958,11,0.0,1,0.0,1,0.0,1
7878,max_ml,20,20,1,3,0.05,0.95,0.9201233312230068,39,0.0,1,0.0,1,0.0,1
7879,max_ml,20,20,1,3,0.05,0.95,0.9458785879369423,33,0.0,1,0.0,1,0.0,1
7880,max_ml,20,20,1,3,0.05,0.95,0.9029676911288071,15,0.0,1,0.0,1,0.0,1
7881,max_ml,20,20,1,3,0.05,0.95,0.9290476355358518,12,0.0,0,0.0,0,1.0,1
7882,max_ml,20,20,1,3,0.05,0.95,0.9381158375360976,14,0.0,1,0.0,1,0.0,1
7883,max_ml,20,20,1,3,0.05,0.95,0.9386768923455407,73,0.0,1,0.0,1,0.0,1
7884,max_ml,20,20,1,3,0.05,0.95,0.8960144225476309,16,0.0,1,0.0,1,0.0,1
7885,max_ml,20,20,1,3,0.05,0.95,0.9480162970811544,68,0.0,1,0.0,1,0.0,1
7886,max_ml,20,20,1,3,0.05,0.95,0.911114946215798,5,1.0,1,1.0,1,1.0,1
7887,max_ml,20,20,1,3,0.05,0.95,0.7364299499523485,5,1.0,1,1.0,1,1.0,1
7888,max_ml,20,20,1,3,0.05,0.95,0.947366837627669,39,0.0,1,0.0,1,0.0,1
7889,max_ml,20,20,1,3,0.05,0.95,0.8995753500479985,17,1.0,1,1.0,1,1.0,1
7890,max_ml,20,20,1,3,0.05,0.95,0.9365808806421206,21,0.0,1,0.0,1,0.0,1
7891,max_ml,20,20,1,3,0.05,0.95,0.8434759694205165,8,1.0,1,1.0,1,0.0,0
7892,max_ml,20,20,1,3,0.05,0.95,0.9236024890630296,36,0.0,1,0.0,1,0.0,1
7893,max_ml,20,20,1,3,0.05,0.95,0.934741608410771,19,0.0,1,0.0,1,0.0,1
7894,max_ml,20,20,1,3,0.05,0.95,0.8944073507472853,13,0.0,1,0.0,1,0.0,1
7895,max_ml,20,20,1,3,0.05,0.95,0.9433934093789684,47,0.0,1,0.0,1,0.0,1
7896,max_ml,20,20,1,3,0.05,0.95,0.8230375146866248,6,1.0,1,1.0,1,1.0,1
7897,max_ml,20,20,1,3,0.05,0.95,0.8987863411829039,46,0.0,1,0.0,1,0.0,1
7898,max_ml,20,20,1,3,0.05,0.95,0.8679825394616186,8,1.0,1,1.0,1,1.0,1
7899,max_ml,20,20,1,3,0.05,0.95,0.9492101576907744,38,0.0,1,0.0,1,0.0,1
7900,max_ml,20,20,1,3,0.05,0.95,0.9161078923895788,15,0.0,1,0.0,1,0.0,1
7901,max_ml,20,20,1,3,0.05,0.95,0.929375481453904,52,0.0,1,0.0,1,0.0,1
7902,max_ml,20,20,1,3,0.05,0.95,0.9262008794769796,6,1.0,1,1.0,1,1.0,1
7903,max_ml,20,20,1,3,0.05,0.95,0.9195393577280632,16,0.0,1,0.0,1,0.0,1
7904,max_ml,20,20,1,3,0.05,0.95,0.902043864427259,15,0.0,1,0.0,1,0.0,1
7905,max_ml,20,20,1,3,0.05,0.95,0.9453344197553256,15,0.0,1,0.0,1,0.0,1
7906,max_ml,20,20,1,3,0.05,0.95,0.9419831770138848,18,0.0,1,0.0,1,0.0,1
7907,max_ml,20,20,1,3,0.05,0.95,0.9466514861981452,58,0.0,1,0.0,1,0.0,1
7908,max_ml,20,20,1,3,0.05,0.95,0.8631550321919804,11,0.0,0,1.0,1,1.0,1
7909,max_ml,20,20,1,3,0.05,0.95,0.9425557833790832,18,0.0,1,0.0,1,0.0,1
7910,max_ml,20,20,1,3,0.05,0.95,0.9046773364252672,8,0.0,1,0.0,1,0.0,1
7911,max_ml,20,20,1,3,0.05,0.95,0.8867721860534831,12,0.0,1,0.0,1,0.0,1
7912,max_ml,20,20,1,3,0.05,0.95,0.91897867354925,27,0.0,1,0.0,1,0.0,1
7913,max_ml,20,20,1,3,0.05,0.95,0.9018988291295544,34,0.0,1,0.0,1,0.0,1
7914,max_ml,20,20,1,3,0.05,0.95,0.948558420832335,19,0.0,1,0.0,1,0.0,1
7915,max_ml,20,20,1,3,0.05,0.95,0.9497272154512724,75,0.0,1,0.0,1,0.0,1
7916,max_ml,20,20,1,3,0.05,0.95,0.92522655741128,30,0.0,1,0.0,1,0.0,1
7917,max_ml,20,20,1,3,0.05,0.95,0.9205230823976678,9,0.0,1,0.0,1,0.0,1
7918,max_ml,20,20,1,3,0.05,0.95,0.8777958343999726,13,0.0,0,1.0,1,1.0,1
7919,max_ml,20,20,1,3,0.05,0.95,0.9473976803396366,29,0.0,1,0.0,1,0.0,1
7920,max_ml,20,20,1,3,0.05,0.95,0.8691773530780608,18,0.0,1,0.0,1,0.0,1
7921,max_ml,20,20,1,3,0.05,0.95,0.934650454990338,14,1.0,1,1.0,1,1.0,1
7922,max_ml,20,20,1,3,0.05,0.95,0.9164608216702684,5,1.0,1,1.0,1,1.0,1
7923,max_ml,20,20,1,3,0.05,0.95,0.9380057545587864,10,1.0,1,1.0,1,1.0,1
7924,max_ml,20,20,1,3,0.05,0.95,0.944860572412279,18,0.0,1,0.0,1,0.0,1
7925,max_ml,20,20,1,3,0.05,0.95,0.9491575283112712,34,0.0,1,0.0,1,0.0,1
7926,max_ml,20,20,1,3,0.05,0.95,0.934088811373998,11,0.0,1,0.0,1,0.0,1
7927,max_ml,20,20,1,3,0.05,0.95,0.900585003087264,8,1.0,1,1.0,1,1.0,1
7928,max_ml,20,20,1,3,0.05,0.95,0.9463008172538518,10,0.0,0,1.0,1,1.0,1
7929,max_ml,20,20,1,3,0.05,0.95,0.8881511305012013,24,0.0,1,0.0,1,0.0,1
7930,max_ml,20,20,1,3,0.05,0.95,0.9307073990089026,13,1.0,1,1.0,1,1.0,1
7931,max_ml,20,20,1,3,0.05,0.95,0.9294631093615928,13,0.0,0,1.0,1,1.0,1
7932,max_ml,20,20,1,3,0.05,0.95,0.9310091674926588,24,0.0,1,0.0,1,0.0,1
7933,max_ml,20,20,1,3,0.05,0.95,0.9293460934540942,22,0.0,1,0.0,1,0.0,1
7934,max_ml,20,20,1,3,0.05,0.95,0.9344277205347192,49,0.0,1,0.0,1,0.0,1
7935,max_ml,20,20,1,3,0.05,0.95,0.7948825830014319,6,1.0,1,1.0,1,1.0,1
7936,max_ml,20,20,1,3,0.05,0.95,0.9214529434892468,20,0.0,1,0.0,1,0.0,1
7937,max_ml,20,20,1,3,0.05,0.95,0.9468822058268518,36,0.0,1,0.0,1,0.0,1
7938,max_ml,20,20,1,3,0.05,0.95,0.9017755756278928,42,0.0,1,0.0,1,0.0,1
7939,max_ml,20,20,1,3,0.05,0.95,0.94560817895932,38,0.0,1,0.0,1,0.0,1
7940,max_ml,20,20,1,3,0.05,0.95,0.8915965625692874,10,0.0,1,0.0,1,0.0,1
7941,max_ml,20,20,1,3,0.05,0.95,0.775652488030317,8,1.0,1,1.0,1,1.0,1
7942,max_ml,20,20,1,3,0.05,0.95,0.8818119149580107,6,1.0,1,1.0,1,1.0,1
7943,max_ml,20,20,1,3,0.05,0.95,0.9489086565139512,34,0.0,1,0.0,1,0.0,1
7944,max_ml,20,20,1,3,0.05,0.95,0.9444818935257712,15,0.0,1,0.0,1,0.0,1
7945,max_ml,20,20,1,3,0.05,0.95,0.9298985132913846,19,0.0,1,0.0,1,0.0,1
7946,max_ml,20,20,1,3,0.05,0.95,0.8963026986332814,5,1.0,1,1.0,1,1.0,1
7947,max_ml,20,20,1,3,0.05,0.95,0.9365887628443716,17,0.0,1,0.0,1,0.0,1
7948,max_ml,20,20,1,3,0.05,0.95,0.8451893408680443,14,0.0,1,0.0,1,0.0,1
7949,max_ml,20,20,1,3,0.05,0.95,0.9384945074774628,34,0.0,1,0.0,1,0.0,1
7950,max_ml,20,20,1,3,0.05,0.95,0.8440864774152518,5,1.0,1,1.0,1,1.0,1
7951,max_ml,20,20,1,3,0.05,0.95,0.915511115880546,21,0.0,1,0.0,1,0.0,1
7952,max_ml,20,20,1,3,0.05,0.95,0.9413744198601706,46,0.0,1,0.0,1,0.0,1
7953,max_ml,20,20,1,3,0.05,0.95,0.9477727573117706,22,0.0,1,0.0,1,0.0,1
7954,max_ml,20,20,1,3,0.05,0.95,0.9349003267158488,6,1.0,1,1.0,1,1.0,1
7955,max_ml,20,20,1,3,0.05,0.95,0.8657033980835593,17,0.0,1,0.0,1,0.0,1
7956,max_ml,20,20,1,3,0.05,0.95,0.9268838492518784,16,0.0,1,0.0,1,0.0,1
7957,max_ml,20,20,1,3,0.05,0.95,0.8379132447673414,6,1.0,1,1.0,1,1.0,1
7958,max_ml,20,20,1,3,0.05,0.95,0.9456161834681224,15,0.0,1,0.0,1,0.0,1
7959,max_ml,20,20,1,3,0.05,0.95,0.9325603342564558,13,0.0,1,0.0,1,0.0,1
7960,max_ml,20,20,1,3,0.05,0.95,0.8690971256691297,17,0.0,1,0.0,1,0.0,1
7961,max_ml,20,20,1,3,0.05,0.95,0.9470548467847368,11,0.0,1,0.0,1,0.0,1
7962,max_ml,20,20,1,3,0.05,0.95,0.8391456016236671,8,1.0,1,1.0,1,1.0,1
7963,max_ml,20,20,1,3,0.05,0.95,0.9197227044257292,8,1.0,1,1.0,1,0.0,0
7964,max_ml,20,20,1,3,0.05,0.95,0.8093680329678051,12,1.0,1,1.0,1,1.0,1
7965,max_ml,20,20,1,3,0.05,0.95,0.9496954627781004,14,0.0,1,0.0,1,0.0,1
7966,max_ml,20,20,1,3,0.05,0.95,0.9352600619307816,38,0.0,1,0.0,1,0.0,1
7967,max_ml,20,20,1,3,0.05,0.95,0.9400308203963866,38,0.0,1,0.0,1,0.0,1
7968,max_ml,20,20,1,3,0.05,0.95,0.9334015710646656,13,0.0,1,0.0,1,0.0,1
7969,max_ml,20,20,1,3,0.05,0.95,0.9470190865720765,18,0.0,1,0.0,1,0.0,1
7970,max_ml,20,20,1,3,0.05,0.95,0.9226616233902188,9,1.0,1,1.0,1,1.0,1
7971,max_ml,20,20,1,3,0.05,0.95,0.9473776102260888,17,0.0,1,0.0,1,0.0,1
7972,max_ml,20,20,1,3,0.05,0.95,0.9390263740490196,26,0.0,1,0.0,1,0.0,1
7973,max_ml,20,20,1,3,0.05,0.95,0.8711439329572254,7,1.0,1,1.0,1,1.0,1
7974,max_ml,20,20,1,3,0.05,0.95,0.9464532120441762,7,1.0,1,1.0,1,0.0,0
7975,max_ml,20,20,1,3,0.05,0.95,0.919723507286866,29,0.0,1,0.0,1,0.0,1
7976,max_ml,20,20,1,3,0.05,0.95,0.9068467542000476,9,1.0,1,1.0,1,1.0,1
7977,max_ml,20,20,1,3,0.05,0.95,0.9464685515671268,9,0.0,1,0.0,1,0.0,1
7978,max_ml,20,20,1,3,0.05,0.95,0.9358143893611732,17,0.0,1,0.0,1,0.0,1
7979,max_ml,20,20,1,3,0.05,0.95,0.8157871145965794,9,1.0,1,1.0,1,1.0,1
7980,max_ml,20,20,1,3,0.05,0.95,0.933165860964974,7,1.0,1,1.0,1,1.0,1
7981,max_ml,20,20,1,3,0.05,0.95,0.9290202465268448,26,0.0,1,0.0,1,0.0,1
7982,max_ml,20,20,1,3,0.05,0.95,0.9363921534850566,14,0.0,1,0.0,1,0.0,1
7983,max_ml,20,20,1,3,0.05,0.95,0.7231361307406455,8,1.0,1,1.0,1,1.0,1
7984,max_ml,20,20,1,3,0.05,0.95,0.9496143658589844,14,0.0,1,0.0,1,0.0,1
7985,max_ml,20,20,1,3,0.05,0.95,0.930764163351836,17,0.0,1,0.0,1,0.0,1
7986,max_ml,20,20,1,3,0.05,0.95,0.8990097076133492,10,0.0,0,0.0,0,1.0,1
7987,max_ml,20,20,1,3,0.05,0.95,0.936079942264827,42,0.0,1,0.0,1,0.0,1
7988,max_ml,20,20,1,3,0.05,0.95,0.9477360609960664,12,1.0,1,1.0,1,1.0,1
7989,max_ml,20,20,1,3,0.05,0.95,0.8568086973531206,28,0.0,1,0.0,1,0.0,1
7990,max_ml,20,20,1,3,0.05,0.95,0.9208851250287942,11,0.0,1,0.0,1,0.0,1
7991,max_ml,20,20,1,3,0.05,0.95,0.9351496857420049,15,0.0,1,0.0,1,0.0,1
7992,max_ml,20,20,1,3,0.05,0.95,0.8995142298271664,26,0.0,1,0.0,1,0.0,1
7993,max_ml,20,20,1,3,0.05,0.95,0.9126467967005588,8,1.0,1,1.0,1,1.0,1
7994,max_ml,20,20,1,3,0.05,0.95,0.8698122635066452,7,1.0,1,1.0,1,1.0,1
7995,max_ml,20,20,1,3,0.05,0.95,0.9337072319733608,16,0.0,1,0.0,1,0.0,1
7996,max_ml,20,20,1,3,0.05,0.95,0.8466550254685913,13,0.0,1,0.0,1,0.0,1
7997,max_ml,20,20,1,3,0.05,0.95,0.8769069626355088,8,1.0,1,1.0,1,1.0,1
7998,max_ml,20,20,1,3,0.05,0.95,0.8828298752273559,8,1.0,1,0.0,0,0.0,0
7999,max_ml,20,20,1,3,0.05,0.95,0.921036251845282,38,0.0,1,0.0,1,0.0,1
8000,max_ml,20,20,1,3,0.05,0.95,0.9280074130514112,29,0.0,1,0.0,1,0.0,1
8001,max_ml,20,20,1,3,0.05,0.95,0.9277463270217772,17,0.0,1,0.0,1,0.0,1
8002,max_ml,20,20,1,3,0.05,0.95,0.9365447758744224,20,0.0,0,0.0,0,1.0,1
8003,max_ml,20,20,1,3,0.05,0.95,0.9090457121518474,13,0.0,1,0.0,1,0.0,1
8004,max_ml,20,20,1,3,0.05,0.95,0.8827348988305793,9,1.0,1,1.0,1,0.0,0
8005,max_ml,20,20,1,3,0.05,0.95,0.9143216494369256,18,0.0,1,0.0,1,0.0,1
8006,max_ml,20,20,1,3,0.05,0.95,0.851853661396045,15,0.0,1,0.0,1,0.0,1
8007,max_ml,20,20,1,3,0.05,0.95,0.9329945352428216,16,0.0,1,0.0,1,0.0,1
8008,max_ml,20,20,1,3,0.05,0.95,0.9485175866170366,17,0.0,1,0.0,1,0.0,1
8009,max_ml,20,20,1,3,0.05,0.95,0.9424383219951308,27,0.0,1,0.0,1,0.0,1
8010,max_ml,20,20,1,3,0.05,0.95,0.91233533717763,14,1.0,1,1.0,1,1.0,1
8011,max_ml,20,20,1,3,0.05,0.95,0.866671690389523,11,1.0,1,1.0,1,1.0,1
8012,max_ml,20,20,1,3,0.05,0.95,0.9460968444612596,9,0.0,0,1.0,1,1.0,1
8013,max_ml,20,20,1,3,0.05,0.95,0.9265455529318924,38,0.0,1,0.0,1,0.0,1
8014,max_ml,20,20,1,3,0.05,0.95,0.9424256940433656,17,0.0,1,0.0,1,0.0,1
8015,max_ml,20,20,1,3,0.05,0.95,0.8332391813174879,14,0.0,1,0.0,1,0.0,1
8016,max_ml,20,20,1,3,0.05,0.95,0.8930229002136721,21,0.0,1,0.0,1,0.0,1
8017,max_ml,20,20,1,3,0.05,0.95,0.9385220056721888,15,0.0,1,0.0,1,0.0,1
8018,max_ml,20,20,1,3,0.05,0.95,0.935418679497707,31,0.0,1,0.0,1,0.0,1
8019,max_ml,20,20,1,3,0.05,0.95,0.9446203826546647,44,0.0,1,0.0,1,0.0,1
8020,max_ml,20,20,1,3,0.05,0.95,0.8710617851537293,13,0.0,1,0.0,1,0.0,1
8021,max_ml,20,20,1,3,0.05,0.95,0.9298881624378822,10,0.0,1,0.0,1,0.0,1
8022,max_ml,20,20,1,3,0.05,0.95,0.9398847327474544,17,0.0,1,0.0,1,0.0,1
8023,max_ml,20,20,1,3,0.05,0.95,0.9351496866779728,9,0.0,1,0.0,1,0.0,1
8024,max_ml,20,20,1,3,0.05,0.95,0.894557901397107,7,1.0,1,1.0,1,1.0,1
8025,max_ml,20,20,1,3,0.05,0.95,0.8507329341562005,13,0.0,1,0.0,1,0.0,1
8026,max_ml,20,20,1,3,0.05,0.95,0.8545927603032819,9,0.0,1,0.0,1,0.0,1
8027,max_ml,20,20,1,3,0.05,0.95,0.8382130728274401,6,1.0,1,1.0,1,1.0,1
8028,max_ml,20,20,1,3,0.05,0.95,0.7990009472536277,21,0.0,1,0.0,1,0.0,1
8029,max_ml,20,20,1,3,0.05,0.95,0.8836702815787219,12,0.0,1,0.0,1,0.0,1
8030,max_ml,20,20,1,3,0.05,0.95,0.936430420010414,19,0.0,1,0.0,1,0.0,1
8031,max_ml,20,20,1,3,0.05,0.95,0.9444166877322576,41,0.0,1,0.0,1,0.0,1
8032,max_ml,20,20,1,3,0.05,0.95,0.8957615337135316,12,0.0,1,0.0,1,0.0,1
8033,max_ml,20,20,1,3,0.05,0.95,0.9223826922825183,23,0.0,1,0.0,1,0.0,1
8034,max_ml,20,20,1,3,0.05,0.95,0.9387550485153702,32,0.0,1,0.0,1,0.0,1
8035,max_ml,20,20,1,3,0.05,0.95,0.7690618082263943,7,1.0,1,1.0,1,1.0,1
8036,max_ml,20,20,1,3,0.05,0.95,0.8941555736632179,9,0.0,1,0.0,1,0.0,1
8037,max_ml,20,20,1,3,0.05,0.95,0.944938032580174,20,0.0,1,0.0,1,0.0,1
8038,max_ml,20,20,1,3,0.05,0.95,0.8435339139081186,6,1.0,1,1.0,1,1.0,1
8039,max_ml,20,20,1,3,0.05,0.95,0.8348611801425245,7,1.0,1,1.0,1,1.0,1
8040,max_ml,20,20,1,3,0.05,0.95,0.8836362301493382,15,0.0,1,0.0,1,0.0,1
8041,max_ml,20,20,1,3,0.05,0.95,0.9354387818152478,36,0.0,1,0.0,1,0.0,1
8042,max_ml,20,20,1,3,0.05,0.95,0.9432175323626426,23,0.0,1,0.0,1,0.0,1
8043,max_ml,20,20,1,3,0.05,0.95,0.9052189363254156,5,1.0,1,1.0,1,1.0,1
8044,max_ml,20,20,1,3,0.05,0.95,0.921734971508049,26,0.0,1,0.0,1,0.0,1
8045,max_ml,20,20,1,3,0.05,0.95,0.9095725513610567,15,0.0,0,1.0,1,0.0,0
8046,max_ml,20,20,1,3,0.05,0.95,0.9406488376558784,17,0.0,1,0.0,1,0.0,1
8047,max_ml,20,20,1,3,0.05,0.95,0.8797168071545007,13,0.0,1,0.0,1,0.0,1
8048,max_ml,20,20,1,3,0.05,0.95,0.931721884926388,20,0.0,1,0.0,1,0.0,1
8049,max_ml,20,20,1,3,0.05,0.95,0.9454981678800264,50,0.0,1,0.0,1,0.0,1
8050,max_ml,20,20,1,3,0.05,0.95,0.8907806501057285,12,0.0,1,0.0,1,0.0,1
8051,max_ml,20,20,1,3,0.05,0.95,0.9358029850931338,10,1.0,1,1.0,1,1.0,1
8052,max_ml,20,20,1,3,0.05,0.95,0.9424432987187972,11,0.0,1,0.0,1,0.0,1
8053,max_ml,20,20,1,3,0.05,0.95,0.8700581870630709,13,0.0,1,0.0,1,0.0,1
8054,max_ml,20,20,1,3,0.05,0.95,0.861406485078744,4,1.0,1,1.0,1,1.0,1
8055,max_ml,20,20,1,3,0.05,0.95,0.9112047327373372,13,0.0,0,1.0,1,1.0,1
8056,max_ml,20,20,1,3,0.05,0.95,0.9156461992600732,9,1.0,1,0.0,0,0.0,0
8057,max_ml,20,20,1,3,0.05,0.95,0.9468159860320376,23,0.0,1,0.0,1,0.0,1
8058,max_ml,20,20,1,3,0.05,0.95,0.9241439248485812,8,1.0,1,1.0,1,1.0,1
8059,max_ml,20,20,1,3,0.05,0.95,0.9480342453662206,29,0.0,1,0.0,1,0.0,1
8060,max_ml,20,20,1,3,0.05,0.95,0.914999306954015,28,0.0,1,0.0,1,0.0,1
8061,max_ml,20,20,1,3,0.05,0.95,0.8996491443588748,8,0.0,1,0.0,1,0.0,1
8062,max_ml,20,20,1,3,0.05,0.95,0.9010797416379408,19,0.0,1,0.0,1,0.0,1
8063,max_ml,20,20,1,3,0.05,0.95,0.8281591891234339,16,0.0,1,0.0,1,0.0,1
8064,max_ml,20,20,1,3,0.05,0.95,0.936056340170064,7,1.0,1,1.0,1,1.0,1
8065,max_ml,20,20,1,3,0.05,0.95,0.8994189588722719,19,0.0,1,0.0,1,0.0,1
8066,max_ml,20,20,1,3,0.05,0.95,0.9410508811792784,22,0.0,1,0.0,1,0.0,1
8067,max_ml,20,20,1,3,0.05,0.95,0.9289679496923032,17,0.0,1,0.0,1,0.0,1
8068,max_ml,20,20,1,3,0.05,0.95,0.8147625154523274,3,1.0,1,1.0,1,1.0,1
8069,max_ml,20,20,1,3,0.05,0.95,0.9394433901167806,26,0.0,1,0.0,1,0.0,1
8070,max_ml,20,20,1,3,0.05,0.95,0.913334424470517,16,0.0,1,0.0,1,0.0,1
8071,max_ml,20,20,1,3,0.05,0.95,0.9172966710945236,17,0.0,1,0.0,1,0.0,1
8072,max_ml,20,20,1,3,0.05,0.95,0.9492232698592272,14,0.0,1,0.0,1,0.0,1
8073,max_ml,20,20,1,3,0.05,0.95,0.9068256724074322,14,0.0,1,0.0,1,0.0,1
8074,max_ml,20,20,1,3,0.05,0.95,0.9128204263231922,28,0.0,1,0.0,1,0.0,1
8075,max_ml,20,20,1,3,0.05,0.95,0.9408315804556512,12,0.0,1,0.0,1,0.0,1
8076,max_ml,20,20,1,3,0.05,0.95,0.8785061983235706,8,1.0,1,1.0,1,1.0,1
8077,max_ml,20,20,1,3,0.05,0.95,0.8784255586565752,11,0.0,0,1.0,1,0.0,0
8078,max_ml,20,20,1,3,0.05,0.95,0.9411858174930292,22,0.0,1,0.0,1,0.0,1
8079,max_ml,20,20,1,3,0.05,0.95,0.9167428610105754,14,0.0,1,0.0,1,0.0,1
8080,max_ml,20,20,1,3,0.05,0.95,0.853246847295471,19,0.0,1,0.0,1,0.0,1
8081,max_ml,20,20,1,3,0.05,0.95,0.90746092034959,21,0.0,1,0.0,1,0.0,1
8082,max_ml,20,20,1,3,0.05,0.95,0.9093255068352892,4,1.0,1,1.0,1,1.0,1
8083,max_ml,20,20,1,3,0.05,0.95,0.8990007525258356,19,0.0,1,0.0,1,0.0,1
8084,max_ml,20,20,1,3,0.05,0.95,0.9128927748924952,17,0.0,1,0.0,1,0.0,1
8085,max_ml,20,20,1,3,0.05,0.95,0.9268911933771348,10,0.0,1,0.0,1,0.0,1
8086,max_ml,20,20,1,3,0.05,0.95,0.9071524042298834,9,0.0,1,0.0,1,0.0,1
8087,max_ml,20,20,1,3,0.05,0.95,0.9078211470084224,14,0.0,1,0.0,1,0.0,1
8088,max_ml,20,20,1,3,0.05,0.95,0.939050973501681,10,0.0,1,0.0,1,0.0,1
8089,max_ml,20,20,1,3,0.05,0.95,0.9051711813085244,11,1.0,1,1.0,1,1.0,1
8090,max_ml,20,20,1,3,0.05,0.95,0.9450137017671846,15,0.0,1,0.0,1,0.0,1
8091,max_ml,20,20,1,3,0.05,0.95,0.9253376886999756,13,0.0,0,1.0,1,1.0,1
8092,max_ml,20,20,1,3,0.05,0.95,0.9457518699090188,6,1.0,1,0.0,0,0.0,0
8093,max_ml,20,20,1,3,0.05,0.95,0.939616364575558,7,1.0,1,1.0,1,1.0,1
8094,max_ml,20,20,1,3,0.05,0.95,0.9106131865595576,8,1.0,1,1.0,1,1.0,1
8095,max_ml,20,20,1,3,0.05,0.95,0.916904207040481,20,0.0,1,0.0,1,0.0,1
8096,max_ml,20,20,1,3,0.05,0.95,0.8844106010654269,10,0.0,0,0.0,0,1.0,1
8097,max_ml,20,20,1,3,0.05,0.95,0.9014101552621792,15,0.0,1,0.0,1,0.0,1
8098,max_ml,20,20,1,3,0.05,0.95,0.8793563626905088,8,1.0,1,1.0,1,1.0,1
8099,max_ml,20,20,1,3,0.05,0.95,0.948163333702929,12,0.0,1,0.0,1,0.0,1
8100,max_ml,20,20,1,3,0.05,0.95,0.9248342825151132,12,0.0,1,0.0,1,0.0,1
8101,max_ml,20,20,1,3,0.05,0.95,0.927798570591968,27,0.0,1,0.0,1,0.0,1
8102,max_ml,20,20,1,3,0.05,0.95,0.90872907239531,15,0.0,1,0.0,1,0.0,1
8103,max_ml,20,20,1,3,0.05,0.95,0.921525788603598,16,0.0,1,0.0,1,0.0,1
8104,max_ml,20,20,1,3,0.05,0.95,0.8551300978677925,6,1.0,1,1.0,1,1.0,1
8105,max_ml,20,20,1,3,0.05,0.95,0.8440436673542359,7,0.0,1,0.0,1,0.0,1
8106,max_ml,20,20,1,3,0.05,0.95,0.9128299119730012,48,0.0,1,0.0,1,0.0,1
8107,max_ml,20,20,1,3,0.05,0.95,0.915477022924746,38,0.0,1,0.0,1,0.0,1
8108,max_ml,20,20,1,3,0.05,0.95,0.9314212919404704,19,0.0,1,0.0,1,0.0,1
8109,max_ml,20,20,1,3,0.05,0.95,0.8839410190871401,9,1.0,1,1.0,1,0.0,0
8110,max_ml,20,20,1,3,0.05,0.95,0.9457647225678912,9,0.0,1,0.0,1,0.0,1
8111,max_ml,20,20,1,3,0.05,0.95,0.9211912089087572,11,0.0,1,0.0,1,0.0,1
8112,max_ml,20,20,1,3,0.05,0.95,0.9137649519026368,25,0.0,1,0.0,1,0.0,1
8113,max_ml,20,20,1,3,0.05,0.95,0.9457293971316576,23,0.0,1,0.0,1,0.0,1
8114,max_ml,20,20,1,3,0.05,0.95,0.9000803588002432,19,0.0,1,0.0,1,0.0,1
8115,max_ml,20,20,1,3,0.05,0.95,0.942875766550574,15,0.0,1,0.0,1,0.0,1
8116,max_ml,20,20,1,3,0.05,0.95,0.9489053414252924,19,0.0,1,0.0,1,0.0,1
8117,max_ml,20,20,1,3,0.05,0.95,0.7696002434486499,13,0.0,1,0.0,1,0.0,1
8118,max_ml,20,20,1,3,0.05,0.95,0.9365392798970328,15,0.0,1,0.0,1,0.0,1
8119,max_ml,20,20,1,3,0.05,0.95,0.7943730787171718,7,1.0,1,1.0,1,1.0,1
8120,max_ml,20,20,1,3,0.05,0.95,0.902777385851387,39,0.0,1,0.0,1,0.0,1
8121,max_ml,20,20,1,3,0.05,0.95,0.9435725474212402,29,0.0,1,0.0,1,0.0,1
8122,max_ml,20,20,1,3,0.05,0.95,0.8950117285500189,16,0.0,1,0.0,1,0.0,1
8123,max_ml,20,20,1,3,0.05,0.95,0.9309700131350768,38,0.0,1,0.0,1,0.0,1
8124,max_ml,20,20,1,3,0.05,0.95,0.9492402190404028,11,0.0,1,0.0,1,0.0,1
8125,max_ml,20,20,1,3,0.05,0.95,0.7091930996259165,4,1.0,1,1.0,1,1.0,1
8126,max_ml,20,20,1,3,0.05,0.95,0.8919488914542927,12,0.0,1,0.0,1,0.0,1
8127,max_ml,20,20,1,3,0.05,0.95,0.9485572965464278,15,0.0,0,1.0,1,0.0,0
8128,max_ml,20,20,1,3,0.05,0.95,0.8634704518064718,8,1.0,1,1.0,1,0.0,0
8129,max_ml,20,20,1,3,0.05,0.95,0.9356165672485842,6,1.0,1,1.0,1,1.0,1
8130,max_ml,20,20,1,3,0.05,0.95,0.9445831775651332,10,0.0,1,0.0,1,0.0,1
8131,max_ml,20,20,1,3,0.05,0.95,0.8940128450803705,12,0.0,1,0.0,1,0.0,1
8132,max_ml,20,20,1,3,0.05,0.95,0.872262206064891,15,0.0,0,1.0,1,1.0,1
8133,max_ml,20,20,1,3,0.05,0.95,0.939952405875087,32,0.0,1,0.0,1,0.0,1
8134,max_ml,20,20,1,3,0.05,0.95,0.9270732183118984,24,0.0,1,0.0,1,0.0,1
8135,max_ml,20,20,1,3,0.05,0.95,0.8578620649164422,4,1.0,1,1.0,1,1.0,1
8136,max_ml,20,20,1,3,0.05,0.95,0.9143414944101268,10,0.0,1,0.0,1,0.0,1
8137,max_ml,20,20,1,3,0.05,0.95,0.9199066581009708,45,0.0,1,0.0,1,0.0,1
8138,max_ml,20,20,1,3,0.05,0.95,0.7705420423732305,4,1.0,1,1.0,1,1.0,1
8139,max_ml,20,20,1,3,0.05,0.95,0.9069066474208156,20,0.0,1,0.0,1,0.0,1
8140,max_ml,20,20,1,3,0.05,0.95,0.8991963422727992,15,0.0,1,0.0,1,0.0,1
8141,max_ml,20,20,1,3,0.05,0.95,0.9404614680710534,15,0.0,1,0.0,1,0.0,1
8142,max_ml,20,20,1,3,0.05,0.95,0.9467759422740384,45,0.0,1,0.0,1,0.0,1
8143,max_ml,20,20,1,3,0.05,0.95,0.8637871936958679,12,0.0,1,0.0,1,0.0,1
8144,max_ml,20,20,1,3,0.05,0.95,0.8797293882765305,6,1.0,1,1.0,1,0.0,0
8145,max_ml,20,20,1,3,0.05,0.95,0.938989794204121,16,0.0,1,0.0,1,0.0,1
8146,max_ml,20,20,1,3,0.05,0.95,0.8650667918517518,10,0.0,0,1.0,1,0.0,0
8147,max_ml,20,20,1,3,0.05,0.95,0.8876289101035125,5,1.0,1,1.0,1,1.0,1
8148,max_ml,20,20,1,3,0.05,0.95,0.917820537270614,21,0.0,1,0.0,1,0.0,1
8149,max_ml,20,20,1,3,0.05,0.95,0.9313773470947728,34,0.0,1,0.0,1,0.0,1
8150,max_ml,20,20,1,3,0.05,0.95,0.7826384525066854,8,1.0,1,1.0,1,1.0,1
8151,max_ml,20,20,1,3,0.05,0.95,0.9403906281355688,14,0.0,0,1.0,1,1.0,1
8152,max_ml,20,20,1,3,0.05,0.95,0.9488609646104912,42,0.0,1,0.0,1,0.0,1
8153,max_ml,20,20,1,3,0.05,0.95,0.839627435584023,8,0.0,1,0.0,1,0.0,1
8154,max_ml,20,20,1,3,0.05,0.95,0.8853502014731088,13,0.0,1,0.0,1,0.0,1
8155,max_ml,20,20,1,3,0.05,0.95,0.862111152524175,23,0.0,1,0.0,1,0.0,1
8156,max_ml,20,20,1,3,0.05,0.95,0.7801979580991478,7,1.0,1,1.0,1,1.0,1
8157,max_ml,20,20,1,3,0.05,0.95,0.9168495622371164,33,0.0,1,0.0,1,0.0,1
8158,max_ml,20,20,1,3,0.05,0.95,0.9490585512234686,18,0.0,1,0.0,1,0.0,1
8159,max_ml,20,20,1,3,0.05,0.95,0.9153188971851952,5,1.0,1,1.0,1,1.0,1
8160,max_ml,20,20,1,3,0.05,0.95,0.8220926204085616,5,1.0,1,1.0,1,1.0,1
8161,max_ml,20,20,1,3,0.05,0.95,0.9043315716231872,15,0.0,1,0.0,1,0.0,1
8162,max_ml,20,20,1,3,0.05,0.95,0.9093758345545206,23,0.0,1,0.0,1,0.0,1
8163,max_ml,20,20,1,3,0.05,0.95,0.9374201787943188,34,0.0,1,0.0,1,0.0,1
8164,max_ml,20,20,1,3,0.05,0.95,0.9475812113579684,18,0.0,1,0.0,1,0.0,1
8165,max_ml,20,20,1,3,0.05,0.95,0.933374135689387,27,0.0,1,0.0,1,0.0,1
8166,max_ml,20,20,1,3,0.05,0.95,0.8005894416521724,5,1.0,1,1.0,1,0.0,0
8167,max_ml,20,20,1,3,0.05,0.95,0.8984649566639819,22,0.0,1,0.0,1,0.0,1
8168,max_ml,20,20,1,3,0.05,0.95,0.8982394919424799,9,0.0,1,0.0,1,0.0,1
8169,max_ml,20,20,1,3,0.05,0.95,0.941860689160122,23,0.0,1,0.0,1,0.0,1
8170,max_ml,20,20,1,3,0.05,0.95,0.7965823997987932,12,0.0,1,0.0,1,0.0,1
8171,max_ml,20,20,1,3,0.05,0.95,0.9249558244365612,37,0.0,1,0.0,1,0.0,1
8172,max_ml,20,20,1,3,0.05,0.95,0.929225451652031,22,0.0,1,0.0,1,0.0,1
8173,max_ml,20,20,1,3,0.05,0.95,0.9234337990537678,26,0.0,1,0.0,1,0.0,1
8174,max_ml,20,20,1,3,0.05,0.95,0.9428241249836145,37,0.0,1,0.0,1,0.0,1
8175,max_ml,20,20,1,3,0.05,0.95,0.8214658917052344,16,1.0,1,1.0,1,1.0,1
8176,max_ml,20,20,1,3,0.05,0.95,0.9385653817884104,22,0.0,1,0.0,1,0.0,1
8177,max_ml,20,20,1,3,0.05,0.95,0.886843156078398,11,1.0,1,1.0,1,1.0,1
8178,max_ml,20,20,1,3,0.05,0.95,0.933879207888178,10,1.0,1,1.0,1,1.0,1
8179,max_ml,20,20,1,3,0.05,0.95,0.94739025016319,19,0.0,1,0.0,1,0.0,1
8180,max_ml,20,20,1,3,0.05,0.95,0.8977093087181082,23,0.0,1,0.0,1,0.0,1
8181,max_ml,20,20,1,3,0.05,0.95,0.8763776260034452,5,1.0,1,1.0,1,1.0,1
8182,max_ml,20,20,1,3,0.05,0.95,0.9455906846761551,27,0.0,1,0.0,1,0.0,1
8183,max_ml,20,20,1,3,0.05,0.95,0.948380798888522,23,0.0,1,0.0,1,0.0,1
8184,max_ml,20,20,1,3,0.05,0.95,0.8922426564451297,8,1.0,1,1.0,1,1.0,1
8185,max_ml,20,20,1,3,0.05,0.95,0.9478877362047752,76,0.0,1,0.0,1,0.0,1
8186,max_ml,20,20,1,3,0.05,0.95,0.8784987710136467,9,0.0,1,0.0,1,0.0,1
8187,max_ml,20,20,1,3,0.05,0.95,0.8649720471769028,21,0.0,1,0.0,1,0.0,1
8188,max_ml,20,20,1,3,0.05,0.95,0.9475121330817782,19,0.0,1,0.0,1,0.0,1
8189,max_ml,20,20,1,3,0.05,0.95,0.8830733939748743,9,1.0,1,1.0,1,1.0,1
8190,max_ml,20,20,1,3,0.05,0.95,0.921663335884533,10,1.0,1,1.0,1,1.0,1
8191,max_ml,20,20,1,3,0.05,0.95,0.9377815095405644,29,0.0,1,0.0,1,0.0,1
8192,max_ml,20,20,1,3,0.05,0.95,0.8084754982990551,6,1.0,1,1.0,1,1.0,1
8193,max_ml,20,20,1,3,0.05,0.95,0.8862019955106512,9,0.0,1,0.0,1,0.0,1
8194,max_ml,20,20,1,3,0.05,0.95,0.9480868077439724,56,0.0,1,0.0,1,0.0,1
8195,max_ml,20,20,1,3,0.05,0.95,0.9406497492236808,12,0.0,1,0.0,1,0.0,1
8196,max_ml,20,20,1,3,0.05,0.95,0.942568454885576,43,0.0,1,0.0,1,0.0,1
8197,max_ml,20,20,1,3,0.05,0.95,0.9283214172502724,43,0.0,1,0.0,1,0.0,1
8198,max_ml,20,20,1,3,0.05,0.95,0.9057621561632452,11,0.0,1,0.0,1,0.0,1
8199,max_ml,20,20,1,3,0.05,0.95,0.9348884487266308,22,0.0,1,0.0,1,0.0,1
8200,max_ml,20,20,1,3,0.05,0.95,0.9356903231794126,19,0.0,1,0.0,1,0.0,1
8201,max_ml,20,20,1,3,0.05,0.95,0.9350907959557164,28,0.0,1,0.0,1,0.0,1
8202,max_ml,20,20,1,3,0.05,0.95,0.9417888685544348,30,0.0,1,0.0,1,0.0,1
8203,max_ml,20,20,1,3,0.05,0.95,0.8382556452560833,17,0.0,1,0.0,1,0.0,1
8204,max_ml,20,20,1,3,0.05,0.95,0.9147121725197572,8,1.0,1,1.0,1,1.0,1
8205,max_ml,20,20,1,3,0.05,0.95,0.9095105128088148,14,0.0,1,0.0,1,0.0,1
8206,max_ml,20,20,1,3,0.05,0.95,0.9153543190713712,5,1.0,1,0.0,0,0.0,0
8207,max_ml,20,20,1,3,0.05,0.95,0.9450612532996784,9,1.0,1,1.0,1,1.0,1
8208,max_ml,20,20,1,3,0.05,0.95,0.9279227946703248,20,0.0,1,0.0,1,0.0,1
8209,max_ml,20,20,1,3,0.05,0.95,0.7630763132257866,6,1.0,1,1.0,1,1.0,1
8210,max_ml,20,20,1,3,0.05,0.95,0.7907891897598229,5,1.0,1,1.0,1,1.0,1
8211,max_ml,20,20,1,3,0.05,0.95,0.9002554468437092,55,0.0,1,0.0,1,0.0,1
8212,max_ml,20,20,1,3,0.05,0.95,0.8567370448791929,12,0.0,1,0.0,1,0.0,1
8213,max_ml,20,20,1,3,0.05,0.95,0.9009742375422336,12,0.0,1,0.0,1,0.0,1
8214,max_ml,20,20,1,3,0.05,0.95,0.9337468183048768,25,0.0,1,0.0,1,0.0,1
8215,max_ml,20,20,1,3,0.05,0.95,0.9260013282453498,38,0.0,1,0.0,1,0.0,1
8216,max_ml,20,20,1,3,0.05,0.95,0.9430931354577088,49,0.0,1,0.0,1,0.0,1
8217,max_ml,20,20,1,3,0.05,0.95,0.861875650524498,8,1.0,1,1.0,1,1.0,1
8218,max_ml,20,20,1,3,0.05,0.95,0.9209241969148382,8,1.0,1,1.0,1,1.0,1
8219,max_ml,20,20,1,3,0.05,0.95,0.9462043404472138,35,0.0,1,0.0,1,0.0,1
8220,max_ml,20,20,1,3,0.05,0.95,0.9468982883496164,34,0.0,1,0.0,1,0.0,1
8221,max_ml,20,20,1,3,0.05,0.95,0.931982827084958,20,0.0,1,0.0,1,0.0,1
8222,max_ml,20,20,1,3,0.05,0.95,0.8760507676769522,5,1.0,1,1.0,1,1.0,1
8223,max_ml,20,20,1,3,0.05,0.95,0.9486739205082978,66,0.0,1,0.0,1,0.0,1
8224,max_ml,20,20,1,3,0.05,0.95,0.9272830498895084,13,0.0,1,0.0,1,0.0,1
8225,max_ml,20,20,1,3,0.05,0.95,0.8731025092549985,8,0.0,1,0.0,1,0.0,1
8226,max_ml,20,20,1,3,0.05,0.95,0.9372151801639926,33,0.0,1,0.0,1,0.0,1
8227,max_ml,20,20,1,3,0.05,0.95,0.8018144844179792,12,0.0,1,0.0,1,0.0,1
8228,max_ml,20,20,1,3,0.05,0.95,0.7654538891445126,12,0.0,0,1.0,1,1.0,1
8229,max_ml,20,20,1,3,0.05,0.95,0.933893936498112,27,0.0,1,0.0,1,0.0,1
8230,max_ml,20,20,1,3,0.05,0.95,0.8751925185394188,28,0.0,1,0.0,1,0.0,1
8231,max_ml,20,20,1,3,0.05,0.95,0.9093834942916388,14,1.0,1,1.0,1,0.0,0
8232,max_ml,20,20,1,3,0.05,0.95,0.8766237026508543,7,1.0,1,1.0,1,1.0,1
8233,max_ml,20,20,1,3,0.05,0.95,0.7894114103980528,7,1.0,1,1.0,1,1.0,1
8234,max_ml,20,20,1,3,0.05,0.95,0.8291680099519568,8,1.0,1,1.0,1,1.0,1
8235,max_ml,20,20,1,3,0.05,0.95,0.9413334073668904,8,1.0,1,1.0,1,0.0,0
8236,max_ml,20,20,1,3,0.05,0.95,0.9261727589800994,11,1.0,1,1.0,1,0.0,0
8237,max_ml,20,20,1,3,0.05,0.95,0.94687206944351,23,0.0,1,0.0,1,0.0,1
8238,max_ml,20,20,1,3,0.05,0.95,0.9211832988501264,17,0.0,1,0.0,1,0.0,1
8239,max_ml,20,20,1,3,0.05,0.95,0.9494552442425902,25,0.0,1,0.0,1,0.0,1
8240,max_ml,20,20,1,3,0.05,0.95,0.8253297504258786,9,1.0,1,1.0,1,1.0,1
8241,max_ml,20,20,1,3,0.05,0.95,0.902901421221653,15,0.0,1,0.0,1,0.0,1
8242,max_ml,20,20,1,3,0.05,0.95,0.9272263933718988,12,0.0,1,0.0,1,0.0,1
8243,max_ml,20,20,1,3,0.05,0.95,0.9141842683460176,12,0.0,1,0.0,1,0.0,1
8244,max_ml,20,20,1,3,0.05,0.95,0.9351042683192956,13,0.0,1,0.0,1,0.0,1
8245,max_ml,20,20,1,3,0.05,0.95,0.8885549010102053,24,0.0,1,0.0,1,0.0,1
8246,max_ml,20,20,1,3,0.05,0.95,0.8668733201762294,7,1.0,1,1.0,1,1.0,1
8247,max_ml,20,20,1,3,0.05,0.95,0.9260881047442248,38,0.0,1,0.0,1,0.0,1
8248,max_ml,20,20,1,3,0.05,0.95,0.8708722327311403,12,0.0,0,1.0,1,1.0,1
8249,max_ml,20,20,1,3,0.05,0.95,0.9179706954466323,10,0.0,0,0.0,0,1.0,1
8250,max_ml,20,20,1,3,0.05,0.95,0.9316980159701128,26,0.0,1,0.0,1,0.0,1
8251,max_ml,20,20,1,3,0.05,0.95,0.9120059502890971,7,1.0,1,1.0,1,1.0,1
8252,max_ml,20,20,1,3,0.05,0.95,0.9234039911692022,9,0.0,0,1.0,1,0.0,0
8253,max_ml,20,20,1,3,0.05,0.95,0.9143891624077264,11,1.0,1,1.0,1,1.0,1
8254,max_ml,20,20,1,3,0.05,0.95,0.9380930499954758,38,0.0,1,0.0,1,0.0,1
8255,max_ml,20,20,1,3,0.05,0.95,0.9305937296048046,10,1.0,1,1.0,1,1.0,1
8256,max_ml,20,20,1,3,0.05,0.95,0.8393725032058478,7,1.0,1,1.0,1,1.0,1
8257,max_ml,20,20,1,3,0.05,0.95,0.9139903498206352,30,0.0,1,0.0,1,0.0,1
8258,max_ml,20,20,1,3,0.05,0.95,0.9326219523657772,16,0.0,1,0.0,1,0.0,1
8259,max_ml,20,20,1,3,0.05,0.95,0.935258721933688,12,0.0,0,1.0,1,1.0,1
8260,max_ml,20,20,1,3,0.05,0.95,0.8535552615744706,13,0.0,1,0.0,1,0.0,1
8261,max_ml,20,20,1,3,0.05,0.95,0.9096904149650648,5,1.0,1,1.0,1,1.0,1
8262,max_ml,20,20,1,3,0.05,0.95,0.9155976635591654,16,0.0,1,0.0,1,0.0,1
8263,max_ml,20,20,1,3,0.05,0.95,0.8464232204115287,3,1.0,1,1.0,1,1.0,1
8264,max_ml,20,20,1,3,0.05,0.95,0.9257946249753088,6,1.0,1,1.0,1,1.0,1
8265,max_ml,20,20,1,3,0.05,0.95,0.8795180628906327,12,0.0,1,0.0,1,0.0,1
8266,max_ml,20,20,1,3,0.05,0.95,0.8746549434812465,15,0.0,1,0.0,1,0.0,1
8267,max_ml,20,20,1,3,0.05,0.95,0.9297236847313718,15,0.0,1,0.0,1,0.0,1
8268,max_ml,20,20,1,3,0.05,0.95,0.925126519485919,7,1.0,1,1.0,1,1.0,1
8269,max_ml,20,20,1,3,0.05,0.95,0.9381851541993738,20,0.0,1,0.0,1,0.0,1
8270,max_ml,20,20,1,3,0.05,0.95,0.9112254702660264,9,1.0,1,1.0,1,0.0,0
8271,max_ml,20,20,1,3,0.05,0.95,0.9440863785357856,43,0.0,1,0.0,1,0.0,1
8272,max_ml,20,20,1,3,0.05,0.95,0.946968090444344,28,0.0,1,0.0,1,0.0,1
8273,max_ml,20,20,1,3,0.05,0.95,0.9039918051711824,26,0.0,1,0.0,1,0.0,1
8274,max_ml,20,20,1,3,0.05,0.95,0.9057947588477852,17,0.0,1,0.0,1,0.0,1
8275,max_ml,20,20,1,3,0.05,0.95,0.9146675612196546,27,0.0,1,0.0,1,0.0,1
8276,max_ml,20,20,1,3,0.05,0.95,0.9105123779499886,42,0.0,1,0.0,1,0.0,1
8277,max_ml,20,20,1,3,0.05,0.95,0.8403757720912854,15,0.0,1,0.0,1,0.0,1
8278,max_ml,20,20,1,3,0.05,0.95,0.945245720898752,22,0.0,1,0.0,1,0.0,1
8279,max_ml,20,20,1,3,0.05,0.95,0.9478599351037996,13,0.0,0,0.0,0,1.0,1
8280,max_ml,20,20,1,3,0.05,0.95,0.8679105821758938,6,1.0,1,1.0,1,1.0,1
8281,max_ml,20,20,1,3,0.05,0.95,0.9185118393062456,21,0.0,1,0.0,1,0.0,1
8282,max_ml,20,20,1,3,0.05,0.95,0.9448775965105564,31,0.0,1,0.0,1,0.0,1
8283,max_ml,20,20,1,3,0.05,0.95,0.8007579620378642,8,1.0,1,1.0,1,1.0,1
8284,max_ml,20,20,1,3,0.05,0.95,0.8224983899035556,13,1.0,1,1.0,1,1.0,1
8285,max_ml,20,20,1,3,0.05,0.95,0.874583015279852,11,0.0,1,0.0,1,0.0,1
8286,max_ml,20,20,1,3,0.05,0.95,0.9153012785405594,8,0.0,1,0.0,1,0.0,1
8287,max_ml,20,20,1,3,0.05,0.95,0.8345348364491914,11,0.0,1,0.0,1,0.0,1
8288,max_ml,20,20,1,3,0.05,0.95,0.9054189863863537,27,0.0,1,0.0,1,0.0,1
8289,max_ml,20,20,1,3,0.05,0.95,0.9389184042662098,19,0.0,1,0.0,1,0.0,1
8290,max_ml,20,20,1,3,0.05,0.95,0.941791676601164,22,0.0,1,0.0,1,0.0,1
8291,max_ml,20,20,1,3,0.05,0.95,0.9221647440542984,52,0.0,1,0.0,1,0.0,1
8292,max_ml,20,20,1,3,0.05,0.95,0.9346354694836158,12,1.0,1,1.0,1,1.0,1
8293,max_ml,20,20,1,3,0.05,0.95,0.896222836986178,14,0.0,1,0.0,1,0.0,1
8294,max_ml,20,20,1,3,0.05,0.95,0.9082952380270845,12,0.0,1,0.0,1,0.0,1
8295,max_ml,20,20,1,3,0.05,0.95,0.9351405911552968,19,0.0,1,0.0,1,0.0,1
8296,max_ml,20,20,1,3,0.05,0.95,0.8942390387172648,6,1.0,1,1.0,1,1.0,1
8297,max_ml,20,20,1,3,0.05,0.95,0.914887893939537,22,0.0,0,1.0,1,0.0,0
8298,max_ml,20,20,1,3,0.05,0.95,0.9079411147086992,6,0.0,1,0.0,1,0.0,1
8299,max_ml,20,20,1,3,0.05,0.95,0.93063095096216,26,0.0,1,0.0,1,0.0,1
8300,max_ml,20,20,1,3,0.05,0.95,0.917257709592144,11,0.0,0,1.0,1,0.0,0
8301,max_ml,20,20,1,3,0.05,0.95,0.9451476676460532,18,0.0,1,0.0,1,0.0,1
8302,max_ml,20,20,1,3,0.05,0.95,0.9109736441814652,13,0.0,1,0.0,1,0.0,1
8303,max_ml,20,20,1,3,0.05,0.95,0.9329773633958964,47,0.0,1,0.0,1,0.0,1
8304,max_ml,20,20,1,3,0.05,0.95,0.9374699081275836,83,0.0,1,0.0,1,0.0,1
8305,max_ml,20,20,1,3,0.05,0.95,0.9441516188643844,24,0.0,1,0.0,1,0.0,1
8306,max_ml,20,20,1,3,0.05,0.95,0.890717716191147,9,1.0,1,0.0,0,0.0,0
8307,max_ml,20,20,1,3,0.05,0.95,0.8661038736937716,25,0.0,1,0.0,1,0.0,1
8308,max_ml,20,20,1,3,0.05,0.95,0.947913646158484,8,0.0,1,0.0,1,0.0,1
8309,max_ml,20,20,1,3,0.05,0.95,0.8568581992079195,7,1.0,1,1.0,1,0.0,0
8310,max_ml,20,20,1,3,0.05,0.95,0.9263059526762554,24,0.0,1,0.0,1,0.0,1
8311,max_ml,20,20,1,3,0.05,0.95,0.9258289538914136,9,0.0,1,0.0,1,0.0,1
8312,max_ml,20,20,1,3,0.05,0.95,0.9107741418602606,10,0.0,1,0.0,1,0.0,1
8313,max_ml,20,20,1,3,0.05,0.95,0.8416032423341975,20,0.0,1,0.0,1,0.0,1
8314,max_ml,20,20,1,3,0.05,0.95,0.811468547210551,5,1.0,1,1.0,1,1.0,1
8315,max_ml,20,20,1,3,0.05,0.95,0.9090527582729068,4,1.0,1,1.0,1,1.0,1
8316,max_ml,20,20,1,3,0.05,0.95,0.9485474016854116,21,0.0,1,0.0,1,0.0,1
8317,max_ml,20,20,1,3,0.05,0.95,0.945792749793708,36,0.0,1,0.0,1,0.0,1
8318,max_ml,20,20,1,3,0.05,0.95,0.8927133687278215,16,0.0,1,0.0,1,0.0,1
8319,max_ml,20,20,1,3,0.05,0.95,0.9249135464054784,13,0.0,1,0.0,1,0.0,1
8320,max_ml,20,20,1,3,0.05,0.95,0.905158671188664,17,0.0,1,0.0,1,0.0,1
8321,max_ml,20,20,1,3,0.05,0.95,0.9495544934249524,13,0.0,1,0.0,1,0.0,1
8322,max_ml,20,20,1,3,0.05,0.95,0.8439947639912591,12,1.0,1,1.0,1,1.0,1
8323,max_ml,20,20,1,3,0.05,0.95,0.9451005691985508,20,0.0,1,0.0,1,0.0,1
8324,max_ml,20,20,1,3,0.05,0.95,0.8897826962556564,13,1.0,1,1.0,1,1.0,1
8325,max_ml,20,20,1,3,0.05,0.95,0.8474993540550113,13,0.0,0,0.0,0,1.0,1
8326,max_ml,20,20,1,3,0.05,0.95,0.9487381144129018,7,0.0,1,0.0,1,0.0,1
8327,max_ml,20,20,1,3,0.05,0.95,0.8487462282036761,5,1.0,1,1.0,1,1.0,1
8328,max_ml,20,20,1,3,0.05,0.95,0.8375745600445632,11,1.0,1,1.0,1,1.0,1
8329,max_ml,20,20,1,3,0.05,0.95,0.9298578923724932,21,0.0,1,0.0,1,0.0,1
8330,max_ml,20,20,1,3,0.05,0.95,0.8806313671301138,8,1.0,1,1.0,1,1.0,1
8331,max_ml,20,20,1,3,0.05,0.95,0.9403708812381256,24,1.0,1,1.0,1,1.0,1
8332,max_ml,20,20,1,3,0.05,0.95,0.9395526741519568,18,0.0,0,0.0,0,1.0,1
8333,max_ml,20,20,1,3,0.05,0.95,0.9175342281920706,11,1.0,1,1.0,1,1.0,1
8334,max_ml,20,20,1,3,0.05,0.95,0.8899987307907687,11,0.0,1,0.0,1,0.0,1
8335,max_ml,20,20,1,3,0.05,0.95,0.909602238516699,16,0.0,0,0.0,0,1.0,1
8336,max_ml,20,20,1,3,0.05,0.95,0.9365887187785384,11,0.0,1,0.0,1,0.0,1
8337,max_ml,20,20,1,3,0.05,0.95,0.9469086150561832,20,0.0,1,0.0,1,0.0,1
8338,max_ml,20,20,1,3,0.05,0.95,0.9413152749750696,18,0.0,1,0.0,1,0.0,1
8339,max_ml,20,20,1,3,0.05,0.95,0.8826342736106614,7,1.0,1,1.0,1,1.0,1
8340,max_ml,20,20,1,3,0.05,0.95,0.9412190361654096,23,0.0,1,0.0,1,0.0,1
8341,max_ml,20,20,1,3,0.05,0.95,0.8997109477453619,11,0.0,1,0.0,1,0.0,1
8342,max_ml,20,20,1,3,0.05,0.95,0.9321673398250524,31,0.0,1,0.0,1,0.0,1
8343,max_ml,20,20,1,3,0.05,0.95,0.8910141051678427,23,0.0,1,0.0,1,0.0,1
8344,max_ml,20,20,1,3,0.05,0.95,0.8624042972809984,26,0.0,1,0.0,1,0.0,1
8345,max_ml,20,20,1,3,0.05,0.95,0.9478013432183776,21,0.0,1,0.0,1,0.0,1
8346,max_ml,20,20,1,3,0.05,0.95,0.935501640562826,15,0.0,0,1.0,1,1.0,1
8347,max_ml,20,20,1,3,0.05,0.95,0.9076826954203724,6,1.0,1,1.0,1,1.0,1
8348,max_ml,20,20,1,3,0.05,0.95,0.9218579808611566,9,0.0,0,1.0,1,1.0,1
8349,max_ml,20,20,1,3,0.05,0.95,0.9406178634328236,22,0.0,1,0.0,1,0.0,1
8350,max_ml,20,20,1,3,0.05,0.95,0.9363136514454892,11,0.0,1,0.0,1,0.0,1
8351,max_ml,20,20,1,3,0.05,0.95,0.7823650609802354,11,1.0,1,1.0,1,1.0,1
8352,max_ml,20,20,1,3,0.05,0.95,0.9051916477016058,7,1.0,1,0.0,0,0.0,0
8353,max_ml,20,20,1,3,0.05,0.95,0.9460926746610984,51,0.0,1,0.0,1,0.0,1
8354,max_ml,20,20,1,3,0.05,0.95,0.8689496105293244,5,1.0,1,1.0,1,1.0,1
8355,max_ml,20,20,1,3,0.05,0.95,0.9300879353418882,18,0.0,1,0.0,1,0.0,1
8356,max_ml,20,20,1,3,0.05,0.95,0.9449633070880968,19,0.0,0,1.0,1,1.0,1
8357,max_ml,20,20,1,3,0.05,0.95,0.9166577559095336,7,0.0,1,0.0,1,0.0,1
8358,max_ml,20,20,1,3,0.05,0.95,0.9438666973458424,54,0.0,1,0.0,1,0.0,1
8359,max_ml,20,20,1,3,0.05,0.95,0.94382372788016,22,0.0,1,0.0,1,0.0,1
8360,max_ml,20,20,1,3,0.05,0.95,0.934890206957604,13,0.0,1,0.0,1,0.0,1
8361,max_ml,20,20,1,3,0.05,0.95,0.9495758278318942,47,0.0,1,0.0,1,0.0,1
8362,max_ml,20,20,1,3,0.05,0.95,0.933815038959532,24,0.0,1,0.0,1,0.0,1
8363,max_ml,20,20,1,3,0.05,0.95,0.9156256392870924,25,0.0,1,0.0,1,0.0,1
8364,max_ml,20,20,1,3,0.05,0.95,0.9211839266589154,27,0.0,1,0.0,1,0.0,1
8365,max_ml,20,20,1,3,0.05,0.95,0.9361879065890694,13,0.0,0,0.0,0,1.0,1
8366,max_ml,20,20,1,3,0.05,0.95,0.8918557034194227,22,0.0,1,0.0,1,0.0,1
8367,max_ml,20,20,1,3,0.05,0.95,0.9314050771939484,14,1.0,1,1.0,1,0.0,0
8368,max_ml,20,20,1,3,0.05,0.95,0.8589101322595037,6,1.0,1,1.0,1,1.0,1
8369,max_ml,20,20,1,3,0.05,0.95,0.7644438568707858,5,1.0,1,1.0,1,1.0,1
8370,max_ml,20,20,1,3,0.05,0.95,0.8042058473157553,5,1.0,1,1.0,1,1.0,1
8371,max_ml,20,20,1,3,0.05,0.95,0.9108835190294592,15,0.0,1,0.0,1,0.0,1
8372,max_ml,20,20,1,3,0.05,0.95,0.9055372395638098,29,0.0,1,0.0,1,0.0,1
8373,max_ml,20,20,1,3,0.05,0.95,0.845363747796661,11,0.0,1,0.0,1,0.0,1
8374,max_ml,20,20,1,3,0.05,0.95,0.9295967473812085,18,1.0,1,1.0,1,1.0,1
8375,max_ml,20,20,1,3,0.05,0.95,0.931766558325096,17,0.0,1,0.0,1,0.0,1
8376,max_ml,20,20,1,3,0.05,0.95,0.9059714172467436,12,0.0,1,0.0,1,0.0,1
8377,max_ml,20,20,1,3,0.05,0.95,0.8207304895817666,12,0.0,0,0.0,0,1.0,1
8378,max_ml,20,20,1,3,0.05,0.95,0.9041993716466126,59,0.0,1,0.0,1,0.0,1
8379,max_ml,20,20,1,3,0.05,0.95,0.9466562474439094,30,0.0,1,0.0,1,0.0,1
8380,max_ml,20,20,1,3,0.05,0.95,0.8944812804862945,10,0.0,1,0.0,1,0.0,1
8381,max_ml,20,20,1,3,0.05,0.95,0.932739686699652,30,0.0,1,0.0,1,0.0,1
8382,max_ml,20,20,1,3,0.05,0.95,0.9198487565169294,11,0.0,0,1.0,1,0.0,0
8383,max_ml,20,20,1,3,0.05,0.95,0.9424216967002998,25,0.0,1,0.0,1,0.0,1
8384,max_ml,20,20,1,3,0.05,0.95,0.9002667274281781,24,0.0,1,0.0,1,0.0,1
8385,max_ml,20,20,1,3,0.05,0.95,0.9084489646636784,12,1.0,1,1.0,1,1.0,1
8386,max_ml,20,20,1,3,0.05,0.95,0.885591142970021,15,0.0,1,0.0,1,0.0,1
8387,max_ml,20,20,1,3,0.05,0.95,0.8785052830471172,13,0.0,1,0.0,1,0.0,1
8388,max_ml,20,20,1,3,0.05,0.95,0.927704371638022,18,0.0,1,0.0,1,0.0,1
8389,max_ml,20,20,1,3,0.05,0.95,0.9112054001402632,16,0.0,1,0.0,1,0.0,1
8390,max_ml,20,20,1,3,0.05,0.95,0.871629735677414,6,1.0,1,1.0,1,1.0,1
8391,max_ml,20,20,1,3,0.05,0.95,0.914886158002771,9,0.0,1,0.0,1,0.0,1
8392,max_ml,20,20,1,3,0.05,0.95,0.8881668933852933,16,0.0,1,0.0,1,0.0,1
8393,max_ml,20,20,1,3,0.05,0.95,0.7898381178835109,8,1.0,1,1.0,1,1.0,1
8394,max_ml,20,20,1,3,0.05,0.95,0.9329531527973134,12,0.0,1,0.0,1,0.0,1
8395,max_ml,20,20,1,3,0.05,0.95,0.9122514406194686,10,0.0,0,0.0,0,1.0,1
8396,max_ml,20,20,1,3,0.05,0.95,0.8353394566493825,21,0.0,1,0.0,1,0.0,1
8397,max_ml,20,20,1,3,0.05,0.95,0.9310111716972852,15,0.0,1,0.0,1,0.0,1
8398,max_ml,20,20,1,3,0.05,0.95,0.8909049312476212,10,1.0,1,1.0,1,1.0,1
8399,max_ml,20,20,1,3,0.05,0.95,0.9492462998712462,10,0.0,1,0.0,1,0.0,1
8400,max_ml,20,20,1,3,0.05,0.95,0.942208539260162,14,0.0,1,0.0,1,0.0,1
8401,max_ml,20,20,1,3,0.05,0.95,0.9224276908097192,10,0.0,1,0.0,1,0.0,1
8402,max_ml,20,20,1,3,0.05,0.95,0.942575808569194,7,1.0,1,1.0,1,0.0,0
8403,max_ml,20,20,1,3,0.05,0.95,0.8717103443790218,9,1.0,1,1.0,1,1.0,1
8404,max_ml,20,20,1,3,0.05,0.95,0.9153935072306052,29,0.0,1,0.0,1,0.0,1
8405,max_ml,20,20,1,3,0.05,0.95,0.9293206428661714,26,0.0,1,0.0,1,0.0,1
8406,max_ml,20,20,1,3,0.05,0.95,0.9490169864957968,37,0.0,1,0.0,1,0.0,1
8407,max_ml,20,20,1,3,0.05,0.95,0.9187680878995652,10,0.0,1,0.0,1,0.0,1
8408,max_ml,20,20,1,3,0.05,0.95,0.8718845565022489,11,0.0,0,0.0,0,1.0,1
8409,max_ml,20,20,1,3,0.05,0.95,0.9094435206281456,26,0.0,1,0.0,1,0.0,1
8410,max_ml,20,20,1,3,0.05,0.95,0.9470438422514396,23,0.0,1,0.0,1,0.0,1
8411,max_ml,20,20,1,3,0.05,0.95,0.9467691064968627,15,0.0,1,0.0,1,0.0,1
8412,max_ml,20,20,1,3,0.05,0.95,0.8297320643131869,4,1.0,1,1.0,1,1.0,1
8413,max_ml,20,20,1,3,0.05,0.95,0.9352842941391633,27,0.0,1,0.0,1,0.0,1
8414,max_ml,20,20,1,3,0.05,0.95,0.8815661475655064,9,0.0,1,0.0,1,0.0,1
8415,max_ml,20,20,1,3,0.05,0.95,0.9293935925817032,23,0.0,1,0.0,1,0.0,1
8416,max_ml,20,20,1,3,0.05,0.95,0.9231038174497468,19,0.0,1,0.0,1,0.0,1
8417,max_ml,20,20,1,3,0.05,0.95,0.9475471772806624,5,1.0,1,1.0,1,1.0,1
8418,max_ml,20,20,1,3,0.05,0.95,0.948455515318155,9,0.0,0,1.0,1,0.0,0
8419,max_ml,20,20,1,3,0.05,0.95,0.9483901773809932,10,1.0,1,1.0,1,1.0,1
8420,max_ml,20,20,1,3,0.05,0.95,0.9381885225979738,29,0.0,1,0.0,1,0.0,1
8421,max_ml,20,20,1,3,0.05,0.95,0.8726344383263395,7,1.0,1,1.0,1,1.0,1
8422,max_ml,20,20,1,3,0.05,0.95,0.9159145318279102,5,1.0,1,1.0,1,1.0,1
8423,max_ml,20,20,1,3,0.05,0.95,0.9477414531876016,21,0.0,1,0.0,1,0.0,1
8424,max_ml,20,20,1,3,0.05,0.95,0.8261315234158096,4,1.0,1,1.0,1,1.0,1
8425,max_ml,20,20,1,3,0.05,0.95,0.9469957551008734,42,0.0,1,0.0,1,0.0,1
8426,max_ml,20,20,1,3,0.05,0.95,0.93704055745702,8,0.0,0,0.0,0,1.0,1
8427,max_ml,20,20,1,3,0.05,0.95,0.936275941847872,35,0.0,1,0.0,1,0.0,1
8428,max_ml,20,20,1,3,0.05,0.95,0.8956509498691909,16,0.0,1,0.0,1,0.0,1
8429,max_ml,20,20,1,3,0.05,0.95,0.9049858017214344,23,0.0,1,0.0,1,0.0,1
8430,max_ml,20,20,1,3,0.05,0.95,0.9107600561190922,7,0.0,1,0.0,1,0.0,1
8431,max_ml,20,20,1,3,0.05,0.95,0.8721456531832037,10,0.0,1,0.0,1,0.0,1
8432,max_ml,20,20,1,3,0.05,0.95,0.9474709863264336,24,0.0,1,0.0,1,0.0,1
8433,max_ml,20,20,1,3,0.05,0.95,0.9442340588161696,13,0.0,1,0.0,1,0.0,1
8434,max_ml,20,20,1,3,0.05,0.95,0.8790092340491612,10,0.0,1,0.0,1,0.0,1
8435,max_ml,20,20,1,3,0.05,0.95,0.9293274210505847,36,0.0,1,0.0,1,0.0,1
8436,max_ml,20,20,1,3,0.05,0.95,0.905009444841078,8,0.0,1,0.0,1,0.0,1
8437,max_ml,20,20,1,3,0.05,0.95,0.929266901448652,13,0.0,0,1.0,1,0.0,0
8438,max_ml,20,20,1,3,0.05,0.95,0.917930286562109,8,0.0,0,1.0,1,0.0,0
8439,max_ml,20,20,1,3,0.05,0.95,0.899155170091202,39,0.0,1,0.0,1,0.0,1
8440,max_ml,20,20,1,3,0.05,0.95,0.8448825917651462,8,1.0,1,1.0,1,1.0,1
8441,max_ml,20,20,1,3,0.05,0.95,0.8978461710547186,24,0.0,1,0.0,1,0.0,1
8442,max_ml,20,20,1,3,0.05,0.95,0.9117589000710457,3,1.0,1,1.0,1,1.0,1
8443,max_ml,20,20,1,3,0.05,0.95,0.885656107599428,19,0.0,1,0.0,1,0.0,1
8444,max_ml,20,20,1,3,0.05,0.95,0.8951635567432334,13,0.0,1,0.0,1,0.0,1
8445,max_ml,20,20,1,3,0.05,0.95,0.9417301354921956,11,0.0,1,0.0,1,0.0,1
8446,max_ml,20,20,1,3,0.05,0.95,0.9454392125926694,23,0.0,1,0.0,1,0.0,1
8447,max_ml,20,20,1,3,0.05,0.95,0.8929704740316373,14,1.0,1,1.0,1,1.0,1
8448,max_ml,20,20,1,3,0.05,0.95,0.9452294966271152,78,0.0,1,0.0,1,0.0,1
8449,max_ml,20,20,1,3,0.05,0.95,0.9367810383486956,6,0.0,1,0.0,1,0.0,1
8450,max_ml,20,20,1,3,0.05,0.95,0.8559183360757026,11,1.0,1,1.0,1,1.0,1
8451,max_ml,20,20,1,3,0.05,0.95,0.7946723597044147,5,1.0,1,1.0,1,1.0,1
8452,max_ml,20,20,1,3,0.05,0.95,0.927385445452527,34,0.0,1,0.0,1,0.0,1
8453,max_ml,20,20,1,3,0.05,0.95,0.938652457219394,10,1.0,1,1.0,1,1.0,1
8454,max_ml,20,20,1,3,0.05,0.95,0.8786886957128719,15,0.0,1,0.0,1,0.0,1
8455,max_ml,20,20,1,3,0.05,0.95,0.9308520319705336,5,1.0,1,1.0,1,1.0,1
8456,max_ml,20,20,1,3,0.05,0.95,0.9305886653442744,37,0.0,1,0.0,1,0.0,1
8457,max_ml,20,20,1,3,0.05,0.95,0.9026887802132488,60,0.0,1,0.0,1,0.0,1
8458,max_ml,20,20,1,3,0.05,0.95,0.9331458710726436,23,0.0,1,0.0,1,0.0,1
8459,max_ml,20,20,1,3,0.05,0.95,0.9336895908653952,5,1.0,1,1.0,1,1.0,1
8460,max_ml,20,20,1,3,0.05,0.95,0.9213096397948995,27,0.0,1,0.0,1,0.0,1
8461,max_ml,20,20,1,3,0.05,0.95,0.9403634480761311,26,0.0,1,0.0,1,0.0,1
8462,max_ml,20,20,1,3,0.05,0.95,0.8025261881586625,7,1.0,1,1.0,1,0.0,0
8463,max_ml,20,20,1,3,0.05,0.95,0.874624736564749,25,0.0,1,0.0,1,0.0,1
8464,max_ml,20,20,1,3,0.05,0.95,0.9455588717956483,17,0.0,1,0.0,1,0.0,1
8465,max_ml,20,20,1,3,0.05,0.95,0.9220006206685036,30,0.0,1,0.0,1,0.0,1
8466,max_ml,20,20,1,3,0.05,0.95,0.9416533943397856,16,0.0,1,0.0,1,0.0,1
8467,max_ml,20,20,1,3,0.05,0.95,0.9154074917267426,15,0.0,1,0.0,1,0.0,1
8468,max_ml,20,20,1,3,0.05,0.95,0.9134183159674226,7,1.0,1,1.0,1,1.0,1
8469,max_ml,20,20,1,3,0.05,0.95,0.8783995474584618,14,0.0,1,0.0,1,0.0,1
8470,max_ml,20,20,1,3,0.05,0.95,0.9293272759653318,29,0.0,1,0.0,1,0.0,1
8471,max_ml,20,20,1,3,0.05,0.95,0.8941207049170532,9,1.0,1,1.0,1,1.0,1
8472,max_ml,20,20,1,3,0.05,0.95,0.9444669663739224,19,0.0,1,0.0,1,0.0,1
8473,max_ml,20,20,1,3,0.05,0.95,0.8442709160962012,7,1.0,1,1.0,1,1.0,1
8474,max_ml,20,20,1,3,0.05,0.95,0.8901171827518429,9,0.0,1,0.0,1,0.0,1
8475,max_ml,20,20,1,3,0.05,0.95,0.8942159973915184,11,0.0,1,0.0,1,0.0,1
8476,max_ml,20,20,1,3,0.05,0.95,0.9372481471190756,29,0.0,1,0.0,1,0.0,1
8477,max_ml,20,20,1,3,0.05,0.95,0.8619491709688695,14,0.0,1,0.0,1,0.0,1
8478,max_ml,20,20,1,3,0.05,0.95,0.793637621436319,8,1.0,1,1.0,1,1.0,1
8479,max_ml,20,20,1,3,0.05,0.95,0.8811684041040921,14,0.0,0,0.0,0,1.0,1
8480,max_ml,20,20,1,3,0.05,0.95,0.8956708635613044,27,0.0,1,0.0,1,0.0,1
8481,max_ml,20,20,1,3,0.05,0.95,0.8947686414957217,12,0.0,1,0.0,1,0.0,1
8482,max_ml,20,20,1,3,0.05,0.95,0.9423217560986932,16,0.0,0,0.0,0,1.0,1
8483,max_ml,20,20,1,3,0.05,0.95,0.9143059965262732,23,0.0,1,0.0,1,0.0,1
8484,max_ml,20,20,1,3,0.05,0.95,0.9498827272770493,13,0.0,1,0.0,1,0.0,1
8485,max_ml,20,20,1,3,0.05,0.95,0.9149752243317988,11,0.0,1,0.0,1,0.0,1
8486,max_ml,20,20,1,3,0.05,0.95,0.9211948732949126,25,0.0,1,0.0,1,0.0,1
8487,max_ml,20,20,1,3,0.05,0.95,0.9094115691499404,32,0.0,1,0.0,1,0.0,1
8488,max_ml,20,20,1,3,0.05,0.95,0.927558603966803,64,0.0,1,0.0,1,0.0,1
8489,max_ml,20,20,1,3,0.05,0.95,0.9275772360332232,44,0.0,1,0.0,1,0.0,1
8490,max_ml,20,20,1,3,0.05,0.95,0.9001066395074977,7,1.0,1,1.0,1,1.0,1
8491,max_ml,20,20,1,3,0.05,0.95,0.9310974047865624,30,0.0,1,0.0,1,0.0,1
8492,max_ml,20,20,1,3,0.05,0.95,0.8466394206096634,9,0.0,1,0.0,1,0.0,1
8493,max_ml,20,20,1,3,0.05,0.95,0.8604506798583368,12,0.0,1,0.0,1,0.0,1
8494,max_ml,20,20,1,3,0.05,0.95,0.939958512853186,32,0.0,1,0.0,1,0.0,1
8495,max_ml,20,20,1,3,0.05,0.95,0.9492413185611278,42,0.0,1,0.0,1,0.0,1
8496,max_ml,20,20,1,3,0.05,0.95,0.9295908880456036,10,0.0,1,0.0,1,0.0,1
8497,max_ml,20,20,1,3,0.05,0.95,0.929804698682208,10,0.0,1,0.0,1,0.0,1
8498,max_ml,20,20,1,3,0.05,0.95,0.8442393896143371,20,0.0,1,0.0,1,0.0,1
8499,max_ml,20,20,1,3,0.05,0.95,0.9059035266119192,14,0.0,1,0.0,1,0.0,1
8500,max_ml,20,20,1,3,0.05,0.95,0.943712731853082,22,0.0,1,0.0,1,0.0,1
8501,max_ml,20,20,1,3,0.05,0.95,0.9137282229142688,33,0.0,1,0.0,1,0.0,1
8502,max_ml,20,20,1,3,0.05,0.95,0.9483168574954708,12,0.0,1,0.0,1,0.0,1
8503,max_ml,20,20,1,3,0.05,0.95,0.8569208046449157,11,0.0,1,0.0,1,0.0,1
8504,max_ml,20,20,1,3,0.05,0.95,0.8686737713161152,38,0.0,1,0.0,1,0.0,1
8505,max_ml,20,20,1,3,0.05,0.95,0.9499976500620134,18,0.0,1,0.0,1,0.0,1
8506,max_ml,20,20,1,3,0.05,0.95,0.9480970829372116,74,0.0,1,0.0,1,0.0,1
8507,max_ml,20,20,1,3,0.05,0.95,0.9490533755499068,69,0.0,1,0.0,1,0.0,1
8508,max_ml,20,20,1,3,0.05,0.95,0.9264626016288608,13,0.0,1,0.0,1,0.0,1
8509,max_ml,20,20,1,3,0.05,0.95,0.8417375583565194,10,1.0,1,1.0,1,1.0,1
8510,max_ml,20,20,1,3,0.05,0.95,0.9149260819727376,4,1.0,1,1.0,1,1.0,1
8511,max_ml,20,20,1,3,0.05,0.95,0.9011141595586496,7,1.0,1,1.0,1,1.0,1
8512,max_ml,20,20,1,3,0.05,0.95,0.8908285838131672,5,1.0,1,1.0,1,1.0,1
8513,max_ml,20,20,1,3,0.05,0.95,0.9138114621416158,19,0.0,1,0.0,1,0.0,1
8514,max_ml,20,20,1,3,0.05,0.95,0.8411725090378174,10,0.0,0,0.0,0,1.0,1
8515,max_ml,20,20,1,3,0.05,0.95,0.9236325396921222,23,0.0,1,0.0,1,0.0,1
8516,max_ml,20,20,1,3,0.05,0.95,0.8939137753356603,10,1.0,1,1.0,1,1.0,1
8517,max_ml,20,20,1,3,0.05,0.95,0.9318780173750104,21,0.0,1,0.0,1,0.0,1
8518,max_ml,20,20,1,3,0.05,0.95,0.9339897172201992,7,1.0,1,1.0,1,1.0,1
8519,max_ml,20,20,1,3,0.05,0.95,0.9386767029142404,9,1.0,1,1.0,1,1.0,1
8520,max_ml,20,20,1,3,0.05,0.95,0.9355135460934229,19,0.0,1,0.0,1,0.0,1
8521,max_ml,20,20,1,3,0.05,0.95,0.870667854439639,20,0.0,1,0.0,1,0.0,1
8522,max_ml,20,20,1,3,0.05,0.95,0.9364269596857182,4,1.0,1,1.0,1,1.0,1
8523,max_ml,20,20,1,3,0.05,0.95,0.8741420321019819,5,1.0,1,1.0,1,1.0,1
8524,max_ml,20,20,1,3,0.05,0.95,0.8978176176615398,24,0.0,1,0.0,1,0.0,1
8525,max_ml,20,20,1,3,0.05,0.95,0.8455430464678656,10,0.0,0,1.0,1,1.0,1
8526,max_ml,20,20,1,3,0.05,0.95,0.8428531341486079,19,1.0,1,1.0,1,0.0,0
8527,max_ml,20,20,1,3,0.05,0.95,0.8947998566257255,15,0.0,1,0.0,1,0.0,1
8528,max_ml,20,20,1,3,0.05,0.95,0.8954060782371009,14,0.0,1,0.0,1,0.0,1
8529,max_ml,20,20,1,3,0.05,0.95,0.9426250103956304,32,0.0,1,0.0,1,0.0,1
8530,max_ml,20,20,1,3,0.05,0.95,0.909633725517992,14,0.0,1,0.0,1,0.0,1
8531,max_ml,20,20,1,3,0.05,0.95,0.9231970781658658,45,0.0,1,0.0,1,0.0,1
8532,max_ml,20,20,1,3,0.05,0.95,0.8466971431701475,14,0.0,1,0.0,1,0.0,1
8533,max_ml,20,20,1,3,0.05,0.95,0.9414831617010792,45,0.0,1,0.0,1,0.0,1
8534,max_ml,20,20,1,3,0.05,0.95,0.9430451258853202,7,1.0,1,1.0,1,1.0,1
8535,max_ml,20,20,1,3,0.05,0.95,0.937623971511782,27,0.0,1,0.0,1,0.0,1
8536,max_ml,20,20,1,3,0.05,0.95,0.8759306398713003,17,0.0,1,0.0,1,0.0,1
8537,max_ml,20,20,1,3,0.05,0.95,0.9494724742031752,19,0.0,1,0.0,1,0.0,1
8538,max_ml,20,20,1,3,0.05,0.95,0.9158469499918824,8,1.0,1,1.0,1,1.0,1
8539,max_ml,20,20,1,3,0.05,0.95,0.9437291048393404,24,0.0,1,0.0,1,0.0,1
8540,max_ml,20,20,1,3,0.05,0.95,0.9331130015437176,49,0.0,1,0.0,1,0.0,1
8541,max_ml,20,20,1,3,0.05,0.95,0.9431031056671304,15,0.0,1,0.0,1,0.0,1
8542,max_ml,20,20,1,3,0.05,0.95,0.9075132970690016,9,0.0,1,0.0,1,0.0,1
8543,max_ml,20,20,1,3,0.05,0.95,0.89822579325421,44,0.0,1,0.0,1,0.0,1
8544,max_ml,20,20,1,3,0.05,0.95,0.9283384052480024,21,0.0,1,0.0,1,0.0,1
8545,max_ml,20,20,1,3,0.05,0.95,0.875797576012947,7,1.0,1,1.0,1,1.0,1
8546,max_ml,20,20,1,3,0.05,0.95,0.9244705812132596,12,0.0,1,0.0,1,0.0,1
8547,max_ml,20,20,1,3,0.05,0.95,0.948863760186022,42,0.0,1,0.0,1,0.0,1
8548,max_ml,20,20,1,3,0.05,0.95,0.9271001293361188,11,0.0,1,0.0,1,0.0,1
8549,max_ml,20,20,1,3,0.05,0.95,0.8042825156481915,3,1.0,1,1.0,1,1.0,1
8550,max_ml,20,20,1,3,0.05,0.95,0.9490355452028416,20,0.0,1,0.0,1,0.0,1
8551,max_ml,20,20,1,3,0.05,0.95,0.9092871315167704,5,1.0,1,1.0,1,1.0,1
8552,max_ml,20,20,1,3,0.05,0.95,0.875974146650683,24,0.0,1,0.0,1,0.0,1
8553,max_ml,20,20,1,3,0.05,0.95,0.942975462760752,36,0.0,1,0.0,1,0.0,1
8554,max_ml,20,20,1,3,0.05,0.95,0.8369632248119332,5,1.0,1,1.0,1,1.0,1
8555,max_ml,20,20,1,3,0.05,0.95,0.9368559642446714,18,0.0,1,0.0,1,0.0,1
8556,max_ml,20,20,1,3,0.05,0.95,0.9253755662524512,15,0.0,1,0.0,1,0.0,1
8557,max_ml,20,20,1,3,0.05,0.95,0.9439692603653304,29,0.0,1,0.0,1,0.0,1
8558,max_ml,20,20,1,3,0.05,0.95,0.9151238512064176,16,0.0,1,0.0,1,0.0,1
8559,max_ml,20,20,1,3,0.05,0.95,0.8637647484165563,13,0.0,1,0.0,1,0.0,1
8560,max_ml,20,20,1,3,0.05,0.95,0.9140630987605828,8,1.0,1,1.0,1,1.0,1
8561,max_ml,20,20,1,3,0.05,0.95,0.9006276588579525,12,0.0,1,0.0,1,0.0,1
8562,max_ml,20,20,1,3,0.05,0.95,0.8759582959851437,10,1.0,1,1.0,1,1.0,1
8563,max_ml,20,20,1,3,0.05,0.95,0.9485706835594984,19,0.0,1,0.0,1,0.0,1
8564,max_ml,20,20,1,3,0.05,0.95,0.9306555442199338,20,0.0,1,0.0,1,0.0,1
8565,max_ml,20,20,1,3,0.05,0.95,0.939270207614334,34,0.0,1,0.0,1,0.0,1
8566,max_ml,20,20,1,3,0.05,0.95,0.8951366739570901,17,0.0,1,0.0,1,0.0,1
8567,max_ml,20,20,1,3,0.05,0.95,0.9498724927472706,17,0.0,1,0.0,1,0.0,1
8568,max_ml,20,20,1,3,0.05,0.95,0.9133885714279942,13,0.0,0,0.0,0,1.0,1
8569,max_ml,20,20,1,3,0.05,0.95,0.928825568320468,4,1.0,1,1.0,1,1.0,1
8570,max_ml,20,20,1,3,0.05,0.95,0.8449949056443995,9,0.0,1,0.0,1,0.0,1
8571,max_ml,20,20,1,3,0.05,0.95,0.85044657388461,5,1.0,1,1.0,1,1.0,1
8572,max_ml,20,20,1,3,0.05,0.95,0.7752217814846153,3,1.0,1,1.0,1,1.0,1
8573,max_ml,20,20,1,3,0.05,0.95,0.8449394844486864,9,1.0,1,1.0,1,1.0,1
8574,max_ml,20,20,1,3,0.05,0.95,0.9322998071785412,41,0.0,1,0.0,1,0.0,1
8575,max_ml,20,20,1,3,0.05,0.95,0.947321340719745,29,0.0,1,0.0,1,0.0,1
8576,max_ml,20,20,1,3,0.05,0.95,0.8692823483591375,16,0.0,1,0.0,1,0.0,1
8577,max_ml,20,20,1,3,0.05,0.95,0.9112937226096824,12,0.0,0,1.0,1,1.0,1
8578,max_ml,20,20,1,3,0.05,0.95,0.8792007526583694,9,1.0,1,1.0,1,1.0,1
8579,max_ml,20,20,1,3,0.05,0.95,0.9164845233319776,33,0.0,1,0.0,1,0.0,1
8580,max_ml,20,20,1,3,0.05,0.95,0.897697005667491,21,0.0,1,0.0,1,0.0,1
8581,max_ml,20,20,1,3,0.05,0.95,0.9309804099566424,11,0.0,1,0.0,1,0.0,1
8582,max_ml,20,20,1,3,0.05,0.95,0.9274764442054528,6,1.0,1,1.0,1,1.0,1
8583,max_ml,20,20,1,3,0.05,0.95,0.9352121885600068,41,0.0,1,0.0,1,0.0,1
8584,max_ml,20,20,1,3,0.05,0.95,0.8589000226737173,6,1.0,1,1.0,1,0.0,0
8585,max_ml,20,20,1,3,0.05,0.95,0.8390616799196965,34,0.0,1,0.0,1,0.0,1
8586,max_ml,20,20,1,3,0.05,0.95,0.8144946189711609,7,1.0,1,1.0,1,1.0,1
8587,max_ml,20,20,1,3,0.05,0.95,0.8434123013511143,10,0.0,1,0.0,1,0.0,1
8588,max_ml,20,20,1,3,0.05,0.95,0.9471210985636476,35,0.0,1,0.0,1,0.0,1
8589,max_ml,20,20,1,3,0.05,0.95,0.9098104413013064,24,0.0,1,0.0,1,0.0,1
8590,max_ml,20,20,1,3,0.05,0.95,0.8820484808353113,8,1.0,1,1.0,1,0.0,0
8591,max_ml,20,20,1,3,0.05,0.95,0.8381096126041128,14,0.0,1,0.0,1,0.0,1
8592,max_ml,20,20,1,3,0.05,0.95,0.911091986345557,22,0.0,1,0.0,1,0.0,1
8593,max_ml,20,20,1,3,0.05,0.95,0.9438343116245356,13,0.0,1,0.0,1,0.0,1
8594,max_ml,20,20,1,3,0.05,0.95,0.8581359798822475,13,0.0,0,0.0,0,1.0,1
8595,max_ml,20,20,1,3,0.05,0.95,0.9417558023328948,4,1.0,1,1.0,1,1.0,1
8596,max_ml,20,20,1,3,0.05,0.95,0.8974809526711123,40,0.0,1,0.0,1,0.0,1
8597,max_ml,20,20,1,3,0.05,0.95,0.8769749498893674,7,1.0,1,1.0,1,1.0,1
8598,max_ml,20,20,1,3,0.05,0.95,0.94396354971046,23,0.0,1,0.0,1,0.0,1
8599,max_ml,20,20,1,3,0.05,0.95,0.886344853316759,3,1.0,1,1.0,1,1.0,1
8600,max_ml,20,20,1,3,0.05,0.95,0.907828793078694,10,0.0,1,0.0,1,0.0,1
8601,max_ml,20,20,1,3,0.05,0.95,0.9221418039517728,18,0.0,1,0.0,1,0.0,1
8602,max_ml,20,20,1,3,0.05,0.95,0.9283755234313188,25,0.0,1,0.0,1,0.0,1
8603,max_ml,20,20,1,3,0.05,0.95,0.8476961754787425,9,0.0,1,0.0,1,0.0,1
8604,max_ml,20,20,1,3,0.05,0.95,0.938767745685642,12,0.0,1,0.0,1,0.0,1
8605,max_ml,20,20,1,3,0.05,0.95,0.8469020418990989,10,0.0,1,0.0,1,0.0,1
8606,max_ml,20,20,1,3,0.05,0.95,0.9328240757108514,7,1.0,1,1.0,1,1.0,1
8607,max_ml,20,20,1,3,0.05,0.95,0.9476999651789956,13,0.0,1,0.0,1,0.0,1
8608,max_ml,20,20,1,3,0.05,0.95,0.9019708146048744,14,0.0,1,0.0,1,0.0,1
8609,max_ml,20,20,1,3,0.05,0.95,0.9000055560033928,6,1.0,1,1.0,1,1.0,1
8610,max_ml,20,20,1,3,0.05,0.95,0.8721257084442615,4,1.0,1,1.0,1,1.0,1
8611,max_ml,20,20,1,3,0.05,0.95,0.8391494499616269,12,0.0,1,0.0,1,0.0,1
8612,max_ml,20,20,1,3,0.05,0.95,0.8615472356985611,9,1.0,1,1.0,1,1.0,1
8613,max_ml,20,20,1,3,0.05,0.95,0.833947081992012,11,1.0,1,1.0,1,1.0,1
8614,max_ml,20,20,1,3,0.05,0.95,0.9448618038633648,19,0.0,1,0.0,1,0.0,1
8615,max_ml,20,20,1,3,0.05,0.95,0.9171913386307656,9,0.0,0,0.0,0,1.0,1
8616,max_ml,20,20,1,3,0.05,0.95,0.9308716961597508,20,0.0,1,0.0,1,0.0,1
8617,max_ml,20,20,1,3,0.05,0.95,0.8556002481051667,9,0.0,1,0.0,1,0.0,1
8618,max_ml,20,20,1,3,0.05,0.95,0.929703437994256,21,0.0,1,0.0,1,0.0,1
8619,max_ml,20,20,1,3,0.05,0.95,0.9087817631106524,7,1.0,1,1.0,1,1.0,1
8620,max_ml,20,20,1,3,0.05,0.95,0.930254976760919,31,0.0,1,0.0,1,0.0,1
8621,max_ml,20,20,1,3,0.05,0.95,0.8817132288193523,8,0.0,0,1.0,1,1.0,1
8622,max_ml,20,20,1,3,0.05,0.95,0.9430937728464124,19,0.0,1,0.0,1,0.0,1
8623,max_ml,20,20,1,3,0.05,0.95,0.8993189221117546,10,1.0,1,1.0,1,1.0,1
8624,max_ml,20,20,1,3,0.05,0.95,0.9466279264673658,15,0.0,1,0.0,1,0.0,1
8625,max_ml,20,20,1,3,0.05,0.95,0.9035854427229636,19,0.0,1,0.0,1,0.0,1
8626,max_ml,20,20,1,3,0.05,0.95,0.9489100257021656,12,0.0,1,0.0,1,0.0,1
8627,max_ml,20,20,1,3,0.05,0.95,0.7792267015967433,12,1.0,1,1.0,1,1.0,1
8628,max_ml,20,20,1,3,0.05,0.95,0.9361762872730922,9,1.0,1,1.0,1,0.0,0
8629,max_ml,20,20,1,3,0.05,0.95,0.8933038963044528,7,1.0,1,1.0,1,1.0,1
8630,max_ml,20,20,1,3,0.05,0.95,0.9431270338004564,27,0.0,1,0.0,1,0.0,1
8631,max_ml,20,20,1,3,0.05,0.95,0.817480809036867,9,1.0,1,1.0,1,1.0,1
8632,max_ml,20,20,1,3,0.05,0.95,0.9474553480195654,30,0.0,1,0.0,1,0.0,1
8633,max_ml,20,20,1,3,0.05,0.95,0.9257754206807076,41,0.0,1,0.0,1,0.0,1
8634,max_ml,20,20,1,3,0.05,0.95,0.8855743775903144,5,1.0,1,1.0,1,1.0,1
8635,max_ml,20,20,1,3,0.05,0.95,0.9440023091603528,24,0.0,1,0.0,1,0.0,1
8636,max_ml,20,20,1,3,0.05,0.95,0.923077966752308,34,0.0,1,0.0,1,0.0,1
8637,max_ml,20,20,1,3,0.05,0.95,0.9300620370745598,16,0.0,1,0.0,1,0.0,1
8638,max_ml,20,20,1,3,0.05,0.95,0.932182953186697,16,0.0,1,0.0,1,0.0,1
8639,max_ml,20,20,1,3,0.05,0.95,0.8057001774481221,8,1.0,1,1.0,1,1.0,1
8640,max_ml,20,20,1,3,0.05,0.95,0.8659428881540603,30,0.0,1,0.0,1,0.0,1
8641,max_ml,20,20,1,3,0.05,0.95,0.8424864121450023,3,1.0,1,1.0,1,1.0,1
8642,max_ml,20,20,1,3,0.05,0.95,0.9139513274621944,27,0.0,1,0.0,1,0.0,1
8643,max_ml,20,20,1,3,0.05,0.95,0.8750553100930589,19,0.0,1,0.0,1,0.0,1
8644,max_ml,20,20,1,3,0.05,0.95,0.9445134609387495,29,0.0,1,0.0,1,0.0,1
8645,max_ml,20,20,1,3,0.05,0.95,0.930347300002396,8,0.0,1,0.0,1,0.0,1
8646,max_ml,20,20,1,3,0.05,0.95,0.940935742065486,57,0.0,1,0.0,1,0.0,1
8647,max_ml,20,20,1,3,0.05,0.95,0.9417856296690305,30,0.0,1,0.0,1,0.0,1
8648,max_ml,20,20,1,3,0.05,0.95,0.9396532288199064,19,0.0,1,0.0,1,0.0,1
8649,max_ml,20,20,1,3,0.05,0.95,0.9392068496794912,21,0.0,1,0.0,1,0.0,1
8650,max_ml,20,20,1,3,0.05,0.95,0.9149603477646612,6,1.0,1,1.0,1,1.0,1
8651,max_ml,20,20,1,3,0.05,0.95,0.9336922809770724,53,0.0,1,0.0,1,0.0,1
8652,max_ml,20,20,1,3,0.05,0.95,0.9302334737811,15,0.0,1,0.0,1,0.0,1
8653,max_ml,20,20,1,3,0.05,0.95,0.8853915069644638,9,1.0,1,1.0,1,1.0,1
8654,max_ml,20,20,1,3,0.05,0.95,0.9285881083209468,14,0.0,0,1.0,1,0.0,0
8655,max_ml,20,20,1,3,0.05,0.95,0.9449043167747482,13,0.0,1,0.0,1,0.0,1
8656,max_ml,20,20,1,3,0.05,0.95,0.8881747042661522,11,1.0,1,1.0,1,1.0,1
8657,max_ml,20,20,1,3,0.05,0.95,0.8857042305909227,38,0.0,1,0.0,1,0.0,1
8658,max_ml,20,20,1,3,0.05,0.95,0.9251478758045296,4,1.0,1,1.0,1,1.0,1
8659,max_ml,20,20,1,3,0.05,0.95,0.9490025813274768,9,0.0,1,0.0,1,0.0,1
8660,max_ml,20,20,1,3,0.05,0.95,0.9409857909137131,25,0.0,1,0.0,1,0.0,1
8661,max_ml,20,20,1,3,0.05,0.95,0.9104430064240304,6,1.0,1,1.0,1,1.0,1
8662,max_ml,20,20,1,3,0.05,0.95,0.9078368797429752,47,0.0,1,0.0,1,0.0,1
8663,max_ml,20,20,1,3,0.05,0.95,0.8981987093739204,42,0.0,1,0.0,1,0.0,1
8664,max_ml,20,20,1,3,0.05,0.95,0.947919419490452,40,0.0,1,0.0,1,0.0,1
8665,max_ml,20,20,1,3,0.05,0.95,0.9439925862656722,39,0.0,1,0.0,1,0.0,1
8666,max_ml,20,20,1,3,0.05,0.95,0.947272773334742,39,0.0,1,0.0,1,0.0,1
8667,max_ml,20,20,1,3,0.05,0.95,0.8749081188002592,12,0.0,1,0.0,1,0.0,1
8668,max_ml,20,20,1,3,0.05,0.95,0.8994088106013951,8,1.0,1,1.0,1,1.0,1
8669,max_ml,20,20,1,3,0.05,0.95,0.898854158434328,7,1.0,1,1.0,1,1.0,1
8670,max_ml,20,20,1,3,0.05,0.95,0.92385918729748,8,0.0,0,0.0,0,1.0,1
8671,max_ml,20,20,1,3,0.05,0.95,0.9195420205325884,14,0.0,1,0.0,1,0.0,1
8672,max_ml,20,20,1,3,0.05,0.95,0.941734050150852,15,0.0,1,0.0,1,0.0,1
8673,max_ml,20,20,1,3,0.05,0.95,0.92550594002144,30,0.0,1,0.0,1,0.0,1
8674,max_ml,20,20,1,3,0.05,0.95,0.8564064707314596,10,0.0,0,0.0,0,1.0,1
8675,max_ml,20,20,1,3,0.05,0.95,0.9221110913016588,10,1.0,1,1.0,1,1.0,1
8676,max_ml,20,20,1,3,0.05,0.95,0.8762466055883846,6,1.0,1,1.0,1,1.0,1
8677,max_ml,20,20,1,3,0.05,0.95,0.8938442274665236,8,1.0,1,1.0,1,1.0,1
8678,max_ml,20,20,1,3,0.05,0.95,0.9232307780157116,33,0.0,1,0.0,1,0.0,1
8679,max_ml,20,20,1,3,0.05,0.95,0.8417841522368549,7,1.0,1,1.0,1,1.0,1
8680,max_ml,20,20,1,3,0.05,0.95,0.9093019501307704,30,0.0,1,0.0,1,0.0,1
8681,max_ml,20,20,1,3,0.05,0.95,0.8470886744783148,11,0.0,1,0.0,1,0.0,1
8682,max_ml,20,20,1,3,0.05,0.95,0.940164373653506,27,0.0,1,0.0,1,0.0,1
8683,max_ml,20,20,1,3,0.05,0.95,0.8519479222894341,6,1.0,1,1.0,1,1.0,1
8684,max_ml,20,20,1,3,0.05,0.95,0.8666722538179638,13,1.0,1,1.0,1,1.0,1
8685,max_ml,20,20,1,3,0.05,0.95,0.922989660084952,22,0.0,1,0.0,1,0.0,1
8686,max_ml,20,20,1,3,0.05,0.95,0.9497093908318864,21,0.0,1,0.0,1,0.0,1
8687,max_ml,20,20,1,3,0.05,0.95,0.8366840101776271,12,1.0,1,1.0,1,1.0,1
8688,max_ml,20,20,1,3,0.05,0.95,0.9498856964912572,59,0.0,1,0.0,1,0.0,1
8689,max_ml,20,20,1,3,0.05,0.95,0.9127870335831751,15,0.0,0,0.0,0,1.0,1
8690,max_ml,20,20,1,3,0.05,0.95,0.9034063353967996,10,0.0,1,0.0,1,0.0,1
8691,max_ml,20,20,1,3,0.05,0.95,0.7998171097773473,22,0.0,1,0.0,1,0.0,1
8692,max_ml,20,20,1,3,0.05,0.95,0.9388224847233608,34,0.0,1,0.0,1,0.0,1
8693,max_ml,20,20,1,3,0.05,0.95,0.9103247630353938,9,0.0,1,0.0,1,0.0,1
8694,max_ml,20,20,1,3,0.05,0.95,0.8102657520330335,8,0.0,1,0.0,1,0.0,1
8695,max_ml,20,20,1,3,0.05,0.95,0.9489424509794784,19,0.0,1,0.0,1,0.0,1
8696,max_ml,20,20,1,3,0.05,0.95,0.9166883724478078,65,0.0,1,0.0,1,0.0,1
8697,max_ml,20,20,1,3,0.05,0.95,0.9045300047541648,8,1.0,1,1.0,1,1.0,1
8698,max_ml,20,20,1,3,0.05,0.95,0.90706490590646,15,0.0,0,1.0,1,0.0,0
8699,max_ml,20,20,1,3,0.05,0.95,0.8746593151396911,5,1.0,1,1.0,1,1.0,1
8700,max_ml,20,20,1,3,0.05,0.95,0.8740273644927722,13,0.0,1,0.0,1,0.0,1
8701,max_ml,20,20,1,3,0.05,0.95,0.9347950203093168,8,1.0,1,0.0,0,0.0,0
8702,max_ml,20,20,1,3,0.05,0.95,0.8063260375677943,7,1.0,1,1.0,1,1.0,1
8703,max_ml,20,20,1,3,0.05,0.95,0.8255684930467719,23,0.0,1,0.0,1,0.0,1
8704,max_ml,20,20,1,3,0.05,0.95,0.9196574058206516,21,0.0,1,0.0,1,0.0,1
8705,max_ml,20,20,1,3,0.05,0.95,0.8925642694654851,77,0.0,1,0.0,1,0.0,1
8706,max_ml,20,20,1,3,0.05,0.95,0.9108277251033658,8,1.0,1,1.0,1,0.0,0
8707,max_ml,20,20,1,3,0.05,0.95,0.9323568784138636,13,1.0,1,1.0,1,1.0,1
8708,max_ml,20,20,1,3,0.05,0.95,0.838266749085749,5,1.0,1,1.0,1,1.0,1
8709,max_ml,20,20,1,3,0.05,0.95,0.9477059426029556,73,0.0,1,0.0,1,0.0,1
8710,max_ml,20,20,1,3,0.05,0.95,0.9032641507609696,18,0.0,0,0.0,0,1.0,1
8711,max_ml,20,20,1,3,0.05,0.95,0.9445138702521751,12,0.0,0,1.0,1,0.0,0
8712,max_ml,20,20,1,3,0.05,0.95,0.8873094255621226,10,0.0,0,1.0,1,0.0,0
8713,max_ml,20,20,1,3,0.05,0.95,0.8763134042336783,16,0.0,1,0.0,1,0.0,1
8714,max_ml,20,20,1,3,0.05,0.95,0.9326531841673276,20,0.0,1,0.0,1,0.0,1
8715,max_ml,20,20,1,3,0.05,0.95,0.9195908740016492,9,1.0,1,1.0,1,1.0,1
8716,max_ml,20,20,1,3,0.05,0.95,0.9489128243969474,11,0.0,1,0.0,1,0.0,1
8717,max_ml,20,20,1,3,0.05,0.95,0.9415617747840852,10,0.0,1,0.0,1,0.0,1
8718,max_ml,20,20,1,3,0.05,0.95,0.9116703352372838,4,1.0,1,1.0,1,1.0,1
8719,max_ml,20,20,1,3,0.05,0.95,0.9471617274831352,6,0.0,1,0.0,1,0.0,1
8720,max_ml,20,20,1,3,0.05,0.95,0.9473354337464706,11,0.0,1,0.0,1,0.0,1
8721,max_ml,20,20,1,3,0.05,0.95,0.8355244043611306,14,0.0,1,0.0,1,0.0,1
8722,max_ml,20,20,1,3,0.05,0.95,0.9139960096039144,19,0.0,0,0.0,0,1.0,1
8723,max_ml,20,20,1,3,0.05,0.95,0.9317489846461028,6,1.0,1,1.0,1,1.0,1
8724,max_ml,20,20,1,3,0.05,0.95,0.8849656105747149,12,0.0,1,0.0,1,0.0,1
8725,max_ml,20,20,1,3,0.05,0.95,0.9038197772038185,22,0.0,1,0.0,1,0.0,1
8726,max_ml,20,20,1,3,0.05,0.95,0.9374509828769024,12,0.0,1,0.0,1,0.0,1
8727,max_ml,20,20,1,3,0.05,0.95,0.8906294747701636,9,0.0,0,0.0,0,1.0,1
8728,max_ml,20,20,1,3,0.05,0.95,0.9122070642346668,12,1.0,1,0.0,0,1.0,1
8729,max_ml,20,20,1,3,0.05,0.95,0.9116669086387572,8,1.0,1,1.0,1,1.0,1
8730,max_ml,20,20,1,3,0.05,0.95,0.9285281681671232,12,0.0,0,1.0,1,0.0,0
8731,max_ml,20,20,1,3,0.05,0.95,0.889801696830035,6,1.0,1,1.0,1,1.0,1
8732,max_ml,20,20,1,3,0.05,0.95,0.81848108464936,30,0.0,1,0.0,1,0.0,1
8733,max_ml,20,20,1,3,0.05,0.95,0.9120408463505132,11,0.0,1,0.0,1,0.0,1
8734,max_ml,20,20,1,3,0.05,0.95,0.8786141811099915,15,0.0,1,0.0,1,0.0,1
8735,max_ml,20,20,1,3,0.05,0.95,0.9435263417382086,26,0.0,1,0.0,1,0.0,1
8736,max_ml,20,20,1,3,0.05,0.95,0.9428469533461804,23,0.0,1,0.0,1,0.0,1
8737,max_ml,20,20,1,3,0.05,0.95,0.9210188069079048,30,0.0,1,0.0,1,0.0,1
8738,max_ml,20,20,1,3,0.05,0.95,0.9063634209386668,7,1.0,1,1.0,1,1.0,1
8739,max_ml,20,20,1,3,0.05,0.95,0.9451917566118512,20,0.0,1,0.0,1,0.0,1
8740,max_ml,20,20,1,3,0.05,0.95,0.9289256795806266,13,0.0,1,0.0,1,0.0,1
8741,max_ml,20,20,1,3,0.05,0.95,0.9341537318839264,4,1.0,1,1.0,1,1.0,1
8742,max_ml,20,20,1,3,0.05,0.95,0.9384999567674626,12,0.0,1,0.0,1,0.0,1
8743,max_ml,20,20,1,3,0.05,0.95,0.9072524388041056,25,0.0,1,0.0,1,0.0,1
8744,max_ml,20,20,1,3,0.05,0.95,0.8851594261221536,10,1.0,1,1.0,1,0.0,0
8745,max_ml,20,20,1,3,0.05,0.95,0.8578544615300023,10,0.0,1,0.0,1,0.0,1
8746,max_ml,20,20,1,3,0.05,0.95,0.9118940208610214,19,0.0,1,0.0,1,0.0,1
8747,max_ml,20,20,1,3,0.05,0.95,0.8701130841056872,12,0.0,0,1.0,1,0.0,0
8748,max_ml,20,20,1,3,0.05,0.95,0.8651286597261371,16,0.0,1,0.0,1,0.0,1
8749,max_ml,20,20,1,3,0.05,0.95,0.7297433849631529,15,0.0,0,0.0,0,1.0,1
8750,max_ml,20,20,1,3,0.05,0.95,0.9474305956158376,12,0.0,1,0.0,1,0.0,1
8751,max_ml,20,20,1,3,0.05,0.95,0.9433703763507484,14,0.0,1,0.0,1,0.0,1
8752,max_ml,20,20,1,3,0.05,0.95,0.9220984713413688,6,1.0,1,1.0,1,1.0,1
8753,max_ml,20,20,1,3,0.05,0.95,0.9282685905301356,75,0.0,1,0.0,1,0.0,1
8754,max_ml,20,20,1,3,0.05,0.95,0.9273470440348484,9,0.0,1,0.0,1,0.0,1
8755,max_ml,20,20,1,3,0.05,0.95,0.9476472525219042,68,0.0,1,0.0,1,0.0,1
8756,max_ml,20,20,1,3,0.05,0.95,0.947629689855182,25,0.0,1,0.0,1,0.0,1
8757,max_ml,20,20,1,3,0.05,0.95,0.9404546497197662,11,0.0,1,0.0,1,0.0,1
8758,max_ml,20,20,1,3,0.05,0.95,0.9218716475476608,10,0.0,1,0.0,1,0.0,1
8759,max_ml,20,20,1,3,0.05,0.95,0.8718305957717725,16,0.0,1,0.0,1,0.0,1
8760,max_ml,20,20,1,3,0.05,0.95,0.8838603386505535,17,0.0,1,0.0,1,0.0,1
8761,max_ml,20,20,1,3,0.05,0.95,0.9246830651540088,7,1.0,1,1.0,1,1.0,1
8762,max_ml,20,20,1,3,0.05,0.95,0.932390833844004,45,0.0,1,0.0,1,0.0,1
8763,max_ml,20,20,1,3,0.05,0.95,0.9416283801998644,13,0.0,1,0.0,1,0.0,1
8764,max_ml,20,20,1,3,0.05,0.95,0.918429772426171,10,0.0,1,0.0,1,0.0,1
8765,max_ml,20,20,1,3,0.05,0.95,0.921514370909906,27,0.0,1,0.0,1,0.0,1
8766,max_ml,20,20,1,3,0.05,0.95,0.8499448486775826,10,1.0,1,1.0,1,1.0,1
8767,max_ml,20,20,1,3,0.05,0.95,0.8500080810963897,16,0.0,1,0.0,1,0.0,1
8768,max_ml,20,20,1,3,0.05,0.95,0.9468270151034908,23,0.0,1,0.0,1,0.0,1
8769,max_ml,20,20,1,3,0.05,0.95,0.8054324557199711,6,1.0,1,1.0,1,1.0,1
8770,max_ml,20,20,1,3,0.05,0.95,0.9164692117278932,22,0.0,0,1.0,1,1.0,1
8771,max_ml,20,20,1,3,0.05,0.95,0.939575546401862,22,0.0,1,0.0,1,0.0,1
8772,max_ml,20,20,1,3,0.05,0.95,0.8611580883789881,9,1.0,1,1.0,1,1.0,1
8773,max_ml,20,20,1,3,0.05,0.95,0.8437105054784486,8,0.0,1,0.0,1,0.0,1
8774,max_ml,20,20,1,3,0.05,0.95,0.911160902066682,15,0.0,1,0.0,1,0.0,1
8775,max_ml,20,20,1,3,0.05,0.95,0.9401338466415508,9,0.0,1,0.0,1,0.0,1
8776,max_ml,20,20,1,3,0.05,0.95,0.9329007653514316,7,1.0,1,1.0,1,1.0,1
8777,max_ml,20,20,1,3,0.05,0.95,0.8857211387814247,27,0.0,1,0.0,1,0.0,1
8778,max_ml,20,20,1,3,0.05,0.95,0.9241811115716106,22,0.0,1,0.0,1,0.0,1
8779,max_ml,20,20,1,3,0.05,0.95,0.9279946125050056,16,0.0,1,0.0,1,0.0,1
8780,max_ml,20,20,1,3,0.05,0.95,0.9322627246471956,7,1.0,1,1.0,1,1.0,1
8781,max_ml,20,20,1,3,0.05,0.95,0.8798126034475261,19,0.0,1,0.0,1,0.0,1
8782,max_ml,20,20,1,3,0.05,0.95,0.937587945146178,10,1.0,1,1.0,1,1.0,1
8783,max_ml,20,20,1,3,0.05,0.95,0.9009882853149306,10,1.0,1,1.0,1,1.0,1
8784,max_ml,20,20,1,3,0.05,0.95,0.8961045887796615,9,0.0,1,0.0,1,0.0,1
8785,max_ml,20,20,1,3,0.05,0.95,0.8051511858630984,4,1.0,1,1.0,1,1.0,1
8786,max_ml,20,20,1,3,0.05,0.95,0.8043784853798901,17,0.0,1,0.0,1,0.0,1
8787,max_ml,20,20,1,3,0.05,0.95,0.8391131944029975,7,1.0,1,1.0,1,1.0,1
8788,max_ml,20,20,1,3,0.05,0.95,0.8839616724131139,13,0.0,0,1.0,1,1.0,1
8789,max_ml,20,20,1,3,0.05,0.95,0.8452240484815575,5,1.0,1,1.0,1,1.0,1
8790,max_ml,20,20,1,3,0.05,0.95,0.921531160516,13,0.0,0,1.0,1,0.0,0
8791,max_ml,20,20,1,3,0.05,0.95,0.9463885333722812,43,0.0,1,0.0,1,0.0,1
8792,max_ml,20,20,1,3,0.05,0.95,0.9387433814363184,45,0.0,1,0.0,1,0.0,1
8793,max_ml,20,20,1,3,0.05,0.95,0.946000225133804,14,0.0,0,1.0,1,1.0,1
8794,max_ml,20,20,1,3,0.05,0.95,0.922097643248706,19,0.0,1,0.0,1,0.0,1
8795,max_ml,20,20,1,3,0.05,0.95,0.9319800469415788,10,1.0,1,1.0,1,1.0,1
8796,max_ml,20,20,1,3,0.05,0.95,0.8922835478982042,13,0.0,0,1.0,1,1.0,1
8797,max_ml,20,20,1,3,0.05,0.95,0.9119945565362712,9,1.0,1,1.0,1,1.0,1
8798,max_ml,20,20,1,3,0.05,0.95,0.8905101080009599,9,1.0,1,1.0,1,1.0,1
8799,max_ml,20,20,1,3,0.05,0.95,0.8823445304257737,13,0.0,1,0.0,1,0.0,1
8800,max_ml,20,20,1,3,0.05,0.95,0.9265803218355684,5,1.0,1,1.0,1,1.0,1
8801,max_ml,20,20,1,3,0.05,0.95,0.9038673855703432,19,0.0,1,0.0,1,0.0,1
8802,max_ml,20,20,1,3,0.05,0.95,0.9230757844121976,10,0.0,1,0.0,1,0.0,1
8803,max_ml,20,20,1,3,0.05,0.95,0.894643939361547,14,0.0,1,0.0,1,0.0,1
8804,max_ml,20,20,1,3,0.05,0.95,0.8873933490722266,10,1.0,1,1.0,1,1.0,1
8805,max_ml,20,20,1,3,0.05,0.95,0.9414104486049952,14,0.0,1,0.0,1,0.0,1
8806,max_ml,20,20,1,3,0.05,0.95,0.8676150169799406,6,1.0,1,1.0,1,1.0,1
8807,max_ml,20,20,1,3,0.05,0.95,0.9216755896572638,15,0.0,1,0.0,1,0.0,1
8808,max_ml,20,20,1,3,0.05,0.95,0.9264476510838868,10,1.0,1,1.0,1,1.0,1
8809,max_ml,20,20,1,3,0.05,0.95,0.8825677562971059,10,0.0,1,0.0,1,0.0,1
8810,max_ml,20,20,1,3,0.05,0.95,0.9171844560302048,5,1.0,1,1.0,1,1.0,1
8811,max_ml,20,20,1,3,0.05,0.95,0.9329242467729426,8,1.0,1,0.0,0,0.0,0
8812,max_ml,20,20,1,3,0.05,0.95,0.9454412014975035,32,0.0,1,0.0,1,0.0,1
8813,max_ml,20,20,1,3,0.05,0.95,0.871034263732462,13,0.0,1,0.0,1,0.0,1
8814,max_ml,20,20,1,3,0.05,0.95,0.9120958777537826,13,0.0,0,1.0,1,1.0,1
8815,max_ml,20,20,1,3,0.05,0.95,0.92304955798282,34,0.0,1,0.0,1,0.0,1
8816,max_ml,20,20,1,3,0.05,0.95,0.9203503078963354,22,0.0,1,0.0,1,0.0,1
8817,max_ml,20,20,1,3,0.05,0.95,0.9188011524753132,82,0.0,1,0.0,1,0.0,1
8818,max_ml,20,20,1,3,0.05,0.95,0.8413688585769252,11,0.0,1,0.0,1,0.0,1
8819,max_ml,20,20,1,3,0.05,0.95,0.8428912200667293,12,0.0,1,0.0,1,0.0,1
8820,max_ml,20,20,1,3,0.05,0.95,0.9170538290082076,38,0.0,1,0.0,1,0.0,1
8821,max_ml,20,20,1,3,0.05,0.95,0.8922919459050023,16,0.0,1,0.0,1,0.0,1
8822,max_ml,20,20,1,3,0.05,0.95,0.7799943095797618,16,1.0,1,1.0,1,1.0,1
8823,max_ml,20,20,1,3,0.05,0.95,0.8902942964339131,17,0.0,1,0.0,1,0.0,1
8824,max_ml,20,20,1,3,0.05,0.95,0.9054392791318266,16,0.0,1,0.0,1,0.0,1
8825,max_ml,20,20,1,3,0.05,0.95,0.8473432758348188,12,1.0,1,1.0,1,1.0,1
8826,max_ml,20,20,1,3,0.05,0.95,0.8927395511964358,14,0.0,1,0.0,1,0.0,1
8827,max_ml,20,20,1,3,0.05,0.95,0.8978171059643275,19,0.0,1,0.0,1,0.0,1
8828,max_ml,20,20,1,3,0.05,0.95,0.8126714752281611,11,0.0,1,0.0,1,0.0,1
8829,max_ml,20,20,1,3,0.05,0.95,0.9348334319292324,28,0.0,1,0.0,1,0.0,1
8830,max_ml,20,20,1,3,0.05,0.95,0.7540131719903165,9,1.0,1,1.0,1,1.0,1
8831,max_ml,20,20,1,3,0.05,0.95,0.8756852964410847,6,1.0,1,1.0,1,1.0,1
8832,max_ml,20,20,1,3,0.05,0.95,0.910088420136582,8,0.0,1,0.0,1,0.0,1
8833,max_ml,20,20,1,3,0.05,0.95,0.9098704794839292,41,0.0,1,0.0,1,0.0,1
8834,max_ml,20,20,1,3,0.05,0.95,0.8759838758107281,10,1.0,1,1.0,1,1.0,1
8835,max_ml,20,20,1,3,0.05,0.95,0.9253430560348548,12,1.0,1,1.0,1,1.0,1
8836,max_ml,20,20,1,3,0.05,0.95,0.933215996959234,11,0.0,1,0.0,1,0.0,1
8837,max_ml,20,20,1,3,0.05,0.95,0.9364356214957243,36,0.0,1,0.0,1,0.0,1
8838,max_ml,20,20,1,3,0.05,0.95,0.9453175206002706,6,1.0,1,1.0,1,1.0,1
8839,max_ml,20,20,1,3,0.05,0.95,0.9094650619290572,10,1.0,1,1.0,1,1.0,1
8840,max_ml,20,20,1,3,0.05,0.95,0.7880256896300852,8,1.0,1,1.0,1,1.0,1
8841,max_ml,20,20,1,3,0.05,0.95,0.8775042131453795,5,1.0,1,1.0,1,1.0,1
8842,max_ml,20,20,1,3,0.05,0.95,0.9466222259960444,9,0.0,1,0.0,1,0.0,1
8843,max_ml,20,20,1,3,0.05,0.95,0.9444719763089768,15,0.0,1,0.0,1,0.0,1
8844,max_ml,20,20,1,3,0.05,0.95,0.7942963062029831,10,0.0,0,1.0,1,1.0,1
8845,max_ml,20,20,1,3,0.05,0.95,0.9431550238155202,31,0.0,1,0.0,1,0.0,1
8846,max_ml,20,20,1,3,0.05,0.95,0.9213477311216788,38,0.0,1,0.0,1,0.0,1
8847,max_ml,20,20,1,3,0.05,0.95,0.8945759499054791,15,0.0,1,0.0,1,0.0,1
8848,max_ml,20,20,1,3,0.05,0.95,0.8455942107702126,3,1.0,1,1.0,1,1.0,1
8849,max_ml,20,20,1,3,0.05,0.95,0.9048571460663204,6,1.0,1,1.0,1,0.0,0
8850,max_ml,20,20,1,3,0.05,0.95,0.8883188710560088,10,0.0,0,1.0,1,1.0,1
8851,max_ml,20,20,1,3,0.05,0.95,0.9275184914899952,12,0.0,1,0.0,1,0.0,1
8852,max_ml,20,20,1,3,0.05,0.95,0.9228546776122524,8,0.0,1,0.0,1,0.0,1
8853,max_ml,20,20,1,3,0.05,0.95,0.9271413375600248,13,0.0,1,0.0,1,0.0,1
8854,max_ml,20,20,1,3,0.05,0.95,0.9163860933441954,8,0.0,0,1.0,1,0.0,0
8855,max_ml,20,20,1,3,0.05,0.95,0.9069774245145577,17,0.0,1,0.0,1,0.0,1
8856,max_ml,20,20,1,3,0.05,0.95,0.8793110848847767,9,0.0,1,0.0,1,0.0,1
8857,max_ml,20,20,1,3,0.05,0.95,0.9014804066884796,18,0.0,1,0.0,1,0.0,1
8858,max_ml,20,20,1,3,0.05,0.95,0.9268245721617144,8,1.0,1,1.0,1,1.0,1
8859,max_ml,20,20,1,3,0.05,0.95,0.8877792163795836,17,0.0,1,0.0,1,0.0,1
8860,max_ml,20,20,1,3,0.05,0.95,0.9474287468322868,11,1.0,1,1.0,1,1.0,1
8861,max_ml,20,20,1,3,0.05,0.95,0.9459144366150734,23,0.0,1,0.0,1,0.0,1
8862,max_ml,20,20,1,3,0.05,0.95,0.9461544298224676,37,0.0,1,0.0,1,0.0,1
8863,max_ml,20,20,1,3,0.05,0.95,0.9309963498289492,11,0.0,0,1.0,1,0.0,0
8864,max_ml,20,20,1,3,0.05,0.95,0.8985539425883227,15,0.0,1,0.0,1,0.0,1
8865,max_ml,20,20,1,3,0.05,0.95,0.8836509488651403,5,1.0,1,1.0,1,1.0,1
8866,max_ml,20,20,1,3,0.05,0.95,0.8463131297762895,5,1.0,1,1.0,1,1.0,1
8867,max_ml,20,20,1,3,0.05,0.95,0.892393267808422,8,1.0,1,1.0,1,1.0,1
8868,max_ml,20,20,1,3,0.05,0.95,0.9414820402741196,23,0.0,1,0.0,1,0.0,1
8869,max_ml,20,20,1,3,0.05,0.95,0.8899814195320186,5,1.0,1,1.0,1,1.0,1
8870,max_ml,20,20,1,3,0.05,0.95,0.8741222754587424,5,1.0,1,1.0,1,1.0,1
8871,max_ml,20,20,1,3,0.05,0.95,0.86805255508223,23,0.0,1,0.0,1,0.0,1
8872,max_ml,20,20,1,3,0.05,0.95,0.862457753541828,11,1.0,1,1.0,1,1.0,1
8873,max_ml,20,20,1,3,0.05,0.95,0.8431304554204467,23,0.0,1,0.0,1,0.0,1
8874,max_ml,20,20,1,3,0.05,0.95,0.9348193277032324,11,0.0,0,0.0,0,1.0,1
8875,max_ml,20,20,1,3,0.05,0.95,0.911296120909072,9,0.0,1,0.0,1,0.0,1
8876,max_ml,20,20,1,3,0.05,0.95,0.9365572227474978,22,0.0,1,0.0,1,0.0,1
8877,max_ml,20,20,1,3,0.05,0.95,0.94161303606499,17,0.0,1,0.0,1,0.0,1
8878,max_ml,20,20,1,3,0.05,0.95,0.940826801923719,27,0.0,1,0.0,1,0.0,1
8879,max_ml,20,20,1,3,0.05,0.95,0.9484407987662828,31,0.0,1,0.0,1,0.0,1
8880,max_ml,20,20,1,3,0.05,0.95,0.9481066522175786,16,0.0,1,0.0,1,0.0,1
8881,max_ml,20,20,1,3,0.05,0.95,0.918414387539526,19,0.0,1,0.0,1,0.0,1
8882,max_ml,20,20,1,3,0.05,0.95,0.9489401526802184,5,1.0,1,1.0,1,0.0,0
8883,max_ml,20,20,1,3,0.05,0.95,0.87890360890002,18,0.0,1,0.0,1,0.0,1
8884,max_ml,20,20,1,3,0.05,0.95,0.913877082844356,11,0.0,0,0.0,0,1.0,1
8885,max_ml,20,20,1,3,0.05,0.95,0.8852304643007448,27,0.0,1,0.0,1,0.0,1
8886,max_ml,20,20,1,3,0.05,0.95,0.9427204180624952,44,0.0,1,0.0,1,0.0,1
8887,max_ml,20,20,1,3,0.05,0.95,0.9204758145171223,8,0.0,0,0.0,0,1.0,1
8888,max_ml,20,20,1,3,0.05,0.95,0.9435517344656568,15,0.0,1,0.0,1,0.0,1
8889,max_ml,20,20,1,3,0.05,0.95,0.9130084016006866,19,0.0,1,0.0,1,0.0,1
8890,max_ml,20,20,1,3,0.05,0.95,0.8544863993199586,21,0.0,1,0.0,1,0.0,1
8891,max_ml,20,20,1,3,0.05,0.95,0.9433581527754068,26,0.0,1,0.0,1,0.0,1
8892,max_ml,20,20,1,3,0.05,0.95,0.8568497462856833,10,1.0,1,1.0,1,1.0,1
8893,max_ml,20,20,1,3,0.05,0.95,0.7824642653427122,4,1.0,1,1.0,1,1.0,1
8894,max_ml,20,20,1,3,0.05,0.95,0.9059953406896504,29,0.0,1,0.0,1,0.0,1
8895,max_ml,20,20,1,3,0.05,0.95,0.9405410010826512,13,0.0,1,0.0,1,0.0,1
8896,max_ml,20,20,1,3,0.05,0.95,0.9486906930499336,22,0.0,1,0.0,1,0.0,1
8897,max_ml,20,20,1,3,0.05,0.95,0.9368881245490708,33,0.0,1,0.0,1,0.0,1
8898,max_ml,20,20,1,3,0.05,0.95,0.9366415196990444,52,0.0,1,0.0,1,0.0,1
8899,max_ml,20,20,1,3,0.05,0.95,0.8993143104335871,14,0.0,1,0.0,1,0.0,1
8900,max_ml,20,20,1,3,0.05,0.95,0.8355240688956262,5,1.0,1,1.0,1,1.0,1
8901,max_ml,20,20,1,3,0.05,0.95,0.92040950439694,17,0.0,1,0.0,1,0.0,1
8902,max_ml,20,20,1,3,0.05,0.95,0.9268580371685268,25,0.0,1,0.0,1,0.0,1
8903,max_ml,20,20,1,3,0.05,0.95,0.9198253208181996,32,0.0,1,0.0,1,0.0,1
8904,max_ml,20,20,1,3,0.05,0.95,0.9388567353614402,64,0.0,1,0.0,1,0.0,1
8905,max_ml,20,20,1,3,0.05,0.95,0.9099079249862472,36,0.0,1,0.0,1,0.0,1
8906,max_ml,20,20,1,3,0.05,0.95,0.901183808632515,22,0.0,1,0.0,1,0.0,1
8907,max_ml,20,20,1,3,0.05,0.95,0.8812334409619683,10,1.0,1,1.0,1,0.0,0
8908,max_ml,20,20,1,3,0.05,0.95,0.9382463123862468,26,0.0,1,0.0,1,0.0,1
8909,max_ml,20,20,1,3,0.05,0.95,0.9403441862884292,29,0.0,1,0.0,1,0.0,1
8910,max_ml,20,20,1,3,0.05,0.95,0.8972165254636066,18,0.0,1,0.0,1,0.0,1
8911,max_ml,20,20,1,3,0.05,0.95,0.9321862818651764,20,0.0,1,0.0,1,0.0,1
8912,max_ml,20,20,1,3,0.05,0.95,0.9348049512159472,24,0.0,1,0.0,1,0.0,1
8913,max_ml,20,20,1,3,0.05,0.95,0.9431247584475624,26,0.0,1,0.0,1,0.0,1
8914,max_ml,20,20,1,3,0.05,0.95,0.8974987085027153,18,0.0,1,0.0,1,0.0,1
8915,max_ml,20,20,1,3,0.05,0.95,0.9021571328876932,12,0.0,1,0.0,1,0.0,1
8916,max_ml,20,20,1,3,0.05,0.95,0.8923845204597433,11,1.0,1,1.0,1,0.0,0
8917,max_ml,20,20,1,3,0.05,0.95,0.944920423415644,8,1.0,1,1.0,1,1.0,1
8918,max_ml,20,20,1,3,0.05,0.95,0.9276756160788756,17,0.0,1,0.0,1,0.0,1
8919,max_ml,20,20,1,3,0.05,0.95,0.945606694298484,47,0.0,1,0.0,1,0.0,1
8920,max_ml,20,20,1,3,0.05,0.95,0.8708004691823975,29,0.0,1,0.0,1,0.0,1
8921,max_ml,20,20,1,3,0.05,0.95,0.908969051569552,29,0.0,1,0.0,1,0.0,1
8922,max_ml,20,20,1,3,0.05,0.95,0.8823492476809313,7,1.0,1,1.0,1,1.0,1
8923,max_ml,20,20,1,3,0.05,0.95,0.8807940884575319,11,0.0,0,1.0,1,1.0,1
8924,max_ml,20,20,1,3,0.05,0.95,0.9445339822751448,18,0.0,1,0.0,1,0.0,1
8925,max_ml,20,20,1,3,0.05,0.95,0.9141159999747184,21,0.0,1,0.0,1,0.0,1
8926,max_ml,20,20,1,3,0.05,0.95,0.904564723255634,15,0.0,1,0.0,1,0.0,1
8927,max_ml,20,20,1,3,0.05,0.95,0.9136109565662603,21,0.0,1,0.0,1,0.0,1
8928,max_ml,20,20,1,3,0.05,0.95,0.9301806240206304,14,0.0,1,0.0,1,0.0,1
8929,max_ml,20,20,1,3,0.05,0.95,0.9311214774111656,10,0.0,1,0.0,1,0.0,1
8930,max_ml,20,20,1,3,0.05,0.95,0.9288385102223756,15,0.0,1,0.0,1,0.0,1
8931,max_ml,20,20,1,3,0.05,0.95,0.9460896049022895,5,1.0,1,1.0,1,1.0,1
8932,max_ml,20,20,1,3,0.05,0.95,0.8577238746953991,8,1.0,1,0.0,0,0.0,0
8933,max_ml,20,20,1,3,0.05,0.95,0.9422454652549008,10,0.0,1,0.0,1,0.0,1
8934,max_ml,20,20,1,3,0.05,0.95,0.8970741613761951,19,0.0,0,1.0,1,1.0,1
8935,max_ml,20,20,1,3,0.05,0.95,0.8969233005685466,6,1.0,1,1.0,1,1.0,1
8936,max_ml,20,20,1,3,0.05,0.95,0.9378800330384937,16,0.0,1,0.0,1,0.0,1
8937,max_ml,20,20,1,3,0.05,0.95,0.9057389648217816,13,0.0,0,0.0,0,1.0,1
8938,max_ml,20,20,1,3,0.05,0.95,0.7215101283751574,11,1.0,1,1.0,1,1.0,1
8939,max_ml,20,20,1,3,0.05,0.95,0.8301668356628397,10,0.0,1,0.0,1,0.0,1
8940,max_ml,20,20,1,3,0.05,0.95,0.8941589723950799,6,1.0,1,1.0,1,1.0,1
8941,max_ml,20,20,1,3,0.05,0.95,0.8555005791593232,10,1.0,1,1.0,1,0.0,0
8942,max_ml,20,20,1,3,0.05,0.95,0.8058271458398993,17,0.0,1,0.0,1,0.0,1
8943,max_ml,20,20,1,3,0.05,0.95,0.9215073165563404,20,0.0,1,0.0,1,0.0,1
8944,max_ml,20,20,1,3,0.05,0.95,0.9291973959740948,24,0.0,1,0.0,1,0.0,1
8945,max_ml,20,20,1,3,0.05,0.95,0.9226399271797264,8,1.0,1,1.0,1,1.0,1
8946,max_ml,20,20,1,3,0.05,0.95,0.8925231300208811,6,1.0,1,1.0,1,1.0,1
8947,max_ml,20,20,1,3,0.05,0.95,0.9402578653258696,5,1.0,1,1.0,1,1.0,1
8948,max_ml,20,20,1,3,0.05,0.95,0.9341383370960344,15,0.0,1,0.0,1,0.0,1
8949,max_ml,20,20,1,3,0.05,0.95,0.8427658817753616,5,1.0,1,1.0,1,1.0,1
8950,max_ml,20,20,1,3,0.05,0.95,0.9458035940167538,15,0.0,1,0.0,1,0.0,1
8951,max_ml,20,20,1,3,0.05,0.95,0.9278528590479308,37,0.0,1,0.0,1,0.0,1
8952,max_ml,20,20,1,3,0.05,0.95,0.8678683182726251,12,1.0,1,1.0,1,1.0,1
8953,max_ml,20,20,1,3,0.05,0.95,0.9140018732048876,16,0.0,1,0.0,1,0.0,1
8954,max_ml,20,20,1,3,0.05,0.95,0.9318152980749028,17,0.0,1,0.0,1,0.0,1
8955,max_ml,20,20,1,3,0.05,0.95,0.9079815165809512,8,1.0,1,1.0,1,1.0,1
8956,max_ml,20,20,1,3,0.05,0.95,0.944439253005138,28,0.0,1,0.0,1,0.0,1
8957,max_ml,20,20,1,3,0.05,0.95,0.8569628083927409,19,0.0,1,0.0,1,0.0,1
8958,max_ml,20,20,1,3,0.05,0.95,0.93533100299034,31,0.0,1,0.0,1,0.0,1
8959,max_ml,20,20,1,3,0.05,0.95,0.93430805881811,31,0.0,1,0.0,1,0.0,1
8960,max_ml,20,20,1,3,0.05,0.95,0.9482880070378488,38,0.0,1,0.0,1,0.0,1
8961,max_ml,20,20,1,3,0.05,0.95,0.9331195905435596,43,0.0,1,0.0,1,0.0,1
8962,max_ml,20,20,1,3,0.05,0.95,0.9183480499022142,26,0.0,1,0.0,1,0.0,1
8963,max_ml,20,20,1,3,0.05,0.95,0.9005951412632862,6,0.0,1,0.0,1,0.0,1
8964,max_ml,20,20,1,3,0.05,0.95,0.9461091621118314,25,0.0,1,0.0,1,0.0,1
8965,max_ml,20,20,1,3,0.05,0.95,0.943344305181623,35,0.0,1,0.0,1,0.0,1
8966,max_ml,20,20,1,3,0.05,0.95,0.8851109675559701,20,0.0,1,0.0,1,0.0,1
8967,max_ml,20,20,1,3,0.05,0.95,0.8708493876857318,5,1.0,1,1.0,1,1.0,1
8968,max_ml,20,20,1,3,0.05,0.95,0.9318788734028052,9,1.0,1,1.0,1,0.0,0
8969,max_ml,20,20,1,3,0.05,0.95,0.9334582380467707,14,0.0,1,0.0,1,0.0,1
8970,max_ml,20,20,1,3,0.05,0.95,0.8959145447750955,13,1.0,1,1.0,1,0.0,0
8971,max_ml,20,20,1,3,0.05,0.95,0.910806235044653,17,0.0,1,0.0,1,0.0,1
8972,max_ml,20,20,1,3,0.05,0.95,0.9458348460634136,26,0.0,0,0.0,0,1.0,1
8973,max_ml,20,20,1,3,0.05,0.95,0.9301909460684502,11,1.0,1,1.0,1,0.0,0
8974,max_ml,20,20,1,3,0.05,0.95,0.8654683366981751,6,1.0,1,1.0,1,1.0,1
8975,max_ml,20,20,1,3,0.05,0.95,0.9241737525508136,45,0.0,1,0.0,1,0.0,1
8976,max_ml,20,20,1,3,0.05,0.95,0.9421658960723122,13,0.0,1,0.0,1,0.0,1
8977,max_ml,20,20,1,3,0.05,0.95,0.9355828131508052,9,0.0,1,0.0,1,0.0,1
8978,max_ml,20,20,1,3,0.05,0.95,0.93253986330733,16,0.0,1,0.0,1,0.0,1
8979,max_ml,20,20,1,3,0.05,0.95,0.928419316534258,12,1.0,1,1.0,1,0.0,0
8980,max_ml,20,20,1,3,0.05,0.95,0.9279272241804328,12,0.0,1,0.0,1,0.0,1
8981,max_ml,20,20,1,3,0.05,0.95,0.8826492392118238,6,1.0,1,1.0,1,0.0,0
8982,max_ml,20,20,1,3,0.05,0.95,0.8518636710459593,15,0.0,1,0.0,1,0.0,1
8983,max_ml,20,20,1,3,0.05,0.95,0.9249369113502536,28,0.0,1,0.0,1,0.0,1
8984,max_ml,20,20,1,3,0.05,0.95,0.9251217569750212,25,0.0,1,0.0,1,0.0,1
8985,max_ml,20,20,1,3,0.05,0.95,0.9037903348097178,20,0.0,1,0.0,1,0.0,1
8986,max_ml,20,20,1,3,0.05,0.95,0.8821536570507843,16,0.0,1,0.0,1,0.0,1
8987,max_ml,20,20,1,3,0.05,0.95,0.905848040706289,29,0.0,1,0.0,1,0.0,1
8988,max_ml,20,20,1,3,0.05,0.95,0.9381913669350164,17,0.0,1,0.0,1,0.0,1
8989,max_ml,20,20,1,3,0.05,0.95,0.9009682828823474,17,0.0,1,0.0,1,0.0,1
8990,max_ml,20,20,1,3,0.05,0.95,0.851174269357467,10,0.0,1,0.0,1,0.0,1
8991,max_ml,20,20,1,3,0.05,0.95,0.888610526090169,6,1.0,1,1.0,1,1.0,1
8992,max_ml,20,20,1,3,0.05,0.95,0.8716979234001877,14,0.0,1,0.0,1,0.0,1
8993,max_ml,20,20,1,3,0.05,0.95,0.9483753480260324,38,0.0,1,0.0,1,0.0,1
8994,max_ml,20,20,1,3,0.05,0.95,0.9440926629474462,14,0.0,1,0.0,1,0.0,1
8995,max_ml,20,20,1,3,0.05,0.95,0.947708313309344,24,0.0,1,0.0,1,0.0,1
8996,max_ml,20,20,1,3,0.05,0.95,0.9289142454693208,5,1.0,1,1.0,1,1.0,1
8997,max_ml,20,20,1,3,0.05,0.95,0.9296337197743324,15,0.0,1,0.0,1,0.0,1
8998,max_ml,20,20,1,3,0.05,0.95,0.7572960836968576,10,1.0,1,1.0,1,1.0,1
8999,max_ml,20,20,1,3,0.05,0.95,0.9175328684121646,7,0.0,1,0.0,1,0.0,1
9000,max_ml,20,20,1,3,0.05,0.95,0.7984464207043853,13,0.0,1,0.0,1,0.0,1
9001,max_ml,20,20,1,3,0.05,0.95,0.8855312620545688,9,0.0,1,0.0,1,0.0,1
9002,max_ml,20,20,1,3,0.05,0.95,0.9102793434446448,9,0.0,0,1.0,1,0.0,0
9003,max_ml,20,20,1,3,0.05,0.95,0.893606516523907,42,0.0,1,0.0,1,0.0,1
9004,max_ml,20,20,1,3,0.05,0.95,0.8656709373108173,14,0.0,1,0.0,1,0.0,1
9005,max_ml,20,20,1,3,0.05,0.95,0.9369432300815536,81,0.0,1,0.0,1,0.0,1
9006,max_ml,20,20,1,3,0.05,0.95,0.935759350716884,39,0.0,1,0.0,1,0.0,1
9007,max_ml,20,20,1,3,0.05,0.95,0.9275924039240564,15,0.0,1,0.0,1,0.0,1
9008,max_ml,20,20,1,3,0.05,0.95,0.8903326445318138,20,0.0,1,0.0,1,0.0,1
9009,max_ml,20,20,1,3,0.05,0.95,0.9001452823559278,5,1.0,1,1.0,1,1.0,1
9010,max_ml,20,20,1,3,0.05,0.95,0.9040884070726524,37,0.0,1,0.0,1,0.0,1
9011,max_ml,20,20,1,3,0.05,0.95,0.9342592577330594,36,0.0,1,0.0,1,0.0,1
9012,max_ml,20,20,1,3,0.05,0.95,0.9081111816668388,38,0.0,1,0.0,1,0.0,1
9013,max_ml,20,20,1,3,0.05,0.95,0.9220706954629008,15,0.0,1,0.0,1,0.0,1
9014,max_ml,20,20,1,3,0.05,0.95,0.8786977667793101,25,0.0,0,1.0,1,1.0,1
9015,max_ml,20,20,1,3,0.05,0.95,0.8939047383823716,10,0.0,1,0.0,1,0.0,1
9016,max_ml,20,20,1,3,0.05,0.95,0.9476627434646696,19,0.0,1,0.0,1,0.0,1
9017,max_ml,20,20,1,3,0.05,0.95,0.9406287238498888,16,0.0,1,0.0,1,0.0,1
9018,max_ml,20,20,1,3,0.05,0.95,0.9367724825820296,26,0.0,1,0.0,1,0.0,1
9019,max_ml,20,20,1,3,0.05,0.95,0.8769587898361487,12,0.0,1,0.0,1,0.0,1
9020,max_ml,20,20,1,3,0.05,0.95,0.9381504150414738,28,0.0,1,0.0,1,0.0,1
9021,max_ml,20,20,1,3,0.05,0.95,0.928293952945794,16,0.0,1,0.0,1,0.0,1
9022,max_ml,20,20,1,3,0.05,0.95,0.9050804635858531,14,1.0,1,1.0,1,1.0,1
9023,max_ml,20,20,1,3,0.05,0.95,0.9370789484830936,10,1.0,1,1.0,1,1.0,1
9024,max_ml,20,20,1,3,0.05,0.95,0.9146826924202432,8,1.0,1,1.0,1,1.0,1
9025,max_ml,20,20,1,3,0.05,0.95,0.9325996405726028,7,1.0,1,1.0,1,1.0,1
9026,max_ml,20,20,1,3,0.05,0.95,0.8736957028615732,6,1.0,1,1.0,1,1.0,1
9027,max_ml,20,20,1,3,0.05,0.95,0.8635797794680928,13,0.0,0,0.0,0,1.0,1
9028,max_ml,20,20,1,3,0.05,0.95,0.9106763031704544,11,0.0,1,0.0,1,0.0,1
9029,max_ml,20,20,1,3,0.05,0.95,0.898169618013754,9,0.0,1,0.0,1,0.0,1
9030,max_ml,20,20,1,3,0.05,0.95,0.9067370711742526,15,0.0,1,0.0,1,0.0,1
9031,max_ml,20,20,1,3,0.05,0.95,0.9493591881265504,6,1.0,1,0.0,0,0.0,0
9032,max_ml,20,20,1,3,0.05,0.95,0.8589834854893886,6,1.0,1,1.0,1,1.0,1
9033,max_ml,20,20,1,3,0.05,0.95,0.8982612515599755,15,0.0,1,0.0,1,0.0,1
9034,max_ml,20,20,1,3,0.05,0.95,0.9179526315750623,15,0.0,1,0.0,1,0.0,1
9035,max_ml,20,20,1,3,0.05,0.95,0.8747710500141058,10,1.0,1,1.0,1,1.0,1
9036,max_ml,20,20,1,3,0.05,0.95,0.9499938183036778,18,0.0,1,0.0,1,0.0,1
9037,max_ml,20,20,1,3,0.05,0.95,0.8927537990921239,18,0.0,1,0.0,1,0.0,1
9038,max_ml,20,20,1,3,0.05,0.95,0.9437078145164534,11,0.0,1,0.0,1,0.0,1
9039,max_ml,20,20,1,3,0.05,0.95,0.9154297923620988,21,0.0,1,0.0,1,0.0,1
9040,max_ml,20,20,1,3,0.05,0.95,0.9383586803529111,60,0.0,1,0.0,1,0.0,1
9041,max_ml,20,20,1,3,0.05,0.95,0.8159105343620339,11,0.0,1,0.0,1,0.0,1
9042,max_ml,20,20,1,3,0.05,0.95,0.8821877161405763,7,1.0,1,1.0,1,1.0,1
9043,max_ml,20,20,1,3,0.05,0.95,0.9241136689910808,16,0.0,1,0.0,1,0.0,1
9044,max_ml,20,20,1,3,0.05,0.95,0.8960160420885905,16,0.0,1,0.0,1,0.0,1
9045,max_ml,20,20,1,3,0.05,0.95,0.8724956379460507,11,0.0,1,0.0,1,0.0,1
9046,max_ml,20,20,1,3,0.05,0.95,0.8687844154975847,15,0.0,0,1.0,1,0.0,0
9047,max_ml,20,20,1,3,0.05,0.95,0.8753270188201706,26,0.0,1,0.0,1,0.0,1
9048,max_ml,20,20,1,3,0.05,0.95,0.9020340541986236,49,0.0,1,0.0,1,0.0,1
9049,max_ml,20,20,1,3,0.05,0.95,0.9364679564262526,7,0.0,1,0.0,1,0.0,1
9050,max_ml,20,20,1,3,0.05,0.95,0.9225120364647312,21,0.0,1,0.0,1,0.0,1
9051,max_ml,20,20,1,3,0.05,0.95,0.9398835448947606,17,0.0,1,0.0,1,0.0,1
9052,max_ml,20,20,1,3,0.05,0.95,0.9178616000488314,9,0.0,1,0.0,1,0.0,1
9053,max_ml,20,20,1,3,0.05,0.95,0.9360300159032372,45,0.0,1,0.0,1,0.0,1
9054,max_ml,20,20,1,3,0.05,0.95,0.8721235305401216,7,1.0,1,1.0,1,0.0,0
9055,max_ml,20,20,1,3,0.05,0.95,0.932715363681339,18,0.0,1,0.0,1,0.0,1
9056,max_ml,20,20,1,3,0.05,0.95,0.9477874062143208,34,0.0,1,0.0,1,0.0,1
9057,max_ml,20,20,1,3,0.05,0.95,0.9037232362844276,13,0.0,1,0.0,1,0.0,1
9058,max_ml,20,20,1,3,0.05,0.95,0.949067767036898,24,0.0,1,0.0,1,0.0,1
9059,max_ml,20,20,1,3,0.05,0.95,0.932366134860087,11,0.0,1,0.0,1,0.0,1
9060,max_ml,20,20,1,3,0.05,0.95,0.932685664641726,21,0.0,1,0.0,1,0.0,1
9061,max_ml,20,20,1,3,0.05,0.95,0.8800303299880486,17,0.0,1,0.0,1,0.0,1
9062,max_ml,20,20,1,3,0.05,0.95,0.942016245925121,26,0.0,1,0.0,1,0.0,1
9063,max_ml,20,20,1,3,0.05,0.95,0.858787594694835,7,1.0,1,1.0,1,1.0,1
9064,max_ml,20,20,1,3,0.05,0.95,0.912981220598692,6,1.0,1,1.0,1,1.0,1
9065,max_ml,20,20,1,3,0.05,0.95,0.9305652737388224,11,0.0,1,0.0,1,0.0,1
9066,max_ml,20,20,1,3,0.05,0.95,0.947194298344128,13,0.0,1,0.0,1,0.0,1
9067,max_ml,20,20,1,3,0.05,0.95,0.9049796927226456,45,0.0,1,0.0,1,0.0,1
9068,max_ml,20,20,1,3,0.05,0.95,0.9122175314091184,11,0.0,0,1.0,1,1.0,1
9069,max_ml,20,20,1,3,0.05,0.95,0.8955976183000888,46,0.0,1,0.0,1,0.0,1
9070,max_ml,20,20,1,3,0.05,0.95,0.828661093895495,9,1.0,1,1.0,1,1.0,1
9071,max_ml,20,20,1,3,0.05,0.95,0.8761645344643745,9,0.0,1,0.0,1,0.0,1
9072,max_ml,20,20,1,3,0.05,0.95,0.8639513460106234,15,0.0,1,0.0,1,0.0,1
9073,max_ml,20,20,1,3,0.05,0.95,0.902224107013754,12,0.0,1,0.0,1,0.0,1
9074,max_ml,20,20,1,3,0.05,0.95,0.8772059214947099,11,0.0,1,0.0,1,0.0,1
9075,max_ml,20,20,1,3,0.05,0.95,0.8439826644773607,9,0.0,0,1.0,1,1.0,1
9076,max_ml,20,20,1,3,0.05,0.95,0.9313706618306204,4,1.0,1,1.0,1,1.0,1
9077,max_ml,20,20,1,3,0.05,0.95,0.912057968572304,10,0.0,1,0.0,1,0.0,1
9078,max_ml,20,20,1,3,0.05,0.95,0.8448327814329785,7,1.0,1,1.0,1,0.0,0
9079,max_ml,20,20,1,3,0.05,0.95,0.8565888748975179,22,0.0,1,0.0,1,0.0,1
9080,max_ml,20,20,1,3,0.05,0.95,0.9461067810867724,3,1.0,1,1.0,1,1.0,1
9081,max_ml,20,20,1,3,0.05,0.95,0.9271486457596432,18,0.0,1,0.0,1,0.0,1
9082,max_ml,20,20,1,3,0.05,0.95,0.8767452074643021,8,1.0,1,1.0,1,1.0,1
9083,max_ml,20,20,1,3,0.05,0.95,0.8720887610378527,23,0.0,1,0.0,1,0.0,1
9084,max_ml,20,20,1,3,0.05,0.95,0.9427470768934058,14,0.0,1,0.0,1,0.0,1
9085,max_ml,20,20,1,3,0.05,0.95,0.8391413146190682,6,1.0,1,1.0,1,1.0,1
9086,max_ml,20,20,1,3,0.05,0.95,0.8877390679826531,21,0.0,1,0.0,1,0.0,1
9087,max_ml,20,20,1,3,0.05,0.95,0.9457060818349624,22,0.0,1,0.0,1,0.0,1
9088,max_ml,20,20,1,3,0.05,0.95,0.885385130523483,6,1.0,1,1.0,1,1.0,1
9089,max_ml,20,20,1,3,0.05,0.95,0.9393732079771194,32,0.0,1,0.0,1,0.0,1
9090,max_ml,20,20,1,3,0.05,0.95,0.9158548558510688,6,1.0,1,1.0,1,1.0,1
9091,max_ml,20,20,1,3,0.05,0.95,0.9246679687888376,11,0.0,1,0.0,1,0.0,1
9092,max_ml,20,20,1,3,0.05,0.95,0.9349944208704548,33,0.0,1,0.0,1,0.0,1
9093,max_ml,20,20,1,3,0.05,0.95,0.8483029436200313,8,0.0,1,0.0,1,0.0,1
9094,max_ml,20,20,1,3,0.05,0.95,0.8320697299389823,10,1.0,1,1.0,1,1.0,1
9095,max_ml,20,20,1,3,0.05,0.95,0.9334952035973284,21,0.0,1,0.0,1,0.0,1
9096,max_ml,20,20,1,3,0.05,0.95,0.8516186858591893,9,1.0,1,1.0,1,1.0,1
9097,max_ml,20,20,1,3,0.05,0.95,0.9416546755309751,15,0.0,1,0.0,1,0.0,1
9098,max_ml,20,20,1,3,0.05,0.95,0.904504181011334,11,0.0,1,0.0,1,0.0,1
9099,max_ml,20,20,1,3,0.05,0.95,0.8353483361723497,10,0.0,0,1.0,1,0.0,0
9100,max_ml,20,20,1,3,0.05,0.95,0.8980330954489355,19,0.0,1,0.0,1,0.0,1
9101,max_ml,20,20,1,3,0.05,0.95,0.9164572867401648,15,0.0,1,0.0,1,0.0,1
9102,max_ml,20,20,1,3,0.05,0.95,0.8866415551020913,25,0.0,1,0.0,1,0.0,1
9103,max_ml,20,20,1,3,0.05,0.95,0.9149939987999792,25,0.0,1,0.0,1,0.0,1
9104,max_ml,20,20,1,3,0.05,0.95,0.937205154709055,18,0.0,1,0.0,1,0.0,1
9105,max_ml,20,20,1,3,0.05,0.95,0.9339484022634696,14,0.0,1,0.0,1,0.0,1
9106,max_ml,20,20,1,3,0.05,0.95,0.8371313908276988,5,1.0,1,1.0,1,1.0,1
9107,max_ml,20,20,1,3,0.05,0.95,0.948995372912524,17,0.0,1,0.0,1,0.0,1
9108,max_ml,20,20,1,3,0.05,0.95,0.904844273636216,24,0.0,1,0.0,1,0.0,1
9109,max_ml,20,20,1,3,0.05,0.95,0.9082361417285764,20,0.0,1,0.0,1,0.0,1
9110,max_ml,20,20,1,3,0.05,0.95,0.8977879189863917,15,0.0,1,0.0,1,0.0,1
9111,max_ml,20,20,1,3,0.05,0.95,0.9430988318046184,16,0.0,1,0.0,1,0.0,1
9112,max_ml,20,20,1,3,0.05,0.95,0.8755221060195001,16,0.0,0,0.0,0,1.0,1
9113,max_ml,20,20,1,3,0.05,0.95,0.9296306837869082,6,1.0,1,1.0,1,1.0,1
9114,max_ml,20,20,1,3,0.05,0.95,0.9463781458704416,30,0.0,1,0.0,1,0.0,1
9115,max_ml,20,20,1,3,0.05,0.95,0.9171948603315108,17,0.0,0,0.0,0,1.0,1
9116,max_ml,20,20,1,3,0.05,0.95,0.9178120794257362,14,0.0,1,0.0,1,0.0,1
9117,max_ml,20,20,1,3,0.05,0.95,0.9206484110336312,14,0.0,1,0.0,1,0.0,1
9118,max_ml,20,20,1,3,0.05,0.95,0.890358347049795,11,0.0,1,0.0,1,0.0,1
9119,max_ml,20,20,1,3,0.05,0.95,0.9471463214964776,52,0.0,1,0.0,1,0.0,1
9120,max_ml,20,20,1,3,0.05,0.95,0.935651104418993,30,0.0,1,0.0,1,0.0,1
9121,max_ml,20,20,1,3,0.05,0.95,0.9007551083003612,12,0.0,1,0.0,1,0.0,1
9122,max_ml,20,20,1,3,0.05,0.95,0.9401785909269552,55,0.0,1,0.0,1,0.0,1
9123,max_ml,20,20,1,3,0.05,0.95,0.8598669962134362,6,1.0,1,1.0,1,0.0,0
9124,max_ml,20,20,1,3,0.05,0.95,0.9405465009836044,39,0.0,1,0.0,1,0.0,1
9125,max_ml,20,20,1,3,0.05,0.95,0.9084193350989688,12,0.0,1,0.0,1,0.0,1
9126,max_ml,20,20,1,3,0.05,0.95,0.8402458691019633,9,1.0,1,1.0,1,0.0,0
9127,max_ml,20,20,1,3,0.05,0.95,0.8922873503502154,7,0.0,1,0.0,1,0.0,1
9128,max_ml,20,20,1,3,0.05,0.95,0.94450132499534,10,0.0,1,0.0,1,0.0,1
9129,max_ml,20,20,1,3,0.05,0.95,0.9269039678952294,11,0.0,1,0.0,1,0.0,1
9130,max_ml,20,20,1,3,0.05,0.95,0.8619747870338601,15,0.0,1,0.0,1,0.0,1
9131,max_ml,20,20,1,3,0.05,0.95,0.900874496786304,12,0.0,1,0.0,1,0.0,1
9132,max_ml,20,20,1,3,0.05,0.95,0.9006727148124668,11,1.0,1,1.0,1,1.0,1
9133,max_ml,20,20,1,3,0.05,0.95,0.8266925620974117,10,0.0,1,0.0,1,0.0,1
9134,max_ml,20,20,1,3,0.05,0.95,0.8597939387813669,6,1.0,1,1.0,1,1.0,1
9135,max_ml,20,20,1,3,0.05,0.95,0.9446640268691602,63,0.0,1,0.0,1,0.0,1
9136,max_ml,20,20,1,3,0.05,0.95,0.8464647801559013,11,0.0,0,1.0,1,1.0,1
9137,max_ml,20,20,1,3,0.05,0.95,0.9463990676496792,35,0.0,1,0.0,1,0.0,1
9138,max_ml,20,20,1,3,0.05,0.95,0.8705241847056153,9,1.0,1,0.0,0,0.0,0
9139,max_ml,20,20,1,3,0.05,0.95,0.8753443047552304,7,1.0,1,1.0,1,1.0,1
9140,max_ml,20,20,1,3,0.05,0.95,0.9467503260165664,52,0.0,1,0.0,1,0.0,1
9141,max_ml,20,20,1,3,0.05,0.95,0.9071621538291428,11,1.0,1,1.0,1,0.0,0
9142,max_ml,20,20,1,3,0.05,0.95,0.9476060024582146,38,0.0,1,0.0,1,0.0,1
9143,max_ml,20,20,1,3,0.05,0.95,0.9127235946426426,8,0.0,0,1.0,1,0.0,0
9144,max_ml,20,20,1,3,0.05,0.95,0.9492130876359436,16,0.0,1,0.0,1,0.0,1
9145,max_ml,20,20,1,3,0.05,0.95,0.9388471285387314,22,0.0,1,0.0,1,0.0,1
9146,max_ml,20,20,1,3,0.05,0.95,0.9237424878635716,33,0.0,1,0.0,1,0.0,1
9147,max_ml,20,20,1,3,0.05,0.95,0.916155108449728,20,0.0,1,0.0,1,0.0,1
9148,max_ml,20,20,1,3,0.05,0.95,0.944866672506662,20,0.0,1,0.0,1,0.0,1
9149,max_ml,20,20,1,3,0.05,0.95,0.9264104607039568,30,0.0,1,0.0,1,0.0,1
9150,max_ml,20,20,1,3,0.05,0.95,0.926582748735651,12,0.0,1,0.0,1,0.0,1
9151,max_ml,20,20,1,3,0.05,0.95,0.9473548103985512,11,1.0,1,1.0,1,1.0,1
9152,max_ml,20,20,1,3,0.05,0.95,0.9091683789912234,13,0.0,1,0.0,1,0.0,1
9153,max_ml,20,20,1,3,0.05,0.95,0.926385797389466,8,1.0,1,0.0,0,0.0,0
9154,max_ml,20,20,1,3,0.05,0.95,0.9219888809207596,20,0.0,1,0.0,1,0.0,1
9155,max_ml,20,20,1,3,0.05,0.95,0.9446480903644634,70,0.0,1,0.0,1,0.0,1
9156,max_ml,20,20,1,3,0.05,0.95,0.8705695347378467,9,1.0,1,1.0,1,1.0,1
9157,max_ml,20,20,1,3,0.05,0.95,0.9432768438525247,15,0.0,1,0.0,1,0.0,1
9158,max_ml,20,20,1,3,0.05,0.95,0.8933948441756745,10,0.0,1,0.0,1,0.0,1
9159,max_ml,20,20,1,3,0.05,0.95,0.9470581612626584,10,0.0,1,0.0,1,0.0,1
9160,max_ml,20,20,1,3,0.05,0.95,0.8912871704416506,7,1.0,1,1.0,1,1.0,1
9161,max_ml,20,20,1,3,0.05,0.95,0.830485405433201,18,0.0,1,0.0,1,0.0,1
9162,max_ml,20,20,1,3,0.05,0.95,0.9118403507239684,38,0.0,1,0.0,1,0.0,1
9163,max_ml,20,20,1,3,0.05,0.95,0.8264673690080762,11,1.0,1,1.0,1,1.0,1
9164,max_ml,20,20,1,3,0.05,0.95,0.9247627487894006,8,0.0,1,0.0,1,0.0,1
9165,max_ml,20,20,1,3,0.05,0.95,0.940034114337096,26,0.0,1,0.0,1,0.0,1
9166,max_ml,20,20,1,3,0.05,0.95,0.9396872841843904,19,0.0,1,0.0,1,0.0,1
9167,max_ml,20,20,1,3,0.05,0.95,0.9452696587910464,25,0.0,1,0.0,1,0.0,1
9168,max_ml,20,20,1,3,0.05,0.95,0.8176891847141973,4,1.0,1,1.0,1,1.0,1
9169,max_ml,20,20,1,3,0.05,0.95,0.9273910840657936,8,0.0,1,0.0,1,0.0,1
9170,max_ml,20,20,1,3,0.05,0.95,0.9401035310915452,17,0.0,1,0.0,1,0.0,1
9171,max_ml,20,20,1,3,0.05,0.95,0.9052475195337172,8,0.0,0,1.0,1,0.0,0
9172,max_ml,20,20,1,3,0.05,0.95,0.8538838841785501,8,1.0,1,1.0,1,1.0,1
9173,max_ml,20,20,1,3,0.05,0.95,0.9193933521191848,14,0.0,1,0.0,1,0.0,1
9174,max_ml,20,20,1,3,0.05,0.95,0.9300934983264302,16,0.0,1,0.0,1,0.0,1
9175,max_ml,20,20,1,3,0.05,0.95,0.9080169806685264,8,1.0,1,1.0,1,1.0,1
9176,max_ml,20,20,1,3,0.05,0.95,0.9193856116927448,10,1.0,1,1.0,1,1.0,1
9177,max_ml,20,20,1,3,0.05,0.95,0.9492698316670072,34,0.0,1,0.0,1,0.0,1
9178,max_ml,20,20,1,3,0.05,0.95,0.907181109933,37,0.0,1,0.0,1,0.0,1
9179,max_ml,20,20,1,3,0.05,0.95,0.7335229697704448,5,1.0,1,1.0,1,1.0,1
9180,max_ml,20,20,1,3,0.05,0.95,0.9068965914832476,21,0.0,1,0.0,1,0.0,1
9181,max_ml,20,20,1,3,0.05,0.95,0.9057508211337608,13,0.0,1,0.0,1,0.0,1
9182,max_ml,20,20,1,3,0.05,0.95,0.9318667714662884,33,0.0,1,0.0,1,0.0,1
9183,max_ml,20,20,1,3,0.05,0.95,0.9153633717369624,41,0.0,1,0.0,1,0.0,1
9184,max_ml,20,20,1,3,0.05,0.95,0.8884812820010486,13,0.0,1,0.0,1,0.0,1
9185,max_ml,20,20,1,3,0.05,0.95,0.9166209471428416,26,0.0,1,0.0,1,0.0,1
9186,max_ml,20,20,1,3,0.05,0.95,0.8749587253186395,7,1.0,1,1.0,1,0.0,0
9187,max_ml,20,20,1,3,0.05,0.95,0.9345947999734432,8,1.0,1,1.0,1,0.0,0
9188,max_ml,20,20,1,3,0.05,0.95,0.9443935974244212,5,1.0,1,1.0,1,1.0,1
9189,max_ml,20,20,1,3,0.05,0.95,0.9187846355840243,5,1.0,1,1.0,1,1.0,1
9190,max_ml,20,20,1,3,0.05,0.95,0.838500837037619,8,1.0,1,1.0,1,1.0,1
9191,max_ml,20,20,1,3,0.05,0.95,0.8256075367727507,9,0.0,1,0.0,1,0.0,1
9192,max_ml,20,20,1,3,0.05,0.95,0.7984419728861666,5,1.0,1,1.0,1,1.0,1
9193,max_ml,20,20,1,3,0.05,0.95,0.9421830509808364,25,0.0,1,0.0,1,0.0,1
9194,max_ml,20,20,1,3,0.05,0.95,0.9240124098503354,21,1.0,1,1.0,1,1.0,1
9195,max_ml,20,20,1,3,0.05,0.95,0.9342378384912948,53,0.0,1,0.0,1,0.0,1
9196,max_ml,20,20,1,3,0.05,0.95,0.9460892948241578,9,1.0,1,1.0,1,1.0,1
9197,max_ml,20,20,1,3,0.05,0.95,0.9047357570579802,19,0.0,1,0.0,1,0.0,1
9198,max_ml,20,20,1,3,0.05,0.95,0.8361565689625607,14,1.0,1,0.0,0,0.0,0
9199,max_ml,20,20,1,3,0.05,0.95,0.9162928422793832,12,1.0,1,1.0,1,1.0,1
9200,max_ml,20,20,1,3,0.05,0.95,0.852368212754717,15,0.0,0,0.0,0,1.0,1
9201,max_ml,20,20,1,3,0.05,0.95,0.9000743059796938,4,1.0,1,1.0,1,1.0,1
9202,max_ml,20,20,1,3,0.05,0.95,0.9465428387961836,32,0.0,1,0.0,1,0.0,1
9203,max_ml,20,20,1,3,0.05,0.95,0.9462652564764684,57,0.0,1,0.0,1,0.0,1
9204,max_ml,20,20,1,3,0.05,0.95,0.8554150483111869,6,1.0,1,1.0,1,1.0,1
9205,max_ml,20,20,1,3,0.05,0.95,0.9457802633393374,3,1.0,1,1.0,1,1.0,1
9206,max_ml,20,20,1,3,0.05,0.95,0.8758949469469307,11,1.0,1,1.0,1,1.0,1
9207,max_ml,20,20,1,3,0.05,0.95,0.9355102606410242,26,0.0,1,0.0,1,0.0,1
9208,max_ml,20,20,1,3,0.05,0.95,0.9380306244982484,17,0.0,1,0.0,1,0.0,1
9209,max_ml,20,20,1,3,0.05,0.95,0.9388387608341866,9,0.0,1,0.0,1,0.0,1
9210,max_ml,20,20,1,3,0.05,0.95,0.9294119340879774,31,0.0,1,0.0,1,0.0,1
9211,max_ml,20,20,1,3,0.05,0.95,0.944817609198654,25,0.0,1,0.0,1,0.0,1
9212,max_ml,20,20,1,3,0.05,0.95,0.6149366789331404,6,1.0,1,1.0,1,1.0,1
9213,max_ml,20,20,1,3,0.05,0.95,0.9212599447816424,16,0.0,1,0.0,1,0.0,1
9214,max_ml,20,20,1,3,0.05,0.95,0.9429331854657466,10,0.0,1,0.0,1,0.0,1
9215,max_ml,20,20,1,3,0.05,0.95,0.9349588035760528,38,0.0,1,0.0,1,0.0,1
9216,max_ml,20,20,1,3,0.05,0.95,0.8683495034395866,6,1.0,1,1.0,1,1.0,1
9217,max_ml,20,20,1,3,0.05,0.95,0.8100377462856779,7,1.0,1,1.0,1,1.0,1
9218,max_ml,20,20,1,3,0.05,0.95,0.9117830613707568,15,0.0,1,0.0,1,0.0,1
9219,max_ml,20,20,1,3,0.05,0.95,0.9192318983091776,18,0.0,1,0.0,1,0.0,1
9220,max_ml,20,20,1,3,0.05,0.95,0.8781115829579864,9,1.0,1,1.0,1,1.0,1
9221,max_ml,20,20,1,3,0.05,0.95,0.8781944754080956,16,0.0,1,0.0,1,0.0,1
9222,max_ml,20,20,1,3,0.05,0.95,0.9019647590278108,5,1.0,1,1.0,1,1.0,1
9223,max_ml,20,20,1,3,0.05,0.95,0.8417615041138483,25,0.0,1,0.0,1,0.0,1
9224,max_ml,20,20,1,3,0.05,0.95,0.9375270778315868,17,0.0,1,0.0,1,0.0,1
9225,max_ml,20,20,1,3,0.05,0.95,0.8605584688652591,11,1.0,1,0.0,0,1.0,1
9226,max_ml,20,20,1,3,0.05,0.95,0.9305975278537671,28,0.0,1,0.0,1,0.0,1
9227,max_ml,20,20,1,3,0.05,0.95,0.9168025287992432,9,1.0,1,1.0,1,1.0,1
9228,max_ml,20,20,1,3,0.05,0.95,0.941143213998614,39,0.0,1,0.0,1,0.0,1
9229,max_ml,20,20,1,3,0.05,0.95,0.8830398535470917,19,0.0,1,0.0,1,0.0,1
9230,max_ml,20,20,1,3,0.05,0.95,0.9469356036849724,45,0.0,1,0.0,1,0.0,1
9231,max_ml,20,20,1,3,0.05,0.95,0.9371704410779216,6,1.0,1,1.0,1,1.0,1
9232,max_ml,20,20,1,3,0.05,0.95,0.8961745913911529,16,0.0,1,0.0,1,0.0,1
9233,max_ml,20,20,1,3,0.05,0.95,0.8646692111911718,6,1.0,1,1.0,1,1.0,1
9234,max_ml,20,20,1,3,0.05,0.95,0.9195961810655588,11,0.0,1,0.0,1,0.0,1
9235,max_ml,20,20,1,3,0.05,0.95,0.9141120201351016,23,0.0,1,0.0,1,0.0,1
9236,max_ml,20,20,1,3,0.05,0.95,0.9404657844067216,14,0.0,1,0.0,1,0.0,1
9237,max_ml,20,20,1,3,0.05,0.95,0.9484484880339376,24,0.0,1,0.0,1,0.0,1
9238,max_ml,20,20,1,3,0.05,0.95,0.850345511903108,11,1.0,1,1.0,1,1.0,1
9239,max_ml,20,20,1,3,0.05,0.95,0.8852649852491187,22,0.0,1,0.0,1,0.0,1
9240,max_ml,20,20,1,3,0.05,0.95,0.9454949607597668,81,0.0,1,0.0,1,0.0,1
9241,max_ml,20,20,1,3,0.05,0.95,0.9463635974900756,36,0.0,1,0.0,1,0.0,1
9242,max_ml,20,20,1,3,0.05,0.95,0.93956452624397,6,1.0,1,1.0,1,1.0,1
9243,max_ml,20,20,1,3,0.05,0.95,0.8965012236668474,2,1.0,1,1.0,1,1.0,1
9244,max_ml,20,20,1,3,0.05,0.95,0.9073592977954912,7,0.0,1,0.0,1,0.0,1
9245,max_ml,20,20,1,3,0.05,0.95,0.8979972928264732,15,0.0,1,0.0,1,0.0,1
9246,max_ml,20,20,1,3,0.05,0.95,0.934268188804092,15,0.0,1,0.0,1,0.0,1
9247,max_ml,20,20,1,3,0.05,0.95,0.948662980966937,24,0.0,1,0.0,1,0.0,1
9248,max_ml,20,20,1,3,0.05,0.95,0.947551649899584,19,0.0,1,0.0,1,0.0,1
9249,max_ml,20,20,1,3,0.05,0.95,0.818279008855533,12,0.0,0,0.0,0,1.0,1
9250,max_ml,20,20,1,3,0.05,0.95,0.8897018714377954,6,1.0,1,1.0,1,1.0,1
9251,max_ml,20,20,1,3,0.05,0.95,0.938323709076532,18,0.0,1,0.0,1,0.0,1
9252,max_ml,20,20,1,3,0.05,0.95,0.9428602257735296,20,0.0,1,0.0,1,0.0,1
9253,max_ml,20,20,1,3,0.05,0.95,0.9040734013979298,17,0.0,1,0.0,1,0.0,1
9254,max_ml,20,20,1,3,0.05,0.95,0.9427273996437984,39,0.0,1,0.0,1,0.0,1
9255,max_ml,20,20,1,3,0.05,0.95,0.935521534705,20,0.0,1,0.0,1,0.0,1
9256,max_ml,20,20,1,3,0.05,0.95,0.8581220498540001,8,1.0,1,1.0,1,1.0,1
9257,max_ml,20,20,1,3,0.05,0.95,0.8781714487831815,14,0.0,1,0.0,1,0.0,1
9258,max_ml,20,20,1,3,0.05,0.95,0.9442792461086283,39,0.0,1,0.0,1,0.0,1
9259,max_ml,20,20,1,3,0.05,0.95,0.9128321751775836,11,0.0,1,0.0,1,0.0,1
9260,max_ml,20,20,1,3,0.05,0.95,0.9169087984222044,8,0.0,1,0.0,1,0.0,1
9261,max_ml,20,20,1,3,0.05,0.95,0.9217547612958996,9,1.0,1,1.0,1,1.0,1
9262,max_ml,20,20,1,3,0.05,0.95,0.8621300747341336,17,0.0,1,0.0,1,0.0,1
9263,max_ml,20,20,1,3,0.05,0.95,0.9399052970379386,10,0.0,1,0.0,1,0.0,1
9264,max_ml,20,20,1,3,0.05,0.95,0.8718787465993955,10,1.0,1,1.0,1,1.0,1
9265,max_ml,20,20,1,3,0.05,0.95,0.9463091468170536,11,0.0,1,0.0,1,0.0,1
9266,max_ml,20,20,1,3,0.05,0.95,0.945075639845384,17,0.0,1,0.0,1,0.0,1
9267,max_ml,20,20,1,3,0.05,0.95,0.808510362243946,6,1.0,1,1.0,1,1.0,1
9268,max_ml,20,20,1,3,0.05,0.95,0.9230822042143688,45,0.0,1,0.0,1,0.0,1
9269,max_ml,20,20,1,3,0.05,0.95,0.9359399994807266,17,0.0,1,0.0,1,0.0,1
9270,max_ml,20,20,1,3,0.05,0.95,0.9371182224451488,29,0.0,1,0.0,1,0.0,1
9271,max_ml,20,20,1,3,0.05,0.95,0.933256478766115,13,0.0,1,0.0,1,0.0,1
9272,max_ml,20,20,1,3,0.05,0.95,0.8715558319505292,22,0.0,1,0.0,1,0.0,1
9273,max_ml,20,20,1,3,0.05,0.95,0.93773375252402,10,1.0,1,1.0,1,0.0,0
9274,max_ml,20,20,1,3,0.05,0.95,0.8983701611764184,26,0.0,1,0.0,1,0.0,1
9275,max_ml,20,20,1,3,0.05,0.95,0.8930165297748468,11,0.0,1,0.0,1,0.0,1
9276,max_ml,20,20,1,3,0.05,0.95,0.9109359630920644,18,0.0,1,0.0,1,0.0,1
9277,max_ml,20,20,1,3,0.05,0.95,0.9099756022272286,12,0.0,0,1.0,1,0.0,0
9278,max_ml,20,20,1,3,0.05,0.95,0.9097514372084766,8,0.0,1,0.0,1,0.0,1
9279,max_ml,20,20,1,3,0.05,0.95,0.9419554993826244,38,0.0,1,0.0,1,0.0,1
9280,max_ml,20,20,1,3,0.05,0.95,0.9414045185822508,6,1.0,1,1.0,1,0.0,0
9281,max_ml,20,20,1,3,0.05,0.95,0.8978202313071086,30,0.0,1,0.0,1,0.0,1
9282,max_ml,20,20,1,3,0.05,0.95,0.923503560873328,17,0.0,1,0.0,1,0.0,1
9283,max_ml,20,20,1,3,0.05,0.95,0.944904875709123,19,0.0,1,0.0,1,0.0,1
9284,max_ml,20,20,1,3,0.05,0.95,0.840649693048797,5,1.0,1,1.0,1,1.0,1
9285,max_ml,20,20,1,3,0.05,0.95,0.926746985960771,52,0.0,1,0.0,1,0.0,1
9286,max_ml,20,20,1,3,0.05,0.95,0.9102767010724364,55,0.0,1,0.0,1,0.0,1
9287,max_ml,20,20,1,3,0.05,0.95,0.920002036477348,13,0.0,0,0.0,0,1.0,1
9288,max_ml,20,20,1,3,0.05,0.95,0.9215121480234932,31,0.0,1,0.0,1,0.0,1
9289,max_ml,20,20,1,3,0.05,0.95,0.9353931299692216,38,0.0,1,0.0,1,0.0,1
9290,max_ml,20,20,1,3,0.05,0.95,0.9263209403495204,11,0.0,1,0.0,1,0.0,1
9291,max_ml,20,20,1,3,0.05,0.95,0.9104181326598588,14,0.0,1,0.0,1,0.0,1
9292,max_ml,20,20,1,3,0.05,0.95,0.9378569361379512,14,0.0,1,0.0,1,0.0,1
9293,max_ml,20,20,1,3,0.05,0.95,0.9362061267852156,14,0.0,1,0.0,1,0.0,1
9294,max_ml,20,20,1,3,0.05,0.95,0.8161220072562186,23,0.0,1,0.0,1,0.0,1
9295,max_ml,20,20,1,3,0.05,0.95,0.9476073461707633,14,0.0,1,0.0,1,0.0,1
9296,max_ml,20,20,1,3,0.05,0.95,0.9379952243481766,31,0.0,1,0.0,1,0.0,1
9297,max_ml,20,20,1,3,0.05,0.95,0.8866585694819142,11,0.0,1,0.0,1,0.0,1
9298,max_ml,20,20,1,3,0.05,0.95,0.9456353569339776,30,0.0,1,0.0,1,0.0,1
9299,max_ml,20,20,1,3,0.05,0.95,0.9206843955328432,30,0.0,1,0.0,1,0.0,1
9300,max_ml,20,20,1,3,0.05,0.95,0.9122894789317356,22,0.0,1,0.0,1,0.0,1
9301,max_ml,20,20,1,3,0.05,0.95,0.949869114588445,11,0.0,1,0.0,1,0.0,1
9302,max_ml,20,20,1,3,0.05,0.95,0.9035748505015052,7,0.0,0,1.0,1,0.0,0
9303,max_ml,20,20,1,3,0.05,0.95,0.915479303274276,23,0.0,1,0.0,1,0.0,1
9304,max_ml,20,20,1,3,0.05,0.95,0.902900968807562,13,0.0,1,0.0,1,0.0,1
9305,max_ml,20,20,1,3,0.05,0.95,0.8859474334301652,19,0.0,1,0.0,1,0.0,1
9306,max_ml,20,20,1,3,0.05,0.95,0.8863826459824545,8,0.0,1,0.0,1,0.0,1
9307,max_ml,20,20,1,3,0.05,0.95,0.8814090116995044,15,0.0,1,0.0,1,0.0,1
9308,max_ml,20,20,1,3,0.05,0.95,0.9401360634721606,9,0.0,1,0.0,1,0.0,1
9309,max_ml,20,20,1,3,0.05,0.95,0.7786562869318724,22,0.0,1,0.0,1,0.0,1
9310,max_ml,20,20,1,3,0.05,0.95,0.9263351189146444,11,0.0,1,0.0,1,0.0,1
9311,max_ml,20,20,1,3,0.05,0.95,0.9430379117176048,8,1.0,1,1.0,1,1.0,1
9312,max_ml,20,20,1,3,0.05,0.95,0.9308575567387496,20,0.0,1,0.0,1,0.0,1
9313,max_ml,20,20,1,3,0.05,0.95,0.9133537523665404,50,0.0,1,0.0,1,0.0,1
9314,max_ml,20,20,1,3,0.05,0.95,0.8686077633096712,16,0.0,0,0.0,0,1.0,1
9315,max_ml,20,20,1,3,0.05,0.95,0.8539100425344947,6,1.0,1,1.0,1,1.0,1
9316,max_ml,20,20,1,3,0.05,0.95,0.922599762692002,9,0.0,1,0.0,1,0.0,1
9317,max_ml,20,20,1,3,0.05,0.95,0.938065027916663,11,0.0,1,0.0,1,0.0,1
9318,max_ml,20,20,1,3,0.05,0.95,0.9286876951004124,8,1.0,1,0.0,0,0.0,0
9319,max_ml,20,20,1,3,0.05,0.95,0.89526449464441,12,1.0,1,1.0,1,1.0,1
9320,max_ml,20,20,1,3,0.05,0.95,0.8737206860145004,13,0.0,1,0.0,1,0.0,1
9321,max_ml,20,20,1,3,0.05,0.95,0.9100599614054596,7,1.0,1,1.0,1,1.0,1
9322,max_ml,20,20,1,3,0.05,0.95,0.9380394629230776,39,0.0,1,0.0,1,0.0,1
9323,max_ml,20,20,1,3,0.05,0.95,0.9499671394347136,4,1.0,1,1.0,1,1.0,1
9324,max_ml,20,20,1,3,0.05,0.95,0.8871442434696216,8,0.0,1,0.0,1,0.0,1
9325,max_ml,20,20,1,3,0.05,0.95,0.9416391152791632,15,0.0,1,0.0,1,0.0,1
9326,max_ml,20,20,1,3,0.05,0.95,0.9367233908714844,15,0.0,1,0.0,1,0.0,1
9327,max_ml,20,20,1,3,0.05,0.95,0.919033968600854,12,0.0,1,0.0,1,0.0,1
9328,max_ml,20,20,1,3,0.05,0.95,0.908808215795168,8,0.0,0,1.0,1,0.0,0
9329,max_ml,20,20,1,3,0.05,0.95,0.9149381134071184,31,0.0,1,0.0,1,0.0,1
9330,max_ml,20,20,1,3,0.05,0.95,0.9480874823422724,38,0.0,1,0.0,1,0.0,1
9331,max_ml,20,20,1,3,0.05,0.95,0.894628635346897,17,0.0,0,0.0,0,1.0,1
9332,max_ml,20,20,1,3,0.05,0.95,0.8790180046328598,16,0.0,1,0.0,1,0.0,1
9333,max_ml,20,20,1,3,0.05,0.95,0.9147999447204304,4,1.0,1,1.0,1,1.0,1
9334,max_ml,20,20,1,3,0.05,0.95,0.8854848801671318,24,0.0,1,0.0,1,0.0,1
9335,max_ml,20,20,1,3,0.05,0.95,0.8891563912893533,10,1.0,1,1.0,1,1.0,1
9336,max_ml,20,20,1,3,0.05,0.95,0.9407570198618652,10,0.0,1,0.0,1,0.0,1
9337,max_ml,20,20,1,3,0.05,0.95,0.9234002921235688,12,0.0,1,0.0,1,0.0,1
9338,max_ml,20,20,1,3,0.05,0.95,0.9319990499725784,14,0.0,1,0.0,1,0.0,1
9339,max_ml,20,20,1,3,0.05,0.95,0.9484702785454102,73,0.0,1,0.0,1,0.0,1
9340,max_ml,20,20,1,3,0.05,0.95,0.9496956904866692,13,0.0,1,0.0,1,0.0,1
9341,max_ml,20,20,1,3,0.05,0.95,0.8740157619525398,6,1.0,1,1.0,1,1.0,1
9342,max_ml,20,20,1,3,0.05,0.95,0.941710062838141,10,0.0,1,0.0,1,0.0,1
9343,max_ml,20,20,1,3,0.05,0.95,0.945534887008782,12,0.0,0,1.0,1,1.0,1
9344,max_ml,20,20,1,3,0.05,0.95,0.9478857384549348,30,0.0,1,0.0,1,0.0,1
9345,max_ml,20,20,1,3,0.05,0.95,0.941280568652045,25,0.0,1,0.0,1,0.0,1
9346,max_ml,20,20,1,3,0.05,0.95,0.9267544433882376,7,1.0,1,1.0,1,1.0,1
9347,max_ml,20,20,1,3,0.05,0.95,0.7662179556715462,8,1.0,1,1.0,1,1.0,1
9348,max_ml,20,20,1,3,0.05,0.95,0.9111775335285986,24,0.0,1,0.0,1,0.0,1
9349,max_ml,20,20,1,3,0.05,0.95,0.8870441628392659,24,0.0,1,0.0,1,0.0,1
9350,max_ml,20,20,1,3,0.05,0.95,0.8167100602153754,4,1.0,1,1.0,1,1.0,1
9351,max_ml,20,20,1,3,0.05,0.95,0.9098238853711572,21,0.0,1,0.0,1,0.0,1
9352,max_ml,20,20,1,3,0.05,0.95,0.9150550065041688,11,0.0,1,0.0,1,0.0,1
9353,max_ml,20,20,1,3,0.05,0.95,0.9170688485942152,16,0.0,1,0.0,1,0.0,1
9354,max_ml,20,20,1,3,0.05,0.95,0.8906324607878761,10,0.0,1,0.0,1,0.0,1
9355,max_ml,20,20,1,3,0.05,0.95,0.9316400874032498,28,0.0,1,0.0,1,0.0,1
9356,max_ml,20,20,1,3,0.05,0.95,0.9206497853106982,8,0.0,0,1.0,1,1.0,1
9357,max_ml,20,20,1,3,0.05,0.95,0.9303468139197868,29,0.0,1,0.0,1,0.0,1
9358,max_ml,20,20,1,3,0.05,0.95,0.9492272345304672,6,1.0,1,1.0,1,1.0,1
9359,max_ml,20,20,1,3,0.05,0.95,0.9367464658414886,9,1.0,1,1.0,1,0.0,0
9360,max_ml,20,20,1,3,0.05,0.95,0.83198970964222,11,0.0,1,0.0,1,0.0,1
9361,max_ml,20,20,1,3,0.05,0.95,0.8678753501427829,6,1.0,1,1.0,1,1.0,1
9362,max_ml,20,20,1,3,0.05,0.95,0.9375035550695834,7,1.0,1,1.0,1,1.0,1
9363,max_ml,20,20,1,3,0.05,0.95,0.9191862084185248,13,0.0,1,0.0,1,0.0,1
9364,max_ml,20,20,1,3,0.05,0.95,0.9135659936024864,19,0.0,1,0.0,1,0.0,1
9365,max_ml,20,20,1,3,0.05,0.95,0.9454737177595922,31,0.0,1,0.0,1,0.0,1
9366,max_ml,20,20,1,3,0.05,0.95,0.9457478535204504,21,0.0,1,0.0,1,0.0,1
9367,max_ml,20,20,1,3,0.05,0.95,0.9279221904609882,18,0.0,1,0.0,1,0.0,1
9368,max_ml,20,20,1,3,0.05,0.95,0.943832946012766,21,0.0,1,0.0,1,0.0,1
9369,max_ml,20,20,1,3,0.05,0.95,0.949877291060487,13,0.0,0,0.0,0,1.0,1
9370,max_ml,20,20,1,3,0.05,0.95,0.8608357855562577,3,1.0,1,1.0,1,1.0,1
9371,max_ml,20,20,1,3,0.05,0.95,0.9439785794106792,36,0.0,1,0.0,1,0.0,1
9372,max_ml,20,20,1,3,0.05,0.95,0.9494664013256384,8,0.0,1,0.0,1,0.0,1
9373,max_ml,20,20,1,3,0.05,0.95,0.9459951566069282,21,0.0,1,0.0,1,0.0,1
9374,max_ml,20,20,1,3,0.05,0.95,0.9406119757707806,21,0.0,1,0.0,1,0.0,1
9375,max_ml,20,20,1,3,0.05,0.95,0.929394862355576,12,0.0,0,1.0,1,0.0,0
9376,max_ml,20,20,1,3,0.05,0.95,0.9299491909776708,27,0.0,1,0.0,1,0.0,1
9377,max_ml,20,20,1,3,0.05,0.95,0.944923710875619,6,0.0,1,0.0,1,0.0,1
9378,max_ml,20,20,1,3,0.05,0.95,0.8130475752544637,10,0.0,0,1.0,1,1.0,1
9379,max_ml,20,20,1,3,0.05,0.95,0.947699871165654,11,0.0,1,0.0,1,0.0,1
9380,max_ml,20,20,1,3,0.05,0.95,0.9394732784821868,43,0.0,1,0.0,1,0.0,1
9381,max_ml,20,20,1,3,0.05,0.95,0.8912881339891655,13,0.0,1,0.0,1,0.0,1
9382,max_ml,20,20,1,3,0.05,0.95,0.9345210624585444,9,1.0,1,1.0,1,1.0,1
9383,max_ml,20,20,1,3,0.05,0.95,0.942332336370952,41,0.0,1,0.0,1,0.0,1
9384,max_ml,20,20,1,3,0.05,0.95,0.9490715428829136,41,0.0,1,0.0,1,0.0,1
9385,max_ml,20,20,1,3,0.05,0.95,0.8850880208320566,11,0.0,1,0.0,1,0.0,1
9386,max_ml,20,20,1,3,0.05,0.95,0.9471214415890936,21,0.0,1,0.0,1,0.0,1
9387,max_ml,20,20,1,3,0.05,0.95,0.9385578466467188,23,0.0,1,0.0,1,0.0,1
9388,max_ml,20,20,1,3,0.05,0.95,0.8699021132138202,15,0.0,1,0.0,1,0.0,1
9389,max_ml,20,20,1,3,0.05,0.95,0.8756727882896934,8,1.0,1,1.0,1,1.0,1
9390,max_ml,20,20,1,3,0.05,0.95,0.8830864559939873,20,0.0,1,0.0,1,0.0,1
9391,max_ml,20,20,1,3,0.05,0.95,0.9380361884588564,26,0.0,1,0.0,1,0.0,1
9392,max_ml,20,20,1,3,0.05,0.95,0.9367750625624832,21,0.0,1,0.0,1,0.0,1
9393,max_ml,20,20,1,3,0.05,0.95,0.91026363009773,21,0.0,1,0.0,1,0.0,1
9394,max_ml,20,20,1,3,0.05,0.95,0.9410841740906696,31,0.0,1,0.0,1,0.0,1
9395,max_ml,20,20,1,3,0.05,0.95,0.8924951165035334,6,1.0,1,1.0,1,1.0,1
9396,max_ml,20,20,1,3,0.05,0.95,0.9191741573890546,12,0.0,1,0.0,1,0.0,1
9397,max_ml,20,20,1,3,0.05,0.95,0.8922833684773742,20,0.0,1,0.0,1,0.0,1
9398,max_ml,20,20,1,3,0.05,0.95,0.889354478442883,11,1.0,1,1.0,1,1.0,1
9399,max_ml,20,20,1,3,0.05,0.95,0.8551675920949945,25,0.0,1,0.0,1,0.0,1
9400,max_ml,20,20,1,3,0.05,0.95,0.8972366258183193,11,1.0,1,1.0,1,0.0,0
9401,max_ml,20,20,1,3,0.05,0.95,0.8896087853475082,8,1.0,1,1.0,1,1.0,1
9402,max_ml,20,20,1,3,0.05,0.95,0.7040384086531079,5,1.0,1,1.0,1,1.0,1
9403,max_ml,20,20,1,3,0.05,0.95,0.9437715690758574,8,1.0,1,1.0,1,1.0,1
9404,max_ml,20,20,1,3,0.05,0.95,0.8741420354951825,14,0.0,1,0.0,1,0.0,1
9405,max_ml,20,20,1,3,0.05,0.95,0.8922065373279935,20,0.0,1,0.0,1,0.0,1
9406,max_ml,20,20,1,3,0.05,0.95,0.923393561768515,38,0.0,1,0.0,1,0.0,1
9407,max_ml,20,20,1,3,0.05,0.95,0.9393764868118027,20,0.0,1,0.0,1,0.0,1
9408,max_ml,20,20,1,3,0.05,0.95,0.9346810001131948,33,0.0,1,0.0,1,0.0,1
9409,max_ml,20,20,1,3,0.05,0.95,0.8992951560085968,12,0.0,1,0.0,1,0.0,1
9410,max_ml,20,20,1,3,0.05,0.95,0.7459228035726565,11,0.0,1,0.0,1,0.0,1
9411,max_ml,20,20,1,3,0.05,0.95,0.9084928680245046,15,0.0,1,0.0,1,0.0,1
9412,max_ml,20,20,1,3,0.05,0.95,0.9163392206261906,10,1.0,1,1.0,1,1.0,1
9413,max_ml,20,20,1,3,0.05,0.95,0.9412905465690568,37,0.0,1,0.0,1,0.0,1
9414,max_ml,20,20,1,3,0.05,0.95,0.9236434464230766,7,1.0,1,0.0,0,0.0,0
9415,max_ml,20,20,1,3,0.05,0.95,0.8897539109797494,7,1.0,1,1.0,1,1.0,1
9416,max_ml,20,20,1,3,0.05,0.95,0.940887470126494,16,0.0,1,0.0,1,0.0,1
9417,max_ml,20,20,1,3,0.05,0.95,0.931291034319176,23,0.0,1,0.0,1,0.0,1
9418,max_ml,20,20,1,3,0.05,0.95,0.9437128029582588,11,0.0,1,0.0,1,0.0,1
9419,max_ml,20,20,1,3,0.05,0.95,0.9346493654542052,32,0.0,1,0.0,1,0.0,1
9420,max_ml,20,20,1,3,0.05,0.95,0.9315530424499524,18,0.0,1,0.0,1,0.0,1
9421,max_ml,20,20,1,3,0.05,0.95,0.9388385158581304,12,0.0,0,0.0,0,1.0,1
9422,max_ml,20,20,1,3,0.05,0.95,0.9282329953012296,15,0.0,1,0.0,1,0.0,1
9423,max_ml,20,20,1,3,0.05,0.95,0.8982624073402339,24,1.0,1,0.0,0,0.0,0
9424,max_ml,20,20,1,3,0.05,0.95,0.9025134616348351,15,0.0,1,0.0,1,0.0,1
9425,max_ml,20,20,1,3,0.05,0.95,0.903703971484444,15,1.0,1,1.0,1,1.0,1
9426,max_ml,20,20,1,3,0.05,0.95,0.8997984491019405,10,1.0,1,1.0,1,1.0,1
9427,max_ml,20,20,1,3,0.05,0.95,0.9380499955130772,22,0.0,1,0.0,1,0.0,1
9428,max_ml,20,20,1,3,0.05,0.95,0.946836689203664,19,0.0,1,0.0,1,0.0,1
9429,max_ml,20,20,1,3,0.05,0.95,0.9385121636498692,11,1.0,1,1.0,1,1.0,1
9430,max_ml,20,20,1,3,0.05,0.95,0.9166831280607252,36,0.0,1,0.0,1,0.0,1
9431,max_ml,20,20,1,3,0.05,0.95,0.9151319252922504,17,0.0,1,0.0,1,0.0,1
9432,max_ml,20,20,1,3,0.05,0.95,0.9320388123199896,7,1.0,1,0.0,0,0.0,0
9433,max_ml,20,20,1,3,0.05,0.95,0.9427912000037678,15,0.0,1,0.0,1,0.0,1
9434,max_ml,20,20,1,3,0.05,0.95,0.882044097815344,10,1.0,1,1.0,1,1.0,1
9435,max_ml,20,20,1,3,0.05,0.95,0.9181016757160692,10,1.0,1,1.0,1,0.0,0
9436,max_ml,20,20,1,3,0.05,0.95,0.8386479192360791,7,0.0,1,0.0,1,0.0,1
9437,max_ml,20,20,1,3,0.05,0.95,0.8433009780979247,11,0.0,1,0.0,1,0.0,1
9438,max_ml,20,20,1,3,0.05,0.95,0.9203524603529376,10,0.0,1,0.0,1,0.0,1
9439,max_ml,20,20,1,3,0.05,0.95,0.9228446727924556,19,0.0,1,0.0,1,0.0,1
9440,max_ml,20,20,1,3,0.05,0.95,0.8286401689103177,8,1.0,1,1.0,1,0.0,0
9441,max_ml,20,20,1,3,0.05,0.95,0.801886809089787,12,0.0,1,0.0,1,0.0,1
9442,max_ml,20,20,1,3,0.05,0.95,0.9470905579372464,33,0.0,1,0.0,1,0.0,1
9443,max_ml,20,20,1,3,0.05,0.95,0.9200837188112015,33,0.0,1,0.0,1,0.0,1
9444,max_ml,20,20,1,3,0.05,0.95,0.894548833507345,6,1.0,1,1.0,1,0.0,0
9445,max_ml,20,20,1,3,0.05,0.95,0.9430621839116532,12,0.0,1,0.0,1,0.0,1
9446,max_ml,20,20,1,3,0.05,0.95,0.9411119578178644,15,0.0,1,0.0,1,0.0,1
9447,max_ml,20,20,1,3,0.05,0.95,0.9276350079943252,15,0.0,1,0.0,1,0.0,1
9448,max_ml,20,20,1,3,0.05,0.95,0.7545282210042825,7,1.0,1,1.0,1,1.0,1
9449,max_ml,20,20,1,3,0.05,0.95,0.9478737318251212,14,0.0,1,0.0,1,0.0,1
9450,max_ml,20,20,1,3,0.05,0.95,0.949489247802421,32,0.0,1,0.0,1,0.0,1
9451,max_ml,20,20,1,3,0.05,0.95,0.9451187249824392,19,0.0,1,0.0,1,0.0,1
9452,max_ml,20,20,1,3,0.05,0.95,0.91544252576388,20,0.0,1,0.0,1,0.0,1
9453,max_ml,20,20,1,3,0.05,0.95,0.8705812870452361,7,1.0,1,1.0,1,1.0,1
9454,max_ml,20,20,1,3,0.05,0.95,0.8871287093808259,9,0.0,0,1.0,1,0.0,0
9455,max_ml,20,20,1,3,0.05,0.95,0.939935508863392,26,0.0,1,0.0,1,0.0,1
9456,max_ml,20,20,1,3,0.05,0.95,0.851965336990941,6,1.0,1,1.0,1,1.0,1
9457,max_ml,20,20,1,3,0.05,0.95,0.8487436424901003,22,0.0,1,0.0,1,0.0,1
9458,max_ml,20,20,1,3,0.05,0.95,0.9196654462659604,20,0.0,1,0.0,1,0.0,1
9459,max_ml,20,20,1,3,0.05,0.95,0.9207544921239637,5,1.0,1,1.0,1,1.0,1
9460,max_ml,20,20,1,3,0.05,0.95,0.9087013229098766,12,0.0,1,0.0,1,0.0,1
9461,max_ml,20,20,1,3,0.05,0.95,0.9233753310666571,25,0.0,1,0.0,1,0.0,1
9462,max_ml,20,20,1,3,0.05,0.95,0.938346215658991,12,0.0,0,1.0,1,1.0,1
9463,max_ml,20,20,1,3,0.05,0.95,0.9046771092194972,10,1.0,1,1.0,1,0.0,0
9464,max_ml,20,20,1,3,0.05,0.95,0.9049517166081338,9,0.0,0,1.0,1,0.0,0
9465,max_ml,20,20,1,3,0.05,0.95,0.8586834158855551,8,1.0,1,0.0,0,0.0,0
9466,max_ml,20,20,1,3,0.05,0.95,0.8735228614493786,13,0.0,1,0.0,1,0.0,1
9467,max_ml,20,20,1,3,0.05,0.95,0.8457915744003455,20,0.0,1,0.0,1,0.0,1
9468,max_ml,20,20,1,3,0.05,0.95,0.9120943832606588,24,0.0,1,0.0,1,0.0,1
9469,max_ml,20,20,1,3,0.05,0.95,0.8416528662418526,11,0.0,1,0.0,1,0.0,1
9470,max_ml,20,20,1,3,0.05,0.95,0.932610511818154,25,0.0,1,0.0,1,0.0,1
9471,max_ml,20,20,1,3,0.05,0.95,0.9065953476838676,37,0.0,1,0.0,1,0.0,1
9472,max_ml,20,20,1,3,0.05,0.95,0.8044492116028756,8,1.0,1,1.0,1,1.0,1
9473,max_ml,20,20,1,3,0.05,0.95,0.8853118090403961,13,0.0,1,0.0,1,0.0,1
9474,max_ml,20,20,1,3,0.05,0.95,0.922345275514014,23,0.0,1,0.0,1,0.0,1
9475,max_ml,20,20,1,3,0.05,0.95,0.9433608906156914,16,0.0,1,0.0,1,0.0,1
9476,max_ml,20,20,1,3,0.05,0.95,0.9422381328219024,24,0.0,1,0.0,1,0.0,1
9477,max_ml,20,20,1,3,0.05,0.95,0.9155413931486708,16,0.0,1,0.0,1,0.0,1
9478,max_ml,20,20,1,3,0.05,0.95,0.892247152637371,8,1.0,1,1.0,1,1.0,1
9479,max_ml,20,20,1,3,0.05,0.95,0.9197394793833884,10,0.0,0,0.0,0,1.0,1
9480,max_ml,20,20,1,3,0.05,0.95,0.9421265843837726,33,0.0,1,0.0,1,0.0,1
9481,max_ml,20,20,1,3,0.05,0.95,0.9413279156382018,45,0.0,1,0.0,1,0.0,1
9482,max_ml,20,20,1,3,0.05,0.95,0.9433255524195868,17,0.0,1,0.0,1,0.0,1
9483,max_ml,20,20,1,3,0.05,0.95,0.8974762718570304,9,0.0,0,1.0,1,1.0,1
9484,max_ml,20,20,1,3,0.05,0.95,0.9148225950181708,21,0.0,1,0.0,1,0.0,1
9485,max_ml,20,20,1,3,0.05,0.95,0.9397762877645413,20,0.0,1,0.0,1,0.0,1
9486,max_ml,20,20,1,3,0.05,0.95,0.9300270072045156,43,0.0,1,0.0,1,0.0,1
9487,max_ml,20,20,1,3,0.05,0.95,0.9274349879725586,30,0.0,1,0.0,1,0.0,1
9488,max_ml,20,20,1,3,0.05,0.95,0.9158712449338358,44,0.0,1,0.0,1,0.0,1
9489,max_ml,20,20,1,3,0.05,0.95,0.9167965456699096,21,0.0,1,0.0,1,0.0,1
9490,max_ml,20,20,1,3,0.05,0.95,0.8805668503431546,8,1.0,1,1.0,1,0.0,0
9491,max_ml,20,20,1,3,0.05,0.95,0.8695888044355748,15,0.0,1,0.0,1,0.0,1
9492,max_ml,20,20,1,3,0.05,0.95,0.9302555534930244,7,1.0,1,1.0,1,0.0,0
9493,max_ml,20,20,1,3,0.05,0.95,0.786679376349793,19,0.0,1,0.0,1,0.0,1
9494,max_ml,20,20,1,3,0.05,0.95,0.9288887390556856,33,0.0,1,0.0,1,0.0,1
9495,max_ml,20,20,1,3,0.05,0.95,0.8507624006611151,10,0.0,0,0.0,0,1.0,1
9496,max_ml,20,20,1,3,0.05,0.95,0.9314393417274174,21,0.0,1,0.0,1,0.0,1
9497,max_ml,20,20,1,3,0.05,0.95,0.9142409711751224,9,0.0,1,0.0,1,0.0,1
9498,max_ml,20,20,1,3,0.05,0.95,0.9094942032493708,7,0.0,0,0.0,0,1.0,1
9499,max_ml,20,20,1,3,0.05,0.95,0.9454173793058817,43,0.0,1,0.0,1,0.0,1
9500,max_ml,20,20,1,3,0.05,0.95,0.9078199733473128,7,0.0,0,1.0,1,1.0,1
9501,max_ml,20,20,1,3,0.05,0.95,0.8696971672469607,6,1.0,1,1.0,1,1.0,1
9502,max_ml,20,20,1,3,0.05,0.95,0.9116917862443398,17,0.0,1,0.0,1,0.0,1
9503,max_ml,20,20,1,3,0.05,0.95,0.8715856093187033,10,0.0,1,0.0,1,0.0,1
9504,max_ml,20,20,1,3,0.05,0.95,0.9083843252223104,38,0.0,1,0.0,1,0.0,1
9505,max_ml,20,20,1,3,0.05,0.95,0.9136718582473352,18,0.0,1,0.0,1,0.0,1
9506,max_ml,20,20,1,3,0.05,0.95,0.9418087630296984,51,0.0,1,0.0,1,0.0,1
9507,max_ml,20,20,1,3,0.05,0.95,0.9259031915235212,8,0.0,1,0.0,1,0.0,1
9508,max_ml,20,20,1,3,0.05,0.95,0.8881372580893053,9,1.0,1,1.0,1,0.0,0
9509,max_ml,20,20,1,3,0.05,0.95,0.7908071317608822,13,0.0,1,0.0,1,0.0,1
9510,max_ml,20,20,1,3,0.05,0.95,0.9494908460659532,21,0.0,1,0.0,1,0.0,1
9511,max_ml,20,20,1,3,0.05,0.95,0.9420417427898632,30,0.0,1,0.0,1,0.0,1
9512,max_ml,20,20,1,3,0.05,0.95,0.9402946160946152,27,0.0,1,0.0,1,0.0,1
9513,max_ml,20,20,1,3,0.05,0.95,0.91577661925379,18,0.0,1,0.0,1,0.0,1
9514,max_ml,20,20,1,3,0.05,0.95,0.9295921616320356,26,0.0,1,0.0,1,0.0,1
9515,max_ml,20,20,1,3,0.05,0.95,0.9243536379663844,14,0.0,1,0.0,1,0.0,1
9516,max_ml,20,20,1,3,0.05,0.95,0.9064408593104828,30,0.0,1,0.0,1,0.0,1
9517,max_ml,20,20,1,3,0.05,0.95,0.8893895251922678,14,1.0,1,1.0,1,1.0,1
9518,max_ml,20,20,1,3,0.05,0.95,0.7680626569693635,7,0.0,1,0.0,1,0.0,1
9519,max_ml,20,20,1,3,0.05,0.95,0.9375913209100544,21,0.0,1,0.0,1,0.0,1
9520,max_ml,20,20,1,3,0.05,0.95,0.8483710798285115,6,1.0,1,1.0,1,1.0,1
9521,max_ml,20,20,1,3,0.05,0.95,0.9441577041882144,24,0.0,1,0.0,1,0.0,1
9522,max_ml,20,20,1,3,0.05,0.95,0.9079647524183128,10,0.0,1,0.0,1,0.0,1
9523,max_ml,20,20,1,3,0.05,0.95,0.9362813135417646,13,1.0,1,1.0,1,1.0,1
9524,max_ml,20,20,1,3,0.05,0.95,0.9461309712582068,40,0.0,1,0.0,1,0.0,1
9525,max_ml,20,20,1,3,0.05,0.95,0.9082625456562652,6,1.0,1,1.0,1,1.0,1
9526,max_ml,20,20,1,3,0.05,0.95,0.9339892259255724,9,0.0,0,1.0,1,0.0,0
9527,max_ml,20,20,1,3,0.05,0.95,0.936431404492355,21,0.0,1,0.0,1,0.0,1
9528,max_ml,20,20,1,3,0.05,0.95,0.9484731915166834,29,0.0,1,0.0,1,0.0,1
9529,max_ml,20,20,1,3,0.05,0.95,0.9287099016081662,14,0.0,1,0.0,1,0.0,1
9530,max_ml,20,20,1,3,0.05,0.95,0.9194615256065806,30,0.0,1,0.0,1,0.0,1
9531,max_ml,20,20,1,3,0.05,0.95,0.9219021046712031,19,0.0,1,0.0,1,0.0,1
9532,max_ml,20,20,1,3,0.05,0.95,0.9462843980331892,54,0.0,1,0.0,1,0.0,1
9533,max_ml,20,20,1,3,0.05,0.95,0.9054404206251548,10,0.0,1,0.0,1,0.0,1
9534,max_ml,20,20,1,3,0.05,0.95,0.945068011212328,21,0.0,1,0.0,1,0.0,1
9535,max_ml,20,20,1,3,0.05,0.95,0.8881972394880739,32,0.0,1,0.0,1,0.0,1
9536,max_ml,20,20,1,3,0.05,0.95,0.9284687023610136,31,0.0,1,0.0,1,0.0,1
9537,max_ml,20,20,1,3,0.05,0.95,0.9365213083676024,36,0.0,1,0.0,1,0.0,1
9538,max_ml,20,20,1,3,0.05,0.95,0.935278114498197,24,0.0,1,0.0,1,0.0,1
9539,max_ml,20,20,1,3,0.05,0.95,0.9365961159850714,26,0.0,1,0.0,1,0.0,1
9540,max_ml,20,20,1,3,0.05,0.95,0.9365606762194488,45,0.0,1,0.0,1,0.0,1
9541,max_ml,20,20,1,3,0.05,0.95,0.9327980932264004,10,0.0,1,0.0,1,0.0,1
9542,max_ml,20,20,1,3,0.05,0.95,0.9338548514741848,7,1.0,1,0.0,0,0.0,0
9543,max_ml,20,20,1,3,0.05,0.95,0.8923536076102345,6,1.0,1,1.0,1,1.0,1
9544,max_ml,20,20,1,3,0.05,0.95,0.914635987066194,17,0.0,1,0.0,1,0.0,1
9545,max_ml,20,20,1,3,0.05,0.95,0.9196366687339036,23,0.0,1,0.0,1,0.0,1
9546,max_ml,20,20,1,3,0.05,0.95,0.8721580499315917,8,1.0,1,1.0,1,1.0,1
9547,max_ml,20,20,1,3,0.05,0.95,0.942843980735502,18,0.0,0,1.0,1,0.0,0
9548,max_ml,20,20,1,3,0.05,0.95,0.9254605117701236,37,0.0,1,0.0,1,0.0,1
9549,max_ml,20,20,1,3,0.05,0.95,0.8595164731733395,12,0.0,1,0.0,1,0.0,1
9550,max_ml,20,20,1,3,0.05,0.95,0.9308303268321696,22,0.0,1,0.0,1,0.0,1
9551,max_ml,20,20,1,3,0.05,0.95,0.945295543862872,7,1.0,1,1.0,1,1.0,1
9552,max_ml,20,20,1,3,0.05,0.95,0.8860494110453577,6,1.0,1,1.0,1,1.0,1
9553,max_ml,20,20,1,3,0.05,0.95,0.9317145125709684,12,1.0,1,0.0,0,1.0,1
9554,max_ml,20,20,1,3,0.05,0.95,0.9146332974812914,7,0.0,1,0.0,1,0.0,1
9555,max_ml,20,20,1,3,0.05,0.95,0.9489917463109862,12,0.0,1,0.0,1,0.0,1
9556,max_ml,20,20,1,3,0.05,0.95,0.946950059545048,18,0.0,1,0.0,1,0.0,1
9557,max_ml,20,20,1,3,0.05,0.95,0.8694593610707636,9,0.0,1,0.0,1,0.0,1
9558,max_ml,20,20,1,3,0.05,0.95,0.9048907239149092,42,0.0,1,0.0,1,0.0,1
9559,max_ml,20,20,1,3,0.05,0.95,0.9171058383302252,23,1.0,1,1.0,1,1.0,1
9560,max_ml,20,20,1,3,0.05,0.95,0.9417783101728244,12,0.0,0,1.0,1,0.0,0
9561,max_ml,20,20,1,3,0.05,0.95,0.8820065483655877,8,1.0,1,1.0,1,1.0,1
9562,max_ml,20,20,1,3,0.05,0.95,0.9416117527414476,25,0.0,1,0.0,1,0.0,1
9563,max_ml,20,20,1,3,0.05,0.95,0.9213600431944836,18,0.0,1,0.0,1,0.0,1
9564,max_ml,20,20,1,3,0.05,0.95,0.8731117918199125,9,1.0,1,1.0,1,1.0,1
9565,max_ml,20,20,1,3,0.05,0.95,0.9375157529282252,30,0.0,1,0.0,1,0.0,1
9566,max_ml,20,20,1,3,0.05,0.95,0.9170628259419564,11,0.0,1,0.0,1,0.0,1
9567,max_ml,20,20,1,3,0.05,0.95,0.9438604293174896,11,1.0,1,1.0,1,0.0,0
9568,max_ml,20,20,1,3,0.05,0.95,0.9438232294864576,29,0.0,1,0.0,1,0.0,1
9569,max_ml,20,20,1,3,0.05,0.95,0.9351224547872606,9,1.0,1,1.0,1,0.0,0
9570,max_ml,20,20,1,3,0.05,0.95,0.8758635054969562,23,0.0,1,0.0,1,0.0,1
9571,max_ml,20,20,1,3,0.05,0.95,0.8154517425393698,7,1.0,1,1.0,1,1.0,1
9572,max_ml,20,20,1,3,0.05,0.95,0.9485474636766772,15,0.0,1,0.0,1,0.0,1
9573,max_ml,20,20,1,3,0.05,0.95,0.9164288674777068,18,0.0,1,0.0,1,0.0,1
9574,max_ml,20,20,1,3,0.05,0.95,0.9497182443030638,58,0.0,1,0.0,1,0.0,1
9575,max_ml,20,20,1,3,0.05,0.95,0.923986729942885,13,0.0,1,0.0,1,0.0,1
9576,max_ml,20,20,1,3,0.05,0.95,0.9314194872514996,26,0.0,1,0.0,1,0.0,1
9577,max_ml,20,20,1,3,0.05,0.95,0.9160756297429388,16,0.0,1,0.0,1,0.0,1
9578,max_ml,20,20,1,3,0.05,0.95,0.9498345848110556,16,0.0,1,0.0,1,0.0,1
9579,max_ml,20,20,1,3,0.05,0.95,0.8328332588322147,7,1.0,1,1.0,1,1.0,1
9580,max_ml,20,20,1,3,0.05,0.95,0.9313631661442276,7,0.0,1,0.0,1,0.0,1
9581,max_ml,20,20,1,3,0.05,0.95,0.9252295205343348,7,0.0,1,0.0,1,0.0,1
9582,max_ml,20,20,1,3,0.05,0.95,0.8516568046447667,12,0.0,1,0.0,1,0.0,1
9583,max_ml,20,20,1,3,0.05,0.95,0.9447609511070584,58,0.0,1,0.0,1,0.0,1
9584,max_ml,20,20,1,3,0.05,0.95,0.90259145528755,14,0.0,0,0.0,0,1.0,1
9585,max_ml,20,20,1,3,0.05,0.95,0.8900109961504518,7,1.0,1,1.0,1,1.0,1
9586,max_ml,20,20,1,3,0.05,0.95,0.9476270119529762,15,0.0,0,1.0,1,0.0,0
9587,max_ml,20,20,1,3,0.05,0.95,0.945246143096223,9,0.0,1,0.0,1,0.0,1
9588,max_ml,20,20,1,3,0.05,0.95,0.9275324676260728,27,0.0,1,0.0,1,0.0,1
9589,max_ml,20,20,1,3,0.05,0.95,0.9334502385311908,11,0.0,1,0.0,1,0.0,1
9590,max_ml,20,20,1,3,0.05,0.95,0.8284231526144522,11,0.0,1,0.0,1,0.0,1
9591,max_ml,20,20,1,3,0.05,0.95,0.913456314491096,13,0.0,0,1.0,1,1.0,1
9592,max_ml,20,20,1,3,0.05,0.95,0.9419466084344722,23,0.0,1,0.0,1,0.0,1
9593,max_ml,20,20,1,3,0.05,0.95,0.8787006168935507,11,0.0,1,0.0,1,0.0,1
9594,max_ml,20,20,1,3,0.05,0.95,0.8953845409583175,27,0.0,1,0.0,1,0.0,1
9595,max_ml,20,20,1,3,0.05,0.95,0.9480339060345868,27,0.0,1,0.0,1,0.0,1
9596,max_ml,20,20,1,3,0.05,0.95,0.8903246915875134,17,0.0,1,0.0,1,0.0,1
9597,max_ml,20,20,1,3,0.05,0.95,0.9285194725170424,11,0.0,1,0.0,1,0.0,1
9598,max_ml,20,20,1,3,0.05,0.95,0.8922886607777041,11,0.0,1,0.0,1,0.0,1
9599,max_ml,20,20,1,3,0.05,0.95,0.914466582330843,26,0.0,1,0.0,1,0.0,1
9600,max_ml,20,20,1,3,0.05,0.95,0.9462166308360228,19,0.0,1,0.0,1,0.0,1
9601,max_ml,20,20,1,3,0.05,0.95,0.9293392175805404,38,0.0,1,0.0,1,0.0,1
9602,max_ml,20,20,1,3,0.05,0.95,0.9478284899899052,63,0.0,1,0.0,1,0.0,1
9603,max_ml,20,20,1,3,0.05,0.95,0.8023619017560484,12,0.0,1,0.0,1,0.0,1
9604,max_ml,20,20,1,3,0.05,0.95,0.9292969488744016,12,1.0,1,1.0,1,1.0,1
9605,max_ml,20,20,1,3,0.05,0.95,0.9208245570156516,15,0.0,1,0.0,1,0.0,1
9606,max_ml,20,20,1,3,0.05,0.95,0.9357734472238158,24,0.0,1,0.0,1,0.0,1
9607,max_ml,20,20,1,3,0.05,0.95,0.9461449819843748,14,0.0,1,0.0,1,0.0,1
9608,max_ml,20,20,1,3,0.05,0.95,0.9401819712848052,11,0.0,1,0.0,1,0.0,1
9609,max_ml,20,20,1,3,0.05,0.95,0.945905494140265,14,0.0,0,1.0,1,0.0,0
9610,max_ml,20,20,1,3,0.05,0.95,0.8509537336759527,11,0.0,1,0.0,1,0.0,1
9611,max_ml,20,20,1,3,0.05,0.95,0.9276242356735436,9,0.0,1,0.0,1,0.0,1
9612,max_ml,20,20,1,3,0.05,0.95,0.8557871672887134,11,0.0,1,0.0,1,0.0,1
9613,max_ml,20,20,1,3,0.05,0.95,0.9148825637670336,20,0.0,1,0.0,1,0.0,1
9614,max_ml,20,20,1,3,0.05,0.95,0.9077701995228524,15,0.0,1,0.0,1,0.0,1
9615,max_ml,20,20,1,3,0.05,0.95,0.94486490387319,16,0.0,1,0.0,1,0.0,1
9616,max_ml,20,20,1,3,0.05,0.95,0.882680018597013,25,0.0,1,0.0,1,0.0,1
9617,max_ml,20,20,1,3,0.05,0.95,0.8746549541493992,25,0.0,1,0.0,1,0.0,1
9618,max_ml,20,20,1,3,0.05,0.95,0.9406897137561608,28,0.0,1,0.0,1,0.0,1
9619,max_ml,20,20,1,3,0.05,0.95,0.9163524610649508,8,1.0,1,1.0,1,1.0,1
9620,max_ml,20,20,1,3,0.05,0.95,0.9284036856587156,42,0.0,1,0.0,1,0.0,1
9621,max_ml,20,20,1,3,0.05,0.95,0.9456870244183146,11,0.0,1,0.0,1,0.0,1
9622,max_ml,20,20,1,3,0.05,0.95,0.8412335618965243,5,1.0,1,1.0,1,1.0,1
9623,max_ml,20,20,1,3,0.05,0.95,0.8332765231685133,42,0.0,1,0.0,1,0.0,1
9624,max_ml,20,20,1,3,0.05,0.95,0.9441786347130948,9,0.0,1,0.0,1,0.0,1
9625,max_ml,20,20,1,3,0.05,0.95,0.91764633424873,12,0.0,0,1.0,1,0.0,0
9626,max_ml,20,20,1,3,0.05,0.95,0.9125140131976732,11,1.0,1,1.0,1,0.0,0
9627,max_ml,20,20,1,3,0.05,0.95,0.9218581481779716,17,0.0,1,0.0,1,0.0,1
9628,max_ml,20,20,1,3,0.05,0.95,0.9365879931243496,12,0.0,1,0.0,1,0.0,1
9629,max_ml,20,20,1,3,0.05,0.95,0.8681240523502683,9,1.0,1,1.0,1,1.0,1
9630,max_ml,20,20,1,3,0.05,0.95,0.9375499948676144,19,0.0,1,0.0,1,0.0,1
9631,max_ml,20,20,1,3,0.05,0.95,0.9071161722151408,15,0.0,1,0.0,1,0.0,1
9632,max_ml,20,20,1,3,0.05,0.95,0.9271891029940412,17,0.0,1,0.0,1,0.0,1
9633,max_ml,20,20,1,3,0.05,0.95,0.9220974051669012,7,1.0,1,1.0,1,1.0,1
9634,max_ml,20,20,1,3,0.05,0.95,0.9352324585529246,22,0.0,1,0.0,1,0.0,1
9635,max_ml,20,20,1,3,0.05,0.95,0.9033461169137852,11,0.0,1,0.0,1,0.0,1
9636,max_ml,20,20,1,3,0.05,0.95,0.9065200897126372,24,0.0,1,0.0,1,0.0,1
9637,max_ml,20,20,1,3,0.05,0.95,0.9055279764994382,19,0.0,0,1.0,1,0.0,0
9638,max_ml,20,20,1,3,0.05,0.95,0.8703753739911595,21,0.0,1,0.0,1,0.0,1
9639,max_ml,20,20,1,3,0.05,0.95,0.8757697976857174,7,1.0,1,1.0,1,1.0,1
9640,max_ml,20,20,1,3,0.05,0.95,0.9460367816708352,47,0.0,1,0.0,1,0.0,1
9641,max_ml,20,20,1,3,0.05,0.95,0.837653400706887,6,1.0,1,1.0,1,1.0,1
9642,max_ml,20,20,1,3,0.05,0.95,0.9128581516536874,15,0.0,1,0.0,1,0.0,1
9643,max_ml,20,20,1,3,0.05,0.95,0.8910787840705425,14,0.0,1,0.0,1,0.0,1
9644,max_ml,20,20,1,3,0.05,0.95,0.9334043774169246,12,0.0,1,0.0,1,0.0,1
9645,max_ml,20,20,1,3,0.05,0.95,0.8051943539556667,7,1.0,1,1.0,1,1.0,1
9646,max_ml,20,20,1,3,0.05,0.95,0.9092305315289584,18,0.0,1,0.0,1,0.0,1
9647,max_ml,20,20,1,3,0.05,0.95,0.9312633431627428,22,0.0,1,0.0,1,0.0,1
9648,max_ml,20,20,1,3,0.05,0.95,0.9487344141615096,66,0.0,1,0.0,1,0.0,1
9649,max_ml,20,20,1,3,0.05,0.95,0.9471734085119522,39,0.0,1,0.0,1,0.0,1
9650,max_ml,20,20,1,3,0.05,0.95,0.9130892643666758,9,0.0,0,1.0,1,0.0,0
9651,max_ml,20,20,1,3,0.05,0.95,0.9486432373594088,35,0.0,1,0.0,1,0.0,1
9652,max_ml,20,20,1,3,0.05,0.95,0.8985367688730171,8,1.0,1,1.0,1,1.0,1
9653,max_ml,20,20,1,3,0.05,0.95,0.8903249591081241,11,1.0,1,0.0,0,0.0,0
9654,max_ml,20,20,1,3,0.05,0.95,0.9445871517113428,14,0.0,1,0.0,1,0.0,1
9655,max_ml,20,20,1,3,0.05,0.95,0.7140900120246277,7,1.0,1,1.0,1,1.0,1
9656,max_ml,20,20,1,3,0.05,0.95,0.9465332970864588,15,0.0,0,1.0,1,0.0,0
9657,max_ml,20,20,1,3,0.05,0.95,0.9393592637285992,56,0.0,1,0.0,1,0.0,1
9658,max_ml,20,20,1,3,0.05,0.95,0.938314846456862,38,0.0,1,0.0,1,0.0,1
9659,max_ml,20,20,1,3,0.05,0.95,0.945681306979213,22,0.0,1,0.0,1,0.0,1
9660,max_ml,20,20,1,3,0.05,0.95,0.874273691712077,6,1.0,1,1.0,1,1.0,1
9661,max_ml,20,20,1,3,0.05,0.95,0.8468625887924951,7,1.0,1,1.0,1,1.0,1
9662,max_ml,20,20,1,3,0.05,0.95,0.9470102459514806,68,0.0,1,0.0,1,0.0,1
9663,max_ml,20,20,1,3,0.05,0.95,0.9244402513263156,13,0.0,1,0.0,1,0.0,1
9664,max_ml,20,20,1,3,0.05,0.95,0.9278031437253016,19,0.0,1,0.0,1,0.0,1
9665,max_ml,20,20,1,3,0.05,0.95,0.8913069202227453,9,0.0,1,0.0,1,0.0,1
9666,max_ml,20,20,1,3,0.05,0.95,0.8503905374441242,10,0.0,1,0.0,1,0.0,1
9667,max_ml,20,20,1,3,0.05,0.95,0.9471596698786972,16,0.0,1,0.0,1,0.0,1
9668,max_ml,20,20,1,3,0.05,0.95,0.948200236471012,27,0.0,1,0.0,1,0.0,1
9669,max_ml,20,20,1,3,0.05,0.95,0.9307867155551568,9,1.0,1,1.0,1,0.0,0
9670,max_ml,20,20,1,3,0.05,0.95,0.9053624861432268,12,1.0,1,1.0,1,1.0,1
9671,max_ml,20,20,1,3,0.05,0.95,0.9049110842173902,11,1.0,1,1.0,1,0.0,0
9672,max_ml,20,20,1,3,0.05,0.95,0.9169230309569588,7,1.0,1,1.0,1,0.0,0
9673,max_ml,20,20,1,3,0.05,0.95,0.94788887752897,14,0.0,1,0.0,1,0.0,1
9674,max_ml,20,20,1,3,0.05,0.95,0.9455918061864612,21,0.0,1,0.0,1,0.0,1
9675,max_ml,20,20,1,3,0.05,0.95,0.8843476947531013,18,0.0,1,0.0,1,0.0,1
9676,max_ml,20,20,1,3,0.05,0.95,0.941843977918265,49,0.0,1,0.0,1,0.0,1
9677,max_ml,20,20,1,3,0.05,0.95,0.9401684373873388,47,0.0,1,0.0,1,0.0,1
9678,max_ml,20,20,1,3,0.05,0.95,0.941633317983916,20,0.0,1,0.0,1,0.0,1
9679,max_ml,20,20,1,3,0.05,0.95,0.9325458661318492,14,0.0,1,0.0,1,0.0,1
9680,max_ml,20,20,1,3,0.05,0.95,0.8974102925139843,12,0.0,1,0.0,1,0.0,1
9681,max_ml,20,20,1,3,0.05,0.95,0.9477860915943824,12,0.0,1,0.0,1,0.0,1
9682,max_ml,20,20,1,3,0.05,0.95,0.8502094704777009,27,0.0,0,1.0,1,1.0,1
9683,max_ml,20,20,1,3,0.05,0.95,0.9163938626874752,23,0.0,1,0.0,1,0.0,1
9684,max_ml,20,20,1,3,0.05,0.95,0.9406122765566788,64,0.0,1,0.0,1,0.0,1
9685,max_ml,20,20,1,3,0.05,0.95,0.901278661726788,5,1.0,1,1.0,1,1.0,1
9686,max_ml,20,20,1,3,0.05,0.95,0.9309753901264608,52,0.0,1,0.0,1,0.0,1
9687,max_ml,20,20,1,3,0.05,0.95,0.945066317869393,48,0.0,1,0.0,1,0.0,1
9688,max_ml,20,20,1,3,0.05,0.95,0.9158888364090922,28,0.0,1,0.0,1,0.0,1
9689,max_ml,20,20,1,3,0.05,0.95,0.9251222999008668,18,0.0,1,0.0,1,0.0,1
9690,max_ml,20,20,1,3,0.05,0.95,0.8203470838359009,9,0.0,1,0.0,1,0.0,1
9691,max_ml,20,20,1,3,0.05,0.95,0.932717657168048,18,0.0,1,0.0,1,0.0,1
9692,max_ml,20,20,1,3,0.05,0.95,0.9317836160912156,12,0.0,0,1.0,1,1.0,1
9693,max_ml,20,20,1,3,0.05,0.95,0.9245376590226204,28,0.0,1,0.0,1,0.0,1
9694,max_ml,20,20,1,3,0.05,0.95,0.7891576105324141,5,1.0,1,1.0,1,1.0,1
9695,max_ml,20,20,1,3,0.05,0.95,0.9280817757528246,38,0.0,1,0.0,1,0.0,1
9696,max_ml,20,20,1,3,0.05,0.95,0.9318818093931802,27,0.0,1,0.0,1,0.0,1
9697,max_ml,20,20,1,3,0.05,0.95,0.9472040717772616,11,0.0,1,0.0,1,0.0,1
9698,max_ml,20,20,1,3,0.05,0.95,0.9492664754592144,9,1.0,1,1.0,1,0.0,0
9699,max_ml,20,20,1,3,0.05,0.95,0.9347814442969988,22,0.0,1,0.0,1,0.0,1
9700,max_ml,20,20,1,3,0.05,0.95,0.768793365280941,11,0.0,1,0.0,1,0.0,1
9701,max_ml,20,20,1,3,0.05,0.95,0.948354209160154,23,0.0,1,0.0,1,0.0,1
9702,max_ml,20,20,1,3,0.05,0.95,0.9490116457491352,13,0.0,1,0.0,1,0.0,1
9703,max_ml,20,20,1,3,0.05,0.95,0.9370553958230312,28,0.0,1,0.0,1,0.0,1
9704,max_ml,20,20,1,3,0.05,0.95,0.928097675085495,37,0.0,1,0.0,1,0.0,1
9705,max_ml,20,20,1,3,0.05,0.95,0.8782209540976313,13,0.0,1,0.0,1,0.0,1
9706,max_ml,20,20,1,3,0.05,0.95,0.9216750978072475,42,0.0,1,0.0,1,0.0,1
9707,max_ml,20,20,1,3,0.05,0.95,0.948738423887373,22,0.0,1,0.0,1,0.0,1
9708,max_ml,20,20,1,3,0.05,0.95,0.9494476981534824,28,0.0,1,0.0,1,0.0,1
9709,max_ml,20,20,1,3,0.05,0.95,0.9441358816214336,27,0.0,1,0.0,1,0.0,1
9710,max_ml,20,20,1,3,0.05,0.95,0.9369385820937816,13,0.0,1,0.0,1,0.0,1
9711,max_ml,20,20,1,3,0.05,0.95,0.9345911557541778,40,0.0,1,0.0,1,0.0,1
9712,max_ml,20,20,1,3,0.05,0.95,0.9427085791928564,8,1.0,1,1.0,1,1.0,1
9713,max_ml,20,20,1,3,0.05,0.95,0.794063300233863,8,1.0,1,1.0,1,1.0,1
9714,max_ml,20,20,1,3,0.05,0.95,0.901539563976272,7,1.0,1,1.0,1,0.0,0
9715,max_ml,20,20,1,3,0.05,0.95,0.9185732328542175,17,0.0,1,0.0,1,0.0,1
9716,max_ml,20,20,1,3,0.05,0.95,0.8796912511496541,14,0.0,1,0.0,1,0.0,1
9717,max_ml,20,20,1,3,0.05,0.95,0.8147082327717559,35,0.0,1,0.0,1,0.0,1
9718,max_ml,20,20,1,3,0.05,0.95,0.913894776194818,14,0.0,1,0.0,1,0.0,1
9719,max_ml,20,20,1,3,0.05,0.95,0.8882784186484812,17,0.0,1,0.0,1,0.0,1
9720,max_ml,20,20,1,3,0.05,0.95,0.909050636715554,11,1.0,1,1.0,1,1.0,1
9721,max_ml,20,20,1,3,0.05,0.95,0.8432755142959265,8,1.0,1,1.0,1,0.0,0
9722,max_ml,20,20,1,3,0.05,0.95,0.9382291693506196,24,0.0,1,0.0,1,0.0,1
9723,max_ml,20,20,1,3,0.05,0.95,0.9026715336943344,6,1.0,1,1.0,1,1.0,1
9724,max_ml,20,20,1,3,0.05,0.95,0.9323609217373212,14,0.0,1,0.0,1,0.0,1
9725,max_ml,20,20,1,3,0.05,0.95,0.9446159883694732,18,0.0,1,0.0,1,0.0,1
9726,max_ml,20,20,1,3,0.05,0.95,0.9273730605553456,14,0.0,0,0.0,0,1.0,1
9727,max_ml,20,20,1,3,0.05,0.95,0.907422549331223,7,0.0,0,1.0,1,0.0,0
9728,max_ml,20,20,1,3,0.05,0.95,0.9486586355178386,8,1.0,1,0.0,0,0.0,0
9729,max_ml,20,20,1,3,0.05,0.95,0.9448294187695632,11,0.0,1,0.0,1,0.0,1
9730,max_ml,20,20,1,3,0.05,0.95,0.9085101137488312,4,1.0,1,1.0,1,1.0,1
9731,max_ml,20,20,1,3,0.05,0.95,0.7452997414477025,5,1.0,1,1.0,1,1.0,1
9732,max_ml,20,20,1,3,0.05,0.95,0.942803400533306,12,0.0,1,0.0,1,0.0,1
9733,max_ml,20,20,1,3,0.05,0.95,0.8896185231599076,22,0.0,1,0.0,1,0.0,1
9734,max_ml,20,20,1,3,0.05,0.95,0.9074916553174296,21,0.0,1,0.0,1,0.0,1
9735,max_ml,20,20,1,3,0.05,0.95,0.8475609887588428,7,1.0,1,1.0,1,1.0,1
9736,max_ml,20,20,1,3,0.05,0.95,0.9386364985536396,38,0.0,1,0.0,1,0.0,1
9737,max_ml,20,20,1,3,0.05,0.95,0.9075167830111946,42,0.0,1,0.0,1,0.0,1
9738,max_ml,20,20,1,3,0.05,0.95,0.9303460645735608,34,0.0,1,0.0,1,0.0,1
9739,max_ml,20,20,1,3,0.05,0.95,0.9308524630332424,6,1.0,1,1.0,1,1.0,1
9740,max_ml,20,20,1,3,0.05,0.95,0.9404992907540052,43,0.0,1,0.0,1,0.0,1
9741,max_ml,20,20,1,3,0.05,0.95,0.9457492678009198,25,0.0,1,0.0,1,0.0,1
9742,max_ml,20,20,1,3,0.05,0.95,0.9416550804443874,14,0.0,1,0.0,1,0.0,1
9743,max_ml,20,20,1,3,0.05,0.95,0.915649295147406,12,0.0,0,0.0,0,1.0,1
9744,max_ml,20,20,1,3,0.05,0.95,0.9439890296657402,16,0.0,1,0.0,1,0.0,1
9745,max_ml,20,20,1,3,0.05,0.95,0.8665360342580993,12,0.0,0,1.0,1,0.0,0
9746,max_ml,20,20,1,3,0.05,0.95,0.9041683352498682,9,0.0,1,0.0,1,0.0,1
9747,max_ml,20,20,1,3,0.05,0.95,0.9258191053360008,8,0.0,0,0.0,0,1.0,1
9748,max_ml,20,20,1,3,0.05,0.95,0.905005006470258,13,0.0,1,0.0,1,0.0,1
9749,max_ml,20,20,1,3,0.05,0.95,0.9430514781125142,17,1.0,1,1.0,1,1.0,1
9750,max_ml,20,20,1,3,0.05,0.95,0.8656216045830284,11,1.0,1,1.0,1,1.0,1
9751,max_ml,20,20,1,3,0.05,0.95,0.9299125469763098,34,0.0,1,0.0,1,0.0,1
9752,max_ml,20,20,1,3,0.05,0.95,0.9251495845617892,49,0.0,1,0.0,1,0.0,1
9753,max_ml,20,20,1,3,0.05,0.95,0.8639189386627483,12,0.0,0,0.0,0,1.0,1
9754,max_ml,20,20,1,3,0.05,0.95,0.9480174593064604,14,0.0,1,0.0,1,0.0,1
9755,max_ml,20,20,1,3,0.05,0.95,0.9381087159339282,7,1.0,1,1.0,1,1.0,1
9756,max_ml,20,20,1,3,0.05,0.95,0.8846303236383399,9,0.0,1,0.0,1,0.0,1
9757,max_ml,20,20,1,3,0.05,0.95,0.9327077828732264,19,0.0,1,0.0,1,0.0,1
9758,max_ml,20,20,1,3,0.05,0.95,0.893964375088141,13,1.0,1,1.0,1,1.0,1
9759,max_ml,20,20,1,3,0.05,0.95,0.8969730514161945,3,1.0,1,1.0,1,1.0,1
9760,max_ml,20,20,1,3,0.05,0.95,0.9485192010258918,5,1.0,1,1.0,1,1.0,1
9761,max_ml,20,20,1,3,0.05,0.95,0.8737232235590392,13,1.0,1,1.0,1,1.0,1
9762,max_ml,20,20,1,3,0.05,0.95,0.7981149413072639,8,1.0,1,1.0,1,1.0,1
9763,max_ml,20,20,1,3,0.05,0.95,0.874590534208258,9,0.0,1,0.0,1,0.0,1
9764,max_ml,20,20,1,3,0.05,0.95,0.9306536952830596,10,1.0,1,1.0,1,0.0,0
9765,max_ml,20,20,1,3,0.05,0.95,0.9261051144605568,27,0.0,1,0.0,1,0.0,1
9766,max_ml,20,20,1,3,0.05,0.95,0.908684189706154,29,0.0,1,0.0,1,0.0,1
9767,max_ml,20,20,1,3,0.05,0.95,0.9407207194705804,55,0.0,1,0.0,1,0.0,1
9768,max_ml,20,20,1,3,0.05,0.95,0.8937200562626285,24,0.0,1,0.0,1,0.0,1
9769,max_ml,20,20,1,3,0.05,0.95,0.9372201489958438,8,1.0,1,1.0,1,0.0,0
9770,max_ml,20,20,1,3,0.05,0.95,0.924429287750012,23,0.0,1,0.0,1,0.0,1
9771,max_ml,20,20,1,3,0.05,0.95,0.948181507149857,14,0.0,1,0.0,1,0.0,1
9772,max_ml,20,20,1,3,0.05,0.95,0.9029625075594316,18,0.0,1,0.0,1,0.0,1
9773,max_ml,20,20,1,3,0.05,0.95,0.9198106417564524,6,1.0,1,1.0,1,0.0,0
9774,max_ml,20,20,1,3,0.05,0.95,0.9438368757920278,19,0.0,1,0.0,1,0.0,1
9775,max_ml,20,20,1,3,0.05,0.95,0.8648778486138154,7,1.0,1,1.0,1,1.0,1
9776,max_ml,20,20,1,3,0.05,0.95,0.8732865125544873,15,0.0,1,0.0,1,0.0,1
9777,max_ml,20,20,1,3,0.05,0.95,0.9450645506903996,12,0.0,1,0.0,1,0.0,1
9778,max_ml,20,20,1,3,0.05,0.95,0.9161209961326544,12,0.0,1,0.0,1,0.0,1
9779,max_ml,20,20,1,3,0.05,0.95,0.9106923337572336,13,0.0,1,0.0,1,0.0,1
9780,max_ml,20,20,1,3,0.05,0.95,0.8289737829493792,6,1.0,1,1.0,1,1.0,1
9781,max_ml,20,20,1,3,0.05,0.95,0.9348243922134908,31,0.0,1,0.0,1,0.0,1
9782,max_ml,20,20,1,3,0.05,0.95,0.9152242643071002,7,1.0,1,1.0,1,1.0,1
9783,max_ml,20,20,1,3,0.05,0.95,0.8979202084901176,7,1.0,1,1.0,1,1.0,1
9784,max_ml,20,20,1,3,0.05,0.95,0.9343508005234368,18,0.0,0,1.0,1,1.0,1
9785,max_ml,20,20,1,3,0.05,0.95,0.9417861223900582,14,0.0,1,0.0,1,0.0,1
9786,max_ml,20,20,1,3,0.05,0.95,0.9089651060422352,29,0.0,0,0.0,0,1.0,1
9787,max_ml,20,20,1,3,0.05,0.95,0.91743744796439,19,0.0,1,0.0,1,0.0,1
9788,max_ml,20,20,1,3,0.05,0.95,0.8170060828756605,5,1.0,1,1.0,1,1.0,1
9789,max_ml,20,20,1,3,0.05,0.95,0.9145649843991608,7,1.0,1,1.0,1,1.0,1
9790,max_ml,20,20,1,3,0.05,0.95,0.9062859603936572,10,0.0,1,0.0,1,0.0,1
9791,max_ml,20,20,1,3,0.05,0.95,0.9130600322122642,9,0.0,1,0.0,1,0.0,1
9792,max_ml,20,20,1,3,0.05,0.95,0.8229080773788864,16,0.0,1,0.0,1,0.0,1
9793,max_ml,20,20,1,3,0.05,0.95,0.8777273437073089,10,0.0,1,0.0,1,0.0,1
9794,max_ml,20,20,1,3,0.05,0.95,0.9247279378679478,27,0.0,1,0.0,1,0.0,1
9795,max_ml,20,20,1,3,0.05,0.95,0.8822309555574132,5,1.0,1,1.0,1,1.0,1
9796,max_ml,20,20,1,3,0.05,0.95,0.8182569109521871,4,1.0,1,1.0,1,1.0,1
9797,max_ml,20,20,1,3,0.05,0.95,0.9273402523113692,12,0.0,1,0.0,1,0.0,1
9798,max_ml,20,20,1,3,0.05,0.95,0.9352276585744173,11,1.0,1,1.0,1,1.0,1
9799,max_ml,20,20,1,3,0.05,0.95,0.9449543342894522,6,1.0,1,1.0,1,1.0,1
9800,max_ml,20,20,1,3,0.05,0.95,0.9412706965713302,11,0.0,1,0.0,1,0.0,1
9801,max_ml,20,20,1,3,0.05,0.95,0.9447627223499966,8,0.0,1,0.0,1,0.0,1
9802,max_ml,20,20,1,3,0.05,0.95,0.923485922438742,15,0.0,1,0.0,1,0.0,1
9803,max_ml,20,20,1,3,0.05,0.95,0.9413972796487357,24,0.0,1,0.0,1,0.0,1
9804,max_ml,20,20,1,3,0.05,0.95,0.8489197581431345,38,0.0,1,0.0,1,0.0,1
9805,max_ml,20,20,1,3,0.05,0.95,0.849086471994975,8,0.0,1,0.0,1,0.0,1
9806,max_ml,20,20,1,3,0.05,0.95,0.8269302858930669,9,0.0,1,0.0,1,0.0,1
9807,max_ml,20,20,1,3,0.05,0.95,0.9241754656412196,23,0.0,1,0.0,1,0.0,1
9808,max_ml,20,20,1,3,0.05,0.95,0.8715367299431048,18,0.0,1,0.0,1,0.0,1
9809,max_ml,20,20,1,3,0.05,0.95,0.8890351601257187,7,1.0,1,1.0,1,1.0,1
9810,max_ml,20,20,1,3,0.05,0.95,0.9440104273749502,18,0.0,1,0.0,1,0.0,1
9811,max_ml,20,20,1,3,0.05,0.95,0.8912119491914393,10,0.0,0,0.0,0,1.0,1
9812,max_ml,20,20,1,3,0.05,0.95,0.8380527235406042,9,1.0,1,0.0,0,1.0,1
9813,max_ml,20,20,1,3,0.05,0.95,0.916677836569127,6,1.0,1,1.0,1,1.0,1
9814,max_ml,20,20,1,3,0.05,0.95,0.8684207686684219,19,1.0,1,1.0,1,1.0,1
9815,max_ml,20,20,1,3,0.05,0.95,0.8413083481092833,4,1.0,1,1.0,1,1.0,1
9816,max_ml,20,20,1,3,0.05,0.95,0.892808001730987,12,0.0,0,0.0,0,1.0,1
9817,max_ml,20,20,1,3,0.05,0.95,0.9489332116560016,23,0.0,1,0.0,1,0.0,1
9818,max_ml,20,20,1,3,0.05,0.95,0.9430194655696844,4,1.0,1,1.0,1,1.0,1
9819,max_ml,20,20,1,3,0.05,0.95,0.9456978002544296,58,0.0,1,0.0,1,0.0,1
9820,max_ml,20,20,1,3,0.05,0.95,0.8862238722111806,11,0.0,1,0.0,1,0.0,1
9821,max_ml,20,20,1,3,0.05,0.95,0.9145576784817948,36,0.0,1,0.0,1,0.0,1
9822,max_ml,20,20,1,3,0.05,0.95,0.9453536160027728,8,1.0,1,1.0,1,1.0,1
9823,max_ml,20,20,1,3,0.05,0.95,0.9312677442138788,11,0.0,1,0.0,1,0.0,1
9824,max_ml,20,20,1,3,0.05,0.95,0.8931995803587028,13,0.0,0,1.0,1,1.0,1
9825,max_ml,20,20,1,3,0.05,0.95,0.8862586339653642,22,0.0,1,0.0,1,0.0,1
9826,max_ml,20,20,1,3,0.05,0.95,0.9378441772950856,18,0.0,1,0.0,1,0.0,1
9827,max_ml,20,20,1,3,0.05,0.95,0.8720203925109846,9,1.0,1,1.0,1,1.0,1
9828,max_ml,20,20,1,3,0.05,0.95,0.9492293117135292,15,1.0,1,1.0,1,1.0,1
9829,max_ml,20,20,1,3,0.05,0.95,0.9399523324714026,15,0.0,1,0.0,1,0.0,1
9830,max_ml,20,20,1,3,0.05,0.95,0.9136743742518756,17,0.0,1,0.0,1,0.0,1
9831,max_ml,20,20,1,3,0.05,0.95,0.9089580319353592,13,0.0,1,0.0,1,0.0,1
9832,max_ml,20,20,1,3,0.05,0.95,0.9457418775173329,16,0.0,1,0.0,1,0.0,1
9833,max_ml,20,20,1,3,0.05,0.95,0.8537003952370864,12,0.0,0,0.0,0,1.0,1
9834,max_ml,20,20,1,3,0.05,0.95,0.9152215190430218,22,0.0,1,0.0,1,0.0,1
9835,max_ml,20,20,1,3,0.05,0.95,0.9024579616754556,14,0.0,1,0.0,1,0.0,1
9836,max_ml,20,20,1,3,0.05,0.95,0.9260685996640916,13,0.0,1,0.0,1,0.0,1
9837,max_ml,20,20,1,3,0.05,0.95,0.9275686517693424,15,0.0,1,0.0,1,0.0,1
9838,max_ml,20,20,1,3,0.05,0.95,0.9248797885207376,25,0.0,1,0.0,1,0.0,1
9839,max_ml,20,20,1,3,0.05,0.95,0.9397827815799366,21,0.0,1,0.0,1,0.0,1
9840,max_ml,20,20,1,3,0.05,0.95,0.911998635906006,14,0.0,1,0.0,1,0.0,1
9841,max_ml,20,20,1,3,0.05,0.95,0.9261750455943072,28,0.0,1,0.0,1,0.0,1
9842,max_ml,20,20,1,3,0.05,0.95,0.8295433294237291,10,1.0,1,1.0,1,1.0,1
9843,max_ml,20,20,1,3,0.05,0.95,0.9223458441750904,13,0.0,0,1.0,1,0.0,0
9844,max_ml,20,20,1,3,0.05,0.95,0.9189312713694456,41,0.0,1,0.0,1,0.0,1
9845,max_ml,20,20,1,3,0.05,0.95,0.9286105882672058,9,1.0,1,1.0,1,1.0,1
9846,max_ml,20,20,1,3,0.05,0.95,0.916210911603158,68,0.0,1,0.0,1,0.0,1
9847,max_ml,20,20,1,3,0.05,0.95,0.9498434199088992,87,0.0,1,0.0,1,0.0,1
9848,max_ml,20,20,1,3,0.05,0.95,0.9308124000790864,5,1.0,1,1.0,1,1.0,1
9849,max_ml,20,20,1,3,0.05,0.95,0.9109046650010486,18,0.0,1,0.0,1,0.0,1
9850,max_ml,20,20,1,3,0.05,0.95,0.856418348808657,9,1.0,1,1.0,1,1.0,1
9851,max_ml,20,20,1,3,0.05,0.95,0.9291904949988732,13,0.0,1,0.0,1,0.0,1
9852,max_ml,20,20,1,3,0.05,0.95,0.8374549298681456,27,0.0,1,0.0,1,0.0,1
9853,max_ml,20,20,1,3,0.05,0.95,0.9393266648037416,9,1.0,1,1.0,1,1.0,1
9854,max_ml,20,20,1,3,0.05,0.95,0.92284309273421,7,0.0,1,0.0,1,0.0,1
9855,max_ml,20,20,1,3,0.05,0.95,0.937284602787604,17,0.0,1,0.0,1,0.0,1
9856,max_ml,20,20,1,3,0.05,0.95,0.90076253300133,19,0.0,1,0.0,1,0.0,1
9857,max_ml,20,20,1,3,0.05,0.95,0.8544109408452731,9,0.0,1,0.0,1,0.0,1
9858,max_ml,20,20,1,3,0.05,0.95,0.8733326752564073,15,0.0,1,0.0,1,0.0,1
9859,max_ml,20,20,1,3,0.05,0.95,0.9495817957910871,40,0.0,1,0.0,1,0.0,1
9860,max_ml,20,20,1,3,0.05,0.95,0.9146018600036157,8,1.0,1,1.0,1,1.0,1
9861,max_ml,20,20,1,3,0.05,0.95,0.8763138823613423,12,0.0,1,0.0,1,0.0,1
9862,max_ml,20,20,1,3,0.05,0.95,0.8901682257773839,7,1.0,1,1.0,1,1.0,1
9863,max_ml,20,20,1,3,0.05,0.95,0.9129876665368756,4,1.0,1,1.0,1,1.0,1
9864,max_ml,20,20,1,3,0.05,0.95,0.8705527096025051,6,1.0,1,1.0,1,1.0,1
9865,max_ml,20,20,1,3,0.05,0.95,0.9396875265858444,19,0.0,1,0.0,1,0.0,1
9866,max_ml,20,20,1,3,0.05,0.95,0.9287812468242927,10,0.0,0,0.0,0,1.0,1
9867,max_ml,20,20,1,3,0.05,0.95,0.9434657978480132,8,1.0,1,1.0,1,1.0,1
9868,max_ml,20,20,1,3,0.05,0.95,0.9369829730741812,29,0.0,1,0.0,1,0.0,1
9869,max_ml,20,20,1,3,0.05,0.95,0.9330742545608816,50,0.0,1,0.0,1,0.0,1
9870,max_ml,20,20,1,3,0.05,0.95,0.8137463440785793,8,1.0,1,1.0,1,1.0,1
9871,max_ml,20,20,1,3,0.05,0.95,0.9450994220446056,20,1.0,1,1.0,1,1.0,1
9872,max_ml,20,20,1,3,0.05,0.95,0.9300731545609092,12,1.0,1,1.0,1,1.0,1
9873,max_ml,20,20,1,3,0.05,0.95,0.9210704896323734,12,0.0,1,0.0,1,0.0,1
9874,max_ml,20,20,1,3,0.05,0.95,0.9168625903618792,23,0.0,1,0.0,1,0.0,1
9875,max_ml,20,20,1,3,0.05,0.95,0.8880845945036666,15,0.0,1,0.0,1,0.0,1
9876,max_ml,20,20,1,3,0.05,0.95,0.9191543179811862,9,1.0,1,1.0,1,1.0,1
9877,max_ml,20,20,1,3,0.05,0.95,0.936712512758224,43,0.0,1,0.0,1,0.0,1
9878,max_ml,20,20,1,3,0.05,0.95,0.9480025720081974,39,0.0,1,0.0,1,0.0,1
9879,max_ml,20,20,1,3,0.05,0.95,0.9491623980605348,85,0.0,1,0.0,1,0.0,1
9880,max_ml,20,20,1,3,0.05,0.95,0.9315387566267284,17,1.0,1,1.0,1,1.0,1
9881,max_ml,20,20,1,3,0.05,0.95,0.8186938818277946,5,1.0,1,1.0,1,1.0,1
9882,max_ml,20,20,1,3,0.05,0.95,0.8802906088002639,14,0.0,1,0.0,1,0.0,1
9883,max_ml,20,20,1,3,0.05,0.95,0.9299302253074162,6,1.0,1,1.0,1,1.0,1
9884,max_ml,20,20,1,3,0.05,0.95,0.8701408879833455,35,0.0,1,0.0,1,0.0,1
9885,max_ml,20,20,1,3,0.05,0.95,0.8935787917508649,15,0.0,1,0.0,1,0.0,1
9886,max_ml,20,20,1,3,0.05,0.95,0.8804238698537792,13,0.0,0,1.0,1,1.0,1
9887,max_ml,20,20,1,3,0.05,0.95,0.8682085524237534,13,0.0,1,0.0,1,0.0,1
9888,max_ml,20,20,1,3,0.05,0.95,0.9339524375164514,20,0.0,1,0.0,1,0.0,1
9889,max_ml,20,20,1,3,0.05,0.95,0.8776257014246314,26,0.0,1,0.0,1,0.0,1
9890,max_ml,20,20,1,3,0.05,0.95,0.914334042971663,24,0.0,1,0.0,1,0.0,1
9891,max_ml,20,20,1,3,0.05,0.95,0.9468786058754732,35,0.0,1,0.0,1,0.0,1
9892,max_ml,20,20,1,3,0.05,0.95,0.8223212546723403,14,0.0,1,0.0,1,0.0,1
9893,max_ml,20,20,1,3,0.05,0.95,0.9305625586533204,11,0.0,1,0.0,1,0.0,1
9894,max_ml,20,20,1,3,0.05,0.95,0.9197356630747202,32,0.0,1,0.0,1,0.0,1
9895,max_ml,20,20,1,3,0.05,0.95,0.91344258818367,20,0.0,1,0.0,1,0.0,1
9896,max_ml,20,20,1,3,0.05,0.95,0.9047759974572254,7,1.0,1,1.0,1,1.0,1
9897,max_ml,20,20,1,3,0.05,0.95,0.9425175230078752,39,0.0,1,0.0,1,0.0,1
9898,max_ml,20,20,1,3,0.05,0.95,0.7860115480743991,3,1.0,1,1.0,1,1.0,1
9899,max_ml,20,20,1,3,0.05,0.95,0.9426633289209576,8,1.0,1,0.0,0,0.0,0
9900,max_ml,20,20,1,3,0.05,0.95,0.8403692350386671,9,0.0,1,0.0,1,0.0,1
9901,max_ml,20,20,1,3,0.05,0.95,0.935729964669927,9,0.0,1,0.0,1,0.0,1
9902,max_ml,20,20,1,3,0.05,0.95,0.931935687185428,32,0.0,1,0.0,1,0.0,1
9903,max_ml,20,20,1,3,0.05,0.95,0.9280819902693992,8,1.0,1,1.0,1,1.0,1
9904,max_ml,20,20,1,3,0.05,0.95,0.9220274698775754,34,0.0,1,0.0,1,0.0,1
9905,max_ml,20,20,1,3,0.05,0.95,0.9327086549496748,33,0.0,1,0.0,1,0.0,1
9906,max_ml,20,20,1,3,0.05,0.95,0.9382821222896702,26,0.0,1,0.0,1,0.0,1
9907,max_ml,20,20,1,3,0.05,0.95,0.9280221232091402,22,0.0,1,0.0,1,0.0,1
9908,max_ml,20,20,1,3,0.05,0.95,0.949706834850332,13,0.0,1,0.0,1,0.0,1
9909,max_ml,20,20,1,3,0.05,0.95,0.857874701886253,14,0.0,0,1.0,1,0.0,0
9910,max_ml,20,20,1,3,0.05,0.95,0.9110239812582536,10,0.0,1,0.0,1,0.0,1
9911,max_ml,20,20,1,3,0.05,0.95,0.9473110826319904,22,0.0,1,0.0,1,0.0,1
9912,max_ml,20,20,1,3,0.05,0.95,0.9160947230749124,23,0.0,1,0.0,1,0.0,1
9913,max_ml,20,20,1,3,0.05,0.95,0.9255965753421312,16,0.0,1,0.0,1,0.0,1
9914,max_ml,20,20,1,3,0.05,0.95,0.9442152310597416,13,0.0,1,0.0,1,0.0,1
9915,max_ml,20,20,1,3,0.05,0.95,0.9202695235378072,10,0.0,1,0.0,1,0.0,1
9916,max_ml,20,20,1,3,0.05,0.95,0.9157352494296938,24,0.0,1,0.0,1,0.0,1
9917,max_ml,20,20,1,3,0.05,0.95,0.9368363071902358,34,0.0,1,0.0,1,0.0,1
9918,max_ml,20,20,1,3,0.05,0.95,0.8844294023709633,18,0.0,0,1.0,1,1.0,1
9919,max_ml,20,20,1,3,0.05,0.95,0.8674094141311758,17,0.0,1,0.0,1,0.0,1
9920,max_ml,20,20,1,3,0.05,0.95,0.9185085097882538,14,1.0,1,1.0,1,1.0,1
9921,max_ml,20,20,1,3,0.05,0.95,0.937104611202814,28,0.0,1,0.0,1,0.0,1
9922,max_ml,20,20,1,3,0.05,0.95,0.8325891704539501,10,1.0,1,1.0,1,1.0,1
9923,max_ml,20,20,1,3,0.05,0.95,0.9445430369374064,13,0.0,1,0.0,1,0.0,1
9924,max_ml,20,20,1,3,0.05,0.95,0.9489903282708204,29,0.0,1,0.0,1,0.0,1
9925,max_ml,20,20,1,3,0.05,0.95,0.9160932722360788,18,0.0,1,0.0,1,0.0,1
9926,max_ml,20,20,1,3,0.05,0.95,0.9334553732521624,41,0.0,1,0.0,1,0.0,1
9927,max_ml,20,20,1,3,0.05,0.95,0.9273639163658636,7,1.0,1,1.0,1,1.0,1
9928,max_ml,20,20,1,3,0.05,0.95,0.9098156041510732,19,0.0,1,0.0,1,0.0,1
9929,max_ml,20,20,1,3,0.05,0.95,0.9348617527383504,52,0.0,1,0.0,1,0.0,1
9930,max_ml,20,20,1,3,0.05,0.95,0.9383596530666236,15,0.0,1,0.0,1,0.0,1
9931,max_ml,20,20,1,3,0.05,0.95,0.9414901998632992,13,0.0,1,0.0,1,0.0,1
9932,max_ml,20,20,1,3,0.05,0.95,0.9039763754275116,10,1.0,1,1.0,1,1.0,1
9933,max_ml,20,20,1,3,0.05,0.95,0.9450563768132806,7,1.0,1,1.0,1,0.0,0
9934,max_ml,20,20,1,3,0.05,0.95,0.8999829495207542,18,0.0,1,0.0,1,0.0,1
9935,max_ml,20,20,1,3,0.05,0.95,0.9222634196787216,23,0.0,1,0.0,1,0.0,1
9936,max_ml,20,20,1,3,0.05,0.95,0.9288846963873272,24,0.0,1,0.0,1,0.0,1
9937,max_ml,20,20,1,3,0.05,0.95,0.9105797795585956,31,0.0,1,0.0,1,0.0,1
9938,max_ml,20,20,1,3,0.05,0.95,0.9474480442209952,27,0.0,1,0.0,1,0.0,1
9939,max_ml,20,20,1,3,0.05,0.95,0.935792344964963,10,0.0,1,0.0,1,0.0,1
9940,max_ml,20,20,1,3,0.05,0.95,0.913069601978718,13,0.0,1,0.0,1,0.0,1
9941,max_ml,20,20,1,3,0.05,0.95,0.9339976808122192,6,1.0,1,1.0,1,1.0,1
9942,max_ml,20,20,1,3,0.05,0.95,0.9211247245299118,14,0.0,1,0.0,1,0.0,1
9943,max_ml,20,20,1,3,0.05,0.95,0.8887769638684939,8,1.0,1,1.0,1,1.0,1
9944,max_ml,20,20,1,3,0.05,0.95,0.9113775146786404,9,0.0,0,1.0,1,1.0,1
9945,max_ml,20,20,1,3,0.05,0.95,0.911906689329327,9,1.0,1,1.0,1,1.0,1
9946,max_ml,20,20,1,3,0.05,0.95,0.9288649285249758,11,0.0,1,0.0,1,0.0,1
9947,max_ml,20,20,1,3,0.05,0.95,0.9296893766063486,20,0.0,1,0.0,1,0.0,1
9948,max_ml,20,20,1,3,0.05,0.95,0.9306506248228584,24,0.0,1,0.0,1,0.0,1
9949,max_ml,20,20,1,3,0.05,0.95,0.9408294809107388,10,1.0,1,1.0,1,1.0,1
9950,max_ml,20,20,1,3,0.05,0.95,0.9421001919579431,5,1.0,1,1.0,1,1.0,1
9951,max_ml,20,20,1,3,0.05,0.95,0.9024255396899484,15,0.0,1,0.0,1,0.0,1
9952,max_ml,20,20,1,3,0.05,0.95,0.9116766611868292,16,0.0,1,0.0,1,0.0,1
9953,max_ml,20,20,1,3,0.05,0.95,0.9091133144081608,16,0.0,1,0.0,1,0.0,1
9954,max_ml,20,20,1,3,0.05,0.95,0.8170513235211927,6,1.0,1,1.0,1,0.0,0
9955,max_ml,20,20,1,3,0.05,0.95,0.9080507721045068,14,0.0,1,0.0,1,0.0,1
9956,max_ml,20,20,1,3,0.05,0.95,0.940484006129348,14,0.0,1,0.0,1,0.0,1
9957,max_ml,20,20,1,3,0.05,0.95,0.8662928692108216,15,0.0,1,0.0,1,0.0,1
9958,max_ml,20,20,1,3,0.05,0.95,0.8418305570927924,4,1.0,1,1.0,1,1.0,1
9959,max_ml,20,20,1,3,0.05,0.95,0.9495875261951168,55,0.0,1,0.0,1,0.0,1
9960,max_ml,20,20,1,3,0.05,0.95,0.90698368535666,15,0.0,1,0.0,1,0.0,1
9961,max_ml,20,20,1,3,0.05,0.95,0.942020953383954,26,0.0,1,0.0,1,0.0,1
9962,max_ml,20,20,1,3,0.05,0.95,0.8779306176349491,22,0.0,1,0.0,1,0.0,1
9963,max_ml,20,20,1,3,0.05,0.95,0.9430332385506812,18,0.0,1,0.0,1,0.0,1
9964,max_ml,20,20,1,3,0.05,0.95,0.9098684509241616,11,1.0,1,1.0,1,1.0,1
9965,max_ml,20,20,1,3,0.05,0.95,0.9426086854945044,15,0.0,1,0.0,1,0.0,1
9966,max_ml,20,20,1,3,0.05,0.95,0.815637912883653,13,1.0,1,1.0,1,1.0,1
9967,max_ml,20,20,1,3,0.05,0.95,0.931420941080788,30,0.0,1,0.0,1,0.0,1
9968,max_ml,20,20,1,3,0.05,0.95,0.9128438723384936,19,0.0,1,0.0,1,0.0,1
9969,max_ml,20,20,1,3,0.05,0.95,0.9277824244743984,22,1.0,1,1.0,1,1.0,1
9970,max_ml,20,20,1,3,0.05,0.95,0.8088071914701346,6,1.0,1,1.0,1,1.0,1
9971,max_ml,20,20,1,3,0.05,0.95,0.949845254589506,13,1.0,1,1.0,1,1.0,1
9972,max_ml,20,20,1,3,0.05,0.95,0.8842119979531484,12,0.0,1,0.0,1,0.0,1
9973,max_ml,20,20,1,3,0.05,0.95,0.948638398642156,103,0.0,1,0.0,1,0.0,1
9974,max_ml,20,20,1,3,0.05,0.95,0.8110124656356317,7,1.0,1,1.0,1,1.0,1
9975,max_ml,20,20,1,3,0.05,0.95,0.9477558695176632,22,0.0,1,0.0,1,0.0,1
9976,max_ml,20,20,1,3,0.05,0.95,0.9468506223512044,21,0.0,1,0.0,1,0.0,1
9977,max_ml,20,20,1,3,0.05,0.95,0.8508247052258492,13,0.0,1,0.0,1,0.0,1
9978,max_ml,20,20,1,3,0.05,0.95,0.947853618082262,11,0.0,1,0.0,1,0.0,1
9979,max_ml,20,20,1,3,0.05,0.95,0.916045681028166,23,0.0,1,0.0,1,0.0,1
9980,max_ml,20,20,1,3,0.05,0.95,0.7721059720216997,4,1.0,1,1.0,1,1.0,1
9981,max_ml,20,20,1,3,0.05,0.95,0.9173722902842892,9,0.0,1,0.0,1,0.0,1
9982,max_ml,20,20,1,3,0.05,0.95,0.9386604194359186,20,0.0,1,0.0,1,0.0,1
9983,max_ml,20,20,1,3,0.05,0.95,0.9468696727985756,15,0.0,1,0.0,1,0.0,1
9984,max_ml,20,20,1,3,0.05,0.95,0.948748447015196,15,0.0,1,0.0,1,0.0,1
9985,max_ml,20,20,1,3,0.05,0.95,0.9471714290383202,22,0.0,1,0.0,1,0.0,1
9986,max_ml,20,20,1,3,0.05,0.95,0.8682911272103139,12,1.0,1,1.0,1,1.0,1
9987,max_ml,20,20,1,3,0.05,0.95,0.920049273277502,8,0.0,1,0.0,1,0.0,1
9988,max_ml,20,20,1,3,0.05,0.95,0.9449206396235132,15,0.0,1,0.0,1,0.0,1
9989,max_ml,20,20,1,3,0.05,0.95,0.8796724398985674,22,0.0,1,0.0,1,0.0,1
9990,max_ml,20,20,1,3,0.05,0.95,0.9026201150958963,7,1.0,1,1.0,1,1.0,1
9991,max_ml,20,20,1,3,0.05,0.95,0.9393547546422032,16,0.0,1,0.0,1,0.0,1
9992,max_ml,20,20,1,3,0.05,0.95,0.906898717712594,13,0.0,0,1.0,1,1.0,1
9993,max_ml,20,20,1,3,0.05,0.95,0.8647815049270506,11,0.0,1,0.0,1,0.0,1
9994,max_ml,20,20,1,3,0.05,0.95,0.7879649093922919,5,1.0,1,1.0,1,1.0,1
9995,max_ml,20,20,1,3,0.05,0.95,0.887671133904612,9,0.0,1,0.0,1,0.0,1
9996,max_ml,20,20,1,3,0.05,0.95,0.8982720209889523,30,0.0,1,0.0,1,0.0,1
9997,max_ml,20,20,1,3,0.05,0.95,0.8469420522088537,10,1.0,1,1.0,1,1.0,1
9998,max_ml,20,20,1,3,0.05,0.95,0.9155909511121127,19,0.0,1,0.0,1,0.0,1
9999,max_ml,20,20,1,3,0.05,0.95,0.8711302715927248,16,0.0,1,0.0,1,0.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n20_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,20,40,2,3,0.05,0.95,0.8967372252675349,9,1.0,1,1.0,1,1.0,1
1,max_ml,20,40,2,3,0.05,0.95,0.933491532746511,17,1.0,1,1.0,1,1.0,1
2,max_ml,20,40,2,3,0.05,0.95,0.8968461912490666,15,1.0,1,1.0,1,1.0,1
3,max_ml,20,40,2,3,0.05,0.95,0.9261746757577703,8,1.0,1,1.0,1,1.0,1
4,max_ml,20,40,2,3,0.05,0.95,0.8260932368486884,4,1.0,1,1.0,1,1.0,1
5,max_ml,20,40,2,3,0.05,0.95,0.9349718002816816,5,1.0,1,1.0,1,1.0,1
6,max_ml,20,40,2,3,0.05,0.95,0.8231194137681445,6,1.0,1,1.0,1,1.0,1
7,max_ml,20,40,2,3,0.05,0.95,0.9144603347906152,41,0.0,1,0.0,1,0.0,1
8,max_ml,20,40,2,3,0.05,0.95,0.9260244150514904,12,1.0,1,1.0,1,1.0,1
9,max_ml,20,40,2,3,0.05,0.95,0.9317891587903244,11,1.0,1,1.0,1,1.0,1
10,max_ml,20,40,2,3,0.05,0.95,0.9123475715802954,8,1.0,1,1.0,1,1.0,1
11,max_ml,20,40,2,3,0.05,0.95,0.949917636264945,38,0.0,1,0.0,1,0.0,1
12,max_ml,20,40,2,3,0.05,0.95,0.935808701272936,20,1.0,1,1.0,1,1.0,1
13,max_ml,20,40,2,3,0.05,0.95,0.9133918486290976,17,1.0,1,1.0,1,1.0,1
14,max_ml,20,40,2,3,0.05,0.95,0.91317904349953,23,1.0,1,1.0,1,1.0,1
15,max_ml,20,40,2,3,0.05,0.95,0.9191243505693446,5,1.0,1,1.0,1,1.0,1
16,max_ml,20,40,2,3,0.05,0.95,0.947824330677295,6,1.0,1,1.0,1,1.0,1
17,max_ml,20,40,2,3,0.05,0.95,0.8988752066262253,11,1.0,1,1.0,1,1.0,1
18,max_ml,20,40,2,3,0.05,0.95,0.9389941086765368,15,1.0,1,1.0,1,1.0,1
19,max_ml,20,40,2,3,0.05,0.95,0.9302885367492272,12,1.0,1,1.0,1,1.0,1
20,max_ml,20,40,2,3,0.05,0.95,0.9038165011067396,9,1.0,1,1.0,1,1.0,1
21,max_ml,20,40,2,3,0.05,0.95,0.9207466076863244,12,1.0,1,1.0,1,1.0,1
22,max_ml,20,40,2,3,0.05,0.95,0.8943525739728106,5,1.0,1,1.0,1,1.0,1
23,max_ml,20,40,2,3,0.05,0.95,0.9185259121270032,15,1.0,1,1.0,1,1.0,1
24,max_ml,20,40,2,3,0.05,0.95,0.8470055224477757,14,1.0,1,1.0,1,1.0,1
25,max_ml,20,40,2,3,0.05,0.95,0.9403102882666512,93,0.0,1,0.0,1,0.0,1
26,max_ml,20,40,2,3,0.05,0.95,0.777421290767298,3,1.0,1,1.0,1,1.0,1
27,max_ml,20,40,2,3,0.05,0.95,0.9317937229497236,20,1.0,1,1.0,1,1.0,1
28,max_ml,20,40,2,3,0.05,0.95,0.9440653174460338,21,0.0,0,1.0,1,0.0,0
29,max_ml,20,40,2,3,0.05,0.95,0.8963638644798879,14,1.0,1,1.0,1,1.0,1
30,max_ml,20,40,2,3,0.05,0.95,0.9147323229696644,22,1.0,1,1.0,1,1.0,1
31,max_ml,20,40,2,3,0.05,0.95,0.942314615518546,19,1.0,1,1.0,1,1.0,1
32,max_ml,20,40,2,3,0.05,0.95,0.8527134766406937,6,1.0,1,1.0,1,1.0,1
33,max_ml,20,40,2,3,0.05,0.95,0.938928078953714,25,0.0,0,1.0,1,0.0,0
34,max_ml,20,40,2,3,0.05,0.95,0.8663322298438806,14,1.0,1,1.0,1,1.0,1
35,max_ml,20,40,2,3,0.05,0.95,0.9392945866016236,7,1.0,1,1.0,1,1.0,1
36,max_ml,20,40,2,3,0.05,0.95,0.8376142702856851,7,1.0,1,1.0,1,1.0,1
37,max_ml,20,40,2,3,0.05,0.95,0.9170519604383556,14,1.0,1,1.0,1,1.0,1
38,max_ml,20,40,2,3,0.05,0.95,0.7022429214878914,5,1.0,1,1.0,1,1.0,1
39,max_ml,20,40,2,3,0.05,0.95,0.8231755269982207,7,1.0,1,1.0,1,1.0,1
40,max_ml,20,40,2,3,0.05,0.95,0.8042971482704762,5,1.0,1,1.0,1,1.0,1
41,max_ml,20,40,2,3,0.05,0.95,0.9468438678828176,50,1.0,1,1.0,1,1.0,1
42,max_ml,20,40,2,3,0.05,0.95,0.8945958213175752,10,1.0,1,1.0,1,1.0,1
43,max_ml,20,40,2,3,0.05,0.95,0.9128153738739372,13,1.0,1,1.0,1,1.0,1
44,max_ml,20,40,2,3,0.05,0.95,0.949560826947934,28,1.0,1,1.0,1,1.0,1
45,max_ml,20,40,2,3,0.05,0.95,0.8921180866004541,19,1.0,1,1.0,1,1.0,1
46,max_ml,20,40,2,3,0.05,0.95,0.9151669977186112,18,0.0,0,1.0,1,1.0,1
47,max_ml,20,40,2,3,0.05,0.95,0.9411876380645317,57,0.0,1,0.0,1,0.0,1
48,max_ml,20,40,2,3,0.05,0.95,0.934752122580478,9,1.0,1,1.0,1,1.0,1
49,max_ml,20,40,2,3,0.05,0.95,0.9412390719497726,8,1.0,1,1.0,1,1.0,1
50,max_ml,20,40,2,3,0.05,0.95,0.8669042682727157,4,1.0,1,1.0,1,1.0,1
51,max_ml,20,40,2,3,0.05,0.95,0.946746570414984,43,1.0,1,1.0,1,0.0,0
52,max_ml,20,40,2,3,0.05,0.95,0.8644266874852733,14,1.0,1,1.0,1,1.0,1
53,max_ml,20,40,2,3,0.05,0.95,0.8876993881763074,15,1.0,1,1.0,1,1.0,1
54,max_ml,20,40,2,3,0.05,0.95,0.8800539952600861,13,1.0,1,1.0,1,1.0,1
55,max_ml,20,40,2,3,0.05,0.95,0.9248395699380678,23,1.0,1,1.0,1,1.0,1
56,max_ml,20,40,2,3,0.05,0.95,0.9212453473477484,23,1.0,1,1.0,1,1.0,1
57,max_ml,20,40,2,3,0.05,0.95,0.948777355770341,10,1.0,1,1.0,1,1.0,1
58,max_ml,20,40,2,3,0.05,0.95,0.9413048558175396,24,1.0,1,1.0,1,1.0,1
59,max_ml,20,40,2,3,0.05,0.95,0.9387586658252116,33,0.0,0,1.0,1,1.0,1
60,max_ml,20,40,2,3,0.05,0.95,0.9378973788228616,20,1.0,1,0.0,0,1.0,1
61,max_ml,20,40,2,3,0.05,0.95,0.9306445597350018,47,0.0,0,0.0,0,1.0,1
62,max_ml,20,40,2,3,0.05,0.95,0.8784131710817398,24,1.0,1,1.0,1,1.0,1
63,max_ml,20,40,2,3,0.05,0.95,0.948590427361815,54,0.0,1,0.0,1,0.0,1
64,max_ml,20,40,2,3,0.05,0.95,0.926148810896202,19,1.0,1,1.0,1,1.0,1
65,max_ml,20,40,2,3,0.05,0.95,0.8768625059886347,11,1.0,1,1.0,1,1.0,1
66,max_ml,20,40,2,3,0.05,0.95,0.9078659773185556,15,1.0,1,1.0,1,1.0,1
67,max_ml,20,40,2,3,0.05,0.95,0.9160085336075082,33,0.0,0,1.0,1,1.0,1
68,max_ml,20,40,2,3,0.05,0.95,0.9389048241532016,3,1.0,1,1.0,1,1.0,1
69,max_ml,20,40,2,3,0.05,0.95,0.9356642250315856,32,1.0,1,1.0,1,1.0,1
70,max_ml,20,40,2,3,0.05,0.95,0.8674530185146695,13,1.0,1,1.0,1,1.0,1
71,max_ml,20,40,2,3,0.05,0.95,0.9143453064752728,12,1.0,1,1.0,1,1.0,1
72,max_ml,20,40,2,3,0.05,0.95,0.9337036053728336,21,1.0,1,1.0,1,1.0,1
73,max_ml,20,40,2,3,0.05,0.95,0.9474864527883796,18,1.0,1,1.0,1,1.0,1
74,max_ml,20,40,2,3,0.05,0.95,0.882033260033679,6,1.0,1,1.0,1,1.0,1
75,max_ml,20,40,2,3,0.05,0.95,0.9125744049430335,13,1.0,1,1.0,1,1.0,1
76,max_ml,20,40,2,3,0.05,0.95,0.9280973217500698,20,1.0,1,1.0,1,1.0,1
77,max_ml,20,40,2,3,0.05,0.95,0.919009120292552,9,1.0,1,1.0,1,1.0,1
78,max_ml,20,40,2,3,0.05,0.95,0.9496971800125404,30,0.0,0,1.0,1,1.0,1
79,max_ml,20,40,2,3,0.05,0.95,0.9387672892936018,14,1.0,1,1.0,1,1.0,1
80,max_ml,20,40,2,3,0.05,0.95,0.926775709012852,33,1.0,1,1.0,1,1.0,1
81,max_ml,20,40,2,3,0.05,0.95,0.8178649412120235,8,1.0,1,1.0,1,1.0,1
82,max_ml,20,40,2,3,0.05,0.95,0.890401654087143,12,1.0,1,1.0,1,1.0,1
83,max_ml,20,40,2,3,0.05,0.95,0.8083874824119128,9,1.0,1,1.0,1,1.0,1
84,max_ml,20,40,2,3,0.05,0.95,0.9081992458931278,11,1.0,1,1.0,1,1.0,1
85,max_ml,20,40,2,3,0.05,0.95,0.9251702281034634,13,1.0,1,1.0,1,1.0,1
86,max_ml,20,40,2,3,0.05,0.95,0.9280147604746536,23,0.0,0,1.0,1,1.0,1
87,max_ml,20,40,2,3,0.05,0.95,0.8358681981323403,16,0.0,0,1.0,1,1.0,1
88,max_ml,20,40,2,3,0.05,0.95,0.9491412802150426,25,1.0,1,1.0,1,1.0,1
89,max_ml,20,40,2,3,0.05,0.95,0.9196151661450503,13,1.0,1,1.0,1,1.0,1
90,max_ml,20,40,2,3,0.05,0.95,0.8866133841171139,13,1.0,1,1.0,1,1.0,1
91,max_ml,20,40,2,3,0.05,0.95,0.900259880931483,8,1.0,1,1.0,1,1.0,1
92,max_ml,20,40,2,3,0.05,0.95,0.875515167353557,4,1.0,1,1.0,1,1.0,1
93,max_ml,20,40,2,3,0.05,0.95,0.9191379773485888,57,0.0,0,1.0,1,1.0,1
94,max_ml,20,40,2,3,0.05,0.95,0.9354864689409328,36,0.0,1,0.0,1,0.0,1
95,max_ml,20,40,2,3,0.05,0.95,0.9315826766749852,82,0.0,1,0.0,1,0.0,1
96,max_ml,20,40,2,3,0.05,0.95,0.939164825053652,57,0.0,1,0.0,1,0.0,1
97,max_ml,20,40,2,3,0.05,0.95,0.9449189250207212,19,0.0,0,0.0,0,1.0,1
98,max_ml,20,40,2,3,0.05,0.95,0.8990568393810829,10,1.0,1,1.0,1,1.0,1
99,max_ml,20,40,2,3,0.05,0.95,0.9279507078657648,16,0.0,0,1.0,1,1.0,1
100,max_ml,20,40,2,3,0.05,0.95,0.9434800886454716,46,0.0,1,0.0,1,0.0,1
101,max_ml,20,40,2,3,0.05,0.95,0.9168302062102984,26,1.0,1,1.0,1,1.0,1
102,max_ml,20,40,2,3,0.05,0.95,0.9416142715895914,20,1.0,1,1.0,1,1.0,1
103,max_ml,20,40,2,3,0.05,0.95,0.8997127474310486,19,1.0,1,1.0,1,1.0,1
104,max_ml,20,40,2,3,0.05,0.95,0.9429178137697012,59,0.0,0,1.0,1,1.0,1
105,max_ml,20,40,2,3,0.05,0.95,0.9029679703288804,18,1.0,1,1.0,1,1.0,1
106,max_ml,20,40,2,3,0.05,0.95,0.89663770642973,11,1.0,1,1.0,1,1.0,1
107,max_ml,20,40,2,3,0.05,0.95,0.8661271773017915,9,1.0,1,1.0,1,1.0,1
108,max_ml,20,40,2,3,0.05,0.95,0.897807806636621,12,1.0,1,1.0,1,1.0,1
109,max_ml,20,40,2,3,0.05,0.95,0.8752792471265457,10,1.0,1,1.0,1,1.0,1
110,max_ml,20,40,2,3,0.05,0.95,0.9243389521956766,11,1.0,1,1.0,1,1.0,1
111,max_ml,20,40,2,3,0.05,0.95,0.9189106865102568,25,0.0,0,1.0,1,1.0,1
112,max_ml,20,40,2,3,0.05,0.95,0.8385894241935786,20,1.0,1,1.0,1,1.0,1
113,max_ml,20,40,2,3,0.05,0.95,0.9248297015087932,13,1.0,1,1.0,1,1.0,1
114,max_ml,20,40,2,3,0.05,0.95,0.9187198251217744,9,1.0,1,1.0,1,1.0,1
115,max_ml,20,40,2,3,0.05,0.95,0.8757954594330738,7,1.0,1,1.0,1,1.0,1
116,max_ml,20,40,2,3,0.05,0.95,0.8969793867037474,5,1.0,1,1.0,1,1.0,1
117,max_ml,20,40,2,3,0.05,0.95,0.92546861796531,57,0.0,1,0.0,1,0.0,1
118,max_ml,20,40,2,3,0.05,0.95,0.9479577133285202,15,1.0,1,1.0,1,1.0,1
119,max_ml,20,40,2,3,0.05,0.95,0.9167017109839412,8,1.0,1,1.0,1,1.0,1
120,max_ml,20,40,2,3,0.05,0.95,0.8926768267746962,9,1.0,1,1.0,1,1.0,1
121,max_ml,20,40,2,3,0.05,0.95,0.9022092946531072,13,1.0,1,1.0,1,1.0,1
122,max_ml,20,40,2,3,0.05,0.95,0.9237320875446108,11,1.0,1,1.0,1,1.0,1
123,max_ml,20,40,2,3,0.05,0.95,0.9217084826382614,6,1.0,1,1.0,1,1.0,1
124,max_ml,20,40,2,3,0.05,0.95,0.8986793660624415,10,1.0,1,1.0,1,1.0,1
125,max_ml,20,40,2,3,0.05,0.95,0.8031033469983895,14,1.0,1,1.0,1,1.0,1
126,max_ml,20,40,2,3,0.05,0.95,0.840223387445699,10,1.0,1,1.0,1,1.0,1
127,max_ml,20,40,2,3,0.05,0.95,0.9253462127337052,21,1.0,1,1.0,1,1.0,1
128,max_ml,20,40,2,3,0.05,0.95,0.8980626606281986,5,1.0,1,1.0,1,1.0,1
129,max_ml,20,40,2,3,0.05,0.95,0.9409081445006026,16,1.0,1,1.0,1,1.0,1
130,max_ml,20,40,2,3,0.05,0.95,0.8996895634720236,5,1.0,1,1.0,1,1.0,1
131,max_ml,20,40,2,3,0.05,0.95,0.9165167734360052,26,1.0,1,1.0,1,1.0,1
132,max_ml,20,40,2,3,0.05,0.95,0.9291626335475434,15,1.0,1,1.0,1,1.0,1
133,max_ml,20,40,2,3,0.05,0.95,0.9212080798919924,30,0.0,1,0.0,1,0.0,1
134,max_ml,20,40,2,3,0.05,0.95,0.9457989867071326,44,0.0,1,0.0,1,0.0,1
135,max_ml,20,40,2,3,0.05,0.95,0.907241630585424,16,1.0,1,1.0,1,1.0,1
136,max_ml,20,40,2,3,0.05,0.95,0.9291926349840792,17,1.0,1,1.0,1,1.0,1
137,max_ml,20,40,2,3,0.05,0.95,0.8218584815966675,15,1.0,1,1.0,1,1.0,1
138,max_ml,20,40,2,3,0.05,0.95,0.8952241833782116,13,1.0,1,1.0,1,1.0,1
139,max_ml,20,40,2,3,0.05,0.95,0.9203812964942564,7,1.0,1,1.0,1,1.0,1
140,max_ml,20,40,2,3,0.05,0.95,0.8932199206279848,18,1.0,1,1.0,1,1.0,1
141,max_ml,20,40,2,3,0.05,0.95,0.8931236092603364,28,0.0,1,0.0,1,0.0,1
142,max_ml,20,40,2,3,0.05,0.95,0.9391581829762148,30,0.0,1,0.0,1,0.0,1
143,max_ml,20,40,2,3,0.05,0.95,0.948133649769875,21,1.0,1,1.0,1,1.0,1
144,max_ml,20,40,2,3,0.05,0.95,0.9186830437310146,25,0.0,0,0.0,0,1.0,1
145,max_ml,20,40,2,3,0.05,0.95,0.9328262884096518,10,1.0,1,1.0,1,1.0,1
146,max_ml,20,40,2,3,0.05,0.95,0.9440204528363436,8,1.0,1,1.0,1,1.0,1
147,max_ml,20,40,2,3,0.05,0.95,0.9490850856092076,41,0.0,0,1.0,1,1.0,1
148,max_ml,20,40,2,3,0.05,0.95,0.9261382923908532,13,1.0,1,1.0,1,1.0,1
149,max_ml,20,40,2,3,0.05,0.95,0.9402910888392264,7,1.0,1,1.0,1,1.0,1
150,max_ml,20,40,2,3,0.05,0.95,0.7424429609273498,5,1.0,1,1.0,1,1.0,1
151,max_ml,20,40,2,3,0.05,0.95,0.8593364846560295,18,1.0,1,1.0,1,1.0,1
152,max_ml,20,40,2,3,0.05,0.95,0.8920069723039997,14,1.0,1,1.0,1,1.0,1
153,max_ml,20,40,2,3,0.05,0.95,0.918590017951096,15,1.0,1,1.0,1,1.0,1
154,max_ml,20,40,2,3,0.05,0.95,0.9116573024910964,14,1.0,1,1.0,1,1.0,1
155,max_ml,20,40,2,3,0.05,0.95,0.8759264364080441,12,1.0,1,1.0,1,1.0,1
156,max_ml,20,40,2,3,0.05,0.95,0.9081925989024116,15,1.0,1,1.0,1,1.0,1
157,max_ml,20,40,2,3,0.05,0.95,0.8984297871440782,9,1.0,1,1.0,1,1.0,1
158,max_ml,20,40,2,3,0.05,0.95,0.945016043928818,20,1.0,1,1.0,1,1.0,1
159,max_ml,20,40,2,3,0.05,0.95,0.8247212961510038,17,1.0,1,1.0,1,1.0,1
160,max_ml,20,40,2,3,0.05,0.95,0.9428496021898018,27,0.0,0,1.0,1,0.0,0
161,max_ml,20,40,2,3,0.05,0.95,0.9388493550445028,32,1.0,1,1.0,1,1.0,1
162,max_ml,20,40,2,3,0.05,0.95,0.8682592553402909,21,1.0,1,1.0,1,1.0,1
163,max_ml,20,40,2,3,0.05,0.95,0.9314505069953236,26,1.0,1,1.0,1,1.0,1
164,max_ml,20,40,2,3,0.05,0.95,0.9274259337026756,8,1.0,1,1.0,1,1.0,1
165,max_ml,20,40,2,3,0.05,0.95,0.8512852467873211,18,1.0,1,1.0,1,1.0,1
166,max_ml,20,40,2,3,0.05,0.95,0.7789057603534868,6,1.0,1,1.0,1,1.0,1
167,max_ml,20,40,2,3,0.05,0.95,0.8189607206880387,19,0.0,0,1.0,1,1.0,1
168,max_ml,20,40,2,3,0.05,0.95,0.8889801764189065,17,1.0,1,1.0,1,1.0,1
169,max_ml,20,40,2,3,0.05,0.95,0.8936623785735527,36,0.0,1,0.0,1,0.0,1
170,max_ml,20,40,2,3,0.05,0.95,0.9401115067242845,19,1.0,1,1.0,1,1.0,1
171,max_ml,20,40,2,3,0.05,0.95,0.92560846673429,9,1.0,1,1.0,1,1.0,1
172,max_ml,20,40,2,3,0.05,0.95,0.9399326625996244,22,0.0,0,1.0,1,1.0,1
173,max_ml,20,40,2,3,0.05,0.95,0.9237987942189612,17,1.0,1,1.0,1,1.0,1
174,max_ml,20,40,2,3,0.05,0.95,0.9474210343219476,22,0.0,1,0.0,1,0.0,1
175,max_ml,20,40,2,3,0.05,0.95,0.8339297416860371,8,1.0,1,1.0,1,1.0,1
176,max_ml,20,40,2,3,0.05,0.95,0.9051487406812492,27,0.0,0,0.0,0,1.0,1
177,max_ml,20,40,2,3,0.05,0.95,0.903461406174028,12,1.0,1,1.0,1,1.0,1
178,max_ml,20,40,2,3,0.05,0.95,0.9487149662037656,53,0.0,0,1.0,1,1.0,1
179,max_ml,20,40,2,3,0.05,0.95,0.939847206513237,8,1.0,1,1.0,1,1.0,1
180,max_ml,20,40,2,3,0.05,0.95,0.8946234875226177,8,1.0,1,1.0,1,1.0,1
181,max_ml,20,40,2,3,0.05,0.95,0.9056752965927536,15,1.0,1,1.0,1,1.0,1
182,max_ml,20,40,2,3,0.05,0.95,0.8354509682703376,6,1.0,1,1.0,1,1.0,1
183,max_ml,20,40,2,3,0.05,0.95,0.9323610037365034,13,1.0,1,1.0,1,1.0,1
184,max_ml,20,40,2,3,0.05,0.95,0.823926011726925,3,1.0,1,1.0,1,1.0,1
185,max_ml,20,40,2,3,0.05,0.95,0.941215888335421,42,0.0,1,0.0,1,0.0,1
186,max_ml,20,40,2,3,0.05,0.95,0.8397885637792813,7,1.0,1,1.0,1,1.0,1
187,max_ml,20,40,2,3,0.05,0.95,0.9407532417469928,9,1.0,1,1.0,1,1.0,1
188,max_ml,20,40,2,3,0.05,0.95,0.9306163905161272,8,1.0,1,1.0,1,1.0,1
189,max_ml,20,40,2,3,0.05,0.95,0.8785674145140363,29,1.0,1,1.0,1,1.0,1
190,max_ml,20,40,2,3,0.05,0.95,0.9457070852936672,22,0.0,0,1.0,1,0.0,0
191,max_ml,20,40,2,3,0.05,0.95,0.9125041187848988,17,1.0,1,1.0,1,1.0,1
192,max_ml,20,40,2,3,0.05,0.95,0.9388351149227644,22,1.0,1,1.0,1,1.0,1
193,max_ml,20,40,2,3,0.05,0.95,0.9396968151847908,14,1.0,1,1.0,1,1.0,1
194,max_ml,20,40,2,3,0.05,0.95,0.923600815621839,19,1.0,1,1.0,1,1.0,1
195,max_ml,20,40,2,3,0.05,0.95,0.9318483395360748,9,1.0,1,1.0,1,1.0,1
196,max_ml,20,40,2,3,0.05,0.95,0.8666300539201174,8,1.0,1,1.0,1,1.0,1
197,max_ml,20,40,2,3,0.05,0.95,0.7965213498228924,6,1.0,1,1.0,1,1.0,1
198,max_ml,20,40,2,3,0.05,0.95,0.9340207779071544,8,1.0,1,1.0,1,1.0,1
199,max_ml,20,40,2,3,0.05,0.95,0.9494891481757638,39,0.0,1,0.0,1,0.0,1
200,max_ml,20,40,2,3,0.05,0.95,0.9465455175034628,25,1.0,1,1.0,1,1.0,1
201,max_ml,20,40,2,3,0.05,0.95,0.91544881944614,15,1.0,1,1.0,1,0.0,0
202,max_ml,20,40,2,3,0.05,0.95,0.740601617849083,9,1.0,1,1.0,1,1.0,1
203,max_ml,20,40,2,3,0.05,0.95,0.9306083140432194,19,1.0,1,1.0,1,1.0,1
204,max_ml,20,40,2,3,0.05,0.95,0.8718835842090358,11,1.0,1,1.0,1,1.0,1
205,max_ml,20,40,2,3,0.05,0.95,0.8763762833947575,18,1.0,1,1.0,1,0.0,0
206,max_ml,20,40,2,3,0.05,0.95,0.9478136564335056,11,1.0,1,1.0,1,1.0,1
207,max_ml,20,40,2,3,0.05,0.95,0.9096829277699068,3,1.0,1,1.0,1,1.0,1
208,max_ml,20,40,2,3,0.05,0.95,0.922359450243847,5,1.0,1,1.0,1,1.0,1
209,max_ml,20,40,2,3,0.05,0.95,0.907019499014176,15,1.0,1,1.0,1,1.0,1
210,max_ml,20,40,2,3,0.05,0.95,0.9456889730867138,23,0.0,0,0.0,0,1.0,1
211,max_ml,20,40,2,3,0.05,0.95,0.9459643560928414,26,1.0,1,1.0,1,1.0,1
212,max_ml,20,40,2,3,0.05,0.95,0.944402193481506,26,0.0,1,0.0,1,0.0,1
213,max_ml,20,40,2,3,0.05,0.95,0.8170997290163452,7,1.0,1,1.0,1,1.0,1
214,max_ml,20,40,2,3,0.05,0.95,0.8522425793873388,9,1.0,1,1.0,1,1.0,1
215,max_ml,20,40,2,3,0.05,0.95,0.913422642485062,7,1.0,1,1.0,1,1.0,1
216,max_ml,20,40,2,3,0.05,0.95,0.891072902012296,40,0.0,0,1.0,1,1.0,1
217,max_ml,20,40,2,3,0.05,0.95,0.9155748717246516,17,1.0,1,1.0,1,1.0,1
218,max_ml,20,40,2,3,0.05,0.95,0.9196621046385826,15,1.0,1,1.0,1,1.0,1
219,max_ml,20,40,2,3,0.05,0.95,0.917198478704271,11,1.0,1,1.0,1,1.0,1
220,max_ml,20,40,2,3,0.05,0.95,0.9347052142052542,115,0.0,1,0.0,1,0.0,1
221,max_ml,20,40,2,3,0.05,0.95,0.9122518814444336,10,1.0,1,1.0,1,1.0,1
222,max_ml,20,40,2,3,0.05,0.95,0.932439086363569,6,1.0,1,1.0,1,1.0,1
223,max_ml,20,40,2,3,0.05,0.95,0.9171897091606218,7,1.0,1,1.0,1,1.0,1
224,max_ml,20,40,2,3,0.05,0.95,0.9391496808630776,35,1.0,1,1.0,1,1.0,1
225,max_ml,20,40,2,3,0.05,0.95,0.884037050045868,11,1.0,1,1.0,1,1.0,1
226,max_ml,20,40,2,3,0.05,0.95,0.8864133901429765,14,1.0,1,1.0,1,1.0,1
227,max_ml,20,40,2,3,0.05,0.95,0.864165158338005,8,1.0,1,1.0,1,1.0,1
228,max_ml,20,40,2,3,0.05,0.95,0.8844167128223626,11,1.0,1,1.0,1,1.0,1
229,max_ml,20,40,2,3,0.05,0.95,0.8905271088101291,29,1.0,1,1.0,1,1.0,1
230,max_ml,20,40,2,3,0.05,0.95,0.9408935288853068,44,0.0,1,0.0,1,0.0,1
231,max_ml,20,40,2,3,0.05,0.95,0.9429694721678644,13,1.0,1,1.0,1,1.0,1
232,max_ml,20,40,2,3,0.05,0.95,0.8074213026117583,4,1.0,1,1.0,1,1.0,1
233,max_ml,20,40,2,3,0.05,0.95,0.9185267369109242,25,0.0,0,1.0,1,1.0,1
234,max_ml,20,40,2,3,0.05,0.95,0.8733713932008568,14,1.0,1,1.0,1,1.0,1
235,max_ml,20,40,2,3,0.05,0.95,0.9145144806746182,17,0.0,0,1.0,1,1.0,1
236,max_ml,20,40,2,3,0.05,0.95,0.9005967137892933,11,1.0,1,1.0,1,1.0,1
237,max_ml,20,40,2,3,0.05,0.95,0.9469842795022764,15,1.0,1,1.0,1,1.0,1
238,max_ml,20,40,2,3,0.05,0.95,0.7644596520976775,4,1.0,1,1.0,1,1.0,1
239,max_ml,20,40,2,3,0.05,0.95,0.932754106381991,53,0.0,1,0.0,1,0.0,1
240,max_ml,20,40,2,3,0.05,0.95,0.9335088277283964,32,0.0,0,0.0,0,1.0,1
241,max_ml,20,40,2,3,0.05,0.95,0.9456807780736318,48,1.0,1,1.0,1,1.0,1
242,max_ml,20,40,2,3,0.05,0.95,0.9441952504347734,21,1.0,1,1.0,1,1.0,1
243,max_ml,20,40,2,3,0.05,0.95,0.91634952124986,10,1.0,1,1.0,1,1.0,1
244,max_ml,20,40,2,3,0.05,0.95,0.9246340894214712,17,1.0,1,1.0,1,1.0,1
245,max_ml,20,40,2,3,0.05,0.95,0.823872761190429,7,1.0,1,1.0,1,1.0,1
246,max_ml,20,40,2,3,0.05,0.95,0.8988707183864489,38,0.0,0,0.0,0,1.0,1
247,max_ml,20,40,2,3,0.05,0.95,0.9171134097847796,8,1.0,1,1.0,1,1.0,1
248,max_ml,20,40,2,3,0.05,0.95,0.9256032716342468,10,1.0,1,1.0,1,1.0,1
249,max_ml,20,40,2,3,0.05,0.95,0.9404400100590912,61,0.0,0,1.0,1,0.0,0
250,max_ml,20,40,2,3,0.05,0.95,0.9020158623813904,11,1.0,1,1.0,1,1.0,1
251,max_ml,20,40,2,3,0.05,0.95,0.9370789467485848,17,1.0,1,1.0,1,1.0,1
252,max_ml,20,40,2,3,0.05,0.95,0.9449906893951846,8,1.0,1,1.0,1,1.0,1
253,max_ml,20,40,2,3,0.05,0.95,0.9395161427083224,22,0.0,0,1.0,1,1.0,1
254,max_ml,20,40,2,3,0.05,0.95,0.9151350449764648,31,0.0,1,0.0,1,0.0,1
255,max_ml,20,40,2,3,0.05,0.95,0.9343173986319409,5,1.0,1,1.0,1,1.0,1
256,max_ml,20,40,2,3,0.05,0.95,0.933488629234235,21,1.0,1,1.0,1,1.0,1
257,max_ml,20,40,2,3,0.05,0.95,0.9254571334232756,21,1.0,1,1.0,1,1.0,1
258,max_ml,20,40,2,3,0.05,0.95,0.9391425718579072,33,1.0,1,1.0,1,1.0,1
259,max_ml,20,40,2,3,0.05,0.95,0.9487793129522344,37,0.0,0,1.0,1,1.0,1
260,max_ml,20,40,2,3,0.05,0.95,0.8454533348592744,29,1.0,1,1.0,1,1.0,1
261,max_ml,20,40,2,3,0.05,0.95,0.9079926787473506,8,1.0,1,1.0,1,1.0,1
262,max_ml,20,40,2,3,0.05,0.95,0.9464311185297484,36,0.0,0,0.0,0,1.0,1
263,max_ml,20,40,2,3,0.05,0.95,0.932357510960683,56,0.0,1,0.0,1,0.0,1
264,max_ml,20,40,2,3,0.05,0.95,0.9291067366289104,27,1.0,1,0.0,0,0.0,0
265,max_ml,20,40,2,3,0.05,0.95,0.9300106068004068,36,1.0,1,1.0,1,1.0,1
266,max_ml,20,40,2,3,0.05,0.95,0.933344172482952,21,1.0,1,1.0,1,1.0,1
267,max_ml,20,40,2,3,0.05,0.95,0.8719953084713273,17,1.0,1,1.0,1,1.0,1
268,max_ml,20,40,2,3,0.05,0.95,0.8856637085546404,16,0.0,1,0.0,1,0.0,1
269,max_ml,20,40,2,3,0.05,0.95,0.9269298320679282,9,1.0,1,1.0,1,1.0,1
270,max_ml,20,40,2,3,0.05,0.95,0.8930145962717078,12,1.0,1,1.0,1,1.0,1
271,max_ml,20,40,2,3,0.05,0.95,0.9331420586193002,19,1.0,1,1.0,1,1.0,1
272,max_ml,20,40,2,3,0.05,0.95,0.8848019439652315,19,1.0,1,1.0,1,1.0,1
273,max_ml,20,40,2,3,0.05,0.95,0.9358424053539048,20,1.0,1,1.0,1,1.0,1
274,max_ml,20,40,2,3,0.05,0.95,0.9305484768316196,21,1.0,1,1.0,1,1.0,1
275,max_ml,20,40,2,3,0.05,0.95,0.862212112653657,4,1.0,1,1.0,1,1.0,1
276,max_ml,20,40,2,3,0.05,0.95,0.9426622058323508,21,1.0,1,1.0,1,1.0,1
277,max_ml,20,40,2,3,0.05,0.95,0.8965616710231564,13,1.0,1,1.0,1,1.0,1
278,max_ml,20,40,2,3,0.05,0.95,0.947440642095404,87,0.0,1,0.0,1,0.0,1
279,max_ml,20,40,2,3,0.05,0.95,0.9367022938633122,26,0.0,1,0.0,1,0.0,1
280,max_ml,20,40,2,3,0.05,0.95,0.9489657652777668,14,1.0,1,1.0,1,1.0,1
281,max_ml,20,40,2,3,0.05,0.95,0.9461447332609676,10,1.0,1,1.0,1,1.0,1
282,max_ml,20,40,2,3,0.05,0.95,0.9293464418222248,9,1.0,1,1.0,1,1.0,1
283,max_ml,20,40,2,3,0.05,0.95,0.944564557450905,13,1.0,1,1.0,1,1.0,1
284,max_ml,20,40,2,3,0.05,0.95,0.9146246300233886,11,1.0,1,1.0,1,1.0,1
285,max_ml,20,40,2,3,0.05,0.95,0.8701347715404738,18,0.0,0,1.0,1,1.0,1
286,max_ml,20,40,2,3,0.05,0.95,0.938450009043605,32,1.0,1,1.0,1,1.0,1
287,max_ml,20,40,2,3,0.05,0.95,0.9271210172817628,30,1.0,1,1.0,1,1.0,1
288,max_ml,20,40,2,3,0.05,0.95,0.9096288180917808,6,1.0,1,1.0,1,1.0,1
289,max_ml,20,40,2,3,0.05,0.95,0.8683807604966931,8,1.0,1,1.0,1,1.0,1
290,max_ml,20,40,2,3,0.05,0.95,0.9005756038099527,3,1.0,1,1.0,1,1.0,1
291,max_ml,20,40,2,3,0.05,0.95,0.9255787077229816,30,0.0,0,1.0,1,1.0,1
292,max_ml,20,40,2,3,0.05,0.95,0.9391459905600384,41,0.0,0,0.0,0,1.0,1
293,max_ml,20,40,2,3,0.05,0.95,0.9241258052896032,9,1.0,1,1.0,1,1.0,1
294,max_ml,20,40,2,3,0.05,0.95,0.9256949942513152,8,1.0,1,1.0,1,1.0,1
295,max_ml,20,40,2,3,0.05,0.95,0.9159095876461576,33,0.0,1,0.0,1,0.0,1
296,max_ml,20,40,2,3,0.05,0.95,0.9282950141641872,15,1.0,1,1.0,1,1.0,1
297,max_ml,20,40,2,3,0.05,0.95,0.9337185535229386,17,1.0,1,1.0,1,1.0,1
298,max_ml,20,40,2,3,0.05,0.95,0.9057582017823832,10,1.0,1,1.0,1,1.0,1
299,max_ml,20,40,2,3,0.05,0.95,0.9209599969437888,19,1.0,1,1.0,1,1.0,1
300,max_ml,20,40,2,3,0.05,0.95,0.9273104565188814,13,1.0,1,1.0,1,1.0,1
301,max_ml,20,40,2,3,0.05,0.95,0.9321480013190347,8,1.0,1,1.0,1,1.0,1
302,max_ml,20,40,2,3,0.05,0.95,0.779605349339052,13,1.0,1,1.0,1,1.0,1
303,max_ml,20,40,2,3,0.05,0.95,0.9459291500984636,21,1.0,1,1.0,1,1.0,1
304,max_ml,20,40,2,3,0.05,0.95,0.9278416453448214,11,1.0,1,1.0,1,1.0,1
305,max_ml,20,40,2,3,0.05,0.95,0.8937926466597383,28,1.0,1,1.0,1,1.0,1
306,max_ml,20,40,2,3,0.05,0.95,0.9327441031443,18,1.0,1,1.0,1,1.0,1
307,max_ml,20,40,2,3,0.05,0.95,0.924163615675311,70,0.0,1,0.0,1,0.0,1
308,max_ml,20,40,2,3,0.05,0.95,0.9320983512334996,29,0.0,0,1.0,1,0.0,0
309,max_ml,20,40,2,3,0.05,0.95,0.9400002226106136,13,1.0,1,1.0,1,1.0,1
310,max_ml,20,40,2,3,0.05,0.95,0.9389426930083372,47,0.0,1,0.0,1,0.0,1
311,max_ml,20,40,2,3,0.05,0.95,0.8546496791536649,6,1.0,1,1.0,1,1.0,1
312,max_ml,20,40,2,3,0.05,0.95,0.914586423891723,13,1.0,1,1.0,1,1.0,1
313,max_ml,20,40,2,3,0.05,0.95,0.9300258394757166,11,1.0,1,1.0,1,1.0,1
314,max_ml,20,40,2,3,0.05,0.95,0.9107368714407242,8,1.0,1,1.0,1,1.0,1
315,max_ml,20,40,2,3,0.05,0.95,0.9483569721417586,11,1.0,1,1.0,1,1.0,1
316,max_ml,20,40,2,3,0.05,0.95,0.9089787064900822,12,1.0,1,1.0,1,1.0,1
317,max_ml,20,40,2,3,0.05,0.95,0.9265521277843636,19,1.0,1,1.0,1,1.0,1
318,max_ml,20,40,2,3,0.05,0.95,0.8562000694092765,13,1.0,1,1.0,1,1.0,1
319,max_ml,20,40,2,3,0.05,0.95,0.946847387060066,32,0.0,0,1.0,1,0.0,0
320,max_ml,20,40,2,3,0.05,0.95,0.8649398281212443,11,1.0,1,1.0,1,1.0,1
321,max_ml,20,40,2,3,0.05,0.95,0.9452973015516244,7,1.0,1,1.0,1,1.0,1
322,max_ml,20,40,2,3,0.05,0.95,0.9317493615121742,9,1.0,1,1.0,1,1.0,1
323,max_ml,20,40,2,3,0.05,0.95,0.9340352613987472,12,1.0,1,1.0,1,1.0,1
324,max_ml,20,40,2,3,0.05,0.95,0.8023166833768544,9,1.0,1,1.0,1,1.0,1
325,max_ml,20,40,2,3,0.05,0.95,0.8632280980100948,9,1.0,1,1.0,1,1.0,1
326,max_ml,20,40,2,3,0.05,0.95,0.9456191953391926,25,1.0,1,1.0,1,0.0,0
327,max_ml,20,40,2,3,0.05,0.95,0.9392485864934274,20,1.0,1,1.0,1,1.0,1
328,max_ml,20,40,2,3,0.05,0.95,0.9181455385556848,7,1.0,1,1.0,1,1.0,1
329,max_ml,20,40,2,3,0.05,0.95,0.8966558182937575,13,1.0,1,1.0,1,1.0,1
330,max_ml,20,40,2,3,0.05,0.95,0.9156433933626912,6,1.0,1,1.0,1,1.0,1
331,max_ml,20,40,2,3,0.05,0.95,0.8933901939293944,4,1.0,1,1.0,1,1.0,1
332,max_ml,20,40,2,3,0.05,0.95,0.9272826851612432,5,1.0,1,1.0,1,1.0,1
333,max_ml,20,40,2,3,0.05,0.95,0.9490236487979784,33,0.0,1,0.0,1,0.0,1
334,max_ml,20,40,2,3,0.05,0.95,0.8496866240615665,11,1.0,1,1.0,1,1.0,1
335,max_ml,20,40,2,3,0.05,0.95,0.9081401092510816,24,1.0,1,1.0,1,1.0,1
336,max_ml,20,40,2,3,0.05,0.95,0.8714478902060817,14,1.0,1,1.0,1,1.0,1
337,max_ml,20,40,2,3,0.05,0.95,0.9444711277393292,18,1.0,1,1.0,1,1.0,1
338,max_ml,20,40,2,3,0.05,0.95,0.8682192791777679,5,1.0,1,1.0,1,1.0,1
339,max_ml,20,40,2,3,0.05,0.95,0.9342247727188796,35,0.0,0,1.0,1,1.0,1
340,max_ml,20,40,2,3,0.05,0.95,0.9382385902642428,5,1.0,1,1.0,1,1.0,1
341,max_ml,20,40,2,3,0.05,0.95,0.9140642461044852,24,1.0,1,1.0,1,1.0,1
342,max_ml,20,40,2,3,0.05,0.95,0.9190600385459434,34,0.0,1,0.0,1,0.0,1
343,max_ml,20,40,2,3,0.05,0.95,0.9458488850205552,15,1.0,1,1.0,1,1.0,1
344,max_ml,20,40,2,3,0.05,0.95,0.9436905405503556,36,0.0,1,0.0,1,0.0,1
345,max_ml,20,40,2,3,0.05,0.95,0.9248002692119854,15,1.0,1,1.0,1,1.0,1
346,max_ml,20,40,2,3,0.05,0.95,0.93661675850155,8,1.0,1,1.0,1,1.0,1
347,max_ml,20,40,2,3,0.05,0.95,0.9279380388854596,30,1.0,1,1.0,1,1.0,1
348,max_ml,20,40,2,3,0.05,0.95,0.9250312216918156,32,1.0,1,1.0,1,1.0,1
349,max_ml,20,40,2,3,0.05,0.95,0.8846108396614241,12,1.0,1,1.0,1,1.0,1
350,max_ml,20,40,2,3,0.05,0.95,0.8073293233235489,9,1.0,1,1.0,1,1.0,1
351,max_ml,20,40,2,3,0.05,0.95,0.9488932180204612,45,0.0,0,1.0,1,0.0,0
352,max_ml,20,40,2,3,0.05,0.95,0.885710102785432,24,1.0,1,1.0,1,1.0,1
353,max_ml,20,40,2,3,0.05,0.95,0.9167643192015764,10,1.0,1,1.0,1,1.0,1
354,max_ml,20,40,2,3,0.05,0.95,0.9482464473959472,19,1.0,1,1.0,1,0.0,0
355,max_ml,20,40,2,3,0.05,0.95,0.8589454775712068,9,1.0,1,1.0,1,1.0,1
356,max_ml,20,40,2,3,0.05,0.95,0.930073292344586,35,0.0,1,0.0,1,0.0,1
357,max_ml,20,40,2,3,0.05,0.95,0.9336547336563288,19,1.0,1,1.0,1,1.0,1
358,max_ml,20,40,2,3,0.05,0.95,0.9351710450126312,13,1.0,1,1.0,1,1.0,1
359,max_ml,20,40,2,3,0.05,0.95,0.940491565717936,8,1.0,1,1.0,1,1.0,1
360,max_ml,20,40,2,3,0.05,0.95,0.945091178954222,18,1.0,1,1.0,1,1.0,1
361,max_ml,20,40,2,3,0.05,0.95,0.9220432593438176,31,0.0,0,1.0,1,1.0,1
362,max_ml,20,40,2,3,0.05,0.95,0.9300485120846442,19,1.0,1,1.0,1,1.0,1
363,max_ml,20,40,2,3,0.05,0.95,0.8900522172704627,4,1.0,1,1.0,1,1.0,1
364,max_ml,20,40,2,3,0.05,0.95,0.923661252602626,11,1.0,1,1.0,1,1.0,1
365,max_ml,20,40,2,3,0.05,0.95,0.9467528486745864,10,1.0,1,1.0,1,1.0,1
366,max_ml,20,40,2,3,0.05,0.95,0.94179064489313,43,0.0,0,0.0,0,1.0,1
367,max_ml,20,40,2,3,0.05,0.95,0.904083588000548,13,1.0,1,1.0,1,1.0,1
368,max_ml,20,40,2,3,0.05,0.95,0.9239750962287564,20,0.0,0,1.0,1,0.0,0
369,max_ml,20,40,2,3,0.05,0.95,0.9419582545660528,24,1.0,1,1.0,1,1.0,1
370,max_ml,20,40,2,3,0.05,0.95,0.9314720853488314,25,1.0,1,1.0,1,1.0,1
371,max_ml,20,40,2,3,0.05,0.95,0.940966635710609,17,1.0,1,1.0,1,1.0,1
372,max_ml,20,40,2,3,0.05,0.95,0.8866351061970333,25,0.0,1,0.0,1,0.0,1
373,max_ml,20,40,2,3,0.05,0.95,0.9461339495753172,23,0.0,0,1.0,1,1.0,1
374,max_ml,20,40,2,3,0.05,0.95,0.9410667361065445,29,1.0,1,1.0,1,1.0,1
375,max_ml,20,40,2,3,0.05,0.95,0.9385182119912232,18,1.0,1,1.0,1,1.0,1
376,max_ml,20,40,2,3,0.05,0.95,0.8241294536006564,8,1.0,1,1.0,1,1.0,1
377,max_ml,20,40,2,3,0.05,0.95,0.9234408206848972,41,0.0,1,0.0,1,0.0,1
378,max_ml,20,40,2,3,0.05,0.95,0.9122543222337562,25,1.0,1,1.0,1,1.0,1
379,max_ml,20,40,2,3,0.05,0.95,0.874828303923832,25,1.0,1,1.0,1,1.0,1
380,max_ml,20,40,2,3,0.05,0.95,0.8434083238723518,5,1.0,1,1.0,1,1.0,1
381,max_ml,20,40,2,3,0.05,0.95,0.9391891792052808,25,1.0,1,1.0,1,1.0,1
382,max_ml,20,40,2,3,0.05,0.95,0.9110141758701849,9,1.0,1,1.0,1,1.0,1
383,max_ml,20,40,2,3,0.05,0.95,0.9236022062455468,14,1.0,1,1.0,1,1.0,1
384,max_ml,20,40,2,3,0.05,0.95,0.9305644042795612,10,1.0,1,1.0,1,1.0,1
385,max_ml,20,40,2,3,0.05,0.95,0.9165113085509956,7,1.0,1,1.0,1,1.0,1
386,max_ml,20,40,2,3,0.05,0.95,0.933396196054846,14,1.0,1,1.0,1,1.0,1
387,max_ml,20,40,2,3,0.05,0.95,0.8144465374943296,7,1.0,1,1.0,1,1.0,1
388,max_ml,20,40,2,3,0.05,0.95,0.8457209197843598,7,1.0,1,1.0,1,1.0,1
389,max_ml,20,40,2,3,0.05,0.95,0.9373353847522706,27,1.0,1,1.0,1,1.0,1
390,max_ml,20,40,2,3,0.05,0.95,0.904760512962166,8,1.0,1,1.0,1,1.0,1
391,max_ml,20,40,2,3,0.05,0.95,0.9337466841735133,24,0.0,1,0.0,1,0.0,1
392,max_ml,20,40,2,3,0.05,0.95,0.9236109040880928,18,1.0,1,1.0,1,1.0,1
393,max_ml,20,40,2,3,0.05,0.95,0.9371072135011542,16,1.0,1,1.0,1,1.0,1
394,max_ml,20,40,2,3,0.05,0.95,0.850787464853881,7,1.0,1,1.0,1,1.0,1
395,max_ml,20,40,2,3,0.05,0.95,0.9254444273030052,17,1.0,1,1.0,1,1.0,1
396,max_ml,20,40,2,3,0.05,0.95,0.9169225933879128,23,1.0,1,1.0,1,1.0,1
397,max_ml,20,40,2,3,0.05,0.95,0.9391365704755864,20,1.0,1,1.0,1,1.0,1
398,max_ml,20,40,2,3,0.05,0.95,0.9375486720310212,12,1.0,1,1.0,1,1.0,1
399,max_ml,20,40,2,3,0.05,0.95,0.9280467862793206,9,1.0,1,1.0,1,1.0,1
400,max_ml,20,40,2,3,0.05,0.95,0.9349486950001514,26,1.0,1,1.0,1,1.0,1
401,max_ml,20,40,2,3,0.05,0.95,0.9123742734802396,5,1.0,1,1.0,1,1.0,1
402,max_ml,20,40,2,3,0.05,0.95,0.7612959245186514,5,1.0,1,1.0,1,1.0,1
403,max_ml,20,40,2,3,0.05,0.95,0.931872126522427,9,1.0,1,1.0,1,1.0,1
404,max_ml,20,40,2,3,0.05,0.95,0.9143166829801536,13,1.0,1,1.0,1,1.0,1
405,max_ml,20,40,2,3,0.05,0.95,0.9321151863733708,13,1.0,1,1.0,1,1.0,1
406,max_ml,20,40,2,3,0.05,0.95,0.9268194927412076,15,1.0,1,1.0,1,1.0,1
407,max_ml,20,40,2,3,0.05,0.95,0.9073344233083224,25,1.0,1,1.0,1,1.0,1
408,max_ml,20,40,2,3,0.05,0.95,0.9217759983155016,57,0.0,1,0.0,1,0.0,1
409,max_ml,20,40,2,3,0.05,0.95,0.948744001672838,8,1.0,1,1.0,1,1.0,1
410,max_ml,20,40,2,3,0.05,0.95,0.9392820329739824,25,1.0,1,1.0,1,1.0,1
411,max_ml,20,40,2,3,0.05,0.95,0.9475838561436696,11,1.0,1,1.0,1,1.0,1
412,max_ml,20,40,2,3,0.05,0.95,0.9380555593677692,10,1.0,1,0.0,0,0.0,0
413,max_ml,20,40,2,3,0.05,0.95,0.946456102975428,20,1.0,1,1.0,1,1.0,1
414,max_ml,20,40,2,3,0.05,0.95,0.9475025190310448,17,0.0,1,0.0,1,0.0,1
415,max_ml,20,40,2,3,0.05,0.95,0.8994118984941463,9,1.0,1,1.0,1,1.0,1
416,max_ml,20,40,2,3,0.05,0.95,0.9385437022188436,13,1.0,1,1.0,1,1.0,1
417,max_ml,20,40,2,3,0.05,0.95,0.8962293010589671,34,1.0,1,1.0,1,1.0,1
418,max_ml,20,40,2,3,0.05,0.95,0.9169077638373936,4,1.0,1,1.0,1,1.0,1
419,max_ml,20,40,2,3,0.05,0.95,0.8945977921711371,4,1.0,1,1.0,1,1.0,1
420,max_ml,20,40,2,3,0.05,0.95,0.9066319786307292,13,1.0,1,1.0,1,1.0,1
421,max_ml,20,40,2,3,0.05,0.95,0.9056250121692708,6,1.0,1,1.0,1,1.0,1
422,max_ml,20,40,2,3,0.05,0.95,0.8558342578916561,7,1.0,1,1.0,1,1.0,1
423,max_ml,20,40,2,3,0.05,0.95,0.944231702712326,47,0.0,0,1.0,1,1.0,1
424,max_ml,20,40,2,3,0.05,0.95,0.9345835896732057,27,1.0,1,1.0,1,1.0,1
425,max_ml,20,40,2,3,0.05,0.95,0.8901911909831732,12,1.0,1,1.0,1,1.0,1
426,max_ml,20,40,2,3,0.05,0.95,0.8742146947907388,11,1.0,1,1.0,1,1.0,1
427,max_ml,20,40,2,3,0.05,0.95,0.8852756470450248,5,1.0,1,1.0,1,1.0,1
428,max_ml,20,40,2,3,0.05,0.95,0.9063919449040232,20,1.0,1,1.0,1,1.0,1
429,max_ml,20,40,2,3,0.05,0.95,0.8769467150977576,21,1.0,1,1.0,1,1.0,1
430,max_ml,20,40,2,3,0.05,0.95,0.8601252780681837,18,1.0,1,1.0,1,1.0,1
431,max_ml,20,40,2,3,0.05,0.95,0.8359314303393709,7,1.0,1,1.0,1,1.0,1
432,max_ml,20,40,2,3,0.05,0.95,0.904641682089166,13,1.0,1,1.0,1,1.0,1
433,max_ml,20,40,2,3,0.05,0.95,0.8327684635423591,7,1.0,1,1.0,1,1.0,1
434,max_ml,20,40,2,3,0.05,0.95,0.928660175932618,11,1.0,1,1.0,1,1.0,1
435,max_ml,20,40,2,3,0.05,0.95,0.943439683801854,70,0.0,1,0.0,1,0.0,1
436,max_ml,20,40,2,3,0.05,0.95,0.926819503413863,22,1.0,1,1.0,1,1.0,1
437,max_ml,20,40,2,3,0.05,0.95,0.942990175137864,92,0.0,1,0.0,1,0.0,1
438,max_ml,20,40,2,3,0.05,0.95,0.8711344243476851,15,1.0,1,1.0,1,1.0,1
439,max_ml,20,40,2,3,0.05,0.95,0.9297150566333134,8,1.0,1,1.0,1,1.0,1
440,max_ml,20,40,2,3,0.05,0.95,0.9321056738317196,39,0.0,1,0.0,1,0.0,1
441,max_ml,20,40,2,3,0.05,0.95,0.8137514814925247,3,1.0,1,1.0,1,1.0,1
442,max_ml,20,40,2,3,0.05,0.95,0.9448968182010616,19,1.0,1,1.0,1,1.0,1
443,max_ml,20,40,2,3,0.05,0.95,0.9003085040739367,10,1.0,1,1.0,1,1.0,1
444,max_ml,20,40,2,3,0.05,0.95,0.9449312550378852,19,1.0,1,1.0,1,1.0,1
445,max_ml,20,40,2,3,0.05,0.95,0.9260819812874272,12,1.0,1,1.0,1,1.0,1
446,max_ml,20,40,2,3,0.05,0.95,0.9406046665134444,21,1.0,1,1.0,1,1.0,1
447,max_ml,20,40,2,3,0.05,0.95,0.8630861592498857,9,1.0,1,1.0,1,1.0,1
448,max_ml,20,40,2,3,0.05,0.95,0.9441284571438644,6,1.0,1,1.0,1,1.0,1
449,max_ml,20,40,2,3,0.05,0.95,0.7201292762815357,8,1.0,1,1.0,1,1.0,1
450,max_ml,20,40,2,3,0.05,0.95,0.8663932503564933,20,1.0,1,1.0,1,1.0,1
451,max_ml,20,40,2,3,0.05,0.95,0.9482623745325396,12,1.0,1,1.0,1,1.0,1
452,max_ml,20,40,2,3,0.05,0.95,0.851985040635508,8,1.0,1,1.0,1,1.0,1
453,max_ml,20,40,2,3,0.05,0.95,0.8843859962741767,13,1.0,1,1.0,1,1.0,1
454,max_ml,20,40,2,3,0.05,0.95,0.8901535642758418,10,1.0,1,1.0,1,1.0,1
455,max_ml,20,40,2,3,0.05,0.95,0.878342226387468,9,1.0,1,1.0,1,1.0,1
456,max_ml,20,40,2,3,0.05,0.95,0.8107803633912299,8,1.0,1,1.0,1,1.0,1
457,max_ml,20,40,2,3,0.05,0.95,0.9285455829802906,21,1.0,1,1.0,1,1.0,1
458,max_ml,20,40,2,3,0.05,0.95,0.928110366434629,22,1.0,1,1.0,1,1.0,1
459,max_ml,20,40,2,3,0.05,0.95,0.9290542434903132,5,1.0,1,1.0,1,1.0,1
460,max_ml,20,40,2,3,0.05,0.95,0.9081446932916926,13,1.0,1,1.0,1,1.0,1
461,max_ml,20,40,2,3,0.05,0.95,0.9316953157203672,26,1.0,1,1.0,1,1.0,1
462,max_ml,20,40,2,3,0.05,0.95,0.918395273529058,13,1.0,1,1.0,1,1.0,1
463,max_ml,20,40,2,3,0.05,0.95,0.8339678412522472,16,1.0,1,1.0,1,1.0,1
464,max_ml,20,40,2,3,0.05,0.95,0.770271635508389,10,1.0,1,1.0,1,1.0,1
465,max_ml,20,40,2,3,0.05,0.95,0.8833864231448076,30,0.0,1,0.0,1,0.0,1
466,max_ml,20,40,2,3,0.05,0.95,0.8765290021101462,14,1.0,1,1.0,1,1.0,1
467,max_ml,20,40,2,3,0.05,0.95,0.9239948862726628,10,1.0,1,1.0,1,1.0,1
468,max_ml,20,40,2,3,0.05,0.95,0.935979196224955,7,1.0,1,1.0,1,1.0,1
469,max_ml,20,40,2,3,0.05,0.95,0.9410724511349782,15,1.0,1,1.0,1,1.0,1
470,max_ml,20,40,2,3,0.05,0.95,0.9014330765437634,36,0.0,1,0.0,1,0.0,1
471,max_ml,20,40,2,3,0.05,0.95,0.8400171208944066,9,1.0,1,1.0,1,1.0,1
472,max_ml,20,40,2,3,0.05,0.95,0.9450583596080916,29,0.0,1,0.0,1,0.0,1
473,max_ml,20,40,2,3,0.05,0.95,0.9061786069388958,17,1.0,1,1.0,1,1.0,1
474,max_ml,20,40,2,3,0.05,0.95,0.904274280897944,10,1.0,1,1.0,1,1.0,1
475,max_ml,20,40,2,3,0.05,0.95,0.8907530011434286,9,1.0,1,1.0,1,1.0,1
476,max_ml,20,40,2,3,0.05,0.95,0.9137375355801188,19,0.0,1,0.0,1,0.0,1
477,max_ml,20,40,2,3,0.05,0.95,0.8795363175147622,11,1.0,1,1.0,1,1.0,1
478,max_ml,20,40,2,3,0.05,0.95,0.8706312853268856,6,1.0,1,1.0,1,1.0,1
479,max_ml,20,40,2,3,0.05,0.95,0.9372386920838948,17,0.0,0,1.0,1,0.0,0
480,max_ml,20,40,2,3,0.05,0.95,0.8201506791802825,5,1.0,1,1.0,1,1.0,1
481,max_ml,20,40,2,3,0.05,0.95,0.7693970068069926,15,1.0,1,1.0,1,1.0,1
482,max_ml,20,40,2,3,0.05,0.95,0.9402333803219396,59,0.0,0,0.0,0,1.0,1
483,max_ml,20,40,2,3,0.05,0.95,0.9458819497037236,37,0.0,1,0.0,1,0.0,1
484,max_ml,20,40,2,3,0.05,0.95,0.8978224763259017,39,1.0,1,1.0,1,1.0,1
485,max_ml,20,40,2,3,0.05,0.95,0.942772299402578,9,1.0,1,1.0,1,1.0,1
486,max_ml,20,40,2,3,0.05,0.95,0.923465385168446,21,1.0,1,1.0,1,1.0,1
487,max_ml,20,40,2,3,0.05,0.95,0.902746574195476,15,1.0,1,1.0,1,1.0,1
488,max_ml,20,40,2,3,0.05,0.95,0.9219482362722718,14,1.0,1,1.0,1,1.0,1
489,max_ml,20,40,2,3,0.05,0.95,0.8640162661120839,11,1.0,1,1.0,1,1.0,1
490,max_ml,20,40,2,3,0.05,0.95,0.8963564395986848,20,1.0,1,1.0,1,1.0,1
491,max_ml,20,40,2,3,0.05,0.95,0.847830962924242,14,1.0,1,1.0,1,1.0,1
492,max_ml,20,40,2,3,0.05,0.95,0.8752337537301635,25,1.0,1,1.0,1,1.0,1
493,max_ml,20,40,2,3,0.05,0.95,0.9337469753789372,10,1.0,1,1.0,1,1.0,1
494,max_ml,20,40,2,3,0.05,0.95,0.9330396552646584,22,1.0,1,1.0,1,1.0,1
495,max_ml,20,40,2,3,0.05,0.95,0.9430978105146096,40,0.0,1,0.0,1,0.0,1
496,max_ml,20,40,2,3,0.05,0.95,0.8696044914112439,23,1.0,1,1.0,1,1.0,1
497,max_ml,20,40,2,3,0.05,0.95,0.9417171028382704,7,1.0,1,1.0,1,1.0,1
498,max_ml,20,40,2,3,0.05,0.95,0.9307939162198436,17,1.0,1,1.0,1,1.0,1
499,max_ml,20,40,2,3,0.05,0.95,0.9396161200167324,19,1.0,1,1.0,1,1.0,1
500,max_ml,20,40,2,3,0.05,0.95,0.8937195945893598,9,1.0,1,1.0,1,1.0,1
501,max_ml,20,40,2,3,0.05,0.95,0.86925627109861,8,1.0,1,1.0,1,1.0,1
502,max_ml,20,40,2,3,0.05,0.95,0.9309493816680442,40,0.0,0,1.0,1,0.0,0
503,max_ml,20,40,2,3,0.05,0.95,0.9426331296187552,35,0.0,1,0.0,1,0.0,1
504,max_ml,20,40,2,3,0.05,0.95,0.9270218427292228,17,1.0,1,1.0,1,1.0,1
505,max_ml,20,40,2,3,0.05,0.95,0.9378649292678108,30,0.0,1,0.0,1,0.0,1
506,max_ml,20,40,2,3,0.05,0.95,0.916021852042607,10,1.0,1,1.0,1,1.0,1
507,max_ml,20,40,2,3,0.05,0.95,0.8937666013224534,23,1.0,1,1.0,1,0.0,0
508,max_ml,20,40,2,3,0.05,0.95,0.9269666329567834,13,1.0,1,1.0,1,1.0,1
509,max_ml,20,40,2,3,0.05,0.95,0.9417129195407165,27,1.0,1,1.0,1,1.0,1
510,max_ml,20,40,2,3,0.05,0.95,0.944438342197827,22,1.0,1,1.0,1,1.0,1
511,max_ml,20,40,2,3,0.05,0.95,0.9347556208293174,15,1.0,1,1.0,1,1.0,1
512,max_ml,20,40,2,3,0.05,0.95,0.8308206637911235,5,1.0,1,1.0,1,1.0,1
513,max_ml,20,40,2,3,0.05,0.95,0.88819917457871,20,1.0,1,1.0,1,1.0,1
514,max_ml,20,40,2,3,0.05,0.95,0.942438080786383,8,1.0,1,1.0,1,1.0,1
515,max_ml,20,40,2,3,0.05,0.95,0.9082479025097904,13,1.0,1,1.0,1,1.0,1
516,max_ml,20,40,2,3,0.05,0.95,0.8746869262500737,8,1.0,1,1.0,1,1.0,1
517,max_ml,20,40,2,3,0.05,0.95,0.933656782005144,23,0.0,0,1.0,1,1.0,1
518,max_ml,20,40,2,3,0.05,0.95,0.91404189156718,13,1.0,1,1.0,1,1.0,1
519,max_ml,20,40,2,3,0.05,0.95,0.9427439123693632,30,0.0,1,0.0,1,0.0,1
520,max_ml,20,40,2,3,0.05,0.95,0.9315531217755826,28,0.0,0,0.0,0,1.0,1
521,max_ml,20,40,2,3,0.05,0.95,0.9319212564084904,9,1.0,1,1.0,1,1.0,1
522,max_ml,20,40,2,3,0.05,0.95,0.9075228299057448,14,1.0,1,1.0,1,1.0,1
523,max_ml,20,40,2,3,0.05,0.95,0.7862308859333913,5,1.0,1,1.0,1,1.0,1
524,max_ml,20,40,2,3,0.05,0.95,0.898203298086463,14,1.0,1,1.0,1,1.0,1
525,max_ml,20,40,2,3,0.05,0.95,0.887590093517474,7,1.0,1,1.0,1,1.0,1
526,max_ml,20,40,2,3,0.05,0.95,0.9391954271734236,27,0.0,0,1.0,1,0.0,0
527,max_ml,20,40,2,3,0.05,0.95,0.892787977235898,11,1.0,1,1.0,1,1.0,1
528,max_ml,20,40,2,3,0.05,0.95,0.9390028497039584,9,1.0,1,1.0,1,1.0,1
529,max_ml,20,40,2,3,0.05,0.95,0.9283696749286834,55,0.0,0,0.0,0,1.0,1
530,max_ml,20,40,2,3,0.05,0.95,0.9112101708448592,20,1.0,1,0.0,0,0.0,0
531,max_ml,20,40,2,3,0.05,0.95,0.9457312971719416,34,1.0,1,1.0,1,1.0,1
532,max_ml,20,40,2,3,0.05,0.95,0.8215185045094069,6,1.0,1,1.0,1,1.0,1
533,max_ml,20,40,2,3,0.05,0.95,0.9494835524127988,6,1.0,1,1.0,1,1.0,1
534,max_ml,20,40,2,3,0.05,0.95,0.9177189743731444,19,1.0,1,1.0,1,1.0,1
535,max_ml,20,40,2,3,0.05,0.95,0.9337970622496994,25,0.0,0,0.0,0,1.0,1
536,max_ml,20,40,2,3,0.05,0.95,0.9467501187748042,26,1.0,1,1.0,1,1.0,1
537,max_ml,20,40,2,3,0.05,0.95,0.9409106513457524,27,0.0,0,1.0,1,1.0,1
538,max_ml,20,40,2,3,0.05,0.95,0.8952346443409311,31,1.0,1,1.0,1,1.0,1
539,max_ml,20,40,2,3,0.05,0.95,0.9004786824740985,16,1.0,1,1.0,1,1.0,1
540,max_ml,20,40,2,3,0.05,0.95,0.92680502158533,14,1.0,1,1.0,1,1.0,1
541,max_ml,20,40,2,3,0.05,0.95,0.9430416505027956,16,1.0,1,1.0,1,0.0,0
542,max_ml,20,40,2,3,0.05,0.95,0.9214618867910436,10,1.0,1,1.0,1,1.0,1
543,max_ml,20,40,2,3,0.05,0.95,0.9465756793176772,25,0.0,1,0.0,1,0.0,1
544,max_ml,20,40,2,3,0.05,0.95,0.8696568634445989,26,1.0,1,1.0,1,1.0,1
545,max_ml,20,40,2,3,0.05,0.95,0.9459983708011972,21,0.0,1,0.0,1,0.0,1
546,max_ml,20,40,2,3,0.05,0.95,0.8950663477540259,7,1.0,1,1.0,1,1.0,1
547,max_ml,20,40,2,3,0.05,0.95,0.7452967634684814,6,1.0,1,1.0,1,1.0,1
548,max_ml,20,40,2,3,0.05,0.95,0.9362985800724312,20,1.0,1,1.0,1,1.0,1
549,max_ml,20,40,2,3,0.05,0.95,0.9459605946583728,17,1.0,1,1.0,1,1.0,1
550,max_ml,20,40,2,3,0.05,0.95,0.9042659309216016,11,1.0,1,1.0,1,1.0,1
551,max_ml,20,40,2,3,0.05,0.95,0.9467752950518898,79,0.0,1,0.0,1,0.0,1
552,max_ml,20,40,2,3,0.05,0.95,0.9378019266844896,12,1.0,1,1.0,1,1.0,1
553,max_ml,20,40,2,3,0.05,0.95,0.9122790274396614,34,1.0,1,1.0,1,1.0,1
554,max_ml,20,40,2,3,0.05,0.95,0.931793853089142,43,0.0,1,0.0,1,0.0,1
555,max_ml,20,40,2,3,0.05,0.95,0.9001028817112232,9,1.0,1,1.0,1,1.0,1
556,max_ml,20,40,2,3,0.05,0.95,0.9426617517967032,7,1.0,1,1.0,1,1.0,1
557,max_ml,20,40,2,3,0.05,0.95,0.9314870103657829,24,1.0,1,1.0,1,1.0,1
558,max_ml,20,40,2,3,0.05,0.95,0.9268321439840926,27,1.0,1,1.0,1,1.0,1
559,max_ml,20,40,2,3,0.05,0.95,0.9339192022589508,31,1.0,1,1.0,1,1.0,1
560,max_ml,20,40,2,3,0.05,0.95,0.8947603321651079,11,1.0,1,1.0,1,1.0,1
561,max_ml,20,40,2,3,0.05,0.95,0.9287718364170976,7,1.0,1,1.0,1,1.0,1
562,max_ml,20,40,2,3,0.05,0.95,0.9174641103296786,23,1.0,1,1.0,1,1.0,1
563,max_ml,20,40,2,3,0.05,0.95,0.89729726762461,6,1.0,1,1.0,1,1.0,1
564,max_ml,20,40,2,3,0.05,0.95,0.9365658621712478,31,0.0,0,1.0,1,1.0,1
565,max_ml,20,40,2,3,0.05,0.95,0.9252945373217364,13,1.0,1,1.0,1,1.0,1
566,max_ml,20,40,2,3,0.05,0.95,0.9069202287518732,16,1.0,1,1.0,1,1.0,1
567,max_ml,20,40,2,3,0.05,0.95,0.9090344714408124,12,1.0,1,1.0,1,1.0,1
568,max_ml,20,40,2,3,0.05,0.95,0.8957652777462608,10,1.0,1,1.0,1,1.0,1
569,max_ml,20,40,2,3,0.05,0.95,0.8275923663785281,12,1.0,1,1.0,1,1.0,1
570,max_ml,20,40,2,3,0.05,0.95,0.9458446638137364,38,1.0,1,1.0,1,1.0,1
571,max_ml,20,40,2,3,0.05,0.95,0.8293933845983942,4,1.0,1,1.0,1,1.0,1
572,max_ml,20,40,2,3,0.05,0.95,0.9429109248590484,31,1.0,1,1.0,1,1.0,1
573,max_ml,20,40,2,3,0.05,0.95,0.8161575391373911,11,1.0,1,1.0,1,1.0,1
574,max_ml,20,40,2,3,0.05,0.95,0.9328886266403822,12,1.0,1,1.0,1,1.0,1
575,max_ml,20,40,2,3,0.05,0.95,0.8756511993676459,14,1.0,1,1.0,1,1.0,1
576,max_ml,20,40,2,3,0.05,0.95,0.8955335106728345,35,0.0,1,0.0,1,0.0,1
577,max_ml,20,40,2,3,0.05,0.95,0.9268588948119102,5,1.0,1,1.0,1,1.0,1
578,max_ml,20,40,2,3,0.05,0.95,0.8278661849204041,7,1.0,1,1.0,1,1.0,1
579,max_ml,20,40,2,3,0.05,0.95,0.9059568099673247,12,1.0,1,1.0,1,1.0,1
580,max_ml,20,40,2,3,0.05,0.95,0.8615940214026228,15,1.0,1,1.0,1,1.0,1
581,max_ml,20,40,2,3,0.05,0.95,0.8820796199959767,5,1.0,1,1.0,1,1.0,1
582,max_ml,20,40,2,3,0.05,0.95,0.939328128728712,17,1.0,1,0.0,0,1.0,1
583,max_ml,20,40,2,3,0.05,0.95,0.8726165889368824,6,1.0,1,1.0,1,1.0,1
584,max_ml,20,40,2,3,0.05,0.95,0.9389407371985696,15,1.0,1,1.0,1,1.0,1
585,max_ml,20,40,2,3,0.05,0.95,0.940878356595976,69,0.0,1,0.0,1,0.0,1
586,max_ml,20,40,2,3,0.05,0.95,0.8068626103342967,7,1.0,1,1.0,1,1.0,1
587,max_ml,20,40,2,3,0.05,0.95,0.9264062409357166,15,1.0,1,1.0,1,1.0,1
588,max_ml,20,40,2,3,0.05,0.95,0.9218166974106058,12,1.0,1,1.0,1,1.0,1
589,max_ml,20,40,2,3,0.05,0.95,0.8221010089782592,6,1.0,1,1.0,1,1.0,1
590,max_ml,20,40,2,3,0.05,0.95,0.8389780993174298,5,1.0,1,1.0,1,1.0,1
591,max_ml,20,40,2,3,0.05,0.95,0.8380005585545967,4,1.0,1,1.0,1,1.0,1
592,max_ml,20,40,2,3,0.05,0.95,0.9315796451663176,14,1.0,1,1.0,1,1.0,1
593,max_ml,20,40,2,3,0.05,0.95,0.9353076611249564,14,1.0,1,1.0,1,1.0,1
594,max_ml,20,40,2,3,0.05,0.95,0.8508000286450336,14,1.0,1,1.0,1,1.0,1
595,max_ml,20,40,2,3,0.05,0.95,0.9451170615899522,48,0.0,1,0.0,1,0.0,1
596,max_ml,20,40,2,3,0.05,0.95,0.9442705355690698,61,0.0,1,0.0,1,0.0,1
597,max_ml,20,40,2,3,0.05,0.95,0.9179474670059388,11,1.0,1,1.0,1,1.0,1
598,max_ml,20,40,2,3,0.05,0.95,0.8481296833884037,8,1.0,1,1.0,1,1.0,1
599,max_ml,20,40,2,3,0.05,0.95,0.9473606304963114,19,1.0,1,1.0,1,1.0,1
600,max_ml,20,40,2,3,0.05,0.95,0.7362199176927261,10,1.0,1,1.0,1,1.0,1
601,max_ml,20,40,2,3,0.05,0.95,0.9494406873300602,19,1.0,1,1.0,1,1.0,1
602,max_ml,20,40,2,3,0.05,0.95,0.9373209971922892,6,1.0,1,1.0,1,1.0,1
603,max_ml,20,40,2,3,0.05,0.95,0.8636108933593866,9,1.0,1,1.0,1,1.0,1
604,max_ml,20,40,2,3,0.05,0.95,0.705570459040226,6,1.0,1,1.0,1,1.0,1
605,max_ml,20,40,2,3,0.05,0.95,0.9496561391999936,41,0.0,1,0.0,1,0.0,1
606,max_ml,20,40,2,3,0.05,0.95,0.9008703537816214,12,1.0,1,1.0,1,1.0,1
607,max_ml,20,40,2,3,0.05,0.95,0.9475198798392948,22,0.0,1,0.0,1,0.0,1
608,max_ml,20,40,2,3,0.05,0.95,0.8437069077842562,10,1.0,1,1.0,1,1.0,1
609,max_ml,20,40,2,3,0.05,0.95,0.9172426256337656,10,1.0,1,1.0,1,1.0,1
610,max_ml,20,40,2,3,0.05,0.95,0.8617657231838086,9,1.0,1,1.0,1,1.0,1
611,max_ml,20,40,2,3,0.05,0.95,0.8297580156898225,6,1.0,1,1.0,1,1.0,1
612,max_ml,20,40,2,3,0.05,0.95,0.8437566459526081,22,1.0,1,1.0,1,1.0,1
613,max_ml,20,40,2,3,0.05,0.95,0.7622468329953127,7,1.0,1,1.0,1,1.0,1
614,max_ml,20,40,2,3,0.05,0.95,0.8546340541299946,10,1.0,1,1.0,1,1.0,1
615,max_ml,20,40,2,3,0.05,0.95,0.9440744328089796,14,1.0,1,1.0,1,1.0,1
616,max_ml,20,40,2,3,0.05,0.95,0.9441047930241822,45,0.0,1,0.0,1,0.0,1
617,max_ml,20,40,2,3,0.05,0.95,0.9006605023054728,15,1.0,1,1.0,1,1.0,1
618,max_ml,20,40,2,3,0.05,0.95,0.9319732828256582,22,1.0,1,1.0,1,1.0,1
619,max_ml,20,40,2,3,0.05,0.95,0.8994606214003855,15,1.0,1,1.0,1,1.0,1
620,max_ml,20,40,2,3,0.05,0.95,0.9206723638804588,16,1.0,1,1.0,1,1.0,1
621,max_ml,20,40,2,3,0.05,0.95,0.8718799946385982,12,1.0,1,1.0,1,1.0,1
622,max_ml,20,40,2,3,0.05,0.95,0.9284945397548654,13,1.0,1,1.0,1,1.0,1
623,max_ml,20,40,2,3,0.05,0.95,0.9350906028461392,28,0.0,1,0.0,1,0.0,1
624,max_ml,20,40,2,3,0.05,0.95,0.8661131219019365,33,0.0,1,0.0,1,0.0,1
625,max_ml,20,40,2,3,0.05,0.95,0.9272006314245372,20,1.0,1,1.0,1,1.0,1
626,max_ml,20,40,2,3,0.05,0.95,0.904238334999905,8,1.0,1,1.0,1,1.0,1
627,max_ml,20,40,2,3,0.05,0.95,0.9418929634038036,41,0.0,0,0.0,0,1.0,1
628,max_ml,20,40,2,3,0.05,0.95,0.8540413742101282,5,1.0,1,1.0,1,1.0,1
629,max_ml,20,40,2,3,0.05,0.95,0.8180891009363186,18,1.0,1,1.0,1,1.0,1
630,max_ml,20,40,2,3,0.05,0.95,0.8461616583501371,8,1.0,1,1.0,1,1.0,1
631,max_ml,20,40,2,3,0.05,0.95,0.9450015414172012,10,1.0,1,1.0,1,1.0,1
632,max_ml,20,40,2,3,0.05,0.95,0.9217955416596296,24,0.0,0,1.0,1,1.0,1
633,max_ml,20,40,2,3,0.05,0.95,0.8898577590282167,12,1.0,1,1.0,1,1.0,1
634,max_ml,20,40,2,3,0.05,0.95,0.9420349227046764,17,1.0,1,1.0,1,1.0,1
635,max_ml,20,40,2,3,0.05,0.95,0.8765931804494376,16,1.0,1,1.0,1,1.0,1
636,max_ml,20,40,2,3,0.05,0.95,0.9186459160971848,25,1.0,1,1.0,1,1.0,1
637,max_ml,20,40,2,3,0.05,0.95,0.9319544359699826,19,1.0,1,1.0,1,1.0,1
638,max_ml,20,40,2,3,0.05,0.95,0.9399855738759576,21,0.0,0,1.0,1,1.0,1
639,max_ml,20,40,2,3,0.05,0.95,0.9430985976253092,17,1.0,1,1.0,1,1.0,1
640,max_ml,20,40,2,3,0.05,0.95,0.9283914531112484,34,0.0,1,0.0,1,0.0,1
641,max_ml,20,40,2,3,0.05,0.95,0.9096640861576264,9,1.0,1,1.0,1,1.0,1
642,max_ml,20,40,2,3,0.05,0.95,0.9333969372822682,13,1.0,1,1.0,1,1.0,1
643,max_ml,20,40,2,3,0.05,0.95,0.9435290466170928,44,1.0,1,1.0,1,1.0,1
644,max_ml,20,40,2,3,0.05,0.95,0.8810112514933593,8,1.0,1,1.0,1,1.0,1
645,max_ml,20,40,2,3,0.05,0.95,0.9189354780796576,9,1.0,1,1.0,1,1.0,1
646,max_ml,20,40,2,3,0.05,0.95,0.9237789646107792,18,0.0,0,0.0,0,1.0,1
647,max_ml,20,40,2,3,0.05,0.95,0.9459511160006946,20,1.0,1,1.0,1,1.0,1
648,max_ml,20,40,2,3,0.05,0.95,0.8674590367634476,18,1.0,1,1.0,1,1.0,1
649,max_ml,20,40,2,3,0.05,0.95,0.9452957284626412,23,1.0,1,1.0,1,1.0,1
650,max_ml,20,40,2,3,0.05,0.95,0.8130143399806453,10,1.0,1,1.0,1,1.0,1
651,max_ml,20,40,2,3,0.05,0.95,0.9456516593008502,16,1.0,1,1.0,1,1.0,1
652,max_ml,20,40,2,3,0.05,0.95,0.9014174601684536,29,0.0,0,1.0,1,1.0,1
653,max_ml,20,40,2,3,0.05,0.95,0.9437929348814804,25,0.0,1,0.0,1,0.0,1
654,max_ml,20,40,2,3,0.05,0.95,0.9407371544235126,17,1.0,1,1.0,1,1.0,1
655,max_ml,20,40,2,3,0.05,0.95,0.9494155588674384,20,1.0,1,1.0,1,1.0,1
656,max_ml,20,40,2,3,0.05,0.95,0.8933282464576859,8,1.0,1,1.0,1,1.0,1
657,max_ml,20,40,2,3,0.05,0.95,0.9474297974617236,41,0.0,0,0.0,0,1.0,1
658,max_ml,20,40,2,3,0.05,0.95,0.8797293309970291,27,0.0,0,0.0,0,1.0,1
659,max_ml,20,40,2,3,0.05,0.95,0.9344462553506648,23,0.0,0,1.0,1,1.0,1
660,max_ml,20,40,2,3,0.05,0.95,0.9426326474677774,6,1.0,1,1.0,1,1.0,1
661,max_ml,20,40,2,3,0.05,0.95,0.9468020678599968,94,0.0,1,0.0,1,0.0,1
662,max_ml,20,40,2,3,0.05,0.95,0.9498975249843504,53,0.0,0,1.0,1,1.0,1
663,max_ml,20,40,2,3,0.05,0.95,0.8691133152012877,9,1.0,1,1.0,1,1.0,1
664,max_ml,20,40,2,3,0.05,0.95,0.8782455192829822,12,1.0,1,1.0,1,1.0,1
665,max_ml,20,40,2,3,0.05,0.95,0.7698294809059838,7,1.0,1,1.0,1,1.0,1
666,max_ml,20,40,2,3,0.05,0.95,0.9176418018428948,13,1.0,1,1.0,1,1.0,1
667,max_ml,20,40,2,3,0.05,0.95,0.898269973560167,9,1.0,1,1.0,1,1.0,1
668,max_ml,20,40,2,3,0.05,0.95,0.924104430068868,12,1.0,1,1.0,1,1.0,1
669,max_ml,20,40,2,3,0.05,0.95,0.906129420666384,6,1.0,1,1.0,1,1.0,1
670,max_ml,20,40,2,3,0.05,0.95,0.929931544051697,26,0.0,1,0.0,1,0.0,1
671,max_ml,20,40,2,3,0.05,0.95,0.8643585014655739,9,1.0,1,1.0,1,1.0,1
672,max_ml,20,40,2,3,0.05,0.95,0.9464403685574616,21,0.0,0,0.0,0,1.0,1
673,max_ml,20,40,2,3,0.05,0.95,0.9063818827834051,11,1.0,1,1.0,1,1.0,1
674,max_ml,20,40,2,3,0.05,0.95,0.9343962722266144,6,1.0,1,1.0,1,1.0,1
675,max_ml,20,40,2,3,0.05,0.95,0.8965717399716645,10,1.0,1,1.0,1,1.0,1
676,max_ml,20,40,2,3,0.05,0.95,0.9076274657429108,17,1.0,1,1.0,1,1.0,1
677,max_ml,20,40,2,3,0.05,0.95,0.9477880238691492,18,0.0,0,1.0,1,0.0,0
678,max_ml,20,40,2,3,0.05,0.95,0.93853363469171,21,1.0,1,1.0,1,1.0,1
679,max_ml,20,40,2,3,0.05,0.95,0.936218769956575,9,1.0,1,1.0,1,1.0,1
680,max_ml,20,40,2,3,0.05,0.95,0.9468897475046728,18,1.0,1,1.0,1,1.0,1
681,max_ml,20,40,2,3,0.05,0.95,0.9145486986444864,34,1.0,1,1.0,1,1.0,1
682,max_ml,20,40,2,3,0.05,0.95,0.9291834769111612,53,0.0,0,0.0,0,1.0,1
683,max_ml,20,40,2,3,0.05,0.95,0.9020325957305144,12,1.0,1,1.0,1,1.0,1
684,max_ml,20,40,2,3,0.05,0.95,0.9253342439495869,14,1.0,1,1.0,1,1.0,1
685,max_ml,20,40,2,3,0.05,0.95,0.932042076802109,16,1.0,1,1.0,1,1.0,1
686,max_ml,20,40,2,3,0.05,0.95,0.8223230633832299,23,1.0,1,1.0,1,1.0,1
687,max_ml,20,40,2,3,0.05,0.95,0.8868543531048307,4,1.0,1,1.0,1,1.0,1
688,max_ml,20,40,2,3,0.05,0.95,0.9150328268142924,16,1.0,1,1.0,1,1.0,1
689,max_ml,20,40,2,3,0.05,0.95,0.9127124581037988,27,1.0,1,1.0,1,1.0,1
690,max_ml,20,40,2,3,0.05,0.95,0.8994169237118266,14,1.0,1,1.0,1,1.0,1
691,max_ml,20,40,2,3,0.05,0.95,0.9183675572313188,9,1.0,1,1.0,1,1.0,1
692,max_ml,20,40,2,3,0.05,0.95,0.917338934832428,26,0.0,1,0.0,1,0.0,1
693,max_ml,20,40,2,3,0.05,0.95,0.9351944757206836,36,0.0,0,1.0,1,1.0,1
694,max_ml,20,40,2,3,0.05,0.95,0.9424497475072254,55,0.0,1,0.0,1,0.0,1
695,max_ml,20,40,2,3,0.05,0.95,0.8907688598800141,19,1.0,1,1.0,1,1.0,1
696,max_ml,20,40,2,3,0.05,0.95,0.9432499663744256,11,1.0,1,1.0,1,1.0,1
697,max_ml,20,40,2,3,0.05,0.95,0.8902925462776028,18,1.0,1,1.0,1,1.0,1
698,max_ml,20,40,2,3,0.05,0.95,0.9417938322654096,14,1.0,1,0.0,0,0.0,0
699,max_ml,20,40,2,3,0.05,0.95,0.9458243221351612,25,0.0,0,1.0,1,1.0,1
700,max_ml,20,40,2,3,0.05,0.95,0.947951187515414,19,1.0,1,1.0,1,1.0,1
701,max_ml,20,40,2,3,0.05,0.95,0.8748959797281962,10,1.0,1,1.0,1,1.0,1
702,max_ml,20,40,2,3,0.05,0.95,0.9484166425629996,45,1.0,1,1.0,1,1.0,1
703,max_ml,20,40,2,3,0.05,0.95,0.9236643845414184,29,0.0,0,1.0,1,1.0,1
704,max_ml,20,40,2,3,0.05,0.95,0.9010891620023272,9,1.0,1,1.0,1,1.0,1
705,max_ml,20,40,2,3,0.05,0.95,0.9204946802878896,23,1.0,1,1.0,1,1.0,1
706,max_ml,20,40,2,3,0.05,0.95,0.93696099888844,21,1.0,1,1.0,1,1.0,1
707,max_ml,20,40,2,3,0.05,0.95,0.948609248662494,104,0.0,1,0.0,1,0.0,1
708,max_ml,20,40,2,3,0.05,0.95,0.8807972407204496,12,1.0,1,1.0,1,1.0,1
709,max_ml,20,40,2,3,0.05,0.95,0.9108413003477496,6,1.0,1,1.0,1,1.0,1
710,max_ml,20,40,2,3,0.05,0.95,0.8311722796992139,10,1.0,1,1.0,1,1.0,1
711,max_ml,20,40,2,3,0.05,0.95,0.93813092492852,12,1.0,1,1.0,1,1.0,1
712,max_ml,20,40,2,3,0.05,0.95,0.9351044288370928,15,1.0,1,1.0,1,0.0,0
713,max_ml,20,40,2,3,0.05,0.95,0.9417288237450072,20,1.0,1,1.0,1,1.0,1
714,max_ml,20,40,2,3,0.05,0.95,0.9171946089014692,18,1.0,1,1.0,1,1.0,1
715,max_ml,20,40,2,3,0.05,0.95,0.9313946873923512,35,0.0,1,0.0,1,0.0,1
716,max_ml,20,40,2,3,0.05,0.95,0.94734861269312,12,1.0,1,1.0,1,1.0,1
717,max_ml,20,40,2,3,0.05,0.95,0.9434527157440212,31,0.0,1,0.0,1,0.0,1
718,max_ml,20,40,2,3,0.05,0.95,0.9325118856176612,21,1.0,1,1.0,1,1.0,1
719,max_ml,20,40,2,3,0.05,0.95,0.923966637492092,13,1.0,1,1.0,1,1.0,1
720,max_ml,20,40,2,3,0.05,0.95,0.9272030717454502,63,0.0,1,0.0,1,0.0,1
721,max_ml,20,40,2,3,0.05,0.95,0.8206004813723907,6,1.0,1,1.0,1,1.0,1
722,max_ml,20,40,2,3,0.05,0.95,0.940268265534255,35,1.0,1,1.0,1,1.0,1
723,max_ml,20,40,2,3,0.05,0.95,0.918377383012446,20,1.0,1,1.0,1,1.0,1
724,max_ml,20,40,2,3,0.05,0.95,0.9157613117883604,15,1.0,1,1.0,1,1.0,1
725,max_ml,20,40,2,3,0.05,0.95,0.9210920328346084,9,1.0,1,1.0,1,1.0,1
726,max_ml,20,40,2,3,0.05,0.95,0.9474739234999444,61,0.0,1,0.0,1,0.0,1
727,max_ml,20,40,2,3,0.05,0.95,0.8874465131292469,17,1.0,1,1.0,1,1.0,1
728,max_ml,20,40,2,3,0.05,0.95,0.9205179304932436,13,1.0,1,1.0,1,1.0,1
729,max_ml,20,40,2,3,0.05,0.95,0.9009137350365708,24,1.0,1,1.0,1,1.0,1
730,max_ml,20,40,2,3,0.05,0.95,0.9435742830435409,29,0.0,1,0.0,1,0.0,1
731,max_ml,20,40,2,3,0.05,0.95,0.9021173945585522,45,1.0,1,1.0,1,1.0,1
732,max_ml,20,40,2,3,0.05,0.95,0.9303136818880854,24,1.0,1,1.0,1,1.0,1
733,max_ml,20,40,2,3,0.05,0.95,0.947210766026059,63,0.0,1,0.0,1,0.0,1
734,max_ml,20,40,2,3,0.05,0.95,0.9380228746898126,16,1.0,1,1.0,1,1.0,1
735,max_ml,20,40,2,3,0.05,0.95,0.877472170870141,12,1.0,1,1.0,1,1.0,1
736,max_ml,20,40,2,3,0.05,0.95,0.8878643230934158,23,0.0,1,0.0,1,0.0,1
737,max_ml,20,40,2,3,0.05,0.95,0.8826272074594618,5,1.0,1,1.0,1,1.0,1
738,max_ml,20,40,2,3,0.05,0.95,0.928034013310736,52,0.0,1,0.0,1,0.0,1
739,max_ml,20,40,2,3,0.05,0.95,0.934208115623916,14,1.0,1,1.0,1,1.0,1
740,max_ml,20,40,2,3,0.05,0.95,0.8907264459366256,28,0.0,1,0.0,1,0.0,1
741,max_ml,20,40,2,3,0.05,0.95,0.9174025803595064,23,1.0,1,1.0,1,1.0,1
742,max_ml,20,40,2,3,0.05,0.95,0.8404122034046547,8,1.0,1,1.0,1,1.0,1
743,max_ml,20,40,2,3,0.05,0.95,0.9163187326395976,12,1.0,1,1.0,1,1.0,1
744,max_ml,20,40,2,3,0.05,0.95,0.8787192508074664,10,1.0,1,1.0,1,1.0,1
745,max_ml,20,40,2,3,0.05,0.95,0.905798852422093,47,0.0,1,0.0,1,0.0,1
746,max_ml,20,40,2,3,0.05,0.95,0.9265618157242904,17,1.0,1,1.0,1,1.0,1
747,max_ml,20,40,2,3,0.05,0.95,0.9463933802212896,9,1.0,1,1.0,1,1.0,1
748,max_ml,20,40,2,3,0.05,0.95,0.9460800589464452,22,0.0,0,1.0,1,0.0,0
749,max_ml,20,40,2,3,0.05,0.95,0.94272132345793,28,0.0,0,1.0,1,1.0,1
750,max_ml,20,40,2,3,0.05,0.95,0.9214916928096816,21,1.0,1,1.0,1,1.0,1
751,max_ml,20,40,2,3,0.05,0.95,0.8520097643411696,4,1.0,1,1.0,1,1.0,1
752,max_ml,20,40,2,3,0.05,0.95,0.8867064554058175,13,1.0,1,1.0,1,1.0,1
753,max_ml,20,40,2,3,0.05,0.95,0.9307704452356764,26,0.0,1,0.0,1,0.0,1
754,max_ml,20,40,2,3,0.05,0.95,0.8764837999537187,7,1.0,1,1.0,1,1.0,1
755,max_ml,20,40,2,3,0.05,0.95,0.8061640587787153,15,1.0,1,1.0,1,1.0,1
756,max_ml,20,40,2,3,0.05,0.95,0.9077495467351098,11,1.0,1,1.0,1,1.0,1
757,max_ml,20,40,2,3,0.05,0.95,0.920327759946229,5,1.0,1,1.0,1,1.0,1
758,max_ml,20,40,2,3,0.05,0.95,0.8891224383443556,23,1.0,1,1.0,1,1.0,1
759,max_ml,20,40,2,3,0.05,0.95,0.897933877841154,8,1.0,1,1.0,1,1.0,1
760,max_ml,20,40,2,3,0.05,0.95,0.915383355641852,6,1.0,1,1.0,1,1.0,1
761,max_ml,20,40,2,3,0.05,0.95,0.8308697197424395,31,1.0,1,1.0,1,1.0,1
762,max_ml,20,40,2,3,0.05,0.95,0.948687895294351,18,1.0,1,1.0,1,1.0,1
763,max_ml,20,40,2,3,0.05,0.95,0.8585243155984056,26,1.0,1,1.0,1,1.0,1
764,max_ml,20,40,2,3,0.05,0.95,0.8787530153882744,7,1.0,1,1.0,1,1.0,1
765,max_ml,20,40,2,3,0.05,0.95,0.8763029669607336,22,1.0,1,1.0,1,1.0,1
766,max_ml,20,40,2,3,0.05,0.95,0.886290381470543,13,1.0,1,1.0,1,1.0,1
767,max_ml,20,40,2,3,0.05,0.95,0.948870733725771,26,0.0,0,1.0,1,1.0,1
768,max_ml,20,40,2,3,0.05,0.95,0.8237129800763938,5,1.0,1,1.0,1,1.0,1
769,max_ml,20,40,2,3,0.05,0.95,0.8456475827162697,19,1.0,1,1.0,1,1.0,1
770,max_ml,20,40,2,3,0.05,0.95,0.9330320396699012,13,1.0,1,1.0,1,1.0,1
771,max_ml,20,40,2,3,0.05,0.95,0.926743276739334,4,1.0,1,1.0,1,1.0,1
772,max_ml,20,40,2,3,0.05,0.95,0.8915130485403644,32,1.0,1,1.0,1,1.0,1
773,max_ml,20,40,2,3,0.05,0.95,0.931237891601088,65,0.0,1,0.0,1,0.0,1
774,max_ml,20,40,2,3,0.05,0.95,0.9481034547838548,27,0.0,1,0.0,1,0.0,1
775,max_ml,20,40,2,3,0.05,0.95,0.9329443922785976,23,1.0,1,1.0,1,1.0,1
776,max_ml,20,40,2,3,0.05,0.95,0.9488656950677627,30,1.0,1,1.0,1,1.0,1
777,max_ml,20,40,2,3,0.05,0.95,0.9423591128960566,12,1.0,1,1.0,1,1.0,1
778,max_ml,20,40,2,3,0.05,0.95,0.8850035985712057,5,1.0,1,1.0,1,1.0,1
779,max_ml,20,40,2,3,0.05,0.95,0.8952477927084935,10,1.0,1,1.0,1,1.0,1
780,max_ml,20,40,2,3,0.05,0.95,0.8499119014875652,18,1.0,1,1.0,1,1.0,1
781,max_ml,20,40,2,3,0.05,0.95,0.8775178201808865,16,1.0,1,1.0,1,1.0,1
782,max_ml,20,40,2,3,0.05,0.95,0.8740910795046769,16,1.0,1,1.0,1,1.0,1
783,max_ml,20,40,2,3,0.05,0.95,0.9147710318642148,6,1.0,1,1.0,1,1.0,1
784,max_ml,20,40,2,3,0.05,0.95,0.8581130268546165,4,1.0,1,1.0,1,1.0,1
785,max_ml,20,40,2,3,0.05,0.95,0.917374480560186,14,1.0,1,1.0,1,1.0,1
786,max_ml,20,40,2,3,0.05,0.95,0.8862696709121646,17,1.0,1,1.0,1,1.0,1
787,max_ml,20,40,2,3,0.05,0.95,0.9495209188406714,29,0.0,1,0.0,1,0.0,1
788,max_ml,20,40,2,3,0.05,0.95,0.79607420740676,7,1.0,1,1.0,1,1.0,1
789,max_ml,20,40,2,3,0.05,0.95,0.945847105730876,23,0.0,0,1.0,1,1.0,1
790,max_ml,20,40,2,3,0.05,0.95,0.9429447664697248,19,1.0,1,1.0,1,1.0,1
791,max_ml,20,40,2,3,0.05,0.95,0.9132186930869832,12,1.0,1,1.0,1,1.0,1
792,max_ml,20,40,2,3,0.05,0.95,0.9479394265595582,11,1.0,1,1.0,1,1.0,1
793,max_ml,20,40,2,3,0.05,0.95,0.9417465278783064,16,0.0,0,1.0,1,0.0,0
794,max_ml,20,40,2,3,0.05,0.95,0.9285238874401398,6,1.0,1,1.0,1,1.0,1
795,max_ml,20,40,2,3,0.05,0.95,0.9253333349486388,11,1.0,1,1.0,1,1.0,1
796,max_ml,20,40,2,3,0.05,0.95,0.94965803657207,53,0.0,0,1.0,1,1.0,1
797,max_ml,20,40,2,3,0.05,0.95,0.8994066998260449,15,1.0,1,1.0,1,1.0,1
798,max_ml,20,40,2,3,0.05,0.95,0.9497488548785338,26,1.0,1,1.0,1,1.0,1
799,max_ml,20,40,2,3,0.05,0.95,0.9172668867496628,11,1.0,1,1.0,1,1.0,1
800,max_ml,20,40,2,3,0.05,0.95,0.921602204737525,13,1.0,1,1.0,1,1.0,1
801,max_ml,20,40,2,3,0.05,0.95,0.9352411272876836,15,1.0,1,1.0,1,1.0,1
802,max_ml,20,40,2,3,0.05,0.95,0.8987183926719416,15,1.0,1,1.0,1,1.0,1
803,max_ml,20,40,2,3,0.05,0.95,0.8488778374492629,10,1.0,1,1.0,1,1.0,1
804,max_ml,20,40,2,3,0.05,0.95,0.935464346477934,26,1.0,1,1.0,1,1.0,1
805,max_ml,20,40,2,3,0.05,0.95,0.9174583163732616,14,1.0,1,1.0,1,1.0,1
806,max_ml,20,40,2,3,0.05,0.95,0.9006677412391387,27,0.0,1,0.0,1,0.0,1
807,max_ml,20,40,2,3,0.05,0.95,0.9495495016596818,27,1.0,1,1.0,1,1.0,1
808,max_ml,20,40,2,3,0.05,0.95,0.8618319732601187,14,1.0,1,1.0,1,1.0,1
809,max_ml,20,40,2,3,0.05,0.95,0.9180510708376964,24,0.0,0,1.0,1,1.0,1
810,max_ml,20,40,2,3,0.05,0.95,0.9282770555701152,22,1.0,1,1.0,1,1.0,1
811,max_ml,20,40,2,3,0.05,0.95,0.8992808747343906,14,1.0,1,1.0,1,1.0,1
812,max_ml,20,40,2,3,0.05,0.95,0.944950149896414,11,1.0,1,1.0,1,1.0,1
813,max_ml,20,40,2,3,0.05,0.95,0.940358597174108,27,0.0,1,0.0,1,0.0,1
814,max_ml,20,40,2,3,0.05,0.95,0.9108009993695012,23,1.0,1,1.0,1,1.0,1
815,max_ml,20,40,2,3,0.05,0.95,0.9404344793303944,26,1.0,1,1.0,1,0.0,0
816,max_ml,20,40,2,3,0.05,0.95,0.8809827383685843,8,1.0,1,1.0,1,1.0,1
817,max_ml,20,40,2,3,0.05,0.95,0.8283759536501211,10,1.0,1,1.0,1,1.0,1
818,max_ml,20,40,2,3,0.05,0.95,0.92592878799164,36,0.0,0,1.0,1,1.0,1
819,max_ml,20,40,2,3,0.05,0.95,0.9408430451049516,27,1.0,1,1.0,1,1.0,1
820,max_ml,20,40,2,3,0.05,0.95,0.8858331592302437,18,1.0,1,1.0,1,1.0,1
821,max_ml,20,40,2,3,0.05,0.95,0.9038686247958422,10,1.0,1,1.0,1,1.0,1
822,max_ml,20,40,2,3,0.05,0.95,0.8521145626428905,13,1.0,1,1.0,1,1.0,1
823,max_ml,20,40,2,3,0.05,0.95,0.9345664596540442,16,1.0,1,1.0,1,1.0,1
824,max_ml,20,40,2,3,0.05,0.95,0.9379481597209268,18,0.0,0,1.0,1,1.0,1
825,max_ml,20,40,2,3,0.05,0.95,0.7994306134039344,7,1.0,1,1.0,1,1.0,1
826,max_ml,20,40,2,3,0.05,0.95,0.9291421904866564,15,1.0,1,1.0,1,1.0,1
827,max_ml,20,40,2,3,0.05,0.95,0.91157327944719,18,1.0,1,1.0,1,1.0,1
828,max_ml,20,40,2,3,0.05,0.95,0.8966485896826393,20,1.0,1,1.0,1,1.0,1
829,max_ml,20,40,2,3,0.05,0.95,0.9237945614013664,24,1.0,1,1.0,1,1.0,1
830,max_ml,20,40,2,3,0.05,0.95,0.9026657943569548,9,1.0,1,1.0,1,1.0,1
831,max_ml,20,40,2,3,0.05,0.95,0.9492431522807327,17,1.0,1,1.0,1,0.0,0
832,max_ml,20,40,2,3,0.05,0.95,0.9256138462144248,11,1.0,1,1.0,1,1.0,1
833,max_ml,20,40,2,3,0.05,0.95,0.9280452769361598,33,0.0,1,0.0,1,0.0,1
834,max_ml,20,40,2,3,0.05,0.95,0.9196914913114888,12,1.0,1,1.0,1,1.0,1
835,max_ml,20,40,2,3,0.05,0.95,0.9469115168143608,7,1.0,1,1.0,1,1.0,1
836,max_ml,20,40,2,3,0.05,0.95,0.9466750722666732,7,1.0,1,1.0,1,1.0,1
837,max_ml,20,40,2,3,0.05,0.95,0.9414290507864888,20,1.0,1,1.0,1,1.0,1
838,max_ml,20,40,2,3,0.05,0.95,0.9334347429501346,10,1.0,1,1.0,1,1.0,1
839,max_ml,20,40,2,3,0.05,0.95,0.8673767377259285,3,1.0,1,1.0,1,1.0,1
840,max_ml,20,40,2,3,0.05,0.95,0.9417777036215008,52,0.0,1,0.0,1,0.0,1
841,max_ml,20,40,2,3,0.05,0.95,0.9377809285943526,21,1.0,1,1.0,1,1.0,1
842,max_ml,20,40,2,3,0.05,0.95,0.9394602833833756,12,1.0,1,1.0,1,1.0,1
843,max_ml,20,40,2,3,0.05,0.95,0.9216993988539744,18,1.0,1,1.0,1,1.0,1
844,max_ml,20,40,2,3,0.05,0.95,0.9490844981035268,20,1.0,1,1.0,1,1.0,1
845,max_ml,20,40,2,3,0.05,0.95,0.9055697713462536,16,1.0,1,1.0,1,0.0,0
846,max_ml,20,40,2,3,0.05,0.95,0.9325396223429516,26,1.0,1,1.0,1,1.0,1
847,max_ml,20,40,2,3,0.05,0.95,0.9288440343712951,8,1.0,1,1.0,1,1.0,1
848,max_ml,20,40,2,3,0.05,0.95,0.8327762358289712,7,1.0,1,1.0,1,1.0,1
849,max_ml,20,40,2,3,0.05,0.95,0.8771233246736133,7,1.0,1,1.0,1,1.0,1
850,max_ml,20,40,2,3,0.05,0.95,0.9323525702635154,22,0.0,1,0.0,1,0.0,1
851,max_ml,20,40,2,3,0.05,0.95,0.8990967625142859,16,1.0,1,1.0,1,1.0,1
852,max_ml,20,40,2,3,0.05,0.95,0.9288414826634188,8,1.0,1,1.0,1,1.0,1
853,max_ml,20,40,2,3,0.05,0.95,0.8250462121463003,24,1.0,1,1.0,1,1.0,1
854,max_ml,20,40,2,3,0.05,0.95,0.8962808588083425,25,1.0,1,1.0,1,1.0,1
855,max_ml,20,40,2,3,0.05,0.95,0.946549354668514,26,1.0,1,1.0,1,0.0,0
856,max_ml,20,40,2,3,0.05,0.95,0.8989921388111002,17,1.0,1,1.0,1,1.0,1
857,max_ml,20,40,2,3,0.05,0.95,0.9285991746699104,25,1.0,1,1.0,1,1.0,1
858,max_ml,20,40,2,3,0.05,0.95,0.9497577826120036,51,0.0,1,0.0,1,0.0,1
859,max_ml,20,40,2,3,0.05,0.95,0.937808888290313,40,0.0,1,0.0,1,0.0,1
860,max_ml,20,40,2,3,0.05,0.95,0.9046793164051896,17,1.0,1,1.0,1,1.0,1
861,max_ml,20,40,2,3,0.05,0.95,0.93945593852252,14,1.0,1,1.0,1,1.0,1
862,max_ml,20,40,2,3,0.05,0.95,0.915943119937158,9,1.0,1,1.0,1,1.0,1
863,max_ml,20,40,2,3,0.05,0.95,0.9456427347814864,23,0.0,0,1.0,1,0.0,0
864,max_ml,20,40,2,3,0.05,0.95,0.8746302499439019,14,1.0,1,1.0,1,1.0,1
865,max_ml,20,40,2,3,0.05,0.95,0.9246058996296492,25,1.0,1,1.0,1,1.0,1
866,max_ml,20,40,2,3,0.05,0.95,0.8733588967460227,8,1.0,1,1.0,1,1.0,1
867,max_ml,20,40,2,3,0.05,0.95,0.8927994315092819,12,1.0,1,1.0,1,1.0,1
868,max_ml,20,40,2,3,0.05,0.95,0.9161302716939,9,1.0,1,1.0,1,1.0,1
869,max_ml,20,40,2,3,0.05,0.95,0.9333259381618106,7,1.0,1,1.0,1,1.0,1
870,max_ml,20,40,2,3,0.05,0.95,0.9328144207986728,35,0.0,0,1.0,1,1.0,1
871,max_ml,20,40,2,3,0.05,0.95,0.9473267988596572,31,0.0,0,0.0,0,1.0,1
872,max_ml,20,40,2,3,0.05,0.95,0.9498417274173768,13,1.0,1,1.0,1,1.0,1
873,max_ml,20,40,2,3,0.05,0.95,0.9296521092113732,51,0.0,0,1.0,1,1.0,1
874,max_ml,20,40,2,3,0.05,0.95,0.9436353479352664,15,1.0,1,1.0,1,1.0,1
875,max_ml,20,40,2,3,0.05,0.95,0.9395502513208792,15,1.0,1,1.0,1,1.0,1
876,max_ml,20,40,2,3,0.05,0.95,0.8800789254066452,15,1.0,1,1.0,1,1.0,1
877,max_ml,20,40,2,3,0.05,0.95,0.9296507996180384,17,1.0,1,1.0,1,1.0,1
878,max_ml,20,40,2,3,0.05,0.95,0.8733249382269864,11,1.0,1,1.0,1,1.0,1
879,max_ml,20,40,2,3,0.05,0.95,0.9373446830887784,24,0.0,0,0.0,0,1.0,1
880,max_ml,20,40,2,3,0.05,0.95,0.9378063682019984,6,1.0,1,1.0,1,1.0,1
881,max_ml,20,40,2,3,0.05,0.95,0.8914396230095779,12,1.0,1,1.0,1,1.0,1
882,max_ml,20,40,2,3,0.05,0.95,0.9351978248566628,16,1.0,1,1.0,1,1.0,1
883,max_ml,20,40,2,3,0.05,0.95,0.9113814885741054,18,1.0,1,1.0,1,1.0,1
884,max_ml,20,40,2,3,0.05,0.95,0.9042391919988708,12,1.0,1,1.0,1,1.0,1
885,max_ml,20,40,2,3,0.05,0.95,0.8336073299771339,22,1.0,1,1.0,1,1.0,1
886,max_ml,20,40,2,3,0.05,0.95,0.9156849692156936,20,1.0,1,1.0,1,1.0,1
887,max_ml,20,40,2,3,0.05,0.95,0.876465768426299,8,1.0,1,1.0,1,1.0,1
888,max_ml,20,40,2,3,0.05,0.95,0.9313923785749892,20,1.0,1,1.0,1,1.0,1
889,max_ml,20,40,2,3,0.05,0.95,0.9495512189712044,46,0.0,1,0.0,1,0.0,1
890,max_ml,20,40,2,3,0.05,0.95,0.8945199027655555,4,1.0,1,1.0,1,1.0,1
891,max_ml,20,40,2,3,0.05,0.95,0.8423060248372265,15,1.0,1,1.0,1,1.0,1
892,max_ml,20,40,2,3,0.05,0.95,0.9227211903504666,54,0.0,1,0.0,1,0.0,1
893,max_ml,20,40,2,3,0.05,0.95,0.870039535228025,11,1.0,1,1.0,1,1.0,1
894,max_ml,20,40,2,3,0.05,0.95,0.9294557540462004,16,1.0,1,1.0,1,1.0,1
895,max_ml,20,40,2,3,0.05,0.95,0.895938227570006,7,1.0,1,1.0,1,1.0,1
896,max_ml,20,40,2,3,0.05,0.95,0.9422014669883564,11,1.0,1,1.0,1,1.0,1
897,max_ml,20,40,2,3,0.05,0.95,0.9474136921444192,11,1.0,1,1.0,1,1.0,1
898,max_ml,20,40,2,3,0.05,0.95,0.8976569368896998,14,1.0,1,1.0,1,1.0,1
899,max_ml,20,40,2,3,0.05,0.95,0.9089773740566184,9,1.0,1,1.0,1,1.0,1
900,max_ml,20,40,2,3,0.05,0.95,0.9111557759087328,14,1.0,1,1.0,1,1.0,1
901,max_ml,20,40,2,3,0.05,0.95,0.9028352510481764,14,1.0,1,1.0,1,1.0,1
902,max_ml,20,40,2,3,0.05,0.95,0.9242665744105902,11,1.0,1,1.0,1,1.0,1
903,max_ml,20,40,2,3,0.05,0.95,0.8289798940540825,9,1.0,1,1.0,1,1.0,1
904,max_ml,20,40,2,3,0.05,0.95,0.944681229016002,12,1.0,1,1.0,1,1.0,1
905,max_ml,20,40,2,3,0.05,0.95,0.9135282617764592,8,1.0,1,1.0,1,1.0,1
906,max_ml,20,40,2,3,0.05,0.95,0.9386886700536696,4,1.0,1,1.0,1,1.0,1
907,max_ml,20,40,2,3,0.05,0.95,0.9001740417875645,23,1.0,1,1.0,1,1.0,1
908,max_ml,20,40,2,3,0.05,0.95,0.9044422000886304,4,1.0,1,1.0,1,1.0,1
909,max_ml,20,40,2,3,0.05,0.95,0.914639369256276,20,1.0,1,1.0,1,1.0,1
910,max_ml,20,40,2,3,0.05,0.95,0.9392597484418236,13,1.0,1,1.0,1,1.0,1
911,max_ml,20,40,2,3,0.05,0.95,0.8647287859623983,10,1.0,1,1.0,1,1.0,1
912,max_ml,20,40,2,3,0.05,0.95,0.9293547653237212,10,1.0,1,1.0,1,1.0,1
913,max_ml,20,40,2,3,0.05,0.95,0.9229649524439316,17,1.0,1,1.0,1,1.0,1
914,max_ml,20,40,2,3,0.05,0.95,0.883641852828849,20,1.0,1,1.0,1,1.0,1
915,max_ml,20,40,2,3,0.05,0.95,0.9465823932932336,69,0.0,1,0.0,1,0.0,1
916,max_ml,20,40,2,3,0.05,0.95,0.9412557527449564,18,1.0,1,1.0,1,0.0,0
917,max_ml,20,40,2,3,0.05,0.95,0.910179692834361,5,1.0,1,1.0,1,1.0,1
918,max_ml,20,40,2,3,0.05,0.95,0.8980243805803413,21,0.0,0,1.0,1,1.0,1
919,max_ml,20,40,2,3,0.05,0.95,0.9434831697794792,19,1.0,1,1.0,1,1.0,1
920,max_ml,20,40,2,3,0.05,0.95,0.921417417915566,10,1.0,1,1.0,1,1.0,1
921,max_ml,20,40,2,3,0.05,0.95,0.9491035736916308,11,1.0,1,1.0,1,1.0,1
922,max_ml,20,40,2,3,0.05,0.95,0.8609475262847857,9,1.0,1,1.0,1,1.0,1
923,max_ml,20,40,2,3,0.05,0.95,0.90652960079063,6,1.0,1,1.0,1,1.0,1
924,max_ml,20,40,2,3,0.05,0.95,0.9463344116792716,6,1.0,1,1.0,1,1.0,1
925,max_ml,20,40,2,3,0.05,0.95,0.9001678307303493,30,0.0,0,1.0,1,1.0,1
926,max_ml,20,40,2,3,0.05,0.95,0.8957553509591426,9,1.0,1,1.0,1,1.0,1
927,max_ml,20,40,2,3,0.05,0.95,0.927517810048854,24,0.0,0,1.0,1,1.0,1
928,max_ml,20,40,2,3,0.05,0.95,0.9331596146415828,13,1.0,1,1.0,1,1.0,1
929,max_ml,20,40,2,3,0.05,0.95,0.941606913803802,29,0.0,0,1.0,1,1.0,1
930,max_ml,20,40,2,3,0.05,0.95,0.9381193039669414,82,0.0,1,0.0,1,0.0,1
931,max_ml,20,40,2,3,0.05,0.95,0.9340902550358444,27,1.0,1,1.0,1,1.0,1
932,max_ml,20,40,2,3,0.05,0.95,0.8825967368606279,7,1.0,1,1.0,1,1.0,1
933,max_ml,20,40,2,3,0.05,0.95,0.8847000975523557,22,1.0,1,1.0,1,1.0,1
934,max_ml,20,40,2,3,0.05,0.95,0.8640386829100899,10,1.0,1,1.0,1,1.0,1
935,max_ml,20,40,2,3,0.05,0.95,0.9164564566021828,30,0.0,1,0.0,1,0.0,1
936,max_ml,20,40,2,3,0.05,0.95,0.9476546103731148,19,1.0,1,0.0,0,0.0,0
937,max_ml,20,40,2,3,0.05,0.95,0.9025442291789904,27,0.0,0,1.0,1,1.0,1
938,max_ml,20,40,2,3,0.05,0.95,0.913885758002958,20,1.0,1,1.0,1,1.0,1
939,max_ml,20,40,2,3,0.05,0.95,0.8039511898280599,12,1.0,1,1.0,1,1.0,1
940,max_ml,20,40,2,3,0.05,0.95,0.936785148490634,33,0.0,0,1.0,1,0.0,0
941,max_ml,20,40,2,3,0.05,0.95,0.9262344326799375,34,0.0,1,0.0,1,0.0,1
942,max_ml,20,40,2,3,0.05,0.95,0.932130945108494,37,0.0,0,0.0,0,1.0,1
943,max_ml,20,40,2,3,0.05,0.95,0.8994803283635332,9,1.0,1,1.0,1,1.0,1
944,max_ml,20,40,2,3,0.05,0.95,0.9158593385336576,15,1.0,1,1.0,1,1.0,1
945,max_ml,20,40,2,3,0.05,0.95,0.942261359038648,22,0.0,1,0.0,1,0.0,1
946,max_ml,20,40,2,3,0.05,0.95,0.8554552883343816,14,1.0,1,1.0,1,1.0,1
947,max_ml,20,40,2,3,0.05,0.95,0.930648926836578,4,1.0,1,1.0,1,1.0,1
948,max_ml,20,40,2,3,0.05,0.95,0.9056487560838492,13,1.0,1,1.0,1,1.0,1
949,max_ml,20,40,2,3,0.05,0.95,0.8021407443130772,6,1.0,1,1.0,1,1.0,1
950,max_ml,20,40,2,3,0.05,0.95,0.7936747480104082,4,1.0,1,1.0,1,1.0,1
951,max_ml,20,40,2,3,0.05,0.95,0.9419604665619624,21,1.0,1,1.0,1,1.0,1
952,max_ml,20,40,2,3,0.05,0.95,0.7198973696429437,6,1.0,1,1.0,1,1.0,1
953,max_ml,20,40,2,3,0.05,0.95,0.891906839171872,12,1.0,1,1.0,1,1.0,1
954,max_ml,20,40,2,3,0.05,0.95,0.8676772476570087,15,1.0,1,1.0,1,1.0,1
955,max_ml,20,40,2,3,0.05,0.95,0.9413379273500254,14,1.0,1,1.0,1,1.0,1
956,max_ml,20,40,2,3,0.05,0.95,0.9268215102559232,19,1.0,1,1.0,1,1.0,1
957,max_ml,20,40,2,3,0.05,0.95,0.9380720506442792,12,1.0,1,1.0,1,1.0,1
958,max_ml,20,40,2,3,0.05,0.95,0.9469690710097912,23,0.0,1,0.0,1,0.0,1
959,max_ml,20,40,2,3,0.05,0.95,0.90240042660415,28,1.0,1,1.0,1,1.0,1
960,max_ml,20,40,2,3,0.05,0.95,0.90724160920359,43,0.0,0,0.0,0,1.0,1
961,max_ml,20,40,2,3,0.05,0.95,0.9433328319249102,32,0.0,0,0.0,0,1.0,1
962,max_ml,20,40,2,3,0.05,0.95,0.8626424561781099,8,1.0,1,1.0,1,1.0,1
963,max_ml,20,40,2,3,0.05,0.95,0.9420530718597668,18,1.0,1,1.0,1,1.0,1
964,max_ml,20,40,2,3,0.05,0.95,0.9433420369731768,20,0.0,0,1.0,1,1.0,1
965,max_ml,20,40,2,3,0.05,0.95,0.9238033713516312,8,1.0,1,1.0,1,1.0,1
966,max_ml,20,40,2,3,0.05,0.95,0.944744067628324,41,1.0,1,1.0,1,1.0,1
967,max_ml,20,40,2,3,0.05,0.95,0.9368760100098216,35,0.0,0,0.0,0,1.0,1
968,max_ml,20,40,2,3,0.05,0.95,0.8831474959318167,17,1.0,1,1.0,1,1.0,1
969,max_ml,20,40,2,3,0.05,0.95,0.8458492439708764,10,1.0,1,1.0,1,1.0,1
970,max_ml,20,40,2,3,0.05,0.95,0.9475781843725752,19,1.0,1,1.0,1,1.0,1
971,max_ml,20,40,2,3,0.05,0.95,0.9242220009507316,35,0.0,1,0.0,1,0.0,1
972,max_ml,20,40,2,3,0.05,0.95,0.8332264701396378,6,1.0,1,1.0,1,1.0,1
973,max_ml,20,40,2,3,0.05,0.95,0.933026898930436,29,1.0,1,1.0,1,1.0,1
974,max_ml,20,40,2,3,0.05,0.95,0.9262008908801134,28,1.0,1,1.0,1,1.0,1
975,max_ml,20,40,2,3,0.05,0.95,0.9452898197933208,20,1.0,1,1.0,1,1.0,1
976,max_ml,20,40,2,3,0.05,0.95,0.9438807298407648,15,1.0,1,1.0,1,1.0,1
977,max_ml,20,40,2,3,0.05,0.95,0.8415532660551732,48,1.0,1,1.0,1,1.0,1
978,max_ml,20,40,2,3,0.05,0.95,0.9195167326551924,43,0.0,0,1.0,1,1.0,1
979,max_ml,20,40,2,3,0.05,0.95,0.8129023882845972,5,1.0,1,1.0,1,1.0,1
980,max_ml,20,40,2,3,0.05,0.95,0.9311558516901004,13,1.0,1,1.0,1,1.0,1
981,max_ml,20,40,2,3,0.05,0.95,0.9495784444755736,46,0.0,1,0.0,1,0.0,1
982,max_ml,20,40,2,3,0.05,0.95,0.9188285541120472,4,1.0,1,1.0,1,1.0,1
983,max_ml,20,40,2,3,0.05,0.95,0.8246731481550675,12,1.0,1,1.0,1,1.0,1
984,max_ml,20,40,2,3,0.05,0.95,0.9041382710275891,8,1.0,1,1.0,1,1.0,1
985,max_ml,20,40,2,3,0.05,0.95,0.9447010816883628,23,1.0,1,1.0,1,1.0,1
986,max_ml,20,40,2,3,0.05,0.95,0.9117713756136482,10,1.0,1,1.0,1,1.0,1
987,max_ml,20,40,2,3,0.05,0.95,0.8646867001815097,13,1.0,1,1.0,1,1.0,1
988,max_ml,20,40,2,3,0.05,0.95,0.8900970673151269,12,1.0,1,1.0,1,1.0,1
989,max_ml,20,40,2,3,0.05,0.95,0.9097702533858372,6,1.0,1,1.0,1,1.0,1
990,max_ml,20,40,2,3,0.05,0.95,0.8542285710798755,5,1.0,1,1.0,1,1.0,1
991,max_ml,20,40,2,3,0.05,0.95,0.9358133176773076,9,1.0,1,1.0,1,1.0,1
992,max_ml,20,40,2,3,0.05,0.95,0.8964474010191338,32,0.0,0,1.0,1,0.0,0
993,max_ml,20,40,2,3,0.05,0.95,0.9248437451088292,24,0.0,0,0.0,0,1.0,1
994,max_ml,20,40,2,3,0.05,0.95,0.9459532794364608,63,0.0,1,0.0,1,0.0,1
995,max_ml,20,40,2,3,0.05,0.95,0.8580233223743853,14,1.0,1,1.0,1,1.0,1
996,max_ml,20,40,2,3,0.05,0.95,0.8182093016080125,8,1.0,1,1.0,1,1.0,1
997,max_ml,20,40,2,3,0.05,0.95,0.9441873433759944,27,1.0,1,0.0,0,0.0,0
998,max_ml,20,40,2,3,0.05,0.95,0.945638430092806,36,0.0,0,1.0,1,1.0,1
999,max_ml,20,40,2,3,0.05,0.95,0.9137291835418704,15,1.0,1,1.0,1,1.0,1
1000,max_ml,20,40,2,3,0.05,0.95,0.902656486788291,33,0.0,0,1.0,1,1.0,1
1001,max_ml,20,40,2,3,0.05,0.95,0.8781063324225594,6,1.0,1,1.0,1,1.0,1
1002,max_ml,20,40,2,3,0.05,0.95,0.9259825315131822,31,1.0,1,1.0,1,1.0,1
1003,max_ml,20,40,2,3,0.05,0.95,0.8822527259850432,6,1.0,1,1.0,1,1.0,1
1004,max_ml,20,40,2,3,0.05,0.95,0.9223028140550004,16,0.0,0,1.0,1,0.0,0
1005,max_ml,20,40,2,3,0.05,0.95,0.8677209698526812,14,1.0,1,1.0,1,1.0,1
1006,max_ml,20,40,2,3,0.05,0.95,0.9463772255682396,59,0.0,1,0.0,1,0.0,1
1007,max_ml,20,40,2,3,0.05,0.95,0.9426916037905492,27,0.0,1,0.0,1,0.0,1
1008,max_ml,20,40,2,3,0.05,0.95,0.949541587444362,21,1.0,1,1.0,1,1.0,1
1009,max_ml,20,40,2,3,0.05,0.95,0.9087614818776918,16,1.0,1,0.0,0,0.0,0
1010,max_ml,20,40,2,3,0.05,0.95,0.8155497260401101,6,1.0,1,1.0,1,1.0,1
1011,max_ml,20,40,2,3,0.05,0.95,0.8925776818463147,8,1.0,1,1.0,1,1.0,1
1012,max_ml,20,40,2,3,0.05,0.95,0.9322437749901826,6,1.0,1,1.0,1,1.0,1
1013,max_ml,20,40,2,3,0.05,0.95,0.8918755316118323,26,0.0,1,0.0,1,0.0,1
1014,max_ml,20,40,2,3,0.05,0.95,0.9256564947024284,14,1.0,1,1.0,1,1.0,1
1015,max_ml,20,40,2,3,0.05,0.95,0.8765787140482391,5,1.0,1,1.0,1,1.0,1
1016,max_ml,20,40,2,3,0.05,0.95,0.9384571544912632,11,1.0,1,1.0,1,1.0,1
1017,max_ml,20,40,2,3,0.05,0.95,0.9373193118378408,5,1.0,1,1.0,1,1.0,1
1018,max_ml,20,40,2,3,0.05,0.95,0.9456116714809244,12,1.0,1,1.0,1,1.0,1
1019,max_ml,20,40,2,3,0.05,0.95,0.89671980945145,18,1.0,1,1.0,1,1.0,1
1020,max_ml,20,40,2,3,0.05,0.95,0.7378399148151303,6,1.0,1,1.0,1,1.0,1
1021,max_ml,20,40,2,3,0.05,0.95,0.8917912066820683,12,1.0,1,1.0,1,1.0,1
1022,max_ml,20,40,2,3,0.05,0.95,0.8974595628773443,10,1.0,1,1.0,1,1.0,1
1023,max_ml,20,40,2,3,0.05,0.95,0.8899980815848626,29,1.0,1,1.0,1,1.0,1
1024,max_ml,20,40,2,3,0.05,0.95,0.93295403930595,21,1.0,1,1.0,1,1.0,1
1025,max_ml,20,40,2,3,0.05,0.95,0.8512995467796168,11,1.0,1,1.0,1,1.0,1
1026,max_ml,20,40,2,3,0.05,0.95,0.8926055332110412,19,1.0,1,1.0,1,1.0,1
1027,max_ml,20,40,2,3,0.05,0.95,0.9279387981615912,36,1.0,1,1.0,1,1.0,1
1028,max_ml,20,40,2,3,0.05,0.95,0.8632788131766429,4,1.0,1,1.0,1,1.0,1
1029,max_ml,20,40,2,3,0.05,0.95,0.940450163541145,9,1.0,1,1.0,1,1.0,1
1030,max_ml,20,40,2,3,0.05,0.95,0.9475474801275472,31,1.0,1,1.0,1,1.0,1
1031,max_ml,20,40,2,3,0.05,0.95,0.9157754152496772,18,1.0,1,1.0,1,1.0,1
1032,max_ml,20,40,2,3,0.05,0.95,0.8700926129102653,4,1.0,1,1.0,1,1.0,1
1033,max_ml,20,40,2,3,0.05,0.95,0.9253037505871036,9,1.0,1,1.0,1,1.0,1
1034,max_ml,20,40,2,3,0.05,0.95,0.9420084022915354,18,1.0,1,1.0,1,1.0,1
1035,max_ml,20,40,2,3,0.05,0.95,0.8773766053103094,8,1.0,1,1.0,1,1.0,1
1036,max_ml,20,40,2,3,0.05,0.95,0.8997543426448967,9,1.0,1,1.0,1,1.0,1
1037,max_ml,20,40,2,3,0.05,0.95,0.948282253007212,5,1.0,1,1.0,1,1.0,1
1038,max_ml,20,40,2,3,0.05,0.95,0.8962784925655414,22,1.0,1,1.0,1,1.0,1
1039,max_ml,20,40,2,3,0.05,0.95,0.9209400090175672,26,0.0,0,1.0,1,1.0,1
1040,max_ml,20,40,2,3,0.05,0.95,0.8951938408556892,15,1.0,1,1.0,1,1.0,1
1041,max_ml,20,40,2,3,0.05,0.95,0.9413657263992408,10,1.0,1,1.0,1,1.0,1
1042,max_ml,20,40,2,3,0.05,0.95,0.9249648625241296,31,1.0,1,1.0,1,1.0,1
1043,max_ml,20,40,2,3,0.05,0.95,0.916989287409004,25,1.0,1,1.0,1,1.0,1
1044,max_ml,20,40,2,3,0.05,0.95,0.8872683250930625,15,1.0,1,1.0,1,1.0,1
1045,max_ml,20,40,2,3,0.05,0.95,0.9292369151925534,90,0.0,1,0.0,1,0.0,1
1046,max_ml,20,40,2,3,0.05,0.95,0.9282982059331428,9,1.0,1,1.0,1,1.0,1
1047,max_ml,20,40,2,3,0.05,0.95,0.932084918821868,31,0.0,0,0.0,0,1.0,1
1048,max_ml,20,40,2,3,0.05,0.95,0.9280861214046524,18,1.0,1,1.0,1,1.0,1
1049,max_ml,20,40,2,3,0.05,0.95,0.9391448591875512,14,0.0,0,0.0,0,1.0,1
1050,max_ml,20,40,2,3,0.05,0.95,0.9466261630381262,14,1.0,1,1.0,1,0.0,0
1051,max_ml,20,40,2,3,0.05,0.95,0.9309093312491866,8,1.0,1,1.0,1,1.0,1
1052,max_ml,20,40,2,3,0.05,0.95,0.9087758655797168,26,1.0,1,1.0,1,1.0,1
1053,max_ml,20,40,2,3,0.05,0.95,0.93608731285357,18,1.0,1,1.0,1,1.0,1
1054,max_ml,20,40,2,3,0.05,0.95,0.9238682264030548,18,1.0,1,1.0,1,1.0,1
1055,max_ml,20,40,2,3,0.05,0.95,0.9406397600588196,19,0.0,0,1.0,1,1.0,1
1056,max_ml,20,40,2,3,0.05,0.95,0.9060890130982366,5,1.0,1,1.0,1,1.0,1
1057,max_ml,20,40,2,3,0.05,0.95,0.8679170418198435,8,1.0,1,1.0,1,1.0,1
1058,max_ml,20,40,2,3,0.05,0.95,0.926125860366598,10,1.0,1,1.0,1,1.0,1
1059,max_ml,20,40,2,3,0.05,0.95,0.9323973349842706,22,1.0,1,1.0,1,1.0,1
1060,max_ml,20,40,2,3,0.05,0.95,0.9179692344160716,8,1.0,1,1.0,1,1.0,1
1061,max_ml,20,40,2,3,0.05,0.95,0.9330502876128012,32,0.0,0,1.0,1,1.0,1
1062,max_ml,20,40,2,3,0.05,0.95,0.8949699870910867,7,1.0,1,1.0,1,1.0,1
1063,max_ml,20,40,2,3,0.05,0.95,0.8990882958101222,10,1.0,1,1.0,1,1.0,1
1064,max_ml,20,40,2,3,0.05,0.95,0.9238973771198964,4,1.0,1,1.0,1,1.0,1
1065,max_ml,20,40,2,3,0.05,0.95,0.9399679950978254,46,0.0,1,0.0,1,0.0,1
1066,max_ml,20,40,2,3,0.05,0.95,0.8311832950570007,10,1.0,1,1.0,1,1.0,1
1067,max_ml,20,40,2,3,0.05,0.95,0.8981411903779355,11,1.0,1,1.0,1,1.0,1
1068,max_ml,20,40,2,3,0.05,0.95,0.8786032034317542,11,1.0,1,1.0,1,1.0,1
1069,max_ml,20,40,2,3,0.05,0.95,0.9257628194382204,17,0.0,0,1.0,1,0.0,0
1070,max_ml,20,40,2,3,0.05,0.95,0.94350385703524,28,1.0,1,1.0,1,1.0,1
1071,max_ml,20,40,2,3,0.05,0.95,0.933017825471361,30,1.0,1,1.0,1,1.0,1
1072,max_ml,20,40,2,3,0.05,0.95,0.7790866733568663,9,1.0,1,1.0,1,1.0,1
1073,max_ml,20,40,2,3,0.05,0.95,0.9415459483866936,10,1.0,1,1.0,1,1.0,1
1074,max_ml,20,40,2,3,0.05,0.95,0.8685800624613035,16,0.0,1,0.0,1,0.0,1
1075,max_ml,20,40,2,3,0.05,0.95,0.9365096983317144,26,0.0,0,0.0,0,1.0,1
1076,max_ml,20,40,2,3,0.05,0.95,0.8151672760556264,5,1.0,1,1.0,1,1.0,1
1077,max_ml,20,40,2,3,0.05,0.95,0.9405424924733662,17,1.0,1,1.0,1,1.0,1
1078,max_ml,20,40,2,3,0.05,0.95,0.9417756381926596,42,0.0,1,0.0,1,0.0,1
1079,max_ml,20,40,2,3,0.05,0.95,0.9070373801863456,14,1.0,1,1.0,1,1.0,1
1080,max_ml,20,40,2,3,0.05,0.95,0.9164856644716326,30,0.0,1,0.0,1,0.0,1
1081,max_ml,20,40,2,3,0.05,0.95,0.9226082978682996,13,1.0,1,1.0,1,1.0,1
1082,max_ml,20,40,2,3,0.05,0.95,0.8795793057433651,9,1.0,1,1.0,1,1.0,1
1083,max_ml,20,40,2,3,0.05,0.95,0.8984352886761409,25,1.0,1,1.0,1,1.0,1
1084,max_ml,20,40,2,3,0.05,0.95,0.8545672227611117,14,1.0,1,1.0,1,1.0,1
1085,max_ml,20,40,2,3,0.05,0.95,0.9234963847922056,24,1.0,1,1.0,1,1.0,1
1086,max_ml,20,40,2,3,0.05,0.95,0.9069613373926056,12,1.0,1,1.0,1,1.0,1
1087,max_ml,20,40,2,3,0.05,0.95,0.9135205198594106,6,1.0,1,1.0,1,1.0,1
1088,max_ml,20,40,2,3,0.05,0.95,0.9326130188394514,24,1.0,1,1.0,1,1.0,1
1089,max_ml,20,40,2,3,0.05,0.95,0.9087914594170926,11,1.0,1,1.0,1,1.0,1
1090,max_ml,20,40,2,3,0.05,0.95,0.9420507167015126,36,0.0,0,1.0,1,0.0,0
1091,max_ml,20,40,2,3,0.05,0.95,0.8844749098275335,6,1.0,1,1.0,1,1.0,1
1092,max_ml,20,40,2,3,0.05,0.95,0.9103449512247545,21,0.0,1,0.0,1,0.0,1
1093,max_ml,20,40,2,3,0.05,0.95,0.8998084926931769,19,1.0,1,1.0,1,1.0,1
1094,max_ml,20,40,2,3,0.05,0.95,0.8999362191012338,25,0.0,1,0.0,1,0.0,1
1095,max_ml,20,40,2,3,0.05,0.95,0.9297475981921302,8,1.0,1,1.0,1,1.0,1
1096,max_ml,20,40,2,3,0.05,0.95,0.8887254535737806,9,1.0,1,1.0,1,1.0,1
1097,max_ml,20,40,2,3,0.05,0.95,0.9278422404238956,16,1.0,1,1.0,1,1.0,1
1098,max_ml,20,40,2,3,0.05,0.95,0.9360396741734236,15,1.0,1,1.0,1,1.0,1
1099,max_ml,20,40,2,3,0.05,0.95,0.8853399919879503,8,1.0,1,1.0,1,1.0,1
1100,max_ml,20,40,2,3,0.05,0.95,0.9497746979811372,12,1.0,1,1.0,1,1.0,1
1101,max_ml,20,40,2,3,0.05,0.95,0.9206517939660336,12,1.0,1,1.0,1,1.0,1
1102,max_ml,20,40,2,3,0.05,0.95,0.9066528453495842,11,1.0,1,1.0,1,1.0,1
1103,max_ml,20,40,2,3,0.05,0.95,0.886296151602256,18,1.0,1,1.0,1,1.0,1
1104,max_ml,20,40,2,3,0.05,0.95,0.8826732583868012,7,1.0,1,1.0,1,1.0,1
1105,max_ml,20,40,2,3,0.05,0.95,0.9263753899520182,30,1.0,1,1.0,1,1.0,1
1106,max_ml,20,40,2,3,0.05,0.95,0.8962099442913831,8,1.0,1,1.0,1,1.0,1
1107,max_ml,20,40,2,3,0.05,0.95,0.9362804688471654,20,1.0,1,1.0,1,1.0,1
1108,max_ml,20,40,2,3,0.05,0.95,0.9193356311428252,44,0.0,1,0.0,1,0.0,1
1109,max_ml,20,40,2,3,0.05,0.95,0.93142285994445,18,0.0,1,0.0,1,0.0,1
1110,max_ml,20,40,2,3,0.05,0.95,0.935276658163108,13,1.0,1,1.0,1,1.0,1
1111,max_ml,20,40,2,3,0.05,0.95,0.9237758762865952,12,1.0,1,1.0,1,1.0,1
1112,max_ml,20,40,2,3,0.05,0.95,0.9113272529459688,17,1.0,1,1.0,1,1.0,1
1113,max_ml,20,40,2,3,0.05,0.95,0.9308800935406276,21,1.0,1,1.0,1,1.0,1
1114,max_ml,20,40,2,3,0.05,0.95,0.8138915151549109,8,1.0,1,1.0,1,1.0,1
1115,max_ml,20,40,2,3,0.05,0.95,0.9052009613230956,26,0.0,1,0.0,1,0.0,1
1116,max_ml,20,40,2,3,0.05,0.95,0.8882593790146723,41,0.0,1,0.0,1,0.0,1
1117,max_ml,20,40,2,3,0.05,0.95,0.9264973533583498,26,1.0,1,1.0,1,1.0,1
1118,max_ml,20,40,2,3,0.05,0.95,0.9374562098657452,10,1.0,1,1.0,1,1.0,1
1119,max_ml,20,40,2,3,0.05,0.95,0.9224653136090096,8,1.0,1,1.0,1,1.0,1
1120,max_ml,20,40,2,3,0.05,0.95,0.918945162041103,20,1.0,1,1.0,1,1.0,1
1121,max_ml,20,40,2,3,0.05,0.95,0.9367719616950724,58,0.0,1,0.0,1,0.0,1
1122,max_ml,20,40,2,3,0.05,0.95,0.9336631426220268,10,1.0,1,1.0,1,1.0,1
1123,max_ml,20,40,2,3,0.05,0.95,0.8300265245612094,5,1.0,1,1.0,1,1.0,1
1124,max_ml,20,40,2,3,0.05,0.95,0.9454103423977837,26,0.0,1,0.0,1,0.0,1
1125,max_ml,20,40,2,3,0.05,0.95,0.9400226893836192,35,0.0,1,0.0,1,0.0,1
1126,max_ml,20,40,2,3,0.05,0.95,0.9361425770159244,30,1.0,1,1.0,1,1.0,1
1127,max_ml,20,40,2,3,0.05,0.95,0.9445480797386092,34,1.0,1,1.0,1,1.0,1
1128,max_ml,20,40,2,3,0.05,0.95,0.8715821129685521,12,1.0,1,1.0,1,1.0,1
1129,max_ml,20,40,2,3,0.05,0.95,0.8839849420743499,14,1.0,1,1.0,1,1.0,1
1130,max_ml,20,40,2,3,0.05,0.95,0.9343369310240304,10,1.0,1,1.0,1,1.0,1
1131,max_ml,20,40,2,3,0.05,0.95,0.9210624127632552,20,1.0,1,1.0,1,1.0,1
1132,max_ml,20,40,2,3,0.05,0.95,0.8994559838719969,18,1.0,1,1.0,1,1.0,1
1133,max_ml,20,40,2,3,0.05,0.95,0.8716815774192334,9,1.0,1,1.0,1,1.0,1
1134,max_ml,20,40,2,3,0.05,0.95,0.9057373780085024,15,1.0,1,1.0,1,1.0,1
1135,max_ml,20,40,2,3,0.05,0.95,0.9021220683022976,21,1.0,1,1.0,1,1.0,1
1136,max_ml,20,40,2,3,0.05,0.95,0.8385091707086699,2,1.0,1,1.0,1,1.0,1
1137,max_ml,20,40,2,3,0.05,0.95,0.8720087840695219,9,1.0,1,1.0,1,1.0,1
1138,max_ml,20,40,2,3,0.05,0.95,0.9025955897286104,29,1.0,1,1.0,1,1.0,1
1139,max_ml,20,40,2,3,0.05,0.95,0.9444067674954744,9,1.0,1,1.0,1,1.0,1
1140,max_ml,20,40,2,3,0.05,0.95,0.8729758986252365,16,1.0,1,1.0,1,1.0,1
1141,max_ml,20,40,2,3,0.05,0.95,0.8949439689536361,9,1.0,1,1.0,1,1.0,1
1142,max_ml,20,40,2,3,0.05,0.95,0.9266581244384756,29,1.0,1,0.0,0,0.0,0
1143,max_ml,20,40,2,3,0.05,0.95,0.868427525145541,6,1.0,1,1.0,1,1.0,1
1144,max_ml,20,40,2,3,0.05,0.95,0.948515665657692,28,0.0,1,0.0,1,0.0,1
1145,max_ml,20,40,2,3,0.05,0.95,0.9422274625079732,10,1.0,1,1.0,1,1.0,1
1146,max_ml,20,40,2,3,0.05,0.95,0.9314807746505628,22,1.0,1,1.0,1,1.0,1
1147,max_ml,20,40,2,3,0.05,0.95,0.8946571888379236,20,1.0,1,1.0,1,1.0,1
1148,max_ml,20,40,2,3,0.05,0.95,0.8877464107195135,7,1.0,1,1.0,1,1.0,1
1149,max_ml,20,40,2,3,0.05,0.95,0.9494092771440772,19,1.0,1,1.0,1,1.0,1
1150,max_ml,20,40,2,3,0.05,0.95,0.9471612843467158,9,1.0,1,1.0,1,1.0,1
1151,max_ml,20,40,2,3,0.05,0.95,0.8642105803369924,20,1.0,1,1.0,1,1.0,1
1152,max_ml,20,40,2,3,0.05,0.95,0.9480983165342868,18,1.0,1,1.0,1,1.0,1
1153,max_ml,20,40,2,3,0.05,0.95,0.9247579934935324,14,1.0,1,1.0,1,1.0,1
1154,max_ml,20,40,2,3,0.05,0.95,0.9466167323721624,27,1.0,1,1.0,1,1.0,1
1155,max_ml,20,40,2,3,0.05,0.95,0.9332077086293976,12,1.0,1,1.0,1,1.0,1
1156,max_ml,20,40,2,3,0.05,0.95,0.9108851681825288,17,1.0,1,1.0,1,1.0,1
1157,max_ml,20,40,2,3,0.05,0.95,0.927596798147554,18,1.0,1,1.0,1,1.0,1
1158,max_ml,20,40,2,3,0.05,0.95,0.943725713052328,65,0.0,1,0.0,1,0.0,1
1159,max_ml,20,40,2,3,0.05,0.95,0.8620261702795683,20,1.0,1,1.0,1,1.0,1
1160,max_ml,20,40,2,3,0.05,0.95,0.9334513140577988,14,1.0,1,1.0,1,1.0,1
1161,max_ml,20,40,2,3,0.05,0.95,0.9401546543814944,42,0.0,1,0.0,1,0.0,1
1162,max_ml,20,40,2,3,0.05,0.95,0.9174750590586872,12,1.0,1,1.0,1,1.0,1
1163,max_ml,20,40,2,3,0.05,0.95,0.9450905204813436,26,1.0,1,1.0,1,1.0,1
1164,max_ml,20,40,2,3,0.05,0.95,0.9391245391678535,13,1.0,1,1.0,1,1.0,1
1165,max_ml,20,40,2,3,0.05,0.95,0.8051846158602708,5,1.0,1,1.0,1,1.0,1
1166,max_ml,20,40,2,3,0.05,0.95,0.949966618044468,24,0.0,0,1.0,1,1.0,1
1167,max_ml,20,40,2,3,0.05,0.95,0.9040688399727312,19,1.0,1,1.0,1,1.0,1
1168,max_ml,20,40,2,3,0.05,0.95,0.8873306243113985,7,1.0,1,1.0,1,1.0,1
1169,max_ml,20,40,2,3,0.05,0.95,0.8766580082348774,12,1.0,1,1.0,1,1.0,1
1170,max_ml,20,40,2,3,0.05,0.95,0.918208602510819,9,1.0,1,1.0,1,1.0,1
1171,max_ml,20,40,2,3,0.05,0.95,0.8671976163913505,26,1.0,1,1.0,1,1.0,1
1172,max_ml,20,40,2,3,0.05,0.95,0.9121086345084006,33,1.0,1,1.0,1,1.0,1
1173,max_ml,20,40,2,3,0.05,0.95,0.9209803443795194,10,1.0,1,1.0,1,1.0,1
1174,max_ml,20,40,2,3,0.05,0.95,0.8981049828875528,7,1.0,1,1.0,1,1.0,1
1175,max_ml,20,40,2,3,0.05,0.95,0.9403024054181616,7,1.0,1,1.0,1,1.0,1
1176,max_ml,20,40,2,3,0.05,0.95,0.9198778879290412,7,1.0,1,1.0,1,1.0,1
1177,max_ml,20,40,2,3,0.05,0.95,0.8809822475056842,14,1.0,1,1.0,1,1.0,1
1178,max_ml,20,40,2,3,0.05,0.95,0.891502900776173,11,1.0,1,1.0,1,1.0,1
1179,max_ml,20,40,2,3,0.05,0.95,0.8769447066262084,8,1.0,1,1.0,1,1.0,1
1180,max_ml,20,40,2,3,0.05,0.95,0.930461402864906,12,1.0,1,1.0,1,1.0,1
1181,max_ml,20,40,2,3,0.05,0.95,0.863693823224793,31,1.0,1,1.0,1,1.0,1
1182,max_ml,20,40,2,3,0.05,0.95,0.8686579285625041,8,1.0,1,1.0,1,1.0,1
1183,max_ml,20,40,2,3,0.05,0.95,0.8839849350718928,6,1.0,1,1.0,1,1.0,1
1184,max_ml,20,40,2,3,0.05,0.95,0.9447986191238812,17,1.0,1,1.0,1,1.0,1
1185,max_ml,20,40,2,3,0.05,0.95,0.946777907367052,23,1.0,1,1.0,1,1.0,1
1186,max_ml,20,40,2,3,0.05,0.95,0.8891550488922728,8,1.0,1,1.0,1,1.0,1
1187,max_ml,20,40,2,3,0.05,0.95,0.94738097326879,68,0.0,1,0.0,1,0.0,1
1188,max_ml,20,40,2,3,0.05,0.95,0.9434727713606236,24,0.0,0,1.0,1,1.0,1
1189,max_ml,20,40,2,3,0.05,0.95,0.8658062777447525,15,1.0,1,1.0,1,1.0,1
1190,max_ml,20,40,2,3,0.05,0.95,0.9372492352463104,12,1.0,1,1.0,1,1.0,1
1191,max_ml,20,40,2,3,0.05,0.95,0.931331299895524,17,1.0,1,1.0,1,1.0,1
1192,max_ml,20,40,2,3,0.05,0.95,0.90978522743758,4,1.0,1,1.0,1,1.0,1
1193,max_ml,20,40,2,3,0.05,0.95,0.946543523604494,6,1.0,1,1.0,1,1.0,1
1194,max_ml,20,40,2,3,0.05,0.95,0.9132135012653348,8,1.0,1,1.0,1,1.0,1
1195,max_ml,20,40,2,3,0.05,0.95,0.9325056202503904,15,1.0,1,1.0,1,1.0,1
1196,max_ml,20,40,2,3,0.05,0.95,0.920387530624838,12,1.0,1,1.0,1,1.0,1
1197,max_ml,20,40,2,3,0.05,0.95,0.9148959723232184,39,0.0,0,1.0,1,1.0,1
1198,max_ml,20,40,2,3,0.05,0.95,0.922167458999097,20,1.0,1,1.0,1,1.0,1
1199,max_ml,20,40,2,3,0.05,0.95,0.9393615376015866,44,0.0,1,0.0,1,0.0,1
1200,max_ml,20,40,2,3,0.05,0.95,0.9394737111545908,28,1.0,1,1.0,1,1.0,1
1201,max_ml,20,40,2,3,0.05,0.95,0.9289248843716522,8,1.0,1,1.0,1,1.0,1
1202,max_ml,20,40,2,3,0.05,0.95,0.8992408974582328,22,1.0,1,1.0,1,1.0,1
1203,max_ml,20,40,2,3,0.05,0.95,0.8921771416098658,14,1.0,1,1.0,1,1.0,1
1204,max_ml,20,40,2,3,0.05,0.95,0.9245291954361056,13,1.0,1,1.0,1,1.0,1
1205,max_ml,20,40,2,3,0.05,0.95,0.948867195718702,24,0.0,1,0.0,1,0.0,1
1206,max_ml,20,40,2,3,0.05,0.95,0.8760900269523334,34,0.0,0,1.0,1,1.0,1
1207,max_ml,20,40,2,3,0.05,0.95,0.8851165768304232,9,1.0,1,1.0,1,1.0,1
1208,max_ml,20,40,2,3,0.05,0.95,0.8958037597756272,8,1.0,1,1.0,1,1.0,1
1209,max_ml,20,40,2,3,0.05,0.95,0.9451433257175408,9,1.0,1,1.0,1,1.0,1
1210,max_ml,20,40,2,3,0.05,0.95,0.9308269940859724,11,1.0,1,1.0,1,1.0,1
1211,max_ml,20,40,2,3,0.05,0.95,0.9404410153065532,11,1.0,1,1.0,1,1.0,1
1212,max_ml,20,40,2,3,0.05,0.95,0.858547085870524,6,1.0,1,1.0,1,1.0,1
1213,max_ml,20,40,2,3,0.05,0.95,0.93799915255949,15,1.0,1,1.0,1,1.0,1
1214,max_ml,20,40,2,3,0.05,0.95,0.941751802613804,4,1.0,1,1.0,1,1.0,1
1215,max_ml,20,40,2,3,0.05,0.95,0.8778515527935056,21,1.0,1,1.0,1,1.0,1
1216,max_ml,20,40,2,3,0.05,0.95,0.8821047986985968,6,1.0,1,1.0,1,1.0,1
1217,max_ml,20,40,2,3,0.05,0.95,0.9437477431800204,13,1.0,1,1.0,1,1.0,1
1218,max_ml,20,40,2,3,0.05,0.95,0.9396704469761682,8,1.0,1,1.0,1,1.0,1
1219,max_ml,20,40,2,3,0.05,0.95,0.8228127576908422,5,1.0,1,1.0,1,1.0,1
1220,max_ml,20,40,2,3,0.05,0.95,0.9461604806523845,29,0.0,1,0.0,1,0.0,1
1221,max_ml,20,40,2,3,0.05,0.95,0.9273378355664386,7,1.0,1,1.0,1,1.0,1
1222,max_ml,20,40,2,3,0.05,0.95,0.9390694440149722,44,0.0,1,0.0,1,0.0,1
1223,max_ml,20,40,2,3,0.05,0.95,0.8710970959979627,5,1.0,1,1.0,1,1.0,1
1224,max_ml,20,40,2,3,0.05,0.95,0.8343671837056755,10,1.0,1,1.0,1,1.0,1
1225,max_ml,20,40,2,3,0.05,0.95,0.9453218455923208,24,0.0,1,0.0,1,0.0,1
1226,max_ml,20,40,2,3,0.05,0.95,0.9239648816295956,4,1.0,1,1.0,1,1.0,1
1227,max_ml,20,40,2,3,0.05,0.95,0.92781662839,13,1.0,1,1.0,1,1.0,1
1228,max_ml,20,40,2,3,0.05,0.95,0.9398123419502704,22,1.0,1,1.0,1,1.0,1
1229,max_ml,20,40,2,3,0.05,0.95,0.9135312148940258,20,1.0,1,1.0,1,1.0,1
1230,max_ml,20,40,2,3,0.05,0.95,0.9146977695728332,21,0.0,0,1.0,1,1.0,1
1231,max_ml,20,40,2,3,0.05,0.95,0.9253905286261466,17,1.0,1,1.0,1,0.0,0
1232,max_ml,20,40,2,3,0.05,0.95,0.8370384747427929,15,1.0,1,1.0,1,1.0,1
1233,max_ml,20,40,2,3,0.05,0.95,0.945846581245334,26,0.0,1,0.0,1,0.0,1
1234,max_ml,20,40,2,3,0.05,0.95,0.942560461484519,26,0.0,0,1.0,1,1.0,1
1235,max_ml,20,40,2,3,0.05,0.95,0.9447069165918318,141,0.0,1,0.0,1,0.0,1
1236,max_ml,20,40,2,3,0.05,0.95,0.9123762432273776,4,1.0,1,1.0,1,1.0,1
1237,max_ml,20,40,2,3,0.05,0.95,0.9014121346441354,15,1.0,1,1.0,1,1.0,1
1238,max_ml,20,40,2,3,0.05,0.95,0.906074910397091,25,1.0,1,1.0,1,1.0,1
1239,max_ml,20,40,2,3,0.05,0.95,0.8255201794851607,15,1.0,1,1.0,1,1.0,1
1240,max_ml,20,40,2,3,0.05,0.95,0.910206908892116,9,1.0,1,1.0,1,1.0,1
1241,max_ml,20,40,2,3,0.05,0.95,0.931418962054566,19,1.0,1,1.0,1,1.0,1
1242,max_ml,20,40,2,3,0.05,0.95,0.9416225101585448,14,1.0,1,1.0,1,1.0,1
1243,max_ml,20,40,2,3,0.05,0.95,0.947295841693398,7,1.0,1,1.0,1,1.0,1
1244,max_ml,20,40,2,3,0.05,0.95,0.930441411516626,29,0.0,0,0.0,0,1.0,1
1245,max_ml,20,40,2,3,0.05,0.95,0.8801231455861792,8,1.0,1,1.0,1,1.0,1
1246,max_ml,20,40,2,3,0.05,0.95,0.9299291898241884,35,1.0,1,1.0,1,1.0,1
1247,max_ml,20,40,2,3,0.05,0.95,0.9417621346626164,15,1.0,1,1.0,1,1.0,1
1248,max_ml,20,40,2,3,0.05,0.95,0.9453172374235438,30,0.0,0,1.0,1,0.0,0
1249,max_ml,20,40,2,3,0.05,0.95,0.9146114577549016,20,1.0,1,1.0,1,1.0,1
1250,max_ml,20,40,2,3,0.05,0.95,0.9230762751254152,5,1.0,1,1.0,1,1.0,1
1251,max_ml,20,40,2,3,0.05,0.95,0.9317639823471648,32,1.0,1,1.0,1,1.0,1
1252,max_ml,20,40,2,3,0.05,0.95,0.9327690463028095,31,0.0,0,0.0,0,1.0,1
1253,max_ml,20,40,2,3,0.05,0.95,0.9324341603821718,54,0.0,1,0.0,1,0.0,1
1254,max_ml,20,40,2,3,0.05,0.95,0.9381417961415668,22,1.0,1,1.0,1,1.0,1
1255,max_ml,20,40,2,3,0.05,0.95,0.942978031935802,65,0.0,1,0.0,1,0.0,1
1256,max_ml,20,40,2,3,0.05,0.95,0.8871640128513337,9,1.0,1,1.0,1,1.0,1
1257,max_ml,20,40,2,3,0.05,0.95,0.8125458238614615,7,1.0,1,1.0,1,1.0,1
1258,max_ml,20,40,2,3,0.05,0.95,0.939279124069398,15,1.0,1,1.0,1,1.0,1
1259,max_ml,20,40,2,3,0.05,0.95,0.941807408419423,15,1.0,1,1.0,1,1.0,1
1260,max_ml,20,40,2,3,0.05,0.95,0.8982520203851797,15,1.0,1,1.0,1,1.0,1
1261,max_ml,20,40,2,3,0.05,0.95,0.9178492039614576,20,1.0,1,1.0,1,1.0,1
1262,max_ml,20,40,2,3,0.05,0.95,0.9141594261345894,18,1.0,1,1.0,1,1.0,1
1263,max_ml,20,40,2,3,0.05,0.95,0.948346015413604,9,1.0,1,1.0,1,1.0,1
1264,max_ml,20,40,2,3,0.05,0.95,0.8923506450062201,10,1.0,1,1.0,1,1.0,1
1265,max_ml,20,40,2,3,0.05,0.95,0.9429694184111204,11,1.0,1,1.0,1,1.0,1
1266,max_ml,20,40,2,3,0.05,0.95,0.9338439187790328,67,0.0,1,0.0,1,0.0,1
1267,max_ml,20,40,2,3,0.05,0.95,0.8136559614684824,9,1.0,1,1.0,1,1.0,1
1268,max_ml,20,40,2,3,0.05,0.95,0.757774218894891,4,1.0,1,1.0,1,1.0,1
1269,max_ml,20,40,2,3,0.05,0.95,0.8773114424657497,4,1.0,1,1.0,1,1.0,1
1270,max_ml,20,40,2,3,0.05,0.95,0.909263387785696,4,1.0,1,1.0,1,1.0,1
1271,max_ml,20,40,2,3,0.05,0.95,0.838874012124753,6,1.0,1,1.0,1,1.0,1
1272,max_ml,20,40,2,3,0.05,0.95,0.9055859776817908,40,0.0,0,0.0,0,1.0,1
1273,max_ml,20,40,2,3,0.05,0.95,0.9406425328889216,44,0.0,1,0.0,1,0.0,1
1274,max_ml,20,40,2,3,0.05,0.95,0.9396618165875904,7,1.0,1,1.0,1,1.0,1
1275,max_ml,20,40,2,3,0.05,0.95,0.9000631051768033,11,1.0,1,1.0,1,1.0,1
1276,max_ml,20,40,2,3,0.05,0.95,0.9333483534118604,8,1.0,1,1.0,1,1.0,1
1277,max_ml,20,40,2,3,0.05,0.95,0.9475278857913776,25,1.0,1,1.0,1,1.0,1
1278,max_ml,20,40,2,3,0.05,0.95,0.8718694202840109,6,1.0,1,1.0,1,1.0,1
1279,max_ml,20,40,2,3,0.05,0.95,0.9283528008386784,25,0.0,0,1.0,1,0.0,0
1280,max_ml,20,40,2,3,0.05,0.95,0.8827360578084692,29,0.0,0,1.0,1,1.0,1
1281,max_ml,20,40,2,3,0.05,0.95,0.8770955351471167,6,1.0,1,1.0,1,1.0,1
1282,max_ml,20,40,2,3,0.05,0.95,0.8906856255729595,17,1.0,1,1.0,1,1.0,1
1283,max_ml,20,40,2,3,0.05,0.95,0.9480732975193444,68,0.0,0,0.0,0,1.0,1
1284,max_ml,20,40,2,3,0.05,0.95,0.8823673560576067,7,1.0,1,1.0,1,1.0,1
1285,max_ml,20,40,2,3,0.05,0.95,0.8519706072455862,20,1.0,1,1.0,1,1.0,1
1286,max_ml,20,40,2,3,0.05,0.95,0.94863261464988,17,1.0,1,1.0,1,1.0,1
1287,max_ml,20,40,2,3,0.05,0.95,0.943344234007416,17,1.0,1,1.0,1,0.0,0
1288,max_ml,20,40,2,3,0.05,0.95,0.9353976870542092,27,1.0,1,1.0,1,1.0,1
1289,max_ml,20,40,2,3,0.05,0.95,0.9324448292196744,13,1.0,1,1.0,1,1.0,1
1290,max_ml,20,40,2,3,0.05,0.95,0.9408970147587408,35,1.0,1,1.0,1,1.0,1
1291,max_ml,20,40,2,3,0.05,0.95,0.9388613951898224,31,0.0,1,0.0,1,0.0,1
1292,max_ml,20,40,2,3,0.05,0.95,0.7455729826340118,14,1.0,1,1.0,1,1.0,1
1293,max_ml,20,40,2,3,0.05,0.95,0.933909206627433,10,1.0,1,1.0,1,1.0,1
1294,max_ml,20,40,2,3,0.05,0.95,0.909207798756644,31,0.0,0,1.0,1,1.0,1
1295,max_ml,20,40,2,3,0.05,0.95,0.9264659601994946,15,1.0,1,1.0,1,1.0,1
1296,max_ml,20,40,2,3,0.05,0.95,0.779516707845599,8,1.0,1,1.0,1,1.0,1
1297,max_ml,20,40,2,3,0.05,0.95,0.918722630135124,12,1.0,1,1.0,1,1.0,1
1298,max_ml,20,40,2,3,0.05,0.95,0.8359182237737498,8,1.0,1,1.0,1,1.0,1
1299,max_ml,20,40,2,3,0.05,0.95,0.9221981038780604,34,0.0,0,0.0,0,1.0,1
1300,max_ml,20,40,2,3,0.05,0.95,0.9082599141137788,11,1.0,1,1.0,1,1.0,1
1301,max_ml,20,40,2,3,0.05,0.95,0.9277095423202764,14,1.0,1,1.0,1,1.0,1
1302,max_ml,20,40,2,3,0.05,0.95,0.9224384493559354,10,1.0,1,1.0,1,1.0,1
1303,max_ml,20,40,2,3,0.05,0.95,0.8847878835139813,10,1.0,1,1.0,1,1.0,1
1304,max_ml,20,40,2,3,0.05,0.95,0.9355862530104924,6,1.0,1,1.0,1,1.0,1
1305,max_ml,20,40,2,3,0.05,0.95,0.9043965135027356,19,1.0,1,1.0,1,1.0,1
1306,max_ml,20,40,2,3,0.05,0.95,0.9237109603856108,33,0.0,0,1.0,1,1.0,1
1307,max_ml,20,40,2,3,0.05,0.95,0.9424944178271852,9,1.0,1,1.0,1,1.0,1
1308,max_ml,20,40,2,3,0.05,0.95,0.870198691359464,7,1.0,1,1.0,1,1.0,1
1309,max_ml,20,40,2,3,0.05,0.95,0.9265882722195438,19,1.0,1,1.0,1,1.0,1
1310,max_ml,20,40,2,3,0.05,0.95,0.9172972156264222,21,1.0,1,1.0,1,1.0,1
1311,max_ml,20,40,2,3,0.05,0.95,0.871433457266888,6,1.0,1,1.0,1,1.0,1
1312,max_ml,20,40,2,3,0.05,0.95,0.9396723797520212,16,1.0,1,1.0,1,1.0,1
1313,max_ml,20,40,2,3,0.05,0.95,0.890241891081678,14,1.0,1,1.0,1,1.0,1
1314,max_ml,20,40,2,3,0.05,0.95,0.8951322538110295,8,1.0,1,1.0,1,1.0,1
1315,max_ml,20,40,2,3,0.05,0.95,0.9123874785149536,31,0.0,1,0.0,1,0.0,1
1316,max_ml,20,40,2,3,0.05,0.95,0.9494071187510028,14,1.0,1,1.0,1,1.0,1
1317,max_ml,20,40,2,3,0.05,0.95,0.9316544933354108,13,1.0,1,1.0,1,1.0,1
1318,max_ml,20,40,2,3,0.05,0.95,0.93785490445688,37,0.0,1,0.0,1,0.0,1
1319,max_ml,20,40,2,3,0.05,0.95,0.9299717261073466,10,1.0,1,1.0,1,1.0,1
1320,max_ml,20,40,2,3,0.05,0.95,0.9165299662423744,11,1.0,1,1.0,1,1.0,1
1321,max_ml,20,40,2,3,0.05,0.95,0.9444382601440768,10,1.0,1,1.0,1,1.0,1
1322,max_ml,20,40,2,3,0.05,0.95,0.8937886732707597,19,0.0,1,0.0,1,0.0,1
1323,max_ml,20,40,2,3,0.05,0.95,0.9107972677299042,11,1.0,1,1.0,1,1.0,1
1324,max_ml,20,40,2,3,0.05,0.95,0.8916308933319681,20,1.0,1,1.0,1,1.0,1
1325,max_ml,20,40,2,3,0.05,0.95,0.8882856964128235,16,1.0,1,1.0,1,1.0,1
1326,max_ml,20,40,2,3,0.05,0.95,0.9093563506405984,13,1.0,1,1.0,1,1.0,1
1327,max_ml,20,40,2,3,0.05,0.95,0.8943684716683615,17,1.0,1,1.0,1,1.0,1
1328,max_ml,20,40,2,3,0.05,0.95,0.9171166495153726,47,1.0,1,1.0,1,1.0,1
1329,max_ml,20,40,2,3,0.05,0.95,0.9223404826431644,20,1.0,1,1.0,1,1.0,1
1330,max_ml,20,40,2,3,0.05,0.95,0.9245776684382178,10,1.0,1,1.0,1,1.0,1
1331,max_ml,20,40,2,3,0.05,0.95,0.915882100581998,50,0.0,1,0.0,1,0.0,1
1332,max_ml,20,40,2,3,0.05,0.95,0.8755838720413505,18,1.0,1,1.0,1,1.0,1
1333,max_ml,20,40,2,3,0.05,0.95,0.9144876982912732,17,1.0,1,1.0,1,1.0,1
1334,max_ml,20,40,2,3,0.05,0.95,0.908989040572857,14,1.0,1,1.0,1,1.0,1
1335,max_ml,20,40,2,3,0.05,0.95,0.9454545974232844,25,1.0,1,1.0,1,1.0,1
1336,max_ml,20,40,2,3,0.05,0.95,0.7822577088542993,9,1.0,1,1.0,1,1.0,1
1337,max_ml,20,40,2,3,0.05,0.95,0.9364770043412614,12,1.0,1,1.0,1,1.0,1
1338,max_ml,20,40,2,3,0.05,0.95,0.92939438271805,16,1.0,1,1.0,1,1.0,1
1339,max_ml,20,40,2,3,0.05,0.95,0.9210927447796852,21,1.0,1,1.0,1,1.0,1
1340,max_ml,20,40,2,3,0.05,0.95,0.8051324390022354,9,1.0,1,1.0,1,1.0,1
1341,max_ml,20,40,2,3,0.05,0.95,0.9397931555421368,36,1.0,1,1.0,1,0.0,0
1342,max_ml,20,40,2,3,0.05,0.95,0.9070171408081448,6,1.0,1,1.0,1,1.0,1
1343,max_ml,20,40,2,3,0.05,0.95,0.8759118822004812,17,1.0,1,1.0,1,1.0,1
1344,max_ml,20,40,2,3,0.05,0.95,0.9011066763895086,13,1.0,1,1.0,1,1.0,1
1345,max_ml,20,40,2,3,0.05,0.95,0.8910834707670653,6,1.0,1,1.0,1,1.0,1
1346,max_ml,20,40,2,3,0.05,0.95,0.888789463754252,19,1.0,1,1.0,1,1.0,1
1347,max_ml,20,40,2,3,0.05,0.95,0.8120306764039436,17,1.0,1,1.0,1,1.0,1
1348,max_ml,20,40,2,3,0.05,0.95,0.91693391934479,11,1.0,1,1.0,1,1.0,1
1349,max_ml,20,40,2,3,0.05,0.95,0.9180802185303744,40,0.0,1,0.0,1,0.0,1
1350,max_ml,20,40,2,3,0.05,0.95,0.9370313291265756,46,0.0,0,0.0,0,1.0,1
1351,max_ml,20,40,2,3,0.05,0.95,0.8666868236817459,9,1.0,1,1.0,1,1.0,1
1352,max_ml,20,40,2,3,0.05,0.95,0.9162551812616384,14,1.0,1,1.0,1,1.0,1
1353,max_ml,20,40,2,3,0.05,0.95,0.897600835642524,5,1.0,1,1.0,1,1.0,1
1354,max_ml,20,40,2,3,0.05,0.95,0.9227901075560528,11,1.0,1,1.0,1,1.0,1
1355,max_ml,20,40,2,3,0.05,0.95,0.9168512942298078,17,1.0,1,1.0,1,1.0,1
1356,max_ml,20,40,2,3,0.05,0.95,0.9057462503772492,18,1.0,1,1.0,1,1.0,1
1357,max_ml,20,40,2,3,0.05,0.95,0.9442786403591272,15,1.0,1,1.0,1,1.0,1
1358,max_ml,20,40,2,3,0.05,0.95,0.9121422372079354,46,0.0,1,0.0,1,0.0,1
1359,max_ml,20,40,2,3,0.05,0.95,0.9117167011188022,20,1.0,1,1.0,1,1.0,1
1360,max_ml,20,40,2,3,0.05,0.95,0.9156667225214632,17,1.0,1,1.0,1,1.0,1
1361,max_ml,20,40,2,3,0.05,0.95,0.9378732634025853,10,1.0,1,1.0,1,1.0,1
1362,max_ml,20,40,2,3,0.05,0.95,0.9337092135117804,18,1.0,1,1.0,1,1.0,1
1363,max_ml,20,40,2,3,0.05,0.95,0.9020934613763324,8,1.0,1,1.0,1,1.0,1
1364,max_ml,20,40,2,3,0.05,0.95,0.9455206299490868,52,0.0,0,1.0,1,1.0,1
1365,max_ml,20,40,2,3,0.05,0.95,0.9310865241722492,29,0.0,1,0.0,1,0.0,1
1366,max_ml,20,40,2,3,0.05,0.95,0.895470922728125,9,1.0,1,1.0,1,1.0,1
1367,max_ml,20,40,2,3,0.05,0.95,0.802050234213806,3,1.0,1,1.0,1,1.0,1
1368,max_ml,20,40,2,3,0.05,0.95,0.9244049351421616,5,1.0,1,1.0,1,1.0,1
1369,max_ml,20,40,2,3,0.05,0.95,0.9478609502622444,30,0.0,0,1.0,1,1.0,1
1370,max_ml,20,40,2,3,0.05,0.95,0.9215120335383068,13,1.0,1,1.0,1,1.0,1
1371,max_ml,20,40,2,3,0.05,0.95,0.9213278271010528,7,1.0,1,1.0,1,1.0,1
1372,max_ml,20,40,2,3,0.05,0.95,0.8887201935938687,8,1.0,1,1.0,1,1.0,1
1373,max_ml,20,40,2,3,0.05,0.95,0.9375423433269098,8,1.0,1,1.0,1,1.0,1
1374,max_ml,20,40,2,3,0.05,0.95,0.944823352905291,33,0.0,0,1.0,1,1.0,1
1375,max_ml,20,40,2,3,0.05,0.95,0.9461748604801198,29,0.0,0,1.0,1,1.0,1
1376,max_ml,20,40,2,3,0.05,0.95,0.939663989886877,69,0.0,1,0.0,1,0.0,1
1377,max_ml,20,40,2,3,0.05,0.95,0.9373672718960856,11,1.0,1,1.0,1,1.0,1
1378,max_ml,20,40,2,3,0.05,0.95,0.938204662461444,7,1.0,1,1.0,1,1.0,1
1379,max_ml,20,40,2,3,0.05,0.95,0.8531947186851087,11,1.0,1,1.0,1,1.0,1
1380,max_ml,20,40,2,3,0.05,0.95,0.8069123807747467,4,1.0,1,1.0,1,1.0,1
1381,max_ml,20,40,2,3,0.05,0.95,0.9436744897203142,10,1.0,1,1.0,1,1.0,1
1382,max_ml,20,40,2,3,0.05,0.95,0.9449134141100468,30,0.0,1,0.0,1,0.0,1
1383,max_ml,20,40,2,3,0.05,0.95,0.91212459673334,36,0.0,0,0.0,0,1.0,1
1384,max_ml,20,40,2,3,0.05,0.95,0.9202181142478332,3,1.0,1,1.0,1,1.0,1
1385,max_ml,20,40,2,3,0.05,0.95,0.947081674367162,32,0.0,0,1.0,1,1.0,1
1386,max_ml,20,40,2,3,0.05,0.95,0.9428979411197768,15,1.0,1,1.0,1,1.0,1
1387,max_ml,20,40,2,3,0.05,0.95,0.9484423572943156,13,1.0,1,1.0,1,1.0,1
1388,max_ml,20,40,2,3,0.05,0.95,0.945873198257178,9,1.0,1,1.0,1,1.0,1
1389,max_ml,20,40,2,3,0.05,0.95,0.9407046347872604,18,1.0,1,1.0,1,1.0,1
1390,max_ml,20,40,2,3,0.05,0.95,0.8903853849118245,12,1.0,1,1.0,1,1.0,1
1391,max_ml,20,40,2,3,0.05,0.95,0.9491857222159296,32,0.0,1,0.0,1,0.0,1
1392,max_ml,20,40,2,3,0.05,0.95,0.9430582808725684,29,0.0,1,0.0,1,0.0,1
1393,max_ml,20,40,2,3,0.05,0.95,0.9326543874098918,17,1.0,1,1.0,1,1.0,1
1394,max_ml,20,40,2,3,0.05,0.95,0.8974360771909833,10,1.0,1,1.0,1,1.0,1
1395,max_ml,20,40,2,3,0.05,0.95,0.921325656501974,21,0.0,0,0.0,0,1.0,1
1396,max_ml,20,40,2,3,0.05,0.95,0.9215810271646692,22,1.0,1,1.0,1,1.0,1
1397,max_ml,20,40,2,3,0.05,0.95,0.8980214131555166,11,1.0,1,1.0,1,1.0,1
1398,max_ml,20,40,2,3,0.05,0.95,0.8465189951906809,5,1.0,1,1.0,1,1.0,1
1399,max_ml,20,40,2,3,0.05,0.95,0.9243219137890806,21,1.0,1,1.0,1,1.0,1
1400,max_ml,20,40,2,3,0.05,0.95,0.9454284031785708,19,1.0,1,1.0,1,1.0,1
1401,max_ml,20,40,2,3,0.05,0.95,0.7591842063554461,8,1.0,1,1.0,1,1.0,1
1402,max_ml,20,40,2,3,0.05,0.95,0.9388448851660685,26,1.0,1,1.0,1,1.0,1
1403,max_ml,20,40,2,3,0.05,0.95,0.9014466391824748,32,1.0,1,1.0,1,1.0,1
1404,max_ml,20,40,2,3,0.05,0.95,0.9455729196810894,20,0.0,1,0.0,1,0.0,1
1405,max_ml,20,40,2,3,0.05,0.95,0.9463182362562632,38,0.0,1,0.0,1,0.0,1
1406,max_ml,20,40,2,3,0.05,0.95,0.8458121326116135,3,1.0,1,1.0,1,1.0,1
1407,max_ml,20,40,2,3,0.05,0.95,0.9142016251418704,31,0.0,0,0.0,0,1.0,1
1408,max_ml,20,40,2,3,0.05,0.95,0.934221635490474,21,1.0,1,1.0,1,1.0,1
1409,max_ml,20,40,2,3,0.05,0.95,0.787422121898821,11,1.0,1,1.0,1,1.0,1
1410,max_ml,20,40,2,3,0.05,0.95,0.9066263671862098,35,0.0,1,0.0,1,0.0,1
1411,max_ml,20,40,2,3,0.05,0.95,0.9191697091460022,9,1.0,1,1.0,1,1.0,1
1412,max_ml,20,40,2,3,0.05,0.95,0.8828599253135775,17,1.0,1,1.0,1,1.0,1
1413,max_ml,20,40,2,3,0.05,0.95,0.9484091990518156,13,1.0,1,1.0,1,1.0,1
1414,max_ml,20,40,2,3,0.05,0.95,0.8024067545953901,12,1.0,1,1.0,1,1.0,1
1415,max_ml,20,40,2,3,0.05,0.95,0.9393264583622454,55,0.0,0,0.0,0,1.0,1
1416,max_ml,20,40,2,3,0.05,0.95,0.8906326263820851,14,1.0,1,1.0,1,1.0,1
1417,max_ml,20,40,2,3,0.05,0.95,0.9369779022459233,21,0.0,1,0.0,1,0.0,1
1418,max_ml,20,40,2,3,0.05,0.95,0.8790956430682763,9,1.0,1,1.0,1,1.0,1
1419,max_ml,20,40,2,3,0.05,0.95,0.8860877167950313,11,1.0,1,1.0,1,1.0,1
1420,max_ml,20,40,2,3,0.05,0.95,0.8891441795033536,31,0.0,0,0.0,0,1.0,1
1421,max_ml,20,40,2,3,0.05,0.95,0.9289460362972894,47,1.0,1,1.0,1,1.0,1
1422,max_ml,20,40,2,3,0.05,0.95,0.7901351934204853,10,1.0,1,1.0,1,1.0,1
1423,max_ml,20,40,2,3,0.05,0.95,0.9306610303097732,17,1.0,1,1.0,1,1.0,1
1424,max_ml,20,40,2,3,0.05,0.95,0.9338856755125264,15,1.0,1,1.0,1,1.0,1
1425,max_ml,20,40,2,3,0.05,0.95,0.8754018598569999,88,0.0,1,0.0,1,0.0,1
1426,max_ml,20,40,2,3,0.05,0.95,0.9009901577572954,21,0.0,1,0.0,1,0.0,1
1427,max_ml,20,40,2,3,0.05,0.95,0.9348632024497396,23,1.0,1,1.0,1,1.0,1
1428,max_ml,20,40,2,3,0.05,0.95,0.8789023198888753,18,1.0,1,1.0,1,1.0,1
1429,max_ml,20,40,2,3,0.05,0.95,0.876255129039624,35,1.0,1,1.0,1,1.0,1
1430,max_ml,20,40,2,3,0.05,0.95,0.7081148697505946,4,1.0,1,1.0,1,1.0,1
1431,max_ml,20,40,2,3,0.05,0.95,0.9354272546788268,9,1.0,1,1.0,1,1.0,1
1432,max_ml,20,40,2,3,0.05,0.95,0.949303253658364,11,1.0,1,1.0,1,1.0,1
1433,max_ml,20,40,2,3,0.05,0.95,0.9004280474814399,19,1.0,1,1.0,1,1.0,1
1434,max_ml,20,40,2,3,0.05,0.95,0.9088724238014914,20,1.0,1,1.0,1,1.0,1
1435,max_ml,20,40,2,3,0.05,0.95,0.8876192718125189,15,1.0,1,1.0,1,1.0,1
1436,max_ml,20,40,2,3,0.05,0.95,0.9136137373243934,13,1.0,1,1.0,1,1.0,1
1437,max_ml,20,40,2,3,0.05,0.95,0.730588561176947,8,1.0,1,1.0,1,1.0,1
1438,max_ml,20,40,2,3,0.05,0.95,0.9496199947496258,5,1.0,1,1.0,1,1.0,1
1439,max_ml,20,40,2,3,0.05,0.95,0.9248736385396742,28,0.0,0,1.0,1,1.0,1
1440,max_ml,20,40,2,3,0.05,0.95,0.9014130038952056,13,1.0,1,1.0,1,1.0,1
1441,max_ml,20,40,2,3,0.05,0.95,0.8965237888515454,14,1.0,1,1.0,1,1.0,1
1442,max_ml,20,40,2,3,0.05,0.95,0.9146286780530444,23,1.0,1,1.0,1,1.0,1
1443,max_ml,20,40,2,3,0.05,0.95,0.9423416810972914,10,1.0,1,1.0,1,1.0,1
1444,max_ml,20,40,2,3,0.05,0.95,0.8957481498425485,18,1.0,1,1.0,1,1.0,1
1445,max_ml,20,40,2,3,0.05,0.95,0.8741917369741877,25,1.0,1,1.0,1,1.0,1
1446,max_ml,20,40,2,3,0.05,0.95,0.9133534763897152,28,1.0,1,1.0,1,1.0,1
1447,max_ml,20,40,2,3,0.05,0.95,0.9059013492211456,6,1.0,1,1.0,1,1.0,1
1448,max_ml,20,40,2,3,0.05,0.95,0.939060073101018,9,1.0,1,1.0,1,1.0,1
1449,max_ml,20,40,2,3,0.05,0.95,0.9318864744898332,9,1.0,1,1.0,1,1.0,1
1450,max_ml,20,40,2,3,0.05,0.95,0.9264706266860722,17,0.0,1,0.0,1,0.0,1
1451,max_ml,20,40,2,3,0.05,0.95,0.9121971736621934,12,1.0,1,1.0,1,0.0,0
1452,max_ml,20,40,2,3,0.05,0.95,0.9411899417561606,70,0.0,1,0.0,1,0.0,1
1453,max_ml,20,40,2,3,0.05,0.95,0.8737570471644965,9,1.0,1,1.0,1,1.0,1
1454,max_ml,20,40,2,3,0.05,0.95,0.9417071273915074,13,1.0,1,1.0,1,1.0,1
1455,max_ml,20,40,2,3,0.05,0.95,0.8884720803186885,12,1.0,1,1.0,1,1.0,1
1456,max_ml,20,40,2,3,0.05,0.95,0.938890113972072,36,0.0,1,0.0,1,0.0,1
1457,max_ml,20,40,2,3,0.05,0.95,0.9457826094382022,9,1.0,1,1.0,1,1.0,1
1458,max_ml,20,40,2,3,0.05,0.95,0.9421431274717218,19,1.0,1,1.0,1,1.0,1
1459,max_ml,20,40,2,3,0.05,0.95,0.9480544219008628,14,1.0,1,1.0,1,1.0,1
1460,max_ml,20,40,2,3,0.05,0.95,0.933018741049416,28,0.0,0,1.0,1,1.0,1
1461,max_ml,20,40,2,3,0.05,0.95,0.9282143336695132,20,1.0,1,1.0,1,1.0,1
1462,max_ml,20,40,2,3,0.05,0.95,0.930370483228914,18,1.0,1,1.0,1,1.0,1
1463,max_ml,20,40,2,3,0.05,0.95,0.8957121924153401,16,1.0,1,1.0,1,1.0,1
1464,max_ml,20,40,2,3,0.05,0.95,0.9313235075032158,16,1.0,1,1.0,1,1.0,1
1465,max_ml,20,40,2,3,0.05,0.95,0.918207318827406,9,1.0,1,1.0,1,1.0,1
1466,max_ml,20,40,2,3,0.05,0.95,0.9056330877702532,13,1.0,1,1.0,1,1.0,1
1467,max_ml,20,40,2,3,0.05,0.95,0.8152786483622547,6,1.0,1,1.0,1,1.0,1
1468,max_ml,20,40,2,3,0.05,0.95,0.931869521549068,16,1.0,1,1.0,1,1.0,1
1469,max_ml,20,40,2,3,0.05,0.95,0.9302083739649964,11,1.0,1,1.0,1,1.0,1
1470,max_ml,20,40,2,3,0.05,0.95,0.9488982788943175,27,1.0,1,1.0,1,1.0,1
1471,max_ml,20,40,2,3,0.05,0.95,0.8476061297968813,12,1.0,1,1.0,1,1.0,1
1472,max_ml,20,40,2,3,0.05,0.95,0.9109640550225004,8,1.0,1,1.0,1,1.0,1
1473,max_ml,20,40,2,3,0.05,0.95,0.9491395797534892,74,0.0,1,0.0,1,0.0,1
1474,max_ml,20,40,2,3,0.05,0.95,0.9468678398817348,17,1.0,1,1.0,1,1.0,1
1475,max_ml,20,40,2,3,0.05,0.95,0.7782682520398216,14,1.0,1,1.0,1,1.0,1
1476,max_ml,20,40,2,3,0.05,0.95,0.9496879611170804,8,1.0,1,1.0,1,1.0,1
1477,max_ml,20,40,2,3,0.05,0.95,0.9327909863676472,9,1.0,1,1.0,1,1.0,1
1478,max_ml,20,40,2,3,0.05,0.95,0.9328837228225236,49,0.0,1,0.0,1,0.0,1
1479,max_ml,20,40,2,3,0.05,0.95,0.8884630491499476,11,1.0,1,1.0,1,1.0,1
1480,max_ml,20,40,2,3,0.05,0.95,0.8106214935785436,5,1.0,1,1.0,1,1.0,1
1481,max_ml,20,40,2,3,0.05,0.95,0.919605212888316,13,1.0,1,1.0,1,1.0,1
1482,max_ml,20,40,2,3,0.05,0.95,0.9254715477527582,44,0.0,1,0.0,1,0.0,1
1483,max_ml,20,40,2,3,0.05,0.95,0.8516050047166197,7,1.0,1,1.0,1,1.0,1
1484,max_ml,20,40,2,3,0.05,0.95,0.941131155776413,19,0.0,1,0.0,1,0.0,1
1485,max_ml,20,40,2,3,0.05,0.95,0.943915890933889,31,0.0,0,1.0,1,0.0,0
1486,max_ml,20,40,2,3,0.05,0.95,0.9137208332365044,17,0.0,1,0.0,1,0.0,1
1487,max_ml,20,40,2,3,0.05,0.95,0.8544316218195556,12,1.0,1,1.0,1,1.0,1
1488,max_ml,20,40,2,3,0.05,0.95,0.8827129280394996,22,1.0,1,1.0,1,1.0,1
1489,max_ml,20,40,2,3,0.05,0.95,0.8880477908370308,6,1.0,1,1.0,1,1.0,1
1490,max_ml,20,40,2,3,0.05,0.95,0.8607017085397638,8,1.0,1,1.0,1,1.0,1
1491,max_ml,20,40,2,3,0.05,0.95,0.922750026251108,6,1.0,1,1.0,1,1.0,1
1492,max_ml,20,40,2,3,0.05,0.95,0.8744121932421736,10,1.0,1,1.0,1,1.0,1
1493,max_ml,20,40,2,3,0.05,0.95,0.8484042722179005,24,0.0,0,1.0,1,1.0,1
1494,max_ml,20,40,2,3,0.05,0.95,0.9264838956828072,7,1.0,1,1.0,1,1.0,1
1495,max_ml,20,40,2,3,0.05,0.95,0.9470520717037164,9,1.0,1,1.0,1,1.0,1
1496,max_ml,20,40,2,3,0.05,0.95,0.8726142603825924,14,1.0,1,1.0,1,1.0,1
1497,max_ml,20,40,2,3,0.05,0.95,0.8917923418578175,12,1.0,1,1.0,1,1.0,1
1498,max_ml,20,40,2,3,0.05,0.95,0.9432942878751748,11,1.0,1,1.0,1,1.0,1
1499,max_ml,20,40,2,3,0.05,0.95,0.9403653788839004,11,1.0,1,1.0,1,1.0,1
1500,max_ml,20,40,2,3,0.05,0.95,0.9471363627043192,7,1.0,1,1.0,1,1.0,1
1501,max_ml,20,40,2,3,0.05,0.95,0.944124712054374,25,0.0,0,1.0,1,1.0,1
1502,max_ml,20,40,2,3,0.05,0.95,0.9046136122304428,8,1.0,1,1.0,1,1.0,1
1503,max_ml,20,40,2,3,0.05,0.95,0.9002519171169411,59,0.0,0,0.0,0,1.0,1
1504,max_ml,20,40,2,3,0.05,0.95,0.9427332383398368,11,1.0,1,1.0,1,1.0,1
1505,max_ml,20,40,2,3,0.05,0.95,0.9417249510239452,28,1.0,1,1.0,1,1.0,1
1506,max_ml,20,40,2,3,0.05,0.95,0.9225948516466622,15,1.0,1,1.0,1,1.0,1
1507,max_ml,20,40,2,3,0.05,0.95,0.9374926739618098,27,0.0,0,0.0,0,1.0,1
1508,max_ml,20,40,2,3,0.05,0.95,0.9369917521764368,11,1.0,1,1.0,1,1.0,1
1509,max_ml,20,40,2,3,0.05,0.95,0.891525306796109,15,1.0,1,1.0,1,1.0,1
1510,max_ml,20,40,2,3,0.05,0.95,0.9356674856978372,45,0.0,0,0.0,0,1.0,1
1511,max_ml,20,40,2,3,0.05,0.95,0.8327080299650897,22,1.0,1,1.0,1,1.0,1
1512,max_ml,20,40,2,3,0.05,0.95,0.928162878484086,29,1.0,1,1.0,1,1.0,1
1513,max_ml,20,40,2,3,0.05,0.95,0.94379159817187,25,0.0,0,1.0,1,0.0,0
1514,max_ml,20,40,2,3,0.05,0.95,0.8841024785533727,46,0.0,1,0.0,1,0.0,1
1515,max_ml,20,40,2,3,0.05,0.95,0.8970169638612223,21,1.0,1,1.0,1,1.0,1
1516,max_ml,20,40,2,3,0.05,0.95,0.8489479921279084,11,1.0,1,1.0,1,1.0,1
1517,max_ml,20,40,2,3,0.05,0.95,0.9294196100907016,5,1.0,1,1.0,1,1.0,1
1518,max_ml,20,40,2,3,0.05,0.95,0.9365135079243508,10,1.0,1,1.0,1,1.0,1
1519,max_ml,20,40,2,3,0.05,0.95,0.9174142752717148,21,1.0,1,1.0,1,1.0,1
1520,max_ml,20,40,2,3,0.05,0.95,0.920427031863568,23,1.0,1,1.0,1,1.0,1
1521,max_ml,20,40,2,3,0.05,0.95,0.9413206635110288,9,1.0,1,1.0,1,1.0,1
1522,max_ml,20,40,2,3,0.05,0.95,0.9405897536849482,20,1.0,1,1.0,1,1.0,1
1523,max_ml,20,40,2,3,0.05,0.95,0.9243293649395948,21,1.0,1,1.0,1,1.0,1
1524,max_ml,20,40,2,3,0.05,0.95,0.929978350246567,11,1.0,1,1.0,1,1.0,1
1525,max_ml,20,40,2,3,0.05,0.95,0.9211606775942848,17,0.0,0,1.0,1,1.0,1
1526,max_ml,20,40,2,3,0.05,0.95,0.920888208477329,8,1.0,1,1.0,1,1.0,1
1527,max_ml,20,40,2,3,0.05,0.95,0.9430244196675064,33,0.0,0,1.0,1,1.0,1
1528,max_ml,20,40,2,3,0.05,0.95,0.921198972277728,28,0.0,1,0.0,1,0.0,1
1529,max_ml,20,40,2,3,0.05,0.95,0.8613874684484796,6,1.0,1,1.0,1,1.0,1
1530,max_ml,20,40,2,3,0.05,0.95,0.9492212047693288,22,1.0,1,1.0,1,1.0,1
1531,max_ml,20,40,2,3,0.05,0.95,0.8303801743353748,5,1.0,1,1.0,1,1.0,1
1532,max_ml,20,40,2,3,0.05,0.95,0.926786949553792,34,1.0,1,1.0,1,1.0,1
1533,max_ml,20,40,2,3,0.05,0.95,0.9456090591587168,22,0.0,0,1.0,1,0.0,0
1534,max_ml,20,40,2,3,0.05,0.95,0.9084169418403426,14,1.0,1,1.0,1,1.0,1
1535,max_ml,20,40,2,3,0.05,0.95,0.8905449815788689,73,0.0,1,0.0,1,0.0,1
1536,max_ml,20,40,2,3,0.05,0.95,0.8510515217834209,16,1.0,1,1.0,1,1.0,1
1537,max_ml,20,40,2,3,0.05,0.95,0.9495952952388635,45,0.0,0,0.0,0,1.0,1
1538,max_ml,20,40,2,3,0.05,0.95,0.8685494063584566,15,1.0,1,1.0,1,1.0,1
1539,max_ml,20,40,2,3,0.05,0.95,0.9264143311470692,40,0.0,0,0.0,0,1.0,1
1540,max_ml,20,40,2,3,0.05,0.95,0.9165719691806988,15,1.0,1,1.0,1,1.0,1
1541,max_ml,20,40,2,3,0.05,0.95,0.930001621663851,12,1.0,1,1.0,1,1.0,1
1542,max_ml,20,40,2,3,0.05,0.95,0.7933166871921278,8,1.0,1,1.0,1,1.0,1
1543,max_ml,20,40,2,3,0.05,0.95,0.9382657922288522,34,1.0,1,1.0,1,1.0,1
1544,max_ml,20,40,2,3,0.05,0.95,0.92435954360758,9,1.0,1,1.0,1,1.0,1
1545,max_ml,20,40,2,3,0.05,0.95,0.8569329199584114,24,0.0,0,1.0,1,1.0,1
1546,max_ml,20,40,2,3,0.05,0.95,0.8866984137983911,10,1.0,1,1.0,1,1.0,1
1547,max_ml,20,40,2,3,0.05,0.95,0.9275535567407605,15,1.0,1,1.0,1,1.0,1
1548,max_ml,20,40,2,3,0.05,0.95,0.9243599847619024,19,1.0,1,1.0,1,1.0,1
1549,max_ml,20,40,2,3,0.05,0.95,0.9440195948104037,19,1.0,1,1.0,1,1.0,1
1550,max_ml,20,40,2,3,0.05,0.95,0.8634521471189642,9,1.0,1,1.0,1,1.0,1
1551,max_ml,20,40,2,3,0.05,0.95,0.8609185540545298,16,1.0,1,1.0,1,1.0,1
1552,max_ml,20,40,2,3,0.05,0.95,0.935392798528036,10,1.0,1,1.0,1,1.0,1
1553,max_ml,20,40,2,3,0.05,0.95,0.8911568181574562,6,1.0,1,1.0,1,1.0,1
1554,max_ml,20,40,2,3,0.05,0.95,0.943318419231222,21,1.0,1,1.0,1,1.0,1
1555,max_ml,20,40,2,3,0.05,0.95,0.9326480127945176,31,0.0,1,0.0,1,0.0,1
1556,max_ml,20,40,2,3,0.05,0.95,0.9248267314887824,20,1.0,1,1.0,1,1.0,1
1557,max_ml,20,40,2,3,0.05,0.95,0.9347495272963632,30,1.0,1,1.0,1,1.0,1
1558,max_ml,20,40,2,3,0.05,0.95,0.9264113420635997,25,1.0,1,1.0,1,1.0,1
1559,max_ml,20,40,2,3,0.05,0.95,0.8879728371016188,15,1.0,1,1.0,1,1.0,1
1560,max_ml,20,40,2,3,0.05,0.95,0.872801997435377,16,1.0,1,1.0,1,1.0,1
1561,max_ml,20,40,2,3,0.05,0.95,0.933494083427582,8,1.0,1,1.0,1,1.0,1
1562,max_ml,20,40,2,3,0.05,0.95,0.9491214877896188,6,1.0,1,1.0,1,1.0,1
1563,max_ml,20,40,2,3,0.05,0.95,0.9455011833475948,53,0.0,0,1.0,1,1.0,1
1564,max_ml,20,40,2,3,0.05,0.95,0.7956031281196541,10,1.0,1,1.0,1,1.0,1
1565,max_ml,20,40,2,3,0.05,0.95,0.9028793877474296,9,1.0,1,1.0,1,1.0,1
1566,max_ml,20,40,2,3,0.05,0.95,0.9241710309916448,12,1.0,1,1.0,1,1.0,1
1567,max_ml,20,40,2,3,0.05,0.95,0.9452724925747754,18,1.0,1,1.0,1,1.0,1
1568,max_ml,20,40,2,3,0.05,0.95,0.9425555724933852,20,1.0,1,1.0,1,0.0,0
1569,max_ml,20,40,2,3,0.05,0.95,0.949455680437986,5,1.0,1,1.0,1,1.0,1
1570,max_ml,20,40,2,3,0.05,0.95,0.921447293577725,24,1.0,1,1.0,1,1.0,1
1571,max_ml,20,40,2,3,0.05,0.95,0.8298910116337029,7,1.0,1,1.0,1,1.0,1
1572,max_ml,20,40,2,3,0.05,0.95,0.944031473003506,15,1.0,1,1.0,1,1.0,1
1573,max_ml,20,40,2,3,0.05,0.95,0.9111452014281196,45,0.0,1,0.0,1,0.0,1
1574,max_ml,20,40,2,3,0.05,0.95,0.934794535134294,30,1.0,1,1.0,1,1.0,1
1575,max_ml,20,40,2,3,0.05,0.95,0.928432591856407,25,1.0,1,1.0,1,1.0,1
1576,max_ml,20,40,2,3,0.05,0.95,0.9365591980100118,26,1.0,1,1.0,1,1.0,1
1577,max_ml,20,40,2,3,0.05,0.95,0.9331185450958632,11,1.0,1,1.0,1,1.0,1
1578,max_ml,20,40,2,3,0.05,0.95,0.8599174108245005,12,1.0,1,1.0,1,1.0,1
1579,max_ml,20,40,2,3,0.05,0.95,0.9498096865173264,26,0.0,1,0.0,1,0.0,1
1580,max_ml,20,40,2,3,0.05,0.95,0.9052156788086868,24,0.0,0,1.0,1,1.0,1
1581,max_ml,20,40,2,3,0.05,0.95,0.919841609285132,20,1.0,1,1.0,1,1.0,1
1582,max_ml,20,40,2,3,0.05,0.95,0.9118511832889012,31,1.0,1,1.0,1,1.0,1
1583,max_ml,20,40,2,3,0.05,0.95,0.9308791779205337,4,1.0,1,1.0,1,1.0,1
1584,max_ml,20,40,2,3,0.05,0.95,0.917084038525201,10,1.0,1,1.0,1,1.0,1
1585,max_ml,20,40,2,3,0.05,0.95,0.8887984000662618,6,1.0,1,1.0,1,1.0,1
1586,max_ml,20,40,2,3,0.05,0.95,0.9191136221354028,19,1.0,1,1.0,1,1.0,1
1587,max_ml,20,40,2,3,0.05,0.95,0.9061492561432912,11,1.0,1,1.0,1,1.0,1
1588,max_ml,20,40,2,3,0.05,0.95,0.9298575322346554,34,0.0,0,1.0,1,1.0,1
1589,max_ml,20,40,2,3,0.05,0.95,0.921353115628169,19,1.0,1,1.0,1,1.0,1
1590,max_ml,20,40,2,3,0.05,0.95,0.8489774659911938,12,1.0,1,1.0,1,1.0,1
1591,max_ml,20,40,2,3,0.05,0.95,0.9247977306716824,13,1.0,1,1.0,1,1.0,1
1592,max_ml,20,40,2,3,0.05,0.95,0.9027580259405044,15,1.0,1,1.0,1,1.0,1
1593,max_ml,20,40,2,3,0.05,0.95,0.9036280933747152,42,1.0,1,1.0,1,1.0,1
1594,max_ml,20,40,2,3,0.05,0.95,0.9240935104628772,27,1.0,1,1.0,1,1.0,1
1595,max_ml,20,40,2,3,0.05,0.95,0.9435784433645212,18,1.0,1,1.0,1,1.0,1
1596,max_ml,20,40,2,3,0.05,0.95,0.913072100673906,30,1.0,1,1.0,1,1.0,1
1597,max_ml,20,40,2,3,0.05,0.95,0.8658181466364719,10,1.0,1,1.0,1,1.0,1
1598,max_ml,20,40,2,3,0.05,0.95,0.874126199785587,16,1.0,1,1.0,1,1.0,1
1599,max_ml,20,40,2,3,0.05,0.95,0.8674918826793679,10,1.0,1,1.0,1,1.0,1
1600,max_ml,20,40,2,3,0.05,0.95,0.9377457304602114,15,1.0,1,1.0,1,1.0,1
1601,max_ml,20,40,2,3,0.05,0.95,0.9010693139253324,4,1.0,1,1.0,1,1.0,1
1602,max_ml,20,40,2,3,0.05,0.95,0.9471713148808392,24,1.0,1,1.0,1,1.0,1
1603,max_ml,20,40,2,3,0.05,0.95,0.8627294542206406,13,1.0,1,1.0,1,1.0,1
1604,max_ml,20,40,2,3,0.05,0.95,0.8943338706652193,35,1.0,1,1.0,1,0.0,0
1605,max_ml,20,40,2,3,0.05,0.95,0.94673698091184,33,0.0,1,0.0,1,0.0,1
1606,max_ml,20,40,2,3,0.05,0.95,0.8936012151073823,15,1.0,1,1.0,1,1.0,1
1607,max_ml,20,40,2,3,0.05,0.95,0.8740108484686364,14,1.0,1,1.0,1,0.0,0
1608,max_ml,20,40,2,3,0.05,0.95,0.945571182769838,30,0.0,0,0.0,0,1.0,1
1609,max_ml,20,40,2,3,0.05,0.95,0.8463559783809359,10,1.0,1,1.0,1,1.0,1
1610,max_ml,20,40,2,3,0.05,0.95,0.9372897754937984,37,0.0,1,0.0,1,0.0,1
1611,max_ml,20,40,2,3,0.05,0.95,0.944724568482292,26,0.0,0,1.0,1,1.0,1
1612,max_ml,20,40,2,3,0.05,0.95,0.8608962643447446,13,1.0,1,1.0,1,1.0,1
1613,max_ml,20,40,2,3,0.05,0.95,0.9314103867334896,14,1.0,1,1.0,1,1.0,1
1614,max_ml,20,40,2,3,0.05,0.95,0.9119528216193008,20,1.0,1,1.0,1,1.0,1
1615,max_ml,20,40,2,3,0.05,0.95,0.9442628086572856,24,0.0,0,1.0,1,0.0,0
1616,max_ml,20,40,2,3,0.05,0.95,0.9446388803363512,19,1.0,1,1.0,1,1.0,1
1617,max_ml,20,40,2,3,0.05,0.95,0.8756767583649389,8,1.0,1,1.0,1,1.0,1
1618,max_ml,20,40,2,3,0.05,0.95,0.9303080268111522,21,0.0,1,0.0,1,0.0,1
1619,max_ml,20,40,2,3,0.05,0.95,0.9321151141512494,19,1.0,1,1.0,1,0.0,0
1620,max_ml,20,40,2,3,0.05,0.95,0.8695502313194889,24,1.0,1,1.0,1,1.0,1
1621,max_ml,20,40,2,3,0.05,0.95,0.8664945214856901,12,1.0,1,1.0,1,1.0,1
1622,max_ml,20,40,2,3,0.05,0.95,0.8463156703226977,8,1.0,1,1.0,1,1.0,1
1623,max_ml,20,40,2,3,0.05,0.95,0.9498368796232736,12,1.0,1,1.0,1,1.0,1
1624,max_ml,20,40,2,3,0.05,0.95,0.8737462434984358,13,1.0,1,1.0,1,1.0,1
1625,max_ml,20,40,2,3,0.05,0.95,0.8873195554965344,10,1.0,1,1.0,1,1.0,1
1626,max_ml,20,40,2,3,0.05,0.95,0.8779313440889926,12,1.0,1,1.0,1,1.0,1
1627,max_ml,20,40,2,3,0.05,0.95,0.8362242447367282,8,1.0,1,1.0,1,1.0,1
1628,max_ml,20,40,2,3,0.05,0.95,0.8395398987110333,18,1.0,1,1.0,1,1.0,1
1629,max_ml,20,40,2,3,0.05,0.95,0.9162244202741422,7,1.0,1,1.0,1,1.0,1
1630,max_ml,20,40,2,3,0.05,0.95,0.9466923817507384,26,1.0,1,1.0,1,0.0,0
1631,max_ml,20,40,2,3,0.05,0.95,0.7691469877993103,3,1.0,1,1.0,1,1.0,1
1632,max_ml,20,40,2,3,0.05,0.95,0.8462636709747757,8,1.0,1,1.0,1,1.0,1
1633,max_ml,20,40,2,3,0.05,0.95,0.8619365769745686,35,1.0,1,1.0,1,1.0,1
1634,max_ml,20,40,2,3,0.05,0.95,0.9346107151323066,11,1.0,1,1.0,1,1.0,1
1635,max_ml,20,40,2,3,0.05,0.95,0.9418989762655452,26,0.0,0,0.0,0,1.0,1
1636,max_ml,20,40,2,3,0.05,0.95,0.9150132944278716,8,1.0,1,1.0,1,1.0,1
1637,max_ml,20,40,2,3,0.05,0.95,0.8853996085124316,9,1.0,1,1.0,1,1.0,1
1638,max_ml,20,40,2,3,0.05,0.95,0.9403064240070316,17,1.0,1,1.0,1,1.0,1
1639,max_ml,20,40,2,3,0.05,0.95,0.8695602107485457,5,1.0,1,1.0,1,1.0,1
1640,max_ml,20,40,2,3,0.05,0.95,0.9383651946135296,11,1.0,1,1.0,1,1.0,1
1641,max_ml,20,40,2,3,0.05,0.95,0.920682084267738,4,1.0,1,1.0,1,1.0,1
1642,max_ml,20,40,2,3,0.05,0.95,0.9343051689084608,44,1.0,1,1.0,1,1.0,1
1643,max_ml,20,40,2,3,0.05,0.95,0.8980787760761364,6,1.0,1,1.0,1,1.0,1
1644,max_ml,20,40,2,3,0.05,0.95,0.8912517311035558,27,1.0,1,1.0,1,1.0,1
1645,max_ml,20,40,2,3,0.05,0.95,0.9161942027884904,10,1.0,1,1.0,1,1.0,1
1646,max_ml,20,40,2,3,0.05,0.95,0.91450408045764,28,0.0,1,0.0,1,0.0,1
1647,max_ml,20,40,2,3,0.05,0.95,0.9021710677428808,11,1.0,1,1.0,1,1.0,1
1648,max_ml,20,40,2,3,0.05,0.95,0.9384183833837376,14,1.0,1,1.0,1,1.0,1
1649,max_ml,20,40,2,3,0.05,0.95,0.9252672041247756,22,1.0,1,1.0,1,1.0,1
1650,max_ml,20,40,2,3,0.05,0.95,0.948520542472911,53,0.0,1,0.0,1,0.0,1
1651,max_ml,20,40,2,3,0.05,0.95,0.8957250473406676,32,1.0,1,1.0,1,1.0,1
1652,max_ml,20,40,2,3,0.05,0.95,0.9462083400131962,10,1.0,1,1.0,1,1.0,1
1653,max_ml,20,40,2,3,0.05,0.95,0.901511322199198,19,1.0,1,1.0,1,1.0,1
1654,max_ml,20,40,2,3,0.05,0.95,0.904988441693536,16,1.0,1,1.0,1,1.0,1
1655,max_ml,20,40,2,3,0.05,0.95,0.9240979464109343,22,1.0,1,1.0,1,1.0,1
1656,max_ml,20,40,2,3,0.05,0.95,0.9372564611613392,34,0.0,1,0.0,1,0.0,1
1657,max_ml,20,40,2,3,0.05,0.95,0.9368821518866676,13,1.0,1,1.0,1,1.0,1
1658,max_ml,20,40,2,3,0.05,0.95,0.8759555689839403,8,1.0,1,1.0,1,1.0,1
1659,max_ml,20,40,2,3,0.05,0.95,0.9363852447452408,57,0.0,1,0.0,1,0.0,1
1660,max_ml,20,40,2,3,0.05,0.95,0.8546603398000722,12,1.0,1,1.0,1,1.0,1
1661,max_ml,20,40,2,3,0.05,0.95,0.9484113374951112,32,0.0,0,0.0,0,1.0,1
1662,max_ml,20,40,2,3,0.05,0.95,0.9469910287350676,15,1.0,1,1.0,1,1.0,1
1663,max_ml,20,40,2,3,0.05,0.95,0.9491696582907944,41,0.0,1,0.0,1,0.0,1
1664,max_ml,20,40,2,3,0.05,0.95,0.8887141722576387,18,1.0,1,1.0,1,1.0,1
1665,max_ml,20,40,2,3,0.05,0.95,0.9387900311642536,29,0.0,1,0.0,1,0.0,1
1666,max_ml,20,40,2,3,0.05,0.95,0.9266903788448122,12,1.0,1,1.0,1,1.0,1
1667,max_ml,20,40,2,3,0.05,0.95,0.9241613721235734,5,1.0,1,1.0,1,1.0,1
1668,max_ml,20,40,2,3,0.05,0.95,0.923221107924593,17,1.0,1,1.0,1,1.0,1
1669,max_ml,20,40,2,3,0.05,0.95,0.8930516797642715,17,1.0,1,1.0,1,1.0,1
1670,max_ml,20,40,2,3,0.05,0.95,0.9403096034374052,21,1.0,1,1.0,1,1.0,1
1671,max_ml,20,40,2,3,0.05,0.95,0.9494227016356932,14,1.0,1,1.0,1,1.0,1
1672,max_ml,20,40,2,3,0.05,0.95,0.9253953660490928,25,0.0,0,1.0,1,1.0,1
1673,max_ml,20,40,2,3,0.05,0.95,0.9325649213016426,15,1.0,1,1.0,1,1.0,1
1674,max_ml,20,40,2,3,0.05,0.95,0.9197879709108926,17,1.0,1,1.0,1,1.0,1
1675,max_ml,20,40,2,3,0.05,0.95,0.9437471346327928,24,0.0,1,0.0,1,0.0,1
1676,max_ml,20,40,2,3,0.05,0.95,0.9345199851064584,49,0.0,1,0.0,1,0.0,1
1677,max_ml,20,40,2,3,0.05,0.95,0.939458172261376,38,0.0,1,0.0,1,0.0,1
1678,max_ml,20,40,2,3,0.05,0.95,0.8450101690830855,10,1.0,1,1.0,1,1.0,1
1679,max_ml,20,40,2,3,0.05,0.95,0.9129921234594186,10,1.0,1,1.0,1,1.0,1
1680,max_ml,20,40,2,3,0.05,0.95,0.8967059127531958,16,1.0,1,1.0,1,1.0,1
1681,max_ml,20,40,2,3,0.05,0.95,0.8131288452466141,9,1.0,1,1.0,1,1.0,1
1682,max_ml,20,40,2,3,0.05,0.95,0.9487276945394528,13,1.0,1,1.0,1,1.0,1
1683,max_ml,20,40,2,3,0.05,0.95,0.9366426662356327,35,1.0,1,1.0,1,1.0,1
1684,max_ml,20,40,2,3,0.05,0.95,0.9209283763997196,29,0.0,1,0.0,1,0.0,1
1685,max_ml,20,40,2,3,0.05,0.95,0.9470421032617268,18,1.0,1,1.0,1,1.0,1
1686,max_ml,20,40,2,3,0.05,0.95,0.9331311251991656,9,1.0,1,1.0,1,1.0,1
1687,max_ml,20,40,2,3,0.05,0.95,0.8915692674480855,23,1.0,1,1.0,1,1.0,1
1688,max_ml,20,40,2,3,0.05,0.95,0.9354443236092308,18,1.0,1,1.0,1,1.0,1
1689,max_ml,20,40,2,3,0.05,0.95,0.9005339488312238,20,1.0,1,1.0,1,1.0,1
1690,max_ml,20,40,2,3,0.05,0.95,0.8970460198969132,24,0.0,0,1.0,1,1.0,1
1691,max_ml,20,40,2,3,0.05,0.95,0.868681577999837,10,1.0,1,1.0,1,1.0,1
1692,max_ml,20,40,2,3,0.05,0.95,0.9157045570245068,6,1.0,1,1.0,1,1.0,1
1693,max_ml,20,40,2,3,0.05,0.95,0.903581221197712,7,1.0,1,1.0,1,1.0,1
1694,max_ml,20,40,2,3,0.05,0.95,0.831746374036941,7,1.0,1,1.0,1,1.0,1
1695,max_ml,20,40,2,3,0.05,0.95,0.9099794812867438,19,1.0,1,1.0,1,1.0,1
1696,max_ml,20,40,2,3,0.05,0.95,0.9377056114974186,14,1.0,1,1.0,1,1.0,1
1697,max_ml,20,40,2,3,0.05,0.95,0.949900812474042,24,1.0,1,1.0,1,1.0,1
1698,max_ml,20,40,2,3,0.05,0.95,0.908028030759053,7,1.0,1,1.0,1,1.0,1
1699,max_ml,20,40,2,3,0.05,0.95,0.9341266166628318,7,1.0,1,1.0,1,1.0,1
1700,max_ml,20,40,2,3,0.05,0.95,0.8607854792166557,6,1.0,1,1.0,1,1.0,1
1701,max_ml,20,40,2,3,0.05,0.95,0.9145957749462914,27,1.0,1,1.0,1,1.0,1
1702,max_ml,20,40,2,3,0.05,0.95,0.8858650006017159,13,1.0,1,1.0,1,1.0,1
1703,max_ml,20,40,2,3,0.05,0.95,0.9057312615164717,8,1.0,1,1.0,1,1.0,1
1704,max_ml,20,40,2,3,0.05,0.95,0.940205680157394,23,1.0,1,1.0,1,1.0,1
1705,max_ml,20,40,2,3,0.05,0.95,0.9059197731420552,16,1.0,1,1.0,1,1.0,1
1706,max_ml,20,40,2,3,0.05,0.95,0.8304608249981934,5,1.0,1,1.0,1,1.0,1
1707,max_ml,20,40,2,3,0.05,0.95,0.8926105339948186,11,1.0,1,1.0,1,1.0,1
1708,max_ml,20,40,2,3,0.05,0.95,0.8872183690858292,18,1.0,1,1.0,1,1.0,1
1709,max_ml,20,40,2,3,0.05,0.95,0.9213231205810768,8,1.0,1,1.0,1,1.0,1
1710,max_ml,20,40,2,3,0.05,0.95,0.9371825574491768,14,1.0,1,1.0,1,1.0,1
1711,max_ml,20,40,2,3,0.05,0.95,0.9128960963501196,23,1.0,1,1.0,1,1.0,1
1712,max_ml,20,40,2,3,0.05,0.95,0.9269872565152836,15,1.0,1,1.0,1,1.0,1
1713,max_ml,20,40,2,3,0.05,0.95,0.9422736922162748,46,0.0,1,0.0,1,0.0,1
1714,max_ml,20,40,2,3,0.05,0.95,0.9329154543799448,21,0.0,0,0.0,0,1.0,1
1715,max_ml,20,40,2,3,0.05,0.95,0.9330281774872368,30,0.0,0,0.0,0,1.0,1
1716,max_ml,20,40,2,3,0.05,0.95,0.9310581424014835,4,1.0,1,1.0,1,1.0,1
1717,max_ml,20,40,2,3,0.05,0.95,0.8908043745843774,7,1.0,1,1.0,1,1.0,1
1718,max_ml,20,40,2,3,0.05,0.95,0.9037794227992644,20,1.0,1,1.0,1,1.0,1
1719,max_ml,20,40,2,3,0.05,0.95,0.9444535272747452,24,1.0,1,1.0,1,1.0,1
1720,max_ml,20,40,2,3,0.05,0.95,0.9490255595496302,101,0.0,1,0.0,1,0.0,1
1721,max_ml,20,40,2,3,0.05,0.95,0.939167101765521,21,1.0,1,1.0,1,1.0,1
1722,max_ml,20,40,2,3,0.05,0.95,0.9082575873267674,21,1.0,1,1.0,1,1.0,1
1723,max_ml,20,40,2,3,0.05,0.95,0.9150832879368708,24,0.0,1,0.0,1,0.0,1
1724,max_ml,20,40,2,3,0.05,0.95,0.8921796762707347,10,1.0,1,1.0,1,1.0,1
1725,max_ml,20,40,2,3,0.05,0.95,0.9192633594063304,10,1.0,1,1.0,1,1.0,1
1726,max_ml,20,40,2,3,0.05,0.95,0.948581910408386,25,0.0,0,1.0,1,0.0,0
1727,max_ml,20,40,2,3,0.05,0.95,0.922024435908485,10,1.0,1,1.0,1,1.0,1
1728,max_ml,20,40,2,3,0.05,0.95,0.9386837579891716,17,1.0,1,1.0,1,1.0,1
1729,max_ml,20,40,2,3,0.05,0.95,0.9114368970532292,11,1.0,1,1.0,1,1.0,1
1730,max_ml,20,40,2,3,0.05,0.95,0.8984711340190213,4,1.0,1,1.0,1,1.0,1
1731,max_ml,20,40,2,3,0.05,0.95,0.8424247681961349,16,1.0,1,1.0,1,1.0,1
1732,max_ml,20,40,2,3,0.05,0.95,0.943559230265502,56,0.0,0,1.0,1,1.0,1
1733,max_ml,20,40,2,3,0.05,0.95,0.9468078386951518,15,1.0,1,1.0,1,1.0,1
1734,max_ml,20,40,2,3,0.05,0.95,0.8767561144978975,22,1.0,1,1.0,1,1.0,1
1735,max_ml,20,40,2,3,0.05,0.95,0.9162084817852246,8,1.0,1,1.0,1,1.0,1
1736,max_ml,20,40,2,3,0.05,0.95,0.9218224541247833,13,1.0,1,1.0,1,1.0,1
1737,max_ml,20,40,2,3,0.05,0.95,0.9326794386716108,38,1.0,1,1.0,1,1.0,1
1738,max_ml,20,40,2,3,0.05,0.95,0.9408217684022832,57,0.0,1,0.0,1,0.0,1
1739,max_ml,20,40,2,3,0.05,0.95,0.9268815443252691,23,0.0,0,1.0,1,0.0,0
1740,max_ml,20,40,2,3,0.05,0.95,0.855846519883776,10,1.0,1,1.0,1,1.0,1
1741,max_ml,20,40,2,3,0.05,0.95,0.9444322254660654,19,1.0,1,1.0,1,1.0,1
1742,max_ml,20,40,2,3,0.05,0.95,0.925413040771138,18,1.0,1,1.0,1,1.0,1
1743,max_ml,20,40,2,3,0.05,0.95,0.916715898228524,17,1.0,1,1.0,1,1.0,1
1744,max_ml,20,40,2,3,0.05,0.95,0.841421479817053,5,1.0,1,1.0,1,1.0,1
1745,max_ml,20,40,2,3,0.05,0.95,0.9493612678470444,21,1.0,1,1.0,1,1.0,1
1746,max_ml,20,40,2,3,0.05,0.95,0.8718942680205343,18,1.0,1,1.0,1,1.0,1
1747,max_ml,20,40,2,3,0.05,0.95,0.8780793911408142,8,1.0,1,1.0,1,1.0,1
1748,max_ml,20,40,2,3,0.05,0.95,0.9136628901205184,13,1.0,1,1.0,1,1.0,1
1749,max_ml,20,40,2,3,0.05,0.95,0.8882671415118486,32,0.0,0,1.0,1,1.0,1
1750,max_ml,20,40,2,3,0.05,0.95,0.9343023667548987,24,1.0,1,1.0,1,1.0,1
1751,max_ml,20,40,2,3,0.05,0.95,0.9285247296293526,31,1.0,1,1.0,1,1.0,1
1752,max_ml,20,40,2,3,0.05,0.95,0.900928718390497,7,1.0,1,1.0,1,1.0,1
1753,max_ml,20,40,2,3,0.05,0.95,0.9166791745143468,10,1.0,1,1.0,1,1.0,1
1754,max_ml,20,40,2,3,0.05,0.95,0.923839308445918,22,1.0,1,1.0,1,1.0,1
1755,max_ml,20,40,2,3,0.05,0.95,0.6751975706722104,7,1.0,1,1.0,1,1.0,1
1756,max_ml,20,40,2,3,0.05,0.95,0.942735974619624,42,0.0,0,1.0,1,1.0,1
1757,max_ml,20,40,2,3,0.05,0.95,0.89047989476591,9,1.0,1,1.0,1,1.0,1
1758,max_ml,20,40,2,3,0.05,0.95,0.9364160167935128,19,1.0,1,1.0,1,0.0,0
1759,max_ml,20,40,2,3,0.05,0.95,0.8564033883149201,11,1.0,1,1.0,1,1.0,1
1760,max_ml,20,40,2,3,0.05,0.95,0.8159085953999002,9,1.0,1,1.0,1,1.0,1
1761,max_ml,20,40,2,3,0.05,0.95,0.938265642696096,28,1.0,1,1.0,1,1.0,1
1762,max_ml,20,40,2,3,0.05,0.95,0.8196438217861993,7,1.0,1,1.0,1,1.0,1
1763,max_ml,20,40,2,3,0.05,0.95,0.7188653157063686,5,1.0,1,1.0,1,1.0,1
1764,max_ml,20,40,2,3,0.05,0.95,0.915224108974781,16,1.0,1,1.0,1,1.0,1
1765,max_ml,20,40,2,3,0.05,0.95,0.8697036793645074,23,1.0,1,1.0,1,1.0,1
1766,max_ml,20,40,2,3,0.05,0.95,0.9247830566264232,22,1.0,1,1.0,1,1.0,1
1767,max_ml,20,40,2,3,0.05,0.95,0.9414656278814388,7,1.0,1,1.0,1,1.0,1
1768,max_ml,20,40,2,3,0.05,0.95,0.9222665201061894,27,1.0,1,1.0,1,1.0,1
1769,max_ml,20,40,2,3,0.05,0.95,0.943576637682752,13,1.0,1,1.0,1,1.0,1
1770,max_ml,20,40,2,3,0.05,0.95,0.9470214693776572,30,0.0,0,1.0,1,0.0,0
1771,max_ml,20,40,2,3,0.05,0.95,0.9124760360571385,19,0.0,0,1.0,1,0.0,0
1772,max_ml,20,40,2,3,0.05,0.95,0.9464495662029938,12,1.0,1,1.0,1,1.0,1
1773,max_ml,20,40,2,3,0.05,0.95,0.8946429358459883,12,1.0,1,1.0,1,1.0,1
1774,max_ml,20,40,2,3,0.05,0.95,0.9249196599501536,16,1.0,1,1.0,1,1.0,1
1775,max_ml,20,40,2,3,0.05,0.95,0.8743965923749112,12,1.0,1,1.0,1,1.0,1
1776,max_ml,20,40,2,3,0.05,0.95,0.9009483781303224,12,1.0,1,1.0,1,1.0,1
1777,max_ml,20,40,2,3,0.05,0.95,0.9446697430330137,22,1.0,1,1.0,1,1.0,1
1778,max_ml,20,40,2,3,0.05,0.95,0.9449696713101084,21,1.0,1,1.0,1,1.0,1
1779,max_ml,20,40,2,3,0.05,0.95,0.93227557514116,25,0.0,1,0.0,1,0.0,1
1780,max_ml,20,40,2,3,0.05,0.95,0.8832422524486597,14,1.0,1,1.0,1,1.0,1
1781,max_ml,20,40,2,3,0.05,0.95,0.9046191483384108,8,1.0,1,1.0,1,1.0,1
1782,max_ml,20,40,2,3,0.05,0.95,0.8229559257505087,8,1.0,1,1.0,1,1.0,1
1783,max_ml,20,40,2,3,0.05,0.95,0.9054046284617484,18,1.0,1,1.0,1,1.0,1
1784,max_ml,20,40,2,3,0.05,0.95,0.8917035878617308,17,1.0,1,1.0,1,1.0,1
1785,max_ml,20,40,2,3,0.05,0.95,0.9126855136436934,20,1.0,1,1.0,1,1.0,1
1786,max_ml,20,40,2,3,0.05,0.95,0.9282369836842426,29,0.0,0,1.0,1,1.0,1
1787,max_ml,20,40,2,3,0.05,0.95,0.924685619188473,44,0.0,0,1.0,1,1.0,1
1788,max_ml,20,40,2,3,0.05,0.95,0.9110899451904984,6,1.0,1,1.0,1,1.0,1
1789,max_ml,20,40,2,3,0.05,0.95,0.8669930307727629,14,1.0,1,1.0,1,1.0,1
1790,max_ml,20,40,2,3,0.05,0.95,0.940803174758038,34,0.0,0,1.0,1,1.0,1
1791,max_ml,20,40,2,3,0.05,0.95,0.8068907957453278,5,1.0,1,1.0,1,1.0,1
1792,max_ml,20,40,2,3,0.05,0.95,0.8612195947815076,12,1.0,1,1.0,1,1.0,1
1793,max_ml,20,40,2,3,0.05,0.95,0.9413218106558132,4,1.0,1,1.0,1,1.0,1
1794,max_ml,20,40,2,3,0.05,0.95,0.938634033448788,16,0.0,0,0.0,0,1.0,1
1795,max_ml,20,40,2,3,0.05,0.95,0.9117744314148416,14,1.0,1,1.0,1,1.0,1
1796,max_ml,20,40,2,3,0.05,0.95,0.8683682285742155,12,1.0,1,1.0,1,1.0,1
1797,max_ml,20,40,2,3,0.05,0.95,0.8844386895204011,5,1.0,1,1.0,1,1.0,1
1798,max_ml,20,40,2,3,0.05,0.95,0.91635109924348,18,1.0,1,1.0,1,1.0,1
1799,max_ml,20,40,2,3,0.05,0.95,0.8792340694241625,12,1.0,1,1.0,1,1.0,1
1800,max_ml,20,40,2,3,0.05,0.95,0.9010333449526792,8,1.0,1,1.0,1,1.0,1
1801,max_ml,20,40,2,3,0.05,0.95,0.944832906093908,62,0.0,1,0.0,1,0.0,1
1802,max_ml,20,40,2,3,0.05,0.95,0.8806498308335783,10,1.0,1,1.0,1,1.0,1
1803,max_ml,20,40,2,3,0.05,0.95,0.8593767204519945,18,1.0,1,1.0,1,1.0,1
1804,max_ml,20,40,2,3,0.05,0.95,0.9261032385508664,31,0.0,1,0.0,1,0.0,1
1805,max_ml,20,40,2,3,0.05,0.95,0.886677336746501,9,1.0,1,1.0,1,1.0,1
1806,max_ml,20,40,2,3,0.05,0.95,0.9253058520067556,12,1.0,1,1.0,1,1.0,1
1807,max_ml,20,40,2,3,0.05,0.95,0.8941031092492027,16,1.0,1,1.0,1,1.0,1
1808,max_ml,20,40,2,3,0.05,0.95,0.9228235790092352,10,1.0,1,1.0,1,1.0,1
1809,max_ml,20,40,2,3,0.05,0.95,0.9355817079663276,10,1.0,1,1.0,1,1.0,1
1810,max_ml,20,40,2,3,0.05,0.95,0.8915180313728943,11,1.0,1,1.0,1,1.0,1
1811,max_ml,20,40,2,3,0.05,0.95,0.9101150039313484,45,0.0,0,1.0,1,1.0,1
1812,max_ml,20,40,2,3,0.05,0.95,0.82428004430358,14,1.0,1,1.0,1,1.0,1
1813,max_ml,20,40,2,3,0.05,0.95,0.8779771529020564,14,1.0,1,1.0,1,1.0,1
1814,max_ml,20,40,2,3,0.05,0.95,0.8929272495031084,10,1.0,1,1.0,1,1.0,1
1815,max_ml,20,40,2,3,0.05,0.95,0.9468941729678974,33,0.0,1,0.0,1,0.0,1
1816,max_ml,20,40,2,3,0.05,0.95,0.9375550748366048,12,1.0,1,1.0,1,1.0,1
1817,max_ml,20,40,2,3,0.05,0.95,0.9230471053869446,27,1.0,1,1.0,1,1.0,1
1818,max_ml,20,40,2,3,0.05,0.95,0.8392742395313553,24,1.0,1,1.0,1,1.0,1
1819,max_ml,20,40,2,3,0.05,0.95,0.9439434939283254,11,1.0,1,1.0,1,1.0,1
1820,max_ml,20,40,2,3,0.05,0.95,0.945019861188466,9,1.0,1,1.0,1,1.0,1
1821,max_ml,20,40,2,3,0.05,0.95,0.9437876009817118,45,0.0,1,0.0,1,0.0,1
1822,max_ml,20,40,2,3,0.05,0.95,0.9296162773494996,48,0.0,0,0.0,0,1.0,1
1823,max_ml,20,40,2,3,0.05,0.95,0.9102231869171836,7,1.0,1,1.0,1,1.0,1
1824,max_ml,20,40,2,3,0.05,0.95,0.8892827042814325,21,1.0,1,1.0,1,1.0,1
1825,max_ml,20,40,2,3,0.05,0.95,0.9333431575989362,48,1.0,1,1.0,1,1.0,1
1826,max_ml,20,40,2,3,0.05,0.95,0.8856109664348202,34,0.0,0,1.0,1,1.0,1
1827,max_ml,20,40,2,3,0.05,0.95,0.9394448940490971,46,1.0,1,1.0,1,1.0,1
1828,max_ml,20,40,2,3,0.05,0.95,0.8402840513729608,11,1.0,1,1.0,1,1.0,1
1829,max_ml,20,40,2,3,0.05,0.95,0.907417159620623,6,1.0,1,1.0,1,1.0,1
1830,max_ml,20,40,2,3,0.05,0.95,0.9318362322327488,45,0.0,1,0.0,1,0.0,1
1831,max_ml,20,40,2,3,0.05,0.95,0.940565956103537,20,1.0,1,1.0,1,0.0,0
1832,max_ml,20,40,2,3,0.05,0.95,0.907797826472434,24,0.0,1,0.0,1,0.0,1
1833,max_ml,20,40,2,3,0.05,0.95,0.9416300196281456,9,1.0,1,1.0,1,1.0,1
1834,max_ml,20,40,2,3,0.05,0.95,0.9420302135244072,23,1.0,1,1.0,1,1.0,1
1835,max_ml,20,40,2,3,0.05,0.95,0.8584031189820506,11,1.0,1,1.0,1,1.0,1
1836,max_ml,20,40,2,3,0.05,0.95,0.9190352168138686,18,1.0,1,1.0,1,1.0,1
1837,max_ml,20,40,2,3,0.05,0.95,0.9332507177386162,14,1.0,1,1.0,1,1.0,1
1838,max_ml,20,40,2,3,0.05,0.95,0.9054915143856396,8,1.0,1,1.0,1,1.0,1
1839,max_ml,20,40,2,3,0.05,0.95,0.916132330658166,29,0.0,1,0.0,1,0.0,1
1840,max_ml,20,40,2,3,0.05,0.95,0.94866817534589,58,0.0,1,0.0,1,0.0,1
1841,max_ml,20,40,2,3,0.05,0.95,0.9140205516870982,12,1.0,1,1.0,1,1.0,1
1842,max_ml,20,40,2,3,0.05,0.95,0.8790260212158597,8,1.0,1,1.0,1,1.0,1
1843,max_ml,20,40,2,3,0.05,0.95,0.7365133236678507,6,1.0,1,1.0,1,1.0,1
1844,max_ml,20,40,2,3,0.05,0.95,0.935847279761038,12,1.0,1,1.0,1,1.0,1
1845,max_ml,20,40,2,3,0.05,0.95,0.8250171822186306,10,1.0,1,1.0,1,1.0,1
1846,max_ml,20,40,2,3,0.05,0.95,0.8693203486589339,20,1.0,1,1.0,1,1.0,1
1847,max_ml,20,40,2,3,0.05,0.95,0.9463746762543916,29,1.0,1,1.0,1,1.0,1
1848,max_ml,20,40,2,3,0.05,0.95,0.9028405116411138,7,1.0,1,1.0,1,1.0,1
1849,max_ml,20,40,2,3,0.05,0.95,0.9348962673580584,26,1.0,1,1.0,1,1.0,1
1850,max_ml,20,40,2,3,0.05,0.95,0.8843818490255335,7,1.0,1,1.0,1,1.0,1
1851,max_ml,20,40,2,3,0.05,0.95,0.9254385241131954,16,1.0,1,1.0,1,1.0,1
1852,max_ml,20,40,2,3,0.05,0.95,0.9246729094354053,10,1.0,1,1.0,1,1.0,1
1853,max_ml,20,40,2,3,0.05,0.95,0.8604806893690904,9,1.0,1,1.0,1,1.0,1
1854,max_ml,20,40,2,3,0.05,0.95,0.8877753269177734,9,1.0,1,1.0,1,1.0,1
1855,max_ml,20,40,2,3,0.05,0.95,0.8758197263208785,4,1.0,1,1.0,1,1.0,1
1856,max_ml,20,40,2,3,0.05,0.95,0.8875584945172841,9,1.0,1,1.0,1,1.0,1
1857,max_ml,20,40,2,3,0.05,0.95,0.7933266910041931,10,1.0,1,1.0,1,1.0,1
1858,max_ml,20,40,2,3,0.05,0.95,0.9011007764390984,26,1.0,1,1.0,1,1.0,1
1859,max_ml,20,40,2,3,0.05,0.95,0.9060684922603176,46,0.0,1,0.0,1,0.0,1
1860,max_ml,20,40,2,3,0.05,0.95,0.916856512874351,11,1.0,1,1.0,1,1.0,1
1861,max_ml,20,40,2,3,0.05,0.95,0.8867390802445342,26,1.0,1,1.0,1,1.0,1
1862,max_ml,20,40,2,3,0.05,0.95,0.8177650289060435,10,1.0,1,1.0,1,1.0,1
1863,max_ml,20,40,2,3,0.05,0.95,0.9301850177565268,17,1.0,1,1.0,1,1.0,1
1864,max_ml,20,40,2,3,0.05,0.95,0.9159184858911628,14,1.0,1,1.0,1,1.0,1
1865,max_ml,20,40,2,3,0.05,0.95,0.8612856695104963,9,1.0,1,1.0,1,1.0,1
1866,max_ml,20,40,2,3,0.05,0.95,0.927009907151714,4,1.0,1,1.0,1,1.0,1
1867,max_ml,20,40,2,3,0.05,0.95,0.9480613170131292,18,0.0,0,1.0,1,0.0,0
1868,max_ml,20,40,2,3,0.05,0.95,0.8485412293163678,13,1.0,1,1.0,1,1.0,1
1869,max_ml,20,40,2,3,0.05,0.95,0.895424520048559,6,1.0,1,1.0,1,1.0,1
1870,max_ml,20,40,2,3,0.05,0.95,0.8852954705310743,18,1.0,1,1.0,1,1.0,1
1871,max_ml,20,40,2,3,0.05,0.95,0.9490670053696788,49,0.0,0,1.0,1,1.0,1
1872,max_ml,20,40,2,3,0.05,0.95,0.9405642502297432,21,0.0,1,0.0,1,0.0,1
1873,max_ml,20,40,2,3,0.05,0.95,0.9294390539641572,49,0.0,1,0.0,1,0.0,1
1874,max_ml,20,40,2,3,0.05,0.95,0.9395442459648724,8,1.0,1,1.0,1,1.0,1
1875,max_ml,20,40,2,3,0.05,0.95,0.8765624616736415,11,1.0,1,1.0,1,1.0,1
1876,max_ml,20,40,2,3,0.05,0.95,0.9439697757458984,64,0.0,0,0.0,0,1.0,1
1877,max_ml,20,40,2,3,0.05,0.95,0.93665591065042,14,1.0,1,1.0,1,1.0,1
1878,max_ml,20,40,2,3,0.05,0.95,0.9384385937671526,45,0.0,1,0.0,1,0.0,1
1879,max_ml,20,40,2,3,0.05,0.95,0.9261428173865364,15,1.0,1,1.0,1,1.0,1
1880,max_ml,20,40,2,3,0.05,0.95,0.9189963390764052,17,1.0,1,1.0,1,1.0,1
1881,max_ml,20,40,2,3,0.05,0.95,0.9299433559526336,8,1.0,1,1.0,1,1.0,1
1882,max_ml,20,40,2,3,0.05,0.95,0.9229746380346168,19,1.0,1,1.0,1,1.0,1
1883,max_ml,20,40,2,3,0.05,0.95,0.8977204936003002,20,1.0,1,1.0,1,1.0,1
1884,max_ml,20,40,2,3,0.05,0.95,0.9052659968676768,5,1.0,1,1.0,1,1.0,1
1885,max_ml,20,40,2,3,0.05,0.95,0.9065825252988248,8,1.0,1,1.0,1,1.0,1
1886,max_ml,20,40,2,3,0.05,0.95,0.92818226757338,22,0.0,0,1.0,1,1.0,1
1887,max_ml,20,40,2,3,0.05,0.95,0.8687809435944701,18,1.0,1,1.0,1,1.0,1
1888,max_ml,20,40,2,3,0.05,0.95,0.9329631017017392,51,0.0,0,1.0,1,1.0,1
1889,max_ml,20,40,2,3,0.05,0.95,0.9475482495045604,13,1.0,1,1.0,1,1.0,1
1890,max_ml,20,40,2,3,0.05,0.95,0.9062929455679312,6,1.0,1,1.0,1,1.0,1
1891,max_ml,20,40,2,3,0.05,0.95,0.8403823428251764,10,1.0,1,1.0,1,1.0,1
1892,max_ml,20,40,2,3,0.05,0.95,0.929700816708805,44,0.0,1,0.0,1,0.0,1
1893,max_ml,20,40,2,3,0.05,0.95,0.9396033479501616,24,0.0,0,0.0,0,1.0,1
1894,max_ml,20,40,2,3,0.05,0.95,0.9273763702396928,13,1.0,1,1.0,1,1.0,1
1895,max_ml,20,40,2,3,0.05,0.95,0.9463734365771616,26,0.0,1,0.0,1,0.0,1
1896,max_ml,20,40,2,3,0.05,0.95,0.9116209317074933,10,1.0,1,1.0,1,1.0,1
1897,max_ml,20,40,2,3,0.05,0.95,0.9073553594921352,27,1.0,1,1.0,1,1.0,1
1898,max_ml,20,40,2,3,0.05,0.95,0.8319184960767413,13,1.0,1,1.0,1,1.0,1
1899,max_ml,20,40,2,3,0.05,0.95,0.8894770724624366,33,0.0,0,1.0,1,1.0,1
1900,max_ml,20,40,2,3,0.05,0.95,0.9058330609996716,5,1.0,1,1.0,1,1.0,1
1901,max_ml,20,40,2,3,0.05,0.95,0.929405572567834,30,0.0,0,0.0,0,1.0,1
1902,max_ml,20,40,2,3,0.05,0.95,0.9318660021006478,13,1.0,1,1.0,1,1.0,1
1903,max_ml,20,40,2,3,0.05,0.95,0.8781121308073025,21,1.0,1,1.0,1,1.0,1
1904,max_ml,20,40,2,3,0.05,0.95,0.9359996352218592,22,1.0,1,1.0,1,1.0,1
1905,max_ml,20,40,2,3,0.05,0.95,0.9316883759448958,17,1.0,1,1.0,1,1.0,1
1906,max_ml,20,40,2,3,0.05,0.95,0.8431749593368968,6,1.0,1,1.0,1,1.0,1
1907,max_ml,20,40,2,3,0.05,0.95,0.926874816591671,30,1.0,1,1.0,1,1.0,1
1908,max_ml,20,40,2,3,0.05,0.95,0.9477643989731028,15,1.0,1,1.0,1,1.0,1
1909,max_ml,20,40,2,3,0.05,0.95,0.9494373137747256,9,1.0,1,1.0,1,1.0,1
1910,max_ml,20,40,2,3,0.05,0.95,0.8862156124782115,9,1.0,1,1.0,1,1.0,1
1911,max_ml,20,40,2,3,0.05,0.95,0.9235089362005444,7,1.0,1,1.0,1,1.0,1
1912,max_ml,20,40,2,3,0.05,0.95,0.9407306998479552,22,1.0,1,1.0,1,1.0,1
1913,max_ml,20,40,2,3,0.05,0.95,0.9064084411519272,9,1.0,1,1.0,1,1.0,1
1914,max_ml,20,40,2,3,0.05,0.95,0.9057453994458728,30,0.0,0,1.0,1,0.0,0
1915,max_ml,20,40,2,3,0.05,0.95,0.8143034295773693,6,1.0,1,1.0,1,1.0,1
1916,max_ml,20,40,2,3,0.05,0.95,0.9276883147036756,20,1.0,1,1.0,1,1.0,1
1917,max_ml,20,40,2,3,0.05,0.95,0.8386718111752757,7,1.0,1,1.0,1,1.0,1
1918,max_ml,20,40,2,3,0.05,0.95,0.9258246229979452,8,1.0,1,1.0,1,1.0,1
1919,max_ml,20,40,2,3,0.05,0.95,0.9389841838071212,31,0.0,1,0.0,1,0.0,1
1920,max_ml,20,40,2,3,0.05,0.95,0.9351216176765004,11,1.0,1,1.0,1,1.0,1
1921,max_ml,20,40,2,3,0.05,0.95,0.9445030614563722,26,1.0,1,1.0,1,1.0,1
1922,max_ml,20,40,2,3,0.05,0.95,0.9312222000101168,12,1.0,1,1.0,1,1.0,1
1923,max_ml,20,40,2,3,0.05,0.95,0.9438855698424012,5,1.0,1,1.0,1,1.0,1
1924,max_ml,20,40,2,3,0.05,0.95,0.924507771837968,42,0.0,1,0.0,1,0.0,1
1925,max_ml,20,40,2,3,0.05,0.95,0.9013355659267116,13,1.0,1,1.0,1,1.0,1
1926,max_ml,20,40,2,3,0.05,0.95,0.9458736404968834,20,1.0,1,1.0,1,1.0,1
1927,max_ml,20,40,2,3,0.05,0.95,0.8737396666482112,8,1.0,1,1.0,1,1.0,1
1928,max_ml,20,40,2,3,0.05,0.95,0.9271797497425396,9,1.0,1,1.0,1,1.0,1
1929,max_ml,20,40,2,3,0.05,0.95,0.9313911334502536,29,0.0,0,1.0,1,0.0,0
1930,max_ml,20,40,2,3,0.05,0.95,0.9470290999397496,17,1.0,1,1.0,1,1.0,1
1931,max_ml,20,40,2,3,0.05,0.95,0.906232357245664,16,1.0,1,1.0,1,1.0,1
1932,max_ml,20,40,2,3,0.05,0.95,0.8682338642653326,8,1.0,1,1.0,1,1.0,1
1933,max_ml,20,40,2,3,0.05,0.95,0.939290060210156,26,1.0,1,1.0,1,1.0,1
1934,max_ml,20,40,2,3,0.05,0.95,0.9323751952839836,25,1.0,1,1.0,1,1.0,1
1935,max_ml,20,40,2,3,0.05,0.95,0.9404627849066536,37,0.0,1,0.0,1,0.0,1
1936,max_ml,20,40,2,3,0.05,0.95,0.8682759472203511,23,0.0,0,1.0,1,1.0,1
1937,max_ml,20,40,2,3,0.05,0.95,0.918852823263896,28,0.0,1,0.0,1,0.0,1
1938,max_ml,20,40,2,3,0.05,0.95,0.918725746164118,13,1.0,1,1.0,1,1.0,1
1939,max_ml,20,40,2,3,0.05,0.95,0.918143207464764,23,1.0,1,1.0,1,1.0,1
1940,max_ml,20,40,2,3,0.05,0.95,0.9408976157215244,28,1.0,1,1.0,1,0.0,0
1941,max_ml,20,40,2,3,0.05,0.95,0.8941110445551366,7,1.0,1,1.0,1,1.0,1
1942,max_ml,20,40,2,3,0.05,0.95,0.9360967487395044,73,0.0,1,0.0,1,0.0,1
1943,max_ml,20,40,2,3,0.05,0.95,0.9176251377589112,12,1.0,1,1.0,1,1.0,1
1944,max_ml,20,40,2,3,0.05,0.95,0.8949438970517003,16,1.0,1,1.0,1,1.0,1
1945,max_ml,20,40,2,3,0.05,0.95,0.9312527346410084,36,0.0,0,1.0,1,1.0,1
1946,max_ml,20,40,2,3,0.05,0.95,0.9178714466501008,14,1.0,1,1.0,1,1.0,1
1947,max_ml,20,40,2,3,0.05,0.95,0.9263061058038524,7,1.0,1,1.0,1,1.0,1
1948,max_ml,20,40,2,3,0.05,0.95,0.9419424627017092,58,0.0,1,0.0,1,0.0,1
1949,max_ml,20,40,2,3,0.05,0.95,0.9396495160949624,70,0.0,1,0.0,1,0.0,1
1950,max_ml,20,40,2,3,0.05,0.95,0.7890105400606561,6,1.0,1,1.0,1,1.0,1
1951,max_ml,20,40,2,3,0.05,0.95,0.8635839763666812,12,1.0,1,1.0,1,1.0,1
1952,max_ml,20,40,2,3,0.05,0.95,0.9144544188162148,19,1.0,1,1.0,1,1.0,1
1953,max_ml,20,40,2,3,0.05,0.95,0.9493066266765382,67,0.0,1,0.0,1,0.0,1
1954,max_ml,20,40,2,3,0.05,0.95,0.667528365084341,5,1.0,1,1.0,1,1.0,1
1955,max_ml,20,40,2,3,0.05,0.95,0.8332154521321425,5,1.0,1,1.0,1,1.0,1
1956,max_ml,20,40,2,3,0.05,0.95,0.9426454653034374,42,0.0,0,0.0,0,1.0,1
1957,max_ml,20,40,2,3,0.05,0.95,0.8969892136821306,11,1.0,1,1.0,1,1.0,1
1958,max_ml,20,40,2,3,0.05,0.95,0.9098586643023489,14,1.0,1,1.0,1,1.0,1
1959,max_ml,20,40,2,3,0.05,0.95,0.8190941087224028,10,1.0,1,1.0,1,1.0,1
1960,max_ml,20,40,2,3,0.05,0.95,0.8805522998278237,7,1.0,1,1.0,1,1.0,1
1961,max_ml,20,40,2,3,0.05,0.95,0.9156486577397918,33,0.0,0,1.0,1,1.0,1
1962,max_ml,20,40,2,3,0.05,0.95,0.914517401837143,8,1.0,1,1.0,1,1.0,1
1963,max_ml,20,40,2,3,0.05,0.95,0.9465263682853996,19,1.0,1,1.0,1,1.0,1
1964,max_ml,20,40,2,3,0.05,0.95,0.8194613348698774,4,1.0,1,1.0,1,1.0,1
1965,max_ml,20,40,2,3,0.05,0.95,0.8819564532713733,7,1.0,1,1.0,1,1.0,1
1966,max_ml,20,40,2,3,0.05,0.95,0.9310420009673628,21,0.0,0,1.0,1,0.0,0
1967,max_ml,20,40,2,3,0.05,0.95,0.9332859957764136,11,1.0,1,1.0,1,1.0,1
1968,max_ml,20,40,2,3,0.05,0.95,0.8907771909012236,10,1.0,1,1.0,1,1.0,1
1969,max_ml,20,40,2,3,0.05,0.95,0.9431296949825716,10,1.0,1,1.0,1,1.0,1
1970,max_ml,20,40,2,3,0.05,0.95,0.8198925988510978,12,1.0,1,1.0,1,1.0,1
1971,max_ml,20,40,2,3,0.05,0.95,0.8971789063313744,18,1.0,1,1.0,1,1.0,1
1972,max_ml,20,40,2,3,0.05,0.95,0.9127439846834252,10,1.0,1,1.0,1,1.0,1
1973,max_ml,20,40,2,3,0.05,0.95,0.9124675007605976,11,1.0,1,1.0,1,1.0,1
1974,max_ml,20,40,2,3,0.05,0.95,0.945784320487431,12,1.0,1,1.0,1,1.0,1
1975,max_ml,20,40,2,3,0.05,0.95,0.8202695799716823,9,1.0,1,1.0,1,1.0,1
1976,max_ml,20,40,2,3,0.05,0.95,0.8332032810647512,6,1.0,1,1.0,1,1.0,1
1977,max_ml,20,40,2,3,0.05,0.95,0.9403441656549316,11,1.0,1,1.0,1,1.0,1
1978,max_ml,20,40,2,3,0.05,0.95,0.9036893633848626,8,1.0,1,1.0,1,1.0,1
1979,max_ml,20,40,2,3,0.05,0.95,0.9401942649575008,34,0.0,0,1.0,1,1.0,1
1980,max_ml,20,40,2,3,0.05,0.95,0.9332178008435824,16,1.0,1,1.0,1,1.0,1
1981,max_ml,20,40,2,3,0.05,0.95,0.8677905449861338,8,1.0,1,1.0,1,1.0,1
1982,max_ml,20,40,2,3,0.05,0.95,0.890224719273648,11,1.0,1,1.0,1,1.0,1
1983,max_ml,20,40,2,3,0.05,0.95,0.9346802650294036,29,1.0,1,1.0,1,1.0,1
1984,max_ml,20,40,2,3,0.05,0.95,0.9155142645611852,4,1.0,1,1.0,1,1.0,1
1985,max_ml,20,40,2,3,0.05,0.95,0.9239546814781324,12,1.0,1,1.0,1,1.0,1
1986,max_ml,20,40,2,3,0.05,0.95,0.878375768099857,12,1.0,1,1.0,1,1.0,1
1987,max_ml,20,40,2,3,0.05,0.95,0.839612313697418,6,1.0,1,1.0,1,1.0,1
1988,max_ml,20,40,2,3,0.05,0.95,0.9403231660452308,11,1.0,1,1.0,1,1.0,1
1989,max_ml,20,40,2,3,0.05,0.95,0.9304583513460836,24,1.0,1,1.0,1,1.0,1
1990,max_ml,20,40,2,3,0.05,0.95,0.9000544862277378,19,0.0,0,0.0,0,1.0,1
1991,max_ml,20,40,2,3,0.05,0.95,0.949163292954115,28,1.0,1,1.0,1,1.0,1
1992,max_ml,20,40,2,3,0.05,0.95,0.9211952269027563,13,1.0,1,1.0,1,1.0,1
1993,max_ml,20,40,2,3,0.05,0.95,0.9454253393852454,11,1.0,1,1.0,1,1.0,1
1994,max_ml,20,40,2,3,0.05,0.95,0.8600546108700544,11,1.0,1,1.0,1,1.0,1
1995,max_ml,20,40,2,3,0.05,0.95,0.8973491517080067,44,1.0,1,1.0,1,1.0,1
1996,max_ml,20,40,2,3,0.05,0.95,0.9357246129791236,20,1.0,1,1.0,1,1.0,1
1997,max_ml,20,40,2,3,0.05,0.95,0.9143097641764064,7,1.0,1,1.0,1,1.0,1
1998,max_ml,20,40,2,3,0.05,0.95,0.9348333410158284,14,1.0,1,1.0,1,1.0,1
1999,max_ml,20,40,2,3,0.05,0.95,0.9388356820412996,23,0.0,0,1.0,1,1.0,1
2000,max_ml,20,40,2,3,0.05,0.95,0.9429693977435613,54,0.0,1,0.0,1,0.0,1
2001,max_ml,20,40,2,3,0.05,0.95,0.9338293587021412,13,1.0,1,1.0,1,0.0,0
2002,max_ml,20,40,2,3,0.05,0.95,0.9359992804103718,26,1.0,1,1.0,1,1.0,1
2003,max_ml,20,40,2,3,0.05,0.95,0.9013327499619638,7,1.0,1,1.0,1,1.0,1
2004,max_ml,20,40,2,3,0.05,0.95,0.8746260292496701,5,1.0,1,1.0,1,1.0,1
2005,max_ml,20,40,2,3,0.05,0.95,0.9270184756349664,11,1.0,1,1.0,1,1.0,1
2006,max_ml,20,40,2,3,0.05,0.95,0.9070634913219624,8,1.0,1,1.0,1,1.0,1
2007,max_ml,20,40,2,3,0.05,0.95,0.9105652095946186,16,1.0,1,1.0,1,1.0,1
2008,max_ml,20,40,2,3,0.05,0.95,0.8048947730802195,15,1.0,1,1.0,1,1.0,1
2009,max_ml,20,40,2,3,0.05,0.95,0.92852581922,10,1.0,1,1.0,1,1.0,1
2010,max_ml,20,40,2,3,0.05,0.95,0.8824744476920754,13,1.0,1,1.0,1,1.0,1
2011,max_ml,20,40,2,3,0.05,0.95,0.8791087299277749,13,1.0,1,1.0,1,1.0,1
2012,max_ml,20,40,2,3,0.05,0.95,0.9487975852958412,11,1.0,1,1.0,1,1.0,1
2013,max_ml,20,40,2,3,0.05,0.95,0.9462533196408276,12,1.0,1,1.0,1,1.0,1
2014,max_ml,20,40,2,3,0.05,0.95,0.9140821499083234,38,0.0,1,0.0,1,0.0,1
2015,max_ml,20,40,2,3,0.05,0.95,0.9461297592856568,19,1.0,1,1.0,1,0.0,0
2016,max_ml,20,40,2,3,0.05,0.95,0.7773755064841524,4,1.0,1,1.0,1,1.0,1
2017,max_ml,20,40,2,3,0.05,0.95,0.8892804981484331,33,1.0,1,1.0,1,1.0,1
2018,max_ml,20,40,2,3,0.05,0.95,0.94334057790508,14,1.0,1,1.0,1,1.0,1
2019,max_ml,20,40,2,3,0.05,0.95,0.945463170322426,45,0.0,1,0.0,1,0.0,1
2020,max_ml,20,40,2,3,0.05,0.95,0.9393081925747798,19,1.0,1,1.0,1,1.0,1
2021,max_ml,20,40,2,3,0.05,0.95,0.9161612089946556,26,1.0,1,1.0,1,1.0,1
2022,max_ml,20,40,2,3,0.05,0.95,0.8980465663930071,8,1.0,1,1.0,1,1.0,1
2023,max_ml,20,40,2,3,0.05,0.95,0.8627680170225044,9,1.0,1,1.0,1,1.0,1
2024,max_ml,20,40,2,3,0.05,0.95,0.9483926297096184,24,0.0,1,0.0,1,0.0,1
2025,max_ml,20,40,2,3,0.05,0.95,0.9185256206401224,37,0.0,0,1.0,1,1.0,1
2026,max_ml,20,40,2,3,0.05,0.95,0.9091123911320876,7,1.0,1,1.0,1,1.0,1
2027,max_ml,20,40,2,3,0.05,0.95,0.8951234153059566,10,1.0,1,1.0,1,1.0,1
2028,max_ml,20,40,2,3,0.05,0.95,0.929041390137668,19,1.0,1,1.0,1,1.0,1
2029,max_ml,20,40,2,3,0.05,0.95,0.9349256497261396,29,0.0,0,1.0,1,1.0,1
2030,max_ml,20,40,2,3,0.05,0.95,0.9340020233570854,7,1.0,1,1.0,1,1.0,1
2031,max_ml,20,40,2,3,0.05,0.95,0.8354408006239856,5,1.0,1,1.0,1,1.0,1
2032,max_ml,20,40,2,3,0.05,0.95,0.8697854718311057,13,1.0,1,1.0,1,1.0,1
2033,max_ml,20,40,2,3,0.05,0.95,0.9069324830999028,17,1.0,1,1.0,1,1.0,1
2034,max_ml,20,40,2,3,0.05,0.95,0.939127755634518,9,1.0,1,1.0,1,1.0,1
2035,max_ml,20,40,2,3,0.05,0.95,0.9326986277613836,16,1.0,1,1.0,1,1.0,1
2036,max_ml,20,40,2,3,0.05,0.95,0.942925688278718,11,1.0,1,1.0,1,1.0,1
2037,max_ml,20,40,2,3,0.05,0.95,0.8187219364463525,11,1.0,1,1.0,1,1.0,1
2038,max_ml,20,40,2,3,0.05,0.95,0.9483723842971856,15,1.0,1,1.0,1,1.0,1
2039,max_ml,20,40,2,3,0.05,0.95,0.9130363859698172,9,1.0,1,1.0,1,1.0,1
2040,max_ml,20,40,2,3,0.05,0.95,0.903296412864553,20,1.0,1,1.0,1,1.0,1
2041,max_ml,20,40,2,3,0.05,0.95,0.8589974717312645,5,1.0,1,1.0,1,1.0,1
2042,max_ml,20,40,2,3,0.05,0.95,0.9475801914743058,17,1.0,1,1.0,1,1.0,1
2043,max_ml,20,40,2,3,0.05,0.95,0.868786158938141,24,0.0,0,1.0,1,1.0,1
2044,max_ml,20,40,2,3,0.05,0.95,0.940821432392582,14,1.0,1,1.0,1,1.0,1
2045,max_ml,20,40,2,3,0.05,0.95,0.9249903442173484,18,1.0,1,1.0,1,1.0,1
2046,max_ml,20,40,2,3,0.05,0.95,0.92877905446412,34,1.0,1,1.0,1,1.0,1
2047,max_ml,20,40,2,3,0.05,0.95,0.8916151960125231,14,1.0,1,1.0,1,1.0,1
2048,max_ml,20,40,2,3,0.05,0.95,0.881029479067658,6,1.0,1,1.0,1,1.0,1
2049,max_ml,20,40,2,3,0.05,0.95,0.8868260234287874,15,1.0,1,1.0,1,1.0,1
2050,max_ml,20,40,2,3,0.05,0.95,0.9364599259019322,13,1.0,1,1.0,1,1.0,1
2051,max_ml,20,40,2,3,0.05,0.95,0.901730287316408,21,0.0,0,1.0,1,1.0,1
2052,max_ml,20,40,2,3,0.05,0.95,0.9050202036047192,9,1.0,1,1.0,1,1.0,1
2053,max_ml,20,40,2,3,0.05,0.95,0.9105159683259744,15,1.0,1,1.0,1,1.0,1
2054,max_ml,20,40,2,3,0.05,0.95,0.9447227190474536,20,1.0,1,1.0,1,1.0,1
2055,max_ml,20,40,2,3,0.05,0.95,0.9023424473339684,14,1.0,1,1.0,1,1.0,1
2056,max_ml,20,40,2,3,0.05,0.95,0.9426838399591928,32,1.0,1,1.0,1,1.0,1
2057,max_ml,20,40,2,3,0.05,0.95,0.8193343901697613,6,1.0,1,1.0,1,1.0,1
2058,max_ml,20,40,2,3,0.05,0.95,0.9488730425591746,14,1.0,1,1.0,1,1.0,1
2059,max_ml,20,40,2,3,0.05,0.95,0.9141196690076736,23,1.0,1,1.0,1,1.0,1
2060,max_ml,20,40,2,3,0.05,0.95,0.9335846451824934,32,0.0,0,0.0,0,1.0,1
2061,max_ml,20,40,2,3,0.05,0.95,0.9130326920820602,13,1.0,1,1.0,1,1.0,1
2062,max_ml,20,40,2,3,0.05,0.95,0.9082686861090548,14,1.0,1,1.0,1,1.0,1
2063,max_ml,20,40,2,3,0.05,0.95,0.9144206154497614,6,1.0,1,1.0,1,1.0,1
2064,max_ml,20,40,2,3,0.05,0.95,0.9487891568890684,3,1.0,1,1.0,1,1.0,1
2065,max_ml,20,40,2,3,0.05,0.95,0.9367485823769616,29,1.0,1,1.0,1,1.0,1
2066,max_ml,20,40,2,3,0.05,0.95,0.8919053406922266,25,1.0,1,1.0,1,1.0,1
2067,max_ml,20,40,2,3,0.05,0.95,0.9020919032143876,8,1.0,1,1.0,1,1.0,1
2068,max_ml,20,40,2,3,0.05,0.95,0.8965350990636961,8,1.0,1,1.0,1,1.0,1
2069,max_ml,20,40,2,3,0.05,0.95,0.9484703836966886,33,0.0,0,0.0,0,1.0,1
2070,max_ml,20,40,2,3,0.05,0.95,0.857606577880612,10,1.0,1,1.0,1,1.0,1
2071,max_ml,20,40,2,3,0.05,0.95,0.9324198197567436,17,1.0,1,1.0,1,1.0,1
2072,max_ml,20,40,2,3,0.05,0.95,0.8524661902745849,14,1.0,1,1.0,1,1.0,1
2073,max_ml,20,40,2,3,0.05,0.95,0.9333132427430684,16,1.0,1,1.0,1,1.0,1
2074,max_ml,20,40,2,3,0.05,0.95,0.9409125279832252,12,1.0,1,1.0,1,1.0,1
2075,max_ml,20,40,2,3,0.05,0.95,0.9077205020439164,22,0.0,1,0.0,1,0.0,1
2076,max_ml,20,40,2,3,0.05,0.95,0.9203750256756752,5,1.0,1,1.0,1,1.0,1
2077,max_ml,20,40,2,3,0.05,0.95,0.9034075606435168,16,1.0,1,1.0,1,1.0,1
2078,max_ml,20,40,2,3,0.05,0.95,0.8845559490662693,8,1.0,1,1.0,1,1.0,1
2079,max_ml,20,40,2,3,0.05,0.95,0.9425506085455873,11,1.0,1,1.0,1,1.0,1
2080,max_ml,20,40,2,3,0.05,0.95,0.9115944421462592,14,1.0,1,1.0,1,1.0,1
2081,max_ml,20,40,2,3,0.05,0.95,0.9361810199159012,56,0.0,1,0.0,1,0.0,1
2082,max_ml,20,40,2,3,0.05,0.95,0.8427923209692023,9,1.0,1,1.0,1,1.0,1
2083,max_ml,20,40,2,3,0.05,0.95,0.9360939777801928,23,0.0,0,1.0,1,0.0,0
2084,max_ml,20,40,2,3,0.05,0.95,0.9190612637192148,23,0.0,0,1.0,1,0.0,0
2085,max_ml,20,40,2,3,0.05,0.95,0.937373869126492,14,1.0,1,1.0,1,1.0,1
2086,max_ml,20,40,2,3,0.05,0.95,0.8813632880541705,11,1.0,1,1.0,1,1.0,1
2087,max_ml,20,40,2,3,0.05,0.95,0.9197895051459742,35,0.0,0,0.0,0,1.0,1
2088,max_ml,20,40,2,3,0.05,0.95,0.8023347901004209,7,1.0,1,1.0,1,1.0,1
2089,max_ml,20,40,2,3,0.05,0.95,0.9326521261658078,10,1.0,1,1.0,1,1.0,1
2090,max_ml,20,40,2,3,0.05,0.95,0.948591131718394,16,1.0,1,1.0,1,1.0,1
2091,max_ml,20,40,2,3,0.05,0.95,0.9417922597093632,8,1.0,1,1.0,1,1.0,1
2092,max_ml,20,40,2,3,0.05,0.95,0.9172407092171976,18,1.0,1,1.0,1,1.0,1
2093,max_ml,20,40,2,3,0.05,0.95,0.9340588607006248,10,1.0,1,1.0,1,1.0,1
2094,max_ml,20,40,2,3,0.05,0.95,0.9323273527573668,17,1.0,1,1.0,1,1.0,1
2095,max_ml,20,40,2,3,0.05,0.95,0.947998587427552,42,1.0,1,1.0,1,1.0,1
2096,max_ml,20,40,2,3,0.05,0.95,0.8864254304142919,18,1.0,1,1.0,1,1.0,1
2097,max_ml,20,40,2,3,0.05,0.95,0.942490778650686,24,1.0,1,1.0,1,1.0,1
2098,max_ml,20,40,2,3,0.05,0.95,0.7612905273769865,7,1.0,1,1.0,1,1.0,1
2099,max_ml,20,40,2,3,0.05,0.95,0.9389201041635202,19,1.0,1,1.0,1,1.0,1
2100,max_ml,20,40,2,3,0.05,0.95,0.9167184938054442,5,1.0,1,1.0,1,1.0,1
2101,max_ml,20,40,2,3,0.05,0.95,0.9484754608771702,25,1.0,1,1.0,1,1.0,1
2102,max_ml,20,40,2,3,0.05,0.95,0.9472163124623062,5,1.0,1,1.0,1,1.0,1
2103,max_ml,20,40,2,3,0.05,0.95,0.8275036120906304,5,1.0,1,1.0,1,1.0,1
2104,max_ml,20,40,2,3,0.05,0.95,0.9481631912358442,60,0.0,1,0.0,1,0.0,1
2105,max_ml,20,40,2,3,0.05,0.95,0.9494674023226696,11,1.0,1,1.0,1,1.0,1
2106,max_ml,20,40,2,3,0.05,0.95,0.8486271741316233,5,1.0,1,1.0,1,1.0,1
2107,max_ml,20,40,2,3,0.05,0.95,0.9319766960051988,64,0.0,1,0.0,1,0.0,1
2108,max_ml,20,40,2,3,0.05,0.95,0.738465144976569,3,1.0,1,1.0,1,1.0,1
2109,max_ml,20,40,2,3,0.05,0.95,0.9498571759076851,40,0.0,1,0.0,1,0.0,1
2110,max_ml,20,40,2,3,0.05,0.95,0.9125009498888752,21,1.0,1,1.0,1,1.0,1
2111,max_ml,20,40,2,3,0.05,0.95,0.861494914273686,6,1.0,1,1.0,1,1.0,1
2112,max_ml,20,40,2,3,0.05,0.95,0.9040928729800836,11,1.0,1,1.0,1,1.0,1
2113,max_ml,20,40,2,3,0.05,0.95,0.9258219930666172,17,1.0,1,1.0,1,1.0,1
2114,max_ml,20,40,2,3,0.05,0.95,0.8802995550850147,5,1.0,1,1.0,1,1.0,1
2115,max_ml,20,40,2,3,0.05,0.95,0.8407194402507395,14,1.0,1,1.0,1,1.0,1
2116,max_ml,20,40,2,3,0.05,0.95,0.7983627148768346,10,1.0,1,1.0,1,1.0,1
2117,max_ml,20,40,2,3,0.05,0.95,0.8900471791569323,31,1.0,1,1.0,1,1.0,1
2118,max_ml,20,40,2,3,0.05,0.95,0.9381093569270051,24,0.0,0,1.0,1,0.0,0
2119,max_ml,20,40,2,3,0.05,0.95,0.9224904608002428,53,0.0,0,1.0,1,1.0,1
2120,max_ml,20,40,2,3,0.05,0.95,0.9321918338423716,12,1.0,1,1.0,1,1.0,1
2121,max_ml,20,40,2,3,0.05,0.95,0.902480677956421,19,1.0,1,1.0,1,1.0,1
2122,max_ml,20,40,2,3,0.05,0.95,0.8937205220009029,11,1.0,1,1.0,1,1.0,1
2123,max_ml,20,40,2,3,0.05,0.95,0.9466808968782624,28,1.0,1,1.0,1,1.0,1
2124,max_ml,20,40,2,3,0.05,0.95,0.8926311155437753,15,1.0,1,1.0,1,1.0,1
2125,max_ml,20,40,2,3,0.05,0.95,0.9179196911325896,26,1.0,1,1.0,1,1.0,1
2126,max_ml,20,40,2,3,0.05,0.95,0.9361815751695708,16,1.0,1,1.0,1,1.0,1
2127,max_ml,20,40,2,3,0.05,0.95,0.9238550835088788,11,1.0,1,1.0,1,1.0,1
2128,max_ml,20,40,2,3,0.05,0.95,0.946409125374403,40,0.0,0,0.0,0,1.0,1
2129,max_ml,20,40,2,3,0.05,0.95,0.9363844096407652,5,1.0,1,1.0,1,1.0,1
2130,max_ml,20,40,2,3,0.05,0.95,0.8921008642067335,6,1.0,1,1.0,1,1.0,1
2131,max_ml,20,40,2,3,0.05,0.95,0.9142748216171134,6,1.0,1,1.0,1,1.0,1
2132,max_ml,20,40,2,3,0.05,0.95,0.9315440304665364,9,1.0,1,1.0,1,1.0,1
2133,max_ml,20,40,2,3,0.05,0.95,0.9236189391864478,6,1.0,1,1.0,1,1.0,1
2134,max_ml,20,40,2,3,0.05,0.95,0.886683630341584,23,0.0,0,0.0,0,1.0,1
2135,max_ml,20,40,2,3,0.05,0.95,0.945912253672652,7,1.0,1,1.0,1,1.0,1
2136,max_ml,20,40,2,3,0.05,0.95,0.9283545556819228,14,0.0,0,1.0,1,1.0,1
2137,max_ml,20,40,2,3,0.05,0.95,0.9339063116893264,17,1.0,1,1.0,1,1.0,1
2138,max_ml,20,40,2,3,0.05,0.95,0.9221356133645068,14,1.0,1,1.0,1,1.0,1
2139,max_ml,20,40,2,3,0.05,0.95,0.9027449751838644,10,1.0,1,1.0,1,1.0,1
2140,max_ml,20,40,2,3,0.05,0.95,0.8677789552863867,5,1.0,1,1.0,1,1.0,1
2141,max_ml,20,40,2,3,0.05,0.95,0.9407416485297152,37,1.0,1,1.0,1,1.0,1
2142,max_ml,20,40,2,3,0.05,0.95,0.93646401267498,18,1.0,1,1.0,1,1.0,1
2143,max_ml,20,40,2,3,0.05,0.95,0.9365801393078352,32,0.0,0,1.0,1,0.0,0
2144,max_ml,20,40,2,3,0.05,0.95,0.858741048745707,10,1.0,1,1.0,1,1.0,1
2145,max_ml,20,40,2,3,0.05,0.95,0.8082479713661944,11,1.0,1,1.0,1,1.0,1
2146,max_ml,20,40,2,3,0.05,0.95,0.8631507938001473,6,1.0,1,1.0,1,1.0,1
2147,max_ml,20,40,2,3,0.05,0.95,0.8570471900401091,17,1.0,1,1.0,1,1.0,1
2148,max_ml,20,40,2,3,0.05,0.95,0.8973100644028875,33,1.0,1,1.0,1,1.0,1
2149,max_ml,20,40,2,3,0.05,0.95,0.851620042640648,28,1.0,1,1.0,1,1.0,1
2150,max_ml,20,40,2,3,0.05,0.95,0.8907132617774641,10,1.0,1,1.0,1,1.0,1
2151,max_ml,20,40,2,3,0.05,0.95,0.9427119340606852,17,1.0,1,1.0,1,1.0,1
2152,max_ml,20,40,2,3,0.05,0.95,0.9419871786096122,60,0.0,0,1.0,1,1.0,1
2153,max_ml,20,40,2,3,0.05,0.95,0.8928351410815981,9,1.0,1,1.0,1,1.0,1
2154,max_ml,20,40,2,3,0.05,0.95,0.9032034098055944,6,1.0,1,1.0,1,1.0,1
2155,max_ml,20,40,2,3,0.05,0.95,0.9123562408948298,12,1.0,1,1.0,1,1.0,1
2156,max_ml,20,40,2,3,0.05,0.95,0.8902621603645918,40,0.0,0,0.0,0,1.0,1
2157,max_ml,20,40,2,3,0.05,0.95,0.9452491074748728,64,0.0,1,0.0,1,0.0,1
2158,max_ml,20,40,2,3,0.05,0.95,0.9317131488548264,30,1.0,1,1.0,1,1.0,1
2159,max_ml,20,40,2,3,0.05,0.95,0.9346605842211008,9,1.0,1,1.0,1,1.0,1
2160,max_ml,20,40,2,3,0.05,0.95,0.9245014093943168,12,1.0,1,1.0,1,1.0,1
2161,max_ml,20,40,2,3,0.05,0.95,0.8898701728419142,10,1.0,1,1.0,1,1.0,1
2162,max_ml,20,40,2,3,0.05,0.95,0.8884217651161188,8,1.0,1,1.0,1,1.0,1
2163,max_ml,20,40,2,3,0.05,0.95,0.7695602144332208,8,1.0,1,1.0,1,1.0,1
2164,max_ml,20,40,2,3,0.05,0.95,0.938872205762722,13,1.0,1,1.0,1,0.0,0
2165,max_ml,20,40,2,3,0.05,0.95,0.89862838979598,33,0.0,0,1.0,1,1.0,1
2166,max_ml,20,40,2,3,0.05,0.95,0.9403296662907268,15,1.0,1,1.0,1,1.0,1
2167,max_ml,20,40,2,3,0.05,0.95,0.8835556512335468,17,1.0,1,1.0,1,1.0,1
2168,max_ml,20,40,2,3,0.05,0.95,0.7395971745042421,9,1.0,1,1.0,1,1.0,1
2169,max_ml,20,40,2,3,0.05,0.95,0.828970526486514,11,1.0,1,1.0,1,1.0,1
2170,max_ml,20,40,2,3,0.05,0.95,0.9167331272163276,12,1.0,1,1.0,1,1.0,1
2171,max_ml,20,40,2,3,0.05,0.95,0.912130344043896,7,1.0,1,1.0,1,1.0,1
2172,max_ml,20,40,2,3,0.05,0.95,0.9111660452281878,2,1.0,1,1.0,1,1.0,1
2173,max_ml,20,40,2,3,0.05,0.95,0.907930651381368,16,1.0,1,1.0,1,1.0,1
2174,max_ml,20,40,2,3,0.05,0.95,0.9387706866589424,28,0.0,1,0.0,1,0.0,1
2175,max_ml,20,40,2,3,0.05,0.95,0.8733572998767543,9,1.0,1,1.0,1,1.0,1
2176,max_ml,20,40,2,3,0.05,0.95,0.947781619979869,36,0.0,1,0.0,1,0.0,1
2177,max_ml,20,40,2,3,0.05,0.95,0.9113126504132648,8,1.0,1,1.0,1,1.0,1
2178,max_ml,20,40,2,3,0.05,0.95,0.8384185230541706,9,1.0,1,1.0,1,1.0,1
2179,max_ml,20,40,2,3,0.05,0.95,0.8322505177036907,14,1.0,1,1.0,1,1.0,1
2180,max_ml,20,40,2,3,0.05,0.95,0.9345215540617188,12,1.0,1,1.0,1,1.0,1
2181,max_ml,20,40,2,3,0.05,0.95,0.934765724155447,16,1.0,1,1.0,1,1.0,1
2182,max_ml,20,40,2,3,0.05,0.95,0.8595288732687469,8,1.0,1,1.0,1,1.0,1
2183,max_ml,20,40,2,3,0.05,0.95,0.9130520083217742,13,1.0,1,1.0,1,1.0,1
2184,max_ml,20,40,2,3,0.05,0.95,0.9188538914126146,27,0.0,0,1.0,1,1.0,1
2185,max_ml,20,40,2,3,0.05,0.95,0.8971802863443354,8,1.0,1,1.0,1,1.0,1
2186,max_ml,20,40,2,3,0.05,0.95,0.9308347310965276,22,1.0,1,1.0,1,0.0,0
2187,max_ml,20,40,2,3,0.05,0.95,0.9423092908339202,14,1.0,1,1.0,1,1.0,1
2188,max_ml,20,40,2,3,0.05,0.95,0.9225336761126706,21,1.0,1,1.0,1,1.0,1
2189,max_ml,20,40,2,3,0.05,0.95,0.9083521313383204,30,0.0,1,0.0,1,0.0,1
2190,max_ml,20,40,2,3,0.05,0.95,0.8628661883608436,6,1.0,1,1.0,1,1.0,1
2191,max_ml,20,40,2,3,0.05,0.95,0.9120887761809228,16,1.0,1,1.0,1,1.0,1
2192,max_ml,20,40,2,3,0.05,0.95,0.8953180838224039,10,1.0,1,1.0,1,1.0,1
2193,max_ml,20,40,2,3,0.05,0.95,0.9381956209424216,33,1.0,1,1.0,1,1.0,1
2194,max_ml,20,40,2,3,0.05,0.95,0.9417740435121066,21,1.0,1,1.0,1,1.0,1
2195,max_ml,20,40,2,3,0.05,0.95,0.8922213670915462,15,1.0,1,1.0,1,1.0,1
2196,max_ml,20,40,2,3,0.05,0.95,0.9467009315437884,10,1.0,1,1.0,1,1.0,1
2197,max_ml,20,40,2,3,0.05,0.95,0.7921615719229885,5,1.0,1,1.0,1,1.0,1
2198,max_ml,20,40,2,3,0.05,0.95,0.9415168790224246,11,1.0,1,1.0,1,1.0,1
2199,max_ml,20,40,2,3,0.05,0.95,0.9488416942618728,23,0.0,0,0.0,0,1.0,1
2200,max_ml,20,40,2,3,0.05,0.95,0.9404539778139904,31,1.0,1,1.0,1,1.0,1
2201,max_ml,20,40,2,3,0.05,0.95,0.9381755563475126,47,0.0,0,1.0,1,1.0,1
2202,max_ml,20,40,2,3,0.05,0.95,0.8530903263510154,7,1.0,1,1.0,1,1.0,1
2203,max_ml,20,40,2,3,0.05,0.95,0.8750929197111882,6,1.0,1,1.0,1,1.0,1
2204,max_ml,20,40,2,3,0.05,0.95,0.9454525321622675,25,0.0,1,0.0,1,0.0,1
2205,max_ml,20,40,2,3,0.05,0.95,0.93932036491953,18,1.0,1,1.0,1,1.0,1
2206,max_ml,20,40,2,3,0.05,0.95,0.9488849155418844,38,0.0,1,0.0,1,0.0,1
2207,max_ml,20,40,2,3,0.05,0.95,0.9463888197931218,12,1.0,1,1.0,1,1.0,1
2208,max_ml,20,40,2,3,0.05,0.95,0.9484575849420144,10,1.0,1,1.0,1,1.0,1
2209,max_ml,20,40,2,3,0.05,0.95,0.8859593276921507,21,1.0,1,1.0,1,1.0,1
2210,max_ml,20,40,2,3,0.05,0.95,0.9257542227924224,20,1.0,1,1.0,1,1.0,1
2211,max_ml,20,40,2,3,0.05,0.95,0.94676253653622,19,0.0,0,1.0,1,1.0,1
2212,max_ml,20,40,2,3,0.05,0.95,0.9418912755210188,26,1.0,1,1.0,1,1.0,1
2213,max_ml,20,40,2,3,0.05,0.95,0.9194745722181882,19,1.0,1,1.0,1,1.0,1
2214,max_ml,20,40,2,3,0.05,0.95,0.9420772644881308,38,1.0,1,1.0,1,1.0,1
2215,max_ml,20,40,2,3,0.05,0.95,0.937919587942626,16,1.0,1,1.0,1,1.0,1
2216,max_ml,20,40,2,3,0.05,0.95,0.9171367686012324,8,1.0,1,1.0,1,1.0,1
2217,max_ml,20,40,2,3,0.05,0.95,0.8998248454923223,18,1.0,1,1.0,1,1.0,1
2218,max_ml,20,40,2,3,0.05,0.95,0.9282659067162012,5,1.0,1,1.0,1,1.0,1
2219,max_ml,20,40,2,3,0.05,0.95,0.7880063150108136,8,1.0,1,1.0,1,1.0,1
2220,max_ml,20,40,2,3,0.05,0.95,0.9134245373891,25,1.0,1,1.0,1,1.0,1
2221,max_ml,20,40,2,3,0.05,0.95,0.9089608806668223,13,1.0,1,1.0,1,1.0,1
2222,max_ml,20,40,2,3,0.05,0.95,0.9300850037514828,18,1.0,1,1.0,1,1.0,1
2223,max_ml,20,40,2,3,0.05,0.95,0.9220966468700766,31,0.0,0,1.0,1,1.0,1
2224,max_ml,20,40,2,3,0.05,0.95,0.9275924985222966,4,1.0,1,1.0,1,1.0,1
2225,max_ml,20,40,2,3,0.05,0.95,0.9270740138050236,15,1.0,1,1.0,1,1.0,1
2226,max_ml,20,40,2,3,0.05,0.95,0.9023310179137524,19,1.0,1,1.0,1,1.0,1
2227,max_ml,20,40,2,3,0.05,0.95,0.7972438298583546,18,1.0,1,1.0,1,1.0,1
2228,max_ml,20,40,2,3,0.05,0.95,0.9356069882597996,17,1.0,1,1.0,1,1.0,1
2229,max_ml,20,40,2,3,0.05,0.95,0.9270408986728124,25,1.0,1,1.0,1,1.0,1
2230,max_ml,20,40,2,3,0.05,0.95,0.9411836108002026,12,1.0,1,1.0,1,1.0,1
2231,max_ml,20,40,2,3,0.05,0.95,0.9105320995481668,17,1.0,1,1.0,1,1.0,1
2232,max_ml,20,40,2,3,0.05,0.95,0.933004887138934,30,0.0,1,0.0,1,0.0,1
2233,max_ml,20,40,2,3,0.05,0.95,0.8379414183552756,23,0.0,0,1.0,1,1.0,1
2234,max_ml,20,40,2,3,0.05,0.95,0.9349529538365046,13,1.0,1,1.0,1,1.0,1
2235,max_ml,20,40,2,3,0.05,0.95,0.8837726334275503,7,1.0,1,1.0,1,1.0,1
2236,max_ml,20,40,2,3,0.05,0.95,0.9175538163044652,11,1.0,1,1.0,1,1.0,1
2237,max_ml,20,40,2,3,0.05,0.95,0.8978311350661905,16,1.0,1,1.0,1,1.0,1
2238,max_ml,20,40,2,3,0.05,0.95,0.9441135883681344,13,1.0,1,1.0,1,1.0,1
2239,max_ml,20,40,2,3,0.05,0.95,0.8710507693309741,5,1.0,1,1.0,1,1.0,1
2240,max_ml,20,40,2,3,0.05,0.95,0.9297689434936124,11,1.0,1,1.0,1,1.0,1
2241,max_ml,20,40,2,3,0.05,0.95,0.816090682533485,6,1.0,1,1.0,1,1.0,1
2242,max_ml,20,40,2,3,0.05,0.95,0.8962000466466902,13,1.0,1,1.0,1,1.0,1
2243,max_ml,20,40,2,3,0.05,0.95,0.9310718170181658,7,1.0,1,1.0,1,1.0,1
2244,max_ml,20,40,2,3,0.05,0.95,0.9438802335159534,22,1.0,1,1.0,1,1.0,1
2245,max_ml,20,40,2,3,0.05,0.95,0.9429731520762727,26,0.0,0,1.0,1,1.0,1
2246,max_ml,20,40,2,3,0.05,0.95,0.82588313422634,8,1.0,1,1.0,1,1.0,1
2247,max_ml,20,40,2,3,0.05,0.95,0.9215277991489568,23,0.0,1,0.0,1,0.0,1
2248,max_ml,20,40,2,3,0.05,0.95,0.9403802945476122,61,0.0,1,0.0,1,0.0,1
2249,max_ml,20,40,2,3,0.05,0.95,0.9284946697159862,9,1.0,1,1.0,1,1.0,1
2250,max_ml,20,40,2,3,0.05,0.95,0.8482035152403292,4,1.0,1,1.0,1,1.0,1
2251,max_ml,20,40,2,3,0.05,0.95,0.9219514079706908,18,1.0,1,1.0,1,1.0,1
2252,max_ml,20,40,2,3,0.05,0.95,0.9228135914693828,5,1.0,1,1.0,1,1.0,1
2253,max_ml,20,40,2,3,0.05,0.95,0.9474146792140828,18,1.0,1,1.0,1,1.0,1
2254,max_ml,20,40,2,3,0.05,0.95,0.9026267191536436,30,0.0,1,0.0,1,0.0,1
2255,max_ml,20,40,2,3,0.05,0.95,0.8934509109593333,22,1.0,1,1.0,1,1.0,1
2256,max_ml,20,40,2,3,0.05,0.95,0.8835392977629466,20,0.0,0,0.0,0,1.0,1
2257,max_ml,20,40,2,3,0.05,0.95,0.828428902731105,9,1.0,1,1.0,1,1.0,1
2258,max_ml,20,40,2,3,0.05,0.95,0.8923451021821035,23,1.0,1,1.0,1,1.0,1
2259,max_ml,20,40,2,3,0.05,0.95,0.9355443536966296,10,1.0,1,1.0,1,1.0,1
2260,max_ml,20,40,2,3,0.05,0.95,0.939750116085302,12,1.0,1,1.0,1,1.0,1
2261,max_ml,20,40,2,3,0.05,0.95,0.9492043582805396,35,0.0,0,1.0,1,1.0,1
2262,max_ml,20,40,2,3,0.05,0.95,0.8992620514041532,13,1.0,1,1.0,1,1.0,1
2263,max_ml,20,40,2,3,0.05,0.95,0.9320120310398384,25,1.0,1,1.0,1,1.0,1
2264,max_ml,20,40,2,3,0.05,0.95,0.93035767687354,21,1.0,1,1.0,1,1.0,1
2265,max_ml,20,40,2,3,0.05,0.95,0.9325756371925288,27,0.0,0,1.0,1,1.0,1
2266,max_ml,20,40,2,3,0.05,0.95,0.945530471853,50,0.0,0,0.0,0,1.0,1
2267,max_ml,20,40,2,3,0.05,0.95,0.92769480863658,8,1.0,1,1.0,1,1.0,1
2268,max_ml,20,40,2,3,0.05,0.95,0.9467138213931412,17,1.0,1,1.0,1,1.0,1
2269,max_ml,20,40,2,3,0.05,0.95,0.8396498354285612,10,1.0,1,1.0,1,1.0,1
2270,max_ml,20,40,2,3,0.05,0.95,0.9242668873312396,34,1.0,1,1.0,1,1.0,1
2271,max_ml,20,40,2,3,0.05,0.95,0.863799123940496,16,1.0,1,1.0,1,1.0,1
2272,max_ml,20,40,2,3,0.05,0.95,0.901549455111578,7,1.0,1,1.0,1,1.0,1
2273,max_ml,20,40,2,3,0.05,0.95,0.8265707962162242,14,1.0,1,1.0,1,1.0,1
2274,max_ml,20,40,2,3,0.05,0.95,0.9402998927391408,8,1.0,1,1.0,1,1.0,1
2275,max_ml,20,40,2,3,0.05,0.95,0.9367810949558903,29,1.0,1,1.0,1,1.0,1
2276,max_ml,20,40,2,3,0.05,0.95,0.9311780830612912,16,1.0,1,1.0,1,1.0,1
2277,max_ml,20,40,2,3,0.05,0.95,0.8860643522214362,19,1.0,1,1.0,1,1.0,1
2278,max_ml,20,40,2,3,0.05,0.95,0.9388308804222087,15,1.0,1,1.0,1,1.0,1
2279,max_ml,20,40,2,3,0.05,0.95,0.8949014854922585,9,1.0,1,1.0,1,1.0,1
2280,max_ml,20,40,2,3,0.05,0.95,0.9236834244884152,28,0.0,0,1.0,1,1.0,1
2281,max_ml,20,40,2,3,0.05,0.95,0.9490138023602928,8,1.0,1,1.0,1,1.0,1
2282,max_ml,20,40,2,3,0.05,0.95,0.911147037051971,7,1.0,1,1.0,1,1.0,1
2283,max_ml,20,40,2,3,0.05,0.95,0.8788205484548528,13,1.0,1,1.0,1,1.0,1
2284,max_ml,20,40,2,3,0.05,0.95,0.8348526033425452,15,1.0,1,1.0,1,1.0,1
2285,max_ml,20,40,2,3,0.05,0.95,0.941941400166068,4,1.0,1,1.0,1,1.0,1
2286,max_ml,20,40,2,3,0.05,0.95,0.8129838807366733,9,1.0,1,1.0,1,1.0,1
2287,max_ml,20,40,2,3,0.05,0.95,0.8982138588646793,12,1.0,1,1.0,1,1.0,1
2288,max_ml,20,40,2,3,0.05,0.95,0.9029490401775382,35,0.0,0,0.0,0,1.0,1
2289,max_ml,20,40,2,3,0.05,0.95,0.9200966100316318,20,1.0,1,1.0,1,1.0,1
2290,max_ml,20,40,2,3,0.05,0.95,0.9455717415990034,21,1.0,1,0.0,0,0.0,0
2291,max_ml,20,40,2,3,0.05,0.95,0.8680493007979525,21,1.0,1,1.0,1,1.0,1
2292,max_ml,20,40,2,3,0.05,0.95,0.9141791639350436,5,1.0,1,1.0,1,1.0,1
2293,max_ml,20,40,2,3,0.05,0.95,0.9074206275674976,7,1.0,1,1.0,1,1.0,1
2294,max_ml,20,40,2,3,0.05,0.95,0.9340988913400688,12,1.0,1,1.0,1,1.0,1
2295,max_ml,20,40,2,3,0.05,0.95,0.8856440892624834,17,1.0,1,1.0,1,1.0,1
2296,max_ml,20,40,2,3,0.05,0.95,0.93748823686747,40,0.0,1,0.0,1,0.0,1
2297,max_ml,20,40,2,3,0.05,0.95,0.919730706133235,2,1.0,1,1.0,1,1.0,1
2298,max_ml,20,40,2,3,0.05,0.95,0.9002699492573011,15,1.0,1,1.0,1,1.0,1
2299,max_ml,20,40,2,3,0.05,0.95,0.937096932869685,11,1.0,1,1.0,1,1.0,1
2300,max_ml,20,40,2,3,0.05,0.95,0.9447103584308796,25,0.0,0,1.0,1,0.0,0
2301,max_ml,20,40,2,3,0.05,0.95,0.9252499541514412,13,1.0,1,1.0,1,1.0,1
2302,max_ml,20,40,2,3,0.05,0.95,0.9254062399958094,16,1.0,1,1.0,1,1.0,1
2303,max_ml,20,40,2,3,0.05,0.95,0.9426660060864,22,1.0,1,1.0,1,1.0,1
2304,max_ml,20,40,2,3,0.05,0.95,0.9363050761666188,6,1.0,1,1.0,1,1.0,1
2305,max_ml,20,40,2,3,0.05,0.95,0.9494420603650104,15,0.0,0,1.0,1,0.0,0
2306,max_ml,20,40,2,3,0.05,0.95,0.9312410304169012,14,1.0,1,1.0,1,1.0,1
2307,max_ml,20,40,2,3,0.05,0.95,0.9424962977041748,12,1.0,1,1.0,1,1.0,1
2308,max_ml,20,40,2,3,0.05,0.95,0.9349126325787512,37,0.0,1,0.0,1,0.0,1
2309,max_ml,20,40,2,3,0.05,0.95,0.8836682765106879,23,1.0,1,1.0,1,1.0,1
2310,max_ml,20,40,2,3,0.05,0.95,0.917513573058892,16,0.0,1,0.0,1,0.0,1
2311,max_ml,20,40,2,3,0.05,0.95,0.8734390393554682,18,1.0,1,1.0,1,1.0,1
2312,max_ml,20,40,2,3,0.05,0.95,0.9156687784530424,9,1.0,1,1.0,1,1.0,1
2313,max_ml,20,40,2,3,0.05,0.95,0.923444013198808,19,1.0,1,1.0,1,1.0,1
2314,max_ml,20,40,2,3,0.05,0.95,0.9006492586550425,21,1.0,1,1.0,1,1.0,1
2315,max_ml,20,40,2,3,0.05,0.95,0.9223310098952456,55,0.0,0,1.0,1,1.0,1
2316,max_ml,20,40,2,3,0.05,0.95,0.938031804122975,20,1.0,1,1.0,1,1.0,1
2317,max_ml,20,40,2,3,0.05,0.95,0.9188509416351636,22,0.0,0,0.0,0,1.0,1
2318,max_ml,20,40,2,3,0.05,0.95,0.9497861461476856,8,1.0,1,1.0,1,1.0,1
2319,max_ml,20,40,2,3,0.05,0.95,0.9177514502460522,6,1.0,1,1.0,1,1.0,1
2320,max_ml,20,40,2,3,0.05,0.95,0.919219381435226,23,1.0,1,1.0,1,1.0,1
2321,max_ml,20,40,2,3,0.05,0.95,0.8816838607279033,13,1.0,1,1.0,1,1.0,1
2322,max_ml,20,40,2,3,0.05,0.95,0.9364431131642726,16,1.0,1,1.0,1,1.0,1
2323,max_ml,20,40,2,3,0.05,0.95,0.932914779943103,33,1.0,1,1.0,1,1.0,1
2324,max_ml,20,40,2,3,0.05,0.95,0.9159351754251374,28,0.0,1,0.0,1,0.0,1
2325,max_ml,20,40,2,3,0.05,0.95,0.8446488078080645,7,1.0,1,1.0,1,1.0,1
2326,max_ml,20,40,2,3,0.05,0.95,0.9374416248299462,77,0.0,1,0.0,1,0.0,1
2327,max_ml,20,40,2,3,0.05,0.95,0.9243646927473425,11,1.0,1,1.0,1,1.0,1
2328,max_ml,20,40,2,3,0.05,0.95,0.9365943248594548,11,1.0,1,1.0,1,1.0,1
2329,max_ml,20,40,2,3,0.05,0.95,0.9261360986896572,18,1.0,1,1.0,1,1.0,1
2330,max_ml,20,40,2,3,0.05,0.95,0.8095318762900057,13,1.0,1,1.0,1,1.0,1
2331,max_ml,20,40,2,3,0.05,0.95,0.8654244874810755,11,1.0,1,1.0,1,1.0,1
2332,max_ml,20,40,2,3,0.05,0.95,0.9103047884279608,45,1.0,1,1.0,1,1.0,1
2333,max_ml,20,40,2,3,0.05,0.95,0.9349321385346646,18,0.0,0,0.0,0,1.0,1
2334,max_ml,20,40,2,3,0.05,0.95,0.8858253856488185,9,1.0,1,1.0,1,1.0,1
2335,max_ml,20,40,2,3,0.05,0.95,0.9478635459532476,25,1.0,1,1.0,1,1.0,1
2336,max_ml,20,40,2,3,0.05,0.95,0.9389692225621656,24,0.0,0,1.0,1,0.0,0
2337,max_ml,20,40,2,3,0.05,0.95,0.9239604141767256,8,1.0,1,1.0,1,1.0,1
2338,max_ml,20,40,2,3,0.05,0.95,0.912755264995606,10,1.0,1,1.0,1,0.0,0
2339,max_ml,20,40,2,3,0.05,0.95,0.8670228126406105,6,1.0,1,1.0,1,1.0,1
2340,max_ml,20,40,2,3,0.05,0.95,0.9384543725561142,20,0.0,1,0.0,1,0.0,1
2341,max_ml,20,40,2,3,0.05,0.95,0.8443900921813755,10,1.0,1,1.0,1,1.0,1
2342,max_ml,20,40,2,3,0.05,0.95,0.7910076146317436,6,1.0,1,1.0,1,1.0,1
2343,max_ml,20,40,2,3,0.05,0.95,0.9368646782790868,8,1.0,1,1.0,1,1.0,1
2344,max_ml,20,40,2,3,0.05,0.95,0.94510659880994,22,0.0,0,1.0,1,1.0,1
2345,max_ml,20,40,2,3,0.05,0.95,0.8918311535758005,15,1.0,1,1.0,1,1.0,1
2346,max_ml,20,40,2,3,0.05,0.95,0.9445381840804964,29,0.0,0,1.0,1,0.0,0
2347,max_ml,20,40,2,3,0.05,0.95,0.9194697835775048,24,0.0,0,1.0,1,1.0,1
2348,max_ml,20,40,2,3,0.05,0.95,0.8932822390709821,12,1.0,1,1.0,1,1.0,1
2349,max_ml,20,40,2,3,0.05,0.95,0.906186774199886,15,1.0,1,1.0,1,1.0,1
2350,max_ml,20,40,2,3,0.05,0.95,0.9451288202558435,24,1.0,1,1.0,1,1.0,1
2351,max_ml,20,40,2,3,0.05,0.95,0.9123518188286314,24,0.0,0,1.0,1,1.0,1
2352,max_ml,20,40,2,3,0.05,0.95,0.9420955484553778,6,1.0,1,1.0,1,1.0,1
2353,max_ml,20,40,2,3,0.05,0.95,0.947623832096692,17,1.0,1,1.0,1,1.0,1
2354,max_ml,20,40,2,3,0.05,0.95,0.8868962337027763,11,1.0,1,1.0,1,1.0,1
2355,max_ml,20,40,2,3,0.05,0.95,0.9320091270998012,18,1.0,1,1.0,1,1.0,1
2356,max_ml,20,40,2,3,0.05,0.95,0.918081637692475,51,0.0,0,1.0,1,1.0,1
2357,max_ml,20,40,2,3,0.05,0.95,0.9077144709810454,11,1.0,1,1.0,1,1.0,1
2358,max_ml,20,40,2,3,0.05,0.95,0.9231724978630904,21,1.0,1,1.0,1,1.0,1
2359,max_ml,20,40,2,3,0.05,0.95,0.7883829026711612,9,1.0,1,1.0,1,1.0,1
2360,max_ml,20,40,2,3,0.05,0.95,0.8817551345864679,11,1.0,1,1.0,1,1.0,1
2361,max_ml,20,40,2,3,0.05,0.95,0.8795805879941714,11,1.0,1,1.0,1,1.0,1
2362,max_ml,20,40,2,3,0.05,0.95,0.917957251530881,5,1.0,1,1.0,1,1.0,1
2363,max_ml,20,40,2,3,0.05,0.95,0.8983154227313523,32,1.0,1,1.0,1,1.0,1
2364,max_ml,20,40,2,3,0.05,0.95,0.8963468790269091,12,1.0,1,1.0,1,1.0,1
2365,max_ml,20,40,2,3,0.05,0.95,0.9075892528856152,22,1.0,1,1.0,1,1.0,1
2366,max_ml,20,40,2,3,0.05,0.95,0.8499116921141313,7,1.0,1,1.0,1,1.0,1
2367,max_ml,20,40,2,3,0.05,0.95,0.93927528389576,22,1.0,1,1.0,1,1.0,1
2368,max_ml,20,40,2,3,0.05,0.95,0.7898632631052925,24,1.0,1,1.0,1,1.0,1
2369,max_ml,20,40,2,3,0.05,0.95,0.8720224123094378,15,1.0,1,1.0,1,1.0,1
2370,max_ml,20,40,2,3,0.05,0.95,0.9384748038219412,12,1.0,1,1.0,1,1.0,1
2371,max_ml,20,40,2,3,0.05,0.95,0.9301146731207665,27,0.0,0,0.0,0,1.0,1
2372,max_ml,20,40,2,3,0.05,0.95,0.9079162189766588,10,1.0,1,1.0,1,1.0,1
2373,max_ml,20,40,2,3,0.05,0.95,0.909461779529422,14,1.0,1,1.0,1,1.0,1
2374,max_ml,20,40,2,3,0.05,0.95,0.9418242872839532,11,1.0,1,1.0,1,1.0,1
2375,max_ml,20,40,2,3,0.05,0.95,0.8895033225128312,45,1.0,1,1.0,1,1.0,1
2376,max_ml,20,40,2,3,0.05,0.95,0.9159329192296084,12,1.0,1,1.0,1,1.0,1
2377,max_ml,20,40,2,3,0.05,0.95,0.9420296770573736,16,1.0,1,1.0,1,1.0,1
2378,max_ml,20,40,2,3,0.05,0.95,0.912729393762144,7,1.0,1,1.0,1,1.0,1
2379,max_ml,20,40,2,3,0.05,0.95,0.938567629903954,29,0.0,1,0.0,1,0.0,1
2380,max_ml,20,40,2,3,0.05,0.95,0.902127966433205,8,1.0,1,1.0,1,1.0,1
2381,max_ml,20,40,2,3,0.05,0.95,0.8535093615540458,24,1.0,1,1.0,1,1.0,1
2382,max_ml,20,40,2,3,0.05,0.95,0.939874708070928,10,1.0,1,1.0,1,1.0,1
2383,max_ml,20,40,2,3,0.05,0.95,0.9452887189043472,35,0.0,0,1.0,1,1.0,1
2384,max_ml,20,40,2,3,0.05,0.95,0.9479439640539952,54,0.0,0,0.0,0,1.0,1
2385,max_ml,20,40,2,3,0.05,0.95,0.8955263835234335,6,1.0,1,1.0,1,1.0,1
2386,max_ml,20,40,2,3,0.05,0.95,0.8948667659176072,21,0.0,1,0.0,1,0.0,1
2387,max_ml,20,40,2,3,0.05,0.95,0.9268021610711772,11,1.0,1,1.0,1,1.0,1
2388,max_ml,20,40,2,3,0.05,0.95,0.9487011907224968,14,1.0,1,1.0,1,1.0,1
2389,max_ml,20,40,2,3,0.05,0.95,0.9453172402450084,43,1.0,1,1.0,1,1.0,1
2390,max_ml,20,40,2,3,0.05,0.95,0.9402423130904568,25,1.0,1,1.0,1,1.0,1
2391,max_ml,20,40,2,3,0.05,0.95,0.933357317184914,10,1.0,1,1.0,1,1.0,1
2392,max_ml,20,40,2,3,0.05,0.95,0.9471331130840824,21,1.0,1,1.0,1,1.0,1
2393,max_ml,20,40,2,3,0.05,0.95,0.9037120091635542,19,0.0,0,1.0,1,0.0,0
2394,max_ml,20,40,2,3,0.05,0.95,0.9190604722648342,20,1.0,1,1.0,1,1.0,1
2395,max_ml,20,40,2,3,0.05,0.95,0.92433550168672,59,0.0,1,0.0,1,0.0,1
2396,max_ml,20,40,2,3,0.05,0.95,0.928643694967295,12,1.0,1,1.0,1,1.0,1
2397,max_ml,20,40,2,3,0.05,0.95,0.9258538203612496,31,1.0,1,1.0,1,1.0,1
2398,max_ml,20,40,2,3,0.05,0.95,0.9266450213993328,12,1.0,1,1.0,1,1.0,1
2399,max_ml,20,40,2,3,0.05,0.95,0.9431857629761056,14,1.0,1,1.0,1,1.0,1
2400,max_ml,20,40,2,3,0.05,0.95,0.9367522437611178,16,1.0,1,1.0,1,0.0,0
2401,max_ml,20,40,2,3,0.05,0.95,0.9485770859922064,17,1.0,1,1.0,1,1.0,1
2402,max_ml,20,40,2,3,0.05,0.95,0.9298747635489486,27,0.0,0,0.0,0,1.0,1
2403,max_ml,20,40,2,3,0.05,0.95,0.9409872400285824,55,0.0,0,0.0,0,1.0,1
2404,max_ml,20,40,2,3,0.05,0.95,0.8715826090220979,22,1.0,1,1.0,1,1.0,1
2405,max_ml,20,40,2,3,0.05,0.95,0.7571915472981928,4,1.0,1,1.0,1,1.0,1
2406,max_ml,20,40,2,3,0.05,0.95,0.948019831902074,26,1.0,1,1.0,1,1.0,1
2407,max_ml,20,40,2,3,0.05,0.95,0.9288501818184368,49,1.0,1,1.0,1,1.0,1
2408,max_ml,20,40,2,3,0.05,0.95,0.928141769204744,45,0.0,0,0.0,0,1.0,1
2409,max_ml,20,40,2,3,0.05,0.95,0.9180794660038948,15,1.0,1,1.0,1,1.0,1
2410,max_ml,20,40,2,3,0.05,0.95,0.8657274345698612,13,1.0,1,1.0,1,1.0,1
2411,max_ml,20,40,2,3,0.05,0.95,0.9305819671283684,14,1.0,1,1.0,1,1.0,1
2412,max_ml,20,40,2,3,0.05,0.95,0.9122324428297052,45,0.0,1,0.0,1,0.0,1
2413,max_ml,20,40,2,3,0.05,0.95,0.9428647075440476,86,0.0,1,0.0,1,0.0,1
2414,max_ml,20,40,2,3,0.05,0.95,0.8825598066517449,30,0.0,0,1.0,1,1.0,1
2415,max_ml,20,40,2,3,0.05,0.95,0.9171341013924608,17,1.0,1,1.0,1,1.0,1
2416,max_ml,20,40,2,3,0.05,0.95,0.782837150046665,8,1.0,1,1.0,1,1.0,1
2417,max_ml,20,40,2,3,0.05,0.95,0.9459647525503898,23,0.0,0,1.0,1,1.0,1
2418,max_ml,20,40,2,3,0.05,0.95,0.8861435474019743,11,1.0,1,1.0,1,1.0,1
2419,max_ml,20,40,2,3,0.05,0.95,0.8798993786449283,12,1.0,1,1.0,1,1.0,1
2420,max_ml,20,40,2,3,0.05,0.95,0.8492211850799452,11,1.0,1,1.0,1,1.0,1
2421,max_ml,20,40,2,3,0.05,0.95,0.9483636503589788,13,1.0,1,1.0,1,1.0,1
2422,max_ml,20,40,2,3,0.05,0.95,0.9251211060040492,15,1.0,1,1.0,1,1.0,1
2423,max_ml,20,40,2,3,0.05,0.95,0.904979763387219,24,1.0,1,1.0,1,1.0,1
2424,max_ml,20,40,2,3,0.05,0.95,0.931484267742539,14,1.0,1,1.0,1,1.0,1
2425,max_ml,20,40,2,3,0.05,0.95,0.920545069818129,9,1.0,1,1.0,1,1.0,1
2426,max_ml,20,40,2,3,0.05,0.95,0.911740435347882,12,1.0,1,1.0,1,1.0,1
2427,max_ml,20,40,2,3,0.05,0.95,0.941885005167689,41,1.0,1,1.0,1,1.0,1
2428,max_ml,20,40,2,3,0.05,0.95,0.930675280109943,12,1.0,1,1.0,1,1.0,1
2429,max_ml,20,40,2,3,0.05,0.95,0.740574192237384,15,1.0,1,1.0,1,1.0,1
2430,max_ml,20,40,2,3,0.05,0.95,0.935097852930774,16,1.0,1,1.0,1,1.0,1
2431,max_ml,20,40,2,3,0.05,0.95,0.912827725698086,15,1.0,1,1.0,1,1.0,1
2432,max_ml,20,40,2,3,0.05,0.95,0.9431078446117388,129,0.0,1,0.0,1,0.0,1
2433,max_ml,20,40,2,3,0.05,0.95,0.931251097564213,31,1.0,1,1.0,1,0.0,0
2434,max_ml,20,40,2,3,0.05,0.95,0.8721475957515658,30,1.0,1,1.0,1,1.0,1
2435,max_ml,20,40,2,3,0.05,0.95,0.9258964532014716,14,1.0,1,1.0,1,1.0,1
2436,max_ml,20,40,2,3,0.05,0.95,0.9351951318973422,27,0.0,1,0.0,1,0.0,1
2437,max_ml,20,40,2,3,0.05,0.95,0.919643410263458,19,1.0,1,1.0,1,1.0,1
2438,max_ml,20,40,2,3,0.05,0.95,0.9393896773713216,158,0.0,1,0.0,1,0.0,1
2439,max_ml,20,40,2,3,0.05,0.95,0.8122757346062006,6,1.0,1,1.0,1,1.0,1
2440,max_ml,20,40,2,3,0.05,0.95,0.9025268058333142,9,1.0,1,1.0,1,1.0,1
2441,max_ml,20,40,2,3,0.05,0.95,0.9439631475736922,9,1.0,1,1.0,1,1.0,1
2442,max_ml,20,40,2,3,0.05,0.95,0.836673694855737,8,1.0,1,1.0,1,1.0,1
2443,max_ml,20,40,2,3,0.05,0.95,0.8793024859142434,7,1.0,1,1.0,1,1.0,1
2444,max_ml,20,40,2,3,0.05,0.95,0.9369328787420672,28,1.0,1,1.0,1,1.0,1
2445,max_ml,20,40,2,3,0.05,0.95,0.9241753962693202,58,0.0,1,0.0,1,0.0,1
2446,max_ml,20,40,2,3,0.05,0.95,0.9256808241485952,7,1.0,1,1.0,1,1.0,1
2447,max_ml,20,40,2,3,0.05,0.95,0.8010068062745975,7,1.0,1,1.0,1,1.0,1
2448,max_ml,20,40,2,3,0.05,0.95,0.9443557063735522,17,1.0,1,1.0,1,1.0,1
2449,max_ml,20,40,2,3,0.05,0.95,0.9432705343088236,45,0.0,1,0.0,1,0.0,1
2450,max_ml,20,40,2,3,0.05,0.95,0.935375561114826,15,1.0,1,1.0,1,1.0,1
2451,max_ml,20,40,2,3,0.05,0.95,0.9135881672132172,31,0.0,0,1.0,1,1.0,1
2452,max_ml,20,40,2,3,0.05,0.95,0.893645389830099,39,0.0,0,0.0,0,1.0,1
2453,max_ml,20,40,2,3,0.05,0.95,0.876265654064656,5,1.0,1,1.0,1,1.0,1
2454,max_ml,20,40,2,3,0.05,0.95,0.933407058769674,60,0.0,1,0.0,1,0.0,1
2455,max_ml,20,40,2,3,0.05,0.95,0.9395068411112208,11,1.0,1,1.0,1,1.0,1
2456,max_ml,20,40,2,3,0.05,0.95,0.9370425570362152,13,1.0,1,1.0,1,1.0,1
2457,max_ml,20,40,2,3,0.05,0.95,0.9157748824253809,43,0.0,0,1.0,1,1.0,1
2458,max_ml,20,40,2,3,0.05,0.95,0.9086608608976288,11,1.0,1,1.0,1,1.0,1
2459,max_ml,20,40,2,3,0.05,0.95,0.9463320162304696,11,1.0,1,1.0,1,1.0,1
2460,max_ml,20,40,2,3,0.05,0.95,0.90439955487306,9,1.0,1,1.0,1,1.0,1
2461,max_ml,20,40,2,3,0.05,0.95,0.9445799058141632,24,1.0,1,1.0,1,1.0,1
2462,max_ml,20,40,2,3,0.05,0.95,0.911750472685132,5,1.0,1,1.0,1,1.0,1
2463,max_ml,20,40,2,3,0.05,0.95,0.9295929226858872,18,1.0,1,1.0,1,1.0,1
2464,max_ml,20,40,2,3,0.05,0.95,0.9318948195749236,36,0.0,1,0.0,1,0.0,1
2465,max_ml,20,40,2,3,0.05,0.95,0.9353015123607784,20,1.0,1,1.0,1,1.0,1
2466,max_ml,20,40,2,3,0.05,0.95,0.9450407595417776,47,0.0,0,0.0,0,1.0,1
2467,max_ml,20,40,2,3,0.05,0.95,0.9309555707408772,27,1.0,1,1.0,1,1.0,1
2468,max_ml,20,40,2,3,0.05,0.95,0.9224183526330408,11,1.0,1,1.0,1,1.0,1
2469,max_ml,20,40,2,3,0.05,0.95,0.9057138303725272,15,0.0,1,0.0,1,0.0,1
2470,max_ml,20,40,2,3,0.05,0.95,0.936361408595944,24,1.0,1,1.0,1,1.0,1
2471,max_ml,20,40,2,3,0.05,0.95,0.822189384880956,7,1.0,1,1.0,1,1.0,1
2472,max_ml,20,40,2,3,0.05,0.95,0.8567196363692914,10,1.0,1,1.0,1,1.0,1
2473,max_ml,20,40,2,3,0.05,0.95,0.9270504145948044,19,0.0,1,0.0,1,0.0,1
2474,max_ml,20,40,2,3,0.05,0.95,0.7684831336794498,9,1.0,1,1.0,1,1.0,1
2475,max_ml,20,40,2,3,0.05,0.95,0.924325125367563,8,1.0,1,1.0,1,1.0,1
2476,max_ml,20,40,2,3,0.05,0.95,0.94177486490786,13,1.0,1,1.0,1,1.0,1
2477,max_ml,20,40,2,3,0.05,0.95,0.8983139776044434,15,1.0,1,1.0,1,1.0,1
2478,max_ml,20,40,2,3,0.05,0.95,0.9144356946092604,9,1.0,1,1.0,1,1.0,1
2479,max_ml,20,40,2,3,0.05,0.95,0.9076519132354864,15,1.0,1,1.0,1,1.0,1
2480,max_ml,20,40,2,3,0.05,0.95,0.869327668674587,35,0.0,0,1.0,1,1.0,1
2481,max_ml,20,40,2,3,0.05,0.95,0.8684547723035801,20,1.0,1,1.0,1,1.0,1
2482,max_ml,20,40,2,3,0.05,0.95,0.9350956738045016,34,0.0,0,0.0,0,1.0,1
2483,max_ml,20,40,2,3,0.05,0.95,0.8941864262919741,7,1.0,1,1.0,1,1.0,1
2484,max_ml,20,40,2,3,0.05,0.95,0.9466392013144168,19,1.0,1,1.0,1,1.0,1
2485,max_ml,20,40,2,3,0.05,0.95,0.9221936104143984,13,1.0,1,1.0,1,1.0,1
2486,max_ml,20,40,2,3,0.05,0.95,0.9321854414024138,35,0.0,0,0.0,0,1.0,1
2487,max_ml,20,40,2,3,0.05,0.95,0.939351830262073,18,1.0,1,1.0,1,1.0,1
2488,max_ml,20,40,2,3,0.05,0.95,0.913234282715724,20,1.0,1,1.0,1,1.0,1
2489,max_ml,20,40,2,3,0.05,0.95,0.8732789419540736,7,1.0,1,1.0,1,1.0,1
2490,max_ml,20,40,2,3,0.05,0.95,0.9484855180064696,25,0.0,0,1.0,1,1.0,1
2491,max_ml,20,40,2,3,0.05,0.95,0.932315618974184,49,0.0,1,0.0,1,0.0,1
2492,max_ml,20,40,2,3,0.05,0.95,0.897405729488137,12,1.0,1,1.0,1,1.0,1
2493,max_ml,20,40,2,3,0.05,0.95,0.8854845063629637,22,0.0,0,1.0,1,1.0,1
2494,max_ml,20,40,2,3,0.05,0.95,0.9480504915846848,50,0.0,1,0.0,1,0.0,1
2495,max_ml,20,40,2,3,0.05,0.95,0.9492603055499836,13,1.0,1,1.0,1,1.0,1
2496,max_ml,20,40,2,3,0.05,0.95,0.8935332859918742,27,1.0,1,1.0,1,1.0,1
2497,max_ml,20,40,2,3,0.05,0.95,0.9197590434203228,21,0.0,1,0.0,1,0.0,1
2498,max_ml,20,40,2,3,0.05,0.95,0.9162017803802526,17,1.0,1,1.0,1,1.0,1
2499,max_ml,20,40,2,3,0.05,0.95,0.8222735776235585,6,1.0,1,1.0,1,1.0,1
2500,max_ml,20,40,2,3,0.05,0.95,0.928688394875012,9,1.0,1,1.0,1,1.0,1
2501,max_ml,20,40,2,3,0.05,0.95,0.8347387174378514,7,1.0,1,1.0,1,1.0,1
2502,max_ml,20,40,2,3,0.05,0.95,0.9469446710484904,25,0.0,1,0.0,1,0.0,1
2503,max_ml,20,40,2,3,0.05,0.95,0.8650166585270925,7,1.0,1,1.0,1,1.0,1
2504,max_ml,20,40,2,3,0.05,0.95,0.8870558289153394,19,1.0,1,1.0,1,1.0,1
2505,max_ml,20,40,2,3,0.05,0.95,0.9458128561420656,25,1.0,1,1.0,1,1.0,1
2506,max_ml,20,40,2,3,0.05,0.95,0.8985185461237435,19,1.0,1,1.0,1,1.0,1
2507,max_ml,20,40,2,3,0.05,0.95,0.8549332179278136,11,1.0,1,1.0,1,1.0,1
2508,max_ml,20,40,2,3,0.05,0.95,0.7778484639177303,9,1.0,1,1.0,1,1.0,1
2509,max_ml,20,40,2,3,0.05,0.95,0.8208642406702331,9,1.0,1,1.0,1,1.0,1
2510,max_ml,20,40,2,3,0.05,0.95,0.8893607824274424,5,1.0,1,1.0,1,1.0,1
2511,max_ml,20,40,2,3,0.05,0.95,0.7788472817112989,4,1.0,1,1.0,1,1.0,1
2512,max_ml,20,40,2,3,0.05,0.95,0.9399658135839156,20,0.0,1,0.0,1,0.0,1
2513,max_ml,20,40,2,3,0.05,0.95,0.8970165309379913,43,0.0,1,0.0,1,0.0,1
2514,max_ml,20,40,2,3,0.05,0.95,0.8570220653410012,7,1.0,1,1.0,1,1.0,1
2515,max_ml,20,40,2,3,0.05,0.95,0.9430355533276932,20,1.0,1,1.0,1,1.0,1
2516,max_ml,20,40,2,3,0.05,0.95,0.7870520583693748,10,1.0,1,1.0,1,1.0,1
2517,max_ml,20,40,2,3,0.05,0.95,0.9215741261386738,24,0.0,0,1.0,1,0.0,0
2518,max_ml,20,40,2,3,0.05,0.95,0.9460072148181202,33,1.0,1,1.0,1,1.0,1
2519,max_ml,20,40,2,3,0.05,0.95,0.8041995359623919,12,1.0,1,1.0,1,1.0,1
2520,max_ml,20,40,2,3,0.05,0.95,0.8089195102111915,6,1.0,1,1.0,1,1.0,1
2521,max_ml,20,40,2,3,0.05,0.95,0.9074501083197256,15,1.0,1,1.0,1,1.0,1
2522,max_ml,20,40,2,3,0.05,0.95,0.9293160255696444,30,1.0,1,1.0,1,1.0,1
2523,max_ml,20,40,2,3,0.05,0.95,0.8934900087711496,6,1.0,1,1.0,1,1.0,1
2524,max_ml,20,40,2,3,0.05,0.95,0.9479829351687648,19,1.0,1,1.0,1,1.0,1
2525,max_ml,20,40,2,3,0.05,0.95,0.9159815827422078,20,1.0,1,1.0,1,1.0,1
2526,max_ml,20,40,2,3,0.05,0.95,0.9416653566037934,24,1.0,1,1.0,1,1.0,1
2527,max_ml,20,40,2,3,0.05,0.95,0.9068864934498684,16,1.0,1,1.0,1,1.0,1
2528,max_ml,20,40,2,3,0.05,0.95,0.9336583091079496,34,0.0,0,1.0,1,1.0,1
2529,max_ml,20,40,2,3,0.05,0.95,0.934907700098521,7,1.0,1,1.0,1,1.0,1
2530,max_ml,20,40,2,3,0.05,0.95,0.915639276616721,23,1.0,1,1.0,1,1.0,1
2531,max_ml,20,40,2,3,0.05,0.95,0.9220892885703073,3,1.0,1,1.0,1,1.0,1
2532,max_ml,20,40,2,3,0.05,0.95,0.9301381070709026,18,1.0,1,1.0,1,1.0,1
2533,max_ml,20,40,2,3,0.05,0.95,0.9100888157491008,27,0.0,0,0.0,0,1.0,1
2534,max_ml,20,40,2,3,0.05,0.95,0.9485700038820204,44,1.0,1,1.0,1,1.0,1
2535,max_ml,20,40,2,3,0.05,0.95,0.8605676604521627,24,0.0,1,0.0,1,0.0,1
2536,max_ml,20,40,2,3,0.05,0.95,0.9230014828998176,36,0.0,0,0.0,0,1.0,1
2537,max_ml,20,40,2,3,0.05,0.95,0.8559242600642407,8,1.0,1,1.0,1,1.0,1
2538,max_ml,20,40,2,3,0.05,0.95,0.945566723546528,22,1.0,1,1.0,1,1.0,1
2539,max_ml,20,40,2,3,0.05,0.95,0.9349908351227412,15,1.0,1,1.0,1,1.0,1
2540,max_ml,20,40,2,3,0.05,0.95,0.8898636646478206,18,1.0,1,1.0,1,1.0,1
2541,max_ml,20,40,2,3,0.05,0.95,0.9268213119502634,30,0.0,1,0.0,1,0.0,1
2542,max_ml,20,40,2,3,0.05,0.95,0.9210485328814816,8,1.0,1,1.0,1,1.0,1
2543,max_ml,20,40,2,3,0.05,0.95,0.9321517318201288,14,1.0,1,1.0,1,1.0,1
2544,max_ml,20,40,2,3,0.05,0.95,0.9385239456104202,15,1.0,1,1.0,1,1.0,1
2545,max_ml,20,40,2,3,0.05,0.95,0.8969773485143453,4,1.0,1,1.0,1,1.0,1
2546,max_ml,20,40,2,3,0.05,0.95,0.9352965608999946,12,1.0,1,1.0,1,1.0,1
2547,max_ml,20,40,2,3,0.05,0.95,0.9426015997378558,14,1.0,1,1.0,1,1.0,1
2548,max_ml,20,40,2,3,0.05,0.95,0.8728528291747376,6,1.0,1,1.0,1,1.0,1
2549,max_ml,20,40,2,3,0.05,0.95,0.9088332110149248,22,1.0,1,1.0,1,1.0,1
2550,max_ml,20,40,2,3,0.05,0.95,0.7422774887988517,6,1.0,1,1.0,1,1.0,1
2551,max_ml,20,40,2,3,0.05,0.95,0.9064507310313914,12,1.0,1,1.0,1,1.0,1
2552,max_ml,20,40,2,3,0.05,0.95,0.9494541356741834,25,0.0,0,0.0,0,1.0,1
2553,max_ml,20,40,2,3,0.05,0.95,0.9475905578449696,15,1.0,1,1.0,1,1.0,1
2554,max_ml,20,40,2,3,0.05,0.95,0.8989107193669187,13,1.0,1,1.0,1,1.0,1
2555,max_ml,20,40,2,3,0.05,0.95,0.8600212933500943,7,1.0,1,1.0,1,1.0,1
2556,max_ml,20,40,2,3,0.05,0.95,0.903001395741731,6,1.0,1,1.0,1,1.0,1
2557,max_ml,20,40,2,3,0.05,0.95,0.8687334469678005,7,1.0,1,1.0,1,1.0,1
2558,max_ml,20,40,2,3,0.05,0.95,0.9388847500136084,34,0.0,0,1.0,1,1.0,1
2559,max_ml,20,40,2,3,0.05,0.95,0.945615427185086,30,0.0,0,0.0,0,1.0,1
2560,max_ml,20,40,2,3,0.05,0.95,0.9101458908861034,11,1.0,1,1.0,1,1.0,1
2561,max_ml,20,40,2,3,0.05,0.95,0.9154362142016242,12,1.0,1,1.0,1,1.0,1
2562,max_ml,20,40,2,3,0.05,0.95,0.94797986024665,6,1.0,1,1.0,1,1.0,1
2563,max_ml,20,40,2,3,0.05,0.95,0.9416445528954066,16,1.0,1,1.0,1,1.0,1
2564,max_ml,20,40,2,3,0.05,0.95,0.924082069925034,13,1.0,1,1.0,1,1.0,1
2565,max_ml,20,40,2,3,0.05,0.95,0.9239927439626824,11,1.0,1,1.0,1,1.0,1
2566,max_ml,20,40,2,3,0.05,0.95,0.9354985207081694,23,0.0,1,0.0,1,0.0,1
2567,max_ml,20,40,2,3,0.05,0.95,0.8539093343935235,9,1.0,1,1.0,1,1.0,1
2568,max_ml,20,40,2,3,0.05,0.95,0.9263651037512816,10,1.0,1,1.0,1,1.0,1
2569,max_ml,20,40,2,3,0.05,0.95,0.8936526552241917,26,1.0,1,1.0,1,1.0,1
2570,max_ml,20,40,2,3,0.05,0.95,0.8204671147630052,5,1.0,1,1.0,1,1.0,1
2571,max_ml,20,40,2,3,0.05,0.95,0.9126215491598778,9,1.0,1,1.0,1,1.0,1
2572,max_ml,20,40,2,3,0.05,0.95,0.9458768106155562,52,0.0,1,0.0,1,0.0,1
2573,max_ml,20,40,2,3,0.05,0.95,0.9469542697523552,39,0.0,0,0.0,0,1.0,1
2574,max_ml,20,40,2,3,0.05,0.95,0.8609559420020515,20,1.0,1,1.0,1,1.0,1
2575,max_ml,20,40,2,3,0.05,0.95,0.8571913404980709,15,1.0,1,1.0,1,1.0,1
2576,max_ml,20,40,2,3,0.05,0.95,0.948075334665192,41,0.0,1,0.0,1,0.0,1
2577,max_ml,20,40,2,3,0.05,0.95,0.8939286341220787,50,0.0,0,0.0,0,1.0,1
2578,max_ml,20,40,2,3,0.05,0.95,0.9089364462917112,6,1.0,1,1.0,1,1.0,1
2579,max_ml,20,40,2,3,0.05,0.95,0.948980878232102,34,0.0,0,1.0,1,1.0,1
2580,max_ml,20,40,2,3,0.05,0.95,0.8660591953381521,10,1.0,1,1.0,1,1.0,1
2581,max_ml,20,40,2,3,0.05,0.95,0.8945812468231928,16,1.0,1,1.0,1,1.0,1
2582,max_ml,20,40,2,3,0.05,0.95,0.9176503755711146,14,1.0,1,1.0,1,0.0,0
2583,max_ml,20,40,2,3,0.05,0.95,0.8985960923262537,16,1.0,1,1.0,1,0.0,0
2584,max_ml,20,40,2,3,0.05,0.95,0.9119417531585792,17,1.0,1,1.0,1,1.0,1
2585,max_ml,20,40,2,3,0.05,0.95,0.9021630896954698,5,1.0,1,1.0,1,1.0,1
2586,max_ml,20,40,2,3,0.05,0.95,0.9394820331827848,23,0.0,1,0.0,1,0.0,1
2587,max_ml,20,40,2,3,0.05,0.95,0.9479406189990156,24,1.0,1,1.0,1,1.0,1
2588,max_ml,20,40,2,3,0.05,0.95,0.909108821147656,15,1.0,1,1.0,1,1.0,1
2589,max_ml,20,40,2,3,0.05,0.95,0.8082822864045658,9,1.0,1,1.0,1,1.0,1
2590,max_ml,20,40,2,3,0.05,0.95,0.9111403567966232,32,0.0,0,0.0,0,1.0,1
2591,max_ml,20,40,2,3,0.05,0.95,0.894983525852697,14,1.0,1,1.0,1,1.0,1
2592,max_ml,20,40,2,3,0.05,0.95,0.942005717008874,35,0.0,1,0.0,1,0.0,1
2593,max_ml,20,40,2,3,0.05,0.95,0.9173870992947007,16,1.0,1,1.0,1,1.0,1
2594,max_ml,20,40,2,3,0.05,0.95,0.934032275402332,25,1.0,1,1.0,1,1.0,1
2595,max_ml,20,40,2,3,0.05,0.95,0.9369541866368936,24,0.0,0,1.0,1,1.0,1
2596,max_ml,20,40,2,3,0.05,0.95,0.9394489222733852,16,1.0,1,1.0,1,1.0,1
2597,max_ml,20,40,2,3,0.05,0.95,0.9482017598494608,15,1.0,1,1.0,1,1.0,1
2598,max_ml,20,40,2,3,0.05,0.95,0.9377605086366346,7,1.0,1,1.0,1,1.0,1
2599,max_ml,20,40,2,3,0.05,0.95,0.9468618699964644,26,0.0,1,0.0,1,0.0,1
2600,max_ml,20,40,2,3,0.05,0.95,0.8434411328358687,21,1.0,1,1.0,1,1.0,1
2601,max_ml,20,40,2,3,0.05,0.95,0.8566271951091273,13,1.0,1,1.0,1,1.0,1
2602,max_ml,20,40,2,3,0.05,0.95,0.9255879504082836,13,1.0,1,1.0,1,1.0,1
2603,max_ml,20,40,2,3,0.05,0.95,0.8851081881069822,21,1.0,1,1.0,1,1.0,1
2604,max_ml,20,40,2,3,0.05,0.95,0.9018296510343544,34,0.0,0,0.0,0,1.0,1
2605,max_ml,20,40,2,3,0.05,0.95,0.8864388826681294,18,1.0,1,1.0,1,1.0,1
2606,max_ml,20,40,2,3,0.05,0.95,0.9240167429070564,19,1.0,1,1.0,1,1.0,1
2607,max_ml,20,40,2,3,0.05,0.95,0.9447765122171742,7,1.0,1,1.0,1,1.0,1
2608,max_ml,20,40,2,3,0.05,0.95,0.9426421080961196,33,0.0,1,0.0,1,0.0,1
2609,max_ml,20,40,2,3,0.05,0.95,0.9415130216672972,29,0.0,1,0.0,1,0.0,1
2610,max_ml,20,40,2,3,0.05,0.95,0.8629378315361129,4,1.0,1,1.0,1,1.0,1
2611,max_ml,20,40,2,3,0.05,0.95,0.8946678784409109,5,1.0,1,1.0,1,1.0,1
2612,max_ml,20,40,2,3,0.05,0.95,0.836071874543106,14,1.0,1,1.0,1,1.0,1
2613,max_ml,20,40,2,3,0.05,0.95,0.8908406256271372,20,1.0,1,1.0,1,1.0,1
2614,max_ml,20,40,2,3,0.05,0.95,0.9105071506079244,45,1.0,1,1.0,1,1.0,1
2615,max_ml,20,40,2,3,0.05,0.95,0.942968255350064,25,1.0,1,1.0,1,1.0,1
2616,max_ml,20,40,2,3,0.05,0.95,0.944115714994314,27,1.0,1,1.0,1,1.0,1
2617,max_ml,20,40,2,3,0.05,0.95,0.9072797503058893,12,1.0,1,1.0,1,1.0,1
2618,max_ml,20,40,2,3,0.05,0.95,0.9250398250839342,17,1.0,1,1.0,1,1.0,1
2619,max_ml,20,40,2,3,0.05,0.95,0.9378843996303272,4,1.0,1,1.0,1,1.0,1
2620,max_ml,20,40,2,3,0.05,0.95,0.901147381757297,12,1.0,1,1.0,1,1.0,1
2621,max_ml,20,40,2,3,0.05,0.95,0.9172088510321502,13,1.0,1,1.0,1,1.0,1
2622,max_ml,20,40,2,3,0.05,0.95,0.9165139887751824,11,1.0,1,1.0,1,1.0,1
2623,max_ml,20,40,2,3,0.05,0.95,0.8509135562043858,14,1.0,1,1.0,1,1.0,1
2624,max_ml,20,40,2,3,0.05,0.95,0.8467515895415493,26,1.0,1,1.0,1,1.0,1
2625,max_ml,20,40,2,3,0.05,0.95,0.895601876340287,11,1.0,1,1.0,1,1.0,1
2626,max_ml,20,40,2,3,0.05,0.95,0.9009045340678768,17,1.0,1,1.0,1,1.0,1
2627,max_ml,20,40,2,3,0.05,0.95,0.8745535934876496,26,1.0,1,1.0,1,1.0,1
2628,max_ml,20,40,2,3,0.05,0.95,0.910312894260292,22,1.0,1,1.0,1,1.0,1
2629,max_ml,20,40,2,3,0.05,0.95,0.946378150699755,14,1.0,1,1.0,1,1.0,1
2630,max_ml,20,40,2,3,0.05,0.95,0.8525928691271875,15,1.0,1,1.0,1,1.0,1
2631,max_ml,20,40,2,3,0.05,0.95,0.936772275425465,21,1.0,1,1.0,1,1.0,1
2632,max_ml,20,40,2,3,0.05,0.95,0.8873462561801464,18,1.0,1,1.0,1,1.0,1
2633,max_ml,20,40,2,3,0.05,0.95,0.9299250094389278,23,1.0,1,1.0,1,1.0,1
2634,max_ml,20,40,2,3,0.05,0.95,0.9499302536225482,40,0.0,0,0.0,0,1.0,1
2635,max_ml,20,40,2,3,0.05,0.95,0.8099959114744226,7,1.0,1,1.0,1,1.0,1
2636,max_ml,20,40,2,3,0.05,0.95,0.9451369115809272,50,0.0,1,0.0,1,0.0,1
2637,max_ml,20,40,2,3,0.05,0.95,0.9430566175374596,14,1.0,1,1.0,1,1.0,1
2638,max_ml,20,40,2,3,0.05,0.95,0.877280395449389,7,1.0,1,1.0,1,1.0,1
2639,max_ml,20,40,2,3,0.05,0.95,0.7874542364784195,6,1.0,1,1.0,1,1.0,1
2640,max_ml,20,40,2,3,0.05,0.95,0.926211509388705,34,0.0,1,0.0,1,0.0,1
2641,max_ml,20,40,2,3,0.05,0.95,0.9306076575473636,34,1.0,1,1.0,1,1.0,1
2642,max_ml,20,40,2,3,0.05,0.95,0.9329099671226438,15,1.0,1,1.0,1,1.0,1
2643,max_ml,20,40,2,3,0.05,0.95,0.947718083025208,33,0.0,1,0.0,1,0.0,1
2644,max_ml,20,40,2,3,0.05,0.95,0.9065372443172384,28,0.0,0,0.0,0,1.0,1
2645,max_ml,20,40,2,3,0.05,0.95,0.9321676037245245,27,1.0,1,1.0,1,1.0,1
2646,max_ml,20,40,2,3,0.05,0.95,0.889775994206059,8,1.0,1,1.0,1,1.0,1
2647,max_ml,20,40,2,3,0.05,0.95,0.8693996531739436,8,1.0,1,1.0,1,1.0,1
2648,max_ml,20,40,2,3,0.05,0.95,0.9497959644937864,26,0.0,1,0.0,1,0.0,1
2649,max_ml,20,40,2,3,0.05,0.95,0.9346989405020592,13,1.0,1,1.0,1,1.0,1
2650,max_ml,20,40,2,3,0.05,0.95,0.8475282409665613,11,1.0,1,1.0,1,1.0,1
2651,max_ml,20,40,2,3,0.05,0.95,0.9371103917940858,11,1.0,1,1.0,1,1.0,1
2652,max_ml,20,40,2,3,0.05,0.95,0.9409589744801472,70,0.0,1,0.0,1,0.0,1
2653,max_ml,20,40,2,3,0.05,0.95,0.8812367774915568,8,1.0,1,1.0,1,1.0,1
2654,max_ml,20,40,2,3,0.05,0.95,0.9271612302705248,9,1.0,1,1.0,1,1.0,1
2655,max_ml,20,40,2,3,0.05,0.95,0.8728530312356454,4,1.0,1,1.0,1,1.0,1
2656,max_ml,20,40,2,3,0.05,0.95,0.9499831763785388,29,1.0,1,1.0,1,1.0,1
2657,max_ml,20,40,2,3,0.05,0.95,0.948261022396603,4,1.0,1,1.0,1,1.0,1
2658,max_ml,20,40,2,3,0.05,0.95,0.9479099710227182,33,0.0,0,1.0,1,0.0,0
2659,max_ml,20,40,2,3,0.05,0.95,0.916322109874917,9,1.0,1,1.0,1,1.0,1
2660,max_ml,20,40,2,3,0.05,0.95,0.8990011891234003,7,1.0,1,1.0,1,1.0,1
2661,max_ml,20,40,2,3,0.05,0.95,0.8193076387687936,9,1.0,1,1.0,1,1.0,1
2662,max_ml,20,40,2,3,0.05,0.95,0.9047582271197228,24,0.0,1,0.0,1,0.0,1
2663,max_ml,20,40,2,3,0.05,0.95,0.926141711669848,10,1.0,1,1.0,1,1.0,1
2664,max_ml,20,40,2,3,0.05,0.95,0.929599453300506,15,1.0,1,1.0,1,1.0,1
2665,max_ml,20,40,2,3,0.05,0.95,0.8052539888510394,16,1.0,1,1.0,1,1.0,1
2666,max_ml,20,40,2,3,0.05,0.95,0.9134576747917872,20,1.0,1,1.0,1,1.0,1
2667,max_ml,20,40,2,3,0.05,0.95,0.873171862865308,30,1.0,1,1.0,1,1.0,1
2668,max_ml,20,40,2,3,0.05,0.95,0.7656788577951055,7,1.0,1,1.0,1,1.0,1
2669,max_ml,20,40,2,3,0.05,0.95,0.9332392542362168,65,0.0,1,0.0,1,0.0,1
2670,max_ml,20,40,2,3,0.05,0.95,0.8814802032296822,6,1.0,1,1.0,1,1.0,1
2671,max_ml,20,40,2,3,0.05,0.95,0.9026281224519443,25,1.0,1,1.0,1,1.0,1
2672,max_ml,20,40,2,3,0.05,0.95,0.7940194963192194,6,1.0,1,1.0,1,1.0,1
2673,max_ml,20,40,2,3,0.05,0.95,0.8972573059470935,11,1.0,1,1.0,1,1.0,1
2674,max_ml,20,40,2,3,0.05,0.95,0.8677727054195498,6,1.0,1,1.0,1,1.0,1
2675,max_ml,20,40,2,3,0.05,0.95,0.8798723715257172,19,1.0,1,1.0,1,1.0,1
2676,max_ml,20,40,2,3,0.05,0.95,0.9343478766179528,25,1.0,1,1.0,1,1.0,1
2677,max_ml,20,40,2,3,0.05,0.95,0.929477608014994,26,1.0,1,1.0,1,1.0,1
2678,max_ml,20,40,2,3,0.05,0.95,0.9024186655345346,38,0.0,1,0.0,1,0.0,1
2679,max_ml,20,40,2,3,0.05,0.95,0.9243965287076582,5,1.0,1,1.0,1,1.0,1
2680,max_ml,20,40,2,3,0.05,0.95,0.9240294159310204,19,1.0,1,1.0,1,1.0,1
2681,max_ml,20,40,2,3,0.05,0.95,0.943587916547006,39,0.0,1,0.0,1,0.0,1
2682,max_ml,20,40,2,3,0.05,0.95,0.8403040563845552,3,1.0,1,1.0,1,1.0,1
2683,max_ml,20,40,2,3,0.05,0.95,0.9336947005750664,26,1.0,1,1.0,1,1.0,1
2684,max_ml,20,40,2,3,0.05,0.95,0.8831827139032667,38,0.0,1,0.0,1,0.0,1
2685,max_ml,20,40,2,3,0.05,0.95,0.9145680169214094,25,1.0,1,1.0,1,1.0,1
2686,max_ml,20,40,2,3,0.05,0.95,0.9263079965259344,16,1.0,1,1.0,1,1.0,1
2687,max_ml,20,40,2,3,0.05,0.95,0.9451042995807672,18,1.0,1,0.0,0,1.0,1
2688,max_ml,20,40,2,3,0.05,0.95,0.8976533784767673,9,1.0,1,1.0,1,1.0,1
2689,max_ml,20,40,2,3,0.05,0.95,0.9445465637033544,18,1.0,1,1.0,1,1.0,1
2690,max_ml,20,40,2,3,0.05,0.95,0.8133866821957116,21,1.0,1,1.0,1,1.0,1
2691,max_ml,20,40,2,3,0.05,0.95,0.9419070822486512,5,1.0,1,1.0,1,1.0,1
2692,max_ml,20,40,2,3,0.05,0.95,0.9204880110083674,14,1.0,1,1.0,1,1.0,1
2693,max_ml,20,40,2,3,0.05,0.95,0.945214539642626,17,1.0,1,1.0,1,1.0,1
2694,max_ml,20,40,2,3,0.05,0.95,0.9037000832469692,7,1.0,1,1.0,1,1.0,1
2695,max_ml,20,40,2,3,0.05,0.95,0.9075488705678892,9,1.0,1,1.0,1,1.0,1
2696,max_ml,20,40,2,3,0.05,0.95,0.9366552042006356,13,1.0,1,1.0,1,1.0,1
2697,max_ml,20,40,2,3,0.05,0.95,0.8948129364811869,25,1.0,1,1.0,1,1.0,1
2698,max_ml,20,40,2,3,0.05,0.95,0.9079697124384372,10,1.0,1,1.0,1,1.0,1
2699,max_ml,20,40,2,3,0.05,0.95,0.8561665179438519,8,1.0,1,1.0,1,1.0,1
2700,max_ml,20,40,2,3,0.05,0.95,0.9249407888521364,10,1.0,1,1.0,1,1.0,1
2701,max_ml,20,40,2,3,0.05,0.95,0.944125833239318,6,1.0,1,1.0,1,1.0,1
2702,max_ml,20,40,2,3,0.05,0.95,0.9375408715210204,69,0.0,1,0.0,1,0.0,1
2703,max_ml,20,40,2,3,0.05,0.95,0.9162151782870696,9,1.0,1,1.0,1,1.0,1
2704,max_ml,20,40,2,3,0.05,0.95,0.8971233105202657,13,1.0,1,1.0,1,1.0,1
2705,max_ml,20,40,2,3,0.05,0.95,0.8907550388652834,11,1.0,1,1.0,1,1.0,1
2706,max_ml,20,40,2,3,0.05,0.95,0.9440422674145912,12,1.0,1,1.0,1,1.0,1
2707,max_ml,20,40,2,3,0.05,0.95,0.9075039960014132,18,1.0,1,1.0,1,1.0,1
2708,max_ml,20,40,2,3,0.05,0.95,0.9125054809618652,18,1.0,1,1.0,1,1.0,1
2709,max_ml,20,40,2,3,0.05,0.95,0.935687626574965,8,1.0,1,1.0,1,1.0,1
2710,max_ml,20,40,2,3,0.05,0.95,0.8883735350039864,31,1.0,1,1.0,1,1.0,1
2711,max_ml,20,40,2,3,0.05,0.95,0.9025924855495292,11,1.0,1,1.0,1,1.0,1
2712,max_ml,20,40,2,3,0.05,0.95,0.8900537125218198,5,1.0,1,1.0,1,1.0,1
2713,max_ml,20,40,2,3,0.05,0.95,0.7431179663210493,6,1.0,1,1.0,1,1.0,1
2714,max_ml,20,40,2,3,0.05,0.95,0.9308596588788656,21,1.0,1,1.0,1,1.0,1
2715,max_ml,20,40,2,3,0.05,0.95,0.9060752852713608,8,1.0,1,1.0,1,1.0,1
2716,max_ml,20,40,2,3,0.05,0.95,0.9075725748483292,6,1.0,1,1.0,1,1.0,1
2717,max_ml,20,40,2,3,0.05,0.95,0.9222911794466644,6,1.0,1,1.0,1,1.0,1
2718,max_ml,20,40,2,3,0.05,0.95,0.9273844286392754,28,0.0,1,0.0,1,0.0,1
2719,max_ml,20,40,2,3,0.05,0.95,0.9048386933850896,24,0.0,0,1.0,1,1.0,1
2720,max_ml,20,40,2,3,0.05,0.95,0.8719561301231119,19,1.0,1,1.0,1,1.0,1
2721,max_ml,20,40,2,3,0.05,0.95,0.8892795085485149,20,0.0,0,1.0,1,1.0,1
2722,max_ml,20,40,2,3,0.05,0.95,0.840776536505336,5,1.0,1,1.0,1,1.0,1
2723,max_ml,20,40,2,3,0.05,0.95,0.8337754591213661,16,1.0,1,1.0,1,1.0,1
2724,max_ml,20,40,2,3,0.05,0.95,0.8757981153646824,5,1.0,1,1.0,1,1.0,1
2725,max_ml,20,40,2,3,0.05,0.95,0.9374272881419928,6,1.0,1,1.0,1,1.0,1
2726,max_ml,20,40,2,3,0.05,0.95,0.945481911544646,8,1.0,1,1.0,1,1.0,1
2727,max_ml,20,40,2,3,0.05,0.95,0.9130020234743716,16,1.0,1,1.0,1,1.0,1
2728,max_ml,20,40,2,3,0.05,0.95,0.9257321559132492,27,1.0,1,1.0,1,1.0,1
2729,max_ml,20,40,2,3,0.05,0.95,0.8518761800439171,8,1.0,1,1.0,1,1.0,1
2730,max_ml,20,40,2,3,0.05,0.95,0.9237180474525494,9,1.0,1,1.0,1,1.0,1
2731,max_ml,20,40,2,3,0.05,0.95,0.9346596572536172,15,1.0,1,1.0,1,1.0,1
2732,max_ml,20,40,2,3,0.05,0.95,0.9211683528441372,9,1.0,1,1.0,1,1.0,1
2733,max_ml,20,40,2,3,0.05,0.95,0.9477400788101252,11,1.0,1,1.0,1,1.0,1
2734,max_ml,20,40,2,3,0.05,0.95,0.8980475481461517,12,1.0,1,1.0,1,1.0,1
2735,max_ml,20,40,2,3,0.05,0.95,0.8958657172535095,19,1.0,1,1.0,1,1.0,1
2736,max_ml,20,40,2,3,0.05,0.95,0.9313979963912016,11,1.0,1,1.0,1,1.0,1
2737,max_ml,20,40,2,3,0.05,0.95,0.8948703729011016,12,1.0,1,1.0,1,1.0,1
2738,max_ml,20,40,2,3,0.05,0.95,0.9378551719361922,22,1.0,1,1.0,1,1.0,1
2739,max_ml,20,40,2,3,0.05,0.95,0.9305963734021352,44,0.0,0,1.0,1,1.0,1
2740,max_ml,20,40,2,3,0.05,0.95,0.8662488232175973,8,1.0,1,1.0,1,1.0,1
2741,max_ml,20,40,2,3,0.05,0.95,0.9052884388364116,21,1.0,1,1.0,1,1.0,1
2742,max_ml,20,40,2,3,0.05,0.95,0.9485501419139818,15,1.0,1,1.0,1,1.0,1
2743,max_ml,20,40,2,3,0.05,0.95,0.9474912356771376,11,1.0,1,1.0,1,1.0,1
2744,max_ml,20,40,2,3,0.05,0.95,0.9212836444212288,27,1.0,1,1.0,1,1.0,1
2745,max_ml,20,40,2,3,0.05,0.95,0.8080179459412198,14,1.0,1,1.0,1,1.0,1
2746,max_ml,20,40,2,3,0.05,0.95,0.9152505132086112,34,1.0,1,1.0,1,1.0,1
2747,max_ml,20,40,2,3,0.05,0.95,0.8750538771214824,12,1.0,1,1.0,1,1.0,1
2748,max_ml,20,40,2,3,0.05,0.95,0.9110567979284924,19,1.0,1,1.0,1,1.0,1
2749,max_ml,20,40,2,3,0.05,0.95,0.9126734027434752,14,1.0,1,1.0,1,1.0,1
2750,max_ml,20,40,2,3,0.05,0.95,0.912144781937888,7,1.0,1,1.0,1,1.0,1
2751,max_ml,20,40,2,3,0.05,0.95,0.7018538537808564,6,1.0,1,1.0,1,1.0,1
2752,max_ml,20,40,2,3,0.05,0.95,0.9246139747117528,16,1.0,1,1.0,1,1.0,1
2753,max_ml,20,40,2,3,0.05,0.95,0.9010069866319766,15,1.0,1,1.0,1,1.0,1
2754,max_ml,20,40,2,3,0.05,0.95,0.9170792359095103,9,1.0,1,1.0,1,1.0,1
2755,max_ml,20,40,2,3,0.05,0.95,0.8886306242810394,15,1.0,1,1.0,1,1.0,1
2756,max_ml,20,40,2,3,0.05,0.95,0.9055786688694484,9,1.0,1,1.0,1,1.0,1
2757,max_ml,20,40,2,3,0.05,0.95,0.9439230254538464,23,0.0,0,1.0,1,1.0,1
2758,max_ml,20,40,2,3,0.05,0.95,0.9236387257609602,10,1.0,1,1.0,1,1.0,1
2759,max_ml,20,40,2,3,0.05,0.95,0.923405301459342,7,1.0,1,1.0,1,1.0,1
2760,max_ml,20,40,2,3,0.05,0.95,0.8958569069343747,6,1.0,1,1.0,1,1.0,1
2761,max_ml,20,40,2,3,0.05,0.95,0.8289844832491711,12,1.0,1,1.0,1,1.0,1
2762,max_ml,20,40,2,3,0.05,0.95,0.9473165418653848,14,1.0,1,1.0,1,1.0,1
2763,max_ml,20,40,2,3,0.05,0.95,0.940155072068844,7,1.0,1,1.0,1,1.0,1
2764,max_ml,20,40,2,3,0.05,0.95,0.9166774992836754,23,1.0,1,1.0,1,1.0,1
2765,max_ml,20,40,2,3,0.05,0.95,0.7742179364548748,15,1.0,1,1.0,1,1.0,1
2766,max_ml,20,40,2,3,0.05,0.95,0.861261408824745,16,1.0,1,1.0,1,1.0,1
2767,max_ml,20,40,2,3,0.05,0.95,0.8720460203793093,11,1.0,1,1.0,1,1.0,1
2768,max_ml,20,40,2,3,0.05,0.95,0.8175069285357406,10,1.0,1,1.0,1,1.0,1
2769,max_ml,20,40,2,3,0.05,0.95,0.945682267221864,47,0.0,1,0.0,1,0.0,1
2770,max_ml,20,40,2,3,0.05,0.95,0.8573953428380978,11,1.0,1,1.0,1,1.0,1
2771,max_ml,20,40,2,3,0.05,0.95,0.946332123236404,22,1.0,1,1.0,1,1.0,1
2772,max_ml,20,40,2,3,0.05,0.95,0.9489267986783892,49,0.0,1,0.0,1,0.0,1
2773,max_ml,20,40,2,3,0.05,0.95,0.93094420949344,26,1.0,1,1.0,1,1.0,1
2774,max_ml,20,40,2,3,0.05,0.95,0.9306908719473256,26,0.0,1,0.0,1,0.0,1
2775,max_ml,20,40,2,3,0.05,0.95,0.9452675325803832,19,1.0,1,1.0,1,1.0,1
2776,max_ml,20,40,2,3,0.05,0.95,0.8808048182806064,10,1.0,1,1.0,1,1.0,1
2777,max_ml,20,40,2,3,0.05,0.95,0.910980588898652,9,1.0,1,1.0,1,1.0,1
2778,max_ml,20,40,2,3,0.05,0.95,0.9475423485375398,6,1.0,1,1.0,1,1.0,1
2779,max_ml,20,40,2,3,0.05,0.95,0.780190882034809,3,1.0,1,1.0,1,1.0,1
2780,max_ml,20,40,2,3,0.05,0.95,0.93451601193088,32,0.0,0,1.0,1,1.0,1
2781,max_ml,20,40,2,3,0.05,0.95,0.9480360264084422,18,1.0,1,1.0,1,1.0,1
2782,max_ml,20,40,2,3,0.05,0.95,0.929196973068036,10,1.0,1,1.0,1,1.0,1
2783,max_ml,20,40,2,3,0.05,0.95,0.914227387202498,26,0.0,0,1.0,1,1.0,1
2784,max_ml,20,40,2,3,0.05,0.95,0.8637902908926713,7,1.0,1,1.0,1,1.0,1
2785,max_ml,20,40,2,3,0.05,0.95,0.9329923463029354,20,1.0,1,1.0,1,1.0,1
2786,max_ml,20,40,2,3,0.05,0.95,0.9349659744870532,46,0.0,0,1.0,1,1.0,1
2787,max_ml,20,40,2,3,0.05,0.95,0.9415672362001032,11,1.0,1,1.0,1,1.0,1
2788,max_ml,20,40,2,3,0.05,0.95,0.9320536074531226,7,1.0,1,1.0,1,1.0,1
2789,max_ml,20,40,2,3,0.05,0.95,0.941452344856606,11,1.0,1,1.0,1,1.0,1
2790,max_ml,20,40,2,3,0.05,0.95,0.8385608950342837,7,1.0,1,1.0,1,1.0,1
2791,max_ml,20,40,2,3,0.05,0.95,0.9444605053143934,38,0.0,1,0.0,1,0.0,1
2792,max_ml,20,40,2,3,0.05,0.95,0.8774663239704619,10,1.0,1,1.0,1,1.0,1
2793,max_ml,20,40,2,3,0.05,0.95,0.9318572192277812,21,1.0,1,1.0,1,1.0,1
2794,max_ml,20,40,2,3,0.05,0.95,0.8599666698178368,7,1.0,1,1.0,1,1.0,1
2795,max_ml,20,40,2,3,0.05,0.95,0.945472294038396,17,1.0,1,1.0,1,1.0,1
2796,max_ml,20,40,2,3,0.05,0.95,0.9251708983477108,6,1.0,1,1.0,1,1.0,1
2797,max_ml,20,40,2,3,0.05,0.95,0.9248146890538644,22,1.0,1,1.0,1,1.0,1
2798,max_ml,20,40,2,3,0.05,0.95,0.9497604143228174,26,0.0,1,0.0,1,0.0,1
2799,max_ml,20,40,2,3,0.05,0.95,0.8295326374468587,19,1.0,1,1.0,1,1.0,1
2800,max_ml,20,40,2,3,0.05,0.95,0.8516883760446623,11,1.0,1,1.0,1,1.0,1
2801,max_ml,20,40,2,3,0.05,0.95,0.9455995600300302,11,1.0,1,1.0,1,1.0,1
2802,max_ml,20,40,2,3,0.05,0.95,0.9495756503335248,36,1.0,1,1.0,1,1.0,1
2803,max_ml,20,40,2,3,0.05,0.95,0.9451889196092012,96,0.0,1,0.0,1,0.0,1
2804,max_ml,20,40,2,3,0.05,0.95,0.9362666855788632,21,0.0,0,1.0,1,1.0,1
2805,max_ml,20,40,2,3,0.05,0.95,0.9447826694103478,7,1.0,1,1.0,1,1.0,1
2806,max_ml,20,40,2,3,0.05,0.95,0.8307195143357178,5,1.0,1,1.0,1,1.0,1
2807,max_ml,20,40,2,3,0.05,0.95,0.905484587681816,4,1.0,1,1.0,1,1.0,1
2808,max_ml,20,40,2,3,0.05,0.95,0.8713185403357983,12,1.0,1,1.0,1,1.0,1
2809,max_ml,20,40,2,3,0.05,0.95,0.9206372780389952,8,1.0,1,1.0,1,1.0,1
2810,max_ml,20,40,2,3,0.05,0.95,0.8921110166405992,26,1.0,1,1.0,1,1.0,1
2811,max_ml,20,40,2,3,0.05,0.95,0.9122915557323422,8,1.0,1,1.0,1,1.0,1
2812,max_ml,20,40,2,3,0.05,0.95,0.924152523621512,17,1.0,1,1.0,1,1.0,1
2813,max_ml,20,40,2,3,0.05,0.95,0.9059069823971496,10,1.0,1,1.0,1,1.0,1
2814,max_ml,20,40,2,3,0.05,0.95,0.895696556451312,22,1.0,1,1.0,1,1.0,1
2815,max_ml,20,40,2,3,0.05,0.95,0.9478145194727692,11,1.0,1,1.0,1,1.0,1
2816,max_ml,20,40,2,3,0.05,0.95,0.9275938500931992,5,1.0,1,1.0,1,1.0,1
2817,max_ml,20,40,2,3,0.05,0.95,0.921294946596216,8,1.0,1,1.0,1,1.0,1
2818,max_ml,20,40,2,3,0.05,0.95,0.9402829810233444,23,1.0,1,1.0,1,1.0,1
2819,max_ml,20,40,2,3,0.05,0.95,0.8604260323978294,7,1.0,1,1.0,1,1.0,1
2820,max_ml,20,40,2,3,0.05,0.95,0.9095661371401594,27,0.0,0,0.0,0,1.0,1
2821,max_ml,20,40,2,3,0.05,0.95,0.9395905569994598,34,1.0,1,1.0,1,1.0,1
2822,max_ml,20,40,2,3,0.05,0.95,0.8903697234267186,7,1.0,1,1.0,1,1.0,1
2823,max_ml,20,40,2,3,0.05,0.95,0.9011080303950868,20,0.0,0,1.0,1,0.0,0
2824,max_ml,20,40,2,3,0.05,0.95,0.9315880289808286,37,1.0,1,1.0,1,1.0,1
2825,max_ml,20,40,2,3,0.05,0.95,0.932322840185065,8,1.0,1,1.0,1,1.0,1
2826,max_ml,20,40,2,3,0.05,0.95,0.944704353279214,16,1.0,1,1.0,1,1.0,1
2827,max_ml,20,40,2,3,0.05,0.95,0.9058934356210908,6,1.0,1,1.0,1,1.0,1
2828,max_ml,20,40,2,3,0.05,0.95,0.9258140655231488,18,0.0,0,1.0,1,0.0,0
2829,max_ml,20,40,2,3,0.05,0.95,0.9182507772907011,35,0.0,0,1.0,1,0.0,0
2830,max_ml,20,40,2,3,0.05,0.95,0.9319002908062004,13,1.0,1,1.0,1,1.0,1
2831,max_ml,20,40,2,3,0.05,0.95,0.9309250701411098,12,1.0,1,1.0,1,1.0,1
2832,max_ml,20,40,2,3,0.05,0.95,0.9170654239917688,10,1.0,1,1.0,1,1.0,1
2833,max_ml,20,40,2,3,0.05,0.95,0.879452303515152,9,1.0,1,1.0,1,1.0,1
2834,max_ml,20,40,2,3,0.05,0.95,0.8953244566089779,9,1.0,1,1.0,1,1.0,1
2835,max_ml,20,40,2,3,0.05,0.95,0.9365378630709604,13,1.0,1,1.0,1,1.0,1
2836,max_ml,20,40,2,3,0.05,0.95,0.9353917249376617,8,1.0,1,1.0,1,1.0,1
2837,max_ml,20,40,2,3,0.05,0.95,0.9066337345331648,18,1.0,1,1.0,1,1.0,1
2838,max_ml,20,40,2,3,0.05,0.95,0.911989191873139,19,1.0,1,1.0,1,1.0,1
2839,max_ml,20,40,2,3,0.05,0.95,0.9291857960126,40,0.0,0,1.0,1,1.0,1
2840,max_ml,20,40,2,3,0.05,0.95,0.9489205244100384,48,0.0,1,0.0,1,0.0,1
2841,max_ml,20,40,2,3,0.05,0.95,0.9142513304283516,13,1.0,1,1.0,1,1.0,1
2842,max_ml,20,40,2,3,0.05,0.95,0.9482810419159728,16,1.0,1,1.0,1,1.0,1
2843,max_ml,20,40,2,3,0.05,0.95,0.9481527554842945,9,1.0,1,1.0,1,1.0,1
2844,max_ml,20,40,2,3,0.05,0.95,0.9482097546645152,68,0.0,1,0.0,1,0.0,1
2845,max_ml,20,40,2,3,0.05,0.95,0.8740977574515802,8,1.0,1,1.0,1,1.0,1
2846,max_ml,20,40,2,3,0.05,0.95,0.9007670677601218,10,1.0,1,1.0,1,1.0,1
2847,max_ml,20,40,2,3,0.05,0.95,0.7791109476176431,6,1.0,1,1.0,1,1.0,1
2848,max_ml,20,40,2,3,0.05,0.95,0.9218713683403258,18,1.0,1,1.0,1,1.0,1
2849,max_ml,20,40,2,3,0.05,0.95,0.9388299502641126,12,1.0,1,1.0,1,1.0,1
2850,max_ml,20,40,2,3,0.05,0.95,0.94983821928901,20,0.0,0,0.0,0,1.0,1
2851,max_ml,20,40,2,3,0.05,0.95,0.945877832177607,19,1.0,1,1.0,1,1.0,1
2852,max_ml,20,40,2,3,0.05,0.95,0.9311139433278908,15,1.0,1,1.0,1,1.0,1
2853,max_ml,20,40,2,3,0.05,0.95,0.9039080348627482,33,0.0,1,0.0,1,0.0,1
2854,max_ml,20,40,2,3,0.05,0.95,0.8785114335465066,11,1.0,1,1.0,1,1.0,1
2855,max_ml,20,40,2,3,0.05,0.95,0.8717889667309409,11,1.0,1,1.0,1,1.0,1
2856,max_ml,20,40,2,3,0.05,0.95,0.8871018805138042,19,1.0,1,1.0,1,1.0,1
2857,max_ml,20,40,2,3,0.05,0.95,0.8814750642392292,17,1.0,1,1.0,1,1.0,1
2858,max_ml,20,40,2,3,0.05,0.95,0.9245561340223716,33,0.0,0,1.0,1,1.0,1
2859,max_ml,20,40,2,3,0.05,0.95,0.8682967115710417,9,1.0,1,1.0,1,1.0,1
2860,max_ml,20,40,2,3,0.05,0.95,0.936566077066752,6,1.0,1,1.0,1,1.0,1
2861,max_ml,20,40,2,3,0.05,0.95,0.9157818823646612,13,1.0,1,1.0,1,1.0,1
2862,max_ml,20,40,2,3,0.05,0.95,0.8719201580784628,8,1.0,1,1.0,1,1.0,1
2863,max_ml,20,40,2,3,0.05,0.95,0.8987683047288904,6,1.0,1,1.0,1,1.0,1
2864,max_ml,20,40,2,3,0.05,0.95,0.9384564945185132,45,0.0,1,0.0,1,0.0,1
2865,max_ml,20,40,2,3,0.05,0.95,0.8119370965734477,4,1.0,1,1.0,1,1.0,1
2866,max_ml,20,40,2,3,0.05,0.95,0.9489367282245572,21,0.0,0,1.0,1,0.0,0
2867,max_ml,20,40,2,3,0.05,0.95,0.9273848083800924,12,1.0,1,1.0,1,1.0,1
2868,max_ml,20,40,2,3,0.05,0.95,0.937222865050939,6,1.0,1,1.0,1,1.0,1
2869,max_ml,20,40,2,3,0.05,0.95,0.8958437856901742,6,1.0,1,1.0,1,1.0,1
2870,max_ml,20,40,2,3,0.05,0.95,0.8806992139959675,11,1.0,1,1.0,1,1.0,1
2871,max_ml,20,40,2,3,0.05,0.95,0.6134456923602372,5,1.0,1,1.0,1,1.0,1
2872,max_ml,20,40,2,3,0.05,0.95,0.8334133784112131,16,1.0,1,1.0,1,1.0,1
2873,max_ml,20,40,2,3,0.05,0.95,0.947838022174736,10,1.0,1,1.0,1,1.0,1
2874,max_ml,20,40,2,3,0.05,0.95,0.8328422751257817,15,1.0,1,1.0,1,1.0,1
2875,max_ml,20,40,2,3,0.05,0.95,0.9155415526405956,12,1.0,1,1.0,1,1.0,1
2876,max_ml,20,40,2,3,0.05,0.95,0.9098555964061408,17,1.0,1,1.0,1,1.0,1
2877,max_ml,20,40,2,3,0.05,0.95,0.9261598550849496,38,0.0,1,0.0,1,0.0,1
2878,max_ml,20,40,2,3,0.05,0.95,0.8987949382558822,22,1.0,1,1.0,1,1.0,1
2879,max_ml,20,40,2,3,0.05,0.95,0.9459413483663492,21,1.0,1,1.0,1,1.0,1
2880,max_ml,20,40,2,3,0.05,0.95,0.8825570900802909,21,1.0,1,1.0,1,1.0,1
2881,max_ml,20,40,2,3,0.05,0.95,0.909501886487691,8,1.0,1,1.0,1,1.0,1
2882,max_ml,20,40,2,3,0.05,0.95,0.945258023226764,20,1.0,1,1.0,1,1.0,1
2883,max_ml,20,40,2,3,0.05,0.95,0.881337456306539,11,1.0,1,1.0,1,1.0,1
2884,max_ml,20,40,2,3,0.05,0.95,0.9180189047262688,9,1.0,1,1.0,1,1.0,1
2885,max_ml,20,40,2,3,0.05,0.95,0.9136668055284868,21,1.0,1,1.0,1,1.0,1
2886,max_ml,20,40,2,3,0.05,0.95,0.9370323917700858,9,1.0,1,1.0,1,1.0,1
2887,max_ml,20,40,2,3,0.05,0.95,0.8867705374078182,15,1.0,1,1.0,1,1.0,1
2888,max_ml,20,40,2,3,0.05,0.95,0.9144656200501432,27,1.0,1,1.0,1,1.0,1
2889,max_ml,20,40,2,3,0.05,0.95,0.9454487348798184,10,1.0,1,1.0,1,1.0,1
2890,max_ml,20,40,2,3,0.05,0.95,0.9474454979670708,37,0.0,0,1.0,1,1.0,1
2891,max_ml,20,40,2,3,0.05,0.95,0.875328301721329,7,1.0,1,1.0,1,1.0,1
2892,max_ml,20,40,2,3,0.05,0.95,0.904467470498275,22,0.0,1,0.0,1,0.0,1
2893,max_ml,20,40,2,3,0.05,0.95,0.932512674843547,46,1.0,1,1.0,1,1.0,1
2894,max_ml,20,40,2,3,0.05,0.95,0.9442261185118777,17,1.0,1,0.0,0,1.0,1
2895,max_ml,20,40,2,3,0.05,0.95,0.8817207077978103,24,1.0,1,1.0,1,1.0,1
2896,max_ml,20,40,2,3,0.05,0.95,0.8945711793474768,7,1.0,1,1.0,1,1.0,1
2897,max_ml,20,40,2,3,0.05,0.95,0.899604148045276,11,1.0,1,1.0,1,1.0,1
2898,max_ml,20,40,2,3,0.05,0.95,0.890723998092097,8,1.0,1,1.0,1,1.0,1
2899,max_ml,20,40,2,3,0.05,0.95,0.8992932311966013,33,0.0,0,1.0,1,1.0,1
2900,max_ml,20,40,2,3,0.05,0.95,0.9466093150072434,45,0.0,1,0.0,1,0.0,1
2901,max_ml,20,40,2,3,0.05,0.95,0.9420161252760678,51,0.0,0,1.0,1,1.0,1
2902,max_ml,20,40,2,3,0.05,0.95,0.9468864949803406,6,1.0,1,1.0,1,1.0,1
2903,max_ml,20,40,2,3,0.05,0.95,0.9300464543988854,10,1.0,1,1.0,1,1.0,1
2904,max_ml,20,40,2,3,0.05,0.95,0.8555860866090325,14,1.0,1,1.0,1,1.0,1
2905,max_ml,20,40,2,3,0.05,0.95,0.8610693750190522,10,1.0,1,1.0,1,1.0,1
2906,max_ml,20,40,2,3,0.05,0.95,0.82976834072654,7,1.0,1,1.0,1,1.0,1
2907,max_ml,20,40,2,3,0.05,0.95,0.8237800037872813,13,1.0,1,1.0,1,1.0,1
2908,max_ml,20,40,2,3,0.05,0.95,0.9295059626453124,9,1.0,1,1.0,1,1.0,1
2909,max_ml,20,40,2,3,0.05,0.95,0.868024842496257,16,1.0,1,1.0,1,1.0,1
2910,max_ml,20,40,2,3,0.05,0.95,0.8942978319898823,23,1.0,1,1.0,1,1.0,1
2911,max_ml,20,40,2,3,0.05,0.95,0.9257799392938162,14,1.0,1,1.0,1,1.0,1
2912,max_ml,20,40,2,3,0.05,0.95,0.7974332656470243,8,1.0,1,1.0,1,1.0,1
2913,max_ml,20,40,2,3,0.05,0.95,0.9170324736794464,8,1.0,1,1.0,1,1.0,1
2914,max_ml,20,40,2,3,0.05,0.95,0.9400532309503846,12,1.0,1,1.0,1,1.0,1
2915,max_ml,20,40,2,3,0.05,0.95,0.7595598330542831,8,1.0,1,1.0,1,1.0,1
2916,max_ml,20,40,2,3,0.05,0.95,0.9117279964194144,10,1.0,1,1.0,1,1.0,1
2917,max_ml,20,40,2,3,0.05,0.95,0.8935890304284264,12,1.0,1,1.0,1,1.0,1
2918,max_ml,20,40,2,3,0.05,0.95,0.8983246389947354,15,1.0,1,1.0,1,1.0,1
2919,max_ml,20,40,2,3,0.05,0.95,0.8642405120577401,15,1.0,1,1.0,1,1.0,1
2920,max_ml,20,40,2,3,0.05,0.95,0.9065983131784344,17,1.0,1,1.0,1,1.0,1
2921,max_ml,20,40,2,3,0.05,0.95,0.9499951884231156,53,0.0,1,0.0,1,0.0,1
2922,max_ml,20,40,2,3,0.05,0.95,0.9196432790083292,15,1.0,1,1.0,1,1.0,1
2923,max_ml,20,40,2,3,0.05,0.95,0.8712460704209735,8,1.0,1,1.0,1,1.0,1
2924,max_ml,20,40,2,3,0.05,0.95,0.8910595878606796,10,1.0,1,1.0,1,1.0,1
2925,max_ml,20,40,2,3,0.05,0.95,0.8911345519898829,11,1.0,1,1.0,1,1.0,1
2926,max_ml,20,40,2,3,0.05,0.95,0.9227702577414882,18,1.0,1,1.0,1,1.0,1
2927,max_ml,20,40,2,3,0.05,0.95,0.9458384696195916,28,0.0,1,0.0,1,0.0,1
2928,max_ml,20,40,2,3,0.05,0.95,0.7903899048408088,7,1.0,1,1.0,1,1.0,1
2929,max_ml,20,40,2,3,0.05,0.95,0.9367543205756476,43,0.0,1,0.0,1,0.0,1
2930,max_ml,20,40,2,3,0.05,0.95,0.8948753412688777,18,1.0,1,1.0,1,1.0,1
2931,max_ml,20,40,2,3,0.05,0.95,0.9408899107484958,12,1.0,1,1.0,1,1.0,1
2932,max_ml,20,40,2,3,0.05,0.95,0.9045442242419688,24,0.0,0,0.0,0,1.0,1
2933,max_ml,20,40,2,3,0.05,0.95,0.8936745399390927,25,0.0,0,0.0,0,1.0,1
2934,max_ml,20,40,2,3,0.05,0.95,0.929124200950644,9,1.0,1,1.0,1,1.0,1
2935,max_ml,20,40,2,3,0.05,0.95,0.9195021892505858,13,1.0,1,1.0,1,1.0,1
2936,max_ml,20,40,2,3,0.05,0.95,0.9460609600214452,46,0.0,0,1.0,1,0.0,0
2937,max_ml,20,40,2,3,0.05,0.95,0.9268924085195676,47,1.0,1,1.0,1,1.0,1
2938,max_ml,20,40,2,3,0.05,0.95,0.909807454484984,26,0.0,0,1.0,1,1.0,1
2939,max_ml,20,40,2,3,0.05,0.95,0.9448940262909384,11,1.0,1,1.0,1,1.0,1
2940,max_ml,20,40,2,3,0.05,0.95,0.9401379707404908,26,0.0,1,0.0,1,0.0,1
2941,max_ml,20,40,2,3,0.05,0.95,0.9462646850844728,20,1.0,1,1.0,1,1.0,1
2942,max_ml,20,40,2,3,0.05,0.95,0.8829489086384875,6,1.0,1,1.0,1,1.0,1
2943,max_ml,20,40,2,3,0.05,0.95,0.8165584457269328,22,1.0,1,1.0,1,1.0,1
2944,max_ml,20,40,2,3,0.05,0.95,0.9373142864078772,9,1.0,1,1.0,1,1.0,1
2945,max_ml,20,40,2,3,0.05,0.95,0.9059011408768064,9,1.0,1,1.0,1,1.0,1
2946,max_ml,20,40,2,3,0.05,0.95,0.8958686864590232,27,1.0,1,1.0,1,1.0,1
2947,max_ml,20,40,2,3,0.05,0.95,0.9165508179748102,11,1.0,1,1.0,1,1.0,1
2948,max_ml,20,40,2,3,0.05,0.95,0.9467743645383958,42,0.0,0,0.0,0,1.0,1
2949,max_ml,20,40,2,3,0.05,0.95,0.9289257863668022,20,1.0,1,1.0,1,1.0,1
2950,max_ml,20,40,2,3,0.05,0.95,0.8353899797964361,31,0.0,0,1.0,1,1.0,1
2951,max_ml,20,40,2,3,0.05,0.95,0.9472383547416686,37,0.0,0,1.0,1,1.0,1
2952,max_ml,20,40,2,3,0.05,0.95,0.7334584995486965,6,1.0,1,1.0,1,1.0,1
2953,max_ml,20,40,2,3,0.05,0.95,0.9459390997958336,13,1.0,1,1.0,1,1.0,1
2954,max_ml,20,40,2,3,0.05,0.95,0.895342791770405,29,0.0,0,1.0,1,1.0,1
2955,max_ml,20,40,2,3,0.05,0.95,0.8757330073252536,12,1.0,1,1.0,1,1.0,1
2956,max_ml,20,40,2,3,0.05,0.95,0.9359169284282924,19,1.0,1,1.0,1,1.0,1
2957,max_ml,20,40,2,3,0.05,0.95,0.9463398358965004,22,0.0,1,0.0,1,0.0,1
2958,max_ml,20,40,2,3,0.05,0.95,0.9164936984912906,22,1.0,1,1.0,1,1.0,1
2959,max_ml,20,40,2,3,0.05,0.95,0.939326284730787,8,1.0,1,1.0,1,1.0,1
2960,max_ml,20,40,2,3,0.05,0.95,0.924261063358101,18,1.0,1,1.0,1,1.0,1
2961,max_ml,20,40,2,3,0.05,0.95,0.9146143482699336,15,1.0,1,1.0,1,1.0,1
2962,max_ml,20,40,2,3,0.05,0.95,0.938954186098406,15,1.0,1,1.0,1,1.0,1
2963,max_ml,20,40,2,3,0.05,0.95,0.8656606715199309,14,1.0,1,1.0,1,1.0,1
2964,max_ml,20,40,2,3,0.05,0.95,0.8489603291990894,8,1.0,1,1.0,1,1.0,1
2965,max_ml,20,40,2,3,0.05,0.95,0.8977565876460369,22,1.0,1,1.0,1,1.0,1
2966,max_ml,20,40,2,3,0.05,0.95,0.9316604759133188,12,1.0,1,1.0,1,1.0,1
2967,max_ml,20,40,2,3,0.05,0.95,0.8768602293731587,6,1.0,1,1.0,1,1.0,1
2968,max_ml,20,40,2,3,0.05,0.95,0.9426141152717228,9,1.0,1,1.0,1,1.0,1
2969,max_ml,20,40,2,3,0.05,0.95,0.8694656927204196,12,1.0,1,1.0,1,1.0,1
2970,max_ml,20,40,2,3,0.05,0.95,0.9439812998753836,23,0.0,0,0.0,0,1.0,1
2971,max_ml,20,40,2,3,0.05,0.95,0.8154314882153305,6,1.0,1,1.0,1,1.0,1
2972,max_ml,20,40,2,3,0.05,0.95,0.8648921138514821,10,1.0,1,1.0,1,1.0,1
2973,max_ml,20,40,2,3,0.05,0.95,0.9312384997487893,28,1.0,1,1.0,1,1.0,1
2974,max_ml,20,40,2,3,0.05,0.95,0.9304753681754272,17,1.0,1,1.0,1,1.0,1
2975,max_ml,20,40,2,3,0.05,0.95,0.8836534658770367,6,1.0,1,1.0,1,1.0,1
2976,max_ml,20,40,2,3,0.05,0.95,0.9295685302354176,14,1.0,1,1.0,1,1.0,1
2977,max_ml,20,40,2,3,0.05,0.95,0.9198398678226404,35,1.0,1,1.0,1,1.0,1
2978,max_ml,20,40,2,3,0.05,0.95,0.9100325604296308,27,1.0,1,1.0,1,1.0,1
2979,max_ml,20,40,2,3,0.05,0.95,0.9462274201863428,19,1.0,1,1.0,1,1.0,1
2980,max_ml,20,40,2,3,0.05,0.95,0.9209030483444166,31,0.0,0,1.0,1,1.0,1
2981,max_ml,20,40,2,3,0.05,0.95,0.920973330814968,12,1.0,1,1.0,1,1.0,1
2982,max_ml,20,40,2,3,0.05,0.95,0.9297387912429872,14,1.0,1,1.0,1,1.0,1
2983,max_ml,20,40,2,3,0.05,0.95,0.9491917803945312,13,1.0,1,1.0,1,1.0,1
2984,max_ml,20,40,2,3,0.05,0.95,0.903014101202244,24,1.0,1,1.0,1,1.0,1
2985,max_ml,20,40,2,3,0.05,0.95,0.947809460828362,7,1.0,1,1.0,1,1.0,1
2986,max_ml,20,40,2,3,0.05,0.95,0.946440709823896,20,1.0,1,1.0,1,1.0,1
2987,max_ml,20,40,2,3,0.05,0.95,0.8982686014072455,19,1.0,1,1.0,1,1.0,1
2988,max_ml,20,40,2,3,0.05,0.95,0.9484188282818856,10,1.0,1,1.0,1,1.0,1
2989,max_ml,20,40,2,3,0.05,0.95,0.9295469266257416,6,1.0,1,1.0,1,1.0,1
2990,max_ml,20,40,2,3,0.05,0.95,0.9280304955339232,15,1.0,1,1.0,1,1.0,1
2991,max_ml,20,40,2,3,0.05,0.95,0.9194926823098865,6,1.0,1,1.0,1,1.0,1
2992,max_ml,20,40,2,3,0.05,0.95,0.8489929000066049,16,1.0,1,1.0,1,1.0,1
2993,max_ml,20,40,2,3,0.05,0.95,0.9442432784719874,36,1.0,1,1.0,1,1.0,1
2994,max_ml,20,40,2,3,0.05,0.95,0.8709661970645907,11,1.0,1,1.0,1,1.0,1
2995,max_ml,20,40,2,3,0.05,0.95,0.9401556451160262,37,1.0,1,1.0,1,1.0,1
2996,max_ml,20,40,2,3,0.05,0.95,0.9392133955247752,34,1.0,1,1.0,1,1.0,1
2997,max_ml,20,40,2,3,0.05,0.95,0.9217210332024508,13,1.0,1,1.0,1,1.0,1
2998,max_ml,20,40,2,3,0.05,0.95,0.865276331743437,28,1.0,1,1.0,1,1.0,1
2999,max_ml,20,40,2,3,0.05,0.95,0.9487467068927078,48,1.0,1,1.0,1,1.0,1
3000,max_ml,20,40,2,3,0.05,0.95,0.9004697186192142,11,1.0,1,1.0,1,1.0,1
3001,max_ml,20,40,2,3,0.05,0.95,0.9290102188994483,10,1.0,1,1.0,1,1.0,1
3002,max_ml,20,40,2,3,0.05,0.95,0.9080270820323796,16,1.0,1,1.0,1,1.0,1
3003,max_ml,20,40,2,3,0.05,0.95,0.9224819732097752,26,1.0,1,1.0,1,1.0,1
3004,max_ml,20,40,2,3,0.05,0.95,0.8682117232068217,9,1.0,1,1.0,1,1.0,1
3005,max_ml,20,40,2,3,0.05,0.95,0.9464998175160384,25,1.0,1,1.0,1,1.0,1
3006,max_ml,20,40,2,3,0.05,0.95,0.9097469006499692,24,1.0,1,1.0,1,1.0,1
3007,max_ml,20,40,2,3,0.05,0.95,0.9168242081022436,10,1.0,1,1.0,1,1.0,1
3008,max_ml,20,40,2,3,0.05,0.95,0.9358829524119984,23,1.0,1,1.0,1,1.0,1
3009,max_ml,20,40,2,3,0.05,0.95,0.9466689382052677,9,1.0,1,1.0,1,1.0,1
3010,max_ml,20,40,2,3,0.05,0.95,0.9195102833680396,20,1.0,1,1.0,1,1.0,1
3011,max_ml,20,40,2,3,0.05,0.95,0.9476988092792435,34,0.0,0,0.0,0,1.0,1
3012,max_ml,20,40,2,3,0.05,0.95,0.9309546380684228,8,1.0,1,1.0,1,1.0,1
3013,max_ml,20,40,2,3,0.05,0.95,0.8796600017348664,33,0.0,1,0.0,1,0.0,1
3014,max_ml,20,40,2,3,0.05,0.95,0.9484035608139272,19,1.0,1,1.0,1,1.0,1
3015,max_ml,20,40,2,3,0.05,0.95,0.9429295280994688,16,1.0,1,1.0,1,1.0,1
3016,max_ml,20,40,2,3,0.05,0.95,0.8396860643482033,8,1.0,1,1.0,1,1.0,1
3017,max_ml,20,40,2,3,0.05,0.95,0.929377962268846,44,0.0,1,0.0,1,0.0,1
3018,max_ml,20,40,2,3,0.05,0.95,0.8072955733904618,5,1.0,1,1.0,1,1.0,1
3019,max_ml,20,40,2,3,0.05,0.95,0.900024364279493,23,1.0,1,1.0,1,1.0,1
3020,max_ml,20,40,2,3,0.05,0.95,0.9423422122490732,5,1.0,1,1.0,1,1.0,1
3021,max_ml,20,40,2,3,0.05,0.95,0.8581594731523049,8,1.0,1,1.0,1,1.0,1
3022,max_ml,20,40,2,3,0.05,0.95,0.8887727792116905,11,1.0,1,1.0,1,1.0,1
3023,max_ml,20,40,2,3,0.05,0.95,0.9300718056461356,12,1.0,1,1.0,1,1.0,1
3024,max_ml,20,40,2,3,0.05,0.95,0.9444998181008564,33,0.0,0,1.0,1,1.0,1
3025,max_ml,20,40,2,3,0.05,0.95,0.9412907881103804,15,1.0,1,1.0,1,1.0,1
3026,max_ml,20,40,2,3,0.05,0.95,0.8571392481422317,5,1.0,1,1.0,1,1.0,1
3027,max_ml,20,40,2,3,0.05,0.95,0.9397958369764752,14,1.0,1,1.0,1,1.0,1
3028,max_ml,20,40,2,3,0.05,0.95,0.9279401905447076,24,0.0,0,1.0,1,1.0,1
3029,max_ml,20,40,2,3,0.05,0.95,0.9481062709714688,16,1.0,1,1.0,1,1.0,1
3030,max_ml,20,40,2,3,0.05,0.95,0.9139886020614236,15,1.0,1,1.0,1,1.0,1
3031,max_ml,20,40,2,3,0.05,0.95,0.9337250488534524,16,1.0,1,1.0,1,1.0,1
3032,max_ml,20,40,2,3,0.05,0.95,0.9455408166284032,11,1.0,1,1.0,1,1.0,1
3033,max_ml,20,40,2,3,0.05,0.95,0.862930609081542,9,1.0,1,1.0,1,1.0,1
3034,max_ml,20,40,2,3,0.05,0.95,0.8983269179978327,12,1.0,1,1.0,1,1.0,1
3035,max_ml,20,40,2,3,0.05,0.95,0.8548026439689764,7,1.0,1,1.0,1,1.0,1
3036,max_ml,20,40,2,3,0.05,0.95,0.8875426705482277,17,1.0,1,1.0,1,1.0,1
3037,max_ml,20,40,2,3,0.05,0.95,0.9449191193501352,18,1.0,1,1.0,1,1.0,1
3038,max_ml,20,40,2,3,0.05,0.95,0.9463969700353722,71,0.0,1,0.0,1,0.0,1
3039,max_ml,20,40,2,3,0.05,0.95,0.934927349681601,10,1.0,1,1.0,1,1.0,1
3040,max_ml,20,40,2,3,0.05,0.95,0.9438291181995444,41,0.0,1,0.0,1,0.0,1
3041,max_ml,20,40,2,3,0.05,0.95,0.942571208993248,19,1.0,1,1.0,1,1.0,1
3042,max_ml,20,40,2,3,0.05,0.95,0.910458598378526,11,1.0,1,1.0,1,1.0,1
3043,max_ml,20,40,2,3,0.05,0.95,0.835910512602488,9,1.0,1,1.0,1,1.0,1
3044,max_ml,20,40,2,3,0.05,0.95,0.858239955240365,11,1.0,1,1.0,1,1.0,1
3045,max_ml,20,40,2,3,0.05,0.95,0.8460756298004769,5,1.0,1,1.0,1,1.0,1
3046,max_ml,20,40,2,3,0.05,0.95,0.8790459946602953,7,1.0,1,1.0,1,1.0,1
3047,max_ml,20,40,2,3,0.05,0.95,0.9381911579403436,32,0.0,0,1.0,1,1.0,1
3048,max_ml,20,40,2,3,0.05,0.95,0.9463795625562283,22,1.0,1,1.0,1,1.0,1
3049,max_ml,20,40,2,3,0.05,0.95,0.9143858305166738,20,1.0,1,1.0,1,1.0,1
3050,max_ml,20,40,2,3,0.05,0.95,0.9361569126931474,18,1.0,1,1.0,1,1.0,1
3051,max_ml,20,40,2,3,0.05,0.95,0.939967919163148,16,1.0,1,1.0,1,1.0,1
3052,max_ml,20,40,2,3,0.05,0.95,0.9380527771615836,12,1.0,1,1.0,1,1.0,1
3053,max_ml,20,40,2,3,0.05,0.95,0.9219422813481049,17,1.0,1,1.0,1,1.0,1
3054,max_ml,20,40,2,3,0.05,0.95,0.8290092222855157,6,1.0,1,1.0,1,1.0,1
3055,max_ml,20,40,2,3,0.05,0.95,0.9213589355073056,15,1.0,1,1.0,1,1.0,1
3056,max_ml,20,40,2,3,0.05,0.95,0.9213819683808294,15,1.0,1,1.0,1,1.0,1
3057,max_ml,20,40,2,3,0.05,0.95,0.938424317100624,7,1.0,1,1.0,1,1.0,1
3058,max_ml,20,40,2,3,0.05,0.95,0.9455788765848342,8,1.0,1,1.0,1,1.0,1
3059,max_ml,20,40,2,3,0.05,0.95,0.930801421019369,9,1.0,1,1.0,1,1.0,1
3060,max_ml,20,40,2,3,0.05,0.95,0.9152109687786094,7,1.0,1,1.0,1,1.0,1
3061,max_ml,20,40,2,3,0.05,0.95,0.8411848718781132,6,1.0,1,1.0,1,1.0,1
3062,max_ml,20,40,2,3,0.05,0.95,0.8995218877762461,10,1.0,1,1.0,1,1.0,1
3063,max_ml,20,40,2,3,0.05,0.95,0.8703074298732377,6,1.0,1,1.0,1,1.0,1
3064,max_ml,20,40,2,3,0.05,0.95,0.9072933526669557,13,1.0,1,1.0,1,1.0,1
3065,max_ml,20,40,2,3,0.05,0.95,0.929148581861299,6,1.0,1,1.0,1,1.0,1
3066,max_ml,20,40,2,3,0.05,0.95,0.9401247142500307,8,1.0,1,1.0,1,1.0,1
3067,max_ml,20,40,2,3,0.05,0.95,0.9315096739682914,41,1.0,1,1.0,1,1.0,1
3068,max_ml,20,40,2,3,0.05,0.95,0.9471134447291324,15,1.0,1,1.0,1,1.0,1
3069,max_ml,20,40,2,3,0.05,0.95,0.8990775401225518,13,1.0,1,1.0,1,1.0,1
3070,max_ml,20,40,2,3,0.05,0.95,0.8306115527944593,5,1.0,1,1.0,1,1.0,1
3071,max_ml,20,40,2,3,0.05,0.95,0.9405153818929948,20,1.0,1,1.0,1,1.0,1
3072,max_ml,20,40,2,3,0.05,0.95,0.933271996453597,7,1.0,1,1.0,1,1.0,1
3073,max_ml,20,40,2,3,0.05,0.95,0.7985990212248832,3,1.0,1,1.0,1,1.0,1
3074,max_ml,20,40,2,3,0.05,0.95,0.9136387220260545,25,1.0,1,1.0,1,1.0,1
3075,max_ml,20,40,2,3,0.05,0.95,0.8782264024384214,12,1.0,1,1.0,1,1.0,1
3076,max_ml,20,40,2,3,0.05,0.95,0.948883035612094,12,1.0,1,1.0,1,1.0,1
3077,max_ml,20,40,2,3,0.05,0.95,0.9466860331076627,5,1.0,1,1.0,1,1.0,1
3078,max_ml,20,40,2,3,0.05,0.95,0.8876262341810146,10,1.0,1,1.0,1,1.0,1
3079,max_ml,20,40,2,3,0.05,0.95,0.9393065063582082,23,1.0,1,1.0,1,1.0,1
3080,max_ml,20,40,2,3,0.05,0.95,0.9433332205978602,11,1.0,1,1.0,1,1.0,1
3081,max_ml,20,40,2,3,0.05,0.95,0.948669630614362,34,0.0,0,1.0,1,0.0,0
3082,max_ml,20,40,2,3,0.05,0.95,0.9079442812844484,17,1.0,1,1.0,1,1.0,1
3083,max_ml,20,40,2,3,0.05,0.95,0.9393311585887424,8,1.0,1,1.0,1,1.0,1
3084,max_ml,20,40,2,3,0.05,0.95,0.9179817434467472,19,0.0,1,0.0,1,0.0,1
3085,max_ml,20,40,2,3,0.05,0.95,0.9493048356349576,42,0.0,1,0.0,1,0.0,1
3086,max_ml,20,40,2,3,0.05,0.95,0.8619518754329132,10,1.0,1,1.0,1,1.0,1
3087,max_ml,20,40,2,3,0.05,0.95,0.9115234389149248,7,1.0,1,1.0,1,1.0,1
3088,max_ml,20,40,2,3,0.05,0.95,0.9346854603681872,19,1.0,1,1.0,1,1.0,1
3089,max_ml,20,40,2,3,0.05,0.95,0.9444107067167006,15,1.0,1,1.0,1,1.0,1
3090,max_ml,20,40,2,3,0.05,0.95,0.8813618550019597,5,1.0,1,1.0,1,1.0,1
3091,max_ml,20,40,2,3,0.05,0.95,0.894125185945939,3,1.0,1,1.0,1,1.0,1
3092,max_ml,20,40,2,3,0.05,0.95,0.9051265075387768,12,1.0,1,1.0,1,1.0,1
3093,max_ml,20,40,2,3,0.05,0.95,0.9266484605042627,30,0.0,0,0.0,0,1.0,1
3094,max_ml,20,40,2,3,0.05,0.95,0.9045089486814916,26,0.0,0,1.0,1,1.0,1
3095,max_ml,20,40,2,3,0.05,0.95,0.9484408595607212,23,1.0,1,1.0,1,1.0,1
3096,max_ml,20,40,2,3,0.05,0.95,0.946768178965961,15,1.0,1,1.0,1,1.0,1
3097,max_ml,20,40,2,3,0.05,0.95,0.903646395648865,21,1.0,1,1.0,1,1.0,1
3098,max_ml,20,40,2,3,0.05,0.95,0.9448783850157562,13,1.0,1,1.0,1,1.0,1
3099,max_ml,20,40,2,3,0.05,0.95,0.9313653770860736,19,1.0,1,1.0,1,1.0,1
3100,max_ml,20,40,2,3,0.05,0.95,0.936940394690824,13,1.0,1,1.0,1,1.0,1
3101,max_ml,20,40,2,3,0.05,0.95,0.8663455194433902,26,1.0,1,1.0,1,1.0,1
3102,max_ml,20,40,2,3,0.05,0.95,0.9193326741060996,24,1.0,1,1.0,1,1.0,1
3103,max_ml,20,40,2,3,0.05,0.95,0.8730920804461362,8,1.0,1,1.0,1,1.0,1
3104,max_ml,20,40,2,3,0.05,0.95,0.909522270004557,6,1.0,1,1.0,1,1.0,1
3105,max_ml,20,40,2,3,0.05,0.95,0.938721674263766,14,1.0,1,1.0,1,1.0,1
3106,max_ml,20,40,2,3,0.05,0.95,0.8815061341407497,23,1.0,1,1.0,1,1.0,1
3107,max_ml,20,40,2,3,0.05,0.95,0.91075816331995,32,0.0,1,0.0,1,0.0,1
3108,max_ml,20,40,2,3,0.05,0.95,0.942510367145864,27,1.0,1,1.0,1,1.0,1
3109,max_ml,20,40,2,3,0.05,0.95,0.8550742937577994,15,1.0,1,1.0,1,1.0,1
3110,max_ml,20,40,2,3,0.05,0.95,0.933328750210904,21,1.0,1,0.0,0,1.0,1
3111,max_ml,20,40,2,3,0.05,0.95,0.9404728370084582,19,1.0,1,1.0,1,1.0,1
3112,max_ml,20,40,2,3,0.05,0.95,0.9281828429949048,11,1.0,1,1.0,1,1.0,1
3113,max_ml,20,40,2,3,0.05,0.95,0.8897975841058615,14,1.0,1,1.0,1,1.0,1
3114,max_ml,20,40,2,3,0.05,0.95,0.9025314725959588,20,1.0,1,1.0,1,1.0,1
3115,max_ml,20,40,2,3,0.05,0.95,0.9381862593078958,6,1.0,1,1.0,1,1.0,1
3116,max_ml,20,40,2,3,0.05,0.95,0.9275766662362468,15,1.0,1,1.0,1,1.0,1
3117,max_ml,20,40,2,3,0.05,0.95,0.9424508144036176,18,1.0,1,1.0,1,1.0,1
3118,max_ml,20,40,2,3,0.05,0.95,0.8909757490666582,10,1.0,1,1.0,1,1.0,1
3119,max_ml,20,40,2,3,0.05,0.95,0.9050041053328431,21,0.0,0,0.0,0,1.0,1
3120,max_ml,20,40,2,3,0.05,0.95,0.8845746569255472,7,1.0,1,1.0,1,1.0,1
3121,max_ml,20,40,2,3,0.05,0.95,0.9095111965628544,15,1.0,1,1.0,1,1.0,1
3122,max_ml,20,40,2,3,0.05,0.95,0.8840328057158005,18,1.0,1,1.0,1,1.0,1
3123,max_ml,20,40,2,3,0.05,0.95,0.92025772357276,20,1.0,1,1.0,1,1.0,1
3124,max_ml,20,40,2,3,0.05,0.95,0.9340294962548806,10,1.0,1,1.0,1,1.0,1
3125,max_ml,20,40,2,3,0.05,0.95,0.8647950757052045,6,1.0,1,1.0,1,1.0,1
3126,max_ml,20,40,2,3,0.05,0.95,0.9043338299485588,17,1.0,1,1.0,1,1.0,1
3127,max_ml,20,40,2,3,0.05,0.95,0.935862333621877,7,1.0,1,1.0,1,1.0,1
3128,max_ml,20,40,2,3,0.05,0.95,0.9157297128824764,14,1.0,1,1.0,1,1.0,1
3129,max_ml,20,40,2,3,0.05,0.95,0.916737967922488,17,1.0,1,1.0,1,1.0,1
3130,max_ml,20,40,2,3,0.05,0.95,0.917665310320326,23,0.0,0,0.0,0,1.0,1
3131,max_ml,20,40,2,3,0.05,0.95,0.9245977987916908,38,0.0,1,0.0,1,0.0,1
3132,max_ml,20,40,2,3,0.05,0.95,0.9487225813717104,19,1.0,1,1.0,1,1.0,1
3133,max_ml,20,40,2,3,0.05,0.95,0.8887085509238899,5,1.0,1,1.0,1,1.0,1
3134,max_ml,20,40,2,3,0.05,0.95,0.936726506752106,48,0.0,1,0.0,1,0.0,1
3135,max_ml,20,40,2,3,0.05,0.95,0.9331559724874846,13,1.0,1,1.0,1,1.0,1
3136,max_ml,20,40,2,3,0.05,0.95,0.932052445537425,21,1.0,1,1.0,1,1.0,1
3137,max_ml,20,40,2,3,0.05,0.95,0.9351015762814672,10,1.0,1,1.0,1,1.0,1
3138,max_ml,20,40,2,3,0.05,0.95,0.9146411231623476,31,0.0,1,0.0,1,0.0,1
3139,max_ml,20,40,2,3,0.05,0.95,0.9466140254146204,29,0.0,0,1.0,1,1.0,1
3140,max_ml,20,40,2,3,0.05,0.95,0.9277958808455768,51,0.0,1,0.0,1,0.0,1
3141,max_ml,20,40,2,3,0.05,0.95,0.94400099950303,18,0.0,0,1.0,1,1.0,1
3142,max_ml,20,40,2,3,0.05,0.95,0.8276597490224694,12,1.0,1,1.0,1,1.0,1
3143,max_ml,20,40,2,3,0.05,0.95,0.9456546161170004,19,1.0,1,1.0,1,1.0,1
3144,max_ml,20,40,2,3,0.05,0.95,0.8879391611451962,29,0.0,0,1.0,1,1.0,1
3145,max_ml,20,40,2,3,0.05,0.95,0.9003615020061434,7,1.0,1,1.0,1,1.0,1
3146,max_ml,20,40,2,3,0.05,0.95,0.9404577829713908,12,1.0,1,1.0,1,1.0,1
3147,max_ml,20,40,2,3,0.05,0.95,0.9210977259257144,5,1.0,1,1.0,1,1.0,1
3148,max_ml,20,40,2,3,0.05,0.95,0.9412162547198676,13,1.0,1,1.0,1,1.0,1
3149,max_ml,20,40,2,3,0.05,0.95,0.9440789925196672,84,0.0,1,0.0,1,0.0,1
3150,max_ml,20,40,2,3,0.05,0.95,0.9237209028204348,32,0.0,0,1.0,1,1.0,1
3151,max_ml,20,40,2,3,0.05,0.95,0.9190690262571796,33,0.0,0,1.0,1,1.0,1
3152,max_ml,20,40,2,3,0.05,0.95,0.8146031411366437,6,1.0,1,1.0,1,1.0,1
3153,max_ml,20,40,2,3,0.05,0.95,0.9242567103838848,11,1.0,1,1.0,1,1.0,1
3154,max_ml,20,40,2,3,0.05,0.95,0.8684252541499049,9,1.0,1,1.0,1,1.0,1
3155,max_ml,20,40,2,3,0.05,0.95,0.9462553898637588,31,0.0,0,1.0,1,1.0,1
3156,max_ml,20,40,2,3,0.05,0.95,0.8563200197853716,14,1.0,1,1.0,1,1.0,1
3157,max_ml,20,40,2,3,0.05,0.95,0.891780647231258,16,1.0,1,1.0,1,1.0,1
3158,max_ml,20,40,2,3,0.05,0.95,0.8150164098045333,9,1.0,1,1.0,1,1.0,1
3159,max_ml,20,40,2,3,0.05,0.95,0.9021080707929576,16,0.0,0,1.0,1,1.0,1
3160,max_ml,20,40,2,3,0.05,0.95,0.9411433285207894,26,0.0,0,1.0,1,1.0,1
3161,max_ml,20,40,2,3,0.05,0.95,0.8461657847746449,8,1.0,1,1.0,1,1.0,1
3162,max_ml,20,40,2,3,0.05,0.95,0.9334164791322864,10,1.0,1,1.0,1,1.0,1
3163,max_ml,20,40,2,3,0.05,0.95,0.9433015682981531,36,0.0,1,0.0,1,0.0,1
3164,max_ml,20,40,2,3,0.05,0.95,0.8797887568288274,9,1.0,1,1.0,1,1.0,1
3165,max_ml,20,40,2,3,0.05,0.95,0.933704871005368,9,1.0,1,1.0,1,1.0,1
3166,max_ml,20,40,2,3,0.05,0.95,0.9390405594655378,11,1.0,1,1.0,1,1.0,1
3167,max_ml,20,40,2,3,0.05,0.95,0.9498371836960744,12,1.0,1,1.0,1,1.0,1
3168,max_ml,20,40,2,3,0.05,0.95,0.9460174878857917,24,1.0,1,1.0,1,1.0,1
3169,max_ml,20,40,2,3,0.05,0.95,0.9382040130537376,15,1.0,1,1.0,1,1.0,1
3170,max_ml,20,40,2,3,0.05,0.95,0.9456434517237156,15,1.0,1,1.0,1,1.0,1
3171,max_ml,20,40,2,3,0.05,0.95,0.9377997439971724,38,0.0,1,0.0,1,0.0,1
3172,max_ml,20,40,2,3,0.05,0.95,0.8181946648977441,6,1.0,1,1.0,1,1.0,1
3173,max_ml,20,40,2,3,0.05,0.95,0.9365457688898202,10,1.0,1,1.0,1,1.0,1
3174,max_ml,20,40,2,3,0.05,0.95,0.9039776853044044,9,1.0,1,1.0,1,1.0,1
3175,max_ml,20,40,2,3,0.05,0.95,0.9406830567974356,46,0.0,0,1.0,1,1.0,1
3176,max_ml,20,40,2,3,0.05,0.95,0.9117821627023182,6,1.0,1,1.0,1,1.0,1
3177,max_ml,20,40,2,3,0.05,0.95,0.8944807355331349,17,1.0,1,1.0,1,1.0,1
3178,max_ml,20,40,2,3,0.05,0.95,0.928055189460776,13,1.0,1,1.0,1,1.0,1
3179,max_ml,20,40,2,3,0.05,0.95,0.8966790278445859,8,1.0,1,1.0,1,1.0,1
3180,max_ml,20,40,2,3,0.05,0.95,0.909315693132195,10,1.0,1,1.0,1,1.0,1
3181,max_ml,20,40,2,3,0.05,0.95,0.9061931141365732,12,1.0,1,1.0,1,1.0,1
3182,max_ml,20,40,2,3,0.05,0.95,0.8715184529204915,9,1.0,1,1.0,1,1.0,1
3183,max_ml,20,40,2,3,0.05,0.95,0.9449768049002174,18,1.0,1,1.0,1,1.0,1
3184,max_ml,20,40,2,3,0.05,0.95,0.9401624636103982,16,1.0,1,1.0,1,1.0,1
3185,max_ml,20,40,2,3,0.05,0.95,0.873425327795855,9,1.0,1,1.0,1,1.0,1
3186,max_ml,20,40,2,3,0.05,0.95,0.8462223883843433,7,1.0,1,1.0,1,1.0,1
3187,max_ml,20,40,2,3,0.05,0.95,0.931432144311591,13,1.0,1,1.0,1,1.0,1
3188,max_ml,20,40,2,3,0.05,0.95,0.9274304638761334,60,0.0,1,0.0,1,0.0,1
3189,max_ml,20,40,2,3,0.05,0.95,0.9024575894593384,15,1.0,1,1.0,1,1.0,1
3190,max_ml,20,40,2,3,0.05,0.95,0.90330784686431,7,1.0,1,1.0,1,1.0,1
3191,max_ml,20,40,2,3,0.05,0.95,0.9079779650332236,8,1.0,1,1.0,1,1.0,1
3192,max_ml,20,40,2,3,0.05,0.95,0.9363633867990734,26,1.0,1,1.0,1,1.0,1
3193,max_ml,20,40,2,3,0.05,0.95,0.8953761957243387,9,1.0,1,1.0,1,1.0,1
3194,max_ml,20,40,2,3,0.05,0.95,0.9369749941987784,7,1.0,1,1.0,1,1.0,1
3195,max_ml,20,40,2,3,0.05,0.95,0.8702226736712217,11,1.0,1,1.0,1,1.0,1
3196,max_ml,20,40,2,3,0.05,0.95,0.9345656855953804,38,0.0,1,0.0,1,0.0,1
3197,max_ml,20,40,2,3,0.05,0.95,0.9049774723429944,7,1.0,1,1.0,1,1.0,1
3198,max_ml,20,40,2,3,0.05,0.95,0.9151179648711952,25,0.0,0,1.0,1,1.0,1
3199,max_ml,20,40,2,3,0.05,0.95,0.8987509235769877,30,0.0,0,1.0,1,1.0,1
3200,max_ml,20,40,2,3,0.05,0.95,0.9412067117326454,51,0.0,1,0.0,1,0.0,1
3201,max_ml,20,40,2,3,0.05,0.95,0.887772243663406,24,1.0,1,1.0,1,1.0,1
3202,max_ml,20,40,2,3,0.05,0.95,0.9391033199234768,13,1.0,1,1.0,1,1.0,1
3203,max_ml,20,40,2,3,0.05,0.95,0.9047688833950008,25,1.0,1,1.0,1,1.0,1
3204,max_ml,20,40,2,3,0.05,0.95,0.8800300422292244,5,1.0,1,1.0,1,1.0,1
3205,max_ml,20,40,2,3,0.05,0.95,0.8951572018009138,17,1.0,1,1.0,1,1.0,1
3206,max_ml,20,40,2,3,0.05,0.95,0.9230334411513156,23,1.0,1,1.0,1,1.0,1
3207,max_ml,20,40,2,3,0.05,0.95,0.949708965854766,36,0.0,1,0.0,1,0.0,1
3208,max_ml,20,40,2,3,0.05,0.95,0.8858579896720331,11,1.0,1,1.0,1,1.0,1
3209,max_ml,20,40,2,3,0.05,0.95,0.8107538085633045,6,1.0,1,1.0,1,1.0,1
3210,max_ml,20,40,2,3,0.05,0.95,0.9013362073752776,26,1.0,1,1.0,1,1.0,1
3211,max_ml,20,40,2,3,0.05,0.95,0.8899556555922369,7,1.0,1,1.0,1,1.0,1
3212,max_ml,20,40,2,3,0.05,0.95,0.9293270334586016,29,1.0,1,1.0,1,1.0,1
3213,max_ml,20,40,2,3,0.05,0.95,0.8137234216058966,6,1.0,1,1.0,1,1.0,1
3214,max_ml,20,40,2,3,0.05,0.95,0.9306347020036608,21,0.0,1,0.0,1,0.0,1
3215,max_ml,20,40,2,3,0.05,0.95,0.9364960183035252,36,0.0,0,1.0,1,1.0,1
3216,max_ml,20,40,2,3,0.05,0.95,0.9052190395953832,9,1.0,1,1.0,1,1.0,1
3217,max_ml,20,40,2,3,0.05,0.95,0.949063385383454,21,0.0,1,0.0,1,0.0,1
3218,max_ml,20,40,2,3,0.05,0.95,0.9100639782634254,23,0.0,0,1.0,1,1.0,1
3219,max_ml,20,40,2,3,0.05,0.95,0.9177074571498556,7,1.0,1,1.0,1,1.0,1
3220,max_ml,20,40,2,3,0.05,0.95,0.9401762997258936,31,0.0,0,1.0,1,1.0,1
3221,max_ml,20,40,2,3,0.05,0.95,0.8641216257121421,13,1.0,1,1.0,1,1.0,1
3222,max_ml,20,40,2,3,0.05,0.95,0.9324650418120978,13,1.0,1,1.0,1,1.0,1
3223,max_ml,20,40,2,3,0.05,0.95,0.875645041947334,15,1.0,1,1.0,1,1.0,1
3224,max_ml,20,40,2,3,0.05,0.95,0.8942524965385056,14,1.0,1,1.0,1,1.0,1
3225,max_ml,20,40,2,3,0.05,0.95,0.9272446151003304,38,0.0,0,1.0,1,1.0,1
3226,max_ml,20,40,2,3,0.05,0.95,0.9187971792015672,13,1.0,1,1.0,1,1.0,1
3227,max_ml,20,40,2,3,0.05,0.95,0.8634072168029031,6,1.0,1,1.0,1,1.0,1
3228,max_ml,20,40,2,3,0.05,0.95,0.9409710478431969,52,0.0,1,0.0,1,0.0,1
3229,max_ml,20,40,2,3,0.05,0.95,0.8685516688493767,8,1.0,1,1.0,1,1.0,1
3230,max_ml,20,40,2,3,0.05,0.95,0.8945387943325889,11,1.0,1,1.0,1,1.0,1
3231,max_ml,20,40,2,3,0.05,0.95,0.9434196682760766,16,1.0,1,1.0,1,1.0,1
3232,max_ml,20,40,2,3,0.05,0.95,0.9395981467550092,25,0.0,0,1.0,1,1.0,1
3233,max_ml,20,40,2,3,0.05,0.95,0.8445357755293592,10,1.0,1,1.0,1,1.0,1
3234,max_ml,20,40,2,3,0.05,0.95,0.938535674618285,58,0.0,1,0.0,1,0.0,1
3235,max_ml,20,40,2,3,0.05,0.95,0.9024532993426364,24,1.0,1,1.0,1,1.0,1
3236,max_ml,20,40,2,3,0.05,0.95,0.8736542896893332,33,1.0,1,1.0,1,1.0,1
3237,max_ml,20,40,2,3,0.05,0.95,0.9152331922191712,8,1.0,1,1.0,1,1.0,1
3238,max_ml,20,40,2,3,0.05,0.95,0.9246591457190924,38,0.0,1,0.0,1,0.0,1
3239,max_ml,20,40,2,3,0.05,0.95,0.8421247607138441,35,1.0,1,1.0,1,1.0,1
3240,max_ml,20,40,2,3,0.05,0.95,0.8572993634681525,8,1.0,1,1.0,1,1.0,1
3241,max_ml,20,40,2,3,0.05,0.95,0.9378559492170152,27,1.0,1,1.0,1,1.0,1
3242,max_ml,20,40,2,3,0.05,0.95,0.8804945690620968,10,1.0,1,1.0,1,1.0,1
3243,max_ml,20,40,2,3,0.05,0.95,0.8336537819019713,9,1.0,1,1.0,1,1.0,1
3244,max_ml,20,40,2,3,0.05,0.95,0.9432118456676376,56,0.0,0,1.0,1,1.0,1
3245,max_ml,20,40,2,3,0.05,0.95,0.9213930106671472,32,0.0,0,1.0,1,1.0,1
3246,max_ml,20,40,2,3,0.05,0.95,0.906282244933403,12,1.0,1,1.0,1,1.0,1
3247,max_ml,20,40,2,3,0.05,0.95,0.8798383542116339,10,1.0,1,1.0,1,1.0,1
3248,max_ml,20,40,2,3,0.05,0.95,0.9071747412269484,28,1.0,1,1.0,1,1.0,1
3249,max_ml,20,40,2,3,0.05,0.95,0.8458905358496258,11,1.0,1,1.0,1,1.0,1
3250,max_ml,20,40,2,3,0.05,0.95,0.9227768191643728,14,1.0,1,1.0,1,1.0,1
3251,max_ml,20,40,2,3,0.05,0.95,0.859382369731278,6,1.0,1,1.0,1,1.0,1
3252,max_ml,20,40,2,3,0.05,0.95,0.8953385876904618,8,1.0,1,1.0,1,1.0,1
3253,max_ml,20,40,2,3,0.05,0.95,0.9251511683559848,12,1.0,1,1.0,1,1.0,1
3254,max_ml,20,40,2,3,0.05,0.95,0.9497056838730488,20,1.0,1,1.0,1,1.0,1
3255,max_ml,20,40,2,3,0.05,0.95,0.9474830363003204,17,1.0,1,1.0,1,1.0,1
3256,max_ml,20,40,2,3,0.05,0.95,0.9448351992776812,11,1.0,1,1.0,1,1.0,1
3257,max_ml,20,40,2,3,0.05,0.95,0.9360413427434005,29,1.0,1,1.0,1,0.0,0
3258,max_ml,20,40,2,3,0.05,0.95,0.9365062391413828,19,1.0,1,1.0,1,1.0,1
3259,max_ml,20,40,2,3,0.05,0.95,0.8970476521828314,11,1.0,1,1.0,1,1.0,1
3260,max_ml,20,40,2,3,0.05,0.95,0.8725684991010166,14,1.0,1,1.0,1,1.0,1
3261,max_ml,20,40,2,3,0.05,0.95,0.8027496154043203,5,1.0,1,1.0,1,1.0,1
3262,max_ml,20,40,2,3,0.05,0.95,0.9446267218713078,12,1.0,1,1.0,1,1.0,1
3263,max_ml,20,40,2,3,0.05,0.95,0.9211069591348576,10,1.0,1,1.0,1,1.0,1
3264,max_ml,20,40,2,3,0.05,0.95,0.930853987714196,11,1.0,1,1.0,1,1.0,1
3265,max_ml,20,40,2,3,0.05,0.95,0.8702044912829958,8,1.0,1,1.0,1,1.0,1
3266,max_ml,20,40,2,3,0.05,0.95,0.8994359904008408,11,1.0,1,1.0,1,1.0,1
3267,max_ml,20,40,2,3,0.05,0.95,0.860476848305531,19,0.0,0,1.0,1,1.0,1
3268,max_ml,20,40,2,3,0.05,0.95,0.8713375819028363,15,1.0,1,1.0,1,1.0,1
3269,max_ml,20,40,2,3,0.05,0.95,0.810850929768439,13,1.0,1,1.0,1,1.0,1
3270,max_ml,20,40,2,3,0.05,0.95,0.804131277877559,7,1.0,1,1.0,1,1.0,1
3271,max_ml,20,40,2,3,0.05,0.95,0.9380926835546864,25,1.0,1,1.0,1,1.0,1
3272,max_ml,20,40,2,3,0.05,0.95,0.9473189889468312,10,1.0,1,1.0,1,1.0,1
3273,max_ml,20,40,2,3,0.05,0.95,0.92127785921837,32,0.0,0,0.0,0,1.0,1
3274,max_ml,20,40,2,3,0.05,0.95,0.9321503562568884,21,1.0,1,1.0,1,1.0,1
3275,max_ml,20,40,2,3,0.05,0.95,0.9327922536949326,7,1.0,1,1.0,1,1.0,1
3276,max_ml,20,40,2,3,0.05,0.95,0.9092321918950202,35,0.0,0,0.0,0,1.0,1
3277,max_ml,20,40,2,3,0.05,0.95,0.9024998292824916,9,1.0,1,1.0,1,1.0,1
3278,max_ml,20,40,2,3,0.05,0.95,0.9367517342956476,20,1.0,1,1.0,1,1.0,1
3279,max_ml,20,40,2,3,0.05,0.95,0.8922660447920032,9,1.0,1,1.0,1,1.0,1
3280,max_ml,20,40,2,3,0.05,0.95,0.8460560426542443,7,1.0,1,1.0,1,1.0,1
3281,max_ml,20,40,2,3,0.05,0.95,0.8964854748052475,7,1.0,1,1.0,1,1.0,1
3282,max_ml,20,40,2,3,0.05,0.95,0.9046386055920768,22,0.0,1,0.0,1,0.0,1
3283,max_ml,20,40,2,3,0.05,0.95,0.8971956261653008,22,1.0,1,1.0,1,1.0,1
3284,max_ml,20,40,2,3,0.05,0.95,0.9308370253451616,14,1.0,1,1.0,1,1.0,1
3285,max_ml,20,40,2,3,0.05,0.95,0.855941290357213,20,1.0,1,1.0,1,1.0,1
3286,max_ml,20,40,2,3,0.05,0.95,0.877355961740573,13,1.0,1,1.0,1,1.0,1
3287,max_ml,20,40,2,3,0.05,0.95,0.9463724624070036,30,1.0,1,1.0,1,1.0,1
3288,max_ml,20,40,2,3,0.05,0.95,0.919829503899102,14,1.0,1,1.0,1,1.0,1
3289,max_ml,20,40,2,3,0.05,0.95,0.946899636014297,18,1.0,1,1.0,1,1.0,1
3290,max_ml,20,40,2,3,0.05,0.95,0.9189561938344396,25,0.0,0,1.0,1,1.0,1
3291,max_ml,20,40,2,3,0.05,0.95,0.939034937743108,33,1.0,1,1.0,1,1.0,1
3292,max_ml,20,40,2,3,0.05,0.95,0.9394817460638866,16,1.0,1,1.0,1,1.0,1
3293,max_ml,20,40,2,3,0.05,0.95,0.8941600608154537,6,1.0,1,1.0,1,1.0,1
3294,max_ml,20,40,2,3,0.05,0.95,0.9494576870722614,19,1.0,1,1.0,1,1.0,1
3295,max_ml,20,40,2,3,0.05,0.95,0.8751832898427592,14,1.0,1,1.0,1,1.0,1
3296,max_ml,20,40,2,3,0.05,0.95,0.9355771660193306,10,1.0,1,1.0,1,1.0,1
3297,max_ml,20,40,2,3,0.05,0.95,0.9399481543783912,28,0.0,1,0.0,1,0.0,1
3298,max_ml,20,40,2,3,0.05,0.95,0.9326074976681092,12,1.0,1,1.0,1,1.0,1
3299,max_ml,20,40,2,3,0.05,0.95,0.7602006076374859,5,1.0,1,1.0,1,1.0,1
3300,max_ml,20,40,2,3,0.05,0.95,0.8852969710033742,17,1.0,1,1.0,1,1.0,1
3301,max_ml,20,40,2,3,0.05,0.95,0.941531831043409,5,1.0,1,1.0,1,1.0,1
3302,max_ml,20,40,2,3,0.05,0.95,0.903979958384008,6,1.0,1,1.0,1,1.0,1
3303,max_ml,20,40,2,3,0.05,0.95,0.8547040513994696,15,1.0,1,1.0,1,1.0,1
3304,max_ml,20,40,2,3,0.05,0.95,0.897715972414605,13,1.0,1,1.0,1,1.0,1
3305,max_ml,20,40,2,3,0.05,0.95,0.9229430808872146,19,1.0,1,1.0,1,1.0,1
3306,max_ml,20,40,2,3,0.05,0.95,0.9433227398783526,20,1.0,1,1.0,1,1.0,1
3307,max_ml,20,40,2,3,0.05,0.95,0.9150525931541732,10,1.0,1,1.0,1,1.0,1
3308,max_ml,20,40,2,3,0.05,0.95,0.9403106937522708,14,1.0,1,1.0,1,1.0,1
3309,max_ml,20,40,2,3,0.05,0.95,0.8691627513357035,12,1.0,1,1.0,1,1.0,1
3310,max_ml,20,40,2,3,0.05,0.95,0.886986964233381,38,0.0,1,0.0,1,0.0,1
3311,max_ml,20,40,2,3,0.05,0.95,0.9489907457488884,24,1.0,1,1.0,1,1.0,1
3312,max_ml,20,40,2,3,0.05,0.95,0.9333553470986832,20,1.0,1,1.0,1,0.0,0
3313,max_ml,20,40,2,3,0.05,0.95,0.9406772885923091,14,1.0,1,1.0,1,1.0,1
3314,max_ml,20,40,2,3,0.05,0.95,0.8306520637544454,9,1.0,1,1.0,1,1.0,1
3315,max_ml,20,40,2,3,0.05,0.95,0.9314653241472944,16,1.0,1,1.0,1,1.0,1
3316,max_ml,20,40,2,3,0.05,0.95,0.8634829342969997,13,1.0,1,1.0,1,1.0,1
3317,max_ml,20,40,2,3,0.05,0.95,0.9322721051302808,11,1.0,1,1.0,1,1.0,1
3318,max_ml,20,40,2,3,0.05,0.95,0.9285340382293495,7,1.0,1,1.0,1,1.0,1
3319,max_ml,20,40,2,3,0.05,0.95,0.9012270410406532,13,1.0,1,1.0,1,1.0,1
3320,max_ml,20,40,2,3,0.05,0.95,0.9468979103334254,16,1.0,1,1.0,1,1.0,1
3321,max_ml,20,40,2,3,0.05,0.95,0.9144031518232976,12,1.0,1,1.0,1,1.0,1
3322,max_ml,20,40,2,3,0.05,0.95,0.9369785046927188,10,1.0,1,1.0,1,1.0,1
3323,max_ml,20,40,2,3,0.05,0.95,0.8948564807671902,12,1.0,1,1.0,1,1.0,1
3324,max_ml,20,40,2,3,0.05,0.95,0.939083913681288,42,0.0,1,0.0,1,0.0,1
3325,max_ml,20,40,2,3,0.05,0.95,0.9492844497274788,17,1.0,1,1.0,1,1.0,1
3326,max_ml,20,40,2,3,0.05,0.95,0.9146358123727334,24,1.0,1,1.0,1,1.0,1
3327,max_ml,20,40,2,3,0.05,0.95,0.9035690089817768,12,1.0,1,1.0,1,1.0,1
3328,max_ml,20,40,2,3,0.05,0.95,0.9183993199596108,14,1.0,1,1.0,1,1.0,1
3329,max_ml,20,40,2,3,0.05,0.95,0.9431048923720295,25,1.0,1,1.0,1,1.0,1
3330,max_ml,20,40,2,3,0.05,0.95,0.9142604253812876,15,1.0,1,1.0,1,1.0,1
3331,max_ml,20,40,2,3,0.05,0.95,0.9377501038043932,9,1.0,1,1.0,1,1.0,1
3332,max_ml,20,40,2,3,0.05,0.95,0.9309042179536826,18,1.0,1,1.0,1,1.0,1
3333,max_ml,20,40,2,3,0.05,0.95,0.9240007051072444,26,1.0,1,1.0,1,1.0,1
3334,max_ml,20,40,2,3,0.05,0.95,0.8573281531515128,7,1.0,1,1.0,1,1.0,1
3335,max_ml,20,40,2,3,0.05,0.95,0.9421427508791864,8,1.0,1,1.0,1,1.0,1
3336,max_ml,20,40,2,3,0.05,0.95,0.891217598332175,8,1.0,1,1.0,1,1.0,1
3337,max_ml,20,40,2,3,0.05,0.95,0.8904457230560457,8,1.0,1,1.0,1,1.0,1
3338,max_ml,20,40,2,3,0.05,0.95,0.9184449306840606,5,1.0,1,1.0,1,1.0,1
3339,max_ml,20,40,2,3,0.05,0.95,0.93763480638272,18,1.0,1,1.0,1,1.0,1
3340,max_ml,20,40,2,3,0.05,0.95,0.8944143152559466,23,1.0,1,1.0,1,1.0,1
3341,max_ml,20,40,2,3,0.05,0.95,0.7450404326776668,6,1.0,1,1.0,1,1.0,1
3342,max_ml,20,40,2,3,0.05,0.95,0.9495129840636763,14,1.0,1,1.0,1,1.0,1
3343,max_ml,20,40,2,3,0.05,0.95,0.9096629891621638,33,0.0,1,0.0,1,0.0,1
3344,max_ml,20,40,2,3,0.05,0.95,0.7513381557894726,3,1.0,1,1.0,1,1.0,1
3345,max_ml,20,40,2,3,0.05,0.95,0.9370052333285088,34,0.0,1,0.0,1,0.0,1
3346,max_ml,20,40,2,3,0.05,0.95,0.939974613692177,7,1.0,1,1.0,1,1.0,1
3347,max_ml,20,40,2,3,0.05,0.95,0.9371114702923814,60,0.0,1,0.0,1,0.0,1
3348,max_ml,20,40,2,3,0.05,0.95,0.929138598963424,14,1.0,1,1.0,1,1.0,1
3349,max_ml,20,40,2,3,0.05,0.95,0.9192810452993684,20,1.0,1,1.0,1,1.0,1
3350,max_ml,20,40,2,3,0.05,0.95,0.926190982184618,5,1.0,1,1.0,1,1.0,1
3351,max_ml,20,40,2,3,0.05,0.95,0.9387493515447096,29,1.0,1,1.0,1,1.0,1
3352,max_ml,20,40,2,3,0.05,0.95,0.9005120918297442,18,1.0,1,1.0,1,1.0,1
3353,max_ml,20,40,2,3,0.05,0.95,0.7568941922317998,5,1.0,1,1.0,1,1.0,1
3354,max_ml,20,40,2,3,0.05,0.95,0.8648359938820072,7,1.0,1,1.0,1,1.0,1
3355,max_ml,20,40,2,3,0.05,0.95,0.9485005105465488,12,1.0,1,1.0,1,0.0,0
3356,max_ml,20,40,2,3,0.05,0.95,0.936684603356651,26,1.0,1,1.0,1,1.0,1
3357,max_ml,20,40,2,3,0.05,0.95,0.9399433193454853,24,0.0,0,1.0,1,0.0,0
3358,max_ml,20,40,2,3,0.05,0.95,0.9491407361786508,9,1.0,1,1.0,1,1.0,1
3359,max_ml,20,40,2,3,0.05,0.95,0.8642279884209209,6,1.0,1,1.0,1,1.0,1
3360,max_ml,20,40,2,3,0.05,0.95,0.9173357475976228,7,1.0,1,1.0,1,1.0,1
3361,max_ml,20,40,2,3,0.05,0.95,0.8955140896446487,27,0.0,0,1.0,1,1.0,1
3362,max_ml,20,40,2,3,0.05,0.95,0.9402241757524716,20,1.0,1,1.0,1,1.0,1
3363,max_ml,20,40,2,3,0.05,0.95,0.9308477478541388,7,1.0,1,1.0,1,1.0,1
3364,max_ml,20,40,2,3,0.05,0.95,0.878411506947468,8,1.0,1,1.0,1,1.0,1
3365,max_ml,20,40,2,3,0.05,0.95,0.9006899548281717,31,0.0,0,1.0,1,1.0,1
3366,max_ml,20,40,2,3,0.05,0.95,0.8530179607303885,24,1.0,1,1.0,1,1.0,1
3367,max_ml,20,40,2,3,0.05,0.95,0.9067535606530822,10,1.0,1,1.0,1,1.0,1
3368,max_ml,20,40,2,3,0.05,0.95,0.9467000283725506,9,1.0,1,1.0,1,1.0,1
3369,max_ml,20,40,2,3,0.05,0.95,0.8896010702337483,9,1.0,1,1.0,1,1.0,1
3370,max_ml,20,40,2,3,0.05,0.95,0.9337323858876232,15,1.0,1,1.0,1,1.0,1
3371,max_ml,20,40,2,3,0.05,0.95,0.9465187399433688,47,0.0,1,0.0,1,0.0,1
3372,max_ml,20,40,2,3,0.05,0.95,0.9342356301560704,53,0.0,1,0.0,1,0.0,1
3373,max_ml,20,40,2,3,0.05,0.95,0.9472768896378874,49,0.0,1,0.0,1,0.0,1
3374,max_ml,20,40,2,3,0.05,0.95,0.9097316183334164,8,1.0,1,1.0,1,1.0,1
3375,max_ml,20,40,2,3,0.05,0.95,0.9136177566620006,8,1.0,1,1.0,1,1.0,1
3376,max_ml,20,40,2,3,0.05,0.95,0.928049727740406,29,1.0,1,1.0,1,0.0,0
3377,max_ml,20,40,2,3,0.05,0.95,0.9396011390509073,10,1.0,1,1.0,1,1.0,1
3378,max_ml,20,40,2,3,0.05,0.95,0.9271882458161248,11,1.0,1,1.0,1,1.0,1
3379,max_ml,20,40,2,3,0.05,0.95,0.9189988878794296,7,1.0,1,1.0,1,1.0,1
3380,max_ml,20,40,2,3,0.05,0.95,0.9078992117404224,21,1.0,1,1.0,1,1.0,1
3381,max_ml,20,40,2,3,0.05,0.95,0.9472953434045976,82,0.0,1,0.0,1,0.0,1
3382,max_ml,20,40,2,3,0.05,0.95,0.9389039561769384,16,1.0,1,1.0,1,1.0,1
3383,max_ml,20,40,2,3,0.05,0.95,0.9034585700911524,5,1.0,1,1.0,1,1.0,1
3384,max_ml,20,40,2,3,0.05,0.95,0.8880157125068965,15,1.0,1,1.0,1,1.0,1
3385,max_ml,20,40,2,3,0.05,0.95,0.8851214395393966,12,1.0,1,1.0,1,1.0,1
3386,max_ml,20,40,2,3,0.05,0.95,0.9045919507800488,13,1.0,1,1.0,1,1.0,1
3387,max_ml,20,40,2,3,0.05,0.95,0.9407781994283608,28,1.0,1,1.0,1,1.0,1
3388,max_ml,20,40,2,3,0.05,0.95,0.9133839968140808,5,1.0,1,1.0,1,1.0,1
3389,max_ml,20,40,2,3,0.05,0.95,0.9490012904567092,23,0.0,1,0.0,1,0.0,1
3390,max_ml,20,40,2,3,0.05,0.95,0.9462264135854376,21,0.0,0,1.0,1,1.0,1
3391,max_ml,20,40,2,3,0.05,0.95,0.8700398463500615,4,1.0,1,1.0,1,1.0,1
3392,max_ml,20,40,2,3,0.05,0.95,0.9217057079472972,23,1.0,1,1.0,1,1.0,1
3393,max_ml,20,40,2,3,0.05,0.95,0.899489418078888,10,1.0,1,1.0,1,1.0,1
3394,max_ml,20,40,2,3,0.05,0.95,0.8745844505237926,10,1.0,1,1.0,1,1.0,1
3395,max_ml,20,40,2,3,0.05,0.95,0.9197955665842864,19,0.0,1,0.0,1,0.0,1
3396,max_ml,20,40,2,3,0.05,0.95,0.92110980406532,19,1.0,1,1.0,1,1.0,1
3397,max_ml,20,40,2,3,0.05,0.95,0.9059185227580566,8,1.0,1,1.0,1,1.0,1
3398,max_ml,20,40,2,3,0.05,0.95,0.9137099177620558,17,0.0,1,0.0,1,0.0,1
3399,max_ml,20,40,2,3,0.05,0.95,0.861518668293889,15,1.0,1,1.0,1,1.0,1
3400,max_ml,20,40,2,3,0.05,0.95,0.9326939837060878,34,0.0,0,1.0,1,1.0,1
3401,max_ml,20,40,2,3,0.05,0.95,0.9296847844253776,19,1.0,1,1.0,1,1.0,1
3402,max_ml,20,40,2,3,0.05,0.95,0.887864881970395,7,1.0,1,1.0,1,1.0,1
3403,max_ml,20,40,2,3,0.05,0.95,0.9371753655006576,19,1.0,1,1.0,1,1.0,1
3404,max_ml,20,40,2,3,0.05,0.95,0.9310970386067414,19,1.0,1,1.0,1,1.0,1
3405,max_ml,20,40,2,3,0.05,0.95,0.9196499675730866,9,1.0,1,1.0,1,1.0,1
3406,max_ml,20,40,2,3,0.05,0.95,0.9309741532101,27,1.0,1,1.0,1,1.0,1
3407,max_ml,20,40,2,3,0.05,0.95,0.8323842487957572,8,1.0,1,1.0,1,1.0,1
3408,max_ml,20,40,2,3,0.05,0.95,0.9327176118496008,53,0.0,0,1.0,1,1.0,1
3409,max_ml,20,40,2,3,0.05,0.95,0.9171070786880516,6,1.0,1,1.0,1,1.0,1
3410,max_ml,20,40,2,3,0.05,0.95,0.9319555323735904,43,0.0,0,0.0,0,1.0,1
3411,max_ml,20,40,2,3,0.05,0.95,0.9251067880012248,16,1.0,1,1.0,1,1.0,1
3412,max_ml,20,40,2,3,0.05,0.95,0.8999485120886282,16,1.0,1,1.0,1,1.0,1
3413,max_ml,20,40,2,3,0.05,0.95,0.9451331060167892,9,1.0,1,1.0,1,1.0,1
3414,max_ml,20,40,2,3,0.05,0.95,0.9227953754430545,7,1.0,1,1.0,1,1.0,1
3415,max_ml,20,40,2,3,0.05,0.95,0.9218377582686992,7,1.0,1,1.0,1,1.0,1
3416,max_ml,20,40,2,3,0.05,0.95,0.9430414006552762,29,1.0,1,1.0,1,1.0,1
3417,max_ml,20,40,2,3,0.05,0.95,0.9199998813929954,14,1.0,1,1.0,1,1.0,1
3418,max_ml,20,40,2,3,0.05,0.95,0.8427681163398232,14,1.0,1,1.0,1,1.0,1
3419,max_ml,20,40,2,3,0.05,0.95,0.8860063761742364,33,1.0,1,1.0,1,1.0,1
3420,max_ml,20,40,2,3,0.05,0.95,0.937040160322294,13,1.0,1,1.0,1,1.0,1
3421,max_ml,20,40,2,3,0.05,0.95,0.8675625666001872,8,1.0,1,1.0,1,1.0,1
3422,max_ml,20,40,2,3,0.05,0.95,0.9308549151072152,5,1.0,1,1.0,1,1.0,1
3423,max_ml,20,40,2,3,0.05,0.95,0.9213109967762256,15,1.0,1,1.0,1,1.0,1
3424,max_ml,20,40,2,3,0.05,0.95,0.8744846643919937,14,1.0,1,1.0,1,1.0,1
3425,max_ml,20,40,2,3,0.05,0.95,0.9495946963823504,20,0.0,1,0.0,1,0.0,1
3426,max_ml,20,40,2,3,0.05,0.95,0.9301910934492672,25,1.0,1,1.0,1,1.0,1
3427,max_ml,20,40,2,3,0.05,0.95,0.929079887051191,35,0.0,1,0.0,1,0.0,1
3428,max_ml,20,40,2,3,0.05,0.95,0.8514179308517621,7,1.0,1,1.0,1,1.0,1
3429,max_ml,20,40,2,3,0.05,0.95,0.9473252738479632,12,1.0,1,1.0,1,1.0,1
3430,max_ml,20,40,2,3,0.05,0.95,0.9203116521778864,36,1.0,1,1.0,1,1.0,1
3431,max_ml,20,40,2,3,0.05,0.95,0.9423589955805988,13,1.0,1,1.0,1,1.0,1
3432,max_ml,20,40,2,3,0.05,0.95,0.8655587470891806,9,1.0,1,1.0,1,1.0,1
3433,max_ml,20,40,2,3,0.05,0.95,0.7970607083894067,4,1.0,1,1.0,1,1.0,1
3434,max_ml,20,40,2,3,0.05,0.95,0.8956716448430742,7,1.0,1,1.0,1,1.0,1
3435,max_ml,20,40,2,3,0.05,0.95,0.8933085211909734,6,1.0,1,1.0,1,1.0,1
3436,max_ml,20,40,2,3,0.05,0.95,0.9337178644415378,12,1.0,1,1.0,1,1.0,1
3437,max_ml,20,40,2,3,0.05,0.95,0.9224314423136444,8,1.0,1,1.0,1,1.0,1
3438,max_ml,20,40,2,3,0.05,0.95,0.9480871182661684,30,0.0,0,1.0,1,0.0,0
3439,max_ml,20,40,2,3,0.05,0.95,0.9224621531365512,34,1.0,1,1.0,1,1.0,1
3440,max_ml,20,40,2,3,0.05,0.95,0.9125941685562776,37,0.0,0,0.0,0,1.0,1
3441,max_ml,20,40,2,3,0.05,0.95,0.9059993879919996,15,1.0,1,1.0,1,1.0,1
3442,max_ml,20,40,2,3,0.05,0.95,0.94243581918357,38,0.0,1,0.0,1,0.0,1
3443,max_ml,20,40,2,3,0.05,0.95,0.9108840451993452,17,1.0,1,1.0,1,1.0,1
3444,max_ml,20,40,2,3,0.05,0.95,0.8920761579831169,18,1.0,1,1.0,1,1.0,1
3445,max_ml,20,40,2,3,0.05,0.95,0.89727770264453,6,1.0,1,1.0,1,1.0,1
3446,max_ml,20,40,2,3,0.05,0.95,0.9215767536818558,7,1.0,1,1.0,1,1.0,1
3447,max_ml,20,40,2,3,0.05,0.95,0.9293402385930783,8,1.0,1,1.0,1,1.0,1
3448,max_ml,20,40,2,3,0.05,0.95,0.9475085633945696,20,1.0,1,1.0,1,1.0,1
3449,max_ml,20,40,2,3,0.05,0.95,0.8731790571856323,13,1.0,1,1.0,1,1.0,1
3450,max_ml,20,40,2,3,0.05,0.95,0.8719454297624629,8,1.0,1,1.0,1,1.0,1
3451,max_ml,20,40,2,3,0.05,0.95,0.8830508041439881,8,1.0,1,1.0,1,1.0,1
3452,max_ml,20,40,2,3,0.05,0.95,0.842009182968176,15,1.0,1,1.0,1,1.0,1
3453,max_ml,20,40,2,3,0.05,0.95,0.9371811121230204,28,0.0,1,0.0,1,0.0,1
3454,max_ml,20,40,2,3,0.05,0.95,0.9231732973516622,21,1.0,1,1.0,1,1.0,1
3455,max_ml,20,40,2,3,0.05,0.95,0.9451727412087058,19,0.0,0,0.0,0,1.0,1
3456,max_ml,20,40,2,3,0.05,0.95,0.9153894377815308,9,1.0,1,1.0,1,1.0,1
3457,max_ml,20,40,2,3,0.05,0.95,0.9219657375410002,37,0.0,1,0.0,1,0.0,1
3458,max_ml,20,40,2,3,0.05,0.95,0.9214423552015644,22,1.0,1,1.0,1,1.0,1
3459,max_ml,20,40,2,3,0.05,0.95,0.8938702373210045,11,1.0,1,1.0,1,1.0,1
3460,max_ml,20,40,2,3,0.05,0.95,0.9251161497023432,27,1.0,1,1.0,1,1.0,1
3461,max_ml,20,40,2,3,0.05,0.95,0.748470547765369,6,1.0,1,1.0,1,1.0,1
3462,max_ml,20,40,2,3,0.05,0.95,0.8225205194108042,5,1.0,1,1.0,1,1.0,1
3463,max_ml,20,40,2,3,0.05,0.95,0.8131828016673704,6,1.0,1,1.0,1,1.0,1
3464,max_ml,20,40,2,3,0.05,0.95,0.9471195397683424,21,1.0,1,1.0,1,1.0,1
3465,max_ml,20,40,2,3,0.05,0.95,0.9434556832795044,32,0.0,1,0.0,1,0.0,1
3466,max_ml,20,40,2,3,0.05,0.95,0.9413233298813992,18,1.0,1,1.0,1,1.0,1
3467,max_ml,20,40,2,3,0.05,0.95,0.9450580575823836,26,1.0,1,1.0,1,0.0,0
3468,max_ml,20,40,2,3,0.05,0.95,0.9393867991460064,20,1.0,1,1.0,1,1.0,1
3469,max_ml,20,40,2,3,0.05,0.95,0.9146575774487908,22,1.0,1,1.0,1,1.0,1
3470,max_ml,20,40,2,3,0.05,0.95,0.941330409094495,7,1.0,1,1.0,1,1.0,1
3471,max_ml,20,40,2,3,0.05,0.95,0.8542885141119745,7,1.0,1,1.0,1,1.0,1
3472,max_ml,20,40,2,3,0.05,0.95,0.9111243356640129,30,1.0,1,1.0,1,1.0,1
3473,max_ml,20,40,2,3,0.05,0.95,0.9359998814002256,11,1.0,1,1.0,1,1.0,1
3474,max_ml,20,40,2,3,0.05,0.95,0.9423581634672732,39,0.0,0,0.0,0,1.0,1
3475,max_ml,20,40,2,3,0.05,0.95,0.9460337209742522,30,0.0,0,1.0,1,0.0,0
3476,max_ml,20,40,2,3,0.05,0.95,0.8640458465123337,7,1.0,1,1.0,1,1.0,1
3477,max_ml,20,40,2,3,0.05,0.95,0.8869529589759912,15,1.0,1,1.0,1,1.0,1
3478,max_ml,20,40,2,3,0.05,0.95,0.8863774999521407,25,1.0,1,1.0,1,1.0,1
3479,max_ml,20,40,2,3,0.05,0.95,0.9288817025525038,13,1.0,1,1.0,1,1.0,1
3480,max_ml,20,40,2,3,0.05,0.95,0.847556433178498,15,1.0,1,1.0,1,1.0,1
3481,max_ml,20,40,2,3,0.05,0.95,0.9217483165442752,38,1.0,1,1.0,1,1.0,1
3482,max_ml,20,40,2,3,0.05,0.95,0.904819426366182,20,1.0,1,1.0,1,1.0,1
3483,max_ml,20,40,2,3,0.05,0.95,0.8724409599951477,10,1.0,1,1.0,1,1.0,1
3484,max_ml,20,40,2,3,0.05,0.95,0.9447082037192864,38,0.0,1,0.0,1,0.0,1
3485,max_ml,20,40,2,3,0.05,0.95,0.9421556549025496,15,1.0,1,1.0,1,1.0,1
3486,max_ml,20,40,2,3,0.05,0.95,0.9071041327911076,13,1.0,1,1.0,1,1.0,1
3487,max_ml,20,40,2,3,0.05,0.95,0.940988219632304,47,0.0,1,0.0,1,0.0,1
3488,max_ml,20,40,2,3,0.05,0.95,0.9405934252487974,29,1.0,1,1.0,1,1.0,1
3489,max_ml,20,40,2,3,0.05,0.95,0.9325584055258304,34,0.0,0,1.0,1,1.0,1
3490,max_ml,20,40,2,3,0.05,0.95,0.948420855823846,20,1.0,1,1.0,1,1.0,1
3491,max_ml,20,40,2,3,0.05,0.95,0.9363909540554288,8,1.0,1,1.0,1,1.0,1
3492,max_ml,20,40,2,3,0.05,0.95,0.911499340500688,19,1.0,1,1.0,1,1.0,1
3493,max_ml,20,40,2,3,0.05,0.95,0.8833178655793726,12,1.0,1,1.0,1,1.0,1
3494,max_ml,20,40,2,3,0.05,0.95,0.8420340206116624,17,1.0,1,1.0,1,1.0,1
3495,max_ml,20,40,2,3,0.05,0.95,0.9276285828203182,26,1.0,1,1.0,1,1.0,1
3496,max_ml,20,40,2,3,0.05,0.95,0.9398741421334392,24,1.0,1,1.0,1,1.0,1
3497,max_ml,20,40,2,3,0.05,0.95,0.9024667699938024,7,1.0,1,1.0,1,1.0,1
3498,max_ml,20,40,2,3,0.05,0.95,0.9334745301856252,35,1.0,1,1.0,1,1.0,1
3499,max_ml,20,40,2,3,0.05,0.95,0.9322520144375358,21,1.0,1,1.0,1,1.0,1
3500,max_ml,20,40,2,3,0.05,0.95,0.9412650439172447,10,1.0,1,1.0,1,1.0,1
3501,max_ml,20,40,2,3,0.05,0.95,0.9495623641981552,10,1.0,1,1.0,1,1.0,1
3502,max_ml,20,40,2,3,0.05,0.95,0.7840263525012389,5,1.0,1,1.0,1,1.0,1
3503,max_ml,20,40,2,3,0.05,0.95,0.8835660431962491,16,0.0,0,1.0,1,1.0,1
3504,max_ml,20,40,2,3,0.05,0.95,0.8841884381081966,6,1.0,1,1.0,1,1.0,1
3505,max_ml,20,40,2,3,0.05,0.95,0.9002838437022912,17,1.0,1,1.0,1,1.0,1
3506,max_ml,20,40,2,3,0.05,0.95,0.8963312340555206,15,1.0,1,1.0,1,1.0,1
3507,max_ml,20,40,2,3,0.05,0.95,0.9186816528064548,7,1.0,1,1.0,1,1.0,1
3508,max_ml,20,40,2,3,0.05,0.95,0.923263784542098,19,1.0,1,1.0,1,1.0,1
3509,max_ml,20,40,2,3,0.05,0.95,0.8421431343083023,14,1.0,1,1.0,1,1.0,1
3510,max_ml,20,40,2,3,0.05,0.95,0.9456899328357335,37,0.0,1,0.0,1,0.0,1
3511,max_ml,20,40,2,3,0.05,0.95,0.939858714610068,7,1.0,1,1.0,1,1.0,1
3512,max_ml,20,40,2,3,0.05,0.95,0.9192012882219036,14,1.0,1,1.0,1,1.0,1
3513,max_ml,20,40,2,3,0.05,0.95,0.9022566869626464,17,1.0,1,1.0,1,1.0,1
3514,max_ml,20,40,2,3,0.05,0.95,0.91878020533377,38,0.0,0,0.0,0,1.0,1
3515,max_ml,20,40,2,3,0.05,0.95,0.8895182372721404,21,1.0,1,1.0,1,1.0,1
3516,max_ml,20,40,2,3,0.05,0.95,0.944326393271004,20,1.0,1,1.0,1,1.0,1
3517,max_ml,20,40,2,3,0.05,0.95,0.9357703455970108,15,1.0,1,1.0,1,1.0,1
3518,max_ml,20,40,2,3,0.05,0.95,0.8932540203170214,4,1.0,1,1.0,1,1.0,1
3519,max_ml,20,40,2,3,0.05,0.95,0.9179316383500608,14,1.0,1,1.0,1,1.0,1
3520,max_ml,20,40,2,3,0.05,0.95,0.9307121934503187,36,0.0,0,0.0,0,1.0,1
3521,max_ml,20,40,2,3,0.05,0.95,0.9062295592082916,21,1.0,1,1.0,1,1.0,1
3522,max_ml,20,40,2,3,0.05,0.95,0.9413020032756076,8,1.0,1,1.0,1,1.0,1
3523,max_ml,20,40,2,3,0.05,0.95,0.9163945537011512,8,1.0,1,1.0,1,1.0,1
3524,max_ml,20,40,2,3,0.05,0.95,0.9217438720777128,19,1.0,1,1.0,1,1.0,1
3525,max_ml,20,40,2,3,0.05,0.95,0.9029071882074609,30,1.0,1,1.0,1,1.0,1
3526,max_ml,20,40,2,3,0.05,0.95,0.8382644462473037,11,1.0,1,1.0,1,1.0,1
3527,max_ml,20,40,2,3,0.05,0.95,0.9133121134872612,19,1.0,1,1.0,1,1.0,1
3528,max_ml,20,40,2,3,0.05,0.95,0.9256812075513372,106,0.0,1,0.0,1,0.0,1
3529,max_ml,20,40,2,3,0.05,0.95,0.9350971789638776,6,1.0,1,1.0,1,1.0,1
3530,max_ml,20,40,2,3,0.05,0.95,0.9088918483292526,10,1.0,1,1.0,1,1.0,1
3531,max_ml,20,40,2,3,0.05,0.95,0.9461551324219024,27,0.0,1,0.0,1,0.0,1
3532,max_ml,20,40,2,3,0.05,0.95,0.908625190508152,7,1.0,1,1.0,1,1.0,1
3533,max_ml,20,40,2,3,0.05,0.95,0.9425899732344706,32,0.0,1,0.0,1,0.0,1
3534,max_ml,20,40,2,3,0.05,0.95,0.800042466976093,9,1.0,1,1.0,1,1.0,1
3535,max_ml,20,40,2,3,0.05,0.95,0.8970171855263183,17,1.0,1,1.0,1,1.0,1
3536,max_ml,20,40,2,3,0.05,0.95,0.8886930799043065,12,1.0,1,1.0,1,1.0,1
3537,max_ml,20,40,2,3,0.05,0.95,0.9283166210968464,9,1.0,1,1.0,1,1.0,1
3538,max_ml,20,40,2,3,0.05,0.95,0.8810466813883127,11,1.0,1,1.0,1,1.0,1
3539,max_ml,20,40,2,3,0.05,0.95,0.8936080157395192,17,1.0,1,1.0,1,1.0,1
3540,max_ml,20,40,2,3,0.05,0.95,0.9420397786255368,13,1.0,1,1.0,1,1.0,1
3541,max_ml,20,40,2,3,0.05,0.95,0.8866192180702878,13,1.0,1,1.0,1,1.0,1
3542,max_ml,20,40,2,3,0.05,0.95,0.939152956345214,26,1.0,1,1.0,1,1.0,1
3543,max_ml,20,40,2,3,0.05,0.95,0.9402744056809144,24,0.0,1,0.0,1,0.0,1
3544,max_ml,20,40,2,3,0.05,0.95,0.8736483286326403,12,1.0,1,1.0,1,1.0,1
3545,max_ml,20,40,2,3,0.05,0.95,0.776923224966109,4,1.0,1,1.0,1,1.0,1
3546,max_ml,20,40,2,3,0.05,0.95,0.8903833518817128,14,1.0,1,1.0,1,1.0,1
3547,max_ml,20,40,2,3,0.05,0.95,0.9470360260594168,15,1.0,1,1.0,1,1.0,1
3548,max_ml,20,40,2,3,0.05,0.95,0.9192077923597364,16,1.0,1,1.0,1,1.0,1
3549,max_ml,20,40,2,3,0.05,0.95,0.925699112465558,8,1.0,1,1.0,1,1.0,1
3550,max_ml,20,40,2,3,0.05,0.95,0.8132865146615277,7,1.0,1,1.0,1,1.0,1
3551,max_ml,20,40,2,3,0.05,0.95,0.8654977583883552,11,1.0,1,1.0,1,1.0,1
3552,max_ml,20,40,2,3,0.05,0.95,0.9279572138696488,9,1.0,1,1.0,1,1.0,1
3553,max_ml,20,40,2,3,0.05,0.95,0.9345995161681114,27,0.0,1,0.0,1,0.0,1
3554,max_ml,20,40,2,3,0.05,0.95,0.8929930513615719,14,1.0,1,1.0,1,1.0,1
3555,max_ml,20,40,2,3,0.05,0.95,0.9112160873756512,10,1.0,1,1.0,1,1.0,1
3556,max_ml,20,40,2,3,0.05,0.95,0.948888854139112,21,0.0,1,0.0,1,0.0,1
3557,max_ml,20,40,2,3,0.05,0.95,0.9473423117285864,27,0.0,1,0.0,1,0.0,1
3558,max_ml,20,40,2,3,0.05,0.95,0.9375139377275202,56,0.0,0,0.0,0,1.0,1
3559,max_ml,20,40,2,3,0.05,0.95,0.9149119364277504,28,0.0,0,0.0,0,1.0,1
3560,max_ml,20,40,2,3,0.05,0.95,0.9373474353871872,67,0.0,1,0.0,1,0.0,1
3561,max_ml,20,40,2,3,0.05,0.95,0.8635231578213532,7,1.0,1,1.0,1,1.0,1
3562,max_ml,20,40,2,3,0.05,0.95,0.811764485734655,4,1.0,1,1.0,1,1.0,1
3563,max_ml,20,40,2,3,0.05,0.95,0.8066732444854376,12,1.0,1,1.0,1,1.0,1
3564,max_ml,20,40,2,3,0.05,0.95,0.9380997443248816,11,1.0,1,1.0,1,1.0,1
3565,max_ml,20,40,2,3,0.05,0.95,0.935133251747381,24,1.0,1,1.0,1,1.0,1
3566,max_ml,20,40,2,3,0.05,0.95,0.9183414904266032,15,1.0,1,1.0,1,1.0,1
3567,max_ml,20,40,2,3,0.05,0.95,0.9261978870094488,35,0.0,1,0.0,1,0.0,1
3568,max_ml,20,40,2,3,0.05,0.95,0.927836050297178,31,0.0,1,0.0,1,0.0,1
3569,max_ml,20,40,2,3,0.05,0.95,0.941089736931738,56,0.0,1,0.0,1,0.0,1
3570,max_ml,20,40,2,3,0.05,0.95,0.9481969888475408,57,0.0,0,0.0,0,1.0,1
3571,max_ml,20,40,2,3,0.05,0.95,0.9226148806747292,44,0.0,1,0.0,1,0.0,1
3572,max_ml,20,40,2,3,0.05,0.95,0.9442709420264586,70,0.0,1,0.0,1,0.0,1
3573,max_ml,20,40,2,3,0.05,0.95,0.9431609298838076,9,1.0,1,1.0,1,1.0,1
3574,max_ml,20,40,2,3,0.05,0.95,0.9464042913074312,34,0.0,1,0.0,1,0.0,1
3575,max_ml,20,40,2,3,0.05,0.95,0.945293688428647,14,1.0,1,1.0,1,1.0,1
3576,max_ml,20,40,2,3,0.05,0.95,0.9395417209902396,15,1.0,1,1.0,1,1.0,1
3577,max_ml,20,40,2,3,0.05,0.95,0.942116845919784,40,0.0,0,0.0,0,1.0,1
3578,max_ml,20,40,2,3,0.05,0.95,0.9021503693685256,10,1.0,1,1.0,1,1.0,1
3579,max_ml,20,40,2,3,0.05,0.95,0.9469308531203504,56,0.0,1,0.0,1,0.0,1
3580,max_ml,20,40,2,3,0.05,0.95,0.9408158322354306,33,0.0,0,1.0,1,1.0,1
3581,max_ml,20,40,2,3,0.05,0.95,0.9324357244687244,55,0.0,1,0.0,1,0.0,1
3582,max_ml,20,40,2,3,0.05,0.95,0.871102913132189,7,1.0,1,1.0,1,1.0,1
3583,max_ml,20,40,2,3,0.05,0.95,0.8082401853913419,7,1.0,1,1.0,1,1.0,1
3584,max_ml,20,40,2,3,0.05,0.95,0.9217693895523864,18,1.0,1,1.0,1,1.0,1
3585,max_ml,20,40,2,3,0.05,0.95,0.94267349361957,10,1.0,1,1.0,1,1.0,1
3586,max_ml,20,40,2,3,0.05,0.95,0.8921875632570134,15,1.0,1,1.0,1,1.0,1
3587,max_ml,20,40,2,3,0.05,0.95,0.8986406653839235,23,0.0,0,1.0,1,0.0,0
3588,max_ml,20,40,2,3,0.05,0.95,0.9251118947399736,7,1.0,1,1.0,1,1.0,1
3589,max_ml,20,40,2,3,0.05,0.95,0.9272775263944482,11,1.0,1,1.0,1,1.0,1
3590,max_ml,20,40,2,3,0.05,0.95,0.8944713662108459,23,1.0,1,1.0,1,1.0,1
3591,max_ml,20,40,2,3,0.05,0.95,0.9444744648165394,6,1.0,1,1.0,1,1.0,1
3592,max_ml,20,40,2,3,0.05,0.95,0.6970329225111579,10,1.0,1,1.0,1,1.0,1
3593,max_ml,20,40,2,3,0.05,0.95,0.8140915282715931,12,1.0,1,1.0,1,1.0,1
3594,max_ml,20,40,2,3,0.05,0.95,0.947505543995428,15,1.0,1,1.0,1,1.0,1
3595,max_ml,20,40,2,3,0.05,0.95,0.918716567560604,25,1.0,1,1.0,1,1.0,1
3596,max_ml,20,40,2,3,0.05,0.95,0.8312478054612663,21,1.0,1,1.0,1,1.0,1
3597,max_ml,20,40,2,3,0.05,0.95,0.9261619614157742,5,1.0,1,1.0,1,1.0,1
3598,max_ml,20,40,2,3,0.05,0.95,0.9266597028058684,7,1.0,1,1.0,1,1.0,1
3599,max_ml,20,40,2,3,0.05,0.95,0.8516262297430756,6,1.0,1,1.0,1,1.0,1
3600,max_ml,20,40,2,3,0.05,0.95,0.9460705161684614,32,0.0,1,0.0,1,0.0,1
3601,max_ml,20,40,2,3,0.05,0.95,0.8818211387724219,21,1.0,1,1.0,1,1.0,1
3602,max_ml,20,40,2,3,0.05,0.95,0.8833140816596449,25,1.0,1,1.0,1,1.0,1
3603,max_ml,20,40,2,3,0.05,0.95,0.9399529097792412,11,1.0,1,1.0,1,1.0,1
3604,max_ml,20,40,2,3,0.05,0.95,0.9336996113736828,13,1.0,1,1.0,1,1.0,1
3605,max_ml,20,40,2,3,0.05,0.95,0.9488557101630468,33,0.0,0,1.0,1,1.0,1
3606,max_ml,20,40,2,3,0.05,0.95,0.9355956945076368,28,0.0,0,1.0,1,1.0,1
3607,max_ml,20,40,2,3,0.05,0.95,0.900470758305948,8,1.0,1,1.0,1,1.0,1
3608,max_ml,20,40,2,3,0.05,0.95,0.8975276162167865,10,1.0,1,1.0,1,1.0,1
3609,max_ml,20,40,2,3,0.05,0.95,0.9026461038529154,15,1.0,1,0.0,0,0.0,0
3610,max_ml,20,40,2,3,0.05,0.95,0.8587035880382804,4,1.0,1,1.0,1,1.0,1
3611,max_ml,20,40,2,3,0.05,0.95,0.9417804890969472,8,1.0,1,1.0,1,1.0,1
3612,max_ml,20,40,2,3,0.05,0.95,0.9099701454414916,11,1.0,1,1.0,1,1.0,1
3613,max_ml,20,40,2,3,0.05,0.95,0.9374527652086296,9,1.0,1,1.0,1,1.0,1
3614,max_ml,20,40,2,3,0.05,0.95,0.9179577041208316,19,1.0,1,1.0,1,1.0,1
3615,max_ml,20,40,2,3,0.05,0.95,0.8899449844947198,12,1.0,1,1.0,1,1.0,1
3616,max_ml,20,40,2,3,0.05,0.95,0.9360676442486756,19,1.0,1,1.0,1,1.0,1
3617,max_ml,20,40,2,3,0.05,0.95,0.9398050338846198,11,1.0,1,1.0,1,1.0,1
3618,max_ml,20,40,2,3,0.05,0.95,0.9498439642765616,24,0.0,0,1.0,1,1.0,1
3619,max_ml,20,40,2,3,0.05,0.95,0.9141433066207626,7,1.0,1,1.0,1,1.0,1
3620,max_ml,20,40,2,3,0.05,0.95,0.9300209357385124,37,1.0,1,1.0,1,1.0,1
3621,max_ml,20,40,2,3,0.05,0.95,0.932830521369914,9,1.0,1,1.0,1,1.0,1
3622,max_ml,20,40,2,3,0.05,0.95,0.7259575592215148,5,1.0,1,1.0,1,1.0,1
3623,max_ml,20,40,2,3,0.05,0.95,0.9435722761505652,20,1.0,1,0.0,0,1.0,1
3624,max_ml,20,40,2,3,0.05,0.95,0.878429182987327,5,1.0,1,1.0,1,1.0,1
3625,max_ml,20,40,2,3,0.05,0.95,0.9490144736334888,43,0.0,1,0.0,1,0.0,1
3626,max_ml,20,40,2,3,0.05,0.95,0.8602771120769929,4,1.0,1,1.0,1,1.0,1
3627,max_ml,20,40,2,3,0.05,0.95,0.9429214874254308,39,1.0,1,1.0,1,1.0,1
3628,max_ml,20,40,2,3,0.05,0.95,0.9029008226149916,19,0.0,1,0.0,1,0.0,1
3629,max_ml,20,40,2,3,0.05,0.95,0.935911092214039,10,1.0,1,1.0,1,1.0,1
3630,max_ml,20,40,2,3,0.05,0.95,0.8878762790111902,9,1.0,1,1.0,1,1.0,1
3631,max_ml,20,40,2,3,0.05,0.95,0.9207771042700282,13,1.0,1,1.0,1,1.0,1
3632,max_ml,20,40,2,3,0.05,0.95,0.9240909697495252,13,1.0,1,1.0,1,1.0,1
3633,max_ml,20,40,2,3,0.05,0.95,0.9061791480855492,24,1.0,1,1.0,1,1.0,1
3634,max_ml,20,40,2,3,0.05,0.95,0.901781191282134,16,1.0,1,1.0,1,1.0,1
3635,max_ml,20,40,2,3,0.05,0.95,0.9071444492370851,5,1.0,1,1.0,1,1.0,1
3636,max_ml,20,40,2,3,0.05,0.95,0.9441055266177664,5,1.0,1,1.0,1,1.0,1
3637,max_ml,20,40,2,3,0.05,0.95,0.9269569846594288,28,0.0,1,0.0,1,0.0,1
3638,max_ml,20,40,2,3,0.05,0.95,0.9445900990909436,23,0.0,0,1.0,1,1.0,1
3639,max_ml,20,40,2,3,0.05,0.95,0.8887439194353481,10,1.0,1,1.0,1,1.0,1
3640,max_ml,20,40,2,3,0.05,0.95,0.8775408349624706,9,1.0,1,1.0,1,1.0,1
3641,max_ml,20,40,2,3,0.05,0.95,0.8462021133414,10,1.0,1,1.0,1,1.0,1
3642,max_ml,20,40,2,3,0.05,0.95,0.890746194067364,13,1.0,1,1.0,1,1.0,1
3643,max_ml,20,40,2,3,0.05,0.95,0.9474197555134476,18,1.0,1,1.0,1,1.0,1
3644,max_ml,20,40,2,3,0.05,0.95,0.9457277475255508,47,1.0,1,1.0,1,1.0,1
3645,max_ml,20,40,2,3,0.05,0.95,0.9413313975756048,40,0.0,1,0.0,1,0.0,1
3646,max_ml,20,40,2,3,0.05,0.95,0.9122911202899076,9,1.0,1,1.0,1,1.0,1
3647,max_ml,20,40,2,3,0.05,0.95,0.882851503419769,11,1.0,1,1.0,1,1.0,1
3648,max_ml,20,40,2,3,0.05,0.95,0.9024392523882038,9,1.0,1,1.0,1,1.0,1
3649,max_ml,20,40,2,3,0.05,0.95,0.9108292210470422,8,1.0,1,1.0,1,1.0,1
3650,max_ml,20,40,2,3,0.05,0.95,0.9168803057360612,14,1.0,1,1.0,1,0.0,0
3651,max_ml,20,40,2,3,0.05,0.95,0.9433078545999763,9,1.0,1,1.0,1,1.0,1
3652,max_ml,20,40,2,3,0.05,0.95,0.8754508170195301,23,1.0,1,1.0,1,1.0,1
3653,max_ml,20,40,2,3,0.05,0.95,0.942796466272654,19,0.0,0,1.0,1,1.0,1
3654,max_ml,20,40,2,3,0.05,0.95,0.8551744402653222,9,1.0,1,1.0,1,1.0,1
3655,max_ml,20,40,2,3,0.05,0.95,0.9025814109537302,11,1.0,1,1.0,1,1.0,1
3656,max_ml,20,40,2,3,0.05,0.95,0.9494454220806106,49,0.0,1,0.0,1,0.0,1
3657,max_ml,20,40,2,3,0.05,0.95,0.9415636412056722,48,1.0,1,1.0,1,1.0,1
3658,max_ml,20,40,2,3,0.05,0.95,0.8951317873828203,19,0.0,0,1.0,1,0.0,0
3659,max_ml,20,40,2,3,0.05,0.95,0.8883361746993098,9,1.0,1,1.0,1,1.0,1
3660,max_ml,20,40,2,3,0.05,0.95,0.9070206616774318,10,1.0,1,1.0,1,1.0,1
3661,max_ml,20,40,2,3,0.05,0.95,0.9424734945170724,29,1.0,1,1.0,1,1.0,1
3662,max_ml,20,40,2,3,0.05,0.95,0.933580422482547,26,0.0,0,1.0,1,1.0,1
3663,max_ml,20,40,2,3,0.05,0.95,0.9465621091772032,20,1.0,1,1.0,1,1.0,1
3664,max_ml,20,40,2,3,0.05,0.95,0.9216084022349836,10,1.0,1,1.0,1,1.0,1
3665,max_ml,20,40,2,3,0.05,0.95,0.9269464123994364,14,1.0,1,1.0,1,1.0,1
3666,max_ml,20,40,2,3,0.05,0.95,0.8447627870010903,12,1.0,1,1.0,1,1.0,1
3667,max_ml,20,40,2,3,0.05,0.95,0.9351152513191188,11,1.0,1,1.0,1,0.0,0
3668,max_ml,20,40,2,3,0.05,0.95,0.8385963309588489,9,1.0,1,1.0,1,1.0,1
3669,max_ml,20,40,2,3,0.05,0.95,0.8767697799971618,34,0.0,1,0.0,1,0.0,1
3670,max_ml,20,40,2,3,0.05,0.95,0.8563582060039896,6,1.0,1,1.0,1,1.0,1
3671,max_ml,20,40,2,3,0.05,0.95,0.94425125025207,8,1.0,1,1.0,1,1.0,1
3672,max_ml,20,40,2,3,0.05,0.95,0.9319162834084634,20,1.0,1,1.0,1,1.0,1
3673,max_ml,20,40,2,3,0.05,0.95,0.8702677063091646,7,1.0,1,1.0,1,1.0,1
3674,max_ml,20,40,2,3,0.05,0.95,0.9364125460231688,38,0.0,1,0.0,1,0.0,1
3675,max_ml,20,40,2,3,0.05,0.95,0.9440830196270412,49,0.0,0,1.0,1,0.0,0
3676,max_ml,20,40,2,3,0.05,0.95,0.9353407104434336,17,1.0,1,1.0,1,1.0,1
3677,max_ml,20,40,2,3,0.05,0.95,0.9378831103399105,45,0.0,0,1.0,1,0.0,0
3678,max_ml,20,40,2,3,0.05,0.95,0.9480588800923004,8,1.0,1,1.0,1,1.0,1
3679,max_ml,20,40,2,3,0.05,0.95,0.9337875798842368,12,1.0,1,1.0,1,1.0,1
3680,max_ml,20,40,2,3,0.05,0.95,0.8755441933446169,8,1.0,1,1.0,1,1.0,1
3681,max_ml,20,40,2,3,0.05,0.95,0.9496901220729892,53,0.0,1,0.0,1,0.0,1
3682,max_ml,20,40,2,3,0.05,0.95,0.9284019605885464,17,1.0,1,1.0,1,0.0,0
3683,max_ml,20,40,2,3,0.05,0.95,0.925998168644159,9,1.0,1,1.0,1,1.0,1
3684,max_ml,20,40,2,3,0.05,0.95,0.9483527176137224,63,0.0,0,0.0,0,1.0,1
3685,max_ml,20,40,2,3,0.05,0.95,0.910303063215912,26,1.0,1,1.0,1,1.0,1
3686,max_ml,20,40,2,3,0.05,0.95,0.8955945489915004,6,1.0,1,1.0,1,1.0,1
3687,max_ml,20,40,2,3,0.05,0.95,0.9358785678840156,9,1.0,1,1.0,1,1.0,1
3688,max_ml,20,40,2,3,0.05,0.95,0.930952421463585,12,1.0,1,1.0,1,1.0,1
3689,max_ml,20,40,2,3,0.05,0.95,0.6856812270903102,3,1.0,1,1.0,1,1.0,1
3690,max_ml,20,40,2,3,0.05,0.95,0.94829756643989,74,0.0,1,0.0,1,0.0,1
3691,max_ml,20,40,2,3,0.05,0.95,0.9341093840448694,15,1.0,1,1.0,1,1.0,1
3692,max_ml,20,40,2,3,0.05,0.95,0.920215706008822,9,1.0,1,1.0,1,1.0,1
3693,max_ml,20,40,2,3,0.05,0.95,0.8955624361972399,47,1.0,1,1.0,1,1.0,1
3694,max_ml,20,40,2,3,0.05,0.95,0.9330790152427738,27,0.0,0,1.0,1,1.0,1
3695,max_ml,20,40,2,3,0.05,0.95,0.9090220543075328,8,1.0,1,1.0,1,1.0,1
3696,max_ml,20,40,2,3,0.05,0.95,0.8923484520091016,14,1.0,1,1.0,1,1.0,1
3697,max_ml,20,40,2,3,0.05,0.95,0.8858314092451097,13,1.0,1,1.0,1,1.0,1
3698,max_ml,20,40,2,3,0.05,0.95,0.8937125660042261,12,1.0,1,1.0,1,1.0,1
3699,max_ml,20,40,2,3,0.05,0.95,0.9123626535635696,21,0.0,1,0.0,1,0.0,1
3700,max_ml,20,40,2,3,0.05,0.95,0.8431048460510414,4,1.0,1,1.0,1,1.0,1
3701,max_ml,20,40,2,3,0.05,0.95,0.947324703848058,25,1.0,1,1.0,1,1.0,1
3702,max_ml,20,40,2,3,0.05,0.95,0.9148016737873956,24,0.0,0,1.0,1,1.0,1
3703,max_ml,20,40,2,3,0.05,0.95,0.9340650080814914,21,1.0,1,1.0,1,1.0,1
3704,max_ml,20,40,2,3,0.05,0.95,0.9315234909351118,24,1.0,1,1.0,1,1.0,1
3705,max_ml,20,40,2,3,0.05,0.95,0.8631552819913144,6,1.0,1,1.0,1,1.0,1
3706,max_ml,20,40,2,3,0.05,0.95,0.8241338068500326,6,1.0,1,1.0,1,1.0,1
3707,max_ml,20,40,2,3,0.05,0.95,0.9359755627146844,6,1.0,1,1.0,1,1.0,1
3708,max_ml,20,40,2,3,0.05,0.95,0.9369750721325196,7,1.0,1,1.0,1,1.0,1
3709,max_ml,20,40,2,3,0.05,0.95,0.9364248583555614,27,0.0,1,0.0,1,0.0,1
3710,max_ml,20,40,2,3,0.05,0.95,0.918249604693507,28,0.0,1,0.0,1,0.0,1
3711,max_ml,20,40,2,3,0.05,0.95,0.9369085790903512,11,1.0,1,1.0,1,1.0,1
3712,max_ml,20,40,2,3,0.05,0.95,0.9336175389707738,12,1.0,1,1.0,1,1.0,1
3713,max_ml,20,40,2,3,0.05,0.95,0.9461056137592032,11,1.0,1,1.0,1,1.0,1
3714,max_ml,20,40,2,3,0.05,0.95,0.9315313293522448,13,1.0,1,1.0,1,1.0,1
3715,max_ml,20,40,2,3,0.05,0.95,0.9464601629478704,11,1.0,1,1.0,1,1.0,1
3716,max_ml,20,40,2,3,0.05,0.95,0.9440651774687944,64,0.0,1,0.0,1,0.0,1
3717,max_ml,20,40,2,3,0.05,0.95,0.9290561533187596,8,1.0,1,1.0,1,1.0,1
3718,max_ml,20,40,2,3,0.05,0.95,0.9227984892940064,5,1.0,1,1.0,1,1.0,1
3719,max_ml,20,40,2,3,0.05,0.95,0.901120808208669,11,1.0,1,1.0,1,1.0,1
3720,max_ml,20,40,2,3,0.05,0.95,0.8284344020175198,8,1.0,1,1.0,1,1.0,1
3721,max_ml,20,40,2,3,0.05,0.95,0.8861224018826759,11,1.0,1,1.0,1,1.0,1
3722,max_ml,20,40,2,3,0.05,0.95,0.9161161889634604,9,1.0,1,1.0,1,1.0,1
3723,max_ml,20,40,2,3,0.05,0.95,0.9091744300918008,16,1.0,1,1.0,1,1.0,1
3724,max_ml,20,40,2,3,0.05,0.95,0.8873154809735124,12,1.0,1,1.0,1,1.0,1
3725,max_ml,20,40,2,3,0.05,0.95,0.9224784992657148,3,1.0,1,1.0,1,1.0,1
3726,max_ml,20,40,2,3,0.05,0.95,0.9442443919424728,23,0.0,0,0.0,0,1.0,1
3727,max_ml,20,40,2,3,0.05,0.95,0.9295898868467468,11,1.0,1,1.0,1,1.0,1
3728,max_ml,20,40,2,3,0.05,0.95,0.9381758766002628,13,1.0,1,1.0,1,1.0,1
3729,max_ml,20,40,2,3,0.05,0.95,0.9026148023119478,6,1.0,1,1.0,1,1.0,1
3730,max_ml,20,40,2,3,0.05,0.95,0.9433208415933108,10,1.0,1,1.0,1,1.0,1
3731,max_ml,20,40,2,3,0.05,0.95,0.9082393167311782,12,1.0,1,1.0,1,1.0,1
3732,max_ml,20,40,2,3,0.05,0.95,0.8657880153411112,15,1.0,1,1.0,1,1.0,1
3733,max_ml,20,40,2,3,0.05,0.95,0.9241536572752408,26,0.0,0,1.0,1,1.0,1
3734,max_ml,20,40,2,3,0.05,0.95,0.8815436557166964,7,1.0,1,1.0,1,1.0,1
3735,max_ml,20,40,2,3,0.05,0.95,0.9156881974364508,19,1.0,1,1.0,1,1.0,1
3736,max_ml,20,40,2,3,0.05,0.95,0.7875250233377226,7,1.0,1,1.0,1,1.0,1
3737,max_ml,20,40,2,3,0.05,0.95,0.9461937543974958,11,1.0,1,1.0,1,1.0,1
3738,max_ml,20,40,2,3,0.05,0.95,0.9115052748810722,19,1.0,1,1.0,1,1.0,1
3739,max_ml,20,40,2,3,0.05,0.95,0.8949875361151557,22,1.0,1,1.0,1,1.0,1
3740,max_ml,20,40,2,3,0.05,0.95,0.8215292150897495,6,1.0,1,1.0,1,1.0,1
3741,max_ml,20,40,2,3,0.05,0.95,0.93834369316399,24,0.0,0,1.0,1,1.0,1
3742,max_ml,20,40,2,3,0.05,0.95,0.919172336274906,9,1.0,1,1.0,1,1.0,1
3743,max_ml,20,40,2,3,0.05,0.95,0.9483496132348268,14,1.0,1,1.0,1,1.0,1
3744,max_ml,20,40,2,3,0.05,0.95,0.9151570731751554,28,0.0,0,1.0,1,1.0,1
3745,max_ml,20,40,2,3,0.05,0.95,0.8432280841731231,20,1.0,1,1.0,1,1.0,1
3746,max_ml,20,40,2,3,0.05,0.95,0.8866977986464986,4,1.0,1,1.0,1,1.0,1
3747,max_ml,20,40,2,3,0.05,0.95,0.942528833958642,25,0.0,0,1.0,1,0.0,0
3748,max_ml,20,40,2,3,0.05,0.95,0.7946037315553589,7,1.0,1,1.0,1,1.0,1
3749,max_ml,20,40,2,3,0.05,0.95,0.941356499284355,35,1.0,1,1.0,1,1.0,1
3750,max_ml,20,40,2,3,0.05,0.95,0.801698588579438,20,1.0,1,1.0,1,1.0,1
3751,max_ml,20,40,2,3,0.05,0.95,0.91266840340633,27,1.0,1,1.0,1,1.0,1
3752,max_ml,20,40,2,3,0.05,0.95,0.9401050102123968,78,0.0,1,0.0,1,0.0,1
3753,max_ml,20,40,2,3,0.05,0.95,0.9070334871657064,26,0.0,0,0.0,0,1.0,1
3754,max_ml,20,40,2,3,0.05,0.95,0.9273611700354856,28,0.0,0,0.0,0,1.0,1
3755,max_ml,20,40,2,3,0.05,0.95,0.7986306352241885,6,1.0,1,1.0,1,1.0,1
3756,max_ml,20,40,2,3,0.05,0.95,0.874056120571676,11,1.0,1,1.0,1,1.0,1
3757,max_ml,20,40,2,3,0.05,0.95,0.9495881785476848,21,1.0,1,1.0,1,1.0,1
3758,max_ml,20,40,2,3,0.05,0.95,0.9397913594081716,9,1.0,1,1.0,1,1.0,1
3759,max_ml,20,40,2,3,0.05,0.95,0.8707368125385845,19,1.0,1,1.0,1,1.0,1
3760,max_ml,20,40,2,3,0.05,0.95,0.915707109326863,9,1.0,1,1.0,1,1.0,1
3761,max_ml,20,40,2,3,0.05,0.95,0.9072685364460784,5,1.0,1,1.0,1,1.0,1
3762,max_ml,20,40,2,3,0.05,0.95,0.903150087963202,5,1.0,1,1.0,1,1.0,1
3763,max_ml,20,40,2,3,0.05,0.95,0.9449468708269836,31,0.0,0,0.0,0,1.0,1
3764,max_ml,20,40,2,3,0.05,0.95,0.936938767254102,36,1.0,1,1.0,1,1.0,1
3765,max_ml,20,40,2,3,0.05,0.95,0.9268820001447138,28,0.0,0,1.0,1,1.0,1
3766,max_ml,20,40,2,3,0.05,0.95,0.9427530949707452,13,1.0,1,1.0,1,1.0,1
3767,max_ml,20,40,2,3,0.05,0.95,0.8592572174822883,4,1.0,1,1.0,1,1.0,1
3768,max_ml,20,40,2,3,0.05,0.95,0.9212774860570208,32,0.0,1,0.0,1,0.0,1
3769,max_ml,20,40,2,3,0.05,0.95,0.9247451243469276,6,1.0,1,1.0,1,1.0,1
3770,max_ml,20,40,2,3,0.05,0.95,0.9170764461013918,16,1.0,1,1.0,1,1.0,1
3771,max_ml,20,40,2,3,0.05,0.95,0.9124238251323178,40,0.0,0,1.0,1,1.0,1
3772,max_ml,20,40,2,3,0.05,0.95,0.9479971821909122,34,0.0,0,1.0,1,1.0,1
3773,max_ml,20,40,2,3,0.05,0.95,0.8295364398378939,8,1.0,1,1.0,1,1.0,1
3774,max_ml,20,40,2,3,0.05,0.95,0.9152963893854056,3,1.0,1,1.0,1,1.0,1
3775,max_ml,20,40,2,3,0.05,0.95,0.9443307739370612,34,0.0,0,1.0,1,1.0,1
3776,max_ml,20,40,2,3,0.05,0.95,0.8535104237080268,11,1.0,1,1.0,1,1.0,1
3777,max_ml,20,40,2,3,0.05,0.95,0.8445366245885941,6,1.0,1,1.0,1,1.0,1
3778,max_ml,20,40,2,3,0.05,0.95,0.9399247813934016,18,1.0,1,1.0,1,1.0,1
3779,max_ml,20,40,2,3,0.05,0.95,0.8086357997956369,9,1.0,1,1.0,1,1.0,1
3780,max_ml,20,40,2,3,0.05,0.95,0.93088706588643,33,0.0,0,1.0,1,0.0,0
3781,max_ml,20,40,2,3,0.05,0.95,0.8930867542866275,15,1.0,1,1.0,1,1.0,1
3782,max_ml,20,40,2,3,0.05,0.95,0.9459612392121236,6,1.0,1,1.0,1,1.0,1
3783,max_ml,20,40,2,3,0.05,0.95,0.935716560966745,18,1.0,1,1.0,1,1.0,1
3784,max_ml,20,40,2,3,0.05,0.95,0.940462225430318,27,1.0,1,0.0,0,1.0,1
3785,max_ml,20,40,2,3,0.05,0.95,0.9013552856903568,11,1.0,1,1.0,1,1.0,1
3786,max_ml,20,40,2,3,0.05,0.95,0.924894490877994,23,1.0,1,1.0,1,1.0,1
3787,max_ml,20,40,2,3,0.05,0.95,0.9259939568397596,18,1.0,1,1.0,1,1.0,1
3788,max_ml,20,40,2,3,0.05,0.95,0.9405214432040326,12,1.0,1,1.0,1,1.0,1
3789,max_ml,20,40,2,3,0.05,0.95,0.8283117247426978,9,1.0,1,1.0,1,1.0,1
3790,max_ml,20,40,2,3,0.05,0.95,0.779019335382061,12,1.0,1,1.0,1,1.0,1
3791,max_ml,20,40,2,3,0.05,0.95,0.936351601470732,24,0.0,0,1.0,1,1.0,1
3792,max_ml,20,40,2,3,0.05,0.95,0.9468827598159938,40,0.0,0,0.0,0,1.0,1
3793,max_ml,20,40,2,3,0.05,0.95,0.9214057369750976,11,1.0,1,1.0,1,1.0,1
3794,max_ml,20,40,2,3,0.05,0.95,0.9131345798632392,9,1.0,1,1.0,1,1.0,1
3795,max_ml,20,40,2,3,0.05,0.95,0.924040094672686,17,1.0,1,1.0,1,1.0,1
3796,max_ml,20,40,2,3,0.05,0.95,0.9253353282339958,20,1.0,1,1.0,1,1.0,1
3797,max_ml,20,40,2,3,0.05,0.95,0.9153330779055268,9,1.0,1,1.0,1,1.0,1
3798,max_ml,20,40,2,3,0.05,0.95,0.937333111097013,19,1.0,1,1.0,1,1.0,1
3799,max_ml,20,40,2,3,0.05,0.95,0.9134810541123944,32,0.0,1,0.0,1,0.0,1
3800,max_ml,20,40,2,3,0.05,0.95,0.9023339329894126,20,1.0,1,1.0,1,1.0,1
3801,max_ml,20,40,2,3,0.05,0.95,0.9495496414562508,65,0.0,1,0.0,1,0.0,1
3802,max_ml,20,40,2,3,0.05,0.95,0.9499008413971696,39,1.0,1,1.0,1,1.0,1
3803,max_ml,20,40,2,3,0.05,0.95,0.8477823194400893,20,1.0,1,1.0,1,1.0,1
3804,max_ml,20,40,2,3,0.05,0.95,0.938402247748178,6,1.0,1,1.0,1,1.0,1
3805,max_ml,20,40,2,3,0.05,0.95,0.8102496029428143,14,1.0,1,1.0,1,1.0,1
3806,max_ml,20,40,2,3,0.05,0.95,0.9398830995587948,15,1.0,1,1.0,1,1.0,1
3807,max_ml,20,40,2,3,0.05,0.95,0.9489001398654436,11,1.0,1,1.0,1,1.0,1
3808,max_ml,20,40,2,3,0.05,0.95,0.9365540214544008,28,0.0,1,0.0,1,0.0,1
3809,max_ml,20,40,2,3,0.05,0.95,0.9283993921639276,48,1.0,1,1.0,1,1.0,1
3810,max_ml,20,40,2,3,0.05,0.95,0.9483409908003076,16,0.0,1,0.0,1,0.0,1
3811,max_ml,20,40,2,3,0.05,0.95,0.8527919880811117,8,1.0,1,1.0,1,1.0,1
3812,max_ml,20,40,2,3,0.05,0.95,0.776249797880851,15,1.0,1,1.0,1,1.0,1
3813,max_ml,20,40,2,3,0.05,0.95,0.930964495814661,23,1.0,1,1.0,1,1.0,1
3814,max_ml,20,40,2,3,0.05,0.95,0.9345353984566606,23,0.0,1,0.0,1,0.0,1
3815,max_ml,20,40,2,3,0.05,0.95,0.9356896937503404,7,1.0,1,1.0,1,1.0,1
3816,max_ml,20,40,2,3,0.05,0.95,0.9140504086722137,13,1.0,1,1.0,1,1.0,1
3817,max_ml,20,40,2,3,0.05,0.95,0.912003977628162,39,0.0,0,0.0,0,1.0,1
3818,max_ml,20,40,2,3,0.05,0.95,0.9487937439009888,29,0.0,1,0.0,1,0.0,1
3819,max_ml,20,40,2,3,0.05,0.95,0.8610827808808617,7,1.0,1,1.0,1,1.0,1
3820,max_ml,20,40,2,3,0.05,0.95,0.922144277653443,32,0.0,0,1.0,1,1.0,1
3821,max_ml,20,40,2,3,0.05,0.95,0.8328083308512796,6,1.0,1,1.0,1,1.0,1
3822,max_ml,20,40,2,3,0.05,0.95,0.8796981703851274,25,0.0,0,0.0,0,1.0,1
3823,max_ml,20,40,2,3,0.05,0.95,0.9366757082345586,34,0.0,0,1.0,1,1.0,1
3824,max_ml,20,40,2,3,0.05,0.95,0.8098818506563681,16,1.0,1,1.0,1,1.0,1
3825,max_ml,20,40,2,3,0.05,0.95,0.948999771145424,53,0.0,0,1.0,1,1.0,1
3826,max_ml,20,40,2,3,0.05,0.95,0.8850070689350976,11,1.0,1,1.0,1,1.0,1
3827,max_ml,20,40,2,3,0.05,0.95,0.9076508623838344,7,1.0,1,1.0,1,1.0,1
3828,max_ml,20,40,2,3,0.05,0.95,0.9338462566599802,21,1.0,1,1.0,1,1.0,1
3829,max_ml,20,40,2,3,0.05,0.95,0.9115596846266748,9,1.0,1,1.0,1,1.0,1
3830,max_ml,20,40,2,3,0.05,0.95,0.9143839673059044,18,1.0,1,1.0,1,1.0,1
3831,max_ml,20,40,2,3,0.05,0.95,0.9294054180749264,15,1.0,1,1.0,1,1.0,1
3832,max_ml,20,40,2,3,0.05,0.95,0.8701245577440064,8,1.0,1,1.0,1,1.0,1
3833,max_ml,20,40,2,3,0.05,0.95,0.8836415615269991,13,1.0,1,1.0,1,1.0,1
3834,max_ml,20,40,2,3,0.05,0.95,0.8773586530778249,12,1.0,1,1.0,1,1.0,1
3835,max_ml,20,40,2,3,0.05,0.95,0.9398501478809804,13,1.0,1,1.0,1,1.0,1
3836,max_ml,20,40,2,3,0.05,0.95,0.941206740196482,14,1.0,1,1.0,1,1.0,1
3837,max_ml,20,40,2,3,0.05,0.95,0.8779199856129342,16,1.0,1,1.0,1,1.0,1
3838,max_ml,20,40,2,3,0.05,0.95,0.8678311089908768,11,1.0,1,1.0,1,1.0,1
3839,max_ml,20,40,2,3,0.05,0.95,0.9180275200382032,28,0.0,0,1.0,1,1.0,1
3840,max_ml,20,40,2,3,0.05,0.95,0.9493812139322676,16,1.0,1,1.0,1,1.0,1
3841,max_ml,20,40,2,3,0.05,0.95,0.9430716811060136,27,0.0,0,1.0,1,0.0,0
3842,max_ml,20,40,2,3,0.05,0.95,0.8900195372006606,14,1.0,1,1.0,1,1.0,1
3843,max_ml,20,40,2,3,0.05,0.95,0.8439088676639039,15,1.0,1,1.0,1,1.0,1
3844,max_ml,20,40,2,3,0.05,0.95,0.9217686766389396,14,1.0,1,0.0,0,0.0,0
3845,max_ml,20,40,2,3,0.05,0.95,0.8801982876897263,26,1.0,1,1.0,1,1.0,1
3846,max_ml,20,40,2,3,0.05,0.95,0.8345913416350973,10,1.0,1,1.0,1,1.0,1
3847,max_ml,20,40,2,3,0.05,0.95,0.9045653000299256,18,1.0,1,1.0,1,1.0,1
3848,max_ml,20,40,2,3,0.05,0.95,0.7780992852456907,5,1.0,1,1.0,1,1.0,1
3849,max_ml,20,40,2,3,0.05,0.95,0.8642704290307685,19,1.0,1,1.0,1,1.0,1
3850,max_ml,20,40,2,3,0.05,0.95,0.8320697526895456,27,1.0,1,1.0,1,1.0,1
3851,max_ml,20,40,2,3,0.05,0.95,0.9392401775862272,17,0.0,0,1.0,1,1.0,1
3852,max_ml,20,40,2,3,0.05,0.95,0.9450361951965648,13,1.0,1,1.0,1,1.0,1
3853,max_ml,20,40,2,3,0.05,0.95,0.911716762663891,11,1.0,1,1.0,1,1.0,1
3854,max_ml,20,40,2,3,0.05,0.95,0.8670040669066681,4,1.0,1,1.0,1,1.0,1
3855,max_ml,20,40,2,3,0.05,0.95,0.9336167272778368,41,0.0,0,0.0,0,1.0,1
3856,max_ml,20,40,2,3,0.05,0.95,0.9352699001694156,59,0.0,1,0.0,1,0.0,1
3857,max_ml,20,40,2,3,0.05,0.95,0.9091893965601906,30,0.0,0,1.0,1,1.0,1
3858,max_ml,20,40,2,3,0.05,0.95,0.9283366243774048,28,1.0,1,1.0,1,0.0,0
3859,max_ml,20,40,2,3,0.05,0.95,0.9050341160354752,6,1.0,1,1.0,1,1.0,1
3860,max_ml,20,40,2,3,0.05,0.95,0.9411801046769356,8,1.0,1,1.0,1,1.0,1
3861,max_ml,20,40,2,3,0.05,0.95,0.93110980984746,5,1.0,1,1.0,1,1.0,1
3862,max_ml,20,40,2,3,0.05,0.95,0.8125059369527663,8,1.0,1,1.0,1,1.0,1
3863,max_ml,20,40,2,3,0.05,0.95,0.9444757589818724,9,1.0,1,1.0,1,1.0,1
3864,max_ml,20,40,2,3,0.05,0.95,0.8679611097388346,9,1.0,1,1.0,1,1.0,1
3865,max_ml,20,40,2,3,0.05,0.95,0.9433191827628056,36,0.0,0,1.0,1,1.0,1
3866,max_ml,20,40,2,3,0.05,0.95,0.9247784778569876,27,0.0,1,0.0,1,0.0,1
3867,max_ml,20,40,2,3,0.05,0.95,0.9158965474810846,15,1.0,1,1.0,1,1.0,1
3868,max_ml,20,40,2,3,0.05,0.95,0.9463671045085236,42,0.0,1,0.0,1,0.0,1
3869,max_ml,20,40,2,3,0.05,0.95,0.9449481256676362,10,1.0,1,1.0,1,1.0,1
3870,max_ml,20,40,2,3,0.05,0.95,0.9137280466635934,9,1.0,1,1.0,1,1.0,1
3871,max_ml,20,40,2,3,0.05,0.95,0.9483127484387346,9,1.0,1,1.0,1,1.0,1
3872,max_ml,20,40,2,3,0.05,0.95,0.8714656009870089,18,1.0,1,1.0,1,1.0,1
3873,max_ml,20,40,2,3,0.05,0.95,0.9366421865507634,6,1.0,1,1.0,1,1.0,1
3874,max_ml,20,40,2,3,0.05,0.95,0.7980137522331461,7,1.0,1,1.0,1,1.0,1
3875,max_ml,20,40,2,3,0.05,0.95,0.8439708368818065,32,1.0,1,1.0,1,1.0,1
3876,max_ml,20,40,2,3,0.05,0.95,0.8690768691708977,10,1.0,1,1.0,1,1.0,1
3877,max_ml,20,40,2,3,0.05,0.95,0.9404724285977534,4,1.0,1,1.0,1,1.0,1
3878,max_ml,20,40,2,3,0.05,0.95,0.8476908682058832,8,1.0,1,1.0,1,1.0,1
3879,max_ml,20,40,2,3,0.05,0.95,0.9072844416706054,3,1.0,1,1.0,1,1.0,1
3880,max_ml,20,40,2,3,0.05,0.95,0.9084219047124787,14,1.0,1,1.0,1,1.0,1
3881,max_ml,20,40,2,3,0.05,0.95,0.9311662192945908,11,1.0,1,1.0,1,1.0,1
3882,max_ml,20,40,2,3,0.05,0.95,0.908092080785044,7,1.0,1,1.0,1,1.0,1
3883,max_ml,20,40,2,3,0.05,0.95,0.9271484145696892,28,1.0,1,1.0,1,1.0,1
3884,max_ml,20,40,2,3,0.05,0.95,0.7997965598253322,8,1.0,1,1.0,1,1.0,1
3885,max_ml,20,40,2,3,0.05,0.95,0.7859963118931195,7,1.0,1,1.0,1,1.0,1
3886,max_ml,20,40,2,3,0.05,0.95,0.8729557536389446,5,1.0,1,1.0,1,1.0,1
3887,max_ml,20,40,2,3,0.05,0.95,0.9316723181296211,37,0.0,0,1.0,1,1.0,1
3888,max_ml,20,40,2,3,0.05,0.95,0.9485946795873916,14,1.0,1,1.0,1,1.0,1
3889,max_ml,20,40,2,3,0.05,0.95,0.9465094143644746,25,1.0,1,1.0,1,1.0,1
3890,max_ml,20,40,2,3,0.05,0.95,0.8178212107062354,12,1.0,1,1.0,1,1.0,1
3891,max_ml,20,40,2,3,0.05,0.95,0.9223102343143194,6,1.0,1,1.0,1,1.0,1
3892,max_ml,20,40,2,3,0.05,0.95,0.9431409213868585,44,0.0,1,0.0,1,0.0,1
3893,max_ml,20,40,2,3,0.05,0.95,0.9485928599308988,23,0.0,1,0.0,1,0.0,1
3894,max_ml,20,40,2,3,0.05,0.95,0.8884649439050293,12,1.0,1,1.0,1,1.0,1
3895,max_ml,20,40,2,3,0.05,0.95,0.8336233832309733,17,1.0,1,1.0,1,1.0,1
3896,max_ml,20,40,2,3,0.05,0.95,0.9002878000092918,7,1.0,1,1.0,1,1.0,1
3897,max_ml,20,40,2,3,0.05,0.95,0.895617584715136,2,1.0,1,1.0,1,1.0,1
3898,max_ml,20,40,2,3,0.05,0.95,0.8956107819966452,5,1.0,1,1.0,1,1.0,1
3899,max_ml,20,40,2,3,0.05,0.95,0.9242926044295972,19,0.0,1,0.0,1,0.0,1
3900,max_ml,20,40,2,3,0.05,0.95,0.93654712448387,24,1.0,1,1.0,1,1.0,1
3901,max_ml,20,40,2,3,0.05,0.95,0.9203026285388366,19,1.0,1,1.0,1,1.0,1
3902,max_ml,20,40,2,3,0.05,0.95,0.9401824848097028,46,0.0,1,0.0,1,0.0,1
3903,max_ml,20,40,2,3,0.05,0.95,0.9433446525465252,56,0.0,0,0.0,0,1.0,1
3904,max_ml,20,40,2,3,0.05,0.95,0.9218045529289044,12,1.0,1,1.0,1,1.0,1
3905,max_ml,20,40,2,3,0.05,0.95,0.8970159011381806,9,1.0,1,1.0,1,1.0,1
3906,max_ml,20,40,2,3,0.05,0.95,0.929858997225367,16,1.0,1,1.0,1,1.0,1
3907,max_ml,20,40,2,3,0.05,0.95,0.8725658322210259,14,1.0,1,1.0,1,1.0,1
3908,max_ml,20,40,2,3,0.05,0.95,0.8502968407830098,11,1.0,1,1.0,1,1.0,1
3909,max_ml,20,40,2,3,0.05,0.95,0.946687006740767,56,0.0,1,0.0,1,0.0,1
3910,max_ml,20,40,2,3,0.05,0.95,0.9330445603547616,29,0.0,0,0.0,0,1.0,1
3911,max_ml,20,40,2,3,0.05,0.95,0.8090336071373612,8,1.0,1,1.0,1,1.0,1
3912,max_ml,20,40,2,3,0.05,0.95,0.9056085007240516,23,0.0,0,1.0,1,1.0,1
3913,max_ml,20,40,2,3,0.05,0.95,0.8110874221302766,14,1.0,1,1.0,1,1.0,1
3914,max_ml,20,40,2,3,0.05,0.95,0.9121780241557164,5,1.0,1,1.0,1,1.0,1
3915,max_ml,20,40,2,3,0.05,0.95,0.914185866220696,28,1.0,1,1.0,1,1.0,1
3916,max_ml,20,40,2,3,0.05,0.95,0.8786783786016643,15,1.0,1,1.0,1,1.0,1
3917,max_ml,20,40,2,3,0.05,0.95,0.9129339586697018,5,1.0,1,1.0,1,1.0,1
3918,max_ml,20,40,2,3,0.05,0.95,0.9490456019369692,52,0.0,0,1.0,1,1.0,1
3919,max_ml,20,40,2,3,0.05,0.95,0.8483746746913249,7,1.0,1,1.0,1,1.0,1
3920,max_ml,20,40,2,3,0.05,0.95,0.9488724616670264,33,1.0,1,1.0,1,1.0,1
3921,max_ml,20,40,2,3,0.05,0.95,0.8850042246869436,12,1.0,1,1.0,1,1.0,1
3922,max_ml,20,40,2,3,0.05,0.95,0.9106870526406478,14,1.0,1,1.0,1,1.0,1
3923,max_ml,20,40,2,3,0.05,0.95,0.8893169461199691,12,1.0,1,1.0,1,1.0,1
3924,max_ml,20,40,2,3,0.05,0.95,0.877425711952706,17,1.0,1,1.0,1,1.0,1
3925,max_ml,20,40,2,3,0.05,0.95,0.8957085674020606,12,1.0,1,1.0,1,1.0,1
3926,max_ml,20,40,2,3,0.05,0.95,0.9452523562700104,16,1.0,1,1.0,1,1.0,1
3927,max_ml,20,40,2,3,0.05,0.95,0.9468657215925764,37,0.0,1,0.0,1,0.0,1
3928,max_ml,20,40,2,3,0.05,0.95,0.944880361306801,25,1.0,1,1.0,1,1.0,1
3929,max_ml,20,40,2,3,0.05,0.95,0.8849064751349428,8,1.0,1,1.0,1,1.0,1
3930,max_ml,20,40,2,3,0.05,0.95,0.9326869223840294,15,1.0,1,1.0,1,1.0,1
3931,max_ml,20,40,2,3,0.05,0.95,0.866380789386464,14,1.0,1,1.0,1,1.0,1
3932,max_ml,20,40,2,3,0.05,0.95,0.9101896953123442,29,1.0,1,1.0,1,1.0,1
3933,max_ml,20,40,2,3,0.05,0.95,0.8104324807476336,3,1.0,1,1.0,1,1.0,1
3934,max_ml,20,40,2,3,0.05,0.95,0.888591129751912,8,1.0,1,1.0,1,1.0,1
3935,max_ml,20,40,2,3,0.05,0.95,0.9404712241471996,13,1.0,1,1.0,1,1.0,1
3936,max_ml,20,40,2,3,0.05,0.95,0.8487269511308264,17,1.0,1,1.0,1,1.0,1
3937,max_ml,20,40,2,3,0.05,0.95,0.9133006183929252,6,1.0,1,1.0,1,1.0,1
3938,max_ml,20,40,2,3,0.05,0.95,0.9113296345227692,20,1.0,1,1.0,1,1.0,1
3939,max_ml,20,40,2,3,0.05,0.95,0.9158324149204512,10,1.0,1,1.0,1,1.0,1
3940,max_ml,20,40,2,3,0.05,0.95,0.9350766262251248,9,1.0,1,1.0,1,1.0,1
3941,max_ml,20,40,2,3,0.05,0.95,0.9249551023848858,9,1.0,1,1.0,1,1.0,1
3942,max_ml,20,40,2,3,0.05,0.95,0.9277694172685368,22,0.0,0,1.0,1,1.0,1
3943,max_ml,20,40,2,3,0.05,0.95,0.8567472042304906,29,0.0,0,0.0,0,1.0,1
3944,max_ml,20,40,2,3,0.05,0.95,0.8255282050622783,3,1.0,1,1.0,1,1.0,1
3945,max_ml,20,40,2,3,0.05,0.95,0.9444516157560692,47,0.0,1,0.0,1,0.0,1
3946,max_ml,20,40,2,3,0.05,0.95,0.9035076291860248,10,1.0,1,1.0,1,1.0,1
3947,max_ml,20,40,2,3,0.05,0.95,0.9494628545352488,40,0.0,0,1.0,1,1.0,1
3948,max_ml,20,40,2,3,0.05,0.95,0.9129739039380876,16,1.0,1,1.0,1,1.0,1
3949,max_ml,20,40,2,3,0.05,0.95,0.931097287689352,21,1.0,1,1.0,1,1.0,1
3950,max_ml,20,40,2,3,0.05,0.95,0.8714873971822633,10,1.0,1,1.0,1,1.0,1
3951,max_ml,20,40,2,3,0.05,0.95,0.943646264191693,32,0.0,0,1.0,1,1.0,1
3952,max_ml,20,40,2,3,0.05,0.95,0.9392829289118946,8,1.0,1,1.0,1,1.0,1
3953,max_ml,20,40,2,3,0.05,0.95,0.943666663722164,38,0.0,0,0.0,0,1.0,1
3954,max_ml,20,40,2,3,0.05,0.95,0.9413201787981028,5,1.0,1,1.0,1,1.0,1
3955,max_ml,20,40,2,3,0.05,0.95,0.9297850694771994,25,1.0,1,0.0,0,1.0,1
3956,max_ml,20,40,2,3,0.05,0.95,0.9359080729193892,7,1.0,1,1.0,1,1.0,1
3957,max_ml,20,40,2,3,0.05,0.95,0.8358088295553844,7,1.0,1,1.0,1,1.0,1
3958,max_ml,20,40,2,3,0.05,0.95,0.9383066003481644,19,0.0,0,1.0,1,0.0,0
3959,max_ml,20,40,2,3,0.05,0.95,0.9295916297091108,35,0.0,0,0.0,0,1.0,1
3960,max_ml,20,40,2,3,0.05,0.95,0.8958447535987439,10,1.0,1,1.0,1,1.0,1
3961,max_ml,20,40,2,3,0.05,0.95,0.9373519720025908,41,1.0,1,1.0,1,1.0,1
3962,max_ml,20,40,2,3,0.05,0.95,0.935554226707605,18,1.0,1,1.0,1,1.0,1
3963,max_ml,20,40,2,3,0.05,0.95,0.8469254445512506,14,1.0,1,1.0,1,1.0,1
3964,max_ml,20,40,2,3,0.05,0.95,0.9080164336017064,11,1.0,1,1.0,1,1.0,1
3965,max_ml,20,40,2,3,0.05,0.95,0.9450441990745312,8,1.0,1,1.0,1,1.0,1
3966,max_ml,20,40,2,3,0.05,0.95,0.9292577080222896,18,1.0,1,1.0,1,1.0,1
3967,max_ml,20,40,2,3,0.05,0.95,0.9064448287359398,9,1.0,1,1.0,1,1.0,1
3968,max_ml,20,40,2,3,0.05,0.95,0.8715178239935143,22,0.0,0,1.0,1,1.0,1
3969,max_ml,20,40,2,3,0.05,0.95,0.9357100844041932,21,1.0,1,1.0,1,1.0,1
3970,max_ml,20,40,2,3,0.05,0.95,0.947538023205679,93,0.0,1,0.0,1,0.0,1
3971,max_ml,20,40,2,3,0.05,0.95,0.8601065303212574,14,1.0,1,1.0,1,1.0,1
3972,max_ml,20,40,2,3,0.05,0.95,0.909895477969878,12,1.0,1,1.0,1,1.0,1
3973,max_ml,20,40,2,3,0.05,0.95,0.948908746215797,18,1.0,1,1.0,1,1.0,1
3974,max_ml,20,40,2,3,0.05,0.95,0.9275732603222504,13,1.0,1,1.0,1,1.0,1
3975,max_ml,20,40,2,3,0.05,0.95,0.90745841963602,13,1.0,1,1.0,1,1.0,1
3976,max_ml,20,40,2,3,0.05,0.95,0.947576052095734,18,1.0,1,1.0,1,1.0,1
3977,max_ml,20,40,2,3,0.05,0.95,0.8442576022748315,7,1.0,1,1.0,1,1.0,1
3978,max_ml,20,40,2,3,0.05,0.95,0.8468784803819582,8,1.0,1,1.0,1,1.0,1
3979,max_ml,20,40,2,3,0.05,0.95,0.9108112075026138,12,1.0,1,1.0,1,1.0,1
3980,max_ml,20,40,2,3,0.05,0.95,0.9382414785339313,31,0.0,0,1.0,1,1.0,1
3981,max_ml,20,40,2,3,0.05,0.95,0.816675909868378,9,1.0,1,1.0,1,1.0,1
3982,max_ml,20,40,2,3,0.05,0.95,0.8933962040883412,14,1.0,1,1.0,1,1.0,1
3983,max_ml,20,40,2,3,0.05,0.95,0.9129637900103932,7,1.0,1,1.0,1,1.0,1
3984,max_ml,20,40,2,3,0.05,0.95,0.8204472983456,10,1.0,1,1.0,1,1.0,1
3985,max_ml,20,40,2,3,0.05,0.95,0.8996941727193453,25,1.0,1,1.0,1,1.0,1
3986,max_ml,20,40,2,3,0.05,0.95,0.9365915347540016,13,1.0,1,1.0,1,1.0,1
3987,max_ml,20,40,2,3,0.05,0.95,0.933233218870296,21,1.0,1,1.0,1,1.0,1
3988,max_ml,20,40,2,3,0.05,0.95,0.9176780466590946,6,1.0,1,1.0,1,1.0,1
3989,max_ml,20,40,2,3,0.05,0.95,0.8110793849690641,8,1.0,1,1.0,1,1.0,1
3990,max_ml,20,40,2,3,0.05,0.95,0.9217015393110654,25,0.0,1,0.0,1,0.0,1
3991,max_ml,20,40,2,3,0.05,0.95,0.9499938936536786,49,0.0,1,0.0,1,0.0,1
3992,max_ml,20,40,2,3,0.05,0.95,0.8558681809990379,12,1.0,1,1.0,1,1.0,1
3993,max_ml,20,40,2,3,0.05,0.95,0.934099411087093,13,1.0,1,1.0,1,1.0,1
3994,max_ml,20,40,2,3,0.05,0.95,0.8557724580242514,5,1.0,1,1.0,1,1.0,1
3995,max_ml,20,40,2,3,0.05,0.95,0.9337645381312174,18,1.0,1,1.0,1,1.0,1
3996,max_ml,20,40,2,3,0.05,0.95,0.9326985020420304,16,1.0,1,1.0,1,1.0,1
3997,max_ml,20,40,2,3,0.05,0.95,0.8642304917457337,10,1.0,1,1.0,1,1.0,1
3998,max_ml,20,40,2,3,0.05,0.95,0.9121815439054966,6,1.0,1,1.0,1,1.0,1
3999,max_ml,20,40,2,3,0.05,0.95,0.916973882495505,34,0.0,0,0.0,0,1.0,1
4000,max_ml,20,40,2,3,0.05,0.95,0.9393190875776258,35,1.0,1,1.0,1,0.0,0
4001,max_ml,20,40,2,3,0.05,0.95,0.9314575970542486,23,0.0,0,1.0,1,1.0,1
4002,max_ml,20,40,2,3,0.05,0.95,0.9301315798068902,18,1.0,1,1.0,1,1.0,1
4003,max_ml,20,40,2,3,0.05,0.95,0.9483803202820844,18,1.0,1,1.0,1,1.0,1
4004,max_ml,20,40,2,3,0.05,0.95,0.9385351000019336,24,0.0,0,0.0,0,1.0,1
4005,max_ml,20,40,2,3,0.05,0.95,0.874486912315154,20,1.0,1,1.0,1,1.0,1
4006,max_ml,20,40,2,3,0.05,0.95,0.9312036607353986,10,1.0,1,1.0,1,1.0,1
4007,max_ml,20,40,2,3,0.05,0.95,0.8886494483125236,9,1.0,1,1.0,1,1.0,1
4008,max_ml,20,40,2,3,0.05,0.95,0.9257169151090304,13,1.0,1,1.0,1,1.0,1
4009,max_ml,20,40,2,3,0.05,0.95,0.9445857285970854,47,0.0,1,0.0,1,0.0,1
4010,max_ml,20,40,2,3,0.05,0.95,0.924040242385443,11,1.0,1,1.0,1,1.0,1
4011,max_ml,20,40,2,3,0.05,0.95,0.8781970788271491,6,1.0,1,1.0,1,1.0,1
4012,max_ml,20,40,2,3,0.05,0.95,0.9409514629978624,21,0.0,1,0.0,1,0.0,1
4013,max_ml,20,40,2,3,0.05,0.95,0.8086709519764647,11,1.0,1,1.0,1,1.0,1
4014,max_ml,20,40,2,3,0.05,0.95,0.9217623186875796,47,0.0,0,1.0,1,1.0,1
4015,max_ml,20,40,2,3,0.05,0.95,0.9219320787066152,10,1.0,1,1.0,1,1.0,1
4016,max_ml,20,40,2,3,0.05,0.95,0.9381508355960648,50,1.0,1,1.0,1,1.0,1
4017,max_ml,20,40,2,3,0.05,0.95,0.9018638336001662,14,1.0,1,1.0,1,1.0,1
4018,max_ml,20,40,2,3,0.05,0.95,0.919350997531877,7,1.0,1,1.0,1,1.0,1
4019,max_ml,20,40,2,3,0.05,0.95,0.9018297208594171,15,1.0,1,1.0,1,1.0,1
4020,max_ml,20,40,2,3,0.05,0.95,0.9472034632749532,12,1.0,1,1.0,1,1.0,1
4021,max_ml,20,40,2,3,0.05,0.95,0.9166771119506164,15,1.0,1,1.0,1,1.0,1
4022,max_ml,20,40,2,3,0.05,0.95,0.9456554862316108,50,0.0,1,0.0,1,0.0,1
4023,max_ml,20,40,2,3,0.05,0.95,0.9463127537360588,12,1.0,1,1.0,1,1.0,1
4024,max_ml,20,40,2,3,0.05,0.95,0.9147058017158404,41,0.0,1,0.0,1,0.0,1
4025,max_ml,20,40,2,3,0.05,0.95,0.9289415991718148,15,1.0,1,0.0,0,1.0,1
4026,max_ml,20,40,2,3,0.05,0.95,0.8805378673615648,30,1.0,1,1.0,1,1.0,1
4027,max_ml,20,40,2,3,0.05,0.95,0.8276429895016439,6,1.0,1,1.0,1,1.0,1
4028,max_ml,20,40,2,3,0.05,0.95,0.9208338636105432,15,1.0,1,1.0,1,1.0,1
4029,max_ml,20,40,2,3,0.05,0.95,0.8311330867398091,9,1.0,1,1.0,1,1.0,1
4030,max_ml,20,40,2,3,0.05,0.95,0.8987910773294412,15,1.0,1,1.0,1,1.0,1
4031,max_ml,20,40,2,3,0.05,0.95,0.8363065524945875,16,1.0,1,1.0,1,1.0,1
4032,max_ml,20,40,2,3,0.05,0.95,0.7361094235782069,10,1.0,1,1.0,1,1.0,1
4033,max_ml,20,40,2,3,0.05,0.95,0.9420732337810274,34,0.0,1,0.0,1,0.0,1
4034,max_ml,20,40,2,3,0.05,0.95,0.9331805337968984,9,1.0,1,1.0,1,1.0,1
4035,max_ml,20,40,2,3,0.05,0.95,0.942405314269351,14,1.0,1,1.0,1,1.0,1
4036,max_ml,20,40,2,3,0.05,0.95,0.9151244423519967,19,1.0,1,1.0,1,1.0,1
4037,max_ml,20,40,2,3,0.05,0.95,0.9497337952377878,29,0.0,0,1.0,1,1.0,1
4038,max_ml,20,40,2,3,0.05,0.95,0.9290776045280577,13,1.0,1,1.0,1,1.0,1
4039,max_ml,20,40,2,3,0.05,0.95,0.9313105347198344,26,1.0,1,1.0,1,1.0,1
4040,max_ml,20,40,2,3,0.05,0.95,0.949309307165351,23,1.0,1,1.0,1,1.0,1
4041,max_ml,20,40,2,3,0.05,0.95,0.8518080348003295,7,1.0,1,1.0,1,1.0,1
4042,max_ml,20,40,2,3,0.05,0.95,0.8895754333108218,9,1.0,1,1.0,1,1.0,1
4043,max_ml,20,40,2,3,0.05,0.95,0.9356671281706884,40,1.0,1,1.0,1,1.0,1
4044,max_ml,20,40,2,3,0.05,0.95,0.8219234855589064,5,1.0,1,1.0,1,1.0,1
4045,max_ml,20,40,2,3,0.05,0.95,0.9403141843577534,21,1.0,1,1.0,1,1.0,1
4046,max_ml,20,40,2,3,0.05,0.95,0.8906624852654335,9,1.0,1,1.0,1,1.0,1
4047,max_ml,20,40,2,3,0.05,0.95,0.7864077233320221,13,1.0,1,1.0,1,1.0,1
4048,max_ml,20,40,2,3,0.05,0.95,0.8889581334722766,21,1.0,1,1.0,1,1.0,1
4049,max_ml,20,40,2,3,0.05,0.95,0.949142896744481,21,1.0,1,1.0,1,1.0,1
4050,max_ml,20,40,2,3,0.05,0.95,0.8786245651887526,11,1.0,1,1.0,1,1.0,1
4051,max_ml,20,40,2,3,0.05,0.95,0.8829076777561045,14,1.0,1,1.0,1,1.0,1
4052,max_ml,20,40,2,3,0.05,0.95,0.9275078810579616,9,1.0,1,1.0,1,1.0,1
4053,max_ml,20,40,2,3,0.05,0.95,0.8712272662343522,8,1.0,1,1.0,1,1.0,1
4054,max_ml,20,40,2,3,0.05,0.95,0.8958210161426275,9,1.0,1,1.0,1,1.0,1
4055,max_ml,20,40,2,3,0.05,0.95,0.9226714038876276,15,1.0,1,1.0,1,1.0,1
4056,max_ml,20,40,2,3,0.05,0.95,0.9155040003022048,15,0.0,0,1.0,1,1.0,1
4057,max_ml,20,40,2,3,0.05,0.95,0.9212267040131,15,1.0,1,1.0,1,1.0,1
4058,max_ml,20,40,2,3,0.05,0.95,0.8181968347810726,9,1.0,1,1.0,1,1.0,1
4059,max_ml,20,40,2,3,0.05,0.95,0.7108155986369995,7,1.0,1,1.0,1,1.0,1
4060,max_ml,20,40,2,3,0.05,0.95,0.9330212393605846,25,0.0,1,0.0,1,0.0,1
4061,max_ml,20,40,2,3,0.05,0.95,0.9339372988776458,14,1.0,1,1.0,1,1.0,1
4062,max_ml,20,40,2,3,0.05,0.95,0.9406523001529166,63,0.0,0,0.0,0,1.0,1
4063,max_ml,20,40,2,3,0.05,0.95,0.8976455365377473,11,1.0,1,1.0,1,1.0,1
4064,max_ml,20,40,2,3,0.05,0.95,0.8613521526047478,9,1.0,1,1.0,1,1.0,1
4065,max_ml,20,40,2,3,0.05,0.95,0.9262029987303624,16,1.0,1,1.0,1,1.0,1
4066,max_ml,20,40,2,3,0.05,0.95,0.9379733962000744,6,1.0,1,1.0,1,1.0,1
4067,max_ml,20,40,2,3,0.05,0.95,0.8422819358836313,7,1.0,1,1.0,1,1.0,1
4068,max_ml,20,40,2,3,0.05,0.95,0.912384042033388,15,1.0,1,1.0,1,1.0,1
4069,max_ml,20,40,2,3,0.05,0.95,0.9199924622349512,20,1.0,1,1.0,1,1.0,1
4070,max_ml,20,40,2,3,0.05,0.95,0.8802612735559544,14,1.0,1,1.0,1,1.0,1
4071,max_ml,20,40,2,3,0.05,0.95,0.9410965644569615,23,1.0,1,1.0,1,1.0,1
4072,max_ml,20,40,2,3,0.05,0.95,0.945024636625945,30,0.0,0,1.0,1,1.0,1
4073,max_ml,20,40,2,3,0.05,0.95,0.8229469708057502,7,1.0,1,1.0,1,1.0,1
4074,max_ml,20,40,2,3,0.05,0.95,0.9441025267976676,29,0.0,1,0.0,1,0.0,1
4075,max_ml,20,40,2,3,0.05,0.95,0.9119404122727424,10,1.0,1,1.0,1,1.0,1
4076,max_ml,20,40,2,3,0.05,0.95,0.9208824620679812,16,1.0,1,1.0,1,1.0,1
4077,max_ml,20,40,2,3,0.05,0.95,0.9390801537606172,11,1.0,1,1.0,1,1.0,1
4078,max_ml,20,40,2,3,0.05,0.95,0.9220172858313777,12,1.0,1,1.0,1,1.0,1
4079,max_ml,20,40,2,3,0.05,0.95,0.8802516125867224,12,1.0,1,1.0,1,1.0,1
4080,max_ml,20,40,2,3,0.05,0.95,0.9320266228775984,16,1.0,1,1.0,1,1.0,1
4081,max_ml,20,40,2,3,0.05,0.95,0.945849414720308,14,1.0,1,1.0,1,1.0,1
4082,max_ml,20,40,2,3,0.05,0.95,0.9365229612074912,46,1.0,1,1.0,1,1.0,1
4083,max_ml,20,40,2,3,0.05,0.95,0.8162293200866679,5,1.0,1,1.0,1,1.0,1
4084,max_ml,20,40,2,3,0.05,0.95,0.8958969228531475,9,1.0,1,1.0,1,1.0,1
4085,max_ml,20,40,2,3,0.05,0.95,0.9375233706081232,10,1.0,1,1.0,1,1.0,1
4086,max_ml,20,40,2,3,0.05,0.95,0.8736913467970324,20,1.0,1,1.0,1,1.0,1
4087,max_ml,20,40,2,3,0.05,0.95,0.816453275801597,16,1.0,1,1.0,1,1.0,1
4088,max_ml,20,40,2,3,0.05,0.95,0.9407519565315718,20,1.0,1,1.0,1,1.0,1
4089,max_ml,20,40,2,3,0.05,0.95,0.9253691391729696,21,1.0,1,1.0,1,0.0,0
4090,max_ml,20,40,2,3,0.05,0.95,0.9367216084860798,53,0.0,1,0.0,1,0.0,1
4091,max_ml,20,40,2,3,0.05,0.95,0.7651038764356901,7,1.0,1,1.0,1,1.0,1
4092,max_ml,20,40,2,3,0.05,0.95,0.8214832321274336,8,1.0,1,1.0,1,1.0,1
4093,max_ml,20,40,2,3,0.05,0.95,0.9165900918965948,14,1.0,1,1.0,1,1.0,1
4094,max_ml,20,40,2,3,0.05,0.95,0.925660272620466,18,1.0,1,1.0,1,1.0,1
4095,max_ml,20,40,2,3,0.05,0.95,0.9040866999472762,4,1.0,1,1.0,1,1.0,1
4096,max_ml,20,40,2,3,0.05,0.95,0.927925421737998,13,1.0,1,1.0,1,1.0,1
4097,max_ml,20,40,2,3,0.05,0.95,0.9346758485339598,16,1.0,1,1.0,1,1.0,1
4098,max_ml,20,40,2,3,0.05,0.95,0.946563275173033,32,1.0,1,1.0,1,1.0,1
4099,max_ml,20,40,2,3,0.05,0.95,0.9031856735990988,5,1.0,1,1.0,1,1.0,1
4100,max_ml,20,40,2,3,0.05,0.95,0.9248146635802894,8,1.0,1,1.0,1,1.0,1
4101,max_ml,20,40,2,3,0.05,0.95,0.8868697286342521,9,1.0,1,1.0,1,1.0,1
4102,max_ml,20,40,2,3,0.05,0.95,0.922485905295274,10,1.0,1,1.0,1,1.0,1
4103,max_ml,20,40,2,3,0.05,0.95,0.8693470028272926,20,1.0,1,1.0,1,1.0,1
4104,max_ml,20,40,2,3,0.05,0.95,0.9350762460213689,16,0.0,0,1.0,1,0.0,0
4105,max_ml,20,40,2,3,0.05,0.95,0.8741395813099002,13,1.0,1,1.0,1,1.0,1
4106,max_ml,20,40,2,3,0.05,0.95,0.94770894842692,8,1.0,1,1.0,1,1.0,1
4107,max_ml,20,40,2,3,0.05,0.95,0.9448326055035052,22,0.0,0,1.0,1,0.0,0
4108,max_ml,20,40,2,3,0.05,0.95,0.8980411465340511,15,1.0,1,1.0,1,1.0,1
4109,max_ml,20,40,2,3,0.05,0.95,0.8538846887823435,3,1.0,1,1.0,1,1.0,1
4110,max_ml,20,40,2,3,0.05,0.95,0.9488749423494824,20,1.0,1,1.0,1,1.0,1
4111,max_ml,20,40,2,3,0.05,0.95,0.8924500270564831,9,1.0,1,1.0,1,1.0,1
4112,max_ml,20,40,2,3,0.05,0.95,0.9150045766372468,11,1.0,1,1.0,1,1.0,1
4113,max_ml,20,40,2,3,0.05,0.95,0.8001299619415327,11,1.0,1,1.0,1,1.0,1
4114,max_ml,20,40,2,3,0.05,0.95,0.8992546966525901,14,1.0,1,1.0,1,1.0,1
4115,max_ml,20,40,2,3,0.05,0.95,0.912390225740601,9,1.0,1,1.0,1,1.0,1
4116,max_ml,20,40,2,3,0.05,0.95,0.9427841270151516,11,1.0,1,1.0,1,1.0,1
4117,max_ml,20,40,2,3,0.05,0.95,0.8979626454979012,12,1.0,1,1.0,1,1.0,1
4118,max_ml,20,40,2,3,0.05,0.95,0.92778698721088,29,1.0,1,1.0,1,1.0,1
4119,max_ml,20,40,2,3,0.05,0.95,0.8817272784977003,6,1.0,1,1.0,1,1.0,1
4120,max_ml,20,40,2,3,0.05,0.95,0.916550108795528,10,1.0,1,1.0,1,1.0,1
4121,max_ml,20,40,2,3,0.05,0.95,0.9295971807959846,10,1.0,1,1.0,1,1.0,1
4122,max_ml,20,40,2,3,0.05,0.95,0.9450878875903158,12,1.0,1,1.0,1,1.0,1
4123,max_ml,20,40,2,3,0.05,0.95,0.9472562426874168,35,0.0,0,1.0,1,1.0,1
4124,max_ml,20,40,2,3,0.05,0.95,0.9160533328359808,25,0.0,1,0.0,1,0.0,1
4125,max_ml,20,40,2,3,0.05,0.95,0.9103978205350632,13,1.0,1,1.0,1,1.0,1
4126,max_ml,20,40,2,3,0.05,0.95,0.8464331070503293,9,1.0,1,1.0,1,1.0,1
4127,max_ml,20,40,2,3,0.05,0.95,0.9093069478676749,19,1.0,1,1.0,1,1.0,1
4128,max_ml,20,40,2,3,0.05,0.95,0.8960737083714139,23,1.0,1,1.0,1,1.0,1
4129,max_ml,20,40,2,3,0.05,0.95,0.9333515774900926,10,1.0,1,1.0,1,1.0,1
4130,max_ml,20,40,2,3,0.05,0.95,0.8679124488116235,7,1.0,1,1.0,1,1.0,1
4131,max_ml,20,40,2,3,0.05,0.95,0.9332471343459596,11,1.0,1,1.0,1,1.0,1
4132,max_ml,20,40,2,3,0.05,0.95,0.9067973398940642,20,1.0,1,1.0,1,1.0,1
4133,max_ml,20,40,2,3,0.05,0.95,0.9304326500985928,21,1.0,1,1.0,1,1.0,1
4134,max_ml,20,40,2,3,0.05,0.95,0.906793275231965,25,1.0,1,1.0,1,1.0,1
4135,max_ml,20,40,2,3,0.05,0.95,0.901028737973667,4,1.0,1,1.0,1,1.0,1
4136,max_ml,20,40,2,3,0.05,0.95,0.9472289363506506,24,1.0,1,0.0,0,0.0,0
4137,max_ml,20,40,2,3,0.05,0.95,0.8975972226262459,6,1.0,1,1.0,1,1.0,1
4138,max_ml,20,40,2,3,0.05,0.95,0.8133104513016097,35,0.0,0,0.0,0,1.0,1
4139,max_ml,20,40,2,3,0.05,0.95,0.9349249433252323,39,1.0,1,1.0,1,1.0,1
4140,max_ml,20,40,2,3,0.05,0.95,0.93532785083209,9,1.0,1,1.0,1,1.0,1
4141,max_ml,20,40,2,3,0.05,0.95,0.9290037505022722,28,1.0,1,0.0,0,0.0,0
4142,max_ml,20,40,2,3,0.05,0.95,0.8906620863181332,10,1.0,1,1.0,1,1.0,1
4143,max_ml,20,40,2,3,0.05,0.95,0.9048233720466192,11,1.0,1,1.0,1,1.0,1
4144,max_ml,20,40,2,3,0.05,0.95,0.9312518079550706,13,1.0,1,1.0,1,1.0,1
4145,max_ml,20,40,2,3,0.05,0.95,0.9413106762636472,20,1.0,1,1.0,1,1.0,1
4146,max_ml,20,40,2,3,0.05,0.95,0.9184485778438276,12,1.0,1,1.0,1,1.0,1
4147,max_ml,20,40,2,3,0.05,0.95,0.9408593750965636,39,0.0,0,1.0,1,1.0,1
4148,max_ml,20,40,2,3,0.05,0.95,0.9163089793233906,9,1.0,1,1.0,1,1.0,1
4149,max_ml,20,40,2,3,0.05,0.95,0.922631020341964,32,1.0,1,1.0,1,1.0,1
4150,max_ml,20,40,2,3,0.05,0.95,0.9301526943883236,7,1.0,1,1.0,1,1.0,1
4151,max_ml,20,40,2,3,0.05,0.95,0.8921444548225875,14,1.0,1,1.0,1,1.0,1
4152,max_ml,20,40,2,3,0.05,0.95,0.8428242714993064,9,1.0,1,1.0,1,1.0,1
4153,max_ml,20,40,2,3,0.05,0.95,0.9147701462738346,9,1.0,1,1.0,1,1.0,1
4154,max_ml,20,40,2,3,0.05,0.95,0.9329706753646396,9,1.0,1,1.0,1,1.0,1
4155,max_ml,20,40,2,3,0.05,0.95,0.7752235200992725,5,1.0,1,1.0,1,1.0,1
4156,max_ml,20,40,2,3,0.05,0.95,0.9470843068468754,26,1.0,1,1.0,1,0.0,0
4157,max_ml,20,40,2,3,0.05,0.95,0.9453320550434704,37,1.0,1,1.0,1,1.0,1
4158,max_ml,20,40,2,3,0.05,0.95,0.9104330651231172,9,1.0,1,1.0,1,1.0,1
4159,max_ml,20,40,2,3,0.05,0.95,0.9410116696227168,45,0.0,0,0.0,0,1.0,1
4160,max_ml,20,40,2,3,0.05,0.95,0.9425768223011056,26,0.0,1,0.0,1,0.0,1
4161,max_ml,20,40,2,3,0.05,0.95,0.9483238038226915,19,0.0,1,0.0,1,0.0,1
4162,max_ml,20,40,2,3,0.05,0.95,0.9336103687765204,17,1.0,1,1.0,1,1.0,1
4163,max_ml,20,40,2,3,0.05,0.95,0.8612667738643651,7,1.0,1,1.0,1,1.0,1
4164,max_ml,20,40,2,3,0.05,0.95,0.8993984412028825,9,1.0,1,1.0,1,1.0,1
4165,max_ml,20,40,2,3,0.05,0.95,0.9313350220994254,27,1.0,1,1.0,1,1.0,1
4166,max_ml,20,40,2,3,0.05,0.95,0.9355375797711252,6,1.0,1,1.0,1,1.0,1
4167,max_ml,20,40,2,3,0.05,0.95,0.9267640152670864,13,1.0,1,1.0,1,1.0,1
4168,max_ml,20,40,2,3,0.05,0.95,0.8916608576380517,15,1.0,1,1.0,1,1.0,1
4169,max_ml,20,40,2,3,0.05,0.95,0.9242767040436344,12,1.0,1,1.0,1,1.0,1
4170,max_ml,20,40,2,3,0.05,0.95,0.9277527407711292,13,1.0,1,1.0,1,1.0,1
4171,max_ml,20,40,2,3,0.05,0.95,0.865857801689942,9,1.0,1,1.0,1,1.0,1
4172,max_ml,20,40,2,3,0.05,0.95,0.938940101715898,9,1.0,1,1.0,1,1.0,1
4173,max_ml,20,40,2,3,0.05,0.95,0.91594517324054,10,1.0,1,1.0,1,1.0,1
4174,max_ml,20,40,2,3,0.05,0.95,0.9110415236388228,13,1.0,1,1.0,1,1.0,1
4175,max_ml,20,40,2,3,0.05,0.95,0.940540857345628,20,1.0,1,1.0,1,1.0,1
4176,max_ml,20,40,2,3,0.05,0.95,0.7916646197555931,6,1.0,1,1.0,1,1.0,1
4177,max_ml,20,40,2,3,0.05,0.95,0.9342861523385216,10,1.0,1,1.0,1,1.0,1
4178,max_ml,20,40,2,3,0.05,0.95,0.912383238857513,18,1.0,1,1.0,1,1.0,1
4179,max_ml,20,40,2,3,0.05,0.95,0.9429915106768404,18,1.0,1,1.0,1,1.0,1
4180,max_ml,20,40,2,3,0.05,0.95,0.946141275638452,29,0.0,0,1.0,1,0.0,0
4181,max_ml,20,40,2,3,0.05,0.95,0.935277469298286,17,1.0,1,1.0,1,1.0,1
4182,max_ml,20,40,2,3,0.05,0.95,0.9296056395713688,41,1.0,1,1.0,1,1.0,1
4183,max_ml,20,40,2,3,0.05,0.95,0.9262258304002514,17,1.0,1,1.0,1,1.0,1
4184,max_ml,20,40,2,3,0.05,0.95,0.9174361240856356,11,1.0,1,1.0,1,1.0,1
4185,max_ml,20,40,2,3,0.05,0.95,0.9113513602525688,4,1.0,1,1.0,1,1.0,1
4186,max_ml,20,40,2,3,0.05,0.95,0.9460233743608588,16,1.0,1,1.0,1,1.0,1
4187,max_ml,20,40,2,3,0.05,0.95,0.9241637146758162,18,1.0,1,1.0,1,1.0,1
4188,max_ml,20,40,2,3,0.05,0.95,0.9151077649093272,18,1.0,1,1.0,1,1.0,1
4189,max_ml,20,40,2,3,0.05,0.95,0.8760794380715928,14,1.0,1,1.0,1,1.0,1
4190,max_ml,20,40,2,3,0.05,0.95,0.934916353805158,10,1.0,1,1.0,1,1.0,1
4191,max_ml,20,40,2,3,0.05,0.95,0.9039644162149766,15,1.0,1,1.0,1,1.0,1
4192,max_ml,20,40,2,3,0.05,0.95,0.9394467398124404,29,0.0,1,0.0,1,0.0,1
4193,max_ml,20,40,2,3,0.05,0.95,0.9081815945732312,12,1.0,1,1.0,1,1.0,1
4194,max_ml,20,40,2,3,0.05,0.95,0.945861214656996,24,1.0,1,1.0,1,1.0,1
4195,max_ml,20,40,2,3,0.05,0.95,0.9206963745724748,8,1.0,1,1.0,1,1.0,1
4196,max_ml,20,40,2,3,0.05,0.95,0.9459552337308362,15,1.0,1,1.0,1,0.0,0
4197,max_ml,20,40,2,3,0.05,0.95,0.9313605031277644,20,0.0,1,0.0,1,0.0,1
4198,max_ml,20,40,2,3,0.05,0.95,0.9312207578820288,18,1.0,1,1.0,1,1.0,1
4199,max_ml,20,40,2,3,0.05,0.95,0.900870530535457,10,1.0,1,1.0,1,1.0,1
4200,max_ml,20,40,2,3,0.05,0.95,0.9295260114690214,7,1.0,1,1.0,1,1.0,1
4201,max_ml,20,40,2,3,0.05,0.95,0.8714271371780521,5,1.0,1,1.0,1,1.0,1
4202,max_ml,20,40,2,3,0.05,0.95,0.9250558781414896,37,1.0,1,1.0,1,1.0,1
4203,max_ml,20,40,2,3,0.05,0.95,0.9368373135883608,16,1.0,1,1.0,1,1.0,1
4204,max_ml,20,40,2,3,0.05,0.95,0.947157305421144,20,0.0,0,0.0,0,1.0,1
4205,max_ml,20,40,2,3,0.05,0.95,0.8519181255459121,7,1.0,1,1.0,1,1.0,1
4206,max_ml,20,40,2,3,0.05,0.95,0.9130321067873242,7,1.0,1,1.0,1,1.0,1
4207,max_ml,20,40,2,3,0.05,0.95,0.9413457831821248,24,0.0,0,1.0,1,1.0,1
4208,max_ml,20,40,2,3,0.05,0.95,0.9368046336635568,14,1.0,1,1.0,1,1.0,1
4209,max_ml,20,40,2,3,0.05,0.95,0.8375519821940085,8,1.0,1,1.0,1,1.0,1
4210,max_ml,20,40,2,3,0.05,0.95,0.9172119584609828,15,1.0,1,1.0,1,1.0,1
4211,max_ml,20,40,2,3,0.05,0.95,0.842675637639945,6,1.0,1,1.0,1,1.0,1
4212,max_ml,20,40,2,3,0.05,0.95,0.8943237377585019,21,1.0,1,1.0,1,1.0,1
4213,max_ml,20,40,2,3,0.05,0.95,0.9329621033445432,25,0.0,1,0.0,1,0.0,1
4214,max_ml,20,40,2,3,0.05,0.95,0.8386993394738936,6,1.0,1,1.0,1,1.0,1
4215,max_ml,20,40,2,3,0.05,0.95,0.9468412091246434,12,1.0,1,1.0,1,1.0,1
4216,max_ml,20,40,2,3,0.05,0.95,0.8999656391524009,25,1.0,1,1.0,1,1.0,1
4217,max_ml,20,40,2,3,0.05,0.95,0.943389932034816,23,0.0,1,0.0,1,0.0,1
4218,max_ml,20,40,2,3,0.05,0.95,0.9394144629895812,5,1.0,1,1.0,1,1.0,1
4219,max_ml,20,40,2,3,0.05,0.95,0.8969299528871933,11,1.0,1,1.0,1,1.0,1
4220,max_ml,20,40,2,3,0.05,0.95,0.9498088465796928,47,1.0,1,1.0,1,1.0,1
4221,max_ml,20,40,2,3,0.05,0.95,0.8808925100024532,10,1.0,1,1.0,1,1.0,1
4222,max_ml,20,40,2,3,0.05,0.95,0.9144987533908788,9,1.0,1,1.0,1,1.0,1
4223,max_ml,20,40,2,3,0.05,0.95,0.804019714918305,11,1.0,1,1.0,1,1.0,1
4224,max_ml,20,40,2,3,0.05,0.95,0.9233852679492702,5,1.0,1,1.0,1,1.0,1
4225,max_ml,20,40,2,3,0.05,0.95,0.933383406029633,5,1.0,1,1.0,1,1.0,1
4226,max_ml,20,40,2,3,0.05,0.95,0.9061835589487808,20,1.0,1,1.0,1,1.0,1
4227,max_ml,20,40,2,3,0.05,0.95,0.945634161523236,13,1.0,1,1.0,1,1.0,1
4228,max_ml,20,40,2,3,0.05,0.95,0.9335921546920548,12,1.0,1,0.0,0,1.0,1
4229,max_ml,20,40,2,3,0.05,0.95,0.8906426027369208,11,1.0,1,1.0,1,1.0,1
4230,max_ml,20,40,2,3,0.05,0.95,0.839483414879367,11,1.0,1,1.0,1,1.0,1
4231,max_ml,20,40,2,3,0.05,0.95,0.7702677172705067,15,1.0,1,1.0,1,1.0,1
4232,max_ml,20,40,2,3,0.05,0.95,0.9326581635867202,11,1.0,1,1.0,1,1.0,1
4233,max_ml,20,40,2,3,0.05,0.95,0.941986234549291,7,1.0,1,1.0,1,1.0,1
4234,max_ml,20,40,2,3,0.05,0.95,0.9398439529570888,12,1.0,1,1.0,1,1.0,1
4235,max_ml,20,40,2,3,0.05,0.95,0.8743659022257906,8,1.0,1,1.0,1,1.0,1
4236,max_ml,20,40,2,3,0.05,0.95,0.9190537918572964,13,1.0,1,1.0,1,1.0,1
4237,max_ml,20,40,2,3,0.05,0.95,0.914009719046508,17,1.0,1,1.0,1,1.0,1
4238,max_ml,20,40,2,3,0.05,0.95,0.9336631816333832,20,1.0,1,1.0,1,1.0,1
4239,max_ml,20,40,2,3,0.05,0.95,0.91594995393253,27,1.0,1,1.0,1,1.0,1
4240,max_ml,20,40,2,3,0.05,0.95,0.92038674110726,23,0.0,0,0.0,0,1.0,1
4241,max_ml,20,40,2,3,0.05,0.95,0.9309454896704727,15,1.0,1,1.0,1,1.0,1
4242,max_ml,20,40,2,3,0.05,0.95,0.9279355910800796,12,1.0,1,1.0,1,1.0,1
4243,max_ml,20,40,2,3,0.05,0.95,0.9344855277638178,22,0.0,0,0.0,0,1.0,1
4244,max_ml,20,40,2,3,0.05,0.95,0.9446910243041672,7,1.0,1,1.0,1,1.0,1
4245,max_ml,20,40,2,3,0.05,0.95,0.9152357626331749,12,1.0,1,1.0,1,1.0,1
4246,max_ml,20,40,2,3,0.05,0.95,0.9488036427303485,27,1.0,1,1.0,1,1.0,1
4247,max_ml,20,40,2,3,0.05,0.95,0.8913242965236751,18,1.0,1,1.0,1,1.0,1
4248,max_ml,20,40,2,3,0.05,0.95,0.9425307601473566,25,0.0,1,0.0,1,0.0,1
4249,max_ml,20,40,2,3,0.05,0.95,0.9224659589806524,11,1.0,1,1.0,1,1.0,1
4250,max_ml,20,40,2,3,0.05,0.95,0.9368656242026964,16,1.0,1,1.0,1,1.0,1
4251,max_ml,20,40,2,3,0.05,0.95,0.9265282503444656,16,1.0,1,1.0,1,1.0,1
4252,max_ml,20,40,2,3,0.05,0.95,0.9176334232692628,10,1.0,1,1.0,1,1.0,1
4253,max_ml,20,40,2,3,0.05,0.95,0.9300029511088032,12,1.0,1,1.0,1,1.0,1
4254,max_ml,20,40,2,3,0.05,0.95,0.9021736455041062,18,1.0,1,1.0,1,1.0,1
4255,max_ml,20,40,2,3,0.05,0.95,0.8390782552648018,10,1.0,1,1.0,1,1.0,1
4256,max_ml,20,40,2,3,0.05,0.95,0.9499045781800174,32,0.0,0,1.0,1,0.0,0
4257,max_ml,20,40,2,3,0.05,0.95,0.9251688760182162,16,1.0,1,1.0,1,1.0,1
4258,max_ml,20,40,2,3,0.05,0.95,0.854353153845572,12,1.0,1,1.0,1,1.0,1
4259,max_ml,20,40,2,3,0.05,0.95,0.9256030942486216,38,0.0,1,0.0,1,0.0,1
4260,max_ml,20,40,2,3,0.05,0.95,0.9292561917617304,16,1.0,1,1.0,1,1.0,1
4261,max_ml,20,40,2,3,0.05,0.95,0.9388073891036548,21,0.0,0,1.0,1,0.0,0
4262,max_ml,20,40,2,3,0.05,0.95,0.8948499764408757,17,1.0,1,1.0,1,1.0,1
4263,max_ml,20,40,2,3,0.05,0.95,0.805967457706976,12,1.0,1,1.0,1,1.0,1
4264,max_ml,20,40,2,3,0.05,0.95,0.8974823109704672,7,1.0,1,1.0,1,1.0,1
4265,max_ml,20,40,2,3,0.05,0.95,0.925414347712916,10,1.0,1,1.0,1,1.0,1
4266,max_ml,20,40,2,3,0.05,0.95,0.944020556967868,37,0.0,1,0.0,1,0.0,1
4267,max_ml,20,40,2,3,0.05,0.95,0.8883182472246932,20,1.0,1,1.0,1,0.0,0
4268,max_ml,20,40,2,3,0.05,0.95,0.9461091339795988,5,1.0,1,1.0,1,1.0,1
4269,max_ml,20,40,2,3,0.05,0.95,0.922414222946944,8,1.0,1,1.0,1,1.0,1
4270,max_ml,20,40,2,3,0.05,0.95,0.915503320035646,20,1.0,1,1.0,1,1.0,1
4271,max_ml,20,40,2,3,0.05,0.95,0.946390638432256,12,1.0,1,1.0,1,1.0,1
4272,max_ml,20,40,2,3,0.05,0.95,0.853364838141355,9,1.0,1,1.0,1,1.0,1
4273,max_ml,20,40,2,3,0.05,0.95,0.8372503581364158,13,1.0,1,1.0,1,1.0,1
4274,max_ml,20,40,2,3,0.05,0.95,0.8859664237425076,12,1.0,1,1.0,1,1.0,1
4275,max_ml,20,40,2,3,0.05,0.95,0.8633370912813795,7,1.0,1,1.0,1,1.0,1
4276,max_ml,20,40,2,3,0.05,0.95,0.8975263465828167,8,1.0,1,1.0,1,1.0,1
4277,max_ml,20,40,2,3,0.05,0.95,0.8771136266272461,8,1.0,1,1.0,1,1.0,1
4278,max_ml,20,40,2,3,0.05,0.95,0.8841714412718348,12,1.0,1,1.0,1,1.0,1
4279,max_ml,20,40,2,3,0.05,0.95,0.8681389918389419,12,1.0,1,1.0,1,1.0,1
4280,max_ml,20,40,2,3,0.05,0.95,0.9252547524962406,5,1.0,1,1.0,1,1.0,1
4281,max_ml,20,40,2,3,0.05,0.95,0.927249035190096,10,1.0,1,1.0,1,1.0,1
4282,max_ml,20,40,2,3,0.05,0.95,0.920053584139617,12,1.0,1,1.0,1,1.0,1
4283,max_ml,20,40,2,3,0.05,0.95,0.9456717383120758,17,1.0,1,1.0,1,1.0,1
4284,max_ml,20,40,2,3,0.05,0.95,0.935751818498659,21,1.0,1,1.0,1,1.0,1
4285,max_ml,20,40,2,3,0.05,0.95,0.911220493731758,37,1.0,1,1.0,1,1.0,1
4286,max_ml,20,40,2,3,0.05,0.95,0.9334235178902464,18,0.0,0,1.0,1,1.0,1
4287,max_ml,20,40,2,3,0.05,0.95,0.9448125729550676,7,1.0,1,1.0,1,1.0,1
4288,max_ml,20,40,2,3,0.05,0.95,0.94169267162359,89,0.0,1,0.0,1,0.0,1
4289,max_ml,20,40,2,3,0.05,0.95,0.8770659776604951,19,1.0,1,1.0,1,1.0,1
4290,max_ml,20,40,2,3,0.05,0.95,0.9494350501293836,29,0.0,1,0.0,1,0.0,1
4291,max_ml,20,40,2,3,0.05,0.95,0.9283042607290009,10,1.0,1,1.0,1,1.0,1
4292,max_ml,20,40,2,3,0.05,0.95,0.8826438741629462,11,1.0,1,1.0,1,1.0,1
4293,max_ml,20,40,2,3,0.05,0.95,0.9458712167822136,34,0.0,0,1.0,1,1.0,1
4294,max_ml,20,40,2,3,0.05,0.95,0.8258220554892238,14,1.0,1,1.0,1,1.0,1
4295,max_ml,20,40,2,3,0.05,0.95,0.9215180326240986,28,1.0,1,1.0,1,1.0,1
4296,max_ml,20,40,2,3,0.05,0.95,0.9218600770984448,9,1.0,1,1.0,1,1.0,1
4297,max_ml,20,40,2,3,0.05,0.95,0.935992936040612,35,0.0,0,0.0,0,1.0,1
4298,max_ml,20,40,2,3,0.05,0.95,0.933762456195934,32,1.0,1,1.0,1,1.0,1
4299,max_ml,20,40,2,3,0.05,0.95,0.911710002040493,34,0.0,1,0.0,1,0.0,1
4300,max_ml,20,40,2,3,0.05,0.95,0.8634607118794546,13,1.0,1,1.0,1,1.0,1
4301,max_ml,20,40,2,3,0.05,0.95,0.8429768166902211,10,1.0,1,1.0,1,1.0,1
4302,max_ml,20,40,2,3,0.05,0.95,0.9337954196443649,29,1.0,1,1.0,1,1.0,1
4303,max_ml,20,40,2,3,0.05,0.95,0.8756321972213934,9,1.0,1,1.0,1,1.0,1
4304,max_ml,20,40,2,3,0.05,0.95,0.9283053653331738,20,1.0,1,1.0,1,1.0,1
4305,max_ml,20,40,2,3,0.05,0.95,0.9030216244536244,6,1.0,1,1.0,1,1.0,1
4306,max_ml,20,40,2,3,0.05,0.95,0.9478715423464864,25,0.0,1,0.0,1,0.0,1
4307,max_ml,20,40,2,3,0.05,0.95,0.935312494248899,23,0.0,0,1.0,1,1.0,1
4308,max_ml,20,40,2,3,0.05,0.95,0.7954135472928329,17,1.0,1,1.0,1,1.0,1
4309,max_ml,20,40,2,3,0.05,0.95,0.94257239305052,13,1.0,1,1.0,1,1.0,1
4310,max_ml,20,40,2,3,0.05,0.95,0.9410151174530578,10,1.0,1,1.0,1,1.0,1
4311,max_ml,20,40,2,3,0.05,0.95,0.9287401576007748,10,1.0,1,1.0,1,1.0,1
4312,max_ml,20,40,2,3,0.05,0.95,0.8561380542530569,20,1.0,1,1.0,1,1.0,1
4313,max_ml,20,40,2,3,0.05,0.95,0.928244466613028,15,1.0,1,1.0,1,1.0,1
4314,max_ml,20,40,2,3,0.05,0.95,0.7189744369720966,6,1.0,1,1.0,1,1.0,1
4315,max_ml,20,40,2,3,0.05,0.95,0.8919114298003763,18,1.0,1,1.0,1,1.0,1
4316,max_ml,20,40,2,3,0.05,0.95,0.9312373453396616,8,1.0,1,1.0,1,1.0,1
4317,max_ml,20,40,2,3,0.05,0.95,0.6999228037296702,5,1.0,1,1.0,1,1.0,1
4318,max_ml,20,40,2,3,0.05,0.95,0.8840864639629022,9,1.0,1,1.0,1,1.0,1
4319,max_ml,20,40,2,3,0.05,0.95,0.8834818302074833,5,1.0,1,1.0,1,1.0,1
4320,max_ml,20,40,2,3,0.05,0.95,0.9084601376074888,12,1.0,1,1.0,1,1.0,1
4321,max_ml,20,40,2,3,0.05,0.95,0.9377086838292998,31,0.0,1,0.0,1,0.0,1
4322,max_ml,20,40,2,3,0.05,0.95,0.9487079471603695,28,1.0,1,1.0,1,1.0,1
4323,max_ml,20,40,2,3,0.05,0.95,0.9487681709305482,13,1.0,1,1.0,1,1.0,1
4324,max_ml,20,40,2,3,0.05,0.95,0.9190531781919096,25,1.0,1,1.0,1,1.0,1
4325,max_ml,20,40,2,3,0.05,0.95,0.9492456974969238,46,0.0,1,0.0,1,0.0,1
4326,max_ml,20,40,2,3,0.05,0.95,0.9035044280054714,8,1.0,1,1.0,1,1.0,1
4327,max_ml,20,40,2,3,0.05,0.95,0.9430276787084604,15,1.0,1,1.0,1,1.0,1
4328,max_ml,20,40,2,3,0.05,0.95,0.8501637530410474,9,1.0,1,1.0,1,1.0,1
4329,max_ml,20,40,2,3,0.05,0.95,0.9459215395597176,12,1.0,1,1.0,1,1.0,1
4330,max_ml,20,40,2,3,0.05,0.95,0.937130300077805,50,0.0,1,0.0,1,0.0,1
4331,max_ml,20,40,2,3,0.05,0.95,0.9168203650559504,13,1.0,1,1.0,1,1.0,1
4332,max_ml,20,40,2,3,0.05,0.95,0.8982442855764958,29,1.0,1,1.0,1,1.0,1
4333,max_ml,20,40,2,3,0.05,0.95,0.9151647189022662,18,1.0,1,1.0,1,1.0,1
4334,max_ml,20,40,2,3,0.05,0.95,0.9434715057436592,17,1.0,1,1.0,1,1.0,1
4335,max_ml,20,40,2,3,0.05,0.95,0.9405225901822952,12,1.0,1,1.0,1,1.0,1
4336,max_ml,20,40,2,3,0.05,0.95,0.9296187577018428,8,1.0,1,1.0,1,1.0,1
4337,max_ml,20,40,2,3,0.05,0.95,0.9478254613632306,23,1.0,1,1.0,1,1.0,1
4338,max_ml,20,40,2,3,0.05,0.95,0.8634295724204281,5,1.0,1,1.0,1,1.0,1
4339,max_ml,20,40,2,3,0.05,0.95,0.941434863453498,18,1.0,1,1.0,1,1.0,1
4340,max_ml,20,40,2,3,0.05,0.95,0.9195319101566076,12,1.0,1,1.0,1,1.0,1
4341,max_ml,20,40,2,3,0.05,0.95,0.7778847537422385,7,1.0,1,1.0,1,1.0,1
4342,max_ml,20,40,2,3,0.05,0.95,0.9136277433370232,12,1.0,1,1.0,1,1.0,1
4343,max_ml,20,40,2,3,0.05,0.95,0.9009588312800728,16,1.0,1,1.0,1,1.0,1
4344,max_ml,20,40,2,3,0.05,0.95,0.9405694015751794,36,0.0,1,0.0,1,0.0,1
4345,max_ml,20,40,2,3,0.05,0.95,0.7806123474761828,16,1.0,1,1.0,1,1.0,1
4346,max_ml,20,40,2,3,0.05,0.95,0.9080109526025943,6,1.0,1,1.0,1,1.0,1
4347,max_ml,20,40,2,3,0.05,0.95,0.9204909683022824,8,1.0,1,1.0,1,1.0,1
4348,max_ml,20,40,2,3,0.05,0.95,0.9062144732151576,20,0.0,0,0.0,0,1.0,1
4349,max_ml,20,40,2,3,0.05,0.95,0.9249483216715032,8,1.0,1,1.0,1,1.0,1
4350,max_ml,20,40,2,3,0.05,0.95,0.8758901325562487,13,1.0,1,1.0,1,1.0,1
4351,max_ml,20,40,2,3,0.05,0.95,0.8861799733940404,59,0.0,0,1.0,1,1.0,1
4352,max_ml,20,40,2,3,0.05,0.95,0.936556341831265,60,0.0,1,0.0,1,0.0,1
4353,max_ml,20,40,2,3,0.05,0.95,0.9060214076727212,29,0.0,0,0.0,0,1.0,1
4354,max_ml,20,40,2,3,0.05,0.95,0.9133052704026396,24,0.0,0,0.0,0,1.0,1
4355,max_ml,20,40,2,3,0.05,0.95,0.9272883419334208,33,1.0,1,1.0,1,1.0,1
4356,max_ml,20,40,2,3,0.05,0.95,0.9304407709769,4,1.0,1,1.0,1,1.0,1
4357,max_ml,20,40,2,3,0.05,0.95,0.8678372699719629,8,1.0,1,1.0,1,1.0,1
4358,max_ml,20,40,2,3,0.05,0.95,0.942335209650046,23,0.0,0,1.0,1,1.0,1
4359,max_ml,20,40,2,3,0.05,0.95,0.9354100073070584,19,1.0,1,1.0,1,1.0,1
4360,max_ml,20,40,2,3,0.05,0.95,0.7543835293789372,4,1.0,1,1.0,1,1.0,1
4361,max_ml,20,40,2,3,0.05,0.95,0.887200868687125,18,1.0,1,1.0,1,1.0,1
4362,max_ml,20,40,2,3,0.05,0.95,0.910681134225699,14,1.0,1,1.0,1,1.0,1
4363,max_ml,20,40,2,3,0.05,0.95,0.8889707693973404,10,1.0,1,1.0,1,1.0,1
4364,max_ml,20,40,2,3,0.05,0.95,0.9458259906924518,14,1.0,1,1.0,1,1.0,1
4365,max_ml,20,40,2,3,0.05,0.95,0.9162676470198472,16,1.0,1,1.0,1,1.0,1
4366,max_ml,20,40,2,3,0.05,0.95,0.9477584750060408,83,0.0,1,0.0,1,0.0,1
4367,max_ml,20,40,2,3,0.05,0.95,0.8931152269461357,20,0.0,0,1.0,1,1.0,1
4368,max_ml,20,40,2,3,0.05,0.95,0.9494148265173704,11,1.0,1,1.0,1,1.0,1
4369,max_ml,20,40,2,3,0.05,0.95,0.9155189624800484,15,1.0,1,1.0,1,1.0,1
4370,max_ml,20,40,2,3,0.05,0.95,0.8787491989708522,11,1.0,1,1.0,1,1.0,1
4371,max_ml,20,40,2,3,0.05,0.95,0.8463601296280392,11,1.0,1,1.0,1,1.0,1
4372,max_ml,20,40,2,3,0.05,0.95,0.936137950632605,26,1.0,1,1.0,1,0.0,0
4373,max_ml,20,40,2,3,0.05,0.95,0.9041130617708408,8,1.0,1,1.0,1,1.0,1
4374,max_ml,20,40,2,3,0.05,0.95,0.8634308863229174,5,1.0,1,1.0,1,1.0,1
4375,max_ml,20,40,2,3,0.05,0.95,0.8732243349788091,7,1.0,1,1.0,1,1.0,1
4376,max_ml,20,40,2,3,0.05,0.95,0.9345518196565238,21,1.0,1,1.0,1,1.0,1
4377,max_ml,20,40,2,3,0.05,0.95,0.9005228769529808,8,1.0,1,1.0,1,1.0,1
4378,max_ml,20,40,2,3,0.05,0.95,0.9423761956943651,10,1.0,1,1.0,1,1.0,1
4379,max_ml,20,40,2,3,0.05,0.95,0.9398148803193356,8,1.0,1,1.0,1,1.0,1
4380,max_ml,20,40,2,3,0.05,0.95,0.9280264494769456,23,1.0,1,1.0,1,1.0,1
4381,max_ml,20,40,2,3,0.05,0.95,0.907039417570783,12,1.0,1,1.0,1,1.0,1
4382,max_ml,20,40,2,3,0.05,0.95,0.932493461643768,9,1.0,1,1.0,1,1.0,1
4383,max_ml,20,40,2,3,0.05,0.95,0.9489488731607336,14,1.0,1,1.0,1,1.0,1
4384,max_ml,20,40,2,3,0.05,0.95,0.9371727035671844,16,1.0,1,1.0,1,1.0,1
4385,max_ml,20,40,2,3,0.05,0.95,0.9173706059329908,7,1.0,1,1.0,1,1.0,1
4386,max_ml,20,40,2,3,0.05,0.95,0.9156609548877048,14,1.0,1,1.0,1,1.0,1
4387,max_ml,20,40,2,3,0.05,0.95,0.8701435102976331,9,1.0,1,1.0,1,1.0,1
4388,max_ml,20,40,2,3,0.05,0.95,0.9425999738293174,22,0.0,0,1.0,1,1.0,1
4389,max_ml,20,40,2,3,0.05,0.95,0.9449383749047476,56,1.0,1,1.0,1,1.0,1
4390,max_ml,20,40,2,3,0.05,0.95,0.9496004053848468,8,1.0,1,1.0,1,1.0,1
4391,max_ml,20,40,2,3,0.05,0.95,0.9194789682403696,10,1.0,1,1.0,1,1.0,1
4392,max_ml,20,40,2,3,0.05,0.95,0.9305820380578722,16,1.0,1,1.0,1,1.0,1
4393,max_ml,20,40,2,3,0.05,0.95,0.918191328764736,34,0.0,1,0.0,1,0.0,1
4394,max_ml,20,40,2,3,0.05,0.95,0.9118662986537932,18,1.0,1,1.0,1,1.0,1
4395,max_ml,20,40,2,3,0.05,0.95,0.7560373800413048,9,1.0,1,1.0,1,1.0,1
4396,max_ml,20,40,2,3,0.05,0.95,0.9251382716715638,18,1.0,1,1.0,1,1.0,1
4397,max_ml,20,40,2,3,0.05,0.95,0.8817464945128399,18,1.0,1,1.0,1,1.0,1
4398,max_ml,20,40,2,3,0.05,0.95,0.8963922467119548,15,1.0,1,1.0,1,1.0,1
4399,max_ml,20,40,2,3,0.05,0.95,0.9412267459110956,8,1.0,1,1.0,1,1.0,1
4400,max_ml,20,40,2,3,0.05,0.95,0.931602953626775,35,0.0,0,1.0,1,1.0,1
4401,max_ml,20,40,2,3,0.05,0.95,0.9472742742745864,9,1.0,1,1.0,1,1.0,1
4402,max_ml,20,40,2,3,0.05,0.95,0.7915814990701217,10,1.0,1,1.0,1,1.0,1
4403,max_ml,20,40,2,3,0.05,0.95,0.8642783210730595,6,1.0,1,1.0,1,1.0,1
4404,max_ml,20,40,2,3,0.05,0.95,0.8458767523903041,7,1.0,1,1.0,1,1.0,1
4405,max_ml,20,40,2,3,0.05,0.95,0.9398718021106122,19,1.0,1,1.0,1,1.0,1
4406,max_ml,20,40,2,3,0.05,0.95,0.7745521355282209,5,1.0,1,1.0,1,1.0,1
4407,max_ml,20,40,2,3,0.05,0.95,0.9445851224449104,21,1.0,1,1.0,1,1.0,1
4408,max_ml,20,40,2,3,0.05,0.95,0.9409973430645902,24,1.0,1,1.0,1,1.0,1
4409,max_ml,20,40,2,3,0.05,0.95,0.9232201739518991,19,1.0,1,1.0,1,1.0,1
4410,max_ml,20,40,2,3,0.05,0.95,0.919841770936916,16,1.0,1,1.0,1,1.0,1
4411,max_ml,20,40,2,3,0.05,0.95,0.934305503013333,11,1.0,1,1.0,1,1.0,1
4412,max_ml,20,40,2,3,0.05,0.95,0.8057022288852033,4,1.0,1,1.0,1,1.0,1
4413,max_ml,20,40,2,3,0.05,0.95,0.9232734765788424,15,1.0,1,1.0,1,1.0,1
4414,max_ml,20,40,2,3,0.05,0.95,0.8258202351894738,8,1.0,1,1.0,1,1.0,1
4415,max_ml,20,40,2,3,0.05,0.95,0.8477218653032972,5,1.0,1,1.0,1,1.0,1
4416,max_ml,20,40,2,3,0.05,0.95,0.948084568148522,9,1.0,1,1.0,1,1.0,1
4417,max_ml,20,40,2,3,0.05,0.95,0.9157378107384502,20,1.0,1,1.0,1,1.0,1
4418,max_ml,20,40,2,3,0.05,0.95,0.9481850036207494,30,0.0,1,0.0,1,0.0,1
4419,max_ml,20,40,2,3,0.05,0.95,0.9458688983679322,14,1.0,1,1.0,1,0.0,0
4420,max_ml,20,40,2,3,0.05,0.95,0.946199925388366,19,1.0,1,1.0,1,1.0,1
4421,max_ml,20,40,2,3,0.05,0.95,0.9367896536547926,16,0.0,0,1.0,1,0.0,0
4422,max_ml,20,40,2,3,0.05,0.95,0.8515992142104635,11,1.0,1,1.0,1,1.0,1
4423,max_ml,20,40,2,3,0.05,0.95,0.921158760060518,14,1.0,1,1.0,1,1.0,1
4424,max_ml,20,40,2,3,0.05,0.95,0.9015276093299588,7,1.0,1,1.0,1,1.0,1
4425,max_ml,20,40,2,3,0.05,0.95,0.9458822622626252,5,1.0,1,1.0,1,1.0,1
4426,max_ml,20,40,2,3,0.05,0.95,0.8833602759395988,13,1.0,1,1.0,1,1.0,1
4427,max_ml,20,40,2,3,0.05,0.95,0.9403308353080676,39,0.0,1,0.0,1,0.0,1
4428,max_ml,20,40,2,3,0.05,0.95,0.9295086445653656,51,0.0,1,0.0,1,0.0,1
4429,max_ml,20,40,2,3,0.05,0.95,0.9283810102918,22,1.0,1,1.0,1,1.0,1
4430,max_ml,20,40,2,3,0.05,0.95,0.9220857278634425,36,1.0,1,1.0,1,1.0,1
4431,max_ml,20,40,2,3,0.05,0.95,0.9356527962254428,13,1.0,1,1.0,1,1.0,1
4432,max_ml,20,40,2,3,0.05,0.95,0.9416560560261672,17,1.0,1,1.0,1,1.0,1
4433,max_ml,20,40,2,3,0.05,0.95,0.9005301354415048,13,1.0,1,1.0,1,1.0,1
4434,max_ml,20,40,2,3,0.05,0.95,0.9219467928680948,14,1.0,1,1.0,1,1.0,1
4435,max_ml,20,40,2,3,0.05,0.95,0.948753561323633,124,0.0,1,0.0,1,0.0,1
4436,max_ml,20,40,2,3,0.05,0.95,0.8049820140318833,13,1.0,1,1.0,1,1.0,1
4437,max_ml,20,40,2,3,0.05,0.95,0.931591182142322,15,1.0,1,1.0,1,1.0,1
4438,max_ml,20,40,2,3,0.05,0.95,0.7822708614683204,8,1.0,1,1.0,1,1.0,1
4439,max_ml,20,40,2,3,0.05,0.95,0.8700175803143646,16,1.0,1,1.0,1,1.0,1
4440,max_ml,20,40,2,3,0.05,0.95,0.888656168574669,14,1.0,1,1.0,1,1.0,1
4441,max_ml,20,40,2,3,0.05,0.95,0.8319914503093786,16,1.0,1,1.0,1,1.0,1
4442,max_ml,20,40,2,3,0.05,0.95,0.9137762183435596,28,0.0,0,0.0,0,1.0,1
4443,max_ml,20,40,2,3,0.05,0.95,0.934299879383372,13,1.0,1,1.0,1,1.0,1
4444,max_ml,20,40,2,3,0.05,0.95,0.8941736882557737,8,1.0,1,1.0,1,1.0,1
4445,max_ml,20,40,2,3,0.05,0.95,0.936967472216552,17,1.0,1,1.0,1,1.0,1
4446,max_ml,20,40,2,3,0.05,0.95,0.929812944070044,8,1.0,1,1.0,1,1.0,1
4447,max_ml,20,40,2,3,0.05,0.95,0.9127567399428752,34,1.0,1,1.0,1,1.0,1
4448,max_ml,20,40,2,3,0.05,0.95,0.9491929358043472,11,1.0,1,1.0,1,1.0,1
4449,max_ml,20,40,2,3,0.05,0.95,0.9372941848174526,48,0.0,0,0.0,0,1.0,1
4450,max_ml,20,40,2,3,0.05,0.95,0.9476526705585092,12,1.0,1,1.0,1,1.0,1
4451,max_ml,20,40,2,3,0.05,0.95,0.8825934804420558,28,1.0,1,1.0,1,1.0,1
4452,max_ml,20,40,2,3,0.05,0.95,0.9375331116875374,18,1.0,1,1.0,1,1.0,1
4453,max_ml,20,40,2,3,0.05,0.95,0.9173038447797668,48,0.0,1,0.0,1,0.0,1
4454,max_ml,20,40,2,3,0.05,0.95,0.7974194619813306,5,1.0,1,1.0,1,1.0,1
4455,max_ml,20,40,2,3,0.05,0.95,0.9286393999957012,21,1.0,1,1.0,1,1.0,1
4456,max_ml,20,40,2,3,0.05,0.95,0.8707636058685225,13,1.0,1,1.0,1,1.0,1
4457,max_ml,20,40,2,3,0.05,0.95,0.8993456908954701,14,1.0,1,1.0,1,1.0,1
4458,max_ml,20,40,2,3,0.05,0.95,0.938362152068982,61,0.0,1,0.0,1,0.0,1
4459,max_ml,20,40,2,3,0.05,0.95,0.9314259860232732,20,1.0,1,1.0,1,1.0,1
4460,max_ml,20,40,2,3,0.05,0.95,0.8591096494158937,11,1.0,1,1.0,1,1.0,1
4461,max_ml,20,40,2,3,0.05,0.95,0.8878182218052434,7,1.0,1,1.0,1,1.0,1
4462,max_ml,20,40,2,3,0.05,0.95,0.9305445533173486,22,1.0,1,1.0,1,1.0,1
4463,max_ml,20,40,2,3,0.05,0.95,0.8178592198722392,6,1.0,1,1.0,1,1.0,1
4464,max_ml,20,40,2,3,0.05,0.95,0.9149989421651682,12,1.0,1,1.0,1,1.0,1
4465,max_ml,20,40,2,3,0.05,0.95,0.9310761040426232,16,1.0,1,1.0,1,1.0,1
4466,max_ml,20,40,2,3,0.05,0.95,0.8819786793277806,20,1.0,1,1.0,1,1.0,1
4467,max_ml,20,40,2,3,0.05,0.95,0.8862468736183039,9,1.0,1,1.0,1,1.0,1
4468,max_ml,20,40,2,3,0.05,0.95,0.8896159121818249,11,1.0,1,1.0,1,1.0,1
4469,max_ml,20,40,2,3,0.05,0.95,0.9204210804994304,16,1.0,1,1.0,1,1.0,1
4470,max_ml,20,40,2,3,0.05,0.95,0.8556485368690926,31,0.0,1,0.0,1,0.0,1
4471,max_ml,20,40,2,3,0.05,0.95,0.8740118514715803,18,1.0,1,1.0,1,1.0,1
4472,max_ml,20,40,2,3,0.05,0.95,0.7611923031490847,7,1.0,1,1.0,1,1.0,1
4473,max_ml,20,40,2,3,0.05,0.95,0.9424708763768632,71,0.0,1,0.0,1,0.0,1
4474,max_ml,20,40,2,3,0.05,0.95,0.9301065809832828,21,1.0,1,1.0,1,1.0,1
4475,max_ml,20,40,2,3,0.05,0.95,0.9321586078966208,21,1.0,1,1.0,1,1.0,1
4476,max_ml,20,40,2,3,0.05,0.95,0.8848728460704358,14,1.0,1,1.0,1,1.0,1
4477,max_ml,20,40,2,3,0.05,0.95,0.9026689004033664,12,1.0,1,1.0,1,1.0,1
4478,max_ml,20,40,2,3,0.05,0.95,0.932464737589605,13,1.0,1,1.0,1,1.0,1
4479,max_ml,20,40,2,3,0.05,0.95,0.9353588661503212,34,1.0,1,1.0,1,1.0,1
4480,max_ml,20,40,2,3,0.05,0.95,0.9345772032304814,16,1.0,1,1.0,1,1.0,1
4481,max_ml,20,40,2,3,0.05,0.95,0.9176892074218934,14,1.0,1,1.0,1,1.0,1
4482,max_ml,20,40,2,3,0.05,0.95,0.9245654353078648,33,1.0,1,1.0,1,1.0,1
4483,max_ml,20,40,2,3,0.05,0.95,0.90938223695516,14,1.0,1,1.0,1,1.0,1
4484,max_ml,20,40,2,3,0.05,0.95,0.8801224035008473,20,1.0,1,1.0,1,1.0,1
4485,max_ml,20,40,2,3,0.05,0.95,0.9404915158286418,31,1.0,1,1.0,1,0.0,0
4486,max_ml,20,40,2,3,0.05,0.95,0.9217450004286872,29,0.0,1,0.0,1,0.0,1
4487,max_ml,20,40,2,3,0.05,0.95,0.9358144014494976,21,1.0,1,1.0,1,1.0,1
4488,max_ml,20,40,2,3,0.05,0.95,0.9471066796046188,14,1.0,1,1.0,1,1.0,1
4489,max_ml,20,40,2,3,0.05,0.95,0.945294961066794,8,1.0,1,1.0,1,1.0,1
4490,max_ml,20,40,2,3,0.05,0.95,0.898790867838574,29,0.0,0,1.0,1,1.0,1
4491,max_ml,20,40,2,3,0.05,0.95,0.8849544401282069,15,1.0,1,1.0,1,1.0,1
4492,max_ml,20,40,2,3,0.05,0.95,0.8283907678040479,13,1.0,1,1.0,1,1.0,1
4493,max_ml,20,40,2,3,0.05,0.95,0.9307263920084022,33,1.0,1,1.0,1,0.0,0
4494,max_ml,20,40,2,3,0.05,0.95,0.9424220479287728,7,1.0,1,1.0,1,1.0,1
4495,max_ml,20,40,2,3,0.05,0.95,0.945512154042343,27,0.0,1,0.0,1,0.0,1
4496,max_ml,20,40,2,3,0.05,0.95,0.943264596673602,64,0.0,1,0.0,1,0.0,1
4497,max_ml,20,40,2,3,0.05,0.95,0.903975112035007,14,1.0,1,1.0,1,1.0,1
4498,max_ml,20,40,2,3,0.05,0.95,0.94974351335053,31,0.0,1,0.0,1,0.0,1
4499,max_ml,20,40,2,3,0.05,0.95,0.910111301222624,8,1.0,1,1.0,1,1.0,1
4500,max_ml,20,40,2,3,0.05,0.95,0.945644891559833,23,1.0,1,1.0,1,1.0,1
4501,max_ml,20,40,2,3,0.05,0.95,0.8323302674691432,6,1.0,1,1.0,1,1.0,1
4502,max_ml,20,40,2,3,0.05,0.95,0.9298443424819608,10,1.0,1,1.0,1,1.0,1
4503,max_ml,20,40,2,3,0.05,0.95,0.9422780661429808,11,1.0,1,1.0,1,1.0,1
4504,max_ml,20,40,2,3,0.05,0.95,0.7931842482926482,7,1.0,1,1.0,1,1.0,1
4505,max_ml,20,40,2,3,0.05,0.95,0.924612050956446,26,0.0,1,0.0,1,0.0,1
4506,max_ml,20,40,2,3,0.05,0.95,0.8997687701480672,24,1.0,1,1.0,1,1.0,1
4507,max_ml,20,40,2,3,0.05,0.95,0.8909547532516306,19,1.0,1,1.0,1,1.0,1
4508,max_ml,20,40,2,3,0.05,0.95,0.9498515449994228,25,1.0,1,1.0,1,1.0,1
4509,max_ml,20,40,2,3,0.05,0.95,0.9477532533513232,17,1.0,1,1.0,1,0.0,0
4510,max_ml,20,40,2,3,0.05,0.95,0.9483410719119804,15,1.0,1,1.0,1,1.0,1
4511,max_ml,20,40,2,3,0.05,0.95,0.92787432133725,14,1.0,1,1.0,1,1.0,1
4512,max_ml,20,40,2,3,0.05,0.95,0.9225083328555038,15,1.0,1,1.0,1,1.0,1
4513,max_ml,20,40,2,3,0.05,0.95,0.9075115214111966,33,0.0,1,0.0,1,0.0,1
4514,max_ml,20,40,2,3,0.05,0.95,0.9278991196561944,29,1.0,1,1.0,1,1.0,1
4515,max_ml,20,40,2,3,0.05,0.95,0.9483776120883834,26,1.0,1,1.0,1,1.0,1
4516,max_ml,20,40,2,3,0.05,0.95,0.9035325555078868,8,1.0,1,1.0,1,1.0,1
4517,max_ml,20,40,2,3,0.05,0.95,0.9308437204143508,30,0.0,1,0.0,1,0.0,1
4518,max_ml,20,40,2,3,0.05,0.95,0.8672501831964226,26,1.0,1,1.0,1,1.0,1
4519,max_ml,20,40,2,3,0.05,0.95,0.8955835543213754,10,1.0,1,1.0,1,1.0,1
4520,max_ml,20,40,2,3,0.05,0.95,0.9385350717103372,10,1.0,1,1.0,1,1.0,1
4521,max_ml,20,40,2,3,0.05,0.95,0.9275458002372238,9,1.0,1,1.0,1,1.0,1
4522,max_ml,20,40,2,3,0.05,0.95,0.9162766333457074,63,0.0,1,0.0,1,0.0,1
4523,max_ml,20,40,2,3,0.05,0.95,0.9480619461976288,34,1.0,1,1.0,1,1.0,1
4524,max_ml,20,40,2,3,0.05,0.95,0.8621155050076537,11,1.0,1,1.0,1,1.0,1
4525,max_ml,20,40,2,3,0.05,0.95,0.93250968430318,33,1.0,1,1.0,1,1.0,1
4526,max_ml,20,40,2,3,0.05,0.95,0.8995233850031186,35,0.0,1,0.0,1,0.0,1
4527,max_ml,20,40,2,3,0.05,0.95,0.914847989257046,16,1.0,1,1.0,1,1.0,1
4528,max_ml,20,40,2,3,0.05,0.95,0.925599941849982,21,1.0,1,1.0,1,1.0,1
4529,max_ml,20,40,2,3,0.05,0.95,0.9390134304737796,16,1.0,1,1.0,1,1.0,1
4530,max_ml,20,40,2,3,0.05,0.95,0.9350315916038054,18,1.0,1,1.0,1,1.0,1
4531,max_ml,20,40,2,3,0.05,0.95,0.9107048707222422,8,1.0,1,1.0,1,1.0,1
4532,max_ml,20,40,2,3,0.05,0.95,0.8649728260735356,7,1.0,1,1.0,1,1.0,1
4533,max_ml,20,40,2,3,0.05,0.95,0.9457255166056128,47,0.0,1,0.0,1,0.0,1
4534,max_ml,20,40,2,3,0.05,0.95,0.9294090639360524,9,1.0,1,1.0,1,1.0,1
4535,max_ml,20,40,2,3,0.05,0.95,0.9409307146055208,14,1.0,1,1.0,1,1.0,1
4536,max_ml,20,40,2,3,0.05,0.95,0.9244255359995512,41,0.0,0,1.0,1,1.0,1
4537,max_ml,20,40,2,3,0.05,0.95,0.9414578320303004,32,0.0,1,0.0,1,0.0,1
4538,max_ml,20,40,2,3,0.05,0.95,0.9386424316140154,21,1.0,1,1.0,1,1.0,1
4539,max_ml,20,40,2,3,0.05,0.95,0.895127969670971,8,1.0,1,1.0,1,1.0,1
4540,max_ml,20,40,2,3,0.05,0.95,0.9390261254527364,9,1.0,1,1.0,1,1.0,1
4541,max_ml,20,40,2,3,0.05,0.95,0.932832443119244,27,1.0,1,1.0,1,1.0,1
4542,max_ml,20,40,2,3,0.05,0.95,0.9445969473103456,31,0.0,1,0.0,1,0.0,1
4543,max_ml,20,40,2,3,0.05,0.95,0.8944086357855197,18,1.0,1,0.0,0,1.0,1
4544,max_ml,20,40,2,3,0.05,0.95,0.9272183837864746,25,1.0,1,1.0,1,1.0,1
4545,max_ml,20,40,2,3,0.05,0.95,0.9331542432069162,11,1.0,1,1.0,1,1.0,1
4546,max_ml,20,40,2,3,0.05,0.95,0.9004989075344152,10,1.0,1,1.0,1,1.0,1
4547,max_ml,20,40,2,3,0.05,0.95,0.8763045845815096,8,1.0,1,1.0,1,1.0,1
4548,max_ml,20,40,2,3,0.05,0.95,0.9435421738074294,18,1.0,1,1.0,1,1.0,1
4549,max_ml,20,40,2,3,0.05,0.95,0.88709124252873,7,1.0,1,1.0,1,1.0,1
4550,max_ml,20,40,2,3,0.05,0.95,0.93183659569168,12,1.0,1,1.0,1,1.0,1
4551,max_ml,20,40,2,3,0.05,0.95,0.9425392711441816,18,1.0,1,1.0,1,1.0,1
4552,max_ml,20,40,2,3,0.05,0.95,0.9271876179848012,16,1.0,1,1.0,1,1.0,1
4553,max_ml,20,40,2,3,0.05,0.95,0.9441570118457696,26,0.0,1,0.0,1,0.0,1
4554,max_ml,20,40,2,3,0.05,0.95,0.9330277024942478,23,1.0,1,1.0,1,1.0,1
4555,max_ml,20,40,2,3,0.05,0.95,0.8772524067735549,11,1.0,1,1.0,1,1.0,1
4556,max_ml,20,40,2,3,0.05,0.95,0.8942974658224147,16,1.0,1,1.0,1,1.0,1
4557,max_ml,20,40,2,3,0.05,0.95,0.9232236994636596,6,1.0,1,1.0,1,1.0,1
4558,max_ml,20,40,2,3,0.05,0.95,0.922600752573582,16,1.0,1,1.0,1,1.0,1
4559,max_ml,20,40,2,3,0.05,0.95,0.9091837873770254,5,1.0,1,1.0,1,1.0,1
4560,max_ml,20,40,2,3,0.05,0.95,0.897803373838876,11,1.0,1,1.0,1,1.0,1
4561,max_ml,20,40,2,3,0.05,0.95,0.934602659113391,21,1.0,1,1.0,1,1.0,1
4562,max_ml,20,40,2,3,0.05,0.95,0.9057970645998256,18,1.0,1,1.0,1,1.0,1
4563,max_ml,20,40,2,3,0.05,0.95,0.932008605513821,10,1.0,1,1.0,1,1.0,1
4564,max_ml,20,40,2,3,0.05,0.95,0.90921386887015,8,1.0,1,1.0,1,1.0,1
4565,max_ml,20,40,2,3,0.05,0.95,0.9149875516708555,8,1.0,1,1.0,1,1.0,1
4566,max_ml,20,40,2,3,0.05,0.95,0.9140142613031688,18,1.0,1,1.0,1,1.0,1
4567,max_ml,20,40,2,3,0.05,0.95,0.925377205125396,38,0.0,1,0.0,1,0.0,1
4568,max_ml,20,40,2,3,0.05,0.95,0.9447724615246684,27,0.0,0,0.0,0,1.0,1
4569,max_ml,20,40,2,3,0.05,0.95,0.905380446787994,17,1.0,1,1.0,1,1.0,1
4570,max_ml,20,40,2,3,0.05,0.95,0.8576069273979919,19,1.0,1,1.0,1,1.0,1
4571,max_ml,20,40,2,3,0.05,0.95,0.9259117927729928,23,1.0,1,1.0,1,1.0,1
4572,max_ml,20,40,2,3,0.05,0.95,0.9306604924579246,36,0.0,0,1.0,1,1.0,1
4573,max_ml,20,40,2,3,0.05,0.95,0.9041032178881064,13,1.0,1,1.0,1,1.0,1
4574,max_ml,20,40,2,3,0.05,0.95,0.9145500570175762,12,1.0,1,1.0,1,1.0,1
4575,max_ml,20,40,2,3,0.05,0.95,0.9351342928495464,16,1.0,1,1.0,1,1.0,1
4576,max_ml,20,40,2,3,0.05,0.95,0.934360913829922,29,0.0,0,1.0,1,1.0,1
4577,max_ml,20,40,2,3,0.05,0.95,0.935358869745026,45,1.0,1,1.0,1,1.0,1
4578,max_ml,20,40,2,3,0.05,0.95,0.8822439924728078,17,1.0,1,1.0,1,1.0,1
4579,max_ml,20,40,2,3,0.05,0.95,0.9260144677239884,15,1.0,1,1.0,1,1.0,1
4580,max_ml,20,40,2,3,0.05,0.95,0.9461571083488628,19,1.0,1,1.0,1,1.0,1
4581,max_ml,20,40,2,3,0.05,0.95,0.9405924317619924,22,0.0,0,1.0,1,1.0,1
4582,max_ml,20,40,2,3,0.05,0.95,0.8516731002818643,9,1.0,1,1.0,1,1.0,1
4583,max_ml,20,40,2,3,0.05,0.95,0.8313088926922532,10,1.0,1,1.0,1,1.0,1
4584,max_ml,20,40,2,3,0.05,0.95,0.9041475063123192,10,1.0,1,1.0,1,1.0,1
4585,max_ml,20,40,2,3,0.05,0.95,0.918122445986404,12,1.0,1,1.0,1,1.0,1
4586,max_ml,20,40,2,3,0.05,0.95,0.7856387355666756,8,1.0,1,1.0,1,1.0,1
4587,max_ml,20,40,2,3,0.05,0.95,0.926293500407504,31,0.0,0,1.0,1,1.0,1
4588,max_ml,20,40,2,3,0.05,0.95,0.9203413628733224,20,1.0,1,1.0,1,1.0,1
4589,max_ml,20,40,2,3,0.05,0.95,0.9178107957574866,11,1.0,1,1.0,1,1.0,1
4590,max_ml,20,40,2,3,0.05,0.95,0.9458774262877816,14,1.0,1,1.0,1,1.0,1
4591,max_ml,20,40,2,3,0.05,0.95,0.8746888458052192,9,1.0,1,1.0,1,1.0,1
4592,max_ml,20,40,2,3,0.05,0.95,0.9338927960563274,8,1.0,1,1.0,1,1.0,1
4593,max_ml,20,40,2,3,0.05,0.95,0.9438755978318486,15,1.0,1,1.0,1,1.0,1
4594,max_ml,20,40,2,3,0.05,0.95,0.8128359351152645,6,1.0,1,1.0,1,1.0,1
4595,max_ml,20,40,2,3,0.05,0.95,0.9210092964493276,18,1.0,1,1.0,1,1.0,1
4596,max_ml,20,40,2,3,0.05,0.95,0.9124408749135876,25,1.0,1,1.0,1,1.0,1
4597,max_ml,20,40,2,3,0.05,0.95,0.8812471965602099,4,1.0,1,1.0,1,1.0,1
4598,max_ml,20,40,2,3,0.05,0.95,0.9336346522926998,27,1.0,1,1.0,1,1.0,1
4599,max_ml,20,40,2,3,0.05,0.95,0.9464137614004318,11,1.0,1,1.0,1,1.0,1
4600,max_ml,20,40,2,3,0.05,0.95,0.8442297462931803,7,1.0,1,1.0,1,1.0,1
4601,max_ml,20,40,2,3,0.05,0.95,0.903848121657956,15,1.0,1,1.0,1,1.0,1
4602,max_ml,20,40,2,3,0.05,0.95,0.9354334984163394,12,1.0,1,1.0,1,1.0,1
4603,max_ml,20,40,2,3,0.05,0.95,0.8547590367848125,6,1.0,1,1.0,1,1.0,1
4604,max_ml,20,40,2,3,0.05,0.95,0.9359666683888755,24,1.0,1,1.0,1,1.0,1
4605,max_ml,20,40,2,3,0.05,0.95,0.8767786392647859,8,1.0,1,1.0,1,1.0,1
4606,max_ml,20,40,2,3,0.05,0.95,0.9059324998717724,10,1.0,1,1.0,1,1.0,1
4607,max_ml,20,40,2,3,0.05,0.95,0.9338315985427812,20,1.0,1,1.0,1,1.0,1
4608,max_ml,20,40,2,3,0.05,0.95,0.929078453442627,9,1.0,1,1.0,1,1.0,1
4609,max_ml,20,40,2,3,0.05,0.95,0.9009071432102408,10,1.0,1,1.0,1,1.0,1
4610,max_ml,20,40,2,3,0.05,0.95,0.927826874100568,10,1.0,1,1.0,1,1.0,1
4611,max_ml,20,40,2,3,0.05,0.95,0.9395656588339222,17,1.0,1,1.0,1,1.0,1
4612,max_ml,20,40,2,3,0.05,0.95,0.9208209643522964,25,0.0,0,1.0,1,0.0,0
4613,max_ml,20,40,2,3,0.05,0.95,0.8572443799053611,5,1.0,1,1.0,1,1.0,1
4614,max_ml,20,40,2,3,0.05,0.95,0.949504265680992,38,0.0,1,0.0,1,0.0,1
4615,max_ml,20,40,2,3,0.05,0.95,0.9480710689247788,15,1.0,1,1.0,1,1.0,1
4616,max_ml,20,40,2,3,0.05,0.95,0.9326599045356488,7,1.0,1,1.0,1,1.0,1
4617,max_ml,20,40,2,3,0.05,0.95,0.8613944695995919,28,1.0,1,1.0,1,1.0,1
4618,max_ml,20,40,2,3,0.05,0.95,0.904486633647937,4,1.0,1,1.0,1,1.0,1
4619,max_ml,20,40,2,3,0.05,0.95,0.756642430134096,6,1.0,1,1.0,1,1.0,1
4620,max_ml,20,40,2,3,0.05,0.95,0.9427450822204736,11,1.0,1,1.0,1,1.0,1
4621,max_ml,20,40,2,3,0.05,0.95,0.910899179642959,12,1.0,1,1.0,1,1.0,1
4622,max_ml,20,40,2,3,0.05,0.95,0.9395574263131669,16,1.0,1,1.0,1,1.0,1
4623,max_ml,20,40,2,3,0.05,0.95,0.9304606453477928,29,1.0,1,1.0,1,1.0,1
4624,max_ml,20,40,2,3,0.05,0.95,0.9400035784932232,9,1.0,1,1.0,1,1.0,1
4625,max_ml,20,40,2,3,0.05,0.95,0.9462604150152693,17,1.0,1,1.0,1,1.0,1
4626,max_ml,20,40,2,3,0.05,0.95,0.8181936795525492,13,1.0,1,1.0,1,1.0,1
4627,max_ml,20,40,2,3,0.05,0.95,0.8653091444562409,15,1.0,1,1.0,1,1.0,1
4628,max_ml,20,40,2,3,0.05,0.95,0.9087369067764632,9,1.0,1,1.0,1,1.0,1
4629,max_ml,20,40,2,3,0.05,0.95,0.8894488547082006,6,1.0,1,1.0,1,1.0,1
4630,max_ml,20,40,2,3,0.05,0.95,0.8805854230121627,15,1.0,1,1.0,1,1.0,1
4631,max_ml,20,40,2,3,0.05,0.95,0.8619516833379123,7,1.0,1,1.0,1,1.0,1
4632,max_ml,20,40,2,3,0.05,0.95,0.9057919222003352,15,1.0,1,1.0,1,1.0,1
4633,max_ml,20,40,2,3,0.05,0.95,0.9368183823401424,22,1.0,1,1.0,1,1.0,1
4634,max_ml,20,40,2,3,0.05,0.95,0.9450891053358486,16,1.0,1,1.0,1,1.0,1
4635,max_ml,20,40,2,3,0.05,0.95,0.8977147182421107,6,1.0,1,1.0,1,1.0,1
4636,max_ml,20,40,2,3,0.05,0.95,0.8887669848314302,14,1.0,1,1.0,1,1.0,1
4637,max_ml,20,40,2,3,0.05,0.95,0.9453624799223548,20,1.0,1,1.0,1,1.0,1
4638,max_ml,20,40,2,3,0.05,0.95,0.9215622452188382,14,1.0,1,1.0,1,1.0,1
4639,max_ml,20,40,2,3,0.05,0.95,0.9130429162061158,11,1.0,1,1.0,1,1.0,1
4640,max_ml,20,40,2,3,0.05,0.95,0.8700212429332053,18,1.0,1,1.0,1,1.0,1
4641,max_ml,20,40,2,3,0.05,0.95,0.936273199113772,8,1.0,1,1.0,1,1.0,1
4642,max_ml,20,40,2,3,0.05,0.95,0.9383490768510888,53,0.0,1,0.0,1,0.0,1
4643,max_ml,20,40,2,3,0.05,0.95,0.8655271273326136,14,1.0,1,1.0,1,1.0,1
4644,max_ml,20,40,2,3,0.05,0.95,0.904830685117494,19,1.0,1,1.0,1,1.0,1
4645,max_ml,20,40,2,3,0.05,0.95,0.9496588196252772,21,0.0,1,0.0,1,0.0,1
4646,max_ml,20,40,2,3,0.05,0.95,0.9298647645007676,6,1.0,1,1.0,1,1.0,1
4647,max_ml,20,40,2,3,0.05,0.95,0.8730198373234522,40,0.0,0,1.0,1,1.0,1
4648,max_ml,20,40,2,3,0.05,0.95,0.9185549011040384,15,1.0,1,1.0,1,1.0,1
4649,max_ml,20,40,2,3,0.05,0.95,0.9244697964643496,22,1.0,1,1.0,1,1.0,1
4650,max_ml,20,40,2,3,0.05,0.95,0.901167445073256,16,1.0,1,1.0,1,1.0,1
4651,max_ml,20,40,2,3,0.05,0.95,0.9323880671803804,35,0.0,0,1.0,1,1.0,1
4652,max_ml,20,40,2,3,0.05,0.95,0.933367385781958,11,1.0,1,1.0,1,1.0,1
4653,max_ml,20,40,2,3,0.05,0.95,0.9344140838188316,25,0.0,1,0.0,1,0.0,1
4654,max_ml,20,40,2,3,0.05,0.95,0.9093593489410644,11,1.0,1,1.0,1,1.0,1
4655,max_ml,20,40,2,3,0.05,0.95,0.8518666989112068,6,1.0,1,1.0,1,1.0,1
4656,max_ml,20,40,2,3,0.05,0.95,0.913770666066966,23,1.0,1,1.0,1,1.0,1
4657,max_ml,20,40,2,3,0.05,0.95,0.9299878717368528,7,1.0,1,1.0,1,1.0,1
4658,max_ml,20,40,2,3,0.05,0.95,0.9424708549789632,16,1.0,1,1.0,1,1.0,1
4659,max_ml,20,40,2,3,0.05,0.95,0.8982395552023579,29,1.0,1,1.0,1,1.0,1
4660,max_ml,20,40,2,3,0.05,0.95,0.9095384853781912,10,1.0,1,1.0,1,1.0,1
4661,max_ml,20,40,2,3,0.05,0.95,0.9285133500539516,12,1.0,1,1.0,1,1.0,1
4662,max_ml,20,40,2,3,0.05,0.95,0.8540233529616672,10,1.0,1,1.0,1,1.0,1
4663,max_ml,20,40,2,3,0.05,0.95,0.9281147303368222,7,1.0,1,1.0,1,1.0,1
4664,max_ml,20,40,2,3,0.05,0.95,0.9301540698495911,7,1.0,1,1.0,1,1.0,1
4665,max_ml,20,40,2,3,0.05,0.95,0.9287484745001384,12,1.0,1,1.0,1,1.0,1
4666,max_ml,20,40,2,3,0.05,0.95,0.887913636601941,18,1.0,1,1.0,1,1.0,1
4667,max_ml,20,40,2,3,0.05,0.95,0.9382048586828352,11,1.0,1,1.0,1,1.0,1
4668,max_ml,20,40,2,3,0.05,0.95,0.929705298153508,8,1.0,1,1.0,1,1.0,1
4669,max_ml,20,40,2,3,0.05,0.95,0.9365589766336624,24,0.0,0,1.0,1,1.0,1
4670,max_ml,20,40,2,3,0.05,0.95,0.9384017862105024,6,1.0,1,1.0,1,1.0,1
4671,max_ml,20,40,2,3,0.05,0.95,0.9277573530732448,18,1.0,1,1.0,1,1.0,1
4672,max_ml,20,40,2,3,0.05,0.95,0.9290335689955814,24,1.0,1,1.0,1,1.0,1
4673,max_ml,20,40,2,3,0.05,0.95,0.8869781801447358,18,1.0,1,1.0,1,1.0,1
4674,max_ml,20,40,2,3,0.05,0.95,0.8969322331717636,14,1.0,1,1.0,1,1.0,1
4675,max_ml,20,40,2,3,0.05,0.95,0.924880550692956,35,0.0,0,1.0,1,1.0,1
4676,max_ml,20,40,2,3,0.05,0.95,0.6570370276862377,2,1.0,1,1.0,1,1.0,1
4677,max_ml,20,40,2,3,0.05,0.95,0.9254563658194144,14,1.0,1,1.0,1,1.0,1
4678,max_ml,20,40,2,3,0.05,0.95,0.9268966504768138,20,1.0,1,1.0,1,1.0,1
4679,max_ml,20,40,2,3,0.05,0.95,0.874009225549751,6,1.0,1,1.0,1,1.0,1
4680,max_ml,20,40,2,3,0.05,0.95,0.9338778448492776,21,0.0,0,0.0,0,1.0,1
4681,max_ml,20,40,2,3,0.05,0.95,0.9054579986750824,9,1.0,1,1.0,1,1.0,1
4682,max_ml,20,40,2,3,0.05,0.95,0.9187252931761266,10,1.0,1,1.0,1,1.0,1
4683,max_ml,20,40,2,3,0.05,0.95,0.8737717063384777,9,1.0,1,1.0,1,1.0,1
4684,max_ml,20,40,2,3,0.05,0.95,0.8885307455709652,6,1.0,1,1.0,1,1.0,1
4685,max_ml,20,40,2,3,0.05,0.95,0.9229714779514676,41,0.0,1,0.0,1,0.0,1
4686,max_ml,20,40,2,3,0.05,0.95,0.9273443440753396,16,1.0,1,1.0,1,0.0,0
4687,max_ml,20,40,2,3,0.05,0.95,0.9385695844512184,13,1.0,1,1.0,1,1.0,1
4688,max_ml,20,40,2,3,0.05,0.95,0.945524415956048,21,1.0,1,1.0,1,1.0,1
4689,max_ml,20,40,2,3,0.05,0.95,0.928131997061989,17,1.0,1,1.0,1,1.0,1
4690,max_ml,20,40,2,3,0.05,0.95,0.9324958988230718,10,1.0,1,1.0,1,1.0,1
4691,max_ml,20,40,2,3,0.05,0.95,0.9319596054074486,6,1.0,1,1.0,1,1.0,1
4692,max_ml,20,40,2,3,0.05,0.95,0.868526978366598,23,0.0,1,0.0,1,0.0,1
4693,max_ml,20,40,2,3,0.05,0.95,0.9476964508709952,15,1.0,1,0.0,0,1.0,1
4694,max_ml,20,40,2,3,0.05,0.95,0.8725580039977417,20,1.0,1,1.0,1,1.0,1
4695,max_ml,20,40,2,3,0.05,0.95,0.914154941583542,8,1.0,1,1.0,1,1.0,1
4696,max_ml,20,40,2,3,0.05,0.95,0.9108270861839786,16,1.0,1,1.0,1,1.0,1
4697,max_ml,20,40,2,3,0.05,0.95,0.9375394030674612,42,0.0,0,0.0,0,1.0,1
4698,max_ml,20,40,2,3,0.05,0.95,0.9158451045840637,7,1.0,1,1.0,1,1.0,1
4699,max_ml,20,40,2,3,0.05,0.95,0.936020168443596,64,0.0,1,0.0,1,0.0,1
4700,max_ml,20,40,2,3,0.05,0.95,0.8775812833256307,10,1.0,1,1.0,1,1.0,1
4701,max_ml,20,40,2,3,0.05,0.95,0.8754548940694769,21,1.0,1,1.0,1,1.0,1
4702,max_ml,20,40,2,3,0.05,0.95,0.9345017584976972,19,1.0,1,1.0,1,1.0,1
4703,max_ml,20,40,2,3,0.05,0.95,0.9469539172040166,18,1.0,1,1.0,1,1.0,1
4704,max_ml,20,40,2,3,0.05,0.95,0.90211738228605,9,1.0,1,1.0,1,1.0,1
4705,max_ml,20,40,2,3,0.05,0.95,0.9327139332204888,15,1.0,1,1.0,1,1.0,1
4706,max_ml,20,40,2,3,0.05,0.95,0.9052409782023588,10,1.0,1,1.0,1,1.0,1
4707,max_ml,20,40,2,3,0.05,0.95,0.9111229263620764,17,1.0,1,1.0,1,1.0,1
4708,max_ml,20,40,2,3,0.05,0.95,0.9078644708987118,16,1.0,1,1.0,1,1.0,1
4709,max_ml,20,40,2,3,0.05,0.95,0.8868683462425575,13,1.0,1,1.0,1,1.0,1
4710,max_ml,20,40,2,3,0.05,0.95,0.9170331725903316,28,0.0,0,1.0,1,1.0,1
4711,max_ml,20,40,2,3,0.05,0.95,0.870221971837787,19,1.0,1,1.0,1,1.0,1
4712,max_ml,20,40,2,3,0.05,0.95,0.8629405972187972,30,0.0,0,1.0,1,1.0,1
4713,max_ml,20,40,2,3,0.05,0.95,0.9473603146414592,20,0.0,0,1.0,1,0.0,0
4714,max_ml,20,40,2,3,0.05,0.95,0.9473418469002332,8,1.0,1,1.0,1,1.0,1
4715,max_ml,20,40,2,3,0.05,0.95,0.924528955872908,31,0.0,0,0.0,0,1.0,1
4716,max_ml,20,40,2,3,0.05,0.95,0.9061661094015644,10,1.0,1,1.0,1,1.0,1
4717,max_ml,20,40,2,3,0.05,0.95,0.9111511679366244,10,1.0,1,1.0,1,1.0,1
4718,max_ml,20,40,2,3,0.05,0.95,0.9217318250308753,9,1.0,1,1.0,1,1.0,1
4719,max_ml,20,40,2,3,0.05,0.95,0.9469892179972076,24,0.0,0,1.0,1,0.0,0
4720,max_ml,20,40,2,3,0.05,0.95,0.9348077585548654,10,1.0,1,1.0,1,1.0,1
4721,max_ml,20,40,2,3,0.05,0.95,0.7663959848344588,5,1.0,1,1.0,1,1.0,1
4722,max_ml,20,40,2,3,0.05,0.95,0.8687192209520835,6,1.0,1,1.0,1,1.0,1
4723,max_ml,20,40,2,3,0.05,0.95,0.9386891430204898,14,1.0,1,1.0,1,1.0,1
4724,max_ml,20,40,2,3,0.05,0.95,0.934266241509954,23,0.0,1,0.0,1,0.0,1
4725,max_ml,20,40,2,3,0.05,0.95,0.9489712171629896,9,1.0,1,1.0,1,1.0,1
4726,max_ml,20,40,2,3,0.05,0.95,0.94097329084442,91,0.0,1,0.0,1,0.0,1
4727,max_ml,20,40,2,3,0.05,0.95,0.9381510421225692,28,0.0,1,0.0,1,0.0,1
4728,max_ml,20,40,2,3,0.05,0.95,0.9246520287826158,13,1.0,1,1.0,1,1.0,1
4729,max_ml,20,40,2,3,0.05,0.95,0.9439584230559674,17,1.0,1,1.0,1,1.0,1
4730,max_ml,20,40,2,3,0.05,0.95,0.9399519211121478,30,1.0,1,1.0,1,0.0,0
4731,max_ml,20,40,2,3,0.05,0.95,0.9407782497317132,48,0.0,1,0.0,1,0.0,1
4732,max_ml,20,40,2,3,0.05,0.95,0.8819402318499006,12,1.0,1,1.0,1,1.0,1
4733,max_ml,20,40,2,3,0.05,0.95,0.903103874784253,13,1.0,1,1.0,1,1.0,1
4734,max_ml,20,40,2,3,0.05,0.95,0.927965235288209,30,1.0,1,1.0,1,1.0,1
4735,max_ml,20,40,2,3,0.05,0.95,0.9013299382790876,14,1.0,1,1.0,1,1.0,1
4736,max_ml,20,40,2,3,0.05,0.95,0.945586552418987,32,0.0,1,0.0,1,0.0,1
4737,max_ml,20,40,2,3,0.05,0.95,0.899891481089963,11,1.0,1,1.0,1,1.0,1
4738,max_ml,20,40,2,3,0.05,0.95,0.9014314364862908,7,1.0,1,1.0,1,1.0,1
4739,max_ml,20,40,2,3,0.05,0.95,0.933284100444174,26,1.0,1,1.0,1,1.0,1
4740,max_ml,20,40,2,3,0.05,0.95,0.8849058127646068,18,1.0,1,1.0,1,1.0,1
4741,max_ml,20,40,2,3,0.05,0.95,0.8744302933713874,7,1.0,1,1.0,1,1.0,1
4742,max_ml,20,40,2,3,0.05,0.95,0.8736975638496187,8,1.0,1,1.0,1,1.0,1
4743,max_ml,20,40,2,3,0.05,0.95,0.9486270432660184,19,1.0,1,1.0,1,1.0,1
4744,max_ml,20,40,2,3,0.05,0.95,0.8614586801126723,14,1.0,1,0.0,0,0.0,0
4745,max_ml,20,40,2,3,0.05,0.95,0.9338420684825172,11,1.0,1,1.0,1,1.0,1
4746,max_ml,20,40,2,3,0.05,0.95,0.9343231019500567,26,1.0,1,1.0,1,1.0,1
4747,max_ml,20,40,2,3,0.05,0.95,0.8723458150034031,13,1.0,1,1.0,1,1.0,1
4748,max_ml,20,40,2,3,0.05,0.95,0.8925477049250307,9,1.0,1,1.0,1,1.0,1
4749,max_ml,20,40,2,3,0.05,0.95,0.9460416828593224,7,1.0,1,1.0,1,1.0,1
4750,max_ml,20,40,2,3,0.05,0.95,0.9138935817435376,9,1.0,1,1.0,1,1.0,1
4751,max_ml,20,40,2,3,0.05,0.95,0.9286496926042648,16,1.0,1,1.0,1,1.0,1
4752,max_ml,20,40,2,3,0.05,0.95,0.9375959451032728,27,0.0,1,0.0,1,0.0,1
4753,max_ml,20,40,2,3,0.05,0.95,0.9139604916734502,46,0.0,1,0.0,1,0.0,1
4754,max_ml,20,40,2,3,0.05,0.95,0.8847116230874966,9,1.0,1,1.0,1,1.0,1
4755,max_ml,20,40,2,3,0.05,0.95,0.9442604879627714,13,1.0,1,1.0,1,1.0,1
4756,max_ml,20,40,2,3,0.05,0.95,0.9476016347483694,17,1.0,1,1.0,1,1.0,1
4757,max_ml,20,40,2,3,0.05,0.95,0.8787570703678127,7,1.0,1,1.0,1,1.0,1
4758,max_ml,20,40,2,3,0.05,0.95,0.919964813356464,23,1.0,1,1.0,1,1.0,1
4759,max_ml,20,40,2,3,0.05,0.95,0.9109476188309196,7,1.0,1,1.0,1,1.0,1
4760,max_ml,20,40,2,3,0.05,0.95,0.8774756933147544,5,1.0,1,1.0,1,1.0,1
4761,max_ml,20,40,2,3,0.05,0.95,0.86856492347726,5,1.0,1,1.0,1,1.0,1
4762,max_ml,20,40,2,3,0.05,0.95,0.928605872721612,20,0.0,0,1.0,1,1.0,1
4763,max_ml,20,40,2,3,0.05,0.95,0.9368074972255976,8,1.0,1,1.0,1,1.0,1
4764,max_ml,20,40,2,3,0.05,0.95,0.8007227922382011,33,1.0,1,1.0,1,1.0,1
4765,max_ml,20,40,2,3,0.05,0.95,0.9390138109478484,20,1.0,1,1.0,1,1.0,1
4766,max_ml,20,40,2,3,0.05,0.95,0.9476581854902316,14,1.0,1,1.0,1,1.0,1
4767,max_ml,20,40,2,3,0.05,0.95,0.9142739041269594,7,1.0,1,1.0,1,1.0,1
4768,max_ml,20,40,2,3,0.05,0.95,0.8765029401676868,17,0.0,0,1.0,1,1.0,1
4769,max_ml,20,40,2,3,0.05,0.95,0.944182797214848,12,1.0,1,1.0,1,1.0,1
4770,max_ml,20,40,2,3,0.05,0.95,0.9275151315851884,7,1.0,1,1.0,1,1.0,1
4771,max_ml,20,40,2,3,0.05,0.95,0.944660201337554,51,0.0,0,1.0,1,1.0,1
4772,max_ml,20,40,2,3,0.05,0.95,0.9323697185924492,16,1.0,1,1.0,1,1.0,1
4773,max_ml,20,40,2,3,0.05,0.95,0.9139987586662676,12,1.0,1,1.0,1,1.0,1
4774,max_ml,20,40,2,3,0.05,0.95,0.9395568639831682,14,1.0,1,1.0,1,1.0,1
4775,max_ml,20,40,2,3,0.05,0.95,0.875992679507401,8,1.0,1,1.0,1,1.0,1
4776,max_ml,20,40,2,3,0.05,0.95,0.8626105355180111,4,1.0,1,1.0,1,1.0,1
4777,max_ml,20,40,2,3,0.05,0.95,0.9285548465620274,30,1.0,1,1.0,1,1.0,1
4778,max_ml,20,40,2,3,0.05,0.95,0.897787194639134,24,1.0,1,1.0,1,1.0,1
4779,max_ml,20,40,2,3,0.05,0.95,0.9452796299832364,13,1.0,1,1.0,1,1.0,1
4780,max_ml,20,40,2,3,0.05,0.95,0.9353648058517648,16,1.0,1,1.0,1,1.0,1
4781,max_ml,20,40,2,3,0.05,0.95,0.9268949388894868,21,1.0,1,1.0,1,1.0,1
4782,max_ml,20,40,2,3,0.05,0.95,0.8681377292660887,11,1.0,1,1.0,1,1.0,1
4783,max_ml,20,40,2,3,0.05,0.95,0.7071483664085388,8,1.0,1,1.0,1,1.0,1
4784,max_ml,20,40,2,3,0.05,0.95,0.9200580044447348,4,1.0,1,1.0,1,1.0,1
4785,max_ml,20,40,2,3,0.05,0.95,0.914719550448182,4,1.0,1,1.0,1,1.0,1
4786,max_ml,20,40,2,3,0.05,0.95,0.8977128719231947,10,1.0,1,1.0,1,1.0,1
4787,max_ml,20,40,2,3,0.05,0.95,0.80286014723926,5,1.0,1,1.0,1,1.0,1
4788,max_ml,20,40,2,3,0.05,0.95,0.9009702122535824,4,1.0,1,1.0,1,1.0,1
4789,max_ml,20,40,2,3,0.05,0.95,0.8305819088068938,18,1.0,1,1.0,1,1.0,1
4790,max_ml,20,40,2,3,0.05,0.95,0.9407942764284828,24,0.0,0,1.0,1,1.0,1
4791,max_ml,20,40,2,3,0.05,0.95,0.9284558876164468,8,1.0,1,1.0,1,1.0,1
4792,max_ml,20,40,2,3,0.05,0.95,0.7921465863585642,4,1.0,1,1.0,1,1.0,1
4793,max_ml,20,40,2,3,0.05,0.95,0.9372204985534428,52,0.0,1,0.0,1,0.0,1
4794,max_ml,20,40,2,3,0.05,0.95,0.9338478448328746,46,0.0,0,0.0,0,1.0,1
4795,max_ml,20,40,2,3,0.05,0.95,0.9045704763679048,31,0.0,0,1.0,1,1.0,1
4796,max_ml,20,40,2,3,0.05,0.95,0.9295154433252956,17,1.0,1,1.0,1,1.0,1
4797,max_ml,20,40,2,3,0.05,0.95,0.8872424201203298,9,1.0,1,1.0,1,1.0,1
4798,max_ml,20,40,2,3,0.05,0.95,0.9369899964503308,9,1.0,1,1.0,1,1.0,1
4799,max_ml,20,40,2,3,0.05,0.95,0.8631000222842963,31,0.0,0,1.0,1,1.0,1
4800,max_ml,20,40,2,3,0.05,0.95,0.931182607744401,15,1.0,1,1.0,1,1.0,1
4801,max_ml,20,40,2,3,0.05,0.95,0.9071479255381008,33,0.0,0,0.0,0,1.0,1
4802,max_ml,20,40,2,3,0.05,0.95,0.9046352336896174,13,1.0,1,1.0,1,1.0,1
4803,max_ml,20,40,2,3,0.05,0.95,0.9361191652055249,9,1.0,1,1.0,1,1.0,1
4804,max_ml,20,40,2,3,0.05,0.95,0.9379293461583056,9,1.0,1,1.0,1,1.0,1
4805,max_ml,20,40,2,3,0.05,0.95,0.922157274707874,21,1.0,1,1.0,1,1.0,1
4806,max_ml,20,40,2,3,0.05,0.95,0.85441748073455,6,1.0,1,1.0,1,1.0,1
4807,max_ml,20,40,2,3,0.05,0.95,0.9488534947823772,17,1.0,1,1.0,1,1.0,1
4808,max_ml,20,40,2,3,0.05,0.95,0.9443339785215732,16,1.0,1,1.0,1,1.0,1
4809,max_ml,20,40,2,3,0.05,0.95,0.9243067860343934,20,1.0,1,1.0,1,1.0,1
4810,max_ml,20,40,2,3,0.05,0.95,0.9296705766296476,3,1.0,1,1.0,1,1.0,1
4811,max_ml,20,40,2,3,0.05,0.95,0.8772105146327019,6,1.0,1,1.0,1,1.0,1
4812,max_ml,20,40,2,3,0.05,0.95,0.932850754103068,28,0.0,1,0.0,1,0.0,1
4813,max_ml,20,40,2,3,0.05,0.95,0.914143623294729,18,1.0,1,1.0,1,1.0,1
4814,max_ml,20,40,2,3,0.05,0.95,0.8678480044814767,17,1.0,1,1.0,1,1.0,1
4815,max_ml,20,40,2,3,0.05,0.95,0.9299648500681592,12,1.0,1,1.0,1,1.0,1
4816,max_ml,20,40,2,3,0.05,0.95,0.9208184267735066,17,1.0,1,1.0,1,1.0,1
4817,max_ml,20,40,2,3,0.05,0.95,0.8875273811154902,8,1.0,1,1.0,1,1.0,1
4818,max_ml,20,40,2,3,0.05,0.95,0.9149727163143648,11,1.0,1,1.0,1,1.0,1
4819,max_ml,20,40,2,3,0.05,0.95,0.9111479374691448,15,1.0,1,1.0,1,1.0,1
4820,max_ml,20,40,2,3,0.05,0.95,0.9102137736705443,26,0.0,0,1.0,1,1.0,1
4821,max_ml,20,40,2,3,0.05,0.95,0.8424807726576639,13,1.0,1,1.0,1,1.0,1
4822,max_ml,20,40,2,3,0.05,0.95,0.9479932268162768,28,0.0,0,1.0,1,1.0,1
4823,max_ml,20,40,2,3,0.05,0.95,0.9442928314056112,29,1.0,1,1.0,1,1.0,1
4824,max_ml,20,40,2,3,0.05,0.95,0.9472218005301644,15,1.0,1,1.0,1,1.0,1
4825,max_ml,20,40,2,3,0.05,0.95,0.9412696057768596,19,1.0,1,1.0,1,1.0,1
4826,max_ml,20,40,2,3,0.05,0.95,0.7994679309281982,7,1.0,1,1.0,1,1.0,1
4827,max_ml,20,40,2,3,0.05,0.95,0.9003581071602351,21,1.0,1,1.0,1,1.0,1
4828,max_ml,20,40,2,3,0.05,0.95,0.920478864943226,17,1.0,1,1.0,1,1.0,1
4829,max_ml,20,40,2,3,0.05,0.95,0.9410512134227512,8,1.0,1,1.0,1,1.0,1
4830,max_ml,20,40,2,3,0.05,0.95,0.9457568692289184,30,0.0,1,0.0,1,0.0,1
4831,max_ml,20,40,2,3,0.05,0.95,0.8831050739945855,16,1.0,1,1.0,1,1.0,1
4832,max_ml,20,40,2,3,0.05,0.95,0.8277222719549886,12,1.0,1,1.0,1,1.0,1
4833,max_ml,20,40,2,3,0.05,0.95,0.8691422840835119,18,1.0,1,1.0,1,1.0,1
4834,max_ml,20,40,2,3,0.05,0.95,0.9362258285787098,25,0.0,0,0.0,0,1.0,1
4835,max_ml,20,40,2,3,0.05,0.95,0.916112849648582,11,1.0,1,1.0,1,1.0,1
4836,max_ml,20,40,2,3,0.05,0.95,0.9402437476933652,35,0.0,1,0.0,1,0.0,1
4837,max_ml,20,40,2,3,0.05,0.95,0.9486157160116354,26,1.0,1,1.0,1,1.0,1
4838,max_ml,20,40,2,3,0.05,0.95,0.85535887475005,10,1.0,1,1.0,1,1.0,1
4839,max_ml,20,40,2,3,0.05,0.95,0.7653241317421593,6,1.0,1,1.0,1,1.0,1
4840,max_ml,20,40,2,3,0.05,0.95,0.8653474667748973,11,1.0,1,1.0,1,1.0,1
4841,max_ml,20,40,2,3,0.05,0.95,0.9339994705875688,14,1.0,1,1.0,1,1.0,1
4842,max_ml,20,40,2,3,0.05,0.95,0.9467847929478526,8,1.0,1,1.0,1,1.0,1
4843,max_ml,20,40,2,3,0.05,0.95,0.8889446713726581,8,1.0,1,1.0,1,1.0,1
4844,max_ml,20,40,2,3,0.05,0.95,0.9378666386543456,28,1.0,1,1.0,1,1.0,1
4845,max_ml,20,40,2,3,0.05,0.95,0.817691974303447,4,1.0,1,1.0,1,1.0,1
4846,max_ml,20,40,2,3,0.05,0.95,0.947487439810882,37,0.0,0,1.0,1,0.0,0
4847,max_ml,20,40,2,3,0.05,0.95,0.9174718042225098,7,1.0,1,1.0,1,1.0,1
4848,max_ml,20,40,2,3,0.05,0.95,0.9254261041282116,24,0.0,0,1.0,1,0.0,0
4849,max_ml,20,40,2,3,0.05,0.95,0.8874279331955622,12,1.0,1,1.0,1,1.0,1
4850,max_ml,20,40,2,3,0.05,0.95,0.948504788811872,92,0.0,1,0.0,1,0.0,1
4851,max_ml,20,40,2,3,0.05,0.95,0.9476231456748564,35,0.0,1,0.0,1,0.0,1
4852,max_ml,20,40,2,3,0.05,0.95,0.8586624883208839,8,1.0,1,1.0,1,1.0,1
4853,max_ml,20,40,2,3,0.05,0.95,0.7839946962450763,8,1.0,1,1.0,1,1.0,1
4854,max_ml,20,40,2,3,0.05,0.95,0.9127391483362056,19,1.0,1,1.0,1,1.0,1
4855,max_ml,20,40,2,3,0.05,0.95,0.9448097623159626,34,1.0,1,1.0,1,1.0,1
4856,max_ml,20,40,2,3,0.05,0.95,0.8311499853421741,12,1.0,1,1.0,1,1.0,1
4857,max_ml,20,40,2,3,0.05,0.95,0.8614165041146897,7,1.0,1,1.0,1,1.0,1
4858,max_ml,20,40,2,3,0.05,0.95,0.9339593416397556,10,1.0,1,1.0,1,1.0,1
4859,max_ml,20,40,2,3,0.05,0.95,0.9321392490702004,23,1.0,1,1.0,1,1.0,1
4860,max_ml,20,40,2,3,0.05,0.95,0.8887012123360638,14,1.0,1,1.0,1,1.0,1
4861,max_ml,20,40,2,3,0.05,0.95,0.9267076615902708,9,1.0,1,1.0,1,1.0,1
4862,max_ml,20,40,2,3,0.05,0.95,0.8911574704505278,15,1.0,1,1.0,1,1.0,1
4863,max_ml,20,40,2,3,0.05,0.95,0.9290251674333532,22,1.0,1,1.0,1,1.0,1
4864,max_ml,20,40,2,3,0.05,0.95,0.9249653842677252,17,1.0,1,1.0,1,1.0,1
4865,max_ml,20,40,2,3,0.05,0.95,0.9184259362293872,12,1.0,1,1.0,1,1.0,1
4866,max_ml,20,40,2,3,0.05,0.95,0.9453844750395616,51,0.0,1,0.0,1,0.0,1
4867,max_ml,20,40,2,3,0.05,0.95,0.9209162882341182,23,1.0,1,1.0,1,1.0,1
4868,max_ml,20,40,2,3,0.05,0.95,0.9473708446798624,32,0.0,0,1.0,1,1.0,1
4869,max_ml,20,40,2,3,0.05,0.95,0.9225250781536491,35,0.0,1,0.0,1,0.0,1
4870,max_ml,20,40,2,3,0.05,0.95,0.891303031103467,11,1.0,1,1.0,1,1.0,1
4871,max_ml,20,40,2,3,0.05,0.95,0.903238276864103,18,1.0,1,1.0,1,1.0,1
4872,max_ml,20,40,2,3,0.05,0.95,0.9497767094862268,12,1.0,1,1.0,1,1.0,1
4873,max_ml,20,40,2,3,0.05,0.95,0.9473706381439526,50,0.0,0,1.0,1,1.0,1
4874,max_ml,20,40,2,3,0.05,0.95,0.8885509186349182,10,1.0,1,1.0,1,1.0,1
4875,max_ml,20,40,2,3,0.05,0.95,0.912296379553342,14,1.0,1,1.0,1,1.0,1
4876,max_ml,20,40,2,3,0.05,0.95,0.9136385253263974,34,0.0,0,0.0,0,1.0,1
4877,max_ml,20,40,2,3,0.05,0.95,0.874443966908651,8,1.0,1,1.0,1,1.0,1
4878,max_ml,20,40,2,3,0.05,0.95,0.8695337791585583,10,1.0,1,1.0,1,1.0,1
4879,max_ml,20,40,2,3,0.05,0.95,0.9036042435437052,6,1.0,1,1.0,1,1.0,1
4880,max_ml,20,40,2,3,0.05,0.95,0.8779555268236696,11,1.0,1,1.0,1,1.0,1
4881,max_ml,20,40,2,3,0.05,0.95,0.919938666438252,11,1.0,1,1.0,1,1.0,1
4882,max_ml,20,40,2,3,0.05,0.95,0.8966726009029888,8,1.0,1,1.0,1,1.0,1
4883,max_ml,20,40,2,3,0.05,0.95,0.9271572694692192,46,0.0,0,1.0,1,0.0,0
4884,max_ml,20,40,2,3,0.05,0.95,0.8802420627089599,7,1.0,1,1.0,1,1.0,1
4885,max_ml,20,40,2,3,0.05,0.95,0.879855725400344,13,1.0,1,1.0,1,1.0,1
4886,max_ml,20,40,2,3,0.05,0.95,0.9365896816729248,14,1.0,1,1.0,1,1.0,1
4887,max_ml,20,40,2,3,0.05,0.95,0.9350770978479152,51,0.0,0,1.0,1,1.0,1
4888,max_ml,20,40,2,3,0.05,0.95,0.9265712656186984,14,1.0,1,1.0,1,1.0,1
4889,max_ml,20,40,2,3,0.05,0.95,0.943306013552816,19,1.0,1,1.0,1,1.0,1
4890,max_ml,20,40,2,3,0.05,0.95,0.9182489008616308,21,1.0,1,1.0,1,1.0,1
4891,max_ml,20,40,2,3,0.05,0.95,0.9013546114120026,45,0.0,1,0.0,1,0.0,1
4892,max_ml,20,40,2,3,0.05,0.95,0.9471432469897048,36,1.0,1,1.0,1,1.0,1
4893,max_ml,20,40,2,3,0.05,0.95,0.949149021220664,31,0.0,0,1.0,1,1.0,1
4894,max_ml,20,40,2,3,0.05,0.95,0.8580411317514344,9,1.0,1,1.0,1,1.0,1
4895,max_ml,20,40,2,3,0.05,0.95,0.9471838400711844,5,1.0,1,1.0,1,1.0,1
4896,max_ml,20,40,2,3,0.05,0.95,0.8623511971272946,10,1.0,1,1.0,1,1.0,1
4897,max_ml,20,40,2,3,0.05,0.95,0.7971022348737783,6,1.0,1,1.0,1,1.0,1
4898,max_ml,20,40,2,3,0.05,0.95,0.947600359642438,38,0.0,0,1.0,1,1.0,1
4899,max_ml,20,40,2,3,0.05,0.95,0.8086274686817286,11,1.0,1,1.0,1,1.0,1
4900,max_ml,20,40,2,3,0.05,0.95,0.8961025407133674,16,1.0,1,1.0,1,1.0,1
4901,max_ml,20,40,2,3,0.05,0.95,0.932929914267928,30,1.0,1,1.0,1,1.0,1
4902,max_ml,20,40,2,3,0.05,0.95,0.903828627540589,16,1.0,1,1.0,1,1.0,1
4903,max_ml,20,40,2,3,0.05,0.95,0.936343026941874,21,1.0,1,1.0,1,1.0,1
4904,max_ml,20,40,2,3,0.05,0.95,0.944150910265364,10,1.0,1,1.0,1,1.0,1
4905,max_ml,20,40,2,3,0.05,0.95,0.8984716649483502,57,0.0,1,0.0,1,0.0,1
4906,max_ml,20,40,2,3,0.05,0.95,0.9271985686905544,19,1.0,1,1.0,1,1.0,1
4907,max_ml,20,40,2,3,0.05,0.95,0.9259277167649196,7,1.0,1,1.0,1,1.0,1
4908,max_ml,20,40,2,3,0.05,0.95,0.9362535865549404,21,0.0,0,0.0,0,1.0,1
4909,max_ml,20,40,2,3,0.05,0.95,0.9277419346377096,11,1.0,1,1.0,1,1.0,1
4910,max_ml,20,40,2,3,0.05,0.95,0.8897907812524537,15,0.0,0,1.0,1,1.0,1
4911,max_ml,20,40,2,3,0.05,0.95,0.916334790752028,9,1.0,1,1.0,1,1.0,1
4912,max_ml,20,40,2,3,0.05,0.95,0.898886078706566,9,1.0,1,1.0,1,1.0,1
4913,max_ml,20,40,2,3,0.05,0.95,0.908438059654065,8,1.0,1,1.0,1,1.0,1
4914,max_ml,20,40,2,3,0.05,0.95,0.7561561036393396,6,1.0,1,1.0,1,1.0,1
4915,max_ml,20,40,2,3,0.05,0.95,0.8719264289960109,8,1.0,1,1.0,1,1.0,1
4916,max_ml,20,40,2,3,0.05,0.95,0.8700104107638835,6,1.0,1,1.0,1,1.0,1
4917,max_ml,20,40,2,3,0.05,0.95,0.9437063564727096,62,0.0,1,0.0,1,0.0,1
4918,max_ml,20,40,2,3,0.05,0.95,0.9103442322691858,10,1.0,1,1.0,1,1.0,1
4919,max_ml,20,40,2,3,0.05,0.95,0.9444897457770804,9,1.0,1,1.0,1,1.0,1
4920,max_ml,20,40,2,3,0.05,0.95,0.9091787741408112,8,1.0,1,1.0,1,1.0,1
4921,max_ml,20,40,2,3,0.05,0.95,0.7196365755687,6,1.0,1,1.0,1,1.0,1
4922,max_ml,20,40,2,3,0.05,0.95,0.9210316407038924,13,1.0,1,1.0,1,1.0,1
4923,max_ml,20,40,2,3,0.05,0.95,0.8619109419065814,14,1.0,1,1.0,1,1.0,1
4924,max_ml,20,40,2,3,0.05,0.95,0.9300940531097768,24,0.0,0,1.0,1,0.0,0
4925,max_ml,20,40,2,3,0.05,0.95,0.9472680956913452,69,0.0,1,0.0,1,0.0,1
4926,max_ml,20,40,2,3,0.05,0.95,0.943608463188575,47,0.0,1,0.0,1,0.0,1
4927,max_ml,20,40,2,3,0.05,0.95,0.9354049184728608,15,0.0,1,0.0,1,0.0,1
4928,max_ml,20,40,2,3,0.05,0.95,0.854615541366264,19,1.0,1,1.0,1,1.0,1
4929,max_ml,20,40,2,3,0.05,0.95,0.9299502156199216,18,1.0,1,1.0,1,1.0,1
4930,max_ml,20,40,2,3,0.05,0.95,0.911493436629813,13,1.0,1,1.0,1,1.0,1
4931,max_ml,20,40,2,3,0.05,0.95,0.8925219959777395,28,0.0,0,0.0,0,1.0,1
4932,max_ml,20,40,2,3,0.05,0.95,0.9202592583871358,10,1.0,1,1.0,1,1.0,1
4933,max_ml,20,40,2,3,0.05,0.95,0.7787317584411954,8,1.0,1,1.0,1,1.0,1
4934,max_ml,20,40,2,3,0.05,0.95,0.9489068952520392,57,0.0,1,0.0,1,0.0,1
4935,max_ml,20,40,2,3,0.05,0.95,0.9172673286976268,21,1.0,1,1.0,1,1.0,1
4936,max_ml,20,40,2,3,0.05,0.95,0.8555894465617413,11,1.0,1,1.0,1,1.0,1
4937,max_ml,20,40,2,3,0.05,0.95,0.8620401324764757,5,1.0,1,1.0,1,1.0,1
4938,max_ml,20,40,2,3,0.05,0.95,0.8989923076240495,11,1.0,1,1.0,1,1.0,1
4939,max_ml,20,40,2,3,0.05,0.95,0.9496998523775746,15,1.0,1,1.0,1,1.0,1
4940,max_ml,20,40,2,3,0.05,0.95,0.9240752413031644,9,1.0,1,1.0,1,1.0,1
4941,max_ml,20,40,2,3,0.05,0.95,0.9441978059067352,7,1.0,1,1.0,1,1.0,1
4942,max_ml,20,40,2,3,0.05,0.95,0.9226750489589706,10,1.0,1,1.0,1,1.0,1
4943,max_ml,20,40,2,3,0.05,0.95,0.9472050574555144,66,0.0,1,0.0,1,0.0,1
4944,max_ml,20,40,2,3,0.05,0.95,0.895279559450758,29,0.0,1,0.0,1,0.0,1
4945,max_ml,20,40,2,3,0.05,0.95,0.8910352236309597,20,0.0,0,1.0,1,1.0,1
4946,max_ml,20,40,2,3,0.05,0.95,0.9468056851458372,52,1.0,1,1.0,1,1.0,1
4947,max_ml,20,40,2,3,0.05,0.95,0.9314267984956922,14,1.0,1,1.0,1,1.0,1
4948,max_ml,20,40,2,3,0.05,0.95,0.943304658291287,29,0.0,1,0.0,1,0.0,1
4949,max_ml,20,40,2,3,0.05,0.95,0.919732285861547,9,1.0,1,1.0,1,1.0,1
4950,max_ml,20,40,2,3,0.05,0.95,0.912471550561565,11,1.0,1,1.0,1,1.0,1
4951,max_ml,20,40,2,3,0.05,0.95,0.9326018250195413,17,0.0,0,1.0,1,0.0,0
4952,max_ml,20,40,2,3,0.05,0.95,0.7880436255615698,4,1.0,1,1.0,1,1.0,1
4953,max_ml,20,40,2,3,0.05,0.95,0.8925891768295333,10,1.0,1,1.0,1,1.0,1
4954,max_ml,20,40,2,3,0.05,0.95,0.8886332672956262,11,1.0,1,1.0,1,1.0,1
4955,max_ml,20,40,2,3,0.05,0.95,0.936066268319333,26,1.0,1,1.0,1,1.0,1
4956,max_ml,20,40,2,3,0.05,0.95,0.9178109778170211,6,1.0,1,1.0,1,1.0,1
4957,max_ml,20,40,2,3,0.05,0.95,0.8637417639553683,5,1.0,1,1.0,1,1.0,1
4958,max_ml,20,40,2,3,0.05,0.95,0.94499547388503,24,1.0,1,1.0,1,1.0,1
4959,max_ml,20,40,2,3,0.05,0.95,0.9473911130188776,19,1.0,1,1.0,1,1.0,1
4960,max_ml,20,40,2,3,0.05,0.95,0.9065054288969236,24,0.0,0,1.0,1,1.0,1
4961,max_ml,20,40,2,3,0.05,0.95,0.9398165986245216,15,1.0,1,1.0,1,1.0,1
4962,max_ml,20,40,2,3,0.05,0.95,0.9418920536351212,13,1.0,1,1.0,1,1.0,1
4963,max_ml,20,40,2,3,0.05,0.95,0.9346828577627608,15,1.0,1,1.0,1,1.0,1
4964,max_ml,20,40,2,3,0.05,0.95,0.926888226797959,4,1.0,1,1.0,1,1.0,1
4965,max_ml,20,40,2,3,0.05,0.95,0.9386124353115164,35,0.0,1,0.0,1,0.0,1
4966,max_ml,20,40,2,3,0.05,0.95,0.8768558912150499,14,1.0,1,1.0,1,1.0,1
4967,max_ml,20,40,2,3,0.05,0.95,0.8439179897129043,9,1.0,1,1.0,1,1.0,1
4968,max_ml,20,40,2,3,0.05,0.95,0.915763774311556,7,1.0,1,1.0,1,1.0,1
4969,max_ml,20,40,2,3,0.05,0.95,0.7078279844304656,8,1.0,1,1.0,1,1.0,1
4970,max_ml,20,40,2,3,0.05,0.95,0.8277048671375979,8,1.0,1,1.0,1,1.0,1
4971,max_ml,20,40,2,3,0.05,0.95,0.902237207675735,11,1.0,1,1.0,1,1.0,1
4972,max_ml,20,40,2,3,0.05,0.95,0.9069381587316548,18,1.0,1,1.0,1,1.0,1
4973,max_ml,20,40,2,3,0.05,0.95,0.9436746143602682,34,0.0,0,1.0,1,1.0,1
4974,max_ml,20,40,2,3,0.05,0.95,0.929305792699688,14,0.0,0,1.0,1,0.0,0
4975,max_ml,20,40,2,3,0.05,0.95,0.8282431213920088,6,1.0,1,1.0,1,1.0,1
4976,max_ml,20,40,2,3,0.05,0.95,0.923608496166564,45,0.0,1,0.0,1,0.0,1
4977,max_ml,20,40,2,3,0.05,0.95,0.9383483359803012,41,0.0,1,0.0,1,0.0,1
4978,max_ml,20,40,2,3,0.05,0.95,0.9497121006555336,22,1.0,1,1.0,1,1.0,1
4979,max_ml,20,40,2,3,0.05,0.95,0.9416595278435096,22,1.0,1,1.0,1,1.0,1
4980,max_ml,20,40,2,3,0.05,0.95,0.915810368405016,12,1.0,1,1.0,1,1.0,1
4981,max_ml,20,40,2,3,0.05,0.95,0.9336226957650848,69,0.0,1,0.0,1,0.0,1
4982,max_ml,20,40,2,3,0.05,0.95,0.855235255781941,7,1.0,1,1.0,1,1.0,1
4983,max_ml,20,40,2,3,0.05,0.95,0.9232589262638912,6,1.0,1,1.0,1,1.0,1
4984,max_ml,20,40,2,3,0.05,0.95,0.9050280243332768,5,1.0,1,1.0,1,1.0,1
4985,max_ml,20,40,2,3,0.05,0.95,0.9229097120420504,9,1.0,1,1.0,1,1.0,1
4986,max_ml,20,40,2,3,0.05,0.95,0.9174449235846168,10,1.0,1,1.0,1,1.0,1
4987,max_ml,20,40,2,3,0.05,0.95,0.9338809289648144,14,1.0,1,1.0,1,1.0,1
4988,max_ml,20,40,2,3,0.05,0.95,0.925351981297272,15,1.0,1,1.0,1,1.0,1
4989,max_ml,20,40,2,3,0.05,0.95,0.8273564025616933,5,1.0,1,1.0,1,1.0,1
4990,max_ml,20,40,2,3,0.05,0.95,0.9077934703532418,5,1.0,1,1.0,1,1.0,1
4991,max_ml,20,40,2,3,0.05,0.95,0.8147776199051658,15,1.0,1,1.0,1,1.0,1
4992,max_ml,20,40,2,3,0.05,0.95,0.9127629245212004,8,1.0,1,1.0,1,1.0,1
4993,max_ml,20,40,2,3,0.05,0.95,0.8885609074196507,24,1.0,1,1.0,1,1.0,1
4994,max_ml,20,40,2,3,0.05,0.95,0.944137683149938,7,1.0,1,1.0,1,1.0,1
4995,max_ml,20,40,2,3,0.05,0.95,0.9164208756565458,12,1.0,1,1.0,1,1.0,1
4996,max_ml,20,40,2,3,0.05,0.95,0.928435566252555,7,1.0,1,1.0,1,1.0,1
4997,max_ml,20,40,2,3,0.05,0.95,0.9461453002999456,42,0.0,1,0.0,1,0.0,1
4998,max_ml,20,40,2,3,0.05,0.95,0.8586831057315839,2,1.0,1,1.0,1,1.0,1
4999,max_ml,20,40,2,3,0.05,0.95,0.949211237421422,25,0.0,0,1.0,1,1.0,1
5000,max_ml,20,40,2,3,0.05,0.95,0.946353059788356,24,0.0,1,0.0,1,0.0,1
5001,max_ml,20,40,2,3,0.05,0.95,0.9214339592648084,13,1.0,1,1.0,1,1.0,1
5002,max_ml,20,40,2,3,0.05,0.95,0.776166529956894,5,1.0,1,1.0,1,1.0,1
5003,max_ml,20,40,2,3,0.05,0.95,0.8951170702148248,11,1.0,1,1.0,1,1.0,1
5004,max_ml,20,40,2,3,0.05,0.95,0.9442864917192636,39,1.0,1,1.0,1,1.0,1
5005,max_ml,20,40,2,3,0.05,0.95,0.9273515571380178,11,1.0,1,1.0,1,1.0,1
5006,max_ml,20,40,2,3,0.05,0.95,0.8371297707706459,16,1.0,1,1.0,1,1.0,1
5007,max_ml,20,40,2,3,0.05,0.95,0.8802707490078936,11,1.0,1,1.0,1,1.0,1
5008,max_ml,20,40,2,3,0.05,0.95,0.9486451792975636,27,1.0,1,1.0,1,1.0,1
5009,max_ml,20,40,2,3,0.05,0.95,0.8839105222969906,20,1.0,1,1.0,1,1.0,1
5010,max_ml,20,40,2,3,0.05,0.95,0.8969955372395926,9,1.0,1,1.0,1,1.0,1
5011,max_ml,20,40,2,3,0.05,0.95,0.9338772750555,11,1.0,1,1.0,1,1.0,1
5012,max_ml,20,40,2,3,0.05,0.95,0.9089939352883082,10,1.0,1,1.0,1,1.0,1
5013,max_ml,20,40,2,3,0.05,0.95,0.911436887282063,27,0.0,1,0.0,1,0.0,1
5014,max_ml,20,40,2,3,0.05,0.95,0.9376476418280412,14,1.0,1,1.0,1,1.0,1
5015,max_ml,20,40,2,3,0.05,0.95,0.902344550157064,22,1.0,1,1.0,1,1.0,1
5016,max_ml,20,40,2,3,0.05,0.95,0.8653007269853074,27,0.0,0,0.0,0,1.0,1
5017,max_ml,20,40,2,3,0.05,0.95,0.8920234549760573,21,1.0,1,1.0,1,1.0,1
5018,max_ml,20,40,2,3,0.05,0.95,0.9318749038619116,38,0.0,0,1.0,1,1.0,1
5019,max_ml,20,40,2,3,0.05,0.95,0.8862579420534045,13,1.0,1,1.0,1,1.0,1
5020,max_ml,20,40,2,3,0.05,0.95,0.8308357316602125,8,1.0,1,1.0,1,1.0,1
5021,max_ml,20,40,2,3,0.05,0.95,0.9418070808566888,13,1.0,1,1.0,1,1.0,1
5022,max_ml,20,40,2,3,0.05,0.95,0.9464006429796208,29,0.0,0,1.0,1,0.0,0
5023,max_ml,20,40,2,3,0.05,0.95,0.9193472615777828,9,1.0,1,1.0,1,1.0,1
5024,max_ml,20,40,2,3,0.05,0.95,0.8909118212528786,10,1.0,1,1.0,1,1.0,1
5025,max_ml,20,40,2,3,0.05,0.95,0.9051647853371664,8,1.0,1,1.0,1,1.0,1
5026,max_ml,20,40,2,3,0.05,0.95,0.9342517225350248,21,1.0,1,1.0,1,1.0,1
5027,max_ml,20,40,2,3,0.05,0.95,0.9490203665443344,17,1.0,1,1.0,1,1.0,1
5028,max_ml,20,40,2,3,0.05,0.95,0.9118843935143568,16,1.0,1,1.0,1,1.0,1
5029,max_ml,20,40,2,3,0.05,0.95,0.9415300584138808,19,0.0,0,1.0,1,1.0,1
5030,max_ml,20,40,2,3,0.05,0.95,0.9270777135967652,32,0.0,0,1.0,1,1.0,1
5031,max_ml,20,40,2,3,0.05,0.95,0.9228262657241492,10,1.0,1,1.0,1,1.0,1
5032,max_ml,20,40,2,3,0.05,0.95,0.924583021726466,8,1.0,1,1.0,1,1.0,1
5033,max_ml,20,40,2,3,0.05,0.95,0.9019957609086608,16,1.0,1,1.0,1,1.0,1
5034,max_ml,20,40,2,3,0.05,0.95,0.7804160362213179,14,1.0,1,1.0,1,1.0,1
5035,max_ml,20,40,2,3,0.05,0.95,0.9431703401609404,10,1.0,1,1.0,1,1.0,1
5036,max_ml,20,40,2,3,0.05,0.95,0.9417981901374444,33,0.0,0,1.0,1,0.0,0
5037,max_ml,20,40,2,3,0.05,0.95,0.8793420452930112,12,1.0,1,1.0,1,1.0,1
5038,max_ml,20,40,2,3,0.05,0.95,0.9490666189452702,16,1.0,1,1.0,1,1.0,1
5039,max_ml,20,40,2,3,0.05,0.95,0.874066937388369,27,1.0,1,1.0,1,1.0,1
5040,max_ml,20,40,2,3,0.05,0.95,0.916936187874109,18,1.0,1,1.0,1,1.0,1
5041,max_ml,20,40,2,3,0.05,0.95,0.8567909537153514,9,1.0,1,1.0,1,1.0,1
5042,max_ml,20,40,2,3,0.05,0.95,0.8530076076645243,10,1.0,1,1.0,1,1.0,1
5043,max_ml,20,40,2,3,0.05,0.95,0.9450726867074664,28,0.0,1,0.0,1,0.0,1
5044,max_ml,20,40,2,3,0.05,0.95,0.9349055919816406,14,1.0,1,1.0,1,1.0,1
5045,max_ml,20,40,2,3,0.05,0.95,0.9453491630303664,18,1.0,1,1.0,1,1.0,1
5046,max_ml,20,40,2,3,0.05,0.95,0.9368208967837252,37,1.0,1,1.0,1,1.0,1
5047,max_ml,20,40,2,3,0.05,0.95,0.943104362348178,11,1.0,1,1.0,1,1.0,1
5048,max_ml,20,40,2,3,0.05,0.95,0.933167819320001,15,1.0,1,1.0,1,1.0,1
5049,max_ml,20,40,2,3,0.05,0.95,0.8724966203201392,5,1.0,1,1.0,1,1.0,1
5050,max_ml,20,40,2,3,0.05,0.95,0.9200323336964604,14,1.0,1,1.0,1,1.0,1
5051,max_ml,20,40,2,3,0.05,0.95,0.925328270224396,15,1.0,1,1.0,1,1.0,1
5052,max_ml,20,40,2,3,0.05,0.95,0.9423423137617698,21,1.0,1,1.0,1,1.0,1
5053,max_ml,20,40,2,3,0.05,0.95,0.9384437322945576,29,1.0,1,1.0,1,1.0,1
5054,max_ml,20,40,2,3,0.05,0.95,0.933035849314652,127,0.0,1,0.0,1,0.0,1
5055,max_ml,20,40,2,3,0.05,0.95,0.9215364090202433,23,1.0,1,1.0,1,1.0,1
5056,max_ml,20,40,2,3,0.05,0.95,0.8830578136425472,11,1.0,1,1.0,1,1.0,1
5057,max_ml,20,40,2,3,0.05,0.95,0.8675850889849434,3,1.0,1,1.0,1,1.0,1
5058,max_ml,20,40,2,3,0.05,0.95,0.9305601339159032,8,1.0,1,1.0,1,1.0,1
5059,max_ml,20,40,2,3,0.05,0.95,0.9405418766294154,21,1.0,1,1.0,1,1.0,1
5060,max_ml,20,40,2,3,0.05,0.95,0.92524375693719,8,1.0,1,1.0,1,1.0,1
5061,max_ml,20,40,2,3,0.05,0.95,0.9232984154560006,11,1.0,1,1.0,1,1.0,1
5062,max_ml,20,40,2,3,0.05,0.95,0.946546191468321,15,1.0,1,1.0,1,1.0,1
5063,max_ml,20,40,2,3,0.05,0.95,0.930317183868385,23,1.0,1,1.0,1,1.0,1
5064,max_ml,20,40,2,3,0.05,0.95,0.8970362795824692,4,1.0,1,1.0,1,1.0,1
5065,max_ml,20,40,2,3,0.05,0.95,0.9476278240644942,63,0.0,1,0.0,1,0.0,1
5066,max_ml,20,40,2,3,0.05,0.95,0.9158662010988664,4,1.0,1,1.0,1,1.0,1
5067,max_ml,20,40,2,3,0.05,0.95,0.923140693127053,21,0.0,0,1.0,1,1.0,1
5068,max_ml,20,40,2,3,0.05,0.95,0.9497162358642036,13,1.0,1,1.0,1,1.0,1
5069,max_ml,20,40,2,3,0.05,0.95,0.9413826638789502,10,1.0,1,1.0,1,1.0,1
5070,max_ml,20,40,2,3,0.05,0.95,0.8951033586923731,11,1.0,1,1.0,1,1.0,1
5071,max_ml,20,40,2,3,0.05,0.95,0.8936907791946014,17,1.0,1,1.0,1,1.0,1
5072,max_ml,20,40,2,3,0.05,0.95,0.9291329540254312,30,0.0,1,0.0,1,0.0,1
5073,max_ml,20,40,2,3,0.05,0.95,0.9360826060570344,18,1.0,1,1.0,1,1.0,1
5074,max_ml,20,40,2,3,0.05,0.95,0.9206338677234988,46,0.0,0,0.0,0,1.0,1
5075,max_ml,20,40,2,3,0.05,0.95,0.9163830154123356,10,1.0,1,1.0,1,1.0,1
5076,max_ml,20,40,2,3,0.05,0.95,0.8534646872726984,11,1.0,1,1.0,1,1.0,1
5077,max_ml,20,40,2,3,0.05,0.95,0.8818115605839645,8,1.0,1,1.0,1,1.0,1
5078,max_ml,20,40,2,3,0.05,0.95,0.8889253996897016,16,1.0,1,1.0,1,1.0,1
5079,max_ml,20,40,2,3,0.05,0.95,0.8947956556189915,16,1.0,1,1.0,1,1.0,1
5080,max_ml,20,40,2,3,0.05,0.95,0.91078392905069,11,1.0,1,1.0,1,1.0,1
5081,max_ml,20,40,2,3,0.05,0.95,0.8949295551228087,9,1.0,1,1.0,1,1.0,1
5082,max_ml,20,40,2,3,0.05,0.95,0.9410639571897708,49,0.0,1,0.0,1,0.0,1
5083,max_ml,20,40,2,3,0.05,0.95,0.9137186323670238,12,1.0,1,1.0,1,1.0,1
5084,max_ml,20,40,2,3,0.05,0.95,0.9346643313101204,29,1.0,1,1.0,1,1.0,1
5085,max_ml,20,40,2,3,0.05,0.95,0.9410523279491416,13,1.0,1,1.0,1,1.0,1
5086,max_ml,20,40,2,3,0.05,0.95,0.9040443401700338,15,1.0,1,1.0,1,1.0,1
5087,max_ml,20,40,2,3,0.05,0.95,0.9087608198397557,8,1.0,1,1.0,1,1.0,1
5088,max_ml,20,40,2,3,0.05,0.95,0.944871108959696,6,1.0,1,1.0,1,1.0,1
5089,max_ml,20,40,2,3,0.05,0.95,0.9336938014989312,19,1.0,1,1.0,1,1.0,1
5090,max_ml,20,40,2,3,0.05,0.95,0.9420972307089172,12,1.0,1,1.0,1,1.0,1
5091,max_ml,20,40,2,3,0.05,0.95,0.912940416046234,11,1.0,1,1.0,1,1.0,1
5092,max_ml,20,40,2,3,0.05,0.95,0.9139725769387732,18,0.0,0,1.0,1,1.0,1
5093,max_ml,20,40,2,3,0.05,0.95,0.8842641941806539,20,1.0,1,1.0,1,1.0,1
5094,max_ml,20,40,2,3,0.05,0.95,0.8762638685123563,9,1.0,1,1.0,1,1.0,1
5095,max_ml,20,40,2,3,0.05,0.95,0.9458284699535754,6,1.0,1,1.0,1,1.0,1
5096,max_ml,20,40,2,3,0.05,0.95,0.8911379997286718,4,1.0,1,1.0,1,1.0,1
5097,max_ml,20,40,2,3,0.05,0.95,0.8551933969554554,5,1.0,1,1.0,1,1.0,1
5098,max_ml,20,40,2,3,0.05,0.95,0.9174639131663224,12,1.0,1,1.0,1,1.0,1
5099,max_ml,20,40,2,3,0.05,0.95,0.9129194350560982,24,1.0,1,1.0,1,1.0,1
5100,max_ml,20,40,2,3,0.05,0.95,0.9393099407944664,5,1.0,1,1.0,1,1.0,1
5101,max_ml,20,40,2,3,0.05,0.95,0.9256561831368796,10,1.0,1,1.0,1,1.0,1
5102,max_ml,20,40,2,3,0.05,0.95,0.9153925675911532,11,1.0,1,1.0,1,1.0,1
5103,max_ml,20,40,2,3,0.05,0.95,0.8913139635271903,12,1.0,1,1.0,1,1.0,1
5104,max_ml,20,40,2,3,0.05,0.95,0.9356646941237012,10,1.0,1,1.0,1,1.0,1
5105,max_ml,20,40,2,3,0.05,0.95,0.9016065311811124,15,1.0,1,1.0,1,1.0,1
5106,max_ml,20,40,2,3,0.05,0.95,0.8644276208798434,10,1.0,1,1.0,1,1.0,1
5107,max_ml,20,40,2,3,0.05,0.95,0.6949931719637582,4,1.0,1,1.0,1,1.0,1
5108,max_ml,20,40,2,3,0.05,0.95,0.9290200351686662,47,0.0,1,0.0,1,0.0,1
5109,max_ml,20,40,2,3,0.05,0.95,0.9482881716303262,18,0.0,0,0.0,0,1.0,1
5110,max_ml,20,40,2,3,0.05,0.95,0.907843578083824,38,1.0,1,1.0,1,1.0,1
5111,max_ml,20,40,2,3,0.05,0.95,0.948261930615912,31,0.0,1,0.0,1,0.0,1
5112,max_ml,20,40,2,3,0.05,0.95,0.9411106703218024,25,1.0,1,1.0,1,1.0,1
5113,max_ml,20,40,2,3,0.05,0.95,0.9391295271134472,36,0.0,0,1.0,1,1.0,1
5114,max_ml,20,40,2,3,0.05,0.95,0.8303603910908347,8,1.0,1,1.0,1,1.0,1
5115,max_ml,20,40,2,3,0.05,0.95,0.815156991641132,8,1.0,1,1.0,1,1.0,1
5116,max_ml,20,40,2,3,0.05,0.95,0.8441324946097625,8,1.0,1,1.0,1,1.0,1
5117,max_ml,20,40,2,3,0.05,0.95,0.8527766833499015,28,1.0,1,1.0,1,1.0,1
5118,max_ml,20,40,2,3,0.05,0.95,0.9183195357505392,12,1.0,1,1.0,1,1.0,1
5119,max_ml,20,40,2,3,0.05,0.95,0.8915898581509907,9,1.0,1,1.0,1,1.0,1
5120,max_ml,20,40,2,3,0.05,0.95,0.9343483445512546,45,1.0,1,1.0,1,1.0,1
5121,max_ml,20,40,2,3,0.05,0.95,0.9358696415897104,29,0.0,0,1.0,1,1.0,1
5122,max_ml,20,40,2,3,0.05,0.95,0.9442296127109008,14,1.0,1,1.0,1,1.0,1
5123,max_ml,20,40,2,3,0.05,0.95,0.920112723581208,10,1.0,1,1.0,1,1.0,1
5124,max_ml,20,40,2,3,0.05,0.95,0.9211326251208628,51,0.0,0,1.0,1,1.0,1
5125,max_ml,20,40,2,3,0.05,0.95,0.8359433100706815,6,1.0,1,1.0,1,1.0,1
5126,max_ml,20,40,2,3,0.05,0.95,0.9200316801805836,7,1.0,1,1.0,1,1.0,1
5127,max_ml,20,40,2,3,0.05,0.95,0.8245203209058118,12,1.0,1,1.0,1,1.0,1
5128,max_ml,20,40,2,3,0.05,0.95,0.9209365468384876,22,1.0,1,1.0,1,1.0,1
5129,max_ml,20,40,2,3,0.05,0.95,0.8671969568152275,7,1.0,1,1.0,1,1.0,1
5130,max_ml,20,40,2,3,0.05,0.95,0.7330124297874193,5,1.0,1,1.0,1,1.0,1
5131,max_ml,20,40,2,3,0.05,0.95,0.8450770685525968,16,1.0,1,1.0,1,1.0,1
5132,max_ml,20,40,2,3,0.05,0.95,0.9111200738998356,33,1.0,1,1.0,1,1.0,1
5133,max_ml,20,40,2,3,0.05,0.95,0.92211189291283,8,1.0,1,1.0,1,1.0,1
5134,max_ml,20,40,2,3,0.05,0.95,0.9429000491115784,8,1.0,1,1.0,1,1.0,1
5135,max_ml,20,40,2,3,0.05,0.95,0.9048435002978455,23,1.0,1,1.0,1,0.0,0
5136,max_ml,20,40,2,3,0.05,0.95,0.9388848791929884,12,1.0,1,1.0,1,1.0,1
5137,max_ml,20,40,2,3,0.05,0.95,0.8580244397290584,12,1.0,1,1.0,1,1.0,1
5138,max_ml,20,40,2,3,0.05,0.95,0.8804670301099377,7,1.0,1,1.0,1,1.0,1
5139,max_ml,20,40,2,3,0.05,0.95,0.8331724518767982,6,1.0,1,1.0,1,1.0,1
5140,max_ml,20,40,2,3,0.05,0.95,0.8789993798991058,22,1.0,1,1.0,1,1.0,1
5141,max_ml,20,40,2,3,0.05,0.95,0.9226998540461252,11,1.0,1,1.0,1,1.0,1
5142,max_ml,20,40,2,3,0.05,0.95,0.9058177532810646,11,1.0,1,1.0,1,1.0,1
5143,max_ml,20,40,2,3,0.05,0.95,0.9200216976810524,21,0.0,0,1.0,1,1.0,1
5144,max_ml,20,40,2,3,0.05,0.95,0.9170841571953522,4,1.0,1,1.0,1,1.0,1
5145,max_ml,20,40,2,3,0.05,0.95,0.9152970500273384,69,0.0,1,0.0,1,0.0,1
5146,max_ml,20,40,2,3,0.05,0.95,0.9348016528368348,67,0.0,1,0.0,1,0.0,1
5147,max_ml,20,40,2,3,0.05,0.95,0.9299270996266594,19,1.0,1,1.0,1,1.0,1
5148,max_ml,20,40,2,3,0.05,0.95,0.8915740041124743,7,1.0,1,1.0,1,1.0,1
5149,max_ml,20,40,2,3,0.05,0.95,0.9470416212229807,15,1.0,1,1.0,1,1.0,1
5150,max_ml,20,40,2,3,0.05,0.95,0.9221913088689404,22,1.0,1,1.0,1,1.0,1
5151,max_ml,20,40,2,3,0.05,0.95,0.8576586190023731,5,1.0,1,1.0,1,1.0,1
5152,max_ml,20,40,2,3,0.05,0.95,0.925129663274706,14,1.0,1,1.0,1,1.0,1
5153,max_ml,20,40,2,3,0.05,0.95,0.8886704154305844,7,1.0,1,1.0,1,1.0,1
5154,max_ml,20,40,2,3,0.05,0.95,0.9498848691177326,19,1.0,1,1.0,1,1.0,1
5155,max_ml,20,40,2,3,0.05,0.95,0.9364685519352444,18,1.0,1,1.0,1,1.0,1
5156,max_ml,20,40,2,3,0.05,0.95,0.9314182630432152,13,1.0,1,1.0,1,1.0,1
5157,max_ml,20,40,2,3,0.05,0.95,0.8842194241322594,5,1.0,1,1.0,1,1.0,1
5158,max_ml,20,40,2,3,0.05,0.95,0.9266716070369704,15,1.0,1,1.0,1,1.0,1
5159,max_ml,20,40,2,3,0.05,0.95,0.9117812136102452,15,1.0,1,1.0,1,1.0,1
5160,max_ml,20,40,2,3,0.05,0.95,0.9211572198479998,13,1.0,1,1.0,1,1.0,1
5161,max_ml,20,40,2,3,0.05,0.95,0.91294243316352,37,0.0,0,0.0,0,1.0,1
5162,max_ml,20,40,2,3,0.05,0.95,0.877812688215266,6,1.0,1,1.0,1,1.0,1
5163,max_ml,20,40,2,3,0.05,0.95,0.930950309972719,7,1.0,1,1.0,1,1.0,1
5164,max_ml,20,40,2,3,0.05,0.95,0.808457081485306,6,1.0,1,1.0,1,1.0,1
5165,max_ml,20,40,2,3,0.05,0.95,0.9180678433379196,14,1.0,1,1.0,1,1.0,1
5166,max_ml,20,40,2,3,0.05,0.95,0.9324647106080332,32,0.0,0,1.0,1,0.0,0
5167,max_ml,20,40,2,3,0.05,0.95,0.8445086930140392,9,1.0,1,1.0,1,1.0,1
5168,max_ml,20,40,2,3,0.05,0.95,0.8719498508023469,40,1.0,1,1.0,1,1.0,1
5169,max_ml,20,40,2,3,0.05,0.95,0.9269822619567722,7,1.0,1,1.0,1,1.0,1
5170,max_ml,20,40,2,3,0.05,0.95,0.917431020584043,9,1.0,1,1.0,1,1.0,1
5171,max_ml,20,40,2,3,0.05,0.95,0.9150502985420328,7,1.0,1,1.0,1,1.0,1
5172,max_ml,20,40,2,3,0.05,0.95,0.9049837094213984,10,1.0,1,1.0,1,1.0,1
5173,max_ml,20,40,2,3,0.05,0.95,0.9456874922145552,52,0.0,0,1.0,1,1.0,1
5174,max_ml,20,40,2,3,0.05,0.95,0.9178504648538256,9,1.0,1,1.0,1,1.0,1
5175,max_ml,20,40,2,3,0.05,0.95,0.9171693879105104,12,1.0,1,1.0,1,1.0,1
5176,max_ml,20,40,2,3,0.05,0.95,0.900639904311925,12,1.0,1,1.0,1,1.0,1
5177,max_ml,20,40,2,3,0.05,0.95,0.8647178828422409,17,1.0,1,1.0,1,1.0,1
5178,max_ml,20,40,2,3,0.05,0.95,0.9328301757568658,13,1.0,1,1.0,1,1.0,1
5179,max_ml,20,40,2,3,0.05,0.95,0.940920353104744,11,1.0,1,1.0,1,1.0,1
5180,max_ml,20,40,2,3,0.05,0.95,0.89173290597274,8,1.0,1,1.0,1,1.0,1
5181,max_ml,20,40,2,3,0.05,0.95,0.9382507152289956,58,0.0,1,0.0,1,0.0,1
5182,max_ml,20,40,2,3,0.05,0.95,0.7684775183732968,3,1.0,1,1.0,1,1.0,1
5183,max_ml,20,40,2,3,0.05,0.95,0.9186698759654988,15,1.0,1,1.0,1,1.0,1
5184,max_ml,20,40,2,3,0.05,0.95,0.9279240987866988,17,1.0,1,1.0,1,1.0,1
5185,max_ml,20,40,2,3,0.05,0.95,0.887042036575866,9,1.0,1,1.0,1,1.0,1
5186,max_ml,20,40,2,3,0.05,0.95,0.9337006858040006,15,1.0,1,1.0,1,1.0,1
5187,max_ml,20,40,2,3,0.05,0.95,0.936345385628717,29,1.0,1,1.0,1,1.0,1
5188,max_ml,20,40,2,3,0.05,0.95,0.9238205859855844,10,1.0,1,1.0,1,1.0,1
5189,max_ml,20,40,2,3,0.05,0.95,0.8969585827677183,5,1.0,1,1.0,1,1.0,1
5190,max_ml,20,40,2,3,0.05,0.95,0.8316149260646063,27,1.0,1,1.0,1,1.0,1
5191,max_ml,20,40,2,3,0.05,0.95,0.91735209460883,11,1.0,1,1.0,1,1.0,1
5192,max_ml,20,40,2,3,0.05,0.95,0.9498457566373164,36,0.0,0,1.0,1,0.0,0
5193,max_ml,20,40,2,3,0.05,0.95,0.9001638235427779,6,1.0,1,1.0,1,1.0,1
5194,max_ml,20,40,2,3,0.05,0.95,0.9138138273538634,57,0.0,1,0.0,1,0.0,1
5195,max_ml,20,40,2,3,0.05,0.95,0.9097083883613613,23,1.0,1,1.0,1,1.0,1
5196,max_ml,20,40,2,3,0.05,0.95,0.8543826870473392,11,1.0,1,1.0,1,1.0,1
5197,max_ml,20,40,2,3,0.05,0.95,0.8541565077134836,12,1.0,1,1.0,1,1.0,1
5198,max_ml,20,40,2,3,0.05,0.95,0.9368243435952828,25,0.0,1,0.0,1,0.0,1
5199,max_ml,20,40,2,3,0.05,0.95,0.8846288519776535,20,1.0,1,1.0,1,1.0,1
5200,max_ml,20,40,2,3,0.05,0.95,0.946596302022946,28,0.0,1,0.0,1,0.0,1
5201,max_ml,20,40,2,3,0.05,0.95,0.9372290716024146,14,1.0,1,1.0,1,1.0,1
5202,max_ml,20,40,2,3,0.05,0.95,0.944158803084776,20,0.0,1,0.0,1,0.0,1
5203,max_ml,20,40,2,3,0.05,0.95,0.8736870324368017,15,1.0,1,1.0,1,1.0,1
5204,max_ml,20,40,2,3,0.05,0.95,0.9476952352285584,28,1.0,1,1.0,1,1.0,1
5205,max_ml,20,40,2,3,0.05,0.95,0.9174674521455732,11,1.0,1,1.0,1,1.0,1
5206,max_ml,20,40,2,3,0.05,0.95,0.9143659879266518,30,0.0,0,1.0,1,1.0,1
5207,max_ml,20,40,2,3,0.05,0.95,0.9082112617472472,17,1.0,1,1.0,1,1.0,1
5208,max_ml,20,40,2,3,0.05,0.95,0.930305031630276,22,0.0,0,1.0,1,1.0,1
5209,max_ml,20,40,2,3,0.05,0.95,0.8944283420402539,12,1.0,1,1.0,1,1.0,1
5210,max_ml,20,40,2,3,0.05,0.95,0.9406560461596384,27,0.0,0,1.0,1,1.0,1
5211,max_ml,20,40,2,3,0.05,0.95,0.932328031869019,15,1.0,1,1.0,1,1.0,1
5212,max_ml,20,40,2,3,0.05,0.95,0.925648559421082,6,1.0,1,1.0,1,1.0,1
5213,max_ml,20,40,2,3,0.05,0.95,0.875115907950745,12,1.0,1,1.0,1,1.0,1
5214,max_ml,20,40,2,3,0.05,0.95,0.927774492386652,33,1.0,1,1.0,1,1.0,1
5215,max_ml,20,40,2,3,0.05,0.95,0.942221744851308,43,0.0,1,0.0,1,0.0,1
5216,max_ml,20,40,2,3,0.05,0.95,0.8864178866170704,13,1.0,1,1.0,1,1.0,1
5217,max_ml,20,40,2,3,0.05,0.95,0.9097830456821908,25,1.0,1,1.0,1,1.0,1
5218,max_ml,20,40,2,3,0.05,0.95,0.9201521543527614,9,1.0,1,1.0,1,1.0,1
5219,max_ml,20,40,2,3,0.05,0.95,0.9150731180191892,22,0.0,0,1.0,1,1.0,1
5220,max_ml,20,40,2,3,0.05,0.95,0.9195955014142791,17,1.0,1,1.0,1,1.0,1
5221,max_ml,20,40,2,3,0.05,0.95,0.9259819464760038,23,1.0,1,1.0,1,1.0,1
5222,max_ml,20,40,2,3,0.05,0.95,0.947479194720075,46,0.0,1,0.0,1,0.0,1
5223,max_ml,20,40,2,3,0.05,0.95,0.9056663569744786,19,1.0,1,1.0,1,1.0,1
5224,max_ml,20,40,2,3,0.05,0.95,0.9369341218917684,11,1.0,1,1.0,1,1.0,1
5225,max_ml,20,40,2,3,0.05,0.95,0.9403146590276824,29,1.0,1,1.0,1,1.0,1
5226,max_ml,20,40,2,3,0.05,0.95,0.934527430636892,25,1.0,1,1.0,1,0.0,0
5227,max_ml,20,40,2,3,0.05,0.95,0.8651728284607357,15,1.0,1,1.0,1,1.0,1
5228,max_ml,20,40,2,3,0.05,0.95,0.8989624962119682,7,1.0,1,1.0,1,1.0,1
5229,max_ml,20,40,2,3,0.05,0.95,0.9432316074313,12,1.0,1,1.0,1,1.0,1
5230,max_ml,20,40,2,3,0.05,0.95,0.9350130120365968,17,1.0,1,1.0,1,1.0,1
5231,max_ml,20,40,2,3,0.05,0.95,0.9489019906045768,8,1.0,1,1.0,1,1.0,1
5232,max_ml,20,40,2,3,0.05,0.95,0.911015773035346,22,0.0,0,1.0,1,1.0,1
5233,max_ml,20,40,2,3,0.05,0.95,0.9413368282612172,13,1.0,1,1.0,1,1.0,1
5234,max_ml,20,40,2,3,0.05,0.95,0.914241714956974,7,1.0,1,1.0,1,1.0,1
5235,max_ml,20,40,2,3,0.05,0.95,0.92873912323748,11,1.0,1,1.0,1,1.0,1
5236,max_ml,20,40,2,3,0.05,0.95,0.9386027928158066,40,0.0,1,0.0,1,0.0,1
5237,max_ml,20,40,2,3,0.05,0.95,0.8859590563874039,13,1.0,1,1.0,1,1.0,1
5238,max_ml,20,40,2,3,0.05,0.95,0.9250741121099376,20,1.0,1,1.0,1,1.0,1
5239,max_ml,20,40,2,3,0.05,0.95,0.9487587504552488,44,1.0,1,1.0,1,1.0,1
5240,max_ml,20,40,2,3,0.05,0.95,0.9253127992446616,34,1.0,1,1.0,1,1.0,1
5241,max_ml,20,40,2,3,0.05,0.95,0.9479963047551356,61,0.0,1,0.0,1,0.0,1
5242,max_ml,20,40,2,3,0.05,0.95,0.9324105841649,17,1.0,1,1.0,1,1.0,1
5243,max_ml,20,40,2,3,0.05,0.95,0.9126073879508508,7,1.0,1,1.0,1,1.0,1
5244,max_ml,20,40,2,3,0.05,0.95,0.92138364129271,10,1.0,1,1.0,1,1.0,1
5245,max_ml,20,40,2,3,0.05,0.95,0.9288771598697472,62,0.0,0,0.0,0,1.0,1
5246,max_ml,20,40,2,3,0.05,0.95,0.9296989647767492,18,1.0,1,1.0,1,1.0,1
5247,max_ml,20,40,2,3,0.05,0.95,0.9419586415387434,8,1.0,1,1.0,1,1.0,1
5248,max_ml,20,40,2,3,0.05,0.95,0.9202948776777288,16,1.0,1,1.0,1,1.0,1
5249,max_ml,20,40,2,3,0.05,0.95,0.8901587073285769,8,1.0,1,1.0,1,1.0,1
5250,max_ml,20,40,2,3,0.05,0.95,0.9441941671147188,25,0.0,1,0.0,1,0.0,1
5251,max_ml,20,40,2,3,0.05,0.95,0.9070812242987734,9,1.0,1,1.0,1,1.0,1
5252,max_ml,20,40,2,3,0.05,0.95,0.9118242008584946,15,1.0,1,1.0,1,1.0,1
5253,max_ml,20,40,2,3,0.05,0.95,0.9293032836706157,20,1.0,1,1.0,1,1.0,1
5254,max_ml,20,40,2,3,0.05,0.95,0.9042955729922204,10,1.0,1,1.0,1,1.0,1
5255,max_ml,20,40,2,3,0.05,0.95,0.9110745318760736,9,1.0,1,1.0,1,1.0,1
5256,max_ml,20,40,2,3,0.05,0.95,0.9306519302497503,7,1.0,1,1.0,1,1.0,1
5257,max_ml,20,40,2,3,0.05,0.95,0.9207109920804476,16,1.0,1,1.0,1,1.0,1
5258,max_ml,20,40,2,3,0.05,0.95,0.9178388479923804,33,0.0,1,0.0,1,0.0,1
5259,max_ml,20,40,2,3,0.05,0.95,0.9395515720060476,13,1.0,1,1.0,1,1.0,1
5260,max_ml,20,40,2,3,0.05,0.95,0.946807674802578,14,1.0,1,1.0,1,1.0,1
5261,max_ml,20,40,2,3,0.05,0.95,0.8670141412831458,6,1.0,1,1.0,1,1.0,1
5262,max_ml,20,40,2,3,0.05,0.95,0.9459716421631816,49,1.0,1,1.0,1,1.0,1
5263,max_ml,20,40,2,3,0.05,0.95,0.9379413816862372,28,1.0,1,1.0,1,1.0,1
5264,max_ml,20,40,2,3,0.05,0.95,0.9300078031782708,14,1.0,1,1.0,1,1.0,1
5265,max_ml,20,40,2,3,0.05,0.95,0.907248361320414,8,1.0,1,1.0,1,1.0,1
5266,max_ml,20,40,2,3,0.05,0.95,0.9206929594676851,28,1.0,1,1.0,1,1.0,1
5267,max_ml,20,40,2,3,0.05,0.95,0.8978319942350269,15,1.0,1,1.0,1,1.0,1
5268,max_ml,20,40,2,3,0.05,0.95,0.9084694897495926,28,1.0,1,1.0,1,1.0,1
5269,max_ml,20,40,2,3,0.05,0.95,0.8874953680139263,11,1.0,1,1.0,1,1.0,1
5270,max_ml,20,40,2,3,0.05,0.95,0.9426049391371288,10,1.0,1,1.0,1,1.0,1
5271,max_ml,20,40,2,3,0.05,0.95,0.8944005346454836,10,1.0,1,1.0,1,1.0,1
5272,max_ml,20,40,2,3,0.05,0.95,0.842670095249448,17,1.0,1,1.0,1,1.0,1
5273,max_ml,20,40,2,3,0.05,0.95,0.9150268883707644,10,1.0,1,1.0,1,1.0,1
5274,max_ml,20,40,2,3,0.05,0.95,0.9314319562137724,16,1.0,1,1.0,1,1.0,1
5275,max_ml,20,40,2,3,0.05,0.95,0.906803330836231,17,1.0,1,0.0,0,1.0,1
5276,max_ml,20,40,2,3,0.05,0.95,0.9469635830204836,59,0.0,1,0.0,1,0.0,1
5277,max_ml,20,40,2,3,0.05,0.95,0.7905180611950795,7,1.0,1,1.0,1,1.0,1
5278,max_ml,20,40,2,3,0.05,0.95,0.9300239652547618,9,1.0,1,1.0,1,1.0,1
5279,max_ml,20,40,2,3,0.05,0.95,0.8918632587730843,8,1.0,1,1.0,1,1.0,1
5280,max_ml,20,40,2,3,0.05,0.95,0.9274993694652184,8,1.0,1,1.0,1,1.0,1
5281,max_ml,20,40,2,3,0.05,0.95,0.8437940951426239,7,1.0,1,1.0,1,1.0,1
5282,max_ml,20,40,2,3,0.05,0.95,0.906300242286976,9,1.0,1,1.0,1,1.0,1
5283,max_ml,20,40,2,3,0.05,0.95,0.9455926413622132,27,0.0,0,1.0,1,1.0,1
5284,max_ml,20,40,2,3,0.05,0.95,0.9409622820831368,10,1.0,1,1.0,1,1.0,1
5285,max_ml,20,40,2,3,0.05,0.95,0.947326998946144,10,1.0,1,1.0,1,1.0,1
5286,max_ml,20,40,2,3,0.05,0.95,0.8644314565126808,14,1.0,1,1.0,1,1.0,1
5287,max_ml,20,40,2,3,0.05,0.95,0.8403618771172958,19,1.0,1,1.0,1,1.0,1
5288,max_ml,20,40,2,3,0.05,0.95,0.8446881406575284,16,1.0,1,1.0,1,1.0,1
5289,max_ml,20,40,2,3,0.05,0.95,0.9120548877443422,14,1.0,1,1.0,1,1.0,1
5290,max_ml,20,40,2,3,0.05,0.95,0.9409171564560548,10,1.0,1,1.0,1,1.0,1
5291,max_ml,20,40,2,3,0.05,0.95,0.7947709909317735,5,1.0,1,1.0,1,1.0,1
5292,max_ml,20,40,2,3,0.05,0.95,0.940041858220791,54,0.0,1,0.0,1,0.0,1
5293,max_ml,20,40,2,3,0.05,0.95,0.9282700662173275,16,1.0,1,1.0,1,1.0,1
5294,max_ml,20,40,2,3,0.05,0.95,0.9499846858216816,19,1.0,1,1.0,1,1.0,1
5295,max_ml,20,40,2,3,0.05,0.95,0.9419526812785054,44,0.0,0,1.0,1,1.0,1
5296,max_ml,20,40,2,3,0.05,0.95,0.947419962839408,27,0.0,1,0.0,1,0.0,1
5297,max_ml,20,40,2,3,0.05,0.95,0.8919672823842743,17,1.0,1,1.0,1,1.0,1
5298,max_ml,20,40,2,3,0.05,0.95,0.932084034732254,34,0.0,0,0.0,0,1.0,1
5299,max_ml,20,40,2,3,0.05,0.95,0.8838629391532623,39,0.0,1,0.0,1,0.0,1
5300,max_ml,20,40,2,3,0.05,0.95,0.940808302397716,26,1.0,1,1.0,1,1.0,1
5301,max_ml,20,40,2,3,0.05,0.95,0.8703277328523404,16,1.0,1,1.0,1,1.0,1
5302,max_ml,20,40,2,3,0.05,0.95,0.9327860836826236,11,1.0,1,1.0,1,1.0,1
5303,max_ml,20,40,2,3,0.05,0.95,0.8754189764670127,7,1.0,1,1.0,1,1.0,1
5304,max_ml,20,40,2,3,0.05,0.95,0.9470278766112602,13,1.0,1,1.0,1,1.0,1
5305,max_ml,20,40,2,3,0.05,0.95,0.8663629929350886,16,1.0,1,1.0,1,1.0,1
5306,max_ml,20,40,2,3,0.05,0.95,0.9437437754385138,7,1.0,1,1.0,1,1.0,1
5307,max_ml,20,40,2,3,0.05,0.95,0.9091937822788948,12,1.0,1,1.0,1,1.0,1
5308,max_ml,20,40,2,3,0.05,0.95,0.9271156749826232,17,1.0,1,1.0,1,1.0,1
5309,max_ml,20,40,2,3,0.05,0.95,0.90527190851849,15,1.0,1,1.0,1,1.0,1
5310,max_ml,20,40,2,3,0.05,0.95,0.85007991707124,15,1.0,1,1.0,1,1.0,1
5311,max_ml,20,40,2,3,0.05,0.95,0.9275607763062618,28,0.0,1,0.0,1,0.0,1
5312,max_ml,20,40,2,3,0.05,0.95,0.889673200271191,7,1.0,1,1.0,1,1.0,1
5313,max_ml,20,40,2,3,0.05,0.95,0.9356317188012296,4,1.0,1,1.0,1,1.0,1
5314,max_ml,20,40,2,3,0.05,0.95,0.9137198004397064,11,1.0,1,1.0,1,1.0,1
5315,max_ml,20,40,2,3,0.05,0.95,0.9006542739055128,9,1.0,1,1.0,1,1.0,1
5316,max_ml,20,40,2,3,0.05,0.95,0.9450735057123014,12,1.0,1,1.0,1,1.0,1
5317,max_ml,20,40,2,3,0.05,0.95,0.9200989399664208,23,1.0,1,1.0,1,1.0,1
5318,max_ml,20,40,2,3,0.05,0.95,0.9337426412814076,18,1.0,1,1.0,1,1.0,1
5319,max_ml,20,40,2,3,0.05,0.95,0.8732736639061377,11,1.0,1,1.0,1,1.0,1
5320,max_ml,20,40,2,3,0.05,0.95,0.8957901011689893,5,1.0,1,1.0,1,1.0,1
5321,max_ml,20,40,2,3,0.05,0.95,0.9386875544604596,43,0.0,1,0.0,1,0.0,1
5322,max_ml,20,40,2,3,0.05,0.95,0.8517320798911175,16,1.0,1,1.0,1,1.0,1
5323,max_ml,20,40,2,3,0.05,0.95,0.9477214196724488,11,1.0,1,1.0,1,1.0,1
5324,max_ml,20,40,2,3,0.05,0.95,0.888852859056943,13,1.0,1,1.0,1,1.0,1
5325,max_ml,20,40,2,3,0.05,0.95,0.9039628789001384,14,1.0,1,1.0,1,1.0,1
5326,max_ml,20,40,2,3,0.05,0.95,0.9275522820634888,10,1.0,1,1.0,1,1.0,1
5327,max_ml,20,40,2,3,0.05,0.95,0.9469736340232748,15,1.0,1,1.0,1,1.0,1
5328,max_ml,20,40,2,3,0.05,0.95,0.7935029400189366,14,1.0,1,1.0,1,1.0,1
5329,max_ml,20,40,2,3,0.05,0.95,0.9007592499119114,17,1.0,1,1.0,1,1.0,1
5330,max_ml,20,40,2,3,0.05,0.95,0.9275312501700036,32,0.0,0,0.0,0,1.0,1
5331,max_ml,20,40,2,3,0.05,0.95,0.9367746371416688,12,1.0,1,1.0,1,1.0,1
5332,max_ml,20,40,2,3,0.05,0.95,0.941926307798482,33,0.0,1,0.0,1,0.0,1
5333,max_ml,20,40,2,3,0.05,0.95,0.941143995860194,10,1.0,1,1.0,1,1.0,1
5334,max_ml,20,40,2,3,0.05,0.95,0.9113145100488732,19,1.0,1,1.0,1,1.0,1
5335,max_ml,20,40,2,3,0.05,0.95,0.9424398913656582,42,0.0,1,0.0,1,0.0,1
5336,max_ml,20,40,2,3,0.05,0.95,0.8598500679968933,6,1.0,1,1.0,1,1.0,1
5337,max_ml,20,40,2,3,0.05,0.95,0.8964321726011981,14,1.0,1,1.0,1,1.0,1
5338,max_ml,20,40,2,3,0.05,0.95,0.9487925092829328,77,0.0,1,0.0,1,0.0,1
5339,max_ml,20,40,2,3,0.05,0.95,0.8984416338677483,17,1.0,1,1.0,1,1.0,1
5340,max_ml,20,40,2,3,0.05,0.95,0.9290756985627936,13,1.0,1,1.0,1,1.0,1
5341,max_ml,20,40,2,3,0.05,0.95,0.930039612661952,14,1.0,1,1.0,1,1.0,1
5342,max_ml,20,40,2,3,0.05,0.95,0.8880772178543557,8,1.0,1,1.0,1,1.0,1
5343,max_ml,20,40,2,3,0.05,0.95,0.8757129976018926,17,1.0,1,1.0,1,1.0,1
5344,max_ml,20,40,2,3,0.05,0.95,0.9306506494533542,16,1.0,1,1.0,1,1.0,1
5345,max_ml,20,40,2,3,0.05,0.95,0.9415014005595904,21,0.0,1,0.0,1,0.0,1
5346,max_ml,20,40,2,3,0.05,0.95,0.9019066978888224,11,1.0,1,1.0,1,1.0,1
5347,max_ml,20,40,2,3,0.05,0.95,0.944464453019188,10,1.0,1,1.0,1,1.0,1
5348,max_ml,20,40,2,3,0.05,0.95,0.91445518192287,15,1.0,1,1.0,1,1.0,1
5349,max_ml,20,40,2,3,0.05,0.95,0.7535453315709235,7,1.0,1,1.0,1,1.0,1
5350,max_ml,20,40,2,3,0.05,0.95,0.9087579256246606,23,0.0,0,1.0,1,1.0,1
5351,max_ml,20,40,2,3,0.05,0.95,0.9329515614490296,17,1.0,1,1.0,1,1.0,1
5352,max_ml,20,40,2,3,0.05,0.95,0.919839539694712,12,1.0,1,1.0,1,1.0,1
5353,max_ml,20,40,2,3,0.05,0.95,0.9309706475795054,23,0.0,0,1.0,1,1.0,1
5354,max_ml,20,40,2,3,0.05,0.95,0.9102195888504624,15,1.0,1,1.0,1,1.0,1
5355,max_ml,20,40,2,3,0.05,0.95,0.9065064960064028,12,1.0,1,1.0,1,1.0,1
5356,max_ml,20,40,2,3,0.05,0.95,0.8991219628552762,24,1.0,1,1.0,1,1.0,1
5357,max_ml,20,40,2,3,0.05,0.95,0.9152335117531232,11,1.0,1,1.0,1,1.0,1
5358,max_ml,20,40,2,3,0.05,0.95,0.8833331050940341,13,1.0,1,1.0,1,1.0,1
5359,max_ml,20,40,2,3,0.05,0.95,0.944329206592086,18,1.0,1,1.0,1,1.0,1
5360,max_ml,20,40,2,3,0.05,0.95,0.9246564707692756,32,1.0,1,1.0,1,1.0,1
5361,max_ml,20,40,2,3,0.05,0.95,0.938274357360253,10,1.0,1,1.0,1,1.0,1
5362,max_ml,20,40,2,3,0.05,0.95,0.908731412196448,10,1.0,1,1.0,1,1.0,1
5363,max_ml,20,40,2,3,0.05,0.95,0.8549965804472274,11,1.0,1,1.0,1,1.0,1
5364,max_ml,20,40,2,3,0.05,0.95,0.9264370247401856,16,1.0,1,1.0,1,1.0,1
5365,max_ml,20,40,2,3,0.05,0.95,0.8914638198101589,23,1.0,1,1.0,1,1.0,1
5366,max_ml,20,40,2,3,0.05,0.95,0.9285345041236598,52,0.0,1,0.0,1,0.0,1
5367,max_ml,20,40,2,3,0.05,0.95,0.9248208564011796,10,1.0,1,1.0,1,1.0,1
5368,max_ml,20,40,2,3,0.05,0.95,0.9297981942777244,19,1.0,1,1.0,1,1.0,1
5369,max_ml,20,40,2,3,0.05,0.95,0.8569192000016067,12,1.0,1,1.0,1,1.0,1
5370,max_ml,20,40,2,3,0.05,0.95,0.9039694869685648,21,0.0,1,0.0,1,0.0,1
5371,max_ml,20,40,2,3,0.05,0.95,0.5875867438703024,3,1.0,1,1.0,1,1.0,1
5372,max_ml,20,40,2,3,0.05,0.95,0.9270854600492144,22,1.0,1,1.0,1,0.0,0
5373,max_ml,20,40,2,3,0.05,0.95,0.8946138192118099,21,1.0,1,1.0,1,1.0,1
5374,max_ml,20,40,2,3,0.05,0.95,0.9415960113420832,69,0.0,1,0.0,1,0.0,1
5375,max_ml,20,40,2,3,0.05,0.95,0.9165632256415532,31,0.0,0,1.0,1,1.0,1
5376,max_ml,20,40,2,3,0.05,0.95,0.928441809639334,13,1.0,1,1.0,1,1.0,1
5377,max_ml,20,40,2,3,0.05,0.95,0.9383820215647524,26,1.0,1,1.0,1,1.0,1
5378,max_ml,20,40,2,3,0.05,0.95,0.9495237915108063,60,0.0,1,0.0,1,0.0,1
5379,max_ml,20,40,2,3,0.05,0.95,0.8965306817502164,4,1.0,1,1.0,1,1.0,1
5380,max_ml,20,40,2,3,0.05,0.95,0.8774242662666084,12,1.0,1,1.0,1,1.0,1
5381,max_ml,20,40,2,3,0.05,0.95,0.9072766766043496,13,1.0,1,1.0,1,1.0,1
5382,max_ml,20,40,2,3,0.05,0.95,0.9144802244019404,28,0.0,1,0.0,1,0.0,1
5383,max_ml,20,40,2,3,0.05,0.95,0.9264330201068424,41,1.0,1,1.0,1,1.0,1
5384,max_ml,20,40,2,3,0.05,0.95,0.948911097360579,39,0.0,1,0.0,1,0.0,1
5385,max_ml,20,40,2,3,0.05,0.95,0.8961590391889711,10,1.0,1,1.0,1,1.0,1
5386,max_ml,20,40,2,3,0.05,0.95,0.8607461944615189,26,0.0,1,0.0,1,0.0,1
5387,max_ml,20,40,2,3,0.05,0.95,0.9252318627921478,29,0.0,0,1.0,1,1.0,1
5388,max_ml,20,40,2,3,0.05,0.95,0.9484693363213532,19,1.0,1,1.0,1,1.0,1
5389,max_ml,20,40,2,3,0.05,0.95,0.9081811079867336,22,0.0,0,1.0,1,1.0,1
5390,max_ml,20,40,2,3,0.05,0.95,0.912122594975217,24,0.0,0,0.0,0,1.0,1
5391,max_ml,20,40,2,3,0.05,0.95,0.8995310324908314,8,1.0,1,1.0,1,1.0,1
5392,max_ml,20,40,2,3,0.05,0.95,0.9047284996963646,7,1.0,1,1.0,1,1.0,1
5393,max_ml,20,40,2,3,0.05,0.95,0.8759851383364458,31,1.0,1,1.0,1,1.0,1
5394,max_ml,20,40,2,3,0.05,0.95,0.8408023090366464,9,1.0,1,1.0,1,1.0,1
5395,max_ml,20,40,2,3,0.05,0.95,0.9239609764508554,20,0.0,1,0.0,1,0.0,1
5396,max_ml,20,40,2,3,0.05,0.95,0.9448692679191854,16,1.0,1,1.0,1,1.0,1
5397,max_ml,20,40,2,3,0.05,0.95,0.9368617738493904,36,0.0,1,0.0,1,0.0,1
5398,max_ml,20,40,2,3,0.05,0.95,0.9011532137395764,19,1.0,1,1.0,1,1.0,1
5399,max_ml,20,40,2,3,0.05,0.95,0.9131606226751006,19,1.0,1,1.0,1,1.0,1
5400,max_ml,20,40,2,3,0.05,0.95,0.9448776980037078,22,0.0,0,1.0,1,0.0,0
5401,max_ml,20,40,2,3,0.05,0.95,0.9488556722692568,11,1.0,1,1.0,1,1.0,1
5402,max_ml,20,40,2,3,0.05,0.95,0.9089821825710552,7,1.0,1,1.0,1,1.0,1
5403,max_ml,20,40,2,3,0.05,0.95,0.9060993638564304,17,1.0,1,1.0,1,1.0,1
5404,max_ml,20,40,2,3,0.05,0.95,0.9260917325059383,11,1.0,1,1.0,1,1.0,1
5405,max_ml,20,40,2,3,0.05,0.95,0.9315376844711866,17,1.0,1,1.0,1,1.0,1
5406,max_ml,20,40,2,3,0.05,0.95,0.933484031352252,13,1.0,1,1.0,1,1.0,1
5407,max_ml,20,40,2,3,0.05,0.95,0.865304174867617,10,1.0,1,1.0,1,1.0,1
5408,max_ml,20,40,2,3,0.05,0.95,0.8729233068538418,17,1.0,1,1.0,1,1.0,1
5409,max_ml,20,40,2,3,0.05,0.95,0.9381595157287588,11,1.0,1,1.0,1,1.0,1
5410,max_ml,20,40,2,3,0.05,0.95,0.943567873316424,14,1.0,1,1.0,1,1.0,1
5411,max_ml,20,40,2,3,0.05,0.95,0.911181697926556,6,1.0,1,1.0,1,1.0,1
5412,max_ml,20,40,2,3,0.05,0.95,0.8637867239190584,9,1.0,1,1.0,1,1.0,1
5413,max_ml,20,40,2,3,0.05,0.95,0.8626047223792437,23,0.0,0,1.0,1,1.0,1
5414,max_ml,20,40,2,3,0.05,0.95,0.8205960847155146,6,1.0,1,1.0,1,1.0,1
5415,max_ml,20,40,2,3,0.05,0.95,0.8488902545918655,8,1.0,1,1.0,1,1.0,1
5416,max_ml,20,40,2,3,0.05,0.95,0.9410179293371536,15,1.0,1,1.0,1,1.0,1
5417,max_ml,20,40,2,3,0.05,0.95,0.923616184705388,18,1.0,1,1.0,1,1.0,1
5418,max_ml,20,40,2,3,0.05,0.95,0.8671917796196242,16,1.0,1,1.0,1,1.0,1
5419,max_ml,20,40,2,3,0.05,0.95,0.8763443292786895,9,1.0,1,1.0,1,1.0,1
5420,max_ml,20,40,2,3,0.05,0.95,0.9066338274141764,27,1.0,1,1.0,1,1.0,1
5421,max_ml,20,40,2,3,0.05,0.95,0.9262479777037224,15,1.0,1,1.0,1,1.0,1
5422,max_ml,20,40,2,3,0.05,0.95,0.8703280126355744,10,1.0,1,1.0,1,1.0,1
5423,max_ml,20,40,2,3,0.05,0.95,0.946712453283873,19,0.0,0,0.0,0,1.0,1
5424,max_ml,20,40,2,3,0.05,0.95,0.9265043226796338,18,1.0,1,1.0,1,1.0,1
5425,max_ml,20,40,2,3,0.05,0.95,0.9289476274101384,6,1.0,1,1.0,1,1.0,1
5426,max_ml,20,40,2,3,0.05,0.95,0.9019413489479612,7,1.0,1,1.0,1,1.0,1
5427,max_ml,20,40,2,3,0.05,0.95,0.9334137848372348,16,1.0,1,1.0,1,1.0,1
5428,max_ml,20,40,2,3,0.05,0.95,0.9298974957548716,10,1.0,1,1.0,1,1.0,1
5429,max_ml,20,40,2,3,0.05,0.95,0.9491473136555962,15,1.0,1,1.0,1,1.0,1
5430,max_ml,20,40,2,3,0.05,0.95,0.852922439361221,18,1.0,1,1.0,1,1.0,1
5431,max_ml,20,40,2,3,0.05,0.95,0.9490859779304126,9,1.0,1,1.0,1,1.0,1
5432,max_ml,20,40,2,3,0.05,0.95,0.948067838058692,14,1.0,1,1.0,1,1.0,1
5433,max_ml,20,40,2,3,0.05,0.95,0.9249940619449448,9,1.0,1,1.0,1,1.0,1
5434,max_ml,20,40,2,3,0.05,0.95,0.8775244896444433,7,1.0,1,1.0,1,1.0,1
5435,max_ml,20,40,2,3,0.05,0.95,0.86238627343412,28,1.0,1,1.0,1,1.0,1
5436,max_ml,20,40,2,3,0.05,0.95,0.9419287529403936,48,0.0,1,0.0,1,0.0,1
5437,max_ml,20,40,2,3,0.05,0.95,0.9485722161142712,16,0.0,0,0.0,0,1.0,1
5438,max_ml,20,40,2,3,0.05,0.95,0.837226664598177,9,1.0,1,1.0,1,1.0,1
5439,max_ml,20,40,2,3,0.05,0.95,0.9338402693337378,33,1.0,1,1.0,1,1.0,1
5440,max_ml,20,40,2,3,0.05,0.95,0.915513299001296,9,1.0,1,1.0,1,1.0,1
5441,max_ml,20,40,2,3,0.05,0.95,0.9445635576115292,39,0.0,0,0.0,0,1.0,1
5442,max_ml,20,40,2,3,0.05,0.95,0.9097306363379962,11,1.0,1,1.0,1,1.0,1
5443,max_ml,20,40,2,3,0.05,0.95,0.8832579644460676,10,1.0,1,1.0,1,1.0,1
5444,max_ml,20,40,2,3,0.05,0.95,0.933917222398399,18,1.0,1,1.0,1,1.0,1
5445,max_ml,20,40,2,3,0.05,0.95,0.8560236060928147,7,1.0,1,1.0,1,1.0,1
5446,max_ml,20,40,2,3,0.05,0.95,0.802018255950383,8,1.0,1,1.0,1,1.0,1
5447,max_ml,20,40,2,3,0.05,0.95,0.9190292615102132,29,1.0,1,1.0,1,1.0,1
5448,max_ml,20,40,2,3,0.05,0.95,0.9470682754939552,16,1.0,1,1.0,1,1.0,1
5449,max_ml,20,40,2,3,0.05,0.95,0.937416166395613,25,1.0,1,1.0,1,1.0,1
5450,max_ml,20,40,2,3,0.05,0.95,0.931780312691935,7,1.0,1,1.0,1,1.0,1
5451,max_ml,20,40,2,3,0.05,0.95,0.936579144626249,7,1.0,1,1.0,1,1.0,1
5452,max_ml,20,40,2,3,0.05,0.95,0.9284255764634136,22,0.0,0,1.0,1,1.0,1
5453,max_ml,20,40,2,3,0.05,0.95,0.8331256949656125,7,1.0,1,1.0,1,1.0,1
5454,max_ml,20,40,2,3,0.05,0.95,0.8665601428010935,7,1.0,1,1.0,1,1.0,1
5455,max_ml,20,40,2,3,0.05,0.95,0.9437290115608346,21,1.0,1,1.0,1,1.0,1
5456,max_ml,20,40,2,3,0.05,0.95,0.8800137948857103,10,1.0,1,1.0,1,1.0,1
5457,max_ml,20,40,2,3,0.05,0.95,0.9272189390296944,25,0.0,0,1.0,1,0.0,0
5458,max_ml,20,40,2,3,0.05,0.95,0.9264227101692892,15,1.0,1,1.0,1,1.0,1
5459,max_ml,20,40,2,3,0.05,0.95,0.8516712432101745,8,1.0,1,1.0,1,1.0,1
5460,max_ml,20,40,2,3,0.05,0.95,0.9261857171541372,6,1.0,1,1.0,1,1.0,1
5461,max_ml,20,40,2,3,0.05,0.95,0.903116846166312,21,1.0,1,1.0,1,1.0,1
5462,max_ml,20,40,2,3,0.05,0.95,0.8758591817586503,7,1.0,1,1.0,1,1.0,1
5463,max_ml,20,40,2,3,0.05,0.95,0.9383425660111478,21,0.0,0,1.0,1,1.0,1
5464,max_ml,20,40,2,3,0.05,0.95,0.9182757031913852,17,1.0,1,1.0,1,1.0,1
5465,max_ml,20,40,2,3,0.05,0.95,0.921615262990928,32,0.0,1,0.0,1,0.0,1
5466,max_ml,20,40,2,3,0.05,0.95,0.94439054919346,11,1.0,1,1.0,1,1.0,1
5467,max_ml,20,40,2,3,0.05,0.95,0.938775936918134,19,1.0,1,1.0,1,1.0,1
5468,max_ml,20,40,2,3,0.05,0.95,0.8938252147068066,8,1.0,1,1.0,1,1.0,1
5469,max_ml,20,40,2,3,0.05,0.95,0.8972910817853027,19,1.0,1,0.0,0,1.0,1
5470,max_ml,20,40,2,3,0.05,0.95,0.8901782312476673,23,1.0,1,1.0,1,1.0,1
5471,max_ml,20,40,2,3,0.05,0.95,0.9479489326781882,12,1.0,1,1.0,1,1.0,1
5472,max_ml,20,40,2,3,0.05,0.95,0.9422716001884018,24,1.0,1,1.0,1,1.0,1
5473,max_ml,20,40,2,3,0.05,0.95,0.8650511654950055,5,1.0,1,1.0,1,1.0,1
5474,max_ml,20,40,2,3,0.05,0.95,0.9299149683145176,15,1.0,1,1.0,1,1.0,1
5475,max_ml,20,40,2,3,0.05,0.95,0.9125357339514758,9,1.0,1,1.0,1,1.0,1
5476,max_ml,20,40,2,3,0.05,0.95,0.922797361154461,8,1.0,1,1.0,1,1.0,1
5477,max_ml,20,40,2,3,0.05,0.95,0.8402612829616519,20,1.0,1,1.0,1,1.0,1
5478,max_ml,20,40,2,3,0.05,0.95,0.9484404147879116,8,1.0,1,1.0,1,1.0,1
5479,max_ml,20,40,2,3,0.05,0.95,0.939836041749014,19,1.0,1,1.0,1,1.0,1
5480,max_ml,20,40,2,3,0.05,0.95,0.9496930415563012,16,1.0,1,1.0,1,1.0,1
5481,max_ml,20,40,2,3,0.05,0.95,0.8871955409973751,38,0.0,0,1.0,1,1.0,1
5482,max_ml,20,40,2,3,0.05,0.95,0.942546630330334,37,0.0,0,1.0,1,1.0,1
5483,max_ml,20,40,2,3,0.05,0.95,0.9040484567502284,27,1.0,1,1.0,1,1.0,1
5484,max_ml,20,40,2,3,0.05,0.95,0.9350324394067966,27,1.0,1,1.0,1,1.0,1
5485,max_ml,20,40,2,3,0.05,0.95,0.9363050831500528,25,1.0,1,1.0,1,1.0,1
5486,max_ml,20,40,2,3,0.05,0.95,0.911677225340873,9,1.0,1,1.0,1,1.0,1
5487,max_ml,20,40,2,3,0.05,0.95,0.9453565782154718,14,1.0,1,1.0,1,1.0,1
5488,max_ml,20,40,2,3,0.05,0.95,0.8650822143779472,8,1.0,1,1.0,1,1.0,1
5489,max_ml,20,40,2,3,0.05,0.95,0.9395504517982864,25,1.0,1,1.0,1,1.0,1
5490,max_ml,20,40,2,3,0.05,0.95,0.9206632461519576,9,1.0,1,1.0,1,1.0,1
5491,max_ml,20,40,2,3,0.05,0.95,0.7450215552982569,8,1.0,1,1.0,1,1.0,1
5492,max_ml,20,40,2,3,0.05,0.95,0.8880445264534214,7,1.0,1,1.0,1,1.0,1
5493,max_ml,20,40,2,3,0.05,0.95,0.5940235989279385,4,1.0,1,1.0,1,1.0,1
5494,max_ml,20,40,2,3,0.05,0.95,0.8413645430829899,11,1.0,1,1.0,1,1.0,1
5495,max_ml,20,40,2,3,0.05,0.95,0.944122530062865,16,1.0,1,1.0,1,1.0,1
5496,max_ml,20,40,2,3,0.05,0.95,0.931259716843947,18,1.0,1,1.0,1,1.0,1
5497,max_ml,20,40,2,3,0.05,0.95,0.8034075240104356,15,1.0,1,1.0,1,1.0,1
5498,max_ml,20,40,2,3,0.05,0.95,0.932523579675514,25,0.0,0,1.0,1,1.0,1
5499,max_ml,20,40,2,3,0.05,0.95,0.942450454465144,10,1.0,1,1.0,1,1.0,1
5500,max_ml,20,40,2,3,0.05,0.95,0.94197780003944,8,1.0,1,1.0,1,1.0,1
5501,max_ml,20,40,2,3,0.05,0.95,0.9488213284051076,13,1.0,1,1.0,1,1.0,1
5502,max_ml,20,40,2,3,0.05,0.95,0.9107164181669948,13,1.0,1,1.0,1,1.0,1
5503,max_ml,20,40,2,3,0.05,0.95,0.9445449000111852,30,0.0,0,0.0,0,1.0,1
5504,max_ml,20,40,2,3,0.05,0.95,0.92531468863556,13,1.0,1,1.0,1,1.0,1
5505,max_ml,20,40,2,3,0.05,0.95,0.9022452727442472,21,0.0,0,1.0,1,0.0,0
5506,max_ml,20,40,2,3,0.05,0.95,0.9077243571942616,8,1.0,1,1.0,1,1.0,1
5507,max_ml,20,40,2,3,0.05,0.95,0.9384531951274832,9,1.0,1,1.0,1,1.0,1
5508,max_ml,20,40,2,3,0.05,0.95,0.941522144375409,14,1.0,1,1.0,1,1.0,1
5509,max_ml,20,40,2,3,0.05,0.95,0.8631767407769112,11,1.0,1,1.0,1,1.0,1
5510,max_ml,20,40,2,3,0.05,0.95,0.839476407345516,7,1.0,1,1.0,1,1.0,1
5511,max_ml,20,40,2,3,0.05,0.95,0.9178925554341532,52,0.0,0,1.0,1,1.0,1
5512,max_ml,20,40,2,3,0.05,0.95,0.909049388690644,17,1.0,1,1.0,1,1.0,1
5513,max_ml,20,40,2,3,0.05,0.95,0.9278503966996248,10,1.0,1,1.0,1,1.0,1
5514,max_ml,20,40,2,3,0.05,0.95,0.9126230578430844,12,1.0,1,1.0,1,1.0,1
5515,max_ml,20,40,2,3,0.05,0.95,0.9055107976962112,16,1.0,1,1.0,1,1.0,1
5516,max_ml,20,40,2,3,0.05,0.95,0.9228097677961328,20,0.0,1,0.0,1,0.0,1
5517,max_ml,20,40,2,3,0.05,0.95,0.920153792786174,7,1.0,1,1.0,1,1.0,1
5518,max_ml,20,40,2,3,0.05,0.95,0.9239606931273688,14,1.0,1,1.0,1,1.0,1
5519,max_ml,20,40,2,3,0.05,0.95,0.8568864510624652,5,1.0,1,1.0,1,1.0,1
5520,max_ml,20,40,2,3,0.05,0.95,0.90332751900618,12,1.0,1,1.0,1,1.0,1
5521,max_ml,20,40,2,3,0.05,0.95,0.9140679852592692,13,1.0,1,1.0,1,1.0,1
5522,max_ml,20,40,2,3,0.05,0.95,0.9107643279802456,14,1.0,1,1.0,1,1.0,1
5523,max_ml,20,40,2,3,0.05,0.95,0.9142315163122036,61,0.0,1,0.0,1,0.0,1
5524,max_ml,20,40,2,3,0.05,0.95,0.8749709457223751,23,0.0,0,1.0,1,1.0,1
5525,max_ml,20,40,2,3,0.05,0.95,0.8719658367850924,16,1.0,1,1.0,1,1.0,1
5526,max_ml,20,40,2,3,0.05,0.95,0.8668597451426497,4,1.0,1,1.0,1,1.0,1
5527,max_ml,20,40,2,3,0.05,0.95,0.9492294267710988,8,1.0,1,1.0,1,1.0,1
5528,max_ml,20,40,2,3,0.05,0.95,0.8967736908609099,21,1.0,1,1.0,1,1.0,1
5529,max_ml,20,40,2,3,0.05,0.95,0.8804049893052361,18,1.0,1,1.0,1,1.0,1
5530,max_ml,20,40,2,3,0.05,0.95,0.948637577592522,26,1.0,1,1.0,1,1.0,1
5531,max_ml,20,40,2,3,0.05,0.95,0.9450483646148964,14,1.0,1,1.0,1,1.0,1
5532,max_ml,20,40,2,3,0.05,0.95,0.9496007034316052,43,0.0,1,0.0,1,0.0,1
5533,max_ml,20,40,2,3,0.05,0.95,0.9000291369272436,24,0.0,0,1.0,1,1.0,1
5534,max_ml,20,40,2,3,0.05,0.95,0.949000342125076,11,1.0,1,1.0,1,1.0,1
5535,max_ml,20,40,2,3,0.05,0.95,0.9297622046749534,10,1.0,1,1.0,1,1.0,1
5536,max_ml,20,40,2,3,0.05,0.95,0.9347404729572094,21,1.0,1,1.0,1,1.0,1
5537,max_ml,20,40,2,3,0.05,0.95,0.9483796979327952,30,1.0,1,1.0,1,1.0,1
5538,max_ml,20,40,2,3,0.05,0.95,0.8787391214113264,12,1.0,1,1.0,1,1.0,1
5539,max_ml,20,40,2,3,0.05,0.95,0.9362825074799412,48,0.0,0,0.0,0,1.0,1
5540,max_ml,20,40,2,3,0.05,0.95,0.8672515912959865,6,1.0,1,1.0,1,1.0,1
5541,max_ml,20,40,2,3,0.05,0.95,0.9272979769262524,22,0.0,0,1.0,1,1.0,1
5542,max_ml,20,40,2,3,0.05,0.95,0.9484500779995064,66,0.0,0,0.0,0,1.0,1
5543,max_ml,20,40,2,3,0.05,0.95,0.864904064700248,13,1.0,1,1.0,1,1.0,1
5544,max_ml,20,40,2,3,0.05,0.95,0.8690485864443951,18,1.0,1,1.0,1,1.0,1
5545,max_ml,20,40,2,3,0.05,0.95,0.8912974681370534,34,0.0,0,1.0,1,1.0,1
5546,max_ml,20,40,2,3,0.05,0.95,0.8953540008271016,4,1.0,1,1.0,1,1.0,1
5547,max_ml,20,40,2,3,0.05,0.95,0.9296420900606992,24,1.0,1,1.0,1,1.0,1
5548,max_ml,20,40,2,3,0.05,0.95,0.9448964971319008,42,0.0,1,0.0,1,0.0,1
5549,max_ml,20,40,2,3,0.05,0.95,0.9386082639232338,47,0.0,1,0.0,1,0.0,1
5550,max_ml,20,40,2,3,0.05,0.95,0.9228986135670924,22,1.0,1,1.0,1,1.0,1
5551,max_ml,20,40,2,3,0.05,0.95,0.8736777291834718,6,1.0,1,1.0,1,1.0,1
5552,max_ml,20,40,2,3,0.05,0.95,0.9321856538334916,20,1.0,1,1.0,1,1.0,1
5553,max_ml,20,40,2,3,0.05,0.95,0.9215832153445354,9,1.0,1,1.0,1,1.0,1
5554,max_ml,20,40,2,3,0.05,0.95,0.881822331593408,38,0.0,0,1.0,1,1.0,1
5555,max_ml,20,40,2,3,0.05,0.95,0.8917249342862824,17,1.0,1,1.0,1,1.0,1
5556,max_ml,20,40,2,3,0.05,0.95,0.8059341798985598,9,1.0,1,1.0,1,1.0,1
5557,max_ml,20,40,2,3,0.05,0.95,0.8600276298990304,14,1.0,1,1.0,1,1.0,1
5558,max_ml,20,40,2,3,0.05,0.95,0.8258711760764952,7,1.0,1,1.0,1,1.0,1
5559,max_ml,20,40,2,3,0.05,0.95,0.9003325631169052,11,1.0,1,1.0,1,1.0,1
5560,max_ml,20,40,2,3,0.05,0.95,0.9459152474081444,20,0.0,1,0.0,1,0.0,1
5561,max_ml,20,40,2,3,0.05,0.95,0.8826237674234331,11,1.0,1,1.0,1,1.0,1
5562,max_ml,20,40,2,3,0.05,0.95,0.929683199122766,12,1.0,1,1.0,1,1.0,1
5563,max_ml,20,40,2,3,0.05,0.95,0.9377983279158814,14,1.0,1,1.0,1,1.0,1
5564,max_ml,20,40,2,3,0.05,0.95,0.9333271614359068,52,0.0,1,0.0,1,0.0,1
5565,max_ml,20,40,2,3,0.05,0.95,0.8750837752516125,14,1.0,1,1.0,1,1.0,1
5566,max_ml,20,40,2,3,0.05,0.95,0.91754674958509,16,1.0,1,1.0,1,1.0,1
5567,max_ml,20,40,2,3,0.05,0.95,0.9176813043440434,16,1.0,1,1.0,1,1.0,1
5568,max_ml,20,40,2,3,0.05,0.95,0.9381542396195608,5,1.0,1,1.0,1,1.0,1
5569,max_ml,20,40,2,3,0.05,0.95,0.9225403713466652,13,1.0,1,1.0,1,1.0,1
5570,max_ml,20,40,2,3,0.05,0.95,0.8833649369466162,13,1.0,1,1.0,1,1.0,1
5571,max_ml,20,40,2,3,0.05,0.95,0.944001894034844,12,1.0,1,1.0,1,1.0,1
5572,max_ml,20,40,2,3,0.05,0.95,0.9476950780369814,67,0.0,1,0.0,1,0.0,1
5573,max_ml,20,40,2,3,0.05,0.95,0.944641677291186,6,1.0,1,1.0,1,1.0,1
5574,max_ml,20,40,2,3,0.05,0.95,0.9067006097089448,25,1.0,1,1.0,1,1.0,1
5575,max_ml,20,40,2,3,0.05,0.95,0.8962100652313034,25,0.0,0,1.0,1,1.0,1
5576,max_ml,20,40,2,3,0.05,0.95,0.9334631569688332,8,1.0,1,1.0,1,1.0,1
5577,max_ml,20,40,2,3,0.05,0.95,0.9477921344399868,18,0.0,1,0.0,1,0.0,1
5578,max_ml,20,40,2,3,0.05,0.95,0.9405136461568526,5,1.0,1,1.0,1,1.0,1
5579,max_ml,20,40,2,3,0.05,0.95,0.93681133415869,11,1.0,1,1.0,1,1.0,1
5580,max_ml,20,40,2,3,0.05,0.95,0.9132316278749588,20,0.0,0,1.0,1,1.0,1
5581,max_ml,20,40,2,3,0.05,0.95,0.9306584536740288,19,1.0,1,1.0,1,1.0,1
5582,max_ml,20,40,2,3,0.05,0.95,0.9031843556344908,27,0.0,1,0.0,1,0.0,1
5583,max_ml,20,40,2,3,0.05,0.95,0.944772990635972,53,0.0,1,0.0,1,0.0,1
5584,max_ml,20,40,2,3,0.05,0.95,0.8868795323507564,6,1.0,1,1.0,1,1.0,1
5585,max_ml,20,40,2,3,0.05,0.95,0.945146799899878,8,1.0,1,1.0,1,1.0,1
5586,max_ml,20,40,2,3,0.05,0.95,0.9113691442506356,12,1.0,1,1.0,1,1.0,1
5587,max_ml,20,40,2,3,0.05,0.95,0.9438586983951672,9,1.0,1,1.0,1,1.0,1
5588,max_ml,20,40,2,3,0.05,0.95,0.9412798585050232,24,1.0,1,1.0,1,1.0,1
5589,max_ml,20,40,2,3,0.05,0.95,0.949865884609394,18,1.0,1,1.0,1,0.0,0
5590,max_ml,20,40,2,3,0.05,0.95,0.9344421893085048,25,0.0,0,1.0,1,0.0,0
5591,max_ml,20,40,2,3,0.05,0.95,0.8950723049831817,12,1.0,1,1.0,1,1.0,1
5592,max_ml,20,40,2,3,0.05,0.95,0.8877214663702324,10,1.0,1,1.0,1,1.0,1
5593,max_ml,20,40,2,3,0.05,0.95,0.9442539537316776,6,1.0,1,1.0,1,1.0,1
5594,max_ml,20,40,2,3,0.05,0.95,0.9428516417413936,38,1.0,1,1.0,1,1.0,1
5595,max_ml,20,40,2,3,0.05,0.95,0.8921343858777915,16,1.0,1,1.0,1,1.0,1
5596,max_ml,20,40,2,3,0.05,0.95,0.9389787647829336,22,1.0,1,1.0,1,1.0,1
5597,max_ml,20,40,2,3,0.05,0.95,0.919680261254069,11,1.0,1,1.0,1,1.0,1
5598,max_ml,20,40,2,3,0.05,0.95,0.8646129281131111,14,1.0,1,1.0,1,1.0,1
5599,max_ml,20,40,2,3,0.05,0.95,0.9012854768319382,9,1.0,1,1.0,1,1.0,1
5600,max_ml,20,40,2,3,0.05,0.95,0.938188391578289,9,1.0,1,1.0,1,1.0,1
5601,max_ml,20,40,2,3,0.05,0.95,0.9125044835653774,7,1.0,1,1.0,1,1.0,1
5602,max_ml,20,40,2,3,0.05,0.95,0.9050434471929888,19,1.0,1,1.0,1,1.0,1
5603,max_ml,20,40,2,3,0.05,0.95,0.9103116030444464,13,1.0,1,1.0,1,1.0,1
5604,max_ml,20,40,2,3,0.05,0.95,0.9223100387442248,8,1.0,1,1.0,1,1.0,1
5605,max_ml,20,40,2,3,0.05,0.95,0.9298140382378048,11,1.0,1,1.0,1,1.0,1
5606,max_ml,20,40,2,3,0.05,0.95,0.898030374922928,12,1.0,1,1.0,1,1.0,1
5607,max_ml,20,40,2,3,0.05,0.95,0.904704060077141,19,1.0,1,1.0,1,1.0,1
5608,max_ml,20,40,2,3,0.05,0.95,0.9489611156441584,18,1.0,1,1.0,1,0.0,0
5609,max_ml,20,40,2,3,0.05,0.95,0.920497364349862,7,1.0,1,1.0,1,1.0,1
5610,max_ml,20,40,2,3,0.05,0.95,0.9264339563558264,12,1.0,1,1.0,1,1.0,1
5611,max_ml,20,40,2,3,0.05,0.95,0.936329182079662,27,1.0,1,1.0,1,1.0,1
5612,max_ml,20,40,2,3,0.05,0.95,0.8408292343021936,7,1.0,1,1.0,1,1.0,1
5613,max_ml,20,40,2,3,0.05,0.95,0.9472616610678009,34,0.0,0,0.0,0,1.0,1
5614,max_ml,20,40,2,3,0.05,0.95,0.8809866706833924,17,1.0,1,1.0,1,1.0,1
5615,max_ml,20,40,2,3,0.05,0.95,0.9283471812965134,23,1.0,1,1.0,1,1.0,1
5616,max_ml,20,40,2,3,0.05,0.95,0.8657456677504959,10,1.0,1,1.0,1,1.0,1
5617,max_ml,20,40,2,3,0.05,0.95,0.9054075831608214,7,1.0,1,1.0,1,1.0,1
5618,max_ml,20,40,2,3,0.05,0.95,0.9275001179724832,13,1.0,1,1.0,1,1.0,1
5619,max_ml,20,40,2,3,0.05,0.95,0.8808814172641652,8,1.0,1,1.0,1,1.0,1
5620,max_ml,20,40,2,3,0.05,0.95,0.8718826817049885,10,1.0,1,1.0,1,1.0,1
5621,max_ml,20,40,2,3,0.05,0.95,0.9027882030178116,6,1.0,1,1.0,1,1.0,1
5622,max_ml,20,40,2,3,0.05,0.95,0.9429515721287784,11,1.0,1,1.0,1,1.0,1
5623,max_ml,20,40,2,3,0.05,0.95,0.8894059481993838,9,1.0,1,1.0,1,1.0,1
5624,max_ml,20,40,2,3,0.05,0.95,0.92825916806509,24,0.0,1,0.0,1,0.0,1
5625,max_ml,20,40,2,3,0.05,0.95,0.892279423040495,13,1.0,1,1.0,1,1.0,1
5626,max_ml,20,40,2,3,0.05,0.95,0.8998858025086797,17,1.0,1,1.0,1,1.0,1
5627,max_ml,20,40,2,3,0.05,0.95,0.911506376094346,11,1.0,1,1.0,1,1.0,1
5628,max_ml,20,40,2,3,0.05,0.95,0.8955172085774231,11,1.0,1,1.0,1,1.0,1
5629,max_ml,20,40,2,3,0.05,0.95,0.8996614444152949,11,1.0,1,1.0,1,1.0,1
5630,max_ml,20,40,2,3,0.05,0.95,0.914492467615779,27,0.0,0,0.0,0,1.0,1
5631,max_ml,20,40,2,3,0.05,0.95,0.9399982518362542,16,1.0,1,0.0,0,1.0,1
5632,max_ml,20,40,2,3,0.05,0.95,0.949500699373022,35,0.0,1,0.0,1,0.0,1
5633,max_ml,20,40,2,3,0.05,0.95,0.8714085542389995,7,1.0,1,1.0,1,1.0,1
5634,max_ml,20,40,2,3,0.05,0.95,0.9388108033667664,18,1.0,1,1.0,1,1.0,1
5635,max_ml,20,40,2,3,0.05,0.95,0.9298179814979768,30,0.0,1,0.0,1,0.0,1
5636,max_ml,20,40,2,3,0.05,0.95,0.8715841839780968,8,1.0,1,1.0,1,1.0,1
5637,max_ml,20,40,2,3,0.05,0.95,0.9120384807374844,10,1.0,1,1.0,1,1.0,1
5638,max_ml,20,40,2,3,0.05,0.95,0.8876866171986136,18,1.0,1,1.0,1,1.0,1
5639,max_ml,20,40,2,3,0.05,0.95,0.9168982047796214,8,1.0,1,1.0,1,1.0,1
5640,max_ml,20,40,2,3,0.05,0.95,0.9349338617426408,22,1.0,1,1.0,1,1.0,1
5641,max_ml,20,40,2,3,0.05,0.95,0.9352640897301484,35,0.0,1,0.0,1,0.0,1
5642,max_ml,20,40,2,3,0.05,0.95,0.9170699766519896,16,1.0,1,1.0,1,1.0,1
5643,max_ml,20,40,2,3,0.05,0.95,0.8376621974579929,5,1.0,1,1.0,1,1.0,1
5644,max_ml,20,40,2,3,0.05,0.95,0.9431796037120912,11,1.0,1,1.0,1,1.0,1
5645,max_ml,20,40,2,3,0.05,0.95,0.8457300902004734,12,1.0,1,1.0,1,1.0,1
5646,max_ml,20,40,2,3,0.05,0.95,0.9189713245233984,27,1.0,1,1.0,1,1.0,1
5647,max_ml,20,40,2,3,0.05,0.95,0.9294816733626958,21,1.0,1,1.0,1,1.0,1
5648,max_ml,20,40,2,3,0.05,0.95,0.9124607558613144,22,0.0,1,0.0,1,0.0,1
5649,max_ml,20,40,2,3,0.05,0.95,0.9337163620506522,33,1.0,1,1.0,1,1.0,1
5650,max_ml,20,40,2,3,0.05,0.95,0.9119161840005984,42,0.0,1,0.0,1,0.0,1
5651,max_ml,20,40,2,3,0.05,0.95,0.921301362577284,6,1.0,1,1.0,1,1.0,1
5652,max_ml,20,40,2,3,0.05,0.95,0.8836072018862605,100,0.0,1,0.0,1,0.0,1
5653,max_ml,20,40,2,3,0.05,0.95,0.8111603451656153,16,1.0,1,1.0,1,1.0,1
5654,max_ml,20,40,2,3,0.05,0.95,0.933094187338963,15,1.0,1,1.0,1,1.0,1
5655,max_ml,20,40,2,3,0.05,0.95,0.9474674595565988,28,1.0,1,1.0,1,1.0,1
5656,max_ml,20,40,2,3,0.05,0.95,0.9423567215146852,17,1.0,1,1.0,1,1.0,1
5657,max_ml,20,40,2,3,0.05,0.95,0.8987935567924054,7,1.0,1,1.0,1,1.0,1
5658,max_ml,20,40,2,3,0.05,0.95,0.9049534359897796,24,0.0,0,1.0,1,1.0,1
5659,max_ml,20,40,2,3,0.05,0.95,0.9476704717199104,17,0.0,0,1.0,1,0.0,0
5660,max_ml,20,40,2,3,0.05,0.95,0.8959042008768588,9,1.0,1,1.0,1,1.0,1
5661,max_ml,20,40,2,3,0.05,0.95,0.7724912327383991,7,1.0,1,1.0,1,1.0,1
5662,max_ml,20,40,2,3,0.05,0.95,0.9477445846310066,28,1.0,1,1.0,1,1.0,1
5663,max_ml,20,40,2,3,0.05,0.95,0.8756862469416444,4,1.0,1,1.0,1,1.0,1
5664,max_ml,20,40,2,3,0.05,0.95,0.8667401039525456,25,1.0,1,1.0,1,1.0,1
5665,max_ml,20,40,2,3,0.05,0.95,0.9470646011439856,13,1.0,1,1.0,1,1.0,1
5666,max_ml,20,40,2,3,0.05,0.95,0.8786144899155144,13,1.0,1,1.0,1,1.0,1
5667,max_ml,20,40,2,3,0.05,0.95,0.92035468983658,10,1.0,1,1.0,1,1.0,1
5668,max_ml,20,40,2,3,0.05,0.95,0.8653095443869514,9,1.0,1,1.0,1,1.0,1
5669,max_ml,20,40,2,3,0.05,0.95,0.9277204854488308,22,0.0,0,1.0,1,1.0,1
5670,max_ml,20,40,2,3,0.05,0.95,0.8784297347724873,8,1.0,1,1.0,1,1.0,1
5671,max_ml,20,40,2,3,0.05,0.95,0.9279645824818866,24,0.0,1,0.0,1,0.0,1
5672,max_ml,20,40,2,3,0.05,0.95,0.9089203186939868,10,1.0,1,1.0,1,1.0,1
5673,max_ml,20,40,2,3,0.05,0.95,0.9379274789540754,12,1.0,1,1.0,1,1.0,1
5674,max_ml,20,40,2,3,0.05,0.95,0.9361981353132084,13,1.0,1,1.0,1,1.0,1
5675,max_ml,20,40,2,3,0.05,0.95,0.8684976163456103,5,1.0,1,1.0,1,1.0,1
5676,max_ml,20,40,2,3,0.05,0.95,0.8866238550383433,5,1.0,1,1.0,1,1.0,1
5677,max_ml,20,40,2,3,0.05,0.95,0.8909168728542419,7,1.0,1,1.0,1,1.0,1
5678,max_ml,20,40,2,3,0.05,0.95,0.832064218623051,15,1.0,1,1.0,1,1.0,1
5679,max_ml,20,40,2,3,0.05,0.95,0.9031951396903376,19,1.0,1,1.0,1,1.0,1
5680,max_ml,20,40,2,3,0.05,0.95,0.9001287073051608,6,1.0,1,1.0,1,1.0,1
5681,max_ml,20,40,2,3,0.05,0.95,0.9017202417921598,23,1.0,1,1.0,1,1.0,1
5682,max_ml,20,40,2,3,0.05,0.95,0.9353869230154576,8,1.0,1,1.0,1,1.0,1
5683,max_ml,20,40,2,3,0.05,0.95,0.9494532504025756,18,1.0,1,1.0,1,1.0,1
5684,max_ml,20,40,2,3,0.05,0.95,0.925566696542094,20,1.0,1,1.0,1,1.0,1
5685,max_ml,20,40,2,3,0.05,0.95,0.92296870147732,55,0.0,0,0.0,0,1.0,1
5686,max_ml,20,40,2,3,0.05,0.95,0.9066481592871888,5,1.0,1,1.0,1,1.0,1
5687,max_ml,20,40,2,3,0.05,0.95,0.9316839068689,23,1.0,1,1.0,1,1.0,1
5688,max_ml,20,40,2,3,0.05,0.95,0.8934124726337962,24,1.0,1,1.0,1,1.0,1
5689,max_ml,20,40,2,3,0.05,0.95,0.9130244006586008,5,1.0,1,1.0,1,1.0,1
5690,max_ml,20,40,2,3,0.05,0.95,0.9055489628693676,38,1.0,1,1.0,1,1.0,1
5691,max_ml,20,40,2,3,0.05,0.95,0.9299254249173484,27,0.0,1,0.0,1,0.0,1
5692,max_ml,20,40,2,3,0.05,0.95,0.9377111175395654,17,1.0,1,1.0,1,1.0,1
5693,max_ml,20,40,2,3,0.05,0.95,0.9382908993141148,22,1.0,1,1.0,1,1.0,1
5694,max_ml,20,40,2,3,0.05,0.95,0.8820502450821028,19,1.0,1,1.0,1,1.0,1
5695,max_ml,20,40,2,3,0.05,0.95,0.8781772253931992,7,1.0,1,1.0,1,1.0,1
5696,max_ml,20,40,2,3,0.05,0.95,0.8921980652111221,36,0.0,0,1.0,1,1.0,1
5697,max_ml,20,40,2,3,0.05,0.95,0.9462767317227664,15,1.0,1,1.0,1,1.0,1
5698,max_ml,20,40,2,3,0.05,0.95,0.8680415039177545,8,1.0,1,1.0,1,1.0,1
5699,max_ml,20,40,2,3,0.05,0.95,0.9230575786357058,30,0.0,0,1.0,1,1.0,1
5700,max_ml,20,40,2,3,0.05,0.95,0.906507440226812,7,1.0,1,1.0,1,1.0,1
5701,max_ml,20,40,2,3,0.05,0.95,0.948628872564134,52,0.0,0,0.0,0,1.0,1
5702,max_ml,20,40,2,3,0.05,0.95,0.8205908790664528,2,1.0,1,1.0,1,1.0,1
5703,max_ml,20,40,2,3,0.05,0.95,0.7570990494173783,3,1.0,1,1.0,1,1.0,1
5704,max_ml,20,40,2,3,0.05,0.95,0.93782389251169,15,1.0,1,1.0,1,1.0,1
5705,max_ml,20,40,2,3,0.05,0.95,0.927848978422076,16,1.0,1,1.0,1,1.0,1
5706,max_ml,20,40,2,3,0.05,0.95,0.9337860819834763,17,1.0,1,0.0,0,1.0,1
5707,max_ml,20,40,2,3,0.05,0.95,0.9444639246267144,19,0.0,1,0.0,1,0.0,1
5708,max_ml,20,40,2,3,0.05,0.95,0.880524796696058,9,1.0,1,1.0,1,1.0,1
5709,max_ml,20,40,2,3,0.05,0.95,0.935387106613951,19,0.0,1,0.0,1,0.0,1
5710,max_ml,20,40,2,3,0.05,0.95,0.8602671574498456,9,1.0,1,1.0,1,1.0,1
5711,max_ml,20,40,2,3,0.05,0.95,0.9066532434482432,13,1.0,1,1.0,1,1.0,1
5712,max_ml,20,40,2,3,0.05,0.95,0.8907586964491894,22,1.0,1,1.0,1,1.0,1
5713,max_ml,20,40,2,3,0.05,0.95,0.9324785811040248,7,1.0,1,1.0,1,1.0,1
5714,max_ml,20,40,2,3,0.05,0.95,0.9435370441157636,27,1.0,1,0.0,0,1.0,1
5715,max_ml,20,40,2,3,0.05,0.95,0.8828121389820165,14,1.0,1,1.0,1,1.0,1
5716,max_ml,20,40,2,3,0.05,0.95,0.894012974680597,19,1.0,1,1.0,1,1.0,1
5717,max_ml,20,40,2,3,0.05,0.95,0.9033535837089391,10,1.0,1,1.0,1,1.0,1
5718,max_ml,20,40,2,3,0.05,0.95,0.9404621474934268,20,1.0,1,1.0,1,1.0,1
5719,max_ml,20,40,2,3,0.05,0.95,0.9383192925135008,43,0.0,1,0.0,1,0.0,1
5720,max_ml,20,40,2,3,0.05,0.95,0.9477612573882898,20,0.0,1,0.0,1,0.0,1
5721,max_ml,20,40,2,3,0.05,0.95,0.9213007244273798,11,1.0,1,1.0,1,1.0,1
5722,max_ml,20,40,2,3,0.05,0.95,0.8793187272565357,10,1.0,1,1.0,1,1.0,1
5723,max_ml,20,40,2,3,0.05,0.95,0.8920598139876911,12,1.0,1,0.0,0,0.0,0
5724,max_ml,20,40,2,3,0.05,0.95,0.9262026918966136,25,0.0,0,0.0,0,1.0,1
5725,max_ml,20,40,2,3,0.05,0.95,0.9209127936648416,10,1.0,1,1.0,1,1.0,1
5726,max_ml,20,40,2,3,0.05,0.95,0.9499554938155148,35,1.0,1,1.0,1,1.0,1
5727,max_ml,20,40,2,3,0.05,0.95,0.8842980010894692,12,1.0,1,1.0,1,1.0,1
5728,max_ml,20,40,2,3,0.05,0.95,0.9266853046758716,16,1.0,1,1.0,1,1.0,1
5729,max_ml,20,40,2,3,0.05,0.95,0.9077571500081272,10,1.0,1,1.0,1,1.0,1
5730,max_ml,20,40,2,3,0.05,0.95,0.885195604436607,3,1.0,1,1.0,1,1.0,1
5731,max_ml,20,40,2,3,0.05,0.95,0.939865475855188,15,1.0,1,1.0,1,0.0,0
5732,max_ml,20,40,2,3,0.05,0.95,0.9218839757755626,4,1.0,1,1.0,1,1.0,1
5733,max_ml,20,40,2,3,0.05,0.95,0.8550260986897172,14,1.0,1,1.0,1,1.0,1
5734,max_ml,20,40,2,3,0.05,0.95,0.933094839021633,21,0.0,0,1.0,1,1.0,1
5735,max_ml,20,40,2,3,0.05,0.95,0.9359671978365288,52,0.0,1,0.0,1,0.0,1
5736,max_ml,20,40,2,3,0.05,0.95,0.94907955937108,25,0.0,0,1.0,1,0.0,0
5737,max_ml,20,40,2,3,0.05,0.95,0.9294614108573472,11,1.0,1,1.0,1,1.0,1
5738,max_ml,20,40,2,3,0.05,0.95,0.8973286236005402,18,0.0,0,1.0,1,1.0,1
5739,max_ml,20,40,2,3,0.05,0.95,0.8789341926265799,12,1.0,1,1.0,1,1.0,1
5740,max_ml,20,40,2,3,0.05,0.95,0.9272277486472732,54,0.0,1,0.0,1,0.0,1
5741,max_ml,20,40,2,3,0.05,0.95,0.9008841944393128,24,1.0,1,1.0,1,1.0,1
5742,max_ml,20,40,2,3,0.05,0.95,0.8733036074893217,20,1.0,1,1.0,1,1.0,1
5743,max_ml,20,40,2,3,0.05,0.95,0.9366853182974588,14,1.0,1,1.0,1,1.0,1
5744,max_ml,20,40,2,3,0.05,0.95,0.931793365770263,28,1.0,1,1.0,1,1.0,1
5745,max_ml,20,40,2,3,0.05,0.95,0.9106205810683892,11,1.0,1,1.0,1,1.0,1
5746,max_ml,20,40,2,3,0.05,0.95,0.9261816185959386,11,1.0,1,1.0,1,1.0,1
5747,max_ml,20,40,2,3,0.05,0.95,0.917678668280399,5,1.0,1,1.0,1,1.0,1
5748,max_ml,20,40,2,3,0.05,0.95,0.8822481875971381,7,1.0,1,1.0,1,1.0,1
5749,max_ml,20,40,2,3,0.05,0.95,0.9406426097948728,8,1.0,1,1.0,1,1.0,1
5750,max_ml,20,40,2,3,0.05,0.95,0.9330470901690932,21,1.0,1,1.0,1,1.0,1
5751,max_ml,20,40,2,3,0.05,0.95,0.8626141517907373,16,1.0,1,1.0,1,1.0,1
5752,max_ml,20,40,2,3,0.05,0.95,0.8405617094043376,9,1.0,1,1.0,1,1.0,1
5753,max_ml,20,40,2,3,0.05,0.95,0.9273826595072366,5,1.0,1,1.0,1,1.0,1
5754,max_ml,20,40,2,3,0.05,0.95,0.9395387505302124,8,1.0,1,1.0,1,1.0,1
5755,max_ml,20,40,2,3,0.05,0.95,0.935712224486219,22,1.0,1,1.0,1,1.0,1
5756,max_ml,20,40,2,3,0.05,0.95,0.9348330032249278,7,1.0,1,1.0,1,1.0,1
5757,max_ml,20,40,2,3,0.05,0.95,0.8669260795581895,7,1.0,1,1.0,1,1.0,1
5758,max_ml,20,40,2,3,0.05,0.95,0.900568186009213,19,1.0,1,1.0,1,1.0,1
5759,max_ml,20,40,2,3,0.05,0.95,0.886484486627358,11,1.0,1,1.0,1,1.0,1
5760,max_ml,20,40,2,3,0.05,0.95,0.9489023753504684,13,1.0,1,1.0,1,1.0,1
5761,max_ml,20,40,2,3,0.05,0.95,0.9459403258283806,39,0.0,0,1.0,1,1.0,1
5762,max_ml,20,40,2,3,0.05,0.95,0.9274077062114592,33,0.0,0,0.0,0,1.0,1
5763,max_ml,20,40,2,3,0.05,0.95,0.9337743481923788,87,0.0,1,0.0,1,0.0,1
5764,max_ml,20,40,2,3,0.05,0.95,0.9427795839724742,17,1.0,1,1.0,1,1.0,1
5765,max_ml,20,40,2,3,0.05,0.95,0.9367544402939711,11,1.0,1,1.0,1,1.0,1
5766,max_ml,20,40,2,3,0.05,0.95,0.9499671460081404,4,1.0,1,1.0,1,1.0,1
5767,max_ml,20,40,2,3,0.05,0.95,0.8907747757430574,13,1.0,1,1.0,1,1.0,1
5768,max_ml,20,40,2,3,0.05,0.95,0.9196236799833394,22,1.0,1,1.0,1,1.0,1
5769,max_ml,20,40,2,3,0.05,0.95,0.9282539792982925,21,1.0,1,1.0,1,1.0,1
5770,max_ml,20,40,2,3,0.05,0.95,0.8593447687040757,9,1.0,1,1.0,1,1.0,1
5771,max_ml,20,40,2,3,0.05,0.95,0.929009107783032,33,0.0,1,0.0,1,0.0,1
5772,max_ml,20,40,2,3,0.05,0.95,0.943101158531768,14,1.0,1,1.0,1,1.0,1
5773,max_ml,20,40,2,3,0.05,0.95,0.9346451518321922,32,0.0,0,0.0,0,1.0,1
5774,max_ml,20,40,2,3,0.05,0.95,0.8975587475745576,18,1.0,1,1.0,1,1.0,1
5775,max_ml,20,40,2,3,0.05,0.95,0.9454828027366412,43,0.0,1,0.0,1,0.0,1
5776,max_ml,20,40,2,3,0.05,0.95,0.858254237315893,11,1.0,1,1.0,1,1.0,1
5777,max_ml,20,40,2,3,0.05,0.95,0.9169882520409828,3,1.0,1,1.0,1,1.0,1
5778,max_ml,20,40,2,3,0.05,0.95,0.9454862211406092,27,1.0,1,1.0,1,1.0,1
5779,max_ml,20,40,2,3,0.05,0.95,0.9229072565380412,13,1.0,1,1.0,1,1.0,1
5780,max_ml,20,40,2,3,0.05,0.95,0.8003048545448612,6,1.0,1,1.0,1,1.0,1
5781,max_ml,20,40,2,3,0.05,0.95,0.9417873689979914,2,1.0,1,1.0,1,1.0,1
5782,max_ml,20,40,2,3,0.05,0.95,0.9264247392002302,24,0.0,0,1.0,1,1.0,1
5783,max_ml,20,40,2,3,0.05,0.95,0.90502240364527,12,1.0,1,1.0,1,1.0,1
5784,max_ml,20,40,2,3,0.05,0.95,0.9177755457091624,9,1.0,1,1.0,1,1.0,1
5785,max_ml,20,40,2,3,0.05,0.95,0.9097604641020856,16,0.0,0,1.0,1,1.0,1
5786,max_ml,20,40,2,3,0.05,0.95,0.8877916264274557,7,1.0,1,1.0,1,1.0,1
5787,max_ml,20,40,2,3,0.05,0.95,0.9351136354683092,29,0.0,1,0.0,1,0.0,1
5788,max_ml,20,40,2,3,0.05,0.95,0.8325453760833328,10,1.0,1,1.0,1,1.0,1
5789,max_ml,20,40,2,3,0.05,0.95,0.8769106640900625,5,1.0,1,1.0,1,1.0,1
5790,max_ml,20,40,2,3,0.05,0.95,0.900057301917065,5,1.0,1,1.0,1,1.0,1
5791,max_ml,20,40,2,3,0.05,0.95,0.9369581543869578,16,1.0,1,1.0,1,1.0,1
5792,max_ml,20,40,2,3,0.05,0.95,0.9116938650098874,14,1.0,1,1.0,1,1.0,1
5793,max_ml,20,40,2,3,0.05,0.95,0.9321655926111636,8,1.0,1,1.0,1,1.0,1
5794,max_ml,20,40,2,3,0.05,0.95,0.919984358828998,20,1.0,1,1.0,1,1.0,1
5795,max_ml,20,40,2,3,0.05,0.95,0.9397976118846972,9,1.0,1,1.0,1,1.0,1
5796,max_ml,20,40,2,3,0.05,0.95,0.9389713185966172,31,0.0,1,0.0,1,0.0,1
5797,max_ml,20,40,2,3,0.05,0.95,0.9481282500721264,7,1.0,1,1.0,1,1.0,1
5798,max_ml,20,40,2,3,0.05,0.95,0.9468156727233716,17,1.0,1,1.0,1,1.0,1
5799,max_ml,20,40,2,3,0.05,0.95,0.9250490344790088,30,0.0,0,1.0,1,1.0,1
5800,max_ml,20,40,2,3,0.05,0.95,0.8873494534319212,6,1.0,1,1.0,1,1.0,1
5801,max_ml,20,40,2,3,0.05,0.95,0.9390736818650324,5,1.0,1,1.0,1,1.0,1
5802,max_ml,20,40,2,3,0.05,0.95,0.8221369496228869,7,1.0,1,1.0,1,1.0,1
5803,max_ml,20,40,2,3,0.05,0.95,0.8770047707116976,17,1.0,1,1.0,1,1.0,1
5804,max_ml,20,40,2,3,0.05,0.95,0.884535344842419,7,1.0,1,1.0,1,1.0,1
5805,max_ml,20,40,2,3,0.05,0.95,0.9452260322553556,30,1.0,1,1.0,1,1.0,1
5806,max_ml,20,40,2,3,0.05,0.95,0.903378131801822,21,1.0,1,0.0,0,0.0,0
5807,max_ml,20,40,2,3,0.05,0.95,0.8882670890826952,9,1.0,1,1.0,1,1.0,1
5808,max_ml,20,40,2,3,0.05,0.95,0.9155942204721256,38,0.0,0,1.0,1,1.0,1
5809,max_ml,20,40,2,3,0.05,0.95,0.9277621768103488,18,1.0,1,1.0,1,1.0,1
5810,max_ml,20,40,2,3,0.05,0.95,0.9378497397423836,49,0.0,1,0.0,1,0.0,1
5811,max_ml,20,40,2,3,0.05,0.95,0.8889303002730323,17,1.0,1,1.0,1,1.0,1
5812,max_ml,20,40,2,3,0.05,0.95,0.9024047163308552,11,1.0,1,1.0,1,1.0,1
5813,max_ml,20,40,2,3,0.05,0.95,0.7833945897172097,9,1.0,1,1.0,1,1.0,1
5814,max_ml,20,40,2,3,0.05,0.95,0.9482624842278145,16,1.0,1,1.0,1,1.0,1
5815,max_ml,20,40,2,3,0.05,0.95,0.9423660232396504,59,0.0,1,0.0,1,0.0,1
5816,max_ml,20,40,2,3,0.05,0.95,0.8414220024651784,8,1.0,1,1.0,1,1.0,1
5817,max_ml,20,40,2,3,0.05,0.95,0.9322373373129312,42,1.0,1,1.0,1,1.0,1
5818,max_ml,20,40,2,3,0.05,0.95,0.9161072277497538,11,1.0,1,1.0,1,1.0,1
5819,max_ml,20,40,2,3,0.05,0.95,0.8915519386821353,21,0.0,0,1.0,1,1.0,1
5820,max_ml,20,40,2,3,0.05,0.95,0.9455377973617224,4,1.0,1,1.0,1,1.0,1
5821,max_ml,20,40,2,3,0.05,0.95,0.9401983327622396,14,1.0,1,1.0,1,1.0,1
5822,max_ml,20,40,2,3,0.05,0.95,0.9259295151976998,10,1.0,1,1.0,1,1.0,1
5823,max_ml,20,40,2,3,0.05,0.95,0.8375869496648184,5,1.0,1,1.0,1,1.0,1
5824,max_ml,20,40,2,3,0.05,0.95,0.8819385544922078,18,1.0,1,1.0,1,1.0,1
5825,max_ml,20,40,2,3,0.05,0.95,0.9383436489431952,22,1.0,1,1.0,1,1.0,1
5826,max_ml,20,40,2,3,0.05,0.95,0.9240120467944324,14,1.0,1,1.0,1,1.0,1
5827,max_ml,20,40,2,3,0.05,0.95,0.9497297920335012,55,0.0,1,0.0,1,0.0,1
5828,max_ml,20,40,2,3,0.05,0.95,0.9199011546315686,15,1.0,1,1.0,1,1.0,1
5829,max_ml,20,40,2,3,0.05,0.95,0.9300556022839708,11,1.0,1,1.0,1,1.0,1
5830,max_ml,20,40,2,3,0.05,0.95,0.9305823171731242,11,1.0,1,1.0,1,1.0,1
5831,max_ml,20,40,2,3,0.05,0.95,0.8239305130575111,7,1.0,1,1.0,1,1.0,1
5832,max_ml,20,40,2,3,0.05,0.95,0.906075837261526,11,1.0,1,1.0,1,1.0,1
5833,max_ml,20,40,2,3,0.05,0.95,0.8538892772956211,5,1.0,1,1.0,1,1.0,1
5834,max_ml,20,40,2,3,0.05,0.95,0.9346731093563534,34,0.0,0,0.0,0,1.0,1
5835,max_ml,20,40,2,3,0.05,0.95,0.9240504669535176,45,0.0,1,0.0,1,0.0,1
5836,max_ml,20,40,2,3,0.05,0.95,0.9233038805139114,19,1.0,1,1.0,1,1.0,1
5837,max_ml,20,40,2,3,0.05,0.95,0.9469095404308572,12,1.0,1,1.0,1,1.0,1
5838,max_ml,20,40,2,3,0.05,0.95,0.9498413442733444,33,0.0,1,0.0,1,0.0,1
5839,max_ml,20,40,2,3,0.05,0.95,0.902752974896509,15,1.0,1,1.0,1,1.0,1
5840,max_ml,20,40,2,3,0.05,0.95,0.94694499607921,8,1.0,1,1.0,1,1.0,1
5841,max_ml,20,40,2,3,0.05,0.95,0.8652873883821558,4,1.0,1,1.0,1,1.0,1
5842,max_ml,20,40,2,3,0.05,0.95,0.9466518016955828,9,1.0,1,1.0,1,1.0,1
5843,max_ml,20,40,2,3,0.05,0.95,0.886513269493376,10,1.0,1,1.0,1,1.0,1
5844,max_ml,20,40,2,3,0.05,0.95,0.9419123836147528,17,1.0,1,1.0,1,1.0,1
5845,max_ml,20,40,2,3,0.05,0.95,0.940938238570062,47,0.0,1,0.0,1,0.0,1
5846,max_ml,20,40,2,3,0.05,0.95,0.9411976363387354,30,0.0,0,1.0,1,0.0,0
5847,max_ml,20,40,2,3,0.05,0.95,0.9362353110433232,30,0.0,1,0.0,1,0.0,1
5848,max_ml,20,40,2,3,0.05,0.95,0.9201054823047056,3,1.0,1,1.0,1,1.0,1
5849,max_ml,20,40,2,3,0.05,0.95,0.9206060801899212,10,1.0,1,1.0,1,1.0,1
5850,max_ml,20,40,2,3,0.05,0.95,0.9428324186561896,26,0.0,1,0.0,1,0.0,1
5851,max_ml,20,40,2,3,0.05,0.95,0.9470032652420508,21,1.0,1,1.0,1,1.0,1
5852,max_ml,20,40,2,3,0.05,0.95,0.94707774592962,11,1.0,1,1.0,1,0.0,0
5853,max_ml,20,40,2,3,0.05,0.95,0.9062075212143624,22,1.0,1,1.0,1,1.0,1
5854,max_ml,20,40,2,3,0.05,0.95,0.7938656590988564,14,1.0,1,1.0,1,1.0,1
5855,max_ml,20,40,2,3,0.05,0.95,0.8686424528743354,29,1.0,1,1.0,1,1.0,1
5856,max_ml,20,40,2,3,0.05,0.95,0.9256288814937538,12,1.0,1,1.0,1,1.0,1
5857,max_ml,20,40,2,3,0.05,0.95,0.9492075019175434,8,1.0,1,1.0,1,1.0,1
5858,max_ml,20,40,2,3,0.05,0.95,0.923211992694344,24,1.0,1,1.0,1,1.0,1
5859,max_ml,20,40,2,3,0.05,0.95,0.9491441496168118,8,1.0,1,1.0,1,1.0,1
5860,max_ml,20,40,2,3,0.05,0.95,0.9493570085187404,23,1.0,1,1.0,1,1.0,1
5861,max_ml,20,40,2,3,0.05,0.95,0.8995982360304036,9,1.0,1,1.0,1,1.0,1
5862,max_ml,20,40,2,3,0.05,0.95,0.927168397270136,22,0.0,0,1.0,1,0.0,0
5863,max_ml,20,40,2,3,0.05,0.95,0.8964372834962341,25,1.0,1,1.0,1,1.0,1
5864,max_ml,20,40,2,3,0.05,0.95,0.9133246958444232,16,1.0,1,1.0,1,1.0,1
5865,max_ml,20,40,2,3,0.05,0.95,0.8420626337540666,9,1.0,1,1.0,1,1.0,1
5866,max_ml,20,40,2,3,0.05,0.95,0.9170749639235104,12,1.0,1,1.0,1,1.0,1
5867,max_ml,20,40,2,3,0.05,0.95,0.9261271119471068,15,1.0,1,1.0,1,1.0,1
5868,max_ml,20,40,2,3,0.05,0.95,0.9256564783376277,35,0.0,1,0.0,1,0.0,1
5869,max_ml,20,40,2,3,0.05,0.95,0.9035221964061476,8,1.0,1,1.0,1,1.0,1
5870,max_ml,20,40,2,3,0.05,0.95,0.8240305942038864,19,1.0,1,1.0,1,1.0,1
5871,max_ml,20,40,2,3,0.05,0.95,0.8860427416487143,21,1.0,1,1.0,1,1.0,1
5872,max_ml,20,40,2,3,0.05,0.95,0.8665387425887179,27,0.0,0,0.0,0,1.0,1
5873,max_ml,20,40,2,3,0.05,0.95,0.867353334852598,15,1.0,1,1.0,1,1.0,1
5874,max_ml,20,40,2,3,0.05,0.95,0.8655182765440684,10,1.0,1,1.0,1,1.0,1
5875,max_ml,20,40,2,3,0.05,0.95,0.9250940243180704,10,1.0,1,1.0,1,1.0,1
5876,max_ml,20,40,2,3,0.05,0.95,0.9396286573676272,11,1.0,1,1.0,1,1.0,1
5877,max_ml,20,40,2,3,0.05,0.95,0.948755030051771,19,1.0,1,1.0,1,1.0,1
5878,max_ml,20,40,2,3,0.05,0.95,0.8800362326835246,6,1.0,1,1.0,1,1.0,1
5879,max_ml,20,40,2,3,0.05,0.95,0.8188662155677962,11,1.0,1,1.0,1,1.0,1
5880,max_ml,20,40,2,3,0.05,0.95,0.9248770767742494,11,1.0,1,1.0,1,1.0,1
5881,max_ml,20,40,2,3,0.05,0.95,0.8519911127130521,6,1.0,1,1.0,1,1.0,1
5882,max_ml,20,40,2,3,0.05,0.95,0.919368946795758,8,1.0,1,1.0,1,1.0,1
5883,max_ml,20,40,2,3,0.05,0.95,0.9095591770683276,16,1.0,1,1.0,1,1.0,1
5884,max_ml,20,40,2,3,0.05,0.95,0.9095437102354118,8,1.0,1,1.0,1,1.0,1
5885,max_ml,20,40,2,3,0.05,0.95,0.9095399816507772,51,0.0,1,0.0,1,0.0,1
5886,max_ml,20,40,2,3,0.05,0.95,0.9216020956268616,35,0.0,1,0.0,1,0.0,1
5887,max_ml,20,40,2,3,0.05,0.95,0.9049111438221964,14,1.0,1,1.0,1,1.0,1
5888,max_ml,20,40,2,3,0.05,0.95,0.9068290712978916,6,1.0,1,1.0,1,1.0,1
5889,max_ml,20,40,2,3,0.05,0.95,0.8594672334068458,4,1.0,1,1.0,1,1.0,1
5890,max_ml,20,40,2,3,0.05,0.95,0.8408172312687447,5,1.0,1,1.0,1,1.0,1
5891,max_ml,20,40,2,3,0.05,0.95,0.9368772086333692,26,0.0,0,1.0,1,1.0,1
5892,max_ml,20,40,2,3,0.05,0.95,0.9266917471790916,4,1.0,1,1.0,1,1.0,1
5893,max_ml,20,40,2,3,0.05,0.95,0.9231025376319122,71,0.0,1,0.0,1,0.0,1
5894,max_ml,20,40,2,3,0.05,0.95,0.8835371753519841,8,1.0,1,1.0,1,1.0,1
5895,max_ml,20,40,2,3,0.05,0.95,0.9491267822559444,16,1.0,1,1.0,1,1.0,1
5896,max_ml,20,40,2,3,0.05,0.95,0.944716597950476,7,1.0,1,1.0,1,1.0,1
5897,max_ml,20,40,2,3,0.05,0.95,0.8641235363550491,18,0.0,1,0.0,1,0.0,1
5898,max_ml,20,40,2,3,0.05,0.95,0.9287099143812054,46,1.0,1,1.0,1,1.0,1
5899,max_ml,20,40,2,3,0.05,0.95,0.9402160250040148,16,1.0,1,1.0,1,1.0,1
5900,max_ml,20,40,2,3,0.05,0.95,0.8840225174677928,20,0.0,1,0.0,1,0.0,1
5901,max_ml,20,40,2,3,0.05,0.95,0.8385288141095656,8,1.0,1,1.0,1,1.0,1
5902,max_ml,20,40,2,3,0.05,0.95,0.923946254863238,16,1.0,1,1.0,1,1.0,1
5903,max_ml,20,40,2,3,0.05,0.95,0.8673519172644217,9,1.0,1,1.0,1,1.0,1
5904,max_ml,20,40,2,3,0.05,0.95,0.9115120536652048,38,0.0,0,1.0,1,1.0,1
5905,max_ml,20,40,2,3,0.05,0.95,0.9212013953303722,22,0.0,0,1.0,1,1.0,1
5906,max_ml,20,40,2,3,0.05,0.95,0.9298795474088214,9,1.0,1,1.0,1,1.0,1
5907,max_ml,20,40,2,3,0.05,0.95,0.9326244908836564,6,1.0,1,1.0,1,1.0,1
5908,max_ml,20,40,2,3,0.05,0.95,0.9119709014363844,13,1.0,1,1.0,1,1.0,1
5909,max_ml,20,40,2,3,0.05,0.95,0.8942181649006212,9,1.0,1,1.0,1,1.0,1
5910,max_ml,20,40,2,3,0.05,0.95,0.8900407498668917,12,1.0,1,1.0,1,1.0,1
5911,max_ml,20,40,2,3,0.05,0.95,0.9447223983750864,99,0.0,1,0.0,1,0.0,1
5912,max_ml,20,40,2,3,0.05,0.95,0.9033972833423182,12,1.0,1,1.0,1,1.0,1
5913,max_ml,20,40,2,3,0.05,0.95,0.9103428712523892,5,1.0,1,1.0,1,1.0,1
5914,max_ml,20,40,2,3,0.05,0.95,0.9147671314908308,37,1.0,1,1.0,1,1.0,1
5915,max_ml,20,40,2,3,0.05,0.95,0.9292923897754988,12,1.0,1,1.0,1,1.0,1
5916,max_ml,20,40,2,3,0.05,0.95,0.9176460190844956,5,1.0,1,1.0,1,1.0,1
5917,max_ml,20,40,2,3,0.05,0.95,0.8923153800914406,16,1.0,1,1.0,1,1.0,1
5918,max_ml,20,40,2,3,0.05,0.95,0.9335609650914172,12,1.0,1,1.0,1,1.0,1
5919,max_ml,20,40,2,3,0.05,0.95,0.8832411762346132,15,1.0,1,1.0,1,1.0,1
5920,max_ml,20,40,2,3,0.05,0.95,0.8815760095401357,14,1.0,1,1.0,1,1.0,1
5921,max_ml,20,40,2,3,0.05,0.95,0.8820810404905334,7,1.0,1,1.0,1,1.0,1
5922,max_ml,20,40,2,3,0.05,0.95,0.9390940107152198,18,1.0,1,1.0,1,1.0,1
5923,max_ml,20,40,2,3,0.05,0.95,0.9427652574189777,24,1.0,1,1.0,1,1.0,1
5924,max_ml,20,40,2,3,0.05,0.95,0.8896362248115021,14,1.0,1,1.0,1,1.0,1
5925,max_ml,20,40,2,3,0.05,0.95,0.8626558571922311,10,1.0,1,1.0,1,1.0,1
5926,max_ml,20,40,2,3,0.05,0.95,0.891949787600394,12,1.0,1,1.0,1,1.0,1
5927,max_ml,20,40,2,3,0.05,0.95,0.9418001363580148,22,0.0,0,0.0,0,1.0,1
5928,max_ml,20,40,2,3,0.05,0.95,0.9325098475775888,14,1.0,1,1.0,1,1.0,1
5929,max_ml,20,40,2,3,0.05,0.95,0.9411638043672544,46,0.0,1,0.0,1,0.0,1
5930,max_ml,20,40,2,3,0.05,0.95,0.9346501150098682,10,1.0,1,1.0,1,1.0,1
5931,max_ml,20,40,2,3,0.05,0.95,0.8980598013971199,6,1.0,1,1.0,1,1.0,1
5932,max_ml,20,40,2,3,0.05,0.95,0.8379934762163641,9,1.0,1,1.0,1,1.0,1
5933,max_ml,20,40,2,3,0.05,0.95,0.941300768797845,57,0.0,1,0.0,1,0.0,1
5934,max_ml,20,40,2,3,0.05,0.95,0.9214656888564068,13,1.0,1,1.0,1,1.0,1
5935,max_ml,20,40,2,3,0.05,0.95,0.9377038186289394,11,1.0,1,1.0,1,1.0,1
5936,max_ml,20,40,2,3,0.05,0.95,0.928066941482731,22,0.0,0,1.0,1,1.0,1
5937,max_ml,20,40,2,3,0.05,0.95,0.8971676661165278,9,1.0,1,1.0,1,1.0,1
5938,max_ml,20,40,2,3,0.05,0.95,0.8910921186108625,16,1.0,1,1.0,1,1.0,1
5939,max_ml,20,40,2,3,0.05,0.95,0.8707963171652662,10,1.0,1,1.0,1,1.0,1
5940,max_ml,20,40,2,3,0.05,0.95,0.9497619263365382,31,0.0,1,0.0,1,0.0,1
5941,max_ml,20,40,2,3,0.05,0.95,0.9233713340310514,23,0.0,1,0.0,1,0.0,1
5942,max_ml,20,40,2,3,0.05,0.95,0.9053505565665788,14,1.0,1,1.0,1,1.0,1
5943,max_ml,20,40,2,3,0.05,0.95,0.949350760655195,19,1.0,1,1.0,1,1.0,1
5944,max_ml,20,40,2,3,0.05,0.95,0.9308770100560751,24,0.0,1,0.0,1,0.0,1
5945,max_ml,20,40,2,3,0.05,0.95,0.8668479110523285,16,1.0,1,1.0,1,1.0,1
5946,max_ml,20,40,2,3,0.05,0.95,0.8671450372692973,21,0.0,0,1.0,1,1.0,1
5947,max_ml,20,40,2,3,0.05,0.95,0.945307422630135,17,1.0,1,1.0,1,1.0,1
5948,max_ml,20,40,2,3,0.05,0.95,0.92945998218552,15,1.0,1,1.0,1,1.0,1
5949,max_ml,20,40,2,3,0.05,0.95,0.8179895032301422,8,1.0,1,1.0,1,1.0,1
5950,max_ml,20,40,2,3,0.05,0.95,0.9146144910773896,24,1.0,1,1.0,1,1.0,1
5951,max_ml,20,40,2,3,0.05,0.95,0.9041824692616334,7,1.0,1,1.0,1,1.0,1
5952,max_ml,20,40,2,3,0.05,0.95,0.948968018338953,26,1.0,1,1.0,1,1.0,1
5953,max_ml,20,40,2,3,0.05,0.95,0.9040901786742088,17,1.0,1,1.0,1,1.0,1
5954,max_ml,20,40,2,3,0.05,0.95,0.9186589129402832,9,1.0,1,1.0,1,1.0,1
5955,max_ml,20,40,2,3,0.05,0.95,0.8813331832915406,6,1.0,1,1.0,1,1.0,1
5956,max_ml,20,40,2,3,0.05,0.95,0.9228841107555726,7,1.0,1,1.0,1,1.0,1
5957,max_ml,20,40,2,3,0.05,0.95,0.921491277320122,11,1.0,1,1.0,1,1.0,1
5958,max_ml,20,40,2,3,0.05,0.95,0.9382304896679328,52,0.0,1,0.0,1,0.0,1
5959,max_ml,20,40,2,3,0.05,0.95,0.9246360006716108,10,1.0,1,1.0,1,1.0,1
5960,max_ml,20,40,2,3,0.05,0.95,0.9131430322147324,25,0.0,0,0.0,0,1.0,1
5961,max_ml,20,40,2,3,0.05,0.95,0.8848951436709215,14,1.0,1,1.0,1,1.0,1
5962,max_ml,20,40,2,3,0.05,0.95,0.9097461500583552,22,0.0,1,0.0,1,0.0,1
5963,max_ml,20,40,2,3,0.05,0.95,0.948556260017663,13,1.0,1,1.0,1,1.0,1
5964,max_ml,20,40,2,3,0.05,0.95,0.8785227286861578,12,1.0,1,1.0,1,1.0,1
5965,max_ml,20,40,2,3,0.05,0.95,0.9400153403702832,26,1.0,1,1.0,1,1.0,1
5966,max_ml,20,40,2,3,0.05,0.95,0.89897554551862,12,1.0,1,1.0,1,1.0,1
5967,max_ml,20,40,2,3,0.05,0.95,0.818032248220739,5,1.0,1,1.0,1,1.0,1
5968,max_ml,20,40,2,3,0.05,0.95,0.8242897083518219,6,1.0,1,1.0,1,1.0,1
5969,max_ml,20,40,2,3,0.05,0.95,0.9226078053634852,11,1.0,1,1.0,1,1.0,1
5970,max_ml,20,40,2,3,0.05,0.95,0.895873851517297,5,1.0,1,1.0,1,1.0,1
5971,max_ml,20,40,2,3,0.05,0.95,0.9410189952845598,17,1.0,1,1.0,1,1.0,1
5972,max_ml,20,40,2,3,0.05,0.95,0.9470036539570552,5,1.0,1,1.0,1,1.0,1
5973,max_ml,20,40,2,3,0.05,0.95,0.8733874265229238,10,1.0,1,1.0,1,1.0,1
5974,max_ml,20,40,2,3,0.05,0.95,0.9382409732571856,17,1.0,1,1.0,1,1.0,1
5975,max_ml,20,40,2,3,0.05,0.95,0.9296959230240436,16,1.0,1,1.0,1,1.0,1
5976,max_ml,20,40,2,3,0.05,0.95,0.9297466284447596,35,1.0,1,1.0,1,1.0,1
5977,max_ml,20,40,2,3,0.05,0.95,0.9114767032775574,16,1.0,1,1.0,1,1.0,1
5978,max_ml,20,40,2,3,0.05,0.95,0.7790459625507369,7,1.0,1,1.0,1,1.0,1
5979,max_ml,20,40,2,3,0.05,0.95,0.934500540065271,11,1.0,1,1.0,1,1.0,1
5980,max_ml,20,40,2,3,0.05,0.95,0.9168075380494904,6,1.0,1,1.0,1,1.0,1
5981,max_ml,20,40,2,3,0.05,0.95,0.9387347712117212,29,0.0,0,1.0,1,1.0,1
5982,max_ml,20,40,2,3,0.05,0.95,0.799869537595553,6,1.0,1,1.0,1,1.0,1
5983,max_ml,20,40,2,3,0.05,0.95,0.9054455307939576,9,1.0,1,1.0,1,1.0,1
5984,max_ml,20,40,2,3,0.05,0.95,0.9186102140168284,15,1.0,1,1.0,1,1.0,1
5985,max_ml,20,40,2,3,0.05,0.95,0.9325435213693876,26,1.0,1,1.0,1,1.0,1
5986,max_ml,20,40,2,3,0.05,0.95,0.7461020308277415,9,1.0,1,1.0,1,1.0,1
5987,max_ml,20,40,2,3,0.05,0.95,0.9434699242784552,32,1.0,1,1.0,1,1.0,1
5988,max_ml,20,40,2,3,0.05,0.95,0.8843189601904939,11,1.0,1,1.0,1,1.0,1
5989,max_ml,20,40,2,3,0.05,0.95,0.8141182891805587,14,1.0,1,1.0,1,1.0,1
5990,max_ml,20,40,2,3,0.05,0.95,0.9362104609076132,40,0.0,1,0.0,1,0.0,1
5991,max_ml,20,40,2,3,0.05,0.95,0.8929796513268916,9,1.0,1,1.0,1,1.0,1
5992,max_ml,20,40,2,3,0.05,0.95,0.8781291119669299,16,1.0,1,1.0,1,1.0,1
5993,max_ml,20,40,2,3,0.05,0.95,0.9212754107033454,6,1.0,1,1.0,1,1.0,1
5994,max_ml,20,40,2,3,0.05,0.95,0.9393480053677024,15,1.0,1,1.0,1,1.0,1
5995,max_ml,20,40,2,3,0.05,0.95,0.908673565291262,15,1.0,1,1.0,1,1.0,1
5996,max_ml,20,40,2,3,0.05,0.95,0.9458057989290432,33,1.0,1,1.0,1,1.0,1
5997,max_ml,20,40,2,3,0.05,0.95,0.8438394422287203,15,1.0,1,1.0,1,1.0,1
5998,max_ml,20,40,2,3,0.05,0.95,0.8797791950586978,12,1.0,1,1.0,1,1.0,1
5999,max_ml,20,40,2,3,0.05,0.95,0.9334463651589968,11,1.0,1,0.0,0,0.0,0
6000,max_ml,20,40,2,3,0.05,0.95,0.9127007927574758,10,1.0,1,1.0,1,1.0,1
6001,max_ml,20,40,2,3,0.05,0.95,0.943476380899655,29,0.0,0,0.0,0,1.0,1
6002,max_ml,20,40,2,3,0.05,0.95,0.8352202454410558,4,1.0,1,1.0,1,1.0,1
6003,max_ml,20,40,2,3,0.05,0.95,0.9462307778091612,19,1.0,1,1.0,1,1.0,1
6004,max_ml,20,40,2,3,0.05,0.95,0.9029024504260644,19,1.0,1,1.0,1,1.0,1
6005,max_ml,20,40,2,3,0.05,0.95,0.927794785343822,17,1.0,1,1.0,1,1.0,1
6006,max_ml,20,40,2,3,0.05,0.95,0.8907082862143911,7,1.0,1,1.0,1,1.0,1
6007,max_ml,20,40,2,3,0.05,0.95,0.932305553535989,6,1.0,1,1.0,1,1.0,1
6008,max_ml,20,40,2,3,0.05,0.95,0.9464801925907192,35,0.0,0,1.0,1,0.0,0
6009,max_ml,20,40,2,3,0.05,0.95,0.9180952032760415,10,1.0,1,1.0,1,1.0,1
6010,max_ml,20,40,2,3,0.05,0.95,0.942375544964464,25,0.0,0,1.0,1,1.0,1
6011,max_ml,20,40,2,3,0.05,0.95,0.9445522381779629,28,0.0,1,0.0,1,0.0,1
6012,max_ml,20,40,2,3,0.05,0.95,0.9194876895173544,12,1.0,1,1.0,1,1.0,1
6013,max_ml,20,40,2,3,0.05,0.95,0.9291142947587324,23,0.0,0,1.0,1,1.0,1
6014,max_ml,20,40,2,3,0.05,0.95,0.9022492370753676,12,1.0,1,1.0,1,1.0,1
6015,max_ml,20,40,2,3,0.05,0.95,0.9422609161800392,68,0.0,1,0.0,1,0.0,1
6016,max_ml,20,40,2,3,0.05,0.95,0.9284290025495524,9,1.0,1,1.0,1,1.0,1
6017,max_ml,20,40,2,3,0.05,0.95,0.9494524589243256,85,0.0,1,0.0,1,0.0,1
6018,max_ml,20,40,2,3,0.05,0.95,0.942637530369188,26,1.0,1,1.0,1,1.0,1
6019,max_ml,20,40,2,3,0.05,0.95,0.9350419399383586,17,1.0,1,1.0,1,1.0,1
6020,max_ml,20,40,2,3,0.05,0.95,0.9057385380770382,14,1.0,1,1.0,1,1.0,1
6021,max_ml,20,40,2,3,0.05,0.95,0.8721936800359317,10,1.0,1,1.0,1,1.0,1
6022,max_ml,20,40,2,3,0.05,0.95,0.8969265395772875,29,1.0,1,1.0,1,1.0,1
6023,max_ml,20,40,2,3,0.05,0.95,0.91532432833828,25,1.0,1,1.0,1,1.0,1
6024,max_ml,20,40,2,3,0.05,0.95,0.9392938816436426,44,0.0,1,0.0,1,0.0,1
6025,max_ml,20,40,2,3,0.05,0.95,0.8940700233179222,7,1.0,1,1.0,1,1.0,1
6026,max_ml,20,40,2,3,0.05,0.95,0.9143539673730466,14,1.0,1,1.0,1,1.0,1
6027,max_ml,20,40,2,3,0.05,0.95,0.8581869230062871,15,1.0,1,1.0,1,1.0,1
6028,max_ml,20,40,2,3,0.05,0.95,0.9381235084827404,64,0.0,1,0.0,1,0.0,1
6029,max_ml,20,40,2,3,0.05,0.95,0.938402751485108,42,0.0,1,0.0,1,0.0,1
6030,max_ml,20,40,2,3,0.05,0.95,0.871606316902113,8,1.0,1,1.0,1,1.0,1
6031,max_ml,20,40,2,3,0.05,0.95,0.9425071760859968,29,1.0,1,1.0,1,1.0,1
6032,max_ml,20,40,2,3,0.05,0.95,0.9282774748697264,32,1.0,1,1.0,1,1.0,1
6033,max_ml,20,40,2,3,0.05,0.95,0.9002542501974838,11,1.0,1,1.0,1,1.0,1
6034,max_ml,20,40,2,3,0.05,0.95,0.9400171657474792,27,0.0,0,1.0,1,1.0,1
6035,max_ml,20,40,2,3,0.05,0.95,0.9211365767271128,18,1.0,1,1.0,1,1.0,1
6036,max_ml,20,40,2,3,0.05,0.95,0.9147650686899776,15,1.0,1,1.0,1,1.0,1
6037,max_ml,20,40,2,3,0.05,0.95,0.9366062224895852,12,1.0,1,1.0,1,1.0,1
6038,max_ml,20,40,2,3,0.05,0.95,0.9074182522182318,11,1.0,1,1.0,1,1.0,1
6039,max_ml,20,40,2,3,0.05,0.95,0.9405748206943348,59,0.0,1,0.0,1,0.0,1
6040,max_ml,20,40,2,3,0.05,0.95,0.8680140609788879,8,1.0,1,1.0,1,1.0,1
6041,max_ml,20,40,2,3,0.05,0.95,0.8943110218138527,13,1.0,1,1.0,1,1.0,1
6042,max_ml,20,40,2,3,0.05,0.95,0.8764953676125832,6,1.0,1,1.0,1,1.0,1
6043,max_ml,20,40,2,3,0.05,0.95,0.8122750754460145,8,1.0,1,1.0,1,1.0,1
6044,max_ml,20,40,2,3,0.05,0.95,0.9068858997338024,10,1.0,1,1.0,1,1.0,1
6045,max_ml,20,40,2,3,0.05,0.95,0.9024974486992354,9,1.0,1,1.0,1,1.0,1
6046,max_ml,20,40,2,3,0.05,0.95,0.9429031246409584,30,0.0,1,0.0,1,0.0,1
6047,max_ml,20,40,2,3,0.05,0.95,0.7891538675256421,27,1.0,1,1.0,1,1.0,1
6048,max_ml,20,40,2,3,0.05,0.95,0.8873931665390192,3,1.0,1,1.0,1,1.0,1
6049,max_ml,20,40,2,3,0.05,0.95,0.923482025330604,9,1.0,1,1.0,1,1.0,1
6050,max_ml,20,40,2,3,0.05,0.95,0.9300471175243584,28,0.0,0,1.0,1,1.0,1
6051,max_ml,20,40,2,3,0.05,0.95,0.9353080292429172,18,1.0,1,1.0,1,1.0,1
6052,max_ml,20,40,2,3,0.05,0.95,0.9371323057078154,17,1.0,1,1.0,1,1.0,1
6053,max_ml,20,40,2,3,0.05,0.95,0.9238414568014472,18,1.0,1,1.0,1,1.0,1
6054,max_ml,20,40,2,3,0.05,0.95,0.8785420934353347,8,1.0,1,1.0,1,1.0,1
6055,max_ml,20,40,2,3,0.05,0.95,0.8473963014049729,5,1.0,1,1.0,1,1.0,1
6056,max_ml,20,40,2,3,0.05,0.95,0.9208602748702552,22,1.0,1,1.0,1,1.0,1
6057,max_ml,20,40,2,3,0.05,0.95,0.9098423300215006,41,0.0,0,1.0,1,1.0,1
6058,max_ml,20,40,2,3,0.05,0.95,0.9283687579521636,8,1.0,1,1.0,1,1.0,1
6059,max_ml,20,40,2,3,0.05,0.95,0.915992147569058,17,1.0,1,1.0,1,1.0,1
6060,max_ml,20,40,2,3,0.05,0.95,0.9163911011134036,7,1.0,1,1.0,1,1.0,1
6061,max_ml,20,40,2,3,0.05,0.95,0.9154116634967728,30,0.0,0,1.0,1,1.0,1
6062,max_ml,20,40,2,3,0.05,0.95,0.8844741703117467,10,1.0,1,1.0,1,1.0,1
6063,max_ml,20,40,2,3,0.05,0.95,0.8204836746143617,11,1.0,1,1.0,1,1.0,1
6064,max_ml,20,40,2,3,0.05,0.95,0.9201160040207804,25,1.0,1,1.0,1,1.0,1
6065,max_ml,20,40,2,3,0.05,0.95,0.9385755394295676,41,0.0,1,0.0,1,0.0,1
6066,max_ml,20,40,2,3,0.05,0.95,0.9074479027386688,28,1.0,1,1.0,1,1.0,1
6067,max_ml,20,40,2,3,0.05,0.95,0.94477519486725,6,1.0,1,1.0,1,1.0,1
6068,max_ml,20,40,2,3,0.05,0.95,0.9133533425170924,12,1.0,1,1.0,1,1.0,1
6069,max_ml,20,40,2,3,0.05,0.95,0.8730180451082934,32,1.0,1,1.0,1,1.0,1
6070,max_ml,20,40,2,3,0.05,0.95,0.949302201935562,31,1.0,1,1.0,1,1.0,1
6071,max_ml,20,40,2,3,0.05,0.95,0.9157796848147906,23,1.0,1,1.0,1,1.0,1
6072,max_ml,20,40,2,3,0.05,0.95,0.935941736675758,14,1.0,1,1.0,1,1.0,1
6073,max_ml,20,40,2,3,0.05,0.95,0.7839108759871402,6,1.0,1,1.0,1,1.0,1
6074,max_ml,20,40,2,3,0.05,0.95,0.9046817864992576,8,1.0,1,1.0,1,1.0,1
6075,max_ml,20,40,2,3,0.05,0.95,0.9395854375435012,70,0.0,1,0.0,1,0.0,1
6076,max_ml,20,40,2,3,0.05,0.95,0.8863657708635375,7,1.0,1,1.0,1,1.0,1
6077,max_ml,20,40,2,3,0.05,0.95,0.920208512928976,8,1.0,1,1.0,1,1.0,1
6078,max_ml,20,40,2,3,0.05,0.95,0.9085896686294485,16,1.0,1,1.0,1,1.0,1
6079,max_ml,20,40,2,3,0.05,0.95,0.936029572708927,26,1.0,1,0.0,0,0.0,0
6080,max_ml,20,40,2,3,0.05,0.95,0.9376662383600756,8,1.0,1,1.0,1,1.0,1
6081,max_ml,20,40,2,3,0.05,0.95,0.9424110328918816,9,1.0,1,1.0,1,1.0,1
6082,max_ml,20,40,2,3,0.05,0.95,0.9200527811166974,9,1.0,1,1.0,1,1.0,1
6083,max_ml,20,40,2,3,0.05,0.95,0.9185485960871004,36,1.0,1,1.0,1,1.0,1
6084,max_ml,20,40,2,3,0.05,0.95,0.9291642919531388,17,1.0,1,1.0,1,1.0,1
6085,max_ml,20,40,2,3,0.05,0.95,0.9271348922338524,10,1.0,1,1.0,1,1.0,1
6086,max_ml,20,40,2,3,0.05,0.95,0.9439262132053264,21,1.0,1,1.0,1,1.0,1
6087,max_ml,20,40,2,3,0.05,0.95,0.8965704674429805,7,1.0,1,1.0,1,1.0,1
6088,max_ml,20,40,2,3,0.05,0.95,0.9126888235909568,18,1.0,1,1.0,1,1.0,1
6089,max_ml,20,40,2,3,0.05,0.95,0.7939402596376222,11,1.0,1,1.0,1,1.0,1
6090,max_ml,20,40,2,3,0.05,0.95,0.9175809813775804,19,1.0,1,1.0,1,1.0,1
6091,max_ml,20,40,2,3,0.05,0.95,0.8416827723884449,5,1.0,1,1.0,1,1.0,1
6092,max_ml,20,40,2,3,0.05,0.95,0.9409261086913352,13,1.0,1,1.0,1,1.0,1
6093,max_ml,20,40,2,3,0.05,0.95,0.8898305174807531,9,1.0,1,1.0,1,1.0,1
6094,max_ml,20,40,2,3,0.05,0.95,0.9463263664708552,17,1.0,1,1.0,1,1.0,1
6095,max_ml,20,40,2,3,0.05,0.95,0.8902976045195149,12,1.0,1,1.0,1,1.0,1
6096,max_ml,20,40,2,3,0.05,0.95,0.946180715009272,17,1.0,1,1.0,1,1.0,1
6097,max_ml,20,40,2,3,0.05,0.95,0.8484246607117285,16,1.0,1,1.0,1,1.0,1
6098,max_ml,20,40,2,3,0.05,0.95,0.8545363806658658,8,1.0,1,1.0,1,1.0,1
6099,max_ml,20,40,2,3,0.05,0.95,0.9174315407836487,3,1.0,1,1.0,1,1.0,1
6100,max_ml,20,40,2,3,0.05,0.95,0.8279499730185548,6,1.0,1,1.0,1,1.0,1
6101,max_ml,20,40,2,3,0.05,0.95,0.8953503843448016,5,1.0,1,1.0,1,1.0,1
6102,max_ml,20,40,2,3,0.05,0.95,0.940725960098716,11,1.0,1,1.0,1,1.0,1
6103,max_ml,20,40,2,3,0.05,0.95,0.9172588060048904,18,1.0,1,1.0,1,1.0,1
6104,max_ml,20,40,2,3,0.05,0.95,0.8687729552337465,11,1.0,1,1.0,1,1.0,1
6105,max_ml,20,40,2,3,0.05,0.95,0.9494984278984572,12,1.0,1,1.0,1,1.0,1
6106,max_ml,20,40,2,3,0.05,0.95,0.8763923267493513,18,1.0,1,1.0,1,1.0,1
6107,max_ml,20,40,2,3,0.05,0.95,0.9125548372552688,5,1.0,1,1.0,1,1.0,1
6108,max_ml,20,40,2,3,0.05,0.95,0.9366310770543126,44,1.0,1,1.0,1,1.0,1
6109,max_ml,20,40,2,3,0.05,0.95,0.8189533370328101,9,1.0,1,1.0,1,1.0,1
6110,max_ml,20,40,2,3,0.05,0.95,0.8266005112457945,6,1.0,1,1.0,1,1.0,1
6111,max_ml,20,40,2,3,0.05,0.95,0.937836121435814,24,0.0,1,0.0,1,0.0,1
6112,max_ml,20,40,2,3,0.05,0.95,0.8618872439928953,8,1.0,1,1.0,1,1.0,1
6113,max_ml,20,40,2,3,0.05,0.95,0.8873274815916277,26,0.0,0,1.0,1,1.0,1
6114,max_ml,20,40,2,3,0.05,0.95,0.9421234982899316,11,1.0,1,1.0,1,1.0,1
6115,max_ml,20,40,2,3,0.05,0.95,0.8988442981806785,24,1.0,1,1.0,1,1.0,1
6116,max_ml,20,40,2,3,0.05,0.95,0.8297282934904232,12,1.0,1,1.0,1,1.0,1
6117,max_ml,20,40,2,3,0.05,0.95,0.935373592072678,21,1.0,1,1.0,1,1.0,1
6118,max_ml,20,40,2,3,0.05,0.95,0.8743112351294048,19,1.0,1,1.0,1,1.0,1
6119,max_ml,20,40,2,3,0.05,0.95,0.9228470940749258,14,1.0,1,1.0,1,1.0,1
6120,max_ml,20,40,2,3,0.05,0.95,0.9446791457862976,11,1.0,1,1.0,1,1.0,1
6121,max_ml,20,40,2,3,0.05,0.95,0.6709406947322322,8,1.0,1,1.0,1,1.0,1
6122,max_ml,20,40,2,3,0.05,0.95,0.8601214542785661,8,1.0,1,1.0,1,1.0,1
6123,max_ml,20,40,2,3,0.05,0.95,0.935008763972756,7,1.0,1,1.0,1,1.0,1
6124,max_ml,20,40,2,3,0.05,0.95,0.8831859566279069,19,0.0,0,1.0,1,1.0,1
6125,max_ml,20,40,2,3,0.05,0.95,0.949593401763312,19,1.0,1,1.0,1,1.0,1
6126,max_ml,20,40,2,3,0.05,0.95,0.9451431468085988,21,1.0,1,1.0,1,1.0,1
6127,max_ml,20,40,2,3,0.05,0.95,0.9152450692511932,10,1.0,1,1.0,1,1.0,1
6128,max_ml,20,40,2,3,0.05,0.95,0.9463646021828084,10,1.0,1,1.0,1,1.0,1
6129,max_ml,20,40,2,3,0.05,0.95,0.922440988205068,10,1.0,1,1.0,1,1.0,1
6130,max_ml,20,40,2,3,0.05,0.95,0.8626265022265274,9,1.0,1,1.0,1,1.0,1
6131,max_ml,20,40,2,3,0.05,0.95,0.949884236750385,47,1.0,1,0.0,0,1.0,1
6132,max_ml,20,40,2,3,0.05,0.95,0.928881643422696,6,1.0,1,1.0,1,1.0,1
6133,max_ml,20,40,2,3,0.05,0.95,0.8708176965663386,7,1.0,1,1.0,1,1.0,1
6134,max_ml,20,40,2,3,0.05,0.95,0.8554457539944081,6,1.0,1,1.0,1,1.0,1
6135,max_ml,20,40,2,3,0.05,0.95,0.9374676962115572,17,1.0,1,1.0,1,1.0,1
6136,max_ml,20,40,2,3,0.05,0.95,0.8534144759014947,14,1.0,1,1.0,1,1.0,1
6137,max_ml,20,40,2,3,0.05,0.95,0.9006254544631261,7,1.0,1,1.0,1,1.0,1
6138,max_ml,20,40,2,3,0.05,0.95,0.8680587990219656,8,1.0,1,1.0,1,1.0,1
6139,max_ml,20,40,2,3,0.05,0.95,0.9239729679242078,43,0.0,1,0.0,1,0.0,1
6140,max_ml,20,40,2,3,0.05,0.95,0.9383181908142272,38,0.0,1,0.0,1,0.0,1
6141,max_ml,20,40,2,3,0.05,0.95,0.9084030814612098,6,1.0,1,1.0,1,1.0,1
6142,max_ml,20,40,2,3,0.05,0.95,0.93404055468922,6,1.0,1,1.0,1,1.0,1
6143,max_ml,20,40,2,3,0.05,0.95,0.9471990537246152,36,1.0,1,1.0,1,1.0,1
6144,max_ml,20,40,2,3,0.05,0.95,0.9487322266582398,33,0.0,0,0.0,0,1.0,1
6145,max_ml,20,40,2,3,0.05,0.95,0.865118665473447,10,1.0,1,1.0,1,1.0,1
6146,max_ml,20,40,2,3,0.05,0.95,0.8412803421587519,23,1.0,1,1.0,1,1.0,1
6147,max_ml,20,40,2,3,0.05,0.95,0.9218015631855212,30,1.0,1,1.0,1,1.0,1
6148,max_ml,20,40,2,3,0.05,0.95,0.9377484926388368,16,1.0,1,1.0,1,1.0,1
6149,max_ml,20,40,2,3,0.05,0.95,0.9368834836935152,21,1.0,1,1.0,1,1.0,1
6150,max_ml,20,40,2,3,0.05,0.95,0.9158664203094878,29,0.0,1,0.0,1,0.0,1
6151,max_ml,20,40,2,3,0.05,0.95,0.9324100906159748,21,1.0,1,1.0,1,1.0,1
6152,max_ml,20,40,2,3,0.05,0.95,0.9399000101561784,25,1.0,1,1.0,1,1.0,1
6153,max_ml,20,40,2,3,0.05,0.95,0.8731138697880245,9,1.0,1,1.0,1,1.0,1
6154,max_ml,20,40,2,3,0.05,0.95,0.913524152226744,9,1.0,1,1.0,1,1.0,1
6155,max_ml,20,40,2,3,0.05,0.95,0.9057170777326824,16,1.0,1,1.0,1,1.0,1
6156,max_ml,20,40,2,3,0.05,0.95,0.9389261131029276,15,1.0,1,1.0,1,1.0,1
6157,max_ml,20,40,2,3,0.05,0.95,0.9303311820486136,7,1.0,1,1.0,1,1.0,1
6158,max_ml,20,40,2,3,0.05,0.95,0.9485935108726812,58,0.0,1,0.0,1,0.0,1
6159,max_ml,20,40,2,3,0.05,0.95,0.8839773136484602,5,1.0,1,1.0,1,1.0,1
6160,max_ml,20,40,2,3,0.05,0.95,0.9454527994962958,12,1.0,1,1.0,1,1.0,1
6161,max_ml,20,40,2,3,0.05,0.95,0.7579016617333694,9,1.0,1,1.0,1,1.0,1
6162,max_ml,20,40,2,3,0.05,0.95,0.8832804630014433,10,1.0,1,1.0,1,1.0,1
6163,max_ml,20,40,2,3,0.05,0.95,0.931787577664644,5,1.0,1,1.0,1,1.0,1
6164,max_ml,20,40,2,3,0.05,0.95,0.9117061153650912,14,1.0,1,1.0,1,1.0,1
6165,max_ml,20,40,2,3,0.05,0.95,0.9008293940283544,19,1.0,1,1.0,1,1.0,1
6166,max_ml,20,40,2,3,0.05,0.95,0.9338090192694398,21,0.0,1,0.0,1,0.0,1
6167,max_ml,20,40,2,3,0.05,0.95,0.9033870779294104,9,1.0,1,1.0,1,1.0,1
6168,max_ml,20,40,2,3,0.05,0.95,0.9232756348888448,16,1.0,1,1.0,1,1.0,1
6169,max_ml,20,40,2,3,0.05,0.95,0.9395853945777312,4,1.0,1,1.0,1,1.0,1
6170,max_ml,20,40,2,3,0.05,0.95,0.9293867286036044,24,1.0,1,1.0,1,1.0,1
6171,max_ml,20,40,2,3,0.05,0.95,0.9164881711139028,15,1.0,1,1.0,1,1.0,1
6172,max_ml,20,40,2,3,0.05,0.95,0.8271997036067246,7,1.0,1,1.0,1,1.0,1
6173,max_ml,20,40,2,3,0.05,0.95,0.945580307859054,13,1.0,1,1.0,1,1.0,1
6174,max_ml,20,40,2,3,0.05,0.95,0.9450443571991984,18,1.0,1,1.0,1,1.0,1
6175,max_ml,20,40,2,3,0.05,0.95,0.7468987402461403,5,1.0,1,1.0,1,1.0,1
6176,max_ml,20,40,2,3,0.05,0.95,0.8394226494239395,8,1.0,1,1.0,1,1.0,1
6177,max_ml,20,40,2,3,0.05,0.95,0.7489447953225928,8,1.0,1,1.0,1,1.0,1
6178,max_ml,20,40,2,3,0.05,0.95,0.948908848680226,17,1.0,1,1.0,1,1.0,1
6179,max_ml,20,40,2,3,0.05,0.95,0.896006556655666,26,0.0,1,0.0,1,0.0,1
6180,max_ml,20,40,2,3,0.05,0.95,0.9301823119456942,9,1.0,1,1.0,1,1.0,1
6181,max_ml,20,40,2,3,0.05,0.95,0.8975928251468928,10,1.0,1,1.0,1,1.0,1
6182,max_ml,20,40,2,3,0.05,0.95,0.907415527390702,23,1.0,1,1.0,1,1.0,1
6183,max_ml,20,40,2,3,0.05,0.95,0.944416612002678,13,1.0,1,1.0,1,1.0,1
6184,max_ml,20,40,2,3,0.05,0.95,0.93005884294313,8,1.0,1,1.0,1,1.0,1
6185,max_ml,20,40,2,3,0.05,0.95,0.9409892321068763,10,1.0,1,1.0,1,1.0,1
6186,max_ml,20,40,2,3,0.05,0.95,0.9055923108378624,13,1.0,1,1.0,1,1.0,1
6187,max_ml,20,40,2,3,0.05,0.95,0.8349564415703703,11,1.0,1,1.0,1,1.0,1
6188,max_ml,20,40,2,3,0.05,0.95,0.9357157057560702,15,1.0,1,1.0,1,1.0,1
6189,max_ml,20,40,2,3,0.05,0.95,0.9359416011528766,13,1.0,1,1.0,1,1.0,1
6190,max_ml,20,40,2,3,0.05,0.95,0.9344108332177102,26,0.0,1,0.0,1,0.0,1
6191,max_ml,20,40,2,3,0.05,0.95,0.9496412693162336,18,1.0,1,1.0,1,1.0,1
6192,max_ml,20,40,2,3,0.05,0.95,0.8995193896642237,8,1.0,1,1.0,1,1.0,1
6193,max_ml,20,40,2,3,0.05,0.95,0.8977561261001039,39,0.0,0,0.0,0,1.0,1
6194,max_ml,20,40,2,3,0.05,0.95,0.943862542876371,21,0.0,1,0.0,1,0.0,1
6195,max_ml,20,40,2,3,0.05,0.95,0.8689438627292382,14,1.0,1,1.0,1,1.0,1
6196,max_ml,20,40,2,3,0.05,0.95,0.8193207825029624,9,1.0,1,1.0,1,1.0,1
6197,max_ml,20,40,2,3,0.05,0.95,0.8354565795344074,13,1.0,1,1.0,1,1.0,1
6198,max_ml,20,40,2,3,0.05,0.95,0.9057562896218568,30,0.0,1,0.0,1,0.0,1
6199,max_ml,20,40,2,3,0.05,0.95,0.936292544403937,20,1.0,1,1.0,1,1.0,1
6200,max_ml,20,40,2,3,0.05,0.95,0.9420142519327176,28,1.0,1,1.0,1,1.0,1
6201,max_ml,20,40,2,3,0.05,0.95,0.8565761173257049,6,1.0,1,1.0,1,1.0,1
6202,max_ml,20,40,2,3,0.05,0.95,0.8941775790970978,26,0.0,1,0.0,1,0.0,1
6203,max_ml,20,40,2,3,0.05,0.95,0.8741934900151535,13,1.0,1,1.0,1,1.0,1
6204,max_ml,20,40,2,3,0.05,0.95,0.8946713809276762,8,1.0,1,1.0,1,1.0,1
6205,max_ml,20,40,2,3,0.05,0.95,0.8865966973900014,16,1.0,1,1.0,1,1.0,1
6206,max_ml,20,40,2,3,0.05,0.95,0.9050152380878675,13,1.0,1,1.0,1,1.0,1
6207,max_ml,20,40,2,3,0.05,0.95,0.9221996187076724,13,1.0,1,1.0,1,1.0,1
6208,max_ml,20,40,2,3,0.05,0.95,0.9488073474251152,40,0.0,0,1.0,1,0.0,0
6209,max_ml,20,40,2,3,0.05,0.95,0.9287552265998084,17,1.0,1,1.0,1,1.0,1
6210,max_ml,20,40,2,3,0.05,0.95,0.9024435922654824,25,1.0,1,1.0,1,1.0,1
6211,max_ml,20,40,2,3,0.05,0.95,0.9441783843137402,8,1.0,1,1.0,1,1.0,1
6212,max_ml,20,40,2,3,0.05,0.95,0.936532877129162,8,1.0,1,1.0,1,1.0,1
6213,max_ml,20,40,2,3,0.05,0.95,0.8982610378203446,19,1.0,1,1.0,1,1.0,1
6214,max_ml,20,40,2,3,0.05,0.95,0.9314506354865776,14,1.0,1,0.0,0,0.0,0
6215,max_ml,20,40,2,3,0.05,0.95,0.9003051045477467,9,1.0,1,1.0,1,1.0,1
6216,max_ml,20,40,2,3,0.05,0.95,0.915561105877944,29,1.0,1,1.0,1,1.0,1
6217,max_ml,20,40,2,3,0.05,0.95,0.9267156486240196,17,1.0,1,1.0,1,1.0,1
6218,max_ml,20,40,2,3,0.05,0.95,0.8848569093589944,12,1.0,1,1.0,1,1.0,1
6219,max_ml,20,40,2,3,0.05,0.95,0.9174458154441962,27,0.0,1,0.0,1,0.0,1
6220,max_ml,20,40,2,3,0.05,0.95,0.931314687589476,20,0.0,0,1.0,1,1.0,1
6221,max_ml,20,40,2,3,0.05,0.95,0.9091588525841844,12,1.0,1,1.0,1,1.0,1
6222,max_ml,20,40,2,3,0.05,0.95,0.898297204097384,30,0.0,1,0.0,1,0.0,1
6223,max_ml,20,40,2,3,0.05,0.95,0.9484109136026736,33,1.0,1,1.0,1,1.0,1
6224,max_ml,20,40,2,3,0.05,0.95,0.893287759753028,15,1.0,1,1.0,1,1.0,1
6225,max_ml,20,40,2,3,0.05,0.95,0.8837553070523768,16,1.0,1,1.0,1,1.0,1
6226,max_ml,20,40,2,3,0.05,0.95,0.8720851254707612,5,1.0,1,1.0,1,1.0,1
6227,max_ml,20,40,2,3,0.05,0.95,0.9071312145342412,16,1.0,1,1.0,1,1.0,1
6228,max_ml,20,40,2,3,0.05,0.95,0.9456358850152696,21,1.0,1,1.0,1,0.0,0
6229,max_ml,20,40,2,3,0.05,0.95,0.9468542843193748,19,0.0,0,0.0,0,1.0,1
6230,max_ml,20,40,2,3,0.05,0.95,0.830670978914504,3,1.0,1,1.0,1,1.0,1
6231,max_ml,20,40,2,3,0.05,0.95,0.8428461333885859,7,1.0,1,1.0,1,1.0,1
6232,max_ml,20,40,2,3,0.05,0.95,0.880145931022413,10,1.0,1,1.0,1,1.0,1
6233,max_ml,20,40,2,3,0.05,0.95,0.9281769981676732,26,1.0,1,1.0,1,1.0,1
6234,max_ml,20,40,2,3,0.05,0.95,0.9288714392951348,7,1.0,1,1.0,1,1.0,1
6235,max_ml,20,40,2,3,0.05,0.95,0.9440569060889744,24,1.0,1,1.0,1,1.0,1
6236,max_ml,20,40,2,3,0.05,0.95,0.8717818576949817,10,1.0,1,1.0,1,1.0,1
6237,max_ml,20,40,2,3,0.05,0.95,0.9251340434230574,25,1.0,1,1.0,1,1.0,1
6238,max_ml,20,40,2,3,0.05,0.95,0.9395078876803716,57,0.0,1,0.0,1,0.0,1
6239,max_ml,20,40,2,3,0.05,0.95,0.9287396043461128,53,0.0,0,1.0,1,1.0,1
6240,max_ml,20,40,2,3,0.05,0.95,0.9489780758239664,14,1.0,1,1.0,1,1.0,1
6241,max_ml,20,40,2,3,0.05,0.95,0.922985601854832,30,1.0,1,1.0,1,1.0,1
6242,max_ml,20,40,2,3,0.05,0.95,0.9020277497760532,5,1.0,1,1.0,1,1.0,1
6243,max_ml,20,40,2,3,0.05,0.95,0.8936941012217924,9,1.0,1,1.0,1,1.0,1
6244,max_ml,20,40,2,3,0.05,0.95,0.9181594366336322,16,1.0,1,1.0,1,1.0,1
6245,max_ml,20,40,2,3,0.05,0.95,0.9471295071803892,17,1.0,1,1.0,1,0.0,0
6246,max_ml,20,40,2,3,0.05,0.95,0.8701059198539347,7,1.0,1,1.0,1,1.0,1
6247,max_ml,20,40,2,3,0.05,0.95,0.8508697488795032,16,0.0,0,1.0,1,1.0,1
6248,max_ml,20,40,2,3,0.05,0.95,0.9401606811037416,16,1.0,1,1.0,1,1.0,1
6249,max_ml,20,40,2,3,0.05,0.95,0.902808156188112,17,1.0,1,1.0,1,1.0,1
6250,max_ml,20,40,2,3,0.05,0.95,0.942848360721917,17,1.0,1,1.0,1,1.0,1
6251,max_ml,20,40,2,3,0.05,0.95,0.9464941169186436,17,1.0,1,0.0,0,1.0,1
6252,max_ml,20,40,2,3,0.05,0.95,0.8177267782778403,7,1.0,1,1.0,1,1.0,1
6253,max_ml,20,40,2,3,0.05,0.95,0.9310409747887524,11,1.0,1,1.0,1,1.0,1
6254,max_ml,20,40,2,3,0.05,0.95,0.9097397278676452,37,1.0,1,1.0,1,1.0,1
6255,max_ml,20,40,2,3,0.05,0.95,0.8893912271300547,15,1.0,1,1.0,1,1.0,1
6256,max_ml,20,40,2,3,0.05,0.95,0.9000531595802971,39,1.0,1,1.0,1,1.0,1
6257,max_ml,20,40,2,3,0.05,0.95,0.8557236915658631,12,1.0,1,1.0,1,1.0,1
6258,max_ml,20,40,2,3,0.05,0.95,0.8928050611363524,13,1.0,1,1.0,1,1.0,1
6259,max_ml,20,40,2,3,0.05,0.95,0.8751396856614515,16,1.0,1,1.0,1,1.0,1
6260,max_ml,20,40,2,3,0.05,0.95,0.9079700475939682,13,1.0,1,1.0,1,1.0,1
6261,max_ml,20,40,2,3,0.05,0.95,0.9456359425690012,24,0.0,0,1.0,1,1.0,1
6262,max_ml,20,40,2,3,0.05,0.95,0.8516498523309688,7,1.0,1,1.0,1,1.0,1
6263,max_ml,20,40,2,3,0.05,0.95,0.8714182176238642,16,1.0,1,1.0,1,1.0,1
6264,max_ml,20,40,2,3,0.05,0.95,0.9385703025814216,39,0.0,1,0.0,1,0.0,1
6265,max_ml,20,40,2,3,0.05,0.95,0.941158876659224,43,1.0,1,1.0,1,1.0,1
6266,max_ml,20,40,2,3,0.05,0.95,0.9148098663422686,35,1.0,1,1.0,1,1.0,1
6267,max_ml,20,40,2,3,0.05,0.95,0.8848639521680473,15,1.0,1,1.0,1,1.0,1
6268,max_ml,20,40,2,3,0.05,0.95,0.9382827447625732,17,1.0,1,1.0,1,1.0,1
6269,max_ml,20,40,2,3,0.05,0.95,0.9374087989346904,15,1.0,1,1.0,1,1.0,1
6270,max_ml,20,40,2,3,0.05,0.95,0.883530651599831,12,1.0,1,1.0,1,1.0,1
6271,max_ml,20,40,2,3,0.05,0.95,0.937036389061158,15,1.0,1,1.0,1,1.0,1
6272,max_ml,20,40,2,3,0.05,0.95,0.8715695429686083,6,1.0,1,1.0,1,1.0,1
6273,max_ml,20,40,2,3,0.05,0.95,0.9110732750399868,8,1.0,1,1.0,1,1.0,1
6274,max_ml,20,40,2,3,0.05,0.95,0.9009239790413872,25,1.0,1,1.0,1,1.0,1
6275,max_ml,20,40,2,3,0.05,0.95,0.9320245973594584,58,0.0,0,0.0,0,1.0,1
6276,max_ml,20,40,2,3,0.05,0.95,0.8918181437789421,13,1.0,1,1.0,1,1.0,1
6277,max_ml,20,40,2,3,0.05,0.95,0.86953782857417,14,1.0,1,1.0,1,1.0,1
6278,max_ml,20,40,2,3,0.05,0.95,0.8955845550087187,8,1.0,1,1.0,1,1.0,1
6279,max_ml,20,40,2,3,0.05,0.95,0.8972553616141303,13,1.0,1,1.0,1,1.0,1
6280,max_ml,20,40,2,3,0.05,0.95,0.8913245009088305,15,1.0,1,1.0,1,1.0,1
6281,max_ml,20,40,2,3,0.05,0.95,0.8175490731605505,7,1.0,1,1.0,1,1.0,1
6282,max_ml,20,40,2,3,0.05,0.95,0.948259684946994,21,0.0,0,1.0,1,1.0,1
6283,max_ml,20,40,2,3,0.05,0.95,0.8253153318966505,7,1.0,1,1.0,1,1.0,1
6284,max_ml,20,40,2,3,0.05,0.95,0.921836880999148,13,1.0,1,1.0,1,1.0,1
6285,max_ml,20,40,2,3,0.05,0.95,0.8787010970576158,15,1.0,1,1.0,1,1.0,1
6286,max_ml,20,40,2,3,0.05,0.95,0.8973108085231791,10,1.0,1,1.0,1,1.0,1
6287,max_ml,20,40,2,3,0.05,0.95,0.8022832560699618,9,1.0,1,1.0,1,1.0,1
6288,max_ml,20,40,2,3,0.05,0.95,0.9380526520449816,11,1.0,1,1.0,1,1.0,1
6289,max_ml,20,40,2,3,0.05,0.95,0.945353463386053,31,0.0,0,0.0,0,1.0,1
6290,max_ml,20,40,2,3,0.05,0.95,0.946168400723808,23,1.0,1,1.0,1,1.0,1
6291,max_ml,20,40,2,3,0.05,0.95,0.8533818046137244,9,1.0,1,1.0,1,1.0,1
6292,max_ml,20,40,2,3,0.05,0.95,0.9412866947793572,17,1.0,1,1.0,1,1.0,1
6293,max_ml,20,40,2,3,0.05,0.95,0.9494637047534707,18,1.0,1,1.0,1,1.0,1
6294,max_ml,20,40,2,3,0.05,0.95,0.9420946701289512,23,1.0,1,1.0,1,1.0,1
6295,max_ml,20,40,2,3,0.05,0.95,0.9341329909480316,12,1.0,1,1.0,1,1.0,1
6296,max_ml,20,40,2,3,0.05,0.95,0.9424442777550064,41,0.0,1,0.0,1,0.0,1
6297,max_ml,20,40,2,3,0.05,0.95,0.9499020918767448,28,1.0,1,1.0,1,1.0,1
6298,max_ml,20,40,2,3,0.05,0.95,0.9239815997444524,5,1.0,1,1.0,1,1.0,1
6299,max_ml,20,40,2,3,0.05,0.95,0.9422725736011004,17,1.0,1,1.0,1,1.0,1
6300,max_ml,20,40,2,3,0.05,0.95,0.9160056156253784,13,1.0,1,1.0,1,1.0,1
6301,max_ml,20,40,2,3,0.05,0.95,0.8830759520991573,10,1.0,1,1.0,1,1.0,1
6302,max_ml,20,40,2,3,0.05,0.95,0.9007375305201832,10,1.0,1,1.0,1,1.0,1
6303,max_ml,20,40,2,3,0.05,0.95,0.90638920429814,16,1.0,1,1.0,1,1.0,1
6304,max_ml,20,40,2,3,0.05,0.95,0.9214687052705928,23,1.0,1,1.0,1,1.0,1
6305,max_ml,20,40,2,3,0.05,0.95,0.8951829346168715,8,1.0,1,1.0,1,1.0,1
6306,max_ml,20,40,2,3,0.05,0.95,0.8750998092893677,6,1.0,1,1.0,1,1.0,1
6307,max_ml,20,40,2,3,0.05,0.95,0.93076660344756,30,1.0,1,1.0,1,1.0,1
6308,max_ml,20,40,2,3,0.05,0.95,0.9417139902787804,20,1.0,1,1.0,1,1.0,1
6309,max_ml,20,40,2,3,0.05,0.95,0.8949071340515149,7,1.0,1,1.0,1,1.0,1
6310,max_ml,20,40,2,3,0.05,0.95,0.8847879076811053,8,1.0,1,1.0,1,1.0,1
6311,max_ml,20,40,2,3,0.05,0.95,0.8875044397638361,16,1.0,1,1.0,1,1.0,1
6312,max_ml,20,40,2,3,0.05,0.95,0.9055925129292384,8,1.0,1,1.0,1,1.0,1
6313,max_ml,20,40,2,3,0.05,0.95,0.9350858931658628,36,1.0,1,1.0,1,1.0,1
6314,max_ml,20,40,2,3,0.05,0.95,0.9461980632117118,27,1.0,1,1.0,1,1.0,1
6315,max_ml,20,40,2,3,0.05,0.95,0.9389098165039884,65,0.0,1,0.0,1,0.0,1
6316,max_ml,20,40,2,3,0.05,0.95,0.9117044704264904,15,1.0,1,1.0,1,1.0,1
6317,max_ml,20,40,2,3,0.05,0.95,0.8706800953432643,13,1.0,1,1.0,1,1.0,1
6318,max_ml,20,40,2,3,0.05,0.95,0.9133412977251716,12,1.0,1,1.0,1,1.0,1
6319,max_ml,20,40,2,3,0.05,0.95,0.8979430435138821,7,1.0,1,1.0,1,1.0,1
6320,max_ml,20,40,2,3,0.05,0.95,0.8846990282016667,22,0.0,1,0.0,1,0.0,1
6321,max_ml,20,40,2,3,0.05,0.95,0.9462402213034888,16,1.0,1,1.0,1,1.0,1
6322,max_ml,20,40,2,3,0.05,0.95,0.9211980152942064,14,1.0,1,1.0,1,1.0,1
6323,max_ml,20,40,2,3,0.05,0.95,0.8490064092653256,4,1.0,1,1.0,1,1.0,1
6324,max_ml,20,40,2,3,0.05,0.95,0.9222981410942394,7,1.0,1,1.0,1,1.0,1
6325,max_ml,20,40,2,3,0.05,0.95,0.9468298623658762,35,0.0,0,1.0,1,1.0,1
6326,max_ml,20,40,2,3,0.05,0.95,0.9301467248897404,17,1.0,1,1.0,1,1.0,1
6327,max_ml,20,40,2,3,0.05,0.95,0.9125860916414886,35,0.0,0,1.0,1,1.0,1
6328,max_ml,20,40,2,3,0.05,0.95,0.9384721006574704,5,1.0,1,1.0,1,1.0,1
6329,max_ml,20,40,2,3,0.05,0.95,0.9221370101090972,13,1.0,1,1.0,1,1.0,1
6330,max_ml,20,40,2,3,0.05,0.95,0.9330793906443154,50,0.0,1,0.0,1,0.0,1
6331,max_ml,20,40,2,3,0.05,0.95,0.7988109994714443,8,1.0,1,1.0,1,1.0,1
6332,max_ml,20,40,2,3,0.05,0.95,0.944987260926162,24,1.0,1,1.0,1,1.0,1
6333,max_ml,20,40,2,3,0.05,0.95,0.8727835384652743,15,1.0,1,1.0,1,1.0,1
6334,max_ml,20,40,2,3,0.05,0.95,0.9015122543973684,20,1.0,1,1.0,1,1.0,1
6335,max_ml,20,40,2,3,0.05,0.95,0.8870940040322528,17,1.0,1,1.0,1,1.0,1
6336,max_ml,20,40,2,3,0.05,0.95,0.8765989695895983,8,1.0,1,1.0,1,1.0,1
6337,max_ml,20,40,2,3,0.05,0.95,0.9313083232272908,21,1.0,1,1.0,1,1.0,1
6338,max_ml,20,40,2,3,0.05,0.95,0.9485382893993192,41,0.0,1,0.0,1,0.0,1
6339,max_ml,20,40,2,3,0.05,0.95,0.9490910281691064,16,1.0,1,1.0,1,1.0,1
6340,max_ml,20,40,2,3,0.05,0.95,0.9156524543465224,11,1.0,1,1.0,1,1.0,1
6341,max_ml,20,40,2,3,0.05,0.95,0.918723895635014,21,0.0,0,1.0,1,0.0,0
6342,max_ml,20,40,2,3,0.05,0.95,0.945536270894388,5,1.0,1,1.0,1,1.0,1
6343,max_ml,20,40,2,3,0.05,0.95,0.885248591333667,15,1.0,1,1.0,1,1.0,1
6344,max_ml,20,40,2,3,0.05,0.95,0.9010725588826476,19,1.0,1,1.0,1,1.0,1
6345,max_ml,20,40,2,3,0.05,0.95,0.8531557444919505,10,1.0,1,1.0,1,1.0,1
6346,max_ml,20,40,2,3,0.05,0.95,0.9316838851870078,17,1.0,1,1.0,1,1.0,1
6347,max_ml,20,40,2,3,0.05,0.95,0.9351295355507392,26,1.0,1,1.0,1,1.0,1
6348,max_ml,20,40,2,3,0.05,0.95,0.9486502334788878,10,1.0,1,1.0,1,1.0,1
6349,max_ml,20,40,2,3,0.05,0.95,0.946926737600546,26,1.0,1,1.0,1,1.0,1
6350,max_ml,20,40,2,3,0.05,0.95,0.8596619992301078,11,1.0,1,1.0,1,1.0,1
6351,max_ml,20,40,2,3,0.05,0.95,0.916291018653194,12,1.0,1,1.0,1,1.0,1
6352,max_ml,20,40,2,3,0.05,0.95,0.9476849018290197,36,0.0,1,0.0,1,0.0,1
6353,max_ml,20,40,2,3,0.05,0.95,0.9469172998856674,22,1.0,1,1.0,1,1.0,1
6354,max_ml,20,40,2,3,0.05,0.95,0.9068763466997156,7,1.0,1,1.0,1,1.0,1
6355,max_ml,20,40,2,3,0.05,0.95,0.947405018066082,18,1.0,1,1.0,1,1.0,1
6356,max_ml,20,40,2,3,0.05,0.95,0.8490548990042402,13,1.0,1,1.0,1,1.0,1
6357,max_ml,20,40,2,3,0.05,0.95,0.914620295716468,19,1.0,1,1.0,1,1.0,1
6358,max_ml,20,40,2,3,0.05,0.95,0.9360882041925096,35,0.0,1,0.0,1,0.0,1
6359,max_ml,20,40,2,3,0.05,0.95,0.9478800465320364,69,0.0,1,0.0,1,0.0,1
6360,max_ml,20,40,2,3,0.05,0.95,0.9386923759869096,19,1.0,1,1.0,1,1.0,1
6361,max_ml,20,40,2,3,0.05,0.95,0.9414944007939472,13,1.0,1,1.0,1,1.0,1
6362,max_ml,20,40,2,3,0.05,0.95,0.915807407535966,20,1.0,1,1.0,1,1.0,1
6363,max_ml,20,40,2,3,0.05,0.95,0.9315508185325764,28,0.0,1,0.0,1,0.0,1
6364,max_ml,20,40,2,3,0.05,0.95,0.9457359574269566,11,1.0,1,1.0,1,1.0,1
6365,max_ml,20,40,2,3,0.05,0.95,0.9477032464461328,5,1.0,1,1.0,1,1.0,1
6366,max_ml,20,40,2,3,0.05,0.95,0.9416419651781496,15,1.0,1,1.0,1,1.0,1
6367,max_ml,20,40,2,3,0.05,0.95,0.897850220730808,14,1.0,1,1.0,1,1.0,1
6368,max_ml,20,40,2,3,0.05,0.95,0.8624419304057456,10,1.0,1,1.0,1,1.0,1
6369,max_ml,20,40,2,3,0.05,0.95,0.7842518923283933,10,1.0,1,1.0,1,1.0,1
6370,max_ml,20,40,2,3,0.05,0.95,0.9400416949827864,14,1.0,1,1.0,1,1.0,1
6371,max_ml,20,40,2,3,0.05,0.95,0.8992828859183106,15,1.0,1,1.0,1,1.0,1
6372,max_ml,20,40,2,3,0.05,0.95,0.906607271994066,19,1.0,1,1.0,1,1.0,1
6373,max_ml,20,40,2,3,0.05,0.95,0.941925455326164,29,1.0,1,1.0,1,1.0,1
6374,max_ml,20,40,2,3,0.05,0.95,0.9306409188035584,24,0.0,1,0.0,1,0.0,1
6375,max_ml,20,40,2,3,0.05,0.95,0.9393960314402044,13,1.0,1,1.0,1,0.0,0
6376,max_ml,20,40,2,3,0.05,0.95,0.9041819325454872,9,1.0,1,1.0,1,1.0,1
6377,max_ml,20,40,2,3,0.05,0.95,0.92216977119239,29,1.0,1,1.0,1,1.0,1
6378,max_ml,20,40,2,3,0.05,0.95,0.9398692076381588,29,0.0,1,0.0,1,0.0,1
6379,max_ml,20,40,2,3,0.05,0.95,0.9471360851562728,14,1.0,1,1.0,1,1.0,1
6380,max_ml,20,40,2,3,0.05,0.95,0.9070346210506124,17,1.0,1,1.0,1,1.0,1
6381,max_ml,20,40,2,3,0.05,0.95,0.9332533333477244,14,1.0,1,1.0,1,1.0,1
6382,max_ml,20,40,2,3,0.05,0.95,0.912157079140976,10,1.0,1,1.0,1,1.0,1
6383,max_ml,20,40,2,3,0.05,0.95,0.9178379715105958,15,0.0,0,1.0,1,0.0,0
6384,max_ml,20,40,2,3,0.05,0.95,0.9175602397532008,8,1.0,1,1.0,1,1.0,1
6385,max_ml,20,40,2,3,0.05,0.95,0.838862763252567,8,1.0,1,1.0,1,1.0,1
6386,max_ml,20,40,2,3,0.05,0.95,0.9447854661568024,16,1.0,1,1.0,1,1.0,1
6387,max_ml,20,40,2,3,0.05,0.95,0.9146430165656836,9,1.0,1,1.0,1,1.0,1
6388,max_ml,20,40,2,3,0.05,0.95,0.945712448296226,25,0.0,0,1.0,1,1.0,1
6389,max_ml,20,40,2,3,0.05,0.95,0.9183668629007024,14,1.0,1,1.0,1,1.0,1
6390,max_ml,20,40,2,3,0.05,0.95,0.9236118067094276,21,1.0,1,1.0,1,1.0,1
6391,max_ml,20,40,2,3,0.05,0.95,0.9173342676992368,17,1.0,1,1.0,1,1.0,1
6392,max_ml,20,40,2,3,0.05,0.95,0.8649331686392194,37,0.0,0,0.0,0,1.0,1
6393,max_ml,20,40,2,3,0.05,0.95,0.8955660705923455,14,1.0,1,1.0,1,1.0,1
6394,max_ml,20,40,2,3,0.05,0.95,0.9478927201272171,19,1.0,1,1.0,1,1.0,1
6395,max_ml,20,40,2,3,0.05,0.95,0.9014698661841528,13,1.0,1,1.0,1,1.0,1
6396,max_ml,20,40,2,3,0.05,0.95,0.9410562798947004,20,1.0,1,1.0,1,1.0,1
6397,max_ml,20,40,2,3,0.05,0.95,0.9203308313950412,29,0.0,0,0.0,0,1.0,1
6398,max_ml,20,40,2,3,0.05,0.95,0.9396360527605856,21,0.0,1,0.0,1,0.0,1
6399,max_ml,20,40,2,3,0.05,0.95,0.9065068779155288,10,1.0,1,1.0,1,1.0,1
6400,max_ml,20,40,2,3,0.05,0.95,0.9487942244221244,11,1.0,1,1.0,1,1.0,1
6401,max_ml,20,40,2,3,0.05,0.95,0.9346837188967846,35,0.0,1,0.0,1,0.0,1
6402,max_ml,20,40,2,3,0.05,0.95,0.9263647902405756,23,1.0,1,1.0,1,1.0,1
6403,max_ml,20,40,2,3,0.05,0.95,0.9417012517562224,20,1.0,1,1.0,1,1.0,1
6404,max_ml,20,40,2,3,0.05,0.95,0.9494494540077268,35,0.0,1,0.0,1,0.0,1
6405,max_ml,20,40,2,3,0.05,0.95,0.9448748720281374,9,1.0,1,1.0,1,1.0,1
6406,max_ml,20,40,2,3,0.05,0.95,0.8430724227745934,7,1.0,1,1.0,1,1.0,1
6407,max_ml,20,40,2,3,0.05,0.95,0.9205679443905382,15,1.0,1,1.0,1,1.0,1
6408,max_ml,20,40,2,3,0.05,0.95,0.9483553627522464,15,0.0,0,1.0,1,1.0,1
6409,max_ml,20,40,2,3,0.05,0.95,0.923142102543921,18,1.0,1,1.0,1,1.0,1
6410,max_ml,20,40,2,3,0.05,0.95,0.9440153028980282,6,1.0,1,1.0,1,1.0,1
6411,max_ml,20,40,2,3,0.05,0.95,0.92271170067531,33,0.0,0,1.0,1,1.0,1
6412,max_ml,20,40,2,3,0.05,0.95,0.9033474660707824,10,1.0,1,1.0,1,1.0,1
6413,max_ml,20,40,2,3,0.05,0.95,0.8787773500315429,10,1.0,1,1.0,1,1.0,1
6414,max_ml,20,40,2,3,0.05,0.95,0.908821487730447,13,1.0,1,1.0,1,1.0,1
6415,max_ml,20,40,2,3,0.05,0.95,0.9405851095077952,10,1.0,1,1.0,1,1.0,1
6416,max_ml,20,40,2,3,0.05,0.95,0.9492056662074778,22,0.0,1,0.0,1,0.0,1
6417,max_ml,20,40,2,3,0.05,0.95,0.9218547644868412,29,0.0,1,0.0,1,0.0,1
6418,max_ml,20,40,2,3,0.05,0.95,0.9303467420585132,39,1.0,1,1.0,1,1.0,1
6419,max_ml,20,40,2,3,0.05,0.95,0.926281590197276,10,1.0,1,1.0,1,1.0,1
6420,max_ml,20,40,2,3,0.05,0.95,0.9434674950248704,15,1.0,1,1.0,1,1.0,1
6421,max_ml,20,40,2,3,0.05,0.95,0.9227505148612248,8,1.0,1,1.0,1,1.0,1
6422,max_ml,20,40,2,3,0.05,0.95,0.8960768958986859,10,1.0,1,1.0,1,1.0,1
6423,max_ml,20,40,2,3,0.05,0.95,0.932506886790857,18,1.0,1,1.0,1,1.0,1
6424,max_ml,20,40,2,3,0.05,0.95,0.8747328018524038,17,1.0,1,1.0,1,1.0,1
6425,max_ml,20,40,2,3,0.05,0.95,0.928285070704712,7,1.0,1,1.0,1,1.0,1
6426,max_ml,20,40,2,3,0.05,0.95,0.949979950121562,18,1.0,1,1.0,1,1.0,1
6427,max_ml,20,40,2,3,0.05,0.95,0.7958797670391375,11,1.0,1,1.0,1,1.0,1
6428,max_ml,20,40,2,3,0.05,0.95,0.9472377513069602,9,1.0,1,1.0,1,1.0,1
6429,max_ml,20,40,2,3,0.05,0.95,0.6993574986005723,8,1.0,1,1.0,1,1.0,1
6430,max_ml,20,40,2,3,0.05,0.95,0.8324256233602394,11,1.0,1,1.0,1,1.0,1
6431,max_ml,20,40,2,3,0.05,0.95,0.8625887394609317,13,1.0,1,1.0,1,1.0,1
6432,max_ml,20,40,2,3,0.05,0.95,0.8891205588577668,3,1.0,1,1.0,1,1.0,1
6433,max_ml,20,40,2,3,0.05,0.95,0.9149131051356908,27,0.0,0,0.0,0,1.0,1
6434,max_ml,20,40,2,3,0.05,0.95,0.915227196031208,13,1.0,1,1.0,1,1.0,1
6435,max_ml,20,40,2,3,0.05,0.95,0.9186902978978216,9,1.0,1,1.0,1,1.0,1
6436,max_ml,20,40,2,3,0.05,0.95,0.9095540393601036,14,1.0,1,1.0,1,1.0,1
6437,max_ml,20,40,2,3,0.05,0.95,0.927157586853508,19,0.0,0,0.0,0,1.0,1
6438,max_ml,20,40,2,3,0.05,0.95,0.8989226463101925,23,1.0,1,1.0,1,1.0,1
6439,max_ml,20,40,2,3,0.05,0.95,0.9137748761818671,8,1.0,1,1.0,1,1.0,1
6440,max_ml,20,40,2,3,0.05,0.95,0.9108575298409294,18,1.0,1,1.0,1,1.0,1
6441,max_ml,20,40,2,3,0.05,0.95,0.9488014113561786,29,1.0,1,1.0,1,1.0,1
6442,max_ml,20,40,2,3,0.05,0.95,0.936125705728806,30,0.0,1,0.0,1,0.0,1
6443,max_ml,20,40,2,3,0.05,0.95,0.9208779369975304,13,1.0,1,1.0,1,1.0,1
6444,max_ml,20,40,2,3,0.05,0.95,0.9433363194955732,18,0.0,1,0.0,1,0.0,1
6445,max_ml,20,40,2,3,0.05,0.95,0.9333067394288216,10,1.0,1,1.0,1,1.0,1
6446,max_ml,20,40,2,3,0.05,0.95,0.941811974823344,21,1.0,1,1.0,1,1.0,1
6447,max_ml,20,40,2,3,0.05,0.95,0.9468200251631484,16,1.0,1,1.0,1,1.0,1
6448,max_ml,20,40,2,3,0.05,0.95,0.9007641045050848,43,0.0,0,0.0,0,1.0,1
6449,max_ml,20,40,2,3,0.05,0.95,0.903043465066324,7,1.0,1,1.0,1,1.0,1
6450,max_ml,20,40,2,3,0.05,0.95,0.9228484120630082,16,1.0,1,1.0,1,1.0,1
6451,max_ml,20,40,2,3,0.05,0.95,0.8510225794662677,6,1.0,1,1.0,1,1.0,1
6452,max_ml,20,40,2,3,0.05,0.95,0.9229096432128192,16,1.0,1,1.0,1,1.0,1
6453,max_ml,20,40,2,3,0.05,0.95,0.8440646748104614,14,1.0,1,1.0,1,1.0,1
6454,max_ml,20,40,2,3,0.05,0.95,0.9052444209546028,31,0.0,1,0.0,1,0.0,1
6455,max_ml,20,40,2,3,0.05,0.95,0.9007609657888233,24,0.0,1,0.0,1,0.0,1
6456,max_ml,20,40,2,3,0.05,0.95,0.8941270373939041,20,1.0,1,1.0,1,1.0,1
6457,max_ml,20,40,2,3,0.05,0.95,0.8861658330905463,13,1.0,1,1.0,1,1.0,1
6458,max_ml,20,40,2,3,0.05,0.95,0.9473372586954616,68,0.0,1,0.0,1,0.0,1
6459,max_ml,20,40,2,3,0.05,0.95,0.9427109583838262,7,1.0,1,1.0,1,1.0,1
6460,max_ml,20,40,2,3,0.05,0.95,0.7970184748356923,7,1.0,1,1.0,1,1.0,1
6461,max_ml,20,40,2,3,0.05,0.95,0.9130005745564383,26,1.0,1,1.0,1,1.0,1
6462,max_ml,20,40,2,3,0.05,0.95,0.93194066300445,14,1.0,1,1.0,1,1.0,1
6463,max_ml,20,40,2,3,0.05,0.95,0.9270179582049216,14,1.0,1,1.0,1,1.0,1
6464,max_ml,20,40,2,3,0.05,0.95,0.8919023010778915,19,0.0,1,0.0,1,0.0,1
6465,max_ml,20,40,2,3,0.05,0.95,0.9230530807787688,9,1.0,1,1.0,1,1.0,1
6466,max_ml,20,40,2,3,0.05,0.95,0.870626965809031,9,1.0,1,1.0,1,1.0,1
6467,max_ml,20,40,2,3,0.05,0.95,0.937058296862119,13,1.0,1,1.0,1,1.0,1
6468,max_ml,20,40,2,3,0.05,0.95,0.9310377541476156,15,1.0,1,1.0,1,1.0,1
6469,max_ml,20,40,2,3,0.05,0.95,0.9356332698038404,35,1.0,1,1.0,1,1.0,1
6470,max_ml,20,40,2,3,0.05,0.95,0.8417085898705655,9,1.0,1,1.0,1,1.0,1
6471,max_ml,20,40,2,3,0.05,0.95,0.9355292065758654,30,0.0,0,1.0,1,1.0,1
6472,max_ml,20,40,2,3,0.05,0.95,0.8814749847929477,17,1.0,1,1.0,1,0.0,0
6473,max_ml,20,40,2,3,0.05,0.95,0.9149737670873844,14,1.0,1,1.0,1,1.0,1
6474,max_ml,20,40,2,3,0.05,0.95,0.876060558236521,18,1.0,1,1.0,1,1.0,1
6475,max_ml,20,40,2,3,0.05,0.95,0.8879269938957924,20,1.0,1,1.0,1,1.0,1
6476,max_ml,20,40,2,3,0.05,0.95,0.910371435881762,11,1.0,1,1.0,1,1.0,1
6477,max_ml,20,40,2,3,0.05,0.95,0.9418664862582464,40,0.0,1,0.0,1,0.0,1
6478,max_ml,20,40,2,3,0.05,0.95,0.9394998972849832,12,1.0,1,1.0,1,1.0,1
6479,max_ml,20,40,2,3,0.05,0.95,0.9402815288475528,22,1.0,1,1.0,1,1.0,1
6480,max_ml,20,40,2,3,0.05,0.95,0.9268901760132472,20,1.0,1,1.0,1,1.0,1
6481,max_ml,20,40,2,3,0.05,0.95,0.9081415397149716,25,0.0,1,0.0,1,0.0,1
6482,max_ml,20,40,2,3,0.05,0.95,0.9331443267096106,41,0.0,1,0.0,1,0.0,1
6483,max_ml,20,40,2,3,0.05,0.95,0.9284099872488596,34,0.0,1,0.0,1,0.0,1
6484,max_ml,20,40,2,3,0.05,0.95,0.9431533450230082,28,1.0,1,1.0,1,1.0,1
6485,max_ml,20,40,2,3,0.05,0.95,0.915762409048151,11,1.0,1,1.0,1,1.0,1
6486,max_ml,20,40,2,3,0.05,0.95,0.9075103836092788,22,1.0,1,1.0,1,1.0,1
6487,max_ml,20,40,2,3,0.05,0.95,0.9402458874599532,50,0.0,0,0.0,0,1.0,1
6488,max_ml,20,40,2,3,0.05,0.95,0.9451769472832572,12,1.0,1,1.0,1,1.0,1
6489,max_ml,20,40,2,3,0.05,0.95,0.9347162597054848,15,1.0,1,1.0,1,1.0,1
6490,max_ml,20,40,2,3,0.05,0.95,0.8800015018552946,37,1.0,1,1.0,1,1.0,1
6491,max_ml,20,40,2,3,0.05,0.95,0.8660068902128462,14,1.0,1,1.0,1,1.0,1
6492,max_ml,20,40,2,3,0.05,0.95,0.943538999814009,73,0.0,1,0.0,1,0.0,1
6493,max_ml,20,40,2,3,0.05,0.95,0.9273115200302692,11,1.0,1,1.0,1,1.0,1
6494,max_ml,20,40,2,3,0.05,0.95,0.943995977871449,12,1.0,1,1.0,1,1.0,1
6495,max_ml,20,40,2,3,0.05,0.95,0.9185552902188948,27,1.0,1,1.0,1,1.0,1
6496,max_ml,20,40,2,3,0.05,0.95,0.9274474267915412,8,1.0,1,1.0,1,1.0,1
6497,max_ml,20,40,2,3,0.05,0.95,0.9295201897145516,76,0.0,1,0.0,1,0.0,1
6498,max_ml,20,40,2,3,0.05,0.95,0.8411221568586772,8,1.0,1,1.0,1,1.0,1
6499,max_ml,20,40,2,3,0.05,0.95,0.8611648096555353,7,1.0,1,1.0,1,1.0,1
6500,max_ml,20,40,2,3,0.05,0.95,0.887532649412322,17,0.0,0,1.0,1,1.0,1
6501,max_ml,20,40,2,3,0.05,0.95,0.9434302981922164,98,0.0,1,0.0,1,0.0,1
6502,max_ml,20,40,2,3,0.05,0.95,0.9295141242132332,8,1.0,1,1.0,1,1.0,1
6503,max_ml,20,40,2,3,0.05,0.95,0.8787063391046158,11,1.0,1,1.0,1,1.0,1
6504,max_ml,20,40,2,3,0.05,0.95,0.9190694151614808,15,1.0,1,1.0,1,1.0,1
6505,max_ml,20,40,2,3,0.05,0.95,0.910270902750274,23,0.0,0,1.0,1,0.0,0
6506,max_ml,20,40,2,3,0.05,0.95,0.910682169384456,8,1.0,1,1.0,1,1.0,1
6507,max_ml,20,40,2,3,0.05,0.95,0.928347588675098,24,0.0,0,1.0,1,1.0,1
6508,max_ml,20,40,2,3,0.05,0.95,0.936060871780404,18,1.0,1,1.0,1,1.0,1
6509,max_ml,20,40,2,3,0.05,0.95,0.8725770765299634,10,1.0,1,1.0,1,1.0,1
6510,max_ml,20,40,2,3,0.05,0.95,0.9187958150660192,22,0.0,1,0.0,1,0.0,1
6511,max_ml,20,40,2,3,0.05,0.95,0.9228474854218792,15,1.0,1,1.0,1,1.0,1
6512,max_ml,20,40,2,3,0.05,0.95,0.8808612704835943,6,1.0,1,1.0,1,1.0,1
6513,max_ml,20,40,2,3,0.05,0.95,0.8819594744373817,6,1.0,1,1.0,1,1.0,1
6514,max_ml,20,40,2,3,0.05,0.95,0.8801044828068668,20,1.0,1,1.0,1,1.0,1
6515,max_ml,20,40,2,3,0.05,0.95,0.885509349675986,7,1.0,1,1.0,1,1.0,1
6516,max_ml,20,40,2,3,0.05,0.95,0.8713211060273893,12,1.0,1,1.0,1,1.0,1
6517,max_ml,20,40,2,3,0.05,0.95,0.90242768851758,10,1.0,1,1.0,1,1.0,1
6518,max_ml,20,40,2,3,0.05,0.95,0.916439068947149,24,1.0,1,1.0,1,1.0,1
6519,max_ml,20,40,2,3,0.05,0.95,0.9406845879800524,10,1.0,1,1.0,1,1.0,1
6520,max_ml,20,40,2,3,0.05,0.95,0.930884005681226,13,1.0,1,1.0,1,1.0,1
6521,max_ml,20,40,2,3,0.05,0.95,0.947227663389862,38,0.0,1,0.0,1,0.0,1
6522,max_ml,20,40,2,3,0.05,0.95,0.9307304708007988,11,1.0,1,1.0,1,1.0,1
6523,max_ml,20,40,2,3,0.05,0.95,0.9476567788615076,40,0.0,1,0.0,1,0.0,1
6524,max_ml,20,40,2,3,0.05,0.95,0.943711761633926,23,0.0,1,0.0,1,0.0,1
6525,max_ml,20,40,2,3,0.05,0.95,0.8901464721512254,32,1.0,1,1.0,1,1.0,1
6526,max_ml,20,40,2,3,0.05,0.95,0.90796776100954,31,0.0,1,0.0,1,0.0,1
6527,max_ml,20,40,2,3,0.05,0.95,0.91148601134547,31,1.0,1,1.0,1,1.0,1
6528,max_ml,20,40,2,3,0.05,0.95,0.8511696845486284,4,1.0,1,1.0,1,1.0,1
6529,max_ml,20,40,2,3,0.05,0.95,0.9070730242842182,7,1.0,1,1.0,1,1.0,1
6530,max_ml,20,40,2,3,0.05,0.95,0.9037759364213462,20,1.0,1,1.0,1,1.0,1
6531,max_ml,20,40,2,3,0.05,0.95,0.8607542150620558,9,1.0,1,1.0,1,1.0,1
6532,max_ml,20,40,2,3,0.05,0.95,0.9058167757853636,17,1.0,1,1.0,1,1.0,1
6533,max_ml,20,40,2,3,0.05,0.95,0.9376813024021664,16,0.0,0,1.0,1,0.0,0
6534,max_ml,20,40,2,3,0.05,0.95,0.9123308440962152,25,1.0,1,1.0,1,1.0,1
6535,max_ml,20,40,2,3,0.05,0.95,0.9058001702531284,18,0.0,1,0.0,1,0.0,1
6536,max_ml,20,40,2,3,0.05,0.95,0.9141564517842284,8,1.0,1,1.0,1,1.0,1
6537,max_ml,20,40,2,3,0.05,0.95,0.912272673037488,22,1.0,1,1.0,1,1.0,1
6538,max_ml,20,40,2,3,0.05,0.95,0.8968183780883185,21,0.0,0,1.0,1,1.0,1
6539,max_ml,20,40,2,3,0.05,0.95,0.9424909779850827,19,1.0,1,1.0,1,1.0,1
6540,max_ml,20,40,2,3,0.05,0.95,0.9316401649162344,32,1.0,1,1.0,1,1.0,1
6541,max_ml,20,40,2,3,0.05,0.95,0.9450555345140192,70,0.0,1,0.0,1,0.0,1
6542,max_ml,20,40,2,3,0.05,0.95,0.8604298281311858,7,1.0,1,1.0,1,1.0,1
6543,max_ml,20,40,2,3,0.05,0.95,0.9393479528806976,36,1.0,1,1.0,1,1.0,1
6544,max_ml,20,40,2,3,0.05,0.95,0.9009394198160824,8,1.0,1,1.0,1,1.0,1
6545,max_ml,20,40,2,3,0.05,0.95,0.943851247497967,9,1.0,1,1.0,1,1.0,1
6546,max_ml,20,40,2,3,0.05,0.95,0.7042881544342783,18,1.0,1,1.0,1,1.0,1
6547,max_ml,20,40,2,3,0.05,0.95,0.8667689937208448,5,1.0,1,1.0,1,1.0,1
6548,max_ml,20,40,2,3,0.05,0.95,0.894232373722542,24,1.0,1,1.0,1,1.0,1
6549,max_ml,20,40,2,3,0.05,0.95,0.943221834283097,32,0.0,1,0.0,1,0.0,1
6550,max_ml,20,40,2,3,0.05,0.95,0.9476277671980348,25,0.0,0,0.0,0,1.0,1
6551,max_ml,20,40,2,3,0.05,0.95,0.8956065122083241,59,0.0,1,0.0,1,0.0,1
6552,max_ml,20,40,2,3,0.05,0.95,0.9360488341212252,16,1.0,1,1.0,1,1.0,1
6553,max_ml,20,40,2,3,0.05,0.95,0.8892032778956022,10,1.0,1,1.0,1,1.0,1
6554,max_ml,20,40,2,3,0.05,0.95,0.8999406059369643,7,1.0,1,1.0,1,1.0,1
6555,max_ml,20,40,2,3,0.05,0.95,0.7961137822902762,5,1.0,1,1.0,1,1.0,1
6556,max_ml,20,40,2,3,0.05,0.95,0.9367528713610956,24,1.0,1,1.0,1,0.0,0
6557,max_ml,20,40,2,3,0.05,0.95,0.929848168859101,23,0.0,0,1.0,1,1.0,1
6558,max_ml,20,40,2,3,0.05,0.95,0.9490775589221097,15,1.0,1,1.0,1,1.0,1
6559,max_ml,20,40,2,3,0.05,0.95,0.8115756177237343,13,1.0,1,1.0,1,1.0,1
6560,max_ml,20,40,2,3,0.05,0.95,0.8198879775961708,9,1.0,1,1.0,1,1.0,1
6561,max_ml,20,40,2,3,0.05,0.95,0.9439161137852824,19,1.0,1,1.0,1,1.0,1
6562,max_ml,20,40,2,3,0.05,0.95,0.933231914777181,19,1.0,1,1.0,1,1.0,1
6563,max_ml,20,40,2,3,0.05,0.95,0.933153692605324,6,1.0,1,1.0,1,1.0,1
6564,max_ml,20,40,2,3,0.05,0.95,0.9397394750463776,15,1.0,1,1.0,1,1.0,1
6565,max_ml,20,40,2,3,0.05,0.95,0.9061119960010804,5,1.0,1,1.0,1,1.0,1
6566,max_ml,20,40,2,3,0.05,0.95,0.9386075039000796,7,1.0,1,1.0,1,1.0,1
6567,max_ml,20,40,2,3,0.05,0.95,0.9151589736663556,8,1.0,1,1.0,1,1.0,1
6568,max_ml,20,40,2,3,0.05,0.95,0.9028100438341712,15,1.0,1,1.0,1,1.0,1
6569,max_ml,20,40,2,3,0.05,0.95,0.9295361583757232,22,1.0,1,1.0,1,1.0,1
6570,max_ml,20,40,2,3,0.05,0.95,0.9231854637466228,9,1.0,1,1.0,1,1.0,1
6571,max_ml,20,40,2,3,0.05,0.95,0.912719879575109,17,1.0,1,1.0,1,1.0,1
6572,max_ml,20,40,2,3,0.05,0.95,0.8243055860830392,6,1.0,1,1.0,1,1.0,1
6573,max_ml,20,40,2,3,0.05,0.95,0.9302081579901974,15,1.0,1,1.0,1,1.0,1
6574,max_ml,20,40,2,3,0.05,0.95,0.8729264837526104,9,1.0,1,1.0,1,1.0,1
6575,max_ml,20,40,2,3,0.05,0.95,0.9249387511668584,17,1.0,1,1.0,1,1.0,1
6576,max_ml,20,40,2,3,0.05,0.95,0.8703586843263716,20,1.0,1,1.0,1,1.0,1
6577,max_ml,20,40,2,3,0.05,0.95,0.9406427026928548,17,1.0,1,1.0,1,1.0,1
6578,max_ml,20,40,2,3,0.05,0.95,0.9285128965797574,23,0.0,1,0.0,1,0.0,1
6579,max_ml,20,40,2,3,0.05,0.95,0.9018078645905953,7,1.0,1,1.0,1,1.0,1
6580,max_ml,20,40,2,3,0.05,0.95,0.8839208256281524,11,1.0,1,1.0,1,1.0,1
6581,max_ml,20,40,2,3,0.05,0.95,0.9403099648830554,4,1.0,1,1.0,1,1.0,1
6582,max_ml,20,40,2,3,0.05,0.95,0.9355241426738368,15,1.0,1,1.0,1,1.0,1
6583,max_ml,20,40,2,3,0.05,0.95,0.8785519029786424,5,1.0,1,1.0,1,1.0,1
6584,max_ml,20,40,2,3,0.05,0.95,0.9377983868964906,16,1.0,1,1.0,1,1.0,1
6585,max_ml,20,40,2,3,0.05,0.95,0.7780919106354616,4,1.0,1,1.0,1,1.0,1
6586,max_ml,20,40,2,3,0.05,0.95,0.938197872743826,21,1.0,1,1.0,1,1.0,1
6587,max_ml,20,40,2,3,0.05,0.95,0.9278002450115684,17,1.0,1,1.0,1,1.0,1
6588,max_ml,20,40,2,3,0.05,0.95,0.8941587112397952,17,1.0,1,1.0,1,1.0,1
6589,max_ml,20,40,2,3,0.05,0.95,0.9371524375563076,9,1.0,1,1.0,1,1.0,1
6590,max_ml,20,40,2,3,0.05,0.95,0.9366816009552968,10,1.0,1,1.0,1,1.0,1
6591,max_ml,20,40,2,3,0.05,0.95,0.872022143170713,6,1.0,1,1.0,1,1.0,1
6592,max_ml,20,40,2,3,0.05,0.95,0.936675470150345,36,1.0,1,1.0,1,1.0,1
6593,max_ml,20,40,2,3,0.05,0.95,0.9369916847400346,11,1.0,1,1.0,1,1.0,1
6594,max_ml,20,40,2,3,0.05,0.95,0.9269748393013272,17,1.0,1,1.0,1,1.0,1
6595,max_ml,20,40,2,3,0.05,0.95,0.9414339526512504,11,1.0,1,1.0,1,1.0,1
6596,max_ml,20,40,2,3,0.05,0.95,0.8514399623356279,15,1.0,1,1.0,1,1.0,1
6597,max_ml,20,40,2,3,0.05,0.95,0.9061232998610138,19,1.0,1,1.0,1,1.0,1
6598,max_ml,20,40,2,3,0.05,0.95,0.8231996578887403,12,1.0,1,1.0,1,1.0,1
6599,max_ml,20,40,2,3,0.05,0.95,0.8998543749514258,9,1.0,1,1.0,1,1.0,1
6600,max_ml,20,40,2,3,0.05,0.95,0.908249648155926,8,1.0,1,1.0,1,1.0,1
6601,max_ml,20,40,2,3,0.05,0.95,0.8998069079499124,10,1.0,1,1.0,1,1.0,1
6602,max_ml,20,40,2,3,0.05,0.95,0.8843201535469342,16,1.0,1,1.0,1,1.0,1
6603,max_ml,20,40,2,3,0.05,0.95,0.9296537696190954,13,1.0,1,1.0,1,1.0,1
6604,max_ml,20,40,2,3,0.05,0.95,0.8183561920782267,8,1.0,1,1.0,1,1.0,1
6605,max_ml,20,40,2,3,0.05,0.95,0.920796049242956,6,1.0,1,1.0,1,1.0,1
6606,max_ml,20,40,2,3,0.05,0.95,0.949500778477149,20,1.0,1,1.0,1,1.0,1
6607,max_ml,20,40,2,3,0.05,0.95,0.9317216991078126,13,1.0,1,1.0,1,1.0,1
6608,max_ml,20,40,2,3,0.05,0.95,0.9499981090751312,51,0.0,0,0.0,0,1.0,1
6609,max_ml,20,40,2,3,0.05,0.95,0.948364926263514,29,1.0,1,1.0,1,1.0,1
6610,max_ml,20,40,2,3,0.05,0.95,0.9003473542427738,13,1.0,1,1.0,1,1.0,1
6611,max_ml,20,40,2,3,0.05,0.95,0.9486069644531095,14,1.0,1,1.0,1,1.0,1
6612,max_ml,20,40,2,3,0.05,0.95,0.8507819935782358,15,1.0,1,1.0,1,1.0,1
6613,max_ml,20,40,2,3,0.05,0.95,0.8913823419775653,7,1.0,1,1.0,1,1.0,1
6614,max_ml,20,40,2,3,0.05,0.95,0.9455081352128114,9,1.0,1,1.0,1,1.0,1
6615,max_ml,20,40,2,3,0.05,0.95,0.925365816479434,32,0.0,0,1.0,1,1.0,1
6616,max_ml,20,40,2,3,0.05,0.95,0.9493119705906552,53,0.0,1,0.0,1,0.0,1
6617,max_ml,20,40,2,3,0.05,0.95,0.933531100248048,29,1.0,1,1.0,1,1.0,1
6618,max_ml,20,40,2,3,0.05,0.95,0.8859118099045342,5,1.0,1,1.0,1,1.0,1
6619,max_ml,20,40,2,3,0.05,0.95,0.9442803608819036,34,0.0,0,1.0,1,0.0,0
6620,max_ml,20,40,2,3,0.05,0.95,0.9145324832318488,15,1.0,1,1.0,1,1.0,1
6621,max_ml,20,40,2,3,0.05,0.95,0.9395929598589288,10,1.0,1,1.0,1,1.0,1
6622,max_ml,20,40,2,3,0.05,0.95,0.9426112691703268,28,1.0,1,1.0,1,1.0,1
6623,max_ml,20,40,2,3,0.05,0.95,0.9492679729645472,70,0.0,1,0.0,1,0.0,1
6624,max_ml,20,40,2,3,0.05,0.95,0.9447477576783394,44,0.0,1,0.0,1,0.0,1
6625,max_ml,20,40,2,3,0.05,0.95,0.8889419201757568,10,1.0,1,1.0,1,1.0,1
6626,max_ml,20,40,2,3,0.05,0.95,0.9483525671611904,48,1.0,1,1.0,1,1.0,1
6627,max_ml,20,40,2,3,0.05,0.95,0.9027301575513744,6,1.0,1,1.0,1,1.0,1
6628,max_ml,20,40,2,3,0.05,0.95,0.9459727219429844,29,1.0,1,1.0,1,1.0,1
6629,max_ml,20,40,2,3,0.05,0.95,0.942175870056872,7,1.0,1,1.0,1,1.0,1
6630,max_ml,20,40,2,3,0.05,0.95,0.9185719122231508,21,1.0,1,1.0,1,1.0,1
6631,max_ml,20,40,2,3,0.05,0.95,0.8681722075166834,14,1.0,1,1.0,1,1.0,1
6632,max_ml,20,40,2,3,0.05,0.95,0.9256243123852672,5,1.0,1,1.0,1,1.0,1
6633,max_ml,20,40,2,3,0.05,0.95,0.8791319853125737,14,1.0,1,1.0,1,1.0,1
6634,max_ml,20,40,2,3,0.05,0.95,0.894549490365916,18,1.0,1,1.0,1,1.0,1
6635,max_ml,20,40,2,3,0.05,0.95,0.8504831313655982,7,1.0,1,1.0,1,1.0,1
6636,max_ml,20,40,2,3,0.05,0.95,0.9219695894052636,11,1.0,1,1.0,1,1.0,1
6637,max_ml,20,40,2,3,0.05,0.95,0.935160999272928,13,1.0,1,1.0,1,1.0,1
6638,max_ml,20,40,2,3,0.05,0.95,0.9475325193705816,34,0.0,1,0.0,1,0.0,1
6639,max_ml,20,40,2,3,0.05,0.95,0.9310647128959336,36,0.0,1,0.0,1,0.0,1
6640,max_ml,20,40,2,3,0.05,0.95,0.8901325401862413,10,1.0,1,1.0,1,1.0,1
6641,max_ml,20,40,2,3,0.05,0.95,0.905650952946919,6,1.0,1,1.0,1,1.0,1
6642,max_ml,20,40,2,3,0.05,0.95,0.9203692683693284,8,1.0,1,1.0,1,1.0,1
6643,max_ml,20,40,2,3,0.05,0.95,0.9488017095122164,12,1.0,1,1.0,1,1.0,1
6644,max_ml,20,40,2,3,0.05,0.95,0.9346552849419958,17,1.0,1,1.0,1,1.0,1
6645,max_ml,20,40,2,3,0.05,0.95,0.9006391038384186,13,1.0,1,1.0,1,1.0,1
6646,max_ml,20,40,2,3,0.05,0.95,0.9055683817524752,25,0.0,0,1.0,1,0.0,0
6647,max_ml,20,40,2,3,0.05,0.95,0.8121071856465316,12,1.0,1,1.0,1,1.0,1
6648,max_ml,20,40,2,3,0.05,0.95,0.8911938182880429,12,1.0,1,1.0,1,1.0,1
6649,max_ml,20,40,2,3,0.05,0.95,0.9451056576567846,12,1.0,1,1.0,1,1.0,1
6650,max_ml,20,40,2,3,0.05,0.95,0.7665264674863927,3,1.0,1,1.0,1,1.0,1
6651,max_ml,20,40,2,3,0.05,0.95,0.937400029360172,7,1.0,1,1.0,1,1.0,1
6652,max_ml,20,40,2,3,0.05,0.95,0.9330901168780898,15,1.0,1,1.0,1,1.0,1
6653,max_ml,20,40,2,3,0.05,0.95,0.9299821348382205,10,1.0,1,1.0,1,1.0,1
6654,max_ml,20,40,2,3,0.05,0.95,0.9449076630067944,12,1.0,1,1.0,1,1.0,1
6655,max_ml,20,40,2,3,0.05,0.95,0.9440173325446538,17,1.0,1,1.0,1,1.0,1
6656,max_ml,20,40,2,3,0.05,0.95,0.9367407368005491,65,0.0,1,0.0,1,0.0,1
6657,max_ml,20,40,2,3,0.05,0.95,0.9418779693008114,36,0.0,1,0.0,1,0.0,1
6658,max_ml,20,40,2,3,0.05,0.95,0.917745867666644,15,1.0,1,1.0,1,0.0,0
6659,max_ml,20,40,2,3,0.05,0.95,0.8300098880003649,20,1.0,1,1.0,1,1.0,1
6660,max_ml,20,40,2,3,0.05,0.95,0.9318475552031036,19,1.0,1,1.0,1,1.0,1
6661,max_ml,20,40,2,3,0.05,0.95,0.9253405080097504,20,1.0,1,1.0,1,1.0,1
6662,max_ml,20,40,2,3,0.05,0.95,0.9391799179283282,43,0.0,1,0.0,1,0.0,1
6663,max_ml,20,40,2,3,0.05,0.95,0.7994681520139739,8,1.0,1,1.0,1,1.0,1
6664,max_ml,20,40,2,3,0.05,0.95,0.9058054917049132,19,1.0,1,1.0,1,1.0,1
6665,max_ml,20,40,2,3,0.05,0.95,0.9407122584782376,29,0.0,0,1.0,1,1.0,1
6666,max_ml,20,40,2,3,0.05,0.95,0.9229807664060012,10,1.0,1,1.0,1,1.0,1
6667,max_ml,20,40,2,3,0.05,0.95,0.9252698184257254,14,1.0,1,1.0,1,1.0,1
6668,max_ml,20,40,2,3,0.05,0.95,0.8364467183986892,9,1.0,1,1.0,1,1.0,1
6669,max_ml,20,40,2,3,0.05,0.95,0.9099151798920384,6,1.0,1,1.0,1,1.0,1
6670,max_ml,20,40,2,3,0.05,0.95,0.9304331686142188,8,1.0,1,1.0,1,1.0,1
6671,max_ml,20,40,2,3,0.05,0.95,0.94010564018077,47,1.0,1,1.0,1,1.0,1
6672,max_ml,20,40,2,3,0.05,0.95,0.8875139014119633,13,1.0,1,1.0,1,1.0,1
6673,max_ml,20,40,2,3,0.05,0.95,0.9311449689574978,25,1.0,1,1.0,1,1.0,1
6674,max_ml,20,40,2,3,0.05,0.95,0.826812051866725,11,1.0,1,1.0,1,1.0,1
6675,max_ml,20,40,2,3,0.05,0.95,0.943834389446636,5,1.0,1,1.0,1,1.0,1
6676,max_ml,20,40,2,3,0.05,0.95,0.9470891640570326,34,0.0,0,1.0,1,1.0,1
6677,max_ml,20,40,2,3,0.05,0.95,0.7795567242303408,5,1.0,1,1.0,1,1.0,1
6678,max_ml,20,40,2,3,0.05,0.95,0.9312885081602452,15,1.0,1,1.0,1,1.0,1
6679,max_ml,20,40,2,3,0.05,0.95,0.9103362256980952,19,1.0,1,1.0,1,1.0,1
6680,max_ml,20,40,2,3,0.05,0.95,0.8212700895119291,5,1.0,1,1.0,1,1.0,1
6681,max_ml,20,40,2,3,0.05,0.95,0.8659743861837503,10,1.0,1,1.0,1,1.0,1
6682,max_ml,20,40,2,3,0.05,0.95,0.9475250541434506,15,1.0,1,1.0,1,1.0,1
6683,max_ml,20,40,2,3,0.05,0.95,0.809330163850387,7,1.0,1,1.0,1,1.0,1
6684,max_ml,20,40,2,3,0.05,0.95,0.9217532903469056,16,1.0,1,1.0,1,1.0,1
6685,max_ml,20,40,2,3,0.05,0.95,0.9201733421177328,9,1.0,1,1.0,1,1.0,1
6686,max_ml,20,40,2,3,0.05,0.95,0.8776889003503837,11,1.0,1,1.0,1,1.0,1
6687,max_ml,20,40,2,3,0.05,0.95,0.9041719175789484,13,1.0,1,1.0,1,1.0,1
6688,max_ml,20,40,2,3,0.05,0.95,0.9433017454524948,20,1.0,1,1.0,1,1.0,1
6689,max_ml,20,40,2,3,0.05,0.95,0.944628324350778,106,0.0,1,0.0,1,0.0,1
6690,max_ml,20,40,2,3,0.05,0.95,0.8759709260100073,16,1.0,1,1.0,1,1.0,1
6691,max_ml,20,40,2,3,0.05,0.95,0.903984734115444,12,1.0,1,1.0,1,1.0,1
6692,max_ml,20,40,2,3,0.05,0.95,0.945680478463755,10,1.0,1,1.0,1,1.0,1
6693,max_ml,20,40,2,3,0.05,0.95,0.8595276425671664,7,1.0,1,1.0,1,1.0,1
6694,max_ml,20,40,2,3,0.05,0.95,0.8502244487695181,3,1.0,1,1.0,1,1.0,1
6695,max_ml,20,40,2,3,0.05,0.95,0.9325994519377552,13,1.0,1,1.0,1,1.0,1
6696,max_ml,20,40,2,3,0.05,0.95,0.8832140750478237,10,1.0,1,1.0,1,1.0,1
6697,max_ml,20,40,2,3,0.05,0.95,0.8764885899710588,18,1.0,1,1.0,1,1.0,1
6698,max_ml,20,40,2,3,0.05,0.95,0.8836965526267548,4,1.0,1,1.0,1,1.0,1
6699,max_ml,20,40,2,3,0.05,0.95,0.8699573721165829,25,1.0,1,1.0,1,1.0,1
6700,max_ml,20,40,2,3,0.05,0.95,0.9478768685402554,22,0.0,0,1.0,1,1.0,1
6701,max_ml,20,40,2,3,0.05,0.95,0.9321062626878276,44,0.0,0,1.0,1,0.0,0
6702,max_ml,20,40,2,3,0.05,0.95,0.925029395087609,10,1.0,1,1.0,1,1.0,1
6703,max_ml,20,40,2,3,0.05,0.95,0.8779859256830045,13,1.0,1,1.0,1,1.0,1
6704,max_ml,20,40,2,3,0.05,0.95,0.9289290664092766,21,0.0,0,0.0,0,1.0,1
6705,max_ml,20,40,2,3,0.05,0.95,0.943051117155662,38,0.0,1,0.0,1,0.0,1
6706,max_ml,20,40,2,3,0.05,0.95,0.9460474242603444,20,1.0,1,1.0,1,1.0,1
6707,max_ml,20,40,2,3,0.05,0.95,0.8292997754789496,12,1.0,1,1.0,1,1.0,1
6708,max_ml,20,40,2,3,0.05,0.95,0.9102540026944332,30,0.0,0,0.0,0,1.0,1
6709,max_ml,20,40,2,3,0.05,0.95,0.9269181156755592,14,1.0,1,1.0,1,1.0,1
6710,max_ml,20,40,2,3,0.05,0.95,0.92514939742705,13,1.0,1,1.0,1,1.0,1
6711,max_ml,20,40,2,3,0.05,0.95,0.949614610104668,15,1.0,1,1.0,1,1.0,1
6712,max_ml,20,40,2,3,0.05,0.95,0.9185623190543908,18,1.0,1,1.0,1,1.0,1
6713,max_ml,20,40,2,3,0.05,0.95,0.9425333724798808,10,1.0,1,1.0,1,1.0,1
6714,max_ml,20,40,2,3,0.05,0.95,0.8921020228721698,21,1.0,1,1.0,1,1.0,1
6715,max_ml,20,40,2,3,0.05,0.95,0.8862771905114563,24,0.0,1,0.0,1,0.0,1
6716,max_ml,20,40,2,3,0.05,0.95,0.9209586601208504,55,0.0,1,0.0,1,0.0,1
6717,max_ml,20,40,2,3,0.05,0.95,0.8686478699166775,6,1.0,1,1.0,1,1.0,1
6718,max_ml,20,40,2,3,0.05,0.95,0.92823696374159,55,0.0,1,0.0,1,0.0,1
6719,max_ml,20,40,2,3,0.05,0.95,0.9450829005353132,42,0.0,0,1.0,1,0.0,0
6720,max_ml,20,40,2,3,0.05,0.95,0.9437538565089408,30,0.0,1,0.0,1,0.0,1
6721,max_ml,20,40,2,3,0.05,0.95,0.8978602611689696,12,1.0,1,1.0,1,1.0,1
6722,max_ml,20,40,2,3,0.05,0.95,0.921876178059512,16,1.0,1,1.0,1,1.0,1
6723,max_ml,20,40,2,3,0.05,0.95,0.895474502593649,13,1.0,1,1.0,1,1.0,1
6724,max_ml,20,40,2,3,0.05,0.95,0.9343410119076344,48,1.0,1,1.0,1,1.0,1
6725,max_ml,20,40,2,3,0.05,0.95,0.9030746133048636,15,1.0,1,0.0,0,1.0,1
6726,max_ml,20,40,2,3,0.05,0.95,0.9444582413119932,13,1.0,1,1.0,1,1.0,1
6727,max_ml,20,40,2,3,0.05,0.95,0.911344133995958,23,0.0,0,1.0,1,1.0,1
6728,max_ml,20,40,2,3,0.05,0.95,0.9470312512761634,38,1.0,1,1.0,1,1.0,1
6729,max_ml,20,40,2,3,0.05,0.95,0.8974927779367852,10,1.0,1,1.0,1,1.0,1
6730,max_ml,20,40,2,3,0.05,0.95,0.8885829980209609,23,0.0,0,1.0,1,1.0,1
6731,max_ml,20,40,2,3,0.05,0.95,0.9406941904920068,17,0.0,0,1.0,1,1.0,1
6732,max_ml,20,40,2,3,0.05,0.95,0.8674422030299687,12,1.0,1,1.0,1,1.0,1
6733,max_ml,20,40,2,3,0.05,0.95,0.9024669297484442,13,1.0,1,1.0,1,1.0,1
6734,max_ml,20,40,2,3,0.05,0.95,0.8278349535627532,16,1.0,1,1.0,1,1.0,1
6735,max_ml,20,40,2,3,0.05,0.95,0.9486859052649064,18,1.0,1,1.0,1,1.0,1
6736,max_ml,20,40,2,3,0.05,0.95,0.9383153806820334,25,1.0,1,1.0,1,1.0,1
6737,max_ml,20,40,2,3,0.05,0.95,0.9305629185899256,29,0.0,1,0.0,1,0.0,1
6738,max_ml,20,40,2,3,0.05,0.95,0.9445381078740218,9,1.0,1,1.0,1,1.0,1
6739,max_ml,20,40,2,3,0.05,0.95,0.9076686985876308,9,1.0,1,1.0,1,1.0,1
6740,max_ml,20,40,2,3,0.05,0.95,0.9147879603930228,3,1.0,1,1.0,1,1.0,1
6741,max_ml,20,40,2,3,0.05,0.95,0.9071305998989004,8,1.0,1,1.0,1,1.0,1
6742,max_ml,20,40,2,3,0.05,0.95,0.8706287876912937,9,1.0,1,1.0,1,1.0,1
6743,max_ml,20,40,2,3,0.05,0.95,0.886870901708159,10,1.0,1,1.0,1,1.0,1
6744,max_ml,20,40,2,3,0.05,0.95,0.8982352345440764,18,1.0,1,1.0,1,1.0,1
6745,max_ml,20,40,2,3,0.05,0.95,0.7801958203659674,6,1.0,1,1.0,1,1.0,1
6746,max_ml,20,40,2,3,0.05,0.95,0.920160884422879,17,1.0,1,1.0,1,1.0,1
6747,max_ml,20,40,2,3,0.05,0.95,0.9343586683188148,10,1.0,1,1.0,1,1.0,1
6748,max_ml,20,40,2,3,0.05,0.95,0.8603805644084584,9,1.0,1,1.0,1,1.0,1
6749,max_ml,20,40,2,3,0.05,0.95,0.9008609792940214,14,1.0,1,1.0,1,1.0,1
6750,max_ml,20,40,2,3,0.05,0.95,0.8994323335205336,13,1.0,1,1.0,1,1.0,1
6751,max_ml,20,40,2,3,0.05,0.95,0.93956130304463,90,0.0,1,0.0,1,0.0,1
6752,max_ml,20,40,2,3,0.05,0.95,0.9448263027013224,5,1.0,1,1.0,1,1.0,1
6753,max_ml,20,40,2,3,0.05,0.95,0.8943780888089757,19,1.0,1,1.0,1,1.0,1
6754,max_ml,20,40,2,3,0.05,0.95,0.9043537911573192,28,1.0,1,0.0,0,1.0,1
6755,max_ml,20,40,2,3,0.05,0.95,0.9075861406563276,47,0.0,0,1.0,1,0.0,0
6756,max_ml,20,40,2,3,0.05,0.95,0.8016683679331185,5,1.0,1,1.0,1,1.0,1
6757,max_ml,20,40,2,3,0.05,0.95,0.9279938007914732,17,1.0,1,1.0,1,1.0,1
6758,max_ml,20,40,2,3,0.05,0.95,0.8483294992121885,9,1.0,1,1.0,1,1.0,1
6759,max_ml,20,40,2,3,0.05,0.95,0.8951696151801387,12,1.0,1,1.0,1,0.0,0
6760,max_ml,20,40,2,3,0.05,0.95,0.7298846459079206,7,1.0,1,1.0,1,1.0,1
6761,max_ml,20,40,2,3,0.05,0.95,0.8893034669605696,8,1.0,1,1.0,1,1.0,1
6762,max_ml,20,40,2,3,0.05,0.95,0.8969922667699164,11,1.0,1,1.0,1,1.0,1
6763,max_ml,20,40,2,3,0.05,0.95,0.8825690094738109,14,1.0,1,1.0,1,1.0,1
6764,max_ml,20,40,2,3,0.05,0.95,0.9024336150255668,30,0.0,0,0.0,0,1.0,1
6765,max_ml,20,40,2,3,0.05,0.95,0.9332483607430968,32,1.0,1,1.0,1,1.0,1
6766,max_ml,20,40,2,3,0.05,0.95,0.946571939820792,17,0.0,0,0.0,0,1.0,1
6767,max_ml,20,40,2,3,0.05,0.95,0.882776247981133,15,1.0,1,1.0,1,1.0,1
6768,max_ml,20,40,2,3,0.05,0.95,0.8186687793115981,8,1.0,1,1.0,1,1.0,1
6769,max_ml,20,40,2,3,0.05,0.95,0.9412832014517748,11,1.0,1,1.0,1,1.0,1
6770,max_ml,20,40,2,3,0.05,0.95,0.9443627594161152,29,0.0,0,1.0,1,1.0,1
6771,max_ml,20,40,2,3,0.05,0.95,0.9363290351760736,35,0.0,1,0.0,1,0.0,1
6772,max_ml,20,40,2,3,0.05,0.95,0.9075947976236108,19,0.0,0,0.0,0,1.0,1
6773,max_ml,20,40,2,3,0.05,0.95,0.9343384433693794,31,1.0,1,1.0,1,1.0,1
6774,max_ml,20,40,2,3,0.05,0.95,0.9335113182583912,52,0.0,1,0.0,1,0.0,1
6775,max_ml,20,40,2,3,0.05,0.95,0.8790370249983926,9,1.0,1,1.0,1,1.0,1
6776,max_ml,20,40,2,3,0.05,0.95,0.90962733112341,27,1.0,1,1.0,1,1.0,1
6777,max_ml,20,40,2,3,0.05,0.95,0.8608324195777654,7,1.0,1,1.0,1,1.0,1
6778,max_ml,20,40,2,3,0.05,0.95,0.9386045080933824,15,1.0,1,1.0,1,1.0,1
6779,max_ml,20,40,2,3,0.05,0.95,0.949397842973978,13,1.0,1,1.0,1,1.0,1
6780,max_ml,20,40,2,3,0.05,0.95,0.9491791992193582,33,0.0,0,1.0,1,1.0,1
6781,max_ml,20,40,2,3,0.05,0.95,0.9293440658853628,22,1.0,1,1.0,1,1.0,1
6782,max_ml,20,40,2,3,0.05,0.95,0.917999844218294,10,1.0,1,1.0,1,1.0,1
6783,max_ml,20,40,2,3,0.05,0.95,0.9384518728641564,14,1.0,1,1.0,1,1.0,1
6784,max_ml,20,40,2,3,0.05,0.95,0.8573453611346895,11,1.0,1,1.0,1,1.0,1
6785,max_ml,20,40,2,3,0.05,0.95,0.949065151133448,23,0.0,0,1.0,1,1.0,1
6786,max_ml,20,40,2,3,0.05,0.95,0.8995889298948321,15,1.0,1,1.0,1,1.0,1
6787,max_ml,20,40,2,3,0.05,0.95,0.9238024130394064,4,1.0,1,1.0,1,1.0,1
6788,max_ml,20,40,2,3,0.05,0.95,0.9078115940760092,6,1.0,1,1.0,1,1.0,1
6789,max_ml,20,40,2,3,0.05,0.95,0.9213866863096876,11,1.0,1,1.0,1,1.0,1
6790,max_ml,20,40,2,3,0.05,0.95,0.8758612689123763,8,1.0,1,1.0,1,1.0,1
6791,max_ml,20,40,2,3,0.05,0.95,0.8895901793931703,7,1.0,1,1.0,1,1.0,1
6792,max_ml,20,40,2,3,0.05,0.95,0.8844107171059162,14,1.0,1,1.0,1,1.0,1
6793,max_ml,20,40,2,3,0.05,0.95,0.9253216710187177,12,1.0,1,1.0,1,1.0,1
6794,max_ml,20,40,2,3,0.05,0.95,0.8216581924114665,12,1.0,1,1.0,1,1.0,1
6795,max_ml,20,40,2,3,0.05,0.95,0.930380456346816,8,1.0,1,1.0,1,1.0,1
6796,max_ml,20,40,2,3,0.05,0.95,0.9425499092628732,36,0.0,1,0.0,1,0.0,1
6797,max_ml,20,40,2,3,0.05,0.95,0.9013935237232444,18,1.0,1,1.0,1,1.0,1
6798,max_ml,20,40,2,3,0.05,0.95,0.946778793814318,17,0.0,0,1.0,1,1.0,1
6799,max_ml,20,40,2,3,0.05,0.95,0.9202747282845206,21,1.0,1,1.0,1,1.0,1
6800,max_ml,20,40,2,3,0.05,0.95,0.9164122772135164,19,1.0,1,1.0,1,1.0,1
6801,max_ml,20,40,2,3,0.05,0.95,0.9400112980353558,10,1.0,1,1.0,1,1.0,1
6802,max_ml,20,40,2,3,0.05,0.95,0.9172288072393144,15,1.0,1,1.0,1,1.0,1
6803,max_ml,20,40,2,3,0.05,0.95,0.907125079155988,34,0.0,0,1.0,1,1.0,1
6804,max_ml,20,40,2,3,0.05,0.95,0.9396442680195796,54,0.0,0,1.0,1,1.0,1
6805,max_ml,20,40,2,3,0.05,0.95,0.9287851464255926,13,1.0,1,1.0,1,1.0,1
6806,max_ml,20,40,2,3,0.05,0.95,0.9398428492026067,18,1.0,1,1.0,1,1.0,1
6807,max_ml,20,40,2,3,0.05,0.95,0.9362614866683224,23,1.0,1,1.0,1,1.0,1
6808,max_ml,20,40,2,3,0.05,0.95,0.9091018522782072,5,1.0,1,1.0,1,1.0,1
6809,max_ml,20,40,2,3,0.05,0.95,0.9158600650029358,11,1.0,1,1.0,1,1.0,1
6810,max_ml,20,40,2,3,0.05,0.95,0.9351230680561088,32,0.0,1,0.0,1,0.0,1
6811,max_ml,20,40,2,3,0.05,0.95,0.9277567219248434,6,1.0,1,1.0,1,1.0,1
6812,max_ml,20,40,2,3,0.05,0.95,0.9412382596405744,8,1.0,1,1.0,1,1.0,1
6813,max_ml,20,40,2,3,0.05,0.95,0.8383172868656731,7,1.0,1,1.0,1,1.0,1
6814,max_ml,20,40,2,3,0.05,0.95,0.9138650243224192,11,1.0,1,1.0,1,1.0,1
6815,max_ml,20,40,2,3,0.05,0.95,0.9419984094639652,19,1.0,1,1.0,1,1.0,1
6816,max_ml,20,40,2,3,0.05,0.95,0.9279150894417576,9,1.0,1,1.0,1,1.0,1
6817,max_ml,20,40,2,3,0.05,0.95,0.9294717963861386,45,0.0,1,0.0,1,0.0,1
6818,max_ml,20,40,2,3,0.05,0.95,0.9071403338201246,10,1.0,1,1.0,1,1.0,1
6819,max_ml,20,40,2,3,0.05,0.95,0.907081889528626,9,1.0,1,1.0,1,1.0,1
6820,max_ml,20,40,2,3,0.05,0.95,0.93611344253409,28,1.0,1,1.0,1,1.0,1
6821,max_ml,20,40,2,3,0.05,0.95,0.9060147461171476,8,1.0,1,1.0,1,1.0,1
6822,max_ml,20,40,2,3,0.05,0.95,0.9305517606052474,15,1.0,1,1.0,1,1.0,1
6823,max_ml,20,40,2,3,0.05,0.95,0.8069181830922035,10,1.0,1,1.0,1,1.0,1
6824,max_ml,20,40,2,3,0.05,0.95,0.8606659019499081,14,1.0,1,1.0,1,1.0,1
6825,max_ml,20,40,2,3,0.05,0.95,0.8759927585038644,11,1.0,1,1.0,1,1.0,1
6826,max_ml,20,40,2,3,0.05,0.95,0.9089950062598348,5,1.0,1,1.0,1,1.0,1
6827,max_ml,20,40,2,3,0.05,0.95,0.9464639905858208,41,1.0,1,1.0,1,1.0,1
6828,max_ml,20,40,2,3,0.05,0.95,0.9398160717541432,27,0.0,1,0.0,1,0.0,1
6829,max_ml,20,40,2,3,0.05,0.95,0.941508968351996,23,1.0,1,1.0,1,1.0,1
6830,max_ml,20,40,2,3,0.05,0.95,0.8326774981043416,10,1.0,1,1.0,1,1.0,1
6831,max_ml,20,40,2,3,0.05,0.95,0.9219939891386644,21,1.0,1,1.0,1,1.0,1
6832,max_ml,20,40,2,3,0.05,0.95,0.908310940406879,13,1.0,1,1.0,1,1.0,1
6833,max_ml,20,40,2,3,0.05,0.95,0.9203448783687403,8,1.0,1,1.0,1,1.0,1
6834,max_ml,20,40,2,3,0.05,0.95,0.9467000586781336,32,1.0,1,1.0,1,1.0,1
6835,max_ml,20,40,2,3,0.05,0.95,0.9158679312672986,13,1.0,1,1.0,1,0.0,0
6836,max_ml,20,40,2,3,0.05,0.95,0.9007948610167522,40,0.0,0,1.0,1,1.0,1
6837,max_ml,20,40,2,3,0.05,0.95,0.9196160324950964,36,0.0,0,0.0,0,1.0,1
6838,max_ml,20,40,2,3,0.05,0.95,0.9355790153412766,13,1.0,1,1.0,1,1.0,1
6839,max_ml,20,40,2,3,0.05,0.95,0.9064737854564048,10,1.0,1,1.0,1,1.0,1
6840,max_ml,20,40,2,3,0.05,0.95,0.9260785371315304,15,1.0,1,1.0,1,1.0,1
6841,max_ml,20,40,2,3,0.05,0.95,0.9012524721649569,9,1.0,1,1.0,1,1.0,1
6842,max_ml,20,40,2,3,0.05,0.95,0.9437514423550494,22,0.0,0,0.0,0,1.0,1
6843,max_ml,20,40,2,3,0.05,0.95,0.9332453403791188,13,1.0,1,1.0,1,1.0,1
6844,max_ml,20,40,2,3,0.05,0.95,0.9347705327579996,20,1.0,1,1.0,1,1.0,1
6845,max_ml,20,40,2,3,0.05,0.95,0.9492541633289244,9,1.0,1,1.0,1,1.0,1
6846,max_ml,20,40,2,3,0.05,0.95,0.9215456705787416,22,0.0,0,0.0,0,1.0,1
6847,max_ml,20,40,2,3,0.05,0.95,0.8515889651075234,8,1.0,1,1.0,1,1.0,1
6848,max_ml,20,40,2,3,0.05,0.95,0.7379418253787077,5,1.0,1,1.0,1,1.0,1
6849,max_ml,20,40,2,3,0.05,0.95,0.9145346139909516,11,1.0,1,1.0,1,1.0,1
6850,max_ml,20,40,2,3,0.05,0.95,0.9436554811238954,4,1.0,1,1.0,1,1.0,1
6851,max_ml,20,40,2,3,0.05,0.95,0.8675347994954303,44,0.0,0,0.0,0,1.0,1
6852,max_ml,20,40,2,3,0.05,0.95,0.9162858537730848,25,1.0,1,1.0,1,1.0,1
6853,max_ml,20,40,2,3,0.05,0.95,0.8616759496128272,22,0.0,0,1.0,1,1.0,1
6854,max_ml,20,40,2,3,0.05,0.95,0.8591129559741659,20,1.0,1,1.0,1,1.0,1
6855,max_ml,20,40,2,3,0.05,0.95,0.931057013169368,38,0.0,0,0.0,0,1.0,1
6856,max_ml,20,40,2,3,0.05,0.95,0.8833972487183571,13,1.0,1,1.0,1,1.0,1
6857,max_ml,20,40,2,3,0.05,0.95,0.9343054348801316,14,1.0,1,1.0,1,1.0,1
6858,max_ml,20,40,2,3,0.05,0.95,0.882546597224386,13,1.0,1,1.0,1,1.0,1
6859,max_ml,20,40,2,3,0.05,0.95,0.9347375086905776,19,1.0,1,1.0,1,1.0,1
6860,max_ml,20,40,2,3,0.05,0.95,0.9390755138165332,15,1.0,1,1.0,1,1.0,1
6861,max_ml,20,40,2,3,0.05,0.95,0.8757684729299615,17,1.0,1,1.0,1,1.0,1
6862,max_ml,20,40,2,3,0.05,0.95,0.9157405729993064,16,1.0,1,1.0,1,1.0,1
6863,max_ml,20,40,2,3,0.05,0.95,0.9324503443648796,11,1.0,1,1.0,1,1.0,1
6864,max_ml,20,40,2,3,0.05,0.95,0.9115662286726888,18,1.0,1,1.0,1,1.0,1
6865,max_ml,20,40,2,3,0.05,0.95,0.9466033163704792,13,1.0,1,1.0,1,1.0,1
6866,max_ml,20,40,2,3,0.05,0.95,0.8510918514692598,13,1.0,1,1.0,1,1.0,1
6867,max_ml,20,40,2,3,0.05,0.95,0.9053813093376256,13,1.0,1,1.0,1,1.0,1
6868,max_ml,20,40,2,3,0.05,0.95,0.9226837556092258,13,1.0,1,1.0,1,1.0,1
6869,max_ml,20,40,2,3,0.05,0.95,0.8918592931880617,16,1.0,1,1.0,1,1.0,1
6870,max_ml,20,40,2,3,0.05,0.95,0.8832391539105658,36,1.0,1,1.0,1,1.0,1
6871,max_ml,20,40,2,3,0.05,0.95,0.8620827000316533,6,1.0,1,1.0,1,1.0,1
6872,max_ml,20,40,2,3,0.05,0.95,0.9397265965275732,11,1.0,1,1.0,1,1.0,1
6873,max_ml,20,40,2,3,0.05,0.95,0.8990711507664857,22,0.0,0,1.0,1,0.0,0
6874,max_ml,20,40,2,3,0.05,0.95,0.8602400299788816,8,1.0,1,1.0,1,1.0,1
6875,max_ml,20,40,2,3,0.05,0.95,0.9029215242704224,10,1.0,1,1.0,1,1.0,1
6876,max_ml,20,40,2,3,0.05,0.95,0.9312477172002548,28,0.0,0,1.0,1,1.0,1
6877,max_ml,20,40,2,3,0.05,0.95,0.9043381215304642,14,1.0,1,1.0,1,1.0,1
6878,max_ml,20,40,2,3,0.05,0.95,0.9289279505023555,16,0.0,0,1.0,1,1.0,1
6879,max_ml,20,40,2,3,0.05,0.95,0.7916427163221252,12,1.0,1,1.0,1,1.0,1
6880,max_ml,20,40,2,3,0.05,0.95,0.8479234965426574,7,1.0,1,1.0,1,1.0,1
6881,max_ml,20,40,2,3,0.05,0.95,0.9223506018663212,7,1.0,1,1.0,1,1.0,1
6882,max_ml,20,40,2,3,0.05,0.95,0.8785001877452958,6,1.0,1,1.0,1,1.0,1
6883,max_ml,20,40,2,3,0.05,0.95,0.9029628317336652,11,1.0,1,1.0,1,1.0,1
6884,max_ml,20,40,2,3,0.05,0.95,0.948261391201082,14,1.0,1,1.0,1,1.0,1
6885,max_ml,20,40,2,3,0.05,0.95,0.9461628857487524,66,0.0,1,0.0,1,0.0,1
6886,max_ml,20,40,2,3,0.05,0.95,0.9446525601885428,10,1.0,1,1.0,1,1.0,1
6887,max_ml,20,40,2,3,0.05,0.95,0.9428677781210654,20,0.0,1,0.0,1,0.0,1
6888,max_ml,20,40,2,3,0.05,0.95,0.8845680237166814,7,1.0,1,1.0,1,1.0,1
6889,max_ml,20,40,2,3,0.05,0.95,0.9380618355786604,20,0.0,1,0.0,1,0.0,1
6890,max_ml,20,40,2,3,0.05,0.95,0.9410360742263488,27,0.0,0,1.0,1,1.0,1
6891,max_ml,20,40,2,3,0.05,0.95,0.8928035130901403,17,1.0,1,1.0,1,1.0,1
6892,max_ml,20,40,2,3,0.05,0.95,0.940110625424496,24,1.0,1,1.0,1,1.0,1
6893,max_ml,20,40,2,3,0.05,0.95,0.899007113430772,6,1.0,1,1.0,1,1.0,1
6894,max_ml,20,40,2,3,0.05,0.95,0.942470592809458,13,1.0,1,1.0,1,1.0,1
6895,max_ml,20,40,2,3,0.05,0.95,0.9477984339516752,15,1.0,1,1.0,1,1.0,1
6896,max_ml,20,40,2,3,0.05,0.95,0.8840658206828722,20,1.0,1,1.0,1,1.0,1
6897,max_ml,20,40,2,3,0.05,0.95,0.90252385237525,19,1.0,1,1.0,1,0.0,0
6898,max_ml,20,40,2,3,0.05,0.95,0.9291737537656688,18,1.0,1,1.0,1,1.0,1
6899,max_ml,20,40,2,3,0.05,0.95,0.9360135149197424,22,0.0,1,0.0,1,0.0,1
6900,max_ml,20,40,2,3,0.05,0.95,0.7964709638265236,17,1.0,1,1.0,1,1.0,1
6901,max_ml,20,40,2,3,0.05,0.95,0.9172095890492256,9,1.0,1,1.0,1,1.0,1
6902,max_ml,20,40,2,3,0.05,0.95,0.8506261012067351,9,1.0,1,1.0,1,1.0,1
6903,max_ml,20,40,2,3,0.05,0.95,0.9228526403318508,10,1.0,1,1.0,1,1.0,1
6904,max_ml,20,40,2,3,0.05,0.95,0.9156991752378464,27,1.0,1,1.0,1,1.0,1
6905,max_ml,20,40,2,3,0.05,0.95,0.9461558282376136,14,1.0,1,1.0,1,1.0,1
6906,max_ml,20,40,2,3,0.05,0.95,0.9095467726921972,28,1.0,1,1.0,1,1.0,1
6907,max_ml,20,40,2,3,0.05,0.95,0.9367129707554014,40,0.0,1,0.0,1,0.0,1
6908,max_ml,20,40,2,3,0.05,0.95,0.8219122849450107,7,1.0,1,1.0,1,1.0,1
6909,max_ml,20,40,2,3,0.05,0.95,0.9128421949999924,12,1.0,1,1.0,1,1.0,1
6910,max_ml,20,40,2,3,0.05,0.95,0.9341238997461372,12,1.0,1,1.0,1,1.0,1
6911,max_ml,20,40,2,3,0.05,0.95,0.9479971615261684,15,1.0,1,1.0,1,1.0,1
6912,max_ml,20,40,2,3,0.05,0.95,0.9280796837788732,21,1.0,1,1.0,1,1.0,1
6913,max_ml,20,40,2,3,0.05,0.95,0.9467281297199888,9,1.0,1,1.0,1,1.0,1
6914,max_ml,20,40,2,3,0.05,0.95,0.8832220375489622,6,1.0,1,1.0,1,1.0,1
6915,max_ml,20,40,2,3,0.05,0.95,0.9454795993682792,24,1.0,1,1.0,1,1.0,1
6916,max_ml,20,40,2,3,0.05,0.95,0.7838960172742838,10,1.0,1,1.0,1,1.0,1
6917,max_ml,20,40,2,3,0.05,0.95,0.9485075321847554,8,1.0,1,1.0,1,1.0,1
6918,max_ml,20,40,2,3,0.05,0.95,0.9408182969065118,7,1.0,1,1.0,1,1.0,1
6919,max_ml,20,40,2,3,0.05,0.95,0.928439829673821,8,1.0,1,1.0,1,1.0,1
6920,max_ml,20,40,2,3,0.05,0.95,0.936341303835338,23,1.0,1,1.0,1,1.0,1
6921,max_ml,20,40,2,3,0.05,0.95,0.9179783570919016,13,1.0,1,1.0,1,1.0,1
6922,max_ml,20,40,2,3,0.05,0.95,0.8996321247655813,7,1.0,1,1.0,1,1.0,1
6923,max_ml,20,40,2,3,0.05,0.95,0.9277653086243522,18,1.0,1,1.0,1,1.0,1
6924,max_ml,20,40,2,3,0.05,0.95,0.8685155195637072,46,1.0,1,1.0,1,1.0,1
6925,max_ml,20,40,2,3,0.05,0.95,0.9031127861507198,9,1.0,1,1.0,1,1.0,1
6926,max_ml,20,40,2,3,0.05,0.95,0.9406531768813102,22,1.0,1,1.0,1,1.0,1
6927,max_ml,20,40,2,3,0.05,0.95,0.9370624972814204,21,1.0,1,1.0,1,1.0,1
6928,max_ml,20,40,2,3,0.05,0.95,0.935326545972713,8,1.0,1,1.0,1,1.0,1
6929,max_ml,20,40,2,3,0.05,0.95,0.9354243192810172,6,1.0,1,1.0,1,1.0,1
6930,max_ml,20,40,2,3,0.05,0.95,0.9460666110190348,33,0.0,1,0.0,1,0.0,1
6931,max_ml,20,40,2,3,0.05,0.95,0.919449335562067,6,1.0,1,1.0,1,1.0,1
6932,max_ml,20,40,2,3,0.05,0.95,0.9248080830674124,23,0.0,0,1.0,1,1.0,1
6933,max_ml,20,40,2,3,0.05,0.95,0.8281791059078211,10,1.0,1,1.0,1,1.0,1
6934,max_ml,20,40,2,3,0.05,0.95,0.8874641698104971,6,1.0,1,1.0,1,1.0,1
6935,max_ml,20,40,2,3,0.05,0.95,0.9286773149739246,22,1.0,1,1.0,1,1.0,1
6936,max_ml,20,40,2,3,0.05,0.95,0.9423789388045118,16,0.0,0,1.0,1,0.0,0
6937,max_ml,20,40,2,3,0.05,0.95,0.9007425423863996,13,1.0,1,1.0,1,1.0,1
6938,max_ml,20,40,2,3,0.05,0.95,0.9314261919240856,18,1.0,1,1.0,1,1.0,1
6939,max_ml,20,40,2,3,0.05,0.95,0.9455339813872248,18,1.0,1,1.0,1,1.0,1
6940,max_ml,20,40,2,3,0.05,0.95,0.9382900119110572,22,0.0,0,0.0,0,1.0,1
6941,max_ml,20,40,2,3,0.05,0.95,0.8671195519780555,4,1.0,1,1.0,1,1.0,1
6942,max_ml,20,40,2,3,0.05,0.95,0.9044505301282544,22,1.0,1,1.0,1,1.0,1
6943,max_ml,20,40,2,3,0.05,0.95,0.916911162478693,10,1.0,1,1.0,1,1.0,1
6944,max_ml,20,40,2,3,0.05,0.95,0.9185688664734196,10,1.0,1,1.0,1,1.0,1
6945,max_ml,20,40,2,3,0.05,0.95,0.9411455886481508,8,1.0,1,1.0,1,1.0,1
6946,max_ml,20,40,2,3,0.05,0.95,0.948694624896924,29,1.0,1,1.0,1,1.0,1
6947,max_ml,20,40,2,3,0.05,0.95,0.918104449772075,19,1.0,1,1.0,1,1.0,1
6948,max_ml,20,40,2,3,0.05,0.95,0.9302051270689156,36,0.0,0,1.0,1,1.0,1
6949,max_ml,20,40,2,3,0.05,0.95,0.9339726758604956,9,1.0,1,1.0,1,1.0,1
6950,max_ml,20,40,2,3,0.05,0.95,0.887231174967888,9,1.0,1,1.0,1,1.0,1
6951,max_ml,20,40,2,3,0.05,0.95,0.9106693463742512,51,0.0,0,0.0,0,1.0,1
6952,max_ml,20,40,2,3,0.05,0.95,0.9400660351033724,23,1.0,1,1.0,1,1.0,1
6953,max_ml,20,40,2,3,0.05,0.95,0.9043819359429304,11,1.0,1,1.0,1,1.0,1
6954,max_ml,20,40,2,3,0.05,0.95,0.9092189666339916,15,1.0,1,1.0,1,1.0,1
6955,max_ml,20,40,2,3,0.05,0.95,0.944670395374061,18,1.0,1,1.0,1,1.0,1
6956,max_ml,20,40,2,3,0.05,0.95,0.9287343113664034,10,1.0,1,1.0,1,1.0,1
6957,max_ml,20,40,2,3,0.05,0.95,0.9498680871838332,57,0.0,1,0.0,1,0.0,1
6958,max_ml,20,40,2,3,0.05,0.95,0.9203049761609108,39,1.0,1,1.0,1,1.0,1
6959,max_ml,20,40,2,3,0.05,0.95,0.9195565909939108,29,0.0,1,0.0,1,0.0,1
6960,max_ml,20,40,2,3,0.05,0.95,0.8951446320952117,36,0.0,0,1.0,1,1.0,1
6961,max_ml,20,40,2,3,0.05,0.95,0.9497122906222358,26,0.0,0,1.0,1,0.0,0
6962,max_ml,20,40,2,3,0.05,0.95,0.937969995239792,27,1.0,1,1.0,1,1.0,1
6963,max_ml,20,40,2,3,0.05,0.95,0.9284283544437308,25,1.0,1,1.0,1,1.0,1
6964,max_ml,20,40,2,3,0.05,0.95,0.9151207736115744,4,1.0,1,1.0,1,1.0,1
6965,max_ml,20,40,2,3,0.05,0.95,0.8684388031600115,14,1.0,1,1.0,1,1.0,1
6966,max_ml,20,40,2,3,0.05,0.95,0.9444956307519145,10,1.0,1,1.0,1,1.0,1
6967,max_ml,20,40,2,3,0.05,0.95,0.7980444169817896,10,1.0,1,1.0,1,1.0,1
6968,max_ml,20,40,2,3,0.05,0.95,0.9208121761241006,29,0.0,1,0.0,1,0.0,1
6969,max_ml,20,40,2,3,0.05,0.95,0.9343040288801142,19,0.0,0,0.0,0,1.0,1
6970,max_ml,20,40,2,3,0.05,0.95,0.9208553185379972,36,0.0,1,0.0,1,0.0,1
6971,max_ml,20,40,2,3,0.05,0.95,0.9482500888931404,43,0.0,0,1.0,1,0.0,0
6972,max_ml,20,40,2,3,0.05,0.95,0.8520844185778659,18,1.0,1,1.0,1,1.0,1
6973,max_ml,20,40,2,3,0.05,0.95,0.9267083715327268,86,0.0,1,0.0,1,0.0,1
6974,max_ml,20,40,2,3,0.05,0.95,0.946290375133056,11,1.0,1,1.0,1,1.0,1
6975,max_ml,20,40,2,3,0.05,0.95,0.8582787352990842,15,1.0,1,1.0,1,1.0,1
6976,max_ml,20,40,2,3,0.05,0.95,0.9474432206385912,9,1.0,1,1.0,1,1.0,1
6977,max_ml,20,40,2,3,0.05,0.95,0.8736025110384873,8,1.0,1,1.0,1,1.0,1
6978,max_ml,20,40,2,3,0.05,0.95,0.8849493119448991,10,1.0,1,1.0,1,1.0,1
6979,max_ml,20,40,2,3,0.05,0.95,0.9366264626987492,28,1.0,1,1.0,1,1.0,1
6980,max_ml,20,40,2,3,0.05,0.95,0.9373403961715676,16,1.0,1,1.0,1,1.0,1
6981,max_ml,20,40,2,3,0.05,0.95,0.9424634907253254,50,0.0,0,1.0,1,1.0,1
6982,max_ml,20,40,2,3,0.05,0.95,0.8461136741289633,16,1.0,1,1.0,1,1.0,1
6983,max_ml,20,40,2,3,0.05,0.95,0.9075360994367712,19,0.0,0,1.0,1,0.0,0
6984,max_ml,20,40,2,3,0.05,0.95,0.8740100381030634,6,1.0,1,1.0,1,1.0,1
6985,max_ml,20,40,2,3,0.05,0.95,0.9361254166379606,7,1.0,1,1.0,1,1.0,1
6986,max_ml,20,40,2,3,0.05,0.95,0.9342465349489992,11,1.0,1,1.0,1,1.0,1
6987,max_ml,20,40,2,3,0.05,0.95,0.863711606414567,16,1.0,1,1.0,1,1.0,1
6988,max_ml,20,40,2,3,0.05,0.95,0.9301721229324084,28,1.0,1,1.0,1,1.0,1
6989,max_ml,20,40,2,3,0.05,0.95,0.9352170595761732,8,1.0,1,1.0,1,1.0,1
6990,max_ml,20,40,2,3,0.05,0.95,0.9371913788692006,38,0.0,1,0.0,1,0.0,1
6991,max_ml,20,40,2,3,0.05,0.95,0.9354882332614478,11,1.0,1,1.0,1,1.0,1
6992,max_ml,20,40,2,3,0.05,0.95,0.94309652114364,27,1.0,1,1.0,1,1.0,1
6993,max_ml,20,40,2,3,0.05,0.95,0.9244388389053312,5,1.0,1,1.0,1,1.0,1
6994,max_ml,20,40,2,3,0.05,0.95,0.9430636389645528,10,1.0,1,1.0,1,1.0,1
6995,max_ml,20,40,2,3,0.05,0.95,0.9369828131566555,4,1.0,1,1.0,1,1.0,1
6996,max_ml,20,40,2,3,0.05,0.95,0.933758486666216,27,1.0,1,1.0,1,1.0,1
6997,max_ml,20,40,2,3,0.05,0.95,0.9061721104375452,8,1.0,1,1.0,1,1.0,1
6998,max_ml,20,40,2,3,0.05,0.95,0.9455051572635272,24,1.0,1,1.0,1,1.0,1
6999,max_ml,20,40,2,3,0.05,0.95,0.9304927507925488,6,1.0,1,1.0,1,1.0,1
7000,max_ml,20,40,2,3,0.05,0.95,0.8896689995213926,14,1.0,1,1.0,1,1.0,1
7001,max_ml,20,40,2,3,0.05,0.95,0.8457693019674464,6,1.0,1,1.0,1,1.0,1
7002,max_ml,20,40,2,3,0.05,0.95,0.9493983475400573,25,1.0,1,1.0,1,1.0,1
7003,max_ml,20,40,2,3,0.05,0.95,0.9258306204670044,16,1.0,1,1.0,1,1.0,1
7004,max_ml,20,40,2,3,0.05,0.95,0.8958635724551042,40,0.0,0,1.0,1,1.0,1
7005,max_ml,20,40,2,3,0.05,0.95,0.8870344717758742,8,1.0,1,1.0,1,1.0,1
7006,max_ml,20,40,2,3,0.05,0.95,0.924759828100989,26,1.0,1,1.0,1,1.0,1
7007,max_ml,20,40,2,3,0.05,0.95,0.9315004631744536,7,1.0,1,1.0,1,1.0,1
7008,max_ml,20,40,2,3,0.05,0.95,0.934786745358576,53,0.0,1,0.0,1,0.0,1
7009,max_ml,20,40,2,3,0.05,0.95,0.8962550896956052,16,1.0,1,1.0,1,1.0,1
7010,max_ml,20,40,2,3,0.05,0.95,0.8974441466675478,8,1.0,1,1.0,1,1.0,1
7011,max_ml,20,40,2,3,0.05,0.95,0.9320763908415394,17,1.0,1,1.0,1,1.0,1
7012,max_ml,20,40,2,3,0.05,0.95,0.9400709761515056,23,0.0,1,0.0,1,0.0,1
7013,max_ml,20,40,2,3,0.05,0.95,0.8515003828632496,9,1.0,1,1.0,1,1.0,1
7014,max_ml,20,40,2,3,0.05,0.95,0.944589312780085,30,0.0,1,0.0,1,0.0,1
7015,max_ml,20,40,2,3,0.05,0.95,0.942192239977703,27,0.0,1,0.0,1,0.0,1
7016,max_ml,20,40,2,3,0.05,0.95,0.9117632329200984,15,1.0,1,1.0,1,1.0,1
7017,max_ml,20,40,2,3,0.05,0.95,0.926188604422546,43,0.0,1,0.0,1,0.0,1
7018,max_ml,20,40,2,3,0.05,0.95,0.9198492461826956,7,1.0,1,1.0,1,1.0,1
7019,max_ml,20,40,2,3,0.05,0.95,0.8215046890322417,14,1.0,1,1.0,1,1.0,1
7020,max_ml,20,40,2,3,0.05,0.95,0.9280494658414143,11,1.0,1,1.0,1,1.0,1
7021,max_ml,20,40,2,3,0.05,0.95,0.9193390303641512,16,1.0,1,1.0,1,1.0,1
7022,max_ml,20,40,2,3,0.05,0.95,0.8314301379888547,6,1.0,1,1.0,1,1.0,1
7023,max_ml,20,40,2,3,0.05,0.95,0.8775130642412723,14,1.0,1,1.0,1,1.0,1
7024,max_ml,20,40,2,3,0.05,0.95,0.9195406386825732,11,1.0,1,1.0,1,1.0,1
7025,max_ml,20,40,2,3,0.05,0.95,0.925370967470574,13,1.0,1,1.0,1,1.0,1
7026,max_ml,20,40,2,3,0.05,0.95,0.949178258496609,16,1.0,1,1.0,1,1.0,1
7027,max_ml,20,40,2,3,0.05,0.95,0.910573661203328,14,1.0,1,1.0,1,1.0,1
7028,max_ml,20,40,2,3,0.05,0.95,0.900418591147637,32,1.0,1,1.0,1,1.0,1
7029,max_ml,20,40,2,3,0.05,0.95,0.9274943889066743,18,1.0,1,1.0,1,1.0,1
7030,max_ml,20,40,2,3,0.05,0.95,0.9292147682571656,14,1.0,1,1.0,1,1.0,1
7031,max_ml,20,40,2,3,0.05,0.95,0.9202019525889512,12,1.0,1,1.0,1,1.0,1
7032,max_ml,20,40,2,3,0.05,0.95,0.8669245984676438,13,1.0,1,1.0,1,1.0,1
7033,max_ml,20,40,2,3,0.05,0.95,0.9272427629721736,31,0.0,1,0.0,1,0.0,1
7034,max_ml,20,40,2,3,0.05,0.95,0.9111826854539512,3,1.0,1,1.0,1,1.0,1
7035,max_ml,20,40,2,3,0.05,0.95,0.9203843327118516,29,1.0,1,1.0,1,1.0,1
7036,max_ml,20,40,2,3,0.05,0.95,0.9181364511778254,6,1.0,1,1.0,1,1.0,1
7037,max_ml,20,40,2,3,0.05,0.95,0.9204809433287336,24,1.0,1,1.0,1,1.0,1
7038,max_ml,20,40,2,3,0.05,0.95,0.7436499687613334,3,1.0,1,1.0,1,1.0,1
7039,max_ml,20,40,2,3,0.05,0.95,0.9157955470852918,8,1.0,1,1.0,1,1.0,1
7040,max_ml,20,40,2,3,0.05,0.95,0.8913714795908273,26,1.0,1,1.0,1,1.0,1
7041,max_ml,20,40,2,3,0.05,0.95,0.9358320027453966,12,1.0,1,1.0,1,1.0,1
7042,max_ml,20,40,2,3,0.05,0.95,0.9413380694558612,56,0.0,1,0.0,1,0.0,1
7043,max_ml,20,40,2,3,0.05,0.95,0.9466771596446872,7,1.0,1,1.0,1,1.0,1
7044,max_ml,20,40,2,3,0.05,0.95,0.9284050904108024,36,0.0,0,1.0,1,0.0,0
7045,max_ml,20,40,2,3,0.05,0.95,0.9304999022086856,21,1.0,1,1.0,1,1.0,1
7046,max_ml,20,40,2,3,0.05,0.95,0.899105505482413,14,1.0,1,1.0,1,1.0,1
7047,max_ml,20,40,2,3,0.05,0.95,0.9377666184127078,11,1.0,1,1.0,1,1.0,1
7048,max_ml,20,40,2,3,0.05,0.95,0.8981351335913765,27,1.0,1,1.0,1,1.0,1
7049,max_ml,20,40,2,3,0.05,0.95,0.8922671023924488,8,1.0,1,1.0,1,1.0,1
7050,max_ml,20,40,2,3,0.05,0.95,0.9402907879034288,26,1.0,1,1.0,1,1.0,1
7051,max_ml,20,40,2,3,0.05,0.95,0.887281629364382,7,1.0,1,1.0,1,1.0,1
7052,max_ml,20,40,2,3,0.05,0.95,0.8925412299297105,21,1.0,1,1.0,1,1.0,1
7053,max_ml,20,40,2,3,0.05,0.95,0.9004271409872401,12,1.0,1,1.0,1,1.0,1
7054,max_ml,20,40,2,3,0.05,0.95,0.9405258803124348,6,1.0,1,1.0,1,1.0,1
7055,max_ml,20,40,2,3,0.05,0.95,0.9100751185250916,9,1.0,1,1.0,1,1.0,1
7056,max_ml,20,40,2,3,0.05,0.95,0.9144643458193922,30,0.0,1,0.0,1,0.0,1
7057,max_ml,20,40,2,3,0.05,0.95,0.9472676233215506,11,1.0,1,1.0,1,1.0,1
7058,max_ml,20,40,2,3,0.05,0.95,0.9319335097579214,7,1.0,1,1.0,1,1.0,1
7059,max_ml,20,40,2,3,0.05,0.95,0.9426304356278036,17,1.0,1,1.0,1,1.0,1
7060,max_ml,20,40,2,3,0.05,0.95,0.9232765520777396,10,1.0,1,1.0,1,1.0,1
7061,max_ml,20,40,2,3,0.05,0.95,0.8132809674839663,9,1.0,1,1.0,1,1.0,1
7062,max_ml,20,40,2,3,0.05,0.95,0.9445041226631024,39,0.0,1,0.0,1,0.0,1
7063,max_ml,20,40,2,3,0.05,0.95,0.8830103079129633,13,1.0,1,1.0,1,1.0,1
7064,max_ml,20,40,2,3,0.05,0.95,0.937613649871655,23,1.0,1,1.0,1,1.0,1
7065,max_ml,20,40,2,3,0.05,0.95,0.8781655582107111,11,1.0,1,1.0,1,1.0,1
7066,max_ml,20,40,2,3,0.05,0.95,0.9214005600187252,7,1.0,1,1.0,1,1.0,1
7067,max_ml,20,40,2,3,0.05,0.95,0.7993101915167706,5,1.0,1,1.0,1,1.0,1
7068,max_ml,20,40,2,3,0.05,0.95,0.8665456242463999,15,1.0,1,1.0,1,1.0,1
7069,max_ml,20,40,2,3,0.05,0.95,0.922827532566884,17,1.0,1,1.0,1,1.0,1
7070,max_ml,20,40,2,3,0.05,0.95,0.8996300291843189,16,1.0,1,1.0,1,1.0,1
7071,max_ml,20,40,2,3,0.05,0.95,0.819127533696643,9,1.0,1,1.0,1,1.0,1
7072,max_ml,20,40,2,3,0.05,0.95,0.9472980497744848,59,0.0,0,0.0,0,1.0,1
7073,max_ml,20,40,2,3,0.05,0.95,0.9126961537826038,24,0.0,0,1.0,1,1.0,1
7074,max_ml,20,40,2,3,0.05,0.95,0.9185416488196352,15,1.0,1,1.0,1,1.0,1
7075,max_ml,20,40,2,3,0.05,0.95,0.8838402125869398,11,1.0,1,1.0,1,1.0,1
7076,max_ml,20,40,2,3,0.05,0.95,0.940884498304906,24,1.0,1,1.0,1,1.0,1
7077,max_ml,20,40,2,3,0.05,0.95,0.9135329876381798,5,1.0,1,1.0,1,1.0,1
7078,max_ml,20,40,2,3,0.05,0.95,0.9337083007291556,11,1.0,1,1.0,1,1.0,1
7079,max_ml,20,40,2,3,0.05,0.95,0.9475171978403286,14,1.0,1,1.0,1,1.0,1
7080,max_ml,20,40,2,3,0.05,0.95,0.8939687570355708,7,1.0,1,1.0,1,1.0,1
7081,max_ml,20,40,2,3,0.05,0.95,0.9464378416366044,33,1.0,1,1.0,1,1.0,1
7082,max_ml,20,40,2,3,0.05,0.95,0.9353195532553374,34,0.0,1,0.0,1,0.0,1
7083,max_ml,20,40,2,3,0.05,0.95,0.930897128838701,16,1.0,1,1.0,1,1.0,1
7084,max_ml,20,40,2,3,0.05,0.95,0.908131734153344,10,1.0,1,1.0,1,1.0,1
7085,max_ml,20,40,2,3,0.05,0.95,0.9219706201629402,23,0.0,0,1.0,1,1.0,1
7086,max_ml,20,40,2,3,0.05,0.95,0.899714588603397,34,1.0,1,1.0,1,1.0,1
7087,max_ml,20,40,2,3,0.05,0.95,0.8977442544111033,18,1.0,1,1.0,1,1.0,1
7088,max_ml,20,40,2,3,0.05,0.95,0.9355699931832044,74,0.0,1,0.0,1,0.0,1
7089,max_ml,20,40,2,3,0.05,0.95,0.9482013021511464,24,1.0,1,1.0,1,1.0,1
7090,max_ml,20,40,2,3,0.05,0.95,0.8159130130476434,9,1.0,1,1.0,1,1.0,1
7091,max_ml,20,40,2,3,0.05,0.95,0.9408319190257928,36,0.0,0,1.0,1,1.0,1
7092,max_ml,20,40,2,3,0.05,0.95,0.874997923396084,10,1.0,1,1.0,1,1.0,1
7093,max_ml,20,40,2,3,0.05,0.95,0.901668842810274,13,1.0,1,1.0,1,1.0,1
7094,max_ml,20,40,2,3,0.05,0.95,0.8812875314019191,7,1.0,1,1.0,1,1.0,1
7095,max_ml,20,40,2,3,0.05,0.95,0.9298245166285162,19,1.0,1,1.0,1,1.0,1
7096,max_ml,20,40,2,3,0.05,0.95,0.919834642075834,7,1.0,1,1.0,1,1.0,1
7097,max_ml,20,40,2,3,0.05,0.95,0.946694737351842,32,1.0,1,1.0,1,1.0,1
7098,max_ml,20,40,2,3,0.05,0.95,0.882218891940617,7,1.0,1,1.0,1,1.0,1
7099,max_ml,20,40,2,3,0.05,0.95,0.9455720805170992,14,1.0,1,1.0,1,1.0,1
7100,max_ml,20,40,2,3,0.05,0.95,0.9483381433763072,20,1.0,1,1.0,1,1.0,1
7101,max_ml,20,40,2,3,0.05,0.95,0.899172755891371,21,1.0,1,1.0,1,1.0,1
7102,max_ml,20,40,2,3,0.05,0.95,0.8670512797853767,10,1.0,1,1.0,1,1.0,1
7103,max_ml,20,40,2,3,0.05,0.95,0.8408144694380374,8,1.0,1,1.0,1,1.0,1
7104,max_ml,20,40,2,3,0.05,0.95,0.9423089358430236,19,0.0,0,1.0,1,0.0,0
7105,max_ml,20,40,2,3,0.05,0.95,0.8239854613921966,10,1.0,1,1.0,1,1.0,1
7106,max_ml,20,40,2,3,0.05,0.95,0.9212294022811705,24,0.0,0,1.0,1,1.0,1
7107,max_ml,20,40,2,3,0.05,0.95,0.9242763767039202,4,1.0,1,1.0,1,1.0,1
7108,max_ml,20,40,2,3,0.05,0.95,0.9271445578571847,18,1.0,1,1.0,1,1.0,1
7109,max_ml,20,40,2,3,0.05,0.95,0.8294284544561846,6,1.0,1,1.0,1,1.0,1
7110,max_ml,20,40,2,3,0.05,0.95,0.9230968959399212,8,1.0,1,1.0,1,1.0,1
7111,max_ml,20,40,2,3,0.05,0.95,0.9258436749334852,16,1.0,1,1.0,1,1.0,1
7112,max_ml,20,40,2,3,0.05,0.95,0.925093549073403,17,1.0,1,1.0,1,1.0,1
7113,max_ml,20,40,2,3,0.05,0.95,0.9077530027755064,52,0.0,1,0.0,1,0.0,1
7114,max_ml,20,40,2,3,0.05,0.95,0.9347467841166416,11,1.0,1,1.0,1,1.0,1
7115,max_ml,20,40,2,3,0.05,0.95,0.9024242749863096,14,1.0,1,1.0,1,1.0,1
7116,max_ml,20,40,2,3,0.05,0.95,0.8435619407202342,17,1.0,1,1.0,1,1.0,1
7117,max_ml,20,40,2,3,0.05,0.95,0.94623180369704,12,1.0,1,1.0,1,1.0,1
7118,max_ml,20,40,2,3,0.05,0.95,0.8824476571302463,25,0.0,1,0.0,1,0.0,1
7119,max_ml,20,40,2,3,0.05,0.95,0.9394905688988436,5,1.0,1,1.0,1,1.0,1
7120,max_ml,20,40,2,3,0.05,0.95,0.935704632564174,30,1.0,1,1.0,1,1.0,1
7121,max_ml,20,40,2,3,0.05,0.95,0.9279714598566504,8,1.0,1,1.0,1,1.0,1
7122,max_ml,20,40,2,3,0.05,0.95,0.8814845546861865,8,1.0,1,1.0,1,1.0,1
7123,max_ml,20,40,2,3,0.05,0.95,0.9296807867975568,8,1.0,1,1.0,1,1.0,1
7124,max_ml,20,40,2,3,0.05,0.95,0.9205931807158552,7,1.0,1,1.0,1,1.0,1
7125,max_ml,20,40,2,3,0.05,0.95,0.8250553855725123,7,1.0,1,1.0,1,1.0,1
7126,max_ml,20,40,2,3,0.05,0.95,0.8616017572752743,25,1.0,1,1.0,1,1.0,1
7127,max_ml,20,40,2,3,0.05,0.95,0.9317623289313878,17,1.0,1,1.0,1,1.0,1
7128,max_ml,20,40,2,3,0.05,0.95,0.947536414943724,11,1.0,1,1.0,1,1.0,1
7129,max_ml,20,40,2,3,0.05,0.95,0.9148430895732782,17,1.0,1,1.0,1,1.0,1
7130,max_ml,20,40,2,3,0.05,0.95,0.9290011140214146,21,1.0,1,1.0,1,1.0,1
7131,max_ml,20,40,2,3,0.05,0.95,0.9349582454130922,9,1.0,1,1.0,1,1.0,1
7132,max_ml,20,40,2,3,0.05,0.95,0.9141883582399108,7,1.0,1,1.0,1,1.0,1
7133,max_ml,20,40,2,3,0.05,0.95,0.9178326368415874,48,0.0,0,1.0,1,1.0,1
7134,max_ml,20,40,2,3,0.05,0.95,0.9456733973607592,24,0.0,1,0.0,1,0.0,1
7135,max_ml,20,40,2,3,0.05,0.95,0.858453184494931,20,1.0,1,1.0,1,1.0,1
7136,max_ml,20,40,2,3,0.05,0.95,0.9136425118523802,14,1.0,1,1.0,1,1.0,1
7137,max_ml,20,40,2,3,0.05,0.95,0.9483105120529464,47,1.0,1,1.0,1,1.0,1
7138,max_ml,20,40,2,3,0.05,0.95,0.9483275455334508,13,1.0,1,1.0,1,1.0,1
7139,max_ml,20,40,2,3,0.05,0.95,0.940888999500546,19,1.0,1,1.0,1,1.0,1
7140,max_ml,20,40,2,3,0.05,0.95,0.910287138920457,9,1.0,1,1.0,1,1.0,1
7141,max_ml,20,40,2,3,0.05,0.95,0.9095168051835104,19,0.0,0,1.0,1,1.0,1
7142,max_ml,20,40,2,3,0.05,0.95,0.942735336827031,59,0.0,0,1.0,1,1.0,1
7143,max_ml,20,40,2,3,0.05,0.95,0.9076526176600376,9,1.0,1,1.0,1,1.0,1
7144,max_ml,20,40,2,3,0.05,0.95,0.9206874139824164,19,0.0,0,1.0,1,1.0,1
7145,max_ml,20,40,2,3,0.05,0.95,0.9484585313186282,18,1.0,1,1.0,1,1.0,1
7146,max_ml,20,40,2,3,0.05,0.95,0.9338119895786252,11,1.0,1,1.0,1,1.0,1
7147,max_ml,20,40,2,3,0.05,0.95,0.906238556514506,18,1.0,1,1.0,1,1.0,1
7148,max_ml,20,40,2,3,0.05,0.95,0.9471104991909975,22,1.0,1,1.0,1,1.0,1
7149,max_ml,20,40,2,3,0.05,0.95,0.8854017614239357,18,1.0,1,1.0,1,1.0,1
7150,max_ml,20,40,2,3,0.05,0.95,0.918877325802212,8,1.0,1,1.0,1,1.0,1
7151,max_ml,20,40,2,3,0.05,0.95,0.8804253621609351,16,1.0,1,1.0,1,1.0,1
7152,max_ml,20,40,2,3,0.05,0.95,0.9267906676412988,17,1.0,1,1.0,1,1.0,1
7153,max_ml,20,40,2,3,0.05,0.95,0.8959342129989751,19,1.0,1,1.0,1,1.0,1
7154,max_ml,20,40,2,3,0.05,0.95,0.915430164286899,14,1.0,1,1.0,1,1.0,1
7155,max_ml,20,40,2,3,0.05,0.95,0.8430512470157971,9,1.0,1,1.0,1,1.0,1
7156,max_ml,20,40,2,3,0.05,0.95,0.895689041965675,6,1.0,1,1.0,1,1.0,1
7157,max_ml,20,40,2,3,0.05,0.95,0.9011677858188551,11,1.0,1,1.0,1,1.0,1
7158,max_ml,20,40,2,3,0.05,0.95,0.8905359870342116,8,1.0,1,1.0,1,1.0,1
7159,max_ml,20,40,2,3,0.05,0.95,0.8943412460811235,10,1.0,1,1.0,1,1.0,1
7160,max_ml,20,40,2,3,0.05,0.95,0.9424402777630816,19,1.0,1,1.0,1,1.0,1
7161,max_ml,20,40,2,3,0.05,0.95,0.9285758850243488,23,0.0,0,1.0,1,1.0,1
7162,max_ml,20,40,2,3,0.05,0.95,0.8856436418523329,22,0.0,1,0.0,1,0.0,1
7163,max_ml,20,40,2,3,0.05,0.95,0.9115637798166852,35,0.0,1,0.0,1,0.0,1
7164,max_ml,20,40,2,3,0.05,0.95,0.9344580850315128,8,1.0,1,1.0,1,1.0,1
7165,max_ml,20,40,2,3,0.05,0.95,0.9306534122979316,29,0.0,0,1.0,1,1.0,1
7166,max_ml,20,40,2,3,0.05,0.95,0.9391447562037456,16,1.0,1,1.0,1,1.0,1
7167,max_ml,20,40,2,3,0.05,0.95,0.9479691985083212,44,0.0,0,0.0,0,1.0,1
7168,max_ml,20,40,2,3,0.05,0.95,0.8959405798068966,20,1.0,1,1.0,1,1.0,1
7169,max_ml,20,40,2,3,0.05,0.95,0.8580513461410956,14,1.0,1,1.0,1,1.0,1
7170,max_ml,20,40,2,3,0.05,0.95,0.9328783076708956,16,1.0,1,1.0,1,1.0,1
7171,max_ml,20,40,2,3,0.05,0.95,0.9439529297540938,24,1.0,1,1.0,1,1.0,1
7172,max_ml,20,40,2,3,0.05,0.95,0.9349933895797372,20,1.0,1,1.0,1,1.0,1
7173,max_ml,20,40,2,3,0.05,0.95,0.9271842647802938,26,0.0,1,0.0,1,0.0,1
7174,max_ml,20,40,2,3,0.05,0.95,0.9437854705297768,40,0.0,1,0.0,1,0.0,1
7175,max_ml,20,40,2,3,0.05,0.95,0.9359233017344374,17,1.0,1,1.0,1,1.0,1
7176,max_ml,20,40,2,3,0.05,0.95,0.9423371002618872,48,0.0,1,0.0,1,0.0,1
7177,max_ml,20,40,2,3,0.05,0.95,0.9435102042740644,19,1.0,1,1.0,1,1.0,1
7178,max_ml,20,40,2,3,0.05,0.95,0.9182917116139884,30,0.0,0,0.0,0,1.0,1
7179,max_ml,20,40,2,3,0.05,0.95,0.9421373349969056,20,1.0,1,1.0,1,1.0,1
7180,max_ml,20,40,2,3,0.05,0.95,0.9384789646217973,24,1.0,1,1.0,1,1.0,1
7181,max_ml,20,40,2,3,0.05,0.95,0.8932210821372841,17,0.0,0,1.0,1,1.0,1
7182,max_ml,20,40,2,3,0.05,0.95,0.8953076585629219,19,1.0,1,1.0,1,1.0,1
7183,max_ml,20,40,2,3,0.05,0.95,0.8933198855732076,37,0.0,0,1.0,1,1.0,1
7184,max_ml,20,40,2,3,0.05,0.95,0.9040411020528544,27,1.0,1,1.0,1,1.0,1
7185,max_ml,20,40,2,3,0.05,0.95,0.9355157016793508,11,1.0,1,1.0,1,1.0,1
7186,max_ml,20,40,2,3,0.05,0.95,0.9099332797006376,41,0.0,0,0.0,0,1.0,1
7187,max_ml,20,40,2,3,0.05,0.95,0.8970055458373578,10,1.0,1,1.0,1,1.0,1
7188,max_ml,20,40,2,3,0.05,0.95,0.868551420797481,7,1.0,1,1.0,1,1.0,1
7189,max_ml,20,40,2,3,0.05,0.95,0.9385816392272094,10,1.0,1,1.0,1,1.0,1
7190,max_ml,20,40,2,3,0.05,0.95,0.728052085195102,8,1.0,1,1.0,1,1.0,1
7191,max_ml,20,40,2,3,0.05,0.95,0.9070606568269812,28,1.0,1,1.0,1,1.0,1
7192,max_ml,20,40,2,3,0.05,0.95,0.9488198307080722,40,0.0,0,0.0,0,1.0,1
7193,max_ml,20,40,2,3,0.05,0.95,0.9312279749066634,13,1.0,1,1.0,1,1.0,1
7194,max_ml,20,40,2,3,0.05,0.95,0.9259029319444628,18,0.0,1,0.0,1,0.0,1
7195,max_ml,20,40,2,3,0.05,0.95,0.9462657708844384,12,1.0,1,1.0,1,1.0,1
7196,max_ml,20,40,2,3,0.05,0.95,0.8761661725270006,14,1.0,1,1.0,1,1.0,1
7197,max_ml,20,40,2,3,0.05,0.95,0.9422244983671704,15,1.0,1,1.0,1,1.0,1
7198,max_ml,20,40,2,3,0.05,0.95,0.941816331940912,65,0.0,1,0.0,1,0.0,1
7199,max_ml,20,40,2,3,0.05,0.95,0.9214726632808928,31,0.0,0,0.0,0,1.0,1
7200,max_ml,20,40,2,3,0.05,0.95,0.8882126101157094,12,1.0,1,1.0,1,1.0,1
7201,max_ml,20,40,2,3,0.05,0.95,0.8876414383116938,11,1.0,1,1.0,1,1.0,1
7202,max_ml,20,40,2,3,0.05,0.95,0.9238298543058602,5,1.0,1,1.0,1,1.0,1
7203,max_ml,20,40,2,3,0.05,0.95,0.908384541626046,10,1.0,1,1.0,1,1.0,1
7204,max_ml,20,40,2,3,0.05,0.95,0.8972667041267924,14,1.0,1,1.0,1,1.0,1
7205,max_ml,20,40,2,3,0.05,0.95,0.8592257268369984,8,1.0,1,1.0,1,1.0,1
7206,max_ml,20,40,2,3,0.05,0.95,0.9245508614984858,14,1.0,1,1.0,1,1.0,1
7207,max_ml,20,40,2,3,0.05,0.95,0.8957005237379212,19,1.0,1,1.0,1,1.0,1
7208,max_ml,20,40,2,3,0.05,0.95,0.8641548886743696,12,1.0,1,1.0,1,1.0,1
7209,max_ml,20,40,2,3,0.05,0.95,0.9412442645287662,50,0.0,1,0.0,1,0.0,1
7210,max_ml,20,40,2,3,0.05,0.95,0.909336709372293,10,1.0,1,1.0,1,1.0,1
7211,max_ml,20,40,2,3,0.05,0.95,0.8650764767508945,6,1.0,1,1.0,1,1.0,1
7212,max_ml,20,40,2,3,0.05,0.95,0.9020113079080846,29,0.0,1,0.0,1,0.0,1
7213,max_ml,20,40,2,3,0.05,0.95,0.9281671604556868,16,1.0,1,1.0,1,1.0,1
7214,max_ml,20,40,2,3,0.05,0.95,0.8933316483182604,6,1.0,1,1.0,1,1.0,1
7215,max_ml,20,40,2,3,0.05,0.95,0.9325038501584382,4,1.0,1,1.0,1,1.0,1
7216,max_ml,20,40,2,3,0.05,0.95,0.879475155991959,13,1.0,1,1.0,1,1.0,1
7217,max_ml,20,40,2,3,0.05,0.95,0.9217463528385056,4,1.0,1,1.0,1,1.0,1
7218,max_ml,20,40,2,3,0.05,0.95,0.9472782484214948,22,1.0,1,1.0,1,1.0,1
7219,max_ml,20,40,2,3,0.05,0.95,0.9274577989843916,27,1.0,1,1.0,1,1.0,1
7220,max_ml,20,40,2,3,0.05,0.95,0.9481864020555468,59,0.0,1,0.0,1,0.0,1
7221,max_ml,20,40,2,3,0.05,0.95,0.9082979072076576,17,1.0,1,1.0,1,1.0,1
7222,max_ml,20,40,2,3,0.05,0.95,0.9195022109088936,20,1.0,1,1.0,1,1.0,1
7223,max_ml,20,40,2,3,0.05,0.95,0.8207904734959218,14,1.0,1,1.0,1,1.0,1
7224,max_ml,20,40,2,3,0.05,0.95,0.7834546158275257,13,1.0,1,1.0,1,1.0,1
7225,max_ml,20,40,2,3,0.05,0.95,0.7961731065695634,8,1.0,1,1.0,1,1.0,1
7226,max_ml,20,40,2,3,0.05,0.95,0.9374168652761732,4,1.0,1,1.0,1,1.0,1
7227,max_ml,20,40,2,3,0.05,0.95,0.9248784589221496,52,0.0,0,1.0,1,1.0,1
7228,max_ml,20,40,2,3,0.05,0.95,0.9022549680528156,31,0.0,0,1.0,1,1.0,1
7229,max_ml,20,40,2,3,0.05,0.95,0.9479511624249648,28,0.0,1,0.0,1,0.0,1
7230,max_ml,20,40,2,3,0.05,0.95,0.8797221127043741,6,1.0,1,1.0,1,1.0,1
7231,max_ml,20,40,2,3,0.05,0.95,0.9295483766702068,18,1.0,1,1.0,1,1.0,1
7232,max_ml,20,40,2,3,0.05,0.95,0.9291334251956452,6,1.0,1,1.0,1,1.0,1
7233,max_ml,20,40,2,3,0.05,0.95,0.8618342992785614,12,1.0,1,1.0,1,1.0,1
7234,max_ml,20,40,2,3,0.05,0.95,0.9242046446437362,21,1.0,1,1.0,1,1.0,1
7235,max_ml,20,40,2,3,0.05,0.95,0.9056504842548314,9,1.0,1,1.0,1,1.0,1
7236,max_ml,20,40,2,3,0.05,0.95,0.8314102567963595,8,1.0,1,1.0,1,1.0,1
7237,max_ml,20,40,2,3,0.05,0.95,0.938999917916961,4,1.0,1,1.0,1,1.0,1
7238,max_ml,20,40,2,3,0.05,0.95,0.9438201687692088,60,0.0,1,0.0,1,0.0,1
7239,max_ml,20,40,2,3,0.05,0.95,0.926912203162268,17,1.0,1,1.0,1,1.0,1
7240,max_ml,20,40,2,3,0.05,0.95,0.9403648875695808,21,1.0,1,1.0,1,1.0,1
7241,max_ml,20,40,2,3,0.05,0.95,0.9311561531194298,14,1.0,1,1.0,1,0.0,0
7242,max_ml,20,40,2,3,0.05,0.95,0.940714186648635,11,1.0,1,1.0,1,1.0,1
7243,max_ml,20,40,2,3,0.05,0.95,0.8905463694429981,15,1.0,1,1.0,1,1.0,1
7244,max_ml,20,40,2,3,0.05,0.95,0.8911671257841965,8,1.0,1,1.0,1,1.0,1
7245,max_ml,20,40,2,3,0.05,0.95,0.9204169288513556,9,1.0,1,1.0,1,1.0,1
7246,max_ml,20,40,2,3,0.05,0.95,0.93120599918779,11,1.0,1,1.0,1,1.0,1
7247,max_ml,20,40,2,3,0.05,0.95,0.8873681168843804,14,1.0,1,1.0,1,1.0,1
7248,max_ml,20,40,2,3,0.05,0.95,0.892378074489535,13,1.0,1,1.0,1,1.0,1
7249,max_ml,20,40,2,3,0.05,0.95,0.9474985656995972,24,0.0,1,0.0,1,0.0,1
7250,max_ml,20,40,2,3,0.05,0.95,0.8508158508403314,7,1.0,1,1.0,1,1.0,1
7251,max_ml,20,40,2,3,0.05,0.95,0.948960358845446,50,0.0,1,0.0,1,0.0,1
7252,max_ml,20,40,2,3,0.05,0.95,0.9378133457656356,40,1.0,1,1.0,1,1.0,1
7253,max_ml,20,40,2,3,0.05,0.95,0.8726378027266521,18,1.0,1,1.0,1,1.0,1
7254,max_ml,20,40,2,3,0.05,0.95,0.9056453272939128,15,1.0,1,1.0,1,1.0,1
7255,max_ml,20,40,2,3,0.05,0.95,0.9381555843794532,15,1.0,1,1.0,1,1.0,1
7256,max_ml,20,40,2,3,0.05,0.95,0.9114988376616264,20,1.0,1,1.0,1,1.0,1
7257,max_ml,20,40,2,3,0.05,0.95,0.7927617474421357,15,1.0,1,1.0,1,1.0,1
7258,max_ml,20,40,2,3,0.05,0.95,0.8238554633981555,11,1.0,1,1.0,1,1.0,1
7259,max_ml,20,40,2,3,0.05,0.95,0.926413714784544,14,1.0,1,1.0,1,1.0,1
7260,max_ml,20,40,2,3,0.05,0.95,0.9041771352257162,16,1.0,1,1.0,1,1.0,1
7261,max_ml,20,40,2,3,0.05,0.95,0.9443840755660088,17,0.0,0,1.0,1,0.0,0
7262,max_ml,20,40,2,3,0.05,0.95,0.933654172273058,18,1.0,1,1.0,1,1.0,1
7263,max_ml,20,40,2,3,0.05,0.95,0.931942122620762,13,1.0,1,1.0,1,1.0,1
7264,max_ml,20,40,2,3,0.05,0.95,0.9199813970691104,31,0.0,1,0.0,1,0.0,1
7265,max_ml,20,40,2,3,0.05,0.95,0.9400906811211484,34,1.0,1,1.0,1,1.0,1
7266,max_ml,20,40,2,3,0.05,0.95,0.8796855325339834,31,1.0,1,1.0,1,1.0,1
7267,max_ml,20,40,2,3,0.05,0.95,0.8784932293006992,13,1.0,1,1.0,1,1.0,1
7268,max_ml,20,40,2,3,0.05,0.95,0.9125592324794392,13,1.0,1,1.0,1,1.0,1
7269,max_ml,20,40,2,3,0.05,0.95,0.9217800162998536,12,1.0,1,1.0,1,1.0,1
7270,max_ml,20,40,2,3,0.05,0.95,0.9475996019579626,32,0.0,0,1.0,1,1.0,1
7271,max_ml,20,40,2,3,0.05,0.95,0.8681886538926312,17,1.0,1,1.0,1,1.0,1
7272,max_ml,20,40,2,3,0.05,0.95,0.926128012346038,12,1.0,1,1.0,1,1.0,1
7273,max_ml,20,40,2,3,0.05,0.95,0.940821113646522,18,1.0,1,1.0,1,1.0,1
7274,max_ml,20,40,2,3,0.05,0.95,0.8917523781402061,14,1.0,1,1.0,1,1.0,1
7275,max_ml,20,40,2,3,0.05,0.95,0.9291608304801316,16,1.0,1,1.0,1,1.0,1
7276,max_ml,20,40,2,3,0.05,0.95,0.9197265887580396,9,1.0,1,1.0,1,1.0,1
7277,max_ml,20,40,2,3,0.05,0.95,0.8758488443825098,18,1.0,1,1.0,1,1.0,1
7278,max_ml,20,40,2,3,0.05,0.95,0.907799312934922,6,1.0,1,1.0,1,1.0,1
7279,max_ml,20,40,2,3,0.05,0.95,0.8921417615572341,34,0.0,0,0.0,0,1.0,1
7280,max_ml,20,40,2,3,0.05,0.95,0.9407774374180028,43,0.0,0,1.0,1,1.0,1
7281,max_ml,20,40,2,3,0.05,0.95,0.9237117336321474,11,1.0,1,1.0,1,1.0,1
7282,max_ml,20,40,2,3,0.05,0.95,0.9096740138748696,23,0.0,1,0.0,1,0.0,1
7283,max_ml,20,40,2,3,0.05,0.95,0.8800800581821647,9,1.0,1,1.0,1,1.0,1
7284,max_ml,20,40,2,3,0.05,0.95,0.8757266704571318,14,0.0,1,0.0,1,0.0,1
7285,max_ml,20,40,2,3,0.05,0.95,0.876754076771695,13,1.0,1,1.0,1,1.0,1
7286,max_ml,20,40,2,3,0.05,0.95,0.8859195085915365,14,1.0,1,1.0,1,1.0,1
7287,max_ml,20,40,2,3,0.05,0.95,0.815069289804147,6,1.0,1,1.0,1,1.0,1
7288,max_ml,20,40,2,3,0.05,0.95,0.93391373064169,8,1.0,1,1.0,1,1.0,1
7289,max_ml,20,40,2,3,0.05,0.95,0.8326541603336036,9,1.0,1,1.0,1,1.0,1
7290,max_ml,20,40,2,3,0.05,0.95,0.9365947214392568,30,0.0,0,1.0,1,1.0,1
7291,max_ml,20,40,2,3,0.05,0.95,0.8729126186704268,6,1.0,1,1.0,1,1.0,1
7292,max_ml,20,40,2,3,0.05,0.95,0.937282944565627,102,0.0,1,0.0,1,0.0,1
7293,max_ml,20,40,2,3,0.05,0.95,0.949908835330492,142,0.0,1,0.0,1,0.0,1
7294,max_ml,20,40,2,3,0.05,0.95,0.9425159253945844,26,0.0,1,0.0,1,0.0,1
7295,max_ml,20,40,2,3,0.05,0.95,0.8657757983536551,15,1.0,1,1.0,1,1.0,1
7296,max_ml,20,40,2,3,0.05,0.95,0.9081936849678304,10,1.0,1,1.0,1,1.0,1
7297,max_ml,20,40,2,3,0.05,0.95,0.8874835561322523,14,1.0,1,1.0,1,1.0,1
7298,max_ml,20,40,2,3,0.05,0.95,0.9480527793777968,19,1.0,1,1.0,1,1.0,1
7299,max_ml,20,40,2,3,0.05,0.95,0.8809589257687708,9,1.0,1,1.0,1,1.0,1
7300,max_ml,20,40,2,3,0.05,0.95,0.8822625286321931,11,1.0,1,1.0,1,1.0,1
7301,max_ml,20,40,2,3,0.05,0.95,0.9419596845547924,24,1.0,1,1.0,1,1.0,1
7302,max_ml,20,40,2,3,0.05,0.95,0.9394154732297494,21,0.0,1,0.0,1,0.0,1
7303,max_ml,20,40,2,3,0.05,0.95,0.9482285369205684,12,1.0,1,1.0,1,1.0,1
7304,max_ml,20,40,2,3,0.05,0.95,0.86338391353607,9,1.0,1,1.0,1,1.0,1
7305,max_ml,20,40,2,3,0.05,0.95,0.775792728916816,5,1.0,1,1.0,1,1.0,1
7306,max_ml,20,40,2,3,0.05,0.95,0.9357630767184733,9,1.0,1,1.0,1,1.0,1
7307,max_ml,20,40,2,3,0.05,0.95,0.9389612582991724,21,0.0,0,1.0,1,0.0,0
7308,max_ml,20,40,2,3,0.05,0.95,0.9496087764624572,30,0.0,0,0.0,0,1.0,1
7309,max_ml,20,40,2,3,0.05,0.95,0.9330359584537108,14,1.0,1,1.0,1,1.0,1
7310,max_ml,20,40,2,3,0.05,0.95,0.9067681915022336,8,1.0,1,1.0,1,1.0,1
7311,max_ml,20,40,2,3,0.05,0.95,0.9387963577809476,7,1.0,1,1.0,1,1.0,1
7312,max_ml,20,40,2,3,0.05,0.95,0.9137648955367818,12,1.0,1,1.0,1,1.0,1
7313,max_ml,20,40,2,3,0.05,0.95,0.9187357490849768,18,1.0,1,1.0,1,1.0,1
7314,max_ml,20,40,2,3,0.05,0.95,0.9333970767382616,10,1.0,1,1.0,1,1.0,1
7315,max_ml,20,40,2,3,0.05,0.95,0.9419590034906864,18,1.0,1,1.0,1,1.0,1
7316,max_ml,20,40,2,3,0.05,0.95,0.8279522116549527,9,1.0,1,1.0,1,1.0,1
7317,max_ml,20,40,2,3,0.05,0.95,0.9333397578675108,19,1.0,1,1.0,1,1.0,1
7318,max_ml,20,40,2,3,0.05,0.95,0.9364795644102089,10,1.0,1,1.0,1,1.0,1
7319,max_ml,20,40,2,3,0.05,0.95,0.8132498350859692,7,1.0,1,1.0,1,1.0,1
7320,max_ml,20,40,2,3,0.05,0.95,0.8939869392618293,11,1.0,1,1.0,1,1.0,1
7321,max_ml,20,40,2,3,0.05,0.95,0.9464550364861408,35,0.0,0,1.0,1,1.0,1
7322,max_ml,20,40,2,3,0.05,0.95,0.903132420675127,4,1.0,1,1.0,1,1.0,1
7323,max_ml,20,40,2,3,0.05,0.95,0.8929704362587209,14,1.0,1,1.0,1,1.0,1
7324,max_ml,20,40,2,3,0.05,0.95,0.8844200582605128,15,1.0,1,1.0,1,1.0,1
7325,max_ml,20,40,2,3,0.05,0.95,0.895917054267392,16,1.0,1,1.0,1,1.0,1
7326,max_ml,20,40,2,3,0.05,0.95,0.9380555687980638,28,0.0,1,0.0,1,0.0,1
7327,max_ml,20,40,2,3,0.05,0.95,0.9132491545115908,12,1.0,1,1.0,1,1.0,1
7328,max_ml,20,40,2,3,0.05,0.95,0.9464253621232844,24,0.0,1,0.0,1,0.0,1
7329,max_ml,20,40,2,3,0.05,0.95,0.9457550905778768,42,0.0,1,0.0,1,0.0,1
7330,max_ml,20,40,2,3,0.05,0.95,0.9287019714148772,20,1.0,1,1.0,1,1.0,1
7331,max_ml,20,40,2,3,0.05,0.95,0.93665732919445,14,1.0,1,1.0,1,1.0,1
7332,max_ml,20,40,2,3,0.05,0.95,0.9476710275153828,24,1.0,1,1.0,1,1.0,1
7333,max_ml,20,40,2,3,0.05,0.95,0.8608668421836336,12,1.0,1,1.0,1,1.0,1
7334,max_ml,20,40,2,3,0.05,0.95,0.8934534404212379,12,1.0,1,1.0,1,1.0,1
7335,max_ml,20,40,2,3,0.05,0.95,0.8037350480493044,4,1.0,1,1.0,1,1.0,1
7336,max_ml,20,40,2,3,0.05,0.95,0.941105422477117,22,0.0,0,1.0,1,1.0,1
7337,max_ml,20,40,2,3,0.05,0.95,0.9229454982775412,23,0.0,0,1.0,1,1.0,1
7338,max_ml,20,40,2,3,0.05,0.95,0.9425960703167182,26,0.0,0,1.0,1,1.0,1
7339,max_ml,20,40,2,3,0.05,0.95,0.9310872436549174,10,1.0,1,1.0,1,1.0,1
7340,max_ml,20,40,2,3,0.05,0.95,0.8880805695947456,12,1.0,1,1.0,1,1.0,1
7341,max_ml,20,40,2,3,0.05,0.95,0.9259622808932482,18,1.0,1,1.0,1,1.0,1
7342,max_ml,20,40,2,3,0.05,0.95,0.9156018592903016,31,0.0,1,0.0,1,0.0,1
7343,max_ml,20,40,2,3,0.05,0.95,0.933920350691332,35,0.0,1,0.0,1,0.0,1
7344,max_ml,20,40,2,3,0.05,0.95,0.8767811471962125,9,1.0,1,1.0,1,1.0,1
7345,max_ml,20,40,2,3,0.05,0.95,0.9013927689864756,12,1.0,1,1.0,1,1.0,1
7346,max_ml,20,40,2,3,0.05,0.95,0.9423225438803148,26,0.0,0,1.0,1,1.0,1
7347,max_ml,20,40,2,3,0.05,0.95,0.929965518205548,15,1.0,1,1.0,1,1.0,1
7348,max_ml,20,40,2,3,0.05,0.95,0.939284982611771,17,1.0,1,1.0,1,1.0,1
7349,max_ml,20,40,2,3,0.05,0.95,0.9141261203552956,8,1.0,1,1.0,1,1.0,1
7350,max_ml,20,40,2,3,0.05,0.95,0.9298890029449524,17,1.0,1,1.0,1,1.0,1
7351,max_ml,20,40,2,3,0.05,0.95,0.92888075178728,8,1.0,1,1.0,1,1.0,1
7352,max_ml,20,40,2,3,0.05,0.95,0.8996208677152883,20,1.0,1,1.0,1,1.0,1
7353,max_ml,20,40,2,3,0.05,0.95,0.9232796339641074,8,1.0,1,1.0,1,1.0,1
7354,max_ml,20,40,2,3,0.05,0.95,0.9486916619075928,12,1.0,1,1.0,1,1.0,1
7355,max_ml,20,40,2,3,0.05,0.95,0.8723510957742422,13,1.0,1,1.0,1,1.0,1
7356,max_ml,20,40,2,3,0.05,0.95,0.8807217582405736,16,1.0,1,1.0,1,1.0,1
7357,max_ml,20,40,2,3,0.05,0.95,0.9292845355389032,12,1.0,1,1.0,1,1.0,1
7358,max_ml,20,40,2,3,0.05,0.95,0.9368546897560364,7,1.0,1,1.0,1,1.0,1
7359,max_ml,20,40,2,3,0.05,0.95,0.941899947909139,28,1.0,1,1.0,1,1.0,1
7360,max_ml,20,40,2,3,0.05,0.95,0.8140827917576268,4,1.0,1,1.0,1,1.0,1
7361,max_ml,20,40,2,3,0.05,0.95,0.9212025570559336,30,1.0,1,1.0,1,1.0,1
7362,max_ml,20,40,2,3,0.05,0.95,0.8978001716552845,15,1.0,1,1.0,1,1.0,1
7363,max_ml,20,40,2,3,0.05,0.95,0.8826430079949956,11,1.0,1,1.0,1,1.0,1
7364,max_ml,20,40,2,3,0.05,0.95,0.9450267948866836,16,1.0,1,1.0,1,1.0,1
7365,max_ml,20,40,2,3,0.05,0.95,0.940618209458045,16,1.0,1,1.0,1,1.0,1
7366,max_ml,20,40,2,3,0.05,0.95,0.9068136491269908,11,1.0,1,1.0,1,1.0,1
7367,max_ml,20,40,2,3,0.05,0.95,0.9396636557484224,8,1.0,1,1.0,1,1.0,1
7368,max_ml,20,40,2,3,0.05,0.95,0.9484422925824942,11,1.0,1,1.0,1,1.0,1
7369,max_ml,20,40,2,3,0.05,0.95,0.9488785787281848,6,1.0,1,1.0,1,1.0,1
7370,max_ml,20,40,2,3,0.05,0.95,0.9311550474164716,15,1.0,1,1.0,1,1.0,1
7371,max_ml,20,40,2,3,0.05,0.95,0.939180637715488,29,1.0,1,1.0,1,1.0,1
7372,max_ml,20,40,2,3,0.05,0.95,0.9258463320409022,38,0.0,1,0.0,1,0.0,1
7373,max_ml,20,40,2,3,0.05,0.95,0.9149864042090988,24,0.0,0,1.0,1,1.0,1
7374,max_ml,20,40,2,3,0.05,0.95,0.8511689811259574,8,1.0,1,1.0,1,1.0,1
7375,max_ml,20,40,2,3,0.05,0.95,0.8426361668039196,8,1.0,1,1.0,1,1.0,1
7376,max_ml,20,40,2,3,0.05,0.95,0.8968464306788124,15,1.0,1,1.0,1,1.0,1
7377,max_ml,20,40,2,3,0.05,0.95,0.864737967920202,17,1.0,1,1.0,1,1.0,1
7378,max_ml,20,40,2,3,0.05,0.95,0.860686559532245,5,1.0,1,1.0,1,1.0,1
7379,max_ml,20,40,2,3,0.05,0.95,0.9437040728421536,40,0.0,1,0.0,1,0.0,1
7380,max_ml,20,40,2,3,0.05,0.95,0.9498800383573726,6,1.0,1,1.0,1,1.0,1
7381,max_ml,20,40,2,3,0.05,0.95,0.9315259242502804,13,1.0,1,1.0,1,1.0,1
7382,max_ml,20,40,2,3,0.05,0.95,0.8905166855515685,9,1.0,1,1.0,1,1.0,1
7383,max_ml,20,40,2,3,0.05,0.95,0.9064970924025874,5,1.0,1,1.0,1,1.0,1
7384,max_ml,20,40,2,3,0.05,0.95,0.9060739732916124,14,1.0,1,1.0,1,1.0,1
7385,max_ml,20,40,2,3,0.05,0.95,0.8945677388014863,17,1.0,1,1.0,1,1.0,1
7386,max_ml,20,40,2,3,0.05,0.95,0.9375818602946832,9,1.0,1,1.0,1,1.0,1
7387,max_ml,20,40,2,3,0.05,0.95,0.930727508031862,17,1.0,1,1.0,1,1.0,1
7388,max_ml,20,40,2,3,0.05,0.95,0.8932422640861252,14,1.0,1,1.0,1,1.0,1
7389,max_ml,20,40,2,3,0.05,0.95,0.8237611403698377,11,1.0,1,1.0,1,1.0,1
7390,max_ml,20,40,2,3,0.05,0.95,0.9324089945338904,85,0.0,1,0.0,1,0.0,1
7391,max_ml,20,40,2,3,0.05,0.95,0.9230720065268744,7,1.0,1,1.0,1,1.0,1
7392,max_ml,20,40,2,3,0.05,0.95,0.9430005957216488,22,1.0,1,1.0,1,1.0,1
7393,max_ml,20,40,2,3,0.05,0.95,0.9279917454848589,30,1.0,1,1.0,1,1.0,1
7394,max_ml,20,40,2,3,0.05,0.95,0.947463855333926,26,0.0,1,0.0,1,0.0,1
7395,max_ml,20,40,2,3,0.05,0.95,0.9046524362917796,28,0.0,1,0.0,1,0.0,1
7396,max_ml,20,40,2,3,0.05,0.95,0.922981991317552,14,1.0,1,1.0,1,1.0,1
7397,max_ml,20,40,2,3,0.05,0.95,0.8317847899011572,12,1.0,1,1.0,1,1.0,1
7398,max_ml,20,40,2,3,0.05,0.95,0.8925668993308477,21,1.0,1,1.0,1,1.0,1
7399,max_ml,20,40,2,3,0.05,0.95,0.9258847116054262,4,1.0,1,1.0,1,1.0,1
7400,max_ml,20,40,2,3,0.05,0.95,0.9359150722431564,19,0.0,0,1.0,1,1.0,1
7401,max_ml,20,40,2,3,0.05,0.95,0.9279428555103654,20,1.0,1,1.0,1,1.0,1
7402,max_ml,20,40,2,3,0.05,0.95,0.9145757746843562,14,1.0,1,1.0,1,1.0,1
7403,max_ml,20,40,2,3,0.05,0.95,0.927872640733285,20,1.0,1,1.0,1,1.0,1
7404,max_ml,20,40,2,3,0.05,0.95,0.9164492443480629,21,0.0,0,1.0,1,1.0,1
7405,max_ml,20,40,2,3,0.05,0.95,0.913163413289497,11,1.0,1,1.0,1,1.0,1
7406,max_ml,20,40,2,3,0.05,0.95,0.928906512035599,14,1.0,1,1.0,1,1.0,1
7407,max_ml,20,40,2,3,0.05,0.95,0.8460970557615711,8,1.0,1,1.0,1,1.0,1
7408,max_ml,20,40,2,3,0.05,0.95,0.933121969404833,5,1.0,1,1.0,1,1.0,1
7409,max_ml,20,40,2,3,0.05,0.95,0.9105075761856384,15,1.0,1,1.0,1,1.0,1
7410,max_ml,20,40,2,3,0.05,0.95,0.8459970640753542,7,1.0,1,1.0,1,1.0,1
7411,max_ml,20,40,2,3,0.05,0.95,0.9498322235684172,13,1.0,1,1.0,1,1.0,1
7412,max_ml,20,40,2,3,0.05,0.95,0.8973615130360333,8,1.0,1,1.0,1,1.0,1
7413,max_ml,20,40,2,3,0.05,0.95,0.8531644354044262,7,1.0,1,1.0,1,1.0,1
7414,max_ml,20,40,2,3,0.05,0.95,0.9436930550457132,11,1.0,1,1.0,1,1.0,1
7415,max_ml,20,40,2,3,0.05,0.95,0.9254992917913634,8,1.0,1,1.0,1,1.0,1
7416,max_ml,20,40,2,3,0.05,0.95,0.9308858908134322,18,0.0,0,1.0,1,0.0,0
7417,max_ml,20,40,2,3,0.05,0.95,0.9246713991383684,9,1.0,1,1.0,1,1.0,1
7418,max_ml,20,40,2,3,0.05,0.95,0.9398041684297004,25,0.0,0,1.0,1,1.0,1
7419,max_ml,20,40,2,3,0.05,0.95,0.9083272924075654,39,0.0,1,0.0,1,0.0,1
7420,max_ml,20,40,2,3,0.05,0.95,0.946570648593232,7,1.0,1,1.0,1,1.0,1
7421,max_ml,20,40,2,3,0.05,0.95,0.94799868700683,75,0.0,1,0.0,1,0.0,1
7422,max_ml,20,40,2,3,0.05,0.95,0.9466701284379408,32,1.0,1,1.0,1,1.0,1
7423,max_ml,20,40,2,3,0.05,0.95,0.9415339213135124,13,1.0,1,1.0,1,1.0,1
7424,max_ml,20,40,2,3,0.05,0.95,0.9460074702238608,14,1.0,1,1.0,1,1.0,1
7425,max_ml,20,40,2,3,0.05,0.95,0.9359888948946492,14,1.0,1,1.0,1,1.0,1
7426,max_ml,20,40,2,3,0.05,0.95,0.928929399820505,24,0.0,1,0.0,1,0.0,1
7427,max_ml,20,40,2,3,0.05,0.95,0.9156404836421196,13,1.0,1,1.0,1,1.0,1
7428,max_ml,20,40,2,3,0.05,0.95,0.8769105204694572,12,1.0,1,1.0,1,1.0,1
7429,max_ml,20,40,2,3,0.05,0.95,0.9337377436638924,4,1.0,1,1.0,1,1.0,1
7430,max_ml,20,40,2,3,0.05,0.95,0.8098435086823306,7,1.0,1,1.0,1,1.0,1
7431,max_ml,20,40,2,3,0.05,0.95,0.877845453132715,11,1.0,1,1.0,1,1.0,1
7432,max_ml,20,40,2,3,0.05,0.95,0.9460928408338612,14,1.0,1,1.0,1,1.0,1
7433,max_ml,20,40,2,3,0.05,0.95,0.918013755513266,25,1.0,1,1.0,1,1.0,1
7434,max_ml,20,40,2,3,0.05,0.95,0.9441134812887856,13,1.0,1,1.0,1,1.0,1
7435,max_ml,20,40,2,3,0.05,0.95,0.8552038966932235,24,1.0,1,1.0,1,1.0,1
7436,max_ml,20,40,2,3,0.05,0.95,0.9292013893156637,18,0.0,0,1.0,1,0.0,0
7437,max_ml,20,40,2,3,0.05,0.95,0.9211168777364594,19,1.0,1,1.0,1,1.0,1
7438,max_ml,20,40,2,3,0.05,0.95,0.9438059426753936,25,0.0,0,1.0,1,0.0,0
7439,max_ml,20,40,2,3,0.05,0.95,0.868908736562526,8,1.0,1,1.0,1,1.0,1
7440,max_ml,20,40,2,3,0.05,0.95,0.947931292092882,21,0.0,0,1.0,1,0.0,0
7441,max_ml,20,40,2,3,0.05,0.95,0.9436162274683736,31,0.0,0,1.0,1,1.0,1
7442,max_ml,20,40,2,3,0.05,0.95,0.9453163965607428,55,0.0,1,0.0,1,0.0,1
7443,max_ml,20,40,2,3,0.05,0.95,0.935480922694804,39,0.0,0,1.0,1,1.0,1
7444,max_ml,20,40,2,3,0.05,0.95,0.863006007757037,7,1.0,1,1.0,1,1.0,1
7445,max_ml,20,40,2,3,0.05,0.95,0.939221612310598,12,1.0,1,1.0,1,1.0,1
7446,max_ml,20,40,2,3,0.05,0.95,0.9367020287478266,15,1.0,1,1.0,1,1.0,1
7447,max_ml,20,40,2,3,0.05,0.95,0.934814828737262,14,1.0,1,1.0,1,1.0,1
7448,max_ml,20,40,2,3,0.05,0.95,0.9407577231608816,10,1.0,1,1.0,1,1.0,1
7449,max_ml,20,40,2,3,0.05,0.95,0.949301127795502,31,0.0,1,0.0,1,0.0,1
7450,max_ml,20,40,2,3,0.05,0.95,0.9468464084945728,36,0.0,1,0.0,1,0.0,1
7451,max_ml,20,40,2,3,0.05,0.95,0.9234524377378214,19,1.0,1,1.0,1,1.0,1
7452,max_ml,20,40,2,3,0.05,0.95,0.9441088526011646,16,1.0,1,1.0,1,1.0,1
7453,max_ml,20,40,2,3,0.05,0.95,0.7515838092695559,6,1.0,1,1.0,1,1.0,1
7454,max_ml,20,40,2,3,0.05,0.95,0.9483815540484032,30,0.0,0,1.0,1,1.0,1
7455,max_ml,20,40,2,3,0.05,0.95,0.8962695596033057,14,1.0,1,1.0,1,1.0,1
7456,max_ml,20,40,2,3,0.05,0.95,0.8566452211887097,7,1.0,1,1.0,1,1.0,1
7457,max_ml,20,40,2,3,0.05,0.95,0.9240259965291674,38,0.0,1,0.0,1,0.0,1
7458,max_ml,20,40,2,3,0.05,0.95,0.8875119896821778,22,1.0,1,1.0,1,1.0,1
7459,max_ml,20,40,2,3,0.05,0.95,0.9298926392357968,16,1.0,1,1.0,1,1.0,1
7460,max_ml,20,40,2,3,0.05,0.95,0.931586172733338,11,1.0,1,1.0,1,1.0,1
7461,max_ml,20,40,2,3,0.05,0.95,0.921831389765172,83,0.0,1,0.0,1,0.0,1
7462,max_ml,20,40,2,3,0.05,0.95,0.8432474793502736,14,1.0,1,1.0,1,1.0,1
7463,max_ml,20,40,2,3,0.05,0.95,0.917038164715446,15,1.0,1,1.0,1,1.0,1
7464,max_ml,20,40,2,3,0.05,0.95,0.9324744685291272,41,0.0,1,0.0,1,0.0,1
7465,max_ml,20,40,2,3,0.05,0.95,0.8956668456199224,15,1.0,1,1.0,1,1.0,1
7466,max_ml,20,40,2,3,0.05,0.95,0.9067034746628984,16,1.0,1,1.0,1,1.0,1
7467,max_ml,20,40,2,3,0.05,0.95,0.884904398186441,14,1.0,1,1.0,1,1.0,1
7468,max_ml,20,40,2,3,0.05,0.95,0.9249294907825848,14,1.0,1,1.0,1,1.0,1
7469,max_ml,20,40,2,3,0.05,0.95,0.8950956814006691,23,0.0,0,0.0,0,1.0,1
7470,max_ml,20,40,2,3,0.05,0.95,0.9465666008247124,21,1.0,1,1.0,1,1.0,1
7471,max_ml,20,40,2,3,0.05,0.95,0.9203697956030368,19,1.0,1,1.0,1,1.0,1
7472,max_ml,20,40,2,3,0.05,0.95,0.9304391806929112,15,1.0,1,1.0,1,1.0,1
7473,max_ml,20,40,2,3,0.05,0.95,0.8602566952746363,6,1.0,1,1.0,1,1.0,1
7474,max_ml,20,40,2,3,0.05,0.95,0.9382067886308986,14,1.0,1,1.0,1,0.0,0
7475,max_ml,20,40,2,3,0.05,0.95,0.9096797477823276,13,1.0,1,1.0,1,1.0,1
7476,max_ml,20,40,2,3,0.05,0.95,0.9414133315649708,20,1.0,1,1.0,1,1.0,1
7477,max_ml,20,40,2,3,0.05,0.95,0.9488373043147322,99,0.0,1,0.0,1,0.0,1
7478,max_ml,20,40,2,3,0.05,0.95,0.944418774710265,22,1.0,1,0.0,0,1.0,1
7479,max_ml,20,40,2,3,0.05,0.95,0.9389262345716888,9,1.0,1,1.0,1,1.0,1
7480,max_ml,20,40,2,3,0.05,0.95,0.9498937386563212,30,0.0,0,1.0,1,0.0,0
7481,max_ml,20,40,2,3,0.05,0.95,0.929433836160494,14,1.0,1,1.0,1,1.0,1
7482,max_ml,20,40,2,3,0.05,0.95,0.8673875072097573,8,1.0,1,1.0,1,1.0,1
7483,max_ml,20,40,2,3,0.05,0.95,0.9396916344799316,15,1.0,1,1.0,1,1.0,1
7484,max_ml,20,40,2,3,0.05,0.95,0.9141478755507428,16,1.0,1,1.0,1,1.0,1
7485,max_ml,20,40,2,3,0.05,0.95,0.8511297488382978,8,1.0,1,1.0,1,1.0,1
7486,max_ml,20,40,2,3,0.05,0.95,0.943175630783128,15,1.0,1,1.0,1,1.0,1
7487,max_ml,20,40,2,3,0.05,0.95,0.8846909270375107,8,1.0,1,1.0,1,1.0,1
7488,max_ml,20,40,2,3,0.05,0.95,0.9448883104898662,16,1.0,1,1.0,1,1.0,1
7489,max_ml,20,40,2,3,0.05,0.95,0.9279451889583236,39,1.0,1,1.0,1,1.0,1
7490,max_ml,20,40,2,3,0.05,0.95,0.7843376921927979,5,1.0,1,1.0,1,1.0,1
7491,max_ml,20,40,2,3,0.05,0.95,0.9449209693440797,12,1.0,1,1.0,1,1.0,1
7492,max_ml,20,40,2,3,0.05,0.95,0.8964907684486844,13,1.0,1,1.0,1,1.0,1
7493,max_ml,20,40,2,3,0.05,0.95,0.8411346230420809,12,1.0,1,1.0,1,1.0,1
7494,max_ml,20,40,2,3,0.05,0.95,0.9496929489750182,12,1.0,1,1.0,1,1.0,1
7495,max_ml,20,40,2,3,0.05,0.95,0.906533404798484,15,1.0,1,1.0,1,1.0,1
7496,max_ml,20,40,2,3,0.05,0.95,0.835490654440563,11,1.0,1,1.0,1,1.0,1
7497,max_ml,20,40,2,3,0.05,0.95,0.9063699119600818,14,1.0,1,1.0,1,1.0,1
7498,max_ml,20,40,2,3,0.05,0.95,0.8818371330526321,15,1.0,1,1.0,1,1.0,1
7499,max_ml,20,40,2,3,0.05,0.95,0.9471836420798956,17,1.0,1,1.0,1,1.0,1
7500,max_ml,20,40,2,3,0.05,0.95,0.7551011842294983,8,1.0,1,1.0,1,1.0,1
7501,max_ml,20,40,2,3,0.05,0.95,0.89844268153062,20,1.0,1,1.0,1,1.0,1
7502,max_ml,20,40,2,3,0.05,0.95,0.81551682342113,33,1.0,1,1.0,1,1.0,1
7503,max_ml,20,40,2,3,0.05,0.95,0.8788236046487435,12,1.0,1,1.0,1,1.0,1
7504,max_ml,20,40,2,3,0.05,0.95,0.9439658805942625,14,1.0,1,1.0,1,1.0,1
7505,max_ml,20,40,2,3,0.05,0.95,0.9218230275855606,17,1.0,1,1.0,1,1.0,1
7506,max_ml,20,40,2,3,0.05,0.95,0.9038645233507164,8,1.0,1,1.0,1,1.0,1
7507,max_ml,20,40,2,3,0.05,0.95,0.9449116478994524,15,1.0,1,1.0,1,1.0,1
7508,max_ml,20,40,2,3,0.05,0.95,0.884957805261561,20,1.0,1,1.0,1,1.0,1
7509,max_ml,20,40,2,3,0.05,0.95,0.7907535259855125,8,1.0,1,1.0,1,1.0,1
7510,max_ml,20,40,2,3,0.05,0.95,0.9281614333825808,8,1.0,1,1.0,1,1.0,1
7511,max_ml,20,40,2,3,0.05,0.95,0.946797886228236,13,1.0,1,1.0,1,1.0,1
7512,max_ml,20,40,2,3,0.05,0.95,0.9485980356274896,67,0.0,1,0.0,1,0.0,1
7513,max_ml,20,40,2,3,0.05,0.95,0.9354922500008926,18,1.0,1,1.0,1,1.0,1
7514,max_ml,20,40,2,3,0.05,0.95,0.9281987110998572,32,0.0,0,0.0,0,1.0,1
7515,max_ml,20,40,2,3,0.05,0.95,0.8726373737812401,26,1.0,1,1.0,1,1.0,1
7516,max_ml,20,40,2,3,0.05,0.95,0.947489311962311,68,0.0,1,0.0,1,0.0,1
7517,max_ml,20,40,2,3,0.05,0.95,0.9421864863144492,60,0.0,1,0.0,1,0.0,1
7518,max_ml,20,40,2,3,0.05,0.95,0.9186023908219518,77,0.0,1,0.0,1,0.0,1
7519,max_ml,20,40,2,3,0.05,0.95,0.886426020340227,11,1.0,1,1.0,1,1.0,1
7520,max_ml,20,40,2,3,0.05,0.95,0.9217417678530792,15,1.0,1,1.0,1,1.0,1
7521,max_ml,20,40,2,3,0.05,0.95,0.8575525976322076,6,1.0,1,1.0,1,1.0,1
7522,max_ml,20,40,2,3,0.05,0.95,0.9301659048539244,30,1.0,1,0.0,0,0.0,0
7523,max_ml,20,40,2,3,0.05,0.95,0.7822104548786435,10,1.0,1,1.0,1,1.0,1
7524,max_ml,20,40,2,3,0.05,0.95,0.8673576639478665,14,1.0,1,1.0,1,1.0,1
7525,max_ml,20,40,2,3,0.05,0.95,0.8911856268684316,37,1.0,1,1.0,1,1.0,1
7526,max_ml,20,40,2,3,0.05,0.95,0.8794164534294294,26,1.0,1,1.0,1,1.0,1
7527,max_ml,20,40,2,3,0.05,0.95,0.8051662353844736,7,1.0,1,1.0,1,1.0,1
7528,max_ml,20,40,2,3,0.05,0.95,0.8432024870347924,8,1.0,1,1.0,1,1.0,1
7529,max_ml,20,40,2,3,0.05,0.95,0.9180178344487328,16,1.0,1,1.0,1,1.0,1
7530,max_ml,20,40,2,3,0.05,0.95,0.9254102620246863,26,1.0,1,1.0,1,0.0,0
7531,max_ml,20,40,2,3,0.05,0.95,0.9193639860030004,18,1.0,1,1.0,1,1.0,1
7532,max_ml,20,40,2,3,0.05,0.95,0.8887658769141255,15,1.0,1,1.0,1,1.0,1
7533,max_ml,20,40,2,3,0.05,0.95,0.94286746678286,51,0.0,0,1.0,1,1.0,1
7534,max_ml,20,40,2,3,0.05,0.95,0.921416626059572,5,1.0,1,1.0,1,1.0,1
7535,max_ml,20,40,2,3,0.05,0.95,0.8708148597637158,8,1.0,1,1.0,1,1.0,1
7536,max_ml,20,40,2,3,0.05,0.95,0.8711264192898525,7,1.0,1,1.0,1,1.0,1
7537,max_ml,20,40,2,3,0.05,0.95,0.8501581869944423,5,1.0,1,1.0,1,1.0,1
7538,max_ml,20,40,2,3,0.05,0.95,0.937684338973385,10,1.0,1,1.0,1,1.0,1
7539,max_ml,20,40,2,3,0.05,0.95,0.9496458471820248,14,1.0,1,1.0,1,1.0,1
7540,max_ml,20,40,2,3,0.05,0.95,0.9463641614906838,16,1.0,1,1.0,1,1.0,1
7541,max_ml,20,40,2,3,0.05,0.95,0.9297035285462312,17,1.0,1,1.0,1,1.0,1
7542,max_ml,20,40,2,3,0.05,0.95,0.9374376259674992,43,0.0,0,0.0,0,1.0,1
7543,max_ml,20,40,2,3,0.05,0.95,0.8906355116890692,10,1.0,1,1.0,1,1.0,1
7544,max_ml,20,40,2,3,0.05,0.95,0.8936486884536197,13,1.0,1,1.0,1,1.0,1
7545,max_ml,20,40,2,3,0.05,0.95,0.8861715658963732,31,1.0,1,1.0,1,1.0,1
7546,max_ml,20,40,2,3,0.05,0.95,0.937939378108542,51,0.0,1,0.0,1,0.0,1
7547,max_ml,20,40,2,3,0.05,0.95,0.9007526349957642,4,1.0,1,1.0,1,1.0,1
7548,max_ml,20,40,2,3,0.05,0.95,0.8484502068237612,17,1.0,1,1.0,1,1.0,1
7549,max_ml,20,40,2,3,0.05,0.95,0.8506856736054608,18,1.0,1,1.0,1,1.0,1
7550,max_ml,20,40,2,3,0.05,0.95,0.9023478790678244,7,1.0,1,1.0,1,1.0,1
7551,max_ml,20,40,2,3,0.05,0.95,0.920520559685524,9,1.0,1,1.0,1,1.0,1
7552,max_ml,20,40,2,3,0.05,0.95,0.913435978840671,8,1.0,1,1.0,1,1.0,1
7553,max_ml,20,40,2,3,0.05,0.95,0.9427141543639266,12,1.0,1,1.0,1,1.0,1
7554,max_ml,20,40,2,3,0.05,0.95,0.8873284705654826,38,1.0,1,1.0,1,1.0,1
7555,max_ml,20,40,2,3,0.05,0.95,0.9450299271189954,23,1.0,1,1.0,1,0.0,0
7556,max_ml,20,40,2,3,0.05,0.95,0.8792976081950117,5,1.0,1,1.0,1,1.0,1
7557,max_ml,20,40,2,3,0.05,0.95,0.8232877921370134,9,1.0,1,1.0,1,1.0,1
7558,max_ml,20,40,2,3,0.05,0.95,0.9326894668943688,21,1.0,1,1.0,1,1.0,1
7559,max_ml,20,40,2,3,0.05,0.95,0.9350900567540772,35,0.0,0,0.0,0,1.0,1
7560,max_ml,20,40,2,3,0.05,0.95,0.9140354211284736,28,0.0,1,0.0,1,0.0,1
7561,max_ml,20,40,2,3,0.05,0.95,0.9417866195116168,11,1.0,1,0.0,0,0.0,0
7562,max_ml,20,40,2,3,0.05,0.95,0.8120985044100146,13,1.0,1,1.0,1,1.0,1
7563,max_ml,20,40,2,3,0.05,0.95,0.9284533325942564,9,1.0,1,1.0,1,1.0,1
7564,max_ml,20,40,2,3,0.05,0.95,0.8879648359362131,13,1.0,1,1.0,1,1.0,1
7565,max_ml,20,40,2,3,0.05,0.95,0.9315597759484066,46,0.0,0,1.0,1,1.0,1
7566,max_ml,20,40,2,3,0.05,0.95,0.946308469629416,14,1.0,1,1.0,1,1.0,1
7567,max_ml,20,40,2,3,0.05,0.95,0.9071105937982732,15,1.0,1,1.0,1,1.0,1
7568,max_ml,20,40,2,3,0.05,0.95,0.8305771683637613,6,1.0,1,1.0,1,1.0,1
7569,max_ml,20,40,2,3,0.05,0.95,0.8517116986318782,8,1.0,1,1.0,1,1.0,1
7570,max_ml,20,40,2,3,0.05,0.95,0.9497929074534744,55,1.0,1,1.0,1,1.0,1
7571,max_ml,20,40,2,3,0.05,0.95,0.8216170957633877,14,1.0,1,1.0,1,1.0,1
7572,max_ml,20,40,2,3,0.05,0.95,0.92469616375786,35,1.0,1,1.0,1,1.0,1
7573,max_ml,20,40,2,3,0.05,0.95,0.8877539798444591,13,1.0,1,1.0,1,1.0,1
7574,max_ml,20,40,2,3,0.05,0.95,0.8919222718296159,7,1.0,1,1.0,1,1.0,1
7575,max_ml,20,40,2,3,0.05,0.95,0.9374201605467318,38,0.0,1,0.0,1,0.0,1
7576,max_ml,20,40,2,3,0.05,0.95,0.8826830218010141,13,1.0,1,1.0,1,1.0,1
7577,max_ml,20,40,2,3,0.05,0.95,0.9474798369282544,19,1.0,1,1.0,1,1.0,1
7578,max_ml,20,40,2,3,0.05,0.95,0.9301842211371908,12,1.0,1,1.0,1,1.0,1
7579,max_ml,20,40,2,3,0.05,0.95,0.9298419737405864,11,1.0,1,1.0,1,1.0,1
7580,max_ml,20,40,2,3,0.05,0.95,0.8861810409044165,12,1.0,1,1.0,1,1.0,1
7581,max_ml,20,40,2,3,0.05,0.95,0.9478679115704952,13,1.0,1,1.0,1,1.0,1
7582,max_ml,20,40,2,3,0.05,0.95,0.8663824695368583,8,1.0,1,1.0,1,1.0,1
7583,max_ml,20,40,2,3,0.05,0.95,0.9170565834483144,14,1.0,1,1.0,1,1.0,1
7584,max_ml,20,40,2,3,0.05,0.95,0.8862658228122938,9,1.0,1,1.0,1,1.0,1
7585,max_ml,20,40,2,3,0.05,0.95,0.869031324667969,8,1.0,1,1.0,1,1.0,1
7586,max_ml,20,40,2,3,0.05,0.95,0.9207234944378506,27,1.0,1,1.0,1,1.0,1
7587,max_ml,20,40,2,3,0.05,0.95,0.9466805571055904,11,1.0,1,1.0,1,1.0,1
7588,max_ml,20,40,2,3,0.05,0.95,0.9491202567726984,21,0.0,0,0.0,0,1.0,1
7589,max_ml,20,40,2,3,0.05,0.95,0.9011521652612278,15,1.0,1,1.0,1,1.0,1
7590,max_ml,20,40,2,3,0.05,0.95,0.8890245247654063,28,1.0,1,1.0,1,1.0,1
7591,max_ml,20,40,2,3,0.05,0.95,0.8142752557815394,6,1.0,1,1.0,1,1.0,1
7592,max_ml,20,40,2,3,0.05,0.95,0.8783033765053747,21,1.0,1,1.0,1,1.0,1
7593,max_ml,20,40,2,3,0.05,0.95,0.9319790377783204,60,0.0,1,0.0,1,0.0,1
7594,max_ml,20,40,2,3,0.05,0.95,0.948749605962575,12,1.0,1,1.0,1,1.0,1
7595,max_ml,20,40,2,3,0.05,0.95,0.942578806050248,7,1.0,1,1.0,1,1.0,1
7596,max_ml,20,40,2,3,0.05,0.95,0.9460347816836486,20,1.0,1,1.0,1,0.0,0
7597,max_ml,20,40,2,3,0.05,0.95,0.8422853553364816,5,1.0,1,1.0,1,1.0,1
7598,max_ml,20,40,2,3,0.05,0.95,0.9144042247382173,6,1.0,1,1.0,1,1.0,1
7599,max_ml,20,40,2,3,0.05,0.95,0.92451845729882,40,1.0,1,1.0,1,1.0,1
7600,max_ml,20,40,2,3,0.05,0.95,0.942714121520786,13,1.0,1,1.0,1,1.0,1
7601,max_ml,20,40,2,3,0.05,0.95,0.939971039940882,35,1.0,1,1.0,1,1.0,1
7602,max_ml,20,40,2,3,0.05,0.95,0.865978673103537,19,1.0,1,1.0,1,1.0,1
7603,max_ml,20,40,2,3,0.05,0.95,0.9469975793081392,10,1.0,1,1.0,1,1.0,1
7604,max_ml,20,40,2,3,0.05,0.95,0.9328532026672924,16,1.0,1,1.0,1,1.0,1
7605,max_ml,20,40,2,3,0.05,0.95,0.908952533878878,20,1.0,1,1.0,1,0.0,0
7606,max_ml,20,40,2,3,0.05,0.95,0.8346450955779176,6,1.0,1,1.0,1,1.0,1
7607,max_ml,20,40,2,3,0.05,0.95,0.8811916251164834,5,1.0,1,1.0,1,1.0,1
7608,max_ml,20,40,2,3,0.05,0.95,0.7661164343577195,10,1.0,1,1.0,1,1.0,1
7609,max_ml,20,40,2,3,0.05,0.95,0.9492294612855532,32,0.0,0,1.0,1,1.0,1
7610,max_ml,20,40,2,3,0.05,0.95,0.787674350352151,13,1.0,1,1.0,1,1.0,1
7611,max_ml,20,40,2,3,0.05,0.95,0.9375526803802806,10,1.0,1,1.0,1,1.0,1
7612,max_ml,20,40,2,3,0.05,0.95,0.9316468254899722,28,0.0,0,1.0,1,1.0,1
7613,max_ml,20,40,2,3,0.05,0.95,0.9222924007133608,26,1.0,1,1.0,1,1.0,1
7614,max_ml,20,40,2,3,0.05,0.95,0.924262154613682,31,0.0,0,1.0,1,1.0,1
7615,max_ml,20,40,2,3,0.05,0.95,0.8973806183936872,24,1.0,1,1.0,1,1.0,1
7616,max_ml,20,40,2,3,0.05,0.95,0.94482890111517,24,1.0,1,1.0,1,1.0,1
7617,max_ml,20,40,2,3,0.05,0.95,0.8481731941375555,18,0.0,0,1.0,1,1.0,1
7618,max_ml,20,40,2,3,0.05,0.95,0.9483488328820346,86,0.0,1,0.0,1,0.0,1
7619,max_ml,20,40,2,3,0.05,0.95,0.9462265640854568,12,1.0,1,1.0,1,1.0,1
7620,max_ml,20,40,2,3,0.05,0.95,0.931930678438208,19,1.0,1,1.0,1,1.0,1
7621,max_ml,20,40,2,3,0.05,0.95,0.915268137645898,30,0.0,0,1.0,1,1.0,1
7622,max_ml,20,40,2,3,0.05,0.95,0.8500385177392179,23,1.0,1,1.0,1,1.0,1
7623,max_ml,20,40,2,3,0.05,0.95,0.9033790924768672,18,1.0,1,1.0,1,1.0,1
7624,max_ml,20,40,2,3,0.05,0.95,0.924197450916436,24,1.0,1,1.0,1,1.0,1
7625,max_ml,20,40,2,3,0.05,0.95,0.9037353388567128,24,1.0,1,1.0,1,1.0,1
7626,max_ml,20,40,2,3,0.05,0.95,0.8687308991068208,16,1.0,1,1.0,1,1.0,1
7627,max_ml,20,40,2,3,0.05,0.95,0.8979677820104588,13,1.0,1,1.0,1,1.0,1
7628,max_ml,20,40,2,3,0.05,0.95,0.949286248921135,52,0.0,0,1.0,1,1.0,1
7629,max_ml,20,40,2,3,0.05,0.95,0.9235877918110292,6,1.0,1,1.0,1,1.0,1
7630,max_ml,20,40,2,3,0.05,0.95,0.9409983108894522,28,0.0,0,1.0,1,1.0,1
7631,max_ml,20,40,2,3,0.05,0.95,0.9389826335918036,43,0.0,0,1.0,1,1.0,1
7632,max_ml,20,40,2,3,0.05,0.95,0.9401810862843276,21,1.0,1,1.0,1,1.0,1
7633,max_ml,20,40,2,3,0.05,0.95,0.9325332319498018,28,0.0,0,1.0,1,1.0,1
7634,max_ml,20,40,2,3,0.05,0.95,0.9241583527489436,7,1.0,1,1.0,1,1.0,1
7635,max_ml,20,40,2,3,0.05,0.95,0.9335051446593364,23,0.0,1,0.0,1,0.0,1
7636,max_ml,20,40,2,3,0.05,0.95,0.905213928345878,11,1.0,1,1.0,1,1.0,1
7637,max_ml,20,40,2,3,0.05,0.95,0.8735437719880601,18,1.0,1,1.0,1,1.0,1
7638,max_ml,20,40,2,3,0.05,0.95,0.932108372781088,15,1.0,1,1.0,1,1.0,1
7639,max_ml,20,40,2,3,0.05,0.95,0.9095370541853224,14,1.0,1,1.0,1,1.0,1
7640,max_ml,20,40,2,3,0.05,0.95,0.9178340758026536,16,1.0,1,1.0,1,1.0,1
7641,max_ml,20,40,2,3,0.05,0.95,0.9008513418365148,10,1.0,1,1.0,1,1.0,1
7642,max_ml,20,40,2,3,0.05,0.95,0.9325538059866828,14,1.0,1,1.0,1,1.0,1
7643,max_ml,20,40,2,3,0.05,0.95,0.909330137431699,5,1.0,1,1.0,1,1.0,1
7644,max_ml,20,40,2,3,0.05,0.95,0.9229139761365835,40,0.0,0,0.0,0,1.0,1
7645,max_ml,20,40,2,3,0.05,0.95,0.8826645268333326,26,0.0,0,1.0,1,1.0,1
7646,max_ml,20,40,2,3,0.05,0.95,0.9151841219045724,15,1.0,1,1.0,1,1.0,1
7647,max_ml,20,40,2,3,0.05,0.95,0.9254911173872804,15,1.0,1,1.0,1,1.0,1
7648,max_ml,20,40,2,3,0.05,0.95,0.9480533360862328,13,1.0,1,1.0,1,0.0,0
7649,max_ml,20,40,2,3,0.05,0.95,0.8800817309936213,18,1.0,1,1.0,1,1.0,1
7650,max_ml,20,40,2,3,0.05,0.95,0.9324118288864324,14,1.0,1,1.0,1,1.0,1
7651,max_ml,20,40,2,3,0.05,0.95,0.9220876357133804,11,1.0,1,1.0,1,1.0,1
7652,max_ml,20,40,2,3,0.05,0.95,0.9161309857404374,14,1.0,1,1.0,1,1.0,1
7653,max_ml,20,40,2,3,0.05,0.95,0.8708832459953296,16,1.0,1,1.0,1,1.0,1
7654,max_ml,20,40,2,3,0.05,0.95,0.9447246427870528,12,1.0,1,1.0,1,1.0,1
7655,max_ml,20,40,2,3,0.05,0.95,0.8257049980596307,9,1.0,1,1.0,1,1.0,1
7656,max_ml,20,40,2,3,0.05,0.95,0.9417607237623216,27,0.0,0,1.0,1,1.0,1
7657,max_ml,20,40,2,3,0.05,0.95,0.8562033991969403,7,1.0,1,1.0,1,1.0,1
7658,max_ml,20,40,2,3,0.05,0.95,0.9419443829397784,12,1.0,1,1.0,1,1.0,1
7659,max_ml,20,40,2,3,0.05,0.95,0.8597463542373777,5,1.0,1,1.0,1,1.0,1
7660,max_ml,20,40,2,3,0.05,0.95,0.9152931486265355,21,0.0,0,0.0,0,1.0,1
7661,max_ml,20,40,2,3,0.05,0.95,0.8917075821095058,18,1.0,1,1.0,1,1.0,1
7662,max_ml,20,40,2,3,0.05,0.95,0.9232425438963896,31,0.0,1,0.0,1,0.0,1
7663,max_ml,20,40,2,3,0.05,0.95,0.910699854263792,11,1.0,1,1.0,1,1.0,1
7664,max_ml,20,40,2,3,0.05,0.95,0.8128641477862062,8,1.0,1,1.0,1,1.0,1
7665,max_ml,20,40,2,3,0.05,0.95,0.9140372673114382,5,1.0,1,1.0,1,1.0,1
7666,max_ml,20,40,2,3,0.05,0.95,0.9482163343276108,5,1.0,1,1.0,1,1.0,1
7667,max_ml,20,40,2,3,0.05,0.95,0.9270800769363412,27,1.0,1,1.0,1,1.0,1
7668,max_ml,20,40,2,3,0.05,0.95,0.8244387575300255,6,1.0,1,1.0,1,1.0,1
7669,max_ml,20,40,2,3,0.05,0.95,0.9412483791905778,30,0.0,0,0.0,0,1.0,1
7670,max_ml,20,40,2,3,0.05,0.95,0.8675124054429654,13,1.0,1,1.0,1,1.0,1
7671,max_ml,20,40,2,3,0.05,0.95,0.8336352010378912,11,1.0,1,1.0,1,1.0,1
7672,max_ml,20,40,2,3,0.05,0.95,0.8937644601360826,9,1.0,1,1.0,1,1.0,1
7673,max_ml,20,40,2,3,0.05,0.95,0.8157694061928962,10,1.0,1,1.0,1,1.0,1
7674,max_ml,20,40,2,3,0.05,0.95,0.877453938043465,8,1.0,1,1.0,1,1.0,1
7675,max_ml,20,40,2,3,0.05,0.95,0.9082073460948128,23,1.0,1,1.0,1,1.0,1
7676,max_ml,20,40,2,3,0.05,0.95,0.8916706265005566,35,1.0,1,1.0,1,1.0,1
7677,max_ml,20,40,2,3,0.05,0.95,0.923152841093132,32,0.0,0,1.0,1,0.0,0
7678,max_ml,20,40,2,3,0.05,0.95,0.8716565455298045,11,1.0,1,1.0,1,1.0,1
7679,max_ml,20,40,2,3,0.05,0.95,0.8827465540715933,18,1.0,1,1.0,1,1.0,1
7680,max_ml,20,40,2,3,0.05,0.95,0.878813048409019,13,1.0,1,1.0,1,1.0,1
7681,max_ml,20,40,2,3,0.05,0.95,0.8198208595258945,14,1.0,1,1.0,1,1.0,1
7682,max_ml,20,40,2,3,0.05,0.95,0.9393064984563104,11,1.0,1,1.0,1,1.0,1
7683,max_ml,20,40,2,3,0.05,0.95,0.9305965068022432,12,1.0,1,1.0,1,1.0,1
7684,max_ml,20,40,2,3,0.05,0.95,0.8629404340007617,14,1.0,1,1.0,1,1.0,1
7685,max_ml,20,40,2,3,0.05,0.95,0.7494561715502632,4,1.0,1,1.0,1,1.0,1
7686,max_ml,20,40,2,3,0.05,0.95,0.9352410704675972,21,1.0,1,1.0,1,1.0,1
7687,max_ml,20,40,2,3,0.05,0.95,0.7778019807505464,6,1.0,1,1.0,1,1.0,1
7688,max_ml,20,40,2,3,0.05,0.95,0.9452555590498362,7,1.0,1,1.0,1,1.0,1
7689,max_ml,20,40,2,3,0.05,0.95,0.9308580048761628,21,1.0,1,1.0,1,1.0,1
7690,max_ml,20,40,2,3,0.05,0.95,0.9027561864128312,14,1.0,1,1.0,1,1.0,1
7691,max_ml,20,40,2,3,0.05,0.95,0.9495991477073016,22,0.0,0,1.0,1,1.0,1
7692,max_ml,20,40,2,3,0.05,0.95,0.9000870878484188,12,1.0,1,1.0,1,1.0,1
7693,max_ml,20,40,2,3,0.05,0.95,0.9315500521275542,7,1.0,1,1.0,1,1.0,1
7694,max_ml,20,40,2,3,0.05,0.95,0.800621742488174,7,1.0,1,1.0,1,1.0,1
7695,max_ml,20,40,2,3,0.05,0.95,0.920412829423599,12,1.0,1,1.0,1,1.0,1
7696,max_ml,20,40,2,3,0.05,0.95,0.9325197411527062,42,0.0,1,0.0,1,0.0,1
7697,max_ml,20,40,2,3,0.05,0.95,0.890183444089376,12,1.0,1,1.0,1,1.0,1
7698,max_ml,20,40,2,3,0.05,0.95,0.9273198714297698,14,1.0,1,1.0,1,1.0,1
7699,max_ml,20,40,2,3,0.05,0.95,0.7986122772448456,14,1.0,1,1.0,1,1.0,1
7700,max_ml,20,40,2,3,0.05,0.95,0.8939302738735142,19,1.0,1,1.0,1,1.0,1
7701,max_ml,20,40,2,3,0.05,0.95,0.9486933694826708,19,1.0,1,1.0,1,1.0,1
7702,max_ml,20,40,2,3,0.05,0.95,0.9273551039650204,29,1.0,1,1.0,1,1.0,1
7703,max_ml,20,40,2,3,0.05,0.95,0.8572116454347876,29,1.0,1,1.0,1,1.0,1
7704,max_ml,20,40,2,3,0.05,0.95,0.9255527976339673,16,1.0,1,1.0,1,1.0,1
7705,max_ml,20,40,2,3,0.05,0.95,0.9396908602859062,22,0.0,0,1.0,1,1.0,1
7706,max_ml,20,40,2,3,0.05,0.95,0.9005500493465041,13,1.0,1,1.0,1,1.0,1
7707,max_ml,20,40,2,3,0.05,0.95,0.9214498462001736,29,1.0,1,1.0,1,1.0,1
7708,max_ml,20,40,2,3,0.05,0.95,0.8881011221802794,9,1.0,1,1.0,1,1.0,1
7709,max_ml,20,40,2,3,0.05,0.95,0.8968131021399002,7,1.0,1,1.0,1,1.0,1
7710,max_ml,20,40,2,3,0.05,0.95,0.948796701287475,38,0.0,0,0.0,0,1.0,1
7711,max_ml,20,40,2,3,0.05,0.95,0.8969566377119419,14,1.0,1,1.0,1,1.0,1
7712,max_ml,20,40,2,3,0.05,0.95,0.9034498930270322,9,1.0,1,1.0,1,1.0,1
7713,max_ml,20,40,2,3,0.05,0.95,0.9473769635951158,61,0.0,1,0.0,1,0.0,1
7714,max_ml,20,40,2,3,0.05,0.95,0.904106054857769,13,1.0,1,1.0,1,1.0,1
7715,max_ml,20,40,2,3,0.05,0.95,0.8672681984902036,5,1.0,1,1.0,1,1.0,1
7716,max_ml,20,40,2,3,0.05,0.95,0.8297724395067324,8,1.0,1,1.0,1,1.0,1
7717,max_ml,20,40,2,3,0.05,0.95,0.918497724764817,31,0.0,0,1.0,1,1.0,1
7718,max_ml,20,40,2,3,0.05,0.95,0.8669283111070584,11,1.0,1,1.0,1,1.0,1
7719,max_ml,20,40,2,3,0.05,0.95,0.9147744975567426,12,1.0,1,1.0,1,1.0,1
7720,max_ml,20,40,2,3,0.05,0.95,0.9079083558377152,26,1.0,1,1.0,1,1.0,1
7721,max_ml,20,40,2,3,0.05,0.95,0.893767970000901,12,1.0,1,1.0,1,1.0,1
7722,max_ml,20,40,2,3,0.05,0.95,0.93370466538186,22,1.0,1,1.0,1,1.0,1
7723,max_ml,20,40,2,3,0.05,0.95,0.9354475322410536,12,1.0,1,1.0,1,0.0,0
7724,max_ml,20,40,2,3,0.05,0.95,0.9452232971704352,11,1.0,1,1.0,1,1.0,1
7725,max_ml,20,40,2,3,0.05,0.95,0.9333288984863828,9,1.0,1,1.0,1,1.0,1
7726,max_ml,20,40,2,3,0.05,0.95,0.94938757777395,14,1.0,1,1.0,1,1.0,1
7727,max_ml,20,40,2,3,0.05,0.95,0.9164949990196402,8,1.0,1,1.0,1,1.0,1
7728,max_ml,20,40,2,3,0.05,0.95,0.9032258915690108,42,0.0,1,0.0,1,0.0,1
7729,max_ml,20,40,2,3,0.05,0.95,0.9492302924027332,15,1.0,1,1.0,1,1.0,1
7730,max_ml,20,40,2,3,0.05,0.95,0.907571770644218,7,1.0,1,1.0,1,1.0,1
7731,max_ml,20,40,2,3,0.05,0.95,0.9101152722867816,7,1.0,1,1.0,1,1.0,1
7732,max_ml,20,40,2,3,0.05,0.95,0.8726230155920048,13,1.0,1,1.0,1,1.0,1
7733,max_ml,20,40,2,3,0.05,0.95,0.7975512231410854,8,1.0,1,1.0,1,1.0,1
7734,max_ml,20,40,2,3,0.05,0.95,0.9475355035930978,26,0.0,1,0.0,1,0.0,1
7735,max_ml,20,40,2,3,0.05,0.95,0.934714019032109,14,1.0,1,1.0,1,1.0,1
7736,max_ml,20,40,2,3,0.05,0.95,0.9432177061862784,18,1.0,1,1.0,1,1.0,1
7737,max_ml,20,40,2,3,0.05,0.95,0.9236340828716548,7,1.0,1,1.0,1,1.0,1
7738,max_ml,20,40,2,3,0.05,0.95,0.9286909939515938,30,1.0,1,1.0,1,1.0,1
7739,max_ml,20,40,2,3,0.05,0.95,0.9146608286585804,7,1.0,1,1.0,1,1.0,1
7740,max_ml,20,40,2,3,0.05,0.95,0.9294972500830876,7,1.0,1,1.0,1,1.0,1
7741,max_ml,20,40,2,3,0.05,0.95,0.9351998594190276,5,1.0,1,1.0,1,1.0,1
7742,max_ml,20,40,2,3,0.05,0.95,0.8532360898931262,16,1.0,1,1.0,1,1.0,1
7743,max_ml,20,40,2,3,0.05,0.95,0.9081923402122714,30,1.0,1,1.0,1,1.0,1
7744,max_ml,20,40,2,3,0.05,0.95,0.9431022997941242,6,1.0,1,1.0,1,1.0,1
7745,max_ml,20,40,2,3,0.05,0.95,0.9284572689684704,15,1.0,1,1.0,1,1.0,1
7746,max_ml,20,40,2,3,0.05,0.95,0.8347315791832182,10,1.0,1,1.0,1,1.0,1
7747,max_ml,20,40,2,3,0.05,0.95,0.9293350479766056,12,1.0,1,1.0,1,1.0,1
7748,max_ml,20,40,2,3,0.05,0.95,0.7868396967712901,5,1.0,1,1.0,1,1.0,1
7749,max_ml,20,40,2,3,0.05,0.95,0.795527768466062,11,1.0,1,1.0,1,1.0,1
7750,max_ml,20,40,2,3,0.05,0.95,0.9428478241026168,9,1.0,1,1.0,1,1.0,1
7751,max_ml,20,40,2,3,0.05,0.95,0.8491521431797625,10,1.0,1,1.0,1,1.0,1
7752,max_ml,20,40,2,3,0.05,0.95,0.9375712316815752,10,1.0,1,1.0,1,1.0,1
7753,max_ml,20,40,2,3,0.05,0.95,0.916017607798056,16,1.0,1,1.0,1,1.0,1
7754,max_ml,20,40,2,3,0.05,0.95,0.8624883853038262,15,1.0,1,1.0,1,1.0,1
7755,max_ml,20,40,2,3,0.05,0.95,0.949574322758691,15,0.0,0,1.0,1,0.0,0
7756,max_ml,20,40,2,3,0.05,0.95,0.9036922343115126,33,0.0,0,1.0,1,1.0,1
7757,max_ml,20,40,2,3,0.05,0.95,0.931209287389154,11,1.0,1,1.0,1,1.0,1
7758,max_ml,20,40,2,3,0.05,0.95,0.8712002581525161,19,1.0,1,1.0,1,1.0,1
7759,max_ml,20,40,2,3,0.05,0.95,0.9084850998977154,33,0.0,1,0.0,1,0.0,1
7760,max_ml,20,40,2,3,0.05,0.95,0.8379290450912024,9,1.0,1,1.0,1,1.0,1
7761,max_ml,20,40,2,3,0.05,0.95,0.9492261073678828,28,0.0,1,0.0,1,0.0,1
7762,max_ml,20,40,2,3,0.05,0.95,0.91240930869129,6,1.0,1,1.0,1,1.0,1
7763,max_ml,20,40,2,3,0.05,0.95,0.8827723673866786,23,1.0,1,1.0,1,1.0,1
7764,max_ml,20,40,2,3,0.05,0.95,0.8675723496444429,5,1.0,1,1.0,1,1.0,1
7765,max_ml,20,40,2,3,0.05,0.95,0.9498012386637734,21,1.0,1,1.0,1,1.0,1
7766,max_ml,20,40,2,3,0.05,0.95,0.929853106526096,84,0.0,1,0.0,1,0.0,1
7767,max_ml,20,40,2,3,0.05,0.95,0.9267422151028722,9,1.0,1,1.0,1,1.0,1
7768,max_ml,20,40,2,3,0.05,0.95,0.9389233321509146,23,0.0,1,0.0,1,0.0,1
7769,max_ml,20,40,2,3,0.05,0.95,0.9479408218691138,24,0.0,0,1.0,1,0.0,0
7770,max_ml,20,40,2,3,0.05,0.95,0.9426577192101384,24,1.0,1,1.0,1,1.0,1
7771,max_ml,20,40,2,3,0.05,0.95,0.9487144778258392,24,1.0,1,1.0,1,1.0,1
7772,max_ml,20,40,2,3,0.05,0.95,0.9096074523915492,16,1.0,1,1.0,1,1.0,1
7773,max_ml,20,40,2,3,0.05,0.95,0.9345634738209652,17,1.0,1,1.0,1,1.0,1
7774,max_ml,20,40,2,3,0.05,0.95,0.8166224997953279,4,1.0,1,1.0,1,1.0,1
7775,max_ml,20,40,2,3,0.05,0.95,0.9253334565169804,56,0.0,1,0.0,1,0.0,1
7776,max_ml,20,40,2,3,0.05,0.95,0.9050587235950956,6,1.0,1,1.0,1,1.0,1
7777,max_ml,20,40,2,3,0.05,0.95,0.9469301239562908,8,1.0,1,1.0,1,1.0,1
7778,max_ml,20,40,2,3,0.05,0.95,0.8169820946476384,11,1.0,1,1.0,1,1.0,1
7779,max_ml,20,40,2,3,0.05,0.95,0.9230773373894364,36,1.0,1,1.0,1,1.0,1
7780,max_ml,20,40,2,3,0.05,0.95,0.8239699928785728,11,1.0,1,1.0,1,1.0,1
7781,max_ml,20,40,2,3,0.05,0.95,0.9035392513070588,8,1.0,1,1.0,1,1.0,1
7782,max_ml,20,40,2,3,0.05,0.95,0.9439691383640691,15,1.0,1,1.0,1,1.0,1
7783,max_ml,20,40,2,3,0.05,0.95,0.9355208327860782,16,1.0,1,1.0,1,1.0,1
7784,max_ml,20,40,2,3,0.05,0.95,0.935462404754068,13,1.0,1,1.0,1,1.0,1
7785,max_ml,20,40,2,3,0.05,0.95,0.9323566902923216,54,0.0,1,0.0,1,0.0,1
7786,max_ml,20,40,2,3,0.05,0.95,0.9437439739744876,44,0.0,1,0.0,1,0.0,1
7787,max_ml,20,40,2,3,0.05,0.95,0.9378486388344518,32,0.0,0,0.0,0,1.0,1
7788,max_ml,20,40,2,3,0.05,0.95,0.9396473742772704,28,1.0,1,1.0,1,1.0,1
7789,max_ml,20,40,2,3,0.05,0.95,0.9130820866362124,87,0.0,1,0.0,1,0.0,1
7790,max_ml,20,40,2,3,0.05,0.95,0.8226990116203166,5,1.0,1,1.0,1,1.0,1
7791,max_ml,20,40,2,3,0.05,0.95,0.936912156815072,12,1.0,1,1.0,1,1.0,1
7792,max_ml,20,40,2,3,0.05,0.95,0.7899257515728989,4,1.0,1,1.0,1,1.0,1
7793,max_ml,20,40,2,3,0.05,0.95,0.9316617294721788,8,1.0,1,1.0,1,1.0,1
7794,max_ml,20,40,2,3,0.05,0.95,0.8794388252180942,9,1.0,1,1.0,1,1.0,1
7795,max_ml,20,40,2,3,0.05,0.95,0.9235327693948424,8,1.0,1,1.0,1,1.0,1
7796,max_ml,20,40,2,3,0.05,0.95,0.7708378360448882,6,1.0,1,1.0,1,1.0,1
7797,max_ml,20,40,2,3,0.05,0.95,0.9436104892816756,12,1.0,1,1.0,1,1.0,1
7798,max_ml,20,40,2,3,0.05,0.95,0.9157797462459254,19,1.0,1,1.0,1,1.0,1
7799,max_ml,20,40,2,3,0.05,0.95,0.8814715838311141,16,1.0,1,1.0,1,1.0,1
7800,max_ml,20,40,2,3,0.05,0.95,0.9368874259913372,36,1.0,1,1.0,1,1.0,1
7801,max_ml,20,40,2,3,0.05,0.95,0.8006347318542341,8,1.0,1,1.0,1,1.0,1
7802,max_ml,20,40,2,3,0.05,0.95,0.8708892263321141,20,1.0,1,1.0,1,1.0,1
7803,max_ml,20,40,2,3,0.05,0.95,0.9223615073294226,9,1.0,1,1.0,1,1.0,1
7804,max_ml,20,40,2,3,0.05,0.95,0.9006919863977595,10,1.0,1,1.0,1,1.0,1
7805,max_ml,20,40,2,3,0.05,0.95,0.8542046392125776,8,1.0,1,1.0,1,1.0,1
7806,max_ml,20,40,2,3,0.05,0.95,0.8937539733779744,8,1.0,1,1.0,1,1.0,1
7807,max_ml,20,40,2,3,0.05,0.95,0.9399364090891256,23,1.0,1,1.0,1,1.0,1
7808,max_ml,20,40,2,3,0.05,0.95,0.9356410530133956,12,1.0,1,1.0,1,1.0,1
7809,max_ml,20,40,2,3,0.05,0.95,0.938772567097826,9,1.0,1,1.0,1,1.0,1
7810,max_ml,20,40,2,3,0.05,0.95,0.8169410241398801,8,1.0,1,1.0,1,1.0,1
7811,max_ml,20,40,2,3,0.05,0.95,0.877743673584926,8,1.0,1,1.0,1,1.0,1
7812,max_ml,20,40,2,3,0.05,0.95,0.9112323664400912,14,1.0,1,1.0,1,1.0,1
7813,max_ml,20,40,2,3,0.05,0.95,0.9459241762400036,16,1.0,1,1.0,1,1.0,1
7814,max_ml,20,40,2,3,0.05,0.95,0.9385849621895856,15,1.0,1,1.0,1,1.0,1
7815,max_ml,20,40,2,3,0.05,0.95,0.6840978987310432,4,1.0,1,1.0,1,1.0,1
7816,max_ml,20,40,2,3,0.05,0.95,0.9474655569669272,23,0.0,0,1.0,1,0.0,0
7817,max_ml,20,40,2,3,0.05,0.95,0.9342443318633042,12,1.0,1,1.0,1,1.0,1
7818,max_ml,20,40,2,3,0.05,0.95,0.9386052813050476,29,0.0,0,1.0,1,1.0,1
7819,max_ml,20,40,2,3,0.05,0.95,0.9126683150221,9,1.0,1,1.0,1,1.0,1
7820,max_ml,20,40,2,3,0.05,0.95,0.94149672556226,28,1.0,1,1.0,1,1.0,1
7821,max_ml,20,40,2,3,0.05,0.95,0.9108462095232788,18,1.0,1,1.0,1,1.0,1
7822,max_ml,20,40,2,3,0.05,0.95,0.9057759970715826,23,1.0,1,1.0,1,1.0,1
7823,max_ml,20,40,2,3,0.05,0.95,0.931974998367366,10,1.0,1,1.0,1,1.0,1
7824,max_ml,20,40,2,3,0.05,0.95,0.891345355816842,9,1.0,1,1.0,1,1.0,1
7825,max_ml,20,40,2,3,0.05,0.95,0.8605110119970513,12,1.0,1,1.0,1,1.0,1
7826,max_ml,20,40,2,3,0.05,0.95,0.9272162005311544,20,0.0,1,0.0,1,0.0,1
7827,max_ml,20,40,2,3,0.05,0.95,0.9475552579702672,23,0.0,0,1.0,1,0.0,0
7828,max_ml,20,40,2,3,0.05,0.95,0.9221643880174556,16,1.0,1,1.0,1,1.0,1
7829,max_ml,20,40,2,3,0.05,0.95,0.8578915380040157,7,1.0,1,1.0,1,1.0,1
7830,max_ml,20,40,2,3,0.05,0.95,0.8926376774505245,5,1.0,1,1.0,1,1.0,1
7831,max_ml,20,40,2,3,0.05,0.95,0.9319186186723448,14,1.0,1,1.0,1,1.0,1
7832,max_ml,20,40,2,3,0.05,0.95,0.8813988325055093,15,1.0,1,1.0,1,1.0,1
7833,max_ml,20,40,2,3,0.05,0.95,0.8995066283728704,19,1.0,1,1.0,1,1.0,1
7834,max_ml,20,40,2,3,0.05,0.95,0.9359294112066624,7,1.0,1,1.0,1,1.0,1
7835,max_ml,20,40,2,3,0.05,0.95,0.9471679099714996,25,1.0,1,1.0,1,1.0,1
7836,max_ml,20,40,2,3,0.05,0.95,0.8914300396162704,14,1.0,1,1.0,1,1.0,1
7837,max_ml,20,40,2,3,0.05,0.95,0.9453755919381152,40,0.0,0,1.0,1,1.0,1
7838,max_ml,20,40,2,3,0.05,0.95,0.9479099043390063,20,1.0,1,1.0,1,1.0,1
7839,max_ml,20,40,2,3,0.05,0.95,0.8833423182049223,11,1.0,1,1.0,1,1.0,1
7840,max_ml,20,40,2,3,0.05,0.95,0.9080667812934552,6,1.0,1,1.0,1,1.0,1
7841,max_ml,20,40,2,3,0.05,0.95,0.9415837170448672,37,0.0,1,0.0,1,0.0,1
7842,max_ml,20,40,2,3,0.05,0.95,0.9498354602945768,27,1.0,1,1.0,1,1.0,1
7843,max_ml,20,40,2,3,0.05,0.95,0.8641812289077518,9,1.0,1,1.0,1,1.0,1
7844,max_ml,20,40,2,3,0.05,0.95,0.9147466488760514,21,1.0,1,1.0,1,1.0,1
7845,max_ml,20,40,2,3,0.05,0.95,0.9320547233920063,32,0.0,0,0.0,0,1.0,1
7846,max_ml,20,40,2,3,0.05,0.95,0.9022354830515128,8,1.0,1,1.0,1,1.0,1
7847,max_ml,20,40,2,3,0.05,0.95,0.9242029425278177,21,1.0,1,1.0,1,1.0,1
7848,max_ml,20,40,2,3,0.05,0.95,0.8851175897556756,9,1.0,1,1.0,1,1.0,1
7849,max_ml,20,40,2,3,0.05,0.95,0.8641770282426213,12,1.0,1,1.0,1,1.0,1
7850,max_ml,20,40,2,3,0.05,0.95,0.9384488072807484,23,1.0,1,1.0,1,1.0,1
7851,max_ml,20,40,2,3,0.05,0.95,0.946860161607425,21,1.0,1,1.0,1,1.0,1
7852,max_ml,20,40,2,3,0.05,0.95,0.8887943926109102,46,1.0,1,1.0,1,1.0,1
7853,max_ml,20,40,2,3,0.05,0.95,0.8587534363325469,11,1.0,1,1.0,1,1.0,1
7854,max_ml,20,40,2,3,0.05,0.95,0.8843502954630353,21,1.0,1,1.0,1,1.0,1
7855,max_ml,20,40,2,3,0.05,0.95,0.8873543035904247,24,0.0,0,1.0,1,1.0,1
7856,max_ml,20,40,2,3,0.05,0.95,0.9119410135808632,11,1.0,1,1.0,1,1.0,1
7857,max_ml,20,40,2,3,0.05,0.95,0.9483959378926268,11,1.0,1,1.0,1,1.0,1
7858,max_ml,20,40,2,3,0.05,0.95,0.9346560479545571,18,0.0,1,0.0,1,0.0,1
7859,max_ml,20,40,2,3,0.05,0.95,0.9485775238025412,28,0.0,0,1.0,1,1.0,1
7860,max_ml,20,40,2,3,0.05,0.95,0.9423368797730534,11,1.0,1,1.0,1,1.0,1
7861,max_ml,20,40,2,3,0.05,0.95,0.94068035252172,18,0.0,0,1.0,1,0.0,0
7862,max_ml,20,40,2,3,0.05,0.95,0.945545038319512,60,0.0,1,0.0,1,0.0,1
7863,max_ml,20,40,2,3,0.05,0.95,0.8893427071967586,4,1.0,1,1.0,1,1.0,1
7864,max_ml,20,40,2,3,0.05,0.95,0.7282933465209583,8,1.0,1,1.0,1,1.0,1
7865,max_ml,20,40,2,3,0.05,0.95,0.9363783121159578,39,0.0,1,0.0,1,0.0,1
7866,max_ml,20,40,2,3,0.05,0.95,0.8303327391986439,9,1.0,1,1.0,1,1.0,1
7867,max_ml,20,40,2,3,0.05,0.95,0.9483856505624416,30,0.0,1,0.0,1,0.0,1
7868,max_ml,20,40,2,3,0.05,0.95,0.9364072527921972,13,1.0,1,1.0,1,1.0,1
7869,max_ml,20,40,2,3,0.05,0.95,0.909510708445197,15,1.0,1,1.0,1,1.0,1
7870,max_ml,20,40,2,3,0.05,0.95,0.8985013073810322,23,0.0,0,0.0,0,1.0,1
7871,max_ml,20,40,2,3,0.05,0.95,0.8905634815648185,24,1.0,1,1.0,1,1.0,1
7872,max_ml,20,40,2,3,0.05,0.95,0.9384433524230862,15,1.0,1,1.0,1,1.0,1
7873,max_ml,20,40,2,3,0.05,0.95,0.9160038064278004,9,1.0,1,1.0,1,1.0,1
7874,max_ml,20,40,2,3,0.05,0.95,0.8440550915711789,10,1.0,1,1.0,1,1.0,1
7875,max_ml,20,40,2,3,0.05,0.95,0.9380522443482114,18,1.0,1,1.0,1,1.0,1
7876,max_ml,20,40,2,3,0.05,0.95,0.9187826954852596,33,1.0,1,1.0,1,1.0,1
7877,max_ml,20,40,2,3,0.05,0.95,0.9294770919185382,20,1.0,1,1.0,1,1.0,1
7878,max_ml,20,40,2,3,0.05,0.95,0.8908552276214343,10,1.0,1,1.0,1,1.0,1
7879,max_ml,20,40,2,3,0.05,0.95,0.9272832929909476,33,0.0,1,0.0,1,0.0,1
7880,max_ml,20,40,2,3,0.05,0.95,0.9173644370262392,32,1.0,1,1.0,1,1.0,1
7881,max_ml,20,40,2,3,0.05,0.95,0.9411958444382108,32,1.0,1,1.0,1,1.0,1
7882,max_ml,20,40,2,3,0.05,0.95,0.921688382182823,24,1.0,1,1.0,1,1.0,1
7883,max_ml,20,40,2,3,0.05,0.95,0.9067623879667084,13,1.0,1,1.0,1,1.0,1
7884,max_ml,20,40,2,3,0.05,0.95,0.9319863113160723,17,1.0,1,1.0,1,1.0,1
7885,max_ml,20,40,2,3,0.05,0.95,0.8920523281174475,7,1.0,1,1.0,1,1.0,1
7886,max_ml,20,40,2,3,0.05,0.95,0.9172312064135212,32,1.0,1,1.0,1,1.0,1
7887,max_ml,20,40,2,3,0.05,0.95,0.9195562950786902,35,0.0,0,1.0,1,1.0,1
7888,max_ml,20,40,2,3,0.05,0.95,0.9222709507902328,10,1.0,1,1.0,1,1.0,1
7889,max_ml,20,40,2,3,0.05,0.95,0.9456860783726412,6,1.0,1,1.0,1,1.0,1
7890,max_ml,20,40,2,3,0.05,0.95,0.8880833789864165,29,1.0,1,1.0,1,1.0,1
7891,max_ml,20,40,2,3,0.05,0.95,0.9342957905174192,11,1.0,1,1.0,1,1.0,1
7892,max_ml,20,40,2,3,0.05,0.95,0.931933574901359,39,0.0,0,1.0,1,1.0,1
7893,max_ml,20,40,2,3,0.05,0.95,0.929001074364858,8,1.0,1,1.0,1,1.0,1
7894,max_ml,20,40,2,3,0.05,0.95,0.9155946251699624,9,1.0,1,1.0,1,1.0,1
7895,max_ml,20,40,2,3,0.05,0.95,0.9460132751955748,23,1.0,1,1.0,1,1.0,1
7896,max_ml,20,40,2,3,0.05,0.95,0.8960626370905276,17,0.0,0,0.0,0,1.0,1
7897,max_ml,20,40,2,3,0.05,0.95,0.9082208186662168,12,1.0,1,1.0,1,1.0,1
7898,max_ml,20,40,2,3,0.05,0.95,0.9155575591680722,33,0.0,0,1.0,1,1.0,1
7899,max_ml,20,40,2,3,0.05,0.95,0.9132060342665131,38,0.0,1,0.0,1,0.0,1
7900,max_ml,20,40,2,3,0.05,0.95,0.8682906404809541,12,1.0,1,1.0,1,1.0,1
7901,max_ml,20,40,2,3,0.05,0.95,0.9309700627772416,8,1.0,1,1.0,1,1.0,1
7902,max_ml,20,40,2,3,0.05,0.95,0.8530033385420037,16,1.0,1,1.0,1,1.0,1
7903,max_ml,20,40,2,3,0.05,0.95,0.9468610962566764,31,1.0,1,1.0,1,1.0,1
7904,max_ml,20,40,2,3,0.05,0.95,0.908587685124246,15,1.0,1,1.0,1,1.0,1
7905,max_ml,20,40,2,3,0.05,0.95,0.914684193333133,13,1.0,1,1.0,1,1.0,1
7906,max_ml,20,40,2,3,0.05,0.95,0.8644650592327194,6,1.0,1,1.0,1,1.0,1
7907,max_ml,20,40,2,3,0.05,0.95,0.9090259232865888,13,1.0,1,1.0,1,1.0,1
7908,max_ml,20,40,2,3,0.05,0.95,0.9221026160071332,14,1.0,1,1.0,1,1.0,1
7909,max_ml,20,40,2,3,0.05,0.95,0.937537369955028,11,1.0,1,1.0,1,1.0,1
7910,max_ml,20,40,2,3,0.05,0.95,0.940389805814732,23,0.0,0,1.0,1,1.0,1
7911,max_ml,20,40,2,3,0.05,0.95,0.9408233531720808,14,1.0,1,1.0,1,1.0,1
7912,max_ml,20,40,2,3,0.05,0.95,0.9386707860862042,15,1.0,1,1.0,1,1.0,1
7913,max_ml,20,40,2,3,0.05,0.95,0.8061303696207374,9,1.0,1,1.0,1,1.0,1
7914,max_ml,20,40,2,3,0.05,0.95,0.9238790206115712,19,1.0,1,1.0,1,1.0,1
7915,max_ml,20,40,2,3,0.05,0.95,0.9335300626298632,22,1.0,1,1.0,1,1.0,1
7916,max_ml,20,40,2,3,0.05,0.95,0.9430899067053504,21,1.0,1,1.0,1,1.0,1
7917,max_ml,20,40,2,3,0.05,0.95,0.945936986544754,50,0.0,1,0.0,1,0.0,1
7918,max_ml,20,40,2,3,0.05,0.95,0.9071539412518204,12,1.0,1,1.0,1,1.0,1
7919,max_ml,20,40,2,3,0.05,0.95,0.923179164124474,24,1.0,1,1.0,1,1.0,1
7920,max_ml,20,40,2,3,0.05,0.95,0.9173121845751044,22,0.0,0,1.0,1,1.0,1
7921,max_ml,20,40,2,3,0.05,0.95,0.9301876548530258,9,1.0,1,1.0,1,1.0,1
7922,max_ml,20,40,2,3,0.05,0.95,0.9206510812113378,24,0.0,1,0.0,1,0.0,1
7923,max_ml,20,40,2,3,0.05,0.95,0.9303492522838868,24,0.0,1,0.0,1,0.0,1
7924,max_ml,20,40,2,3,0.05,0.95,0.9365666899413124,36,1.0,1,1.0,1,1.0,1
7925,max_ml,20,40,2,3,0.05,0.95,0.9372958215229952,8,1.0,1,1.0,1,1.0,1
7926,max_ml,20,40,2,3,0.05,0.95,0.8814142343433656,10,1.0,1,1.0,1,1.0,1
7927,max_ml,20,40,2,3,0.05,0.95,0.8905853306559925,5,1.0,1,1.0,1,1.0,1
7928,max_ml,20,40,2,3,0.05,0.95,0.9086499271583948,6,1.0,1,1.0,1,1.0,1
7929,max_ml,20,40,2,3,0.05,0.95,0.872658543813897,5,1.0,1,1.0,1,1.0,1
7930,max_ml,20,40,2,3,0.05,0.95,0.928021007434816,10,1.0,1,1.0,1,1.0,1
7931,max_ml,20,40,2,3,0.05,0.95,0.8528282938755041,11,1.0,1,1.0,1,1.0,1
7932,max_ml,20,40,2,3,0.05,0.95,0.9451351485176176,38,0.0,1,0.0,1,0.0,1
7933,max_ml,20,40,2,3,0.05,0.95,0.9337242586498078,7,1.0,1,1.0,1,1.0,1
7934,max_ml,20,40,2,3,0.05,0.95,0.8598582349999436,7,1.0,1,1.0,1,1.0,1
7935,max_ml,20,40,2,3,0.05,0.95,0.8341546872417788,5,1.0,1,1.0,1,1.0,1
7936,max_ml,20,40,2,3,0.05,0.95,0.9090048277351824,19,1.0,1,1.0,1,1.0,1
7937,max_ml,20,40,2,3,0.05,0.95,0.9491725449873752,15,1.0,1,1.0,1,1.0,1
7938,max_ml,20,40,2,3,0.05,0.95,0.9475026504232988,18,1.0,1,1.0,1,1.0,1
7939,max_ml,20,40,2,3,0.05,0.95,0.9453453042504948,13,1.0,1,1.0,1,1.0,1
7940,max_ml,20,40,2,3,0.05,0.95,0.8747412445963638,21,1.0,1,1.0,1,1.0,1
7941,max_ml,20,40,2,3,0.05,0.95,0.9328682963233368,38,0.0,0,0.0,0,1.0,1
7942,max_ml,20,40,2,3,0.05,0.95,0.8198100965199185,6,1.0,1,1.0,1,1.0,1
7943,max_ml,20,40,2,3,0.05,0.95,0.9365157783354372,23,0.0,0,0.0,0,1.0,1
7944,max_ml,20,40,2,3,0.05,0.95,0.9076670059684746,11,1.0,1,1.0,1,1.0,1
7945,max_ml,20,40,2,3,0.05,0.95,0.9452382142014826,14,1.0,1,1.0,1,1.0,1
7946,max_ml,20,40,2,3,0.05,0.95,0.8888095217263966,11,1.0,1,1.0,1,1.0,1
7947,max_ml,20,40,2,3,0.05,0.95,0.9367806876591304,27,0.0,0,1.0,1,0.0,0
7948,max_ml,20,40,2,3,0.05,0.95,0.8216905527793061,11,1.0,1,1.0,1,1.0,1
7949,max_ml,20,40,2,3,0.05,0.95,0.9063172759920508,8,1.0,1,1.0,1,1.0,1
7950,max_ml,20,40,2,3,0.05,0.95,0.9348610259984528,12,1.0,1,1.0,1,1.0,1
7951,max_ml,20,40,2,3,0.05,0.95,0.907758085805766,5,1.0,1,1.0,1,1.0,1
7952,max_ml,20,40,2,3,0.05,0.95,0.911043506360448,23,1.0,1,1.0,1,1.0,1
7953,max_ml,20,40,2,3,0.05,0.95,0.9481574475754606,38,0.0,1,0.0,1,0.0,1
7954,max_ml,20,40,2,3,0.05,0.95,0.9105735426185656,23,1.0,1,1.0,1,1.0,1
7955,max_ml,20,40,2,3,0.05,0.95,0.9399061478056768,31,0.0,1,0.0,1,0.0,1
7956,max_ml,20,40,2,3,0.05,0.95,0.9254325920966374,15,0.0,0,1.0,1,0.0,0
7957,max_ml,20,40,2,3,0.05,0.95,0.9477156943135476,44,1.0,1,1.0,1,1.0,1
7958,max_ml,20,40,2,3,0.05,0.95,0.8975041666169484,16,1.0,1,1.0,1,1.0,1
7959,max_ml,20,40,2,3,0.05,0.95,0.9440114027470472,39,0.0,0,0.0,0,1.0,1
7960,max_ml,20,40,2,3,0.05,0.95,0.9465834344461562,37,0.0,0,1.0,1,1.0,1
7961,max_ml,20,40,2,3,0.05,0.95,0.8815924323036507,24,1.0,1,1.0,1,1.0,1
7962,max_ml,20,40,2,3,0.05,0.95,0.8501696649177967,8,1.0,1,1.0,1,1.0,1
7963,max_ml,20,40,2,3,0.05,0.95,0.8899838388645951,8,1.0,1,1.0,1,1.0,1
7964,max_ml,20,40,2,3,0.05,0.95,0.9349462784522938,42,0.0,0,1.0,1,0.0,0
7965,max_ml,20,40,2,3,0.05,0.95,0.9417354455290156,31,0.0,0,0.0,0,1.0,1
7966,max_ml,20,40,2,3,0.05,0.95,0.9029488850498716,14,1.0,1,1.0,1,1.0,1
7967,max_ml,20,40,2,3,0.05,0.95,0.8945362792560395,15,1.0,1,1.0,1,1.0,1
7968,max_ml,20,40,2,3,0.05,0.95,0.9145062671073017,21,0.0,0,1.0,1,1.0,1
7969,max_ml,20,40,2,3,0.05,0.95,0.8945013952204917,23,1.0,1,1.0,1,1.0,1
7970,max_ml,20,40,2,3,0.05,0.95,0.9037830037184102,5,1.0,1,1.0,1,1.0,1
7971,max_ml,20,40,2,3,0.05,0.95,0.9429178161015516,48,0.0,1,0.0,1,0.0,1
7972,max_ml,20,40,2,3,0.05,0.95,0.9273707358123192,43,0.0,1,0.0,1,0.0,1
7973,max_ml,20,40,2,3,0.05,0.95,0.8696942166810622,26,1.0,1,1.0,1,1.0,1
7974,max_ml,20,40,2,3,0.05,0.95,0.8569687452804583,30,1.0,1,1.0,1,1.0,1
7975,max_ml,20,40,2,3,0.05,0.95,0.9399508436734774,23,0.0,0,1.0,1,1.0,1
7976,max_ml,20,40,2,3,0.05,0.95,0.9494010597920276,54,0.0,1,0.0,1,0.0,1
7977,max_ml,20,40,2,3,0.05,0.95,0.9254170911255596,9,1.0,1,1.0,1,1.0,1
7978,max_ml,20,40,2,3,0.05,0.95,0.9281111313729216,11,1.0,1,1.0,1,1.0,1
7979,max_ml,20,40,2,3,0.05,0.95,0.8447145098460802,5,1.0,1,1.0,1,1.0,1
7980,max_ml,20,40,2,3,0.05,0.95,0.8876695112457379,7,1.0,1,1.0,1,1.0,1
7981,max_ml,20,40,2,3,0.05,0.95,0.9498221866327,29,0.0,0,1.0,1,0.0,0
7982,max_ml,20,40,2,3,0.05,0.95,0.9405890917432506,15,1.0,1,1.0,1,1.0,1
7983,max_ml,20,40,2,3,0.05,0.95,0.911998471602,29,0.0,1,0.0,1,0.0,1
7984,max_ml,20,40,2,3,0.05,0.95,0.8982831316895817,8,1.0,1,1.0,1,1.0,1
7985,max_ml,20,40,2,3,0.05,0.95,0.93502179723647,27,1.0,1,1.0,1,1.0,1
7986,max_ml,20,40,2,3,0.05,0.95,0.8644418838287103,14,1.0,1,1.0,1,1.0,1
7987,max_ml,20,40,2,3,0.05,0.95,0.9170633740287792,9,1.0,1,1.0,1,1.0,1
7988,max_ml,20,40,2,3,0.05,0.95,0.8671517442931438,10,1.0,1,1.0,1,1.0,1
7989,max_ml,20,40,2,3,0.05,0.95,0.94854144532129,22,1.0,1,1.0,1,1.0,1
7990,max_ml,20,40,2,3,0.05,0.95,0.9224814291066042,8,1.0,1,1.0,1,1.0,1
7991,max_ml,20,40,2,3,0.05,0.95,0.787515770187701,9,1.0,1,1.0,1,1.0,1
7992,max_ml,20,40,2,3,0.05,0.95,0.8570343573832,7,1.0,1,1.0,1,1.0,1
7993,max_ml,20,40,2,3,0.05,0.95,0.9449046344666862,8,1.0,1,1.0,1,1.0,1
7994,max_ml,20,40,2,3,0.05,0.95,0.7669740365510859,6,1.0,1,1.0,1,1.0,1
7995,max_ml,20,40,2,3,0.05,0.95,0.8812600472558823,9,1.0,1,1.0,1,1.0,1
7996,max_ml,20,40,2,3,0.05,0.95,0.9453088474667536,61,0.0,1,0.0,1,0.0,1
7997,max_ml,20,40,2,3,0.05,0.95,0.9374074778438825,29,1.0,1,1.0,1,1.0,1
7998,max_ml,20,40,2,3,0.05,0.95,0.9107654271050604,19,1.0,1,1.0,1,1.0,1
7999,max_ml,20,40,2,3,0.05,0.95,0.8886961489159249,11,1.0,1,1.0,1,1.0,1
8000,max_ml,20,40,2,3,0.05,0.95,0.9452919545396076,21,1.0,1,1.0,1,1.0,1
8001,max_ml,20,40,2,3,0.05,0.95,0.886842551010774,23,1.0,1,1.0,1,1.0,1
8002,max_ml,20,40,2,3,0.05,0.95,0.943307751917065,5,1.0,1,1.0,1,1.0,1
8003,max_ml,20,40,2,3,0.05,0.95,0.9258720536677066,19,1.0,1,1.0,1,1.0,1
8004,max_ml,20,40,2,3,0.05,0.95,0.8333223653122335,6,1.0,1,1.0,1,1.0,1
8005,max_ml,20,40,2,3,0.05,0.95,0.8789390041786285,11,1.0,1,1.0,1,1.0,1
8006,max_ml,20,40,2,3,0.05,0.95,0.9297016499973392,45,0.0,1,0.0,1,0.0,1
8007,max_ml,20,40,2,3,0.05,0.95,0.9110744189454064,18,1.0,1,1.0,1,1.0,1
8008,max_ml,20,40,2,3,0.05,0.95,0.8671051135418687,13,1.0,1,1.0,1,1.0,1
8009,max_ml,20,40,2,3,0.05,0.95,0.937580971861896,17,1.0,1,1.0,1,1.0,1
8010,max_ml,20,40,2,3,0.05,0.95,0.923765225550206,36,1.0,1,1.0,1,1.0,1
8011,max_ml,20,40,2,3,0.05,0.95,0.8604871684534041,14,1.0,1,1.0,1,1.0,1
8012,max_ml,20,40,2,3,0.05,0.95,0.9491460519526644,45,0.0,1,0.0,1,0.0,1
8013,max_ml,20,40,2,3,0.05,0.95,0.90901080491429,18,1.0,1,1.0,1,1.0,1
8014,max_ml,20,40,2,3,0.05,0.95,0.939503126805555,57,0.0,0,1.0,1,1.0,1
8015,max_ml,20,40,2,3,0.05,0.95,0.9226623864998552,43,0.0,1,0.0,1,0.0,1
8016,max_ml,20,40,2,3,0.05,0.95,0.927784426962119,17,1.0,1,1.0,1,1.0,1
8017,max_ml,20,40,2,3,0.05,0.95,0.8976122491325178,11,1.0,1,1.0,1,1.0,1
8018,max_ml,20,40,2,3,0.05,0.95,0.9404836807197298,42,0.0,1,0.0,1,0.0,1
8019,max_ml,20,40,2,3,0.05,0.95,0.9099602932527951,29,1.0,1,1.0,1,1.0,1
8020,max_ml,20,40,2,3,0.05,0.95,0.942004683644466,27,0.0,0,1.0,1,0.0,0
8021,max_ml,20,40,2,3,0.05,0.95,0.9425704025687002,29,0.0,0,1.0,1,0.0,0
8022,max_ml,20,40,2,3,0.05,0.95,0.9123982250059892,12,1.0,1,1.0,1,1.0,1
8023,max_ml,20,40,2,3,0.05,0.95,0.8890069242026388,14,1.0,1,1.0,1,1.0,1
8024,max_ml,20,40,2,3,0.05,0.95,0.8664938682982656,6,1.0,1,1.0,1,1.0,1
8025,max_ml,20,40,2,3,0.05,0.95,0.9180002280885524,16,1.0,1,1.0,1,1.0,1
8026,max_ml,20,40,2,3,0.05,0.95,0.9369585909255052,14,1.0,1,1.0,1,1.0,1
8027,max_ml,20,40,2,3,0.05,0.95,0.9434418950147192,20,0.0,0,1.0,1,1.0,1
8028,max_ml,20,40,2,3,0.05,0.95,0.9306809133664188,26,0.0,1,0.0,1,0.0,1
8029,max_ml,20,40,2,3,0.05,0.95,0.8959280781401114,19,1.0,1,1.0,1,1.0,1
8030,max_ml,20,40,2,3,0.05,0.95,0.9320113977763694,24,1.0,1,1.0,1,1.0,1
8031,max_ml,20,40,2,3,0.05,0.95,0.9083174598693562,6,1.0,1,1.0,1,1.0,1
8032,max_ml,20,40,2,3,0.05,0.95,0.909590875112537,35,1.0,1,1.0,1,1.0,1
8033,max_ml,20,40,2,3,0.05,0.95,0.9224812971380713,23,1.0,1,1.0,1,0.0,0
8034,max_ml,20,40,2,3,0.05,0.95,0.9049517751259608,10,1.0,1,1.0,1,1.0,1
8035,max_ml,20,40,2,3,0.05,0.95,0.9429619638158236,18,1.0,1,1.0,1,1.0,1
8036,max_ml,20,40,2,3,0.05,0.95,0.9189523702338236,12,1.0,1,1.0,1,1.0,1
8037,max_ml,20,40,2,3,0.05,0.95,0.8798235807796931,8,1.0,1,1.0,1,1.0,1
8038,max_ml,20,40,2,3,0.05,0.95,0.8962141668599533,11,1.0,1,1.0,1,1.0,1
8039,max_ml,20,40,2,3,0.05,0.95,0.8876878657575815,10,1.0,1,1.0,1,1.0,1
8040,max_ml,20,40,2,3,0.05,0.95,0.938666855182852,23,1.0,1,1.0,1,1.0,1
8041,max_ml,20,40,2,3,0.05,0.95,0.944471863717974,23,0.0,0,1.0,1,1.0,1
8042,max_ml,20,40,2,3,0.05,0.95,0.9438923884644184,59,0.0,1,0.0,1,0.0,1
8043,max_ml,20,40,2,3,0.05,0.95,0.9399219785162138,27,1.0,1,1.0,1,0.0,0
8044,max_ml,20,40,2,3,0.05,0.95,0.8805550720334612,13,1.0,1,1.0,1,1.0,1
8045,max_ml,20,40,2,3,0.05,0.95,0.9466381283926194,30,0.0,0,1.0,1,0.0,0
8046,max_ml,20,40,2,3,0.05,0.95,0.8099257661794181,8,1.0,1,1.0,1,1.0,1
8047,max_ml,20,40,2,3,0.05,0.95,0.9356229690335388,5,1.0,1,1.0,1,1.0,1
8048,max_ml,20,40,2,3,0.05,0.95,0.9348454335860796,17,0.0,0,0.0,0,1.0,1
8049,max_ml,20,40,2,3,0.05,0.95,0.8378581946677766,12,1.0,1,1.0,1,1.0,1
8050,max_ml,20,40,2,3,0.05,0.95,0.8974853852144765,12,1.0,1,1.0,1,1.0,1
8051,max_ml,20,40,2,3,0.05,0.95,0.9339159192585724,12,1.0,1,1.0,1,1.0,1
8052,max_ml,20,40,2,3,0.05,0.95,0.9421839245882112,39,1.0,1,1.0,1,1.0,1
8053,max_ml,20,40,2,3,0.05,0.95,0.9060931893146024,27,1.0,1,1.0,1,1.0,1
8054,max_ml,20,40,2,3,0.05,0.95,0.936294434682426,11,1.0,1,1.0,1,1.0,1
8055,max_ml,20,40,2,3,0.05,0.95,0.9446845047247838,26,0.0,1,0.0,1,0.0,1
8056,max_ml,20,40,2,3,0.05,0.95,0.9224063530329176,25,1.0,1,1.0,1,1.0,1
8057,max_ml,20,40,2,3,0.05,0.95,0.8916924110873493,27,1.0,1,1.0,1,1.0,1
8058,max_ml,20,40,2,3,0.05,0.95,0.9257533841977325,13,1.0,1,1.0,1,1.0,1
8059,max_ml,20,40,2,3,0.05,0.95,0.9361835144129538,16,1.0,1,1.0,1,1.0,1
8060,max_ml,20,40,2,3,0.05,0.95,0.9026183298140164,10,1.0,1,1.0,1,1.0,1
8061,max_ml,20,40,2,3,0.05,0.95,0.9463165815563076,18,1.0,1,1.0,1,1.0,1
8062,max_ml,20,40,2,3,0.05,0.95,0.9462034628848468,21,1.0,1,1.0,1,1.0,1
8063,max_ml,20,40,2,3,0.05,0.95,0.8627305074276234,13,1.0,1,1.0,1,1.0,1
8064,max_ml,20,40,2,3,0.05,0.95,0.9001588911335625,11,1.0,1,1.0,1,1.0,1
8065,max_ml,20,40,2,3,0.05,0.95,0.8482039473033937,5,1.0,1,1.0,1,1.0,1
8066,max_ml,20,40,2,3,0.05,0.95,0.8927104992798909,11,1.0,1,1.0,1,1.0,1
8067,max_ml,20,40,2,3,0.05,0.95,0.8582155843355052,10,1.0,1,1.0,1,1.0,1
8068,max_ml,20,40,2,3,0.05,0.95,0.9335430768669108,78,0.0,1,0.0,1,0.0,1
8069,max_ml,20,40,2,3,0.05,0.95,0.8818347807800617,6,1.0,1,1.0,1,1.0,1
8070,max_ml,20,40,2,3,0.05,0.95,0.945799331980224,67,0.0,1,0.0,1,0.0,1
8071,max_ml,20,40,2,3,0.05,0.95,0.8449558164414445,9,1.0,1,1.0,1,1.0,1
8072,max_ml,20,40,2,3,0.05,0.95,0.922718825741246,16,1.0,1,1.0,1,1.0,1
8073,max_ml,20,40,2,3,0.05,0.95,0.8272595864710438,13,1.0,1,1.0,1,1.0,1
8074,max_ml,20,40,2,3,0.05,0.95,0.9147262198085796,16,1.0,1,1.0,1,1.0,1
8075,max_ml,20,40,2,3,0.05,0.95,0.9392817483524676,13,1.0,1,1.0,1,1.0,1
8076,max_ml,20,40,2,3,0.05,0.95,0.9465432115125214,18,1.0,1,1.0,1,1.0,1
8077,max_ml,20,40,2,3,0.05,0.95,0.9180692024778,8,1.0,1,1.0,1,1.0,1
8078,max_ml,20,40,2,3,0.05,0.95,0.9281587881758576,4,1.0,1,1.0,1,1.0,1
8079,max_ml,20,40,2,3,0.05,0.95,0.9130239216916292,15,1.0,1,1.0,1,1.0,1
8080,max_ml,20,40,2,3,0.05,0.95,0.9203221374865576,7,1.0,1,1.0,1,1.0,1
8081,max_ml,20,40,2,3,0.05,0.95,0.8570369374012355,14,1.0,1,1.0,1,1.0,1
8082,max_ml,20,40,2,3,0.05,0.95,0.9066520965769596,6,1.0,1,1.0,1,1.0,1
8083,max_ml,20,40,2,3,0.05,0.95,0.8957282327880407,7,1.0,1,1.0,1,1.0,1
8084,max_ml,20,40,2,3,0.05,0.95,0.8989978203255129,16,1.0,1,1.0,1,1.0,1
8085,max_ml,20,40,2,3,0.05,0.95,0.9449765453357056,13,1.0,1,1.0,1,1.0,1
8086,max_ml,20,40,2,3,0.05,0.95,0.8727608183097212,10,1.0,1,1.0,1,1.0,1
8087,max_ml,20,40,2,3,0.05,0.95,0.948759376327706,38,1.0,1,1.0,1,1.0,1
8088,max_ml,20,40,2,3,0.05,0.95,0.9404823291828224,12,1.0,1,1.0,1,1.0,1
8089,max_ml,20,40,2,3,0.05,0.95,0.9392945418849288,40,0.0,1,0.0,1,0.0,1
8090,max_ml,20,40,2,3,0.05,0.95,0.8963355393801775,17,1.0,1,1.0,1,1.0,1
8091,max_ml,20,40,2,3,0.05,0.95,0.7878292285915903,4,1.0,1,1.0,1,1.0,1
8092,max_ml,20,40,2,3,0.05,0.95,0.9234605253597212,6,1.0,1,1.0,1,1.0,1
8093,max_ml,20,40,2,3,0.05,0.95,0.9272665311875452,16,1.0,1,1.0,1,1.0,1
8094,max_ml,20,40,2,3,0.05,0.95,0.9353084483852891,13,1.0,1,1.0,1,1.0,1
8095,max_ml,20,40,2,3,0.05,0.95,0.821462346730586,7,1.0,1,1.0,1,1.0,1
8096,max_ml,20,40,2,3,0.05,0.95,0.8122978048895274,8,1.0,1,1.0,1,1.0,1
8097,max_ml,20,40,2,3,0.05,0.95,0.911366249889216,4,1.0,1,1.0,1,1.0,1
8098,max_ml,20,40,2,3,0.05,0.95,0.9212168966066924,54,0.0,1,0.0,1,0.0,1
8099,max_ml,20,40,2,3,0.05,0.95,0.9391441132830308,13,1.0,1,1.0,1,1.0,1
8100,max_ml,20,40,2,3,0.05,0.95,0.930548122352796,15,1.0,1,0.0,0,1.0,1
8101,max_ml,20,40,2,3,0.05,0.95,0.9164805907796336,5,1.0,1,1.0,1,1.0,1
8102,max_ml,20,40,2,3,0.05,0.95,0.9078736899725292,13,1.0,1,1.0,1,1.0,1
8103,max_ml,20,40,2,3,0.05,0.95,0.8599210128488306,13,1.0,1,1.0,1,1.0,1
8104,max_ml,20,40,2,3,0.05,0.95,0.929962302949622,16,1.0,1,1.0,1,1.0,1
8105,max_ml,20,40,2,3,0.05,0.95,0.8985925856270175,24,0.0,0,1.0,1,1.0,1
8106,max_ml,20,40,2,3,0.05,0.95,0.9371096684081696,17,0.0,0,1.0,1,1.0,1
8107,max_ml,20,40,2,3,0.05,0.95,0.916963459539165,6,1.0,1,1.0,1,1.0,1
8108,max_ml,20,40,2,3,0.05,0.95,0.9323964224340276,19,1.0,1,1.0,1,1.0,1
8109,max_ml,20,40,2,3,0.05,0.95,0.9442841018750792,6,1.0,1,1.0,1,1.0,1
8110,max_ml,20,40,2,3,0.05,0.95,0.8604036757995696,19,1.0,1,1.0,1,1.0,1
8111,max_ml,20,40,2,3,0.05,0.95,0.9398388767110576,41,1.0,1,1.0,1,1.0,1
8112,max_ml,20,40,2,3,0.05,0.95,0.9388517896896936,21,1.0,1,1.0,1,1.0,1
8113,max_ml,20,40,2,3,0.05,0.95,0.8510341516980079,16,1.0,1,1.0,1,1.0,1
8114,max_ml,20,40,2,3,0.05,0.95,0.9220159034066908,19,1.0,1,1.0,1,1.0,1
8115,max_ml,20,40,2,3,0.05,0.95,0.947504728016558,44,0.0,0,1.0,1,0.0,0
8116,max_ml,20,40,2,3,0.05,0.95,0.8514950885396231,13,1.0,1,1.0,1,1.0,1
8117,max_ml,20,40,2,3,0.05,0.95,0.8851019325340986,7,1.0,1,1.0,1,1.0,1
8118,max_ml,20,40,2,3,0.05,0.95,0.9320366307754192,7,1.0,1,1.0,1,1.0,1
8119,max_ml,20,40,2,3,0.05,0.95,0.9290228835563892,11,1.0,1,1.0,1,1.0,1
8120,max_ml,20,40,2,3,0.05,0.95,0.8754132640875623,7,1.0,1,1.0,1,1.0,1
8121,max_ml,20,40,2,3,0.05,0.95,0.9110670409362972,8,1.0,1,1.0,1,1.0,1
8122,max_ml,20,40,2,3,0.05,0.95,0.9420120520135205,32,0.0,0,1.0,1,1.0,1
8123,max_ml,20,40,2,3,0.05,0.95,0.9440854922830276,9,1.0,1,1.0,1,1.0,1
8124,max_ml,20,40,2,3,0.05,0.95,0.9480078581401922,34,0.0,1,0.0,1,0.0,1
8125,max_ml,20,40,2,3,0.05,0.95,0.9148689057688428,8,1.0,1,1.0,1,1.0,1
8126,max_ml,20,40,2,3,0.05,0.95,0.8897027707770863,17,1.0,1,1.0,1,1.0,1
8127,max_ml,20,40,2,3,0.05,0.95,0.8986276050520982,14,1.0,1,1.0,1,1.0,1
8128,max_ml,20,40,2,3,0.05,0.95,0.9181416096048844,9,1.0,1,1.0,1,1.0,1
8129,max_ml,20,40,2,3,0.05,0.95,0.8578225295838435,17,1.0,1,1.0,1,1.0,1
8130,max_ml,20,40,2,3,0.05,0.95,0.9257277040653344,16,1.0,1,1.0,1,1.0,1
8131,max_ml,20,40,2,3,0.05,0.95,0.848958913648081,19,1.0,1,1.0,1,1.0,1
8132,max_ml,20,40,2,3,0.05,0.95,0.9449196836655176,23,1.0,1,1.0,1,1.0,1
8133,max_ml,20,40,2,3,0.05,0.95,0.9365674345482132,17,1.0,1,1.0,1,1.0,1
8134,max_ml,20,40,2,3,0.05,0.95,0.9240617161707853,21,1.0,1,1.0,1,1.0,1
8135,max_ml,20,40,2,3,0.05,0.95,0.9037755054219196,7,1.0,1,1.0,1,1.0,1
8136,max_ml,20,40,2,3,0.05,0.95,0.9418979870139336,13,1.0,1,1.0,1,1.0,1
8137,max_ml,20,40,2,3,0.05,0.95,0.9109988763132416,9,1.0,1,1.0,1,1.0,1
8138,max_ml,20,40,2,3,0.05,0.95,0.9363388292927578,11,1.0,1,1.0,1,1.0,1
8139,max_ml,20,40,2,3,0.05,0.95,0.9002607296869413,11,1.0,1,1.0,1,1.0,1
8140,max_ml,20,40,2,3,0.05,0.95,0.9353828490059698,33,0.0,0,0.0,0,1.0,1
8141,max_ml,20,40,2,3,0.05,0.95,0.9166498040902792,27,0.0,0,1.0,1,1.0,1
8142,max_ml,20,40,2,3,0.05,0.95,0.8732009854753738,7,1.0,1,1.0,1,1.0,1
8143,max_ml,20,40,2,3,0.05,0.95,0.8984179463790121,17,1.0,1,1.0,1,1.0,1
8144,max_ml,20,40,2,3,0.05,0.95,0.902322246781556,17,1.0,1,1.0,1,1.0,1
8145,max_ml,20,40,2,3,0.05,0.95,0.9393054969368484,23,1.0,1,1.0,1,1.0,1
8146,max_ml,20,40,2,3,0.05,0.95,0.9136954611473074,27,0.0,0,1.0,1,1.0,1
8147,max_ml,20,40,2,3,0.05,0.95,0.9289128314155124,23,1.0,1,1.0,1,1.0,1
8148,max_ml,20,40,2,3,0.05,0.95,0.9411640263401896,67,0.0,1,0.0,1,0.0,1
8149,max_ml,20,40,2,3,0.05,0.95,0.8321326745271348,3,1.0,1,1.0,1,1.0,1
8150,max_ml,20,40,2,3,0.05,0.95,0.9481241831200768,27,0.0,0,1.0,1,0.0,0
8151,max_ml,20,40,2,3,0.05,0.95,0.9449703137564474,17,1.0,1,0.0,0,0.0,0
8152,max_ml,20,40,2,3,0.05,0.95,0.9330426540878743,17,1.0,1,1.0,1,1.0,1
8153,max_ml,20,40,2,3,0.05,0.95,0.8810209123600228,13,1.0,1,1.0,1,1.0,1
8154,max_ml,20,40,2,3,0.05,0.95,0.9407746509360336,10,1.0,1,1.0,1,1.0,1
8155,max_ml,20,40,2,3,0.05,0.95,0.9239604611931456,12,1.0,1,1.0,1,1.0,1
8156,max_ml,20,40,2,3,0.05,0.95,0.844523485567618,11,1.0,1,1.0,1,1.0,1
8157,max_ml,20,40,2,3,0.05,0.95,0.9457759935063772,28,0.0,0,1.0,1,1.0,1
8158,max_ml,20,40,2,3,0.05,0.95,0.9299481746478876,9,1.0,1,1.0,1,1.0,1
8159,max_ml,20,40,2,3,0.05,0.95,0.9073583669491144,31,1.0,1,1.0,1,1.0,1
8160,max_ml,20,40,2,3,0.05,0.95,0.864414618728576,9,1.0,1,1.0,1,1.0,1
8161,max_ml,20,40,2,3,0.05,0.95,0.948394706757409,16,1.0,1,1.0,1,1.0,1
8162,max_ml,20,40,2,3,0.05,0.95,0.8949710143697184,11,1.0,1,1.0,1,1.0,1
8163,max_ml,20,40,2,3,0.05,0.95,0.8848778506379932,6,1.0,1,1.0,1,1.0,1
8164,max_ml,20,40,2,3,0.05,0.95,0.9362788600749652,33,0.0,0,1.0,1,1.0,1
8165,max_ml,20,40,2,3,0.05,0.95,0.9498164242652628,12,1.0,1,1.0,1,1.0,1
8166,max_ml,20,40,2,3,0.05,0.95,0.948793526366264,26,1.0,1,1.0,1,1.0,1
8167,max_ml,20,40,2,3,0.05,0.95,0.9083632015227286,24,0.0,0,1.0,1,0.0,0
8168,max_ml,20,40,2,3,0.05,0.95,0.9440771511201116,19,0.0,0,1.0,1,0.0,0
8169,max_ml,20,40,2,3,0.05,0.95,0.8677632879964988,12,1.0,1,1.0,1,1.0,1
8170,max_ml,20,40,2,3,0.05,0.95,0.9249337918747896,10,1.0,1,1.0,1,1.0,1
8171,max_ml,20,40,2,3,0.05,0.95,0.9486704121723528,17,1.0,1,1.0,1,1.0,1
8172,max_ml,20,40,2,3,0.05,0.95,0.8406787715812281,6,1.0,1,1.0,1,1.0,1
8173,max_ml,20,40,2,3,0.05,0.95,0.8391946951531875,8,1.0,1,1.0,1,1.0,1
8174,max_ml,20,40,2,3,0.05,0.95,0.7875971993645043,17,1.0,1,1.0,1,1.0,1
8175,max_ml,20,40,2,3,0.05,0.95,0.927408917344618,15,1.0,1,1.0,1,1.0,1
8176,max_ml,20,40,2,3,0.05,0.95,0.9138079036512726,16,0.0,0,1.0,1,1.0,1
8177,max_ml,20,40,2,3,0.05,0.95,0.9406314395002722,28,0.0,1,0.0,1,0.0,1
8178,max_ml,20,40,2,3,0.05,0.95,0.9129670724741046,7,1.0,1,1.0,1,1.0,1
8179,max_ml,20,40,2,3,0.05,0.95,0.9158976352182092,5,1.0,1,1.0,1,1.0,1
8180,max_ml,20,40,2,3,0.05,0.95,0.9368039303027412,14,1.0,1,1.0,1,1.0,1
8181,max_ml,20,40,2,3,0.05,0.95,0.9409264152438808,39,0.0,1,0.0,1,0.0,1
8182,max_ml,20,40,2,3,0.05,0.95,0.875942308268758,24,1.0,1,1.0,1,1.0,1
8183,max_ml,20,40,2,3,0.05,0.95,0.9445741081433944,28,0.0,1,0.0,1,0.0,1
8184,max_ml,20,40,2,3,0.05,0.95,0.8885857167469896,42,1.0,1,1.0,1,1.0,1
8185,max_ml,20,40,2,3,0.05,0.95,0.9334887945010492,33,0.0,0,1.0,1,1.0,1
8186,max_ml,20,40,2,3,0.05,0.95,0.9486582546039068,18,1.0,1,1.0,1,1.0,1
8187,max_ml,20,40,2,3,0.05,0.95,0.9393935613955492,11,1.0,1,1.0,1,1.0,1
8188,max_ml,20,40,2,3,0.05,0.95,0.9195775972458144,36,0.0,0,0.0,0,1.0,1
8189,max_ml,20,40,2,3,0.05,0.95,0.8970082186902016,13,1.0,1,1.0,1,1.0,1
8190,max_ml,20,40,2,3,0.05,0.95,0.8693207216843115,17,1.0,1,1.0,1,1.0,1
8191,max_ml,20,40,2,3,0.05,0.95,0.9486712183173316,14,1.0,1,1.0,1,1.0,1
8192,max_ml,20,40,2,3,0.05,0.95,0.937984781133514,23,0.0,0,1.0,1,1.0,1
8193,max_ml,20,40,2,3,0.05,0.95,0.9435333072079106,5,1.0,1,1.0,1,1.0,1
8194,max_ml,20,40,2,3,0.05,0.95,0.9285365630033916,12,1.0,1,1.0,1,1.0,1
8195,max_ml,20,40,2,3,0.05,0.95,0.946979149148376,14,1.0,1,1.0,1,1.0,1
8196,max_ml,20,40,2,3,0.05,0.95,0.9186914387526351,21,1.0,1,1.0,1,1.0,1
8197,max_ml,20,40,2,3,0.05,0.95,0.9292042508060492,11,1.0,1,1.0,1,1.0,1
8198,max_ml,20,40,2,3,0.05,0.95,0.8898973139282105,21,1.0,1,1.0,1,1.0,1
8199,max_ml,20,40,2,3,0.05,0.95,0.927398864011238,24,0.0,0,0.0,0,1.0,1
8200,max_ml,20,40,2,3,0.05,0.95,0.915623899131816,29,1.0,1,1.0,1,1.0,1
8201,max_ml,20,40,2,3,0.05,0.95,0.8821336294195385,10,1.0,1,1.0,1,1.0,1
8202,max_ml,20,40,2,3,0.05,0.95,0.937256347728694,35,0.0,1,0.0,1,0.0,1
8203,max_ml,20,40,2,3,0.05,0.95,0.9421989263517018,17,1.0,1,1.0,1,1.0,1
8204,max_ml,20,40,2,3,0.05,0.95,0.8999922126407972,27,1.0,1,1.0,1,1.0,1
8205,max_ml,20,40,2,3,0.05,0.95,0.8817273168591141,19,1.0,1,1.0,1,1.0,1
8206,max_ml,20,40,2,3,0.05,0.95,0.9024364608824436,18,1.0,1,1.0,1,1.0,1
8207,max_ml,20,40,2,3,0.05,0.95,0.9161020861659798,31,0.0,1,0.0,1,0.0,1
8208,max_ml,20,40,2,3,0.05,0.95,0.9271227346344544,18,0.0,0,1.0,1,1.0,1
8209,max_ml,20,40,2,3,0.05,0.95,0.9145663173826006,11,1.0,1,1.0,1,1.0,1
8210,max_ml,20,40,2,3,0.05,0.95,0.9281184854044692,9,1.0,1,1.0,1,1.0,1
8211,max_ml,20,40,2,3,0.05,0.95,0.9090229539187116,21,1.0,1,1.0,1,1.0,1
8212,max_ml,20,40,2,3,0.05,0.95,0.949082075786181,19,1.0,1,1.0,1,1.0,1
8213,max_ml,20,40,2,3,0.05,0.95,0.8574117803740916,8,1.0,1,1.0,1,1.0,1
8214,max_ml,20,40,2,3,0.05,0.95,0.9326594767714484,21,1.0,1,1.0,1,0.0,0
8215,max_ml,20,40,2,3,0.05,0.95,0.9486163584707132,10,1.0,1,1.0,1,1.0,1
8216,max_ml,20,40,2,3,0.05,0.95,0.9303431845341682,6,1.0,1,1.0,1,1.0,1
8217,max_ml,20,40,2,3,0.05,0.95,0.9086327616668136,15,1.0,1,1.0,1,1.0,1
8218,max_ml,20,40,2,3,0.05,0.95,0.7780290681500112,8,1.0,1,1.0,1,1.0,1
8219,max_ml,20,40,2,3,0.05,0.95,0.9062506533172644,10,1.0,1,1.0,1,1.0,1
8220,max_ml,20,40,2,3,0.05,0.95,0.9291756098928822,41,0.0,0,1.0,1,0.0,0
8221,max_ml,20,40,2,3,0.05,0.95,0.934980617312104,6,1.0,1,1.0,1,1.0,1
8222,max_ml,20,40,2,3,0.05,0.95,0.8476058309491689,12,1.0,1,1.0,1,1.0,1
8223,max_ml,20,40,2,3,0.05,0.95,0.9324644415597612,28,1.0,1,1.0,1,1.0,1
8224,max_ml,20,40,2,3,0.05,0.95,0.9169391612502542,14,1.0,1,1.0,1,1.0,1
8225,max_ml,20,40,2,3,0.05,0.95,0.9366645547236055,5,1.0,1,1.0,1,1.0,1
8226,max_ml,20,40,2,3,0.05,0.95,0.925077760095426,11,1.0,1,1.0,1,1.0,1
8227,max_ml,20,40,2,3,0.05,0.95,0.827980343357051,7,1.0,1,1.0,1,1.0,1
8228,max_ml,20,40,2,3,0.05,0.95,0.92533117604022,15,1.0,1,1.0,1,1.0,1
8229,max_ml,20,40,2,3,0.05,0.95,0.9392344264673343,10,1.0,1,1.0,1,1.0,1
8230,max_ml,20,40,2,3,0.05,0.95,0.8989679709570274,48,0.0,1,0.0,1,0.0,1
8231,max_ml,20,40,2,3,0.05,0.95,0.9349705216866888,16,1.0,1,1.0,1,1.0,1
8232,max_ml,20,40,2,3,0.05,0.95,0.8887574406965366,8,1.0,1,1.0,1,1.0,1
8233,max_ml,20,40,2,3,0.05,0.95,0.9490839441462762,48,1.0,1,1.0,1,1.0,1
8234,max_ml,20,40,2,3,0.05,0.95,0.8969346924628656,10,1.0,1,1.0,1,1.0,1
8235,max_ml,20,40,2,3,0.05,0.95,0.8874756049627353,8,1.0,1,1.0,1,1.0,1
8236,max_ml,20,40,2,3,0.05,0.95,0.7563222599524048,5,1.0,1,1.0,1,1.0,1
8237,max_ml,20,40,2,3,0.05,0.95,0.874886980434789,9,1.0,1,1.0,1,1.0,1
8238,max_ml,20,40,2,3,0.05,0.95,0.9321475083794944,7,1.0,1,1.0,1,1.0,1
8239,max_ml,20,40,2,3,0.05,0.95,0.945602163630899,6,1.0,1,1.0,1,1.0,1
8240,max_ml,20,40,2,3,0.05,0.95,0.9454194203083298,12,1.0,1,1.0,1,1.0,1
8241,max_ml,20,40,2,3,0.05,0.95,0.8585813175704954,14,1.0,1,1.0,1,1.0,1
8242,max_ml,20,40,2,3,0.05,0.95,0.9032861468267565,14,1.0,1,1.0,1,1.0,1
8243,max_ml,20,40,2,3,0.05,0.95,0.8053612391535758,12,1.0,1,1.0,1,1.0,1
8244,max_ml,20,40,2,3,0.05,0.95,0.9365885795047996,11,1.0,1,1.0,1,1.0,1
8245,max_ml,20,40,2,3,0.05,0.95,0.9449207418526532,19,1.0,1,1.0,1,1.0,1
8246,max_ml,20,40,2,3,0.05,0.95,0.9002004352909118,9,1.0,1,1.0,1,1.0,1
8247,max_ml,20,40,2,3,0.05,0.95,0.9469530745015065,52,0.0,1,0.0,1,0.0,1
8248,max_ml,20,40,2,3,0.05,0.95,0.9192313685420854,11,1.0,1,1.0,1,1.0,1
8249,max_ml,20,40,2,3,0.05,0.95,0.9421132856917874,20,0.0,1,0.0,1,0.0,1
8250,max_ml,20,40,2,3,0.05,0.95,0.8958182737638998,14,1.0,1,1.0,1,1.0,1
8251,max_ml,20,40,2,3,0.05,0.95,0.9495132991204092,23,1.0,1,1.0,1,1.0,1
8252,max_ml,20,40,2,3,0.05,0.95,0.9220374169209444,5,1.0,1,1.0,1,1.0,1
8253,max_ml,20,40,2,3,0.05,0.95,0.8750427244729743,10,1.0,1,1.0,1,1.0,1
8254,max_ml,20,40,2,3,0.05,0.95,0.8918413270259239,7,1.0,1,1.0,1,1.0,1
8255,max_ml,20,40,2,3,0.05,0.95,0.944347504772454,15,1.0,1,1.0,1,1.0,1
8256,max_ml,20,40,2,3,0.05,0.95,0.930628712795208,19,1.0,1,1.0,1,1.0,1
8257,max_ml,20,40,2,3,0.05,0.95,0.9387890859962056,33,0.0,0,1.0,1,1.0,1
8258,max_ml,20,40,2,3,0.05,0.95,0.8740830328279584,8,1.0,1,1.0,1,1.0,1
8259,max_ml,20,40,2,3,0.05,0.95,0.828392915150466,9,1.0,1,1.0,1,1.0,1
8260,max_ml,20,40,2,3,0.05,0.95,0.9379783974233123,64,0.0,0,1.0,1,1.0,1
8261,max_ml,20,40,2,3,0.05,0.95,0.930044919847549,13,1.0,1,1.0,1,1.0,1
8262,max_ml,20,40,2,3,0.05,0.95,0.9407005751854932,33,0.0,0,1.0,1,1.0,1
8263,max_ml,20,40,2,3,0.05,0.95,0.922498705674766,18,1.0,1,1.0,1,1.0,1
8264,max_ml,20,40,2,3,0.05,0.95,0.8865107257837788,29,0.0,1,0.0,1,0.0,1
8265,max_ml,20,40,2,3,0.05,0.95,0.8955499480379109,11,1.0,1,1.0,1,1.0,1
8266,max_ml,20,40,2,3,0.05,0.95,0.929227248462254,16,1.0,1,1.0,1,1.0,1
8267,max_ml,20,40,2,3,0.05,0.95,0.9279170387781022,14,1.0,1,1.0,1,1.0,1
8268,max_ml,20,40,2,3,0.05,0.95,0.9455142664621714,7,1.0,1,1.0,1,1.0,1
8269,max_ml,20,40,2,3,0.05,0.95,0.9469612547349036,33,0.0,0,1.0,1,1.0,1
8270,max_ml,20,40,2,3,0.05,0.95,0.8957235761485599,34,1.0,1,1.0,1,1.0,1
8271,max_ml,20,40,2,3,0.05,0.95,0.8748624687323542,11,1.0,1,1.0,1,1.0,1
8272,max_ml,20,40,2,3,0.05,0.95,0.9222672633581468,29,1.0,1,1.0,1,1.0,1
8273,max_ml,20,40,2,3,0.05,0.95,0.8539502654337737,12,1.0,1,1.0,1,1.0,1
8274,max_ml,20,40,2,3,0.05,0.95,0.8744563965631158,32,0.0,0,1.0,1,1.0,1
8275,max_ml,20,40,2,3,0.05,0.95,0.9451521241201746,46,0.0,0,1.0,1,0.0,0
8276,max_ml,20,40,2,3,0.05,0.95,0.8927751577635529,32,1.0,1,1.0,1,1.0,1
8277,max_ml,20,40,2,3,0.05,0.95,0.9438821622536984,54,0.0,1,0.0,1,0.0,1
8278,max_ml,20,40,2,3,0.05,0.95,0.928023617994715,21,1.0,1,1.0,1,1.0,1
8279,max_ml,20,40,2,3,0.05,0.95,0.9181904684750876,24,0.0,0,1.0,1,1.0,1
8280,max_ml,20,40,2,3,0.05,0.95,0.9235991138150106,29,0.0,0,1.0,1,1.0,1
8281,max_ml,20,40,2,3,0.05,0.95,0.8713912839091209,15,1.0,1,1.0,1,1.0,1
8282,max_ml,20,40,2,3,0.05,0.95,0.908776404860298,52,0.0,0,0.0,0,1.0,1
8283,max_ml,20,40,2,3,0.05,0.95,0.8436970021062078,23,1.0,1,1.0,1,1.0,1
8284,max_ml,20,40,2,3,0.05,0.95,0.9247115395572852,19,1.0,1,1.0,1,1.0,1
8285,max_ml,20,40,2,3,0.05,0.95,0.7926478504639363,7,1.0,1,1.0,1,1.0,1
8286,max_ml,20,40,2,3,0.05,0.95,0.9405302502046912,19,1.0,1,1.0,1,1.0,1
8287,max_ml,20,40,2,3,0.05,0.95,0.8534992635796943,9,1.0,1,1.0,1,1.0,1
8288,max_ml,20,40,2,3,0.05,0.95,0.9493795666900894,29,0.0,1,0.0,1,0.0,1
8289,max_ml,20,40,2,3,0.05,0.95,0.922028416367406,36,0.0,0,1.0,1,1.0,1
8290,max_ml,20,40,2,3,0.05,0.95,0.8965422027010144,10,1.0,1,1.0,1,1.0,1
8291,max_ml,20,40,2,3,0.05,0.95,0.9055863086828428,16,1.0,1,1.0,1,1.0,1
8292,max_ml,20,40,2,3,0.05,0.95,0.9488432584262954,30,0.0,1,0.0,1,0.0,1
8293,max_ml,20,40,2,3,0.05,0.95,0.9305753736210292,13,1.0,1,1.0,1,1.0,1
8294,max_ml,20,40,2,3,0.05,0.95,0.9142587264996678,18,1.0,1,1.0,1,1.0,1
8295,max_ml,20,40,2,3,0.05,0.95,0.9473304928575226,6,1.0,1,1.0,1,1.0,1
8296,max_ml,20,40,2,3,0.05,0.95,0.8205018679482563,13,1.0,1,1.0,1,1.0,1
8297,max_ml,20,40,2,3,0.05,0.95,0.9115530080320262,27,0.0,1,0.0,1,0.0,1
8298,max_ml,20,40,2,3,0.05,0.95,0.93475274285789,10,1.0,1,1.0,1,1.0,1
8299,max_ml,20,40,2,3,0.05,0.95,0.8301558114946359,23,1.0,1,1.0,1,1.0,1
8300,max_ml,20,40,2,3,0.05,0.95,0.9355790235460788,22,1.0,1,1.0,1,1.0,1
8301,max_ml,20,40,2,3,0.05,0.95,0.9489450877405076,25,0.0,1,0.0,1,0.0,1
8302,max_ml,20,40,2,3,0.05,0.95,0.9002918634847131,20,1.0,1,1.0,1,1.0,1
8303,max_ml,20,40,2,3,0.05,0.95,0.8832135008866536,27,1.0,1,1.0,1,1.0,1
8304,max_ml,20,40,2,3,0.05,0.95,0.9340046885333468,15,1.0,1,1.0,1,1.0,1
8305,max_ml,20,40,2,3,0.05,0.95,0.8969072166568497,9,1.0,1,1.0,1,1.0,1
8306,max_ml,20,40,2,3,0.05,0.95,0.9383134693657088,29,0.0,0,1.0,1,1.0,1
8307,max_ml,20,40,2,3,0.05,0.95,0.8670191979081432,16,1.0,1,1.0,1,1.0,1
8308,max_ml,20,40,2,3,0.05,0.95,0.9431764226317854,24,0.0,0,1.0,1,0.0,0
8309,max_ml,20,40,2,3,0.05,0.95,0.945020460042994,16,1.0,1,1.0,1,1.0,1
8310,max_ml,20,40,2,3,0.05,0.95,0.8726709224900365,5,1.0,1,1.0,1,1.0,1
8311,max_ml,20,40,2,3,0.05,0.95,0.8244514848126009,10,1.0,1,1.0,1,1.0,1
8312,max_ml,20,40,2,3,0.05,0.95,0.8840072323183813,17,1.0,1,1.0,1,1.0,1
8313,max_ml,20,40,2,3,0.05,0.95,0.9135016536659308,13,1.0,1,1.0,1,1.0,1
8314,max_ml,20,40,2,3,0.05,0.95,0.9278133480842304,16,1.0,1,1.0,1,1.0,1
8315,max_ml,20,40,2,3,0.05,0.95,0.948638974774904,24,0.0,0,1.0,1,1.0,1
8316,max_ml,20,40,2,3,0.05,0.95,0.9013244206404984,28,1.0,1,1.0,1,1.0,1
8317,max_ml,20,40,2,3,0.05,0.95,0.92696201413557,20,1.0,1,1.0,1,1.0,1
8318,max_ml,20,40,2,3,0.05,0.95,0.902250683285081,48,0.0,1,0.0,1,0.0,1
8319,max_ml,20,40,2,3,0.05,0.95,0.8914179600694028,7,1.0,1,1.0,1,1.0,1
8320,max_ml,20,40,2,3,0.05,0.95,0.8984327492121074,18,0.0,0,1.0,1,1.0,1
8321,max_ml,20,40,2,3,0.05,0.95,0.8826616909005202,12,1.0,1,1.0,1,1.0,1
8322,max_ml,20,40,2,3,0.05,0.95,0.9341714975524188,27,0.0,0,0.0,0,1.0,1
8323,max_ml,20,40,2,3,0.05,0.95,0.9175725594281058,25,1.0,1,1.0,1,1.0,1
8324,max_ml,20,40,2,3,0.05,0.95,0.8230763462571253,14,1.0,1,1.0,1,1.0,1
8325,max_ml,20,40,2,3,0.05,0.95,0.8852691867422202,12,1.0,1,1.0,1,1.0,1
8326,max_ml,20,40,2,3,0.05,0.95,0.9332246977191492,26,1.0,1,1.0,1,1.0,1
8327,max_ml,20,40,2,3,0.05,0.95,0.9360056732750126,5,1.0,1,1.0,1,1.0,1
8328,max_ml,20,40,2,3,0.05,0.95,0.8878007480874364,14,1.0,1,1.0,1,1.0,1
8329,max_ml,20,40,2,3,0.05,0.95,0.9473112958905564,8,1.0,1,1.0,1,1.0,1
8330,max_ml,20,40,2,3,0.05,0.95,0.8576873473233851,12,1.0,1,1.0,1,1.0,1
8331,max_ml,20,40,2,3,0.05,0.95,0.9433436842785118,32,0.0,1,0.0,1,0.0,1
8332,max_ml,20,40,2,3,0.05,0.95,0.8840371710230084,6,1.0,1,1.0,1,1.0,1
8333,max_ml,20,40,2,3,0.05,0.95,0.8601932833367448,9,1.0,1,1.0,1,1.0,1
8334,max_ml,20,40,2,3,0.05,0.95,0.9179778497338088,23,0.0,1,0.0,1,0.0,1
8335,max_ml,20,40,2,3,0.05,0.95,0.9357344386144828,38,0.0,1,0.0,1,0.0,1
8336,max_ml,20,40,2,3,0.05,0.95,0.8855387513414459,7,1.0,1,1.0,1,1.0,1
8337,max_ml,20,40,2,3,0.05,0.95,0.91048278485574,10,1.0,1,1.0,1,1.0,1
8338,max_ml,20,40,2,3,0.05,0.95,0.947914349983414,79,0.0,1,0.0,1,0.0,1
8339,max_ml,20,40,2,3,0.05,0.95,0.9301066986890156,27,0.0,1,0.0,1,0.0,1
8340,max_ml,20,40,2,3,0.05,0.95,0.903909377499721,4,1.0,1,1.0,1,1.0,1
8341,max_ml,20,40,2,3,0.05,0.95,0.9397992890312712,15,1.0,1,1.0,1,0.0,0
8342,max_ml,20,40,2,3,0.05,0.95,0.9276952136872832,16,1.0,1,1.0,1,1.0,1
8343,max_ml,20,40,2,3,0.05,0.95,0.9339389047369444,15,1.0,1,1.0,1,1.0,1
8344,max_ml,20,40,2,3,0.05,0.95,0.9168650952875248,27,0.0,0,1.0,1,1.0,1
8345,max_ml,20,40,2,3,0.05,0.95,0.8761816635188868,18,1.0,1,1.0,1,1.0,1
8346,max_ml,20,40,2,3,0.05,0.95,0.8256627160131658,7,1.0,1,1.0,1,1.0,1
8347,max_ml,20,40,2,3,0.05,0.95,0.9292767269478236,25,0.0,0,1.0,1,1.0,1
8348,max_ml,20,40,2,3,0.05,0.95,0.8763258089323096,7,1.0,1,1.0,1,1.0,1
8349,max_ml,20,40,2,3,0.05,0.95,0.9183564570741324,31,0.0,0,1.0,1,0.0,0
8350,max_ml,20,40,2,3,0.05,0.95,0.9211563151746044,16,1.0,1,1.0,1,1.0,1
8351,max_ml,20,40,2,3,0.05,0.95,0.939053184994928,13,1.0,1,1.0,1,1.0,1
8352,max_ml,20,40,2,3,0.05,0.95,0.915013466515396,18,1.0,1,1.0,1,1.0,1
8353,max_ml,20,40,2,3,0.05,0.95,0.8659275732827577,22,0.0,0,1.0,1,1.0,1
8354,max_ml,20,40,2,3,0.05,0.95,0.919187323536749,19,1.0,1,1.0,1,1.0,1
8355,max_ml,20,40,2,3,0.05,0.95,0.8372866654447823,9,1.0,1,1.0,1,1.0,1
8356,max_ml,20,40,2,3,0.05,0.95,0.9156440249673388,10,1.0,1,1.0,1,1.0,1
8357,max_ml,20,40,2,3,0.05,0.95,0.9445468364240636,15,1.0,1,1.0,1,1.0,1
8358,max_ml,20,40,2,3,0.05,0.95,0.9165342880804028,22,0.0,0,1.0,1,1.0,1
8359,max_ml,20,40,2,3,0.05,0.95,0.8786280690675666,11,1.0,1,1.0,1,1.0,1
8360,max_ml,20,40,2,3,0.05,0.95,0.8151854780472124,4,1.0,1,1.0,1,1.0,1
8361,max_ml,20,40,2,3,0.05,0.95,0.9415649971450624,17,1.0,1,1.0,1,1.0,1
8362,max_ml,20,40,2,3,0.05,0.95,0.9464824655403448,44,0.0,1,0.0,1,0.0,1
8363,max_ml,20,40,2,3,0.05,0.95,0.9232157345251032,25,1.0,1,1.0,1,1.0,1
8364,max_ml,20,40,2,3,0.05,0.95,0.942828525756437,64,0.0,1,0.0,1,0.0,1
8365,max_ml,20,40,2,3,0.05,0.95,0.9135954541022506,13,1.0,1,1.0,1,1.0,1
8366,max_ml,20,40,2,3,0.05,0.95,0.8559033518269696,8,1.0,1,1.0,1,1.0,1
8367,max_ml,20,40,2,3,0.05,0.95,0.9305646675595218,38,0.0,0,1.0,1,1.0,1
8368,max_ml,20,40,2,3,0.05,0.95,0.7893744639532273,8,1.0,1,1.0,1,1.0,1
8369,max_ml,20,40,2,3,0.05,0.95,0.9495990495946036,20,0.0,0,1.0,1,1.0,1
8370,max_ml,20,40,2,3,0.05,0.95,0.9251073858278772,12,1.0,1,1.0,1,1.0,1
8371,max_ml,20,40,2,3,0.05,0.95,0.9425765007416248,36,0.0,1,0.0,1,0.0,1
8372,max_ml,20,40,2,3,0.05,0.95,0.9434428064200098,13,1.0,1,1.0,1,1.0,1
8373,max_ml,20,40,2,3,0.05,0.95,0.9132607929263156,10,1.0,1,1.0,1,1.0,1
8374,max_ml,20,40,2,3,0.05,0.95,0.9241827293801184,23,1.0,1,1.0,1,1.0,1
8375,max_ml,20,40,2,3,0.05,0.95,0.9258297380999982,54,0.0,1,0.0,1,0.0,1
8376,max_ml,20,40,2,3,0.05,0.95,0.9197173195028776,40,1.0,1,1.0,1,1.0,1
8377,max_ml,20,40,2,3,0.05,0.95,0.9461146865687358,12,1.0,1,1.0,1,1.0,1
8378,max_ml,20,40,2,3,0.05,0.95,0.9072715616316728,18,1.0,1,1.0,1,1.0,1
8379,max_ml,20,40,2,3,0.05,0.95,0.87487169005943,13,1.0,1,1.0,1,1.0,1
8380,max_ml,20,40,2,3,0.05,0.95,0.9380657668011612,6,1.0,1,1.0,1,1.0,1
8381,max_ml,20,40,2,3,0.05,0.95,0.9394145566934826,42,0.0,0,0.0,0,1.0,1
8382,max_ml,20,40,2,3,0.05,0.95,0.9058765057347984,11,1.0,1,1.0,1,1.0,1
8383,max_ml,20,40,2,3,0.05,0.95,0.8462623010567609,18,1.0,1,1.0,1,1.0,1
8384,max_ml,20,40,2,3,0.05,0.95,0.9148585384314024,28,0.0,0,0.0,0,1.0,1
8385,max_ml,20,40,2,3,0.05,0.95,0.868467919518037,11,1.0,1,1.0,1,1.0,1
8386,max_ml,20,40,2,3,0.05,0.95,0.9230811318017088,11,1.0,1,1.0,1,1.0,1
8387,max_ml,20,40,2,3,0.05,0.95,0.9378345349095036,25,1.0,1,1.0,1,1.0,1
8388,max_ml,20,40,2,3,0.05,0.95,0.9220108426136366,14,1.0,1,1.0,1,1.0,1
8389,max_ml,20,40,2,3,0.05,0.95,0.8697320308058767,16,1.0,1,1.0,1,1.0,1
8390,max_ml,20,40,2,3,0.05,0.95,0.9033901176522104,24,0.0,0,1.0,1,1.0,1
8391,max_ml,20,40,2,3,0.05,0.95,0.8483214961823503,9,1.0,1,1.0,1,1.0,1
8392,max_ml,20,40,2,3,0.05,0.95,0.9262503431579888,26,0.0,0,0.0,0,1.0,1
8393,max_ml,20,40,2,3,0.05,0.95,0.9203534774019786,10,1.0,1,1.0,1,1.0,1
8394,max_ml,20,40,2,3,0.05,0.95,0.9385545115746784,21,1.0,1,1.0,1,1.0,1
8395,max_ml,20,40,2,3,0.05,0.95,0.9496286964539556,24,0.0,1,0.0,1,0.0,1
8396,max_ml,20,40,2,3,0.05,0.95,0.9406250049481087,21,0.0,0,1.0,1,0.0,0
8397,max_ml,20,40,2,3,0.05,0.95,0.9420849344073484,13,1.0,1,1.0,1,1.0,1
8398,max_ml,20,40,2,3,0.05,0.95,0.9387196114891858,29,0.0,0,1.0,1,0.0,0
8399,max_ml,20,40,2,3,0.05,0.95,0.9166553122004742,8,1.0,1,1.0,1,1.0,1
8400,max_ml,20,40,2,3,0.05,0.95,0.9408076311699444,24,0.0,0,1.0,1,0.0,0
8401,max_ml,20,40,2,3,0.05,0.95,0.902126161679765,7,1.0,1,1.0,1,1.0,1
8402,max_ml,20,40,2,3,0.05,0.95,0.8288003261648481,25,1.0,1,1.0,1,1.0,1
8403,max_ml,20,40,2,3,0.05,0.95,0.9472672231107518,5,1.0,1,1.0,1,1.0,1
8404,max_ml,20,40,2,3,0.05,0.95,0.9258782398534527,8,1.0,1,1.0,1,1.0,1
8405,max_ml,20,40,2,3,0.05,0.95,0.90987586651345,17,1.0,1,1.0,1,1.0,1
8406,max_ml,20,40,2,3,0.05,0.95,0.8826714963357416,9,1.0,1,1.0,1,1.0,1
8407,max_ml,20,40,2,3,0.05,0.95,0.9343064253590432,11,1.0,1,1.0,1,0.0,0
8408,max_ml,20,40,2,3,0.05,0.95,0.9434209632030168,20,0.0,1,0.0,1,0.0,1
8409,max_ml,20,40,2,3,0.05,0.95,0.8992036145115159,19,1.0,1,1.0,1,1.0,1
8410,max_ml,20,40,2,3,0.05,0.95,0.9394040594846224,24,1.0,1,1.0,1,1.0,1
8411,max_ml,20,40,2,3,0.05,0.95,0.8808856048943386,28,1.0,1,1.0,1,1.0,1
8412,max_ml,20,40,2,3,0.05,0.95,0.9473998359917568,7,1.0,1,1.0,1,1.0,1
8413,max_ml,20,40,2,3,0.05,0.95,0.8939279778657837,7,1.0,1,1.0,1,1.0,1
8414,max_ml,20,40,2,3,0.05,0.95,0.8978303286081533,10,1.0,1,1.0,1,1.0,1
8415,max_ml,20,40,2,3,0.05,0.95,0.9340434927482464,9,1.0,1,1.0,1,1.0,1
8416,max_ml,20,40,2,3,0.05,0.95,0.8512592985967128,3,1.0,1,1.0,1,1.0,1
8417,max_ml,20,40,2,3,0.05,0.95,0.8835293277993561,16,1.0,1,1.0,1,1.0,1
8418,max_ml,20,40,2,3,0.05,0.95,0.9115974018608052,19,0.0,1,0.0,1,0.0,1
8419,max_ml,20,40,2,3,0.05,0.95,0.9310139373586886,7,1.0,1,1.0,1,1.0,1
8420,max_ml,20,40,2,3,0.05,0.95,0.915788229662285,29,1.0,1,1.0,1,1.0,1
8421,max_ml,20,40,2,3,0.05,0.95,0.9077626272358912,5,1.0,1,1.0,1,1.0,1
8422,max_ml,20,40,2,3,0.05,0.95,0.942756271631601,20,0.0,0,1.0,1,1.0,1
8423,max_ml,20,40,2,3,0.05,0.95,0.9315850287366654,9,1.0,1,1.0,1,1.0,1
8424,max_ml,20,40,2,3,0.05,0.95,0.9038015617659362,18,1.0,1,1.0,1,1.0,1
8425,max_ml,20,40,2,3,0.05,0.95,0.9243201597953674,15,1.0,1,1.0,1,1.0,1
8426,max_ml,20,40,2,3,0.05,0.95,0.92704994211796,15,1.0,1,1.0,1,1.0,1
8427,max_ml,20,40,2,3,0.05,0.95,0.9165035186082956,11,1.0,1,1.0,1,1.0,1
8428,max_ml,20,40,2,3,0.05,0.95,0.6831451637191206,3,1.0,1,1.0,1,1.0,1
8429,max_ml,20,40,2,3,0.05,0.95,0.9461616104291124,43,1.0,1,1.0,1,1.0,1
8430,max_ml,20,40,2,3,0.05,0.95,0.9068144178947114,12,1.0,1,1.0,1,1.0,1
8431,max_ml,20,40,2,3,0.05,0.95,0.8938267822469601,7,1.0,1,1.0,1,1.0,1
8432,max_ml,20,40,2,3,0.05,0.95,0.8633271974585491,7,1.0,1,1.0,1,1.0,1
8433,max_ml,20,40,2,3,0.05,0.95,0.9492521352400553,16,1.0,1,1.0,1,1.0,1
8434,max_ml,20,40,2,3,0.05,0.95,0.9007746062620264,29,1.0,1,1.0,1,1.0,1
8435,max_ml,20,40,2,3,0.05,0.95,0.94921559897635,24,0.0,1,0.0,1,0.0,1
8436,max_ml,20,40,2,3,0.05,0.95,0.931893928248789,7,1.0,1,1.0,1,1.0,1
8437,max_ml,20,40,2,3,0.05,0.95,0.9353221268237631,6,1.0,1,1.0,1,1.0,1
8438,max_ml,20,40,2,3,0.05,0.95,0.9328366536497434,17,1.0,1,1.0,1,1.0,1
8439,max_ml,20,40,2,3,0.05,0.95,0.9038100397081892,20,1.0,1,1.0,1,1.0,1
8440,max_ml,20,40,2,3,0.05,0.95,0.8947149529045937,20,1.0,1,1.0,1,1.0,1
8441,max_ml,20,40,2,3,0.05,0.95,0.9364956106371174,12,1.0,1,1.0,1,1.0,1
8442,max_ml,20,40,2,3,0.05,0.95,0.9445588134514016,20,1.0,1,1.0,1,1.0,1
8443,max_ml,20,40,2,3,0.05,0.95,0.9423901748073475,29,1.0,1,1.0,1,1.0,1
8444,max_ml,20,40,2,3,0.05,0.95,0.8427449461733988,12,1.0,1,1.0,1,1.0,1
8445,max_ml,20,40,2,3,0.05,0.95,0.9143346480638695,9,1.0,1,1.0,1,1.0,1
8446,max_ml,20,40,2,3,0.05,0.95,0.9466920547410654,41,0.0,1,0.0,1,0.0,1
8447,max_ml,20,40,2,3,0.05,0.95,0.8513111093605072,9,1.0,1,1.0,1,1.0,1
8448,max_ml,20,40,2,3,0.05,0.95,0.914871490579748,10,1.0,1,1.0,1,1.0,1
8449,max_ml,20,40,2,3,0.05,0.95,0.936223353817309,22,0.0,0,1.0,1,0.0,0
8450,max_ml,20,40,2,3,0.05,0.95,0.9095212608566065,5,1.0,1,1.0,1,1.0,1
8451,max_ml,20,40,2,3,0.05,0.95,0.93703441425543,28,0.0,0,1.0,1,1.0,1
8452,max_ml,20,40,2,3,0.05,0.95,0.867630384980195,12,1.0,1,1.0,1,1.0,1
8453,max_ml,20,40,2,3,0.05,0.95,0.9102844638949814,10,1.0,1,1.0,1,1.0,1
8454,max_ml,20,40,2,3,0.05,0.95,0.8698148958663545,10,1.0,1,1.0,1,1.0,1
8455,max_ml,20,40,2,3,0.05,0.95,0.8932664439397673,22,1.0,1,1.0,1,1.0,1
8456,max_ml,20,40,2,3,0.05,0.95,0.923864934250034,25,0.0,0,0.0,0,1.0,1
8457,max_ml,20,40,2,3,0.05,0.95,0.937210888387437,30,0.0,0,1.0,1,1.0,1
8458,max_ml,20,40,2,3,0.05,0.95,0.8937269845673691,11,1.0,1,1.0,1,1.0,1
8459,max_ml,20,40,2,3,0.05,0.95,0.9365461460329706,13,1.0,1,1.0,1,1.0,1
8460,max_ml,20,40,2,3,0.05,0.95,0.9101290799700272,44,1.0,1,1.0,1,1.0,1
8461,max_ml,20,40,2,3,0.05,0.95,0.937294064168013,11,1.0,1,1.0,1,1.0,1
8462,max_ml,20,40,2,3,0.05,0.95,0.9476460332226276,17,1.0,1,1.0,1,1.0,1
8463,max_ml,20,40,2,3,0.05,0.95,0.8703769397725827,9,1.0,1,1.0,1,1.0,1
8464,max_ml,20,40,2,3,0.05,0.95,0.87455926657694,24,1.0,1,1.0,1,1.0,1
8465,max_ml,20,40,2,3,0.05,0.95,0.899021522408288,9,1.0,1,1.0,1,1.0,1
8466,max_ml,20,40,2,3,0.05,0.95,0.8942340658688596,19,1.0,1,1.0,1,1.0,1
8467,max_ml,20,40,2,3,0.05,0.95,0.8988429502071221,26,1.0,1,1.0,1,1.0,1
8468,max_ml,20,40,2,3,0.05,0.95,0.914740768421626,13,1.0,1,1.0,1,1.0,1
8469,max_ml,20,40,2,3,0.05,0.95,0.939738602348162,9,1.0,1,1.0,1,1.0,1
8470,max_ml,20,40,2,3,0.05,0.95,0.912950744319318,21,1.0,1,1.0,1,1.0,1
8471,max_ml,20,40,2,3,0.05,0.95,0.9434055087649204,11,1.0,1,1.0,1,1.0,1
8472,max_ml,20,40,2,3,0.05,0.95,0.9167785657470456,17,1.0,1,1.0,1,1.0,1
8473,max_ml,20,40,2,3,0.05,0.95,0.9090082622082988,7,1.0,1,1.0,1,1.0,1
8474,max_ml,20,40,2,3,0.05,0.95,0.933743799833651,35,1.0,1,1.0,1,1.0,1
8475,max_ml,20,40,2,3,0.05,0.95,0.9270616523652672,20,1.0,1,1.0,1,1.0,1
8476,max_ml,20,40,2,3,0.05,0.95,0.9399225736825596,18,1.0,1,1.0,1,1.0,1
8477,max_ml,20,40,2,3,0.05,0.95,0.9198601131756362,9,1.0,1,1.0,1,1.0,1
8478,max_ml,20,40,2,3,0.05,0.95,0.9069851673324756,12,1.0,1,1.0,1,1.0,1
8479,max_ml,20,40,2,3,0.05,0.95,0.8838578273944895,17,1.0,1,1.0,1,1.0,1
8480,max_ml,20,40,2,3,0.05,0.95,0.9042376313974948,13,1.0,1,1.0,1,1.0,1
8481,max_ml,20,40,2,3,0.05,0.95,0.8885274399759505,18,1.0,1,1.0,1,1.0,1
8482,max_ml,20,40,2,3,0.05,0.95,0.9115391562982732,19,1.0,1,1.0,1,1.0,1
8483,max_ml,20,40,2,3,0.05,0.95,0.889329076868543,13,1.0,1,1.0,1,1.0,1
8484,max_ml,20,40,2,3,0.05,0.95,0.9479090155782796,8,1.0,1,1.0,1,1.0,1
8485,max_ml,20,40,2,3,0.05,0.95,0.859908418519453,12,1.0,1,1.0,1,1.0,1
8486,max_ml,20,40,2,3,0.05,0.95,0.9280097302009688,26,0.0,0,0.0,0,1.0,1
8487,max_ml,20,40,2,3,0.05,0.95,0.8352786065972648,16,1.0,1,1.0,1,1.0,1
8488,max_ml,20,40,2,3,0.05,0.95,0.9187919189868092,15,1.0,1,1.0,1,1.0,1
8489,max_ml,20,40,2,3,0.05,0.95,0.8921865347597587,16,1.0,1,1.0,1,1.0,1
8490,max_ml,20,40,2,3,0.05,0.95,0.9457958972258474,10,1.0,1,1.0,1,1.0,1
8491,max_ml,20,40,2,3,0.05,0.95,0.9478789081529758,25,0.0,1,0.0,1,0.0,1
8492,max_ml,20,40,2,3,0.05,0.95,0.902598171327808,24,1.0,1,1.0,1,1.0,1
8493,max_ml,20,40,2,3,0.05,0.95,0.920913366686566,10,1.0,1,1.0,1,1.0,1
8494,max_ml,20,40,2,3,0.05,0.95,0.9339549061639594,39,0.0,0,0.0,0,1.0,1
8495,max_ml,20,40,2,3,0.05,0.95,0.8590896526756899,7,1.0,1,1.0,1,1.0,1
8496,max_ml,20,40,2,3,0.05,0.95,0.9220297241375792,13,1.0,1,1.0,1,1.0,1
8497,max_ml,20,40,2,3,0.05,0.95,0.9353187228693856,24,1.0,1,1.0,1,1.0,1
8498,max_ml,20,40,2,3,0.05,0.95,0.9329857686180958,12,1.0,1,1.0,1,1.0,1
8499,max_ml,20,40,2,3,0.05,0.95,0.93738735646737,10,1.0,1,1.0,1,1.0,1
8500,max_ml,20,40,2,3,0.05,0.95,0.8138111502307723,4,1.0,1,1.0,1,1.0,1
8501,max_ml,20,40,2,3,0.05,0.95,0.8759965783510222,10,1.0,1,1.0,1,1.0,1
8502,max_ml,20,40,2,3,0.05,0.95,0.9305087105007644,8,1.0,1,1.0,1,1.0,1
8503,max_ml,20,40,2,3,0.05,0.95,0.8498393119892741,12,1.0,1,1.0,1,1.0,1
8504,max_ml,20,40,2,3,0.05,0.95,0.8680281875184565,17,1.0,1,0.0,0,0.0,0
8505,max_ml,20,40,2,3,0.05,0.95,0.9250517166037316,11,1.0,1,1.0,1,1.0,1
8506,max_ml,20,40,2,3,0.05,0.95,0.8704239558774156,20,1.0,1,1.0,1,1.0,1
8507,max_ml,20,40,2,3,0.05,0.95,0.9473844912687496,12,1.0,1,1.0,1,1.0,1
8508,max_ml,20,40,2,3,0.05,0.95,0.934344570925298,28,1.0,1,1.0,1,1.0,1
8509,max_ml,20,40,2,3,0.05,0.95,0.9370838337278222,29,1.0,1,1.0,1,1.0,1
8510,max_ml,20,40,2,3,0.05,0.95,0.9361732128533972,15,1.0,1,1.0,1,0.0,0
8511,max_ml,20,40,2,3,0.05,0.95,0.9496485416736298,8,1.0,1,1.0,1,1.0,1
8512,max_ml,20,40,2,3,0.05,0.95,0.9297832304980416,39,1.0,1,1.0,1,1.0,1
8513,max_ml,20,40,2,3,0.05,0.95,0.9493882821363492,15,1.0,1,1.0,1,1.0,1
8514,max_ml,20,40,2,3,0.05,0.95,0.9094788924759944,18,1.0,1,1.0,1,1.0,1
8515,max_ml,20,40,2,3,0.05,0.95,0.9272200569803069,19,1.0,1,1.0,1,1.0,1
8516,max_ml,20,40,2,3,0.05,0.95,0.9368835005544908,82,0.0,1,0.0,1,0.0,1
8517,max_ml,20,40,2,3,0.05,0.95,0.9400649604721644,8,1.0,1,1.0,1,1.0,1
8518,max_ml,20,40,2,3,0.05,0.95,0.7983814048582084,3,1.0,1,1.0,1,1.0,1
8519,max_ml,20,40,2,3,0.05,0.95,0.9186777719137876,9,1.0,1,1.0,1,1.0,1
8520,max_ml,20,40,2,3,0.05,0.95,0.933057010513464,13,1.0,1,1.0,1,0.0,0
8521,max_ml,20,40,2,3,0.05,0.95,0.911345215788433,4,1.0,1,1.0,1,1.0,1
8522,max_ml,20,40,2,3,0.05,0.95,0.8280092788894577,9,1.0,1,1.0,1,1.0,1
8523,max_ml,20,40,2,3,0.05,0.95,0.8885392059248595,11,1.0,1,1.0,1,1.0,1
8524,max_ml,20,40,2,3,0.05,0.95,0.9235819198455292,23,0.0,1,0.0,1,0.0,1
8525,max_ml,20,40,2,3,0.05,0.95,0.9151701279652782,12,1.0,1,1.0,1,1.0,1
8526,max_ml,20,40,2,3,0.05,0.95,0.8782918972669289,7,1.0,1,1.0,1,1.0,1
8527,max_ml,20,40,2,3,0.05,0.95,0.9074728979532204,41,0.0,0,1.0,1,1.0,1
8528,max_ml,20,40,2,3,0.05,0.95,0.9424907212873684,12,1.0,1,1.0,1,1.0,1
8529,max_ml,20,40,2,3,0.05,0.95,0.9074112192704412,30,1.0,1,1.0,1,1.0,1
8530,max_ml,20,40,2,3,0.05,0.95,0.8718221738767905,24,1.0,1,1.0,1,1.0,1
8531,max_ml,20,40,2,3,0.05,0.95,0.8732684785839749,16,1.0,1,1.0,1,1.0,1
8532,max_ml,20,40,2,3,0.05,0.95,0.8280686172903273,21,1.0,1,1.0,1,1.0,1
8533,max_ml,20,40,2,3,0.05,0.95,0.9175057507009629,16,0.0,0,1.0,1,1.0,1
8534,max_ml,20,40,2,3,0.05,0.95,0.8961761750244241,11,1.0,1,1.0,1,1.0,1
8535,max_ml,20,40,2,3,0.05,0.95,0.8787049516139062,11,1.0,1,1.0,1,1.0,1
8536,max_ml,20,40,2,3,0.05,0.95,0.9413606104871992,23,0.0,1,0.0,1,0.0,1
8537,max_ml,20,40,2,3,0.05,0.95,0.7890258699071904,6,1.0,1,1.0,1,1.0,1
8538,max_ml,20,40,2,3,0.05,0.95,0.9295466969566047,29,1.0,1,1.0,1,1.0,1
8539,max_ml,20,40,2,3,0.05,0.95,0.8219346226447969,10,1.0,1,1.0,1,1.0,1
8540,max_ml,20,40,2,3,0.05,0.95,0.8505279439242066,16,1.0,1,1.0,1,1.0,1
8541,max_ml,20,40,2,3,0.05,0.95,0.8558841942557333,5,1.0,1,1.0,1,1.0,1
8542,max_ml,20,40,2,3,0.05,0.95,0.8472311172889192,11,1.0,1,1.0,1,1.0,1
8543,max_ml,20,40,2,3,0.05,0.95,0.9371791341887696,33,0.0,0,0.0,0,1.0,1
8544,max_ml,20,40,2,3,0.05,0.95,0.8610639653015281,8,1.0,1,1.0,1,1.0,1
8545,max_ml,20,40,2,3,0.05,0.95,0.9169891254667458,28,1.0,1,1.0,1,1.0,1
8546,max_ml,20,40,2,3,0.05,0.95,0.90282016570607,19,0.0,0,1.0,1,1.0,1
8547,max_ml,20,40,2,3,0.05,0.95,0.9172251978666056,47,1.0,1,1.0,1,1.0,1
8548,max_ml,20,40,2,3,0.05,0.95,0.9455484588394164,36,0.0,1,0.0,1,0.0,1
8549,max_ml,20,40,2,3,0.05,0.95,0.9322586415864346,63,0.0,1,0.0,1,0.0,1
8550,max_ml,20,40,2,3,0.05,0.95,0.933394600274554,16,1.0,1,1.0,1,1.0,1
8551,max_ml,20,40,2,3,0.05,0.95,0.9403719849934444,49,0.0,1,0.0,1,0.0,1
8552,max_ml,20,40,2,3,0.05,0.95,0.9166172868069302,9,1.0,1,1.0,1,1.0,1
8553,max_ml,20,40,2,3,0.05,0.95,0.8436428219416926,6,1.0,1,1.0,1,1.0,1
8554,max_ml,20,40,2,3,0.05,0.95,0.939706246672316,25,0.0,1,0.0,1,0.0,1
8555,max_ml,20,40,2,3,0.05,0.95,0.8568932725267306,8,1.0,1,1.0,1,1.0,1
8556,max_ml,20,40,2,3,0.05,0.95,0.8990780544525996,23,0.0,0,0.0,0,1.0,1
8557,max_ml,20,40,2,3,0.05,0.95,0.9169106814395536,14,1.0,1,1.0,1,1.0,1
8558,max_ml,20,40,2,3,0.05,0.95,0.8959493146382245,11,1.0,1,1.0,1,1.0,1
8559,max_ml,20,40,2,3,0.05,0.95,0.9419909064117712,33,0.0,1,0.0,1,0.0,1
8560,max_ml,20,40,2,3,0.05,0.95,0.9225852213810032,28,0.0,0,0.0,0,1.0,1
8561,max_ml,20,40,2,3,0.05,0.95,0.9282981972943656,16,1.0,1,1.0,1,1.0,1
8562,max_ml,20,40,2,3,0.05,0.95,0.9211657663965188,15,1.0,1,1.0,1,1.0,1
8563,max_ml,20,40,2,3,0.05,0.95,0.916785641680218,9,1.0,1,1.0,1,1.0,1
8564,max_ml,20,40,2,3,0.05,0.95,0.9368173786594536,18,1.0,1,1.0,1,1.0,1
8565,max_ml,20,40,2,3,0.05,0.95,0.9481836021911112,11,1.0,1,1.0,1,1.0,1
8566,max_ml,20,40,2,3,0.05,0.95,0.9467486964404372,24,1.0,1,1.0,1,1.0,1
8567,max_ml,20,40,2,3,0.05,0.95,0.9437236103020654,19,1.0,1,1.0,1,1.0,1
8568,max_ml,20,40,2,3,0.05,0.95,0.9486242132049284,13,1.0,1,1.0,1,1.0,1
8569,max_ml,20,40,2,3,0.05,0.95,0.94945663909245,33,0.0,1,0.0,1,0.0,1
8570,max_ml,20,40,2,3,0.05,0.95,0.864429821452063,8,1.0,1,1.0,1,1.0,1
8571,max_ml,20,40,2,3,0.05,0.95,0.94505001353228,49,0.0,0,1.0,1,1.0,1
8572,max_ml,20,40,2,3,0.05,0.95,0.9329443544632924,12,1.0,1,1.0,1,1.0,1
8573,max_ml,20,40,2,3,0.05,0.95,0.9098322973517003,14,1.0,1,1.0,1,1.0,1
8574,max_ml,20,40,2,3,0.05,0.95,0.9269945348526172,23,0.0,1,0.0,1,0.0,1
8575,max_ml,20,40,2,3,0.05,0.95,0.9479718614942166,21,1.0,1,1.0,1,1.0,1
8576,max_ml,20,40,2,3,0.05,0.95,0.8545982922093035,15,1.0,1,1.0,1,1.0,1
8577,max_ml,20,40,2,3,0.05,0.95,0.9098139893256758,7,1.0,1,1.0,1,1.0,1
8578,max_ml,20,40,2,3,0.05,0.95,0.9396000159269824,11,1.0,1,1.0,1,1.0,1
8579,max_ml,20,40,2,3,0.05,0.95,0.9237725351427682,29,0.0,0,1.0,1,1.0,1
8580,max_ml,20,40,2,3,0.05,0.95,0.948775684134614,13,1.0,1,1.0,1,1.0,1
8581,max_ml,20,40,2,3,0.05,0.95,0.9200864299774736,12,1.0,1,1.0,1,1.0,1
8582,max_ml,20,40,2,3,0.05,0.95,0.9283940133266598,7,1.0,1,1.0,1,1.0,1
8583,max_ml,20,40,2,3,0.05,0.95,0.8954318661574217,10,1.0,1,1.0,1,1.0,1
8584,max_ml,20,40,2,3,0.05,0.95,0.9105391403289204,50,0.0,1,0.0,1,0.0,1
8585,max_ml,20,40,2,3,0.05,0.95,0.8999934638040982,8,1.0,1,1.0,1,1.0,1
8586,max_ml,20,40,2,3,0.05,0.95,0.93027261296714,29,0.0,0,1.0,1,1.0,1
8587,max_ml,20,40,2,3,0.05,0.95,0.909485939718346,31,0.0,1,0.0,1,0.0,1
8588,max_ml,20,40,2,3,0.05,0.95,0.9455868344942864,10,1.0,1,1.0,1,1.0,1
8589,max_ml,20,40,2,3,0.05,0.95,0.9263844208351876,10,1.0,1,1.0,1,1.0,1
8590,max_ml,20,40,2,3,0.05,0.95,0.9450896678812428,24,1.0,1,1.0,1,1.0,1
8591,max_ml,20,40,2,3,0.05,0.95,0.8906645552741285,15,1.0,1,1.0,1,1.0,1
8592,max_ml,20,40,2,3,0.05,0.95,0.9207250743213096,16,1.0,1,1.0,1,1.0,1
8593,max_ml,20,40,2,3,0.05,0.95,0.922622681206272,20,0.0,0,1.0,1,1.0,1
8594,max_ml,20,40,2,3,0.05,0.95,0.9375591418151528,17,1.0,1,1.0,1,1.0,1
8595,max_ml,20,40,2,3,0.05,0.95,0.8958984737316191,17,1.0,1,1.0,1,1.0,1
8596,max_ml,20,40,2,3,0.05,0.95,0.9489783818547386,14,1.0,1,1.0,1,1.0,1
8597,max_ml,20,40,2,3,0.05,0.95,0.9327336894111192,27,0.0,0,0.0,0,1.0,1
8598,max_ml,20,40,2,3,0.05,0.95,0.9058890704712432,9,1.0,1,1.0,1,1.0,1
8599,max_ml,20,40,2,3,0.05,0.95,0.928305126198772,27,1.0,1,1.0,1,1.0,1
8600,max_ml,20,40,2,3,0.05,0.95,0.9419767204178316,4,1.0,1,1.0,1,1.0,1
8601,max_ml,20,40,2,3,0.05,0.95,0.949685759528733,62,0.0,1,0.0,1,0.0,1
8602,max_ml,20,40,2,3,0.05,0.95,0.9209069333802726,7,1.0,1,1.0,1,1.0,1
8603,max_ml,20,40,2,3,0.05,0.95,0.943412872944362,9,1.0,1,1.0,1,1.0,1
8604,max_ml,20,40,2,3,0.05,0.95,0.9490110040173718,27,0.0,1,0.0,1,0.0,1
8605,max_ml,20,40,2,3,0.05,0.95,0.930530486108912,16,1.0,1,1.0,1,1.0,1
8606,max_ml,20,40,2,3,0.05,0.95,0.928431078394206,23,0.0,0,1.0,1,1.0,1
8607,max_ml,20,40,2,3,0.05,0.95,0.9329689435554346,11,1.0,1,1.0,1,1.0,1
8608,max_ml,20,40,2,3,0.05,0.95,0.8949169807683242,14,1.0,1,1.0,1,1.0,1
8609,max_ml,20,40,2,3,0.05,0.95,0.9157867001742236,5,1.0,1,1.0,1,1.0,1
8610,max_ml,20,40,2,3,0.05,0.95,0.9319683231157158,38,1.0,1,1.0,1,1.0,1
8611,max_ml,20,40,2,3,0.05,0.95,0.9428368776201184,21,1.0,1,1.0,1,1.0,1
8612,max_ml,20,40,2,3,0.05,0.95,0.8346488542397577,7,1.0,1,1.0,1,1.0,1
8613,max_ml,20,40,2,3,0.05,0.95,0.8844370469152815,6,1.0,1,1.0,1,1.0,1
8614,max_ml,20,40,2,3,0.05,0.95,0.914810840140606,45,0.0,1,0.0,1,0.0,1
8615,max_ml,20,40,2,3,0.05,0.95,0.922718926355664,8,1.0,1,1.0,1,1.0,1
8616,max_ml,20,40,2,3,0.05,0.95,0.7989016313193151,9,1.0,1,1.0,1,1.0,1
8617,max_ml,20,40,2,3,0.05,0.95,0.903180884162234,55,0.0,0,0.0,0,1.0,1
8618,max_ml,20,40,2,3,0.05,0.95,0.9493010302379392,21,1.0,1,1.0,1,1.0,1
8619,max_ml,20,40,2,3,0.05,0.95,0.9118976007320124,7,1.0,1,1.0,1,1.0,1
8620,max_ml,20,40,2,3,0.05,0.95,0.9254424196797096,44,1.0,1,1.0,1,1.0,1
8621,max_ml,20,40,2,3,0.05,0.95,0.927000663297188,33,0.0,0,1.0,1,1.0,1
8622,max_ml,20,40,2,3,0.05,0.95,0.9336339977192138,14,1.0,1,1.0,1,1.0,1
8623,max_ml,20,40,2,3,0.05,0.95,0.9024561051916802,13,1.0,1,1.0,1,1.0,1
8624,max_ml,20,40,2,3,0.05,0.95,0.8464913635380243,7,1.0,1,1.0,1,1.0,1
8625,max_ml,20,40,2,3,0.05,0.95,0.8880668491990243,8,1.0,1,1.0,1,1.0,1
8626,max_ml,20,40,2,3,0.05,0.95,0.9458669815175416,27,1.0,1,1.0,1,1.0,1
8627,max_ml,20,40,2,3,0.05,0.95,0.9035362559282212,14,1.0,1,1.0,1,1.0,1
8628,max_ml,20,40,2,3,0.05,0.95,0.9399511952980472,32,0.0,1,0.0,1,0.0,1
8629,max_ml,20,40,2,3,0.05,0.95,0.9166322292999828,11,1.0,1,1.0,1,1.0,1
8630,max_ml,20,40,2,3,0.05,0.95,0.920313090064486,15,0.0,1,0.0,1,0.0,1
8631,max_ml,20,40,2,3,0.05,0.95,0.8887658505465819,43,1.0,1,1.0,1,1.0,1
8632,max_ml,20,40,2,3,0.05,0.95,0.9043645345253466,10,1.0,1,1.0,1,1.0,1
8633,max_ml,20,40,2,3,0.05,0.95,0.9301388382211564,14,1.0,1,1.0,1,1.0,1
8634,max_ml,20,40,2,3,0.05,0.95,0.8051840743521068,6,1.0,1,1.0,1,1.0,1
8635,max_ml,20,40,2,3,0.05,0.95,0.9234242599944016,14,1.0,1,1.0,1,1.0,1
8636,max_ml,20,40,2,3,0.05,0.95,0.914816151150634,29,0.0,0,0.0,0,1.0,1
8637,max_ml,20,40,2,3,0.05,0.95,0.9279761070533667,23,1.0,1,1.0,1,1.0,1
8638,max_ml,20,40,2,3,0.05,0.95,0.945166178727103,11,1.0,1,1.0,1,1.0,1
8639,max_ml,20,40,2,3,0.05,0.95,0.879043485313094,25,1.0,1,1.0,1,1.0,1
8640,max_ml,20,40,2,3,0.05,0.95,0.8194909629528593,9,1.0,1,1.0,1,1.0,1
8641,max_ml,20,40,2,3,0.05,0.95,0.9256381027185484,16,1.0,1,1.0,1,1.0,1
8642,max_ml,20,40,2,3,0.05,0.95,0.8240124818407804,15,1.0,1,1.0,1,1.0,1
8643,max_ml,20,40,2,3,0.05,0.95,0.9484649484365332,55,1.0,1,1.0,1,1.0,1
8644,max_ml,20,40,2,3,0.05,0.95,0.8681958812927763,5,1.0,1,1.0,1,1.0,1
8645,max_ml,20,40,2,3,0.05,0.95,0.9449904371400154,39,0.0,1,0.0,1,0.0,1
8646,max_ml,20,40,2,3,0.05,0.95,0.9164645495300096,10,1.0,1,1.0,1,1.0,1
8647,max_ml,20,40,2,3,0.05,0.95,0.8386463018127612,10,1.0,1,1.0,1,1.0,1
8648,max_ml,20,40,2,3,0.05,0.95,0.9126832590560168,16,1.0,1,1.0,1,1.0,1
8649,max_ml,20,40,2,3,0.05,0.95,0.933386234455939,56,0.0,1,0.0,1,0.0,1
8650,max_ml,20,40,2,3,0.05,0.95,0.794769594095516,9,1.0,1,1.0,1,1.0,1
8651,max_ml,20,40,2,3,0.05,0.95,0.9313733387408248,32,1.0,1,1.0,1,1.0,1
8652,max_ml,20,40,2,3,0.05,0.95,0.8884347537835482,8,1.0,1,1.0,1,1.0,1
8653,max_ml,20,40,2,3,0.05,0.95,0.9341207109876496,26,1.0,1,1.0,1,0.0,0
8654,max_ml,20,40,2,3,0.05,0.95,0.9208248009455394,17,1.0,1,1.0,1,1.0,1
8655,max_ml,20,40,2,3,0.05,0.95,0.9274887599618108,13,1.0,1,1.0,1,1.0,1
8656,max_ml,20,40,2,3,0.05,0.95,0.9441940794347182,30,0.0,1,0.0,1,0.0,1
8657,max_ml,20,40,2,3,0.05,0.95,0.9232671006608948,15,1.0,1,1.0,1,1.0,1
8658,max_ml,20,40,2,3,0.05,0.95,0.8707107871131483,10,1.0,1,1.0,1,1.0,1
8659,max_ml,20,40,2,3,0.05,0.95,0.941439002230324,21,1.0,1,1.0,1,1.0,1
8660,max_ml,20,40,2,3,0.05,0.95,0.9492288844639056,17,1.0,1,1.0,1,1.0,1
8661,max_ml,20,40,2,3,0.05,0.95,0.9346677875167856,11,1.0,1,1.0,1,1.0,1
8662,max_ml,20,40,2,3,0.05,0.95,0.8298062746744874,8,1.0,1,1.0,1,1.0,1
8663,max_ml,20,40,2,3,0.05,0.95,0.90197623301691,7,1.0,1,1.0,1,1.0,1
8664,max_ml,20,40,2,3,0.05,0.95,0.8466335174615096,10,1.0,1,1.0,1,1.0,1
8665,max_ml,20,40,2,3,0.05,0.95,0.8265548282810072,13,1.0,1,1.0,1,1.0,1
8666,max_ml,20,40,2,3,0.05,0.95,0.9304583087709758,23,1.0,1,1.0,1,1.0,1
8667,max_ml,20,40,2,3,0.05,0.95,0.9490793778272884,7,1.0,1,1.0,1,1.0,1
8668,max_ml,20,40,2,3,0.05,0.95,0.9192490617513605,28,0.0,0,1.0,1,1.0,1
8669,max_ml,20,40,2,3,0.05,0.95,0.932500886418604,15,1.0,1,1.0,1,1.0,1
8670,max_ml,20,40,2,3,0.05,0.95,0.9257523114313588,16,1.0,1,1.0,1,1.0,1
8671,max_ml,20,40,2,3,0.05,0.95,0.9492978793596142,14,1.0,1,1.0,1,1.0,1
8672,max_ml,20,40,2,3,0.05,0.95,0.9475420439071188,23,0.0,1,0.0,1,0.0,1
8673,max_ml,20,40,2,3,0.05,0.95,0.9192318027447012,17,0.0,0,0.0,0,1.0,1
8674,max_ml,20,40,2,3,0.05,0.95,0.862585475044895,12,1.0,1,1.0,1,1.0,1
8675,max_ml,20,40,2,3,0.05,0.95,0.8892020632146717,13,1.0,1,1.0,1,1.0,1
8676,max_ml,20,40,2,3,0.05,0.95,0.9213639184694786,15,1.0,1,1.0,1,1.0,1
8677,max_ml,20,40,2,3,0.05,0.95,0.948169318540816,8,1.0,1,1.0,1,1.0,1
8678,max_ml,20,40,2,3,0.05,0.95,0.9412332786561308,18,1.0,1,1.0,1,1.0,1
8679,max_ml,20,40,2,3,0.05,0.95,0.940270278856806,10,1.0,1,1.0,1,1.0,1
8680,max_ml,20,40,2,3,0.05,0.95,0.9415893671204588,20,1.0,1,1.0,1,1.0,1
8681,max_ml,20,40,2,3,0.05,0.95,0.9221632412228348,9,1.0,1,1.0,1,1.0,1
8682,max_ml,20,40,2,3,0.05,0.95,0.924307549144012,8,1.0,1,1.0,1,1.0,1
8683,max_ml,20,40,2,3,0.05,0.95,0.8915691838243176,19,1.0,1,1.0,1,1.0,1
8684,max_ml,20,40,2,3,0.05,0.95,0.8224122786525381,14,1.0,1,1.0,1,1.0,1
8685,max_ml,20,40,2,3,0.05,0.95,0.923785587563636,14,1.0,1,1.0,1,1.0,1
8686,max_ml,20,40,2,3,0.05,0.95,0.8733429134876797,21,0.0,0,0.0,0,1.0,1
8687,max_ml,20,40,2,3,0.05,0.95,0.8908166846004659,6,1.0,1,1.0,1,1.0,1
8688,max_ml,20,40,2,3,0.05,0.95,0.9391095853756092,51,0.0,0,1.0,1,1.0,1
8689,max_ml,20,40,2,3,0.05,0.95,0.9465243117871336,13,1.0,1,1.0,1,1.0,1
8690,max_ml,20,40,2,3,0.05,0.95,0.8725188348262756,4,1.0,1,1.0,1,1.0,1
8691,max_ml,20,40,2,3,0.05,0.95,0.9274967357468236,15,1.0,1,1.0,1,1.0,1
8692,max_ml,20,40,2,3,0.05,0.95,0.8256744819195408,9,1.0,1,1.0,1,1.0,1
8693,max_ml,20,40,2,3,0.05,0.95,0.9172473197774418,26,1.0,1,1.0,1,1.0,1
8694,max_ml,20,40,2,3,0.05,0.95,0.8595106960579321,10,1.0,1,1.0,1,1.0,1
8695,max_ml,20,40,2,3,0.05,0.95,0.8773539312759245,8,1.0,1,1.0,1,1.0,1
8696,max_ml,20,40,2,3,0.05,0.95,0.907249533582476,11,1.0,1,1.0,1,1.0,1
8697,max_ml,20,40,2,3,0.05,0.95,0.8991767375145918,10,1.0,1,1.0,1,1.0,1
8698,max_ml,20,40,2,3,0.05,0.95,0.9355607507960928,9,1.0,1,1.0,1,1.0,1
8699,max_ml,20,40,2,3,0.05,0.95,0.9395004547183778,44,0.0,0,1.0,1,0.0,0
8700,max_ml,20,40,2,3,0.05,0.95,0.9210932919541964,10,1.0,1,1.0,1,1.0,1
8701,max_ml,20,40,2,3,0.05,0.95,0.9045332312334186,33,0.0,0,1.0,1,1.0,1
8702,max_ml,20,40,2,3,0.05,0.95,0.9280571000673472,13,1.0,1,1.0,1,1.0,1
8703,max_ml,20,40,2,3,0.05,0.95,0.915245752148656,11,1.0,1,1.0,1,1.0,1
8704,max_ml,20,40,2,3,0.05,0.95,0.9367464478865992,7,1.0,1,1.0,1,1.0,1
8705,max_ml,20,40,2,3,0.05,0.95,0.9126007534923254,10,1.0,1,1.0,1,1.0,1
8706,max_ml,20,40,2,3,0.05,0.95,0.9359235575977606,19,0.0,0,1.0,1,1.0,1
8707,max_ml,20,40,2,3,0.05,0.95,0.9452022201610464,36,1.0,1,1.0,1,1.0,1
8708,max_ml,20,40,2,3,0.05,0.95,0.851926075988253,12,1.0,1,1.0,1,1.0,1
8709,max_ml,20,40,2,3,0.05,0.95,0.926984866453813,22,0.0,1,0.0,1,0.0,1
8710,max_ml,20,40,2,3,0.05,0.95,0.946024209548753,4,1.0,1,1.0,1,1.0,1
8711,max_ml,20,40,2,3,0.05,0.95,0.9459285049742296,33,1.0,1,1.0,1,0.0,0
8712,max_ml,20,40,2,3,0.05,0.95,0.949074800147782,28,0.0,0,0.0,0,1.0,1
8713,max_ml,20,40,2,3,0.05,0.95,0.8649224798365348,42,1.0,1,1.0,1,1.0,1
8714,max_ml,20,40,2,3,0.05,0.95,0.9090713869260936,12,1.0,1,1.0,1,1.0,1
8715,max_ml,20,40,2,3,0.05,0.95,0.8347624918694666,8,1.0,1,1.0,1,1.0,1
8716,max_ml,20,40,2,3,0.05,0.95,0.8596961664288718,10,1.0,1,1.0,1,1.0,1
8717,max_ml,20,40,2,3,0.05,0.95,0.8822781659638845,11,1.0,1,1.0,1,1.0,1
8718,max_ml,20,40,2,3,0.05,0.95,0.9467642655312324,6,1.0,1,1.0,1,1.0,1
8719,max_ml,20,40,2,3,0.05,0.95,0.725091188677822,5,1.0,1,1.0,1,1.0,1
8720,max_ml,20,40,2,3,0.05,0.95,0.8809513305865488,26,1.0,1,1.0,1,1.0,1
8721,max_ml,20,40,2,3,0.05,0.95,0.9193305436646856,11,1.0,1,1.0,1,1.0,1
8722,max_ml,20,40,2,3,0.05,0.95,0.9427131246418716,24,1.0,1,1.0,1,1.0,1
8723,max_ml,20,40,2,3,0.05,0.95,0.938282531555044,24,0.0,0,1.0,1,1.0,1
8724,max_ml,20,40,2,3,0.05,0.95,0.948159610004468,33,1.0,1,1.0,1,1.0,1
8725,max_ml,20,40,2,3,0.05,0.95,0.9297162655444604,30,1.0,1,1.0,1,1.0,1
8726,max_ml,20,40,2,3,0.05,0.95,0.9194794125387008,9,1.0,1,1.0,1,1.0,1
8727,max_ml,20,40,2,3,0.05,0.95,0.9252018064012488,21,0.0,1,0.0,1,0.0,1
8728,max_ml,20,40,2,3,0.05,0.95,0.8655183182345024,10,1.0,1,1.0,1,1.0,1
8729,max_ml,20,40,2,3,0.05,0.95,0.942008938033962,6,1.0,1,1.0,1,1.0,1
8730,max_ml,20,40,2,3,0.05,0.95,0.9321069170371614,23,1.0,1,1.0,1,1.0,1
8731,max_ml,20,40,2,3,0.05,0.95,0.9149460361713824,10,1.0,1,1.0,1,1.0,1
8732,max_ml,20,40,2,3,0.05,0.95,0.908171202095511,17,1.0,1,1.0,1,1.0,1
8733,max_ml,20,40,2,3,0.05,0.95,0.926709205046494,14,1.0,1,1.0,1,1.0,1
8734,max_ml,20,40,2,3,0.05,0.95,0.9469920586278,9,1.0,1,1.0,1,1.0,1
8735,max_ml,20,40,2,3,0.05,0.95,0.8529960446980578,11,1.0,1,1.0,1,1.0,1
8736,max_ml,20,40,2,3,0.05,0.95,0.9278080595482552,18,1.0,1,1.0,1,0.0,0
8737,max_ml,20,40,2,3,0.05,0.95,0.9282318762722568,18,1.0,1,1.0,1,1.0,1
8738,max_ml,20,40,2,3,0.05,0.95,0.8907130460215288,6,1.0,1,1.0,1,1.0,1
8739,max_ml,20,40,2,3,0.05,0.95,0.9097302302214756,10,1.0,1,1.0,1,1.0,1
8740,max_ml,20,40,2,3,0.05,0.95,0.94540808247359,7,1.0,1,1.0,1,1.0,1
8741,max_ml,20,40,2,3,0.05,0.95,0.9228832720141388,7,1.0,1,1.0,1,1.0,1
8742,max_ml,20,40,2,3,0.05,0.95,0.9471826659465934,19,1.0,1,1.0,1,1.0,1
8743,max_ml,20,40,2,3,0.05,0.95,0.852638036104859,21,0.0,0,1.0,1,1.0,1
8744,max_ml,20,40,2,3,0.05,0.95,0.9491682609217342,33,0.0,0,1.0,1,0.0,0
8745,max_ml,20,40,2,3,0.05,0.95,0.9324743797472222,7,1.0,1,1.0,1,1.0,1
8746,max_ml,20,40,2,3,0.05,0.95,0.9444336891297151,27,0.0,0,1.0,1,0.0,0
8747,max_ml,20,40,2,3,0.05,0.95,0.8903550367473307,30,0.0,1,0.0,1,0.0,1
8748,max_ml,20,40,2,3,0.05,0.95,0.9194266024541132,19,0.0,0,1.0,1,1.0,1
8749,max_ml,20,40,2,3,0.05,0.95,0.930508726903686,11,1.0,1,1.0,1,1.0,1
8750,max_ml,20,40,2,3,0.05,0.95,0.9076875024387566,20,1.0,1,1.0,1,1.0,1
8751,max_ml,20,40,2,3,0.05,0.95,0.8561112602622467,9,1.0,1,1.0,1,1.0,1
8752,max_ml,20,40,2,3,0.05,0.95,0.9151062338106236,13,1.0,1,1.0,1,1.0,1
8753,max_ml,20,40,2,3,0.05,0.95,0.9242669420453732,19,0.0,1,0.0,1,0.0,1
8754,max_ml,20,40,2,3,0.05,0.95,0.8917944349827925,13,1.0,1,1.0,1,1.0,1
8755,max_ml,20,40,2,3,0.05,0.95,0.9043928443057656,9,1.0,1,1.0,1,1.0,1
8756,max_ml,20,40,2,3,0.05,0.95,0.9165572233685636,22,1.0,1,1.0,1,1.0,1
8757,max_ml,20,40,2,3,0.05,0.95,0.9345954634236748,8,1.0,1,1.0,1,1.0,1
8758,max_ml,20,40,2,3,0.05,0.95,0.8295541519723034,12,1.0,1,1.0,1,1.0,1
8759,max_ml,20,40,2,3,0.05,0.95,0.9229439744648236,49,0.0,1,0.0,1,0.0,1
8760,max_ml,20,40,2,3,0.05,0.95,0.947663107512568,13,1.0,1,1.0,1,1.0,1
8761,max_ml,20,40,2,3,0.05,0.95,0.8899536958238032,21,1.0,1,1.0,1,1.0,1
8762,max_ml,20,40,2,3,0.05,0.95,0.9494717554837506,28,1.0,1,1.0,1,1.0,1
8763,max_ml,20,40,2,3,0.05,0.95,0.923131082492561,11,1.0,1,1.0,1,1.0,1
8764,max_ml,20,40,2,3,0.05,0.95,0.789836131298985,5,1.0,1,1.0,1,1.0,1
8765,max_ml,20,40,2,3,0.05,0.95,0.8969386889756576,23,0.0,0,1.0,1,1.0,1
8766,max_ml,20,40,2,3,0.05,0.95,0.926944926056087,14,1.0,1,1.0,1,1.0,1
8767,max_ml,20,40,2,3,0.05,0.95,0.9459473808094858,17,1.0,1,1.0,1,1.0,1
8768,max_ml,20,40,2,3,0.05,0.95,0.912210339052598,18,1.0,1,1.0,1,1.0,1
8769,max_ml,20,40,2,3,0.05,0.95,0.9489516031102206,20,1.0,1,1.0,1,1.0,1
8770,max_ml,20,40,2,3,0.05,0.95,0.9434539892794644,69,0.0,1,0.0,1,0.0,1
8771,max_ml,20,40,2,3,0.05,0.95,0.9043874307923476,19,1.0,1,1.0,1,1.0,1
8772,max_ml,20,40,2,3,0.05,0.95,0.906428420181572,14,1.0,1,1.0,1,1.0,1
8773,max_ml,20,40,2,3,0.05,0.95,0.9483271953559846,27,1.0,1,1.0,1,0.0,0
8774,max_ml,20,40,2,3,0.05,0.95,0.9258058030062648,6,1.0,1,1.0,1,1.0,1
8775,max_ml,20,40,2,3,0.05,0.95,0.9260767595981084,16,1.0,1,1.0,1,1.0,1
8776,max_ml,20,40,2,3,0.05,0.95,0.943292956350555,11,1.0,1,1.0,1,1.0,1
8777,max_ml,20,40,2,3,0.05,0.95,0.9355953089694948,10,1.0,1,1.0,1,1.0,1
8778,max_ml,20,40,2,3,0.05,0.95,0.871303485615845,6,1.0,1,1.0,1,1.0,1
8779,max_ml,20,40,2,3,0.05,0.95,0.944037190170553,23,1.0,1,1.0,1,1.0,1
8780,max_ml,20,40,2,3,0.05,0.95,0.9480382343236606,17,0.0,0,1.0,1,0.0,0
8781,max_ml,20,40,2,3,0.05,0.95,0.9411914650953658,20,1.0,1,1.0,1,1.0,1
8782,max_ml,20,40,2,3,0.05,0.95,0.9446056464669772,22,0.0,1,0.0,1,0.0,1
8783,max_ml,20,40,2,3,0.05,0.95,0.9350721249686716,14,1.0,1,1.0,1,1.0,1
8784,max_ml,20,40,2,3,0.05,0.95,0.8677057456291919,13,1.0,1,1.0,1,1.0,1
8785,max_ml,20,40,2,3,0.05,0.95,0.9160047021461042,7,1.0,1,1.0,1,1.0,1
8786,max_ml,20,40,2,3,0.05,0.95,0.8772725565644118,4,1.0,1,1.0,1,1.0,1
8787,max_ml,20,40,2,3,0.05,0.95,0.9427843410051392,58,0.0,1,0.0,1,0.0,1
8788,max_ml,20,40,2,3,0.05,0.95,0.9411318902197612,27,0.0,1,0.0,1,0.0,1
8789,max_ml,20,40,2,3,0.05,0.95,0.9260820687757494,12,1.0,1,1.0,1,1.0,1
8790,max_ml,20,40,2,3,0.05,0.95,0.939485288730236,28,1.0,1,1.0,1,1.0,1
8791,max_ml,20,40,2,3,0.05,0.95,0.9359725894538792,21,1.0,1,1.0,1,1.0,1
8792,max_ml,20,40,2,3,0.05,0.95,0.7835967259711679,8,1.0,1,1.0,1,1.0,1
8793,max_ml,20,40,2,3,0.05,0.95,0.9305553569971938,6,1.0,1,1.0,1,1.0,1
8794,max_ml,20,40,2,3,0.05,0.95,0.8842497037765701,10,1.0,1,1.0,1,1.0,1
8795,max_ml,20,40,2,3,0.05,0.95,0.9292536294238848,22,1.0,1,1.0,1,1.0,1
8796,max_ml,20,40,2,3,0.05,0.95,0.8584793714347326,10,1.0,1,1.0,1,1.0,1
8797,max_ml,20,40,2,3,0.05,0.95,0.8964084963032385,27,1.0,1,1.0,1,1.0,1
8798,max_ml,20,40,2,3,0.05,0.95,0.7310730185409587,6,1.0,1,1.0,1,1.0,1
8799,max_ml,20,40,2,3,0.05,0.95,0.944404512749844,32,0.0,1,0.0,1,0.0,1
8800,max_ml,20,40,2,3,0.05,0.95,0.913359519776022,22,1.0,1,0.0,0,1.0,1
8801,max_ml,20,40,2,3,0.05,0.95,0.9213322160513492,17,1.0,1,1.0,1,1.0,1
8802,max_ml,20,40,2,3,0.05,0.95,0.9350650446036846,14,0.0,1,0.0,1,0.0,1
8803,max_ml,20,40,2,3,0.05,0.95,0.8571111446768291,5,1.0,1,1.0,1,1.0,1
8804,max_ml,20,40,2,3,0.05,0.95,0.9059192993548416,11,1.0,1,1.0,1,1.0,1
8805,max_ml,20,40,2,3,0.05,0.95,0.9386411505202956,8,1.0,1,1.0,1,1.0,1
8806,max_ml,20,40,2,3,0.05,0.95,0.9248141818437124,10,1.0,1,1.0,1,1.0,1
8807,max_ml,20,40,2,3,0.05,0.95,0.931209902246005,31,0.0,0,0.0,0,1.0,1
8808,max_ml,20,40,2,3,0.05,0.95,0.935648454997618,7,1.0,1,1.0,1,1.0,1
8809,max_ml,20,40,2,3,0.05,0.95,0.8730292296125364,17,1.0,1,1.0,1,1.0,1
8810,max_ml,20,40,2,3,0.05,0.95,0.84415751047042,18,1.0,1,1.0,1,1.0,1
8811,max_ml,20,40,2,3,0.05,0.95,0.8288879959864539,5,1.0,1,1.0,1,1.0,1
8812,max_ml,20,40,2,3,0.05,0.95,0.890528591627914,38,0.0,0,1.0,1,1.0,1
8813,max_ml,20,40,2,3,0.05,0.95,0.874087647551212,15,1.0,1,1.0,1,1.0,1
8814,max_ml,20,40,2,3,0.05,0.95,0.9098478729589602,12,1.0,1,1.0,1,1.0,1
8815,max_ml,20,40,2,3,0.05,0.95,0.9213888710270328,12,1.0,1,1.0,1,1.0,1
8816,max_ml,20,40,2,3,0.05,0.95,0.9348553263439862,26,0.0,0,0.0,0,1.0,1
8817,max_ml,20,40,2,3,0.05,0.95,0.9289396104111056,17,1.0,1,1.0,1,1.0,1
8818,max_ml,20,40,2,3,0.05,0.95,0.875978301499273,19,1.0,1,1.0,1,1.0,1
8819,max_ml,20,40,2,3,0.05,0.95,0.90715126674665,9,1.0,1,1.0,1,1.0,1
8820,max_ml,20,40,2,3,0.05,0.95,0.8592475534615126,8,1.0,1,1.0,1,1.0,1
8821,max_ml,20,40,2,3,0.05,0.95,0.9241657619484276,17,1.0,1,1.0,1,1.0,1
8822,max_ml,20,40,2,3,0.05,0.95,0.8156946101811943,14,1.0,1,1.0,1,1.0,1
8823,max_ml,20,40,2,3,0.05,0.95,0.897750921385308,8,1.0,1,1.0,1,1.0,1
8824,max_ml,20,40,2,3,0.05,0.95,0.8332708680520666,12,1.0,1,1.0,1,1.0,1
8825,max_ml,20,40,2,3,0.05,0.95,0.90537672206618,20,1.0,1,1.0,1,1.0,1
8826,max_ml,20,40,2,3,0.05,0.95,0.9021758456858228,10,1.0,1,1.0,1,1.0,1
8827,max_ml,20,40,2,3,0.05,0.95,0.9455330416416304,13,1.0,1,1.0,1,1.0,1
8828,max_ml,20,40,2,3,0.05,0.95,0.9461025970435673,66,0.0,1,0.0,1,0.0,1
8829,max_ml,20,40,2,3,0.05,0.95,0.8763421418288556,34,0.0,0,1.0,1,1.0,1
8830,max_ml,20,40,2,3,0.05,0.95,0.858678489547176,18,0.0,0,1.0,1,1.0,1
8831,max_ml,20,40,2,3,0.05,0.95,0.8815670021852794,26,1.0,1,1.0,1,1.0,1
8832,max_ml,20,40,2,3,0.05,0.95,0.9012325532618608,13,1.0,1,1.0,1,1.0,1
8833,max_ml,20,40,2,3,0.05,0.95,0.9154562175349926,14,1.0,1,1.0,1,1.0,1
8834,max_ml,20,40,2,3,0.05,0.95,0.9101143554394788,9,1.0,1,1.0,1,1.0,1
8835,max_ml,20,40,2,3,0.05,0.95,0.8974141087993062,23,0.0,1,0.0,1,0.0,1
8836,max_ml,20,40,2,3,0.05,0.95,0.9119394403438816,9,1.0,1,1.0,1,1.0,1
8837,max_ml,20,40,2,3,0.05,0.95,0.9205895003565938,10,1.0,1,1.0,1,1.0,1
8838,max_ml,20,40,2,3,0.05,0.95,0.661112130499366,8,1.0,1,1.0,1,1.0,1
8839,max_ml,20,40,2,3,0.05,0.95,0.8099004907487144,8,1.0,1,1.0,1,1.0,1
8840,max_ml,20,40,2,3,0.05,0.95,0.9337780835467476,33,0.0,1,0.0,1,0.0,1
8841,max_ml,20,40,2,3,0.05,0.95,0.8295873710184215,16,1.0,1,1.0,1,1.0,1
8842,max_ml,20,40,2,3,0.05,0.95,0.9468781907269994,12,1.0,1,1.0,1,1.0,1
8843,max_ml,20,40,2,3,0.05,0.95,0.9345223364400564,14,1.0,1,1.0,1,1.0,1
8844,max_ml,20,40,2,3,0.05,0.95,0.9295541630195322,21,1.0,1,1.0,1,1.0,1
8845,max_ml,20,40,2,3,0.05,0.95,0.9305644992109758,35,0.0,1,0.0,1,0.0,1
8846,max_ml,20,40,2,3,0.05,0.95,0.8882403385138398,11,1.0,1,1.0,1,1.0,1
8847,max_ml,20,40,2,3,0.05,0.95,0.8845003808096729,9,1.0,1,1.0,1,1.0,1
8848,max_ml,20,40,2,3,0.05,0.95,0.9474102008314468,28,0.0,0,1.0,1,1.0,1
8849,max_ml,20,40,2,3,0.05,0.95,0.946696993204608,95,0.0,1,0.0,1,0.0,1
8850,max_ml,20,40,2,3,0.05,0.95,0.9230829716859764,22,1.0,1,1.0,1,1.0,1
8851,max_ml,20,40,2,3,0.05,0.95,0.9061590983505228,10,1.0,1,1.0,1,1.0,1
8852,max_ml,20,40,2,3,0.05,0.95,0.904897415939972,18,1.0,1,1.0,1,1.0,1
8853,max_ml,20,40,2,3,0.05,0.95,0.9014864660927384,11,1.0,1,1.0,1,1.0,1
8854,max_ml,20,40,2,3,0.05,0.95,0.9324002385011008,11,1.0,1,1.0,1,1.0,1
8855,max_ml,20,40,2,3,0.05,0.95,0.923006590426198,17,1.0,1,1.0,1,1.0,1
8856,max_ml,20,40,2,3,0.05,0.95,0.9486564826711964,26,1.0,1,1.0,1,1.0,1
8857,max_ml,20,40,2,3,0.05,0.95,0.9423573227765304,10,1.0,1,1.0,1,1.0,1
8858,max_ml,20,40,2,3,0.05,0.95,0.8609211570075205,7,1.0,1,1.0,1,1.0,1
8859,max_ml,20,40,2,3,0.05,0.95,0.9479880636054666,82,0.0,1,0.0,1,0.0,1
8860,max_ml,20,40,2,3,0.05,0.95,0.8718851455006198,7,1.0,1,1.0,1,1.0,1
8861,max_ml,20,40,2,3,0.05,0.95,0.8907219519895806,9,1.0,1,1.0,1,1.0,1
8862,max_ml,20,40,2,3,0.05,0.95,0.9017485673380982,4,1.0,1,1.0,1,1.0,1
8863,max_ml,20,40,2,3,0.05,0.95,0.9462099909592432,19,1.0,1,0.0,0,1.0,1
8864,max_ml,20,40,2,3,0.05,0.95,0.936832645519854,39,1.0,1,1.0,1,1.0,1
8865,max_ml,20,40,2,3,0.05,0.95,0.935858848133762,28,0.0,0,0.0,0,1.0,1
8866,max_ml,20,40,2,3,0.05,0.95,0.8553788237807775,12,1.0,1,1.0,1,1.0,1
8867,max_ml,20,40,2,3,0.05,0.95,0.81092659161303,5,1.0,1,1.0,1,1.0,1
8868,max_ml,20,40,2,3,0.05,0.95,0.901364508621052,9,1.0,1,1.0,1,1.0,1
8869,max_ml,20,40,2,3,0.05,0.95,0.9130853024530192,32,1.0,1,1.0,1,1.0,1
8870,max_ml,20,40,2,3,0.05,0.95,0.915389444017046,20,1.0,1,1.0,1,1.0,1
8871,max_ml,20,40,2,3,0.05,0.95,0.9191715178506557,14,1.0,1,1.0,1,1.0,1
8872,max_ml,20,40,2,3,0.05,0.95,0.9365023909513512,7,1.0,1,1.0,1,1.0,1
8873,max_ml,20,40,2,3,0.05,0.95,0.913143359593354,13,1.0,1,1.0,1,1.0,1
8874,max_ml,20,40,2,3,0.05,0.95,0.9471850308348708,10,1.0,1,1.0,1,1.0,1
8875,max_ml,20,40,2,3,0.05,0.95,0.8703521395771641,13,1.0,1,1.0,1,1.0,1
8876,max_ml,20,40,2,3,0.05,0.95,0.9112776420245884,20,1.0,1,1.0,1,1.0,1
8877,max_ml,20,40,2,3,0.05,0.95,0.91159795726613,9,1.0,1,1.0,1,1.0,1
8878,max_ml,20,40,2,3,0.05,0.95,0.9467154722518926,22,1.0,1,1.0,1,1.0,1
8879,max_ml,20,40,2,3,0.05,0.95,0.9439392965609305,64,0.0,1,0.0,1,0.0,1
8880,max_ml,20,40,2,3,0.05,0.95,0.8403623453737548,6,1.0,1,1.0,1,1.0,1
8881,max_ml,20,40,2,3,0.05,0.95,0.9055625461191884,18,1.0,1,1.0,1,1.0,1
8882,max_ml,20,40,2,3,0.05,0.95,0.93609843861359,21,1.0,1,1.0,1,1.0,1
8883,max_ml,20,40,2,3,0.05,0.95,0.891450284625083,24,0.0,0,0.0,0,1.0,1
8884,max_ml,20,40,2,3,0.05,0.95,0.941361279295665,22,1.0,1,1.0,1,1.0,1
8885,max_ml,20,40,2,3,0.05,0.95,0.8912879311216875,11,1.0,1,1.0,1,1.0,1
8886,max_ml,20,40,2,3,0.05,0.95,0.9400976564854294,17,1.0,1,1.0,1,1.0,1
8887,max_ml,20,40,2,3,0.05,0.95,0.9217313500676402,20,1.0,1,1.0,1,1.0,1
8888,max_ml,20,40,2,3,0.05,0.95,0.9237906439220888,54,0.0,0,1.0,1,1.0,1
8889,max_ml,20,40,2,3,0.05,0.95,0.8665435212537317,13,1.0,1,1.0,1,1.0,1
8890,max_ml,20,40,2,3,0.05,0.95,0.9187888492963224,17,1.0,1,1.0,1,1.0,1
8891,max_ml,20,40,2,3,0.05,0.95,0.9438334211404446,30,1.0,1,1.0,1,1.0,1
8892,max_ml,20,40,2,3,0.05,0.95,0.921868328164028,10,1.0,1,1.0,1,1.0,1
8893,max_ml,20,40,2,3,0.05,0.95,0.9290114503538976,31,0.0,0,1.0,1,1.0,1
8894,max_ml,20,40,2,3,0.05,0.95,0.9417292548319504,8,1.0,1,1.0,1,1.0,1
8895,max_ml,20,40,2,3,0.05,0.95,0.9270374754071504,17,1.0,1,1.0,1,0.0,0
8896,max_ml,20,40,2,3,0.05,0.95,0.8314773923859468,20,1.0,1,1.0,1,1.0,1
8897,max_ml,20,40,2,3,0.05,0.95,0.9162147289771126,17,1.0,1,1.0,1,1.0,1
8898,max_ml,20,40,2,3,0.05,0.95,0.916698696727726,14,1.0,1,1.0,1,1.0,1
8899,max_ml,20,40,2,3,0.05,0.95,0.9282324559660308,15,1.0,1,1.0,1,1.0,1
8900,max_ml,20,40,2,3,0.05,0.95,0.8675526154244798,13,1.0,1,1.0,1,1.0,1
8901,max_ml,20,40,2,3,0.05,0.95,0.946764666379792,71,0.0,1,0.0,1,0.0,1
8902,max_ml,20,40,2,3,0.05,0.95,0.9190242441712212,14,1.0,1,1.0,1,1.0,1
8903,max_ml,20,40,2,3,0.05,0.95,0.9383367053191516,26,1.0,1,1.0,1,1.0,1
8904,max_ml,20,40,2,3,0.05,0.95,0.8886963367736676,16,1.0,1,1.0,1,1.0,1
8905,max_ml,20,40,2,3,0.05,0.95,0.9479569313009716,8,1.0,1,1.0,1,1.0,1
8906,max_ml,20,40,2,3,0.05,0.95,0.9490457971852724,38,1.0,1,1.0,1,0.0,0
8907,max_ml,20,40,2,3,0.05,0.95,0.9458574274399404,11,1.0,1,1.0,1,1.0,1
8908,max_ml,20,40,2,3,0.05,0.95,0.8566490784003059,11,1.0,1,1.0,1,1.0,1
8909,max_ml,20,40,2,3,0.05,0.95,0.935930624995512,36,1.0,1,1.0,1,1.0,1
8910,max_ml,20,40,2,3,0.05,0.95,0.9374316071907386,7,1.0,1,1.0,1,1.0,1
8911,max_ml,20,40,2,3,0.05,0.95,0.9414809491271222,11,1.0,1,1.0,1,1.0,1
8912,max_ml,20,40,2,3,0.05,0.95,0.8536155822676927,15,0.0,1,0.0,1,0.0,1
8913,max_ml,20,40,2,3,0.05,0.95,0.9427452406287348,22,1.0,1,1.0,1,1.0,1
8914,max_ml,20,40,2,3,0.05,0.95,0.9382925690108526,27,0.0,0,1.0,1,1.0,1
8915,max_ml,20,40,2,3,0.05,0.95,0.8906296590235147,10,1.0,1,1.0,1,1.0,1
8916,max_ml,20,40,2,3,0.05,0.95,0.9349998510911566,15,1.0,1,1.0,1,1.0,1
8917,max_ml,20,40,2,3,0.05,0.95,0.9415782115537684,45,0.0,1,0.0,1,0.0,1
8918,max_ml,20,40,2,3,0.05,0.95,0.9113965138220472,14,1.0,1,0.0,0,1.0,1
8919,max_ml,20,40,2,3,0.05,0.95,0.9184073940417892,10,1.0,1,1.0,1,1.0,1
8920,max_ml,20,40,2,3,0.05,0.95,0.9208631347066396,23,1.0,1,1.0,1,1.0,1
8921,max_ml,20,40,2,3,0.05,0.95,0.9307751461432632,12,1.0,1,1.0,1,1.0,1
8922,max_ml,20,40,2,3,0.05,0.95,0.860289638710881,16,1.0,1,1.0,1,1.0,1
8923,max_ml,20,40,2,3,0.05,0.95,0.9403950920855328,26,1.0,1,1.0,1,1.0,1
8924,max_ml,20,40,2,3,0.05,0.95,0.9160967039196938,31,1.0,1,1.0,1,1.0,1
8925,max_ml,20,40,2,3,0.05,0.95,0.9398574885912178,22,0.0,0,1.0,1,1.0,1
8926,max_ml,20,40,2,3,0.05,0.95,0.9232551884932246,26,1.0,1,1.0,1,1.0,1
8927,max_ml,20,40,2,3,0.05,0.95,0.9262503408677316,36,1.0,1,1.0,1,1.0,1
8928,max_ml,20,40,2,3,0.05,0.95,0.8991985106278307,20,1.0,1,1.0,1,1.0,1
8929,max_ml,20,40,2,3,0.05,0.95,0.9482954950807656,10,1.0,1,1.0,1,1.0,1
8930,max_ml,20,40,2,3,0.05,0.95,0.9322535620012752,15,1.0,1,1.0,1,1.0,1
8931,max_ml,20,40,2,3,0.05,0.95,0.8958175043687547,6,1.0,1,1.0,1,1.0,1
8932,max_ml,20,40,2,3,0.05,0.95,0.9421815661728068,9,1.0,1,1.0,1,1.0,1
8933,max_ml,20,40,2,3,0.05,0.95,0.8557636730569466,17,1.0,1,1.0,1,1.0,1
8934,max_ml,20,40,2,3,0.05,0.95,0.7925022582669481,12,1.0,1,1.0,1,1.0,1
8935,max_ml,20,40,2,3,0.05,0.95,0.8640029924712356,6,1.0,1,1.0,1,1.0,1
8936,max_ml,20,40,2,3,0.05,0.95,0.8803489500760071,5,1.0,1,1.0,1,1.0,1
8937,max_ml,20,40,2,3,0.05,0.95,0.8902862059869021,17,1.0,1,1.0,1,1.0,1
8938,max_ml,20,40,2,3,0.05,0.95,0.946270915539783,7,1.0,1,1.0,1,1.0,1
8939,max_ml,20,40,2,3,0.05,0.95,0.8934622331048924,17,1.0,1,1.0,1,1.0,1
8940,max_ml,20,40,2,3,0.05,0.95,0.8483493559579804,14,1.0,1,1.0,1,1.0,1
8941,max_ml,20,40,2,3,0.05,0.95,0.9139544653196784,25,1.0,1,1.0,1,1.0,1
8942,max_ml,20,40,2,3,0.05,0.95,0.8543134776532357,10,1.0,1,1.0,1,1.0,1
8943,max_ml,20,40,2,3,0.05,0.95,0.9349685663464546,35,0.0,0,1.0,1,1.0,1
8944,max_ml,20,40,2,3,0.05,0.95,0.933610203939217,11,1.0,1,1.0,1,1.0,1
8945,max_ml,20,40,2,3,0.05,0.95,0.9428007384150991,18,1.0,1,1.0,1,1.0,1
8946,max_ml,20,40,2,3,0.05,0.95,0.947544482711994,8,1.0,1,1.0,1,1.0,1
8947,max_ml,20,40,2,3,0.05,0.95,0.9223245459488504,31,1.0,1,1.0,1,1.0,1
8948,max_ml,20,40,2,3,0.05,0.95,0.9394285692266154,17,1.0,1,1.0,1,1.0,1
8949,max_ml,20,40,2,3,0.05,0.95,0.901370139649017,14,1.0,1,1.0,1,1.0,1
8950,max_ml,20,40,2,3,0.05,0.95,0.9116816432181548,23,1.0,1,1.0,1,0.0,0
8951,max_ml,20,40,2,3,0.05,0.95,0.910262198908218,10,1.0,1,1.0,1,1.0,1
8952,max_ml,20,40,2,3,0.05,0.95,0.948171219570746,8,1.0,1,1.0,1,1.0,1
8953,max_ml,20,40,2,3,0.05,0.95,0.9190224752882046,10,1.0,1,1.0,1,1.0,1
8954,max_ml,20,40,2,3,0.05,0.95,0.8673500835226916,15,1.0,1,1.0,1,1.0,1
8955,max_ml,20,40,2,3,0.05,0.95,0.938377115501674,21,0.0,0,1.0,1,0.0,0
8956,max_ml,20,40,2,3,0.05,0.95,0.9480550138638691,15,1.0,1,1.0,1,1.0,1
8957,max_ml,20,40,2,3,0.05,0.95,0.927119128524239,39,0.0,1,0.0,1,0.0,1
8958,max_ml,20,40,2,3,0.05,0.95,0.9113920145141432,14,1.0,1,1.0,1,1.0,1
8959,max_ml,20,40,2,3,0.05,0.95,0.8023857035110206,3,1.0,1,1.0,1,1.0,1
8960,max_ml,20,40,2,3,0.05,0.95,0.8969520424388878,8,1.0,1,1.0,1,1.0,1
8961,max_ml,20,40,2,3,0.05,0.95,0.9188350468760392,5,1.0,1,1.0,1,1.0,1
8962,max_ml,20,40,2,3,0.05,0.95,0.9468308986704556,7,1.0,1,1.0,1,1.0,1
8963,max_ml,20,40,2,3,0.05,0.95,0.9476113075975444,14,1.0,1,1.0,1,1.0,1
8964,max_ml,20,40,2,3,0.05,0.95,0.9368353529127894,15,1.0,1,1.0,1,1.0,1
8965,max_ml,20,40,2,3,0.05,0.95,0.8695209601839522,15,1.0,1,1.0,1,1.0,1
8966,max_ml,20,40,2,3,0.05,0.95,0.922011711263853,28,0.0,0,1.0,1,0.0,0
8967,max_ml,20,40,2,3,0.05,0.95,0.9266130926824412,13,1.0,1,1.0,1,1.0,1
8968,max_ml,20,40,2,3,0.05,0.95,0.9496455581129164,21,1.0,1,1.0,1,1.0,1
8969,max_ml,20,40,2,3,0.05,0.95,0.913392208622384,45,0.0,0,1.0,1,1.0,1
8970,max_ml,20,40,2,3,0.05,0.95,0.942026570258075,9,1.0,1,1.0,1,1.0,1
8971,max_ml,20,40,2,3,0.05,0.95,0.91249450286435,20,1.0,1,1.0,1,1.0,1
8972,max_ml,20,40,2,3,0.05,0.95,0.943497800849254,39,0.0,1,0.0,1,0.0,1
8973,max_ml,20,40,2,3,0.05,0.95,0.8753498957880673,13,1.0,1,1.0,1,1.0,1
8974,max_ml,20,40,2,3,0.05,0.95,0.8720970309328926,37,1.0,1,1.0,1,1.0,1
8975,max_ml,20,40,2,3,0.05,0.95,0.8490178195493735,17,1.0,1,1.0,1,1.0,1
8976,max_ml,20,40,2,3,0.05,0.95,0.8611619526862054,6,1.0,1,1.0,1,1.0,1
8977,max_ml,20,40,2,3,0.05,0.95,0.9439848182025656,21,1.0,1,1.0,1,0.0,0
8978,max_ml,20,40,2,3,0.05,0.95,0.921327759559463,5,1.0,1,1.0,1,1.0,1
8979,max_ml,20,40,2,3,0.05,0.95,0.8254653798030344,9,1.0,1,1.0,1,1.0,1
8980,max_ml,20,40,2,3,0.05,0.95,0.9039055542824392,19,1.0,1,1.0,1,1.0,1
8981,max_ml,20,40,2,3,0.05,0.95,0.9038566784905115,14,1.0,1,1.0,1,1.0,1
8982,max_ml,20,40,2,3,0.05,0.95,0.9205795658581788,37,0.0,0,0.0,0,1.0,1
8983,max_ml,20,40,2,3,0.05,0.95,0.915186293276774,21,1.0,1,1.0,1,1.0,1
8984,max_ml,20,40,2,3,0.05,0.95,0.946458854075984,9,1.0,1,1.0,1,1.0,1
8985,max_ml,20,40,2,3,0.05,0.95,0.932385098744136,18,1.0,1,1.0,1,1.0,1
8986,max_ml,20,40,2,3,0.05,0.95,0.9459353744632806,5,1.0,1,1.0,1,1.0,1
8987,max_ml,20,40,2,3,0.05,0.95,0.8795661339614341,15,1.0,1,1.0,1,1.0,1
8988,max_ml,20,40,2,3,0.05,0.95,0.9309694746423496,31,0.0,0,0.0,0,1.0,1
8989,max_ml,20,40,2,3,0.05,0.95,0.9403555432838178,29,0.0,0,1.0,1,1.0,1
8990,max_ml,20,40,2,3,0.05,0.95,0.8478050596732876,7,1.0,1,1.0,1,1.0,1
8991,max_ml,20,40,2,3,0.05,0.95,0.8698775633991832,13,1.0,1,1.0,1,1.0,1
8992,max_ml,20,40,2,3,0.05,0.95,0.9081997322709926,9,1.0,1,1.0,1,1.0,1
8993,max_ml,20,40,2,3,0.05,0.95,0.9352572023031144,12,1.0,1,1.0,1,1.0,1
8994,max_ml,20,40,2,3,0.05,0.95,0.8669142421543896,6,1.0,1,1.0,1,1.0,1
8995,max_ml,20,40,2,3,0.05,0.95,0.9301572058781228,15,1.0,1,1.0,1,1.0,1
8996,max_ml,20,40,2,3,0.05,0.95,0.91046334903214,6,1.0,1,1.0,1,1.0,1
8997,max_ml,20,40,2,3,0.05,0.95,0.9215373176511724,16,1.0,1,1.0,1,1.0,1
8998,max_ml,20,40,2,3,0.05,0.95,0.8710118391223438,11,1.0,1,1.0,1,1.0,1
8999,max_ml,20,40,2,3,0.05,0.95,0.8823670001411732,10,1.0,1,1.0,1,1.0,1
9000,max_ml,20,40,2,3,0.05,0.95,0.9150499656311176,16,1.0,1,1.0,1,1.0,1
9001,max_ml,20,40,2,3,0.05,0.95,0.8483256248077702,6,1.0,1,1.0,1,1.0,1
9002,max_ml,20,40,2,3,0.05,0.95,0.9442403614038448,42,0.0,1,0.0,1,0.0,1
9003,max_ml,20,40,2,3,0.05,0.95,0.9067140332548268,22,0.0,0,1.0,1,0.0,0
9004,max_ml,20,40,2,3,0.05,0.95,0.9285322352581832,11,1.0,1,1.0,1,1.0,1
9005,max_ml,20,40,2,3,0.05,0.95,0.8940188879550933,35,0.0,0,1.0,1,1.0,1
9006,max_ml,20,40,2,3,0.05,0.95,0.9252017922115204,24,0.0,0,1.0,1,1.0,1
9007,max_ml,20,40,2,3,0.05,0.95,0.9187838455656228,8,1.0,1,1.0,1,1.0,1
9008,max_ml,20,40,2,3,0.05,0.95,0.9310288610540876,12,1.0,1,1.0,1,1.0,1
9009,max_ml,20,40,2,3,0.05,0.95,0.9294228589839691,18,1.0,1,1.0,1,1.0,1
9010,max_ml,20,40,2,3,0.05,0.95,0.9361405969521146,13,1.0,1,1.0,1,1.0,1
9011,max_ml,20,40,2,3,0.05,0.95,0.9041168992523052,13,1.0,1,1.0,1,1.0,1
9012,max_ml,20,40,2,3,0.05,0.95,0.8271161623278721,22,1.0,1,1.0,1,1.0,1
9013,max_ml,20,40,2,3,0.05,0.95,0.9023647079462136,5,1.0,1,1.0,1,1.0,1
9014,max_ml,20,40,2,3,0.05,0.95,0.8827132143805801,9,1.0,1,1.0,1,1.0,1
9015,max_ml,20,40,2,3,0.05,0.95,0.8557682484397573,7,1.0,1,1.0,1,1.0,1
9016,max_ml,20,40,2,3,0.05,0.95,0.9323995958965764,24,1.0,1,1.0,1,1.0,1
9017,max_ml,20,40,2,3,0.05,0.95,0.8887119932618351,9,1.0,1,1.0,1,1.0,1
9018,max_ml,20,40,2,3,0.05,0.95,0.9467120841665252,37,0.0,1,0.0,1,0.0,1
9019,max_ml,20,40,2,3,0.05,0.95,0.9023860328913418,17,1.0,1,1.0,1,1.0,1
9020,max_ml,20,40,2,3,0.05,0.95,0.9468035683313236,42,0.0,1,0.0,1,0.0,1
9021,max_ml,20,40,2,3,0.05,0.95,0.912523097272304,25,0.0,1,0.0,1,0.0,1
9022,max_ml,20,40,2,3,0.05,0.95,0.941531303446234,19,1.0,1,1.0,1,1.0,1
9023,max_ml,20,40,2,3,0.05,0.95,0.8966579536734659,27,1.0,1,1.0,1,1.0,1
9024,max_ml,20,40,2,3,0.05,0.95,0.9459027816950398,7,1.0,1,1.0,1,1.0,1
9025,max_ml,20,40,2,3,0.05,0.95,0.93494561818994,12,1.0,1,1.0,1,1.0,1
9026,max_ml,20,40,2,3,0.05,0.95,0.8920655287924575,5,1.0,1,1.0,1,1.0,1
9027,max_ml,20,40,2,3,0.05,0.95,0.9266927580694336,29,0.0,0,1.0,1,1.0,1
9028,max_ml,20,40,2,3,0.05,0.95,0.8188021232114621,10,1.0,1,1.0,1,1.0,1
9029,max_ml,20,40,2,3,0.05,0.95,0.9492574133442734,22,1.0,1,1.0,1,1.0,1
9030,max_ml,20,40,2,3,0.05,0.95,0.9415875460134104,14,1.0,1,1.0,1,1.0,1
9031,max_ml,20,40,2,3,0.05,0.95,0.832314731007422,6,1.0,1,1.0,1,1.0,1
9032,max_ml,20,40,2,3,0.05,0.95,0.9380743732526168,33,1.0,1,1.0,1,1.0,1
9033,max_ml,20,40,2,3,0.05,0.95,0.8665435362840413,17,1.0,1,1.0,1,1.0,1
9034,max_ml,20,40,2,3,0.05,0.95,0.908078444887192,19,0.0,0,1.0,1,0.0,0
9035,max_ml,20,40,2,3,0.05,0.95,0.8209428589165805,7,1.0,1,1.0,1,1.0,1
9036,max_ml,20,40,2,3,0.05,0.95,0.7825381076058515,8,1.0,1,1.0,1,1.0,1
9037,max_ml,20,40,2,3,0.05,0.95,0.8854947057595016,8,1.0,1,1.0,1,1.0,1
9038,max_ml,20,40,2,3,0.05,0.95,0.9167638161351206,14,1.0,1,1.0,1,1.0,1
9039,max_ml,20,40,2,3,0.05,0.95,0.9137376142022904,25,1.0,1,1.0,1,1.0,1
9040,max_ml,20,40,2,3,0.05,0.95,0.9489471742238876,29,1.0,1,1.0,1,1.0,1
9041,max_ml,20,40,2,3,0.05,0.95,0.924158947679502,15,1.0,1,1.0,1,1.0,1
9042,max_ml,20,40,2,3,0.05,0.95,0.868923931152358,19,1.0,1,1.0,1,1.0,1
9043,max_ml,20,40,2,3,0.05,0.95,0.9425694357475852,38,0.0,0,0.0,0,1.0,1
9044,max_ml,20,40,2,3,0.05,0.95,0.9038644615575412,13,1.0,1,1.0,1,1.0,1
9045,max_ml,20,40,2,3,0.05,0.95,0.9383957130281352,6,1.0,1,1.0,1,1.0,1
9046,max_ml,20,40,2,3,0.05,0.95,0.9266103397015188,31,0.0,0,0.0,0,1.0,1
9047,max_ml,20,40,2,3,0.05,0.95,0.895595397569635,10,1.0,1,1.0,1,1.0,1
9048,max_ml,20,40,2,3,0.05,0.95,0.904793208534628,13,1.0,1,1.0,1,1.0,1
9049,max_ml,20,40,2,3,0.05,0.95,0.7836498792677554,6,1.0,1,1.0,1,1.0,1
9050,max_ml,20,40,2,3,0.05,0.95,0.9222031699293488,7,1.0,1,1.0,1,1.0,1
9051,max_ml,20,40,2,3,0.05,0.95,0.9369198116985452,13,1.0,1,1.0,1,1.0,1
9052,max_ml,20,40,2,3,0.05,0.95,0.8208917765405315,9,1.0,1,1.0,1,1.0,1
9053,max_ml,20,40,2,3,0.05,0.95,0.9492879914052968,15,1.0,1,1.0,1,1.0,1
9054,max_ml,20,40,2,3,0.05,0.95,0.9401802366441784,25,0.0,1,0.0,1,0.0,1
9055,max_ml,20,40,2,3,0.05,0.95,0.9457783729502436,38,0.0,1,0.0,1,0.0,1
9056,max_ml,20,40,2,3,0.05,0.95,0.892231790262479,5,1.0,1,1.0,1,1.0,1
9057,max_ml,20,40,2,3,0.05,0.95,0.9348780655808294,12,1.0,1,1.0,1,1.0,1
9058,max_ml,20,40,2,3,0.05,0.95,0.9448270241374568,11,1.0,1,1.0,1,1.0,1
9059,max_ml,20,40,2,3,0.05,0.95,0.9220378920060708,31,1.0,1,1.0,1,1.0,1
9060,max_ml,20,40,2,3,0.05,0.95,0.92643756227135,23,1.0,1,1.0,1,1.0,1
9061,max_ml,20,40,2,3,0.05,0.95,0.9494553770910996,11,1.0,1,1.0,1,1.0,1
9062,max_ml,20,40,2,3,0.05,0.95,0.944272545031806,34,0.0,1,0.0,1,0.0,1
9063,max_ml,20,40,2,3,0.05,0.95,0.9336721322260476,88,0.0,1,0.0,1,0.0,1
9064,max_ml,20,40,2,3,0.05,0.95,0.8902703676459777,11,1.0,1,1.0,1,1.0,1
9065,max_ml,20,40,2,3,0.05,0.95,0.8763809442735702,18,0.0,0,0.0,0,1.0,1
9066,max_ml,20,40,2,3,0.05,0.95,0.8946353251648678,13,1.0,1,1.0,1,1.0,1
9067,max_ml,20,40,2,3,0.05,0.95,0.9130713339107132,8,1.0,1,1.0,1,1.0,1
9068,max_ml,20,40,2,3,0.05,0.95,0.94102620268419,28,1.0,1,1.0,1,1.0,1
9069,max_ml,20,40,2,3,0.05,0.95,0.9382407546784268,11,1.0,1,1.0,1,1.0,1
9070,max_ml,20,40,2,3,0.05,0.95,0.9082241561996104,14,1.0,1,1.0,1,1.0,1
9071,max_ml,20,40,2,3,0.05,0.95,0.9142788404038332,18,0.0,1,0.0,1,0.0,1
9072,max_ml,20,40,2,3,0.05,0.95,0.8800154242343917,9,1.0,1,1.0,1,1.0,1
9073,max_ml,20,40,2,3,0.05,0.95,0.949505809086365,47,0.0,1,0.0,1,0.0,1
9074,max_ml,20,40,2,3,0.05,0.95,0.9127538379979366,21,1.0,1,1.0,1,1.0,1
9075,max_ml,20,40,2,3,0.05,0.95,0.9259400203698996,18,1.0,1,1.0,1,1.0,1
9076,max_ml,20,40,2,3,0.05,0.95,0.9180221623960098,14,1.0,1,1.0,1,1.0,1
9077,max_ml,20,40,2,3,0.05,0.95,0.9052532006334708,27,1.0,1,1.0,1,1.0,1
9078,max_ml,20,40,2,3,0.05,0.95,0.9499920080253478,9,1.0,1,1.0,1,1.0,1
9079,max_ml,20,40,2,3,0.05,0.95,0.9467975451635564,72,0.0,1,0.0,1,0.0,1
9080,max_ml,20,40,2,3,0.05,0.95,0.9447115215110572,70,0.0,1,0.0,1,0.0,1
9081,max_ml,20,40,2,3,0.05,0.95,0.948396754090192,36,0.0,1,0.0,1,0.0,1
9082,max_ml,20,40,2,3,0.05,0.95,0.8691748964253367,7,1.0,1,1.0,1,1.0,1
9083,max_ml,20,40,2,3,0.05,0.95,0.8942744386940311,8,1.0,1,1.0,1,1.0,1
9084,max_ml,20,40,2,3,0.05,0.95,0.9236336923586892,34,0.0,0,1.0,1,1.0,1
9085,max_ml,20,40,2,3,0.05,0.95,0.9308768562804122,9,1.0,1,1.0,1,1.0,1
9086,max_ml,20,40,2,3,0.05,0.95,0.8646861607544826,16,1.0,1,1.0,1,1.0,1
9087,max_ml,20,40,2,3,0.05,0.95,0.937104549690074,17,1.0,1,1.0,1,1.0,1
9088,max_ml,20,40,2,3,0.05,0.95,0.938593575601412,8,1.0,1,1.0,1,1.0,1
9089,max_ml,20,40,2,3,0.05,0.95,0.8370380696386189,6,1.0,1,1.0,1,1.0,1
9090,max_ml,20,40,2,3,0.05,0.95,0.9380951003593352,65,0.0,0,1.0,1,1.0,1
9091,max_ml,20,40,2,3,0.05,0.95,0.938409297401458,22,1.0,1,1.0,1,1.0,1
9092,max_ml,20,40,2,3,0.05,0.95,0.9449502512776736,13,1.0,1,1.0,1,1.0,1
9093,max_ml,20,40,2,3,0.05,0.95,0.9395796963151112,13,1.0,1,1.0,1,1.0,1
9094,max_ml,20,40,2,3,0.05,0.95,0.8802238425339799,12,1.0,1,1.0,1,1.0,1
9095,max_ml,20,40,2,3,0.05,0.95,0.9425360685630728,30,0.0,1,0.0,1,0.0,1
9096,max_ml,20,40,2,3,0.05,0.95,0.9420097331099012,19,1.0,1,1.0,1,1.0,1
9097,max_ml,20,40,2,3,0.05,0.95,0.9010006546623534,8,1.0,1,1.0,1,1.0,1
9098,max_ml,20,40,2,3,0.05,0.95,0.9410212833835084,38,0.0,0,0.0,0,1.0,1
9099,max_ml,20,40,2,3,0.05,0.95,0.9232261316384406,16,1.0,1,1.0,1,1.0,1
9100,max_ml,20,40,2,3,0.05,0.95,0.949245127725099,17,1.0,1,1.0,1,1.0,1
9101,max_ml,20,40,2,3,0.05,0.95,0.947618779579776,10,1.0,1,1.0,1,1.0,1
9102,max_ml,20,40,2,3,0.05,0.95,0.9401451071127348,5,1.0,1,1.0,1,1.0,1
9103,max_ml,20,40,2,3,0.05,0.95,0.928836354813218,46,0.0,0,1.0,1,1.0,1
9104,max_ml,20,40,2,3,0.05,0.95,0.9269637498420056,19,0.0,0,1.0,1,1.0,1
9105,max_ml,20,40,2,3,0.05,0.95,0.91477602474417,33,0.0,0,0.0,0,1.0,1
9106,max_ml,20,40,2,3,0.05,0.95,0.9272530109532032,71,0.0,1,0.0,1,0.0,1
9107,max_ml,20,40,2,3,0.05,0.95,0.9127358041491518,9,1.0,1,1.0,1,1.0,1
9108,max_ml,20,40,2,3,0.05,0.95,0.8605070523769311,14,1.0,1,1.0,1,1.0,1
9109,max_ml,20,40,2,3,0.05,0.95,0.9107522692649336,28,0.0,1,0.0,1,0.0,1
9110,max_ml,20,40,2,3,0.05,0.95,0.9065476941747252,32,1.0,1,1.0,1,1.0,1
9111,max_ml,20,40,2,3,0.05,0.95,0.9452733874432964,48,0.0,1,0.0,1,0.0,1
9112,max_ml,20,40,2,3,0.05,0.95,0.8642218801255821,25,1.0,1,1.0,1,1.0,1
9113,max_ml,20,40,2,3,0.05,0.95,0.9357856650918212,15,1.0,1,1.0,1,1.0,1
9114,max_ml,20,40,2,3,0.05,0.95,0.817420643149283,9,1.0,1,1.0,1,1.0,1
9115,max_ml,20,40,2,3,0.05,0.95,0.9316980040092676,34,0.0,1,0.0,1,0.0,1
9116,max_ml,20,40,2,3,0.05,0.95,0.901708912829572,10,1.0,1,1.0,1,1.0,1
9117,max_ml,20,40,2,3,0.05,0.95,0.9058618366266978,15,1.0,1,1.0,1,1.0,1
9118,max_ml,20,40,2,3,0.05,0.95,0.8685106761250683,5,1.0,1,1.0,1,1.0,1
9119,max_ml,20,40,2,3,0.05,0.95,0.923531672414988,8,1.0,1,1.0,1,1.0,1
9120,max_ml,20,40,2,3,0.05,0.95,0.8858408910660415,22,1.0,1,1.0,1,1.0,1
9121,max_ml,20,40,2,3,0.05,0.95,0.9070009184673417,23,1.0,1,1.0,1,1.0,1
9122,max_ml,20,40,2,3,0.05,0.95,0.947297378934606,6,1.0,1,1.0,1,1.0,1
9123,max_ml,20,40,2,3,0.05,0.95,0.9358195862713417,50,0.0,1,0.0,1,0.0,1
9124,max_ml,20,40,2,3,0.05,0.95,0.947100561162543,9,1.0,1,1.0,1,1.0,1
9125,max_ml,20,40,2,3,0.05,0.95,0.7120264422793922,12,1.0,1,1.0,1,1.0,1
9126,max_ml,20,40,2,3,0.05,0.95,0.948670850285241,21,1.0,1,1.0,1,1.0,1
9127,max_ml,20,40,2,3,0.05,0.95,0.8860243284512315,17,1.0,1,1.0,1,1.0,1
9128,max_ml,20,40,2,3,0.05,0.95,0.9335921553596336,13,1.0,1,1.0,1,1.0,1
9129,max_ml,20,40,2,3,0.05,0.95,0.8851461282088811,10,1.0,1,1.0,1,1.0,1
9130,max_ml,20,40,2,3,0.05,0.95,0.9255233739191808,7,1.0,1,1.0,1,1.0,1
9131,max_ml,20,40,2,3,0.05,0.95,0.902807016401563,10,1.0,1,1.0,1,1.0,1
9132,max_ml,20,40,2,3,0.05,0.95,0.7994219675855179,9,1.0,1,1.0,1,1.0,1
9133,max_ml,20,40,2,3,0.05,0.95,0.92626141657783,18,1.0,1,1.0,1,1.0,1
9134,max_ml,20,40,2,3,0.05,0.95,0.8987604185275873,13,1.0,1,1.0,1,1.0,1
9135,max_ml,20,40,2,3,0.05,0.95,0.9429899724517512,16,1.0,1,1.0,1,1.0,1
9136,max_ml,20,40,2,3,0.05,0.95,0.927567651067076,8,1.0,1,1.0,1,1.0,1
9137,max_ml,20,40,2,3,0.05,0.95,0.8862569176694655,11,1.0,1,1.0,1,1.0,1
9138,max_ml,20,40,2,3,0.05,0.95,0.9189376891698976,20,1.0,1,1.0,1,1.0,1
9139,max_ml,20,40,2,3,0.05,0.95,0.9384867029053234,8,1.0,1,1.0,1,1.0,1
9140,max_ml,20,40,2,3,0.05,0.95,0.8467568394709253,6,1.0,1,1.0,1,1.0,1
9141,max_ml,20,40,2,3,0.05,0.95,0.9123196709432398,14,1.0,1,1.0,1,1.0,1
9142,max_ml,20,40,2,3,0.05,0.95,0.9359102742772768,23,0.0,0,0.0,0,1.0,1
9143,max_ml,20,40,2,3,0.05,0.95,0.938878174026905,19,1.0,1,1.0,1,1.0,1
9144,max_ml,20,40,2,3,0.05,0.95,0.856155104923338,7,1.0,1,1.0,1,1.0,1
9145,max_ml,20,40,2,3,0.05,0.95,0.9272619779990025,31,1.0,1,1.0,1,1.0,1
9146,max_ml,20,40,2,3,0.05,0.95,0.9254694494663356,26,1.0,1,1.0,1,1.0,1
9147,max_ml,20,40,2,3,0.05,0.95,0.9252681408727964,32,0.0,1,0.0,1,0.0,1
9148,max_ml,20,40,2,3,0.05,0.95,0.92421693119425,15,1.0,1,1.0,1,1.0,1
9149,max_ml,20,40,2,3,0.05,0.95,0.9353773188813624,10,1.0,1,1.0,1,1.0,1
9150,max_ml,20,40,2,3,0.05,0.95,0.9361462062851744,20,1.0,1,1.0,1,1.0,1
9151,max_ml,20,40,2,3,0.05,0.95,0.9465039191056293,18,1.0,1,1.0,1,1.0,1
9152,max_ml,20,40,2,3,0.05,0.95,0.8841533228775311,8,1.0,1,1.0,1,1.0,1
9153,max_ml,20,40,2,3,0.05,0.95,0.8504561027442656,5,1.0,1,1.0,1,1.0,1
9154,max_ml,20,40,2,3,0.05,0.95,0.8246292738240618,10,1.0,1,1.0,1,1.0,1
9155,max_ml,20,40,2,3,0.05,0.95,0.9250607758509368,19,1.0,1,1.0,1,1.0,1
9156,max_ml,20,40,2,3,0.05,0.95,0.944789094576964,11,1.0,1,1.0,1,1.0,1
9157,max_ml,20,40,2,3,0.05,0.95,0.9056363136531284,16,1.0,1,1.0,1,1.0,1
9158,max_ml,20,40,2,3,0.05,0.95,0.908974952639542,20,1.0,1,1.0,1,1.0,1
9159,max_ml,20,40,2,3,0.05,0.95,0.902204253209564,19,1.0,1,1.0,1,1.0,1
9160,max_ml,20,40,2,3,0.05,0.95,0.9442433422588086,32,0.0,1,0.0,1,0.0,1
9161,max_ml,20,40,2,3,0.05,0.95,0.7666410428884297,5,1.0,1,1.0,1,1.0,1
9162,max_ml,20,40,2,3,0.05,0.95,0.947522325255194,28,0.0,0,0.0,0,1.0,1
9163,max_ml,20,40,2,3,0.05,0.95,0.948237892304666,35,0.0,0,1.0,1,1.0,1
9164,max_ml,20,40,2,3,0.05,0.95,0.9430483213222156,16,1.0,1,1.0,1,1.0,1
9165,max_ml,20,40,2,3,0.05,0.95,0.9076611862093826,14,1.0,1,1.0,1,1.0,1
9166,max_ml,20,40,2,3,0.05,0.95,0.9482856261673556,33,0.0,0,1.0,1,1.0,1
9167,max_ml,20,40,2,3,0.05,0.95,0.8996447904181359,20,1.0,1,1.0,1,1.0,1
9168,max_ml,20,40,2,3,0.05,0.95,0.9445931800722414,14,1.0,1,1.0,1,1.0,1
9169,max_ml,20,40,2,3,0.05,0.95,0.9003208546528946,7,1.0,1,1.0,1,1.0,1
9170,max_ml,20,40,2,3,0.05,0.95,0.8223319827211083,6,1.0,1,1.0,1,1.0,1
9171,max_ml,20,40,2,3,0.05,0.95,0.9166556109365211,18,1.0,1,1.0,1,1.0,1
9172,max_ml,20,40,2,3,0.05,0.95,0.8625148732479311,8,1.0,1,1.0,1,1.0,1
9173,max_ml,20,40,2,3,0.05,0.95,0.9473739128679886,21,1.0,1,1.0,1,1.0,1
9174,max_ml,20,40,2,3,0.05,0.95,0.8943740131608682,28,0.0,1,0.0,1,0.0,1
9175,max_ml,20,40,2,3,0.05,0.95,0.9493750062429324,39,0.0,0,0.0,0,1.0,1
9176,max_ml,20,40,2,3,0.05,0.95,0.8171175642146795,7,1.0,1,1.0,1,1.0,1
9177,max_ml,20,40,2,3,0.05,0.95,0.7974800377240048,16,1.0,1,1.0,1,1.0,1
9178,max_ml,20,40,2,3,0.05,0.95,0.9329680448406674,7,1.0,1,1.0,1,1.0,1
9179,max_ml,20,40,2,3,0.05,0.95,0.860786335357224,9,1.0,1,1.0,1,1.0,1
9180,max_ml,20,40,2,3,0.05,0.95,0.9307990521774218,15,1.0,1,1.0,1,1.0,1
9181,max_ml,20,40,2,3,0.05,0.95,0.8006068182768732,6,1.0,1,1.0,1,1.0,1
9182,max_ml,20,40,2,3,0.05,0.95,0.8929988470151605,22,1.0,1,1.0,1,1.0,1
9183,max_ml,20,40,2,3,0.05,0.95,0.8862865269854768,17,1.0,1,1.0,1,1.0,1
9184,max_ml,20,40,2,3,0.05,0.95,0.8407888577939627,6,1.0,1,1.0,1,1.0,1
9185,max_ml,20,40,2,3,0.05,0.95,0.8070314841705735,14,1.0,1,1.0,1,1.0,1
9186,max_ml,20,40,2,3,0.05,0.95,0.9225857989990932,8,1.0,1,1.0,1,1.0,1
9187,max_ml,20,40,2,3,0.05,0.95,0.9069980730088548,18,0.0,0,0.0,0,1.0,1
9188,max_ml,20,40,2,3,0.05,0.95,0.921728717842124,45,0.0,0,1.0,1,1.0,1
9189,max_ml,20,40,2,3,0.05,0.95,0.886649495310761,23,1.0,1,1.0,1,1.0,1
9190,max_ml,20,40,2,3,0.05,0.95,0.9135376281765076,20,1.0,1,1.0,1,1.0,1
9191,max_ml,20,40,2,3,0.05,0.95,0.9244606475841636,23,0.0,1,0.0,1,0.0,1
9192,max_ml,20,40,2,3,0.05,0.95,0.8487406344099006,31,1.0,1,1.0,1,1.0,1
9193,max_ml,20,40,2,3,0.05,0.95,0.8752754044873922,35,0.0,0,1.0,1,1.0,1
9194,max_ml,20,40,2,3,0.05,0.95,0.8673401899822963,12,1.0,1,1.0,1,1.0,1
9195,max_ml,20,40,2,3,0.05,0.95,0.8560580352043744,4,1.0,1,1.0,1,1.0,1
9196,max_ml,20,40,2,3,0.05,0.95,0.91336055858127,9,1.0,1,1.0,1,1.0,1
9197,max_ml,20,40,2,3,0.05,0.95,0.8474032925316075,17,1.0,1,1.0,1,1.0,1
9198,max_ml,20,40,2,3,0.05,0.95,0.8983781234432956,20,1.0,1,1.0,1,1.0,1
9199,max_ml,20,40,2,3,0.05,0.95,0.8520879043080758,14,1.0,1,1.0,1,1.0,1
9200,max_ml,20,40,2,3,0.05,0.95,0.8967677680563817,18,1.0,1,1.0,1,1.0,1
9201,max_ml,20,40,2,3,0.05,0.95,0.8671519768826397,9,1.0,1,1.0,1,1.0,1
9202,max_ml,20,40,2,3,0.05,0.95,0.9093876965064146,18,1.0,1,1.0,1,1.0,1
9203,max_ml,20,40,2,3,0.05,0.95,0.9488758738670788,18,1.0,1,1.0,1,1.0,1
9204,max_ml,20,40,2,3,0.05,0.95,0.8908981998988512,8,1.0,1,1.0,1,1.0,1
9205,max_ml,20,40,2,3,0.05,0.95,0.908663875304614,7,1.0,1,1.0,1,1.0,1
9206,max_ml,20,40,2,3,0.05,0.95,0.8479113466419741,11,1.0,1,1.0,1,1.0,1
9207,max_ml,20,40,2,3,0.05,0.95,0.8470563065638489,8,1.0,1,1.0,1,1.0,1
9208,max_ml,20,40,2,3,0.05,0.95,0.8822221829736181,10,1.0,1,1.0,1,1.0,1
9209,max_ml,20,40,2,3,0.05,0.95,0.8650515458548895,9,1.0,1,1.0,1,1.0,1
9210,max_ml,20,40,2,3,0.05,0.95,0.8790620877817772,9,1.0,1,1.0,1,1.0,1
9211,max_ml,20,40,2,3,0.05,0.95,0.8977463995373117,13,1.0,1,1.0,1,1.0,1
9212,max_ml,20,40,2,3,0.05,0.95,0.9267849802656348,11,1.0,1,1.0,1,1.0,1
9213,max_ml,20,40,2,3,0.05,0.95,0.9162294996006688,39,0.0,1,0.0,1,0.0,1
9214,max_ml,20,40,2,3,0.05,0.95,0.7359575334631671,3,1.0,1,1.0,1,1.0,1
9215,max_ml,20,40,2,3,0.05,0.95,0.9357756373121644,9,1.0,1,1.0,1,1.0,1
9216,max_ml,20,40,2,3,0.05,0.95,0.920754080782476,13,1.0,1,1.0,1,1.0,1
9217,max_ml,20,40,2,3,0.05,0.95,0.9416704604074772,11,1.0,1,1.0,1,1.0,1
9218,max_ml,20,40,2,3,0.05,0.95,0.9388113011383556,36,0.0,0,0.0,0,1.0,1
9219,max_ml,20,40,2,3,0.05,0.95,0.9403810350393677,56,0.0,1,0.0,1,0.0,1
9220,max_ml,20,40,2,3,0.05,0.95,0.9420476095784608,33,0.0,0,1.0,1,1.0,1
9221,max_ml,20,40,2,3,0.05,0.95,0.938786811228804,14,1.0,1,1.0,1,1.0,1
9222,max_ml,20,40,2,3,0.05,0.95,0.874356947242982,9,1.0,1,1.0,1,1.0,1
9223,max_ml,20,40,2,3,0.05,0.95,0.9439545663266724,19,0.0,0,1.0,1,1.0,1
9224,max_ml,20,40,2,3,0.05,0.95,0.9323634216349344,34,0.0,1,0.0,1,0.0,1
9225,max_ml,20,40,2,3,0.05,0.95,0.9308435882860384,8,1.0,1,1.0,1,1.0,1
9226,max_ml,20,40,2,3,0.05,0.95,0.910047169758084,31,0.0,0,0.0,0,1.0,1
9227,max_ml,20,40,2,3,0.05,0.95,0.8940198975440775,10,1.0,1,1.0,1,1.0,1
9228,max_ml,20,40,2,3,0.05,0.95,0.9097230468305004,9,1.0,1,1.0,1,1.0,1
9229,max_ml,20,40,2,3,0.05,0.95,0.9494023237041476,17,1.0,1,1.0,1,1.0,1
9230,max_ml,20,40,2,3,0.05,0.95,0.9004623536183837,5,1.0,1,1.0,1,1.0,1
9231,max_ml,20,40,2,3,0.05,0.95,0.9459345445307374,8,1.0,1,1.0,1,1.0,1
9232,max_ml,20,40,2,3,0.05,0.95,0.8370813060556772,14,1.0,1,1.0,1,1.0,1
9233,max_ml,20,40,2,3,0.05,0.95,0.9441441550137112,9,1.0,1,1.0,1,1.0,1
9234,max_ml,20,40,2,3,0.05,0.95,0.905456683421972,38,1.0,1,1.0,1,1.0,1
9235,max_ml,20,40,2,3,0.05,0.95,0.9285155368597344,33,0.0,0,1.0,1,1.0,1
9236,max_ml,20,40,2,3,0.05,0.95,0.9404595380092104,38,0.0,0,1.0,1,1.0,1
9237,max_ml,20,40,2,3,0.05,0.95,0.9414272104380644,17,1.0,1,1.0,1,1.0,1
9238,max_ml,20,40,2,3,0.05,0.95,0.935015546935308,19,1.0,1,1.0,1,1.0,1
9239,max_ml,20,40,2,3,0.05,0.95,0.9408736876350624,15,1.0,1,1.0,1,1.0,1
9240,max_ml,20,40,2,3,0.05,0.95,0.8659068348114343,6,1.0,1,1.0,1,1.0,1
9241,max_ml,20,40,2,3,0.05,0.95,0.94401298088309,26,1.0,1,1.0,1,1.0,1
9242,max_ml,20,40,2,3,0.05,0.95,0.8969606199837062,11,1.0,1,1.0,1,1.0,1
9243,max_ml,20,40,2,3,0.05,0.95,0.923869558557488,19,1.0,1,1.0,1,1.0,1
9244,max_ml,20,40,2,3,0.05,0.95,0.945856020741017,16,0.0,0,1.0,1,0.0,0
9245,max_ml,20,40,2,3,0.05,0.95,0.9356010350240104,10,1.0,1,1.0,1,1.0,1
9246,max_ml,20,40,2,3,0.05,0.95,0.913587257129118,13,1.0,1,1.0,1,1.0,1
9247,max_ml,20,40,2,3,0.05,0.95,0.9380606468004874,7,1.0,1,1.0,1,1.0,1
9248,max_ml,20,40,2,3,0.05,0.95,0.9340862950816796,17,1.0,1,1.0,1,1.0,1
9249,max_ml,20,40,2,3,0.05,0.95,0.8901798639073056,11,1.0,1,1.0,1,1.0,1
9250,max_ml,20,40,2,3,0.05,0.95,0.9087814566297492,14,1.0,1,1.0,1,1.0,1
9251,max_ml,20,40,2,3,0.05,0.95,0.8903823391943153,10,1.0,1,1.0,1,1.0,1
9252,max_ml,20,40,2,3,0.05,0.95,0.887869994162242,10,1.0,1,1.0,1,1.0,1
9253,max_ml,20,40,2,3,0.05,0.95,0.8650354000563335,9,1.0,1,1.0,1,1.0,1
9254,max_ml,20,40,2,3,0.05,0.95,0.8964303634596226,10,1.0,1,1.0,1,1.0,1
9255,max_ml,20,40,2,3,0.05,0.95,0.916892318314219,17,1.0,1,1.0,1,1.0,1
9256,max_ml,20,40,2,3,0.05,0.95,0.870959227841084,18,1.0,1,1.0,1,1.0,1
9257,max_ml,20,40,2,3,0.05,0.95,0.935089724724247,19,0.0,0,1.0,1,1.0,1
9258,max_ml,20,40,2,3,0.05,0.95,0.9393806280434416,16,1.0,1,1.0,1,0.0,0
9259,max_ml,20,40,2,3,0.05,0.95,0.9418733615223056,12,1.0,1,1.0,1,1.0,1
9260,max_ml,20,40,2,3,0.05,0.95,0.94632990327911,18,1.0,1,1.0,1,1.0,1
9261,max_ml,20,40,2,3,0.05,0.95,0.9458898514973324,10,1.0,1,1.0,1,1.0,1
9262,max_ml,20,40,2,3,0.05,0.95,0.8979407558506727,16,1.0,1,1.0,1,1.0,1
9263,max_ml,20,40,2,3,0.05,0.95,0.9052163612938864,21,1.0,1,1.0,1,1.0,1
9264,max_ml,20,40,2,3,0.05,0.95,0.9206045010653796,20,1.0,1,1.0,1,1.0,1
9265,max_ml,20,40,2,3,0.05,0.95,0.91337889853307,31,0.0,0,1.0,1,1.0,1
9266,max_ml,20,40,2,3,0.05,0.95,0.9217811309361658,10,1.0,1,1.0,1,1.0,1
9267,max_ml,20,40,2,3,0.05,0.95,0.8659039220237655,16,1.0,1,1.0,1,1.0,1
9268,max_ml,20,40,2,3,0.05,0.95,0.947428935316482,9,1.0,1,1.0,1,1.0,1
9269,max_ml,20,40,2,3,0.05,0.95,0.9236081057628668,9,1.0,1,1.0,1,1.0,1
9270,max_ml,20,40,2,3,0.05,0.95,0.8936940086511378,30,1.0,1,1.0,1,1.0,1
9271,max_ml,20,40,2,3,0.05,0.95,0.92617345062769,9,1.0,1,1.0,1,1.0,1
9272,max_ml,20,40,2,3,0.05,0.95,0.9377414120748334,16,1.0,1,1.0,1,1.0,1
9273,max_ml,20,40,2,3,0.05,0.95,0.9311333242014008,5,1.0,1,1.0,1,1.0,1
9274,max_ml,20,40,2,3,0.05,0.95,0.9073702755920752,14,1.0,1,1.0,1,1.0,1
9275,max_ml,20,40,2,3,0.05,0.95,0.9266165655290748,49,0.0,1,0.0,1,0.0,1
9276,max_ml,20,40,2,3,0.05,0.95,0.8527901306075535,9,1.0,1,1.0,1,1.0,1
9277,max_ml,20,40,2,3,0.05,0.95,0.8938412462191699,14,1.0,1,1.0,1,1.0,1
9278,max_ml,20,40,2,3,0.05,0.95,0.931352473645561,19,1.0,1,1.0,1,1.0,1
9279,max_ml,20,40,2,3,0.05,0.95,0.9349912436684674,16,1.0,1,1.0,1,1.0,1
9280,max_ml,20,40,2,3,0.05,0.95,0.8170336861648451,26,1.0,1,1.0,1,1.0,1
9281,max_ml,20,40,2,3,0.05,0.95,0.9332852086462669,27,1.0,1,1.0,1,0.0,0
9282,max_ml,20,40,2,3,0.05,0.95,0.6876587394213498,16,1.0,1,1.0,1,1.0,1
9283,max_ml,20,40,2,3,0.05,0.95,0.8953913930892186,21,1.0,1,1.0,1,1.0,1
9284,max_ml,20,40,2,3,0.05,0.95,0.8717990758866015,8,1.0,1,1.0,1,1.0,1
9285,max_ml,20,40,2,3,0.05,0.95,0.8889541865263969,7,1.0,1,1.0,1,1.0,1
9286,max_ml,20,40,2,3,0.05,0.95,0.9124447285333002,14,1.0,1,1.0,1,1.0,1
9287,max_ml,20,40,2,3,0.05,0.95,0.9281418421565072,27,1.0,1,1.0,1,1.0,1
9288,max_ml,20,40,2,3,0.05,0.95,0.9352851217980278,12,1.0,1,1.0,1,1.0,1
9289,max_ml,20,40,2,3,0.05,0.95,0.8995963497358123,11,1.0,1,1.0,1,1.0,1
9290,max_ml,20,40,2,3,0.05,0.95,0.910772637904651,22,1.0,1,1.0,1,1.0,1
9291,max_ml,20,40,2,3,0.05,0.95,0.9098526721584138,12,1.0,1,1.0,1,1.0,1
9292,max_ml,20,40,2,3,0.05,0.95,0.9494032775837749,21,1.0,1,1.0,1,1.0,1
9293,max_ml,20,40,2,3,0.05,0.95,0.8979202359004153,7,1.0,1,1.0,1,1.0,1
9294,max_ml,20,40,2,3,0.05,0.95,0.9079266879450658,12,1.0,1,1.0,1,1.0,1
9295,max_ml,20,40,2,3,0.05,0.95,0.9310883518365146,41,0.0,0,1.0,1,1.0,1
9296,max_ml,20,40,2,3,0.05,0.95,0.9444443284067254,32,0.0,0,0.0,0,1.0,1
9297,max_ml,20,40,2,3,0.05,0.95,0.9044039384980604,11,1.0,1,1.0,1,1.0,1
9298,max_ml,20,40,2,3,0.05,0.95,0.8343899341826598,21,1.0,1,1.0,1,1.0,1
9299,max_ml,20,40,2,3,0.05,0.95,0.9468717924026308,8,1.0,1,1.0,1,1.0,1
9300,max_ml,20,40,2,3,0.05,0.95,0.936003379770737,15,1.0,1,1.0,1,1.0,1
9301,max_ml,20,40,2,3,0.05,0.95,0.8416629845991183,30,1.0,1,1.0,1,1.0,1
9302,max_ml,20,40,2,3,0.05,0.95,0.8366865141236783,15,1.0,1,1.0,1,1.0,1
9303,max_ml,20,40,2,3,0.05,0.95,0.9274359328771712,12,1.0,1,1.0,1,1.0,1
9304,max_ml,20,40,2,3,0.05,0.95,0.941900643202791,13,1.0,1,1.0,1,1.0,1
9305,max_ml,20,40,2,3,0.05,0.95,0.8886181923225933,9,1.0,1,1.0,1,1.0,1
9306,max_ml,20,40,2,3,0.05,0.95,0.8492089160540649,10,1.0,1,1.0,1,1.0,1
9307,max_ml,20,40,2,3,0.05,0.95,0.920569228106636,20,0.0,0,1.0,1,0.0,0
9308,max_ml,20,40,2,3,0.05,0.95,0.9398936662575256,19,1.0,1,1.0,1,1.0,1
9309,max_ml,20,40,2,3,0.05,0.95,0.9428684506872056,47,0.0,1,0.0,1,0.0,1
9310,max_ml,20,40,2,3,0.05,0.95,0.8711171572446614,5,1.0,1,1.0,1,1.0,1
9311,max_ml,20,40,2,3,0.05,0.95,0.9222071776896434,13,1.0,1,1.0,1,1.0,1
9312,max_ml,20,40,2,3,0.05,0.95,0.8860216274455084,7,1.0,1,1.0,1,1.0,1
9313,max_ml,20,40,2,3,0.05,0.95,0.8674817335480823,20,1.0,1,1.0,1,1.0,1
9314,max_ml,20,40,2,3,0.05,0.95,0.889428234915004,5,1.0,1,1.0,1,1.0,1
9315,max_ml,20,40,2,3,0.05,0.95,0.8941441306508938,17,1.0,1,1.0,1,1.0,1
9316,max_ml,20,40,2,3,0.05,0.95,0.8985776512554319,21,0.0,0,0.0,0,1.0,1
9317,max_ml,20,40,2,3,0.05,0.95,0.8867282647020913,11,1.0,1,1.0,1,1.0,1
9318,max_ml,20,40,2,3,0.05,0.95,0.935773943582476,12,1.0,1,1.0,1,1.0,1
9319,max_ml,20,40,2,3,0.05,0.95,0.9201606366173364,34,1.0,1,1.0,1,1.0,1
9320,max_ml,20,40,2,3,0.05,0.95,0.8967882246926792,11,1.0,1,1.0,1,1.0,1
9321,max_ml,20,40,2,3,0.05,0.95,0.9424817482725656,18,1.0,1,1.0,1,1.0,1
9322,max_ml,20,40,2,3,0.05,0.95,0.942203472081222,15,1.0,1,1.0,1,1.0,1
9323,max_ml,20,40,2,3,0.05,0.95,0.9376970395082066,11,1.0,1,1.0,1,1.0,1
9324,max_ml,20,40,2,3,0.05,0.95,0.9228573947630876,8,1.0,1,1.0,1,1.0,1
9325,max_ml,20,40,2,3,0.05,0.95,0.8618320655364383,12,1.0,1,1.0,1,1.0,1
9326,max_ml,20,40,2,3,0.05,0.95,0.9135745141740492,19,0.0,1,0.0,1,0.0,1
9327,max_ml,20,40,2,3,0.05,0.95,0.941736996931915,19,1.0,1,1.0,1,1.0,1
9328,max_ml,20,40,2,3,0.05,0.95,0.9394404958076912,79,0.0,1,0.0,1,0.0,1
9329,max_ml,20,40,2,3,0.05,0.95,0.9229425540767272,13,1.0,1,1.0,1,1.0,1
9330,max_ml,20,40,2,3,0.05,0.95,0.9295848031650324,18,1.0,1,1.0,1,1.0,1
9331,max_ml,20,40,2,3,0.05,0.95,0.9219251066237928,9,1.0,1,1.0,1,1.0,1
9332,max_ml,20,40,2,3,0.05,0.95,0.9108146400589758,30,0.0,0,1.0,1,1.0,1
9333,max_ml,20,40,2,3,0.05,0.95,0.9259058671614824,13,1.0,1,1.0,1,1.0,1
9334,max_ml,20,40,2,3,0.05,0.95,0.9242872242924038,8,1.0,1,1.0,1,1.0,1
9335,max_ml,20,40,2,3,0.05,0.95,0.8641744837938126,5,1.0,1,1.0,1,1.0,1
9336,max_ml,20,40,2,3,0.05,0.95,0.9407897073554358,21,1.0,1,0.0,0,0.0,0
9337,max_ml,20,40,2,3,0.05,0.95,0.9433707023347204,14,1.0,1,1.0,1,1.0,1
9338,max_ml,20,40,2,3,0.05,0.95,0.80148253674887,7,1.0,1,1.0,1,1.0,1
9339,max_ml,20,40,2,3,0.05,0.95,0.8954877177517667,15,1.0,1,1.0,1,1.0,1
9340,max_ml,20,40,2,3,0.05,0.95,0.929324206209932,13,1.0,1,1.0,1,1.0,1
9341,max_ml,20,40,2,3,0.05,0.95,0.9417898233239578,41,0.0,1,0.0,1,0.0,1
9342,max_ml,20,40,2,3,0.05,0.95,0.9013266917826424,15,1.0,1,1.0,1,1.0,1
9343,max_ml,20,40,2,3,0.05,0.95,0.8699845581901763,10,1.0,1,1.0,1,1.0,1
9344,max_ml,20,40,2,3,0.05,0.95,0.9366164778954892,16,1.0,1,1.0,1,1.0,1
9345,max_ml,20,40,2,3,0.05,0.95,0.9197701503169944,8,1.0,1,1.0,1,1.0,1
9346,max_ml,20,40,2,3,0.05,0.95,0.9207303031083014,15,1.0,1,1.0,1,1.0,1
9347,max_ml,20,40,2,3,0.05,0.95,0.9389094148320192,25,0.0,0,1.0,1,0.0,0
9348,max_ml,20,40,2,3,0.05,0.95,0.9289482167633648,19,1.0,1,1.0,1,1.0,1
9349,max_ml,20,40,2,3,0.05,0.95,0.8563546213072094,20,0.0,0,1.0,1,1.0,1
9350,max_ml,20,40,2,3,0.05,0.95,0.7854187381492137,11,1.0,1,1.0,1,1.0,1
9351,max_ml,20,40,2,3,0.05,0.95,0.9495157690226892,20,1.0,1,1.0,1,1.0,1
9352,max_ml,20,40,2,3,0.05,0.95,0.892741155009603,18,1.0,1,1.0,1,1.0,1
9353,max_ml,20,40,2,3,0.05,0.95,0.9431709156450068,14,1.0,1,1.0,1,1.0,1
9354,max_ml,20,40,2,3,0.05,0.95,0.8913468495586924,8,1.0,1,1.0,1,1.0,1
9355,max_ml,20,40,2,3,0.05,0.95,0.9454267394873824,9,1.0,1,1.0,1,1.0,1
9356,max_ml,20,40,2,3,0.05,0.95,0.9191473453282124,11,1.0,1,1.0,1,1.0,1
9357,max_ml,20,40,2,3,0.05,0.95,0.9097837086389752,9,1.0,1,1.0,1,1.0,1
9358,max_ml,20,40,2,3,0.05,0.95,0.9153670461071834,16,1.0,1,1.0,1,1.0,1
9359,max_ml,20,40,2,3,0.05,0.95,0.8766067743688651,20,0.0,0,1.0,1,1.0,1
9360,max_ml,20,40,2,3,0.05,0.95,0.7833607308505058,6,1.0,1,1.0,1,1.0,1
9361,max_ml,20,40,2,3,0.05,0.95,0.8994946592091821,28,1.0,1,1.0,1,1.0,1
9362,max_ml,20,40,2,3,0.05,0.95,0.9416303487465228,10,1.0,1,1.0,1,1.0,1
9363,max_ml,20,40,2,3,0.05,0.95,0.949842865410246,23,1.0,1,1.0,1,1.0,1
9364,max_ml,20,40,2,3,0.05,0.95,0.9455403498650624,6,1.0,1,1.0,1,1.0,1
9365,max_ml,20,40,2,3,0.05,0.95,0.9384019725863028,30,1.0,1,1.0,1,0.0,0
9366,max_ml,20,40,2,3,0.05,0.95,0.9286157741527522,9,1.0,1,1.0,1,1.0,1
9367,max_ml,20,40,2,3,0.05,0.95,0.916479991463638,20,1.0,1,1.0,1,1.0,1
9368,max_ml,20,40,2,3,0.05,0.95,0.9454197407453776,23,1.0,1,1.0,1,1.0,1
9369,max_ml,20,40,2,3,0.05,0.95,0.9471135917101496,25,1.0,1,1.0,1,1.0,1
9370,max_ml,20,40,2,3,0.05,0.95,0.8851490390664012,7,1.0,1,1.0,1,1.0,1
9371,max_ml,20,40,2,3,0.05,0.95,0.9408378525436416,9,1.0,1,1.0,1,1.0,1
9372,max_ml,20,40,2,3,0.05,0.95,0.8888121675623533,6,1.0,1,1.0,1,1.0,1
9373,max_ml,20,40,2,3,0.05,0.95,0.8504156325785,15,1.0,1,1.0,1,1.0,1
9374,max_ml,20,40,2,3,0.05,0.95,0.9343034415934288,21,1.0,1,1.0,1,1.0,1
9375,max_ml,20,40,2,3,0.05,0.95,0.947824077555944,18,1.0,1,1.0,1,1.0,1
9376,max_ml,20,40,2,3,0.05,0.95,0.9203050563461356,34,0.0,1,0.0,1,0.0,1
9377,max_ml,20,40,2,3,0.05,0.95,0.9377109107340598,38,0.0,1,0.0,1,0.0,1
9378,max_ml,20,40,2,3,0.05,0.95,0.8610458405521905,10,1.0,1,1.0,1,1.0,1
9379,max_ml,20,40,2,3,0.05,0.95,0.9362345778474754,13,1.0,1,1.0,1,1.0,1
9380,max_ml,20,40,2,3,0.05,0.95,0.8842568968168238,11,1.0,1,1.0,1,1.0,1
9381,max_ml,20,40,2,3,0.05,0.95,0.9271156334915776,16,1.0,1,1.0,1,1.0,1
9382,max_ml,20,40,2,3,0.05,0.95,0.9463723050068096,29,0.0,0,1.0,1,1.0,1
9383,max_ml,20,40,2,3,0.05,0.95,0.9370330812948896,5,1.0,1,1.0,1,1.0,1
9384,max_ml,20,40,2,3,0.05,0.95,0.9473242562388856,38,0.0,0,0.0,0,1.0,1
9385,max_ml,20,40,2,3,0.05,0.95,0.9209748864859156,9,1.0,1,1.0,1,1.0,1
9386,max_ml,20,40,2,3,0.05,0.95,0.9313012444951728,9,1.0,1,1.0,1,1.0,1
9387,max_ml,20,40,2,3,0.05,0.95,0.8806104001388138,9,1.0,1,1.0,1,1.0,1
9388,max_ml,20,40,2,3,0.05,0.95,0.8640641203692759,8,1.0,1,1.0,1,1.0,1
9389,max_ml,20,40,2,3,0.05,0.95,0.8478283475831916,12,1.0,1,1.0,1,1.0,1
9390,max_ml,20,40,2,3,0.05,0.95,0.8983651684152112,12,1.0,1,1.0,1,1.0,1
9391,max_ml,20,40,2,3,0.05,0.95,0.8653350929005531,5,1.0,1,1.0,1,1.0,1
9392,max_ml,20,40,2,3,0.05,0.95,0.8484776440075907,13,1.0,1,1.0,1,1.0,1
9393,max_ml,20,40,2,3,0.05,0.95,0.9389409199854848,37,0.0,0,0.0,0,1.0,1
9394,max_ml,20,40,2,3,0.05,0.95,0.9266896232593024,24,0.0,1,0.0,1,0.0,1
9395,max_ml,20,40,2,3,0.05,0.95,0.9439765063560304,81,0.0,1,0.0,1,0.0,1
9396,max_ml,20,40,2,3,0.05,0.95,0.9137260830135058,13,1.0,1,1.0,1,1.0,1
9397,max_ml,20,40,2,3,0.05,0.95,0.9322557595249512,35,0.0,1,0.0,1,0.0,1
9398,max_ml,20,40,2,3,0.05,0.95,0.9247981839633378,15,1.0,1,1.0,1,1.0,1
9399,max_ml,20,40,2,3,0.05,0.95,0.767221392685934,12,1.0,1,1.0,1,1.0,1
9400,max_ml,20,40,2,3,0.05,0.95,0.9099858164543556,12,1.0,1,1.0,1,1.0,1
9401,max_ml,20,40,2,3,0.05,0.95,0.9232364674180438,17,1.0,1,1.0,1,1.0,1
9402,max_ml,20,40,2,3,0.05,0.95,0.9286253136599676,18,0.0,1,0.0,1,0.0,1
9403,max_ml,20,40,2,3,0.05,0.95,0.931010880763974,6,1.0,1,1.0,1,1.0,1
9404,max_ml,20,40,2,3,0.05,0.95,0.922855286505356,17,1.0,1,1.0,1,1.0,1
9405,max_ml,20,40,2,3,0.05,0.95,0.8568518913816525,4,1.0,1,1.0,1,1.0,1
9406,max_ml,20,40,2,3,0.05,0.95,0.9148944393107474,15,1.0,1,1.0,1,1.0,1
9407,max_ml,20,40,2,3,0.05,0.95,0.9198777612370488,13,1.0,1,1.0,1,1.0,1
9408,max_ml,20,40,2,3,0.05,0.95,0.8765214940193903,10,1.0,1,1.0,1,1.0,1
9409,max_ml,20,40,2,3,0.05,0.95,0.9421827795636916,85,0.0,1,0.0,1,0.0,1
9410,max_ml,20,40,2,3,0.05,0.95,0.9443332776160628,68,0.0,1,0.0,1,0.0,1
9411,max_ml,20,40,2,3,0.05,0.95,0.8533590443811647,11,1.0,1,1.0,1,1.0,1
9412,max_ml,20,40,2,3,0.05,0.95,0.8660784968987377,10,1.0,1,1.0,1,1.0,1
9413,max_ml,20,40,2,3,0.05,0.95,0.9354361776574296,22,1.0,1,1.0,1,1.0,1
9414,max_ml,20,40,2,3,0.05,0.95,0.8882628483291368,9,1.0,1,1.0,1,1.0,1
9415,max_ml,20,40,2,3,0.05,0.95,0.9362537157753852,44,1.0,1,0.0,0,1.0,1
9416,max_ml,20,40,2,3,0.05,0.95,0.8674405077645214,10,1.0,1,1.0,1,1.0,1
9417,max_ml,20,40,2,3,0.05,0.95,0.835783154207402,10,1.0,1,1.0,1,1.0,1
9418,max_ml,20,40,2,3,0.05,0.95,0.92219343561545,15,1.0,1,1.0,1,1.0,1
9419,max_ml,20,40,2,3,0.05,0.95,0.9281674981867888,15,1.0,1,1.0,1,1.0,1
9420,max_ml,20,40,2,3,0.05,0.95,0.9029812841880076,44,0.0,0,1.0,1,1.0,1
9421,max_ml,20,40,2,3,0.05,0.95,0.915233204739858,5,1.0,1,1.0,1,1.0,1
9422,max_ml,20,40,2,3,0.05,0.95,0.9219747353303536,16,0.0,1,0.0,1,0.0,1
9423,max_ml,20,40,2,3,0.05,0.95,0.9219005493644344,5,1.0,1,1.0,1,1.0,1
9424,max_ml,20,40,2,3,0.05,0.95,0.8634363062186686,10,1.0,1,1.0,1,1.0,1
9425,max_ml,20,40,2,3,0.05,0.95,0.9346539872138108,12,1.0,1,1.0,1,1.0,1
9426,max_ml,20,40,2,3,0.05,0.95,0.809223955449718,5,1.0,1,1.0,1,1.0,1
9427,max_ml,20,40,2,3,0.05,0.95,0.8953854980669799,14,1.0,1,1.0,1,1.0,1
9428,max_ml,20,40,2,3,0.05,0.95,0.9302805056034148,17,1.0,1,1.0,1,1.0,1
9429,max_ml,20,40,2,3,0.05,0.95,0.9245456965977848,29,0.0,0,0.0,0,1.0,1
9430,max_ml,20,40,2,3,0.05,0.95,0.9424755802648216,13,1.0,1,1.0,1,1.0,1
9431,max_ml,20,40,2,3,0.05,0.95,0.8992384264309216,26,1.0,1,1.0,1,1.0,1
9432,max_ml,20,40,2,3,0.05,0.95,0.8326500957741196,5,1.0,1,1.0,1,1.0,1
9433,max_ml,20,40,2,3,0.05,0.95,0.9434522359491344,47,0.0,1,0.0,1,0.0,1
9434,max_ml,20,40,2,3,0.05,0.95,0.9494455330910656,10,1.0,1,1.0,1,1.0,1
9435,max_ml,20,40,2,3,0.05,0.95,0.8453394158489326,8,1.0,1,1.0,1,1.0,1
9436,max_ml,20,40,2,3,0.05,0.95,0.9170845923789438,9,1.0,1,1.0,1,1.0,1
9437,max_ml,20,40,2,3,0.05,0.95,0.9408083560582806,33,1.0,1,1.0,1,1.0,1
9438,max_ml,20,40,2,3,0.05,0.95,0.8957240684917666,16,1.0,1,1.0,1,1.0,1
9439,max_ml,20,40,2,3,0.05,0.95,0.9222754523738352,10,1.0,1,1.0,1,1.0,1
9440,max_ml,20,40,2,3,0.05,0.95,0.9179035608270714,31,0.0,0,1.0,1,1.0,1
9441,max_ml,20,40,2,3,0.05,0.95,0.9215878690801496,36,0.0,0,1.0,1,0.0,0
9442,max_ml,20,40,2,3,0.05,0.95,0.9071414520244866,6,1.0,1,1.0,1,1.0,1
9443,max_ml,20,40,2,3,0.05,0.95,0.9413643617593532,17,1.0,1,1.0,1,1.0,1
9444,max_ml,20,40,2,3,0.05,0.95,0.8994772395451456,9,1.0,1,1.0,1,1.0,1
9445,max_ml,20,40,2,3,0.05,0.95,0.9495217570496868,43,0.0,0,1.0,1,1.0,1
9446,max_ml,20,40,2,3,0.05,0.95,0.9268760650574792,19,1.0,1,1.0,1,1.0,1
9447,max_ml,20,40,2,3,0.05,0.95,0.8574515038111019,32,1.0,1,1.0,1,1.0,1
9448,max_ml,20,40,2,3,0.05,0.95,0.8852931195538368,11,1.0,1,1.0,1,1.0,1
9449,max_ml,20,40,2,3,0.05,0.95,0.909323709414384,13,1.0,1,1.0,1,1.0,1
9450,max_ml,20,40,2,3,0.05,0.95,0.9315552363726036,51,0.0,0,1.0,1,1.0,1
9451,max_ml,20,40,2,3,0.05,0.95,0.9400822019780496,10,1.0,1,1.0,1,1.0,1
9452,max_ml,20,40,2,3,0.05,0.95,0.8481747954197955,8,1.0,1,1.0,1,1.0,1
9453,max_ml,20,40,2,3,0.05,0.95,0.9464980742712884,10,1.0,1,1.0,1,1.0,1
9454,max_ml,20,40,2,3,0.05,0.95,0.9074798217516824,18,0.0,1,0.0,1,0.0,1
9455,max_ml,20,40,2,3,0.05,0.95,0.899932085102843,12,1.0,1,1.0,1,1.0,1
9456,max_ml,20,40,2,3,0.05,0.95,0.919637801512308,11,1.0,1,1.0,1,1.0,1
9457,max_ml,20,40,2,3,0.05,0.95,0.9002844139583472,9,1.0,1,1.0,1,1.0,1
9458,max_ml,20,40,2,3,0.05,0.95,0.9414983971587452,37,0.0,1,0.0,1,0.0,1
9459,max_ml,20,40,2,3,0.05,0.95,0.907628520802302,13,1.0,1,1.0,1,1.0,1
9460,max_ml,20,40,2,3,0.05,0.95,0.9311565058784326,5,1.0,1,1.0,1,1.0,1
9461,max_ml,20,40,2,3,0.05,0.95,0.944796085419702,14,1.0,1,1.0,1,1.0,1
9462,max_ml,20,40,2,3,0.05,0.95,0.9260249073417428,14,1.0,1,1.0,1,1.0,1
9463,max_ml,20,40,2,3,0.05,0.95,0.9365778237147124,6,1.0,1,1.0,1,1.0,1
9464,max_ml,20,40,2,3,0.05,0.95,0.949188051543166,24,0.0,1,0.0,1,0.0,1
9465,max_ml,20,40,2,3,0.05,0.95,0.9167030253950712,16,1.0,1,1.0,1,1.0,1
9466,max_ml,20,40,2,3,0.05,0.95,0.9427179621055196,41,0.0,0,1.0,1,1.0,1
9467,max_ml,20,40,2,3,0.05,0.95,0.9054817520425372,8,1.0,1,1.0,1,1.0,1
9468,max_ml,20,40,2,3,0.05,0.95,0.8818380869641415,20,1.0,1,1.0,1,1.0,1
9469,max_ml,20,40,2,3,0.05,0.95,0.8813807899337642,8,1.0,1,1.0,1,1.0,1
9470,max_ml,20,40,2,3,0.05,0.95,0.9094158798691246,25,0.0,1,0.0,1,0.0,1
9471,max_ml,20,40,2,3,0.05,0.95,0.8982547357650363,14,1.0,1,1.0,1,1.0,1
9472,max_ml,20,40,2,3,0.05,0.95,0.896238164604521,13,1.0,1,1.0,1,1.0,1
9473,max_ml,20,40,2,3,0.05,0.95,0.8966414344750151,11,1.0,1,1.0,1,1.0,1
9474,max_ml,20,40,2,3,0.05,0.95,0.9385676203852376,24,1.0,1,1.0,1,1.0,1
9475,max_ml,20,40,2,3,0.05,0.95,0.8491289876959381,18,1.0,1,1.0,1,1.0,1
9476,max_ml,20,40,2,3,0.05,0.95,0.8969231010185953,30,1.0,1,1.0,1,1.0,1
9477,max_ml,20,40,2,3,0.05,0.95,0.918612057145522,26,0.0,1,0.0,1,0.0,1
9478,max_ml,20,40,2,3,0.05,0.95,0.8937153267619932,24,0.0,0,1.0,1,1.0,1
9479,max_ml,20,40,2,3,0.05,0.95,0.9466089766645288,36,1.0,1,1.0,1,1.0,1
9480,max_ml,20,40,2,3,0.05,0.95,0.9054764464254262,6,1.0,1,1.0,1,1.0,1
9481,max_ml,20,40,2,3,0.05,0.95,0.8865302359349952,15,1.0,1,1.0,1,1.0,1
9482,max_ml,20,40,2,3,0.05,0.95,0.8254496614735005,8,1.0,1,1.0,1,1.0,1
9483,max_ml,20,40,2,3,0.05,0.95,0.91772042927886,17,1.0,1,1.0,1,1.0,1
9484,max_ml,20,40,2,3,0.05,0.95,0.9133590098063163,12,1.0,1,1.0,1,1.0,1
9485,max_ml,20,40,2,3,0.05,0.95,0.9443984930127498,19,0.0,0,1.0,1,1.0,1
9486,max_ml,20,40,2,3,0.05,0.95,0.8767925077656885,10,1.0,1,1.0,1,1.0,1
9487,max_ml,20,40,2,3,0.05,0.95,0.9312368823361648,35,0.0,1,0.0,1,0.0,1
9488,max_ml,20,40,2,3,0.05,0.95,0.903329522846108,11,1.0,1,1.0,1,1.0,1
9489,max_ml,20,40,2,3,0.05,0.95,0.905646653154181,13,1.0,1,1.0,1,1.0,1
9490,max_ml,20,40,2,3,0.05,0.95,0.9098670071172787,10,1.0,1,1.0,1,1.0,1
9491,max_ml,20,40,2,3,0.05,0.95,0.8934128883087716,8,1.0,1,1.0,1,1.0,1
9492,max_ml,20,40,2,3,0.05,0.95,0.8967024310799229,20,0.0,0,1.0,1,0.0,0
9493,max_ml,20,40,2,3,0.05,0.95,0.92166431456302,38,1.0,1,1.0,1,1.0,1
9494,max_ml,20,40,2,3,0.05,0.95,0.8762889438046118,7,1.0,1,1.0,1,1.0,1
9495,max_ml,20,40,2,3,0.05,0.95,0.9487394966115626,16,1.0,1,1.0,1,1.0,1
9496,max_ml,20,40,2,3,0.05,0.95,0.9253420500907414,14,1.0,1,1.0,1,1.0,1
9497,max_ml,20,40,2,3,0.05,0.95,0.8524997445222536,7,1.0,1,1.0,1,1.0,1
9498,max_ml,20,40,2,3,0.05,0.95,0.943508581082944,40,0.0,1,0.0,1,0.0,1
9499,max_ml,20,40,2,3,0.05,0.95,0.8971741842414312,11,1.0,1,1.0,1,1.0,1
9500,max_ml,20,40,2,3,0.05,0.95,0.8844490476679358,12,1.0,1,1.0,1,1.0,1
9501,max_ml,20,40,2,3,0.05,0.95,0.9007113731705402,12,1.0,1,1.0,1,1.0,1
9502,max_ml,20,40,2,3,0.05,0.95,0.9423895881284046,14,1.0,1,1.0,1,1.0,1
9503,max_ml,20,40,2,3,0.05,0.95,0.9110092892284604,16,1.0,1,1.0,1,1.0,1
9504,max_ml,20,40,2,3,0.05,0.95,0.9284164653542836,21,1.0,1,1.0,1,1.0,1
9505,max_ml,20,40,2,3,0.05,0.95,0.92241441448845,8,1.0,1,1.0,1,1.0,1
9506,max_ml,20,40,2,3,0.05,0.95,0.7824452367324479,6,1.0,1,1.0,1,1.0,1
9507,max_ml,20,40,2,3,0.05,0.95,0.9217533097152802,17,1.0,1,1.0,1,1.0,1
9508,max_ml,20,40,2,3,0.05,0.95,0.910289009862094,39,1.0,1,1.0,1,1.0,1
9509,max_ml,20,40,2,3,0.05,0.95,0.8855236665488417,39,0.0,0,1.0,1,1.0,1
9510,max_ml,20,40,2,3,0.05,0.95,0.9424798567252586,56,0.0,1,0.0,1,0.0,1
9511,max_ml,20,40,2,3,0.05,0.95,0.911469862522954,15,1.0,1,1.0,1,1.0,1
9512,max_ml,20,40,2,3,0.05,0.95,0.8184604864709414,3,1.0,1,1.0,1,1.0,1
9513,max_ml,20,40,2,3,0.05,0.95,0.8585081873142836,5,1.0,1,1.0,1,1.0,1
9514,max_ml,20,40,2,3,0.05,0.95,0.8308109113326779,6,1.0,1,1.0,1,1.0,1
9515,max_ml,20,40,2,3,0.05,0.95,0.920418599254634,16,1.0,1,1.0,1,1.0,1
9516,max_ml,20,40,2,3,0.05,0.95,0.8869519383563556,27,1.0,1,1.0,1,1.0,1
9517,max_ml,20,40,2,3,0.05,0.95,0.927530304604172,8,1.0,1,1.0,1,1.0,1
9518,max_ml,20,40,2,3,0.05,0.95,0.8718489291430414,11,1.0,1,1.0,1,1.0,1
9519,max_ml,20,40,2,3,0.05,0.95,0.9499032885050104,16,1.0,1,1.0,1,1.0,1
9520,max_ml,20,40,2,3,0.05,0.95,0.9485368708768002,22,1.0,1,1.0,1,0.0,0
9521,max_ml,20,40,2,3,0.05,0.95,0.9400517215818222,10,1.0,1,1.0,1,1.0,1
9522,max_ml,20,40,2,3,0.05,0.95,0.9446389433187352,6,1.0,1,1.0,1,1.0,1
9523,max_ml,20,40,2,3,0.05,0.95,0.8629827461068607,15,1.0,1,1.0,1,0.0,0
9524,max_ml,20,40,2,3,0.05,0.95,0.9145018849744004,5,1.0,1,1.0,1,1.0,1
9525,max_ml,20,40,2,3,0.05,0.95,0.9123514802043424,12,1.0,1,1.0,1,1.0,1
9526,max_ml,20,40,2,3,0.05,0.95,0.8600823423645338,8,1.0,1,1.0,1,1.0,1
9527,max_ml,20,40,2,3,0.05,0.95,0.9479430133054244,31,0.0,0,0.0,0,1.0,1
9528,max_ml,20,40,2,3,0.05,0.95,0.915116286266172,14,1.0,1,1.0,1,1.0,1
9529,max_ml,20,40,2,3,0.05,0.95,0.9045213813280149,20,1.0,1,1.0,1,1.0,1
9530,max_ml,20,40,2,3,0.05,0.95,0.946440928035172,24,0.0,0,0.0,0,1.0,1
9531,max_ml,20,40,2,3,0.05,0.95,0.8959566769652628,12,1.0,1,1.0,1,1.0,1
9532,max_ml,20,40,2,3,0.05,0.95,0.8326077900503438,11,1.0,1,1.0,1,1.0,1
9533,max_ml,20,40,2,3,0.05,0.95,0.9378562777759946,17,1.0,1,1.0,1,1.0,1
9534,max_ml,20,40,2,3,0.05,0.95,0.9317764429723726,12,1.0,1,1.0,1,1.0,1
9535,max_ml,20,40,2,3,0.05,0.95,0.9194003534637316,8,1.0,1,1.0,1,1.0,1
9536,max_ml,20,40,2,3,0.05,0.95,0.7852880836617642,3,1.0,1,1.0,1,1.0,1
9537,max_ml,20,40,2,3,0.05,0.95,0.873909389314714,18,1.0,1,1.0,1,1.0,1
9538,max_ml,20,40,2,3,0.05,0.95,0.9328030230417084,6,1.0,1,1.0,1,1.0,1
9539,max_ml,20,40,2,3,0.05,0.95,0.9244038244307428,16,0.0,0,0.0,0,1.0,1
9540,max_ml,20,40,2,3,0.05,0.95,0.903054502303018,30,0.0,1,0.0,1,0.0,1
9541,max_ml,20,40,2,3,0.05,0.95,0.870086554723097,6,1.0,1,1.0,1,1.0,1
9542,max_ml,20,40,2,3,0.05,0.95,0.8985109229849075,7,1.0,1,1.0,1,1.0,1
9543,max_ml,20,40,2,3,0.05,0.95,0.9466108710513989,10,1.0,1,1.0,1,1.0,1
9544,max_ml,20,40,2,3,0.05,0.95,0.9421487895004456,7,1.0,1,1.0,1,1.0,1
9545,max_ml,20,40,2,3,0.05,0.95,0.8785953733089754,5,1.0,1,1.0,1,1.0,1
9546,max_ml,20,40,2,3,0.05,0.95,0.942432691085109,17,1.0,1,1.0,1,1.0,1
9547,max_ml,20,40,2,3,0.05,0.95,0.9391191057394108,7,1.0,1,1.0,1,1.0,1
9548,max_ml,20,40,2,3,0.05,0.95,0.8912276878904315,28,1.0,1,1.0,1,1.0,1
9549,max_ml,20,40,2,3,0.05,0.95,0.8609610546188071,8,1.0,1,1.0,1,1.0,1
9550,max_ml,20,40,2,3,0.05,0.95,0.9440651279273587,54,0.0,0,0.0,0,1.0,1
9551,max_ml,20,40,2,3,0.05,0.95,0.9403181284105268,60,0.0,1,0.0,1,0.0,1
9552,max_ml,20,40,2,3,0.05,0.95,0.823755457036817,7,1.0,1,1.0,1,1.0,1
9553,max_ml,20,40,2,3,0.05,0.95,0.911878093518411,16,1.0,1,1.0,1,1.0,1
9554,max_ml,20,40,2,3,0.05,0.95,0.8666972655015476,7,1.0,1,1.0,1,1.0,1
9555,max_ml,20,40,2,3,0.05,0.95,0.7760585755183204,4,1.0,1,1.0,1,1.0,1
9556,max_ml,20,40,2,3,0.05,0.95,0.9335212918926148,28,0.0,0,1.0,1,1.0,1
9557,max_ml,20,40,2,3,0.05,0.95,0.9088587434564458,20,1.0,1,1.0,1,0.0,0
9558,max_ml,20,40,2,3,0.05,0.95,0.8063382711888345,7,1.0,1,1.0,1,1.0,1
9559,max_ml,20,40,2,3,0.05,0.95,0.8218621039661612,21,1.0,1,1.0,1,1.0,1
9560,max_ml,20,40,2,3,0.05,0.95,0.9494689797419624,9,1.0,1,1.0,1,1.0,1
9561,max_ml,20,40,2,3,0.05,0.95,0.9198973513426576,32,0.0,0,0.0,0,1.0,1
9562,max_ml,20,40,2,3,0.05,0.95,0.911156996419864,13,1.0,1,1.0,1,1.0,1
9563,max_ml,20,40,2,3,0.05,0.95,0.9021794542666856,14,1.0,1,1.0,1,1.0,1
9564,max_ml,20,40,2,3,0.05,0.95,0.9311973479251237,7,1.0,1,1.0,1,1.0,1
9565,max_ml,20,40,2,3,0.05,0.95,0.8931145431988172,24,0.0,1,0.0,1,0.0,1
9566,max_ml,20,40,2,3,0.05,0.95,0.9139055061252958,16,1.0,1,1.0,1,1.0,1
9567,max_ml,20,40,2,3,0.05,0.95,0.9397839302881112,17,1.0,1,1.0,1,1.0,1
9568,max_ml,20,40,2,3,0.05,0.95,0.9382633413415974,17,1.0,1,1.0,1,1.0,1
9569,max_ml,20,40,2,3,0.05,0.95,0.9119019651072376,12,1.0,1,1.0,1,1.0,1
9570,max_ml,20,40,2,3,0.05,0.95,0.8916399175002417,12,1.0,1,1.0,1,1.0,1
9571,max_ml,20,40,2,3,0.05,0.95,0.8499664347626738,8,1.0,1,1.0,1,1.0,1
9572,max_ml,20,40,2,3,0.05,0.95,0.922141366230296,15,1.0,1,1.0,1,1.0,1
9573,max_ml,20,40,2,3,0.05,0.95,0.9404770599615644,37,0.0,0,0.0,0,1.0,1
9574,max_ml,20,40,2,3,0.05,0.95,0.8883547300237706,12,1.0,1,1.0,1,1.0,1
9575,max_ml,20,40,2,3,0.05,0.95,0.914403665125956,10,1.0,1,1.0,1,1.0,1
9576,max_ml,20,40,2,3,0.05,0.95,0.9002003460298261,15,1.0,1,1.0,1,1.0,1
9577,max_ml,20,40,2,3,0.05,0.95,0.9484406339480024,7,1.0,1,1.0,1,1.0,1
9578,max_ml,20,40,2,3,0.05,0.95,0.9071759784644682,20,1.0,1,1.0,1,1.0,1
9579,max_ml,20,40,2,3,0.05,0.95,0.9123874756554192,20,1.0,1,1.0,1,1.0,1
9580,max_ml,20,40,2,3,0.05,0.95,0.9162074426649288,11,1.0,1,1.0,1,1.0,1
9581,max_ml,20,40,2,3,0.05,0.95,0.914656767611009,10,1.0,1,1.0,1,1.0,1
9582,max_ml,20,40,2,3,0.05,0.95,0.9019172803810604,14,1.0,1,1.0,1,1.0,1
9583,max_ml,20,40,2,3,0.05,0.95,0.9005441439853681,8,1.0,1,1.0,1,1.0,1
9584,max_ml,20,40,2,3,0.05,0.95,0.9260499823761392,18,1.0,1,1.0,1,1.0,1
9585,max_ml,20,40,2,3,0.05,0.95,0.9321987750360412,16,1.0,1,0.0,0,1.0,1
9586,max_ml,20,40,2,3,0.05,0.95,0.8845488570111096,11,1.0,1,1.0,1,1.0,1
9587,max_ml,20,40,2,3,0.05,0.95,0.940028691419172,8,1.0,1,1.0,1,1.0,1
9588,max_ml,20,40,2,3,0.05,0.95,0.9473577623144388,18,1.0,1,1.0,1,1.0,1
9589,max_ml,20,40,2,3,0.05,0.95,0.7843255613338451,5,1.0,1,1.0,1,1.0,1
9590,max_ml,20,40,2,3,0.05,0.95,0.9150130647017368,29,1.0,1,1.0,1,1.0,1
9591,max_ml,20,40,2,3,0.05,0.95,0.8133507624018295,6,1.0,1,1.0,1,1.0,1
9592,max_ml,20,40,2,3,0.05,0.95,0.9240108208470448,27,0.0,0,1.0,1,0.0,0
9593,max_ml,20,40,2,3,0.05,0.95,0.9181256697333104,5,1.0,1,1.0,1,1.0,1
9594,max_ml,20,40,2,3,0.05,0.95,0.929419020687726,21,1.0,1,1.0,1,1.0,1
9595,max_ml,20,40,2,3,0.05,0.95,0.917310019424754,6,1.0,1,1.0,1,1.0,1
9596,max_ml,20,40,2,3,0.05,0.95,0.9159876704652814,10,1.0,1,1.0,1,1.0,1
9597,max_ml,20,40,2,3,0.05,0.95,0.9477770160407788,13,1.0,1,1.0,1,1.0,1
9598,max_ml,20,40,2,3,0.05,0.95,0.916757423922215,17,1.0,1,1.0,1,1.0,1
9599,max_ml,20,40,2,3,0.05,0.95,0.913607888016993,14,1.0,1,1.0,1,1.0,1
9600,max_ml,20,40,2,3,0.05,0.95,0.8474706156617456,7,1.0,1,1.0,1,1.0,1
9601,max_ml,20,40,2,3,0.05,0.95,0.8868974834830466,11,1.0,1,1.0,1,1.0,1
9602,max_ml,20,40,2,3,0.05,0.95,0.9391911745073664,51,0.0,1,0.0,1,0.0,1
9603,max_ml,20,40,2,3,0.05,0.95,0.9253436582342868,9,1.0,1,1.0,1,1.0,1
9604,max_ml,20,40,2,3,0.05,0.95,0.9494605404833326,67,0.0,1,0.0,1,0.0,1
9605,max_ml,20,40,2,3,0.05,0.95,0.8839554712849792,26,1.0,1,1.0,1,1.0,1
9606,max_ml,20,40,2,3,0.05,0.95,0.8049084156760777,6,1.0,1,1.0,1,1.0,1
9607,max_ml,20,40,2,3,0.05,0.95,0.9314636946077988,42,1.0,1,1.0,1,1.0,1
9608,max_ml,20,40,2,3,0.05,0.95,0.8858184157805302,13,1.0,1,1.0,1,1.0,1
9609,max_ml,20,40,2,3,0.05,0.95,0.920539190401306,17,1.0,1,1.0,1,1.0,1
9610,max_ml,20,40,2,3,0.05,0.95,0.9300537960526728,9,1.0,1,1.0,1,1.0,1
9611,max_ml,20,40,2,3,0.05,0.95,0.9066991173840784,7,1.0,1,1.0,1,1.0,1
9612,max_ml,20,40,2,3,0.05,0.95,0.9487744442915672,49,0.0,1,0.0,1,0.0,1
9613,max_ml,20,40,2,3,0.05,0.95,0.9276697167725052,12,1.0,1,1.0,1,1.0,1
9614,max_ml,20,40,2,3,0.05,0.95,0.9312605108708852,17,1.0,1,1.0,1,1.0,1
9615,max_ml,20,40,2,3,0.05,0.95,0.8900639619376943,3,1.0,1,1.0,1,1.0,1
9616,max_ml,20,40,2,3,0.05,0.95,0.903713000736626,26,0.0,0,0.0,0,1.0,1
9617,max_ml,20,40,2,3,0.05,0.95,0.8836566367009601,18,1.0,1,1.0,1,1.0,1
9618,max_ml,20,40,2,3,0.05,0.95,0.9412728243537662,38,1.0,1,1.0,1,1.0,1
9619,max_ml,20,40,2,3,0.05,0.95,0.9082742990767474,17,1.0,1,1.0,1,1.0,1
9620,max_ml,20,40,2,3,0.05,0.95,0.8773412704048027,11,1.0,1,1.0,1,1.0,1
9621,max_ml,20,40,2,3,0.05,0.95,0.890999232273518,5,1.0,1,1.0,1,1.0,1
9622,max_ml,20,40,2,3,0.05,0.95,0.8891237649228474,12,1.0,1,1.0,1,1.0,1
9623,max_ml,20,40,2,3,0.05,0.95,0.8883599996778171,13,1.0,1,1.0,1,1.0,1
9624,max_ml,20,40,2,3,0.05,0.95,0.9243098549380704,21,1.0,1,1.0,1,1.0,1
9625,max_ml,20,40,2,3,0.05,0.95,0.8495044170604777,7,1.0,1,1.0,1,1.0,1
9626,max_ml,20,40,2,3,0.05,0.95,0.917824229091427,5,1.0,1,1.0,1,1.0,1
9627,max_ml,20,40,2,3,0.05,0.95,0.9466087016921592,22,1.0,1,1.0,1,1.0,1
9628,max_ml,20,40,2,3,0.05,0.95,0.94366308398311,11,1.0,1,1.0,1,0.0,0
9629,max_ml,20,40,2,3,0.05,0.95,0.9458650622829043,24,0.0,0,1.0,1,0.0,0
9630,max_ml,20,40,2,3,0.05,0.95,0.8953416310982419,21,1.0,1,1.0,1,1.0,1
9631,max_ml,20,40,2,3,0.05,0.95,0.904485619821068,20,1.0,1,1.0,1,1.0,1
9632,max_ml,20,40,2,3,0.05,0.95,0.9372972430453436,48,0.0,1,0.0,1,0.0,1
9633,max_ml,20,40,2,3,0.05,0.95,0.9381993994516922,8,1.0,1,1.0,1,1.0,1
9634,max_ml,20,40,2,3,0.05,0.95,0.933784707425688,12,1.0,1,1.0,1,1.0,1
9635,max_ml,20,40,2,3,0.05,0.95,0.943490709642127,31,0.0,0,0.0,0,1.0,1
9636,max_ml,20,40,2,3,0.05,0.95,0.8537387296243473,9,1.0,1,1.0,1,1.0,1
9637,max_ml,20,40,2,3,0.05,0.95,0.8213023436361949,8,1.0,1,1.0,1,1.0,1
9638,max_ml,20,40,2,3,0.05,0.95,0.9305226974752214,37,0.0,1,0.0,1,0.0,1
9639,max_ml,20,40,2,3,0.05,0.95,0.9497588826154396,12,1.0,1,1.0,1,1.0,1
9640,max_ml,20,40,2,3,0.05,0.95,0.916428410192058,13,1.0,1,1.0,1,1.0,1
9641,max_ml,20,40,2,3,0.05,0.95,0.9231213633826428,19,1.0,1,1.0,1,1.0,1
9642,max_ml,20,40,2,3,0.05,0.95,0.7255114659850933,3,1.0,1,1.0,1,1.0,1
9643,max_ml,20,40,2,3,0.05,0.95,0.9060555832525796,14,1.0,1,1.0,1,1.0,1
9644,max_ml,20,40,2,3,0.05,0.95,0.9412682178061804,8,1.0,1,1.0,1,1.0,1
9645,max_ml,20,40,2,3,0.05,0.95,0.9331657462885276,59,0.0,0,0.0,0,1.0,1
9646,max_ml,20,40,2,3,0.05,0.95,0.9119829946200172,6,1.0,1,1.0,1,1.0,1
9647,max_ml,20,40,2,3,0.05,0.95,0.8541435915240544,22,0.0,0,1.0,1,1.0,1
9648,max_ml,20,40,2,3,0.05,0.95,0.8655833493240804,22,1.0,1,1.0,1,1.0,1
9649,max_ml,20,40,2,3,0.05,0.95,0.9257146213092636,11,1.0,1,1.0,1,1.0,1
9650,max_ml,20,40,2,3,0.05,0.95,0.943870904515528,5,1.0,1,1.0,1,1.0,1
9651,max_ml,20,40,2,3,0.05,0.95,0.9268514177089056,11,1.0,1,1.0,1,1.0,1
9652,max_ml,20,40,2,3,0.05,0.95,0.8991232004145654,7,1.0,1,1.0,1,1.0,1
9653,max_ml,20,40,2,3,0.05,0.95,0.909246404048437,19,0.0,0,1.0,1,1.0,1
9654,max_ml,20,40,2,3,0.05,0.95,0.9444927409370087,17,0.0,0,1.0,1,0.0,0
9655,max_ml,20,40,2,3,0.05,0.95,0.9472326120465648,40,0.0,0,1.0,1,1.0,1
9656,max_ml,20,40,2,3,0.05,0.95,0.9309470665884624,14,1.0,1,1.0,1,1.0,1
9657,max_ml,20,40,2,3,0.05,0.95,0.920533620090998,14,1.0,1,1.0,1,1.0,1
9658,max_ml,20,40,2,3,0.05,0.95,0.8735850211211454,13,1.0,1,1.0,1,1.0,1
9659,max_ml,20,40,2,3,0.05,0.95,0.9461180660070844,23,1.0,1,1.0,1,0.0,0
9660,max_ml,20,40,2,3,0.05,0.95,0.9396865193318588,18,1.0,1,1.0,1,0.0,0
9661,max_ml,20,40,2,3,0.05,0.95,0.9390167616696348,16,1.0,1,1.0,1,1.0,1
9662,max_ml,20,40,2,3,0.05,0.95,0.9466008547767182,15,0.0,1,0.0,1,0.0,1
9663,max_ml,20,40,2,3,0.05,0.95,0.9402816900616005,14,1.0,1,1.0,1,1.0,1
9664,max_ml,20,40,2,3,0.05,0.95,0.8151462994614448,6,1.0,1,1.0,1,1.0,1
9665,max_ml,20,40,2,3,0.05,0.95,0.936772287518037,33,0.0,0,1.0,1,1.0,1
9666,max_ml,20,40,2,3,0.05,0.95,0.8721435466302726,9,1.0,1,1.0,1,1.0,1
9667,max_ml,20,40,2,3,0.05,0.95,0.891017483962786,12,1.0,1,1.0,1,1.0,1
9668,max_ml,20,40,2,3,0.05,0.95,0.9331126858715588,21,1.0,1,1.0,1,1.0,1
9669,max_ml,20,40,2,3,0.05,0.95,0.925247647943742,13,1.0,1,1.0,1,1.0,1
9670,max_ml,20,40,2,3,0.05,0.95,0.9401087710657492,12,1.0,1,1.0,1,1.0,1
9671,max_ml,20,40,2,3,0.05,0.95,0.943807795585916,13,1.0,1,1.0,1,1.0,1
9672,max_ml,20,40,2,3,0.05,0.95,0.9345775966137536,7,1.0,1,1.0,1,1.0,1
9673,max_ml,20,40,2,3,0.05,0.95,0.9417886905051512,58,0.0,1,0.0,1,0.0,1
9674,max_ml,20,40,2,3,0.05,0.95,0.892736947503256,8,1.0,1,1.0,1,1.0,1
9675,max_ml,20,40,2,3,0.05,0.95,0.8741547420496262,16,1.0,1,1.0,1,1.0,1
9676,max_ml,20,40,2,3,0.05,0.95,0.9395140664926328,33,1.0,1,1.0,1,1.0,1
9677,max_ml,20,40,2,3,0.05,0.95,0.9289188059399004,14,1.0,1,1.0,1,1.0,1
9678,max_ml,20,40,2,3,0.05,0.95,0.8445391840308902,9,1.0,1,1.0,1,1.0,1
9679,max_ml,20,40,2,3,0.05,0.95,0.9241532249293136,26,1.0,1,1.0,1,1.0,1
9680,max_ml,20,40,2,3,0.05,0.95,0.9407655223648488,38,1.0,1,1.0,1,1.0,1
9681,max_ml,20,40,2,3,0.05,0.95,0.948994125589087,35,1.0,1,1.0,1,1.0,1
9682,max_ml,20,40,2,3,0.05,0.95,0.92491894984923,19,1.0,1,1.0,1,1.0,1
9683,max_ml,20,40,2,3,0.05,0.95,0.8810392108673561,22,1.0,1,1.0,1,1.0,1
9684,max_ml,20,40,2,3,0.05,0.95,0.9012574477793246,11,1.0,1,1.0,1,1.0,1
9685,max_ml,20,40,2,3,0.05,0.95,0.937210956651418,12,1.0,1,1.0,1,1.0,1
9686,max_ml,20,40,2,3,0.05,0.95,0.89909422833451,9,1.0,1,1.0,1,1.0,1
9687,max_ml,20,40,2,3,0.05,0.95,0.945399713102878,4,1.0,1,1.0,1,1.0,1
9688,max_ml,20,40,2,3,0.05,0.95,0.9257895411950618,5,1.0,1,1.0,1,1.0,1
9689,max_ml,20,40,2,3,0.05,0.95,0.8948616978053725,6,1.0,1,1.0,1,1.0,1
9690,max_ml,20,40,2,3,0.05,0.95,0.8986928954227708,18,1.0,1,1.0,1,1.0,1
9691,max_ml,20,40,2,3,0.05,0.95,0.9324664234017368,13,1.0,1,1.0,1,1.0,1
9692,max_ml,20,40,2,3,0.05,0.95,0.944286607551511,31,0.0,0,1.0,1,1.0,1
9693,max_ml,20,40,2,3,0.05,0.95,0.8328267807202719,7,1.0,1,1.0,1,1.0,1
9694,max_ml,20,40,2,3,0.05,0.95,0.9406050455339838,45,0.0,1,0.0,1,0.0,1
9695,max_ml,20,40,2,3,0.05,0.95,0.9299603984774588,7,1.0,1,1.0,1,1.0,1
9696,max_ml,20,40,2,3,0.05,0.95,0.8631627535328542,14,1.0,1,1.0,1,1.0,1
9697,max_ml,20,40,2,3,0.05,0.95,0.8621829857191978,6,1.0,1,1.0,1,1.0,1
9698,max_ml,20,40,2,3,0.05,0.95,0.9062689710339944,19,1.0,1,1.0,1,1.0,1
9699,max_ml,20,40,2,3,0.05,0.95,0.8079379542984761,6,1.0,1,1.0,1,1.0,1
9700,max_ml,20,40,2,3,0.05,0.95,0.7713820820887829,6,1.0,1,1.0,1,1.0,1
9701,max_ml,20,40,2,3,0.05,0.95,0.9088557618710472,21,1.0,1,1.0,1,1.0,1
9702,max_ml,20,40,2,3,0.05,0.95,0.9469456194829176,16,1.0,1,1.0,1,1.0,1
9703,max_ml,20,40,2,3,0.05,0.95,0.9277565472836468,11,1.0,1,1.0,1,1.0,1
9704,max_ml,20,40,2,3,0.05,0.95,0.9203558078619564,20,1.0,1,1.0,1,1.0,1
9705,max_ml,20,40,2,3,0.05,0.95,0.9239284622540668,22,1.0,1,1.0,1,1.0,1
9706,max_ml,20,40,2,3,0.05,0.95,0.9180457568460196,36,0.0,0,1.0,1,1.0,1
9707,max_ml,20,40,2,3,0.05,0.95,0.881618195389821,21,1.0,1,1.0,1,1.0,1
9708,max_ml,20,40,2,3,0.05,0.95,0.9212451490839716,12,1.0,1,1.0,1,1.0,1
9709,max_ml,20,40,2,3,0.05,0.95,0.922936540707417,27,0.0,0,0.0,0,1.0,1
9710,max_ml,20,40,2,3,0.05,0.95,0.872314935929698,17,1.0,1,1.0,1,1.0,1
9711,max_ml,20,40,2,3,0.05,0.95,0.914021738852314,12,1.0,1,1.0,1,1.0,1
9712,max_ml,20,40,2,3,0.05,0.95,0.8582700133609834,12,1.0,1,1.0,1,1.0,1
9713,max_ml,20,40,2,3,0.05,0.95,0.934151825849028,9,1.0,1,1.0,1,1.0,1
9714,max_ml,20,40,2,3,0.05,0.95,0.7511047919330496,7,1.0,1,1.0,1,1.0,1
9715,max_ml,20,40,2,3,0.05,0.95,0.8959479038082804,31,0.0,0,1.0,1,1.0,1
9716,max_ml,20,40,2,3,0.05,0.95,0.9061123174898936,18,1.0,1,1.0,1,1.0,1
9717,max_ml,20,40,2,3,0.05,0.95,0.9265157093293724,9,1.0,1,1.0,1,1.0,1
9718,max_ml,20,40,2,3,0.05,0.95,0.9339814304011992,22,1.0,1,1.0,1,1.0,1
9719,max_ml,20,40,2,3,0.05,0.95,0.93273504574406,22,1.0,1,1.0,1,1.0,1
9720,max_ml,20,40,2,3,0.05,0.95,0.8717633306956324,5,1.0,1,1.0,1,1.0,1
9721,max_ml,20,40,2,3,0.05,0.95,0.8856620120997517,21,1.0,1,1.0,1,1.0,1
9722,max_ml,20,40,2,3,0.05,0.95,0.9395022219768632,21,0.0,0,0.0,0,1.0,1
9723,max_ml,20,40,2,3,0.05,0.95,0.9402177621528972,36,1.0,1,1.0,1,1.0,1
9724,max_ml,20,40,2,3,0.05,0.95,0.916139119909205,21,1.0,1,1.0,1,1.0,1
9725,max_ml,20,40,2,3,0.05,0.95,0.9450710781952396,12,1.0,1,1.0,1,1.0,1
9726,max_ml,20,40,2,3,0.05,0.95,0.8916696390165869,19,1.0,1,1.0,1,1.0,1
9727,max_ml,20,40,2,3,0.05,0.95,0.9095191635914548,22,1.0,1,1.0,1,0.0,0
9728,max_ml,20,40,2,3,0.05,0.95,0.9136792612476132,12,1.0,1,1.0,1,1.0,1
9729,max_ml,20,40,2,3,0.05,0.95,0.8897391691352208,17,1.0,1,1.0,1,1.0,1
9730,max_ml,20,40,2,3,0.05,0.95,0.9328893603733892,6,1.0,1,1.0,1,1.0,1
9731,max_ml,20,40,2,3,0.05,0.95,0.9191874587146244,15,1.0,1,1.0,1,1.0,1
9732,max_ml,20,40,2,3,0.05,0.95,0.9177597859576386,11,1.0,1,1.0,1,1.0,1
9733,max_ml,20,40,2,3,0.05,0.95,0.9039601812592586,9,1.0,1,1.0,1,1.0,1
9734,max_ml,20,40,2,3,0.05,0.95,0.948542066023046,21,1.0,1,1.0,1,1.0,1
9735,max_ml,20,40,2,3,0.05,0.95,0.936682327870205,13,1.0,1,1.0,1,1.0,1
9736,max_ml,20,40,2,3,0.05,0.95,0.9494412651122496,22,1.0,1,1.0,1,1.0,1
9737,max_ml,20,40,2,3,0.05,0.95,0.8771796962397211,13,1.0,1,1.0,1,1.0,1
9738,max_ml,20,40,2,3,0.05,0.95,0.867222959069291,8,1.0,1,1.0,1,1.0,1
9739,max_ml,20,40,2,3,0.05,0.95,0.9109647134080971,11,1.0,1,1.0,1,1.0,1
9740,max_ml,20,40,2,3,0.05,0.95,0.9193850532107068,11,1.0,1,1.0,1,1.0,1
9741,max_ml,20,40,2,3,0.05,0.95,0.9147526212155724,33,0.0,0,1.0,1,1.0,1
9742,max_ml,20,40,2,3,0.05,0.95,0.8932114022279215,15,1.0,1,1.0,1,1.0,1
9743,max_ml,20,40,2,3,0.05,0.95,0.8842324312724654,24,0.0,0,1.0,1,1.0,1
9744,max_ml,20,40,2,3,0.05,0.95,0.9398623154163624,16,1.0,1,1.0,1,1.0,1
9745,max_ml,20,40,2,3,0.05,0.95,0.9385983040300044,31,1.0,1,1.0,1,1.0,1
9746,max_ml,20,40,2,3,0.05,0.95,0.9434929558920891,40,0.0,1,0.0,1,0.0,1
9747,max_ml,20,40,2,3,0.05,0.95,0.8929533774756886,18,1.0,1,1.0,1,1.0,1
9748,max_ml,20,40,2,3,0.05,0.95,0.9281040407961136,14,1.0,1,1.0,1,1.0,1
9749,max_ml,20,40,2,3,0.05,0.95,0.9361696230210638,9,1.0,1,1.0,1,1.0,1
9750,max_ml,20,40,2,3,0.05,0.95,0.8864368836323362,15,1.0,1,1.0,1,1.0,1
9751,max_ml,20,40,2,3,0.05,0.95,0.942404364243537,66,0.0,1,0.0,1,0.0,1
9752,max_ml,20,40,2,3,0.05,0.95,0.9325294345362916,20,1.0,1,1.0,1,1.0,1
9753,max_ml,20,40,2,3,0.05,0.95,0.914446622706958,6,1.0,1,1.0,1,1.0,1
9754,max_ml,20,40,2,3,0.05,0.95,0.8924126992954345,16,1.0,1,1.0,1,1.0,1
9755,max_ml,20,40,2,3,0.05,0.95,0.7860842164125418,7,1.0,1,1.0,1,1.0,1
9756,max_ml,20,40,2,3,0.05,0.95,0.9469219381189624,43,0.0,1,0.0,1,0.0,1
9757,max_ml,20,40,2,3,0.05,0.95,0.9186972608258688,16,1.0,1,1.0,1,1.0,1
9758,max_ml,20,40,2,3,0.05,0.95,0.873902623398075,5,1.0,1,1.0,1,1.0,1
9759,max_ml,20,40,2,3,0.05,0.95,0.9186867849963308,6,1.0,1,1.0,1,1.0,1
9760,max_ml,20,40,2,3,0.05,0.95,0.9299308639107088,30,1.0,1,1.0,1,1.0,1
9761,max_ml,20,40,2,3,0.05,0.95,0.9454854123942912,14,1.0,1,1.0,1,1.0,1
9762,max_ml,20,40,2,3,0.05,0.95,0.9189973172788332,12,1.0,1,1.0,1,1.0,1
9763,max_ml,20,40,2,3,0.05,0.95,0.8473527198964989,11,1.0,1,1.0,1,1.0,1
9764,max_ml,20,40,2,3,0.05,0.95,0.8841709010750557,6,1.0,1,1.0,1,1.0,1
9765,max_ml,20,40,2,3,0.05,0.95,0.9377880239141692,6,1.0,1,1.0,1,1.0,1
9766,max_ml,20,40,2,3,0.05,0.95,0.9404180453210842,29,0.0,0,0.0,0,1.0,1
9767,max_ml,20,40,2,3,0.05,0.95,0.9354768826518266,21,1.0,1,1.0,1,1.0,1
9768,max_ml,20,40,2,3,0.05,0.95,0.927193354135162,15,1.0,1,1.0,1,1.0,1
9769,max_ml,20,40,2,3,0.05,0.95,0.9356929676234306,3,1.0,1,1.0,1,1.0,1
9770,max_ml,20,40,2,3,0.05,0.95,0.945401654215628,37,1.0,1,1.0,1,0.0,0
9771,max_ml,20,40,2,3,0.05,0.95,0.92517177770601,27,0.0,0,0.0,0,1.0,1
9772,max_ml,20,40,2,3,0.05,0.95,0.9366507153622788,24,1.0,1,1.0,1,1.0,1
9773,max_ml,20,40,2,3,0.05,0.95,0.813152727921095,4,1.0,1,1.0,1,1.0,1
9774,max_ml,20,40,2,3,0.05,0.95,0.9218289912035906,40,1.0,1,1.0,1,1.0,1
9775,max_ml,20,40,2,3,0.05,0.95,0.9002394078938042,12,1.0,1,1.0,1,1.0,1
9776,max_ml,20,40,2,3,0.05,0.95,0.8672714636591328,7,1.0,1,1.0,1,1.0,1
9777,max_ml,20,40,2,3,0.05,0.95,0.9251287029596732,13,1.0,1,1.0,1,1.0,1
9778,max_ml,20,40,2,3,0.05,0.95,0.9321748234607112,34,0.0,0,1.0,1,0.0,0
9779,max_ml,20,40,2,3,0.05,0.95,0.9165156813368704,19,1.0,1,1.0,1,1.0,1
9780,max_ml,20,40,2,3,0.05,0.95,0.9298267747647414,17,1.0,1,1.0,1,1.0,1
9781,max_ml,20,40,2,3,0.05,0.95,0.9197756008632316,15,1.0,1,1.0,1,1.0,1
9782,max_ml,20,40,2,3,0.05,0.95,0.7926683538961397,13,1.0,1,1.0,1,1.0,1
9783,max_ml,20,40,2,3,0.05,0.95,0.8945472529795815,12,1.0,1,1.0,1,1.0,1
9784,max_ml,20,40,2,3,0.05,0.95,0.9274555150577908,29,1.0,1,1.0,1,1.0,1
9785,max_ml,20,40,2,3,0.05,0.95,0.8733197885835975,13,1.0,1,1.0,1,1.0,1
9786,max_ml,20,40,2,3,0.05,0.95,0.8960334081790775,5,1.0,1,1.0,1,1.0,1
9787,max_ml,20,40,2,3,0.05,0.95,0.9295589871077614,11,1.0,1,1.0,1,1.0,1
9788,max_ml,20,40,2,3,0.05,0.95,0.8760135223950444,15,1.0,1,1.0,1,1.0,1
9789,max_ml,20,40,2,3,0.05,0.95,0.9080969097930348,11,1.0,1,1.0,1,1.0,1
9790,max_ml,20,40,2,3,0.05,0.95,0.9041770830066052,10,1.0,1,1.0,1,1.0,1
9791,max_ml,20,40,2,3,0.05,0.95,0.8516453213128332,23,1.0,1,1.0,1,1.0,1
9792,max_ml,20,40,2,3,0.05,0.95,0.8817628370430105,16,1.0,1,1.0,1,1.0,1
9793,max_ml,20,40,2,3,0.05,0.95,0.9429163727541156,7,1.0,1,1.0,1,1.0,1
9794,max_ml,20,40,2,3,0.05,0.95,0.9353568918862666,29,1.0,1,0.0,0,0.0,0
9795,max_ml,20,40,2,3,0.05,0.95,0.9232622026766306,5,1.0,1,1.0,1,1.0,1
9796,max_ml,20,40,2,3,0.05,0.95,0.905961593947296,23,0.0,0,1.0,1,1.0,1
9797,max_ml,20,40,2,3,0.05,0.95,0.9096315030740004,35,0.0,0,1.0,1,1.0,1
9798,max_ml,20,40,2,3,0.05,0.95,0.9446842525453096,5,1.0,1,1.0,1,1.0,1
9799,max_ml,20,40,2,3,0.05,0.95,0.9216012500629368,9,1.0,1,1.0,1,1.0,1
9800,max_ml,20,40,2,3,0.05,0.95,0.9318543924421924,18,1.0,1,1.0,1,1.0,1
9801,max_ml,20,40,2,3,0.05,0.95,0.9478075963007032,28,0.0,0,1.0,1,1.0,1
9802,max_ml,20,40,2,3,0.05,0.95,0.9471203765748,41,0.0,0,0.0,0,1.0,1
9803,max_ml,20,40,2,3,0.05,0.95,0.9069566831345078,15,1.0,1,1.0,1,1.0,1
9804,max_ml,20,40,2,3,0.05,0.95,0.9132598304480514,23,1.0,1,1.0,1,1.0,1
9805,max_ml,20,40,2,3,0.05,0.95,0.9414256819500136,45,0.0,1,0.0,1,0.0,1
9806,max_ml,20,40,2,3,0.05,0.95,0.8803569941781334,20,1.0,1,1.0,1,1.0,1
9807,max_ml,20,40,2,3,0.05,0.95,0.9234802380787394,25,1.0,1,1.0,1,1.0,1
9808,max_ml,20,40,2,3,0.05,0.95,0.9356335113332136,15,1.0,1,1.0,1,1.0,1
9809,max_ml,20,40,2,3,0.05,0.95,0.9201488427041672,14,1.0,1,1.0,1,1.0,1
9810,max_ml,20,40,2,3,0.05,0.95,0.9441714233121004,27,0.0,0,0.0,0,1.0,1
9811,max_ml,20,40,2,3,0.05,0.95,0.8967846406432329,21,1.0,1,1.0,1,1.0,1
9812,max_ml,20,40,2,3,0.05,0.95,0.942723105744666,12,1.0,1,1.0,1,1.0,1
9813,max_ml,20,40,2,3,0.05,0.95,0.9290406526331234,13,1.0,1,1.0,1,1.0,1
9814,max_ml,20,40,2,3,0.05,0.95,0.8781770195751096,7,1.0,1,1.0,1,1.0,1
9815,max_ml,20,40,2,3,0.05,0.95,0.9215048168542485,15,1.0,1,1.0,1,1.0,1
9816,max_ml,20,40,2,3,0.05,0.95,0.9273471690390844,36,0.0,1,0.0,1,0.0,1
9817,max_ml,20,40,2,3,0.05,0.95,0.8372693409515461,5,1.0,1,1.0,1,1.0,1
9818,max_ml,20,40,2,3,0.05,0.95,0.9015512448542712,5,1.0,1,1.0,1,1.0,1
9819,max_ml,20,40,2,3,0.05,0.95,0.942345161289166,14,1.0,1,1.0,1,1.0,1
9820,max_ml,20,40,2,3,0.05,0.95,0.9142321610379874,25,1.0,1,1.0,1,1.0,1
9821,max_ml,20,40,2,3,0.05,0.95,0.933762576485882,13,1.0,1,1.0,1,1.0,1
9822,max_ml,20,40,2,3,0.05,0.95,0.9272807584881214,33,0.0,1,0.0,1,0.0,1
9823,max_ml,20,40,2,3,0.05,0.95,0.9417286945151424,9,1.0,1,1.0,1,1.0,1
9824,max_ml,20,40,2,3,0.05,0.95,0.8926386910966516,12,1.0,1,1.0,1,1.0,1
9825,max_ml,20,40,2,3,0.05,0.95,0.9070593635705176,8,1.0,1,1.0,1,1.0,1
9826,max_ml,20,40,2,3,0.05,0.95,0.9438741429360415,13,1.0,1,1.0,1,1.0,1
9827,max_ml,20,40,2,3,0.05,0.95,0.924994993079961,19,1.0,1,1.0,1,1.0,1
9828,max_ml,20,40,2,3,0.05,0.95,0.9357299623577892,39,0.0,0,1.0,1,1.0,1
9829,max_ml,20,40,2,3,0.05,0.95,0.9477394420281156,11,1.0,1,1.0,1,1.0,1
9830,max_ml,20,40,2,3,0.05,0.95,0.8567919151659779,9,1.0,1,1.0,1,1.0,1
9831,max_ml,20,40,2,3,0.05,0.95,0.9450560652848884,8,1.0,1,1.0,1,1.0,1
9832,max_ml,20,40,2,3,0.05,0.95,0.9409918062714536,19,1.0,1,1.0,1,1.0,1
9833,max_ml,20,40,2,3,0.05,0.95,0.9254644001826592,17,1.0,1,1.0,1,1.0,1
9834,max_ml,20,40,2,3,0.05,0.95,0.9241468813556244,22,0.0,0,1.0,1,1.0,1
9835,max_ml,20,40,2,3,0.05,0.95,0.9268861617724836,7,1.0,1,1.0,1,1.0,1
9836,max_ml,20,40,2,3,0.05,0.95,0.9492805694155556,23,1.0,1,1.0,1,1.0,1
9837,max_ml,20,40,2,3,0.05,0.95,0.9434578160051208,50,0.0,1,0.0,1,0.0,1
9838,max_ml,20,40,2,3,0.05,0.95,0.9458622011586044,34,0.0,1,0.0,1,0.0,1
9839,max_ml,20,40,2,3,0.05,0.95,0.9016626776073344,10,1.0,1,1.0,1,1.0,1
9840,max_ml,20,40,2,3,0.05,0.95,0.8807765967569992,7,1.0,1,1.0,1,1.0,1
9841,max_ml,20,40,2,3,0.05,0.95,0.9353855682397492,22,1.0,1,1.0,1,1.0,1
9842,max_ml,20,40,2,3,0.05,0.95,0.9060245269551938,6,1.0,1,1.0,1,1.0,1
9843,max_ml,20,40,2,3,0.05,0.95,0.9435297937218644,42,0.0,1,0.0,1,0.0,1
9844,max_ml,20,40,2,3,0.05,0.95,0.937436635837647,6,1.0,1,1.0,1,1.0,1
9845,max_ml,20,40,2,3,0.05,0.95,0.947002189190404,67,0.0,1,0.0,1,0.0,1
9846,max_ml,20,40,2,3,0.05,0.95,0.8352345844337872,16,1.0,1,1.0,1,1.0,1
9847,max_ml,20,40,2,3,0.05,0.95,0.9041182634123244,24,1.0,1,1.0,1,1.0,1
9848,max_ml,20,40,2,3,0.05,0.95,0.9180903051599558,20,1.0,1,1.0,1,1.0,1
9849,max_ml,20,40,2,3,0.05,0.95,0.9170720892361848,7,1.0,1,1.0,1,1.0,1
9850,max_ml,20,40,2,3,0.05,0.95,0.8190634899315592,3,1.0,1,1.0,1,1.0,1
9851,max_ml,20,40,2,3,0.05,0.95,0.9422013529385636,24,0.0,0,1.0,1,1.0,1
9852,max_ml,20,40,2,3,0.05,0.95,0.9485703798842092,38,0.0,0,1.0,1,1.0,1
9853,max_ml,20,40,2,3,0.05,0.95,0.9317625177748315,17,1.0,1,1.0,1,1.0,1
9854,max_ml,20,40,2,3,0.05,0.95,0.7799747419847867,8,1.0,1,1.0,1,1.0,1
9855,max_ml,20,40,2,3,0.05,0.95,0.9378167141051196,19,1.0,1,1.0,1,1.0,1
9856,max_ml,20,40,2,3,0.05,0.95,0.8393883658861457,6,1.0,1,1.0,1,1.0,1
9857,max_ml,20,40,2,3,0.05,0.95,0.9221651036919682,16,1.0,1,1.0,1,1.0,1
9858,max_ml,20,40,2,3,0.05,0.95,0.9447689835059612,18,0.0,0,1.0,1,1.0,1
9859,max_ml,20,40,2,3,0.05,0.95,0.9306564181564057,17,1.0,1,1.0,1,1.0,1
9860,max_ml,20,40,2,3,0.05,0.95,0.91952774097915,6,1.0,1,1.0,1,1.0,1
9861,max_ml,20,40,2,3,0.05,0.95,0.909582725303824,8,1.0,1,1.0,1,1.0,1
9862,max_ml,20,40,2,3,0.05,0.95,0.9482684226268028,8,1.0,1,1.0,1,1.0,1
9863,max_ml,20,40,2,3,0.05,0.95,0.9141973039788251,7,1.0,1,1.0,1,1.0,1
9864,max_ml,20,40,2,3,0.05,0.95,0.9395228992543538,18,1.0,1,1.0,1,1.0,1
9865,max_ml,20,40,2,3,0.05,0.95,0.8613040500219986,9,1.0,1,1.0,1,1.0,1
9866,max_ml,20,40,2,3,0.05,0.95,0.9002285537968054,18,1.0,1,1.0,1,1.0,1
9867,max_ml,20,40,2,3,0.05,0.95,0.9381367920536962,20,0.0,1,0.0,1,0.0,1
9868,max_ml,20,40,2,3,0.05,0.95,0.7808659848307521,9,1.0,1,1.0,1,1.0,1
9869,max_ml,20,40,2,3,0.05,0.95,0.9286878275948968,18,1.0,1,1.0,1,1.0,1
9870,max_ml,20,40,2,3,0.05,0.95,0.8175214372476066,19,1.0,1,1.0,1,1.0,1
9871,max_ml,20,40,2,3,0.05,0.95,0.9375078380071676,22,1.0,1,1.0,1,1.0,1
9872,max_ml,20,40,2,3,0.05,0.95,0.9335018855043976,60,0.0,1,0.0,1,0.0,1
9873,max_ml,20,40,2,3,0.05,0.95,0.9332463587816496,10,1.0,1,1.0,1,1.0,1
9874,max_ml,20,40,2,3,0.05,0.95,0.93208994719497,19,1.0,1,1.0,1,1.0,1
9875,max_ml,20,40,2,3,0.05,0.95,0.8990729886763116,91,0.0,1,0.0,1,0.0,1
9876,max_ml,20,40,2,3,0.05,0.95,0.8382145804753603,7,1.0,1,1.0,1,1.0,1
9877,max_ml,20,40,2,3,0.05,0.95,0.9300392602915002,26,0.0,0,1.0,1,1.0,1
9878,max_ml,20,40,2,3,0.05,0.95,0.948405043432991,38,0.0,1,0.0,1,0.0,1
9879,max_ml,20,40,2,3,0.05,0.95,0.8937001365333246,29,0.0,0,0.0,0,1.0,1
9880,max_ml,20,40,2,3,0.05,0.95,0.9479867960666224,73,0.0,1,0.0,1,0.0,1
9881,max_ml,20,40,2,3,0.05,0.95,0.9355896573519632,25,0.0,0,0.0,0,1.0,1
9882,max_ml,20,40,2,3,0.05,0.95,0.9303843028458576,68,0.0,1,0.0,1,0.0,1
9883,max_ml,20,40,2,3,0.05,0.95,0.9255804190283105,4,1.0,1,1.0,1,1.0,1
9884,max_ml,20,40,2,3,0.05,0.95,0.9324947572445026,15,1.0,1,1.0,1,1.0,1
9885,max_ml,20,40,2,3,0.05,0.95,0.935871938196062,10,1.0,1,1.0,1,1.0,1
9886,max_ml,20,40,2,3,0.05,0.95,0.924422079781227,12,1.0,1,1.0,1,1.0,1
9887,max_ml,20,40,2,3,0.05,0.95,0.8987026469016547,13,1.0,1,1.0,1,1.0,1
9888,max_ml,20,40,2,3,0.05,0.95,0.9080446758510864,8,1.0,1,1.0,1,1.0,1
9889,max_ml,20,40,2,3,0.05,0.95,0.8801665657361211,18,0.0,0,1.0,1,0.0,0
9890,max_ml,20,40,2,3,0.05,0.95,0.8979210488208302,7,1.0,1,1.0,1,1.0,1
9891,max_ml,20,40,2,3,0.05,0.95,0.9143275988350752,14,1.0,1,1.0,1,1.0,1
9892,max_ml,20,40,2,3,0.05,0.95,0.9088940500457844,16,1.0,1,1.0,1,1.0,1
9893,max_ml,20,40,2,3,0.05,0.95,0.8517205368394251,6,1.0,1,1.0,1,1.0,1
9894,max_ml,20,40,2,3,0.05,0.95,0.9191856446187068,36,0.0,0,0.0,0,1.0,1
9895,max_ml,20,40,2,3,0.05,0.95,0.9420567676007866,34,0.0,0,1.0,1,1.0,1
9896,max_ml,20,40,2,3,0.05,0.95,0.9455666439417326,26,0.0,0,0.0,0,1.0,1
9897,max_ml,20,40,2,3,0.05,0.95,0.9138335080181358,17,1.0,1,1.0,1,1.0,1
9898,max_ml,20,40,2,3,0.05,0.95,0.9459078350747644,16,1.0,1,1.0,1,1.0,1
9899,max_ml,20,40,2,3,0.05,0.95,0.8805458871180064,13,1.0,1,1.0,1,1.0,1
9900,max_ml,20,40,2,3,0.05,0.95,0.9439212967582996,19,1.0,1,1.0,1,1.0,1
9901,max_ml,20,40,2,3,0.05,0.95,0.8566058268926507,26,1.0,1,1.0,1,1.0,1
9902,max_ml,20,40,2,3,0.05,0.95,0.8749485098292525,19,0.0,0,1.0,1,1.0,1
9903,max_ml,20,40,2,3,0.05,0.95,0.9273333346448882,15,1.0,1,1.0,1,1.0,1
9904,max_ml,20,40,2,3,0.05,0.95,0.8356330635199256,7,1.0,1,1.0,1,1.0,1
9905,max_ml,20,40,2,3,0.05,0.95,0.9193248275248694,22,0.0,0,1.0,1,1.0,1
9906,max_ml,20,40,2,3,0.05,0.95,0.9349231518001924,9,1.0,1,1.0,1,1.0,1
9907,max_ml,20,40,2,3,0.05,0.95,0.91478497678842,17,1.0,1,1.0,1,1.0,1
9908,max_ml,20,40,2,3,0.05,0.95,0.7772558929182412,17,1.0,1,1.0,1,1.0,1
9909,max_ml,20,40,2,3,0.05,0.95,0.9129599324096148,16,0.0,0,1.0,1,1.0,1
9910,max_ml,20,40,2,3,0.05,0.95,0.9498667430778523,14,1.0,1,1.0,1,1.0,1
9911,max_ml,20,40,2,3,0.05,0.95,0.9084888051157752,14,1.0,1,1.0,1,1.0,1
9912,max_ml,20,40,2,3,0.05,0.95,0.9369784928000664,19,1.0,1,1.0,1,1.0,1
9913,max_ml,20,40,2,3,0.05,0.95,0.9132792809912844,41,1.0,1,1.0,1,1.0,1
9914,max_ml,20,40,2,3,0.05,0.95,0.9450652469017912,96,0.0,1,0.0,1,0.0,1
9915,max_ml,20,40,2,3,0.05,0.95,0.9194851631294606,16,1.0,1,1.0,1,1.0,1
9916,max_ml,20,40,2,3,0.05,0.95,0.9203258517952372,9,1.0,1,1.0,1,1.0,1
9917,max_ml,20,40,2,3,0.05,0.95,0.884769493750688,4,1.0,1,1.0,1,1.0,1
9918,max_ml,20,40,2,3,0.05,0.95,0.8642530944565723,6,1.0,1,1.0,1,1.0,1
9919,max_ml,20,40,2,3,0.05,0.95,0.914173392467071,6,1.0,1,1.0,1,1.0,1
9920,max_ml,20,40,2,3,0.05,0.95,0.920933408407662,8,1.0,1,1.0,1,1.0,1
9921,max_ml,20,40,2,3,0.05,0.95,0.91575687239824,13,1.0,1,1.0,1,1.0,1
9922,max_ml,20,40,2,3,0.05,0.95,0.9430528102845864,44,0.0,1,0.0,1,0.0,1
9923,max_ml,20,40,2,3,0.05,0.95,0.9461873874906922,8,1.0,1,1.0,1,1.0,1
9924,max_ml,20,40,2,3,0.05,0.95,0.9111109012739328,14,1.0,1,1.0,1,1.0,1
9925,max_ml,20,40,2,3,0.05,0.95,0.944824859570903,33,0.0,0,0.0,0,1.0,1
9926,max_ml,20,40,2,3,0.05,0.95,0.9010741272375974,10,1.0,1,1.0,1,1.0,1
9927,max_ml,20,40,2,3,0.05,0.95,0.9454487184666814,26,1.0,1,1.0,1,1.0,1
9928,max_ml,20,40,2,3,0.05,0.95,0.9178421941902088,20,1.0,1,1.0,1,1.0,1
9929,max_ml,20,40,2,3,0.05,0.95,0.9311793136980736,29,0.0,1,0.0,1,0.0,1
9930,max_ml,20,40,2,3,0.05,0.95,0.8636195499798661,10,1.0,1,1.0,1,1.0,1
9931,max_ml,20,40,2,3,0.05,0.95,0.9385212156402049,23,0.0,1,0.0,1,0.0,1
9932,max_ml,20,40,2,3,0.05,0.95,0.9088771449821144,14,1.0,1,1.0,1,1.0,1
9933,max_ml,20,40,2,3,0.05,0.95,0.945360836453312,14,1.0,1,1.0,1,1.0,1
9934,max_ml,20,40,2,3,0.05,0.95,0.8688805906572816,14,1.0,1,1.0,1,1.0,1
9935,max_ml,20,40,2,3,0.05,0.95,0.912562922708935,13,1.0,1,1.0,1,1.0,1
9936,max_ml,20,40,2,3,0.05,0.95,0.9048960050158236,4,1.0,1,1.0,1,1.0,1
9937,max_ml,20,40,2,3,0.05,0.95,0.9330848180580852,22,1.0,1,1.0,1,1.0,1
9938,max_ml,20,40,2,3,0.05,0.95,0.8296589894749773,6,1.0,1,1.0,1,1.0,1
9939,max_ml,20,40,2,3,0.05,0.95,0.901197077708077,4,1.0,1,1.0,1,1.0,1
9940,max_ml,20,40,2,3,0.05,0.95,0.9441620377205944,28,1.0,1,1.0,1,1.0,1
9941,max_ml,20,40,2,3,0.05,0.95,0.8275409368138229,6,1.0,1,1.0,1,1.0,1
9942,max_ml,20,40,2,3,0.05,0.95,0.94840131182606,61,0.0,1,0.0,1,0.0,1
9943,max_ml,20,40,2,3,0.05,0.95,0.9180681582053308,10,1.0,1,1.0,1,1.0,1
9944,max_ml,20,40,2,3,0.05,0.95,0.938014971623994,5,1.0,1,1.0,1,1.0,1
9945,max_ml,20,40,2,3,0.05,0.95,0.9386885834783912,24,1.0,1,1.0,1,1.0,1
9946,max_ml,20,40,2,3,0.05,0.95,0.89930437134061,20,1.0,1,1.0,1,1.0,1
9947,max_ml,20,40,2,3,0.05,0.95,0.9335843266618362,10,1.0,1,1.0,1,1.0,1
9948,max_ml,20,40,2,3,0.05,0.95,0.9496733689227304,39,0.0,1,0.0,1,0.0,1
9949,max_ml,20,40,2,3,0.05,0.95,0.8943238309675622,12,1.0,1,1.0,1,1.0,1
9950,max_ml,20,40,2,3,0.05,0.95,0.8964962473130537,29,0.0,1,0.0,1,0.0,1
9951,max_ml,20,40,2,3,0.05,0.95,0.9348443884442152,28,1.0,1,1.0,1,1.0,1
9952,max_ml,20,40,2,3,0.05,0.95,0.8778058413872138,6,1.0,1,1.0,1,1.0,1
9953,max_ml,20,40,2,3,0.05,0.95,0.9229079653135775,10,1.0,1,1.0,1,1.0,1
9954,max_ml,20,40,2,3,0.05,0.95,0.9002904027754971,4,1.0,1,1.0,1,1.0,1
9955,max_ml,20,40,2,3,0.05,0.95,0.9309029267398596,17,1.0,1,1.0,1,1.0,1
9956,max_ml,20,40,2,3,0.05,0.95,0.9022918787185265,12,1.0,1,1.0,1,1.0,1
9957,max_ml,20,40,2,3,0.05,0.95,0.8744996613321597,7,1.0,1,1.0,1,1.0,1
9958,max_ml,20,40,2,3,0.05,0.95,0.9387081773264208,10,1.0,1,1.0,1,1.0,1
9959,max_ml,20,40,2,3,0.05,0.95,0.945487184561729,18,1.0,1,1.0,1,1.0,1
9960,max_ml,20,40,2,3,0.05,0.95,0.909945644739347,19,0.0,0,1.0,1,0.0,0
9961,max_ml,20,40,2,3,0.05,0.95,0.9135465834461,11,1.0,1,1.0,1,1.0,1
9962,max_ml,20,40,2,3,0.05,0.95,0.8666863626313037,12,1.0,1,1.0,1,1.0,1
9963,max_ml,20,40,2,3,0.05,0.95,0.7971803959877757,8,1.0,1,1.0,1,1.0,1
9964,max_ml,20,40,2,3,0.05,0.95,0.9350958056929648,16,1.0,1,1.0,1,1.0,1
9965,max_ml,20,40,2,3,0.05,0.95,0.9066816343047008,6,1.0,1,1.0,1,1.0,1
9966,max_ml,20,40,2,3,0.05,0.95,0.9038872922991184,9,1.0,1,1.0,1,1.0,1
9967,max_ml,20,40,2,3,0.05,0.95,0.9107489087779104,15,1.0,1,1.0,1,1.0,1
9968,max_ml,20,40,2,3,0.05,0.95,0.9200850241033276,28,0.0,0,1.0,1,1.0,1
9969,max_ml,20,40,2,3,0.05,0.95,0.8675259004866047,16,1.0,1,1.0,1,1.0,1
9970,max_ml,20,40,2,3,0.05,0.95,0.9180657192389908,13,1.0,1,1.0,1,1.0,1
9971,max_ml,20,40,2,3,0.05,0.95,0.9083306326258916,28,1.0,1,1.0,1,1.0,1
9972,max_ml,20,40,2,3,0.05,0.95,0.9033985819570866,12,1.0,1,1.0,1,1.0,1
9973,max_ml,20,40,2,3,0.05,0.95,0.9361030970607056,54,0.0,1,0.0,1,0.0,1
9974,max_ml,20,40,2,3,0.05,0.95,0.9463414731960668,20,1.0,1,1.0,1,1.0,1
9975,max_ml,20,40,2,3,0.05,0.95,0.9417172590564524,24,1.0,1,1.0,1,1.0,1
9976,max_ml,20,40,2,3,0.05,0.95,0.8397763301043099,12,1.0,1,1.0,1,1.0,1
9977,max_ml,20,40,2,3,0.05,0.95,0.9362518647755924,18,0.0,0,1.0,1,1.0,1
9978,max_ml,20,40,2,3,0.05,0.95,0.9318334532769852,14,1.0,1,1.0,1,1.0,1
9979,max_ml,20,40,2,3,0.05,0.95,0.904196692763222,5,1.0,1,1.0,1,1.0,1
9980,max_ml,20,40,2,3,0.05,0.95,0.9428839448198928,14,1.0,1,1.0,1,1.0,1
9981,max_ml,20,40,2,3,0.05,0.95,0.938048894489346,5,1.0,1,1.0,1,1.0,1
9982,max_ml,20,40,2,3,0.05,0.95,0.9437429580392804,16,1.0,1,1.0,1,1.0,1
9983,max_ml,20,40,2,3,0.05,0.95,0.9270979114482252,40,0.0,1,0.0,1,0.0,1
9984,max_ml,20,40,2,3,0.05,0.95,0.905654370829632,18,1.0,1,1.0,1,1.0,1
9985,max_ml,20,40,2,3,0.05,0.95,0.8636174808820114,12,1.0,1,1.0,1,1.0,1
9986,max_ml,20,40,2,3,0.05,0.95,0.903558151440468,21,1.0,1,1.0,1,1.0,1
9987,max_ml,20,40,2,3,0.05,0.95,0.9140609525026236,16,1.0,1,1.0,1,1.0,1
9988,max_ml,20,40,2,3,0.05,0.95,0.9230094324685296,18,1.0,1,1.0,1,1.0,1
9989,max_ml,20,40,2,3,0.05,0.95,0.8781887991848958,34,1.0,1,1.0,1,1.0,1
9990,max_ml,20,40,2,3,0.05,0.95,0.936549057646642,17,1.0,1,1.0,1,1.0,1
9991,max_ml,20,40,2,3,0.05,0.95,0.9268474599022092,18,1.0,1,1.0,1,1.0,1
9992,max_ml,20,40,2,3,0.05,0.95,0.9190092909533392,10,1.0,1,1.0,1,1.0,1
9993,max_ml,20,40,2,3,0.05,0.95,0.9081286270772057,7,1.0,1,1.0,1,1.0,1
9994,max_ml,20,40,2,3,0.05,0.95,0.8896485497100848,19,1.0,1,1.0,1,1.0,1
9995,max_ml,20,40,2,3,0.05,0.95,0.9463600549559484,33,0.0,0,1.0,1,0.0,0
9996,max_ml,20,40,2,3,0.05,0.95,0.9218110895417296,17,1.0,1,1.0,1,1.0,1
9997,max_ml,20,40,2,3,0.05,0.95,0.9425025499077276,10,1.0,1,1.0,1,1.0,1
9998,max_ml,20,40,2,3,0.05,0.95,0.9048990647646328,20,1.0,1,1.0,1,1.0,1
9999,max_ml,20,40,2,3,0.05,0.95,0.9279635154855932,26,1.0,1,1.0,1,1.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n20_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,20,60,3,3,0.05,0.95,0.921847933037208,12,1.0,1,1.0,1,1.0,1
1,max_ml,20,60,3,3,0.05,0.95,0.8566558621338228,16,1.0,1,1.0,1,1.0,1
2,max_ml,20,60,3,3,0.05,0.95,0.9188452816273917,64,1.0,1,1.0,1,1.0,1
3,max_ml,20,60,3,3,0.05,0.95,0.9068654348014896,27,1.0,1,1.0,1,1.0,1
4,max_ml,20,60,3,3,0.05,0.95,0.8109571195211487,8,1.0,1,1.0,1,1.0,1
5,max_ml,20,60,3,3,0.05,0.95,0.9292976149571957,19,1.0,1,1.0,1,1.0,1
6,max_ml,20,60,3,3,0.05,0.95,0.9103153448368584,21,1.0,1,1.0,1,1.0,1
7,max_ml,20,60,3,3,0.05,0.95,0.9242135432157071,25,1.0,1,1.0,1,1.0,1
8,max_ml,20,60,3,3,0.05,0.95,0.927812860861562,12,1.0,1,1.0,1,1.0,1
9,max_ml,20,60,3,3,0.05,0.95,0.9251991086885084,23,1.0,1,1.0,1,1.0,1
10,max_ml,20,60,3,3,0.05,0.95,0.9320435995595444,24,1.0,1,1.0,1,1.0,1
11,max_ml,20,60,3,3,0.05,0.95,0.9438356408076408,27,1.0,1,1.0,1,1.0,1
12,max_ml,20,60,3,3,0.05,0.95,0.9494198574380616,14,1.0,1,1.0,1,1.0,1
13,max_ml,20,60,3,3,0.05,0.95,0.8675330924330283,13,1.0,1,1.0,1,1.0,1
14,max_ml,20,60,3,3,0.05,0.95,0.9125060777368664,14,1.0,1,1.0,1,1.0,1
15,max_ml,20,60,3,3,0.05,0.95,0.9477916636666724,16,1.0,1,1.0,1,1.0,1
16,max_ml,20,60,3,3,0.05,0.95,0.9308016600458126,8,1.0,1,1.0,1,1.0,1
17,max_ml,20,60,3,3,0.05,0.95,0.904937473138324,9,1.0,1,1.0,1,1.0,1
18,max_ml,20,60,3,3,0.05,0.95,0.9292251681317432,35,1.0,1,1.0,1,1.0,1
19,max_ml,20,60,3,3,0.05,0.95,0.9314951913648054,20,1.0,1,1.0,1,1.0,1
20,max_ml,20,60,3,3,0.05,0.95,0.8810583041539152,12,1.0,1,1.0,1,1.0,1
21,max_ml,20,60,3,3,0.05,0.95,0.890608422900078,10,1.0,1,1.0,1,1.0,1
22,max_ml,20,60,3,3,0.05,0.95,0.8293916762350476,13,1.0,1,1.0,1,1.0,1
23,max_ml,20,60,3,3,0.05,0.95,0.938800292877206,13,1.0,1,1.0,1,1.0,1
24,max_ml,20,60,3,3,0.05,0.95,0.949001968543727,67,0.0,0,0.0,0,1.0,1
25,max_ml,20,60,3,3,0.05,0.95,0.9439993643805014,37,0.0,0,0.0,0,1.0,1
26,max_ml,20,60,3,3,0.05,0.95,0.918435502192816,20,1.0,1,1.0,1,1.0,1
27,max_ml,20,60,3,3,0.05,0.95,0.9335456179828798,24,1.0,1,1.0,1,1.0,1
28,max_ml,20,60,3,3,0.05,0.95,0.8908372929049674,9,1.0,1,1.0,1,1.0,1
29,max_ml,20,60,3,3,0.05,0.95,0.9343953353456046,16,1.0,1,1.0,1,1.0,1
30,max_ml,20,60,3,3,0.05,0.95,0.9267816180585152,10,1.0,1,1.0,1,1.0,1
31,max_ml,20,60,3,3,0.05,0.95,0.8955332223320399,19,1.0,1,1.0,1,1.0,1
32,max_ml,20,60,3,3,0.05,0.95,0.8423490462143453,8,1.0,1,1.0,1,1.0,1
33,max_ml,20,60,3,3,0.05,0.95,0.9449177804986806,78,1.0,1,1.0,1,1.0,1
34,max_ml,20,60,3,3,0.05,0.95,0.9076033383644564,58,0.0,0,0.0,0,1.0,1
35,max_ml,20,60,3,3,0.05,0.95,0.7759448512979616,11,1.0,1,1.0,1,1.0,1
36,max_ml,20,60,3,3,0.05,0.95,0.9432794209746296,26,1.0,1,1.0,1,1.0,1
37,max_ml,20,60,3,3,0.05,0.95,0.9150833305135022,33,1.0,1,1.0,1,1.0,1
38,max_ml,20,60,3,3,0.05,0.95,0.940326446716493,24,1.0,1,1.0,1,1.0,1
39,max_ml,20,60,3,3,0.05,0.95,0.9162567172315036,10,1.0,1,1.0,1,1.0,1
40,max_ml,20,60,3,3,0.05,0.95,0.901607193267113,18,1.0,1,1.0,1,1.0,1
41,max_ml,20,60,3,3,0.05,0.95,0.9459384352718097,27,1.0,1,1.0,1,1.0,1
42,max_ml,20,60,3,3,0.05,0.95,0.9015212772034508,23,1.0,1,1.0,1,1.0,1
43,max_ml,20,60,3,3,0.05,0.95,0.8046172880135153,5,1.0,1,1.0,1,1.0,1
44,max_ml,20,60,3,3,0.05,0.95,0.8533565030140964,12,1.0,1,1.0,1,1.0,1
45,max_ml,20,60,3,3,0.05,0.95,0.902247630111843,11,1.0,1,1.0,1,1.0,1
46,max_ml,20,60,3,3,0.05,0.95,0.9248424502070556,39,1.0,1,1.0,1,1.0,1
47,max_ml,20,60,3,3,0.05,0.95,0.9482151051938515,23,1.0,1,1.0,1,1.0,1
48,max_ml,20,60,3,3,0.05,0.95,0.9393969613704124,13,1.0,1,1.0,1,1.0,1
49,max_ml,20,60,3,3,0.05,0.95,0.9300937037973774,11,1.0,1,1.0,1,1.0,1
50,max_ml,20,60,3,3,0.05,0.95,0.9427095044012764,16,1.0,1,1.0,1,1.0,1
51,max_ml,20,60,3,3,0.05,0.95,0.9078843686314813,15,1.0,1,1.0,1,1.0,1
52,max_ml,20,60,3,3,0.05,0.95,0.907343187676844,9,1.0,1,1.0,1,1.0,1
53,max_ml,20,60,3,3,0.05,0.95,0.908254887007386,21,1.0,1,1.0,1,1.0,1
54,max_ml,20,60,3,3,0.05,0.95,0.8033002577046479,12,1.0,1,1.0,1,1.0,1
55,max_ml,20,60,3,3,0.05,0.95,0.9209913895389342,16,1.0,1,1.0,1,1.0,1
56,max_ml,20,60,3,3,0.05,0.95,0.91037899358674,11,1.0,1,1.0,1,1.0,1
57,max_ml,20,60,3,3,0.05,0.95,0.9390559197747392,12,1.0,1,1.0,1,1.0,1
58,max_ml,20,60,3,3,0.05,0.95,0.903163473646692,27,1.0,1,1.0,1,1.0,1
59,max_ml,20,60,3,3,0.05,0.95,0.9438730493781744,15,1.0,1,1.0,1,1.0,1
60,max_ml,20,60,3,3,0.05,0.95,0.9456717079936068,17,1.0,1,1.0,1,1.0,1
61,max_ml,20,60,3,3,0.05,0.95,0.9120576158368624,20,1.0,1,1.0,1,1.0,1
62,max_ml,20,60,3,3,0.05,0.95,0.9088283746498806,13,1.0,1,1.0,1,1.0,1
63,max_ml,20,60,3,3,0.05,0.95,0.9416749443017196,35,1.0,1,1.0,1,1.0,1
64,max_ml,20,60,3,3,0.05,0.95,0.9437168230923052,8,1.0,1,1.0,1,1.0,1
65,max_ml,20,60,3,3,0.05,0.95,0.7710708707083509,7,1.0,1,1.0,1,1.0,1
66,max_ml,20,60,3,3,0.05,0.95,0.9194090150755132,18,1.0,1,1.0,1,1.0,1
67,max_ml,20,60,3,3,0.05,0.95,0.8751020450769849,11,1.0,1,1.0,1,1.0,1
68,max_ml,20,60,3,3,0.05,0.95,0.9459715573554976,17,1.0,1,1.0,1,1.0,1
69,max_ml,20,60,3,3,0.05,0.95,0.8978418646482018,13,1.0,1,1.0,1,1.0,1
70,max_ml,20,60,3,3,0.05,0.95,0.9476188485034828,15,1.0,1,1.0,1,1.0,1
71,max_ml,20,60,3,3,0.05,0.95,0.9483212778838016,24,1.0,1,1.0,1,1.0,1
72,max_ml,20,60,3,3,0.05,0.95,0.8386256286394597,7,1.0,1,1.0,1,1.0,1
73,max_ml,20,60,3,3,0.05,0.95,0.9069227419072864,15,1.0,1,1.0,1,1.0,1
74,max_ml,20,60,3,3,0.05,0.95,0.8836047511078071,17,1.0,1,1.0,1,1.0,1
75,max_ml,20,60,3,3,0.05,0.95,0.909676283450351,16,1.0,1,1.0,1,1.0,1
76,max_ml,20,60,3,3,0.05,0.95,0.9309768444064626,45,1.0,1,1.0,1,1.0,1
77,max_ml,20,60,3,3,0.05,0.95,0.9072607814430912,19,1.0,1,1.0,1,1.0,1
78,max_ml,20,60,3,3,0.05,0.95,0.8723314194301837,10,1.0,1,1.0,1,1.0,1
79,max_ml,20,60,3,3,0.05,0.95,0.9310864449570512,8,1.0,1,1.0,1,1.0,1
80,max_ml,20,60,3,3,0.05,0.95,0.94671871301484,7,1.0,1,1.0,1,1.0,1
81,max_ml,20,60,3,3,0.05,0.95,0.948005175227742,23,1.0,1,1.0,1,1.0,1
82,max_ml,20,60,3,3,0.05,0.95,0.9309378156484612,9,1.0,1,1.0,1,1.0,1
83,max_ml,20,60,3,3,0.05,0.95,0.9363011965070276,19,1.0,1,1.0,1,1.0,1
84,max_ml,20,60,3,3,0.05,0.95,0.9446820540129548,17,1.0,1,1.0,1,1.0,1
85,max_ml,20,60,3,3,0.05,0.95,0.949244744564697,21,1.0,1,1.0,1,1.0,1
86,max_ml,20,60,3,3,0.05,0.95,0.847790223809826,17,1.0,1,1.0,1,1.0,1
87,max_ml,20,60,3,3,0.05,0.95,0.91677975180396,17,1.0,1,1.0,1,1.0,1
88,max_ml,20,60,3,3,0.05,0.95,0.947560695845284,22,1.0,1,1.0,1,1.0,1
89,max_ml,20,60,3,3,0.05,0.95,0.9459862234981404,14,1.0,1,1.0,1,1.0,1
90,max_ml,20,60,3,3,0.05,0.95,0.8799801746045176,11,1.0,1,1.0,1,1.0,1
91,max_ml,20,60,3,3,0.05,0.95,0.9230865902118692,9,1.0,1,1.0,1,1.0,1
92,max_ml,20,60,3,3,0.05,0.95,0.865287196188117,4,1.0,1,1.0,1,1.0,1
93,max_ml,20,60,3,3,0.05,0.95,0.8666065751887467,9,1.0,1,1.0,1,1.0,1
94,max_ml,20,60,3,3,0.05,0.95,0.9042998145366076,11,1.0,1,1.0,1,1.0,1
95,max_ml,20,60,3,3,0.05,0.95,0.8759689832956393,8,1.0,1,1.0,1,1.0,1
96,max_ml,20,60,3,3,0.05,0.95,0.8975489156493189,10,1.0,1,1.0,1,1.0,1
97,max_ml,20,60,3,3,0.05,0.95,0.9295203995579208,31,1.0,1,1.0,1,1.0,1
98,max_ml,20,60,3,3,0.05,0.95,0.9408632516323554,22,1.0,1,1.0,1,1.0,1
99,max_ml,20,60,3,3,0.05,0.95,0.8965588769433348,13,1.0,1,1.0,1,1.0,1
100,max_ml,20,60,3,3,0.05,0.95,0.9065320095524134,11,1.0,1,1.0,1,1.0,1
101,max_ml,20,60,3,3,0.05,0.95,0.9299304059173932,26,1.0,1,1.0,1,1.0,1
102,max_ml,20,60,3,3,0.05,0.95,0.9120996531055184,20,1.0,1,1.0,1,1.0,1
103,max_ml,20,60,3,3,0.05,0.95,0.9041223631868937,12,1.0,1,1.0,1,1.0,1
104,max_ml,20,60,3,3,0.05,0.95,0.8965892274698999,12,1.0,1,1.0,1,1.0,1
105,max_ml,20,60,3,3,0.05,0.95,0.9409696446462796,13,1.0,1,1.0,1,1.0,1
106,max_ml,20,60,3,3,0.05,0.95,0.9262861820631384,11,1.0,1,1.0,1,1.0,1
107,max_ml,20,60,3,3,0.05,0.95,0.9199614601086274,8,1.0,1,1.0,1,1.0,1
108,max_ml,20,60,3,3,0.05,0.95,0.9398774673991852,12,1.0,1,1.0,1,1.0,1
109,max_ml,20,60,3,3,0.05,0.95,0.8040782614005516,7,1.0,1,1.0,1,1.0,1
110,max_ml,20,60,3,3,0.05,0.95,0.8738874558585776,13,1.0,1,1.0,1,1.0,1
111,max_ml,20,60,3,3,0.05,0.95,0.9091860123619516,9,1.0,1,1.0,1,1.0,1
112,max_ml,20,60,3,3,0.05,0.95,0.8992167024248889,6,1.0,1,1.0,1,1.0,1
113,max_ml,20,60,3,3,0.05,0.95,0.9320511591438916,26,1.0,1,1.0,1,1.0,1
114,max_ml,20,60,3,3,0.05,0.95,0.941433179313524,29,1.0,1,1.0,1,1.0,1
115,max_ml,20,60,3,3,0.05,0.95,0.9437683272166568,17,1.0,1,1.0,1,1.0,1
116,max_ml,20,60,3,3,0.05,0.95,0.8339091497976459,8,1.0,1,1.0,1,1.0,1
117,max_ml,20,60,3,3,0.05,0.95,0.9200436025406324,10,1.0,1,1.0,1,1.0,1
118,max_ml,20,60,3,3,0.05,0.95,0.8809131621672831,9,1.0,1,1.0,1,1.0,1
119,max_ml,20,60,3,3,0.05,0.95,0.9484093516892292,21,1.0,1,1.0,1,1.0,1
120,max_ml,20,60,3,3,0.05,0.95,0.9453182144841475,18,1.0,1,1.0,1,1.0,1
121,max_ml,20,60,3,3,0.05,0.95,0.9198264598522516,9,1.0,1,1.0,1,1.0,1
122,max_ml,20,60,3,3,0.05,0.95,0.943960141577587,42,1.0,1,1.0,1,1.0,1
123,max_ml,20,60,3,3,0.05,0.95,0.9456733906353924,16,1.0,1,1.0,1,1.0,1
124,max_ml,20,60,3,3,0.05,0.95,0.934985257731818,29,1.0,1,1.0,1,1.0,1
125,max_ml,20,60,3,3,0.05,0.95,0.9342487810009596,66,0.0,1,0.0,1,0.0,1
126,max_ml,20,60,3,3,0.05,0.95,0.8946833292534838,9,1.0,1,1.0,1,1.0,1
127,max_ml,20,60,3,3,0.05,0.95,0.9074754104028148,8,1.0,1,1.0,1,1.0,1
128,max_ml,20,60,3,3,0.05,0.95,0.7914024425666568,6,1.0,1,1.0,1,1.0,1
129,max_ml,20,60,3,3,0.05,0.95,0.8220985239556255,8,1.0,1,1.0,1,1.0,1
130,max_ml,20,60,3,3,0.05,0.95,0.9303538502108804,21,1.0,1,1.0,1,1.0,1
131,max_ml,20,60,3,3,0.05,0.95,0.9174533794603936,6,1.0,1,1.0,1,1.0,1
132,max_ml,20,60,3,3,0.05,0.95,0.918727935277194,9,1.0,1,1.0,1,1.0,1
133,max_ml,20,60,3,3,0.05,0.95,0.9494886837846184,22,1.0,1,1.0,1,1.0,1
134,max_ml,20,60,3,3,0.05,0.95,0.9077434951942884,46,1.0,1,1.0,1,1.0,1
135,max_ml,20,60,3,3,0.05,0.95,0.939161443273824,13,1.0,1,1.0,1,1.0,1
136,max_ml,20,60,3,3,0.05,0.95,0.7112608295138608,6,1.0,1,1.0,1,1.0,1
137,max_ml,20,60,3,3,0.05,0.95,0.9074804627643912,12,1.0,1,1.0,1,1.0,1
138,max_ml,20,60,3,3,0.05,0.95,0.91956754371113,19,1.0,1,1.0,1,1.0,1
139,max_ml,20,60,3,3,0.05,0.95,0.9180608675595808,11,1.0,1,1.0,1,1.0,1
140,max_ml,20,60,3,3,0.05,0.95,0.8387955383836044,6,1.0,1,1.0,1,1.0,1
141,max_ml,20,60,3,3,0.05,0.95,0.9451147213704854,6,1.0,1,1.0,1,1.0,1
142,max_ml,20,60,3,3,0.05,0.95,0.8369364225433835,9,1.0,1,1.0,1,1.0,1
143,max_ml,20,60,3,3,0.05,0.95,0.9487960493198846,17,1.0,1,1.0,1,1.0,1
144,max_ml,20,60,3,3,0.05,0.95,0.92248802878975,12,1.0,1,1.0,1,1.0,1
145,max_ml,20,60,3,3,0.05,0.95,0.8946541818285364,16,1.0,1,1.0,1,1.0,1
146,max_ml,20,60,3,3,0.05,0.95,0.9089126674920008,17,1.0,1,1.0,1,1.0,1
147,max_ml,20,60,3,3,0.05,0.95,0.8616402089973881,8,1.0,1,1.0,1,1.0,1
148,max_ml,20,60,3,3,0.05,0.95,0.9146854648865718,4,1.0,1,1.0,1,1.0,1
149,max_ml,20,60,3,3,0.05,0.95,0.9167001457490656,11,1.0,1,1.0,1,1.0,1
150,max_ml,20,60,3,3,0.05,0.95,0.8737316318136372,6,1.0,1,1.0,1,1.0,1
151,max_ml,20,60,3,3,0.05,0.95,0.9130386656277546,19,1.0,1,1.0,1,1.0,1
152,max_ml,20,60,3,3,0.05,0.95,0.9090515931604706,19,1.0,1,1.0,1,1.0,1
153,max_ml,20,60,3,3,0.05,0.95,0.9406029873498194,12,1.0,1,1.0,1,1.0,1
154,max_ml,20,60,3,3,0.05,0.95,0.9444215552683708,13,1.0,1,1.0,1,1.0,1
155,max_ml,20,60,3,3,0.05,0.95,0.8920625499552405,14,1.0,1,1.0,1,1.0,1
156,max_ml,20,60,3,3,0.05,0.95,0.9375412124131276,6,1.0,1,1.0,1,1.0,1
157,max_ml,20,60,3,3,0.05,0.95,0.9473166847429916,8,1.0,1,1.0,1,1.0,1
158,max_ml,20,60,3,3,0.05,0.95,0.9492706033073444,59,0.0,1,0.0,1,0.0,1
159,max_ml,20,60,3,3,0.05,0.95,0.9367754586386544,22,1.0,1,1.0,1,1.0,1
160,max_ml,20,60,3,3,0.05,0.95,0.9163858870180202,14,1.0,1,1.0,1,1.0,1
161,max_ml,20,60,3,3,0.05,0.95,0.8629261155356025,4,1.0,1,1.0,1,1.0,1
162,max_ml,20,60,3,3,0.05,0.95,0.9046570437158746,16,1.0,1,1.0,1,1.0,1
163,max_ml,20,60,3,3,0.05,0.95,0.890554364572511,14,1.0,1,1.0,1,1.0,1
164,max_ml,20,60,3,3,0.05,0.95,0.803049298379065,6,1.0,1,1.0,1,1.0,1
165,max_ml,20,60,3,3,0.05,0.95,0.824414252326302,4,1.0,1,1.0,1,1.0,1
166,max_ml,20,60,3,3,0.05,0.95,0.9010566929340396,8,1.0,1,1.0,1,1.0,1
167,max_ml,20,60,3,3,0.05,0.95,0.8672132249453397,13,1.0,1,1.0,1,1.0,1
168,max_ml,20,60,3,3,0.05,0.95,0.9319452260095548,13,1.0,1,1.0,1,1.0,1
169,max_ml,20,60,3,3,0.05,0.95,0.8754126790701282,7,1.0,1,1.0,1,1.0,1
170,max_ml,20,60,3,3,0.05,0.95,0.9478044195283823,25,1.0,1,1.0,1,1.0,1
171,max_ml,20,60,3,3,0.05,0.95,0.8413346949702392,6,1.0,1,1.0,1,1.0,1
172,max_ml,20,60,3,3,0.05,0.95,0.9474890743886072,56,0.0,0,1.0,1,1.0,1
173,max_ml,20,60,3,3,0.05,0.95,0.9487987159738516,45,0.0,0,1.0,1,1.0,1
174,max_ml,20,60,3,3,0.05,0.95,0.9380619603999448,48,0.0,0,1.0,1,1.0,1
175,max_ml,20,60,3,3,0.05,0.95,0.938059764930701,10,1.0,1,1.0,1,1.0,1
176,max_ml,20,60,3,3,0.05,0.95,0.9483716297004504,45,1.0,1,1.0,1,1.0,1
177,max_ml,20,60,3,3,0.05,0.95,0.8726304865317758,15,1.0,1,1.0,1,1.0,1
178,max_ml,20,60,3,3,0.05,0.95,0.9241882630379964,16,1.0,1,1.0,1,1.0,1
179,max_ml,20,60,3,3,0.05,0.95,0.8709321743086864,11,1.0,1,1.0,1,1.0,1
180,max_ml,20,60,3,3,0.05,0.95,0.918934059232046,22,1.0,1,1.0,1,1.0,1
181,max_ml,20,60,3,3,0.05,0.95,0.9322456066708628,22,1.0,1,1.0,1,1.0,1
182,max_ml,20,60,3,3,0.05,0.95,0.924890175749301,7,1.0,1,1.0,1,1.0,1
183,max_ml,20,60,3,3,0.05,0.95,0.8764859502397233,15,1.0,1,1.0,1,1.0,1
184,max_ml,20,60,3,3,0.05,0.95,0.928602622206694,23,1.0,1,1.0,1,1.0,1
185,max_ml,20,60,3,3,0.05,0.95,0.9198607965135984,5,1.0,1,1.0,1,1.0,1
186,max_ml,20,60,3,3,0.05,0.95,0.90924375698039,15,1.0,1,1.0,1,1.0,1
187,max_ml,20,60,3,3,0.05,0.95,0.8984799579042001,29,1.0,1,1.0,1,1.0,1
188,max_ml,20,60,3,3,0.05,0.95,0.948345281577708,13,1.0,1,1.0,1,1.0,1
189,max_ml,20,60,3,3,0.05,0.95,0.8868540708418928,7,1.0,1,1.0,1,1.0,1
190,max_ml,20,60,3,3,0.05,0.95,0.8824031542448405,27,1.0,1,1.0,1,1.0,1
191,max_ml,20,60,3,3,0.05,0.95,0.8692152094542577,6,1.0,1,1.0,1,1.0,1
192,max_ml,20,60,3,3,0.05,0.95,0.848063770892497,11,1.0,1,1.0,1,1.0,1
193,max_ml,20,60,3,3,0.05,0.95,0.8958473071077079,10,1.0,1,1.0,1,1.0,1
194,max_ml,20,60,3,3,0.05,0.95,0.8033597083172548,14,1.0,1,1.0,1,1.0,1
195,max_ml,20,60,3,3,0.05,0.95,0.800033067100175,13,1.0,1,1.0,1,1.0,1
196,max_ml,20,60,3,3,0.05,0.95,0.9453838626413736,35,1.0,1,1.0,1,1.0,1
197,max_ml,20,60,3,3,0.05,0.95,0.9346939720132768,67,0.0,0,1.0,1,1.0,1
198,max_ml,20,60,3,3,0.05,0.95,0.8823728338480293,13,1.0,1,1.0,1,1.0,1
199,max_ml,20,60,3,3,0.05,0.95,0.948357870526644,18,1.0,1,1.0,1,1.0,1
200,max_ml,20,60,3,3,0.05,0.95,0.947902893043709,10,1.0,1,1.0,1,1.0,1
201,max_ml,20,60,3,3,0.05,0.95,0.9239031077575188,27,1.0,1,1.0,1,1.0,1
202,max_ml,20,60,3,3,0.05,0.95,0.8410924467690135,10,1.0,1,1.0,1,1.0,1
203,max_ml,20,60,3,3,0.05,0.95,0.9446858319393284,21,1.0,1,1.0,1,1.0,1
204,max_ml,20,60,3,3,0.05,0.95,0.9452756442555502,5,1.0,1,1.0,1,1.0,1
205,max_ml,20,60,3,3,0.05,0.95,0.9348590299841322,45,1.0,1,1.0,1,1.0,1
206,max_ml,20,60,3,3,0.05,0.95,0.935232287911808,19,1.0,1,1.0,1,1.0,1
207,max_ml,20,60,3,3,0.05,0.95,0.900915604043656,24,1.0,1,1.0,1,1.0,1
208,max_ml,20,60,3,3,0.05,0.95,0.828196474021389,27,1.0,1,1.0,1,1.0,1
209,max_ml,20,60,3,3,0.05,0.95,0.9496622010549884,23,1.0,1,1.0,1,1.0,1
210,max_ml,20,60,3,3,0.05,0.95,0.7843634625845569,5,1.0,1,1.0,1,1.0,1
211,max_ml,20,60,3,3,0.05,0.95,0.9357829221097684,13,1.0,1,1.0,1,1.0,1
212,max_ml,20,60,3,3,0.05,0.95,0.9349202836411346,12,1.0,1,1.0,1,1.0,1
213,max_ml,20,60,3,3,0.05,0.95,0.8999753571990421,10,1.0,1,1.0,1,1.0,1
214,max_ml,20,60,3,3,0.05,0.95,0.7842369854413691,5,1.0,1,1.0,1,1.0,1
215,max_ml,20,60,3,3,0.05,0.95,0.9108446441872547,21,1.0,1,1.0,1,1.0,1
216,max_ml,20,60,3,3,0.05,0.95,0.9266672564080356,19,1.0,1,1.0,1,1.0,1
217,max_ml,20,60,3,3,0.05,0.95,0.885075979670601,12,1.0,1,1.0,1,1.0,1
218,max_ml,20,60,3,3,0.05,0.95,0.9334400472012624,11,1.0,1,1.0,1,1.0,1
219,max_ml,20,60,3,3,0.05,0.95,0.9466107605569062,6,1.0,1,1.0,1,1.0,1
220,max_ml,20,60,3,3,0.05,0.95,0.9496257243105368,40,1.0,1,1.0,1,1.0,1
221,max_ml,20,60,3,3,0.05,0.95,0.9177280622942244,11,1.0,1,1.0,1,1.0,1
222,max_ml,20,60,3,3,0.05,0.95,0.8739142959246646,18,1.0,1,1.0,1,1.0,1
223,max_ml,20,60,3,3,0.05,0.95,0.8484462315157079,13,1.0,1,1.0,1,1.0,1
224,max_ml,20,60,3,3,0.05,0.95,0.9429230791502136,42,0.0,0,1.0,1,0.0,0
225,max_ml,20,60,3,3,0.05,0.95,0.7854839060000142,6,1.0,1,1.0,1,1.0,1
226,max_ml,20,60,3,3,0.05,0.95,0.9367202552176992,43,0.0,1,0.0,1,0.0,1
227,max_ml,20,60,3,3,0.05,0.95,0.9206043050601788,19,1.0,1,1.0,1,1.0,1
228,max_ml,20,60,3,3,0.05,0.95,0.7770528915071103,11,1.0,1,1.0,1,1.0,1
229,max_ml,20,60,3,3,0.05,0.95,0.916027187135862,8,1.0,1,1.0,1,1.0,1
230,max_ml,20,60,3,3,0.05,0.95,0.9303504977310132,15,1.0,1,1.0,1,1.0,1
231,max_ml,20,60,3,3,0.05,0.95,0.919471739370849,14,1.0,1,1.0,1,1.0,1
232,max_ml,20,60,3,3,0.05,0.95,0.9404440075687778,15,1.0,1,1.0,1,1.0,1
233,max_ml,20,60,3,3,0.05,0.95,0.948699796693988,20,1.0,1,1.0,1,1.0,1
234,max_ml,20,60,3,3,0.05,0.95,0.8847905561243661,9,1.0,1,1.0,1,1.0,1
235,max_ml,20,60,3,3,0.05,0.95,0.8768845974846691,15,1.0,1,1.0,1,1.0,1
236,max_ml,20,60,3,3,0.05,0.95,0.9236415443990796,13,1.0,1,1.0,1,1.0,1
237,max_ml,20,60,3,3,0.05,0.95,0.942703659881048,8,1.0,1,1.0,1,1.0,1
238,max_ml,20,60,3,3,0.05,0.95,0.8630291115449206,8,1.0,1,1.0,1,1.0,1
239,max_ml,20,60,3,3,0.05,0.95,0.8632706835305465,10,1.0,1,1.0,1,1.0,1
240,max_ml,20,60,3,3,0.05,0.95,0.8885704370326046,14,1.0,1,1.0,1,1.0,1
241,max_ml,20,60,3,3,0.05,0.95,0.9184892696995578,24,1.0,1,1.0,1,1.0,1
242,max_ml,20,60,3,3,0.05,0.95,0.943350951787287,7,1.0,1,1.0,1,1.0,1
243,max_ml,20,60,3,3,0.05,0.95,0.930865360358013,33,1.0,1,1.0,1,1.0,1
244,max_ml,20,60,3,3,0.05,0.95,0.9034684978916442,12,1.0,1,1.0,1,1.0,1
245,max_ml,20,60,3,3,0.05,0.95,0.9410097104056108,5,1.0,1,1.0,1,1.0,1
246,max_ml,20,60,3,3,0.05,0.95,0.909767424605196,21,1.0,1,1.0,1,1.0,1
247,max_ml,20,60,3,3,0.05,0.95,0.8973246737244323,9,1.0,1,1.0,1,1.0,1
248,max_ml,20,60,3,3,0.05,0.95,0.9168457355831884,4,1.0,1,1.0,1,1.0,1
249,max_ml,20,60,3,3,0.05,0.95,0.8768098819323611,9,1.0,1,1.0,1,1.0,1
250,max_ml,20,60,3,3,0.05,0.95,0.8915860861371875,9,1.0,1,1.0,1,1.0,1
251,max_ml,20,60,3,3,0.05,0.95,0.8162142529740182,2,1.0,1,1.0,1,1.0,1
252,max_ml,20,60,3,3,0.05,0.95,0.9383590971973316,10,1.0,1,1.0,1,1.0,1
253,max_ml,20,60,3,3,0.05,0.95,0.942117454005754,15,1.0,1,1.0,1,1.0,1
254,max_ml,20,60,3,3,0.05,0.95,0.7289179797955964,6,1.0,1,1.0,1,1.0,1
255,max_ml,20,60,3,3,0.05,0.95,0.9452582837492004,39,1.0,1,1.0,1,1.0,1
256,max_ml,20,60,3,3,0.05,0.95,0.9331300092507792,23,1.0,1,1.0,1,1.0,1
257,max_ml,20,60,3,3,0.05,0.95,0.9351851939347844,12,1.0,1,1.0,1,1.0,1
258,max_ml,20,60,3,3,0.05,0.95,0.8661596951402469,9,1.0,1,1.0,1,1.0,1
259,max_ml,20,60,3,3,0.05,0.95,0.882358631262951,5,1.0,1,1.0,1,1.0,1
260,max_ml,20,60,3,3,0.05,0.95,0.8954590132703638,17,1.0,1,1.0,1,1.0,1
261,max_ml,20,60,3,3,0.05,0.95,0.8751179335540681,6,1.0,1,1.0,1,1.0,1
262,max_ml,20,60,3,3,0.05,0.95,0.9344836512564748,20,1.0,1,1.0,1,1.0,1
263,max_ml,20,60,3,3,0.05,0.95,0.9056751431714256,8,1.0,1,1.0,1,1.0,1
264,max_ml,20,60,3,3,0.05,0.95,0.9396810979395928,15,1.0,1,1.0,1,1.0,1
265,max_ml,20,60,3,3,0.05,0.95,0.8439946688131136,14,1.0,1,1.0,1,1.0,1
266,max_ml,20,60,3,3,0.05,0.95,0.9263542275908744,7,1.0,1,1.0,1,1.0,1
267,max_ml,20,60,3,3,0.05,0.95,0.9488599466563596,16,1.0,1,1.0,1,1.0,1
268,max_ml,20,60,3,3,0.05,0.95,0.9089531448216964,15,1.0,1,1.0,1,1.0,1
269,max_ml,20,60,3,3,0.05,0.95,0.8523860182345863,29,1.0,1,1.0,1,1.0,1
270,max_ml,20,60,3,3,0.05,0.95,0.9172544852766767,34,1.0,1,1.0,1,1.0,1
271,max_ml,20,60,3,3,0.05,0.95,0.9319229487854724,25,1.0,1,1.0,1,1.0,1
272,max_ml,20,60,3,3,0.05,0.95,0.8812608493458006,11,1.0,1,1.0,1,1.0,1
273,max_ml,20,60,3,3,0.05,0.95,0.9405436255182168,8,1.0,1,1.0,1,1.0,1
274,max_ml,20,60,3,3,0.05,0.95,0.9412395474848392,80,0.0,1,0.0,1,0.0,1
275,max_ml,20,60,3,3,0.05,0.95,0.7755801172119493,4,1.0,1,1.0,1,1.0,1
276,max_ml,20,60,3,3,0.05,0.95,0.9300521757380382,13,1.0,1,1.0,1,1.0,1
277,max_ml,20,60,3,3,0.05,0.95,0.8441443799472244,15,1.0,1,1.0,1,1.0,1
278,max_ml,20,60,3,3,0.05,0.95,0.9129465802761249,16,1.0,1,1.0,1,1.0,1
279,max_ml,20,60,3,3,0.05,0.95,0.8871272915030372,14,1.0,1,1.0,1,1.0,1
280,max_ml,20,60,3,3,0.05,0.95,0.9378436489133456,11,1.0,1,1.0,1,1.0,1
281,max_ml,20,60,3,3,0.05,0.95,0.9417318434733838,21,1.0,1,1.0,1,1.0,1
282,max_ml,20,60,3,3,0.05,0.95,0.9444675610998062,60,1.0,1,1.0,1,1.0,1
283,max_ml,20,60,3,3,0.05,0.95,0.849818921246739,13,1.0,1,1.0,1,1.0,1
284,max_ml,20,60,3,3,0.05,0.95,0.9485875696916712,44,0.0,0,1.0,1,1.0,1
285,max_ml,20,60,3,3,0.05,0.95,0.9044034756504168,8,1.0,1,1.0,1,1.0,1
286,max_ml,20,60,3,3,0.05,0.95,0.9404074242693063,34,0.0,0,1.0,1,1.0,1
287,max_ml,20,60,3,3,0.05,0.95,0.9082615720349794,20,1.0,1,1.0,1,1.0,1
288,max_ml,20,60,3,3,0.05,0.95,0.945198494545439,32,1.0,1,1.0,1,1.0,1
289,max_ml,20,60,3,3,0.05,0.95,0.9430916654006426,35,1.0,1,1.0,1,1.0,1
290,max_ml,20,60,3,3,0.05,0.95,0.7439899939905686,10,1.0,1,1.0,1,1.0,1
291,max_ml,20,60,3,3,0.05,0.95,0.9400975794027144,7,1.0,1,1.0,1,1.0,1
292,max_ml,20,60,3,3,0.05,0.95,0.8788496152691693,5,1.0,1,1.0,1,1.0,1
293,max_ml,20,60,3,3,0.05,0.95,0.9380671082288072,27,1.0,1,1.0,1,1.0,1
294,max_ml,20,60,3,3,0.05,0.95,0.8383529342020021,30,1.0,1,1.0,1,1.0,1
295,max_ml,20,60,3,3,0.05,0.95,0.9149604310524336,13,1.0,1,1.0,1,1.0,1
296,max_ml,20,60,3,3,0.05,0.95,0.777925204867732,5,1.0,1,1.0,1,1.0,1
297,max_ml,20,60,3,3,0.05,0.95,0.90243690304363,11,1.0,1,1.0,1,1.0,1
298,max_ml,20,60,3,3,0.05,0.95,0.9234785369165136,6,1.0,1,1.0,1,1.0,1
299,max_ml,20,60,3,3,0.05,0.95,0.9319632388885128,14,1.0,1,1.0,1,1.0,1
300,max_ml,20,60,3,3,0.05,0.95,0.9318428427874642,17,1.0,1,1.0,1,1.0,1
301,max_ml,20,60,3,3,0.05,0.95,0.910837924717807,17,1.0,1,1.0,1,1.0,1
302,max_ml,20,60,3,3,0.05,0.95,0.8744812735299171,7,1.0,1,1.0,1,1.0,1
303,max_ml,20,60,3,3,0.05,0.95,0.9310260549725484,24,1.0,1,1.0,1,1.0,1
304,max_ml,20,60,3,3,0.05,0.95,0.9309932038312108,21,1.0,1,1.0,1,1.0,1
305,max_ml,20,60,3,3,0.05,0.95,0.9264255037486248,26,1.0,1,1.0,1,1.0,1
306,max_ml,20,60,3,3,0.05,0.95,0.8821965275497606,15,1.0,1,1.0,1,1.0,1
307,max_ml,20,60,3,3,0.05,0.95,0.9408521755640944,14,1.0,1,1.0,1,1.0,1
308,max_ml,20,60,3,3,0.05,0.95,0.9209231356692866,11,1.0,1,1.0,1,1.0,1
309,max_ml,20,60,3,3,0.05,0.95,0.8999574180538252,19,1.0,1,1.0,1,1.0,1
310,max_ml,20,60,3,3,0.05,0.95,0.9091533601014308,15,1.0,1,1.0,1,1.0,1
311,max_ml,20,60,3,3,0.05,0.95,0.9495989735262488,79,0.0,1,0.0,1,0.0,1
312,max_ml,20,60,3,3,0.05,0.95,0.9114740523428254,18,1.0,1,1.0,1,1.0,1
313,max_ml,20,60,3,3,0.05,0.95,0.9093301887186486,10,1.0,1,1.0,1,1.0,1
314,max_ml,20,60,3,3,0.05,0.95,0.9460504396749364,19,1.0,1,1.0,1,1.0,1
315,max_ml,20,60,3,3,0.05,0.95,0.9159268462558494,15,1.0,1,1.0,1,1.0,1
316,max_ml,20,60,3,3,0.05,0.95,0.8766471261060063,35,1.0,1,1.0,1,1.0,1
317,max_ml,20,60,3,3,0.05,0.95,0.837607786662512,7,1.0,1,1.0,1,1.0,1
318,max_ml,20,60,3,3,0.05,0.95,0.932488057897962,5,1.0,1,1.0,1,1.0,1
319,max_ml,20,60,3,3,0.05,0.95,0.875399182853118,20,1.0,1,1.0,1,1.0,1
320,max_ml,20,60,3,3,0.05,0.95,0.8449726200001723,11,1.0,1,1.0,1,1.0,1
321,max_ml,20,60,3,3,0.05,0.95,0.9412699685600456,7,1.0,1,1.0,1,1.0,1
322,max_ml,20,60,3,3,0.05,0.95,0.9378365301750036,21,1.0,1,1.0,1,1.0,1
323,max_ml,20,60,3,3,0.05,0.95,0.850652362423989,6,1.0,1,1.0,1,1.0,1
324,max_ml,20,60,3,3,0.05,0.95,0.9286146761806402,11,1.0,1,1.0,1,1.0,1
325,max_ml,20,60,3,3,0.05,0.95,0.9353547217237538,12,1.0,1,1.0,1,1.0,1
326,max_ml,20,60,3,3,0.05,0.95,0.9369072199274237,22,1.0,1,1.0,1,1.0,1
327,max_ml,20,60,3,3,0.05,0.95,0.9268264741014332,15,1.0,1,1.0,1,1.0,1
328,max_ml,20,60,3,3,0.05,0.95,0.9054731910060592,32,1.0,1,1.0,1,1.0,1
329,max_ml,20,60,3,3,0.05,0.95,0.9469562372658444,15,1.0,1,1.0,1,1.0,1
330,max_ml,20,60,3,3,0.05,0.95,0.9382144099934996,7,1.0,1,1.0,1,1.0,1
331,max_ml,20,60,3,3,0.05,0.95,0.8384408696680217,5,1.0,1,1.0,1,1.0,1
332,max_ml,20,60,3,3,0.05,0.95,0.9484960470155877,7,1.0,1,1.0,1,1.0,1
333,max_ml,20,60,3,3,0.05,0.95,0.9230797479542188,20,1.0,1,1.0,1,1.0,1
334,max_ml,20,60,3,3,0.05,0.95,0.8133739972610351,11,1.0,1,1.0,1,1.0,1
335,max_ml,20,60,3,3,0.05,0.95,0.9059991644510762,25,1.0,1,1.0,1,1.0,1
336,max_ml,20,60,3,3,0.05,0.95,0.9390408194967756,39,1.0,1,1.0,1,1.0,1
337,max_ml,20,60,3,3,0.05,0.95,0.9239405249979928,12,1.0,1,1.0,1,1.0,1
338,max_ml,20,60,3,3,0.05,0.95,0.9406791103313388,10,1.0,1,1.0,1,1.0,1
339,max_ml,20,60,3,3,0.05,0.95,0.8636904283031306,11,1.0,1,1.0,1,1.0,1
340,max_ml,20,60,3,3,0.05,0.95,0.9120009320949886,38,1.0,1,1.0,1,1.0,1
341,max_ml,20,60,3,3,0.05,0.95,0.8696370293997026,21,1.0,1,1.0,1,1.0,1
342,max_ml,20,60,3,3,0.05,0.95,0.94117640644578,8,1.0,1,1.0,1,1.0,1
343,max_ml,20,60,3,3,0.05,0.95,0.876667304966067,16,1.0,1,1.0,1,1.0,1
344,max_ml,20,60,3,3,0.05,0.95,0.9063935886585924,23,1.0,1,1.0,1,1.0,1
345,max_ml,20,60,3,3,0.05,0.95,0.9116967614888366,17,1.0,1,1.0,1,1.0,1
346,max_ml,20,60,3,3,0.05,0.95,0.8708280570784567,5,1.0,1,1.0,1,1.0,1
347,max_ml,20,60,3,3,0.05,0.95,0.939709375194375,19,1.0,1,1.0,1,1.0,1
348,max_ml,20,60,3,3,0.05,0.95,0.936747149195124,26,1.0,1,1.0,1,1.0,1
349,max_ml,20,60,3,3,0.05,0.95,0.943218236803062,25,1.0,1,1.0,1,1.0,1
350,max_ml,20,60,3,3,0.05,0.95,0.9427082690088472,56,1.0,1,1.0,1,1.0,1
351,max_ml,20,60,3,3,0.05,0.95,0.8756389692758549,10,1.0,1,1.0,1,1.0,1
352,max_ml,20,60,3,3,0.05,0.95,0.9474173290893668,5,1.0,1,1.0,1,1.0,1
353,max_ml,20,60,3,3,0.05,0.95,0.9393755223284423,28,1.0,1,1.0,1,1.0,1
354,max_ml,20,60,3,3,0.05,0.95,0.9464243850369878,39,1.0,1,0.0,0,1.0,1
355,max_ml,20,60,3,3,0.05,0.95,0.9316541939392228,18,1.0,1,1.0,1,1.0,1
356,max_ml,20,60,3,3,0.05,0.95,0.9213256060852332,23,1.0,1,1.0,1,1.0,1
357,max_ml,20,60,3,3,0.05,0.95,0.8178159530299266,15,1.0,1,1.0,1,1.0,1
358,max_ml,20,60,3,3,0.05,0.95,0.8980683097595941,25,1.0,1,1.0,1,1.0,1
359,max_ml,20,60,3,3,0.05,0.95,0.9201732861456224,12,1.0,1,1.0,1,1.0,1
360,max_ml,20,60,3,3,0.05,0.95,0.9287617250353206,12,1.0,1,1.0,1,1.0,1
361,max_ml,20,60,3,3,0.05,0.95,0.9240074654010718,18,1.0,1,1.0,1,1.0,1
362,max_ml,20,60,3,3,0.05,0.95,0.93283912212281,21,1.0,1,1.0,1,1.0,1
363,max_ml,20,60,3,3,0.05,0.95,0.9249404795216832,33,1.0,1,1.0,1,1.0,1
364,max_ml,20,60,3,3,0.05,0.95,0.9442263073492138,30,1.0,1,1.0,1,1.0,1
365,max_ml,20,60,3,3,0.05,0.95,0.8946713813612084,6,1.0,1,1.0,1,1.0,1
366,max_ml,20,60,3,3,0.05,0.95,0.8848397194397368,16,1.0,1,1.0,1,1.0,1
367,max_ml,20,60,3,3,0.05,0.95,0.871309384448895,8,1.0,1,1.0,1,1.0,1
368,max_ml,20,60,3,3,0.05,0.95,0.9404455631651006,17,1.0,1,1.0,1,1.0,1
369,max_ml,20,60,3,3,0.05,0.95,0.9315601960575546,14,1.0,1,1.0,1,1.0,1
370,max_ml,20,60,3,3,0.05,0.95,0.8648091962297266,19,1.0,1,1.0,1,1.0,1
371,max_ml,20,60,3,3,0.05,0.95,0.918490072337096,15,1.0,1,1.0,1,1.0,1
372,max_ml,20,60,3,3,0.05,0.95,0.932781717363697,17,1.0,1,1.0,1,1.0,1
373,max_ml,20,60,3,3,0.05,0.95,0.946325213031327,18,1.0,1,1.0,1,1.0,1
374,max_ml,20,60,3,3,0.05,0.95,0.91564124547694,21,1.0,1,1.0,1,1.0,1
375,max_ml,20,60,3,3,0.05,0.95,0.8215858857432157,4,1.0,1,1.0,1,1.0,1
376,max_ml,20,60,3,3,0.05,0.95,0.9048152758906058,13,1.0,1,1.0,1,1.0,1
377,max_ml,20,60,3,3,0.05,0.95,0.9303679488709518,91,0.0,0,0.0,0,1.0,1
378,max_ml,20,60,3,3,0.05,0.95,0.8819904356198534,18,1.0,1,1.0,1,1.0,1
379,max_ml,20,60,3,3,0.05,0.95,0.7332936220135449,4,1.0,1,1.0,1,1.0,1
380,max_ml,20,60,3,3,0.05,0.95,0.887045028110121,11,1.0,1,1.0,1,1.0,1
381,max_ml,20,60,3,3,0.05,0.95,0.9449308569259988,55,1.0,1,1.0,1,1.0,1
382,max_ml,20,60,3,3,0.05,0.95,0.9048066413073084,25,1.0,1,1.0,1,1.0,1
383,max_ml,20,60,3,3,0.05,0.95,0.927409852570101,7,1.0,1,1.0,1,1.0,1
384,max_ml,20,60,3,3,0.05,0.95,0.943091230713653,34,1.0,1,1.0,1,1.0,1
385,max_ml,20,60,3,3,0.05,0.95,0.8974591027494752,12,1.0,1,1.0,1,1.0,1
386,max_ml,20,60,3,3,0.05,0.95,0.938799293507126,17,1.0,1,1.0,1,1.0,1
387,max_ml,20,60,3,3,0.05,0.95,0.9339441899881216,28,1.0,1,1.0,1,1.0,1
388,max_ml,20,60,3,3,0.05,0.95,0.927017759732742,45,1.0,1,1.0,1,1.0,1
389,max_ml,20,60,3,3,0.05,0.95,0.9325535675930036,17,1.0,1,1.0,1,1.0,1
390,max_ml,20,60,3,3,0.05,0.95,0.9330422301358782,22,1.0,1,1.0,1,1.0,1
391,max_ml,20,60,3,3,0.05,0.95,0.9458468105116068,52,1.0,1,1.0,1,1.0,1
392,max_ml,20,60,3,3,0.05,0.95,0.9249982716384204,8,1.0,1,1.0,1,1.0,1
393,max_ml,20,60,3,3,0.05,0.95,0.862116690843836,21,1.0,1,1.0,1,1.0,1
394,max_ml,20,60,3,3,0.05,0.95,0.8015336128355605,6,1.0,1,1.0,1,1.0,1
395,max_ml,20,60,3,3,0.05,0.95,0.9009538726110596,11,1.0,1,1.0,1,1.0,1
396,max_ml,20,60,3,3,0.05,0.95,0.9321931206893682,16,1.0,1,1.0,1,1.0,1
397,max_ml,20,60,3,3,0.05,0.95,0.932966067038584,62,1.0,1,1.0,1,1.0,1
398,max_ml,20,60,3,3,0.05,0.95,0.8995857322491427,11,1.0,1,1.0,1,1.0,1
399,max_ml,20,60,3,3,0.05,0.95,0.7801530238665143,9,1.0,1,1.0,1,1.0,1
400,max_ml,20,60,3,3,0.05,0.95,0.9499765169168736,30,1.0,1,1.0,1,1.0,1
401,max_ml,20,60,3,3,0.05,0.95,0.9273893741823646,17,1.0,1,1.0,1,1.0,1
402,max_ml,20,60,3,3,0.05,0.95,0.9197724515338378,13,1.0,1,1.0,1,1.0,1
403,max_ml,20,60,3,3,0.05,0.95,0.9455033346444204,29,1.0,1,1.0,1,1.0,1
404,max_ml,20,60,3,3,0.05,0.95,0.9480395665374138,120,0.0,1,0.0,1,0.0,1
405,max_ml,20,60,3,3,0.05,0.95,0.91328277299501,10,1.0,1,1.0,1,1.0,1
406,max_ml,20,60,3,3,0.05,0.95,0.8340004867798463,5,1.0,1,1.0,1,1.0,1
407,max_ml,20,60,3,3,0.05,0.95,0.9298252122992018,11,1.0,1,1.0,1,1.0,1
408,max_ml,20,60,3,3,0.05,0.95,0.9128903002498042,20,1.0,1,1.0,1,1.0,1
409,max_ml,20,60,3,3,0.05,0.95,0.8979111087217232,13,1.0,1,1.0,1,1.0,1
410,max_ml,20,60,3,3,0.05,0.95,0.9234431840391962,14,1.0,1,1.0,1,1.0,1
411,max_ml,20,60,3,3,0.05,0.95,0.9478739848355516,21,1.0,1,1.0,1,1.0,1
412,max_ml,20,60,3,3,0.05,0.95,0.9187520689685712,8,1.0,1,1.0,1,1.0,1
413,max_ml,20,60,3,3,0.05,0.95,0.8946170718827418,34,1.0,1,1.0,1,1.0,1
414,max_ml,20,60,3,3,0.05,0.95,0.9253403460351348,22,1.0,1,1.0,1,1.0,1
415,max_ml,20,60,3,3,0.05,0.95,0.9395124530418918,21,1.0,1,1.0,1,1.0,1
416,max_ml,20,60,3,3,0.05,0.95,0.9039530001255366,12,1.0,1,1.0,1,1.0,1
417,max_ml,20,60,3,3,0.05,0.95,0.9001530836454337,24,1.0,1,1.0,1,1.0,1
418,max_ml,20,60,3,3,0.05,0.95,0.94324239558247,20,1.0,1,1.0,1,1.0,1
419,max_ml,20,60,3,3,0.05,0.95,0.948059794616405,40,1.0,1,1.0,1,1.0,1
420,max_ml,20,60,3,3,0.05,0.95,0.9219754506158518,10,1.0,1,1.0,1,1.0,1
421,max_ml,20,60,3,3,0.05,0.95,0.927209929657012,16,1.0,1,1.0,1,1.0,1
422,max_ml,20,60,3,3,0.05,0.95,0.8227056986483692,4,1.0,1,1.0,1,1.0,1
423,max_ml,20,60,3,3,0.05,0.95,0.9388875612180434,11,1.0,1,1.0,1,1.0,1
424,max_ml,20,60,3,3,0.05,0.95,0.8938946369425301,13,1.0,1,1.0,1,1.0,1
425,max_ml,20,60,3,3,0.05,0.95,0.8637625242335348,15,1.0,1,1.0,1,1.0,1
426,max_ml,20,60,3,3,0.05,0.95,0.908481084737504,9,1.0,1,1.0,1,1.0,1
427,max_ml,20,60,3,3,0.05,0.95,0.9479649551349656,3,1.0,1,1.0,1,1.0,1
428,max_ml,20,60,3,3,0.05,0.95,0.9231624021824012,37,1.0,1,1.0,1,1.0,1
429,max_ml,20,60,3,3,0.05,0.95,0.8789113473308758,24,1.0,1,1.0,1,1.0,1
430,max_ml,20,60,3,3,0.05,0.95,0.937378052591746,48,1.0,1,1.0,1,1.0,1
431,max_ml,20,60,3,3,0.05,0.95,0.7626490370079891,8,1.0,1,1.0,1,1.0,1
432,max_ml,20,60,3,3,0.05,0.95,0.9394627450956502,14,1.0,1,1.0,1,1.0,1
433,max_ml,20,60,3,3,0.05,0.95,0.8526986556663412,15,1.0,1,1.0,1,1.0,1
434,max_ml,20,60,3,3,0.05,0.95,0.9135227853734664,7,1.0,1,1.0,1,1.0,1
435,max_ml,20,60,3,3,0.05,0.95,0.9295369536302344,13,1.0,1,1.0,1,1.0,1
436,max_ml,20,60,3,3,0.05,0.95,0.946124662403712,7,1.0,1,1.0,1,1.0,1
437,max_ml,20,60,3,3,0.05,0.95,0.9287218874671224,12,1.0,1,1.0,1,1.0,1
438,max_ml,20,60,3,3,0.05,0.95,0.8797657925018839,4,1.0,1,1.0,1,1.0,1
439,max_ml,20,60,3,3,0.05,0.95,0.9085167092606716,15,1.0,1,1.0,1,1.0,1
440,max_ml,20,60,3,3,0.05,0.95,0.9446655809718142,12,1.0,1,1.0,1,1.0,1
441,max_ml,20,60,3,3,0.05,0.95,0.9413364966830704,6,1.0,1,1.0,1,1.0,1
442,max_ml,20,60,3,3,0.05,0.95,0.9153637087562654,10,1.0,1,1.0,1,1.0,1
443,max_ml,20,60,3,3,0.05,0.95,0.9485942280845248,6,1.0,1,1.0,1,1.0,1
444,max_ml,20,60,3,3,0.05,0.95,0.9269158732757836,29,1.0,1,1.0,1,1.0,1
445,max_ml,20,60,3,3,0.05,0.95,0.9357916922445896,17,1.0,1,1.0,1,1.0,1
446,max_ml,20,60,3,3,0.05,0.95,0.836196350400677,15,1.0,1,1.0,1,1.0,1
447,max_ml,20,60,3,3,0.05,0.95,0.9323077529864574,39,1.0,1,1.0,1,1.0,1
448,max_ml,20,60,3,3,0.05,0.95,0.9406345105378672,8,1.0,1,1.0,1,1.0,1
449,max_ml,20,60,3,3,0.05,0.95,0.9415324335304444,11,1.0,1,1.0,1,1.0,1
450,max_ml,20,60,3,3,0.05,0.95,0.8878801255211154,23,1.0,1,1.0,1,1.0,1
451,max_ml,20,60,3,3,0.05,0.95,0.949714041240595,11,1.0,1,1.0,1,1.0,1
452,max_ml,20,60,3,3,0.05,0.95,0.8160639166007752,6,1.0,1,1.0,1,1.0,1
453,max_ml,20,60,3,3,0.05,0.95,0.9188893393782522,45,1.0,1,1.0,1,1.0,1
454,max_ml,20,60,3,3,0.05,0.95,0.9234381859992824,9,1.0,1,1.0,1,1.0,1
455,max_ml,20,60,3,3,0.05,0.95,0.947934011096767,27,1.0,1,1.0,1,1.0,1
456,max_ml,20,60,3,3,0.05,0.95,0.9312036103507172,24,1.0,1,1.0,1,1.0,1
457,max_ml,20,60,3,3,0.05,0.95,0.8856464715841115,8,1.0,1,1.0,1,1.0,1
458,max_ml,20,60,3,3,0.05,0.95,0.8294055977123637,7,1.0,1,1.0,1,1.0,1
459,max_ml,20,60,3,3,0.05,0.95,0.9385325067196836,12,1.0,1,1.0,1,1.0,1
460,max_ml,20,60,3,3,0.05,0.95,0.9063453899703842,10,1.0,1,1.0,1,1.0,1
461,max_ml,20,60,3,3,0.05,0.95,0.934064058795936,12,1.0,1,1.0,1,1.0,1
462,max_ml,20,60,3,3,0.05,0.95,0.9239922850163498,7,1.0,1,1.0,1,1.0,1
463,max_ml,20,60,3,3,0.05,0.95,0.8694691381162732,27,1.0,1,1.0,1,1.0,1
464,max_ml,20,60,3,3,0.05,0.95,0.9345250258642096,34,0.0,0,1.0,1,1.0,1
465,max_ml,20,60,3,3,0.05,0.95,0.8848013094377133,28,1.0,1,1.0,1,1.0,1
466,max_ml,20,60,3,3,0.05,0.95,0.9285040484675258,22,1.0,1,1.0,1,1.0,1
467,max_ml,20,60,3,3,0.05,0.95,0.9319452051225232,41,1.0,1,1.0,1,1.0,1
468,max_ml,20,60,3,3,0.05,0.95,0.94970530870945,28,1.0,1,1.0,1,1.0,1
469,max_ml,20,60,3,3,0.05,0.95,0.8807298969693638,8,1.0,1,1.0,1,1.0,1
470,max_ml,20,60,3,3,0.05,0.95,0.9299051359154984,16,1.0,1,1.0,1,1.0,1
471,max_ml,20,60,3,3,0.05,0.95,0.9207583217552056,6,1.0,1,1.0,1,1.0,1
472,max_ml,20,60,3,3,0.05,0.95,0.9164359843434482,17,1.0,1,1.0,1,1.0,1
473,max_ml,20,60,3,3,0.05,0.95,0.8691595809647582,19,1.0,1,1.0,1,1.0,1
474,max_ml,20,60,3,3,0.05,0.95,0.9477266480105768,44,0.0,0,1.0,1,1.0,1
475,max_ml,20,60,3,3,0.05,0.95,0.9323104568137742,17,1.0,1,1.0,1,1.0,1
476,max_ml,20,60,3,3,0.05,0.95,0.8659561207970533,15,1.0,1,1.0,1,1.0,1
477,max_ml,20,60,3,3,0.05,0.95,0.869675639137613,18,1.0,1,1.0,1,1.0,1
478,max_ml,20,60,3,3,0.05,0.95,0.8990860018594091,14,1.0,1,1.0,1,1.0,1
479,max_ml,20,60,3,3,0.05,0.95,0.9490695754384924,10,1.0,1,1.0,1,1.0,1
480,max_ml,20,60,3,3,0.05,0.95,0.939833046701648,50,1.0,1,1.0,1,1.0,1
481,max_ml,20,60,3,3,0.05,0.95,0.8778025964466893,25,1.0,1,1.0,1,1.0,1
482,max_ml,20,60,3,3,0.05,0.95,0.9244702712869152,7,1.0,1,1.0,1,1.0,1
483,max_ml,20,60,3,3,0.05,0.95,0.9305613099246148,25,1.0,1,1.0,1,1.0,1
484,max_ml,20,60,3,3,0.05,0.95,0.9467329942207112,26,1.0,1,1.0,1,1.0,1
485,max_ml,20,60,3,3,0.05,0.95,0.8960410997807156,4,1.0,1,1.0,1,1.0,1
486,max_ml,20,60,3,3,0.05,0.95,0.9085452944984684,13,1.0,1,1.0,1,1.0,1
487,max_ml,20,60,3,3,0.05,0.95,0.8699143945898232,13,1.0,1,1.0,1,1.0,1
488,max_ml,20,60,3,3,0.05,0.95,0.949790919047159,80,0.0,0,1.0,1,1.0,1
489,max_ml,20,60,3,3,0.05,0.95,0.8264403442809163,11,1.0,1,1.0,1,1.0,1
490,max_ml,20,60,3,3,0.05,0.95,0.9412407608771748,26,1.0,1,1.0,1,1.0,1
491,max_ml,20,60,3,3,0.05,0.95,0.9498031144424036,40,1.0,1,1.0,1,1.0,1
492,max_ml,20,60,3,3,0.05,0.95,0.9360098053176616,7,1.0,1,1.0,1,1.0,1
493,max_ml,20,60,3,3,0.05,0.95,0.8691557414145795,5,1.0,1,1.0,1,1.0,1
494,max_ml,20,60,3,3,0.05,0.95,0.949830440224054,22,1.0,1,1.0,1,1.0,1
495,max_ml,20,60,3,3,0.05,0.95,0.9420134606818712,13,1.0,1,1.0,1,1.0,1
496,max_ml,20,60,3,3,0.05,0.95,0.8415534162597249,17,1.0,1,1.0,1,1.0,1
497,max_ml,20,60,3,3,0.05,0.95,0.9410712761053118,17,1.0,1,1.0,1,1.0,1
498,max_ml,20,60,3,3,0.05,0.95,0.9283902072596636,35,1.0,1,1.0,1,1.0,1
499,max_ml,20,60,3,3,0.05,0.95,0.878436790141929,16,1.0,1,1.0,1,1.0,1
500,max_ml,20,60,3,3,0.05,0.95,0.9185272191899287,10,1.0,1,1.0,1,1.0,1
501,max_ml,20,60,3,3,0.05,0.95,0.9249117901626004,53,1.0,1,1.0,1,1.0,1
502,max_ml,20,60,3,3,0.05,0.95,0.9391911704255232,27,0.0,0,0.0,0,1.0,1
503,max_ml,20,60,3,3,0.05,0.95,0.9043441353808712,33,1.0,1,1.0,1,1.0,1
504,max_ml,20,60,3,3,0.05,0.95,0.946507853242074,21,1.0,1,1.0,1,1.0,1
505,max_ml,20,60,3,3,0.05,0.95,0.846996260460761,7,1.0,1,1.0,1,1.0,1
506,max_ml,20,60,3,3,0.05,0.95,0.9257593817153696,8,1.0,1,1.0,1,1.0,1
507,max_ml,20,60,3,3,0.05,0.95,0.9284289083014176,5,1.0,1,1.0,1,1.0,1
508,max_ml,20,60,3,3,0.05,0.95,0.930488592299588,23,1.0,1,1.0,1,1.0,1
509,max_ml,20,60,3,3,0.05,0.95,0.9243208025956664,16,1.0,1,1.0,1,1.0,1
510,max_ml,20,60,3,3,0.05,0.95,0.8632164203773125,8,1.0,1,1.0,1,1.0,1
511,max_ml,20,60,3,3,0.05,0.95,0.902425307057519,23,1.0,1,1.0,1,1.0,1
512,max_ml,20,60,3,3,0.05,0.95,0.9386624627234592,8,1.0,1,1.0,1,1.0,1
513,max_ml,20,60,3,3,0.05,0.95,0.836359817220715,5,1.0,1,1.0,1,1.0,1
514,max_ml,20,60,3,3,0.05,0.95,0.8945956091221366,13,1.0,1,1.0,1,1.0,1
515,max_ml,20,60,3,3,0.05,0.95,0.9187339363015662,15,1.0,1,1.0,1,1.0,1
516,max_ml,20,60,3,3,0.05,0.95,0.7656093772947744,3,1.0,1,1.0,1,1.0,1
517,max_ml,20,60,3,3,0.05,0.95,0.8573562989276082,9,1.0,1,1.0,1,1.0,1
518,max_ml,20,60,3,3,0.05,0.95,0.9216412756266829,24,1.0,1,1.0,1,1.0,1
519,max_ml,20,60,3,3,0.05,0.95,0.9327227851095828,20,1.0,1,1.0,1,1.0,1
520,max_ml,20,60,3,3,0.05,0.95,0.9436345161299604,22,1.0,1,1.0,1,1.0,1
521,max_ml,20,60,3,3,0.05,0.95,0.8659823451029124,8,1.0,1,1.0,1,1.0,1
522,max_ml,20,60,3,3,0.05,0.95,0.931960966831286,10,1.0,1,1.0,1,1.0,1
523,max_ml,20,60,3,3,0.05,0.95,0.8978446935370076,24,1.0,1,1.0,1,1.0,1
524,max_ml,20,60,3,3,0.05,0.95,0.9315081290920127,27,1.0,1,1.0,1,1.0,1
525,max_ml,20,60,3,3,0.05,0.95,0.9434547140781632,9,1.0,1,1.0,1,1.0,1
526,max_ml,20,60,3,3,0.05,0.95,0.891425954567905,34,1.0,1,1.0,1,1.0,1
527,max_ml,20,60,3,3,0.05,0.95,0.8058508632246338,17,1.0,1,1.0,1,1.0,1
528,max_ml,20,60,3,3,0.05,0.95,0.9432412168575208,15,1.0,1,1.0,1,1.0,1
529,max_ml,20,60,3,3,0.05,0.95,0.934447514175051,8,1.0,1,1.0,1,1.0,1
530,max_ml,20,60,3,3,0.05,0.95,0.94097867486391,65,0.0,0,1.0,1,1.0,1
531,max_ml,20,60,3,3,0.05,0.95,0.8572793959744924,16,1.0,1,1.0,1,1.0,1
532,max_ml,20,60,3,3,0.05,0.95,0.9324527364453168,14,1.0,1,1.0,1,1.0,1
533,max_ml,20,60,3,3,0.05,0.95,0.9448310041938398,13,1.0,1,1.0,1,1.0,1
534,max_ml,20,60,3,3,0.05,0.95,0.8629649923395281,27,1.0,1,1.0,1,1.0,1
535,max_ml,20,60,3,3,0.05,0.95,0.9450628878307372,41,1.0,1,1.0,1,1.0,1
536,max_ml,20,60,3,3,0.05,0.95,0.9399724455472592,7,1.0,1,1.0,1,1.0,1
537,max_ml,20,60,3,3,0.05,0.95,0.8750466307627863,12,1.0,1,1.0,1,1.0,1
538,max_ml,20,60,3,3,0.05,0.95,0.9463150716078256,11,1.0,1,1.0,1,1.0,1
539,max_ml,20,60,3,3,0.05,0.95,0.9387932431181484,60,0.0,1,0.0,1,0.0,1
540,max_ml,20,60,3,3,0.05,0.95,0.9493885573610162,25,1.0,1,1.0,1,1.0,1
541,max_ml,20,60,3,3,0.05,0.95,0.9266219206509094,20,1.0,1,1.0,1,1.0,1
542,max_ml,20,60,3,3,0.05,0.95,0.9239083098484048,55,0.0,0,1.0,1,1.0,1
543,max_ml,20,60,3,3,0.05,0.95,0.9372099815168612,14,1.0,1,1.0,1,1.0,1
544,max_ml,20,60,3,3,0.05,0.95,0.934141952205578,22,1.0,1,1.0,1,1.0,1
545,max_ml,20,60,3,3,0.05,0.95,0.9465497824828802,56,0.0,0,1.0,1,1.0,1
546,max_ml,20,60,3,3,0.05,0.95,0.925373069950412,18,1.0,1,1.0,1,1.0,1
547,max_ml,20,60,3,3,0.05,0.95,0.9489432531152362,30,1.0,1,1.0,1,1.0,1
548,max_ml,20,60,3,3,0.05,0.95,0.8559925953072763,6,1.0,1,1.0,1,1.0,1
549,max_ml,20,60,3,3,0.05,0.95,0.9298939802616396,39,1.0,1,1.0,1,1.0,1
550,max_ml,20,60,3,3,0.05,0.95,0.8935789747007371,10,1.0,1,1.0,1,1.0,1
551,max_ml,20,60,3,3,0.05,0.95,0.9271249707768044,24,1.0,1,1.0,1,1.0,1
552,max_ml,20,60,3,3,0.05,0.95,0.9467862968150382,29,1.0,1,1.0,1,1.0,1
553,max_ml,20,60,3,3,0.05,0.95,0.9380678100801108,41,1.0,1,1.0,1,1.0,1
554,max_ml,20,60,3,3,0.05,0.95,0.9018880996160432,7,1.0,1,1.0,1,1.0,1
555,max_ml,20,60,3,3,0.05,0.95,0.9450839687687396,23,1.0,1,1.0,1,1.0,1
556,max_ml,20,60,3,3,0.05,0.95,0.9070174925473152,19,1.0,1,1.0,1,1.0,1
557,max_ml,20,60,3,3,0.05,0.95,0.9390590403330744,63,0.0,0,0.0,0,1.0,1
558,max_ml,20,60,3,3,0.05,0.95,0.9255291202642136,22,1.0,1,1.0,1,1.0,1
559,max_ml,20,60,3,3,0.05,0.95,0.9288908465675322,6,1.0,1,1.0,1,1.0,1
560,max_ml,20,60,3,3,0.05,0.95,0.9118459321705894,28,1.0,1,1.0,1,1.0,1
561,max_ml,20,60,3,3,0.05,0.95,0.8932320426019984,6,1.0,1,1.0,1,1.0,1
562,max_ml,20,60,3,3,0.05,0.95,0.93866566698384,4,1.0,1,1.0,1,1.0,1
563,max_ml,20,60,3,3,0.05,0.95,0.925600134865683,12,1.0,1,1.0,1,1.0,1
564,max_ml,20,60,3,3,0.05,0.95,0.9394009914403472,19,1.0,1,1.0,1,1.0,1
565,max_ml,20,60,3,3,0.05,0.95,0.9460383577104252,14,1.0,1,1.0,1,1.0,1
566,max_ml,20,60,3,3,0.05,0.95,0.8661364516626855,5,1.0,1,1.0,1,1.0,1
567,max_ml,20,60,3,3,0.05,0.95,0.8527053482078826,27,1.0,1,1.0,1,1.0,1
568,max_ml,20,60,3,3,0.05,0.95,0.9463810302784056,10,1.0,1,1.0,1,1.0,1
569,max_ml,20,60,3,3,0.05,0.95,0.936996107283416,13,1.0,1,1.0,1,1.0,1
570,max_ml,20,60,3,3,0.05,0.95,0.9119773137552246,6,1.0,1,1.0,1,1.0,1
571,max_ml,20,60,3,3,0.05,0.95,0.8846506007378383,37,0.0,0,1.0,1,1.0,1
572,max_ml,20,60,3,3,0.05,0.95,0.921021989290304,11,1.0,1,1.0,1,1.0,1
573,max_ml,20,60,3,3,0.05,0.95,0.918707329119191,24,1.0,1,1.0,1,1.0,1
574,max_ml,20,60,3,3,0.05,0.95,0.9426805891339906,6,1.0,1,1.0,1,1.0,1
575,max_ml,20,60,3,3,0.05,0.95,0.8498209261558946,28,1.0,1,1.0,1,1.0,1
576,max_ml,20,60,3,3,0.05,0.95,0.8534752152742932,7,1.0,1,1.0,1,1.0,1
577,max_ml,20,60,3,3,0.05,0.95,0.9231738188980032,22,1.0,1,1.0,1,1.0,1
578,max_ml,20,60,3,3,0.05,0.95,0.8909304334494662,9,1.0,1,1.0,1,1.0,1
579,max_ml,20,60,3,3,0.05,0.95,0.9205182463389908,9,1.0,1,1.0,1,1.0,1
580,max_ml,20,60,3,3,0.05,0.95,0.9403553960870432,31,1.0,1,1.0,1,1.0,1
581,max_ml,20,60,3,3,0.05,0.95,0.8992826035013015,9,1.0,1,1.0,1,1.0,1
582,max_ml,20,60,3,3,0.05,0.95,0.9363497863025748,10,1.0,1,1.0,1,1.0,1
583,max_ml,20,60,3,3,0.05,0.95,0.9066372715792518,7,1.0,1,1.0,1,1.0,1
584,max_ml,20,60,3,3,0.05,0.95,0.9460253755220936,19,1.0,1,1.0,1,1.0,1
585,max_ml,20,60,3,3,0.05,0.95,0.936036052723941,11,1.0,1,1.0,1,1.0,1
586,max_ml,20,60,3,3,0.05,0.95,0.9368870730405604,14,1.0,1,1.0,1,1.0,1
587,max_ml,20,60,3,3,0.05,0.95,0.934670027340432,11,1.0,1,1.0,1,1.0,1
588,max_ml,20,60,3,3,0.05,0.95,0.9197746000300276,13,1.0,1,1.0,1,1.0,1
589,max_ml,20,60,3,3,0.05,0.95,0.9448805603749464,47,1.0,1,1.0,1,1.0,1
590,max_ml,20,60,3,3,0.05,0.95,0.9477336926201232,29,1.0,1,1.0,1,1.0,1
591,max_ml,20,60,3,3,0.05,0.95,0.8167456218039941,9,1.0,1,1.0,1,1.0,1
592,max_ml,20,60,3,3,0.05,0.95,0.857549562552959,26,1.0,1,1.0,1,1.0,1
593,max_ml,20,60,3,3,0.05,0.95,0.9361224699118804,51,1.0,1,1.0,1,1.0,1
594,max_ml,20,60,3,3,0.05,0.95,0.9151227767227652,10,1.0,1,1.0,1,1.0,1
595,max_ml,20,60,3,3,0.05,0.95,0.9295221427836662,16,1.0,1,1.0,1,1.0,1
596,max_ml,20,60,3,3,0.05,0.95,0.9490562783841922,62,1.0,1,1.0,1,1.0,1
597,max_ml,20,60,3,3,0.05,0.95,0.8359075748153078,6,1.0,1,1.0,1,1.0,1
598,max_ml,20,60,3,3,0.05,0.95,0.9440198450170428,12,1.0,1,1.0,1,1.0,1
599,max_ml,20,60,3,3,0.05,0.95,0.9263608043765792,30,1.0,1,1.0,1,1.0,1
600,max_ml,20,60,3,3,0.05,0.95,0.8826566010798566,23,1.0,1,1.0,1,1.0,1
601,max_ml,20,60,3,3,0.05,0.95,0.945145675635866,12,1.0,1,1.0,1,1.0,1
602,max_ml,20,60,3,3,0.05,0.95,0.85008330117829,17,1.0,1,1.0,1,1.0,1
603,max_ml,20,60,3,3,0.05,0.95,0.9081086781948932,13,1.0,1,1.0,1,1.0,1
604,max_ml,20,60,3,3,0.05,0.95,0.9366890838728074,29,0.0,0,1.0,1,1.0,1
605,max_ml,20,60,3,3,0.05,0.95,0.9058242003752414,33,1.0,1,1.0,1,1.0,1
606,max_ml,20,60,3,3,0.05,0.95,0.909704599733554,30,1.0,1,1.0,1,1.0,1
607,max_ml,20,60,3,3,0.05,0.95,0.9482899594359302,7,1.0,1,1.0,1,1.0,1
608,max_ml,20,60,3,3,0.05,0.95,0.94193645824579,8,1.0,1,1.0,1,1.0,1
609,max_ml,20,60,3,3,0.05,0.95,0.9486777420105856,45,1.0,1,1.0,1,1.0,1
610,max_ml,20,60,3,3,0.05,0.95,0.9296205852307712,19,1.0,1,1.0,1,1.0,1
611,max_ml,20,60,3,3,0.05,0.95,0.9468763251458592,15,1.0,1,1.0,1,1.0,1
612,max_ml,20,60,3,3,0.05,0.95,0.8949273411070225,8,1.0,1,1.0,1,1.0,1
613,max_ml,20,60,3,3,0.05,0.95,0.8967420572320424,6,1.0,1,1.0,1,1.0,1
614,max_ml,20,60,3,3,0.05,0.95,0.8884453492587419,7,1.0,1,1.0,1,1.0,1
615,max_ml,20,60,3,3,0.05,0.95,0.8814582268373874,24,1.0,1,1.0,1,1.0,1
616,max_ml,20,60,3,3,0.05,0.95,0.9338390679933172,9,1.0,1,1.0,1,1.0,1
617,max_ml,20,60,3,3,0.05,0.95,0.9157147119112832,18,1.0,1,1.0,1,1.0,1
618,max_ml,20,60,3,3,0.05,0.95,0.912307485359945,3,1.0,1,1.0,1,1.0,1
619,max_ml,20,60,3,3,0.05,0.95,0.8569603362074414,5,1.0,1,1.0,1,1.0,1
620,max_ml,20,60,3,3,0.05,0.95,0.9343413299852812,34,1.0,1,1.0,1,1.0,1
621,max_ml,20,60,3,3,0.05,0.95,0.8221846826852195,8,1.0,1,1.0,1,1.0,1
622,max_ml,20,60,3,3,0.05,0.95,0.8921421171549505,6,1.0,1,1.0,1,1.0,1
623,max_ml,20,60,3,3,0.05,0.95,0.8017668175447029,12,1.0,1,1.0,1,1.0,1
624,max_ml,20,60,3,3,0.05,0.95,0.9420571264918892,25,1.0,1,1.0,1,1.0,1
625,max_ml,20,60,3,3,0.05,0.95,0.8995055203949152,9,1.0,1,1.0,1,1.0,1
626,max_ml,20,60,3,3,0.05,0.95,0.9324512244002038,30,1.0,1,1.0,1,1.0,1
627,max_ml,20,60,3,3,0.05,0.95,0.9260487010908364,9,1.0,1,1.0,1,1.0,1
628,max_ml,20,60,3,3,0.05,0.95,0.8974678677543029,17,1.0,1,1.0,1,1.0,1
629,max_ml,20,60,3,3,0.05,0.95,0.8931247565975513,7,1.0,1,1.0,1,1.0,1
630,max_ml,20,60,3,3,0.05,0.95,0.9368893496595088,19,1.0,1,1.0,1,1.0,1
631,max_ml,20,60,3,3,0.05,0.95,0.9385573539768092,10,1.0,1,1.0,1,1.0,1
632,max_ml,20,60,3,3,0.05,0.95,0.9438056815770096,14,1.0,1,1.0,1,1.0,1
633,max_ml,20,60,3,3,0.05,0.95,0.9297960982272544,14,1.0,1,1.0,1,1.0,1
634,max_ml,20,60,3,3,0.05,0.95,0.9237254701874106,15,1.0,1,1.0,1,1.0,1
635,max_ml,20,60,3,3,0.05,0.95,0.8319101925727711,13,1.0,1,1.0,1,1.0,1
636,max_ml,20,60,3,3,0.05,0.95,0.9193414439781332,25,1.0,1,1.0,1,1.0,1
637,max_ml,20,60,3,3,0.05,0.95,0.9071340767231328,43,1.0,1,1.0,1,1.0,1
638,max_ml,20,60,3,3,0.05,0.95,0.9445306390361344,14,1.0,1,1.0,1,1.0,1
639,max_ml,20,60,3,3,0.05,0.95,0.941138593006676,8,1.0,1,1.0,1,1.0,1
640,max_ml,20,60,3,3,0.05,0.95,0.8480779172781006,8,1.0,1,1.0,1,1.0,1
641,max_ml,20,60,3,3,0.05,0.95,0.9021314135837264,9,1.0,1,1.0,1,1.0,1
642,max_ml,20,60,3,3,0.05,0.95,0.9329940922521154,15,1.0,1,1.0,1,1.0,1
643,max_ml,20,60,3,3,0.05,0.95,0.9043461349410498,27,1.0,1,1.0,1,1.0,1
644,max_ml,20,60,3,3,0.05,0.95,0.941714349695106,71,0.0,1,0.0,1,0.0,1
645,max_ml,20,60,3,3,0.05,0.95,0.8991041746984267,16,1.0,1,1.0,1,1.0,1
646,max_ml,20,60,3,3,0.05,0.95,0.9466106837703552,19,1.0,1,1.0,1,1.0,1
647,max_ml,20,60,3,3,0.05,0.95,0.9228333537403924,36,1.0,1,1.0,1,1.0,1
648,max_ml,20,60,3,3,0.05,0.95,0.8930711741771145,6,1.0,1,1.0,1,1.0,1
649,max_ml,20,60,3,3,0.05,0.95,0.9427919411468696,8,1.0,1,1.0,1,1.0,1
650,max_ml,20,60,3,3,0.05,0.95,0.92523069579591,38,1.0,1,1.0,1,1.0,1
651,max_ml,20,60,3,3,0.05,0.95,0.9163659021076366,22,1.0,1,1.0,1,1.0,1
652,max_ml,20,60,3,3,0.05,0.95,0.909599243296668,25,1.0,1,1.0,1,1.0,1
653,max_ml,20,60,3,3,0.05,0.95,0.9460856977662564,27,0.0,0,1.0,1,1.0,1
654,max_ml,20,60,3,3,0.05,0.95,0.9343302756300382,6,1.0,1,1.0,1,1.0,1
655,max_ml,20,60,3,3,0.05,0.95,0.8602608182823751,16,1.0,1,1.0,1,1.0,1
656,max_ml,20,60,3,3,0.05,0.95,0.8967291351206591,17,1.0,1,1.0,1,1.0,1
657,max_ml,20,60,3,3,0.05,0.95,0.8923209002598047,8,1.0,1,1.0,1,1.0,1
658,max_ml,20,60,3,3,0.05,0.95,0.9282173006047858,44,0.0,0,1.0,1,1.0,1
659,max_ml,20,60,3,3,0.05,0.95,0.9315597936227232,28,1.0,1,1.0,1,1.0,1
660,max_ml,20,60,3,3,0.05,0.95,0.9219490454704704,8,1.0,1,1.0,1,1.0,1
661,max_ml,20,60,3,3,0.05,0.95,0.9365521732115946,6,1.0,1,1.0,1,1.0,1
662,max_ml,20,60,3,3,0.05,0.95,0.8814992975361253,11,1.0,1,1.0,1,1.0,1
663,max_ml,20,60,3,3,0.05,0.95,0.9210477338259484,6,1.0,1,1.0,1,1.0,1
664,max_ml,20,60,3,3,0.05,0.95,0.9444982983422916,11,1.0,1,1.0,1,1.0,1
665,max_ml,20,60,3,3,0.05,0.95,0.9155354467455572,41,1.0,1,1.0,1,1.0,1
666,max_ml,20,60,3,3,0.05,0.95,0.93773625485434,45,1.0,1,1.0,1,1.0,1
667,max_ml,20,60,3,3,0.05,0.95,0.8928134299888505,11,1.0,1,1.0,1,1.0,1
668,max_ml,20,60,3,3,0.05,0.95,0.7170147710354928,14,1.0,1,1.0,1,1.0,1
669,max_ml,20,60,3,3,0.05,0.95,0.868913167988261,8,1.0,1,1.0,1,1.0,1
670,max_ml,20,60,3,3,0.05,0.95,0.882480952088374,23,1.0,1,1.0,1,1.0,1
671,max_ml,20,60,3,3,0.05,0.95,0.9411793208474024,16,1.0,1,1.0,1,1.0,1
672,max_ml,20,60,3,3,0.05,0.95,0.948708718498582,18,1.0,1,1.0,1,1.0,1
673,max_ml,20,60,3,3,0.05,0.95,0.9286882614794528,17,1.0,1,1.0,1,1.0,1
674,max_ml,20,60,3,3,0.05,0.95,0.9289013085245312,8,1.0,1,1.0,1,1.0,1
675,max_ml,20,60,3,3,0.05,0.95,0.8716487588379603,9,1.0,1,1.0,1,1.0,1
676,max_ml,20,60,3,3,0.05,0.95,0.9273083470152376,59,0.0,1,0.0,1,0.0,1
677,max_ml,20,60,3,3,0.05,0.95,0.936152878172786,40,0.0,0,1.0,1,1.0,1
678,max_ml,20,60,3,3,0.05,0.95,0.8847455001023495,5,1.0,1,1.0,1,1.0,1
679,max_ml,20,60,3,3,0.05,0.95,0.9008361224081364,6,1.0,1,1.0,1,1.0,1
680,max_ml,20,60,3,3,0.05,0.95,0.8916077660662798,9,1.0,1,1.0,1,1.0,1
681,max_ml,20,60,3,3,0.05,0.95,0.9471278757140976,22,1.0,1,1.0,1,1.0,1
682,max_ml,20,60,3,3,0.05,0.95,0.9473691857669924,37,1.0,1,1.0,1,1.0,1
683,max_ml,20,60,3,3,0.05,0.95,0.9145311737768596,21,1.0,1,1.0,1,1.0,1
684,max_ml,20,60,3,3,0.05,0.95,0.9079219815099178,7,1.0,1,1.0,1,1.0,1
685,max_ml,20,60,3,3,0.05,0.95,0.9347753638404084,23,1.0,1,1.0,1,1.0,1
686,max_ml,20,60,3,3,0.05,0.95,0.9442854945936132,27,1.0,1,1.0,1,1.0,1
687,max_ml,20,60,3,3,0.05,0.95,0.912298223858812,58,1.0,1,1.0,1,1.0,1
688,max_ml,20,60,3,3,0.05,0.95,0.902698744338337,8,1.0,1,1.0,1,1.0,1
689,max_ml,20,60,3,3,0.05,0.95,0.9458839725718662,21,1.0,1,1.0,1,1.0,1
690,max_ml,20,60,3,3,0.05,0.95,0.9200172398098244,28,1.0,1,1.0,1,1.0,1
691,max_ml,20,60,3,3,0.05,0.95,0.949787149032682,11,1.0,1,1.0,1,1.0,1
692,max_ml,20,60,3,3,0.05,0.95,0.8774179179996302,22,1.0,1,1.0,1,1.0,1
693,max_ml,20,60,3,3,0.05,0.95,0.8714062119434172,9,1.0,1,1.0,1,1.0,1
694,max_ml,20,60,3,3,0.05,0.95,0.8930190656631519,38,1.0,1,1.0,1,1.0,1
695,max_ml,20,60,3,3,0.05,0.95,0.8728479786064336,12,1.0,1,1.0,1,1.0,1
696,max_ml,20,60,3,3,0.05,0.95,0.9448053005942998,21,1.0,1,1.0,1,1.0,1
697,max_ml,20,60,3,3,0.05,0.95,0.7315341729663136,6,1.0,1,1.0,1,1.0,1
698,max_ml,20,60,3,3,0.05,0.95,0.9484044288687418,23,1.0,1,1.0,1,1.0,1
699,max_ml,20,60,3,3,0.05,0.95,0.9195926846842828,18,1.0,1,1.0,1,1.0,1
700,max_ml,20,60,3,3,0.05,0.95,0.914524279810198,42,0.0,0,0.0,0,1.0,1
701,max_ml,20,60,3,3,0.05,0.95,0.7948955477833064,17,1.0,1,1.0,1,1.0,1
702,max_ml,20,60,3,3,0.05,0.95,0.9080174123139853,10,1.0,1,1.0,1,1.0,1
703,max_ml,20,60,3,3,0.05,0.95,0.8389896849900442,13,1.0,1,1.0,1,1.0,1
704,max_ml,20,60,3,3,0.05,0.95,0.824579117682657,5,1.0,1,1.0,1,1.0,1
705,max_ml,20,60,3,3,0.05,0.95,0.8625003754650263,21,1.0,1,1.0,1,1.0,1
706,max_ml,20,60,3,3,0.05,0.95,0.8152228172666776,10,1.0,1,1.0,1,1.0,1
707,max_ml,20,60,3,3,0.05,0.95,0.8948964000866472,11,1.0,1,1.0,1,1.0,1
708,max_ml,20,60,3,3,0.05,0.95,0.912209352328164,28,1.0,1,1.0,1,1.0,1
709,max_ml,20,60,3,3,0.05,0.95,0.906594399248164,9,1.0,1,1.0,1,1.0,1
710,max_ml,20,60,3,3,0.05,0.95,0.9278429273088988,76,1.0,1,1.0,1,1.0,1
711,max_ml,20,60,3,3,0.05,0.95,0.8941433517695649,15,1.0,1,1.0,1,1.0,1
712,max_ml,20,60,3,3,0.05,0.95,0.9465307759329192,25,1.0,1,1.0,1,1.0,1
713,max_ml,20,60,3,3,0.05,0.95,0.8815550703142813,22,1.0,1,1.0,1,1.0,1
714,max_ml,20,60,3,3,0.05,0.95,0.9391788309303392,25,1.0,1,1.0,1,1.0,1
715,max_ml,20,60,3,3,0.05,0.95,0.948810085553414,9,1.0,1,1.0,1,1.0,1
716,max_ml,20,60,3,3,0.05,0.95,0.9461057307307452,16,1.0,1,1.0,1,1.0,1
717,max_ml,20,60,3,3,0.05,0.95,0.855962707128789,14,1.0,1,1.0,1,1.0,1
718,max_ml,20,60,3,3,0.05,0.95,0.9404477886003438,6,1.0,1,1.0,1,1.0,1
719,max_ml,20,60,3,3,0.05,0.95,0.859233217634814,8,1.0,1,1.0,1,1.0,1
720,max_ml,20,60,3,3,0.05,0.95,0.92399266103232,30,1.0,1,1.0,1,1.0,1
721,max_ml,20,60,3,3,0.05,0.95,0.9151144846158474,9,1.0,1,1.0,1,1.0,1
722,max_ml,20,60,3,3,0.05,0.95,0.921976151578632,25,1.0,1,1.0,1,1.0,1
723,max_ml,20,60,3,3,0.05,0.95,0.938969795850034,38,0.0,1,0.0,1,0.0,1
724,max_ml,20,60,3,3,0.05,0.95,0.923088216715255,12,1.0,1,1.0,1,1.0,1
725,max_ml,20,60,3,3,0.05,0.95,0.910919337260967,9,1.0,1,1.0,1,1.0,1
726,max_ml,20,60,3,3,0.05,0.95,0.9006172990853615,15,1.0,1,1.0,1,1.0,1
727,max_ml,20,60,3,3,0.05,0.95,0.9301922724237264,57,0.0,0,1.0,1,1.0,1
728,max_ml,20,60,3,3,0.05,0.95,0.9341655756173202,13,1.0,1,1.0,1,1.0,1
729,max_ml,20,60,3,3,0.05,0.95,0.9186355571022576,20,1.0,1,1.0,1,1.0,1
730,max_ml,20,60,3,3,0.05,0.95,0.9420309229804272,17,1.0,1,1.0,1,1.0,1
731,max_ml,20,60,3,3,0.05,0.95,0.941870480721826,22,1.0,1,1.0,1,1.0,1
732,max_ml,20,60,3,3,0.05,0.95,0.9222832318859744,33,1.0,1,1.0,1,1.0,1
733,max_ml,20,60,3,3,0.05,0.95,0.9111611356657324,24,1.0,1,1.0,1,1.0,1
734,max_ml,20,60,3,3,0.05,0.95,0.9009302465640974,9,1.0,1,1.0,1,1.0,1
735,max_ml,20,60,3,3,0.05,0.95,0.8879004793323032,20,1.0,1,1.0,1,1.0,1
736,max_ml,20,60,3,3,0.05,0.95,0.9117912023751912,6,1.0,1,1.0,1,1.0,1
737,max_ml,20,60,3,3,0.05,0.95,0.9467176128569058,9,1.0,1,1.0,1,1.0,1
738,max_ml,20,60,3,3,0.05,0.95,0.9375936812613814,13,1.0,1,1.0,1,1.0,1
739,max_ml,20,60,3,3,0.05,0.95,0.935662493870597,12,1.0,1,1.0,1,1.0,1
740,max_ml,20,60,3,3,0.05,0.95,0.9359296830772263,14,1.0,1,1.0,1,1.0,1
741,max_ml,20,60,3,3,0.05,0.95,0.9168582409632016,14,1.0,1,1.0,1,1.0,1
742,max_ml,20,60,3,3,0.05,0.95,0.9368407405836288,22,1.0,1,1.0,1,1.0,1
743,max_ml,20,60,3,3,0.05,0.95,0.9196736665853784,14,1.0,1,1.0,1,1.0,1
744,max_ml,20,60,3,3,0.05,0.95,0.9192560615949024,11,1.0,1,1.0,1,1.0,1
745,max_ml,20,60,3,3,0.05,0.95,0.7274212377888692,2,1.0,1,1.0,1,1.0,1
746,max_ml,20,60,3,3,0.05,0.95,0.9075842622159572,17,1.0,1,1.0,1,1.0,1
747,max_ml,20,60,3,3,0.05,0.95,0.9243435214908874,8,1.0,1,1.0,1,1.0,1
748,max_ml,20,60,3,3,0.05,0.95,0.9499268654608032,66,0.0,1,0.0,1,0.0,1
749,max_ml,20,60,3,3,0.05,0.95,0.8912674592523179,9,1.0,1,1.0,1,1.0,1
750,max_ml,20,60,3,3,0.05,0.95,0.9335783996294298,36,0.0,0,1.0,1,1.0,1
751,max_ml,20,60,3,3,0.05,0.95,0.9325686975805578,5,1.0,1,1.0,1,1.0,1
752,max_ml,20,60,3,3,0.05,0.95,0.8989151311484546,4,1.0,1,1.0,1,1.0,1
753,max_ml,20,60,3,3,0.05,0.95,0.9312005562168209,31,1.0,1,1.0,1,1.0,1
754,max_ml,20,60,3,3,0.05,0.95,0.9352566384189628,12,1.0,1,1.0,1,1.0,1
755,max_ml,20,60,3,3,0.05,0.95,0.9379825843395944,13,1.0,1,1.0,1,1.0,1
756,max_ml,20,60,3,3,0.05,0.95,0.9490678068935404,37,1.0,1,1.0,1,1.0,1
757,max_ml,20,60,3,3,0.05,0.95,0.9184869675289746,43,0.0,0,1.0,1,1.0,1
758,max_ml,20,60,3,3,0.05,0.95,0.8768553898198148,7,1.0,1,1.0,1,1.0,1
759,max_ml,20,60,3,3,0.05,0.95,0.8723317293442441,14,1.0,1,1.0,1,1.0,1
760,max_ml,20,60,3,3,0.05,0.95,0.9434728588929648,30,1.0,1,1.0,1,1.0,1
761,max_ml,20,60,3,3,0.05,0.95,0.9308239764754728,13,1.0,1,1.0,1,1.0,1
762,max_ml,20,60,3,3,0.05,0.95,0.896110308638659,22,1.0,1,1.0,1,1.0,1
763,max_ml,20,60,3,3,0.05,0.95,0.947888891190056,34,1.0,1,1.0,1,1.0,1
764,max_ml,20,60,3,3,0.05,0.95,0.9090673347776468,10,1.0,1,1.0,1,1.0,1
765,max_ml,20,60,3,3,0.05,0.95,0.7670138576573384,7,1.0,1,1.0,1,1.0,1
766,max_ml,20,60,3,3,0.05,0.95,0.9310477310571296,18,1.0,1,1.0,1,1.0,1
767,max_ml,20,60,3,3,0.05,0.95,0.911555248538319,24,1.0,1,1.0,1,1.0,1
768,max_ml,20,60,3,3,0.05,0.95,0.943208907833738,20,1.0,1,1.0,1,1.0,1
769,max_ml,20,60,3,3,0.05,0.95,0.9033398479570798,11,1.0,1,1.0,1,1.0,1
770,max_ml,20,60,3,3,0.05,0.95,0.9493252445265924,15,1.0,1,1.0,1,1.0,1
771,max_ml,20,60,3,3,0.05,0.95,0.9392377161047674,13,1.0,1,1.0,1,1.0,1
772,max_ml,20,60,3,3,0.05,0.95,0.8797778152580686,20,1.0,1,1.0,1,1.0,1
773,max_ml,20,60,3,3,0.05,0.95,0.9287060748429464,32,1.0,1,1.0,1,1.0,1
774,max_ml,20,60,3,3,0.05,0.95,0.9365734644700782,18,1.0,1,1.0,1,1.0,1
775,max_ml,20,60,3,3,0.05,0.95,0.949691196019389,20,1.0,1,1.0,1,1.0,1
776,max_ml,20,60,3,3,0.05,0.95,0.8972296135609009,15,1.0,1,1.0,1,1.0,1
777,max_ml,20,60,3,3,0.05,0.95,0.9415551422886708,55,1.0,1,1.0,1,1.0,1
778,max_ml,20,60,3,3,0.05,0.95,0.9456507710195938,7,1.0,1,1.0,1,1.0,1
779,max_ml,20,60,3,3,0.05,0.95,0.916183367528129,29,1.0,1,1.0,1,1.0,1
780,max_ml,20,60,3,3,0.05,0.95,0.9384351074515778,11,1.0,1,1.0,1,1.0,1
781,max_ml,20,60,3,3,0.05,0.95,0.9124367870565894,38,1.0,1,1.0,1,1.0,1
782,max_ml,20,60,3,3,0.05,0.95,0.9151006970396652,36,1.0,1,1.0,1,1.0,1
783,max_ml,20,60,3,3,0.05,0.95,0.9133477664933508,11,1.0,1,1.0,1,1.0,1
784,max_ml,20,60,3,3,0.05,0.95,0.9310885602965656,18,1.0,1,1.0,1,1.0,1
785,max_ml,20,60,3,3,0.05,0.95,0.8692618513321226,11,1.0,1,1.0,1,1.0,1
786,max_ml,20,60,3,3,0.05,0.95,0.9313433440944636,10,1.0,1,1.0,1,1.0,1
787,max_ml,20,60,3,3,0.05,0.95,0.8983214019044667,9,1.0,1,1.0,1,1.0,1
788,max_ml,20,60,3,3,0.05,0.95,0.9419208246900648,32,1.0,1,1.0,1,1.0,1
789,max_ml,20,60,3,3,0.05,0.95,0.885655273361792,13,1.0,1,1.0,1,1.0,1
790,max_ml,20,60,3,3,0.05,0.95,0.8869597097527699,35,1.0,1,1.0,1,1.0,1
791,max_ml,20,60,3,3,0.05,0.95,0.9302885658019544,24,1.0,1,1.0,1,1.0,1
792,max_ml,20,60,3,3,0.05,0.95,0.9383652922239082,29,1.0,1,1.0,1,1.0,1
793,max_ml,20,60,3,3,0.05,0.95,0.9312958676980384,8,1.0,1,1.0,1,1.0,1
794,max_ml,20,60,3,3,0.05,0.95,0.8917974475079732,4,1.0,1,1.0,1,1.0,1
795,max_ml,20,60,3,3,0.05,0.95,0.9361597241517494,25,1.0,1,1.0,1,1.0,1
796,max_ml,20,60,3,3,0.05,0.95,0.9491826003034584,18,1.0,1,1.0,1,1.0,1
797,max_ml,20,60,3,3,0.05,0.95,0.930336638898014,28,1.0,1,1.0,1,1.0,1
798,max_ml,20,60,3,3,0.05,0.95,0.9325469170156644,18,1.0,1,1.0,1,1.0,1
799,max_ml,20,60,3,3,0.05,0.95,0.8948749082562468,5,1.0,1,1.0,1,1.0,1
800,max_ml,20,60,3,3,0.05,0.95,0.9224856129815836,60,1.0,1,1.0,1,1.0,1
801,max_ml,20,60,3,3,0.05,0.95,0.8986511999570216,12,1.0,1,1.0,1,1.0,1
802,max_ml,20,60,3,3,0.05,0.95,0.928567464342122,33,1.0,1,1.0,1,1.0,1
803,max_ml,20,60,3,3,0.05,0.95,0.9399842345715302,15,1.0,1,1.0,1,1.0,1
804,max_ml,20,60,3,3,0.05,0.95,0.9164024505906754,11,1.0,1,1.0,1,1.0,1
805,max_ml,20,60,3,3,0.05,0.95,0.8577640725304035,17,1.0,1,1.0,1,1.0,1
806,max_ml,20,60,3,3,0.05,0.95,0.9494870659336488,21,1.0,1,1.0,1,1.0,1
807,max_ml,20,60,3,3,0.05,0.95,0.9064891182624768,10,1.0,1,1.0,1,1.0,1
808,max_ml,20,60,3,3,0.05,0.95,0.8489755673984114,15,1.0,1,1.0,1,1.0,1
809,max_ml,20,60,3,3,0.05,0.95,0.9046116545684711,77,0.0,0,1.0,1,0.0,0
810,max_ml,20,60,3,3,0.05,0.95,0.9113215993628488,13,1.0,1,1.0,1,1.0,1
811,max_ml,20,60,3,3,0.05,0.95,0.9287643427573004,16,1.0,1,1.0,1,1.0,1
812,max_ml,20,60,3,3,0.05,0.95,0.9434255825222848,23,1.0,1,1.0,1,1.0,1
813,max_ml,20,60,3,3,0.05,0.95,0.7998866040903467,13,1.0,1,1.0,1,1.0,1
814,max_ml,20,60,3,3,0.05,0.95,0.9285350680925404,72,1.0,1,1.0,1,1.0,1
815,max_ml,20,60,3,3,0.05,0.95,0.9214236087123936,17,1.0,1,1.0,1,1.0,1
816,max_ml,20,60,3,3,0.05,0.95,0.9379191485669957,56,1.0,1,1.0,1,1.0,1
817,max_ml,20,60,3,3,0.05,0.95,0.8623396396944596,14,1.0,1,1.0,1,1.0,1
818,max_ml,20,60,3,3,0.05,0.95,0.8923850698853409,21,1.0,1,1.0,1,1.0,1
819,max_ml,20,60,3,3,0.05,0.95,0.8760396318091125,5,1.0,1,1.0,1,1.0,1
820,max_ml,20,60,3,3,0.05,0.95,0.902027699634683,10,1.0,1,1.0,1,1.0,1
821,max_ml,20,60,3,3,0.05,0.95,0.947055971216508,29,0.0,0,1.0,1,1.0,1
822,max_ml,20,60,3,3,0.05,0.95,0.9428248330245552,52,0.0,0,1.0,1,1.0,1
823,max_ml,20,60,3,3,0.05,0.95,0.8900506362367638,11,1.0,1,1.0,1,1.0,1
824,max_ml,20,60,3,3,0.05,0.95,0.9388582092492485,20,1.0,1,1.0,1,1.0,1
825,max_ml,20,60,3,3,0.05,0.95,0.8503097877573451,9,1.0,1,1.0,1,1.0,1
826,max_ml,20,60,3,3,0.05,0.95,0.9428954740578288,20,1.0,1,1.0,1,1.0,1
827,max_ml,20,60,3,3,0.05,0.95,0.9083951097937346,10,1.0,1,1.0,1,1.0,1
828,max_ml,20,60,3,3,0.05,0.95,0.9255884185175732,7,1.0,1,1.0,1,1.0,1
829,max_ml,20,60,3,3,0.05,0.95,0.9476015536440364,22,1.0,1,1.0,1,1.0,1
830,max_ml,20,60,3,3,0.05,0.95,0.9357311907819428,18,1.0,1,1.0,1,1.0,1
831,max_ml,20,60,3,3,0.05,0.95,0.914890863255237,20,1.0,1,1.0,1,1.0,1
832,max_ml,20,60,3,3,0.05,0.95,0.93763108115513,72,1.0,1,1.0,1,1.0,1
833,max_ml,20,60,3,3,0.05,0.95,0.9433259905068784,19,1.0,1,1.0,1,1.0,1
834,max_ml,20,60,3,3,0.05,0.95,0.9361094708764296,49,1.0,1,1.0,1,1.0,1
835,max_ml,20,60,3,3,0.05,0.95,0.8913747126731678,8,1.0,1,1.0,1,1.0,1
836,max_ml,20,60,3,3,0.05,0.95,0.9340405770955756,18,1.0,1,1.0,1,1.0,1
837,max_ml,20,60,3,3,0.05,0.95,0.9272287970696248,23,1.0,1,1.0,1,1.0,1
838,max_ml,20,60,3,3,0.05,0.95,0.9248402812430676,21,1.0,1,1.0,1,1.0,1
839,max_ml,20,60,3,3,0.05,0.95,0.8432438863170484,6,1.0,1,1.0,1,1.0,1
840,max_ml,20,60,3,3,0.05,0.95,0.9295730267668648,8,1.0,1,1.0,1,1.0,1
841,max_ml,20,60,3,3,0.05,0.95,0.9254195855267824,14,1.0,1,1.0,1,1.0,1
842,max_ml,20,60,3,3,0.05,0.95,0.9369763896348918,34,1.0,1,1.0,1,1.0,1
843,max_ml,20,60,3,3,0.05,0.95,0.8624071612592881,18,1.0,1,1.0,1,1.0,1
844,max_ml,20,60,3,3,0.05,0.95,0.9286930800505032,23,1.0,1,1.0,1,1.0,1
845,max_ml,20,60,3,3,0.05,0.95,0.833686512086078,6,1.0,1,1.0,1,1.0,1
846,max_ml,20,60,3,3,0.05,0.95,0.8960491419489247,13,1.0,1,1.0,1,1.0,1
847,max_ml,20,60,3,3,0.05,0.95,0.9260715088529492,24,1.0,1,1.0,1,1.0,1
848,max_ml,20,60,3,3,0.05,0.95,0.886133575623642,5,1.0,1,1.0,1,1.0,1
849,max_ml,20,60,3,3,0.05,0.95,0.8933836245761358,18,1.0,1,1.0,1,1.0,1
850,max_ml,20,60,3,3,0.05,0.95,0.8474366586177303,7,1.0,1,1.0,1,1.0,1
851,max_ml,20,60,3,3,0.05,0.95,0.9095566609128208,15,1.0,1,1.0,1,1.0,1
852,max_ml,20,60,3,3,0.05,0.95,0.9381013654583494,8,1.0,1,1.0,1,1.0,1
853,max_ml,20,60,3,3,0.05,0.95,0.9382161837017172,16,1.0,1,1.0,1,1.0,1
854,max_ml,20,60,3,3,0.05,0.95,0.7996264582243823,12,1.0,1,1.0,1,1.0,1
855,max_ml,20,60,3,3,0.05,0.95,0.9340401745516228,27,1.0,1,1.0,1,1.0,1
856,max_ml,20,60,3,3,0.05,0.95,0.9330310881493395,24,1.0,1,1.0,1,1.0,1
857,max_ml,20,60,3,3,0.05,0.95,0.7484045097152128,4,1.0,1,1.0,1,1.0,1
858,max_ml,20,60,3,3,0.05,0.95,0.8501927090738728,17,1.0,1,1.0,1,1.0,1
859,max_ml,20,60,3,3,0.05,0.95,0.93730921154969,7,1.0,1,1.0,1,1.0,1
860,max_ml,20,60,3,3,0.05,0.95,0.9026178629377872,26,1.0,1,1.0,1,1.0,1
861,max_ml,20,60,3,3,0.05,0.95,0.7758003888017795,12,1.0,1,1.0,1,1.0,1
862,max_ml,20,60,3,3,0.05,0.95,0.8383771098306645,5,1.0,1,1.0,1,1.0,1
863,max_ml,20,60,3,3,0.05,0.95,0.9476771737578408,14,1.0,1,1.0,1,1.0,1
864,max_ml,20,60,3,3,0.05,0.95,0.8097263569863812,4,1.0,1,1.0,1,1.0,1
865,max_ml,20,60,3,3,0.05,0.95,0.9046987648112624,15,1.0,1,1.0,1,1.0,1
866,max_ml,20,60,3,3,0.05,0.95,0.9232601781176418,21,1.0,1,1.0,1,1.0,1
867,max_ml,20,60,3,3,0.05,0.95,0.9225271014639352,15,1.0,1,1.0,1,1.0,1
868,max_ml,20,60,3,3,0.05,0.95,0.9481047981836992,21,1.0,1,1.0,1,1.0,1
869,max_ml,20,60,3,3,0.05,0.95,0.8392613824010431,8,1.0,1,1.0,1,1.0,1
870,max_ml,20,60,3,3,0.05,0.95,0.8305600674551855,17,1.0,1,1.0,1,1.0,1
871,max_ml,20,60,3,3,0.05,0.95,0.8181979651970952,5,1.0,1,1.0,1,1.0,1
872,max_ml,20,60,3,3,0.05,0.95,0.9060443771203032,17,1.0,1,1.0,1,1.0,1
873,max_ml,20,60,3,3,0.05,0.95,0.9210619787431528,17,1.0,1,1.0,1,1.0,1
874,max_ml,20,60,3,3,0.05,0.95,0.8954122570823986,6,1.0,1,1.0,1,1.0,1
875,max_ml,20,60,3,3,0.05,0.95,0.8936855290383995,13,1.0,1,1.0,1,1.0,1
876,max_ml,20,60,3,3,0.05,0.95,0.9150431913121236,23,1.0,1,1.0,1,1.0,1
877,max_ml,20,60,3,3,0.05,0.95,0.8600097608338366,3,1.0,1,1.0,1,1.0,1
878,max_ml,20,60,3,3,0.05,0.95,0.9183086456059648,9,1.0,1,1.0,1,1.0,1
879,max_ml,20,60,3,3,0.05,0.95,0.929090078133912,5,1.0,1,1.0,1,1.0,1
880,max_ml,20,60,3,3,0.05,0.95,0.9130262991649168,22,1.0,1,1.0,1,1.0,1
881,max_ml,20,60,3,3,0.05,0.95,0.9007745333071736,10,1.0,1,1.0,1,1.0,1
882,max_ml,20,60,3,3,0.05,0.95,0.9427291905878245,23,1.0,1,1.0,1,1.0,1
883,max_ml,20,60,3,3,0.05,0.95,0.8266041180279637,7,1.0,1,1.0,1,1.0,1
884,max_ml,20,60,3,3,0.05,0.95,0.9370615036239976,97,0.0,0,1.0,1,1.0,1
885,max_ml,20,60,3,3,0.05,0.95,0.9361462065203732,22,1.0,1,1.0,1,1.0,1
886,max_ml,20,60,3,3,0.05,0.95,0.8810453360699115,19,1.0,1,1.0,1,1.0,1
887,max_ml,20,60,3,3,0.05,0.95,0.9123075826893016,6,1.0,1,1.0,1,1.0,1
888,max_ml,20,60,3,3,0.05,0.95,0.944848311155158,5,1.0,1,1.0,1,1.0,1
889,max_ml,20,60,3,3,0.05,0.95,0.9469576416953642,6,1.0,1,1.0,1,1.0,1
890,max_ml,20,60,3,3,0.05,0.95,0.9407998527178484,17,1.0,1,1.0,1,1.0,1
891,max_ml,20,60,3,3,0.05,0.95,0.9389374899982332,59,1.0,1,1.0,1,1.0,1
892,max_ml,20,60,3,3,0.05,0.95,0.907520259845904,12,1.0,1,1.0,1,1.0,1
893,max_ml,20,60,3,3,0.05,0.95,0.9310965129725872,30,1.0,1,1.0,1,1.0,1
894,max_ml,20,60,3,3,0.05,0.95,0.912978946203999,17,1.0,1,1.0,1,1.0,1
895,max_ml,20,60,3,3,0.05,0.95,0.9238815898369694,33,0.0,0,1.0,1,1.0,1
896,max_ml,20,60,3,3,0.05,0.95,0.9291180037858554,11,1.0,1,1.0,1,1.0,1
897,max_ml,20,60,3,3,0.05,0.95,0.9405576968210552,14,1.0,1,1.0,1,1.0,1
898,max_ml,20,60,3,3,0.05,0.95,0.921176531912982,43,1.0,1,1.0,1,1.0,1
899,max_ml,20,60,3,3,0.05,0.95,0.9291139425985658,14,1.0,1,1.0,1,1.0,1
900,max_ml,20,60,3,3,0.05,0.95,0.9382994808217388,24,1.0,1,1.0,1,1.0,1
901,max_ml,20,60,3,3,0.05,0.95,0.9435095362790652,18,1.0,1,1.0,1,1.0,1
902,max_ml,20,60,3,3,0.05,0.95,0.9279785248989788,32,1.0,1,1.0,1,1.0,1
903,max_ml,20,60,3,3,0.05,0.95,0.8979836442726069,20,1.0,1,1.0,1,1.0,1
904,max_ml,20,60,3,3,0.05,0.95,0.8754262461348725,13,1.0,1,1.0,1,1.0,1
905,max_ml,20,60,3,3,0.05,0.95,0.9249598389584563,9,1.0,1,1.0,1,1.0,1
906,max_ml,20,60,3,3,0.05,0.95,0.7772189862129548,7,1.0,1,1.0,1,1.0,1
907,max_ml,20,60,3,3,0.05,0.95,0.9176123713821744,23,1.0,1,1.0,1,1.0,1
908,max_ml,20,60,3,3,0.05,0.95,0.834198889649781,12,1.0,1,1.0,1,1.0,1
909,max_ml,20,60,3,3,0.05,0.95,0.899849387824543,15,1.0,1,1.0,1,1.0,1
910,max_ml,20,60,3,3,0.05,0.95,0.898655206940447,17,1.0,1,1.0,1,1.0,1
911,max_ml,20,60,3,3,0.05,0.95,0.9239745635730484,13,1.0,1,1.0,1,1.0,1
912,max_ml,20,60,3,3,0.05,0.95,0.94719640651174,45,1.0,1,1.0,1,1.0,1
913,max_ml,20,60,3,3,0.05,0.95,0.943352771232341,20,1.0,1,1.0,1,1.0,1
914,max_ml,20,60,3,3,0.05,0.95,0.8871246003411563,10,1.0,1,1.0,1,1.0,1
915,max_ml,20,60,3,3,0.05,0.95,0.929651904797537,7,1.0,1,1.0,1,1.0,1
916,max_ml,20,60,3,3,0.05,0.95,0.9348178567992612,27,1.0,1,1.0,1,1.0,1
917,max_ml,20,60,3,3,0.05,0.95,0.9070556408006888,23,1.0,1,1.0,1,1.0,1
918,max_ml,20,60,3,3,0.05,0.95,0.8603571113553431,15,1.0,1,1.0,1,1.0,1
919,max_ml,20,60,3,3,0.05,0.95,0.9023975551382072,13,1.0,1,1.0,1,1.0,1
920,max_ml,20,60,3,3,0.05,0.95,0.9262652580937206,9,1.0,1,1.0,1,1.0,1
921,max_ml,20,60,3,3,0.05,0.95,0.9317762627370768,7,1.0,1,1.0,1,1.0,1
922,max_ml,20,60,3,3,0.05,0.95,0.9289603310629936,26,1.0,1,1.0,1,1.0,1
923,max_ml,20,60,3,3,0.05,0.95,0.9162384729950313,4,1.0,1,1.0,1,1.0,1
924,max_ml,20,60,3,3,0.05,0.95,0.9070462258815544,13,1.0,1,1.0,1,1.0,1
925,max_ml,20,60,3,3,0.05,0.95,0.923103630542198,8,1.0,1,1.0,1,1.0,1
926,max_ml,20,60,3,3,0.05,0.95,0.8746114055434516,18,1.0,1,1.0,1,1.0,1
927,max_ml,20,60,3,3,0.05,0.95,0.886253000822016,14,1.0,1,1.0,1,1.0,1
928,max_ml,20,60,3,3,0.05,0.95,0.8997953675449434,12,1.0,1,1.0,1,1.0,1
929,max_ml,20,60,3,3,0.05,0.95,0.9413417081680808,11,1.0,1,1.0,1,1.0,1
930,max_ml,20,60,3,3,0.05,0.95,0.9379329533415564,20,1.0,1,1.0,1,1.0,1
931,max_ml,20,60,3,3,0.05,0.95,0.9440528110652624,7,1.0,1,1.0,1,1.0,1
932,max_ml,20,60,3,3,0.05,0.95,0.9001205577923279,14,1.0,1,1.0,1,1.0,1
933,max_ml,20,60,3,3,0.05,0.95,0.915950722545017,5,1.0,1,1.0,1,1.0,1
934,max_ml,20,60,3,3,0.05,0.95,0.9499278730291432,21,1.0,1,1.0,1,1.0,1
935,max_ml,20,60,3,3,0.05,0.95,0.892942547870438,5,1.0,1,1.0,1,1.0,1
936,max_ml,20,60,3,3,0.05,0.95,0.8889368096543765,8,1.0,1,1.0,1,1.0,1
937,max_ml,20,60,3,3,0.05,0.95,0.9457423260943884,9,1.0,1,1.0,1,1.0,1
938,max_ml,20,60,3,3,0.05,0.95,0.8979112185012024,15,1.0,1,1.0,1,1.0,1
939,max_ml,20,60,3,3,0.05,0.95,0.930416793763854,9,1.0,1,1.0,1,1.0,1
940,max_ml,20,60,3,3,0.05,0.95,0.9243209575319516,20,1.0,1,1.0,1,1.0,1
941,max_ml,20,60,3,3,0.05,0.95,0.8669783724081224,3,1.0,1,1.0,1,1.0,1
942,max_ml,20,60,3,3,0.05,0.95,0.9266591820261548,24,1.0,1,1.0,1,1.0,1
943,max_ml,20,60,3,3,0.05,0.95,0.8599180066606094,25,1.0,1,1.0,1,1.0,1
944,max_ml,20,60,3,3,0.05,0.95,0.9346873698971028,6,1.0,1,1.0,1,1.0,1
945,max_ml,20,60,3,3,0.05,0.95,0.9190578328000036,11,1.0,1,1.0,1,1.0,1
946,max_ml,20,60,3,3,0.05,0.95,0.8063697597918988,15,1.0,1,1.0,1,1.0,1
947,max_ml,20,60,3,3,0.05,0.95,0.8789002196893125,9,1.0,1,1.0,1,1.0,1
948,max_ml,20,60,3,3,0.05,0.95,0.8772770224351775,10,1.0,1,1.0,1,1.0,1
949,max_ml,20,60,3,3,0.05,0.95,0.8984614919025945,14,1.0,1,1.0,1,1.0,1
950,max_ml,20,60,3,3,0.05,0.95,0.8950897078156264,8,1.0,1,1.0,1,1.0,1
951,max_ml,20,60,3,3,0.05,0.95,0.9425127544192056,25,1.0,1,1.0,1,1.0,1
952,max_ml,20,60,3,3,0.05,0.95,0.8840550622060924,13,1.0,1,1.0,1,1.0,1
953,max_ml,20,60,3,3,0.05,0.95,0.9459667227256722,27,1.0,1,1.0,1,1.0,1
954,max_ml,20,60,3,3,0.05,0.95,0.9448194327565524,22,1.0,1,1.0,1,1.0,1
955,max_ml,20,60,3,3,0.05,0.95,0.9447148358593472,18,1.0,1,1.0,1,1.0,1
956,max_ml,20,60,3,3,0.05,0.95,0.9116066213607722,29,1.0,1,1.0,1,1.0,1
957,max_ml,20,60,3,3,0.05,0.95,0.8045825017506878,9,1.0,1,1.0,1,1.0,1
958,max_ml,20,60,3,3,0.05,0.95,0.9249058588959164,17,1.0,1,1.0,1,1.0,1
959,max_ml,20,60,3,3,0.05,0.95,0.9000128592429772,9,1.0,1,1.0,1,1.0,1
960,max_ml,20,60,3,3,0.05,0.95,0.897273781562688,18,1.0,1,1.0,1,1.0,1
961,max_ml,20,60,3,3,0.05,0.95,0.8987493881089316,8,1.0,1,1.0,1,1.0,1
962,max_ml,20,60,3,3,0.05,0.95,0.8424597550782742,14,1.0,1,1.0,1,1.0,1
963,max_ml,20,60,3,3,0.05,0.95,0.9296707930088752,24,1.0,1,1.0,1,1.0,1
964,max_ml,20,60,3,3,0.05,0.95,0.8773143777842694,5,1.0,1,1.0,1,1.0,1
965,max_ml,20,60,3,3,0.05,0.95,0.7959560576890758,6,1.0,1,1.0,1,1.0,1
966,max_ml,20,60,3,3,0.05,0.95,0.925255377353422,14,1.0,1,1.0,1,1.0,1
967,max_ml,20,60,3,3,0.05,0.95,0.9478277442299552,15,1.0,1,1.0,1,1.0,1
968,max_ml,20,60,3,3,0.05,0.95,0.9338762042500308,14,1.0,1,1.0,1,1.0,1
969,max_ml,20,60,3,3,0.05,0.95,0.9406827125633904,46,0.0,0,1.0,1,1.0,1
970,max_ml,20,60,3,3,0.05,0.95,0.8992576751535792,20,1.0,1,1.0,1,1.0,1
971,max_ml,20,60,3,3,0.05,0.95,0.9249745922106284,6,1.0,1,1.0,1,1.0,1
972,max_ml,20,60,3,3,0.05,0.95,0.9340897035187112,30,1.0,1,1.0,1,1.0,1
973,max_ml,20,60,3,3,0.05,0.95,0.9002524950391035,9,1.0,1,1.0,1,1.0,1
974,max_ml,20,60,3,3,0.05,0.95,0.9267925210095644,33,1.0,1,1.0,1,1.0,1
975,max_ml,20,60,3,3,0.05,0.95,0.9490979013189788,10,1.0,1,1.0,1,1.0,1
976,max_ml,20,60,3,3,0.05,0.95,0.8302693609075238,9,1.0,1,1.0,1,1.0,1
977,max_ml,20,60,3,3,0.05,0.95,0.881555755737791,12,1.0,1,1.0,1,1.0,1
978,max_ml,20,60,3,3,0.05,0.95,0.8801992927785691,11,1.0,1,1.0,1,1.0,1
979,max_ml,20,60,3,3,0.05,0.95,0.8520024036601699,10,1.0,1,1.0,1,1.0,1
980,max_ml,20,60,3,3,0.05,0.95,0.9183959588316294,12,1.0,1,1.0,1,1.0,1
981,max_ml,20,60,3,3,0.05,0.95,0.930779506829126,12,1.0,1,1.0,1,1.0,1
982,max_ml,20,60,3,3,0.05,0.95,0.9208805059856284,19,1.0,1,1.0,1,1.0,1
983,max_ml,20,60,3,3,0.05,0.95,0.8591237183390017,7,1.0,1,1.0,1,1.0,1
984,max_ml,20,60,3,3,0.05,0.95,0.8839597388889484,19,1.0,1,1.0,1,1.0,1
985,max_ml,20,60,3,3,0.05,0.95,0.8877896778385105,11,1.0,1,1.0,1,1.0,1
986,max_ml,20,60,3,3,0.05,0.95,0.9419698168188252,31,1.0,1,1.0,1,1.0,1
987,max_ml,20,60,3,3,0.05,0.95,0.9365176843602724,18,1.0,1,1.0,1,1.0,1
988,max_ml,20,60,3,3,0.05,0.95,0.8658907273522962,12,1.0,1,1.0,1,1.0,1
989,max_ml,20,60,3,3,0.05,0.95,0.942968068507508,24,1.0,1,1.0,1,1.0,1
990,max_ml,20,60,3,3,0.05,0.95,0.8927472082833687,6,1.0,1,1.0,1,1.0,1
991,max_ml,20,60,3,3,0.05,0.95,0.9484520135312764,18,1.0,1,1.0,1,1.0,1
992,max_ml,20,60,3,3,0.05,0.95,0.948886158068372,14,1.0,1,1.0,1,1.0,1
993,max_ml,20,60,3,3,0.05,0.95,0.949348810888099,16,1.0,1,1.0,1,1.0,1
994,max_ml,20,60,3,3,0.05,0.95,0.9473625553883106,25,1.0,1,1.0,1,1.0,1
995,max_ml,20,60,3,3,0.05,0.95,0.8480860917698878,7,1.0,1,1.0,1,1.0,1
996,max_ml,20,60,3,3,0.05,0.95,0.8955519550950356,19,1.0,1,1.0,1,1.0,1
997,max_ml,20,60,3,3,0.05,0.95,0.9445437291645672,39,1.0,1,1.0,1,1.0,1
998,max_ml,20,60,3,3,0.05,0.95,0.925014994886211,9,1.0,1,1.0,1,1.0,1
999,max_ml,20,60,3,3,0.05,0.95,0.902746930621521,39,1.0,1,1.0,1,1.0,1
1000,max_ml,20,60,3,3,0.05,0.95,0.94542847050996,15,1.0,1,1.0,1,1.0,1
1001,max_ml,20,60,3,3,0.05,0.95,0.9195677632838132,11,1.0,1,1.0,1,1.0,1
1002,max_ml,20,60,3,3,0.05,0.95,0.9398644117310238,10,1.0,1,1.0,1,1.0,1
1003,max_ml,20,60,3,3,0.05,0.95,0.9226876192783948,8,1.0,1,1.0,1,1.0,1
1004,max_ml,20,60,3,3,0.05,0.95,0.9410227265341984,26,1.0,1,1.0,1,1.0,1
1005,max_ml,20,60,3,3,0.05,0.95,0.9099862631947868,8,1.0,1,1.0,1,1.0,1
1006,max_ml,20,60,3,3,0.05,0.95,0.8363028951034269,9,1.0,1,1.0,1,1.0,1
1007,max_ml,20,60,3,3,0.05,0.95,0.9215379342714418,2,1.0,1,1.0,1,1.0,1
1008,max_ml,20,60,3,3,0.05,0.95,0.9211567935501186,18,1.0,1,1.0,1,1.0,1
1009,max_ml,20,60,3,3,0.05,0.95,0.944247817872992,6,1.0,1,1.0,1,1.0,1
1010,max_ml,20,60,3,3,0.05,0.95,0.9382830476982904,21,1.0,1,1.0,1,1.0,1
1011,max_ml,20,60,3,3,0.05,0.95,0.8956542357686154,10,1.0,1,1.0,1,1.0,1
1012,max_ml,20,60,3,3,0.05,0.95,0.916332593130894,16,1.0,1,1.0,1,1.0,1
1013,max_ml,20,60,3,3,0.05,0.95,0.9336180129720196,19,1.0,1,1.0,1,1.0,1
1014,max_ml,20,60,3,3,0.05,0.95,0.9453878852376332,33,1.0,1,1.0,1,1.0,1
1015,max_ml,20,60,3,3,0.05,0.95,0.9474796595515992,19,1.0,1,1.0,1,1.0,1
1016,max_ml,20,60,3,3,0.05,0.95,0.8615369230215922,13,1.0,1,1.0,1,1.0,1
1017,max_ml,20,60,3,3,0.05,0.95,0.9276654437910048,4,1.0,1,1.0,1,1.0,1
1018,max_ml,20,60,3,3,0.05,0.95,0.8798168323542074,8,1.0,1,1.0,1,1.0,1
1019,max_ml,20,60,3,3,0.05,0.95,0.9499501472735996,8,1.0,1,1.0,1,1.0,1
1020,max_ml,20,60,3,3,0.05,0.95,0.9203062590310864,28,1.0,1,1.0,1,1.0,1
1021,max_ml,20,60,3,3,0.05,0.95,0.9122051155082108,18,1.0,1,1.0,1,1.0,1
1022,max_ml,20,60,3,3,0.05,0.95,0.9361269901007718,12,1.0,1,1.0,1,1.0,1
1023,max_ml,20,60,3,3,0.05,0.95,0.8922336009394278,15,1.0,1,1.0,1,1.0,1
1024,max_ml,20,60,3,3,0.05,0.95,0.9266921758263992,5,1.0,1,1.0,1,1.0,1
1025,max_ml,20,60,3,3,0.05,0.95,0.9392309865179038,20,1.0,1,1.0,1,1.0,1
1026,max_ml,20,60,3,3,0.05,0.95,0.9310472923568524,32,1.0,1,1.0,1,1.0,1
1027,max_ml,20,60,3,3,0.05,0.95,0.8499552335227633,10,1.0,1,1.0,1,1.0,1
1028,max_ml,20,60,3,3,0.05,0.95,0.9006440695746971,7,1.0,1,1.0,1,1.0,1
1029,max_ml,20,60,3,3,0.05,0.95,0.8994406982414224,15,1.0,1,1.0,1,1.0,1
1030,max_ml,20,60,3,3,0.05,0.95,0.9466642015039766,9,1.0,1,1.0,1,1.0,1
1031,max_ml,20,60,3,3,0.05,0.95,0.8325894599116476,14,1.0,1,1.0,1,1.0,1
1032,max_ml,20,60,3,3,0.05,0.95,0.89520594019637,9,1.0,1,1.0,1,1.0,1
1033,max_ml,20,60,3,3,0.05,0.95,0.930944163948594,57,1.0,1,1.0,1,1.0,1
1034,max_ml,20,60,3,3,0.05,0.95,0.7506980427297539,4,1.0,1,1.0,1,1.0,1
1035,max_ml,20,60,3,3,0.05,0.95,0.9447528174459804,23,1.0,1,1.0,1,1.0,1
1036,max_ml,20,60,3,3,0.05,0.95,0.8974718599066313,23,1.0,1,1.0,1,1.0,1
1037,max_ml,20,60,3,3,0.05,0.95,0.9370013725806592,20,1.0,1,1.0,1,1.0,1
1038,max_ml,20,60,3,3,0.05,0.95,0.914070181144836,6,1.0,1,1.0,1,1.0,1
1039,max_ml,20,60,3,3,0.05,0.95,0.9466977243946236,11,1.0,1,1.0,1,1.0,1
1040,max_ml,20,60,3,3,0.05,0.95,0.927730885771005,25,1.0,1,1.0,1,1.0,1
1041,max_ml,20,60,3,3,0.05,0.95,0.922676579741154,18,1.0,1,1.0,1,1.0,1
1042,max_ml,20,60,3,3,0.05,0.95,0.9461599028075424,20,1.0,1,1.0,1,1.0,1
1043,max_ml,20,60,3,3,0.05,0.95,0.9493789918866964,21,1.0,1,1.0,1,1.0,1
1044,max_ml,20,60,3,3,0.05,0.95,0.8718794848629573,30,1.0,1,1.0,1,1.0,1
1045,max_ml,20,60,3,3,0.05,0.95,0.9442742191598078,28,1.0,1,1.0,1,1.0,1
1046,max_ml,20,60,3,3,0.05,0.95,0.8045950685643283,8,1.0,1,1.0,1,1.0,1
1047,max_ml,20,60,3,3,0.05,0.95,0.9120342099087154,34,1.0,1,1.0,1,1.0,1
1048,max_ml,20,60,3,3,0.05,0.95,0.8944830568209826,9,1.0,1,1.0,1,1.0,1
1049,max_ml,20,60,3,3,0.05,0.95,0.8948028316589022,14,1.0,1,1.0,1,1.0,1
1050,max_ml,20,60,3,3,0.05,0.95,0.9048313920240486,24,1.0,1,1.0,1,1.0,1
1051,max_ml,20,60,3,3,0.05,0.95,0.9497023556761452,5,1.0,1,1.0,1,1.0,1
1052,max_ml,20,60,3,3,0.05,0.95,0.8812319876513454,11,1.0,1,1.0,1,1.0,1
1053,max_ml,20,60,3,3,0.05,0.95,0.9488350597114472,9,1.0,1,1.0,1,1.0,1
1054,max_ml,20,60,3,3,0.05,0.95,0.8811031500941306,7,1.0,1,1.0,1,1.0,1
1055,max_ml,20,60,3,3,0.05,0.95,0.8812067101531788,18,1.0,1,1.0,1,1.0,1
1056,max_ml,20,60,3,3,0.05,0.95,0.907134853381072,6,1.0,1,1.0,1,1.0,1
1057,max_ml,20,60,3,3,0.05,0.95,0.9380523042395214,32,0.0,0,1.0,1,1.0,1
1058,max_ml,20,60,3,3,0.05,0.95,0.8962949420672247,17,1.0,1,1.0,1,1.0,1
1059,max_ml,20,60,3,3,0.05,0.95,0.911455360522648,10,1.0,1,1.0,1,1.0,1
1060,max_ml,20,60,3,3,0.05,0.95,0.946266831353902,10,1.0,1,1.0,1,1.0,1
1061,max_ml,20,60,3,3,0.05,0.95,0.8321796901046146,9,1.0,1,1.0,1,1.0,1
1062,max_ml,20,60,3,3,0.05,0.95,0.9133661838732358,9,1.0,1,1.0,1,1.0,1
1063,max_ml,20,60,3,3,0.05,0.95,0.9467617937275492,38,0.0,0,1.0,1,1.0,1
1064,max_ml,20,60,3,3,0.05,0.95,0.9281652539492564,15,1.0,1,1.0,1,1.0,1
1065,max_ml,20,60,3,3,0.05,0.95,0.8753318400578735,7,1.0,1,1.0,1,1.0,1
1066,max_ml,20,60,3,3,0.05,0.95,0.8645409698267296,16,1.0,1,1.0,1,1.0,1
1067,max_ml,20,60,3,3,0.05,0.95,0.8163149486556104,12,1.0,1,1.0,1,1.0,1
1068,max_ml,20,60,3,3,0.05,0.95,0.9430783750124913,44,1.0,1,1.0,1,1.0,1
1069,max_ml,20,60,3,3,0.05,0.95,0.8949215117062923,5,1.0,1,1.0,1,1.0,1
1070,max_ml,20,60,3,3,0.05,0.95,0.946392089739943,20,1.0,1,1.0,1,1.0,1
1071,max_ml,20,60,3,3,0.05,0.95,0.947203880823148,38,0.0,1,0.0,1,0.0,1
1072,max_ml,20,60,3,3,0.05,0.95,0.8693892545959115,16,1.0,1,1.0,1,1.0,1
1073,max_ml,20,60,3,3,0.05,0.95,0.8337805400513989,8,1.0,1,1.0,1,1.0,1
1074,max_ml,20,60,3,3,0.05,0.95,0.8944948252130757,22,1.0,1,1.0,1,1.0,1
1075,max_ml,20,60,3,3,0.05,0.95,0.8527972992195341,7,1.0,1,1.0,1,1.0,1
1076,max_ml,20,60,3,3,0.05,0.95,0.9368458343240604,35,1.0,1,1.0,1,1.0,1
1077,max_ml,20,60,3,3,0.05,0.95,0.9197237345173046,14,1.0,1,1.0,1,1.0,1
1078,max_ml,20,60,3,3,0.05,0.95,0.8986996741825474,15,1.0,1,1.0,1,1.0,1
1079,max_ml,20,60,3,3,0.05,0.95,0.922463997632701,17,1.0,1,1.0,1,1.0,1
1080,max_ml,20,60,3,3,0.05,0.95,0.9407829438214774,27,1.0,1,1.0,1,1.0,1
1081,max_ml,20,60,3,3,0.05,0.95,0.7347762771124581,15,1.0,1,1.0,1,1.0,1
1082,max_ml,20,60,3,3,0.05,0.95,0.8460697984899237,15,1.0,1,1.0,1,1.0,1
1083,max_ml,20,60,3,3,0.05,0.95,0.9091977281315876,12,1.0,1,1.0,1,1.0,1
1084,max_ml,20,60,3,3,0.05,0.95,0.8823357353236159,24,1.0,1,1.0,1,1.0,1
1085,max_ml,20,60,3,3,0.05,0.95,0.9160047714833496,17,1.0,1,1.0,1,1.0,1
1086,max_ml,20,60,3,3,0.05,0.95,0.9343738163442752,48,0.0,0,1.0,1,1.0,1
1087,max_ml,20,60,3,3,0.05,0.95,0.941547738122406,34,1.0,1,1.0,1,1.0,1
1088,max_ml,20,60,3,3,0.05,0.95,0.8973505306504391,17,1.0,1,1.0,1,1.0,1
1089,max_ml,20,60,3,3,0.05,0.95,0.9352463668789012,20,1.0,1,1.0,1,1.0,1
1090,max_ml,20,60,3,3,0.05,0.95,0.93538987302844,28,1.0,1,1.0,1,1.0,1
1091,max_ml,20,60,3,3,0.05,0.95,0.9291091256073178,17,1.0,1,1.0,1,1.0,1
1092,max_ml,20,60,3,3,0.05,0.95,0.9000819342070686,10,1.0,1,1.0,1,1.0,1
1093,max_ml,20,60,3,3,0.05,0.95,0.9474960995811892,50,1.0,1,1.0,1,1.0,1
1094,max_ml,20,60,3,3,0.05,0.95,0.926609444570798,7,1.0,1,1.0,1,1.0,1
1095,max_ml,20,60,3,3,0.05,0.95,0.9074071521162356,36,1.0,1,1.0,1,1.0,1
1096,max_ml,20,60,3,3,0.05,0.95,0.8934003201811952,5,1.0,1,1.0,1,1.0,1
1097,max_ml,20,60,3,3,0.05,0.95,0.9214019656282604,26,1.0,1,1.0,1,1.0,1
1098,max_ml,20,60,3,3,0.05,0.95,0.8924809768851284,10,1.0,1,1.0,1,1.0,1
1099,max_ml,20,60,3,3,0.05,0.95,0.9398455088201644,27,1.0,1,1.0,1,1.0,1
1100,max_ml,20,60,3,3,0.05,0.95,0.934883039369526,18,1.0,1,1.0,1,1.0,1
1101,max_ml,20,60,3,3,0.05,0.95,0.9053141235690758,5,1.0,1,1.0,1,1.0,1
1102,max_ml,20,60,3,3,0.05,0.95,0.7956626385862922,15,1.0,1,1.0,1,1.0,1
1103,max_ml,20,60,3,3,0.05,0.95,0.9204600535518972,24,1.0,1,1.0,1,1.0,1
1104,max_ml,20,60,3,3,0.05,0.95,0.903037444011234,12,1.0,1,1.0,1,1.0,1
1105,max_ml,20,60,3,3,0.05,0.95,0.942312143111554,9,1.0,1,1.0,1,1.0,1
1106,max_ml,20,60,3,3,0.05,0.95,0.9448086697165258,20,1.0,1,1.0,1,1.0,1
1107,max_ml,20,60,3,3,0.05,0.95,0.8936637285351471,7,1.0,1,1.0,1,1.0,1
1108,max_ml,20,60,3,3,0.05,0.95,0.9340861854174084,11,1.0,1,1.0,1,1.0,1
1109,max_ml,20,60,3,3,0.05,0.95,0.94330457822935,13,1.0,1,1.0,1,1.0,1
1110,max_ml,20,60,3,3,0.05,0.95,0.900165842829731,55,1.0,1,1.0,1,1.0,1
1111,max_ml,20,60,3,3,0.05,0.95,0.8210605356515343,13,1.0,1,1.0,1,1.0,1
1112,max_ml,20,60,3,3,0.05,0.95,0.9463346793720946,37,1.0,1,1.0,1,1.0,1
1113,max_ml,20,60,3,3,0.05,0.95,0.9437400052354196,19,1.0,1,1.0,1,1.0,1
1114,max_ml,20,60,3,3,0.05,0.95,0.9022528253419668,13,1.0,1,1.0,1,1.0,1
1115,max_ml,20,60,3,3,0.05,0.95,0.941379918350806,15,1.0,1,1.0,1,1.0,1
1116,max_ml,20,60,3,3,0.05,0.95,0.8692901187891311,16,1.0,1,1.0,1,1.0,1
1117,max_ml,20,60,3,3,0.05,0.95,0.9468755800506226,13,1.0,1,1.0,1,1.0,1
1118,max_ml,20,60,3,3,0.05,0.95,0.768889182906275,8,1.0,1,1.0,1,1.0,1
1119,max_ml,20,60,3,3,0.05,0.95,0.8182432846578341,6,1.0,1,1.0,1,1.0,1
1120,max_ml,20,60,3,3,0.05,0.95,0.9241544579662482,13,1.0,1,1.0,1,1.0,1
1121,max_ml,20,60,3,3,0.05,0.95,0.9100436746823328,46,0.0,0,1.0,1,1.0,1
1122,max_ml,20,60,3,3,0.05,0.95,0.916094000684363,4,1.0,1,1.0,1,1.0,1
1123,max_ml,20,60,3,3,0.05,0.95,0.8787217542411765,35,1.0,1,1.0,1,1.0,1
1124,max_ml,20,60,3,3,0.05,0.95,0.9303524134748974,9,1.0,1,1.0,1,1.0,1
1125,max_ml,20,60,3,3,0.05,0.95,0.9133235522278644,17,1.0,1,1.0,1,1.0,1
1126,max_ml,20,60,3,3,0.05,0.95,0.9130191155826548,17,1.0,1,1.0,1,1.0,1
1127,max_ml,20,60,3,3,0.05,0.95,0.8821928881851829,19,1.0,1,1.0,1,1.0,1
1128,max_ml,20,60,3,3,0.05,0.95,0.933777667713872,24,1.0,1,1.0,1,1.0,1
1129,max_ml,20,60,3,3,0.05,0.95,0.9405458823263788,13,1.0,1,1.0,1,1.0,1
1130,max_ml,20,60,3,3,0.05,0.95,0.902442871399007,8,1.0,1,1.0,1,1.0,1
1131,max_ml,20,60,3,3,0.05,0.95,0.8318468268958995,9,1.0,1,1.0,1,1.0,1
1132,max_ml,20,60,3,3,0.05,0.95,0.8966618685509873,16,1.0,1,1.0,1,1.0,1
1133,max_ml,20,60,3,3,0.05,0.95,0.9194315509327448,9,1.0,1,1.0,1,1.0,1
1134,max_ml,20,60,3,3,0.05,0.95,0.9169621459207068,12,1.0,1,1.0,1,1.0,1
1135,max_ml,20,60,3,3,0.05,0.95,0.9210580476051552,35,1.0,1,1.0,1,1.0,1
1136,max_ml,20,60,3,3,0.05,0.95,0.8631890248750212,17,1.0,1,1.0,1,1.0,1
1137,max_ml,20,60,3,3,0.05,0.95,0.9469732102613964,54,0.0,1,0.0,1,0.0,1
1138,max_ml,20,60,3,3,0.05,0.95,0.9414310895366956,34,1.0,1,1.0,1,1.0,1
1139,max_ml,20,60,3,3,0.05,0.95,0.9426761342488356,35,1.0,1,1.0,1,1.0,1
1140,max_ml,20,60,3,3,0.05,0.95,0.94957119531654,13,1.0,1,1.0,1,1.0,1
1141,max_ml,20,60,3,3,0.05,0.95,0.9299110218267268,6,1.0,1,1.0,1,1.0,1
1142,max_ml,20,60,3,3,0.05,0.95,0.8561349157824993,13,1.0,1,1.0,1,1.0,1
1143,max_ml,20,60,3,3,0.05,0.95,0.9420608682975996,8,1.0,1,1.0,1,1.0,1
1144,max_ml,20,60,3,3,0.05,0.95,0.9152062881532512,9,1.0,1,1.0,1,1.0,1
1145,max_ml,20,60,3,3,0.05,0.95,0.9447556923487738,21,1.0,1,1.0,1,1.0,1
1146,max_ml,20,60,3,3,0.05,0.95,0.8650302668613249,18,1.0,1,1.0,1,1.0,1
1147,max_ml,20,60,3,3,0.05,0.95,0.8726711345274216,10,1.0,1,1.0,1,1.0,1
1148,max_ml,20,60,3,3,0.05,0.95,0.9395661320235,12,1.0,1,1.0,1,1.0,1
1149,max_ml,20,60,3,3,0.05,0.95,0.901310337901202,18,1.0,1,1.0,1,1.0,1
1150,max_ml,20,60,3,3,0.05,0.95,0.8757184392553841,21,1.0,1,1.0,1,1.0,1
1151,max_ml,20,60,3,3,0.05,0.95,0.936113496073436,38,1.0,1,1.0,1,1.0,1
1152,max_ml,20,60,3,3,0.05,0.95,0.8958918211183315,19,1.0,1,1.0,1,1.0,1
1153,max_ml,20,60,3,3,0.05,0.95,0.8399625032576014,13,1.0,1,1.0,1,1.0,1
1154,max_ml,20,60,3,3,0.05,0.95,0.9153563841822088,13,1.0,1,1.0,1,1.0,1
1155,max_ml,20,60,3,3,0.05,0.95,0.8589182055588767,11,1.0,1,1.0,1,1.0,1
1156,max_ml,20,60,3,3,0.05,0.95,0.9056149315792722,13,1.0,1,1.0,1,1.0,1
1157,max_ml,20,60,3,3,0.05,0.95,0.9496961052715231,10,1.0,1,1.0,1,1.0,1
1158,max_ml,20,60,3,3,0.05,0.95,0.8935844908387051,50,1.0,1,1.0,1,1.0,1
1159,max_ml,20,60,3,3,0.05,0.95,0.8984552011852174,8,1.0,1,1.0,1,1.0,1
1160,max_ml,20,60,3,3,0.05,0.95,0.8190541924475525,5,1.0,1,1.0,1,1.0,1
1161,max_ml,20,60,3,3,0.05,0.95,0.9173972380772948,15,1.0,1,1.0,1,1.0,1
1162,max_ml,20,60,3,3,0.05,0.95,0.9176797758875566,11,1.0,1,1.0,1,1.0,1
1163,max_ml,20,60,3,3,0.05,0.95,0.9147328779193902,9,1.0,1,1.0,1,1.0,1
1164,max_ml,20,60,3,3,0.05,0.95,0.9458848018134164,20,1.0,1,1.0,1,1.0,1
1165,max_ml,20,60,3,3,0.05,0.95,0.896503723625097,16,1.0,1,1.0,1,1.0,1
1166,max_ml,20,60,3,3,0.05,0.95,0.8608019182220997,18,1.0,1,1.0,1,1.0,1
1167,max_ml,20,60,3,3,0.05,0.95,0.8599809643666646,14,1.0,1,1.0,1,1.0,1
1168,max_ml,20,60,3,3,0.05,0.95,0.925947622833266,9,1.0,1,1.0,1,1.0,1
1169,max_ml,20,60,3,3,0.05,0.95,0.9294482043084046,52,0.0,0,1.0,1,1.0,1
1170,max_ml,20,60,3,3,0.05,0.95,0.937045060837081,29,1.0,1,1.0,1,1.0,1
1171,max_ml,20,60,3,3,0.05,0.95,0.8932522283298774,15,1.0,1,1.0,1,1.0,1
1172,max_ml,20,60,3,3,0.05,0.95,0.9376994380015978,16,1.0,1,1.0,1,1.0,1
1173,max_ml,20,60,3,3,0.05,0.95,0.9144698415310318,9,1.0,1,1.0,1,1.0,1
1174,max_ml,20,60,3,3,0.05,0.95,0.9074816548044152,21,1.0,1,1.0,1,1.0,1
1175,max_ml,20,60,3,3,0.05,0.95,0.941895657896362,10,1.0,1,1.0,1,1.0,1
1176,max_ml,20,60,3,3,0.05,0.95,0.9282624305676836,27,1.0,1,1.0,1,1.0,1
1177,max_ml,20,60,3,3,0.05,0.95,0.9155789653272542,20,1.0,1,1.0,1,1.0,1
1178,max_ml,20,60,3,3,0.05,0.95,0.8793283851634202,6,1.0,1,1.0,1,1.0,1
1179,max_ml,20,60,3,3,0.05,0.95,0.9261433455576926,8,1.0,1,1.0,1,1.0,1
1180,max_ml,20,60,3,3,0.05,0.95,0.907478960387312,27,1.0,1,1.0,1,1.0,1
1181,max_ml,20,60,3,3,0.05,0.95,0.925873721071719,10,1.0,1,1.0,1,1.0,1
1182,max_ml,20,60,3,3,0.05,0.95,0.8706334977243066,7,1.0,1,1.0,1,1.0,1
1183,max_ml,20,60,3,3,0.05,0.95,0.8845584961905277,17,1.0,1,1.0,1,1.0,1
1184,max_ml,20,60,3,3,0.05,0.95,0.9492974280049664,21,1.0,1,1.0,1,1.0,1
1185,max_ml,20,60,3,3,0.05,0.95,0.8579965317818784,10,1.0,1,1.0,1,1.0,1
1186,max_ml,20,60,3,3,0.05,0.95,0.9433179917377622,18,1.0,1,1.0,1,1.0,1
1187,max_ml,20,60,3,3,0.05,0.95,0.9199559682386924,17,1.0,1,1.0,1,1.0,1
1188,max_ml,20,60,3,3,0.05,0.95,0.9431139525850462,13,1.0,1,1.0,1,1.0,1
1189,max_ml,20,60,3,3,0.05,0.95,0.855494092308161,9,1.0,1,1.0,1,1.0,1
1190,max_ml,20,60,3,3,0.05,0.95,0.9233219611758252,17,1.0,1,1.0,1,1.0,1
1191,max_ml,20,60,3,3,0.05,0.95,0.9309363897419732,74,1.0,1,1.0,1,1.0,1
1192,max_ml,20,60,3,3,0.05,0.95,0.9382433219162276,33,1.0,1,1.0,1,1.0,1
1193,max_ml,20,60,3,3,0.05,0.95,0.927530141089548,46,1.0,1,1.0,1,1.0,1
1194,max_ml,20,60,3,3,0.05,0.95,0.8864151614926928,5,1.0,1,1.0,1,1.0,1
1195,max_ml,20,60,3,3,0.05,0.95,0.8423887863997946,6,1.0,1,1.0,1,1.0,1
1196,max_ml,20,60,3,3,0.05,0.95,0.9417619902118292,23,1.0,1,1.0,1,1.0,1
1197,max_ml,20,60,3,3,0.05,0.95,0.8994857792253883,8,1.0,1,1.0,1,1.0,1
1198,max_ml,20,60,3,3,0.05,0.95,0.9381039188869624,7,1.0,1,1.0,1,1.0,1
1199,max_ml,20,60,3,3,0.05,0.95,0.9297550005877576,43,1.0,1,1.0,1,1.0,1
1200,max_ml,20,60,3,3,0.05,0.95,0.8241533448562273,8,1.0,1,1.0,1,1.0,1
1201,max_ml,20,60,3,3,0.05,0.95,0.9401554845761312,14,1.0,1,1.0,1,1.0,1
1202,max_ml,20,60,3,3,0.05,0.95,0.9116097512589352,8,1.0,1,1.0,1,1.0,1
1203,max_ml,20,60,3,3,0.05,0.95,0.9179659218704024,11,1.0,1,1.0,1,1.0,1
1204,max_ml,20,60,3,3,0.05,0.95,0.9487193735098772,45,0.0,0,1.0,1,1.0,1
1205,max_ml,20,60,3,3,0.05,0.95,0.9381407200507984,14,1.0,1,1.0,1,1.0,1
1206,max_ml,20,60,3,3,0.05,0.95,0.9186880780977156,29,1.0,1,1.0,1,1.0,1
1207,max_ml,20,60,3,3,0.05,0.95,0.7762077552770477,4,1.0,1,1.0,1,1.0,1
1208,max_ml,20,60,3,3,0.05,0.95,0.920510935478355,8,1.0,1,1.0,1,1.0,1
1209,max_ml,20,60,3,3,0.05,0.95,0.9005761371683956,15,1.0,1,1.0,1,1.0,1
1210,max_ml,20,60,3,3,0.05,0.95,0.9303198625364066,19,1.0,1,1.0,1,1.0,1
1211,max_ml,20,60,3,3,0.05,0.95,0.8785682870277745,17,1.0,1,1.0,1,1.0,1
1212,max_ml,20,60,3,3,0.05,0.95,0.9060229581275632,28,1.0,1,1.0,1,1.0,1
1213,max_ml,20,60,3,3,0.05,0.95,0.9358894394725676,6,1.0,1,1.0,1,1.0,1
1214,max_ml,20,60,3,3,0.05,0.95,0.9045041614733456,24,1.0,1,1.0,1,1.0,1
1215,max_ml,20,60,3,3,0.05,0.95,0.9224392380347208,41,1.0,1,1.0,1,1.0,1
1216,max_ml,20,60,3,3,0.05,0.95,0.9026231710366024,10,1.0,1,1.0,1,1.0,1
1217,max_ml,20,60,3,3,0.05,0.95,0.8962873059224438,41,1.0,1,1.0,1,1.0,1
1218,max_ml,20,60,3,3,0.05,0.95,0.943728163536699,10,1.0,1,1.0,1,1.0,1
1219,max_ml,20,60,3,3,0.05,0.95,0.941218516902626,9,1.0,1,1.0,1,1.0,1
1220,max_ml,20,60,3,3,0.05,0.95,0.9435996670594162,9,1.0,1,1.0,1,1.0,1
1221,max_ml,20,60,3,3,0.05,0.95,0.8993434662421431,11,1.0,1,1.0,1,1.0,1
1222,max_ml,20,60,3,3,0.05,0.95,0.8679043644810288,9,1.0,1,1.0,1,1.0,1
1223,max_ml,20,60,3,3,0.05,0.95,0.8468294248667578,9,1.0,1,1.0,1,1.0,1
1224,max_ml,20,60,3,3,0.05,0.95,0.9364761736411326,13,1.0,1,1.0,1,1.0,1
1225,max_ml,20,60,3,3,0.05,0.95,0.9498890567865792,45,1.0,1,1.0,1,1.0,1
1226,max_ml,20,60,3,3,0.05,0.95,0.9150677285659544,17,1.0,1,1.0,1,1.0,1
1227,max_ml,20,60,3,3,0.05,0.95,0.9463934432243076,9,1.0,1,1.0,1,1.0,1
1228,max_ml,20,60,3,3,0.05,0.95,0.9388329206677912,17,1.0,1,1.0,1,1.0,1
1229,max_ml,20,60,3,3,0.05,0.95,0.9482051345497192,25,1.0,1,1.0,1,1.0,1
1230,max_ml,20,60,3,3,0.05,0.95,0.8934867883242595,17,1.0,1,1.0,1,1.0,1
1231,max_ml,20,60,3,3,0.05,0.95,0.9369450271715144,65,0.0,0,0.0,0,1.0,1
1232,max_ml,20,60,3,3,0.05,0.95,0.9372344822863886,28,1.0,1,1.0,1,1.0,1
1233,max_ml,20,60,3,3,0.05,0.95,0.8318811782848029,9,1.0,1,1.0,1,1.0,1
1234,max_ml,20,60,3,3,0.05,0.95,0.9161819435338864,9,1.0,1,1.0,1,1.0,1
1235,max_ml,20,60,3,3,0.05,0.95,0.9182696986717176,11,1.0,1,1.0,1,1.0,1
1236,max_ml,20,60,3,3,0.05,0.95,0.9224978500119,16,1.0,1,1.0,1,1.0,1
1237,max_ml,20,60,3,3,0.05,0.95,0.8200495204157219,14,1.0,1,1.0,1,1.0,1
1238,max_ml,20,60,3,3,0.05,0.95,0.9374388482037478,10,1.0,1,1.0,1,1.0,1
1239,max_ml,20,60,3,3,0.05,0.95,0.8811342050564175,11,1.0,1,1.0,1,1.0,1
1240,max_ml,20,60,3,3,0.05,0.95,0.9031433509132952,13,1.0,1,1.0,1,1.0,1
1241,max_ml,20,60,3,3,0.05,0.95,0.928726934848636,29,1.0,1,1.0,1,1.0,1
1242,max_ml,20,60,3,3,0.05,0.95,0.9452138453282934,38,0.0,0,1.0,1,1.0,1
1243,max_ml,20,60,3,3,0.05,0.95,0.9236294788664278,14,1.0,1,1.0,1,1.0,1
1244,max_ml,20,60,3,3,0.05,0.95,0.9343726395410994,27,1.0,1,1.0,1,1.0,1
1245,max_ml,20,60,3,3,0.05,0.95,0.8848866597596974,8,1.0,1,1.0,1,1.0,1
1246,max_ml,20,60,3,3,0.05,0.95,0.8743204911527439,13,1.0,1,1.0,1,1.0,1
1247,max_ml,20,60,3,3,0.05,0.95,0.9259476592518472,21,1.0,1,1.0,1,1.0,1
1248,max_ml,20,60,3,3,0.05,0.95,0.8963796361836696,29,1.0,1,1.0,1,1.0,1
1249,max_ml,20,60,3,3,0.05,0.95,0.8797218369715878,9,1.0,1,1.0,1,1.0,1
1250,max_ml,20,60,3,3,0.05,0.95,0.9440774758920728,12,1.0,1,1.0,1,1.0,1
1251,max_ml,20,60,3,3,0.05,0.95,0.7730531652535583,9,1.0,1,1.0,1,1.0,1
1252,max_ml,20,60,3,3,0.05,0.95,0.9433891233307136,26,0.0,0,1.0,1,0.0,0
1253,max_ml,20,60,3,3,0.05,0.95,0.9388326266364104,19,1.0,1,1.0,1,1.0,1
1254,max_ml,20,60,3,3,0.05,0.95,0.944196030839996,35,1.0,1,1.0,1,1.0,1
1255,max_ml,20,60,3,3,0.05,0.95,0.8561909576748663,11,1.0,1,1.0,1,1.0,1
1256,max_ml,20,60,3,3,0.05,0.95,0.8006419271137379,4,1.0,1,1.0,1,1.0,1
1257,max_ml,20,60,3,3,0.05,0.95,0.9413598740874988,15,1.0,1,1.0,1,1.0,1
1258,max_ml,20,60,3,3,0.05,0.95,0.8397465012051347,9,1.0,1,1.0,1,1.0,1
1259,max_ml,20,60,3,3,0.05,0.95,0.8325726640218898,6,1.0,1,1.0,1,1.0,1
1260,max_ml,20,60,3,3,0.05,0.95,0.930705918615211,10,1.0,1,1.0,1,1.0,1
1261,max_ml,20,60,3,3,0.05,0.95,0.8809698632516713,5,1.0,1,1.0,1,1.0,1
1262,max_ml,20,60,3,3,0.05,0.95,0.9274508255854992,7,1.0,1,1.0,1,1.0,1
1263,max_ml,20,60,3,3,0.05,0.95,0.9004813979484805,10,1.0,1,1.0,1,1.0,1
1264,max_ml,20,60,3,3,0.05,0.95,0.9311389906577124,31,1.0,1,1.0,1,1.0,1
1265,max_ml,20,60,3,3,0.05,0.95,0.9463165373710754,17,1.0,1,1.0,1,1.0,1
1266,max_ml,20,60,3,3,0.05,0.95,0.8040127578004689,4,1.0,1,1.0,1,1.0,1
1267,max_ml,20,60,3,3,0.05,0.95,0.9365930934926014,42,1.0,1,1.0,1,1.0,1
1268,max_ml,20,60,3,3,0.05,0.95,0.9340437246779628,18,1.0,1,1.0,1,1.0,1
1269,max_ml,20,60,3,3,0.05,0.95,0.8930733237585089,8,1.0,1,1.0,1,1.0,1
1270,max_ml,20,60,3,3,0.05,0.95,0.8886149600344821,4,1.0,1,1.0,1,1.0,1
1271,max_ml,20,60,3,3,0.05,0.95,0.8085319693356303,12,1.0,1,1.0,1,1.0,1
1272,max_ml,20,60,3,3,0.05,0.95,0.7995995537607292,6,1.0,1,1.0,1,1.0,1
1273,max_ml,20,60,3,3,0.05,0.95,0.942446104537588,6,1.0,1,1.0,1,1.0,1
1274,max_ml,20,60,3,3,0.05,0.95,0.9464121287283164,16,1.0,1,1.0,1,1.0,1
1275,max_ml,20,60,3,3,0.05,0.95,0.9239874972867496,22,1.0,1,1.0,1,1.0,1
1276,max_ml,20,60,3,3,0.05,0.95,0.9420429776162208,10,1.0,1,1.0,1,1.0,1
1277,max_ml,20,60,3,3,0.05,0.95,0.9266677753699064,39,1.0,1,1.0,1,1.0,1
1278,max_ml,20,60,3,3,0.05,0.95,0.8525315410004254,10,1.0,1,1.0,1,1.0,1
1279,max_ml,20,60,3,3,0.05,0.95,0.91848402256354,106,0.0,1,0.0,1,0.0,1
1280,max_ml,20,60,3,3,0.05,0.95,0.8514750435479513,5,1.0,1,1.0,1,1.0,1
1281,max_ml,20,60,3,3,0.05,0.95,0.9248336313065996,17,1.0,1,1.0,1,1.0,1
1282,max_ml,20,60,3,3,0.05,0.95,0.9460376552701494,36,1.0,1,1.0,1,1.0,1
1283,max_ml,20,60,3,3,0.05,0.95,0.8782093242177854,12,1.0,1,1.0,1,1.0,1
1284,max_ml,20,60,3,3,0.05,0.95,0.93482762062588,22,1.0,1,1.0,1,1.0,1
1285,max_ml,20,60,3,3,0.05,0.95,0.9409680419541566,21,1.0,1,1.0,1,1.0,1
1286,max_ml,20,60,3,3,0.05,0.95,0.8806778175919423,5,1.0,1,1.0,1,1.0,1
1287,max_ml,20,60,3,3,0.05,0.95,0.9094595697884792,18,1.0,1,1.0,1,1.0,1
1288,max_ml,20,60,3,3,0.05,0.95,0.8687105216381849,9,1.0,1,1.0,1,1.0,1
1289,max_ml,20,60,3,3,0.05,0.95,0.8964832959187553,20,1.0,1,1.0,1,1.0,1
1290,max_ml,20,60,3,3,0.05,0.95,0.9244780809968808,8,1.0,1,1.0,1,1.0,1
1291,max_ml,20,60,3,3,0.05,0.95,0.9318821078474088,23,1.0,1,1.0,1,1.0,1
1292,max_ml,20,60,3,3,0.05,0.95,0.9425292087471554,70,1.0,1,1.0,1,1.0,1
1293,max_ml,20,60,3,3,0.05,0.95,0.7931157473906896,9,1.0,1,1.0,1,1.0,1
1294,max_ml,20,60,3,3,0.05,0.95,0.9313975507122776,7,1.0,1,1.0,1,1.0,1
1295,max_ml,20,60,3,3,0.05,0.95,0.7590181103502187,7,1.0,1,1.0,1,1.0,1
1296,max_ml,20,60,3,3,0.05,0.95,0.9469070277972448,13,1.0,1,1.0,1,1.0,1
1297,max_ml,20,60,3,3,0.05,0.95,0.931766584861356,43,1.0,1,1.0,1,1.0,1
1298,max_ml,20,60,3,3,0.05,0.95,0.9131078332571092,34,1.0,1,1.0,1,1.0,1
1299,max_ml,20,60,3,3,0.05,0.95,0.8781591157604948,3,1.0,1,1.0,1,1.0,1
1300,max_ml,20,60,3,3,0.05,0.95,0.8814809475667399,5,1.0,1,1.0,1,1.0,1
1301,max_ml,20,60,3,3,0.05,0.95,0.9445687811730656,4,1.0,1,1.0,1,1.0,1
1302,max_ml,20,60,3,3,0.05,0.95,0.7172053232436348,3,1.0,1,1.0,1,1.0,1
1303,max_ml,20,60,3,3,0.05,0.95,0.9491868650127498,39,1.0,1,1.0,1,1.0,1
1304,max_ml,20,60,3,3,0.05,0.95,0.8888531272145305,24,1.0,1,1.0,1,1.0,1
1305,max_ml,20,60,3,3,0.05,0.95,0.9498678592401584,71,0.0,1,0.0,1,0.0,1
1306,max_ml,20,60,3,3,0.05,0.95,0.8930266542363765,15,1.0,1,1.0,1,1.0,1
1307,max_ml,20,60,3,3,0.05,0.95,0.9067317949822978,13,1.0,1,1.0,1,1.0,1
1308,max_ml,20,60,3,3,0.05,0.95,0.9333118096307622,32,0.0,0,1.0,1,1.0,1
1309,max_ml,20,60,3,3,0.05,0.95,0.936037882102671,7,1.0,1,1.0,1,1.0,1
1310,max_ml,20,60,3,3,0.05,0.95,0.874811313902652,7,1.0,1,1.0,1,1.0,1
1311,max_ml,20,60,3,3,0.05,0.95,0.932981666618352,17,1.0,1,1.0,1,1.0,1
1312,max_ml,20,60,3,3,0.05,0.95,0.8772797699779638,8,1.0,1,1.0,1,1.0,1
1313,max_ml,20,60,3,3,0.05,0.95,0.9441610798685712,37,0.0,0,0.0,0,1.0,1
1314,max_ml,20,60,3,3,0.05,0.95,0.944148804821886,124,0.0,1,0.0,1,0.0,1
1315,max_ml,20,60,3,3,0.05,0.95,0.9005478661966008,15,1.0,1,1.0,1,1.0,1
1316,max_ml,20,60,3,3,0.05,0.95,0.8874415010620047,14,1.0,1,1.0,1,1.0,1
1317,max_ml,20,60,3,3,0.05,0.95,0.9151596952465688,22,1.0,1,1.0,1,1.0,1
1318,max_ml,20,60,3,3,0.05,0.95,0.9123642969770116,27,1.0,1,1.0,1,1.0,1
1319,max_ml,20,60,3,3,0.05,0.95,0.9436808626387144,14,1.0,1,1.0,1,1.0,1
1320,max_ml,20,60,3,3,0.05,0.95,0.8973741998215838,7,1.0,1,1.0,1,1.0,1
1321,max_ml,20,60,3,3,0.05,0.95,0.9293217753761108,46,1.0,1,1.0,1,1.0,1
1322,max_ml,20,60,3,3,0.05,0.95,0.9403410812647354,14,1.0,1,1.0,1,1.0,1
1323,max_ml,20,60,3,3,0.05,0.95,0.9185681224134128,12,1.0,1,1.0,1,1.0,1
1324,max_ml,20,60,3,3,0.05,0.95,0.9215630928657196,18,1.0,1,1.0,1,1.0,1
1325,max_ml,20,60,3,3,0.05,0.95,0.941512627268268,13,1.0,1,1.0,1,1.0,1
1326,max_ml,20,60,3,3,0.05,0.95,0.9064985233270648,9,1.0,1,1.0,1,1.0,1
1327,max_ml,20,60,3,3,0.05,0.95,0.9445242965725346,28,0.0,1,0.0,1,0.0,1
1328,max_ml,20,60,3,3,0.05,0.95,0.9230401382247234,24,1.0,1,1.0,1,1.0,1
1329,max_ml,20,60,3,3,0.05,0.95,0.947051736468526,64,1.0,1,1.0,1,1.0,1
1330,max_ml,20,60,3,3,0.05,0.95,0.8537316689385328,8,1.0,1,1.0,1,1.0,1
1331,max_ml,20,60,3,3,0.05,0.95,0.9077065210594631,44,0.0,0,1.0,1,1.0,1
1332,max_ml,20,60,3,3,0.05,0.95,0.931467743947644,18,1.0,1,1.0,1,1.0,1
1333,max_ml,20,60,3,3,0.05,0.95,0.9217532809125936,7,1.0,1,1.0,1,1.0,1
1334,max_ml,20,60,3,3,0.05,0.95,0.9115806388510432,8,1.0,1,1.0,1,1.0,1
1335,max_ml,20,60,3,3,0.05,0.95,0.8720032315068595,6,1.0,1,1.0,1,1.0,1
1336,max_ml,20,60,3,3,0.05,0.95,0.9258686460328702,15,1.0,1,1.0,1,1.0,1
1337,max_ml,20,60,3,3,0.05,0.95,0.9139855801767528,10,1.0,1,1.0,1,1.0,1
1338,max_ml,20,60,3,3,0.05,0.95,0.9446844069585864,6,1.0,1,1.0,1,1.0,1
1339,max_ml,20,60,3,3,0.05,0.95,0.9417971536542172,39,0.0,0,1.0,1,1.0,1
1340,max_ml,20,60,3,3,0.05,0.95,0.871683228328068,14,1.0,1,1.0,1,1.0,1
1341,max_ml,20,60,3,3,0.05,0.95,0.9322493274456044,13,1.0,1,1.0,1,1.0,1
1342,max_ml,20,60,3,3,0.05,0.95,0.7921508970362274,10,1.0,1,1.0,1,1.0,1
1343,max_ml,20,60,3,3,0.05,0.95,0.8843122630080926,31,1.0,1,1.0,1,1.0,1
1344,max_ml,20,60,3,3,0.05,0.95,0.9241041927728854,9,1.0,1,1.0,1,1.0,1
1345,max_ml,20,60,3,3,0.05,0.95,0.9468288163517607,20,1.0,1,1.0,1,1.0,1
1346,max_ml,20,60,3,3,0.05,0.95,0.7922864836630434,11,1.0,1,1.0,1,1.0,1
1347,max_ml,20,60,3,3,0.05,0.95,0.869220980449882,19,1.0,1,1.0,1,1.0,1
1348,max_ml,20,60,3,3,0.05,0.95,0.9279131403507452,11,1.0,1,1.0,1,1.0,1
1349,max_ml,20,60,3,3,0.05,0.95,0.9407625061756786,16,1.0,1,1.0,1,1.0,1
1350,max_ml,20,60,3,3,0.05,0.95,0.8915540710432438,14,1.0,1,1.0,1,1.0,1
1351,max_ml,20,60,3,3,0.05,0.95,0.9266278584279372,14,1.0,1,1.0,1,1.0,1
1352,max_ml,20,60,3,3,0.05,0.95,0.9435553455017284,19,1.0,1,1.0,1,1.0,1
1353,max_ml,20,60,3,3,0.05,0.95,0.928229927465455,11,1.0,1,1.0,1,1.0,1
1354,max_ml,20,60,3,3,0.05,0.95,0.9346609335189646,14,1.0,1,1.0,1,1.0,1
1355,max_ml,20,60,3,3,0.05,0.95,0.8879309911550002,20,1.0,1,1.0,1,1.0,1
1356,max_ml,20,60,3,3,0.05,0.95,0.9230706620877032,32,1.0,1,1.0,1,1.0,1
1357,max_ml,20,60,3,3,0.05,0.95,0.9309013964531012,35,1.0,1,1.0,1,1.0,1
1358,max_ml,20,60,3,3,0.05,0.95,0.9360119178197918,21,1.0,1,1.0,1,1.0,1
1359,max_ml,20,60,3,3,0.05,0.95,0.9193741855689712,13,1.0,1,1.0,1,1.0,1
1360,max_ml,20,60,3,3,0.05,0.95,0.9443426004486102,13,1.0,1,1.0,1,1.0,1
1361,max_ml,20,60,3,3,0.05,0.95,0.9219066597517402,8,1.0,1,1.0,1,1.0,1
1362,max_ml,20,60,3,3,0.05,0.95,0.9187720441855124,21,1.0,1,1.0,1,1.0,1
1363,max_ml,20,60,3,3,0.05,0.95,0.9401449551295132,16,1.0,1,1.0,1,1.0,1
1364,max_ml,20,60,3,3,0.05,0.95,0.8757123494917556,37,1.0,1,1.0,1,1.0,1
1365,max_ml,20,60,3,3,0.05,0.95,0.9183264589052278,10,1.0,1,1.0,1,1.0,1
1366,max_ml,20,60,3,3,0.05,0.95,0.8602058027115215,12,1.0,1,1.0,1,1.0,1
1367,max_ml,20,60,3,3,0.05,0.95,0.9483447432011208,83,0.0,0,1.0,1,1.0,1
1368,max_ml,20,60,3,3,0.05,0.95,0.8726934927483042,5,1.0,1,1.0,1,1.0,1
1369,max_ml,20,60,3,3,0.05,0.95,0.8134939792585381,16,1.0,1,1.0,1,1.0,1
1370,max_ml,20,60,3,3,0.05,0.95,0.8856160289330711,16,1.0,1,1.0,1,1.0,1
1371,max_ml,20,60,3,3,0.05,0.95,0.8119489117049012,7,1.0,1,1.0,1,1.0,1
1372,max_ml,20,60,3,3,0.05,0.95,0.9349968899826742,21,1.0,1,1.0,1,1.0,1
1373,max_ml,20,60,3,3,0.05,0.95,0.9350807279760968,15,1.0,1,1.0,1,1.0,1
1374,max_ml,20,60,3,3,0.05,0.95,0.8560038222714722,8,1.0,1,1.0,1,1.0,1
1375,max_ml,20,60,3,3,0.05,0.95,0.8896779037593227,15,1.0,1,1.0,1,1.0,1
1376,max_ml,20,60,3,3,0.05,0.95,0.9101483448432476,43,1.0,1,1.0,1,1.0,1
1377,max_ml,20,60,3,3,0.05,0.95,0.8376411873417585,6,1.0,1,1.0,1,1.0,1
1378,max_ml,20,60,3,3,0.05,0.95,0.9387951313636992,30,1.0,1,1.0,1,1.0,1
1379,max_ml,20,60,3,3,0.05,0.95,0.8431247189843999,10,1.0,1,1.0,1,1.0,1
1380,max_ml,20,60,3,3,0.05,0.95,0.9307946418330116,19,1.0,1,1.0,1,1.0,1
1381,max_ml,20,60,3,3,0.05,0.95,0.9428886930229288,11,1.0,1,1.0,1,1.0,1
1382,max_ml,20,60,3,3,0.05,0.95,0.9305733092155348,26,1.0,1,1.0,1,1.0,1
1383,max_ml,20,60,3,3,0.05,0.95,0.9295297398900968,15,1.0,1,1.0,1,1.0,1
1384,max_ml,20,60,3,3,0.05,0.95,0.9384327459697316,17,1.0,1,1.0,1,1.0,1
1385,max_ml,20,60,3,3,0.05,0.95,0.9403125924634834,29,1.0,1,1.0,1,1.0,1
1386,max_ml,20,60,3,3,0.05,0.95,0.8668959768584449,22,1.0,1,1.0,1,1.0,1
1387,max_ml,20,60,3,3,0.05,0.95,0.9446631680997496,33,1.0,1,1.0,1,1.0,1
1388,max_ml,20,60,3,3,0.05,0.95,0.91196046490876,15,1.0,1,1.0,1,1.0,1
1389,max_ml,20,60,3,3,0.05,0.95,0.8438525145922859,4,1.0,1,1.0,1,1.0,1
1390,max_ml,20,60,3,3,0.05,0.95,0.9446916028521236,19,1.0,1,1.0,1,1.0,1
1391,max_ml,20,60,3,3,0.05,0.95,0.9010607137812716,20,1.0,1,1.0,1,1.0,1
1392,max_ml,20,60,3,3,0.05,0.95,0.9260539098212616,9,1.0,1,1.0,1,1.0,1
1393,max_ml,20,60,3,3,0.05,0.95,0.8859490807936651,9,1.0,1,1.0,1,1.0,1
1394,max_ml,20,60,3,3,0.05,0.95,0.8370355631738502,12,1.0,1,1.0,1,1.0,1
1395,max_ml,20,60,3,3,0.05,0.95,0.9269754674868952,5,1.0,1,1.0,1,1.0,1
1396,max_ml,20,60,3,3,0.05,0.95,0.9221502525676178,22,1.0,1,1.0,1,1.0,1
1397,max_ml,20,60,3,3,0.05,0.95,0.9237980918333848,9,1.0,1,1.0,1,1.0,1
1398,max_ml,20,60,3,3,0.05,0.95,0.89845360389713,7,1.0,1,1.0,1,1.0,1
1399,max_ml,20,60,3,3,0.05,0.95,0.8671066999478552,17,1.0,1,1.0,1,1.0,1
1400,max_ml,20,60,3,3,0.05,0.95,0.9465299865674144,11,1.0,1,1.0,1,1.0,1
1401,max_ml,20,60,3,3,0.05,0.95,0.8898519002208373,21,1.0,1,1.0,1,1.0,1
1402,max_ml,20,60,3,3,0.05,0.95,0.9036869383541496,18,1.0,1,1.0,1,1.0,1
1403,max_ml,20,60,3,3,0.05,0.95,0.8731859483595841,17,1.0,1,1.0,1,1.0,1
1404,max_ml,20,60,3,3,0.05,0.95,0.9058074212472662,14,1.0,1,1.0,1,1.0,1
1405,max_ml,20,60,3,3,0.05,0.95,0.9409481665726108,13,1.0,1,1.0,1,1.0,1
1406,max_ml,20,60,3,3,0.05,0.95,0.9218357817372884,52,1.0,1,1.0,1,1.0,1
1407,max_ml,20,60,3,3,0.05,0.95,0.8301566558400576,13,1.0,1,1.0,1,1.0,1
1408,max_ml,20,60,3,3,0.05,0.95,0.9401656935214204,33,1.0,1,1.0,1,1.0,1
1409,max_ml,20,60,3,3,0.05,0.95,0.8365679085410037,8,1.0,1,1.0,1,1.0,1
1410,max_ml,20,60,3,3,0.05,0.95,0.9433046521869632,11,1.0,1,1.0,1,1.0,1
1411,max_ml,20,60,3,3,0.05,0.95,0.8661103830942337,12,1.0,1,1.0,1,1.0,1
1412,max_ml,20,60,3,3,0.05,0.95,0.9453496890581058,14,1.0,1,1.0,1,1.0,1
1413,max_ml,20,60,3,3,0.05,0.95,0.9071879691514996,23,1.0,1,1.0,1,1.0,1
1414,max_ml,20,60,3,3,0.05,0.95,0.9060629479374596,13,1.0,1,1.0,1,1.0,1
1415,max_ml,20,60,3,3,0.05,0.95,0.9362584427067464,5,1.0,1,1.0,1,1.0,1
1416,max_ml,20,60,3,3,0.05,0.95,0.9117947567680592,16,1.0,1,1.0,1,1.0,1
1417,max_ml,20,60,3,3,0.05,0.95,0.8620960405502109,13,1.0,1,1.0,1,1.0,1
1418,max_ml,20,60,3,3,0.05,0.95,0.9383709937175844,13,1.0,1,1.0,1,1.0,1
1419,max_ml,20,60,3,3,0.05,0.95,0.8516446726922093,10,1.0,1,1.0,1,1.0,1
1420,max_ml,20,60,3,3,0.05,0.95,0.9365077318521794,10,1.0,1,1.0,1,1.0,1
1421,max_ml,20,60,3,3,0.05,0.95,0.913914091450402,7,1.0,1,1.0,1,1.0,1
1422,max_ml,20,60,3,3,0.05,0.95,0.9160072381145944,16,1.0,1,1.0,1,1.0,1
1423,max_ml,20,60,3,3,0.05,0.95,0.9231861947898046,16,1.0,1,1.0,1,1.0,1
1424,max_ml,20,60,3,3,0.05,0.95,0.9363648906071114,13,1.0,1,1.0,1,1.0,1
1425,max_ml,20,60,3,3,0.05,0.95,0.9382306238933956,45,1.0,1,1.0,1,1.0,1
1426,max_ml,20,60,3,3,0.05,0.95,0.8974054673255459,15,1.0,1,1.0,1,1.0,1
1427,max_ml,20,60,3,3,0.05,0.95,0.9339986677782446,10,1.0,1,1.0,1,1.0,1
1428,max_ml,20,60,3,3,0.05,0.95,0.8661241079638439,6,1.0,1,1.0,1,1.0,1
1429,max_ml,20,60,3,3,0.05,0.95,0.8552302382952207,4,1.0,1,1.0,1,1.0,1
1430,max_ml,20,60,3,3,0.05,0.95,0.8968388639274623,12,1.0,1,1.0,1,1.0,1
1431,max_ml,20,60,3,3,0.05,0.95,0.9222336558323794,14,1.0,1,1.0,1,1.0,1
1432,max_ml,20,60,3,3,0.05,0.95,0.8711652334594309,15,1.0,1,1.0,1,1.0,1
1433,max_ml,20,60,3,3,0.05,0.95,0.938648300605291,27,1.0,1,1.0,1,1.0,1
1434,max_ml,20,60,3,3,0.05,0.95,0.9377121314349568,20,1.0,1,1.0,1,1.0,1
1435,max_ml,20,60,3,3,0.05,0.95,0.840508003158452,4,1.0,1,1.0,1,1.0,1
1436,max_ml,20,60,3,3,0.05,0.95,0.9126898327052108,4,1.0,1,1.0,1,1.0,1
1437,max_ml,20,60,3,3,0.05,0.95,0.8799593927679515,3,1.0,1,1.0,1,1.0,1
1438,max_ml,20,60,3,3,0.05,0.95,0.8891232543968985,9,1.0,1,1.0,1,1.0,1
1439,max_ml,20,60,3,3,0.05,0.95,0.9196048353082104,20,1.0,1,1.0,1,1.0,1
1440,max_ml,20,60,3,3,0.05,0.95,0.9292283717871758,37,1.0,1,1.0,1,1.0,1
1441,max_ml,20,60,3,3,0.05,0.95,0.9214110864934608,11,1.0,1,1.0,1,1.0,1
1442,max_ml,20,60,3,3,0.05,0.95,0.9100573002684668,21,1.0,1,1.0,1,1.0,1
1443,max_ml,20,60,3,3,0.05,0.95,0.9449718631691724,25,1.0,1,1.0,1,1.0,1
1444,max_ml,20,60,3,3,0.05,0.95,0.882000082707491,18,1.0,1,1.0,1,1.0,1
1445,max_ml,20,60,3,3,0.05,0.95,0.925168957917486,19,1.0,1,1.0,1,1.0,1
1446,max_ml,20,60,3,3,0.05,0.95,0.9311232992402344,14,1.0,1,1.0,1,1.0,1
1447,max_ml,20,60,3,3,0.05,0.95,0.8987551580057362,8,1.0,1,1.0,1,1.0,1
1448,max_ml,20,60,3,3,0.05,0.95,0.9099194667663152,25,1.0,1,1.0,1,1.0,1
1449,max_ml,20,60,3,3,0.05,0.95,0.9322660257235198,13,1.0,1,1.0,1,1.0,1
1450,max_ml,20,60,3,3,0.05,0.95,0.9273542264957528,28,1.0,1,1.0,1,1.0,1
1451,max_ml,20,60,3,3,0.05,0.95,0.9349565978477972,10,1.0,1,1.0,1,1.0,1
1452,max_ml,20,60,3,3,0.05,0.95,0.9305559146351274,9,1.0,1,1.0,1,1.0,1
1453,max_ml,20,60,3,3,0.05,0.95,0.9413999257527658,22,1.0,1,1.0,1,1.0,1
1454,max_ml,20,60,3,3,0.05,0.95,0.9255025349831788,28,1.0,1,1.0,1,1.0,1
1455,max_ml,20,60,3,3,0.05,0.95,0.9422031882387564,8,1.0,1,1.0,1,1.0,1
1456,max_ml,20,60,3,3,0.05,0.95,0.9262249426223328,23,1.0,1,1.0,1,1.0,1
1457,max_ml,20,60,3,3,0.05,0.95,0.8054169961359996,7,1.0,1,1.0,1,1.0,1
1458,max_ml,20,60,3,3,0.05,0.95,0.9278251220418572,21,1.0,1,1.0,1,1.0,1
1459,max_ml,20,60,3,3,0.05,0.95,0.8313576010370823,6,1.0,1,1.0,1,1.0,1
1460,max_ml,20,60,3,3,0.05,0.95,0.9422210311032782,16,1.0,1,1.0,1,1.0,1
1461,max_ml,20,60,3,3,0.05,0.95,0.9421127256278792,17,1.0,1,1.0,1,1.0,1
1462,max_ml,20,60,3,3,0.05,0.95,0.9095463290435696,45,0.0,0,1.0,1,1.0,1
1463,max_ml,20,60,3,3,0.05,0.95,0.8984328543095296,18,1.0,1,1.0,1,1.0,1
1464,max_ml,20,60,3,3,0.05,0.95,0.9229695424461304,22,1.0,1,1.0,1,1.0,1
1465,max_ml,20,60,3,3,0.05,0.95,0.9383968458219566,10,1.0,1,1.0,1,1.0,1
1466,max_ml,20,60,3,3,0.05,0.95,0.921588789232168,15,1.0,1,1.0,1,1.0,1
1467,max_ml,20,60,3,3,0.05,0.95,0.9362267425635246,34,0.0,0,0.0,0,1.0,1
1468,max_ml,20,60,3,3,0.05,0.95,0.8921434391925834,20,1.0,1,1.0,1,1.0,1
1469,max_ml,20,60,3,3,0.05,0.95,0.9473817104157694,29,1.0,1,1.0,1,1.0,1
1470,max_ml,20,60,3,3,0.05,0.95,0.9480753482970804,60,1.0,1,1.0,1,1.0,1
1471,max_ml,20,60,3,3,0.05,0.95,0.9371748916424943,98,0.0,0,0.0,0,1.0,1
1472,max_ml,20,60,3,3,0.05,0.95,0.8799796965197202,12,1.0,1,1.0,1,1.0,1
1473,max_ml,20,60,3,3,0.05,0.95,0.8954005254506598,20,1.0,1,1.0,1,1.0,1
1474,max_ml,20,60,3,3,0.05,0.95,0.8543481491712771,6,1.0,1,1.0,1,1.0,1
1475,max_ml,20,60,3,3,0.05,0.95,0.9078455363033586,12,1.0,1,1.0,1,1.0,1
1476,max_ml,20,60,3,3,0.05,0.95,0.941314655536982,51,0.0,0,1.0,1,1.0,1
1477,max_ml,20,60,3,3,0.05,0.95,0.9425019753174296,14,1.0,1,1.0,1,1.0,1
1478,max_ml,20,60,3,3,0.05,0.95,0.906329935906742,15,1.0,1,1.0,1,1.0,1
1479,max_ml,20,60,3,3,0.05,0.95,0.9295094255090476,14,1.0,1,1.0,1,1.0,1
1480,max_ml,20,60,3,3,0.05,0.95,0.9497894784271814,28,1.0,1,1.0,1,1.0,1
1481,max_ml,20,60,3,3,0.05,0.95,0.927468638797696,23,1.0,1,1.0,1,1.0,1
1482,max_ml,20,60,3,3,0.05,0.95,0.9299569824487498,18,1.0,1,1.0,1,1.0,1
1483,max_ml,20,60,3,3,0.05,0.95,0.936752376743752,34,1.0,1,1.0,1,1.0,1
1484,max_ml,20,60,3,3,0.05,0.95,0.9367238513113412,51,0.0,0,1.0,1,1.0,1
1485,max_ml,20,60,3,3,0.05,0.95,0.8793233780891698,33,1.0,1,1.0,1,1.0,1
1486,max_ml,20,60,3,3,0.05,0.95,0.9497090738054196,22,1.0,1,1.0,1,1.0,1
1487,max_ml,20,60,3,3,0.05,0.95,0.9406736163332132,20,1.0,1,1.0,1,1.0,1
1488,max_ml,20,60,3,3,0.05,0.95,0.9417646561969468,16,1.0,1,1.0,1,1.0,1
1489,max_ml,20,60,3,3,0.05,0.95,0.944203499220382,28,1.0,1,1.0,1,1.0,1
1490,max_ml,20,60,3,3,0.05,0.95,0.9150718493001676,7,1.0,1,1.0,1,1.0,1
1491,max_ml,20,60,3,3,0.05,0.95,0.8879027632499216,9,1.0,1,1.0,1,1.0,1
1492,max_ml,20,60,3,3,0.05,0.95,0.9321709571855628,9,1.0,1,1.0,1,1.0,1
1493,max_ml,20,60,3,3,0.05,0.95,0.9456932904350608,14,1.0,1,1.0,1,1.0,1
1494,max_ml,20,60,3,3,0.05,0.95,0.9191827616896796,11,1.0,1,1.0,1,1.0,1
1495,max_ml,20,60,3,3,0.05,0.95,0.9489743014467528,22,1.0,1,1.0,1,1.0,1
1496,max_ml,20,60,3,3,0.05,0.95,0.9462357483085788,20,1.0,1,1.0,1,1.0,1
1497,max_ml,20,60,3,3,0.05,0.95,0.9425768083995216,33,1.0,1,1.0,1,1.0,1
1498,max_ml,20,60,3,3,0.05,0.95,0.945857669221672,19,1.0,1,1.0,1,1.0,1
1499,max_ml,20,60,3,3,0.05,0.95,0.8609663460536148,7,1.0,1,1.0,1,1.0,1
1500,max_ml,20,60,3,3,0.05,0.95,0.8901945047244924,14,1.0,1,1.0,1,1.0,1
1501,max_ml,20,60,3,3,0.05,0.95,0.918286848797149,11,1.0,1,1.0,1,1.0,1
1502,max_ml,20,60,3,3,0.05,0.95,0.9319950046254428,26,1.0,1,1.0,1,1.0,1
1503,max_ml,20,60,3,3,0.05,0.95,0.9309440521058426,32,1.0,1,1.0,1,1.0,1
1504,max_ml,20,60,3,3,0.05,0.95,0.8987864748078379,13,1.0,1,1.0,1,1.0,1
1505,max_ml,20,60,3,3,0.05,0.95,0.8984796276925341,5,1.0,1,1.0,1,1.0,1
1506,max_ml,20,60,3,3,0.05,0.95,0.9163707808400384,7,1.0,1,1.0,1,1.0,1
1507,max_ml,20,60,3,3,0.05,0.95,0.8993571954657297,7,1.0,1,1.0,1,1.0,1
1508,max_ml,20,60,3,3,0.05,0.95,0.8761073476489775,19,1.0,1,1.0,1,1.0,1
1509,max_ml,20,60,3,3,0.05,0.95,0.9292145448332392,5,1.0,1,1.0,1,1.0,1
1510,max_ml,20,60,3,3,0.05,0.95,0.6836240625404686,4,1.0,1,1.0,1,1.0,1
1511,max_ml,20,60,3,3,0.05,0.95,0.87301033017032,19,1.0,1,1.0,1,1.0,1
1512,max_ml,20,60,3,3,0.05,0.95,0.932289565388579,7,1.0,1,1.0,1,1.0,1
1513,max_ml,20,60,3,3,0.05,0.95,0.8398295646245393,10,1.0,1,1.0,1,1.0,1
1514,max_ml,20,60,3,3,0.05,0.95,0.9265896317837544,6,1.0,1,1.0,1,1.0,1
1515,max_ml,20,60,3,3,0.05,0.95,0.9494593024340005,6,1.0,1,1.0,1,1.0,1
1516,max_ml,20,60,3,3,0.05,0.95,0.8391828103316141,12,1.0,1,1.0,1,1.0,1
1517,max_ml,20,60,3,3,0.05,0.95,0.8775865768869568,10,1.0,1,1.0,1,1.0,1
1518,max_ml,20,60,3,3,0.05,0.95,0.9302819930481792,11,1.0,1,1.0,1,1.0,1
1519,max_ml,20,60,3,3,0.05,0.95,0.9244216635846236,28,1.0,1,1.0,1,1.0,1
1520,max_ml,20,60,3,3,0.05,0.95,0.9157662314429076,20,1.0,1,1.0,1,1.0,1
1521,max_ml,20,60,3,3,0.05,0.95,0.908114248523944,5,1.0,1,1.0,1,1.0,1
1522,max_ml,20,60,3,3,0.05,0.95,0.8872317096502567,6,1.0,1,1.0,1,1.0,1
1523,max_ml,20,60,3,3,0.05,0.95,0.8948290624827131,14,1.0,1,1.0,1,1.0,1
1524,max_ml,20,60,3,3,0.05,0.95,0.9280280646917188,19,1.0,1,1.0,1,1.0,1
1525,max_ml,20,60,3,3,0.05,0.95,0.8859038008691957,14,1.0,1,1.0,1,1.0,1
1526,max_ml,20,60,3,3,0.05,0.95,0.8865407453594202,13,1.0,1,1.0,1,1.0,1
1527,max_ml,20,60,3,3,0.05,0.95,0.9311432650506744,11,1.0,1,1.0,1,1.0,1
1528,max_ml,20,60,3,3,0.05,0.95,0.9427270237988664,15,1.0,1,1.0,1,1.0,1
1529,max_ml,20,60,3,3,0.05,0.95,0.9482649047122236,65,0.0,0,0.0,0,1.0,1
1530,max_ml,20,60,3,3,0.05,0.95,0.9119811158303458,7,1.0,1,1.0,1,1.0,1
1531,max_ml,20,60,3,3,0.05,0.95,0.8333961574659395,8,1.0,1,1.0,1,1.0,1
1532,max_ml,20,60,3,3,0.05,0.95,0.9326586913904416,28,1.0,1,1.0,1,1.0,1
1533,max_ml,20,60,3,3,0.05,0.95,0.8262290666204619,9,1.0,1,1.0,1,1.0,1
1534,max_ml,20,60,3,3,0.05,0.95,0.930375098708886,18,1.0,1,1.0,1,1.0,1
1535,max_ml,20,60,3,3,0.05,0.95,0.933028746270568,26,0.0,0,1.0,1,1.0,1
1536,max_ml,20,60,3,3,0.05,0.95,0.9179897437006356,9,1.0,1,1.0,1,1.0,1
1537,max_ml,20,60,3,3,0.05,0.95,0.9312686464630464,29,1.0,1,1.0,1,1.0,1
1538,max_ml,20,60,3,3,0.05,0.95,0.9378516450945872,9,1.0,1,1.0,1,1.0,1
1539,max_ml,20,60,3,3,0.05,0.95,0.9213615926357596,25,1.0,1,1.0,1,1.0,1
1540,max_ml,20,60,3,3,0.05,0.95,0.8746042346334093,15,1.0,1,1.0,1,1.0,1
1541,max_ml,20,60,3,3,0.05,0.95,0.9017209724161364,7,1.0,1,1.0,1,1.0,1
1542,max_ml,20,60,3,3,0.05,0.95,0.9320994236639324,17,1.0,1,1.0,1,1.0,1
1543,max_ml,20,60,3,3,0.05,0.95,0.8687165219634163,5,1.0,1,1.0,1,1.0,1
1544,max_ml,20,60,3,3,0.05,0.95,0.9470936595969834,27,1.0,1,1.0,1,1.0,1
1545,max_ml,20,60,3,3,0.05,0.95,0.9368477198800864,12,1.0,1,1.0,1,1.0,1
1546,max_ml,20,60,3,3,0.05,0.95,0.9437743944725894,53,0.0,0,0.0,0,1.0,1
1547,max_ml,20,60,3,3,0.05,0.95,0.8842187249901965,18,1.0,1,1.0,1,1.0,1
1548,max_ml,20,60,3,3,0.05,0.95,0.9383863665450516,10,1.0,1,1.0,1,1.0,1
1549,max_ml,20,60,3,3,0.05,0.95,0.907379382387216,14,1.0,1,1.0,1,1.0,1
1550,max_ml,20,60,3,3,0.05,0.95,0.8997438712415863,8,1.0,1,1.0,1,1.0,1
1551,max_ml,20,60,3,3,0.05,0.95,0.9482204589222116,32,1.0,1,1.0,1,1.0,1
1552,max_ml,20,60,3,3,0.05,0.95,0.8968533273234924,10,1.0,1,1.0,1,1.0,1
1553,max_ml,20,60,3,3,0.05,0.95,0.9193650819085766,4,1.0,1,1.0,1,1.0,1
1554,max_ml,20,60,3,3,0.05,0.95,0.9197845335599883,18,1.0,1,1.0,1,1.0,1
1555,max_ml,20,60,3,3,0.05,0.95,0.921122231530572,6,1.0,1,1.0,1,1.0,1
1556,max_ml,20,60,3,3,0.05,0.95,0.928155504831054,22,1.0,1,1.0,1,1.0,1
1557,max_ml,20,60,3,3,0.05,0.95,0.7671418598035604,12,1.0,1,1.0,1,1.0,1
1558,max_ml,20,60,3,3,0.05,0.95,0.8483690539606036,6,1.0,1,1.0,1,1.0,1
1559,max_ml,20,60,3,3,0.05,0.95,0.9323521295774372,13,1.0,1,1.0,1,1.0,1
1560,max_ml,20,60,3,3,0.05,0.95,0.8378259726587328,16,1.0,1,1.0,1,1.0,1
1561,max_ml,20,60,3,3,0.05,0.95,0.9294458892284088,38,0.0,0,1.0,1,1.0,1
1562,max_ml,20,60,3,3,0.05,0.95,0.9349843573545512,16,1.0,1,1.0,1,1.0,1
1563,max_ml,20,60,3,3,0.05,0.95,0.881254640048977,14,1.0,1,1.0,1,1.0,1
1564,max_ml,20,60,3,3,0.05,0.95,0.8929553987925051,21,1.0,1,1.0,1,1.0,1
1565,max_ml,20,60,3,3,0.05,0.95,0.871317352477715,18,1.0,1,1.0,1,1.0,1
1566,max_ml,20,60,3,3,0.05,0.95,0.9282264170026118,12,1.0,1,1.0,1,1.0,1
1567,max_ml,20,60,3,3,0.05,0.95,0.9192889016953344,29,1.0,1,1.0,1,1.0,1
1568,max_ml,20,60,3,3,0.05,0.95,0.935281772536952,7,1.0,1,1.0,1,1.0,1
1569,max_ml,20,60,3,3,0.05,0.95,0.932225733866015,45,1.0,1,1.0,1,1.0,1
1570,max_ml,20,60,3,3,0.05,0.95,0.7885584978715398,7,1.0,1,1.0,1,1.0,1
1571,max_ml,20,60,3,3,0.05,0.95,0.9021896659598742,14,1.0,1,1.0,1,1.0,1
1572,max_ml,20,60,3,3,0.05,0.95,0.8357043104360496,9,1.0,1,1.0,1,1.0,1
1573,max_ml,20,60,3,3,0.05,0.95,0.8708725894996333,17,1.0,1,1.0,1,1.0,1
1574,max_ml,20,60,3,3,0.05,0.95,0.8883548389863403,9,1.0,1,1.0,1,1.0,1
1575,max_ml,20,60,3,3,0.05,0.95,0.9189013547444034,17,1.0,1,1.0,1,1.0,1
1576,max_ml,20,60,3,3,0.05,0.95,0.8052051230642321,13,1.0,1,1.0,1,1.0,1
1577,max_ml,20,60,3,3,0.05,0.95,0.8943571077219932,7,1.0,1,1.0,1,1.0,1
1578,max_ml,20,60,3,3,0.05,0.95,0.8903020904402105,15,1.0,1,1.0,1,1.0,1
1579,max_ml,20,60,3,3,0.05,0.95,0.9076548678783376,26,1.0,1,1.0,1,1.0,1
1580,max_ml,20,60,3,3,0.05,0.95,0.9150523489429092,30,1.0,1,1.0,1,1.0,1
1581,max_ml,20,60,3,3,0.05,0.95,0.8715057377507149,20,1.0,1,1.0,1,1.0,1
1582,max_ml,20,60,3,3,0.05,0.95,0.8916663183828251,9,1.0,1,1.0,1,1.0,1
1583,max_ml,20,60,3,3,0.05,0.95,0.9362562636702412,5,1.0,1,1.0,1,1.0,1
1584,max_ml,20,60,3,3,0.05,0.95,0.9423233260864544,34,1.0,1,1.0,1,1.0,1
1585,max_ml,20,60,3,3,0.05,0.95,0.919445279427904,11,1.0,1,1.0,1,1.0,1
1586,max_ml,20,60,3,3,0.05,0.95,0.9197916309810408,11,1.0,1,1.0,1,1.0,1
1587,max_ml,20,60,3,3,0.05,0.95,0.8667472107171186,12,1.0,1,1.0,1,1.0,1
1588,max_ml,20,60,3,3,0.05,0.95,0.8990447155348202,10,1.0,1,1.0,1,1.0,1
1589,max_ml,20,60,3,3,0.05,0.95,0.9116667150688806,15,1.0,1,1.0,1,1.0,1
1590,max_ml,20,60,3,3,0.05,0.95,0.9099119505305764,11,1.0,1,1.0,1,1.0,1
1591,max_ml,20,60,3,3,0.05,0.95,0.923511876651106,33,1.0,1,1.0,1,1.0,1
1592,max_ml,20,60,3,3,0.05,0.95,0.8626412379766983,12,1.0,1,1.0,1,1.0,1
1593,max_ml,20,60,3,3,0.05,0.95,0.8335925223798732,7,1.0,1,1.0,1,1.0,1
1594,max_ml,20,60,3,3,0.05,0.95,0.9281081700749628,20,1.0,1,1.0,1,1.0,1
1595,max_ml,20,60,3,3,0.05,0.95,0.9428919370706348,24,1.0,1,1.0,1,1.0,1
1596,max_ml,20,60,3,3,0.05,0.95,0.9191239831710664,12,1.0,1,1.0,1,1.0,1
1597,max_ml,20,60,3,3,0.05,0.95,0.933528959888376,80,0.0,0,1.0,1,1.0,1
1598,max_ml,20,60,3,3,0.05,0.95,0.9012303266607928,7,1.0,1,1.0,1,1.0,1
1599,max_ml,20,60,3,3,0.05,0.95,0.8521886231263375,14,1.0,1,1.0,1,1.0,1
1600,max_ml,20,60,3,3,0.05,0.95,0.9255826045197356,4,1.0,1,1.0,1,1.0,1
1601,max_ml,20,60,3,3,0.05,0.95,0.820649837264517,16,1.0,1,1.0,1,1.0,1
1602,max_ml,20,60,3,3,0.05,0.95,0.839463834000673,5,1.0,1,1.0,1,1.0,1
1603,max_ml,20,60,3,3,0.05,0.95,0.9114012639487072,13,1.0,1,1.0,1,1.0,1
1604,max_ml,20,60,3,3,0.05,0.95,0.9408670066771118,32,1.0,1,1.0,1,1.0,1
1605,max_ml,20,60,3,3,0.05,0.95,0.9184560280515836,8,1.0,1,1.0,1,1.0,1
1606,max_ml,20,60,3,3,0.05,0.95,0.9354122225337698,16,1.0,1,1.0,1,1.0,1
1607,max_ml,20,60,3,3,0.05,0.95,0.9124057094168444,16,1.0,1,1.0,1,1.0,1
1608,max_ml,20,60,3,3,0.05,0.95,0.9340071727541396,63,1.0,1,1.0,1,1.0,1
1609,max_ml,20,60,3,3,0.05,0.95,0.9406668439504666,25,1.0,1,1.0,1,1.0,1
1610,max_ml,20,60,3,3,0.05,0.95,0.9198944916613864,13,1.0,1,1.0,1,1.0,1
1611,max_ml,20,60,3,3,0.05,0.95,0.9036688973278292,9,1.0,1,1.0,1,1.0,1
1612,max_ml,20,60,3,3,0.05,0.95,0.949406447632552,49,0.0,0,1.0,1,1.0,1
1613,max_ml,20,60,3,3,0.05,0.95,0.9345753414425982,25,1.0,1,1.0,1,1.0,1
1614,max_ml,20,60,3,3,0.05,0.95,0.9476481908301064,47,0.0,0,1.0,1,1.0,1
1615,max_ml,20,60,3,3,0.05,0.95,0.935448313729084,14,1.0,1,1.0,1,1.0,1
1616,max_ml,20,60,3,3,0.05,0.95,0.893339017727144,19,1.0,1,1.0,1,1.0,1
1617,max_ml,20,60,3,3,0.05,0.95,0.9386130782239476,14,1.0,1,1.0,1,1.0,1
1618,max_ml,20,60,3,3,0.05,0.95,0.9168827621747964,6,1.0,1,1.0,1,1.0,1
1619,max_ml,20,60,3,3,0.05,0.95,0.8806245632202327,26,1.0,1,1.0,1,1.0,1
1620,max_ml,20,60,3,3,0.05,0.95,0.947869259208169,11,1.0,1,1.0,1,1.0,1
1621,max_ml,20,60,3,3,0.05,0.95,0.7822819617973912,6,1.0,1,1.0,1,1.0,1
1622,max_ml,20,60,3,3,0.05,0.95,0.8953638703467035,12,1.0,1,1.0,1,1.0,1
1623,max_ml,20,60,3,3,0.05,0.95,0.9493607628233406,7,1.0,1,1.0,1,1.0,1
1624,max_ml,20,60,3,3,0.05,0.95,0.949686922239568,9,1.0,1,1.0,1,1.0,1
1625,max_ml,20,60,3,3,0.05,0.95,0.9460110752393296,20,1.0,1,1.0,1,1.0,1
1626,max_ml,20,60,3,3,0.05,0.95,0.7541622608079798,6,1.0,1,1.0,1,1.0,1
1627,max_ml,20,60,3,3,0.05,0.95,0.8240446732741553,14,1.0,1,1.0,1,1.0,1
1628,max_ml,20,60,3,3,0.05,0.95,0.920848552155028,12,1.0,1,1.0,1,1.0,1
1629,max_ml,20,60,3,3,0.05,0.95,0.938772903070065,9,1.0,1,1.0,1,1.0,1
1630,max_ml,20,60,3,3,0.05,0.95,0.8950472432983203,9,1.0,1,1.0,1,1.0,1
1631,max_ml,20,60,3,3,0.05,0.95,0.8964604905946517,6,1.0,1,1.0,1,1.0,1
1632,max_ml,20,60,3,3,0.05,0.95,0.9290954738401072,22,1.0,1,1.0,1,1.0,1
1633,max_ml,20,60,3,3,0.05,0.95,0.9388629525253124,15,1.0,1,1.0,1,1.0,1
1634,max_ml,20,60,3,3,0.05,0.95,0.9464988139731176,28,1.0,1,1.0,1,1.0,1
1635,max_ml,20,60,3,3,0.05,0.95,0.9463467114279144,13,1.0,1,1.0,1,1.0,1
1636,max_ml,20,60,3,3,0.05,0.95,0.9282845070844014,16,1.0,1,1.0,1,1.0,1
1637,max_ml,20,60,3,3,0.05,0.95,0.8635615788009927,16,1.0,1,1.0,1,1.0,1
1638,max_ml,20,60,3,3,0.05,0.95,0.9275241344355832,11,1.0,1,1.0,1,1.0,1
1639,max_ml,20,60,3,3,0.05,0.95,0.9282115069704112,39,1.0,1,1.0,1,1.0,1
1640,max_ml,20,60,3,3,0.05,0.95,0.934551531796122,21,1.0,1,1.0,1,1.0,1
1641,max_ml,20,60,3,3,0.05,0.95,0.8870210328192372,7,1.0,1,1.0,1,1.0,1
1642,max_ml,20,60,3,3,0.05,0.95,0.9188630924899536,6,1.0,1,1.0,1,1.0,1
1643,max_ml,20,60,3,3,0.05,0.95,0.9201047235117148,19,1.0,1,1.0,1,1.0,1
1644,max_ml,20,60,3,3,0.05,0.95,0.8807755129377576,15,1.0,1,1.0,1,1.0,1
1645,max_ml,20,60,3,3,0.05,0.95,0.8851430790683978,8,1.0,1,1.0,1,1.0,1
1646,max_ml,20,60,3,3,0.05,0.95,0.9185218653592536,10,1.0,1,1.0,1,1.0,1
1647,max_ml,20,60,3,3,0.05,0.95,0.8219010414130186,10,1.0,1,1.0,1,1.0,1
1648,max_ml,20,60,3,3,0.05,0.95,0.8832553840091647,17,1.0,1,1.0,1,1.0,1
1649,max_ml,20,60,3,3,0.05,0.95,0.8986934842316125,13,1.0,1,1.0,1,1.0,1
1650,max_ml,20,60,3,3,0.05,0.95,0.947770720255624,36,1.0,1,1.0,1,1.0,1
1651,max_ml,20,60,3,3,0.05,0.95,0.9282903875116736,35,1.0,1,1.0,1,1.0,1
1652,max_ml,20,60,3,3,0.05,0.95,0.9204817686221062,20,1.0,1,1.0,1,1.0,1
1653,max_ml,20,60,3,3,0.05,0.95,0.9018715760428188,15,1.0,1,1.0,1,1.0,1
1654,max_ml,20,60,3,3,0.05,0.95,0.8492650149727001,10,1.0,1,1.0,1,1.0,1
1655,max_ml,20,60,3,3,0.05,0.95,0.9273380541634731,22,1.0,1,1.0,1,1.0,1
1656,max_ml,20,60,3,3,0.05,0.95,0.937965581361088,21,1.0,1,1.0,1,1.0,1
1657,max_ml,20,60,3,3,0.05,0.95,0.9175240345137728,14,1.0,1,1.0,1,1.0,1
1658,max_ml,20,60,3,3,0.05,0.95,0.9001743353871532,7,1.0,1,1.0,1,1.0,1
1659,max_ml,20,60,3,3,0.05,0.95,0.8605350882737268,19,1.0,1,1.0,1,1.0,1
1660,max_ml,20,60,3,3,0.05,0.95,0.9387806553486832,5,1.0,1,1.0,1,1.0,1
1661,max_ml,20,60,3,3,0.05,0.95,0.9311547484687488,19,1.0,1,1.0,1,1.0,1
1662,max_ml,20,60,3,3,0.05,0.95,0.9488611691353386,11,1.0,1,1.0,1,1.0,1
1663,max_ml,20,60,3,3,0.05,0.95,0.9078517258501956,22,1.0,1,1.0,1,1.0,1
1664,max_ml,20,60,3,3,0.05,0.95,0.8682664681487737,28,1.0,1,1.0,1,1.0,1
1665,max_ml,20,60,3,3,0.05,0.95,0.8418028931052934,12,1.0,1,1.0,1,1.0,1
1666,max_ml,20,60,3,3,0.05,0.95,0.9460324319281956,59,0.0,0,1.0,1,1.0,1
1667,max_ml,20,60,3,3,0.05,0.95,0.8846009372012271,12,1.0,1,1.0,1,1.0,1
1668,max_ml,20,60,3,3,0.05,0.95,0.9255081440770622,9,1.0,1,1.0,1,1.0,1
1669,max_ml,20,60,3,3,0.05,0.95,0.9430800658643788,14,1.0,1,1.0,1,1.0,1
1670,max_ml,20,60,3,3,0.05,0.95,0.9348882825359156,14,1.0,1,1.0,1,1.0,1
1671,max_ml,20,60,3,3,0.05,0.95,0.8241789831775317,6,1.0,1,1.0,1,1.0,1
1672,max_ml,20,60,3,3,0.05,0.95,0.8684365301984569,9,1.0,1,1.0,1,1.0,1
1673,max_ml,20,60,3,3,0.05,0.95,0.9323431064080716,24,1.0,1,1.0,1,1.0,1
1674,max_ml,20,60,3,3,0.05,0.95,0.9350856070714156,17,1.0,1,1.0,1,1.0,1
1675,max_ml,20,60,3,3,0.05,0.95,0.9494618911789549,16,1.0,1,1.0,1,1.0,1
1676,max_ml,20,60,3,3,0.05,0.95,0.8509081752725138,11,1.0,1,1.0,1,1.0,1
1677,max_ml,20,60,3,3,0.05,0.95,0.9142885258297464,54,0.0,0,0.0,0,1.0,1
1678,max_ml,20,60,3,3,0.05,0.95,0.905858495445104,24,1.0,1,1.0,1,1.0,1
1679,max_ml,20,60,3,3,0.05,0.95,0.942868657034772,23,1.0,1,1.0,1,1.0,1
1680,max_ml,20,60,3,3,0.05,0.95,0.8771446905224233,14,1.0,1,1.0,1,1.0,1
1681,max_ml,20,60,3,3,0.05,0.95,0.8768965613088284,10,1.0,1,1.0,1,1.0,1
1682,max_ml,20,60,3,3,0.05,0.95,0.924208169844698,6,1.0,1,1.0,1,1.0,1
1683,max_ml,20,60,3,3,0.05,0.95,0.9292490753942764,29,1.0,1,1.0,1,1.0,1
1684,max_ml,20,60,3,3,0.05,0.95,0.9478828105114572,59,1.0,1,1.0,1,1.0,1
1685,max_ml,20,60,3,3,0.05,0.95,0.9482083910282544,12,1.0,1,1.0,1,1.0,1
1686,max_ml,20,60,3,3,0.05,0.95,0.8487768793184175,14,1.0,1,1.0,1,1.0,1
1687,max_ml,20,60,3,3,0.05,0.95,0.9447514148418562,20,1.0,1,1.0,1,1.0,1
1688,max_ml,20,60,3,3,0.05,0.95,0.9356788673838222,8,1.0,1,1.0,1,1.0,1
1689,max_ml,20,60,3,3,0.05,0.95,0.9482470307004212,5,1.0,1,1.0,1,1.0,1
1690,max_ml,20,60,3,3,0.05,0.95,0.906159759596893,14,1.0,1,1.0,1,1.0,1
1691,max_ml,20,60,3,3,0.05,0.95,0.91000695761884,18,1.0,1,1.0,1,1.0,1
1692,max_ml,20,60,3,3,0.05,0.95,0.8354133028776888,3,1.0,1,1.0,1,1.0,1
1693,max_ml,20,60,3,3,0.05,0.95,0.9265905590316402,23,1.0,1,1.0,1,1.0,1
1694,max_ml,20,60,3,3,0.05,0.95,0.9280426187939468,40,1.0,1,1.0,1,1.0,1
1695,max_ml,20,60,3,3,0.05,0.95,0.8828279206023297,6,1.0,1,1.0,1,1.0,1
1696,max_ml,20,60,3,3,0.05,0.95,0.9477776769221128,75,0.0,1,0.0,1,0.0,1
1697,max_ml,20,60,3,3,0.05,0.95,0.9067196161728546,16,1.0,1,1.0,1,1.0,1
1698,max_ml,20,60,3,3,0.05,0.95,0.92701285763584,6,1.0,1,1.0,1,1.0,1
1699,max_ml,20,60,3,3,0.05,0.95,0.9121447386355326,13,1.0,1,1.0,1,1.0,1
1700,max_ml,20,60,3,3,0.05,0.95,0.9150501170493586,43,1.0,1,1.0,1,1.0,1
1701,max_ml,20,60,3,3,0.05,0.95,0.9051076665428814,16,1.0,1,1.0,1,1.0,1
1702,max_ml,20,60,3,3,0.05,0.95,0.9340911461130706,29,1.0,1,1.0,1,1.0,1
1703,max_ml,20,60,3,3,0.05,0.95,0.9236710299016704,21,1.0,1,1.0,1,1.0,1
1704,max_ml,20,60,3,3,0.05,0.95,0.9479838220245608,36,1.0,1,1.0,1,1.0,1
1705,max_ml,20,60,3,3,0.05,0.95,0.8607430302358587,16,1.0,1,1.0,1,1.0,1
1706,max_ml,20,60,3,3,0.05,0.95,0.9319913713477282,8,1.0,1,1.0,1,1.0,1
1707,max_ml,20,60,3,3,0.05,0.95,0.9469288570918062,21,1.0,1,1.0,1,1.0,1
1708,max_ml,20,60,3,3,0.05,0.95,0.8930302212394691,8,1.0,1,1.0,1,1.0,1
1709,max_ml,20,60,3,3,0.05,0.95,0.8905329338452905,23,1.0,1,1.0,1,1.0,1
1710,max_ml,20,60,3,3,0.05,0.95,0.9024588732549748,9,1.0,1,1.0,1,1.0,1
1711,max_ml,20,60,3,3,0.05,0.95,0.9462982916540824,33,1.0,1,1.0,1,1.0,1
1712,max_ml,20,60,3,3,0.05,0.95,0.8982015597687291,5,1.0,1,1.0,1,1.0,1
1713,max_ml,20,60,3,3,0.05,0.95,0.8647083735050608,20,1.0,1,1.0,1,1.0,1
1714,max_ml,20,60,3,3,0.05,0.95,0.9057574218801168,7,1.0,1,1.0,1,1.0,1
1715,max_ml,20,60,3,3,0.05,0.95,0.8787272846524246,6,1.0,1,1.0,1,1.0,1
1716,max_ml,20,60,3,3,0.05,0.95,0.8712935963907159,26,1.0,1,1.0,1,1.0,1
1717,max_ml,20,60,3,3,0.05,0.95,0.849963266780992,13,1.0,1,1.0,1,1.0,1
1718,max_ml,20,60,3,3,0.05,0.95,0.8370883342207156,6,1.0,1,1.0,1,1.0,1
1719,max_ml,20,60,3,3,0.05,0.95,0.7594479050376981,5,1.0,1,1.0,1,1.0,1
1720,max_ml,20,60,3,3,0.05,0.95,0.9411496320714304,14,1.0,1,1.0,1,1.0,1
1721,max_ml,20,60,3,3,0.05,0.95,0.9130959762590234,28,1.0,1,1.0,1,1.0,1
1722,max_ml,20,60,3,3,0.05,0.95,0.902249133457824,28,1.0,1,1.0,1,1.0,1
1723,max_ml,20,60,3,3,0.05,0.95,0.8926843001597443,16,1.0,1,1.0,1,1.0,1
1724,max_ml,20,60,3,3,0.05,0.95,0.920038460030096,13,1.0,1,1.0,1,1.0,1
1725,max_ml,20,60,3,3,0.05,0.95,0.940658704979743,18,1.0,1,1.0,1,1.0,1
1726,max_ml,20,60,3,3,0.05,0.95,0.9398392658213004,19,1.0,1,1.0,1,1.0,1
1727,max_ml,20,60,3,3,0.05,0.95,0.8858049934787398,18,1.0,1,1.0,1,1.0,1
1728,max_ml,20,60,3,3,0.05,0.95,0.8369287601937873,8,1.0,1,1.0,1,1.0,1
1729,max_ml,20,60,3,3,0.05,0.95,0.936124437468469,15,1.0,1,1.0,1,1.0,1
1730,max_ml,20,60,3,3,0.05,0.95,0.8288594354379583,15,1.0,1,1.0,1,1.0,1
1731,max_ml,20,60,3,3,0.05,0.95,0.870230033800578,7,1.0,1,1.0,1,1.0,1
1732,max_ml,20,60,3,3,0.05,0.95,0.9382678401707604,52,0.0,0,1.0,1,1.0,1
1733,max_ml,20,60,3,3,0.05,0.95,0.9003195690991113,31,1.0,1,1.0,1,1.0,1
1734,max_ml,20,60,3,3,0.05,0.95,0.9247466005175808,10,1.0,1,1.0,1,1.0,1
1735,max_ml,20,60,3,3,0.05,0.95,0.8642409931195818,5,1.0,1,1.0,1,1.0,1
1736,max_ml,20,60,3,3,0.05,0.95,0.8071737017662449,20,1.0,1,1.0,1,1.0,1
1737,max_ml,20,60,3,3,0.05,0.95,0.9163767610358496,67,1.0,1,1.0,1,1.0,1
1738,max_ml,20,60,3,3,0.05,0.95,0.9447757251754332,15,1.0,1,1.0,1,1.0,1
1739,max_ml,20,60,3,3,0.05,0.95,0.8662802208551892,10,1.0,1,1.0,1,1.0,1
1740,max_ml,20,60,3,3,0.05,0.95,0.8009650767770484,12,1.0,1,1.0,1,1.0,1
1741,max_ml,20,60,3,3,0.05,0.95,0.9058007216230072,12,1.0,1,1.0,1,1.0,1
1742,max_ml,20,60,3,3,0.05,0.95,0.8511175137526977,16,1.0,1,1.0,1,1.0,1
1743,max_ml,20,60,3,3,0.05,0.95,0.9271538393161392,22,1.0,1,1.0,1,1.0,1
1744,max_ml,20,60,3,3,0.05,0.95,0.9284096414942358,82,0.0,1,0.0,1,0.0,1
1745,max_ml,20,60,3,3,0.05,0.95,0.9257349000934174,15,1.0,1,1.0,1,1.0,1
1746,max_ml,20,60,3,3,0.05,0.95,0.9490221583866782,30,1.0,1,1.0,1,1.0,1
1747,max_ml,20,60,3,3,0.05,0.95,0.9369540624624784,13,1.0,1,1.0,1,1.0,1
1748,max_ml,20,60,3,3,0.05,0.95,0.9479486243820252,47,0.0,0,1.0,1,0.0,0
1749,max_ml,20,60,3,3,0.05,0.95,0.9344161360763352,6,1.0,1,1.0,1,1.0,1
1750,max_ml,20,60,3,3,0.05,0.95,0.90402757383669,9,1.0,1,1.0,1,1.0,1
1751,max_ml,20,60,3,3,0.05,0.95,0.9341889698411668,20,1.0,1,1.0,1,1.0,1
1752,max_ml,20,60,3,3,0.05,0.95,0.9217376372680288,17,1.0,1,1.0,1,1.0,1
1753,max_ml,20,60,3,3,0.05,0.95,0.9416238654442092,14,1.0,1,1.0,1,1.0,1
1754,max_ml,20,60,3,3,0.05,0.95,0.857478114302636,6,1.0,1,1.0,1,1.0,1
1755,max_ml,20,60,3,3,0.05,0.95,0.946623658300436,12,1.0,1,1.0,1,1.0,1
1756,max_ml,20,60,3,3,0.05,0.95,0.929662997299959,19,1.0,1,1.0,1,1.0,1
1757,max_ml,20,60,3,3,0.05,0.95,0.8665996589845799,8,1.0,1,1.0,1,1.0,1
1758,max_ml,20,60,3,3,0.05,0.95,0.9349094297192684,20,1.0,1,1.0,1,1.0,1
1759,max_ml,20,60,3,3,0.05,0.95,0.944744194342563,21,1.0,1,1.0,1,1.0,1
1760,max_ml,20,60,3,3,0.05,0.95,0.941667345672396,22,1.0,1,1.0,1,1.0,1
1761,max_ml,20,60,3,3,0.05,0.95,0.7657788106012472,9,1.0,1,1.0,1,1.0,1
1762,max_ml,20,60,3,3,0.05,0.95,0.9301767964668808,15,1.0,1,1.0,1,1.0,1
1763,max_ml,20,60,3,3,0.05,0.95,0.8292495119637106,10,1.0,1,1.0,1,1.0,1
1764,max_ml,20,60,3,3,0.05,0.95,0.928605405033834,15,1.0,1,1.0,1,1.0,1
1765,max_ml,20,60,3,3,0.05,0.95,0.9226546507497704,7,1.0,1,1.0,1,1.0,1
1766,max_ml,20,60,3,3,0.05,0.95,0.9127013830316364,8,1.0,1,1.0,1,1.0,1
1767,max_ml,20,60,3,3,0.05,0.95,0.9046439810305352,18,1.0,1,1.0,1,1.0,1
1768,max_ml,20,60,3,3,0.05,0.95,0.9047675192014146,11,1.0,1,1.0,1,1.0,1
1769,max_ml,20,60,3,3,0.05,0.95,0.8242630652596925,10,1.0,1,1.0,1,1.0,1
1770,max_ml,20,60,3,3,0.05,0.95,0.8516135870417071,9,1.0,1,1.0,1,1.0,1
1771,max_ml,20,60,3,3,0.05,0.95,0.8940720824898574,18,1.0,1,1.0,1,1.0,1
1772,max_ml,20,60,3,3,0.05,0.95,0.8978106823920194,16,1.0,1,1.0,1,1.0,1
1773,max_ml,20,60,3,3,0.05,0.95,0.935132222984694,26,1.0,1,1.0,1,1.0,1
1774,max_ml,20,60,3,3,0.05,0.95,0.8205477418367451,7,1.0,1,1.0,1,1.0,1
1775,max_ml,20,60,3,3,0.05,0.95,0.938499427416601,9,1.0,1,1.0,1,1.0,1
1776,max_ml,20,60,3,3,0.05,0.95,0.8599582616443607,6,1.0,1,1.0,1,1.0,1
1777,max_ml,20,60,3,3,0.05,0.95,0.9452198137113624,19,1.0,1,1.0,1,1.0,1
1778,max_ml,20,60,3,3,0.05,0.95,0.9277506432313312,19,1.0,1,1.0,1,1.0,1
1779,max_ml,20,60,3,3,0.05,0.95,0.8638332293753924,6,1.0,1,1.0,1,1.0,1
1780,max_ml,20,60,3,3,0.05,0.95,0.8267319514149485,9,1.0,1,1.0,1,1.0,1
1781,max_ml,20,60,3,3,0.05,0.95,0.9259379721438268,14,1.0,1,1.0,1,1.0,1
1782,max_ml,20,60,3,3,0.05,0.95,0.9191727831900868,12,1.0,1,1.0,1,1.0,1
1783,max_ml,20,60,3,3,0.05,0.95,0.8732863389187208,9,1.0,1,1.0,1,1.0,1
1784,max_ml,20,60,3,3,0.05,0.95,0.9476772295559004,17,1.0,1,1.0,1,1.0,1
1785,max_ml,20,60,3,3,0.05,0.95,0.913001797321472,11,1.0,1,1.0,1,1.0,1
1786,max_ml,20,60,3,3,0.05,0.95,0.9343585269190158,16,1.0,1,1.0,1,1.0,1
1787,max_ml,20,60,3,3,0.05,0.95,0.910969830200208,23,1.0,1,1.0,1,1.0,1
1788,max_ml,20,60,3,3,0.05,0.95,0.903543591068336,10,1.0,1,1.0,1,1.0,1
1789,max_ml,20,60,3,3,0.05,0.95,0.8753654897618882,7,1.0,1,1.0,1,1.0,1
1790,max_ml,20,60,3,3,0.05,0.95,0.9483785241117288,21,1.0,1,1.0,1,1.0,1
1791,max_ml,20,60,3,3,0.05,0.95,0.9190060444452562,45,1.0,1,1.0,1,1.0,1
1792,max_ml,20,60,3,3,0.05,0.95,0.933775468615658,41,1.0,1,1.0,1,0.0,0
1793,max_ml,20,60,3,3,0.05,0.95,0.8974003418343355,6,1.0,1,1.0,1,1.0,1
1794,max_ml,20,60,3,3,0.05,0.95,0.946634940815222,19,1.0,1,1.0,1,1.0,1
1795,max_ml,20,60,3,3,0.05,0.95,0.9362262161070444,40,1.0,1,1.0,1,1.0,1
1796,max_ml,20,60,3,3,0.05,0.95,0.9056425321115248,8,1.0,1,1.0,1,1.0,1
1797,max_ml,20,60,3,3,0.05,0.95,0.889477562077301,5,1.0,1,1.0,1,1.0,1
1798,max_ml,20,60,3,3,0.05,0.95,0.894056059338068,24,1.0,1,1.0,1,1.0,1
1799,max_ml,20,60,3,3,0.05,0.95,0.7881370675865884,10,1.0,1,1.0,1,1.0,1
1800,max_ml,20,60,3,3,0.05,0.95,0.864370019936718,7,1.0,1,1.0,1,1.0,1
1801,max_ml,20,60,3,3,0.05,0.95,0.8680495238304825,15,1.0,1,1.0,1,1.0,1
1802,max_ml,20,60,3,3,0.05,0.95,0.9376192744058036,37,1.0,1,1.0,1,1.0,1
1803,max_ml,20,60,3,3,0.05,0.95,0.949647376931102,28,0.0,0,1.0,1,1.0,1
1804,max_ml,20,60,3,3,0.05,0.95,0.9370944864509866,15,1.0,1,1.0,1,1.0,1
1805,max_ml,20,60,3,3,0.05,0.95,0.9457037573538872,19,1.0,1,1.0,1,1.0,1
1806,max_ml,20,60,3,3,0.05,0.95,0.8772799912995931,9,1.0,1,1.0,1,1.0,1
1807,max_ml,20,60,3,3,0.05,0.95,0.851081117423738,7,1.0,1,1.0,1,1.0,1
1808,max_ml,20,60,3,3,0.05,0.95,0.9422439814103236,8,1.0,1,1.0,1,1.0,1
1809,max_ml,20,60,3,3,0.05,0.95,0.8769005840104127,16,1.0,1,1.0,1,1.0,1
1810,max_ml,20,60,3,3,0.05,0.95,0.943514696763396,19,1.0,1,1.0,1,1.0,1
1811,max_ml,20,60,3,3,0.05,0.95,0.9090754408274768,11,1.0,1,1.0,1,1.0,1
1812,max_ml,20,60,3,3,0.05,0.95,0.9408976057230526,9,1.0,1,1.0,1,1.0,1
1813,max_ml,20,60,3,3,0.05,0.95,0.9247277702568548,10,1.0,1,1.0,1,1.0,1
1814,max_ml,20,60,3,3,0.05,0.95,0.894385858865256,53,1.0,1,1.0,1,1.0,1
1815,max_ml,20,60,3,3,0.05,0.95,0.9438422044056152,17,1.0,1,1.0,1,1.0,1
1816,max_ml,20,60,3,3,0.05,0.95,0.9271185633750904,21,1.0,1,1.0,1,1.0,1
1817,max_ml,20,60,3,3,0.05,0.95,0.926316314918958,10,1.0,1,1.0,1,1.0,1
1818,max_ml,20,60,3,3,0.05,0.95,0.8714221641799815,16,1.0,1,1.0,1,1.0,1
1819,max_ml,20,60,3,3,0.05,0.95,0.8842038540674273,14,1.0,1,1.0,1,1.0,1
1820,max_ml,20,60,3,3,0.05,0.95,0.9353738752171024,25,1.0,1,1.0,1,1.0,1
1821,max_ml,20,60,3,3,0.05,0.95,0.863514922278325,20,1.0,1,1.0,1,1.0,1
1822,max_ml,20,60,3,3,0.05,0.95,0.9450720956887428,15,1.0,1,1.0,1,1.0,1
1823,max_ml,20,60,3,3,0.05,0.95,0.9342767405852463,13,1.0,1,1.0,1,1.0,1
1824,max_ml,20,60,3,3,0.05,0.95,0.9148302222463276,20,1.0,1,1.0,1,1.0,1
1825,max_ml,20,60,3,3,0.05,0.95,0.9282690047014124,16,1.0,1,1.0,1,1.0,1
1826,max_ml,20,60,3,3,0.05,0.95,0.8844163772068265,14,1.0,1,1.0,1,1.0,1
1827,max_ml,20,60,3,3,0.05,0.95,0.9448519470690984,23,1.0,1,1.0,1,1.0,1
1828,max_ml,20,60,3,3,0.05,0.95,0.898642313139917,6,1.0,1,1.0,1,1.0,1
1829,max_ml,20,60,3,3,0.05,0.95,0.7595338425936112,6,1.0,1,1.0,1,1.0,1
1830,max_ml,20,60,3,3,0.05,0.95,0.8910291048416202,23,1.0,1,1.0,1,1.0,1
1831,max_ml,20,60,3,3,0.05,0.95,0.881459920071028,7,1.0,1,1.0,1,1.0,1
1832,max_ml,20,60,3,3,0.05,0.95,0.7961952681721262,7,1.0,1,1.0,1,1.0,1
1833,max_ml,20,60,3,3,0.05,0.95,0.940039960421989,13,1.0,1,1.0,1,1.0,1
1834,max_ml,20,60,3,3,0.05,0.95,0.9304706087732336,9,1.0,1,1.0,1,1.0,1
1835,max_ml,20,60,3,3,0.05,0.95,0.9452591679829118,37,1.0,1,1.0,1,1.0,1
1836,max_ml,20,60,3,3,0.05,0.95,0.923473687609094,10,1.0,1,1.0,1,1.0,1
1837,max_ml,20,60,3,3,0.05,0.95,0.9453883670656256,17,1.0,1,1.0,1,1.0,1
1838,max_ml,20,60,3,3,0.05,0.95,0.8938835658320101,4,1.0,1,1.0,1,1.0,1
1839,max_ml,20,60,3,3,0.05,0.95,0.8547771902395638,12,1.0,1,1.0,1,1.0,1
1840,max_ml,20,60,3,3,0.05,0.95,0.8842180661325301,12,1.0,1,1.0,1,1.0,1
1841,max_ml,20,60,3,3,0.05,0.95,0.9381884561794986,23,1.0,1,1.0,1,1.0,1
1842,max_ml,20,60,3,3,0.05,0.95,0.9293102891282468,11,1.0,1,1.0,1,1.0,1
1843,max_ml,20,60,3,3,0.05,0.95,0.9356245001596396,7,1.0,1,1.0,1,1.0,1
1844,max_ml,20,60,3,3,0.05,0.95,0.9054982946130806,10,1.0,1,1.0,1,1.0,1
1845,max_ml,20,60,3,3,0.05,0.95,0.9378585734806036,26,1.0,1,1.0,1,1.0,1
1846,max_ml,20,60,3,3,0.05,0.95,0.9234756439037812,16,1.0,1,1.0,1,1.0,1
1847,max_ml,20,60,3,3,0.05,0.95,0.8382276001468137,15,1.0,1,1.0,1,1.0,1
1848,max_ml,20,60,3,3,0.05,0.95,0.9421998007825958,26,1.0,1,1.0,1,1.0,1
1849,max_ml,20,60,3,3,0.05,0.95,0.8179667133043239,14,1.0,1,1.0,1,1.0,1
1850,max_ml,20,60,3,3,0.05,0.95,0.932193935202362,5,1.0,1,1.0,1,1.0,1
1851,max_ml,20,60,3,3,0.05,0.95,0.9408061655201336,28,1.0,1,1.0,1,1.0,1
1852,max_ml,20,60,3,3,0.05,0.95,0.9293741332392882,9,1.0,1,1.0,1,1.0,1
1853,max_ml,20,60,3,3,0.05,0.95,0.9309269839779936,18,1.0,1,1.0,1,1.0,1
1854,max_ml,20,60,3,3,0.05,0.95,0.9010276784145024,17,1.0,1,1.0,1,1.0,1
1855,max_ml,20,60,3,3,0.05,0.95,0.947505995833754,15,1.0,1,1.0,1,1.0,1
1856,max_ml,20,60,3,3,0.05,0.95,0.944935152878978,37,1.0,1,1.0,1,1.0,1
1857,max_ml,20,60,3,3,0.05,0.95,0.9096783675791558,18,1.0,1,1.0,1,1.0,1
1858,max_ml,20,60,3,3,0.05,0.95,0.9414913026230788,14,1.0,1,1.0,1,1.0,1
1859,max_ml,20,60,3,3,0.05,0.95,0.949028387047839,14,1.0,1,1.0,1,1.0,1
1860,max_ml,20,60,3,3,0.05,0.95,0.924031208693389,16,1.0,1,1.0,1,1.0,1
1861,max_ml,20,60,3,3,0.05,0.95,0.9438141034000204,15,1.0,1,1.0,1,1.0,1
1862,max_ml,20,60,3,3,0.05,0.95,0.8888776397985825,10,1.0,1,1.0,1,1.0,1
1863,max_ml,20,60,3,3,0.05,0.95,0.908066052421536,39,1.0,1,1.0,1,1.0,1
1864,max_ml,20,60,3,3,0.05,0.95,0.9158716101027602,6,1.0,1,1.0,1,1.0,1
1865,max_ml,20,60,3,3,0.05,0.95,0.8952502278908282,45,1.0,1,1.0,1,1.0,1
1866,max_ml,20,60,3,3,0.05,0.95,0.9477190502356684,27,1.0,1,1.0,1,1.0,1
1867,max_ml,20,60,3,3,0.05,0.95,0.9475591855273662,22,1.0,1,1.0,1,1.0,1
1868,max_ml,20,60,3,3,0.05,0.95,0.8853255427991592,19,1.0,1,1.0,1,1.0,1
1869,max_ml,20,60,3,3,0.05,0.95,0.7216734043831888,4,1.0,1,1.0,1,1.0,1
1870,max_ml,20,60,3,3,0.05,0.95,0.9481733346046052,54,0.0,0,1.0,1,1.0,1
1871,max_ml,20,60,3,3,0.05,0.95,0.9391191937525684,55,1.0,1,1.0,1,1.0,1
1872,max_ml,20,60,3,3,0.05,0.95,0.943714342463559,10,1.0,1,1.0,1,1.0,1
1873,max_ml,20,60,3,3,0.05,0.95,0.9351664882894828,50,0.0,0,1.0,1,1.0,1
1874,max_ml,20,60,3,3,0.05,0.95,0.9447710575139412,21,1.0,1,1.0,1,1.0,1
1875,max_ml,20,60,3,3,0.05,0.95,0.930344551882668,19,1.0,1,1.0,1,1.0,1
1876,max_ml,20,60,3,3,0.05,0.95,0.8534825562498178,5,1.0,1,1.0,1,1.0,1
1877,max_ml,20,60,3,3,0.05,0.95,0.9126626885842326,11,1.0,1,1.0,1,1.0,1
1878,max_ml,20,60,3,3,0.05,0.95,0.936443400656476,9,1.0,1,1.0,1,1.0,1
1879,max_ml,20,60,3,3,0.05,0.95,0.9234440400905716,15,1.0,1,1.0,1,1.0,1
1880,max_ml,20,60,3,3,0.05,0.95,0.8716084044863683,9,1.0,1,1.0,1,1.0,1
1881,max_ml,20,60,3,3,0.05,0.95,0.9361143420133328,20,1.0,1,1.0,1,1.0,1
1882,max_ml,20,60,3,3,0.05,0.95,0.8457127645060798,6,1.0,1,1.0,1,1.0,1
1883,max_ml,20,60,3,3,0.05,0.95,0.8717564646185292,13,1.0,1,1.0,1,1.0,1
1884,max_ml,20,60,3,3,0.05,0.95,0.8958005770327718,12,1.0,1,1.0,1,1.0,1
1885,max_ml,20,60,3,3,0.05,0.95,0.907430854543166,6,1.0,1,1.0,1,1.0,1
1886,max_ml,20,60,3,3,0.05,0.95,0.9056714609199112,27,0.0,0,1.0,1,1.0,1
1887,max_ml,20,60,3,3,0.05,0.95,0.901655677012242,13,1.0,1,1.0,1,1.0,1
1888,max_ml,20,60,3,3,0.05,0.95,0.94141712739244,18,1.0,1,1.0,1,1.0,1
1889,max_ml,20,60,3,3,0.05,0.95,0.7851227861702075,5,1.0,1,1.0,1,1.0,1
1890,max_ml,20,60,3,3,0.05,0.95,0.9422606584152232,20,1.0,1,1.0,1,1.0,1
1891,max_ml,20,60,3,3,0.05,0.95,0.8619643221120192,15,1.0,1,1.0,1,1.0,1
1892,max_ml,20,60,3,3,0.05,0.95,0.9212742745655786,10,1.0,1,1.0,1,1.0,1
1893,max_ml,20,60,3,3,0.05,0.95,0.8958300220601904,18,1.0,1,1.0,1,1.0,1
1894,max_ml,20,60,3,3,0.05,0.95,0.944042342664322,27,1.0,1,1.0,1,1.0,1
1895,max_ml,20,60,3,3,0.05,0.95,0.9083273332424932,7,1.0,1,1.0,1,1.0,1
1896,max_ml,20,60,3,3,0.05,0.95,0.8760381125985685,17,1.0,1,1.0,1,1.0,1
1897,max_ml,20,60,3,3,0.05,0.95,0.949458637237249,14,1.0,1,1.0,1,1.0,1
1898,max_ml,20,60,3,3,0.05,0.95,0.9247048948900884,15,1.0,1,1.0,1,1.0,1
1899,max_ml,20,60,3,3,0.05,0.95,0.8527003990881703,6,1.0,1,1.0,1,1.0,1
1900,max_ml,20,60,3,3,0.05,0.95,0.8914872156004695,6,1.0,1,1.0,1,1.0,1
1901,max_ml,20,60,3,3,0.05,0.95,0.9475577508355452,44,0.0,0,1.0,1,1.0,1
1902,max_ml,20,60,3,3,0.05,0.95,0.7698393156892913,8,1.0,1,1.0,1,1.0,1
1903,max_ml,20,60,3,3,0.05,0.95,0.8854971734521768,14,1.0,1,1.0,1,1.0,1
1904,max_ml,20,60,3,3,0.05,0.95,0.9071629952563032,11,1.0,1,1.0,1,1.0,1
1905,max_ml,20,60,3,3,0.05,0.95,0.9478080662278232,27,1.0,1,1.0,1,1.0,1
1906,max_ml,20,60,3,3,0.05,0.95,0.8847132023362276,23,1.0,1,1.0,1,1.0,1
1907,max_ml,20,60,3,3,0.05,0.95,0.8832929051740618,10,1.0,1,1.0,1,1.0,1
1908,max_ml,20,60,3,3,0.05,0.95,0.947359945896053,62,1.0,1,1.0,1,1.0,1
1909,max_ml,20,60,3,3,0.05,0.95,0.9010001468732926,19,1.0,1,1.0,1,1.0,1
1910,max_ml,20,60,3,3,0.05,0.95,0.937995451669798,23,1.0,1,1.0,1,1.0,1
1911,max_ml,20,60,3,3,0.05,0.95,0.8323112495849747,14,1.0,1,1.0,1,1.0,1
1912,max_ml,20,60,3,3,0.05,0.95,0.9159279319423262,14,1.0,1,1.0,1,1.0,1
1913,max_ml,20,60,3,3,0.05,0.95,0.9315303652483266,12,1.0,1,1.0,1,1.0,1
1914,max_ml,20,60,3,3,0.05,0.95,0.9294224474211934,61,0.0,1,0.0,1,0.0,1
1915,max_ml,20,60,3,3,0.05,0.95,0.9441057271391026,28,1.0,1,1.0,1,1.0,1
1916,max_ml,20,60,3,3,0.05,0.95,0.8930762278009491,10,1.0,1,1.0,1,1.0,1
1917,max_ml,20,60,3,3,0.05,0.95,0.9251818685892456,11,1.0,1,1.0,1,1.0,1
1918,max_ml,20,60,3,3,0.05,0.95,0.825844862091706,17,1.0,1,1.0,1,1.0,1
1919,max_ml,20,60,3,3,0.05,0.95,0.8450012185896137,18,1.0,1,1.0,1,1.0,1
1920,max_ml,20,60,3,3,0.05,0.95,0.8915252878413854,6,1.0,1,1.0,1,1.0,1
1921,max_ml,20,60,3,3,0.05,0.95,0.9310711655637504,17,1.0,1,1.0,1,1.0,1
1922,max_ml,20,60,3,3,0.05,0.95,0.8281375641600185,14,1.0,1,1.0,1,1.0,1
1923,max_ml,20,60,3,3,0.05,0.95,0.8934756007469388,9,1.0,1,1.0,1,1.0,1
1924,max_ml,20,60,3,3,0.05,0.95,0.8329216070774568,10,1.0,1,1.0,1,1.0,1
1925,max_ml,20,60,3,3,0.05,0.95,0.9239132884305744,30,1.0,1,1.0,1,1.0,1
1926,max_ml,20,60,3,3,0.05,0.95,0.9226775948526938,9,1.0,1,1.0,1,1.0,1
1927,max_ml,20,60,3,3,0.05,0.95,0.9339125221822644,12,1.0,1,1.0,1,1.0,1
1928,max_ml,20,60,3,3,0.05,0.95,0.8851863188752256,22,1.0,1,1.0,1,1.0,1
1929,max_ml,20,60,3,3,0.05,0.95,0.8747653244321444,13,1.0,1,1.0,1,1.0,1
1930,max_ml,20,60,3,3,0.05,0.95,0.8674532973206763,9,1.0,1,1.0,1,1.0,1
1931,max_ml,20,60,3,3,0.05,0.95,0.9434333063375188,34,1.0,1,1.0,1,1.0,1
1932,max_ml,20,60,3,3,0.05,0.95,0.9167993271825,14,1.0,1,1.0,1,1.0,1
1933,max_ml,20,60,3,3,0.05,0.95,0.9243376775595976,11,1.0,1,1.0,1,1.0,1
1934,max_ml,20,60,3,3,0.05,0.95,0.9349013485986518,10,1.0,1,1.0,1,1.0,1
1935,max_ml,20,60,3,3,0.05,0.95,0.9460304115319044,25,1.0,1,1.0,1,1.0,1
1936,max_ml,20,60,3,3,0.05,0.95,0.9280080421763428,14,1.0,1,1.0,1,1.0,1
1937,max_ml,20,60,3,3,0.05,0.95,0.9195265541115122,9,1.0,1,1.0,1,1.0,1
1938,max_ml,20,60,3,3,0.05,0.95,0.8001005445551213,8,1.0,1,1.0,1,1.0,1
1939,max_ml,20,60,3,3,0.05,0.95,0.9420445497348816,41,1.0,1,1.0,1,1.0,1
1940,max_ml,20,60,3,3,0.05,0.95,0.8954883077995768,5,1.0,1,1.0,1,1.0,1
1941,max_ml,20,60,3,3,0.05,0.95,0.8769846070692703,11,1.0,1,1.0,1,1.0,1
1942,max_ml,20,60,3,3,0.05,0.95,0.949991014823268,7,1.0,1,1.0,1,1.0,1
1943,max_ml,20,60,3,3,0.05,0.95,0.9099132132154528,13,1.0,1,1.0,1,1.0,1
1944,max_ml,20,60,3,3,0.05,0.95,0.9136581682865842,25,1.0,1,1.0,1,1.0,1
1945,max_ml,20,60,3,3,0.05,0.95,0.8711820289085908,6,1.0,1,1.0,1,1.0,1
1946,max_ml,20,60,3,3,0.05,0.95,0.9493084825588932,34,1.0,1,1.0,1,1.0,1
1947,max_ml,20,60,3,3,0.05,0.95,0.8405643853966541,7,1.0,1,1.0,1,1.0,1
1948,max_ml,20,60,3,3,0.05,0.95,0.875992031663452,17,1.0,1,1.0,1,1.0,1
1949,max_ml,20,60,3,3,0.05,0.95,0.9168369553173792,14,1.0,1,1.0,1,1.0,1
1950,max_ml,20,60,3,3,0.05,0.95,0.9276162908570368,18,1.0,1,1.0,1,1.0,1
1951,max_ml,20,60,3,3,0.05,0.95,0.8776043390095176,22,1.0,1,1.0,1,1.0,1
1952,max_ml,20,60,3,3,0.05,0.95,0.9463016878933838,12,1.0,1,1.0,1,1.0,1
1953,max_ml,20,60,3,3,0.05,0.95,0.8623899054559404,13,1.0,1,1.0,1,1.0,1
1954,max_ml,20,60,3,3,0.05,0.95,0.8428421819742085,17,1.0,1,1.0,1,1.0,1
1955,max_ml,20,60,3,3,0.05,0.95,0.7020300664205197,9,1.0,1,1.0,1,1.0,1
1956,max_ml,20,60,3,3,0.05,0.95,0.9407921935695972,81,0.0,0,1.0,1,1.0,1
1957,max_ml,20,60,3,3,0.05,0.95,0.9296128883237086,12,1.0,1,1.0,1,1.0,1
1958,max_ml,20,60,3,3,0.05,0.95,0.9336307484513212,17,1.0,1,1.0,1,1.0,1
1959,max_ml,20,60,3,3,0.05,0.95,0.825823991812927,8,1.0,1,1.0,1,1.0,1
1960,max_ml,20,60,3,3,0.05,0.95,0.9475505432298932,29,0.0,0,1.0,1,1.0,1
1961,max_ml,20,60,3,3,0.05,0.95,0.948816134600918,15,1.0,1,1.0,1,1.0,1
1962,max_ml,20,60,3,3,0.05,0.95,0.9346195605375324,15,1.0,1,1.0,1,1.0,1
1963,max_ml,20,60,3,3,0.05,0.95,0.9499719437326368,28,0.0,0,1.0,1,1.0,1
1964,max_ml,20,60,3,3,0.05,0.95,0.9289466834033784,34,1.0,1,1.0,1,1.0,1
1965,max_ml,20,60,3,3,0.05,0.95,0.9405843389283286,19,1.0,1,1.0,1,1.0,1
1966,max_ml,20,60,3,3,0.05,0.95,0.9468113428114028,17,1.0,1,1.0,1,1.0,1
1967,max_ml,20,60,3,3,0.05,0.95,0.9154449287787172,9,1.0,1,1.0,1,1.0,1
1968,max_ml,20,60,3,3,0.05,0.95,0.898643725225137,10,1.0,1,1.0,1,1.0,1
1969,max_ml,20,60,3,3,0.05,0.95,0.8389662186746476,3,1.0,1,1.0,1,1.0,1
1970,max_ml,20,60,3,3,0.05,0.95,0.9381769795596708,16,1.0,1,1.0,1,1.0,1
1971,max_ml,20,60,3,3,0.05,0.95,0.9289833850923622,17,1.0,1,1.0,1,1.0,1
1972,max_ml,20,60,3,3,0.05,0.95,0.889006457036626,16,1.0,1,1.0,1,1.0,1
1973,max_ml,20,60,3,3,0.05,0.95,0.9296017284726829,14,1.0,1,1.0,1,1.0,1
1974,max_ml,20,60,3,3,0.05,0.95,0.9271933555455018,31,1.0,1,1.0,1,1.0,1
1975,max_ml,20,60,3,3,0.05,0.95,0.932100822575614,13,1.0,1,1.0,1,1.0,1
1976,max_ml,20,60,3,3,0.05,0.95,0.8962472958618732,24,1.0,1,1.0,1,1.0,1
1977,max_ml,20,60,3,3,0.05,0.95,0.7883528052858492,4,1.0,1,1.0,1,1.0,1
1978,max_ml,20,60,3,3,0.05,0.95,0.714004746911739,3,1.0,1,1.0,1,1.0,1
1979,max_ml,20,60,3,3,0.05,0.95,0.934204013316448,11,1.0,1,1.0,1,1.0,1
1980,max_ml,20,60,3,3,0.05,0.95,0.939318560233225,10,1.0,1,1.0,1,1.0,1
1981,max_ml,20,60,3,3,0.05,0.95,0.7617812653214724,5,1.0,1,1.0,1,1.0,1
1982,max_ml,20,60,3,3,0.05,0.95,0.947673395999878,20,1.0,1,1.0,1,1.0,1
1983,max_ml,20,60,3,3,0.05,0.95,0.8431450367738864,8,1.0,1,1.0,1,1.0,1
1984,max_ml,20,60,3,3,0.05,0.95,0.90724366832613,30,1.0,1,1.0,1,1.0,1
1985,max_ml,20,60,3,3,0.05,0.95,0.7860724246160791,19,1.0,1,1.0,1,1.0,1
1986,max_ml,20,60,3,3,0.05,0.95,0.7681929369510739,9,1.0,1,1.0,1,1.0,1
1987,max_ml,20,60,3,3,0.05,0.95,0.9023282686068416,40,1.0,1,1.0,1,1.0,1
1988,max_ml,20,60,3,3,0.05,0.95,0.9246013419161576,18,1.0,1,1.0,1,1.0,1
1989,max_ml,20,60,3,3,0.05,0.95,0.8311493438247881,31,1.0,1,1.0,1,1.0,1
1990,max_ml,20,60,3,3,0.05,0.95,0.9453117665104503,13,1.0,1,1.0,1,1.0,1
1991,max_ml,20,60,3,3,0.05,0.95,0.9470166533730484,21,1.0,1,1.0,1,1.0,1
1992,max_ml,20,60,3,3,0.05,0.95,0.8780899228064941,11,1.0,1,1.0,1,1.0,1
1993,max_ml,20,60,3,3,0.05,0.95,0.8534931265136685,12,1.0,1,1.0,1,1.0,1
1994,max_ml,20,60,3,3,0.05,0.95,0.9438843862254246,18,1.0,1,1.0,1,1.0,1
1995,max_ml,20,60,3,3,0.05,0.95,0.8951359877362626,14,1.0,1,1.0,1,1.0,1
1996,max_ml,20,60,3,3,0.05,0.95,0.9102678609710572,11,1.0,1,1.0,1,1.0,1
1997,max_ml,20,60,3,3,0.05,0.95,0.8863501052630963,26,1.0,1,1.0,1,1.0,1
1998,max_ml,20,60,3,3,0.05,0.95,0.9416850737001188,11,1.0,1,1.0,1,1.0,1
1999,max_ml,20,60,3,3,0.05,0.95,0.9177147753197764,26,1.0,1,1.0,1,1.0,1
2000,max_ml,20,60,3,3,0.05,0.95,0.8411507013341409,10,1.0,1,1.0,1,1.0,1
2001,max_ml,20,60,3,3,0.05,0.95,0.7895546659409766,12,1.0,1,1.0,1,1.0,1
2002,max_ml,20,60,3,3,0.05,0.95,0.9454827322896386,21,1.0,1,1.0,1,1.0,1
2003,max_ml,20,60,3,3,0.05,0.95,0.8672195435064436,9,1.0,1,1.0,1,1.0,1
2004,max_ml,20,60,3,3,0.05,0.95,0.9288724224179504,9,1.0,1,1.0,1,1.0,1
2005,max_ml,20,60,3,3,0.05,0.95,0.8704522768175305,4,1.0,1,1.0,1,1.0,1
2006,max_ml,20,60,3,3,0.05,0.95,0.9434751374045705,8,1.0,1,1.0,1,1.0,1
2007,max_ml,20,60,3,3,0.05,0.95,0.9456486925539208,17,1.0,1,1.0,1,1.0,1
2008,max_ml,20,60,3,3,0.05,0.95,0.949902289679345,29,1.0,1,1.0,1,1.0,1
2009,max_ml,20,60,3,3,0.05,0.95,0.9469762414930274,18,1.0,1,1.0,1,1.0,1
2010,max_ml,20,60,3,3,0.05,0.95,0.9483218917117878,65,0.0,0,0.0,0,1.0,1
2011,max_ml,20,60,3,3,0.05,0.95,0.9327940006284468,41,1.0,1,1.0,1,1.0,1
2012,max_ml,20,60,3,3,0.05,0.95,0.9234462284580042,14,1.0,1,1.0,1,1.0,1
2013,max_ml,20,60,3,3,0.05,0.95,0.9404045613436174,10,1.0,1,1.0,1,1.0,1
2014,max_ml,20,60,3,3,0.05,0.95,0.9060059628949592,12,1.0,1,1.0,1,1.0,1
2015,max_ml,20,60,3,3,0.05,0.95,0.9272445373054136,35,1.0,1,1.0,1,1.0,1
2016,max_ml,20,60,3,3,0.05,0.95,0.8868574338466354,7,1.0,1,1.0,1,1.0,1
2017,max_ml,20,60,3,3,0.05,0.95,0.8966877248390414,30,1.0,1,1.0,1,1.0,1
2018,max_ml,20,60,3,3,0.05,0.95,0.8963784744755704,25,1.0,1,1.0,1,1.0,1
2019,max_ml,20,60,3,3,0.05,0.95,0.9407784304419232,13,1.0,1,1.0,1,1.0,1
2020,max_ml,20,60,3,3,0.05,0.95,0.9344698792724574,24,1.0,1,1.0,1,1.0,1
2021,max_ml,20,60,3,3,0.05,0.95,0.9096883366245954,6,1.0,1,1.0,1,1.0,1
2022,max_ml,20,60,3,3,0.05,0.95,0.9077431342373484,18,1.0,1,1.0,1,1.0,1
2023,max_ml,20,60,3,3,0.05,0.95,0.9455000055762331,16,1.0,1,1.0,1,1.0,1
2024,max_ml,20,60,3,3,0.05,0.95,0.942038482774577,92,0.0,0,1.0,1,1.0,1
2025,max_ml,20,60,3,3,0.05,0.95,0.9105036348999286,20,1.0,1,1.0,1,1.0,1
2026,max_ml,20,60,3,3,0.05,0.95,0.9066659648279172,9,1.0,1,1.0,1,1.0,1
2027,max_ml,20,60,3,3,0.05,0.95,0.910522512555822,40,1.0,1,1.0,1,1.0,1
2028,max_ml,20,60,3,3,0.05,0.95,0.8783026868386281,5,1.0,1,1.0,1,1.0,1
2029,max_ml,20,60,3,3,0.05,0.95,0.91002946009884,7,1.0,1,1.0,1,1.0,1
2030,max_ml,20,60,3,3,0.05,0.95,0.9032106674428616,6,1.0,1,1.0,1,1.0,1
2031,max_ml,20,60,3,3,0.05,0.95,0.8907707415535318,30,1.0,1,1.0,1,1.0,1
2032,max_ml,20,60,3,3,0.05,0.95,0.8046690064745466,4,1.0,1,1.0,1,1.0,1
2033,max_ml,20,60,3,3,0.05,0.95,0.943487412587219,33,1.0,1,1.0,1,1.0,1
2034,max_ml,20,60,3,3,0.05,0.95,0.9457721947768656,21,1.0,1,1.0,1,1.0,1
2035,max_ml,20,60,3,3,0.05,0.95,0.932317215665733,19,1.0,1,1.0,1,1.0,1
2036,max_ml,20,60,3,3,0.05,0.95,0.9104336020344034,12,1.0,1,1.0,1,1.0,1
2037,max_ml,20,60,3,3,0.05,0.95,0.9271905829648616,17,1.0,1,1.0,1,1.0,1
2038,max_ml,20,60,3,3,0.05,0.95,0.9148825958419132,46,1.0,1,1.0,1,1.0,1
2039,max_ml,20,60,3,3,0.05,0.95,0.8892437134591659,34,0.0,1,0.0,1,0.0,1
2040,max_ml,20,60,3,3,0.05,0.95,0.8066529700252805,8,1.0,1,1.0,1,1.0,1
2041,max_ml,20,60,3,3,0.05,0.95,0.9306248316593247,12,1.0,1,1.0,1,1.0,1
2042,max_ml,20,60,3,3,0.05,0.95,0.9348533361536177,12,1.0,1,1.0,1,1.0,1
2043,max_ml,20,60,3,3,0.05,0.95,0.9000374512038579,6,1.0,1,1.0,1,1.0,1
2044,max_ml,20,60,3,3,0.05,0.95,0.9280975374680056,19,1.0,1,1.0,1,1.0,1
2045,max_ml,20,60,3,3,0.05,0.95,0.820183798920626,6,1.0,1,1.0,1,1.0,1
2046,max_ml,20,60,3,3,0.05,0.95,0.9264232038966408,36,1.0,1,1.0,1,1.0,1
2047,max_ml,20,60,3,3,0.05,0.95,0.930439717623182,34,1.0,1,1.0,1,1.0,1
2048,max_ml,20,60,3,3,0.05,0.95,0.839238701722424,8,1.0,1,1.0,1,1.0,1
2049,max_ml,20,60,3,3,0.05,0.95,0.7770854650685391,9,1.0,1,1.0,1,1.0,1
2050,max_ml,20,60,3,3,0.05,0.95,0.9221233168527184,24,1.0,1,1.0,1,1.0,1
2051,max_ml,20,60,3,3,0.05,0.95,0.8741869897496555,8,1.0,1,1.0,1,1.0,1
2052,max_ml,20,60,3,3,0.05,0.95,0.912994170550272,20,1.0,1,1.0,1,1.0,1
2053,max_ml,20,60,3,3,0.05,0.95,0.94449870243157,9,1.0,1,1.0,1,1.0,1
2054,max_ml,20,60,3,3,0.05,0.95,0.9117995257129832,11,1.0,1,1.0,1,1.0,1
2055,max_ml,20,60,3,3,0.05,0.95,0.9452233175129444,16,1.0,1,1.0,1,1.0,1
2056,max_ml,20,60,3,3,0.05,0.95,0.8699689667629752,4,1.0,1,1.0,1,1.0,1
2057,max_ml,20,60,3,3,0.05,0.95,0.9445065445906458,22,1.0,1,1.0,1,1.0,1
2058,max_ml,20,60,3,3,0.05,0.95,0.9467063384751994,23,1.0,1,1.0,1,1.0,1
2059,max_ml,20,60,3,3,0.05,0.95,0.8932166743580006,5,1.0,1,1.0,1,1.0,1
2060,max_ml,20,60,3,3,0.05,0.95,0.9077758873174572,12,1.0,1,1.0,1,1.0,1
2061,max_ml,20,60,3,3,0.05,0.95,0.9271992134900108,24,1.0,1,1.0,1,1.0,1
2062,max_ml,20,60,3,3,0.05,0.95,0.9209155964724652,12,1.0,1,1.0,1,1.0,1
2063,max_ml,20,60,3,3,0.05,0.95,0.9201004770552949,72,1.0,1,1.0,1,1.0,1
2064,max_ml,20,60,3,3,0.05,0.95,0.9407826836179256,9,1.0,1,1.0,1,1.0,1
2065,max_ml,20,60,3,3,0.05,0.95,0.9162489823264742,11,1.0,1,1.0,1,1.0,1
2066,max_ml,20,60,3,3,0.05,0.95,0.915271559561092,18,1.0,1,1.0,1,1.0,1
2067,max_ml,20,60,3,3,0.05,0.95,0.9316512048327305,17,1.0,1,1.0,1,1.0,1
2068,max_ml,20,60,3,3,0.05,0.95,0.9486511403015596,18,1.0,1,1.0,1,1.0,1
2069,max_ml,20,60,3,3,0.05,0.95,0.9278539954048476,16,1.0,1,1.0,1,1.0,1
2070,max_ml,20,60,3,3,0.05,0.95,0.8816324976971093,10,1.0,1,1.0,1,1.0,1
2071,max_ml,20,60,3,3,0.05,0.95,0.9311453443132718,10,1.0,1,1.0,1,1.0,1
2072,max_ml,20,60,3,3,0.05,0.95,0.8495883790853884,17,1.0,1,1.0,1,1.0,1
2073,max_ml,20,60,3,3,0.05,0.95,0.9387820742155482,84,0.0,0,1.0,1,1.0,1
2074,max_ml,20,60,3,3,0.05,0.95,0.942237229886314,10,1.0,1,1.0,1,1.0,1
2075,max_ml,20,60,3,3,0.05,0.95,0.8546397074912933,6,1.0,1,1.0,1,1.0,1
2076,max_ml,20,60,3,3,0.05,0.95,0.9421756702051431,49,0.0,0,1.0,1,1.0,1
2077,max_ml,20,60,3,3,0.05,0.95,0.9161849187973952,11,1.0,1,1.0,1,1.0,1
2078,max_ml,20,60,3,3,0.05,0.95,0.8778018127121034,5,1.0,1,1.0,1,1.0,1
2079,max_ml,20,60,3,3,0.05,0.95,0.9254361714132368,20,1.0,1,1.0,1,1.0,1
2080,max_ml,20,60,3,3,0.05,0.95,0.8850363467004879,12,1.0,1,1.0,1,1.0,1
2081,max_ml,20,60,3,3,0.05,0.95,0.9200196590373516,7,1.0,1,1.0,1,1.0,1
2082,max_ml,20,60,3,3,0.05,0.95,0.8961495329560557,27,1.0,1,1.0,1,1.0,1
2083,max_ml,20,60,3,3,0.05,0.95,0.7942656242746968,7,1.0,1,1.0,1,1.0,1
2084,max_ml,20,60,3,3,0.05,0.95,0.9329811806101618,17,1.0,1,1.0,1,1.0,1
2085,max_ml,20,60,3,3,0.05,0.95,0.9474677877297228,29,1.0,1,1.0,1,1.0,1
2086,max_ml,20,60,3,3,0.05,0.95,0.9310224930241818,28,1.0,1,1.0,1,1.0,1
2087,max_ml,20,60,3,3,0.05,0.95,0.8861971020095459,18,1.0,1,1.0,1,1.0,1
2088,max_ml,20,60,3,3,0.05,0.95,0.9026732319476044,17,1.0,1,1.0,1,1.0,1
2089,max_ml,20,60,3,3,0.05,0.95,0.907777376982946,44,1.0,1,1.0,1,1.0,1
2090,max_ml,20,60,3,3,0.05,0.95,0.9027163361894904,12,1.0,1,1.0,1,1.0,1
2091,max_ml,20,60,3,3,0.05,0.95,0.9484185840448984,47,0.0,0,1.0,1,1.0,1
2092,max_ml,20,60,3,3,0.05,0.95,0.9052610129647246,17,1.0,1,1.0,1,1.0,1
2093,max_ml,20,60,3,3,0.05,0.95,0.9460421546458248,6,1.0,1,1.0,1,1.0,1
2094,max_ml,20,60,3,3,0.05,0.95,0.8400636619904176,14,1.0,1,1.0,1,1.0,1
2095,max_ml,20,60,3,3,0.05,0.95,0.9355129365889366,64,0.0,0,1.0,1,1.0,1
2096,max_ml,20,60,3,3,0.05,0.95,0.7631136158954044,18,1.0,1,1.0,1,1.0,1
2097,max_ml,20,60,3,3,0.05,0.95,0.9451545503639414,24,1.0,1,1.0,1,1.0,1
2098,max_ml,20,60,3,3,0.05,0.95,0.8141040147716515,28,1.0,1,1.0,1,1.0,1
2099,max_ml,20,60,3,3,0.05,0.95,0.9307039955511648,56,1.0,1,1.0,1,1.0,1
2100,max_ml,20,60,3,3,0.05,0.95,0.8537594474687945,3,1.0,1,1.0,1,1.0,1
2101,max_ml,20,60,3,3,0.05,0.95,0.8983682950498002,18,1.0,1,1.0,1,1.0,1
2102,max_ml,20,60,3,3,0.05,0.95,0.9218813513702392,61,1.0,1,1.0,1,1.0,1
2103,max_ml,20,60,3,3,0.05,0.95,0.8684226797771781,6,1.0,1,1.0,1,1.0,1
2104,max_ml,20,60,3,3,0.05,0.95,0.8436731243630576,11,1.0,1,1.0,1,1.0,1
2105,max_ml,20,60,3,3,0.05,0.95,0.8944050031402928,11,1.0,1,1.0,1,1.0,1
2106,max_ml,20,60,3,3,0.05,0.95,0.8885617138853004,14,1.0,1,1.0,1,1.0,1
2107,max_ml,20,60,3,3,0.05,0.95,0.9117244562088916,6,1.0,1,1.0,1,1.0,1
2108,max_ml,20,60,3,3,0.05,0.95,0.9439300520928828,36,1.0,1,1.0,1,1.0,1
2109,max_ml,20,60,3,3,0.05,0.95,0.9158817033104384,13,1.0,1,1.0,1,1.0,1
2110,max_ml,20,60,3,3,0.05,0.95,0.9026897264405676,15,1.0,1,1.0,1,1.0,1
2111,max_ml,20,60,3,3,0.05,0.95,0.910992985412042,17,1.0,1,1.0,1,1.0,1
2112,max_ml,20,60,3,3,0.05,0.95,0.9470526991767684,20,1.0,1,1.0,1,1.0,1
2113,max_ml,20,60,3,3,0.05,0.95,0.904471874725201,23,1.0,1,1.0,1,1.0,1
2114,max_ml,20,60,3,3,0.05,0.95,0.8617821046149495,31,1.0,1,1.0,1,1.0,1
2115,max_ml,20,60,3,3,0.05,0.95,0.9286339943146792,28,1.0,1,1.0,1,1.0,1
2116,max_ml,20,60,3,3,0.05,0.95,0.9373062857865287,32,0.0,1,0.0,1,0.0,1
2117,max_ml,20,60,3,3,0.05,0.95,0.9072339546681528,14,1.0,1,1.0,1,1.0,1
2118,max_ml,20,60,3,3,0.05,0.95,0.9146634303081108,16,1.0,1,1.0,1,1.0,1
2119,max_ml,20,60,3,3,0.05,0.95,0.9229977635913924,18,1.0,1,1.0,1,1.0,1
2120,max_ml,20,60,3,3,0.05,0.95,0.938867221382645,6,1.0,1,1.0,1,1.0,1
2121,max_ml,20,60,3,3,0.05,0.95,0.9268522275574028,7,1.0,1,1.0,1,1.0,1
2122,max_ml,20,60,3,3,0.05,0.95,0.9425437951205544,27,1.0,1,1.0,1,1.0,1
2123,max_ml,20,60,3,3,0.05,0.95,0.9386978296640058,32,1.0,1,1.0,1,1.0,1
2124,max_ml,20,60,3,3,0.05,0.95,0.9107211242955914,12,1.0,1,1.0,1,1.0,1
2125,max_ml,20,60,3,3,0.05,0.95,0.8834117408313382,28,1.0,1,1.0,1,1.0,1
2126,max_ml,20,60,3,3,0.05,0.95,0.9426090846868328,13,1.0,1,1.0,1,1.0,1
2127,max_ml,20,60,3,3,0.05,0.95,0.9465582986675752,33,0.0,0,1.0,1,1.0,1
2128,max_ml,20,60,3,3,0.05,0.95,0.8905211300258695,11,1.0,1,1.0,1,1.0,1
2129,max_ml,20,60,3,3,0.05,0.95,0.943339669921656,24,1.0,1,1.0,1,1.0,1
2130,max_ml,20,60,3,3,0.05,0.95,0.929795732843989,25,1.0,1,1.0,1,1.0,1
2131,max_ml,20,60,3,3,0.05,0.95,0.9069886659120094,41,1.0,1,1.0,1,1.0,1
2132,max_ml,20,60,3,3,0.05,0.95,0.9021356042852672,6,1.0,1,1.0,1,1.0,1
2133,max_ml,20,60,3,3,0.05,0.95,0.9271320569624162,22,1.0,1,1.0,1,1.0,1
2134,max_ml,20,60,3,3,0.05,0.95,0.9261519917688706,5,1.0,1,1.0,1,1.0,1
2135,max_ml,20,60,3,3,0.05,0.95,0.9472422996632092,12,1.0,1,1.0,1,1.0,1
2136,max_ml,20,60,3,3,0.05,0.95,0.9488388949770412,11,1.0,1,1.0,1,1.0,1
2137,max_ml,20,60,3,3,0.05,0.95,0.8416171326695034,6,1.0,1,1.0,1,1.0,1
2138,max_ml,20,60,3,3,0.05,0.95,0.8892893529805793,18,1.0,1,1.0,1,1.0,1
2139,max_ml,20,60,3,3,0.05,0.95,0.9363288811094213,16,1.0,1,1.0,1,1.0,1
2140,max_ml,20,60,3,3,0.05,0.95,0.901759839047758,18,1.0,1,1.0,1,1.0,1
2141,max_ml,20,60,3,3,0.05,0.95,0.9378728951930612,15,1.0,1,1.0,1,1.0,1
2142,max_ml,20,60,3,3,0.05,0.95,0.9250226353324458,13,1.0,1,1.0,1,1.0,1
2143,max_ml,20,60,3,3,0.05,0.95,0.8635942388614454,5,1.0,1,1.0,1,1.0,1
2144,max_ml,20,60,3,3,0.05,0.95,0.894639643052004,16,1.0,1,1.0,1,1.0,1
2145,max_ml,20,60,3,3,0.05,0.95,0.8895031531803441,9,1.0,1,1.0,1,1.0,1
2146,max_ml,20,60,3,3,0.05,0.95,0.9484033573684424,7,1.0,1,1.0,1,1.0,1
2147,max_ml,20,60,3,3,0.05,0.95,0.9476429697323088,43,0.0,1,0.0,1,0.0,1
2148,max_ml,20,60,3,3,0.05,0.95,0.9096823262503096,10,1.0,1,1.0,1,1.0,1
2149,max_ml,20,60,3,3,0.05,0.95,0.9065491813951746,11,1.0,1,1.0,1,1.0,1
2150,max_ml,20,60,3,3,0.05,0.95,0.9368999202578748,6,1.0,1,1.0,1,1.0,1
2151,max_ml,20,60,3,3,0.05,0.95,0.8707565420489148,8,1.0,1,1.0,1,1.0,1
2152,max_ml,20,60,3,3,0.05,0.95,0.9487266910164812,15,1.0,1,1.0,1,1.0,1
2153,max_ml,20,60,3,3,0.05,0.95,0.7779492851846304,4,1.0,1,1.0,1,1.0,1
2154,max_ml,20,60,3,3,0.05,0.95,0.8329169703405882,17,1.0,1,1.0,1,1.0,1
2155,max_ml,20,60,3,3,0.05,0.95,0.8528617328093541,16,1.0,1,1.0,1,1.0,1
2156,max_ml,20,60,3,3,0.05,0.95,0.8838469743928009,6,1.0,1,1.0,1,1.0,1
2157,max_ml,20,60,3,3,0.05,0.95,0.8501032637088932,6,1.0,1,1.0,1,1.0,1
2158,max_ml,20,60,3,3,0.05,0.95,0.9376094870539968,15,1.0,1,1.0,1,1.0,1
2159,max_ml,20,60,3,3,0.05,0.95,0.9451399112355092,16,1.0,1,1.0,1,1.0,1
2160,max_ml,20,60,3,3,0.05,0.95,0.904697160327212,7,1.0,1,1.0,1,1.0,1
2161,max_ml,20,60,3,3,0.05,0.95,0.8756711459195782,16,1.0,1,1.0,1,1.0,1
2162,max_ml,20,60,3,3,0.05,0.95,0.8751379350852599,12,1.0,1,1.0,1,1.0,1
2163,max_ml,20,60,3,3,0.05,0.95,0.9298349249925156,20,1.0,1,1.0,1,1.0,1
2164,max_ml,20,60,3,3,0.05,0.95,0.9280711579579553,18,1.0,1,1.0,1,1.0,1
2165,max_ml,20,60,3,3,0.05,0.95,0.880551773089967,9,1.0,1,1.0,1,1.0,1
2166,max_ml,20,60,3,3,0.05,0.95,0.9344032809266062,17,1.0,1,1.0,1,1.0,1
2167,max_ml,20,60,3,3,0.05,0.95,0.9366420779527368,26,1.0,1,1.0,1,1.0,1
2168,max_ml,20,60,3,3,0.05,0.95,0.8715870628431145,27,1.0,1,1.0,1,1.0,1
2169,max_ml,20,60,3,3,0.05,0.95,0.9053161101211156,32,1.0,1,1.0,1,1.0,1
2170,max_ml,20,60,3,3,0.05,0.95,0.8555038431459426,12,1.0,1,1.0,1,1.0,1
2171,max_ml,20,60,3,3,0.05,0.95,0.8888188657140456,8,1.0,1,1.0,1,1.0,1
2172,max_ml,20,60,3,3,0.05,0.95,0.927928163714355,11,1.0,1,1.0,1,1.0,1
2173,max_ml,20,60,3,3,0.05,0.95,0.910766974831006,10,1.0,1,1.0,1,1.0,1
2174,max_ml,20,60,3,3,0.05,0.95,0.77093967139641,11,1.0,1,1.0,1,1.0,1
2175,max_ml,20,60,3,3,0.05,0.95,0.9146037666521926,5,1.0,1,1.0,1,1.0,1
2176,max_ml,20,60,3,3,0.05,0.95,0.8625561166113961,8,1.0,1,1.0,1,1.0,1
2177,max_ml,20,60,3,3,0.05,0.95,0.7791533818227194,13,1.0,1,1.0,1,1.0,1
2178,max_ml,20,60,3,3,0.05,0.95,0.9434214234189,3,1.0,1,1.0,1,1.0,1
2179,max_ml,20,60,3,3,0.05,0.95,0.9193936181596104,29,1.0,1,1.0,1,1.0,1
2180,max_ml,20,60,3,3,0.05,0.95,0.9471043092922676,8,1.0,1,1.0,1,1.0,1
2181,max_ml,20,60,3,3,0.05,0.95,0.9273505165151068,26,1.0,1,1.0,1,1.0,1
2182,max_ml,20,60,3,3,0.05,0.95,0.8865912907528093,17,1.0,1,1.0,1,1.0,1
2183,max_ml,20,60,3,3,0.05,0.95,0.9239951231206612,9,1.0,1,1.0,1,1.0,1
2184,max_ml,20,60,3,3,0.05,0.95,0.9292968496273706,11,1.0,1,1.0,1,1.0,1
2185,max_ml,20,60,3,3,0.05,0.95,0.9313163233192318,7,1.0,1,1.0,1,1.0,1
2186,max_ml,20,60,3,3,0.05,0.95,0.8905395627096967,10,1.0,1,1.0,1,1.0,1
2187,max_ml,20,60,3,3,0.05,0.95,0.9432113184271432,25,1.0,1,1.0,1,1.0,1
2188,max_ml,20,60,3,3,0.05,0.95,0.9370600831925692,34,1.0,1,1.0,1,1.0,1
2189,max_ml,20,60,3,3,0.05,0.95,0.9412835378334196,59,1.0,1,1.0,1,1.0,1
2190,max_ml,20,60,3,3,0.05,0.95,0.8251801629756089,9,1.0,1,1.0,1,1.0,1
2191,max_ml,20,60,3,3,0.05,0.95,0.8238468943781433,10,1.0,1,1.0,1,1.0,1
2192,max_ml,20,60,3,3,0.05,0.95,0.9408452525885752,7,1.0,1,1.0,1,1.0,1
2193,max_ml,20,60,3,3,0.05,0.95,0.930563410602501,38,1.0,1,1.0,1,1.0,1
2194,max_ml,20,60,3,3,0.05,0.95,0.9021626228313032,20,1.0,1,1.0,1,1.0,1
2195,max_ml,20,60,3,3,0.05,0.95,0.9091221607236516,12,1.0,1,1.0,1,1.0,1
2196,max_ml,20,60,3,3,0.05,0.95,0.8638951500901669,14,1.0,1,1.0,1,1.0,1
2197,max_ml,20,60,3,3,0.05,0.95,0.9324969176860324,8,1.0,1,1.0,1,1.0,1
2198,max_ml,20,60,3,3,0.05,0.95,0.8154231049148435,10,1.0,1,1.0,1,1.0,1
2199,max_ml,20,60,3,3,0.05,0.95,0.9277647368034452,6,1.0,1,1.0,1,1.0,1
2200,max_ml,20,60,3,3,0.05,0.95,0.8375906236543912,18,1.0,1,1.0,1,1.0,1
2201,max_ml,20,60,3,3,0.05,0.95,0.9451653702463312,59,0.0,0,1.0,1,1.0,1
2202,max_ml,20,60,3,3,0.05,0.95,0.8894904698799168,23,1.0,1,1.0,1,1.0,1
2203,max_ml,20,60,3,3,0.05,0.95,0.9491050149136048,34,1.0,1,1.0,1,1.0,1
2204,max_ml,20,60,3,3,0.05,0.95,0.923321035407983,18,1.0,1,1.0,1,1.0,1
2205,max_ml,20,60,3,3,0.05,0.95,0.900983625298764,14,1.0,1,1.0,1,1.0,1
2206,max_ml,20,60,3,3,0.05,0.95,0.9498196663752764,10,1.0,1,1.0,1,1.0,1
2207,max_ml,20,60,3,3,0.05,0.95,0.8730476547281422,10,1.0,1,1.0,1,1.0,1
2208,max_ml,20,60,3,3,0.05,0.95,0.940731189911952,4,1.0,1,1.0,1,1.0,1
2209,max_ml,20,60,3,3,0.05,0.95,0.8690890151978915,16,1.0,1,1.0,1,1.0,1
2210,max_ml,20,60,3,3,0.05,0.95,0.9191339529833882,10,1.0,1,1.0,1,1.0,1
2211,max_ml,20,60,3,3,0.05,0.95,0.938221897409166,26,1.0,1,1.0,1,1.0,1
2212,max_ml,20,60,3,3,0.05,0.95,0.9304756753952204,12,1.0,1,1.0,1,1.0,1
2213,max_ml,20,60,3,3,0.05,0.95,0.819481542907511,9,1.0,1,1.0,1,1.0,1
2214,max_ml,20,60,3,3,0.05,0.95,0.945491774731214,15,1.0,1,1.0,1,1.0,1
2215,max_ml,20,60,3,3,0.05,0.95,0.9229503267626008,62,0.0,1,0.0,1,0.0,1
2216,max_ml,20,60,3,3,0.05,0.95,0.8257517819024139,5,1.0,1,1.0,1,1.0,1
2217,max_ml,20,60,3,3,0.05,0.95,0.791084510178666,18,1.0,1,1.0,1,1.0,1
2218,max_ml,20,60,3,3,0.05,0.95,0.9086890256318556,28,1.0,1,1.0,1,1.0,1
2219,max_ml,20,60,3,3,0.05,0.95,0.9418877901337536,19,1.0,1,1.0,1,1.0,1
2220,max_ml,20,60,3,3,0.05,0.95,0.9324133545579448,18,1.0,1,1.0,1,1.0,1
2221,max_ml,20,60,3,3,0.05,0.95,0.8930650613637415,30,1.0,1,1.0,1,1.0,1
2222,max_ml,20,60,3,3,0.05,0.95,0.8636221085274778,13,1.0,1,1.0,1,1.0,1
2223,max_ml,20,60,3,3,0.05,0.95,0.940015097827854,23,1.0,1,1.0,1,1.0,1
2224,max_ml,20,60,3,3,0.05,0.95,0.9411475702299954,14,1.0,1,1.0,1,1.0,1
2225,max_ml,20,60,3,3,0.05,0.95,0.9005709855260138,11,1.0,1,1.0,1,1.0,1
2226,max_ml,20,60,3,3,0.05,0.95,0.9125119626050564,8,1.0,1,1.0,1,1.0,1
2227,max_ml,20,60,3,3,0.05,0.95,0.8841051411344631,20,1.0,1,1.0,1,1.0,1
2228,max_ml,20,60,3,3,0.05,0.95,0.940250039418432,31,1.0,1,1.0,1,1.0,1
2229,max_ml,20,60,3,3,0.05,0.95,0.9053156641388564,7,1.0,1,1.0,1,1.0,1
2230,max_ml,20,60,3,3,0.05,0.95,0.9320984221406684,9,1.0,1,1.0,1,1.0,1
2231,max_ml,20,60,3,3,0.05,0.95,0.8754850774617513,26,1.0,1,1.0,1,1.0,1
2232,max_ml,20,60,3,3,0.05,0.95,0.9429943646700168,15,1.0,1,1.0,1,1.0,1
2233,max_ml,20,60,3,3,0.05,0.95,0.9028971605209052,11,1.0,1,1.0,1,1.0,1
2234,max_ml,20,60,3,3,0.05,0.95,0.9272234647429696,15,1.0,1,1.0,1,1.0,1
2235,max_ml,20,60,3,3,0.05,0.95,0.8876568175196126,21,1.0,1,1.0,1,1.0,1
2236,max_ml,20,60,3,3,0.05,0.95,0.9375432713819508,24,1.0,1,1.0,1,1.0,1
2237,max_ml,20,60,3,3,0.05,0.95,0.9487369408533154,12,1.0,1,1.0,1,1.0,1
2238,max_ml,20,60,3,3,0.05,0.95,0.9277637129549696,25,1.0,1,1.0,1,1.0,1
2239,max_ml,20,60,3,3,0.05,0.95,0.9309785436833956,10,1.0,1,1.0,1,1.0,1
2240,max_ml,20,60,3,3,0.05,0.95,0.8856818857021191,9,1.0,1,1.0,1,1.0,1
2241,max_ml,20,60,3,3,0.05,0.95,0.91624447071221,4,1.0,1,1.0,1,1.0,1
2242,max_ml,20,60,3,3,0.05,0.95,0.926112522565583,8,1.0,1,1.0,1,1.0,1
2243,max_ml,20,60,3,3,0.05,0.95,0.8890208563943437,28,1.0,1,1.0,1,1.0,1
2244,max_ml,20,60,3,3,0.05,0.95,0.948030633707516,9,1.0,1,1.0,1,1.0,1
2245,max_ml,20,60,3,3,0.05,0.95,0.9277558371062178,10,1.0,1,1.0,1,1.0,1
2246,max_ml,20,60,3,3,0.05,0.95,0.9454600623719598,19,1.0,1,1.0,1,1.0,1
2247,max_ml,20,60,3,3,0.05,0.95,0.933128766796847,7,1.0,1,1.0,1,1.0,1
2248,max_ml,20,60,3,3,0.05,0.95,0.9468223157700456,6,1.0,1,1.0,1,1.0,1
2249,max_ml,20,60,3,3,0.05,0.95,0.9283142322761494,14,1.0,1,1.0,1,1.0,1
2250,max_ml,20,60,3,3,0.05,0.95,0.9012796960039352,36,1.0,1,1.0,1,1.0,1
2251,max_ml,20,60,3,3,0.05,0.95,0.8923156078844714,16,1.0,1,1.0,1,1.0,1
2252,max_ml,20,60,3,3,0.05,0.95,0.9439728554753596,3,1.0,1,1.0,1,1.0,1
2253,max_ml,20,60,3,3,0.05,0.95,0.9198021806939144,24,1.0,1,1.0,1,1.0,1
2254,max_ml,20,60,3,3,0.05,0.95,0.9384794198838832,12,1.0,1,1.0,1,1.0,1
2255,max_ml,20,60,3,3,0.05,0.95,0.9145398726565548,34,1.0,1,1.0,1,1.0,1
2256,max_ml,20,60,3,3,0.05,0.95,0.9305564629339764,8,1.0,1,1.0,1,1.0,1
2257,max_ml,20,60,3,3,0.05,0.95,0.9408559557287256,7,1.0,1,1.0,1,1.0,1
2258,max_ml,20,60,3,3,0.05,0.95,0.926541193822382,27,1.0,1,1.0,1,1.0,1
2259,max_ml,20,60,3,3,0.05,0.95,0.9078723526988371,13,1.0,1,1.0,1,1.0,1
2260,max_ml,20,60,3,3,0.05,0.95,0.9294023129538698,13,1.0,1,1.0,1,1.0,1
2261,max_ml,20,60,3,3,0.05,0.95,0.7303512246594553,4,1.0,1,1.0,1,1.0,1
2262,max_ml,20,60,3,3,0.05,0.95,0.8779243347302903,17,1.0,1,1.0,1,1.0,1
2263,max_ml,20,60,3,3,0.05,0.95,0.8537839951417989,18,1.0,1,1.0,1,1.0,1
2264,max_ml,20,60,3,3,0.05,0.95,0.8834900788977038,7,1.0,1,1.0,1,1.0,1
2265,max_ml,20,60,3,3,0.05,0.95,0.8950357663591945,36,1.0,1,1.0,1,1.0,1
2266,max_ml,20,60,3,3,0.05,0.95,0.9444062703271564,31,1.0,1,1.0,1,1.0,1
2267,max_ml,20,60,3,3,0.05,0.95,0.9257220203240276,30,1.0,1,1.0,1,1.0,1
2268,max_ml,20,60,3,3,0.05,0.95,0.9301218834027468,18,1.0,1,1.0,1,1.0,1
2269,max_ml,20,60,3,3,0.05,0.95,0.9334938948053776,36,1.0,1,1.0,1,1.0,1
2270,max_ml,20,60,3,3,0.05,0.95,0.9404624995299712,21,1.0,1,1.0,1,1.0,1
2271,max_ml,20,60,3,3,0.05,0.95,0.9231627770834724,16,1.0,1,1.0,1,1.0,1
2272,max_ml,20,60,3,3,0.05,0.95,0.877418202745201,17,1.0,1,1.0,1,1.0,1
2273,max_ml,20,60,3,3,0.05,0.95,0.915352415378269,32,1.0,1,1.0,1,1.0,1
2274,max_ml,20,60,3,3,0.05,0.95,0.8852421481712272,4,1.0,1,1.0,1,1.0,1
2275,max_ml,20,60,3,3,0.05,0.95,0.9498571146748712,16,1.0,1,1.0,1,1.0,1
2276,max_ml,20,60,3,3,0.05,0.95,0.9276784943725775,15,1.0,1,1.0,1,1.0,1
2277,max_ml,20,60,3,3,0.05,0.95,0.9223939550401192,10,1.0,1,1.0,1,1.0,1
2278,max_ml,20,60,3,3,0.05,0.95,0.9302642290737078,22,1.0,1,1.0,1,1.0,1
2279,max_ml,20,60,3,3,0.05,0.95,0.9229684459640264,28,0.0,0,1.0,1,1.0,1
2280,max_ml,20,60,3,3,0.05,0.95,0.9257456737032504,28,1.0,1,1.0,1,1.0,1
2281,max_ml,20,60,3,3,0.05,0.95,0.932384474707809,13,1.0,1,1.0,1,1.0,1
2282,max_ml,20,60,3,3,0.05,0.95,0.8558735872531,24,1.0,1,1.0,1,1.0,1
2283,max_ml,20,60,3,3,0.05,0.95,0.9146660509240232,20,1.0,1,1.0,1,1.0,1
2284,max_ml,20,60,3,3,0.05,0.95,0.9320094822069208,18,1.0,1,1.0,1,1.0,1
2285,max_ml,20,60,3,3,0.05,0.95,0.9474271304502626,38,0.0,0,1.0,1,1.0,1
2286,max_ml,20,60,3,3,0.05,0.95,0.9441871145942904,18,1.0,1,1.0,1,1.0,1
2287,max_ml,20,60,3,3,0.05,0.95,0.9004842214108237,14,1.0,1,1.0,1,1.0,1
2288,max_ml,20,60,3,3,0.05,0.95,0.7298384678801136,10,1.0,1,1.0,1,1.0,1
2289,max_ml,20,60,3,3,0.05,0.95,0.9383061931428134,14,1.0,1,1.0,1,1.0,1
2290,max_ml,20,60,3,3,0.05,0.95,0.8451491457409674,18,1.0,1,1.0,1,1.0,1
2291,max_ml,20,60,3,3,0.05,0.95,0.8795345007895506,10,1.0,1,1.0,1,1.0,1
2292,max_ml,20,60,3,3,0.05,0.95,0.9332858976262568,22,1.0,1,1.0,1,1.0,1
2293,max_ml,20,60,3,3,0.05,0.95,0.8164224003846472,19,1.0,1,1.0,1,1.0,1
2294,max_ml,20,60,3,3,0.05,0.95,0.8849879695110251,19,1.0,1,1.0,1,1.0,1
2295,max_ml,20,60,3,3,0.05,0.95,0.8988538762368373,11,1.0,1,1.0,1,1.0,1
2296,max_ml,20,60,3,3,0.05,0.95,0.9172182295912938,22,1.0,1,1.0,1,1.0,1
2297,max_ml,20,60,3,3,0.05,0.95,0.9235978855511794,5,1.0,1,1.0,1,1.0,1
2298,max_ml,20,60,3,3,0.05,0.95,0.9483851362440092,15,1.0,1,1.0,1,1.0,1
2299,max_ml,20,60,3,3,0.05,0.95,0.7769679282440677,4,1.0,1,1.0,1,1.0,1
2300,max_ml,20,60,3,3,0.05,0.95,0.943347006561174,10,1.0,1,1.0,1,1.0,1
2301,max_ml,20,60,3,3,0.05,0.95,0.8818127278221964,5,1.0,1,1.0,1,1.0,1
2302,max_ml,20,60,3,3,0.05,0.95,0.93959961300544,24,1.0,1,1.0,1,1.0,1
2303,max_ml,20,60,3,3,0.05,0.95,0.910006644539307,21,1.0,1,1.0,1,1.0,1
2304,max_ml,20,60,3,3,0.05,0.95,0.9407302205805858,34,1.0,1,1.0,1,1.0,1
2305,max_ml,20,60,3,3,0.05,0.95,0.8588068406694702,9,1.0,1,1.0,1,1.0,1
2306,max_ml,20,60,3,3,0.05,0.95,0.7822970409111867,22,1.0,1,1.0,1,1.0,1
2307,max_ml,20,60,3,3,0.05,0.95,0.9129797904769784,11,1.0,1,1.0,1,1.0,1
2308,max_ml,20,60,3,3,0.05,0.95,0.9411881725372042,14,1.0,1,1.0,1,1.0,1
2309,max_ml,20,60,3,3,0.05,0.95,0.9317419625548142,14,1.0,1,1.0,1,1.0,1
2310,max_ml,20,60,3,3,0.05,0.95,0.93356848520448,30,1.0,1,1.0,1,1.0,1
2311,max_ml,20,60,3,3,0.05,0.95,0.858839958015767,6,1.0,1,1.0,1,1.0,1
2312,max_ml,20,60,3,3,0.05,0.95,0.9346066865137468,31,1.0,1,1.0,1,1.0,1
2313,max_ml,20,60,3,3,0.05,0.95,0.9172668703310712,34,1.0,1,1.0,1,1.0,1
2314,max_ml,20,60,3,3,0.05,0.95,0.9304305345201483,9,1.0,1,1.0,1,1.0,1
2315,max_ml,20,60,3,3,0.05,0.95,0.9308922971757938,13,1.0,1,1.0,1,1.0,1
2316,max_ml,20,60,3,3,0.05,0.95,0.9256115619623912,6,1.0,1,1.0,1,1.0,1
2317,max_ml,20,60,3,3,0.05,0.95,0.9467372917293304,17,1.0,1,1.0,1,1.0,1
2318,max_ml,20,60,3,3,0.05,0.95,0.9430517889624824,45,0.0,0,1.0,1,1.0,1
2319,max_ml,20,60,3,3,0.05,0.95,0.7912772119264803,13,1.0,1,1.0,1,1.0,1
2320,max_ml,20,60,3,3,0.05,0.95,0.9396209059725128,25,1.0,1,1.0,1,1.0,1
2321,max_ml,20,60,3,3,0.05,0.95,0.9373849136016088,10,1.0,1,1.0,1,1.0,1
2322,max_ml,20,60,3,3,0.05,0.95,0.8515295910275307,7,1.0,1,1.0,1,1.0,1
2323,max_ml,20,60,3,3,0.05,0.95,0.9317147252699504,12,1.0,1,1.0,1,1.0,1
2324,max_ml,20,60,3,3,0.05,0.95,0.8852939397524838,16,1.0,1,1.0,1,1.0,1
2325,max_ml,20,60,3,3,0.05,0.95,0.9282989600975644,14,1.0,1,1.0,1,1.0,1
2326,max_ml,20,60,3,3,0.05,0.95,0.935223485045263,34,1.0,1,1.0,1,1.0,1
2327,max_ml,20,60,3,3,0.05,0.95,0.8691595696289364,8,1.0,1,1.0,1,1.0,1
2328,max_ml,20,60,3,3,0.05,0.95,0.928587148141706,28,1.0,1,1.0,1,1.0,1
2329,max_ml,20,60,3,3,0.05,0.95,0.9119360845898572,33,1.0,1,1.0,1,1.0,1
2330,max_ml,20,60,3,3,0.05,0.95,0.792369082900722,6,1.0,1,1.0,1,1.0,1
2331,max_ml,20,60,3,3,0.05,0.95,0.9124633714997028,3,1.0,1,1.0,1,1.0,1
2332,max_ml,20,60,3,3,0.05,0.95,0.9331423608010796,26,1.0,1,1.0,1,1.0,1
2333,max_ml,20,60,3,3,0.05,0.95,0.9254171853477136,41,1.0,1,1.0,1,1.0,1
2334,max_ml,20,60,3,3,0.05,0.95,0.9185888065555778,38,1.0,1,1.0,1,1.0,1
2335,max_ml,20,60,3,3,0.05,0.95,0.911737612417509,31,1.0,1,1.0,1,1.0,1
2336,max_ml,20,60,3,3,0.05,0.95,0.8294076232674382,19,1.0,1,1.0,1,1.0,1
2337,max_ml,20,60,3,3,0.05,0.95,0.8224024435291816,8,1.0,1,1.0,1,1.0,1
2338,max_ml,20,60,3,3,0.05,0.95,0.9221096693764816,31,1.0,1,1.0,1,1.0,1
2339,max_ml,20,60,3,3,0.05,0.95,0.9252960978413378,13,1.0,1,1.0,1,1.0,1
2340,max_ml,20,60,3,3,0.05,0.95,0.9310877993405636,9,1.0,1,1.0,1,1.0,1
2341,max_ml,20,60,3,3,0.05,0.95,0.9414220618365046,73,1.0,1,1.0,1,1.0,1
2342,max_ml,20,60,3,3,0.05,0.95,0.927323453000219,15,1.0,1,1.0,1,1.0,1
2343,max_ml,20,60,3,3,0.05,0.95,0.9127459819131408,14,1.0,1,1.0,1,1.0,1
2344,max_ml,20,60,3,3,0.05,0.95,0.9494933472676028,28,1.0,1,1.0,1,1.0,1
2345,max_ml,20,60,3,3,0.05,0.95,0.8331041726303747,9,1.0,1,1.0,1,1.0,1
2346,max_ml,20,60,3,3,0.05,0.95,0.9472953441555892,7,1.0,1,1.0,1,1.0,1
2347,max_ml,20,60,3,3,0.05,0.95,0.948463758349495,9,1.0,1,1.0,1,1.0,1
2348,max_ml,20,60,3,3,0.05,0.95,0.7984722373399887,11,1.0,1,1.0,1,1.0,1
2349,max_ml,20,60,3,3,0.05,0.95,0.842707670648844,17,1.0,1,1.0,1,1.0,1
2350,max_ml,20,60,3,3,0.05,0.95,0.9171642160323054,13,1.0,1,1.0,1,1.0,1
2351,max_ml,20,60,3,3,0.05,0.95,0.9153640422782208,16,1.0,1,1.0,1,1.0,1
2352,max_ml,20,60,3,3,0.05,0.95,0.9228911592943062,14,1.0,1,1.0,1,1.0,1
2353,max_ml,20,60,3,3,0.05,0.95,0.9300293726087512,18,1.0,1,1.0,1,1.0,1
2354,max_ml,20,60,3,3,0.05,0.95,0.9325435487970224,12,1.0,1,1.0,1,1.0,1
2355,max_ml,20,60,3,3,0.05,0.95,0.9290635571199064,18,1.0,1,1.0,1,1.0,1
2356,max_ml,20,60,3,3,0.05,0.95,0.9478304775842388,4,1.0,1,1.0,1,1.0,1
2357,max_ml,20,60,3,3,0.05,0.95,0.934722212763881,27,1.0,1,1.0,1,1.0,1
2358,max_ml,20,60,3,3,0.05,0.95,0.8932641930360037,32,1.0,1,1.0,1,1.0,1
2359,max_ml,20,60,3,3,0.05,0.95,0.9320031986944716,7,1.0,1,1.0,1,1.0,1
2360,max_ml,20,60,3,3,0.05,0.95,0.9046270882646568,17,1.0,1,1.0,1,1.0,1
2361,max_ml,20,60,3,3,0.05,0.95,0.9494377606017458,12,1.0,1,1.0,1,1.0,1
2362,max_ml,20,60,3,3,0.05,0.95,0.9315741297962506,7,1.0,1,1.0,1,1.0,1
2363,max_ml,20,60,3,3,0.05,0.95,0.9098220046915906,14,1.0,1,1.0,1,1.0,1
2364,max_ml,20,60,3,3,0.05,0.95,0.9368867145300818,19,1.0,1,1.0,1,1.0,1
2365,max_ml,20,60,3,3,0.05,0.95,0.9299296722502236,12,1.0,1,1.0,1,1.0,1
2366,max_ml,20,60,3,3,0.05,0.95,0.9473451699728356,14,1.0,1,1.0,1,1.0,1
2367,max_ml,20,60,3,3,0.05,0.95,0.8599831011383554,26,1.0,1,1.0,1,1.0,1
2368,max_ml,20,60,3,3,0.05,0.95,0.9361260780502638,14,1.0,1,1.0,1,1.0,1
2369,max_ml,20,60,3,3,0.05,0.95,0.9424752429099276,13,1.0,1,1.0,1,1.0,1
2370,max_ml,20,60,3,3,0.05,0.95,0.9294168391786368,17,1.0,1,1.0,1,1.0,1
2371,max_ml,20,60,3,3,0.05,0.95,0.9318280650947632,46,1.0,1,1.0,1,1.0,1
2372,max_ml,20,60,3,3,0.05,0.95,0.8804355562185168,6,1.0,1,1.0,1,1.0,1
2373,max_ml,20,60,3,3,0.05,0.95,0.9368444029014552,7,1.0,1,1.0,1,1.0,1
2374,max_ml,20,60,3,3,0.05,0.95,0.939364451692292,15,1.0,1,1.0,1,1.0,1
2375,max_ml,20,60,3,3,0.05,0.95,0.8934781464586078,22,1.0,1,1.0,1,1.0,1
2376,max_ml,20,60,3,3,0.05,0.95,0.8370856556181435,8,1.0,1,1.0,1,1.0,1
2377,max_ml,20,60,3,3,0.05,0.95,0.8781802706094857,23,1.0,1,1.0,1,1.0,1
2378,max_ml,20,60,3,3,0.05,0.95,0.9460741737434264,45,1.0,1,1.0,1,1.0,1
2379,max_ml,20,60,3,3,0.05,0.95,0.948425147072595,12,1.0,1,1.0,1,1.0,1
2380,max_ml,20,60,3,3,0.05,0.95,0.9097696239776696,26,1.0,1,1.0,1,1.0,1
2381,max_ml,20,60,3,3,0.05,0.95,0.9497231887701444,9,1.0,1,1.0,1,1.0,1
2382,max_ml,20,60,3,3,0.05,0.95,0.8942754485551319,7,1.0,1,1.0,1,1.0,1
2383,max_ml,20,60,3,3,0.05,0.95,0.9190693690762762,18,1.0,1,1.0,1,1.0,1
2384,max_ml,20,60,3,3,0.05,0.95,0.9365124190414206,30,1.0,1,1.0,1,1.0,1
2385,max_ml,20,60,3,3,0.05,0.95,0.9445515527403868,20,1.0,1,1.0,1,1.0,1
2386,max_ml,20,60,3,3,0.05,0.95,0.9384249041122976,24,1.0,1,1.0,1,1.0,1
2387,max_ml,20,60,3,3,0.05,0.95,0.918669877049084,11,1.0,1,1.0,1,1.0,1
2388,max_ml,20,60,3,3,0.05,0.95,0.891323564804508,9,1.0,1,1.0,1,1.0,1
2389,max_ml,20,60,3,3,0.05,0.95,0.9027924746968043,7,1.0,1,1.0,1,1.0,1
2390,max_ml,20,60,3,3,0.05,0.95,0.9382647428432715,12,1.0,1,1.0,1,1.0,1
2391,max_ml,20,60,3,3,0.05,0.95,0.8708814856010667,8,1.0,1,1.0,1,1.0,1
2392,max_ml,20,60,3,3,0.05,0.95,0.948886399406456,15,1.0,1,1.0,1,1.0,1
2393,max_ml,20,60,3,3,0.05,0.95,0.8415849960247185,7,1.0,1,1.0,1,1.0,1
2394,max_ml,20,60,3,3,0.05,0.95,0.8228590460947247,5,1.0,1,1.0,1,1.0,1
2395,max_ml,20,60,3,3,0.05,0.95,0.9341792388848278,12,1.0,1,1.0,1,1.0,1
2396,max_ml,20,60,3,3,0.05,0.95,0.9492473071726072,21,1.0,1,1.0,1,1.0,1
2397,max_ml,20,60,3,3,0.05,0.95,0.8217491272033398,11,1.0,1,1.0,1,1.0,1
2398,max_ml,20,60,3,3,0.05,0.95,0.938407469831181,23,1.0,1,1.0,1,1.0,1
2399,max_ml,20,60,3,3,0.05,0.95,0.8639441198708858,9,1.0,1,1.0,1,1.0,1
2400,max_ml,20,60,3,3,0.05,0.95,0.932258189409247,15,1.0,1,1.0,1,1.0,1
2401,max_ml,20,60,3,3,0.05,0.95,0.9275195882608886,15,1.0,1,1.0,1,1.0,1
2402,max_ml,20,60,3,3,0.05,0.95,0.859873199592964,10,1.0,1,1.0,1,1.0,1
2403,max_ml,20,60,3,3,0.05,0.95,0.9384704852655764,42,1.0,1,1.0,1,1.0,1
2404,max_ml,20,60,3,3,0.05,0.95,0.9485659877043816,27,1.0,1,1.0,1,1.0,1
2405,max_ml,20,60,3,3,0.05,0.95,0.8622782432212359,10,1.0,1,1.0,1,1.0,1
2406,max_ml,20,60,3,3,0.05,0.95,0.9189650404487764,13,1.0,1,1.0,1,1.0,1
2407,max_ml,20,60,3,3,0.05,0.95,0.9330739035082336,5,1.0,1,1.0,1,1.0,1
2408,max_ml,20,60,3,3,0.05,0.95,0.9316688851952004,20,1.0,1,1.0,1,1.0,1
2409,max_ml,20,60,3,3,0.05,0.95,0.9495638094570144,30,1.0,1,1.0,1,1.0,1
2410,max_ml,20,60,3,3,0.05,0.95,0.9248844006224802,9,1.0,1,1.0,1,1.0,1
2411,max_ml,20,60,3,3,0.05,0.95,0.8928439085454809,17,1.0,1,1.0,1,1.0,1
2412,max_ml,20,60,3,3,0.05,0.95,0.9214406487556118,12,1.0,1,1.0,1,1.0,1
2413,max_ml,20,60,3,3,0.05,0.95,0.943855772281517,17,1.0,1,1.0,1,1.0,1
2414,max_ml,20,60,3,3,0.05,0.95,0.9374649115113044,75,1.0,1,1.0,1,1.0,1
2415,max_ml,20,60,3,3,0.05,0.95,0.9443881395570368,15,1.0,1,1.0,1,1.0,1
2416,max_ml,20,60,3,3,0.05,0.95,0.8792296829556998,6,1.0,1,1.0,1,1.0,1
2417,max_ml,20,60,3,3,0.05,0.95,0.9483641411968382,30,0.0,0,1.0,1,1.0,1
2418,max_ml,20,60,3,3,0.05,0.95,0.9481031526493386,50,1.0,1,1.0,1,1.0,1
2419,max_ml,20,60,3,3,0.05,0.95,0.9496172474565412,17,1.0,1,1.0,1,1.0,1
2420,max_ml,20,60,3,3,0.05,0.95,0.9452512437048156,13,1.0,1,1.0,1,1.0,1
2421,max_ml,20,60,3,3,0.05,0.95,0.9006817513457686,32,1.0,1,1.0,1,1.0,1
2422,max_ml,20,60,3,3,0.05,0.95,0.8317306466100637,7,1.0,1,1.0,1,1.0,1
2423,max_ml,20,60,3,3,0.05,0.95,0.9348257541673404,16,1.0,1,1.0,1,1.0,1
2424,max_ml,20,60,3,3,0.05,0.95,0.9391888838191504,11,1.0,1,1.0,1,1.0,1
2425,max_ml,20,60,3,3,0.05,0.95,0.9400247520058976,15,1.0,1,1.0,1,1.0,1
2426,max_ml,20,60,3,3,0.05,0.95,0.9454288817224428,11,1.0,1,1.0,1,1.0,1
2427,max_ml,20,60,3,3,0.05,0.95,0.8915934054316638,35,1.0,1,1.0,1,1.0,1
2428,max_ml,20,60,3,3,0.05,0.95,0.8975918669019632,7,1.0,1,1.0,1,1.0,1
2429,max_ml,20,60,3,3,0.05,0.95,0.874978672128693,10,1.0,1,1.0,1,1.0,1
2430,max_ml,20,60,3,3,0.05,0.95,0.8909683141973435,11,1.0,1,1.0,1,1.0,1
2431,max_ml,20,60,3,3,0.05,0.95,0.8056525577927408,6,1.0,1,1.0,1,1.0,1
2432,max_ml,20,60,3,3,0.05,0.95,0.8793077265619514,9,1.0,1,1.0,1,1.0,1
2433,max_ml,20,60,3,3,0.05,0.95,0.9006047844163988,7,1.0,1,1.0,1,1.0,1
2434,max_ml,20,60,3,3,0.05,0.95,0.8789603217690817,13,1.0,1,1.0,1,1.0,1
2435,max_ml,20,60,3,3,0.05,0.95,0.9164072133628932,7,1.0,1,1.0,1,1.0,1
2436,max_ml,20,60,3,3,0.05,0.95,0.940974680196202,5,1.0,1,1.0,1,1.0,1
2437,max_ml,20,60,3,3,0.05,0.95,0.8728735431398793,11,1.0,1,1.0,1,1.0,1
2438,max_ml,20,60,3,3,0.05,0.95,0.936843830726234,14,1.0,1,1.0,1,1.0,1
2439,max_ml,20,60,3,3,0.05,0.95,0.8696338973675074,12,1.0,1,1.0,1,1.0,1
2440,max_ml,20,60,3,3,0.05,0.95,0.9329678071912728,24,1.0,1,1.0,1,1.0,1
2441,max_ml,20,60,3,3,0.05,0.95,0.8857487293295057,6,1.0,1,1.0,1,1.0,1
2442,max_ml,20,60,3,3,0.05,0.95,0.8052466224452827,4,1.0,1,1.0,1,1.0,1
2443,max_ml,20,60,3,3,0.05,0.95,0.8746407494256397,7,1.0,1,1.0,1,1.0,1
2444,max_ml,20,60,3,3,0.05,0.95,0.9213934853574683,7,1.0,1,1.0,1,1.0,1
2445,max_ml,20,60,3,3,0.05,0.95,0.8845870860497761,8,1.0,1,1.0,1,1.0,1
2446,max_ml,20,60,3,3,0.05,0.95,0.9336647639960866,22,1.0,1,1.0,1,1.0,1
2447,max_ml,20,60,3,3,0.05,0.95,0.8786419138668232,11,1.0,1,1.0,1,1.0,1
2448,max_ml,20,60,3,3,0.05,0.95,0.94667385895167,23,1.0,1,1.0,1,1.0,1
2449,max_ml,20,60,3,3,0.05,0.95,0.8744038702251933,6,1.0,1,1.0,1,1.0,1
2450,max_ml,20,60,3,3,0.05,0.95,0.9421670128190344,23,1.0,1,1.0,1,1.0,1
2451,max_ml,20,60,3,3,0.05,0.95,0.927642073282936,15,1.0,1,1.0,1,1.0,1
2452,max_ml,20,60,3,3,0.05,0.95,0.9447914319966032,31,1.0,1,1.0,1,1.0,1
2453,max_ml,20,60,3,3,0.05,0.95,0.8237862808888712,17,1.0,1,1.0,1,1.0,1
2454,max_ml,20,60,3,3,0.05,0.95,0.8741541399209954,13,1.0,1,1.0,1,1.0,1
2455,max_ml,20,60,3,3,0.05,0.95,0.9470942147460194,45,1.0,1,1.0,1,1.0,1
2456,max_ml,20,60,3,3,0.05,0.95,0.9269205738892804,22,1.0,1,1.0,1,1.0,1
2457,max_ml,20,60,3,3,0.05,0.95,0.8334315762560971,7,1.0,1,1.0,1,1.0,1
2458,max_ml,20,60,3,3,0.05,0.95,0.9037870326629792,34,1.0,1,1.0,1,1.0,1
2459,max_ml,20,60,3,3,0.05,0.95,0.9263528495089218,47,1.0,1,1.0,1,1.0,1
2460,max_ml,20,60,3,3,0.05,0.95,0.927530532529158,18,1.0,1,1.0,1,1.0,1
2461,max_ml,20,60,3,3,0.05,0.95,0.9182857775814928,14,1.0,1,1.0,1,1.0,1
2462,max_ml,20,60,3,3,0.05,0.95,0.9201668516323632,25,1.0,1,1.0,1,1.0,1
2463,max_ml,20,60,3,3,0.05,0.95,0.924551839617512,7,1.0,1,1.0,1,1.0,1
2464,max_ml,20,60,3,3,0.05,0.95,0.8405095956371769,5,1.0,1,1.0,1,1.0,1
2465,max_ml,20,60,3,3,0.05,0.95,0.9365803872149328,38,1.0,1,1.0,1,1.0,1
2466,max_ml,20,60,3,3,0.05,0.95,0.931240386213936,48,1.0,1,1.0,1,1.0,1
2467,max_ml,20,60,3,3,0.05,0.95,0.9295919403681664,9,1.0,1,1.0,1,1.0,1
2468,max_ml,20,60,3,3,0.05,0.95,0.9433159289825146,8,1.0,1,1.0,1,1.0,1
2469,max_ml,20,60,3,3,0.05,0.95,0.8822665984659688,13,1.0,1,1.0,1,1.0,1
2470,max_ml,20,60,3,3,0.05,0.95,0.9282213020022512,6,1.0,1,1.0,1,1.0,1
2471,max_ml,20,60,3,3,0.05,0.95,0.917520444516763,23,1.0,1,1.0,1,1.0,1
2472,max_ml,20,60,3,3,0.05,0.95,0.9222561838844244,26,1.0,1,1.0,1,1.0,1
2473,max_ml,20,60,3,3,0.05,0.95,0.9298733189030606,24,1.0,1,1.0,1,1.0,1
2474,max_ml,20,60,3,3,0.05,0.95,0.8961785553588295,9,1.0,1,1.0,1,1.0,1
2475,max_ml,20,60,3,3,0.05,0.95,0.9392569490201098,17,1.0,1,1.0,1,1.0,1
2476,max_ml,20,60,3,3,0.05,0.95,0.8840803646982559,14,1.0,1,1.0,1,1.0,1
2477,max_ml,20,60,3,3,0.05,0.95,0.8682594506486797,12,1.0,1,1.0,1,1.0,1
2478,max_ml,20,60,3,3,0.05,0.95,0.9035431013361132,11,1.0,1,1.0,1,1.0,1
2479,max_ml,20,60,3,3,0.05,0.95,0.8701155476099955,7,1.0,1,1.0,1,1.0,1
2480,max_ml,20,60,3,3,0.05,0.95,0.946164870610765,18,1.0,1,1.0,1,1.0,1
2481,max_ml,20,60,3,3,0.05,0.95,0.924212081357882,19,1.0,1,1.0,1,1.0,1
2482,max_ml,20,60,3,3,0.05,0.95,0.9043848193373872,8,1.0,1,1.0,1,1.0,1
2483,max_ml,20,60,3,3,0.05,0.95,0.8673869152025043,8,1.0,1,1.0,1,1.0,1
2484,max_ml,20,60,3,3,0.05,0.95,0.944311475795576,14,1.0,1,1.0,1,1.0,1
2485,max_ml,20,60,3,3,0.05,0.95,0.9465657825555142,35,1.0,1,1.0,1,1.0,1
2486,max_ml,20,60,3,3,0.05,0.95,0.9244908634028768,17,1.0,1,1.0,1,1.0,1
2487,max_ml,20,60,3,3,0.05,0.95,0.8988808150187001,9,1.0,1,1.0,1,1.0,1
2488,max_ml,20,60,3,3,0.05,0.95,0.9462348395352016,13,1.0,1,1.0,1,1.0,1
2489,max_ml,20,60,3,3,0.05,0.95,0.8552657717751672,20,1.0,1,1.0,1,1.0,1
2490,max_ml,20,60,3,3,0.05,0.95,0.8742712056634294,14,1.0,1,1.0,1,1.0,1
2491,max_ml,20,60,3,3,0.05,0.95,0.9481898715474586,24,1.0,1,1.0,1,1.0,1
2492,max_ml,20,60,3,3,0.05,0.95,0.947212027054523,24,1.0,1,1.0,1,1.0,1
2493,max_ml,20,60,3,3,0.05,0.95,0.9260995563096694,11,1.0,1,1.0,1,1.0,1
2494,max_ml,20,60,3,3,0.05,0.95,0.9184104769127196,18,1.0,1,1.0,1,1.0,1
2495,max_ml,20,60,3,3,0.05,0.95,0.9310642975222984,34,1.0,1,1.0,1,1.0,1
2496,max_ml,20,60,3,3,0.05,0.95,0.9143465162157484,30,1.0,1,1.0,1,1.0,1
2497,max_ml,20,60,3,3,0.05,0.95,0.8883647690310669,11,1.0,1,1.0,1,1.0,1
2498,max_ml,20,60,3,3,0.05,0.95,0.8610352174344101,6,1.0,1,1.0,1,1.0,1
2499,max_ml,20,60,3,3,0.05,0.95,0.8897182818015811,6,1.0,1,1.0,1,1.0,1
2500,max_ml,20,60,3,3,0.05,0.95,0.8693366753474694,7,1.0,1,1.0,1,1.0,1
2501,max_ml,20,60,3,3,0.05,0.95,0.93911420732578,20,1.0,1,1.0,1,1.0,1
2502,max_ml,20,60,3,3,0.05,0.95,0.8704224917452484,12,1.0,1,1.0,1,1.0,1
2503,max_ml,20,60,3,3,0.05,0.95,0.9173530775081316,7,1.0,1,1.0,1,1.0,1
2504,max_ml,20,60,3,3,0.05,0.95,0.9312426256963504,23,1.0,1,1.0,1,1.0,1
2505,max_ml,20,60,3,3,0.05,0.95,0.9074420563313,41,1.0,1,1.0,1,1.0,1
2506,max_ml,20,60,3,3,0.05,0.95,0.93033538609827,12,1.0,1,1.0,1,1.0,1
2507,max_ml,20,60,3,3,0.05,0.95,0.8564669907642948,10,1.0,1,1.0,1,1.0,1
2508,max_ml,20,60,3,3,0.05,0.95,0.9447886521723672,13,1.0,1,1.0,1,1.0,1
2509,max_ml,20,60,3,3,0.05,0.95,0.9298728397104904,11,1.0,1,1.0,1,1.0,1
2510,max_ml,20,60,3,3,0.05,0.95,0.9421581443198552,46,1.0,1,1.0,1,1.0,1
2511,max_ml,20,60,3,3,0.05,0.95,0.948794512256896,39,1.0,1,1.0,1,1.0,1
2512,max_ml,20,60,3,3,0.05,0.95,0.8418061544855576,11,1.0,1,1.0,1,1.0,1
2513,max_ml,20,60,3,3,0.05,0.95,0.8906486552845915,3,1.0,1,1.0,1,1.0,1
2514,max_ml,20,60,3,3,0.05,0.95,0.9448694444892596,17,1.0,1,1.0,1,1.0,1
2515,max_ml,20,60,3,3,0.05,0.95,0.944722676368499,8,1.0,1,1.0,1,1.0,1
2516,max_ml,20,60,3,3,0.05,0.95,0.9122075683567126,14,1.0,1,1.0,1,1.0,1
2517,max_ml,20,60,3,3,0.05,0.95,0.918185981169523,20,1.0,1,1.0,1,1.0,1
2518,max_ml,20,60,3,3,0.05,0.95,0.9317960062780288,16,1.0,1,1.0,1,1.0,1
2519,max_ml,20,60,3,3,0.05,0.95,0.8705020974296491,11,1.0,1,1.0,1,1.0,1
2520,max_ml,20,60,3,3,0.05,0.95,0.7498806251751986,10,1.0,1,1.0,1,1.0,1
2521,max_ml,20,60,3,3,0.05,0.95,0.9202417070928992,17,1.0,1,1.0,1,1.0,1
2522,max_ml,20,60,3,3,0.05,0.95,0.9326774487017332,28,1.0,1,1.0,1,1.0,1
2523,max_ml,20,60,3,3,0.05,0.95,0.9412563539826904,43,1.0,1,1.0,1,0.0,0
2524,max_ml,20,60,3,3,0.05,0.95,0.8987560822395028,8,1.0,1,1.0,1,1.0,1
2525,max_ml,20,60,3,3,0.05,0.95,0.9366303286906216,70,1.0,1,1.0,1,1.0,1
2526,max_ml,20,60,3,3,0.05,0.95,0.9406527608812107,26,1.0,1,1.0,1,1.0,1
2527,max_ml,20,60,3,3,0.05,0.95,0.9208119729524556,19,1.0,1,1.0,1,1.0,1
2528,max_ml,20,60,3,3,0.05,0.95,0.8857163642098727,5,1.0,1,1.0,1,1.0,1
2529,max_ml,20,60,3,3,0.05,0.95,0.8693391883336117,12,1.0,1,1.0,1,1.0,1
2530,max_ml,20,60,3,3,0.05,0.95,0.8830234440326596,5,1.0,1,1.0,1,1.0,1
2531,max_ml,20,60,3,3,0.05,0.95,0.9100425031400616,11,1.0,1,1.0,1,1.0,1
2532,max_ml,20,60,3,3,0.05,0.95,0.8464541612197618,14,1.0,1,1.0,1,1.0,1
2533,max_ml,20,60,3,3,0.05,0.95,0.8828721551746419,4,1.0,1,1.0,1,1.0,1
2534,max_ml,20,60,3,3,0.05,0.95,0.9270290824801566,20,1.0,1,1.0,1,1.0,1
2535,max_ml,20,60,3,3,0.05,0.95,0.8286474754003624,7,1.0,1,1.0,1,1.0,1
2536,max_ml,20,60,3,3,0.05,0.95,0.8947603932253748,5,1.0,1,1.0,1,1.0,1
2537,max_ml,20,60,3,3,0.05,0.95,0.8446596321029006,15,1.0,1,1.0,1,1.0,1
2538,max_ml,20,60,3,3,0.05,0.95,0.9495540367765736,18,1.0,1,1.0,1,1.0,1
2539,max_ml,20,60,3,3,0.05,0.95,0.9081713649573516,21,1.0,1,1.0,1,1.0,1
2540,max_ml,20,60,3,3,0.05,0.95,0.9040019214414636,11,1.0,1,1.0,1,1.0,1
2541,max_ml,20,60,3,3,0.05,0.95,0.9305284154524772,35,1.0,1,1.0,1,1.0,1
2542,max_ml,20,60,3,3,0.05,0.95,0.9035361204291692,13,1.0,1,1.0,1,1.0,1
2543,max_ml,20,60,3,3,0.05,0.95,0.9000857122581747,7,1.0,1,1.0,1,1.0,1
2544,max_ml,20,60,3,3,0.05,0.95,0.927052980762962,19,1.0,1,1.0,1,1.0,1
2545,max_ml,20,60,3,3,0.05,0.95,0.9438997820021996,13,1.0,1,1.0,1,1.0,1
2546,max_ml,20,60,3,3,0.05,0.95,0.9330289705122804,3,1.0,1,1.0,1,1.0,1
2547,max_ml,20,60,3,3,0.05,0.95,0.8307294485820476,13,1.0,1,1.0,1,1.0,1
2548,max_ml,20,60,3,3,0.05,0.95,0.9340087754228074,48,0.0,0,1.0,1,1.0,1
2549,max_ml,20,60,3,3,0.05,0.95,0.9350415901304466,39,1.0,1,1.0,1,1.0,1
2550,max_ml,20,60,3,3,0.05,0.95,0.9380847077720932,19,1.0,1,1.0,1,1.0,1
2551,max_ml,20,60,3,3,0.05,0.95,0.9177305703705108,16,1.0,1,1.0,1,1.0,1
2552,max_ml,20,60,3,3,0.05,0.95,0.9469538783985708,22,1.0,1,1.0,1,1.0,1
2553,max_ml,20,60,3,3,0.05,0.95,0.9428348756022994,22,1.0,1,1.0,1,1.0,1
2554,max_ml,20,60,3,3,0.05,0.95,0.8744334062210467,16,1.0,1,1.0,1,1.0,1
2555,max_ml,20,60,3,3,0.05,0.95,0.8891796400895761,9,1.0,1,1.0,1,1.0,1
2556,max_ml,20,60,3,3,0.05,0.95,0.8798314208441846,7,1.0,1,1.0,1,1.0,1
2557,max_ml,20,60,3,3,0.05,0.95,0.9373613629396432,17,1.0,1,1.0,1,1.0,1
2558,max_ml,20,60,3,3,0.05,0.95,0.9207140864421808,18,1.0,1,1.0,1,1.0,1
2559,max_ml,20,60,3,3,0.05,0.95,0.9425540621115522,22,1.0,1,1.0,1,1.0,1
2560,max_ml,20,60,3,3,0.05,0.95,0.7331607044656712,6,1.0,1,1.0,1,1.0,1
2561,max_ml,20,60,3,3,0.05,0.95,0.9023915694291812,9,1.0,1,1.0,1,1.0,1
2562,max_ml,20,60,3,3,0.05,0.95,0.9431891306658504,11,1.0,1,1.0,1,1.0,1
2563,max_ml,20,60,3,3,0.05,0.95,0.8913434906127777,14,1.0,1,1.0,1,1.0,1
2564,max_ml,20,60,3,3,0.05,0.95,0.8809190130828868,5,1.0,1,1.0,1,1.0,1
2565,max_ml,20,60,3,3,0.05,0.95,0.8812748330454813,14,1.0,1,1.0,1,1.0,1
2566,max_ml,20,60,3,3,0.05,0.95,0.9324694138184988,15,1.0,1,1.0,1,1.0,1
2567,max_ml,20,60,3,3,0.05,0.95,0.9440304094256352,10,1.0,1,1.0,1,1.0,1
2568,max_ml,20,60,3,3,0.05,0.95,0.9051945934013954,4,1.0,1,1.0,1,1.0,1
2569,max_ml,20,60,3,3,0.05,0.95,0.8294127523633101,15,1.0,1,1.0,1,1.0,1
2570,max_ml,20,60,3,3,0.05,0.95,0.9331254962768571,19,1.0,1,1.0,1,1.0,1
2571,max_ml,20,60,3,3,0.05,0.95,0.9485295337201086,19,1.0,1,1.0,1,1.0,1
2572,max_ml,20,60,3,3,0.05,0.95,0.9109067230621686,23,1.0,1,1.0,1,1.0,1
2573,max_ml,20,60,3,3,0.05,0.95,0.9424210812170652,27,1.0,1,1.0,1,1.0,1
2574,max_ml,20,60,3,3,0.05,0.95,0.9184587279061744,15,1.0,1,1.0,1,1.0,1
2575,max_ml,20,60,3,3,0.05,0.95,0.9118621477016268,41,1.0,1,1.0,1,1.0,1
2576,max_ml,20,60,3,3,0.05,0.95,0.9098000102210846,11,1.0,1,1.0,1,1.0,1
2577,max_ml,20,60,3,3,0.05,0.95,0.9309018911419762,23,1.0,1,1.0,1,1.0,1
2578,max_ml,20,60,3,3,0.05,0.95,0.9304227121197232,19,1.0,1,1.0,1,1.0,1
2579,max_ml,20,60,3,3,0.05,0.95,0.9455552557823126,23,1.0,1,1.0,1,1.0,1
2580,max_ml,20,60,3,3,0.05,0.95,0.8258323336686874,7,1.0,1,1.0,1,1.0,1
2581,max_ml,20,60,3,3,0.05,0.95,0.9259946391412056,16,1.0,1,1.0,1,1.0,1
2582,max_ml,20,60,3,3,0.05,0.95,0.8902104396564414,7,1.0,1,1.0,1,1.0,1
2583,max_ml,20,60,3,3,0.05,0.95,0.8156490938467275,5,1.0,1,1.0,1,1.0,1
2584,max_ml,20,60,3,3,0.05,0.95,0.8981945172411023,21,1.0,1,1.0,1,1.0,1
2585,max_ml,20,60,3,3,0.05,0.95,0.9125530013108012,17,1.0,1,1.0,1,1.0,1
2586,max_ml,20,60,3,3,0.05,0.95,0.790353874496509,17,1.0,1,1.0,1,1.0,1
2587,max_ml,20,60,3,3,0.05,0.95,0.9188426623762675,39,1.0,1,1.0,1,1.0,1
2588,max_ml,20,60,3,3,0.05,0.95,0.9259202820130736,12,1.0,1,1.0,1,1.0,1
2589,max_ml,20,60,3,3,0.05,0.95,0.9317802493059684,18,1.0,1,1.0,1,1.0,1
2590,max_ml,20,60,3,3,0.05,0.95,0.8649760810675935,7,1.0,1,1.0,1,1.0,1
2591,max_ml,20,60,3,3,0.05,0.95,0.927532951355235,47,0.0,0,0.0,0,1.0,1
2592,max_ml,20,60,3,3,0.05,0.95,0.9454256986551876,24,1.0,1,1.0,1,1.0,1
2593,max_ml,20,60,3,3,0.05,0.95,0.8575758217689713,18,1.0,1,1.0,1,1.0,1
2594,max_ml,20,60,3,3,0.05,0.95,0.94430820512356,33,1.0,1,1.0,1,1.0,1
2595,max_ml,20,60,3,3,0.05,0.95,0.8308488233642319,14,1.0,1,1.0,1,1.0,1
2596,max_ml,20,60,3,3,0.05,0.95,0.9436960216001652,6,1.0,1,1.0,1,1.0,1
2597,max_ml,20,60,3,3,0.05,0.95,0.8470556884032969,18,1.0,1,1.0,1,1.0,1
2598,max_ml,20,60,3,3,0.05,0.95,0.8328968713615248,19,1.0,1,1.0,1,1.0,1
2599,max_ml,20,60,3,3,0.05,0.95,0.931050367314728,11,1.0,1,1.0,1,1.0,1
2600,max_ml,20,60,3,3,0.05,0.95,0.8831853413075538,37,1.0,1,1.0,1,1.0,1
2601,max_ml,20,60,3,3,0.05,0.95,0.9252739714461172,8,1.0,1,1.0,1,1.0,1
2602,max_ml,20,60,3,3,0.05,0.95,0.8556555927596677,14,1.0,1,1.0,1,1.0,1
2603,max_ml,20,60,3,3,0.05,0.95,0.9277303438414872,22,1.0,1,1.0,1,1.0,1
2604,max_ml,20,60,3,3,0.05,0.95,0.8869345353778899,17,1.0,1,1.0,1,1.0,1
2605,max_ml,20,60,3,3,0.05,0.95,0.9025847150483524,14,1.0,1,1.0,1,1.0,1
2606,max_ml,20,60,3,3,0.05,0.95,0.9439199757308894,27,1.0,1,1.0,1,1.0,1
2607,max_ml,20,60,3,3,0.05,0.95,0.8962304710143092,14,1.0,1,1.0,1,1.0,1
2608,max_ml,20,60,3,3,0.05,0.95,0.9479459777063672,26,1.0,1,1.0,1,1.0,1
2609,max_ml,20,60,3,3,0.05,0.95,0.9372751790654608,14,1.0,1,1.0,1,1.0,1
2610,max_ml,20,60,3,3,0.05,0.95,0.940958340830586,29,1.0,1,1.0,1,1.0,1
2611,max_ml,20,60,3,3,0.05,0.95,0.915807527153242,15,1.0,1,1.0,1,1.0,1
2612,max_ml,20,60,3,3,0.05,0.95,0.9274606986403025,39,1.0,1,1.0,1,1.0,1
2613,max_ml,20,60,3,3,0.05,0.95,0.8206689339574265,8,1.0,1,1.0,1,1.0,1
2614,max_ml,20,60,3,3,0.05,0.95,0.9484669967366106,26,1.0,1,1.0,1,1.0,1
2615,max_ml,20,60,3,3,0.05,0.95,0.917016833158888,10,1.0,1,1.0,1,1.0,1
2616,max_ml,20,60,3,3,0.05,0.95,0.9303359942445628,34,1.0,1,1.0,1,1.0,1
2617,max_ml,20,60,3,3,0.05,0.95,0.9414593700234422,231,0.0,1,0.0,1,0.0,1
2618,max_ml,20,60,3,3,0.05,0.95,0.9440217266568148,17,1.0,1,1.0,1,1.0,1
2619,max_ml,20,60,3,3,0.05,0.95,0.9048967463779788,10,1.0,1,1.0,1,1.0,1
2620,max_ml,20,60,3,3,0.05,0.95,0.9480744242897904,51,0.0,0,1.0,1,1.0,1
2621,max_ml,20,60,3,3,0.05,0.95,0.8511633759803834,11,1.0,1,1.0,1,1.0,1
2622,max_ml,20,60,3,3,0.05,0.95,0.9298474749638656,6,1.0,1,1.0,1,1.0,1
2623,max_ml,20,60,3,3,0.05,0.95,0.9443466946201876,9,1.0,1,1.0,1,1.0,1
2624,max_ml,20,60,3,3,0.05,0.95,0.92700574429123,20,1.0,1,1.0,1,1.0,1
2625,max_ml,20,60,3,3,0.05,0.95,0.9497004247322808,43,1.0,1,1.0,1,1.0,1
2626,max_ml,20,60,3,3,0.05,0.95,0.7616247785320005,5,1.0,1,1.0,1,1.0,1
2627,max_ml,20,60,3,3,0.05,0.95,0.8942655743201361,16,1.0,1,1.0,1,1.0,1
2628,max_ml,20,60,3,3,0.05,0.95,0.834517217141693,9,1.0,1,1.0,1,1.0,1
2629,max_ml,20,60,3,3,0.05,0.95,0.9386512688663836,39,1.0,1,1.0,1,1.0,1
2630,max_ml,20,60,3,3,0.05,0.95,0.8777566727472063,11,1.0,1,1.0,1,1.0,1
2631,max_ml,20,60,3,3,0.05,0.95,0.9453632875130156,5,1.0,1,1.0,1,1.0,1
2632,max_ml,20,60,3,3,0.05,0.95,0.9429283620068036,31,1.0,1,1.0,1,1.0,1
2633,max_ml,20,60,3,3,0.05,0.95,0.9380106526003208,50,1.0,1,1.0,1,1.0,1
2634,max_ml,20,60,3,3,0.05,0.95,0.915117238669833,12,1.0,1,1.0,1,1.0,1
2635,max_ml,20,60,3,3,0.05,0.95,0.9335110266655036,10,1.0,1,1.0,1,1.0,1
2636,max_ml,20,60,3,3,0.05,0.95,0.9049796703988828,25,1.0,1,1.0,1,1.0,1
2637,max_ml,20,60,3,3,0.05,0.95,0.9274961749353248,54,1.0,1,1.0,1,1.0,1
2638,max_ml,20,60,3,3,0.05,0.95,0.923805553270791,44,0.0,1,0.0,1,0.0,1
2639,max_ml,20,60,3,3,0.05,0.95,0.934702997807063,19,1.0,1,1.0,1,1.0,1
2640,max_ml,20,60,3,3,0.05,0.95,0.908295786597234,7,1.0,1,1.0,1,1.0,1
2641,max_ml,20,60,3,3,0.05,0.95,0.7852492928535273,5,1.0,1,1.0,1,1.0,1
2642,max_ml,20,60,3,3,0.05,0.95,0.9452614079517264,29,1.0,1,1.0,1,1.0,1
2643,max_ml,20,60,3,3,0.05,0.95,0.947073823523825,9,1.0,1,1.0,1,1.0,1
2644,max_ml,20,60,3,3,0.05,0.95,0.8552516298361937,11,1.0,1,1.0,1,1.0,1
2645,max_ml,20,60,3,3,0.05,0.95,0.9402072981098616,42,0.0,1,0.0,1,0.0,1
2646,max_ml,20,60,3,3,0.05,0.95,0.9320920983725148,11,1.0,1,1.0,1,1.0,1
2647,max_ml,20,60,3,3,0.05,0.95,0.9489014028075108,33,1.0,1,1.0,1,1.0,1
2648,max_ml,20,60,3,3,0.05,0.95,0.8872005758649024,13,1.0,1,1.0,1,1.0,1
2649,max_ml,20,60,3,3,0.05,0.95,0.886338011851292,15,1.0,1,1.0,1,1.0,1
2650,max_ml,20,60,3,3,0.05,0.95,0.9499444914991172,27,1.0,1,1.0,1,1.0,1
2651,max_ml,20,60,3,3,0.05,0.95,0.8525196139175683,9,1.0,1,1.0,1,1.0,1
2652,max_ml,20,60,3,3,0.05,0.95,0.9330821005762788,27,1.0,1,1.0,1,1.0,1
2653,max_ml,20,60,3,3,0.05,0.95,0.9424551759364078,28,1.0,1,0.0,0,1.0,1
2654,max_ml,20,60,3,3,0.05,0.95,0.942047180365713,77,1.0,1,1.0,1,1.0,1
2655,max_ml,20,60,3,3,0.05,0.95,0.8807156324635604,28,1.0,1,1.0,1,1.0,1
2656,max_ml,20,60,3,3,0.05,0.95,0.821868071294608,9,1.0,1,1.0,1,1.0,1
2657,max_ml,20,60,3,3,0.05,0.95,0.8036155350067172,15,1.0,1,1.0,1,1.0,1
2658,max_ml,20,60,3,3,0.05,0.95,0.9479529405487452,15,1.0,1,1.0,1,1.0,1
2659,max_ml,20,60,3,3,0.05,0.95,0.8807771401580579,20,1.0,1,1.0,1,1.0,1
2660,max_ml,20,60,3,3,0.05,0.95,0.9406563932375956,23,1.0,1,1.0,1,1.0,1
2661,max_ml,20,60,3,3,0.05,0.95,0.9398756575445122,20,1.0,1,1.0,1,1.0,1
2662,max_ml,20,60,3,3,0.05,0.95,0.9321423227274036,18,1.0,1,1.0,1,1.0,1
2663,max_ml,20,60,3,3,0.05,0.95,0.9066536986941788,37,1.0,1,1.0,1,1.0,1
2664,max_ml,20,60,3,3,0.05,0.95,0.9225158223152016,14,1.0,1,1.0,1,1.0,1
2665,max_ml,20,60,3,3,0.05,0.95,0.9450635243052284,37,1.0,1,1.0,1,1.0,1
2666,max_ml,20,60,3,3,0.05,0.95,0.9337500266565656,49,0.0,0,1.0,1,1.0,1
2667,max_ml,20,60,3,3,0.05,0.95,0.9100130258473496,8,1.0,1,1.0,1,1.0,1
2668,max_ml,20,60,3,3,0.05,0.95,0.8411102787887366,5,1.0,1,1.0,1,1.0,1
2669,max_ml,20,60,3,3,0.05,0.95,0.919590835386001,16,1.0,1,1.0,1,1.0,1
2670,max_ml,20,60,3,3,0.05,0.95,0.9170399493739496,24,1.0,1,1.0,1,1.0,1
2671,max_ml,20,60,3,3,0.05,0.95,0.9450760898700276,12,1.0,1,1.0,1,1.0,1
2672,max_ml,20,60,3,3,0.05,0.95,0.8931589796265798,10,1.0,1,1.0,1,1.0,1
2673,max_ml,20,60,3,3,0.05,0.95,0.8769438881942072,7,1.0,1,1.0,1,1.0,1
2674,max_ml,20,60,3,3,0.05,0.95,0.8955193515435301,18,1.0,1,1.0,1,1.0,1
2675,max_ml,20,60,3,3,0.05,0.95,0.9393985074991102,21,1.0,1,1.0,1,1.0,1
2676,max_ml,20,60,3,3,0.05,0.95,0.9472241601225886,36,1.0,1,1.0,1,1.0,1
2677,max_ml,20,60,3,3,0.05,0.95,0.9369509794981644,11,1.0,1,1.0,1,1.0,1
2678,max_ml,20,60,3,3,0.05,0.95,0.8894814627755203,10,1.0,1,1.0,1,1.0,1
2679,max_ml,20,60,3,3,0.05,0.95,0.9406479368796088,20,1.0,1,1.0,1,1.0,1
2680,max_ml,20,60,3,3,0.05,0.95,0.8904827765834474,11,1.0,1,1.0,1,1.0,1
2681,max_ml,20,60,3,3,0.05,0.95,0.94299292199249,12,1.0,1,1.0,1,1.0,1
2682,max_ml,20,60,3,3,0.05,0.95,0.9349315096531594,42,1.0,1,1.0,1,1.0,1
2683,max_ml,20,60,3,3,0.05,0.95,0.9148253301641792,41,1.0,1,1.0,1,1.0,1
2684,max_ml,20,60,3,3,0.05,0.95,0.915922398917051,10,1.0,1,1.0,1,1.0,1
2685,max_ml,20,60,3,3,0.05,0.95,0.945881443716023,46,1.0,1,1.0,1,1.0,1
2686,max_ml,20,60,3,3,0.05,0.95,0.941375361597365,21,1.0,1,1.0,1,1.0,1
2687,max_ml,20,60,3,3,0.05,0.95,0.8561709998062551,19,1.0,1,1.0,1,1.0,1
2688,max_ml,20,60,3,3,0.05,0.95,0.8926589499160257,5,1.0,1,1.0,1,1.0,1
2689,max_ml,20,60,3,3,0.05,0.95,0.9408948258026856,27,1.0,1,1.0,1,1.0,1
2690,max_ml,20,60,3,3,0.05,0.95,0.9356717121186308,38,1.0,1,1.0,1,1.0,1
2691,max_ml,20,60,3,3,0.05,0.95,0.9383939719040328,94,0.0,0,1.0,1,1.0,1
2692,max_ml,20,60,3,3,0.05,0.95,0.8839148327610159,7,1.0,1,1.0,1,1.0,1
2693,max_ml,20,60,3,3,0.05,0.95,0.8883677596025602,29,1.0,1,1.0,1,1.0,1
2694,max_ml,20,60,3,3,0.05,0.95,0.8746553105146166,20,1.0,1,1.0,1,1.0,1
2695,max_ml,20,60,3,3,0.05,0.95,0.9217933263278476,6,1.0,1,1.0,1,1.0,1
2696,max_ml,20,60,3,3,0.05,0.95,0.7869047537220695,6,1.0,1,1.0,1,1.0,1
2697,max_ml,20,60,3,3,0.05,0.95,0.7753487997634008,6,1.0,1,1.0,1,1.0,1
2698,max_ml,20,60,3,3,0.05,0.95,0.9331938461113504,10,1.0,1,1.0,1,1.0,1
2699,max_ml,20,60,3,3,0.05,0.95,0.9093380466976696,26,1.0,1,1.0,1,1.0,1
2700,max_ml,20,60,3,3,0.05,0.95,0.8039189110577001,6,1.0,1,1.0,1,1.0,1
2701,max_ml,20,60,3,3,0.05,0.95,0.7785050698498586,12,1.0,1,1.0,1,1.0,1
2702,max_ml,20,60,3,3,0.05,0.95,0.9439383526758176,23,1.0,1,1.0,1,1.0,1
2703,max_ml,20,60,3,3,0.05,0.95,0.8420570668827477,7,1.0,1,1.0,1,1.0,1
2704,max_ml,20,60,3,3,0.05,0.95,0.918690062485966,27,1.0,1,1.0,1,1.0,1
2705,max_ml,20,60,3,3,0.05,0.95,0.9368288220683928,9,1.0,1,1.0,1,1.0,1
2706,max_ml,20,60,3,3,0.05,0.95,0.9089453977117602,11,1.0,1,1.0,1,1.0,1
2707,max_ml,20,60,3,3,0.05,0.95,0.9088429832287388,27,1.0,1,1.0,1,1.0,1
2708,max_ml,20,60,3,3,0.05,0.95,0.8956868453892177,52,0.0,0,1.0,1,1.0,1
2709,max_ml,20,60,3,3,0.05,0.95,0.92304888685085,24,1.0,1,1.0,1,1.0,1
2710,max_ml,20,60,3,3,0.05,0.95,0.9474642158659748,25,1.0,1,1.0,1,1.0,1
2711,max_ml,20,60,3,3,0.05,0.95,0.9473793919874473,49,0.0,1,0.0,1,0.0,1
2712,max_ml,20,60,3,3,0.05,0.95,0.9498700122672392,5,1.0,1,1.0,1,1.0,1
2713,max_ml,20,60,3,3,0.05,0.95,0.7978124370278102,12,1.0,1,1.0,1,1.0,1
2714,max_ml,20,60,3,3,0.05,0.95,0.9355237072241144,21,1.0,1,1.0,1,1.0,1
2715,max_ml,20,60,3,3,0.05,0.95,0.9413223642405232,12,1.0,1,1.0,1,1.0,1
2716,max_ml,20,60,3,3,0.05,0.95,0.8921866869644379,11,1.0,1,1.0,1,1.0,1
2717,max_ml,20,60,3,3,0.05,0.95,0.8975442430931175,9,1.0,1,1.0,1,1.0,1
2718,max_ml,20,60,3,3,0.05,0.95,0.8761693898141318,13,1.0,1,1.0,1,1.0,1
2719,max_ml,20,60,3,3,0.05,0.95,0.9282021179842652,23,1.0,1,1.0,1,1.0,1
2720,max_ml,20,60,3,3,0.05,0.95,0.9295628684566836,21,1.0,1,1.0,1,1.0,1
2721,max_ml,20,60,3,3,0.05,0.95,0.921630946817744,78,0.0,0,1.0,1,1.0,1
2722,max_ml,20,60,3,3,0.05,0.95,0.9057696686574976,62,0.0,0,0.0,0,1.0,1
2723,max_ml,20,60,3,3,0.05,0.95,0.8738725664732176,15,1.0,1,1.0,1,1.0,1
2724,max_ml,20,60,3,3,0.05,0.95,0.8528265775941647,18,1.0,1,1.0,1,1.0,1
2725,max_ml,20,60,3,3,0.05,0.95,0.933916183764532,70,0.0,0,1.0,1,1.0,1
2726,max_ml,20,60,3,3,0.05,0.95,0.9229199402835864,18,1.0,1,1.0,1,1.0,1
2727,max_ml,20,60,3,3,0.05,0.95,0.94382299313353,37,0.0,0,1.0,1,1.0,1
2728,max_ml,20,60,3,3,0.05,0.95,0.8631720918132035,10,1.0,1,1.0,1,1.0,1
2729,max_ml,20,60,3,3,0.05,0.95,0.9156776919614502,17,1.0,1,1.0,1,1.0,1
2730,max_ml,20,60,3,3,0.05,0.95,0.9404977318273532,32,1.0,1,1.0,1,1.0,1
2731,max_ml,20,60,3,3,0.05,0.95,0.9327015165377964,27,1.0,1,1.0,1,1.0,1
2732,max_ml,20,60,3,3,0.05,0.95,0.9499447553422248,27,1.0,1,1.0,1,1.0,1
2733,max_ml,20,60,3,3,0.05,0.95,0.8781678704143372,12,1.0,1,1.0,1,1.0,1
2734,max_ml,20,60,3,3,0.05,0.95,0.9431693756580448,43,0.0,0,1.0,1,1.0,1
2735,max_ml,20,60,3,3,0.05,0.95,0.934188580230748,14,1.0,1,1.0,1,1.0,1
2736,max_ml,20,60,3,3,0.05,0.95,0.903459555824957,5,1.0,1,1.0,1,1.0,1
2737,max_ml,20,60,3,3,0.05,0.95,0.9183197165880695,7,1.0,1,1.0,1,1.0,1
2738,max_ml,20,60,3,3,0.05,0.95,0.944885949625022,32,1.0,1,1.0,1,1.0,1
2739,max_ml,20,60,3,3,0.05,0.95,0.8466595055803833,6,1.0,1,1.0,1,1.0,1
2740,max_ml,20,60,3,3,0.05,0.95,0.7202949907845422,13,1.0,1,1.0,1,1.0,1
2741,max_ml,20,60,3,3,0.05,0.95,0.8571813732515249,11,1.0,1,1.0,1,1.0,1
2742,max_ml,20,60,3,3,0.05,0.95,0.8894730292249737,6,1.0,1,1.0,1,1.0,1
2743,max_ml,20,60,3,3,0.05,0.95,0.8878837340691803,9,1.0,1,1.0,1,1.0,1
2744,max_ml,20,60,3,3,0.05,0.95,0.9450577982307228,15,1.0,1,1.0,1,1.0,1
2745,max_ml,20,60,3,3,0.05,0.95,0.8986633751460374,17,1.0,1,1.0,1,1.0,1
2746,max_ml,20,60,3,3,0.05,0.95,0.923548169217521,6,1.0,1,1.0,1,1.0,1
2747,max_ml,20,60,3,3,0.05,0.95,0.9245670156657,15,1.0,1,1.0,1,1.0,1
2748,max_ml,20,60,3,3,0.05,0.95,0.9116990764119708,27,1.0,1,1.0,1,1.0,1
2749,max_ml,20,60,3,3,0.05,0.95,0.8831591649268976,7,1.0,1,1.0,1,1.0,1
2750,max_ml,20,60,3,3,0.05,0.95,0.9017125795865276,22,1.0,1,1.0,1,1.0,1
2751,max_ml,20,60,3,3,0.05,0.95,0.8896722665811216,10,1.0,1,1.0,1,1.0,1
2752,max_ml,20,60,3,3,0.05,0.95,0.8977352986243401,8,1.0,1,1.0,1,1.0,1
2753,max_ml,20,60,3,3,0.05,0.95,0.9463432112795144,12,1.0,1,1.0,1,1.0,1
2754,max_ml,20,60,3,3,0.05,0.95,0.9470020010560628,38,1.0,1,1.0,1,1.0,1
2755,max_ml,20,60,3,3,0.05,0.95,0.9275581967969873,16,1.0,1,1.0,1,1.0,1
2756,max_ml,20,60,3,3,0.05,0.95,0.9395313467465932,17,1.0,1,1.0,1,1.0,1
2757,max_ml,20,60,3,3,0.05,0.95,0.9174552025290468,48,1.0,1,1.0,1,1.0,1
2758,max_ml,20,60,3,3,0.05,0.95,0.9325802539889492,27,1.0,1,1.0,1,1.0,1
2759,max_ml,20,60,3,3,0.05,0.95,0.9484560419888712,22,1.0,1,1.0,1,1.0,1
2760,max_ml,20,60,3,3,0.05,0.95,0.9398089883223804,13,1.0,1,1.0,1,1.0,1
2761,max_ml,20,60,3,3,0.05,0.95,0.910282684760106,6,1.0,1,1.0,1,1.0,1
2762,max_ml,20,60,3,3,0.05,0.95,0.949877613351272,7,1.0,1,1.0,1,1.0,1
2763,max_ml,20,60,3,3,0.05,0.95,0.9176553289933224,27,1.0,1,1.0,1,1.0,1
2764,max_ml,20,60,3,3,0.05,0.95,0.932428698000533,8,1.0,1,1.0,1,1.0,1
2765,max_ml,20,60,3,3,0.05,0.95,0.912381189464707,10,1.0,1,1.0,1,1.0,1
2766,max_ml,20,60,3,3,0.05,0.95,0.8531205742718837,5,1.0,1,1.0,1,1.0,1
2767,max_ml,20,60,3,3,0.05,0.95,0.9142830550961732,5,1.0,1,1.0,1,1.0,1
2768,max_ml,20,60,3,3,0.05,0.95,0.9010555486867432,12,1.0,1,1.0,1,1.0,1
2769,max_ml,20,60,3,3,0.05,0.95,0.8895550467582559,19,1.0,1,1.0,1,1.0,1
2770,max_ml,20,60,3,3,0.05,0.95,0.9218112959910196,38,1.0,1,1.0,1,1.0,1
2771,max_ml,20,60,3,3,0.05,0.95,0.8847709483961606,16,1.0,1,1.0,1,1.0,1
2772,max_ml,20,60,3,3,0.05,0.95,0.9212180569027912,5,1.0,1,1.0,1,1.0,1
2773,max_ml,20,60,3,3,0.05,0.95,0.9190614909014926,5,1.0,1,1.0,1,1.0,1
2774,max_ml,20,60,3,3,0.05,0.95,0.8796635941175643,9,1.0,1,1.0,1,1.0,1
2775,max_ml,20,60,3,3,0.05,0.95,0.9442730155067846,24,1.0,1,1.0,1,1.0,1
2776,max_ml,20,60,3,3,0.05,0.95,0.828722552813969,5,1.0,1,1.0,1,1.0,1
2777,max_ml,20,60,3,3,0.05,0.95,0.8743973864146275,16,1.0,1,1.0,1,1.0,1
2778,max_ml,20,60,3,3,0.05,0.95,0.9197096747405972,21,1.0,1,1.0,1,1.0,1
2779,max_ml,20,60,3,3,0.05,0.95,0.920841694599274,13,1.0,1,1.0,1,1.0,1
2780,max_ml,20,60,3,3,0.05,0.95,0.8967428390841308,24,1.0,1,1.0,1,1.0,1
2781,max_ml,20,60,3,3,0.05,0.95,0.897408390079632,27,1.0,1,1.0,1,1.0,1
2782,max_ml,20,60,3,3,0.05,0.95,0.9017948098442212,11,1.0,1,1.0,1,1.0,1
2783,max_ml,20,60,3,3,0.05,0.95,0.8352725476619958,16,1.0,1,1.0,1,1.0,1
2784,max_ml,20,60,3,3,0.05,0.95,0.9475058754582398,73,1.0,1,1.0,1,1.0,1
2785,max_ml,20,60,3,3,0.05,0.95,0.887007607052448,22,1.0,1,1.0,1,1.0,1
2786,max_ml,20,60,3,3,0.05,0.95,0.921935561317079,6,1.0,1,1.0,1,1.0,1
2787,max_ml,20,60,3,3,0.05,0.95,0.9265595419673496,21,1.0,1,1.0,1,1.0,1
2788,max_ml,20,60,3,3,0.05,0.95,0.846167365211146,13,1.0,1,1.0,1,1.0,1
2789,max_ml,20,60,3,3,0.05,0.95,0.9436588714827018,70,1.0,1,1.0,1,1.0,1
2790,max_ml,20,60,3,3,0.05,0.95,0.946183003849553,22,1.0,1,1.0,1,1.0,1
2791,max_ml,20,60,3,3,0.05,0.95,0.9369022860720666,29,1.0,1,1.0,1,1.0,1
2792,max_ml,20,60,3,3,0.05,0.95,0.9450414837808953,21,1.0,1,1.0,1,1.0,1
2793,max_ml,20,60,3,3,0.05,0.95,0.9036991043573824,15,1.0,1,1.0,1,1.0,1
2794,max_ml,20,60,3,3,0.05,0.95,0.9157571046935624,12,1.0,1,1.0,1,1.0,1
2795,max_ml,20,60,3,3,0.05,0.95,0.9487027110181296,13,1.0,1,1.0,1,1.0,1
2796,max_ml,20,60,3,3,0.05,0.95,0.9489595513054314,15,1.0,1,1.0,1,1.0,1
2797,max_ml,20,60,3,3,0.05,0.95,0.9267964758395,22,1.0,1,1.0,1,1.0,1
2798,max_ml,20,60,3,3,0.05,0.95,0.9032580212753634,24,1.0,1,1.0,1,1.0,1
2799,max_ml,20,60,3,3,0.05,0.95,0.946955380671106,85,0.0,0,1.0,1,1.0,1
2800,max_ml,20,60,3,3,0.05,0.95,0.9440631484069928,45,1.0,1,1.0,1,1.0,1
2801,max_ml,20,60,3,3,0.05,0.95,0.9089754554871048,7,1.0,1,1.0,1,1.0,1
2802,max_ml,20,60,3,3,0.05,0.95,0.9386721491812774,31,1.0,1,1.0,1,1.0,1
2803,max_ml,20,60,3,3,0.05,0.95,0.9151166155057856,5,1.0,1,1.0,1,1.0,1
2804,max_ml,20,60,3,3,0.05,0.95,0.9180527247573506,9,1.0,1,1.0,1,1.0,1
2805,max_ml,20,60,3,3,0.05,0.95,0.8944733906706746,12,1.0,1,1.0,1,1.0,1
2806,max_ml,20,60,3,3,0.05,0.95,0.7967969188744095,7,1.0,1,1.0,1,1.0,1
2807,max_ml,20,60,3,3,0.05,0.95,0.9263946323793508,34,1.0,1,1.0,1,1.0,1
2808,max_ml,20,60,3,3,0.05,0.95,0.8920136421908732,27,1.0,1,1.0,1,1.0,1
2809,max_ml,20,60,3,3,0.05,0.95,0.8700137726393719,20,1.0,1,1.0,1,1.0,1
2810,max_ml,20,60,3,3,0.05,0.95,0.8268350798658876,24,1.0,1,1.0,1,1.0,1
2811,max_ml,20,60,3,3,0.05,0.95,0.8594977623362876,17,1.0,1,1.0,1,1.0,1
2812,max_ml,20,60,3,3,0.05,0.95,0.9121074669161292,13,1.0,1,1.0,1,1.0,1
2813,max_ml,20,60,3,3,0.05,0.95,0.9229562350227116,16,1.0,1,1.0,1,1.0,1
2814,max_ml,20,60,3,3,0.05,0.95,0.929128715587808,19,1.0,1,1.0,1,1.0,1
2815,max_ml,20,60,3,3,0.05,0.95,0.927427354431893,56,1.0,1,1.0,1,1.0,1
2816,max_ml,20,60,3,3,0.05,0.95,0.907979866349779,8,1.0,1,1.0,1,1.0,1
2817,max_ml,20,60,3,3,0.05,0.95,0.9160057693371386,14,1.0,1,1.0,1,1.0,1
2818,max_ml,20,60,3,3,0.05,0.95,0.7590528851168059,4,1.0,1,1.0,1,1.0,1
2819,max_ml,20,60,3,3,0.05,0.95,0.9009610217617448,9,1.0,1,1.0,1,1.0,1
2820,max_ml,20,60,3,3,0.05,0.95,0.9277850185277252,16,1.0,1,1.0,1,1.0,1
2821,max_ml,20,60,3,3,0.05,0.95,0.9066505688948572,15,1.0,1,1.0,1,1.0,1
2822,max_ml,20,60,3,3,0.05,0.95,0.9235838768811064,23,1.0,1,1.0,1,1.0,1
2823,max_ml,20,60,3,3,0.05,0.95,0.8741801369255564,5,1.0,1,1.0,1,1.0,1
2824,max_ml,20,60,3,3,0.05,0.95,0.92594518948076,10,1.0,1,1.0,1,1.0,1
2825,max_ml,20,60,3,3,0.05,0.95,0.9259471657495774,8,1.0,1,1.0,1,1.0,1
2826,max_ml,20,60,3,3,0.05,0.95,0.9475302027688036,14,1.0,1,1.0,1,1.0,1
2827,max_ml,20,60,3,3,0.05,0.95,0.853110783618024,12,1.0,1,1.0,1,1.0,1
2828,max_ml,20,60,3,3,0.05,0.95,0.9332027973049412,8,1.0,1,1.0,1,1.0,1
2829,max_ml,20,60,3,3,0.05,0.95,0.932545323279311,26,1.0,1,1.0,1,1.0,1
2830,max_ml,20,60,3,3,0.05,0.95,0.9402638364072972,11,1.0,1,1.0,1,1.0,1
2831,max_ml,20,60,3,3,0.05,0.95,0.9038162341540852,10,1.0,1,1.0,1,1.0,1
2832,max_ml,20,60,3,3,0.05,0.95,0.8874968234764623,11,1.0,1,1.0,1,1.0,1
2833,max_ml,20,60,3,3,0.05,0.95,0.8171859268863069,9,1.0,1,1.0,1,1.0,1
2834,max_ml,20,60,3,3,0.05,0.95,0.9464647688131168,33,1.0,1,1.0,1,1.0,1
2835,max_ml,20,60,3,3,0.05,0.95,0.9232769561771696,14,1.0,1,1.0,1,1.0,1
2836,max_ml,20,60,3,3,0.05,0.95,0.9427677053951248,43,1.0,1,1.0,1,1.0,1
2837,max_ml,20,60,3,3,0.05,0.95,0.9254322099564531,12,1.0,1,1.0,1,1.0,1
2838,max_ml,20,60,3,3,0.05,0.95,0.9466690234551748,30,1.0,1,1.0,1,1.0,1
2839,max_ml,20,60,3,3,0.05,0.95,0.9265355837677476,7,1.0,1,1.0,1,1.0,1
2840,max_ml,20,60,3,3,0.05,0.95,0.8912890833680602,12,1.0,1,1.0,1,1.0,1
2841,max_ml,20,60,3,3,0.05,0.95,0.8602346537733845,8,1.0,1,1.0,1,1.0,1
2842,max_ml,20,60,3,3,0.05,0.95,0.9395331422298652,10,1.0,1,1.0,1,1.0,1
2843,max_ml,20,60,3,3,0.05,0.95,0.9478841409558604,32,1.0,1,1.0,1,1.0,1
2844,max_ml,20,60,3,3,0.05,0.95,0.9456707655687152,10,1.0,1,1.0,1,1.0,1
2845,max_ml,20,60,3,3,0.05,0.95,0.9363165800003508,7,1.0,1,1.0,1,1.0,1
2846,max_ml,20,60,3,3,0.05,0.95,0.866447620803447,7,1.0,1,1.0,1,1.0,1
2847,max_ml,20,60,3,3,0.05,0.95,0.8779415100250317,5,1.0,1,1.0,1,1.0,1
2848,max_ml,20,60,3,3,0.05,0.95,0.8965522190989588,5,1.0,1,1.0,1,1.0,1
2849,max_ml,20,60,3,3,0.05,0.95,0.9439013969917196,8,1.0,1,1.0,1,1.0,1
2850,max_ml,20,60,3,3,0.05,0.95,0.897822332695018,19,1.0,1,1.0,1,1.0,1
2851,max_ml,20,60,3,3,0.05,0.95,0.9201866288941194,15,1.0,1,1.0,1,1.0,1
2852,max_ml,20,60,3,3,0.05,0.95,0.926236966929598,12,1.0,1,1.0,1,1.0,1
2853,max_ml,20,60,3,3,0.05,0.95,0.9412980612777844,22,1.0,1,1.0,1,1.0,1
2854,max_ml,20,60,3,3,0.05,0.95,0.9230365229712872,30,1.0,1,1.0,1,1.0,1
2855,max_ml,20,60,3,3,0.05,0.95,0.9065212254124182,9,1.0,1,1.0,1,1.0,1
2856,max_ml,20,60,3,3,0.05,0.95,0.9312207240576592,9,1.0,1,1.0,1,1.0,1
2857,max_ml,20,60,3,3,0.05,0.95,0.7960054943138317,14,1.0,1,1.0,1,1.0,1
2858,max_ml,20,60,3,3,0.05,0.95,0.8388877451888558,5,1.0,1,1.0,1,1.0,1
2859,max_ml,20,60,3,3,0.05,0.95,0.930000707292888,14,1.0,1,1.0,1,1.0,1
2860,max_ml,20,60,3,3,0.05,0.95,0.8774353212989792,7,1.0,1,1.0,1,1.0,1
2861,max_ml,20,60,3,3,0.05,0.95,0.6762186725108156,5,1.0,1,1.0,1,1.0,1
2862,max_ml,20,60,3,3,0.05,0.95,0.8448768340370255,9,1.0,1,1.0,1,1.0,1
2863,max_ml,20,60,3,3,0.05,0.95,0.90856299036627,23,1.0,1,1.0,1,1.0,1
2864,max_ml,20,60,3,3,0.05,0.95,0.801981893924833,14,1.0,1,1.0,1,1.0,1
2865,max_ml,20,60,3,3,0.05,0.95,0.8929163205147608,8,1.0,1,1.0,1,1.0,1
2866,max_ml,20,60,3,3,0.05,0.95,0.9352563626085816,54,1.0,1,1.0,1,1.0,1
2867,max_ml,20,60,3,3,0.05,0.95,0.9432422623255068,11,1.0,1,1.0,1,1.0,1
2868,max_ml,20,60,3,3,0.05,0.95,0.9330215678892052,13,1.0,1,1.0,1,1.0,1
2869,max_ml,20,60,3,3,0.05,0.95,0.9150796220789348,9,1.0,1,1.0,1,1.0,1
2870,max_ml,20,60,3,3,0.05,0.95,0.932962981518242,7,1.0,1,1.0,1,1.0,1
2871,max_ml,20,60,3,3,0.05,0.95,0.8448520785140691,9,1.0,1,1.0,1,1.0,1
2872,max_ml,20,60,3,3,0.05,0.95,0.8528961563409451,11,1.0,1,1.0,1,1.0,1
2873,max_ml,20,60,3,3,0.05,0.95,0.7851991065648073,14,1.0,1,1.0,1,1.0,1
2874,max_ml,20,60,3,3,0.05,0.95,0.8301267634717864,8,1.0,1,1.0,1,1.0,1
2875,max_ml,20,60,3,3,0.05,0.95,0.9413678649234786,6,1.0,1,1.0,1,1.0,1
2876,max_ml,20,60,3,3,0.05,0.95,0.9391942786246597,6,1.0,1,1.0,1,1.0,1
2877,max_ml,20,60,3,3,0.05,0.95,0.8266722552819668,25,1.0,1,1.0,1,1.0,1
2878,max_ml,20,60,3,3,0.05,0.95,0.8884216553159193,36,1.0,1,1.0,1,1.0,1
2879,max_ml,20,60,3,3,0.05,0.95,0.93852414024222,10,1.0,1,1.0,1,1.0,1
2880,max_ml,20,60,3,3,0.05,0.95,0.9223130627827396,38,1.0,1,1.0,1,1.0,1
2881,max_ml,20,60,3,3,0.05,0.95,0.9373578898798542,33,0.0,1,0.0,1,0.0,1
2882,max_ml,20,60,3,3,0.05,0.95,0.8824659025827091,31,1.0,1,1.0,1,1.0,1
2883,max_ml,20,60,3,3,0.05,0.95,0.9005826720214408,9,1.0,1,1.0,1,1.0,1
2884,max_ml,20,60,3,3,0.05,0.95,0.8733707191160169,21,1.0,1,1.0,1,1.0,1
2885,max_ml,20,60,3,3,0.05,0.95,0.9100738157595324,30,1.0,1,1.0,1,1.0,1
2886,max_ml,20,60,3,3,0.05,0.95,0.9476838258214154,12,1.0,1,1.0,1,1.0,1
2887,max_ml,20,60,3,3,0.05,0.95,0.9405112412248792,16,1.0,1,1.0,1,1.0,1
2888,max_ml,20,60,3,3,0.05,0.95,0.8875844684972051,34,1.0,1,1.0,1,1.0,1
2889,max_ml,20,60,3,3,0.05,0.95,0.9297331732593676,27,1.0,1,1.0,1,1.0,1
2890,max_ml,20,60,3,3,0.05,0.95,0.9124256009638148,12,1.0,1,1.0,1,1.0,1
2891,max_ml,20,60,3,3,0.05,0.95,0.9062306021360496,7,1.0,1,1.0,1,1.0,1
2892,max_ml,20,60,3,3,0.05,0.95,0.7983604321442536,6,1.0,1,1.0,1,1.0,1
2893,max_ml,20,60,3,3,0.05,0.95,0.9490519197984056,18,1.0,1,1.0,1,1.0,1
2894,max_ml,20,60,3,3,0.05,0.95,0.9498933226412296,10,1.0,1,1.0,1,1.0,1
2895,max_ml,20,60,3,3,0.05,0.95,0.9063265019812956,37,1.0,1,1.0,1,1.0,1
2896,max_ml,20,60,3,3,0.05,0.95,0.9068124569899136,10,1.0,1,1.0,1,1.0,1
2897,max_ml,20,60,3,3,0.05,0.95,0.9415515201747356,7,1.0,1,1.0,1,1.0,1
2898,max_ml,20,60,3,3,0.05,0.95,0.934110070529712,21,1.0,1,1.0,1,1.0,1
2899,max_ml,20,60,3,3,0.05,0.95,0.8785792331699125,13,1.0,1,1.0,1,1.0,1
2900,max_ml,20,60,3,3,0.05,0.95,0.9325076074206644,33,1.0,1,1.0,1,1.0,1
2901,max_ml,20,60,3,3,0.05,0.95,0.8378732387721475,23,1.0,1,1.0,1,1.0,1
2902,max_ml,20,60,3,3,0.05,0.95,0.8936773542333969,12,1.0,1,1.0,1,1.0,1
2903,max_ml,20,60,3,3,0.05,0.95,0.9390600948504002,7,1.0,1,1.0,1,1.0,1
2904,max_ml,20,60,3,3,0.05,0.95,0.923920755393808,28,1.0,1,1.0,1,1.0,1
2905,max_ml,20,60,3,3,0.05,0.95,0.747069336818385,5,1.0,1,1.0,1,1.0,1
2906,max_ml,20,60,3,3,0.05,0.95,0.9352597176632907,67,0.0,0,0.0,0,1.0,1
2907,max_ml,20,60,3,3,0.05,0.95,0.8841339530412827,19,1.0,1,1.0,1,1.0,1
2908,max_ml,20,60,3,3,0.05,0.95,0.8788727539879385,7,1.0,1,1.0,1,1.0,1
2909,max_ml,20,60,3,3,0.05,0.95,0.9221523440026016,6,1.0,1,1.0,1,1.0,1
2910,max_ml,20,60,3,3,0.05,0.95,0.7773447807877064,7,1.0,1,1.0,1,1.0,1
2911,max_ml,20,60,3,3,0.05,0.95,0.9332626239222956,24,1.0,1,1.0,1,1.0,1
2912,max_ml,20,60,3,3,0.05,0.95,0.9168817346780206,17,1.0,1,1.0,1,1.0,1
2913,max_ml,20,60,3,3,0.05,0.95,0.926316761318988,11,1.0,1,1.0,1,1.0,1
2914,max_ml,20,60,3,3,0.05,0.95,0.94014279330968,10,1.0,1,1.0,1,1.0,1
2915,max_ml,20,60,3,3,0.05,0.95,0.9460033837020224,22,1.0,1,1.0,1,1.0,1
2916,max_ml,20,60,3,3,0.05,0.95,0.9449144119729338,59,0.0,0,1.0,1,1.0,1
2917,max_ml,20,60,3,3,0.05,0.95,0.9132377676925466,11,1.0,1,1.0,1,1.0,1
2918,max_ml,20,60,3,3,0.05,0.95,0.939588722073014,14,1.0,1,1.0,1,1.0,1
2919,max_ml,20,60,3,3,0.05,0.95,0.9242743782048258,19,1.0,1,1.0,1,1.0,1
2920,max_ml,20,60,3,3,0.05,0.95,0.9343289744257964,15,1.0,1,1.0,1,1.0,1
2921,max_ml,20,60,3,3,0.05,0.95,0.911528624097987,11,1.0,1,1.0,1,1.0,1
2922,max_ml,20,60,3,3,0.05,0.95,0.8855115991559785,5,1.0,1,1.0,1,1.0,1
2923,max_ml,20,60,3,3,0.05,0.95,0.9352158477360816,12,1.0,1,1.0,1,1.0,1
2924,max_ml,20,60,3,3,0.05,0.95,0.8873749308489097,13,1.0,1,1.0,1,1.0,1
2925,max_ml,20,60,3,3,0.05,0.95,0.9008735720123464,18,1.0,1,1.0,1,1.0,1
2926,max_ml,20,60,3,3,0.05,0.95,0.8688040658507216,17,1.0,1,1.0,1,1.0,1
2927,max_ml,20,60,3,3,0.05,0.95,0.8940277973270567,9,1.0,1,1.0,1,1.0,1
2928,max_ml,20,60,3,3,0.05,0.95,0.9197730613217197,23,1.0,1,1.0,1,1.0,1
2929,max_ml,20,60,3,3,0.05,0.95,0.8684050966862579,10,1.0,1,1.0,1,1.0,1
2930,max_ml,20,60,3,3,0.05,0.95,0.9040308676578456,15,1.0,1,1.0,1,1.0,1
2931,max_ml,20,60,3,3,0.05,0.95,0.8920456286238937,12,1.0,1,1.0,1,1.0,1
2932,max_ml,20,60,3,3,0.05,0.95,0.9054243884560976,9,1.0,1,1.0,1,1.0,1
2933,max_ml,20,60,3,3,0.05,0.95,0.94559312140651,22,1.0,1,1.0,1,1.0,1
2934,max_ml,20,60,3,3,0.05,0.95,0.8651598453440886,4,1.0,1,1.0,1,1.0,1
2935,max_ml,20,60,3,3,0.05,0.95,0.936602534610689,14,1.0,1,1.0,1,1.0,1
2936,max_ml,20,60,3,3,0.05,0.95,0.8342767041653815,8,1.0,1,1.0,1,1.0,1
2937,max_ml,20,60,3,3,0.05,0.95,0.7972321097647692,11,1.0,1,1.0,1,1.0,1
2938,max_ml,20,60,3,3,0.05,0.95,0.9365490794552628,14,1.0,1,1.0,1,1.0,1
2939,max_ml,20,60,3,3,0.05,0.95,0.9398160284579512,14,1.0,1,1.0,1,1.0,1
2940,max_ml,20,60,3,3,0.05,0.95,0.9372366184016048,9,1.0,1,1.0,1,1.0,1
2941,max_ml,20,60,3,3,0.05,0.95,0.9177210526774292,36,1.0,1,1.0,1,1.0,1
2942,max_ml,20,60,3,3,0.05,0.95,0.9282292084838996,16,1.0,1,1.0,1,1.0,1
2943,max_ml,20,60,3,3,0.05,0.95,0.9212938385793517,30,1.0,1,1.0,1,1.0,1
2944,max_ml,20,60,3,3,0.05,0.95,0.9300340127678642,17,1.0,1,1.0,1,1.0,1
2945,max_ml,20,60,3,3,0.05,0.95,0.9489062106402864,8,1.0,1,1.0,1,1.0,1
2946,max_ml,20,60,3,3,0.05,0.95,0.926768226589764,14,1.0,1,1.0,1,1.0,1
2947,max_ml,20,60,3,3,0.05,0.95,0.9453379459534814,20,1.0,1,1.0,1,1.0,1
2948,max_ml,20,60,3,3,0.05,0.95,0.949092801881562,8,1.0,1,1.0,1,1.0,1
2949,max_ml,20,60,3,3,0.05,0.95,0.8800195744493778,9,1.0,1,1.0,1,1.0,1
2950,max_ml,20,60,3,3,0.05,0.95,0.9005490534759949,10,1.0,1,1.0,1,1.0,1
2951,max_ml,20,60,3,3,0.05,0.95,0.9271751113775364,6,1.0,1,1.0,1,1.0,1
2952,max_ml,20,60,3,3,0.05,0.95,0.9229169359616404,14,1.0,1,1.0,1,1.0,1
2953,max_ml,20,60,3,3,0.05,0.95,0.93992617256025,17,1.0,1,1.0,1,1.0,1
2954,max_ml,20,60,3,3,0.05,0.95,0.922742931156412,11,1.0,1,1.0,1,1.0,1
2955,max_ml,20,60,3,3,0.05,0.95,0.9055088975632528,8,1.0,1,1.0,1,1.0,1
2956,max_ml,20,60,3,3,0.05,0.95,0.9223020597374718,9,1.0,1,1.0,1,1.0,1
2957,max_ml,20,60,3,3,0.05,0.95,0.8741244380439853,21,1.0,1,1.0,1,1.0,1
2958,max_ml,20,60,3,3,0.05,0.95,0.6914407730265827,4,1.0,1,1.0,1,1.0,1
2959,max_ml,20,60,3,3,0.05,0.95,0.9030904531016052,8,1.0,1,1.0,1,1.0,1
2960,max_ml,20,60,3,3,0.05,0.95,0.933391802824814,14,1.0,1,1.0,1,1.0,1
2961,max_ml,20,60,3,3,0.05,0.95,0.8860810229235775,19,1.0,1,1.0,1,1.0,1
2962,max_ml,20,60,3,3,0.05,0.95,0.8968975358349749,20,1.0,1,1.0,1,1.0,1
2963,max_ml,20,60,3,3,0.05,0.95,0.945903236996066,13,1.0,1,1.0,1,1.0,1
2964,max_ml,20,60,3,3,0.05,0.95,0.7433048151691477,5,1.0,1,1.0,1,1.0,1
2965,max_ml,20,60,3,3,0.05,0.95,0.9289688274689264,12,1.0,1,1.0,1,1.0,1
2966,max_ml,20,60,3,3,0.05,0.95,0.94330692403418,66,0.0,0,0.0,0,1.0,1
2967,max_ml,20,60,3,3,0.05,0.95,0.8725290336035956,3,1.0,1,1.0,1,1.0,1
2968,max_ml,20,60,3,3,0.05,0.95,0.9208859694401484,27,1.0,1,1.0,1,1.0,1
2969,max_ml,20,60,3,3,0.05,0.95,0.9401709303432892,11,1.0,1,1.0,1,1.0,1
2970,max_ml,20,60,3,3,0.05,0.95,0.9446821988177762,38,1.0,1,1.0,1,1.0,1
2971,max_ml,20,60,3,3,0.05,0.95,0.8975421769962788,6,1.0,1,1.0,1,1.0,1
2972,max_ml,20,60,3,3,0.05,0.95,0.9237277940154216,29,1.0,1,1.0,1,1.0,1
2973,max_ml,20,60,3,3,0.05,0.95,0.9053349733457656,21,1.0,1,1.0,1,1.0,1
2974,max_ml,20,60,3,3,0.05,0.95,0.932647726873678,21,1.0,1,1.0,1,1.0,1
2975,max_ml,20,60,3,3,0.05,0.95,0.9465309045832152,25,1.0,1,1.0,1,1.0,1
2976,max_ml,20,60,3,3,0.05,0.95,0.9292431007888432,9,1.0,1,1.0,1,1.0,1
2977,max_ml,20,60,3,3,0.05,0.95,0.9485079768620424,19,1.0,1,1.0,1,1.0,1
2978,max_ml,20,60,3,3,0.05,0.95,0.9337040815840968,26,1.0,1,1.0,1,1.0,1
2979,max_ml,20,60,3,3,0.05,0.95,0.9463364195673578,13,1.0,1,1.0,1,1.0,1
2980,max_ml,20,60,3,3,0.05,0.95,0.8891220769132615,7,1.0,1,1.0,1,1.0,1
2981,max_ml,20,60,3,3,0.05,0.95,0.9260560205294782,21,1.0,1,1.0,1,1.0,1
2982,max_ml,20,60,3,3,0.05,0.95,0.9390282469651988,56,0.0,0,1.0,1,1.0,1
2983,max_ml,20,60,3,3,0.05,0.95,0.8367178832954176,9,1.0,1,1.0,1,1.0,1
2984,max_ml,20,60,3,3,0.05,0.95,0.9069253782530784,5,1.0,1,1.0,1,1.0,1
2985,max_ml,20,60,3,3,0.05,0.95,0.9210732405617422,22,1.0,1,1.0,1,1.0,1
2986,max_ml,20,60,3,3,0.05,0.95,0.9091681733200468,31,1.0,1,1.0,1,1.0,1
2987,max_ml,20,60,3,3,0.05,0.95,0.9202327907096722,16,1.0,1,1.0,1,1.0,1
2988,max_ml,20,60,3,3,0.05,0.95,0.9116710348883676,10,1.0,1,1.0,1,1.0,1
2989,max_ml,20,60,3,3,0.05,0.95,0.942095162113188,19,1.0,1,1.0,1,1.0,1
2990,max_ml,20,60,3,3,0.05,0.95,0.9289379849098356,12,1.0,1,1.0,1,1.0,1
2991,max_ml,20,60,3,3,0.05,0.95,0.8667996333507344,7,1.0,1,1.0,1,1.0,1
2992,max_ml,20,60,3,3,0.05,0.95,0.9465130097719704,33,1.0,1,1.0,1,1.0,1
2993,max_ml,20,60,3,3,0.05,0.95,0.937080545845341,32,1.0,1,1.0,1,1.0,1
2994,max_ml,20,60,3,3,0.05,0.95,0.8461532303010499,7,1.0,1,1.0,1,1.0,1
2995,max_ml,20,60,3,3,0.05,0.95,0.8314410282516543,17,1.0,1,1.0,1,1.0,1
2996,max_ml,20,60,3,3,0.05,0.95,0.918281386704576,26,1.0,1,1.0,1,1.0,1
2997,max_ml,20,60,3,3,0.05,0.95,0.9464499415376024,89,0.0,0,1.0,1,1.0,1
2998,max_ml,20,60,3,3,0.05,0.95,0.887590180605312,6,1.0,1,1.0,1,1.0,1
2999,max_ml,20,60,3,3,0.05,0.95,0.8860428916292319,13,1.0,1,1.0,1,1.0,1
3000,max_ml,20,60,3,3,0.05,0.95,0.9106023932889132,16,1.0,1,1.0,1,1.0,1
3001,max_ml,20,60,3,3,0.05,0.95,0.8555067619337726,21,1.0,1,1.0,1,1.0,1
3002,max_ml,20,60,3,3,0.05,0.95,0.7448096798354564,8,1.0,1,1.0,1,1.0,1
3003,max_ml,20,60,3,3,0.05,0.95,0.9473080009181912,21,1.0,1,1.0,1,1.0,1
3004,max_ml,20,60,3,3,0.05,0.95,0.8963496068455612,6,1.0,1,1.0,1,1.0,1
3005,max_ml,20,60,3,3,0.05,0.95,0.940623797876601,12,1.0,1,1.0,1,1.0,1
3006,max_ml,20,60,3,3,0.05,0.95,0.904044114430496,9,1.0,1,1.0,1,1.0,1
3007,max_ml,20,60,3,3,0.05,0.95,0.9232025678244268,19,1.0,1,1.0,1,1.0,1
3008,max_ml,20,60,3,3,0.05,0.95,0.9402443753832932,19,1.0,1,1.0,1,1.0,1
3009,max_ml,20,60,3,3,0.05,0.95,0.9489908025938126,19,1.0,1,1.0,1,1.0,1
3010,max_ml,20,60,3,3,0.05,0.95,0.9427731910023336,5,1.0,1,1.0,1,1.0,1
3011,max_ml,20,60,3,3,0.05,0.95,0.8827712282648406,13,1.0,1,1.0,1,1.0,1
3012,max_ml,20,60,3,3,0.05,0.95,0.8898159091207544,14,1.0,1,1.0,1,1.0,1
3013,max_ml,20,60,3,3,0.05,0.95,0.8584559487550241,11,1.0,1,1.0,1,1.0,1
3014,max_ml,20,60,3,3,0.05,0.95,0.9230749362299696,18,1.0,1,1.0,1,1.0,1
3015,max_ml,20,60,3,3,0.05,0.95,0.9423647450518148,23,1.0,1,1.0,1,1.0,1
3016,max_ml,20,60,3,3,0.05,0.95,0.9060759573768068,8,1.0,1,1.0,1,1.0,1
3017,max_ml,20,60,3,3,0.05,0.95,0.9004801009922311,15,1.0,1,1.0,1,1.0,1
3018,max_ml,20,60,3,3,0.05,0.95,0.8878606096093234,14,1.0,1,1.0,1,1.0,1
3019,max_ml,20,60,3,3,0.05,0.95,0.920494699083062,47,0.0,0,0.0,0,1.0,1
3020,max_ml,20,60,3,3,0.05,0.95,0.8113210973677383,9,1.0,1,1.0,1,1.0,1
3021,max_ml,20,60,3,3,0.05,0.95,0.9496621778649234,36,1.0,1,1.0,1,0.0,0
3022,max_ml,20,60,3,3,0.05,0.95,0.9398867153347852,18,1.0,1,1.0,1,1.0,1
3023,max_ml,20,60,3,3,0.05,0.95,0.8486771131949885,7,1.0,1,1.0,1,1.0,1
3024,max_ml,20,60,3,3,0.05,0.95,0.9490142720231742,8,1.0,1,1.0,1,1.0,1
3025,max_ml,20,60,3,3,0.05,0.95,0.9168326951500284,7,1.0,1,1.0,1,1.0,1
3026,max_ml,20,60,3,3,0.05,0.95,0.9203555024150468,9,1.0,1,1.0,1,1.0,1
3027,max_ml,20,60,3,3,0.05,0.95,0.9448636876400578,27,1.0,1,1.0,1,1.0,1
3028,max_ml,20,60,3,3,0.05,0.95,0.8269544096937029,4,1.0,1,1.0,1,1.0,1
3029,max_ml,20,60,3,3,0.05,0.95,0.942254264309014,33,1.0,1,1.0,1,1.0,1
3030,max_ml,20,60,3,3,0.05,0.95,0.9246103395362006,29,1.0,1,1.0,1,1.0,1
3031,max_ml,20,60,3,3,0.05,0.95,0.9085677404528736,9,1.0,1,1.0,1,1.0,1
3032,max_ml,20,60,3,3,0.05,0.95,0.9374325036374588,15,1.0,1,1.0,1,1.0,1
3033,max_ml,20,60,3,3,0.05,0.95,0.944355298968542,52,1.0,1,1.0,1,1.0,1
3034,max_ml,20,60,3,3,0.05,0.95,0.909366468329249,7,1.0,1,1.0,1,1.0,1
3035,max_ml,20,60,3,3,0.05,0.95,0.9083778037475349,13,1.0,1,1.0,1,1.0,1
3036,max_ml,20,60,3,3,0.05,0.95,0.931157902686614,17,1.0,1,1.0,1,1.0,1
3037,max_ml,20,60,3,3,0.05,0.95,0.9428923644911524,23,1.0,1,1.0,1,1.0,1
3038,max_ml,20,60,3,3,0.05,0.95,0.8769339337260793,34,1.0,1,1.0,1,1.0,1
3039,max_ml,20,60,3,3,0.05,0.95,0.8600557674898172,17,1.0,1,1.0,1,1.0,1
3040,max_ml,20,60,3,3,0.05,0.95,0.9466528540357104,10,1.0,1,1.0,1,1.0,1
3041,max_ml,20,60,3,3,0.05,0.95,0.9244035524796436,16,1.0,1,1.0,1,1.0,1
3042,max_ml,20,60,3,3,0.05,0.95,0.921681408514178,10,1.0,1,1.0,1,1.0,1
3043,max_ml,20,60,3,3,0.05,0.95,0.9310497776026324,11,1.0,1,1.0,1,1.0,1
3044,max_ml,20,60,3,3,0.05,0.95,0.9481732573293652,27,1.0,1,1.0,1,1.0,1
3045,max_ml,20,60,3,3,0.05,0.95,0.8482868456057586,7,1.0,1,1.0,1,1.0,1
3046,max_ml,20,60,3,3,0.05,0.95,0.9455531015649904,42,0.0,0,0.0,0,1.0,1
3047,max_ml,20,60,3,3,0.05,0.95,0.9035285126790036,15,1.0,1,1.0,1,1.0,1
3048,max_ml,20,60,3,3,0.05,0.95,0.9336830686960016,19,1.0,1,1.0,1,1.0,1
3049,max_ml,20,60,3,3,0.05,0.95,0.8943353591236235,18,1.0,1,1.0,1,1.0,1
3050,max_ml,20,60,3,3,0.05,0.95,0.9052066147675448,7,1.0,1,1.0,1,1.0,1
3051,max_ml,20,60,3,3,0.05,0.95,0.9480642895692146,12,1.0,1,1.0,1,1.0,1
3052,max_ml,20,60,3,3,0.05,0.95,0.9311087755592494,13,1.0,1,1.0,1,1.0,1
3053,max_ml,20,60,3,3,0.05,0.95,0.9018809912459844,11,1.0,1,1.0,1,1.0,1
3054,max_ml,20,60,3,3,0.05,0.95,0.9316626845057072,10,1.0,1,1.0,1,1.0,1
3055,max_ml,20,60,3,3,0.05,0.95,0.9071796468864326,7,1.0,1,1.0,1,1.0,1
3056,max_ml,20,60,3,3,0.05,0.95,0.9420810990952012,13,1.0,1,1.0,1,1.0,1
3057,max_ml,20,60,3,3,0.05,0.95,0.9445919120028482,51,0.0,0,1.0,1,1.0,1
3058,max_ml,20,60,3,3,0.05,0.95,0.9051898377068444,24,1.0,1,1.0,1,1.0,1
3059,max_ml,20,60,3,3,0.05,0.95,0.946482594570907,7,1.0,1,1.0,1,1.0,1
3060,max_ml,20,60,3,3,0.05,0.95,0.9145127263405232,20,1.0,1,1.0,1,1.0,1
3061,max_ml,20,60,3,3,0.05,0.95,0.9032029064802456,3,1.0,1,1.0,1,1.0,1
3062,max_ml,20,60,3,3,0.05,0.95,0.9435593575559156,51,1.0,1,1.0,1,1.0,1
3063,max_ml,20,60,3,3,0.05,0.95,0.9463637892754008,19,1.0,1,1.0,1,1.0,1
3064,max_ml,20,60,3,3,0.05,0.95,0.9478770420590338,7,1.0,1,1.0,1,1.0,1
3065,max_ml,20,60,3,3,0.05,0.95,0.9116769766862732,36,1.0,1,1.0,1,1.0,1
3066,max_ml,20,60,3,3,0.05,0.95,0.8599207023977649,16,1.0,1,1.0,1,1.0,1
3067,max_ml,20,60,3,3,0.05,0.95,0.8754718064388318,25,1.0,1,1.0,1,1.0,1
3068,max_ml,20,60,3,3,0.05,0.95,0.8828447184269741,8,1.0,1,1.0,1,1.0,1
3069,max_ml,20,60,3,3,0.05,0.95,0.8781256981297068,20,1.0,1,1.0,1,1.0,1
3070,max_ml,20,60,3,3,0.05,0.95,0.8956065914873813,9,1.0,1,1.0,1,1.0,1
3071,max_ml,20,60,3,3,0.05,0.95,0.937878503221948,10,1.0,1,1.0,1,1.0,1
3072,max_ml,20,60,3,3,0.05,0.95,0.9371647259206634,13,1.0,1,1.0,1,1.0,1
3073,max_ml,20,60,3,3,0.05,0.95,0.9185756605280018,8,1.0,1,1.0,1,1.0,1
3074,max_ml,20,60,3,3,0.05,0.95,0.8916133489210761,12,1.0,1,1.0,1,1.0,1
3075,max_ml,20,60,3,3,0.05,0.95,0.8685685145631992,29,1.0,1,1.0,1,1.0,1
3076,max_ml,20,60,3,3,0.05,0.95,0.9236774278101708,27,1.0,1,1.0,1,1.0,1
3077,max_ml,20,60,3,3,0.05,0.95,0.9178353894712012,12,1.0,1,1.0,1,1.0,1
3078,max_ml,20,60,3,3,0.05,0.95,0.9151420632753532,14,1.0,1,1.0,1,1.0,1
3079,max_ml,20,60,3,3,0.05,0.95,0.9285941776545442,13,1.0,1,1.0,1,1.0,1
3080,max_ml,20,60,3,3,0.05,0.95,0.8957176365207893,7,1.0,1,1.0,1,1.0,1
3081,max_ml,20,60,3,3,0.05,0.95,0.8479092451863512,5,1.0,1,1.0,1,1.0,1
3082,max_ml,20,60,3,3,0.05,0.95,0.9318376177148558,11,1.0,1,1.0,1,1.0,1
3083,max_ml,20,60,3,3,0.05,0.95,0.9106448182081552,7,1.0,1,1.0,1,1.0,1
3084,max_ml,20,60,3,3,0.05,0.95,0.9490006446960272,17,1.0,1,1.0,1,1.0,1
3085,max_ml,20,60,3,3,0.05,0.95,0.9366358166627772,19,1.0,1,1.0,1,1.0,1
3086,max_ml,20,60,3,3,0.05,0.95,0.9017825778285136,14,1.0,1,1.0,1,1.0,1
3087,max_ml,20,60,3,3,0.05,0.95,0.9403899434975916,75,1.0,1,1.0,1,1.0,1
3088,max_ml,20,60,3,3,0.05,0.95,0.8999726686770124,12,1.0,1,1.0,1,1.0,1
3089,max_ml,20,60,3,3,0.05,0.95,0.8784722123214366,5,1.0,1,1.0,1,1.0,1
3090,max_ml,20,60,3,3,0.05,0.95,0.9130485948982784,22,1.0,1,1.0,1,1.0,1
3091,max_ml,20,60,3,3,0.05,0.95,0.897105877875082,10,1.0,1,1.0,1,1.0,1
3092,max_ml,20,60,3,3,0.05,0.95,0.9142493777872198,18,1.0,1,1.0,1,1.0,1
3093,max_ml,20,60,3,3,0.05,0.95,0.9151057864265728,14,1.0,1,1.0,1,1.0,1
3094,max_ml,20,60,3,3,0.05,0.95,0.949562879756094,15,1.0,1,1.0,1,1.0,1
3095,max_ml,20,60,3,3,0.05,0.95,0.9478766844177884,7,1.0,1,1.0,1,1.0,1
3096,max_ml,20,60,3,3,0.05,0.95,0.9341244171792764,75,0.0,1,0.0,1,0.0,1
3097,max_ml,20,60,3,3,0.05,0.95,0.8492796125768095,12,1.0,1,1.0,1,1.0,1
3098,max_ml,20,60,3,3,0.05,0.95,0.9229825968722546,13,1.0,1,1.0,1,1.0,1
3099,max_ml,20,60,3,3,0.05,0.95,0.93463789225214,48,0.0,0,1.0,1,1.0,1
3100,max_ml,20,60,3,3,0.05,0.95,0.9480416830478255,20,1.0,1,1.0,1,1.0,1
3101,max_ml,20,60,3,3,0.05,0.95,0.9340629561267664,8,1.0,1,1.0,1,1.0,1
3102,max_ml,20,60,3,3,0.05,0.95,0.904002316243268,29,1.0,1,1.0,1,1.0,1
3103,max_ml,20,60,3,3,0.05,0.95,0.9490150119407536,15,1.0,1,1.0,1,1.0,1
3104,max_ml,20,60,3,3,0.05,0.95,0.9125156775163092,15,1.0,1,1.0,1,1.0,1
3105,max_ml,20,60,3,3,0.05,0.95,0.8898311938807458,54,1.0,1,1.0,1,1.0,1
3106,max_ml,20,60,3,3,0.05,0.95,0.9482728550361404,17,1.0,1,1.0,1,1.0,1
3107,max_ml,20,60,3,3,0.05,0.95,0.9187649278785142,25,1.0,1,1.0,1,1.0,1
3108,max_ml,20,60,3,3,0.05,0.95,0.8729986233173301,28,1.0,1,1.0,1,1.0,1
3109,max_ml,20,60,3,3,0.05,0.95,0.94400463815088,27,1.0,1,1.0,1,1.0,1
3110,max_ml,20,60,3,3,0.05,0.95,0.9461911407208168,15,1.0,1,1.0,1,1.0,1
3111,max_ml,20,60,3,3,0.05,0.95,0.9203743861639938,54,1.0,1,1.0,1,1.0,1
3112,max_ml,20,60,3,3,0.05,0.95,0.922556997556912,22,1.0,1,1.0,1,1.0,1
3113,max_ml,20,60,3,3,0.05,0.95,0.931625122930479,7,1.0,1,1.0,1,1.0,1
3114,max_ml,20,60,3,3,0.05,0.95,0.929806157653868,24,1.0,1,1.0,1,1.0,1
3115,max_ml,20,60,3,3,0.05,0.95,0.94542895590544,55,1.0,1,1.0,1,1.0,1
3116,max_ml,20,60,3,3,0.05,0.95,0.9412216201402596,24,1.0,1,1.0,1,1.0,1
3117,max_ml,20,60,3,3,0.05,0.95,0.9326710509660932,32,1.0,1,1.0,1,1.0,1
3118,max_ml,20,60,3,3,0.05,0.95,0.8688697616413051,7,1.0,1,1.0,1,1.0,1
3119,max_ml,20,60,3,3,0.05,0.95,0.942728507105585,39,1.0,1,1.0,1,1.0,1
3120,max_ml,20,60,3,3,0.05,0.95,0.788193094723135,9,1.0,1,1.0,1,1.0,1
3121,max_ml,20,60,3,3,0.05,0.95,0.8646629610425716,10,1.0,1,1.0,1,1.0,1
3122,max_ml,20,60,3,3,0.05,0.95,0.8996753842729015,5,1.0,1,1.0,1,1.0,1
3123,max_ml,20,60,3,3,0.05,0.95,0.8947624856202989,6,1.0,1,1.0,1,1.0,1
3124,max_ml,20,60,3,3,0.05,0.95,0.9214433346698524,32,1.0,1,1.0,1,1.0,1
3125,max_ml,20,60,3,3,0.05,0.95,0.9431697862375334,39,1.0,1,1.0,1,1.0,1
3126,max_ml,20,60,3,3,0.05,0.95,0.8942265079369447,7,1.0,1,1.0,1,1.0,1
3127,max_ml,20,60,3,3,0.05,0.95,0.9427045175760428,35,1.0,1,1.0,1,1.0,1
3128,max_ml,20,60,3,3,0.05,0.95,0.9334805431208456,21,1.0,1,1.0,1,1.0,1
3129,max_ml,20,60,3,3,0.05,0.95,0.8225385797597997,9,1.0,1,1.0,1,1.0,1
3130,max_ml,20,60,3,3,0.05,0.95,0.9343752957573938,16,1.0,1,1.0,1,1.0,1
3131,max_ml,20,60,3,3,0.05,0.95,0.9282604284933532,6,1.0,1,1.0,1,1.0,1
3132,max_ml,20,60,3,3,0.05,0.95,0.9370951955640986,14,1.0,1,1.0,1,1.0,1
3133,max_ml,20,60,3,3,0.05,0.95,0.9372055191032472,28,1.0,1,1.0,1,1.0,1
3134,max_ml,20,60,3,3,0.05,0.95,0.9313723665924714,13,1.0,1,1.0,1,1.0,1
3135,max_ml,20,60,3,3,0.05,0.95,0.938337982481361,26,1.0,1,1.0,1,1.0,1
3136,max_ml,20,60,3,3,0.05,0.95,0.8794903788843591,14,1.0,1,1.0,1,1.0,1
3137,max_ml,20,60,3,3,0.05,0.95,0.9404353344849868,12,1.0,1,1.0,1,1.0,1
3138,max_ml,20,60,3,3,0.05,0.95,0.8831891729394132,19,1.0,1,1.0,1,1.0,1
3139,max_ml,20,60,3,3,0.05,0.95,0.861817042281858,27,1.0,1,1.0,1,1.0,1
3140,max_ml,20,60,3,3,0.05,0.95,0.8863447077083593,23,1.0,1,1.0,1,1.0,1
3141,max_ml,20,60,3,3,0.05,0.95,0.932766878524695,47,1.0,1,1.0,1,1.0,1
3142,max_ml,20,60,3,3,0.05,0.95,0.8790803796470074,19,1.0,1,1.0,1,1.0,1
3143,max_ml,20,60,3,3,0.05,0.95,0.9428528279812356,32,1.0,1,1.0,1,1.0,1
3144,max_ml,20,60,3,3,0.05,0.95,0.934045037832778,34,1.0,1,1.0,1,1.0,1
3145,max_ml,20,60,3,3,0.05,0.95,0.8676333377750811,19,1.0,1,1.0,1,1.0,1
3146,max_ml,20,60,3,3,0.05,0.95,0.9290596958423802,18,1.0,1,1.0,1,1.0,1
3147,max_ml,20,60,3,3,0.05,0.95,0.9498996174664928,23,1.0,1,1.0,1,1.0,1
3148,max_ml,20,60,3,3,0.05,0.95,0.931189416734948,17,1.0,1,1.0,1,1.0,1
3149,max_ml,20,60,3,3,0.05,0.95,0.8760908005783864,11,1.0,1,1.0,1,1.0,1
3150,max_ml,20,60,3,3,0.05,0.95,0.9274808126132784,11,1.0,1,1.0,1,1.0,1
3151,max_ml,20,60,3,3,0.05,0.95,0.9414588119169662,25,1.0,1,1.0,1,1.0,1
3152,max_ml,20,60,3,3,0.05,0.95,0.826050473546593,10,1.0,1,1.0,1,1.0,1
3153,max_ml,20,60,3,3,0.05,0.95,0.9155544942393022,12,1.0,1,1.0,1,1.0,1
3154,max_ml,20,60,3,3,0.05,0.95,0.938743622646591,58,0.0,1,0.0,1,0.0,1
3155,max_ml,20,60,3,3,0.05,0.95,0.8855544973582284,15,1.0,1,1.0,1,1.0,1
3156,max_ml,20,60,3,3,0.05,0.95,0.9262648488328976,15,1.0,1,1.0,1,1.0,1
3157,max_ml,20,60,3,3,0.05,0.95,0.9397120118998704,18,1.0,1,1.0,1,1.0,1
3158,max_ml,20,60,3,3,0.05,0.95,0.9331728240021264,18,1.0,1,1.0,1,1.0,1
3159,max_ml,20,60,3,3,0.05,0.95,0.9085786263568744,26,1.0,1,1.0,1,1.0,1
3160,max_ml,20,60,3,3,0.05,0.95,0.9441816743302444,6,1.0,1,1.0,1,1.0,1
3161,max_ml,20,60,3,3,0.05,0.95,0.8410293401859077,5,1.0,1,1.0,1,1.0,1
3162,max_ml,20,60,3,3,0.05,0.95,0.9491614893479414,42,1.0,1,1.0,1,1.0,1
3163,max_ml,20,60,3,3,0.05,0.95,0.9387407367624668,14,1.0,1,1.0,1,1.0,1
3164,max_ml,20,60,3,3,0.05,0.95,0.9323965627245552,14,1.0,1,1.0,1,1.0,1
3165,max_ml,20,60,3,3,0.05,0.95,0.8628069249483964,12,1.0,1,1.0,1,1.0,1
3166,max_ml,20,60,3,3,0.05,0.95,0.9208834176062656,32,1.0,1,1.0,1,1.0,1
3167,max_ml,20,60,3,3,0.05,0.95,0.9176102025274554,28,1.0,1,1.0,1,1.0,1
3168,max_ml,20,60,3,3,0.05,0.95,0.9192158185689872,13,1.0,1,1.0,1,1.0,1
3169,max_ml,20,60,3,3,0.05,0.95,0.9340219940373397,21,1.0,1,1.0,1,1.0,1
3170,max_ml,20,60,3,3,0.05,0.95,0.8788570569354069,20,1.0,1,1.0,1,1.0,1
3171,max_ml,20,60,3,3,0.05,0.95,0.9349353308316778,28,1.0,1,1.0,1,1.0,1
3172,max_ml,20,60,3,3,0.05,0.95,0.9316067449719818,5,1.0,1,1.0,1,1.0,1
3173,max_ml,20,60,3,3,0.05,0.95,0.914235122814114,12,1.0,1,1.0,1,1.0,1
3174,max_ml,20,60,3,3,0.05,0.95,0.9162297442579932,16,1.0,1,1.0,1,1.0,1
3175,max_ml,20,60,3,3,0.05,0.95,0.9376862059133804,19,1.0,1,1.0,1,1.0,1
3176,max_ml,20,60,3,3,0.05,0.95,0.9097352443866402,16,1.0,1,1.0,1,1.0,1
3177,max_ml,20,60,3,3,0.05,0.95,0.7263091284453035,5,1.0,1,1.0,1,1.0,1
3178,max_ml,20,60,3,3,0.05,0.95,0.94763181971475,37,1.0,1,1.0,1,1.0,1
3179,max_ml,20,60,3,3,0.05,0.95,0.915626441844368,8,1.0,1,1.0,1,1.0,1
3180,max_ml,20,60,3,3,0.05,0.95,0.9382094053764628,45,0.0,1,0.0,1,0.0,1
3181,max_ml,20,60,3,3,0.05,0.95,0.894287823750529,9,1.0,1,1.0,1,1.0,1
3182,max_ml,20,60,3,3,0.05,0.95,0.9310856750458392,35,1.0,1,1.0,1,1.0,1
3183,max_ml,20,60,3,3,0.05,0.95,0.9462580220800508,37,1.0,1,1.0,1,1.0,1
3184,max_ml,20,60,3,3,0.05,0.95,0.9380218562592728,12,1.0,1,1.0,1,1.0,1
3185,max_ml,20,60,3,3,0.05,0.95,0.9333425625436772,20,1.0,1,1.0,1,1.0,1
3186,max_ml,20,60,3,3,0.05,0.95,0.938146851192723,7,1.0,1,1.0,1,1.0,1
3187,max_ml,20,60,3,3,0.05,0.95,0.9270155760236308,9,1.0,1,1.0,1,1.0,1
3188,max_ml,20,60,3,3,0.05,0.95,0.9275898843758722,12,1.0,1,1.0,1,1.0,1
3189,max_ml,20,60,3,3,0.05,0.95,0.9499940406716914,41,1.0,1,1.0,1,1.0,1
3190,max_ml,20,60,3,3,0.05,0.95,0.9183750126415736,16,1.0,1,1.0,1,1.0,1
3191,max_ml,20,60,3,3,0.05,0.95,0.9111300427300846,11,1.0,1,1.0,1,1.0,1
3192,max_ml,20,60,3,3,0.05,0.95,0.8285202637609385,23,1.0,1,1.0,1,1.0,1
3193,max_ml,20,60,3,3,0.05,0.95,0.9436758216390878,43,1.0,1,1.0,1,1.0,1
3194,max_ml,20,60,3,3,0.05,0.95,0.9289139038970322,17,1.0,1,1.0,1,1.0,1
3195,max_ml,20,60,3,3,0.05,0.95,0.9286560384361632,10,1.0,1,1.0,1,1.0,1
3196,max_ml,20,60,3,3,0.05,0.95,0.8345094590949562,5,1.0,1,1.0,1,1.0,1
3197,max_ml,20,60,3,3,0.05,0.95,0.9434389512338446,23,1.0,1,1.0,1,1.0,1
3198,max_ml,20,60,3,3,0.05,0.95,0.8886132079691423,16,1.0,1,1.0,1,1.0,1
3199,max_ml,20,60,3,3,0.05,0.95,0.8689792982975811,11,1.0,1,1.0,1,1.0,1
3200,max_ml,20,60,3,3,0.05,0.95,0.9118001233981076,9,1.0,1,1.0,1,1.0,1
3201,max_ml,20,60,3,3,0.05,0.95,0.919280980769136,44,1.0,1,1.0,1,1.0,1
3202,max_ml,20,60,3,3,0.05,0.95,0.9157924909740852,14,1.0,1,1.0,1,1.0,1
3203,max_ml,20,60,3,3,0.05,0.95,0.9446754070929264,27,1.0,1,1.0,1,1.0,1
3204,max_ml,20,60,3,3,0.05,0.95,0.9393521349136104,48,1.0,1,1.0,1,1.0,1
3205,max_ml,20,60,3,3,0.05,0.95,0.9229907680379894,19,1.0,1,1.0,1,1.0,1
3206,max_ml,20,60,3,3,0.05,0.95,0.8636526732835778,8,1.0,1,1.0,1,1.0,1
3207,max_ml,20,60,3,3,0.05,0.95,0.7635629545581708,5,1.0,1,1.0,1,1.0,1
3208,max_ml,20,60,3,3,0.05,0.95,0.911094668847512,4,1.0,1,1.0,1,1.0,1
3209,max_ml,20,60,3,3,0.05,0.95,0.9455457803701528,13,1.0,1,1.0,1,1.0,1
3210,max_ml,20,60,3,3,0.05,0.95,0.9308950695365644,13,1.0,1,1.0,1,1.0,1
3211,max_ml,20,60,3,3,0.05,0.95,0.929422966052558,15,1.0,1,1.0,1,1.0,1
3212,max_ml,20,60,3,3,0.05,0.95,0.943490238459037,14,1.0,1,1.0,1,1.0,1
3213,max_ml,20,60,3,3,0.05,0.95,0.9233997421625147,13,1.0,1,1.0,1,1.0,1
3214,max_ml,20,60,3,3,0.05,0.95,0.927277625594823,18,1.0,1,1.0,1,1.0,1
3215,max_ml,20,60,3,3,0.05,0.95,0.9283235698679946,21,1.0,1,1.0,1,1.0,1
3216,max_ml,20,60,3,3,0.05,0.95,0.7591436158692306,12,1.0,1,1.0,1,1.0,1
3217,max_ml,20,60,3,3,0.05,0.95,0.893056777836085,23,1.0,1,1.0,1,1.0,1
3218,max_ml,20,60,3,3,0.05,0.95,0.9274800193720948,44,1.0,1,1.0,1,1.0,1
3219,max_ml,20,60,3,3,0.05,0.95,0.906475693317606,19,1.0,1,1.0,1,1.0,1
3220,max_ml,20,60,3,3,0.05,0.95,0.9446063242532006,24,1.0,1,1.0,1,1.0,1
3221,max_ml,20,60,3,3,0.05,0.95,0.9420221989422232,13,1.0,1,1.0,1,1.0,1
3222,max_ml,20,60,3,3,0.05,0.95,0.9497211588338677,43,1.0,1,1.0,1,1.0,1
3223,max_ml,20,60,3,3,0.05,0.95,0.8311206693072543,13,1.0,1,1.0,1,1.0,1
3224,max_ml,20,60,3,3,0.05,0.95,0.719138311973955,5,1.0,1,1.0,1,1.0,1
3225,max_ml,20,60,3,3,0.05,0.95,0.914958626863982,24,1.0,1,1.0,1,1.0,1
3226,max_ml,20,60,3,3,0.05,0.95,0.9340594107049924,80,0.0,0,0.0,0,1.0,1
3227,max_ml,20,60,3,3,0.05,0.95,0.8582923529468296,5,1.0,1,1.0,1,1.0,1
3228,max_ml,20,60,3,3,0.05,0.95,0.9415972198575364,5,1.0,1,1.0,1,1.0,1
3229,max_ml,20,60,3,3,0.05,0.95,0.8842485973241813,18,1.0,1,1.0,1,1.0,1
3230,max_ml,20,60,3,3,0.05,0.95,0.9459016641186682,30,1.0,1,1.0,1,1.0,1
3231,max_ml,20,60,3,3,0.05,0.95,0.8963176781955304,10,1.0,1,1.0,1,1.0,1
3232,max_ml,20,60,3,3,0.05,0.95,0.8727110006481463,8,1.0,1,1.0,1,1.0,1
3233,max_ml,20,60,3,3,0.05,0.95,0.930564559728458,6,1.0,1,1.0,1,1.0,1
3234,max_ml,20,60,3,3,0.05,0.95,0.8016487158800489,5,1.0,1,1.0,1,1.0,1
3235,max_ml,20,60,3,3,0.05,0.95,0.9481431470291696,43,1.0,1,1.0,1,1.0,1
3236,max_ml,20,60,3,3,0.05,0.95,0.9413487120712196,28,1.0,1,1.0,1,1.0,1
3237,max_ml,20,60,3,3,0.05,0.95,0.8673020254870054,13,1.0,1,1.0,1,1.0,1
3238,max_ml,20,60,3,3,0.05,0.95,0.9400293852834803,11,1.0,1,1.0,1,1.0,1
3239,max_ml,20,60,3,3,0.05,0.95,0.9443762763218346,25,1.0,1,1.0,1,1.0,1
3240,max_ml,20,60,3,3,0.05,0.95,0.938385392491773,16,1.0,1,1.0,1,1.0,1
3241,max_ml,20,60,3,3,0.05,0.95,0.8716156191598879,20,1.0,1,1.0,1,1.0,1
3242,max_ml,20,60,3,3,0.05,0.95,0.925862138988028,23,1.0,1,1.0,1,1.0,1
3243,max_ml,20,60,3,3,0.05,0.95,0.9324512038118083,18,1.0,1,1.0,1,1.0,1
3244,max_ml,20,60,3,3,0.05,0.95,0.8600436942392792,7,1.0,1,1.0,1,1.0,1
3245,max_ml,20,60,3,3,0.05,0.95,0.9401128842201464,9,1.0,1,1.0,1,1.0,1
3246,max_ml,20,60,3,3,0.05,0.95,0.8302222354206354,27,1.0,1,1.0,1,1.0,1
3247,max_ml,20,60,3,3,0.05,0.95,0.9406995674919302,10,1.0,1,1.0,1,1.0,1
3248,max_ml,20,60,3,3,0.05,0.95,0.9152992517805998,11,1.0,1,1.0,1,1.0,1
3249,max_ml,20,60,3,3,0.05,0.95,0.9402830212020428,18,1.0,1,1.0,1,1.0,1
3250,max_ml,20,60,3,3,0.05,0.95,0.9413302641424764,20,1.0,1,1.0,1,1.0,1
3251,max_ml,20,60,3,3,0.05,0.95,0.949157333337414,47,0.0,0,1.0,1,1.0,1
3252,max_ml,20,60,3,3,0.05,0.95,0.9482642280980944,26,1.0,1,1.0,1,1.0,1
3253,max_ml,20,60,3,3,0.05,0.95,0.9325994511227532,20,1.0,1,1.0,1,1.0,1
3254,max_ml,20,60,3,3,0.05,0.95,0.9471520171799582,17,1.0,1,1.0,1,1.0,1
3255,max_ml,20,60,3,3,0.05,0.95,0.9271964020868362,21,1.0,1,1.0,1,1.0,1
3256,max_ml,20,60,3,3,0.05,0.95,0.9470490523578596,10,1.0,1,1.0,1,1.0,1
3257,max_ml,20,60,3,3,0.05,0.95,0.9042780046149412,5,1.0,1,1.0,1,1.0,1
3258,max_ml,20,60,3,3,0.05,0.95,0.943316321881507,12,1.0,1,1.0,1,1.0,1
3259,max_ml,20,60,3,3,0.05,0.95,0.9456097215822548,9,1.0,1,1.0,1,1.0,1
3260,max_ml,20,60,3,3,0.05,0.95,0.93868069867397,20,1.0,1,1.0,1,1.0,1
3261,max_ml,20,60,3,3,0.05,0.95,0.940679040763898,13,1.0,1,1.0,1,1.0,1
3262,max_ml,20,60,3,3,0.05,0.95,0.9485562163729592,18,1.0,1,1.0,1,1.0,1
3263,max_ml,20,60,3,3,0.05,0.95,0.9441076240878188,96,0.0,0,1.0,1,1.0,1
3264,max_ml,20,60,3,3,0.05,0.95,0.9309966995096208,19,1.0,1,1.0,1,1.0,1
3265,max_ml,20,60,3,3,0.05,0.95,0.8980658664878578,27,1.0,1,1.0,1,1.0,1
3266,max_ml,20,60,3,3,0.05,0.95,0.9437012697875228,9,1.0,1,1.0,1,1.0,1
3267,max_ml,20,60,3,3,0.05,0.95,0.94081044981971,6,1.0,1,1.0,1,1.0,1
3268,max_ml,20,60,3,3,0.05,0.95,0.9151638871728422,15,1.0,1,1.0,1,1.0,1
3269,max_ml,20,60,3,3,0.05,0.95,0.9416415161778996,14,1.0,1,1.0,1,1.0,1
3270,max_ml,20,60,3,3,0.05,0.95,0.918162597722065,17,1.0,1,1.0,1,1.0,1
3271,max_ml,20,60,3,3,0.05,0.95,0.9238152824168224,11,1.0,1,1.0,1,1.0,1
3272,max_ml,20,60,3,3,0.05,0.95,0.7046569889138016,5,1.0,1,1.0,1,1.0,1
3273,max_ml,20,60,3,3,0.05,0.95,0.8157325098227461,14,1.0,1,1.0,1,1.0,1
3274,max_ml,20,60,3,3,0.05,0.95,0.9312561403414016,13,1.0,1,1.0,1,1.0,1
3275,max_ml,20,60,3,3,0.05,0.95,0.9188388192469088,24,1.0,1,1.0,1,1.0,1
3276,max_ml,20,60,3,3,0.05,0.95,0.9269550780622796,18,1.0,1,1.0,1,1.0,1
3277,max_ml,20,60,3,3,0.05,0.95,0.8764605982213203,11,1.0,1,1.0,1,1.0,1
3278,max_ml,20,60,3,3,0.05,0.95,0.8462422060910726,10,1.0,1,1.0,1,1.0,1
3279,max_ml,20,60,3,3,0.05,0.95,0.8989946656029587,10,1.0,1,1.0,1,1.0,1
3280,max_ml,20,60,3,3,0.05,0.95,0.9146007565907336,11,1.0,1,1.0,1,1.0,1
3281,max_ml,20,60,3,3,0.05,0.95,0.9436629818893224,5,1.0,1,1.0,1,1.0,1
3282,max_ml,20,60,3,3,0.05,0.95,0.9418478282849996,18,1.0,1,1.0,1,1.0,1
3283,max_ml,20,60,3,3,0.05,0.95,0.839679590263171,11,1.0,1,1.0,1,1.0,1
3284,max_ml,20,60,3,3,0.05,0.95,0.941501188583825,20,1.0,1,1.0,1,1.0,1
3285,max_ml,20,60,3,3,0.05,0.95,0.9349920364111182,19,1.0,1,1.0,1,1.0,1
3286,max_ml,20,60,3,3,0.05,0.95,0.9477820366397822,14,1.0,1,1.0,1,1.0,1
3287,max_ml,20,60,3,3,0.05,0.95,0.9214791294096972,6,1.0,1,1.0,1,1.0,1
3288,max_ml,20,60,3,3,0.05,0.95,0.9478090977194924,24,1.0,1,1.0,1,1.0,1
3289,max_ml,20,60,3,3,0.05,0.95,0.9443259353300494,17,1.0,1,1.0,1,1.0,1
3290,max_ml,20,60,3,3,0.05,0.95,0.947217740274002,17,1.0,1,1.0,1,1.0,1
3291,max_ml,20,60,3,3,0.05,0.95,0.9404049229515848,9,1.0,1,1.0,1,1.0,1
3292,max_ml,20,60,3,3,0.05,0.95,0.8275044156628419,4,1.0,1,1.0,1,1.0,1
3293,max_ml,20,60,3,3,0.05,0.95,0.9477053706958684,59,1.0,1,1.0,1,1.0,1
3294,max_ml,20,60,3,3,0.05,0.95,0.9027167862415816,14,1.0,1,1.0,1,1.0,1
3295,max_ml,20,60,3,3,0.05,0.95,0.8509136561399138,15,1.0,1,1.0,1,1.0,1
3296,max_ml,20,60,3,3,0.05,0.95,0.9445237103016246,16,1.0,1,1.0,1,1.0,1
3297,max_ml,20,60,3,3,0.05,0.95,0.9461540517897196,11,1.0,1,1.0,1,1.0,1
3298,max_ml,20,60,3,3,0.05,0.95,0.9388999647605544,75,1.0,1,1.0,1,1.0,1
3299,max_ml,20,60,3,3,0.05,0.95,0.9045393964571806,43,1.0,1,1.0,1,1.0,1
3300,max_ml,20,60,3,3,0.05,0.95,0.9160220944595098,13,1.0,1,1.0,1,1.0,1
3301,max_ml,20,60,3,3,0.05,0.95,0.8921907498959594,33,1.0,1,1.0,1,1.0,1
3302,max_ml,20,60,3,3,0.05,0.95,0.869399086145651,8,1.0,1,1.0,1,1.0,1
3303,max_ml,20,60,3,3,0.05,0.95,0.9238788262110544,12,1.0,1,1.0,1,1.0,1
3304,max_ml,20,60,3,3,0.05,0.95,0.9188070290452072,59,1.0,1,1.0,1,1.0,1
3305,max_ml,20,60,3,3,0.05,0.95,0.7900613323297802,3,1.0,1,1.0,1,1.0,1
3306,max_ml,20,60,3,3,0.05,0.95,0.9154342088387628,14,1.0,1,1.0,1,1.0,1
3307,max_ml,20,60,3,3,0.05,0.95,0.844662290943801,8,1.0,1,1.0,1,1.0,1
3308,max_ml,20,60,3,3,0.05,0.95,0.8716341793173931,9,1.0,1,1.0,1,1.0,1
3309,max_ml,20,60,3,3,0.05,0.95,0.9496151242924046,25,1.0,1,1.0,1,1.0,1
3310,max_ml,20,60,3,3,0.05,0.95,0.8780004617659989,18,1.0,1,1.0,1,1.0,1
3311,max_ml,20,60,3,3,0.05,0.95,0.9169508603355396,9,1.0,1,1.0,1,1.0,1
3312,max_ml,20,60,3,3,0.05,0.95,0.9371475488791766,23,1.0,1,1.0,1,1.0,1
3313,max_ml,20,60,3,3,0.05,0.95,0.9196600540326488,16,1.0,1,1.0,1,1.0,1
3314,max_ml,20,60,3,3,0.05,0.95,0.9127165333273454,5,1.0,1,1.0,1,1.0,1
3315,max_ml,20,60,3,3,0.05,0.95,0.9319605618007968,18,1.0,1,1.0,1,1.0,1
3316,max_ml,20,60,3,3,0.05,0.95,0.9399108510890328,31,1.0,1,1.0,1,1.0,1
3317,max_ml,20,60,3,3,0.05,0.95,0.9460467872211704,15,1.0,1,1.0,1,1.0,1
3318,max_ml,20,60,3,3,0.05,0.95,0.9120835345094356,10,1.0,1,1.0,1,1.0,1
3319,max_ml,20,60,3,3,0.05,0.95,0.9434058380335472,26,1.0,1,1.0,1,1.0,1
3320,max_ml,20,60,3,3,0.05,0.95,0.9496245620199928,64,0.0,1,0.0,1,0.0,1
3321,max_ml,20,60,3,3,0.05,0.95,0.933144047997662,13,1.0,1,1.0,1,1.0,1
3322,max_ml,20,60,3,3,0.05,0.95,0.9081100432663956,10,1.0,1,1.0,1,1.0,1
3323,max_ml,20,60,3,3,0.05,0.95,0.8982580589085002,23,1.0,1,1.0,1,1.0,1
3324,max_ml,20,60,3,3,0.05,0.95,0.9448551761030524,12,1.0,1,1.0,1,1.0,1
3325,max_ml,20,60,3,3,0.05,0.95,0.8574261518365008,5,1.0,1,1.0,1,1.0,1
3326,max_ml,20,60,3,3,0.05,0.95,0.944557285398012,14,1.0,1,1.0,1,1.0,1
3327,max_ml,20,60,3,3,0.05,0.95,0.813786206712954,6,1.0,1,1.0,1,1.0,1
3328,max_ml,20,60,3,3,0.05,0.95,0.8718279890800705,5,1.0,1,1.0,1,1.0,1
3329,max_ml,20,60,3,3,0.05,0.95,0.8598319342663386,6,1.0,1,1.0,1,1.0,1
3330,max_ml,20,60,3,3,0.05,0.95,0.90407845759326,20,1.0,1,1.0,1,1.0,1
3331,max_ml,20,60,3,3,0.05,0.95,0.8383315014444687,6,1.0,1,1.0,1,1.0,1
3332,max_ml,20,60,3,3,0.05,0.95,0.9452897135806432,9,1.0,1,1.0,1,1.0,1
3333,max_ml,20,60,3,3,0.05,0.95,0.929838067149926,6,1.0,1,1.0,1,1.0,1
3334,max_ml,20,60,3,3,0.05,0.95,0.8584433037877193,11,1.0,1,1.0,1,1.0,1
3335,max_ml,20,60,3,3,0.05,0.95,0.8510030407248287,11,1.0,1,1.0,1,1.0,1
3336,max_ml,20,60,3,3,0.05,0.95,0.9063100682511646,19,1.0,1,1.0,1,1.0,1
3337,max_ml,20,60,3,3,0.05,0.95,0.8184726483817734,7,1.0,1,1.0,1,1.0,1
3338,max_ml,20,60,3,3,0.05,0.95,0.9331497349019532,19,1.0,1,1.0,1,1.0,1
3339,max_ml,20,60,3,3,0.05,0.95,0.9160001414867104,10,1.0,1,1.0,1,1.0,1
3340,max_ml,20,60,3,3,0.05,0.95,0.9426687327901676,28,1.0,1,1.0,1,1.0,1
3341,max_ml,20,60,3,3,0.05,0.95,0.9414047590470448,19,1.0,1,1.0,1,1.0,1
3342,max_ml,20,60,3,3,0.05,0.95,0.8657103143401066,19,1.0,1,1.0,1,1.0,1
3343,max_ml,20,60,3,3,0.05,0.95,0.9326294118369118,22,1.0,1,1.0,1,1.0,1
3344,max_ml,20,60,3,3,0.05,0.95,0.8155131152983117,12,1.0,1,1.0,1,1.0,1
3345,max_ml,20,60,3,3,0.05,0.95,0.9144587316820044,12,1.0,1,1.0,1,1.0,1
3346,max_ml,20,60,3,3,0.05,0.95,0.849429469060929,13,1.0,1,1.0,1,1.0,1
3347,max_ml,20,60,3,3,0.05,0.95,0.9397781613945332,10,1.0,1,1.0,1,1.0,1
3348,max_ml,20,60,3,3,0.05,0.95,0.9372466136464042,37,1.0,1,1.0,1,1.0,1
3349,max_ml,20,60,3,3,0.05,0.95,0.9183612876576486,7,1.0,1,1.0,1,1.0,1
3350,max_ml,20,60,3,3,0.05,0.95,0.9266019970616688,41,1.0,1,1.0,1,1.0,1
3351,max_ml,20,60,3,3,0.05,0.95,0.935080025377429,34,1.0,1,1.0,1,1.0,1
3352,max_ml,20,60,3,3,0.05,0.95,0.9421202099042094,21,1.0,1,1.0,1,1.0,1
3353,max_ml,20,60,3,3,0.05,0.95,0.949058081330458,15,1.0,1,1.0,1,1.0,1
3354,max_ml,20,60,3,3,0.05,0.95,0.9115788788988564,11,1.0,1,1.0,1,1.0,1
3355,max_ml,20,60,3,3,0.05,0.95,0.9207569091832642,31,1.0,1,1.0,1,1.0,1
3356,max_ml,20,60,3,3,0.05,0.95,0.9331475747600658,48,1.0,1,1.0,1,1.0,1
3357,max_ml,20,60,3,3,0.05,0.95,0.9296207696262292,23,1.0,1,1.0,1,1.0,1
3358,max_ml,20,60,3,3,0.05,0.95,0.9491503867039004,35,0.0,0,1.0,1,0.0,0
3359,max_ml,20,60,3,3,0.05,0.95,0.9116053947736052,10,1.0,1,1.0,1,1.0,1
3360,max_ml,20,60,3,3,0.05,0.95,0.9273184760160986,7,1.0,1,1.0,1,1.0,1
3361,max_ml,20,60,3,3,0.05,0.95,0.9183460791276672,20,1.0,1,1.0,1,1.0,1
3362,max_ml,20,60,3,3,0.05,0.95,0.9445951415520236,39,1.0,1,1.0,1,1.0,1
3363,max_ml,20,60,3,3,0.05,0.95,0.9191201088102582,11,1.0,1,1.0,1,1.0,1
3364,max_ml,20,60,3,3,0.05,0.95,0.8988643027069099,14,1.0,1,1.0,1,1.0,1
3365,max_ml,20,60,3,3,0.05,0.95,0.8486628519354832,13,1.0,1,1.0,1,1.0,1
3366,max_ml,20,60,3,3,0.05,0.95,0.8893083194232653,17,1.0,1,1.0,1,1.0,1
3367,max_ml,20,60,3,3,0.05,0.95,0.9225003245695168,7,1.0,1,1.0,1,1.0,1
3368,max_ml,20,60,3,3,0.05,0.95,0.9468558363931364,10,1.0,1,1.0,1,1.0,1
3369,max_ml,20,60,3,3,0.05,0.95,0.929190487105822,31,1.0,1,1.0,1,1.0,1
3370,max_ml,20,60,3,3,0.05,0.95,0.9484965530060944,15,1.0,1,1.0,1,1.0,1
3371,max_ml,20,60,3,3,0.05,0.95,0.93421765604338,58,0.0,0,1.0,1,1.0,1
3372,max_ml,20,60,3,3,0.05,0.95,0.9351052913271464,11,1.0,1,1.0,1,1.0,1
3373,max_ml,20,60,3,3,0.05,0.95,0.9149345479078144,18,1.0,1,1.0,1,1.0,1
3374,max_ml,20,60,3,3,0.05,0.95,0.9315765535744744,6,1.0,1,1.0,1,1.0,1
3375,max_ml,20,60,3,3,0.05,0.95,0.9170180371457768,11,1.0,1,1.0,1,1.0,1
3376,max_ml,20,60,3,3,0.05,0.95,0.947112308883624,30,1.0,1,1.0,1,1.0,1
3377,max_ml,20,60,3,3,0.05,0.95,0.9272288773235532,19,1.0,1,1.0,1,1.0,1
3378,max_ml,20,60,3,3,0.05,0.95,0.9393634406605448,13,1.0,1,1.0,1,1.0,1
3379,max_ml,20,60,3,3,0.05,0.95,0.8470780159552579,4,1.0,1,1.0,1,1.0,1
3380,max_ml,20,60,3,3,0.05,0.95,0.9408105392146778,32,1.0,1,1.0,1,1.0,1
3381,max_ml,20,60,3,3,0.05,0.95,0.914170938188062,29,1.0,1,1.0,1,1.0,1
3382,max_ml,20,60,3,3,0.05,0.95,0.760505463646966,5,1.0,1,1.0,1,1.0,1
3383,max_ml,20,60,3,3,0.05,0.95,0.8613787316758318,16,1.0,1,1.0,1,1.0,1
3384,max_ml,20,60,3,3,0.05,0.95,0.8857318119252253,14,1.0,1,1.0,1,1.0,1
3385,max_ml,20,60,3,3,0.05,0.95,0.9128319383194914,35,1.0,1,1.0,1,1.0,1
3386,max_ml,20,60,3,3,0.05,0.95,0.9451039720524166,32,1.0,1,1.0,1,1.0,1
3387,max_ml,20,60,3,3,0.05,0.95,0.9469629271238614,28,0.0,1,0.0,1,0.0,1
3388,max_ml,20,60,3,3,0.05,0.95,0.9048418079506604,14,1.0,1,1.0,1,1.0,1
3389,max_ml,20,60,3,3,0.05,0.95,0.8404581518857556,8,1.0,1,1.0,1,1.0,1
3390,max_ml,20,60,3,3,0.05,0.95,0.9297399596633528,55,0.0,0,1.0,1,1.0,1
3391,max_ml,20,60,3,3,0.05,0.95,0.792519487594385,6,1.0,1,1.0,1,1.0,1
3392,max_ml,20,60,3,3,0.05,0.95,0.9494832245631096,6,1.0,1,1.0,1,1.0,1
3393,max_ml,20,60,3,3,0.05,0.95,0.9440140767170004,22,1.0,1,1.0,1,1.0,1
3394,max_ml,20,60,3,3,0.05,0.95,0.8542763303725086,14,1.0,1,1.0,1,1.0,1
3395,max_ml,20,60,3,3,0.05,0.95,0.8479782645335283,6,1.0,1,1.0,1,1.0,1
3396,max_ml,20,60,3,3,0.05,0.95,0.9495903836860178,26,1.0,1,1.0,1,1.0,1
3397,max_ml,20,60,3,3,0.05,0.95,0.8904808427456409,7,1.0,1,1.0,1,1.0,1
3398,max_ml,20,60,3,3,0.05,0.95,0.8957264725701245,6,1.0,1,1.0,1,1.0,1
3399,max_ml,20,60,3,3,0.05,0.95,0.8466795290345658,7,1.0,1,1.0,1,1.0,1
3400,max_ml,20,60,3,3,0.05,0.95,0.887428242559203,13,1.0,1,1.0,1,1.0,1
3401,max_ml,20,60,3,3,0.05,0.95,0.8919444967634329,9,1.0,1,1.0,1,1.0,1
3402,max_ml,20,60,3,3,0.05,0.95,0.945690306071362,10,1.0,1,1.0,1,1.0,1
3403,max_ml,20,60,3,3,0.05,0.95,0.9277138010702396,9,1.0,1,1.0,1,1.0,1
3404,max_ml,20,60,3,3,0.05,0.95,0.8635188440143822,9,1.0,1,1.0,1,1.0,1
3405,max_ml,20,60,3,3,0.05,0.95,0.9242241286787056,12,1.0,1,1.0,1,1.0,1
3406,max_ml,20,60,3,3,0.05,0.95,0.9483253398657406,11,1.0,1,1.0,1,1.0,1
3407,max_ml,20,60,3,3,0.05,0.95,0.8947543055447014,21,1.0,1,1.0,1,1.0,1
3408,max_ml,20,60,3,3,0.05,0.95,0.9334468702758832,12,1.0,1,1.0,1,1.0,1
3409,max_ml,20,60,3,3,0.05,0.95,0.9147864117756972,23,1.0,1,1.0,1,1.0,1
3410,max_ml,20,60,3,3,0.05,0.95,0.9236281251187228,41,1.0,1,1.0,1,1.0,1
3411,max_ml,20,60,3,3,0.05,0.95,0.9457407919333352,14,1.0,1,1.0,1,1.0,1
3412,max_ml,20,60,3,3,0.05,0.95,0.943427118855571,28,1.0,1,1.0,1,1.0,1
3413,max_ml,20,60,3,3,0.05,0.95,0.9406838603681038,32,1.0,1,1.0,1,1.0,1
3414,max_ml,20,60,3,3,0.05,0.95,0.8680042888135978,5,1.0,1,1.0,1,1.0,1
3415,max_ml,20,60,3,3,0.05,0.95,0.9364156327440238,24,1.0,1,1.0,1,1.0,1
3416,max_ml,20,60,3,3,0.05,0.95,0.8933414614394,13,1.0,1,1.0,1,1.0,1
3417,max_ml,20,60,3,3,0.05,0.95,0.8771479148248683,6,1.0,1,1.0,1,1.0,1
3418,max_ml,20,60,3,3,0.05,0.95,0.929676107452016,10,1.0,1,1.0,1,1.0,1
3419,max_ml,20,60,3,3,0.05,0.95,0.924854455915652,30,1.0,1,1.0,1,1.0,1
3420,max_ml,20,60,3,3,0.05,0.95,0.8982017883410978,30,1.0,1,1.0,1,1.0,1
3421,max_ml,20,60,3,3,0.05,0.95,0.9118502461467274,7,1.0,1,1.0,1,1.0,1
3422,max_ml,20,60,3,3,0.05,0.95,0.9475239511893117,14,1.0,1,1.0,1,1.0,1
3423,max_ml,20,60,3,3,0.05,0.95,0.9038232530965582,18,1.0,1,1.0,1,1.0,1
3424,max_ml,20,60,3,3,0.05,0.95,0.920525591822418,41,1.0,1,1.0,1,1.0,1
3425,max_ml,20,60,3,3,0.05,0.95,0.8369138505321044,12,1.0,1,1.0,1,1.0,1
3426,max_ml,20,60,3,3,0.05,0.95,0.897667712779511,11,1.0,1,1.0,1,1.0,1
3427,max_ml,20,60,3,3,0.05,0.95,0.9134168135920988,26,1.0,1,1.0,1,1.0,1
3428,max_ml,20,60,3,3,0.05,0.95,0.928377498502996,21,1.0,1,1.0,1,1.0,1
3429,max_ml,20,60,3,3,0.05,0.95,0.8447290530360239,10,1.0,1,1.0,1,1.0,1
3430,max_ml,20,60,3,3,0.05,0.95,0.922124249051396,11,1.0,1,1.0,1,1.0,1
3431,max_ml,20,60,3,3,0.05,0.95,0.9485499996167158,26,1.0,1,1.0,1,1.0,1
3432,max_ml,20,60,3,3,0.05,0.95,0.8479174271539625,10,1.0,1,1.0,1,1.0,1
3433,max_ml,20,60,3,3,0.05,0.95,0.9188007971064464,5,1.0,1,1.0,1,1.0,1
3434,max_ml,20,60,3,3,0.05,0.95,0.84041246575015,5,1.0,1,1.0,1,1.0,1
3435,max_ml,20,60,3,3,0.05,0.95,0.9489311503369048,6,1.0,1,1.0,1,1.0,1
3436,max_ml,20,60,3,3,0.05,0.95,0.9449374615830508,16,1.0,1,1.0,1,1.0,1
3437,max_ml,20,60,3,3,0.05,0.95,0.9399739977617374,19,1.0,1,1.0,1,1.0,1
3438,max_ml,20,60,3,3,0.05,0.95,0.9360913651614976,26,1.0,1,1.0,1,1.0,1
3439,max_ml,20,60,3,3,0.05,0.95,0.904741438706366,25,1.0,1,1.0,1,1.0,1
3440,max_ml,20,60,3,3,0.05,0.95,0.9365676072940928,11,1.0,1,1.0,1,1.0,1
3441,max_ml,20,60,3,3,0.05,0.95,0.8090057565062441,6,1.0,1,1.0,1,1.0,1
3442,max_ml,20,60,3,3,0.05,0.95,0.9444916728194936,17,1.0,1,1.0,1,1.0,1
3443,max_ml,20,60,3,3,0.05,0.95,0.8785393278771567,5,1.0,1,1.0,1,1.0,1
3444,max_ml,20,60,3,3,0.05,0.95,0.8726212437807969,11,1.0,1,1.0,1,1.0,1
3445,max_ml,20,60,3,3,0.05,0.95,0.9447521258624088,24,1.0,1,1.0,1,1.0,1
3446,max_ml,20,60,3,3,0.05,0.95,0.9232742160780616,21,1.0,1,1.0,1,1.0,1
3447,max_ml,20,60,3,3,0.05,0.95,0.914514210023625,23,1.0,1,1.0,1,1.0,1
3448,max_ml,20,60,3,3,0.05,0.95,0.855082997106644,12,1.0,1,1.0,1,1.0,1
3449,max_ml,20,60,3,3,0.05,0.95,0.7763253892711474,12,1.0,1,1.0,1,1.0,1
3450,max_ml,20,60,3,3,0.05,0.95,0.9175219162473804,10,1.0,1,1.0,1,1.0,1
3451,max_ml,20,60,3,3,0.05,0.95,0.933931618663311,6,1.0,1,1.0,1,1.0,1
3452,max_ml,20,60,3,3,0.05,0.95,0.8875555908864774,8,1.0,1,1.0,1,1.0,1
3453,max_ml,20,60,3,3,0.05,0.95,0.9346129729404684,27,1.0,1,1.0,1,1.0,1
3454,max_ml,20,60,3,3,0.05,0.95,0.9422350697534052,11,1.0,1,1.0,1,1.0,1
3455,max_ml,20,60,3,3,0.05,0.95,0.8251955504084741,9,1.0,1,1.0,1,1.0,1
3456,max_ml,20,60,3,3,0.05,0.95,0.77611413635768,20,1.0,1,1.0,1,1.0,1
3457,max_ml,20,60,3,3,0.05,0.95,0.9296350499559558,18,1.0,1,1.0,1,1.0,1
3458,max_ml,20,60,3,3,0.05,0.95,0.923612351548267,20,1.0,1,1.0,1,1.0,1
3459,max_ml,20,60,3,3,0.05,0.95,0.9008757571064684,12,1.0,1,1.0,1,1.0,1
3460,max_ml,20,60,3,3,0.05,0.95,0.8862264938311841,4,1.0,1,1.0,1,1.0,1
3461,max_ml,20,60,3,3,0.05,0.95,0.901352492127449,8,1.0,1,1.0,1,1.0,1
3462,max_ml,20,60,3,3,0.05,0.95,0.9273653852932854,13,1.0,1,1.0,1,1.0,1
3463,max_ml,20,60,3,3,0.05,0.95,0.8204677033236114,7,1.0,1,1.0,1,1.0,1
3464,max_ml,20,60,3,3,0.05,0.95,0.9221861956018672,11,1.0,1,1.0,1,1.0,1
3465,max_ml,20,60,3,3,0.05,0.95,0.9322197502050712,21,1.0,1,1.0,1,1.0,1
3466,max_ml,20,60,3,3,0.05,0.95,0.9129038473501816,21,1.0,1,1.0,1,1.0,1
3467,max_ml,20,60,3,3,0.05,0.95,0.9491429693482512,63,1.0,1,1.0,1,1.0,1
3468,max_ml,20,60,3,3,0.05,0.95,0.9188977647842912,8,1.0,1,1.0,1,1.0,1
3469,max_ml,20,60,3,3,0.05,0.95,0.8812623577612265,19,1.0,1,1.0,1,1.0,1
3470,max_ml,20,60,3,3,0.05,0.95,0.9291157973733962,11,1.0,1,1.0,1,1.0,1
3471,max_ml,20,60,3,3,0.05,0.95,0.9114499327633386,8,1.0,1,1.0,1,1.0,1
3472,max_ml,20,60,3,3,0.05,0.95,0.886872490329645,34,1.0,1,1.0,1,1.0,1
3473,max_ml,20,60,3,3,0.05,0.95,0.9180270556642942,14,1.0,1,1.0,1,1.0,1
3474,max_ml,20,60,3,3,0.05,0.95,0.7696124617246327,4,1.0,1,1.0,1,1.0,1
3475,max_ml,20,60,3,3,0.05,0.95,0.7952140262635625,11,1.0,1,1.0,1,1.0,1
3476,max_ml,20,60,3,3,0.05,0.95,0.9370328294122484,14,1.0,1,1.0,1,1.0,1
3477,max_ml,20,60,3,3,0.05,0.95,0.8741376508755806,22,1.0,1,1.0,1,1.0,1
3478,max_ml,20,60,3,3,0.05,0.95,0.9418756339291632,31,1.0,1,1.0,1,1.0,1
3479,max_ml,20,60,3,3,0.05,0.95,0.866325925005383,13,1.0,1,1.0,1,1.0,1
3480,max_ml,20,60,3,3,0.05,0.95,0.903977950401349,9,1.0,1,1.0,1,1.0,1
3481,max_ml,20,60,3,3,0.05,0.95,0.9053550613909868,5,1.0,1,1.0,1,1.0,1
3482,max_ml,20,60,3,3,0.05,0.95,0.889752031252092,15,1.0,1,1.0,1,1.0,1
3483,max_ml,20,60,3,3,0.05,0.95,0.9252455673280272,34,1.0,1,1.0,1,1.0,1
3484,max_ml,20,60,3,3,0.05,0.95,0.9043195784745238,25,1.0,1,1.0,1,1.0,1
3485,max_ml,20,60,3,3,0.05,0.95,0.9421038041010243,62,0.0,0,1.0,1,1.0,1
3486,max_ml,20,60,3,3,0.05,0.95,0.9407637821566202,21,1.0,1,1.0,1,1.0,1
3487,max_ml,20,60,3,3,0.05,0.95,0.9191906842035664,13,1.0,1,1.0,1,1.0,1
3488,max_ml,20,60,3,3,0.05,0.95,0.9473724970481556,9,1.0,1,1.0,1,1.0,1
3489,max_ml,20,60,3,3,0.05,0.95,0.8056671374165904,6,1.0,1,1.0,1,1.0,1
3490,max_ml,20,60,3,3,0.05,0.95,0.9342119039879776,46,1.0,1,1.0,1,1.0,1
3491,max_ml,20,60,3,3,0.05,0.95,0.9023044738511206,15,1.0,1,1.0,1,1.0,1
3492,max_ml,20,60,3,3,0.05,0.95,0.9309610586200382,17,1.0,1,1.0,1,1.0,1
3493,max_ml,20,60,3,3,0.05,0.95,0.8218424003809394,10,1.0,1,1.0,1,1.0,1
3494,max_ml,20,60,3,3,0.05,0.95,0.8617735234684459,15,1.0,1,1.0,1,1.0,1
3495,max_ml,20,60,3,3,0.05,0.95,0.8513197278818807,22,1.0,1,1.0,1,1.0,1
3496,max_ml,20,60,3,3,0.05,0.95,0.8798179381922782,5,1.0,1,1.0,1,1.0,1
3497,max_ml,20,60,3,3,0.05,0.95,0.9487554728099616,32,1.0,1,1.0,1,1.0,1
3498,max_ml,20,60,3,3,0.05,0.95,0.9264335804849182,13,1.0,1,1.0,1,1.0,1
3499,max_ml,20,60,3,3,0.05,0.95,0.9385485987288684,17,1.0,1,1.0,1,1.0,1
3500,max_ml,20,60,3,3,0.05,0.95,0.9388005409961726,6,1.0,1,1.0,1,1.0,1
3501,max_ml,20,60,3,3,0.05,0.95,0.9303592942601692,18,1.0,1,1.0,1,1.0,1
3502,max_ml,20,60,3,3,0.05,0.95,0.9064596393428632,24,1.0,1,1.0,1,1.0,1
3503,max_ml,20,60,3,3,0.05,0.95,0.8656737850067212,5,1.0,1,1.0,1,1.0,1
3504,max_ml,20,60,3,3,0.05,0.95,0.94203923771643,66,1.0,1,1.0,1,1.0,1
3505,max_ml,20,60,3,3,0.05,0.95,0.9130002414318522,17,1.0,1,1.0,1,1.0,1
3506,max_ml,20,60,3,3,0.05,0.95,0.9480356662272128,27,1.0,1,1.0,1,1.0,1
3507,max_ml,20,60,3,3,0.05,0.95,0.8855971978859495,10,1.0,1,1.0,1,1.0,1
3508,max_ml,20,60,3,3,0.05,0.95,0.9108999157143636,6,1.0,1,1.0,1,1.0,1
3509,max_ml,20,60,3,3,0.05,0.95,0.9269030925586238,11,1.0,1,1.0,1,1.0,1
3510,max_ml,20,60,3,3,0.05,0.95,0.9170767915943276,19,1.0,1,1.0,1,1.0,1
3511,max_ml,20,60,3,3,0.05,0.95,0.8486742153934959,10,1.0,1,1.0,1,1.0,1
3512,max_ml,20,60,3,3,0.05,0.95,0.9207090706800068,19,1.0,1,1.0,1,1.0,1
3513,max_ml,20,60,3,3,0.05,0.95,0.9290621461993468,17,1.0,1,1.0,1,1.0,1
3514,max_ml,20,60,3,3,0.05,0.95,0.9470454607537774,45,0.0,0,0.0,0,1.0,1
3515,max_ml,20,60,3,3,0.05,0.95,0.9382329877923082,12,1.0,1,1.0,1,1.0,1
3516,max_ml,20,60,3,3,0.05,0.95,0.8797559168132931,20,1.0,1,1.0,1,1.0,1
3517,max_ml,20,60,3,3,0.05,0.95,0.940447013640682,21,1.0,1,1.0,1,1.0,1
3518,max_ml,20,60,3,3,0.05,0.95,0.88015068953704,15,1.0,1,1.0,1,1.0,1
3519,max_ml,20,60,3,3,0.05,0.95,0.8999281290661436,8,1.0,1,1.0,1,1.0,1
3520,max_ml,20,60,3,3,0.05,0.95,0.9374260276583628,8,1.0,1,1.0,1,1.0,1
3521,max_ml,20,60,3,3,0.05,0.95,0.9228796044965998,9,1.0,1,1.0,1,1.0,1
3522,max_ml,20,60,3,3,0.05,0.95,0.8508052856067472,29,1.0,1,1.0,1,1.0,1
3523,max_ml,20,60,3,3,0.05,0.95,0.8727085053609311,21,1.0,1,1.0,1,1.0,1
3524,max_ml,20,60,3,3,0.05,0.95,0.9140328000709904,9,1.0,1,1.0,1,1.0,1
3525,max_ml,20,60,3,3,0.05,0.95,0.9383599908080624,16,1.0,1,1.0,1,1.0,1
3526,max_ml,20,60,3,3,0.05,0.95,0.9365605432178384,43,1.0,1,1.0,1,1.0,1
3527,max_ml,20,60,3,3,0.05,0.95,0.937011719193982,60,1.0,1,1.0,1,1.0,1
3528,max_ml,20,60,3,3,0.05,0.95,0.9325861569078012,30,1.0,1,1.0,1,1.0,1
3529,max_ml,20,60,3,3,0.05,0.95,0.8329004191839464,9,1.0,1,1.0,1,1.0,1
3530,max_ml,20,60,3,3,0.05,0.95,0.915825946259086,29,1.0,1,1.0,1,1.0,1
3531,max_ml,20,60,3,3,0.05,0.95,0.9379042869421425,36,1.0,1,1.0,1,1.0,1
3532,max_ml,20,60,3,3,0.05,0.95,0.9250861139858952,18,1.0,1,1.0,1,1.0,1
3533,max_ml,20,60,3,3,0.05,0.95,0.9312428955649932,35,1.0,1,1.0,1,1.0,1
3534,max_ml,20,60,3,3,0.05,0.95,0.914409866886586,8,1.0,1,1.0,1,1.0,1
3535,max_ml,20,60,3,3,0.05,0.95,0.9014272699054612,28,1.0,1,1.0,1,1.0,1
3536,max_ml,20,60,3,3,0.05,0.95,0.927998609970362,7,1.0,1,1.0,1,1.0,1
3537,max_ml,20,60,3,3,0.05,0.95,0.8568208347354537,17,1.0,1,1.0,1,1.0,1
3538,max_ml,20,60,3,3,0.05,0.95,0.945693358279162,13,1.0,1,1.0,1,1.0,1
3539,max_ml,20,60,3,3,0.05,0.95,0.9321559730319204,23,1.0,1,1.0,1,1.0,1
3540,max_ml,20,60,3,3,0.05,0.95,0.9428226041300604,35,1.0,1,1.0,1,1.0,1
3541,max_ml,20,60,3,3,0.05,0.95,0.8219955840229834,7,1.0,1,1.0,1,1.0,1
3542,max_ml,20,60,3,3,0.05,0.95,0.94976740085945,25,1.0,1,1.0,1,1.0,1
3543,max_ml,20,60,3,3,0.05,0.95,0.9187921945668192,12,1.0,1,1.0,1,1.0,1
3544,max_ml,20,60,3,3,0.05,0.95,0.9482502047556166,10,1.0,1,1.0,1,1.0,1
3545,max_ml,20,60,3,3,0.05,0.95,0.919544930418894,11,1.0,1,1.0,1,1.0,1
3546,max_ml,20,60,3,3,0.05,0.95,0.9324672878024164,10,1.0,1,1.0,1,1.0,1
3547,max_ml,20,60,3,3,0.05,0.95,0.9263185836503706,30,1.0,1,1.0,1,1.0,1
3548,max_ml,20,60,3,3,0.05,0.95,0.9133122204284312,13,1.0,1,1.0,1,1.0,1
3549,max_ml,20,60,3,3,0.05,0.95,0.9450112846253408,11,1.0,1,1.0,1,1.0,1
3550,max_ml,20,60,3,3,0.05,0.95,0.8682128017535057,7,1.0,1,1.0,1,1.0,1
3551,max_ml,20,60,3,3,0.05,0.95,0.9332417838819478,13,1.0,1,1.0,1,1.0,1
3552,max_ml,20,60,3,3,0.05,0.95,0.9014018116466984,6,1.0,1,1.0,1,1.0,1
3553,max_ml,20,60,3,3,0.05,0.95,0.9182475704087432,27,1.0,1,1.0,1,1.0,1
3554,max_ml,20,60,3,3,0.05,0.95,0.9394989522093048,14,1.0,1,1.0,1,1.0,1
3555,max_ml,20,60,3,3,0.05,0.95,0.9361954771821696,21,1.0,1,1.0,1,1.0,1
3556,max_ml,20,60,3,3,0.05,0.95,0.8262522465179749,8,1.0,1,1.0,1,1.0,1
3557,max_ml,20,60,3,3,0.05,0.95,0.9453714473942996,14,1.0,1,1.0,1,1.0,1
3558,max_ml,20,60,3,3,0.05,0.95,0.918728681467866,13,1.0,1,1.0,1,1.0,1
3559,max_ml,20,60,3,3,0.05,0.95,0.9342910531355096,20,1.0,1,1.0,1,1.0,1
3560,max_ml,20,60,3,3,0.05,0.95,0.9282415375404076,20,1.0,1,1.0,1,1.0,1
3561,max_ml,20,60,3,3,0.05,0.95,0.8904257995704803,4,1.0,1,1.0,1,1.0,1
3562,max_ml,20,60,3,3,0.05,0.95,0.8663445783627809,8,1.0,1,1.0,1,1.0,1
3563,max_ml,20,60,3,3,0.05,0.95,0.8881132116547559,17,1.0,1,1.0,1,1.0,1
3564,max_ml,20,60,3,3,0.05,0.95,0.9058136240708152,15,1.0,1,1.0,1,1.0,1
3565,max_ml,20,60,3,3,0.05,0.95,0.8510460104221441,14,1.0,1,1.0,1,1.0,1
3566,max_ml,20,60,3,3,0.05,0.95,0.9395661708552528,86,0.0,0,1.0,1,1.0,1
3567,max_ml,20,60,3,3,0.05,0.95,0.8625022875969736,5,1.0,1,1.0,1,1.0,1
3568,max_ml,20,60,3,3,0.05,0.95,0.8497581380943552,11,1.0,1,1.0,1,1.0,1
3569,max_ml,20,60,3,3,0.05,0.95,0.813926979838924,18,1.0,1,1.0,1,1.0,1
3570,max_ml,20,60,3,3,0.05,0.95,0.8624432053405061,16,1.0,1,1.0,1,1.0,1
3571,max_ml,20,60,3,3,0.05,0.95,0.9283684374227272,10,1.0,1,1.0,1,1.0,1
3572,max_ml,20,60,3,3,0.05,0.95,0.9329203767408648,29,1.0,1,1.0,1,1.0,1
3573,max_ml,20,60,3,3,0.05,0.95,0.9498616762959704,13,1.0,1,1.0,1,1.0,1
3574,max_ml,20,60,3,3,0.05,0.95,0.9479416478229192,38,1.0,1,1.0,1,1.0,1
3575,max_ml,20,60,3,3,0.05,0.95,0.9370675204171685,8,1.0,1,1.0,1,1.0,1
3576,max_ml,20,60,3,3,0.05,0.95,0.9483100055862776,16,1.0,1,1.0,1,1.0,1
3577,max_ml,20,60,3,3,0.05,0.95,0.9105758930376182,12,1.0,1,1.0,1,1.0,1
3578,max_ml,20,60,3,3,0.05,0.95,0.949543057828636,46,1.0,1,1.0,1,1.0,1
3579,max_ml,20,60,3,3,0.05,0.95,0.8562263002741898,12,1.0,1,1.0,1,1.0,1
3580,max_ml,20,60,3,3,0.05,0.95,0.8958215082042397,10,1.0,1,1.0,1,1.0,1
3581,max_ml,20,60,3,3,0.05,0.95,0.937219047384352,30,1.0,1,1.0,1,1.0,1
3582,max_ml,20,60,3,3,0.05,0.95,0.944475699726045,33,1.0,1,1.0,1,1.0,1
3583,max_ml,20,60,3,3,0.05,0.95,0.9170803657185432,35,1.0,1,1.0,1,1.0,1
3584,max_ml,20,60,3,3,0.05,0.95,0.911361213023319,13,1.0,1,1.0,1,1.0,1
3585,max_ml,20,60,3,3,0.05,0.95,0.8293883672391248,7,1.0,1,1.0,1,1.0,1
3586,max_ml,20,60,3,3,0.05,0.95,0.8242435967894823,8,1.0,1,1.0,1,1.0,1
3587,max_ml,20,60,3,3,0.05,0.95,0.9456788748176568,54,0.0,0,0.0,0,1.0,1
3588,max_ml,20,60,3,3,0.05,0.95,0.9164598418165762,25,1.0,1,1.0,1,1.0,1
3589,max_ml,20,60,3,3,0.05,0.95,0.9407827587387312,34,1.0,1,1.0,1,1.0,1
3590,max_ml,20,60,3,3,0.05,0.95,0.9384252379541176,57,1.0,1,1.0,1,1.0,1
3591,max_ml,20,60,3,3,0.05,0.95,0.9341954085424812,13,1.0,1,1.0,1,1.0,1
3592,max_ml,20,60,3,3,0.05,0.95,0.9020670996761442,15,1.0,1,1.0,1,1.0,1
3593,max_ml,20,60,3,3,0.05,0.95,0.93448286740797,8,1.0,1,1.0,1,1.0,1
3594,max_ml,20,60,3,3,0.05,0.95,0.9419590458175756,5,1.0,1,1.0,1,1.0,1
3595,max_ml,20,60,3,3,0.05,0.95,0.8139014259572753,5,1.0,1,1.0,1,1.0,1
3596,max_ml,20,60,3,3,0.05,0.95,0.9411756073753248,30,0.0,0,1.0,1,1.0,1
3597,max_ml,20,60,3,3,0.05,0.95,0.9319074392110356,12,1.0,1,1.0,1,1.0,1
3598,max_ml,20,60,3,3,0.05,0.95,0.9254995203722364,9,1.0,1,1.0,1,1.0,1
3599,max_ml,20,60,3,3,0.05,0.95,0.9491495846079764,40,1.0,1,1.0,1,1.0,1
3600,max_ml,20,60,3,3,0.05,0.95,0.942909962182994,14,1.0,1,1.0,1,1.0,1
3601,max_ml,20,60,3,3,0.05,0.95,0.943669963136132,15,1.0,1,1.0,1,1.0,1
3602,max_ml,20,60,3,3,0.05,0.95,0.9474575195878152,17,1.0,1,1.0,1,1.0,1
3603,max_ml,20,60,3,3,0.05,0.95,0.9181294615730058,28,1.0,1,1.0,1,1.0,1
3604,max_ml,20,60,3,3,0.05,0.95,0.8896267569575002,13,1.0,1,1.0,1,1.0,1
3605,max_ml,20,60,3,3,0.05,0.95,0.828540705628726,13,1.0,1,1.0,1,1.0,1
3606,max_ml,20,60,3,3,0.05,0.95,0.9113626564182096,13,1.0,1,1.0,1,1.0,1
3607,max_ml,20,60,3,3,0.05,0.95,0.8990656449240849,8,1.0,1,1.0,1,1.0,1
3608,max_ml,20,60,3,3,0.05,0.95,0.8685961819000442,7,1.0,1,1.0,1,1.0,1
3609,max_ml,20,60,3,3,0.05,0.95,0.9392677917094172,67,0.0,0,1.0,1,1.0,1
3610,max_ml,20,60,3,3,0.05,0.95,0.938109102505929,18,1.0,1,1.0,1,1.0,1
3611,max_ml,20,60,3,3,0.05,0.95,0.9118107002647394,11,1.0,1,1.0,1,1.0,1
3612,max_ml,20,60,3,3,0.05,0.95,0.8134175112695808,5,1.0,1,1.0,1,1.0,1
3613,max_ml,20,60,3,3,0.05,0.95,0.9414398699293396,5,1.0,1,1.0,1,1.0,1
3614,max_ml,20,60,3,3,0.05,0.95,0.934866311468798,14,1.0,1,1.0,1,1.0,1
3615,max_ml,20,60,3,3,0.05,0.95,0.847398370790856,16,1.0,1,1.0,1,1.0,1
3616,max_ml,20,60,3,3,0.05,0.95,0.9307213077424812,24,1.0,1,1.0,1,1.0,1
3617,max_ml,20,60,3,3,0.05,0.95,0.873702936531619,11,1.0,1,1.0,1,1.0,1
3618,max_ml,20,60,3,3,0.05,0.95,0.9402108017835308,48,1.0,1,1.0,1,1.0,1
3619,max_ml,20,60,3,3,0.05,0.95,0.9084209327069048,17,1.0,1,1.0,1,1.0,1
3620,max_ml,20,60,3,3,0.05,0.95,0.9208130226158774,19,1.0,1,1.0,1,1.0,1
3621,max_ml,20,60,3,3,0.05,0.95,0.7521189932145492,4,1.0,1,1.0,1,1.0,1
3622,max_ml,20,60,3,3,0.05,0.95,0.949094657673938,11,1.0,1,1.0,1,1.0,1
3623,max_ml,20,60,3,3,0.05,0.95,0.930750408725153,16,1.0,1,1.0,1,1.0,1
3624,max_ml,20,60,3,3,0.05,0.95,0.9493659256655836,42,0.0,0,0.0,0,1.0,1
3625,max_ml,20,60,3,3,0.05,0.95,0.9481967381554764,30,1.0,1,1.0,1,1.0,1
3626,max_ml,20,60,3,3,0.05,0.95,0.8479493378632067,8,1.0,1,1.0,1,1.0,1
3627,max_ml,20,60,3,3,0.05,0.95,0.9321038263584012,14,1.0,1,1.0,1,1.0,1
3628,max_ml,20,60,3,3,0.05,0.95,0.9380740538261524,8,1.0,1,1.0,1,1.0,1
3629,max_ml,20,60,3,3,0.05,0.95,0.9393849674862372,17,1.0,1,1.0,1,1.0,1
3630,max_ml,20,60,3,3,0.05,0.95,0.9436019468595688,15,1.0,1,1.0,1,1.0,1
3631,max_ml,20,60,3,3,0.05,0.95,0.8982476087617361,33,1.0,1,1.0,1,1.0,1
3632,max_ml,20,60,3,3,0.05,0.95,0.9219292158093572,22,1.0,1,1.0,1,1.0,1
3633,max_ml,20,60,3,3,0.05,0.95,0.9388542100764664,10,1.0,1,1.0,1,1.0,1
3634,max_ml,20,60,3,3,0.05,0.95,0.9384308777978492,10,1.0,1,1.0,1,1.0,1
3635,max_ml,20,60,3,3,0.05,0.95,0.9355224360225248,29,1.0,1,1.0,1,1.0,1
3636,max_ml,20,60,3,3,0.05,0.95,0.8373232806347589,10,1.0,1,1.0,1,1.0,1
3637,max_ml,20,60,3,3,0.05,0.95,0.889708135085724,8,1.0,1,1.0,1,1.0,1
3638,max_ml,20,60,3,3,0.05,0.95,0.9000115638304811,11,1.0,1,1.0,1,1.0,1
3639,max_ml,20,60,3,3,0.05,0.95,0.9014496409252092,11,1.0,1,1.0,1,1.0,1
3640,max_ml,20,60,3,3,0.05,0.95,0.8232624933969004,12,1.0,1,1.0,1,1.0,1
3641,max_ml,20,60,3,3,0.05,0.95,0.9295134130933193,25,1.0,1,1.0,1,1.0,1
3642,max_ml,20,60,3,3,0.05,0.95,0.9173934996068523,11,1.0,1,1.0,1,1.0,1
3643,max_ml,20,60,3,3,0.05,0.95,0.9033373455871452,23,1.0,1,1.0,1,1.0,1
3644,max_ml,20,60,3,3,0.05,0.95,0.927377527079379,17,1.0,1,1.0,1,1.0,1
3645,max_ml,20,60,3,3,0.05,0.95,0.884601653117046,13,1.0,1,1.0,1,1.0,1
3646,max_ml,20,60,3,3,0.05,0.95,0.799009122731371,9,1.0,1,1.0,1,1.0,1
3647,max_ml,20,60,3,3,0.05,0.95,0.902962419765256,23,1.0,1,1.0,1,1.0,1
3648,max_ml,20,60,3,3,0.05,0.95,0.9435950440256746,21,1.0,1,1.0,1,1.0,1
3649,max_ml,20,60,3,3,0.05,0.95,0.8844500121817499,9,1.0,1,1.0,1,1.0,1
3650,max_ml,20,60,3,3,0.05,0.95,0.8920394059726656,22,1.0,1,1.0,1,1.0,1
3651,max_ml,20,60,3,3,0.05,0.95,0.9145983438808212,6,1.0,1,1.0,1,1.0,1
3652,max_ml,20,60,3,3,0.05,0.95,0.9193762391889738,7,1.0,1,1.0,1,1.0,1
3653,max_ml,20,60,3,3,0.05,0.95,0.8861702559818492,13,1.0,1,1.0,1,1.0,1
3654,max_ml,20,60,3,3,0.05,0.95,0.8874330508009461,6,1.0,1,1.0,1,1.0,1
3655,max_ml,20,60,3,3,0.05,0.95,0.9096502905776516,34,1.0,1,1.0,1,1.0,1
3656,max_ml,20,60,3,3,0.05,0.95,0.8714319386679077,5,1.0,1,1.0,1,1.0,1
3657,max_ml,20,60,3,3,0.05,0.95,0.9472436155187516,18,1.0,1,1.0,1,1.0,1
3658,max_ml,20,60,3,3,0.05,0.95,0.7944696069381428,9,1.0,1,1.0,1,1.0,1
3659,max_ml,20,60,3,3,0.05,0.95,0.8956256179434072,17,1.0,1,1.0,1,1.0,1
3660,max_ml,20,60,3,3,0.05,0.95,0.8856884486984915,12,1.0,1,1.0,1,1.0,1
3661,max_ml,20,60,3,3,0.05,0.95,0.8885305054989053,10,1.0,1,1.0,1,1.0,1
3662,max_ml,20,60,3,3,0.05,0.95,0.9374566619232124,18,1.0,1,1.0,1,1.0,1
3663,max_ml,20,60,3,3,0.05,0.95,0.921275023902311,22,1.0,1,1.0,1,1.0,1
3664,max_ml,20,60,3,3,0.05,0.95,0.8940287100717975,16,1.0,1,1.0,1,1.0,1
3665,max_ml,20,60,3,3,0.05,0.95,0.8569825037446667,10,1.0,1,1.0,1,1.0,1
3666,max_ml,20,60,3,3,0.05,0.95,0.8545018835701492,13,1.0,1,1.0,1,1.0,1
3667,max_ml,20,60,3,3,0.05,0.95,0.9205557556070032,22,1.0,1,1.0,1,1.0,1
3668,max_ml,20,60,3,3,0.05,0.95,0.9385128477753018,9,1.0,1,1.0,1,1.0,1
3669,max_ml,20,60,3,3,0.05,0.95,0.935262511271744,7,1.0,1,1.0,1,1.0,1
3670,max_ml,20,60,3,3,0.05,0.95,0.8294902515383048,14,1.0,1,1.0,1,1.0,1
3671,max_ml,20,60,3,3,0.05,0.95,0.9092313433552002,20,1.0,1,1.0,1,1.0,1
3672,max_ml,20,60,3,3,0.05,0.95,0.8793437430545856,10,1.0,1,1.0,1,1.0,1
3673,max_ml,20,60,3,3,0.05,0.95,0.8645894596074611,20,1.0,1,1.0,1,1.0,1
3674,max_ml,20,60,3,3,0.05,0.95,0.8991311380030798,7,1.0,1,1.0,1,1.0,1
3675,max_ml,20,60,3,3,0.05,0.95,0.9302301217907204,14,1.0,1,1.0,1,1.0,1
3676,max_ml,20,60,3,3,0.05,0.95,0.887154786189696,16,1.0,1,1.0,1,1.0,1
3677,max_ml,20,60,3,3,0.05,0.95,0.9477215135523804,44,0.0,0,1.0,1,1.0,1
3678,max_ml,20,60,3,3,0.05,0.95,0.8552400998690732,11,1.0,1,1.0,1,1.0,1
3679,max_ml,20,60,3,3,0.05,0.95,0.9232668411136438,13,1.0,1,1.0,1,1.0,1
3680,max_ml,20,60,3,3,0.05,0.95,0.9489232550058748,12,1.0,1,1.0,1,1.0,1
3681,max_ml,20,60,3,3,0.05,0.95,0.9155808660781122,30,1.0,1,1.0,1,1.0,1
3682,max_ml,20,60,3,3,0.05,0.95,0.9436533718579588,40,1.0,1,1.0,1,1.0,1
3683,max_ml,20,60,3,3,0.05,0.95,0.8844316528161971,16,1.0,1,1.0,1,1.0,1
3684,max_ml,20,60,3,3,0.05,0.95,0.8738560564963995,6,1.0,1,1.0,1,1.0,1
3685,max_ml,20,60,3,3,0.05,0.95,0.9277332074161602,10,1.0,1,1.0,1,1.0,1
3686,max_ml,20,60,3,3,0.05,0.95,0.9101911301594168,6,1.0,1,1.0,1,1.0,1
3687,max_ml,20,60,3,3,0.05,0.95,0.8743513152525789,13,1.0,1,1.0,1,1.0,1
3688,max_ml,20,60,3,3,0.05,0.95,0.9097948083100617,16,1.0,1,1.0,1,1.0,1
3689,max_ml,20,60,3,3,0.05,0.95,0.911736470950584,10,1.0,1,1.0,1,1.0,1
3690,max_ml,20,60,3,3,0.05,0.95,0.9359968421275032,62,0.0,1,0.0,1,0.0,1
3691,max_ml,20,60,3,3,0.05,0.95,0.9446559780323192,56,1.0,1,1.0,1,1.0,1
3692,max_ml,20,60,3,3,0.05,0.95,0.9253111626595096,22,1.0,1,1.0,1,1.0,1
3693,max_ml,20,60,3,3,0.05,0.95,0.9360894101236532,36,1.0,1,1.0,1,1.0,1
3694,max_ml,20,60,3,3,0.05,0.95,0.9491429019551834,37,1.0,1,1.0,1,1.0,1
3695,max_ml,20,60,3,3,0.05,0.95,0.8688631616934632,7,1.0,1,1.0,1,1.0,1
3696,max_ml,20,60,3,3,0.05,0.95,0.94351366695458,40,1.0,1,1.0,1,1.0,1
3697,max_ml,20,60,3,3,0.05,0.95,0.9369360416631124,7,1.0,1,1.0,1,1.0,1
3698,max_ml,20,60,3,3,0.05,0.95,0.9096498901265924,15,1.0,1,1.0,1,1.0,1
3699,max_ml,20,60,3,3,0.05,0.95,0.9450810484554654,26,1.0,1,1.0,1,1.0,1
3700,max_ml,20,60,3,3,0.05,0.95,0.8642764195693304,10,1.0,1,1.0,1,1.0,1
3701,max_ml,20,60,3,3,0.05,0.95,0.9220287103403324,45,1.0,1,1.0,1,1.0,1
3702,max_ml,20,60,3,3,0.05,0.95,0.9441830555010076,25,1.0,1,1.0,1,1.0,1
3703,max_ml,20,60,3,3,0.05,0.95,0.94144263478174,39,1.0,1,1.0,1,1.0,1
3704,max_ml,20,60,3,3,0.05,0.95,0.8588636345487692,16,1.0,1,1.0,1,1.0,1
3705,max_ml,20,60,3,3,0.05,0.95,0.8690868607356286,14,1.0,1,1.0,1,1.0,1
3706,max_ml,20,60,3,3,0.05,0.95,0.9383728727645892,36,1.0,1,1.0,1,1.0,1
3707,max_ml,20,60,3,3,0.05,0.95,0.9241728263028248,18,1.0,1,1.0,1,1.0,1
3708,max_ml,20,60,3,3,0.05,0.95,0.8607606378568531,14,1.0,1,1.0,1,1.0,1
3709,max_ml,20,60,3,3,0.05,0.95,0.915543830230897,8,1.0,1,1.0,1,1.0,1
3710,max_ml,20,60,3,3,0.05,0.95,0.9343058654358996,64,1.0,1,1.0,1,1.0,1
3711,max_ml,20,60,3,3,0.05,0.95,0.8745101896617582,11,1.0,1,1.0,1,1.0,1
3712,max_ml,20,60,3,3,0.05,0.95,0.8560981573122145,32,1.0,1,1.0,1,1.0,1
3713,max_ml,20,60,3,3,0.05,0.95,0.9143242366908176,7,1.0,1,1.0,1,1.0,1
3714,max_ml,20,60,3,3,0.05,0.95,0.8158039486925688,8,1.0,1,1.0,1,1.0,1
3715,max_ml,20,60,3,3,0.05,0.95,0.9439723566658956,54,1.0,1,1.0,1,1.0,1
3716,max_ml,20,60,3,3,0.05,0.95,0.8857967482251268,10,1.0,1,1.0,1,1.0,1
3717,max_ml,20,60,3,3,0.05,0.95,0.9171060447017608,5,1.0,1,1.0,1,1.0,1
3718,max_ml,20,60,3,3,0.05,0.95,0.9482054799179124,11,1.0,1,1.0,1,1.0,1
3719,max_ml,20,60,3,3,0.05,0.95,0.8881555188818864,12,1.0,1,1.0,1,1.0,1
3720,max_ml,20,60,3,3,0.05,0.95,0.8735407045038255,13,1.0,1,1.0,1,1.0,1
3721,max_ml,20,60,3,3,0.05,0.95,0.945192957821364,26,1.0,1,1.0,1,1.0,1
3722,max_ml,20,60,3,3,0.05,0.95,0.9361231196652045,9,1.0,1,1.0,1,1.0,1
3723,max_ml,20,60,3,3,0.05,0.95,0.9498199760741924,17,1.0,1,1.0,1,1.0,1
3724,max_ml,20,60,3,3,0.05,0.95,0.9404539481767632,7,1.0,1,1.0,1,1.0,1
3725,max_ml,20,60,3,3,0.05,0.95,0.931424039650267,12,1.0,1,1.0,1,1.0,1
3726,max_ml,20,60,3,3,0.05,0.95,0.8959872862432272,11,1.0,1,1.0,1,1.0,1
3727,max_ml,20,60,3,3,0.05,0.95,0.8471478445036913,5,1.0,1,1.0,1,1.0,1
3728,max_ml,20,60,3,3,0.05,0.95,0.8993489354901303,19,1.0,1,1.0,1,1.0,1
3729,max_ml,20,60,3,3,0.05,0.95,0.9499882360399292,29,1.0,1,1.0,1,1.0,1
3730,max_ml,20,60,3,3,0.05,0.95,0.905934670787442,19,1.0,1,1.0,1,1.0,1
3731,max_ml,20,60,3,3,0.05,0.95,0.8957948553583355,16,1.0,1,1.0,1,1.0,1
3732,max_ml,20,60,3,3,0.05,0.95,0.9485886655968822,23,1.0,1,1.0,1,1.0,1
3733,max_ml,20,60,3,3,0.05,0.95,0.9498420775709252,28,1.0,1,1.0,1,1.0,1
3734,max_ml,20,60,3,3,0.05,0.95,0.9117193017678162,5,1.0,1,1.0,1,1.0,1
3735,max_ml,20,60,3,3,0.05,0.95,0.9099242524134552,32,1.0,1,1.0,1,1.0,1
3736,max_ml,20,60,3,3,0.05,0.95,0.8887032997155673,18,1.0,1,1.0,1,1.0,1
3737,max_ml,20,60,3,3,0.05,0.95,0.908594004218604,13,1.0,1,1.0,1,1.0,1
3738,max_ml,20,60,3,3,0.05,0.95,0.8522765773568134,8,1.0,1,1.0,1,1.0,1
3739,max_ml,20,60,3,3,0.05,0.95,0.8992651977916257,17,1.0,1,1.0,1,1.0,1
3740,max_ml,20,60,3,3,0.05,0.95,0.8510336725359979,7,1.0,1,1.0,1,1.0,1
3741,max_ml,20,60,3,3,0.05,0.95,0.8731756199708208,11,1.0,1,1.0,1,1.0,1
3742,max_ml,20,60,3,3,0.05,0.95,0.8268834468299313,7,1.0,1,1.0,1,1.0,1
3743,max_ml,20,60,3,3,0.05,0.95,0.920397418181856,17,1.0,1,1.0,1,1.0,1
3744,max_ml,20,60,3,3,0.05,0.95,0.838064671600079,6,1.0,1,1.0,1,1.0,1
3745,max_ml,20,60,3,3,0.05,0.95,0.92308168119601,22,1.0,1,1.0,1,1.0,1
3746,max_ml,20,60,3,3,0.05,0.95,0.94412491902081,20,1.0,1,1.0,1,1.0,1
3747,max_ml,20,60,3,3,0.05,0.95,0.944572990924158,8,1.0,1,1.0,1,1.0,1
3748,max_ml,20,60,3,3,0.05,0.95,0.907893351020152,20,1.0,1,1.0,1,1.0,1
3749,max_ml,20,60,3,3,0.05,0.95,0.8379624127320001,12,1.0,1,1.0,1,1.0,1
3750,max_ml,20,60,3,3,0.05,0.95,0.7898219186791653,10,1.0,1,1.0,1,1.0,1
3751,max_ml,20,60,3,3,0.05,0.95,0.8795292955282173,17,1.0,1,1.0,1,1.0,1
3752,max_ml,20,60,3,3,0.05,0.95,0.919888117465764,27,1.0,1,1.0,1,1.0,1
3753,max_ml,20,60,3,3,0.05,0.95,0.8228210133899657,14,1.0,1,1.0,1,1.0,1
3754,max_ml,20,60,3,3,0.05,0.95,0.9206016784275844,5,1.0,1,1.0,1,1.0,1
3755,max_ml,20,60,3,3,0.05,0.95,0.9306170959906752,29,1.0,1,1.0,1,1.0,1
3756,max_ml,20,60,3,3,0.05,0.95,0.944463950553874,6,1.0,1,1.0,1,1.0,1
3757,max_ml,20,60,3,3,0.05,0.95,0.8479042091730703,6,1.0,1,1.0,1,1.0,1
3758,max_ml,20,60,3,3,0.05,0.95,0.9360993825696524,44,1.0,1,1.0,1,1.0,1
3759,max_ml,20,60,3,3,0.05,0.95,0.866415914696901,21,1.0,1,1.0,1,1.0,1
3760,max_ml,20,60,3,3,0.05,0.95,0.9029665001143656,16,1.0,1,1.0,1,1.0,1
3761,max_ml,20,60,3,3,0.05,0.95,0.9160137934198808,21,1.0,1,1.0,1,1.0,1
3762,max_ml,20,60,3,3,0.05,0.95,0.875561420503959,20,1.0,1,1.0,1,1.0,1
3763,max_ml,20,60,3,3,0.05,0.95,0.916965851895257,16,1.0,1,1.0,1,1.0,1
3764,max_ml,20,60,3,3,0.05,0.95,0.9441105265148936,21,1.0,1,1.0,1,1.0,1
3765,max_ml,20,60,3,3,0.05,0.95,0.9242581871869228,39,1.0,1,1.0,1,1.0,1
3766,max_ml,20,60,3,3,0.05,0.95,0.9031111186183856,7,1.0,1,1.0,1,1.0,1
3767,max_ml,20,60,3,3,0.05,0.95,0.9466121706816416,26,1.0,1,1.0,1,1.0,1
3768,max_ml,20,60,3,3,0.05,0.95,0.8956019080940034,5,1.0,1,1.0,1,1.0,1
3769,max_ml,20,60,3,3,0.05,0.95,0.9459739875240608,24,1.0,1,1.0,1,1.0,1
3770,max_ml,20,60,3,3,0.05,0.95,0.9378686138141564,18,1.0,1,1.0,1,1.0,1
3771,max_ml,20,60,3,3,0.05,0.95,0.9324839155886504,13,1.0,1,1.0,1,1.0,1
3772,max_ml,20,60,3,3,0.05,0.95,0.9210305735244324,11,1.0,1,1.0,1,1.0,1
3773,max_ml,20,60,3,3,0.05,0.95,0.9478554315352902,7,1.0,1,1.0,1,1.0,1
3774,max_ml,20,60,3,3,0.05,0.95,0.8868719129341702,14,1.0,1,1.0,1,1.0,1
3775,max_ml,20,60,3,3,0.05,0.95,0.9400065984839024,9,1.0,1,1.0,1,1.0,1
3776,max_ml,20,60,3,3,0.05,0.95,0.8823692704102944,9,1.0,1,1.0,1,1.0,1
3777,max_ml,20,60,3,3,0.05,0.95,0.8695620805405159,11,1.0,1,1.0,1,1.0,1
3778,max_ml,20,60,3,3,0.05,0.95,0.8717990665518862,13,1.0,1,1.0,1,1.0,1
3779,max_ml,20,60,3,3,0.05,0.95,0.9220944969975852,18,1.0,1,1.0,1,1.0,1
3780,max_ml,20,60,3,3,0.05,0.95,0.9469570303755532,48,0.0,0,1.0,1,1.0,1
3781,max_ml,20,60,3,3,0.05,0.95,0.9371338984157408,36,1.0,1,1.0,1,1.0,1
3782,max_ml,20,60,3,3,0.05,0.95,0.943567836308028,26,1.0,1,1.0,1,1.0,1
3783,max_ml,20,60,3,3,0.05,0.95,0.949395106366765,20,1.0,1,1.0,1,1.0,1
3784,max_ml,20,60,3,3,0.05,0.95,0.928058382051316,61,0.0,0,1.0,1,1.0,1
3785,max_ml,20,60,3,3,0.05,0.95,0.8946893359102869,20,1.0,1,1.0,1,1.0,1
3786,max_ml,20,60,3,3,0.05,0.95,0.8914219360502391,9,1.0,1,1.0,1,1.0,1
3787,max_ml,20,60,3,3,0.05,0.95,0.9200808168579352,2,1.0,1,1.0,1,1.0,1
3788,max_ml,20,60,3,3,0.05,0.95,0.9327946631622772,10,1.0,1,1.0,1,1.0,1
3789,max_ml,20,60,3,3,0.05,0.95,0.871239852487401,16,1.0,1,1.0,1,1.0,1
3790,max_ml,20,60,3,3,0.05,0.95,0.918801681028412,6,1.0,1,1.0,1,1.0,1
3791,max_ml,20,60,3,3,0.05,0.95,0.9177793318009014,18,1.0,1,1.0,1,1.0,1
3792,max_ml,20,60,3,3,0.05,0.95,0.8839689576121516,12,1.0,1,1.0,1,1.0,1
3793,max_ml,20,60,3,3,0.05,0.95,0.8586514531925378,11,1.0,1,1.0,1,1.0,1
3794,max_ml,20,60,3,3,0.05,0.95,0.9288254558997098,43,1.0,1,1.0,1,1.0,1
3795,max_ml,20,60,3,3,0.05,0.95,0.8800942851298756,26,1.0,1,1.0,1,1.0,1
3796,max_ml,20,60,3,3,0.05,0.95,0.9106382136329564,18,1.0,1,1.0,1,1.0,1
3797,max_ml,20,60,3,3,0.05,0.95,0.9442522081981104,17,1.0,1,1.0,1,1.0,1
3798,max_ml,20,60,3,3,0.05,0.95,0.948566019409247,42,0.0,0,1.0,1,1.0,1
3799,max_ml,20,60,3,3,0.05,0.95,0.8323474335818006,9,1.0,1,1.0,1,1.0,1
3800,max_ml,20,60,3,3,0.05,0.95,0.9358968093901048,7,1.0,1,1.0,1,1.0,1
3801,max_ml,20,60,3,3,0.05,0.95,0.9397546293128072,39,1.0,1,1.0,1,1.0,1
3802,max_ml,20,60,3,3,0.05,0.95,0.933403593622796,7,1.0,1,1.0,1,1.0,1
3803,max_ml,20,60,3,3,0.05,0.95,0.7955684149702351,12,1.0,1,1.0,1,1.0,1
3804,max_ml,20,60,3,3,0.05,0.95,0.8689809797198326,11,1.0,1,1.0,1,1.0,1
3805,max_ml,20,60,3,3,0.05,0.95,0.9197207617890034,16,1.0,1,1.0,1,1.0,1
3806,max_ml,20,60,3,3,0.05,0.95,0.9222303203323596,10,1.0,1,1.0,1,1.0,1
3807,max_ml,20,60,3,3,0.05,0.95,0.845867852722448,10,1.0,1,1.0,1,1.0,1
3808,max_ml,20,60,3,3,0.05,0.95,0.9396534571050144,10,1.0,1,1.0,1,1.0,1
3809,max_ml,20,60,3,3,0.05,0.95,0.9403365341375306,21,1.0,1,1.0,1,1.0,1
3810,max_ml,20,60,3,3,0.05,0.95,0.8735562242411172,15,1.0,1,1.0,1,1.0,1
3811,max_ml,20,60,3,3,0.05,0.95,0.9399072778487938,48,1.0,1,1.0,1,1.0,1
3812,max_ml,20,60,3,3,0.05,0.95,0.9257231024271466,29,1.0,1,1.0,1,1.0,1
3813,max_ml,20,60,3,3,0.05,0.95,0.9196942167096762,16,1.0,1,1.0,1,1.0,1
3814,max_ml,20,60,3,3,0.05,0.95,0.8189649741949793,24,1.0,1,1.0,1,1.0,1
3815,max_ml,20,60,3,3,0.05,0.95,0.9078555607123344,25,1.0,1,1.0,1,1.0,1
3816,max_ml,20,60,3,3,0.05,0.95,0.9362672461642138,8,1.0,1,1.0,1,1.0,1
3817,max_ml,20,60,3,3,0.05,0.95,0.8634922975507894,6,1.0,1,1.0,1,1.0,1
3818,max_ml,20,60,3,3,0.05,0.95,0.876446096156994,15,1.0,1,1.0,1,1.0,1
3819,max_ml,20,60,3,3,0.05,0.95,0.9497434071206602,86,0.0,0,0.0,0,1.0,1
3820,max_ml,20,60,3,3,0.05,0.95,0.8779740332742877,6,1.0,1,1.0,1,1.0,1
3821,max_ml,20,60,3,3,0.05,0.95,0.8293812968718113,23,1.0,1,1.0,1,1.0,1
3822,max_ml,20,60,3,3,0.05,0.95,0.9394648146444696,20,1.0,1,1.0,1,1.0,1
3823,max_ml,20,60,3,3,0.05,0.95,0.9467698592707268,25,1.0,1,1.0,1,1.0,1
3824,max_ml,20,60,3,3,0.05,0.95,0.8615003676334765,12,1.0,1,1.0,1,1.0,1
3825,max_ml,20,60,3,3,0.05,0.95,0.852467426727414,6,1.0,1,1.0,1,1.0,1
3826,max_ml,20,60,3,3,0.05,0.95,0.9487065500032008,17,1.0,1,1.0,1,1.0,1
3827,max_ml,20,60,3,3,0.05,0.95,0.8964803303510883,5,1.0,1,1.0,1,1.0,1
3828,max_ml,20,60,3,3,0.05,0.95,0.940587686449686,21,1.0,1,1.0,1,1.0,1
3829,max_ml,20,60,3,3,0.05,0.95,0.872851547147289,19,1.0,1,1.0,1,1.0,1
3830,max_ml,20,60,3,3,0.05,0.95,0.8576912687937357,10,1.0,1,1.0,1,1.0,1
3831,max_ml,20,60,3,3,0.05,0.95,0.9126416967844542,30,1.0,1,1.0,1,1.0,1
3832,max_ml,20,60,3,3,0.05,0.95,0.9420528118539676,11,1.0,1,1.0,1,1.0,1
3833,max_ml,20,60,3,3,0.05,0.95,0.9334845712886168,44,0.0,0,1.0,1,1.0,1
3834,max_ml,20,60,3,3,0.05,0.95,0.8395862074270647,8,1.0,1,1.0,1,1.0,1
3835,max_ml,20,60,3,3,0.05,0.95,0.9268653848671132,39,1.0,1,1.0,1,1.0,1
3836,max_ml,20,60,3,3,0.05,0.95,0.9219034537260667,20,1.0,1,1.0,1,1.0,1
3837,max_ml,20,60,3,3,0.05,0.95,0.8870531651645259,8,1.0,1,1.0,1,1.0,1
3838,max_ml,20,60,3,3,0.05,0.95,0.9293111810965168,7,1.0,1,1.0,1,1.0,1
3839,max_ml,20,60,3,3,0.05,0.95,0.9089044197357724,10,1.0,1,1.0,1,1.0,1
3840,max_ml,20,60,3,3,0.05,0.95,0.8943185056701176,17,1.0,1,1.0,1,1.0,1
3841,max_ml,20,60,3,3,0.05,0.95,0.9226474206230504,16,1.0,1,1.0,1,1.0,1
3842,max_ml,20,60,3,3,0.05,0.95,0.921160140117534,14,1.0,1,1.0,1,1.0,1
3843,max_ml,20,60,3,3,0.05,0.95,0.8476887411327811,3,1.0,1,1.0,1,1.0,1
3844,max_ml,20,60,3,3,0.05,0.95,0.9284290047460436,33,1.0,1,1.0,1,1.0,1
3845,max_ml,20,60,3,3,0.05,0.95,0.9052008019206956,7,1.0,1,1.0,1,1.0,1
3846,max_ml,20,60,3,3,0.05,0.95,0.9216893177546044,26,1.0,1,1.0,1,1.0,1
3847,max_ml,20,60,3,3,0.05,0.95,0.9233794412090988,17,1.0,1,1.0,1,1.0,1
3848,max_ml,20,60,3,3,0.05,0.95,0.9466573786927344,15,1.0,1,1.0,1,1.0,1
3849,max_ml,20,60,3,3,0.05,0.95,0.9411033443570564,19,1.0,1,1.0,1,1.0,1
3850,max_ml,20,60,3,3,0.05,0.95,0.9358464246125148,28,1.0,1,1.0,1,1.0,1
3851,max_ml,20,60,3,3,0.05,0.95,0.949511884760334,28,1.0,1,1.0,1,1.0,1
3852,max_ml,20,60,3,3,0.05,0.95,0.9423118744774271,13,1.0,1,1.0,1,1.0,1
3853,max_ml,20,60,3,3,0.05,0.95,0.9463797040461585,12,1.0,1,1.0,1,1.0,1
3854,max_ml,20,60,3,3,0.05,0.95,0.9263533631173516,38,1.0,1,1.0,1,1.0,1
3855,max_ml,20,60,3,3,0.05,0.95,0.9457725934303434,45,0.0,0,1.0,1,1.0,1
3856,max_ml,20,60,3,3,0.05,0.95,0.8960629714432886,36,1.0,1,1.0,1,1.0,1
3857,max_ml,20,60,3,3,0.05,0.95,0.9051772406820856,28,1.0,1,1.0,1,1.0,1
3858,max_ml,20,60,3,3,0.05,0.95,0.8898421951309862,8,1.0,1,1.0,1,1.0,1
3859,max_ml,20,60,3,3,0.05,0.95,0.9497982430742647,26,1.0,1,1.0,1,1.0,1
3860,max_ml,20,60,3,3,0.05,0.95,0.9238292183761382,10,1.0,1,1.0,1,1.0,1
3861,max_ml,20,60,3,3,0.05,0.95,0.9171060747482168,29,1.0,1,1.0,1,1.0,1
3862,max_ml,20,60,3,3,0.05,0.95,0.9049301180056228,29,1.0,1,1.0,1,1.0,1
3863,max_ml,20,60,3,3,0.05,0.95,0.9449424666693876,17,1.0,1,1.0,1,1.0,1
3864,max_ml,20,60,3,3,0.05,0.95,0.7199603780153608,6,1.0,1,1.0,1,1.0,1
3865,max_ml,20,60,3,3,0.05,0.95,0.9028038119203292,23,1.0,1,1.0,1,1.0,1
3866,max_ml,20,60,3,3,0.05,0.95,0.9444223113934036,41,1.0,1,1.0,1,1.0,1
3867,max_ml,20,60,3,3,0.05,0.95,0.8942367781055057,7,1.0,1,1.0,1,1.0,1
3868,max_ml,20,60,3,3,0.05,0.95,0.9481229393263304,11,1.0,1,1.0,1,1.0,1
3869,max_ml,20,60,3,3,0.05,0.95,0.8832076632306134,9,1.0,1,1.0,1,1.0,1
3870,max_ml,20,60,3,3,0.05,0.95,0.9493651040222254,22,1.0,1,1.0,1,1.0,1
3871,max_ml,20,60,3,3,0.05,0.95,0.890434382004807,17,1.0,1,1.0,1,1.0,1
3872,max_ml,20,60,3,3,0.05,0.95,0.9259634294003816,32,1.0,1,1.0,1,1.0,1
3873,max_ml,20,60,3,3,0.05,0.95,0.9093062462587868,7,1.0,1,1.0,1,1.0,1
3874,max_ml,20,60,3,3,0.05,0.95,0.9145262699354644,16,1.0,1,1.0,1,1.0,1
3875,max_ml,20,60,3,3,0.05,0.95,0.905647798741866,15,1.0,1,1.0,1,1.0,1
3876,max_ml,20,60,3,3,0.05,0.95,0.9470694494760424,14,1.0,1,1.0,1,1.0,1
3877,max_ml,20,60,3,3,0.05,0.95,0.8763435091410701,6,1.0,1,1.0,1,1.0,1
3878,max_ml,20,60,3,3,0.05,0.95,0.8769779833656826,25,1.0,1,1.0,1,1.0,1
3879,max_ml,20,60,3,3,0.05,0.95,0.9024270702624716,12,1.0,1,1.0,1,1.0,1
3880,max_ml,20,60,3,3,0.05,0.95,0.9211074330262804,8,1.0,1,1.0,1,1.0,1
3881,max_ml,20,60,3,3,0.05,0.95,0.9476331530096234,13,1.0,1,1.0,1,1.0,1
3882,max_ml,20,60,3,3,0.05,0.95,0.7031144668917112,5,1.0,1,1.0,1,1.0,1
3883,max_ml,20,60,3,3,0.05,0.95,0.9340664211831192,8,1.0,1,1.0,1,1.0,1
3884,max_ml,20,60,3,3,0.05,0.95,0.7995112189092525,11,1.0,1,1.0,1,1.0,1
3885,max_ml,20,60,3,3,0.05,0.95,0.9337858288920956,12,1.0,1,1.0,1,1.0,1
3886,max_ml,20,60,3,3,0.05,0.95,0.9466969268570772,9,1.0,1,1.0,1,1.0,1
3887,max_ml,20,60,3,3,0.05,0.95,0.8733916876645706,18,1.0,1,1.0,1,1.0,1
3888,max_ml,20,60,3,3,0.05,0.95,0.9053869259820322,14,1.0,1,1.0,1,1.0,1
3889,max_ml,20,60,3,3,0.05,0.95,0.8910260821807459,14,1.0,1,1.0,1,1.0,1
3890,max_ml,20,60,3,3,0.05,0.95,0.9380632907509588,14,1.0,1,1.0,1,1.0,1
3891,max_ml,20,60,3,3,0.05,0.95,0.8589223933463335,13,1.0,1,1.0,1,1.0,1
3892,max_ml,20,60,3,3,0.05,0.95,0.9425513529536896,11,1.0,1,1.0,1,1.0,1
3893,max_ml,20,60,3,3,0.05,0.95,0.91503327100793,18,1.0,1,1.0,1,1.0,1
3894,max_ml,20,60,3,3,0.05,0.95,0.8760495601649413,12,1.0,1,1.0,1,1.0,1
3895,max_ml,20,60,3,3,0.05,0.95,0.9002333046856257,14,1.0,1,1.0,1,1.0,1
3896,max_ml,20,60,3,3,0.05,0.95,0.9273568739171656,15,1.0,1,1.0,1,1.0,1
3897,max_ml,20,60,3,3,0.05,0.95,0.939132323794364,32,1.0,1,1.0,1,1.0,1
3898,max_ml,20,60,3,3,0.05,0.95,0.9118416254419366,5,1.0,1,1.0,1,1.0,1
3899,max_ml,20,60,3,3,0.05,0.95,0.8768677705048602,8,1.0,1,1.0,1,1.0,1
3900,max_ml,20,60,3,3,0.05,0.95,0.7338787074333712,14,1.0,1,1.0,1,1.0,1
3901,max_ml,20,60,3,3,0.05,0.95,0.9184161766477202,10,1.0,1,1.0,1,1.0,1
3902,max_ml,20,60,3,3,0.05,0.95,0.8877303127616808,14,1.0,1,1.0,1,1.0,1
3903,max_ml,20,60,3,3,0.05,0.95,0.8526893921833679,8,1.0,1,1.0,1,1.0,1
3904,max_ml,20,60,3,3,0.05,0.95,0.9485751610809032,30,1.0,1,1.0,1,1.0,1
3905,max_ml,20,60,3,3,0.05,0.95,0.934620516081586,17,1.0,1,1.0,1,1.0,1
3906,max_ml,20,60,3,3,0.05,0.95,0.917910484302759,30,1.0,1,1.0,1,1.0,1
3907,max_ml,20,60,3,3,0.05,0.95,0.8813462869036969,11,1.0,1,1.0,1,1.0,1
3908,max_ml,20,60,3,3,0.05,0.95,0.8683549036023723,22,1.0,1,1.0,1,1.0,1
3909,max_ml,20,60,3,3,0.05,0.95,0.9209502608027684,22,1.0,1,1.0,1,1.0,1
3910,max_ml,20,60,3,3,0.05,0.95,0.8912143881693119,11,1.0,1,1.0,1,1.0,1
3911,max_ml,20,60,3,3,0.05,0.95,0.8816075407907259,8,1.0,1,1.0,1,1.0,1
3912,max_ml,20,60,3,3,0.05,0.95,0.9337838703378154,71,1.0,1,1.0,1,1.0,1
3913,max_ml,20,60,3,3,0.05,0.95,0.9140654920288028,6,1.0,1,1.0,1,1.0,1
3914,max_ml,20,60,3,3,0.05,0.95,0.8992840493498331,25,1.0,1,1.0,1,1.0,1
3915,max_ml,20,60,3,3,0.05,0.95,0.7812178686317924,8,1.0,1,1.0,1,1.0,1
3916,max_ml,20,60,3,3,0.05,0.95,0.9388292929366212,9,1.0,1,1.0,1,1.0,1
3917,max_ml,20,60,3,3,0.05,0.95,0.9389038323820544,33,0.0,0,1.0,1,0.0,0
3918,max_ml,20,60,3,3,0.05,0.95,0.921553497015336,13,1.0,1,1.0,1,1.0,1
3919,max_ml,20,60,3,3,0.05,0.95,0.9439774950198252,16,1.0,1,1.0,1,1.0,1
3920,max_ml,20,60,3,3,0.05,0.95,0.8677404425833247,14,1.0,1,1.0,1,1.0,1
3921,max_ml,20,60,3,3,0.05,0.95,0.90353580297552,10,1.0,1,1.0,1,1.0,1
3922,max_ml,20,60,3,3,0.05,0.95,0.8538375575591904,30,1.0,1,1.0,1,1.0,1
3923,max_ml,20,60,3,3,0.05,0.95,0.8698612426216097,13,1.0,1,1.0,1,1.0,1
3924,max_ml,20,60,3,3,0.05,0.95,0.9298136532621536,21,1.0,1,1.0,1,1.0,1
3925,max_ml,20,60,3,3,0.05,0.95,0.936300626706394,11,1.0,1,1.0,1,1.0,1
3926,max_ml,20,60,3,3,0.05,0.95,0.928182877543162,26,1.0,1,1.0,1,1.0,1
3927,max_ml,20,60,3,3,0.05,0.95,0.852790770718352,10,1.0,1,1.0,1,1.0,1
3928,max_ml,20,60,3,3,0.05,0.95,0.921082746555196,6,1.0,1,1.0,1,1.0,1
3929,max_ml,20,60,3,3,0.05,0.95,0.8254544494751969,14,1.0,1,1.0,1,1.0,1
3930,max_ml,20,60,3,3,0.05,0.95,0.9043363125380826,11,1.0,1,1.0,1,1.0,1
3931,max_ml,20,60,3,3,0.05,0.95,0.9003582982757653,19,1.0,1,1.0,1,1.0,1
3932,max_ml,20,60,3,3,0.05,0.95,0.9355398371411878,42,1.0,1,1.0,1,1.0,1
3933,max_ml,20,60,3,3,0.05,0.95,0.9277077836002076,4,1.0,1,1.0,1,1.0,1
3934,max_ml,20,60,3,3,0.05,0.95,0.8462782166317441,15,1.0,1,1.0,1,1.0,1
3935,max_ml,20,60,3,3,0.05,0.95,0.9377022716906748,28,1.0,1,1.0,1,1.0,1
3936,max_ml,20,60,3,3,0.05,0.95,0.8835578163499348,8,1.0,1,1.0,1,1.0,1
3937,max_ml,20,60,3,3,0.05,0.95,0.939971728773106,30,1.0,1,1.0,1,1.0,1
3938,max_ml,20,60,3,3,0.05,0.95,0.9007432615718054,5,1.0,1,1.0,1,1.0,1
3939,max_ml,20,60,3,3,0.05,0.95,0.8778690032110164,26,1.0,1,1.0,1,1.0,1
3940,max_ml,20,60,3,3,0.05,0.95,0.916314632213822,14,1.0,1,1.0,1,1.0,1
3941,max_ml,20,60,3,3,0.05,0.95,0.9267859105439924,4,1.0,1,1.0,1,1.0,1
3942,max_ml,20,60,3,3,0.05,0.95,0.8805852695822803,9,1.0,1,1.0,1,1.0,1
3943,max_ml,20,60,3,3,0.05,0.95,0.926416207486539,11,1.0,1,1.0,1,1.0,1
3944,max_ml,20,60,3,3,0.05,0.95,0.9146460948850964,16,1.0,1,1.0,1,1.0,1
3945,max_ml,20,60,3,3,0.05,0.95,0.9456728258845856,17,1.0,1,1.0,1,1.0,1
3946,max_ml,20,60,3,3,0.05,0.95,0.9286554345705385,19,1.0,1,1.0,1,1.0,1
3947,max_ml,20,60,3,3,0.05,0.95,0.9093966856453166,9,1.0,1,1.0,1,1.0,1
3948,max_ml,20,60,3,3,0.05,0.95,0.8793719387826747,9,1.0,1,1.0,1,1.0,1
3949,max_ml,20,60,3,3,0.05,0.95,0.94090029879336,50,0.0,0,1.0,1,1.0,1
3950,max_ml,20,60,3,3,0.05,0.95,0.8793932439187786,12,1.0,1,1.0,1,1.0,1
3951,max_ml,20,60,3,3,0.05,0.95,0.9226953526245998,10,1.0,1,1.0,1,1.0,1
3952,max_ml,20,60,3,3,0.05,0.95,0.9427095449434398,14,1.0,1,1.0,1,1.0,1
3953,max_ml,20,60,3,3,0.05,0.95,0.8683900576238751,15,1.0,1,1.0,1,1.0,1
3954,max_ml,20,60,3,3,0.05,0.95,0.9048065742057628,5,1.0,1,1.0,1,1.0,1
3955,max_ml,20,60,3,3,0.05,0.95,0.9451586456751924,11,1.0,1,1.0,1,1.0,1
3956,max_ml,20,60,3,3,0.05,0.95,0.944430843780322,29,1.0,1,1.0,1,1.0,1
3957,max_ml,20,60,3,3,0.05,0.95,0.9188331791269336,8,1.0,1,1.0,1,1.0,1
3958,max_ml,20,60,3,3,0.05,0.95,0.9348945826910964,11,1.0,1,1.0,1,1.0,1
3959,max_ml,20,60,3,3,0.05,0.95,0.8636581689936464,11,1.0,1,1.0,1,1.0,1
3960,max_ml,20,60,3,3,0.05,0.95,0.9369380560289312,17,1.0,1,1.0,1,1.0,1
3961,max_ml,20,60,3,3,0.05,0.95,0.9234061492481378,12,1.0,1,1.0,1,1.0,1
3962,max_ml,20,60,3,3,0.05,0.95,0.8280199563618131,11,1.0,1,1.0,1,1.0,1
3963,max_ml,20,60,3,3,0.05,0.95,0.8995478785865342,12,1.0,1,1.0,1,1.0,1
3964,max_ml,20,60,3,3,0.05,0.95,0.896573721965513,44,1.0,1,1.0,1,1.0,1
3965,max_ml,20,60,3,3,0.05,0.95,0.932124372412037,28,1.0,1,1.0,1,1.0,1
3966,max_ml,20,60,3,3,0.05,0.95,0.9427200174304892,26,1.0,1,1.0,1,1.0,1
3967,max_ml,20,60,3,3,0.05,0.95,0.7888107138905563,2,1.0,1,1.0,1,1.0,1
3968,max_ml,20,60,3,3,0.05,0.95,0.9312675644349324,15,1.0,1,1.0,1,1.0,1
3969,max_ml,20,60,3,3,0.05,0.95,0.8691979453921248,12,1.0,1,1.0,1,1.0,1
3970,max_ml,20,60,3,3,0.05,0.95,0.882493116752666,13,1.0,1,1.0,1,1.0,1
3971,max_ml,20,60,3,3,0.05,0.95,0.9206951454851814,9,1.0,1,1.0,1,1.0,1
3972,max_ml,20,60,3,3,0.05,0.95,0.9257581271646186,11,1.0,1,1.0,1,1.0,1
3973,max_ml,20,60,3,3,0.05,0.95,0.9254433375580584,49,1.0,1,1.0,1,1.0,1
3974,max_ml,20,60,3,3,0.05,0.95,0.8302954115146929,17,1.0,1,1.0,1,1.0,1
3975,max_ml,20,60,3,3,0.05,0.95,0.9266016423925404,7,1.0,1,1.0,1,1.0,1
3976,max_ml,20,60,3,3,0.05,0.95,0.7726788904639508,11,1.0,1,1.0,1,1.0,1
3977,max_ml,20,60,3,3,0.05,0.95,0.947151606534826,17,1.0,1,1.0,1,1.0,1
3978,max_ml,20,60,3,3,0.05,0.95,0.9241776335682536,13,1.0,1,1.0,1,1.0,1
3979,max_ml,20,60,3,3,0.05,0.95,0.930027159198304,20,1.0,1,1.0,1,1.0,1
3980,max_ml,20,60,3,3,0.05,0.95,0.9494399517054832,11,1.0,1,1.0,1,1.0,1
3981,max_ml,20,60,3,3,0.05,0.95,0.8920666982683135,22,1.0,1,1.0,1,1.0,1
3982,max_ml,20,60,3,3,0.05,0.95,0.9441182684925156,10,1.0,1,1.0,1,1.0,1
3983,max_ml,20,60,3,3,0.05,0.95,0.8540093741750335,8,1.0,1,1.0,1,1.0,1
3984,max_ml,20,60,3,3,0.05,0.95,0.947412923545902,24,1.0,1,1.0,1,0.0,0
3985,max_ml,20,60,3,3,0.05,0.95,0.8144712327736453,11,1.0,1,1.0,1,1.0,1
3986,max_ml,20,60,3,3,0.05,0.95,0.9233165994033038,28,1.0,1,1.0,1,1.0,1
3987,max_ml,20,60,3,3,0.05,0.95,0.930785945097025,18,1.0,1,1.0,1,1.0,1
3988,max_ml,20,60,3,3,0.05,0.95,0.895915365843957,17,1.0,1,1.0,1,1.0,1
3989,max_ml,20,60,3,3,0.05,0.95,0.8651962024484616,8,1.0,1,1.0,1,1.0,1
3990,max_ml,20,60,3,3,0.05,0.95,0.9233951363656264,34,0.0,0,1.0,1,1.0,1
3991,max_ml,20,60,3,3,0.05,0.95,0.9491651788264548,29,1.0,1,1.0,1,1.0,1
3992,max_ml,20,60,3,3,0.05,0.95,0.8707942375713936,9,1.0,1,1.0,1,1.0,1
3993,max_ml,20,60,3,3,0.05,0.95,0.9437484493445374,41,1.0,1,1.0,1,1.0,1
3994,max_ml,20,60,3,3,0.05,0.95,0.920739601619584,30,1.0,1,1.0,1,1.0,1
3995,max_ml,20,60,3,3,0.05,0.95,0.8402149096959265,5,1.0,1,1.0,1,1.0,1
3996,max_ml,20,60,3,3,0.05,0.95,0.8676960717389866,8,1.0,1,1.0,1,1.0,1
3997,max_ml,20,60,3,3,0.05,0.95,0.9482247503499092,34,1.0,1,1.0,1,1.0,1
3998,max_ml,20,60,3,3,0.05,0.95,0.9391767466338964,19,1.0,1,1.0,1,1.0,1
3999,max_ml,20,60,3,3,0.05,0.95,0.9286671010515803,28,1.0,1,1.0,1,1.0,1
4000,max_ml,20,60,3,3,0.05,0.95,0.8905199344382558,14,1.0,1,1.0,1,1.0,1
4001,max_ml,20,60,3,3,0.05,0.95,0.8965275536352871,16,1.0,1,1.0,1,1.0,1
4002,max_ml,20,60,3,3,0.05,0.95,0.9312324823117843,9,1.0,1,1.0,1,1.0,1
4003,max_ml,20,60,3,3,0.05,0.95,0.9379884163348836,26,1.0,1,0.0,0,1.0,1
4004,max_ml,20,60,3,3,0.05,0.95,0.8287542287707995,9,1.0,1,1.0,1,1.0,1
4005,max_ml,20,60,3,3,0.05,0.95,0.8806843862298165,12,1.0,1,1.0,1,1.0,1
4006,max_ml,20,60,3,3,0.05,0.95,0.918405474139901,14,1.0,1,1.0,1,1.0,1
4007,max_ml,20,60,3,3,0.05,0.95,0.8499787223828421,7,1.0,1,1.0,1,1.0,1
4008,max_ml,20,60,3,3,0.05,0.95,0.9405097176992476,21,1.0,1,1.0,1,1.0,1
4009,max_ml,20,60,3,3,0.05,0.95,0.884456801544457,18,1.0,1,1.0,1,1.0,1
4010,max_ml,20,60,3,3,0.05,0.95,0.9283736607767352,18,1.0,1,1.0,1,1.0,1
4011,max_ml,20,60,3,3,0.05,0.95,0.9402249651054084,50,1.0,1,1.0,1,1.0,1
4012,max_ml,20,60,3,3,0.05,0.95,0.8953206182635942,7,1.0,1,1.0,1,1.0,1
4013,max_ml,20,60,3,3,0.05,0.95,0.9109917442573146,12,1.0,1,1.0,1,1.0,1
4014,max_ml,20,60,3,3,0.05,0.95,0.8443086572522762,11,1.0,1,1.0,1,1.0,1
4015,max_ml,20,60,3,3,0.05,0.95,0.9146169173826124,13,1.0,1,1.0,1,1.0,1
4016,max_ml,20,60,3,3,0.05,0.95,0.756279588258744,5,1.0,1,1.0,1,1.0,1
4017,max_ml,20,60,3,3,0.05,0.95,0.8853124209814435,5,1.0,1,1.0,1,1.0,1
4018,max_ml,20,60,3,3,0.05,0.95,0.8752023187923873,7,1.0,1,1.0,1,1.0,1
4019,max_ml,20,60,3,3,0.05,0.95,0.9285805490574296,31,1.0,1,1.0,1,1.0,1
4020,max_ml,20,60,3,3,0.05,0.95,0.9236636283412648,12,1.0,1,1.0,1,1.0,1
4021,max_ml,20,60,3,3,0.05,0.95,0.9189750433588294,20,1.0,1,1.0,1,1.0,1
4022,max_ml,20,60,3,3,0.05,0.95,0.8842226894039834,12,1.0,1,1.0,1,1.0,1
4023,max_ml,20,60,3,3,0.05,0.95,0.8894277262754503,8,1.0,1,1.0,1,1.0,1
4024,max_ml,20,60,3,3,0.05,0.95,0.9176440059854016,10,1.0,1,1.0,1,1.0,1
4025,max_ml,20,60,3,3,0.05,0.95,0.9317796191988515,22,1.0,1,1.0,1,1.0,1
4026,max_ml,20,60,3,3,0.05,0.95,0.841762592422364,16,1.0,1,1.0,1,1.0,1
4027,max_ml,20,60,3,3,0.05,0.95,0.9461513316250636,5,1.0,1,1.0,1,1.0,1
4028,max_ml,20,60,3,3,0.05,0.95,0.9307535100118276,18,1.0,1,1.0,1,1.0,1
4029,max_ml,20,60,3,3,0.05,0.95,0.9292949420673196,16,1.0,1,1.0,1,1.0,1
4030,max_ml,20,60,3,3,0.05,0.95,0.9257882350998228,18,1.0,1,1.0,1,1.0,1
4031,max_ml,20,60,3,3,0.05,0.95,0.93139618114721,26,1.0,1,1.0,1,1.0,1
4032,max_ml,20,60,3,3,0.05,0.95,0.9144125534548372,5,1.0,1,1.0,1,1.0,1
4033,max_ml,20,60,3,3,0.05,0.95,0.7676863540379546,11,1.0,1,1.0,1,1.0,1
4034,max_ml,20,60,3,3,0.05,0.95,0.9129920379233356,9,1.0,1,1.0,1,1.0,1
4035,max_ml,20,60,3,3,0.05,0.95,0.9435843478963593,28,1.0,1,1.0,1,1.0,1
4036,max_ml,20,60,3,3,0.05,0.95,0.9442675480696612,27,1.0,1,1.0,1,1.0,1
4037,max_ml,20,60,3,3,0.05,0.95,0.877793093193147,8,1.0,1,1.0,1,1.0,1
4038,max_ml,20,60,3,3,0.05,0.95,0.9371938875446348,50,0.0,1,0.0,1,0.0,1
4039,max_ml,20,60,3,3,0.05,0.95,0.9297836136521594,17,1.0,1,1.0,1,1.0,1
4040,max_ml,20,60,3,3,0.05,0.95,0.9122546904426464,10,1.0,1,1.0,1,1.0,1
4041,max_ml,20,60,3,3,0.05,0.95,0.8892062903856203,14,1.0,1,1.0,1,1.0,1
4042,max_ml,20,60,3,3,0.05,0.95,0.9318441542753476,13,1.0,1,1.0,1,1.0,1
4043,max_ml,20,60,3,3,0.05,0.95,0.9152887981060464,8,1.0,1,1.0,1,1.0,1
4044,max_ml,20,60,3,3,0.05,0.95,0.8958324907265723,11,1.0,1,1.0,1,1.0,1
4045,max_ml,20,60,3,3,0.05,0.95,0.9180135588722256,25,1.0,1,1.0,1,1.0,1
4046,max_ml,20,60,3,3,0.05,0.95,0.94854524911835,24,1.0,1,1.0,1,1.0,1
4047,max_ml,20,60,3,3,0.05,0.95,0.9403719823453384,8,1.0,1,1.0,1,1.0,1
4048,max_ml,20,60,3,3,0.05,0.95,0.9044545579296976,9,1.0,1,1.0,1,1.0,1
4049,max_ml,20,60,3,3,0.05,0.95,0.8611472862310023,13,1.0,1,1.0,1,1.0,1
4050,max_ml,20,60,3,3,0.05,0.95,0.7353497235036459,10,1.0,1,1.0,1,1.0,1
4051,max_ml,20,60,3,3,0.05,0.95,0.8820756801124288,17,1.0,1,1.0,1,1.0,1
4052,max_ml,20,60,3,3,0.05,0.95,0.9373821717159956,31,1.0,1,1.0,1,1.0,1
4053,max_ml,20,60,3,3,0.05,0.95,0.889717877666081,12,1.0,1,1.0,1,1.0,1
4054,max_ml,20,60,3,3,0.05,0.95,0.9184592625484508,17,1.0,1,1.0,1,1.0,1
4055,max_ml,20,60,3,3,0.05,0.95,0.9384207694688926,40,1.0,1,1.0,1,1.0,1
4056,max_ml,20,60,3,3,0.05,0.95,0.9191243519706048,17,1.0,1,1.0,1,1.0,1
4057,max_ml,20,60,3,3,0.05,0.95,0.9369464679347026,51,0.0,0,1.0,1,1.0,1
4058,max_ml,20,60,3,3,0.05,0.95,0.9022535631195996,19,1.0,1,1.0,1,1.0,1
4059,max_ml,20,60,3,3,0.05,0.95,0.948937727414122,11,1.0,1,1.0,1,1.0,1
4060,max_ml,20,60,3,3,0.05,0.95,0.9356156186449116,24,1.0,1,1.0,1,1.0,1
4061,max_ml,20,60,3,3,0.05,0.95,0.9306972554370456,12,1.0,1,1.0,1,1.0,1
4062,max_ml,20,60,3,3,0.05,0.95,0.8689687574281009,7,1.0,1,1.0,1,1.0,1
4063,max_ml,20,60,3,3,0.05,0.95,0.7407228012513714,3,1.0,1,1.0,1,1.0,1
4064,max_ml,20,60,3,3,0.05,0.95,0.8854609367109663,6,1.0,1,1.0,1,1.0,1
4065,max_ml,20,60,3,3,0.05,0.95,0.9359206545238784,34,1.0,1,1.0,1,1.0,1
4066,max_ml,20,60,3,3,0.05,0.95,0.946886539831874,28,1.0,1,1.0,1,1.0,1
4067,max_ml,20,60,3,3,0.05,0.95,0.9457540998440062,13,1.0,1,1.0,1,1.0,1
4068,max_ml,20,60,3,3,0.05,0.95,0.804083733886934,7,1.0,1,1.0,1,1.0,1
4069,max_ml,20,60,3,3,0.05,0.95,0.8746312071007758,4,1.0,1,1.0,1,1.0,1
4070,max_ml,20,60,3,3,0.05,0.95,0.902292148715416,3,1.0,1,1.0,1,1.0,1
4071,max_ml,20,60,3,3,0.05,0.95,0.791056014782664,10,1.0,1,1.0,1,1.0,1
4072,max_ml,20,60,3,3,0.05,0.95,0.9213296002661652,31,1.0,1,1.0,1,1.0,1
4073,max_ml,20,60,3,3,0.05,0.95,0.9491596482392328,29,1.0,1,1.0,1,1.0,1
4074,max_ml,20,60,3,3,0.05,0.95,0.94155973903945,6,1.0,1,1.0,1,1.0,1
4075,max_ml,20,60,3,3,0.05,0.95,0.9458547433475047,18,1.0,1,1.0,1,1.0,1
4076,max_ml,20,60,3,3,0.05,0.95,0.8940386161262504,25,1.0,1,1.0,1,1.0,1
4077,max_ml,20,60,3,3,0.05,0.95,0.9217407467162688,23,1.0,1,1.0,1,1.0,1
4078,max_ml,20,60,3,3,0.05,0.95,0.9055908982454334,12,1.0,1,1.0,1,1.0,1
4079,max_ml,20,60,3,3,0.05,0.95,0.8060016912201156,6,1.0,1,1.0,1,1.0,1
4080,max_ml,20,60,3,3,0.05,0.95,0.7936252210521283,12,1.0,1,1.0,1,1.0,1
4081,max_ml,20,60,3,3,0.05,0.95,0.9379001182249588,52,0.0,0,1.0,1,1.0,1
4082,max_ml,20,60,3,3,0.05,0.95,0.9303983014415752,9,1.0,1,1.0,1,1.0,1
4083,max_ml,20,60,3,3,0.05,0.95,0.9209038766360068,13,1.0,1,1.0,1,1.0,1
4084,max_ml,20,60,3,3,0.05,0.95,0.9386340506274335,39,1.0,1,1.0,1,1.0,1
4085,max_ml,20,60,3,3,0.05,0.95,0.8867102472902538,9,1.0,1,1.0,1,1.0,1
4086,max_ml,20,60,3,3,0.05,0.95,0.9171736209331488,16,1.0,1,1.0,1,1.0,1
4087,max_ml,20,60,3,3,0.05,0.95,0.934950175975904,20,1.0,1,1.0,1,1.0,1
4088,max_ml,20,60,3,3,0.05,0.95,0.93399078989258,21,1.0,1,1.0,1,1.0,1
4089,max_ml,20,60,3,3,0.05,0.95,0.9320855034673587,12,1.0,1,1.0,1,1.0,1
4090,max_ml,20,60,3,3,0.05,0.95,0.9174901999874676,17,1.0,1,1.0,1,1.0,1
4091,max_ml,20,60,3,3,0.05,0.95,0.8583169489647,11,1.0,1,1.0,1,1.0,1
4092,max_ml,20,60,3,3,0.05,0.95,0.9439290661019172,9,1.0,1,1.0,1,1.0,1
4093,max_ml,20,60,3,3,0.05,0.95,0.9451600652592356,15,1.0,1,1.0,1,1.0,1
4094,max_ml,20,60,3,3,0.05,0.95,0.9074199479081296,12,1.0,1,1.0,1,1.0,1
4095,max_ml,20,60,3,3,0.05,0.95,0.850268950600967,12,1.0,1,1.0,1,1.0,1
4096,max_ml,20,60,3,3,0.05,0.95,0.9055566796432782,9,1.0,1,1.0,1,1.0,1
4097,max_ml,20,60,3,3,0.05,0.95,0.9246740376437624,38,1.0,1,1.0,1,1.0,1
4098,max_ml,20,60,3,3,0.05,0.95,0.8856430780570489,8,1.0,1,1.0,1,1.0,1
4099,max_ml,20,60,3,3,0.05,0.95,0.8436444976461152,10,1.0,1,1.0,1,1.0,1
4100,max_ml,20,60,3,3,0.05,0.95,0.8385736824395865,15,1.0,1,1.0,1,1.0,1
4101,max_ml,20,60,3,3,0.05,0.95,0.9167956780227038,37,1.0,1,1.0,1,1.0,1
4102,max_ml,20,60,3,3,0.05,0.95,0.8545314133257053,8,1.0,1,1.0,1,1.0,1
4103,max_ml,20,60,3,3,0.05,0.95,0.9452185915906942,23,1.0,1,1.0,1,1.0,1
4104,max_ml,20,60,3,3,0.05,0.95,0.9009232232117969,29,1.0,1,1.0,1,1.0,1
4105,max_ml,20,60,3,3,0.05,0.95,0.9443985736404752,15,1.0,1,1.0,1,1.0,1
4106,max_ml,20,60,3,3,0.05,0.95,0.911585905680224,22,1.0,1,1.0,1,1.0,1
4107,max_ml,20,60,3,3,0.05,0.95,0.8673331834356772,24,1.0,1,1.0,1,1.0,1
4108,max_ml,20,60,3,3,0.05,0.95,0.9234664042266416,35,1.0,1,1.0,1,1.0,1
4109,max_ml,20,60,3,3,0.05,0.95,0.9454760665419998,21,1.0,1,1.0,1,1.0,1
4110,max_ml,20,60,3,3,0.05,0.95,0.9119681796388484,26,1.0,1,1.0,1,1.0,1
4111,max_ml,20,60,3,3,0.05,0.95,0.9002940858477917,10,1.0,1,1.0,1,1.0,1
4112,max_ml,20,60,3,3,0.05,0.95,0.8454724284443813,9,1.0,1,1.0,1,1.0,1
4113,max_ml,20,60,3,3,0.05,0.95,0.9256076354680828,27,1.0,1,1.0,1,1.0,1
4114,max_ml,20,60,3,3,0.05,0.95,0.9436526236469032,44,1.0,1,1.0,1,1.0,1
4115,max_ml,20,60,3,3,0.05,0.95,0.92361988615294,15,1.0,1,1.0,1,1.0,1
4116,max_ml,20,60,3,3,0.05,0.95,0.8504225082837799,16,1.0,1,1.0,1,1.0,1
4117,max_ml,20,60,3,3,0.05,0.95,0.9118850407138334,10,1.0,1,1.0,1,1.0,1
4118,max_ml,20,60,3,3,0.05,0.95,0.9165411253427924,8,1.0,1,1.0,1,1.0,1
4119,max_ml,20,60,3,3,0.05,0.95,0.8981024598504516,21,1.0,1,1.0,1,1.0,1
4120,max_ml,20,60,3,3,0.05,0.95,0.8728270231223981,8,1.0,1,1.0,1,1.0,1
4121,max_ml,20,60,3,3,0.05,0.95,0.8445764449506434,8,1.0,1,1.0,1,1.0,1
4122,max_ml,20,60,3,3,0.05,0.95,0.9404504474275764,24,1.0,1,1.0,1,1.0,1
4123,max_ml,20,60,3,3,0.05,0.95,0.922956239964148,9,1.0,1,1.0,1,1.0,1
4124,max_ml,20,60,3,3,0.05,0.95,0.934396943061894,17,1.0,1,1.0,1,1.0,1
4125,max_ml,20,60,3,3,0.05,0.95,0.9336840928607708,13,1.0,1,1.0,1,1.0,1
4126,max_ml,20,60,3,3,0.05,0.95,0.8656909965735293,16,1.0,1,1.0,1,1.0,1
4127,max_ml,20,60,3,3,0.05,0.95,0.9196951041997972,16,1.0,1,1.0,1,1.0,1
4128,max_ml,20,60,3,3,0.05,0.95,0.8522580288581255,13,1.0,1,1.0,1,1.0,1
4129,max_ml,20,60,3,3,0.05,0.95,0.9436736488794554,4,1.0,1,1.0,1,1.0,1
4130,max_ml,20,60,3,3,0.05,0.95,0.9461778873461476,15,1.0,1,1.0,1,1.0,1
4131,max_ml,20,60,3,3,0.05,0.95,0.9362043377340514,8,1.0,1,1.0,1,1.0,1
4132,max_ml,20,60,3,3,0.05,0.95,0.9169971595446376,21,1.0,1,1.0,1,1.0,1
4133,max_ml,20,60,3,3,0.05,0.95,0.8907521150885721,11,1.0,1,1.0,1,1.0,1
4134,max_ml,20,60,3,3,0.05,0.95,0.9051251148361484,19,1.0,1,1.0,1,1.0,1
4135,max_ml,20,60,3,3,0.05,0.95,0.9135411882713956,9,1.0,1,1.0,1,1.0,1
4136,max_ml,20,60,3,3,0.05,0.95,0.8934922149764786,16,1.0,1,1.0,1,1.0,1
4137,max_ml,20,60,3,3,0.05,0.95,0.8535806131850864,14,1.0,1,1.0,1,1.0,1
4138,max_ml,20,60,3,3,0.05,0.95,0.9199836561845198,21,1.0,1,1.0,1,1.0,1
4139,max_ml,20,60,3,3,0.05,0.95,0.9425713281190672,22,1.0,1,1.0,1,1.0,1
4140,max_ml,20,60,3,3,0.05,0.95,0.9473012251159284,27,1.0,1,1.0,1,1.0,1
4141,max_ml,20,60,3,3,0.05,0.95,0.8854778561029287,7,1.0,1,1.0,1,1.0,1
4142,max_ml,20,60,3,3,0.05,0.95,0.9372793545409585,27,1.0,1,1.0,1,1.0,1
4143,max_ml,20,60,3,3,0.05,0.95,0.943932304106587,17,1.0,1,1.0,1,1.0,1
4144,max_ml,20,60,3,3,0.05,0.95,0.9420588258505256,31,0.0,0,1.0,1,1.0,1
4145,max_ml,20,60,3,3,0.05,0.95,0.9187004858955238,12,1.0,1,1.0,1,1.0,1
4146,max_ml,20,60,3,3,0.05,0.95,0.9430786614335924,61,1.0,1,1.0,1,1.0,1
4147,max_ml,20,60,3,3,0.05,0.95,0.9139513604656768,22,1.0,1,1.0,1,1.0,1
4148,max_ml,20,60,3,3,0.05,0.95,0.9228178575128304,8,1.0,1,1.0,1,1.0,1
4149,max_ml,20,60,3,3,0.05,0.95,0.8790821310922002,16,1.0,1,1.0,1,1.0,1
4150,max_ml,20,60,3,3,0.05,0.95,0.9282445941143068,12,1.0,1,1.0,1,1.0,1
4151,max_ml,20,60,3,3,0.05,0.95,0.935329717878349,12,1.0,1,1.0,1,1.0,1
4152,max_ml,20,60,3,3,0.05,0.95,0.8961339073169146,12,1.0,1,1.0,1,1.0,1
4153,max_ml,20,60,3,3,0.05,0.95,0.875562111138468,10,1.0,1,1.0,1,1.0,1
4154,max_ml,20,60,3,3,0.05,0.95,0.9085975501684098,17,1.0,1,1.0,1,1.0,1
4155,max_ml,20,60,3,3,0.05,0.95,0.7802759664813148,8,1.0,1,1.0,1,1.0,1
4156,max_ml,20,60,3,3,0.05,0.95,0.8854968124216359,16,1.0,1,1.0,1,1.0,1
4157,max_ml,20,60,3,3,0.05,0.95,0.9157724855315708,15,1.0,1,1.0,1,1.0,1
4158,max_ml,20,60,3,3,0.05,0.95,0.9262031399593244,11,1.0,1,1.0,1,1.0,1
4159,max_ml,20,60,3,3,0.05,0.95,0.940673229937144,8,1.0,1,1.0,1,1.0,1
4160,max_ml,20,60,3,3,0.05,0.95,0.9181007848553292,16,1.0,1,1.0,1,1.0,1
4161,max_ml,20,60,3,3,0.05,0.95,0.8976825718988232,12,1.0,1,1.0,1,1.0,1
4162,max_ml,20,60,3,3,0.05,0.95,0.8920802338622286,8,1.0,1,1.0,1,1.0,1
4163,max_ml,20,60,3,3,0.05,0.95,0.9053079230139564,18,1.0,1,1.0,1,1.0,1
4164,max_ml,20,60,3,3,0.05,0.95,0.9474720007099342,29,1.0,1,1.0,1,1.0,1
4165,max_ml,20,60,3,3,0.05,0.95,0.9108372874206544,8,1.0,1,1.0,1,1.0,1
4166,max_ml,20,60,3,3,0.05,0.95,0.8912384646757657,14,1.0,1,1.0,1,1.0,1
4167,max_ml,20,60,3,3,0.05,0.95,0.9328985098804926,10,1.0,1,1.0,1,1.0,1
4168,max_ml,20,60,3,3,0.05,0.95,0.9103154016354258,5,1.0,1,1.0,1,1.0,1
4169,max_ml,20,60,3,3,0.05,0.95,0.9190411547332612,19,1.0,1,1.0,1,1.0,1
4170,max_ml,20,60,3,3,0.05,0.95,0.9326738438109862,22,1.0,1,1.0,1,1.0,1
4171,max_ml,20,60,3,3,0.05,0.95,0.9428061208265124,16,1.0,1,1.0,1,1.0,1
4172,max_ml,20,60,3,3,0.05,0.95,0.9351539462110844,9,1.0,1,1.0,1,1.0,1
4173,max_ml,20,60,3,3,0.05,0.95,0.9431322182556928,22,1.0,1,1.0,1,1.0,1
4174,max_ml,20,60,3,3,0.05,0.95,0.9182695991367856,26,1.0,1,1.0,1,1.0,1
4175,max_ml,20,60,3,3,0.05,0.95,0.9475491162461618,20,1.0,1,1.0,1,1.0,1
4176,max_ml,20,60,3,3,0.05,0.95,0.8442317106728595,12,1.0,1,1.0,1,1.0,1
4177,max_ml,20,60,3,3,0.05,0.95,0.879342915350974,5,1.0,1,1.0,1,1.0,1
4178,max_ml,20,60,3,3,0.05,0.95,0.936349442567502,10,1.0,1,1.0,1,1.0,1
4179,max_ml,20,60,3,3,0.05,0.95,0.8696998430022019,6,1.0,1,1.0,1,1.0,1
4180,max_ml,20,60,3,3,0.05,0.95,0.8837948860296986,18,1.0,1,1.0,1,1.0,1
4181,max_ml,20,60,3,3,0.05,0.95,0.946448568430924,24,1.0,1,1.0,1,1.0,1
4182,max_ml,20,60,3,3,0.05,0.95,0.9354562270934738,16,1.0,1,1.0,1,1.0,1
4183,max_ml,20,60,3,3,0.05,0.95,0.8478240422832132,7,1.0,1,1.0,1,1.0,1
4184,max_ml,20,60,3,3,0.05,0.95,0.91987886446324,29,1.0,1,1.0,1,1.0,1
4185,max_ml,20,60,3,3,0.05,0.95,0.8822021814792852,8,1.0,1,1.0,1,1.0,1
4186,max_ml,20,60,3,3,0.05,0.95,0.9171459484801158,16,1.0,1,1.0,1,1.0,1
4187,max_ml,20,60,3,3,0.05,0.95,0.9256037142558934,19,1.0,1,1.0,1,1.0,1
4188,max_ml,20,60,3,3,0.05,0.95,0.948149238039879,63,0.0,1,0.0,1,0.0,1
4189,max_ml,20,60,3,3,0.05,0.95,0.9403617408314038,16,1.0,1,1.0,1,1.0,1
4190,max_ml,20,60,3,3,0.05,0.95,0.9372193660498328,18,1.0,1,1.0,1,1.0,1
4191,max_ml,20,60,3,3,0.05,0.95,0.9433103325147028,15,1.0,1,1.0,1,1.0,1
4192,max_ml,20,60,3,3,0.05,0.95,0.9368271715032188,11,1.0,1,1.0,1,1.0,1
4193,max_ml,20,60,3,3,0.05,0.95,0.9206109765521352,11,1.0,1,1.0,1,1.0,1
4194,max_ml,20,60,3,3,0.05,0.95,0.9026874273910268,7,1.0,1,1.0,1,1.0,1
4195,max_ml,20,60,3,3,0.05,0.95,0.8714197555270087,9,1.0,1,1.0,1,1.0,1
4196,max_ml,20,60,3,3,0.05,0.95,0.8883214713314245,26,1.0,1,1.0,1,1.0,1
4197,max_ml,20,60,3,3,0.05,0.95,0.9330263044113162,12,1.0,1,1.0,1,1.0,1
4198,max_ml,20,60,3,3,0.05,0.95,0.896506825970626,16,1.0,1,1.0,1,1.0,1
4199,max_ml,20,60,3,3,0.05,0.95,0.8762358798424337,10,1.0,1,1.0,1,1.0,1
4200,max_ml,20,60,3,3,0.05,0.95,0.8954130053623537,10,1.0,1,1.0,1,1.0,1
4201,max_ml,20,60,3,3,0.05,0.95,0.9208216636421196,19,1.0,1,1.0,1,1.0,1
4202,max_ml,20,60,3,3,0.05,0.95,0.9418464200346144,13,1.0,1,1.0,1,1.0,1
4203,max_ml,20,60,3,3,0.05,0.95,0.867419495800457,4,1.0,1,1.0,1,1.0,1
4204,max_ml,20,60,3,3,0.05,0.95,0.9392152688954226,72,0.0,1,0.0,1,0.0,1
4205,max_ml,20,60,3,3,0.05,0.95,0.8306196682632533,11,1.0,1,1.0,1,1.0,1
4206,max_ml,20,60,3,3,0.05,0.95,0.858686093278166,15,1.0,1,1.0,1,1.0,1
4207,max_ml,20,60,3,3,0.05,0.95,0.9123606179775235,20,1.0,1,1.0,1,1.0,1
4208,max_ml,20,60,3,3,0.05,0.95,0.8692162841354043,8,1.0,1,1.0,1,1.0,1
4209,max_ml,20,60,3,3,0.05,0.95,0.9436264911004256,77,0.0,1,0.0,1,0.0,1
4210,max_ml,20,60,3,3,0.05,0.95,0.8791482517817407,20,1.0,1,1.0,1,1.0,1
4211,max_ml,20,60,3,3,0.05,0.95,0.8337095342011623,10,1.0,1,1.0,1,1.0,1
4212,max_ml,20,60,3,3,0.05,0.95,0.9164458442507616,13,1.0,1,1.0,1,1.0,1
4213,max_ml,20,60,3,3,0.05,0.95,0.8192057268927495,10,1.0,1,1.0,1,1.0,1
4214,max_ml,20,60,3,3,0.05,0.95,0.908366807073039,11,1.0,1,1.0,1,1.0,1
4215,max_ml,20,60,3,3,0.05,0.95,0.9268953787528,19,1.0,1,1.0,1,1.0,1
4216,max_ml,20,60,3,3,0.05,0.95,0.8404807714659733,15,1.0,1,1.0,1,1.0,1
4217,max_ml,20,60,3,3,0.05,0.95,0.8684016842532637,7,1.0,1,1.0,1,1.0,1
4218,max_ml,20,60,3,3,0.05,0.95,0.8337024552227273,8,1.0,1,1.0,1,1.0,1
4219,max_ml,20,60,3,3,0.05,0.95,0.9261901232617812,14,1.0,1,1.0,1,1.0,1
4220,max_ml,20,60,3,3,0.05,0.95,0.9018552936087346,15,1.0,1,1.0,1,1.0,1
4221,max_ml,20,60,3,3,0.05,0.95,0.921369081281031,49,1.0,1,1.0,1,1.0,1
4222,max_ml,20,60,3,3,0.05,0.95,0.8025273683800045,8,1.0,1,1.0,1,1.0,1
4223,max_ml,20,60,3,3,0.05,0.95,0.918012493223001,32,1.0,1,1.0,1,1.0,1
4224,max_ml,20,60,3,3,0.05,0.95,0.9353836402360722,7,1.0,1,1.0,1,1.0,1
4225,max_ml,20,60,3,3,0.05,0.95,0.9228382484841362,10,1.0,1,1.0,1,1.0,1
4226,max_ml,20,60,3,3,0.05,0.95,0.9418379986353624,21,1.0,1,1.0,1,1.0,1
4227,max_ml,20,60,3,3,0.05,0.95,0.8659981533264268,6,1.0,1,1.0,1,1.0,1
4228,max_ml,20,60,3,3,0.05,0.95,0.9210868834851718,14,1.0,1,1.0,1,1.0,1
4229,max_ml,20,60,3,3,0.05,0.95,0.9400157686667412,12,1.0,1,1.0,1,1.0,1
4230,max_ml,20,60,3,3,0.05,0.95,0.9412561918638952,12,1.0,1,1.0,1,1.0,1
4231,max_ml,20,60,3,3,0.05,0.95,0.9269676725308402,20,1.0,1,1.0,1,1.0,1
4232,max_ml,20,60,3,3,0.05,0.95,0.9359995371411276,14,1.0,1,1.0,1,1.0,1
4233,max_ml,20,60,3,3,0.05,0.95,0.9263209692363448,16,1.0,1,1.0,1,1.0,1
4234,max_ml,20,60,3,3,0.05,0.95,0.9275590150897688,17,1.0,1,1.0,1,1.0,1
4235,max_ml,20,60,3,3,0.05,0.95,0.9231859848254336,7,1.0,1,1.0,1,1.0,1
4236,max_ml,20,60,3,3,0.05,0.95,0.912634142365449,16,1.0,1,1.0,1,1.0,1
4237,max_ml,20,60,3,3,0.05,0.95,0.9475791695033622,15,1.0,1,1.0,1,1.0,1
4238,max_ml,20,60,3,3,0.05,0.95,0.8432480071709776,19,1.0,1,1.0,1,1.0,1
4239,max_ml,20,60,3,3,0.05,0.95,0.9402064084998438,14,1.0,1,1.0,1,1.0,1
4240,max_ml,20,60,3,3,0.05,0.95,0.9466794740189868,23,1.0,1,1.0,1,1.0,1
4241,max_ml,20,60,3,3,0.05,0.95,0.8977738488774788,16,1.0,1,1.0,1,1.0,1
4242,max_ml,20,60,3,3,0.05,0.95,0.8642458995560848,9,1.0,1,1.0,1,1.0,1
4243,max_ml,20,60,3,3,0.05,0.95,0.9327761614979092,10,1.0,1,1.0,1,1.0,1
4244,max_ml,20,60,3,3,0.05,0.95,0.8496217629929909,18,1.0,1,1.0,1,1.0,1
4245,max_ml,20,60,3,3,0.05,0.95,0.8516189485123562,21,1.0,1,1.0,1,1.0,1
4246,max_ml,20,60,3,3,0.05,0.95,0.897201830773116,18,1.0,1,1.0,1,1.0,1
4247,max_ml,20,60,3,3,0.05,0.95,0.9072843567366224,11,1.0,1,1.0,1,1.0,1
4248,max_ml,20,60,3,3,0.05,0.95,0.9163757247767226,27,1.0,1,1.0,1,1.0,1
4249,max_ml,20,60,3,3,0.05,0.95,0.9457648204001804,13,1.0,1,1.0,1,1.0,1
4250,max_ml,20,60,3,3,0.05,0.95,0.9456938711076206,16,1.0,1,1.0,1,1.0,1
4251,max_ml,20,60,3,3,0.05,0.95,0.8145776506363371,12,1.0,1,1.0,1,1.0,1
4252,max_ml,20,60,3,3,0.05,0.95,0.895447511599706,19,1.0,1,1.0,1,1.0,1
4253,max_ml,20,60,3,3,0.05,0.95,0.914746572958172,13,1.0,1,1.0,1,1.0,1
4254,max_ml,20,60,3,3,0.05,0.95,0.939366812481864,42,1.0,1,1.0,1,1.0,1
4255,max_ml,20,60,3,3,0.05,0.95,0.8690982704001469,5,1.0,1,1.0,1,1.0,1
4256,max_ml,20,60,3,3,0.05,0.95,0.9262699192295616,14,1.0,1,1.0,1,1.0,1
4257,max_ml,20,60,3,3,0.05,0.95,0.9402026858055942,8,1.0,1,1.0,1,1.0,1
4258,max_ml,20,60,3,3,0.05,0.95,0.8708463699695064,31,1.0,1,1.0,1,1.0,1
4259,max_ml,20,60,3,3,0.05,0.95,0.8482015735615674,19,1.0,1,1.0,1,1.0,1
4260,max_ml,20,60,3,3,0.05,0.95,0.9352722060387662,17,1.0,1,1.0,1,1.0,1
4261,max_ml,20,60,3,3,0.05,0.95,0.9233863478304158,11,1.0,1,1.0,1,1.0,1
4262,max_ml,20,60,3,3,0.05,0.95,0.8714216564932392,7,1.0,1,1.0,1,1.0,1
4263,max_ml,20,60,3,3,0.05,0.95,0.9166532850701082,21,1.0,1,1.0,1,1.0,1
4264,max_ml,20,60,3,3,0.05,0.95,0.9148680415612463,8,1.0,1,1.0,1,1.0,1
4265,max_ml,20,60,3,3,0.05,0.95,0.8492636424190874,30,1.0,1,1.0,1,1.0,1
4266,max_ml,20,60,3,3,0.05,0.95,0.932358473862246,31,1.0,1,1.0,1,1.0,1
4267,max_ml,20,60,3,3,0.05,0.95,0.9499855716633108,15,1.0,1,1.0,1,1.0,1
4268,max_ml,20,60,3,3,0.05,0.95,0.8458594258069154,8,1.0,1,1.0,1,1.0,1
4269,max_ml,20,60,3,3,0.05,0.95,0.8926427846870792,8,1.0,1,1.0,1,1.0,1
4270,max_ml,20,60,3,3,0.05,0.95,0.9470430202958984,37,1.0,1,1.0,1,1.0,1
4271,max_ml,20,60,3,3,0.05,0.95,0.923662475374009,7,1.0,1,1.0,1,1.0,1
4272,max_ml,20,60,3,3,0.05,0.95,0.9376478982010926,14,1.0,1,1.0,1,1.0,1
4273,max_ml,20,60,3,3,0.05,0.95,0.949765401681695,7,1.0,1,1.0,1,1.0,1
4274,max_ml,20,60,3,3,0.05,0.95,0.8871246094755013,6,1.0,1,1.0,1,1.0,1
4275,max_ml,20,60,3,3,0.05,0.95,0.8593671917862626,20,1.0,1,1.0,1,1.0,1
4276,max_ml,20,60,3,3,0.05,0.95,0.943398785726767,23,1.0,1,1.0,1,1.0,1
4277,max_ml,20,60,3,3,0.05,0.95,0.9390392250451778,7,1.0,1,1.0,1,1.0,1
4278,max_ml,20,60,3,3,0.05,0.95,0.884567399376123,5,1.0,1,1.0,1,1.0,1
4279,max_ml,20,60,3,3,0.05,0.95,0.9366875204918672,22,1.0,1,1.0,1,1.0,1
4280,max_ml,20,60,3,3,0.05,0.95,0.8773187329709988,16,1.0,1,1.0,1,1.0,1
4281,max_ml,20,60,3,3,0.05,0.95,0.8942324715295654,20,1.0,1,1.0,1,1.0,1
4282,max_ml,20,60,3,3,0.05,0.95,0.8631249105406537,6,1.0,1,1.0,1,1.0,1
4283,max_ml,20,60,3,3,0.05,0.95,0.9495630393733556,39,1.0,1,1.0,1,0.0,0
4284,max_ml,20,60,3,3,0.05,0.95,0.9154125244830184,11,1.0,1,1.0,1,1.0,1
4285,max_ml,20,60,3,3,0.05,0.95,0.9139534541061703,5,1.0,1,1.0,1,1.0,1
4286,max_ml,20,60,3,3,0.05,0.95,0.8997700680816563,7,1.0,1,1.0,1,1.0,1
4287,max_ml,20,60,3,3,0.05,0.95,0.9058014429436444,10,1.0,1,1.0,1,1.0,1
4288,max_ml,20,60,3,3,0.05,0.95,0.8569985713436101,15,1.0,1,1.0,1,1.0,1
4289,max_ml,20,60,3,3,0.05,0.95,0.9462786625988162,41,0.0,1,0.0,1,0.0,1
4290,max_ml,20,60,3,3,0.05,0.95,0.9068582558732398,10,1.0,1,1.0,1,1.0,1
4291,max_ml,20,60,3,3,0.05,0.95,0.9489772572066356,9,1.0,1,1.0,1,1.0,1
4292,max_ml,20,60,3,3,0.05,0.95,0.8672499724297891,18,1.0,1,1.0,1,1.0,1
4293,max_ml,20,60,3,3,0.05,0.95,0.9124017720861248,10,1.0,1,1.0,1,1.0,1
4294,max_ml,20,60,3,3,0.05,0.95,0.9481753183684508,18,1.0,1,1.0,1,1.0,1
4295,max_ml,20,60,3,3,0.05,0.95,0.9481178850343632,66,1.0,1,1.0,1,1.0,1
4296,max_ml,20,60,3,3,0.05,0.95,0.9388915397009194,18,1.0,1,1.0,1,1.0,1
4297,max_ml,20,60,3,3,0.05,0.95,0.9285620957727908,10,1.0,1,1.0,1,1.0,1
4298,max_ml,20,60,3,3,0.05,0.95,0.935198417303043,8,1.0,1,1.0,1,1.0,1
4299,max_ml,20,60,3,3,0.05,0.95,0.8313649475174576,26,1.0,1,1.0,1,1.0,1
4300,max_ml,20,60,3,3,0.05,0.95,0.8983999225728228,5,1.0,1,1.0,1,1.0,1
4301,max_ml,20,60,3,3,0.05,0.95,0.9387646267833412,16,1.0,1,1.0,1,1.0,1
4302,max_ml,20,60,3,3,0.05,0.95,0.8961825382240465,34,1.0,1,1.0,1,1.0,1
4303,max_ml,20,60,3,3,0.05,0.95,0.8979810901774413,41,1.0,1,1.0,1,1.0,1
4304,max_ml,20,60,3,3,0.05,0.95,0.8119684976209401,14,1.0,1,1.0,1,1.0,1
4305,max_ml,20,60,3,3,0.05,0.95,0.9226774326149896,26,1.0,1,1.0,1,1.0,1
4306,max_ml,20,60,3,3,0.05,0.95,0.9401019526285018,43,0.0,0,0.0,0,1.0,1
4307,max_ml,20,60,3,3,0.05,0.95,0.923389654524082,28,1.0,1,1.0,1,1.0,1
4308,max_ml,20,60,3,3,0.05,0.95,0.9106938184864038,9,1.0,1,1.0,1,1.0,1
4309,max_ml,20,60,3,3,0.05,0.95,0.929207722851366,13,1.0,1,1.0,1,1.0,1
4310,max_ml,20,60,3,3,0.05,0.95,0.731766710070312,4,1.0,1,1.0,1,1.0,1
4311,max_ml,20,60,3,3,0.05,0.95,0.843261234613686,4,1.0,1,1.0,1,1.0,1
4312,max_ml,20,60,3,3,0.05,0.95,0.8586481413579873,5,1.0,1,1.0,1,1.0,1
4313,max_ml,20,60,3,3,0.05,0.95,0.9227655884317848,38,0.0,0,1.0,1,1.0,1
4314,max_ml,20,60,3,3,0.05,0.95,0.8798513131194121,7,1.0,1,1.0,1,1.0,1
4315,max_ml,20,60,3,3,0.05,0.95,0.91776432924855,7,1.0,1,1.0,1,1.0,1
4316,max_ml,20,60,3,3,0.05,0.95,0.8672897724888105,6,1.0,1,1.0,1,1.0,1
4317,max_ml,20,60,3,3,0.05,0.95,0.84762005328431,6,1.0,1,1.0,1,1.0,1
4318,max_ml,20,60,3,3,0.05,0.95,0.882545274698248,9,1.0,1,1.0,1,1.0,1
4319,max_ml,20,60,3,3,0.05,0.95,0.9318158746920456,12,1.0,1,1.0,1,1.0,1
4320,max_ml,20,60,3,3,0.05,0.95,0.9499841368688148,15,1.0,1,1.0,1,1.0,1
4321,max_ml,20,60,3,3,0.05,0.95,0.9296829930162837,44,1.0,1,1.0,1,1.0,1
4322,max_ml,20,60,3,3,0.05,0.95,0.9444304539940298,27,1.0,1,1.0,1,1.0,1
4323,max_ml,20,60,3,3,0.05,0.95,0.8470335961152737,8,1.0,1,1.0,1,1.0,1
4324,max_ml,20,60,3,3,0.05,0.95,0.8636646587502674,4,1.0,1,1.0,1,1.0,1
4325,max_ml,20,60,3,3,0.05,0.95,0.9171056675316958,15,1.0,1,1.0,1,1.0,1
4326,max_ml,20,60,3,3,0.05,0.95,0.9392465366304016,8,1.0,1,1.0,1,1.0,1
4327,max_ml,20,60,3,3,0.05,0.95,0.926742644073054,11,1.0,1,1.0,1,1.0,1
4328,max_ml,20,60,3,3,0.05,0.95,0.8244219212660976,30,1.0,1,1.0,1,1.0,1
4329,max_ml,20,60,3,3,0.05,0.95,0.8679915514871,7,1.0,1,1.0,1,1.0,1
4330,max_ml,20,60,3,3,0.05,0.95,0.8694438264725405,23,1.0,1,1.0,1,1.0,1
4331,max_ml,20,60,3,3,0.05,0.95,0.8667771595410327,7,1.0,1,1.0,1,1.0,1
4332,max_ml,20,60,3,3,0.05,0.95,0.9473397659922116,7,1.0,1,1.0,1,1.0,1
4333,max_ml,20,60,3,3,0.05,0.95,0.9003849542152521,6,1.0,1,1.0,1,1.0,1
4334,max_ml,20,60,3,3,0.05,0.95,0.8944530171149435,21,1.0,1,1.0,1,1.0,1
4335,max_ml,20,60,3,3,0.05,0.95,0.8931666510860845,14,1.0,1,1.0,1,1.0,1
4336,max_ml,20,60,3,3,0.05,0.95,0.8573988846385523,11,1.0,1,1.0,1,1.0,1
4337,max_ml,20,60,3,3,0.05,0.95,0.9399311149793532,5,1.0,1,1.0,1,1.0,1
4338,max_ml,20,60,3,3,0.05,0.95,0.9454511136971344,8,1.0,1,1.0,1,1.0,1
4339,max_ml,20,60,3,3,0.05,0.95,0.9426309841247188,73,0.0,0,1.0,1,1.0,1
4340,max_ml,20,60,3,3,0.05,0.95,0.9149887886861156,22,1.0,1,1.0,1,1.0,1
4341,max_ml,20,60,3,3,0.05,0.95,0.8676944692274591,16,1.0,1,1.0,1,1.0,1
4342,max_ml,20,60,3,3,0.05,0.95,0.9364436325477494,28,1.0,1,1.0,1,1.0,1
4343,max_ml,20,60,3,3,0.05,0.95,0.8951662179850347,5,1.0,1,1.0,1,1.0,1
4344,max_ml,20,60,3,3,0.05,0.95,0.9284053653385992,9,1.0,1,1.0,1,1.0,1
4345,max_ml,20,60,3,3,0.05,0.95,0.9113387744157326,38,1.0,1,1.0,1,1.0,1
4346,max_ml,20,60,3,3,0.05,0.95,0.9196555468109812,23,1.0,1,1.0,1,1.0,1
4347,max_ml,20,60,3,3,0.05,0.95,0.9092241332001776,16,1.0,1,1.0,1,1.0,1
4348,max_ml,20,60,3,3,0.05,0.95,0.8861846946097436,7,1.0,1,1.0,1,1.0,1
4349,max_ml,20,60,3,3,0.05,0.95,0.8641664975769114,12,1.0,1,1.0,1,1.0,1
4350,max_ml,20,60,3,3,0.05,0.95,0.9123573719804422,10,1.0,1,1.0,1,1.0,1
4351,max_ml,20,60,3,3,0.05,0.95,0.8477070130138485,7,1.0,1,1.0,1,1.0,1
4352,max_ml,20,60,3,3,0.05,0.95,0.9267141537155028,27,1.0,1,1.0,1,1.0,1
4353,max_ml,20,60,3,3,0.05,0.95,0.9137831620969872,11,1.0,1,1.0,1,1.0,1
4354,max_ml,20,60,3,3,0.05,0.95,0.9143571533032818,9,1.0,1,1.0,1,1.0,1
4355,max_ml,20,60,3,3,0.05,0.95,0.9229541220600356,12,1.0,1,1.0,1,1.0,1
4356,max_ml,20,60,3,3,0.05,0.95,0.8962916347411916,20,1.0,1,1.0,1,1.0,1
4357,max_ml,20,60,3,3,0.05,0.95,0.942766607037802,12,1.0,1,1.0,1,1.0,1
4358,max_ml,20,60,3,3,0.05,0.95,0.8628517769812661,5,1.0,1,1.0,1,1.0,1
4359,max_ml,20,60,3,3,0.05,0.95,0.8689686300742084,4,1.0,1,1.0,1,1.0,1
4360,max_ml,20,60,3,3,0.05,0.95,0.9219844402947246,51,0.0,0,1.0,1,1.0,1
4361,max_ml,20,60,3,3,0.05,0.95,0.8425847634810467,5,1.0,1,1.0,1,1.0,1
4362,max_ml,20,60,3,3,0.05,0.95,0.9167053140595508,20,1.0,1,1.0,1,1.0,1
4363,max_ml,20,60,3,3,0.05,0.95,0.8843663575248923,12,1.0,1,1.0,1,1.0,1
4364,max_ml,20,60,3,3,0.05,0.95,0.8999020104426964,11,1.0,1,1.0,1,1.0,1
4365,max_ml,20,60,3,3,0.05,0.95,0.9462191119891206,36,0.0,0,1.0,1,1.0,1
4366,max_ml,20,60,3,3,0.05,0.95,0.9441172251774552,13,1.0,1,1.0,1,1.0,1
4367,max_ml,20,60,3,3,0.05,0.95,0.8912089144403744,11,1.0,1,1.0,1,1.0,1
4368,max_ml,20,60,3,3,0.05,0.95,0.8938684878285754,9,1.0,1,1.0,1,1.0,1
4369,max_ml,20,60,3,3,0.05,0.95,0.907198559204247,24,1.0,1,1.0,1,1.0,1
4370,max_ml,20,60,3,3,0.05,0.95,0.8502661767033807,16,1.0,1,1.0,1,1.0,1
4371,max_ml,20,60,3,3,0.05,0.95,0.9219433574877376,21,1.0,1,1.0,1,1.0,1
4372,max_ml,20,60,3,3,0.05,0.95,0.868312139666755,5,1.0,1,1.0,1,1.0,1
4373,max_ml,20,60,3,3,0.05,0.95,0.9087109577218326,15,1.0,1,1.0,1,1.0,1
4374,max_ml,20,60,3,3,0.05,0.95,0.92230827738383,26,1.0,1,1.0,1,1.0,1
4375,max_ml,20,60,3,3,0.05,0.95,0.9343477485654164,33,1.0,1,1.0,1,1.0,1
4376,max_ml,20,60,3,3,0.05,0.95,0.9319580610420136,32,1.0,1,1.0,1,1.0,1
4377,max_ml,20,60,3,3,0.05,0.95,0.7572961005952761,6,1.0,1,1.0,1,1.0,1
4378,max_ml,20,60,3,3,0.05,0.95,0.9482618298249376,17,1.0,1,1.0,1,1.0,1
4379,max_ml,20,60,3,3,0.05,0.95,0.8827030552147768,22,1.0,1,1.0,1,1.0,1
4380,max_ml,20,60,3,3,0.05,0.95,0.9008362650768648,16,1.0,1,1.0,1,1.0,1
4381,max_ml,20,60,3,3,0.05,0.95,0.9373210071973656,28,1.0,1,1.0,1,1.0,1
4382,max_ml,20,60,3,3,0.05,0.95,0.8713812347806638,17,1.0,1,1.0,1,1.0,1
4383,max_ml,20,60,3,3,0.05,0.95,0.8911967061624271,51,0.0,0,1.0,1,1.0,1
4384,max_ml,20,60,3,3,0.05,0.95,0.8470290222807414,10,1.0,1,1.0,1,1.0,1
4385,max_ml,20,60,3,3,0.05,0.95,0.8377530830059817,6,1.0,1,1.0,1,1.0,1
4386,max_ml,20,60,3,3,0.05,0.95,0.8437598075408723,6,1.0,1,1.0,1,1.0,1
4387,max_ml,20,60,3,3,0.05,0.95,0.8567433295843322,9,1.0,1,1.0,1,1.0,1
4388,max_ml,20,60,3,3,0.05,0.95,0.9158781854256224,15,1.0,1,1.0,1,1.0,1
4389,max_ml,20,60,3,3,0.05,0.95,0.8886073865836286,6,1.0,1,1.0,1,1.0,1
4390,max_ml,20,60,3,3,0.05,0.95,0.9444665763066956,9,1.0,1,1.0,1,1.0,1
4391,max_ml,20,60,3,3,0.05,0.95,0.8875727771385273,18,1.0,1,1.0,1,1.0,1
4392,max_ml,20,60,3,3,0.05,0.95,0.946336315200549,43,1.0,1,1.0,1,1.0,1
4393,max_ml,20,60,3,3,0.05,0.95,0.9320459045915668,17,1.0,1,1.0,1,1.0,1
4394,max_ml,20,60,3,3,0.05,0.95,0.9279283868507436,36,0.0,0,1.0,1,1.0,1
4395,max_ml,20,60,3,3,0.05,0.95,0.9348871687065334,17,1.0,1,1.0,1,1.0,1
4396,max_ml,20,60,3,3,0.05,0.95,0.9431940914329404,15,1.0,1,1.0,1,1.0,1
4397,max_ml,20,60,3,3,0.05,0.95,0.9368227036644288,12,1.0,1,1.0,1,1.0,1
4398,max_ml,20,60,3,3,0.05,0.95,0.9469537853691076,8,1.0,1,1.0,1,1.0,1
4399,max_ml,20,60,3,3,0.05,0.95,0.9220492953846,9,1.0,1,1.0,1,1.0,1
4400,max_ml,20,60,3,3,0.05,0.95,0.9206864206385575,6,1.0,1,1.0,1,1.0,1
4401,max_ml,20,60,3,3,0.05,0.95,0.9086993469127976,18,1.0,1,1.0,1,1.0,1
4402,max_ml,20,60,3,3,0.05,0.95,0.941724083258016,18,1.0,1,1.0,1,1.0,1
4403,max_ml,20,60,3,3,0.05,0.95,0.9462859430140732,16,1.0,1,1.0,1,1.0,1
4404,max_ml,20,60,3,3,0.05,0.95,0.9407310357481172,12,1.0,1,1.0,1,1.0,1
4405,max_ml,20,60,3,3,0.05,0.95,0.8597830655048787,6,1.0,1,1.0,1,1.0,1
4406,max_ml,20,60,3,3,0.05,0.95,0.8957719495184564,16,1.0,1,1.0,1,1.0,1
4407,max_ml,20,60,3,3,0.05,0.95,0.9337468901413076,6,1.0,1,1.0,1,1.0,1
4408,max_ml,20,60,3,3,0.05,0.95,0.8660858764881288,21,1.0,1,1.0,1,1.0,1
4409,max_ml,20,60,3,3,0.05,0.95,0.930973048313375,19,1.0,1,1.0,1,1.0,1
4410,max_ml,20,60,3,3,0.05,0.95,0.8569925218481603,13,1.0,1,1.0,1,1.0,1
4411,max_ml,20,60,3,3,0.05,0.95,0.944156781844207,35,1.0,1,1.0,1,1.0,1
4412,max_ml,20,60,3,3,0.05,0.95,0.9473059566839548,17,1.0,1,1.0,1,1.0,1
4413,max_ml,20,60,3,3,0.05,0.95,0.8818168968367541,24,1.0,1,1.0,1,1.0,1
4414,max_ml,20,60,3,3,0.05,0.95,0.8993709650111513,22,1.0,1,1.0,1,1.0,1
4415,max_ml,20,60,3,3,0.05,0.95,0.9081572281786814,21,1.0,1,1.0,1,1.0,1
4416,max_ml,20,60,3,3,0.05,0.95,0.945407467993731,31,1.0,1,1.0,1,1.0,1
4417,max_ml,20,60,3,3,0.05,0.95,0.9453021679161288,9,1.0,1,1.0,1,1.0,1
4418,max_ml,20,60,3,3,0.05,0.95,0.9483143118323016,23,1.0,1,1.0,1,1.0,1
4419,max_ml,20,60,3,3,0.05,0.95,0.8024165396996275,7,1.0,1,1.0,1,1.0,1
4420,max_ml,20,60,3,3,0.05,0.95,0.9201508764302802,24,1.0,1,1.0,1,1.0,1
4421,max_ml,20,60,3,3,0.05,0.95,0.9174225761696472,9,1.0,1,1.0,1,1.0,1
4422,max_ml,20,60,3,3,0.05,0.95,0.868752279703174,5,1.0,1,1.0,1,1.0,1
4423,max_ml,20,60,3,3,0.05,0.95,0.915983753513952,39,1.0,1,1.0,1,1.0,1
4424,max_ml,20,60,3,3,0.05,0.95,0.9049297150666796,15,1.0,1,1.0,1,1.0,1
4425,max_ml,20,60,3,3,0.05,0.95,0.9394349520636652,8,1.0,1,1.0,1,1.0,1
4426,max_ml,20,60,3,3,0.05,0.95,0.8921640426260815,17,1.0,1,1.0,1,1.0,1
4427,max_ml,20,60,3,3,0.05,0.95,0.9361253988035828,12,1.0,1,1.0,1,1.0,1
4428,max_ml,20,60,3,3,0.05,0.95,0.9491178347998356,28,1.0,1,1.0,1,1.0,1
4429,max_ml,20,60,3,3,0.05,0.95,0.880077926889861,10,1.0,1,1.0,1,1.0,1
4430,max_ml,20,60,3,3,0.05,0.95,0.9331690574380914,61,1.0,1,1.0,1,1.0,1
4431,max_ml,20,60,3,3,0.05,0.95,0.7980763291952305,6,1.0,1,1.0,1,1.0,1
4432,max_ml,20,60,3,3,0.05,0.95,0.9279106316292028,28,1.0,1,1.0,1,1.0,1
4433,max_ml,20,60,3,3,0.05,0.95,0.8882263480638041,21,1.0,1,1.0,1,1.0,1
4434,max_ml,20,60,3,3,0.05,0.95,0.9151646302971578,11,1.0,1,1.0,1,1.0,1
4435,max_ml,20,60,3,3,0.05,0.95,0.8872703983765488,7,1.0,1,1.0,1,1.0,1
4436,max_ml,20,60,3,3,0.05,0.95,0.8966046594313488,25,1.0,1,1.0,1,1.0,1
4437,max_ml,20,60,3,3,0.05,0.95,0.8897697519489054,6,1.0,1,1.0,1,1.0,1
4438,max_ml,20,60,3,3,0.05,0.95,0.9372472824681504,13,1.0,1,1.0,1,1.0,1
4439,max_ml,20,60,3,3,0.05,0.95,0.8677335698132452,6,1.0,1,1.0,1,1.0,1
4440,max_ml,20,60,3,3,0.05,0.95,0.826102957503986,4,1.0,1,1.0,1,1.0,1
4441,max_ml,20,60,3,3,0.05,0.95,0.9391341726677712,11,1.0,1,1.0,1,1.0,1
4442,max_ml,20,60,3,3,0.05,0.95,0.949173375058224,23,1.0,1,1.0,1,1.0,1
4443,max_ml,20,60,3,3,0.05,0.95,0.9427827340377456,23,1.0,1,1.0,1,1.0,1
4444,max_ml,20,60,3,3,0.05,0.95,0.9493470422297826,18,1.0,1,1.0,1,1.0,1
4445,max_ml,20,60,3,3,0.05,0.95,0.9205373751972122,13,1.0,1,1.0,1,1.0,1
4446,max_ml,20,60,3,3,0.05,0.95,0.947288524033408,79,0.0,0,1.0,1,1.0,1
4447,max_ml,20,60,3,3,0.05,0.95,0.8982786188289363,11,1.0,1,1.0,1,1.0,1
4448,max_ml,20,60,3,3,0.05,0.95,0.939482261178392,11,1.0,1,1.0,1,1.0,1
4449,max_ml,20,60,3,3,0.05,0.95,0.8643322646006129,20,1.0,1,1.0,1,1.0,1
4450,max_ml,20,60,3,3,0.05,0.95,0.8353030218739301,20,1.0,1,1.0,1,1.0,1
4451,max_ml,20,60,3,3,0.05,0.95,0.8766908638828521,12,1.0,1,1.0,1,1.0,1
4452,max_ml,20,60,3,3,0.05,0.95,0.9466362866908016,55,0.0,0,1.0,1,1.0,1
4453,max_ml,20,60,3,3,0.05,0.95,0.903661007457462,12,1.0,1,1.0,1,1.0,1
4454,max_ml,20,60,3,3,0.05,0.95,0.9311867388571932,25,1.0,1,1.0,1,1.0,1
4455,max_ml,20,60,3,3,0.05,0.95,0.8268265219310666,17,1.0,1,1.0,1,1.0,1
4456,max_ml,20,60,3,3,0.05,0.95,0.9113580385007136,17,1.0,1,1.0,1,1.0,1
4457,max_ml,20,60,3,3,0.05,0.95,0.8931196431389179,26,1.0,1,1.0,1,1.0,1
4458,max_ml,20,60,3,3,0.05,0.95,0.9394053455839544,12,1.0,1,1.0,1,1.0,1
4459,max_ml,20,60,3,3,0.05,0.95,0.8258801333557465,9,1.0,1,1.0,1,1.0,1
4460,max_ml,20,60,3,3,0.05,0.95,0.8898544824134043,17,1.0,1,1.0,1,1.0,1
4461,max_ml,20,60,3,3,0.05,0.95,0.675346883490689,6,1.0,1,1.0,1,1.0,1
4462,max_ml,20,60,3,3,0.05,0.95,0.90666520313609,17,1.0,1,1.0,1,1.0,1
4463,max_ml,20,60,3,3,0.05,0.95,0.9315397960978128,30,1.0,1,1.0,1,1.0,1
4464,max_ml,20,60,3,3,0.05,0.95,0.8937113633152317,8,1.0,1,1.0,1,1.0,1
4465,max_ml,20,60,3,3,0.05,0.95,0.923451529866586,28,1.0,1,1.0,1,1.0,1
4466,max_ml,20,60,3,3,0.05,0.95,0.9222895397132512,10,1.0,1,1.0,1,1.0,1
4467,max_ml,20,60,3,3,0.05,0.95,0.9459131122563202,74,0.0,0,1.0,1,1.0,1
4468,max_ml,20,60,3,3,0.05,0.95,0.8833965606553922,12,1.0,1,1.0,1,1.0,1
4469,max_ml,20,60,3,3,0.05,0.95,0.947581474495096,20,1.0,1,1.0,1,1.0,1
4470,max_ml,20,60,3,3,0.05,0.95,0.9476470492730836,11,1.0,1,1.0,1,1.0,1
4471,max_ml,20,60,3,3,0.05,0.95,0.9460993351873564,22,1.0,1,1.0,1,1.0,1
4472,max_ml,20,60,3,3,0.05,0.95,0.8358629805819418,9,1.0,1,1.0,1,1.0,1
4473,max_ml,20,60,3,3,0.05,0.95,0.8759152721933777,14,1.0,1,1.0,1,1.0,1
4474,max_ml,20,60,3,3,0.05,0.95,0.946967688105968,16,1.0,1,1.0,1,1.0,1
4475,max_ml,20,60,3,3,0.05,0.95,0.935132258203253,34,1.0,1,1.0,1,1.0,1
4476,max_ml,20,60,3,3,0.05,0.95,0.9077021085463122,54,1.0,1,1.0,1,1.0,1
4477,max_ml,20,60,3,3,0.05,0.95,0.9351495338007814,18,1.0,1,1.0,1,1.0,1
4478,max_ml,20,60,3,3,0.05,0.95,0.9076911481273936,11,1.0,1,1.0,1,1.0,1
4479,max_ml,20,60,3,3,0.05,0.95,0.9441843391638882,14,1.0,1,1.0,1,1.0,1
4480,max_ml,20,60,3,3,0.05,0.95,0.9449042397315206,13,1.0,1,1.0,1,1.0,1
4481,max_ml,20,60,3,3,0.05,0.95,0.9123870235947632,17,1.0,1,1.0,1,1.0,1
4482,max_ml,20,60,3,3,0.05,0.95,0.8710855761076104,7,1.0,1,1.0,1,1.0,1
4483,max_ml,20,60,3,3,0.05,0.95,0.9075221235777328,10,1.0,1,1.0,1,1.0,1
4484,max_ml,20,60,3,3,0.05,0.95,0.9398231761962323,47,0.0,0,1.0,1,1.0,1
4485,max_ml,20,60,3,3,0.05,0.95,0.9277815820592638,6,1.0,1,1.0,1,1.0,1
4486,max_ml,20,60,3,3,0.05,0.95,0.9409817055861996,6,1.0,1,1.0,1,1.0,1
4487,max_ml,20,60,3,3,0.05,0.95,0.9024240122794432,20,1.0,1,1.0,1,1.0,1
4488,max_ml,20,60,3,3,0.05,0.95,0.9477040521557388,36,1.0,1,1.0,1,1.0,1
4489,max_ml,20,60,3,3,0.05,0.95,0.9073436498407892,14,1.0,1,1.0,1,1.0,1
4490,max_ml,20,60,3,3,0.05,0.95,0.9193789402543948,22,1.0,1,1.0,1,1.0,1
4491,max_ml,20,60,3,3,0.05,0.95,0.8956024385632306,13,1.0,1,1.0,1,1.0,1
4492,max_ml,20,60,3,3,0.05,0.95,0.9431709170163216,15,1.0,1,1.0,1,1.0,1
4493,max_ml,20,60,3,3,0.05,0.95,0.8727425485447126,14,1.0,1,1.0,1,1.0,1
4494,max_ml,20,60,3,3,0.05,0.95,0.9467390193600416,14,1.0,1,1.0,1,1.0,1
4495,max_ml,20,60,3,3,0.05,0.95,0.9243500298891356,8,1.0,1,1.0,1,1.0,1
4496,max_ml,20,60,3,3,0.05,0.95,0.8931355800676795,8,1.0,1,1.0,1,1.0,1
4497,max_ml,20,60,3,3,0.05,0.95,0.9244138229176933,23,1.0,1,1.0,1,1.0,1
4498,max_ml,20,60,3,3,0.05,0.95,0.876878300782133,10,1.0,1,1.0,1,1.0,1
4499,max_ml,20,60,3,3,0.05,0.95,0.8271560830926376,8,1.0,1,1.0,1,1.0,1
4500,max_ml,20,60,3,3,0.05,0.95,0.9248906201272254,12,1.0,1,1.0,1,1.0,1
4501,max_ml,20,60,3,3,0.05,0.95,0.944018057534406,34,1.0,1,1.0,1,1.0,1
4502,max_ml,20,60,3,3,0.05,0.95,0.9126100681102426,19,1.0,1,1.0,1,1.0,1
4503,max_ml,20,60,3,3,0.05,0.95,0.8987037531290387,9,1.0,1,1.0,1,1.0,1
4504,max_ml,20,60,3,3,0.05,0.95,0.8825453477956265,10,1.0,1,1.0,1,1.0,1
4505,max_ml,20,60,3,3,0.05,0.95,0.8787902316475418,8,1.0,1,1.0,1,1.0,1
4506,max_ml,20,60,3,3,0.05,0.95,0.928873809743138,12,1.0,1,1.0,1,1.0,1
4507,max_ml,20,60,3,3,0.05,0.95,0.926476694641367,17,1.0,1,1.0,1,1.0,1
4508,max_ml,20,60,3,3,0.05,0.95,0.902204093474946,19,1.0,1,1.0,1,1.0,1
4509,max_ml,20,60,3,3,0.05,0.95,0.8951437250232906,16,1.0,1,1.0,1,1.0,1
4510,max_ml,20,60,3,3,0.05,0.95,0.9285655973121232,30,1.0,1,1.0,1,1.0,1
4511,max_ml,20,60,3,3,0.05,0.95,0.930220023942985,25,1.0,1,1.0,1,1.0,1
4512,max_ml,20,60,3,3,0.05,0.95,0.9344164731783694,12,1.0,1,1.0,1,1.0,1
4513,max_ml,20,60,3,3,0.05,0.95,0.9449032951856714,29,1.0,1,1.0,1,1.0,1
4514,max_ml,20,60,3,3,0.05,0.95,0.8687719865011403,39,1.0,1,1.0,1,1.0,1
4515,max_ml,20,60,3,3,0.05,0.95,0.9173483766278684,5,1.0,1,1.0,1,1.0,1
4516,max_ml,20,60,3,3,0.05,0.95,0.9098617334798084,42,1.0,1,1.0,1,1.0,1
4517,max_ml,20,60,3,3,0.05,0.95,0.9403003006308728,22,1.0,1,1.0,1,1.0,1
4518,max_ml,20,60,3,3,0.05,0.95,0.9332581151514984,17,1.0,1,1.0,1,1.0,1
4519,max_ml,20,60,3,3,0.05,0.95,0.8650791870929658,9,1.0,1,1.0,1,1.0,1
4520,max_ml,20,60,3,3,0.05,0.95,0.9407269672947806,17,1.0,1,1.0,1,1.0,1
4521,max_ml,20,60,3,3,0.05,0.95,0.9104219403676465,8,1.0,1,1.0,1,1.0,1
4522,max_ml,20,60,3,3,0.05,0.95,0.9157314758515898,8,1.0,1,1.0,1,1.0,1
4523,max_ml,20,60,3,3,0.05,0.95,0.909582262073704,18,1.0,1,1.0,1,1.0,1
4524,max_ml,20,60,3,3,0.05,0.95,0.9228420029206608,15,1.0,1,1.0,1,1.0,1
4525,max_ml,20,60,3,3,0.05,0.95,0.9134689143566868,20,1.0,1,1.0,1,1.0,1
4526,max_ml,20,60,3,3,0.05,0.95,0.8906390065212736,25,1.0,1,1.0,1,1.0,1
4527,max_ml,20,60,3,3,0.05,0.95,0.9359918905936024,20,1.0,1,1.0,1,1.0,1
4528,max_ml,20,60,3,3,0.05,0.95,0.9436453289690304,93,0.0,1,0.0,1,0.0,1
4529,max_ml,20,60,3,3,0.05,0.95,0.9104355684270096,15,1.0,1,1.0,1,1.0,1
4530,max_ml,20,60,3,3,0.05,0.95,0.929838169652391,26,1.0,1,1.0,1,1.0,1
4531,max_ml,20,60,3,3,0.05,0.95,0.932622521683449,13,1.0,1,1.0,1,1.0,1
4532,max_ml,20,60,3,3,0.05,0.95,0.933935833856938,15,1.0,1,1.0,1,1.0,1
4533,max_ml,20,60,3,3,0.05,0.95,0.9228601318125292,45,1.0,1,1.0,1,1.0,1
4534,max_ml,20,60,3,3,0.05,0.95,0.9069629478839492,11,1.0,1,1.0,1,1.0,1
4535,max_ml,20,60,3,3,0.05,0.95,0.8120646715973774,13,1.0,1,1.0,1,1.0,1
4536,max_ml,20,60,3,3,0.05,0.95,0.8966016787983585,23,1.0,1,1.0,1,1.0,1
4537,max_ml,20,60,3,3,0.05,0.95,0.8802050466005189,21,1.0,1,1.0,1,1.0,1
4538,max_ml,20,60,3,3,0.05,0.95,0.910048960497449,25,1.0,1,1.0,1,1.0,1
4539,max_ml,20,60,3,3,0.05,0.95,0.7963424721132784,6,1.0,1,1.0,1,1.0,1
4540,max_ml,20,60,3,3,0.05,0.95,0.9185146630207556,20,1.0,1,1.0,1,1.0,1
4541,max_ml,20,60,3,3,0.05,0.95,0.9357125101342352,51,1.0,1,1.0,1,1.0,1
4542,max_ml,20,60,3,3,0.05,0.95,0.944041702014343,18,1.0,1,1.0,1,1.0,1
4543,max_ml,20,60,3,3,0.05,0.95,0.9213816815100356,40,0.0,0,1.0,1,1.0,1
4544,max_ml,20,60,3,3,0.05,0.95,0.9216489577422968,7,1.0,1,1.0,1,1.0,1
4545,max_ml,20,60,3,3,0.05,0.95,0.9147632894597836,11,1.0,1,1.0,1,1.0,1
4546,max_ml,20,60,3,3,0.05,0.95,0.8988975488936385,46,1.0,1,1.0,1,1.0,1
4547,max_ml,20,60,3,3,0.05,0.95,0.9287165412802144,13,1.0,1,1.0,1,1.0,1
4548,max_ml,20,60,3,3,0.05,0.95,0.9488397042099472,58,0.0,0,1.0,1,1.0,1
4549,max_ml,20,60,3,3,0.05,0.95,0.94779805403904,11,1.0,1,1.0,1,1.0,1
4550,max_ml,20,60,3,3,0.05,0.95,0.917182480959236,18,1.0,1,1.0,1,1.0,1
4551,max_ml,20,60,3,3,0.05,0.95,0.9043629068311978,11,1.0,1,1.0,1,1.0,1
4552,max_ml,20,60,3,3,0.05,0.95,0.947040340086864,24,1.0,1,1.0,1,1.0,1
4553,max_ml,20,60,3,3,0.05,0.95,0.9083994607182888,13,1.0,1,1.0,1,1.0,1
4554,max_ml,20,60,3,3,0.05,0.95,0.9494598258485556,49,0.0,1,0.0,1,0.0,1
4555,max_ml,20,60,3,3,0.05,0.95,0.9446421964670266,18,1.0,1,1.0,1,1.0,1
4556,max_ml,20,60,3,3,0.05,0.95,0.8523078232099598,26,1.0,1,1.0,1,1.0,1
4557,max_ml,20,60,3,3,0.05,0.95,0.9332925499385564,10,1.0,1,1.0,1,1.0,1
4558,max_ml,20,60,3,3,0.05,0.95,0.940074597624246,43,0.0,0,1.0,1,1.0,1
4559,max_ml,20,60,3,3,0.05,0.95,0.9360396751569096,16,1.0,1,1.0,1,1.0,1
4560,max_ml,20,60,3,3,0.05,0.95,0.9390198057563692,13,1.0,1,1.0,1,1.0,1
4561,max_ml,20,60,3,3,0.05,0.95,0.8984695374033076,9,1.0,1,1.0,1,1.0,1
4562,max_ml,20,60,3,3,0.05,0.95,0.8838276162627321,28,1.0,1,1.0,1,1.0,1
4563,max_ml,20,60,3,3,0.05,0.95,0.9291684467713468,34,1.0,1,1.0,1,1.0,1
4564,max_ml,20,60,3,3,0.05,0.95,0.9416130308408818,46,1.0,1,1.0,1,1.0,1
4565,max_ml,20,60,3,3,0.05,0.95,0.8400479617142699,9,1.0,1,1.0,1,1.0,1
4566,max_ml,20,60,3,3,0.05,0.95,0.8296538895960324,5,1.0,1,1.0,1,1.0,1
4567,max_ml,20,60,3,3,0.05,0.95,0.8827636427643301,11,1.0,1,1.0,1,1.0,1
4568,max_ml,20,60,3,3,0.05,0.95,0.8504453053445744,6,1.0,1,1.0,1,1.0,1
4569,max_ml,20,60,3,3,0.05,0.95,0.8945103989138383,16,1.0,1,1.0,1,1.0,1
4570,max_ml,20,60,3,3,0.05,0.95,0.9342563572528492,23,1.0,1,1.0,1,1.0,1
4571,max_ml,20,60,3,3,0.05,0.95,0.9118151065414554,16,1.0,1,1.0,1,1.0,1
4572,max_ml,20,60,3,3,0.05,0.95,0.9364189682922126,18,1.0,1,1.0,1,1.0,1
4573,max_ml,20,60,3,3,0.05,0.95,0.9353306624215566,13,1.0,1,1.0,1,1.0,1
4574,max_ml,20,60,3,3,0.05,0.95,0.8882482203223213,8,1.0,1,1.0,1,1.0,1
4575,max_ml,20,60,3,3,0.05,0.95,0.9122951479634356,6,1.0,1,1.0,1,1.0,1
4576,max_ml,20,60,3,3,0.05,0.95,0.8955498705352068,12,1.0,1,1.0,1,1.0,1
4577,max_ml,20,60,3,3,0.05,0.95,0.9239221762101064,29,1.0,1,1.0,1,1.0,1
4578,max_ml,20,60,3,3,0.05,0.95,0.9252606150929986,33,1.0,1,1.0,1,1.0,1
4579,max_ml,20,60,3,3,0.05,0.95,0.8358244955237765,13,1.0,1,1.0,1,1.0,1
4580,max_ml,20,60,3,3,0.05,0.95,0.9121579306497384,3,1.0,1,1.0,1,1.0,1
4581,max_ml,20,60,3,3,0.05,0.95,0.9261285134330096,40,1.0,1,1.0,1,1.0,1
4582,max_ml,20,60,3,3,0.05,0.95,0.8786061432081698,10,1.0,1,1.0,1,1.0,1
4583,max_ml,20,60,3,3,0.05,0.95,0.9092435398661654,12,1.0,1,1.0,1,1.0,1
4584,max_ml,20,60,3,3,0.05,0.95,0.9042165331800492,15,1.0,1,1.0,1,1.0,1
4585,max_ml,20,60,3,3,0.05,0.95,0.9195433426222458,15,1.0,1,1.0,1,1.0,1
4586,max_ml,20,60,3,3,0.05,0.95,0.9459068470961992,28,0.0,0,1.0,1,1.0,1
4587,max_ml,20,60,3,3,0.05,0.95,0.8246161447156849,14,1.0,1,1.0,1,1.0,1
4588,max_ml,20,60,3,3,0.05,0.95,0.8611201655680298,10,1.0,1,1.0,1,1.0,1
4589,max_ml,20,60,3,3,0.05,0.95,0.8957839816028551,6,1.0,1,1.0,1,1.0,1
4590,max_ml,20,60,3,3,0.05,0.95,0.8987527329422159,18,1.0,1,1.0,1,1.0,1
4591,max_ml,20,60,3,3,0.05,0.95,0.9193387431065548,9,1.0,1,1.0,1,1.0,1
4592,max_ml,20,60,3,3,0.05,0.95,0.8973874022035451,9,1.0,1,1.0,1,1.0,1
4593,max_ml,20,60,3,3,0.05,0.95,0.9231508887231136,21,1.0,1,1.0,1,1.0,1
4594,max_ml,20,60,3,3,0.05,0.95,0.9360802828136612,17,1.0,1,1.0,1,1.0,1
4595,max_ml,20,60,3,3,0.05,0.95,0.8959045297997961,4,1.0,1,1.0,1,1.0,1
4596,max_ml,20,60,3,3,0.05,0.95,0.8226426427304381,5,1.0,1,1.0,1,1.0,1
4597,max_ml,20,60,3,3,0.05,0.95,0.9027149710484978,7,1.0,1,1.0,1,1.0,1
4598,max_ml,20,60,3,3,0.05,0.95,0.9449298350867248,31,1.0,1,1.0,1,1.0,1
4599,max_ml,20,60,3,3,0.05,0.95,0.9322635194671496,16,1.0,1,1.0,1,1.0,1
4600,max_ml,20,60,3,3,0.05,0.95,0.918129608219324,31,1.0,1,1.0,1,1.0,1
4601,max_ml,20,60,3,3,0.05,0.95,0.9420904659153944,15,1.0,1,1.0,1,1.0,1
4602,max_ml,20,60,3,3,0.05,0.95,0.9476251322584146,64,1.0,1,1.0,1,1.0,1
4603,max_ml,20,60,3,3,0.05,0.95,0.9261492151585592,10,1.0,1,1.0,1,1.0,1
4604,max_ml,20,60,3,3,0.05,0.95,0.8966952050392489,6,1.0,1,1.0,1,1.0,1
4605,max_ml,20,60,3,3,0.05,0.95,0.946538740609276,10,1.0,1,1.0,1,1.0,1
4606,max_ml,20,60,3,3,0.05,0.95,0.8751449177100499,7,1.0,1,1.0,1,1.0,1
4607,max_ml,20,60,3,3,0.05,0.95,0.9278334045697624,21,1.0,1,1.0,1,1.0,1
4608,max_ml,20,60,3,3,0.05,0.95,0.7169102616253981,3,1.0,1,1.0,1,1.0,1
4609,max_ml,20,60,3,3,0.05,0.95,0.9415420427276896,20,1.0,1,1.0,1,1.0,1
4610,max_ml,20,60,3,3,0.05,0.95,0.9438816321319916,13,1.0,1,1.0,1,1.0,1
4611,max_ml,20,60,3,3,0.05,0.95,0.9313585366783494,29,1.0,1,1.0,1,1.0,1
4612,max_ml,20,60,3,3,0.05,0.95,0.9354706687165532,21,1.0,1,1.0,1,1.0,1
4613,max_ml,20,60,3,3,0.05,0.95,0.939708108284123,15,1.0,1,1.0,1,1.0,1
4614,max_ml,20,60,3,3,0.05,0.95,0.9293611045162536,21,1.0,1,1.0,1,1.0,1
4615,max_ml,20,60,3,3,0.05,0.95,0.8865327652525328,10,1.0,1,1.0,1,1.0,1
4616,max_ml,20,60,3,3,0.05,0.95,0.9407054639652872,34,1.0,1,1.0,1,1.0,1
4617,max_ml,20,60,3,3,0.05,0.95,0.9397921607953316,19,1.0,1,1.0,1,1.0,1
4618,max_ml,20,60,3,3,0.05,0.95,0.9485824595109984,9,1.0,1,1.0,1,1.0,1
4619,max_ml,20,60,3,3,0.05,0.95,0.8809498189572801,19,1.0,1,1.0,1,1.0,1
4620,max_ml,20,60,3,3,0.05,0.95,0.9102537244620116,28,1.0,1,1.0,1,1.0,1
4621,max_ml,20,60,3,3,0.05,0.95,0.9483641967704156,32,1.0,1,1.0,1,0.0,0
4622,max_ml,20,60,3,3,0.05,0.95,0.903076934265257,11,1.0,1,1.0,1,1.0,1
4623,max_ml,20,60,3,3,0.05,0.95,0.943246435718472,9,1.0,1,1.0,1,1.0,1
4624,max_ml,20,60,3,3,0.05,0.95,0.9202763808521952,19,1.0,1,1.0,1,1.0,1
4625,max_ml,20,60,3,3,0.05,0.95,0.9146121778533778,9,1.0,1,1.0,1,1.0,1
4626,max_ml,20,60,3,3,0.05,0.95,0.7943711185515562,6,1.0,1,1.0,1,1.0,1
4627,max_ml,20,60,3,3,0.05,0.95,0.8848070502078625,12,1.0,1,1.0,1,1.0,1
4628,max_ml,20,60,3,3,0.05,0.95,0.9122361606384464,21,1.0,1,1.0,1,1.0,1
4629,max_ml,20,60,3,3,0.05,0.95,0.9248700473605966,10,1.0,1,1.0,1,1.0,1
4630,max_ml,20,60,3,3,0.05,0.95,0.9404829525760672,15,1.0,1,1.0,1,1.0,1
4631,max_ml,20,60,3,3,0.05,0.95,0.9308728598635968,12,1.0,1,1.0,1,1.0,1
4632,max_ml,20,60,3,3,0.05,0.95,0.8756822548574082,12,1.0,1,1.0,1,1.0,1
4633,max_ml,20,60,3,3,0.05,0.95,0.9371515219439756,12,1.0,1,1.0,1,1.0,1
4634,max_ml,20,60,3,3,0.05,0.95,0.9472383461711706,24,1.0,1,1.0,1,1.0,1
4635,max_ml,20,60,3,3,0.05,0.95,0.882562447107496,15,1.0,1,1.0,1,1.0,1
4636,max_ml,20,60,3,3,0.05,0.95,0.9067771051734592,17,1.0,1,1.0,1,1.0,1
4637,max_ml,20,60,3,3,0.05,0.95,0.913567043613422,28,1.0,1,1.0,1,1.0,1
4638,max_ml,20,60,3,3,0.05,0.95,0.9143489197186458,14,1.0,1,1.0,1,1.0,1
4639,max_ml,20,60,3,3,0.05,0.95,0.9034858986506148,41,1.0,1,1.0,1,1.0,1
4640,max_ml,20,60,3,3,0.05,0.95,0.9251023275694692,5,1.0,1,1.0,1,1.0,1
4641,max_ml,20,60,3,3,0.05,0.95,0.8947299699891476,10,1.0,1,1.0,1,1.0,1
4642,max_ml,20,60,3,3,0.05,0.95,0.843146045146923,5,1.0,1,1.0,1,1.0,1
4643,max_ml,20,60,3,3,0.05,0.95,0.8393423681909813,5,1.0,1,1.0,1,1.0,1
4644,max_ml,20,60,3,3,0.05,0.95,0.9475329625590806,14,1.0,1,1.0,1,1.0,1
4645,max_ml,20,60,3,3,0.05,0.95,0.9309172817571484,13,1.0,1,1.0,1,1.0,1
4646,max_ml,20,60,3,3,0.05,0.95,0.8192891316303782,7,1.0,1,1.0,1,1.0,1
4647,max_ml,20,60,3,3,0.05,0.95,0.8607596837124161,9,1.0,1,1.0,1,1.0,1
4648,max_ml,20,60,3,3,0.05,0.95,0.910468732177354,7,1.0,1,1.0,1,1.0,1
4649,max_ml,20,60,3,3,0.05,0.95,0.946745719244014,41,1.0,1,1.0,1,1.0,1
4650,max_ml,20,60,3,3,0.05,0.95,0.8349424908900857,7,1.0,1,1.0,1,1.0,1
4651,max_ml,20,60,3,3,0.05,0.95,0.8744417309068445,31,1.0,1,1.0,1,1.0,1
4652,max_ml,20,60,3,3,0.05,0.95,0.9372720845939574,18,1.0,1,1.0,1,1.0,1
4653,max_ml,20,60,3,3,0.05,0.95,0.93219693520729,31,1.0,1,1.0,1,1.0,1
4654,max_ml,20,60,3,3,0.05,0.95,0.919707415570687,11,1.0,1,1.0,1,1.0,1
4655,max_ml,20,60,3,3,0.05,0.95,0.9353708642591448,45,1.0,1,1.0,1,1.0,1
4656,max_ml,20,60,3,3,0.05,0.95,0.8940004298415367,12,1.0,1,1.0,1,1.0,1
4657,max_ml,20,60,3,3,0.05,0.95,0.8712030268825086,12,1.0,1,1.0,1,1.0,1
4658,max_ml,20,60,3,3,0.05,0.95,0.9093202298704336,5,1.0,1,1.0,1,1.0,1
4659,max_ml,20,60,3,3,0.05,0.95,0.9179955901269966,10,1.0,1,1.0,1,1.0,1
4660,max_ml,20,60,3,3,0.05,0.95,0.9368685724756848,25,1.0,1,1.0,1,1.0,1
4661,max_ml,20,60,3,3,0.05,0.95,0.9469254636654244,15,1.0,1,1.0,1,1.0,1
4662,max_ml,20,60,3,3,0.05,0.95,0.9260739531274704,10,1.0,1,1.0,1,1.0,1
4663,max_ml,20,60,3,3,0.05,0.95,0.9342079597635262,15,1.0,1,1.0,1,1.0,1
4664,max_ml,20,60,3,3,0.05,0.95,0.933625980166691,10,1.0,1,1.0,1,1.0,1
4665,max_ml,20,60,3,3,0.05,0.95,0.9487562687236952,27,1.0,1,1.0,1,1.0,1
4666,max_ml,20,60,3,3,0.05,0.95,0.8822258243307469,6,1.0,1,1.0,1,1.0,1
4667,max_ml,20,60,3,3,0.05,0.95,0.916839234941712,29,1.0,1,1.0,1,1.0,1
4668,max_ml,20,60,3,3,0.05,0.95,0.945713842361744,19,1.0,1,1.0,1,1.0,1
4669,max_ml,20,60,3,3,0.05,0.95,0.904111357942976,12,1.0,1,1.0,1,1.0,1
4670,max_ml,20,60,3,3,0.05,0.95,0.9483560784099266,14,1.0,1,1.0,1,1.0,1
4671,max_ml,20,60,3,3,0.05,0.95,0.8955039150493248,16,1.0,1,1.0,1,1.0,1
4672,max_ml,20,60,3,3,0.05,0.95,0.8632299727024609,14,1.0,1,1.0,1,1.0,1
4673,max_ml,20,60,3,3,0.05,0.95,0.9371213278936033,18,1.0,1,1.0,1,1.0,1
4674,max_ml,20,60,3,3,0.05,0.95,0.8658640141615237,18,1.0,1,1.0,1,1.0,1
4675,max_ml,20,60,3,3,0.05,0.95,0.918985006352514,50,1.0,1,1.0,1,1.0,1
4676,max_ml,20,60,3,3,0.05,0.95,0.916810350940786,15,1.0,1,1.0,1,1.0,1
4677,max_ml,20,60,3,3,0.05,0.95,0.7557263175138027,17,1.0,1,1.0,1,1.0,1
4678,max_ml,20,60,3,3,0.05,0.95,0.9074396868995148,10,1.0,1,1.0,1,1.0,1
4679,max_ml,20,60,3,3,0.05,0.95,0.8988889752507866,19,1.0,1,1.0,1,1.0,1
4680,max_ml,20,60,3,3,0.05,0.95,0.9295795807271076,9,1.0,1,1.0,1,1.0,1
4681,max_ml,20,60,3,3,0.05,0.95,0.9041136978105304,6,1.0,1,1.0,1,1.0,1
4682,max_ml,20,60,3,3,0.05,0.95,0.9320705967670118,18,1.0,1,1.0,1,1.0,1
4683,max_ml,20,60,3,3,0.05,0.95,0.9417056552832198,46,1.0,1,1.0,1,1.0,1
4684,max_ml,20,60,3,3,0.05,0.95,0.8500620603549106,8,1.0,1,1.0,1,1.0,1
4685,max_ml,20,60,3,3,0.05,0.95,0.949459998671568,55,1.0,1,1.0,1,1.0,1
4686,max_ml,20,60,3,3,0.05,0.95,0.9428942354542356,5,1.0,1,1.0,1,1.0,1
4687,max_ml,20,60,3,3,0.05,0.95,0.8482472573586988,8,1.0,1,1.0,1,1.0,1
4688,max_ml,20,60,3,3,0.05,0.95,0.8976507765024024,3,1.0,1,1.0,1,1.0,1
4689,max_ml,20,60,3,3,0.05,0.95,0.915919628211702,13,1.0,1,1.0,1,1.0,1
4690,max_ml,20,60,3,3,0.05,0.95,0.804297965182911,7,1.0,1,1.0,1,1.0,1
4691,max_ml,20,60,3,3,0.05,0.95,0.948042774341969,18,1.0,1,1.0,1,1.0,1
4692,max_ml,20,60,3,3,0.05,0.95,0.9411745038213264,50,1.0,1,1.0,1,1.0,1
4693,max_ml,20,60,3,3,0.05,0.95,0.9328502037679371,16,1.0,1,1.0,1,1.0,1
4694,max_ml,20,60,3,3,0.05,0.95,0.8895604872568561,11,1.0,1,1.0,1,1.0,1
4695,max_ml,20,60,3,3,0.05,0.95,0.8765981971300668,15,1.0,1,1.0,1,1.0,1
4696,max_ml,20,60,3,3,0.05,0.95,0.8763439045496176,5,1.0,1,1.0,1,1.0,1
4697,max_ml,20,60,3,3,0.05,0.95,0.9112499616082728,31,1.0,1,1.0,1,1.0,1
4698,max_ml,20,60,3,3,0.05,0.95,0.8937679416219682,34,1.0,1,1.0,1,1.0,1
4699,max_ml,20,60,3,3,0.05,0.95,0.9036075753948648,37,1.0,1,1.0,1,1.0,1
4700,max_ml,20,60,3,3,0.05,0.95,0.7775590943205918,6,1.0,1,1.0,1,1.0,1
4701,max_ml,20,60,3,3,0.05,0.95,0.94098358574763,80,0.0,1,0.0,1,0.0,1
4702,max_ml,20,60,3,3,0.05,0.95,0.8835033440179486,6,1.0,1,1.0,1,1.0,1
4703,max_ml,20,60,3,3,0.05,0.95,0.8444666826020317,14,1.0,1,1.0,1,1.0,1
4704,max_ml,20,60,3,3,0.05,0.95,0.8847209355821146,11,1.0,1,1.0,1,1.0,1
4705,max_ml,20,60,3,3,0.05,0.95,0.8558507089727282,18,1.0,1,1.0,1,1.0,1
4706,max_ml,20,60,3,3,0.05,0.95,0.8876070552207015,10,1.0,1,1.0,1,1.0,1
4707,max_ml,20,60,3,3,0.05,0.95,0.9051033763210944,12,1.0,1,1.0,1,1.0,1
4708,max_ml,20,60,3,3,0.05,0.95,0.946087126007486,36,1.0,1,1.0,1,1.0,1
4709,max_ml,20,60,3,3,0.05,0.95,0.9281549230527182,39,1.0,1,1.0,1,1.0,1
4710,max_ml,20,60,3,3,0.05,0.95,0.87492425828839,3,1.0,1,1.0,1,1.0,1
4711,max_ml,20,60,3,3,0.05,0.95,0.942461408039599,11,1.0,1,1.0,1,1.0,1
4712,max_ml,20,60,3,3,0.05,0.95,0.9286217183716908,28,1.0,1,1.0,1,1.0,1
4713,max_ml,20,60,3,3,0.05,0.95,0.9136206501507642,7,1.0,1,1.0,1,1.0,1
4714,max_ml,20,60,3,3,0.05,0.95,0.8978168869059459,16,1.0,1,1.0,1,1.0,1
4715,max_ml,20,60,3,3,0.05,0.95,0.8948193045142508,13,1.0,1,1.0,1,1.0,1
4716,max_ml,20,60,3,3,0.05,0.95,0.9190507377106572,5,1.0,1,1.0,1,1.0,1
4717,max_ml,20,60,3,3,0.05,0.95,0.8615197932921367,3,1.0,1,1.0,1,1.0,1
4718,max_ml,20,60,3,3,0.05,0.95,0.8960085653784623,11,1.0,1,1.0,1,1.0,1
4719,max_ml,20,60,3,3,0.05,0.95,0.9336088250292054,14,1.0,1,1.0,1,1.0,1
4720,max_ml,20,60,3,3,0.05,0.95,0.933311951412625,13,1.0,1,1.0,1,1.0,1
4721,max_ml,20,60,3,3,0.05,0.95,0.8579996724228979,11,1.0,1,1.0,1,1.0,1
4722,max_ml,20,60,3,3,0.05,0.95,0.9441178875093832,14,1.0,1,1.0,1,1.0,1
4723,max_ml,20,60,3,3,0.05,0.95,0.8526226902364227,11,1.0,1,1.0,1,1.0,1
4724,max_ml,20,60,3,3,0.05,0.95,0.9321402305723556,28,1.0,1,1.0,1,1.0,1
4725,max_ml,20,60,3,3,0.05,0.95,0.9303356384217534,8,1.0,1,1.0,1,1.0,1
4726,max_ml,20,60,3,3,0.05,0.95,0.9367581174337232,8,1.0,1,1.0,1,1.0,1
4727,max_ml,20,60,3,3,0.05,0.95,0.9326746592129452,10,1.0,1,1.0,1,1.0,1
4728,max_ml,20,60,3,3,0.05,0.95,0.9086513574725495,8,1.0,1,1.0,1,1.0,1
4729,max_ml,20,60,3,3,0.05,0.95,0.9409347152942726,6,1.0,1,1.0,1,1.0,1
4730,max_ml,20,60,3,3,0.05,0.95,0.9485739767683228,31,1.0,1,1.0,1,1.0,1
4731,max_ml,20,60,3,3,0.05,0.95,0.8428672065901357,5,1.0,1,1.0,1,1.0,1
4732,max_ml,20,60,3,3,0.05,0.95,0.8716880186437226,17,1.0,1,1.0,1,1.0,1
4733,max_ml,20,60,3,3,0.05,0.95,0.9353720753173635,13,1.0,1,1.0,1,1.0,1
4734,max_ml,20,60,3,3,0.05,0.95,0.9357951851039712,27,1.0,1,1.0,1,1.0,1
4735,max_ml,20,60,3,3,0.05,0.95,0.9354066648734896,33,1.0,1,1.0,1,1.0,1
4736,max_ml,20,60,3,3,0.05,0.95,0.8168329675340127,8,1.0,1,1.0,1,1.0,1
4737,max_ml,20,60,3,3,0.05,0.95,0.9402944766039836,20,1.0,1,1.0,1,1.0,1
4738,max_ml,20,60,3,3,0.05,0.95,0.94755048181749,22,1.0,1,1.0,1,1.0,1
4739,max_ml,20,60,3,3,0.05,0.95,0.9292385971764104,31,1.0,1,1.0,1,1.0,1
4740,max_ml,20,60,3,3,0.05,0.95,0.943956853855088,6,1.0,1,1.0,1,1.0,1
4741,max_ml,20,60,3,3,0.05,0.95,0.8955705280391563,5,1.0,1,1.0,1,1.0,1
4742,max_ml,20,60,3,3,0.05,0.95,0.9245576369243348,17,1.0,1,1.0,1,1.0,1
4743,max_ml,20,60,3,3,0.05,0.95,0.9354014382598989,15,1.0,1,1.0,1,1.0,1
4744,max_ml,20,60,3,3,0.05,0.95,0.9176219763566548,19,1.0,1,1.0,1,1.0,1
4745,max_ml,20,60,3,3,0.05,0.95,0.944398452097152,150,0.0,1,0.0,1,0.0,1
4746,max_ml,20,60,3,3,0.05,0.95,0.8212307026917849,14,1.0,1,1.0,1,1.0,1
4747,max_ml,20,60,3,3,0.05,0.95,0.9432650411327071,23,1.0,1,1.0,1,1.0,1
4748,max_ml,20,60,3,3,0.05,0.95,0.942203237787525,12,1.0,1,1.0,1,1.0,1
4749,max_ml,20,60,3,3,0.05,0.95,0.9285310669490346,8,1.0,1,1.0,1,1.0,1
4750,max_ml,20,60,3,3,0.05,0.95,0.8919915822154935,11,1.0,1,1.0,1,1.0,1
4751,max_ml,20,60,3,3,0.05,0.95,0.8999334178083491,11,1.0,1,1.0,1,1.0,1
4752,max_ml,20,60,3,3,0.05,0.95,0.9077865360562553,19,1.0,1,1.0,1,1.0,1
4753,max_ml,20,60,3,3,0.05,0.95,0.9184961266578874,10,1.0,1,1.0,1,1.0,1
4754,max_ml,20,60,3,3,0.05,0.95,0.935878825380128,10,1.0,1,1.0,1,1.0,1
4755,max_ml,20,60,3,3,0.05,0.95,0.9484908570467412,23,1.0,1,1.0,1,1.0,1
4756,max_ml,20,60,3,3,0.05,0.95,0.8890828679999456,8,1.0,1,1.0,1,1.0,1
4757,max_ml,20,60,3,3,0.05,0.95,0.8658528739553365,6,1.0,1,1.0,1,1.0,1
4758,max_ml,20,60,3,3,0.05,0.95,0.8239910848284377,12,1.0,1,1.0,1,1.0,1
4759,max_ml,20,60,3,3,0.05,0.95,0.8970594769009483,48,1.0,1,1.0,1,1.0,1
4760,max_ml,20,60,3,3,0.05,0.95,0.927118225650122,73,1.0,1,1.0,1,1.0,1
4761,max_ml,20,60,3,3,0.05,0.95,0.8458888468958615,11,1.0,1,1.0,1,1.0,1
4762,max_ml,20,60,3,3,0.05,0.95,0.9299251433752064,12,1.0,1,1.0,1,1.0,1
4763,max_ml,20,60,3,3,0.05,0.95,0.8766662401952666,9,1.0,1,1.0,1,1.0,1
4764,max_ml,20,60,3,3,0.05,0.95,0.8921931441670541,28,1.0,1,1.0,1,1.0,1
4765,max_ml,20,60,3,3,0.05,0.95,0.9301439564407208,4,1.0,1,1.0,1,1.0,1
4766,max_ml,20,60,3,3,0.05,0.95,0.8948268862395724,14,1.0,1,1.0,1,1.0,1
4767,max_ml,20,60,3,3,0.05,0.95,0.929178978981968,5,1.0,1,1.0,1,1.0,1
4768,max_ml,20,60,3,3,0.05,0.95,0.9090981241326732,19,1.0,1,1.0,1,1.0,1
4769,max_ml,20,60,3,3,0.05,0.95,0.8552496038706561,8,1.0,1,1.0,1,1.0,1
4770,max_ml,20,60,3,3,0.05,0.95,0.9009566632083522,22,1.0,1,1.0,1,1.0,1
4771,max_ml,20,60,3,3,0.05,0.95,0.949039358139154,40,0.0,1,0.0,1,0.0,1
4772,max_ml,20,60,3,3,0.05,0.95,0.6861068988948603,6,1.0,1,1.0,1,1.0,1
4773,max_ml,20,60,3,3,0.05,0.95,0.8933606841765666,10,1.0,1,1.0,1,1.0,1
4774,max_ml,20,60,3,3,0.05,0.95,0.8770572780620952,26,1.0,1,1.0,1,1.0,1
4775,max_ml,20,60,3,3,0.05,0.95,0.8888121949396149,16,1.0,1,1.0,1,1.0,1
4776,max_ml,20,60,3,3,0.05,0.95,0.9370140150820424,21,1.0,1,1.0,1,1.0,1
4777,max_ml,20,60,3,3,0.05,0.95,0.8270713476035009,7,1.0,1,1.0,1,1.0,1
4778,max_ml,20,60,3,3,0.05,0.95,0.9093685601485244,11,1.0,1,1.0,1,1.0,1
4779,max_ml,20,60,3,3,0.05,0.95,0.949276060898088,66,1.0,1,1.0,1,1.0,1
4780,max_ml,20,60,3,3,0.05,0.95,0.9055366638744228,8,1.0,1,1.0,1,1.0,1
4781,max_ml,20,60,3,3,0.05,0.95,0.9495217517982566,11,1.0,1,1.0,1,1.0,1
4782,max_ml,20,60,3,3,0.05,0.95,0.7952090359587344,5,1.0,1,1.0,1,1.0,1
4783,max_ml,20,60,3,3,0.05,0.95,0.8747728194566707,5,1.0,1,1.0,1,1.0,1
4784,max_ml,20,60,3,3,0.05,0.95,0.943799339620173,19,1.0,1,1.0,1,1.0,1
4785,max_ml,20,60,3,3,0.05,0.95,0.9055269566197064,12,1.0,1,1.0,1,1.0,1
4786,max_ml,20,60,3,3,0.05,0.95,0.9288504432594462,24,1.0,1,1.0,1,1.0,1
4787,max_ml,20,60,3,3,0.05,0.95,0.913654170527438,11,1.0,1,1.0,1,1.0,1
4788,max_ml,20,60,3,3,0.05,0.95,0.9376987619183544,15,1.0,1,1.0,1,1.0,1
4789,max_ml,20,60,3,3,0.05,0.95,0.944259503661622,25,1.0,1,1.0,1,1.0,1
4790,max_ml,20,60,3,3,0.05,0.95,0.9318766136592376,22,1.0,1,1.0,1,1.0,1
4791,max_ml,20,60,3,3,0.05,0.95,0.930461784905948,9,1.0,1,1.0,1,1.0,1
4792,max_ml,20,60,3,3,0.05,0.95,0.8863566554175077,13,1.0,1,1.0,1,1.0,1
4793,max_ml,20,60,3,3,0.05,0.95,0.8446448558126516,8,1.0,1,1.0,1,1.0,1
4794,max_ml,20,60,3,3,0.05,0.95,0.8429028595898994,9,1.0,1,1.0,1,1.0,1
4795,max_ml,20,60,3,3,0.05,0.95,0.9238798857168864,6,1.0,1,1.0,1,1.0,1
4796,max_ml,20,60,3,3,0.05,0.95,0.9225298281532096,39,1.0,1,1.0,1,1.0,1
4797,max_ml,20,60,3,3,0.05,0.95,0.9155622811888806,8,1.0,1,1.0,1,1.0,1
4798,max_ml,20,60,3,3,0.05,0.95,0.8925382330898952,12,1.0,1,1.0,1,1.0,1
4799,max_ml,20,60,3,3,0.05,0.95,0.9285662238555562,18,1.0,1,1.0,1,1.0,1
4800,max_ml,20,60,3,3,0.05,0.95,0.9352571648618984,21,1.0,1,1.0,1,1.0,1
4801,max_ml,20,60,3,3,0.05,0.95,0.8680298536238692,6,1.0,1,1.0,1,1.0,1
4802,max_ml,20,60,3,3,0.05,0.95,0.940728506381896,63,0.0,0,1.0,1,1.0,1
4803,max_ml,20,60,3,3,0.05,0.95,0.9147830460725964,9,1.0,1,1.0,1,1.0,1
4804,max_ml,20,60,3,3,0.05,0.95,0.890293520080662,29,1.0,1,1.0,1,1.0,1
4805,max_ml,20,60,3,3,0.05,0.95,0.9469361142241134,10,1.0,1,1.0,1,1.0,1
4806,max_ml,20,60,3,3,0.05,0.95,0.8576913548027536,8,1.0,1,1.0,1,1.0,1
4807,max_ml,20,60,3,3,0.05,0.95,0.9065965416616236,13,1.0,1,1.0,1,1.0,1
4808,max_ml,20,60,3,3,0.05,0.95,0.8931212302730963,9,1.0,1,1.0,1,1.0,1
4809,max_ml,20,60,3,3,0.05,0.95,0.8795999913722288,18,1.0,1,1.0,1,1.0,1
4810,max_ml,20,60,3,3,0.05,0.95,0.8185967331318381,11,1.0,1,1.0,1,1.0,1
4811,max_ml,20,60,3,3,0.05,0.95,0.9051891970872102,8,1.0,1,1.0,1,1.0,1
4812,max_ml,20,60,3,3,0.05,0.95,0.9457339288007004,8,1.0,1,1.0,1,1.0,1
4813,max_ml,20,60,3,3,0.05,0.95,0.9438210628061606,8,1.0,1,1.0,1,1.0,1
4814,max_ml,20,60,3,3,0.05,0.95,0.8345507860918767,10,1.0,1,1.0,1,1.0,1
4815,max_ml,20,60,3,3,0.05,0.95,0.924249546522214,28,1.0,1,1.0,1,1.0,1
4816,max_ml,20,60,3,3,0.05,0.95,0.8883864512202058,8,1.0,1,1.0,1,1.0,1
4817,max_ml,20,60,3,3,0.05,0.95,0.9415581785809196,32,1.0,1,1.0,1,1.0,1
4818,max_ml,20,60,3,3,0.05,0.95,0.9469259247180284,43,1.0,1,1.0,1,1.0,1
4819,max_ml,20,60,3,3,0.05,0.95,0.919396409990765,13,1.0,1,1.0,1,1.0,1
4820,max_ml,20,60,3,3,0.05,0.95,0.8310786148714691,8,1.0,1,1.0,1,1.0,1
4821,max_ml,20,60,3,3,0.05,0.95,0.9494962097484844,41,1.0,1,1.0,1,1.0,1
4822,max_ml,20,60,3,3,0.05,0.95,0.943723642096114,80,0.0,0,1.0,1,1.0,1
4823,max_ml,20,60,3,3,0.05,0.95,0.9121975206490016,20,1.0,1,1.0,1,1.0,1
4824,max_ml,20,60,3,3,0.05,0.95,0.9237477189029426,25,1.0,1,1.0,1,1.0,1
4825,max_ml,20,60,3,3,0.05,0.95,0.9436323774911438,12,1.0,1,1.0,1,1.0,1
4826,max_ml,20,60,3,3,0.05,0.95,0.9011981099196008,15,1.0,1,1.0,1,1.0,1
4827,max_ml,20,60,3,3,0.05,0.95,0.9245611882537262,8,1.0,1,1.0,1,1.0,1
4828,max_ml,20,60,3,3,0.05,0.95,0.8865767378678254,11,1.0,1,1.0,1,1.0,1
4829,max_ml,20,60,3,3,0.05,0.95,0.9221615544441364,34,1.0,1,1.0,1,1.0,1
4830,max_ml,20,60,3,3,0.05,0.95,0.9069578470518848,15,1.0,1,1.0,1,1.0,1
4831,max_ml,20,60,3,3,0.05,0.95,0.9271130589369936,14,1.0,1,1.0,1,1.0,1
4832,max_ml,20,60,3,3,0.05,0.95,0.928624110595905,40,1.0,1,1.0,1,1.0,1
4833,max_ml,20,60,3,3,0.05,0.95,0.9107237685426834,23,1.0,1,1.0,1,1.0,1
4834,max_ml,20,60,3,3,0.05,0.95,0.9304060877046332,11,1.0,1,1.0,1,1.0,1
4835,max_ml,20,60,3,3,0.05,0.95,0.9434909437641408,27,1.0,1,1.0,1,1.0,1
4836,max_ml,20,60,3,3,0.05,0.95,0.8960470216750732,15,1.0,1,1.0,1,1.0,1
4837,max_ml,20,60,3,3,0.05,0.95,0.9293611902580722,47,1.0,1,1.0,1,1.0,1
4838,max_ml,20,60,3,3,0.05,0.95,0.9491747923124362,23,1.0,1,1.0,1,1.0,1
4839,max_ml,20,60,3,3,0.05,0.95,0.9370426824515504,4,1.0,1,1.0,1,1.0,1
4840,max_ml,20,60,3,3,0.05,0.95,0.9392049061612132,23,1.0,1,1.0,1,1.0,1
4841,max_ml,20,60,3,3,0.05,0.95,0.9069805048589392,6,1.0,1,1.0,1,1.0,1
4842,max_ml,20,60,3,3,0.05,0.95,0.915095525890731,17,1.0,1,1.0,1,1.0,1
4843,max_ml,20,60,3,3,0.05,0.95,0.862376288404486,11,1.0,1,1.0,1,1.0,1
4844,max_ml,20,60,3,3,0.05,0.95,0.8418312922713113,10,1.0,1,1.0,1,1.0,1
4845,max_ml,20,60,3,3,0.05,0.95,0.9270728817178971,43,1.0,1,1.0,1,1.0,1
4846,max_ml,20,60,3,3,0.05,0.95,0.9187270649571966,21,1.0,1,1.0,1,1.0,1
4847,max_ml,20,60,3,3,0.05,0.95,0.9445638047512676,19,1.0,1,1.0,1,1.0,1
4848,max_ml,20,60,3,3,0.05,0.95,0.9400441707921592,11,1.0,1,1.0,1,1.0,1
4849,max_ml,20,60,3,3,0.05,0.95,0.9490217912655704,75,1.0,1,1.0,1,1.0,1
4850,max_ml,20,60,3,3,0.05,0.95,0.935356520223011,29,1.0,1,1.0,1,1.0,1
4851,max_ml,20,60,3,3,0.05,0.95,0.9406354124673464,24,1.0,1,1.0,1,1.0,1
4852,max_ml,20,60,3,3,0.05,0.95,0.9284745204348844,24,1.0,1,1.0,1,1.0,1
4853,max_ml,20,60,3,3,0.05,0.95,0.9291447485794612,8,1.0,1,1.0,1,1.0,1
4854,max_ml,20,60,3,3,0.05,0.95,0.9205950986608522,13,1.0,1,1.0,1,1.0,1
4855,max_ml,20,60,3,3,0.05,0.95,0.8972411593548553,16,1.0,1,1.0,1,1.0,1
4856,max_ml,20,60,3,3,0.05,0.95,0.9296757154346618,26,1.0,1,1.0,1,1.0,1
4857,max_ml,20,60,3,3,0.05,0.95,0.9314090305821796,49,0.0,0,0.0,0,1.0,1
4858,max_ml,20,60,3,3,0.05,0.95,0.947474439765483,10,1.0,1,1.0,1,1.0,1
4859,max_ml,20,60,3,3,0.05,0.95,0.8898343579220128,7,1.0,1,1.0,1,1.0,1
4860,max_ml,20,60,3,3,0.05,0.95,0.922675792498708,27,1.0,1,1.0,1,1.0,1
4861,max_ml,20,60,3,3,0.05,0.95,0.9431820528376856,18,1.0,1,1.0,1,1.0,1
4862,max_ml,20,60,3,3,0.05,0.95,0.9379928598461448,41,1.0,1,1.0,1,1.0,1
4863,max_ml,20,60,3,3,0.05,0.95,0.7494298556442546,9,1.0,1,1.0,1,1.0,1
4864,max_ml,20,60,3,3,0.05,0.95,0.8911056772161225,16,1.0,1,1.0,1,1.0,1
4865,max_ml,20,60,3,3,0.05,0.95,0.8987054437070217,7,1.0,1,1.0,1,1.0,1
4866,max_ml,20,60,3,3,0.05,0.95,0.9117437940100104,26,1.0,1,1.0,1,1.0,1
4867,max_ml,20,60,3,3,0.05,0.95,0.8876898866171952,4,1.0,1,1.0,1,1.0,1
4868,max_ml,20,60,3,3,0.05,0.95,0.8629766658097461,8,1.0,1,1.0,1,1.0,1
4869,max_ml,20,60,3,3,0.05,0.95,0.9357235192129048,24,1.0,1,1.0,1,1.0,1
4870,max_ml,20,60,3,3,0.05,0.95,0.9434134630829104,15,1.0,1,1.0,1,1.0,1
4871,max_ml,20,60,3,3,0.05,0.95,0.936664746501034,9,1.0,1,1.0,1,1.0,1
4872,max_ml,20,60,3,3,0.05,0.95,0.923630038311796,28,1.0,1,1.0,1,1.0,1
4873,max_ml,20,60,3,3,0.05,0.95,0.8943802768877576,49,1.0,1,1.0,1,1.0,1
4874,max_ml,20,60,3,3,0.05,0.95,0.8717145762900653,19,1.0,1,1.0,1,1.0,1
4875,max_ml,20,60,3,3,0.05,0.95,0.8449922168884588,19,1.0,1,1.0,1,1.0,1
4876,max_ml,20,60,3,3,0.05,0.95,0.8937059412380539,9,1.0,1,1.0,1,1.0,1
4877,max_ml,20,60,3,3,0.05,0.95,0.9482528383917772,32,1.0,1,1.0,1,1.0,1
4878,max_ml,20,60,3,3,0.05,0.95,0.941831038723534,8,1.0,1,1.0,1,1.0,1
4879,max_ml,20,60,3,3,0.05,0.95,0.9418998325575624,4,1.0,1,1.0,1,1.0,1
4880,max_ml,20,60,3,3,0.05,0.95,0.9475692407146292,32,1.0,1,1.0,1,1.0,1
4881,max_ml,20,60,3,3,0.05,0.95,0.9490874139915608,38,1.0,1,1.0,1,1.0,1
4882,max_ml,20,60,3,3,0.05,0.95,0.9478132933546513,25,1.0,1,1.0,1,1.0,1
4883,max_ml,20,60,3,3,0.05,0.95,0.7892675728466745,5,1.0,1,1.0,1,1.0,1
4884,max_ml,20,60,3,3,0.05,0.95,0.9156883496426153,14,1.0,1,1.0,1,1.0,1
4885,max_ml,20,60,3,3,0.05,0.95,0.8971131905816688,12,1.0,1,1.0,1,1.0,1
4886,max_ml,20,60,3,3,0.05,0.95,0.8554933192964048,11,1.0,1,1.0,1,1.0,1
4887,max_ml,20,60,3,3,0.05,0.95,0.9147416173802454,17,1.0,1,1.0,1,1.0,1
4888,max_ml,20,60,3,3,0.05,0.95,0.9091459777964096,18,1.0,1,1.0,1,1.0,1
4889,max_ml,20,60,3,3,0.05,0.95,0.942609783378858,15,1.0,1,1.0,1,1.0,1
4890,max_ml,20,60,3,3,0.05,0.95,0.8822101200080639,8,1.0,1,1.0,1,1.0,1
4891,max_ml,20,60,3,3,0.05,0.95,0.9426942707393462,11,1.0,1,1.0,1,1.0,1
4892,max_ml,20,60,3,3,0.05,0.95,0.8091765759972601,6,1.0,1,1.0,1,1.0,1
4893,max_ml,20,60,3,3,0.05,0.95,0.9471421866235415,6,1.0,1,1.0,1,1.0,1
4894,max_ml,20,60,3,3,0.05,0.95,0.941371721843376,18,1.0,1,1.0,1,1.0,1
4895,max_ml,20,60,3,3,0.05,0.95,0.9294319646356852,22,1.0,1,1.0,1,1.0,1
4896,max_ml,20,60,3,3,0.05,0.95,0.9138505891953606,9,1.0,1,1.0,1,1.0,1
4897,max_ml,20,60,3,3,0.05,0.95,0.9445643288362828,65,0.0,0,1.0,1,1.0,1
4898,max_ml,20,60,3,3,0.05,0.95,0.9498145596477512,21,1.0,1,1.0,1,1.0,1
4899,max_ml,20,60,3,3,0.05,0.95,0.9375035195619178,24,1.0,1,1.0,1,1.0,1
4900,max_ml,20,60,3,3,0.05,0.95,0.943467510231775,40,1.0,1,1.0,1,1.0,1
4901,max_ml,20,60,3,3,0.05,0.95,0.9454456471823977,17,1.0,1,1.0,1,1.0,1
4902,max_ml,20,60,3,3,0.05,0.95,0.8201216260223944,11,1.0,1,1.0,1,1.0,1
4903,max_ml,20,60,3,3,0.05,0.95,0.9381816862486112,24,1.0,1,1.0,1,1.0,1
4904,max_ml,20,60,3,3,0.05,0.95,0.8539924660598743,7,1.0,1,1.0,1,1.0,1
4905,max_ml,20,60,3,3,0.05,0.95,0.9122318592394572,12,1.0,1,1.0,1,1.0,1
4906,max_ml,20,60,3,3,0.05,0.95,0.9454333052281052,18,1.0,1,1.0,1,1.0,1
4907,max_ml,20,60,3,3,0.05,0.95,0.9408015803230436,10,1.0,1,1.0,1,1.0,1
4908,max_ml,20,60,3,3,0.05,0.95,0.9303142194444248,39,1.0,1,1.0,1,1.0,1
4909,max_ml,20,60,3,3,0.05,0.95,0.9197559987933244,16,1.0,1,1.0,1,1.0,1
4910,max_ml,20,60,3,3,0.05,0.95,0.9456266499072308,36,1.0,1,1.0,1,1.0,1
4911,max_ml,20,60,3,3,0.05,0.95,0.9397679245747852,18,1.0,1,1.0,1,1.0,1
4912,max_ml,20,60,3,3,0.05,0.95,0.9428187155159712,30,1.0,1,1.0,1,1.0,1
4913,max_ml,20,60,3,3,0.05,0.95,0.9375661687660124,37,1.0,1,1.0,1,1.0,1
4914,max_ml,20,60,3,3,0.05,0.95,0.8919828625701881,11,1.0,1,1.0,1,1.0,1
4915,max_ml,20,60,3,3,0.05,0.95,0.9031570293769228,23,1.0,1,1.0,1,1.0,1
4916,max_ml,20,60,3,3,0.05,0.95,0.9443903453845128,15,1.0,1,1.0,1,1.0,1
4917,max_ml,20,60,3,3,0.05,0.95,0.9339688235224284,21,1.0,1,1.0,1,1.0,1
4918,max_ml,20,60,3,3,0.05,0.95,0.9420399743878618,13,1.0,1,1.0,1,1.0,1
4919,max_ml,20,60,3,3,0.05,0.95,0.9407045001939413,14,1.0,1,1.0,1,1.0,1
4920,max_ml,20,60,3,3,0.05,0.95,0.9070795417167798,16,1.0,1,1.0,1,1.0,1
4921,max_ml,20,60,3,3,0.05,0.95,0.7818957180131496,9,1.0,1,1.0,1,1.0,1
4922,max_ml,20,60,3,3,0.05,0.95,0.9358092112007456,34,1.0,1,1.0,1,1.0,1
4923,max_ml,20,60,3,3,0.05,0.95,0.9202089692282136,13,1.0,1,1.0,1,1.0,1
4924,max_ml,20,60,3,3,0.05,0.95,0.8978150222047354,19,1.0,1,1.0,1,1.0,1
4925,max_ml,20,60,3,3,0.05,0.95,0.9391689829712716,15,1.0,1,1.0,1,1.0,1
4926,max_ml,20,60,3,3,0.05,0.95,0.8781237298964338,9,1.0,1,1.0,1,1.0,1
4927,max_ml,20,60,3,3,0.05,0.95,0.9093989024479184,23,1.0,1,1.0,1,1.0,1
4928,max_ml,20,60,3,3,0.05,0.95,0.9433564385292472,23,1.0,1,1.0,1,1.0,1
4929,max_ml,20,60,3,3,0.05,0.95,0.9484249986122216,10,1.0,1,1.0,1,1.0,1
4930,max_ml,20,60,3,3,0.05,0.95,0.9238299613018318,18,1.0,1,1.0,1,1.0,1
4931,max_ml,20,60,3,3,0.05,0.95,0.949163796722257,28,1.0,1,1.0,1,1.0,1
4932,max_ml,20,60,3,3,0.05,0.95,0.9364239300983592,22,1.0,1,1.0,1,1.0,1
4933,max_ml,20,60,3,3,0.05,0.95,0.923471325616894,16,1.0,1,1.0,1,1.0,1
4934,max_ml,20,60,3,3,0.05,0.95,0.920043988638244,9,1.0,1,1.0,1,1.0,1
4935,max_ml,20,60,3,3,0.05,0.95,0.9366996214914776,24,1.0,1,1.0,1,1.0,1
4936,max_ml,20,60,3,3,0.05,0.95,0.7532595893255488,9,1.0,1,1.0,1,1.0,1
4937,max_ml,20,60,3,3,0.05,0.95,0.90720742279332,11,1.0,1,1.0,1,1.0,1
4938,max_ml,20,60,3,3,0.05,0.95,0.8785455986283153,4,1.0,1,1.0,1,1.0,1
4939,max_ml,20,60,3,3,0.05,0.95,0.9307241026680586,27,1.0,1,1.0,1,1.0,1
4940,max_ml,20,60,3,3,0.05,0.95,0.8958014902856302,4,1.0,1,1.0,1,1.0,1
4941,max_ml,20,60,3,3,0.05,0.95,0.9313893576688528,18,1.0,1,1.0,1,1.0,1
4942,max_ml,20,60,3,3,0.05,0.95,0.9319530664719824,15,1.0,1,1.0,1,1.0,1
4943,max_ml,20,60,3,3,0.05,0.95,0.936299615701836,33,1.0,1,1.0,1,1.0,1
4944,max_ml,20,60,3,3,0.05,0.95,0.9259954784748808,12,1.0,1,1.0,1,1.0,1
4945,max_ml,20,60,3,3,0.05,0.95,0.9177922494750996,22,1.0,1,1.0,1,1.0,1
4946,max_ml,20,60,3,3,0.05,0.95,0.9384730627937656,36,1.0,1,1.0,1,1.0,1
4947,max_ml,20,60,3,3,0.05,0.95,0.911144724049572,13,1.0,1,1.0,1,1.0,1
4948,max_ml,20,60,3,3,0.05,0.95,0.9284621581934004,50,1.0,1,1.0,1,1.0,1
4949,max_ml,20,60,3,3,0.05,0.95,0.9331182739530136,24,1.0,1,1.0,1,1.0,1
4950,max_ml,20,60,3,3,0.05,0.95,0.9295761710181476,11,1.0,1,1.0,1,1.0,1
4951,max_ml,20,60,3,3,0.05,0.95,0.9281913936168577,20,1.0,1,1.0,1,1.0,1
4952,max_ml,20,60,3,3,0.05,0.95,0.889253585440575,18,1.0,1,1.0,1,1.0,1
4953,max_ml,20,60,3,3,0.05,0.95,0.9447670599366564,28,1.0,1,1.0,1,1.0,1
4954,max_ml,20,60,3,3,0.05,0.95,0.9306738726721422,10,1.0,1,1.0,1,1.0,1
4955,max_ml,20,60,3,3,0.05,0.95,0.8493346580572473,15,1.0,1,1.0,1,1.0,1
4956,max_ml,20,60,3,3,0.05,0.95,0.9110329973707842,16,1.0,1,1.0,1,1.0,1
4957,max_ml,20,60,3,3,0.05,0.95,0.8801863034449009,12,1.0,1,1.0,1,1.0,1
4958,max_ml,20,60,3,3,0.05,0.95,0.9136317782518532,22,1.0,1,1.0,1,1.0,1
4959,max_ml,20,60,3,3,0.05,0.95,0.9430402810169216,6,1.0,1,1.0,1,1.0,1
4960,max_ml,20,60,3,3,0.05,0.95,0.9499150504619664,11,1.0,1,1.0,1,1.0,1
4961,max_ml,20,60,3,3,0.05,0.95,0.9288223746744116,22,1.0,1,1.0,1,1.0,1
4962,max_ml,20,60,3,3,0.05,0.95,0.9037810599527768,36,1.0,1,1.0,1,1.0,1
4963,max_ml,20,60,3,3,0.05,0.95,0.8936505966889703,12,1.0,1,1.0,1,1.0,1
4964,max_ml,20,60,3,3,0.05,0.95,0.9378064854027506,6,1.0,1,1.0,1,1.0,1
4965,max_ml,20,60,3,3,0.05,0.95,0.9447512332897552,20,1.0,1,1.0,1,1.0,1
4966,max_ml,20,60,3,3,0.05,0.95,0.9285684616077384,16,1.0,1,1.0,1,1.0,1
4967,max_ml,20,60,3,3,0.05,0.95,0.9256218976550696,7,1.0,1,1.0,1,1.0,1
4968,max_ml,20,60,3,3,0.05,0.95,0.8448762736833549,8,1.0,1,1.0,1,1.0,1
4969,max_ml,20,60,3,3,0.05,0.95,0.9335962804831311,11,1.0,1,1.0,1,1.0,1
4970,max_ml,20,60,3,3,0.05,0.95,0.9108901916448792,25,1.0,1,1.0,1,1.0,1
4971,max_ml,20,60,3,3,0.05,0.95,0.8362197396393447,8,1.0,1,1.0,1,1.0,1
4972,max_ml,20,60,3,3,0.05,0.95,0.9176190084668532,21,1.0,1,1.0,1,1.0,1
4973,max_ml,20,60,3,3,0.05,0.95,0.9013113363208912,9,1.0,1,1.0,1,1.0,1
4974,max_ml,20,60,3,3,0.05,0.95,0.9377084597988165,16,1.0,1,1.0,1,1.0,1
4975,max_ml,20,60,3,3,0.05,0.95,0.8728691075828232,30,1.0,1,1.0,1,1.0,1
4976,max_ml,20,60,3,3,0.05,0.95,0.8876287253656545,16,1.0,1,1.0,1,1.0,1
4977,max_ml,20,60,3,3,0.05,0.95,0.9280074401047652,30,1.0,1,1.0,1,1.0,1
4978,max_ml,20,60,3,3,0.05,0.95,0.8830082685316039,9,1.0,1,1.0,1,1.0,1
4979,max_ml,20,60,3,3,0.05,0.95,0.931567513335952,21,1.0,1,1.0,1,1.0,1
4980,max_ml,20,60,3,3,0.05,0.95,0.8269580114718118,6,1.0,1,1.0,1,1.0,1
4981,max_ml,20,60,3,3,0.05,0.95,0.9417935943941428,34,1.0,1,1.0,1,1.0,1
4982,max_ml,20,60,3,3,0.05,0.95,0.833379664744843,7,1.0,1,1.0,1,1.0,1
4983,max_ml,20,60,3,3,0.05,0.95,0.9491483503472068,12,1.0,1,1.0,1,1.0,1
4984,max_ml,20,60,3,3,0.05,0.95,0.9459191447817332,20,1.0,1,1.0,1,1.0,1
4985,max_ml,20,60,3,3,0.05,0.95,0.76806854549629,6,1.0,1,1.0,1,1.0,1
4986,max_ml,20,60,3,3,0.05,0.95,0.9463903490716952,5,1.0,1,1.0,1,1.0,1
4987,max_ml,20,60,3,3,0.05,0.95,0.9374965007456834,48,1.0,1,1.0,1,1.0,1
4988,max_ml,20,60,3,3,0.05,0.95,0.8791566989657825,13,1.0,1,1.0,1,1.0,1
4989,max_ml,20,60,3,3,0.05,0.95,0.9315907234982608,8,1.0,1,1.0,1,1.0,1
4990,max_ml,20,60,3,3,0.05,0.95,0.9456834450239092,78,0.0,1,0.0,1,0.0,1
4991,max_ml,20,60,3,3,0.05,0.95,0.9474995091889028,15,1.0,1,1.0,1,1.0,1
4992,max_ml,20,60,3,3,0.05,0.95,0.8805132195296912,18,1.0,1,1.0,1,1.0,1
4993,max_ml,20,60,3,3,0.05,0.95,0.9465709813390728,35,1.0,1,1.0,1,1.0,1
4994,max_ml,20,60,3,3,0.05,0.95,0.8684884622371944,9,1.0,1,1.0,1,1.0,1
4995,max_ml,20,60,3,3,0.05,0.95,0.9432111961258628,27,1.0,1,1.0,1,1.0,1
4996,max_ml,20,60,3,3,0.05,0.95,0.903016210829818,22,1.0,1,1.0,1,1.0,1
4997,max_ml,20,60,3,3,0.05,0.95,0.9418629235587928,8,1.0,1,1.0,1,1.0,1
4998,max_ml,20,60,3,3,0.05,0.95,0.9352021704879504,14,1.0,1,1.0,1,1.0,1
4999,max_ml,20,60,3,3,0.05,0.95,0.9228554414747188,8,1.0,1,1.0,1,1.0,1
5000,max_ml,20,60,3,3,0.05,0.95,0.9289680042036266,10,1.0,1,1.0,1,1.0,1
5001,max_ml,20,60,3,3,0.05,0.95,0.9391028322959312,5,1.0,1,1.0,1,1.0,1
5002,max_ml,20,60,3,3,0.05,0.95,0.8839701294552562,4,1.0,1,1.0,1,1.0,1
5003,max_ml,20,60,3,3,0.05,0.95,0.9293336193286008,46,1.0,1,1.0,1,1.0,1
5004,max_ml,20,60,3,3,0.05,0.95,0.9331069706733,30,1.0,1,1.0,1,1.0,1
5005,max_ml,20,60,3,3,0.05,0.95,0.882837456581066,6,1.0,1,1.0,1,1.0,1
5006,max_ml,20,60,3,3,0.05,0.95,0.924688706443014,22,1.0,1,1.0,1,1.0,1
5007,max_ml,20,60,3,3,0.05,0.95,0.8375731060241719,9,1.0,1,1.0,1,1.0,1
5008,max_ml,20,60,3,3,0.05,0.95,0.924926550183494,7,1.0,1,1.0,1,1.0,1
5009,max_ml,20,60,3,3,0.05,0.95,0.907541829163118,22,1.0,1,1.0,1,1.0,1
5010,max_ml,20,60,3,3,0.05,0.95,0.9058626393815284,22,1.0,1,1.0,1,1.0,1
5011,max_ml,20,60,3,3,0.05,0.95,0.8124989708347996,6,1.0,1,1.0,1,1.0,1
5012,max_ml,20,60,3,3,0.05,0.95,0.9068385916044877,6,1.0,1,1.0,1,1.0,1
5013,max_ml,20,60,3,3,0.05,0.95,0.9229068551331988,36,1.0,1,1.0,1,1.0,1
5014,max_ml,20,60,3,3,0.05,0.95,0.9312873279453264,10,1.0,1,1.0,1,1.0,1
5015,max_ml,20,60,3,3,0.05,0.95,0.8783233623934041,3,1.0,1,1.0,1,1.0,1
5016,max_ml,20,60,3,3,0.05,0.95,0.9030728272753004,10,1.0,1,1.0,1,1.0,1
5017,max_ml,20,60,3,3,0.05,0.95,0.8979969461916285,26,1.0,1,1.0,1,1.0,1
5018,max_ml,20,60,3,3,0.05,0.95,0.8746494859804799,6,1.0,1,1.0,1,1.0,1
5019,max_ml,20,60,3,3,0.05,0.95,0.925904142919575,8,1.0,1,1.0,1,1.0,1
5020,max_ml,20,60,3,3,0.05,0.95,0.9157190070497092,33,1.0,1,1.0,1,1.0,1
5021,max_ml,20,60,3,3,0.05,0.95,0.8110127696514651,11,1.0,1,1.0,1,1.0,1
5022,max_ml,20,60,3,3,0.05,0.95,0.9254092665487982,18,1.0,1,1.0,1,1.0,1
5023,max_ml,20,60,3,3,0.05,0.95,0.8948028324752849,10,1.0,1,1.0,1,1.0,1
5024,max_ml,20,60,3,3,0.05,0.95,0.8942839719133489,6,1.0,1,1.0,1,1.0,1
5025,max_ml,20,60,3,3,0.05,0.95,0.8513513021465593,16,1.0,1,1.0,1,1.0,1
5026,max_ml,20,60,3,3,0.05,0.95,0.9383371556591796,31,1.0,1,1.0,1,1.0,1
5027,max_ml,20,60,3,3,0.05,0.95,0.8775519238145092,27,1.0,1,1.0,1,1.0,1
5028,max_ml,20,60,3,3,0.05,0.95,0.9322938790241408,27,1.0,1,1.0,1,1.0,1
5029,max_ml,20,60,3,3,0.05,0.95,0.8712311244303582,9,1.0,1,1.0,1,1.0,1
5030,max_ml,20,60,3,3,0.05,0.95,0.8227273822393458,6,1.0,1,1.0,1,1.0,1
5031,max_ml,20,60,3,3,0.05,0.95,0.9173689710226188,19,1.0,1,1.0,1,1.0,1
5032,max_ml,20,60,3,3,0.05,0.95,0.803642480176233,13,1.0,1,1.0,1,1.0,1
5033,max_ml,20,60,3,3,0.05,0.95,0.9153479455598604,11,1.0,1,1.0,1,1.0,1
5034,max_ml,20,60,3,3,0.05,0.95,0.9170937089254806,25,1.0,1,1.0,1,1.0,1
5035,max_ml,20,60,3,3,0.05,0.95,0.9470047199100058,20,1.0,1,1.0,1,1.0,1
5036,max_ml,20,60,3,3,0.05,0.95,0.7943589213407216,6,1.0,1,1.0,1,1.0,1
5037,max_ml,20,60,3,3,0.05,0.95,0.9073712035102752,27,1.0,1,1.0,1,1.0,1
5038,max_ml,20,60,3,3,0.05,0.95,0.9310190760884038,17,1.0,1,1.0,1,1.0,1
5039,max_ml,20,60,3,3,0.05,0.95,0.9461388751906936,13,1.0,1,1.0,1,1.0,1
5040,max_ml,20,60,3,3,0.05,0.95,0.9082548342459592,9,1.0,1,1.0,1,1.0,1
5041,max_ml,20,60,3,3,0.05,0.95,0.9427544554869576,10,1.0,1,1.0,1,1.0,1
5042,max_ml,20,60,3,3,0.05,0.95,0.9441998513969844,14,1.0,1,1.0,1,1.0,1
5043,max_ml,20,60,3,3,0.05,0.95,0.9400951202300664,27,1.0,1,1.0,1,1.0,1
5044,max_ml,20,60,3,3,0.05,0.95,0.9051411581909397,20,1.0,1,1.0,1,1.0,1
5045,max_ml,20,60,3,3,0.05,0.95,0.8441597787318298,5,1.0,1,1.0,1,1.0,1
5046,max_ml,20,60,3,3,0.05,0.95,0.7997344071377236,10,1.0,1,1.0,1,1.0,1
5047,max_ml,20,60,3,3,0.05,0.95,0.8682787255238736,11,1.0,1,1.0,1,1.0,1
5048,max_ml,20,60,3,3,0.05,0.95,0.920260947565132,8,1.0,1,1.0,1,1.0,1
5049,max_ml,20,60,3,3,0.05,0.95,0.8952994275301016,18,1.0,1,1.0,1,1.0,1
5050,max_ml,20,60,3,3,0.05,0.95,0.848311754077525,17,1.0,1,1.0,1,1.0,1
5051,max_ml,20,60,3,3,0.05,0.95,0.8922163966393811,34,1.0,1,1.0,1,1.0,1
5052,max_ml,20,60,3,3,0.05,0.95,0.8958827355113201,10,1.0,1,1.0,1,1.0,1
5053,max_ml,20,60,3,3,0.05,0.95,0.923577891639928,68,0.0,1,0.0,1,0.0,1
5054,max_ml,20,60,3,3,0.05,0.95,0.8662816027343936,10,1.0,1,1.0,1,1.0,1
5055,max_ml,20,60,3,3,0.05,0.95,0.9032978874367846,36,1.0,1,1.0,1,1.0,1
5056,max_ml,20,60,3,3,0.05,0.95,0.8461058738906115,7,1.0,1,1.0,1,1.0,1
5057,max_ml,20,60,3,3,0.05,0.95,0.9353704824848308,20,1.0,1,1.0,1,1.0,1
5058,max_ml,20,60,3,3,0.05,0.95,0.937082927469334,33,1.0,1,0.0,0,1.0,1
5059,max_ml,20,60,3,3,0.05,0.95,0.9362482112263124,4,1.0,1,1.0,1,1.0,1
5060,max_ml,20,60,3,3,0.05,0.95,0.9259026005019912,10,1.0,1,1.0,1,1.0,1
5061,max_ml,20,60,3,3,0.05,0.95,0.945789471484302,17,1.0,1,1.0,1,1.0,1
5062,max_ml,20,60,3,3,0.05,0.95,0.9057944308448987,15,1.0,1,1.0,1,1.0,1
5063,max_ml,20,60,3,3,0.05,0.95,0.905919202543586,6,1.0,1,1.0,1,1.0,1
5064,max_ml,20,60,3,3,0.05,0.95,0.9088760439706692,39,1.0,1,1.0,1,1.0,1
5065,max_ml,20,60,3,3,0.05,0.95,0.9243598867812046,15,1.0,1,1.0,1,1.0,1
5066,max_ml,20,60,3,3,0.05,0.95,0.8503680937131156,9,1.0,1,1.0,1,1.0,1
5067,max_ml,20,60,3,3,0.05,0.95,0.8794125402149024,9,1.0,1,1.0,1,1.0,1
5068,max_ml,20,60,3,3,0.05,0.95,0.9359651124010364,8,1.0,1,1.0,1,1.0,1
5069,max_ml,20,60,3,3,0.05,0.95,0.9202059267316584,6,1.0,1,1.0,1,1.0,1
5070,max_ml,20,60,3,3,0.05,0.95,0.9472009958329924,69,0.0,1,0.0,1,0.0,1
5071,max_ml,20,60,3,3,0.05,0.95,0.9460018577034848,42,1.0,1,1.0,1,1.0,1
5072,max_ml,20,60,3,3,0.05,0.95,0.9054531831346097,10,1.0,1,1.0,1,1.0,1
5073,max_ml,20,60,3,3,0.05,0.95,0.8778489931393004,4,1.0,1,1.0,1,1.0,1
5074,max_ml,20,60,3,3,0.05,0.95,0.9027920474227884,8,1.0,1,1.0,1,1.0,1
5075,max_ml,20,60,3,3,0.05,0.95,0.9468377494619888,15,1.0,1,1.0,1,1.0,1
5076,max_ml,20,60,3,3,0.05,0.95,0.924891253620712,16,1.0,1,1.0,1,1.0,1
5077,max_ml,20,60,3,3,0.05,0.95,0.8649502957350745,12,1.0,1,1.0,1,1.0,1
5078,max_ml,20,60,3,3,0.05,0.95,0.9309147096649304,12,1.0,1,1.0,1,1.0,1
5079,max_ml,20,60,3,3,0.05,0.95,0.948017453772956,25,1.0,1,1.0,1,1.0,1
5080,max_ml,20,60,3,3,0.05,0.95,0.8529387453487542,21,1.0,1,1.0,1,1.0,1
5081,max_ml,20,60,3,3,0.05,0.95,0.919200536836924,43,1.0,1,1.0,1,1.0,1
5082,max_ml,20,60,3,3,0.05,0.95,0.943753555670144,19,1.0,1,1.0,1,1.0,1
5083,max_ml,20,60,3,3,0.05,0.95,0.9394237205089606,28,1.0,1,1.0,1,1.0,1
5084,max_ml,20,60,3,3,0.05,0.95,0.9293637108523652,23,1.0,1,1.0,1,1.0,1
5085,max_ml,20,60,3,3,0.05,0.95,0.9274085246861804,19,1.0,1,1.0,1,1.0,1
5086,max_ml,20,60,3,3,0.05,0.95,0.8203633092696343,8,1.0,1,1.0,1,1.0,1
5087,max_ml,20,60,3,3,0.05,0.95,0.8678503826564424,13,1.0,1,1.0,1,1.0,1
5088,max_ml,20,60,3,3,0.05,0.95,0.8977132361127175,7,1.0,1,1.0,1,1.0,1
5089,max_ml,20,60,3,3,0.05,0.95,0.9105479383169186,24,1.0,1,1.0,1,1.0,1
5090,max_ml,20,60,3,3,0.05,0.95,0.8765087899490346,8,1.0,1,1.0,1,1.0,1
5091,max_ml,20,60,3,3,0.05,0.95,0.8852588901352844,18,1.0,1,1.0,1,1.0,1
5092,max_ml,20,60,3,3,0.05,0.95,0.9445663522370332,35,1.0,1,1.0,1,1.0,1
5093,max_ml,20,60,3,3,0.05,0.95,0.8944437058591237,5,1.0,1,1.0,1,1.0,1
5094,max_ml,20,60,3,3,0.05,0.95,0.9278534952734832,12,1.0,1,1.0,1,1.0,1
5095,max_ml,20,60,3,3,0.05,0.95,0.8998104029145593,6,1.0,1,1.0,1,1.0,1
5096,max_ml,20,60,3,3,0.05,0.95,0.9411882418316871,27,1.0,1,1.0,1,1.0,1
5097,max_ml,20,60,3,3,0.05,0.95,0.9222440775776436,20,1.0,1,1.0,1,1.0,1
5098,max_ml,20,60,3,3,0.05,0.95,0.8738636035994668,10,1.0,1,1.0,1,1.0,1
5099,max_ml,20,60,3,3,0.05,0.95,0.8542514508065436,7,1.0,1,1.0,1,1.0,1
5100,max_ml,20,60,3,3,0.05,0.95,0.918290336716565,28,1.0,1,1.0,1,1.0,1
5101,max_ml,20,60,3,3,0.05,0.95,0.8256446522485694,12,1.0,1,1.0,1,1.0,1
5102,max_ml,20,60,3,3,0.05,0.95,0.9315555861252816,12,1.0,1,1.0,1,1.0,1
5103,max_ml,20,60,3,3,0.05,0.95,0.9330262263653244,13,1.0,1,1.0,1,1.0,1
5104,max_ml,20,60,3,3,0.05,0.95,0.9202014844233394,6,1.0,1,1.0,1,1.0,1
5105,max_ml,20,60,3,3,0.05,0.95,0.9201657546515996,17,1.0,1,1.0,1,1.0,1
5106,max_ml,20,60,3,3,0.05,0.95,0.7637527130802151,9,1.0,1,1.0,1,1.0,1
5107,max_ml,20,60,3,3,0.05,0.95,0.8693765772517432,35,1.0,1,1.0,1,1.0,1
5108,max_ml,20,60,3,3,0.05,0.95,0.8896533965193378,7,1.0,1,1.0,1,1.0,1
5109,max_ml,20,60,3,3,0.05,0.95,0.889657816390468,14,1.0,1,1.0,1,1.0,1
5110,max_ml,20,60,3,3,0.05,0.95,0.9162229018559496,28,1.0,1,1.0,1,1.0,1
5111,max_ml,20,60,3,3,0.05,0.95,0.9418596508246364,30,1.0,1,1.0,1,1.0,1
5112,max_ml,20,60,3,3,0.05,0.95,0.9467606135712662,13,1.0,1,1.0,1,1.0,1
5113,max_ml,20,60,3,3,0.05,0.95,0.9426808200983876,14,1.0,1,1.0,1,1.0,1
5114,max_ml,20,60,3,3,0.05,0.95,0.946846539152634,19,1.0,1,1.0,1,1.0,1
5115,max_ml,20,60,3,3,0.05,0.95,0.9490266762033532,28,1.0,1,1.0,1,1.0,1
5116,max_ml,20,60,3,3,0.05,0.95,0.9198328400067798,4,1.0,1,1.0,1,1.0,1
5117,max_ml,20,60,3,3,0.05,0.95,0.9387388052866446,34,0.0,0,1.0,1,1.0,1
5118,max_ml,20,60,3,3,0.05,0.95,0.9483069796939952,44,1.0,1,1.0,1,1.0,1
5119,max_ml,20,60,3,3,0.05,0.95,0.7857661085687383,6,1.0,1,1.0,1,1.0,1
5120,max_ml,20,60,3,3,0.05,0.95,0.9463816463758664,40,1.0,1,1.0,1,1.0,1
5121,max_ml,20,60,3,3,0.05,0.95,0.9037336319382846,16,1.0,1,1.0,1,1.0,1
5122,max_ml,20,60,3,3,0.05,0.95,0.8793138915983976,15,1.0,1,1.0,1,1.0,1
5123,max_ml,20,60,3,3,0.05,0.95,0.932548074768258,14,1.0,1,1.0,1,1.0,1
5124,max_ml,20,60,3,3,0.05,0.95,0.942808558652544,26,1.0,1,1.0,1,1.0,1
5125,max_ml,20,60,3,3,0.05,0.95,0.9414274037191116,7,1.0,1,1.0,1,1.0,1
5126,max_ml,20,60,3,3,0.05,0.95,0.9402268380917514,55,0.0,0,1.0,1,1.0,1
5127,max_ml,20,60,3,3,0.05,0.95,0.9021187873197494,9,1.0,1,1.0,1,1.0,1
5128,max_ml,20,60,3,3,0.05,0.95,0.9365205775965268,10,1.0,1,1.0,1,1.0,1
5129,max_ml,20,60,3,3,0.05,0.95,0.8637526190709454,14,1.0,1,1.0,1,1.0,1
5130,max_ml,20,60,3,3,0.05,0.95,0.89009536797565,7,1.0,1,1.0,1,1.0,1
5131,max_ml,20,60,3,3,0.05,0.95,0.948580774244986,23,1.0,1,1.0,1,1.0,1
5132,max_ml,20,60,3,3,0.05,0.95,0.9040668085627188,9,1.0,1,1.0,1,1.0,1
5133,max_ml,20,60,3,3,0.05,0.95,0.910509727886663,9,1.0,1,1.0,1,1.0,1
5134,max_ml,20,60,3,3,0.05,0.95,0.94365447556478,29,1.0,1,1.0,1,1.0,1
5135,max_ml,20,60,3,3,0.05,0.95,0.944866983564976,15,1.0,1,1.0,1,1.0,1
5136,max_ml,20,60,3,3,0.05,0.95,0.9411262745460042,53,1.0,1,1.0,1,1.0,1
5137,max_ml,20,60,3,3,0.05,0.95,0.9094405095698024,12,1.0,1,1.0,1,1.0,1
5138,max_ml,20,60,3,3,0.05,0.95,0.8941710721366919,22,1.0,1,1.0,1,1.0,1
5139,max_ml,20,60,3,3,0.05,0.95,0.938652745824382,19,1.0,1,1.0,1,1.0,1
5140,max_ml,20,60,3,3,0.05,0.95,0.9277681373168466,57,1.0,1,1.0,1,1.0,1
5141,max_ml,20,60,3,3,0.05,0.95,0.9468162088760544,11,1.0,1,1.0,1,1.0,1
5142,max_ml,20,60,3,3,0.05,0.95,0.9099244736720375,13,1.0,1,1.0,1,1.0,1
5143,max_ml,20,60,3,3,0.05,0.95,0.8950369062043747,14,1.0,1,1.0,1,1.0,1
5144,max_ml,20,60,3,3,0.05,0.95,0.88535273279866,8,1.0,1,1.0,1,1.0,1
5145,max_ml,20,60,3,3,0.05,0.95,0.8761719216616346,26,1.0,1,1.0,1,1.0,1
5146,max_ml,20,60,3,3,0.05,0.95,0.7872000195548521,4,1.0,1,1.0,1,1.0,1
5147,max_ml,20,60,3,3,0.05,0.95,0.9314932937992696,52,1.0,1,1.0,1,1.0,1
5148,max_ml,20,60,3,3,0.05,0.95,0.8793410530458344,10,1.0,1,1.0,1,1.0,1
5149,max_ml,20,60,3,3,0.05,0.95,0.8707188313082607,7,1.0,1,1.0,1,1.0,1
5150,max_ml,20,60,3,3,0.05,0.95,0.9095187842653824,8,1.0,1,1.0,1,1.0,1
5151,max_ml,20,60,3,3,0.05,0.95,0.9322342748215467,17,1.0,1,1.0,1,1.0,1
5152,max_ml,20,60,3,3,0.05,0.95,0.9086183405920778,11,1.0,1,1.0,1,1.0,1
5153,max_ml,20,60,3,3,0.05,0.95,0.8961860990229981,27,1.0,1,1.0,1,1.0,1
5154,max_ml,20,60,3,3,0.05,0.95,0.8657914409125127,7,1.0,1,1.0,1,1.0,1
5155,max_ml,20,60,3,3,0.05,0.95,0.8967845401636175,16,1.0,1,1.0,1,1.0,1
5156,max_ml,20,60,3,3,0.05,0.95,0.7643400055864966,5,1.0,1,1.0,1,1.0,1
5157,max_ml,20,60,3,3,0.05,0.95,0.7801730235092633,6,1.0,1,1.0,1,1.0,1
5158,max_ml,20,60,3,3,0.05,0.95,0.9422582280593662,8,1.0,1,1.0,1,1.0,1
5159,max_ml,20,60,3,3,0.05,0.95,0.853949510061834,16,1.0,1,1.0,1,1.0,1
5160,max_ml,20,60,3,3,0.05,0.95,0.8898487486132599,15,1.0,1,1.0,1,1.0,1
5161,max_ml,20,60,3,3,0.05,0.95,0.9237720051285258,19,1.0,1,1.0,1,1.0,1
5162,max_ml,20,60,3,3,0.05,0.95,0.93140047050339,17,1.0,1,1.0,1,1.0,1
5163,max_ml,20,60,3,3,0.05,0.95,0.900490345199953,14,1.0,1,1.0,1,1.0,1
5164,max_ml,20,60,3,3,0.05,0.95,0.8033431462967552,15,1.0,1,1.0,1,1.0,1
5165,max_ml,20,60,3,3,0.05,0.95,0.9334219279432576,9,1.0,1,1.0,1,1.0,1
5166,max_ml,20,60,3,3,0.05,0.95,0.8804018252529225,16,1.0,1,1.0,1,1.0,1
5167,max_ml,20,60,3,3,0.05,0.95,0.7428956822456804,6,1.0,1,1.0,1,1.0,1
5168,max_ml,20,60,3,3,0.05,0.95,0.8437252976195839,9,1.0,1,1.0,1,1.0,1
5169,max_ml,20,60,3,3,0.05,0.95,0.9400591056760268,27,1.0,1,1.0,1,1.0,1
5170,max_ml,20,60,3,3,0.05,0.95,0.8285071523787154,5,1.0,1,1.0,1,1.0,1
5171,max_ml,20,60,3,3,0.05,0.95,0.8450575179498555,7,1.0,1,1.0,1,1.0,1
5172,max_ml,20,60,3,3,0.05,0.95,0.9455368464751462,86,0.0,0,0.0,0,1.0,1
5173,max_ml,20,60,3,3,0.05,0.95,0.9440795972894848,19,1.0,1,1.0,1,1.0,1
5174,max_ml,20,60,3,3,0.05,0.95,0.8527311145043496,11,1.0,1,1.0,1,1.0,1
5175,max_ml,20,60,3,3,0.05,0.95,0.8573947231440244,8,1.0,1,1.0,1,1.0,1
5176,max_ml,20,60,3,3,0.05,0.95,0.94218530254287,17,1.0,1,1.0,1,1.0,1
5177,max_ml,20,60,3,3,0.05,0.95,0.7545571805629714,21,1.0,1,1.0,1,1.0,1
5178,max_ml,20,60,3,3,0.05,0.95,0.9031091031621726,3,1.0,1,1.0,1,1.0,1
5179,max_ml,20,60,3,3,0.05,0.95,0.902890363965564,19,1.0,1,1.0,1,1.0,1
5180,max_ml,20,60,3,3,0.05,0.95,0.8856942723642028,21,1.0,1,1.0,1,1.0,1
5181,max_ml,20,60,3,3,0.05,0.95,0.9347215104211412,12,1.0,1,1.0,1,1.0,1
5182,max_ml,20,60,3,3,0.05,0.95,0.9454991585745356,12,1.0,1,1.0,1,1.0,1
5183,max_ml,20,60,3,3,0.05,0.95,0.9418615134253152,22,1.0,1,1.0,1,1.0,1
5184,max_ml,20,60,3,3,0.05,0.95,0.8688746127030806,9,1.0,1,1.0,1,1.0,1
5185,max_ml,20,60,3,3,0.05,0.95,0.9341427464434532,14,1.0,1,1.0,1,1.0,1
5186,max_ml,20,60,3,3,0.05,0.95,0.9088764749093808,6,1.0,1,1.0,1,1.0,1
5187,max_ml,20,60,3,3,0.05,0.95,0.8656449488727386,19,1.0,1,1.0,1,1.0,1
5188,max_ml,20,60,3,3,0.05,0.95,0.9410231809682624,24,1.0,1,1.0,1,1.0,1
5189,max_ml,20,60,3,3,0.05,0.95,0.9183386913829686,11,1.0,1,1.0,1,1.0,1
5190,max_ml,20,60,3,3,0.05,0.95,0.8996071900847353,8,1.0,1,1.0,1,1.0,1
5191,max_ml,20,60,3,3,0.05,0.95,0.8744002314951502,11,1.0,1,1.0,1,1.0,1
5192,max_ml,20,60,3,3,0.05,0.95,0.9375253691183204,20,1.0,1,1.0,1,1.0,1
5193,max_ml,20,60,3,3,0.05,0.95,0.920268957101491,12,1.0,1,1.0,1,1.0,1
5194,max_ml,20,60,3,3,0.05,0.95,0.9447018678275292,26,1.0,1,1.0,1,1.0,1
5195,max_ml,20,60,3,3,0.05,0.95,0.9303145039834056,34,1.0,1,1.0,1,1.0,1
5196,max_ml,20,60,3,3,0.05,0.95,0.9375673659895292,15,1.0,1,1.0,1,1.0,1
5197,max_ml,20,60,3,3,0.05,0.95,0.8969597509583669,4,1.0,1,1.0,1,1.0,1
5198,max_ml,20,60,3,3,0.05,0.95,0.8001650332232915,9,1.0,1,1.0,1,1.0,1
5199,max_ml,20,60,3,3,0.05,0.95,0.9438600627695282,29,1.0,1,1.0,1,1.0,1
5200,max_ml,20,60,3,3,0.05,0.95,0.8484002208776458,20,1.0,1,1.0,1,1.0,1
5201,max_ml,20,60,3,3,0.05,0.95,0.8797366029335737,13,1.0,1,1.0,1,1.0,1
5202,max_ml,20,60,3,3,0.05,0.95,0.8488836595268419,19,1.0,1,1.0,1,1.0,1
5203,max_ml,20,60,3,3,0.05,0.95,0.9088144806599544,25,1.0,1,1.0,1,1.0,1
5204,max_ml,20,60,3,3,0.05,0.95,0.919322537305844,9,1.0,1,1.0,1,1.0,1
5205,max_ml,20,60,3,3,0.05,0.95,0.8917254245090579,5,1.0,1,1.0,1,1.0,1
5206,max_ml,20,60,3,3,0.05,0.95,0.9416560881811786,20,1.0,1,1.0,1,1.0,1
5207,max_ml,20,60,3,3,0.05,0.95,0.9214590416250958,11,1.0,1,1.0,1,1.0,1
5208,max_ml,20,60,3,3,0.05,0.95,0.8929097588301363,11,1.0,1,1.0,1,1.0,1
5209,max_ml,20,60,3,3,0.05,0.95,0.9362454789502606,10,1.0,1,1.0,1,1.0,1
5210,max_ml,20,60,3,3,0.05,0.95,0.9172719632086784,9,1.0,1,1.0,1,1.0,1
5211,max_ml,20,60,3,3,0.05,0.95,0.9396082595614133,28,1.0,1,1.0,1,1.0,1
5212,max_ml,20,60,3,3,0.05,0.95,0.9469934336974024,16,1.0,1,1.0,1,1.0,1
5213,max_ml,20,60,3,3,0.05,0.95,0.7642166736657939,8,1.0,1,1.0,1,1.0,1
5214,max_ml,20,60,3,3,0.05,0.95,0.949319880316292,38,1.0,1,1.0,1,1.0,1
5215,max_ml,20,60,3,3,0.05,0.95,0.945695247019971,10,1.0,1,1.0,1,1.0,1
5216,max_ml,20,60,3,3,0.05,0.95,0.891823421773982,10,1.0,1,1.0,1,1.0,1
5217,max_ml,20,60,3,3,0.05,0.95,0.9490594445728991,6,1.0,1,1.0,1,1.0,1
5218,max_ml,20,60,3,3,0.05,0.95,0.8978117958414316,15,1.0,1,1.0,1,1.0,1
5219,max_ml,20,60,3,3,0.05,0.95,0.94100890909449,19,1.0,1,1.0,1,1.0,1
5220,max_ml,20,60,3,3,0.05,0.95,0.9155051804158983,17,1.0,1,1.0,1,1.0,1
5221,max_ml,20,60,3,3,0.05,0.95,0.9245810374425304,31,1.0,1,1.0,1,1.0,1
5222,max_ml,20,60,3,3,0.05,0.95,0.9337797613050788,10,1.0,1,1.0,1,1.0,1
5223,max_ml,20,60,3,3,0.05,0.95,0.9121848029189488,12,1.0,1,1.0,1,1.0,1
5224,max_ml,20,60,3,3,0.05,0.95,0.9224270074781836,9,1.0,1,1.0,1,1.0,1
5225,max_ml,20,60,3,3,0.05,0.95,0.8767524807356826,11,1.0,1,1.0,1,1.0,1
5226,max_ml,20,60,3,3,0.05,0.95,0.9069128766739464,15,1.0,1,1.0,1,1.0,1
5227,max_ml,20,60,3,3,0.05,0.95,0.939822843071436,28,1.0,1,1.0,1,0.0,0
5228,max_ml,20,60,3,3,0.05,0.95,0.9297659126006534,32,1.0,1,1.0,1,1.0,1
5229,max_ml,20,60,3,3,0.05,0.95,0.8569046161419606,7,1.0,1,1.0,1,1.0,1
5230,max_ml,20,60,3,3,0.05,0.95,0.9347113046069666,14,1.0,1,1.0,1,1.0,1
5231,max_ml,20,60,3,3,0.05,0.95,0.9285996784875454,10,1.0,1,1.0,1,1.0,1
5232,max_ml,20,60,3,3,0.05,0.95,0.9288331895488288,17,1.0,1,1.0,1,1.0,1
5233,max_ml,20,60,3,3,0.05,0.95,0.9390540554992528,14,1.0,1,1.0,1,1.0,1
5234,max_ml,20,60,3,3,0.05,0.95,0.911824406196178,17,1.0,1,1.0,1,1.0,1
5235,max_ml,20,60,3,3,0.05,0.95,0.9432285079080732,11,1.0,1,1.0,1,1.0,1
5236,max_ml,20,60,3,3,0.05,0.95,0.9305908930953892,7,1.0,1,1.0,1,1.0,1
5237,max_ml,20,60,3,3,0.05,0.95,0.8736970161830006,15,1.0,1,1.0,1,1.0,1
5238,max_ml,20,60,3,3,0.05,0.95,0.9280183309960124,64,0.0,0,0.0,0,1.0,1
5239,max_ml,20,60,3,3,0.05,0.95,0.9273110344394766,40,1.0,1,1.0,1,1.0,1
5240,max_ml,20,60,3,3,0.05,0.95,0.8148221909159898,3,1.0,1,1.0,1,1.0,1
5241,max_ml,20,60,3,3,0.05,0.95,0.9468381420743076,22,1.0,1,1.0,1,1.0,1
5242,max_ml,20,60,3,3,0.05,0.95,0.9296503686833274,15,1.0,1,1.0,1,1.0,1
5243,max_ml,20,60,3,3,0.05,0.95,0.9180370750338216,16,1.0,1,1.0,1,1.0,1
5244,max_ml,20,60,3,3,0.05,0.95,0.8907891508192285,31,1.0,1,1.0,1,1.0,1
5245,max_ml,20,60,3,3,0.05,0.95,0.9442231659531324,37,1.0,1,1.0,1,1.0,1
5246,max_ml,20,60,3,3,0.05,0.95,0.9337345238423702,21,1.0,1,1.0,1,1.0,1
5247,max_ml,20,60,3,3,0.05,0.95,0.9428930083841516,35,1.0,1,1.0,1,1.0,1
5248,max_ml,20,60,3,3,0.05,0.95,0.8719242664369664,8,1.0,1,1.0,1,1.0,1
5249,max_ml,20,60,3,3,0.05,0.95,0.9289178227557208,9,1.0,1,1.0,1,1.0,1
5250,max_ml,20,60,3,3,0.05,0.95,0.7884006909067577,13,1.0,1,1.0,1,1.0,1
5251,max_ml,20,60,3,3,0.05,0.95,0.9250123985520808,28,1.0,1,1.0,1,1.0,1
5252,max_ml,20,60,3,3,0.05,0.95,0.9013172155994016,8,1.0,1,1.0,1,1.0,1
5253,max_ml,20,60,3,3,0.05,0.95,0.915669464757414,29,1.0,1,1.0,1,1.0,1
5254,max_ml,20,60,3,3,0.05,0.95,0.9466555544391152,10,1.0,1,1.0,1,1.0,1
5255,max_ml,20,60,3,3,0.05,0.95,0.9296574933863664,30,1.0,1,1.0,1,1.0,1
5256,max_ml,20,60,3,3,0.05,0.95,0.9079100231531488,17,1.0,1,1.0,1,1.0,1
5257,max_ml,20,60,3,3,0.05,0.95,0.923628264837076,14,1.0,1,1.0,1,1.0,1
5258,max_ml,20,60,3,3,0.05,0.95,0.8350540915411389,7,1.0,1,1.0,1,1.0,1
5259,max_ml,20,60,3,3,0.05,0.95,0.9135265222710336,17,1.0,1,1.0,1,1.0,1
5260,max_ml,20,60,3,3,0.05,0.95,0.94579569417323,15,1.0,1,1.0,1,1.0,1
5261,max_ml,20,60,3,3,0.05,0.95,0.9031837183479308,18,1.0,1,1.0,1,1.0,1
5262,max_ml,20,60,3,3,0.05,0.95,0.8789889725279727,13,1.0,1,1.0,1,1.0,1
5263,max_ml,20,60,3,3,0.05,0.95,0.9480941337367712,38,1.0,1,1.0,1,1.0,1
5264,max_ml,20,60,3,3,0.05,0.95,0.9476282805984936,6,1.0,1,1.0,1,1.0,1
5265,max_ml,20,60,3,3,0.05,0.95,0.9489407805016165,36,1.0,1,1.0,1,1.0,1
5266,max_ml,20,60,3,3,0.05,0.95,0.8808074375728187,5,1.0,1,1.0,1,1.0,1
5267,max_ml,20,60,3,3,0.05,0.95,0.94506146212223,26,1.0,1,1.0,1,1.0,1
5268,max_ml,20,60,3,3,0.05,0.95,0.8072133470070607,3,1.0,1,1.0,1,1.0,1
5269,max_ml,20,60,3,3,0.05,0.95,0.9252279791095568,65,1.0,1,1.0,1,1.0,1
5270,max_ml,20,60,3,3,0.05,0.95,0.940397608043629,18,1.0,1,1.0,1,1.0,1
5271,max_ml,20,60,3,3,0.05,0.95,0.9429080517023032,26,1.0,1,1.0,1,1.0,1
5272,max_ml,20,60,3,3,0.05,0.95,0.91461317209649,10,1.0,1,1.0,1,1.0,1
5273,max_ml,20,60,3,3,0.05,0.95,0.8515756358309355,4,1.0,1,1.0,1,1.0,1
5274,max_ml,20,60,3,3,0.05,0.95,0.9472997412466816,34,0.0,0,1.0,1,0.0,0
5275,max_ml,20,60,3,3,0.05,0.95,0.9231220529024784,35,1.0,1,1.0,1,1.0,1
5276,max_ml,20,60,3,3,0.05,0.95,0.93786668234307,22,1.0,1,1.0,1,1.0,1
5277,max_ml,20,60,3,3,0.05,0.95,0.9484379579345024,26,1.0,1,1.0,1,1.0,1
5278,max_ml,20,60,3,3,0.05,0.95,0.8850183622931849,23,1.0,1,1.0,1,1.0,1
5279,max_ml,20,60,3,3,0.05,0.95,0.9251302023234526,12,1.0,1,1.0,1,1.0,1
5280,max_ml,20,60,3,3,0.05,0.95,0.8495535148544886,11,1.0,1,1.0,1,1.0,1
5281,max_ml,20,60,3,3,0.05,0.95,0.9007527786549868,23,1.0,1,1.0,1,1.0,1
5282,max_ml,20,60,3,3,0.05,0.95,0.9235816540961987,17,1.0,1,1.0,1,1.0,1
5283,max_ml,20,60,3,3,0.05,0.95,0.9205027610037064,16,1.0,1,1.0,1,1.0,1
5284,max_ml,20,60,3,3,0.05,0.95,0.8369884862969654,7,1.0,1,1.0,1,1.0,1
5285,max_ml,20,60,3,3,0.05,0.95,0.9431205476872848,32,1.0,1,1.0,1,1.0,1
5286,max_ml,20,60,3,3,0.05,0.95,0.9415187921295216,54,1.0,1,1.0,1,1.0,1
5287,max_ml,20,60,3,3,0.05,0.95,0.9438526308185966,20,1.0,1,1.0,1,1.0,1
5288,max_ml,20,60,3,3,0.05,0.95,0.9199832542093812,13,1.0,1,1.0,1,1.0,1
5289,max_ml,20,60,3,3,0.05,0.95,0.8641945415304243,8,1.0,1,1.0,1,1.0,1
5290,max_ml,20,60,3,3,0.05,0.95,0.9352767008325248,13,1.0,1,1.0,1,1.0,1
5291,max_ml,20,60,3,3,0.05,0.95,0.914136394171019,12,1.0,1,1.0,1,1.0,1
5292,max_ml,20,60,3,3,0.05,0.95,0.9496953417869194,42,1.0,1,1.0,1,1.0,1
5293,max_ml,20,60,3,3,0.05,0.95,0.8239268362261711,20,1.0,1,1.0,1,1.0,1
5294,max_ml,20,60,3,3,0.05,0.95,0.93486566974512,13,1.0,1,1.0,1,1.0,1
5295,max_ml,20,60,3,3,0.05,0.95,0.9246966237716416,12,1.0,1,1.0,1,1.0,1
5296,max_ml,20,60,3,3,0.05,0.95,0.9330065264426604,22,1.0,1,1.0,1,1.0,1
5297,max_ml,20,60,3,3,0.05,0.95,0.9359930572161714,15,1.0,1,1.0,1,1.0,1
5298,max_ml,20,60,3,3,0.05,0.95,0.945152156188474,16,1.0,1,1.0,1,1.0,1
5299,max_ml,20,60,3,3,0.05,0.95,0.8367028007153264,20,1.0,1,1.0,1,1.0,1
5300,max_ml,20,60,3,3,0.05,0.95,0.9404938017348148,75,0.0,0,1.0,1,1.0,1
5301,max_ml,20,60,3,3,0.05,0.95,0.8844741929620415,14,1.0,1,1.0,1,1.0,1
5302,max_ml,20,60,3,3,0.05,0.95,0.8724780836477104,4,1.0,1,1.0,1,1.0,1
5303,max_ml,20,60,3,3,0.05,0.95,0.947541642849412,10,1.0,1,1.0,1,1.0,1
5304,max_ml,20,60,3,3,0.05,0.95,0.9008686275193808,9,1.0,1,1.0,1,1.0,1
5305,max_ml,20,60,3,3,0.05,0.95,0.9213468901089712,17,1.0,1,1.0,1,1.0,1
5306,max_ml,20,60,3,3,0.05,0.95,0.942572670896024,10,1.0,1,1.0,1,1.0,1
5307,max_ml,20,60,3,3,0.05,0.95,0.9162395377563028,33,1.0,1,1.0,1,1.0,1
5308,max_ml,20,60,3,3,0.05,0.95,0.926017389221774,19,1.0,1,1.0,1,1.0,1
5309,max_ml,20,60,3,3,0.05,0.95,0.8863808017232337,5,1.0,1,1.0,1,1.0,1
5310,max_ml,20,60,3,3,0.05,0.95,0.9041082906095724,5,1.0,1,1.0,1,1.0,1
5311,max_ml,20,60,3,3,0.05,0.95,0.9362009984680124,11,1.0,1,1.0,1,1.0,1
5312,max_ml,20,60,3,3,0.05,0.95,0.912738453965728,17,1.0,1,1.0,1,1.0,1
5313,max_ml,20,60,3,3,0.05,0.95,0.9149520031602796,8,1.0,1,1.0,1,1.0,1
5314,max_ml,20,60,3,3,0.05,0.95,0.944667772513616,19,1.0,1,1.0,1,1.0,1
5315,max_ml,20,60,3,3,0.05,0.95,0.9389643059531856,6,1.0,1,1.0,1,1.0,1
5316,max_ml,20,60,3,3,0.05,0.95,0.921719030128694,8,1.0,1,1.0,1,1.0,1
5317,max_ml,20,60,3,3,0.05,0.95,0.948116754264188,53,0.0,0,0.0,0,1.0,1
5318,max_ml,20,60,3,3,0.05,0.95,0.9424841764750932,20,1.0,1,1.0,1,1.0,1
5319,max_ml,20,60,3,3,0.05,0.95,0.9438482925449272,7,1.0,1,1.0,1,1.0,1
5320,max_ml,20,60,3,3,0.05,0.95,0.8873825009679555,3,1.0,1,1.0,1,1.0,1
5321,max_ml,20,60,3,3,0.05,0.95,0.9182322752511168,18,1.0,1,1.0,1,1.0,1
5322,max_ml,20,60,3,3,0.05,0.95,0.8796059553546458,5,1.0,1,1.0,1,1.0,1
5323,max_ml,20,60,3,3,0.05,0.95,0.949806703482804,26,1.0,1,1.0,1,1.0,1
5324,max_ml,20,60,3,3,0.05,0.95,0.92400314634145,16,1.0,1,1.0,1,1.0,1
5325,max_ml,20,60,3,3,0.05,0.95,0.8964465186158265,10,1.0,1,1.0,1,1.0,1
5326,max_ml,20,60,3,3,0.05,0.95,0.9328701949964644,13,1.0,1,1.0,1,1.0,1
5327,max_ml,20,60,3,3,0.05,0.95,0.921906739915504,15,1.0,1,1.0,1,1.0,1
5328,max_ml,20,60,3,3,0.05,0.95,0.9463012311931616,43,1.0,1,1.0,1,1.0,1
5329,max_ml,20,60,3,3,0.05,0.95,0.9280769775099964,20,1.0,1,1.0,1,1.0,1
5330,max_ml,20,60,3,3,0.05,0.95,0.8889533429664438,16,1.0,1,1.0,1,1.0,1
5331,max_ml,20,60,3,3,0.05,0.95,0.9330642409972312,33,1.0,1,1.0,1,1.0,1
5332,max_ml,20,60,3,3,0.05,0.95,0.9184952985841344,6,1.0,1,1.0,1,1.0,1
5333,max_ml,20,60,3,3,0.05,0.95,0.9377165268683244,8,1.0,1,1.0,1,1.0,1
5334,max_ml,20,60,3,3,0.05,0.95,0.9144044230865382,42,1.0,1,1.0,1,1.0,1
5335,max_ml,20,60,3,3,0.05,0.95,0.9163691236064746,26,1.0,1,1.0,1,1.0,1
5336,max_ml,20,60,3,3,0.05,0.95,0.9088225546428866,12,1.0,1,1.0,1,1.0,1
5337,max_ml,20,60,3,3,0.05,0.95,0.9471522816326448,10,1.0,1,1.0,1,1.0,1
5338,max_ml,20,60,3,3,0.05,0.95,0.876373684423797,9,1.0,1,1.0,1,1.0,1
5339,max_ml,20,60,3,3,0.05,0.95,0.9459533839817408,27,1.0,1,1.0,1,1.0,1
5340,max_ml,20,60,3,3,0.05,0.95,0.8872967020086426,12,1.0,1,1.0,1,1.0,1
5341,max_ml,20,60,3,3,0.05,0.95,0.9467101704595628,57,0.0,1,0.0,1,0.0,1
5342,max_ml,20,60,3,3,0.05,0.95,0.8565624927159966,47,1.0,1,1.0,1,1.0,1
5343,max_ml,20,60,3,3,0.05,0.95,0.9369511056511958,12,1.0,1,1.0,1,1.0,1
5344,max_ml,20,60,3,3,0.05,0.95,0.8196036952350462,10,1.0,1,1.0,1,1.0,1
5345,max_ml,20,60,3,3,0.05,0.95,0.8871868268127562,7,1.0,1,1.0,1,1.0,1
5346,max_ml,20,60,3,3,0.05,0.95,0.9497484215223088,20,1.0,1,1.0,1,1.0,1
5347,max_ml,20,60,3,3,0.05,0.95,0.9175427012630026,20,1.0,1,1.0,1,1.0,1
5348,max_ml,20,60,3,3,0.05,0.95,0.9437562595723862,9,1.0,1,1.0,1,1.0,1
5349,max_ml,20,60,3,3,0.05,0.95,0.9315194953548508,23,1.0,1,1.0,1,1.0,1
5350,max_ml,20,60,3,3,0.05,0.95,0.8259792001161053,11,1.0,1,1.0,1,1.0,1
5351,max_ml,20,60,3,3,0.05,0.95,0.8974478432380879,17,1.0,1,1.0,1,1.0,1
5352,max_ml,20,60,3,3,0.05,0.95,0.8999936387625097,21,1.0,1,1.0,1,1.0,1
5353,max_ml,20,60,3,3,0.05,0.95,0.9415253789006968,25,1.0,1,1.0,1,1.0,1
5354,max_ml,20,60,3,3,0.05,0.95,0.9408693754280318,15,1.0,1,1.0,1,1.0,1
5355,max_ml,20,60,3,3,0.05,0.95,0.9402790897540384,14,1.0,1,1.0,1,1.0,1
5356,max_ml,20,60,3,3,0.05,0.95,0.9379960798533172,9,1.0,1,1.0,1,1.0,1
5357,max_ml,20,60,3,3,0.05,0.95,0.9341386637111088,23,1.0,1,1.0,1,1.0,1
5358,max_ml,20,60,3,3,0.05,0.95,0.9235378545286004,46,1.0,1,1.0,1,1.0,1
5359,max_ml,20,60,3,3,0.05,0.95,0.8755682388978197,6,1.0,1,1.0,1,1.0,1
5360,max_ml,20,60,3,3,0.05,0.95,0.9084594682666984,5,1.0,1,1.0,1,1.0,1
5361,max_ml,20,60,3,3,0.05,0.95,0.9297672095844864,13,1.0,1,1.0,1,1.0,1
5362,max_ml,20,60,3,3,0.05,0.95,0.9189094658845816,40,1.0,1,1.0,1,1.0,1
5363,max_ml,20,60,3,3,0.05,0.95,0.9436538768143165,26,1.0,1,1.0,1,1.0,1
5364,max_ml,20,60,3,3,0.05,0.95,0.9318643228206912,17,1.0,1,1.0,1,1.0,1
5365,max_ml,20,60,3,3,0.05,0.95,0.8776620737348961,19,1.0,1,1.0,1,1.0,1
5366,max_ml,20,60,3,3,0.05,0.95,0.945961540906366,14,1.0,1,1.0,1,1.0,1
5367,max_ml,20,60,3,3,0.05,0.95,0.9228739394966392,32,1.0,1,1.0,1,1.0,1
5368,max_ml,20,60,3,3,0.05,0.95,0.8682299353291187,18,1.0,1,1.0,1,1.0,1
5369,max_ml,20,60,3,3,0.05,0.95,0.9380258380820928,47,1.0,1,1.0,1,1.0,1
5370,max_ml,20,60,3,3,0.05,0.95,0.9232648901972104,43,0.0,0,1.0,1,1.0,1
5371,max_ml,20,60,3,3,0.05,0.95,0.9450587452226824,28,1.0,1,1.0,1,1.0,1
5372,max_ml,20,60,3,3,0.05,0.95,0.8865160253906125,29,1.0,1,1.0,1,1.0,1
5373,max_ml,20,60,3,3,0.05,0.95,0.941181398434922,10,1.0,1,1.0,1,1.0,1
5374,max_ml,20,60,3,3,0.05,0.95,0.9328186872439204,41,1.0,1,1.0,1,1.0,1
5375,max_ml,20,60,3,3,0.05,0.95,0.909909959481451,48,1.0,1,1.0,1,1.0,1
5376,max_ml,20,60,3,3,0.05,0.95,0.9373446335567188,52,0.0,0,0.0,0,1.0,1
5377,max_ml,20,60,3,3,0.05,0.95,0.9379311038382336,35,1.0,1,1.0,1,1.0,1
5378,max_ml,20,60,3,3,0.05,0.95,0.9322820497578388,14,1.0,1,1.0,1,1.0,1
5379,max_ml,20,60,3,3,0.05,0.95,0.9438277528713171,68,1.0,1,1.0,1,1.0,1
5380,max_ml,20,60,3,3,0.05,0.95,0.914427365355646,9,1.0,1,1.0,1,1.0,1
5381,max_ml,20,60,3,3,0.05,0.95,0.9209588403919142,30,1.0,1,1.0,1,1.0,1
5382,max_ml,20,60,3,3,0.05,0.95,0.8869785494117686,6,1.0,1,1.0,1,1.0,1
5383,max_ml,20,60,3,3,0.05,0.95,0.895080670095836,39,1.0,1,1.0,1,1.0,1
5384,max_ml,20,60,3,3,0.05,0.95,0.8937202518843598,13,1.0,1,1.0,1,1.0,1
5385,max_ml,20,60,3,3,0.05,0.95,0.873604606195052,25,1.0,1,1.0,1,1.0,1
5386,max_ml,20,60,3,3,0.05,0.95,0.8870637073281632,10,1.0,1,1.0,1,1.0,1
5387,max_ml,20,60,3,3,0.05,0.95,0.8936900165535349,16,1.0,1,1.0,1,1.0,1
5388,max_ml,20,60,3,3,0.05,0.95,0.9121834202159176,8,1.0,1,1.0,1,1.0,1
5389,max_ml,20,60,3,3,0.05,0.95,0.9243863129033046,15,1.0,1,1.0,1,1.0,1
5390,max_ml,20,60,3,3,0.05,0.95,0.8847040845706041,3,1.0,1,1.0,1,1.0,1
5391,max_ml,20,60,3,3,0.05,0.95,0.7869713545727742,9,1.0,1,1.0,1,1.0,1
5392,max_ml,20,60,3,3,0.05,0.95,0.9245831500812396,26,1.0,1,1.0,1,1.0,1
5393,max_ml,20,60,3,3,0.05,0.95,0.9149475469334708,50,1.0,1,1.0,1,1.0,1
5394,max_ml,20,60,3,3,0.05,0.95,0.948741848842116,31,1.0,1,1.0,1,1.0,1
5395,max_ml,20,60,3,3,0.05,0.95,0.9119600222407248,19,1.0,1,1.0,1,1.0,1
5396,max_ml,20,60,3,3,0.05,0.95,0.9089908014083026,9,1.0,1,1.0,1,1.0,1
5397,max_ml,20,60,3,3,0.05,0.95,0.9029545005374292,32,1.0,1,1.0,1,1.0,1
5398,max_ml,20,60,3,3,0.05,0.95,0.9284131594127708,14,1.0,1,1.0,1,1.0,1
5399,max_ml,20,60,3,3,0.05,0.95,0.890671698897677,10,1.0,1,1.0,1,1.0,1
5400,max_ml,20,60,3,3,0.05,0.95,0.9385916587034094,11,1.0,1,1.0,1,1.0,1
5401,max_ml,20,60,3,3,0.05,0.95,0.9362410165111426,65,0.0,0,0.0,0,1.0,1
5402,max_ml,20,60,3,3,0.05,0.95,0.9023578765591748,14,1.0,1,1.0,1,1.0,1
5403,max_ml,20,60,3,3,0.05,0.95,0.9008843847187264,14,1.0,1,1.0,1,1.0,1
5404,max_ml,20,60,3,3,0.05,0.95,0.9186764822127158,13,1.0,1,1.0,1,1.0,1
5405,max_ml,20,60,3,3,0.05,0.95,0.92724929756755,23,1.0,1,1.0,1,1.0,1
5406,max_ml,20,60,3,3,0.05,0.95,0.8959928417904102,11,1.0,1,1.0,1,1.0,1
5407,max_ml,20,60,3,3,0.05,0.95,0.944487752520294,65,0.0,0,0.0,0,1.0,1
5408,max_ml,20,60,3,3,0.05,0.95,0.9282079267569036,23,1.0,1,1.0,1,1.0,1
5409,max_ml,20,60,3,3,0.05,0.95,0.9137542912463712,9,1.0,1,1.0,1,1.0,1
5410,max_ml,20,60,3,3,0.05,0.95,0.9330933244124492,21,1.0,1,1.0,1,1.0,1
5411,max_ml,20,60,3,3,0.05,0.95,0.9211990319469988,20,1.0,1,1.0,1,1.0,1
5412,max_ml,20,60,3,3,0.05,0.95,0.9121308728579044,8,1.0,1,1.0,1,1.0,1
5413,max_ml,20,60,3,3,0.05,0.95,0.9041557101422036,11,1.0,1,1.0,1,1.0,1
5414,max_ml,20,60,3,3,0.05,0.95,0.9385975562930536,39,1.0,1,1.0,1,1.0,1
5415,max_ml,20,60,3,3,0.05,0.95,0.8868094664344304,9,1.0,1,1.0,1,1.0,1
5416,max_ml,20,60,3,3,0.05,0.95,0.8798561773602367,12,1.0,1,1.0,1,1.0,1
5417,max_ml,20,60,3,3,0.05,0.95,0.8760228928677947,30,1.0,1,1.0,1,1.0,1
5418,max_ml,20,60,3,3,0.05,0.95,0.9170194337732824,15,1.0,1,1.0,1,1.0,1
5419,max_ml,20,60,3,3,0.05,0.95,0.9165840951328572,25,1.0,1,1.0,1,1.0,1
5420,max_ml,20,60,3,3,0.05,0.95,0.8294141811823973,16,1.0,1,1.0,1,1.0,1
5421,max_ml,20,60,3,3,0.05,0.95,0.9042317648860722,28,1.0,1,1.0,1,1.0,1
5422,max_ml,20,60,3,3,0.05,0.95,0.9335063689121658,24,1.0,1,1.0,1,1.0,1
5423,max_ml,20,60,3,3,0.05,0.95,0.8321421006683594,5,1.0,1,1.0,1,1.0,1
5424,max_ml,20,60,3,3,0.05,0.95,0.8960426103473373,9,1.0,1,1.0,1,1.0,1
5425,max_ml,20,60,3,3,0.05,0.95,0.9229243144081304,3,1.0,1,1.0,1,1.0,1
5426,max_ml,20,60,3,3,0.05,0.95,0.935100902919476,34,1.0,1,1.0,1,1.0,1
5427,max_ml,20,60,3,3,0.05,0.95,0.9142254285157794,11,1.0,1,1.0,1,1.0,1
5428,max_ml,20,60,3,3,0.05,0.95,0.8970427878724612,8,1.0,1,1.0,1,1.0,1
5429,max_ml,20,60,3,3,0.05,0.95,0.9319503716281334,14,1.0,1,1.0,1,1.0,1
5430,max_ml,20,60,3,3,0.05,0.95,0.888711579871547,11,1.0,1,1.0,1,1.0,1
5431,max_ml,20,60,3,3,0.05,0.95,0.921289124633052,34,1.0,1,1.0,1,1.0,1
5432,max_ml,20,60,3,3,0.05,0.95,0.9403737772037218,24,1.0,1,1.0,1,1.0,1
5433,max_ml,20,60,3,3,0.05,0.95,0.9200571157057744,19,1.0,1,1.0,1,1.0,1
5434,max_ml,20,60,3,3,0.05,0.95,0.8998073652683155,17,1.0,1,1.0,1,1.0,1
5435,max_ml,20,60,3,3,0.05,0.95,0.9039667001038948,43,1.0,1,1.0,1,1.0,1
5436,max_ml,20,60,3,3,0.05,0.95,0.895931202754569,8,1.0,1,1.0,1,1.0,1
5437,max_ml,20,60,3,3,0.05,0.95,0.9020303522522914,5,1.0,1,1.0,1,1.0,1
5438,max_ml,20,60,3,3,0.05,0.95,0.9366409641177306,24,1.0,1,1.0,1,1.0,1
5439,max_ml,20,60,3,3,0.05,0.95,0.9302535045105133,13,1.0,1,1.0,1,1.0,1
5440,max_ml,20,60,3,3,0.05,0.95,0.9448967229054168,10,1.0,1,1.0,1,1.0,1
5441,max_ml,20,60,3,3,0.05,0.95,0.9075282331868249,14,1.0,1,1.0,1,1.0,1
5442,max_ml,20,60,3,3,0.05,0.95,0.9120392427602616,22,1.0,1,1.0,1,1.0,1
5443,max_ml,20,60,3,3,0.05,0.95,0.8899614458620055,13,1.0,1,1.0,1,1.0,1
5444,max_ml,20,60,3,3,0.05,0.95,0.8942313405245705,11,1.0,1,1.0,1,1.0,1
5445,max_ml,20,60,3,3,0.05,0.95,0.9091410729406876,33,1.0,1,1.0,1,1.0,1
5446,max_ml,20,60,3,3,0.05,0.95,0.909580771500339,5,1.0,1,1.0,1,1.0,1
5447,max_ml,20,60,3,3,0.05,0.95,0.9081478656219168,28,1.0,1,1.0,1,1.0,1
5448,max_ml,20,60,3,3,0.05,0.95,0.9449322836581447,9,1.0,1,1.0,1,1.0,1
5449,max_ml,20,60,3,3,0.05,0.95,0.945336331783739,24,1.0,1,1.0,1,1.0,1
5450,max_ml,20,60,3,3,0.05,0.95,0.9291448235743688,9,1.0,1,1.0,1,1.0,1
5451,max_ml,20,60,3,3,0.05,0.95,0.9481807392204564,69,0.0,0,1.0,1,1.0,1
5452,max_ml,20,60,3,3,0.05,0.95,0.8988824904871214,12,1.0,1,1.0,1,1.0,1
5453,max_ml,20,60,3,3,0.05,0.95,0.9407156855141156,39,1.0,1,1.0,1,1.0,1
5454,max_ml,20,60,3,3,0.05,0.95,0.918002188182418,30,1.0,1,1.0,1,1.0,1
5455,max_ml,20,60,3,3,0.05,0.95,0.8916427640617554,12,1.0,1,1.0,1,1.0,1
5456,max_ml,20,60,3,3,0.05,0.95,0.8568938600273319,9,1.0,1,1.0,1,1.0,1
5457,max_ml,20,60,3,3,0.05,0.95,0.9482712736834008,12,1.0,1,1.0,1,1.0,1
5458,max_ml,20,60,3,3,0.05,0.95,0.926876418521648,41,1.0,1,1.0,1,1.0,1
5459,max_ml,20,60,3,3,0.05,0.95,0.8953405610246404,34,1.0,1,1.0,1,1.0,1
5460,max_ml,20,60,3,3,0.05,0.95,0.8679115768344539,9,1.0,1,1.0,1,1.0,1
5461,max_ml,20,60,3,3,0.05,0.95,0.9377315735882452,15,1.0,1,1.0,1,1.0,1
5462,max_ml,20,60,3,3,0.05,0.95,0.9093247624575752,5,1.0,1,1.0,1,1.0,1
5463,max_ml,20,60,3,3,0.05,0.95,0.93497723331326,34,1.0,1,1.0,1,1.0,1
5464,max_ml,20,60,3,3,0.05,0.95,0.8599907417087543,20,1.0,1,1.0,1,1.0,1
5465,max_ml,20,60,3,3,0.05,0.95,0.8125223546269864,12,1.0,1,1.0,1,1.0,1
5466,max_ml,20,60,3,3,0.05,0.95,0.91190753562548,22,1.0,1,1.0,1,1.0,1
5467,max_ml,20,60,3,3,0.05,0.95,0.9417147135708964,14,1.0,1,1.0,1,1.0,1
5468,max_ml,20,60,3,3,0.05,0.95,0.9223081758202172,22,1.0,1,1.0,1,1.0,1
5469,max_ml,20,60,3,3,0.05,0.95,0.924123699047496,8,1.0,1,1.0,1,1.0,1
5470,max_ml,20,60,3,3,0.05,0.95,0.9412249714245438,22,1.0,1,1.0,1,1.0,1
5471,max_ml,20,60,3,3,0.05,0.95,0.936350875578448,19,1.0,1,1.0,1,1.0,1
5472,max_ml,20,60,3,3,0.05,0.95,0.939912798169998,94,0.0,0,1.0,1,1.0,1
5473,max_ml,20,60,3,3,0.05,0.95,0.9224076977906974,36,1.0,1,1.0,1,1.0,1
5474,max_ml,20,60,3,3,0.05,0.95,0.9189181802718646,11,1.0,1,1.0,1,1.0,1
5475,max_ml,20,60,3,3,0.05,0.95,0.9080432269407024,40,1.0,1,1.0,1,1.0,1
5476,max_ml,20,60,3,3,0.05,0.95,0.9202810996899208,10,1.0,1,1.0,1,1.0,1
5477,max_ml,20,60,3,3,0.05,0.95,0.914031274365842,43,1.0,1,1.0,1,1.0,1
5478,max_ml,20,60,3,3,0.05,0.95,0.94363565720915,39,1.0,1,1.0,1,1.0,1
5479,max_ml,20,60,3,3,0.05,0.95,0.9285461168448064,13,1.0,1,1.0,1,1.0,1
5480,max_ml,20,60,3,3,0.05,0.95,0.9477236019239887,27,1.0,1,1.0,1,1.0,1
5481,max_ml,20,60,3,3,0.05,0.95,0.926108297726103,23,1.0,1,1.0,1,1.0,1
5482,max_ml,20,60,3,3,0.05,0.95,0.8731855048388373,30,1.0,1,1.0,1,1.0,1
5483,max_ml,20,60,3,3,0.05,0.95,0.9427359243881698,11,1.0,1,1.0,1,1.0,1
5484,max_ml,20,60,3,3,0.05,0.95,0.8179718443892963,7,1.0,1,1.0,1,1.0,1
5485,max_ml,20,60,3,3,0.05,0.95,0.9343269734161452,22,1.0,1,1.0,1,1.0,1
5486,max_ml,20,60,3,3,0.05,0.95,0.9267984386359702,29,1.0,1,1.0,1,1.0,1
5487,max_ml,20,60,3,3,0.05,0.95,0.8938227111422462,29,1.0,1,1.0,1,1.0,1
5488,max_ml,20,60,3,3,0.05,0.95,0.9189281868072257,5,1.0,1,1.0,1,1.0,1
5489,max_ml,20,60,3,3,0.05,0.95,0.9087620344372186,6,1.0,1,1.0,1,1.0,1
5490,max_ml,20,60,3,3,0.05,0.95,0.8922901762044859,18,1.0,1,1.0,1,1.0,1
5491,max_ml,20,60,3,3,0.05,0.95,0.8849117459970971,10,1.0,1,1.0,1,1.0,1
5492,max_ml,20,60,3,3,0.05,0.95,0.9226322270831622,22,1.0,1,1.0,1,1.0,1
5493,max_ml,20,60,3,3,0.05,0.95,0.76953980597376,5,1.0,1,1.0,1,1.0,1
5494,max_ml,20,60,3,3,0.05,0.95,0.8954465678701979,6,1.0,1,1.0,1,1.0,1
5495,max_ml,20,60,3,3,0.05,0.95,0.8838867356889094,10,1.0,1,1.0,1,1.0,1
5496,max_ml,20,60,3,3,0.05,0.95,0.9121311165737964,18,1.0,1,1.0,1,1.0,1
5497,max_ml,20,60,3,3,0.05,0.95,0.914712328606306,55,1.0,1,1.0,1,1.0,1
5498,max_ml,20,60,3,3,0.05,0.95,0.8482556808807135,9,1.0,1,1.0,1,1.0,1
5499,max_ml,20,60,3,3,0.05,0.95,0.9397391488595548,13,1.0,1,1.0,1,1.0,1
5500,max_ml,20,60,3,3,0.05,0.95,0.8978979109144039,14,1.0,1,1.0,1,1.0,1
5501,max_ml,20,60,3,3,0.05,0.95,0.8657446016428395,5,1.0,1,1.0,1,1.0,1
5502,max_ml,20,60,3,3,0.05,0.95,0.938826330235536,21,1.0,1,1.0,1,1.0,1
5503,max_ml,20,60,3,3,0.05,0.95,0.9451717635268484,18,1.0,1,1.0,1,1.0,1
5504,max_ml,20,60,3,3,0.05,0.95,0.9471507031986004,19,1.0,1,1.0,1,1.0,1
5505,max_ml,20,60,3,3,0.05,0.95,0.8620837804968836,9,1.0,1,1.0,1,1.0,1
5506,max_ml,20,60,3,3,0.05,0.95,0.9349009415217548,27,1.0,1,1.0,1,1.0,1
5507,max_ml,20,60,3,3,0.05,0.95,0.949357912715478,13,1.0,1,1.0,1,1.0,1
5508,max_ml,20,60,3,3,0.05,0.95,0.936901598105284,12,1.0,1,1.0,1,1.0,1
5509,max_ml,20,60,3,3,0.05,0.95,0.9079144513541828,13,1.0,1,1.0,1,1.0,1
5510,max_ml,20,60,3,3,0.05,0.95,0.9214164598335896,41,1.0,1,1.0,1,1.0,1
5511,max_ml,20,60,3,3,0.05,0.95,0.7541101569478775,6,1.0,1,1.0,1,1.0,1
5512,max_ml,20,60,3,3,0.05,0.95,0.9398521396366168,27,1.0,1,1.0,1,1.0,1
5513,max_ml,20,60,3,3,0.05,0.95,0.9468184478272358,11,1.0,1,1.0,1,1.0,1
5514,max_ml,20,60,3,3,0.05,0.95,0.891720414791997,20,1.0,1,1.0,1,1.0,1
5515,max_ml,20,60,3,3,0.05,0.95,0.9283620165750102,19,1.0,1,1.0,1,1.0,1
5516,max_ml,20,60,3,3,0.05,0.95,0.9423960776067036,15,1.0,1,1.0,1,1.0,1
5517,max_ml,20,60,3,3,0.05,0.95,0.949818223103824,28,0.0,0,1.0,1,0.0,0
5518,max_ml,20,60,3,3,0.05,0.95,0.9314107177857608,7,1.0,1,1.0,1,1.0,1
5519,max_ml,20,60,3,3,0.05,0.95,0.9102665214700004,16,1.0,1,1.0,1,1.0,1
5520,max_ml,20,60,3,3,0.05,0.95,0.8827311032986734,10,1.0,1,1.0,1,1.0,1
5521,max_ml,20,60,3,3,0.05,0.95,0.9433478966966892,25,1.0,1,1.0,1,1.0,1
5522,max_ml,20,60,3,3,0.05,0.95,0.91448749557052,9,1.0,1,1.0,1,1.0,1
5523,max_ml,20,60,3,3,0.05,0.95,0.8253821005233167,7,1.0,1,1.0,1,1.0,1
5524,max_ml,20,60,3,3,0.05,0.95,0.930557195501244,11,1.0,1,1.0,1,1.0,1
5525,max_ml,20,60,3,3,0.05,0.95,0.8903767356630661,11,1.0,1,1.0,1,1.0,1
5526,max_ml,20,60,3,3,0.05,0.95,0.8331146488085034,23,1.0,1,1.0,1,1.0,1
5527,max_ml,20,60,3,3,0.05,0.95,0.8661959355110047,5,1.0,1,1.0,1,1.0,1
5528,max_ml,20,60,3,3,0.05,0.95,0.9262001846888634,6,1.0,1,1.0,1,1.0,1
5529,max_ml,20,60,3,3,0.05,0.95,0.9256524736248372,9,1.0,1,1.0,1,1.0,1
5530,max_ml,20,60,3,3,0.05,0.95,0.9130048012464496,13,1.0,1,1.0,1,1.0,1
5531,max_ml,20,60,3,3,0.05,0.95,0.9452970524059492,20,1.0,1,1.0,1,1.0,1
5532,max_ml,20,60,3,3,0.05,0.95,0.9314854815399428,15,1.0,1,1.0,1,1.0,1
5533,max_ml,20,60,3,3,0.05,0.95,0.945112027200833,7,1.0,1,1.0,1,1.0,1
5534,max_ml,20,60,3,3,0.05,0.95,0.947522727062791,14,1.0,1,1.0,1,1.0,1
5535,max_ml,20,60,3,3,0.05,0.95,0.9456618842934305,16,1.0,1,1.0,1,1.0,1
5536,max_ml,20,60,3,3,0.05,0.95,0.935145863378235,30,1.0,1,1.0,1,1.0,1
5537,max_ml,20,60,3,3,0.05,0.95,0.9108173380928524,9,1.0,1,1.0,1,1.0,1
5538,max_ml,20,60,3,3,0.05,0.95,0.9492118570510396,21,1.0,1,1.0,1,1.0,1
5539,max_ml,20,60,3,3,0.05,0.95,0.9478834535171384,42,1.0,1,1.0,1,1.0,1
5540,max_ml,20,60,3,3,0.05,0.95,0.922186508167307,12,1.0,1,1.0,1,1.0,1
5541,max_ml,20,60,3,3,0.05,0.95,0.9458642256358492,29,1.0,1,1.0,1,1.0,1
5542,max_ml,20,60,3,3,0.05,0.95,0.937621325104188,29,1.0,1,1.0,1,1.0,1
5543,max_ml,20,60,3,3,0.05,0.95,0.9103419350609416,23,1.0,1,1.0,1,1.0,1
5544,max_ml,20,60,3,3,0.05,0.95,0.7789217724293352,6,1.0,1,1.0,1,1.0,1
5545,max_ml,20,60,3,3,0.05,0.95,0.9011852095785472,13,1.0,1,1.0,1,1.0,1
5546,max_ml,20,60,3,3,0.05,0.95,0.9121430538558624,11,1.0,1,1.0,1,1.0,1
5547,max_ml,20,60,3,3,0.05,0.95,0.9486734105666949,16,1.0,1,1.0,1,1.0,1
5548,max_ml,20,60,3,3,0.05,0.95,0.7933589582716207,4,1.0,1,1.0,1,1.0,1
5549,max_ml,20,60,3,3,0.05,0.95,0.8691789901974545,11,1.0,1,1.0,1,1.0,1
5550,max_ml,20,60,3,3,0.05,0.95,0.9294377753818208,11,1.0,1,1.0,1,1.0,1
5551,max_ml,20,60,3,3,0.05,0.95,0.932148028807675,20,1.0,1,1.0,1,1.0,1
5552,max_ml,20,60,3,3,0.05,0.95,0.9467766853852728,16,1.0,1,1.0,1,1.0,1
5553,max_ml,20,60,3,3,0.05,0.95,0.9167252857310506,20,1.0,1,1.0,1,1.0,1
5554,max_ml,20,60,3,3,0.05,0.95,0.9134965764237758,17,1.0,1,1.0,1,1.0,1
5555,max_ml,20,60,3,3,0.05,0.95,0.9240920109623428,20,1.0,1,1.0,1,1.0,1
5556,max_ml,20,60,3,3,0.05,0.95,0.8719863559279328,5,1.0,1,1.0,1,1.0,1
5557,max_ml,20,60,3,3,0.05,0.95,0.8596408896125305,10,1.0,1,1.0,1,1.0,1
5558,max_ml,20,60,3,3,0.05,0.95,0.9463907347528272,66,1.0,1,1.0,1,1.0,1
5559,max_ml,20,60,3,3,0.05,0.95,0.9322137009734586,11,1.0,1,1.0,1,1.0,1
5560,max_ml,20,60,3,3,0.05,0.95,0.9283112776422094,16,1.0,1,1.0,1,1.0,1
5561,max_ml,20,60,3,3,0.05,0.95,0.8797373169759387,17,1.0,1,1.0,1,1.0,1
5562,max_ml,20,60,3,3,0.05,0.95,0.8828605764973709,12,1.0,1,1.0,1,1.0,1
5563,max_ml,20,60,3,3,0.05,0.95,0.904593111406494,11,1.0,1,1.0,1,1.0,1
5564,max_ml,20,60,3,3,0.05,0.95,0.9154500482879134,23,1.0,1,1.0,1,1.0,1
5565,max_ml,20,60,3,3,0.05,0.95,0.9165673968984104,7,1.0,1,1.0,1,1.0,1
5566,max_ml,20,60,3,3,0.05,0.95,0.8604672276108503,7,1.0,1,1.0,1,1.0,1
5567,max_ml,20,60,3,3,0.05,0.95,0.9279875982112408,32,1.0,1,1.0,1,1.0,1
5568,max_ml,20,60,3,3,0.05,0.95,0.948481398096418,16,1.0,1,1.0,1,1.0,1
5569,max_ml,20,60,3,3,0.05,0.95,0.9456720078741,18,1.0,1,1.0,1,1.0,1
5570,max_ml,20,60,3,3,0.05,0.95,0.92203866525658,25,1.0,1,1.0,1,1.0,1
5571,max_ml,20,60,3,3,0.05,0.95,0.9275788713491564,11,1.0,1,1.0,1,1.0,1
5572,max_ml,20,60,3,3,0.05,0.95,0.930519935357385,23,1.0,1,1.0,1,1.0,1
5573,max_ml,20,60,3,3,0.05,0.95,0.9454674828566544,17,1.0,1,1.0,1,1.0,1
5574,max_ml,20,60,3,3,0.05,0.95,0.9218651345771548,13,1.0,1,1.0,1,1.0,1
5575,max_ml,20,60,3,3,0.05,0.95,0.8349954552316753,8,1.0,1,1.0,1,1.0,1
5576,max_ml,20,60,3,3,0.05,0.95,0.8294265745986555,5,1.0,1,1.0,1,1.0,1
5577,max_ml,20,60,3,3,0.05,0.95,0.9047949238000788,9,1.0,1,1.0,1,1.0,1
5578,max_ml,20,60,3,3,0.05,0.95,0.8972970880406355,5,1.0,1,1.0,1,1.0,1
5579,max_ml,20,60,3,3,0.05,0.95,0.8726154449807328,10,1.0,1,1.0,1,1.0,1
5580,max_ml,20,60,3,3,0.05,0.95,0.940838731365628,18,1.0,1,1.0,1,1.0,1
5581,max_ml,20,60,3,3,0.05,0.95,0.9420140672555593,26,1.0,1,1.0,1,1.0,1
5582,max_ml,20,60,3,3,0.05,0.95,0.8920431838146834,6,1.0,1,1.0,1,1.0,1
5583,max_ml,20,60,3,3,0.05,0.95,0.8613285074038737,14,1.0,1,1.0,1,1.0,1
5584,max_ml,20,60,3,3,0.05,0.95,0.886053324586024,12,1.0,1,1.0,1,1.0,1
5585,max_ml,20,60,3,3,0.05,0.95,0.7266504554401113,12,1.0,1,1.0,1,1.0,1
5586,max_ml,20,60,3,3,0.05,0.95,0.8584305752937161,5,1.0,1,1.0,1,1.0,1
5587,max_ml,20,60,3,3,0.05,0.95,0.915573479534018,22,1.0,1,1.0,1,1.0,1
5588,max_ml,20,60,3,3,0.05,0.95,0.9464531983394332,27,1.0,1,1.0,1,1.0,1
5589,max_ml,20,60,3,3,0.05,0.95,0.9376136245466136,20,1.0,1,1.0,1,1.0,1
5590,max_ml,20,60,3,3,0.05,0.95,0.868686639422935,10,1.0,1,1.0,1,1.0,1
5591,max_ml,20,60,3,3,0.05,0.95,0.8899105877121698,22,1.0,1,1.0,1,1.0,1
5592,max_ml,20,60,3,3,0.05,0.95,0.9004294381491401,14,1.0,1,1.0,1,1.0,1
5593,max_ml,20,60,3,3,0.05,0.95,0.8941751851795063,23,1.0,1,1.0,1,1.0,1
5594,max_ml,20,60,3,3,0.05,0.95,0.9496013855686432,28,1.0,1,1.0,1,1.0,1
5595,max_ml,20,60,3,3,0.05,0.95,0.8420987519963676,3,1.0,1,1.0,1,1.0,1
5596,max_ml,20,60,3,3,0.05,0.95,0.9316887993464956,17,1.0,1,1.0,1,1.0,1
5597,max_ml,20,60,3,3,0.05,0.95,0.9199544446923502,8,1.0,1,1.0,1,1.0,1
5598,max_ml,20,60,3,3,0.05,0.95,0.9218634047424726,28,1.0,1,1.0,1,1.0,1
5599,max_ml,20,60,3,3,0.05,0.95,0.9061020159403544,45,1.0,1,1.0,1,1.0,1
5600,max_ml,20,60,3,3,0.05,0.95,0.9490502573007288,27,1.0,1,1.0,1,1.0,1
5601,max_ml,20,60,3,3,0.05,0.95,0.9013108291851596,12,1.0,1,1.0,1,1.0,1
5602,max_ml,20,60,3,3,0.05,0.95,0.9494629292417222,21,1.0,1,1.0,1,1.0,1
5603,max_ml,20,60,3,3,0.05,0.95,0.9445795481109188,33,1.0,1,1.0,1,1.0,1
5604,max_ml,20,60,3,3,0.05,0.95,0.9189566920147084,14,1.0,1,1.0,1,1.0,1
5605,max_ml,20,60,3,3,0.05,0.95,0.915506140732711,21,1.0,1,1.0,1,1.0,1
5606,max_ml,20,60,3,3,0.05,0.95,0.937157615102406,19,1.0,1,1.0,1,1.0,1
5607,max_ml,20,60,3,3,0.05,0.95,0.9341915213943476,29,1.0,1,1.0,1,1.0,1
5608,max_ml,20,60,3,3,0.05,0.95,0.9101710663091188,27,1.0,1,1.0,1,1.0,1
5609,max_ml,20,60,3,3,0.05,0.95,0.9197039301804568,34,1.0,1,1.0,1,1.0,1
5610,max_ml,20,60,3,3,0.05,0.95,0.9002745406143456,19,1.0,1,1.0,1,1.0,1
5611,max_ml,20,60,3,3,0.05,0.95,0.8819151042975124,12,1.0,1,1.0,1,1.0,1
5612,max_ml,20,60,3,3,0.05,0.95,0.9449323501608982,16,1.0,1,1.0,1,1.0,1
5613,max_ml,20,60,3,3,0.05,0.95,0.8515779048240376,7,1.0,1,1.0,1,1.0,1
5614,max_ml,20,60,3,3,0.05,0.95,0.9043798964100208,14,1.0,1,1.0,1,1.0,1
5615,max_ml,20,60,3,3,0.05,0.95,0.9008008488541596,3,1.0,1,1.0,1,1.0,1
5616,max_ml,20,60,3,3,0.05,0.95,0.7169762047113021,4,1.0,1,1.0,1,1.0,1
5617,max_ml,20,60,3,3,0.05,0.95,0.9352329172694606,10,1.0,1,1.0,1,1.0,1
5618,max_ml,20,60,3,3,0.05,0.95,0.9348623031306834,87,0.0,1,0.0,1,0.0,1
5619,max_ml,20,60,3,3,0.05,0.95,0.9426307500738124,11,1.0,1,1.0,1,1.0,1
5620,max_ml,20,60,3,3,0.05,0.95,0.8205512254309294,4,1.0,1,1.0,1,1.0,1
5621,max_ml,20,60,3,3,0.05,0.95,0.922941356622486,16,1.0,1,1.0,1,1.0,1
5622,max_ml,20,60,3,3,0.05,0.95,0.8799513418972409,11,1.0,1,1.0,1,1.0,1
5623,max_ml,20,60,3,3,0.05,0.95,0.8954373575379688,24,1.0,1,1.0,1,1.0,1
5624,max_ml,20,60,3,3,0.05,0.95,0.9435049041949174,24,1.0,1,1.0,1,1.0,1
5625,max_ml,20,60,3,3,0.05,0.95,0.8550433740788825,6,1.0,1,1.0,1,1.0,1
5626,max_ml,20,60,3,3,0.05,0.95,0.9490787263529614,21,1.0,1,1.0,1,1.0,1
5627,max_ml,20,60,3,3,0.05,0.95,0.9486573105927154,9,1.0,1,1.0,1,1.0,1
5628,max_ml,20,60,3,3,0.05,0.95,0.9366903977319344,23,1.0,1,1.0,1,1.0,1
5629,max_ml,20,60,3,3,0.05,0.95,0.9101639516503922,42,1.0,1,1.0,1,1.0,1
5630,max_ml,20,60,3,3,0.05,0.95,0.922912603476808,26,1.0,1,1.0,1,1.0,1
5631,max_ml,20,60,3,3,0.05,0.95,0.8975173496908556,16,1.0,1,1.0,1,1.0,1
5632,max_ml,20,60,3,3,0.05,0.95,0.913141553483514,15,1.0,1,1.0,1,1.0,1
5633,max_ml,20,60,3,3,0.05,0.95,0.7766349431484579,16,1.0,1,1.0,1,1.0,1
5634,max_ml,20,60,3,3,0.05,0.95,0.8892841922965543,21,1.0,1,1.0,1,1.0,1
5635,max_ml,20,60,3,3,0.05,0.95,0.9396360469309132,13,1.0,1,1.0,1,1.0,1
5636,max_ml,20,60,3,3,0.05,0.95,0.9338367483880516,17,1.0,1,1.0,1,1.0,1
5637,max_ml,20,60,3,3,0.05,0.95,0.9166931493297094,13,1.0,1,1.0,1,1.0,1
5638,max_ml,20,60,3,3,0.05,0.95,0.9446564330888828,26,1.0,1,1.0,1,1.0,1
5639,max_ml,20,60,3,3,0.05,0.95,0.9420376367593498,12,1.0,1,1.0,1,1.0,1
5640,max_ml,20,60,3,3,0.05,0.95,0.942459713644486,34,1.0,1,1.0,1,1.0,1
5641,max_ml,20,60,3,3,0.05,0.95,0.9243548116271668,9,1.0,1,1.0,1,1.0,1
5642,max_ml,20,60,3,3,0.05,0.95,0.8120940590735991,3,1.0,1,1.0,1,1.0,1
5643,max_ml,20,60,3,3,0.05,0.95,0.901976984667594,7,1.0,1,1.0,1,1.0,1
5644,max_ml,20,60,3,3,0.05,0.95,0.940595009274116,12,1.0,1,1.0,1,1.0,1
5645,max_ml,20,60,3,3,0.05,0.95,0.9294618603581056,12,1.0,1,1.0,1,1.0,1
5646,max_ml,20,60,3,3,0.05,0.95,0.9385008688346734,33,1.0,1,1.0,1,1.0,1
5647,max_ml,20,60,3,3,0.05,0.95,0.9360531960034992,27,1.0,1,1.0,1,1.0,1
5648,max_ml,20,60,3,3,0.05,0.95,0.7940691817401172,3,1.0,1,1.0,1,1.0,1
5649,max_ml,20,60,3,3,0.05,0.95,0.9372904765468562,13,1.0,1,1.0,1,1.0,1
5650,max_ml,20,60,3,3,0.05,0.95,0.9063383771382212,10,1.0,1,1.0,1,1.0,1
5651,max_ml,20,60,3,3,0.05,0.95,0.925487418252094,16,1.0,1,1.0,1,1.0,1
5652,max_ml,20,60,3,3,0.05,0.95,0.9029241265819806,10,1.0,1,1.0,1,1.0,1
5653,max_ml,20,60,3,3,0.05,0.95,0.9412379853640414,13,1.0,1,1.0,1,1.0,1
5654,max_ml,20,60,3,3,0.05,0.95,0.8634572881664603,13,1.0,1,1.0,1,1.0,1
5655,max_ml,20,60,3,3,0.05,0.95,0.93242633638645,12,1.0,1,1.0,1,1.0,1
5656,max_ml,20,60,3,3,0.05,0.95,0.9216177840369992,8,1.0,1,1.0,1,1.0,1
5657,max_ml,20,60,3,3,0.05,0.95,0.9291005852531784,21,1.0,1,1.0,1,1.0,1
5658,max_ml,20,60,3,3,0.05,0.95,0.9408343706187492,5,1.0,1,1.0,1,1.0,1
5659,max_ml,20,60,3,3,0.05,0.95,0.9119492900499752,29,1.0,1,1.0,1,1.0,1
5660,max_ml,20,60,3,3,0.05,0.95,0.913467358222298,11,1.0,1,1.0,1,1.0,1
5661,max_ml,20,60,3,3,0.05,0.95,0.9429935357390556,11,1.0,1,1.0,1,1.0,1
5662,max_ml,20,60,3,3,0.05,0.95,0.9385944534073714,33,0.0,0,1.0,1,1.0,1
5663,max_ml,20,60,3,3,0.05,0.95,0.9325182224093128,6,1.0,1,1.0,1,1.0,1
5664,max_ml,20,60,3,3,0.05,0.95,0.8404177779644605,14,1.0,1,1.0,1,1.0,1
5665,max_ml,20,60,3,3,0.05,0.95,0.9409032494337712,18,1.0,1,1.0,1,1.0,1
5666,max_ml,20,60,3,3,0.05,0.95,0.9376135650989752,8,1.0,1,1.0,1,1.0,1
5667,max_ml,20,60,3,3,0.05,0.95,0.7585885105919683,7,1.0,1,1.0,1,1.0,1
5668,max_ml,20,60,3,3,0.05,0.95,0.8634573637568121,10,1.0,1,1.0,1,1.0,1
5669,max_ml,20,60,3,3,0.05,0.95,0.9230346667335712,10,1.0,1,1.0,1,1.0,1
5670,max_ml,20,60,3,3,0.05,0.95,0.8116174566223588,14,1.0,1,1.0,1,1.0,1
5671,max_ml,20,60,3,3,0.05,0.95,0.9468253136748958,40,1.0,1,1.0,1,1.0,1
5672,max_ml,20,60,3,3,0.05,0.95,0.894807223397676,15,1.0,1,1.0,1,1.0,1
5673,max_ml,20,60,3,3,0.05,0.95,0.8363055616095324,11,1.0,1,1.0,1,1.0,1
5674,max_ml,20,60,3,3,0.05,0.95,0.9453522293106,68,0.0,0,0.0,0,1.0,1
5675,max_ml,20,60,3,3,0.05,0.95,0.9492487668957592,30,1.0,1,1.0,1,1.0,1
5676,max_ml,20,60,3,3,0.05,0.95,0.9424696541082,4,1.0,1,1.0,1,1.0,1
5677,max_ml,20,60,3,3,0.05,0.95,0.8989317831954851,18,1.0,1,1.0,1,1.0,1
5678,max_ml,20,60,3,3,0.05,0.95,0.9441742535271084,23,1.0,1,1.0,1,1.0,1
5679,max_ml,20,60,3,3,0.05,0.95,0.9463801440126216,10,1.0,1,1.0,1,1.0,1
5680,max_ml,20,60,3,3,0.05,0.95,0.9332222771387088,17,1.0,1,1.0,1,1.0,1
5681,max_ml,20,60,3,3,0.05,0.95,0.8443852149709569,8,1.0,1,1.0,1,1.0,1
5682,max_ml,20,60,3,3,0.05,0.95,0.924164449971086,68,0.0,1,0.0,1,0.0,1
5683,max_ml,20,60,3,3,0.05,0.95,0.9439243618075488,19,1.0,1,1.0,1,1.0,1
5684,max_ml,20,60,3,3,0.05,0.95,0.9489461843929744,23,1.0,1,1.0,1,1.0,1
5685,max_ml,20,60,3,3,0.05,0.95,0.942126680835366,22,1.0,1,1.0,1,1.0,1
5686,max_ml,20,60,3,3,0.05,0.95,0.9298835891878124,11,1.0,1,1.0,1,1.0,1
5687,max_ml,20,60,3,3,0.05,0.95,0.949173736230342,23,1.0,1,1.0,1,1.0,1
5688,max_ml,20,60,3,3,0.05,0.95,0.9320568788119092,16,1.0,1,1.0,1,1.0,1
5689,max_ml,20,60,3,3,0.05,0.95,0.9329735615717234,16,1.0,1,1.0,1,1.0,1
5690,max_ml,20,60,3,3,0.05,0.95,0.92822066840628,24,1.0,1,1.0,1,1.0,1
5691,max_ml,20,60,3,3,0.05,0.95,0.8197244927809582,8,1.0,1,1.0,1,1.0,1
5692,max_ml,20,60,3,3,0.05,0.95,0.9324169608014452,17,1.0,1,1.0,1,1.0,1
5693,max_ml,20,60,3,3,0.05,0.95,0.9254160503776614,49,0.0,0,1.0,1,1.0,1
5694,max_ml,20,60,3,3,0.05,0.95,0.911999656068426,31,1.0,1,1.0,1,1.0,1
5695,max_ml,20,60,3,3,0.05,0.95,0.9472436521816144,28,1.0,1,1.0,1,1.0,1
5696,max_ml,20,60,3,3,0.05,0.95,0.931658002307164,46,1.0,1,1.0,1,1.0,1
5697,max_ml,20,60,3,3,0.05,0.95,0.90093271352201,21,1.0,1,1.0,1,1.0,1
5698,max_ml,20,60,3,3,0.05,0.95,0.924001099795026,12,1.0,1,1.0,1,1.0,1
5699,max_ml,20,60,3,3,0.05,0.95,0.941607551479621,20,1.0,1,1.0,1,1.0,1
5700,max_ml,20,60,3,3,0.05,0.95,0.9174497705202276,11,1.0,1,1.0,1,1.0,1
5701,max_ml,20,60,3,3,0.05,0.95,0.935951167000899,9,1.0,1,1.0,1,1.0,1
5702,max_ml,20,60,3,3,0.05,0.95,0.8983058947350938,12,1.0,1,1.0,1,1.0,1
5703,max_ml,20,60,3,3,0.05,0.95,0.928136449960054,54,1.0,1,1.0,1,1.0,1
5704,max_ml,20,60,3,3,0.05,0.95,0.931186307584036,24,1.0,1,1.0,1,1.0,1
5705,max_ml,20,60,3,3,0.05,0.95,0.7427959081534657,10,1.0,1,1.0,1,1.0,1
5706,max_ml,20,60,3,3,0.05,0.95,0.923791585857475,20,1.0,1,1.0,1,1.0,1
5707,max_ml,20,60,3,3,0.05,0.95,0.9377540477497146,35,0.0,0,1.0,1,1.0,1
5708,max_ml,20,60,3,3,0.05,0.95,0.9432116378701756,10,1.0,1,1.0,1,1.0,1
5709,max_ml,20,60,3,3,0.05,0.95,0.8929550007723357,14,1.0,1,1.0,1,1.0,1
5710,max_ml,20,60,3,3,0.05,0.95,0.872398274602081,6,1.0,1,1.0,1,1.0,1
5711,max_ml,20,60,3,3,0.05,0.95,0.9258414313893536,15,1.0,1,1.0,1,1.0,1
5712,max_ml,20,60,3,3,0.05,0.95,0.9222814597143592,9,1.0,1,1.0,1,1.0,1
5713,max_ml,20,60,3,3,0.05,0.95,0.9062944880212932,21,1.0,1,1.0,1,1.0,1
5714,max_ml,20,60,3,3,0.05,0.95,0.8335903807713199,7,1.0,1,1.0,1,1.0,1
5715,max_ml,20,60,3,3,0.05,0.95,0.9464480937318438,16,1.0,1,1.0,1,1.0,1
5716,max_ml,20,60,3,3,0.05,0.95,0.9401620103043992,14,1.0,1,1.0,1,1.0,1
5717,max_ml,20,60,3,3,0.05,0.95,0.7784088218113123,7,1.0,1,1.0,1,1.0,1
5718,max_ml,20,60,3,3,0.05,0.95,0.8866671040539555,9,1.0,1,1.0,1,1.0,1
5719,max_ml,20,60,3,3,0.05,0.95,0.7854042036930813,3,1.0,1,1.0,1,1.0,1
5720,max_ml,20,60,3,3,0.05,0.95,0.8175166833102344,5,1.0,1,1.0,1,1.0,1
5721,max_ml,20,60,3,3,0.05,0.95,0.8447216563068766,15,1.0,1,1.0,1,1.0,1
5722,max_ml,20,60,3,3,0.05,0.95,0.937779698894503,19,1.0,1,1.0,1,1.0,1
5723,max_ml,20,60,3,3,0.05,0.95,0.940783486852312,21,1.0,1,1.0,1,1.0,1
5724,max_ml,20,60,3,3,0.05,0.95,0.9308415867863576,29,1.0,1,1.0,1,1.0,1
5725,max_ml,20,60,3,3,0.05,0.95,0.8314615207889531,5,1.0,1,1.0,1,1.0,1
5726,max_ml,20,60,3,3,0.05,0.95,0.9481552977080148,65,0.0,0,0.0,0,1.0,1
5727,max_ml,20,60,3,3,0.05,0.95,0.9263372678316576,21,1.0,1,1.0,1,1.0,1
5728,max_ml,20,60,3,3,0.05,0.95,0.9462323306080224,8,1.0,1,1.0,1,1.0,1
5729,max_ml,20,60,3,3,0.05,0.95,0.874996873512989,7,1.0,1,1.0,1,1.0,1
5730,max_ml,20,60,3,3,0.05,0.95,0.949687492610118,25,1.0,1,1.0,1,1.0,1
5731,max_ml,20,60,3,3,0.05,0.95,0.8820281975998794,15,1.0,1,1.0,1,1.0,1
5732,max_ml,20,60,3,3,0.05,0.95,0.9447537980741668,20,1.0,1,1.0,1,1.0,1
5733,max_ml,20,60,3,3,0.05,0.95,0.9005864947134747,12,1.0,1,1.0,1,1.0,1
5734,max_ml,20,60,3,3,0.05,0.95,0.9149422913934704,9,1.0,1,1.0,1,1.0,1
5735,max_ml,20,60,3,3,0.05,0.95,0.9298792878299036,7,1.0,1,1.0,1,1.0,1
5736,max_ml,20,60,3,3,0.05,0.95,0.8937751568359487,19,1.0,1,1.0,1,1.0,1
5737,max_ml,20,60,3,3,0.05,0.95,0.8095585000071124,11,1.0,1,1.0,1,1.0,1
5738,max_ml,20,60,3,3,0.05,0.95,0.94673182119722,40,1.0,1,1.0,1,1.0,1
5739,max_ml,20,60,3,3,0.05,0.95,0.9458789950889434,39,1.0,1,1.0,1,1.0,1
5740,max_ml,20,60,3,3,0.05,0.95,0.8972650391913481,9,1.0,1,1.0,1,1.0,1
5741,max_ml,20,60,3,3,0.05,0.95,0.9461439558549064,21,1.0,1,1.0,1,1.0,1
5742,max_ml,20,60,3,3,0.05,0.95,0.9419847960130566,7,1.0,1,1.0,1,1.0,1
5743,max_ml,20,60,3,3,0.05,0.95,0.922551843930398,22,1.0,1,1.0,1,1.0,1
5744,max_ml,20,60,3,3,0.05,0.95,0.914524824381426,13,1.0,1,1.0,1,1.0,1
5745,max_ml,20,60,3,3,0.05,0.95,0.9209285334661788,12,1.0,1,1.0,1,1.0,1
5746,max_ml,20,60,3,3,0.05,0.95,0.9275697518490358,4,1.0,1,1.0,1,1.0,1
5747,max_ml,20,60,3,3,0.05,0.95,0.844327318410838,8,1.0,1,1.0,1,1.0,1
5748,max_ml,20,60,3,3,0.05,0.95,0.9473428501023136,56,0.0,0,1.0,1,1.0,1
5749,max_ml,20,60,3,3,0.05,0.95,0.939553480809263,20,1.0,1,1.0,1,1.0,1
5750,max_ml,20,60,3,3,0.05,0.95,0.7504602704311119,7,1.0,1,1.0,1,1.0,1
5751,max_ml,20,60,3,3,0.05,0.95,0.9435575958916762,10,1.0,1,1.0,1,1.0,1
5752,max_ml,20,60,3,3,0.05,0.95,0.9415989491047578,57,1.0,1,1.0,1,0.0,0
5753,max_ml,20,60,3,3,0.05,0.95,0.9499534245340052,24,1.0,1,1.0,1,1.0,1
5754,max_ml,20,60,3,3,0.05,0.95,0.9324668299330936,7,1.0,1,1.0,1,1.0,1
5755,max_ml,20,60,3,3,0.05,0.95,0.9133976195433884,20,1.0,1,1.0,1,1.0,1
5756,max_ml,20,60,3,3,0.05,0.95,0.9077340470224362,23,1.0,1,1.0,1,1.0,1
5757,max_ml,20,60,3,3,0.05,0.95,0.9363386955425496,15,1.0,1,1.0,1,1.0,1
5758,max_ml,20,60,3,3,0.05,0.95,0.9157745393618236,15,1.0,1,1.0,1,1.0,1
5759,max_ml,20,60,3,3,0.05,0.95,0.9303966783223308,15,1.0,1,1.0,1,1.0,1
5760,max_ml,20,60,3,3,0.05,0.95,0.8860780281663179,18,1.0,1,1.0,1,1.0,1
5761,max_ml,20,60,3,3,0.05,0.95,0.9317324101057676,43,1.0,1,1.0,1,1.0,1
5762,max_ml,20,60,3,3,0.05,0.95,0.8529156420064476,13,1.0,1,1.0,1,1.0,1
5763,max_ml,20,60,3,3,0.05,0.95,0.9252556332185128,8,1.0,1,1.0,1,1.0,1
5764,max_ml,20,60,3,3,0.05,0.95,0.9284415889800196,28,1.0,1,1.0,1,1.0,1
5765,max_ml,20,60,3,3,0.05,0.95,0.8681451949933038,15,1.0,1,1.0,1,1.0,1
5766,max_ml,20,60,3,3,0.05,0.95,0.9098926678594466,22,1.0,1,1.0,1,1.0,1
5767,max_ml,20,60,3,3,0.05,0.95,0.9086808325523008,4,1.0,1,1.0,1,1.0,1
5768,max_ml,20,60,3,3,0.05,0.95,0.9456066617537774,23,1.0,1,1.0,1,1.0,1
5769,max_ml,20,60,3,3,0.05,0.95,0.8431566659698919,30,1.0,1,1.0,1,1.0,1
5770,max_ml,20,60,3,3,0.05,0.95,0.941168001339628,20,1.0,1,1.0,1,1.0,1
5771,max_ml,20,60,3,3,0.05,0.95,0.9183738017136308,34,1.0,1,1.0,1,1.0,1
5772,max_ml,20,60,3,3,0.05,0.95,0.7995419195719635,7,1.0,1,1.0,1,1.0,1
5773,max_ml,20,60,3,3,0.05,0.95,0.919271234512998,14,1.0,1,1.0,1,1.0,1
5774,max_ml,20,60,3,3,0.05,0.95,0.8592399389386385,9,1.0,1,1.0,1,1.0,1
5775,max_ml,20,60,3,3,0.05,0.95,0.919571858665962,16,1.0,1,1.0,1,1.0,1
5776,max_ml,20,60,3,3,0.05,0.95,0.827140958753885,14,1.0,1,1.0,1,1.0,1
5777,max_ml,20,60,3,3,0.05,0.95,0.9116630195557822,8,1.0,1,1.0,1,1.0,1
5778,max_ml,20,60,3,3,0.05,0.95,0.8822356326263695,19,1.0,1,1.0,1,1.0,1
5779,max_ml,20,60,3,3,0.05,0.95,0.9091922445298124,8,1.0,1,1.0,1,1.0,1
5780,max_ml,20,60,3,3,0.05,0.95,0.9262021690322052,48,1.0,1,1.0,1,1.0,1
5781,max_ml,20,60,3,3,0.05,0.95,0.8664669887824568,9,1.0,1,1.0,1,1.0,1
5782,max_ml,20,60,3,3,0.05,0.95,0.8418019964949782,7,1.0,1,1.0,1,1.0,1
5783,max_ml,20,60,3,3,0.05,0.95,0.9085797785697614,8,1.0,1,1.0,1,1.0,1
5784,max_ml,20,60,3,3,0.05,0.95,0.8779309027323188,18,1.0,1,1.0,1,1.0,1
5785,max_ml,20,60,3,3,0.05,0.95,0.9341401733494392,40,1.0,1,1.0,1,1.0,1
5786,max_ml,20,60,3,3,0.05,0.95,0.9189698195922972,8,1.0,1,1.0,1,1.0,1
5787,max_ml,20,60,3,3,0.05,0.95,0.8827592654969658,13,1.0,1,1.0,1,1.0,1
5788,max_ml,20,60,3,3,0.05,0.95,0.896900911389812,12,1.0,1,1.0,1,1.0,1
5789,max_ml,20,60,3,3,0.05,0.95,0.838870773466848,8,1.0,1,1.0,1,1.0,1
5790,max_ml,20,60,3,3,0.05,0.95,0.8548474890356169,9,1.0,1,1.0,1,1.0,1
5791,max_ml,20,60,3,3,0.05,0.95,0.9223662446106234,12,1.0,1,1.0,1,1.0,1
5792,max_ml,20,60,3,3,0.05,0.95,0.8995769187692262,26,1.0,1,1.0,1,1.0,1
5793,max_ml,20,60,3,3,0.05,0.95,0.9481022012772268,19,1.0,1,1.0,1,1.0,1
5794,max_ml,20,60,3,3,0.05,0.95,0.9476926536565172,22,1.0,1,1.0,1,1.0,1
5795,max_ml,20,60,3,3,0.05,0.95,0.909236380247843,11,1.0,1,1.0,1,1.0,1
5796,max_ml,20,60,3,3,0.05,0.95,0.9253666326896862,8,1.0,1,1.0,1,1.0,1
5797,max_ml,20,60,3,3,0.05,0.95,0.9051725324422154,14,1.0,1,1.0,1,1.0,1
5798,max_ml,20,60,3,3,0.05,0.95,0.9467455452329298,67,1.0,1,1.0,1,1.0,1
5799,max_ml,20,60,3,3,0.05,0.95,0.8928992350289456,30,1.0,1,1.0,1,1.0,1
5800,max_ml,20,60,3,3,0.05,0.95,0.9477720714621768,37,0.0,0,1.0,1,1.0,1
5801,max_ml,20,60,3,3,0.05,0.95,0.8530161569906793,9,1.0,1,1.0,1,1.0,1
5802,max_ml,20,60,3,3,0.05,0.95,0.8746458159191893,14,1.0,1,1.0,1,1.0,1
5803,max_ml,20,60,3,3,0.05,0.95,0.9372423882709792,10,1.0,1,1.0,1,1.0,1
5804,max_ml,20,60,3,3,0.05,0.95,0.9372320045597848,13,1.0,1,1.0,1,1.0,1
5805,max_ml,20,60,3,3,0.05,0.95,0.8407765262596001,7,1.0,1,1.0,1,1.0,1
5806,max_ml,20,60,3,3,0.05,0.95,0.9417546590011212,8,1.0,1,1.0,1,1.0,1
5807,max_ml,20,60,3,3,0.05,0.95,0.9132534711534094,24,1.0,1,1.0,1,1.0,1
5808,max_ml,20,60,3,3,0.05,0.95,0.9282770665188677,17,1.0,1,1.0,1,1.0,1
5809,max_ml,20,60,3,3,0.05,0.95,0.869193622918863,17,1.0,1,1.0,1,1.0,1
5810,max_ml,20,60,3,3,0.05,0.95,0.8656324147676532,8,1.0,1,1.0,1,1.0,1
5811,max_ml,20,60,3,3,0.05,0.95,0.9115571784101596,4,1.0,1,1.0,1,1.0,1
5812,max_ml,20,60,3,3,0.05,0.95,0.9239751111371584,8,1.0,1,1.0,1,1.0,1
5813,max_ml,20,60,3,3,0.05,0.95,0.9475303254081516,24,1.0,1,1.0,1,1.0,1
5814,max_ml,20,60,3,3,0.05,0.95,0.8979896105950083,17,1.0,1,1.0,1,1.0,1
5815,max_ml,20,60,3,3,0.05,0.95,0.914624769864306,37,1.0,1,1.0,1,1.0,1
5816,max_ml,20,60,3,3,0.05,0.95,0.873350348786596,19,1.0,1,1.0,1,1.0,1
5817,max_ml,20,60,3,3,0.05,0.95,0.7635314484874207,5,1.0,1,1.0,1,1.0,1
5818,max_ml,20,60,3,3,0.05,0.95,0.9493045018045732,16,1.0,1,1.0,1,1.0,1
5819,max_ml,20,60,3,3,0.05,0.95,0.945851937104078,17,1.0,1,1.0,1,1.0,1
5820,max_ml,20,60,3,3,0.05,0.95,0.8926713165730064,8,1.0,1,1.0,1,1.0,1
5821,max_ml,20,60,3,3,0.05,0.95,0.8650159240921416,9,1.0,1,1.0,1,1.0,1
5822,max_ml,20,60,3,3,0.05,0.95,0.8203595067565058,8,1.0,1,1.0,1,1.0,1
5823,max_ml,20,60,3,3,0.05,0.95,0.9202473529313306,8,1.0,1,1.0,1,1.0,1
5824,max_ml,20,60,3,3,0.05,0.95,0.914971156569022,7,1.0,1,1.0,1,1.0,1
5825,max_ml,20,60,3,3,0.05,0.95,0.9466087765932464,13,1.0,1,1.0,1,1.0,1
5826,max_ml,20,60,3,3,0.05,0.95,0.8032045754575505,6,1.0,1,1.0,1,1.0,1
5827,max_ml,20,60,3,3,0.05,0.95,0.9165379032006438,19,1.0,1,1.0,1,1.0,1
5828,max_ml,20,60,3,3,0.05,0.95,0.8477061476721653,10,1.0,1,1.0,1,1.0,1
5829,max_ml,20,60,3,3,0.05,0.95,0.8926553282783121,8,1.0,1,1.0,1,1.0,1
5830,max_ml,20,60,3,3,0.05,0.95,0.8981120501487759,14,1.0,1,1.0,1,1.0,1
5831,max_ml,20,60,3,3,0.05,0.95,0.947604933317023,26,1.0,1,1.0,1,1.0,1
5832,max_ml,20,60,3,3,0.05,0.95,0.9318630573864088,13,1.0,1,1.0,1,1.0,1
5833,max_ml,20,60,3,3,0.05,0.95,0.9123256458794554,20,1.0,1,1.0,1,1.0,1
5834,max_ml,20,60,3,3,0.05,0.95,0.8805488020951396,9,1.0,1,1.0,1,1.0,1
5835,max_ml,20,60,3,3,0.05,0.95,0.835557021636777,16,1.0,1,1.0,1,1.0,1
5836,max_ml,20,60,3,3,0.05,0.95,0.817033877526972,6,1.0,1,1.0,1,1.0,1
5837,max_ml,20,60,3,3,0.05,0.95,0.9118883707853505,13,1.0,1,1.0,1,1.0,1
5838,max_ml,20,60,3,3,0.05,0.95,0.9270818263961658,24,1.0,1,1.0,1,1.0,1
5839,max_ml,20,60,3,3,0.05,0.95,0.938356968097918,46,0.0,0,1.0,1,1.0,1
5840,max_ml,20,60,3,3,0.05,0.95,0.8964585692546511,25,1.0,1,1.0,1,1.0,1
5841,max_ml,20,60,3,3,0.05,0.95,0.9028679607195308,37,1.0,1,1.0,1,1.0,1
5842,max_ml,20,60,3,3,0.05,0.95,0.7823934284832412,13,1.0,1,1.0,1,1.0,1
5843,max_ml,20,60,3,3,0.05,0.95,0.9041293717867782,21,1.0,1,1.0,1,1.0,1
5844,max_ml,20,60,3,3,0.05,0.95,0.9154646172619624,38,1.0,1,1.0,1,1.0,1
5845,max_ml,20,60,3,3,0.05,0.95,0.9203081370438444,16,1.0,1,1.0,1,1.0,1
5846,max_ml,20,60,3,3,0.05,0.95,0.9219533703968515,17,1.0,1,1.0,1,1.0,1
5847,max_ml,20,60,3,3,0.05,0.95,0.942223365102979,20,1.0,1,1.0,1,1.0,1
5848,max_ml,20,60,3,3,0.05,0.95,0.9354659423436928,15,1.0,1,1.0,1,1.0,1
5849,max_ml,20,60,3,3,0.05,0.95,0.9071705169690936,57,1.0,1,1.0,1,1.0,1
5850,max_ml,20,60,3,3,0.05,0.95,0.9179535889398576,16,1.0,1,1.0,1,1.0,1
5851,max_ml,20,60,3,3,0.05,0.95,0.9421610214589754,13,1.0,1,1.0,1,1.0,1
5852,max_ml,20,60,3,3,0.05,0.95,0.9213689076807224,17,1.0,1,1.0,1,1.0,1
5853,max_ml,20,60,3,3,0.05,0.95,0.920658701332058,9,1.0,1,1.0,1,1.0,1
5854,max_ml,20,60,3,3,0.05,0.95,0.9349798072800988,21,1.0,1,1.0,1,1.0,1
5855,max_ml,20,60,3,3,0.05,0.95,0.9399110903376956,10,1.0,1,1.0,1,1.0,1
5856,max_ml,20,60,3,3,0.05,0.95,0.844002071500596,6,1.0,1,1.0,1,1.0,1
5857,max_ml,20,60,3,3,0.05,0.95,0.9263506558052008,12,1.0,1,1.0,1,1.0,1
5858,max_ml,20,60,3,3,0.05,0.95,0.8654260476956552,28,1.0,1,1.0,1,1.0,1
5859,max_ml,20,60,3,3,0.05,0.95,0.9357085175116944,7,1.0,1,1.0,1,1.0,1
5860,max_ml,20,60,3,3,0.05,0.95,0.9148550510444112,8,1.0,1,1.0,1,1.0,1
5861,max_ml,20,60,3,3,0.05,0.95,0.9292429745994514,19,1.0,1,1.0,1,1.0,1
5862,max_ml,20,60,3,3,0.05,0.95,0.9455128672983358,13,1.0,1,1.0,1,1.0,1
5863,max_ml,20,60,3,3,0.05,0.95,0.8666591678123973,9,1.0,1,1.0,1,1.0,1
5864,max_ml,20,60,3,3,0.05,0.95,0.9496259001545502,13,1.0,1,1.0,1,1.0,1
5865,max_ml,20,60,3,3,0.05,0.95,0.8558845929913627,15,1.0,1,1.0,1,1.0,1
5866,max_ml,20,60,3,3,0.05,0.95,0.9333020410377808,38,0.0,0,1.0,1,1.0,1
5867,max_ml,20,60,3,3,0.05,0.95,0.926427404205159,11,1.0,1,1.0,1,1.0,1
5868,max_ml,20,60,3,3,0.05,0.95,0.9378837909367218,48,1.0,1,1.0,1,1.0,1
5869,max_ml,20,60,3,3,0.05,0.95,0.9039957170496364,7,1.0,1,1.0,1,1.0,1
5870,max_ml,20,60,3,3,0.05,0.95,0.9315318747916572,12,1.0,1,1.0,1,1.0,1
5871,max_ml,20,60,3,3,0.05,0.95,0.8877511920877514,11,1.0,1,1.0,1,1.0,1
5872,max_ml,20,60,3,3,0.05,0.95,0.9436962406295428,21,1.0,1,1.0,1,1.0,1
5873,max_ml,20,60,3,3,0.05,0.95,0.938751557784248,9,1.0,1,1.0,1,1.0,1
5874,max_ml,20,60,3,3,0.05,0.95,0.92111512075659,8,1.0,1,1.0,1,1.0,1
5875,max_ml,20,60,3,3,0.05,0.95,0.9343548806095254,45,1.0,1,1.0,1,1.0,1
5876,max_ml,20,60,3,3,0.05,0.95,0.9477069455819074,10,1.0,1,1.0,1,1.0,1
5877,max_ml,20,60,3,3,0.05,0.95,0.9469789479546996,11,1.0,1,1.0,1,1.0,1
5878,max_ml,20,60,3,3,0.05,0.95,0.8971900358723821,11,1.0,1,1.0,1,1.0,1
5879,max_ml,20,60,3,3,0.05,0.95,0.9051760056968474,10,1.0,1,1.0,1,1.0,1
5880,max_ml,20,60,3,3,0.05,0.95,0.9005950519573729,23,1.0,1,1.0,1,1.0,1
5881,max_ml,20,60,3,3,0.05,0.95,0.912774571497998,16,1.0,1,1.0,1,1.0,1
5882,max_ml,20,60,3,3,0.05,0.95,0.9387958562444724,38,1.0,1,1.0,1,1.0,1
5883,max_ml,20,60,3,3,0.05,0.95,0.916599646467358,18,1.0,1,1.0,1,1.0,1
5884,max_ml,20,60,3,3,0.05,0.95,0.9076506179940236,55,0.0,0,1.0,1,1.0,1
5885,max_ml,20,60,3,3,0.05,0.95,0.9255454462356076,19,1.0,1,1.0,1,1.0,1
5886,max_ml,20,60,3,3,0.05,0.95,0.9404174057267004,10,1.0,1,1.0,1,1.0,1
5887,max_ml,20,60,3,3,0.05,0.95,0.9492471156862086,11,1.0,1,1.0,1,1.0,1
5888,max_ml,20,60,3,3,0.05,0.95,0.924090842919291,23,1.0,1,1.0,1,1.0,1
5889,max_ml,20,60,3,3,0.05,0.95,0.9441170654689766,13,1.0,1,1.0,1,1.0,1
5890,max_ml,20,60,3,3,0.05,0.95,0.9073419558079264,11,1.0,1,1.0,1,1.0,1
5891,max_ml,20,60,3,3,0.05,0.95,0.9159143006957136,5,1.0,1,1.0,1,1.0,1
5892,max_ml,20,60,3,3,0.05,0.95,0.9421632239718946,24,1.0,1,1.0,1,1.0,1
5893,max_ml,20,60,3,3,0.05,0.95,0.858940552142572,14,1.0,1,1.0,1,1.0,1
5894,max_ml,20,60,3,3,0.05,0.95,0.8613077131727102,7,1.0,1,1.0,1,1.0,1
5895,max_ml,20,60,3,3,0.05,0.95,0.9155294780418728,16,1.0,1,1.0,1,1.0,1
5896,max_ml,20,60,3,3,0.05,0.95,0.8740102749715265,8,1.0,1,1.0,1,1.0,1
5897,max_ml,20,60,3,3,0.05,0.95,0.91411690165212,29,1.0,1,1.0,1,1.0,1
5898,max_ml,20,60,3,3,0.05,0.95,0.9291858741779336,5,1.0,1,1.0,1,1.0,1
5899,max_ml,20,60,3,3,0.05,0.95,0.8777065422033465,10,1.0,1,1.0,1,1.0,1
5900,max_ml,20,60,3,3,0.05,0.95,0.8714853930238972,15,1.0,1,1.0,1,1.0,1
5901,max_ml,20,60,3,3,0.05,0.95,0.9360703672867832,26,1.0,1,1.0,1,1.0,1
5902,max_ml,20,60,3,3,0.05,0.95,0.9277973368700224,17,1.0,1,1.0,1,1.0,1
5903,max_ml,20,60,3,3,0.05,0.95,0.948098433336647,9,1.0,1,1.0,1,1.0,1
5904,max_ml,20,60,3,3,0.05,0.95,0.9129801550007336,4,1.0,1,1.0,1,1.0,1
5905,max_ml,20,60,3,3,0.05,0.95,0.8491938510536114,14,1.0,1,1.0,1,1.0,1
5906,max_ml,20,60,3,3,0.05,0.95,0.8847393944360592,17,1.0,1,1.0,1,1.0,1
5907,max_ml,20,60,3,3,0.05,0.95,0.9414947266155648,11,1.0,1,1.0,1,1.0,1
5908,max_ml,20,60,3,3,0.05,0.95,0.9442514876298702,32,1.0,1,1.0,1,1.0,1
5909,max_ml,20,60,3,3,0.05,0.95,0.949446081310125,24,1.0,1,1.0,1,1.0,1
5910,max_ml,20,60,3,3,0.05,0.95,0.9475311697281532,6,1.0,1,1.0,1,1.0,1
5911,max_ml,20,60,3,3,0.05,0.95,0.9460404998609272,35,1.0,1,1.0,1,1.0,1
5912,max_ml,20,60,3,3,0.05,0.95,0.9389571610371904,13,1.0,1,1.0,1,1.0,1
5913,max_ml,20,60,3,3,0.05,0.95,0.9167783257824432,12,1.0,1,1.0,1,1.0,1
5914,max_ml,20,60,3,3,0.05,0.95,0.8433648614407911,12,1.0,1,1.0,1,1.0,1
5915,max_ml,20,60,3,3,0.05,0.95,0.8983281798969863,23,1.0,1,1.0,1,1.0,1
5916,max_ml,20,60,3,3,0.05,0.95,0.913799853895446,26,1.0,1,1.0,1,1.0,1
5917,max_ml,20,60,3,3,0.05,0.95,0.908334614363521,23,1.0,1,1.0,1,1.0,1
5918,max_ml,20,60,3,3,0.05,0.95,0.9472019825121948,22,1.0,1,1.0,1,1.0,1
5919,max_ml,20,60,3,3,0.05,0.95,0.9275343136552024,12,1.0,1,1.0,1,1.0,1
5920,max_ml,20,60,3,3,0.05,0.95,0.9301868890188768,25,1.0,1,1.0,1,1.0,1
5921,max_ml,20,60,3,3,0.05,0.95,0.8675458902252533,6,1.0,1,1.0,1,1.0,1
5922,max_ml,20,60,3,3,0.05,0.95,0.9369552863118392,10,1.0,1,1.0,1,1.0,1
5923,max_ml,20,60,3,3,0.05,0.95,0.917844347568511,8,1.0,1,1.0,1,1.0,1
5924,max_ml,20,60,3,3,0.05,0.95,0.8410106559803552,14,1.0,1,1.0,1,1.0,1
5925,max_ml,20,60,3,3,0.05,0.95,0.8713474591655038,24,1.0,1,1.0,1,1.0,1
5926,max_ml,20,60,3,3,0.05,0.95,0.935836094066497,29,1.0,1,1.0,1,0.0,0
5927,max_ml,20,60,3,3,0.05,0.95,0.9335157709258016,22,1.0,1,1.0,1,1.0,1
5928,max_ml,20,60,3,3,0.05,0.95,0.9199402050632552,53,1.0,1,1.0,1,1.0,1
5929,max_ml,20,60,3,3,0.05,0.95,0.8858464926328714,24,1.0,1,1.0,1,1.0,1
5930,max_ml,20,60,3,3,0.05,0.95,0.8151303659768843,5,1.0,1,1.0,1,1.0,1
5931,max_ml,20,60,3,3,0.05,0.95,0.8660299366839872,17,1.0,1,1.0,1,1.0,1
5932,max_ml,20,60,3,3,0.05,0.95,0.931181025442412,14,1.0,1,1.0,1,1.0,1
5933,max_ml,20,60,3,3,0.05,0.95,0.93066893566777,20,1.0,1,1.0,1,1.0,1
5934,max_ml,20,60,3,3,0.05,0.95,0.8313027058355594,16,1.0,1,1.0,1,1.0,1
5935,max_ml,20,60,3,3,0.05,0.95,0.916883432570722,8,1.0,1,1.0,1,1.0,1
5936,max_ml,20,60,3,3,0.05,0.95,0.9027560816661434,4,1.0,1,1.0,1,1.0,1
5937,max_ml,20,60,3,3,0.05,0.95,0.9315331511631776,10,1.0,1,1.0,1,1.0,1
5938,max_ml,20,60,3,3,0.05,0.95,0.9492425021701368,48,0.0,0,1.0,1,1.0,1
5939,max_ml,20,60,3,3,0.05,0.95,0.924263521002445,10,1.0,1,1.0,1,1.0,1
5940,max_ml,20,60,3,3,0.05,0.95,0.9135073056408864,32,1.0,1,1.0,1,1.0,1
5941,max_ml,20,60,3,3,0.05,0.95,0.9287468904323756,19,1.0,1,1.0,1,1.0,1
5942,max_ml,20,60,3,3,0.05,0.95,0.9135719199699304,27,1.0,1,1.0,1,1.0,1
5943,max_ml,20,60,3,3,0.05,0.95,0.8710863723060576,9,1.0,1,1.0,1,1.0,1
5944,max_ml,20,60,3,3,0.05,0.95,0.9364596675619908,6,1.0,1,1.0,1,1.0,1
5945,max_ml,20,60,3,3,0.05,0.95,0.8668009157704605,14,1.0,1,1.0,1,1.0,1
5946,max_ml,20,60,3,3,0.05,0.95,0.932933708882104,9,1.0,1,1.0,1,1.0,1
5947,max_ml,20,60,3,3,0.05,0.95,0.7939006788698668,6,1.0,1,1.0,1,1.0,1
5948,max_ml,20,60,3,3,0.05,0.95,0.945816175695091,27,1.0,1,1.0,1,1.0,1
5949,max_ml,20,60,3,3,0.05,0.95,0.9061843629684584,12,1.0,1,1.0,1,1.0,1
5950,max_ml,20,60,3,3,0.05,0.95,0.8155618459024164,10,1.0,1,1.0,1,1.0,1
5951,max_ml,20,60,3,3,0.05,0.95,0.8889394784883232,20,1.0,1,1.0,1,1.0,1
5952,max_ml,20,60,3,3,0.05,0.95,0.9254069144712908,13,1.0,1,1.0,1,1.0,1
5953,max_ml,20,60,3,3,0.05,0.95,0.8985623224828483,10,1.0,1,1.0,1,1.0,1
5954,max_ml,20,60,3,3,0.05,0.95,0.9246015416674804,28,1.0,1,1.0,1,1.0,1
5955,max_ml,20,60,3,3,0.05,0.95,0.9473774550753924,30,1.0,1,1.0,1,1.0,1
5956,max_ml,20,60,3,3,0.05,0.95,0.9404456090617226,16,1.0,1,1.0,1,1.0,1
5957,max_ml,20,60,3,3,0.05,0.95,0.9397871390976672,19,1.0,1,1.0,1,1.0,1
5958,max_ml,20,60,3,3,0.05,0.95,0.9152130363330234,4,1.0,1,1.0,1,1.0,1
5959,max_ml,20,60,3,3,0.05,0.95,0.9383383781653716,20,1.0,1,1.0,1,1.0,1
5960,max_ml,20,60,3,3,0.05,0.95,0.9432601864926544,45,0.0,1,0.0,1,0.0,1
5961,max_ml,20,60,3,3,0.05,0.95,0.9347648999118238,53,1.0,1,1.0,1,1.0,1
5962,max_ml,20,60,3,3,0.05,0.95,0.93352157147198,16,1.0,1,1.0,1,1.0,1
5963,max_ml,20,60,3,3,0.05,0.95,0.8682305866457874,16,1.0,1,1.0,1,1.0,1
5964,max_ml,20,60,3,3,0.05,0.95,0.924698381914032,15,1.0,1,1.0,1,1.0,1
5965,max_ml,20,60,3,3,0.05,0.95,0.924883755684739,7,1.0,1,1.0,1,1.0,1
5966,max_ml,20,60,3,3,0.05,0.95,0.8886245635097028,13,1.0,1,1.0,1,1.0,1
5967,max_ml,20,60,3,3,0.05,0.95,0.9074121007776584,5,1.0,1,1.0,1,1.0,1
5968,max_ml,20,60,3,3,0.05,0.95,0.8716498401391911,13,1.0,1,1.0,1,1.0,1
5969,max_ml,20,60,3,3,0.05,0.95,0.9378374621778812,53,1.0,1,1.0,1,1.0,1
5970,max_ml,20,60,3,3,0.05,0.95,0.9174781236766189,19,1.0,1,1.0,1,1.0,1
5971,max_ml,20,60,3,3,0.05,0.95,0.9381034054556237,26,1.0,1,1.0,1,1.0,1
5972,max_ml,20,60,3,3,0.05,0.95,0.8922727352495622,19,1.0,1,1.0,1,1.0,1
5973,max_ml,20,60,3,3,0.05,0.95,0.9496622107201634,4,1.0,1,1.0,1,1.0,1
5974,max_ml,20,60,3,3,0.05,0.95,0.9492355404557788,10,1.0,1,1.0,1,1.0,1
5975,max_ml,20,60,3,3,0.05,0.95,0.9376156140574412,28,1.0,1,1.0,1,1.0,1
5976,max_ml,20,60,3,3,0.05,0.95,0.8877567926272886,41,0.0,0,1.0,1,1.0,1
5977,max_ml,20,60,3,3,0.05,0.95,0.9340080225760646,36,1.0,1,1.0,1,1.0,1
5978,max_ml,20,60,3,3,0.05,0.95,0.9419019913839524,34,1.0,1,1.0,1,1.0,1
5979,max_ml,20,60,3,3,0.05,0.95,0.8991163132286174,13,1.0,1,1.0,1,1.0,1
5980,max_ml,20,60,3,3,0.05,0.95,0.9455495916557896,19,1.0,1,1.0,1,1.0,1
5981,max_ml,20,60,3,3,0.05,0.95,0.9399328679389236,10,1.0,1,1.0,1,1.0,1
5982,max_ml,20,60,3,3,0.05,0.95,0.8844996824870499,32,1.0,1,1.0,1,1.0,1
5983,max_ml,20,60,3,3,0.05,0.95,0.894276996709542,8,1.0,1,1.0,1,1.0,1
5984,max_ml,20,60,3,3,0.05,0.95,0.9335252457914244,6,1.0,1,1.0,1,1.0,1
5985,max_ml,20,60,3,3,0.05,0.95,0.9209382050012772,24,1.0,1,1.0,1,1.0,1
5986,max_ml,20,60,3,3,0.05,0.95,0.9060826266589096,16,1.0,1,1.0,1,1.0,1
5987,max_ml,20,60,3,3,0.05,0.95,0.8432586772318291,13,1.0,1,1.0,1,1.0,1
5988,max_ml,20,60,3,3,0.05,0.95,0.9102405033284516,40,1.0,1,1.0,1,1.0,1
5989,max_ml,20,60,3,3,0.05,0.95,0.9207481159837794,59,1.0,1,1.0,1,1.0,1
5990,max_ml,20,60,3,3,0.05,0.95,0.9344521097011166,17,1.0,1,1.0,1,1.0,1
5991,max_ml,20,60,3,3,0.05,0.95,0.9067243271915606,14,1.0,1,1.0,1,1.0,1
5992,max_ml,20,60,3,3,0.05,0.95,0.9401241225871686,25,1.0,1,1.0,1,1.0,1
5993,max_ml,20,60,3,3,0.05,0.95,0.7442893448456371,8,1.0,1,1.0,1,1.0,1
5994,max_ml,20,60,3,3,0.05,0.95,0.9213466312789208,6,1.0,1,1.0,1,1.0,1
5995,max_ml,20,60,3,3,0.05,0.95,0.8396665542126199,15,1.0,1,1.0,1,1.0,1
5996,max_ml,20,60,3,3,0.05,0.95,0.8448613254713606,14,1.0,1,1.0,1,1.0,1
5997,max_ml,20,60,3,3,0.05,0.95,0.8211750410583207,21,1.0,1,1.0,1,1.0,1
5998,max_ml,20,60,3,3,0.05,0.95,0.8577643754640358,13,1.0,1,1.0,1,1.0,1
5999,max_ml,20,60,3,3,0.05,0.95,0.8627427983922715,7,1.0,1,1.0,1,1.0,1
6000,max_ml,20,60,3,3,0.05,0.95,0.7832507831595431,7,1.0,1,1.0,1,1.0,1
6001,max_ml,20,60,3,3,0.05,0.95,0.914639060923905,25,1.0,1,1.0,1,1.0,1
6002,max_ml,20,60,3,3,0.05,0.95,0.9414990542495726,22,1.0,1,1.0,1,1.0,1
6003,max_ml,20,60,3,3,0.05,0.95,0.9016337135402186,25,1.0,1,1.0,1,1.0,1
6004,max_ml,20,60,3,3,0.05,0.95,0.9363791356771952,14,1.0,1,1.0,1,1.0,1
6005,max_ml,20,60,3,3,0.05,0.95,0.8934237195538753,10,1.0,1,1.0,1,1.0,1
6006,max_ml,20,60,3,3,0.05,0.95,0.9457790049791496,25,1.0,1,1.0,1,1.0,1
6007,max_ml,20,60,3,3,0.05,0.95,0.817414962287015,14,1.0,1,1.0,1,1.0,1
6008,max_ml,20,60,3,3,0.05,0.95,0.9483280255600608,17,1.0,1,1.0,1,1.0,1
6009,max_ml,20,60,3,3,0.05,0.95,0.921297383765714,8,1.0,1,1.0,1,1.0,1
6010,max_ml,20,60,3,3,0.05,0.95,0.9189834428838102,12,1.0,1,1.0,1,1.0,1
6011,max_ml,20,60,3,3,0.05,0.95,0.9338843828132996,19,1.0,1,1.0,1,1.0,1
6012,max_ml,20,60,3,3,0.05,0.95,0.9426847756373902,18,1.0,1,1.0,1,1.0,1
6013,max_ml,20,60,3,3,0.05,0.95,0.941234389162776,11,1.0,1,1.0,1,1.0,1
6014,max_ml,20,60,3,3,0.05,0.95,0.8847470084528398,9,1.0,1,1.0,1,1.0,1
6015,max_ml,20,60,3,3,0.05,0.95,0.9096297579052576,33,1.0,1,1.0,1,1.0,1
6016,max_ml,20,60,3,3,0.05,0.95,0.9457631824838032,4,1.0,1,1.0,1,1.0,1
6017,max_ml,20,60,3,3,0.05,0.95,0.906673183216033,18,1.0,1,1.0,1,1.0,1
6018,max_ml,20,60,3,3,0.05,0.95,0.8659029457620258,13,1.0,1,1.0,1,1.0,1
6019,max_ml,20,60,3,3,0.05,0.95,0.8337917231111021,12,1.0,1,1.0,1,1.0,1
6020,max_ml,20,60,3,3,0.05,0.95,0.9082942333089208,22,1.0,1,1.0,1,1.0,1
6021,max_ml,20,60,3,3,0.05,0.95,0.9190441676278258,9,1.0,1,1.0,1,1.0,1
6022,max_ml,20,60,3,3,0.05,0.95,0.916366828962731,20,1.0,1,1.0,1,1.0,1
6023,max_ml,20,60,3,3,0.05,0.95,0.9154142596717426,16,1.0,1,1.0,1,1.0,1
6024,max_ml,20,60,3,3,0.05,0.95,0.942304143409271,23,1.0,1,1.0,1,1.0,1
6025,max_ml,20,60,3,3,0.05,0.95,0.9491986207883722,15,1.0,1,1.0,1,1.0,1
6026,max_ml,20,60,3,3,0.05,0.95,0.919430543272337,29,1.0,1,1.0,1,1.0,1
6027,max_ml,20,60,3,3,0.05,0.95,0.8934353790689631,18,1.0,1,1.0,1,1.0,1
6028,max_ml,20,60,3,3,0.05,0.95,0.8905426752424631,10,1.0,1,1.0,1,1.0,1
6029,max_ml,20,60,3,3,0.05,0.95,0.8962516310119435,9,1.0,1,1.0,1,1.0,1
6030,max_ml,20,60,3,3,0.05,0.95,0.942116668471322,34,1.0,1,1.0,1,1.0,1
6031,max_ml,20,60,3,3,0.05,0.95,0.84531066118107,12,1.0,1,1.0,1,1.0,1
6032,max_ml,20,60,3,3,0.05,0.95,0.9112594950366024,4,1.0,1,1.0,1,1.0,1
6033,max_ml,20,60,3,3,0.05,0.95,0.9315637188561654,29,1.0,1,1.0,1,1.0,1
6034,max_ml,20,60,3,3,0.05,0.95,0.8818246708737536,7,1.0,1,1.0,1,1.0,1
6035,max_ml,20,60,3,3,0.05,0.95,0.9075065887131726,15,1.0,1,1.0,1,1.0,1
6036,max_ml,20,60,3,3,0.05,0.95,0.8470672468893032,18,1.0,1,1.0,1,1.0,1
6037,max_ml,20,60,3,3,0.05,0.95,0.948900369261102,29,1.0,1,1.0,1,1.0,1
6038,max_ml,20,60,3,3,0.05,0.95,0.9456098109954608,12,1.0,1,1.0,1,1.0,1
6039,max_ml,20,60,3,3,0.05,0.95,0.8602266936245895,4,1.0,1,1.0,1,1.0,1
6040,max_ml,20,60,3,3,0.05,0.95,0.9339973939879096,37,0.0,1,0.0,1,0.0,1
6041,max_ml,20,60,3,3,0.05,0.95,0.9440954779814532,12,1.0,1,1.0,1,1.0,1
6042,max_ml,20,60,3,3,0.05,0.95,0.9057576665225764,7,1.0,1,1.0,1,1.0,1
6043,max_ml,20,60,3,3,0.05,0.95,0.9192864243067328,31,1.0,1,1.0,1,1.0,1
6044,max_ml,20,60,3,3,0.05,0.95,0.932813837288669,20,1.0,1,1.0,1,1.0,1
6045,max_ml,20,60,3,3,0.05,0.95,0.899910658078238,12,1.0,1,1.0,1,1.0,1
6046,max_ml,20,60,3,3,0.05,0.95,0.94931049712336,17,1.0,1,1.0,1,1.0,1
6047,max_ml,20,60,3,3,0.05,0.95,0.9190336491640372,8,1.0,1,1.0,1,1.0,1
6048,max_ml,20,60,3,3,0.05,0.95,0.7748124794460145,14,1.0,1,1.0,1,1.0,1
6049,max_ml,20,60,3,3,0.05,0.95,0.8955786318008507,17,1.0,1,1.0,1,1.0,1
6050,max_ml,20,60,3,3,0.05,0.95,0.8747569477174262,8,1.0,1,1.0,1,1.0,1
6051,max_ml,20,60,3,3,0.05,0.95,0.9107760093697772,33,1.0,1,1.0,1,1.0,1
6052,max_ml,20,60,3,3,0.05,0.95,0.893344260229307,9,1.0,1,1.0,1,1.0,1
6053,max_ml,20,60,3,3,0.05,0.95,0.8869229031924538,42,1.0,1,1.0,1,1.0,1
6054,max_ml,20,60,3,3,0.05,0.95,0.9317954016941956,41,1.0,1,1.0,1,1.0,1
6055,max_ml,20,60,3,3,0.05,0.95,0.9155483787854836,11,1.0,1,1.0,1,1.0,1
6056,max_ml,20,60,3,3,0.05,0.95,0.9148117157996803,8,1.0,1,1.0,1,1.0,1
6057,max_ml,20,60,3,3,0.05,0.95,0.9270545190337772,73,1.0,1,1.0,1,1.0,1
6058,max_ml,20,60,3,3,0.05,0.95,0.8882907640007688,22,1.0,1,1.0,1,1.0,1
6059,max_ml,20,60,3,3,0.05,0.95,0.8900433813722562,8,1.0,1,1.0,1,1.0,1
6060,max_ml,20,60,3,3,0.05,0.95,0.9217201880832584,16,1.0,1,1.0,1,1.0,1
6061,max_ml,20,60,3,3,0.05,0.95,0.937600485320463,68,1.0,1,1.0,1,1.0,1
6062,max_ml,20,60,3,3,0.05,0.95,0.8655837811669204,33,1.0,1,1.0,1,1.0,1
6063,max_ml,20,60,3,3,0.05,0.95,0.830450652715065,8,1.0,1,1.0,1,1.0,1
6064,max_ml,20,60,3,3,0.05,0.95,0.933860674396741,10,1.0,1,1.0,1,1.0,1
6065,max_ml,20,60,3,3,0.05,0.95,0.9300417834565824,5,1.0,1,1.0,1,1.0,1
6066,max_ml,20,60,3,3,0.05,0.95,0.864308702204024,25,1.0,1,1.0,1,1.0,1
6067,max_ml,20,60,3,3,0.05,0.95,0.8979044270672805,25,1.0,1,1.0,1,1.0,1
6068,max_ml,20,60,3,3,0.05,0.95,0.945520989001273,7,1.0,1,1.0,1,1.0,1
6069,max_ml,20,60,3,3,0.05,0.95,0.8108444615411488,5,1.0,1,1.0,1,1.0,1
6070,max_ml,20,60,3,3,0.05,0.95,0.9243813584965108,17,1.0,1,1.0,1,1.0,1
6071,max_ml,20,60,3,3,0.05,0.95,0.9069898420470124,12,1.0,1,1.0,1,1.0,1
6072,max_ml,20,60,3,3,0.05,0.95,0.9296639212529484,7,1.0,1,1.0,1,1.0,1
6073,max_ml,20,60,3,3,0.05,0.95,0.946460330227652,22,1.0,1,1.0,1,1.0,1
6074,max_ml,20,60,3,3,0.05,0.95,0.9294208352789606,17,1.0,1,1.0,1,1.0,1
6075,max_ml,20,60,3,3,0.05,0.95,0.9055856601337786,7,1.0,1,1.0,1,1.0,1
6076,max_ml,20,60,3,3,0.05,0.95,0.9198664105148888,10,1.0,1,1.0,1,1.0,1
6077,max_ml,20,60,3,3,0.05,0.95,0.9485277692824728,18,1.0,1,1.0,1,1.0,1
6078,max_ml,20,60,3,3,0.05,0.95,0.9469429149772448,29,1.0,1,1.0,1,1.0,1
6079,max_ml,20,60,3,3,0.05,0.95,0.944982721071472,21,1.0,1,1.0,1,1.0,1
6080,max_ml,20,60,3,3,0.05,0.95,0.9428286674765808,6,1.0,1,1.0,1,1.0,1
6081,max_ml,20,60,3,3,0.05,0.95,0.9323445139234248,10,1.0,1,1.0,1,1.0,1
6082,max_ml,20,60,3,3,0.05,0.95,0.9242965221078674,7,1.0,1,1.0,1,1.0,1
6083,max_ml,20,60,3,3,0.05,0.95,0.8239944729319872,7,1.0,1,1.0,1,1.0,1
6084,max_ml,20,60,3,3,0.05,0.95,0.9467451812347556,29,1.0,1,1.0,1,1.0,1
6085,max_ml,20,60,3,3,0.05,0.95,0.8445869641280805,5,1.0,1,1.0,1,1.0,1
6086,max_ml,20,60,3,3,0.05,0.95,0.949619583939244,17,1.0,1,1.0,1,1.0,1
6087,max_ml,20,60,3,3,0.05,0.95,0.946685306395873,61,1.0,1,1.0,1,1.0,1
6088,max_ml,20,60,3,3,0.05,0.95,0.8823922253785487,9,1.0,1,1.0,1,1.0,1
6089,max_ml,20,60,3,3,0.05,0.95,0.8980381611839798,10,1.0,1,1.0,1,1.0,1
6090,max_ml,20,60,3,3,0.05,0.95,0.9183087452303844,22,1.0,1,1.0,1,1.0,1
6091,max_ml,20,60,3,3,0.05,0.95,0.914926505477662,13,1.0,1,1.0,1,1.0,1
6092,max_ml,20,60,3,3,0.05,0.95,0.8907361198814747,15,1.0,1,1.0,1,1.0,1
6093,max_ml,20,60,3,3,0.05,0.95,0.843969310957029,33,1.0,1,1.0,1,1.0,1
6094,max_ml,20,60,3,3,0.05,0.95,0.8915601374612377,12,1.0,1,1.0,1,1.0,1
6095,max_ml,20,60,3,3,0.05,0.95,0.927231766538436,11,1.0,1,1.0,1,1.0,1
6096,max_ml,20,60,3,3,0.05,0.95,0.9060610485472264,11,1.0,1,1.0,1,1.0,1
6097,max_ml,20,60,3,3,0.05,0.95,0.9410623105323012,21,1.0,1,1.0,1,1.0,1
6098,max_ml,20,60,3,3,0.05,0.95,0.9018263158302976,7,1.0,1,1.0,1,1.0,1
6099,max_ml,20,60,3,3,0.05,0.95,0.8938189757276757,5,1.0,1,1.0,1,1.0,1
6100,max_ml,20,60,3,3,0.05,0.95,0.8990610966192153,11,1.0,1,1.0,1,1.0,1
6101,max_ml,20,60,3,3,0.05,0.95,0.8653795707148865,7,1.0,1,1.0,1,1.0,1
6102,max_ml,20,60,3,3,0.05,0.95,0.9067829997578436,43,1.0,1,1.0,1,1.0,1
6103,max_ml,20,60,3,3,0.05,0.95,0.8739769169117658,5,1.0,1,1.0,1,1.0,1
6104,max_ml,20,60,3,3,0.05,0.95,0.9186409475135217,6,1.0,1,1.0,1,1.0,1
6105,max_ml,20,60,3,3,0.05,0.95,0.7721365053608689,7,1.0,1,1.0,1,1.0,1
6106,max_ml,20,60,3,3,0.05,0.95,0.9493808708388588,28,0.0,0,1.0,1,0.0,0
6107,max_ml,20,60,3,3,0.05,0.95,0.9148562765602472,6,1.0,1,1.0,1,1.0,1
6108,max_ml,20,60,3,3,0.05,0.95,0.8474870550985028,13,1.0,1,1.0,1,1.0,1
6109,max_ml,20,60,3,3,0.05,0.95,0.8904804206914896,18,1.0,1,1.0,1,1.0,1
6110,max_ml,20,60,3,3,0.05,0.95,0.9450967978456828,16,1.0,1,1.0,1,1.0,1
6111,max_ml,20,60,3,3,0.05,0.95,0.8391951559658253,14,1.0,1,1.0,1,1.0,1
6112,max_ml,20,60,3,3,0.05,0.95,0.865848577235582,11,1.0,1,1.0,1,1.0,1
6113,max_ml,20,60,3,3,0.05,0.95,0.9410328677006098,21,1.0,1,1.0,1,1.0,1
6114,max_ml,20,60,3,3,0.05,0.95,0.8967422309100017,16,1.0,1,1.0,1,1.0,1
6115,max_ml,20,60,3,3,0.05,0.95,0.9439095947619568,32,0.0,0,1.0,1,1.0,1
6116,max_ml,20,60,3,3,0.05,0.95,0.923876260233257,20,1.0,1,1.0,1,1.0,1
6117,max_ml,20,60,3,3,0.05,0.95,0.939953324454838,16,1.0,1,1.0,1,1.0,1
6118,max_ml,20,60,3,3,0.05,0.95,0.9246199306617676,13,1.0,1,1.0,1,1.0,1
6119,max_ml,20,60,3,3,0.05,0.95,0.9295774433518902,23,1.0,1,1.0,1,1.0,1
6120,max_ml,20,60,3,3,0.05,0.95,0.8797966682541812,8,1.0,1,1.0,1,1.0,1
6121,max_ml,20,60,3,3,0.05,0.95,0.944980315269568,27,1.0,1,1.0,1,1.0,1
6122,max_ml,20,60,3,3,0.05,0.95,0.8381801863323964,10,1.0,1,1.0,1,1.0,1
6123,max_ml,20,60,3,3,0.05,0.95,0.9456855639503726,11,1.0,1,1.0,1,1.0,1
6124,max_ml,20,60,3,3,0.05,0.95,0.9132423800361308,19,1.0,1,1.0,1,1.0,1
6125,max_ml,20,60,3,3,0.05,0.95,0.9376560615362236,9,1.0,1,1.0,1,1.0,1
6126,max_ml,20,60,3,3,0.05,0.95,0.6743430282230592,5,1.0,1,1.0,1,1.0,1
6127,max_ml,20,60,3,3,0.05,0.95,0.8484627649901906,16,1.0,1,1.0,1,1.0,1
6128,max_ml,20,60,3,3,0.05,0.95,0.8773889925485782,12,1.0,1,1.0,1,1.0,1
6129,max_ml,20,60,3,3,0.05,0.95,0.9477651138093656,14,1.0,1,1.0,1,1.0,1
6130,max_ml,20,60,3,3,0.05,0.95,0.923155692932125,6,1.0,1,1.0,1,1.0,1
6131,max_ml,20,60,3,3,0.05,0.95,0.8322199606168788,19,1.0,1,1.0,1,1.0,1
6132,max_ml,20,60,3,3,0.05,0.95,0.9232911447471828,25,1.0,1,1.0,1,1.0,1
6133,max_ml,20,60,3,3,0.05,0.95,0.9476710456006306,30,1.0,1,1.0,1,1.0,1
6134,max_ml,20,60,3,3,0.05,0.95,0.9000307838694056,11,1.0,1,1.0,1,1.0,1
6135,max_ml,20,60,3,3,0.05,0.95,0.9361510681437109,12,1.0,1,1.0,1,1.0,1
6136,max_ml,20,60,3,3,0.05,0.95,0.9477071049646956,7,1.0,1,1.0,1,1.0,1
6137,max_ml,20,60,3,3,0.05,0.95,0.9144243542600732,10,1.0,1,1.0,1,1.0,1
6138,max_ml,20,60,3,3,0.05,0.95,0.9184277683042014,41,0.0,0,1.0,1,1.0,1
6139,max_ml,20,60,3,3,0.05,0.95,0.9313718285870148,16,1.0,1,1.0,1,1.0,1
6140,max_ml,20,60,3,3,0.05,0.95,0.9201758396506104,14,1.0,1,1.0,1,1.0,1
6141,max_ml,20,60,3,3,0.05,0.95,0.9446447483252154,12,1.0,1,1.0,1,1.0,1
6142,max_ml,20,60,3,3,0.05,0.95,0.9122032271791216,29,1.0,1,1.0,1,1.0,1
6143,max_ml,20,60,3,3,0.05,0.95,0.9178272823942272,11,1.0,1,1.0,1,1.0,1
6144,max_ml,20,60,3,3,0.05,0.95,0.9273862646928772,8,1.0,1,1.0,1,1.0,1
6145,max_ml,20,60,3,3,0.05,0.95,0.9274814039170536,46,1.0,1,1.0,1,1.0,1
6146,max_ml,20,60,3,3,0.05,0.95,0.8887837023770011,20,1.0,1,1.0,1,1.0,1
6147,max_ml,20,60,3,3,0.05,0.95,0.9261580218625306,18,1.0,1,1.0,1,1.0,1
6148,max_ml,20,60,3,3,0.05,0.95,0.7792245823276033,6,1.0,1,1.0,1,1.0,1
6149,max_ml,20,60,3,3,0.05,0.95,0.886565806693637,18,1.0,1,1.0,1,1.0,1
6150,max_ml,20,60,3,3,0.05,0.95,0.9341818803732308,6,1.0,1,1.0,1,1.0,1
6151,max_ml,20,60,3,3,0.05,0.95,0.8860546778164271,17,1.0,1,1.0,1,1.0,1
6152,max_ml,20,60,3,3,0.05,0.95,0.8689424072090944,23,1.0,1,1.0,1,1.0,1
6153,max_ml,20,60,3,3,0.05,0.95,0.924557811588828,23,1.0,1,1.0,1,1.0,1
6154,max_ml,20,60,3,3,0.05,0.95,0.9397268589027852,47,1.0,1,1.0,1,1.0,1
6155,max_ml,20,60,3,3,0.05,0.95,0.922906264658575,9,1.0,1,1.0,1,1.0,1
6156,max_ml,20,60,3,3,0.05,0.95,0.9377977910124388,10,1.0,1,1.0,1,1.0,1
6157,max_ml,20,60,3,3,0.05,0.95,0.9376562442866868,63,1.0,1,1.0,1,1.0,1
6158,max_ml,20,60,3,3,0.05,0.95,0.9087940023916318,19,1.0,1,1.0,1,1.0,1
6159,max_ml,20,60,3,3,0.05,0.95,0.8734940879626871,21,1.0,1,1.0,1,1.0,1
6160,max_ml,20,60,3,3,0.05,0.95,0.7826713402951659,7,1.0,1,1.0,1,1.0,1
6161,max_ml,20,60,3,3,0.05,0.95,0.9464427496660932,27,1.0,1,1.0,1,1.0,1
6162,max_ml,20,60,3,3,0.05,0.95,0.8772724291588888,19,1.0,1,1.0,1,1.0,1
6163,max_ml,20,60,3,3,0.05,0.95,0.9331402944819168,52,0.0,1,0.0,1,0.0,1
6164,max_ml,20,60,3,3,0.05,0.95,0.8691672732330064,10,1.0,1,1.0,1,1.0,1
6165,max_ml,20,60,3,3,0.05,0.95,0.937720697146429,20,1.0,1,1.0,1,1.0,1
6166,max_ml,20,60,3,3,0.05,0.95,0.8865870474677525,18,1.0,1,1.0,1,1.0,1
6167,max_ml,20,60,3,3,0.05,0.95,0.9395130283016369,13,1.0,1,1.0,1,1.0,1
6168,max_ml,20,60,3,3,0.05,0.95,0.9330574117445828,7,1.0,1,1.0,1,1.0,1
6169,max_ml,20,60,3,3,0.05,0.95,0.8672555840792642,18,1.0,1,1.0,1,1.0,1
6170,max_ml,20,60,3,3,0.05,0.95,0.8030971581282559,8,1.0,1,1.0,1,1.0,1
6171,max_ml,20,60,3,3,0.05,0.95,0.8814327690322139,10,1.0,1,1.0,1,1.0,1
6172,max_ml,20,60,3,3,0.05,0.95,0.9441226969033886,30,1.0,1,1.0,1,1.0,1
6173,max_ml,20,60,3,3,0.05,0.95,0.9116267153075468,25,1.0,1,1.0,1,1.0,1
6174,max_ml,20,60,3,3,0.05,0.95,0.9163801515599986,19,1.0,1,1.0,1,1.0,1
6175,max_ml,20,60,3,3,0.05,0.95,0.8332445144268651,12,1.0,1,1.0,1,1.0,1
6176,max_ml,20,60,3,3,0.05,0.95,0.858467764934778,7,1.0,1,1.0,1,1.0,1
6177,max_ml,20,60,3,3,0.05,0.95,0.9207688473528473,10,1.0,1,1.0,1,1.0,1
6178,max_ml,20,60,3,3,0.05,0.95,0.9330172320609222,15,1.0,1,1.0,1,1.0,1
6179,max_ml,20,60,3,3,0.05,0.95,0.9008361480788878,7,1.0,1,1.0,1,1.0,1
6180,max_ml,20,60,3,3,0.05,0.95,0.8440599859938007,6,1.0,1,1.0,1,1.0,1
6181,max_ml,20,60,3,3,0.05,0.95,0.9465730766939072,45,1.0,1,1.0,1,1.0,1
6182,max_ml,20,60,3,3,0.05,0.95,0.9050233862727304,17,1.0,1,1.0,1,1.0,1
6183,max_ml,20,60,3,3,0.05,0.95,0.9284212086210708,18,1.0,1,1.0,1,1.0,1
6184,max_ml,20,60,3,3,0.05,0.95,0.9364161199552496,13,1.0,1,1.0,1,1.0,1
6185,max_ml,20,60,3,3,0.05,0.95,0.9132590381715728,13,1.0,1,1.0,1,1.0,1
6186,max_ml,20,60,3,3,0.05,0.95,0.9097300642459552,31,1.0,1,1.0,1,1.0,1
6187,max_ml,20,60,3,3,0.05,0.95,0.933914244894102,19,1.0,1,1.0,1,1.0,1
6188,max_ml,20,60,3,3,0.05,0.95,0.9452064765402856,40,1.0,1,1.0,1,1.0,1
6189,max_ml,20,60,3,3,0.05,0.95,0.9453587197402348,23,1.0,1,1.0,1,1.0,1
6190,max_ml,20,60,3,3,0.05,0.95,0.9303902105181971,57,1.0,1,1.0,1,1.0,1
6191,max_ml,20,60,3,3,0.05,0.95,0.9232226592386632,7,1.0,1,1.0,1,1.0,1
6192,max_ml,20,60,3,3,0.05,0.95,0.8912405848257763,12,1.0,1,1.0,1,1.0,1
6193,max_ml,20,60,3,3,0.05,0.95,0.9072400786558904,6,1.0,1,1.0,1,1.0,1
6194,max_ml,20,60,3,3,0.05,0.95,0.8248265069608011,7,1.0,1,1.0,1,1.0,1
6195,max_ml,20,60,3,3,0.05,0.95,0.923743226207742,10,1.0,1,1.0,1,1.0,1
6196,max_ml,20,60,3,3,0.05,0.95,0.9120179553224196,15,1.0,1,1.0,1,1.0,1
6197,max_ml,20,60,3,3,0.05,0.95,0.9414333730767164,29,1.0,1,1.0,1,1.0,1
6198,max_ml,20,60,3,3,0.05,0.95,0.9080602178916026,11,1.0,1,1.0,1,1.0,1
6199,max_ml,20,60,3,3,0.05,0.95,0.9470781850275016,19,1.0,1,1.0,1,1.0,1
6200,max_ml,20,60,3,3,0.05,0.95,0.9270999661102008,22,1.0,1,1.0,1,1.0,1
6201,max_ml,20,60,3,3,0.05,0.95,0.9176921629345152,9,1.0,1,1.0,1,1.0,1
6202,max_ml,20,60,3,3,0.05,0.95,0.8893203858525315,15,1.0,1,1.0,1,1.0,1
6203,max_ml,20,60,3,3,0.05,0.95,0.8800699537303251,6,1.0,1,1.0,1,1.0,1
6204,max_ml,20,60,3,3,0.05,0.95,0.9411350012908146,33,1.0,1,1.0,1,1.0,1
6205,max_ml,20,60,3,3,0.05,0.95,0.9353433187412816,24,1.0,1,1.0,1,1.0,1
6206,max_ml,20,60,3,3,0.05,0.95,0.9413805353580716,41,1.0,1,1.0,1,1.0,1
6207,max_ml,20,60,3,3,0.05,0.95,0.8750234481886763,23,1.0,1,1.0,1,1.0,1
6208,max_ml,20,60,3,3,0.05,0.95,0.718658998416552,5,1.0,1,1.0,1,1.0,1
6209,max_ml,20,60,3,3,0.05,0.95,0.8949484992626707,7,1.0,1,1.0,1,1.0,1
6210,max_ml,20,60,3,3,0.05,0.95,0.7910778370049969,6,1.0,1,1.0,1,1.0,1
6211,max_ml,20,60,3,3,0.05,0.95,0.9454205891905678,27,1.0,1,1.0,1,1.0,1
6212,max_ml,20,60,3,3,0.05,0.95,0.945256421780262,45,0.0,1,0.0,1,0.0,1
6213,max_ml,20,60,3,3,0.05,0.95,0.8814939184461695,29,1.0,1,1.0,1,1.0,1
6214,max_ml,20,60,3,3,0.05,0.95,0.876222164528216,21,1.0,1,1.0,1,1.0,1
6215,max_ml,20,60,3,3,0.05,0.95,0.9148267744278148,11,1.0,1,1.0,1,1.0,1
6216,max_ml,20,60,3,3,0.05,0.95,0.8943132847223131,22,1.0,1,1.0,1,1.0,1
6217,max_ml,20,60,3,3,0.05,0.95,0.8857304683749547,20,1.0,1,1.0,1,1.0,1
6218,max_ml,20,60,3,3,0.05,0.95,0.939651019319124,11,1.0,1,1.0,1,1.0,1
6219,max_ml,20,60,3,3,0.05,0.95,0.92406713802241,8,1.0,1,1.0,1,1.0,1
6220,max_ml,20,60,3,3,0.05,0.95,0.919346747663694,5,1.0,1,1.0,1,1.0,1
6221,max_ml,20,60,3,3,0.05,0.95,0.9263627919627524,25,1.0,1,1.0,1,1.0,1
6222,max_ml,20,60,3,3,0.05,0.95,0.9149040211822238,6,1.0,1,1.0,1,1.0,1
6223,max_ml,20,60,3,3,0.05,0.95,0.9380763557786268,17,1.0,1,1.0,1,1.0,1
6224,max_ml,20,60,3,3,0.05,0.95,0.9131701948852888,8,1.0,1,1.0,1,1.0,1
6225,max_ml,20,60,3,3,0.05,0.95,0.9425885375900068,47,1.0,1,1.0,1,1.0,1
6226,max_ml,20,60,3,3,0.05,0.95,0.9413153019859938,43,1.0,1,1.0,1,1.0,1
6227,max_ml,20,60,3,3,0.05,0.95,0.825493448555754,5,1.0,1,1.0,1,1.0,1
6228,max_ml,20,60,3,3,0.05,0.95,0.9328646505255868,27,1.0,1,1.0,1,1.0,1
6229,max_ml,20,60,3,3,0.05,0.95,0.9117442697623532,11,1.0,1,1.0,1,1.0,1
6230,max_ml,20,60,3,3,0.05,0.95,0.9179501082164822,28,1.0,1,1.0,1,1.0,1
6231,max_ml,20,60,3,3,0.05,0.95,0.942239308577478,14,1.0,1,1.0,1,1.0,1
6232,max_ml,20,60,3,3,0.05,0.95,0.9494783939407416,24,1.0,1,1.0,1,1.0,1
6233,max_ml,20,60,3,3,0.05,0.95,0.9324384461421158,21,1.0,1,1.0,1,1.0,1
6234,max_ml,20,60,3,3,0.05,0.95,0.9197528031466076,23,1.0,1,1.0,1,1.0,1
6235,max_ml,20,60,3,3,0.05,0.95,0.9429513834247768,5,1.0,1,1.0,1,1.0,1
6236,max_ml,20,60,3,3,0.05,0.95,0.9236379981239252,15,1.0,1,1.0,1,1.0,1
6237,max_ml,20,60,3,3,0.05,0.95,0.8427471709296062,22,1.0,1,1.0,1,1.0,1
6238,max_ml,20,60,3,3,0.05,0.95,0.8186917385618611,9,1.0,1,1.0,1,1.0,1
6239,max_ml,20,60,3,3,0.05,0.95,0.9363622581136334,16,1.0,1,1.0,1,1.0,1
6240,max_ml,20,60,3,3,0.05,0.95,0.9289680238935736,13,1.0,1,1.0,1,1.0,1
6241,max_ml,20,60,3,3,0.05,0.95,0.7991542438012205,15,1.0,1,1.0,1,1.0,1
6242,max_ml,20,60,3,3,0.05,0.95,0.9334085543785676,55,0.0,0,0.0,0,1.0,1
6243,max_ml,20,60,3,3,0.05,0.95,0.9141497042676684,13,1.0,1,1.0,1,1.0,1
6244,max_ml,20,60,3,3,0.05,0.95,0.8918501096856747,8,1.0,1,1.0,1,1.0,1
6245,max_ml,20,60,3,3,0.05,0.95,0.9022117360201188,17,1.0,1,1.0,1,1.0,1
6246,max_ml,20,60,3,3,0.05,0.95,0.9163776376111522,30,1.0,1,1.0,1,1.0,1
6247,max_ml,20,60,3,3,0.05,0.95,0.8656323584355644,7,1.0,1,1.0,1,1.0,1
6248,max_ml,20,60,3,3,0.05,0.95,0.9089124188146944,18,1.0,1,1.0,1,1.0,1
6249,max_ml,20,60,3,3,0.05,0.95,0.939655897597442,39,1.0,1,1.0,1,1.0,1
6250,max_ml,20,60,3,3,0.05,0.95,0.924159837885879,18,1.0,1,1.0,1,1.0,1
6251,max_ml,20,60,3,3,0.05,0.95,0.9468842571694952,24,1.0,1,1.0,1,1.0,1
6252,max_ml,20,60,3,3,0.05,0.95,0.9212898466243332,18,1.0,1,1.0,1,1.0,1
6253,max_ml,20,60,3,3,0.05,0.95,0.9428422414353548,8,1.0,1,1.0,1,1.0,1
6254,max_ml,20,60,3,3,0.05,0.95,0.9193887554737692,21,1.0,1,1.0,1,1.0,1
6255,max_ml,20,60,3,3,0.05,0.95,0.8754451323597795,13,1.0,1,1.0,1,1.0,1
6256,max_ml,20,60,3,3,0.05,0.95,0.9297965757870242,19,1.0,1,1.0,1,1.0,1
6257,max_ml,20,60,3,3,0.05,0.95,0.9425754324347502,46,1.0,1,1.0,1,1.0,1
6258,max_ml,20,60,3,3,0.05,0.95,0.9460749700781194,17,1.0,1,1.0,1,1.0,1
6259,max_ml,20,60,3,3,0.05,0.95,0.9158255853942984,18,1.0,1,1.0,1,1.0,1
6260,max_ml,20,60,3,3,0.05,0.95,0.846118310631114,8,1.0,1,1.0,1,1.0,1
6261,max_ml,20,60,3,3,0.05,0.95,0.9157122439997736,10,1.0,1,1.0,1,1.0,1
6262,max_ml,20,60,3,3,0.05,0.95,0.8953510396126265,19,1.0,1,1.0,1,1.0,1
6263,max_ml,20,60,3,3,0.05,0.95,0.9432349309167128,16,1.0,1,1.0,1,1.0,1
6264,max_ml,20,60,3,3,0.05,0.95,0.9103650764087888,10,1.0,1,1.0,1,1.0,1
6265,max_ml,20,60,3,3,0.05,0.95,0.9191328014261936,11,1.0,1,1.0,1,1.0,1
6266,max_ml,20,60,3,3,0.05,0.95,0.9019337800203572,26,1.0,1,1.0,1,1.0,1
6267,max_ml,20,60,3,3,0.05,0.95,0.934497237496674,15,1.0,1,1.0,1,1.0,1
6268,max_ml,20,60,3,3,0.05,0.95,0.9080637287859128,10,1.0,1,1.0,1,1.0,1
6269,max_ml,20,60,3,3,0.05,0.95,0.9369841127517476,48,0.0,0,1.0,1,1.0,1
6270,max_ml,20,60,3,3,0.05,0.95,0.920841046445422,19,1.0,1,1.0,1,1.0,1
6271,max_ml,20,60,3,3,0.05,0.95,0.9144349797059814,32,1.0,1,1.0,1,1.0,1
6272,max_ml,20,60,3,3,0.05,0.95,0.9430300567038284,16,1.0,1,1.0,1,1.0,1
6273,max_ml,20,60,3,3,0.05,0.95,0.9395220067556216,39,0.0,1,0.0,1,0.0,1
6274,max_ml,20,60,3,3,0.05,0.95,0.8842717235199226,10,1.0,1,1.0,1,1.0,1
6275,max_ml,20,60,3,3,0.05,0.95,0.9348583324704756,6,1.0,1,1.0,1,1.0,1
6276,max_ml,20,60,3,3,0.05,0.95,0.9008697970795772,10,1.0,1,1.0,1,1.0,1
6277,max_ml,20,60,3,3,0.05,0.95,0.919998311493458,13,1.0,1,1.0,1,1.0,1
6278,max_ml,20,60,3,3,0.05,0.95,0.845325185380034,21,1.0,1,1.0,1,1.0,1
6279,max_ml,20,60,3,3,0.05,0.95,0.9315902582119708,13,1.0,1,1.0,1,1.0,1
6280,max_ml,20,60,3,3,0.05,0.95,0.9475440723387984,42,0.0,0,1.0,1,1.0,1
6281,max_ml,20,60,3,3,0.05,0.95,0.8938957870826748,16,1.0,1,1.0,1,1.0,1
6282,max_ml,20,60,3,3,0.05,0.95,0.9441348826430002,46,0.0,0,1.0,1,1.0,1
6283,max_ml,20,60,3,3,0.05,0.95,0.9302160585564364,42,1.0,1,1.0,1,1.0,1
6284,max_ml,20,60,3,3,0.05,0.95,0.9464789122589664,44,0.0,0,1.0,1,1.0,1
6285,max_ml,20,60,3,3,0.05,0.95,0.9341712611950864,6,1.0,1,1.0,1,1.0,1
6286,max_ml,20,60,3,3,0.05,0.95,0.8529532112293103,12,1.0,1,1.0,1,1.0,1
6287,max_ml,20,60,3,3,0.05,0.95,0.922244011160421,28,1.0,1,1.0,1,1.0,1
6288,max_ml,20,60,3,3,0.05,0.95,0.9350684801187962,13,1.0,1,1.0,1,1.0,1
6289,max_ml,20,60,3,3,0.05,0.95,0.9202008811606216,12,1.0,1,1.0,1,1.0,1
6290,max_ml,20,60,3,3,0.05,0.95,0.9133850621789594,11,1.0,1,1.0,1,1.0,1
6291,max_ml,20,60,3,3,0.05,0.95,0.9365465436937211,8,1.0,1,1.0,1,1.0,1
6292,max_ml,20,60,3,3,0.05,0.95,0.9426545029660656,45,0.0,0,1.0,1,1.0,1
6293,max_ml,20,60,3,3,0.05,0.95,0.9124040720683896,17,1.0,1,1.0,1,1.0,1
6294,max_ml,20,60,3,3,0.05,0.95,0.9485070980653542,64,0.0,1,0.0,1,0.0,1
6295,max_ml,20,60,3,3,0.05,0.95,0.8851374749631127,12,1.0,1,1.0,1,1.0,1
6296,max_ml,20,60,3,3,0.05,0.95,0.8613239608908675,3,1.0,1,1.0,1,1.0,1
6297,max_ml,20,60,3,3,0.05,0.95,0.9084312607034424,24,1.0,1,1.0,1,1.0,1
6298,max_ml,20,60,3,3,0.05,0.95,0.8035432205518525,6,1.0,1,1.0,1,1.0,1
6299,max_ml,20,60,3,3,0.05,0.95,0.9003347038899956,49,0.0,0,0.0,0,1.0,1
6300,max_ml,20,60,3,3,0.05,0.95,0.8255611353247557,6,1.0,1,1.0,1,1.0,1
6301,max_ml,20,60,3,3,0.05,0.95,0.944215814292658,16,1.0,1,1.0,1,1.0,1
6302,max_ml,20,60,3,3,0.05,0.95,0.9311538713475808,31,1.0,1,1.0,1,1.0,1
6303,max_ml,20,60,3,3,0.05,0.95,0.9186577859507756,10,1.0,1,1.0,1,1.0,1
6304,max_ml,20,60,3,3,0.05,0.95,0.9318450070183228,17,1.0,1,1.0,1,1.0,1
6305,max_ml,20,60,3,3,0.05,0.95,0.928624022805241,12,1.0,1,1.0,1,1.0,1
6306,max_ml,20,60,3,3,0.05,0.95,0.9493450966180538,26,1.0,1,1.0,1,1.0,1
6307,max_ml,20,60,3,3,0.05,0.95,0.9232703610706082,9,1.0,1,1.0,1,1.0,1
6308,max_ml,20,60,3,3,0.05,0.95,0.898036447211034,17,1.0,1,1.0,1,1.0,1
6309,max_ml,20,60,3,3,0.05,0.95,0.8212156606080073,7,1.0,1,1.0,1,1.0,1
6310,max_ml,20,60,3,3,0.05,0.95,0.9497128559555555,7,1.0,1,1.0,1,1.0,1
6311,max_ml,20,60,3,3,0.05,0.95,0.92403817545713,8,1.0,1,1.0,1,1.0,1
6312,max_ml,20,60,3,3,0.05,0.95,0.9273853764189364,26,1.0,1,1.0,1,1.0,1
6313,max_ml,20,60,3,3,0.05,0.95,0.9375886636025538,63,0.0,0,0.0,0,1.0,1
6314,max_ml,20,60,3,3,0.05,0.95,0.9392545248279002,56,1.0,1,1.0,1,1.0,1
6315,max_ml,20,60,3,3,0.05,0.95,0.8863632103943069,7,1.0,1,1.0,1,1.0,1
6316,max_ml,20,60,3,3,0.05,0.95,0.946273271537441,11,1.0,1,1.0,1,1.0,1
6317,max_ml,20,60,3,3,0.05,0.95,0.9169627340126036,20,1.0,1,1.0,1,1.0,1
6318,max_ml,20,60,3,3,0.05,0.95,0.904127126102368,14,1.0,1,1.0,1,1.0,1
6319,max_ml,20,60,3,3,0.05,0.95,0.8889452840031782,7,1.0,1,1.0,1,1.0,1
6320,max_ml,20,60,3,3,0.05,0.95,0.9456974805850216,85,0.0,0,1.0,1,1.0,1
6321,max_ml,20,60,3,3,0.05,0.95,0.9224779241863806,22,1.0,1,1.0,1,1.0,1
6322,max_ml,20,60,3,3,0.05,0.95,0.7701010534823886,11,1.0,1,1.0,1,1.0,1
6323,max_ml,20,60,3,3,0.05,0.95,0.9106893174732223,19,1.0,1,1.0,1,1.0,1
6324,max_ml,20,60,3,3,0.05,0.95,0.8271349160195212,13,1.0,1,1.0,1,1.0,1
6325,max_ml,20,60,3,3,0.05,0.95,0.8583948347699604,8,1.0,1,1.0,1,1.0,1
6326,max_ml,20,60,3,3,0.05,0.95,0.936523513931457,12,1.0,1,1.0,1,1.0,1
6327,max_ml,20,60,3,3,0.05,0.95,0.9444912171680736,6,1.0,1,1.0,1,1.0,1
6328,max_ml,20,60,3,3,0.05,0.95,0.933767032551756,38,1.0,1,1.0,1,1.0,1
6329,max_ml,20,60,3,3,0.05,0.95,0.8829639891137975,10,1.0,1,1.0,1,1.0,1
6330,max_ml,20,60,3,3,0.05,0.95,0.8435184927552045,5,1.0,1,1.0,1,1.0,1
6331,max_ml,20,60,3,3,0.05,0.95,0.9391793934156786,12,1.0,1,1.0,1,1.0,1
6332,max_ml,20,60,3,3,0.05,0.95,0.9389740938370512,22,1.0,1,1.0,1,1.0,1
6333,max_ml,20,60,3,3,0.05,0.95,0.9201902993645652,20,1.0,1,1.0,1,1.0,1
6334,max_ml,20,60,3,3,0.05,0.95,0.884256684162349,5,1.0,1,1.0,1,1.0,1
6335,max_ml,20,60,3,3,0.05,0.95,0.8834253365423428,26,1.0,1,1.0,1,1.0,1
6336,max_ml,20,60,3,3,0.05,0.95,0.9436985689002904,10,1.0,1,1.0,1,1.0,1
6337,max_ml,20,60,3,3,0.05,0.95,0.913247963784385,13,1.0,1,1.0,1,1.0,1
6338,max_ml,20,60,3,3,0.05,0.95,0.7851041076334941,5,1.0,1,1.0,1,1.0,1
6339,max_ml,20,60,3,3,0.05,0.95,0.8418656499023456,9,1.0,1,1.0,1,1.0,1
6340,max_ml,20,60,3,3,0.05,0.95,0.7658043194482397,3,1.0,1,1.0,1,1.0,1
6341,max_ml,20,60,3,3,0.05,0.95,0.925920080905382,5,1.0,1,1.0,1,1.0,1
6342,max_ml,20,60,3,3,0.05,0.95,0.8858682192036457,5,1.0,1,1.0,1,1.0,1
6343,max_ml,20,60,3,3,0.05,0.95,0.8688849937713377,9,1.0,1,1.0,1,1.0,1
6344,max_ml,20,60,3,3,0.05,0.95,0.9115521552200444,9,1.0,1,1.0,1,1.0,1
6345,max_ml,20,60,3,3,0.05,0.95,0.8577350221174505,24,1.0,1,1.0,1,1.0,1
6346,max_ml,20,60,3,3,0.05,0.95,0.9290782991671392,31,1.0,1,1.0,1,1.0,1
6347,max_ml,20,60,3,3,0.05,0.95,0.8844490365608922,14,1.0,1,1.0,1,1.0,1
6348,max_ml,20,60,3,3,0.05,0.95,0.9283295838051612,3,1.0,1,1.0,1,1.0,1
6349,max_ml,20,60,3,3,0.05,0.95,0.8590192825711893,12,1.0,1,1.0,1,1.0,1
6350,max_ml,20,60,3,3,0.05,0.95,0.8975843659984781,18,1.0,1,1.0,1,1.0,1
6351,max_ml,20,60,3,3,0.05,0.95,0.9373263302768202,46,1.0,1,1.0,1,1.0,1
6352,max_ml,20,60,3,3,0.05,0.95,0.9364977932021428,32,1.0,1,1.0,1,1.0,1
6353,max_ml,20,60,3,3,0.05,0.95,0.9476317111299872,27,1.0,1,1.0,1,1.0,1
6354,max_ml,20,60,3,3,0.05,0.95,0.9380569844090956,9,1.0,1,1.0,1,1.0,1
6355,max_ml,20,60,3,3,0.05,0.95,0.9395977918826116,16,1.0,1,1.0,1,1.0,1
6356,max_ml,20,60,3,3,0.05,0.95,0.9423194455211132,27,1.0,1,1.0,1,1.0,1
6357,max_ml,20,60,3,3,0.05,0.95,0.9481985634352283,87,0.0,1,0.0,1,0.0,1
6358,max_ml,20,60,3,3,0.05,0.95,0.9361760034706074,46,0.0,0,1.0,1,1.0,1
6359,max_ml,20,60,3,3,0.05,0.95,0.7795649209579025,4,1.0,1,1.0,1,1.0,1
6360,max_ml,20,60,3,3,0.05,0.95,0.9404787930156552,38,1.0,1,1.0,1,1.0,1
6361,max_ml,20,60,3,3,0.05,0.95,0.9020906619673708,9,1.0,1,1.0,1,1.0,1
6362,max_ml,20,60,3,3,0.05,0.95,0.8365981000847234,4,1.0,1,1.0,1,1.0,1
6363,max_ml,20,60,3,3,0.05,0.95,0.8445558574596957,18,1.0,1,1.0,1,1.0,1
6364,max_ml,20,60,3,3,0.05,0.95,0.931461251386414,6,1.0,1,1.0,1,1.0,1
6365,max_ml,20,60,3,3,0.05,0.95,0.9126696829133264,8,1.0,1,1.0,1,1.0,1
6366,max_ml,20,60,3,3,0.05,0.95,0.7854642685939344,7,1.0,1,1.0,1,1.0,1
6367,max_ml,20,60,3,3,0.05,0.95,0.9175420507185286,17,1.0,1,1.0,1,1.0,1
6368,max_ml,20,60,3,3,0.05,0.95,0.9115692571221188,27,1.0,1,1.0,1,1.0,1
6369,max_ml,20,60,3,3,0.05,0.95,0.9175656837276362,14,1.0,1,1.0,1,1.0,1
6370,max_ml,20,60,3,3,0.05,0.95,0.9482837818309904,13,1.0,1,1.0,1,1.0,1
6371,max_ml,20,60,3,3,0.05,0.95,0.8650800522924311,8,1.0,1,1.0,1,1.0,1
6372,max_ml,20,60,3,3,0.05,0.95,0.7868320421285914,8,1.0,1,1.0,1,1.0,1
6373,max_ml,20,60,3,3,0.05,0.95,0.9301965842903194,6,1.0,1,1.0,1,1.0,1
6374,max_ml,20,60,3,3,0.05,0.95,0.9463805096137714,46,1.0,1,1.0,1,1.0,1
6375,max_ml,20,60,3,3,0.05,0.95,0.9266792462648934,5,1.0,1,1.0,1,1.0,1
6376,max_ml,20,60,3,3,0.05,0.95,0.9235305305832964,22,1.0,1,1.0,1,1.0,1
6377,max_ml,20,60,3,3,0.05,0.95,0.8006915955572028,6,1.0,1,1.0,1,1.0,1
6378,max_ml,20,60,3,3,0.05,0.95,0.8982047491106099,14,1.0,1,1.0,1,1.0,1
6379,max_ml,20,60,3,3,0.05,0.95,0.8548103036142034,19,1.0,1,1.0,1,1.0,1
6380,max_ml,20,60,3,3,0.05,0.95,0.8864091845383593,7,1.0,1,1.0,1,1.0,1
6381,max_ml,20,60,3,3,0.05,0.95,0.9462715255042228,10,1.0,1,1.0,1,1.0,1
6382,max_ml,20,60,3,3,0.05,0.95,0.8930379103169542,12,1.0,1,1.0,1,1.0,1
6383,max_ml,20,60,3,3,0.05,0.95,0.8464551110490266,10,1.0,1,1.0,1,1.0,1
6384,max_ml,20,60,3,3,0.05,0.95,0.936709659763228,10,1.0,1,1.0,1,1.0,1
6385,max_ml,20,60,3,3,0.05,0.95,0.7546275250273126,32,1.0,1,1.0,1,1.0,1
6386,max_ml,20,60,3,3,0.05,0.95,0.9407796308025156,10,1.0,1,1.0,1,1.0,1
6387,max_ml,20,60,3,3,0.05,0.95,0.933193459524664,9,1.0,1,1.0,1,1.0,1
6388,max_ml,20,60,3,3,0.05,0.95,0.9233731016828184,17,1.0,1,1.0,1,1.0,1
6389,max_ml,20,60,3,3,0.05,0.95,0.9181257049140028,22,1.0,1,1.0,1,1.0,1
6390,max_ml,20,60,3,3,0.05,0.95,0.9040710200648756,14,1.0,1,1.0,1,1.0,1
6391,max_ml,20,60,3,3,0.05,0.95,0.9168519377653722,23,1.0,1,1.0,1,1.0,1
6392,max_ml,20,60,3,3,0.05,0.95,0.8935225236329858,4,1.0,1,1.0,1,1.0,1
6393,max_ml,20,60,3,3,0.05,0.95,0.9062390766777104,16,1.0,1,1.0,1,1.0,1
6394,max_ml,20,60,3,3,0.05,0.95,0.9014444221803436,18,1.0,1,1.0,1,1.0,1
6395,max_ml,20,60,3,3,0.05,0.95,0.9059842662598656,22,1.0,1,1.0,1,1.0,1
6396,max_ml,20,60,3,3,0.05,0.95,0.9222995498906394,10,1.0,1,1.0,1,1.0,1
6397,max_ml,20,60,3,3,0.05,0.95,0.8195005406735004,10,1.0,1,1.0,1,1.0,1
6398,max_ml,20,60,3,3,0.05,0.95,0.819954733549542,5,1.0,1,1.0,1,1.0,1
6399,max_ml,20,60,3,3,0.05,0.95,0.945122174568332,27,0.0,0,1.0,1,1.0,1
6400,max_ml,20,60,3,3,0.05,0.95,0.8248140777292996,21,1.0,1,1.0,1,1.0,1
6401,max_ml,20,60,3,3,0.05,0.95,0.9264493581549984,12,1.0,1,1.0,1,1.0,1
6402,max_ml,20,60,3,3,0.05,0.95,0.8561528283265809,14,1.0,1,1.0,1,1.0,1
6403,max_ml,20,60,3,3,0.05,0.95,0.9102614660835594,5,1.0,1,1.0,1,1.0,1
6404,max_ml,20,60,3,3,0.05,0.95,0.9289908568211516,12,1.0,1,1.0,1,1.0,1
6405,max_ml,20,60,3,3,0.05,0.95,0.8967924152584136,22,1.0,1,1.0,1,1.0,1
6406,max_ml,20,60,3,3,0.05,0.95,0.9243857948116516,19,1.0,1,1.0,1,1.0,1
6407,max_ml,20,60,3,3,0.05,0.95,0.8319490542198508,12,1.0,1,1.0,1,1.0,1
6408,max_ml,20,60,3,3,0.05,0.95,0.8922618730871864,23,1.0,1,1.0,1,1.0,1
6409,max_ml,20,60,3,3,0.05,0.95,0.9247140895369058,15,1.0,1,1.0,1,1.0,1
6410,max_ml,20,60,3,3,0.05,0.95,0.9354132859522356,6,1.0,1,1.0,1,1.0,1
6411,max_ml,20,60,3,3,0.05,0.95,0.9186460965013752,65,0.0,0,0.0,0,1.0,1
6412,max_ml,20,60,3,3,0.05,0.95,0.8942853161627647,12,1.0,1,1.0,1,1.0,1
6413,max_ml,20,60,3,3,0.05,0.95,0.9413153024288676,25,1.0,1,1.0,1,1.0,1
6414,max_ml,20,60,3,3,0.05,0.95,0.9303086635437042,16,1.0,1,1.0,1,1.0,1
6415,max_ml,20,60,3,3,0.05,0.95,0.915429943426143,30,1.0,1,1.0,1,1.0,1
6416,max_ml,20,60,3,3,0.05,0.95,0.9129600077515396,15,1.0,1,1.0,1,1.0,1
6417,max_ml,20,60,3,3,0.05,0.95,0.9443741173616238,19,1.0,1,1.0,1,1.0,1
6418,max_ml,20,60,3,3,0.05,0.95,0.8978687025389704,10,1.0,1,1.0,1,1.0,1
6419,max_ml,20,60,3,3,0.05,0.95,0.949119973590098,6,1.0,1,1.0,1,1.0,1
6420,max_ml,20,60,3,3,0.05,0.95,0.8303336485191144,6,1.0,1,1.0,1,1.0,1
6421,max_ml,20,60,3,3,0.05,0.95,0.9348334344525774,22,1.0,1,1.0,1,1.0,1
6422,max_ml,20,60,3,3,0.05,0.95,0.8459689093290235,7,1.0,1,1.0,1,1.0,1
6423,max_ml,20,60,3,3,0.05,0.95,0.8885422270887787,6,1.0,1,1.0,1,1.0,1
6424,max_ml,20,60,3,3,0.05,0.95,0.765413022383519,10,1.0,1,1.0,1,1.0,1
6425,max_ml,20,60,3,3,0.05,0.95,0.9116494411735664,13,1.0,1,1.0,1,1.0,1
6426,max_ml,20,60,3,3,0.05,0.95,0.9144811856439536,44,0.0,0,1.0,1,1.0,1
6427,max_ml,20,60,3,3,0.05,0.95,0.94130778143532,18,1.0,1,1.0,1,1.0,1
6428,max_ml,20,60,3,3,0.05,0.95,0.9134988373418816,68,1.0,1,1.0,1,1.0,1
6429,max_ml,20,60,3,3,0.05,0.95,0.9478955204782012,22,1.0,1,1.0,1,1.0,1
6430,max_ml,20,60,3,3,0.05,0.95,0.9128186734870982,18,1.0,1,1.0,1,1.0,1
6431,max_ml,20,60,3,3,0.05,0.95,0.9222922234545952,11,1.0,1,1.0,1,1.0,1
6432,max_ml,20,60,3,3,0.05,0.95,0.8887592394238837,5,1.0,1,1.0,1,1.0,1
6433,max_ml,20,60,3,3,0.05,0.95,0.8302062901982205,13,1.0,1,1.0,1,1.0,1
6434,max_ml,20,60,3,3,0.05,0.95,0.9340545593136084,32,1.0,1,1.0,1,1.0,1
6435,max_ml,20,60,3,3,0.05,0.95,0.9168279539531592,26,1.0,1,1.0,1,1.0,1
6436,max_ml,20,60,3,3,0.05,0.95,0.9315688888363032,15,1.0,1,1.0,1,1.0,1
6437,max_ml,20,60,3,3,0.05,0.95,0.945071086316318,28,1.0,1,1.0,1,1.0,1
6438,max_ml,20,60,3,3,0.05,0.95,0.9218682163305968,22,1.0,1,1.0,1,1.0,1
6439,max_ml,20,60,3,3,0.05,0.95,0.931026444526292,5,1.0,1,1.0,1,1.0,1
6440,max_ml,20,60,3,3,0.05,0.95,0.9257435981005192,23,0.0,0,1.0,1,0.0,0
6441,max_ml,20,60,3,3,0.05,0.95,0.9313724556820752,16,1.0,1,1.0,1,1.0,1
6442,max_ml,20,60,3,3,0.05,0.95,0.9145361210720536,12,1.0,1,1.0,1,1.0,1
6443,max_ml,20,60,3,3,0.05,0.95,0.9338674251311634,52,1.0,1,1.0,1,1.0,1
6444,max_ml,20,60,3,3,0.05,0.95,0.8742160527494615,19,1.0,1,1.0,1,1.0,1
6445,max_ml,20,60,3,3,0.05,0.95,0.9347474372189076,24,1.0,1,1.0,1,1.0,1
6446,max_ml,20,60,3,3,0.05,0.95,0.9188824566337728,7,1.0,1,1.0,1,1.0,1
6447,max_ml,20,60,3,3,0.05,0.95,0.9468067999265636,60,0.0,1,0.0,1,0.0,1
6448,max_ml,20,60,3,3,0.05,0.95,0.9478687055429816,12,1.0,1,1.0,1,1.0,1
6449,max_ml,20,60,3,3,0.05,0.95,0.8822656212545732,25,1.0,1,1.0,1,1.0,1
6450,max_ml,20,60,3,3,0.05,0.95,0.9304903060989336,4,1.0,1,1.0,1,1.0,1
6451,max_ml,20,60,3,3,0.05,0.95,0.934687924554658,10,1.0,1,1.0,1,1.0,1
6452,max_ml,20,60,3,3,0.05,0.95,0.9395331304017298,15,1.0,1,1.0,1,1.0,1
6453,max_ml,20,60,3,3,0.05,0.95,0.9402965977430688,17,1.0,1,1.0,1,1.0,1
6454,max_ml,20,60,3,3,0.05,0.95,0.9412039029405684,24,1.0,1,1.0,1,1.0,1
6455,max_ml,20,60,3,3,0.05,0.95,0.8974801840873146,16,1.0,1,1.0,1,1.0,1
6456,max_ml,20,60,3,3,0.05,0.95,0.896851615590676,22,1.0,1,1.0,1,1.0,1
6457,max_ml,20,60,3,3,0.05,0.95,0.9312985591608832,8,1.0,1,1.0,1,1.0,1
6458,max_ml,20,60,3,3,0.05,0.95,0.93736156137404,28,1.0,1,1.0,1,1.0,1
6459,max_ml,20,60,3,3,0.05,0.95,0.9135303111964632,23,1.0,1,1.0,1,1.0,1
6460,max_ml,20,60,3,3,0.05,0.95,0.8512145150912689,14,1.0,1,1.0,1,1.0,1
6461,max_ml,20,60,3,3,0.05,0.95,0.8853777146641908,17,1.0,1,1.0,1,1.0,1
6462,max_ml,20,60,3,3,0.05,0.95,0.949112469976435,16,1.0,1,1.0,1,1.0,1
6463,max_ml,20,60,3,3,0.05,0.95,0.9470674174668092,28,1.0,1,1.0,1,1.0,1
6464,max_ml,20,60,3,3,0.05,0.95,0.891319497951584,5,1.0,1,1.0,1,1.0,1
6465,max_ml,20,60,3,3,0.05,0.95,0.933118391654597,6,1.0,1,1.0,1,1.0,1
6466,max_ml,20,60,3,3,0.05,0.95,0.8787271589366217,20,1.0,1,1.0,1,1.0,1
6467,max_ml,20,60,3,3,0.05,0.95,0.9468026108917929,34,1.0,1,1.0,1,1.0,1
6468,max_ml,20,60,3,3,0.05,0.95,0.932242903691082,10,1.0,1,1.0,1,1.0,1
6469,max_ml,20,60,3,3,0.05,0.95,0.8957335921016769,21,1.0,1,1.0,1,1.0,1
6470,max_ml,20,60,3,3,0.05,0.95,0.7437051768338151,4,1.0,1,1.0,1,1.0,1
6471,max_ml,20,60,3,3,0.05,0.95,0.9004567528728464,17,1.0,1,1.0,1,1.0,1
6472,max_ml,20,60,3,3,0.05,0.95,0.9371343420913916,7,1.0,1,1.0,1,1.0,1
6473,max_ml,20,60,3,3,0.05,0.95,0.9228046940943826,12,1.0,1,1.0,1,1.0,1
6474,max_ml,20,60,3,3,0.05,0.95,0.9054052082936656,24,1.0,1,1.0,1,1.0,1
6475,max_ml,20,60,3,3,0.05,0.95,0.9045361790525052,6,1.0,1,1.0,1,1.0,1
6476,max_ml,20,60,3,3,0.05,0.95,0.9196185059461645,9,1.0,1,1.0,1,1.0,1
6477,max_ml,20,60,3,3,0.05,0.95,0.9089512782667024,15,1.0,1,1.0,1,1.0,1
6478,max_ml,20,60,3,3,0.05,0.95,0.9119203040098984,37,0.0,1,0.0,1,0.0,1
6479,max_ml,20,60,3,3,0.05,0.95,0.8292713497421382,8,1.0,1,1.0,1,1.0,1
6480,max_ml,20,60,3,3,0.05,0.95,0.936741207520721,16,1.0,1,1.0,1,1.0,1
6481,max_ml,20,60,3,3,0.05,0.95,0.8685367059290724,9,1.0,1,1.0,1,1.0,1
6482,max_ml,20,60,3,3,0.05,0.95,0.9493086670032436,15,1.0,1,1.0,1,1.0,1
6483,max_ml,20,60,3,3,0.05,0.95,0.9230830656845628,12,1.0,1,1.0,1,1.0,1
6484,max_ml,20,60,3,3,0.05,0.95,0.9233225756027702,42,1.0,1,1.0,1,1.0,1
6485,max_ml,20,60,3,3,0.05,0.95,0.9160490447680468,19,1.0,1,1.0,1,1.0,1
6486,max_ml,20,60,3,3,0.05,0.95,0.8793955763635155,4,1.0,1,1.0,1,1.0,1
6487,max_ml,20,60,3,3,0.05,0.95,0.8974232171000851,9,1.0,1,1.0,1,1.0,1
6488,max_ml,20,60,3,3,0.05,0.95,0.9255617029469984,25,1.0,1,1.0,1,1.0,1
6489,max_ml,20,60,3,3,0.05,0.95,0.9148132215690375,40,1.0,1,1.0,1,1.0,1
6490,max_ml,20,60,3,3,0.05,0.95,0.8949816604990247,8,1.0,1,1.0,1,1.0,1
6491,max_ml,20,60,3,3,0.05,0.95,0.9331859342760468,78,0.0,0,1.0,1,1.0,1
6492,max_ml,20,60,3,3,0.05,0.95,0.9413346594647248,31,1.0,1,1.0,1,1.0,1
6493,max_ml,20,60,3,3,0.05,0.95,0.8029602892131019,4,1.0,1,1.0,1,1.0,1
6494,max_ml,20,60,3,3,0.05,0.95,0.9226120144118548,35,1.0,1,1.0,1,1.0,1
6495,max_ml,20,60,3,3,0.05,0.95,0.9406055299734016,26,1.0,1,1.0,1,1.0,1
6496,max_ml,20,60,3,3,0.05,0.95,0.7331906841274014,4,1.0,1,1.0,1,1.0,1
6497,max_ml,20,60,3,3,0.05,0.95,0.9190469477161172,11,1.0,1,1.0,1,1.0,1
6498,max_ml,20,60,3,3,0.05,0.95,0.8883507615471802,5,1.0,1,1.0,1,1.0,1
6499,max_ml,20,60,3,3,0.05,0.95,0.9082155417715522,5,1.0,1,1.0,1,1.0,1
6500,max_ml,20,60,3,3,0.05,0.95,0.949382961926899,6,1.0,1,1.0,1,1.0,1
6501,max_ml,20,60,3,3,0.05,0.95,0.9407926901594884,22,1.0,1,1.0,1,1.0,1
6502,max_ml,20,60,3,3,0.05,0.95,0.8154329451225255,21,1.0,1,1.0,1,1.0,1
6503,max_ml,20,60,3,3,0.05,0.95,0.9430412121041868,16,1.0,1,1.0,1,1.0,1
6504,max_ml,20,60,3,3,0.05,0.95,0.8438105150017254,9,1.0,1,1.0,1,1.0,1
6505,max_ml,20,60,3,3,0.05,0.95,0.8038919181827706,6,1.0,1,1.0,1,1.0,1
6506,max_ml,20,60,3,3,0.05,0.95,0.8893980316806872,16,1.0,1,1.0,1,1.0,1
6507,max_ml,20,60,3,3,0.05,0.95,0.9333458831224798,21,1.0,1,1.0,1,1.0,1
6508,max_ml,20,60,3,3,0.05,0.95,0.9350282364198144,15,1.0,1,1.0,1,1.0,1
6509,max_ml,20,60,3,3,0.05,0.95,0.919005188241042,5,1.0,1,1.0,1,1.0,1
6510,max_ml,20,60,3,3,0.05,0.95,0.9144872633157168,11,1.0,1,1.0,1,1.0,1
6511,max_ml,20,60,3,3,0.05,0.95,0.9362806505153342,13,1.0,1,1.0,1,1.0,1
6512,max_ml,20,60,3,3,0.05,0.95,0.8840514371473974,11,1.0,1,1.0,1,1.0,1
6513,max_ml,20,60,3,3,0.05,0.95,0.932444902285244,19,1.0,1,1.0,1,1.0,1
6514,max_ml,20,60,3,3,0.05,0.95,0.9263054540896672,14,1.0,1,1.0,1,1.0,1
6515,max_ml,20,60,3,3,0.05,0.95,0.9144882288715088,17,1.0,1,1.0,1,1.0,1
6516,max_ml,20,60,3,3,0.05,0.95,0.830225809390374,8,1.0,1,1.0,1,1.0,1
6517,max_ml,20,60,3,3,0.05,0.95,0.8497397952549336,15,1.0,1,1.0,1,1.0,1
6518,max_ml,20,60,3,3,0.05,0.95,0.9022780385628552,4,1.0,1,1.0,1,1.0,1
6519,max_ml,20,60,3,3,0.05,0.95,0.9346610761422448,11,1.0,1,1.0,1,1.0,1
6520,max_ml,20,60,3,3,0.05,0.95,0.9391904764547367,20,1.0,1,1.0,1,1.0,1
6521,max_ml,20,60,3,3,0.05,0.95,0.9314041631280308,25,1.0,1,1.0,1,1.0,1
6522,max_ml,20,60,3,3,0.05,0.95,0.9060266502660004,19,1.0,1,1.0,1,1.0,1
6523,max_ml,20,60,3,3,0.05,0.95,0.9418050546964408,21,1.0,1,1.0,1,1.0,1
6524,max_ml,20,60,3,3,0.05,0.95,0.9331157695136536,28,1.0,1,1.0,1,1.0,1
6525,max_ml,20,60,3,3,0.05,0.95,0.9461579756694286,10,1.0,1,1.0,1,1.0,1
6526,max_ml,20,60,3,3,0.05,0.95,0.9431522336872942,23,1.0,1,1.0,1,1.0,1
6527,max_ml,20,60,3,3,0.05,0.95,0.8880792740136503,10,1.0,1,1.0,1,1.0,1
6528,max_ml,20,60,3,3,0.05,0.95,0.926486478636699,11,1.0,1,1.0,1,1.0,1
6529,max_ml,20,60,3,3,0.05,0.95,0.814439829664003,17,1.0,1,1.0,1,1.0,1
6530,max_ml,20,60,3,3,0.05,0.95,0.9375352371364296,10,1.0,1,1.0,1,1.0,1
6531,max_ml,20,60,3,3,0.05,0.95,0.8649804155557204,29,1.0,1,1.0,1,1.0,1
6532,max_ml,20,60,3,3,0.05,0.95,0.9389901639050626,14,1.0,1,1.0,1,1.0,1
6533,max_ml,20,60,3,3,0.05,0.95,0.921083117839482,43,1.0,1,1.0,1,1.0,1
6534,max_ml,20,60,3,3,0.05,0.95,0.9395044569387824,4,1.0,1,1.0,1,1.0,1
6535,max_ml,20,60,3,3,0.05,0.95,0.8148139320605126,6,1.0,1,1.0,1,1.0,1
6536,max_ml,20,60,3,3,0.05,0.95,0.9052360185058618,8,1.0,1,1.0,1,1.0,1
6537,max_ml,20,60,3,3,0.05,0.95,0.9197638162209668,13,1.0,1,1.0,1,1.0,1
6538,max_ml,20,60,3,3,0.05,0.95,0.8949059004648923,7,1.0,1,1.0,1,1.0,1
6539,max_ml,20,60,3,3,0.05,0.95,0.937004211993996,6,1.0,1,1.0,1,1.0,1
6540,max_ml,20,60,3,3,0.05,0.95,0.8789308384022113,11,1.0,1,1.0,1,1.0,1
6541,max_ml,20,60,3,3,0.05,0.95,0.936668878947474,23,1.0,1,1.0,1,1.0,1
6542,max_ml,20,60,3,3,0.05,0.95,0.8616125769004023,10,1.0,1,1.0,1,1.0,1
6543,max_ml,20,60,3,3,0.05,0.95,0.8858390559765562,11,1.0,1,1.0,1,1.0,1
6544,max_ml,20,60,3,3,0.05,0.95,0.8795573971114846,6,1.0,1,1.0,1,1.0,1
6545,max_ml,20,60,3,3,0.05,0.95,0.9173255106023648,7,1.0,1,1.0,1,1.0,1
6546,max_ml,20,60,3,3,0.05,0.95,0.8747250844482803,16,1.0,1,1.0,1,1.0,1
6547,max_ml,20,60,3,3,0.05,0.95,0.8553751055669877,9,1.0,1,1.0,1,1.0,1
6548,max_ml,20,60,3,3,0.05,0.95,0.8987909742646117,8,1.0,1,1.0,1,1.0,1
6549,max_ml,20,60,3,3,0.05,0.95,0.8800511816174847,11,1.0,1,1.0,1,1.0,1
6550,max_ml,20,60,3,3,0.05,0.95,0.9131987466499492,37,1.0,1,1.0,1,1.0,1
6551,max_ml,20,60,3,3,0.05,0.95,0.9373519225056112,12,1.0,1,1.0,1,1.0,1
6552,max_ml,20,60,3,3,0.05,0.95,0.9225923085689072,29,1.0,1,1.0,1,1.0,1
6553,max_ml,20,60,3,3,0.05,0.95,0.8527498366052775,11,1.0,1,1.0,1,1.0,1
6554,max_ml,20,60,3,3,0.05,0.95,0.9404058884241796,19,1.0,1,1.0,1,1.0,1
6555,max_ml,20,60,3,3,0.05,0.95,0.8335958174464849,4,1.0,1,1.0,1,1.0,1
6556,max_ml,20,60,3,3,0.05,0.95,0.8965942435115968,18,1.0,1,1.0,1,1.0,1
6557,max_ml,20,60,3,3,0.05,0.95,0.8249119064307088,8,1.0,1,1.0,1,1.0,1
6558,max_ml,20,60,3,3,0.05,0.95,0.9156726482175268,28,1.0,1,1.0,1,1.0,1
6559,max_ml,20,60,3,3,0.05,0.95,0.900898630289923,5,1.0,1,1.0,1,1.0,1
6560,max_ml,20,60,3,3,0.05,0.95,0.8612354963968035,17,1.0,1,1.0,1,1.0,1
6561,max_ml,20,60,3,3,0.05,0.95,0.9495943335141354,14,1.0,1,1.0,1,1.0,1
6562,max_ml,20,60,3,3,0.05,0.95,0.924837119903642,22,1.0,1,1.0,1,1.0,1
6563,max_ml,20,60,3,3,0.05,0.95,0.8935161193042049,12,1.0,1,1.0,1,1.0,1
6564,max_ml,20,60,3,3,0.05,0.95,0.9468524168134668,16,1.0,1,1.0,1,1.0,1
6565,max_ml,20,60,3,3,0.05,0.95,0.88789392833994,10,1.0,1,1.0,1,1.0,1
6566,max_ml,20,60,3,3,0.05,0.95,0.7232125147193431,8,1.0,1,1.0,1,1.0,1
6567,max_ml,20,60,3,3,0.05,0.95,0.9177700538646112,6,1.0,1,1.0,1,1.0,1
6568,max_ml,20,60,3,3,0.05,0.95,0.7146361975672784,4,1.0,1,1.0,1,1.0,1
6569,max_ml,20,60,3,3,0.05,0.95,0.8218111300301657,7,1.0,1,1.0,1,1.0,1
6570,max_ml,20,60,3,3,0.05,0.95,0.9300980930275484,6,1.0,1,1.0,1,1.0,1
6571,max_ml,20,60,3,3,0.05,0.95,0.9012702418279844,13,1.0,1,1.0,1,1.0,1
6572,max_ml,20,60,3,3,0.05,0.95,0.8652413112062726,15,1.0,1,1.0,1,1.0,1
6573,max_ml,20,60,3,3,0.05,0.95,0.8858987303815476,20,1.0,1,1.0,1,1.0,1
6574,max_ml,20,60,3,3,0.05,0.95,0.903221243285454,12,1.0,1,1.0,1,1.0,1
6575,max_ml,20,60,3,3,0.05,0.95,0.9460034759839862,49,0.0,1,0.0,1,0.0,1
6576,max_ml,20,60,3,3,0.05,0.95,0.9234756283294212,10,1.0,1,1.0,1,1.0,1
6577,max_ml,20,60,3,3,0.05,0.95,0.9448603659639894,33,1.0,1,1.0,1,1.0,1
6578,max_ml,20,60,3,3,0.05,0.95,0.896540514181942,14,1.0,1,1.0,1,1.0,1
6579,max_ml,20,60,3,3,0.05,0.95,0.8700663508383201,17,1.0,1,1.0,1,1.0,1
6580,max_ml,20,60,3,3,0.05,0.95,0.9003041648148881,11,1.0,1,1.0,1,1.0,1
6581,max_ml,20,60,3,3,0.05,0.95,0.9336538227711624,10,1.0,1,1.0,1,1.0,1
6582,max_ml,20,60,3,3,0.05,0.95,0.928542204466352,17,1.0,1,1.0,1,1.0,1
6583,max_ml,20,60,3,3,0.05,0.95,0.9384161716434404,23,1.0,1,1.0,1,1.0,1
6584,max_ml,20,60,3,3,0.05,0.95,0.9360448919220182,6,1.0,1,1.0,1,1.0,1
6585,max_ml,20,60,3,3,0.05,0.95,0.943928523130431,21,1.0,1,1.0,1,1.0,1
6586,max_ml,20,60,3,3,0.05,0.95,0.9219556100996908,13,1.0,1,1.0,1,1.0,1
6587,max_ml,20,60,3,3,0.05,0.95,0.9148820992368828,19,1.0,1,1.0,1,1.0,1
6588,max_ml,20,60,3,3,0.05,0.95,0.8982633423718626,12,1.0,1,1.0,1,1.0,1
6589,max_ml,20,60,3,3,0.05,0.95,0.9406138004590426,28,1.0,1,1.0,1,1.0,1
6590,max_ml,20,60,3,3,0.05,0.95,0.90801466466401,6,1.0,1,1.0,1,1.0,1
6591,max_ml,20,60,3,3,0.05,0.95,0.908385763162531,7,1.0,1,1.0,1,1.0,1
6592,max_ml,20,60,3,3,0.05,0.95,0.8726596535488693,13,1.0,1,1.0,1,1.0,1
6593,max_ml,20,60,3,3,0.05,0.95,0.8712004809147379,10,1.0,1,1.0,1,1.0,1
6594,max_ml,20,60,3,3,0.05,0.95,0.93551021322718,10,1.0,1,1.0,1,1.0,1
6595,max_ml,20,60,3,3,0.05,0.95,0.9353222626836742,25,1.0,1,1.0,1,1.0,1
6596,max_ml,20,60,3,3,0.05,0.95,0.9336564766809408,14,1.0,1,1.0,1,1.0,1
6597,max_ml,20,60,3,3,0.05,0.95,0.8971483936119833,28,1.0,1,1.0,1,1.0,1
6598,max_ml,20,60,3,3,0.05,0.95,0.9116273098037698,24,1.0,1,1.0,1,1.0,1
6599,max_ml,20,60,3,3,0.05,0.95,0.9340085065239124,19,1.0,1,1.0,1,1.0,1
6600,max_ml,20,60,3,3,0.05,0.95,0.9159548117850288,20,1.0,1,1.0,1,1.0,1
6601,max_ml,20,60,3,3,0.05,0.95,0.9462700907853008,80,1.0,1,1.0,1,1.0,1
6602,max_ml,20,60,3,3,0.05,0.95,0.901517680371618,14,1.0,1,1.0,1,1.0,1
6603,max_ml,20,60,3,3,0.05,0.95,0.9138717198600904,16,1.0,1,1.0,1,1.0,1
6604,max_ml,20,60,3,3,0.05,0.95,0.8740334418562535,12,1.0,1,1.0,1,1.0,1
6605,max_ml,20,60,3,3,0.05,0.95,0.8613232196277804,20,1.0,1,1.0,1,1.0,1
6606,max_ml,20,60,3,3,0.05,0.95,0.8561586701239605,10,1.0,1,1.0,1,1.0,1
6607,max_ml,20,60,3,3,0.05,0.95,0.9429179001251732,31,1.0,1,1.0,1,1.0,1
6608,max_ml,20,60,3,3,0.05,0.95,0.9419545170814674,15,1.0,1,1.0,1,1.0,1
6609,max_ml,20,60,3,3,0.05,0.95,0.8959082051543946,10,1.0,1,1.0,1,1.0,1
6610,max_ml,20,60,3,3,0.05,0.95,0.9415856384981992,15,1.0,1,1.0,1,1.0,1
6611,max_ml,20,60,3,3,0.05,0.95,0.9283225675246144,15,1.0,1,1.0,1,1.0,1
6612,max_ml,20,60,3,3,0.05,0.95,0.8945684455970618,22,1.0,1,1.0,1,1.0,1
6613,max_ml,20,60,3,3,0.05,0.95,0.946945932692229,11,1.0,1,1.0,1,1.0,1
6614,max_ml,20,60,3,3,0.05,0.95,0.8889844444255481,9,1.0,1,1.0,1,1.0,1
6615,max_ml,20,60,3,3,0.05,0.95,0.9177159347157906,5,1.0,1,1.0,1,1.0,1
6616,max_ml,20,60,3,3,0.05,0.95,0.9019380997016786,4,1.0,1,1.0,1,1.0,1
6617,max_ml,20,60,3,3,0.05,0.95,0.9389324280047482,13,1.0,1,1.0,1,1.0,1
6618,max_ml,20,60,3,3,0.05,0.95,0.8991667487318256,12,1.0,1,1.0,1,1.0,1
6619,max_ml,20,60,3,3,0.05,0.95,0.9048159782574264,19,1.0,1,1.0,1,1.0,1
6620,max_ml,20,60,3,3,0.05,0.95,0.8877609529092275,11,1.0,1,1.0,1,1.0,1
6621,max_ml,20,60,3,3,0.05,0.95,0.8341839858460185,13,1.0,1,1.0,1,1.0,1
6622,max_ml,20,60,3,3,0.05,0.95,0.8933625094350829,24,0.0,0,1.0,1,1.0,1
6623,max_ml,20,60,3,3,0.05,0.95,0.9449375699163318,12,1.0,1,1.0,1,1.0,1
6624,max_ml,20,60,3,3,0.05,0.95,0.926038098700195,8,1.0,1,1.0,1,1.0,1
6625,max_ml,20,60,3,3,0.05,0.95,0.9347931303908344,57,1.0,1,1.0,1,1.0,1
6626,max_ml,20,60,3,3,0.05,0.95,0.8977573966470082,16,1.0,1,1.0,1,1.0,1
6627,max_ml,20,60,3,3,0.05,0.95,0.8469535467590119,15,1.0,1,1.0,1,1.0,1
6628,max_ml,20,60,3,3,0.05,0.95,0.904510035241056,16,1.0,1,1.0,1,1.0,1
6629,max_ml,20,60,3,3,0.05,0.95,0.858131971595087,6,1.0,1,1.0,1,1.0,1
6630,max_ml,20,60,3,3,0.05,0.95,0.9184288842201688,13,1.0,1,1.0,1,1.0,1
6631,max_ml,20,60,3,3,0.05,0.95,0.9339388460507272,24,1.0,1,1.0,1,1.0,1
6632,max_ml,20,60,3,3,0.05,0.95,0.9062872959732412,9,1.0,1,1.0,1,1.0,1
6633,max_ml,20,60,3,3,0.05,0.95,0.9148027900528566,15,1.0,1,1.0,1,1.0,1
6634,max_ml,20,60,3,3,0.05,0.95,0.8882050863854795,12,1.0,1,1.0,1,1.0,1
6635,max_ml,20,60,3,3,0.05,0.95,0.9067248849034644,11,1.0,1,1.0,1,1.0,1
6636,max_ml,20,60,3,3,0.05,0.95,0.8082970715953084,9,1.0,1,1.0,1,1.0,1
6637,max_ml,20,60,3,3,0.05,0.95,0.841400360449039,4,1.0,1,1.0,1,1.0,1
6638,max_ml,20,60,3,3,0.05,0.95,0.8824269259446282,8,1.0,1,1.0,1,1.0,1
6639,max_ml,20,60,3,3,0.05,0.95,0.869094460789278,20,1.0,1,1.0,1,1.0,1
6640,max_ml,20,60,3,3,0.05,0.95,0.9417295291685994,12,1.0,1,1.0,1,1.0,1
6641,max_ml,20,60,3,3,0.05,0.95,0.9352532474655212,26,1.0,1,1.0,1,1.0,1
6642,max_ml,20,60,3,3,0.05,0.95,0.9451782295147216,21,1.0,1,1.0,1,1.0,1
6643,max_ml,20,60,3,3,0.05,0.95,0.912516399869484,48,1.0,1,1.0,1,1.0,1
6644,max_ml,20,60,3,3,0.05,0.95,0.8405379386615565,13,1.0,1,1.0,1,1.0,1
6645,max_ml,20,60,3,3,0.05,0.95,0.9074082568423636,21,1.0,1,1.0,1,1.0,1
6646,max_ml,20,60,3,3,0.05,0.95,0.8459918444541835,8,1.0,1,1.0,1,1.0,1
6647,max_ml,20,60,3,3,0.05,0.95,0.9461392323721012,18,1.0,1,1.0,1,1.0,1
6648,max_ml,20,60,3,3,0.05,0.95,0.8333968603241582,16,1.0,1,1.0,1,1.0,1
6649,max_ml,20,60,3,3,0.05,0.95,0.8966026625711998,13,1.0,1,1.0,1,1.0,1
6650,max_ml,20,60,3,3,0.05,0.95,0.9195982350158884,6,1.0,1,1.0,1,1.0,1
6651,max_ml,20,60,3,3,0.05,0.95,0.9111654330317962,29,1.0,1,1.0,1,1.0,1
6652,max_ml,20,60,3,3,0.05,0.95,0.9272838825391658,9,1.0,1,1.0,1,1.0,1
6653,max_ml,20,60,3,3,0.05,0.95,0.927263449174568,14,1.0,1,1.0,1,1.0,1
6654,max_ml,20,60,3,3,0.05,0.95,0.7235382840018532,7,1.0,1,1.0,1,1.0,1
6655,max_ml,20,60,3,3,0.05,0.95,0.894057754469041,15,1.0,1,1.0,1,1.0,1
6656,max_ml,20,60,3,3,0.05,0.95,0.9377527579096588,42,1.0,1,1.0,1,0.0,0
6657,max_ml,20,60,3,3,0.05,0.95,0.8925973803938128,13,1.0,1,1.0,1,1.0,1
6658,max_ml,20,60,3,3,0.05,0.95,0.9337693876336868,50,1.0,1,1.0,1,1.0,1
6659,max_ml,20,60,3,3,0.05,0.95,0.8796166845834283,9,1.0,1,1.0,1,1.0,1
6660,max_ml,20,60,3,3,0.05,0.95,0.9472187588728028,13,1.0,1,1.0,1,1.0,1
6661,max_ml,20,60,3,3,0.05,0.95,0.8421953837246049,12,1.0,1,1.0,1,1.0,1
6662,max_ml,20,60,3,3,0.05,0.95,0.8421341807533681,4,1.0,1,1.0,1,1.0,1
6663,max_ml,20,60,3,3,0.05,0.95,0.9175764638921664,11,1.0,1,1.0,1,1.0,1
6664,max_ml,20,60,3,3,0.05,0.95,0.8204831734165451,7,1.0,1,1.0,1,1.0,1
6665,max_ml,20,60,3,3,0.05,0.95,0.9373331319713872,14,1.0,1,1.0,1,1.0,1
6666,max_ml,20,60,3,3,0.05,0.95,0.9446235659142846,26,1.0,1,1.0,1,1.0,1
6667,max_ml,20,60,3,3,0.05,0.95,0.8999629525819853,10,1.0,1,1.0,1,1.0,1
6668,max_ml,20,60,3,3,0.05,0.95,0.9048931694955412,22,1.0,1,1.0,1,1.0,1
6669,max_ml,20,60,3,3,0.05,0.95,0.9496629788895024,12,1.0,1,1.0,1,1.0,1
6670,max_ml,20,60,3,3,0.05,0.95,0.9370933617729832,9,1.0,1,1.0,1,1.0,1
6671,max_ml,20,60,3,3,0.05,0.95,0.8774460493796189,12,1.0,1,1.0,1,1.0,1
6672,max_ml,20,60,3,3,0.05,0.95,0.9456593755159608,29,1.0,1,1.0,1,1.0,1
6673,max_ml,20,60,3,3,0.05,0.95,0.9460605774887216,16,1.0,1,1.0,1,1.0,1
6674,max_ml,20,60,3,3,0.05,0.95,0.9270409319377708,10,1.0,1,1.0,1,1.0,1
6675,max_ml,20,60,3,3,0.05,0.95,0.9143801859819444,7,1.0,1,1.0,1,1.0,1
6676,max_ml,20,60,3,3,0.05,0.95,0.9404854747865176,24,1.0,1,1.0,1,1.0,1
6677,max_ml,20,60,3,3,0.05,0.95,0.8929549702026165,26,1.0,1,1.0,1,1.0,1
6678,max_ml,20,60,3,3,0.05,0.95,0.935573745786104,19,1.0,1,1.0,1,1.0,1
6679,max_ml,20,60,3,3,0.05,0.95,0.8932593577945346,13,1.0,1,1.0,1,1.0,1
6680,max_ml,20,60,3,3,0.05,0.95,0.9122414139972808,18,1.0,1,1.0,1,1.0,1
6681,max_ml,20,60,3,3,0.05,0.95,0.9299766553916292,6,1.0,1,1.0,1,1.0,1
6682,max_ml,20,60,3,3,0.05,0.95,0.8799570717874119,5,1.0,1,1.0,1,1.0,1
6683,max_ml,20,60,3,3,0.05,0.95,0.9405868519412934,7,1.0,1,1.0,1,1.0,1
6684,max_ml,20,60,3,3,0.05,0.95,0.9109916845841396,9,1.0,1,1.0,1,1.0,1
6685,max_ml,20,60,3,3,0.05,0.95,0.9397397045511308,25,1.0,1,1.0,1,1.0,1
6686,max_ml,20,60,3,3,0.05,0.95,0.9279225897261266,26,1.0,1,1.0,1,1.0,1
6687,max_ml,20,60,3,3,0.05,0.95,0.8602541876989505,6,1.0,1,1.0,1,1.0,1
6688,max_ml,20,60,3,3,0.05,0.95,0.9326119517254025,26,1.0,1,1.0,1,1.0,1
6689,max_ml,20,60,3,3,0.05,0.95,0.9326990593662258,21,1.0,1,1.0,1,1.0,1
6690,max_ml,20,60,3,3,0.05,0.95,0.9331888407683446,12,1.0,1,1.0,1,1.0,1
6691,max_ml,20,60,3,3,0.05,0.95,0.850024105476089,7,1.0,1,1.0,1,1.0,1
6692,max_ml,20,60,3,3,0.05,0.95,0.9495643647754544,18,1.0,1,1.0,1,1.0,1
6693,max_ml,20,60,3,3,0.05,0.95,0.8869223184375483,5,1.0,1,1.0,1,1.0,1
6694,max_ml,20,60,3,3,0.05,0.95,0.9194207712580128,4,1.0,1,1.0,1,1.0,1
6695,max_ml,20,60,3,3,0.05,0.95,0.938114643585043,20,1.0,1,1.0,1,1.0,1
6696,max_ml,20,60,3,3,0.05,0.95,0.945452114055672,41,1.0,1,1.0,1,1.0,1
6697,max_ml,20,60,3,3,0.05,0.95,0.9403025945831252,22,1.0,1,1.0,1,1.0,1
6698,max_ml,20,60,3,3,0.05,0.95,0.9119760278838356,7,1.0,1,1.0,1,1.0,1
6699,max_ml,20,60,3,3,0.05,0.95,0.8061736419799108,11,1.0,1,1.0,1,1.0,1
6700,max_ml,20,60,3,3,0.05,0.95,0.9032022993603892,24,1.0,1,1.0,1,1.0,1
6701,max_ml,20,60,3,3,0.05,0.95,0.9111175600551028,21,1.0,1,1.0,1,1.0,1
6702,max_ml,20,60,3,3,0.05,0.95,0.9294069646060256,11,1.0,1,1.0,1,1.0,1
6703,max_ml,20,60,3,3,0.05,0.95,0.8714032682082197,33,1.0,1,1.0,1,1.0,1
6704,max_ml,20,60,3,3,0.05,0.95,0.8951363072240428,31,1.0,1,1.0,1,1.0,1
6705,max_ml,20,60,3,3,0.05,0.95,0.8642506809128042,5,1.0,1,1.0,1,1.0,1
6706,max_ml,20,60,3,3,0.05,0.95,0.934439339201014,9,1.0,1,1.0,1,1.0,1
6707,max_ml,20,60,3,3,0.05,0.95,0.8985296829099494,17,1.0,1,1.0,1,1.0,1
6708,max_ml,20,60,3,3,0.05,0.95,0.8522524523592838,6,1.0,1,1.0,1,1.0,1
6709,max_ml,20,60,3,3,0.05,0.95,0.9185430376363262,15,1.0,1,1.0,1,1.0,1
6710,max_ml,20,60,3,3,0.05,0.95,0.913512853041358,11,1.0,1,1.0,1,1.0,1
6711,max_ml,20,60,3,3,0.05,0.95,0.911563124276421,20,1.0,1,1.0,1,1.0,1
6712,max_ml,20,60,3,3,0.05,0.95,0.8981329928917536,34,1.0,1,1.0,1,1.0,1
6713,max_ml,20,60,3,3,0.05,0.95,0.9270753623325922,16,1.0,1,1.0,1,1.0,1
6714,max_ml,20,60,3,3,0.05,0.95,0.9006491057422101,10,1.0,1,1.0,1,1.0,1
6715,max_ml,20,60,3,3,0.05,0.95,0.9140248175172928,11,1.0,1,1.0,1,1.0,1
6716,max_ml,20,60,3,3,0.05,0.95,0.892572015303633,11,1.0,1,1.0,1,1.0,1
6717,max_ml,20,60,3,3,0.05,0.95,0.8703795564797603,53,1.0,1,1.0,1,1.0,1
6718,max_ml,20,60,3,3,0.05,0.95,0.903232288228956,14,1.0,1,1.0,1,1.0,1
6719,max_ml,20,60,3,3,0.05,0.95,0.9162065073624552,8,1.0,1,1.0,1,1.0,1
6720,max_ml,20,60,3,3,0.05,0.95,0.8441414409195507,15,1.0,1,1.0,1,1.0,1
6721,max_ml,20,60,3,3,0.05,0.95,0.8414417858528069,5,1.0,1,1.0,1,1.0,1
6722,max_ml,20,60,3,3,0.05,0.95,0.9460119243590244,21,1.0,1,1.0,1,1.0,1
6723,max_ml,20,60,3,3,0.05,0.95,0.9313446164714314,10,1.0,1,1.0,1,1.0,1
6724,max_ml,20,60,3,3,0.05,0.95,0.9068519309232224,4,1.0,1,1.0,1,1.0,1
6725,max_ml,20,60,3,3,0.05,0.95,0.9319143567471252,15,1.0,1,1.0,1,1.0,1
6726,max_ml,20,60,3,3,0.05,0.95,0.9324482571003064,16,1.0,1,1.0,1,1.0,1
6727,max_ml,20,60,3,3,0.05,0.95,0.9316240030092692,7,1.0,1,1.0,1,1.0,1
6728,max_ml,20,60,3,3,0.05,0.95,0.93869063198327,13,1.0,1,1.0,1,1.0,1
6729,max_ml,20,60,3,3,0.05,0.95,0.9490181496867532,24,1.0,1,1.0,1,1.0,1
6730,max_ml,20,60,3,3,0.05,0.95,0.9060330296354212,11,1.0,1,1.0,1,1.0,1
6731,max_ml,20,60,3,3,0.05,0.95,0.917627915949698,11,1.0,1,1.0,1,1.0,1
6732,max_ml,20,60,3,3,0.05,0.95,0.9140792102425034,31,1.0,1,1.0,1,1.0,1
6733,max_ml,20,60,3,3,0.05,0.95,0.9348769578595364,49,0.0,0,1.0,1,1.0,1
6734,max_ml,20,60,3,3,0.05,0.95,0.8742282917018765,10,1.0,1,1.0,1,1.0,1
6735,max_ml,20,60,3,3,0.05,0.95,0.8994872663159846,10,1.0,1,1.0,1,1.0,1
6736,max_ml,20,60,3,3,0.05,0.95,0.8148306788497333,12,1.0,1,1.0,1,1.0,1
6737,max_ml,20,60,3,3,0.05,0.95,0.9295209915808912,29,1.0,1,1.0,1,1.0,1
6738,max_ml,20,60,3,3,0.05,0.95,0.8607860875551602,4,1.0,1,1.0,1,1.0,1
6739,max_ml,20,60,3,3,0.05,0.95,0.796802514813961,8,1.0,1,1.0,1,1.0,1
6740,max_ml,20,60,3,3,0.05,0.95,0.9080484837367446,6,1.0,1,1.0,1,1.0,1
6741,max_ml,20,60,3,3,0.05,0.95,0.9459726216662347,12,1.0,1,1.0,1,1.0,1
6742,max_ml,20,60,3,3,0.05,0.95,0.8789416756203444,23,1.0,1,1.0,1,1.0,1
6743,max_ml,20,60,3,3,0.05,0.95,0.7706081823937487,3,1.0,1,1.0,1,1.0,1
6744,max_ml,20,60,3,3,0.05,0.95,0.9038743234106796,12,1.0,1,1.0,1,1.0,1
6745,max_ml,20,60,3,3,0.05,0.95,0.9415689089997354,15,1.0,1,1.0,1,1.0,1
6746,max_ml,20,60,3,3,0.05,0.95,0.9283905374922828,29,1.0,1,1.0,1,1.0,1
6747,max_ml,20,60,3,3,0.05,0.95,0.8980082200126155,5,1.0,1,1.0,1,1.0,1
6748,max_ml,20,60,3,3,0.05,0.95,0.8813620306000648,9,1.0,1,1.0,1,1.0,1
6749,max_ml,20,60,3,3,0.05,0.95,0.9187101991977916,5,1.0,1,1.0,1,1.0,1
6750,max_ml,20,60,3,3,0.05,0.95,0.8862941328381815,8,1.0,1,1.0,1,1.0,1
6751,max_ml,20,60,3,3,0.05,0.95,0.8816322617869625,14,1.0,1,1.0,1,1.0,1
6752,max_ml,20,60,3,3,0.05,0.95,0.9399137047287072,37,1.0,1,1.0,1,1.0,1
6753,max_ml,20,60,3,3,0.05,0.95,0.8935034805483099,26,1.0,1,1.0,1,1.0,1
6754,max_ml,20,60,3,3,0.05,0.95,0.9477890960021934,11,1.0,1,1.0,1,1.0,1
6755,max_ml,20,60,3,3,0.05,0.95,0.9104790288985826,11,1.0,1,1.0,1,1.0,1
6756,max_ml,20,60,3,3,0.05,0.95,0.9140494564223992,12,1.0,1,1.0,1,1.0,1
6757,max_ml,20,60,3,3,0.05,0.95,0.9176373458484166,6,1.0,1,1.0,1,1.0,1
6758,max_ml,20,60,3,3,0.05,0.95,0.8735390858599896,9,1.0,1,1.0,1,1.0,1
6759,max_ml,20,60,3,3,0.05,0.95,0.9277624710862904,12,1.0,1,1.0,1,1.0,1
6760,max_ml,20,60,3,3,0.05,0.95,0.9401011795287362,6,1.0,1,1.0,1,1.0,1
6761,max_ml,20,60,3,3,0.05,0.95,0.9245353321315188,21,1.0,1,1.0,1,1.0,1
6762,max_ml,20,60,3,3,0.05,0.95,0.883174363698181,8,1.0,1,1.0,1,1.0,1
6763,max_ml,20,60,3,3,0.05,0.95,0.9488912570548784,49,1.0,1,1.0,1,1.0,1
6764,max_ml,20,60,3,3,0.05,0.95,0.8873393064803735,4,1.0,1,1.0,1,1.0,1
6765,max_ml,20,60,3,3,0.05,0.95,0.934584612604961,50,1.0,1,1.0,1,1.0,1
6766,max_ml,20,60,3,3,0.05,0.95,0.8289026300086025,17,1.0,1,1.0,1,1.0,1
6767,max_ml,20,60,3,3,0.05,0.95,0.9406873599572918,118,0.0,1,0.0,1,0.0,1
6768,max_ml,20,60,3,3,0.05,0.95,0.9414743674379762,22,1.0,1,1.0,1,1.0,1
6769,max_ml,20,60,3,3,0.05,0.95,0.8982016249435207,8,1.0,1,1.0,1,1.0,1
6770,max_ml,20,60,3,3,0.05,0.95,0.8914976620888321,35,1.0,1,1.0,1,1.0,1
6771,max_ml,20,60,3,3,0.05,0.95,0.8262078391802906,10,1.0,1,1.0,1,1.0,1
6772,max_ml,20,60,3,3,0.05,0.95,0.9048190146072348,13,1.0,1,1.0,1,1.0,1
6773,max_ml,20,60,3,3,0.05,0.95,0.9257244216082886,8,1.0,1,1.0,1,1.0,1
6774,max_ml,20,60,3,3,0.05,0.95,0.8577344135090796,8,1.0,1,1.0,1,1.0,1
6775,max_ml,20,60,3,3,0.05,0.95,0.9148101252778124,10,1.0,1,1.0,1,1.0,1
6776,max_ml,20,60,3,3,0.05,0.95,0.9431090410896528,35,1.0,1,1.0,1,1.0,1
6777,max_ml,20,60,3,3,0.05,0.95,0.9353668898470348,14,1.0,1,1.0,1,1.0,1
6778,max_ml,20,60,3,3,0.05,0.95,0.9415885472767418,45,1.0,1,1.0,1,1.0,1
6779,max_ml,20,60,3,3,0.05,0.95,0.9286068582308056,9,1.0,1,1.0,1,1.0,1
6780,max_ml,20,60,3,3,0.05,0.95,0.9131015465036596,19,1.0,1,1.0,1,1.0,1
6781,max_ml,20,60,3,3,0.05,0.95,0.8207154925575879,7,1.0,1,1.0,1,1.0,1
6782,max_ml,20,60,3,3,0.05,0.95,0.8592331904659245,6,1.0,1,1.0,1,1.0,1
6783,max_ml,20,60,3,3,0.05,0.95,0.9318758263004068,4,1.0,1,1.0,1,1.0,1
6784,max_ml,20,60,3,3,0.05,0.95,0.940516704697264,29,1.0,1,1.0,1,1.0,1
6785,max_ml,20,60,3,3,0.05,0.95,0.9378565425589692,11,1.0,1,1.0,1,1.0,1
6786,max_ml,20,60,3,3,0.05,0.95,0.8977843871380934,12,1.0,1,1.0,1,1.0,1
6787,max_ml,20,60,3,3,0.05,0.95,0.8594240760518268,12,1.0,1,1.0,1,1.0,1
6788,max_ml,20,60,3,3,0.05,0.95,0.9132233861392508,10,1.0,1,1.0,1,1.0,1
6789,max_ml,20,60,3,3,0.05,0.95,0.9271385414409856,6,1.0,1,1.0,1,1.0,1
6790,max_ml,20,60,3,3,0.05,0.95,0.9054076445361662,8,1.0,1,1.0,1,1.0,1
6791,max_ml,20,60,3,3,0.05,0.95,0.9091211948229596,12,1.0,1,1.0,1,1.0,1
6792,max_ml,20,60,3,3,0.05,0.95,0.8165927669906435,6,1.0,1,1.0,1,1.0,1
6793,max_ml,20,60,3,3,0.05,0.95,0.9343628916784285,11,1.0,1,1.0,1,1.0,1
6794,max_ml,20,60,3,3,0.05,0.95,0.9264893729614684,26,1.0,1,1.0,1,1.0,1
6795,max_ml,20,60,3,3,0.05,0.95,0.9346457069102366,24,1.0,1,1.0,1,1.0,1
6796,max_ml,20,60,3,3,0.05,0.95,0.9103656692498834,21,1.0,1,1.0,1,1.0,1
6797,max_ml,20,60,3,3,0.05,0.95,0.8412348769833886,5,1.0,1,1.0,1,1.0,1
6798,max_ml,20,60,3,3,0.05,0.95,0.9103329951282498,15,1.0,1,1.0,1,1.0,1
6799,max_ml,20,60,3,3,0.05,0.95,0.9147215889863451,27,1.0,1,1.0,1,1.0,1
6800,max_ml,20,60,3,3,0.05,0.95,0.8226688950437127,4,1.0,1,1.0,1,1.0,1
6801,max_ml,20,60,3,3,0.05,0.95,0.9136443927215876,15,1.0,1,1.0,1,1.0,1
6802,max_ml,20,60,3,3,0.05,0.95,0.94976517022468,12,1.0,1,1.0,1,1.0,1
6803,max_ml,20,60,3,3,0.05,0.95,0.9405810253934376,13,1.0,1,1.0,1,1.0,1
6804,max_ml,20,60,3,3,0.05,0.95,0.874121913850019,7,1.0,1,1.0,1,1.0,1
6805,max_ml,20,60,3,3,0.05,0.95,0.9258086091985628,6,1.0,1,1.0,1,1.0,1
6806,max_ml,20,60,3,3,0.05,0.95,0.9421642137960464,11,1.0,1,1.0,1,1.0,1
6807,max_ml,20,60,3,3,0.05,0.95,0.9324531961335336,38,1.0,1,1.0,1,1.0,1
6808,max_ml,20,60,3,3,0.05,0.95,0.9083206729665289,9,1.0,1,1.0,1,1.0,1
6809,max_ml,20,60,3,3,0.05,0.95,0.8510187318151212,13,1.0,1,1.0,1,1.0,1
6810,max_ml,20,60,3,3,0.05,0.95,0.9498033898368314,14,1.0,1,1.0,1,1.0,1
6811,max_ml,20,60,3,3,0.05,0.95,0.8661163880927198,16,1.0,1,1.0,1,1.0,1
6812,max_ml,20,60,3,3,0.05,0.95,0.8787980764795628,8,1.0,1,1.0,1,1.0,1
6813,max_ml,20,60,3,3,0.05,0.95,0.913102422751191,22,1.0,1,1.0,1,1.0,1
6814,max_ml,20,60,3,3,0.05,0.95,0.9301489284237872,46,0.0,0,1.0,1,1.0,1
6815,max_ml,20,60,3,3,0.05,0.95,0.945708823478995,10,1.0,1,1.0,1,1.0,1
6816,max_ml,20,60,3,3,0.05,0.95,0.8976500329168394,8,1.0,1,1.0,1,1.0,1
6817,max_ml,20,60,3,3,0.05,0.95,0.9251169518176664,16,1.0,1,1.0,1,1.0,1
6818,max_ml,20,60,3,3,0.05,0.95,0.9014692491862012,25,1.0,1,1.0,1,1.0,1
6819,max_ml,20,60,3,3,0.05,0.95,0.92566324018279,11,1.0,1,1.0,1,1.0,1
6820,max_ml,20,60,3,3,0.05,0.95,0.9313628447770212,9,1.0,1,1.0,1,1.0,1
6821,max_ml,20,60,3,3,0.05,0.95,0.9156585229814106,21,1.0,1,1.0,1,1.0,1
6822,max_ml,20,60,3,3,0.05,0.95,0.9419155069440772,18,1.0,1,1.0,1,1.0,1
6823,max_ml,20,60,3,3,0.05,0.95,0.9175072408560888,13,1.0,1,1.0,1,1.0,1
6824,max_ml,20,60,3,3,0.05,0.95,0.9239032725037556,22,1.0,1,1.0,1,1.0,1
6825,max_ml,20,60,3,3,0.05,0.95,0.927847398636434,9,1.0,1,1.0,1,1.0,1
6826,max_ml,20,60,3,3,0.05,0.95,0.94713284048778,11,1.0,1,1.0,1,1.0,1
6827,max_ml,20,60,3,3,0.05,0.95,0.929216135807886,7,1.0,1,1.0,1,1.0,1
6828,max_ml,20,60,3,3,0.05,0.95,0.9039839798226852,35,1.0,1,1.0,1,1.0,1
6829,max_ml,20,60,3,3,0.05,0.95,0.8850583484683118,17,1.0,1,1.0,1,1.0,1
6830,max_ml,20,60,3,3,0.05,0.95,0.9439502542209652,26,1.0,1,1.0,1,1.0,1
6831,max_ml,20,60,3,3,0.05,0.95,0.8150881302978038,7,1.0,1,1.0,1,1.0,1
6832,max_ml,20,60,3,3,0.05,0.95,0.9195013104506974,23,1.0,1,1.0,1,1.0,1
6833,max_ml,20,60,3,3,0.05,0.95,0.9338775393780454,40,1.0,1,1.0,1,1.0,1
6834,max_ml,20,60,3,3,0.05,0.95,0.9289640862287936,16,1.0,1,1.0,1,1.0,1
6835,max_ml,20,60,3,3,0.05,0.95,0.933621271617007,25,1.0,1,1.0,1,1.0,1
6836,max_ml,20,60,3,3,0.05,0.95,0.8968653647560314,12,1.0,1,1.0,1,1.0,1
6837,max_ml,20,60,3,3,0.05,0.95,0.8201655814571933,20,1.0,1,1.0,1,1.0,1
6838,max_ml,20,60,3,3,0.05,0.95,0.936573456358256,50,0.0,0,0.0,0,1.0,1
6839,max_ml,20,60,3,3,0.05,0.95,0.9142001522654748,13,1.0,1,1.0,1,1.0,1
6840,max_ml,20,60,3,3,0.05,0.95,0.9029387594007048,15,1.0,1,1.0,1,1.0,1
6841,max_ml,20,60,3,3,0.05,0.95,0.9245017032612506,18,1.0,1,1.0,1,1.0,1
6842,max_ml,20,60,3,3,0.05,0.95,0.9229662153251386,17,1.0,1,1.0,1,1.0,1
6843,max_ml,20,60,3,3,0.05,0.95,0.9405244110427806,23,1.0,1,1.0,1,1.0,1
6844,max_ml,20,60,3,3,0.05,0.95,0.949680961549228,19,1.0,1,1.0,1,1.0,1
6845,max_ml,20,60,3,3,0.05,0.95,0.9057181348867426,12,1.0,1,1.0,1,1.0,1
6846,max_ml,20,60,3,3,0.05,0.95,0.9001414876787099,10,1.0,1,1.0,1,1.0,1
6847,max_ml,20,60,3,3,0.05,0.95,0.8101237934313136,13,1.0,1,1.0,1,1.0,1
6848,max_ml,20,60,3,3,0.05,0.95,0.7995762828671803,11,1.0,1,1.0,1,1.0,1
6849,max_ml,20,60,3,3,0.05,0.95,0.943179795730626,10,1.0,1,1.0,1,1.0,1
6850,max_ml,20,60,3,3,0.05,0.95,0.8293062361023323,13,1.0,1,1.0,1,1.0,1
6851,max_ml,20,60,3,3,0.05,0.95,0.8580111724217464,17,1.0,1,1.0,1,1.0,1
6852,max_ml,20,60,3,3,0.05,0.95,0.9488373820440676,42,1.0,1,1.0,1,1.0,1
6853,max_ml,20,60,3,3,0.05,0.95,0.8235888802168683,19,1.0,1,1.0,1,1.0,1
6854,max_ml,20,60,3,3,0.05,0.95,0.9437310247965796,41,1.0,1,1.0,1,1.0,1
6855,max_ml,20,60,3,3,0.05,0.95,0.9261642189749864,10,1.0,1,1.0,1,1.0,1
6856,max_ml,20,60,3,3,0.05,0.95,0.9099061600732562,12,1.0,1,1.0,1,1.0,1
6857,max_ml,20,60,3,3,0.05,0.95,0.8602069687704235,8,1.0,1,1.0,1,1.0,1
6858,max_ml,20,60,3,3,0.05,0.95,0.842654533485798,13,1.0,1,1.0,1,1.0,1
6859,max_ml,20,60,3,3,0.05,0.95,0.9292383333271308,33,1.0,1,1.0,1,1.0,1
6860,max_ml,20,60,3,3,0.05,0.95,0.9422854451827838,31,1.0,1,1.0,1,1.0,1
6861,max_ml,20,60,3,3,0.05,0.95,0.9315303605414184,13,1.0,1,1.0,1,1.0,1
6862,max_ml,20,60,3,3,0.05,0.95,0.9212895437667932,10,1.0,1,1.0,1,1.0,1
6863,max_ml,20,60,3,3,0.05,0.95,0.9339671591717932,32,1.0,1,1.0,1,1.0,1
6864,max_ml,20,60,3,3,0.05,0.95,0.9350708034080352,19,1.0,1,1.0,1,1.0,1
6865,max_ml,20,60,3,3,0.05,0.95,0.9021171104273732,14,1.0,1,1.0,1,1.0,1
6866,max_ml,20,60,3,3,0.05,0.95,0.917277752613273,25,1.0,1,1.0,1,1.0,1
6867,max_ml,20,60,3,3,0.05,0.95,0.9246651278805592,12,1.0,1,1.0,1,1.0,1
6868,max_ml,20,60,3,3,0.05,0.95,0.9292520741138732,8,1.0,1,1.0,1,1.0,1
6869,max_ml,20,60,3,3,0.05,0.95,0.9381833630136486,23,1.0,1,1.0,1,1.0,1
6870,max_ml,20,60,3,3,0.05,0.95,0.935488090845814,22,1.0,1,1.0,1,1.0,1
6871,max_ml,20,60,3,3,0.05,0.95,0.948922506008265,53,1.0,1,1.0,1,1.0,1
6872,max_ml,20,60,3,3,0.05,0.95,0.9079543865606488,20,1.0,1,1.0,1,1.0,1
6873,max_ml,20,60,3,3,0.05,0.95,0.930667060537355,10,1.0,1,1.0,1,1.0,1
6874,max_ml,20,60,3,3,0.05,0.95,0.8756774510756481,29,1.0,1,1.0,1,1.0,1
6875,max_ml,20,60,3,3,0.05,0.95,0.9040295149522852,12,1.0,1,1.0,1,1.0,1
6876,max_ml,20,60,3,3,0.05,0.95,0.9476804545763284,49,0.0,0,1.0,1,1.0,1
6877,max_ml,20,60,3,3,0.05,0.95,0.9096283265366708,10,1.0,1,1.0,1,1.0,1
6878,max_ml,20,60,3,3,0.05,0.95,0.9232135056332604,13,1.0,1,1.0,1,1.0,1
6879,max_ml,20,60,3,3,0.05,0.95,0.8933623242684847,24,1.0,1,1.0,1,1.0,1
6880,max_ml,20,60,3,3,0.05,0.95,0.9048394874950798,7,1.0,1,1.0,1,1.0,1
6881,max_ml,20,60,3,3,0.05,0.95,0.8954406361250872,6,1.0,1,1.0,1,1.0,1
6882,max_ml,20,60,3,3,0.05,0.95,0.9420160181144724,24,1.0,1,1.0,1,1.0,1
6883,max_ml,20,60,3,3,0.05,0.95,0.9290122958523002,14,1.0,1,1.0,1,1.0,1
6884,max_ml,20,60,3,3,0.05,0.95,0.870160212556422,21,1.0,1,1.0,1,1.0,1
6885,max_ml,20,60,3,3,0.05,0.95,0.9435132704718152,29,1.0,1,1.0,1,1.0,1
6886,max_ml,20,60,3,3,0.05,0.95,0.93708098681177,10,1.0,1,1.0,1,1.0,1
6887,max_ml,20,60,3,3,0.05,0.95,0.9365579648551884,16,1.0,1,1.0,1,1.0,1
6888,max_ml,20,60,3,3,0.05,0.95,0.9074640143771114,28,1.0,1,1.0,1,1.0,1
6889,max_ml,20,60,3,3,0.05,0.95,0.9348448348508848,45,1.0,1,1.0,1,1.0,1
6890,max_ml,20,60,3,3,0.05,0.95,0.9068908514788092,13,1.0,1,1.0,1,1.0,1
6891,max_ml,20,60,3,3,0.05,0.95,0.918780539532608,8,1.0,1,1.0,1,1.0,1
6892,max_ml,20,60,3,3,0.05,0.95,0.8770107594983239,22,1.0,1,1.0,1,1.0,1
6893,max_ml,20,60,3,3,0.05,0.95,0.9454862513412366,26,1.0,1,1.0,1,1.0,1
6894,max_ml,20,60,3,3,0.05,0.95,0.8715508771378097,7,1.0,1,1.0,1,1.0,1
6895,max_ml,20,60,3,3,0.05,0.95,0.9433683212915212,17,1.0,1,1.0,1,1.0,1
6896,max_ml,20,60,3,3,0.05,0.95,0.8493109838392784,11,1.0,1,1.0,1,1.0,1
6897,max_ml,20,60,3,3,0.05,0.95,0.8861893504814399,18,1.0,1,1.0,1,1.0,1
6898,max_ml,20,60,3,3,0.05,0.95,0.9485508764435449,18,1.0,1,1.0,1,1.0,1
6899,max_ml,20,60,3,3,0.05,0.95,0.9159207973411082,16,1.0,1,1.0,1,1.0,1
6900,max_ml,20,60,3,3,0.05,0.95,0.8394735762946987,8,1.0,1,1.0,1,1.0,1
6901,max_ml,20,60,3,3,0.05,0.95,0.8793594745836637,8,1.0,1,1.0,1,1.0,1
6902,max_ml,20,60,3,3,0.05,0.95,0.9005977972133635,7,1.0,1,1.0,1,1.0,1
6903,max_ml,20,60,3,3,0.05,0.95,0.9089741584145667,11,1.0,1,1.0,1,1.0,1
6904,max_ml,20,60,3,3,0.05,0.95,0.9199519860879238,13,1.0,1,1.0,1,1.0,1
6905,max_ml,20,60,3,3,0.05,0.95,0.9363562128644852,14,1.0,1,1.0,1,1.0,1
6906,max_ml,20,60,3,3,0.05,0.95,0.9012036598236486,7,1.0,1,1.0,1,1.0,1
6907,max_ml,20,60,3,3,0.05,0.95,0.9397800758488192,12,1.0,1,1.0,1,1.0,1
6908,max_ml,20,60,3,3,0.05,0.95,0.9047291867700924,7,1.0,1,1.0,1,1.0,1
6909,max_ml,20,60,3,3,0.05,0.95,0.8194359255736638,21,1.0,1,1.0,1,1.0,1
6910,max_ml,20,60,3,3,0.05,0.95,0.9218763150279664,15,1.0,1,1.0,1,1.0,1
6911,max_ml,20,60,3,3,0.05,0.95,0.9086895731577024,8,1.0,1,1.0,1,1.0,1
6912,max_ml,20,60,3,3,0.05,0.95,0.9019158852898266,8,1.0,1,1.0,1,1.0,1
6913,max_ml,20,60,3,3,0.05,0.95,0.8847382662599091,22,1.0,1,1.0,1,1.0,1
6914,max_ml,20,60,3,3,0.05,0.95,0.8845366602503396,24,1.0,1,1.0,1,1.0,1
6915,max_ml,20,60,3,3,0.05,0.95,0.9331607879251426,11,1.0,1,1.0,1,1.0,1
6916,max_ml,20,60,3,3,0.05,0.95,0.909456639925318,6,1.0,1,1.0,1,1.0,1
6917,max_ml,20,60,3,3,0.05,0.95,0.8323264182131367,9,1.0,1,1.0,1,1.0,1
6918,max_ml,20,60,3,3,0.05,0.95,0.9312578040118548,13,1.0,1,1.0,1,1.0,1
6919,max_ml,20,60,3,3,0.05,0.95,0.9302253315961316,32,1.0,1,1.0,1,1.0,1
6920,max_ml,20,60,3,3,0.05,0.95,0.8545935335460111,14,1.0,1,1.0,1,1.0,1
6921,max_ml,20,60,3,3,0.05,0.95,0.9310239665834952,9,1.0,1,1.0,1,1.0,1
6922,max_ml,20,60,3,3,0.05,0.95,0.8581157038603721,23,1.0,1,1.0,1,1.0,1
6923,max_ml,20,60,3,3,0.05,0.95,0.8883669147463958,10,1.0,1,1.0,1,1.0,1
6924,max_ml,20,60,3,3,0.05,0.95,0.8525098608527861,19,1.0,1,1.0,1,1.0,1
6925,max_ml,20,60,3,3,0.05,0.95,0.8931607895910206,30,1.0,1,1.0,1,1.0,1
6926,max_ml,20,60,3,3,0.05,0.95,0.7695159192382965,8,1.0,1,1.0,1,1.0,1
6927,max_ml,20,60,3,3,0.05,0.95,0.8780442134562569,15,1.0,1,1.0,1,1.0,1
6928,max_ml,20,60,3,3,0.05,0.95,0.9022636479896126,10,1.0,1,1.0,1,1.0,1
6929,max_ml,20,60,3,3,0.05,0.95,0.9483822234780496,24,1.0,1,1.0,1,1.0,1
6930,max_ml,20,60,3,3,0.05,0.95,0.9457807132280988,24,1.0,1,1.0,1,1.0,1
6931,max_ml,20,60,3,3,0.05,0.95,0.9208812665523648,23,1.0,1,1.0,1,1.0,1
6932,max_ml,20,60,3,3,0.05,0.95,0.92454197865681,41,1.0,1,1.0,1,1.0,1
6933,max_ml,20,60,3,3,0.05,0.95,0.8738616696791973,14,1.0,1,1.0,1,1.0,1
6934,max_ml,20,60,3,3,0.05,0.95,0.9051784792849756,26,1.0,1,1.0,1,1.0,1
6935,max_ml,20,60,3,3,0.05,0.95,0.9456295275772996,29,1.0,1,1.0,1,1.0,1
6936,max_ml,20,60,3,3,0.05,0.95,0.9085560100380402,7,1.0,1,1.0,1,1.0,1
6937,max_ml,20,60,3,3,0.05,0.95,0.9192624970527552,21,1.0,1,1.0,1,1.0,1
6938,max_ml,20,60,3,3,0.05,0.95,0.8730893334958256,27,1.0,1,1.0,1,1.0,1
6939,max_ml,20,60,3,3,0.05,0.95,0.9239563988589624,19,1.0,1,1.0,1,1.0,1
6940,max_ml,20,60,3,3,0.05,0.95,0.8963108751046814,8,1.0,1,1.0,1,1.0,1
6941,max_ml,20,60,3,3,0.05,0.95,0.922678213468009,33,1.0,1,1.0,1,1.0,1
6942,max_ml,20,60,3,3,0.05,0.95,0.9487451204039656,28,1.0,1,1.0,1,1.0,1
6943,max_ml,20,60,3,3,0.05,0.95,0.9434368708579896,11,1.0,1,1.0,1,1.0,1
6944,max_ml,20,60,3,3,0.05,0.95,0.933121889926232,8,1.0,1,1.0,1,1.0,1
6945,max_ml,20,60,3,3,0.05,0.95,0.9248878141320466,22,1.0,1,1.0,1,1.0,1
6946,max_ml,20,60,3,3,0.05,0.95,0.8649997367743918,8,1.0,1,1.0,1,1.0,1
6947,max_ml,20,60,3,3,0.05,0.95,0.9303237609712602,36,1.0,1,1.0,1,1.0,1
6948,max_ml,20,60,3,3,0.05,0.95,0.9492639917354484,6,1.0,1,1.0,1,1.0,1
6949,max_ml,20,60,3,3,0.05,0.95,0.9448170201102792,12,1.0,1,1.0,1,1.0,1
6950,max_ml,20,60,3,3,0.05,0.95,0.9178960951626316,19,1.0,1,1.0,1,1.0,1
6951,max_ml,20,60,3,3,0.05,0.95,0.8817819162870693,9,1.0,1,1.0,1,1.0,1
6952,max_ml,20,60,3,3,0.05,0.95,0.8974964867259198,11,1.0,1,1.0,1,1.0,1
6953,max_ml,20,60,3,3,0.05,0.95,0.8885403553787534,26,1.0,1,1.0,1,1.0,1
6954,max_ml,20,60,3,3,0.05,0.95,0.9196987259680126,18,1.0,1,1.0,1,1.0,1
6955,max_ml,20,60,3,3,0.05,0.95,0.8435341469422247,9,1.0,1,1.0,1,1.0,1
6956,max_ml,20,60,3,3,0.05,0.95,0.9210116371830078,12,1.0,1,1.0,1,1.0,1
6957,max_ml,20,60,3,3,0.05,0.95,0.8797041290643807,10,1.0,1,1.0,1,1.0,1
6958,max_ml,20,60,3,3,0.05,0.95,0.9112774493858812,20,1.0,1,1.0,1,1.0,1
6959,max_ml,20,60,3,3,0.05,0.95,0.93249335426416,20,1.0,1,1.0,1,1.0,1
6960,max_ml,20,60,3,3,0.05,0.95,0.9184656263634328,9,1.0,1,1.0,1,1.0,1
6961,max_ml,20,60,3,3,0.05,0.95,0.6803442834630292,5,1.0,1,1.0,1,1.0,1
6962,max_ml,20,60,3,3,0.05,0.95,0.9445264249639768,7,1.0,1,1.0,1,1.0,1
6963,max_ml,20,60,3,3,0.05,0.95,0.8251395176175678,12,1.0,1,1.0,1,1.0,1
6964,max_ml,20,60,3,3,0.05,0.95,0.9481997518390504,72,1.0,1,1.0,1,1.0,1
6965,max_ml,20,60,3,3,0.05,0.95,0.9195602756065042,9,1.0,1,1.0,1,1.0,1
6966,max_ml,20,60,3,3,0.05,0.95,0.931593146640968,21,1.0,1,1.0,1,1.0,1
6967,max_ml,20,60,3,3,0.05,0.95,0.8731874321863443,11,1.0,1,1.0,1,1.0,1
6968,max_ml,20,60,3,3,0.05,0.95,0.8468153306718876,9,1.0,1,1.0,1,1.0,1
6969,max_ml,20,60,3,3,0.05,0.95,0.9470044560204708,22,1.0,1,1.0,1,1.0,1
6970,max_ml,20,60,3,3,0.05,0.95,0.9066860563045694,12,1.0,1,1.0,1,1.0,1
6971,max_ml,20,60,3,3,0.05,0.95,0.9374237631645376,8,1.0,1,1.0,1,1.0,1
6972,max_ml,20,60,3,3,0.05,0.95,0.8584813081385092,7,1.0,1,1.0,1,1.0,1
6973,max_ml,20,60,3,3,0.05,0.95,0.8317409320142383,22,1.0,1,1.0,1,1.0,1
6974,max_ml,20,60,3,3,0.05,0.95,0.9408675018734785,10,1.0,1,1.0,1,1.0,1
6975,max_ml,20,60,3,3,0.05,0.95,0.8925802558067748,9,1.0,1,1.0,1,1.0,1
6976,max_ml,20,60,3,3,0.05,0.95,0.929644605789105,5,1.0,1,1.0,1,1.0,1
6977,max_ml,20,60,3,3,0.05,0.95,0.9251555984720324,11,1.0,1,1.0,1,1.0,1
6978,max_ml,20,60,3,3,0.05,0.95,0.8447396151657733,5,1.0,1,1.0,1,1.0,1
6979,max_ml,20,60,3,3,0.05,0.95,0.9435062555075678,19,1.0,1,1.0,1,1.0,1
6980,max_ml,20,60,3,3,0.05,0.95,0.915488708851076,27,1.0,1,1.0,1,1.0,1
6981,max_ml,20,60,3,3,0.05,0.95,0.7814254112760612,7,1.0,1,1.0,1,1.0,1
6982,max_ml,20,60,3,3,0.05,0.95,0.9012476623436204,17,1.0,1,1.0,1,1.0,1
6983,max_ml,20,60,3,3,0.05,0.95,0.9280527841688572,24,1.0,1,1.0,1,1.0,1
6984,max_ml,20,60,3,3,0.05,0.95,0.9239818791944416,12,1.0,1,1.0,1,1.0,1
6985,max_ml,20,60,3,3,0.05,0.95,0.940207666590816,16,1.0,1,1.0,1,1.0,1
6986,max_ml,20,60,3,3,0.05,0.95,0.9370652120921188,28,1.0,1,1.0,1,1.0,1
6987,max_ml,20,60,3,3,0.05,0.95,0.9480701316966512,19,1.0,1,1.0,1,1.0,1
6988,max_ml,20,60,3,3,0.05,0.95,0.9138010250987496,10,1.0,1,1.0,1,1.0,1
6989,max_ml,20,60,3,3,0.05,0.95,0.8873768359400116,7,1.0,1,1.0,1,1.0,1
6990,max_ml,20,60,3,3,0.05,0.95,0.9108634704207712,9,1.0,1,1.0,1,1.0,1
6991,max_ml,20,60,3,3,0.05,0.95,0.9227793283598268,19,1.0,1,1.0,1,1.0,1
6992,max_ml,20,60,3,3,0.05,0.95,0.8850217634618822,10,1.0,1,1.0,1,1.0,1
6993,max_ml,20,60,3,3,0.05,0.95,0.8730184864219148,5,1.0,1,1.0,1,1.0,1
6994,max_ml,20,60,3,3,0.05,0.95,0.8966839325818331,27,1.0,1,1.0,1,1.0,1
6995,max_ml,20,60,3,3,0.05,0.95,0.8047082247701097,8,1.0,1,1.0,1,1.0,1
6996,max_ml,20,60,3,3,0.05,0.95,0.9492413170190992,27,1.0,1,1.0,1,1.0,1
6997,max_ml,20,60,3,3,0.05,0.95,0.9343094510460884,25,1.0,1,1.0,1,1.0,1
6998,max_ml,20,60,3,3,0.05,0.95,0.9490416168085726,51,1.0,1,1.0,1,1.0,1
6999,max_ml,20,60,3,3,0.05,0.95,0.94622529830108,26,1.0,1,1.0,1,1.0,1
7000,max_ml,20,60,3,3,0.05,0.95,0.9225998706837776,25,1.0,1,1.0,1,1.0,1
7001,max_ml,20,60,3,3,0.05,0.95,0.9322356579673036,26,1.0,1,1.0,1,1.0,1
7002,max_ml,20,60,3,3,0.05,0.95,0.9495286285179132,28,1.0,1,1.0,1,1.0,1
7003,max_ml,20,60,3,3,0.05,0.95,0.9402115711413026,9,1.0,1,1.0,1,1.0,1
7004,max_ml,20,60,3,3,0.05,0.95,0.8457119280954576,8,1.0,1,1.0,1,1.0,1
7005,max_ml,20,60,3,3,0.05,0.95,0.9499924817269352,27,1.0,1,1.0,1,1.0,1
7006,max_ml,20,60,3,3,0.05,0.95,0.9468661526911438,24,1.0,1,1.0,1,1.0,1
7007,max_ml,20,60,3,3,0.05,0.95,0.9032897697089682,69,1.0,1,1.0,1,1.0,1
7008,max_ml,20,60,3,3,0.05,0.95,0.8527670075433428,12,1.0,1,1.0,1,1.0,1
7009,max_ml,20,60,3,3,0.05,0.95,0.8813439101171687,20,1.0,1,1.0,1,1.0,1
7010,max_ml,20,60,3,3,0.05,0.95,0.892078023718937,9,1.0,1,1.0,1,1.0,1
7011,max_ml,20,60,3,3,0.05,0.95,0.8890940633022059,30,1.0,1,1.0,1,1.0,1
7012,max_ml,20,60,3,3,0.05,0.95,0.9158366160776032,10,1.0,1,1.0,1,1.0,1
7013,max_ml,20,60,3,3,0.05,0.95,0.9221631756752544,9,1.0,1,1.0,1,1.0,1
7014,max_ml,20,60,3,3,0.05,0.95,0.943700150186068,59,0.0,0,1.0,1,1.0,1
7015,max_ml,20,60,3,3,0.05,0.95,0.9147148051765484,21,1.0,1,1.0,1,1.0,1
7016,max_ml,20,60,3,3,0.05,0.95,0.8989116573420036,44,1.0,1,1.0,1,1.0,1
7017,max_ml,20,60,3,3,0.05,0.95,0.9010222947000136,17,1.0,1,1.0,1,1.0,1
7018,max_ml,20,60,3,3,0.05,0.95,0.935945540296494,7,1.0,1,1.0,1,1.0,1
7019,max_ml,20,60,3,3,0.05,0.95,0.8854607805752759,13,1.0,1,1.0,1,1.0,1
7020,max_ml,20,60,3,3,0.05,0.95,0.9236191028774088,12,1.0,1,1.0,1,1.0,1
7021,max_ml,20,60,3,3,0.05,0.95,0.940852951323042,37,1.0,1,1.0,1,1.0,1
7022,max_ml,20,60,3,3,0.05,0.95,0.9189472324912306,24,1.0,1,1.0,1,1.0,1
7023,max_ml,20,60,3,3,0.05,0.95,0.867694620410637,21,1.0,1,1.0,1,1.0,1
7024,max_ml,20,60,3,3,0.05,0.95,0.9344792132678428,11,1.0,1,1.0,1,1.0,1
7025,max_ml,20,60,3,3,0.05,0.95,0.9228157486054692,39,1.0,1,1.0,1,1.0,1
7026,max_ml,20,60,3,3,0.05,0.95,0.9121126023282534,9,1.0,1,1.0,1,1.0,1
7027,max_ml,20,60,3,3,0.05,0.95,0.9113271450135344,13,1.0,1,1.0,1,1.0,1
7028,max_ml,20,60,3,3,0.05,0.95,0.9311710648751592,24,1.0,1,1.0,1,1.0,1
7029,max_ml,20,60,3,3,0.05,0.95,0.9492593398020904,23,1.0,1,1.0,1,1.0,1
7030,max_ml,20,60,3,3,0.05,0.95,0.9368663725804488,17,1.0,1,1.0,1,1.0,1
7031,max_ml,20,60,3,3,0.05,0.95,0.8861625867483829,6,1.0,1,1.0,1,1.0,1
7032,max_ml,20,60,3,3,0.05,0.95,0.9253518404214685,8,1.0,1,1.0,1,1.0,1
7033,max_ml,20,60,3,3,0.05,0.95,0.9342882106941413,11,1.0,1,1.0,1,1.0,1
7034,max_ml,20,60,3,3,0.05,0.95,0.9423028964764372,25,1.0,1,1.0,1,1.0,1
7035,max_ml,20,60,3,3,0.05,0.95,0.8982496956884102,9,1.0,1,1.0,1,1.0,1
7036,max_ml,20,60,3,3,0.05,0.95,0.8980643298601414,13,1.0,1,1.0,1,1.0,1
7037,max_ml,20,60,3,3,0.05,0.95,0.8673930228515885,9,1.0,1,1.0,1,1.0,1
7038,max_ml,20,60,3,3,0.05,0.95,0.9344489370288156,26,1.0,1,1.0,1,1.0,1
7039,max_ml,20,60,3,3,0.05,0.95,0.9296064420203828,19,1.0,1,1.0,1,1.0,1
7040,max_ml,20,60,3,3,0.05,0.95,0.8365898694669922,9,1.0,1,1.0,1,1.0,1
7041,max_ml,20,60,3,3,0.05,0.95,0.9107063737237474,3,1.0,1,1.0,1,1.0,1
7042,max_ml,20,60,3,3,0.05,0.95,0.923199480980044,8,1.0,1,1.0,1,1.0,1
7043,max_ml,20,60,3,3,0.05,0.95,0.877978675145493,20,1.0,1,1.0,1,1.0,1
7044,max_ml,20,60,3,3,0.05,0.95,0.9140699153323386,23,1.0,1,1.0,1,1.0,1
7045,max_ml,20,60,3,3,0.05,0.95,0.9066142660351828,8,1.0,1,1.0,1,1.0,1
7046,max_ml,20,60,3,3,0.05,0.95,0.934917353934436,12,1.0,1,1.0,1,1.0,1
7047,max_ml,20,60,3,3,0.05,0.95,0.9459938118222592,59,0.0,0,1.0,1,1.0,1
7048,max_ml,20,60,3,3,0.05,0.95,0.943177574173014,12,1.0,1,1.0,1,1.0,1
7049,max_ml,20,60,3,3,0.05,0.95,0.9251276681008248,8,1.0,1,1.0,1,1.0,1
7050,max_ml,20,60,3,3,0.05,0.95,0.9473767223345724,15,1.0,1,1.0,1,1.0,1
7051,max_ml,20,60,3,3,0.05,0.95,0.9349571412636286,30,1.0,1,1.0,1,1.0,1
7052,max_ml,20,60,3,3,0.05,0.95,0.8849362117554468,8,1.0,1,1.0,1,1.0,1
7053,max_ml,20,60,3,3,0.05,0.95,0.8131719398820116,13,1.0,1,1.0,1,1.0,1
7054,max_ml,20,60,3,3,0.05,0.95,0.8370770533347138,14,1.0,1,1.0,1,1.0,1
7055,max_ml,20,60,3,3,0.05,0.95,0.9499172319971628,29,1.0,1,1.0,1,1.0,1
7056,max_ml,20,60,3,3,0.05,0.95,0.9343283104945004,19,1.0,1,1.0,1,1.0,1
7057,max_ml,20,60,3,3,0.05,0.95,0.9399259647120723,9,1.0,1,1.0,1,1.0,1
7058,max_ml,20,60,3,3,0.05,0.95,0.9340330880048462,11,1.0,1,1.0,1,1.0,1
7059,max_ml,20,60,3,3,0.05,0.95,0.9359631573572158,22,1.0,1,1.0,1,1.0,1
7060,max_ml,20,60,3,3,0.05,0.95,0.9107221813527796,13,1.0,1,1.0,1,1.0,1
7061,max_ml,20,60,3,3,0.05,0.95,0.8925039910559057,7,1.0,1,1.0,1,1.0,1
7062,max_ml,20,60,3,3,0.05,0.95,0.9092243171770008,5,1.0,1,1.0,1,1.0,1
7063,max_ml,20,60,3,3,0.05,0.95,0.9426675246773242,14,1.0,1,1.0,1,1.0,1
7064,max_ml,20,60,3,3,0.05,0.95,0.9123900742488948,7,1.0,1,1.0,1,1.0,1
7065,max_ml,20,60,3,3,0.05,0.95,0.907535850780526,20,1.0,1,1.0,1,1.0,1
7066,max_ml,20,60,3,3,0.05,0.95,0.9043645727968942,41,1.0,1,1.0,1,1.0,1
7067,max_ml,20,60,3,3,0.05,0.95,0.9423293958203368,18,1.0,1,1.0,1,1.0,1
7068,max_ml,20,60,3,3,0.05,0.95,0.9344673239344804,31,1.0,1,1.0,1,1.0,1
7069,max_ml,20,60,3,3,0.05,0.95,0.8688947196422021,8,1.0,1,1.0,1,1.0,1
7070,max_ml,20,60,3,3,0.05,0.95,0.9332887688017536,20,1.0,1,1.0,1,1.0,1
7071,max_ml,20,60,3,3,0.05,0.95,0.9479507442206032,24,1.0,1,1.0,1,1.0,1
7072,max_ml,20,60,3,3,0.05,0.95,0.8850424422689153,24,1.0,1,1.0,1,1.0,1
7073,max_ml,20,60,3,3,0.05,0.95,0.8920773696222434,17,1.0,1,1.0,1,1.0,1
7074,max_ml,20,60,3,3,0.05,0.95,0.9178044970565226,9,1.0,1,1.0,1,1.0,1
7075,max_ml,20,60,3,3,0.05,0.95,0.91809412030185,19,1.0,1,1.0,1,1.0,1
7076,max_ml,20,60,3,3,0.05,0.95,0.8970750053379396,11,1.0,1,1.0,1,1.0,1
7077,max_ml,20,60,3,3,0.05,0.95,0.928572942969089,17,1.0,1,1.0,1,1.0,1
7078,max_ml,20,60,3,3,0.05,0.95,0.9341966959356416,18,1.0,1,1.0,1,1.0,1
7079,max_ml,20,60,3,3,0.05,0.95,0.9104740385817488,14,1.0,1,1.0,1,1.0,1
7080,max_ml,20,60,3,3,0.05,0.95,0.8802365024291811,15,1.0,1,1.0,1,1.0,1
7081,max_ml,20,60,3,3,0.05,0.95,0.9035282474629076,30,1.0,1,1.0,1,1.0,1
7082,max_ml,20,60,3,3,0.05,0.95,0.8375274301012923,27,1.0,1,1.0,1,1.0,1
7083,max_ml,20,60,3,3,0.05,0.95,0.9207040951582988,12,1.0,1,1.0,1,1.0,1
7084,max_ml,20,60,3,3,0.05,0.95,0.8590944556856145,5,1.0,1,1.0,1,1.0,1
7085,max_ml,20,60,3,3,0.05,0.95,0.9481579918336522,18,1.0,1,1.0,1,1.0,1
7086,max_ml,20,60,3,3,0.05,0.95,0.9244031633979408,15,1.0,1,1.0,1,1.0,1
7087,max_ml,20,60,3,3,0.05,0.95,0.9334482461049222,32,1.0,1,1.0,1,1.0,1
7088,max_ml,20,60,3,3,0.05,0.95,0.9292128461474336,14,1.0,1,1.0,1,1.0,1
7089,max_ml,20,60,3,3,0.05,0.95,0.933146365174062,12,1.0,1,1.0,1,1.0,1
7090,max_ml,20,60,3,3,0.05,0.95,0.9225377682556486,26,1.0,1,1.0,1,1.0,1
7091,max_ml,20,60,3,3,0.05,0.95,0.9140932844790832,15,1.0,1,1.0,1,1.0,1
7092,max_ml,20,60,3,3,0.05,0.95,0.8774973800124685,20,1.0,1,1.0,1,1.0,1
7093,max_ml,20,60,3,3,0.05,0.95,0.8052785059598919,14,1.0,1,1.0,1,1.0,1
7094,max_ml,20,60,3,3,0.05,0.95,0.944023906389787,10,1.0,1,1.0,1,1.0,1
7095,max_ml,20,60,3,3,0.05,0.95,0.8311988978383608,6,1.0,1,1.0,1,1.0,1
7096,max_ml,20,60,3,3,0.05,0.95,0.9110262528664718,17,1.0,1,1.0,1,1.0,1
7097,max_ml,20,60,3,3,0.05,0.95,0.9490807302288524,25,1.0,1,1.0,1,1.0,1
7098,max_ml,20,60,3,3,0.05,0.95,0.8945141048598543,9,1.0,1,1.0,1,1.0,1
7099,max_ml,20,60,3,3,0.05,0.95,0.8787221365051875,11,1.0,1,1.0,1,1.0,1
7100,max_ml,20,60,3,3,0.05,0.95,0.8394996667386405,16,1.0,1,1.0,1,1.0,1
7101,max_ml,20,60,3,3,0.05,0.95,0.9368028018445744,34,1.0,1,1.0,1,1.0,1
7102,max_ml,20,60,3,3,0.05,0.95,0.9374915972713986,31,1.0,1,1.0,1,1.0,1
7103,max_ml,20,60,3,3,0.05,0.95,0.9136473880233152,18,1.0,1,1.0,1,1.0,1
7104,max_ml,20,60,3,3,0.05,0.95,0.9201670281168466,12,1.0,1,1.0,1,1.0,1
7105,max_ml,20,60,3,3,0.05,0.95,0.920411456821974,53,1.0,1,1.0,1,1.0,1
7106,max_ml,20,60,3,3,0.05,0.95,0.8588536394797425,8,1.0,1,1.0,1,1.0,1
7107,max_ml,20,60,3,3,0.05,0.95,0.8855572558179553,10,1.0,1,1.0,1,1.0,1
7108,max_ml,20,60,3,3,0.05,0.95,0.9086604219581808,14,1.0,1,1.0,1,1.0,1
7109,max_ml,20,60,3,3,0.05,0.95,0.7480248115061384,16,1.0,1,1.0,1,1.0,1
7110,max_ml,20,60,3,3,0.05,0.95,0.9335988165959086,6,1.0,1,1.0,1,1.0,1
7111,max_ml,20,60,3,3,0.05,0.95,0.9128295343944134,5,1.0,1,1.0,1,1.0,1
7112,max_ml,20,60,3,3,0.05,0.95,0.7984037954745956,5,1.0,1,1.0,1,1.0,1
7113,max_ml,20,60,3,3,0.05,0.95,0.9283824561544548,50,0.0,0,1.0,1,1.0,1
7114,max_ml,20,60,3,3,0.05,0.95,0.9301666191105524,34,1.0,1,1.0,1,1.0,1
7115,max_ml,20,60,3,3,0.05,0.95,0.8407712624362699,8,1.0,1,1.0,1,1.0,1
7116,max_ml,20,60,3,3,0.05,0.95,0.9155954367680984,17,1.0,1,1.0,1,1.0,1
7117,max_ml,20,60,3,3,0.05,0.95,0.8798031091715611,8,1.0,1,1.0,1,1.0,1
7118,max_ml,20,60,3,3,0.05,0.95,0.9208261788024348,12,1.0,1,1.0,1,1.0,1
7119,max_ml,20,60,3,3,0.05,0.95,0.8978546142989988,10,1.0,1,1.0,1,1.0,1
7120,max_ml,20,60,3,3,0.05,0.95,0.9405635842229572,29,1.0,1,1.0,1,1.0,1
7121,max_ml,20,60,3,3,0.05,0.95,0.9364050914870676,38,0.0,0,1.0,1,1.0,1
7122,max_ml,20,60,3,3,0.05,0.95,0.8879269179579724,48,1.0,1,1.0,1,1.0,1
7123,max_ml,20,60,3,3,0.05,0.95,0.9235679372293748,20,1.0,1,1.0,1,1.0,1
7124,max_ml,20,60,3,3,0.05,0.95,0.929286878273358,44,1.0,1,1.0,1,1.0,1
7125,max_ml,20,60,3,3,0.05,0.95,0.9350546449595528,84,0.0,1,0.0,1,0.0,1
7126,max_ml,20,60,3,3,0.05,0.95,0.9149169952362678,19,1.0,1,1.0,1,1.0,1
7127,max_ml,20,60,3,3,0.05,0.95,0.7992300558655058,33,1.0,1,1.0,1,1.0,1
7128,max_ml,20,60,3,3,0.05,0.95,0.9299598490578947,22,1.0,1,1.0,1,1.0,1
7129,max_ml,20,60,3,3,0.05,0.95,0.8369969965824289,16,1.0,1,1.0,1,1.0,1
7130,max_ml,20,60,3,3,0.05,0.95,0.8727478997956192,7,1.0,1,1.0,1,1.0,1
7131,max_ml,20,60,3,3,0.05,0.95,0.8639206806384817,19,1.0,1,1.0,1,1.0,1
7132,max_ml,20,60,3,3,0.05,0.95,0.9063343720394555,9,1.0,1,1.0,1,1.0,1
7133,max_ml,20,60,3,3,0.05,0.95,0.9212372349304412,25,1.0,1,1.0,1,1.0,1
7134,max_ml,20,60,3,3,0.05,0.95,0.9308681775489646,33,1.0,1,1.0,1,1.0,1
7135,max_ml,20,60,3,3,0.05,0.95,0.8715041761424098,15,1.0,1,1.0,1,1.0,1
7136,max_ml,20,60,3,3,0.05,0.95,0.9452051871697972,7,1.0,1,1.0,1,1.0,1
7137,max_ml,20,60,3,3,0.05,0.95,0.9038787552102928,7,1.0,1,1.0,1,1.0,1
7138,max_ml,20,60,3,3,0.05,0.95,0.9016673240578652,10,1.0,1,1.0,1,1.0,1
7139,max_ml,20,60,3,3,0.05,0.95,0.9049940646186244,7,1.0,1,1.0,1,1.0,1
7140,max_ml,20,60,3,3,0.05,0.95,0.9353580186703888,14,1.0,1,1.0,1,1.0,1
7141,max_ml,20,60,3,3,0.05,0.95,0.9105041302937952,13,1.0,1,1.0,1,1.0,1
7142,max_ml,20,60,3,3,0.05,0.95,0.8780653925039557,34,1.0,1,1.0,1,1.0,1
7143,max_ml,20,60,3,3,0.05,0.95,0.93127177914799,11,1.0,1,1.0,1,1.0,1
7144,max_ml,20,60,3,3,0.05,0.95,0.928996587110217,15,1.0,1,1.0,1,1.0,1
7145,max_ml,20,60,3,3,0.05,0.95,0.9458375806307572,23,0.0,1,0.0,1,0.0,1
7146,max_ml,20,60,3,3,0.05,0.95,0.7926284272246991,5,1.0,1,1.0,1,1.0,1
7147,max_ml,20,60,3,3,0.05,0.95,0.9215791367367882,14,1.0,1,1.0,1,1.0,1
7148,max_ml,20,60,3,3,0.05,0.95,0.9459600030071904,31,1.0,1,1.0,1,1.0,1
7149,max_ml,20,60,3,3,0.05,0.95,0.8937181420957976,7,1.0,1,1.0,1,1.0,1
7150,max_ml,20,60,3,3,0.05,0.95,0.8338990799952812,7,1.0,1,1.0,1,1.0,1
7151,max_ml,20,60,3,3,0.05,0.95,0.8740557366805752,16,1.0,1,1.0,1,1.0,1
7152,max_ml,20,60,3,3,0.05,0.95,0.8982918799318985,9,1.0,1,1.0,1,1.0,1
7153,max_ml,20,60,3,3,0.05,0.95,0.8632712272749725,10,1.0,1,1.0,1,1.0,1
7154,max_ml,20,60,3,3,0.05,0.95,0.8532157404084515,5,1.0,1,1.0,1,1.0,1
7155,max_ml,20,60,3,3,0.05,0.95,0.9257201754513826,33,1.0,1,1.0,1,1.0,1
7156,max_ml,20,60,3,3,0.05,0.95,0.8598585498790906,3,1.0,1,1.0,1,1.0,1
7157,max_ml,20,60,3,3,0.05,0.95,0.9158042459596936,51,1.0,1,1.0,1,1.0,1
7158,max_ml,20,60,3,3,0.05,0.95,0.928612745845047,22,1.0,1,1.0,1,1.0,1
7159,max_ml,20,60,3,3,0.05,0.95,0.9150486577666426,21,1.0,1,1.0,1,1.0,1
7160,max_ml,20,60,3,3,0.05,0.95,0.933219371339621,14,1.0,1,1.0,1,1.0,1
7161,max_ml,20,60,3,3,0.05,0.95,0.9344823739402652,23,1.0,1,1.0,1,1.0,1
7162,max_ml,20,60,3,3,0.05,0.95,0.9217359792635244,5,1.0,1,1.0,1,1.0,1
7163,max_ml,20,60,3,3,0.05,0.95,0.9155225043674592,12,1.0,1,1.0,1,1.0,1
7164,max_ml,20,60,3,3,0.05,0.95,0.9146696668272531,45,1.0,1,1.0,1,1.0,1
7165,max_ml,20,60,3,3,0.05,0.95,0.911207745803308,10,1.0,1,1.0,1,1.0,1
7166,max_ml,20,60,3,3,0.05,0.95,0.8356569167032148,14,1.0,1,1.0,1,1.0,1
7167,max_ml,20,60,3,3,0.05,0.95,0.9127261948340628,8,1.0,1,1.0,1,1.0,1
7168,max_ml,20,60,3,3,0.05,0.95,0.9042185226605616,25,1.0,1,1.0,1,1.0,1
7169,max_ml,20,60,3,3,0.05,0.95,0.8866809818521356,31,1.0,1,1.0,1,1.0,1
7170,max_ml,20,60,3,3,0.05,0.95,0.9061523565398536,13,1.0,1,1.0,1,1.0,1
7171,max_ml,20,60,3,3,0.05,0.95,0.9265653421749795,11,1.0,1,1.0,1,1.0,1
7172,max_ml,20,60,3,3,0.05,0.95,0.945434693174865,39,1.0,1,1.0,1,1.0,1
7173,max_ml,20,60,3,3,0.05,0.95,0.8052920187060337,11,1.0,1,1.0,1,1.0,1
7174,max_ml,20,60,3,3,0.05,0.95,0.9451957690216244,19,1.0,1,1.0,1,1.0,1
7175,max_ml,20,60,3,3,0.05,0.95,0.9142397135573744,10,1.0,1,1.0,1,1.0,1
7176,max_ml,20,60,3,3,0.05,0.95,0.8845466214532399,7,1.0,1,1.0,1,1.0,1
7177,max_ml,20,60,3,3,0.05,0.95,0.8946291736957106,18,1.0,1,1.0,1,1.0,1
7178,max_ml,20,60,3,3,0.05,0.95,0.9236341542155792,12,1.0,1,1.0,1,1.0,1
7179,max_ml,20,60,3,3,0.05,0.95,0.7945524318277647,5,1.0,1,1.0,1,1.0,1
7180,max_ml,20,60,3,3,0.05,0.95,0.8317209946432956,17,1.0,1,1.0,1,1.0,1
7181,max_ml,20,60,3,3,0.05,0.95,0.7400561248694828,7,1.0,1,1.0,1,1.0,1
7182,max_ml,20,60,3,3,0.05,0.95,0.9205424718267802,60,1.0,1,1.0,1,1.0,1
7183,max_ml,20,60,3,3,0.05,0.95,0.9498370333481924,31,1.0,1,1.0,1,1.0,1
7184,max_ml,20,60,3,3,0.05,0.95,0.8903074564161225,16,1.0,1,1.0,1,1.0,1
7185,max_ml,20,60,3,3,0.05,0.95,0.8673610170229855,6,1.0,1,1.0,1,1.0,1
7186,max_ml,20,60,3,3,0.05,0.95,0.8003377648670547,14,1.0,1,1.0,1,1.0,1
7187,max_ml,20,60,3,3,0.05,0.95,0.945640848780482,6,1.0,1,1.0,1,1.0,1
7188,max_ml,20,60,3,3,0.05,0.95,0.9474014250271072,47,0.0,1,0.0,1,0.0,1
7189,max_ml,20,60,3,3,0.05,0.95,0.9301740716630588,5,1.0,1,1.0,1,1.0,1
7190,max_ml,20,60,3,3,0.05,0.95,0.9367858578363388,11,1.0,1,1.0,1,1.0,1
7191,max_ml,20,60,3,3,0.05,0.95,0.9296333532475304,9,1.0,1,1.0,1,1.0,1
7192,max_ml,20,60,3,3,0.05,0.95,0.9334234250851872,18,1.0,1,1.0,1,1.0,1
7193,max_ml,20,60,3,3,0.05,0.95,0.9133801110758032,16,1.0,1,1.0,1,1.0,1
7194,max_ml,20,60,3,3,0.05,0.95,0.8877228471997582,7,1.0,1,1.0,1,1.0,1
7195,max_ml,20,60,3,3,0.05,0.95,0.9311839640597548,6,1.0,1,1.0,1,1.0,1
7196,max_ml,20,60,3,3,0.05,0.95,0.9362342876823534,13,1.0,1,1.0,1,1.0,1
7197,max_ml,20,60,3,3,0.05,0.95,0.9147029357446406,14,1.0,1,1.0,1,1.0,1
7198,max_ml,20,60,3,3,0.05,0.95,0.9455506649063408,14,1.0,1,1.0,1,1.0,1
7199,max_ml,20,60,3,3,0.05,0.95,0.942205587911464,7,1.0,1,1.0,1,1.0,1
7200,max_ml,20,60,3,3,0.05,0.95,0.813391663674392,8,1.0,1,1.0,1,1.0,1
7201,max_ml,20,60,3,3,0.05,0.95,0.8709300455805826,6,1.0,1,1.0,1,1.0,1
7202,max_ml,20,60,3,3,0.05,0.95,0.8525300265272809,16,1.0,1,1.0,1,1.0,1
7203,max_ml,20,60,3,3,0.05,0.95,0.9461535705271288,26,1.0,1,1.0,1,1.0,1
7204,max_ml,20,60,3,3,0.05,0.95,0.9367795789381717,8,1.0,1,1.0,1,1.0,1
7205,max_ml,20,60,3,3,0.05,0.95,0.8600874933458778,19,1.0,1,1.0,1,1.0,1
7206,max_ml,20,60,3,3,0.05,0.95,0.8267685744796675,7,1.0,1,1.0,1,1.0,1
7207,max_ml,20,60,3,3,0.05,0.95,0.9430024480736814,18,1.0,1,1.0,1,1.0,1
7208,max_ml,20,60,3,3,0.05,0.95,0.9023827805687736,36,1.0,1,1.0,1,1.0,1
7209,max_ml,20,60,3,3,0.05,0.95,0.9302170584511544,13,1.0,1,1.0,1,1.0,1
7210,max_ml,20,60,3,3,0.05,0.95,0.9209891912254068,17,1.0,1,1.0,1,1.0,1
7211,max_ml,20,60,3,3,0.05,0.95,0.9426120808896616,36,1.0,1,1.0,1,1.0,1
7212,max_ml,20,60,3,3,0.05,0.95,0.9397620601156976,18,1.0,1,1.0,1,1.0,1
7213,max_ml,20,60,3,3,0.05,0.95,0.9468044924882202,7,1.0,1,1.0,1,1.0,1
7214,max_ml,20,60,3,3,0.05,0.95,0.9291432537564084,55,1.0,1,1.0,1,1.0,1
7215,max_ml,20,60,3,3,0.05,0.95,0.9252606009682856,10,1.0,1,1.0,1,1.0,1
7216,max_ml,20,60,3,3,0.05,0.95,0.9423066570947328,20,1.0,1,1.0,1,1.0,1
7217,max_ml,20,60,3,3,0.05,0.95,0.9419750785958104,16,1.0,1,1.0,1,1.0,1
7218,max_ml,20,60,3,3,0.05,0.95,0.9461077433040588,30,1.0,1,1.0,1,1.0,1
7219,max_ml,20,60,3,3,0.05,0.95,0.9451993929850644,25,1.0,1,1.0,1,1.0,1
7220,max_ml,20,60,3,3,0.05,0.95,0.8407544066753266,7,1.0,1,1.0,1,1.0,1
7221,max_ml,20,60,3,3,0.05,0.95,0.9256872671992216,14,1.0,1,1.0,1,1.0,1
7222,max_ml,20,60,3,3,0.05,0.95,0.9093670341355924,11,1.0,1,1.0,1,1.0,1
7223,max_ml,20,60,3,3,0.05,0.95,0.9295112422608872,7,1.0,1,1.0,1,1.0,1
7224,max_ml,20,60,3,3,0.05,0.95,0.9053496219074996,10,1.0,1,1.0,1,1.0,1
7225,max_ml,20,60,3,3,0.05,0.95,0.914473078143142,20,1.0,1,1.0,1,1.0,1
7226,max_ml,20,60,3,3,0.05,0.95,0.9046079202157512,20,1.0,1,1.0,1,1.0,1
7227,max_ml,20,60,3,3,0.05,0.95,0.935812056643752,27,1.0,1,1.0,1,1.0,1
7228,max_ml,20,60,3,3,0.05,0.95,0.9485422488641312,38,1.0,1,1.0,1,1.0,1
7229,max_ml,20,60,3,3,0.05,0.95,0.8525184219125068,5,1.0,1,1.0,1,1.0,1
7230,max_ml,20,60,3,3,0.05,0.95,0.895927037441231,21,1.0,1,1.0,1,1.0,1
7231,max_ml,20,60,3,3,0.05,0.95,0.9452180871830452,44,0.0,0,0.0,0,1.0,1
7232,max_ml,20,60,3,3,0.05,0.95,0.8722335217949346,11,1.0,1,1.0,1,1.0,1
7233,max_ml,20,60,3,3,0.05,0.95,0.9312838124042748,25,1.0,1,1.0,1,1.0,1
7234,max_ml,20,60,3,3,0.05,0.95,0.8587685003018187,12,1.0,1,1.0,1,1.0,1
7235,max_ml,20,60,3,3,0.05,0.95,0.9130581290709484,14,1.0,1,1.0,1,1.0,1
7236,max_ml,20,60,3,3,0.05,0.95,0.8538875086161928,18,1.0,1,1.0,1,1.0,1
7237,max_ml,20,60,3,3,0.05,0.95,0.9471507035703466,15,1.0,1,1.0,1,1.0,1
7238,max_ml,20,60,3,3,0.05,0.95,0.905255795317004,19,1.0,1,1.0,1,1.0,1
7239,max_ml,20,60,3,3,0.05,0.95,0.819289592547338,7,1.0,1,1.0,1,1.0,1
7240,max_ml,20,60,3,3,0.05,0.95,0.930396123400477,61,0.0,0,0.0,0,1.0,1
7241,max_ml,20,60,3,3,0.05,0.95,0.9327981057817584,17,1.0,1,1.0,1,1.0,1
7242,max_ml,20,60,3,3,0.05,0.95,0.9457532665322944,22,1.0,1,1.0,1,1.0,1
7243,max_ml,20,60,3,3,0.05,0.95,0.9142969109010431,15,1.0,1,1.0,1,1.0,1
7244,max_ml,20,60,3,3,0.05,0.95,0.8646361837502697,7,1.0,1,1.0,1,1.0,1
7245,max_ml,20,60,3,3,0.05,0.95,0.8973112708701297,19,1.0,1,1.0,1,1.0,1
7246,max_ml,20,60,3,3,0.05,0.95,0.9008625981085646,6,1.0,1,1.0,1,1.0,1
7247,max_ml,20,60,3,3,0.05,0.95,0.8814851862504554,8,1.0,1,1.0,1,1.0,1
7248,max_ml,20,60,3,3,0.05,0.95,0.8870585920108869,7,1.0,1,1.0,1,1.0,1
7249,max_ml,20,60,3,3,0.05,0.95,0.9473363996246152,88,0.0,0,1.0,1,1.0,1
7250,max_ml,20,60,3,3,0.05,0.95,0.831636949503471,15,1.0,1,1.0,1,1.0,1
7251,max_ml,20,60,3,3,0.05,0.95,0.9297547626644616,18,1.0,1,1.0,1,1.0,1
7252,max_ml,20,60,3,3,0.05,0.95,0.9037671418342652,4,1.0,1,1.0,1,1.0,1
7253,max_ml,20,60,3,3,0.05,0.95,0.9285057516315196,18,1.0,1,1.0,1,1.0,1
7254,max_ml,20,60,3,3,0.05,0.95,0.9228159431238352,46,1.0,1,1.0,1,1.0,1
7255,max_ml,20,60,3,3,0.05,0.95,0.8669137754948808,14,1.0,1,1.0,1,1.0,1
7256,max_ml,20,60,3,3,0.05,0.95,0.940328378402636,8,1.0,1,1.0,1,1.0,1
7257,max_ml,20,60,3,3,0.05,0.95,0.9422025456884724,3,1.0,1,1.0,1,1.0,1
7258,max_ml,20,60,3,3,0.05,0.95,0.9158525880438524,19,1.0,1,1.0,1,1.0,1
7259,max_ml,20,60,3,3,0.05,0.95,0.9155082331331332,12,1.0,1,1.0,1,1.0,1
7260,max_ml,20,60,3,3,0.05,0.95,0.9489498502321112,37,0.0,0,1.0,1,0.0,0
7261,max_ml,20,60,3,3,0.05,0.95,0.8948854305954583,16,1.0,1,1.0,1,1.0,1
7262,max_ml,20,60,3,3,0.05,0.95,0.9344013836341888,64,0.0,0,0.0,0,1.0,1
7263,max_ml,20,60,3,3,0.05,0.95,0.9493258385339552,32,1.0,1,1.0,1,1.0,1
7264,max_ml,20,60,3,3,0.05,0.95,0.9485021819755416,62,1.0,1,1.0,1,1.0,1
7265,max_ml,20,60,3,3,0.05,0.95,0.939698220920674,56,1.0,1,1.0,1,1.0,1
7266,max_ml,20,60,3,3,0.05,0.95,0.9496704714315058,18,1.0,1,1.0,1,1.0,1
7267,max_ml,20,60,3,3,0.05,0.95,0.9472606031910092,18,1.0,1,1.0,1,1.0,1
7268,max_ml,20,60,3,3,0.05,0.95,0.9453412827797132,38,1.0,1,1.0,1,1.0,1
7269,max_ml,20,60,3,3,0.05,0.95,0.9356563868651322,24,1.0,1,1.0,1,1.0,1
7270,max_ml,20,60,3,3,0.05,0.95,0.921604710473991,19,1.0,1,1.0,1,1.0,1
7271,max_ml,20,60,3,3,0.05,0.95,0.9053863505837046,13,1.0,1,1.0,1,1.0,1
7272,max_ml,20,60,3,3,0.05,0.95,0.8323848102112763,6,1.0,1,1.0,1,1.0,1
7273,max_ml,20,60,3,3,0.05,0.95,0.8367484788608165,6,1.0,1,1.0,1,1.0,1
7274,max_ml,20,60,3,3,0.05,0.95,0.9358701991052324,17,1.0,1,1.0,1,1.0,1
7275,max_ml,20,60,3,3,0.05,0.95,0.9283827726909594,22,1.0,1,1.0,1,1.0,1
7276,max_ml,20,60,3,3,0.05,0.95,0.9123621727733024,21,1.0,1,1.0,1,1.0,1
7277,max_ml,20,60,3,3,0.05,0.95,0.934829958646042,12,1.0,1,1.0,1,1.0,1
7278,max_ml,20,60,3,3,0.05,0.95,0.9496813255374872,12,1.0,1,1.0,1,1.0,1
7279,max_ml,20,60,3,3,0.05,0.95,0.8519079811637957,10,1.0,1,1.0,1,1.0,1
7280,max_ml,20,60,3,3,0.05,0.95,0.9167143095064232,12,1.0,1,1.0,1,1.0,1
7281,max_ml,20,60,3,3,0.05,0.95,0.9182259939679568,13,1.0,1,1.0,1,1.0,1
7282,max_ml,20,60,3,3,0.05,0.95,0.9465410241960992,76,0.0,0,1.0,1,1.0,1
7283,max_ml,20,60,3,3,0.05,0.95,0.920120594273368,19,1.0,1,1.0,1,1.0,1
7284,max_ml,20,60,3,3,0.05,0.95,0.942538681216286,14,1.0,1,1.0,1,1.0,1
7285,max_ml,20,60,3,3,0.05,0.95,0.9486962840728322,25,1.0,1,1.0,1,1.0,1
7286,max_ml,20,60,3,3,0.05,0.95,0.8686883681414682,10,1.0,1,1.0,1,1.0,1
7287,max_ml,20,60,3,3,0.05,0.95,0.8876796142446736,10,1.0,1,1.0,1,1.0,1
7288,max_ml,20,60,3,3,0.05,0.95,0.8730459005136696,5,1.0,1,1.0,1,1.0,1
7289,max_ml,20,60,3,3,0.05,0.95,0.9250728448755642,18,1.0,1,1.0,1,1.0,1
7290,max_ml,20,60,3,3,0.05,0.95,0.945288622875458,25,1.0,1,1.0,1,1.0,1
7291,max_ml,20,60,3,3,0.05,0.95,0.8658605035121967,5,1.0,1,1.0,1,1.0,1
7292,max_ml,20,60,3,3,0.05,0.95,0.8228118930115564,5,1.0,1,1.0,1,1.0,1
7293,max_ml,20,60,3,3,0.05,0.95,0.8456734000470943,3,1.0,1,1.0,1,1.0,1
7294,max_ml,20,60,3,3,0.05,0.95,0.9121111697016616,6,1.0,1,1.0,1,1.0,1
7295,max_ml,20,60,3,3,0.05,0.95,0.8865072186699756,14,1.0,1,1.0,1,1.0,1
7296,max_ml,20,60,3,3,0.05,0.95,0.9402859361530488,25,1.0,1,1.0,1,1.0,1
7297,max_ml,20,60,3,3,0.05,0.95,0.9288928729384984,25,1.0,1,1.0,1,1.0,1
7298,max_ml,20,60,3,3,0.05,0.95,0.8537783732865252,14,1.0,1,1.0,1,1.0,1
7299,max_ml,20,60,3,3,0.05,0.95,0.8604915561251214,6,1.0,1,1.0,1,1.0,1
7300,max_ml,20,60,3,3,0.05,0.95,0.9289189914158886,8,1.0,1,1.0,1,1.0,1
7301,max_ml,20,60,3,3,0.05,0.95,0.872853114504846,9,1.0,1,1.0,1,1.0,1
7302,max_ml,20,60,3,3,0.05,0.95,0.9283070802263692,16,1.0,1,1.0,1,1.0,1
7303,max_ml,20,60,3,3,0.05,0.95,0.9394508662862432,35,1.0,1,1.0,1,1.0,1
7304,max_ml,20,60,3,3,0.05,0.95,0.8337230932505438,12,1.0,1,1.0,1,1.0,1
7305,max_ml,20,60,3,3,0.05,0.95,0.9222272273095083,20,1.0,1,1.0,1,1.0,1
7306,max_ml,20,60,3,3,0.05,0.95,0.8822888923717382,8,1.0,1,1.0,1,1.0,1
7307,max_ml,20,60,3,3,0.05,0.95,0.9236329225998036,35,1.0,1,1.0,1,1.0,1
7308,max_ml,20,60,3,3,0.05,0.95,0.8995882749829373,36,1.0,1,1.0,1,1.0,1
7309,max_ml,20,60,3,3,0.05,0.95,0.9311822843618818,17,1.0,1,1.0,1,1.0,1
7310,max_ml,20,60,3,3,0.05,0.95,0.8389823124625746,9,1.0,1,1.0,1,1.0,1
7311,max_ml,20,60,3,3,0.05,0.95,0.9324346283309952,61,1.0,1,1.0,1,1.0,1
7312,max_ml,20,60,3,3,0.05,0.95,0.948460805305812,27,1.0,1,1.0,1,1.0,1
7313,max_ml,20,60,3,3,0.05,0.95,0.9286047847801424,28,1.0,1,1.0,1,1.0,1
7314,max_ml,20,60,3,3,0.05,0.95,0.9450681992553848,15,1.0,1,1.0,1,1.0,1
7315,max_ml,20,60,3,3,0.05,0.95,0.936024140604828,21,1.0,1,1.0,1,1.0,1
7316,max_ml,20,60,3,3,0.05,0.95,0.8942253285504035,19,1.0,1,1.0,1,1.0,1
7317,max_ml,20,60,3,3,0.05,0.95,0.9260322556346654,8,1.0,1,1.0,1,1.0,1
7318,max_ml,20,60,3,3,0.05,0.95,0.8753092992434225,7,1.0,1,1.0,1,1.0,1
7319,max_ml,20,60,3,3,0.05,0.95,0.9495484552262128,26,1.0,1,1.0,1,1.0,1
7320,max_ml,20,60,3,3,0.05,0.95,0.844240462785157,5,1.0,1,1.0,1,1.0,1
7321,max_ml,20,60,3,3,0.05,0.95,0.9357179829433312,5,1.0,1,1.0,1,1.0,1
7322,max_ml,20,60,3,3,0.05,0.95,0.9137901527933,19,1.0,1,1.0,1,1.0,1
7323,max_ml,20,60,3,3,0.05,0.95,0.9116616659358786,22,1.0,1,1.0,1,1.0,1
7324,max_ml,20,60,3,3,0.05,0.95,0.9353489506868984,14,1.0,1,1.0,1,1.0,1
7325,max_ml,20,60,3,3,0.05,0.95,0.927037675775536,16,1.0,1,1.0,1,1.0,1
7326,max_ml,20,60,3,3,0.05,0.95,0.9160782849171024,8,1.0,1,1.0,1,1.0,1
7327,max_ml,20,60,3,3,0.05,0.95,0.8944561636255203,15,1.0,1,1.0,1,1.0,1
7328,max_ml,20,60,3,3,0.05,0.95,0.8349891394340948,14,1.0,1,1.0,1,1.0,1
7329,max_ml,20,60,3,3,0.05,0.95,0.8249181106502299,8,1.0,1,1.0,1,1.0,1
7330,max_ml,20,60,3,3,0.05,0.95,0.8420800219468747,8,1.0,1,1.0,1,1.0,1
7331,max_ml,20,60,3,3,0.05,0.95,0.8973231845560745,16,1.0,1,1.0,1,1.0,1
7332,max_ml,20,60,3,3,0.05,0.95,0.8959651730356127,17,1.0,1,1.0,1,1.0,1
7333,max_ml,20,60,3,3,0.05,0.95,0.8552325667130681,9,1.0,1,1.0,1,1.0,1
7334,max_ml,20,60,3,3,0.05,0.95,0.8456347190630106,10,1.0,1,1.0,1,1.0,1
7335,max_ml,20,60,3,3,0.05,0.95,0.937232900711204,27,1.0,1,1.0,1,1.0,1
7336,max_ml,20,60,3,3,0.05,0.95,0.947611012613654,7,1.0,1,1.0,1,1.0,1
7337,max_ml,20,60,3,3,0.05,0.95,0.9349020595964612,26,1.0,1,1.0,1,1.0,1
7338,max_ml,20,60,3,3,0.05,0.95,0.9240635305289197,18,1.0,1,1.0,1,1.0,1
7339,max_ml,20,60,3,3,0.05,0.95,0.8522865334668358,13,1.0,1,1.0,1,1.0,1
7340,max_ml,20,60,3,3,0.05,0.95,0.9440992774247104,9,1.0,1,1.0,1,1.0,1
7341,max_ml,20,60,3,3,0.05,0.95,0.9164780833219602,6,1.0,1,1.0,1,1.0,1
7342,max_ml,20,60,3,3,0.05,0.95,0.9420524416609188,12,1.0,1,1.0,1,1.0,1
7343,max_ml,20,60,3,3,0.05,0.95,0.9382594639083238,26,1.0,1,1.0,1,1.0,1
7344,max_ml,20,60,3,3,0.05,0.95,0.9291598794938548,22,1.0,1,1.0,1,1.0,1
7345,max_ml,20,60,3,3,0.05,0.95,0.8281575696550977,8,1.0,1,1.0,1,1.0,1
7346,max_ml,20,60,3,3,0.05,0.95,0.9321476544259985,10,1.0,1,1.0,1,1.0,1
7347,max_ml,20,60,3,3,0.05,0.95,0.9000237576151401,10,1.0,1,1.0,1,1.0,1
7348,max_ml,20,60,3,3,0.05,0.95,0.9140775390599276,45,1.0,1,1.0,1,1.0,1
7349,max_ml,20,60,3,3,0.05,0.95,0.9434326542020518,9,1.0,1,1.0,1,1.0,1
7350,max_ml,20,60,3,3,0.05,0.95,0.9481760129268928,8,1.0,1,1.0,1,1.0,1
7351,max_ml,20,60,3,3,0.05,0.95,0.9196843928486635,35,1.0,1,1.0,1,1.0,1
7352,max_ml,20,60,3,3,0.05,0.95,0.8864963494915753,9,1.0,1,1.0,1,1.0,1
7353,max_ml,20,60,3,3,0.05,0.95,0.9122862163968354,16,1.0,1,1.0,1,1.0,1
7354,max_ml,20,60,3,3,0.05,0.95,0.9116718608940434,22,1.0,1,1.0,1,1.0,1
7355,max_ml,20,60,3,3,0.05,0.95,0.9487598489963384,7,1.0,1,1.0,1,1.0,1
7356,max_ml,20,60,3,3,0.05,0.95,0.8916263910632274,6,1.0,1,1.0,1,1.0,1
7357,max_ml,20,60,3,3,0.05,0.95,0.9205200142007292,25,1.0,1,1.0,1,1.0,1
7358,max_ml,20,60,3,3,0.05,0.95,0.9013213745252168,27,1.0,1,1.0,1,1.0,1
7359,max_ml,20,60,3,3,0.05,0.95,0.8751296305498512,3,1.0,1,1.0,1,1.0,1
7360,max_ml,20,60,3,3,0.05,0.95,0.9439754239410184,19,1.0,1,1.0,1,1.0,1
7361,max_ml,20,60,3,3,0.05,0.95,0.9282818390666634,18,1.0,1,1.0,1,1.0,1
7362,max_ml,20,60,3,3,0.05,0.95,0.9333101925502258,43,1.0,1,1.0,1,1.0,1
7363,max_ml,20,60,3,3,0.05,0.95,0.7265795603762288,5,1.0,1,1.0,1,1.0,1
7364,max_ml,20,60,3,3,0.05,0.95,0.9329140409173422,30,1.0,1,1.0,1,1.0,1
7365,max_ml,20,60,3,3,0.05,0.95,0.6738361578019746,9,1.0,1,1.0,1,1.0,1
7366,max_ml,20,60,3,3,0.05,0.95,0.9490976709186494,34,1.0,1,1.0,1,1.0,1
7367,max_ml,20,60,3,3,0.05,0.95,0.8491246128210939,9,1.0,1,1.0,1,1.0,1
7368,max_ml,20,60,3,3,0.05,0.95,0.9469276722606452,39,1.0,1,1.0,1,1.0,1
7369,max_ml,20,60,3,3,0.05,0.95,0.9337928498983736,17,1.0,1,1.0,1,1.0,1
7370,max_ml,20,60,3,3,0.05,0.95,0.9405579314598234,46,1.0,1,1.0,1,1.0,1
7371,max_ml,20,60,3,3,0.05,0.95,0.9113602235892788,11,1.0,1,1.0,1,1.0,1
7372,max_ml,20,60,3,3,0.05,0.95,0.9344181653601298,13,1.0,1,1.0,1,1.0,1
7373,max_ml,20,60,3,3,0.05,0.95,0.8613477899358875,18,1.0,1,1.0,1,1.0,1
7374,max_ml,20,60,3,3,0.05,0.95,0.9320691907588864,21,1.0,1,1.0,1,1.0,1
7375,max_ml,20,60,3,3,0.05,0.95,0.9331385041684412,52,0.0,0,1.0,1,1.0,1
7376,max_ml,20,60,3,3,0.05,0.95,0.9031096732571404,34,1.0,1,1.0,1,1.0,1
7377,max_ml,20,60,3,3,0.05,0.95,0.940745611440726,11,1.0,1,1.0,1,1.0,1
7378,max_ml,20,60,3,3,0.05,0.95,0.937280178121774,12,1.0,1,1.0,1,1.0,1
7379,max_ml,20,60,3,3,0.05,0.95,0.9392633262120674,24,1.0,1,1.0,1,1.0,1
7380,max_ml,20,60,3,3,0.05,0.95,0.9356794998292428,24,1.0,1,1.0,1,1.0,1
7381,max_ml,20,60,3,3,0.05,0.95,0.9180141904888012,23,1.0,1,1.0,1,1.0,1
7382,max_ml,20,60,3,3,0.05,0.95,0.9390092892015311,16,1.0,1,1.0,1,1.0,1
7383,max_ml,20,60,3,3,0.05,0.95,0.9409220414362032,41,1.0,1,1.0,1,1.0,1
7384,max_ml,20,60,3,3,0.05,0.95,0.9003238222334331,8,1.0,1,1.0,1,1.0,1
7385,max_ml,20,60,3,3,0.05,0.95,0.9333213753179634,50,0.0,0,1.0,1,1.0,1
7386,max_ml,20,60,3,3,0.05,0.95,0.9067036715754908,17,1.0,1,1.0,1,1.0,1
7387,max_ml,20,60,3,3,0.05,0.95,0.918306178936528,8,1.0,1,1.0,1,1.0,1
7388,max_ml,20,60,3,3,0.05,0.95,0.9418064695951496,51,0.0,0,0.0,0,1.0,1
7389,max_ml,20,60,3,3,0.05,0.95,0.9476088328326566,14,1.0,1,1.0,1,1.0,1
7390,max_ml,20,60,3,3,0.05,0.95,0.8824958165007357,13,1.0,1,1.0,1,1.0,1
7391,max_ml,20,60,3,3,0.05,0.95,0.942466023766123,25,1.0,1,1.0,1,1.0,1
7392,max_ml,20,60,3,3,0.05,0.95,0.8804745912811062,18,1.0,1,1.0,1,1.0,1
7393,max_ml,20,60,3,3,0.05,0.95,0.9258293986736228,10,1.0,1,1.0,1,1.0,1
7394,max_ml,20,60,3,3,0.05,0.95,0.9212679043243256,16,1.0,1,1.0,1,1.0,1
7395,max_ml,20,60,3,3,0.05,0.95,0.9369857164476914,44,1.0,1,1.0,1,1.0,1
7396,max_ml,20,60,3,3,0.05,0.95,0.9342472455377304,25,1.0,1,1.0,1,1.0,1
7397,max_ml,20,60,3,3,0.05,0.95,0.9109993016771644,16,1.0,1,1.0,1,1.0,1
7398,max_ml,20,60,3,3,0.05,0.95,0.8269449264490587,3,1.0,1,1.0,1,1.0,1
7399,max_ml,20,60,3,3,0.05,0.95,0.8784171082569507,9,1.0,1,1.0,1,1.0,1
7400,max_ml,20,60,3,3,0.05,0.95,0.8670210695603813,8,1.0,1,1.0,1,1.0,1
7401,max_ml,20,60,3,3,0.05,0.95,0.9196434073103184,15,1.0,1,1.0,1,1.0,1
7402,max_ml,20,60,3,3,0.05,0.95,0.9240246378711482,18,1.0,1,1.0,1,1.0,1
7403,max_ml,20,60,3,3,0.05,0.95,0.9434914285858425,29,1.0,1,1.0,1,1.0,1
7404,max_ml,20,60,3,3,0.05,0.95,0.9013452323620412,8,1.0,1,1.0,1,1.0,1
7405,max_ml,20,60,3,3,0.05,0.95,0.8124175685316212,4,1.0,1,1.0,1,1.0,1
7406,max_ml,20,60,3,3,0.05,0.95,0.874330450032458,4,1.0,1,1.0,1,1.0,1
7407,max_ml,20,60,3,3,0.05,0.95,0.8970033230801937,11,1.0,1,1.0,1,1.0,1
7408,max_ml,20,60,3,3,0.05,0.95,0.9464100439698846,27,1.0,1,1.0,1,1.0,1
7409,max_ml,20,60,3,3,0.05,0.95,0.9168104466612828,13,1.0,1,1.0,1,1.0,1
7410,max_ml,20,60,3,3,0.05,0.95,0.9418527492655536,30,1.0,1,1.0,1,1.0,1
7411,max_ml,20,60,3,3,0.05,0.95,0.9247655443870424,15,1.0,1,1.0,1,1.0,1
7412,max_ml,20,60,3,3,0.05,0.95,0.8313501813058434,3,1.0,1,1.0,1,1.0,1
7413,max_ml,20,60,3,3,0.05,0.95,0.9006728601101586,8,1.0,1,1.0,1,1.0,1
7414,max_ml,20,60,3,3,0.05,0.95,0.94949244562936,44,0.0,0,1.0,1,1.0,1
7415,max_ml,20,60,3,3,0.05,0.95,0.87239422582149,17,1.0,1,1.0,1,1.0,1
7416,max_ml,20,60,3,3,0.05,0.95,0.9455056657074112,17,1.0,1,1.0,1,1.0,1
7417,max_ml,20,60,3,3,0.05,0.95,0.9444650826120576,17,1.0,1,1.0,1,1.0,1
7418,max_ml,20,60,3,3,0.05,0.95,0.9442342206112152,24,1.0,1,1.0,1,1.0,1
7419,max_ml,20,60,3,3,0.05,0.95,0.9085689780751834,12,1.0,1,1.0,1,1.0,1
7420,max_ml,20,60,3,3,0.05,0.95,0.8667085222976202,9,1.0,1,1.0,1,1.0,1
7421,max_ml,20,60,3,3,0.05,0.95,0.8877877434456936,5,1.0,1,1.0,1,1.0,1
7422,max_ml,20,60,3,3,0.05,0.95,0.8237818345346181,6,1.0,1,1.0,1,1.0,1
7423,max_ml,20,60,3,3,0.05,0.95,0.8770944624117637,11,1.0,1,1.0,1,1.0,1
7424,max_ml,20,60,3,3,0.05,0.95,0.8826073739949982,12,1.0,1,1.0,1,1.0,1
7425,max_ml,20,60,3,3,0.05,0.95,0.827494897824449,4,1.0,1,1.0,1,1.0,1
7426,max_ml,20,60,3,3,0.05,0.95,0.8971165198043236,13,1.0,1,1.0,1,1.0,1
7427,max_ml,20,60,3,3,0.05,0.95,0.930184965296575,28,1.0,1,1.0,1,1.0,1
7428,max_ml,20,60,3,3,0.05,0.95,0.8906148338595543,18,1.0,1,1.0,1,1.0,1
7429,max_ml,20,60,3,3,0.05,0.95,0.94430960945515,40,1.0,1,1.0,1,1.0,1
7430,max_ml,20,60,3,3,0.05,0.95,0.9320397641000242,9,1.0,1,1.0,1,1.0,1
7431,max_ml,20,60,3,3,0.05,0.95,0.9343944234370872,66,1.0,1,1.0,1,1.0,1
7432,max_ml,20,60,3,3,0.05,0.95,0.934581534922636,20,1.0,1,1.0,1,1.0,1
7433,max_ml,20,60,3,3,0.05,0.95,0.947519810337722,5,1.0,1,1.0,1,1.0,1
7434,max_ml,20,60,3,3,0.05,0.95,0.931015822953245,32,0.0,0,1.0,1,1.0,1
7435,max_ml,20,60,3,3,0.05,0.95,0.8992609260138358,15,1.0,1,1.0,1,1.0,1
7436,max_ml,20,60,3,3,0.05,0.95,0.9159146230380586,15,1.0,1,1.0,1,1.0,1
7437,max_ml,20,60,3,3,0.05,0.95,0.854179518696344,8,1.0,1,1.0,1,1.0,1
7438,max_ml,20,60,3,3,0.05,0.95,0.948301610428914,15,1.0,1,1.0,1,1.0,1
7439,max_ml,20,60,3,3,0.05,0.95,0.9466353767410244,12,1.0,1,1.0,1,1.0,1
7440,max_ml,20,60,3,3,0.05,0.95,0.9159564195617544,14,1.0,1,1.0,1,1.0,1
7441,max_ml,20,60,3,3,0.05,0.95,0.9028928022304344,18,1.0,1,1.0,1,1.0,1
7442,max_ml,20,60,3,3,0.05,0.95,0.9366700148078192,6,1.0,1,1.0,1,1.0,1
7443,max_ml,20,60,3,3,0.05,0.95,0.9184819483846364,8,1.0,1,1.0,1,1.0,1
7444,max_ml,20,60,3,3,0.05,0.95,0.8795929689171971,23,1.0,1,1.0,1,1.0,1
7445,max_ml,20,60,3,3,0.05,0.95,0.9495457066269856,8,1.0,1,1.0,1,1.0,1
7446,max_ml,20,60,3,3,0.05,0.95,0.9012170817288808,10,1.0,1,1.0,1,1.0,1
7447,max_ml,20,60,3,3,0.05,0.95,0.9435370970494336,13,1.0,1,1.0,1,1.0,1
7448,max_ml,20,60,3,3,0.05,0.95,0.912355597198301,9,1.0,1,1.0,1,1.0,1
7449,max_ml,20,60,3,3,0.05,0.95,0.9357639276308212,43,1.0,1,1.0,1,1.0,1
7450,max_ml,20,60,3,3,0.05,0.95,0.9416204299403031,38,1.0,1,1.0,1,1.0,1
7451,max_ml,20,60,3,3,0.05,0.95,0.9248142975163568,20,1.0,1,1.0,1,1.0,1
7452,max_ml,20,60,3,3,0.05,0.95,0.8922104807413376,8,1.0,1,1.0,1,1.0,1
7453,max_ml,20,60,3,3,0.05,0.95,0.9411076134473578,33,1.0,1,1.0,1,1.0,1
7454,max_ml,20,60,3,3,0.05,0.95,0.9388610583314358,17,1.0,1,1.0,1,1.0,1
7455,max_ml,20,60,3,3,0.05,0.95,0.899848586166287,16,1.0,1,1.0,1,1.0,1
7456,max_ml,20,60,3,3,0.05,0.95,0.9351447692694363,18,1.0,1,1.0,1,1.0,1
7457,max_ml,20,60,3,3,0.05,0.95,0.8687910846461907,12,1.0,1,1.0,1,1.0,1
7458,max_ml,20,60,3,3,0.05,0.95,0.8829172231391815,13,1.0,1,1.0,1,1.0,1
7459,max_ml,20,60,3,3,0.05,0.95,0.9017977335958316,12,1.0,1,1.0,1,1.0,1
7460,max_ml,20,60,3,3,0.05,0.95,0.9378691800951414,24,1.0,1,1.0,1,1.0,1
7461,max_ml,20,60,3,3,0.05,0.95,0.922383921005236,41,1.0,1,1.0,1,1.0,1
7462,max_ml,20,60,3,3,0.05,0.95,0.944086882694944,52,1.0,1,1.0,1,1.0,1
7463,max_ml,20,60,3,3,0.05,0.95,0.7234967198510374,8,1.0,1,1.0,1,1.0,1
7464,max_ml,20,60,3,3,0.05,0.95,0.9297258834053324,17,1.0,1,1.0,1,1.0,1
7465,max_ml,20,60,3,3,0.05,0.95,0.9262090610653988,12,1.0,1,1.0,1,1.0,1
7466,max_ml,20,60,3,3,0.05,0.95,0.9484798561700868,12,1.0,1,1.0,1,1.0,1
7467,max_ml,20,60,3,3,0.05,0.95,0.9467854370058608,23,1.0,1,1.0,1,1.0,1
7468,max_ml,20,60,3,3,0.05,0.95,0.9335241898111004,11,1.0,1,1.0,1,1.0,1
7469,max_ml,20,60,3,3,0.05,0.95,0.938512581312528,10,1.0,1,1.0,1,1.0,1
7470,max_ml,20,60,3,3,0.05,0.95,0.817730087364676,7,1.0,1,1.0,1,1.0,1
7471,max_ml,20,60,3,3,0.05,0.95,0.9144482039594944,6,1.0,1,1.0,1,1.0,1
7472,max_ml,20,60,3,3,0.05,0.95,0.867517375641858,11,1.0,1,1.0,1,1.0,1
7473,max_ml,20,60,3,3,0.05,0.95,0.9270893763437577,24,1.0,1,1.0,1,1.0,1
7474,max_ml,20,60,3,3,0.05,0.95,0.9435800130781224,69,1.0,1,1.0,1,1.0,1
7475,max_ml,20,60,3,3,0.05,0.95,0.9483910970978792,11,1.0,1,1.0,1,1.0,1
7476,max_ml,20,60,3,3,0.05,0.95,0.8812355308105854,4,1.0,1,1.0,1,1.0,1
7477,max_ml,20,60,3,3,0.05,0.95,0.935402470401666,27,1.0,1,1.0,1,1.0,1
7478,max_ml,20,60,3,3,0.05,0.95,0.906052445242809,15,1.0,1,1.0,1,1.0,1
7479,max_ml,20,60,3,3,0.05,0.95,0.8887195213983229,20,1.0,1,1.0,1,1.0,1
7480,max_ml,20,60,3,3,0.05,0.95,0.9169430562334028,18,1.0,1,1.0,1,1.0,1
7481,max_ml,20,60,3,3,0.05,0.95,0.9276358300428068,22,1.0,1,1.0,1,1.0,1
7482,max_ml,20,60,3,3,0.05,0.95,0.8831273800667184,9,1.0,1,1.0,1,1.0,1
7483,max_ml,20,60,3,3,0.05,0.95,0.9476050230816592,18,1.0,1,1.0,1,1.0,1
7484,max_ml,20,60,3,3,0.05,0.95,0.8835369217731384,11,1.0,1,1.0,1,1.0,1
7485,max_ml,20,60,3,3,0.05,0.95,0.9374316726001564,41,1.0,1,1.0,1,1.0,1
7486,max_ml,20,60,3,3,0.05,0.95,0.8817164170050972,13,1.0,1,1.0,1,1.0,1
7487,max_ml,20,60,3,3,0.05,0.95,0.8555456401900778,9,1.0,1,1.0,1,1.0,1
7488,max_ml,20,60,3,3,0.05,0.95,0.8104557282066825,15,1.0,1,1.0,1,1.0,1
7489,max_ml,20,60,3,3,0.05,0.95,0.8734680933273024,31,1.0,1,1.0,1,1.0,1
7490,max_ml,20,60,3,3,0.05,0.95,0.937686375981012,4,1.0,1,1.0,1,1.0,1
7491,max_ml,20,60,3,3,0.05,0.95,0.8871990241747487,12,1.0,1,1.0,1,1.0,1
7492,max_ml,20,60,3,3,0.05,0.95,0.8760635041745906,14,1.0,1,1.0,1,1.0,1
7493,max_ml,20,60,3,3,0.05,0.95,0.9311424634445014,11,1.0,1,1.0,1,1.0,1
7494,max_ml,20,60,3,3,0.05,0.95,0.8903098859748422,27,1.0,1,1.0,1,1.0,1
7495,max_ml,20,60,3,3,0.05,0.95,0.8844655929102175,14,1.0,1,1.0,1,1.0,1
7496,max_ml,20,60,3,3,0.05,0.95,0.8711291952389311,16,1.0,1,1.0,1,1.0,1
7497,max_ml,20,60,3,3,0.05,0.95,0.9409595333346172,15,1.0,1,1.0,1,1.0,1
7498,max_ml,20,60,3,3,0.05,0.95,0.9416997297074378,18,1.0,1,1.0,1,1.0,1
7499,max_ml,20,60,3,3,0.05,0.95,0.9390309732387268,14,1.0,1,1.0,1,1.0,1
7500,max_ml,20,60,3,3,0.05,0.95,0.9258956694345096,22,1.0,1,1.0,1,1.0,1
7501,max_ml,20,60,3,3,0.05,0.95,0.9350750040325552,30,1.0,1,1.0,1,1.0,1
7502,max_ml,20,60,3,3,0.05,0.95,0.9110780760868152,9,1.0,1,1.0,1,1.0,1
7503,max_ml,20,60,3,3,0.05,0.95,0.9486007367636352,24,1.0,1,1.0,1,1.0,1
7504,max_ml,20,60,3,3,0.05,0.95,0.9358962527168516,25,1.0,1,1.0,1,1.0,1
7505,max_ml,20,60,3,3,0.05,0.95,0.9193677563885744,26,1.0,1,1.0,1,1.0,1
7506,max_ml,20,60,3,3,0.05,0.95,0.942462280776387,24,1.0,1,1.0,1,1.0,1
7507,max_ml,20,60,3,3,0.05,0.95,0.8899024572646581,13,1.0,1,1.0,1,1.0,1
7508,max_ml,20,60,3,3,0.05,0.95,0.8153893543718134,6,1.0,1,1.0,1,1.0,1
7509,max_ml,20,60,3,3,0.05,0.95,0.877334246816462,29,1.0,1,1.0,1,1.0,1
7510,max_ml,20,60,3,3,0.05,0.95,0.8932467475162685,7,1.0,1,1.0,1,1.0,1
7511,max_ml,20,60,3,3,0.05,0.95,0.7976622419687984,7,1.0,1,1.0,1,1.0,1
7512,max_ml,20,60,3,3,0.05,0.95,0.8804840474925562,7,1.0,1,1.0,1,1.0,1
7513,max_ml,20,60,3,3,0.05,0.95,0.9468139398387928,24,1.0,1,1.0,1,1.0,1
7514,max_ml,20,60,3,3,0.05,0.95,0.9313755521620484,5,1.0,1,1.0,1,1.0,1
7515,max_ml,20,60,3,3,0.05,0.95,0.9047493362671826,27,1.0,1,1.0,1,1.0,1
7516,max_ml,20,60,3,3,0.05,0.95,0.9356117242444946,9,1.0,1,1.0,1,1.0,1
7517,max_ml,20,60,3,3,0.05,0.95,0.9134979265433988,8,1.0,1,1.0,1,1.0,1
7518,max_ml,20,60,3,3,0.05,0.95,0.9487567372856168,14,1.0,1,1.0,1,1.0,1
7519,max_ml,20,60,3,3,0.05,0.95,0.9173542918420556,18,1.0,1,1.0,1,1.0,1
7520,max_ml,20,60,3,3,0.05,0.95,0.9441734412134402,31,1.0,1,1.0,1,1.0,1
7521,max_ml,20,60,3,3,0.05,0.95,0.9054556400739824,13,1.0,1,1.0,1,1.0,1
7522,max_ml,20,60,3,3,0.05,0.95,0.917677377796678,37,1.0,1,1.0,1,1.0,1
7523,max_ml,20,60,3,3,0.05,0.95,0.9493428477140976,15,1.0,1,1.0,1,1.0,1
7524,max_ml,20,60,3,3,0.05,0.95,0.945956056994462,14,1.0,1,1.0,1,1.0,1
7525,max_ml,20,60,3,3,0.05,0.95,0.7671839827029415,2,1.0,1,1.0,1,1.0,1
7526,max_ml,20,60,3,3,0.05,0.95,0.9210898427927884,9,1.0,1,1.0,1,1.0,1
7527,max_ml,20,60,3,3,0.05,0.95,0.8554450047007051,15,1.0,1,1.0,1,1.0,1
7528,max_ml,20,60,3,3,0.05,0.95,0.9022410822460888,11,1.0,1,1.0,1,1.0,1
7529,max_ml,20,60,3,3,0.05,0.95,0.8475614258007736,12,1.0,1,1.0,1,1.0,1
7530,max_ml,20,60,3,3,0.05,0.95,0.9465652222375154,42,1.0,1,1.0,1,1.0,1
7531,max_ml,20,60,3,3,0.05,0.95,0.9450370011130113,36,1.0,1,1.0,1,1.0,1
7532,max_ml,20,60,3,3,0.05,0.95,0.9300862772029967,12,1.0,1,1.0,1,1.0,1
7533,max_ml,20,60,3,3,0.05,0.95,0.9227386917261852,24,1.0,1,1.0,1,1.0,1
7534,max_ml,20,60,3,3,0.05,0.95,0.9078609691197091,15,1.0,1,1.0,1,1.0,1
7535,max_ml,20,60,3,3,0.05,0.95,0.9492282927828658,12,1.0,1,1.0,1,1.0,1
7536,max_ml,20,60,3,3,0.05,0.95,0.9332300037209764,35,1.0,1,1.0,1,1.0,1
7537,max_ml,20,60,3,3,0.05,0.95,0.9487280705412402,26,1.0,1,1.0,1,1.0,1
7538,max_ml,20,60,3,3,0.05,0.95,0.9353366479880588,12,1.0,1,1.0,1,1.0,1
7539,max_ml,20,60,3,3,0.05,0.95,0.8760034076174196,8,1.0,1,1.0,1,1.0,1
7540,max_ml,20,60,3,3,0.05,0.95,0.9482416091790404,32,1.0,1,1.0,1,1.0,1
7541,max_ml,20,60,3,3,0.05,0.95,0.861081498239437,11,1.0,1,1.0,1,1.0,1
7542,max_ml,20,60,3,3,0.05,0.95,0.9383010593953592,15,1.0,1,1.0,1,1.0,1
7543,max_ml,20,60,3,3,0.05,0.95,0.8988400690490428,19,1.0,1,1.0,1,1.0,1
7544,max_ml,20,60,3,3,0.05,0.95,0.9142627935204144,9,1.0,1,1.0,1,1.0,1
7545,max_ml,20,60,3,3,0.05,0.95,0.8954354410960419,6,1.0,1,1.0,1,1.0,1
7546,max_ml,20,60,3,3,0.05,0.95,0.8619567819682564,22,1.0,1,1.0,1,1.0,1
7547,max_ml,20,60,3,3,0.05,0.95,0.9226814456123849,13,1.0,1,1.0,1,1.0,1
7548,max_ml,20,60,3,3,0.05,0.95,0.9452691064147044,12,1.0,1,1.0,1,1.0,1
7549,max_ml,20,60,3,3,0.05,0.95,0.9145049460334076,16,1.0,1,1.0,1,1.0,1
7550,max_ml,20,60,3,3,0.05,0.95,0.9287000081089802,42,1.0,1,1.0,1,1.0,1
7551,max_ml,20,60,3,3,0.05,0.95,0.9149172991692516,28,1.0,1,1.0,1,1.0,1
7552,max_ml,20,60,3,3,0.05,0.95,0.9192512391028044,9,1.0,1,1.0,1,1.0,1
7553,max_ml,20,60,3,3,0.05,0.95,0.916587942433924,26,1.0,1,1.0,1,1.0,1
7554,max_ml,20,60,3,3,0.05,0.95,0.9427862916942517,9,1.0,1,1.0,1,1.0,1
7555,max_ml,20,60,3,3,0.05,0.95,0.9016419228581872,9,1.0,1,1.0,1,1.0,1
7556,max_ml,20,60,3,3,0.05,0.95,0.9345499689218896,41,0.0,0,0.0,0,1.0,1
7557,max_ml,20,60,3,3,0.05,0.95,0.9428265146466906,17,1.0,1,1.0,1,1.0,1
7558,max_ml,20,60,3,3,0.05,0.95,0.9165373551519528,17,1.0,1,1.0,1,1.0,1
7559,max_ml,20,60,3,3,0.05,0.95,0.906776418479488,8,1.0,1,1.0,1,1.0,1
7560,max_ml,20,60,3,3,0.05,0.95,0.8634203790659711,5,1.0,1,1.0,1,1.0,1
7561,max_ml,20,60,3,3,0.05,0.95,0.8287589927140468,7,1.0,1,1.0,1,1.0,1
7562,max_ml,20,60,3,3,0.05,0.95,0.9380550737443668,41,0.0,0,1.0,1,1.0,1
7563,max_ml,20,60,3,3,0.05,0.95,0.9119901265529254,29,1.0,1,1.0,1,1.0,1
7564,max_ml,20,60,3,3,0.05,0.95,0.936218043981806,9,1.0,1,1.0,1,1.0,1
7565,max_ml,20,60,3,3,0.05,0.95,0.8676829081252514,27,1.0,1,1.0,1,1.0,1
7566,max_ml,20,60,3,3,0.05,0.95,0.9242118229646772,16,1.0,1,1.0,1,1.0,1
7567,max_ml,20,60,3,3,0.05,0.95,0.8952463005321948,11,1.0,1,1.0,1,1.0,1
7568,max_ml,20,60,3,3,0.05,0.95,0.9291952125142512,31,0.0,0,0.0,0,1.0,1
7569,max_ml,20,60,3,3,0.05,0.95,0.916986864720745,7,1.0,1,1.0,1,1.0,1
7570,max_ml,20,60,3,3,0.05,0.95,0.8875916029302828,13,1.0,1,1.0,1,1.0,1
7571,max_ml,20,60,3,3,0.05,0.95,0.94445624267579,39,0.0,0,1.0,1,1.0,1
7572,max_ml,20,60,3,3,0.05,0.95,0.9145870949728424,13,1.0,1,1.0,1,1.0,1
7573,max_ml,20,60,3,3,0.05,0.95,0.8813043733477274,15,1.0,1,1.0,1,1.0,1
7574,max_ml,20,60,3,3,0.05,0.95,0.8914435916328567,25,1.0,1,1.0,1,1.0,1
7575,max_ml,20,60,3,3,0.05,0.95,0.9206199797754892,50,1.0,1,1.0,1,1.0,1
7576,max_ml,20,60,3,3,0.05,0.95,0.9347636172850478,43,1.0,1,1.0,1,1.0,1
7577,max_ml,20,60,3,3,0.05,0.95,0.9212343228606076,14,1.0,1,1.0,1,1.0,1
7578,max_ml,20,60,3,3,0.05,0.95,0.9398500905665188,102,0.0,0,1.0,1,1.0,1
7579,max_ml,20,60,3,3,0.05,0.95,0.9124455850581932,42,1.0,1,1.0,1,1.0,1
7580,max_ml,20,60,3,3,0.05,0.95,0.9033835798996764,7,1.0,1,1.0,1,1.0,1
7581,max_ml,20,60,3,3,0.05,0.95,0.9071347324233228,35,1.0,1,1.0,1,1.0,1
7582,max_ml,20,60,3,3,0.05,0.95,0.9484993687445544,11,1.0,1,1.0,1,1.0,1
7583,max_ml,20,60,3,3,0.05,0.95,0.7963369150603786,9,1.0,1,1.0,1,1.0,1
7584,max_ml,20,60,3,3,0.05,0.95,0.8519453699827237,9,1.0,1,1.0,1,1.0,1
7585,max_ml,20,60,3,3,0.05,0.95,0.9294460150176472,41,1.0,1,1.0,1,1.0,1
7586,max_ml,20,60,3,3,0.05,0.95,0.9005112347176848,18,1.0,1,1.0,1,1.0,1
7587,max_ml,20,60,3,3,0.05,0.95,0.9393153763788136,21,1.0,1,1.0,1,1.0,1
7588,max_ml,20,60,3,3,0.05,0.95,0.868701738165463,7,1.0,1,1.0,1,1.0,1
7589,max_ml,20,60,3,3,0.05,0.95,0.9237233454610024,13,1.0,1,1.0,1,1.0,1
7590,max_ml,20,60,3,3,0.05,0.95,0.8701426463908041,8,1.0,1,1.0,1,1.0,1
7591,max_ml,20,60,3,3,0.05,0.95,0.925755238769178,19,1.0,1,1.0,1,1.0,1
7592,max_ml,20,60,3,3,0.05,0.95,0.9012688477227964,10,1.0,1,1.0,1,1.0,1
7593,max_ml,20,60,3,3,0.05,0.95,0.9044185503080336,64,1.0,1,1.0,1,1.0,1
7594,max_ml,20,60,3,3,0.05,0.95,0.8866502191033732,6,1.0,1,1.0,1,1.0,1
7595,max_ml,20,60,3,3,0.05,0.95,0.9413512836393662,15,1.0,1,1.0,1,1.0,1
7596,max_ml,20,60,3,3,0.05,0.95,0.8720714477255731,19,1.0,1,1.0,1,1.0,1
7597,max_ml,20,60,3,3,0.05,0.95,0.9238988859453712,9,1.0,1,1.0,1,1.0,1
7598,max_ml,20,60,3,3,0.05,0.95,0.901977750643454,9,1.0,1,1.0,1,1.0,1
7599,max_ml,20,60,3,3,0.05,0.95,0.7349816488567436,6,1.0,1,1.0,1,1.0,1
7600,max_ml,20,60,3,3,0.05,0.95,0.9092245447996302,25,1.0,1,1.0,1,1.0,1
7601,max_ml,20,60,3,3,0.05,0.95,0.8897734518815364,10,1.0,1,1.0,1,1.0,1
7602,max_ml,20,60,3,3,0.05,0.95,0.9278946110220954,17,1.0,1,1.0,1,1.0,1
7603,max_ml,20,60,3,3,0.05,0.95,0.7611403310491671,11,1.0,1,1.0,1,1.0,1
7604,max_ml,20,60,3,3,0.05,0.95,0.8573576357046263,25,1.0,1,1.0,1,1.0,1
7605,max_ml,20,60,3,3,0.05,0.95,0.911216187919692,12,1.0,1,1.0,1,1.0,1
7606,max_ml,20,60,3,3,0.05,0.95,0.941806320189701,58,0.0,1,0.0,1,0.0,1
7607,max_ml,20,60,3,3,0.05,0.95,0.9353884004574116,32,1.0,1,1.0,1,1.0,1
7608,max_ml,20,60,3,3,0.05,0.95,0.913673721213452,8,1.0,1,1.0,1,1.0,1
7609,max_ml,20,60,3,3,0.05,0.95,0.9325348161268492,7,1.0,1,1.0,1,1.0,1
7610,max_ml,20,60,3,3,0.05,0.95,0.9485923588568108,6,1.0,1,1.0,1,1.0,1
7611,max_ml,20,60,3,3,0.05,0.95,0.9469458584409872,11,1.0,1,1.0,1,1.0,1
7612,max_ml,20,60,3,3,0.05,0.95,0.8858742556989762,6,1.0,1,1.0,1,1.0,1
7613,max_ml,20,60,3,3,0.05,0.95,0.9090161964208092,11,1.0,1,1.0,1,1.0,1
7614,max_ml,20,60,3,3,0.05,0.95,0.7478335274526684,7,1.0,1,1.0,1,1.0,1
7615,max_ml,20,60,3,3,0.05,0.95,0.9460922132819892,8,1.0,1,1.0,1,1.0,1
7616,max_ml,20,60,3,3,0.05,0.95,0.929300250302609,23,1.0,1,1.0,1,1.0,1
7617,max_ml,20,60,3,3,0.05,0.95,0.887280212315716,20,1.0,1,1.0,1,1.0,1
7618,max_ml,20,60,3,3,0.05,0.95,0.934046851885752,26,1.0,1,1.0,1,1.0,1
7619,max_ml,20,60,3,3,0.05,0.95,0.9449571566734184,61,0.0,0,0.0,0,1.0,1
7620,max_ml,20,60,3,3,0.05,0.95,0.8112487800497594,4,1.0,1,1.0,1,1.0,1
7621,max_ml,20,60,3,3,0.05,0.95,0.9384548997239754,28,1.0,1,1.0,1,1.0,1
7622,max_ml,20,60,3,3,0.05,0.95,0.9446275750025124,7,1.0,1,1.0,1,1.0,1
7623,max_ml,20,60,3,3,0.05,0.95,0.9304223743761478,12,1.0,1,1.0,1,1.0,1
7624,max_ml,20,60,3,3,0.05,0.95,0.9149141690661016,20,1.0,1,1.0,1,1.0,1
7625,max_ml,20,60,3,3,0.05,0.95,0.9404426597951216,7,1.0,1,1.0,1,1.0,1
7626,max_ml,20,60,3,3,0.05,0.95,0.9412342978243392,52,0.0,1,0.0,1,0.0,1
7627,max_ml,20,60,3,3,0.05,0.95,0.9480413621687064,29,1.0,1,1.0,1,1.0,1
7628,max_ml,20,60,3,3,0.05,0.95,0.9421667654018674,23,1.0,1,1.0,1,1.0,1
7629,max_ml,20,60,3,3,0.05,0.95,0.8924224716952448,11,1.0,1,1.0,1,1.0,1
7630,max_ml,20,60,3,3,0.05,0.95,0.8501383723663304,8,1.0,1,1.0,1,1.0,1
7631,max_ml,20,60,3,3,0.05,0.95,0.9199923115860345,14,1.0,1,1.0,1,1.0,1
7632,max_ml,20,60,3,3,0.05,0.95,0.9079253752181812,20,1.0,1,1.0,1,1.0,1
7633,max_ml,20,60,3,3,0.05,0.95,0.8744960386629669,34,1.0,1,1.0,1,1.0,1
7634,max_ml,20,60,3,3,0.05,0.95,0.939665529380894,17,1.0,1,1.0,1,1.0,1
7635,max_ml,20,60,3,3,0.05,0.95,0.871036425492574,8,1.0,1,1.0,1,1.0,1
7636,max_ml,20,60,3,3,0.05,0.95,0.9422033272204856,30,1.0,1,1.0,1,1.0,1
7637,max_ml,20,60,3,3,0.05,0.95,0.8429353821032997,11,1.0,1,1.0,1,1.0,1
7638,max_ml,20,60,3,3,0.05,0.95,0.930979349630425,18,1.0,1,1.0,1,1.0,1
7639,max_ml,20,60,3,3,0.05,0.95,0.9285870041910872,27,1.0,1,1.0,1,1.0,1
7640,max_ml,20,60,3,3,0.05,0.95,0.9216361491732168,18,1.0,1,1.0,1,1.0,1
7641,max_ml,20,60,3,3,0.05,0.95,0.8967661437531153,14,1.0,1,1.0,1,1.0,1
7642,max_ml,20,60,3,3,0.05,0.95,0.9201568447797008,14,1.0,1,1.0,1,1.0,1
7643,max_ml,20,60,3,3,0.05,0.95,0.9498388277987604,18,1.0,1,1.0,1,1.0,1
7644,max_ml,20,60,3,3,0.05,0.95,0.9402407827715472,14,1.0,1,1.0,1,1.0,1
7645,max_ml,20,60,3,3,0.05,0.95,0.9140124124481782,8,1.0,1,1.0,1,1.0,1
7646,max_ml,20,60,3,3,0.05,0.95,0.8666745097097674,11,1.0,1,1.0,1,1.0,1
7647,max_ml,20,60,3,3,0.05,0.95,0.9377309862118868,15,1.0,1,1.0,1,1.0,1
7648,max_ml,20,60,3,3,0.05,0.95,0.807936017438126,5,1.0,1,1.0,1,1.0,1
7649,max_ml,20,60,3,3,0.05,0.95,0.9433562111639962,24,1.0,1,1.0,1,1.0,1
7650,max_ml,20,60,3,3,0.05,0.95,0.9219156511098792,13,1.0,1,1.0,1,1.0,1
7651,max_ml,20,60,3,3,0.05,0.95,0.7810843669968596,17,1.0,1,1.0,1,1.0,1
7652,max_ml,20,60,3,3,0.05,0.95,0.925865390933406,19,1.0,1,1.0,1,1.0,1
7653,max_ml,20,60,3,3,0.05,0.95,0.9398494687137052,61,0.0,1,0.0,1,0.0,1
7654,max_ml,20,60,3,3,0.05,0.95,0.9219418097775228,11,1.0,1,1.0,1,1.0,1
7655,max_ml,20,60,3,3,0.05,0.95,0.9324551319869984,12,1.0,1,1.0,1,1.0,1
7656,max_ml,20,60,3,3,0.05,0.95,0.9056106171989828,7,1.0,1,1.0,1,1.0,1
7657,max_ml,20,60,3,3,0.05,0.95,0.927122825729565,42,0.0,1,0.0,1,0.0,1
7658,max_ml,20,60,3,3,0.05,0.95,0.8932603509259522,11,1.0,1,1.0,1,1.0,1
7659,max_ml,20,60,3,3,0.05,0.95,0.8981608476245466,13,1.0,1,1.0,1,1.0,1
7660,max_ml,20,60,3,3,0.05,0.95,0.938303533858954,11,1.0,1,1.0,1,1.0,1
7661,max_ml,20,60,3,3,0.05,0.95,0.944859053716418,19,1.0,1,1.0,1,1.0,1
7662,max_ml,20,60,3,3,0.05,0.95,0.9443562588830804,24,1.0,1,1.0,1,1.0,1
7663,max_ml,20,60,3,3,0.05,0.95,0.9207702019023084,25,1.0,1,1.0,1,1.0,1
7664,max_ml,20,60,3,3,0.05,0.95,0.9491948758413068,23,1.0,1,1.0,1,1.0,1
7665,max_ml,20,60,3,3,0.05,0.95,0.893348715387743,49,1.0,1,1.0,1,1.0,1
7666,max_ml,20,60,3,3,0.05,0.95,0.9415885419434018,21,1.0,1,1.0,1,1.0,1
7667,max_ml,20,60,3,3,0.05,0.95,0.8786773072629023,17,1.0,1,1.0,1,1.0,1
7668,max_ml,20,60,3,3,0.05,0.95,0.9380145118976309,13,1.0,1,1.0,1,1.0,1
7669,max_ml,20,60,3,3,0.05,0.95,0.9469716479874551,18,1.0,1,1.0,1,1.0,1
7670,max_ml,20,60,3,3,0.05,0.95,0.8547840533792854,23,1.0,1,1.0,1,1.0,1
7671,max_ml,20,60,3,3,0.05,0.95,0.9248103124425946,23,1.0,1,1.0,1,1.0,1
7672,max_ml,20,60,3,3,0.05,0.95,0.9270148442668372,10,1.0,1,1.0,1,1.0,1
7673,max_ml,20,60,3,3,0.05,0.95,0.8782655299958737,14,1.0,1,1.0,1,1.0,1
7674,max_ml,20,60,3,3,0.05,0.95,0.8774959582379763,5,1.0,1,1.0,1,1.0,1
7675,max_ml,20,60,3,3,0.05,0.95,0.921977182081606,4,1.0,1,1.0,1,1.0,1
7676,max_ml,20,60,3,3,0.05,0.95,0.8324841422380219,7,1.0,1,1.0,1,1.0,1
7677,max_ml,20,60,3,3,0.05,0.95,0.8746888856631562,21,1.0,1,1.0,1,1.0,1
7678,max_ml,20,60,3,3,0.05,0.95,0.9436620413093184,6,1.0,1,1.0,1,1.0,1
7679,max_ml,20,60,3,3,0.05,0.95,0.9225184563428792,24,1.0,1,1.0,1,1.0,1
7680,max_ml,20,60,3,3,0.05,0.95,0.7607667796753415,13,1.0,1,1.0,1,1.0,1
7681,max_ml,20,60,3,3,0.05,0.95,0.92569211029678,30,1.0,1,1.0,1,1.0,1
7682,max_ml,20,60,3,3,0.05,0.95,0.92746047677112,23,1.0,1,1.0,1,1.0,1
7683,max_ml,20,60,3,3,0.05,0.95,0.9330317338781816,12,1.0,1,1.0,1,1.0,1
7684,max_ml,20,60,3,3,0.05,0.95,0.944892347228716,13,1.0,1,1.0,1,1.0,1
7685,max_ml,20,60,3,3,0.05,0.95,0.949771791250324,7,1.0,1,1.0,1,1.0,1
7686,max_ml,20,60,3,3,0.05,0.95,0.8713321738624001,20,1.0,1,1.0,1,1.0,1
7687,max_ml,20,60,3,3,0.05,0.95,0.9383704700582576,8,1.0,1,1.0,1,1.0,1
7688,max_ml,20,60,3,3,0.05,0.95,0.922772316272678,10,1.0,1,1.0,1,1.0,1
7689,max_ml,20,60,3,3,0.05,0.95,0.9446660176441476,16,1.0,1,1.0,1,1.0,1
7690,max_ml,20,60,3,3,0.05,0.95,0.8053374286223417,14,1.0,1,1.0,1,1.0,1
7691,max_ml,20,60,3,3,0.05,0.95,0.8963122870501923,14,1.0,1,1.0,1,1.0,1
7692,max_ml,20,60,3,3,0.05,0.95,0.9204745206565296,10,1.0,1,1.0,1,1.0,1
7693,max_ml,20,60,3,3,0.05,0.95,0.9418533521698372,25,1.0,1,1.0,1,1.0,1
7694,max_ml,20,60,3,3,0.05,0.95,0.8728694533120549,11,1.0,1,1.0,1,1.0,1
7695,max_ml,20,60,3,3,0.05,0.95,0.9300259774611072,31,1.0,1,1.0,1,1.0,1
7696,max_ml,20,60,3,3,0.05,0.95,0.9351915379617044,26,1.0,1,1.0,1,1.0,1
7697,max_ml,20,60,3,3,0.05,0.95,0.8920862366537952,12,1.0,1,1.0,1,1.0,1
7698,max_ml,20,60,3,3,0.05,0.95,0.9206911809096142,9,1.0,1,1.0,1,1.0,1
7699,max_ml,20,60,3,3,0.05,0.95,0.9428342185461736,14,1.0,1,1.0,1,1.0,1
7700,max_ml,20,60,3,3,0.05,0.95,0.8357417978208108,19,1.0,1,1.0,1,1.0,1
7701,max_ml,20,60,3,3,0.05,0.95,0.8638917473557605,13,1.0,1,1.0,1,1.0,1
7702,max_ml,20,60,3,3,0.05,0.95,0.903156397417558,9,1.0,1,1.0,1,1.0,1
7703,max_ml,20,60,3,3,0.05,0.95,0.9023859410830576,13,1.0,1,1.0,1,1.0,1
7704,max_ml,20,60,3,3,0.05,0.95,0.9330843169604016,9,1.0,1,1.0,1,1.0,1
7705,max_ml,20,60,3,3,0.05,0.95,0.9399946281992692,35,1.0,1,1.0,1,1.0,1
7706,max_ml,20,60,3,3,0.05,0.95,0.934022776883633,8,1.0,1,1.0,1,1.0,1
7707,max_ml,20,60,3,3,0.05,0.95,0.8429159455237328,8,1.0,1,1.0,1,1.0,1
7708,max_ml,20,60,3,3,0.05,0.95,0.942207116780158,20,1.0,1,1.0,1,1.0,1
7709,max_ml,20,60,3,3,0.05,0.95,0.9234497440793704,17,1.0,1,1.0,1,1.0,1
7710,max_ml,20,60,3,3,0.05,0.95,0.883736671850178,10,1.0,1,1.0,1,1.0,1
7711,max_ml,20,60,3,3,0.05,0.95,0.9428735858253704,21,1.0,1,1.0,1,1.0,1
7712,max_ml,20,60,3,3,0.05,0.95,0.9039783773265548,15,1.0,1,1.0,1,1.0,1
7713,max_ml,20,60,3,3,0.05,0.95,0.8797713687686174,45,1.0,1,1.0,1,1.0,1
7714,max_ml,20,60,3,3,0.05,0.95,0.9388631068209882,23,1.0,1,1.0,1,1.0,1
7715,max_ml,20,60,3,3,0.05,0.95,0.9456133254419232,13,1.0,1,1.0,1,1.0,1
7716,max_ml,20,60,3,3,0.05,0.95,0.9345553301596072,11,1.0,1,1.0,1,1.0,1
7717,max_ml,20,60,3,3,0.05,0.95,0.8911264532036955,13,1.0,1,1.0,1,1.0,1
7718,max_ml,20,60,3,3,0.05,0.95,0.9472432288467492,35,1.0,1,1.0,1,1.0,1
7719,max_ml,20,60,3,3,0.05,0.95,0.936070943071606,17,1.0,1,1.0,1,1.0,1
7720,max_ml,20,60,3,3,0.05,0.95,0.9339715637726936,32,1.0,1,1.0,1,1.0,1
7721,max_ml,20,60,3,3,0.05,0.95,0.917921314702742,17,1.0,1,1.0,1,1.0,1
7722,max_ml,20,60,3,3,0.05,0.95,0.9416127566143776,5,1.0,1,1.0,1,1.0,1
7723,max_ml,20,60,3,3,0.05,0.95,0.9209128040523764,29,1.0,1,1.0,1,1.0,1
7724,max_ml,20,60,3,3,0.05,0.95,0.8999819883964656,16,1.0,1,1.0,1,1.0,1
7725,max_ml,20,60,3,3,0.05,0.95,0.9481090440667886,27,1.0,1,1.0,1,1.0,1
7726,max_ml,20,60,3,3,0.05,0.95,0.9077489444571024,27,1.0,1,1.0,1,1.0,1
7727,max_ml,20,60,3,3,0.05,0.95,0.9458105996725038,45,1.0,1,1.0,1,1.0,1
7728,max_ml,20,60,3,3,0.05,0.95,0.9332979991875304,8,1.0,1,1.0,1,1.0,1
7729,max_ml,20,60,3,3,0.05,0.95,0.9372336402114666,27,1.0,1,1.0,1,1.0,1
7730,max_ml,20,60,3,3,0.05,0.95,0.9146710518034608,5,1.0,1,1.0,1,1.0,1
7731,max_ml,20,60,3,3,0.05,0.95,0.8861101570869888,25,1.0,1,1.0,1,1.0,1
7732,max_ml,20,60,3,3,0.05,0.95,0.9208705327405028,12,1.0,1,1.0,1,1.0,1
7733,max_ml,20,60,3,3,0.05,0.95,0.8711594377586275,8,1.0,1,1.0,1,1.0,1
7734,max_ml,20,60,3,3,0.05,0.95,0.9208375805729282,19,1.0,1,1.0,1,1.0,1
7735,max_ml,20,60,3,3,0.05,0.95,0.9135969626699864,7,1.0,1,1.0,1,1.0,1
7736,max_ml,20,60,3,3,0.05,0.95,0.8970188558088875,32,1.0,1,1.0,1,1.0,1
7737,max_ml,20,60,3,3,0.05,0.95,0.9073484112734552,19,1.0,1,1.0,1,1.0,1
7738,max_ml,20,60,3,3,0.05,0.95,0.9209318135739188,7,1.0,1,1.0,1,1.0,1
7739,max_ml,20,60,3,3,0.05,0.95,0.9403258314370572,31,1.0,1,1.0,1,1.0,1
7740,max_ml,20,60,3,3,0.05,0.95,0.9483280100225612,21,1.0,1,1.0,1,1.0,1
7741,max_ml,20,60,3,3,0.05,0.95,0.9255491674216608,20,1.0,1,1.0,1,1.0,1
7742,max_ml,20,60,3,3,0.05,0.95,0.945330160130916,12,1.0,1,1.0,1,1.0,1
7743,max_ml,20,60,3,3,0.05,0.95,0.9107179368801124,14,1.0,1,1.0,1,1.0,1
7744,max_ml,20,60,3,3,0.05,0.95,0.9331410948601728,64,0.0,1,0.0,1,0.0,1
7745,max_ml,20,60,3,3,0.05,0.95,0.8886282579335124,7,1.0,1,1.0,1,1.0,1
7746,max_ml,20,60,3,3,0.05,0.95,0.9053058192883404,17,1.0,1,1.0,1,1.0,1
7747,max_ml,20,60,3,3,0.05,0.95,0.9383202815634074,15,1.0,1,1.0,1,1.0,1
7748,max_ml,20,60,3,3,0.05,0.95,0.898610629365795,24,1.0,1,1.0,1,1.0,1
7749,max_ml,20,60,3,3,0.05,0.95,0.9425615941352918,13,1.0,1,1.0,1,1.0,1
7750,max_ml,20,60,3,3,0.05,0.95,0.9186987626219868,28,1.0,1,1.0,1,1.0,1
7751,max_ml,20,60,3,3,0.05,0.95,0.9348942924930536,20,1.0,1,1.0,1,1.0,1
7752,max_ml,20,60,3,3,0.05,0.95,0.8781364350358173,18,1.0,1,1.0,1,1.0,1
7753,max_ml,20,60,3,3,0.05,0.95,0.9231418375843128,30,1.0,1,1.0,1,1.0,1
7754,max_ml,20,60,3,3,0.05,0.95,0.9486241554570128,11,1.0,1,1.0,1,1.0,1
7755,max_ml,20,60,3,3,0.05,0.95,0.9292719794583688,24,1.0,1,1.0,1,1.0,1
7756,max_ml,20,60,3,3,0.05,0.95,0.9360774206482368,18,1.0,1,1.0,1,1.0,1
7757,max_ml,20,60,3,3,0.05,0.95,0.9410237780612168,15,1.0,1,1.0,1,1.0,1
7758,max_ml,20,60,3,3,0.05,0.95,0.8676958171919026,10,1.0,1,1.0,1,1.0,1
7759,max_ml,20,60,3,3,0.05,0.95,0.851053997888319,13,1.0,1,1.0,1,1.0,1
7760,max_ml,20,60,3,3,0.05,0.95,0.9138220625617708,14,1.0,1,1.0,1,1.0,1
7761,max_ml,20,60,3,3,0.05,0.95,0.8537311345089961,7,1.0,1,1.0,1,1.0,1
7762,max_ml,20,60,3,3,0.05,0.95,0.8798763354168031,18,1.0,1,1.0,1,1.0,1
7763,max_ml,20,60,3,3,0.05,0.95,0.9170941775889402,9,1.0,1,1.0,1,1.0,1
7764,max_ml,20,60,3,3,0.05,0.95,0.94430537780928,48,0.0,0,1.0,1,1.0,1
7765,max_ml,20,60,3,3,0.05,0.95,0.8621111976656547,9,1.0,1,1.0,1,1.0,1
7766,max_ml,20,60,3,3,0.05,0.95,0.9118071783579148,15,1.0,1,1.0,1,1.0,1
7767,max_ml,20,60,3,3,0.05,0.95,0.9372075294093442,77,0.0,1,0.0,1,0.0,1
7768,max_ml,20,60,3,3,0.05,0.95,0.8594927046913102,6,1.0,1,1.0,1,1.0,1
7769,max_ml,20,60,3,3,0.05,0.95,0.8878386928798837,6,1.0,1,1.0,1,1.0,1
7770,max_ml,20,60,3,3,0.05,0.95,0.8851053131985583,22,1.0,1,1.0,1,1.0,1
7771,max_ml,20,60,3,3,0.05,0.95,0.9368993278419476,11,1.0,1,1.0,1,1.0,1
7772,max_ml,20,60,3,3,0.05,0.95,0.890140339242987,7,1.0,1,1.0,1,1.0,1
7773,max_ml,20,60,3,3,0.05,0.95,0.9104918645569062,14,1.0,1,1.0,1,1.0,1
7774,max_ml,20,60,3,3,0.05,0.95,0.9350175586873468,11,1.0,1,1.0,1,1.0,1
7775,max_ml,20,60,3,3,0.05,0.95,0.9367207702955478,22,1.0,1,1.0,1,1.0,1
7776,max_ml,20,60,3,3,0.05,0.95,0.8569390546153477,5,1.0,1,1.0,1,1.0,1
7777,max_ml,20,60,3,3,0.05,0.95,0.9230286755403048,8,1.0,1,1.0,1,1.0,1
7778,max_ml,20,60,3,3,0.05,0.95,0.9018659277973596,6,1.0,1,1.0,1,1.0,1
7779,max_ml,20,60,3,3,0.05,0.95,0.9124881341872704,9,1.0,1,1.0,1,1.0,1
7780,max_ml,20,60,3,3,0.05,0.95,0.9389929860264594,27,0.0,0,1.0,1,1.0,1
7781,max_ml,20,60,3,3,0.05,0.95,0.9138845620812,16,1.0,1,1.0,1,1.0,1
7782,max_ml,20,60,3,3,0.05,0.95,0.9022494982084432,7,1.0,1,1.0,1,1.0,1
7783,max_ml,20,60,3,3,0.05,0.95,0.9377159012537838,28,1.0,1,1.0,1,1.0,1
7784,max_ml,20,60,3,3,0.05,0.95,0.931633212262833,10,1.0,1,1.0,1,1.0,1
7785,max_ml,20,60,3,3,0.05,0.95,0.9072820929381517,18,1.0,1,1.0,1,1.0,1
7786,max_ml,20,60,3,3,0.05,0.95,0.9284329068972,37,1.0,1,1.0,1,1.0,1
7787,max_ml,20,60,3,3,0.05,0.95,0.9233718829028112,9,1.0,1,1.0,1,1.0,1
7788,max_ml,20,60,3,3,0.05,0.95,0.9186647913790236,12,1.0,1,1.0,1,1.0,1
7789,max_ml,20,60,3,3,0.05,0.95,0.9455776978222972,28,1.0,1,1.0,1,1.0,1
7790,max_ml,20,60,3,3,0.05,0.95,0.8576422111254463,31,1.0,1,1.0,1,1.0,1
7791,max_ml,20,60,3,3,0.05,0.95,0.9386178830906658,17,1.0,1,1.0,1,1.0,1
7792,max_ml,20,60,3,3,0.05,0.95,0.8401577720478701,8,1.0,1,1.0,1,1.0,1
7793,max_ml,20,60,3,3,0.05,0.95,0.9060897187013112,18,1.0,1,1.0,1,1.0,1
7794,max_ml,20,60,3,3,0.05,0.95,0.8953700970769841,5,1.0,1,1.0,1,1.0,1
7795,max_ml,20,60,3,3,0.05,0.95,0.8836925271043405,7,1.0,1,1.0,1,1.0,1
7796,max_ml,20,60,3,3,0.05,0.95,0.927290462624928,20,1.0,1,1.0,1,1.0,1
7797,max_ml,20,60,3,3,0.05,0.95,0.9199678773873136,24,1.0,1,1.0,1,1.0,1
7798,max_ml,20,60,3,3,0.05,0.95,0.9433927491265872,32,1.0,1,1.0,1,1.0,1
7799,max_ml,20,60,3,3,0.05,0.95,0.8640998830637266,14,1.0,1,1.0,1,1.0,1
7800,max_ml,20,60,3,3,0.05,0.95,0.9382457065709998,41,0.0,0,1.0,1,1.0,1
7801,max_ml,20,60,3,3,0.05,0.95,0.9374679927442254,8,1.0,1,1.0,1,1.0,1
7802,max_ml,20,60,3,3,0.05,0.95,0.9426715538350032,7,1.0,1,1.0,1,1.0,1
7803,max_ml,20,60,3,3,0.05,0.95,0.8755581049224924,13,1.0,1,1.0,1,1.0,1
7804,max_ml,20,60,3,3,0.05,0.95,0.8934582065060482,11,1.0,1,1.0,1,1.0,1
7805,max_ml,20,60,3,3,0.05,0.95,0.8803483824024905,16,1.0,1,1.0,1,1.0,1
7806,max_ml,20,60,3,3,0.05,0.95,0.878858749450614,7,1.0,1,1.0,1,1.0,1
7807,max_ml,20,60,3,3,0.05,0.95,0.8809604466315032,7,1.0,1,1.0,1,1.0,1
7808,max_ml,20,60,3,3,0.05,0.95,0.8859185597538437,24,1.0,1,1.0,1,1.0,1
7809,max_ml,20,60,3,3,0.05,0.95,0.8592765168840273,11,1.0,1,1.0,1,1.0,1
7810,max_ml,20,60,3,3,0.05,0.95,0.9277766171442754,31,1.0,1,1.0,1,1.0,1
7811,max_ml,20,60,3,3,0.05,0.95,0.8744586642938829,10,1.0,1,1.0,1,1.0,1
7812,max_ml,20,60,3,3,0.05,0.95,0.8586916743154013,7,1.0,1,1.0,1,1.0,1
7813,max_ml,20,60,3,3,0.05,0.95,0.9259695813350628,6,1.0,1,1.0,1,1.0,1
7814,max_ml,20,60,3,3,0.05,0.95,0.9470039576247434,26,1.0,1,1.0,1,1.0,1
7815,max_ml,20,60,3,3,0.05,0.95,0.947488993254141,15,1.0,1,1.0,1,1.0,1
7816,max_ml,20,60,3,3,0.05,0.95,0.90901990254427,19,1.0,1,1.0,1,1.0,1
7817,max_ml,20,60,3,3,0.05,0.95,0.9127487546604002,11,1.0,1,1.0,1,1.0,1
7818,max_ml,20,60,3,3,0.05,0.95,0.943087856032917,10,1.0,1,1.0,1,1.0,1
7819,max_ml,20,60,3,3,0.05,0.95,0.92554407069627,14,1.0,1,1.0,1,1.0,1
7820,max_ml,20,60,3,3,0.05,0.95,0.9231671881636344,12,1.0,1,1.0,1,1.0,1
7821,max_ml,20,60,3,3,0.05,0.95,0.9414091695424078,27,1.0,1,1.0,1,1.0,1
7822,max_ml,20,60,3,3,0.05,0.95,0.9090024382356447,11,1.0,1,1.0,1,1.0,1
7823,max_ml,20,60,3,3,0.05,0.95,0.9426766370101268,15,1.0,1,1.0,1,1.0,1
7824,max_ml,20,60,3,3,0.05,0.95,0.8930439795192671,27,1.0,1,1.0,1,1.0,1
7825,max_ml,20,60,3,3,0.05,0.95,0.8128994878981753,4,1.0,1,1.0,1,1.0,1
7826,max_ml,20,60,3,3,0.05,0.95,0.9110420985118112,21,1.0,1,1.0,1,1.0,1
7827,max_ml,20,60,3,3,0.05,0.95,0.944838680424188,39,0.0,1,0.0,1,0.0,1
7828,max_ml,20,60,3,3,0.05,0.95,0.8845286899695357,12,1.0,1,1.0,1,1.0,1
7829,max_ml,20,60,3,3,0.05,0.95,0.8988746060406121,11,1.0,1,1.0,1,1.0,1
7830,max_ml,20,60,3,3,0.05,0.95,0.836414634981375,5,1.0,1,1.0,1,1.0,1
7831,max_ml,20,60,3,3,0.05,0.95,0.9408670287424792,35,1.0,1,1.0,1,1.0,1
7832,max_ml,20,60,3,3,0.05,0.95,0.9405058868196868,15,1.0,1,1.0,1,1.0,1
7833,max_ml,20,60,3,3,0.05,0.95,0.8324224338996308,8,1.0,1,1.0,1,1.0,1
7834,max_ml,20,60,3,3,0.05,0.95,0.9266827312613788,19,1.0,1,1.0,1,1.0,1
7835,max_ml,20,60,3,3,0.05,0.95,0.9165723501564488,12,1.0,1,1.0,1,1.0,1
7836,max_ml,20,60,3,3,0.05,0.95,0.925874247961612,38,1.0,1,1.0,1,1.0,1
7837,max_ml,20,60,3,3,0.05,0.95,0.9368567429430088,8,1.0,1,1.0,1,1.0,1
7838,max_ml,20,60,3,3,0.05,0.95,0.9394254791078412,51,0.0,0,1.0,1,1.0,1
7839,max_ml,20,60,3,3,0.05,0.95,0.9083622535688392,7,1.0,1,1.0,1,1.0,1
7840,max_ml,20,60,3,3,0.05,0.95,0.9335864925911384,19,1.0,1,1.0,1,1.0,1
7841,max_ml,20,60,3,3,0.05,0.95,0.9408250446281065,5,1.0,1,1.0,1,1.0,1
7842,max_ml,20,60,3,3,0.05,0.95,0.8185418770086392,5,1.0,1,1.0,1,1.0,1
7843,max_ml,20,60,3,3,0.05,0.95,0.9192306684667642,11,1.0,1,1.0,1,1.0,1
7844,max_ml,20,60,3,3,0.05,0.95,0.9231932543305098,55,0.0,0,1.0,1,1.0,1
7845,max_ml,20,60,3,3,0.05,0.95,0.8428274159028171,13,1.0,1,1.0,1,1.0,1
7846,max_ml,20,60,3,3,0.05,0.95,0.8518993550149544,6,1.0,1,1.0,1,1.0,1
7847,max_ml,20,60,3,3,0.05,0.95,0.92229358110945,18,1.0,1,1.0,1,1.0,1
7848,max_ml,20,60,3,3,0.05,0.95,0.8624570706423228,14,1.0,1,1.0,1,1.0,1
7849,max_ml,20,60,3,3,0.05,0.95,0.925223783970353,24,1.0,1,1.0,1,1.0,1
7850,max_ml,20,60,3,3,0.05,0.95,0.901572057360935,9,1.0,1,1.0,1,1.0,1
7851,max_ml,20,60,3,3,0.05,0.95,0.9179558494781036,14,1.0,1,1.0,1,1.0,1
7852,max_ml,20,60,3,3,0.05,0.95,0.9283650018515464,7,1.0,1,1.0,1,1.0,1
7853,max_ml,20,60,3,3,0.05,0.95,0.9496083011928595,26,1.0,1,1.0,1,1.0,1
7854,max_ml,20,60,3,3,0.05,0.95,0.9331088095630796,67,0.0,1,0.0,1,0.0,1
7855,max_ml,20,60,3,3,0.05,0.95,0.8573736386998889,8,1.0,1,1.0,1,1.0,1
7856,max_ml,20,60,3,3,0.05,0.95,0.9152248915647042,9,1.0,1,1.0,1,1.0,1
7857,max_ml,20,60,3,3,0.05,0.95,0.9227354878451184,18,1.0,1,1.0,1,1.0,1
7858,max_ml,20,60,3,3,0.05,0.95,0.947585465739126,8,1.0,1,1.0,1,1.0,1
7859,max_ml,20,60,3,3,0.05,0.95,0.926196838947847,49,0.0,0,1.0,1,1.0,1
7860,max_ml,20,60,3,3,0.05,0.95,0.8857808501696326,12,1.0,1,1.0,1,1.0,1
7861,max_ml,20,60,3,3,0.05,0.95,0.897201258850875,5,1.0,1,1.0,1,1.0,1
7862,max_ml,20,60,3,3,0.05,0.95,0.9217251864962498,9,1.0,1,1.0,1,1.0,1
7863,max_ml,20,60,3,3,0.05,0.95,0.9376202601190192,12,1.0,1,1.0,1,1.0,1
7864,max_ml,20,60,3,3,0.05,0.95,0.933035115858876,17,1.0,1,1.0,1,1.0,1
7865,max_ml,20,60,3,3,0.05,0.95,0.9400278902603268,15,1.0,1,1.0,1,1.0,1
7866,max_ml,20,60,3,3,0.05,0.95,0.9408794902747438,12,1.0,1,1.0,1,1.0,1
7867,max_ml,20,60,3,3,0.05,0.95,0.9122603371879112,13,1.0,1,1.0,1,1.0,1
7868,max_ml,20,60,3,3,0.05,0.95,0.9410397865542168,57,0.0,1,0.0,1,0.0,1
7869,max_ml,20,60,3,3,0.05,0.95,0.9351293772541136,12,1.0,1,1.0,1,1.0,1
7870,max_ml,20,60,3,3,0.05,0.95,0.9354082670343912,63,1.0,1,1.0,1,1.0,1
7871,max_ml,20,60,3,3,0.05,0.95,0.85823275128511,5,1.0,1,1.0,1,1.0,1
7872,max_ml,20,60,3,3,0.05,0.95,0.8412611434536678,9,1.0,1,1.0,1,1.0,1
7873,max_ml,20,60,3,3,0.05,0.95,0.8837314479471488,7,1.0,1,1.0,1,1.0,1
7874,max_ml,20,60,3,3,0.05,0.95,0.9303890881614628,16,1.0,1,1.0,1,1.0,1
7875,max_ml,20,60,3,3,0.05,0.95,0.8214012360258791,9,1.0,1,1.0,1,1.0,1
7876,max_ml,20,60,3,3,0.05,0.95,0.9192834696263196,19,1.0,1,1.0,1,1.0,1
7877,max_ml,20,60,3,3,0.05,0.95,0.9341063769786508,15,1.0,1,1.0,1,1.0,1
7878,max_ml,20,60,3,3,0.05,0.95,0.9055098158575174,13,1.0,1,1.0,1,1.0,1
7879,max_ml,20,60,3,3,0.05,0.95,0.933619621100297,12,1.0,1,1.0,1,1.0,1
7880,max_ml,20,60,3,3,0.05,0.95,0.8748180289620976,7,1.0,1,1.0,1,1.0,1
7881,max_ml,20,60,3,3,0.05,0.95,0.9417356593536574,15,1.0,1,1.0,1,1.0,1
7882,max_ml,20,60,3,3,0.05,0.95,0.9264687793512828,20,1.0,1,1.0,1,1.0,1
7883,max_ml,20,60,3,3,0.05,0.95,0.9293269168721956,32,1.0,1,1.0,1,1.0,1
7884,max_ml,20,60,3,3,0.05,0.95,0.8601127806082158,14,1.0,1,1.0,1,1.0,1
7885,max_ml,20,60,3,3,0.05,0.95,0.9146521722498834,12,1.0,1,1.0,1,1.0,1
7886,max_ml,20,60,3,3,0.05,0.95,0.9307866413468738,15,1.0,1,1.0,1,1.0,1
7887,max_ml,20,60,3,3,0.05,0.95,0.9321621350002032,38,1.0,1,1.0,1,1.0,1
7888,max_ml,20,60,3,3,0.05,0.95,0.9334504459773434,16,1.0,1,1.0,1,1.0,1
7889,max_ml,20,60,3,3,0.05,0.95,0.9156370880863248,23,1.0,1,1.0,1,1.0,1
7890,max_ml,20,60,3,3,0.05,0.95,0.9274414943685992,30,0.0,1,0.0,1,0.0,1
7891,max_ml,20,60,3,3,0.05,0.95,0.936307754486166,17,1.0,1,1.0,1,1.0,1
7892,max_ml,20,60,3,3,0.05,0.95,0.9079801317150444,23,1.0,1,1.0,1,1.0,1
7893,max_ml,20,60,3,3,0.05,0.95,0.8596395805653361,20,1.0,1,1.0,1,1.0,1
7894,max_ml,20,60,3,3,0.05,0.95,0.9249268440710712,22,1.0,1,1.0,1,1.0,1
7895,max_ml,20,60,3,3,0.05,0.95,0.844329395401496,3,1.0,1,1.0,1,1.0,1
7896,max_ml,20,60,3,3,0.05,0.95,0.878391545984005,5,1.0,1,1.0,1,1.0,1
7897,max_ml,20,60,3,3,0.05,0.95,0.7642584112598447,13,1.0,1,1.0,1,1.0,1
7898,max_ml,20,60,3,3,0.05,0.95,0.933853746794821,12,1.0,1,1.0,1,1.0,1
7899,max_ml,20,60,3,3,0.05,0.95,0.9378792065931536,12,1.0,1,1.0,1,1.0,1
7900,max_ml,20,60,3,3,0.05,0.95,0.8259966116862542,15,1.0,1,1.0,1,1.0,1
7901,max_ml,20,60,3,3,0.05,0.95,0.9342790789218796,13,1.0,1,1.0,1,1.0,1
7902,max_ml,20,60,3,3,0.05,0.95,0.9191762126773688,12,1.0,1,1.0,1,1.0,1
7903,max_ml,20,60,3,3,0.05,0.95,0.9483371637772066,24,1.0,1,1.0,1,1.0,1
7904,max_ml,20,60,3,3,0.05,0.95,0.9497048765304564,13,1.0,1,1.0,1,1.0,1
7905,max_ml,20,60,3,3,0.05,0.95,0.8953408406481635,44,0.0,0,1.0,1,1.0,1
7906,max_ml,20,60,3,3,0.05,0.95,0.92228852215935,21,1.0,1,1.0,1,1.0,1
7907,max_ml,20,60,3,3,0.05,0.95,0.7282471223490191,4,1.0,1,1.0,1,1.0,1
7908,max_ml,20,60,3,3,0.05,0.95,0.9428688929011172,24,1.0,1,1.0,1,1.0,1
7909,max_ml,20,60,3,3,0.05,0.95,0.9373758246070208,16,1.0,1,1.0,1,1.0,1
7910,max_ml,20,60,3,3,0.05,0.95,0.9489503297785618,38,1.0,1,1.0,1,1.0,1
7911,max_ml,20,60,3,3,0.05,0.95,0.9206745401071996,30,1.0,1,1.0,1,1.0,1
7912,max_ml,20,60,3,3,0.05,0.95,0.9059184326446575,7,1.0,1,1.0,1,1.0,1
7913,max_ml,20,60,3,3,0.05,0.95,0.9368589154977908,17,1.0,1,1.0,1,1.0,1
7914,max_ml,20,60,3,3,0.05,0.95,0.9462018258266102,21,1.0,1,1.0,1,1.0,1
7915,max_ml,20,60,3,3,0.05,0.95,0.9100103479693448,9,1.0,1,1.0,1,1.0,1
7916,max_ml,20,60,3,3,0.05,0.95,0.7648617107179615,5,1.0,1,1.0,1,1.0,1
7917,max_ml,20,60,3,3,0.05,0.95,0.9224909121709826,17,1.0,1,1.0,1,1.0,1
7918,max_ml,20,60,3,3,0.05,0.95,0.8773359528430785,7,1.0,1,1.0,1,1.0,1
7919,max_ml,20,60,3,3,0.05,0.95,0.9445067160192014,21,1.0,1,1.0,1,1.0,1
7920,max_ml,20,60,3,3,0.05,0.95,0.8706063440438911,4,1.0,1,1.0,1,1.0,1
7921,max_ml,20,60,3,3,0.05,0.95,0.9108083840649878,22,1.0,1,1.0,1,1.0,1
7922,max_ml,20,60,3,3,0.05,0.95,0.9469848850756288,27,1.0,1,1.0,1,1.0,1
7923,max_ml,20,60,3,3,0.05,0.95,0.903959261454963,4,1.0,1,1.0,1,1.0,1
7924,max_ml,20,60,3,3,0.05,0.95,0.8943737007391509,10,1.0,1,1.0,1,1.0,1
7925,max_ml,20,60,3,3,0.05,0.95,0.923131680437684,14,1.0,1,1.0,1,1.0,1
7926,max_ml,20,60,3,3,0.05,0.95,0.943860565474411,27,1.0,1,1.0,1,1.0,1
7927,max_ml,20,60,3,3,0.05,0.95,0.9156318551427494,10,1.0,1,1.0,1,1.0,1
7928,max_ml,20,60,3,3,0.05,0.95,0.9024117032505838,10,1.0,1,1.0,1,1.0,1
7929,max_ml,20,60,3,3,0.05,0.95,0.9444100420558316,4,1.0,1,1.0,1,1.0,1
7930,max_ml,20,60,3,3,0.05,0.95,0.9471573132537976,16,1.0,1,1.0,1,1.0,1
7931,max_ml,20,60,3,3,0.05,0.95,0.9104863628943396,9,1.0,1,1.0,1,1.0,1
7932,max_ml,20,60,3,3,0.05,0.95,0.8692546759746211,15,1.0,1,1.0,1,1.0,1
7933,max_ml,20,60,3,3,0.05,0.95,0.9222774299432508,10,1.0,1,1.0,1,1.0,1
7934,max_ml,20,60,3,3,0.05,0.95,0.9454365589888412,14,1.0,1,1.0,1,1.0,1
7935,max_ml,20,60,3,3,0.05,0.95,0.9288739007751224,22,1.0,1,1.0,1,1.0,1
7936,max_ml,20,60,3,3,0.05,0.95,0.9376082929192616,27,1.0,1,1.0,1,1.0,1
7937,max_ml,20,60,3,3,0.05,0.95,0.9266410892782369,15,1.0,1,1.0,1,1.0,1
7938,max_ml,20,60,3,3,0.05,0.95,0.9214538083397809,45,1.0,1,1.0,1,1.0,1
7939,max_ml,20,60,3,3,0.05,0.95,0.9081504134416856,10,1.0,1,1.0,1,1.0,1
7940,max_ml,20,60,3,3,0.05,0.95,0.9431125105903888,18,1.0,1,1.0,1,1.0,1
7941,max_ml,20,60,3,3,0.05,0.95,0.9426079037227056,17,1.0,1,1.0,1,1.0,1
7942,max_ml,20,60,3,3,0.05,0.95,0.9418949705733052,41,1.0,1,1.0,1,1.0,1
7943,max_ml,20,60,3,3,0.05,0.95,0.9467257953072532,47,0.0,1,0.0,1,0.0,1
7944,max_ml,20,60,3,3,0.05,0.95,0.9358032403163457,19,1.0,1,1.0,1,1.0,1
7945,max_ml,20,60,3,3,0.05,0.95,0.932653647103419,15,1.0,1,1.0,1,1.0,1
7946,max_ml,20,60,3,3,0.05,0.95,0.9135826212850152,8,1.0,1,1.0,1,1.0,1
7947,max_ml,20,60,3,3,0.05,0.95,0.934243964345664,57,1.0,1,1.0,1,1.0,1
7948,max_ml,20,60,3,3,0.05,0.95,0.9338550080958586,15,1.0,1,1.0,1,1.0,1
7949,max_ml,20,60,3,3,0.05,0.95,0.9035914662900546,10,1.0,1,1.0,1,1.0,1
7950,max_ml,20,60,3,3,0.05,0.95,0.8931346252501821,12,1.0,1,1.0,1,1.0,1
7951,max_ml,20,60,3,3,0.05,0.95,0.948095085166592,16,1.0,1,1.0,1,1.0,1
7952,max_ml,20,60,3,3,0.05,0.95,0.8956888061072489,7,1.0,1,1.0,1,1.0,1
7953,max_ml,20,60,3,3,0.05,0.95,0.9270091485476633,5,1.0,1,1.0,1,1.0,1
7954,max_ml,20,60,3,3,0.05,0.95,0.7351553667782648,5,1.0,1,1.0,1,1.0,1
7955,max_ml,20,60,3,3,0.05,0.95,0.9466470363128388,27,0.0,1,0.0,1,0.0,1
7956,max_ml,20,60,3,3,0.05,0.95,0.9393423495075508,18,1.0,1,1.0,1,1.0,1
7957,max_ml,20,60,3,3,0.05,0.95,0.910363192988216,7,1.0,1,1.0,1,1.0,1
7958,max_ml,20,60,3,3,0.05,0.95,0.9456909009005364,49,1.0,1,1.0,1,1.0,1
7959,max_ml,20,60,3,3,0.05,0.95,0.9498508418844264,21,1.0,1,1.0,1,1.0,1
7960,max_ml,20,60,3,3,0.05,0.95,0.9212382947907086,17,1.0,1,1.0,1,1.0,1
7961,max_ml,20,60,3,3,0.05,0.95,0.8875078152727035,15,1.0,1,1.0,1,1.0,1
7962,max_ml,20,60,3,3,0.05,0.95,0.9168121355325028,12,1.0,1,1.0,1,1.0,1
7963,max_ml,20,60,3,3,0.05,0.95,0.9397372104998938,43,1.0,1,0.0,0,1.0,1
7964,max_ml,20,60,3,3,0.05,0.95,0.8913890990269863,17,1.0,1,1.0,1,1.0,1
7965,max_ml,20,60,3,3,0.05,0.95,0.8658346594305393,19,1.0,1,1.0,1,1.0,1
7966,max_ml,20,60,3,3,0.05,0.95,0.9447070459613216,17,1.0,1,1.0,1,1.0,1
7967,max_ml,20,60,3,3,0.05,0.95,0.904057133296668,7,1.0,1,1.0,1,1.0,1
7968,max_ml,20,60,3,3,0.05,0.95,0.944737421285894,12,1.0,1,1.0,1,1.0,1
7969,max_ml,20,60,3,3,0.05,0.95,0.8105080106903401,7,1.0,1,1.0,1,1.0,1
7970,max_ml,20,60,3,3,0.05,0.95,0.8548791642167346,29,1.0,1,1.0,1,1.0,1
7971,max_ml,20,60,3,3,0.05,0.95,0.914615584733785,8,1.0,1,1.0,1,1.0,1
7972,max_ml,20,60,3,3,0.05,0.95,0.8835879602694301,14,1.0,1,1.0,1,1.0,1
7973,max_ml,20,60,3,3,0.05,0.95,0.9458109311372436,6,1.0,1,1.0,1,1.0,1
7974,max_ml,20,60,3,3,0.05,0.95,0.9366465544560022,16,1.0,1,1.0,1,1.0,1
7975,max_ml,20,60,3,3,0.05,0.95,0.9259325664653264,15,1.0,1,1.0,1,1.0,1
7976,max_ml,20,60,3,3,0.05,0.95,0.914302001123662,4,1.0,1,1.0,1,1.0,1
7977,max_ml,20,60,3,3,0.05,0.95,0.8761655548944771,12,1.0,1,1.0,1,1.0,1
7978,max_ml,20,60,3,3,0.05,0.95,0.8837074611450733,9,1.0,1,1.0,1,1.0,1
7979,max_ml,20,60,3,3,0.05,0.95,0.9468443182678368,36,1.0,1,1.0,1,1.0,1
7980,max_ml,20,60,3,3,0.05,0.95,0.9007522880873304,10,1.0,1,1.0,1,1.0,1
7981,max_ml,20,60,3,3,0.05,0.95,0.8520567704551401,9,1.0,1,1.0,1,1.0,1
7982,max_ml,20,60,3,3,0.05,0.95,0.9189931209611238,17,1.0,1,1.0,1,1.0,1
7983,max_ml,20,60,3,3,0.05,0.95,0.9253401088006258,11,1.0,1,1.0,1,1.0,1
7984,max_ml,20,60,3,3,0.05,0.95,0.8973218555032538,7,1.0,1,1.0,1,1.0,1
7985,max_ml,20,60,3,3,0.05,0.95,0.832368423497048,13,1.0,1,1.0,1,1.0,1
7986,max_ml,20,60,3,3,0.05,0.95,0.9451023830365138,22,1.0,1,1.0,1,1.0,1
7987,max_ml,20,60,3,3,0.05,0.95,0.8895707787127223,7,1.0,1,1.0,1,1.0,1
7988,max_ml,20,60,3,3,0.05,0.95,0.770184191349332,14,1.0,1,1.0,1,1.0,1
7989,max_ml,20,60,3,3,0.05,0.95,0.9388353012938588,20,1.0,1,1.0,1,1.0,1
7990,max_ml,20,60,3,3,0.05,0.95,0.9358405732871702,11,1.0,1,1.0,1,1.0,1
7991,max_ml,20,60,3,3,0.05,0.95,0.9322092363368868,9,1.0,1,1.0,1,1.0,1
7992,max_ml,20,60,3,3,0.05,0.95,0.9075544322729068,16,1.0,1,1.0,1,1.0,1
7993,max_ml,20,60,3,3,0.05,0.95,0.9448444745869204,31,1.0,1,1.0,1,1.0,1
7994,max_ml,20,60,3,3,0.05,0.95,0.943836164191716,12,1.0,1,1.0,1,1.0,1
7995,max_ml,20,60,3,3,0.05,0.95,0.947372504776722,16,1.0,1,1.0,1,1.0,1
7996,max_ml,20,60,3,3,0.05,0.95,0.908556273602597,12,1.0,1,1.0,1,1.0,1
7997,max_ml,20,60,3,3,0.05,0.95,0.9442513336685812,25,1.0,1,1.0,1,1.0,1
7998,max_ml,20,60,3,3,0.05,0.95,0.8754737749291832,12,1.0,1,1.0,1,1.0,1
7999,max_ml,20,60,3,3,0.05,0.95,0.923516760117551,6,1.0,1,1.0,1,1.0,1
8000,max_ml,20,60,3,3,0.05,0.95,0.9172743913537044,8,1.0,1,1.0,1,1.0,1
8001,max_ml,20,60,3,3,0.05,0.95,0.9456705397686112,53,1.0,1,1.0,1,1.0,1
8002,max_ml,20,60,3,3,0.05,0.95,0.8870884600036547,10,1.0,1,1.0,1,1.0,1
8003,max_ml,20,60,3,3,0.05,0.95,0.942847221602224,42,0.0,0,1.0,1,1.0,1
8004,max_ml,20,60,3,3,0.05,0.95,0.9096175096135926,20,1.0,1,1.0,1,1.0,1
8005,max_ml,20,60,3,3,0.05,0.95,0.9361145337882674,31,1.0,1,1.0,1,0.0,0
8006,max_ml,20,60,3,3,0.05,0.95,0.9120829291003848,9,1.0,1,1.0,1,1.0,1
8007,max_ml,20,60,3,3,0.05,0.95,0.7755079540401095,4,1.0,1,1.0,1,1.0,1
8008,max_ml,20,60,3,3,0.05,0.95,0.9101932105737156,26,1.0,1,1.0,1,1.0,1
8009,max_ml,20,60,3,3,0.05,0.95,0.9370058600085124,10,1.0,1,1.0,1,1.0,1
8010,max_ml,20,60,3,3,0.05,0.95,0.8864756314681763,6,1.0,1,1.0,1,1.0,1
8011,max_ml,20,60,3,3,0.05,0.95,0.9319757506272806,10,1.0,1,1.0,1,1.0,1
8012,max_ml,20,60,3,3,0.05,0.95,0.9123383929978004,15,1.0,1,1.0,1,1.0,1
8013,max_ml,20,60,3,3,0.05,0.95,0.930740352726099,20,1.0,1,1.0,1,1.0,1
8014,max_ml,20,60,3,3,0.05,0.95,0.9459618047266096,7,1.0,1,1.0,1,1.0,1
8015,max_ml,20,60,3,3,0.05,0.95,0.8886365330494921,5,1.0,1,1.0,1,1.0,1
8016,max_ml,20,60,3,3,0.05,0.95,0.9261788253703384,12,1.0,1,1.0,1,1.0,1
8017,max_ml,20,60,3,3,0.05,0.95,0.9126968898740146,7,1.0,1,1.0,1,1.0,1
8018,max_ml,20,60,3,3,0.05,0.95,0.9210857929255026,33,1.0,1,1.0,1,1.0,1
8019,max_ml,20,60,3,3,0.05,0.95,0.8995857101412911,10,1.0,1,1.0,1,1.0,1
8020,max_ml,20,60,3,3,0.05,0.95,0.8622493063977699,6,1.0,1,1.0,1,1.0,1
8021,max_ml,20,60,3,3,0.05,0.95,0.8960693831176031,13,1.0,1,1.0,1,1.0,1
8022,max_ml,20,60,3,3,0.05,0.95,0.8555560691115222,4,1.0,1,1.0,1,1.0,1
8023,max_ml,20,60,3,3,0.05,0.95,0.9370248968885886,14,1.0,1,1.0,1,1.0,1
8024,max_ml,20,60,3,3,0.05,0.95,0.9370384870261071,9,1.0,1,1.0,1,1.0,1
8025,max_ml,20,60,3,3,0.05,0.95,0.9102908859868064,8,1.0,1,1.0,1,1.0,1
8026,max_ml,20,60,3,3,0.05,0.95,0.9455235388836928,22,1.0,1,0.0,0,1.0,1
8027,max_ml,20,60,3,3,0.05,0.95,0.8809165567140075,5,1.0,1,1.0,1,1.0,1
8028,max_ml,20,60,3,3,0.05,0.95,0.9423695806842564,8,1.0,1,1.0,1,1.0,1
8029,max_ml,20,60,3,3,0.05,0.95,0.9018985469679144,28,1.0,1,1.0,1,1.0,1
8030,max_ml,20,60,3,3,0.05,0.95,0.9249003296087448,21,1.0,1,1.0,1,1.0,1
8031,max_ml,20,60,3,3,0.05,0.95,0.8400797470181804,18,1.0,1,1.0,1,1.0,1
8032,max_ml,20,60,3,3,0.05,0.95,0.8955819959794744,16,1.0,1,1.0,1,1.0,1
8033,max_ml,20,60,3,3,0.05,0.95,0.9407571966833512,28,1.0,1,1.0,1,1.0,1
8034,max_ml,20,60,3,3,0.05,0.95,0.8791364948915518,6,1.0,1,1.0,1,1.0,1
8035,max_ml,20,60,3,3,0.05,0.95,0.8663232597580616,7,1.0,1,1.0,1,1.0,1
8036,max_ml,20,60,3,3,0.05,0.95,0.9464012192296936,50,1.0,1,1.0,1,1.0,1
8037,max_ml,20,60,3,3,0.05,0.95,0.8658181000442134,15,1.0,1,1.0,1,1.0,1
8038,max_ml,20,60,3,3,0.05,0.95,0.851685669679123,7,1.0,1,1.0,1,1.0,1
8039,max_ml,20,60,3,3,0.05,0.95,0.9360484432498444,13,1.0,1,1.0,1,1.0,1
8040,max_ml,20,60,3,3,0.05,0.95,0.9487693131086464,15,1.0,1,1.0,1,1.0,1
8041,max_ml,20,60,3,3,0.05,0.95,0.8985285832304539,23,1.0,1,1.0,1,1.0,1
8042,max_ml,20,60,3,3,0.05,0.95,0.9418022628495376,19,1.0,1,1.0,1,0.0,0
8043,max_ml,20,60,3,3,0.05,0.95,0.8600731281466859,7,1.0,1,1.0,1,1.0,1
8044,max_ml,20,60,3,3,0.05,0.95,0.917134266995829,9,1.0,1,1.0,1,1.0,1
8045,max_ml,20,60,3,3,0.05,0.95,0.8136174476651605,13,1.0,1,1.0,1,1.0,1
8046,max_ml,20,60,3,3,0.05,0.95,0.9249351345263548,16,1.0,1,1.0,1,1.0,1
8047,max_ml,20,60,3,3,0.05,0.95,0.9208215615301514,13,1.0,1,1.0,1,1.0,1
8048,max_ml,20,60,3,3,0.05,0.95,0.9456406493555932,29,1.0,1,1.0,1,1.0,1
8049,max_ml,20,60,3,3,0.05,0.95,0.9218230752320986,11,1.0,1,1.0,1,1.0,1
8050,max_ml,20,60,3,3,0.05,0.95,0.9195833586000064,18,1.0,1,1.0,1,1.0,1
8051,max_ml,20,60,3,3,0.05,0.95,0.9379605562084647,9,1.0,1,1.0,1,1.0,1
8052,max_ml,20,60,3,3,0.05,0.95,0.94376911500594,18,1.0,1,1.0,1,1.0,1
8053,max_ml,20,60,3,3,0.05,0.95,0.921239523082068,18,1.0,1,1.0,1,1.0,1
8054,max_ml,20,60,3,3,0.05,0.95,0.946694032816288,27,1.0,1,1.0,1,1.0,1
8055,max_ml,20,60,3,3,0.05,0.95,0.9407899257982364,7,1.0,1,1.0,1,1.0,1
8056,max_ml,20,60,3,3,0.05,0.95,0.9408425781662456,20,1.0,1,1.0,1,1.0,1
8057,max_ml,20,60,3,3,0.05,0.95,0.9418368499776476,25,1.0,1,1.0,1,1.0,1
8058,max_ml,20,60,3,3,0.05,0.95,0.9440812555203812,31,1.0,1,1.0,1,0.0,0
8059,max_ml,20,60,3,3,0.05,0.95,0.9221975306492608,28,1.0,1,1.0,1,1.0,1
8060,max_ml,20,60,3,3,0.05,0.95,0.8926500533312655,16,1.0,1,1.0,1,1.0,1
8061,max_ml,20,60,3,3,0.05,0.95,0.8833149213635293,9,1.0,1,1.0,1,1.0,1
8062,max_ml,20,60,3,3,0.05,0.95,0.927282743660882,27,1.0,1,1.0,1,1.0,1
8063,max_ml,20,60,3,3,0.05,0.95,0.9085383958731496,30,1.0,1,1.0,1,1.0,1
8064,max_ml,20,60,3,3,0.05,0.95,0.9271332776205355,21,1.0,1,1.0,1,1.0,1
8065,max_ml,20,60,3,3,0.05,0.95,0.9394343890533496,15,1.0,1,1.0,1,1.0,1
8066,max_ml,20,60,3,3,0.05,0.95,0.9460898279214704,8,1.0,1,1.0,1,1.0,1
8067,max_ml,20,60,3,3,0.05,0.95,0.9459376850478152,8,1.0,1,1.0,1,1.0,1
8068,max_ml,20,60,3,3,0.05,0.95,0.8983451944772944,20,1.0,1,1.0,1,1.0,1
8069,max_ml,20,60,3,3,0.05,0.95,0.8892782570960513,10,1.0,1,1.0,1,1.0,1
8070,max_ml,20,60,3,3,0.05,0.95,0.8258589164223821,10,1.0,1,1.0,1,1.0,1
8071,max_ml,20,60,3,3,0.05,0.95,0.8894780119471357,17,1.0,1,1.0,1,1.0,1
8072,max_ml,20,60,3,3,0.05,0.95,0.9021173976710224,20,1.0,1,1.0,1,1.0,1
8073,max_ml,20,60,3,3,0.05,0.95,0.8694766881411176,8,1.0,1,1.0,1,1.0,1
8074,max_ml,20,60,3,3,0.05,0.95,0.8737837242133903,15,1.0,1,1.0,1,1.0,1
8075,max_ml,20,60,3,3,0.05,0.95,0.9011344442095532,20,1.0,1,1.0,1,1.0,1
8076,max_ml,20,60,3,3,0.05,0.95,0.9085298611746554,23,1.0,1,1.0,1,1.0,1
8077,max_ml,20,60,3,3,0.05,0.95,0.8473972269522521,12,1.0,1,1.0,1,1.0,1
8078,max_ml,20,60,3,3,0.05,0.95,0.8712051981305624,12,1.0,1,1.0,1,1.0,1
8079,max_ml,20,60,3,3,0.05,0.95,0.910158101638028,20,1.0,1,1.0,1,1.0,1
8080,max_ml,20,60,3,3,0.05,0.95,0.910847796405981,21,1.0,1,1.0,1,1.0,1
8081,max_ml,20,60,3,3,0.05,0.95,0.9327041124231176,4,1.0,1,1.0,1,1.0,1
8082,max_ml,20,60,3,3,0.05,0.95,0.9384464885041378,13,1.0,1,1.0,1,1.0,1
8083,max_ml,20,60,3,3,0.05,0.95,0.8484157646355884,8,1.0,1,1.0,1,1.0,1
8084,max_ml,20,60,3,3,0.05,0.95,0.9499815693312712,43,1.0,1,1.0,1,1.0,1
8085,max_ml,20,60,3,3,0.05,0.95,0.9467387497798998,25,1.0,1,1.0,1,1.0,1
8086,max_ml,20,60,3,3,0.05,0.95,0.936775917087228,48,1.0,1,1.0,1,1.0,1
8087,max_ml,20,60,3,3,0.05,0.95,0.919255842155282,38,1.0,1,0.0,0,1.0,1
8088,max_ml,20,60,3,3,0.05,0.95,0.9261556959347724,17,1.0,1,1.0,1,1.0,1
8089,max_ml,20,60,3,3,0.05,0.95,0.8009230913233205,4,1.0,1,1.0,1,1.0,1
8090,max_ml,20,60,3,3,0.05,0.95,0.9482909832798,39,1.0,1,1.0,1,1.0,1
8091,max_ml,20,60,3,3,0.05,0.95,0.8707562185313349,12,1.0,1,1.0,1,1.0,1
8092,max_ml,20,60,3,3,0.05,0.95,0.913657161445826,17,1.0,1,1.0,1,1.0,1
8093,max_ml,20,60,3,3,0.05,0.95,0.9052647125373064,21,1.0,1,1.0,1,1.0,1
8094,max_ml,20,60,3,3,0.05,0.95,0.9359180046644034,26,1.0,1,1.0,1,1.0,1
8095,max_ml,20,60,3,3,0.05,0.95,0.9391701850303684,14,1.0,1,1.0,1,1.0,1
8096,max_ml,20,60,3,3,0.05,0.95,0.8324764037767715,13,1.0,1,1.0,1,1.0,1
8097,max_ml,20,60,3,3,0.05,0.95,0.8804194955993664,6,1.0,1,1.0,1,1.0,1
8098,max_ml,20,60,3,3,0.05,0.95,0.9052064168115138,9,1.0,1,1.0,1,1.0,1
8099,max_ml,20,60,3,3,0.05,0.95,0.8958543894301004,20,1.0,1,1.0,1,1.0,1
8100,max_ml,20,60,3,3,0.05,0.95,0.9295700796123468,10,1.0,1,1.0,1,1.0,1
8101,max_ml,20,60,3,3,0.05,0.95,0.9167100903222918,17,1.0,1,1.0,1,1.0,1
8102,max_ml,20,60,3,3,0.05,0.95,0.9486002388751612,8,1.0,1,1.0,1,1.0,1
8103,max_ml,20,60,3,3,0.05,0.95,0.8970311765248716,4,1.0,1,1.0,1,1.0,1
8104,max_ml,20,60,3,3,0.05,0.95,0.9281619905515104,11,1.0,1,1.0,1,1.0,1
8105,max_ml,20,60,3,3,0.05,0.95,0.8172017136608947,5,1.0,1,1.0,1,1.0,1
8106,max_ml,20,60,3,3,0.05,0.95,0.934580425417717,30,1.0,1,1.0,1,1.0,1
8107,max_ml,20,60,3,3,0.05,0.95,0.825803256368246,9,1.0,1,1.0,1,1.0,1
8108,max_ml,20,60,3,3,0.05,0.95,0.9257103771088336,8,1.0,1,1.0,1,1.0,1
8109,max_ml,20,60,3,3,0.05,0.95,0.9495471260136746,18,1.0,1,1.0,1,1.0,1
8110,max_ml,20,60,3,3,0.05,0.95,0.9289110035778352,27,1.0,1,1.0,1,1.0,1
8111,max_ml,20,60,3,3,0.05,0.95,0.9156126845545796,6,1.0,1,1.0,1,1.0,1
8112,max_ml,20,60,3,3,0.05,0.95,0.8974779089600522,24,1.0,1,1.0,1,1.0,1
8113,max_ml,20,60,3,3,0.05,0.95,0.8924756989055188,21,1.0,1,1.0,1,1.0,1
8114,max_ml,20,60,3,3,0.05,0.95,0.8186692662137995,11,1.0,1,1.0,1,1.0,1
8115,max_ml,20,60,3,3,0.05,0.95,0.8975841819766675,6,1.0,1,1.0,1,1.0,1
8116,max_ml,20,60,3,3,0.05,0.95,0.9376255622751978,24,1.0,1,1.0,1,1.0,1
8117,max_ml,20,60,3,3,0.05,0.95,0.9175423959283144,27,1.0,1,1.0,1,1.0,1
8118,max_ml,20,60,3,3,0.05,0.95,0.9323513546295552,14,1.0,1,1.0,1,1.0,1
8119,max_ml,20,60,3,3,0.05,0.95,0.9416055289765318,5,1.0,1,1.0,1,1.0,1
8120,max_ml,20,60,3,3,0.05,0.95,0.8664343037920653,6,1.0,1,1.0,1,1.0,1
8121,max_ml,20,60,3,3,0.05,0.95,0.9014029982729383,14,1.0,1,1.0,1,1.0,1
8122,max_ml,20,60,3,3,0.05,0.95,0.9490454771991136,24,1.0,1,1.0,1,1.0,1
8123,max_ml,20,60,3,3,0.05,0.95,0.921461647436728,10,1.0,1,1.0,1,1.0,1
8124,max_ml,20,60,3,3,0.05,0.95,0.9382421467320146,32,1.0,1,1.0,1,1.0,1
8125,max_ml,20,60,3,3,0.05,0.95,0.9146174376227724,11,1.0,1,1.0,1,1.0,1
8126,max_ml,20,60,3,3,0.05,0.95,0.9154117701628772,7,1.0,1,1.0,1,1.0,1
8127,max_ml,20,60,3,3,0.05,0.95,0.9333500509958876,20,1.0,1,1.0,1,1.0,1
8128,max_ml,20,60,3,3,0.05,0.95,0.8863445944506506,20,1.0,1,1.0,1,1.0,1
8129,max_ml,20,60,3,3,0.05,0.95,0.8708969756615477,13,1.0,1,1.0,1,1.0,1
8130,max_ml,20,60,3,3,0.05,0.95,0.9332936227943538,20,1.0,1,1.0,1,1.0,1
8131,max_ml,20,60,3,3,0.05,0.95,0.918976878571472,51,1.0,1,1.0,1,1.0,1
8132,max_ml,20,60,3,3,0.05,0.95,0.8897910739727669,8,1.0,1,1.0,1,1.0,1
8133,max_ml,20,60,3,3,0.05,0.95,0.8694757502706747,15,1.0,1,1.0,1,1.0,1
8134,max_ml,20,60,3,3,0.05,0.95,0.9372284773347566,24,1.0,1,1.0,1,1.0,1
8135,max_ml,20,60,3,3,0.05,0.95,0.928328217780003,26,1.0,1,1.0,1,1.0,1
8136,max_ml,20,60,3,3,0.05,0.95,0.9359279606901598,28,1.0,1,1.0,1,1.0,1
8137,max_ml,20,60,3,3,0.05,0.95,0.9345975247306472,23,1.0,1,1.0,1,1.0,1
8138,max_ml,20,60,3,3,0.05,0.95,0.9486764432205392,13,1.0,1,1.0,1,1.0,1
8139,max_ml,20,60,3,3,0.05,0.95,0.916678377198164,35,1.0,1,1.0,1,1.0,1
8140,max_ml,20,60,3,3,0.05,0.95,0.8568444781292203,16,1.0,1,1.0,1,1.0,1
8141,max_ml,20,60,3,3,0.05,0.95,0.7928098002430369,5,1.0,1,1.0,1,1.0,1
8142,max_ml,20,60,3,3,0.05,0.95,0.9341452114818308,11,1.0,1,1.0,1,1.0,1
8143,max_ml,20,60,3,3,0.05,0.95,0.8859851110084296,14,1.0,1,1.0,1,1.0,1
8144,max_ml,20,60,3,3,0.05,0.95,0.9425872478864736,15,1.0,1,1.0,1,1.0,1
8145,max_ml,20,60,3,3,0.05,0.95,0.926248419531196,9,1.0,1,1.0,1,1.0,1
8146,max_ml,20,60,3,3,0.05,0.95,0.9016021684796216,19,1.0,1,1.0,1,1.0,1
8147,max_ml,20,60,3,3,0.05,0.95,0.9324975502642904,21,1.0,1,1.0,1,1.0,1
8148,max_ml,20,60,3,3,0.05,0.95,0.8686769108125374,26,1.0,1,1.0,1,1.0,1
8149,max_ml,20,60,3,3,0.05,0.95,0.9018842987445724,19,1.0,1,1.0,1,1.0,1
8150,max_ml,20,60,3,3,0.05,0.95,0.8639418450128641,6,1.0,1,1.0,1,1.0,1
8151,max_ml,20,60,3,3,0.05,0.95,0.927623685255994,18,1.0,1,1.0,1,1.0,1
8152,max_ml,20,60,3,3,0.05,0.95,0.9418705799657168,21,1.0,1,1.0,1,1.0,1
8153,max_ml,20,60,3,3,0.05,0.95,0.9148870063423408,17,1.0,1,1.0,1,1.0,1
8154,max_ml,20,60,3,3,0.05,0.95,0.9370687689023448,23,1.0,1,1.0,1,1.0,1
8155,max_ml,20,60,3,3,0.05,0.95,0.825924558173284,9,1.0,1,1.0,1,1.0,1
8156,max_ml,20,60,3,3,0.05,0.95,0.9283535871844,9,1.0,1,1.0,1,1.0,1
8157,max_ml,20,60,3,3,0.05,0.95,0.8644125424445884,4,1.0,1,1.0,1,1.0,1
8158,max_ml,20,60,3,3,0.05,0.95,0.9148683877242352,14,1.0,1,1.0,1,1.0,1
8159,max_ml,20,60,3,3,0.05,0.95,0.837160643087396,7,1.0,1,1.0,1,1.0,1
8160,max_ml,20,60,3,3,0.05,0.95,0.9008616438111364,19,1.0,1,1.0,1,1.0,1
8161,max_ml,20,60,3,3,0.05,0.95,0.9386931364894214,13,1.0,1,1.0,1,1.0,1
8162,max_ml,20,60,3,3,0.05,0.95,0.9301057588082594,17,1.0,1,1.0,1,1.0,1
8163,max_ml,20,60,3,3,0.05,0.95,0.9053858131917398,21,1.0,1,1.0,1,1.0,1
8164,max_ml,20,60,3,3,0.05,0.95,0.8624248568752505,10,1.0,1,1.0,1,1.0,1
8165,max_ml,20,60,3,3,0.05,0.95,0.907557389504093,22,1.0,1,1.0,1,1.0,1
8166,max_ml,20,60,3,3,0.05,0.95,0.9432851911866016,9,1.0,1,1.0,1,1.0,1
8167,max_ml,20,60,3,3,0.05,0.95,0.9062186909910906,32,1.0,1,1.0,1,1.0,1
8168,max_ml,20,60,3,3,0.05,0.95,0.9478267964737228,22,1.0,1,1.0,1,1.0,1
8169,max_ml,20,60,3,3,0.05,0.95,0.8559488515029642,8,1.0,1,1.0,1,1.0,1
8170,max_ml,20,60,3,3,0.05,0.95,0.8636206372122276,7,1.0,1,1.0,1,1.0,1
8171,max_ml,20,60,3,3,0.05,0.95,0.934093688059166,12,1.0,1,1.0,1,1.0,1
8172,max_ml,20,60,3,3,0.05,0.95,0.8968859080150894,5,1.0,1,1.0,1,1.0,1
8173,max_ml,20,60,3,3,0.05,0.95,0.926300261134621,27,1.0,1,1.0,1,1.0,1
8174,max_ml,20,60,3,3,0.05,0.95,0.9466514904035888,34,1.0,1,1.0,1,1.0,1
8175,max_ml,20,60,3,3,0.05,0.95,0.92164386474906,18,1.0,1,1.0,1,1.0,1
8176,max_ml,20,60,3,3,0.05,0.95,0.9325757100026052,22,1.0,1,1.0,1,1.0,1
8177,max_ml,20,60,3,3,0.05,0.95,0.8866330932951664,7,1.0,1,1.0,1,1.0,1
8178,max_ml,20,60,3,3,0.05,0.95,0.9141450962860724,14,1.0,1,1.0,1,1.0,1
8179,max_ml,20,60,3,3,0.05,0.95,0.9467394245545568,36,1.0,1,1.0,1,1.0,1
8180,max_ml,20,60,3,3,0.05,0.95,0.9060170289803255,19,1.0,1,1.0,1,1.0,1
8181,max_ml,20,60,3,3,0.05,0.95,0.9248959641009524,16,1.0,1,1.0,1,1.0,1
8182,max_ml,20,60,3,3,0.05,0.95,0.9205926590703404,6,1.0,1,1.0,1,1.0,1
8183,max_ml,20,60,3,3,0.05,0.95,0.921622262033076,7,1.0,1,1.0,1,1.0,1
8184,max_ml,20,60,3,3,0.05,0.95,0.8819163667447918,10,1.0,1,1.0,1,1.0,1
8185,max_ml,20,60,3,3,0.05,0.95,0.9485008032437242,16,1.0,1,1.0,1,1.0,1
8186,max_ml,20,60,3,3,0.05,0.95,0.9433592690265962,18,1.0,1,1.0,1,1.0,1
8187,max_ml,20,60,3,3,0.05,0.95,0.8806112739772841,26,1.0,1,1.0,1,1.0,1
8188,max_ml,20,60,3,3,0.05,0.95,0.931200580853114,73,0.0,1,0.0,1,0.0,1
8189,max_ml,20,60,3,3,0.05,0.95,0.9361331255689652,13,1.0,1,1.0,1,1.0,1
8190,max_ml,20,60,3,3,0.05,0.95,0.855433949964464,7,1.0,1,1.0,1,1.0,1
8191,max_ml,20,60,3,3,0.05,0.95,0.946096790989067,11,1.0,1,1.0,1,1.0,1
8192,max_ml,20,60,3,3,0.05,0.95,0.9351460346905832,8,1.0,1,1.0,1,1.0,1
8193,max_ml,20,60,3,3,0.05,0.95,0.926981098177625,20,1.0,1,1.0,1,1.0,1
8194,max_ml,20,60,3,3,0.05,0.95,0.9277281875157448,11,1.0,1,1.0,1,1.0,1
8195,max_ml,20,60,3,3,0.05,0.95,0.9269971164969107,7,1.0,1,1.0,1,1.0,1
8196,max_ml,20,60,3,3,0.05,0.95,0.8844008360013798,23,1.0,1,1.0,1,1.0,1
8197,max_ml,20,60,3,3,0.05,0.95,0.9468751353622156,60,0.0,0,1.0,1,1.0,1
8198,max_ml,20,60,3,3,0.05,0.95,0.9224564263530276,13,1.0,1,1.0,1,1.0,1
8199,max_ml,20,60,3,3,0.05,0.95,0.8870662967894789,8,1.0,1,1.0,1,1.0,1
8200,max_ml,20,60,3,3,0.05,0.95,0.9234248449890732,34,1.0,1,1.0,1,1.0,1
8201,max_ml,20,60,3,3,0.05,0.95,0.9252390012740516,20,1.0,1,1.0,1,1.0,1
8202,max_ml,20,60,3,3,0.05,0.95,0.9268605497284526,25,1.0,1,1.0,1,1.0,1
8203,max_ml,20,60,3,3,0.05,0.95,0.8903283103595803,9,1.0,1,1.0,1,1.0,1
8204,max_ml,20,60,3,3,0.05,0.95,0.9022891976041209,21,1.0,1,1.0,1,1.0,1
8205,max_ml,20,60,3,3,0.05,0.95,0.866225599630018,10,1.0,1,1.0,1,1.0,1
8206,max_ml,20,60,3,3,0.05,0.95,0.8792494367900892,27,1.0,1,1.0,1,1.0,1
8207,max_ml,20,60,3,3,0.05,0.95,0.8999711081962232,24,1.0,1,1.0,1,1.0,1
8208,max_ml,20,60,3,3,0.05,0.95,0.9301475598521228,8,1.0,1,1.0,1,1.0,1
8209,max_ml,20,60,3,3,0.05,0.95,0.933026805526282,13,1.0,1,1.0,1,1.0,1
8210,max_ml,20,60,3,3,0.05,0.95,0.9488094508452788,36,1.0,1,1.0,1,1.0,1
8211,max_ml,20,60,3,3,0.05,0.95,0.933014354892656,49,1.0,1,1.0,1,1.0,1
8212,max_ml,20,60,3,3,0.05,0.95,0.917758275332472,6,1.0,1,1.0,1,1.0,1
8213,max_ml,20,60,3,3,0.05,0.95,0.9422248053514742,9,1.0,1,1.0,1,1.0,1
8214,max_ml,20,60,3,3,0.05,0.95,0.8670472146173879,11,1.0,1,1.0,1,1.0,1
8215,max_ml,20,60,3,3,0.05,0.95,0.8865102611259406,8,1.0,1,1.0,1,1.0,1
8216,max_ml,20,60,3,3,0.05,0.95,0.9428555981201896,22,1.0,1,1.0,1,1.0,1
8217,max_ml,20,60,3,3,0.05,0.95,0.947449846687332,20,1.0,1,1.0,1,1.0,1
8218,max_ml,20,60,3,3,0.05,0.95,0.9278322391638684,8,1.0,1,1.0,1,1.0,1
8219,max_ml,20,60,3,3,0.05,0.95,0.9014666972784722,11,1.0,1,1.0,1,1.0,1
8220,max_ml,20,60,3,3,0.05,0.95,0.7923020466988047,8,1.0,1,1.0,1,1.0,1
8221,max_ml,20,60,3,3,0.05,0.95,0.9446504844635832,52,1.0,1,1.0,1,1.0,1
8222,max_ml,20,60,3,3,0.05,0.95,0.9473674695985544,47,1.0,1,1.0,1,1.0,1
8223,max_ml,20,60,3,3,0.05,0.95,0.917018916729422,25,1.0,1,1.0,1,1.0,1
8224,max_ml,20,60,3,3,0.05,0.95,0.9355033496389206,30,0.0,0,1.0,1,1.0,1
8225,max_ml,20,60,3,3,0.05,0.95,0.855082128816964,5,1.0,1,1.0,1,1.0,1
8226,max_ml,20,60,3,3,0.05,0.95,0.8163034872257282,6,1.0,1,1.0,1,1.0,1
8227,max_ml,20,60,3,3,0.05,0.95,0.9439879382795467,19,1.0,1,1.0,1,1.0,1
8228,max_ml,20,60,3,3,0.05,0.95,0.9278098718102634,17,1.0,1,1.0,1,1.0,1
8229,max_ml,20,60,3,3,0.05,0.95,0.9220258568301872,17,1.0,1,1.0,1,1.0,1
8230,max_ml,20,60,3,3,0.05,0.95,0.9314338235951746,32,1.0,1,1.0,1,1.0,1
8231,max_ml,20,60,3,3,0.05,0.95,0.915432906460498,6,1.0,1,1.0,1,1.0,1
8232,max_ml,20,60,3,3,0.05,0.95,0.8745063407158287,10,1.0,1,1.0,1,1.0,1
8233,max_ml,20,60,3,3,0.05,0.95,0.9257864204030648,31,1.0,1,1.0,1,1.0,1
8234,max_ml,20,60,3,3,0.05,0.95,0.839611755478937,7,1.0,1,1.0,1,1.0,1
8235,max_ml,20,60,3,3,0.05,0.95,0.9131735936697908,7,1.0,1,1.0,1,1.0,1
8236,max_ml,20,60,3,3,0.05,0.95,0.8437319636667181,4,1.0,1,1.0,1,1.0,1
8237,max_ml,20,60,3,3,0.05,0.95,0.8642574999339726,9,1.0,1,1.0,1,1.0,1
8238,max_ml,20,60,3,3,0.05,0.95,0.9471714021533788,14,1.0,1,1.0,1,1.0,1
8239,max_ml,20,60,3,3,0.05,0.95,0.912446451634676,7,1.0,1,1.0,1,1.0,1
8240,max_ml,20,60,3,3,0.05,0.95,0.813109052625239,12,1.0,1,1.0,1,1.0,1
8241,max_ml,20,60,3,3,0.05,0.95,0.9464960909052004,7,1.0,1,1.0,1,1.0,1
8242,max_ml,20,60,3,3,0.05,0.95,0.85945572819024,16,1.0,1,1.0,1,1.0,1
8243,max_ml,20,60,3,3,0.05,0.95,0.9235527737097896,40,1.0,1,1.0,1,1.0,1
8244,max_ml,20,60,3,3,0.05,0.95,0.939377057508626,21,1.0,1,1.0,1,1.0,1
8245,max_ml,20,60,3,3,0.05,0.95,0.9497916000171146,9,1.0,1,1.0,1,1.0,1
8246,max_ml,20,60,3,3,0.05,0.95,0.909864099036909,43,1.0,1,1.0,1,1.0,1
8247,max_ml,20,60,3,3,0.05,0.95,0.8653210278014952,6,1.0,1,1.0,1,1.0,1
8248,max_ml,20,60,3,3,0.05,0.95,0.941515178879538,8,1.0,1,1.0,1,1.0,1
8249,max_ml,20,60,3,3,0.05,0.95,0.9494797138588624,30,1.0,1,1.0,1,0.0,0
8250,max_ml,20,60,3,3,0.05,0.95,0.9231283807373432,12,1.0,1,1.0,1,1.0,1
8251,max_ml,20,60,3,3,0.05,0.95,0.9215586396099106,52,0.0,0,0.0,0,1.0,1
8252,max_ml,20,60,3,3,0.05,0.95,0.8638788125556397,8,1.0,1,1.0,1,1.0,1
8253,max_ml,20,60,3,3,0.05,0.95,0.920914970237978,16,1.0,1,1.0,1,1.0,1
8254,max_ml,20,60,3,3,0.05,0.95,0.8941407067096305,8,1.0,1,1.0,1,1.0,1
8255,max_ml,20,60,3,3,0.05,0.95,0.8447817155890395,9,1.0,1,1.0,1,1.0,1
8256,max_ml,20,60,3,3,0.05,0.95,0.9069361909996904,5,1.0,1,1.0,1,1.0,1
8257,max_ml,20,60,3,3,0.05,0.95,0.8708033330426037,18,1.0,1,1.0,1,1.0,1
8258,max_ml,20,60,3,3,0.05,0.95,0.9245890882193546,7,1.0,1,1.0,1,1.0,1
8259,max_ml,20,60,3,3,0.05,0.95,0.9478294431621164,32,1.0,1,1.0,1,1.0,1
8260,max_ml,20,60,3,3,0.05,0.95,0.9184493943193232,33,1.0,1,1.0,1,1.0,1
8261,max_ml,20,60,3,3,0.05,0.95,0.9314710031430936,10,1.0,1,1.0,1,1.0,1
8262,max_ml,20,60,3,3,0.05,0.95,0.9490817720647032,26,1.0,1,1.0,1,1.0,1
8263,max_ml,20,60,3,3,0.05,0.95,0.859443580239866,5,1.0,1,1.0,1,1.0,1
8264,max_ml,20,60,3,3,0.05,0.95,0.9106123379643164,34,1.0,1,1.0,1,1.0,1
8265,max_ml,20,60,3,3,0.05,0.95,0.7862121458146697,6,1.0,1,1.0,1,1.0,1
8266,max_ml,20,60,3,3,0.05,0.95,0.9338951819606116,15,1.0,1,1.0,1,1.0,1
8267,max_ml,20,60,3,3,0.05,0.95,0.9467111590881484,11,1.0,1,1.0,1,1.0,1
8268,max_ml,20,60,3,3,0.05,0.95,0.9273384234154094,23,1.0,1,1.0,1,1.0,1
8269,max_ml,20,60,3,3,0.05,0.95,0.9212965615765912,13,1.0,1,1.0,1,1.0,1
8270,max_ml,20,60,3,3,0.05,0.95,0.9253741873161748,18,1.0,1,1.0,1,1.0,1
8271,max_ml,20,60,3,3,0.05,0.95,0.8664407287113807,19,1.0,1,1.0,1,1.0,1
8272,max_ml,20,60,3,3,0.05,0.95,0.939147184007624,8,1.0,1,1.0,1,1.0,1
8273,max_ml,20,60,3,3,0.05,0.95,0.942537532057488,49,1.0,1,1.0,1,1.0,1
8274,max_ml,20,60,3,3,0.05,0.95,0.9426043407912668,22,1.0,1,1.0,1,1.0,1
8275,max_ml,20,60,3,3,0.05,0.95,0.9054791132586504,26,1.0,1,1.0,1,1.0,1
8276,max_ml,20,60,3,3,0.05,0.95,0.9134570701935256,11,1.0,1,1.0,1,1.0,1
8277,max_ml,20,60,3,3,0.05,0.95,0.8371374954531047,15,1.0,1,1.0,1,1.0,1
8278,max_ml,20,60,3,3,0.05,0.95,0.9303318902672464,6,1.0,1,1.0,1,1.0,1
8279,max_ml,20,60,3,3,0.05,0.95,0.8786843423099673,18,1.0,1,1.0,1,1.0,1
8280,max_ml,20,60,3,3,0.05,0.95,0.9154516504223752,6,1.0,1,1.0,1,1.0,1
8281,max_ml,20,60,3,3,0.05,0.95,0.9458449667503972,12,1.0,1,1.0,1,1.0,1
8282,max_ml,20,60,3,3,0.05,0.95,0.9250345468547252,16,1.0,1,1.0,1,1.0,1
8283,max_ml,20,60,3,3,0.05,0.95,0.8467171942466294,21,1.0,1,1.0,1,1.0,1
8284,max_ml,20,60,3,3,0.05,0.95,0.9473310139585408,14,1.0,1,1.0,1,1.0,1
8285,max_ml,20,60,3,3,0.05,0.95,0.944442750901963,19,1.0,1,1.0,1,1.0,1
8286,max_ml,20,60,3,3,0.05,0.95,0.9450901170715638,23,1.0,1,1.0,1,1.0,1
8287,max_ml,20,60,3,3,0.05,0.95,0.9016018370216994,14,1.0,1,1.0,1,1.0,1
8288,max_ml,20,60,3,3,0.05,0.95,0.9176495639313408,12,1.0,1,1.0,1,1.0,1
8289,max_ml,20,60,3,3,0.05,0.95,0.9371163177051256,25,1.0,1,1.0,1,1.0,1
8290,max_ml,20,60,3,3,0.05,0.95,0.8036084173672724,9,1.0,1,1.0,1,1.0,1
8291,max_ml,20,60,3,3,0.05,0.95,0.9053993349846564,9,1.0,1,1.0,1,1.0,1
8292,max_ml,20,60,3,3,0.05,0.95,0.9352517446668756,17,1.0,1,1.0,1,1.0,1
8293,max_ml,20,60,3,3,0.05,0.95,0.9254982791086404,22,1.0,1,1.0,1,1.0,1
8294,max_ml,20,60,3,3,0.05,0.95,0.9411534813732708,6,1.0,1,1.0,1,1.0,1
8295,max_ml,20,60,3,3,0.05,0.95,0.9358633558081354,28,1.0,1,1.0,1,1.0,1
8296,max_ml,20,60,3,3,0.05,0.95,0.9409423395714576,59,0.0,0,1.0,1,1.0,1
8297,max_ml,20,60,3,3,0.05,0.95,0.9361931706900456,20,1.0,1,1.0,1,1.0,1
8298,max_ml,20,60,3,3,0.05,0.95,0.9459468469186256,13,1.0,1,1.0,1,1.0,1
8299,max_ml,20,60,3,3,0.05,0.95,0.9382111505761224,62,1.0,1,1.0,1,1.0,1
8300,max_ml,20,60,3,3,0.05,0.95,0.926668854955336,14,1.0,1,1.0,1,1.0,1
8301,max_ml,20,60,3,3,0.05,0.95,0.9321170814627604,11,1.0,1,1.0,1,1.0,1
8302,max_ml,20,60,3,3,0.05,0.95,0.924187263758674,48,1.0,1,1.0,1,1.0,1
8303,max_ml,20,60,3,3,0.05,0.95,0.917776843037544,14,1.0,1,1.0,1,1.0,1
8304,max_ml,20,60,3,3,0.05,0.95,0.868101005368129,13,1.0,1,1.0,1,1.0,1
8305,max_ml,20,60,3,3,0.05,0.95,0.9349641042110935,30,0.0,0,1.0,1,1.0,1
8306,max_ml,20,60,3,3,0.05,0.95,0.88982994155014,10,1.0,1,1.0,1,1.0,1
8307,max_ml,20,60,3,3,0.05,0.95,0.9297333024600868,13,1.0,1,1.0,1,1.0,1
8308,max_ml,20,60,3,3,0.05,0.95,0.8902617420070756,21,1.0,1,1.0,1,1.0,1
8309,max_ml,20,60,3,3,0.05,0.95,0.8364056818177176,6,1.0,1,1.0,1,1.0,1
8310,max_ml,20,60,3,3,0.05,0.95,0.8765150257323621,8,1.0,1,1.0,1,1.0,1
8311,max_ml,20,60,3,3,0.05,0.95,0.8994647732614003,6,1.0,1,1.0,1,1.0,1
8312,max_ml,20,60,3,3,0.05,0.95,0.8056776173229135,10,1.0,1,1.0,1,1.0,1
8313,max_ml,20,60,3,3,0.05,0.95,0.9128333584787588,13,1.0,1,1.0,1,1.0,1
8314,max_ml,20,60,3,3,0.05,0.95,0.8889318077205695,10,1.0,1,1.0,1,1.0,1
8315,max_ml,20,60,3,3,0.05,0.95,0.9172360544656252,39,1.0,1,1.0,1,1.0,1
8316,max_ml,20,60,3,3,0.05,0.95,0.9329534831452334,18,1.0,1,1.0,1,1.0,1
8317,max_ml,20,60,3,3,0.05,0.95,0.9472571447402068,15,1.0,1,1.0,1,1.0,1
8318,max_ml,20,60,3,3,0.05,0.95,0.7930145086913615,5,1.0,1,1.0,1,1.0,1
8319,max_ml,20,60,3,3,0.05,0.95,0.9219288482399728,5,1.0,1,1.0,1,1.0,1
8320,max_ml,20,60,3,3,0.05,0.95,0.8581732529238062,5,1.0,1,1.0,1,1.0,1
8321,max_ml,20,60,3,3,0.05,0.95,0.8129849217809285,9,1.0,1,1.0,1,1.0,1
8322,max_ml,20,60,3,3,0.05,0.95,0.9312768852942966,22,1.0,1,1.0,1,1.0,1
8323,max_ml,20,60,3,3,0.05,0.95,0.9255776422674012,28,1.0,1,1.0,1,1.0,1
8324,max_ml,20,60,3,3,0.05,0.95,0.920024754693539,23,1.0,1,1.0,1,1.0,1
8325,max_ml,20,60,3,3,0.05,0.95,0.8036114715744918,6,1.0,1,1.0,1,1.0,1
8326,max_ml,20,60,3,3,0.05,0.95,0.8767048123869621,21,1.0,1,1.0,1,1.0,1
8327,max_ml,20,60,3,3,0.05,0.95,0.914411656192628,17,1.0,1,1.0,1,1.0,1
8328,max_ml,20,60,3,3,0.05,0.95,0.8991036660909909,16,1.0,1,1.0,1,1.0,1
8329,max_ml,20,60,3,3,0.05,0.95,0.9423467036479016,7,1.0,1,1.0,1,1.0,1
8330,max_ml,20,60,3,3,0.05,0.95,0.9059428712355536,11,1.0,1,1.0,1,1.0,1
8331,max_ml,20,60,3,3,0.05,0.95,0.9045605201630764,5,1.0,1,1.0,1,1.0,1
8332,max_ml,20,60,3,3,0.05,0.95,0.9026934006424664,18,1.0,1,1.0,1,1.0,1
8333,max_ml,20,60,3,3,0.05,0.95,0.8607548841452819,21,1.0,1,1.0,1,1.0,1
8334,max_ml,20,60,3,3,0.05,0.95,0.949008249826512,37,0.0,1,0.0,1,0.0,1
8335,max_ml,20,60,3,3,0.05,0.95,0.9442901733020708,10,1.0,1,1.0,1,1.0,1
8336,max_ml,20,60,3,3,0.05,0.95,0.7744428824667848,4,1.0,1,1.0,1,1.0,1
8337,max_ml,20,60,3,3,0.05,0.95,0.8403684754581734,28,1.0,1,1.0,1,1.0,1
8338,max_ml,20,60,3,3,0.05,0.95,0.9127649783509404,8,1.0,1,1.0,1,1.0,1
8339,max_ml,20,60,3,3,0.05,0.95,0.7984744283585761,6,1.0,1,1.0,1,1.0,1
8340,max_ml,20,60,3,3,0.05,0.95,0.9145133112179016,11,1.0,1,1.0,1,1.0,1
8341,max_ml,20,60,3,3,0.05,0.95,0.9318672535629858,14,1.0,1,1.0,1,1.0,1
8342,max_ml,20,60,3,3,0.05,0.95,0.8896342825396311,7,1.0,1,1.0,1,1.0,1
8343,max_ml,20,60,3,3,0.05,0.95,0.8605329513677491,7,1.0,1,1.0,1,1.0,1
8344,max_ml,20,60,3,3,0.05,0.95,0.9297667049476538,19,1.0,1,1.0,1,1.0,1
8345,max_ml,20,60,3,3,0.05,0.95,0.9278494088546384,80,0.0,1,0.0,1,0.0,1
8346,max_ml,20,60,3,3,0.05,0.95,0.914046758315346,10,1.0,1,1.0,1,1.0,1
8347,max_ml,20,60,3,3,0.05,0.95,0.8523568727291586,9,1.0,1,1.0,1,1.0,1
8348,max_ml,20,60,3,3,0.05,0.95,0.931819037455994,17,1.0,1,1.0,1,1.0,1
8349,max_ml,20,60,3,3,0.05,0.95,0.8093928358879982,21,1.0,1,1.0,1,1.0,1
8350,max_ml,20,60,3,3,0.05,0.95,0.9064323184056692,43,1.0,1,1.0,1,1.0,1
8351,max_ml,20,60,3,3,0.05,0.95,0.8858394860614158,11,1.0,1,1.0,1,1.0,1
8352,max_ml,20,60,3,3,0.05,0.95,0.9423852807982448,9,1.0,1,1.0,1,1.0,1
8353,max_ml,20,60,3,3,0.05,0.95,0.9275418479700432,15,1.0,1,1.0,1,1.0,1
8354,max_ml,20,60,3,3,0.05,0.95,0.9394302805128024,9,1.0,1,1.0,1,1.0,1
8355,max_ml,20,60,3,3,0.05,0.95,0.9252932734513616,19,1.0,1,1.0,1,1.0,1
8356,max_ml,20,60,3,3,0.05,0.95,0.8970844379206905,26,1.0,1,1.0,1,1.0,1
8357,max_ml,20,60,3,3,0.05,0.95,0.9280111188183598,23,1.0,1,1.0,1,1.0,1
8358,max_ml,20,60,3,3,0.05,0.95,0.9459499944292028,5,1.0,1,1.0,1,1.0,1
8359,max_ml,20,60,3,3,0.05,0.95,0.7554117171315528,11,1.0,1,1.0,1,1.0,1
8360,max_ml,20,60,3,3,0.05,0.95,0.7653363460882944,8,1.0,1,1.0,1,1.0,1
8361,max_ml,20,60,3,3,0.05,0.95,0.9060296634283844,16,1.0,1,1.0,1,1.0,1
8362,max_ml,20,60,3,3,0.05,0.95,0.8827481778039765,17,1.0,1,1.0,1,1.0,1
8363,max_ml,20,60,3,3,0.05,0.95,0.8535865498154583,21,1.0,1,1.0,1,1.0,1
8364,max_ml,20,60,3,3,0.05,0.95,0.9028457266535576,10,1.0,1,1.0,1,1.0,1
8365,max_ml,20,60,3,3,0.05,0.95,0.9445843492168556,34,0.0,1,0.0,1,0.0,1
8366,max_ml,20,60,3,3,0.05,0.95,0.8356952106249532,6,1.0,1,1.0,1,1.0,1
8367,max_ml,20,60,3,3,0.05,0.95,0.9144717210414796,10,1.0,1,1.0,1,1.0,1
8368,max_ml,20,60,3,3,0.05,0.95,0.9469102672252664,8,1.0,1,1.0,1,1.0,1
8369,max_ml,20,60,3,3,0.05,0.95,0.9496914657965956,27,1.0,1,1.0,1,1.0,1
8370,max_ml,20,60,3,3,0.05,0.95,0.9237246772942312,18,1.0,1,1.0,1,1.0,1
8371,max_ml,20,60,3,3,0.05,0.95,0.9307623789104768,42,1.0,1,1.0,1,1.0,1
8372,max_ml,20,60,3,3,0.05,0.95,0.9465925670324684,21,1.0,1,1.0,1,1.0,1
8373,max_ml,20,60,3,3,0.05,0.95,0.9368631098160408,36,1.0,1,1.0,1,1.0,1
8374,max_ml,20,60,3,3,0.05,0.95,0.9383060456848868,19,1.0,1,1.0,1,1.0,1
8375,max_ml,20,60,3,3,0.05,0.95,0.9367953000728816,39,1.0,1,1.0,1,1.0,1
8376,max_ml,20,60,3,3,0.05,0.95,0.9275176164462876,21,1.0,1,1.0,1,1.0,1
8377,max_ml,20,60,3,3,0.05,0.95,0.9336812206918624,17,1.0,1,1.0,1,1.0,1
8378,max_ml,20,60,3,3,0.05,0.95,0.9315443178125898,11,1.0,1,1.0,1,1.0,1
8379,max_ml,20,60,3,3,0.05,0.95,0.8761617848552525,12,1.0,1,1.0,1,1.0,1
8380,max_ml,20,60,3,3,0.05,0.95,0.9472087940358064,24,1.0,1,1.0,1,1.0,1
8381,max_ml,20,60,3,3,0.05,0.95,0.9244340077984042,32,1.0,1,1.0,1,1.0,1
8382,max_ml,20,60,3,3,0.05,0.95,0.9075645133256725,37,1.0,1,1.0,1,1.0,1
8383,max_ml,20,60,3,3,0.05,0.95,0.94144338790408,10,1.0,1,1.0,1,1.0,1
8384,max_ml,20,60,3,3,0.05,0.95,0.9013179691233684,14,1.0,1,1.0,1,1.0,1
8385,max_ml,20,60,3,3,0.05,0.95,0.9186942626326022,16,1.0,1,1.0,1,1.0,1
8386,max_ml,20,60,3,3,0.05,0.95,0.8940828850669192,15,1.0,1,1.0,1,1.0,1
8387,max_ml,20,60,3,3,0.05,0.95,0.8919537526314327,33,1.0,1,1.0,1,1.0,1
8388,max_ml,20,60,3,3,0.05,0.95,0.9369105306531088,31,1.0,1,1.0,1,1.0,1
8389,max_ml,20,60,3,3,0.05,0.95,0.9480442375021948,29,1.0,1,1.0,1,1.0,1
8390,max_ml,20,60,3,3,0.05,0.95,0.9067946622554892,19,1.0,1,1.0,1,1.0,1
8391,max_ml,20,60,3,3,0.05,0.95,0.8550223597295903,14,1.0,1,1.0,1,1.0,1
8392,max_ml,20,60,3,3,0.05,0.95,0.8612473300132547,11,1.0,1,1.0,1,1.0,1
8393,max_ml,20,60,3,3,0.05,0.95,0.9351469352753892,42,0.0,0,1.0,1,1.0,1
8394,max_ml,20,60,3,3,0.05,0.95,0.6820218406156884,12,1.0,1,1.0,1,1.0,1
8395,max_ml,20,60,3,3,0.05,0.95,0.8316066296038868,9,1.0,1,1.0,1,1.0,1
8396,max_ml,20,60,3,3,0.05,0.95,0.9328304779813388,6,1.0,1,1.0,1,1.0,1
8397,max_ml,20,60,3,3,0.05,0.95,0.9166024614876904,37,1.0,1,1.0,1,1.0,1
8398,max_ml,20,60,3,3,0.05,0.95,0.9407703149338916,83,0.0,0,1.0,1,1.0,1
8399,max_ml,20,60,3,3,0.05,0.95,0.9046107736937706,15,1.0,1,1.0,1,1.0,1
8400,max_ml,20,60,3,3,0.05,0.95,0.8797104499903741,11,1.0,1,1.0,1,1.0,1
8401,max_ml,20,60,3,3,0.05,0.95,0.8992868703363048,14,1.0,1,1.0,1,1.0,1
8402,max_ml,20,60,3,3,0.05,0.95,0.8849418568799295,10,1.0,1,1.0,1,1.0,1
8403,max_ml,20,60,3,3,0.05,0.95,0.8895385341078952,11,1.0,1,1.0,1,1.0,1
8404,max_ml,20,60,3,3,0.05,0.95,0.9441854072115378,18,1.0,1,1.0,1,1.0,1
8405,max_ml,20,60,3,3,0.05,0.95,0.9456753448352476,57,0.0,1,0.0,1,0.0,1
8406,max_ml,20,60,3,3,0.05,0.95,0.9096548369951832,32,1.0,1,1.0,1,1.0,1
8407,max_ml,20,60,3,3,0.05,0.95,0.9121003439645372,26,1.0,1,1.0,1,1.0,1
8408,max_ml,20,60,3,3,0.05,0.95,0.9352862735160872,11,1.0,1,1.0,1,1.0,1
8409,max_ml,20,60,3,3,0.05,0.95,0.8557127405118143,7,1.0,1,1.0,1,1.0,1
8410,max_ml,20,60,3,3,0.05,0.95,0.8939782441112348,14,1.0,1,1.0,1,1.0,1
8411,max_ml,20,60,3,3,0.05,0.95,0.9199342019980188,7,1.0,1,1.0,1,1.0,1
8412,max_ml,20,60,3,3,0.05,0.95,0.9058756995515151,7,1.0,1,1.0,1,1.0,1
8413,max_ml,20,60,3,3,0.05,0.95,0.9215414898748574,22,1.0,1,1.0,1,1.0,1
8414,max_ml,20,60,3,3,0.05,0.95,0.8986591475237029,16,1.0,1,1.0,1,1.0,1
8415,max_ml,20,60,3,3,0.05,0.95,0.9463264876372138,6,1.0,1,1.0,1,1.0,1
8416,max_ml,20,60,3,3,0.05,0.95,0.8921084642806768,22,1.0,1,1.0,1,1.0,1
8417,max_ml,20,60,3,3,0.05,0.95,0.8934118037705419,14,1.0,1,1.0,1,1.0,1
8418,max_ml,20,60,3,3,0.05,0.95,0.9041817943541688,13,1.0,1,1.0,1,1.0,1
8419,max_ml,20,60,3,3,0.05,0.95,0.9033653144247532,9,1.0,1,1.0,1,1.0,1
8420,max_ml,20,60,3,3,0.05,0.95,0.9493989442444244,53,1.0,1,1.0,1,1.0,1
8421,max_ml,20,60,3,3,0.05,0.95,0.8882755234088484,16,1.0,1,1.0,1,1.0,1
8422,max_ml,20,60,3,3,0.05,0.95,0.9301275955550498,7,1.0,1,1.0,1,1.0,1
8423,max_ml,20,60,3,3,0.05,0.95,0.9204812650244948,24,1.0,1,1.0,1,1.0,1
8424,max_ml,20,60,3,3,0.05,0.95,0.947038919783892,12,1.0,1,1.0,1,1.0,1
8425,max_ml,20,60,3,3,0.05,0.95,0.8800072468861677,7,1.0,1,1.0,1,1.0,1
8426,max_ml,20,60,3,3,0.05,0.95,0.8775710796769534,6,1.0,1,1.0,1,1.0,1
8427,max_ml,20,60,3,3,0.05,0.95,0.8978987605700878,17,1.0,1,1.0,1,1.0,1
8428,max_ml,20,60,3,3,0.05,0.95,0.892754258269365,10,1.0,1,1.0,1,1.0,1
8429,max_ml,20,60,3,3,0.05,0.95,0.914702787576396,12,1.0,1,1.0,1,1.0,1
8430,max_ml,20,60,3,3,0.05,0.95,0.9424029259257478,14,1.0,1,1.0,1,1.0,1
8431,max_ml,20,60,3,3,0.05,0.95,0.8991373302784741,6,1.0,1,1.0,1,1.0,1
8432,max_ml,20,60,3,3,0.05,0.95,0.9356323025678838,27,1.0,1,1.0,1,1.0,1
8433,max_ml,20,60,3,3,0.05,0.95,0.8940936478984297,33,1.0,1,1.0,1,1.0,1
8434,max_ml,20,60,3,3,0.05,0.95,0.8647683780825174,4,1.0,1,1.0,1,1.0,1
8435,max_ml,20,60,3,3,0.05,0.95,0.9325980780164772,6,1.0,1,1.0,1,1.0,1
8436,max_ml,20,60,3,3,0.05,0.95,0.9463452414724426,22,1.0,1,1.0,1,1.0,1
8437,max_ml,20,60,3,3,0.05,0.95,0.9195498371366309,7,1.0,1,1.0,1,1.0,1
8438,max_ml,20,60,3,3,0.05,0.95,0.944463938882349,66,0.0,0,0.0,0,1.0,1
8439,max_ml,20,60,3,3,0.05,0.95,0.8042652014915797,5,1.0,1,1.0,1,1.0,1
8440,max_ml,20,60,3,3,0.05,0.95,0.8927957845533098,11,1.0,1,1.0,1,1.0,1
8441,max_ml,20,60,3,3,0.05,0.95,0.9255873496983568,28,1.0,1,1.0,1,1.0,1
8442,max_ml,20,60,3,3,0.05,0.95,0.8562849482586452,10,1.0,1,1.0,1,1.0,1
8443,max_ml,20,60,3,3,0.05,0.95,0.9394279010849216,6,1.0,1,1.0,1,1.0,1
8444,max_ml,20,60,3,3,0.05,0.95,0.8221692335629025,11,1.0,1,1.0,1,1.0,1
8445,max_ml,20,60,3,3,0.05,0.95,0.9482031585496242,70,1.0,1,1.0,1,1.0,1
8446,max_ml,20,60,3,3,0.05,0.95,0.9479152682797464,46,1.0,1,1.0,1,1.0,1
8447,max_ml,20,60,3,3,0.05,0.95,0.8445820734560072,19,1.0,1,1.0,1,1.0,1
8448,max_ml,20,60,3,3,0.05,0.95,0.9140673489497338,17,1.0,1,1.0,1,1.0,1
8449,max_ml,20,60,3,3,0.05,0.95,0.8881313536939263,10,1.0,1,1.0,1,1.0,1
8450,max_ml,20,60,3,3,0.05,0.95,0.8462587577016394,19,1.0,1,1.0,1,1.0,1
8451,max_ml,20,60,3,3,0.05,0.95,0.8530735414904939,5,1.0,1,1.0,1,1.0,1
8452,max_ml,20,60,3,3,0.05,0.95,0.9171021958783164,8,1.0,1,1.0,1,1.0,1
8453,max_ml,20,60,3,3,0.05,0.95,0.9455740746920496,16,1.0,1,1.0,1,1.0,1
8454,max_ml,20,60,3,3,0.05,0.95,0.9249592462885908,17,1.0,1,1.0,1,1.0,1
8455,max_ml,20,60,3,3,0.05,0.95,0.9124459035519492,13,1.0,1,1.0,1,1.0,1
8456,max_ml,20,60,3,3,0.05,0.95,0.8611965875464942,25,1.0,1,1.0,1,1.0,1
8457,max_ml,20,60,3,3,0.05,0.95,0.932821767267064,57,1.0,1,1.0,1,1.0,1
8458,max_ml,20,60,3,3,0.05,0.95,0.9234100776149088,20,1.0,1,1.0,1,1.0,1
8459,max_ml,20,60,3,3,0.05,0.95,0.9287964590880596,10,1.0,1,1.0,1,1.0,1
8460,max_ml,20,60,3,3,0.05,0.95,0.939206380412668,9,1.0,1,1.0,1,1.0,1
8461,max_ml,20,60,3,3,0.05,0.95,0.9428800768184504,14,1.0,1,1.0,1,1.0,1
8462,max_ml,20,60,3,3,0.05,0.95,0.9220039369551862,16,1.0,1,1.0,1,1.0,1
8463,max_ml,20,60,3,3,0.05,0.95,0.8872204137966566,2,1.0,1,1.0,1,1.0,1
8464,max_ml,20,60,3,3,0.05,0.95,0.9357545176051384,40,1.0,1,1.0,1,1.0,1
8465,max_ml,20,60,3,3,0.05,0.95,0.9283067606535884,13,1.0,1,1.0,1,1.0,1
8466,max_ml,20,60,3,3,0.05,0.95,0.9414494670390138,64,0.0,1,0.0,1,0.0,1
8467,max_ml,20,60,3,3,0.05,0.95,0.9124200127960146,17,1.0,1,1.0,1,1.0,1
8468,max_ml,20,60,3,3,0.05,0.95,0.946493973543758,67,1.0,1,1.0,1,1.0,1
8469,max_ml,20,60,3,3,0.05,0.95,0.9305042822946996,30,1.0,1,1.0,1,1.0,1
8470,max_ml,20,60,3,3,0.05,0.95,0.9026171200347232,7,1.0,1,1.0,1,1.0,1
8471,max_ml,20,60,3,3,0.05,0.95,0.7534533563340094,7,1.0,1,1.0,1,1.0,1
8472,max_ml,20,60,3,3,0.05,0.95,0.8301373707021313,8,1.0,1,1.0,1,1.0,1
8473,max_ml,20,60,3,3,0.05,0.95,0.8437613547834287,4,1.0,1,1.0,1,1.0,1
8474,max_ml,20,60,3,3,0.05,0.95,0.8849657722726608,17,1.0,1,1.0,1,1.0,1
8475,max_ml,20,60,3,3,0.05,0.95,0.9277122658528062,12,1.0,1,1.0,1,1.0,1
8476,max_ml,20,60,3,3,0.05,0.95,0.9321225795487056,13,1.0,1,1.0,1,1.0,1
8477,max_ml,20,60,3,3,0.05,0.95,0.9443460676965396,81,0.0,0,1.0,1,1.0,1
8478,max_ml,20,60,3,3,0.05,0.95,0.9461229453668952,12,1.0,1,1.0,1,1.0,1
8479,max_ml,20,60,3,3,0.05,0.95,0.949556136912618,27,1.0,1,1.0,1,1.0,1
8480,max_ml,20,60,3,3,0.05,0.95,0.7840083202987806,7,1.0,1,1.0,1,1.0,1
8481,max_ml,20,60,3,3,0.05,0.95,0.94349788814844,27,1.0,1,1.0,1,1.0,1
8482,max_ml,20,60,3,3,0.05,0.95,0.9346661361143098,26,1.0,1,1.0,1,1.0,1
8483,max_ml,20,60,3,3,0.05,0.95,0.9226535638208216,44,1.0,1,1.0,1,1.0,1
8484,max_ml,20,60,3,3,0.05,0.95,0.9455956981527344,37,0.0,0,1.0,1,0.0,0
8485,max_ml,20,60,3,3,0.05,0.95,0.8904056886198843,6,1.0,1,1.0,1,1.0,1
8486,max_ml,20,60,3,3,0.05,0.95,0.9159253681872992,7,1.0,1,1.0,1,1.0,1
8487,max_ml,20,60,3,3,0.05,0.95,0.9177241413001936,14,1.0,1,1.0,1,1.0,1
8488,max_ml,20,60,3,3,0.05,0.95,0.93949204514774,31,1.0,1,1.0,1,1.0,1
8489,max_ml,20,60,3,3,0.05,0.95,0.9438500307900246,71,0.0,0,1.0,1,1.0,1
8490,max_ml,20,60,3,3,0.05,0.95,0.8511561139667139,3,1.0,1,1.0,1,1.0,1
8491,max_ml,20,60,3,3,0.05,0.95,0.8965668625680083,8,1.0,1,1.0,1,1.0,1
8492,max_ml,20,60,3,3,0.05,0.95,0.9424831192821568,11,1.0,1,1.0,1,1.0,1
8493,max_ml,20,60,3,3,0.05,0.95,0.9385153366757004,24,1.0,1,1.0,1,1.0,1
8494,max_ml,20,60,3,3,0.05,0.95,0.9014682124613652,6,1.0,1,1.0,1,1.0,1
8495,max_ml,20,60,3,3,0.05,0.95,0.925570432267702,9,1.0,1,1.0,1,1.0,1
8496,max_ml,20,60,3,3,0.05,0.95,0.9268497401624984,16,1.0,1,1.0,1,1.0,1
8497,max_ml,20,60,3,3,0.05,0.95,0.8904791545338582,19,1.0,1,1.0,1,1.0,1
8498,max_ml,20,60,3,3,0.05,0.95,0.9429692439716868,39,1.0,1,1.0,1,1.0,1
8499,max_ml,20,60,3,3,0.05,0.95,0.9028917064110497,19,1.0,1,1.0,1,1.0,1
8500,max_ml,20,60,3,3,0.05,0.95,0.9376194677448334,21,1.0,1,1.0,1,1.0,1
8501,max_ml,20,60,3,3,0.05,0.95,0.9453911526372716,10,1.0,1,1.0,1,1.0,1
8502,max_ml,20,60,3,3,0.05,0.95,0.946560269288829,11,1.0,1,1.0,1,1.0,1
8503,max_ml,20,60,3,3,0.05,0.95,0.8758246049094219,23,1.0,1,1.0,1,1.0,1
8504,max_ml,20,60,3,3,0.05,0.95,0.9208619361246796,16,1.0,1,1.0,1,1.0,1
8505,max_ml,20,60,3,3,0.05,0.95,0.9201903217398504,10,1.0,1,1.0,1,1.0,1
8506,max_ml,20,60,3,3,0.05,0.95,0.9246524908646,17,1.0,1,1.0,1,1.0,1
8507,max_ml,20,60,3,3,0.05,0.95,0.9280890849616148,24,1.0,1,1.0,1,1.0,1
8508,max_ml,20,60,3,3,0.05,0.95,0.9090408040785836,15,1.0,1,1.0,1,1.0,1
8509,max_ml,20,60,3,3,0.05,0.95,0.9185387417329413,22,1.0,1,1.0,1,1.0,1
8510,max_ml,20,60,3,3,0.05,0.95,0.9445243098807792,6,1.0,1,1.0,1,1.0,1
8511,max_ml,20,60,3,3,0.05,0.95,0.943652843462895,12,1.0,1,1.0,1,1.0,1
8512,max_ml,20,60,3,3,0.05,0.95,0.8936079011151291,21,1.0,1,1.0,1,1.0,1
8513,max_ml,20,60,3,3,0.05,0.95,0.9221364740241969,11,1.0,1,1.0,1,1.0,1
8514,max_ml,20,60,3,3,0.05,0.95,0.9238953266218192,19,1.0,1,1.0,1,1.0,1
8515,max_ml,20,60,3,3,0.05,0.95,0.9052516884894104,28,1.0,1,1.0,1,1.0,1
8516,max_ml,20,60,3,3,0.05,0.95,0.8926661877300632,26,1.0,1,1.0,1,1.0,1
8517,max_ml,20,60,3,3,0.05,0.95,0.9018068499348616,10,1.0,1,1.0,1,1.0,1
8518,max_ml,20,60,3,3,0.05,0.95,0.9071713882616728,23,1.0,1,1.0,1,1.0,1
8519,max_ml,20,60,3,3,0.05,0.95,0.8989407021934956,11,1.0,1,1.0,1,1.0,1
8520,max_ml,20,60,3,3,0.05,0.95,0.911203580984489,27,1.0,1,1.0,1,1.0,1
8521,max_ml,20,60,3,3,0.05,0.95,0.936504377326645,7,1.0,1,1.0,1,1.0,1
8522,max_ml,20,60,3,3,0.05,0.95,0.9390031328050163,50,1.0,1,1.0,1,1.0,1
8523,max_ml,20,60,3,3,0.05,0.95,0.8543499414812302,16,1.0,1,1.0,1,1.0,1
8524,max_ml,20,60,3,3,0.05,0.95,0.858739719156506,10,1.0,1,1.0,1,1.0,1
8525,max_ml,20,60,3,3,0.05,0.95,0.8988240824631563,21,1.0,1,1.0,1,1.0,1
8526,max_ml,20,60,3,3,0.05,0.95,0.9364196216622176,38,0.0,1,0.0,1,0.0,1
8527,max_ml,20,60,3,3,0.05,0.95,0.9285333814986708,28,1.0,1,1.0,1,1.0,1
8528,max_ml,20,60,3,3,0.05,0.95,0.9013840322696646,6,1.0,1,1.0,1,1.0,1
8529,max_ml,20,60,3,3,0.05,0.95,0.9467366566815528,19,1.0,1,1.0,1,1.0,1
8530,max_ml,20,60,3,3,0.05,0.95,0.935907470763595,31,1.0,1,1.0,1,1.0,1
8531,max_ml,20,60,3,3,0.05,0.95,0.7772585873292149,6,1.0,1,1.0,1,1.0,1
8532,max_ml,20,60,3,3,0.05,0.95,0.8612519232477607,7,1.0,1,1.0,1,1.0,1
8533,max_ml,20,60,3,3,0.05,0.95,0.8250728066912579,11,1.0,1,1.0,1,1.0,1
8534,max_ml,20,60,3,3,0.05,0.95,0.9264922136393728,6,1.0,1,1.0,1,1.0,1
8535,max_ml,20,60,3,3,0.05,0.95,0.9302738802186408,46,0.0,0,1.0,1,1.0,1
8536,max_ml,20,60,3,3,0.05,0.95,0.8263859474938463,10,1.0,1,1.0,1,1.0,1
8537,max_ml,20,60,3,3,0.05,0.95,0.9015821517337924,10,1.0,1,1.0,1,1.0,1
8538,max_ml,20,60,3,3,0.05,0.95,0.943456159357124,15,1.0,1,1.0,1,1.0,1
8539,max_ml,20,60,3,3,0.05,0.95,0.948572939294847,20,1.0,1,1.0,1,1.0,1
8540,max_ml,20,60,3,3,0.05,0.95,0.9478938498588532,145,0.0,1,0.0,1,0.0,1
8541,max_ml,20,60,3,3,0.05,0.95,0.9400561657141132,11,1.0,1,1.0,1,1.0,1
8542,max_ml,20,60,3,3,0.05,0.95,0.912229260742258,21,1.0,1,1.0,1,1.0,1
8543,max_ml,20,60,3,3,0.05,0.95,0.9316498723118788,15,1.0,1,1.0,1,1.0,1
8544,max_ml,20,60,3,3,0.05,0.95,0.9342877758467965,5,1.0,1,1.0,1,1.0,1
8545,max_ml,20,60,3,3,0.05,0.95,0.919581910324138,5,1.0,1,1.0,1,1.0,1
8546,max_ml,20,60,3,3,0.05,0.95,0.8918006968240227,6,1.0,1,1.0,1,1.0,1
8547,max_ml,20,60,3,3,0.05,0.95,0.6773691983552053,6,1.0,1,1.0,1,1.0,1
8548,max_ml,20,60,3,3,0.05,0.95,0.9182183693001332,35,0.0,0,1.0,1,1.0,1
8549,max_ml,20,60,3,3,0.05,0.95,0.9225519488364976,25,1.0,1,1.0,1,1.0,1
8550,max_ml,20,60,3,3,0.05,0.95,0.9476975622109276,6,1.0,1,1.0,1,1.0,1
8551,max_ml,20,60,3,3,0.05,0.95,0.9305859158332972,19,1.0,1,1.0,1,1.0,1
8552,max_ml,20,60,3,3,0.05,0.95,0.9493555409036292,33,1.0,1,1.0,1,1.0,1
8553,max_ml,20,60,3,3,0.05,0.95,0.839134068479071,5,1.0,1,1.0,1,1.0,1
8554,max_ml,20,60,3,3,0.05,0.95,0.8580380904359163,19,1.0,1,1.0,1,1.0,1
8555,max_ml,20,60,3,3,0.05,0.95,0.8729869284640751,16,1.0,1,1.0,1,1.0,1
8556,max_ml,20,60,3,3,0.05,0.95,0.8066843885586884,10,1.0,1,1.0,1,1.0,1
8557,max_ml,20,60,3,3,0.05,0.95,0.9298392228456966,13,1.0,1,1.0,1,1.0,1
8558,max_ml,20,60,3,3,0.05,0.95,0.9390392924446151,17,1.0,1,1.0,1,1.0,1
8559,max_ml,20,60,3,3,0.05,0.95,0.9014048088577066,9,1.0,1,1.0,1,1.0,1
8560,max_ml,20,60,3,3,0.05,0.95,0.9126756332422084,5,1.0,1,1.0,1,1.0,1
8561,max_ml,20,60,3,3,0.05,0.95,0.9317506047496504,4,1.0,1,1.0,1,1.0,1
8562,max_ml,20,60,3,3,0.05,0.95,0.9334800245946316,13,1.0,1,1.0,1,1.0,1
8563,max_ml,20,60,3,3,0.05,0.95,0.9042154648739388,20,1.0,1,1.0,1,1.0,1
8564,max_ml,20,60,3,3,0.05,0.95,0.9491606696136357,22,1.0,1,1.0,1,1.0,1
8565,max_ml,20,60,3,3,0.05,0.95,0.9396791743472404,17,1.0,1,1.0,1,1.0,1
8566,max_ml,20,60,3,3,0.05,0.95,0.9310496094819384,15,1.0,1,1.0,1,1.0,1
8567,max_ml,20,60,3,3,0.05,0.95,0.9035500789287202,31,1.0,1,1.0,1,1.0,1
8568,max_ml,20,60,3,3,0.05,0.95,0.9178861571718864,15,1.0,1,1.0,1,1.0,1
8569,max_ml,20,60,3,3,0.05,0.95,0.8888888227140042,9,1.0,1,1.0,1,1.0,1
8570,max_ml,20,60,3,3,0.05,0.95,0.9312652437886116,15,1.0,1,1.0,1,1.0,1
8571,max_ml,20,60,3,3,0.05,0.95,0.9223908555900356,8,1.0,1,1.0,1,1.0,1
8572,max_ml,20,60,3,3,0.05,0.95,0.8065326038399678,4,1.0,1,1.0,1,1.0,1
8573,max_ml,20,60,3,3,0.05,0.95,0.914456301916861,26,1.0,1,1.0,1,1.0,1
8574,max_ml,20,60,3,3,0.05,0.95,0.9465466530115836,19,1.0,1,1.0,1,1.0,1
8575,max_ml,20,60,3,3,0.05,0.95,0.8706321934886373,7,1.0,1,1.0,1,1.0,1
8576,max_ml,20,60,3,3,0.05,0.95,0.931662453437968,100,0.0,1,0.0,1,0.0,1
8577,max_ml,20,60,3,3,0.05,0.95,0.9369997759340551,12,1.0,1,1.0,1,1.0,1
8578,max_ml,20,60,3,3,0.05,0.95,0.8820484282607596,4,1.0,1,1.0,1,1.0,1
8579,max_ml,20,60,3,3,0.05,0.95,0.9444443063811714,15,1.0,1,1.0,1,1.0,1
8580,max_ml,20,60,3,3,0.05,0.95,0.8780061928733963,15,1.0,1,1.0,1,1.0,1
8581,max_ml,20,60,3,3,0.05,0.95,0.9203856801103232,26,1.0,1,1.0,1,1.0,1
8582,max_ml,20,60,3,3,0.05,0.95,0.8136606174398144,8,1.0,1,1.0,1,1.0,1
8583,max_ml,20,60,3,3,0.05,0.95,0.8294994796824126,4,1.0,1,1.0,1,1.0,1
8584,max_ml,20,60,3,3,0.05,0.95,0.8493563127693144,6,1.0,1,1.0,1,1.0,1
8585,max_ml,20,60,3,3,0.05,0.95,0.9040754613027996,21,1.0,1,1.0,1,1.0,1
8586,max_ml,20,60,3,3,0.05,0.95,0.8929611309358998,11,1.0,1,1.0,1,1.0,1
8587,max_ml,20,60,3,3,0.05,0.95,0.9191773940067436,10,1.0,1,1.0,1,1.0,1
8588,max_ml,20,60,3,3,0.05,0.95,0.8984414029590106,15,1.0,1,1.0,1,1.0,1
8589,max_ml,20,60,3,3,0.05,0.95,0.8919605022523077,11,1.0,1,1.0,1,1.0,1
8590,max_ml,20,60,3,3,0.05,0.95,0.8934634023558685,27,1.0,1,1.0,1,1.0,1
8591,max_ml,20,60,3,3,0.05,0.95,0.8905268819151262,14,1.0,1,1.0,1,1.0,1
8592,max_ml,20,60,3,3,0.05,0.95,0.9061661086219028,5,1.0,1,1.0,1,1.0,1
8593,max_ml,20,60,3,3,0.05,0.95,0.9382482512750812,13,1.0,1,1.0,1,1.0,1
8594,max_ml,20,60,3,3,0.05,0.95,0.9459464893165018,9,1.0,1,1.0,1,1.0,1
8595,max_ml,20,60,3,3,0.05,0.95,0.8664282609609978,9,1.0,1,1.0,1,1.0,1
8596,max_ml,20,60,3,3,0.05,0.95,0.9137014375110144,13,1.0,1,1.0,1,1.0,1
8597,max_ml,20,60,3,3,0.05,0.95,0.851561719348759,13,1.0,1,1.0,1,1.0,1
8598,max_ml,20,60,3,3,0.05,0.95,0.8388359306971986,6,1.0,1,1.0,1,1.0,1
8599,max_ml,20,60,3,3,0.05,0.95,0.9009669145626076,12,1.0,1,1.0,1,1.0,1
8600,max_ml,20,60,3,3,0.05,0.95,0.9361827411527066,16,1.0,1,1.0,1,1.0,1
8601,max_ml,20,60,3,3,0.05,0.95,0.9488036469450576,20,1.0,1,1.0,1,1.0,1
8602,max_ml,20,60,3,3,0.05,0.95,0.9375599659744168,10,1.0,1,1.0,1,1.0,1
8603,max_ml,20,60,3,3,0.05,0.95,0.9036512288127238,5,1.0,1,1.0,1,1.0,1
8604,max_ml,20,60,3,3,0.05,0.95,0.9401950233534518,18,1.0,1,1.0,1,1.0,1
8605,max_ml,20,60,3,3,0.05,0.95,0.9478326533599104,5,1.0,1,1.0,1,1.0,1
8606,max_ml,20,60,3,3,0.05,0.95,0.9434326808339136,17,1.0,1,1.0,1,1.0,1
8607,max_ml,20,60,3,3,0.05,0.95,0.9211972979631088,19,1.0,1,1.0,1,1.0,1
8608,max_ml,20,60,3,3,0.05,0.95,0.9196286015530524,16,1.0,1,1.0,1,1.0,1
8609,max_ml,20,60,3,3,0.05,0.95,0.9292493222347687,30,1.0,1,1.0,1,1.0,1
8610,max_ml,20,60,3,3,0.05,0.95,0.8733949782422684,7,1.0,1,1.0,1,1.0,1
8611,max_ml,20,60,3,3,0.05,0.95,0.9434822037312088,13,1.0,1,1.0,1,1.0,1
8612,max_ml,20,60,3,3,0.05,0.95,0.8845420878518118,12,1.0,1,1.0,1,1.0,1
8613,max_ml,20,60,3,3,0.05,0.95,0.8585106786406629,11,1.0,1,1.0,1,1.0,1
8614,max_ml,20,60,3,3,0.05,0.95,0.9195085549397992,12,1.0,1,1.0,1,1.0,1
8615,max_ml,20,60,3,3,0.05,0.95,0.9485895353302342,39,0.0,0,0.0,0,1.0,1
8616,max_ml,20,60,3,3,0.05,0.95,0.9214139967338176,14,1.0,1,1.0,1,1.0,1
8617,max_ml,20,60,3,3,0.05,0.95,0.940366366260166,41,1.0,1,1.0,1,1.0,1
8618,max_ml,20,60,3,3,0.05,0.95,0.9206890580351712,11,1.0,1,1.0,1,1.0,1
8619,max_ml,20,60,3,3,0.05,0.95,0.9344516970192492,87,0.0,0,0.0,0,1.0,1
8620,max_ml,20,60,3,3,0.05,0.95,0.913266973508036,23,1.0,1,1.0,1,1.0,1
8621,max_ml,20,60,3,3,0.05,0.95,0.948285891282672,42,1.0,1,1.0,1,1.0,1
8622,max_ml,20,60,3,3,0.05,0.95,0.9065217425837696,24,1.0,1,1.0,1,1.0,1
8623,max_ml,20,60,3,3,0.05,0.95,0.9491440955035252,29,1.0,1,1.0,1,1.0,1
8624,max_ml,20,60,3,3,0.05,0.95,0.9470402388026568,48,0.0,0,1.0,1,1.0,1
8625,max_ml,20,60,3,3,0.05,0.95,0.925072670311292,36,1.0,1,1.0,1,1.0,1
8626,max_ml,20,60,3,3,0.05,0.95,0.933138306415754,10,1.0,1,1.0,1,1.0,1
8627,max_ml,20,60,3,3,0.05,0.95,0.876249260741352,6,1.0,1,1.0,1,1.0,1
8628,max_ml,20,60,3,3,0.05,0.95,0.949790447067844,33,1.0,1,1.0,1,1.0,1
8629,max_ml,20,60,3,3,0.05,0.95,0.8832401458058395,12,1.0,1,1.0,1,1.0,1
8630,max_ml,20,60,3,3,0.05,0.95,0.875671079053628,5,1.0,1,1.0,1,1.0,1
8631,max_ml,20,60,3,3,0.05,0.95,0.935403396752486,11,1.0,1,1.0,1,1.0,1
8632,max_ml,20,60,3,3,0.05,0.95,0.8178673016791754,9,1.0,1,1.0,1,1.0,1
8633,max_ml,20,60,3,3,0.05,0.95,0.8304226936882471,10,1.0,1,1.0,1,1.0,1
8634,max_ml,20,60,3,3,0.05,0.95,0.9221075850514746,46,0.0,0,1.0,1,1.0,1
8635,max_ml,20,60,3,3,0.05,0.95,0.8932459379557794,12,1.0,1,1.0,1,1.0,1
8636,max_ml,20,60,3,3,0.05,0.95,0.9026232494233736,8,1.0,1,1.0,1,1.0,1
8637,max_ml,20,60,3,3,0.05,0.95,0.8506615253618488,4,1.0,1,1.0,1,1.0,1
8638,max_ml,20,60,3,3,0.05,0.95,0.9454216691234022,6,1.0,1,1.0,1,1.0,1
8639,max_ml,20,60,3,3,0.05,0.95,0.8747840561576858,19,1.0,1,1.0,1,1.0,1
8640,max_ml,20,60,3,3,0.05,0.95,0.7738516530453148,13,1.0,1,1.0,1,1.0,1
8641,max_ml,20,60,3,3,0.05,0.95,0.9487078487713244,11,1.0,1,1.0,1,1.0,1
8642,max_ml,20,60,3,3,0.05,0.95,0.8425647434674913,6,1.0,1,1.0,1,1.0,1
8643,max_ml,20,60,3,3,0.05,0.95,0.9310401795901132,30,1.0,1,1.0,1,1.0,1
8644,max_ml,20,60,3,3,0.05,0.95,0.893839765207281,12,1.0,1,1.0,1,1.0,1
8645,max_ml,20,60,3,3,0.05,0.95,0.9239124361276012,51,0.0,0,1.0,1,1.0,1
8646,max_ml,20,60,3,3,0.05,0.95,0.888544752761761,8,1.0,1,1.0,1,1.0,1
8647,max_ml,20,60,3,3,0.05,0.95,0.9445060973737446,45,0.0,0,1.0,1,1.0,1
8648,max_ml,20,60,3,3,0.05,0.95,0.9171941369988924,22,1.0,1,1.0,1,1.0,1
8649,max_ml,20,60,3,3,0.05,0.95,0.93916220315037,95,0.0,1,0.0,1,0.0,1
8650,max_ml,20,60,3,3,0.05,0.95,0.9493355650549036,16,1.0,1,1.0,1,1.0,1
8651,max_ml,20,60,3,3,0.05,0.95,0.8973473877040798,13,1.0,1,1.0,1,1.0,1
8652,max_ml,20,60,3,3,0.05,0.95,0.9433745899147448,38,1.0,1,1.0,1,1.0,1
8653,max_ml,20,60,3,3,0.05,0.95,0.9243808968010274,9,1.0,1,1.0,1,1.0,1
8654,max_ml,20,60,3,3,0.05,0.95,0.8719667542025241,15,1.0,1,1.0,1,1.0,1
8655,max_ml,20,60,3,3,0.05,0.95,0.8820084363151425,19,1.0,1,1.0,1,1.0,1
8656,max_ml,20,60,3,3,0.05,0.95,0.8814877058858817,7,1.0,1,1.0,1,1.0,1
8657,max_ml,20,60,3,3,0.05,0.95,0.8641421507284175,17,1.0,1,1.0,1,1.0,1
8658,max_ml,20,60,3,3,0.05,0.95,0.9312782599745124,31,1.0,1,1.0,1,1.0,1
8659,max_ml,20,60,3,3,0.05,0.95,0.9499686381991956,7,1.0,1,1.0,1,1.0,1
8660,max_ml,20,60,3,3,0.05,0.95,0.9279149972379668,27,1.0,1,1.0,1,1.0,1
8661,max_ml,20,60,3,3,0.05,0.95,0.9414105802424444,24,1.0,1,1.0,1,1.0,1
8662,max_ml,20,60,3,3,0.05,0.95,0.9449910763281392,49,0.0,0,1.0,1,1.0,1
8663,max_ml,20,60,3,3,0.05,0.95,0.9310704181563269,11,1.0,1,1.0,1,1.0,1
8664,max_ml,20,60,3,3,0.05,0.95,0.8736408773872196,16,1.0,1,1.0,1,1.0,1
8665,max_ml,20,60,3,3,0.05,0.95,0.8936533161023498,27,1.0,1,1.0,1,1.0,1
8666,max_ml,20,60,3,3,0.05,0.95,0.9455718785939192,11,1.0,1,1.0,1,1.0,1
8667,max_ml,20,60,3,3,0.05,0.95,0.9329674065015738,7,1.0,1,1.0,1,1.0,1
8668,max_ml,20,60,3,3,0.05,0.95,0.9269630878335064,9,1.0,1,1.0,1,1.0,1
8669,max_ml,20,60,3,3,0.05,0.95,0.9304243894570062,18,1.0,1,1.0,1,1.0,1
8670,max_ml,20,60,3,3,0.05,0.95,0.947078078032263,28,1.0,1,1.0,1,1.0,1
8671,max_ml,20,60,3,3,0.05,0.95,0.9435786764539346,38,1.0,1,1.0,1,1.0,1
8672,max_ml,20,60,3,3,0.05,0.95,0.9486778946313728,27,1.0,1,1.0,1,1.0,1
8673,max_ml,20,60,3,3,0.05,0.95,0.921064885121436,16,1.0,1,1.0,1,1.0,1
8674,max_ml,20,60,3,3,0.05,0.95,0.937988034589726,11,1.0,1,1.0,1,1.0,1
8675,max_ml,20,60,3,3,0.05,0.95,0.8724948851246787,9,1.0,1,1.0,1,1.0,1
8676,max_ml,20,60,3,3,0.05,0.95,0.9419598371369088,15,1.0,1,1.0,1,1.0,1
8677,max_ml,20,60,3,3,0.05,0.95,0.9385237892926308,28,1.0,1,1.0,1,1.0,1
8678,max_ml,20,60,3,3,0.05,0.95,0.8885165891776393,25,1.0,1,1.0,1,1.0,1
8679,max_ml,20,60,3,3,0.05,0.95,0.931169788421394,31,1.0,1,1.0,1,1.0,1
8680,max_ml,20,60,3,3,0.05,0.95,0.9190588873284936,41,1.0,1,1.0,1,1.0,1
8681,max_ml,20,60,3,3,0.05,0.95,0.93002485977585,24,1.0,1,1.0,1,0.0,0
8682,max_ml,20,60,3,3,0.05,0.95,0.8224942719599584,20,1.0,1,1.0,1,1.0,1
8683,max_ml,20,60,3,3,0.05,0.95,0.8424720202864636,19,1.0,1,1.0,1,1.0,1
8684,max_ml,20,60,3,3,0.05,0.95,0.9088042637877494,18,1.0,1,1.0,1,1.0,1
8685,max_ml,20,60,3,3,0.05,0.95,0.9234746815839672,13,1.0,1,1.0,1,1.0,1
8686,max_ml,20,60,3,3,0.05,0.95,0.9265000009356652,6,1.0,1,1.0,1,1.0,1
8687,max_ml,20,60,3,3,0.05,0.95,0.9457858183086446,42,1.0,1,1.0,1,1.0,1
8688,max_ml,20,60,3,3,0.05,0.95,0.8734639311441693,8,1.0,1,1.0,1,1.0,1
8689,max_ml,20,60,3,3,0.05,0.95,0.9486625356323486,21,1.0,1,1.0,1,1.0,1
8690,max_ml,20,60,3,3,0.05,0.95,0.8265551022525738,9,1.0,1,1.0,1,1.0,1
8691,max_ml,20,60,3,3,0.05,0.95,0.9480036839353002,13,1.0,1,1.0,1,1.0,1
8692,max_ml,20,60,3,3,0.05,0.95,0.8875458863175584,16,1.0,1,1.0,1,1.0,1
8693,max_ml,20,60,3,3,0.05,0.95,0.9317817365814554,5,1.0,1,1.0,1,1.0,1
8694,max_ml,20,60,3,3,0.05,0.95,0.9214720245388632,33,1.0,1,1.0,1,1.0,1
8695,max_ml,20,60,3,3,0.05,0.95,0.9208443774638018,15,1.0,1,1.0,1,1.0,1
8696,max_ml,20,60,3,3,0.05,0.95,0.8891081990206153,18,1.0,1,1.0,1,1.0,1
8697,max_ml,20,60,3,3,0.05,0.95,0.8347106380806707,7,1.0,1,1.0,1,1.0,1
8698,max_ml,20,60,3,3,0.05,0.95,0.943396091757914,36,1.0,1,1.0,1,1.0,1
8699,max_ml,20,60,3,3,0.05,0.95,0.9461654321100196,12,1.0,1,1.0,1,1.0,1
8700,max_ml,20,60,3,3,0.05,0.95,0.897843978364981,23,1.0,1,1.0,1,1.0,1
8701,max_ml,20,60,3,3,0.05,0.95,0.9442582283767706,11,1.0,1,1.0,1,1.0,1
8702,max_ml,20,60,3,3,0.05,0.95,0.8625513845249106,22,1.0,1,1.0,1,1.0,1
8703,max_ml,20,60,3,3,0.05,0.95,0.937568364552213,4,1.0,1,1.0,1,1.0,1
8704,max_ml,20,60,3,3,0.05,0.95,0.9213841886263484,18,1.0,1,1.0,1,1.0,1
8705,max_ml,20,60,3,3,0.05,0.95,0.9019906336387852,48,1.0,1,1.0,1,1.0,1
8706,max_ml,20,60,3,3,0.05,0.95,0.8984939106830153,22,1.0,1,1.0,1,1.0,1
8707,max_ml,20,60,3,3,0.05,0.95,0.937185574006178,19,1.0,1,1.0,1,1.0,1
8708,max_ml,20,60,3,3,0.05,0.95,0.9194727027767902,18,1.0,1,1.0,1,1.0,1
8709,max_ml,20,60,3,3,0.05,0.95,0.8932873140007574,31,1.0,1,1.0,1,1.0,1
8710,max_ml,20,60,3,3,0.05,0.95,0.9119665440614096,11,1.0,1,1.0,1,1.0,1
8711,max_ml,20,60,3,3,0.05,0.95,0.9077507714441326,54,0.0,0,1.0,1,1.0,1
8712,max_ml,20,60,3,3,0.05,0.95,0.8892806770579471,9,1.0,1,1.0,1,1.0,1
8713,max_ml,20,60,3,3,0.05,0.95,0.895486325483751,20,1.0,1,1.0,1,1.0,1
8714,max_ml,20,60,3,3,0.05,0.95,0.7707854938336822,3,1.0,1,1.0,1,1.0,1
8715,max_ml,20,60,3,3,0.05,0.95,0.9336031089771082,25,1.0,1,1.0,1,1.0,1
8716,max_ml,20,60,3,3,0.05,0.95,0.9365820444426756,20,1.0,1,1.0,1,1.0,1
8717,max_ml,20,60,3,3,0.05,0.95,0.8211327348939299,5,1.0,1,1.0,1,1.0,1
8718,max_ml,20,60,3,3,0.05,0.95,0.8610890980021859,11,1.0,1,1.0,1,1.0,1
8719,max_ml,20,60,3,3,0.05,0.95,0.9386623308811048,29,1.0,1,1.0,1,1.0,1
8720,max_ml,20,60,3,3,0.05,0.95,0.9236734061660086,9,1.0,1,1.0,1,1.0,1
8721,max_ml,20,60,3,3,0.05,0.95,0.9208103509178408,20,1.0,1,1.0,1,1.0,1
8722,max_ml,20,60,3,3,0.05,0.95,0.9321790057470202,30,1.0,1,1.0,1,1.0,1
8723,max_ml,20,60,3,3,0.05,0.95,0.9491857733566832,17,1.0,1,1.0,1,1.0,1
8724,max_ml,20,60,3,3,0.05,0.95,0.9192742805236356,6,1.0,1,1.0,1,1.0,1
8725,max_ml,20,60,3,3,0.05,0.95,0.9446276020190124,8,1.0,1,1.0,1,1.0,1
8726,max_ml,20,60,3,3,0.05,0.95,0.8686561232555068,7,1.0,1,1.0,1,1.0,1
8727,max_ml,20,60,3,3,0.05,0.95,0.9411164190275628,8,1.0,1,1.0,1,1.0,1
8728,max_ml,20,60,3,3,0.05,0.95,0.9132060977459118,8,1.0,1,1.0,1,1.0,1
8729,max_ml,20,60,3,3,0.05,0.95,0.8741354630395262,8,1.0,1,1.0,1,1.0,1
8730,max_ml,20,60,3,3,0.05,0.95,0.9448855856203042,23,1.0,1,1.0,1,1.0,1
8731,max_ml,20,60,3,3,0.05,0.95,0.8877813803257559,11,1.0,1,1.0,1,1.0,1
8732,max_ml,20,60,3,3,0.05,0.95,0.9137985439910238,8,1.0,1,1.0,1,1.0,1
8733,max_ml,20,60,3,3,0.05,0.95,0.9292096296640568,28,1.0,1,1.0,1,1.0,1
8734,max_ml,20,60,3,3,0.05,0.95,0.8998394795840834,45,1.0,1,1.0,1,1.0,1
8735,max_ml,20,60,3,3,0.05,0.95,0.8619975148938488,12,1.0,1,1.0,1,1.0,1
8736,max_ml,20,60,3,3,0.05,0.95,0.9482379182574698,19,1.0,1,1.0,1,1.0,1
8737,max_ml,20,60,3,3,0.05,0.95,0.9137158502026452,19,1.0,1,1.0,1,1.0,1
8738,max_ml,20,60,3,3,0.05,0.95,0.9411515393334202,22,1.0,1,1.0,1,1.0,1
8739,max_ml,20,60,3,3,0.05,0.95,0.924433255519919,9,1.0,1,1.0,1,1.0,1
8740,max_ml,20,60,3,3,0.05,0.95,0.9147269936460968,28,1.0,1,1.0,1,1.0,1
8741,max_ml,20,60,3,3,0.05,0.95,0.9412919031930304,13,1.0,1,1.0,1,1.0,1
8742,max_ml,20,60,3,3,0.05,0.95,0.922576520626743,54,0.0,0,1.0,1,1.0,1
8743,max_ml,20,60,3,3,0.05,0.95,0.8606382664057565,6,1.0,1,1.0,1,1.0,1
8744,max_ml,20,60,3,3,0.05,0.95,0.8999066553324342,16,1.0,1,1.0,1,1.0,1
8745,max_ml,20,60,3,3,0.05,0.95,0.9125512948879748,12,1.0,1,1.0,1,1.0,1
8746,max_ml,20,60,3,3,0.05,0.95,0.9348480653461738,16,1.0,1,1.0,1,1.0,1
8747,max_ml,20,60,3,3,0.05,0.95,0.949960097749793,19,1.0,1,1.0,1,1.0,1
8748,max_ml,20,60,3,3,0.05,0.95,0.9289592380200192,30,1.0,1,1.0,1,1.0,1
8749,max_ml,20,60,3,3,0.05,0.95,0.92534659679472,10,1.0,1,1.0,1,1.0,1
8750,max_ml,20,60,3,3,0.05,0.95,0.885120002460766,7,1.0,1,1.0,1,1.0,1
8751,max_ml,20,60,3,3,0.05,0.95,0.8763612445498544,15,1.0,1,1.0,1,1.0,1
8752,max_ml,20,60,3,3,0.05,0.95,0.9335705428396794,18,1.0,1,1.0,1,1.0,1
8753,max_ml,20,60,3,3,0.05,0.95,0.8321472324183001,5,1.0,1,1.0,1,1.0,1
8754,max_ml,20,60,3,3,0.05,0.95,0.9375555401114376,24,1.0,1,1.0,1,1.0,1
8755,max_ml,20,60,3,3,0.05,0.95,0.8774628467985688,11,1.0,1,1.0,1,1.0,1
8756,max_ml,20,60,3,3,0.05,0.95,0.879665617666057,9,1.0,1,1.0,1,1.0,1
8757,max_ml,20,60,3,3,0.05,0.95,0.8606090916872371,10,1.0,1,1.0,1,1.0,1
8758,max_ml,20,60,3,3,0.05,0.95,0.9059339034943712,11,1.0,1,1.0,1,1.0,1
8759,max_ml,20,60,3,3,0.05,0.95,0.9182020552669536,11,1.0,1,1.0,1,1.0,1
8760,max_ml,20,60,3,3,0.05,0.95,0.8741315923064756,24,1.0,1,1.0,1,1.0,1
8761,max_ml,20,60,3,3,0.05,0.95,0.9274423951792864,11,1.0,1,1.0,1,1.0,1
8762,max_ml,20,60,3,3,0.05,0.95,0.911706888358132,7,1.0,1,1.0,1,1.0,1
8763,max_ml,20,60,3,3,0.05,0.95,0.8770504525866777,14,1.0,1,1.0,1,1.0,1
8764,max_ml,20,60,3,3,0.05,0.95,0.8483964327113596,6,1.0,1,1.0,1,1.0,1
8765,max_ml,20,60,3,3,0.05,0.95,0.8414743778698818,8,1.0,1,1.0,1,1.0,1
8766,max_ml,20,60,3,3,0.05,0.95,0.9260592336044596,10,1.0,1,1.0,1,1.0,1
8767,max_ml,20,60,3,3,0.05,0.95,0.933123356476996,42,1.0,1,1.0,1,1.0,1
8768,max_ml,20,60,3,3,0.05,0.95,0.8977553856144462,19,1.0,1,1.0,1,1.0,1
8769,max_ml,20,60,3,3,0.05,0.95,0.8885532778172376,7,1.0,1,1.0,1,1.0,1
8770,max_ml,20,60,3,3,0.05,0.95,0.92549784408882,6,1.0,1,1.0,1,1.0,1
8771,max_ml,20,60,3,3,0.05,0.95,0.9392539559798628,19,1.0,1,1.0,1,1.0,1
8772,max_ml,20,60,3,3,0.05,0.95,0.9498862289989196,32,1.0,1,1.0,1,1.0,1
8773,max_ml,20,60,3,3,0.05,0.95,0.918549329843812,24,1.0,1,1.0,1,1.0,1
8774,max_ml,20,60,3,3,0.05,0.95,0.9392402831415824,18,1.0,1,1.0,1,1.0,1
8775,max_ml,20,60,3,3,0.05,0.95,0.8842973211197488,26,1.0,1,1.0,1,1.0,1
8776,max_ml,20,60,3,3,0.05,0.95,0.941893928709618,8,1.0,1,1.0,1,1.0,1
8777,max_ml,20,60,3,3,0.05,0.95,0.8425957971393859,5,1.0,1,1.0,1,1.0,1
8778,max_ml,20,60,3,3,0.05,0.95,0.8450654729910081,7,1.0,1,1.0,1,1.0,1
8779,max_ml,20,60,3,3,0.05,0.95,0.8461931518630837,9,1.0,1,1.0,1,1.0,1
8780,max_ml,20,60,3,3,0.05,0.95,0.9409946381069488,23,1.0,1,1.0,1,1.0,1
8781,max_ml,20,60,3,3,0.05,0.95,0.9246549204884624,35,1.0,1,1.0,1,1.0,1
8782,max_ml,20,60,3,3,0.05,0.95,0.924739973801456,29,1.0,1,1.0,1,1.0,1
8783,max_ml,20,60,3,3,0.05,0.95,0.9219876949083838,21,1.0,1,1.0,1,1.0,1
8784,max_ml,20,60,3,3,0.05,0.95,0.9461743289642583,32,1.0,1,1.0,1,1.0,1
8785,max_ml,20,60,3,3,0.05,0.95,0.9372354185395008,11,1.0,1,1.0,1,1.0,1
8786,max_ml,20,60,3,3,0.05,0.95,0.7497198174970594,10,1.0,1,1.0,1,1.0,1
8787,max_ml,20,60,3,3,0.05,0.95,0.9381818571137168,9,1.0,1,1.0,1,1.0,1
8788,max_ml,20,60,3,3,0.05,0.95,0.9087273517472096,25,1.0,1,1.0,1,1.0,1
8789,max_ml,20,60,3,3,0.05,0.95,0.9099708205993436,13,1.0,1,1.0,1,1.0,1
8790,max_ml,20,60,3,3,0.05,0.95,0.9493774788313482,40,1.0,1,1.0,1,1.0,1
8791,max_ml,20,60,3,3,0.05,0.95,0.9331131164995784,29,1.0,1,1.0,1,1.0,1
8792,max_ml,20,60,3,3,0.05,0.95,0.8779240733046243,13,1.0,1,1.0,1,1.0,1
8793,max_ml,20,60,3,3,0.05,0.95,0.9374176706980196,36,1.0,1,1.0,1,1.0,1
8794,max_ml,20,60,3,3,0.05,0.95,0.9354249716535517,9,1.0,1,1.0,1,1.0,1
8795,max_ml,20,60,3,3,0.05,0.95,0.9238101951260532,8,1.0,1,1.0,1,1.0,1
8796,max_ml,20,60,3,3,0.05,0.95,0.9224682626140008,5,1.0,1,1.0,1,1.0,1
8797,max_ml,20,60,3,3,0.05,0.95,0.9057255996148648,18,1.0,1,1.0,1,1.0,1
8798,max_ml,20,60,3,3,0.05,0.95,0.902399387462222,20,1.0,1,1.0,1,1.0,1
8799,max_ml,20,60,3,3,0.05,0.95,0.903385727426306,46,1.0,1,1.0,1,1.0,1
8800,max_ml,20,60,3,3,0.05,0.95,0.8923395925081189,9,1.0,1,1.0,1,1.0,1
8801,max_ml,20,60,3,3,0.05,0.95,0.91253079626636,10,1.0,1,1.0,1,1.0,1
8802,max_ml,20,60,3,3,0.05,0.95,0.8485262811670489,10,1.0,1,1.0,1,1.0,1
8803,max_ml,20,60,3,3,0.05,0.95,0.9252538491927244,20,1.0,1,1.0,1,1.0,1
8804,max_ml,20,60,3,3,0.05,0.95,0.94955828798132,18,1.0,1,1.0,1,1.0,1
8805,max_ml,20,60,3,3,0.05,0.95,0.9354555927534776,8,1.0,1,1.0,1,1.0,1
8806,max_ml,20,60,3,3,0.05,0.95,0.8610126965628209,15,1.0,1,1.0,1,1.0,1
8807,max_ml,20,60,3,3,0.05,0.95,0.870079731185325,8,1.0,1,1.0,1,1.0,1
8808,max_ml,20,60,3,3,0.05,0.95,0.9316439662665305,28,1.0,1,1.0,1,1.0,1
8809,max_ml,20,60,3,3,0.05,0.95,0.9480843014726656,20,1.0,1,1.0,1,1.0,1
8810,max_ml,20,60,3,3,0.05,0.95,0.8944312201632205,11,1.0,1,1.0,1,1.0,1
8811,max_ml,20,60,3,3,0.05,0.95,0.8327361998600631,9,1.0,1,1.0,1,1.0,1
8812,max_ml,20,60,3,3,0.05,0.95,0.913449163186996,27,1.0,1,1.0,1,1.0,1
8813,max_ml,20,60,3,3,0.05,0.95,0.9071034564418908,12,1.0,1,1.0,1,1.0,1
8814,max_ml,20,60,3,3,0.05,0.95,0.9340122623855286,16,1.0,1,1.0,1,1.0,1
8815,max_ml,20,60,3,3,0.05,0.95,0.8665394550504778,8,1.0,1,1.0,1,1.0,1
8816,max_ml,20,60,3,3,0.05,0.95,0.8967951584727678,10,1.0,1,1.0,1,1.0,1
8817,max_ml,20,60,3,3,0.05,0.95,0.9004114162547893,7,1.0,1,1.0,1,1.0,1
8818,max_ml,20,60,3,3,0.05,0.95,0.9077887949692658,13,1.0,1,1.0,1,1.0,1
8819,max_ml,20,60,3,3,0.05,0.95,0.9479861578652554,23,1.0,1,1.0,1,1.0,1
8820,max_ml,20,60,3,3,0.05,0.95,0.9315710107411964,11,1.0,1,1.0,1,1.0,1
8821,max_ml,20,60,3,3,0.05,0.95,0.9131030041602992,13,1.0,1,1.0,1,1.0,1
8822,max_ml,20,60,3,3,0.05,0.95,0.9474766375421072,11,1.0,1,1.0,1,1.0,1
8823,max_ml,20,60,3,3,0.05,0.95,0.8704062342408299,11,1.0,1,1.0,1,1.0,1
8824,max_ml,20,60,3,3,0.05,0.95,0.94895550990803,31,0.0,1,0.0,1,0.0,1
8825,max_ml,20,60,3,3,0.05,0.95,0.9256246540057655,13,1.0,1,1.0,1,1.0,1
8826,max_ml,20,60,3,3,0.05,0.95,0.9104682297323242,17,1.0,1,1.0,1,1.0,1
8827,max_ml,20,60,3,3,0.05,0.95,0.8674870782276346,11,1.0,1,1.0,1,1.0,1
8828,max_ml,20,60,3,3,0.05,0.95,0.9356029697693314,21,1.0,1,1.0,1,1.0,1
8829,max_ml,20,60,3,3,0.05,0.95,0.9450547043797664,16,1.0,1,1.0,1,1.0,1
8830,max_ml,20,60,3,3,0.05,0.95,0.9458690629868438,70,0.0,0,0.0,0,1.0,1
8831,max_ml,20,60,3,3,0.05,0.95,0.941273407955069,21,1.0,1,1.0,1,1.0,1
8832,max_ml,20,60,3,3,0.05,0.95,0.9144032630817468,22,1.0,1,1.0,1,1.0,1
8833,max_ml,20,60,3,3,0.05,0.95,0.8655829562222059,16,1.0,1,1.0,1,1.0,1
8834,max_ml,20,60,3,3,0.05,0.95,0.90289015585999,12,1.0,1,1.0,1,1.0,1
8835,max_ml,20,60,3,3,0.05,0.95,0.9244621062040004,3,1.0,1,1.0,1,1.0,1
8836,max_ml,20,60,3,3,0.05,0.95,0.8712396379925649,16,1.0,1,1.0,1,1.0,1
8837,max_ml,20,60,3,3,0.05,0.95,0.8932428837040781,13,1.0,1,1.0,1,1.0,1
8838,max_ml,20,60,3,3,0.05,0.95,0.9355763597106102,44,1.0,1,1.0,1,1.0,1
8839,max_ml,20,60,3,3,0.05,0.95,0.8898742063941418,11,1.0,1,1.0,1,1.0,1
8840,max_ml,20,60,3,3,0.05,0.95,0.9305845302105932,26,0.0,0,1.0,1,1.0,1
8841,max_ml,20,60,3,3,0.05,0.95,0.948664151758544,32,1.0,1,1.0,1,1.0,1
8842,max_ml,20,60,3,3,0.05,0.95,0.9335178081605564,8,1.0,1,1.0,1,1.0,1
8843,max_ml,20,60,3,3,0.05,0.95,0.8936260291941064,15,1.0,1,1.0,1,1.0,1
8844,max_ml,20,60,3,3,0.05,0.95,0.8912791003211823,17,1.0,1,1.0,1,1.0,1
8845,max_ml,20,60,3,3,0.05,0.95,0.8491367360238108,10,1.0,1,1.0,1,1.0,1
8846,max_ml,20,60,3,3,0.05,0.95,0.8932659479051653,36,1.0,1,1.0,1,1.0,1
8847,max_ml,20,60,3,3,0.05,0.95,0.8904903726319009,16,1.0,1,1.0,1,1.0,1
8848,max_ml,20,60,3,3,0.05,0.95,0.9192413996090916,13,1.0,1,1.0,1,1.0,1
8849,max_ml,20,60,3,3,0.05,0.95,0.7145009745770737,11,1.0,1,1.0,1,1.0,1
8850,max_ml,20,60,3,3,0.05,0.95,0.9139363527228436,18,1.0,1,1.0,1,1.0,1
8851,max_ml,20,60,3,3,0.05,0.95,0.9241902069911808,11,1.0,1,1.0,1,1.0,1
8852,max_ml,20,60,3,3,0.05,0.95,0.9191805694986735,45,1.0,1,1.0,1,1.0,1
8853,max_ml,20,60,3,3,0.05,0.95,0.8951069823202741,11,1.0,1,1.0,1,1.0,1
8854,max_ml,20,60,3,3,0.05,0.95,0.92877166092334,18,1.0,1,1.0,1,1.0,1
8855,max_ml,20,60,3,3,0.05,0.95,0.8700899958224663,18,1.0,1,1.0,1,1.0,1
8856,max_ml,20,60,3,3,0.05,0.95,0.8182601395929001,20,1.0,1,1.0,1,1.0,1
8857,max_ml,20,60,3,3,0.05,0.95,0.836670323710658,11,1.0,1,1.0,1,1.0,1
8858,max_ml,20,60,3,3,0.05,0.95,0.8684446202343843,10,1.0,1,1.0,1,1.0,1
8859,max_ml,20,60,3,3,0.05,0.95,0.907844435594111,19,1.0,1,1.0,1,1.0,1
8860,max_ml,20,60,3,3,0.05,0.95,0.931944284730094,10,1.0,1,1.0,1,1.0,1
8861,max_ml,20,60,3,3,0.05,0.95,0.853625069774551,14,1.0,1,1.0,1,1.0,1
8862,max_ml,20,60,3,3,0.05,0.95,0.9185311340320048,14,1.0,1,1.0,1,1.0,1
8863,max_ml,20,60,3,3,0.05,0.95,0.8672852222373414,5,1.0,1,1.0,1,1.0,1
8864,max_ml,20,60,3,3,0.05,0.95,0.9448516441054488,52,1.0,1,1.0,1,1.0,1
8865,max_ml,20,60,3,3,0.05,0.95,0.9418280263776336,9,1.0,1,1.0,1,1.0,1
8866,max_ml,20,60,3,3,0.05,0.95,0.9235440828754824,25,1.0,1,1.0,1,1.0,1
8867,max_ml,20,60,3,3,0.05,0.95,0.8742883079851812,6,1.0,1,1.0,1,1.0,1
8868,max_ml,20,60,3,3,0.05,0.95,0.7772892838734645,3,1.0,1,1.0,1,1.0,1
8869,max_ml,20,60,3,3,0.05,0.95,0.8328714954806425,9,1.0,1,1.0,1,1.0,1
8870,max_ml,20,60,3,3,0.05,0.95,0.663307875482242,5,1.0,1,1.0,1,1.0,1
8871,max_ml,20,60,3,3,0.05,0.95,0.9471936678151224,7,1.0,1,1.0,1,1.0,1
8872,max_ml,20,60,3,3,0.05,0.95,0.9355731310652888,12,1.0,1,1.0,1,1.0,1
8873,max_ml,20,60,3,3,0.05,0.95,0.9340705216701414,32,1.0,1,1.0,1,1.0,1
8874,max_ml,20,60,3,3,0.05,0.95,0.944187034697981,52,0.0,0,1.0,1,1.0,1
8875,max_ml,20,60,3,3,0.05,0.95,0.9401157757777489,31,1.0,1,1.0,1,1.0,1
8876,max_ml,20,60,3,3,0.05,0.95,0.9107086183386468,23,1.0,1,1.0,1,1.0,1
8877,max_ml,20,60,3,3,0.05,0.95,0.8065150955617875,8,1.0,1,1.0,1,1.0,1
8878,max_ml,20,60,3,3,0.05,0.95,0.9086124790525912,9,1.0,1,1.0,1,1.0,1
8879,max_ml,20,60,3,3,0.05,0.95,0.9312139476083466,7,1.0,1,1.0,1,1.0,1
8880,max_ml,20,60,3,3,0.05,0.95,0.8943383698324673,12,1.0,1,1.0,1,1.0,1
8881,max_ml,20,60,3,3,0.05,0.95,0.918260919975904,31,1.0,1,1.0,1,1.0,1
8882,max_ml,20,60,3,3,0.05,0.95,0.8970504234789208,14,1.0,1,1.0,1,1.0,1
8883,max_ml,20,60,3,3,0.05,0.95,0.914092239017272,6,1.0,1,1.0,1,1.0,1
8884,max_ml,20,60,3,3,0.05,0.95,0.9464424026344268,42,1.0,1,1.0,1,1.0,1
8885,max_ml,20,60,3,3,0.05,0.95,0.937776823510297,30,1.0,1,1.0,1,1.0,1
8886,max_ml,20,60,3,3,0.05,0.95,0.8273745453480923,5,1.0,1,1.0,1,1.0,1
8887,max_ml,20,60,3,3,0.05,0.95,0.9138614425196327,12,1.0,1,1.0,1,1.0,1
8888,max_ml,20,60,3,3,0.05,0.95,0.9150979597960248,14,1.0,1,1.0,1,1.0,1
8889,max_ml,20,60,3,3,0.05,0.95,0.946041918845216,49,1.0,1,1.0,1,1.0,1
8890,max_ml,20,60,3,3,0.05,0.95,0.8447567457601411,14,1.0,1,1.0,1,1.0,1
8891,max_ml,20,60,3,3,0.05,0.95,0.9302581011705834,18,1.0,1,1.0,1,1.0,1
8892,max_ml,20,60,3,3,0.05,0.95,0.9332210155771103,11,1.0,1,1.0,1,1.0,1
8893,max_ml,20,60,3,3,0.05,0.95,0.8750377559361344,11,1.0,1,1.0,1,1.0,1
8894,max_ml,20,60,3,3,0.05,0.95,0.9444943367733524,28,1.0,1,1.0,1,1.0,1
8895,max_ml,20,60,3,3,0.05,0.95,0.8899367110586376,13,1.0,1,1.0,1,1.0,1
8896,max_ml,20,60,3,3,0.05,0.95,0.9444574721589146,12,1.0,1,1.0,1,1.0,1
8897,max_ml,20,60,3,3,0.05,0.95,0.9233822820895332,49,0.0,0,1.0,1,0.0,0
8898,max_ml,20,60,3,3,0.05,0.95,0.8716320706591328,3,1.0,1,1.0,1,1.0,1
8899,max_ml,20,60,3,3,0.05,0.95,0.9394026843351092,30,1.0,1,1.0,1,1.0,1
8900,max_ml,20,60,3,3,0.05,0.95,0.9476520923063712,53,0.0,0,1.0,1,1.0,1
8901,max_ml,20,60,3,3,0.05,0.95,0.9293877231210452,10,1.0,1,1.0,1,1.0,1
8902,max_ml,20,60,3,3,0.05,0.95,0.8926807618710697,7,1.0,1,1.0,1,1.0,1
8903,max_ml,20,60,3,3,0.05,0.95,0.9430538632910568,21,1.0,1,1.0,1,1.0,1
8904,max_ml,20,60,3,3,0.05,0.95,0.943568018747868,20,1.0,1,1.0,1,1.0,1
8905,max_ml,20,60,3,3,0.05,0.95,0.9366871239566767,31,1.0,1,1.0,1,1.0,1
8906,max_ml,20,60,3,3,0.05,0.95,0.920246364214442,21,1.0,1,1.0,1,1.0,1
8907,max_ml,20,60,3,3,0.05,0.95,0.9058160390594704,18,1.0,1,1.0,1,1.0,1
8908,max_ml,20,60,3,3,0.05,0.95,0.9433711870634486,56,0.0,1,0.0,1,0.0,1
8909,max_ml,20,60,3,3,0.05,0.95,0.9162627001675504,20,1.0,1,1.0,1,1.0,1
8910,max_ml,20,60,3,3,0.05,0.95,0.913703038349361,24,1.0,1,1.0,1,1.0,1
8911,max_ml,20,60,3,3,0.05,0.95,0.7606948281967081,4,1.0,1,1.0,1,1.0,1
8912,max_ml,20,60,3,3,0.05,0.95,0.9475414805295558,12,1.0,1,1.0,1,1.0,1
8913,max_ml,20,60,3,3,0.05,0.95,0.9301115676769234,9,1.0,1,1.0,1,1.0,1
8914,max_ml,20,60,3,3,0.05,0.95,0.8673501040937899,8,1.0,1,1.0,1,1.0,1
8915,max_ml,20,60,3,3,0.05,0.95,0.9078608160385784,13,1.0,1,1.0,1,1.0,1
8916,max_ml,20,60,3,3,0.05,0.95,0.9421582241004516,35,1.0,1,1.0,1,1.0,1
8917,max_ml,20,60,3,3,0.05,0.95,0.9396740513535,26,1.0,1,1.0,1,1.0,1
8918,max_ml,20,60,3,3,0.05,0.95,0.9040029648354524,23,1.0,1,1.0,1,1.0,1
8919,max_ml,20,60,3,3,0.05,0.95,0.8210700666430787,3,1.0,1,1.0,1,1.0,1
8920,max_ml,20,60,3,3,0.05,0.95,0.8957170248053284,7,1.0,1,1.0,1,1.0,1
8921,max_ml,20,60,3,3,0.05,0.95,0.9195111172739688,23,1.0,1,1.0,1,1.0,1
8922,max_ml,20,60,3,3,0.05,0.95,0.9473826235745664,63,1.0,1,1.0,1,1.0,1
8923,max_ml,20,60,3,3,0.05,0.95,0.9441545420055912,13,1.0,1,1.0,1,1.0,1
8924,max_ml,20,60,3,3,0.05,0.95,0.9277977234261834,41,0.0,0,1.0,1,1.0,1
8925,max_ml,20,60,3,3,0.05,0.95,0.9008393801676208,17,1.0,1,1.0,1,1.0,1
8926,max_ml,20,60,3,3,0.05,0.95,0.9434676432918953,10,1.0,1,1.0,1,1.0,1
8927,max_ml,20,60,3,3,0.05,0.95,0.943081454948668,27,1.0,1,1.0,1,1.0,1
8928,max_ml,20,60,3,3,0.05,0.95,0.9334526722406364,31,1.0,1,1.0,1,1.0,1
8929,max_ml,20,60,3,3,0.05,0.95,0.9225120189835004,8,1.0,1,1.0,1,1.0,1
8930,max_ml,20,60,3,3,0.05,0.95,0.897245184057255,16,1.0,1,1.0,1,1.0,1
8931,max_ml,20,60,3,3,0.05,0.95,0.9382283569155924,13,1.0,1,1.0,1,1.0,1
8932,max_ml,20,60,3,3,0.05,0.95,0.9261466288854898,5,1.0,1,1.0,1,1.0,1
8933,max_ml,20,60,3,3,0.05,0.95,0.9140139559194292,27,1.0,1,1.0,1,1.0,1
8934,max_ml,20,60,3,3,0.05,0.95,0.9262312809026596,8,1.0,1,1.0,1,1.0,1
8935,max_ml,20,60,3,3,0.05,0.95,0.8524325803898876,7,1.0,1,1.0,1,1.0,1
8936,max_ml,20,60,3,3,0.05,0.95,0.9378969677888024,31,1.0,1,1.0,1,1.0,1
8937,max_ml,20,60,3,3,0.05,0.95,0.8552217130701882,14,1.0,1,1.0,1,1.0,1
8938,max_ml,20,60,3,3,0.05,0.95,0.875273001742663,9,1.0,1,1.0,1,1.0,1
8939,max_ml,20,60,3,3,0.05,0.95,0.8997720400627433,16,1.0,1,1.0,1,1.0,1
8940,max_ml,20,60,3,3,0.05,0.95,0.938440389567479,15,1.0,1,1.0,1,1.0,1
8941,max_ml,20,60,3,3,0.05,0.95,0.93523030382719,15,1.0,1,1.0,1,1.0,1
8942,max_ml,20,60,3,3,0.05,0.95,0.9410576924632512,6,1.0,1,1.0,1,1.0,1
8943,max_ml,20,60,3,3,0.05,0.95,0.8780953740210523,8,1.0,1,1.0,1,1.0,1
8944,max_ml,20,60,3,3,0.05,0.95,0.8640411961084825,4,1.0,1,1.0,1,1.0,1
8945,max_ml,20,60,3,3,0.05,0.95,0.9233185679054224,22,1.0,1,1.0,1,1.0,1
8946,max_ml,20,60,3,3,0.05,0.95,0.9448787656072628,12,1.0,1,1.0,1,1.0,1
8947,max_ml,20,60,3,3,0.05,0.95,0.9480864506225516,25,1.0,1,1.0,1,1.0,1
8948,max_ml,20,60,3,3,0.05,0.95,0.920838769414316,7,1.0,1,1.0,1,1.0,1
8949,max_ml,20,60,3,3,0.05,0.95,0.9451871101086906,17,1.0,1,1.0,1,1.0,1
8950,max_ml,20,60,3,3,0.05,0.95,0.9240617509865572,15,1.0,1,1.0,1,1.0,1
8951,max_ml,20,60,3,3,0.05,0.95,0.9397667926376172,13,1.0,1,1.0,1,1.0,1
8952,max_ml,20,60,3,3,0.05,0.95,0.883493926611552,23,1.0,1,1.0,1,1.0,1
8953,max_ml,20,60,3,3,0.05,0.95,0.9448220020525754,27,1.0,1,1.0,1,1.0,1
8954,max_ml,20,60,3,3,0.05,0.95,0.8967724578605196,7,1.0,1,1.0,1,1.0,1
8955,max_ml,20,60,3,3,0.05,0.95,0.8584367467005081,9,1.0,1,1.0,1,1.0,1
8956,max_ml,20,60,3,3,0.05,0.95,0.9005010481528527,15,1.0,1,1.0,1,1.0,1
8957,max_ml,20,60,3,3,0.05,0.95,0.9317776033343848,20,1.0,1,1.0,1,1.0,1
8958,max_ml,20,60,3,3,0.05,0.95,0.897899652680861,11,1.0,1,1.0,1,1.0,1
8959,max_ml,20,60,3,3,0.05,0.95,0.899954999157708,26,1.0,1,1.0,1,1.0,1
8960,max_ml,20,60,3,3,0.05,0.95,0.9413521410400042,23,1.0,1,1.0,1,1.0,1
8961,max_ml,20,60,3,3,0.05,0.95,0.9448597969942556,33,1.0,1,1.0,1,1.0,1
8962,max_ml,20,60,3,3,0.05,0.95,0.9384090363376426,37,1.0,1,1.0,1,1.0,1
8963,max_ml,20,60,3,3,0.05,0.95,0.9421555516544384,20,1.0,1,1.0,1,1.0,1
8964,max_ml,20,60,3,3,0.05,0.95,0.9335017385146942,22,1.0,1,1.0,1,0.0,0
8965,max_ml,20,60,3,3,0.05,0.95,0.8533676259278423,15,1.0,1,1.0,1,1.0,1
8966,max_ml,20,60,3,3,0.05,0.95,0.8661524009962522,12,1.0,1,1.0,1,1.0,1
8967,max_ml,20,60,3,3,0.05,0.95,0.8642242409702547,12,1.0,1,1.0,1,1.0,1
8968,max_ml,20,60,3,3,0.05,0.95,0.9418812920342668,30,1.0,1,1.0,1,1.0,1
8969,max_ml,20,60,3,3,0.05,0.95,0.9347199890043622,17,1.0,1,1.0,1,1.0,1
8970,max_ml,20,60,3,3,0.05,0.95,0.9328308460456736,30,0.0,1,0.0,1,0.0,1
8971,max_ml,20,60,3,3,0.05,0.95,0.9036450769810532,11,1.0,1,1.0,1,1.0,1
8972,max_ml,20,60,3,3,0.05,0.95,0.9492568577634052,73,1.0,1,1.0,1,1.0,1
8973,max_ml,20,60,3,3,0.05,0.95,0.9190371629390728,41,1.0,1,1.0,1,1.0,1
8974,max_ml,20,60,3,3,0.05,0.95,0.9351638643065044,6,1.0,1,1.0,1,1.0,1
8975,max_ml,20,60,3,3,0.05,0.95,0.930290622775552,14,1.0,1,1.0,1,1.0,1
8976,max_ml,20,60,3,3,0.05,0.95,0.9405997235537664,8,1.0,1,1.0,1,1.0,1
8977,max_ml,20,60,3,3,0.05,0.95,0.8701289643402716,7,1.0,1,1.0,1,1.0,1
8978,max_ml,20,60,3,3,0.05,0.95,0.940455452985822,18,1.0,1,1.0,1,1.0,1
8979,max_ml,20,60,3,3,0.05,0.95,0.940422477795532,13,1.0,1,1.0,1,1.0,1
8980,max_ml,20,60,3,3,0.05,0.95,0.9122054565701944,5,1.0,1,1.0,1,1.0,1
8981,max_ml,20,60,3,3,0.05,0.95,0.8902834291986045,10,1.0,1,1.0,1,1.0,1
8982,max_ml,20,60,3,3,0.05,0.95,0.8689162942742601,11,1.0,1,1.0,1,1.0,1
8983,max_ml,20,60,3,3,0.05,0.95,0.9063702539990192,42,1.0,1,1.0,1,1.0,1
8984,max_ml,20,60,3,3,0.05,0.95,0.9311607842728912,27,1.0,1,1.0,1,1.0,1
8985,max_ml,20,60,3,3,0.05,0.95,0.9165171895792104,20,1.0,1,1.0,1,1.0,1
8986,max_ml,20,60,3,3,0.05,0.95,0.9493623187370672,31,1.0,1,1.0,1,1.0,1
8987,max_ml,20,60,3,3,0.05,0.95,0.9080659916749096,26,1.0,1,1.0,1,1.0,1
8988,max_ml,20,60,3,3,0.05,0.95,0.927602312882702,20,1.0,1,1.0,1,1.0,1
8989,max_ml,20,60,3,3,0.05,0.95,0.949811810454553,15,1.0,1,1.0,1,1.0,1
8990,max_ml,20,60,3,3,0.05,0.95,0.8420538831205271,4,1.0,1,1.0,1,1.0,1
8991,max_ml,20,60,3,3,0.05,0.95,0.9082130255922324,16,1.0,1,1.0,1,1.0,1
8992,max_ml,20,60,3,3,0.05,0.95,0.9382580416690216,6,1.0,1,1.0,1,1.0,1
8993,max_ml,20,60,3,3,0.05,0.95,0.936731217713219,15,1.0,1,1.0,1,1.0,1
8994,max_ml,20,60,3,3,0.05,0.95,0.9350333089899052,34,1.0,1,1.0,1,1.0,1
8995,max_ml,20,60,3,3,0.05,0.95,0.9341650019159856,17,1.0,1,1.0,1,1.0,1
8996,max_ml,20,60,3,3,0.05,0.95,0.917298535526337,12,1.0,1,1.0,1,1.0,1
8997,max_ml,20,60,3,3,0.05,0.95,0.9239700196334484,20,1.0,1,1.0,1,1.0,1
8998,max_ml,20,60,3,3,0.05,0.95,0.8167694691367637,8,1.0,1,1.0,1,1.0,1
8999,max_ml,20,60,3,3,0.05,0.95,0.94435546058811,18,1.0,1,1.0,1,1.0,1
9000,max_ml,20,60,3,3,0.05,0.95,0.9453661183177308,12,1.0,1,1.0,1,1.0,1
9001,max_ml,20,60,3,3,0.05,0.95,0.9285152840832128,25,1.0,1,1.0,1,1.0,1
9002,max_ml,20,60,3,3,0.05,0.95,0.908544486187194,6,1.0,1,1.0,1,1.0,1
9003,max_ml,20,60,3,3,0.05,0.95,0.8885288192305423,15,1.0,1,1.0,1,1.0,1
9004,max_ml,20,60,3,3,0.05,0.95,0.9243592779944072,12,1.0,1,1.0,1,1.0,1
9005,max_ml,20,60,3,3,0.05,0.95,0.9307735657035848,18,1.0,1,1.0,1,1.0,1
9006,max_ml,20,60,3,3,0.05,0.95,0.9387964424407812,16,1.0,1,1.0,1,1.0,1
9007,max_ml,20,60,3,3,0.05,0.95,0.9457824701339737,27,1.0,1,1.0,1,1.0,1
9008,max_ml,20,60,3,3,0.05,0.95,0.9468346706451224,16,1.0,1,1.0,1,1.0,1
9009,max_ml,20,60,3,3,0.05,0.95,0.9228065234888831,43,1.0,1,1.0,1,1.0,1
9010,max_ml,20,60,3,3,0.05,0.95,0.8727126267033046,11,1.0,1,1.0,1,1.0,1
9011,max_ml,20,60,3,3,0.05,0.95,0.8643183533936825,16,1.0,1,1.0,1,1.0,1
9012,max_ml,20,60,3,3,0.05,0.95,0.9172412782958363,13,1.0,1,1.0,1,1.0,1
9013,max_ml,20,60,3,3,0.05,0.95,0.8511309979487004,6,1.0,1,1.0,1,1.0,1
9014,max_ml,20,60,3,3,0.05,0.95,0.8720575408863223,19,1.0,1,1.0,1,1.0,1
9015,max_ml,20,60,3,3,0.05,0.95,0.90470445300879,21,1.0,1,1.0,1,1.0,1
9016,max_ml,20,60,3,3,0.05,0.95,0.9038854454261308,10,1.0,1,1.0,1,1.0,1
9017,max_ml,20,60,3,3,0.05,0.95,0.927940123056299,34,1.0,1,1.0,1,1.0,1
9018,max_ml,20,60,3,3,0.05,0.95,0.8927646457077093,17,1.0,1,1.0,1,1.0,1
9019,max_ml,20,60,3,3,0.05,0.95,0.8730993601286454,12,1.0,1,1.0,1,1.0,1
9020,max_ml,20,60,3,3,0.05,0.95,0.9033324444961294,16,1.0,1,1.0,1,1.0,1
9021,max_ml,20,60,3,3,0.05,0.95,0.9421561289675696,18,1.0,1,1.0,1,1.0,1
9022,max_ml,20,60,3,3,0.05,0.95,0.9286955057598498,14,1.0,1,1.0,1,1.0,1
9023,max_ml,20,60,3,3,0.05,0.95,0.932118407536986,11,1.0,1,1.0,1,1.0,1
9024,max_ml,20,60,3,3,0.05,0.95,0.925169647789696,31,1.0,1,1.0,1,1.0,1
9025,max_ml,20,60,3,3,0.05,0.95,0.93094970381262,23,1.0,1,1.0,1,1.0,1
9026,max_ml,20,60,3,3,0.05,0.95,0.9296736867500164,24,1.0,1,1.0,1,1.0,1
9027,max_ml,20,60,3,3,0.05,0.95,0.9389198412723528,10,1.0,1,1.0,1,1.0,1
9028,max_ml,20,60,3,3,0.05,0.95,0.8836248161221835,7,1.0,1,1.0,1,1.0,1
9029,max_ml,20,60,3,3,0.05,0.95,0.8037383625327739,7,1.0,1,1.0,1,1.0,1
9030,max_ml,20,60,3,3,0.05,0.95,0.8964904027869613,8,1.0,1,1.0,1,1.0,1
9031,max_ml,20,60,3,3,0.05,0.95,0.9044316944601104,18,1.0,1,1.0,1,1.0,1
9032,max_ml,20,60,3,3,0.05,0.95,0.8324100817807009,8,1.0,1,1.0,1,1.0,1
9033,max_ml,20,60,3,3,0.05,0.95,0.9146979248888514,24,1.0,1,1.0,1,1.0,1
9034,max_ml,20,60,3,3,0.05,0.95,0.9340725306065828,10,1.0,1,1.0,1,1.0,1
9035,max_ml,20,60,3,3,0.05,0.95,0.9449070006825816,61,1.0,1,1.0,1,1.0,1
9036,max_ml,20,60,3,3,0.05,0.95,0.8454418399848406,8,1.0,1,1.0,1,1.0,1
9037,max_ml,20,60,3,3,0.05,0.95,0.9123493486748976,11,1.0,1,1.0,1,1.0,1
9038,max_ml,20,60,3,3,0.05,0.95,0.9071839176106384,7,1.0,1,1.0,1,1.0,1
9039,max_ml,20,60,3,3,0.05,0.95,0.887571045076921,18,1.0,1,1.0,1,1.0,1
9040,max_ml,20,60,3,3,0.05,0.95,0.9052738058389942,27,1.0,1,1.0,1,1.0,1
9041,max_ml,20,60,3,3,0.05,0.95,0.9393597146274526,32,1.0,1,1.0,1,1.0,1
9042,max_ml,20,60,3,3,0.05,0.95,0.9494569596193922,23,1.0,1,1.0,1,1.0,1
9043,max_ml,20,60,3,3,0.05,0.95,0.9098271876761428,7,1.0,1,1.0,1,1.0,1
9044,max_ml,20,60,3,3,0.05,0.95,0.9061584159235776,29,1.0,1,1.0,1,1.0,1
9045,max_ml,20,60,3,3,0.05,0.95,0.8469601432512298,7,1.0,1,1.0,1,1.0,1
9046,max_ml,20,60,3,3,0.05,0.95,0.9131649727118288,13,1.0,1,1.0,1,1.0,1
9047,max_ml,20,60,3,3,0.05,0.95,0.8333768865839886,19,1.0,1,1.0,1,1.0,1
9048,max_ml,20,60,3,3,0.05,0.95,0.9278348035449036,17,1.0,1,1.0,1,1.0,1
9049,max_ml,20,60,3,3,0.05,0.95,0.8976731682288933,10,1.0,1,1.0,1,1.0,1
9050,max_ml,20,60,3,3,0.05,0.95,0.8197357002035695,18,1.0,1,1.0,1,1.0,1
9051,max_ml,20,60,3,3,0.05,0.95,0.8536649576712237,7,1.0,1,1.0,1,1.0,1
9052,max_ml,20,60,3,3,0.05,0.95,0.9141423622896494,8,1.0,1,1.0,1,1.0,1
9053,max_ml,20,60,3,3,0.05,0.95,0.9467458677940048,28,1.0,1,1.0,1,1.0,1
9054,max_ml,20,60,3,3,0.05,0.95,0.9441684103646014,30,1.0,1,1.0,1,1.0,1
9055,max_ml,20,60,3,3,0.05,0.95,0.91032819978444,14,1.0,1,1.0,1,1.0,1
9056,max_ml,20,60,3,3,0.05,0.95,0.8847291755500905,21,1.0,1,1.0,1,1.0,1
9057,max_ml,20,60,3,3,0.05,0.95,0.9104151063590614,10,1.0,1,1.0,1,1.0,1
9058,max_ml,20,60,3,3,0.05,0.95,0.93078127605363,22,1.0,1,1.0,1,1.0,1
9059,max_ml,20,60,3,3,0.05,0.95,0.9476332273142168,35,1.0,1,1.0,1,1.0,1
9060,max_ml,20,60,3,3,0.05,0.95,0.7838566387182619,16,1.0,1,1.0,1,1.0,1
9061,max_ml,20,60,3,3,0.05,0.95,0.8856504269893481,11,1.0,1,1.0,1,1.0,1
9062,max_ml,20,60,3,3,0.05,0.95,0.931471428389,22,1.0,1,1.0,1,1.0,1
9063,max_ml,20,60,3,3,0.05,0.95,0.8945327424499964,14,1.0,1,1.0,1,1.0,1
9064,max_ml,20,60,3,3,0.05,0.95,0.832976203075501,5,1.0,1,1.0,1,1.0,1
9065,max_ml,20,60,3,3,0.05,0.95,0.9023631700141972,17,1.0,1,1.0,1,1.0,1
9066,max_ml,20,60,3,3,0.05,0.95,0.914430560234684,17,1.0,1,1.0,1,1.0,1
9067,max_ml,20,60,3,3,0.05,0.95,0.948752626008522,18,1.0,1,1.0,1,1.0,1
9068,max_ml,20,60,3,3,0.05,0.95,0.8359909465764465,8,1.0,1,1.0,1,1.0,1
9069,max_ml,20,60,3,3,0.05,0.95,0.9389468179905208,6,1.0,1,1.0,1,1.0,1
9070,max_ml,20,60,3,3,0.05,0.95,0.805402759833907,6,1.0,1,1.0,1,1.0,1
9071,max_ml,20,60,3,3,0.05,0.95,0.9075206321824963,19,1.0,1,1.0,1,1.0,1
9072,max_ml,20,60,3,3,0.05,0.95,0.9003950696944883,19,1.0,1,1.0,1,1.0,1
9073,max_ml,20,60,3,3,0.05,0.95,0.8201002361593824,7,1.0,1,1.0,1,1.0,1
9074,max_ml,20,60,3,3,0.05,0.95,0.9102663863444664,16,1.0,1,1.0,1,1.0,1
9075,max_ml,20,60,3,3,0.05,0.95,0.8916550271577409,18,1.0,1,1.0,1,1.0,1
9076,max_ml,20,60,3,3,0.05,0.95,0.8513142973522629,18,1.0,1,1.0,1,1.0,1
9077,max_ml,20,60,3,3,0.05,0.95,0.9431454276116508,75,0.0,0,1.0,1,1.0,1
9078,max_ml,20,60,3,3,0.05,0.95,0.9212238024868602,32,1.0,1,1.0,1,1.0,1
9079,max_ml,20,60,3,3,0.05,0.95,0.9359836393097573,17,1.0,1,1.0,1,1.0,1
9080,max_ml,20,60,3,3,0.05,0.95,0.9070800814702812,11,1.0,1,1.0,1,1.0,1
9081,max_ml,20,60,3,3,0.05,0.95,0.9129414420656689,8,1.0,1,1.0,1,1.0,1
9082,max_ml,20,60,3,3,0.05,0.95,0.9450062894682942,15,1.0,1,1.0,1,1.0,1
9083,max_ml,20,60,3,3,0.05,0.95,0.9415146591938786,8,1.0,1,1.0,1,1.0,1
9084,max_ml,20,60,3,3,0.05,0.95,0.9398356454259076,12,1.0,1,1.0,1,1.0,1
9085,max_ml,20,60,3,3,0.05,0.95,0.8331612549106101,5,1.0,1,1.0,1,1.0,1
9086,max_ml,20,60,3,3,0.05,0.95,0.8137804827076383,6,1.0,1,1.0,1,1.0,1
9087,max_ml,20,60,3,3,0.05,0.95,0.945044535658228,35,1.0,1,1.0,1,1.0,1
9088,max_ml,20,60,3,3,0.05,0.95,0.874755779499585,13,1.0,1,1.0,1,1.0,1
9089,max_ml,20,60,3,3,0.05,0.95,0.9103084120712636,15,1.0,1,1.0,1,1.0,1
9090,max_ml,20,60,3,3,0.05,0.95,0.9164537643916518,6,1.0,1,1.0,1,1.0,1
9091,max_ml,20,60,3,3,0.05,0.95,0.9467844446493846,9,1.0,1,1.0,1,1.0,1
9092,max_ml,20,60,3,3,0.05,0.95,0.946939085052906,51,1.0,1,1.0,1,1.0,1
9093,max_ml,20,60,3,3,0.05,0.95,0.9073394288216872,18,1.0,1,1.0,1,1.0,1
9094,max_ml,20,60,3,3,0.05,0.95,0.9477575016650756,15,1.0,1,1.0,1,1.0,1
9095,max_ml,20,60,3,3,0.05,0.95,0.8730597420280553,6,1.0,1,1.0,1,1.0,1
9096,max_ml,20,60,3,3,0.05,0.95,0.9367542500741142,11,1.0,1,1.0,1,1.0,1
9097,max_ml,20,60,3,3,0.05,0.95,0.9094661979694956,8,1.0,1,1.0,1,1.0,1
9098,max_ml,20,60,3,3,0.05,0.95,0.8965117914680217,17,1.0,1,1.0,1,1.0,1
9099,max_ml,20,60,3,3,0.05,0.95,0.922261362945631,11,1.0,1,1.0,1,1.0,1
9100,max_ml,20,60,3,3,0.05,0.95,0.8023868110240275,6,1.0,1,1.0,1,1.0,1
9101,max_ml,20,60,3,3,0.05,0.95,0.9023929724972608,25,1.0,1,1.0,1,1.0,1
9102,max_ml,20,60,3,3,0.05,0.95,0.94148407889765,37,1.0,1,1.0,1,1.0,1
9103,max_ml,20,60,3,3,0.05,0.95,0.937621469483328,54,1.0,1,1.0,1,1.0,1
9104,max_ml,20,60,3,3,0.05,0.95,0.9389595232896356,23,1.0,1,1.0,1,1.0,1
9105,max_ml,20,60,3,3,0.05,0.95,0.8902536818755444,17,1.0,1,1.0,1,1.0,1
9106,max_ml,20,60,3,3,0.05,0.95,0.9389546113277252,9,1.0,1,1.0,1,1.0,1
9107,max_ml,20,60,3,3,0.05,0.95,0.9138250292148248,11,1.0,1,1.0,1,1.0,1
9108,max_ml,20,60,3,3,0.05,0.95,0.9261559475291772,14,1.0,1,1.0,1,1.0,1
9109,max_ml,20,60,3,3,0.05,0.95,0.8390999477531926,32,1.0,1,1.0,1,1.0,1
9110,max_ml,20,60,3,3,0.05,0.95,0.8684273786702901,9,1.0,1,1.0,1,1.0,1
9111,max_ml,20,60,3,3,0.05,0.95,0.9312607341952148,24,1.0,1,1.0,1,1.0,1
9112,max_ml,20,60,3,3,0.05,0.95,0.9007387854778004,8,1.0,1,1.0,1,1.0,1
9113,max_ml,20,60,3,3,0.05,0.95,0.8717997245832276,7,1.0,1,1.0,1,1.0,1
9114,max_ml,20,60,3,3,0.05,0.95,0.8929662508832534,12,1.0,1,1.0,1,1.0,1
9115,max_ml,20,60,3,3,0.05,0.95,0.9100238027080771,57,1.0,1,1.0,1,1.0,1
9116,max_ml,20,60,3,3,0.05,0.95,0.9486669722598404,13,1.0,1,1.0,1,1.0,1
9117,max_ml,20,60,3,3,0.05,0.95,0.9493924772890536,11,1.0,1,1.0,1,1.0,1
9118,max_ml,20,60,3,3,0.05,0.95,0.9395155619461584,8,1.0,1,1.0,1,1.0,1
9119,max_ml,20,60,3,3,0.05,0.95,0.9414786830143056,37,1.0,1,1.0,1,1.0,1
9120,max_ml,20,60,3,3,0.05,0.95,0.9109060898976384,14,1.0,1,1.0,1,1.0,1
9121,max_ml,20,60,3,3,0.05,0.95,0.9301982367364234,31,1.0,1,1.0,1,1.0,1
9122,max_ml,20,60,3,3,0.05,0.95,0.83000337100437,10,1.0,1,1.0,1,1.0,1
9123,max_ml,20,60,3,3,0.05,0.95,0.9303744677693252,11,1.0,1,1.0,1,1.0,1
9124,max_ml,20,60,3,3,0.05,0.95,0.880154613152788,30,1.0,1,1.0,1,1.0,1
9125,max_ml,20,60,3,3,0.05,0.95,0.9131577867456292,17,1.0,1,1.0,1,1.0,1
9126,max_ml,20,60,3,3,0.05,0.95,0.9388564746203546,18,1.0,1,1.0,1,1.0,1
9127,max_ml,20,60,3,3,0.05,0.95,0.9126893172946494,15,1.0,1,1.0,1,1.0,1
9128,max_ml,20,60,3,3,0.05,0.95,0.9236064021881238,17,1.0,1,1.0,1,1.0,1
9129,max_ml,20,60,3,3,0.05,0.95,0.9446288111770016,32,1.0,1,1.0,1,1.0,1
9130,max_ml,20,60,3,3,0.05,0.95,0.9160933389995488,8,1.0,1,1.0,1,1.0,1
9131,max_ml,20,60,3,3,0.05,0.95,0.9096122553847392,9,1.0,1,1.0,1,1.0,1
9132,max_ml,20,60,3,3,0.05,0.95,0.9379500725348237,22,1.0,1,1.0,1,1.0,1
9133,max_ml,20,60,3,3,0.05,0.95,0.9458462750805532,36,1.0,1,1.0,1,1.0,1
9134,max_ml,20,60,3,3,0.05,0.95,0.9219808154820804,21,1.0,1,1.0,1,1.0,1
9135,max_ml,20,60,3,3,0.05,0.95,0.9276076518690286,22,1.0,1,1.0,1,1.0,1
9136,max_ml,20,60,3,3,0.05,0.95,0.8538707303991837,36,1.0,1,1.0,1,1.0,1
9137,max_ml,20,60,3,3,0.05,0.95,0.9089124975246284,10,1.0,1,1.0,1,1.0,1
9138,max_ml,20,60,3,3,0.05,0.95,0.9377409353167157,24,1.0,1,1.0,1,1.0,1
9139,max_ml,20,60,3,3,0.05,0.95,0.909537664999596,10,1.0,1,1.0,1,1.0,1
9140,max_ml,20,60,3,3,0.05,0.95,0.9260030328149635,57,0.0,1,0.0,1,0.0,1
9141,max_ml,20,60,3,3,0.05,0.95,0.9182372162473346,63,0.0,1,0.0,1,0.0,1
9142,max_ml,20,60,3,3,0.05,0.95,0.8503922597161605,11,1.0,1,1.0,1,1.0,1
9143,max_ml,20,60,3,3,0.05,0.95,0.8220635507362543,9,1.0,1,1.0,1,1.0,1
9144,max_ml,20,60,3,3,0.05,0.95,0.9015658652745138,38,1.0,1,1.0,1,1.0,1
9145,max_ml,20,60,3,3,0.05,0.95,0.9065441445948834,16,1.0,1,1.0,1,1.0,1
9146,max_ml,20,60,3,3,0.05,0.95,0.8950722495154079,37,1.0,1,1.0,1,1.0,1
9147,max_ml,20,60,3,3,0.05,0.95,0.8925724142772249,13,1.0,1,1.0,1,1.0,1
9148,max_ml,20,60,3,3,0.05,0.95,0.8457166857095085,8,1.0,1,1.0,1,1.0,1
9149,max_ml,20,60,3,3,0.05,0.95,0.9132639570650154,5,1.0,1,1.0,1,1.0,1
9150,max_ml,20,60,3,3,0.05,0.95,0.7783724291947843,6,1.0,1,1.0,1,1.0,1
9151,max_ml,20,60,3,3,0.05,0.95,0.9029391033778452,25,1.0,1,1.0,1,1.0,1
9152,max_ml,20,60,3,3,0.05,0.95,0.9370072327404269,35,1.0,1,1.0,1,1.0,1
9153,max_ml,20,60,3,3,0.05,0.95,0.9246841930450128,15,1.0,1,1.0,1,1.0,1
9154,max_ml,20,60,3,3,0.05,0.95,0.8894225448919753,27,1.0,1,1.0,1,1.0,1
9155,max_ml,20,60,3,3,0.05,0.95,0.8166877632487348,31,1.0,1,1.0,1,1.0,1
9156,max_ml,20,60,3,3,0.05,0.95,0.9353312986464786,36,1.0,1,1.0,1,1.0,1
9157,max_ml,20,60,3,3,0.05,0.95,0.9260170473481426,22,1.0,1,1.0,1,1.0,1
9158,max_ml,20,60,3,3,0.05,0.95,0.8542219638953651,10,1.0,1,1.0,1,1.0,1
9159,max_ml,20,60,3,3,0.05,0.95,0.8999177006940046,27,1.0,1,1.0,1,1.0,1
9160,max_ml,20,60,3,3,0.05,0.95,0.9478227285945652,12,1.0,1,1.0,1,1.0,1
9161,max_ml,20,60,3,3,0.05,0.95,0.8224624474954025,10,1.0,1,1.0,1,1.0,1
9162,max_ml,20,60,3,3,0.05,0.95,0.9146329793904596,61,1.0,1,1.0,1,1.0,1
9163,max_ml,20,60,3,3,0.05,0.95,0.9394445650344272,24,1.0,1,1.0,1,1.0,1
9164,max_ml,20,60,3,3,0.05,0.95,0.8881593768319809,11,1.0,1,1.0,1,1.0,1
9165,max_ml,20,60,3,3,0.05,0.95,0.9317156549681072,16,1.0,1,1.0,1,1.0,1
9166,max_ml,20,60,3,3,0.05,0.95,0.8961143022263337,8,1.0,1,1.0,1,1.0,1
9167,max_ml,20,60,3,3,0.05,0.95,0.9302461787026086,25,1.0,1,1.0,1,1.0,1
9168,max_ml,20,60,3,3,0.05,0.95,0.9394362315835344,19,1.0,1,1.0,1,1.0,1
9169,max_ml,20,60,3,3,0.05,0.95,0.8322053497976382,8,1.0,1,1.0,1,1.0,1
9170,max_ml,20,60,3,3,0.05,0.95,0.9373014902805508,20,1.0,1,1.0,1,1.0,1
9171,max_ml,20,60,3,3,0.05,0.95,0.7291847808194577,6,1.0,1,1.0,1,1.0,1
9172,max_ml,20,60,3,3,0.05,0.95,0.8974699975903363,9,1.0,1,1.0,1,1.0,1
9173,max_ml,20,60,3,3,0.05,0.95,0.830793481527181,4,1.0,1,1.0,1,1.0,1
9174,max_ml,20,60,3,3,0.05,0.95,0.9401999507456988,31,1.0,1,1.0,1,1.0,1
9175,max_ml,20,60,3,3,0.05,0.95,0.9184542686112092,31,1.0,1,1.0,1,1.0,1
9176,max_ml,20,60,3,3,0.05,0.95,0.9392757240713347,13,1.0,1,1.0,1,1.0,1
9177,max_ml,20,60,3,3,0.05,0.95,0.9469290789754348,26,1.0,1,1.0,1,1.0,1
9178,max_ml,20,60,3,3,0.05,0.95,0.9476547205442116,9,1.0,1,1.0,1,1.0,1
9179,max_ml,20,60,3,3,0.05,0.95,0.9347329707867144,44,1.0,1,1.0,1,1.0,1
9180,max_ml,20,60,3,3,0.05,0.95,0.8151144498937133,9,1.0,1,1.0,1,1.0,1
9181,max_ml,20,60,3,3,0.05,0.95,0.9388847444359364,27,1.0,1,0.0,0,0.0,0
9182,max_ml,20,60,3,3,0.05,0.95,0.9435478372327664,9,1.0,1,1.0,1,1.0,1
9183,max_ml,20,60,3,3,0.05,0.95,0.9078020098470734,4,1.0,1,1.0,1,1.0,1
9184,max_ml,20,60,3,3,0.05,0.95,0.8665660523094271,9,1.0,1,1.0,1,1.0,1
9185,max_ml,20,60,3,3,0.05,0.95,0.9386741959250314,52,1.0,1,1.0,1,0.0,0
9186,max_ml,20,60,3,3,0.05,0.95,0.941058644884504,24,1.0,1,1.0,1,1.0,1
9187,max_ml,20,60,3,3,0.05,0.95,0.8779189393187453,8,1.0,1,1.0,1,1.0,1
9188,max_ml,20,60,3,3,0.05,0.95,0.9470511717039192,31,1.0,1,1.0,1,1.0,1
9189,max_ml,20,60,3,3,0.05,0.95,0.934646561350132,14,1.0,1,1.0,1,1.0,1
9190,max_ml,20,60,3,3,0.05,0.95,0.9143836132057852,7,1.0,1,1.0,1,1.0,1
9191,max_ml,20,60,3,3,0.05,0.95,0.90480966063059,15,1.0,1,1.0,1,1.0,1
9192,max_ml,20,60,3,3,0.05,0.95,0.8717396760691107,8,1.0,1,1.0,1,1.0,1
9193,max_ml,20,60,3,3,0.05,0.95,0.93090570390158,16,1.0,1,1.0,1,1.0,1
9194,max_ml,20,60,3,3,0.05,0.95,0.9470585702702132,12,1.0,1,1.0,1,1.0,1
9195,max_ml,20,60,3,3,0.05,0.95,0.8978173176866964,12,1.0,1,1.0,1,1.0,1
9196,max_ml,20,60,3,3,0.05,0.95,0.8449153955510474,12,1.0,1,1.0,1,1.0,1
9197,max_ml,20,60,3,3,0.05,0.95,0.9484326753630988,31,1.0,1,1.0,1,1.0,1
9198,max_ml,20,60,3,3,0.05,0.95,0.9228577932761708,15,1.0,1,1.0,1,1.0,1
9199,max_ml,20,60,3,3,0.05,0.95,0.8204629388437467,10,1.0,1,1.0,1,1.0,1
9200,max_ml,20,60,3,3,0.05,0.95,0.9359279213380068,20,1.0,1,1.0,1,1.0,1
9201,max_ml,20,60,3,3,0.05,0.95,0.897530324767975,21,1.0,1,1.0,1,1.0,1
9202,max_ml,20,60,3,3,0.05,0.95,0.8830985798077124,6,1.0,1,1.0,1,1.0,1
9203,max_ml,20,60,3,3,0.05,0.95,0.9273248303623092,29,1.0,1,1.0,1,1.0,1
9204,max_ml,20,60,3,3,0.05,0.95,0.8474233296159468,7,1.0,1,1.0,1,1.0,1
9205,max_ml,20,60,3,3,0.05,0.95,0.8872452212101207,8,1.0,1,1.0,1,1.0,1
9206,max_ml,20,60,3,3,0.05,0.95,0.937804516404555,8,1.0,1,1.0,1,1.0,1
9207,max_ml,20,60,3,3,0.05,0.95,0.9046824538040104,15,1.0,1,1.0,1,1.0,1
9208,max_ml,20,60,3,3,0.05,0.95,0.9339055470466257,27,0.0,0,1.0,1,1.0,1
9209,max_ml,20,60,3,3,0.05,0.95,0.9341609267537176,11,1.0,1,1.0,1,1.0,1
9210,max_ml,20,60,3,3,0.05,0.95,0.9144856148350476,7,1.0,1,1.0,1,1.0,1
9211,max_ml,20,60,3,3,0.05,0.95,0.93642214859854,28,1.0,1,1.0,1,1.0,1
9212,max_ml,20,60,3,3,0.05,0.95,0.8914352823358883,14,1.0,1,1.0,1,1.0,1
9213,max_ml,20,60,3,3,0.05,0.95,0.9444266570892084,27,1.0,1,1.0,1,1.0,1
9214,max_ml,20,60,3,3,0.05,0.95,0.9253449156471818,7,1.0,1,1.0,1,1.0,1
9215,max_ml,20,60,3,3,0.05,0.95,0.9453985729953424,22,1.0,1,1.0,1,1.0,1
9216,max_ml,20,60,3,3,0.05,0.95,0.8521881442095771,10,1.0,1,1.0,1,1.0,1
9217,max_ml,20,60,3,3,0.05,0.95,0.8548464257125494,11,1.0,1,1.0,1,1.0,1
9218,max_ml,20,60,3,3,0.05,0.95,0.94223523011799,53,1.0,1,1.0,1,1.0,1
9219,max_ml,20,60,3,3,0.05,0.95,0.9420681782926332,13,1.0,1,1.0,1,1.0,1
9220,max_ml,20,60,3,3,0.05,0.95,0.9144163095123632,12,1.0,1,1.0,1,1.0,1
9221,max_ml,20,60,3,3,0.05,0.95,0.9050509281886387,24,1.0,1,1.0,1,1.0,1
9222,max_ml,20,60,3,3,0.05,0.95,0.9258139350217836,20,1.0,1,1.0,1,1.0,1
9223,max_ml,20,60,3,3,0.05,0.95,0.9358844553847536,42,1.0,1,1.0,1,1.0,1
9224,max_ml,20,60,3,3,0.05,0.95,0.9195624172878756,8,1.0,1,1.0,1,1.0,1
9225,max_ml,20,60,3,3,0.05,0.95,0.9372549896773068,10,1.0,1,1.0,1,1.0,1
9226,max_ml,20,60,3,3,0.05,0.95,0.9307232542356748,14,1.0,1,1.0,1,1.0,1
9227,max_ml,20,60,3,3,0.05,0.95,0.8806776565306557,13,1.0,1,1.0,1,1.0,1
9228,max_ml,20,60,3,3,0.05,0.95,0.9028065709318432,18,1.0,1,1.0,1,1.0,1
9229,max_ml,20,60,3,3,0.05,0.95,0.89981790715139,28,1.0,1,1.0,1,1.0,1
9230,max_ml,20,60,3,3,0.05,0.95,0.8680777933479761,6,1.0,1,1.0,1,1.0,1
9231,max_ml,20,60,3,3,0.05,0.95,0.9035382239220272,11,1.0,1,1.0,1,1.0,1
9232,max_ml,20,60,3,3,0.05,0.95,0.9379778272751916,28,1.0,1,1.0,1,1.0,1
9233,max_ml,20,60,3,3,0.05,0.95,0.8943074844104402,22,1.0,1,1.0,1,1.0,1
9234,max_ml,20,60,3,3,0.05,0.95,0.9045087218145084,11,1.0,1,1.0,1,1.0,1
9235,max_ml,20,60,3,3,0.05,0.95,0.9483856726980914,13,1.0,1,1.0,1,1.0,1
9236,max_ml,20,60,3,3,0.05,0.95,0.934587065049744,18,1.0,1,1.0,1,1.0,1
9237,max_ml,20,60,3,3,0.05,0.95,0.9408948935696394,14,1.0,1,1.0,1,1.0,1
9238,max_ml,20,60,3,3,0.05,0.95,0.9381036713591788,38,1.0,1,1.0,1,1.0,1
9239,max_ml,20,60,3,3,0.05,0.95,0.9354640501947934,12,1.0,1,1.0,1,1.0,1
9240,max_ml,20,60,3,3,0.05,0.95,0.9105895664233074,6,1.0,1,1.0,1,1.0,1
9241,max_ml,20,60,3,3,0.05,0.95,0.9296815237128192,6,1.0,1,1.0,1,1.0,1
9242,max_ml,20,60,3,3,0.05,0.95,0.8467977734816092,5,1.0,1,1.0,1,1.0,1
9243,max_ml,20,60,3,3,0.05,0.95,0.8392122923876251,9,1.0,1,1.0,1,1.0,1
9244,max_ml,20,60,3,3,0.05,0.95,0.9361399446108644,15,1.0,1,1.0,1,1.0,1
9245,max_ml,20,60,3,3,0.05,0.95,0.9237551821837664,7,1.0,1,1.0,1,1.0,1
9246,max_ml,20,60,3,3,0.05,0.95,0.7295506894435689,7,1.0,1,1.0,1,1.0,1
9247,max_ml,20,60,3,3,0.05,0.95,0.8731320336700897,8,1.0,1,1.0,1,1.0,1
9248,max_ml,20,60,3,3,0.05,0.95,0.905855671036054,9,1.0,1,1.0,1,1.0,1
9249,max_ml,20,60,3,3,0.05,0.95,0.8842669515916237,25,1.0,1,1.0,1,1.0,1
9250,max_ml,20,60,3,3,0.05,0.95,0.8126487517791701,7,1.0,1,1.0,1,1.0,1
9251,max_ml,20,60,3,3,0.05,0.95,0.9245335731903914,14,1.0,1,1.0,1,1.0,1
9252,max_ml,20,60,3,3,0.05,0.95,0.8509450392533039,8,1.0,1,1.0,1,1.0,1
9253,max_ml,20,60,3,3,0.05,0.95,0.9296928640209122,40,1.0,1,1.0,1,1.0,1
9254,max_ml,20,60,3,3,0.05,0.95,0.938116319613947,29,1.0,1,1.0,1,1.0,1
9255,max_ml,20,60,3,3,0.05,0.95,0.8592021914440524,14,1.0,1,1.0,1,1.0,1
9256,max_ml,20,60,3,3,0.05,0.95,0.8747895611177842,12,1.0,1,1.0,1,1.0,1
9257,max_ml,20,60,3,3,0.05,0.95,0.8948932393671034,28,1.0,1,1.0,1,1.0,1
9258,max_ml,20,60,3,3,0.05,0.95,0.9228556710566715,31,1.0,1,1.0,1,1.0,1
9259,max_ml,20,60,3,3,0.05,0.95,0.8499941858032509,15,1.0,1,1.0,1,1.0,1
9260,max_ml,20,60,3,3,0.05,0.95,0.9233702564498192,23,1.0,1,1.0,1,1.0,1
9261,max_ml,20,60,3,3,0.05,0.95,0.9488905177312325,8,1.0,1,1.0,1,1.0,1
9262,max_ml,20,60,3,3,0.05,0.95,0.9431801847274448,10,1.0,1,1.0,1,1.0,1
9263,max_ml,20,60,3,3,0.05,0.95,0.931603263520516,20,1.0,1,1.0,1,1.0,1
9264,max_ml,20,60,3,3,0.05,0.95,0.9215751024837052,11,1.0,1,1.0,1,1.0,1
9265,max_ml,20,60,3,3,0.05,0.95,0.9471688409290376,5,1.0,1,1.0,1,1.0,1
9266,max_ml,20,60,3,3,0.05,0.95,0.9475771020845292,20,1.0,1,1.0,1,1.0,1
9267,max_ml,20,60,3,3,0.05,0.95,0.9283703474403752,15,1.0,1,1.0,1,1.0,1
9268,max_ml,20,60,3,3,0.05,0.95,0.7242355239536781,5,1.0,1,1.0,1,1.0,1
9269,max_ml,20,60,3,3,0.05,0.95,0.8914823844478934,14,1.0,1,1.0,1,1.0,1
9270,max_ml,20,60,3,3,0.05,0.95,0.936940330493273,13,1.0,1,1.0,1,1.0,1
9271,max_ml,20,60,3,3,0.05,0.95,0.9330830646093408,17,1.0,1,1.0,1,1.0,1
9272,max_ml,20,60,3,3,0.05,0.95,0.9451627114185862,18,1.0,1,1.0,1,1.0,1
9273,max_ml,20,60,3,3,0.05,0.95,0.9092698729696502,16,1.0,1,1.0,1,1.0,1
9274,max_ml,20,60,3,3,0.05,0.95,0.9299951512473048,23,1.0,1,1.0,1,1.0,1
9275,max_ml,20,60,3,3,0.05,0.95,0.9481855910749484,14,1.0,1,1.0,1,1.0,1
9276,max_ml,20,60,3,3,0.05,0.95,0.7863849257842553,7,1.0,1,1.0,1,1.0,1
9277,max_ml,20,60,3,3,0.05,0.95,0.9219387460524204,18,1.0,1,1.0,1,1.0,1
9278,max_ml,20,60,3,3,0.05,0.95,0.9345991686461538,18,1.0,1,1.0,1,1.0,1
9279,max_ml,20,60,3,3,0.05,0.95,0.9309581329352415,16,1.0,1,1.0,1,1.0,1
9280,max_ml,20,60,3,3,0.05,0.95,0.9331359354237344,6,1.0,1,1.0,1,1.0,1
9281,max_ml,20,60,3,3,0.05,0.95,0.9390388847546456,25,1.0,1,1.0,1,1.0,1
9282,max_ml,20,60,3,3,0.05,0.95,0.9109577174219023,14,1.0,1,1.0,1,1.0,1
9283,max_ml,20,60,3,3,0.05,0.95,0.9372826271080767,21,1.0,1,1.0,1,1.0,1
9284,max_ml,20,60,3,3,0.05,0.95,0.9482938425851586,49,0.0,1,0.0,1,0.0,1
9285,max_ml,20,60,3,3,0.05,0.95,0.9397597985890408,17,1.0,1,1.0,1,1.0,1
9286,max_ml,20,60,3,3,0.05,0.95,0.9378653068098048,28,1.0,1,1.0,1,1.0,1
9287,max_ml,20,60,3,3,0.05,0.95,0.9468733375105438,55,1.0,1,1.0,1,1.0,1
9288,max_ml,20,60,3,3,0.05,0.95,0.9327973652619156,6,1.0,1,1.0,1,1.0,1
9289,max_ml,20,60,3,3,0.05,0.95,0.9195693123407463,18,1.0,1,1.0,1,1.0,1
9290,max_ml,20,60,3,3,0.05,0.95,0.9374480987144604,23,1.0,1,1.0,1,1.0,1
9291,max_ml,20,60,3,3,0.05,0.95,0.937228938569268,14,1.0,1,1.0,1,1.0,1
9292,max_ml,20,60,3,3,0.05,0.95,0.9434211100959874,27,1.0,1,1.0,1,1.0,1
9293,max_ml,20,60,3,3,0.05,0.95,0.9398869873779444,11,1.0,1,1.0,1,1.0,1
9294,max_ml,20,60,3,3,0.05,0.95,0.9255792700092756,9,1.0,1,1.0,1,1.0,1
9295,max_ml,20,60,3,3,0.05,0.95,0.9006238339799796,19,1.0,1,1.0,1,1.0,1
9296,max_ml,20,60,3,3,0.05,0.95,0.9046250380832545,10,1.0,1,1.0,1,1.0,1
9297,max_ml,20,60,3,3,0.05,0.95,0.8969568089988674,12,1.0,1,1.0,1,1.0,1
9298,max_ml,20,60,3,3,0.05,0.95,0.93368335350279,52,1.0,1,1.0,1,1.0,1
9299,max_ml,20,60,3,3,0.05,0.95,0.941286069536624,7,1.0,1,1.0,1,1.0,1
9300,max_ml,20,60,3,3,0.05,0.95,0.9165182561088764,10,1.0,1,1.0,1,1.0,1
9301,max_ml,20,60,3,3,0.05,0.95,0.8059387303389416,10,1.0,1,1.0,1,1.0,1
9302,max_ml,20,60,3,3,0.05,0.95,0.9085975540359904,13,1.0,1,1.0,1,1.0,1
9303,max_ml,20,60,3,3,0.05,0.95,0.9077326951015812,26,1.0,1,1.0,1,1.0,1
9304,max_ml,20,60,3,3,0.05,0.95,0.8863395139074197,11,1.0,1,1.0,1,1.0,1
9305,max_ml,20,60,3,3,0.05,0.95,0.7983379817213021,7,1.0,1,1.0,1,1.0,1
9306,max_ml,20,60,3,3,0.05,0.95,0.8427046607760529,6,1.0,1,1.0,1,1.0,1
9307,max_ml,20,60,3,3,0.05,0.95,0.9421807260790324,7,1.0,1,1.0,1,1.0,1
9308,max_ml,20,60,3,3,0.05,0.95,0.9331317428778608,17,1.0,1,1.0,1,1.0,1
9309,max_ml,20,60,3,3,0.05,0.95,0.9251984594568826,10,1.0,1,1.0,1,1.0,1
9310,max_ml,20,60,3,3,0.05,0.95,0.8706562569601326,13,1.0,1,1.0,1,1.0,1
9311,max_ml,20,60,3,3,0.05,0.95,0.9299747211182312,20,1.0,1,1.0,1,1.0,1
9312,max_ml,20,60,3,3,0.05,0.95,0.9042877435687396,13,1.0,1,1.0,1,1.0,1
9313,max_ml,20,60,3,3,0.05,0.95,0.9103295863314445,10,1.0,1,1.0,1,1.0,1
9314,max_ml,20,60,3,3,0.05,0.95,0.8744653568287114,57,1.0,1,1.0,1,1.0,1
9315,max_ml,20,60,3,3,0.05,0.95,0.8764931842421109,8,1.0,1,1.0,1,1.0,1
9316,max_ml,20,60,3,3,0.05,0.95,0.9057156942345338,6,1.0,1,1.0,1,1.0,1
9317,max_ml,20,60,3,3,0.05,0.95,0.9420455399674772,23,1.0,1,1.0,1,1.0,1
9318,max_ml,20,60,3,3,0.05,0.95,0.9435171855816076,38,1.0,1,1.0,1,1.0,1
9319,max_ml,20,60,3,3,0.05,0.95,0.945763874108796,17,1.0,1,1.0,1,1.0,1
9320,max_ml,20,60,3,3,0.05,0.95,0.8980297731157533,13,1.0,1,1.0,1,1.0,1
9321,max_ml,20,60,3,3,0.05,0.95,0.8932136296201986,9,1.0,1,1.0,1,1.0,1
9322,max_ml,20,60,3,3,0.05,0.95,0.8929378246456495,11,1.0,1,1.0,1,1.0,1
9323,max_ml,20,60,3,3,0.05,0.95,0.8185810960713379,12,1.0,1,1.0,1,1.0,1
9324,max_ml,20,60,3,3,0.05,0.95,0.9349466879681906,23,1.0,1,1.0,1,1.0,1
9325,max_ml,20,60,3,3,0.05,0.95,0.9160934725256,11,1.0,1,1.0,1,1.0,1
9326,max_ml,20,60,3,3,0.05,0.95,0.911740969492211,8,1.0,1,1.0,1,1.0,1
9327,max_ml,20,60,3,3,0.05,0.95,0.9026173658457324,12,1.0,1,1.0,1,1.0,1
9328,max_ml,20,60,3,3,0.05,0.95,0.9108519325015332,20,1.0,1,1.0,1,1.0,1
9329,max_ml,20,60,3,3,0.05,0.95,0.9323572005269884,25,1.0,1,1.0,1,1.0,1
9330,max_ml,20,60,3,3,0.05,0.95,0.8876254374488723,23,1.0,1,1.0,1,1.0,1
9331,max_ml,20,60,3,3,0.05,0.95,0.9175771709356868,15,1.0,1,1.0,1,1.0,1
9332,max_ml,20,60,3,3,0.05,0.95,0.8955542727223144,15,1.0,1,1.0,1,1.0,1
9333,max_ml,20,60,3,3,0.05,0.95,0.9466264540470372,28,1.0,1,1.0,1,1.0,1
9334,max_ml,20,60,3,3,0.05,0.95,0.9125974982624496,7,1.0,1,1.0,1,1.0,1
9335,max_ml,20,60,3,3,0.05,0.95,0.9260664684957776,72,0.0,0,0.0,0,1.0,1
9336,max_ml,20,60,3,3,0.05,0.95,0.9177327505796598,9,1.0,1,1.0,1,1.0,1
9337,max_ml,20,60,3,3,0.05,0.95,0.9335772581298344,15,1.0,1,1.0,1,1.0,1
9338,max_ml,20,60,3,3,0.05,0.95,0.8550364544958796,9,1.0,1,1.0,1,1.0,1
9339,max_ml,20,60,3,3,0.05,0.95,0.938343200292422,39,1.0,1,1.0,1,1.0,1
9340,max_ml,20,60,3,3,0.05,0.95,0.8992586301845437,14,1.0,1,1.0,1,1.0,1
9341,max_ml,20,60,3,3,0.05,0.95,0.935109569257333,21,1.0,1,1.0,1,1.0,1
9342,max_ml,20,60,3,3,0.05,0.95,0.9468407088412992,12,1.0,1,1.0,1,1.0,1
9343,max_ml,20,60,3,3,0.05,0.95,0.8686648225544554,13,1.0,1,1.0,1,1.0,1
9344,max_ml,20,60,3,3,0.05,0.95,0.902779115692023,11,1.0,1,1.0,1,1.0,1
9345,max_ml,20,60,3,3,0.05,0.95,0.9243959470588784,25,1.0,1,1.0,1,1.0,1
9346,max_ml,20,60,3,3,0.05,0.95,0.9320466103521972,39,1.0,1,1.0,1,1.0,1
9347,max_ml,20,60,3,3,0.05,0.95,0.9320156214608724,12,1.0,1,1.0,1,1.0,1
9348,max_ml,20,60,3,3,0.05,0.95,0.9287471564662436,16,1.0,1,1.0,1,1.0,1
9349,max_ml,20,60,3,3,0.05,0.95,0.9331575618800262,8,1.0,1,1.0,1,1.0,1
9350,max_ml,20,60,3,3,0.05,0.95,0.9247257702510178,15,1.0,1,1.0,1,1.0,1
9351,max_ml,20,60,3,3,0.05,0.95,0.8127751915892484,13,1.0,1,1.0,1,1.0,1
9352,max_ml,20,60,3,3,0.05,0.95,0.8148280069128707,4,1.0,1,1.0,1,1.0,1
9353,max_ml,20,60,3,3,0.05,0.95,0.8152680233715646,7,1.0,1,1.0,1,1.0,1
9354,max_ml,20,60,3,3,0.05,0.95,0.9373349500595344,26,1.0,1,1.0,1,1.0,1
9355,max_ml,20,60,3,3,0.05,0.95,0.8619088616203842,17,1.0,1,1.0,1,1.0,1
9356,max_ml,20,60,3,3,0.05,0.95,0.9239763127087466,11,1.0,1,1.0,1,1.0,1
9357,max_ml,20,60,3,3,0.05,0.95,0.930465379650876,7,1.0,1,1.0,1,1.0,1
9358,max_ml,20,60,3,3,0.05,0.95,0.8847797009412152,16,1.0,1,1.0,1,1.0,1
9359,max_ml,20,60,3,3,0.05,0.95,0.9459960718817072,16,1.0,1,1.0,1,1.0,1
9360,max_ml,20,60,3,3,0.05,0.95,0.8868842778290176,10,1.0,1,1.0,1,1.0,1
9361,max_ml,20,60,3,3,0.05,0.95,0.9419150688487706,48,1.0,1,1.0,1,1.0,1
9362,max_ml,20,60,3,3,0.05,0.95,0.9276564713938512,22,1.0,1,1.0,1,1.0,1
9363,max_ml,20,60,3,3,0.05,0.95,0.9173577031444512,44,1.0,1,1.0,1,1.0,1
9364,max_ml,20,60,3,3,0.05,0.95,0.9282093079257668,17,1.0,1,1.0,1,1.0,1
9365,max_ml,20,60,3,3,0.05,0.95,0.9067309547759852,5,1.0,1,1.0,1,1.0,1
9366,max_ml,20,60,3,3,0.05,0.95,0.8794594056097099,13,1.0,1,1.0,1,1.0,1
9367,max_ml,20,60,3,3,0.05,0.95,0.9332432260813254,18,1.0,1,1.0,1,1.0,1
9368,max_ml,20,60,3,3,0.05,0.95,0.8535297160096094,7,1.0,1,1.0,1,1.0,1
9369,max_ml,20,60,3,3,0.05,0.95,0.9463938065625976,27,1.0,1,1.0,1,1.0,1
9370,max_ml,20,60,3,3,0.05,0.95,0.8618375504561712,6,1.0,1,1.0,1,1.0,1
9371,max_ml,20,60,3,3,0.05,0.95,0.9490870618969438,3,1.0,1,1.0,1,1.0,1
9372,max_ml,20,60,3,3,0.05,0.95,0.9268898795612968,8,1.0,1,1.0,1,1.0,1
9373,max_ml,20,60,3,3,0.05,0.95,0.9399024627156156,36,0.0,0,1.0,1,1.0,1
9374,max_ml,20,60,3,3,0.05,0.95,0.941726815548273,11,1.0,1,1.0,1,1.0,1
9375,max_ml,20,60,3,3,0.05,0.95,0.8172543958069777,9,1.0,1,1.0,1,1.0,1
9376,max_ml,20,60,3,3,0.05,0.95,0.9338200085889536,24,1.0,1,1.0,1,1.0,1
9377,max_ml,20,60,3,3,0.05,0.95,0.929469416737018,12,1.0,1,1.0,1,1.0,1
9378,max_ml,20,60,3,3,0.05,0.95,0.7923803990002948,7,1.0,1,1.0,1,1.0,1
9379,max_ml,20,60,3,3,0.05,0.95,0.9265578223693792,28,1.0,1,1.0,1,1.0,1
9380,max_ml,20,60,3,3,0.05,0.95,0.9326777242079248,65,1.0,1,1.0,1,1.0,1
9381,max_ml,20,60,3,3,0.05,0.95,0.9362911697915888,21,1.0,1,1.0,1,1.0,1
9382,max_ml,20,60,3,3,0.05,0.95,0.9368082049717332,22,1.0,1,1.0,1,1.0,1
9383,max_ml,20,60,3,3,0.05,0.95,0.9028895551371712,19,1.0,1,1.0,1,1.0,1
9384,max_ml,20,60,3,3,0.05,0.95,0.8765436762275433,17,1.0,1,1.0,1,1.0,1
9385,max_ml,20,60,3,3,0.05,0.95,0.8967603902677225,37,1.0,1,1.0,1,1.0,1
9386,max_ml,20,60,3,3,0.05,0.95,0.820368909475977,7,1.0,1,1.0,1,1.0,1
9387,max_ml,20,60,3,3,0.05,0.95,0.9432830750057504,10,1.0,1,1.0,1,1.0,1
9388,max_ml,20,60,3,3,0.05,0.95,0.9016347980963036,15,1.0,1,1.0,1,1.0,1
9389,max_ml,20,60,3,3,0.05,0.95,0.9047264934968768,21,1.0,1,1.0,1,1.0,1
9390,max_ml,20,60,3,3,0.05,0.95,0.9015550683965928,5,1.0,1,1.0,1,1.0,1
9391,max_ml,20,60,3,3,0.05,0.95,0.8511282458945281,23,1.0,1,1.0,1,1.0,1
9392,max_ml,20,60,3,3,0.05,0.95,0.8406007090255743,10,1.0,1,1.0,1,1.0,1
9393,max_ml,20,60,3,3,0.05,0.95,0.9219033203925346,9,1.0,1,1.0,1,1.0,1
9394,max_ml,20,60,3,3,0.05,0.95,0.9322445563314348,43,0.0,0,1.0,1,1.0,1
9395,max_ml,20,60,3,3,0.05,0.95,0.9211708736247786,41,1.0,1,1.0,1,1.0,1
9396,max_ml,20,60,3,3,0.05,0.95,0.8656630793248699,22,1.0,1,1.0,1,1.0,1
9397,max_ml,20,60,3,3,0.05,0.95,0.9064840720955072,8,1.0,1,1.0,1,1.0,1
9398,max_ml,20,60,3,3,0.05,0.95,0.936090780666064,15,1.0,1,1.0,1,1.0,1
9399,max_ml,20,60,3,3,0.05,0.95,0.907633371312902,25,1.0,1,1.0,1,1.0,1
9400,max_ml,20,60,3,3,0.05,0.95,0.9493778004419238,37,0.0,0,1.0,1,1.0,1
9401,max_ml,20,60,3,3,0.05,0.95,0.9229733526888696,10,1.0,1,1.0,1,1.0,1
9402,max_ml,20,60,3,3,0.05,0.95,0.899339853527803,15,1.0,1,1.0,1,1.0,1
9403,max_ml,20,60,3,3,0.05,0.95,0.9294052724724648,17,1.0,1,1.0,1,1.0,1
9404,max_ml,20,60,3,3,0.05,0.95,0.9278789709259022,33,1.0,1,1.0,1,1.0,1
9405,max_ml,20,60,3,3,0.05,0.95,0.9380688164718348,80,0.0,1,0.0,1,0.0,1
9406,max_ml,20,60,3,3,0.05,0.95,0.8811014810045839,31,1.0,1,1.0,1,1.0,1
9407,max_ml,20,60,3,3,0.05,0.95,0.912872188609013,42,1.0,1,1.0,1,1.0,1
9408,max_ml,20,60,3,3,0.05,0.95,0.9451582351771832,13,1.0,1,1.0,1,1.0,1
9409,max_ml,20,60,3,3,0.05,0.95,0.9282419489190016,5,1.0,1,1.0,1,1.0,1
9410,max_ml,20,60,3,3,0.05,0.95,0.8660682027210589,15,1.0,1,1.0,1,1.0,1
9411,max_ml,20,60,3,3,0.05,0.95,0.9439382350487688,17,1.0,1,1.0,1,1.0,1
9412,max_ml,20,60,3,3,0.05,0.95,0.9338199681170908,26,1.0,1,1.0,1,1.0,1
9413,max_ml,20,60,3,3,0.05,0.95,0.9297741929889324,17,1.0,1,1.0,1,1.0,1
9414,max_ml,20,60,3,3,0.05,0.95,0.9265760088971396,11,1.0,1,1.0,1,1.0,1
9415,max_ml,20,60,3,3,0.05,0.95,0.9044487568230531,6,1.0,1,1.0,1,1.0,1
9416,max_ml,20,60,3,3,0.05,0.95,0.7699541875603421,9,1.0,1,1.0,1,1.0,1
9417,max_ml,20,60,3,3,0.05,0.95,0.904299536060031,15,1.0,1,1.0,1,1.0,1
9418,max_ml,20,60,3,3,0.05,0.95,0.9460477728604104,19,1.0,1,1.0,1,1.0,1
9419,max_ml,20,60,3,3,0.05,0.95,0.9245441490456172,7,1.0,1,1.0,1,1.0,1
9420,max_ml,20,60,3,3,0.05,0.95,0.9351958703888428,13,1.0,1,1.0,1,1.0,1
9421,max_ml,20,60,3,3,0.05,0.95,0.9339830047320898,10,1.0,1,1.0,1,1.0,1
9422,max_ml,20,60,3,3,0.05,0.95,0.8461956400395253,14,1.0,1,1.0,1,1.0,1
9423,max_ml,20,60,3,3,0.05,0.95,0.9337033954272652,10,1.0,1,1.0,1,1.0,1
9424,max_ml,20,60,3,3,0.05,0.95,0.9321372297493248,8,1.0,1,1.0,1,1.0,1
9425,max_ml,20,60,3,3,0.05,0.95,0.9288767247552532,13,1.0,1,1.0,1,1.0,1
9426,max_ml,20,60,3,3,0.05,0.95,0.8787440778762865,11,1.0,1,1.0,1,1.0,1
9427,max_ml,20,60,3,3,0.05,0.95,0.9451404017158028,12,1.0,1,1.0,1,1.0,1
9428,max_ml,20,60,3,3,0.05,0.95,0.9261362605155478,12,1.0,1,1.0,1,1.0,1
9429,max_ml,20,60,3,3,0.05,0.95,0.8925568615473345,16,1.0,1,1.0,1,1.0,1
9430,max_ml,20,60,3,3,0.05,0.95,0.9494174351101656,8,1.0,1,1.0,1,1.0,1
9431,max_ml,20,60,3,3,0.05,0.95,0.9478692310154178,26,0.0,0,1.0,1,1.0,1
9432,max_ml,20,60,3,3,0.05,0.95,0.933683609979908,9,1.0,1,1.0,1,1.0,1
9433,max_ml,20,60,3,3,0.05,0.95,0.9493226082735856,13,1.0,1,1.0,1,1.0,1
9434,max_ml,20,60,3,3,0.05,0.95,0.91785368376485,8,1.0,1,1.0,1,1.0,1
9435,max_ml,20,60,3,3,0.05,0.95,0.9481828540304412,19,1.0,1,1.0,1,1.0,1
9436,max_ml,20,60,3,3,0.05,0.95,0.9492371145618664,40,0.0,0,0.0,0,1.0,1
9437,max_ml,20,60,3,3,0.05,0.95,0.8617623568818616,20,1.0,1,1.0,1,1.0,1
9438,max_ml,20,60,3,3,0.05,0.95,0.9445345920693984,15,1.0,1,1.0,1,1.0,1
9439,max_ml,20,60,3,3,0.05,0.95,0.8968909386575648,8,1.0,1,1.0,1,1.0,1
9440,max_ml,20,60,3,3,0.05,0.95,0.827965213303823,14,1.0,1,1.0,1,1.0,1
9441,max_ml,20,60,3,3,0.05,0.95,0.9482825991316984,7,1.0,1,1.0,1,1.0,1
9442,max_ml,20,60,3,3,0.05,0.95,0.8676555827740342,5,1.0,1,1.0,1,1.0,1
9443,max_ml,20,60,3,3,0.05,0.95,0.9470346536216,17,1.0,1,1.0,1,1.0,1
9444,max_ml,20,60,3,3,0.05,0.95,0.9365833425270866,61,1.0,1,1.0,1,1.0,1
9445,max_ml,20,60,3,3,0.05,0.95,0.9449732453280716,19,1.0,1,1.0,1,1.0,1
9446,max_ml,20,60,3,3,0.05,0.95,0.9235772270895302,10,1.0,1,1.0,1,1.0,1
9447,max_ml,20,60,3,3,0.05,0.95,0.8444554427223333,9,1.0,1,1.0,1,1.0,1
9448,max_ml,20,60,3,3,0.05,0.95,0.8538496158082397,9,1.0,1,1.0,1,1.0,1
9449,max_ml,20,60,3,3,0.05,0.95,0.8462409155393252,16,1.0,1,1.0,1,1.0,1
9450,max_ml,20,60,3,3,0.05,0.95,0.9165265998570856,34,1.0,1,1.0,1,1.0,1
9451,max_ml,20,60,3,3,0.05,0.95,0.9271731220310848,11,1.0,1,1.0,1,1.0,1
9452,max_ml,20,60,3,3,0.05,0.95,0.9489214525354328,21,1.0,1,1.0,1,1.0,1
9453,max_ml,20,60,3,3,0.05,0.95,0.8544378559022011,6,1.0,1,1.0,1,1.0,1
9454,max_ml,20,60,3,3,0.05,0.95,0.9285235245445248,34,0.0,0,1.0,1,1.0,1
9455,max_ml,20,60,3,3,0.05,0.95,0.9021713550592289,16,1.0,1,1.0,1,1.0,1
9456,max_ml,20,60,3,3,0.05,0.95,0.9443932427412726,24,1.0,1,1.0,1,1.0,1
9457,max_ml,20,60,3,3,0.05,0.95,0.9420724800941778,11,1.0,1,1.0,1,1.0,1
9458,max_ml,20,60,3,3,0.05,0.95,0.8686176493708848,20,1.0,1,1.0,1,1.0,1
9459,max_ml,20,60,3,3,0.05,0.95,0.8095223738361751,7,1.0,1,1.0,1,1.0,1
9460,max_ml,20,60,3,3,0.05,0.95,0.9078271757382296,23,1.0,1,1.0,1,1.0,1
9461,max_ml,20,60,3,3,0.05,0.95,0.935819159958236,30,1.0,1,1.0,1,1.0,1
9462,max_ml,20,60,3,3,0.05,0.95,0.9225944179139524,12,1.0,1,1.0,1,1.0,1
9463,max_ml,20,60,3,3,0.05,0.95,0.9301339134251742,18,1.0,1,1.0,1,1.0,1
9464,max_ml,20,60,3,3,0.05,0.95,0.9322556478771346,13,1.0,1,1.0,1,1.0,1
9465,max_ml,20,60,3,3,0.05,0.95,0.9442847179985078,8,1.0,1,1.0,1,1.0,1
9466,max_ml,20,60,3,3,0.05,0.95,0.9497523518975496,23,1.0,1,1.0,1,1.0,1
9467,max_ml,20,60,3,3,0.05,0.95,0.9434763738131052,14,1.0,1,1.0,1,1.0,1
9468,max_ml,20,60,3,3,0.05,0.95,0.9315106382577684,36,1.0,1,1.0,1,1.0,1
9469,max_ml,20,60,3,3,0.05,0.95,0.9393972594437132,11,1.0,1,1.0,1,1.0,1
9470,max_ml,20,60,3,3,0.05,0.95,0.9416968032141332,25,1.0,1,1.0,1,1.0,1
9471,max_ml,20,60,3,3,0.05,0.95,0.9011542772588114,14,1.0,1,1.0,1,1.0,1
9472,max_ml,20,60,3,3,0.05,0.95,0.8857478423232329,21,1.0,1,1.0,1,1.0,1
9473,max_ml,20,60,3,3,0.05,0.95,0.8883426995673315,12,1.0,1,1.0,1,1.0,1
9474,max_ml,20,60,3,3,0.05,0.95,0.9215535697339,10,1.0,1,1.0,1,1.0,1
9475,max_ml,20,60,3,3,0.05,0.95,0.9183918904612106,8,1.0,1,1.0,1,1.0,1
9476,max_ml,20,60,3,3,0.05,0.95,0.9126769556267024,19,1.0,1,1.0,1,1.0,1
9477,max_ml,20,60,3,3,0.05,0.95,0.9455198499219118,40,0.0,0,1.0,1,1.0,1
9478,max_ml,20,60,3,3,0.05,0.95,0.8581659377815427,14,1.0,1,1.0,1,1.0,1
9479,max_ml,20,60,3,3,0.05,0.95,0.9490871214220584,15,1.0,1,1.0,1,1.0,1
9480,max_ml,20,60,3,3,0.05,0.95,0.9318063678726402,20,1.0,1,1.0,1,1.0,1
9481,max_ml,20,60,3,3,0.05,0.95,0.9277847105042634,30,1.0,1,1.0,1,1.0,1
9482,max_ml,20,60,3,3,0.05,0.95,0.8820008417370897,13,1.0,1,1.0,1,1.0,1
9483,max_ml,20,60,3,3,0.05,0.95,0.8547313050190224,6,1.0,1,1.0,1,1.0,1
9484,max_ml,20,60,3,3,0.05,0.95,0.9227281123472082,27,1.0,1,1.0,1,1.0,1
9485,max_ml,20,60,3,3,0.05,0.95,0.912954681575402,24,1.0,1,1.0,1,1.0,1
9486,max_ml,20,60,3,3,0.05,0.95,0.8673783335361219,52,1.0,1,1.0,1,1.0,1
9487,max_ml,20,60,3,3,0.05,0.95,0.9130310977097942,7,1.0,1,1.0,1,1.0,1
9488,max_ml,20,60,3,3,0.05,0.95,0.9459336278492128,6,1.0,1,1.0,1,1.0,1
9489,max_ml,20,60,3,3,0.05,0.95,0.8838081354837477,14,1.0,1,1.0,1,1.0,1
9490,max_ml,20,60,3,3,0.05,0.95,0.9465678053875392,26,1.0,1,1.0,1,1.0,1
9491,max_ml,20,60,3,3,0.05,0.95,0.9453467387189834,7,1.0,1,1.0,1,1.0,1
9492,max_ml,20,60,3,3,0.05,0.95,0.91600022525034,9,1.0,1,1.0,1,1.0,1
9493,max_ml,20,60,3,3,0.05,0.95,0.7973587064916421,15,1.0,1,1.0,1,1.0,1
9494,max_ml,20,60,3,3,0.05,0.95,0.9483297408407162,47,0.0,0,1.0,1,1.0,1
9495,max_ml,20,60,3,3,0.05,0.95,0.9311408910075124,19,1.0,1,1.0,1,1.0,1
9496,max_ml,20,60,3,3,0.05,0.95,0.9446753416376228,30,1.0,1,1.0,1,1.0,1
9497,max_ml,20,60,3,3,0.05,0.95,0.9380329729023944,11,1.0,1,1.0,1,1.0,1
9498,max_ml,20,60,3,3,0.05,0.95,0.9133594042052268,17,1.0,1,1.0,1,1.0,1
9499,max_ml,20,60,3,3,0.05,0.95,0.7858080523790646,9,1.0,1,1.0,1,1.0,1
9500,max_ml,20,60,3,3,0.05,0.95,0.8568264351191253,6,1.0,1,1.0,1,1.0,1
9501,max_ml,20,60,3,3,0.05,0.95,0.9138918528025092,19,1.0,1,1.0,1,1.0,1
9502,max_ml,20,60,3,3,0.05,0.95,0.9306682137065686,7,1.0,1,1.0,1,1.0,1
9503,max_ml,20,60,3,3,0.05,0.95,0.9337661409675192,20,1.0,1,1.0,1,1.0,1
9504,max_ml,20,60,3,3,0.05,0.95,0.93676071907709,19,1.0,1,1.0,1,1.0,1
9505,max_ml,20,60,3,3,0.05,0.95,0.8934717510534487,10,1.0,1,1.0,1,1.0,1
9506,max_ml,20,60,3,3,0.05,0.95,0.909497586202052,31,1.0,1,1.0,1,1.0,1
9507,max_ml,20,60,3,3,0.05,0.95,0.9201412878065202,38,1.0,1,1.0,1,1.0,1
9508,max_ml,20,60,3,3,0.05,0.95,0.9070656902177228,13,1.0,1,1.0,1,1.0,1
9509,max_ml,20,60,3,3,0.05,0.95,0.927234354220438,29,1.0,1,1.0,1,1.0,1
9510,max_ml,20,60,3,3,0.05,0.95,0.9119955989307452,30,1.0,1,1.0,1,1.0,1
9511,max_ml,20,60,3,3,0.05,0.95,0.8281940846701981,13,1.0,1,1.0,1,1.0,1
9512,max_ml,20,60,3,3,0.05,0.95,0.9171879531909932,15,1.0,1,1.0,1,1.0,1
9513,max_ml,20,60,3,3,0.05,0.95,0.918669896993155,12,1.0,1,1.0,1,1.0,1
9514,max_ml,20,60,3,3,0.05,0.95,0.9426285289755416,37,1.0,1,1.0,1,1.0,1
9515,max_ml,20,60,3,3,0.05,0.95,0.935991928920461,23,1.0,1,1.0,1,1.0,1
9516,max_ml,20,60,3,3,0.05,0.95,0.9471680501657522,10,1.0,1,1.0,1,1.0,1
9517,max_ml,20,60,3,3,0.05,0.95,0.9403368551398096,22,1.0,1,1.0,1,1.0,1
9518,max_ml,20,60,3,3,0.05,0.95,0.9389010396756624,5,1.0,1,1.0,1,1.0,1
9519,max_ml,20,60,3,3,0.05,0.95,0.8981689204424723,21,1.0,1,1.0,1,1.0,1
9520,max_ml,20,60,3,3,0.05,0.95,0.9454003370191012,35,0.0,0,1.0,1,1.0,1
9521,max_ml,20,60,3,3,0.05,0.95,0.8148766996231406,7,1.0,1,1.0,1,1.0,1
9522,max_ml,20,60,3,3,0.05,0.95,0.9250641094638368,12,1.0,1,1.0,1,1.0,1
9523,max_ml,20,60,3,3,0.05,0.95,0.9164025693066934,11,1.0,1,1.0,1,1.0,1
9524,max_ml,20,60,3,3,0.05,0.95,0.9252623409004463,37,1.0,1,1.0,1,1.0,1
9525,max_ml,20,60,3,3,0.05,0.95,0.9452174599926516,18,1.0,1,1.0,1,1.0,1
9526,max_ml,20,60,3,3,0.05,0.95,0.9453926672206766,30,1.0,1,1.0,1,1.0,1
9527,max_ml,20,60,3,3,0.05,0.95,0.9164475336161262,7,1.0,1,1.0,1,1.0,1
9528,max_ml,20,60,3,3,0.05,0.95,0.949388529525701,48,0.0,0,0.0,0,1.0,1
9529,max_ml,20,60,3,3,0.05,0.95,0.9368644473929604,20,1.0,1,1.0,1,1.0,1
9530,max_ml,20,60,3,3,0.05,0.95,0.9391989246386336,8,1.0,1,1.0,1,1.0,1
9531,max_ml,20,60,3,3,0.05,0.95,0.9341487966276446,8,1.0,1,1.0,1,1.0,1
9532,max_ml,20,60,3,3,0.05,0.95,0.8930988386076333,23,1.0,1,1.0,1,1.0,1
9533,max_ml,20,60,3,3,0.05,0.95,0.9404947354620968,23,1.0,1,1.0,1,1.0,1
9534,max_ml,20,60,3,3,0.05,0.95,0.881494912126175,5,1.0,1,1.0,1,1.0,1
9535,max_ml,20,60,3,3,0.05,0.95,0.9475069700640266,26,1.0,1,1.0,1,1.0,1
9536,max_ml,20,60,3,3,0.05,0.95,0.9401765322998156,17,1.0,1,1.0,1,1.0,1
9537,max_ml,20,60,3,3,0.05,0.95,0.8460995406652436,20,1.0,1,1.0,1,1.0,1
9538,max_ml,20,60,3,3,0.05,0.95,0.94321087662861,4,1.0,1,1.0,1,1.0,1
9539,max_ml,20,60,3,3,0.05,0.95,0.8817261383159709,24,1.0,1,1.0,1,1.0,1
9540,max_ml,20,60,3,3,0.05,0.95,0.6808131943764127,5,1.0,1,1.0,1,1.0,1
9541,max_ml,20,60,3,3,0.05,0.95,0.9279347667123948,16,1.0,1,1.0,1,1.0,1
9542,max_ml,20,60,3,3,0.05,0.95,0.8701779105931203,8,1.0,1,1.0,1,1.0,1
9543,max_ml,20,60,3,3,0.05,0.95,0.9134989698858392,12,1.0,1,1.0,1,1.0,1
9544,max_ml,20,60,3,3,0.05,0.95,0.9066824710096134,31,1.0,1,1.0,1,1.0,1
9545,max_ml,20,60,3,3,0.05,0.95,0.9234141710348408,27,1.0,1,1.0,1,1.0,1
9546,max_ml,20,60,3,3,0.05,0.95,0.9438589328664924,61,0.0,1,0.0,1,0.0,1
9547,max_ml,20,60,3,3,0.05,0.95,0.940503936120648,48,1.0,1,1.0,1,1.0,1
9548,max_ml,20,60,3,3,0.05,0.95,0.9220248329407033,10,1.0,1,1.0,1,1.0,1
9549,max_ml,20,60,3,3,0.05,0.95,0.9301832459484346,25,1.0,1,1.0,1,1.0,1
9550,max_ml,20,60,3,3,0.05,0.95,0.900701755238105,4,1.0,1,1.0,1,1.0,1
9551,max_ml,20,60,3,3,0.05,0.95,0.8703203536647609,8,1.0,1,1.0,1,1.0,1
9552,max_ml,20,60,3,3,0.05,0.95,0.944295360097012,24,1.0,1,1.0,1,1.0,1
9553,max_ml,20,60,3,3,0.05,0.95,0.9214407959093812,14,1.0,1,1.0,1,1.0,1
9554,max_ml,20,60,3,3,0.05,0.95,0.9221212257146962,18,1.0,1,1.0,1,1.0,1
9555,max_ml,20,60,3,3,0.05,0.95,0.9441042303899184,17,1.0,1,1.0,1,1.0,1
9556,max_ml,20,60,3,3,0.05,0.95,0.9486475273819854,21,1.0,1,1.0,1,1.0,1
9557,max_ml,20,60,3,3,0.05,0.95,0.8893459589519703,12,1.0,1,1.0,1,1.0,1
9558,max_ml,20,60,3,3,0.05,0.95,0.934654212797164,26,1.0,1,1.0,1,1.0,1
9559,max_ml,20,60,3,3,0.05,0.95,0.9462827123587992,20,1.0,1,1.0,1,1.0,1
9560,max_ml,20,60,3,3,0.05,0.95,0.8446863220243163,14,1.0,1,1.0,1,1.0,1
9561,max_ml,20,60,3,3,0.05,0.95,0.9111573620875714,17,1.0,1,1.0,1,1.0,1
9562,max_ml,20,60,3,3,0.05,0.95,0.9467887447526628,33,1.0,1,1.0,1,1.0,1
9563,max_ml,20,60,3,3,0.05,0.95,0.9019455903615252,26,1.0,1,1.0,1,1.0,1
9564,max_ml,20,60,3,3,0.05,0.95,0.8780250276061453,22,1.0,1,1.0,1,1.0,1
9565,max_ml,20,60,3,3,0.05,0.95,0.94894213988552,16,1.0,1,1.0,1,1.0,1
9566,max_ml,20,60,3,3,0.05,0.95,0.9347469001544992,38,1.0,1,1.0,1,1.0,1
9567,max_ml,20,60,3,3,0.05,0.95,0.9440461909833412,19,1.0,1,1.0,1,1.0,1
9568,max_ml,20,60,3,3,0.05,0.95,0.9330913751548712,14,1.0,1,1.0,1,1.0,1
9569,max_ml,20,60,3,3,0.05,0.95,0.9406373864007564,20,1.0,1,1.0,1,1.0,1
9570,max_ml,20,60,3,3,0.05,0.95,0.93307183054622,32,1.0,1,1.0,1,1.0,1
9571,max_ml,20,60,3,3,0.05,0.95,0.9240690362548408,25,1.0,1,1.0,1,1.0,1
9572,max_ml,20,60,3,3,0.05,0.95,0.8251656298227397,12,1.0,1,1.0,1,1.0,1
9573,max_ml,20,60,3,3,0.05,0.95,0.942521808422386,20,1.0,1,1.0,1,1.0,1
9574,max_ml,20,60,3,3,0.05,0.95,0.9159382892557908,10,1.0,1,1.0,1,1.0,1
9575,max_ml,20,60,3,3,0.05,0.95,0.9469092860388084,29,1.0,1,1.0,1,1.0,1
9576,max_ml,20,60,3,3,0.05,0.95,0.9099304911147066,27,1.0,1,1.0,1,1.0,1
9577,max_ml,20,60,3,3,0.05,0.95,0.9200351213578244,14,1.0,1,1.0,1,1.0,1
9578,max_ml,20,60,3,3,0.05,0.95,0.9358197295300974,24,1.0,1,1.0,1,1.0,1
9579,max_ml,20,60,3,3,0.05,0.95,0.940889271058783,13,1.0,1,1.0,1,1.0,1
9580,max_ml,20,60,3,3,0.05,0.95,0.9486286666490964,9,1.0,1,1.0,1,1.0,1
9581,max_ml,20,60,3,3,0.05,0.95,0.9445312780810708,32,1.0,1,1.0,1,1.0,1
9582,max_ml,20,60,3,3,0.05,0.95,0.9263209832470936,13,1.0,1,1.0,1,1.0,1
9583,max_ml,20,60,3,3,0.05,0.95,0.8694563817739197,7,1.0,1,1.0,1,1.0,1
9584,max_ml,20,60,3,3,0.05,0.95,0.9437609195386328,6,1.0,1,1.0,1,1.0,1
9585,max_ml,20,60,3,3,0.05,0.95,0.8055274968006493,11,1.0,1,1.0,1,1.0,1
9586,max_ml,20,60,3,3,0.05,0.95,0.9421991820319998,30,1.0,1,1.0,1,1.0,1
9587,max_ml,20,60,3,3,0.05,0.95,0.94754517566379,72,1.0,1,1.0,1,1.0,1
9588,max_ml,20,60,3,3,0.05,0.95,0.9002142223706482,29,1.0,1,1.0,1,1.0,1
9589,max_ml,20,60,3,3,0.05,0.95,0.9470123304948344,11,1.0,1,1.0,1,1.0,1
9590,max_ml,20,60,3,3,0.05,0.95,0.9146865314242314,30,1.0,1,1.0,1,1.0,1
9591,max_ml,20,60,3,3,0.05,0.95,0.8825204134629604,11,1.0,1,1.0,1,1.0,1
9592,max_ml,20,60,3,3,0.05,0.95,0.8328884718601619,6,1.0,1,1.0,1,1.0,1
9593,max_ml,20,60,3,3,0.05,0.95,0.9067953080154472,7,1.0,1,1.0,1,1.0,1
9594,max_ml,20,60,3,3,0.05,0.95,0.8656753426830699,13,1.0,1,1.0,1,1.0,1
9595,max_ml,20,60,3,3,0.05,0.95,0.8773388661584707,5,1.0,1,1.0,1,1.0,1
9596,max_ml,20,60,3,3,0.05,0.95,0.9198076233705484,9,1.0,1,1.0,1,1.0,1
9597,max_ml,20,60,3,3,0.05,0.95,0.9403202060450546,19,1.0,1,1.0,1,1.0,1
9598,max_ml,20,60,3,3,0.05,0.95,0.8936525989159705,8,1.0,1,1.0,1,1.0,1
9599,max_ml,20,60,3,3,0.05,0.95,0.922237899573191,6,1.0,1,1.0,1,1.0,1
9600,max_ml,20,60,3,3,0.05,0.95,0.9441135124203546,34,1.0,1,1.0,1,1.0,1
9601,max_ml,20,60,3,3,0.05,0.95,0.7732679438466731,4,1.0,1,1.0,1,1.0,1
9602,max_ml,20,60,3,3,0.05,0.95,0.9146986092390542,13,1.0,1,1.0,1,1.0,1
9603,max_ml,20,60,3,3,0.05,0.95,0.9263715283957864,54,1.0,1,1.0,1,1.0,1
9604,max_ml,20,60,3,3,0.05,0.95,0.9466143320129244,22,1.0,1,1.0,1,1.0,1
9605,max_ml,20,60,3,3,0.05,0.95,0.9389397319373184,19,1.0,1,1.0,1,1.0,1
9606,max_ml,20,60,3,3,0.05,0.95,0.8534321828441562,10,1.0,1,1.0,1,1.0,1
9607,max_ml,20,60,3,3,0.05,0.95,0.8025580110501522,10,1.0,1,1.0,1,1.0,1
9608,max_ml,20,60,3,3,0.05,0.95,0.7909648749836558,31,1.0,1,1.0,1,1.0,1
9609,max_ml,20,60,3,3,0.05,0.95,0.8680879046479167,15,1.0,1,1.0,1,1.0,1
9610,max_ml,20,60,3,3,0.05,0.95,0.9305360600609556,14,1.0,1,1.0,1,1.0,1
9611,max_ml,20,60,3,3,0.05,0.95,0.9350032328004751,16,1.0,1,1.0,1,1.0,1
9612,max_ml,20,60,3,3,0.05,0.95,0.9177880477920972,14,1.0,1,1.0,1,1.0,1
9613,max_ml,20,60,3,3,0.05,0.95,0.915989815920905,11,1.0,1,1.0,1,1.0,1
9614,max_ml,20,60,3,3,0.05,0.95,0.8399339198312811,21,1.0,1,1.0,1,1.0,1
9615,max_ml,20,60,3,3,0.05,0.95,0.8586821844507667,17,1.0,1,1.0,1,1.0,1
9616,max_ml,20,60,3,3,0.05,0.95,0.9168928444907846,18,1.0,1,1.0,1,1.0,1
9617,max_ml,20,60,3,3,0.05,0.95,0.9362868092329384,16,1.0,1,1.0,1,1.0,1
9618,max_ml,20,60,3,3,0.05,0.95,0.9072572269792312,14,1.0,1,1.0,1,1.0,1
9619,max_ml,20,60,3,3,0.05,0.95,0.9378593697428814,45,1.0,1,0.0,0,1.0,1
9620,max_ml,20,60,3,3,0.05,0.95,0.8836098454376278,22,1.0,1,1.0,1,1.0,1
9621,max_ml,20,60,3,3,0.05,0.95,0.8985337240483412,12,1.0,1,1.0,1,1.0,1
9622,max_ml,20,60,3,3,0.05,0.95,0.9267209663735978,35,0.0,0,1.0,1,1.0,1
9623,max_ml,20,60,3,3,0.05,0.95,0.897101192670032,15,1.0,1,1.0,1,1.0,1
9624,max_ml,20,60,3,3,0.05,0.95,0.9495026565304509,80,0.0,1,0.0,1,0.0,1
9625,max_ml,20,60,3,3,0.05,0.95,0.9410711095808092,6,1.0,1,1.0,1,1.0,1
9626,max_ml,20,60,3,3,0.05,0.95,0.9009023198105413,43,1.0,1,1.0,1,1.0,1
9627,max_ml,20,60,3,3,0.05,0.95,0.9010608527289844,12,1.0,1,1.0,1,1.0,1
9628,max_ml,20,60,3,3,0.05,0.95,0.9487314984356386,36,1.0,1,1.0,1,1.0,1
9629,max_ml,20,60,3,3,0.05,0.95,0.92538734206212,12,1.0,1,1.0,1,1.0,1
9630,max_ml,20,60,3,3,0.05,0.95,0.8392344503619772,12,1.0,1,1.0,1,1.0,1
9631,max_ml,20,60,3,3,0.05,0.95,0.913994202609558,30,1.0,1,1.0,1,1.0,1
9632,max_ml,20,60,3,3,0.05,0.95,0.9072694356245512,18,1.0,1,1.0,1,1.0,1
9633,max_ml,20,60,3,3,0.05,0.95,0.935319413039416,15,1.0,1,1.0,1,1.0,1
9634,max_ml,20,60,3,3,0.05,0.95,0.9056050186387248,22,1.0,1,1.0,1,1.0,1
9635,max_ml,20,60,3,3,0.05,0.95,0.938186593434728,18,1.0,1,1.0,1,1.0,1
9636,max_ml,20,60,3,3,0.05,0.95,0.9148307789229184,5,1.0,1,1.0,1,1.0,1
9637,max_ml,20,60,3,3,0.05,0.95,0.8798724870011211,8,1.0,1,1.0,1,1.0,1
9638,max_ml,20,60,3,3,0.05,0.95,0.9035584378297328,22,1.0,1,1.0,1,1.0,1
9639,max_ml,20,60,3,3,0.05,0.95,0.8920021468503537,16,1.0,1,1.0,1,1.0,1
9640,max_ml,20,60,3,3,0.05,0.95,0.9131262131906964,5,1.0,1,1.0,1,1.0,1
9641,max_ml,20,60,3,3,0.05,0.95,0.9477701916243262,19,1.0,1,1.0,1,1.0,1
9642,max_ml,20,60,3,3,0.05,0.95,0.8763041752151906,7,1.0,1,1.0,1,1.0,1
9643,max_ml,20,60,3,3,0.05,0.95,0.9238808052320512,11,1.0,1,1.0,1,1.0,1
9644,max_ml,20,60,3,3,0.05,0.95,0.8704614738447455,8,1.0,1,1.0,1,1.0,1
9645,max_ml,20,60,3,3,0.05,0.95,0.9254965306529354,45,1.0,1,1.0,1,1.0,1
9646,max_ml,20,60,3,3,0.05,0.95,0.8347387997829362,12,1.0,1,1.0,1,1.0,1
9647,max_ml,20,60,3,3,0.05,0.95,0.8828588691822199,7,1.0,1,1.0,1,1.0,1
9648,max_ml,20,60,3,3,0.05,0.95,0.6625530286553826,4,1.0,1,1.0,1,1.0,1
9649,max_ml,20,60,3,3,0.05,0.95,0.910175012796297,21,1.0,1,1.0,1,1.0,1
9650,max_ml,20,60,3,3,0.05,0.95,0.9370304117904508,6,1.0,1,1.0,1,1.0,1
9651,max_ml,20,60,3,3,0.05,0.95,0.9252473573540442,56,1.0,1,1.0,1,1.0,1
9652,max_ml,20,60,3,3,0.05,0.95,0.8617872453854508,8,1.0,1,1.0,1,1.0,1
9653,max_ml,20,60,3,3,0.05,0.95,0.9216098043557404,9,1.0,1,1.0,1,1.0,1
9654,max_ml,20,60,3,3,0.05,0.95,0.942386299899294,74,0.0,0,1.0,1,1.0,1
9655,max_ml,20,60,3,3,0.05,0.95,0.9360064682934895,9,1.0,1,1.0,1,1.0,1
9656,max_ml,20,60,3,3,0.05,0.95,0.9173399912969372,30,1.0,1,1.0,1,1.0,1
9657,max_ml,20,60,3,3,0.05,0.95,0.9450645605126892,26,1.0,1,1.0,1,1.0,1
9658,max_ml,20,60,3,3,0.05,0.95,0.9216595345938456,10,1.0,1,1.0,1,1.0,1
9659,max_ml,20,60,3,3,0.05,0.95,0.9441979416854211,26,1.0,1,1.0,1,1.0,1
9660,max_ml,20,60,3,3,0.05,0.95,0.9162074108758568,9,1.0,1,1.0,1,1.0,1
9661,max_ml,20,60,3,3,0.05,0.95,0.9230520596008815,29,1.0,1,1.0,1,1.0,1
9662,max_ml,20,60,3,3,0.05,0.95,0.927006928401766,30,1.0,1,1.0,1,1.0,1
9663,max_ml,20,60,3,3,0.05,0.95,0.9213721877202004,8,1.0,1,1.0,1,1.0,1
9664,max_ml,20,60,3,3,0.05,0.95,0.875242059319911,13,1.0,1,1.0,1,1.0,1
9665,max_ml,20,60,3,3,0.05,0.95,0.8969185204969164,8,1.0,1,1.0,1,1.0,1
9666,max_ml,20,60,3,3,0.05,0.95,0.9357630616435916,49,0.0,0,0.0,0,1.0,1
9667,max_ml,20,60,3,3,0.05,0.95,0.8268889381132241,7,1.0,1,1.0,1,1.0,1
9668,max_ml,20,60,3,3,0.05,0.95,0.8924530290425694,8,1.0,1,1.0,1,1.0,1
9669,max_ml,20,60,3,3,0.05,0.95,0.9380090121053738,29,1.0,1,1.0,1,1.0,1
9670,max_ml,20,60,3,3,0.05,0.95,0.923910363715145,29,1.0,1,1.0,1,1.0,1
9671,max_ml,20,60,3,3,0.05,0.95,0.8380957168298737,8,1.0,1,1.0,1,1.0,1
9672,max_ml,20,60,3,3,0.05,0.95,0.9396837568993054,34,0.0,0,1.0,1,1.0,1
9673,max_ml,20,60,3,3,0.05,0.95,0.9156997200706336,14,1.0,1,1.0,1,1.0,1
9674,max_ml,20,60,3,3,0.05,0.95,0.9342210316157868,22,1.0,1,1.0,1,1.0,1
9675,max_ml,20,60,3,3,0.05,0.95,0.9457569828962163,4,1.0,1,1.0,1,1.0,1
9676,max_ml,20,60,3,3,0.05,0.95,0.9231748334986136,44,0.0,1,0.0,1,0.0,1
9677,max_ml,20,60,3,3,0.05,0.95,0.9369853329168648,14,1.0,1,1.0,1,1.0,1
9678,max_ml,20,60,3,3,0.05,0.95,0.9207289153510868,26,1.0,1,1.0,1,1.0,1
9679,max_ml,20,60,3,3,0.05,0.95,0.9132520529439802,28,1.0,1,1.0,1,1.0,1
9680,max_ml,20,60,3,3,0.05,0.95,0.9225292782894368,52,0.0,0,0.0,0,1.0,1
9681,max_ml,20,60,3,3,0.05,0.95,0.9485239745145916,10,1.0,1,1.0,1,1.0,1
9682,max_ml,20,60,3,3,0.05,0.95,0.8796558663590018,10,1.0,1,1.0,1,1.0,1
9683,max_ml,20,60,3,3,0.05,0.95,0.9438056021334956,12,1.0,1,1.0,1,1.0,1
9684,max_ml,20,60,3,3,0.05,0.95,0.9371024972564366,7,1.0,1,1.0,1,1.0,1
9685,max_ml,20,60,3,3,0.05,0.95,0.8571558622805169,13,1.0,1,1.0,1,1.0,1
9686,max_ml,20,60,3,3,0.05,0.95,0.94675026704084,13,1.0,1,1.0,1,1.0,1
9687,max_ml,20,60,3,3,0.05,0.95,0.920219876587569,12,1.0,1,1.0,1,1.0,1
9688,max_ml,20,60,3,3,0.05,0.95,0.9477847744105468,64,1.0,1,1.0,1,1.0,1
9689,max_ml,20,60,3,3,0.05,0.95,0.9185861241572202,23,1.0,1,1.0,1,1.0,1
9690,max_ml,20,60,3,3,0.05,0.95,0.9369521468518426,16,1.0,1,1.0,1,1.0,1
9691,max_ml,20,60,3,3,0.05,0.95,0.930596651520106,9,1.0,1,1.0,1,1.0,1
9692,max_ml,20,60,3,3,0.05,0.95,0.9087590116170288,35,1.0,1,1.0,1,1.0,1
9693,max_ml,20,60,3,3,0.05,0.95,0.9294070373159622,13,1.0,1,1.0,1,1.0,1
9694,max_ml,20,60,3,3,0.05,0.95,0.9242819796432892,38,1.0,1,1.0,1,1.0,1
9695,max_ml,20,60,3,3,0.05,0.95,0.8708023727931947,22,1.0,1,1.0,1,1.0,1
9696,max_ml,20,60,3,3,0.05,0.95,0.9114114577173652,15,1.0,1,1.0,1,1.0,1
9697,max_ml,20,60,3,3,0.05,0.95,0.8170333476424698,9,1.0,1,1.0,1,1.0,1
9698,max_ml,20,60,3,3,0.05,0.95,0.9227938195390883,20,1.0,1,1.0,1,1.0,1
9699,max_ml,20,60,3,3,0.05,0.95,0.91716688344528,10,1.0,1,1.0,1,1.0,1
9700,max_ml,20,60,3,3,0.05,0.95,0.9362495488061192,18,1.0,1,1.0,1,1.0,1
9701,max_ml,20,60,3,3,0.05,0.95,0.9442531165022676,9,1.0,1,1.0,1,1.0,1
9702,max_ml,20,60,3,3,0.05,0.95,0.790912145871027,15,1.0,1,1.0,1,1.0,1
9703,max_ml,20,60,3,3,0.05,0.95,0.8488355958489144,5,1.0,1,1.0,1,1.0,1
9704,max_ml,20,60,3,3,0.05,0.95,0.9341685854236692,14,1.0,1,1.0,1,1.0,1
9705,max_ml,20,60,3,3,0.05,0.95,0.907415548676758,9,1.0,1,1.0,1,1.0,1
9706,max_ml,20,60,3,3,0.05,0.95,0.8724516322991311,9,1.0,1,1.0,1,1.0,1
9707,max_ml,20,60,3,3,0.05,0.95,0.6740372714848019,8,1.0,1,1.0,1,1.0,1
9708,max_ml,20,60,3,3,0.05,0.95,0.9044387005354932,18,1.0,1,1.0,1,1.0,1
9709,max_ml,20,60,3,3,0.05,0.95,0.8921942782355681,18,1.0,1,1.0,1,1.0,1
9710,max_ml,20,60,3,3,0.05,0.95,0.8948002475663444,14,1.0,1,1.0,1,1.0,1
9711,max_ml,20,60,3,3,0.05,0.95,0.9129184873317644,5,1.0,1,1.0,1,1.0,1
9712,max_ml,20,60,3,3,0.05,0.95,0.8661350348992253,9,1.0,1,1.0,1,1.0,1
9713,max_ml,20,60,3,3,0.05,0.95,0.9386154347878798,16,1.0,1,1.0,1,1.0,1
9714,max_ml,20,60,3,3,0.05,0.95,0.9314376414864368,7,1.0,1,1.0,1,1.0,1
9715,max_ml,20,60,3,3,0.05,0.95,0.8910689677579291,11,1.0,1,1.0,1,1.0,1
9716,max_ml,20,60,3,3,0.05,0.95,0.9474254308052704,22,1.0,1,1.0,1,1.0,1
9717,max_ml,20,60,3,3,0.05,0.95,0.882577184368776,21,1.0,1,1.0,1,1.0,1
9718,max_ml,20,60,3,3,0.05,0.95,0.9357909850829628,9,1.0,1,1.0,1,1.0,1
9719,max_ml,20,60,3,3,0.05,0.95,0.8664282774082542,9,1.0,1,1.0,1,1.0,1
9720,max_ml,20,60,3,3,0.05,0.95,0.9465597217571452,12,1.0,1,1.0,1,1.0,1
9721,max_ml,20,60,3,3,0.05,0.95,0.9296321914057863,10,1.0,1,1.0,1,1.0,1
9722,max_ml,20,60,3,3,0.05,0.95,0.914651551011024,33,1.0,1,1.0,1,1.0,1
9723,max_ml,20,60,3,3,0.05,0.95,0.6716471350941956,4,1.0,1,1.0,1,1.0,1
9724,max_ml,20,60,3,3,0.05,0.95,0.9469519850305508,26,1.0,1,1.0,1,1.0,1
9725,max_ml,20,60,3,3,0.05,0.95,0.9324896649769676,15,1.0,1,1.0,1,1.0,1
9726,max_ml,20,60,3,3,0.05,0.95,0.8923456783862048,7,1.0,1,1.0,1,1.0,1
9727,max_ml,20,60,3,3,0.05,0.95,0.8481127042267179,7,1.0,1,1.0,1,1.0,1
9728,max_ml,20,60,3,3,0.05,0.95,0.9431001954584068,15,1.0,1,1.0,1,1.0,1
9729,max_ml,20,60,3,3,0.05,0.95,0.8238753830403803,7,1.0,1,1.0,1,1.0,1
9730,max_ml,20,60,3,3,0.05,0.95,0.935171804479386,14,1.0,1,1.0,1,1.0,1
9731,max_ml,20,60,3,3,0.05,0.95,0.8318883890354775,16,1.0,1,1.0,1,1.0,1
9732,max_ml,20,60,3,3,0.05,0.95,0.9432499907150574,25,1.0,1,1.0,1,1.0,1
9733,max_ml,20,60,3,3,0.05,0.95,0.9307477174753784,16,1.0,1,1.0,1,1.0,1
9734,max_ml,20,60,3,3,0.05,0.95,0.907225174458946,18,1.0,1,1.0,1,1.0,1
9735,max_ml,20,60,3,3,0.05,0.95,0.8101993683779745,7,1.0,1,1.0,1,1.0,1
9736,max_ml,20,60,3,3,0.05,0.95,0.8127728266131604,19,1.0,1,1.0,1,1.0,1
9737,max_ml,20,60,3,3,0.05,0.95,0.891500476719254,7,1.0,1,1.0,1,1.0,1
9738,max_ml,20,60,3,3,0.05,0.95,0.9442017949187382,13,1.0,1,1.0,1,1.0,1
9739,max_ml,20,60,3,3,0.05,0.95,0.934327923553072,27,1.0,1,1.0,1,1.0,1
9740,max_ml,20,60,3,3,0.05,0.95,0.9326234727167428,17,1.0,1,1.0,1,1.0,1
9741,max_ml,20,60,3,3,0.05,0.95,0.931372405640999,14,1.0,1,1.0,1,1.0,1
9742,max_ml,20,60,3,3,0.05,0.95,0.8741894825834523,26,1.0,1,1.0,1,1.0,1
9743,max_ml,20,60,3,3,0.05,0.95,0.9219487296926296,29,1.0,1,1.0,1,1.0,1
9744,max_ml,20,60,3,3,0.05,0.95,0.8833406236408963,19,1.0,1,1.0,1,1.0,1
9745,max_ml,20,60,3,3,0.05,0.95,0.93063591019278,33,1.0,1,1.0,1,1.0,1
9746,max_ml,20,60,3,3,0.05,0.95,0.9220021695648,8,1.0,1,1.0,1,1.0,1
9747,max_ml,20,60,3,3,0.05,0.95,0.8926699798439739,11,1.0,1,1.0,1,1.0,1
9748,max_ml,20,60,3,3,0.05,0.95,0.8228501995442912,23,1.0,1,1.0,1,1.0,1
9749,max_ml,20,60,3,3,0.05,0.95,0.94080193156526,71,0.0,0,1.0,1,1.0,1
9750,max_ml,20,60,3,3,0.05,0.95,0.909883666973892,7,1.0,1,1.0,1,1.0,1
9751,max_ml,20,60,3,3,0.05,0.95,0.8831490533158672,5,1.0,1,1.0,1,1.0,1
9752,max_ml,20,60,3,3,0.05,0.95,0.8946034452171329,6,1.0,1,1.0,1,1.0,1
9753,max_ml,20,60,3,3,0.05,0.95,0.9180728661334792,5,1.0,1,1.0,1,1.0,1
9754,max_ml,20,60,3,3,0.05,0.95,0.9242955913116364,29,0.0,0,1.0,1,0.0,0
9755,max_ml,20,60,3,3,0.05,0.95,0.9203476255863484,7,1.0,1,1.0,1,1.0,1
9756,max_ml,20,60,3,3,0.05,0.95,0.8875425076678859,14,1.0,1,1.0,1,1.0,1
9757,max_ml,20,60,3,3,0.05,0.95,0.9344923371516404,17,1.0,1,1.0,1,1.0,1
9758,max_ml,20,60,3,3,0.05,0.95,0.8872906816963685,17,1.0,1,1.0,1,1.0,1
9759,max_ml,20,60,3,3,0.05,0.95,0.941384260942414,21,1.0,1,1.0,1,1.0,1
9760,max_ml,20,60,3,3,0.05,0.95,0.8212733739874641,21,1.0,1,1.0,1,1.0,1
9761,max_ml,20,60,3,3,0.05,0.95,0.9225816035100812,12,1.0,1,1.0,1,1.0,1
9762,max_ml,20,60,3,3,0.05,0.95,0.8749862176586929,16,1.0,1,1.0,1,1.0,1
9763,max_ml,20,60,3,3,0.05,0.95,0.9077985935865346,5,1.0,1,1.0,1,1.0,1
9764,max_ml,20,60,3,3,0.05,0.95,0.8836910878060088,9,1.0,1,1.0,1,1.0,1
9765,max_ml,20,60,3,3,0.05,0.95,0.8358038512377202,12,1.0,1,1.0,1,1.0,1
9766,max_ml,20,60,3,3,0.05,0.95,0.9303259827162852,12,1.0,1,1.0,1,1.0,1
9767,max_ml,20,60,3,3,0.05,0.95,0.9342207885427636,9,1.0,1,1.0,1,1.0,1
9768,max_ml,20,60,3,3,0.05,0.95,0.9475726732267729,54,0.0,0,1.0,1,1.0,1
9769,max_ml,20,60,3,3,0.05,0.95,0.9440107968973768,6,1.0,1,1.0,1,1.0,1
9770,max_ml,20,60,3,3,0.05,0.95,0.9146520893432992,25,1.0,1,1.0,1,1.0,1
9771,max_ml,20,60,3,3,0.05,0.95,0.8178257249186427,15,1.0,1,1.0,1,1.0,1
9772,max_ml,20,60,3,3,0.05,0.95,0.876329009648756,25,1.0,1,1.0,1,1.0,1
9773,max_ml,20,60,3,3,0.05,0.95,0.8424048340883401,7,1.0,1,1.0,1,1.0,1
9774,max_ml,20,60,3,3,0.05,0.95,0.9395577319920771,13,1.0,1,1.0,1,1.0,1
9775,max_ml,20,60,3,3,0.05,0.95,0.9117088257337684,13,1.0,1,1.0,1,1.0,1
9776,max_ml,20,60,3,3,0.05,0.95,0.9280410599384712,7,1.0,1,1.0,1,1.0,1
9777,max_ml,20,60,3,3,0.05,0.95,0.9279957297017538,33,1.0,1,1.0,1,1.0,1
9778,max_ml,20,60,3,3,0.05,0.95,0.937702387934521,8,1.0,1,1.0,1,1.0,1
9779,max_ml,20,60,3,3,0.05,0.95,0.9413752471997155,15,1.0,1,1.0,1,1.0,1
9780,max_ml,20,60,3,3,0.05,0.95,0.932603233103564,34,1.0,1,1.0,1,1.0,1
9781,max_ml,20,60,3,3,0.05,0.95,0.9441477244391074,79,0.0,0,1.0,1,1.0,1
9782,max_ml,20,60,3,3,0.05,0.95,0.8158912667175282,11,1.0,1,1.0,1,1.0,1
9783,max_ml,20,60,3,3,0.05,0.95,0.9369944570484252,51,1.0,1,1.0,1,1.0,1
9784,max_ml,20,60,3,3,0.05,0.95,0.9172916003584792,11,1.0,1,1.0,1,1.0,1
9785,max_ml,20,60,3,3,0.05,0.95,0.9021215347408575,19,1.0,1,1.0,1,1.0,1
9786,max_ml,20,60,3,3,0.05,0.95,0.9190870781347704,5,1.0,1,1.0,1,1.0,1
9787,max_ml,20,60,3,3,0.05,0.95,0.7782854313952214,3,1.0,1,1.0,1,1.0,1
9788,max_ml,20,60,3,3,0.05,0.95,0.942246414768044,31,1.0,1,1.0,1,1.0,1
9789,max_ml,20,60,3,3,0.05,0.95,0.9415573540147262,12,1.0,1,1.0,1,1.0,1
9790,max_ml,20,60,3,3,0.05,0.95,0.9476115002831896,13,1.0,1,1.0,1,1.0,1
9791,max_ml,20,60,3,3,0.05,0.95,0.9070122750478468,5,1.0,1,1.0,1,1.0,1
9792,max_ml,20,60,3,3,0.05,0.95,0.91565980236919,14,1.0,1,1.0,1,1.0,1
9793,max_ml,20,60,3,3,0.05,0.95,0.9375248564645722,12,1.0,1,1.0,1,1.0,1
9794,max_ml,20,60,3,3,0.05,0.95,0.8824337594343963,9,1.0,1,1.0,1,1.0,1
9795,max_ml,20,60,3,3,0.05,0.95,0.9094183688811204,12,1.0,1,1.0,1,1.0,1
9796,max_ml,20,60,3,3,0.05,0.95,0.857730900402855,22,1.0,1,1.0,1,1.0,1
9797,max_ml,20,60,3,3,0.05,0.95,0.8837313854991918,14,1.0,1,1.0,1,1.0,1
9798,max_ml,20,60,3,3,0.05,0.95,0.9485807529594192,11,1.0,1,1.0,1,1.0,1
9799,max_ml,20,60,3,3,0.05,0.95,0.9096014485055672,5,1.0,1,1.0,1,1.0,1
9800,max_ml,20,60,3,3,0.05,0.95,0.9153048888464076,18,1.0,1,1.0,1,1.0,1
9801,max_ml,20,60,3,3,0.05,0.95,0.8739079088832116,20,1.0,1,1.0,1,1.0,1
9802,max_ml,20,60,3,3,0.05,0.95,0.944754124230372,36,0.0,0,1.0,1,1.0,1
9803,max_ml,20,60,3,3,0.05,0.95,0.9435146905783256,23,1.0,1,1.0,1,1.0,1
9804,max_ml,20,60,3,3,0.05,0.95,0.8811444355033436,9,1.0,1,1.0,1,1.0,1
9805,max_ml,20,60,3,3,0.05,0.95,0.9450322643912148,42,1.0,1,1.0,1,1.0,1
9806,max_ml,20,60,3,3,0.05,0.95,0.8577332740863499,37,1.0,1,1.0,1,1.0,1
9807,max_ml,20,60,3,3,0.05,0.95,0.8647115392282759,9,1.0,1,1.0,1,1.0,1
9808,max_ml,20,60,3,3,0.05,0.95,0.8208436673642449,12,1.0,1,1.0,1,1.0,1
9809,max_ml,20,60,3,3,0.05,0.95,0.8698750717239807,7,1.0,1,1.0,1,1.0,1
9810,max_ml,20,60,3,3,0.05,0.95,0.9288514215737642,25,1.0,1,1.0,1,1.0,1
9811,max_ml,20,60,3,3,0.05,0.95,0.939777222660802,11,1.0,1,1.0,1,1.0,1
9812,max_ml,20,60,3,3,0.05,0.95,0.9253841140382308,37,1.0,1,1.0,1,1.0,1
9813,max_ml,20,60,3,3,0.05,0.95,0.9241727163737626,18,1.0,1,1.0,1,1.0,1
9814,max_ml,20,60,3,3,0.05,0.95,0.9010880465205608,18,1.0,1,1.0,1,1.0,1
9815,max_ml,20,60,3,3,0.05,0.95,0.945723116332946,32,1.0,1,1.0,1,1.0,1
9816,max_ml,20,60,3,3,0.05,0.95,0.9252292118120188,27,1.0,1,1.0,1,1.0,1
9817,max_ml,20,60,3,3,0.05,0.95,0.8419643414798114,10,1.0,1,1.0,1,1.0,1
9818,max_ml,20,60,3,3,0.05,0.95,0.8852184961046705,11,1.0,1,1.0,1,1.0,1
9819,max_ml,20,60,3,3,0.05,0.95,0.9186482667148508,64,1.0,1,1.0,1,1.0,1
9820,max_ml,20,60,3,3,0.05,0.95,0.8927639082973917,49,1.0,1,1.0,1,1.0,1
9821,max_ml,20,60,3,3,0.05,0.95,0.941838376543573,16,1.0,1,1.0,1,1.0,1
9822,max_ml,20,60,3,3,0.05,0.95,0.9359830559418302,17,1.0,1,1.0,1,1.0,1
9823,max_ml,20,60,3,3,0.05,0.95,0.904579570779582,5,1.0,1,1.0,1,1.0,1
9824,max_ml,20,60,3,3,0.05,0.95,0.8722688552619765,9,1.0,1,1.0,1,1.0,1
9825,max_ml,20,60,3,3,0.05,0.95,0.8895462065845999,16,1.0,1,1.0,1,1.0,1
9826,max_ml,20,60,3,3,0.05,0.95,0.8848313481171216,8,1.0,1,1.0,1,1.0,1
9827,max_ml,20,60,3,3,0.05,0.95,0.9200382725670652,18,1.0,1,1.0,1,1.0,1
9828,max_ml,20,60,3,3,0.05,0.95,0.9408279074684928,29,1.0,1,1.0,1,1.0,1
9829,max_ml,20,60,3,3,0.05,0.95,0.8965165170815123,10,1.0,1,1.0,1,1.0,1
9830,max_ml,20,60,3,3,0.05,0.95,0.8427626891195502,13,1.0,1,1.0,1,1.0,1
9831,max_ml,20,60,3,3,0.05,0.95,0.9450258568403485,39,1.0,1,1.0,1,1.0,1
9832,max_ml,20,60,3,3,0.05,0.95,0.7459741795217056,3,1.0,1,1.0,1,1.0,1
9833,max_ml,20,60,3,3,0.05,0.95,0.908613490893769,6,1.0,1,1.0,1,1.0,1
9834,max_ml,20,60,3,3,0.05,0.95,0.8271066837233334,7,1.0,1,1.0,1,1.0,1
9835,max_ml,20,60,3,3,0.05,0.95,0.9306097360381542,18,1.0,1,1.0,1,1.0,1
9836,max_ml,20,60,3,3,0.05,0.95,0.911414106066833,15,1.0,1,1.0,1,1.0,1
9837,max_ml,20,60,3,3,0.05,0.95,0.8927684904978304,21,1.0,1,1.0,1,1.0,1
9838,max_ml,20,60,3,3,0.05,0.95,0.8703236155494971,18,1.0,1,1.0,1,1.0,1
9839,max_ml,20,60,3,3,0.05,0.95,0.9164529042447472,11,1.0,1,1.0,1,1.0,1
9840,max_ml,20,60,3,3,0.05,0.95,0.7879341306359972,8,1.0,1,1.0,1,1.0,1
9841,max_ml,20,60,3,3,0.05,0.95,0.8088478507141652,11,1.0,1,1.0,1,1.0,1
9842,max_ml,20,60,3,3,0.05,0.95,0.9035613740047465,4,1.0,1,1.0,1,1.0,1
9843,max_ml,20,60,3,3,0.05,0.95,0.939570861690989,23,1.0,1,1.0,1,1.0,1
9844,max_ml,20,60,3,3,0.05,0.95,0.879525355639369,20,1.0,1,1.0,1,1.0,1
9845,max_ml,20,60,3,3,0.05,0.95,0.9456620371610532,16,1.0,1,1.0,1,1.0,1
9846,max_ml,20,60,3,3,0.05,0.95,0.9141557714264134,16,1.0,1,1.0,1,1.0,1
9847,max_ml,20,60,3,3,0.05,0.95,0.931329954127291,23,1.0,1,1.0,1,1.0,1
9848,max_ml,20,60,3,3,0.05,0.95,0.9349378353186726,13,1.0,1,1.0,1,1.0,1
9849,max_ml,20,60,3,3,0.05,0.95,0.9442192865529868,24,1.0,1,1.0,1,1.0,1
9850,max_ml,20,60,3,3,0.05,0.95,0.9453892845217716,13,1.0,1,1.0,1,1.0,1
9851,max_ml,20,60,3,3,0.05,0.95,0.8629394451949525,30,1.0,1,1.0,1,1.0,1
9852,max_ml,20,60,3,3,0.05,0.95,0.92444647640867,23,1.0,1,1.0,1,1.0,1
9853,max_ml,20,60,3,3,0.05,0.95,0.9271280264840848,19,1.0,1,1.0,1,1.0,1
9854,max_ml,20,60,3,3,0.05,0.95,0.9489442337223384,8,1.0,1,1.0,1,1.0,1
9855,max_ml,20,60,3,3,0.05,0.95,0.9378881058247116,29,1.0,1,1.0,1,1.0,1
9856,max_ml,20,60,3,3,0.05,0.95,0.9188814500373522,4,1.0,1,1.0,1,1.0,1
9857,max_ml,20,60,3,3,0.05,0.95,0.9047896177672228,6,1.0,1,1.0,1,1.0,1
9858,max_ml,20,60,3,3,0.05,0.95,0.9327017213702052,20,1.0,1,1.0,1,1.0,1
9859,max_ml,20,60,3,3,0.05,0.95,0.8972031119838929,13,1.0,1,1.0,1,1.0,1
9860,max_ml,20,60,3,3,0.05,0.95,0.881890500031064,6,1.0,1,1.0,1,1.0,1
9861,max_ml,20,60,3,3,0.05,0.95,0.8315027011213486,14,1.0,1,1.0,1,1.0,1
9862,max_ml,20,60,3,3,0.05,0.95,0.9368314540667886,21,1.0,1,1.0,1,1.0,1
9863,max_ml,20,60,3,3,0.05,0.95,0.9250003282488822,31,1.0,1,1.0,1,1.0,1
9864,max_ml,20,60,3,3,0.05,0.95,0.8332578959375805,14,1.0,1,1.0,1,1.0,1
9865,max_ml,20,60,3,3,0.05,0.95,0.9205747672512494,18,1.0,1,1.0,1,1.0,1
9866,max_ml,20,60,3,3,0.05,0.95,0.9018208477882278,10,1.0,1,1.0,1,1.0,1
9867,max_ml,20,60,3,3,0.05,0.95,0.9466400391636968,64,0.0,1,0.0,1,0.0,1
9868,max_ml,20,60,3,3,0.05,0.95,0.9402455778552358,16,1.0,1,1.0,1,1.0,1
9869,max_ml,20,60,3,3,0.05,0.95,0.9443923002324304,10,1.0,1,1.0,1,1.0,1
9870,max_ml,20,60,3,3,0.05,0.95,0.909013248402092,27,1.0,1,1.0,1,1.0,1
9871,max_ml,20,60,3,3,0.05,0.95,0.905550166122814,9,1.0,1,1.0,1,1.0,1
9872,max_ml,20,60,3,3,0.05,0.95,0.9191432722457116,13,1.0,1,1.0,1,1.0,1
9873,max_ml,20,60,3,3,0.05,0.95,0.9196323700491044,8,1.0,1,1.0,1,1.0,1
9874,max_ml,20,60,3,3,0.05,0.95,0.9414515516882644,18,1.0,1,1.0,1,1.0,1
9875,max_ml,20,60,3,3,0.05,0.95,0.904165456088022,16,1.0,1,1.0,1,1.0,1
9876,max_ml,20,60,3,3,0.05,0.95,0.9491031050669156,11,1.0,1,1.0,1,1.0,1
9877,max_ml,20,60,3,3,0.05,0.95,0.9262801873012808,18,1.0,1,1.0,1,1.0,1
9878,max_ml,20,60,3,3,0.05,0.95,0.9228777591295652,29,1.0,1,1.0,1,1.0,1
9879,max_ml,20,60,3,3,0.05,0.95,0.9245592676110388,26,1.0,1,1.0,1,1.0,1
9880,max_ml,20,60,3,3,0.05,0.95,0.8460177597640235,8,1.0,1,1.0,1,1.0,1
9881,max_ml,20,60,3,3,0.05,0.95,0.917508607586276,10,1.0,1,1.0,1,1.0,1
9882,max_ml,20,60,3,3,0.05,0.95,0.9452158618463185,14,1.0,1,1.0,1,1.0,1
9883,max_ml,20,60,3,3,0.05,0.95,0.8618652095831209,9,1.0,1,1.0,1,1.0,1
9884,max_ml,20,60,3,3,0.05,0.95,0.8106038516195364,6,1.0,1,1.0,1,1.0,1
9885,max_ml,20,60,3,3,0.05,0.95,0.9032996843346724,3,1.0,1,1.0,1,1.0,1
9886,max_ml,20,60,3,3,0.05,0.95,0.8735286786757462,8,1.0,1,1.0,1,1.0,1
9887,max_ml,20,60,3,3,0.05,0.95,0.9303263629409372,31,0.0,0,1.0,1,1.0,1
9888,max_ml,20,60,3,3,0.05,0.95,0.8810359415942477,5,1.0,1,1.0,1,1.0,1
9889,max_ml,20,60,3,3,0.05,0.95,0.9384716409952176,12,1.0,1,1.0,1,1.0,1
9890,max_ml,20,60,3,3,0.05,0.95,0.8306473056795879,8,1.0,1,1.0,1,1.0,1
9891,max_ml,20,60,3,3,0.05,0.95,0.9142131417392446,17,1.0,1,1.0,1,1.0,1
9892,max_ml,20,60,3,3,0.05,0.95,0.9454482957509824,3,1.0,1,1.0,1,1.0,1
9893,max_ml,20,60,3,3,0.05,0.95,0.915371920897486,5,1.0,1,1.0,1,1.0,1
9894,max_ml,20,60,3,3,0.05,0.95,0.8325637008271924,14,1.0,1,1.0,1,1.0,1
9895,max_ml,20,60,3,3,0.05,0.95,0.9328204042323576,11,1.0,1,1.0,1,1.0,1
9896,max_ml,20,60,3,3,0.05,0.95,0.946949175904496,5,1.0,1,1.0,1,1.0,1
9897,max_ml,20,60,3,3,0.05,0.95,0.9377591243211392,14,1.0,1,1.0,1,1.0,1
9898,max_ml,20,60,3,3,0.05,0.95,0.848332775452363,8,1.0,1,1.0,1,1.0,1
9899,max_ml,20,60,3,3,0.05,0.95,0.9487256054986304,52,0.0,0,1.0,1,1.0,1
9900,max_ml,20,60,3,3,0.05,0.95,0.9216570496403046,26,1.0,1,1.0,1,1.0,1
9901,max_ml,20,60,3,3,0.05,0.95,0.908903052660514,18,1.0,1,1.0,1,1.0,1
9902,max_ml,20,60,3,3,0.05,0.95,0.8988453549241007,9,1.0,1,1.0,1,1.0,1
9903,max_ml,20,60,3,3,0.05,0.95,0.9320209282738396,48,1.0,1,1.0,1,1.0,1
9904,max_ml,20,60,3,3,0.05,0.95,0.947488872396278,20,1.0,1,1.0,1,1.0,1
9905,max_ml,20,60,3,3,0.05,0.95,0.9197353541170288,23,1.0,1,1.0,1,1.0,1
9906,max_ml,20,60,3,3,0.05,0.95,0.8573183282053951,11,1.0,1,1.0,1,1.0,1
9907,max_ml,20,60,3,3,0.05,0.95,0.9225747060710244,7,1.0,1,1.0,1,1.0,1
9908,max_ml,20,60,3,3,0.05,0.95,0.870684470662142,14,1.0,1,1.0,1,1.0,1
9909,max_ml,20,60,3,3,0.05,0.95,0.8973591507358126,17,1.0,1,1.0,1,1.0,1
9910,max_ml,20,60,3,3,0.05,0.95,0.9444489878909564,24,1.0,1,1.0,1,1.0,1
9911,max_ml,20,60,3,3,0.05,0.95,0.9108407900214768,10,1.0,1,1.0,1,1.0,1
9912,max_ml,20,60,3,3,0.05,0.95,0.931448277218028,31,1.0,1,1.0,1,1.0,1
9913,max_ml,20,60,3,3,0.05,0.95,0.9102725145100607,40,1.0,1,1.0,1,1.0,1
9914,max_ml,20,60,3,3,0.05,0.95,0.89922147826499,13,1.0,1,1.0,1,1.0,1
9915,max_ml,20,60,3,3,0.05,0.95,0.9493389170633107,19,1.0,1,1.0,1,1.0,1
9916,max_ml,20,60,3,3,0.05,0.95,0.8794467200950897,8,1.0,1,1.0,1,1.0,1
9917,max_ml,20,60,3,3,0.05,0.95,0.9221078697603088,17,1.0,1,1.0,1,1.0,1
9918,max_ml,20,60,3,3,0.05,0.95,0.9222223836034524,12,1.0,1,1.0,1,1.0,1
9919,max_ml,20,60,3,3,0.05,0.95,0.9437942328154004,21,1.0,1,1.0,1,1.0,1
9920,max_ml,20,60,3,3,0.05,0.95,0.9040829975057458,15,1.0,1,1.0,1,1.0,1
9921,max_ml,20,60,3,3,0.05,0.95,0.9420106289932916,13,1.0,1,1.0,1,1.0,1
9922,max_ml,20,60,3,3,0.05,0.95,0.9118434626092072,16,1.0,1,1.0,1,1.0,1
9923,max_ml,20,60,3,3,0.05,0.95,0.9088504941456218,29,1.0,1,1.0,1,1.0,1
9924,max_ml,20,60,3,3,0.05,0.95,0.9082991721606144,13,1.0,1,1.0,1,1.0,1
9925,max_ml,20,60,3,3,0.05,0.95,0.8893234633758416,15,1.0,1,1.0,1,1.0,1
9926,max_ml,20,60,3,3,0.05,0.95,0.8913536316870442,27,1.0,1,1.0,1,1.0,1
9927,max_ml,20,60,3,3,0.05,0.95,0.8810838700281469,18,1.0,1,1.0,1,1.0,1
9928,max_ml,20,60,3,3,0.05,0.95,0.8742008717802104,9,1.0,1,1.0,1,1.0,1
9929,max_ml,20,60,3,3,0.05,0.95,0.8536942660942081,13,1.0,1,1.0,1,1.0,1
9930,max_ml,20,60,3,3,0.05,0.95,0.8670163477169722,6,1.0,1,1.0,1,1.0,1
9931,max_ml,20,60,3,3,0.05,0.95,0.8527777067336304,21,1.0,1,1.0,1,1.0,1
9932,max_ml,20,60,3,3,0.05,0.95,0.875839149101158,13,1.0,1,1.0,1,1.0,1
9933,max_ml,20,60,3,3,0.05,0.95,0.8972688983313056,8,1.0,1,1.0,1,1.0,1
9934,max_ml,20,60,3,3,0.05,0.95,0.9113855625793758,19,1.0,1,1.0,1,1.0,1
9935,max_ml,20,60,3,3,0.05,0.95,0.940312083845666,66,1.0,1,1.0,1,1.0,1
9936,max_ml,20,60,3,3,0.05,0.95,0.878519459208819,26,1.0,1,1.0,1,1.0,1
9937,max_ml,20,60,3,3,0.05,0.95,0.8308391192156638,5,1.0,1,1.0,1,1.0,1
9938,max_ml,20,60,3,3,0.05,0.95,0.9029480441186254,18,1.0,1,1.0,1,1.0,1
9939,max_ml,20,60,3,3,0.05,0.95,0.9152193753110534,8,1.0,1,1.0,1,1.0,1
9940,max_ml,20,60,3,3,0.05,0.95,0.92617934871942,10,1.0,1,1.0,1,1.0,1
9941,max_ml,20,60,3,3,0.05,0.95,0.9370226245948056,17,1.0,1,1.0,1,1.0,1
9942,max_ml,20,60,3,3,0.05,0.95,0.9475618752104604,15,1.0,1,1.0,1,1.0,1
9943,max_ml,20,60,3,3,0.05,0.95,0.8684568155227091,10,1.0,1,1.0,1,1.0,1
9944,max_ml,20,60,3,3,0.05,0.95,0.9457939801839504,6,1.0,1,1.0,1,1.0,1
9945,max_ml,20,60,3,3,0.05,0.95,0.8639258451594015,16,1.0,1,1.0,1,1.0,1
9946,max_ml,20,60,3,3,0.05,0.95,0.9463793265656916,11,1.0,1,1.0,1,1.0,1
9947,max_ml,20,60,3,3,0.05,0.95,0.9301015745512412,27,1.0,1,1.0,1,1.0,1
9948,max_ml,20,60,3,3,0.05,0.95,0.9285467792506108,32,1.0,1,1.0,1,1.0,1
9949,max_ml,20,60,3,3,0.05,0.95,0.94453744358564,13,1.0,1,1.0,1,1.0,1
9950,max_ml,20,60,3,3,0.05,0.95,0.8942733109939012,18,1.0,1,1.0,1,1.0,1
9951,max_ml,20,60,3,3,0.05,0.95,0.893526728008199,8,1.0,1,1.0,1,1.0,1
9952,max_ml,20,60,3,3,0.05,0.95,0.9244759839359608,20,1.0,1,1.0,1,1.0,1
9953,max_ml,20,60,3,3,0.05,0.95,0.8372719022418256,23,1.0,1,1.0,1,1.0,1
9954,max_ml,20,60,3,3,0.05,0.95,0.9094988769449796,5,1.0,1,1.0,1,1.0,1
9955,max_ml,20,60,3,3,0.05,0.95,0.93461542746506,15,1.0,1,1.0,1,1.0,1
9956,max_ml,20,60,3,3,0.05,0.95,0.9386018533199402,43,1.0,1,1.0,1,1.0,1
9957,max_ml,20,60,3,3,0.05,0.95,0.9384592436599808,44,1.0,1,1.0,1,1.0,1
9958,max_ml,20,60,3,3,0.05,0.95,0.8458388807570614,8,1.0,1,1.0,1,1.0,1
9959,max_ml,20,60,3,3,0.05,0.95,0.9038487694633496,5,1.0,1,1.0,1,1.0,1
9960,max_ml,20,60,3,3,0.05,0.95,0.9483244958381016,30,0.0,0,0.0,0,1.0,1
9961,max_ml,20,60,3,3,0.05,0.95,0.9106737023268168,6,1.0,1,1.0,1,1.0,1
9962,max_ml,20,60,3,3,0.05,0.95,0.92858406760217,10,1.0,1,1.0,1,1.0,1
9963,max_ml,20,60,3,3,0.05,0.95,0.9151083270898964,31,1.0,1,1.0,1,1.0,1
9964,max_ml,20,60,3,3,0.05,0.95,0.9118943282953352,18,1.0,1,1.0,1,1.0,1
9965,max_ml,20,60,3,3,0.05,0.95,0.9387226185994332,22,1.0,1,1.0,1,1.0,1
9966,max_ml,20,60,3,3,0.05,0.95,0.943170960082392,18,1.0,1,1.0,1,1.0,1
9967,max_ml,20,60,3,3,0.05,0.95,0.9064244414681726,21,1.0,1,1.0,1,1.0,1
9968,max_ml,20,60,3,3,0.05,0.95,0.9439873785349492,35,0.0,0,1.0,1,1.0,1
9969,max_ml,20,60,3,3,0.05,0.95,0.9385176009049206,17,1.0,1,1.0,1,1.0,1
9970,max_ml,20,60,3,3,0.05,0.95,0.911142308947952,14,1.0,1,1.0,1,1.0,1
9971,max_ml,20,60,3,3,0.05,0.95,0.8758847823124984,18,1.0,1,1.0,1,1.0,1
9972,max_ml,20,60,3,3,0.05,0.95,0.9366318425079768,10,1.0,1,1.0,1,1.0,1
9973,max_ml,20,60,3,3,0.05,0.95,0.9410780766924186,8,1.0,1,1.0,1,1.0,1
9974,max_ml,20,60,3,3,0.05,0.95,0.8563410632825553,6,1.0,1,1.0,1,1.0,1
9975,max_ml,20,60,3,3,0.05,0.95,0.9031864475699702,17,1.0,1,1.0,1,1.0,1
9976,max_ml,20,60,3,3,0.05,0.95,0.9206794013917672,31,1.0,1,1.0,1,1.0,1
9977,max_ml,20,60,3,3,0.05,0.95,0.9234115882151362,9,1.0,1,1.0,1,1.0,1
9978,max_ml,20,60,3,3,0.05,0.95,0.8951633262289191,15,1.0,1,1.0,1,1.0,1
9979,max_ml,20,60,3,3,0.05,0.95,0.883171518555399,5,1.0,1,1.0,1,1.0,1
9980,max_ml,20,60,3,3,0.05,0.95,0.8999515739744568,21,1.0,1,1.0,1,1.0,1
9981,max_ml,20,60,3,3,0.05,0.95,0.9478023789576876,56,1.0,1,1.0,1,1.0,1
9982,max_ml,20,60,3,3,0.05,0.95,0.9079693958957156,12,1.0,1,1.0,1,1.0,1
9983,max_ml,20,60,3,3,0.05,0.95,0.8955679812800658,46,0.0,0,1.0,1,1.0,1
9984,max_ml,20,60,3,3,0.05,0.95,0.9212723792418224,3,1.0,1,1.0,1,1.0,1
9985,max_ml,20,60,3,3,0.05,0.95,0.9328375838876032,31,1.0,1,1.0,1,1.0,1
9986,max_ml,20,60,3,3,0.05,0.95,0.9278484806496344,7,1.0,1,1.0,1,1.0,1
9987,max_ml,20,60,3,3,0.05,0.95,0.9487500886516352,29,1.0,1,1.0,1,1.0,1
9988,max_ml,20,60,3,3,0.05,0.95,0.9370467878666768,53,0.0,1,0.0,1,0.0,1
9989,max_ml,20,60,3,3,0.05,0.95,0.8716912470606218,9,1.0,1,1.0,1,1.0,1
9990,max_ml,20,60,3,3,0.05,0.95,0.9326340670664496,10,1.0,1,1.0,1,1.0,1
9991,max_ml,20,60,3,3,0.05,0.95,0.883341274891598,12,1.0,1,1.0,1,1.0,1
9992,max_ml,20,60,3,3,0.05,0.95,0.883528107566057,6,1.0,1,1.0,1,1.0,1
9993,max_ml,20,60,3,3,0.05,0.95,0.8970404243512293,7,1.0,1,1.0,1,1.0,1
9994,max_ml,20,60,3,3,0.05,0.95,0.9294368578451864,23,1.0,1,1.0,1,1.0,1
9995,max_ml,20,60,3,3,0.05,0.95,0.8770016821015495,17,1.0,1,1.0,1,1.0,1
9996,max_ml,20,60,3,3,0.05,0.95,0.9127370953588908,13,1.0,1,1.0,1,1.0,1
9997,max_ml,20,60,3,3,0.05,0.95,0.9175005599816785,43,1.0,1,1.0,1,1.0,1
9998,max_ml,20,60,3,3,0.05,0.95,0.939814218614729,105,0.0,0,0.0,0,1.0,1
9999,max_ml,20,60,3,3,0.05,0.95,0.9108763444409228,44,0.0,0,1.0,1,1.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n30_cn1_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,30,30,1,3,0.05,0.95,0.8527386877197104,20,0.0,1,0.0,1,0.0,1
1,max_ml,30,30,1,3,0.05,0.95,0.9460926090116708,11,0.0,1,0.0,1,0.0,1
2,max_ml,30,30,1,3,0.05,0.95,0.926873023429248,18,0.0,1,0.0,1,0.0,1
3,max_ml,30,30,1,3,0.05,0.95,0.8798498199044921,35,0.0,1,0.0,1,0.0,1
4,max_ml,30,30,1,3,0.05,0.95,0.9490233720130924,62,0.0,1,0.0,1,0.0,1
5,max_ml,30,30,1,3,0.05,0.95,0.928855384666138,35,0.0,1,0.0,1,0.0,1
6,max_ml,30,30,1,3,0.05,0.95,0.9177671408213214,9,1.0,1,1.0,1,1.0,1
7,max_ml,30,30,1,3,0.05,0.95,0.9498657413580304,24,0.0,1,0.0,1,0.0,1
8,max_ml,30,30,1,3,0.05,0.95,0.8940066464268724,28,0.0,1,0.0,1,0.0,1
9,max_ml,30,30,1,3,0.05,0.95,0.9453867985603448,38,0.0,1,0.0,1,0.0,1
10,max_ml,30,30,1,3,0.05,0.95,0.9354323091864029,12,0.0,1,0.0,1,0.0,1
11,max_ml,30,30,1,3,0.05,0.95,0.9140475098477951,20,0.0,1,0.0,1,0.0,1
12,max_ml,30,30,1,3,0.05,0.95,0.9498285913742054,72,0.0,1,0.0,1,0.0,1
13,max_ml,30,30,1,3,0.05,0.95,0.9105182706847702,8,1.0,1,0.0,0,0.0,0
14,max_ml,30,30,1,3,0.05,0.95,0.8643519560659815,8,0.0,1,0.0,1,0.0,1
15,max_ml,30,30,1,3,0.05,0.95,0.889931445583671,20,0.0,1,0.0,1,0.0,1
16,max_ml,30,30,1,3,0.05,0.95,0.9282905828990616,17,0.0,1,0.0,1,0.0,1
17,max_ml,30,30,1,3,0.05,0.95,0.9321577007397632,25,0.0,1,0.0,1,0.0,1
18,max_ml,30,30,1,3,0.05,0.95,0.8956435325912867,21,0.0,1,0.0,1,0.0,1
19,max_ml,30,30,1,3,0.05,0.95,0.9106009896691928,18,0.0,1,0.0,1,0.0,1
20,max_ml,30,30,1,3,0.05,0.95,0.9188421972566791,17,0.0,1,0.0,1,0.0,1
21,max_ml,30,30,1,3,0.05,0.95,0.9348904785705024,43,0.0,1,0.0,1,0.0,1
22,max_ml,30,30,1,3,0.05,0.95,0.9499664299914032,66,0.0,1,0.0,1,0.0,1
23,max_ml,30,30,1,3,0.05,0.95,0.9317912868210112,17,0.0,1,0.0,1,0.0,1
24,max_ml,30,30,1,3,0.05,0.95,0.9473474224477784,15,0.0,1,0.0,1,0.0,1
25,max_ml,30,30,1,3,0.05,0.95,0.949964128017904,22,0.0,1,0.0,1,0.0,1
26,max_ml,30,30,1,3,0.05,0.95,0.9447954246214184,25,0.0,1,0.0,1,0.0,1
27,max_ml,30,30,1,3,0.05,0.95,0.9285438014719318,15,0.0,1,0.0,1,0.0,1
28,max_ml,30,30,1,3,0.05,0.95,0.9300869996572254,6,1.0,1,1.0,1,1.0,1
29,max_ml,30,30,1,3,0.05,0.95,0.9487137600315638,29,0.0,1,0.0,1,0.0,1
30,max_ml,30,30,1,3,0.05,0.95,0.9092261155505597,13,1.0,1,1.0,1,1.0,1
31,max_ml,30,30,1,3,0.05,0.95,0.9479491287241416,17,0.0,1,0.0,1,0.0,1
32,max_ml,30,30,1,3,0.05,0.95,0.9019297498321132,11,0.0,1,0.0,1,0.0,1
33,max_ml,30,30,1,3,0.05,0.95,0.9164693900519576,24,0.0,0,0.0,0,1.0,1
34,max_ml,30,30,1,3,0.05,0.95,0.9457773109682897,33,0.0,1,0.0,1,0.0,1
35,max_ml,30,30,1,3,0.05,0.95,0.9325754554877088,8,1.0,1,1.0,1,1.0,1
36,max_ml,30,30,1,3,0.05,0.95,0.930431674035522,10,0.0,1,0.0,1,0.0,1
37,max_ml,30,30,1,3,0.05,0.95,0.9415607421958896,17,0.0,1,0.0,1,0.0,1
38,max_ml,30,30,1,3,0.05,0.95,0.943919130472343,32,0.0,1,0.0,1,0.0,1
39,max_ml,30,30,1,3,0.05,0.95,0.949443042651913,46,0.0,1,0.0,1,0.0,1
40,max_ml,30,30,1,3,0.05,0.95,0.9455551688187512,23,0.0,1,0.0,1,0.0,1
41,max_ml,30,30,1,3,0.05,0.95,0.8940531621806447,29,0.0,1,0.0,1,0.0,1
42,max_ml,30,30,1,3,0.05,0.95,0.9347042338535232,7,1.0,1,1.0,1,1.0,1
43,max_ml,30,30,1,3,0.05,0.95,0.908718033051618,14,0.0,1,0.0,1,0.0,1
44,max_ml,30,30,1,3,0.05,0.95,0.917748507436308,12,0.0,1,0.0,1,0.0,1
45,max_ml,30,30,1,3,0.05,0.95,0.9117478343600212,27,0.0,1,0.0,1,0.0,1
46,max_ml,30,30,1,3,0.05,0.95,0.8614511217225083,14,0.0,1,0.0,1,0.0,1
47,max_ml,30,30,1,3,0.05,0.95,0.8961239596902171,6,1.0,1,1.0,1,1.0,1
48,max_ml,30,30,1,3,0.05,0.95,0.8891474114307208,11,1.0,1,1.0,1,0.0,0
49,max_ml,30,30,1,3,0.05,0.95,0.9372167227951872,13,0.0,1,0.0,1,0.0,1
50,max_ml,30,30,1,3,0.05,0.95,0.9269156572249636,26,0.0,1,0.0,1,0.0,1
51,max_ml,30,30,1,3,0.05,0.95,0.9466160009646954,27,0.0,1,0.0,1,0.0,1
52,max_ml,30,30,1,3,0.05,0.95,0.9404469693918158,20,0.0,1,0.0,1,0.0,1
53,max_ml,30,30,1,3,0.05,0.95,0.9442471186877976,11,0.0,1,0.0,1,0.0,1
54,max_ml,30,30,1,3,0.05,0.95,0.94026183487208,6,1.0,1,1.0,1,1.0,1
55,max_ml,30,30,1,3,0.05,0.95,0.8794136166408599,17,0.0,0,1.0,1,1.0,1
56,max_ml,30,30,1,3,0.05,0.95,0.9224804389307124,12,0.0,1,0.0,1,0.0,1
57,max_ml,30,30,1,3,0.05,0.95,0.8935451116327813,7,1.0,1,1.0,1,1.0,1
58,max_ml,30,30,1,3,0.05,0.95,0.9497696999026888,49,0.0,1,0.0,1,0.0,1
59,max_ml,30,30,1,3,0.05,0.95,0.9384256686847762,17,0.0,1,0.0,1,0.0,1
60,max_ml,30,30,1,3,0.05,0.95,0.9396844740914524,19,0.0,1,0.0,1,0.0,1
61,max_ml,30,30,1,3,0.05,0.95,0.903136649153422,15,0.0,0,0.0,0,1.0,1
62,max_ml,30,30,1,3,0.05,0.95,0.9161833825511628,22,0.0,1,0.0,1,0.0,1
63,max_ml,30,30,1,3,0.05,0.95,0.8735390123450913,7,1.0,1,1.0,1,1.0,1
64,max_ml,30,30,1,3,0.05,0.95,0.872229076781351,13,0.0,1,0.0,1,0.0,1
65,max_ml,30,30,1,3,0.05,0.95,0.8954195877321548,16,0.0,1,0.0,1,0.0,1
66,max_ml,30,30,1,3,0.05,0.95,0.9335949561016044,27,0.0,1,0.0,1,0.0,1
67,max_ml,30,30,1,3,0.05,0.95,0.9276453208112307,36,0.0,1,0.0,1,0.0,1
68,max_ml,30,30,1,3,0.05,0.95,0.920474605856409,46,0.0,1,0.0,1,0.0,1
69,max_ml,30,30,1,3,0.05,0.95,0.8993711631392618,20,0.0,1,0.0,1,0.0,1
70,max_ml,30,30,1,3,0.05,0.95,0.9384321155176788,21,0.0,1,0.0,1,0.0,1
71,max_ml,30,30,1,3,0.05,0.95,0.9438917265098647,18,0.0,1,0.0,1,0.0,1
72,max_ml,30,30,1,3,0.05,0.95,0.8871800472424186,15,0.0,1,0.0,1,0.0,1
73,max_ml,30,30,1,3,0.05,0.95,0.8953223843913638,7,0.0,1,0.0,1,0.0,1
74,max_ml,30,30,1,3,0.05,0.95,0.9495525000308532,35,0.0,1,0.0,1,0.0,1
75,max_ml,30,30,1,3,0.05,0.95,0.9358629292565408,11,0.0,0,0.0,0,1.0,1
76,max_ml,30,30,1,3,0.05,0.95,0.937820925517044,36,0.0,1,0.0,1,0.0,1
77,max_ml,30,30,1,3,0.05,0.95,0.948792873984378,11,0.0,1,0.0,1,0.0,1
78,max_ml,30,30,1,3,0.05,0.95,0.9493244954221924,26,0.0,1,0.0,1,0.0,1
79,max_ml,30,30,1,3,0.05,0.95,0.9294850077139558,41,0.0,1,0.0,1,0.0,1
80,max_ml,30,30,1,3,0.05,0.95,0.8844158699023007,10,1.0,1,1.0,1,1.0,1
81,max_ml,30,30,1,3,0.05,0.95,0.8823995337196893,28,0.0,1,0.0,1,0.0,1
82,max_ml,30,30,1,3,0.05,0.95,0.913471760423258,18,0.0,1,0.0,1,0.0,1
83,max_ml,30,30,1,3,0.05,0.95,0.9185507353781108,42,0.0,1,0.0,1,0.0,1
84,max_ml,30,30,1,3,0.05,0.95,0.9372228777644294,17,0.0,1,0.0,1,0.0,1
85,max_ml,30,30,1,3,0.05,0.95,0.9438689067851628,8,1.0,1,1.0,1,1.0,1
86,max_ml,30,30,1,3,0.05,0.95,0.9260000069658272,13,0.0,1,0.0,1,0.0,1
87,max_ml,30,30,1,3,0.05,0.95,0.8683281166638048,12,1.0,1,1.0,1,1.0,1
88,max_ml,30,30,1,3,0.05,0.95,0.9294965717341452,23,0.0,1,0.0,1,0.0,1
89,max_ml,30,30,1,3,0.05,0.95,0.9383616740109862,20,0.0,1,0.0,1,0.0,1
90,max_ml,30,30,1,3,0.05,0.95,0.9092762621096094,13,0.0,1,0.0,1,0.0,1
91,max_ml,30,30,1,3,0.05,0.95,0.9238690546834746,8,0.0,1,0.0,1,0.0,1
92,max_ml,30,30,1,3,0.05,0.95,0.9486352899091862,22,0.0,1,0.0,1,0.0,1
93,max_ml,30,30,1,3,0.05,0.95,0.9331397269832192,23,0.0,1,0.0,1,0.0,1
94,max_ml,30,30,1,3,0.05,0.95,0.9431481323859632,9,0.0,0,1.0,1,0.0,0
95,max_ml,30,30,1,3,0.05,0.95,0.9431070767957584,25,0.0,1,0.0,1,0.0,1
96,max_ml,30,30,1,3,0.05,0.95,0.9410150600722536,17,0.0,1,0.0,1,0.0,1
97,max_ml,30,30,1,3,0.05,0.95,0.9463052283226212,24,0.0,1,0.0,1,0.0,1
98,max_ml,30,30,1,3,0.05,0.95,0.9119169504176988,35,0.0,1,0.0,1,0.0,1
99,max_ml,30,30,1,3,0.05,0.95,0.9355684499431712,15,0.0,1,0.0,1,0.0,1
100,max_ml,30,30,1,3,0.05,0.95,0.8848777177600892,5,1.0,1,1.0,1,1.0,1
101,max_ml,30,30,1,3,0.05,0.95,0.9206215591545026,15,0.0,1,0.0,1,0.0,1
102,max_ml,30,30,1,3,0.05,0.95,0.9470990199530246,10,0.0,1,0.0,1,0.0,1
103,max_ml,30,30,1,3,0.05,0.95,0.8898665632075781,22,0.0,1,0.0,1,0.0,1
104,max_ml,30,30,1,3,0.05,0.95,0.9481752337764646,17,0.0,1,0.0,1,0.0,1
105,max_ml,30,30,1,3,0.05,0.95,0.9232064645507057,23,0.0,1,0.0,1,0.0,1
106,max_ml,30,30,1,3,0.05,0.95,0.9269286586395332,10,0.0,1,0.0,1,0.0,1
107,max_ml,30,30,1,3,0.05,0.95,0.859321510095417,6,1.0,1,1.0,1,1.0,1
108,max_ml,30,30,1,3,0.05,0.95,0.9488264769367168,16,0.0,1,0.0,1,0.0,1
109,max_ml,30,30,1,3,0.05,0.95,0.934132357966916,23,0.0,1,0.0,1,0.0,1
110,max_ml,30,30,1,3,0.05,0.95,0.9393606618133488,28,0.0,1,0.0,1,0.0,1
111,max_ml,30,30,1,3,0.05,0.95,0.9420594982171434,12,0.0,1,0.0,1,0.0,1
112,max_ml,30,30,1,3,0.05,0.95,0.9473763653563414,49,0.0,1,0.0,1,0.0,1
113,max_ml,30,30,1,3,0.05,0.95,0.937853209122386,23,0.0,1,0.0,1,0.0,1
114,max_ml,30,30,1,3,0.05,0.95,0.9433399266005742,47,0.0,1,0.0,1,0.0,1
115,max_ml,30,30,1,3,0.05,0.95,0.9000516458865917,24,0.0,1,0.0,1,0.0,1
116,max_ml,30,30,1,3,0.05,0.95,0.9497521074501324,45,0.0,1,0.0,1,0.0,1
117,max_ml,30,30,1,3,0.05,0.95,0.9466638107234128,29,0.0,1,0.0,1,0.0,1
118,max_ml,30,30,1,3,0.05,0.95,0.9226727162524476,8,1.0,1,1.0,1,1.0,1
119,max_ml,30,30,1,3,0.05,0.95,0.9159385596970788,14,0.0,1,0.0,1,0.0,1
120,max_ml,30,30,1,3,0.05,0.95,0.9384089356812572,12,1.0,1,1.0,1,1.0,1
121,max_ml,30,30,1,3,0.05,0.95,0.947600577898134,36,0.0,1,0.0,1,0.0,1
122,max_ml,30,30,1,3,0.05,0.95,0.908356960560366,10,0.0,1,0.0,1,0.0,1
123,max_ml,30,30,1,3,0.05,0.95,0.9335275325497664,36,0.0,1,0.0,1,0.0,1
124,max_ml,30,30,1,3,0.05,0.95,0.934860840925887,13,0.0,1,0.0,1,0.0,1
125,max_ml,30,30,1,3,0.05,0.95,0.91956034939346,25,0.0,1,0.0,1,0.0,1
126,max_ml,30,30,1,3,0.05,0.95,0.9127879846683212,9,1.0,1,1.0,1,0.0,0
127,max_ml,30,30,1,3,0.05,0.95,0.9238685511876426,24,0.0,1,0.0,1,0.0,1
128,max_ml,30,30,1,3,0.05,0.95,0.9490964420641252,17,0.0,1,0.0,1,0.0,1
129,max_ml,30,30,1,3,0.05,0.95,0.9229017248028414,27,0.0,1,0.0,1,0.0,1
130,max_ml,30,30,1,3,0.05,0.95,0.901753217525142,29,0.0,1,0.0,1,0.0,1
131,max_ml,30,30,1,3,0.05,0.95,0.8812143058690699,9,1.0,1,1.0,1,1.0,1
132,max_ml,30,30,1,3,0.05,0.95,0.8990539486454072,17,0.0,1,0.0,1,0.0,1
133,max_ml,30,30,1,3,0.05,0.95,0.9032550341639856,5,1.0,1,1.0,1,1.0,1
134,max_ml,30,30,1,3,0.05,0.95,0.9044616214938546,5,1.0,1,1.0,1,1.0,1
135,max_ml,30,30,1,3,0.05,0.95,0.9056057355034534,7,1.0,1,0.0,0,0.0,0
136,max_ml,30,30,1,3,0.05,0.95,0.911169948688356,82,0.0,1,0.0,1,0.0,1
137,max_ml,30,30,1,3,0.05,0.95,0.9458819553049872,21,0.0,1,0.0,1,0.0,1
138,max_ml,30,30,1,3,0.05,0.95,0.9333655544985744,18,0.0,1,0.0,1,0.0,1
139,max_ml,30,30,1,3,0.05,0.95,0.8663492162739003,15,0.0,1,0.0,1,0.0,1
140,max_ml,30,30,1,3,0.05,0.95,0.8781252979131537,20,0.0,1,0.0,1,0.0,1
141,max_ml,30,30,1,3,0.05,0.95,0.9415877686647538,17,0.0,1,0.0,1,0.0,1
142,max_ml,30,30,1,3,0.05,0.95,0.9487123577060856,53,0.0,1,0.0,1,0.0,1
143,max_ml,30,30,1,3,0.05,0.95,0.923367694708614,22,0.0,1,0.0,1,0.0,1
144,max_ml,30,30,1,3,0.05,0.95,0.9028631815953664,12,0.0,1,0.0,1,0.0,1
145,max_ml,30,30,1,3,0.05,0.95,0.9250454584037362,10,1.0,1,1.0,1,1.0,1
146,max_ml,30,30,1,3,0.05,0.95,0.9465638126912648,17,0.0,1,0.0,1,0.0,1
147,max_ml,30,30,1,3,0.05,0.95,0.9052152277035,26,0.0,1,0.0,1,0.0,1
148,max_ml,30,30,1,3,0.05,0.95,0.9339268225036168,11,1.0,1,1.0,1,0.0,0
149,max_ml,30,30,1,3,0.05,0.95,0.941145360404899,20,0.0,1,0.0,1,0.0,1
150,max_ml,30,30,1,3,0.05,0.95,0.9381238604542136,31,0.0,1,0.0,1,0.0,1
151,max_ml,30,30,1,3,0.05,0.95,0.9448837237103308,23,0.0,1,0.0,1,0.0,1
152,max_ml,30,30,1,3,0.05,0.95,0.8583975215054025,11,0.0,0,1.0,1,1.0,1
153,max_ml,30,30,1,3,0.05,0.95,0.944212809731631,12,0.0,1,0.0,1,0.0,1
154,max_ml,30,30,1,3,0.05,0.95,0.9438510255462284,56,0.0,1,0.0,1,0.0,1
155,max_ml,30,30,1,3,0.05,0.95,0.9161621547321304,17,0.0,1,0.0,1,0.0,1
156,max_ml,30,30,1,3,0.05,0.95,0.9286422840386008,7,1.0,1,1.0,1,1.0,1
157,max_ml,30,30,1,3,0.05,0.95,0.9411670408272448,26,0.0,1,0.0,1,0.0,1
158,max_ml,30,30,1,3,0.05,0.95,0.9396813800455034,40,0.0,1,0.0,1,0.0,1
159,max_ml,30,30,1,3,0.05,0.95,0.945995092364842,13,0.0,1,0.0,1,0.0,1
160,max_ml,30,30,1,3,0.05,0.95,0.946651251149192,60,0.0,1,0.0,1,0.0,1
161,max_ml,30,30,1,3,0.05,0.95,0.9203947302397342,18,0.0,1,0.0,1,0.0,1
162,max_ml,30,30,1,3,0.05,0.95,0.948318634890203,35,0.0,1,0.0,1,0.0,1
163,max_ml,30,30,1,3,0.05,0.95,0.9300561029207312,19,0.0,1,0.0,1,0.0,1
164,max_ml,30,30,1,3,0.05,0.95,0.8636116253684738,15,0.0,0,1.0,1,1.0,1
165,max_ml,30,30,1,3,0.05,0.95,0.9361272679720396,22,0.0,1,0.0,1,0.0,1
166,max_ml,30,30,1,3,0.05,0.95,0.932478454865314,6,1.0,1,1.0,1,1.0,1
167,max_ml,30,30,1,3,0.05,0.95,0.9273969705508726,25,0.0,1,0.0,1,0.0,1
168,max_ml,30,30,1,3,0.05,0.95,0.8941469168856964,38,0.0,1,0.0,1,0.0,1
169,max_ml,30,30,1,3,0.05,0.95,0.9163016985677344,15,0.0,1,0.0,1,0.0,1
170,max_ml,30,30,1,3,0.05,0.95,0.8891842708929301,13,0.0,1,0.0,1,0.0,1
171,max_ml,30,30,1,3,0.05,0.95,0.9409094689335148,15,0.0,1,0.0,1,0.0,1
172,max_ml,30,30,1,3,0.05,0.95,0.9104147765148654,16,0.0,1,0.0,1,0.0,1
173,max_ml,30,30,1,3,0.05,0.95,0.870955604078382,19,0.0,1,0.0,1,0.0,1
174,max_ml,30,30,1,3,0.05,0.95,0.927606644003982,14,0.0,1,0.0,1,0.0,1
175,max_ml,30,30,1,3,0.05,0.95,0.9462862038248808,18,0.0,1,0.0,1,0.0,1
176,max_ml,30,30,1,3,0.05,0.95,0.9484945717212384,15,0.0,1,0.0,1,0.0,1
177,max_ml,30,30,1,3,0.05,0.95,0.938929767213756,20,0.0,1,0.0,1,0.0,1
178,max_ml,30,30,1,3,0.05,0.95,0.9452129005901856,20,0.0,1,0.0,1,0.0,1
179,max_ml,30,30,1,3,0.05,0.95,0.9148590949602016,24,0.0,1,0.0,1,0.0,1
180,max_ml,30,30,1,3,0.05,0.95,0.9015173640484272,22,0.0,1,0.0,1,0.0,1
181,max_ml,30,30,1,3,0.05,0.95,0.9244182073812812,17,0.0,1,0.0,1,0.0,1
182,max_ml,30,30,1,3,0.05,0.95,0.9392089265716848,57,0.0,1,0.0,1,0.0,1
183,max_ml,30,30,1,3,0.05,0.95,0.9260970641499484,21,0.0,1,0.0,1,0.0,1
184,max_ml,30,30,1,3,0.05,0.95,0.8779979437191524,12,0.0,1,0.0,1,0.0,1
185,max_ml,30,30,1,3,0.05,0.95,0.8985405522805385,18,0.0,1,0.0,1,0.0,1
186,max_ml,30,30,1,3,0.05,0.95,0.922973480352858,18,0.0,1,0.0,1,0.0,1
187,max_ml,30,30,1,3,0.05,0.95,0.9211678621102388,23,0.0,1,0.0,1,0.0,1
188,max_ml,30,30,1,3,0.05,0.95,0.9383774700866878,11,0.0,0,0.0,0,1.0,1
189,max_ml,30,30,1,3,0.05,0.95,0.9263582363088196,13,0.0,1,0.0,1,0.0,1
190,max_ml,30,30,1,3,0.05,0.95,0.9358425594706004,22,0.0,1,0.0,1,0.0,1
191,max_ml,30,30,1,3,0.05,0.95,0.9398437162919856,13,0.0,1,0.0,1,0.0,1
192,max_ml,30,30,1,3,0.05,0.95,0.9311698078551788,12,0.0,1,0.0,1,0.0,1
193,max_ml,30,30,1,3,0.05,0.95,0.9318014034969964,17,0.0,1,0.0,1,0.0,1
194,max_ml,30,30,1,3,0.05,0.95,0.9381704070917752,16,0.0,1,0.0,1,0.0,1
195,max_ml,30,30,1,3,0.05,0.95,0.9236549984161726,8,1.0,1,1.0,1,1.0,1
196,max_ml,30,30,1,3,0.05,0.95,0.943406205588118,10,0.0,1,0.0,1,0.0,1
197,max_ml,30,30,1,3,0.05,0.95,0.8987417506420194,24,0.0,1,0.0,1,0.0,1
198,max_ml,30,30,1,3,0.05,0.95,0.8820210389689294,6,1.0,1,1.0,1,1.0,1
199,max_ml,30,30,1,3,0.05,0.95,0.9431974466481572,15,0.0,1,0.0,1,0.0,1
200,max_ml,30,30,1,3,0.05,0.95,0.9216459566547374,11,0.0,1,0.0,1,0.0,1
201,max_ml,30,30,1,3,0.05,0.95,0.9384508313785966,20,0.0,1,0.0,1,0.0,1
202,max_ml,30,30,1,3,0.05,0.95,0.9451999493612936,105,0.0,1,0.0,1,0.0,1
203,max_ml,30,30,1,3,0.05,0.95,0.9485573722510136,14,0.0,1,0.0,1,0.0,1
204,max_ml,30,30,1,3,0.05,0.95,0.9486022855775648,37,0.0,1,0.0,1,0.0,1
205,max_ml,30,30,1,3,0.05,0.95,0.9334635735443992,20,0.0,1,0.0,1,0.0,1
206,max_ml,30,30,1,3,0.05,0.95,0.8874684735039954,29,0.0,1,0.0,1,0.0,1
207,max_ml,30,30,1,3,0.05,0.95,0.9055261396144751,17,0.0,1,0.0,1,0.0,1
208,max_ml,30,30,1,3,0.05,0.95,0.94932318399498,7,0.0,1,0.0,1,0.0,1
209,max_ml,30,30,1,3,0.05,0.95,0.9483810893070416,8,0.0,1,0.0,1,0.0,1
210,max_ml,30,30,1,3,0.05,0.95,0.935364483690848,13,0.0,1,0.0,1,0.0,1
211,max_ml,30,30,1,3,0.05,0.95,0.9453308652906872,36,0.0,1,0.0,1,0.0,1
212,max_ml,30,30,1,3,0.05,0.95,0.915645548908002,17,0.0,1,0.0,1,0.0,1
213,max_ml,30,30,1,3,0.05,0.95,0.9059844197393876,14,0.0,1,0.0,1,0.0,1
214,max_ml,30,30,1,3,0.05,0.95,0.9093286167760128,27,0.0,1,0.0,1,0.0,1
215,max_ml,30,30,1,3,0.05,0.95,0.9483820269807726,26,0.0,1,0.0,1,0.0,1
216,max_ml,30,30,1,3,0.05,0.95,0.920372973487073,8,0.0,1,0.0,1,0.0,1
217,max_ml,30,30,1,3,0.05,0.95,0.9199736056529242,14,0.0,1,0.0,1,0.0,1
218,max_ml,30,30,1,3,0.05,0.95,0.9094207081842944,18,0.0,1,0.0,1,0.0,1
219,max_ml,30,30,1,3,0.05,0.95,0.8831345152864708,18,0.0,1,0.0,1,0.0,1
220,max_ml,30,30,1,3,0.05,0.95,0.9356173190796514,43,0.0,1,0.0,1,0.0,1
221,max_ml,30,30,1,3,0.05,0.95,0.9047657825876536,17,0.0,1,0.0,1,0.0,1
222,max_ml,30,30,1,3,0.05,0.95,0.9437984736375294,26,0.0,1,0.0,1,0.0,1
223,max_ml,30,30,1,3,0.05,0.95,0.9406108998555748,56,0.0,1,0.0,1,0.0,1
224,max_ml,30,30,1,3,0.05,0.95,0.9064403560717776,18,0.0,0,0.0,0,1.0,1
225,max_ml,30,30,1,3,0.05,0.95,0.9422263259923648,14,0.0,1,0.0,1,0.0,1
226,max_ml,30,30,1,3,0.05,0.95,0.9461759615743016,23,0.0,1,0.0,1,0.0,1
227,max_ml,30,30,1,3,0.05,0.95,0.942748586227815,16,0.0,1,0.0,1,0.0,1
228,max_ml,30,30,1,3,0.05,0.95,0.9230806627673548,33,0.0,1,0.0,1,0.0,1
229,max_ml,30,30,1,3,0.05,0.95,0.8932615521983552,6,1.0,1,1.0,1,1.0,1
230,max_ml,30,30,1,3,0.05,0.95,0.9452879801926952,23,0.0,1,0.0,1,0.0,1
231,max_ml,30,30,1,3,0.05,0.95,0.905591101489412,15,0.0,0,0.0,0,1.0,1
232,max_ml,30,30,1,3,0.05,0.95,0.9234115818103042,33,0.0,1,0.0,1,0.0,1
233,max_ml,30,30,1,3,0.05,0.95,0.8666151600832744,12,0.0,1,0.0,1,0.0,1
234,max_ml,30,30,1,3,0.05,0.95,0.8679113409755759,10,1.0,1,1.0,1,1.0,1
235,max_ml,30,30,1,3,0.05,0.95,0.9112699408792658,13,0.0,1,0.0,1,0.0,1
236,max_ml,30,30,1,3,0.05,0.95,0.9164526657244672,15,0.0,1,0.0,1,0.0,1
237,max_ml,30,30,1,3,0.05,0.95,0.9245844619307614,8,1.0,1,1.0,1,1.0,1
238,max_ml,30,30,1,3,0.05,0.95,0.9398070279827926,48,0.0,1,0.0,1,0.0,1
239,max_ml,30,30,1,3,0.05,0.95,0.9473980875096102,18,0.0,1,0.0,1,0.0,1
240,max_ml,30,30,1,3,0.05,0.95,0.909115411466239,10,0.0,1,0.0,1,0.0,1
241,max_ml,30,30,1,3,0.05,0.95,0.9374474712455556,12,0.0,1,0.0,1,0.0,1
242,max_ml,30,30,1,3,0.05,0.95,0.9026521803021812,13,0.0,1,0.0,1,0.0,1
243,max_ml,30,30,1,3,0.05,0.95,0.921761503059774,14,1.0,1,1.0,1,1.0,1
244,max_ml,30,30,1,3,0.05,0.95,0.9341251691528686,14,0.0,1,0.0,1,0.0,1
245,max_ml,30,30,1,3,0.05,0.95,0.906293762644562,18,0.0,1,0.0,1,0.0,1
246,max_ml,30,30,1,3,0.05,0.95,0.9376184222778734,19,0.0,1,0.0,1,0.0,1
247,max_ml,30,30,1,3,0.05,0.95,0.9326320074890706,21,0.0,1,0.0,1,0.0,1
248,max_ml,30,30,1,3,0.05,0.95,0.8958050572357894,32,0.0,1,0.0,1,0.0,1
249,max_ml,30,30,1,3,0.05,0.95,0.9454946791569676,21,0.0,1,0.0,1,0.0,1
250,max_ml,30,30,1,3,0.05,0.95,0.8988032968900889,15,0.0,1,0.0,1,0.0,1
251,max_ml,30,30,1,3,0.05,0.95,0.9460876923669856,24,0.0,1,0.0,1,0.0,1
252,max_ml,30,30,1,3,0.05,0.95,0.8770111339479268,27,0.0,1,0.0,1,0.0,1
253,max_ml,30,30,1,3,0.05,0.95,0.9155809517300704,19,0.0,1,0.0,1,0.0,1
254,max_ml,30,30,1,3,0.05,0.95,0.9386528448378736,10,0.0,1,0.0,1,0.0,1
255,max_ml,30,30,1,3,0.05,0.95,0.9110748110148108,16,1.0,1,1.0,1,1.0,1
256,max_ml,30,30,1,3,0.05,0.95,0.9489162495948312,55,0.0,1,0.0,1,0.0,1
257,max_ml,30,30,1,3,0.05,0.95,0.9478897192705188,8,1.0,1,1.0,1,1.0,1
258,max_ml,30,30,1,3,0.05,0.95,0.930685353234004,18,0.0,1,0.0,1,0.0,1
259,max_ml,30,30,1,3,0.05,0.95,0.9104703029037918,22,0.0,1,0.0,1,0.0,1
260,max_ml,30,30,1,3,0.05,0.95,0.946762610500758,27,0.0,1,0.0,1,0.0,1
261,max_ml,30,30,1,3,0.05,0.95,0.9318002899266348,27,0.0,1,0.0,1,0.0,1
262,max_ml,30,30,1,3,0.05,0.95,0.9386121917331824,14,0.0,0,0.0,0,1.0,1
263,max_ml,30,30,1,3,0.05,0.95,0.923713411332146,21,0.0,1,0.0,1,0.0,1
264,max_ml,30,30,1,3,0.05,0.95,0.9087497620879424,12,0.0,1,0.0,1,0.0,1
265,max_ml,30,30,1,3,0.05,0.95,0.8961821203586373,9,1.0,1,1.0,1,1.0,1
266,max_ml,30,30,1,3,0.05,0.95,0.936372613815499,19,0.0,1,0.0,1,0.0,1
267,max_ml,30,30,1,3,0.05,0.95,0.9441749614783144,31,0.0,1,0.0,1,0.0,1
268,max_ml,30,30,1,3,0.05,0.95,0.9351901879023528,13,0.0,1,0.0,1,0.0,1
269,max_ml,30,30,1,3,0.05,0.95,0.901693525394594,12,0.0,1,0.0,1,0.0,1
270,max_ml,30,30,1,3,0.05,0.95,0.8922195377605359,17,0.0,1,0.0,1,0.0,1
271,max_ml,30,30,1,3,0.05,0.95,0.8694004086379704,8,1.0,1,1.0,1,1.0,1
272,max_ml,30,30,1,3,0.05,0.95,0.8470954582675289,10,1.0,1,1.0,1,1.0,1
273,max_ml,30,30,1,3,0.05,0.95,0.9227404831428044,38,0.0,1,0.0,1,0.0,1
274,max_ml,30,30,1,3,0.05,0.95,0.9312649453516249,19,0.0,1,0.0,1,0.0,1
275,max_ml,30,30,1,3,0.05,0.95,0.949958508749832,17,0.0,1,0.0,1,0.0,1
276,max_ml,30,30,1,3,0.05,0.95,0.9179202593196012,5,1.0,1,1.0,1,1.0,1
277,max_ml,30,30,1,3,0.05,0.95,0.9211570877375004,13,0.0,1,0.0,1,0.0,1
278,max_ml,30,30,1,3,0.05,0.95,0.933846783817419,14,0.0,1,0.0,1,0.0,1
279,max_ml,30,30,1,3,0.05,0.95,0.9309406821389868,38,0.0,1,0.0,1,0.0,1
280,max_ml,30,30,1,3,0.05,0.95,0.9493480701050426,24,0.0,1,0.0,1,0.0,1
281,max_ml,30,30,1,3,0.05,0.95,0.9021055017655898,18,0.0,1,0.0,1,0.0,1
282,max_ml,30,30,1,3,0.05,0.95,0.9366532581791752,38,0.0,1,0.0,1,0.0,1
283,max_ml,30,30,1,3,0.05,0.95,0.9254163313753248,18,0.0,1,0.0,1,0.0,1
284,max_ml,30,30,1,3,0.05,0.95,0.9490301235704888,24,0.0,1,0.0,1,0.0,1
285,max_ml,30,30,1,3,0.05,0.95,0.9492893244639604,33,0.0,1,0.0,1,0.0,1
286,max_ml,30,30,1,3,0.05,0.95,0.9493623353830736,10,0.0,1,0.0,1,0.0,1
287,max_ml,30,30,1,3,0.05,0.95,0.9043244656941954,17,0.0,1,0.0,1,0.0,1
288,max_ml,30,30,1,3,0.05,0.95,0.9274915631466224,59,0.0,1,0.0,1,0.0,1
289,max_ml,30,30,1,3,0.05,0.95,0.871629236989688,10,0.0,1,0.0,1,0.0,1
290,max_ml,30,30,1,3,0.05,0.95,0.9139106674547428,15,0.0,1,0.0,1,0.0,1
291,max_ml,30,30,1,3,0.05,0.95,0.940512723624786,38,0.0,1,0.0,1,0.0,1
292,max_ml,30,30,1,3,0.05,0.95,0.9113834963384876,14,0.0,1,0.0,1,0.0,1
293,max_ml,30,30,1,3,0.05,0.95,0.9472233601036696,45,0.0,1,0.0,1,0.0,1
294,max_ml,30,30,1,3,0.05,0.95,0.9499397142324852,54,0.0,1,0.0,1,0.0,1
295,max_ml,30,30,1,3,0.05,0.95,0.8955271005547044,12,0.0,1,0.0,1,0.0,1
296,max_ml,30,30,1,3,0.05,0.95,0.9426978244569226,37,0.0,1,0.0,1,0.0,1
297,max_ml,30,30,1,3,0.05,0.95,0.8590030353088031,12,0.0,1,0.0,1,0.0,1
298,max_ml,30,30,1,3,0.05,0.95,0.9362303143306896,38,0.0,1,0.0,1,0.0,1
299,max_ml,30,30,1,3,0.05,0.95,0.9479076599746236,29,0.0,1,0.0,1,0.0,1
300,max_ml,30,30,1,3,0.05,0.95,0.9398190988789052,22,0.0,1,0.0,1,0.0,1
301,max_ml,30,30,1,3,0.05,0.95,0.9199632585250412,12,0.0,1,0.0,1,0.0,1
302,max_ml,30,30,1,3,0.05,0.95,0.927079137296322,11,0.0,1,0.0,1,0.0,1
303,max_ml,30,30,1,3,0.05,0.95,0.9437917408311184,47,0.0,1,0.0,1,0.0,1
304,max_ml,30,30,1,3,0.05,0.95,0.921242853582096,13,0.0,1,0.0,1,0.0,1
305,max_ml,30,30,1,3,0.05,0.95,0.948034314606822,14,0.0,1,0.0,1,0.0,1
306,max_ml,30,30,1,3,0.05,0.95,0.9089810549354884,24,0.0,1,0.0,1,0.0,1
307,max_ml,30,30,1,3,0.05,0.95,0.9470245525758852,13,0.0,1,0.0,1,0.0,1
308,max_ml,30,30,1,3,0.05,0.95,0.93963913614522,13,0.0,1,0.0,1,0.0,1
309,max_ml,30,30,1,3,0.05,0.95,0.9320014239038686,16,0.0,0,1.0,1,1.0,1
310,max_ml,30,30,1,3,0.05,0.95,0.936017377719416,40,0.0,1,0.0,1,0.0,1
311,max_ml,30,30,1,3,0.05,0.95,0.9403795291617568,19,0.0,1,0.0,1,0.0,1
312,max_ml,30,30,1,3,0.05,0.95,0.8908531772291495,11,1.0,1,1.0,1,1.0,1
313,max_ml,30,30,1,3,0.05,0.95,0.9485540106487504,32,0.0,1,0.0,1,0.0,1
314,max_ml,30,30,1,3,0.05,0.95,0.9331457805229882,17,1.0,1,1.0,1,1.0,1
315,max_ml,30,30,1,3,0.05,0.95,0.8363240548633178,7,1.0,1,1.0,1,1.0,1
316,max_ml,30,30,1,3,0.05,0.95,0.9467843588206244,18,0.0,1,0.0,1,0.0,1
317,max_ml,30,30,1,3,0.05,0.95,0.9154900186555198,23,0.0,1,0.0,1,0.0,1
318,max_ml,30,30,1,3,0.05,0.95,0.8988331948483316,10,1.0,1,1.0,1,1.0,1
319,max_ml,30,30,1,3,0.05,0.95,0.9420464485257376,16,0.0,1,0.0,1,0.0,1
320,max_ml,30,30,1,3,0.05,0.95,0.943224935074275,25,0.0,1,0.0,1,0.0,1
321,max_ml,30,30,1,3,0.05,0.95,0.9381447694686502,27,0.0,1,0.0,1,0.0,1
322,max_ml,30,30,1,3,0.05,0.95,0.9499052867327809,32,0.0,1,0.0,1,0.0,1
323,max_ml,30,30,1,3,0.05,0.95,0.8807653344851696,4,1.0,1,1.0,1,1.0,1
324,max_ml,30,30,1,3,0.05,0.95,0.9438727597863044,14,0.0,1,0.0,1,0.0,1
325,max_ml,30,30,1,3,0.05,0.95,0.9054154464208142,15,0.0,1,0.0,1,0.0,1
326,max_ml,30,30,1,3,0.05,0.95,0.8269087432901583,12,1.0,1,1.0,1,1.0,1
327,max_ml,30,30,1,3,0.05,0.95,0.9263749641258774,6,1.0,1,1.0,1,1.0,1
328,max_ml,30,30,1,3,0.05,0.95,0.9139031282871886,20,0.0,1,0.0,1,0.0,1
329,max_ml,30,30,1,3,0.05,0.95,0.8808118230130622,26,0.0,0,0.0,0,1.0,1
330,max_ml,30,30,1,3,0.05,0.95,0.894255081784732,10,0.0,1,0.0,1,0.0,1
331,max_ml,30,30,1,3,0.05,0.95,0.9316242615676712,24,0.0,1,0.0,1,0.0,1
332,max_ml,30,30,1,3,0.05,0.95,0.9430222705499594,23,0.0,1,0.0,1,0.0,1
333,max_ml,30,30,1,3,0.05,0.95,0.916448950734142,10,0.0,0,0.0,0,1.0,1
334,max_ml,30,30,1,3,0.05,0.95,0.9294599766858302,18,0.0,0,0.0,0,1.0,1
335,max_ml,30,30,1,3,0.05,0.95,0.934137166486154,9,1.0,1,1.0,1,0.0,0
336,max_ml,30,30,1,3,0.05,0.95,0.935178990406106,18,0.0,1,0.0,1,0.0,1
337,max_ml,30,30,1,3,0.05,0.95,0.9276759756750316,10,0.0,1,0.0,1,0.0,1
338,max_ml,30,30,1,3,0.05,0.95,0.9447502405355036,13,0.0,1,0.0,1,0.0,1
339,max_ml,30,30,1,3,0.05,0.95,0.9479831167403217,34,0.0,1,0.0,1,0.0,1
340,max_ml,30,30,1,3,0.05,0.95,0.9421966724161068,46,0.0,1,0.0,1,0.0,1
341,max_ml,30,30,1,3,0.05,0.95,0.935011729963738,19,0.0,1,0.0,1,0.0,1
342,max_ml,30,30,1,3,0.05,0.95,0.9408225341751104,7,0.0,1,0.0,1,0.0,1
343,max_ml,30,30,1,3,0.05,0.95,0.8391326106597732,7,1.0,1,1.0,1,1.0,1
344,max_ml,30,30,1,3,0.05,0.95,0.9128761451893042,17,0.0,1,0.0,1,0.0,1
345,max_ml,30,30,1,3,0.05,0.95,0.938095570141621,18,0.0,1,0.0,1,0.0,1
346,max_ml,30,30,1,3,0.05,0.95,0.9386358355207518,13,0.0,1,0.0,1,0.0,1
347,max_ml,30,30,1,3,0.05,0.95,0.947080468414072,27,0.0,1,0.0,1,0.0,1
348,max_ml,30,30,1,3,0.05,0.95,0.9308061510422416,40,0.0,1,0.0,1,0.0,1
349,max_ml,30,30,1,3,0.05,0.95,0.9186208654855844,9,0.0,1,0.0,1,0.0,1
350,max_ml,30,30,1,3,0.05,0.95,0.892356846426893,13,0.0,1,0.0,1,0.0,1
351,max_ml,30,30,1,3,0.05,0.95,0.9408757224089525,34,0.0,1,0.0,1,0.0,1
352,max_ml,30,30,1,3,0.05,0.95,0.9351984853554828,8,1.0,1,1.0,1,1.0,1
353,max_ml,30,30,1,3,0.05,0.95,0.8781487675927137,16,0.0,1,0.0,1,0.0,1
354,max_ml,30,30,1,3,0.05,0.95,0.9386269844369796,25,0.0,1,0.0,1,0.0,1
355,max_ml,30,30,1,3,0.05,0.95,0.9135530497971232,17,0.0,1,0.0,1,0.0,1
356,max_ml,30,30,1,3,0.05,0.95,0.946062653449432,24,0.0,1,0.0,1,0.0,1
357,max_ml,30,30,1,3,0.05,0.95,0.9305349566018966,23,0.0,1,0.0,1,0.0,1
358,max_ml,30,30,1,3,0.05,0.95,0.9423733164185432,17,0.0,1,0.0,1,0.0,1
359,max_ml,30,30,1,3,0.05,0.95,0.9089546876609604,25,0.0,1,0.0,1,0.0,1
360,max_ml,30,30,1,3,0.05,0.95,0.9030452616660106,6,1.0,1,1.0,1,1.0,1
361,max_ml,30,30,1,3,0.05,0.95,0.919667023008523,16,0.0,1,0.0,1,0.0,1
362,max_ml,30,30,1,3,0.05,0.95,0.9173856470435592,33,0.0,1,0.0,1,0.0,1
363,max_ml,30,30,1,3,0.05,0.95,0.929277652798308,13,0.0,1,0.0,1,0.0,1
364,max_ml,30,30,1,3,0.05,0.95,0.9313234433223408,11,0.0,0,1.0,1,0.0,0
365,max_ml,30,30,1,3,0.05,0.95,0.9466745753298365,9,1.0,1,0.0,0,0.0,0
366,max_ml,30,30,1,3,0.05,0.95,0.9469455026012008,34,0.0,1,0.0,1,0.0,1
367,max_ml,30,30,1,3,0.05,0.95,0.9395936487971646,25,0.0,1,0.0,1,0.0,1
368,max_ml,30,30,1,3,0.05,0.95,0.9031041794575076,18,0.0,1,0.0,1,0.0,1
369,max_ml,30,30,1,3,0.05,0.95,0.9490673571902098,7,1.0,1,1.0,1,0.0,0
370,max_ml,30,30,1,3,0.05,0.95,0.8662568506945553,19,0.0,1,0.0,1,0.0,1
371,max_ml,30,30,1,3,0.05,0.95,0.9325241889695908,29,0.0,1,0.0,1,0.0,1
372,max_ml,30,30,1,3,0.05,0.95,0.8930241829709726,16,0.0,1,0.0,1,0.0,1
373,max_ml,30,30,1,3,0.05,0.95,0.8261856435363947,5,1.0,1,1.0,1,1.0,1
374,max_ml,30,30,1,3,0.05,0.95,0.9010011931772232,33,0.0,1,0.0,1,0.0,1
375,max_ml,30,30,1,3,0.05,0.95,0.9379880280276476,15,0.0,1,0.0,1,0.0,1
376,max_ml,30,30,1,3,0.05,0.95,0.9314503660867648,31,0.0,1,0.0,1,0.0,1
377,max_ml,30,30,1,3,0.05,0.95,0.9255348945064128,26,0.0,1,0.0,1,0.0,1
378,max_ml,30,30,1,3,0.05,0.95,0.9476430017045618,15,0.0,1,0.0,1,0.0,1
379,max_ml,30,30,1,3,0.05,0.95,0.9051286049177376,11,0.0,1,0.0,1,0.0,1
380,max_ml,30,30,1,3,0.05,0.95,0.9443414868361276,15,0.0,1,0.0,1,0.0,1
381,max_ml,30,30,1,3,0.05,0.95,0.8536955629736228,18,0.0,1,0.0,1,0.0,1
382,max_ml,30,30,1,3,0.05,0.95,0.9150865070066212,8,0.0,1,0.0,1,0.0,1
383,max_ml,30,30,1,3,0.05,0.95,0.8958197286133301,17,0.0,0,0.0,0,1.0,1
384,max_ml,30,30,1,3,0.05,0.95,0.9377599263086642,18,0.0,1,0.0,1,0.0,1
385,max_ml,30,30,1,3,0.05,0.95,0.939155484224818,18,0.0,1,0.0,1,0.0,1
386,max_ml,30,30,1,3,0.05,0.95,0.949629888385166,30,0.0,1,0.0,1,0.0,1
387,max_ml,30,30,1,3,0.05,0.95,0.9452628200154668,11,0.0,1,0.0,1,0.0,1
388,max_ml,30,30,1,3,0.05,0.95,0.9382208364596798,34,0.0,1,0.0,1,0.0,1
389,max_ml,30,30,1,3,0.05,0.95,0.9237565009382466,15,0.0,1,0.0,1,0.0,1
390,max_ml,30,30,1,3,0.05,0.95,0.946268025044494,24,0.0,1,0.0,1,0.0,1
391,max_ml,30,30,1,3,0.05,0.95,0.8909493046709214,14,0.0,1,0.0,1,0.0,1
392,max_ml,30,30,1,3,0.05,0.95,0.8975610751501278,7,1.0,1,1.0,1,1.0,1
393,max_ml,30,30,1,3,0.05,0.95,0.9325027790878082,21,0.0,1,0.0,1,0.0,1
394,max_ml,30,30,1,3,0.05,0.95,0.9379287387064752,12,0.0,1,0.0,1,0.0,1
395,max_ml,30,30,1,3,0.05,0.95,0.93754509254881,30,0.0,1,0.0,1,0.0,1
396,max_ml,30,30,1,3,0.05,0.95,0.93517721011033,22,0.0,1,0.0,1,0.0,1
397,max_ml,30,30,1,3,0.05,0.95,0.934874663489317,13,0.0,1,0.0,1,0.0,1
398,max_ml,30,30,1,3,0.05,0.95,0.9452444931132497,5,1.0,1,1.0,1,1.0,1
399,max_ml,30,30,1,3,0.05,0.95,0.9269061535802484,12,0.0,1,0.0,1,0.0,1
400,max_ml,30,30,1,3,0.05,0.95,0.9391132220401316,28,0.0,1,0.0,1,0.0,1
401,max_ml,30,30,1,3,0.05,0.95,0.9469395259414922,13,0.0,0,1.0,1,0.0,0
402,max_ml,30,30,1,3,0.05,0.95,0.896083577664845,15,0.0,1,0.0,1,0.0,1
403,max_ml,30,30,1,3,0.05,0.95,0.9335579694673872,64,0.0,1,0.0,1,0.0,1
404,max_ml,30,30,1,3,0.05,0.95,0.9379912873845953,11,1.0,1,1.0,1,1.0,1
405,max_ml,30,30,1,3,0.05,0.95,0.9354220151736898,9,1.0,1,1.0,1,1.0,1
406,max_ml,30,30,1,3,0.05,0.95,0.8590454282262857,8,1.0,1,1.0,1,1.0,1
407,max_ml,30,30,1,3,0.05,0.95,0.9312138058174876,17,0.0,1,0.0,1,0.0,1
408,max_ml,30,30,1,3,0.05,0.95,0.9468415201979032,15,0.0,1,0.0,1,0.0,1
409,max_ml,30,30,1,3,0.05,0.95,0.8036718048256741,9,1.0,1,1.0,1,1.0,1
410,max_ml,30,30,1,3,0.05,0.95,0.9207628330314214,10,1.0,1,1.0,1,1.0,1
411,max_ml,30,30,1,3,0.05,0.95,0.940739068954878,22,0.0,1,0.0,1,0.0,1
412,max_ml,30,30,1,3,0.05,0.95,0.9325113928416074,16,0.0,1,0.0,1,0.0,1
413,max_ml,30,30,1,3,0.05,0.95,0.8593188111123232,13,0.0,0,1.0,1,0.0,0
414,max_ml,30,30,1,3,0.05,0.95,0.92540602392601,26,0.0,1,0.0,1,0.0,1
415,max_ml,30,30,1,3,0.05,0.95,0.8886272399011951,9,0.0,1,0.0,1,0.0,1
416,max_ml,30,30,1,3,0.05,0.95,0.9483307853031272,10,1.0,1,1.0,1,0.0,0
417,max_ml,30,30,1,3,0.05,0.95,0.941321698663254,49,0.0,1,0.0,1,0.0,1
418,max_ml,30,30,1,3,0.05,0.95,0.9109069651874128,20,0.0,1,0.0,1,0.0,1
419,max_ml,30,30,1,3,0.05,0.95,0.922132751731553,18,0.0,1,0.0,1,0.0,1
420,max_ml,30,30,1,3,0.05,0.95,0.948843400655844,14,0.0,1,0.0,1,0.0,1
421,max_ml,30,30,1,3,0.05,0.95,0.9156495759867584,13,0.0,1,0.0,1,0.0,1
422,max_ml,30,30,1,3,0.05,0.95,0.9113822215925256,18,0.0,1,0.0,1,0.0,1
423,max_ml,30,30,1,3,0.05,0.95,0.78939253188156,10,1.0,1,1.0,1,1.0,1
424,max_ml,30,30,1,3,0.05,0.95,0.8026819018759519,12,0.0,1,0.0,1,0.0,1
425,max_ml,30,30,1,3,0.05,0.95,0.9339792912710838,10,0.0,1,0.0,1,0.0,1
426,max_ml,30,30,1,3,0.05,0.95,0.9128671451363076,13,0.0,1,0.0,1,0.0,1
427,max_ml,30,30,1,3,0.05,0.95,0.9159289184650156,26,0.0,1,0.0,1,0.0,1
428,max_ml,30,30,1,3,0.05,0.95,0.9344578768885204,8,1.0,1,0.0,0,1.0,1
429,max_ml,30,30,1,3,0.05,0.95,0.9260190988154426,47,0.0,1,0.0,1,0.0,1
430,max_ml,30,30,1,3,0.05,0.95,0.9432490464426956,22,0.0,1,0.0,1,0.0,1
431,max_ml,30,30,1,3,0.05,0.95,0.9300810509861676,14,0.0,1,0.0,1,0.0,1
432,max_ml,30,30,1,3,0.05,0.95,0.9254680587760428,24,0.0,1,0.0,1,0.0,1
433,max_ml,30,30,1,3,0.05,0.95,0.9030310137984529,26,0.0,1,0.0,1,0.0,1
434,max_ml,30,30,1,3,0.05,0.95,0.946285178118412,72,0.0,1,0.0,1,0.0,1
435,max_ml,30,30,1,3,0.05,0.95,0.9499701402815832,13,0.0,1,0.0,1,0.0,1
436,max_ml,30,30,1,3,0.05,0.95,0.9337636907273694,27,0.0,1,0.0,1,0.0,1
437,max_ml,30,30,1,3,0.05,0.95,0.9378399561824372,27,0.0,1,0.0,1,0.0,1
438,max_ml,30,30,1,3,0.05,0.95,0.9421531037795284,10,0.0,1,0.0,1,0.0,1
439,max_ml,30,30,1,3,0.05,0.95,0.943093007404421,38,0.0,1,0.0,1,0.0,1
440,max_ml,30,30,1,3,0.05,0.95,0.9487687212330148,23,0.0,1,0.0,1,0.0,1
441,max_ml,30,30,1,3,0.05,0.95,0.9346290438181792,33,0.0,1,0.0,1,0.0,1
442,max_ml,30,30,1,3,0.05,0.95,0.9173351037766152,18,0.0,1,0.0,1,0.0,1
443,max_ml,30,30,1,3,0.05,0.95,0.9346504654164284,25,0.0,1,0.0,1,0.0,1
444,max_ml,30,30,1,3,0.05,0.95,0.942332439364302,48,0.0,1,0.0,1,0.0,1
445,max_ml,30,30,1,3,0.05,0.95,0.940938839292616,27,0.0,1,0.0,1,0.0,1
446,max_ml,30,30,1,3,0.05,0.95,0.9225557675883136,18,0.0,1,0.0,1,0.0,1
447,max_ml,30,30,1,3,0.05,0.95,0.9325083763316336,9,1.0,1,1.0,1,0.0,0
448,max_ml,30,30,1,3,0.05,0.95,0.9424785005801422,24,0.0,1,0.0,1,0.0,1
449,max_ml,30,30,1,3,0.05,0.95,0.8963418963126912,15,0.0,1,0.0,1,0.0,1
450,max_ml,30,30,1,3,0.05,0.95,0.9195796945692236,43,0.0,1,0.0,1,0.0,1
451,max_ml,30,30,1,3,0.05,0.95,0.8898969463162505,11,0.0,1,0.0,1,0.0,1
452,max_ml,30,30,1,3,0.05,0.95,0.8880874344612947,10,1.0,1,1.0,1,1.0,1
453,max_ml,30,30,1,3,0.05,0.95,0.9111729267412492,13,0.0,1,0.0,1,0.0,1
454,max_ml,30,30,1,3,0.05,0.95,0.9430034501990252,14,0.0,1,0.0,1,0.0,1
455,max_ml,30,30,1,3,0.05,0.95,0.8860523075292059,19,0.0,1,0.0,1,0.0,1
456,max_ml,30,30,1,3,0.05,0.95,0.8894651945176533,12,0.0,1,0.0,1,0.0,1
457,max_ml,30,30,1,3,0.05,0.95,0.9467433300082402,24,0.0,1,0.0,1,0.0,1
458,max_ml,30,30,1,3,0.05,0.95,0.930465374789286,14,0.0,1,0.0,1,0.0,1
459,max_ml,30,30,1,3,0.05,0.95,0.943508578614174,50,0.0,1,0.0,1,0.0,1
460,max_ml,30,30,1,3,0.05,0.95,0.9264646066974171,12,1.0,1,1.0,1,1.0,1
461,max_ml,30,30,1,3,0.05,0.95,0.8901846404943421,17,0.0,1,0.0,1,0.0,1
462,max_ml,30,30,1,3,0.05,0.95,0.8836663735898682,13,0.0,1,0.0,1,0.0,1
463,max_ml,30,30,1,3,0.05,0.95,0.9254745817032248,26,0.0,1,0.0,1,0.0,1
464,max_ml,30,30,1,3,0.05,0.95,0.9126200500618424,27,0.0,1,0.0,1,0.0,1
465,max_ml,30,30,1,3,0.05,0.95,0.9308886978057684,13,0.0,0,0.0,0,1.0,1
466,max_ml,30,30,1,3,0.05,0.95,0.9204218982617912,20,0.0,1,0.0,1,0.0,1
467,max_ml,30,30,1,3,0.05,0.95,0.8874316176723823,16,0.0,1,0.0,1,0.0,1
468,max_ml,30,30,1,3,0.05,0.95,0.9493384273774405,35,0.0,1,0.0,1,0.0,1
469,max_ml,30,30,1,3,0.05,0.95,0.9430086561781618,36,0.0,1,0.0,1,0.0,1
470,max_ml,30,30,1,3,0.05,0.95,0.7678729634714456,6,1.0,1,1.0,1,1.0,1
471,max_ml,30,30,1,3,0.05,0.95,0.9171695198784924,11,1.0,1,1.0,1,1.0,1
472,max_ml,30,30,1,3,0.05,0.95,0.9264098192377536,15,0.0,1,0.0,1,0.0,1
473,max_ml,30,30,1,3,0.05,0.95,0.9152056702622812,27,0.0,1,0.0,1,0.0,1
474,max_ml,30,30,1,3,0.05,0.95,0.8220000140841063,30,0.0,0,1.0,1,0.0,0
475,max_ml,30,30,1,3,0.05,0.95,0.9465306026176556,99,0.0,1,0.0,1,0.0,1
476,max_ml,30,30,1,3,0.05,0.95,0.9492676949845936,23,0.0,1,0.0,1,0.0,1
477,max_ml,30,30,1,3,0.05,0.95,0.9414283267435302,23,0.0,1,0.0,1,0.0,1
478,max_ml,30,30,1,3,0.05,0.95,0.9488685554303052,67,0.0,1,0.0,1,0.0,1
479,max_ml,30,30,1,3,0.05,0.95,0.9184477249063732,16,1.0,1,1.0,1,1.0,1
480,max_ml,30,30,1,3,0.05,0.95,0.7467795906888752,5,1.0,1,1.0,1,1.0,1
481,max_ml,30,30,1,3,0.05,0.95,0.913712959473876,25,0.0,1,0.0,1,0.0,1
482,max_ml,30,30,1,3,0.05,0.95,0.9322527958308212,14,0.0,1,0.0,1,0.0,1
483,max_ml,30,30,1,3,0.05,0.95,0.935263092308856,53,0.0,1,0.0,1,0.0,1
484,max_ml,30,30,1,3,0.05,0.95,0.9466928332998504,31,0.0,1,0.0,1,0.0,1
485,max_ml,30,30,1,3,0.05,0.95,0.91735844530156,15,0.0,1,0.0,1,0.0,1
486,max_ml,30,30,1,3,0.05,0.95,0.9488088874353848,37,0.0,1,0.0,1,0.0,1
487,max_ml,30,30,1,3,0.05,0.95,0.910737719714117,15,0.0,1,0.0,1,0.0,1
488,max_ml,30,30,1,3,0.05,0.95,0.93441307513448,6,1.0,1,1.0,1,0.0,0
489,max_ml,30,30,1,3,0.05,0.95,0.9419172180075428,8,1.0,1,1.0,1,1.0,1
490,max_ml,30,30,1,3,0.05,0.95,0.91700770230983,9,0.0,1,0.0,1,0.0,1
491,max_ml,30,30,1,3,0.05,0.95,0.9488010299757036,40,0.0,1,0.0,1,0.0,1
492,max_ml,30,30,1,3,0.05,0.95,0.9240346236985344,14,1.0,1,1.0,1,1.0,1
493,max_ml,30,30,1,3,0.05,0.95,0.875929783418261,28,0.0,1,0.0,1,0.0,1
494,max_ml,30,30,1,3,0.05,0.95,0.9333056549853492,17,0.0,1,0.0,1,0.0,1
495,max_ml,30,30,1,3,0.05,0.95,0.9295920621391106,17,0.0,1,0.0,1,0.0,1
496,max_ml,30,30,1,3,0.05,0.95,0.8729653572674196,12,0.0,1,0.0,1,0.0,1
497,max_ml,30,30,1,3,0.05,0.95,0.9148042692773896,13,0.0,1,0.0,1,0.0,1
498,max_ml,30,30,1,3,0.05,0.95,0.9174167648871588,19,0.0,1,0.0,1,0.0,1
499,max_ml,30,30,1,3,0.05,0.95,0.9455164593847676,42,0.0,1,0.0,1,0.0,1
500,max_ml,30,30,1,3,0.05,0.95,0.944586564680659,50,0.0,1,0.0,1,0.0,1
501,max_ml,30,30,1,3,0.05,0.95,0.906621438382098,12,0.0,1,0.0,1,0.0,1
502,max_ml,30,30,1,3,0.05,0.95,0.9375471591759698,18,0.0,1,0.0,1,0.0,1
503,max_ml,30,30,1,3,0.05,0.95,0.9158828387337148,20,0.0,1,0.0,1,0.0,1
504,max_ml,30,30,1,3,0.05,0.95,0.9285959238390948,20,0.0,1,0.0,1,0.0,1
505,max_ml,30,30,1,3,0.05,0.95,0.9393306378424634,18,0.0,1,0.0,1,0.0,1
506,max_ml,30,30,1,3,0.05,0.95,0.9437705378397344,14,1.0,1,1.0,1,0.0,0
507,max_ml,30,30,1,3,0.05,0.95,0.893378493553748,17,0.0,0,1.0,1,1.0,1
508,max_ml,30,30,1,3,0.05,0.95,0.9434829381474252,9,0.0,1,0.0,1,0.0,1
509,max_ml,30,30,1,3,0.05,0.95,0.9341620915114092,11,0.0,1,0.0,1,0.0,1
510,max_ml,30,30,1,3,0.05,0.95,0.9028125169380125,9,1.0,1,1.0,1,1.0,1
511,max_ml,30,30,1,3,0.05,0.95,0.9320922021287412,14,1.0,1,1.0,1,0.0,0
512,max_ml,30,30,1,3,0.05,0.95,0.9164444534892264,36,0.0,1,0.0,1,0.0,1
513,max_ml,30,30,1,3,0.05,0.95,0.9490840854409976,43,0.0,1,0.0,1,0.0,1
514,max_ml,30,30,1,3,0.05,0.95,0.9032570608983452,11,1.0,1,1.0,1,1.0,1
515,max_ml,30,30,1,3,0.05,0.95,0.934836544720271,44,0.0,1,0.0,1,0.0,1
516,max_ml,30,30,1,3,0.05,0.95,0.9425875745065204,21,0.0,1,0.0,1,0.0,1
517,max_ml,30,30,1,3,0.05,0.95,0.9178493559166768,7,0.0,1,0.0,1,0.0,1
518,max_ml,30,30,1,3,0.05,0.95,0.9486127271903556,39,0.0,1,0.0,1,0.0,1
519,max_ml,30,30,1,3,0.05,0.95,0.9292181599687164,31,0.0,1,0.0,1,0.0,1
520,max_ml,30,30,1,3,0.05,0.95,0.9089134542747194,22,0.0,1,0.0,1,0.0,1
521,max_ml,30,30,1,3,0.05,0.95,0.9148369920681668,22,0.0,1,0.0,1,0.0,1
522,max_ml,30,30,1,3,0.05,0.95,0.9141520240395916,20,0.0,1,0.0,1,0.0,1
523,max_ml,30,30,1,3,0.05,0.95,0.9434492549277136,14,0.0,1,0.0,1,0.0,1
524,max_ml,30,30,1,3,0.05,0.95,0.9483161493058196,23,0.0,1,0.0,1,0.0,1
525,max_ml,30,30,1,3,0.05,0.95,0.9112656233559532,26,0.0,1,0.0,1,0.0,1
526,max_ml,30,30,1,3,0.05,0.95,0.9438294282880314,41,0.0,1,0.0,1,0.0,1
527,max_ml,30,30,1,3,0.05,0.95,0.9460214873058336,12,0.0,0,0.0,0,1.0,1
528,max_ml,30,30,1,3,0.05,0.95,0.9364858015184028,17,0.0,0,1.0,1,1.0,1
529,max_ml,30,30,1,3,0.05,0.95,0.892004134067248,19,0.0,1,0.0,1,0.0,1
530,max_ml,30,30,1,3,0.05,0.95,0.8781002917426082,25,0.0,1,0.0,1,0.0,1
531,max_ml,30,30,1,3,0.05,0.95,0.941142578800668,23,0.0,1,0.0,1,0.0,1
532,max_ml,30,30,1,3,0.05,0.95,0.9240726251947764,7,1.0,1,1.0,1,1.0,1
533,max_ml,30,30,1,3,0.05,0.95,0.930292154574954,23,0.0,1,0.0,1,0.0,1
534,max_ml,30,30,1,3,0.05,0.95,0.8621408979377264,11,0.0,1,0.0,1,0.0,1
535,max_ml,30,30,1,3,0.05,0.95,0.9450491759234942,17,0.0,1,0.0,1,0.0,1
536,max_ml,30,30,1,3,0.05,0.95,0.8846875175195476,12,1.0,1,1.0,1,1.0,1
537,max_ml,30,30,1,3,0.05,0.95,0.9184939484204404,5,1.0,1,1.0,1,1.0,1
538,max_ml,30,30,1,3,0.05,0.95,0.9263519465670864,14,0.0,1,0.0,1,0.0,1
539,max_ml,30,30,1,3,0.05,0.95,0.9483020124652384,33,0.0,1,0.0,1,0.0,1
540,max_ml,30,30,1,3,0.05,0.95,0.9421510342025176,40,0.0,1,0.0,1,0.0,1
541,max_ml,30,30,1,3,0.05,0.95,0.9095048626449336,10,0.0,1,0.0,1,0.0,1
542,max_ml,30,30,1,3,0.05,0.95,0.9228957859173076,11,1.0,1,1.0,1,1.0,1
543,max_ml,30,30,1,3,0.05,0.95,0.9277809931989898,9,1.0,1,1.0,1,1.0,1
544,max_ml,30,30,1,3,0.05,0.95,0.9357967049289372,8,0.0,1,0.0,1,0.0,1
545,max_ml,30,30,1,3,0.05,0.95,0.9428263201497628,12,0.0,1,0.0,1,0.0,1
546,max_ml,30,30,1,3,0.05,0.95,0.9067943210673132,8,1.0,1,1.0,1,0.0,0
547,max_ml,30,30,1,3,0.05,0.95,0.9063638868633,10,1.0,1,1.0,1,1.0,1
548,max_ml,30,30,1,3,0.05,0.95,0.9000828121030796,20,0.0,1,0.0,1,0.0,1
549,max_ml,30,30,1,3,0.05,0.95,0.88145995950068,13,1.0,1,1.0,1,1.0,1
550,max_ml,30,30,1,3,0.05,0.95,0.9471884085330348,22,0.0,1,0.0,1,0.0,1
551,max_ml,30,30,1,3,0.05,0.95,0.9415709079819874,20,0.0,1,0.0,1,0.0,1
552,max_ml,30,30,1,3,0.05,0.95,0.932112130158366,12,0.0,1,0.0,1,0.0,1
553,max_ml,30,30,1,3,0.05,0.95,0.94442354305144,11,0.0,1,0.0,1,0.0,1
554,max_ml,30,30,1,3,0.05,0.95,0.8761361900329958,19,0.0,1,0.0,1,0.0,1
555,max_ml,30,30,1,3,0.05,0.95,0.9142179835853128,17,0.0,1,0.0,1,0.0,1
556,max_ml,30,30,1,3,0.05,0.95,0.948583766179727,23,0.0,1,0.0,1,0.0,1
557,max_ml,30,30,1,3,0.05,0.95,0.8972855407619624,14,0.0,0,0.0,0,1.0,1
558,max_ml,30,30,1,3,0.05,0.95,0.9335501054503208,17,0.0,1,0.0,1,0.0,1
559,max_ml,30,30,1,3,0.05,0.95,0.9145118668100692,62,0.0,1,0.0,1,0.0,1
560,max_ml,30,30,1,3,0.05,0.95,0.931096165202496,25,0.0,1,0.0,1,0.0,1
561,max_ml,30,30,1,3,0.05,0.95,0.9043286428604832,17,0.0,1,0.0,1,0.0,1
562,max_ml,30,30,1,3,0.05,0.95,0.921561911645607,28,0.0,1,0.0,1,0.0,1
563,max_ml,30,30,1,3,0.05,0.95,0.947024817677418,27,0.0,1,0.0,1,0.0,1
564,max_ml,30,30,1,3,0.05,0.95,0.9391891376160006,18,0.0,1,0.0,1,0.0,1
565,max_ml,30,30,1,3,0.05,0.95,0.9176671187319648,33,0.0,1,0.0,1,0.0,1
566,max_ml,30,30,1,3,0.05,0.95,0.9450646748540632,30,0.0,1,0.0,1,0.0,1
567,max_ml,30,30,1,3,0.05,0.95,0.9494566416583906,19,0.0,1,0.0,1,0.0,1
568,max_ml,30,30,1,3,0.05,0.95,0.9257944626360308,24,0.0,1,0.0,1,0.0,1
569,max_ml,30,30,1,3,0.05,0.95,0.9293114609198604,28,0.0,1,0.0,1,0.0,1
570,max_ml,30,30,1,3,0.05,0.95,0.906671141407286,58,0.0,1,0.0,1,0.0,1
571,max_ml,30,30,1,3,0.05,0.95,0.9118262186754066,21,0.0,1,0.0,1,0.0,1
572,max_ml,30,30,1,3,0.05,0.95,0.9284891706238426,10,0.0,1,0.0,1,0.0,1
573,max_ml,30,30,1,3,0.05,0.95,0.9381715714979952,11,0.0,1,0.0,1,0.0,1
574,max_ml,30,30,1,3,0.05,0.95,0.8996925695250833,12,0.0,1,0.0,1,0.0,1
575,max_ml,30,30,1,3,0.05,0.95,0.936634729405496,11,0.0,1,0.0,1,0.0,1
576,max_ml,30,30,1,3,0.05,0.95,0.9366511542126872,43,0.0,1,0.0,1,0.0,1
577,max_ml,30,30,1,3,0.05,0.95,0.9335416766937954,62,0.0,1,0.0,1,0.0,1
578,max_ml,30,30,1,3,0.05,0.95,0.9176210136630908,27,0.0,1,0.0,1,0.0,1
579,max_ml,30,30,1,3,0.05,0.95,0.9468004206044712,26,0.0,1,0.0,1,0.0,1
580,max_ml,30,30,1,3,0.05,0.95,0.9482787807956946,42,0.0,1,0.0,1,0.0,1
581,max_ml,30,30,1,3,0.05,0.95,0.9361573988823142,21,0.0,0,1.0,1,1.0,1
582,max_ml,30,30,1,3,0.05,0.95,0.9194221661383686,26,0.0,1,0.0,1,0.0,1
583,max_ml,30,30,1,3,0.05,0.95,0.9004413490429349,8,1.0,1,1.0,1,0.0,0
584,max_ml,30,30,1,3,0.05,0.95,0.887745606619704,22,0.0,1,0.0,1,0.0,1
585,max_ml,30,30,1,3,0.05,0.95,0.9136735194163216,7,1.0,1,1.0,1,1.0,1
586,max_ml,30,30,1,3,0.05,0.95,0.9316256180563536,28,0.0,1,0.0,1,0.0,1
587,max_ml,30,30,1,3,0.05,0.95,0.9465279202101872,41,0.0,1,0.0,1,0.0,1
588,max_ml,30,30,1,3,0.05,0.95,0.9247601405576656,10,0.0,1,0.0,1,0.0,1
589,max_ml,30,30,1,3,0.05,0.95,0.8965637447339551,12,0.0,1,0.0,1,0.0,1
590,max_ml,30,30,1,3,0.05,0.95,0.8721848309019234,31,0.0,1,0.0,1,0.0,1
591,max_ml,30,30,1,3,0.05,0.95,0.9485305516564408,21,0.0,1,0.0,1,0.0,1
592,max_ml,30,30,1,3,0.05,0.95,0.9307538130954316,18,0.0,1,0.0,1,0.0,1
593,max_ml,30,30,1,3,0.05,0.95,0.9368838551581844,55,0.0,1,0.0,1,0.0,1
594,max_ml,30,30,1,3,0.05,0.95,0.9284120876915932,24,0.0,1,0.0,1,0.0,1
595,max_ml,30,30,1,3,0.05,0.95,0.9217681630647718,16,0.0,1,0.0,1,0.0,1
596,max_ml,30,30,1,3,0.05,0.95,0.924971993530991,10,1.0,1,1.0,1,1.0,1
597,max_ml,30,30,1,3,0.05,0.95,0.9323502658814792,13,0.0,1,0.0,1,0.0,1
598,max_ml,30,30,1,3,0.05,0.95,0.8877144025060045,12,1.0,1,1.0,1,1.0,1
599,max_ml,30,30,1,3,0.05,0.95,0.93080566684379,27,0.0,1,0.0,1,0.0,1
600,max_ml,30,30,1,3,0.05,0.95,0.920966636559263,12,1.0,1,1.0,1,1.0,1
601,max_ml,30,30,1,3,0.05,0.95,0.9180378820476428,24,0.0,1,0.0,1,0.0,1
602,max_ml,30,30,1,3,0.05,0.95,0.9461796790987532,19,0.0,1,0.0,1,0.0,1
603,max_ml,30,30,1,3,0.05,0.95,0.9289969705965786,5,1.0,1,1.0,1,1.0,1
604,max_ml,30,30,1,3,0.05,0.95,0.9465474588050852,13,0.0,0,1.0,1,0.0,0
605,max_ml,30,30,1,3,0.05,0.95,0.94705168678542,37,0.0,1,0.0,1,0.0,1
606,max_ml,30,30,1,3,0.05,0.95,0.8950352994072357,12,0.0,0,1.0,1,1.0,1
607,max_ml,30,30,1,3,0.05,0.95,0.8816669041626956,31,0.0,1,0.0,1,0.0,1
608,max_ml,30,30,1,3,0.05,0.95,0.8888491839934339,7,1.0,1,1.0,1,1.0,1
609,max_ml,30,30,1,3,0.05,0.95,0.943335604980986,57,0.0,1,0.0,1,0.0,1
610,max_ml,30,30,1,3,0.05,0.95,0.9429733802357704,10,0.0,1,0.0,1,0.0,1
611,max_ml,30,30,1,3,0.05,0.95,0.9226003147243514,24,0.0,1,0.0,1,0.0,1
612,max_ml,30,30,1,3,0.05,0.95,0.9004866747302854,12,1.0,1,1.0,1,1.0,1
613,max_ml,30,30,1,3,0.05,0.95,0.9071551966645952,11,0.0,0,1.0,1,1.0,1
614,max_ml,30,30,1,3,0.05,0.95,0.9359871631519732,13,0.0,1,0.0,1,0.0,1
615,max_ml,30,30,1,3,0.05,0.95,0.9279184562005678,11,0.0,1,0.0,1,0.0,1
616,max_ml,30,30,1,3,0.05,0.95,0.9443156747856702,29,0.0,1,0.0,1,0.0,1
617,max_ml,30,30,1,3,0.05,0.95,0.9046113801079176,27,0.0,1,0.0,1,0.0,1
618,max_ml,30,30,1,3,0.05,0.95,0.9191178925006616,24,0.0,1,0.0,1,0.0,1
619,max_ml,30,30,1,3,0.05,0.95,0.9269358201834142,40,0.0,1,0.0,1,0.0,1
620,max_ml,30,30,1,3,0.05,0.95,0.945614156867968,13,0.0,1,0.0,1,0.0,1
621,max_ml,30,30,1,3,0.05,0.95,0.9369645022520678,10,0.0,0,1.0,1,0.0,0
622,max_ml,30,30,1,3,0.05,0.95,0.8487502903954531,13,1.0,1,1.0,1,1.0,1
623,max_ml,30,30,1,3,0.05,0.95,0.9375983914958784,31,0.0,1,0.0,1,0.0,1
624,max_ml,30,30,1,3,0.05,0.95,0.904599434931316,12,0.0,1,0.0,1,0.0,1
625,max_ml,30,30,1,3,0.05,0.95,0.9232780788527568,10,0.0,1,0.0,1,0.0,1
626,max_ml,30,30,1,3,0.05,0.95,0.9238384963222656,73,0.0,1,0.0,1,0.0,1
627,max_ml,30,30,1,3,0.05,0.95,0.9102800096462678,14,0.0,0,1.0,1,1.0,1
628,max_ml,30,30,1,3,0.05,0.95,0.9149184818237904,9,1.0,1,1.0,1,1.0,1
629,max_ml,30,30,1,3,0.05,0.95,0.8874088988468346,25,0.0,1,0.0,1,0.0,1
630,max_ml,30,30,1,3,0.05,0.95,0.9200570512983752,10,0.0,1,0.0,1,0.0,1
631,max_ml,30,30,1,3,0.05,0.95,0.9148262949162016,21,0.0,1,0.0,1,0.0,1
632,max_ml,30,30,1,3,0.05,0.95,0.9496517062704544,27,0.0,1,0.0,1,0.0,1
633,max_ml,30,30,1,3,0.05,0.95,0.93104364222726,11,1.0,1,1.0,1,1.0,1
634,max_ml,30,30,1,3,0.05,0.95,0.8951009340535294,11,0.0,1,0.0,1,0.0,1
635,max_ml,30,30,1,3,0.05,0.95,0.9293748949013896,29,0.0,1,0.0,1,0.0,1
636,max_ml,30,30,1,3,0.05,0.95,0.9009931238297132,15,0.0,1,0.0,1,0.0,1
637,max_ml,30,30,1,3,0.05,0.95,0.9194679351008128,26,0.0,1,0.0,1,0.0,1
638,max_ml,30,30,1,3,0.05,0.95,0.943274521181518,21,0.0,1,0.0,1,0.0,1
639,max_ml,30,30,1,3,0.05,0.95,0.8902111189051577,13,0.0,1,0.0,1,0.0,1
640,max_ml,30,30,1,3,0.05,0.95,0.8943712408204727,9,0.0,0,1.0,1,0.0,0
641,max_ml,30,30,1,3,0.05,0.95,0.925888970619972,14,0.0,1,0.0,1,0.0,1
642,max_ml,30,30,1,3,0.05,0.95,0.9271169069297546,38,0.0,1,0.0,1,0.0,1
643,max_ml,30,30,1,3,0.05,0.95,0.8989754050940583,9,0.0,1,0.0,1,0.0,1
644,max_ml,30,30,1,3,0.05,0.95,0.9216963590192429,15,0.0,1,0.0,1,0.0,1
645,max_ml,30,30,1,3,0.05,0.95,0.8982079748509124,7,1.0,1,1.0,1,1.0,1
646,max_ml,30,30,1,3,0.05,0.95,0.9249775524224472,10,0.0,0,1.0,1,1.0,1
647,max_ml,30,30,1,3,0.05,0.95,0.9436551741182048,16,0.0,1,0.0,1,0.0,1
648,max_ml,30,30,1,3,0.05,0.95,0.9311893429478356,8,1.0,1,1.0,1,1.0,1
649,max_ml,30,30,1,3,0.05,0.95,0.7994673737036143,16,0.0,0,1.0,1,0.0,0
650,max_ml,30,30,1,3,0.05,0.95,0.9013209956087598,12,0.0,0,0.0,0,1.0,1
651,max_ml,30,30,1,3,0.05,0.95,0.9497972800764128,11,0.0,1,0.0,1,0.0,1
652,max_ml,30,30,1,3,0.05,0.95,0.94946269536859,44,0.0,1,0.0,1,0.0,1
653,max_ml,30,30,1,3,0.05,0.95,0.9197601468863024,12,0.0,1,0.0,1,0.0,1
654,max_ml,30,30,1,3,0.05,0.95,0.9393870510800696,12,0.0,0,1.0,1,1.0,1
655,max_ml,30,30,1,3,0.05,0.95,0.8610698322827169,4,1.0,1,1.0,1,1.0,1
656,max_ml,30,30,1,3,0.05,0.95,0.9152311925756892,12,0.0,1,0.0,1,0.0,1
657,max_ml,30,30,1,3,0.05,0.95,0.9149424267955482,14,1.0,1,1.0,1,1.0,1
658,max_ml,30,30,1,3,0.05,0.95,0.8985759314498535,21,0.0,0,0.0,0,1.0,1
659,max_ml,30,30,1,3,0.05,0.95,0.8999568624654775,8,0.0,1,0.0,1,0.0,1
660,max_ml,30,30,1,3,0.05,0.95,0.933790035678349,18,0.0,1,0.0,1,0.0,1
661,max_ml,30,30,1,3,0.05,0.95,0.8981903933459471,11,0.0,1,0.0,1,0.0,1
662,max_ml,30,30,1,3,0.05,0.95,0.9302169594123748,20,0.0,1,0.0,1,0.0,1
663,max_ml,30,30,1,3,0.05,0.95,0.9271254503257562,14,0.0,1,0.0,1,0.0,1
664,max_ml,30,30,1,3,0.05,0.95,0.9093678145724732,7,1.0,1,1.0,1,1.0,1
665,max_ml,30,30,1,3,0.05,0.95,0.942489975330126,19,0.0,1,0.0,1,0.0,1
666,max_ml,30,30,1,3,0.05,0.95,0.9349902635284786,13,1.0,1,1.0,1,1.0,1
667,max_ml,30,30,1,3,0.05,0.95,0.9099967547164366,39,0.0,1,0.0,1,0.0,1
668,max_ml,30,30,1,3,0.05,0.95,0.9338685713833909,10,0.0,1,0.0,1,0.0,1
669,max_ml,30,30,1,3,0.05,0.95,0.900962590009172,20,0.0,1,0.0,1,0.0,1
670,max_ml,30,30,1,3,0.05,0.95,0.9267496794682556,36,0.0,1,0.0,1,0.0,1
671,max_ml,30,30,1,3,0.05,0.95,0.9479212836941472,31,0.0,1,0.0,1,0.0,1
672,max_ml,30,30,1,3,0.05,0.95,0.9287200088744734,27,0.0,1,0.0,1,0.0,1
673,max_ml,30,30,1,3,0.05,0.95,0.9367108735885776,8,1.0,1,1.0,1,0.0,0
674,max_ml,30,30,1,3,0.05,0.95,0.9064945941063196,41,0.0,1,0.0,1,0.0,1
675,max_ml,30,30,1,3,0.05,0.95,0.92313986206427,27,0.0,1,0.0,1,0.0,1
676,max_ml,30,30,1,3,0.05,0.95,0.9434122379104252,32,0.0,1,0.0,1,0.0,1
677,max_ml,30,30,1,3,0.05,0.95,0.9077541592924502,31,0.0,1,0.0,1,0.0,1
678,max_ml,30,30,1,3,0.05,0.95,0.8948483574439131,12,1.0,1,1.0,1,1.0,1
679,max_ml,30,30,1,3,0.05,0.95,0.9344210004215694,10,0.0,1,0.0,1,0.0,1
680,max_ml,30,30,1,3,0.05,0.95,0.8912519098162044,20,0.0,1,0.0,1,0.0,1
681,max_ml,30,30,1,3,0.05,0.95,0.9289735191271634,18,0.0,1,0.0,1,0.0,1
682,max_ml,30,30,1,3,0.05,0.95,0.8716994629451974,20,0.0,1,0.0,1,0.0,1
683,max_ml,30,30,1,3,0.05,0.95,0.929378619330814,57,0.0,1,0.0,1,0.0,1
684,max_ml,30,30,1,3,0.05,0.95,0.9481252907585208,21,0.0,1,0.0,1,0.0,1
685,max_ml,30,30,1,3,0.05,0.95,0.9367664275330376,52,0.0,1,0.0,1,0.0,1
686,max_ml,30,30,1,3,0.05,0.95,0.9328526341432524,14,0.0,0,1.0,1,0.0,0
687,max_ml,30,30,1,3,0.05,0.95,0.9425898660938236,38,0.0,1,0.0,1,0.0,1
688,max_ml,30,30,1,3,0.05,0.95,0.9471555855914564,16,0.0,1,0.0,1,0.0,1
689,max_ml,30,30,1,3,0.05,0.95,0.922293553734427,8,1.0,1,1.0,1,1.0,1
690,max_ml,30,30,1,3,0.05,0.95,0.9342820167143684,34,0.0,1,0.0,1,0.0,1
691,max_ml,30,30,1,3,0.05,0.95,0.9252253035289292,24,0.0,1,0.0,1,0.0,1
692,max_ml,30,30,1,3,0.05,0.95,0.9327233206150356,19,0.0,1,0.0,1,0.0,1
693,max_ml,30,30,1,3,0.05,0.95,0.9466274136556428,58,0.0,1,0.0,1,0.0,1
694,max_ml,30,30,1,3,0.05,0.95,0.9139361012301496,41,0.0,1,0.0,1,0.0,1
695,max_ml,30,30,1,3,0.05,0.95,0.8761856755928061,19,0.0,1,0.0,1,0.0,1
696,max_ml,30,30,1,3,0.05,0.95,0.9325823361329793,10,0.0,1,0.0,1,0.0,1
697,max_ml,30,30,1,3,0.05,0.95,0.8576979094319797,13,0.0,1,0.0,1,0.0,1
698,max_ml,30,30,1,3,0.05,0.95,0.880023934358182,7,1.0,1,1.0,1,1.0,1
699,max_ml,30,30,1,3,0.05,0.95,0.9130597724244258,19,0.0,1,0.0,1,0.0,1
700,max_ml,30,30,1,3,0.05,0.95,0.9021828498722142,21,0.0,1,0.0,1,0.0,1
701,max_ml,30,30,1,3,0.05,0.95,0.83455142501625,6,1.0,1,1.0,1,1.0,1
702,max_ml,30,30,1,3,0.05,0.95,0.9141741015668928,19,0.0,1,0.0,1,0.0,1
703,max_ml,30,30,1,3,0.05,0.95,0.9297452908468702,12,1.0,1,1.0,1,0.0,0
704,max_ml,30,30,1,3,0.05,0.95,0.9183194948984572,22,0.0,1,0.0,1,0.0,1
705,max_ml,30,30,1,3,0.05,0.95,0.922878281229255,15,0.0,1,0.0,1,0.0,1
706,max_ml,30,30,1,3,0.05,0.95,0.9464171908745056,31,0.0,1,0.0,1,0.0,1
707,max_ml,30,30,1,3,0.05,0.95,0.9253479793776548,44,0.0,1,0.0,1,0.0,1
708,max_ml,30,30,1,3,0.05,0.95,0.936225698077528,9,0.0,1,0.0,1,0.0,1
709,max_ml,30,30,1,3,0.05,0.95,0.9134597355045132,39,0.0,1,0.0,1,0.0,1
710,max_ml,30,30,1,3,0.05,0.95,0.9420783613429864,71,0.0,1,0.0,1,0.0,1
711,max_ml,30,30,1,3,0.05,0.95,0.9423847217030304,25,0.0,1,0.0,1,0.0,1
712,max_ml,30,30,1,3,0.05,0.95,0.9105302032931972,21,0.0,1,0.0,1,0.0,1
713,max_ml,30,30,1,3,0.05,0.95,0.9489995844947569,12,0.0,1,0.0,1,0.0,1
714,max_ml,30,30,1,3,0.05,0.95,0.9364817642863325,12,0.0,1,0.0,1,0.0,1
715,max_ml,30,30,1,3,0.05,0.95,0.9467240933004818,5,1.0,1,1.0,1,1.0,1
716,max_ml,30,30,1,3,0.05,0.95,0.8973052452204278,23,0.0,1,0.0,1,0.0,1
717,max_ml,30,30,1,3,0.05,0.95,0.8809954088682623,31,0.0,1,0.0,1,0.0,1
718,max_ml,30,30,1,3,0.05,0.95,0.9413069134934822,14,0.0,1,0.0,1,0.0,1
719,max_ml,30,30,1,3,0.05,0.95,0.927568671100414,26,0.0,1,0.0,1,0.0,1
720,max_ml,30,30,1,3,0.05,0.95,0.8097396691645453,6,1.0,1,1.0,1,1.0,1
721,max_ml,30,30,1,3,0.05,0.95,0.8021614300921901,10,1.0,1,1.0,1,1.0,1
722,max_ml,30,30,1,3,0.05,0.95,0.9381342485956392,8,0.0,1,0.0,1,0.0,1
723,max_ml,30,30,1,3,0.05,0.95,0.9378012787331362,25,0.0,1,0.0,1,0.0,1
724,max_ml,30,30,1,3,0.05,0.95,0.9117487163372796,16,0.0,1,0.0,1,0.0,1
725,max_ml,30,30,1,3,0.05,0.95,0.871070178498796,36,0.0,1,0.0,1,0.0,1
726,max_ml,30,30,1,3,0.05,0.95,0.9387916772493884,11,0.0,1,0.0,1,0.0,1
727,max_ml,30,30,1,3,0.05,0.95,0.9345789012483828,16,0.0,1,0.0,1,0.0,1
728,max_ml,30,30,1,3,0.05,0.95,0.8978028052536828,27,0.0,1,0.0,1,0.0,1
729,max_ml,30,30,1,3,0.05,0.95,0.9442070996801372,22,0.0,1,0.0,1,0.0,1
730,max_ml,30,30,1,3,0.05,0.95,0.915624796562986,22,0.0,1,0.0,1,0.0,1
731,max_ml,30,30,1,3,0.05,0.95,0.9368876875652864,17,0.0,0,0.0,0,1.0,1
732,max_ml,30,30,1,3,0.05,0.95,0.8919155198822528,19,0.0,1,0.0,1,0.0,1
733,max_ml,30,30,1,3,0.05,0.95,0.8604255646573428,13,0.0,1,0.0,1,0.0,1
734,max_ml,30,30,1,3,0.05,0.95,0.9271464816956748,43,0.0,1,0.0,1,0.0,1
735,max_ml,30,30,1,3,0.05,0.95,0.9087652641188172,15,0.0,0,0.0,0,1.0,1
736,max_ml,30,30,1,3,0.05,0.95,0.8887740270353793,14,0.0,1,0.0,1,0.0,1
737,max_ml,30,30,1,3,0.05,0.95,0.9441274570116908,14,0.0,1,0.0,1,0.0,1
738,max_ml,30,30,1,3,0.05,0.95,0.886308602499315,10,1.0,1,1.0,1,0.0,0
739,max_ml,30,30,1,3,0.05,0.95,0.9412018666505269,29,0.0,1,0.0,1,0.0,1
740,max_ml,30,30,1,3,0.05,0.95,0.9472707154268142,52,0.0,1,0.0,1,0.0,1
741,max_ml,30,30,1,3,0.05,0.95,0.940324084372694,11,0.0,0,0.0,0,1.0,1
742,max_ml,30,30,1,3,0.05,0.95,0.9257670691417442,7,1.0,1,1.0,1,1.0,1
743,max_ml,30,30,1,3,0.05,0.95,0.9344040367853014,24,0.0,1,0.0,1,0.0,1
744,max_ml,30,30,1,3,0.05,0.95,0.9324474849129136,26,0.0,1,0.0,1,0.0,1
745,max_ml,30,30,1,3,0.05,0.95,0.8892807205102375,27,0.0,1,0.0,1,0.0,1
746,max_ml,30,30,1,3,0.05,0.95,0.9208410409005564,11,1.0,1,1.0,1,1.0,1
747,max_ml,30,30,1,3,0.05,0.95,0.8958550347602573,18,0.0,1,0.0,1,0.0,1
748,max_ml,30,30,1,3,0.05,0.95,0.9269986265928594,26,0.0,1,0.0,1,0.0,1
749,max_ml,30,30,1,3,0.05,0.95,0.9150532403228776,12,0.0,1,0.0,1,0.0,1
750,max_ml,30,30,1,3,0.05,0.95,0.896510816407708,8,1.0,1,1.0,1,1.0,1
751,max_ml,30,30,1,3,0.05,0.95,0.9340967099361842,36,0.0,1,0.0,1,0.0,1
752,max_ml,30,30,1,3,0.05,0.95,0.9421063890172646,26,0.0,1,0.0,1,0.0,1
753,max_ml,30,30,1,3,0.05,0.95,0.940129285252657,25,0.0,1,0.0,1,0.0,1
754,max_ml,30,30,1,3,0.05,0.95,0.9185253419393254,27,0.0,1,0.0,1,0.0,1
755,max_ml,30,30,1,3,0.05,0.95,0.9196748377993956,29,0.0,1,0.0,1,0.0,1
756,max_ml,30,30,1,3,0.05,0.95,0.9426602596538348,56,0.0,1,0.0,1,0.0,1
757,max_ml,30,30,1,3,0.05,0.95,0.9467004722900804,29,0.0,1,0.0,1,0.0,1
758,max_ml,30,30,1,3,0.05,0.95,0.8610024032524833,17,0.0,1,0.0,1,0.0,1
759,max_ml,30,30,1,3,0.05,0.95,0.916719848419744,13,1.0,1,1.0,1,1.0,1
760,max_ml,30,30,1,3,0.05,0.95,0.9357136947130696,16,0.0,1,0.0,1,0.0,1
761,max_ml,30,30,1,3,0.05,0.95,0.9454199135118247,19,0.0,1,0.0,1,0.0,1
762,max_ml,30,30,1,3,0.05,0.95,0.922023636990788,22,0.0,1,0.0,1,0.0,1
763,max_ml,30,30,1,3,0.05,0.95,0.9245012002012596,24,0.0,1,0.0,1,0.0,1
764,max_ml,30,30,1,3,0.05,0.95,0.8930988038308487,15,0.0,1,0.0,1,0.0,1
765,max_ml,30,30,1,3,0.05,0.95,0.9493849915489436,56,0.0,1,0.0,1,0.0,1
766,max_ml,30,30,1,3,0.05,0.95,0.9301061965183942,36,0.0,1,0.0,1,0.0,1
767,max_ml,30,30,1,3,0.05,0.95,0.92985563523398,43,0.0,1,0.0,1,0.0,1
768,max_ml,30,30,1,3,0.05,0.95,0.8935992590267606,18,0.0,1,0.0,1,0.0,1
769,max_ml,30,30,1,3,0.05,0.95,0.9499016869801414,49,0.0,1,0.0,1,0.0,1
770,max_ml,30,30,1,3,0.05,0.95,0.9194831786384872,19,0.0,1,0.0,1,0.0,1
771,max_ml,30,30,1,3,0.05,0.95,0.8978402075090192,11,1.0,1,1.0,1,1.0,1
772,max_ml,30,30,1,3,0.05,0.95,0.9412500278205264,61,0.0,1,0.0,1,0.0,1
773,max_ml,30,30,1,3,0.05,0.95,0.9496587482723968,47,0.0,1,0.0,1,0.0,1
774,max_ml,30,30,1,3,0.05,0.95,0.9469741408523537,55,0.0,1,0.0,1,0.0,1
775,max_ml,30,30,1,3,0.05,0.95,0.9472260493400004,44,0.0,1,0.0,1,0.0,1
776,max_ml,30,30,1,3,0.05,0.95,0.924734632836913,28,0.0,1,0.0,1,0.0,1
777,max_ml,30,30,1,3,0.05,0.95,0.945139846759816,18,0.0,1,0.0,1,0.0,1
778,max_ml,30,30,1,3,0.05,0.95,0.9389404956849032,15,0.0,1,0.0,1,0.0,1
779,max_ml,30,30,1,3,0.05,0.95,0.9426870715546604,17,0.0,1,0.0,1,0.0,1
780,max_ml,30,30,1,3,0.05,0.95,0.9445411731630444,23,0.0,1,0.0,1,0.0,1
781,max_ml,30,30,1,3,0.05,0.95,0.9267857337170088,27,0.0,1,0.0,1,0.0,1
782,max_ml,30,30,1,3,0.05,0.95,0.8990513196094344,50,0.0,1,0.0,1,0.0,1
783,max_ml,30,30,1,3,0.05,0.95,0.947362929312442,14,0.0,1,0.0,1,0.0,1
784,max_ml,30,30,1,3,0.05,0.95,0.9456284623670038,9,1.0,1,1.0,1,0.0,0
785,max_ml,30,30,1,3,0.05,0.95,0.8955331693609323,20,0.0,1,0.0,1,0.0,1
786,max_ml,30,30,1,3,0.05,0.95,0.9319727513929204,31,0.0,1,0.0,1,0.0,1
787,max_ml,30,30,1,3,0.05,0.95,0.9357281543946212,25,0.0,1,0.0,1,0.0,1
788,max_ml,30,30,1,3,0.05,0.95,0.913142590613078,29,0.0,1,0.0,1,0.0,1
789,max_ml,30,30,1,3,0.05,0.95,0.9236827774770712,32,0.0,1,0.0,1,0.0,1
790,max_ml,30,30,1,3,0.05,0.95,0.9130228117661036,23,0.0,1,0.0,1,0.0,1
791,max_ml,30,30,1,3,0.05,0.95,0.9430255080115838,25,0.0,1,0.0,1,0.0,1
792,max_ml,30,30,1,3,0.05,0.95,0.9444561243244602,18,0.0,1,0.0,1,0.0,1
793,max_ml,30,30,1,3,0.05,0.95,0.9157794566032242,32,0.0,1,0.0,1,0.0,1
794,max_ml,30,30,1,3,0.05,0.95,0.9157752708794532,13,0.0,0,0.0,0,1.0,1
795,max_ml,30,30,1,3,0.05,0.95,0.890453077268628,9,1.0,1,1.0,1,1.0,1
796,max_ml,30,30,1,3,0.05,0.95,0.9488284791754356,76,0.0,1,0.0,1,0.0,1
797,max_ml,30,30,1,3,0.05,0.95,0.8689310079723527,23,0.0,1,0.0,1,0.0,1
798,max_ml,30,30,1,3,0.05,0.95,0.9260666883744894,11,1.0,1,1.0,1,1.0,1
799,max_ml,30,30,1,3,0.05,0.95,0.923327640133026,34,0.0,1,0.0,1,0.0,1
800,max_ml,30,30,1,3,0.05,0.95,0.7256647625424337,6,1.0,1,1.0,1,1.0,1
801,max_ml,30,30,1,3,0.05,0.95,0.9148216743149472,28,0.0,1,0.0,1,0.0,1
802,max_ml,30,30,1,3,0.05,0.95,0.8935861309727794,22,0.0,1,0.0,1,0.0,1
803,max_ml,30,30,1,3,0.05,0.95,0.9477216184373032,28,0.0,0,0.0,0,1.0,1
804,max_ml,30,30,1,3,0.05,0.95,0.9106560897852408,14,0.0,1,0.0,1,0.0,1
805,max_ml,30,30,1,3,0.05,0.95,0.7455276877572802,5,1.0,1,1.0,1,1.0,1
806,max_ml,30,30,1,3,0.05,0.95,0.9349212051823684,12,1.0,1,0.0,0,0.0,0
807,max_ml,30,30,1,3,0.05,0.95,0.9452613997718,21,0.0,0,1.0,1,1.0,1
808,max_ml,30,30,1,3,0.05,0.95,0.9188796468612496,23,0.0,1,0.0,1,0.0,1
809,max_ml,30,30,1,3,0.05,0.95,0.94895506382384,50,0.0,1,0.0,1,0.0,1
810,max_ml,30,30,1,3,0.05,0.95,0.9201219655713688,22,0.0,1,0.0,1,0.0,1
811,max_ml,30,30,1,3,0.05,0.95,0.9433055308991286,11,0.0,1,0.0,1,0.0,1
812,max_ml,30,30,1,3,0.05,0.95,0.931059800503534,39,0.0,1,0.0,1,0.0,1
813,max_ml,30,30,1,3,0.05,0.95,0.9487086352939528,24,0.0,1,0.0,1,0.0,1
814,max_ml,30,30,1,3,0.05,0.95,0.9464131123002544,29,0.0,1,0.0,1,0.0,1
815,max_ml,30,30,1,3,0.05,0.95,0.9421554050896628,34,0.0,1,0.0,1,0.0,1
816,max_ml,30,30,1,3,0.05,0.95,0.9456490286953064,41,0.0,1,0.0,1,0.0,1
817,max_ml,30,30,1,3,0.05,0.95,0.8538636157220398,15,0.0,1,0.0,1,0.0,1
818,max_ml,30,30,1,3,0.05,0.95,0.8512448053579014,10,0.0,1,0.0,1,0.0,1
819,max_ml,30,30,1,3,0.05,0.95,0.9489152113778534,24,0.0,1,0.0,1,0.0,1
820,max_ml,30,30,1,3,0.05,0.95,0.9452881894997875,35,0.0,1,0.0,1,0.0,1
821,max_ml,30,30,1,3,0.05,0.95,0.9368768593459368,32,0.0,1,0.0,1,0.0,1
822,max_ml,30,30,1,3,0.05,0.95,0.9183633237047084,10,1.0,1,1.0,1,1.0,1
823,max_ml,30,30,1,3,0.05,0.95,0.948176608438456,23,0.0,1,0.0,1,0.0,1
824,max_ml,30,30,1,3,0.05,0.95,0.9272665768455712,10,0.0,1,0.0,1,0.0,1
825,max_ml,30,30,1,3,0.05,0.95,0.9342070522900682,12,0.0,1,0.0,1,0.0,1
826,max_ml,30,30,1,3,0.05,0.95,0.9476558967709426,33,0.0,1,0.0,1,0.0,1
827,max_ml,30,30,1,3,0.05,0.95,0.9032931929172284,6,1.0,1,1.0,1,1.0,1
828,max_ml,30,30,1,3,0.05,0.95,0.8752257334439112,18,0.0,1,0.0,1,0.0,1
829,max_ml,30,30,1,3,0.05,0.95,0.9407060290523868,54,0.0,1,0.0,1,0.0,1
830,max_ml,30,30,1,3,0.05,0.95,0.940852188301958,23,0.0,1,0.0,1,0.0,1
831,max_ml,30,30,1,3,0.05,0.95,0.9467009545164572,23,0.0,1,0.0,1,0.0,1
832,max_ml,30,30,1,3,0.05,0.95,0.937087910049952,16,0.0,1,0.0,1,0.0,1
833,max_ml,30,30,1,3,0.05,0.95,0.9482886846744772,26,0.0,1,0.0,1,0.0,1
834,max_ml,30,30,1,3,0.05,0.95,0.8931389898344768,10,0.0,0,1.0,1,0.0,0
835,max_ml,30,30,1,3,0.05,0.95,0.8659529376150966,8,1.0,1,1.0,1,1.0,1
836,max_ml,30,30,1,3,0.05,0.95,0.9416143219580768,8,1.0,1,1.0,1,0.0,0
837,max_ml,30,30,1,3,0.05,0.95,0.943965361813092,19,0.0,1,0.0,1,0.0,1
838,max_ml,30,30,1,3,0.05,0.95,0.9435842617714528,7,1.0,1,1.0,1,0.0,0
839,max_ml,30,30,1,3,0.05,0.95,0.937123067205246,29,0.0,1,0.0,1,0.0,1
840,max_ml,30,30,1,3,0.05,0.95,0.9412418702307584,17,0.0,1,0.0,1,0.0,1
841,max_ml,30,30,1,3,0.05,0.95,0.9418940353507655,37,0.0,1,0.0,1,0.0,1
842,max_ml,30,30,1,3,0.05,0.95,0.8231564653694148,15,0.0,1,0.0,1,0.0,1
843,max_ml,30,30,1,3,0.05,0.95,0.9417326317242112,50,0.0,1,0.0,1,0.0,1
844,max_ml,30,30,1,3,0.05,0.95,0.9459411155319576,23,0.0,1,0.0,1,0.0,1
845,max_ml,30,30,1,3,0.05,0.95,0.928211504151474,20,0.0,1,0.0,1,0.0,1
846,max_ml,30,30,1,3,0.05,0.95,0.8896868778457894,10,0.0,1,0.0,1,0.0,1
847,max_ml,30,30,1,3,0.05,0.95,0.934694519197194,59,0.0,1,0.0,1,0.0,1
848,max_ml,30,30,1,3,0.05,0.95,0.8807231888748931,12,0.0,0,1.0,1,1.0,1
849,max_ml,30,30,1,3,0.05,0.95,0.933120299350376,22,0.0,1,0.0,1,0.0,1
850,max_ml,30,30,1,3,0.05,0.95,0.9333207661542936,15,0.0,1,0.0,1,0.0,1
851,max_ml,30,30,1,3,0.05,0.95,0.9319607282040292,12,0.0,1,0.0,1,0.0,1
852,max_ml,30,30,1,3,0.05,0.95,0.9485748371190365,17,0.0,1,0.0,1,0.0,1
853,max_ml,30,30,1,3,0.05,0.95,0.9490510757760984,46,0.0,1,0.0,1,0.0,1
854,max_ml,30,30,1,3,0.05,0.95,0.9326716018109396,34,0.0,1,0.0,1,0.0,1
855,max_ml,30,30,1,3,0.05,0.95,0.9258988324989555,15,0.0,1,0.0,1,0.0,1
856,max_ml,30,30,1,3,0.05,0.95,0.9324065144165332,60,0.0,1,0.0,1,0.0,1
857,max_ml,30,30,1,3,0.05,0.95,0.9170646397540694,13,1.0,1,0.0,0,0.0,0
858,max_ml,30,30,1,3,0.05,0.95,0.9484460831993088,24,0.0,1,0.0,1,0.0,1
859,max_ml,30,30,1,3,0.05,0.95,0.8957823009485417,15,0.0,1,0.0,1,0.0,1
860,max_ml,30,30,1,3,0.05,0.95,0.9001917308941813,6,1.0,1,1.0,1,1.0,1
861,max_ml,30,30,1,3,0.05,0.95,0.93986943736603,25,0.0,1,0.0,1,0.0,1
862,max_ml,30,30,1,3,0.05,0.95,0.9446493994136774,21,0.0,1,0.0,1,0.0,1
863,max_ml,30,30,1,3,0.05,0.95,0.9081869222084656,15,0.0,1,0.0,1,0.0,1
864,max_ml,30,30,1,3,0.05,0.95,0.9471981300287156,14,0.0,0,1.0,1,1.0,1
865,max_ml,30,30,1,3,0.05,0.95,0.9037384631162544,21,0.0,1,0.0,1,0.0,1
866,max_ml,30,30,1,3,0.05,0.95,0.9180568707826916,16,0.0,1,0.0,1,0.0,1
867,max_ml,30,30,1,3,0.05,0.95,0.9207852790594504,5,1.0,1,1.0,1,1.0,1
868,max_ml,30,30,1,3,0.05,0.95,0.9380431422707204,13,1.0,1,1.0,1,1.0,1
869,max_ml,30,30,1,3,0.05,0.95,0.9183686577821256,29,0.0,1,0.0,1,0.0,1
870,max_ml,30,30,1,3,0.05,0.95,0.93050516656007,12,0.0,0,0.0,0,1.0,1
871,max_ml,30,30,1,3,0.05,0.95,0.908512086999678,18,0.0,1,0.0,1,0.0,1
872,max_ml,30,30,1,3,0.05,0.95,0.9374720276824112,15,0.0,0,0.0,0,1.0,1
873,max_ml,30,30,1,3,0.05,0.95,0.9219347777627594,63,0.0,1,0.0,1,0.0,1
874,max_ml,30,30,1,3,0.05,0.95,0.921383153404015,12,0.0,1,0.0,1,0.0,1
875,max_ml,30,30,1,3,0.05,0.95,0.946414329019595,6,1.0,1,1.0,1,1.0,1
876,max_ml,30,30,1,3,0.05,0.95,0.9449975370524716,15,0.0,0,0.0,0,1.0,1
877,max_ml,30,30,1,3,0.05,0.95,0.9327486769847236,39,0.0,1,0.0,1,0.0,1
878,max_ml,30,30,1,3,0.05,0.95,0.9093303646590332,10,1.0,1,1.0,1,1.0,1
879,max_ml,30,30,1,3,0.05,0.95,0.9409534014776368,11,0.0,1,0.0,1,0.0,1
880,max_ml,30,30,1,3,0.05,0.95,0.9034487224531804,54,0.0,1,0.0,1,0.0,1
881,max_ml,30,30,1,3,0.05,0.95,0.948440194410651,63,0.0,1,0.0,1,0.0,1
882,max_ml,30,30,1,3,0.05,0.95,0.918241966631349,30,0.0,1,0.0,1,0.0,1
883,max_ml,30,30,1,3,0.05,0.95,0.9376309050126082,14,0.0,1,0.0,1,0.0,1
884,max_ml,30,30,1,3,0.05,0.95,0.9456698391977444,49,0.0,1,0.0,1,0.0,1
885,max_ml,30,30,1,3,0.05,0.95,0.8684098014791986,39,0.0,1,0.0,1,0.0,1
886,max_ml,30,30,1,3,0.05,0.95,0.9462874825193324,14,0.0,1,0.0,1,0.0,1
887,max_ml,30,30,1,3,0.05,0.95,0.9498523518815746,36,0.0,1,0.0,1,0.0,1
888,max_ml,30,30,1,3,0.05,0.95,0.9480898883969032,20,0.0,0,0.0,0,1.0,1
889,max_ml,30,30,1,3,0.05,0.95,0.9069713438529862,25,0.0,1,0.0,1,0.0,1
890,max_ml,30,30,1,3,0.05,0.95,0.9255409041919952,23,0.0,1,0.0,1,0.0,1
891,max_ml,30,30,1,3,0.05,0.95,0.93104259547561,24,0.0,1,0.0,1,0.0,1
892,max_ml,30,30,1,3,0.05,0.95,0.9255129174625863,17,0.0,1,0.0,1,0.0,1
893,max_ml,30,30,1,3,0.05,0.95,0.8863017687476596,22,0.0,1,0.0,1,0.0,1
894,max_ml,30,30,1,3,0.05,0.95,0.9468305539004392,21,0.0,1,0.0,1,0.0,1
895,max_ml,30,30,1,3,0.05,0.95,0.9493784683315925,28,0.0,1,0.0,1,0.0,1
896,max_ml,30,30,1,3,0.05,0.95,0.94371056215403,48,0.0,1,0.0,1,0.0,1
897,max_ml,30,30,1,3,0.05,0.95,0.9325910799593036,15,0.0,1,0.0,1,0.0,1
898,max_ml,30,30,1,3,0.05,0.95,0.9157165550296156,9,1.0,1,1.0,1,1.0,1
899,max_ml,30,30,1,3,0.05,0.95,0.917094667114315,31,0.0,1,0.0,1,0.0,1
900,max_ml,30,30,1,3,0.05,0.95,0.9466304648045784,14,0.0,1,0.0,1,0.0,1
901,max_ml,30,30,1,3,0.05,0.95,0.932195385964976,33,0.0,1,0.0,1,0.0,1
902,max_ml,30,30,1,3,0.05,0.95,0.9113082597801196,31,0.0,1,0.0,1,0.0,1
903,max_ml,30,30,1,3,0.05,0.95,0.9415807827786564,32,0.0,1,0.0,1,0.0,1
904,max_ml,30,30,1,3,0.05,0.95,0.9431326396360672,29,0.0,1,0.0,1,0.0,1
905,max_ml,30,30,1,3,0.05,0.95,0.9196155760081424,77,0.0,1,0.0,1,0.0,1
906,max_ml,30,30,1,3,0.05,0.95,0.886543131897735,38,0.0,1,0.0,1,0.0,1
907,max_ml,30,30,1,3,0.05,0.95,0.9367211808952774,23,0.0,1,0.0,1,0.0,1
908,max_ml,30,30,1,3,0.05,0.95,0.8811775191203354,31,0.0,1,0.0,1,0.0,1
909,max_ml,30,30,1,3,0.05,0.95,0.9364675075118368,28,0.0,1,0.0,1,0.0,1
910,max_ml,30,30,1,3,0.05,0.95,0.932132373374779,12,0.0,1,0.0,1,0.0,1
911,max_ml,30,30,1,3,0.05,0.95,0.901058423766219,39,0.0,1,0.0,1,0.0,1
912,max_ml,30,30,1,3,0.05,0.95,0.9413069378674296,23,0.0,1,0.0,1,0.0,1
913,max_ml,30,30,1,3,0.05,0.95,0.9359821259892231,17,0.0,0,1.0,1,1.0,1
914,max_ml,30,30,1,3,0.05,0.95,0.9320428289796224,37,0.0,1,0.0,1,0.0,1
915,max_ml,30,30,1,3,0.05,0.95,0.9482203156918282,5,1.0,1,1.0,1,1.0,1
916,max_ml,30,30,1,3,0.05,0.95,0.9137592076802146,6,1.0,1,1.0,1,0.0,0
917,max_ml,30,30,1,3,0.05,0.95,0.945694848842249,31,0.0,1,0.0,1,0.0,1
918,max_ml,30,30,1,3,0.05,0.95,0.942320348067515,9,0.0,0,1.0,1,1.0,1
919,max_ml,30,30,1,3,0.05,0.95,0.9331932413519995,9,0.0,1,0.0,1,0.0,1
920,max_ml,30,30,1,3,0.05,0.95,0.9280951661098767,11,0.0,1,0.0,1,0.0,1
921,max_ml,30,30,1,3,0.05,0.95,0.9363483798570242,16,0.0,1,0.0,1,0.0,1
922,max_ml,30,30,1,3,0.05,0.95,0.9499507348074354,17,0.0,1,0.0,1,0.0,1
923,max_ml,30,30,1,3,0.05,0.95,0.911976345970826,33,0.0,1,0.0,1,0.0,1
924,max_ml,30,30,1,3,0.05,0.95,0.935066460945861,49,0.0,1,0.0,1,0.0,1
925,max_ml,30,30,1,3,0.05,0.95,0.9446089639945464,52,0.0,1,0.0,1,0.0,1
926,max_ml,30,30,1,3,0.05,0.95,0.8777418199830341,34,0.0,1,0.0,1,0.0,1
927,max_ml,30,30,1,3,0.05,0.95,0.9291383580464504,16,0.0,1,0.0,1,0.0,1
928,max_ml,30,30,1,3,0.05,0.95,0.8871386819957144,21,0.0,1,0.0,1,0.0,1
929,max_ml,30,30,1,3,0.05,0.95,0.9467776797144488,39,0.0,1,0.0,1,0.0,1
930,max_ml,30,30,1,3,0.05,0.95,0.9367368752782588,18,0.0,1,0.0,1,0.0,1
931,max_ml,30,30,1,3,0.05,0.95,0.9173340159599208,21,0.0,1,0.0,1,0.0,1
932,max_ml,30,30,1,3,0.05,0.95,0.9488784690268692,25,0.0,1,0.0,1,0.0,1
933,max_ml,30,30,1,3,0.05,0.95,0.9179537737213374,33,0.0,1,0.0,1,0.0,1
934,max_ml,30,30,1,3,0.05,0.95,0.9324892308979756,24,0.0,1,0.0,1,0.0,1
935,max_ml,30,30,1,3,0.05,0.95,0.9445254248069804,13,0.0,1,0.0,1,0.0,1
936,max_ml,30,30,1,3,0.05,0.95,0.9390150719631872,9,1.0,1,1.0,1,0.0,0
937,max_ml,30,30,1,3,0.05,0.95,0.9205669900139004,16,0.0,1,0.0,1,0.0,1
938,max_ml,30,30,1,3,0.05,0.95,0.8572311493984377,10,0.0,1,0.0,1,0.0,1
939,max_ml,30,30,1,3,0.05,0.95,0.941541863319708,35,0.0,1,0.0,1,0.0,1
940,max_ml,30,30,1,3,0.05,0.95,0.9433002236198038,16,0.0,1,0.0,1,0.0,1
941,max_ml,30,30,1,3,0.05,0.95,0.9097168080040814,17,0.0,1,0.0,1,0.0,1
942,max_ml,30,30,1,3,0.05,0.95,0.9403550384402692,25,0.0,1,0.0,1,0.0,1
943,max_ml,30,30,1,3,0.05,0.95,0.8533614135892423,9,1.0,1,0.0,0,0.0,0
944,max_ml,30,30,1,3,0.05,0.95,0.9265252833188292,11,0.0,1,0.0,1,0.0,1
945,max_ml,30,30,1,3,0.05,0.95,0.9409530565757482,16,0.0,1,0.0,1,0.0,1
946,max_ml,30,30,1,3,0.05,0.95,0.9450333418919138,36,0.0,1,0.0,1,0.0,1
947,max_ml,30,30,1,3,0.05,0.95,0.9096860166562966,10,0.0,1,0.0,1,0.0,1
948,max_ml,30,30,1,3,0.05,0.95,0.9412713750496748,51,0.0,1,0.0,1,0.0,1
949,max_ml,30,30,1,3,0.05,0.95,0.9057440812673424,24,0.0,1,0.0,1,0.0,1
950,max_ml,30,30,1,3,0.05,0.95,0.8867495398230467,29,0.0,1,0.0,1,0.0,1
951,max_ml,30,30,1,3,0.05,0.95,0.9298199956288375,25,0.0,1,0.0,1,0.0,1
952,max_ml,30,30,1,3,0.05,0.95,0.894304955894246,18,0.0,1,0.0,1,0.0,1
953,max_ml,30,30,1,3,0.05,0.95,0.9431425730056407,22,0.0,1,0.0,1,0.0,1
954,max_ml,30,30,1,3,0.05,0.95,0.8851447802258419,37,0.0,1,0.0,1,0.0,1
955,max_ml,30,30,1,3,0.05,0.95,0.9462377019987688,16,0.0,1,0.0,1,0.0,1
956,max_ml,30,30,1,3,0.05,0.95,0.9499522795231772,16,0.0,1,0.0,1,0.0,1
957,max_ml,30,30,1,3,0.05,0.95,0.9465798262697216,48,0.0,1,0.0,1,0.0,1
958,max_ml,30,30,1,3,0.05,0.95,0.8483825959325847,5,1.0,1,1.0,1,1.0,1
959,max_ml,30,30,1,3,0.05,0.95,0.9376017856099774,26,0.0,1,0.0,1,0.0,1
960,max_ml,30,30,1,3,0.05,0.95,0.9265175136721332,21,0.0,1,0.0,1,0.0,1
961,max_ml,30,30,1,3,0.05,0.95,0.941582836785196,10,1.0,1,1.0,1,1.0,1
962,max_ml,30,30,1,3,0.05,0.95,0.9393070684323156,27,0.0,1,0.0,1,0.0,1
963,max_ml,30,30,1,3,0.05,0.95,0.940511924590389,13,0.0,1,0.0,1,0.0,1
964,max_ml,30,30,1,3,0.05,0.95,0.8927538893817158,11,0.0,1,0.0,1,0.0,1
965,max_ml,30,30,1,3,0.05,0.95,0.9035552503325996,20,0.0,1,0.0,1,0.0,1
966,max_ml,30,30,1,3,0.05,0.95,0.9292159328087164,25,0.0,1,0.0,1,0.0,1
967,max_ml,30,30,1,3,0.05,0.95,0.848433602076337,14,0.0,1,0.0,1,0.0,1
968,max_ml,30,30,1,3,0.05,0.95,0.947160800029641,10,1.0,1,1.0,1,0.0,0
969,max_ml,30,30,1,3,0.05,0.95,0.9287211297790996,7,1.0,1,1.0,1,1.0,1
970,max_ml,30,30,1,3,0.05,0.95,0.9374587623490772,5,1.0,1,1.0,1,1.0,1
971,max_ml,30,30,1,3,0.05,0.95,0.9386370089718276,14,0.0,0,1.0,1,0.0,0
972,max_ml,30,30,1,3,0.05,0.95,0.9321454141028656,19,0.0,1,0.0,1,0.0,1
973,max_ml,30,30,1,3,0.05,0.95,0.9248799849593614,22,0.0,1,0.0,1,0.0,1
974,max_ml,30,30,1,3,0.05,0.95,0.944564693725068,12,0.0,1,0.0,1,0.0,1
975,max_ml,30,30,1,3,0.05,0.95,0.9456259485925874,18,0.0,1,0.0,1,0.0,1
976,max_ml,30,30,1,3,0.05,0.95,0.924138018716826,58,0.0,1,0.0,1,0.0,1
977,max_ml,30,30,1,3,0.05,0.95,0.9156195506094242,14,0.0,1,0.0,1,0.0,1
978,max_ml,30,30,1,3,0.05,0.95,0.9390500330891411,48,0.0,1,0.0,1,0.0,1
979,max_ml,30,30,1,3,0.05,0.95,0.9484632888506532,14,0.0,0,0.0,0,1.0,1
980,max_ml,30,30,1,3,0.05,0.95,0.9478663891897624,34,0.0,1,0.0,1,0.0,1
981,max_ml,30,30,1,3,0.05,0.95,0.8747193326279487,12,1.0,1,1.0,1,1.0,1
982,max_ml,30,30,1,3,0.05,0.95,0.8982117622214543,16,0.0,1,0.0,1,0.0,1
983,max_ml,30,30,1,3,0.05,0.95,0.9355443011408114,22,0.0,1,0.0,1,0.0,1
984,max_ml,30,30,1,3,0.05,0.95,0.9253099162075068,23,0.0,1,0.0,1,0.0,1
985,max_ml,30,30,1,3,0.05,0.95,0.9416805250151054,11,0.0,1,0.0,1,0.0,1
986,max_ml,30,30,1,3,0.05,0.95,0.8863137563888711,7,1.0,1,1.0,1,1.0,1
987,max_ml,30,30,1,3,0.05,0.95,0.915282405180226,21,0.0,0,1.0,1,1.0,1
988,max_ml,30,30,1,3,0.05,0.95,0.9114879701219486,21,0.0,1,0.0,1,0.0,1
989,max_ml,30,30,1,3,0.05,0.95,0.915133491149312,65,0.0,1,0.0,1,0.0,1
990,max_ml,30,30,1,3,0.05,0.95,0.929788943322165,49,0.0,1,0.0,1,0.0,1
991,max_ml,30,30,1,3,0.05,0.95,0.9272137963405006,33,0.0,1,0.0,1,0.0,1
992,max_ml,30,30,1,3,0.05,0.95,0.9305984651199064,14,0.0,1,0.0,1,0.0,1
993,max_ml,30,30,1,3,0.05,0.95,0.9359708308281384,6,1.0,1,1.0,1,1.0,1
994,max_ml,30,30,1,3,0.05,0.95,0.9391607796789894,55,0.0,1,0.0,1,0.0,1
995,max_ml,30,30,1,3,0.05,0.95,0.9328081380228764,22,0.0,1,0.0,1,0.0,1
996,max_ml,30,30,1,3,0.05,0.95,0.9466684276757042,22,0.0,1,0.0,1,0.0,1
997,max_ml,30,30,1,3,0.05,0.95,0.9209976625571336,21,0.0,1,0.0,1,0.0,1
998,max_ml,30,30,1,3,0.05,0.95,0.9077018695199164,28,0.0,1,0.0,1,0.0,1
999,max_ml,30,30,1,3,0.05,0.95,0.9221197968342632,42,0.0,1,0.0,1,0.0,1
1000,max_ml,30,30,1,3,0.05,0.95,0.9005090486852045,12,0.0,1,0.0,1,0.0,1
1001,max_ml,30,30,1,3,0.05,0.95,0.9230454409286876,30,0.0,1,0.0,1,0.0,1
1002,max_ml,30,30,1,3,0.05,0.95,0.9389511973412032,80,0.0,1,0.0,1,0.0,1
1003,max_ml,30,30,1,3,0.05,0.95,0.9418675688078584,29,0.0,1,0.0,1,0.0,1
1004,max_ml,30,30,1,3,0.05,0.95,0.9408544085441782,9,1.0,1,1.0,1,0.0,0
1005,max_ml,30,30,1,3,0.05,0.95,0.930099711190566,20,0.0,1,0.0,1,0.0,1
1006,max_ml,30,30,1,3,0.05,0.95,0.908507449481688,15,0.0,0,0.0,0,1.0,1
1007,max_ml,30,30,1,3,0.05,0.95,0.9348750047689194,25,0.0,1,0.0,1,0.0,1
1008,max_ml,30,30,1,3,0.05,0.95,0.8759934276406363,15,0.0,1,0.0,1,0.0,1
1009,max_ml,30,30,1,3,0.05,0.95,0.926029389475819,9,0.0,1,0.0,1,0.0,1
1010,max_ml,30,30,1,3,0.05,0.95,0.9415278799641872,37,0.0,1,0.0,1,0.0,1
1011,max_ml,30,30,1,3,0.05,0.95,0.9186745685110028,6,1.0,1,1.0,1,1.0,1
1012,max_ml,30,30,1,3,0.05,0.95,0.9276376127213232,13,0.0,1,0.0,1,0.0,1
1013,max_ml,30,30,1,3,0.05,0.95,0.9402162013148176,23,0.0,1,0.0,1,0.0,1
1014,max_ml,30,30,1,3,0.05,0.95,0.9102596114545546,28,0.0,1,0.0,1,0.0,1
1015,max_ml,30,30,1,3,0.05,0.95,0.9377446150443566,12,0.0,0,1.0,1,1.0,1
1016,max_ml,30,30,1,3,0.05,0.95,0.9494612781342684,9,1.0,1,1.0,1,1.0,1
1017,max_ml,30,30,1,3,0.05,0.95,0.9110854658605592,12,0.0,1,0.0,1,0.0,1
1018,max_ml,30,30,1,3,0.05,0.95,0.9375259803868962,23,0.0,1,0.0,1,0.0,1
1019,max_ml,30,30,1,3,0.05,0.95,0.8534978857610058,12,0.0,1,0.0,1,0.0,1
1020,max_ml,30,30,1,3,0.05,0.95,0.8786292982212699,9,0.0,0,1.0,1,0.0,0
1021,max_ml,30,30,1,3,0.05,0.95,0.9334324319281888,8,1.0,1,0.0,0,1.0,1
1022,max_ml,30,30,1,3,0.05,0.95,0.8895393274937194,19,0.0,1,0.0,1,0.0,1
1023,max_ml,30,30,1,3,0.05,0.95,0.9060252609415792,15,0.0,1,0.0,1,0.0,1
1024,max_ml,30,30,1,3,0.05,0.95,0.939848311312242,34,0.0,1,0.0,1,0.0,1
1025,max_ml,30,30,1,3,0.05,0.95,0.9294950957909562,16,0.0,1,0.0,1,0.0,1
1026,max_ml,30,30,1,3,0.05,0.95,0.9397114424487252,13,0.0,1,0.0,1,0.0,1
1027,max_ml,30,30,1,3,0.05,0.95,0.8801128595265244,12,0.0,1,0.0,1,0.0,1
1028,max_ml,30,30,1,3,0.05,0.95,0.9151489402719256,21,0.0,1,0.0,1,0.0,1
1029,max_ml,30,30,1,3,0.05,0.95,0.9370044366863188,19,0.0,1,0.0,1,0.0,1
1030,max_ml,30,30,1,3,0.05,0.95,0.9240266536665478,10,0.0,1,0.0,1,0.0,1
1031,max_ml,30,30,1,3,0.05,0.95,0.9461799844886188,13,0.0,1,0.0,1,0.0,1
1032,max_ml,30,30,1,3,0.05,0.95,0.9421940868331832,18,0.0,1,0.0,1,0.0,1
1033,max_ml,30,30,1,3,0.05,0.95,0.9273853716278908,14,0.0,1,0.0,1,0.0,1
1034,max_ml,30,30,1,3,0.05,0.95,0.949416243282111,34,0.0,1,0.0,1,0.0,1
1035,max_ml,30,30,1,3,0.05,0.95,0.9416546407565296,13,0.0,1,0.0,1,0.0,1
1036,max_ml,30,30,1,3,0.05,0.95,0.917503773691556,14,0.0,1,0.0,1,0.0,1
1037,max_ml,30,30,1,3,0.05,0.95,0.9143224325778982,8,0.0,1,0.0,1,0.0,1
1038,max_ml,30,30,1,3,0.05,0.95,0.9110431889206112,15,0.0,1,0.0,1,0.0,1
1039,max_ml,30,30,1,3,0.05,0.95,0.8821946655267787,16,0.0,1,0.0,1,0.0,1
1040,max_ml,30,30,1,3,0.05,0.95,0.9127702148371378,12,0.0,1,0.0,1,0.0,1
1041,max_ml,30,30,1,3,0.05,0.95,0.9439938779711774,43,0.0,1,0.0,1,0.0,1
1042,max_ml,30,30,1,3,0.05,0.95,0.8878078633756032,16,0.0,1,0.0,1,0.0,1
1043,max_ml,30,30,1,3,0.05,0.95,0.9401680075931204,38,0.0,1,0.0,1,0.0,1
1044,max_ml,30,30,1,3,0.05,0.95,0.9268713817701322,10,0.0,1,0.0,1,0.0,1
1045,max_ml,30,30,1,3,0.05,0.95,0.9070035725546672,8,1.0,1,1.0,1,1.0,1
1046,max_ml,30,30,1,3,0.05,0.95,0.9142639974548364,15,0.0,1,0.0,1,0.0,1
1047,max_ml,30,30,1,3,0.05,0.95,0.9288567143724096,13,0.0,1,0.0,1,0.0,1
1048,max_ml,30,30,1,3,0.05,0.95,0.8106470301286505,10,1.0,1,1.0,1,1.0,1
1049,max_ml,30,30,1,3,0.05,0.95,0.8705559098362653,20,0.0,1,0.0,1,0.0,1
1050,max_ml,30,30,1,3,0.05,0.95,0.9321106579831376,26,0.0,1,0.0,1,0.0,1
1051,max_ml,30,30,1,3,0.05,0.95,0.910463499111263,12,0.0,1,0.0,1,0.0,1
1052,max_ml,30,30,1,3,0.05,0.95,0.9446801949656224,21,0.0,0,1.0,1,1.0,1
1053,max_ml,30,30,1,3,0.05,0.95,0.9424359487541232,118,0.0,1,0.0,1,0.0,1
1054,max_ml,30,30,1,3,0.05,0.95,0.929823233746566,6,1.0,1,1.0,1,1.0,1
1055,max_ml,30,30,1,3,0.05,0.95,0.9094302971127188,28,0.0,1,0.0,1,0.0,1
1056,max_ml,30,30,1,3,0.05,0.95,0.934488165084859,8,1.0,1,1.0,1,0.0,0
1057,max_ml,30,30,1,3,0.05,0.95,0.9206520891915912,46,0.0,1,0.0,1,0.0,1
1058,max_ml,30,30,1,3,0.05,0.95,0.9451385214041176,10,0.0,1,0.0,1,0.0,1
1059,max_ml,30,30,1,3,0.05,0.95,0.9290115671623111,13,0.0,0,1.0,1,1.0,1
1060,max_ml,30,30,1,3,0.05,0.95,0.9369467775750232,9,0.0,0,1.0,1,0.0,0
1061,max_ml,30,30,1,3,0.05,0.95,0.9347000489754046,22,0.0,1,0.0,1,0.0,1
1062,max_ml,30,30,1,3,0.05,0.95,0.8666378180299908,20,0.0,1,0.0,1,0.0,1
1063,max_ml,30,30,1,3,0.05,0.95,0.934875299155245,15,0.0,1,0.0,1,0.0,1
1064,max_ml,30,30,1,3,0.05,0.95,0.9428225744271588,24,0.0,1,0.0,1,0.0,1
1065,max_ml,30,30,1,3,0.05,0.95,0.8243109980453193,8,1.0,1,1.0,1,0.0,0
1066,max_ml,30,30,1,3,0.05,0.95,0.944185941398062,12,0.0,0,0.0,0,1.0,1
1067,max_ml,30,30,1,3,0.05,0.95,0.9475694533947828,15,0.0,1,0.0,1,0.0,1
1068,max_ml,30,30,1,3,0.05,0.95,0.9470110474677584,47,0.0,1,0.0,1,0.0,1
1069,max_ml,30,30,1,3,0.05,0.95,0.881606741918867,9,0.0,1,0.0,1,0.0,1
1070,max_ml,30,30,1,3,0.05,0.95,0.9324785961975134,13,0.0,1,0.0,1,0.0,1
1071,max_ml,30,30,1,3,0.05,0.95,0.913973614554256,22,0.0,1,0.0,1,0.0,1
1072,max_ml,30,30,1,3,0.05,0.95,0.9141524466163752,23,0.0,1,0.0,1,0.0,1
1073,max_ml,30,30,1,3,0.05,0.95,0.9435924835620147,74,0.0,1,0.0,1,0.0,1
1074,max_ml,30,30,1,3,0.05,0.95,0.92890113452767,46,0.0,1,0.0,1,0.0,1
1075,max_ml,30,30,1,3,0.05,0.95,0.9280722730744898,23,0.0,1,0.0,1,0.0,1
1076,max_ml,30,30,1,3,0.05,0.95,0.9005582860801846,14,0.0,1,0.0,1,0.0,1
1077,max_ml,30,30,1,3,0.05,0.95,0.9435618730044631,29,0.0,1,0.0,1,0.0,1
1078,max_ml,30,30,1,3,0.05,0.95,0.928411898050041,19,0.0,1,0.0,1,0.0,1
1079,max_ml,30,30,1,3,0.05,0.95,0.8966528275250119,17,0.0,1,0.0,1,0.0,1
1080,max_ml,30,30,1,3,0.05,0.95,0.8817130504842499,10,0.0,0,1.0,1,1.0,1
1081,max_ml,30,30,1,3,0.05,0.95,0.9266598733495316,30,0.0,1,0.0,1,0.0,1
1082,max_ml,30,30,1,3,0.05,0.95,0.9035871271784282,10,0.0,1,0.0,1,0.0,1
1083,max_ml,30,30,1,3,0.05,0.95,0.8556580054415741,8,1.0,1,1.0,1,0.0,0
1084,max_ml,30,30,1,3,0.05,0.95,0.8514848030700116,19,1.0,1,1.0,1,1.0,1
1085,max_ml,30,30,1,3,0.05,0.95,0.9169988051461024,20,0.0,1,0.0,1,0.0,1
1086,max_ml,30,30,1,3,0.05,0.95,0.8750330485577874,15,0.0,1,0.0,1,0.0,1
1087,max_ml,30,30,1,3,0.05,0.95,0.9165167429786012,11,0.0,1,0.0,1,0.0,1
1088,max_ml,30,30,1,3,0.05,0.95,0.942559875920708,18,0.0,1,0.0,1,0.0,1
1089,max_ml,30,30,1,3,0.05,0.95,0.9390702371946767,19,0.0,1,0.0,1,0.0,1
1090,max_ml,30,30,1,3,0.05,0.95,0.946996217613284,43,0.0,1,0.0,1,0.0,1
1091,max_ml,30,30,1,3,0.05,0.95,0.937826158350644,12,1.0,1,1.0,1,1.0,1
1092,max_ml,30,30,1,3,0.05,0.95,0.868652985971073,12,0.0,0,1.0,1,0.0,0
1093,max_ml,30,30,1,3,0.05,0.95,0.899489013495841,13,0.0,1,0.0,1,0.0,1
1094,max_ml,30,30,1,3,0.05,0.95,0.9391326135691748,24,0.0,1,0.0,1,0.0,1
1095,max_ml,30,30,1,3,0.05,0.95,0.8952341613909146,17,0.0,0,0.0,0,1.0,1
1096,max_ml,30,30,1,3,0.05,0.95,0.9204209666948424,16,0.0,1,0.0,1,0.0,1
1097,max_ml,30,30,1,3,0.05,0.95,0.9365262450030578,22,0.0,1,0.0,1,0.0,1
1098,max_ml,30,30,1,3,0.05,0.95,0.9433908505267156,13,0.0,1,0.0,1,0.0,1
1099,max_ml,30,30,1,3,0.05,0.95,0.9305600294547468,13,0.0,1,0.0,1,0.0,1
1100,max_ml,30,30,1,3,0.05,0.95,0.9384549257678598,30,0.0,1,0.0,1,0.0,1
1101,max_ml,30,30,1,3,0.05,0.95,0.8737259271572836,7,1.0,1,1.0,1,1.0,1
1102,max_ml,30,30,1,3,0.05,0.95,0.9225194838691144,21,0.0,1,0.0,1,0.0,1
1103,max_ml,30,30,1,3,0.05,0.95,0.9355313397801754,25,0.0,1,0.0,1,0.0,1
1104,max_ml,30,30,1,3,0.05,0.95,0.9358002326868397,10,0.0,1,0.0,1,0.0,1
1105,max_ml,30,30,1,3,0.05,0.95,0.8224238024205562,8,1.0,1,1.0,1,1.0,1
1106,max_ml,30,30,1,3,0.05,0.95,0.9073864605090952,16,0.0,1,0.0,1,0.0,1
1107,max_ml,30,30,1,3,0.05,0.95,0.9098877065004708,15,0.0,1,0.0,1,0.0,1
1108,max_ml,30,30,1,3,0.05,0.95,0.9248410612960372,9,0.0,1,0.0,1,0.0,1
1109,max_ml,30,30,1,3,0.05,0.95,0.9489246900715392,26,0.0,1,0.0,1,0.0,1
1110,max_ml,30,30,1,3,0.05,0.95,0.9220574380257636,5,1.0,1,1.0,1,1.0,1
1111,max_ml,30,30,1,3,0.05,0.95,0.9002393024380491,15,0.0,1,0.0,1,0.0,1
1112,max_ml,30,30,1,3,0.05,0.95,0.9190009800839304,11,1.0,1,1.0,1,0.0,0
1113,max_ml,30,30,1,3,0.05,0.95,0.9432358080278218,9,1.0,1,1.0,1,0.0,0
1114,max_ml,30,30,1,3,0.05,0.95,0.8374150030524535,17,0.0,1,0.0,1,0.0,1
1115,max_ml,30,30,1,3,0.05,0.95,0.8791840133553316,42,0.0,1,0.0,1,0.0,1
1116,max_ml,30,30,1,3,0.05,0.95,0.9133672776155828,27,0.0,1,0.0,1,0.0,1
1117,max_ml,30,30,1,3,0.05,0.95,0.9382445793198544,20,0.0,1,0.0,1,0.0,1
1118,max_ml,30,30,1,3,0.05,0.95,0.9362283125074182,19,0.0,0,1.0,1,1.0,1
1119,max_ml,30,30,1,3,0.05,0.95,0.9386104472755176,25,0.0,1,0.0,1,0.0,1
1120,max_ml,30,30,1,3,0.05,0.95,0.8864401580402258,13,0.0,1,0.0,1,0.0,1
1121,max_ml,30,30,1,3,0.05,0.95,0.934448275829384,23,0.0,1,0.0,1,0.0,1
1122,max_ml,30,30,1,3,0.05,0.95,0.9266479873386758,43,0.0,1,0.0,1,0.0,1
1123,max_ml,30,30,1,3,0.05,0.95,0.913111135262456,20,0.0,1,0.0,1,0.0,1
1124,max_ml,30,30,1,3,0.05,0.95,0.9460334646072484,26,0.0,1,0.0,1,0.0,1
1125,max_ml,30,30,1,3,0.05,0.95,0.8958663463542285,18,0.0,0,0.0,0,1.0,1
1126,max_ml,30,30,1,3,0.05,0.95,0.929556507986959,7,0.0,1,0.0,1,0.0,1
1127,max_ml,30,30,1,3,0.05,0.95,0.8094065710414459,6,1.0,1,1.0,1,1.0,1
1128,max_ml,30,30,1,3,0.05,0.95,0.93564594769767,54,0.0,1,0.0,1,0.0,1
1129,max_ml,30,30,1,3,0.05,0.95,0.9402799120671894,53,0.0,1,0.0,1,0.0,1
1130,max_ml,30,30,1,3,0.05,0.95,0.8924975324939758,30,0.0,1,0.0,1,0.0,1
1131,max_ml,30,30,1,3,0.05,0.95,0.9275672291247362,33,0.0,1,0.0,1,0.0,1
1132,max_ml,30,30,1,3,0.05,0.95,0.9435044129350132,23,0.0,1,0.0,1,0.0,1
1133,max_ml,30,30,1,3,0.05,0.95,0.8742649189840302,14,0.0,1,0.0,1,0.0,1
1134,max_ml,30,30,1,3,0.05,0.95,0.9356609961467864,12,0.0,1,0.0,1,0.0,1
1135,max_ml,30,30,1,3,0.05,0.95,0.9446595250080748,40,0.0,1,0.0,1,0.0,1
1136,max_ml,30,30,1,3,0.05,0.95,0.8965779889941117,7,1.0,1,1.0,1,1.0,1
1137,max_ml,30,30,1,3,0.05,0.95,0.9412802849477288,44,0.0,1,0.0,1,0.0,1
1138,max_ml,30,30,1,3,0.05,0.95,0.8661960119458392,14,0.0,1,0.0,1,0.0,1
1139,max_ml,30,30,1,3,0.05,0.95,0.9291871055720632,24,0.0,1,0.0,1,0.0,1
1140,max_ml,30,30,1,3,0.05,0.95,0.86741997539598,13,0.0,1,0.0,1,0.0,1
1141,max_ml,30,30,1,3,0.05,0.95,0.9364777099762592,38,0.0,1,0.0,1,0.0,1
1142,max_ml,30,30,1,3,0.05,0.95,0.9460239787000088,26,0.0,1,0.0,1,0.0,1
1143,max_ml,30,30,1,3,0.05,0.95,0.9201024986441564,10,1.0,1,1.0,1,1.0,1
1144,max_ml,30,30,1,3,0.05,0.95,0.920763288277025,30,0.0,1,0.0,1,0.0,1
1145,max_ml,30,30,1,3,0.05,0.95,0.936065166003279,38,0.0,1,0.0,1,0.0,1
1146,max_ml,30,30,1,3,0.05,0.95,0.919962132555856,6,1.0,1,1.0,1,1.0,1
1147,max_ml,30,30,1,3,0.05,0.95,0.922227378711756,13,0.0,1,0.0,1,0.0,1
1148,max_ml,30,30,1,3,0.05,0.95,0.9189422132424198,13,0.0,1,0.0,1,0.0,1
1149,max_ml,30,30,1,3,0.05,0.95,0.9431843580764272,16,0.0,1,0.0,1,0.0,1
1150,max_ml,30,30,1,3,0.05,0.95,0.9363114697043676,25,0.0,1,0.0,1,0.0,1
1151,max_ml,30,30,1,3,0.05,0.95,0.9249500870202942,25,0.0,1,0.0,1,0.0,1
1152,max_ml,30,30,1,3,0.05,0.95,0.860398836364079,11,0.0,0,0.0,0,1.0,1
1153,max_ml,30,30,1,3,0.05,0.95,0.9231579354275646,6,1.0,1,1.0,1,1.0,1
1154,max_ml,30,30,1,3,0.05,0.95,0.9172455046761552,27,0.0,1,0.0,1,0.0,1
1155,max_ml,30,30,1,3,0.05,0.95,0.9044883526395506,16,0.0,1,0.0,1,0.0,1
1156,max_ml,30,30,1,3,0.05,0.95,0.9373425428861828,20,0.0,1,0.0,1,0.0,1
1157,max_ml,30,30,1,3,0.05,0.95,0.8981736793681038,17,0.0,1,0.0,1,0.0,1
1158,max_ml,30,30,1,3,0.05,0.95,0.9455044356850626,14,0.0,1,0.0,1,0.0,1
1159,max_ml,30,30,1,3,0.05,0.95,0.8758558072323424,9,1.0,1,1.0,1,1.0,1
1160,max_ml,30,30,1,3,0.05,0.95,0.9479841528359252,9,0.0,1,0.0,1,0.0,1
1161,max_ml,30,30,1,3,0.05,0.95,0.9178977849733484,14,0.0,1,0.0,1,0.0,1
1162,max_ml,30,30,1,3,0.05,0.95,0.9384446121266412,19,0.0,1,0.0,1,0.0,1
1163,max_ml,30,30,1,3,0.05,0.95,0.935267184427732,23,0.0,1,0.0,1,0.0,1
1164,max_ml,30,30,1,3,0.05,0.95,0.904616987284971,20,0.0,1,0.0,1,0.0,1
1165,max_ml,30,30,1,3,0.05,0.95,0.8746506146445201,11,0.0,1,0.0,1,0.0,1
1166,max_ml,30,30,1,3,0.05,0.95,0.9482374068650312,16,0.0,1,0.0,1,0.0,1
1167,max_ml,30,30,1,3,0.05,0.95,0.9365900807016267,10,1.0,1,1.0,1,1.0,1
1168,max_ml,30,30,1,3,0.05,0.95,0.9120748213072823,22,0.0,1,0.0,1,0.0,1
1169,max_ml,30,30,1,3,0.05,0.95,0.935785607798958,8,1.0,1,1.0,1,1.0,1
1170,max_ml,30,30,1,3,0.05,0.95,0.915182395938956,11,0.0,0,1.0,1,0.0,0
1171,max_ml,30,30,1,3,0.05,0.95,0.948001116532756,26,0.0,1,0.0,1,0.0,1
1172,max_ml,30,30,1,3,0.05,0.95,0.8919238489478877,48,0.0,1,0.0,1,0.0,1
1173,max_ml,30,30,1,3,0.05,0.95,0.9463152163707848,15,0.0,1,0.0,1,0.0,1
1174,max_ml,30,30,1,3,0.05,0.95,0.9416354326018936,65,0.0,1,0.0,1,0.0,1
1175,max_ml,30,30,1,3,0.05,0.95,0.9421608757222656,17,0.0,1,0.0,1,0.0,1
1176,max_ml,30,30,1,3,0.05,0.95,0.9452507929201308,21,0.0,1,0.0,1,0.0,1
1177,max_ml,30,30,1,3,0.05,0.95,0.8741599371516295,25,0.0,0,0.0,0,1.0,1
1178,max_ml,30,30,1,3,0.05,0.95,0.9329212913808276,40,0.0,1,0.0,1,0.0,1
1179,max_ml,30,30,1,3,0.05,0.95,0.9284570907035576,26,0.0,1,0.0,1,0.0,1
1180,max_ml,30,30,1,3,0.05,0.95,0.90361840509746,13,0.0,1,0.0,1,0.0,1
1181,max_ml,30,30,1,3,0.05,0.95,0.9484252443936246,23,0.0,1,0.0,1,0.0,1
1182,max_ml,30,30,1,3,0.05,0.95,0.7623593800350267,3,1.0,1,1.0,1,1.0,1
1183,max_ml,30,30,1,3,0.05,0.95,0.934093308777158,13,0.0,1,0.0,1,0.0,1
1184,max_ml,30,30,1,3,0.05,0.95,0.9270095296834434,37,0.0,1,0.0,1,0.0,1
1185,max_ml,30,30,1,3,0.05,0.95,0.9244109993263644,21,0.0,1,0.0,1,0.0,1
1186,max_ml,30,30,1,3,0.05,0.95,0.918215297862875,13,0.0,1,0.0,1,0.0,1
1187,max_ml,30,30,1,3,0.05,0.95,0.909738032086646,8,1.0,1,1.0,1,0.0,0
1188,max_ml,30,30,1,3,0.05,0.95,0.9324237503110764,14,0.0,1,0.0,1,0.0,1
1189,max_ml,30,30,1,3,0.05,0.95,0.9425480610637136,29,0.0,1,0.0,1,0.0,1
1190,max_ml,30,30,1,3,0.05,0.95,0.9348558462035094,16,0.0,1,0.0,1,0.0,1
1191,max_ml,30,30,1,3,0.05,0.95,0.9450251864020156,96,0.0,1,0.0,1,0.0,1
1192,max_ml,30,30,1,3,0.05,0.95,0.9167054996533412,20,0.0,1,0.0,1,0.0,1
1193,max_ml,30,30,1,3,0.05,0.95,0.9311160718223226,93,0.0,1,0.0,1,0.0,1
1194,max_ml,30,30,1,3,0.05,0.95,0.9206510573047316,20,0.0,1,0.0,1,0.0,1
1195,max_ml,30,30,1,3,0.05,0.95,0.911982105167637,15,0.0,1,0.0,1,0.0,1
1196,max_ml,30,30,1,3,0.05,0.95,0.9480348468581402,10,0.0,1,0.0,1,0.0,1
1197,max_ml,30,30,1,3,0.05,0.95,0.9288332999760732,13,0.0,1,0.0,1,0.0,1
1198,max_ml,30,30,1,3,0.05,0.95,0.8992182143895511,20,0.0,1,0.0,1,0.0,1
1199,max_ml,30,30,1,3,0.05,0.95,0.9018326546307226,7,0.0,1,0.0,1,0.0,1
1200,max_ml,30,30,1,3,0.05,0.95,0.8971973304884715,14,0.0,1,0.0,1,0.0,1
1201,max_ml,30,30,1,3,0.05,0.95,0.9335558416059028,17,0.0,1,0.0,1,0.0,1
1202,max_ml,30,30,1,3,0.05,0.95,0.9445111534376394,37,0.0,1,0.0,1,0.0,1
1203,max_ml,30,30,1,3,0.05,0.95,0.9492926990592198,50,0.0,1,0.0,1,0.0,1
1204,max_ml,30,30,1,3,0.05,0.95,0.9114190692840518,19,0.0,1,0.0,1,0.0,1
1205,max_ml,30,30,1,3,0.05,0.95,0.9485265512473297,75,0.0,1,0.0,1,0.0,1
1206,max_ml,30,30,1,3,0.05,0.95,0.9419943709111764,21,0.0,1,0.0,1,0.0,1
1207,max_ml,30,30,1,3,0.05,0.95,0.8774217915152919,10,0.0,1,0.0,1,0.0,1
1208,max_ml,30,30,1,3,0.05,0.95,0.9308099311709782,6,1.0,1,1.0,1,1.0,1
1209,max_ml,30,30,1,3,0.05,0.95,0.9281671352093356,9,1.0,1,1.0,1,1.0,1
1210,max_ml,30,30,1,3,0.05,0.95,0.9321162383488104,30,0.0,1,0.0,1,0.0,1
1211,max_ml,30,30,1,3,0.05,0.95,0.8506909285707069,12,0.0,0,1.0,1,1.0,1
1212,max_ml,30,30,1,3,0.05,0.95,0.9471520626228932,17,0.0,1,0.0,1,0.0,1
1213,max_ml,30,30,1,3,0.05,0.95,0.9455518592188754,23,0.0,1,0.0,1,0.0,1
1214,max_ml,30,30,1,3,0.05,0.95,0.9163354536204702,39,0.0,1,0.0,1,0.0,1
1215,max_ml,30,30,1,3,0.05,0.95,0.9461706529743196,25,0.0,1,0.0,1,0.0,1
1216,max_ml,30,30,1,3,0.05,0.95,0.943296980824764,62,0.0,1,0.0,1,0.0,1
1217,max_ml,30,30,1,3,0.05,0.95,0.9129976811242136,22,0.0,1,0.0,1,0.0,1
1218,max_ml,30,30,1,3,0.05,0.95,0.9221198040864468,8,0.0,1,0.0,1,0.0,1
1219,max_ml,30,30,1,3,0.05,0.95,0.9294701371483516,38,0.0,1,0.0,1,0.0,1
1220,max_ml,30,30,1,3,0.05,0.95,0.7700608199623912,5,1.0,1,1.0,1,1.0,1
1221,max_ml,30,30,1,3,0.05,0.95,0.9497324368769464,60,0.0,1,0.0,1,0.0,1
1222,max_ml,30,30,1,3,0.05,0.95,0.9172342822785384,11,0.0,1,0.0,1,0.0,1
1223,max_ml,30,30,1,3,0.05,0.95,0.9326887329863112,23,0.0,1,0.0,1,0.0,1
1224,max_ml,30,30,1,3,0.05,0.95,0.9316386224725977,24,0.0,1,0.0,1,0.0,1
1225,max_ml,30,30,1,3,0.05,0.95,0.8786362167622125,16,0.0,1,0.0,1,0.0,1
1226,max_ml,30,30,1,3,0.05,0.95,0.9423245088020528,11,0.0,1,0.0,1,0.0,1
1227,max_ml,30,30,1,3,0.05,0.95,0.9248337969884268,41,0.0,1,0.0,1,0.0,1
1228,max_ml,30,30,1,3,0.05,0.95,0.8665190194322946,9,0.0,1,0.0,1,0.0,1
1229,max_ml,30,30,1,3,0.05,0.95,0.9465297020129002,24,0.0,1,0.0,1,0.0,1
1230,max_ml,30,30,1,3,0.05,0.95,0.943581849140282,15,0.0,1,0.0,1,0.0,1
1231,max_ml,30,30,1,3,0.05,0.95,0.9226472429822336,12,0.0,0,1.0,1,0.0,0
1232,max_ml,30,30,1,3,0.05,0.95,0.9303826641238104,34,0.0,1,0.0,1,0.0,1
1233,max_ml,30,30,1,3,0.05,0.95,0.9168074517454072,41,0.0,1,0.0,1,0.0,1
1234,max_ml,30,30,1,3,0.05,0.95,0.9345646909967872,18,0.0,1,0.0,1,0.0,1
1235,max_ml,30,30,1,3,0.05,0.95,0.9409127744388402,14,0.0,1,0.0,1,0.0,1
1236,max_ml,30,30,1,3,0.05,0.95,0.9162767986030028,18,0.0,1,0.0,1,0.0,1
1237,max_ml,30,30,1,3,0.05,0.95,0.940766122074994,14,0.0,0,0.0,0,1.0,1
1238,max_ml,30,30,1,3,0.05,0.95,0.9232760145459402,30,0.0,1,0.0,1,0.0,1
1239,max_ml,30,30,1,3,0.05,0.95,0.8703255703091718,10,1.0,1,1.0,1,1.0,1
1240,max_ml,30,30,1,3,0.05,0.95,0.904432435555402,15,0.0,1,0.0,1,0.0,1
1241,max_ml,30,30,1,3,0.05,0.95,0.924177754388564,34,0.0,1,0.0,1,0.0,1
1242,max_ml,30,30,1,3,0.05,0.95,0.938869587709262,29,0.0,1,0.0,1,0.0,1
1243,max_ml,30,30,1,3,0.05,0.95,0.8967681344529845,8,1.0,1,1.0,1,1.0,1
1244,max_ml,30,30,1,3,0.05,0.95,0.9429551937229924,28,0.0,1,0.0,1,0.0,1
1245,max_ml,30,30,1,3,0.05,0.95,0.939450161684564,9,1.0,1,0.0,0,0.0,0
1246,max_ml,30,30,1,3,0.05,0.95,0.9415583807899148,16,0.0,1,0.0,1,0.0,1
1247,max_ml,30,30,1,3,0.05,0.95,0.935587330699333,15,0.0,1,0.0,1,0.0,1
1248,max_ml,30,30,1,3,0.05,0.95,0.9172388537522308,14,0.0,1,0.0,1,0.0,1
1249,max_ml,30,30,1,3,0.05,0.95,0.9023445665543316,18,0.0,0,0.0,0,1.0,1
1250,max_ml,30,30,1,3,0.05,0.95,0.9402704689560978,29,0.0,1,0.0,1,0.0,1
1251,max_ml,30,30,1,3,0.05,0.95,0.924076834674614,14,0.0,0,1.0,1,0.0,0
1252,max_ml,30,30,1,3,0.05,0.95,0.9461918882776676,11,0.0,1,0.0,1,0.0,1
1253,max_ml,30,30,1,3,0.05,0.95,0.9295038460146636,8,1.0,1,1.0,1,1.0,1
1254,max_ml,30,30,1,3,0.05,0.95,0.9494181797260556,20,0.0,1,0.0,1,0.0,1
1255,max_ml,30,30,1,3,0.05,0.95,0.9196894561309488,35,0.0,1,0.0,1,0.0,1
1256,max_ml,30,30,1,3,0.05,0.95,0.864759094397799,19,0.0,1,0.0,1,0.0,1
1257,max_ml,30,30,1,3,0.05,0.95,0.8890728279700022,10,0.0,1,0.0,1,0.0,1
1258,max_ml,30,30,1,3,0.05,0.95,0.86379389713502,11,0.0,1,0.0,1,0.0,1
1259,max_ml,30,30,1,3,0.05,0.95,0.9180176581085552,7,0.0,1,0.0,1,0.0,1
1260,max_ml,30,30,1,3,0.05,0.95,0.9264943777000462,13,0.0,1,0.0,1,0.0,1
1261,max_ml,30,30,1,3,0.05,0.95,0.8998929092394699,30,0.0,1,0.0,1,0.0,1
1262,max_ml,30,30,1,3,0.05,0.95,0.9245101881014424,14,0.0,0,1.0,1,1.0,1
1263,max_ml,30,30,1,3,0.05,0.95,0.9349230816464876,19,0.0,1,0.0,1,0.0,1
1264,max_ml,30,30,1,3,0.05,0.95,0.9206568543458736,37,0.0,1,0.0,1,0.0,1
1265,max_ml,30,30,1,3,0.05,0.95,0.9290554525884858,7,1.0,1,1.0,1,1.0,1
1266,max_ml,30,30,1,3,0.05,0.95,0.9425932090530948,16,0.0,1,0.0,1,0.0,1
1267,max_ml,30,30,1,3,0.05,0.95,0.9471135980281032,34,0.0,1,0.0,1,0.0,1
1268,max_ml,30,30,1,3,0.05,0.95,0.9427135972300832,14,0.0,1,0.0,1,0.0,1
1269,max_ml,30,30,1,3,0.05,0.95,0.9184101553453548,5,1.0,1,1.0,1,1.0,1
1270,max_ml,30,30,1,3,0.05,0.95,0.901400138953688,6,1.0,1,1.0,1,1.0,1
1271,max_ml,30,30,1,3,0.05,0.95,0.9125334183196456,20,0.0,1,0.0,1,0.0,1
1272,max_ml,30,30,1,3,0.05,0.95,0.9000459738923816,21,0.0,1,0.0,1,0.0,1
1273,max_ml,30,30,1,3,0.05,0.95,0.9413394151741158,28,0.0,1,0.0,1,0.0,1
1274,max_ml,30,30,1,3,0.05,0.95,0.9086495880655652,17,0.0,1,0.0,1,0.0,1
1275,max_ml,30,30,1,3,0.05,0.95,0.947348753433774,35,0.0,1,0.0,1,0.0,1
1276,max_ml,30,30,1,3,0.05,0.95,0.9049495361911118,18,0.0,0,0.0,0,1.0,1
1277,max_ml,30,30,1,3,0.05,0.95,0.938504123753918,31,0.0,1,0.0,1,0.0,1
1278,max_ml,30,30,1,3,0.05,0.95,0.9437506754579408,27,0.0,1,0.0,1,0.0,1
1279,max_ml,30,30,1,3,0.05,0.95,0.9160208526959218,17,0.0,1,0.0,1,0.0,1
1280,max_ml,30,30,1,3,0.05,0.95,0.9441244362085812,15,0.0,1,0.0,1,0.0,1
1281,max_ml,30,30,1,3,0.05,0.95,0.9306910763827078,28,0.0,1,0.0,1,0.0,1
1282,max_ml,30,30,1,3,0.05,0.95,0.9022769287354327,34,0.0,1,0.0,1,0.0,1
1283,max_ml,30,30,1,3,0.05,0.95,0.9281354873584692,9,1.0,1,1.0,1,1.0,1
1284,max_ml,30,30,1,3,0.05,0.95,0.8854116398446689,7,1.0,1,1.0,1,1.0,1
1285,max_ml,30,30,1,3,0.05,0.95,0.9461494649829874,14,0.0,1,0.0,1,0.0,1
1286,max_ml,30,30,1,3,0.05,0.95,0.8807417942600715,15,0.0,1,0.0,1,0.0,1
1287,max_ml,30,30,1,3,0.05,0.95,0.8843884133058705,7,1.0,1,0.0,0,0.0,0
1288,max_ml,30,30,1,3,0.05,0.95,0.910043974578672,16,0.0,1,0.0,1,0.0,1
1289,max_ml,30,30,1,3,0.05,0.95,0.9412622451422324,56,0.0,1,0.0,1,0.0,1
1290,max_ml,30,30,1,3,0.05,0.95,0.9021948434472388,7,1.0,1,1.0,1,0.0,0
1291,max_ml,30,30,1,3,0.05,0.95,0.908973741541602,6,1.0,1,1.0,1,1.0,1
1292,max_ml,30,30,1,3,0.05,0.95,0.8992062259461323,15,1.0,1,1.0,1,1.0,1
1293,max_ml,30,30,1,3,0.05,0.95,0.9323806229410956,15,0.0,1,0.0,1,0.0,1
1294,max_ml,30,30,1,3,0.05,0.95,0.9452736577864106,11,1.0,1,1.0,1,0.0,0
1295,max_ml,30,30,1,3,0.05,0.95,0.9226002070343032,33,0.0,1,0.0,1,0.0,1
1296,max_ml,30,30,1,3,0.05,0.95,0.9240718163167992,28,0.0,1,0.0,1,0.0,1
1297,max_ml,30,30,1,3,0.05,0.95,0.9012479730749188,12,0.0,1,0.0,1,0.0,1
1298,max_ml,30,30,1,3,0.05,0.95,0.940536616369088,18,0.0,1,0.0,1,0.0,1
1299,max_ml,30,30,1,3,0.05,0.95,0.8791799873657282,12,0.0,1,0.0,1,0.0,1
1300,max_ml,30,30,1,3,0.05,0.95,0.9457783557118002,55,0.0,1,0.0,1,0.0,1
1301,max_ml,30,30,1,3,0.05,0.95,0.8737031730057798,24,0.0,1,0.0,1,0.0,1
1302,max_ml,30,30,1,3,0.05,0.95,0.8711811594132535,19,0.0,1,0.0,1,0.0,1
1303,max_ml,30,30,1,3,0.05,0.95,0.9313447200238044,8,0.0,1,0.0,1,0.0,1
1304,max_ml,30,30,1,3,0.05,0.95,0.9374251471258588,12,1.0,1,1.0,1,1.0,1
1305,max_ml,30,30,1,3,0.05,0.95,0.9418771446266104,41,0.0,1,0.0,1,0.0,1
1306,max_ml,30,30,1,3,0.05,0.95,0.9330282602447828,23,0.0,1,0.0,1,0.0,1
1307,max_ml,30,30,1,3,0.05,0.95,0.9230584728897404,47,0.0,1,0.0,1,0.0,1
1308,max_ml,30,30,1,3,0.05,0.95,0.947942491231784,31,0.0,1,0.0,1,0.0,1
1309,max_ml,30,30,1,3,0.05,0.95,0.940007023539367,17,0.0,1,0.0,1,0.0,1
1310,max_ml,30,30,1,3,0.05,0.95,0.9478341917510384,11,0.0,1,0.0,1,0.0,1
1311,max_ml,30,30,1,3,0.05,0.95,0.8863686167356457,15,0.0,0,1.0,1,1.0,1
1312,max_ml,30,30,1,3,0.05,0.95,0.9484017721834748,16,0.0,0,0.0,0,1.0,1
1313,max_ml,30,30,1,3,0.05,0.95,0.9490177200993488,23,0.0,1,0.0,1,0.0,1
1314,max_ml,30,30,1,3,0.05,0.95,0.944963394296409,7,1.0,1,1.0,1,1.0,1
1315,max_ml,30,30,1,3,0.05,0.95,0.9068893581730384,7,1.0,1,1.0,1,1.0,1
1316,max_ml,30,30,1,3,0.05,0.95,0.9410934581526884,25,0.0,1,0.0,1,0.0,1
1317,max_ml,30,30,1,3,0.05,0.95,0.9389711680045572,25,0.0,1,0.0,1,0.0,1
1318,max_ml,30,30,1,3,0.05,0.95,0.9417978545591787,20,0.0,1,0.0,1,0.0,1
1319,max_ml,30,30,1,3,0.05,0.95,0.9407583439946958,15,0.0,1,0.0,1,0.0,1
1320,max_ml,30,30,1,3,0.05,0.95,0.9176429242371674,20,0.0,1,0.0,1,0.0,1
1321,max_ml,30,30,1,3,0.05,0.95,0.9399785908700696,22,0.0,0,0.0,0,1.0,1
1322,max_ml,30,30,1,3,0.05,0.95,0.88924231668075,13,0.0,1,0.0,1,0.0,1
1323,max_ml,30,30,1,3,0.05,0.95,0.9498176135217088,14,0.0,1,0.0,1,0.0,1
1324,max_ml,30,30,1,3,0.05,0.95,0.9222090245954452,57,0.0,1,0.0,1,0.0,1
1325,max_ml,30,30,1,3,0.05,0.95,0.918393742458034,53,0.0,1,0.0,1,0.0,1
1326,max_ml,30,30,1,3,0.05,0.95,0.9376439588431142,17,0.0,1,0.0,1,0.0,1
1327,max_ml,30,30,1,3,0.05,0.95,0.943244645054737,15,0.0,0,1.0,1,1.0,1
1328,max_ml,30,30,1,3,0.05,0.95,0.943766385565428,58,0.0,1,0.0,1,0.0,1
1329,max_ml,30,30,1,3,0.05,0.95,0.928104179244595,14,1.0,1,1.0,1,0.0,0
1330,max_ml,30,30,1,3,0.05,0.95,0.94136602371044,37,0.0,1,0.0,1,0.0,1
1331,max_ml,30,30,1,3,0.05,0.95,0.9387650277102292,8,1.0,1,1.0,1,0.0,0
1332,max_ml,30,30,1,3,0.05,0.95,0.9465414992083708,20,0.0,1,0.0,1,0.0,1
1333,max_ml,30,30,1,3,0.05,0.95,0.9345604170340792,11,0.0,1,0.0,1,0.0,1
1334,max_ml,30,30,1,3,0.05,0.95,0.9203084739179246,17,0.0,1,0.0,1,0.0,1
1335,max_ml,30,30,1,3,0.05,0.95,0.8982116170390534,36,0.0,1,0.0,1,0.0,1
1336,max_ml,30,30,1,3,0.05,0.95,0.938812846056547,23,0.0,1,0.0,1,0.0,1
1337,max_ml,30,30,1,3,0.05,0.95,0.9474126321499794,29,0.0,1,0.0,1,0.0,1
1338,max_ml,30,30,1,3,0.05,0.95,0.8751897470488365,11,1.0,1,1.0,1,1.0,1
1339,max_ml,30,30,1,3,0.05,0.95,0.945718905348376,44,0.0,1,0.0,1,0.0,1
1340,max_ml,30,30,1,3,0.05,0.95,0.9188814065911104,13,0.0,1,0.0,1,0.0,1
1341,max_ml,30,30,1,3,0.05,0.95,0.9453405486264184,21,0.0,1,0.0,1,0.0,1
1342,max_ml,30,30,1,3,0.05,0.95,0.9481668341792014,42,0.0,1,0.0,1,0.0,1
1343,max_ml,30,30,1,3,0.05,0.95,0.9377739477869284,46,0.0,1,0.0,1,0.0,1
1344,max_ml,30,30,1,3,0.05,0.95,0.9203499927612836,16,0.0,1,0.0,1,0.0,1
1345,max_ml,30,30,1,3,0.05,0.95,0.9363187306135478,38,0.0,1,0.0,1,0.0,1
1346,max_ml,30,30,1,3,0.05,0.95,0.9164490314817646,25,0.0,1,0.0,1,0.0,1
1347,max_ml,30,30,1,3,0.05,0.95,0.9459335479231044,31,0.0,1,0.0,1,0.0,1
1348,max_ml,30,30,1,3,0.05,0.95,0.8860536166479892,14,0.0,1,0.0,1,0.0,1
1349,max_ml,30,30,1,3,0.05,0.95,0.9392268557697192,26,0.0,1,0.0,1,0.0,1
1350,max_ml,30,30,1,3,0.05,0.95,0.9203047857608596,12,0.0,0,0.0,0,1.0,1
1351,max_ml,30,30,1,3,0.05,0.95,0.8844146894296705,29,0.0,1,0.0,1,0.0,1
1352,max_ml,30,30,1,3,0.05,0.95,0.8697938464615578,30,0.0,1,0.0,1,0.0,1
1353,max_ml,30,30,1,3,0.05,0.95,0.9489438416739414,22,0.0,1,0.0,1,0.0,1
1354,max_ml,30,30,1,3,0.05,0.95,0.9453835354398364,21,0.0,1,0.0,1,0.0,1
1355,max_ml,30,30,1,3,0.05,0.95,0.9419435400833248,18,0.0,1,0.0,1,0.0,1
1356,max_ml,30,30,1,3,0.05,0.95,0.8945033373573482,11,0.0,1,0.0,1,0.0,1
1357,max_ml,30,30,1,3,0.05,0.95,0.9089076503435192,41,0.0,1,0.0,1,0.0,1
1358,max_ml,30,30,1,3,0.05,0.95,0.9270975883650768,13,0.0,1,0.0,1,0.0,1
1359,max_ml,30,30,1,3,0.05,0.95,0.8849798790022967,8,1.0,1,1.0,1,1.0,1
1360,max_ml,30,30,1,3,0.05,0.95,0.8578876703279266,8,0.0,0,1.0,1,0.0,0
1361,max_ml,30,30,1,3,0.05,0.95,0.9383364234899688,15,0.0,0,1.0,1,0.0,0
1362,max_ml,30,30,1,3,0.05,0.95,0.8792027240748426,9,1.0,1,0.0,0,0.0,0
1363,max_ml,30,30,1,3,0.05,0.95,0.9256648626501286,26,0.0,1,0.0,1,0.0,1
1364,max_ml,30,30,1,3,0.05,0.95,0.8905522096701661,11,0.0,1,0.0,1,0.0,1
1365,max_ml,30,30,1,3,0.05,0.95,0.9084693829357507,12,0.0,1,0.0,1,0.0,1
1366,max_ml,30,30,1,3,0.05,0.95,0.9411322146400084,14,0.0,1,0.0,1,0.0,1
1367,max_ml,30,30,1,3,0.05,0.95,0.9371181354102158,31,0.0,1,0.0,1,0.0,1
1368,max_ml,30,30,1,3,0.05,0.95,0.8808829767209276,13,0.0,1,0.0,1,0.0,1
1369,max_ml,30,30,1,3,0.05,0.95,0.9419474915067968,23,0.0,1,0.0,1,0.0,1
1370,max_ml,30,30,1,3,0.05,0.95,0.8971588989249467,9,0.0,0,1.0,1,0.0,0
1371,max_ml,30,30,1,3,0.05,0.95,0.9476816365798229,45,0.0,1,0.0,1,0.0,1
1372,max_ml,30,30,1,3,0.05,0.95,0.9213926733214524,25,0.0,1,0.0,1,0.0,1
1373,max_ml,30,30,1,3,0.05,0.95,0.8704723603129522,13,0.0,1,0.0,1,0.0,1
1374,max_ml,30,30,1,3,0.05,0.95,0.8896222439251225,15,0.0,1,0.0,1,0.0,1
1375,max_ml,30,30,1,3,0.05,0.95,0.890290610292319,17,0.0,1,0.0,1,0.0,1
1376,max_ml,30,30,1,3,0.05,0.95,0.9203814231604356,18,0.0,1,0.0,1,0.0,1
1377,max_ml,30,30,1,3,0.05,0.95,0.8911642368002302,15,0.0,1,0.0,1,0.0,1
1378,max_ml,30,30,1,3,0.05,0.95,0.926713333338862,21,0.0,1,0.0,1,0.0,1
1379,max_ml,30,30,1,3,0.05,0.95,0.8979285900075872,13,1.0,1,0.0,0,0.0,0
1380,max_ml,30,30,1,3,0.05,0.95,0.9346136418364152,20,0.0,1,0.0,1,0.0,1
1381,max_ml,30,30,1,3,0.05,0.95,0.9404267483867024,13,0.0,1,0.0,1,0.0,1
1382,max_ml,30,30,1,3,0.05,0.95,0.902776577501645,21,0.0,1,0.0,1,0.0,1
1383,max_ml,30,30,1,3,0.05,0.95,0.9496861293488998,24,0.0,0,1.0,1,1.0,1
1384,max_ml,30,30,1,3,0.05,0.95,0.9365992118233104,21,0.0,1,0.0,1,0.0,1
1385,max_ml,30,30,1,3,0.05,0.95,0.9336246087812784,30,0.0,1,0.0,1,0.0,1
1386,max_ml,30,30,1,3,0.05,0.95,0.9377955256133944,33,0.0,1,0.0,1,0.0,1
1387,max_ml,30,30,1,3,0.05,0.95,0.9294947103031302,64,0.0,1,0.0,1,0.0,1
1388,max_ml,30,30,1,3,0.05,0.95,0.9180827093032036,19,0.0,1,0.0,1,0.0,1
1389,max_ml,30,30,1,3,0.05,0.95,0.9127000708887246,10,1.0,1,1.0,1,1.0,1
1390,max_ml,30,30,1,3,0.05,0.95,0.9002134719792103,28,0.0,1,0.0,1,0.0,1
1391,max_ml,30,30,1,3,0.05,0.95,0.93218343195674,56,0.0,1,0.0,1,0.0,1
1392,max_ml,30,30,1,3,0.05,0.95,0.9027644567319164,11,0.0,1,0.0,1,0.0,1
1393,max_ml,30,30,1,3,0.05,0.95,0.9103881904718988,18,0.0,1,0.0,1,0.0,1
1394,max_ml,30,30,1,3,0.05,0.95,0.9254548582160936,23,0.0,1,0.0,1,0.0,1
1395,max_ml,30,30,1,3,0.05,0.95,0.8990575644466618,14,0.0,1,0.0,1,0.0,1
1396,max_ml,30,30,1,3,0.05,0.95,0.9493561736756306,33,0.0,1,0.0,1,0.0,1
1397,max_ml,30,30,1,3,0.05,0.95,0.9397376877109572,30,0.0,1,0.0,1,0.0,1
1398,max_ml,30,30,1,3,0.05,0.95,0.9025313514360604,15,0.0,0,0.0,0,1.0,1
1399,max_ml,30,30,1,3,0.05,0.95,0.8857279372697295,26,0.0,1,0.0,1,0.0,1
1400,max_ml,30,30,1,3,0.05,0.95,0.9273031720961298,15,0.0,1,0.0,1,0.0,1
1401,max_ml,30,30,1,3,0.05,0.95,0.9240823542913198,39,0.0,1,0.0,1,0.0,1
1402,max_ml,30,30,1,3,0.05,0.95,0.9278519950192844,8,0.0,1,0.0,1,0.0,1
1403,max_ml,30,30,1,3,0.05,0.95,0.8907983264599629,8,1.0,1,1.0,1,1.0,1
1404,max_ml,30,30,1,3,0.05,0.95,0.9394569191846556,14,0.0,1,0.0,1,0.0,1
1405,max_ml,30,30,1,3,0.05,0.95,0.9375299617119396,20,0.0,1,0.0,1,0.0,1
1406,max_ml,30,30,1,3,0.05,0.95,0.9380739029025218,79,0.0,1,0.0,1,0.0,1
1407,max_ml,30,30,1,3,0.05,0.95,0.9470537187967444,51,0.0,1,0.0,1,0.0,1
1408,max_ml,30,30,1,3,0.05,0.95,0.9254308528911334,39,0.0,1,0.0,1,0.0,1
1409,max_ml,30,30,1,3,0.05,0.95,0.939959397244732,26,0.0,1,0.0,1,0.0,1
1410,max_ml,30,30,1,3,0.05,0.95,0.913534621297156,12,0.0,0,1.0,1,0.0,0
1411,max_ml,30,30,1,3,0.05,0.95,0.931349602168418,29,0.0,1,0.0,1,0.0,1
1412,max_ml,30,30,1,3,0.05,0.95,0.9285131393417264,19,0.0,1,0.0,1,0.0,1
1413,max_ml,30,30,1,3,0.05,0.95,0.9238758114374096,10,0.0,1,0.0,1,0.0,1
1414,max_ml,30,30,1,3,0.05,0.95,0.9422328201418112,17,0.0,1,0.0,1,0.0,1
1415,max_ml,30,30,1,3,0.05,0.95,0.9321444154516008,20,0.0,1,0.0,1,0.0,1
1416,max_ml,30,30,1,3,0.05,0.95,0.8745992389429331,7,1.0,1,1.0,1,1.0,1
1417,max_ml,30,30,1,3,0.05,0.95,0.8638278069420472,14,0.0,1,0.0,1,0.0,1
1418,max_ml,30,30,1,3,0.05,0.95,0.9178569087124367,7,1.0,1,1.0,1,1.0,1
1419,max_ml,30,30,1,3,0.05,0.95,0.922896687178152,38,0.0,1,0.0,1,0.0,1
1420,max_ml,30,30,1,3,0.05,0.95,0.9096259382741918,25,0.0,1,0.0,1,0.0,1
1421,max_ml,30,30,1,3,0.05,0.95,0.9356481384172596,37,0.0,1,0.0,1,0.0,1
1422,max_ml,30,30,1,3,0.05,0.95,0.9092160377226228,9,1.0,1,1.0,1,0.0,0
1423,max_ml,30,30,1,3,0.05,0.95,0.9048173387758496,19,0.0,1,0.0,1,0.0,1
1424,max_ml,30,30,1,3,0.05,0.95,0.93351676983222,22,0.0,1,0.0,1,0.0,1
1425,max_ml,30,30,1,3,0.05,0.95,0.8865742925542672,16,0.0,1,0.0,1,0.0,1
1426,max_ml,30,30,1,3,0.05,0.95,0.90406549755545,43,0.0,1,0.0,1,0.0,1
1427,max_ml,30,30,1,3,0.05,0.95,0.9369855738180386,20,0.0,1,0.0,1,0.0,1
1428,max_ml,30,30,1,3,0.05,0.95,0.9245692291464578,24,0.0,1,0.0,1,0.0,1
1429,max_ml,30,30,1,3,0.05,0.95,0.9397575642847628,41,0.0,1,0.0,1,0.0,1
1430,max_ml,30,30,1,3,0.05,0.95,0.939206475294654,23,0.0,1,0.0,1,0.0,1
1431,max_ml,30,30,1,3,0.05,0.95,0.942205175660812,16,0.0,1,0.0,1,0.0,1
1432,max_ml,30,30,1,3,0.05,0.95,0.9495291472346498,29,0.0,1,0.0,1,0.0,1
1433,max_ml,30,30,1,3,0.05,0.95,0.9063251510671148,11,0.0,1,0.0,1,0.0,1
1434,max_ml,30,30,1,3,0.05,0.95,0.9058691727562468,24,0.0,1,0.0,1,0.0,1
1435,max_ml,30,30,1,3,0.05,0.95,0.9341644494911407,18,0.0,1,0.0,1,0.0,1
1436,max_ml,30,30,1,3,0.05,0.95,0.9489977889815872,32,0.0,1,0.0,1,0.0,1
1437,max_ml,30,30,1,3,0.05,0.95,0.9457183553128752,39,0.0,1,0.0,1,0.0,1
1438,max_ml,30,30,1,3,0.05,0.95,0.9318089132927448,14,0.0,1,0.0,1,0.0,1
1439,max_ml,30,30,1,3,0.05,0.95,0.9371191110689212,21,0.0,1,0.0,1,0.0,1
1440,max_ml,30,30,1,3,0.05,0.95,0.8949590797992001,27,0.0,1,0.0,1,0.0,1
1441,max_ml,30,30,1,3,0.05,0.95,0.8956114538922898,16,0.0,1,0.0,1,0.0,1
1442,max_ml,30,30,1,3,0.05,0.95,0.9460092040570166,15,0.0,1,0.0,1,0.0,1
1443,max_ml,30,30,1,3,0.05,0.95,0.927841609166084,25,0.0,1,0.0,1,0.0,1
1444,max_ml,30,30,1,3,0.05,0.95,0.9249114163573764,20,0.0,1,0.0,1,0.0,1
1445,max_ml,30,30,1,3,0.05,0.95,0.931995626892086,16,0.0,1,0.0,1,0.0,1
1446,max_ml,30,30,1,3,0.05,0.95,0.9490478931117842,13,0.0,1,0.0,1,0.0,1
1447,max_ml,30,30,1,3,0.05,0.95,0.8935241010952224,20,0.0,1,0.0,1,0.0,1
1448,max_ml,30,30,1,3,0.05,0.95,0.8598697722542186,16,0.0,0,0.0,0,1.0,1
1449,max_ml,30,30,1,3,0.05,0.95,0.9329589208734056,16,0.0,1,0.0,1,0.0,1
1450,max_ml,30,30,1,3,0.05,0.95,0.9237155822248544,32,0.0,1,0.0,1,0.0,1
1451,max_ml,30,30,1,3,0.05,0.95,0.9427807479541168,37,0.0,1,0.0,1,0.0,1
1452,max_ml,30,30,1,3,0.05,0.95,0.930084623167884,10,1.0,1,1.0,1,0.0,0
1453,max_ml,30,30,1,3,0.05,0.95,0.9420133050165624,18,0.0,1,0.0,1,0.0,1
1454,max_ml,30,30,1,3,0.05,0.95,0.9289275525638924,36,0.0,1,0.0,1,0.0,1
1455,max_ml,30,30,1,3,0.05,0.95,0.9404945495787004,7,0.0,1,0.0,1,0.0,1
1456,max_ml,30,30,1,3,0.05,0.95,0.9250467308412004,22,0.0,1,0.0,1,0.0,1
1457,max_ml,30,30,1,3,0.05,0.95,0.948586094352252,28,0.0,1,0.0,1,0.0,1
1458,max_ml,30,30,1,3,0.05,0.95,0.913079106926708,17,0.0,0,0.0,0,1.0,1
1459,max_ml,30,30,1,3,0.05,0.95,0.9289685945537576,11,0.0,1,0.0,1,0.0,1
1460,max_ml,30,30,1,3,0.05,0.95,0.9343991401777342,25,0.0,1,0.0,1,0.0,1
1461,max_ml,30,30,1,3,0.05,0.95,0.9433537919559548,18,0.0,1,0.0,1,0.0,1
1462,max_ml,30,30,1,3,0.05,0.95,0.9411153914164376,14,0.0,1,0.0,1,0.0,1
1463,max_ml,30,30,1,3,0.05,0.95,0.8840704857480948,14,0.0,1,0.0,1,0.0,1
1464,max_ml,30,30,1,3,0.05,0.95,0.9386910027146288,33,0.0,1,0.0,1,0.0,1
1465,max_ml,30,30,1,3,0.05,0.95,0.914689531236894,8,1.0,1,1.0,1,1.0,1
1466,max_ml,30,30,1,3,0.05,0.95,0.9397118317083488,13,0.0,1,0.0,1,0.0,1
1467,max_ml,30,30,1,3,0.05,0.95,0.9201186668515208,16,0.0,1,0.0,1,0.0,1
1468,max_ml,30,30,1,3,0.05,0.95,0.9498894368560888,13,0.0,1,0.0,1,0.0,1
1469,max_ml,30,30,1,3,0.05,0.95,0.9493459586496542,28,0.0,1,0.0,1,0.0,1
1470,max_ml,30,30,1,3,0.05,0.95,0.8887336433505278,13,0.0,1,0.0,1,0.0,1
1471,max_ml,30,30,1,3,0.05,0.95,0.8749998985782979,11,1.0,1,1.0,1,1.0,1
1472,max_ml,30,30,1,3,0.05,0.95,0.9331463548483216,20,0.0,1,0.0,1,0.0,1
1473,max_ml,30,30,1,3,0.05,0.95,0.9266009024845052,34,0.0,1,0.0,1,0.0,1
1474,max_ml,30,30,1,3,0.05,0.95,0.904253465632898,20,0.0,1,0.0,1,0.0,1
1475,max_ml,30,30,1,3,0.05,0.95,0.947868635211902,46,0.0,1,0.0,1,0.0,1
1476,max_ml,30,30,1,3,0.05,0.95,0.8602619617981184,13,0.0,1,0.0,1,0.0,1
1477,max_ml,30,30,1,3,0.05,0.95,0.9199046469027194,35,0.0,1,0.0,1,0.0,1
1478,max_ml,30,30,1,3,0.05,0.95,0.8899194967442131,13,0.0,1,0.0,1,0.0,1
1479,max_ml,30,30,1,3,0.05,0.95,0.9182433489963177,9,0.0,1,0.0,1,0.0,1
1480,max_ml,30,30,1,3,0.05,0.95,0.9484777562088128,19,0.0,1,0.0,1,0.0,1
1481,max_ml,30,30,1,3,0.05,0.95,0.8903551685747693,22,0.0,1,0.0,1,0.0,1
1482,max_ml,30,30,1,3,0.05,0.95,0.947042196995194,62,0.0,1,0.0,1,0.0,1
1483,max_ml,30,30,1,3,0.05,0.95,0.9373258374733566,15,0.0,1,0.0,1,0.0,1
1484,max_ml,30,30,1,3,0.05,0.95,0.939058353518858,13,0.0,0,1.0,1,1.0,1
1485,max_ml,30,30,1,3,0.05,0.95,0.9326647041721148,32,0.0,1,0.0,1,0.0,1
1486,max_ml,30,30,1,3,0.05,0.95,0.8832634687060245,10,0.0,1,0.0,1,0.0,1
1487,max_ml,30,30,1,3,0.05,0.95,0.9453075763663854,25,0.0,1,0.0,1,0.0,1
1488,max_ml,30,30,1,3,0.05,0.95,0.9405049197813732,31,0.0,1,0.0,1,0.0,1
1489,max_ml,30,30,1,3,0.05,0.95,0.9482514975931446,31,0.0,1,0.0,1,0.0,1
1490,max_ml,30,30,1,3,0.05,0.95,0.8914781570196356,9,0.0,1,0.0,1,0.0,1
1491,max_ml,30,30,1,3,0.05,0.95,0.927220735252554,19,0.0,1,0.0,1,0.0,1
1492,max_ml,30,30,1,3,0.05,0.95,0.929622074207215,10,0.0,1,0.0,1,0.0,1
1493,max_ml,30,30,1,3,0.05,0.95,0.944132598479041,13,0.0,1,0.0,1,0.0,1
1494,max_ml,30,30,1,3,0.05,0.95,0.940572992012285,17,0.0,1,0.0,1,0.0,1
1495,max_ml,30,30,1,3,0.05,0.95,0.944345006813558,14,0.0,1,0.0,1,0.0,1
1496,max_ml,30,30,1,3,0.05,0.95,0.9423055270931971,11,0.0,0,1.0,1,0.0,0
1497,max_ml,30,30,1,3,0.05,0.95,0.9442417540598802,22,0.0,1,0.0,1,0.0,1
1498,max_ml,30,30,1,3,0.05,0.95,0.8635215446230786,21,0.0,1,0.0,1,0.0,1
1499,max_ml,30,30,1,3,0.05,0.95,0.9157806844281492,12,0.0,0,1.0,1,0.0,0
1500,max_ml,30,30,1,3,0.05,0.95,0.940441190042816,7,1.0,1,1.0,1,1.0,1
1501,max_ml,30,30,1,3,0.05,0.95,0.9359875085890372,21,0.0,1,0.0,1,0.0,1
1502,max_ml,30,30,1,3,0.05,0.95,0.9260019270326698,43,0.0,1,0.0,1,0.0,1
1503,max_ml,30,30,1,3,0.05,0.95,0.8971924762899263,12,0.0,1,0.0,1,0.0,1
1504,max_ml,30,30,1,3,0.05,0.95,0.9349195121267508,14,0.0,1,0.0,1,0.0,1
1505,max_ml,30,30,1,3,0.05,0.95,0.8794303703767874,11,1.0,1,1.0,1,0.0,0
1506,max_ml,30,30,1,3,0.05,0.95,0.9287450484270344,21,0.0,1,0.0,1,0.0,1
1507,max_ml,30,30,1,3,0.05,0.95,0.9114068482942944,9,1.0,1,1.0,1,0.0,0
1508,max_ml,30,30,1,3,0.05,0.95,0.9459593472695128,76,0.0,1,0.0,1,0.0,1
1509,max_ml,30,30,1,3,0.05,0.95,0.9265404294207192,9,0.0,1,0.0,1,0.0,1
1510,max_ml,30,30,1,3,0.05,0.95,0.947007718538851,30,0.0,1,0.0,1,0.0,1
1511,max_ml,30,30,1,3,0.05,0.95,0.9085662887899126,31,0.0,1,0.0,1,0.0,1
1512,max_ml,30,30,1,3,0.05,0.95,0.9299997391555066,57,0.0,1,0.0,1,0.0,1
1513,max_ml,30,30,1,3,0.05,0.95,0.8978707570118032,10,1.0,1,1.0,1,1.0,1
1514,max_ml,30,30,1,3,0.05,0.95,0.9037710555670526,28,0.0,1,0.0,1,0.0,1
1515,max_ml,30,30,1,3,0.05,0.95,0.8867815984648278,44,0.0,1,0.0,1,0.0,1
1516,max_ml,30,30,1,3,0.05,0.95,0.8941978255429337,31,0.0,1,0.0,1,0.0,1
1517,max_ml,30,30,1,3,0.05,0.95,0.9217437158392556,53,0.0,1,0.0,1,0.0,1
1518,max_ml,30,30,1,3,0.05,0.95,0.9331502983741844,31,0.0,1,0.0,1,0.0,1
1519,max_ml,30,30,1,3,0.05,0.95,0.9088427912209752,9,0.0,1,0.0,1,0.0,1
1520,max_ml,30,30,1,3,0.05,0.95,0.92391059507671,17,0.0,1,0.0,1,0.0,1
1521,max_ml,30,30,1,3,0.05,0.95,0.912916450340589,19,0.0,1,0.0,1,0.0,1
1522,max_ml,30,30,1,3,0.05,0.95,0.914700916142495,21,0.0,1,0.0,1,0.0,1
1523,max_ml,30,30,1,3,0.05,0.95,0.9182554366880658,38,0.0,1,0.0,1,0.0,1
1524,max_ml,30,30,1,3,0.05,0.95,0.9225325487236476,23,0.0,1,0.0,1,0.0,1
1525,max_ml,30,30,1,3,0.05,0.95,0.9421431428048392,35,0.0,1,0.0,1,0.0,1
1526,max_ml,30,30,1,3,0.05,0.95,0.937413816072926,19,0.0,1,0.0,1,0.0,1
1527,max_ml,30,30,1,3,0.05,0.95,0.9475301258346592,34,0.0,1,0.0,1,0.0,1
1528,max_ml,30,30,1,3,0.05,0.95,0.9415466521204758,28,0.0,1,0.0,1,0.0,1
1529,max_ml,30,30,1,3,0.05,0.95,0.944282037587788,20,0.0,1,0.0,1,0.0,1
1530,max_ml,30,30,1,3,0.05,0.95,0.9392742084422582,66,0.0,1,0.0,1,0.0,1
1531,max_ml,30,30,1,3,0.05,0.95,0.9443694889635956,18,0.0,1,0.0,1,0.0,1
1532,max_ml,30,30,1,3,0.05,0.95,0.9273713877105126,15,0.0,1,0.0,1,0.0,1
1533,max_ml,30,30,1,3,0.05,0.95,0.935576149457643,22,0.0,1,0.0,1,0.0,1
1534,max_ml,30,30,1,3,0.05,0.95,0.9159306157678438,8,1.0,1,1.0,1,0.0,0
1535,max_ml,30,30,1,3,0.05,0.95,0.9062033538789064,34,0.0,1,0.0,1,0.0,1
1536,max_ml,30,30,1,3,0.05,0.95,0.828210296476573,7,1.0,1,1.0,1,1.0,1
1537,max_ml,30,30,1,3,0.05,0.95,0.9351432095702674,43,0.0,1,0.0,1,0.0,1
1538,max_ml,30,30,1,3,0.05,0.95,0.9326197075634438,17,0.0,1,0.0,1,0.0,1
1539,max_ml,30,30,1,3,0.05,0.95,0.9251380433212948,12,0.0,1,0.0,1,0.0,1
1540,max_ml,30,30,1,3,0.05,0.95,0.948136035870728,12,0.0,1,0.0,1,0.0,1
1541,max_ml,30,30,1,3,0.05,0.95,0.9342584824035616,24,0.0,1,0.0,1,0.0,1
1542,max_ml,30,30,1,3,0.05,0.95,0.9445283000978484,36,0.0,1,0.0,1,0.0,1
1543,max_ml,30,30,1,3,0.05,0.95,0.9111767362954384,8,0.0,1,0.0,1,0.0,1
1544,max_ml,30,30,1,3,0.05,0.95,0.9396857107477874,13,0.0,1,0.0,1,0.0,1
1545,max_ml,30,30,1,3,0.05,0.95,0.913703301358087,12,1.0,1,1.0,1,0.0,0
1546,max_ml,30,30,1,3,0.05,0.95,0.9376183561047394,32,0.0,1,0.0,1,0.0,1
1547,max_ml,30,30,1,3,0.05,0.95,0.927546655044619,17,0.0,1,0.0,1,0.0,1
1548,max_ml,30,30,1,3,0.05,0.95,0.9404079094620252,18,0.0,1,0.0,1,0.0,1
1549,max_ml,30,30,1,3,0.05,0.95,0.8891011502829834,18,0.0,1,0.0,1,0.0,1
1550,max_ml,30,30,1,3,0.05,0.95,0.9439942979334912,33,0.0,1,0.0,1,0.0,1
1551,max_ml,30,30,1,3,0.05,0.95,0.9169073697929528,15,0.0,1,0.0,1,0.0,1
1552,max_ml,30,30,1,3,0.05,0.95,0.9459351189190294,27,0.0,1,0.0,1,0.0,1
1553,max_ml,30,30,1,3,0.05,0.95,0.8943801159602883,18,0.0,1,0.0,1,0.0,1
1554,max_ml,30,30,1,3,0.05,0.95,0.9000595437123227,11,0.0,1,0.0,1,0.0,1
1555,max_ml,30,30,1,3,0.05,0.95,0.9425800629942968,11,0.0,1,0.0,1,0.0,1
1556,max_ml,30,30,1,3,0.05,0.95,0.8740180614913173,24,0.0,1,0.0,1,0.0,1
1557,max_ml,30,30,1,3,0.05,0.95,0.8999793981909114,12,1.0,1,1.0,1,1.0,1
1558,max_ml,30,30,1,3,0.05,0.95,0.8704604263635846,13,0.0,1,0.0,1,0.0,1
1559,max_ml,30,30,1,3,0.05,0.95,0.8861159302162286,14,0.0,1,0.0,1,0.0,1
1560,max_ml,30,30,1,3,0.05,0.95,0.9398248697778168,18,0.0,1,0.0,1,0.0,1
1561,max_ml,30,30,1,3,0.05,0.95,0.9246076236245194,41,0.0,1,0.0,1,0.0,1
1562,max_ml,30,30,1,3,0.05,0.95,0.8168192095585406,6,1.0,1,1.0,1,1.0,1
1563,max_ml,30,30,1,3,0.05,0.95,0.9464660553062942,40,0.0,1,0.0,1,0.0,1
1564,max_ml,30,30,1,3,0.05,0.95,0.9410711469062664,22,0.0,1,0.0,1,0.0,1
1565,max_ml,30,30,1,3,0.05,0.95,0.9413619564069396,12,0.0,1,0.0,1,0.0,1
1566,max_ml,30,30,1,3,0.05,0.95,0.9085362955731194,16,0.0,1,0.0,1,0.0,1
1567,max_ml,30,30,1,3,0.05,0.95,0.9150415487950242,11,1.0,1,1.0,1,1.0,1
1568,max_ml,30,30,1,3,0.05,0.95,0.941054458943708,43,0.0,1,0.0,1,0.0,1
1569,max_ml,30,30,1,3,0.05,0.95,0.9446431712612516,29,0.0,1,0.0,1,0.0,1
1570,max_ml,30,30,1,3,0.05,0.95,0.8744940505762332,17,0.0,1,0.0,1,0.0,1
1571,max_ml,30,30,1,3,0.05,0.95,0.9422402813121802,11,0.0,1,0.0,1,0.0,1
1572,max_ml,30,30,1,3,0.05,0.95,0.9356154904746066,20,0.0,1,0.0,1,0.0,1
1573,max_ml,30,30,1,3,0.05,0.95,0.9454901821834902,30,0.0,1,0.0,1,0.0,1
1574,max_ml,30,30,1,3,0.05,0.95,0.9098867882227664,36,0.0,1,0.0,1,0.0,1
1575,max_ml,30,30,1,3,0.05,0.95,0.909343705606962,43,0.0,1,0.0,1,0.0,1
1576,max_ml,30,30,1,3,0.05,0.95,0.9265662097507472,12,0.0,1,0.0,1,0.0,1
1577,max_ml,30,30,1,3,0.05,0.95,0.8636620836507054,5,1.0,1,1.0,1,1.0,1
1578,max_ml,30,30,1,3,0.05,0.95,0.9497329912535666,19,0.0,1,0.0,1,0.0,1
1579,max_ml,30,30,1,3,0.05,0.95,0.9412003411985082,87,0.0,1,0.0,1,0.0,1
1580,max_ml,30,30,1,3,0.05,0.95,0.9464422363152168,15,0.0,1,0.0,1,0.0,1
1581,max_ml,30,30,1,3,0.05,0.95,0.9318775332527705,31,0.0,1,0.0,1,0.0,1
1582,max_ml,30,30,1,3,0.05,0.95,0.8746883669223257,19,0.0,1,0.0,1,0.0,1
1583,max_ml,30,30,1,3,0.05,0.95,0.92319553797219,16,0.0,1,0.0,1,0.0,1
1584,max_ml,30,30,1,3,0.05,0.95,0.9383432464539196,45,0.0,1,0.0,1,0.0,1
1585,max_ml,30,30,1,3,0.05,0.95,0.9337355733881084,11,0.0,1,0.0,1,0.0,1
1586,max_ml,30,30,1,3,0.05,0.95,0.9435174381157372,13,1.0,1,1.0,1,1.0,1
1587,max_ml,30,30,1,3,0.05,0.95,0.8928539365416499,30,0.0,1,0.0,1,0.0,1
1588,max_ml,30,30,1,3,0.05,0.95,0.94568027081964,11,1.0,1,1.0,1,1.0,1
1589,max_ml,30,30,1,3,0.05,0.95,0.8865125690395294,10,0.0,1,0.0,1,0.0,1
1590,max_ml,30,30,1,3,0.05,0.95,0.9313961947922196,53,0.0,1,0.0,1,0.0,1
1591,max_ml,30,30,1,3,0.05,0.95,0.947180349173716,44,0.0,1,0.0,1,0.0,1
1592,max_ml,30,30,1,3,0.05,0.95,0.9429960803302416,43,0.0,1,0.0,1,0.0,1
1593,max_ml,30,30,1,3,0.05,0.95,0.9379250191376476,21,0.0,1,0.0,1,0.0,1
1594,max_ml,30,30,1,3,0.05,0.95,0.946854283745974,7,0.0,1,0.0,1,0.0,1
1595,max_ml,30,30,1,3,0.05,0.95,0.9448626614251028,16,0.0,1,0.0,1,0.0,1
1596,max_ml,30,30,1,3,0.05,0.95,0.8749563109690172,8,1.0,1,1.0,1,1.0,1
1597,max_ml,30,30,1,3,0.05,0.95,0.9330288558369624,27,0.0,1,0.0,1,0.0,1
1598,max_ml,30,30,1,3,0.05,0.95,0.9180341275580308,16,0.0,1,0.0,1,0.0,1
1599,max_ml,30,30,1,3,0.05,0.95,0.9129367827369098,19,0.0,1,0.0,1,0.0,1
1600,max_ml,30,30,1,3,0.05,0.95,0.9471120820782556,75,0.0,1,0.0,1,0.0,1
1601,max_ml,30,30,1,3,0.05,0.95,0.9377624765318432,10,1.0,1,1.0,1,1.0,1
1602,max_ml,30,30,1,3,0.05,0.95,0.9427010011939104,20,0.0,1,0.0,1,0.0,1
1603,max_ml,30,30,1,3,0.05,0.95,0.9256211032713934,12,0.0,1,0.0,1,0.0,1
1604,max_ml,30,30,1,3,0.05,0.95,0.9324367947971772,6,1.0,1,1.0,1,1.0,1
1605,max_ml,30,30,1,3,0.05,0.95,0.929670978518132,9,1.0,1,1.0,1,1.0,1
1606,max_ml,30,30,1,3,0.05,0.95,0.9197191764941184,24,0.0,1,0.0,1,0.0,1
1607,max_ml,30,30,1,3,0.05,0.95,0.9350711945671598,17,0.0,1,0.0,1,0.0,1
1608,max_ml,30,30,1,3,0.05,0.95,0.94546096382657,18,0.0,1,0.0,1,0.0,1
1609,max_ml,30,30,1,3,0.05,0.95,0.8563086770934909,10,1.0,1,1.0,1,1.0,1
1610,max_ml,30,30,1,3,0.05,0.95,0.9374499921312588,22,0.0,1,0.0,1,0.0,1
1611,max_ml,30,30,1,3,0.05,0.95,0.9428178456470206,26,0.0,1,0.0,1,0.0,1
1612,max_ml,30,30,1,3,0.05,0.95,0.9019623533749948,18,1.0,1,1.0,1,1.0,1
1613,max_ml,30,30,1,3,0.05,0.95,0.946588533550364,21,0.0,1,0.0,1,0.0,1
1614,max_ml,30,30,1,3,0.05,0.95,0.940143423212432,19,0.0,1,0.0,1,0.0,1
1615,max_ml,30,30,1,3,0.05,0.95,0.9134159276875706,13,0.0,1,0.0,1,0.0,1
1616,max_ml,30,30,1,3,0.05,0.95,0.9362246528227584,16,0.0,1,0.0,1,0.0,1
1617,max_ml,30,30,1,3,0.05,0.95,0.9371814217643588,19,0.0,1,0.0,1,0.0,1
1618,max_ml,30,30,1,3,0.05,0.95,0.9065874932287296,14,0.0,1,0.0,1,0.0,1
1619,max_ml,30,30,1,3,0.05,0.95,0.9486519537036252,19,0.0,1,0.0,1,0.0,1
1620,max_ml,30,30,1,3,0.05,0.95,0.8784625487082086,6,1.0,1,1.0,1,1.0,1
1621,max_ml,30,30,1,3,0.05,0.95,0.9486919334401772,17,0.0,1,0.0,1,0.0,1
1622,max_ml,30,30,1,3,0.05,0.95,0.8917083038643129,8,0.0,1,0.0,1,0.0,1
1623,max_ml,30,30,1,3,0.05,0.95,0.9065838487502252,11,0.0,1,0.0,1,0.0,1
1624,max_ml,30,30,1,3,0.05,0.95,0.9195162090618264,10,1.0,1,1.0,1,1.0,1
1625,max_ml,30,30,1,3,0.05,0.95,0.901803053562825,22,0.0,1,0.0,1,0.0,1
1626,max_ml,30,30,1,3,0.05,0.95,0.8721950657859852,25,0.0,1,0.0,1,0.0,1
1627,max_ml,30,30,1,3,0.05,0.95,0.9373636374320772,60,0.0,1,0.0,1,0.0,1
1628,max_ml,30,30,1,3,0.05,0.95,0.9361904095232756,17,0.0,1,0.0,1,0.0,1
1629,max_ml,30,30,1,3,0.05,0.95,0.9467644185973604,10,0.0,1,0.0,1,0.0,1
1630,max_ml,30,30,1,3,0.05,0.95,0.9226849927932268,13,0.0,1,0.0,1,0.0,1
1631,max_ml,30,30,1,3,0.05,0.95,0.9168081319934156,16,0.0,1,0.0,1,0.0,1
1632,max_ml,30,30,1,3,0.05,0.95,0.9352835100927758,14,0.0,1,0.0,1,0.0,1
1633,max_ml,30,30,1,3,0.05,0.95,0.944712708701468,17,0.0,1,0.0,1,0.0,1
1634,max_ml,30,30,1,3,0.05,0.95,0.9461178068359712,11,0.0,1,0.0,1,0.0,1
1635,max_ml,30,30,1,3,0.05,0.95,0.943734473924349,6,1.0,1,1.0,1,1.0,1
1636,max_ml,30,30,1,3,0.05,0.95,0.9345625517855294,29,0.0,1,0.0,1,0.0,1
1637,max_ml,30,30,1,3,0.05,0.95,0.9455881549519756,15,1.0,1,1.0,1,1.0,1
1638,max_ml,30,30,1,3,0.05,0.95,0.9240668905971228,9,1.0,1,1.0,1,1.0,1
1639,max_ml,30,30,1,3,0.05,0.95,0.9231614982498548,21,0.0,1,0.0,1,0.0,1
1640,max_ml,30,30,1,3,0.05,0.95,0.94039647608036,31,0.0,1,0.0,1,0.0,1
1641,max_ml,30,30,1,3,0.05,0.95,0.9188197036332886,18,0.0,0,0.0,0,1.0,1
1642,max_ml,30,30,1,3,0.05,0.95,0.9451701821589688,29,0.0,1,0.0,1,0.0,1
1643,max_ml,30,30,1,3,0.05,0.95,0.9454278116214722,23,0.0,1,0.0,1,0.0,1
1644,max_ml,30,30,1,3,0.05,0.95,0.9436585759367784,20,0.0,1,0.0,1,0.0,1
1645,max_ml,30,30,1,3,0.05,0.95,0.9433679016034248,14,0.0,1,0.0,1,0.0,1
1646,max_ml,30,30,1,3,0.05,0.95,0.9359925278967034,48,0.0,1,0.0,1,0.0,1
1647,max_ml,30,30,1,3,0.05,0.95,0.929626855683666,16,0.0,1,0.0,1,0.0,1
1648,max_ml,30,30,1,3,0.05,0.95,0.9411681428560938,76,0.0,1,0.0,1,0.0,1
1649,max_ml,30,30,1,3,0.05,0.95,0.9227682419500772,17,1.0,1,1.0,1,1.0,1
1650,max_ml,30,30,1,3,0.05,0.95,0.9437313695160064,8,0.0,1,0.0,1,0.0,1
1651,max_ml,30,30,1,3,0.05,0.95,0.9247274592697596,18,0.0,0,0.0,0,1.0,1
1652,max_ml,30,30,1,3,0.05,0.95,0.9404717873622496,23,0.0,1,0.0,1,0.0,1
1653,max_ml,30,30,1,3,0.05,0.95,0.9406894097140176,59,0.0,1,0.0,1,0.0,1
1654,max_ml,30,30,1,3,0.05,0.95,0.8875807064829322,8,0.0,0,0.0,0,1.0,1
1655,max_ml,30,30,1,3,0.05,0.95,0.9415356819648456,14,0.0,1,0.0,1,0.0,1
1656,max_ml,30,30,1,3,0.05,0.95,0.9371644970960992,20,0.0,1,0.0,1,0.0,1
1657,max_ml,30,30,1,3,0.05,0.95,0.8487442845118319,10,1.0,1,1.0,1,1.0,1
1658,max_ml,30,30,1,3,0.05,0.95,0.9323922072878226,42,0.0,1,0.0,1,0.0,1
1659,max_ml,30,30,1,3,0.05,0.95,0.9404113352990549,22,0.0,1,0.0,1,0.0,1
1660,max_ml,30,30,1,3,0.05,0.95,0.9236592380123658,40,0.0,1,0.0,1,0.0,1
1661,max_ml,30,30,1,3,0.05,0.95,0.9454554362443502,33,0.0,1,0.0,1,0.0,1
1662,max_ml,30,30,1,3,0.05,0.95,0.9232992853415306,24,0.0,1,0.0,1,0.0,1
1663,max_ml,30,30,1,3,0.05,0.95,0.9472382835635552,53,0.0,1,0.0,1,0.0,1
1664,max_ml,30,30,1,3,0.05,0.95,0.9383285778265344,27,0.0,1,0.0,1,0.0,1
1665,max_ml,30,30,1,3,0.05,0.95,0.9292712966405396,16,0.0,1,0.0,1,0.0,1
1666,max_ml,30,30,1,3,0.05,0.95,0.911296622974162,8,1.0,1,1.0,1,1.0,1
1667,max_ml,30,30,1,3,0.05,0.95,0.9317835686756916,34,0.0,1,0.0,1,0.0,1
1668,max_ml,30,30,1,3,0.05,0.95,0.8951270510838268,12,0.0,1,0.0,1,0.0,1
1669,max_ml,30,30,1,3,0.05,0.95,0.9255851685504012,12,0.0,1,0.0,1,0.0,1
1670,max_ml,30,30,1,3,0.05,0.95,0.9429026751353624,17,0.0,1,0.0,1,0.0,1
1671,max_ml,30,30,1,3,0.05,0.95,0.9382601316694724,31,0.0,1,0.0,1,0.0,1
1672,max_ml,30,30,1,3,0.05,0.95,0.9379389143601004,47,0.0,1,0.0,1,0.0,1
1673,max_ml,30,30,1,3,0.05,0.95,0.9313875747690248,7,1.0,1,1.0,1,1.0,1
1674,max_ml,30,30,1,3,0.05,0.95,0.9274137537806804,22,0.0,1,0.0,1,0.0,1
1675,max_ml,30,30,1,3,0.05,0.95,0.8642347411408551,22,0.0,1,0.0,1,0.0,1
1676,max_ml,30,30,1,3,0.05,0.95,0.9385703180257038,23,0.0,1,0.0,1,0.0,1
1677,max_ml,30,30,1,3,0.05,0.95,0.921354930985448,9,0.0,1,0.0,1,0.0,1
1678,max_ml,30,30,1,3,0.05,0.95,0.8547842192943708,6,1.0,1,1.0,1,1.0,1
1679,max_ml,30,30,1,3,0.05,0.95,0.917971681569178,21,0.0,1,0.0,1,0.0,1
1680,max_ml,30,30,1,3,0.05,0.95,0.8775503538360312,6,1.0,1,1.0,1,1.0,1
1681,max_ml,30,30,1,3,0.05,0.95,0.8792396377123565,12,0.0,1,0.0,1,0.0,1
1682,max_ml,30,30,1,3,0.05,0.95,0.9234675030850102,22,0.0,1,0.0,1,0.0,1
1683,max_ml,30,30,1,3,0.05,0.95,0.946783189263279,11,1.0,1,1.0,1,1.0,1
1684,max_ml,30,30,1,3,0.05,0.95,0.9447981070742788,68,0.0,1,0.0,1,0.0,1
1685,max_ml,30,30,1,3,0.05,0.95,0.9337484398867966,50,0.0,1,0.0,1,0.0,1
1686,max_ml,30,30,1,3,0.05,0.95,0.9057694250281232,24,0.0,1,0.0,1,0.0,1
1687,max_ml,30,30,1,3,0.05,0.95,0.945072979210294,27,0.0,1,0.0,1,0.0,1
1688,max_ml,30,30,1,3,0.05,0.95,0.9426193186738268,17,0.0,1,0.0,1,0.0,1
1689,max_ml,30,30,1,3,0.05,0.95,0.8797156692948632,4,1.0,1,1.0,1,1.0,1
1690,max_ml,30,30,1,3,0.05,0.95,0.9465616092284124,20,0.0,1,0.0,1,0.0,1
1691,max_ml,30,30,1,3,0.05,0.95,0.822722618071078,6,1.0,1,1.0,1,1.0,1
1692,max_ml,30,30,1,3,0.05,0.95,0.9470099043259044,22,0.0,1,0.0,1,0.0,1
1693,max_ml,30,30,1,3,0.05,0.95,0.940803608326146,25,0.0,1,0.0,1,0.0,1
1694,max_ml,30,30,1,3,0.05,0.95,0.9446986511972164,32,0.0,1,0.0,1,0.0,1
1695,max_ml,30,30,1,3,0.05,0.95,0.9312046373410272,29,0.0,1,0.0,1,0.0,1
1696,max_ml,30,30,1,3,0.05,0.95,0.9115869725120356,11,0.0,0,1.0,1,0.0,0
1697,max_ml,30,30,1,3,0.05,0.95,0.9235629130154795,57,0.0,1,0.0,1,0.0,1
1698,max_ml,30,30,1,3,0.05,0.95,0.9134426576566876,9,0.0,1,0.0,1,0.0,1
1699,max_ml,30,30,1,3,0.05,0.95,0.9417718281843152,27,0.0,1,0.0,1,0.0,1
1700,max_ml,30,30,1,3,0.05,0.95,0.9327644432496448,10,1.0,1,1.0,1,1.0,1
1701,max_ml,30,30,1,3,0.05,0.95,0.9432242127945604,8,1.0,1,1.0,1,1.0,1
1702,max_ml,30,30,1,3,0.05,0.95,0.8504979233148513,10,0.0,1,0.0,1,0.0,1
1703,max_ml,30,30,1,3,0.05,0.95,0.8653700638521216,9,1.0,1,1.0,1,1.0,1
1704,max_ml,30,30,1,3,0.05,0.95,0.943361556262136,35,0.0,1,0.0,1,0.0,1
1705,max_ml,30,30,1,3,0.05,0.95,0.8764004806604314,19,0.0,1,0.0,1,0.0,1
1706,max_ml,30,30,1,3,0.05,0.95,0.9403463088646408,27,0.0,1,0.0,1,0.0,1
1707,max_ml,30,30,1,3,0.05,0.95,0.9156606201683196,13,0.0,1,0.0,1,0.0,1
1708,max_ml,30,30,1,3,0.05,0.95,0.8933763577517144,12,0.0,1,0.0,1,0.0,1
1709,max_ml,30,30,1,3,0.05,0.95,0.9412722427318952,94,0.0,1,0.0,1,0.0,1
1710,max_ml,30,30,1,3,0.05,0.95,0.9487111112905592,17,0.0,1,0.0,1,0.0,1
1711,max_ml,30,30,1,3,0.05,0.95,0.9137207874456432,12,0.0,1,0.0,1,0.0,1
1712,max_ml,30,30,1,3,0.05,0.95,0.8990817961735653,9,1.0,1,1.0,1,1.0,1
1713,max_ml,30,30,1,3,0.05,0.95,0.946149521695589,17,1.0,1,1.0,1,1.0,1
1714,max_ml,30,30,1,3,0.05,0.95,0.9288786576035932,13,0.0,1,0.0,1,0.0,1
1715,max_ml,30,30,1,3,0.05,0.95,0.9128252771279852,17,0.0,1,0.0,1,0.0,1
1716,max_ml,30,30,1,3,0.05,0.95,0.9487882243727036,30,0.0,1,0.0,1,0.0,1
1717,max_ml,30,30,1,3,0.05,0.95,0.8917189220909639,12,0.0,0,1.0,1,0.0,0
1718,max_ml,30,30,1,3,0.05,0.95,0.9369136671147544,9,1.0,1,1.0,1,1.0,1
1719,max_ml,30,30,1,3,0.05,0.95,0.9263930541381886,20,0.0,1,0.0,1,0.0,1
1720,max_ml,30,30,1,3,0.05,0.95,0.8960771134213783,10,1.0,1,1.0,1,1.0,1
1721,max_ml,30,30,1,3,0.05,0.95,0.8847349579422998,7,0.0,0,0.0,0,1.0,1
1722,max_ml,30,30,1,3,0.05,0.95,0.8998668096126343,7,0.0,1,0.0,1,0.0,1
1723,max_ml,30,30,1,3,0.05,0.95,0.946597863184086,10,0.0,1,0.0,1,0.0,1
1724,max_ml,30,30,1,3,0.05,0.95,0.9152983835001,27,0.0,1,0.0,1,0.0,1
1725,max_ml,30,30,1,3,0.05,0.95,0.9319653258850644,13,0.0,1,0.0,1,0.0,1
1726,max_ml,30,30,1,3,0.05,0.95,0.9363420013070032,12,0.0,1,0.0,1,0.0,1
1727,max_ml,30,30,1,3,0.05,0.95,0.9438612398688982,21,0.0,1,0.0,1,0.0,1
1728,max_ml,30,30,1,3,0.05,0.95,0.8678522182373877,7,0.0,1,0.0,1,0.0,1
1729,max_ml,30,30,1,3,0.05,0.95,0.905624477394692,21,0.0,1,0.0,1,0.0,1
1730,max_ml,30,30,1,3,0.05,0.95,0.9483973237672416,44,0.0,1,0.0,1,0.0,1
1731,max_ml,30,30,1,3,0.05,0.95,0.8148632575446946,6,1.0,1,1.0,1,1.0,1
1732,max_ml,30,30,1,3,0.05,0.95,0.9215261175148288,41,0.0,1,0.0,1,0.0,1
1733,max_ml,30,30,1,3,0.05,0.95,0.929630427697506,14,0.0,1,0.0,1,0.0,1
1734,max_ml,30,30,1,3,0.05,0.95,0.9304658756711522,9,0.0,0,1.0,1,1.0,1
1735,max_ml,30,30,1,3,0.05,0.95,0.9412351889989076,32,0.0,1,0.0,1,0.0,1
1736,max_ml,30,30,1,3,0.05,0.95,0.9387147773854524,29,0.0,1,0.0,1,0.0,1
1737,max_ml,30,30,1,3,0.05,0.95,0.91537370535166,6,1.0,1,1.0,1,1.0,1
1738,max_ml,30,30,1,3,0.05,0.95,0.94141095542079,23,0.0,1,0.0,1,0.0,1
1739,max_ml,30,30,1,3,0.05,0.95,0.9494571723496068,18,0.0,1,0.0,1,0.0,1
1740,max_ml,30,30,1,3,0.05,0.95,0.9452792132578616,27,0.0,1,0.0,1,0.0,1
1741,max_ml,30,30,1,3,0.05,0.95,0.9027099106302924,17,0.0,1,0.0,1,0.0,1
1742,max_ml,30,30,1,3,0.05,0.95,0.937947144893074,29,0.0,1,0.0,1,0.0,1
1743,max_ml,30,30,1,3,0.05,0.95,0.9010824450017952,12,1.0,1,1.0,1,0.0,0
1744,max_ml,30,30,1,3,0.05,0.95,0.9393696266247002,16,0.0,1,0.0,1,0.0,1
1745,max_ml,30,30,1,3,0.05,0.95,0.9001832284815746,10,0.0,1,0.0,1,0.0,1
1746,max_ml,30,30,1,3,0.05,0.95,0.9469740288699714,26,0.0,1,0.0,1,0.0,1
1747,max_ml,30,30,1,3,0.05,0.95,0.9493795404508956,23,0.0,1,0.0,1,0.0,1
1748,max_ml,30,30,1,3,0.05,0.95,0.8665045353207197,20,0.0,1,0.0,1,0.0,1
1749,max_ml,30,30,1,3,0.05,0.95,0.9420127270391592,17,0.0,1,0.0,1,0.0,1
1750,max_ml,30,30,1,3,0.05,0.95,0.8375934218740126,5,1.0,1,1.0,1,1.0,1
1751,max_ml,30,30,1,3,0.05,0.95,0.9221041426155558,20,0.0,0,0.0,0,1.0,1
1752,max_ml,30,30,1,3,0.05,0.95,0.947447713517078,33,0.0,1,0.0,1,0.0,1
1753,max_ml,30,30,1,3,0.05,0.95,0.8606700788925227,28,0.0,1,0.0,1,0.0,1
1754,max_ml,30,30,1,3,0.05,0.95,0.9279012817655414,26,0.0,1,0.0,1,0.0,1
1755,max_ml,30,30,1,3,0.05,0.95,0.9327647715365354,9,1.0,1,1.0,1,1.0,1
1756,max_ml,30,30,1,3,0.05,0.95,0.946631822638668,16,0.0,1,0.0,1,0.0,1
1757,max_ml,30,30,1,3,0.05,0.95,0.932423827845902,21,0.0,1,0.0,1,0.0,1
1758,max_ml,30,30,1,3,0.05,0.95,0.942215945881139,8,0.0,1,0.0,1,0.0,1
1759,max_ml,30,30,1,3,0.05,0.95,0.941795017804144,26,0.0,1,0.0,1,0.0,1
1760,max_ml,30,30,1,3,0.05,0.95,0.9188149185863712,22,0.0,1,0.0,1,0.0,1
1761,max_ml,30,30,1,3,0.05,0.95,0.945195103267748,14,1.0,1,1.0,1,0.0,0
1762,max_ml,30,30,1,3,0.05,0.95,0.9191476709749274,10,0.0,1,0.0,1,0.0,1
1763,max_ml,30,30,1,3,0.05,0.95,0.9362504644445412,18,0.0,1,0.0,1,0.0,1
1764,max_ml,30,30,1,3,0.05,0.95,0.9162252855295342,18,0.0,1,0.0,1,0.0,1
1765,max_ml,30,30,1,3,0.05,0.95,0.9361104800359572,14,0.0,0,0.0,0,1.0,1
1766,max_ml,30,30,1,3,0.05,0.95,0.9294055475493463,32,0.0,1,0.0,1,0.0,1
1767,max_ml,30,30,1,3,0.05,0.95,0.9198637634218544,18,0.0,1,0.0,1,0.0,1
1768,max_ml,30,30,1,3,0.05,0.95,0.9468748849032096,18,0.0,1,0.0,1,0.0,1
1769,max_ml,30,30,1,3,0.05,0.95,0.921053867538536,29,0.0,1,0.0,1,0.0,1
1770,max_ml,30,30,1,3,0.05,0.95,0.9197272610686174,34,0.0,1,0.0,1,0.0,1
1771,max_ml,30,30,1,3,0.05,0.95,0.8953423907055247,31,0.0,1,0.0,1,0.0,1
1772,max_ml,30,30,1,3,0.05,0.95,0.9306597293294074,7,1.0,1,1.0,1,1.0,1
1773,max_ml,30,30,1,3,0.05,0.95,0.9231862249138276,10,0.0,1,0.0,1,0.0,1
1774,max_ml,30,30,1,3,0.05,0.95,0.9115235093838316,13,0.0,0,1.0,1,0.0,0
1775,max_ml,30,30,1,3,0.05,0.95,0.8752988597524685,17,0.0,1,0.0,1,0.0,1
1776,max_ml,30,30,1,3,0.05,0.95,0.9014259530387982,8,1.0,1,1.0,1,1.0,1
1777,max_ml,30,30,1,3,0.05,0.95,0.9483728954512904,25,0.0,1,0.0,1,0.0,1
1778,max_ml,30,30,1,3,0.05,0.95,0.8866170744930699,23,0.0,1,0.0,1,0.0,1
1779,max_ml,30,30,1,3,0.05,0.95,0.9101748062213674,25,0.0,1,0.0,1,0.0,1
1780,max_ml,30,30,1,3,0.05,0.95,0.9266096416996228,16,0.0,1,0.0,1,0.0,1
1781,max_ml,30,30,1,3,0.05,0.95,0.9368721836295102,30,0.0,1,0.0,1,0.0,1
1782,max_ml,30,30,1,3,0.05,0.95,0.8969481765297802,14,0.0,1,0.0,1,0.0,1
1783,max_ml,30,30,1,3,0.05,0.95,0.91957319383328,6,1.0,1,1.0,1,1.0,1
1784,max_ml,30,30,1,3,0.05,0.95,0.948806843798199,38,0.0,1,0.0,1,0.0,1
1785,max_ml,30,30,1,3,0.05,0.95,0.9444978327385684,7,1.0,1,1.0,1,1.0,1
1786,max_ml,30,30,1,3,0.05,0.95,0.9402223741675168,37,0.0,1,0.0,1,0.0,1
1787,max_ml,30,30,1,3,0.05,0.95,0.92811113695784,15,0.0,1,0.0,1,0.0,1
1788,max_ml,30,30,1,3,0.05,0.95,0.9474506531115872,65,0.0,1,0.0,1,0.0,1
1789,max_ml,30,30,1,3,0.05,0.95,0.9160180659354284,7,1.0,1,0.0,0,0.0,0
1790,max_ml,30,30,1,3,0.05,0.95,0.9129198915649396,13,0.0,1,0.0,1,0.0,1
1791,max_ml,30,30,1,3,0.05,0.95,0.9252718538267252,11,0.0,1,0.0,1,0.0,1
1792,max_ml,30,30,1,3,0.05,0.95,0.9322613534762724,29,0.0,1,0.0,1,0.0,1
1793,max_ml,30,30,1,3,0.05,0.95,0.8883421257963758,18,0.0,1,0.0,1,0.0,1
1794,max_ml,30,30,1,3,0.05,0.95,0.9421077263701552,14,0.0,1,0.0,1,0.0,1
1795,max_ml,30,30,1,3,0.05,0.95,0.9484569628361283,13,0.0,1,0.0,1,0.0,1
1796,max_ml,30,30,1,3,0.05,0.95,0.8818177050119929,8,1.0,1,1.0,1,1.0,1
1797,max_ml,30,30,1,3,0.05,0.95,0.944480608891628,22,0.0,1,0.0,1,0.0,1
1798,max_ml,30,30,1,3,0.05,0.95,0.9238004000458092,31,0.0,1,0.0,1,0.0,1
1799,max_ml,30,30,1,3,0.05,0.95,0.8911749977627186,15,0.0,1,0.0,1,0.0,1
1800,max_ml,30,30,1,3,0.05,0.95,0.927232626012384,9,1.0,1,1.0,1,0.0,0
1801,max_ml,30,30,1,3,0.05,0.95,0.9371148205946942,22,0.0,1,0.0,1,0.0,1
1802,max_ml,30,30,1,3,0.05,0.95,0.9168702275922074,24,0.0,1,0.0,1,0.0,1
1803,max_ml,30,30,1,3,0.05,0.95,0.819159708911088,11,1.0,1,1.0,1,1.0,1
1804,max_ml,30,30,1,3,0.05,0.95,0.9250802197781628,8,0.0,1,0.0,1,0.0,1
1805,max_ml,30,30,1,3,0.05,0.95,0.8847392230285784,14,0.0,1,0.0,1,0.0,1
1806,max_ml,30,30,1,3,0.05,0.95,0.8805458081917003,27,0.0,1,0.0,1,0.0,1
1807,max_ml,30,30,1,3,0.05,0.95,0.9490811143542572,46,0.0,1,0.0,1,0.0,1
1808,max_ml,30,30,1,3,0.05,0.95,0.8839227801890022,21,0.0,1,0.0,1,0.0,1
1809,max_ml,30,30,1,3,0.05,0.95,0.9307832476729536,30,0.0,1,0.0,1,0.0,1
1810,max_ml,30,30,1,3,0.05,0.95,0.9429943539954552,17,0.0,1,0.0,1,0.0,1
1811,max_ml,30,30,1,3,0.05,0.95,0.9081476588684416,26,0.0,1,0.0,1,0.0,1
1812,max_ml,30,30,1,3,0.05,0.95,0.9422798889761846,25,0.0,1,0.0,1,0.0,1
1813,max_ml,30,30,1,3,0.05,0.95,0.9326594561461864,13,0.0,1,0.0,1,0.0,1
1814,max_ml,30,30,1,3,0.05,0.95,0.9442710275741446,10,0.0,0,0.0,0,1.0,1
1815,max_ml,30,30,1,3,0.05,0.95,0.9480546380780144,14,0.0,1,0.0,1,0.0,1
1816,max_ml,30,30,1,3,0.05,0.95,0.9457003851402028,54,0.0,1,0.0,1,0.0,1
1817,max_ml,30,30,1,3,0.05,0.95,0.912518296921184,18,0.0,1,0.0,1,0.0,1
1818,max_ml,30,30,1,3,0.05,0.95,0.9262600780467988,10,0.0,1,0.0,1,0.0,1
1819,max_ml,30,30,1,3,0.05,0.95,0.944398474665709,13,1.0,1,1.0,1,1.0,1
1820,max_ml,30,30,1,3,0.05,0.95,0.9165266558522154,32,0.0,1,0.0,1,0.0,1
1821,max_ml,30,30,1,3,0.05,0.95,0.8624189501356777,19,0.0,0,0.0,0,1.0,1
1822,max_ml,30,30,1,3,0.05,0.95,0.936651660532352,10,0.0,0,1.0,1,1.0,1
1823,max_ml,30,30,1,3,0.05,0.95,0.932445851088973,16,0.0,1,0.0,1,0.0,1
1824,max_ml,30,30,1,3,0.05,0.95,0.8508580796888505,12,1.0,1,1.0,1,1.0,1
1825,max_ml,30,30,1,3,0.05,0.95,0.9264949930337848,11,0.0,0,0.0,0,1.0,1
1826,max_ml,30,30,1,3,0.05,0.95,0.8279614665397756,12,1.0,1,1.0,1,1.0,1
1827,max_ml,30,30,1,3,0.05,0.95,0.947889375884526,25,0.0,1,0.0,1,0.0,1
1828,max_ml,30,30,1,3,0.05,0.95,0.9269230963649752,22,0.0,1,0.0,1,0.0,1
1829,max_ml,30,30,1,3,0.05,0.95,0.9316119286487944,29,0.0,1,0.0,1,0.0,1
1830,max_ml,30,30,1,3,0.05,0.95,0.9125176610317558,20,0.0,0,1.0,1,1.0,1
1831,max_ml,30,30,1,3,0.05,0.95,0.946611816520148,26,0.0,1,0.0,1,0.0,1
1832,max_ml,30,30,1,3,0.05,0.95,0.9105321564203976,45,0.0,1,0.0,1,0.0,1
1833,max_ml,30,30,1,3,0.05,0.95,0.9260817598315016,39,0.0,1,0.0,1,0.0,1
1834,max_ml,30,30,1,3,0.05,0.95,0.9281911141800798,15,0.0,1,0.0,1,0.0,1
1835,max_ml,30,30,1,3,0.05,0.95,0.9428510703880394,22,0.0,1,0.0,1,0.0,1
1836,max_ml,30,30,1,3,0.05,0.95,0.942672128686384,60,0.0,1,0.0,1,0.0,1
1837,max_ml,30,30,1,3,0.05,0.95,0.9301610819515864,15,0.0,1,0.0,1,0.0,1
1838,max_ml,30,30,1,3,0.05,0.95,0.9278529204531176,11,0.0,1,0.0,1,0.0,1
1839,max_ml,30,30,1,3,0.05,0.95,0.939388357944366,21,0.0,1,0.0,1,0.0,1
1840,max_ml,30,30,1,3,0.05,0.95,0.9148258818213414,17,0.0,1,0.0,1,0.0,1
1841,max_ml,30,30,1,3,0.05,0.95,0.9419305705282384,24,0.0,1,0.0,1,0.0,1
1842,max_ml,30,30,1,3,0.05,0.95,0.8379092740395959,9,1.0,1,1.0,1,1.0,1
1843,max_ml,30,30,1,3,0.05,0.95,0.9188309281383996,34,0.0,1,0.0,1,0.0,1
1844,max_ml,30,30,1,3,0.05,0.95,0.8549359616586224,8,1.0,1,1.0,1,1.0,1
1845,max_ml,30,30,1,3,0.05,0.95,0.9477319454012256,7,1.0,1,1.0,1,1.0,1
1846,max_ml,30,30,1,3,0.05,0.95,0.8732104280035621,21,0.0,1,0.0,1,0.0,1
1847,max_ml,30,30,1,3,0.05,0.95,0.9377770930677812,50,0.0,1,0.0,1,0.0,1
1848,max_ml,30,30,1,3,0.05,0.95,0.8430587730420299,10,0.0,0,1.0,1,0.0,0
1849,max_ml,30,30,1,3,0.05,0.95,0.927464831745704,31,0.0,1,0.0,1,0.0,1
1850,max_ml,30,30,1,3,0.05,0.95,0.9311289828261528,13,1.0,1,1.0,1,0.0,0
1851,max_ml,30,30,1,3,0.05,0.95,0.9471232963237156,18,0.0,1,0.0,1,0.0,1
1852,max_ml,30,30,1,3,0.05,0.95,0.8912392427352722,15,0.0,1,0.0,1,0.0,1
1853,max_ml,30,30,1,3,0.05,0.95,0.9205132164383892,11,0.0,1,0.0,1,0.0,1
1854,max_ml,30,30,1,3,0.05,0.95,0.9366173996519456,18,0.0,1,0.0,1,0.0,1
1855,max_ml,30,30,1,3,0.05,0.95,0.9471468317403416,28,0.0,1,0.0,1,0.0,1
1856,max_ml,30,30,1,3,0.05,0.95,0.946296567877402,19,0.0,1,0.0,1,0.0,1
1857,max_ml,30,30,1,3,0.05,0.95,0.933858619295003,36,0.0,1,0.0,1,0.0,1
1858,max_ml,30,30,1,3,0.05,0.95,0.928319822862816,49,0.0,1,0.0,1,0.0,1
1859,max_ml,30,30,1,3,0.05,0.95,0.91617327062642,30,0.0,1,0.0,1,0.0,1
1860,max_ml,30,30,1,3,0.05,0.95,0.9425893064107842,21,0.0,1,0.0,1,0.0,1
1861,max_ml,30,30,1,3,0.05,0.95,0.9096147270127968,23,0.0,0,0.0,0,1.0,1
1862,max_ml,30,30,1,3,0.05,0.95,0.939365024948922,17,0.0,1,0.0,1,0.0,1
1863,max_ml,30,30,1,3,0.05,0.95,0.947990707761226,44,0.0,1,0.0,1,0.0,1
1864,max_ml,30,30,1,3,0.05,0.95,0.9314614836544326,21,0.0,1,0.0,1,0.0,1
1865,max_ml,30,30,1,3,0.05,0.95,0.9121652274265354,11,0.0,1,0.0,1,0.0,1
1866,max_ml,30,30,1,3,0.05,0.95,0.8849152651466903,17,0.0,1,0.0,1,0.0,1
1867,max_ml,30,30,1,3,0.05,0.95,0.948200126397621,52,0.0,1,0.0,1,0.0,1
1868,max_ml,30,30,1,3,0.05,0.95,0.9483535468224066,25,0.0,1,0.0,1,0.0,1
1869,max_ml,30,30,1,3,0.05,0.95,0.9423381763405878,71,0.0,1,0.0,1,0.0,1
1870,max_ml,30,30,1,3,0.05,0.95,0.9308558108364808,18,0.0,0,0.0,0,1.0,1
1871,max_ml,30,30,1,3,0.05,0.95,0.9234178778230314,7,1.0,1,1.0,1,1.0,1
1872,max_ml,30,30,1,3,0.05,0.95,0.9452331182836315,30,0.0,1,0.0,1,0.0,1
1873,max_ml,30,30,1,3,0.05,0.95,0.9373677565912096,18,0.0,1,0.0,1,0.0,1
1874,max_ml,30,30,1,3,0.05,0.95,0.9082602948154824,14,0.0,1,0.0,1,0.0,1
1875,max_ml,30,30,1,3,0.05,0.95,0.9318769566397797,11,0.0,1,0.0,1,0.0,1
1876,max_ml,30,30,1,3,0.05,0.95,0.9158835912280692,9,0.0,1,0.0,1,0.0,1
1877,max_ml,30,30,1,3,0.05,0.95,0.9441412500221676,11,0.0,1,0.0,1,0.0,1
1878,max_ml,30,30,1,3,0.05,0.95,0.8545173037301067,8,1.0,1,1.0,1,1.0,1
1879,max_ml,30,30,1,3,0.05,0.95,0.9359611788705968,11,0.0,1,0.0,1,0.0,1
1880,max_ml,30,30,1,3,0.05,0.95,0.8686148507784233,11,1.0,1,1.0,1,1.0,1
1881,max_ml,30,30,1,3,0.05,0.95,0.9339639187286908,11,0.0,1,0.0,1,0.0,1
1882,max_ml,30,30,1,3,0.05,0.95,0.8402399425945171,6,1.0,1,1.0,1,1.0,1
1883,max_ml,30,30,1,3,0.05,0.95,0.9394209819990604,26,0.0,1,0.0,1,0.0,1
1884,max_ml,30,30,1,3,0.05,0.95,0.9372365870309324,10,0.0,1,0.0,1,0.0,1
1885,max_ml,30,30,1,3,0.05,0.95,0.907209113146138,7,1.0,1,1.0,1,1.0,1
1886,max_ml,30,30,1,3,0.05,0.95,0.9267536284704382,20,0.0,1,0.0,1,0.0,1
1887,max_ml,30,30,1,3,0.05,0.95,0.936128354732153,62,0.0,1,0.0,1,0.0,1
1888,max_ml,30,30,1,3,0.05,0.95,0.9346524964926228,21,0.0,1,0.0,1,0.0,1
1889,max_ml,30,30,1,3,0.05,0.95,0.9461884371879896,14,0.0,0,0.0,0,1.0,1
1890,max_ml,30,30,1,3,0.05,0.95,0.863144625778866,8,1.0,1,1.0,1,1.0,1
1891,max_ml,30,30,1,3,0.05,0.95,0.8995560414417935,14,0.0,1,0.0,1,0.0,1
1892,max_ml,30,30,1,3,0.05,0.95,0.9272751572575588,26,0.0,1,0.0,1,0.0,1
1893,max_ml,30,30,1,3,0.05,0.95,0.9136693427823064,23,0.0,1,0.0,1,0.0,1
1894,max_ml,30,30,1,3,0.05,0.95,0.9038602321072744,13,0.0,1,0.0,1,0.0,1
1895,max_ml,30,30,1,3,0.05,0.95,0.9341767743831502,19,0.0,1,0.0,1,0.0,1
1896,max_ml,30,30,1,3,0.05,0.95,0.8998751203170613,8,0.0,1,0.0,1,0.0,1
1897,max_ml,30,30,1,3,0.05,0.95,0.9375564886757732,27,0.0,1,0.0,1,0.0,1
1898,max_ml,30,30,1,3,0.05,0.95,0.9256642496782478,8,1.0,1,1.0,1,1.0,1
1899,max_ml,30,30,1,3,0.05,0.95,0.8932758044014263,28,0.0,1,0.0,1,0.0,1
1900,max_ml,30,30,1,3,0.05,0.95,0.9491805104577544,27,0.0,0,0.0,0,1.0,1
1901,max_ml,30,30,1,3,0.05,0.95,0.9373962316462732,36,0.0,1,0.0,1,0.0,1
1902,max_ml,30,30,1,3,0.05,0.95,0.8869292726816765,27,0.0,1,0.0,1,0.0,1
1903,max_ml,30,30,1,3,0.05,0.95,0.9418422534609838,6,1.0,1,1.0,1,0.0,0
1904,max_ml,30,30,1,3,0.05,0.95,0.9154503007680508,21,0.0,1,0.0,1,0.0,1
1905,max_ml,30,30,1,3,0.05,0.95,0.9282251694245588,49,0.0,1,0.0,1,0.0,1
1906,max_ml,30,30,1,3,0.05,0.95,0.9070481264395652,18,0.0,1,0.0,1,0.0,1
1907,max_ml,30,30,1,3,0.05,0.95,0.9038502730737964,16,0.0,1,0.0,1,0.0,1
1908,max_ml,30,30,1,3,0.05,0.95,0.9323652285055888,22,0.0,1,0.0,1,0.0,1
1909,max_ml,30,30,1,3,0.05,0.95,0.907791007891582,31,0.0,1,0.0,1,0.0,1
1910,max_ml,30,30,1,3,0.05,0.95,0.8825004486735039,21,0.0,1,0.0,1,0.0,1
1911,max_ml,30,30,1,3,0.05,0.95,0.941290096903995,25,0.0,1,0.0,1,0.0,1
1912,max_ml,30,30,1,3,0.05,0.95,0.937870753973588,23,0.0,1,0.0,1,0.0,1
1913,max_ml,30,30,1,3,0.05,0.95,0.9375886105594372,36,0.0,1,0.0,1,0.0,1
1914,max_ml,30,30,1,3,0.05,0.95,0.9296217555444976,22,0.0,1,0.0,1,0.0,1
1915,max_ml,30,30,1,3,0.05,0.95,0.9270867869527732,30,0.0,1,0.0,1,0.0,1
1916,max_ml,30,30,1,3,0.05,0.95,0.9484899992283088,48,0.0,1,0.0,1,0.0,1
1917,max_ml,30,30,1,3,0.05,0.95,0.920494943902054,13,0.0,1,0.0,1,0.0,1
1918,max_ml,30,30,1,3,0.05,0.95,0.8837550082046204,20,0.0,1,0.0,1,0.0,1
1919,max_ml,30,30,1,3,0.05,0.95,0.937112738685801,26,0.0,1,0.0,1,0.0,1
1920,max_ml,30,30,1,3,0.05,0.95,0.9124408825206278,13,0.0,1,0.0,1,0.0,1
1921,max_ml,30,30,1,3,0.05,0.95,0.9352224015666876,11,0.0,1,0.0,1,0.0,1
1922,max_ml,30,30,1,3,0.05,0.95,0.9198798456898644,6,1.0,1,1.0,1,1.0,1
1923,max_ml,30,30,1,3,0.05,0.95,0.9195229139091788,10,0.0,1,0.0,1,0.0,1
1924,max_ml,30,30,1,3,0.05,0.95,0.9411605867326228,7,1.0,1,1.0,1,0.0,0
1925,max_ml,30,30,1,3,0.05,0.95,0.9250394478495584,39,0.0,1,0.0,1,0.0,1
1926,max_ml,30,30,1,3,0.05,0.95,0.9431614174213137,18,0.0,1,0.0,1,0.0,1
1927,max_ml,30,30,1,3,0.05,0.95,0.944193417251883,111,0.0,1,0.0,1,0.0,1
1928,max_ml,30,30,1,3,0.05,0.95,0.9136713885528278,24,0.0,1,0.0,1,0.0,1
1929,max_ml,30,30,1,3,0.05,0.95,0.9004171440676134,10,1.0,1,1.0,1,0.0,0
1930,max_ml,30,30,1,3,0.05,0.95,0.9337228880929404,22,0.0,1,0.0,1,0.0,1
1931,max_ml,30,30,1,3,0.05,0.95,0.936018878856102,5,1.0,1,1.0,1,1.0,1
1932,max_ml,30,30,1,3,0.05,0.95,0.9290456643125352,20,0.0,1,0.0,1,0.0,1
1933,max_ml,30,30,1,3,0.05,0.95,0.936300468810328,30,0.0,1,0.0,1,0.0,1
1934,max_ml,30,30,1,3,0.05,0.95,0.9249225962108336,11,0.0,1,0.0,1,0.0,1
1935,max_ml,30,30,1,3,0.05,0.95,0.9211253831785106,20,0.0,1,0.0,1,0.0,1
1936,max_ml,30,30,1,3,0.05,0.95,0.9064902033215462,18,0.0,1,0.0,1,0.0,1
1937,max_ml,30,30,1,3,0.05,0.95,0.9098992827713316,10,1.0,1,1.0,1,1.0,1
1938,max_ml,30,30,1,3,0.05,0.95,0.9063880723892276,8,1.0,1,1.0,1,1.0,1
1939,max_ml,30,30,1,3,0.05,0.95,0.9361822981323512,12,0.0,0,1.0,1,0.0,0
1940,max_ml,30,30,1,3,0.05,0.95,0.945310280207239,10,0.0,1,0.0,1,0.0,1
1941,max_ml,30,30,1,3,0.05,0.95,0.9346521848646844,21,0.0,1,0.0,1,0.0,1
1942,max_ml,30,30,1,3,0.05,0.95,0.949839939041689,18,0.0,1,0.0,1,0.0,1
1943,max_ml,30,30,1,3,0.05,0.95,0.9066550360715878,12,0.0,1,0.0,1,0.0,1
1944,max_ml,30,30,1,3,0.05,0.95,0.9207010792082736,23,0.0,1,0.0,1,0.0,1
1945,max_ml,30,30,1,3,0.05,0.95,0.9185678023926348,11,0.0,1,0.0,1,0.0,1
1946,max_ml,30,30,1,3,0.05,0.95,0.9206802994370896,14,0.0,0,1.0,1,1.0,1
1947,max_ml,30,30,1,3,0.05,0.95,0.9157389274850828,18,0.0,1,0.0,1,0.0,1
1948,max_ml,30,30,1,3,0.05,0.95,0.9449627171083568,11,0.0,1,0.0,1,0.0,1
1949,max_ml,30,30,1,3,0.05,0.95,0.8852318367016381,15,0.0,0,0.0,0,1.0,1
1950,max_ml,30,30,1,3,0.05,0.95,0.9498813334277532,22,0.0,1,0.0,1,0.0,1
1951,max_ml,30,30,1,3,0.05,0.95,0.933280811549694,15,0.0,1,0.0,1,0.0,1
1952,max_ml,30,30,1,3,0.05,0.95,0.9257433909057248,21,0.0,1,0.0,1,0.0,1
1953,max_ml,30,30,1,3,0.05,0.95,0.9189099251931838,8,1.0,1,1.0,1,1.0,1
1954,max_ml,30,30,1,3,0.05,0.95,0.9284615319264152,10,0.0,0,1.0,1,0.0,0
1955,max_ml,30,30,1,3,0.05,0.95,0.920147736809141,14,0.0,1,0.0,1,0.0,1
1956,max_ml,30,30,1,3,0.05,0.95,0.9496058740420428,35,0.0,1,0.0,1,0.0,1
1957,max_ml,30,30,1,3,0.05,0.95,0.9268129816512236,15,0.0,0,1.0,1,1.0,1
1958,max_ml,30,30,1,3,0.05,0.95,0.9307715489546794,12,1.0,1,1.0,1,1.0,1
1959,max_ml,30,30,1,3,0.05,0.95,0.939668622460935,13,0.0,1,0.0,1,0.0,1
1960,max_ml,30,30,1,3,0.05,0.95,0.926958694194812,22,0.0,1,0.0,1,0.0,1
1961,max_ml,30,30,1,3,0.05,0.95,0.9365176775212426,8,0.0,0,0.0,0,1.0,1
1962,max_ml,30,30,1,3,0.05,0.95,0.8600426757977716,6,1.0,1,1.0,1,1.0,1
1963,max_ml,30,30,1,3,0.05,0.95,0.9039353992111376,10,1.0,1,1.0,1,1.0,1
1964,max_ml,30,30,1,3,0.05,0.95,0.9163766648334934,16,0.0,1,0.0,1,0.0,1
1965,max_ml,30,30,1,3,0.05,0.95,0.9452301436723692,17,0.0,1,0.0,1,0.0,1
1966,max_ml,30,30,1,3,0.05,0.95,0.9347853706261864,23,0.0,1,0.0,1,0.0,1
1967,max_ml,30,30,1,3,0.05,0.95,0.9199953649553088,17,0.0,1,0.0,1,0.0,1
1968,max_ml,30,30,1,3,0.05,0.95,0.928698987968,28,0.0,1,0.0,1,0.0,1
1969,max_ml,30,30,1,3,0.05,0.95,0.9193595575805434,5,1.0,1,1.0,1,1.0,1
1970,max_ml,30,30,1,3,0.05,0.95,0.9020042261783152,10,0.0,1,0.0,1,0.0,1
1971,max_ml,30,30,1,3,0.05,0.95,0.8417818515441897,10,0.0,0,1.0,1,1.0,1
1972,max_ml,30,30,1,3,0.05,0.95,0.9370430752005398,14,1.0,1,0.0,0,0.0,0
1973,max_ml,30,30,1,3,0.05,0.95,0.9129079905903548,12,0.0,1,0.0,1,0.0,1
1974,max_ml,30,30,1,3,0.05,0.95,0.9068091247492248,13,1.0,1,1.0,1,0.0,0
1975,max_ml,30,30,1,3,0.05,0.95,0.9305640080423172,18,0.0,1,0.0,1,0.0,1
1976,max_ml,30,30,1,3,0.05,0.95,0.8953353887884105,22,0.0,1,0.0,1,0.0,1
1977,max_ml,30,30,1,3,0.05,0.95,0.8852319829786102,12,1.0,1,1.0,1,1.0,1
1978,max_ml,30,30,1,3,0.05,0.95,0.9350863500959096,16,0.0,1,0.0,1,0.0,1
1979,max_ml,30,30,1,3,0.05,0.95,0.9274776959720388,12,0.0,1,0.0,1,0.0,1
1980,max_ml,30,30,1,3,0.05,0.95,0.923852880206989,9,1.0,1,1.0,1,1.0,1
1981,max_ml,30,30,1,3,0.05,0.95,0.9035544859728896,25,0.0,1,0.0,1,0.0,1
1982,max_ml,30,30,1,3,0.05,0.95,0.9356527817406486,31,0.0,1,0.0,1,0.0,1
1983,max_ml,30,30,1,3,0.05,0.95,0.9239439885478542,26,0.0,1,0.0,1,0.0,1
1984,max_ml,30,30,1,3,0.05,0.95,0.9486064164936896,28,0.0,1,0.0,1,0.0,1
1985,max_ml,30,30,1,3,0.05,0.95,0.9023184836375344,9,0.0,1,0.0,1,0.0,1
1986,max_ml,30,30,1,3,0.05,0.95,0.9494868403931348,21,0.0,1,0.0,1,0.0,1
1987,max_ml,30,30,1,3,0.05,0.95,0.9351438902991168,16,0.0,1,0.0,1,0.0,1
1988,max_ml,30,30,1,3,0.05,0.95,0.8900846577228096,10,0.0,1,0.0,1,0.0,1
1989,max_ml,30,30,1,3,0.05,0.95,0.9396514189456028,14,0.0,1,0.0,1,0.0,1
1990,max_ml,30,30,1,3,0.05,0.95,0.8840673249867336,21,0.0,1,0.0,1,0.0,1
1991,max_ml,30,30,1,3,0.05,0.95,0.8957848816050251,16,0.0,1,0.0,1,0.0,1
1992,max_ml,30,30,1,3,0.05,0.95,0.9248693100115424,29,0.0,1,0.0,1,0.0,1
1993,max_ml,30,30,1,3,0.05,0.95,0.9181819997403058,16,0.0,1,0.0,1,0.0,1
1994,max_ml,30,30,1,3,0.05,0.95,0.898836863277928,15,0.0,1,0.0,1,0.0,1
1995,max_ml,30,30,1,3,0.05,0.95,0.9426829694685892,33,0.0,1,0.0,1,0.0,1
1996,max_ml,30,30,1,3,0.05,0.95,0.919346738124272,29,0.0,1,0.0,1,0.0,1
1997,max_ml,30,30,1,3,0.05,0.95,0.7868021696526193,7,1.0,1,1.0,1,1.0,1
1998,max_ml,30,30,1,3,0.05,0.95,0.9415737791707816,12,0.0,1,0.0,1,0.0,1
1999,max_ml,30,30,1,3,0.05,0.95,0.9293679659533964,23,0.0,1,0.0,1,0.0,1
2000,max_ml,30,30,1,3,0.05,0.95,0.9442279390670786,6,1.0,1,1.0,1,1.0,1
2001,max_ml,30,30,1,3,0.05,0.95,0.932053163605277,16,0.0,1,0.0,1,0.0,1
2002,max_ml,30,30,1,3,0.05,0.95,0.9495919546401852,14,0.0,1,0.0,1,0.0,1
2003,max_ml,30,30,1,3,0.05,0.95,0.8798387964955313,8,1.0,1,1.0,1,0.0,0
2004,max_ml,30,30,1,3,0.05,0.95,0.91461050430536,20,0.0,1,0.0,1,0.0,1
2005,max_ml,30,30,1,3,0.05,0.95,0.9260513949655884,33,0.0,1,0.0,1,0.0,1
2006,max_ml,30,30,1,3,0.05,0.95,0.9351915727921138,9,0.0,0,1.0,1,1.0,1
2007,max_ml,30,30,1,3,0.05,0.95,0.922070537447444,18,0.0,1,0.0,1,0.0,1
2008,max_ml,30,30,1,3,0.05,0.95,0.9391995936918018,27,0.0,1,0.0,1,0.0,1
2009,max_ml,30,30,1,3,0.05,0.95,0.9264432676543332,27,0.0,1,0.0,1,0.0,1
2010,max_ml,30,30,1,3,0.05,0.95,0.9486229303639738,13,0.0,1,0.0,1,0.0,1
2011,max_ml,30,30,1,3,0.05,0.95,0.9391550896458948,30,0.0,1,0.0,1,0.0,1
2012,max_ml,30,30,1,3,0.05,0.95,0.9056720862344134,29,0.0,1,0.0,1,0.0,1
2013,max_ml,30,30,1,3,0.05,0.95,0.9141595393814824,33,0.0,1,0.0,1,0.0,1
2014,max_ml,30,30,1,3,0.05,0.95,0.9449506766410298,10,0.0,1,0.0,1,0.0,1
2015,max_ml,30,30,1,3,0.05,0.95,0.939720356628113,25,0.0,0,1.0,1,1.0,1
2016,max_ml,30,30,1,3,0.05,0.95,0.9383734904930096,18,0.0,1,0.0,1,0.0,1
2017,max_ml,30,30,1,3,0.05,0.95,0.9377459006091036,35,0.0,1,0.0,1,0.0,1
2018,max_ml,30,30,1,3,0.05,0.95,0.9068821590644122,29,0.0,1,0.0,1,0.0,1
2019,max_ml,30,30,1,3,0.05,0.95,0.9248333934511516,27,0.0,1,0.0,1,0.0,1
2020,max_ml,30,30,1,3,0.05,0.95,0.9363333991387108,15,0.0,1,0.0,1,0.0,1
2021,max_ml,30,30,1,3,0.05,0.95,0.9452121007015598,21,0.0,1,0.0,1,0.0,1
2022,max_ml,30,30,1,3,0.05,0.95,0.9373612212666744,35,0.0,1,0.0,1,0.0,1
2023,max_ml,30,30,1,3,0.05,0.95,0.9302584282457396,30,0.0,1,0.0,1,0.0,1
2024,max_ml,30,30,1,3,0.05,0.95,0.9347576350554968,19,0.0,1,0.0,1,0.0,1
2025,max_ml,30,30,1,3,0.05,0.95,0.9404460457819138,31,0.0,1,0.0,1,0.0,1
2026,max_ml,30,30,1,3,0.05,0.95,0.9175513467639432,6,1.0,1,1.0,1,1.0,1
2027,max_ml,30,30,1,3,0.05,0.95,0.9052155556797294,13,0.0,0,0.0,0,1.0,1
2028,max_ml,30,30,1,3,0.05,0.95,0.9314635837912338,8,0.0,1,0.0,1,0.0,1
2029,max_ml,30,30,1,3,0.05,0.95,0.8986766044568718,7,1.0,1,1.0,1,1.0,1
2030,max_ml,30,30,1,3,0.05,0.95,0.9477603816807636,53,0.0,1,0.0,1,0.0,1
2031,max_ml,30,30,1,3,0.05,0.95,0.9454685473362764,21,0.0,1,0.0,1,0.0,1
2032,max_ml,30,30,1,3,0.05,0.95,0.9440420980686832,37,0.0,1,0.0,1,0.0,1
2033,max_ml,30,30,1,3,0.05,0.95,0.9357623008996572,56,0.0,1,0.0,1,0.0,1
2034,max_ml,30,30,1,3,0.05,0.95,0.9355112671453736,26,0.0,1,0.0,1,0.0,1
2035,max_ml,30,30,1,3,0.05,0.95,0.9443241396736756,19,0.0,1,0.0,1,0.0,1
2036,max_ml,30,30,1,3,0.05,0.95,0.9151006282611328,28,0.0,1,0.0,1,0.0,1
2037,max_ml,30,30,1,3,0.05,0.95,0.9428340937950876,29,0.0,1,0.0,1,0.0,1
2038,max_ml,30,30,1,3,0.05,0.95,0.9290390089053948,29,0.0,1,0.0,1,0.0,1
2039,max_ml,30,30,1,3,0.05,0.95,0.9291161092583872,21,0.0,1,0.0,1,0.0,1
2040,max_ml,30,30,1,3,0.05,0.95,0.9427216956137332,52,0.0,1,0.0,1,0.0,1
2041,max_ml,30,30,1,3,0.05,0.95,0.9302631888053124,44,0.0,1,0.0,1,0.0,1
2042,max_ml,30,30,1,3,0.05,0.95,0.9438946924128352,23,0.0,1,0.0,1,0.0,1
2043,max_ml,30,30,1,3,0.05,0.95,0.901185632112906,43,0.0,1,0.0,1,0.0,1
2044,max_ml,30,30,1,3,0.05,0.95,0.9406405849398296,26,0.0,1,0.0,1,0.0,1
2045,max_ml,30,30,1,3,0.05,0.95,0.9485722520435732,22,0.0,1,0.0,1,0.0,1
2046,max_ml,30,30,1,3,0.05,0.95,0.9440453491529448,37,0.0,1,0.0,1,0.0,1
2047,max_ml,30,30,1,3,0.05,0.95,0.93206883447891,34,0.0,1,0.0,1,0.0,1
2048,max_ml,30,30,1,3,0.05,0.95,0.8865362351357801,7,1.0,1,1.0,1,1.0,1
2049,max_ml,30,30,1,3,0.05,0.95,0.9351091429537858,12,0.0,1,0.0,1,0.0,1
2050,max_ml,30,30,1,3,0.05,0.95,0.912223448221637,12,0.0,1,0.0,1,0.0,1
2051,max_ml,30,30,1,3,0.05,0.95,0.9106247103917138,26,0.0,1,0.0,1,0.0,1
2052,max_ml,30,30,1,3,0.05,0.95,0.9406136428130752,21,0.0,1,0.0,1,0.0,1
2053,max_ml,30,30,1,3,0.05,0.95,0.909156020240672,17,0.0,1,0.0,1,0.0,1
2054,max_ml,30,30,1,3,0.05,0.95,0.9361319827465832,32,0.0,1,0.0,1,0.0,1
2055,max_ml,30,30,1,3,0.05,0.95,0.9420746312217716,12,0.0,1,0.0,1,0.0,1
2056,max_ml,30,30,1,3,0.05,0.95,0.8798820394197008,9,0.0,1,0.0,1,0.0,1
2057,max_ml,30,30,1,3,0.05,0.95,0.939097720368539,21,0.0,1,0.0,1,0.0,1
2058,max_ml,30,30,1,3,0.05,0.95,0.9426072183240451,10,0.0,1,0.0,1,0.0,1
2059,max_ml,30,30,1,3,0.05,0.95,0.901792002116072,15,0.0,0,0.0,0,1.0,1
2060,max_ml,30,30,1,3,0.05,0.95,0.921468621948697,23,0.0,1,0.0,1,0.0,1
2061,max_ml,30,30,1,3,0.05,0.95,0.945387830079252,5,1.0,1,1.0,1,1.0,1
2062,max_ml,30,30,1,3,0.05,0.95,0.9211176386863444,28,0.0,1,0.0,1,0.0,1
2063,max_ml,30,30,1,3,0.05,0.95,0.9452249095219484,18,0.0,1,0.0,1,0.0,1
2064,max_ml,30,30,1,3,0.05,0.95,0.9497097156480716,12,1.0,1,1.0,1,1.0,1
2065,max_ml,30,30,1,3,0.05,0.95,0.9298967444846558,18,0.0,1,0.0,1,0.0,1
2066,max_ml,30,30,1,3,0.05,0.95,0.885127094653294,10,0.0,1,0.0,1,0.0,1
2067,max_ml,30,30,1,3,0.05,0.95,0.9491671832809776,44,0.0,1,0.0,1,0.0,1
2068,max_ml,30,30,1,3,0.05,0.95,0.9495629675245508,26,0.0,1,0.0,1,0.0,1
2069,max_ml,30,30,1,3,0.05,0.95,0.9259347266661926,25,0.0,1,0.0,1,0.0,1
2070,max_ml,30,30,1,3,0.05,0.95,0.875549542966351,15,1.0,1,1.0,1,1.0,1
2071,max_ml,30,30,1,3,0.05,0.95,0.9398142893142396,25,0.0,1,0.0,1,0.0,1
2072,max_ml,30,30,1,3,0.05,0.95,0.9270326179317168,8,1.0,1,1.0,1,0.0,0
2073,max_ml,30,30,1,3,0.05,0.95,0.948002704005414,83,0.0,1,0.0,1,0.0,1
2074,max_ml,30,30,1,3,0.05,0.95,0.9332975348049666,10,1.0,1,1.0,1,1.0,1
2075,max_ml,30,30,1,3,0.05,0.95,0.9323734929537072,51,0.0,1,0.0,1,0.0,1
2076,max_ml,30,30,1,3,0.05,0.95,0.9471698406274324,108,0.0,1,0.0,1,0.0,1
2077,max_ml,30,30,1,3,0.05,0.95,0.9343200454266608,20,0.0,1,0.0,1,0.0,1
2078,max_ml,30,30,1,3,0.05,0.95,0.9447221153031904,24,0.0,1,0.0,1,0.0,1
2079,max_ml,30,30,1,3,0.05,0.95,0.94947645451029,8,1.0,1,1.0,1,1.0,1
2080,max_ml,30,30,1,3,0.05,0.95,0.8863098587047633,24,0.0,1,0.0,1,0.0,1
2081,max_ml,30,30,1,3,0.05,0.95,0.875587245498927,12,0.0,1,0.0,1,0.0,1
2082,max_ml,30,30,1,3,0.05,0.95,0.9288059397260724,34,0.0,1,0.0,1,0.0,1
2083,max_ml,30,30,1,3,0.05,0.95,0.8918923208088156,9,0.0,1,0.0,1,0.0,1
2084,max_ml,30,30,1,3,0.05,0.95,0.94527104626457,10,0.0,1,0.0,1,0.0,1
2085,max_ml,30,30,1,3,0.05,0.95,0.9319972635636457,11,1.0,1,1.0,1,0.0,0
2086,max_ml,30,30,1,3,0.05,0.95,0.9485163745947892,26,0.0,1,0.0,1,0.0,1
2087,max_ml,30,30,1,3,0.05,0.95,0.9493337738744404,42,0.0,1,0.0,1,0.0,1
2088,max_ml,30,30,1,3,0.05,0.95,0.948540039198062,21,0.0,1,0.0,1,0.0,1
2089,max_ml,30,30,1,3,0.05,0.95,0.948938067845396,22,0.0,1,0.0,1,0.0,1
2090,max_ml,30,30,1,3,0.05,0.95,0.9457923104959418,22,0.0,1,0.0,1,0.0,1
2091,max_ml,30,30,1,3,0.05,0.95,0.93665218405897,51,0.0,1,0.0,1,0.0,1
2092,max_ml,30,30,1,3,0.05,0.95,0.9444350817549249,14,0.0,0,1.0,1,0.0,0
2093,max_ml,30,30,1,3,0.05,0.95,0.9402941702145536,15,0.0,1,0.0,1,0.0,1
2094,max_ml,30,30,1,3,0.05,0.95,0.949474533451166,31,0.0,1,0.0,1,0.0,1
2095,max_ml,30,30,1,3,0.05,0.95,0.9117965756757632,14,0.0,1,0.0,1,0.0,1
2096,max_ml,30,30,1,3,0.05,0.95,0.9367707205400908,43,0.0,1,0.0,1,0.0,1
2097,max_ml,30,30,1,3,0.05,0.95,0.9323607971727004,27,0.0,1,0.0,1,0.0,1
2098,max_ml,30,30,1,3,0.05,0.95,0.9431107424162511,36,0.0,1,0.0,1,0.0,1
2099,max_ml,30,30,1,3,0.05,0.95,0.9164539607209504,9,1.0,1,1.0,1,1.0,1
2100,max_ml,30,30,1,3,0.05,0.95,0.8987221272387195,8,0.0,1,0.0,1,0.0,1
2101,max_ml,30,30,1,3,0.05,0.95,0.9465181506978844,14,0.0,1,0.0,1,0.0,1
2102,max_ml,30,30,1,3,0.05,0.95,0.9397288603099988,12,0.0,1,0.0,1,0.0,1
2103,max_ml,30,30,1,3,0.05,0.95,0.9244775291902664,15,0.0,0,0.0,0,1.0,1
2104,max_ml,30,30,1,3,0.05,0.95,0.9154656923790552,36,0.0,1,0.0,1,0.0,1
2105,max_ml,30,30,1,3,0.05,0.95,0.9248908218747682,14,0.0,1,0.0,1,0.0,1
2106,max_ml,30,30,1,3,0.05,0.95,0.930923133302598,13,0.0,1,0.0,1,0.0,1
2107,max_ml,30,30,1,3,0.05,0.95,0.8824754939254527,11,0.0,1,0.0,1,0.0,1
2108,max_ml,30,30,1,3,0.05,0.95,0.9096831998521818,19,0.0,1,0.0,1,0.0,1
2109,max_ml,30,30,1,3,0.05,0.95,0.9338287653372692,31,0.0,1,0.0,1,0.0,1
2110,max_ml,30,30,1,3,0.05,0.95,0.911330913847231,26,0.0,1,0.0,1,0.0,1
2111,max_ml,30,30,1,3,0.05,0.95,0.9084566283892676,23,0.0,1,0.0,1,0.0,1
2112,max_ml,30,30,1,3,0.05,0.95,0.938377355401621,70,0.0,1,0.0,1,0.0,1
2113,max_ml,30,30,1,3,0.05,0.95,0.944056751127529,12,0.0,0,1.0,1,0.0,0
2114,max_ml,30,30,1,3,0.05,0.95,0.9177570969938488,59,0.0,1,0.0,1,0.0,1
2115,max_ml,30,30,1,3,0.05,0.95,0.9432075871828896,69,0.0,1,0.0,1,0.0,1
2116,max_ml,30,30,1,3,0.05,0.95,0.9051401822916156,6,1.0,1,0.0,0,0.0,0
2117,max_ml,30,30,1,3,0.05,0.95,0.9446322190266362,18,0.0,1,0.0,1,0.0,1
2118,max_ml,30,30,1,3,0.05,0.95,0.9405727568722232,22,0.0,1,0.0,1,0.0,1
2119,max_ml,30,30,1,3,0.05,0.95,0.9437521111968504,18,0.0,0,0.0,0,1.0,1
2120,max_ml,30,30,1,3,0.05,0.95,0.926936402395854,13,0.0,1,0.0,1,0.0,1
2121,max_ml,30,30,1,3,0.05,0.95,0.9466789459989392,13,0.0,1,0.0,1,0.0,1
2122,max_ml,30,30,1,3,0.05,0.95,0.9352625345957318,18,0.0,1,0.0,1,0.0,1
2123,max_ml,30,30,1,3,0.05,0.95,0.9418903662075572,19,0.0,1,0.0,1,0.0,1
2124,max_ml,30,30,1,3,0.05,0.95,0.928563807006078,23,0.0,1,0.0,1,0.0,1
2125,max_ml,30,30,1,3,0.05,0.95,0.9259796312846458,15,0.0,1,0.0,1,0.0,1
2126,max_ml,30,30,1,3,0.05,0.95,0.924820777808029,15,0.0,1,0.0,1,0.0,1
2127,max_ml,30,30,1,3,0.05,0.95,0.941270239764949,50,0.0,1,0.0,1,0.0,1
2128,max_ml,30,30,1,3,0.05,0.95,0.9404041962393708,30,0.0,1,0.0,1,0.0,1
2129,max_ml,30,30,1,3,0.05,0.95,0.9101345964182608,7,1.0,1,1.0,1,1.0,1
2130,max_ml,30,30,1,3,0.05,0.95,0.942095325572154,16,0.0,1,0.0,1,0.0,1
2131,max_ml,30,30,1,3,0.05,0.95,0.8957975467694883,13,0.0,1,0.0,1,0.0,1
2132,max_ml,30,30,1,3,0.05,0.95,0.9489423361654352,16,0.0,1,0.0,1,0.0,1
2133,max_ml,30,30,1,3,0.05,0.95,0.912956103951142,29,0.0,1,0.0,1,0.0,1
2134,max_ml,30,30,1,3,0.05,0.95,0.9285349756800914,12,0.0,1,0.0,1,0.0,1
2135,max_ml,30,30,1,3,0.05,0.95,0.8934145223648289,14,1.0,1,1.0,1,0.0,0
2136,max_ml,30,30,1,3,0.05,0.95,0.9193494126244174,18,0.0,1,0.0,1,0.0,1
2137,max_ml,30,30,1,3,0.05,0.95,0.8432697613716347,12,0.0,1,0.0,1,0.0,1
2138,max_ml,30,30,1,3,0.05,0.95,0.9489824908374132,41,0.0,1,0.0,1,0.0,1
2139,max_ml,30,30,1,3,0.05,0.95,0.945629203539799,24,0.0,1,0.0,1,0.0,1
2140,max_ml,30,30,1,3,0.05,0.95,0.9438995192569518,21,0.0,1,0.0,1,0.0,1
2141,max_ml,30,30,1,3,0.05,0.95,0.9335946394906668,24,0.0,1,0.0,1,0.0,1
2142,max_ml,30,30,1,3,0.05,0.95,0.945794832321269,17,0.0,1,0.0,1,0.0,1
2143,max_ml,30,30,1,3,0.05,0.95,0.8487638962502705,8,1.0,1,1.0,1,1.0,1
2144,max_ml,30,30,1,3,0.05,0.95,0.8597822846517562,8,1.0,1,1.0,1,1.0,1
2145,max_ml,30,30,1,3,0.05,0.95,0.9232052156251046,10,1.0,1,1.0,1,1.0,1
2146,max_ml,30,30,1,3,0.05,0.95,0.9276367340603447,22,0.0,1,0.0,1,0.0,1
2147,max_ml,30,30,1,3,0.05,0.95,0.9448985816272948,44,0.0,1,0.0,1,0.0,1
2148,max_ml,30,30,1,3,0.05,0.95,0.9401936669319702,38,0.0,1,0.0,1,0.0,1
2149,max_ml,30,30,1,3,0.05,0.95,0.948511785091214,27,0.0,1,0.0,1,0.0,1
2150,max_ml,30,30,1,3,0.05,0.95,0.9485025693012202,35,0.0,1,0.0,1,0.0,1
2151,max_ml,30,30,1,3,0.05,0.95,0.8749738268713342,22,0.0,0,1.0,1,1.0,1
2152,max_ml,30,30,1,3,0.05,0.95,0.945424331524752,11,0.0,1,0.0,1,0.0,1
2153,max_ml,30,30,1,3,0.05,0.95,0.9163949323701504,26,0.0,1,0.0,1,0.0,1
2154,max_ml,30,30,1,3,0.05,0.95,0.8941203537486937,19,0.0,0,0.0,0,1.0,1
2155,max_ml,30,30,1,3,0.05,0.95,0.8273837641026389,9,0.0,1,0.0,1,0.0,1
2156,max_ml,30,30,1,3,0.05,0.95,0.9137237166716824,12,0.0,1,0.0,1,0.0,1
2157,max_ml,30,30,1,3,0.05,0.95,0.9101213846966228,47,0.0,1,0.0,1,0.0,1
2158,max_ml,30,30,1,3,0.05,0.95,0.8975049917032925,22,0.0,1,0.0,1,0.0,1
2159,max_ml,30,30,1,3,0.05,0.95,0.910558380077392,19,0.0,1,0.0,1,0.0,1
2160,max_ml,30,30,1,3,0.05,0.95,0.9298952289282714,7,1.0,1,1.0,1,1.0,1
2161,max_ml,30,30,1,3,0.05,0.95,0.9314966534714209,7,1.0,1,1.0,1,0.0,0
2162,max_ml,30,30,1,3,0.05,0.95,0.9472797056191254,39,0.0,1,0.0,1,0.0,1
2163,max_ml,30,30,1,3,0.05,0.95,0.9213595470087502,50,0.0,1,0.0,1,0.0,1
2164,max_ml,30,30,1,3,0.05,0.95,0.8765595717003623,11,0.0,1,0.0,1,0.0,1
2165,max_ml,30,30,1,3,0.05,0.95,0.9289475252023918,30,0.0,1,0.0,1,0.0,1
2166,max_ml,30,30,1,3,0.05,0.95,0.9467138187242028,19,0.0,1,0.0,1,0.0,1
2167,max_ml,30,30,1,3,0.05,0.95,0.9334101527900884,22,0.0,1,0.0,1,0.0,1
2168,max_ml,30,30,1,3,0.05,0.95,0.9488955528493082,50,0.0,1,0.0,1,0.0,1
2169,max_ml,30,30,1,3,0.05,0.95,0.9413928954254212,9,1.0,1,0.0,0,1.0,1
2170,max_ml,30,30,1,3,0.05,0.95,0.9079858410258334,15,1.0,1,0.0,0,0.0,0
2171,max_ml,30,30,1,3,0.05,0.95,0.9496001021691184,22,0.0,1,0.0,1,0.0,1
2172,max_ml,30,30,1,3,0.05,0.95,0.9458249135289334,33,0.0,1,0.0,1,0.0,1
2173,max_ml,30,30,1,3,0.05,0.95,0.9071144805961876,17,0.0,1,0.0,1,0.0,1
2174,max_ml,30,30,1,3,0.05,0.95,0.9406196630807624,10,0.0,1,0.0,1,0.0,1
2175,max_ml,30,30,1,3,0.05,0.95,0.9161700673135076,27,0.0,1,0.0,1,0.0,1
2176,max_ml,30,30,1,3,0.05,0.95,0.9334152032193384,13,0.0,1,0.0,1,0.0,1
2177,max_ml,30,30,1,3,0.05,0.95,0.9289673399524588,10,0.0,1,0.0,1,0.0,1
2178,max_ml,30,30,1,3,0.05,0.95,0.9496580839478922,26,0.0,1,0.0,1,0.0,1
2179,max_ml,30,30,1,3,0.05,0.95,0.8953033288719986,10,1.0,1,1.0,1,1.0,1
2180,max_ml,30,30,1,3,0.05,0.95,0.9344357778639168,35,0.0,1,0.0,1,0.0,1
2181,max_ml,30,30,1,3,0.05,0.95,0.9035003428701311,12,0.0,0,1.0,1,0.0,0
2182,max_ml,30,30,1,3,0.05,0.95,0.7900069956155495,9,1.0,1,1.0,1,1.0,1
2183,max_ml,30,30,1,3,0.05,0.95,0.8891128582806155,27,0.0,1,0.0,1,0.0,1
2184,max_ml,30,30,1,3,0.05,0.95,0.930877675854952,21,0.0,1,0.0,1,0.0,1
2185,max_ml,30,30,1,3,0.05,0.95,0.948849638963836,27,0.0,1,0.0,1,0.0,1
2186,max_ml,30,30,1,3,0.05,0.95,0.9473002079460154,55,0.0,1,0.0,1,0.0,1
2187,max_ml,30,30,1,3,0.05,0.95,0.9028993256322888,18,0.0,0,0.0,0,1.0,1
2188,max_ml,30,30,1,3,0.05,0.95,0.8922716633741385,30,0.0,1,0.0,1,0.0,1
2189,max_ml,30,30,1,3,0.05,0.95,0.8836824579806991,11,0.0,1,0.0,1,0.0,1
2190,max_ml,30,30,1,3,0.05,0.95,0.9282525818861644,10,1.0,1,1.0,1,1.0,1
2191,max_ml,30,30,1,3,0.05,0.95,0.8887494861727593,26,0.0,1,0.0,1,0.0,1
2192,max_ml,30,30,1,3,0.05,0.95,0.9304114935550416,6,1.0,1,1.0,1,1.0,1
2193,max_ml,30,30,1,3,0.05,0.95,0.8867497632299406,20,0.0,1,0.0,1,0.0,1
2194,max_ml,30,30,1,3,0.05,0.95,0.9442396660171644,27,0.0,1,0.0,1,0.0,1
2195,max_ml,30,30,1,3,0.05,0.95,0.9452803786716965,42,0.0,1,0.0,1,0.0,1
2196,max_ml,30,30,1,3,0.05,0.95,0.9289110312180952,14,0.0,1,0.0,1,0.0,1
2197,max_ml,30,30,1,3,0.05,0.95,0.935367352913132,47,0.0,1,0.0,1,0.0,1
2198,max_ml,30,30,1,3,0.05,0.95,0.937991186249244,48,0.0,1,0.0,1,0.0,1
2199,max_ml,30,30,1,3,0.05,0.95,0.9475732604852972,38,0.0,1,0.0,1,0.0,1
2200,max_ml,30,30,1,3,0.05,0.95,0.9322307802893672,14,0.0,1,0.0,1,0.0,1
2201,max_ml,30,30,1,3,0.05,0.95,0.8781027815436109,27,0.0,1,0.0,1,0.0,1
2202,max_ml,30,30,1,3,0.05,0.95,0.934003937809524,16,0.0,1,0.0,1,0.0,1
2203,max_ml,30,30,1,3,0.05,0.95,0.931097889332043,11,0.0,1,0.0,1,0.0,1
2204,max_ml,30,30,1,3,0.05,0.95,0.9495854565599128,11,0.0,1,0.0,1,0.0,1
2205,max_ml,30,30,1,3,0.05,0.95,0.931708592461462,20,0.0,1,0.0,1,0.0,1
2206,max_ml,30,30,1,3,0.05,0.95,0.9436792290304644,17,0.0,1,0.0,1,0.0,1
2207,max_ml,30,30,1,3,0.05,0.95,0.9237339790195828,20,0.0,1,0.0,1,0.0,1
2208,max_ml,30,30,1,3,0.05,0.95,0.8972695590846869,36,0.0,1,0.0,1,0.0,1
2209,max_ml,30,30,1,3,0.05,0.95,0.9410371433807329,23,0.0,1,0.0,1,0.0,1
2210,max_ml,30,30,1,3,0.05,0.95,0.8951272625478143,9,1.0,1,1.0,1,1.0,1
2211,max_ml,30,30,1,3,0.05,0.95,0.9421849040366552,13,0.0,1,0.0,1,0.0,1
2212,max_ml,30,30,1,3,0.05,0.95,0.918905154083032,16,1.0,1,1.0,1,1.0,1
2213,max_ml,30,30,1,3,0.05,0.95,0.949051765568838,49,0.0,1,0.0,1,0.0,1
2214,max_ml,30,30,1,3,0.05,0.95,0.9222944825109636,12,1.0,1,1.0,1,1.0,1
2215,max_ml,30,30,1,3,0.05,0.95,0.9456905449612664,30,0.0,1,0.0,1,0.0,1
2216,max_ml,30,30,1,3,0.05,0.95,0.945978101053798,25,0.0,1,0.0,1,0.0,1
2217,max_ml,30,30,1,3,0.05,0.95,0.9359380503166472,13,0.0,1,0.0,1,0.0,1
2218,max_ml,30,30,1,3,0.05,0.95,0.8888709916064816,19,0.0,1,0.0,1,0.0,1
2219,max_ml,30,30,1,3,0.05,0.95,0.9416648360116278,21,0.0,1,0.0,1,0.0,1
2220,max_ml,30,30,1,3,0.05,0.95,0.9463317132660292,12,1.0,1,1.0,1,1.0,1
2221,max_ml,30,30,1,3,0.05,0.95,0.8725574657164488,22,0.0,1,0.0,1,0.0,1
2222,max_ml,30,30,1,3,0.05,0.95,0.9310900234241936,33,0.0,1,0.0,1,0.0,1
2223,max_ml,30,30,1,3,0.05,0.95,0.9210199887349224,18,0.0,1,0.0,1,0.0,1
2224,max_ml,30,30,1,3,0.05,0.95,0.9415339124889524,60,0.0,1,0.0,1,0.0,1
2225,max_ml,30,30,1,3,0.05,0.95,0.9320056718557084,45,0.0,1,0.0,1,0.0,1
2226,max_ml,30,30,1,3,0.05,0.95,0.9157007402538806,13,0.0,1,0.0,1,0.0,1
2227,max_ml,30,30,1,3,0.05,0.95,0.9012808586141592,11,0.0,0,0.0,0,1.0,1
2228,max_ml,30,30,1,3,0.05,0.95,0.9425038939739534,24,0.0,1,0.0,1,0.0,1
2229,max_ml,30,30,1,3,0.05,0.95,0.9101433171562944,49,0.0,1,0.0,1,0.0,1
2230,max_ml,30,30,1,3,0.05,0.95,0.9099255008618768,22,1.0,1,1.0,1,1.0,1
2231,max_ml,30,30,1,3,0.05,0.95,0.9246542116930494,32,0.0,1,0.0,1,0.0,1
2232,max_ml,30,30,1,3,0.05,0.95,0.9477478120409502,18,0.0,1,0.0,1,0.0,1
2233,max_ml,30,30,1,3,0.05,0.95,0.944462667075616,16,0.0,1,0.0,1,0.0,1
2234,max_ml,30,30,1,3,0.05,0.95,0.9408741159065936,16,0.0,1,0.0,1,0.0,1
2235,max_ml,30,30,1,3,0.05,0.95,0.9097982237394022,51,0.0,1,0.0,1,0.0,1
2236,max_ml,30,30,1,3,0.05,0.95,0.942012950015814,10,1.0,1,0.0,0,0.0,0
2237,max_ml,30,30,1,3,0.05,0.95,0.929820100512428,42,0.0,1,0.0,1,0.0,1
2238,max_ml,30,30,1,3,0.05,0.95,0.9123315441793096,12,0.0,1,0.0,1,0.0,1
2239,max_ml,30,30,1,3,0.05,0.95,0.919272505963034,18,0.0,0,0.0,0,1.0,1
2240,max_ml,30,30,1,3,0.05,0.95,0.9189467214129292,16,0.0,1,0.0,1,0.0,1
2241,max_ml,30,30,1,3,0.05,0.95,0.8911963253727507,13,0.0,1,0.0,1,0.0,1
2242,max_ml,30,30,1,3,0.05,0.95,0.9005095356622652,11,0.0,1,0.0,1,0.0,1
2243,max_ml,30,30,1,3,0.05,0.95,0.9432148596077712,34,0.0,1,0.0,1,0.0,1
2244,max_ml,30,30,1,3,0.05,0.95,0.9300911759894986,18,0.0,1,0.0,1,0.0,1
2245,max_ml,30,30,1,3,0.05,0.95,0.8789712345354906,15,0.0,1,0.0,1,0.0,1
2246,max_ml,30,30,1,3,0.05,0.95,0.9257335010054428,23,0.0,1,0.0,1,0.0,1
2247,max_ml,30,30,1,3,0.05,0.95,0.9486458934106504,26,0.0,1,0.0,1,0.0,1
2248,max_ml,30,30,1,3,0.05,0.95,0.8835809714924573,36,0.0,1,0.0,1,0.0,1
2249,max_ml,30,30,1,3,0.05,0.95,0.9064700378374844,10,0.0,1,0.0,1,0.0,1
2250,max_ml,30,30,1,3,0.05,0.95,0.9233895997004092,9,0.0,1,0.0,1,0.0,1
2251,max_ml,30,30,1,3,0.05,0.95,0.9020052831726684,20,0.0,1,0.0,1,0.0,1
2252,max_ml,30,30,1,3,0.05,0.95,0.922116062189688,23,0.0,1,0.0,1,0.0,1
2253,max_ml,30,30,1,3,0.05,0.95,0.933750995215654,12,0.0,1,0.0,1,0.0,1
2254,max_ml,30,30,1,3,0.05,0.95,0.865777753691197,5,1.0,1,1.0,1,1.0,1
2255,max_ml,30,30,1,3,0.05,0.95,0.9271078096831477,20,0.0,0,1.0,1,1.0,1
2256,max_ml,30,30,1,3,0.05,0.95,0.9495866971278172,19,0.0,1,0.0,1,0.0,1
2257,max_ml,30,30,1,3,0.05,0.95,0.9474258230278932,29,0.0,1,0.0,1,0.0,1
2258,max_ml,30,30,1,3,0.05,0.95,0.8669171182021919,17,0.0,1,0.0,1,0.0,1
2259,max_ml,30,30,1,3,0.05,0.95,0.9356699710483284,15,0.0,1,0.0,1,0.0,1
2260,max_ml,30,30,1,3,0.05,0.95,0.9373175598842024,24,0.0,1,0.0,1,0.0,1
2261,max_ml,30,30,1,3,0.05,0.95,0.9295214787673012,49,0.0,1,0.0,1,0.0,1
2262,max_ml,30,30,1,3,0.05,0.95,0.946772633876694,23,0.0,1,0.0,1,0.0,1
2263,max_ml,30,30,1,3,0.05,0.95,0.9495266176202426,18,0.0,1,0.0,1,0.0,1
2264,max_ml,30,30,1,3,0.05,0.95,0.9427988285003224,15,0.0,1,0.0,1,0.0,1
2265,max_ml,30,30,1,3,0.05,0.95,0.9315702019845004,24,0.0,1,0.0,1,0.0,1
2266,max_ml,30,30,1,3,0.05,0.95,0.94134634707806,36,0.0,1,0.0,1,0.0,1
2267,max_ml,30,30,1,3,0.05,0.95,0.7597519725721736,20,0.0,1,0.0,1,0.0,1
2268,max_ml,30,30,1,3,0.05,0.95,0.8951495743244172,18,0.0,1,0.0,1,0.0,1
2269,max_ml,30,30,1,3,0.05,0.95,0.9410488998010254,16,0.0,1,0.0,1,0.0,1
2270,max_ml,30,30,1,3,0.05,0.95,0.946722644553164,16,0.0,1,0.0,1,0.0,1
2271,max_ml,30,30,1,3,0.05,0.95,0.9031666513647214,8,1.0,1,1.0,1,1.0,1
2272,max_ml,30,30,1,3,0.05,0.95,0.942700577252038,30,0.0,1,0.0,1,0.0,1
2273,max_ml,30,30,1,3,0.05,0.95,0.8906618234202262,8,1.0,1,1.0,1,1.0,1
2274,max_ml,30,30,1,3,0.05,0.95,0.9227018123332852,23,0.0,1,0.0,1,0.0,1
2275,max_ml,30,30,1,3,0.05,0.95,0.8069864573410044,7,1.0,1,1.0,1,1.0,1
2276,max_ml,30,30,1,3,0.05,0.95,0.9214042679219828,25,0.0,1,0.0,1,0.0,1
2277,max_ml,30,30,1,3,0.05,0.95,0.9320733413207064,15,0.0,1,0.0,1,0.0,1
2278,max_ml,30,30,1,3,0.05,0.95,0.8773660810773833,36,0.0,1,0.0,1,0.0,1
2279,max_ml,30,30,1,3,0.05,0.95,0.9239058008343112,14,0.0,1,0.0,1,0.0,1
2280,max_ml,30,30,1,3,0.05,0.95,0.9193016495347112,17,0.0,1,0.0,1,0.0,1
2281,max_ml,30,30,1,3,0.05,0.95,0.9493533243901692,20,0.0,1,0.0,1,0.0,1
2282,max_ml,30,30,1,3,0.05,0.95,0.8889992356732856,18,0.0,1,0.0,1,0.0,1
2283,max_ml,30,30,1,3,0.05,0.95,0.9391520257166084,14,0.0,1,0.0,1,0.0,1
2284,max_ml,30,30,1,3,0.05,0.95,0.9120189489014096,12,0.0,1,0.0,1,0.0,1
2285,max_ml,30,30,1,3,0.05,0.95,0.9464921853199292,23,0.0,1,0.0,1,0.0,1
2286,max_ml,30,30,1,3,0.05,0.95,0.9426581012085568,21,0.0,1,0.0,1,0.0,1
2287,max_ml,30,30,1,3,0.05,0.95,0.9370686925227888,23,0.0,1,0.0,1,0.0,1
2288,max_ml,30,30,1,3,0.05,0.95,0.9490751031473325,28,0.0,1,0.0,1,0.0,1
2289,max_ml,30,30,1,3,0.05,0.95,0.9427014226330002,16,0.0,1,0.0,1,0.0,1
2290,max_ml,30,30,1,3,0.05,0.95,0.9337935930654914,10,1.0,1,1.0,1,1.0,1
2291,max_ml,30,30,1,3,0.05,0.95,0.9233357665786353,11,0.0,1,0.0,1,0.0,1
2292,max_ml,30,30,1,3,0.05,0.95,0.8947914169669451,17,0.0,1,0.0,1,0.0,1
2293,max_ml,30,30,1,3,0.05,0.95,0.9402256290396338,44,0.0,1,0.0,1,0.0,1
2294,max_ml,30,30,1,3,0.05,0.95,0.9024837686041688,11,0.0,1,0.0,1,0.0,1
2295,max_ml,30,30,1,3,0.05,0.95,0.9426667471226862,30,0.0,1,0.0,1,0.0,1
2296,max_ml,30,30,1,3,0.05,0.95,0.9331052320969816,15,0.0,1,0.0,1,0.0,1
2297,max_ml,30,30,1,3,0.05,0.95,0.9465853222176632,17,0.0,1,0.0,1,0.0,1
2298,max_ml,30,30,1,3,0.05,0.95,0.9314275543613008,26,0.0,1,0.0,1,0.0,1
2299,max_ml,30,30,1,3,0.05,0.95,0.947887720800928,46,0.0,1,0.0,1,0.0,1
2300,max_ml,30,30,1,3,0.05,0.95,0.9288733312697024,13,0.0,1,0.0,1,0.0,1
2301,max_ml,30,30,1,3,0.05,0.95,0.9490825794373874,12,1.0,1,0.0,0,0.0,0
2302,max_ml,30,30,1,3,0.05,0.95,0.9124408113499188,22,0.0,1,0.0,1,0.0,1
2303,max_ml,30,30,1,3,0.05,0.95,0.9113752538242696,24,0.0,1,0.0,1,0.0,1
2304,max_ml,30,30,1,3,0.05,0.95,0.9059778582958968,31,0.0,1,0.0,1,0.0,1
2305,max_ml,30,30,1,3,0.05,0.95,0.8890598186206176,17,0.0,1,0.0,1,0.0,1
2306,max_ml,30,30,1,3,0.05,0.95,0.944552804532591,16,0.0,1,0.0,1,0.0,1
2307,max_ml,30,30,1,3,0.05,0.95,0.9448307349091278,25,0.0,1,0.0,1,0.0,1
2308,max_ml,30,30,1,3,0.05,0.95,0.9203434697155116,30,0.0,1,0.0,1,0.0,1
2309,max_ml,30,30,1,3,0.05,0.95,0.943797930164647,11,0.0,0,1.0,1,0.0,0
2310,max_ml,30,30,1,3,0.05,0.95,0.9190444847967468,20,0.0,1,0.0,1,0.0,1
2311,max_ml,30,30,1,3,0.05,0.95,0.9479771779925455,58,0.0,1,0.0,1,0.0,1
2312,max_ml,30,30,1,3,0.05,0.95,0.9345235971472668,57,0.0,1,0.0,1,0.0,1
2313,max_ml,30,30,1,3,0.05,0.95,0.9166114371727948,18,0.0,1,0.0,1,0.0,1
2314,max_ml,30,30,1,3,0.05,0.95,0.9472902870575578,7,1.0,1,1.0,1,1.0,1
2315,max_ml,30,30,1,3,0.05,0.95,0.9429083858628884,58,0.0,1,0.0,1,0.0,1
2316,max_ml,30,30,1,3,0.05,0.95,0.9195159590612344,9,0.0,1,0.0,1,0.0,1
2317,max_ml,30,30,1,3,0.05,0.95,0.9411601435992124,28,0.0,1,0.0,1,0.0,1
2318,max_ml,30,30,1,3,0.05,0.95,0.9046040642966784,22,0.0,1,0.0,1,0.0,1
2319,max_ml,30,30,1,3,0.05,0.95,0.926037573853179,12,0.0,1,0.0,1,0.0,1
2320,max_ml,30,30,1,3,0.05,0.95,0.934739229462038,10,1.0,1,1.0,1,1.0,1
2321,max_ml,30,30,1,3,0.05,0.95,0.9084190794914316,4,1.0,1,1.0,1,1.0,1
2322,max_ml,30,30,1,3,0.05,0.95,0.8312379930196293,13,0.0,1,0.0,1,0.0,1
2323,max_ml,30,30,1,3,0.05,0.95,0.9184426873418384,10,0.0,0,1.0,1,0.0,0
2324,max_ml,30,30,1,3,0.05,0.95,0.8289797634599243,4,1.0,1,1.0,1,1.0,1
2325,max_ml,30,30,1,3,0.05,0.95,0.945357181302488,16,0.0,1,0.0,1,0.0,1
2326,max_ml,30,30,1,3,0.05,0.95,0.9446924883618456,21,0.0,1,0.0,1,0.0,1
2327,max_ml,30,30,1,3,0.05,0.95,0.9251405518238532,8,1.0,1,1.0,1,1.0,1
2328,max_ml,30,30,1,3,0.05,0.95,0.8894716485206289,19,0.0,1,0.0,1,0.0,1
2329,max_ml,30,30,1,3,0.05,0.95,0.9172902436440914,19,0.0,1,0.0,1,0.0,1
2330,max_ml,30,30,1,3,0.05,0.95,0.9290360267687984,15,0.0,1,0.0,1,0.0,1
2331,max_ml,30,30,1,3,0.05,0.95,0.9485212087251896,22,0.0,1,0.0,1,0.0,1
2332,max_ml,30,30,1,3,0.05,0.95,0.8954348682030068,6,1.0,1,1.0,1,1.0,1
2333,max_ml,30,30,1,3,0.05,0.95,0.9285274030660642,17,0.0,0,1.0,1,0.0,0
2334,max_ml,30,30,1,3,0.05,0.95,0.934029300986774,28,0.0,1,0.0,1,0.0,1
2335,max_ml,30,30,1,3,0.05,0.95,0.9331613807079432,12,0.0,1,0.0,1,0.0,1
2336,max_ml,30,30,1,3,0.05,0.95,0.9183093059967948,10,1.0,1,0.0,0,0.0,0
2337,max_ml,30,30,1,3,0.05,0.95,0.9168533599375996,19,0.0,1,0.0,1,0.0,1
2338,max_ml,30,30,1,3,0.05,0.95,0.9396267645149357,24,0.0,1,0.0,1,0.0,1
2339,max_ml,30,30,1,3,0.05,0.95,0.8957218562567945,16,0.0,1,0.0,1,0.0,1
2340,max_ml,30,30,1,3,0.05,0.95,0.931457166940362,21,0.0,1,0.0,1,0.0,1
2341,max_ml,30,30,1,3,0.05,0.95,0.927308318875494,20,0.0,1,0.0,1,0.0,1
2342,max_ml,30,30,1,3,0.05,0.95,0.9304114935072988,70,0.0,1,0.0,1,0.0,1
2343,max_ml,30,30,1,3,0.05,0.95,0.9259097152655787,21,0.0,0,1.0,1,0.0,0
2344,max_ml,30,30,1,3,0.05,0.95,0.9291396311614438,11,0.0,0,1.0,1,0.0,0
2345,max_ml,30,30,1,3,0.05,0.95,0.9050080852538104,21,0.0,0,0.0,0,1.0,1
2346,max_ml,30,30,1,3,0.05,0.95,0.9445439898313798,27,0.0,1,0.0,1,0.0,1
2347,max_ml,30,30,1,3,0.05,0.95,0.9285694857632228,16,0.0,1,0.0,1,0.0,1
2348,max_ml,30,30,1,3,0.05,0.95,0.9096368661441464,21,0.0,1,0.0,1,0.0,1
2349,max_ml,30,30,1,3,0.05,0.95,0.925718711867532,14,0.0,1,0.0,1,0.0,1
2350,max_ml,30,30,1,3,0.05,0.95,0.9260615130266606,12,0.0,0,1.0,1,0.0,0
2351,max_ml,30,30,1,3,0.05,0.95,0.9089023168629222,9,0.0,1,0.0,1,0.0,1
2352,max_ml,30,30,1,3,0.05,0.95,0.8792049251474076,14,1.0,1,1.0,1,1.0,1
2353,max_ml,30,30,1,3,0.05,0.95,0.9231043356354742,8,1.0,1,1.0,1,0.0,0
2354,max_ml,30,30,1,3,0.05,0.95,0.8986586422089808,23,0.0,1,0.0,1,0.0,1
2355,max_ml,30,30,1,3,0.05,0.95,0.939810488650534,31,0.0,1,0.0,1,0.0,1
2356,max_ml,30,30,1,3,0.05,0.95,0.9481136661609532,84,0.0,1,0.0,1,0.0,1
2357,max_ml,30,30,1,3,0.05,0.95,0.8681059480226108,30,0.0,1,0.0,1,0.0,1
2358,max_ml,30,30,1,3,0.05,0.95,0.9398249144793216,20,0.0,1,0.0,1,0.0,1
2359,max_ml,30,30,1,3,0.05,0.95,0.9493480794061668,22,0.0,1,0.0,1,0.0,1
2360,max_ml,30,30,1,3,0.05,0.95,0.916049626482942,12,0.0,1,0.0,1,0.0,1
2361,max_ml,30,30,1,3,0.05,0.95,0.9483632862046149,15,0.0,0,1.0,1,0.0,0
2362,max_ml,30,30,1,3,0.05,0.95,0.908603408957792,15,0.0,1,0.0,1,0.0,1
2363,max_ml,30,30,1,3,0.05,0.95,0.8907304269648926,16,0.0,1,0.0,1,0.0,1
2364,max_ml,30,30,1,3,0.05,0.95,0.9284134112069974,13,0.0,1,0.0,1,0.0,1
2365,max_ml,30,30,1,3,0.05,0.95,0.9443805581393672,48,0.0,1,0.0,1,0.0,1
2366,max_ml,30,30,1,3,0.05,0.95,0.9424937012984296,44,0.0,1,0.0,1,0.0,1
2367,max_ml,30,30,1,3,0.05,0.95,0.9104755952221264,16,0.0,1,0.0,1,0.0,1
2368,max_ml,30,30,1,3,0.05,0.95,0.8758760780011019,17,1.0,1,1.0,1,1.0,1
2369,max_ml,30,30,1,3,0.05,0.95,0.9381413088119788,33,0.0,1,0.0,1,0.0,1
2370,max_ml,30,30,1,3,0.05,0.95,0.9190039477941386,15,0.0,1,0.0,1,0.0,1
2371,max_ml,30,30,1,3,0.05,0.95,0.927540727838004,33,0.0,1,0.0,1,0.0,1
2372,max_ml,30,30,1,3,0.05,0.95,0.9283262687883472,62,0.0,1,0.0,1,0.0,1
2373,max_ml,30,30,1,3,0.05,0.95,0.945642132785824,18,0.0,1,0.0,1,0.0,1
2374,max_ml,30,30,1,3,0.05,0.95,0.8876045043258117,11,0.0,0,1.0,1,0.0,0
2375,max_ml,30,30,1,3,0.05,0.95,0.8855907878592798,10,1.0,1,0.0,0,0.0,0
2376,max_ml,30,30,1,3,0.05,0.95,0.9240192626951276,14,1.0,1,1.0,1,1.0,1
2377,max_ml,30,30,1,3,0.05,0.95,0.8956464912129652,9,0.0,1,0.0,1,0.0,1
2378,max_ml,30,30,1,3,0.05,0.95,0.9465567078194108,78,0.0,1,0.0,1,0.0,1
2379,max_ml,30,30,1,3,0.05,0.95,0.947494272728464,11,0.0,1,0.0,1,0.0,1
2380,max_ml,30,30,1,3,0.05,0.95,0.8974558594088915,16,0.0,0,1.0,1,1.0,1
2381,max_ml,30,30,1,3,0.05,0.95,0.9327836850720392,8,0.0,1,0.0,1,0.0,1
2382,max_ml,30,30,1,3,0.05,0.95,0.9089737729123092,15,0.0,1,0.0,1,0.0,1
2383,max_ml,30,30,1,3,0.05,0.95,0.9304485891841222,8,1.0,1,1.0,1,1.0,1
2384,max_ml,30,30,1,3,0.05,0.95,0.9462188124614912,18,0.0,1,0.0,1,0.0,1
2385,max_ml,30,30,1,3,0.05,0.95,0.924471039863518,21,0.0,1,0.0,1,0.0,1
2386,max_ml,30,30,1,3,0.05,0.95,0.947050400219516,47,0.0,1,0.0,1,0.0,1
2387,max_ml,30,30,1,3,0.05,0.95,0.9395443423048432,18,0.0,1,0.0,1,0.0,1
2388,max_ml,30,30,1,3,0.05,0.95,0.9180473507228007,7,1.0,1,1.0,1,1.0,1
2389,max_ml,30,30,1,3,0.05,0.95,0.887757139277492,21,0.0,0,0.0,0,1.0,1
2390,max_ml,30,30,1,3,0.05,0.95,0.9371460684265612,40,0.0,1,0.0,1,0.0,1
2391,max_ml,30,30,1,3,0.05,0.95,0.9448684901073936,68,0.0,1,0.0,1,0.0,1
2392,max_ml,30,30,1,3,0.05,0.95,0.9445274407816872,17,1.0,1,0.0,0,1.0,1
2393,max_ml,30,30,1,3,0.05,0.95,0.946923415434262,16,0.0,1,0.0,1,0.0,1
2394,max_ml,30,30,1,3,0.05,0.95,0.9010609323030186,23,0.0,1,0.0,1,0.0,1
2395,max_ml,30,30,1,3,0.05,0.95,0.945759850240346,110,0.0,1,0.0,1,0.0,1
2396,max_ml,30,30,1,3,0.05,0.95,0.8742825774644934,9,1.0,1,1.0,1,1.0,1
2397,max_ml,30,30,1,3,0.05,0.95,0.904624865395904,7,1.0,1,1.0,1,1.0,1
2398,max_ml,30,30,1,3,0.05,0.95,0.9455793646859209,34,0.0,1,0.0,1,0.0,1
2399,max_ml,30,30,1,3,0.05,0.95,0.9038338892493732,17,0.0,1,0.0,1,0.0,1
2400,max_ml,30,30,1,3,0.05,0.95,0.923057991642624,25,0.0,1,0.0,1,0.0,1
2401,max_ml,30,30,1,3,0.05,0.95,0.9035476883990904,20,0.0,1,0.0,1,0.0,1
2402,max_ml,30,30,1,3,0.05,0.95,0.9345694314622388,8,1.0,1,1.0,1,1.0,1
2403,max_ml,30,30,1,3,0.05,0.95,0.9444517210431386,17,0.0,1,0.0,1,0.0,1
2404,max_ml,30,30,1,3,0.05,0.95,0.925230774912976,16,0.0,1,0.0,1,0.0,1
2405,max_ml,30,30,1,3,0.05,0.95,0.8997256062985913,12,0.0,1,0.0,1,0.0,1
2406,max_ml,30,30,1,3,0.05,0.95,0.9277871747593976,15,0.0,1,0.0,1,0.0,1
2407,max_ml,30,30,1,3,0.05,0.95,0.905918759436463,12,1.0,1,1.0,1,1.0,1
2408,max_ml,30,30,1,3,0.05,0.95,0.9245496281874774,27,0.0,1,0.0,1,0.0,1
2409,max_ml,30,30,1,3,0.05,0.95,0.9432471959932514,29,0.0,1,0.0,1,0.0,1
2410,max_ml,30,30,1,3,0.05,0.95,0.9404315113580166,9,0.0,1,0.0,1,0.0,1
2411,max_ml,30,30,1,3,0.05,0.95,0.9276613046987152,15,0.0,1,0.0,1,0.0,1
2412,max_ml,30,30,1,3,0.05,0.95,0.9462146463838728,32,0.0,1,0.0,1,0.0,1
2413,max_ml,30,30,1,3,0.05,0.95,0.938616297867488,28,0.0,1,0.0,1,0.0,1
2414,max_ml,30,30,1,3,0.05,0.95,0.9390287150926756,14,0.0,1,0.0,1,0.0,1
2415,max_ml,30,30,1,3,0.05,0.95,0.8833250237730738,39,0.0,1,0.0,1,0.0,1
2416,max_ml,30,30,1,3,0.05,0.95,0.9487112100682978,23,0.0,1,0.0,1,0.0,1
2417,max_ml,30,30,1,3,0.05,0.95,0.9074751308738148,14,0.0,1,0.0,1,0.0,1
2418,max_ml,30,30,1,3,0.05,0.95,0.8866978735326093,20,0.0,1,0.0,1,0.0,1
2419,max_ml,30,30,1,3,0.05,0.95,0.9444687241484944,34,0.0,1,0.0,1,0.0,1
2420,max_ml,30,30,1,3,0.05,0.95,0.9343434000435556,29,0.0,1,0.0,1,0.0,1
2421,max_ml,30,30,1,3,0.05,0.95,0.9169554612503256,11,1.0,1,1.0,1,0.0,0
2422,max_ml,30,30,1,3,0.05,0.95,0.9425544644533896,50,0.0,1,0.0,1,0.0,1
2423,max_ml,30,30,1,3,0.05,0.95,0.9240715511317013,15,0.0,1,0.0,1,0.0,1
2424,max_ml,30,30,1,3,0.05,0.95,0.9164743007441284,9,0.0,1,0.0,1,0.0,1
2425,max_ml,30,30,1,3,0.05,0.95,0.8977536020544681,25,0.0,1,0.0,1,0.0,1
2426,max_ml,30,30,1,3,0.05,0.95,0.9350032127035396,12,0.0,1,0.0,1,0.0,1
2427,max_ml,30,30,1,3,0.05,0.95,0.945290194150848,41,0.0,1,0.0,1,0.0,1
2428,max_ml,30,30,1,3,0.05,0.95,0.923016711359126,21,0.0,1,0.0,1,0.0,1
2429,max_ml,30,30,1,3,0.05,0.95,0.9201189508130156,12,0.0,1,0.0,1,0.0,1
2430,max_ml,30,30,1,3,0.05,0.95,0.9325585988540414,14,0.0,1,0.0,1,0.0,1
2431,max_ml,30,30,1,3,0.05,0.95,0.8819532465905806,37,0.0,1,0.0,1,0.0,1
2432,max_ml,30,30,1,3,0.05,0.95,0.9277079869792652,24,0.0,1,0.0,1,0.0,1
2433,max_ml,30,30,1,3,0.05,0.95,0.8412753945510947,26,0.0,1,0.0,1,0.0,1
2434,max_ml,30,30,1,3,0.05,0.95,0.9443865857524834,14,0.0,0,1.0,1,1.0,1
2435,max_ml,30,30,1,3,0.05,0.95,0.9023055507673596,21,0.0,1,0.0,1,0.0,1
2436,max_ml,30,30,1,3,0.05,0.95,0.904011576845282,22,0.0,1,0.0,1,0.0,1
2437,max_ml,30,30,1,3,0.05,0.95,0.948747380695164,15,0.0,1,0.0,1,0.0,1
2438,max_ml,30,30,1,3,0.05,0.95,0.9264477268522108,31,0.0,1,0.0,1,0.0,1
2439,max_ml,30,30,1,3,0.05,0.95,0.9283615415077486,13,0.0,0,0.0,0,1.0,1
2440,max_ml,30,30,1,3,0.05,0.95,0.9027396831948328,28,0.0,1,0.0,1,0.0,1
2441,max_ml,30,30,1,3,0.05,0.95,0.9483556709138998,44,0.0,1,0.0,1,0.0,1
2442,max_ml,30,30,1,3,0.05,0.95,0.9382338215766814,17,0.0,1,0.0,1,0.0,1
2443,max_ml,30,30,1,3,0.05,0.95,0.8599003687599073,12,0.0,1,0.0,1,0.0,1
2444,max_ml,30,30,1,3,0.05,0.95,0.942367796903603,21,0.0,1,0.0,1,0.0,1
2445,max_ml,30,30,1,3,0.05,0.95,0.938739483392886,17,0.0,1,0.0,1,0.0,1
2446,max_ml,30,30,1,3,0.05,0.95,0.9337643384702462,28,0.0,1,0.0,1,0.0,1
2447,max_ml,30,30,1,3,0.05,0.95,0.932185964340722,54,0.0,1,0.0,1,0.0,1
2448,max_ml,30,30,1,3,0.05,0.95,0.9195323670399064,6,1.0,1,1.0,1,1.0,1
2449,max_ml,30,30,1,3,0.05,0.95,0.9429224502664564,29,0.0,1,0.0,1,0.0,1
2450,max_ml,30,30,1,3,0.05,0.95,0.9334167879113404,19,0.0,1,0.0,1,0.0,1
2451,max_ml,30,30,1,3,0.05,0.95,0.8906841400387396,7,1.0,1,1.0,1,1.0,1
2452,max_ml,30,30,1,3,0.05,0.95,0.919837698490764,10,0.0,1,0.0,1,0.0,1
2453,max_ml,30,30,1,3,0.05,0.95,0.9027915545063514,14,0.0,1,0.0,1,0.0,1
2454,max_ml,30,30,1,3,0.05,0.95,0.924293128136248,12,0.0,1,0.0,1,0.0,1
2455,max_ml,30,30,1,3,0.05,0.95,0.8859116121361085,26,0.0,1,0.0,1,0.0,1
2456,max_ml,30,30,1,3,0.05,0.95,0.8787620163490732,13,0.0,1,0.0,1,0.0,1
2457,max_ml,30,30,1,3,0.05,0.95,0.9304420914690402,25,0.0,1,0.0,1,0.0,1
2458,max_ml,30,30,1,3,0.05,0.95,0.9496397606406624,27,0.0,1,0.0,1,0.0,1
2459,max_ml,30,30,1,3,0.05,0.95,0.9125210552281156,15,0.0,1,0.0,1,0.0,1
2460,max_ml,30,30,1,3,0.05,0.95,0.9220665706193216,12,0.0,1,0.0,1,0.0,1
2461,max_ml,30,30,1,3,0.05,0.95,0.9262500627305744,13,0.0,1,0.0,1,0.0,1
2462,max_ml,30,30,1,3,0.05,0.95,0.938082110386126,24,0.0,1,0.0,1,0.0,1
2463,max_ml,30,30,1,3,0.05,0.95,0.9340995458359032,16,0.0,1,0.0,1,0.0,1
2464,max_ml,30,30,1,3,0.05,0.95,0.9396166693372217,25,0.0,1,0.0,1,0.0,1
2465,max_ml,30,30,1,3,0.05,0.95,0.8662452135228512,18,0.0,1,0.0,1,0.0,1
2466,max_ml,30,30,1,3,0.05,0.95,0.9262634098309066,21,0.0,1,0.0,1,0.0,1
2467,max_ml,30,30,1,3,0.05,0.95,0.9263580332546204,20,0.0,1,0.0,1,0.0,1
2468,max_ml,30,30,1,3,0.05,0.95,0.9478831997812402,13,0.0,1,0.0,1,0.0,1
2469,max_ml,30,30,1,3,0.05,0.95,0.9303346033131492,13,0.0,1,0.0,1,0.0,1
2470,max_ml,30,30,1,3,0.05,0.95,0.9016929882389384,19,0.0,1,0.0,1,0.0,1
2471,max_ml,30,30,1,3,0.05,0.95,0.945917546237222,12,0.0,1,0.0,1,0.0,1
2472,max_ml,30,30,1,3,0.05,0.95,0.9497646412898572,81,0.0,1,0.0,1,0.0,1
2473,max_ml,30,30,1,3,0.05,0.95,0.9377808649901548,79,0.0,1,0.0,1,0.0,1
2474,max_ml,30,30,1,3,0.05,0.95,0.943183440417741,40,0.0,1,0.0,1,0.0,1
2475,max_ml,30,30,1,3,0.05,0.95,0.8900719848041629,20,0.0,1,0.0,1,0.0,1
2476,max_ml,30,30,1,3,0.05,0.95,0.9360444332265444,8,1.0,1,0.0,0,0.0,0
2477,max_ml,30,30,1,3,0.05,0.95,0.931559084571871,8,1.0,1,1.0,1,0.0,0
2478,max_ml,30,30,1,3,0.05,0.95,0.944224845893684,17,0.0,1,0.0,1,0.0,1
2479,max_ml,30,30,1,3,0.05,0.95,0.8997203378701933,16,0.0,1,0.0,1,0.0,1
2480,max_ml,30,30,1,3,0.05,0.95,0.8881410877150213,7,1.0,1,1.0,1,0.0,0
2481,max_ml,30,30,1,3,0.05,0.95,0.94324125021816,24,0.0,1,0.0,1,0.0,1
2482,max_ml,30,30,1,3,0.05,0.95,0.9256303272309097,21,0.0,1,0.0,1,0.0,1
2483,max_ml,30,30,1,3,0.05,0.95,0.8740563667536988,20,0.0,1,0.0,1,0.0,1
2484,max_ml,30,30,1,3,0.05,0.95,0.9279062448351062,12,0.0,1,0.0,1,0.0,1
2485,max_ml,30,30,1,3,0.05,0.95,0.9061698767258872,16,0.0,0,0.0,0,1.0,1
2486,max_ml,30,30,1,3,0.05,0.95,0.9464057996016244,24,0.0,1,0.0,1,0.0,1
2487,max_ml,30,30,1,3,0.05,0.95,0.9408231754289166,18,0.0,1,0.0,1,0.0,1
2488,max_ml,30,30,1,3,0.05,0.95,0.8759280169748,25,0.0,1,0.0,1,0.0,1
2489,max_ml,30,30,1,3,0.05,0.95,0.949388599669024,28,0.0,1,0.0,1,0.0,1
2490,max_ml,30,30,1,3,0.05,0.95,0.9074538678013824,5,1.0,1,1.0,1,1.0,1
2491,max_ml,30,30,1,3,0.05,0.95,0.9431461527240091,8,0.0,1,0.0,1,0.0,1
2492,max_ml,30,30,1,3,0.05,0.95,0.9378059070616346,20,0.0,1,0.0,1,0.0,1
2493,max_ml,30,30,1,3,0.05,0.95,0.931173779204574,9,0.0,1,0.0,1,0.0,1
2494,max_ml,30,30,1,3,0.05,0.95,0.8733922539915552,9,1.0,1,1.0,1,1.0,1
2495,max_ml,30,30,1,3,0.05,0.95,0.9275948956188004,13,0.0,1,0.0,1,0.0,1
2496,max_ml,30,30,1,3,0.05,0.95,0.9486707868418648,12,0.0,1,0.0,1,0.0,1
2497,max_ml,30,30,1,3,0.05,0.95,0.9475680471981796,6,1.0,1,1.0,1,1.0,1
2498,max_ml,30,30,1,3,0.05,0.95,0.8970324393988763,16,0.0,0,1.0,1,1.0,1
2499,max_ml,30,30,1,3,0.05,0.95,0.9301667597217724,11,0.0,1,0.0,1,0.0,1
2500,max_ml,30,30,1,3,0.05,0.95,0.9351865976723606,6,1.0,1,1.0,1,1.0,1
2501,max_ml,30,30,1,3,0.05,0.95,0.8850161395566443,8,1.0,1,1.0,1,0.0,0
2502,max_ml,30,30,1,3,0.05,0.95,0.9285278751439374,14,0.0,1,0.0,1,0.0,1
2503,max_ml,30,30,1,3,0.05,0.95,0.9483722312494016,35,0.0,1,0.0,1,0.0,1
2504,max_ml,30,30,1,3,0.05,0.95,0.942562471901218,29,0.0,1,0.0,1,0.0,1
2505,max_ml,30,30,1,3,0.05,0.95,0.919172024980441,27,0.0,1,0.0,1,0.0,1
2506,max_ml,30,30,1,3,0.05,0.95,0.9427910808674812,31,0.0,1,0.0,1,0.0,1
2507,max_ml,30,30,1,3,0.05,0.95,0.910214896396822,7,1.0,1,1.0,1,1.0,1
2508,max_ml,30,30,1,3,0.05,0.95,0.7983401934606937,6,1.0,1,1.0,1,0.0,0
2509,max_ml,30,30,1,3,0.05,0.95,0.9249386994899546,30,0.0,1,0.0,1,0.0,1
2510,max_ml,30,30,1,3,0.05,0.95,0.9295398117549896,8,1.0,1,1.0,1,1.0,1
2511,max_ml,30,30,1,3,0.05,0.95,0.911545113718274,12,1.0,1,1.0,1,1.0,1
2512,max_ml,30,30,1,3,0.05,0.95,0.9287099212898168,9,0.0,0,0.0,0,1.0,1
2513,max_ml,30,30,1,3,0.05,0.95,0.945582727705534,64,0.0,1,0.0,1,0.0,1
2514,max_ml,30,30,1,3,0.05,0.95,0.9432120372484976,9,0.0,1,0.0,1,0.0,1
2515,max_ml,30,30,1,3,0.05,0.95,0.9325057325616788,19,1.0,1,1.0,1,1.0,1
2516,max_ml,30,30,1,3,0.05,0.95,0.938689050229624,7,1.0,1,1.0,1,0.0,0
2517,max_ml,30,30,1,3,0.05,0.95,0.937316740871173,20,0.0,1,0.0,1,0.0,1
2518,max_ml,30,30,1,3,0.05,0.95,0.94694062028128,21,0.0,1,0.0,1,0.0,1
2519,max_ml,30,30,1,3,0.05,0.95,0.9426616932912962,37,0.0,1,0.0,1,0.0,1
2520,max_ml,30,30,1,3,0.05,0.95,0.9371185795373264,10,0.0,1,0.0,1,0.0,1
2521,max_ml,30,30,1,3,0.05,0.95,0.9376572397817844,63,0.0,1,0.0,1,0.0,1
2522,max_ml,30,30,1,3,0.05,0.95,0.9267927566518775,11,1.0,1,1.0,1,1.0,1
2523,max_ml,30,30,1,3,0.05,0.95,0.8646657470304364,12,1.0,1,1.0,1,1.0,1
2524,max_ml,30,30,1,3,0.05,0.95,0.9437560156400214,17,0.0,1,0.0,1,0.0,1
2525,max_ml,30,30,1,3,0.05,0.95,0.9132034207015962,14,0.0,1,0.0,1,0.0,1
2526,max_ml,30,30,1,3,0.05,0.95,0.8852761855567098,7,1.0,1,1.0,1,1.0,1
2527,max_ml,30,30,1,3,0.05,0.95,0.911247378121606,12,0.0,1,0.0,1,0.0,1
2528,max_ml,30,30,1,3,0.05,0.95,0.8813664377752414,30,0.0,1,0.0,1,0.0,1
2529,max_ml,30,30,1,3,0.05,0.95,0.947568809477688,23,0.0,1,0.0,1,0.0,1
2530,max_ml,30,30,1,3,0.05,0.95,0.9253130624381158,14,0.0,1,0.0,1,0.0,1
2531,max_ml,30,30,1,3,0.05,0.95,0.9376900027104274,19,0.0,0,0.0,0,1.0,1
2532,max_ml,30,30,1,3,0.05,0.95,0.936797995248558,9,1.0,1,1.0,1,1.0,1
2533,max_ml,30,30,1,3,0.05,0.95,0.943265864322925,11,0.0,1,0.0,1,0.0,1
2534,max_ml,30,30,1,3,0.05,0.95,0.8892649923421282,19,0.0,1,0.0,1,0.0,1
2535,max_ml,30,30,1,3,0.05,0.95,0.9369173050784286,16,0.0,1,0.0,1,0.0,1
2536,max_ml,30,30,1,3,0.05,0.95,0.9492142228464738,22,0.0,1,0.0,1,0.0,1
2537,max_ml,30,30,1,3,0.05,0.95,0.9362638852602534,28,0.0,1,0.0,1,0.0,1
2538,max_ml,30,30,1,3,0.05,0.95,0.9048045863195489,17,0.0,1,0.0,1,0.0,1
2539,max_ml,30,30,1,3,0.05,0.95,0.9244582296459936,42,0.0,1,0.0,1,0.0,1
2540,max_ml,30,30,1,3,0.05,0.95,0.9374279984944464,16,0.0,1,0.0,1,0.0,1
2541,max_ml,30,30,1,3,0.05,0.95,0.9407588370617948,22,0.0,1,0.0,1,0.0,1
2542,max_ml,30,30,1,3,0.05,0.95,0.9395906539280487,32,0.0,1,0.0,1,0.0,1
2543,max_ml,30,30,1,3,0.05,0.95,0.9471081987540336,28,0.0,1,0.0,1,0.0,1
2544,max_ml,30,30,1,3,0.05,0.95,0.9408412540306847,19,0.0,1,0.0,1,0.0,1
2545,max_ml,30,30,1,3,0.05,0.95,0.9372104775693758,17,0.0,0,1.0,1,0.0,0
2546,max_ml,30,30,1,3,0.05,0.95,0.9133111117631456,21,0.0,1,0.0,1,0.0,1
2547,max_ml,30,30,1,3,0.05,0.95,0.9393228843210196,23,0.0,1,0.0,1,0.0,1
2548,max_ml,30,30,1,3,0.05,0.95,0.9319468175030998,11,0.0,1,0.0,1,0.0,1
2549,max_ml,30,30,1,3,0.05,0.95,0.9401732034218367,15,0.0,1,0.0,1,0.0,1
2550,max_ml,30,30,1,3,0.05,0.95,0.9317095703983524,20,0.0,1,0.0,1,0.0,1
2551,max_ml,30,30,1,3,0.05,0.95,0.919854689974322,11,0.0,1,0.0,1,0.0,1
2552,max_ml,30,30,1,3,0.05,0.95,0.9325599077045464,18,0.0,0,0.0,0,1.0,1
2553,max_ml,30,30,1,3,0.05,0.95,0.9280214541137468,27,0.0,1,0.0,1,0.0,1
2554,max_ml,30,30,1,3,0.05,0.95,0.9222848462541032,13,0.0,1,0.0,1,0.0,1
2555,max_ml,30,30,1,3,0.05,0.95,0.8927437102192317,8,1.0,1,1.0,1,0.0,0
2556,max_ml,30,30,1,3,0.05,0.95,0.9493074337799096,14,0.0,0,0.0,0,1.0,1
2557,max_ml,30,30,1,3,0.05,0.95,0.944461902308486,36,0.0,1,0.0,1,0.0,1
2558,max_ml,30,30,1,3,0.05,0.95,0.8834480341115867,13,0.0,0,1.0,1,1.0,1
2559,max_ml,30,30,1,3,0.05,0.95,0.9481825013550595,28,0.0,1,0.0,1,0.0,1
2560,max_ml,30,30,1,3,0.05,0.95,0.9096570617839254,31,0.0,1,0.0,1,0.0,1
2561,max_ml,30,30,1,3,0.05,0.95,0.8611316604667124,11,0.0,1,0.0,1,0.0,1
2562,max_ml,30,30,1,3,0.05,0.95,0.9281782484565864,9,1.0,1,1.0,1,1.0,1
2563,max_ml,30,30,1,3,0.05,0.95,0.9491352391550996,16,0.0,1,0.0,1,0.0,1
2564,max_ml,30,30,1,3,0.05,0.95,0.9224684446675878,24,0.0,1,0.0,1,0.0,1
2565,max_ml,30,30,1,3,0.05,0.95,0.9354900757509904,12,0.0,1,0.0,1,0.0,1
2566,max_ml,30,30,1,3,0.05,0.95,0.9261394712905908,12,1.0,1,1.0,1,1.0,1
2567,max_ml,30,30,1,3,0.05,0.95,0.9466929766878628,27,0.0,1,0.0,1,0.0,1
2568,max_ml,30,30,1,3,0.05,0.95,0.9399332076753432,10,0.0,1,0.0,1,0.0,1
2569,max_ml,30,30,1,3,0.05,0.95,0.9160855345710088,20,0.0,1,0.0,1,0.0,1
2570,max_ml,30,30,1,3,0.05,0.95,0.8913154499564117,14,0.0,1,0.0,1,0.0,1
2571,max_ml,30,30,1,3,0.05,0.95,0.885276737570316,16,0.0,1,0.0,1,0.0,1
2572,max_ml,30,30,1,3,0.05,0.95,0.927879694509384,22,0.0,1,0.0,1,0.0,1
2573,max_ml,30,30,1,3,0.05,0.95,0.9358423819934016,19,1.0,1,1.0,1,1.0,1
2574,max_ml,30,30,1,3,0.05,0.95,0.9144660744955528,15,0.0,1,0.0,1,0.0,1
2575,max_ml,30,30,1,3,0.05,0.95,0.8942968095068567,6,1.0,1,1.0,1,1.0,1
2576,max_ml,30,30,1,3,0.05,0.95,0.947826673758718,23,0.0,1,0.0,1,0.0,1
2577,max_ml,30,30,1,3,0.05,0.95,0.9392302821791834,12,0.0,1,0.0,1,0.0,1
2578,max_ml,30,30,1,3,0.05,0.95,0.8539826135057177,5,1.0,1,1.0,1,1.0,1
2579,max_ml,30,30,1,3,0.05,0.95,0.9181280555839664,10,0.0,1,0.0,1,0.0,1
2580,max_ml,30,30,1,3,0.05,0.95,0.9234518019682908,34,0.0,1,0.0,1,0.0,1
2581,max_ml,30,30,1,3,0.05,0.95,0.934395590301438,12,0.0,1,0.0,1,0.0,1
2582,max_ml,30,30,1,3,0.05,0.95,0.9353452860936003,37,0.0,1,0.0,1,0.0,1
2583,max_ml,30,30,1,3,0.05,0.95,0.8978630489421158,13,0.0,1,0.0,1,0.0,1
2584,max_ml,30,30,1,3,0.05,0.95,0.9268751987624696,22,0.0,1,0.0,1,0.0,1
2585,max_ml,30,30,1,3,0.05,0.95,0.9300692977633148,34,0.0,1,0.0,1,0.0,1
2586,max_ml,30,30,1,3,0.05,0.95,0.9129967008348002,28,0.0,1,0.0,1,0.0,1
2587,max_ml,30,30,1,3,0.05,0.95,0.8508309016450575,15,0.0,1,0.0,1,0.0,1
2588,max_ml,30,30,1,3,0.05,0.95,0.9227468670201932,28,0.0,1,0.0,1,0.0,1
2589,max_ml,30,30,1,3,0.05,0.95,0.9368030532819388,13,0.0,1,0.0,1,0.0,1
2590,max_ml,30,30,1,3,0.05,0.95,0.9352695570950617,24,0.0,1,0.0,1,0.0,1
2591,max_ml,30,30,1,3,0.05,0.95,0.9420739448810144,22,0.0,1,0.0,1,0.0,1
2592,max_ml,30,30,1,3,0.05,0.95,0.9272248839066564,6,1.0,1,1.0,1,1.0,1
2593,max_ml,30,30,1,3,0.05,0.95,0.9204448017229736,23,0.0,1,0.0,1,0.0,1
2594,max_ml,30,30,1,3,0.05,0.95,0.9353312278274998,12,0.0,1,0.0,1,0.0,1
2595,max_ml,30,30,1,3,0.05,0.95,0.8935511537931374,13,0.0,1,0.0,1,0.0,1
2596,max_ml,30,30,1,3,0.05,0.95,0.9140069381794188,9,0.0,1,0.0,1,0.0,1
2597,max_ml,30,30,1,3,0.05,0.95,0.909419088426912,33,0.0,1,0.0,1,0.0,1
2598,max_ml,30,30,1,3,0.05,0.95,0.9063000928637832,16,0.0,1,0.0,1,0.0,1
2599,max_ml,30,30,1,3,0.05,0.95,0.914886426268446,19,0.0,1,0.0,1,0.0,1
2600,max_ml,30,30,1,3,0.05,0.95,0.7718573907762696,7,1.0,1,1.0,1,1.0,1
2601,max_ml,30,30,1,3,0.05,0.95,0.8742912684440282,20,0.0,1,0.0,1,0.0,1
2602,max_ml,30,30,1,3,0.05,0.95,0.9224486242320302,12,1.0,1,1.0,1,0.0,0
2603,max_ml,30,30,1,3,0.05,0.95,0.9442297417446452,22,0.0,0,1.0,1,1.0,1
2604,max_ml,30,30,1,3,0.05,0.95,0.9481380618064325,12,0.0,1,0.0,1,0.0,1
2605,max_ml,30,30,1,3,0.05,0.95,0.9216247963544604,10,1.0,1,1.0,1,1.0,1
2606,max_ml,30,30,1,3,0.05,0.95,0.9196142480748076,27,0.0,1,0.0,1,0.0,1
2607,max_ml,30,30,1,3,0.05,0.95,0.9322913409220352,15,0.0,1,0.0,1,0.0,1
2608,max_ml,30,30,1,3,0.05,0.95,0.8639329890128669,16,0.0,1,0.0,1,0.0,1
2609,max_ml,30,30,1,3,0.05,0.95,0.9485069288368674,29,0.0,1,0.0,1,0.0,1
2610,max_ml,30,30,1,3,0.05,0.95,0.8994636468577941,22,0.0,1,0.0,1,0.0,1
2611,max_ml,30,30,1,3,0.05,0.95,0.9297028238760552,20,0.0,1,0.0,1,0.0,1
2612,max_ml,30,30,1,3,0.05,0.95,0.8908384622037253,22,0.0,1,0.0,1,0.0,1
2613,max_ml,30,30,1,3,0.05,0.95,0.8402927838700452,17,0.0,1,0.0,1,0.0,1
2614,max_ml,30,30,1,3,0.05,0.95,0.8926910825243042,10,1.0,1,1.0,1,1.0,1
2615,max_ml,30,30,1,3,0.05,0.95,0.8296053549063739,9,1.0,1,1.0,1,1.0,1
2616,max_ml,30,30,1,3,0.05,0.95,0.8421525113429064,6,1.0,1,1.0,1,1.0,1
2617,max_ml,30,30,1,3,0.05,0.95,0.9492619072193014,24,0.0,1,0.0,1,0.0,1
2618,max_ml,30,30,1,3,0.05,0.95,0.9360653330985708,10,1.0,1,1.0,1,0.0,0
2619,max_ml,30,30,1,3,0.05,0.95,0.9459728703193274,10,0.0,1,0.0,1,0.0,1
2620,max_ml,30,30,1,3,0.05,0.95,0.9461582857465652,22,0.0,1,0.0,1,0.0,1
2621,max_ml,30,30,1,3,0.05,0.95,0.9469179231053376,18,0.0,1,0.0,1,0.0,1
2622,max_ml,30,30,1,3,0.05,0.95,0.927643326693544,28,0.0,1,0.0,1,0.0,1
2623,max_ml,30,30,1,3,0.05,0.95,0.947882041135454,32,0.0,1,0.0,1,0.0,1
2624,max_ml,30,30,1,3,0.05,0.95,0.9394488836815316,14,0.0,1,0.0,1,0.0,1
2625,max_ml,30,30,1,3,0.05,0.95,0.8862712164351675,11,0.0,1,0.0,1,0.0,1
2626,max_ml,30,30,1,3,0.05,0.95,0.90579919111698,24,1.0,1,1.0,1,1.0,1
2627,max_ml,30,30,1,3,0.05,0.95,0.945748408541146,25,0.0,1,0.0,1,0.0,1
2628,max_ml,30,30,1,3,0.05,0.95,0.9208125913458072,16,0.0,1,0.0,1,0.0,1
2629,max_ml,30,30,1,3,0.05,0.95,0.9295916667573756,31,0.0,1,0.0,1,0.0,1
2630,max_ml,30,30,1,3,0.05,0.95,0.935620658333438,12,0.0,0,1.0,1,0.0,0
2631,max_ml,30,30,1,3,0.05,0.95,0.9446341866690464,54,0.0,1,0.0,1,0.0,1
2632,max_ml,30,30,1,3,0.05,0.95,0.9458229820717756,47,0.0,1,0.0,1,0.0,1
2633,max_ml,30,30,1,3,0.05,0.95,0.9464949468914968,36,0.0,1,0.0,1,0.0,1
2634,max_ml,30,30,1,3,0.05,0.95,0.9437551587687,9,1.0,1,1.0,1,0.0,0
2635,max_ml,30,30,1,3,0.05,0.95,0.943556944741683,9,0.0,1,0.0,1,0.0,1
2636,max_ml,30,30,1,3,0.05,0.95,0.921794443938714,27,0.0,1,0.0,1,0.0,1
2637,max_ml,30,30,1,3,0.05,0.95,0.9417104269004712,35,0.0,1,0.0,1,0.0,1
2638,max_ml,30,30,1,3,0.05,0.95,0.941615662253631,12,0.0,1,0.0,1,0.0,1
2639,max_ml,30,30,1,3,0.05,0.95,0.893459989542406,23,0.0,1,0.0,1,0.0,1
2640,max_ml,30,30,1,3,0.05,0.95,0.8962057294693464,11,1.0,1,1.0,1,1.0,1
2641,max_ml,30,30,1,3,0.05,0.95,0.94008991732989,20,0.0,1,0.0,1,0.0,1
2642,max_ml,30,30,1,3,0.05,0.95,0.9463046801674222,105,0.0,1,0.0,1,0.0,1
2643,max_ml,30,30,1,3,0.05,0.95,0.9466757984064236,27,0.0,1,0.0,1,0.0,1
2644,max_ml,30,30,1,3,0.05,0.95,0.9401001913134376,34,0.0,1,0.0,1,0.0,1
2645,max_ml,30,30,1,3,0.05,0.95,0.9498323033163556,21,0.0,1,0.0,1,0.0,1
2646,max_ml,30,30,1,3,0.05,0.95,0.9291184714153264,6,1.0,1,1.0,1,1.0,1
2647,max_ml,30,30,1,3,0.05,0.95,0.926416647755559,18,0.0,1,0.0,1,0.0,1
2648,max_ml,30,30,1,3,0.05,0.95,0.9425192732952036,10,0.0,1,0.0,1,0.0,1
2649,max_ml,30,30,1,3,0.05,0.95,0.9028610499104628,13,0.0,1,0.0,1,0.0,1
2650,max_ml,30,30,1,3,0.05,0.95,0.9293262316686816,46,0.0,1,0.0,1,0.0,1
2651,max_ml,30,30,1,3,0.05,0.95,0.8971789703383493,10,0.0,0,1.0,1,1.0,1
2652,max_ml,30,30,1,3,0.05,0.95,0.9474476457083932,23,0.0,1,0.0,1,0.0,1
2653,max_ml,30,30,1,3,0.05,0.95,0.9022317549640922,48,0.0,1,0.0,1,0.0,1
2654,max_ml,30,30,1,3,0.05,0.95,0.8918863875129527,43,0.0,1,0.0,1,0.0,1
2655,max_ml,30,30,1,3,0.05,0.95,0.915702976248668,21,0.0,1,0.0,1,0.0,1
2656,max_ml,30,30,1,3,0.05,0.95,0.9493538222009984,10,0.0,1,0.0,1,0.0,1
2657,max_ml,30,30,1,3,0.05,0.95,0.9353278327823168,31,0.0,1,0.0,1,0.0,1
2658,max_ml,30,30,1,3,0.05,0.95,0.9147001460538046,28,0.0,1,0.0,1,0.0,1
2659,max_ml,30,30,1,3,0.05,0.95,0.9357651907275732,14,0.0,1,0.0,1,0.0,1
2660,max_ml,30,30,1,3,0.05,0.95,0.8859400868428994,17,0.0,1,0.0,1,0.0,1
2661,max_ml,30,30,1,3,0.05,0.95,0.9469305274235827,36,0.0,1,0.0,1,0.0,1
2662,max_ml,30,30,1,3,0.05,0.95,0.9155497683722996,25,0.0,1,0.0,1,0.0,1
2663,max_ml,30,30,1,3,0.05,0.95,0.9353211891505304,18,0.0,1,0.0,1,0.0,1
2664,max_ml,30,30,1,3,0.05,0.95,0.9204573114084624,24,0.0,1,0.0,1,0.0,1
2665,max_ml,30,30,1,3,0.05,0.95,0.937583430387222,17,0.0,1,0.0,1,0.0,1
2666,max_ml,30,30,1,3,0.05,0.95,0.9332671443640134,19,0.0,1,0.0,1,0.0,1
2667,max_ml,30,30,1,3,0.05,0.95,0.9361813617147784,39,0.0,1,0.0,1,0.0,1
2668,max_ml,30,30,1,3,0.05,0.95,0.9189649779725456,15,0.0,1,0.0,1,0.0,1
2669,max_ml,30,30,1,3,0.05,0.95,0.9337346903216543,16,0.0,1,0.0,1,0.0,1
2670,max_ml,30,30,1,3,0.05,0.95,0.8808366639618311,16,1.0,1,1.0,1,0.0,0
2671,max_ml,30,30,1,3,0.05,0.95,0.939292543713242,59,0.0,1,0.0,1,0.0,1
2672,max_ml,30,30,1,3,0.05,0.95,0.9223974318189369,27,0.0,1,0.0,1,0.0,1
2673,max_ml,30,30,1,3,0.05,0.95,0.9059945751429126,24,0.0,1,0.0,1,0.0,1
2674,max_ml,30,30,1,3,0.05,0.95,0.9492211591433568,16,0.0,1,0.0,1,0.0,1
2675,max_ml,30,30,1,3,0.05,0.95,0.7652574544270959,7,1.0,1,1.0,1,1.0,1
2676,max_ml,30,30,1,3,0.05,0.95,0.9039564440503834,9,0.0,1,0.0,1,0.0,1
2677,max_ml,30,30,1,3,0.05,0.95,0.9276740596743204,31,0.0,1,0.0,1,0.0,1
2678,max_ml,30,30,1,3,0.05,0.95,0.8926062591956064,12,0.0,1,0.0,1,0.0,1
2679,max_ml,30,30,1,3,0.05,0.95,0.949208196180677,49,0.0,1,0.0,1,0.0,1
2680,max_ml,30,30,1,3,0.05,0.95,0.920280489352098,4,1.0,1,1.0,1,1.0,1
2681,max_ml,30,30,1,3,0.05,0.95,0.9277718779952568,15,0.0,1,0.0,1,0.0,1
2682,max_ml,30,30,1,3,0.05,0.95,0.9492657498092788,33,0.0,1,0.0,1,0.0,1
2683,max_ml,30,30,1,3,0.05,0.95,0.878904022934675,8,1.0,1,1.0,1,0.0,0
2684,max_ml,30,30,1,3,0.05,0.95,0.9188312769739188,8,0.0,1,0.0,1,0.0,1
2685,max_ml,30,30,1,3,0.05,0.95,0.944708912469976,31,0.0,1,0.0,1,0.0,1
2686,max_ml,30,30,1,3,0.05,0.95,0.884440779586578,22,0.0,0,1.0,1,1.0,1
2687,max_ml,30,30,1,3,0.05,0.95,0.9279049406451876,28,0.0,1,0.0,1,0.0,1
2688,max_ml,30,30,1,3,0.05,0.95,0.9149664006177496,14,0.0,1,0.0,1,0.0,1
2689,max_ml,30,30,1,3,0.05,0.95,0.9440500320597692,16,0.0,1,0.0,1,0.0,1
2690,max_ml,30,30,1,3,0.05,0.95,0.9457445306934084,35,0.0,1,0.0,1,0.0,1
2691,max_ml,30,30,1,3,0.05,0.95,0.9285630833885058,46,0.0,1,0.0,1,0.0,1
2692,max_ml,30,30,1,3,0.05,0.95,0.9379279661139948,11,0.0,1,0.0,1,0.0,1
2693,max_ml,30,30,1,3,0.05,0.95,0.9390955288159896,48,0.0,1,0.0,1,0.0,1
2694,max_ml,30,30,1,3,0.05,0.95,0.9316093945237308,49,0.0,1,0.0,1,0.0,1
2695,max_ml,30,30,1,3,0.05,0.95,0.8960590231819026,12,0.0,1,0.0,1,0.0,1
2696,max_ml,30,30,1,3,0.05,0.95,0.8884413378059305,17,0.0,1,0.0,1,0.0,1
2697,max_ml,30,30,1,3,0.05,0.95,0.9367478826537065,30,0.0,1,0.0,1,0.0,1
2698,max_ml,30,30,1,3,0.05,0.95,0.9445405009342815,26,0.0,1,0.0,1,0.0,1
2699,max_ml,30,30,1,3,0.05,0.95,0.8800950157052264,11,1.0,1,1.0,1,1.0,1
2700,max_ml,30,30,1,3,0.05,0.95,0.9012866052359262,23,0.0,0,0.0,0,1.0,1
2701,max_ml,30,30,1,3,0.05,0.95,0.8965471788547236,17,0.0,1,0.0,1,0.0,1
2702,max_ml,30,30,1,3,0.05,0.95,0.9250251200700074,18,0.0,1,0.0,1,0.0,1
2703,max_ml,30,30,1,3,0.05,0.95,0.9103331458819168,22,0.0,1,0.0,1,0.0,1
2704,max_ml,30,30,1,3,0.05,0.95,0.9360262440757892,17,0.0,1,0.0,1,0.0,1
2705,max_ml,30,30,1,3,0.05,0.95,0.9196283012416075,28,0.0,1,0.0,1,0.0,1
2706,max_ml,30,30,1,3,0.05,0.95,0.9492231888464444,28,0.0,1,0.0,1,0.0,1
2707,max_ml,30,30,1,3,0.05,0.95,0.8730138887714284,12,0.0,1,0.0,1,0.0,1
2708,max_ml,30,30,1,3,0.05,0.95,0.8935812699675889,50,0.0,1,0.0,1,0.0,1
2709,max_ml,30,30,1,3,0.05,0.95,0.9474445542019132,10,1.0,1,1.0,1,1.0,1
2710,max_ml,30,30,1,3,0.05,0.95,0.9179269977988856,9,1.0,1,1.0,1,1.0,1
2711,max_ml,30,30,1,3,0.05,0.95,0.8985210315475783,21,0.0,1,0.0,1,0.0,1
2712,max_ml,30,30,1,3,0.05,0.95,0.9348641097735948,5,1.0,1,1.0,1,1.0,1
2713,max_ml,30,30,1,3,0.05,0.95,0.9326581310861912,8,1.0,1,1.0,1,1.0,1
2714,max_ml,30,30,1,3,0.05,0.95,0.9364829399526337,9,1.0,1,1.0,1,1.0,1
2715,max_ml,30,30,1,3,0.05,0.95,0.9408140839061584,10,1.0,1,1.0,1,1.0,1
2716,max_ml,30,30,1,3,0.05,0.95,0.9190181432907903,21,0.0,1,0.0,1,0.0,1
2717,max_ml,30,30,1,3,0.05,0.95,0.9299742320174028,12,0.0,0,1.0,1,0.0,0
2718,max_ml,30,30,1,3,0.05,0.95,0.932974854990312,28,0.0,1,0.0,1,0.0,1
2719,max_ml,30,30,1,3,0.05,0.95,0.9437640256353024,23,0.0,1,0.0,1,0.0,1
2720,max_ml,30,30,1,3,0.05,0.95,0.8711978301194833,9,0.0,0,0.0,0,1.0,1
2721,max_ml,30,30,1,3,0.05,0.95,0.9117224175351544,10,0.0,1,0.0,1,0.0,1
2722,max_ml,30,30,1,3,0.05,0.95,0.934059125832996,7,1.0,1,1.0,1,0.0,0
2723,max_ml,30,30,1,3,0.05,0.95,0.9305017861005028,10,1.0,1,0.0,0,0.0,0
2724,max_ml,30,30,1,3,0.05,0.95,0.948996425982656,29,0.0,1,0.0,1,0.0,1
2725,max_ml,30,30,1,3,0.05,0.95,0.9440956704736244,20,0.0,1,0.0,1,0.0,1
2726,max_ml,30,30,1,3,0.05,0.95,0.914967424335856,12,0.0,1,0.0,1,0.0,1
2727,max_ml,30,30,1,3,0.05,0.95,0.9493302432100856,18,0.0,1,0.0,1,0.0,1
2728,max_ml,30,30,1,3,0.05,0.95,0.931665475114616,31,0.0,1,0.0,1,0.0,1
2729,max_ml,30,30,1,3,0.05,0.95,0.9317278640956532,15,0.0,1,0.0,1,0.0,1
2730,max_ml,30,30,1,3,0.05,0.95,0.9126549261245188,55,0.0,1,0.0,1,0.0,1
2731,max_ml,30,30,1,3,0.05,0.95,0.8775825635095234,17,0.0,1,0.0,1,0.0,1
2732,max_ml,30,30,1,3,0.05,0.95,0.8866199814244745,45,0.0,1,0.0,1,0.0,1
2733,max_ml,30,30,1,3,0.05,0.95,0.9421475068041554,10,1.0,1,1.0,1,1.0,1
2734,max_ml,30,30,1,3,0.05,0.95,0.9170045746329446,15,0.0,0,1.0,1,0.0,0
2735,max_ml,30,30,1,3,0.05,0.95,0.8790106588645185,6,1.0,1,1.0,1,1.0,1
2736,max_ml,30,30,1,3,0.05,0.95,0.942692224981639,21,0.0,0,1.0,1,1.0,1
2737,max_ml,30,30,1,3,0.05,0.95,0.908918934531924,10,0.0,1,0.0,1,0.0,1
2738,max_ml,30,30,1,3,0.05,0.95,0.9140500481290984,13,0.0,1,0.0,1,0.0,1
2739,max_ml,30,30,1,3,0.05,0.95,0.845722152247304,7,1.0,1,1.0,1,1.0,1
2740,max_ml,30,30,1,3,0.05,0.95,0.9493195280276512,22,0.0,1,0.0,1,0.0,1
2741,max_ml,30,30,1,3,0.05,0.95,0.9314325328646073,24,0.0,1,0.0,1,0.0,1
2742,max_ml,30,30,1,3,0.05,0.95,0.9237144060291776,19,0.0,1,0.0,1,0.0,1
2743,max_ml,30,30,1,3,0.05,0.95,0.940572427376928,17,0.0,1,0.0,1,0.0,1
2744,max_ml,30,30,1,3,0.05,0.95,0.9300771691563144,11,1.0,1,1.0,1,1.0,1
2745,max_ml,30,30,1,3,0.05,0.95,0.9424949931470052,9,1.0,1,1.0,1,0.0,0
2746,max_ml,30,30,1,3,0.05,0.95,0.9311724620256367,36,0.0,1,0.0,1,0.0,1
2747,max_ml,30,30,1,3,0.05,0.95,0.9288912573559724,8,0.0,0,1.0,1,0.0,0
2748,max_ml,30,30,1,3,0.05,0.95,0.9155470649013489,9,1.0,1,1.0,1,0.0,0
2749,max_ml,30,30,1,3,0.05,0.95,0.9260896473639436,11,0.0,0,1.0,1,0.0,0
2750,max_ml,30,30,1,3,0.05,0.95,0.8995497432033954,7,1.0,1,1.0,1,1.0,1
2751,max_ml,30,30,1,3,0.05,0.95,0.9279947753291244,30,0.0,1,0.0,1,0.0,1
2752,max_ml,30,30,1,3,0.05,0.95,0.9490888331538452,106,0.0,1,0.0,1,0.0,1
2753,max_ml,30,30,1,3,0.05,0.95,0.9492945695743648,85,0.0,1,0.0,1,0.0,1
2754,max_ml,30,30,1,3,0.05,0.95,0.9367052488551278,7,0.0,0,1.0,1,0.0,0
2755,max_ml,30,30,1,3,0.05,0.95,0.9296630470090762,9,0.0,0,0.0,0,1.0,1
2756,max_ml,30,30,1,3,0.05,0.95,0.9321081609556834,18,0.0,1,0.0,1,0.0,1
2757,max_ml,30,30,1,3,0.05,0.95,0.9489306168083927,68,0.0,1,0.0,1,0.0,1
2758,max_ml,30,30,1,3,0.05,0.95,0.9346869665820884,68,0.0,1,0.0,1,0.0,1
2759,max_ml,30,30,1,3,0.05,0.95,0.9397977904529364,25,0.0,1,0.0,1,0.0,1
2760,max_ml,30,30,1,3,0.05,0.95,0.8766614310691918,18,0.0,1,0.0,1,0.0,1
2761,max_ml,30,30,1,3,0.05,0.95,0.9469886949891988,48,0.0,1,0.0,1,0.0,1
2762,max_ml,30,30,1,3,0.05,0.95,0.9158406280349184,15,0.0,1,0.0,1,0.0,1
2763,max_ml,30,30,1,3,0.05,0.95,0.941785465238668,31,0.0,1,0.0,1,0.0,1
2764,max_ml,30,30,1,3,0.05,0.95,0.9345785608768936,14,1.0,1,1.0,1,1.0,1
2765,max_ml,30,30,1,3,0.05,0.95,0.931739283166712,32,0.0,1,0.0,1,0.0,1
2766,max_ml,30,30,1,3,0.05,0.95,0.9479603087958848,58,0.0,1,0.0,1,0.0,1
2767,max_ml,30,30,1,3,0.05,0.95,0.927438296618603,28,0.0,1,0.0,1,0.0,1
2768,max_ml,30,30,1,3,0.05,0.95,0.9457292451468164,19,0.0,0,0.0,0,1.0,1
2769,max_ml,30,30,1,3,0.05,0.95,0.9327936856486136,27,0.0,1,0.0,1,0.0,1
2770,max_ml,30,30,1,3,0.05,0.95,0.9446216971615048,15,0.0,1,0.0,1,0.0,1
2771,max_ml,30,30,1,3,0.05,0.95,0.9481447356049908,12,0.0,1,0.0,1,0.0,1
2772,max_ml,30,30,1,3,0.05,0.95,0.9465605962462608,16,1.0,1,1.0,1,1.0,1
2773,max_ml,30,30,1,3,0.05,0.95,0.9270426344405356,14,0.0,1,0.0,1,0.0,1
2774,max_ml,30,30,1,3,0.05,0.95,0.8884032242693521,9,1.0,1,1.0,1,1.0,1
2775,max_ml,30,30,1,3,0.05,0.95,0.9353893522593506,29,0.0,1,0.0,1,0.0,1
2776,max_ml,30,30,1,3,0.05,0.95,0.9422698796972944,38,0.0,1,0.0,1,0.0,1
2777,max_ml,30,30,1,3,0.05,0.95,0.942105400438945,52,0.0,1,0.0,1,0.0,1
2778,max_ml,30,30,1,3,0.05,0.95,0.860283725751125,8,1.0,1,1.0,1,1.0,1
2779,max_ml,30,30,1,3,0.05,0.95,0.886324660223119,10,0.0,0,1.0,1,0.0,0
2780,max_ml,30,30,1,3,0.05,0.95,0.9313354590588516,12,0.0,1,0.0,1,0.0,1
2781,max_ml,30,30,1,3,0.05,0.95,0.8751692898319742,7,1.0,1,1.0,1,1.0,1
2782,max_ml,30,30,1,3,0.05,0.95,0.7708006350610785,8,1.0,1,1.0,1,1.0,1
2783,max_ml,30,30,1,3,0.05,0.95,0.9340425776342824,23,0.0,1,0.0,1,0.0,1
2784,max_ml,30,30,1,3,0.05,0.95,0.8825000571458868,13,0.0,1,0.0,1,0.0,1
2785,max_ml,30,30,1,3,0.05,0.95,0.9077632850922772,21,0.0,1,0.0,1,0.0,1
2786,max_ml,30,30,1,3,0.05,0.95,0.948148108951358,5,1.0,1,1.0,1,1.0,1
2787,max_ml,30,30,1,3,0.05,0.95,0.9389667484165396,17,0.0,1,0.0,1,0.0,1
2788,max_ml,30,30,1,3,0.05,0.95,0.9363128873165022,35,0.0,1,0.0,1,0.0,1
2789,max_ml,30,30,1,3,0.05,0.95,0.9375966687551446,14,0.0,1,0.0,1,0.0,1
2790,max_ml,30,30,1,3,0.05,0.95,0.9259656287678204,24,0.0,1,0.0,1,0.0,1
2791,max_ml,30,30,1,3,0.05,0.95,0.9261054791518916,28,0.0,1,0.0,1,0.0,1
2792,max_ml,30,30,1,3,0.05,0.95,0.902672734106857,14,0.0,1,0.0,1,0.0,1
2793,max_ml,30,30,1,3,0.05,0.95,0.949479896615628,35,0.0,1,0.0,1,0.0,1
2794,max_ml,30,30,1,3,0.05,0.95,0.9190991624136616,50,0.0,1,0.0,1,0.0,1
2795,max_ml,30,30,1,3,0.05,0.95,0.93120749022473,25,0.0,1,0.0,1,0.0,1
2796,max_ml,30,30,1,3,0.05,0.95,0.8998617495890424,12,0.0,1,0.0,1,0.0,1
2797,max_ml,30,30,1,3,0.05,0.95,0.9419569210354036,35,0.0,1,0.0,1,0.0,1
2798,max_ml,30,30,1,3,0.05,0.95,0.9403954288700732,50,0.0,1,0.0,1,0.0,1
2799,max_ml,30,30,1,3,0.05,0.95,0.9415493728703852,17,0.0,1,0.0,1,0.0,1
2800,max_ml,30,30,1,3,0.05,0.95,0.9349872603309448,43,0.0,1,0.0,1,0.0,1
2801,max_ml,30,30,1,3,0.05,0.95,0.942079626010588,17,0.0,1,0.0,1,0.0,1
2802,max_ml,30,30,1,3,0.05,0.95,0.9182657351354312,17,0.0,1,0.0,1,0.0,1
2803,max_ml,30,30,1,3,0.05,0.95,0.9385592984977948,36,0.0,1,0.0,1,0.0,1
2804,max_ml,30,30,1,3,0.05,0.95,0.902862254687347,22,0.0,1,0.0,1,0.0,1
2805,max_ml,30,30,1,3,0.05,0.95,0.948584561900027,43,0.0,1,0.0,1,0.0,1
2806,max_ml,30,30,1,3,0.05,0.95,0.9493579497737664,41,0.0,1,0.0,1,0.0,1
2807,max_ml,30,30,1,3,0.05,0.95,0.9338640557792012,55,0.0,1,0.0,1,0.0,1
2808,max_ml,30,30,1,3,0.05,0.95,0.8435918977048631,8,1.0,1,1.0,1,0.0,0
2809,max_ml,30,30,1,3,0.05,0.95,0.9033596480767166,10,0.0,1,0.0,1,0.0,1
2810,max_ml,30,30,1,3,0.05,0.95,0.8980465117590273,18,0.0,1,0.0,1,0.0,1
2811,max_ml,30,30,1,3,0.05,0.95,0.8410599010197888,9,1.0,1,1.0,1,1.0,1
2812,max_ml,30,30,1,3,0.05,0.95,0.922925246799192,14,1.0,1,1.0,1,1.0,1
2813,max_ml,30,30,1,3,0.05,0.95,0.9194117397430897,11,1.0,1,1.0,1,1.0,1
2814,max_ml,30,30,1,3,0.05,0.95,0.9228482600185786,27,0.0,1,0.0,1,0.0,1
2815,max_ml,30,30,1,3,0.05,0.95,0.8260866038978799,11,0.0,1,0.0,1,0.0,1
2816,max_ml,30,30,1,3,0.05,0.95,0.949458208491384,75,0.0,1,0.0,1,0.0,1
2817,max_ml,30,30,1,3,0.05,0.95,0.9148124776002036,21,0.0,1,0.0,1,0.0,1
2818,max_ml,30,30,1,3,0.05,0.95,0.9464427475815396,28,0.0,1,0.0,1,0.0,1
2819,max_ml,30,30,1,3,0.05,0.95,0.9458018326166532,19,0.0,1,0.0,1,0.0,1
2820,max_ml,30,30,1,3,0.05,0.95,0.932483772807098,30,0.0,1,0.0,1,0.0,1
2821,max_ml,30,30,1,3,0.05,0.95,0.8896157084963647,30,0.0,1,0.0,1,0.0,1
2822,max_ml,30,30,1,3,0.05,0.95,0.9466534873033428,27,0.0,1,0.0,1,0.0,1
2823,max_ml,30,30,1,3,0.05,0.95,0.9124856056028696,8,1.0,1,0.0,0,0.0,0
2824,max_ml,30,30,1,3,0.05,0.95,0.9129622738798856,33,0.0,1,0.0,1,0.0,1
2825,max_ml,30,30,1,3,0.05,0.95,0.9453699477222952,19,0.0,1,0.0,1,0.0,1
2826,max_ml,30,30,1,3,0.05,0.95,0.9434670807558162,13,0.0,1,0.0,1,0.0,1
2827,max_ml,30,30,1,3,0.05,0.95,0.9462588342129318,13,0.0,1,0.0,1,0.0,1
2828,max_ml,30,30,1,3,0.05,0.95,0.9367657268179642,18,0.0,1,0.0,1,0.0,1
2829,max_ml,30,30,1,3,0.05,0.95,0.944780239759475,12,0.0,1,0.0,1,0.0,1
2830,max_ml,30,30,1,3,0.05,0.95,0.9202885782270892,23,0.0,1,0.0,1,0.0,1
2831,max_ml,30,30,1,3,0.05,0.95,0.8513229290385615,14,0.0,1,0.0,1,0.0,1
2832,max_ml,30,30,1,3,0.05,0.95,0.9214390581171126,19,0.0,1,0.0,1,0.0,1
2833,max_ml,30,30,1,3,0.05,0.95,0.9305279592671656,11,0.0,0,1.0,1,1.0,1
2834,max_ml,30,30,1,3,0.05,0.95,0.8528497860470402,12,0.0,1,0.0,1,0.0,1
2835,max_ml,30,30,1,3,0.05,0.95,0.9474866336638744,41,0.0,1,0.0,1,0.0,1
2836,max_ml,30,30,1,3,0.05,0.95,0.8725195480579234,14,0.0,0,0.0,0,1.0,1
2837,max_ml,30,30,1,3,0.05,0.95,0.9180357801178308,39,0.0,1,0.0,1,0.0,1
2838,max_ml,30,30,1,3,0.05,0.95,0.9472523692165848,9,1.0,1,0.0,0,0.0,0
2839,max_ml,30,30,1,3,0.05,0.95,0.9182263208049136,21,0.0,1,0.0,1,0.0,1
2840,max_ml,30,30,1,3,0.05,0.95,0.9499520090851834,39,0.0,1,0.0,1,0.0,1
2841,max_ml,30,30,1,3,0.05,0.95,0.8497877489989479,9,1.0,1,1.0,1,1.0,1
2842,max_ml,30,30,1,3,0.05,0.95,0.933330431167334,26,0.0,1,0.0,1,0.0,1
2843,max_ml,30,30,1,3,0.05,0.95,0.9009092941441889,36,0.0,1,0.0,1,0.0,1
2844,max_ml,30,30,1,3,0.05,0.95,0.9265393451200686,34,0.0,1,0.0,1,0.0,1
2845,max_ml,30,30,1,3,0.05,0.95,0.9353153553059944,19,0.0,1,0.0,1,0.0,1
2846,max_ml,30,30,1,3,0.05,0.95,0.926193118582944,18,0.0,1,0.0,1,0.0,1
2847,max_ml,30,30,1,3,0.05,0.95,0.938823523847564,38,0.0,1,0.0,1,0.0,1
2848,max_ml,30,30,1,3,0.05,0.95,0.9346790275105288,15,0.0,1,0.0,1,0.0,1
2849,max_ml,30,30,1,3,0.05,0.95,0.949324595354796,21,0.0,1,0.0,1,0.0,1
2850,max_ml,30,30,1,3,0.05,0.95,0.9187573022532072,21,0.0,0,0.0,0,1.0,1
2851,max_ml,30,30,1,3,0.05,0.95,0.9178685036421652,19,0.0,1,0.0,1,0.0,1
2852,max_ml,30,30,1,3,0.05,0.95,0.9201162931500458,20,0.0,1,0.0,1,0.0,1
2853,max_ml,30,30,1,3,0.05,0.95,0.9199506909511012,52,0.0,1,0.0,1,0.0,1
2854,max_ml,30,30,1,3,0.05,0.95,0.9410767132947726,22,0.0,1,0.0,1,0.0,1
2855,max_ml,30,30,1,3,0.05,0.95,0.9445546033069574,15,0.0,1,0.0,1,0.0,1
2856,max_ml,30,30,1,3,0.05,0.95,0.9167351992395588,19,0.0,1,0.0,1,0.0,1
2857,max_ml,30,30,1,3,0.05,0.95,0.8928004514955872,27,0.0,1,0.0,1,0.0,1
2858,max_ml,30,30,1,3,0.05,0.95,0.919030199363943,6,1.0,1,1.0,1,1.0,1
2859,max_ml,30,30,1,3,0.05,0.95,0.944575937103711,111,0.0,1,0.0,1,0.0,1
2860,max_ml,30,30,1,3,0.05,0.95,0.9372943943346064,44,0.0,1,0.0,1,0.0,1
2861,max_ml,30,30,1,3,0.05,0.95,0.9238534569113026,5,1.0,1,1.0,1,1.0,1
2862,max_ml,30,30,1,3,0.05,0.95,0.9396256485410835,45,0.0,1,0.0,1,0.0,1
2863,max_ml,30,30,1,3,0.05,0.95,0.9179988127265606,18,0.0,1,0.0,1,0.0,1
2864,max_ml,30,30,1,3,0.05,0.95,0.9297032313275784,18,0.0,1,0.0,1,0.0,1
2865,max_ml,30,30,1,3,0.05,0.95,0.9485846750749266,17,0.0,1,0.0,1,0.0,1
2866,max_ml,30,30,1,3,0.05,0.95,0.893648551157558,17,0.0,1,0.0,1,0.0,1
2867,max_ml,30,30,1,3,0.05,0.95,0.9499423428932096,47,0.0,1,0.0,1,0.0,1
2868,max_ml,30,30,1,3,0.05,0.95,0.9227799280067374,62,0.0,1,0.0,1,0.0,1
2869,max_ml,30,30,1,3,0.05,0.95,0.945637781176504,18,0.0,0,1.0,1,0.0,0
2870,max_ml,30,30,1,3,0.05,0.95,0.9383578472782328,41,0.0,1,0.0,1,0.0,1
2871,max_ml,30,30,1,3,0.05,0.95,0.9407964922672576,26,0.0,1,0.0,1,0.0,1
2872,max_ml,30,30,1,3,0.05,0.95,0.9316149943407184,20,0.0,1,0.0,1,0.0,1
2873,max_ml,30,30,1,3,0.05,0.95,0.9453244200846748,17,0.0,1,0.0,1,0.0,1
2874,max_ml,30,30,1,3,0.05,0.95,0.9176124321690916,22,0.0,1,0.0,1,0.0,1
2875,max_ml,30,30,1,3,0.05,0.95,0.9372264252647442,19,0.0,1,0.0,1,0.0,1
2876,max_ml,30,30,1,3,0.05,0.95,0.8955049571385085,14,0.0,1,0.0,1,0.0,1
2877,max_ml,30,30,1,3,0.05,0.95,0.9329255060396668,21,0.0,1,0.0,1,0.0,1
2878,max_ml,30,30,1,3,0.05,0.95,0.9372900234819036,13,0.0,1,0.0,1,0.0,1
2879,max_ml,30,30,1,3,0.05,0.95,0.8554677950584249,6,1.0,1,1.0,1,1.0,1
2880,max_ml,30,30,1,3,0.05,0.95,0.9404660682370848,17,0.0,1,0.0,1,0.0,1
2881,max_ml,30,30,1,3,0.05,0.95,0.891880521340967,34,0.0,1,0.0,1,0.0,1
2882,max_ml,30,30,1,3,0.05,0.95,0.8986501772111115,25,0.0,0,0.0,0,1.0,1
2883,max_ml,30,30,1,3,0.05,0.95,0.9280112757068631,11,0.0,1,0.0,1,0.0,1
2884,max_ml,30,30,1,3,0.05,0.95,0.9267867196573112,28,0.0,1,0.0,1,0.0,1
2885,max_ml,30,30,1,3,0.05,0.95,0.9399337253016,28,0.0,1,0.0,1,0.0,1
2886,max_ml,30,30,1,3,0.05,0.95,0.9460898894404888,29,0.0,1,0.0,1,0.0,1
2887,max_ml,30,30,1,3,0.05,0.95,0.9165017707420642,50,0.0,1,0.0,1,0.0,1
2888,max_ml,30,30,1,3,0.05,0.95,0.9159538118628372,16,0.0,1,0.0,1,0.0,1
2889,max_ml,30,30,1,3,0.05,0.95,0.9411402650774314,22,0.0,1,0.0,1,0.0,1
2890,max_ml,30,30,1,3,0.05,0.95,0.9277375117477732,32,0.0,1,0.0,1,0.0,1
2891,max_ml,30,30,1,3,0.05,0.95,0.9270376138569684,8,1.0,1,1.0,1,1.0,1
2892,max_ml,30,30,1,3,0.05,0.95,0.9151530798484848,26,0.0,1,0.0,1,0.0,1
2893,max_ml,30,30,1,3,0.05,0.95,0.9458737540011712,20,0.0,1,0.0,1,0.0,1
2894,max_ml,30,30,1,3,0.05,0.95,0.92260344226946,14,0.0,1,0.0,1,0.0,1
2895,max_ml,30,30,1,3,0.05,0.95,0.9234555931392426,68,0.0,1,0.0,1,0.0,1
2896,max_ml,30,30,1,3,0.05,0.95,0.808223527055247,7,1.0,1,1.0,1,1.0,1
2897,max_ml,30,30,1,3,0.05,0.95,0.9248920131934548,17,0.0,1,0.0,1,0.0,1
2898,max_ml,30,30,1,3,0.05,0.95,0.9174164065535996,12,0.0,1,0.0,1,0.0,1
2899,max_ml,30,30,1,3,0.05,0.95,0.9318511965776808,38,0.0,1,0.0,1,0.0,1
2900,max_ml,30,30,1,3,0.05,0.95,0.9258224506438516,13,0.0,1,0.0,1,0.0,1
2901,max_ml,30,30,1,3,0.05,0.95,0.9398129510049252,14,0.0,1,0.0,1,0.0,1
2902,max_ml,30,30,1,3,0.05,0.95,0.9259213982385156,24,0.0,1,0.0,1,0.0,1
2903,max_ml,30,30,1,3,0.05,0.95,0.934254056423767,33,0.0,1,0.0,1,0.0,1
2904,max_ml,30,30,1,3,0.05,0.95,0.9178074427751816,11,0.0,0,0.0,0,1.0,1
2905,max_ml,30,30,1,3,0.05,0.95,0.8881134326963129,14,0.0,0,1.0,1,0.0,0
2906,max_ml,30,30,1,3,0.05,0.95,0.9453564924697672,25,0.0,1,0.0,1,0.0,1
2907,max_ml,30,30,1,3,0.05,0.95,0.8515600219287921,15,0.0,1,0.0,1,0.0,1
2908,max_ml,30,30,1,3,0.05,0.95,0.934647243357757,22,0.0,1,0.0,1,0.0,1
2909,max_ml,30,30,1,3,0.05,0.95,0.9479074206727052,25,0.0,1,0.0,1,0.0,1
2910,max_ml,30,30,1,3,0.05,0.95,0.94251011342,13,0.0,1,0.0,1,0.0,1
2911,max_ml,30,30,1,3,0.05,0.95,0.922041561368948,33,0.0,1,0.0,1,0.0,1
2912,max_ml,30,30,1,3,0.05,0.95,0.8978005039790101,10,0.0,0,0.0,0,1.0,1
2913,max_ml,30,30,1,3,0.05,0.95,0.8944258051016445,8,1.0,1,1.0,1,1.0,1
2914,max_ml,30,30,1,3,0.05,0.95,0.9333558156516196,31,0.0,1,0.0,1,0.0,1
2915,max_ml,30,30,1,3,0.05,0.95,0.9105043684575612,44,0.0,1,0.0,1,0.0,1
2916,max_ml,30,30,1,3,0.05,0.95,0.9102450216629916,16,0.0,1,0.0,1,0.0,1
2917,max_ml,30,30,1,3,0.05,0.95,0.9467267476444624,15,0.0,1,0.0,1,0.0,1
2918,max_ml,30,30,1,3,0.05,0.95,0.9331681984514748,8,0.0,1,0.0,1,0.0,1
2919,max_ml,30,30,1,3,0.05,0.95,0.902846754648337,35,0.0,1,0.0,1,0.0,1
2920,max_ml,30,30,1,3,0.05,0.95,0.936674725887215,38,0.0,1,0.0,1,0.0,1
2921,max_ml,30,30,1,3,0.05,0.95,0.8765664648237643,13,0.0,1,0.0,1,0.0,1
2922,max_ml,30,30,1,3,0.05,0.95,0.884299073033765,24,0.0,1,0.0,1,0.0,1
2923,max_ml,30,30,1,3,0.05,0.95,0.929167050649927,22,0.0,1,0.0,1,0.0,1
2924,max_ml,30,30,1,3,0.05,0.95,0.930367678170392,5,1.0,1,1.0,1,1.0,1
2925,max_ml,30,30,1,3,0.05,0.95,0.9274438489700364,16,0.0,1,0.0,1,0.0,1
2926,max_ml,30,30,1,3,0.05,0.95,0.8929587270097943,22,0.0,1,0.0,1,0.0,1
2927,max_ml,30,30,1,3,0.05,0.95,0.9493645659618386,14,0.0,1,0.0,1,0.0,1
2928,max_ml,30,30,1,3,0.05,0.95,0.9307573349410316,10,0.0,1,0.0,1,0.0,1
2929,max_ml,30,30,1,3,0.05,0.95,0.9481787169188558,19,0.0,1,0.0,1,0.0,1
2930,max_ml,30,30,1,3,0.05,0.95,0.9215539360345412,27,0.0,1,0.0,1,0.0,1
2931,max_ml,30,30,1,3,0.05,0.95,0.9320972624656368,17,0.0,1,0.0,1,0.0,1
2932,max_ml,30,30,1,3,0.05,0.95,0.9427174763194354,14,0.0,1,0.0,1,0.0,1
2933,max_ml,30,30,1,3,0.05,0.95,0.8847043683427438,11,1.0,1,1.0,1,1.0,1
2934,max_ml,30,30,1,3,0.05,0.95,0.9110248840641288,12,0.0,1,0.0,1,0.0,1
2935,max_ml,30,30,1,3,0.05,0.95,0.9492689275343096,54,0.0,1,0.0,1,0.0,1
2936,max_ml,30,30,1,3,0.05,0.95,0.9187932942122582,17,0.0,1,0.0,1,0.0,1
2937,max_ml,30,30,1,3,0.05,0.95,0.8650641078816079,15,0.0,1,0.0,1,0.0,1
2938,max_ml,30,30,1,3,0.05,0.95,0.9457900432201188,53,0.0,1,0.0,1,0.0,1
2939,max_ml,30,30,1,3,0.05,0.95,0.934953745824194,22,0.0,1,0.0,1,0.0,1
2940,max_ml,30,30,1,3,0.05,0.95,0.905883628838219,9,1.0,1,1.0,1,0.0,0
2941,max_ml,30,30,1,3,0.05,0.95,0.9044251215433704,16,0.0,1,0.0,1,0.0,1
2942,max_ml,30,30,1,3,0.05,0.95,0.911239793314897,20,0.0,1,0.0,1,0.0,1
2943,max_ml,30,30,1,3,0.05,0.95,0.8943130257976354,14,0.0,1,0.0,1,0.0,1
2944,max_ml,30,30,1,3,0.05,0.95,0.9134710902083256,31,0.0,1,0.0,1,0.0,1
2945,max_ml,30,30,1,3,0.05,0.95,0.9240777109718424,26,0.0,1,0.0,1,0.0,1
2946,max_ml,30,30,1,3,0.05,0.95,0.9189539231934152,18,0.0,1,0.0,1,0.0,1
2947,max_ml,30,30,1,3,0.05,0.95,0.9439537305040332,8,0.0,0,0.0,0,1.0,1
2948,max_ml,30,30,1,3,0.05,0.95,0.9042817312364352,7,1.0,1,1.0,1,1.0,1
2949,max_ml,30,30,1,3,0.05,0.95,0.8565704313109709,21,0.0,1,0.0,1,0.0,1
2950,max_ml,30,30,1,3,0.05,0.95,0.9491960086627996,64,0.0,1,0.0,1,0.0,1
2951,max_ml,30,30,1,3,0.05,0.95,0.9382914163793764,38,0.0,1,0.0,1,0.0,1
2952,max_ml,30,30,1,3,0.05,0.95,0.9447676902028662,19,0.0,1,0.0,1,0.0,1
2953,max_ml,30,30,1,3,0.05,0.95,0.9322750541019384,56,0.0,1,0.0,1,0.0,1
2954,max_ml,30,30,1,3,0.05,0.95,0.9371314065901108,21,0.0,1,0.0,1,0.0,1
2955,max_ml,30,30,1,3,0.05,0.95,0.94625245865312,15,0.0,1,0.0,1,0.0,1
2956,max_ml,30,30,1,3,0.05,0.95,0.9111520641208636,37,0.0,1,0.0,1,0.0,1
2957,max_ml,30,30,1,3,0.05,0.95,0.8734135289252056,26,0.0,1,0.0,1,0.0,1
2958,max_ml,30,30,1,3,0.05,0.95,0.925700232831662,19,0.0,1,0.0,1,0.0,1
2959,max_ml,30,30,1,3,0.05,0.95,0.9452742278072938,23,0.0,1,0.0,1,0.0,1
2960,max_ml,30,30,1,3,0.05,0.95,0.933561666120906,19,0.0,1,0.0,1,0.0,1
2961,max_ml,30,30,1,3,0.05,0.95,0.9457715347117048,9,1.0,1,1.0,1,1.0,1
2962,max_ml,30,30,1,3,0.05,0.95,0.9041456439104532,9,0.0,1,0.0,1,0.0,1
2963,max_ml,30,30,1,3,0.05,0.95,0.935701739417853,31,0.0,1,0.0,1,0.0,1
2964,max_ml,30,30,1,3,0.05,0.95,0.9455861386324634,24,0.0,1,0.0,1,0.0,1
2965,max_ml,30,30,1,3,0.05,0.95,0.914749579713247,14,0.0,1,0.0,1,0.0,1
2966,max_ml,30,30,1,3,0.05,0.95,0.7857625917152445,13,0.0,1,0.0,1,0.0,1
2967,max_ml,30,30,1,3,0.05,0.95,0.9440933936222972,80,0.0,1,0.0,1,0.0,1
2968,max_ml,30,30,1,3,0.05,0.95,0.8786500499696773,22,0.0,1,0.0,1,0.0,1
2969,max_ml,30,30,1,3,0.05,0.95,0.9218446906440434,18,0.0,1,0.0,1,0.0,1
2970,max_ml,30,30,1,3,0.05,0.95,0.8983920625018488,20,0.0,1,0.0,1,0.0,1
2971,max_ml,30,30,1,3,0.05,0.95,0.9349200072455226,14,0.0,0,0.0,0,1.0,1
2972,max_ml,30,30,1,3,0.05,0.95,0.8813708596766708,24,0.0,1,0.0,1,0.0,1
2973,max_ml,30,30,1,3,0.05,0.95,0.94793090875115,17,0.0,1,0.0,1,0.0,1
2974,max_ml,30,30,1,3,0.05,0.95,0.9284641683431504,30,0.0,1,0.0,1,0.0,1
2975,max_ml,30,30,1,3,0.05,0.95,0.9339633293115006,17,0.0,1,0.0,1,0.0,1
2976,max_ml,30,30,1,3,0.05,0.95,0.934979435497165,15,0.0,1,0.0,1,0.0,1
2977,max_ml,30,30,1,3,0.05,0.95,0.9393393031148168,6,1.0,1,1.0,1,1.0,1
2978,max_ml,30,30,1,3,0.05,0.95,0.9340032460263784,27,0.0,1,0.0,1,0.0,1
2979,max_ml,30,30,1,3,0.05,0.95,0.94841946502136,19,0.0,1,0.0,1,0.0,1
2980,max_ml,30,30,1,3,0.05,0.95,0.943725256941978,26,0.0,1,0.0,1,0.0,1
2981,max_ml,30,30,1,3,0.05,0.95,0.8056922382230643,12,1.0,1,1.0,1,1.0,1
2982,max_ml,30,30,1,3,0.05,0.95,0.8852153275777901,12,0.0,0,1.0,1,1.0,1
2983,max_ml,30,30,1,3,0.05,0.95,0.9438368203546844,28,0.0,1,0.0,1,0.0,1
2984,max_ml,30,30,1,3,0.05,0.95,0.8787663781979533,14,1.0,1,1.0,1,0.0,0
2985,max_ml,30,30,1,3,0.05,0.95,0.9407395542510332,25,0.0,1,0.0,1,0.0,1
2986,max_ml,30,30,1,3,0.05,0.95,0.9305105967405508,19,0.0,1,0.0,1,0.0,1
2987,max_ml,30,30,1,3,0.05,0.95,0.9390862458783068,19,0.0,1,0.0,1,0.0,1
2988,max_ml,30,30,1,3,0.05,0.95,0.8395622326161926,10,0.0,0,1.0,1,1.0,1
2989,max_ml,30,30,1,3,0.05,0.95,0.9443966783709986,19,0.0,1,0.0,1,0.0,1
2990,max_ml,30,30,1,3,0.05,0.95,0.9288658895879888,22,0.0,1,0.0,1,0.0,1
2991,max_ml,30,30,1,3,0.05,0.95,0.9398315360274874,63,0.0,1,0.0,1,0.0,1
2992,max_ml,30,30,1,3,0.05,0.95,0.9311775690087264,13,0.0,1,0.0,1,0.0,1
2993,max_ml,30,30,1,3,0.05,0.95,0.8850363611906037,18,0.0,1,0.0,1,0.0,1
2994,max_ml,30,30,1,3,0.05,0.95,0.9402316432039928,24,0.0,1,0.0,1,0.0,1
2995,max_ml,30,30,1,3,0.05,0.95,0.90903619186173,14,0.0,1,0.0,1,0.0,1
2996,max_ml,30,30,1,3,0.05,0.95,0.9389367504716892,38,0.0,1,0.0,1,0.0,1
2997,max_ml,30,30,1,3,0.05,0.95,0.942548744343587,18,0.0,1,0.0,1,0.0,1
2998,max_ml,30,30,1,3,0.05,0.95,0.8978502193888404,9,0.0,0,1.0,1,0.0,0
2999,max_ml,30,30,1,3,0.05,0.95,0.935350452159046,22,0.0,1,0.0,1,0.0,1
3000,max_ml,30,30,1,3,0.05,0.95,0.931756478774668,12,1.0,1,1.0,1,1.0,1
3001,max_ml,30,30,1,3,0.05,0.95,0.9237300272508951,4,1.0,1,1.0,1,1.0,1
3002,max_ml,30,30,1,3,0.05,0.95,0.9112594356715896,17,0.0,1,0.0,1,0.0,1
3003,max_ml,30,30,1,3,0.05,0.95,0.948968482890679,20,0.0,1,0.0,1,0.0,1
3004,max_ml,30,30,1,3,0.05,0.95,0.928649393461597,22,0.0,0,0.0,0,1.0,1
3005,max_ml,30,30,1,3,0.05,0.95,0.8967757522368291,15,0.0,1,0.0,1,0.0,1
3006,max_ml,30,30,1,3,0.05,0.95,0.9322861827293312,8,1.0,1,1.0,1,1.0,1
3007,max_ml,30,30,1,3,0.05,0.95,0.8808231852572106,12,1.0,1,1.0,1,1.0,1
3008,max_ml,30,30,1,3,0.05,0.95,0.9326151541484706,42,0.0,1,0.0,1,0.0,1
3009,max_ml,30,30,1,3,0.05,0.95,0.9320138872449842,29,0.0,1,0.0,1,0.0,1
3010,max_ml,30,30,1,3,0.05,0.95,0.8899894525289329,12,0.0,1,0.0,1,0.0,1
3011,max_ml,30,30,1,3,0.05,0.95,0.927192983320272,5,1.0,1,1.0,1,1.0,1
3012,max_ml,30,30,1,3,0.05,0.95,0.9323608382201892,19,1.0,1,1.0,1,1.0,1
3013,max_ml,30,30,1,3,0.05,0.95,0.9413933455661602,45,0.0,1,0.0,1,0.0,1
3014,max_ml,30,30,1,3,0.05,0.95,0.937738114892992,21,0.0,1,0.0,1,0.0,1
3015,max_ml,30,30,1,3,0.05,0.95,0.9463278973587432,28,0.0,1,0.0,1,0.0,1
3016,max_ml,30,30,1,3,0.05,0.95,0.9393509453943004,32,0.0,1,0.0,1,0.0,1
3017,max_ml,30,30,1,3,0.05,0.95,0.9426917213052664,28,0.0,1,0.0,1,0.0,1
3018,max_ml,30,30,1,3,0.05,0.95,0.9471315421410555,19,0.0,1,0.0,1,0.0,1
3019,max_ml,30,30,1,3,0.05,0.95,0.93514142904799,8,0.0,1,0.0,1,0.0,1
3020,max_ml,30,30,1,3,0.05,0.95,0.9395082489735718,13,0.0,1,0.0,1,0.0,1
3021,max_ml,30,30,1,3,0.05,0.95,0.9388708868209182,20,0.0,0,1.0,1,1.0,1
3022,max_ml,30,30,1,3,0.05,0.95,0.8907211054826867,32,0.0,1,0.0,1,0.0,1
3023,max_ml,30,30,1,3,0.05,0.95,0.9470553907672656,37,0.0,1,0.0,1,0.0,1
3024,max_ml,30,30,1,3,0.05,0.95,0.9033553968310916,20,0.0,1,0.0,1,0.0,1
3025,max_ml,30,30,1,3,0.05,0.95,0.8951862915916117,28,0.0,1,0.0,1,0.0,1
3026,max_ml,30,30,1,3,0.05,0.95,0.8996044799630488,19,0.0,1,0.0,1,0.0,1
3027,max_ml,30,30,1,3,0.05,0.95,0.9461709294031247,8,1.0,1,1.0,1,1.0,1
3028,max_ml,30,30,1,3,0.05,0.95,0.8940404700095167,14,0.0,1,0.0,1,0.0,1
3029,max_ml,30,30,1,3,0.05,0.95,0.9263925707049052,15,0.0,1,0.0,1,0.0,1
3030,max_ml,30,30,1,3,0.05,0.95,0.9463218884962642,21,0.0,1,0.0,1,0.0,1
3031,max_ml,30,30,1,3,0.05,0.95,0.9058156573139868,12,0.0,0,0.0,0,1.0,1
3032,max_ml,30,30,1,3,0.05,0.95,0.9362012497994846,17,0.0,1,0.0,1,0.0,1
3033,max_ml,30,30,1,3,0.05,0.95,0.937947230815961,21,0.0,1,0.0,1,0.0,1
3034,max_ml,30,30,1,3,0.05,0.95,0.9239855216342728,7,1.0,1,1.0,1,1.0,1
3035,max_ml,30,30,1,3,0.05,0.95,0.9283096913985764,11,0.0,1,0.0,1,0.0,1
3036,max_ml,30,30,1,3,0.05,0.95,0.9194418059363306,30,0.0,1,0.0,1,0.0,1
3037,max_ml,30,30,1,3,0.05,0.95,0.9160470069481392,23,0.0,1,0.0,1,0.0,1
3038,max_ml,30,30,1,3,0.05,0.95,0.9380990095389516,19,0.0,1,0.0,1,0.0,1
3039,max_ml,30,30,1,3,0.05,0.95,0.8579222248685336,9,1.0,1,1.0,1,1.0,1
3040,max_ml,30,30,1,3,0.05,0.95,0.945855222664874,39,0.0,1,0.0,1,0.0,1
3041,max_ml,30,30,1,3,0.05,0.95,0.9451602663917889,17,0.0,1,0.0,1,0.0,1
3042,max_ml,30,30,1,3,0.05,0.95,0.9444582096132416,16,0.0,1,0.0,1,0.0,1
3043,max_ml,30,30,1,3,0.05,0.95,0.9429303965086264,31,0.0,1,0.0,1,0.0,1
3044,max_ml,30,30,1,3,0.05,0.95,0.947651710874582,22,0.0,1,0.0,1,0.0,1
3045,max_ml,30,30,1,3,0.05,0.95,0.8949129940880539,14,0.0,1,0.0,1,0.0,1
3046,max_ml,30,30,1,3,0.05,0.95,0.9345869581144806,18,0.0,1,0.0,1,0.0,1
3047,max_ml,30,30,1,3,0.05,0.95,0.933747046305964,24,0.0,1,0.0,1,0.0,1
3048,max_ml,30,30,1,3,0.05,0.95,0.9347012912219592,43,0.0,1,0.0,1,0.0,1
3049,max_ml,30,30,1,3,0.05,0.95,0.9032692412507728,27,0.0,1,0.0,1,0.0,1
3050,max_ml,30,30,1,3,0.05,0.95,0.9481825150355236,22,0.0,1,0.0,1,0.0,1
3051,max_ml,30,30,1,3,0.05,0.95,0.941889264661896,22,0.0,1,0.0,1,0.0,1
3052,max_ml,30,30,1,3,0.05,0.95,0.928360499704666,32,0.0,1,0.0,1,0.0,1
3053,max_ml,30,30,1,3,0.05,0.95,0.9370872356885682,27,0.0,1,0.0,1,0.0,1
3054,max_ml,30,30,1,3,0.05,0.95,0.9459827804695452,51,0.0,1,0.0,1,0.0,1
3055,max_ml,30,30,1,3,0.05,0.95,0.9328239671632385,5,1.0,1,1.0,1,1.0,1
3056,max_ml,30,30,1,3,0.05,0.95,0.910550800738294,43,0.0,1,0.0,1,0.0,1
3057,max_ml,30,30,1,3,0.05,0.95,0.939189847582492,27,0.0,1,0.0,1,0.0,1
3058,max_ml,30,30,1,3,0.05,0.95,0.9372343745056896,48,0.0,1,0.0,1,0.0,1
3059,max_ml,30,30,1,3,0.05,0.95,0.9424094206196448,197,0.0,1,0.0,1,0.0,1
3060,max_ml,30,30,1,3,0.05,0.95,0.8840298080064487,7,1.0,1,1.0,1,1.0,1
3061,max_ml,30,30,1,3,0.05,0.95,0.8729679258974251,10,0.0,1,0.0,1,0.0,1
3062,max_ml,30,30,1,3,0.05,0.95,0.8899117186446421,25,0.0,1,0.0,1,0.0,1
3063,max_ml,30,30,1,3,0.05,0.95,0.8957060119061869,15,0.0,0,1.0,1,1.0,1
3064,max_ml,30,30,1,3,0.05,0.95,0.920723200523327,19,0.0,1,0.0,1,0.0,1
3065,max_ml,30,30,1,3,0.05,0.95,0.9498047940510695,17,0.0,1,0.0,1,0.0,1
3066,max_ml,30,30,1,3,0.05,0.95,0.8912153441451895,18,0.0,1,0.0,1,0.0,1
3067,max_ml,30,30,1,3,0.05,0.95,0.9417451151306482,24,0.0,1,0.0,1,0.0,1
3068,max_ml,30,30,1,3,0.05,0.95,0.9482426652302992,10,0.0,1,0.0,1,0.0,1
3069,max_ml,30,30,1,3,0.05,0.95,0.9425709850233888,27,0.0,1,0.0,1,0.0,1
3070,max_ml,30,30,1,3,0.05,0.95,0.887236734150725,24,0.0,1,0.0,1,0.0,1
3071,max_ml,30,30,1,3,0.05,0.95,0.9172311529861902,12,0.0,0,1.0,1,1.0,1
3072,max_ml,30,30,1,3,0.05,0.95,0.9244625754563064,16,0.0,1,0.0,1,0.0,1
3073,max_ml,30,30,1,3,0.05,0.95,0.9240704542530308,17,0.0,1,0.0,1,0.0,1
3074,max_ml,30,30,1,3,0.05,0.95,0.936900953254949,11,0.0,1,0.0,1,0.0,1
3075,max_ml,30,30,1,3,0.05,0.95,0.9481130452909476,7,1.0,1,0.0,0,0.0,0
3076,max_ml,30,30,1,3,0.05,0.95,0.9360855780528652,30,0.0,1,0.0,1,0.0,1
3077,max_ml,30,30,1,3,0.05,0.95,0.9401561569538088,8,0.0,1,0.0,1,0.0,1
3078,max_ml,30,30,1,3,0.05,0.95,0.8808038635754655,30,0.0,1,0.0,1,0.0,1
3079,max_ml,30,30,1,3,0.05,0.95,0.8764408951282919,11,0.0,1,0.0,1,0.0,1
3080,max_ml,30,30,1,3,0.05,0.95,0.9396901313462452,17,0.0,1,0.0,1,0.0,1
3081,max_ml,30,30,1,3,0.05,0.95,0.9376644260557204,48,0.0,1,0.0,1,0.0,1
3082,max_ml,30,30,1,3,0.05,0.95,0.9292834996172656,12,0.0,1,0.0,1,0.0,1
3083,max_ml,30,30,1,3,0.05,0.95,0.9407920099080108,30,0.0,1,0.0,1,0.0,1
3084,max_ml,30,30,1,3,0.05,0.95,0.945916915694421,23,0.0,1,0.0,1,0.0,1
3085,max_ml,30,30,1,3,0.05,0.95,0.9441631478665966,12,0.0,0,1.0,1,1.0,1
3086,max_ml,30,30,1,3,0.05,0.95,0.8745348614060008,12,0.0,0,1.0,1,1.0,1
3087,max_ml,30,30,1,3,0.05,0.95,0.9461145194178342,32,0.0,1,0.0,1,0.0,1
3088,max_ml,30,30,1,3,0.05,0.95,0.9182716443055532,18,0.0,1,0.0,1,0.0,1
3089,max_ml,30,30,1,3,0.05,0.95,0.932316692916232,10,0.0,1,0.0,1,0.0,1
3090,max_ml,30,30,1,3,0.05,0.95,0.9239025154396072,65,0.0,1,0.0,1,0.0,1
3091,max_ml,30,30,1,3,0.05,0.95,0.9044148109808376,8,1.0,1,1.0,1,1.0,1
3092,max_ml,30,30,1,3,0.05,0.95,0.8641829188438779,11,1.0,1,1.0,1,1.0,1
3093,max_ml,30,30,1,3,0.05,0.95,0.8781685129008897,17,0.0,1,0.0,1,0.0,1
3094,max_ml,30,30,1,3,0.05,0.95,0.9292284238217268,23,0.0,1,0.0,1,0.0,1
3095,max_ml,30,30,1,3,0.05,0.95,0.9440554267398644,20,0.0,1,0.0,1,0.0,1
3096,max_ml,30,30,1,3,0.05,0.95,0.9461350398001764,27,0.0,1,0.0,1,0.0,1
3097,max_ml,30,30,1,3,0.05,0.95,0.9463636101506424,12,0.0,1,0.0,1,0.0,1
3098,max_ml,30,30,1,3,0.05,0.95,0.9394135228802266,16,0.0,1,0.0,1,0.0,1
3099,max_ml,30,30,1,3,0.05,0.95,0.9453794229603965,43,0.0,1,0.0,1,0.0,1
3100,max_ml,30,30,1,3,0.05,0.95,0.9193129698150344,19,0.0,1,0.0,1,0.0,1
3101,max_ml,30,30,1,3,0.05,0.95,0.9233101226728144,12,0.0,1,0.0,1,0.0,1
3102,max_ml,30,30,1,3,0.05,0.95,0.9373115101883736,39,0.0,1,0.0,1,0.0,1
3103,max_ml,30,30,1,3,0.05,0.95,0.8429344279899076,10,1.0,1,1.0,1,1.0,1
3104,max_ml,30,30,1,3,0.05,0.95,0.9437800718072324,20,0.0,1,0.0,1,0.0,1
3105,max_ml,30,30,1,3,0.05,0.95,0.930563180254472,9,1.0,1,1.0,1,0.0,0
3106,max_ml,30,30,1,3,0.05,0.95,0.9354607950497122,10,0.0,1,0.0,1,0.0,1
3107,max_ml,30,30,1,3,0.05,0.95,0.930008290094456,14,0.0,1,0.0,1,0.0,1
3108,max_ml,30,30,1,3,0.05,0.95,0.8931054133678795,9,1.0,1,1.0,1,1.0,1
3109,max_ml,30,30,1,3,0.05,0.95,0.9417390104508117,14,0.0,1,0.0,1,0.0,1
3110,max_ml,30,30,1,3,0.05,0.95,0.9110560799429034,9,0.0,1,0.0,1,0.0,1
3111,max_ml,30,30,1,3,0.05,0.95,0.9253129857759156,6,1.0,1,1.0,1,1.0,1
3112,max_ml,30,30,1,3,0.05,0.95,0.858551391800956,8,1.0,1,1.0,1,1.0,1
3113,max_ml,30,30,1,3,0.05,0.95,0.9412486249372118,12,0.0,1,0.0,1,0.0,1
3114,max_ml,30,30,1,3,0.05,0.95,0.9131987325019546,12,0.0,1,0.0,1,0.0,1
3115,max_ml,30,30,1,3,0.05,0.95,0.9269099984547484,11,0.0,1,0.0,1,0.0,1
3116,max_ml,30,30,1,3,0.05,0.95,0.944402887455804,34,0.0,1,0.0,1,0.0,1
3117,max_ml,30,30,1,3,0.05,0.95,0.9033715704202194,19,0.0,1,0.0,1,0.0,1
3118,max_ml,30,30,1,3,0.05,0.95,0.945076667955871,20,0.0,1,0.0,1,0.0,1
3119,max_ml,30,30,1,3,0.05,0.95,0.9347351297357832,24,0.0,1,0.0,1,0.0,1
3120,max_ml,30,30,1,3,0.05,0.95,0.8867228592395283,24,0.0,1,0.0,1,0.0,1
3121,max_ml,30,30,1,3,0.05,0.95,0.8611528217477731,8,0.0,1,0.0,1,0.0,1
3122,max_ml,30,30,1,3,0.05,0.95,0.9197491289309024,36,0.0,1,0.0,1,0.0,1
3123,max_ml,30,30,1,3,0.05,0.95,0.9417115353768036,18,0.0,1,0.0,1,0.0,1
3124,max_ml,30,30,1,3,0.05,0.95,0.8873945870216985,9,0.0,0,0.0,0,1.0,1
3125,max_ml,30,30,1,3,0.05,0.95,0.8998832525593176,55,0.0,1,0.0,1,0.0,1
3126,max_ml,30,30,1,3,0.05,0.95,0.9203463121092004,12,1.0,1,1.0,1,0.0,0
3127,max_ml,30,30,1,3,0.05,0.95,0.9200559062240732,43,0.0,1,0.0,1,0.0,1
3128,max_ml,30,30,1,3,0.05,0.95,0.9415287747375706,16,0.0,1,0.0,1,0.0,1
3129,max_ml,30,30,1,3,0.05,0.95,0.8771627172805285,7,1.0,1,1.0,1,1.0,1
3130,max_ml,30,30,1,3,0.05,0.95,0.9053758107251564,27,0.0,1,0.0,1,0.0,1
3131,max_ml,30,30,1,3,0.05,0.95,0.9314229411520496,17,0.0,1,0.0,1,0.0,1
3132,max_ml,30,30,1,3,0.05,0.95,0.930140411828268,32,0.0,1,0.0,1,0.0,1
3133,max_ml,30,30,1,3,0.05,0.95,0.932598880251075,23,0.0,1,0.0,1,0.0,1
3134,max_ml,30,30,1,3,0.05,0.95,0.949248565019796,21,0.0,1,0.0,1,0.0,1
3135,max_ml,30,30,1,3,0.05,0.95,0.9450168930331032,17,0.0,1,0.0,1,0.0,1
3136,max_ml,30,30,1,3,0.05,0.95,0.916813325317394,12,0.0,0,1.0,1,0.0,0
3137,max_ml,30,30,1,3,0.05,0.95,0.9492291443313012,49,0.0,1,0.0,1,0.0,1
3138,max_ml,30,30,1,3,0.05,0.95,0.9321507944425668,23,0.0,1,0.0,1,0.0,1
3139,max_ml,30,30,1,3,0.05,0.95,0.8551670829543834,10,0.0,1,0.0,1,0.0,1
3140,max_ml,30,30,1,3,0.05,0.95,0.9487519487158576,36,0.0,1,0.0,1,0.0,1
3141,max_ml,30,30,1,3,0.05,0.95,0.9428132299370046,27,0.0,1,0.0,1,0.0,1
3142,max_ml,30,30,1,3,0.05,0.95,0.913030860594254,21,0.0,1,0.0,1,0.0,1
3143,max_ml,30,30,1,3,0.05,0.95,0.9106824857161604,37,0.0,1,0.0,1,0.0,1
3144,max_ml,30,30,1,3,0.05,0.95,0.903367890083684,20,0.0,1,0.0,1,0.0,1
3145,max_ml,30,30,1,3,0.05,0.95,0.9287591692265464,8,1.0,1,1.0,1,1.0,1
3146,max_ml,30,30,1,3,0.05,0.95,0.8945703514788105,14,0.0,1,0.0,1,0.0,1
3147,max_ml,30,30,1,3,0.05,0.95,0.836184253919413,15,0.0,1,0.0,1,0.0,1
3148,max_ml,30,30,1,3,0.05,0.95,0.9143385933932808,22,0.0,1,0.0,1,0.0,1
3149,max_ml,30,30,1,3,0.05,0.95,0.9124487347472388,17,0.0,1,0.0,1,0.0,1
3150,max_ml,30,30,1,3,0.05,0.95,0.9302437891390776,19,0.0,1,0.0,1,0.0,1
3151,max_ml,30,30,1,3,0.05,0.95,0.8741566027929889,20,0.0,1,0.0,1,0.0,1
3152,max_ml,30,30,1,3,0.05,0.95,0.8793853744909831,18,0.0,1,0.0,1,0.0,1
3153,max_ml,30,30,1,3,0.05,0.95,0.9012188131638889,16,0.0,1,0.0,1,0.0,1
3154,max_ml,30,30,1,3,0.05,0.95,0.93072990077362,15,0.0,1,0.0,1,0.0,1
3155,max_ml,30,30,1,3,0.05,0.95,0.9033589084341026,12,1.0,1,0.0,0,0.0,0
3156,max_ml,30,30,1,3,0.05,0.95,0.9169942388652024,11,0.0,1,0.0,1,0.0,1
3157,max_ml,30,30,1,3,0.05,0.95,0.9094017700849928,21,0.0,1,0.0,1,0.0,1
3158,max_ml,30,30,1,3,0.05,0.95,0.9146318952543132,22,0.0,1,0.0,1,0.0,1
3159,max_ml,30,30,1,3,0.05,0.95,0.8820650965813184,7,1.0,1,1.0,1,1.0,1
3160,max_ml,30,30,1,3,0.05,0.95,0.8811547706737666,26,0.0,1,0.0,1,0.0,1
3161,max_ml,30,30,1,3,0.05,0.95,0.921586138511072,13,0.0,1,0.0,1,0.0,1
3162,max_ml,30,30,1,3,0.05,0.95,0.8975412436864048,29,0.0,1,0.0,1,0.0,1
3163,max_ml,30,30,1,3,0.05,0.95,0.925415489956484,11,0.0,0,0.0,0,1.0,1
3164,max_ml,30,30,1,3,0.05,0.95,0.949337682803844,15,0.0,1,0.0,1,0.0,1
3165,max_ml,30,30,1,3,0.05,0.95,0.9003982652815403,9,0.0,1,0.0,1,0.0,1
3166,max_ml,30,30,1,3,0.05,0.95,0.8754167089521513,12,0.0,1,0.0,1,0.0,1
3167,max_ml,30,30,1,3,0.05,0.95,0.9112960374072068,12,0.0,1,0.0,1,0.0,1
3168,max_ml,30,30,1,3,0.05,0.95,0.9385737621399708,9,1.0,1,1.0,1,0.0,0
3169,max_ml,30,30,1,3,0.05,0.95,0.9471877021468113,7,1.0,1,1.0,1,1.0,1
3170,max_ml,30,30,1,3,0.05,0.95,0.8769383733322389,16,0.0,1,0.0,1,0.0,1
3171,max_ml,30,30,1,3,0.05,0.95,0.9448391768035632,9,0.0,1,0.0,1,0.0,1
3172,max_ml,30,30,1,3,0.05,0.95,0.9357358882559252,16,0.0,1,0.0,1,0.0,1
3173,max_ml,30,30,1,3,0.05,0.95,0.9462043365885012,16,0.0,1,0.0,1,0.0,1
3174,max_ml,30,30,1,3,0.05,0.95,0.9470257646980974,55,0.0,1,0.0,1,0.0,1
3175,max_ml,30,30,1,3,0.05,0.95,0.8418918042311708,13,0.0,1,0.0,1,0.0,1
3176,max_ml,30,30,1,3,0.05,0.95,0.944063475078836,7,1.0,1,1.0,1,1.0,1
3177,max_ml,30,30,1,3,0.05,0.95,0.9239814182569062,48,0.0,1,0.0,1,0.0,1
3178,max_ml,30,30,1,3,0.05,0.95,0.9369566213653798,16,0.0,1,0.0,1,0.0,1
3179,max_ml,30,30,1,3,0.05,0.95,0.8908526210933458,6,1.0,1,0.0,0,0.0,0
3180,max_ml,30,30,1,3,0.05,0.95,0.8894506766157221,7,1.0,1,1.0,1,1.0,1
3181,max_ml,30,30,1,3,0.05,0.95,0.9355019046614906,38,0.0,1,0.0,1,0.0,1
3182,max_ml,30,30,1,3,0.05,0.95,0.943949270660022,16,0.0,1,0.0,1,0.0,1
3183,max_ml,30,30,1,3,0.05,0.95,0.9325371906123372,79,0.0,1,0.0,1,0.0,1
3184,max_ml,30,30,1,3,0.05,0.95,0.8918221291524966,10,0.0,0,0.0,0,1.0,1
3185,max_ml,30,30,1,3,0.05,0.95,0.9095474415554856,35,0.0,1,0.0,1,0.0,1
3186,max_ml,30,30,1,3,0.05,0.95,0.9481457968404454,34,0.0,1,0.0,1,0.0,1
3187,max_ml,30,30,1,3,0.05,0.95,0.8959494052144823,11,0.0,1,0.0,1,0.0,1
3188,max_ml,30,30,1,3,0.05,0.95,0.8747551461110243,9,1.0,1,1.0,1,1.0,1
3189,max_ml,30,30,1,3,0.05,0.95,0.9348002400421168,41,0.0,1,0.0,1,0.0,1
3190,max_ml,30,30,1,3,0.05,0.95,0.9118000731001658,17,0.0,1,0.0,1,0.0,1
3191,max_ml,30,30,1,3,0.05,0.95,0.9462599618542838,14,0.0,1,0.0,1,0.0,1
3192,max_ml,30,30,1,3,0.05,0.95,0.8949933022437162,17,0.0,0,0.0,0,1.0,1
3193,max_ml,30,30,1,3,0.05,0.95,0.9277212819110778,18,0.0,1,0.0,1,0.0,1
3194,max_ml,30,30,1,3,0.05,0.95,0.9109742262206704,59,0.0,1,0.0,1,0.0,1
3195,max_ml,30,30,1,3,0.05,0.95,0.895266843970241,12,0.0,1,0.0,1,0.0,1
3196,max_ml,30,30,1,3,0.05,0.95,0.899796353143136,12,0.0,1,0.0,1,0.0,1
3197,max_ml,30,30,1,3,0.05,0.95,0.9465290452360958,43,0.0,1,0.0,1,0.0,1
3198,max_ml,30,30,1,3,0.05,0.95,0.9223012466464908,8,1.0,1,1.0,1,0.0,0
3199,max_ml,30,30,1,3,0.05,0.95,0.941922712807207,56,0.0,1,0.0,1,0.0,1
3200,max_ml,30,30,1,3,0.05,0.95,0.9172396673018092,37,0.0,1,0.0,1,0.0,1
3201,max_ml,30,30,1,3,0.05,0.95,0.9463605774973968,41,0.0,1,0.0,1,0.0,1
3202,max_ml,30,30,1,3,0.05,0.95,0.9315257661326728,46,0.0,1,0.0,1,0.0,1
3203,max_ml,30,30,1,3,0.05,0.95,0.9399375281900496,35,0.0,1,0.0,1,0.0,1
3204,max_ml,30,30,1,3,0.05,0.95,0.9108054587923616,18,0.0,1,0.0,1,0.0,1
3205,max_ml,30,30,1,3,0.05,0.95,0.9476599974499376,13,1.0,1,1.0,1,1.0,1
3206,max_ml,30,30,1,3,0.05,0.95,0.9377402296900406,44,0.0,1,0.0,1,0.0,1
3207,max_ml,30,30,1,3,0.05,0.95,0.8831059992140301,23,0.0,1,0.0,1,0.0,1
3208,max_ml,30,30,1,3,0.05,0.95,0.9246393237162625,37,0.0,1,0.0,1,0.0,1
3209,max_ml,30,30,1,3,0.05,0.95,0.9436977912030682,24,0.0,1,0.0,1,0.0,1
3210,max_ml,30,30,1,3,0.05,0.95,0.9110017575035242,19,0.0,1,0.0,1,0.0,1
3211,max_ml,30,30,1,3,0.05,0.95,0.9347174366783376,20,0.0,1,0.0,1,0.0,1
3212,max_ml,30,30,1,3,0.05,0.95,0.8336424141561602,7,1.0,1,1.0,1,1.0,1
3213,max_ml,30,30,1,3,0.05,0.95,0.928216336001222,24,0.0,1,0.0,1,0.0,1
3214,max_ml,30,30,1,3,0.05,0.95,0.9179199411560792,9,0.0,0,1.0,1,1.0,1
3215,max_ml,30,30,1,3,0.05,0.95,0.8831791617510688,8,1.0,1,1.0,1,1.0,1
3216,max_ml,30,30,1,3,0.05,0.95,0.9290374549178074,14,0.0,1,0.0,1,0.0,1
3217,max_ml,30,30,1,3,0.05,0.95,0.9458612412240514,15,0.0,1,0.0,1,0.0,1
3218,max_ml,30,30,1,3,0.05,0.95,0.9366622935026728,53,0.0,1,0.0,1,0.0,1
3219,max_ml,30,30,1,3,0.05,0.95,0.9406407337991866,42,0.0,1,0.0,1,0.0,1
3220,max_ml,30,30,1,3,0.05,0.95,0.948225354035487,62,0.0,1,0.0,1,0.0,1
3221,max_ml,30,30,1,3,0.05,0.95,0.8615356674889095,10,0.0,1,0.0,1,0.0,1
3222,max_ml,30,30,1,3,0.05,0.95,0.926970336860646,11,1.0,1,0.0,0,1.0,1
3223,max_ml,30,30,1,3,0.05,0.95,0.9357498380885972,14,0.0,1,0.0,1,0.0,1
3224,max_ml,30,30,1,3,0.05,0.95,0.924212767270259,13,0.0,1,0.0,1,0.0,1
3225,max_ml,30,30,1,3,0.05,0.95,0.914118283630554,25,0.0,1,0.0,1,0.0,1
3226,max_ml,30,30,1,3,0.05,0.95,0.8904692424355352,19,0.0,1,0.0,1,0.0,1
3227,max_ml,30,30,1,3,0.05,0.95,0.9365570179032972,15,0.0,1,0.0,1,0.0,1
3228,max_ml,30,30,1,3,0.05,0.95,0.938334240008054,25,0.0,1,0.0,1,0.0,1
3229,max_ml,30,30,1,3,0.05,0.95,0.944923903430475,8,1.0,1,1.0,1,0.0,0
3230,max_ml,30,30,1,3,0.05,0.95,0.9495839952105898,21,0.0,1,0.0,1,0.0,1
3231,max_ml,30,30,1,3,0.05,0.95,0.9338993552297014,44,0.0,1,0.0,1,0.0,1
3232,max_ml,30,30,1,3,0.05,0.95,0.9165091912354976,13,0.0,1,0.0,1,0.0,1
3233,max_ml,30,30,1,3,0.05,0.95,0.944698659486798,16,0.0,1,0.0,1,0.0,1
3234,max_ml,30,30,1,3,0.05,0.95,0.9472712573790092,17,0.0,1,0.0,1,0.0,1
3235,max_ml,30,30,1,3,0.05,0.95,0.937635601700604,18,0.0,1,0.0,1,0.0,1
3236,max_ml,30,30,1,3,0.05,0.95,0.9027459281398652,6,1.0,1,1.0,1,1.0,1
3237,max_ml,30,30,1,3,0.05,0.95,0.8874808167719671,8,1.0,1,1.0,1,1.0,1
3238,max_ml,30,30,1,3,0.05,0.95,0.9443352289429668,38,0.0,1,0.0,1,0.0,1
3239,max_ml,30,30,1,3,0.05,0.95,0.9078950284618788,8,1.0,1,1.0,1,1.0,1
3240,max_ml,30,30,1,3,0.05,0.95,0.9313213171164242,22,0.0,1,0.0,1,0.0,1
3241,max_ml,30,30,1,3,0.05,0.95,0.9381573751614272,18,0.0,1,0.0,1,0.0,1
3242,max_ml,30,30,1,3,0.05,0.95,0.9442750108161392,28,0.0,1,0.0,1,0.0,1
3243,max_ml,30,30,1,3,0.05,0.95,0.9164468341511924,33,0.0,1,0.0,1,0.0,1
3244,max_ml,30,30,1,3,0.05,0.95,0.9414743583286188,22,0.0,1,0.0,1,0.0,1
3245,max_ml,30,30,1,3,0.05,0.95,0.9189390098351984,21,0.0,1,0.0,1,0.0,1
3246,max_ml,30,30,1,3,0.05,0.95,0.915410208384804,12,0.0,1,0.0,1,0.0,1
3247,max_ml,30,30,1,3,0.05,0.95,0.9191385228692056,16,0.0,1,0.0,1,0.0,1
3248,max_ml,30,30,1,3,0.05,0.95,0.9139775427859124,16,0.0,1,0.0,1,0.0,1
3249,max_ml,30,30,1,3,0.05,0.95,0.9365963426783483,31,0.0,1,0.0,1,0.0,1
3250,max_ml,30,30,1,3,0.05,0.95,0.942802798279681,25,0.0,1,0.0,1,0.0,1
3251,max_ml,30,30,1,3,0.05,0.95,0.939982915939806,28,0.0,1,0.0,1,0.0,1
3252,max_ml,30,30,1,3,0.05,0.95,0.9211913721458372,36,0.0,1,0.0,1,0.0,1
3253,max_ml,30,30,1,3,0.05,0.95,0.9266252646968612,18,0.0,1,0.0,1,0.0,1
3254,max_ml,30,30,1,3,0.05,0.95,0.949648557329023,16,0.0,1,0.0,1,0.0,1
3255,max_ml,30,30,1,3,0.05,0.95,0.939963838946657,25,0.0,1,0.0,1,0.0,1
3256,max_ml,30,30,1,3,0.05,0.95,0.9431779911966685,12,1.0,1,1.0,1,1.0,1
3257,max_ml,30,30,1,3,0.05,0.95,0.949865178254192,18,0.0,1,0.0,1,0.0,1
3258,max_ml,30,30,1,3,0.05,0.95,0.9207131104477488,16,0.0,1,0.0,1,0.0,1
3259,max_ml,30,30,1,3,0.05,0.95,0.8971815984861928,10,1.0,1,0.0,0,0.0,0
3260,max_ml,30,30,1,3,0.05,0.95,0.9251493513409424,34,0.0,1,0.0,1,0.0,1
3261,max_ml,30,30,1,3,0.05,0.95,0.9232873797804354,17,0.0,1,0.0,1,0.0,1
3262,max_ml,30,30,1,3,0.05,0.95,0.9450070595324396,23,0.0,1,0.0,1,0.0,1
3263,max_ml,30,30,1,3,0.05,0.95,0.9429093976365668,16,0.0,1,0.0,1,0.0,1
3264,max_ml,30,30,1,3,0.05,0.95,0.9475938380578096,18,0.0,1,0.0,1,0.0,1
3265,max_ml,30,30,1,3,0.05,0.95,0.949275214554833,46,0.0,1,0.0,1,0.0,1
3266,max_ml,30,30,1,3,0.05,0.95,0.9392940359499354,20,0.0,1,0.0,1,0.0,1
3267,max_ml,30,30,1,3,0.05,0.95,0.8990207423809999,21,0.0,1,0.0,1,0.0,1
3268,max_ml,30,30,1,3,0.05,0.95,0.948173295568566,29,0.0,1,0.0,1,0.0,1
3269,max_ml,30,30,1,3,0.05,0.95,0.9075376433958672,23,0.0,1,0.0,1,0.0,1
3270,max_ml,30,30,1,3,0.05,0.95,0.8764766789915033,12,0.0,1,0.0,1,0.0,1
3271,max_ml,30,30,1,3,0.05,0.95,0.926001153671775,17,0.0,1,0.0,1,0.0,1
3272,max_ml,30,30,1,3,0.05,0.95,0.931856579298978,30,0.0,1,0.0,1,0.0,1
3273,max_ml,30,30,1,3,0.05,0.95,0.9324666210317972,17,0.0,1,0.0,1,0.0,1
3274,max_ml,30,30,1,3,0.05,0.95,0.9110041306872746,9,1.0,1,1.0,1,1.0,1
3275,max_ml,30,30,1,3,0.05,0.95,0.9467336212387788,19,0.0,1,0.0,1,0.0,1
3276,max_ml,30,30,1,3,0.05,0.95,0.9300239050429394,17,0.0,1,0.0,1,0.0,1
3277,max_ml,30,30,1,3,0.05,0.95,0.9066684729243972,13,0.0,1,0.0,1,0.0,1
3278,max_ml,30,30,1,3,0.05,0.95,0.9475421192837804,17,0.0,1,0.0,1,0.0,1
3279,max_ml,30,30,1,3,0.05,0.95,0.938035563663801,19,0.0,1,0.0,1,0.0,1
3280,max_ml,30,30,1,3,0.05,0.95,0.9341067886406108,25,0.0,1,0.0,1,0.0,1
3281,max_ml,30,30,1,3,0.05,0.95,0.8552640359399292,12,1.0,1,1.0,1,1.0,1
3282,max_ml,30,30,1,3,0.05,0.95,0.9471987548005764,56,0.0,1,0.0,1,0.0,1
3283,max_ml,30,30,1,3,0.05,0.95,0.8867528614173651,27,0.0,1,0.0,1,0.0,1
3284,max_ml,30,30,1,3,0.05,0.95,0.9221256356547392,10,0.0,1,0.0,1,0.0,1
3285,max_ml,30,30,1,3,0.05,0.95,0.9312705829207432,10,1.0,1,1.0,1,1.0,1
3286,max_ml,30,30,1,3,0.05,0.95,0.90470820723433,14,0.0,0,1.0,1,0.0,0
3287,max_ml,30,30,1,3,0.05,0.95,0.944655720160328,35,0.0,1,0.0,1,0.0,1
3288,max_ml,30,30,1,3,0.05,0.95,0.8468238702399363,37,0.0,1,0.0,1,0.0,1
3289,max_ml,30,30,1,3,0.05,0.95,0.946516508621283,28,0.0,1,0.0,1,0.0,1
3290,max_ml,30,30,1,3,0.05,0.95,0.8560895423574005,9,0.0,1,0.0,1,0.0,1
3291,max_ml,30,30,1,3,0.05,0.95,0.9288118059835728,10,1.0,1,0.0,0,1.0,1
3292,max_ml,30,30,1,3,0.05,0.95,0.9191356456575774,13,0.0,1,0.0,1,0.0,1
3293,max_ml,30,30,1,3,0.05,0.95,0.9416954212236692,31,0.0,1,0.0,1,0.0,1
3294,max_ml,30,30,1,3,0.05,0.95,0.9155038054840512,11,1.0,1,1.0,1,1.0,1
3295,max_ml,30,30,1,3,0.05,0.95,0.9379817604374424,39,0.0,1,0.0,1,0.0,1
3296,max_ml,30,30,1,3,0.05,0.95,0.9338857757346136,20,0.0,1,0.0,1,0.0,1
3297,max_ml,30,30,1,3,0.05,0.95,0.8891805255539561,26,0.0,1,0.0,1,0.0,1
3298,max_ml,30,30,1,3,0.05,0.95,0.9387112784083088,21,0.0,1,0.0,1,0.0,1
3299,max_ml,30,30,1,3,0.05,0.95,0.9374643259437712,20,0.0,1,0.0,1,0.0,1
3300,max_ml,30,30,1,3,0.05,0.95,0.9186094016937536,12,0.0,1,0.0,1,0.0,1
3301,max_ml,30,30,1,3,0.05,0.95,0.8846435370519884,13,0.0,1,0.0,1,0.0,1
3302,max_ml,30,30,1,3,0.05,0.95,0.9083359841488362,53,0.0,1,0.0,1,0.0,1
3303,max_ml,30,30,1,3,0.05,0.95,0.942251361326134,24,0.0,1,0.0,1,0.0,1
3304,max_ml,30,30,1,3,0.05,0.95,0.9367530531267558,18,0.0,1,0.0,1,0.0,1
3305,max_ml,30,30,1,3,0.05,0.95,0.916902181625342,12,1.0,1,1.0,1,1.0,1
3306,max_ml,30,30,1,3,0.05,0.95,0.8969840550515557,14,1.0,1,1.0,1,1.0,1
3307,max_ml,30,30,1,3,0.05,0.95,0.9080300745741476,7,1.0,1,1.0,1,1.0,1
3308,max_ml,30,30,1,3,0.05,0.95,0.945246320609766,26,0.0,1,0.0,1,0.0,1
3309,max_ml,30,30,1,3,0.05,0.95,0.9466685452591236,16,0.0,1,0.0,1,0.0,1
3310,max_ml,30,30,1,3,0.05,0.95,0.9304930012825804,13,0.0,1,0.0,1,0.0,1
3311,max_ml,30,30,1,3,0.05,0.95,0.8879548642588723,20,0.0,1,0.0,1,0.0,1
3312,max_ml,30,30,1,3,0.05,0.95,0.9469814170060422,50,0.0,1,0.0,1,0.0,1
3313,max_ml,30,30,1,3,0.05,0.95,0.9472346170011984,16,0.0,1,0.0,1,0.0,1
3314,max_ml,30,30,1,3,0.05,0.95,0.9478554881784028,47,0.0,1,0.0,1,0.0,1
3315,max_ml,30,30,1,3,0.05,0.95,0.945645094671921,8,1.0,1,1.0,1,1.0,1
3316,max_ml,30,30,1,3,0.05,0.95,0.9487117027516744,27,0.0,1,0.0,1,0.0,1
3317,max_ml,30,30,1,3,0.05,0.95,0.940753177659738,14,0.0,1,0.0,1,0.0,1
3318,max_ml,30,30,1,3,0.05,0.95,0.9207377678964532,7,1.0,1,1.0,1,1.0,1
3319,max_ml,30,30,1,3,0.05,0.95,0.9257396176782716,21,0.0,1,0.0,1,0.0,1
3320,max_ml,30,30,1,3,0.05,0.95,0.9196053177375718,37,0.0,1,0.0,1,0.0,1
3321,max_ml,30,30,1,3,0.05,0.95,0.9231451307747688,9,1.0,1,1.0,1,1.0,1
3322,max_ml,30,30,1,3,0.05,0.95,0.9355103031641075,11,1.0,1,1.0,1,1.0,1
3323,max_ml,30,30,1,3,0.05,0.95,0.9358973761988664,13,0.0,1,0.0,1,0.0,1
3324,max_ml,30,30,1,3,0.05,0.95,0.9223758314144808,15,0.0,1,0.0,1,0.0,1
3325,max_ml,30,30,1,3,0.05,0.95,0.934049494637592,20,0.0,1,0.0,1,0.0,1
3326,max_ml,30,30,1,3,0.05,0.95,0.8757698543616704,15,1.0,1,1.0,1,1.0,1
3327,max_ml,30,30,1,3,0.05,0.95,0.8655045209669664,16,0.0,1,0.0,1,0.0,1
3328,max_ml,30,30,1,3,0.05,0.95,0.9473896790890972,28,0.0,1,0.0,1,0.0,1
3329,max_ml,30,30,1,3,0.05,0.95,0.940484270899942,23,0.0,1,0.0,1,0.0,1
3330,max_ml,30,30,1,3,0.05,0.95,0.9110065035313992,11,0.0,1,0.0,1,0.0,1
3331,max_ml,30,30,1,3,0.05,0.95,0.9220171519109304,7,1.0,1,1.0,1,0.0,0
3332,max_ml,30,30,1,3,0.05,0.95,0.949823906025496,14,0.0,1,0.0,1,0.0,1
3333,max_ml,30,30,1,3,0.05,0.95,0.9159913206857588,25,0.0,1,0.0,1,0.0,1
3334,max_ml,30,30,1,3,0.05,0.95,0.9277485554214,41,0.0,1,0.0,1,0.0,1
3335,max_ml,30,30,1,3,0.05,0.95,0.9355921692122762,18,0.0,1,0.0,1,0.0,1
3336,max_ml,30,30,1,3,0.05,0.95,0.9271743325886966,25,0.0,1,0.0,1,0.0,1
3337,max_ml,30,30,1,3,0.05,0.95,0.8885865306768131,12,0.0,0,1.0,1,0.0,0
3338,max_ml,30,30,1,3,0.05,0.95,0.910975068750731,14,0.0,1,0.0,1,0.0,1
3339,max_ml,30,30,1,3,0.05,0.95,0.8703148078852285,13,0.0,0,0.0,0,1.0,1
3340,max_ml,30,30,1,3,0.05,0.95,0.9440913344782456,36,0.0,1,0.0,1,0.0,1
3341,max_ml,30,30,1,3,0.05,0.95,0.9403763771224596,34,0.0,1,0.0,1,0.0,1
3342,max_ml,30,30,1,3,0.05,0.95,0.9256534393691972,43,0.0,1,0.0,1,0.0,1
3343,max_ml,30,30,1,3,0.05,0.95,0.9345731937118068,8,0.0,1,0.0,1,0.0,1
3344,max_ml,30,30,1,3,0.05,0.95,0.9160169079401744,37,0.0,1,0.0,1,0.0,1
3345,max_ml,30,30,1,3,0.05,0.95,0.903951523901326,15,0.0,1,0.0,1,0.0,1
3346,max_ml,30,30,1,3,0.05,0.95,0.7989943850833022,6,1.0,1,1.0,1,1.0,1
3347,max_ml,30,30,1,3,0.05,0.95,0.9448038308838856,21,0.0,1,0.0,1,0.0,1
3348,max_ml,30,30,1,3,0.05,0.95,0.7796401729914968,6,1.0,1,1.0,1,1.0,1
3349,max_ml,30,30,1,3,0.05,0.95,0.9303497370749578,13,0.0,1,0.0,1,0.0,1
3350,max_ml,30,30,1,3,0.05,0.95,0.8930519098697794,17,0.0,1,0.0,1,0.0,1
3351,max_ml,30,30,1,3,0.05,0.95,0.8974677861620062,9,0.0,0,0.0,0,1.0,1
3352,max_ml,30,30,1,3,0.05,0.95,0.9431220899730816,14,0.0,1,0.0,1,0.0,1
3353,max_ml,30,30,1,3,0.05,0.95,0.9408635200515708,12,0.0,1,0.0,1,0.0,1
3354,max_ml,30,30,1,3,0.05,0.95,0.8697377517605025,12,0.0,0,1.0,1,1.0,1
3355,max_ml,30,30,1,3,0.05,0.95,0.9237874474399198,21,0.0,1,0.0,1,0.0,1
3356,max_ml,30,30,1,3,0.05,0.95,0.8895292186697471,10,1.0,1,0.0,0,0.0,0
3357,max_ml,30,30,1,3,0.05,0.95,0.9483407448003164,34,0.0,1,0.0,1,0.0,1
3358,max_ml,30,30,1,3,0.05,0.95,0.8981847116048577,11,1.0,1,1.0,1,1.0,1
3359,max_ml,30,30,1,3,0.05,0.95,0.9097682835018736,21,0.0,1,0.0,1,0.0,1
3360,max_ml,30,30,1,3,0.05,0.95,0.9132629178139746,20,0.0,1,0.0,1,0.0,1
3361,max_ml,30,30,1,3,0.05,0.95,0.8974979872843281,21,0.0,1,0.0,1,0.0,1
3362,max_ml,30,30,1,3,0.05,0.95,0.8585140736363763,8,0.0,1,0.0,1,0.0,1
3363,max_ml,30,30,1,3,0.05,0.95,0.9460545967109047,20,0.0,1,0.0,1,0.0,1
3364,max_ml,30,30,1,3,0.05,0.95,0.9177560685130284,30,0.0,1,0.0,1,0.0,1
3365,max_ml,30,30,1,3,0.05,0.95,0.8709046028905986,16,0.0,1,0.0,1,0.0,1
3366,max_ml,30,30,1,3,0.05,0.95,0.8700758987342484,9,1.0,1,1.0,1,1.0,1
3367,max_ml,30,30,1,3,0.05,0.95,0.946369149478982,30,0.0,1,0.0,1,0.0,1
3368,max_ml,30,30,1,3,0.05,0.95,0.9388798697958192,41,0.0,1,0.0,1,0.0,1
3369,max_ml,30,30,1,3,0.05,0.95,0.8844593778481965,10,0.0,0,1.0,1,0.0,0
3370,max_ml,30,30,1,3,0.05,0.95,0.938544322110575,36,0.0,1,0.0,1,0.0,1
3371,max_ml,30,30,1,3,0.05,0.95,0.9304478041290124,45,0.0,1,0.0,1,0.0,1
3372,max_ml,30,30,1,3,0.05,0.95,0.8997595709363284,16,0.0,1,0.0,1,0.0,1
3373,max_ml,30,30,1,3,0.05,0.95,0.933510746636792,35,0.0,1,0.0,1,0.0,1
3374,max_ml,30,30,1,3,0.05,0.95,0.920666219717523,27,0.0,1,0.0,1,0.0,1
3375,max_ml,30,30,1,3,0.05,0.95,0.9075286352218797,14,0.0,1,0.0,1,0.0,1
3376,max_ml,30,30,1,3,0.05,0.95,0.9454397475031604,21,0.0,1,0.0,1,0.0,1
3377,max_ml,30,30,1,3,0.05,0.95,0.9290921194123536,16,0.0,1,0.0,1,0.0,1
3378,max_ml,30,30,1,3,0.05,0.95,0.9296530905207188,36,0.0,1,0.0,1,0.0,1
3379,max_ml,30,30,1,3,0.05,0.95,0.9444031612529462,12,0.0,1,0.0,1,0.0,1
3380,max_ml,30,30,1,3,0.05,0.95,0.9480694760408654,15,0.0,1,0.0,1,0.0,1
3381,max_ml,30,30,1,3,0.05,0.95,0.9478022128096144,21,0.0,1,0.0,1,0.0,1
3382,max_ml,30,30,1,3,0.05,0.95,0.9404710074334052,26,0.0,1,0.0,1,0.0,1
3383,max_ml,30,30,1,3,0.05,0.95,0.9158340561940502,13,0.0,1,0.0,1,0.0,1
3384,max_ml,30,30,1,3,0.05,0.95,0.8686688617066757,6,1.0,1,1.0,1,1.0,1
3385,max_ml,30,30,1,3,0.05,0.95,0.936622809645614,13,1.0,1,0.0,0,1.0,1
3386,max_ml,30,30,1,3,0.05,0.95,0.9199283664812216,12,0.0,1,0.0,1,0.0,1
3387,max_ml,30,30,1,3,0.05,0.95,0.946361340428744,49,0.0,1,0.0,1,0.0,1
3388,max_ml,30,30,1,3,0.05,0.95,0.949736521230022,40,0.0,1,0.0,1,0.0,1
3389,max_ml,30,30,1,3,0.05,0.95,0.8352662913360153,9,1.0,1,1.0,1,1.0,1
3390,max_ml,30,30,1,3,0.05,0.95,0.9455633725830248,44,0.0,1,0.0,1,0.0,1
3391,max_ml,30,30,1,3,0.05,0.95,0.8618419270284184,12,0.0,1,0.0,1,0.0,1
3392,max_ml,30,30,1,3,0.05,0.95,0.9267866934603723,31,0.0,1,0.0,1,0.0,1
3393,max_ml,30,30,1,3,0.05,0.95,0.9218518698672776,7,1.0,1,1.0,1,1.0,1
3394,max_ml,30,30,1,3,0.05,0.95,0.9491266651112746,14,0.0,1,0.0,1,0.0,1
3395,max_ml,30,30,1,3,0.05,0.95,0.940774643449376,25,0.0,1,0.0,1,0.0,1
3396,max_ml,30,30,1,3,0.05,0.95,0.8115825022413855,13,0.0,1,0.0,1,0.0,1
3397,max_ml,30,30,1,3,0.05,0.95,0.9264660859149711,6,1.0,1,1.0,1,1.0,1
3398,max_ml,30,30,1,3,0.05,0.95,0.9121178674196704,15,0.0,1,0.0,1,0.0,1
3399,max_ml,30,30,1,3,0.05,0.95,0.9472416462861128,12,0.0,1,0.0,1,0.0,1
3400,max_ml,30,30,1,3,0.05,0.95,0.9311590809204472,17,0.0,1,0.0,1,0.0,1
3401,max_ml,30,30,1,3,0.05,0.95,0.906782965450184,14,0.0,1,0.0,1,0.0,1
3402,max_ml,30,30,1,3,0.05,0.95,0.9266259124793482,9,0.0,1,0.0,1,0.0,1
3403,max_ml,30,30,1,3,0.05,0.95,0.899545923034003,22,0.0,1,0.0,1,0.0,1
3404,max_ml,30,30,1,3,0.05,0.95,0.908013299870021,31,0.0,1,0.0,1,0.0,1
3405,max_ml,30,30,1,3,0.05,0.95,0.8471875251844034,14,0.0,1,0.0,1,0.0,1
3406,max_ml,30,30,1,3,0.05,0.95,0.9049071907600292,21,0.0,1,0.0,1,0.0,1
3407,max_ml,30,30,1,3,0.05,0.95,0.9461537039694168,23,0.0,1,0.0,1,0.0,1
3408,max_ml,30,30,1,3,0.05,0.95,0.9251834497182296,11,1.0,1,1.0,1,1.0,1
3409,max_ml,30,30,1,3,0.05,0.95,0.9187739936862253,51,0.0,1,0.0,1,0.0,1
3410,max_ml,30,30,1,3,0.05,0.95,0.9111928629213044,35,0.0,1,0.0,1,0.0,1
3411,max_ml,30,30,1,3,0.05,0.95,0.9234809276213166,11,0.0,1,0.0,1,0.0,1
3412,max_ml,30,30,1,3,0.05,0.95,0.92479212520508,9,0.0,1,0.0,1,0.0,1
3413,max_ml,30,30,1,3,0.05,0.95,0.9461066229648312,49,0.0,1,0.0,1,0.0,1
3414,max_ml,30,30,1,3,0.05,0.95,0.9192555625401416,9,0.0,1,0.0,1,0.0,1
3415,max_ml,30,30,1,3,0.05,0.95,0.892512535863576,4,1.0,1,1.0,1,1.0,1
3416,max_ml,30,30,1,3,0.05,0.95,0.9491241557133622,36,0.0,1,0.0,1,0.0,1
3417,max_ml,30,30,1,3,0.05,0.95,0.9097205242594596,12,0.0,1,0.0,1,0.0,1
3418,max_ml,30,30,1,3,0.05,0.95,0.8912017980606725,11,0.0,1,0.0,1,0.0,1
3419,max_ml,30,30,1,3,0.05,0.95,0.9178710610938288,10,1.0,1,1.0,1,1.0,1
3420,max_ml,30,30,1,3,0.05,0.95,0.926979064716606,13,0.0,1,0.0,1,0.0,1
3421,max_ml,30,30,1,3,0.05,0.95,0.9157964460668218,27,0.0,1,0.0,1,0.0,1
3422,max_ml,30,30,1,3,0.05,0.95,0.8968600206950258,10,1.0,1,1.0,1,1.0,1
3423,max_ml,30,30,1,3,0.05,0.95,0.9451617128219174,14,0.0,1,0.0,1,0.0,1
3424,max_ml,30,30,1,3,0.05,0.95,0.9236052805762976,12,0.0,1,0.0,1,0.0,1
3425,max_ml,30,30,1,3,0.05,0.95,0.924189291815552,41,0.0,1,0.0,1,0.0,1
3426,max_ml,30,30,1,3,0.05,0.95,0.9477982170176886,35,0.0,1,0.0,1,0.0,1
3427,max_ml,30,30,1,3,0.05,0.95,0.9377613643830311,13,0.0,1,0.0,1,0.0,1
3428,max_ml,30,30,1,3,0.05,0.95,0.906563405541635,34,0.0,1,0.0,1,0.0,1
3429,max_ml,30,30,1,3,0.05,0.95,0.8736596177045012,10,0.0,0,1.0,1,1.0,1
3430,max_ml,30,30,1,3,0.05,0.95,0.8824697144072536,11,0.0,1,0.0,1,0.0,1
3431,max_ml,30,30,1,3,0.05,0.95,0.9411217044325716,20,0.0,1,0.0,1,0.0,1
3432,max_ml,30,30,1,3,0.05,0.95,0.849334025504804,9,1.0,1,0.0,0,0.0,0
3433,max_ml,30,30,1,3,0.05,0.95,0.9203534957572768,51,0.0,1,0.0,1,0.0,1
3434,max_ml,30,30,1,3,0.05,0.95,0.9296640196143958,13,0.0,1,0.0,1,0.0,1
3435,max_ml,30,30,1,3,0.05,0.95,0.9256532343796742,17,0.0,1,0.0,1,0.0,1
3436,max_ml,30,30,1,3,0.05,0.95,0.9046652648094432,27,0.0,1,0.0,1,0.0,1
3437,max_ml,30,30,1,3,0.05,0.95,0.9493921367973528,21,0.0,1,0.0,1,0.0,1
3438,max_ml,30,30,1,3,0.05,0.95,0.9499404710387508,18,0.0,1,0.0,1,0.0,1
3439,max_ml,30,30,1,3,0.05,0.95,0.9496015814814996,91,0.0,1,0.0,1,0.0,1
3440,max_ml,30,30,1,3,0.05,0.95,0.8852222967027596,21,0.0,1,0.0,1,0.0,1
3441,max_ml,30,30,1,3,0.05,0.95,0.872014090445187,17,0.0,1,0.0,1,0.0,1
3442,max_ml,30,30,1,3,0.05,0.95,0.9007445913303682,16,0.0,1,0.0,1,0.0,1
3443,max_ml,30,30,1,3,0.05,0.95,0.943629250801805,26,0.0,1,0.0,1,0.0,1
3444,max_ml,30,30,1,3,0.05,0.95,0.8648110200724077,6,1.0,1,1.0,1,1.0,1
3445,max_ml,30,30,1,3,0.05,0.95,0.9381897312294476,13,0.0,1,0.0,1,0.0,1
3446,max_ml,30,30,1,3,0.05,0.95,0.9423916146154888,12,0.0,1,0.0,1,0.0,1
3447,max_ml,30,30,1,3,0.05,0.95,0.8919383859109532,10,0.0,0,0.0,0,1.0,1
3448,max_ml,30,30,1,3,0.05,0.95,0.9466101970574088,44,0.0,1,0.0,1,0.0,1
3449,max_ml,30,30,1,3,0.05,0.95,0.8659877601668329,12,0.0,1,0.0,1,0.0,1
3450,max_ml,30,30,1,3,0.05,0.95,0.9061195761466468,21,0.0,1,0.0,1,0.0,1
3451,max_ml,30,30,1,3,0.05,0.95,0.9421212449807952,27,0.0,1,0.0,1,0.0,1
3452,max_ml,30,30,1,3,0.05,0.95,0.9366220816003282,27,0.0,1,0.0,1,0.0,1
3453,max_ml,30,30,1,3,0.05,0.95,0.9127477954735728,27,0.0,1,0.0,1,0.0,1
3454,max_ml,30,30,1,3,0.05,0.95,0.8900553126849597,15,0.0,0,1.0,1,0.0,0
3455,max_ml,30,30,1,3,0.05,0.95,0.9287525416359864,13,0.0,1,0.0,1,0.0,1
3456,max_ml,30,30,1,3,0.05,0.95,0.931411542167675,15,0.0,1,0.0,1,0.0,1
3457,max_ml,30,30,1,3,0.05,0.95,0.9058583228664908,17,0.0,1,0.0,1,0.0,1
3458,max_ml,30,30,1,3,0.05,0.95,0.9388528738123216,36,0.0,1,0.0,1,0.0,1
3459,max_ml,30,30,1,3,0.05,0.95,0.9388514563020174,21,0.0,1,0.0,1,0.0,1
3460,max_ml,30,30,1,3,0.05,0.95,0.9133208782299298,17,0.0,1,0.0,1,0.0,1
3461,max_ml,30,30,1,3,0.05,0.95,0.9161292229459188,20,0.0,1,0.0,1,0.0,1
3462,max_ml,30,30,1,3,0.05,0.95,0.8576221353931067,12,0.0,1,0.0,1,0.0,1
3463,max_ml,30,30,1,3,0.05,0.95,0.9480929053676352,25,0.0,1,0.0,1,0.0,1
3464,max_ml,30,30,1,3,0.05,0.95,0.9286914210707008,14,0.0,1,0.0,1,0.0,1
3465,max_ml,30,30,1,3,0.05,0.95,0.9217297840424532,34,0.0,1,0.0,1,0.0,1
3466,max_ml,30,30,1,3,0.05,0.95,0.924251689490846,11,1.0,1,1.0,1,1.0,1
3467,max_ml,30,30,1,3,0.05,0.95,0.943414320054214,17,0.0,1,0.0,1,0.0,1
3468,max_ml,30,30,1,3,0.05,0.95,0.9296826978129874,13,0.0,0,1.0,1,1.0,1
3469,max_ml,30,30,1,3,0.05,0.95,0.904207876070085,22,0.0,1,0.0,1,0.0,1
3470,max_ml,30,30,1,3,0.05,0.95,0.868705156114893,40,0.0,1,0.0,1,0.0,1
3471,max_ml,30,30,1,3,0.05,0.95,0.9046009631540785,5,1.0,1,1.0,1,1.0,1
3472,max_ml,30,30,1,3,0.05,0.95,0.9339817765784956,24,0.0,1,0.0,1,0.0,1
3473,max_ml,30,30,1,3,0.05,0.95,0.8878801639133816,13,0.0,1,0.0,1,0.0,1
3474,max_ml,30,30,1,3,0.05,0.95,0.8923059382539851,10,0.0,0,0.0,0,1.0,1
3475,max_ml,30,30,1,3,0.05,0.95,0.9452514515949714,24,0.0,1,0.0,1,0.0,1
3476,max_ml,30,30,1,3,0.05,0.95,0.8859654002724855,8,1.0,1,0.0,0,0.0,0
3477,max_ml,30,30,1,3,0.05,0.95,0.9346744819068376,23,0.0,1,0.0,1,0.0,1
3478,max_ml,30,30,1,3,0.05,0.95,0.9289611743608528,9,0.0,1,0.0,1,0.0,1
3479,max_ml,30,30,1,3,0.05,0.95,0.945512919041566,13,0.0,1,0.0,1,0.0,1
3480,max_ml,30,30,1,3,0.05,0.95,0.9429316634646604,30,0.0,1,0.0,1,0.0,1
3481,max_ml,30,30,1,3,0.05,0.95,0.9286089072476168,15,0.0,1,0.0,1,0.0,1
3482,max_ml,30,30,1,3,0.05,0.95,0.918671292279084,6,1.0,1,1.0,1,1.0,1
3483,max_ml,30,30,1,3,0.05,0.95,0.946351379420936,20,0.0,1,0.0,1,0.0,1
3484,max_ml,30,30,1,3,0.05,0.95,0.946117590130533,17,0.0,1,0.0,1,0.0,1
3485,max_ml,30,30,1,3,0.05,0.95,0.9477459281824386,16,0.0,1,0.0,1,0.0,1
3486,max_ml,30,30,1,3,0.05,0.95,0.9275403246098818,27,0.0,1,0.0,1,0.0,1
3487,max_ml,30,30,1,3,0.05,0.95,0.9469359646361114,39,0.0,1,0.0,1,0.0,1
3488,max_ml,30,30,1,3,0.05,0.95,0.9374302678115704,13,0.0,1,0.0,1,0.0,1
3489,max_ml,30,30,1,3,0.05,0.95,0.949478426535852,46,0.0,1,0.0,1,0.0,1
3490,max_ml,30,30,1,3,0.05,0.95,0.9431158241997748,37,0.0,1,0.0,1,0.0,1
3491,max_ml,30,30,1,3,0.05,0.95,0.9216011845983736,30,0.0,1,0.0,1,0.0,1
3492,max_ml,30,30,1,3,0.05,0.95,0.9313944298914006,55,0.0,1,0.0,1,0.0,1
3493,max_ml,30,30,1,3,0.05,0.95,0.9008023137979296,14,0.0,1,0.0,1,0.0,1
3494,max_ml,30,30,1,3,0.05,0.95,0.9171731417399708,29,0.0,1,0.0,1,0.0,1
3495,max_ml,30,30,1,3,0.05,0.95,0.9468362386630056,12,0.0,1,0.0,1,0.0,1
3496,max_ml,30,30,1,3,0.05,0.95,0.9381033319895375,10,1.0,1,1.0,1,1.0,1
3497,max_ml,30,30,1,3,0.05,0.95,0.9075454452317588,18,0.0,1,0.0,1,0.0,1
3498,max_ml,30,30,1,3,0.05,0.95,0.9454137423718008,6,1.0,1,1.0,1,1.0,1
3499,max_ml,30,30,1,3,0.05,0.95,0.9416527011114472,40,0.0,1,0.0,1,0.0,1
3500,max_ml,30,30,1,3,0.05,0.95,0.8831450316387928,9,0.0,1,0.0,1,0.0,1
3501,max_ml,30,30,1,3,0.05,0.95,0.943341716927491,19,0.0,1,0.0,1,0.0,1
3502,max_ml,30,30,1,3,0.05,0.95,0.9267534077365764,11,0.0,1,0.0,1,0.0,1
3503,max_ml,30,30,1,3,0.05,0.95,0.8994942190734562,27,0.0,1,0.0,1,0.0,1
3504,max_ml,30,30,1,3,0.05,0.95,0.9188870852552988,11,0.0,1,0.0,1,0.0,1
3505,max_ml,30,30,1,3,0.05,0.95,0.9029072332963296,49,0.0,1,0.0,1,0.0,1
3506,max_ml,30,30,1,3,0.05,0.95,0.9256249620624004,20,0.0,1,0.0,1,0.0,1
3507,max_ml,30,30,1,3,0.05,0.95,0.8811420329230718,9,0.0,1,0.0,1,0.0,1
3508,max_ml,30,30,1,3,0.05,0.95,0.9307185552167572,17,1.0,1,1.0,1,0.0,0
3509,max_ml,30,30,1,3,0.05,0.95,0.9014051940754216,13,0.0,1,0.0,1,0.0,1
3510,max_ml,30,30,1,3,0.05,0.95,0.9255944435351866,39,0.0,1,0.0,1,0.0,1
3511,max_ml,30,30,1,3,0.05,0.95,0.9446315549675908,14,0.0,1,0.0,1,0.0,1
3512,max_ml,30,30,1,3,0.05,0.95,0.931477791085061,21,0.0,1,0.0,1,0.0,1
3513,max_ml,30,30,1,3,0.05,0.95,0.8889189881391326,19,0.0,1,0.0,1,0.0,1
3514,max_ml,30,30,1,3,0.05,0.95,0.9419498427983786,5,1.0,1,1.0,1,1.0,1
3515,max_ml,30,30,1,3,0.05,0.95,0.9206802990538504,42,0.0,1,0.0,1,0.0,1
3516,max_ml,30,30,1,3,0.05,0.95,0.9447691017221516,32,0.0,1,0.0,1,0.0,1
3517,max_ml,30,30,1,3,0.05,0.95,0.8809211795657134,7,1.0,1,1.0,1,1.0,1
3518,max_ml,30,30,1,3,0.05,0.95,0.8554048258313615,17,0.0,0,1.0,1,1.0,1
3519,max_ml,30,30,1,3,0.05,0.95,0.9427392327508488,36,0.0,1,0.0,1,0.0,1
3520,max_ml,30,30,1,3,0.05,0.95,0.9011311117459352,6,1.0,1,1.0,1,1.0,1
3521,max_ml,30,30,1,3,0.05,0.95,0.7904328735234315,5,1.0,1,1.0,1,1.0,1
3522,max_ml,30,30,1,3,0.05,0.95,0.8898897843536705,23,0.0,1,0.0,1,0.0,1
3523,max_ml,30,30,1,3,0.05,0.95,0.9398664211468932,37,0.0,1,0.0,1,0.0,1
3524,max_ml,30,30,1,3,0.05,0.95,0.9209659390483445,12,0.0,0,1.0,1,1.0,1
3525,max_ml,30,30,1,3,0.05,0.95,0.9468659935095806,22,0.0,1,0.0,1,0.0,1
3526,max_ml,30,30,1,3,0.05,0.95,0.9250292776669108,16,0.0,1,0.0,1,0.0,1
3527,max_ml,30,30,1,3,0.05,0.95,0.8891900523467285,25,0.0,1,0.0,1,0.0,1
3528,max_ml,30,30,1,3,0.05,0.95,0.8747009145000171,9,0.0,1,0.0,1,0.0,1
3529,max_ml,30,30,1,3,0.05,0.95,0.8877596433529241,4,1.0,1,1.0,1,1.0,1
3530,max_ml,30,30,1,3,0.05,0.95,0.9353640942074064,101,0.0,1,0.0,1,0.0,1
3531,max_ml,30,30,1,3,0.05,0.95,0.9497645580781626,27,0.0,1,0.0,1,0.0,1
3532,max_ml,30,30,1,3,0.05,0.95,0.9088507612478596,33,0.0,1,0.0,1,0.0,1
3533,max_ml,30,30,1,3,0.05,0.95,0.9483294353302106,44,0.0,1,0.0,1,0.0,1
3534,max_ml,30,30,1,3,0.05,0.95,0.9330332257165612,28,0.0,1,0.0,1,0.0,1
3535,max_ml,30,30,1,3,0.05,0.95,0.921742354777626,26,0.0,1,0.0,1,0.0,1
3536,max_ml,30,30,1,3,0.05,0.95,0.9419612859071516,24,0.0,1,0.0,1,0.0,1
3537,max_ml,30,30,1,3,0.05,0.95,0.9359569034879932,18,0.0,1,0.0,1,0.0,1
3538,max_ml,30,30,1,3,0.05,0.95,0.9188649053469292,25,0.0,1,0.0,1,0.0,1
3539,max_ml,30,30,1,3,0.05,0.95,0.9484320911700694,15,0.0,1,0.0,1,0.0,1
3540,max_ml,30,30,1,3,0.05,0.95,0.8983433859690586,9,0.0,1,0.0,1,0.0,1
3541,max_ml,30,30,1,3,0.05,0.95,0.949865324469484,11,0.0,1,0.0,1,0.0,1
3542,max_ml,30,30,1,3,0.05,0.95,0.9316879658969268,20,0.0,1,0.0,1,0.0,1
3543,max_ml,30,30,1,3,0.05,0.95,0.8824195772779155,12,0.0,1,0.0,1,0.0,1
3544,max_ml,30,30,1,3,0.05,0.95,0.8765954204402299,11,0.0,1,0.0,1,0.0,1
3545,max_ml,30,30,1,3,0.05,0.95,0.8774966653123274,9,0.0,1,0.0,1,0.0,1
3546,max_ml,30,30,1,3,0.05,0.95,0.9472538088069844,21,0.0,1,0.0,1,0.0,1
3547,max_ml,30,30,1,3,0.05,0.95,0.9429506489418056,14,0.0,1,0.0,1,0.0,1
3548,max_ml,30,30,1,3,0.05,0.95,0.9001746516275672,12,0.0,1,0.0,1,0.0,1
3549,max_ml,30,30,1,3,0.05,0.95,0.9375253394940528,32,0.0,1,0.0,1,0.0,1
3550,max_ml,30,30,1,3,0.05,0.95,0.8678689767744926,13,0.0,1,0.0,1,0.0,1
3551,max_ml,30,30,1,3,0.05,0.95,0.8258902757922298,11,0.0,1,0.0,1,0.0,1
3552,max_ml,30,30,1,3,0.05,0.95,0.949776985335486,19,0.0,1,0.0,1,0.0,1
3553,max_ml,30,30,1,3,0.05,0.95,0.9207166673536984,8,1.0,1,1.0,1,1.0,1
3554,max_ml,30,30,1,3,0.05,0.95,0.944966254562277,23,0.0,1,0.0,1,0.0,1
3555,max_ml,30,30,1,3,0.05,0.95,0.9351451596732638,30,0.0,1,0.0,1,0.0,1
3556,max_ml,30,30,1,3,0.05,0.95,0.9300417972944404,33,0.0,1,0.0,1,0.0,1
3557,max_ml,30,30,1,3,0.05,0.95,0.9478532188214536,20,0.0,1,0.0,1,0.0,1
3558,max_ml,30,30,1,3,0.05,0.95,0.9325533753001596,12,0.0,1,0.0,1,0.0,1
3559,max_ml,30,30,1,3,0.05,0.95,0.9452836831125712,24,0.0,1,0.0,1,0.0,1
3560,max_ml,30,30,1,3,0.05,0.95,0.9494508712024742,27,0.0,1,0.0,1,0.0,1
3561,max_ml,30,30,1,3,0.05,0.95,0.932601959698478,18,0.0,1,0.0,1,0.0,1
3562,max_ml,30,30,1,3,0.05,0.95,0.934311331469119,13,0.0,1,0.0,1,0.0,1
3563,max_ml,30,30,1,3,0.05,0.95,0.9491961582619654,19,0.0,1,0.0,1,0.0,1
3564,max_ml,30,30,1,3,0.05,0.95,0.9333325901689252,16,0.0,0,1.0,1,1.0,1
3565,max_ml,30,30,1,3,0.05,0.95,0.9462810498920938,16,0.0,0,1.0,1,0.0,0
3566,max_ml,30,30,1,3,0.05,0.95,0.930857460922036,37,0.0,1,0.0,1,0.0,1
3567,max_ml,30,30,1,3,0.05,0.95,0.8754885706437401,8,1.0,1,1.0,1,1.0,1
3568,max_ml,30,30,1,3,0.05,0.95,0.9382542876459424,21,0.0,1,0.0,1,0.0,1
3569,max_ml,30,30,1,3,0.05,0.95,0.9346938723525092,75,0.0,1,0.0,1,0.0,1
3570,max_ml,30,30,1,3,0.05,0.95,0.90192703314937,50,0.0,1,0.0,1,0.0,1
3571,max_ml,30,30,1,3,0.05,0.95,0.9215920539511075,42,0.0,1,0.0,1,0.0,1
3572,max_ml,30,30,1,3,0.05,0.95,0.9454226198324438,14,0.0,1,0.0,1,0.0,1
3573,max_ml,30,30,1,3,0.05,0.95,0.8745442941232322,12,0.0,0,0.0,0,1.0,1
3574,max_ml,30,30,1,3,0.05,0.95,0.9294627160819808,36,0.0,1,0.0,1,0.0,1
3575,max_ml,30,30,1,3,0.05,0.95,0.8084937185205289,7,1.0,1,1.0,1,1.0,1
3576,max_ml,30,30,1,3,0.05,0.95,0.9450046960788954,8,1.0,1,1.0,1,0.0,0
3577,max_ml,30,30,1,3,0.05,0.95,0.9324224506104858,25,0.0,1,0.0,1,0.0,1
3578,max_ml,30,30,1,3,0.05,0.95,0.9363020837770828,56,0.0,1,0.0,1,0.0,1
3579,max_ml,30,30,1,3,0.05,0.95,0.9245956763383052,12,0.0,1,0.0,1,0.0,1
3580,max_ml,30,30,1,3,0.05,0.95,0.9320271306297758,20,0.0,1,0.0,1,0.0,1
3581,max_ml,30,30,1,3,0.05,0.95,0.9499511267136594,37,0.0,1,0.0,1,0.0,1
3582,max_ml,30,30,1,3,0.05,0.95,0.9449380113219532,17,0.0,0,1.0,1,1.0,1
3583,max_ml,30,30,1,3,0.05,0.95,0.948463018187226,9,0.0,1,0.0,1,0.0,1
3584,max_ml,30,30,1,3,0.05,0.95,0.9453918101690748,36,0.0,1,0.0,1,0.0,1
3585,max_ml,30,30,1,3,0.05,0.95,0.944246732603712,21,0.0,1,0.0,1,0.0,1
3586,max_ml,30,30,1,3,0.05,0.95,0.9499878851245522,41,0.0,1,0.0,1,0.0,1
3587,max_ml,30,30,1,3,0.05,0.95,0.902421651899529,26,0.0,1,0.0,1,0.0,1
3588,max_ml,30,30,1,3,0.05,0.95,0.9183860240912932,50,0.0,1,0.0,1,0.0,1
3589,max_ml,30,30,1,3,0.05,0.95,0.9407163561934032,8,1.0,1,1.0,1,0.0,0
3590,max_ml,30,30,1,3,0.05,0.95,0.8833332092960166,22,0.0,1,0.0,1,0.0,1
3591,max_ml,30,30,1,3,0.05,0.95,0.9371504335023566,40,0.0,1,0.0,1,0.0,1
3592,max_ml,30,30,1,3,0.05,0.95,0.9336613205254204,32,0.0,1,0.0,1,0.0,1
3593,max_ml,30,30,1,3,0.05,0.95,0.9103011407855726,8,0.0,1,0.0,1,0.0,1
3594,max_ml,30,30,1,3,0.05,0.95,0.8681518756615367,26,0.0,1,0.0,1,0.0,1
3595,max_ml,30,30,1,3,0.05,0.95,0.9477754033605408,28,0.0,1,0.0,1,0.0,1
3596,max_ml,30,30,1,3,0.05,0.95,0.8368049257204428,10,1.0,1,1.0,1,1.0,1
3597,max_ml,30,30,1,3,0.05,0.95,0.9306812533853884,12,0.0,1,0.0,1,0.0,1
3598,max_ml,30,30,1,3,0.05,0.95,0.937706549267952,18,0.0,1,0.0,1,0.0,1
3599,max_ml,30,30,1,3,0.05,0.95,0.8863650783431919,12,1.0,1,1.0,1,1.0,1
3600,max_ml,30,30,1,3,0.05,0.95,0.9353981840491584,41,0.0,1,0.0,1,0.0,1
3601,max_ml,30,30,1,3,0.05,0.95,0.9054871165225148,22,0.0,1,0.0,1,0.0,1
3602,max_ml,30,30,1,3,0.05,0.95,0.943348921266935,12,0.0,1,0.0,1,0.0,1
3603,max_ml,30,30,1,3,0.05,0.95,0.9497908669127764,31,0.0,1,0.0,1,0.0,1
3604,max_ml,30,30,1,3,0.05,0.95,0.9466566603021134,61,0.0,1,0.0,1,0.0,1
3605,max_ml,30,30,1,3,0.05,0.95,0.8656829740495272,18,0.0,1,0.0,1,0.0,1
3606,max_ml,30,30,1,3,0.05,0.95,0.9125372365837868,11,1.0,1,1.0,1,1.0,1
3607,max_ml,30,30,1,3,0.05,0.95,0.9496717726340008,23,0.0,1,0.0,1,0.0,1
3608,max_ml,30,30,1,3,0.05,0.95,0.9200412365350132,13,1.0,1,1.0,1,1.0,1
3609,max_ml,30,30,1,3,0.05,0.95,0.8797365715482879,10,0.0,0,0.0,0,1.0,1
3610,max_ml,30,30,1,3,0.05,0.95,0.8989231698116162,22,0.0,1,0.0,1,0.0,1
3611,max_ml,30,30,1,3,0.05,0.95,0.9206695679829188,16,0.0,1,0.0,1,0.0,1
3612,max_ml,30,30,1,3,0.05,0.95,0.9140302985127946,15,0.0,1,0.0,1,0.0,1
3613,max_ml,30,30,1,3,0.05,0.95,0.90062834057908,13,0.0,1,0.0,1,0.0,1
3614,max_ml,30,30,1,3,0.05,0.95,0.9135158389186074,21,0.0,1,0.0,1,0.0,1
3615,max_ml,30,30,1,3,0.05,0.95,0.9455292364032656,15,0.0,1,0.0,1,0.0,1
3616,max_ml,30,30,1,3,0.05,0.95,0.9389660445033478,24,0.0,1,0.0,1,0.0,1
3617,max_ml,30,30,1,3,0.05,0.95,0.9413946640918942,31,0.0,1,0.0,1,0.0,1
3618,max_ml,30,30,1,3,0.05,0.95,0.8816848067011483,26,0.0,0,0.0,0,1.0,1
3619,max_ml,30,30,1,3,0.05,0.95,0.8616510370462341,9,0.0,1,0.0,1,0.0,1
3620,max_ml,30,30,1,3,0.05,0.95,0.9478980628901306,55,0.0,1,0.0,1,0.0,1
3621,max_ml,30,30,1,3,0.05,0.95,0.9236403017842072,26,0.0,1,0.0,1,0.0,1
3622,max_ml,30,30,1,3,0.05,0.95,0.8593809031666677,13,0.0,1,0.0,1,0.0,1
3623,max_ml,30,30,1,3,0.05,0.95,0.9274175847360387,65,0.0,1,0.0,1,0.0,1
3624,max_ml,30,30,1,3,0.05,0.95,0.924080453696905,15,0.0,0,0.0,0,1.0,1
3625,max_ml,30,30,1,3,0.05,0.95,0.8934776062355181,9,0.0,1,0.0,1,0.0,1
3626,max_ml,30,30,1,3,0.05,0.95,0.8747192472560348,13,0.0,1,0.0,1,0.0,1
3627,max_ml,30,30,1,3,0.05,0.95,0.9353416725602466,22,0.0,1,0.0,1,0.0,1
3628,max_ml,30,30,1,3,0.05,0.95,0.9472936026678012,24,0.0,1,0.0,1,0.0,1
3629,max_ml,30,30,1,3,0.05,0.95,0.9327697313101612,14,0.0,1,0.0,1,0.0,1
3630,max_ml,30,30,1,3,0.05,0.95,0.9410389847452736,62,0.0,1,0.0,1,0.0,1
3631,max_ml,30,30,1,3,0.05,0.95,0.9428024606892336,26,0.0,1,0.0,1,0.0,1
3632,max_ml,30,30,1,3,0.05,0.95,0.9456794326205608,23,0.0,1,0.0,1,0.0,1
3633,max_ml,30,30,1,3,0.05,0.95,0.9183543795379104,12,0.0,0,1.0,1,0.0,0
3634,max_ml,30,30,1,3,0.05,0.95,0.9448249338848258,42,0.0,1,0.0,1,0.0,1
3635,max_ml,30,30,1,3,0.05,0.95,0.9458232533639952,82,0.0,1,0.0,1,0.0,1
3636,max_ml,30,30,1,3,0.05,0.95,0.9405312326163876,7,1.0,1,1.0,1,1.0,1
3637,max_ml,30,30,1,3,0.05,0.95,0.9394169661117612,45,0.0,1,0.0,1,0.0,1
3638,max_ml,30,30,1,3,0.05,0.95,0.9466886035526034,32,0.0,1,0.0,1,0.0,1
3639,max_ml,30,30,1,3,0.05,0.95,0.9247890410592908,28,0.0,1,0.0,1,0.0,1
3640,max_ml,30,30,1,3,0.05,0.95,0.9331681079894752,27,0.0,1,0.0,1,0.0,1
3641,max_ml,30,30,1,3,0.05,0.95,0.9433933963588028,113,0.0,1,0.0,1,0.0,1
3642,max_ml,30,30,1,3,0.05,0.95,0.9198603968911224,8,0.0,0,1.0,1,0.0,0
3643,max_ml,30,30,1,3,0.05,0.95,0.9478608693065816,19,0.0,1,0.0,1,0.0,1
3644,max_ml,30,30,1,3,0.05,0.95,0.938055365050346,25,0.0,1,0.0,1,0.0,1
3645,max_ml,30,30,1,3,0.05,0.95,0.918796328310546,31,0.0,1,0.0,1,0.0,1
3646,max_ml,30,30,1,3,0.05,0.95,0.9305730745096144,18,0.0,1,0.0,1,0.0,1
3647,max_ml,30,30,1,3,0.05,0.95,0.941753226541644,64,0.0,1,0.0,1,0.0,1
3648,max_ml,30,30,1,3,0.05,0.95,0.9215443446929844,12,0.0,1,0.0,1,0.0,1
3649,max_ml,30,30,1,3,0.05,0.95,0.9201724043745464,13,1.0,1,1.0,1,1.0,1
3650,max_ml,30,30,1,3,0.05,0.95,0.8992921862756335,30,0.0,1,0.0,1,0.0,1
3651,max_ml,30,30,1,3,0.05,0.95,0.9349940707996388,14,0.0,1,0.0,1,0.0,1
3652,max_ml,30,30,1,3,0.05,0.95,0.9472410831473136,39,0.0,1,0.0,1,0.0,1
3653,max_ml,30,30,1,3,0.05,0.95,0.9213131028935684,16,0.0,1,0.0,1,0.0,1
3654,max_ml,30,30,1,3,0.05,0.95,0.9474316583573484,10,0.0,0,1.0,1,0.0,0
3655,max_ml,30,30,1,3,0.05,0.95,0.9392271037048516,15,1.0,1,1.0,1,0.0,0
3656,max_ml,30,30,1,3,0.05,0.95,0.949945122276526,26,0.0,1,0.0,1,0.0,1
3657,max_ml,30,30,1,3,0.05,0.95,0.9478665550095856,29,0.0,1,0.0,1,0.0,1
3658,max_ml,30,30,1,3,0.05,0.95,0.937683913935082,17,0.0,1,0.0,1,0.0,1
3659,max_ml,30,30,1,3,0.05,0.95,0.9339735421967352,10,1.0,1,1.0,1,0.0,0
3660,max_ml,30,30,1,3,0.05,0.95,0.8860537651458137,17,1.0,1,1.0,1,1.0,1
3661,max_ml,30,30,1,3,0.05,0.95,0.948818587962199,67,0.0,1,0.0,1,0.0,1
3662,max_ml,30,30,1,3,0.05,0.95,0.9367989618468188,26,0.0,1,0.0,1,0.0,1
3663,max_ml,30,30,1,3,0.05,0.95,0.903959603892348,7,1.0,1,1.0,1,1.0,1
3664,max_ml,30,30,1,3,0.05,0.95,0.9363489574161948,59,0.0,1,0.0,1,0.0,1
3665,max_ml,30,30,1,3,0.05,0.95,0.8691613016136033,16,0.0,1,0.0,1,0.0,1
3666,max_ml,30,30,1,3,0.05,0.95,0.9395995519314588,29,0.0,1,0.0,1,0.0,1
3667,max_ml,30,30,1,3,0.05,0.95,0.8826120693698127,7,1.0,1,1.0,1,0.0,0
3668,max_ml,30,30,1,3,0.05,0.95,0.9038622244389808,24,0.0,1,0.0,1,0.0,1
3669,max_ml,30,30,1,3,0.05,0.95,0.9469809576245972,44,0.0,1,0.0,1,0.0,1
3670,max_ml,30,30,1,3,0.05,0.95,0.9016831103305392,9,1.0,1,0.0,0,0.0,0
3671,max_ml,30,30,1,3,0.05,0.95,0.9387782151202544,20,0.0,1,0.0,1,0.0,1
3672,max_ml,30,30,1,3,0.05,0.95,0.9074951883690692,30,0.0,1,0.0,1,0.0,1
3673,max_ml,30,30,1,3,0.05,0.95,0.9297258467917036,10,0.0,1,0.0,1,0.0,1
3674,max_ml,30,30,1,3,0.05,0.95,0.945174025687343,21,0.0,1,0.0,1,0.0,1
3675,max_ml,30,30,1,3,0.05,0.95,0.9499330258426676,34,0.0,1,0.0,1,0.0,1
3676,max_ml,30,30,1,3,0.05,0.95,0.934792899392657,34,0.0,1,0.0,1,0.0,1
3677,max_ml,30,30,1,3,0.05,0.95,0.946730669858259,20,0.0,1,0.0,1,0.0,1
3678,max_ml,30,30,1,3,0.05,0.95,0.9440851577678904,32,0.0,1,0.0,1,0.0,1
3679,max_ml,30,30,1,3,0.05,0.95,0.9123473125592684,21,0.0,1,0.0,1,0.0,1
3680,max_ml,30,30,1,3,0.05,0.95,0.923868614948596,19,0.0,1,0.0,1,0.0,1
3681,max_ml,30,30,1,3,0.05,0.95,0.9281916736702454,10,0.0,0,1.0,1,1.0,1
3682,max_ml,30,30,1,3,0.05,0.95,0.9227282268747138,25,0.0,1,0.0,1,0.0,1
3683,max_ml,30,30,1,3,0.05,0.95,0.9444249386719654,21,0.0,1,0.0,1,0.0,1
3684,max_ml,30,30,1,3,0.05,0.95,0.9059532456939074,22,0.0,1,0.0,1,0.0,1
3685,max_ml,30,30,1,3,0.05,0.95,0.9317516358518796,29,0.0,1,0.0,1,0.0,1
3686,max_ml,30,30,1,3,0.05,0.95,0.9404213956291672,34,0.0,1,0.0,1,0.0,1
3687,max_ml,30,30,1,3,0.05,0.95,0.930380054416494,19,0.0,1,0.0,1,0.0,1
3688,max_ml,30,30,1,3,0.05,0.95,0.9318547354338816,9,1.0,1,1.0,1,1.0,1
3689,max_ml,30,30,1,3,0.05,0.95,0.9178315333300692,11,0.0,0,1.0,1,1.0,1
3690,max_ml,30,30,1,3,0.05,0.95,0.9306307021427562,12,0.0,1,0.0,1,0.0,1
3691,max_ml,30,30,1,3,0.05,0.95,0.949793300023294,25,0.0,1,0.0,1,0.0,1
3692,max_ml,30,30,1,3,0.05,0.95,0.9429170759088672,27,0.0,1,0.0,1,0.0,1
3693,max_ml,30,30,1,3,0.05,0.95,0.9183090651400307,30,0.0,1,0.0,1,0.0,1
3694,max_ml,30,30,1,3,0.05,0.95,0.9135064720017768,11,0.0,1,0.0,1,0.0,1
3695,max_ml,30,30,1,3,0.05,0.95,0.8928161802099596,25,0.0,1,0.0,1,0.0,1
3696,max_ml,30,30,1,3,0.05,0.95,0.8673826851379187,11,1.0,1,1.0,1,1.0,1
3697,max_ml,30,30,1,3,0.05,0.95,0.934191513832516,48,0.0,1,0.0,1,0.0,1
3698,max_ml,30,30,1,3,0.05,0.95,0.8860653883047873,9,0.0,0,1.0,1,0.0,0
3699,max_ml,30,30,1,3,0.05,0.95,0.9183854069667702,29,0.0,1,0.0,1,0.0,1
3700,max_ml,30,30,1,3,0.05,0.95,0.9410393206553528,16,0.0,1,0.0,1,0.0,1
3701,max_ml,30,30,1,3,0.05,0.95,0.8525666070570841,12,0.0,1,0.0,1,0.0,1
3702,max_ml,30,30,1,3,0.05,0.95,0.9295764261506226,48,0.0,1,0.0,1,0.0,1
3703,max_ml,30,30,1,3,0.05,0.95,0.9466798867204214,35,0.0,1,0.0,1,0.0,1
3704,max_ml,30,30,1,3,0.05,0.95,0.9244505102381066,15,0.0,1,0.0,1,0.0,1
3705,max_ml,30,30,1,3,0.05,0.95,0.9180420834418588,17,0.0,1,0.0,1,0.0,1
3706,max_ml,30,30,1,3,0.05,0.95,0.9264271329654484,37,0.0,1,0.0,1,0.0,1
3707,max_ml,30,30,1,3,0.05,0.95,0.9470224364832358,24,0.0,1,0.0,1,0.0,1
3708,max_ml,30,30,1,3,0.05,0.95,0.9014115527938344,7,1.0,1,1.0,1,1.0,1
3709,max_ml,30,30,1,3,0.05,0.95,0.9487940951144382,30,0.0,1,0.0,1,0.0,1
3710,max_ml,30,30,1,3,0.05,0.95,0.9367859929706722,28,0.0,1,0.0,1,0.0,1
3711,max_ml,30,30,1,3,0.05,0.95,0.9324123507222344,28,0.0,1,0.0,1,0.0,1
3712,max_ml,30,30,1,3,0.05,0.95,0.9463517165898878,26,0.0,1,0.0,1,0.0,1
3713,max_ml,30,30,1,3,0.05,0.95,0.8430540803494719,11,1.0,1,1.0,1,1.0,1
3714,max_ml,30,30,1,3,0.05,0.95,0.9465307860424303,20,0.0,1,0.0,1,0.0,1
3715,max_ml,30,30,1,3,0.05,0.95,0.9098617153837664,33,0.0,1,0.0,1,0.0,1
3716,max_ml,30,30,1,3,0.05,0.95,0.9388402981440298,26,0.0,1,0.0,1,0.0,1
3717,max_ml,30,30,1,3,0.05,0.95,0.9221476612471396,12,0.0,1,0.0,1,0.0,1
3718,max_ml,30,30,1,3,0.05,0.95,0.9498194247252664,23,0.0,1,0.0,1,0.0,1
3719,max_ml,30,30,1,3,0.05,0.95,0.9467208529398404,26,0.0,1,0.0,1,0.0,1
3720,max_ml,30,30,1,3,0.05,0.95,0.9310419984569956,12,0.0,1,0.0,1,0.0,1
3721,max_ml,30,30,1,3,0.05,0.95,0.9239188894009176,35,0.0,1,0.0,1,0.0,1
3722,max_ml,30,30,1,3,0.05,0.95,0.9313062550548205,42,0.0,1,0.0,1,0.0,1
3723,max_ml,30,30,1,3,0.05,0.95,0.9421113938264116,18,0.0,1,0.0,1,0.0,1
3724,max_ml,30,30,1,3,0.05,0.95,0.8941590260405959,35,0.0,1,0.0,1,0.0,1
3725,max_ml,30,30,1,3,0.05,0.95,0.9411863241370906,33,0.0,1,0.0,1,0.0,1
3726,max_ml,30,30,1,3,0.05,0.95,0.9395069032919942,35,0.0,1,0.0,1,0.0,1
3727,max_ml,30,30,1,3,0.05,0.95,0.9277713266205412,9,1.0,1,1.0,1,1.0,1
3728,max_ml,30,30,1,3,0.05,0.95,0.8845287840113619,34,0.0,1,0.0,1,0.0,1
3729,max_ml,30,30,1,3,0.05,0.95,0.9425075231170612,12,0.0,1,0.0,1,0.0,1
3730,max_ml,30,30,1,3,0.05,0.95,0.933121665830761,35,0.0,1,0.0,1,0.0,1
3731,max_ml,30,30,1,3,0.05,0.95,0.9087503399690292,7,1.0,1,1.0,1,1.0,1
3732,max_ml,30,30,1,3,0.05,0.95,0.897809133661571,12,0.0,0,0.0,0,1.0,1
3733,max_ml,30,30,1,3,0.05,0.95,0.9278884385506918,15,0.0,0,1.0,1,0.0,0
3734,max_ml,30,30,1,3,0.05,0.95,0.9178998079643916,12,1.0,1,1.0,1,1.0,1
3735,max_ml,30,30,1,3,0.05,0.95,0.9207000648186282,14,0.0,1,0.0,1,0.0,1
3736,max_ml,30,30,1,3,0.05,0.95,0.940875769605773,31,0.0,1,0.0,1,0.0,1
3737,max_ml,30,30,1,3,0.05,0.95,0.9377229691676228,47,0.0,1,0.0,1,0.0,1
3738,max_ml,30,30,1,3,0.05,0.95,0.9234455317008916,14,0.0,1,0.0,1,0.0,1
3739,max_ml,30,30,1,3,0.05,0.95,0.9405685671364716,19,0.0,1,0.0,1,0.0,1
3740,max_ml,30,30,1,3,0.05,0.95,0.9484249709062242,9,1.0,1,1.0,1,1.0,1
3741,max_ml,30,30,1,3,0.05,0.95,0.9492505857031152,20,0.0,1,0.0,1,0.0,1
3742,max_ml,30,30,1,3,0.05,0.95,0.8918518058487083,13,0.0,0,1.0,1,0.0,0
3743,max_ml,30,30,1,3,0.05,0.95,0.9294306011283217,12,0.0,1,0.0,1,0.0,1
3744,max_ml,30,30,1,3,0.05,0.95,0.9374729490092224,9,0.0,0,1.0,1,0.0,0
3745,max_ml,30,30,1,3,0.05,0.95,0.8263210926293446,25,1.0,1,1.0,1,1.0,1
3746,max_ml,30,30,1,3,0.05,0.95,0.9445025354191604,34,0.0,1,0.0,1,0.0,1
3747,max_ml,30,30,1,3,0.05,0.95,0.7535855613501448,4,1.0,1,1.0,1,1.0,1
3748,max_ml,30,30,1,3,0.05,0.95,0.949795057428954,24,0.0,1,0.0,1,0.0,1
3749,max_ml,30,30,1,3,0.05,0.95,0.9420588050065818,39,0.0,1,0.0,1,0.0,1
3750,max_ml,30,30,1,3,0.05,0.95,0.8958110509308552,23,0.0,1,0.0,1,0.0,1
3751,max_ml,30,30,1,3,0.05,0.95,0.9447731147536852,14,0.0,1,0.0,1,0.0,1
3752,max_ml,30,30,1,3,0.05,0.95,0.7898081648000165,7,1.0,1,1.0,1,1.0,1
3753,max_ml,30,30,1,3,0.05,0.95,0.8277876711060617,12,0.0,0,0.0,0,1.0,1
3754,max_ml,30,30,1,3,0.05,0.95,0.8447193572322649,9,1.0,1,1.0,1,0.0,0
3755,max_ml,30,30,1,3,0.05,0.95,0.9491648451892492,38,0.0,1,0.0,1,0.0,1
3756,max_ml,30,30,1,3,0.05,0.95,0.8726726797766063,6,1.0,1,1.0,1,0.0,0
3757,max_ml,30,30,1,3,0.05,0.95,0.942890273131646,22,0.0,1,0.0,1,0.0,1
3758,max_ml,30,30,1,3,0.05,0.95,0.906248393814426,12,0.0,0,1.0,1,0.0,0
3759,max_ml,30,30,1,3,0.05,0.95,0.8872471365050633,10,0.0,1,0.0,1,0.0,1
3760,max_ml,30,30,1,3,0.05,0.95,0.9380268460670383,15,0.0,1,0.0,1,0.0,1
3761,max_ml,30,30,1,3,0.05,0.95,0.9299451499498632,28,0.0,1,0.0,1,0.0,1
3762,max_ml,30,30,1,3,0.05,0.95,0.9498166657083656,43,0.0,1,0.0,1,0.0,1
3763,max_ml,30,30,1,3,0.05,0.95,0.8803844236177225,14,1.0,1,1.0,1,1.0,1
3764,max_ml,30,30,1,3,0.05,0.95,0.9442066235664028,137,0.0,1,0.0,1,0.0,1
3765,max_ml,30,30,1,3,0.05,0.95,0.9481907196895,25,0.0,1,0.0,1,0.0,1
3766,max_ml,30,30,1,3,0.05,0.95,0.9253879493563902,19,0.0,1,0.0,1,0.0,1
3767,max_ml,30,30,1,3,0.05,0.95,0.9451046687162644,31,0.0,1,0.0,1,0.0,1
3768,max_ml,30,30,1,3,0.05,0.95,0.9008499585990196,33,0.0,1,0.0,1,0.0,1
3769,max_ml,30,30,1,3,0.05,0.95,0.9269181968241834,41,0.0,1,0.0,1,0.0,1
3770,max_ml,30,30,1,3,0.05,0.95,0.9013501460937068,16,0.0,1,0.0,1,0.0,1
3771,max_ml,30,30,1,3,0.05,0.95,0.9029794278526287,26,0.0,1,0.0,1,0.0,1
3772,max_ml,30,30,1,3,0.05,0.95,0.936923047355088,47,0.0,1,0.0,1,0.0,1
3773,max_ml,30,30,1,3,0.05,0.95,0.9415906278440151,14,0.0,1,0.0,1,0.0,1
3774,max_ml,30,30,1,3,0.05,0.95,0.908716027303482,31,0.0,1,0.0,1,0.0,1
3775,max_ml,30,30,1,3,0.05,0.95,0.937573349367986,18,0.0,0,1.0,1,0.0,0
3776,max_ml,30,30,1,3,0.05,0.95,0.877642103191305,8,1.0,1,0.0,0,0.0,0
3777,max_ml,30,30,1,3,0.05,0.95,0.940579733376488,11,0.0,0,1.0,1,0.0,0
3778,max_ml,30,30,1,3,0.05,0.95,0.9486730080321556,24,0.0,1,0.0,1,0.0,1
3779,max_ml,30,30,1,3,0.05,0.95,0.9251995848904548,19,0.0,1,0.0,1,0.0,1
3780,max_ml,30,30,1,3,0.05,0.95,0.9257869723983214,8,1.0,1,1.0,1,1.0,1
3781,max_ml,30,30,1,3,0.05,0.95,0.917721624979037,14,0.0,1,0.0,1,0.0,1
3782,max_ml,30,30,1,3,0.05,0.95,0.9334597627728796,16,0.0,1,0.0,1,0.0,1
3783,max_ml,30,30,1,3,0.05,0.95,0.9077467084358474,16,0.0,1,0.0,1,0.0,1
3784,max_ml,30,30,1,3,0.05,0.95,0.9134220257192464,24,0.0,1,0.0,1,0.0,1
3785,max_ml,30,30,1,3,0.05,0.95,0.9444403716962998,48,0.0,1,0.0,1,0.0,1
3786,max_ml,30,30,1,3,0.05,0.95,0.9156904209109764,14,1.0,1,1.0,1,1.0,1
3787,max_ml,30,30,1,3,0.05,0.95,0.9413939853521528,13,0.0,1,0.0,1,0.0,1
3788,max_ml,30,30,1,3,0.05,0.95,0.9261602562205687,14,0.0,1,0.0,1,0.0,1
3789,max_ml,30,30,1,3,0.05,0.95,0.934359780536886,19,0.0,1,0.0,1,0.0,1
3790,max_ml,30,30,1,3,0.05,0.95,0.9222120076493618,45,0.0,1,0.0,1,0.0,1
3791,max_ml,30,30,1,3,0.05,0.95,0.9482828090713884,23,0.0,1,0.0,1,0.0,1
3792,max_ml,30,30,1,3,0.05,0.95,0.9248657877428064,24,0.0,1,0.0,1,0.0,1
3793,max_ml,30,30,1,3,0.05,0.95,0.9195066680729244,19,0.0,1,0.0,1,0.0,1
3794,max_ml,30,30,1,3,0.05,0.95,0.9339003481018364,28,0.0,1,0.0,1,0.0,1
3795,max_ml,30,30,1,3,0.05,0.95,0.7193767822044642,8,1.0,1,1.0,1,1.0,1
3796,max_ml,30,30,1,3,0.05,0.95,0.9232510070311776,30,0.0,1,0.0,1,0.0,1
3797,max_ml,30,30,1,3,0.05,0.95,0.92775748560439,22,0.0,1,0.0,1,0.0,1
3798,max_ml,30,30,1,3,0.05,0.95,0.9409544873336968,46,0.0,1,0.0,1,0.0,1
3799,max_ml,30,30,1,3,0.05,0.95,0.9313315121811948,13,0.0,1,0.0,1,0.0,1
3800,max_ml,30,30,1,3,0.05,0.95,0.937919973907281,17,0.0,0,1.0,1,1.0,1
3801,max_ml,30,30,1,3,0.05,0.95,0.9375052979641184,17,0.0,1,0.0,1,0.0,1
3802,max_ml,30,30,1,3,0.05,0.95,0.945791393440908,17,0.0,1,0.0,1,0.0,1
3803,max_ml,30,30,1,3,0.05,0.95,0.8438984025409138,12,0.0,0,1.0,1,1.0,1
3804,max_ml,30,30,1,3,0.05,0.95,0.9298559906038114,27,0.0,1,0.0,1,0.0,1
3805,max_ml,30,30,1,3,0.05,0.95,0.9448351296946156,15,0.0,0,0.0,0,1.0,1
3806,max_ml,30,30,1,3,0.05,0.95,0.9172254504175434,14,0.0,1,0.0,1,0.0,1
3807,max_ml,30,30,1,3,0.05,0.95,0.9377001070311158,23,0.0,1,0.0,1,0.0,1
3808,max_ml,30,30,1,3,0.05,0.95,0.9245283492078896,24,0.0,0,1.0,1,0.0,0
3809,max_ml,30,30,1,3,0.05,0.95,0.9193517128218884,16,0.0,1,0.0,1,0.0,1
3810,max_ml,30,30,1,3,0.05,0.95,0.9359631698371071,23,0.0,1,0.0,1,0.0,1
3811,max_ml,30,30,1,3,0.05,0.95,0.8942372550673026,8,1.0,1,1.0,1,1.0,1
3812,max_ml,30,30,1,3,0.05,0.95,0.9128478628119902,18,0.0,0,0.0,0,1.0,1
3813,max_ml,30,30,1,3,0.05,0.95,0.9398187622141688,10,0.0,0,1.0,1,1.0,1
3814,max_ml,30,30,1,3,0.05,0.95,0.8357911267922338,4,1.0,1,1.0,1,1.0,1
3815,max_ml,30,30,1,3,0.05,0.95,0.8822662099465248,9,1.0,1,1.0,1,1.0,1
3816,max_ml,30,30,1,3,0.05,0.95,0.8762972390752711,15,0.0,1,0.0,1,0.0,1
3817,max_ml,30,30,1,3,0.05,0.95,0.9491232382528396,14,0.0,1,0.0,1,0.0,1
3818,max_ml,30,30,1,3,0.05,0.95,0.9306042718680104,16,0.0,1,0.0,1,0.0,1
3819,max_ml,30,30,1,3,0.05,0.95,0.9360909521387628,23,0.0,1,0.0,1,0.0,1
3820,max_ml,30,30,1,3,0.05,0.95,0.9233703262771914,15,0.0,1,0.0,1,0.0,1
3821,max_ml,30,30,1,3,0.05,0.95,0.9385178719256028,33,0.0,1,0.0,1,0.0,1
3822,max_ml,30,30,1,3,0.05,0.95,0.905221873621256,8,1.0,1,1.0,1,1.0,1
3823,max_ml,30,30,1,3,0.05,0.95,0.9376186855979796,28,0.0,1,0.0,1,0.0,1
3824,max_ml,30,30,1,3,0.05,0.95,0.93354494874744,12,0.0,1,0.0,1,0.0,1
3825,max_ml,30,30,1,3,0.05,0.95,0.9415241420715496,20,0.0,1,0.0,1,0.0,1
3826,max_ml,30,30,1,3,0.05,0.95,0.9105486458948008,6,1.0,1,1.0,1,1.0,1
3827,max_ml,30,30,1,3,0.05,0.95,0.911612937718964,52,0.0,1,0.0,1,0.0,1
3828,max_ml,30,30,1,3,0.05,0.95,0.8702593191410745,13,0.0,0,0.0,0,1.0,1
3829,max_ml,30,30,1,3,0.05,0.95,0.9443084236004275,31,0.0,0,0.0,0,1.0,1
3830,max_ml,30,30,1,3,0.05,0.95,0.9487328378736972,14,0.0,1,0.0,1,0.0,1
3831,max_ml,30,30,1,3,0.05,0.95,0.9175694287463708,13,0.0,1,0.0,1,0.0,1
3832,max_ml,30,30,1,3,0.05,0.95,0.9425200405961968,32,0.0,1,0.0,1,0.0,1
3833,max_ml,30,30,1,3,0.05,0.95,0.882519549806165,9,1.0,1,1.0,1,1.0,1
3834,max_ml,30,30,1,3,0.05,0.95,0.9419462391162314,39,0.0,1,0.0,1,0.0,1
3835,max_ml,30,30,1,3,0.05,0.95,0.9308434459253933,22,0.0,1,0.0,1,0.0,1
3836,max_ml,30,30,1,3,0.05,0.95,0.916917639491786,10,0.0,1,0.0,1,0.0,1
3837,max_ml,30,30,1,3,0.05,0.95,0.9299118720341508,30,0.0,1,0.0,1,0.0,1
3838,max_ml,30,30,1,3,0.05,0.95,0.9450394622450567,22,0.0,1,0.0,1,0.0,1
3839,max_ml,30,30,1,3,0.05,0.95,0.9151466186796844,23,0.0,1,0.0,1,0.0,1
3840,max_ml,30,30,1,3,0.05,0.95,0.8937838648818648,20,0.0,1,0.0,1,0.0,1
3841,max_ml,30,30,1,3,0.05,0.95,0.920625696174127,20,0.0,1,0.0,1,0.0,1
3842,max_ml,30,30,1,3,0.05,0.95,0.9429804261584666,17,0.0,1,0.0,1,0.0,1
3843,max_ml,30,30,1,3,0.05,0.95,0.941134621359432,15,0.0,1,0.0,1,0.0,1
3844,max_ml,30,30,1,3,0.05,0.95,0.8949507379757433,19,0.0,1,0.0,1,0.0,1
3845,max_ml,30,30,1,3,0.05,0.95,0.942275348942158,32,0.0,1,0.0,1,0.0,1
3846,max_ml,30,30,1,3,0.05,0.95,0.9124756360382716,19,0.0,0,0.0,0,1.0,1
3847,max_ml,30,30,1,3,0.05,0.95,0.8969601824098693,7,1.0,1,1.0,1,0.0,0
3848,max_ml,30,30,1,3,0.05,0.95,0.8980568346863682,28,0.0,1,0.0,1,0.0,1
3849,max_ml,30,30,1,3,0.05,0.95,0.9257362370848308,40,0.0,1,0.0,1,0.0,1
3850,max_ml,30,30,1,3,0.05,0.95,0.8766790386432862,19,0.0,1,0.0,1,0.0,1
3851,max_ml,30,30,1,3,0.05,0.95,0.946949726265476,17,0.0,1,0.0,1,0.0,1
3852,max_ml,30,30,1,3,0.05,0.95,0.89897938768403,9,1.0,1,1.0,1,1.0,1
3853,max_ml,30,30,1,3,0.05,0.95,0.9245092729229524,18,0.0,1,0.0,1,0.0,1
3854,max_ml,30,30,1,3,0.05,0.95,0.92375433846899,52,0.0,1,0.0,1,0.0,1
3855,max_ml,30,30,1,3,0.05,0.95,0.9072095165290476,14,0.0,1,0.0,1,0.0,1
3856,max_ml,30,30,1,3,0.05,0.95,0.9468177009492376,19,0.0,1,0.0,1,0.0,1
3857,max_ml,30,30,1,3,0.05,0.95,0.9122987492411544,13,0.0,1,0.0,1,0.0,1
3858,max_ml,30,30,1,3,0.05,0.95,0.930402005316859,24,0.0,1,0.0,1,0.0,1
3859,max_ml,30,30,1,3,0.05,0.95,0.9447456964279332,36,0.0,1,0.0,1,0.0,1
3860,max_ml,30,30,1,3,0.05,0.95,0.9124304417875974,17,0.0,1,0.0,1,0.0,1
3861,max_ml,30,30,1,3,0.05,0.95,0.8560319904428194,13,0.0,1,0.0,1,0.0,1
3862,max_ml,30,30,1,3,0.05,0.95,0.9498167286645618,12,0.0,1,0.0,1,0.0,1
3863,max_ml,30,30,1,3,0.05,0.95,0.911524471131976,10,0.0,1,0.0,1,0.0,1
3864,max_ml,30,30,1,3,0.05,0.95,0.9494274440003234,17,0.0,1,0.0,1,0.0,1
3865,max_ml,30,30,1,3,0.05,0.95,0.9464878249963864,21,0.0,1,0.0,1,0.0,1
3866,max_ml,30,30,1,3,0.05,0.95,0.9316503770645812,32,0.0,1,0.0,1,0.0,1
3867,max_ml,30,30,1,3,0.05,0.95,0.9199479392762354,17,0.0,1,0.0,1,0.0,1
3868,max_ml,30,30,1,3,0.05,0.95,0.9419606726805944,26,0.0,1,0.0,1,0.0,1
3869,max_ml,30,30,1,3,0.05,0.95,0.934543379140736,32,0.0,1,0.0,1,0.0,1
3870,max_ml,30,30,1,3,0.05,0.95,0.9177246888454704,11,0.0,1,0.0,1,0.0,1
3871,max_ml,30,30,1,3,0.05,0.95,0.9346847393572564,8,0.0,1,0.0,1,0.0,1
3872,max_ml,30,30,1,3,0.05,0.95,0.9492537515580614,4,1.0,1,1.0,1,1.0,1
3873,max_ml,30,30,1,3,0.05,0.95,0.8295169669802912,9,1.0,1,1.0,1,1.0,1
3874,max_ml,30,30,1,3,0.05,0.95,0.9133421910014836,43,0.0,1,0.0,1,0.0,1
3875,max_ml,30,30,1,3,0.05,0.95,0.924561575851014,9,1.0,1,1.0,1,1.0,1
3876,max_ml,30,30,1,3,0.05,0.95,0.9482924302301636,11,0.0,1,0.0,1,0.0,1
3877,max_ml,30,30,1,3,0.05,0.95,0.829285417352125,26,0.0,1,0.0,1,0.0,1
3878,max_ml,30,30,1,3,0.05,0.95,0.9402029712631678,21,0.0,1,0.0,1,0.0,1
3879,max_ml,30,30,1,3,0.05,0.95,0.9259339853042065,18,0.0,1,0.0,1,0.0,1
3880,max_ml,30,30,1,3,0.05,0.95,0.9179039858036484,15,0.0,1,0.0,1,0.0,1
3881,max_ml,30,30,1,3,0.05,0.95,0.9488091765529082,63,0.0,1,0.0,1,0.0,1
3882,max_ml,30,30,1,3,0.05,0.95,0.931730032202293,10,0.0,1,0.0,1,0.0,1
3883,max_ml,30,30,1,3,0.05,0.95,0.8927139456426955,9,1.0,1,1.0,1,0.0,0
3884,max_ml,30,30,1,3,0.05,0.95,0.9299538570803672,71,0.0,1,0.0,1,0.0,1
3885,max_ml,30,30,1,3,0.05,0.95,0.914710365358004,6,1.0,1,1.0,1,1.0,1
3886,max_ml,30,30,1,3,0.05,0.95,0.84477768242853,10,0.0,1,0.0,1,0.0,1
3887,max_ml,30,30,1,3,0.05,0.95,0.9226150183969244,39,0.0,1,0.0,1,0.0,1
3888,max_ml,30,30,1,3,0.05,0.95,0.8921498369803245,11,0.0,1,0.0,1,0.0,1
3889,max_ml,30,30,1,3,0.05,0.95,0.9194216994028976,18,0.0,0,0.0,0,1.0,1
3890,max_ml,30,30,1,3,0.05,0.95,0.931251410739898,9,0.0,1,0.0,1,0.0,1
3891,max_ml,30,30,1,3,0.05,0.95,0.9015657970073468,14,0.0,1,0.0,1,0.0,1
3892,max_ml,30,30,1,3,0.05,0.95,0.9206457049691712,20,0.0,1,0.0,1,0.0,1
3893,max_ml,30,30,1,3,0.05,0.95,0.8715860461608054,10,1.0,1,1.0,1,1.0,1
3894,max_ml,30,30,1,3,0.05,0.95,0.8947543661123399,27,0.0,1,0.0,1,0.0,1
3895,max_ml,30,30,1,3,0.05,0.95,0.93279502209434,14,0.0,1,0.0,1,0.0,1
3896,max_ml,30,30,1,3,0.05,0.95,0.8917946096820989,11,1.0,1,1.0,1,1.0,1
3897,max_ml,30,30,1,3,0.05,0.95,0.8118182922094649,7,1.0,1,1.0,1,1.0,1
3898,max_ml,30,30,1,3,0.05,0.95,0.9457658010562462,16,0.0,1,0.0,1,0.0,1
3899,max_ml,30,30,1,3,0.05,0.95,0.9473527260476564,14,0.0,1,0.0,1,0.0,1
3900,max_ml,30,30,1,3,0.05,0.95,0.9489786792020514,28,0.0,1,0.0,1,0.0,1
3901,max_ml,30,30,1,3,0.05,0.95,0.9263527231338988,36,0.0,1,0.0,1,0.0,1
3902,max_ml,30,30,1,3,0.05,0.95,0.9296638700215504,9,0.0,1,0.0,1,0.0,1
3903,max_ml,30,30,1,3,0.05,0.95,0.9491133059387322,26,0.0,1,0.0,1,0.0,1
3904,max_ml,30,30,1,3,0.05,0.95,0.9391030890464356,18,0.0,1,0.0,1,0.0,1
3905,max_ml,30,30,1,3,0.05,0.95,0.9488523014308886,23,0.0,1,0.0,1,0.0,1
3906,max_ml,30,30,1,3,0.05,0.95,0.9418877672747272,7,1.0,1,1.0,1,1.0,1
3907,max_ml,30,30,1,3,0.05,0.95,0.9059518306480148,8,1.0,1,1.0,1,1.0,1
3908,max_ml,30,30,1,3,0.05,0.95,0.9087580515730478,30,0.0,1,0.0,1,0.0,1
3909,max_ml,30,30,1,3,0.05,0.95,0.9317076193622398,27,0.0,1,0.0,1,0.0,1
3910,max_ml,30,30,1,3,0.05,0.95,0.937367915586388,14,0.0,1,0.0,1,0.0,1
3911,max_ml,30,30,1,3,0.05,0.95,0.9270257507949248,27,0.0,1,0.0,1,0.0,1
3912,max_ml,30,30,1,3,0.05,0.95,0.8873699165710002,11,0.0,1,0.0,1,0.0,1
3913,max_ml,30,30,1,3,0.05,0.95,0.9402602779404052,28,0.0,1,0.0,1,0.0,1
3914,max_ml,30,30,1,3,0.05,0.95,0.9300926571482389,39,0.0,1,0.0,1,0.0,1
3915,max_ml,30,30,1,3,0.05,0.95,0.9321744388570764,33,0.0,1,0.0,1,0.0,1
3916,max_ml,30,30,1,3,0.05,0.95,0.9246924866404692,5,1.0,1,1.0,1,1.0,1
3917,max_ml,30,30,1,3,0.05,0.95,0.9262004786149176,16,0.0,1,0.0,1,0.0,1
3918,max_ml,30,30,1,3,0.05,0.95,0.8699184276899511,8,1.0,1,1.0,1,1.0,1
3919,max_ml,30,30,1,3,0.05,0.95,0.9452931559472214,27,0.0,1,0.0,1,0.0,1
3920,max_ml,30,30,1,3,0.05,0.95,0.935098162591436,15,0.0,1,0.0,1,0.0,1
3921,max_ml,30,30,1,3,0.05,0.95,0.9336742016092028,26,0.0,1,0.0,1,0.0,1
3922,max_ml,30,30,1,3,0.05,0.95,0.9337502102869674,40,0.0,1,0.0,1,0.0,1
3923,max_ml,30,30,1,3,0.05,0.95,0.9476254904436252,38,0.0,1,0.0,1,0.0,1
3924,max_ml,30,30,1,3,0.05,0.95,0.9209708583386008,22,0.0,1,0.0,1,0.0,1
3925,max_ml,30,30,1,3,0.05,0.95,0.935999328170305,29,0.0,1,0.0,1,0.0,1
3926,max_ml,30,30,1,3,0.05,0.95,0.9467960058683824,21,0.0,1,0.0,1,0.0,1
3927,max_ml,30,30,1,3,0.05,0.95,0.9183025289229092,7,1.0,1,1.0,1,1.0,1
3928,max_ml,30,30,1,3,0.05,0.95,0.859549072995529,22,0.0,1,0.0,1,0.0,1
3929,max_ml,30,30,1,3,0.05,0.95,0.9495735166312742,27,0.0,1,0.0,1,0.0,1
3930,max_ml,30,30,1,3,0.05,0.95,0.9375833507963648,32,0.0,1,0.0,1,0.0,1
3931,max_ml,30,30,1,3,0.05,0.95,0.9432198377132466,8,1.0,1,1.0,1,1.0,1
3932,max_ml,30,30,1,3,0.05,0.95,0.9366521670178252,41,0.0,1,0.0,1,0.0,1
3933,max_ml,30,30,1,3,0.05,0.95,0.9073725466253424,13,0.0,1,0.0,1,0.0,1
3934,max_ml,30,30,1,3,0.05,0.95,0.9212376696823382,19,0.0,1,0.0,1,0.0,1
3935,max_ml,30,30,1,3,0.05,0.95,0.921839484607628,24,0.0,1,0.0,1,0.0,1
3936,max_ml,30,30,1,3,0.05,0.95,0.935200735995472,29,0.0,1,0.0,1,0.0,1
3937,max_ml,30,30,1,3,0.05,0.95,0.92864005563552,13,0.0,1,0.0,1,0.0,1
3938,max_ml,30,30,1,3,0.05,0.95,0.9472318331973432,34,0.0,1,0.0,1,0.0,1
3939,max_ml,30,30,1,3,0.05,0.95,0.949527698047367,50,0.0,1,0.0,1,0.0,1
3940,max_ml,30,30,1,3,0.05,0.95,0.8399154837238201,8,1.0,1,1.0,1,1.0,1
3941,max_ml,30,30,1,3,0.05,0.95,0.9167567604313184,28,0.0,1,0.0,1,0.0,1
3942,max_ml,30,30,1,3,0.05,0.95,0.9219644071594418,23,0.0,1,0.0,1,0.0,1
3943,max_ml,30,30,1,3,0.05,0.95,0.9494799640810656,28,0.0,1,0.0,1,0.0,1
3944,max_ml,30,30,1,3,0.05,0.95,0.8759229882073779,15,0.0,1,0.0,1,0.0,1
3945,max_ml,30,30,1,3,0.05,0.95,0.9480168435903767,16,0.0,1,0.0,1,0.0,1
3946,max_ml,30,30,1,3,0.05,0.95,0.9042749669974972,10,1.0,1,1.0,1,1.0,1
3947,max_ml,30,30,1,3,0.05,0.95,0.8427830594656578,9,0.0,0,1.0,1,1.0,1
3948,max_ml,30,30,1,3,0.05,0.95,0.9414106012279282,27,0.0,0,0.0,0,1.0,1
3949,max_ml,30,30,1,3,0.05,0.95,0.9164308167294368,20,0.0,1,0.0,1,0.0,1
3950,max_ml,30,30,1,3,0.05,0.95,0.9467016743957865,51,0.0,1,0.0,1,0.0,1
3951,max_ml,30,30,1,3,0.05,0.95,0.9006186338434011,71,0.0,1,0.0,1,0.0,1
3952,max_ml,30,30,1,3,0.05,0.95,0.937999851588066,27,0.0,1,0.0,1,0.0,1
3953,max_ml,30,30,1,3,0.05,0.95,0.9149167866757688,30,0.0,1,0.0,1,0.0,1
3954,max_ml,30,30,1,3,0.05,0.95,0.9412808627874718,15,0.0,1,0.0,1,0.0,1
3955,max_ml,30,30,1,3,0.05,0.95,0.8252709949271877,6,1.0,1,1.0,1,1.0,1
3956,max_ml,30,30,1,3,0.05,0.95,0.9064384214801956,7,1.0,1,1.0,1,1.0,1
3957,max_ml,30,30,1,3,0.05,0.95,0.8949724401727147,15,0.0,1,0.0,1,0.0,1
3958,max_ml,30,30,1,3,0.05,0.95,0.9356883026227484,10,0.0,1,0.0,1,0.0,1
3959,max_ml,30,30,1,3,0.05,0.95,0.9192200775293772,10,0.0,1,0.0,1,0.0,1
3960,max_ml,30,30,1,3,0.05,0.95,0.9345629194984711,26,0.0,1,0.0,1,0.0,1
3961,max_ml,30,30,1,3,0.05,0.95,0.8657591022993213,7,1.0,1,1.0,1,1.0,1
3962,max_ml,30,30,1,3,0.05,0.95,0.9437907995604958,25,0.0,1,0.0,1,0.0,1
3963,max_ml,30,30,1,3,0.05,0.95,0.9409494458568496,22,0.0,1,0.0,1,0.0,1
3964,max_ml,30,30,1,3,0.05,0.95,0.9332247159902968,7,1.0,1,1.0,1,0.0,0
3965,max_ml,30,30,1,3,0.05,0.95,0.911575148660448,6,1.0,1,1.0,1,1.0,1
3966,max_ml,30,30,1,3,0.05,0.95,0.9476436349588296,28,0.0,1,0.0,1,0.0,1
3967,max_ml,30,30,1,3,0.05,0.95,0.8008333593682567,6,1.0,1,1.0,1,1.0,1
3968,max_ml,30,30,1,3,0.05,0.95,0.9070440495443872,13,1.0,1,1.0,1,1.0,1
3969,max_ml,30,30,1,3,0.05,0.95,0.9399611994340716,20,0.0,1,0.0,1,0.0,1
3970,max_ml,30,30,1,3,0.05,0.95,0.8855597452711265,24,0.0,1,0.0,1,0.0,1
3971,max_ml,30,30,1,3,0.05,0.95,0.94791635167584,29,0.0,1,0.0,1,0.0,1
3972,max_ml,30,30,1,3,0.05,0.95,0.92994633197805,33,0.0,1,0.0,1,0.0,1
3973,max_ml,30,30,1,3,0.05,0.95,0.8331712058296195,13,0.0,1,0.0,1,0.0,1
3974,max_ml,30,30,1,3,0.05,0.95,0.9197955523985304,11,0.0,1,0.0,1,0.0,1
3975,max_ml,30,30,1,3,0.05,0.95,0.9471592109720156,31,0.0,1,0.0,1,0.0,1
3976,max_ml,30,30,1,3,0.05,0.95,0.9482258768840856,36,0.0,1,0.0,1,0.0,1
3977,max_ml,30,30,1,3,0.05,0.95,0.946503723076701,82,0.0,1,0.0,1,0.0,1
3978,max_ml,30,30,1,3,0.05,0.95,0.9198461087451176,33,0.0,1,0.0,1,0.0,1
3979,max_ml,30,30,1,3,0.05,0.95,0.8756300225373516,12,0.0,0,1.0,1,1.0,1
3980,max_ml,30,30,1,3,0.05,0.95,0.927056839754178,22,0.0,1,0.0,1,0.0,1
3981,max_ml,30,30,1,3,0.05,0.95,0.925239666912332,36,0.0,1,0.0,1,0.0,1
3982,max_ml,30,30,1,3,0.05,0.95,0.9246101259400004,25,0.0,1,0.0,1,0.0,1
3983,max_ml,30,30,1,3,0.05,0.95,0.9230971702539011,9,0.0,0,1.0,1,1.0,1
3984,max_ml,30,30,1,3,0.05,0.95,0.9383619764569184,24,0.0,1,0.0,1,0.0,1
3985,max_ml,30,30,1,3,0.05,0.95,0.9317456127907064,7,1.0,1,1.0,1,0.0,0
3986,max_ml,30,30,1,3,0.05,0.95,0.93876168081584,40,0.0,1,0.0,1,0.0,1
3987,max_ml,30,30,1,3,0.05,0.95,0.9162755325303572,58,0.0,1,0.0,1,0.0,1
3988,max_ml,30,30,1,3,0.05,0.95,0.9332635885935192,36,0.0,1,0.0,1,0.0,1
3989,max_ml,30,30,1,3,0.05,0.95,0.9474920277349924,17,0.0,1,0.0,1,0.0,1
3990,max_ml,30,30,1,3,0.05,0.95,0.9319947398717456,9,0.0,1,0.0,1,0.0,1
3991,max_ml,30,30,1,3,0.05,0.95,0.9259841689149068,9,1.0,1,1.0,1,1.0,1
3992,max_ml,30,30,1,3,0.05,0.95,0.8821645461963401,18,0.0,1,0.0,1,0.0,1
3993,max_ml,30,30,1,3,0.05,0.95,0.908491700418665,19,0.0,1,0.0,1,0.0,1
3994,max_ml,30,30,1,3,0.05,0.95,0.9488791490049796,23,0.0,1,0.0,1,0.0,1
3995,max_ml,30,30,1,3,0.05,0.95,0.9095829232916964,17,0.0,1,0.0,1,0.0,1
3996,max_ml,30,30,1,3,0.05,0.95,0.9340169748211178,15,0.0,1,0.0,1,0.0,1
3997,max_ml,30,30,1,3,0.05,0.95,0.9116328930222616,10,0.0,1,0.0,1,0.0,1
3998,max_ml,30,30,1,3,0.05,0.95,0.9465986345945694,40,0.0,1,0.0,1,0.0,1
3999,max_ml,30,30,1,3,0.05,0.95,0.9047297399299206,35,0.0,1,0.0,1,0.0,1
4000,max_ml,30,30,1,3,0.05,0.95,0.9296276831280122,16,0.0,1,0.0,1,0.0,1
4001,max_ml,30,30,1,3,0.05,0.95,0.9448456917554668,33,0.0,1,0.0,1,0.0,1
4002,max_ml,30,30,1,3,0.05,0.95,0.9170074981961144,24,0.0,1,0.0,1,0.0,1
4003,max_ml,30,30,1,3,0.05,0.95,0.9466184861951684,34,0.0,1,0.0,1,0.0,1
4004,max_ml,30,30,1,3,0.05,0.95,0.927038913744413,7,1.0,1,1.0,1,0.0,0
4005,max_ml,30,30,1,3,0.05,0.95,0.9415951668312422,14,0.0,1,0.0,1,0.0,1
4006,max_ml,30,30,1,3,0.05,0.95,0.9480778288845462,24,0.0,1,0.0,1,0.0,1
4007,max_ml,30,30,1,3,0.05,0.95,0.9389364011375232,18,0.0,1,0.0,1,0.0,1
4008,max_ml,30,30,1,3,0.05,0.95,0.93464296513569,30,0.0,1,0.0,1,0.0,1
4009,max_ml,30,30,1,3,0.05,0.95,0.9277193646812936,36,0.0,1,0.0,1,0.0,1
4010,max_ml,30,30,1,3,0.05,0.95,0.8902842247685638,9,1.0,1,1.0,1,1.0,1
4011,max_ml,30,30,1,3,0.05,0.95,0.9380600317849984,28,0.0,1,0.0,1,0.0,1
4012,max_ml,30,30,1,3,0.05,0.95,0.9463015992087526,27,0.0,1,0.0,1,0.0,1
4013,max_ml,30,30,1,3,0.05,0.95,0.922051699787822,10,0.0,1,0.0,1,0.0,1
4014,max_ml,30,30,1,3,0.05,0.95,0.9077037652046772,6,1.0,1,1.0,1,1.0,1
4015,max_ml,30,30,1,3,0.05,0.95,0.9325233031333312,21,0.0,1,0.0,1,0.0,1
4016,max_ml,30,30,1,3,0.05,0.95,0.940585676598614,23,0.0,1,0.0,1,0.0,1
4017,max_ml,30,30,1,3,0.05,0.95,0.8845955071571842,7,1.0,1,1.0,1,0.0,0
4018,max_ml,30,30,1,3,0.05,0.95,0.8500520903107167,15,0.0,1,0.0,1,0.0,1
4019,max_ml,30,30,1,3,0.05,0.95,0.9398640599216403,29,0.0,1,0.0,1,0.0,1
4020,max_ml,30,30,1,3,0.05,0.95,0.9299773048907092,14,1.0,1,1.0,1,1.0,1
4021,max_ml,30,30,1,3,0.05,0.95,0.9468505157936958,13,0.0,1,0.0,1,0.0,1
4022,max_ml,30,30,1,3,0.05,0.95,0.920605267420587,32,0.0,1,0.0,1,0.0,1
4023,max_ml,30,30,1,3,0.05,0.95,0.9073812374651188,13,0.0,1,0.0,1,0.0,1
4024,max_ml,30,30,1,3,0.05,0.95,0.9272106661122465,21,0.0,1,0.0,1,0.0,1
4025,max_ml,30,30,1,3,0.05,0.95,0.9140201358343684,28,0.0,1,0.0,1,0.0,1
4026,max_ml,30,30,1,3,0.05,0.95,0.8543770570732038,12,0.0,0,0.0,0,1.0,1
4027,max_ml,30,30,1,3,0.05,0.95,0.9499229516692442,48,0.0,1,0.0,1,0.0,1
4028,max_ml,30,30,1,3,0.05,0.95,0.9086047142206304,13,0.0,0,1.0,1,1.0,1
4029,max_ml,30,30,1,3,0.05,0.95,0.932263425837936,37,0.0,1,0.0,1,0.0,1
4030,max_ml,30,30,1,3,0.05,0.95,0.944337633595416,102,0.0,1,0.0,1,0.0,1
4031,max_ml,30,30,1,3,0.05,0.95,0.9202977225384292,46,0.0,1,0.0,1,0.0,1
4032,max_ml,30,30,1,3,0.05,0.95,0.8838101839906802,8,1.0,1,1.0,1,1.0,1
4033,max_ml,30,30,1,3,0.05,0.95,0.933383995050437,17,0.0,1,0.0,1,0.0,1
4034,max_ml,30,30,1,3,0.05,0.95,0.946660835221018,12,0.0,1,0.0,1,0.0,1
4035,max_ml,30,30,1,3,0.05,0.95,0.944070246361448,54,0.0,1,0.0,1,0.0,1
4036,max_ml,30,30,1,3,0.05,0.95,0.9396095673063491,9,0.0,1,0.0,1,0.0,1
4037,max_ml,30,30,1,3,0.05,0.95,0.9391367838782192,18,0.0,1,0.0,1,0.0,1
4038,max_ml,30,30,1,3,0.05,0.95,0.9427112875922457,31,0.0,1,0.0,1,0.0,1
4039,max_ml,30,30,1,3,0.05,0.95,0.9408789337591122,45,0.0,1,0.0,1,0.0,1
4040,max_ml,30,30,1,3,0.05,0.95,0.9476395162991909,48,0.0,1,0.0,1,0.0,1
4041,max_ml,30,30,1,3,0.05,0.95,0.9141840637466292,33,0.0,1,0.0,1,0.0,1
4042,max_ml,30,30,1,3,0.05,0.95,0.9474737572049758,17,0.0,1,0.0,1,0.0,1
4043,max_ml,30,30,1,3,0.05,0.95,0.9274080462822676,21,0.0,1,0.0,1,0.0,1
4044,max_ml,30,30,1,3,0.05,0.95,0.8872111447076159,6,1.0,1,0.0,0,0.0,0
4045,max_ml,30,30,1,3,0.05,0.95,0.940466494722233,21,0.0,1,0.0,1,0.0,1
4046,max_ml,30,30,1,3,0.05,0.95,0.9063551329652648,23,0.0,1,0.0,1,0.0,1
4047,max_ml,30,30,1,3,0.05,0.95,0.9297246625352212,24,0.0,1,0.0,1,0.0,1
4048,max_ml,30,30,1,3,0.05,0.95,0.9336905054671448,11,0.0,0,1.0,1,1.0,1
4049,max_ml,30,30,1,3,0.05,0.95,0.8940063540707387,8,0.0,1,0.0,1,0.0,1
4050,max_ml,30,30,1,3,0.05,0.95,0.9247507036083846,37,0.0,1,0.0,1,0.0,1
4051,max_ml,30,30,1,3,0.05,0.95,0.9248841367734018,28,0.0,1,0.0,1,0.0,1
4052,max_ml,30,30,1,3,0.05,0.95,0.9351913247637912,41,0.0,1,0.0,1,0.0,1
4053,max_ml,30,30,1,3,0.05,0.95,0.937160266837928,8,1.0,1,1.0,1,1.0,1
4054,max_ml,30,30,1,3,0.05,0.95,0.9456616629293166,13,0.0,1,0.0,1,0.0,1
4055,max_ml,30,30,1,3,0.05,0.95,0.9140996075773944,9,1.0,1,1.0,1,1.0,1
4056,max_ml,30,30,1,3,0.05,0.95,0.9445487477525192,34,0.0,1,0.0,1,0.0,1
4057,max_ml,30,30,1,3,0.05,0.95,0.9397844998857124,25,0.0,1,0.0,1,0.0,1
4058,max_ml,30,30,1,3,0.05,0.95,0.9319480413289573,15,0.0,1,0.0,1,0.0,1
4059,max_ml,30,30,1,3,0.05,0.95,0.949927103532492,47,0.0,1,0.0,1,0.0,1
4060,max_ml,30,30,1,3,0.05,0.95,0.9324444401518116,19,0.0,1,0.0,1,0.0,1
4061,max_ml,30,30,1,3,0.05,0.95,0.8963295849289511,10,0.0,1,0.0,1,0.0,1
4062,max_ml,30,30,1,3,0.05,0.95,0.8843852210446534,12,0.0,1,0.0,1,0.0,1
4063,max_ml,30,30,1,3,0.05,0.95,0.90095194763906,24,0.0,1,0.0,1,0.0,1
4064,max_ml,30,30,1,3,0.05,0.95,0.942383542121204,26,0.0,1,0.0,1,0.0,1
4065,max_ml,30,30,1,3,0.05,0.95,0.933424181840264,23,0.0,1,0.0,1,0.0,1
4066,max_ml,30,30,1,3,0.05,0.95,0.9479600727942028,47,0.0,1,0.0,1,0.0,1
4067,max_ml,30,30,1,3,0.05,0.95,0.9251031734364764,24,0.0,1,0.0,1,0.0,1
4068,max_ml,30,30,1,3,0.05,0.95,0.9005601038350016,14,0.0,1,0.0,1,0.0,1
4069,max_ml,30,30,1,3,0.05,0.95,0.9211236113793771,13,0.0,1,0.0,1,0.0,1
4070,max_ml,30,30,1,3,0.05,0.95,0.9014436320574788,13,0.0,1,0.0,1,0.0,1
4071,max_ml,30,30,1,3,0.05,0.95,0.9379595649813952,46,0.0,1,0.0,1,0.0,1
4072,max_ml,30,30,1,3,0.05,0.95,0.9382829337664644,27,0.0,1,0.0,1,0.0,1
4073,max_ml,30,30,1,3,0.05,0.95,0.9468260775159972,10,0.0,1,0.0,1,0.0,1
4074,max_ml,30,30,1,3,0.05,0.95,0.9291270188982866,24,0.0,1,0.0,1,0.0,1
4075,max_ml,30,30,1,3,0.05,0.95,0.9250621690303408,34,0.0,1,0.0,1,0.0,1
4076,max_ml,30,30,1,3,0.05,0.95,0.9195086313671106,20,0.0,0,0.0,0,1.0,1
4077,max_ml,30,30,1,3,0.05,0.95,0.8968272123947523,34,0.0,1,0.0,1,0.0,1
4078,max_ml,30,30,1,3,0.05,0.95,0.8914430864728119,10,0.0,0,1.0,1,1.0,1
4079,max_ml,30,30,1,3,0.05,0.95,0.929536781448678,17,0.0,1,0.0,1,0.0,1
4080,max_ml,30,30,1,3,0.05,0.95,0.9189205138526364,16,0.0,1,0.0,1,0.0,1
4081,max_ml,30,30,1,3,0.05,0.95,0.9343318556974736,42,0.0,1,0.0,1,0.0,1
4082,max_ml,30,30,1,3,0.05,0.95,0.9160443720524948,19,0.0,1,0.0,1,0.0,1
4083,max_ml,30,30,1,3,0.05,0.95,0.9180495802851306,17,0.0,1,0.0,1,0.0,1
4084,max_ml,30,30,1,3,0.05,0.95,0.9135990000637056,32,0.0,1,0.0,1,0.0,1
4085,max_ml,30,30,1,3,0.05,0.95,0.9380026042074704,7,1.0,1,1.0,1,1.0,1
4086,max_ml,30,30,1,3,0.05,0.95,0.9346389508707924,22,0.0,1,0.0,1,0.0,1
4087,max_ml,30,30,1,3,0.05,0.95,0.932738511486431,21,0.0,1,0.0,1,0.0,1
4088,max_ml,30,30,1,3,0.05,0.95,0.946504029330843,10,1.0,1,1.0,1,1.0,1
4089,max_ml,30,30,1,3,0.05,0.95,0.9493904038289448,24,0.0,1,0.0,1,0.0,1
4090,max_ml,30,30,1,3,0.05,0.95,0.9461666537598776,13,0.0,1,0.0,1,0.0,1
4091,max_ml,30,30,1,3,0.05,0.95,0.9498679847363368,13,0.0,1,0.0,1,0.0,1
4092,max_ml,30,30,1,3,0.05,0.95,0.8971737879052873,9,0.0,1,0.0,1,0.0,1
4093,max_ml,30,30,1,3,0.05,0.95,0.9432324520311464,33,0.0,1,0.0,1,0.0,1
4094,max_ml,30,30,1,3,0.05,0.95,0.9316301152186311,9,1.0,1,1.0,1,1.0,1
4095,max_ml,30,30,1,3,0.05,0.95,0.8952072671860161,16,0.0,1,0.0,1,0.0,1
4096,max_ml,30,30,1,3,0.05,0.95,0.9351709978233446,52,0.0,1,0.0,1,0.0,1
4097,max_ml,30,30,1,3,0.05,0.95,0.8974080427522075,14,0.0,0,0.0,0,1.0,1
4098,max_ml,30,30,1,3,0.05,0.95,0.9109426384795062,11,0.0,0,0.0,0,1.0,1
4099,max_ml,30,30,1,3,0.05,0.95,0.8617246609162076,7,1.0,1,1.0,1,1.0,1
4100,max_ml,30,30,1,3,0.05,0.95,0.8523797867718743,8,0.0,1,0.0,1,0.0,1
4101,max_ml,30,30,1,3,0.05,0.95,0.8943515586111828,9,1.0,1,1.0,1,0.0,0
4102,max_ml,30,30,1,3,0.05,0.95,0.9230935382495168,11,0.0,0,1.0,1,1.0,1
4103,max_ml,30,30,1,3,0.05,0.95,0.9122293118861394,7,1.0,1,1.0,1,1.0,1
4104,max_ml,30,30,1,3,0.05,0.95,0.8235549167633519,7,1.0,1,1.0,1,1.0,1
4105,max_ml,30,30,1,3,0.05,0.95,0.942765006816756,14,0.0,1,0.0,1,0.0,1
4106,max_ml,30,30,1,3,0.05,0.95,0.9162484210059364,27,0.0,1,0.0,1,0.0,1
4107,max_ml,30,30,1,3,0.05,0.95,0.9381174358129832,31,0.0,1,0.0,1,0.0,1
4108,max_ml,30,30,1,3,0.05,0.95,0.9251430504757824,18,0.0,1,0.0,1,0.0,1
4109,max_ml,30,30,1,3,0.05,0.95,0.9221288187689468,28,0.0,1,0.0,1,0.0,1
4110,max_ml,30,30,1,3,0.05,0.95,0.8092227934318914,10,1.0,1,1.0,1,1.0,1
4111,max_ml,30,30,1,3,0.05,0.95,0.9490214548086936,8,0.0,1,0.0,1,0.0,1
4112,max_ml,30,30,1,3,0.05,0.95,0.8885788186789347,14,0.0,0,1.0,1,1.0,1
4113,max_ml,30,30,1,3,0.05,0.95,0.9085904528268636,18,0.0,1,0.0,1,0.0,1
4114,max_ml,30,30,1,3,0.05,0.95,0.8952043548461499,11,0.0,1,0.0,1,0.0,1
4115,max_ml,30,30,1,3,0.05,0.95,0.8981463430247721,21,0.0,1,0.0,1,0.0,1
4116,max_ml,30,30,1,3,0.05,0.95,0.9412079405238324,20,0.0,1,0.0,1,0.0,1
4117,max_ml,30,30,1,3,0.05,0.95,0.9094915111328908,6,1.0,1,1.0,1,1.0,1
4118,max_ml,30,30,1,3,0.05,0.95,0.8870680230246182,17,0.0,1,0.0,1,0.0,1
4119,max_ml,30,30,1,3,0.05,0.95,0.862660892462553,14,0.0,1,0.0,1,0.0,1
4120,max_ml,30,30,1,3,0.05,0.95,0.9401655964851462,19,0.0,1,0.0,1,0.0,1
4121,max_ml,30,30,1,3,0.05,0.95,0.9307326047309672,29,0.0,1,0.0,1,0.0,1
4122,max_ml,30,30,1,3,0.05,0.95,0.9373753734279876,9,1.0,1,1.0,1,1.0,1
4123,max_ml,30,30,1,3,0.05,0.95,0.91328095828309,15,0.0,1,0.0,1,0.0,1
4124,max_ml,30,30,1,3,0.05,0.95,0.9018941384255956,10,0.0,1,0.0,1,0.0,1
4125,max_ml,30,30,1,3,0.05,0.95,0.9150103123510952,7,1.0,1,1.0,1,1.0,1
4126,max_ml,30,30,1,3,0.05,0.95,0.934233477520762,51,0.0,1,0.0,1,0.0,1
4127,max_ml,30,30,1,3,0.05,0.95,0.9163071698493908,31,0.0,1,0.0,1,0.0,1
4128,max_ml,30,30,1,3,0.05,0.95,0.9326553708513364,27,0.0,1,0.0,1,0.0,1
4129,max_ml,30,30,1,3,0.05,0.95,0.9366729466171404,15,0.0,1,0.0,1,0.0,1
4130,max_ml,30,30,1,3,0.05,0.95,0.9257044710404864,8,1.0,1,1.0,1,0.0,0
4131,max_ml,30,30,1,3,0.05,0.95,0.9445840225104029,31,0.0,1,0.0,1,0.0,1
4132,max_ml,30,30,1,3,0.05,0.95,0.9494306780022996,6,1.0,1,1.0,1,0.0,0
4133,max_ml,30,30,1,3,0.05,0.95,0.9121070862267044,28,0.0,1,0.0,1,0.0,1
4134,max_ml,30,30,1,3,0.05,0.95,0.9373919468379244,26,0.0,1,0.0,1,0.0,1
4135,max_ml,30,30,1,3,0.05,0.95,0.9467167500492132,22,0.0,1,0.0,1,0.0,1
4136,max_ml,30,30,1,3,0.05,0.95,0.9189197971100868,30,0.0,1,0.0,1,0.0,1
4137,max_ml,30,30,1,3,0.05,0.95,0.9081599279013765,5,1.0,1,1.0,1,1.0,1
4138,max_ml,30,30,1,3,0.05,0.95,0.9376778359808782,29,0.0,1,0.0,1,0.0,1
4139,max_ml,30,30,1,3,0.05,0.95,0.9229788864895738,21,0.0,1,0.0,1,0.0,1
4140,max_ml,30,30,1,3,0.05,0.95,0.9369575893608016,30,0.0,1,0.0,1,0.0,1
4141,max_ml,30,30,1,3,0.05,0.95,0.8799886344036105,16,0.0,1,0.0,1,0.0,1
4142,max_ml,30,30,1,3,0.05,0.95,0.906460299904368,10,0.0,1,0.0,1,0.0,1
4143,max_ml,30,30,1,3,0.05,0.95,0.8766649575511949,16,0.0,1,0.0,1,0.0,1
4144,max_ml,30,30,1,3,0.05,0.95,0.9055478718526828,33,0.0,1,0.0,1,0.0,1
4145,max_ml,30,30,1,3,0.05,0.95,0.9234696966063692,10,0.0,1,0.0,1,0.0,1
4146,max_ml,30,30,1,3,0.05,0.95,0.8937157973432697,9,1.0,1,1.0,1,0.0,0
4147,max_ml,30,30,1,3,0.05,0.95,0.933666507866568,20,0.0,1,0.0,1,0.0,1
4148,max_ml,30,30,1,3,0.05,0.95,0.8956455617485507,11,0.0,1,0.0,1,0.0,1
4149,max_ml,30,30,1,3,0.05,0.95,0.8793321549095576,15,0.0,0,1.0,1,0.0,0
4150,max_ml,30,30,1,3,0.05,0.95,0.9350802837887946,15,0.0,1,0.0,1,0.0,1
4151,max_ml,30,30,1,3,0.05,0.95,0.8391068365899189,8,0.0,0,1.0,1,0.0,0
4152,max_ml,30,30,1,3,0.05,0.95,0.9463489957032316,17,0.0,1,0.0,1,0.0,1
4153,max_ml,30,30,1,3,0.05,0.95,0.9132604217629668,10,0.0,1,0.0,1,0.0,1
4154,max_ml,30,30,1,3,0.05,0.95,0.934112839524422,22,0.0,1,0.0,1,0.0,1
4155,max_ml,30,30,1,3,0.05,0.95,0.9463744374270292,17,0.0,1,0.0,1,0.0,1
4156,max_ml,30,30,1,3,0.05,0.95,0.9123798255516812,25,0.0,1,0.0,1,0.0,1
4157,max_ml,30,30,1,3,0.05,0.95,0.8599724958773837,6,1.0,1,1.0,1,1.0,1
4158,max_ml,30,30,1,3,0.05,0.95,0.948861589314914,25,0.0,1,0.0,1,0.0,1
4159,max_ml,30,30,1,3,0.05,0.95,0.9261783226291376,8,1.0,1,1.0,1,0.0,0
4160,max_ml,30,30,1,3,0.05,0.95,0.9286658203185242,28,0.0,1,0.0,1,0.0,1
4161,max_ml,30,30,1,3,0.05,0.95,0.898559792761533,11,0.0,1,0.0,1,0.0,1
4162,max_ml,30,30,1,3,0.05,0.95,0.9485768380704442,44,0.0,1,0.0,1,0.0,1
4163,max_ml,30,30,1,3,0.05,0.95,0.9300301837649486,7,1.0,1,1.0,1,1.0,1
4164,max_ml,30,30,1,3,0.05,0.95,0.9441585549114828,22,0.0,1,0.0,1,0.0,1
4165,max_ml,30,30,1,3,0.05,0.95,0.9257087109091277,36,0.0,1,0.0,1,0.0,1
4166,max_ml,30,30,1,3,0.05,0.95,0.9343761450078318,25,0.0,1,0.0,1,0.0,1
4167,max_ml,30,30,1,3,0.05,0.95,0.8448801213425953,6,1.0,1,1.0,1,1.0,1
4168,max_ml,30,30,1,3,0.05,0.95,0.9038574909291408,20,0.0,1,0.0,1,0.0,1
4169,max_ml,30,30,1,3,0.05,0.95,0.941216572929043,29,0.0,1,0.0,1,0.0,1
4170,max_ml,30,30,1,3,0.05,0.95,0.9456795285355672,14,0.0,1,0.0,1,0.0,1
4171,max_ml,30,30,1,3,0.05,0.95,0.9183288995388704,5,1.0,1,1.0,1,1.0,1
4172,max_ml,30,30,1,3,0.05,0.95,0.8850337966755647,10,1.0,1,1.0,1,1.0,1
4173,max_ml,30,30,1,3,0.05,0.95,0.9399835386913482,24,0.0,1,0.0,1,0.0,1
4174,max_ml,30,30,1,3,0.05,0.95,0.9399337634857776,60,0.0,1,0.0,1,0.0,1
4175,max_ml,30,30,1,3,0.05,0.95,0.9412877775314916,37,0.0,1,0.0,1,0.0,1
4176,max_ml,30,30,1,3,0.05,0.95,0.9212385957439744,16,0.0,1,0.0,1,0.0,1
4177,max_ml,30,30,1,3,0.05,0.95,0.9329093473824148,33,0.0,1,0.0,1,0.0,1
4178,max_ml,30,30,1,3,0.05,0.95,0.9364669853269322,22,0.0,1,0.0,1,0.0,1
4179,max_ml,30,30,1,3,0.05,0.95,0.9427763054711648,34,0.0,1,0.0,1,0.0,1
4180,max_ml,30,30,1,3,0.05,0.95,0.9445186255270446,14,0.0,1,0.0,1,0.0,1
4181,max_ml,30,30,1,3,0.05,0.95,0.9368914286503424,25,0.0,1,0.0,1,0.0,1
4182,max_ml,30,30,1,3,0.05,0.95,0.906963497247956,24,0.0,0,0.0,0,1.0,1
4183,max_ml,30,30,1,3,0.05,0.95,0.9237390253853544,29,0.0,1,0.0,1,0.0,1
4184,max_ml,30,30,1,3,0.05,0.95,0.9393133343878995,12,0.0,1,0.0,1,0.0,1
4185,max_ml,30,30,1,3,0.05,0.95,0.9204871453412522,12,0.0,1,0.0,1,0.0,1
4186,max_ml,30,30,1,3,0.05,0.95,0.930719494667799,13,0.0,1,0.0,1,0.0,1
4187,max_ml,30,30,1,3,0.05,0.95,0.9164714529139156,26,0.0,1,0.0,1,0.0,1
4188,max_ml,30,30,1,3,0.05,0.95,0.9329338906674788,17,0.0,1,0.0,1,0.0,1
4189,max_ml,30,30,1,3,0.05,0.95,0.9431894083896274,23,0.0,1,0.0,1,0.0,1
4190,max_ml,30,30,1,3,0.05,0.95,0.909760367589574,17,0.0,1,0.0,1,0.0,1
4191,max_ml,30,30,1,3,0.05,0.95,0.9329557108718556,17,0.0,1,0.0,1,0.0,1
4192,max_ml,30,30,1,3,0.05,0.95,0.8982750584645275,16,0.0,1,0.0,1,0.0,1
4193,max_ml,30,30,1,3,0.05,0.95,0.9335474752721946,13,0.0,1,0.0,1,0.0,1
4194,max_ml,30,30,1,3,0.05,0.95,0.9209503749228752,19,0.0,1,0.0,1,0.0,1
4195,max_ml,30,30,1,3,0.05,0.95,0.9237050692249122,11,1.0,1,1.0,1,0.0,0
4196,max_ml,30,30,1,3,0.05,0.95,0.940953447809072,41,0.0,1,0.0,1,0.0,1
4197,max_ml,30,30,1,3,0.05,0.95,0.87988972576108,34,0.0,1,0.0,1,0.0,1
4198,max_ml,30,30,1,3,0.05,0.95,0.9474546145737842,25,0.0,1,0.0,1,0.0,1
4199,max_ml,30,30,1,3,0.05,0.95,0.924855668213478,16,0.0,1,0.0,1,0.0,1
4200,max_ml,30,30,1,3,0.05,0.95,0.9324710409243891,19,0.0,1,0.0,1,0.0,1
4201,max_ml,30,30,1,3,0.05,0.95,0.940827464144128,50,0.0,1,0.0,1,0.0,1
4202,max_ml,30,30,1,3,0.05,0.95,0.9287097552535304,25,0.0,1,0.0,1,0.0,1
4203,max_ml,30,30,1,3,0.05,0.95,0.9180958149915706,8,1.0,1,1.0,1,1.0,1
4204,max_ml,30,30,1,3,0.05,0.95,0.8763471272667694,8,1.0,1,1.0,1,1.0,1
4205,max_ml,30,30,1,3,0.05,0.95,0.9467509313812174,16,0.0,1,0.0,1,0.0,1
4206,max_ml,30,30,1,3,0.05,0.95,0.8472779863608828,16,0.0,1,0.0,1,0.0,1
4207,max_ml,30,30,1,3,0.05,0.95,0.8717480399085555,9,1.0,1,1.0,1,1.0,1
4208,max_ml,30,30,1,3,0.05,0.95,0.8954031084187392,24,0.0,1,0.0,1,0.0,1
4209,max_ml,30,30,1,3,0.05,0.95,0.8989706610272974,9,0.0,1,0.0,1,0.0,1
4210,max_ml,30,30,1,3,0.05,0.95,0.9406957534201736,37,0.0,1,0.0,1,0.0,1
4211,max_ml,30,30,1,3,0.05,0.95,0.9369979388519404,24,0.0,1,0.0,1,0.0,1
4212,max_ml,30,30,1,3,0.05,0.95,0.9434443979538026,23,0.0,1,0.0,1,0.0,1
4213,max_ml,30,30,1,3,0.05,0.95,0.9373516170312648,88,0.0,1,0.0,1,0.0,1
4214,max_ml,30,30,1,3,0.05,0.95,0.9091879643445744,18,0.0,1,0.0,1,0.0,1
4215,max_ml,30,30,1,3,0.05,0.95,0.9301826874244244,18,0.0,1,0.0,1,0.0,1
4216,max_ml,30,30,1,3,0.05,0.95,0.9342611874667704,11,0.0,1,0.0,1,0.0,1
4217,max_ml,30,30,1,3,0.05,0.95,0.903287571045793,23,0.0,1,0.0,1,0.0,1
4218,max_ml,30,30,1,3,0.05,0.95,0.9191403602770316,18,0.0,1,0.0,1,0.0,1
4219,max_ml,30,30,1,3,0.05,0.95,0.7131596876766104,6,1.0,1,1.0,1,1.0,1
4220,max_ml,30,30,1,3,0.05,0.95,0.8804083446389256,19,0.0,1,0.0,1,0.0,1
4221,max_ml,30,30,1,3,0.05,0.95,0.9433007176442358,59,0.0,1,0.0,1,0.0,1
4222,max_ml,30,30,1,3,0.05,0.95,0.9449725034739684,17,0.0,1,0.0,1,0.0,1
4223,max_ml,30,30,1,3,0.05,0.95,0.9494499124140432,22,0.0,1,0.0,1,0.0,1
4224,max_ml,30,30,1,3,0.05,0.95,0.9497364257509772,26,0.0,1,0.0,1,0.0,1
4225,max_ml,30,30,1,3,0.05,0.95,0.9459490202621972,21,0.0,1,0.0,1,0.0,1
4226,max_ml,30,30,1,3,0.05,0.95,0.9165665784425086,14,0.0,1,0.0,1,0.0,1
4227,max_ml,30,30,1,3,0.05,0.95,0.9402502066070738,21,0.0,1,0.0,1,0.0,1
4228,max_ml,30,30,1,3,0.05,0.95,0.939544461637651,29,0.0,1,0.0,1,0.0,1
4229,max_ml,30,30,1,3,0.05,0.95,0.9380016152342564,26,0.0,1,0.0,1,0.0,1
4230,max_ml,30,30,1,3,0.05,0.95,0.90355355657863,13,0.0,1,0.0,1,0.0,1
4231,max_ml,30,30,1,3,0.05,0.95,0.9485727043167732,16,0.0,1,0.0,1,0.0,1
4232,max_ml,30,30,1,3,0.05,0.95,0.9113469366137282,6,1.0,1,1.0,1,1.0,1
4233,max_ml,30,30,1,3,0.05,0.95,0.9404810185094944,22,0.0,1,0.0,1,0.0,1
4234,max_ml,30,30,1,3,0.05,0.95,0.8059184561799191,5,1.0,1,1.0,1,1.0,1
4235,max_ml,30,30,1,3,0.05,0.95,0.9036150395086712,18,0.0,1,0.0,1,0.0,1
4236,max_ml,30,30,1,3,0.05,0.95,0.8744329482380543,19,1.0,1,1.0,1,1.0,1
4237,max_ml,30,30,1,3,0.05,0.95,0.9168411667486648,21,0.0,0,0.0,0,1.0,1
4238,max_ml,30,30,1,3,0.05,0.95,0.9254540825101724,11,1.0,1,1.0,1,1.0,1
4239,max_ml,30,30,1,3,0.05,0.95,0.9043854662989176,49,0.0,1,0.0,1,0.0,1
4240,max_ml,30,30,1,3,0.05,0.95,0.9290020163477776,10,1.0,1,1.0,1,1.0,1
4241,max_ml,30,30,1,3,0.05,0.95,0.9432925391647192,36,0.0,1,0.0,1,0.0,1
4242,max_ml,30,30,1,3,0.05,0.95,0.878690646841079,16,0.0,1,0.0,1,0.0,1
4243,max_ml,30,30,1,3,0.05,0.95,0.937274355320391,17,0.0,1,0.0,1,0.0,1
4244,max_ml,30,30,1,3,0.05,0.95,0.927296812402467,19,0.0,1,0.0,1,0.0,1
4245,max_ml,30,30,1,3,0.05,0.95,0.9171061339984558,8,1.0,1,1.0,1,1.0,1
4246,max_ml,30,30,1,3,0.05,0.95,0.9473639460993352,12,1.0,1,1.0,1,0.0,0
4247,max_ml,30,30,1,3,0.05,0.95,0.9036206840758574,19,0.0,0,1.0,1,0.0,0
4248,max_ml,30,30,1,3,0.05,0.95,0.8920912442987319,17,0.0,1,0.0,1,0.0,1
4249,max_ml,30,30,1,3,0.05,0.95,0.9446984133054688,18,0.0,1,0.0,1,0.0,1
4250,max_ml,30,30,1,3,0.05,0.95,0.9386894139366144,27,0.0,1,0.0,1,0.0,1
4251,max_ml,30,30,1,3,0.05,0.95,0.935616442482379,56,0.0,1,0.0,1,0.0,1
4252,max_ml,30,30,1,3,0.05,0.95,0.8945974099369111,22,0.0,1,0.0,1,0.0,1
4253,max_ml,30,30,1,3,0.05,0.95,0.911559676546358,38,0.0,1,0.0,1,0.0,1
4254,max_ml,30,30,1,3,0.05,0.95,0.8579000258805471,18,0.0,1,0.0,1,0.0,1
4255,max_ml,30,30,1,3,0.05,0.95,0.9207977622961362,14,0.0,1,0.0,1,0.0,1
4256,max_ml,30,30,1,3,0.05,0.95,0.8950827594651758,36,0.0,1,0.0,1,0.0,1
4257,max_ml,30,30,1,3,0.05,0.95,0.9473375502818968,25,0.0,1,0.0,1,0.0,1
4258,max_ml,30,30,1,3,0.05,0.95,0.9128547515293314,15,0.0,1,0.0,1,0.0,1
4259,max_ml,30,30,1,3,0.05,0.95,0.9037303720158264,10,0.0,1,0.0,1,0.0,1
4260,max_ml,30,30,1,3,0.05,0.95,0.9318008130789188,28,0.0,1,0.0,1,0.0,1
4261,max_ml,30,30,1,3,0.05,0.95,0.8933257922654453,8,1.0,1,0.0,0,0.0,0
4262,max_ml,30,30,1,3,0.05,0.95,0.9453265117098212,10,0.0,1,0.0,1,0.0,1
4263,max_ml,30,30,1,3,0.05,0.95,0.9219029613584326,22,1.0,1,1.0,1,1.0,1
4264,max_ml,30,30,1,3,0.05,0.95,0.9480698949237656,22,0.0,1,0.0,1,0.0,1
4265,max_ml,30,30,1,3,0.05,0.95,0.9211556342706694,15,0.0,1,0.0,1,0.0,1
4266,max_ml,30,30,1,3,0.05,0.95,0.9148670825721992,17,0.0,1,0.0,1,0.0,1
4267,max_ml,30,30,1,3,0.05,0.95,0.9036495966979324,13,0.0,1,0.0,1,0.0,1
4268,max_ml,30,30,1,3,0.05,0.95,0.8896417453460902,9,1.0,1,1.0,1,1.0,1
4269,max_ml,30,30,1,3,0.05,0.95,0.9467749243690726,62,0.0,1,0.0,1,0.0,1
4270,max_ml,30,30,1,3,0.05,0.95,0.9190827793321826,7,1.0,1,1.0,1,1.0,1
4271,max_ml,30,30,1,3,0.05,0.95,0.9227605610901018,48,0.0,1,0.0,1,0.0,1
4272,max_ml,30,30,1,3,0.05,0.95,0.9438875273866856,15,0.0,1,0.0,1,0.0,1
4273,max_ml,30,30,1,3,0.05,0.95,0.916230034996273,25,0.0,1,0.0,1,0.0,1
4274,max_ml,30,30,1,3,0.05,0.95,0.9170870530266296,20,0.0,1,0.0,1,0.0,1
4275,max_ml,30,30,1,3,0.05,0.95,0.9461818189991148,12,0.0,0,0.0,0,1.0,1
4276,max_ml,30,30,1,3,0.05,0.95,0.8722895261079127,12,1.0,1,1.0,1,1.0,1
4277,max_ml,30,30,1,3,0.05,0.95,0.8930588266796653,13,0.0,1,0.0,1,0.0,1
4278,max_ml,30,30,1,3,0.05,0.95,0.9327284890963252,18,0.0,1,0.0,1,0.0,1
4279,max_ml,30,30,1,3,0.05,0.95,0.879410389442163,37,0.0,1,0.0,1,0.0,1
4280,max_ml,30,30,1,3,0.05,0.95,0.8956089805627463,17,0.0,1,0.0,1,0.0,1
4281,max_ml,30,30,1,3,0.05,0.95,0.926120017907628,8,1.0,1,1.0,1,1.0,1
4282,max_ml,30,30,1,3,0.05,0.95,0.937332822682872,15,0.0,1,0.0,1,0.0,1
4283,max_ml,30,30,1,3,0.05,0.95,0.9499721042125144,60,0.0,1,0.0,1,0.0,1
4284,max_ml,30,30,1,3,0.05,0.95,0.949212914725676,29,0.0,1,0.0,1,0.0,1
4285,max_ml,30,30,1,3,0.05,0.95,0.946909656748648,19,0.0,1,0.0,1,0.0,1
4286,max_ml,30,30,1,3,0.05,0.95,0.8523580660356199,8,1.0,1,1.0,1,1.0,1
4287,max_ml,30,30,1,3,0.05,0.95,0.9074614190630216,13,0.0,0,1.0,1,1.0,1
4288,max_ml,30,30,1,3,0.05,0.95,0.9155837331839808,10,1.0,1,1.0,1,1.0,1
4289,max_ml,30,30,1,3,0.05,0.95,0.8875790806200149,28,0.0,1,0.0,1,0.0,1
4290,max_ml,30,30,1,3,0.05,0.95,0.879143772519194,26,0.0,1,0.0,1,0.0,1
4291,max_ml,30,30,1,3,0.05,0.95,0.9115241412270448,15,0.0,1,0.0,1,0.0,1
4292,max_ml,30,30,1,3,0.05,0.95,0.8808570269737935,5,1.0,1,1.0,1,1.0,1
4293,max_ml,30,30,1,3,0.05,0.95,0.931976064307107,18,0.0,1,0.0,1,0.0,1
4294,max_ml,30,30,1,3,0.05,0.95,0.811676017861245,9,1.0,1,1.0,1,1.0,1
4295,max_ml,30,30,1,3,0.05,0.95,0.915980484044486,22,0.0,1,0.0,1,0.0,1
4296,max_ml,30,30,1,3,0.05,0.95,0.9358627639300042,36,0.0,1,0.0,1,0.0,1
4297,max_ml,30,30,1,3,0.05,0.95,0.908763676439167,20,0.0,1,0.0,1,0.0,1
4298,max_ml,30,30,1,3,0.05,0.95,0.9380901008880956,27,0.0,1,0.0,1,0.0,1
4299,max_ml,30,30,1,3,0.05,0.95,0.9380506091704,17,0.0,1,0.0,1,0.0,1
4300,max_ml,30,30,1,3,0.05,0.95,0.8896555492403445,8,1.0,1,1.0,1,1.0,1
4301,max_ml,30,30,1,3,0.05,0.95,0.9421092351636317,52,0.0,1,0.0,1,0.0,1
4302,max_ml,30,30,1,3,0.05,0.95,0.9453460282358646,21,0.0,1,0.0,1,0.0,1
4303,max_ml,30,30,1,3,0.05,0.95,0.9495193034699676,36,0.0,1,0.0,1,0.0,1
4304,max_ml,30,30,1,3,0.05,0.95,0.9387608889367136,22,0.0,1,0.0,1,0.0,1
4305,max_ml,30,30,1,3,0.05,0.95,0.9469341141532884,19,0.0,1,0.0,1,0.0,1
4306,max_ml,30,30,1,3,0.05,0.95,0.902709595541522,7,1.0,1,0.0,0,0.0,0
4307,max_ml,30,30,1,3,0.05,0.95,0.9275268620958343,21,0.0,1,0.0,1,0.0,1
4308,max_ml,30,30,1,3,0.05,0.95,0.9216358810111448,9,0.0,1,0.0,1,0.0,1
4309,max_ml,30,30,1,3,0.05,0.95,0.948126742938156,26,0.0,1,0.0,1,0.0,1
4310,max_ml,30,30,1,3,0.05,0.95,0.9322742202658024,46,0.0,1,0.0,1,0.0,1
4311,max_ml,30,30,1,3,0.05,0.95,0.9126506206293364,6,1.0,1,1.0,1,1.0,1
4312,max_ml,30,30,1,3,0.05,0.95,0.9411792046774028,19,0.0,1,0.0,1,0.0,1
4313,max_ml,30,30,1,3,0.05,0.95,0.9494294354014958,48,0.0,1,0.0,1,0.0,1
4314,max_ml,30,30,1,3,0.05,0.95,0.9040275529018408,18,0.0,1,0.0,1,0.0,1
4315,max_ml,30,30,1,3,0.05,0.95,0.9359263756685864,16,0.0,1,0.0,1,0.0,1
4316,max_ml,30,30,1,3,0.05,0.95,0.9215075119128052,10,0.0,1,0.0,1,0.0,1
4317,max_ml,30,30,1,3,0.05,0.95,0.9304292395633352,13,0.0,1,0.0,1,0.0,1
4318,max_ml,30,30,1,3,0.05,0.95,0.9155923887443752,28,0.0,1,0.0,1,0.0,1
4319,max_ml,30,30,1,3,0.05,0.95,0.9123857928556228,31,0.0,1,0.0,1,0.0,1
4320,max_ml,30,30,1,3,0.05,0.95,0.917514144010666,43,0.0,1,0.0,1,0.0,1
4321,max_ml,30,30,1,3,0.05,0.95,0.886578002061628,10,1.0,1,1.0,1,1.0,1
4322,max_ml,30,30,1,3,0.05,0.95,0.9467471880451832,15,0.0,0,1.0,1,0.0,0
4323,max_ml,30,30,1,3,0.05,0.95,0.9476728851445982,39,0.0,1,0.0,1,0.0,1
4324,max_ml,30,30,1,3,0.05,0.95,0.925453932617693,42,0.0,1,0.0,1,0.0,1
4325,max_ml,30,30,1,3,0.05,0.95,0.9330415457825378,17,0.0,1,0.0,1,0.0,1
4326,max_ml,30,30,1,3,0.05,0.95,0.9444189777716948,49,0.0,1,0.0,1,0.0,1
4327,max_ml,30,30,1,3,0.05,0.95,0.9353783102380098,10,1.0,1,1.0,1,1.0,1
4328,max_ml,30,30,1,3,0.05,0.95,0.9488041405124296,40,0.0,1,0.0,1,0.0,1
4329,max_ml,30,30,1,3,0.05,0.95,0.8996405746193749,25,0.0,1,0.0,1,0.0,1
4330,max_ml,30,30,1,3,0.05,0.95,0.9279894132906,29,0.0,1,0.0,1,0.0,1
4331,max_ml,30,30,1,3,0.05,0.95,0.9269120152813763,6,1.0,1,0.0,0,0.0,0
4332,max_ml,30,30,1,3,0.05,0.95,0.931356901063316,14,0.0,1,0.0,1,0.0,1
4333,max_ml,30,30,1,3,0.05,0.95,0.9308121199963204,25,0.0,1,0.0,1,0.0,1
4334,max_ml,30,30,1,3,0.05,0.95,0.9136956239951546,13,0.0,0,1.0,1,1.0,1
4335,max_ml,30,30,1,3,0.05,0.95,0.940689263284906,28,0.0,1,0.0,1,0.0,1
4336,max_ml,30,30,1,3,0.05,0.95,0.9278135434702854,14,1.0,1,1.0,1,1.0,1
4337,max_ml,30,30,1,3,0.05,0.95,0.9420668300375912,25,0.0,1,0.0,1,0.0,1
4338,max_ml,30,30,1,3,0.05,0.95,0.8984107950499514,22,0.0,0,0.0,0,1.0,1
4339,max_ml,30,30,1,3,0.05,0.95,0.9128055579240304,15,0.0,0,0.0,0,1.0,1
4340,max_ml,30,30,1,3,0.05,0.95,0.9215880224680928,10,1.0,1,1.0,1,1.0,1
4341,max_ml,30,30,1,3,0.05,0.95,0.9358925707635228,19,0.0,1,0.0,1,0.0,1
4342,max_ml,30,30,1,3,0.05,0.95,0.9429547956629724,10,1.0,1,1.0,1,1.0,1
4343,max_ml,30,30,1,3,0.05,0.95,0.9053095748524512,12,0.0,1,0.0,1,0.0,1
4344,max_ml,30,30,1,3,0.05,0.95,0.9172422708650092,25,0.0,1,0.0,1,0.0,1
4345,max_ml,30,30,1,3,0.05,0.95,0.9380859075821024,30,0.0,1,0.0,1,0.0,1
4346,max_ml,30,30,1,3,0.05,0.95,0.9316910265430546,31,0.0,1,0.0,1,0.0,1
4347,max_ml,30,30,1,3,0.05,0.95,0.9137098977326868,21,0.0,1,0.0,1,0.0,1
4348,max_ml,30,30,1,3,0.05,0.95,0.8838088702314698,6,1.0,1,1.0,1,1.0,1
4349,max_ml,30,30,1,3,0.05,0.95,0.9109622718016888,24,0.0,1,0.0,1,0.0,1
4350,max_ml,30,30,1,3,0.05,0.95,0.931392296024022,23,0.0,1,0.0,1,0.0,1
4351,max_ml,30,30,1,3,0.05,0.95,0.9249522907221112,12,0.0,0,1.0,1,0.0,0
4352,max_ml,30,30,1,3,0.05,0.95,0.9474355496885262,14,0.0,1,0.0,1,0.0,1
4353,max_ml,30,30,1,3,0.05,0.95,0.934504058229886,13,0.0,1,0.0,1,0.0,1
4354,max_ml,30,30,1,3,0.05,0.95,0.9217677872453064,21,0.0,1,0.0,1,0.0,1
4355,max_ml,30,30,1,3,0.05,0.95,0.9062221337524158,19,0.0,1,0.0,1,0.0,1
4356,max_ml,30,30,1,3,0.05,0.95,0.9291176677105918,14,0.0,0,1.0,1,1.0,1
4357,max_ml,30,30,1,3,0.05,0.95,0.9432990390215342,6,1.0,1,1.0,1,0.0,0
4358,max_ml,30,30,1,3,0.05,0.95,0.93558527414675,37,0.0,1,0.0,1,0.0,1
4359,max_ml,30,30,1,3,0.05,0.95,0.9355662026082604,9,0.0,0,1.0,1,0.0,0
4360,max_ml,30,30,1,3,0.05,0.95,0.9459583368831224,35,0.0,1,0.0,1,0.0,1
4361,max_ml,30,30,1,3,0.05,0.95,0.8593549076267495,9,0.0,0,1.0,1,1.0,1
4362,max_ml,30,30,1,3,0.05,0.95,0.9335461263013458,10,0.0,1,0.0,1,0.0,1
4363,max_ml,30,30,1,3,0.05,0.95,0.9423695703937448,26,0.0,1,0.0,1,0.0,1
4364,max_ml,30,30,1,3,0.05,0.95,0.9286067924346748,44,0.0,1,0.0,1,0.0,1
4365,max_ml,30,30,1,3,0.05,0.95,0.93502749583134,20,0.0,1,0.0,1,0.0,1
4366,max_ml,30,30,1,3,0.05,0.95,0.8981919550027425,21,0.0,1,0.0,1,0.0,1
4367,max_ml,30,30,1,3,0.05,0.95,0.9422993690437016,52,0.0,1,0.0,1,0.0,1
4368,max_ml,30,30,1,3,0.05,0.95,0.9262723841112434,55,0.0,1,0.0,1,0.0,1
4369,max_ml,30,30,1,3,0.05,0.95,0.9277101124056684,13,0.0,1,0.0,1,0.0,1
4370,max_ml,30,30,1,3,0.05,0.95,0.9436399128016292,7,1.0,1,1.0,1,0.0,0
4371,max_ml,30,30,1,3,0.05,0.95,0.9446948407671067,28,0.0,1,0.0,1,0.0,1
4372,max_ml,30,30,1,3,0.05,0.95,0.8728064388409583,4,1.0,1,1.0,1,1.0,1
4373,max_ml,30,30,1,3,0.05,0.95,0.9281761916606548,15,0.0,1,0.0,1,0.0,1
4374,max_ml,30,30,1,3,0.05,0.95,0.9444505678176738,18,0.0,1,0.0,1,0.0,1
4375,max_ml,30,30,1,3,0.05,0.95,0.9324052490421048,38,0.0,1,0.0,1,0.0,1
4376,max_ml,30,30,1,3,0.05,0.95,0.9065507777547276,6,1.0,1,1.0,1,1.0,1
4377,max_ml,30,30,1,3,0.05,0.95,0.9323480432349608,19,1.0,1,1.0,1,0.0,0
4378,max_ml,30,30,1,3,0.05,0.95,0.8269766690902421,7,1.0,1,1.0,1,1.0,1
4379,max_ml,30,30,1,3,0.05,0.95,0.9360229936364844,30,0.0,1,0.0,1,0.0,1
4380,max_ml,30,30,1,3,0.05,0.95,0.926997569352136,12,0.0,1,0.0,1,0.0,1
4381,max_ml,30,30,1,3,0.05,0.95,0.9317463039153916,8,1.0,1,1.0,1,1.0,1
4382,max_ml,30,30,1,3,0.05,0.95,0.9256305175178112,14,0.0,0,0.0,0,1.0,1
4383,max_ml,30,30,1,3,0.05,0.95,0.9451037928768564,23,0.0,1,0.0,1,0.0,1
4384,max_ml,30,30,1,3,0.05,0.95,0.9411658582709556,23,0.0,1,0.0,1,0.0,1
4385,max_ml,30,30,1,3,0.05,0.95,0.9071439095425684,24,0.0,1,0.0,1,0.0,1
4386,max_ml,30,30,1,3,0.05,0.95,0.9496943194820476,12,0.0,0,1.0,1,1.0,1
4387,max_ml,30,30,1,3,0.05,0.95,0.9315851615750947,27,0.0,1,0.0,1,0.0,1
4388,max_ml,30,30,1,3,0.05,0.95,0.9307675471904874,23,0.0,1,0.0,1,0.0,1
4389,max_ml,30,30,1,3,0.05,0.95,0.9463722209702524,14,1.0,1,1.0,1,0.0,0
4390,max_ml,30,30,1,3,0.05,0.95,0.9375543533468644,22,0.0,1,0.0,1,0.0,1
4391,max_ml,30,30,1,3,0.05,0.95,0.8510567756337262,12,0.0,1,0.0,1,0.0,1
4392,max_ml,30,30,1,3,0.05,0.95,0.9275148571351776,9,1.0,1,1.0,1,1.0,1
4393,max_ml,30,30,1,3,0.05,0.95,0.9130973674748276,6,1.0,1,1.0,1,0.0,0
4394,max_ml,30,30,1,3,0.05,0.95,0.9305361721862008,27,0.0,1,0.0,1,0.0,1
4395,max_ml,30,30,1,3,0.05,0.95,0.9253449321225594,24,0.0,1,0.0,1,0.0,1
4396,max_ml,30,30,1,3,0.05,0.95,0.8604687309884144,11,0.0,1,0.0,1,0.0,1
4397,max_ml,30,30,1,3,0.05,0.95,0.9146968712427396,54,0.0,1,0.0,1,0.0,1
4398,max_ml,30,30,1,3,0.05,0.95,0.8824095480049193,9,1.0,1,1.0,1,1.0,1
4399,max_ml,30,30,1,3,0.05,0.95,0.9305048003393558,42,0.0,1,0.0,1,0.0,1
4400,max_ml,30,30,1,3,0.05,0.95,0.9475457335074822,17,0.0,1,0.0,1,0.0,1
4401,max_ml,30,30,1,3,0.05,0.95,0.8808226657467996,28,0.0,1,0.0,1,0.0,1
4402,max_ml,30,30,1,3,0.05,0.95,0.9252850509156644,45,0.0,1,0.0,1,0.0,1
4403,max_ml,30,30,1,3,0.05,0.95,0.9471654183972948,49,0.0,1,0.0,1,0.0,1
4404,max_ml,30,30,1,3,0.05,0.95,0.945907190068818,28,0.0,1,0.0,1,0.0,1
4405,max_ml,30,30,1,3,0.05,0.95,0.9299950503429364,22,0.0,1,0.0,1,0.0,1
4406,max_ml,30,30,1,3,0.05,0.95,0.902145611803446,24,0.0,0,0.0,0,1.0,1
4407,max_ml,30,30,1,3,0.05,0.95,0.856046968877165,15,1.0,1,1.0,1,0.0,0
4408,max_ml,30,30,1,3,0.05,0.95,0.9389832789485184,20,0.0,0,0.0,0,1.0,1
4409,max_ml,30,30,1,3,0.05,0.95,0.91336582279949,13,1.0,1,1.0,1,0.0,0
4410,max_ml,30,30,1,3,0.05,0.95,0.9275372182642332,18,0.0,1,0.0,1,0.0,1
4411,max_ml,30,30,1,3,0.05,0.95,0.9325646273689258,26,0.0,1,0.0,1,0.0,1
4412,max_ml,30,30,1,3,0.05,0.95,0.8969354483599313,25,0.0,1,0.0,1,0.0,1
4413,max_ml,30,30,1,3,0.05,0.95,0.9306498380949793,10,0.0,1,0.0,1,0.0,1
4414,max_ml,30,30,1,3,0.05,0.95,0.9285590418815992,49,0.0,1,0.0,1,0.0,1
4415,max_ml,30,30,1,3,0.05,0.95,0.9421197472996868,36,0.0,1,0.0,1,0.0,1
4416,max_ml,30,30,1,3,0.05,0.95,0.9371171826231318,19,0.0,1,0.0,1,0.0,1
4417,max_ml,30,30,1,3,0.05,0.95,0.9059851194937416,15,0.0,1,0.0,1,0.0,1
4418,max_ml,30,30,1,3,0.05,0.95,0.947983332977523,104,0.0,1,0.0,1,0.0,1
4419,max_ml,30,30,1,3,0.05,0.95,0.9280946256885504,16,0.0,1,0.0,1,0.0,1
4420,max_ml,30,30,1,3,0.05,0.95,0.9283401986182108,14,0.0,1,0.0,1,0.0,1
4421,max_ml,30,30,1,3,0.05,0.95,0.9406266284810558,24,0.0,1,0.0,1,0.0,1
4422,max_ml,30,30,1,3,0.05,0.95,0.8750929900415882,13,0.0,1,0.0,1,0.0,1
4423,max_ml,30,30,1,3,0.05,0.95,0.9424235804828482,9,0.0,1,0.0,1,0.0,1
4424,max_ml,30,30,1,3,0.05,0.95,0.9228725475543088,24,0.0,1,0.0,1,0.0,1
4425,max_ml,30,30,1,3,0.05,0.95,0.94229930416227,38,0.0,1,0.0,1,0.0,1
4426,max_ml,30,30,1,3,0.05,0.95,0.9469066220648562,14,0.0,1,0.0,1,0.0,1
4427,max_ml,30,30,1,3,0.05,0.95,0.9372835131546946,32,0.0,1,0.0,1,0.0,1
4428,max_ml,30,30,1,3,0.05,0.95,0.9208904216575218,10,1.0,1,1.0,1,0.0,0
4429,max_ml,30,30,1,3,0.05,0.95,0.917714519643938,32,0.0,1,0.0,1,0.0,1
4430,max_ml,30,30,1,3,0.05,0.95,0.9462537491729304,17,0.0,1,0.0,1,0.0,1
4431,max_ml,30,30,1,3,0.05,0.95,0.9187134348196292,10,0.0,0,0.0,0,1.0,1
4432,max_ml,30,30,1,3,0.05,0.95,0.9489546336248484,17,0.0,1,0.0,1,0.0,1
4433,max_ml,30,30,1,3,0.05,0.95,0.9126521340913832,9,0.0,0,0.0,0,1.0,1
4434,max_ml,30,30,1,3,0.05,0.95,0.9470208639813418,33,0.0,1,0.0,1,0.0,1
4435,max_ml,30,30,1,3,0.05,0.95,0.9434325574961718,65,0.0,1,0.0,1,0.0,1
4436,max_ml,30,30,1,3,0.05,0.95,0.8523864575182367,6,1.0,1,1.0,1,1.0,1
4437,max_ml,30,30,1,3,0.05,0.95,0.947595948335123,11,0.0,1,0.0,1,0.0,1
4438,max_ml,30,30,1,3,0.05,0.95,0.8920326881386486,12,0.0,1,0.0,1,0.0,1
4439,max_ml,30,30,1,3,0.05,0.95,0.9344753705160108,21,0.0,1,0.0,1,0.0,1
4440,max_ml,30,30,1,3,0.05,0.95,0.948010369883733,10,0.0,0,1.0,1,1.0,1
4441,max_ml,30,30,1,3,0.05,0.95,0.948412872344301,21,0.0,1,0.0,1,0.0,1
4442,max_ml,30,30,1,3,0.05,0.95,0.908493372332768,34,0.0,1,0.0,1,0.0,1
4443,max_ml,30,30,1,3,0.05,0.95,0.9142979230442424,23,0.0,1,0.0,1,0.0,1
4444,max_ml,30,30,1,3,0.05,0.95,0.945698891982256,37,0.0,1,0.0,1,0.0,1
4445,max_ml,30,30,1,3,0.05,0.95,0.9484070122715296,16,0.0,1,0.0,1,0.0,1
4446,max_ml,30,30,1,3,0.05,0.95,0.8759205555370275,7,1.0,1,0.0,0,0.0,0
4447,max_ml,30,30,1,3,0.05,0.95,0.8304122123216684,9,0.0,1,0.0,1,0.0,1
4448,max_ml,30,30,1,3,0.05,0.95,0.905660685561998,15,0.0,1,0.0,1,0.0,1
4449,max_ml,30,30,1,3,0.05,0.95,0.9056378358146592,19,0.0,1,0.0,1,0.0,1
4450,max_ml,30,30,1,3,0.05,0.95,0.9143068651662208,7,1.0,1,1.0,1,1.0,1
4451,max_ml,30,30,1,3,0.05,0.95,0.925494974372032,27,0.0,1,0.0,1,0.0,1
4452,max_ml,30,30,1,3,0.05,0.95,0.9055016058035864,13,1.0,1,1.0,1,1.0,1
4453,max_ml,30,30,1,3,0.05,0.95,0.9108881258387556,18,0.0,1,0.0,1,0.0,1
4454,max_ml,30,30,1,3,0.05,0.95,0.920074816401524,14,0.0,1,0.0,1,0.0,1
4455,max_ml,30,30,1,3,0.05,0.95,0.9307653337241018,34,0.0,1,0.0,1,0.0,1
4456,max_ml,30,30,1,3,0.05,0.95,0.943750714436427,24,0.0,1,0.0,1,0.0,1
4457,max_ml,30,30,1,3,0.05,0.95,0.931363927414724,21,0.0,1,0.0,1,0.0,1
4458,max_ml,30,30,1,3,0.05,0.95,0.933806533131356,16,0.0,1,0.0,1,0.0,1
4459,max_ml,30,30,1,3,0.05,0.95,0.9481773375650768,26,0.0,1,0.0,1,0.0,1
4460,max_ml,30,30,1,3,0.05,0.95,0.9452134467820376,22,0.0,1,0.0,1,0.0,1
4461,max_ml,30,30,1,3,0.05,0.95,0.941286015530919,13,0.0,1,0.0,1,0.0,1
4462,max_ml,30,30,1,3,0.05,0.95,0.9466426082889036,43,0.0,1,0.0,1,0.0,1
4463,max_ml,30,30,1,3,0.05,0.95,0.9498425211457638,36,0.0,1,0.0,1,0.0,1
4464,max_ml,30,30,1,3,0.05,0.95,0.932466025989448,20,0.0,1,0.0,1,0.0,1
4465,max_ml,30,30,1,3,0.05,0.95,0.933325716753704,19,0.0,1,0.0,1,0.0,1
4466,max_ml,30,30,1,3,0.05,0.95,0.9003109753716343,25,0.0,1,0.0,1,0.0,1
4467,max_ml,30,30,1,3,0.05,0.95,0.9141416193740364,9,0.0,0,0.0,0,1.0,1
4468,max_ml,30,30,1,3,0.05,0.95,0.9467074863348062,16,0.0,1,0.0,1,0.0,1
4469,max_ml,30,30,1,3,0.05,0.95,0.906205482589852,19,0.0,1,0.0,1,0.0,1
4470,max_ml,30,30,1,3,0.05,0.95,0.9250358058337348,11,1.0,1,1.0,1,1.0,1
4471,max_ml,30,30,1,3,0.05,0.95,0.92077369017991,10,1.0,1,1.0,1,1.0,1
4472,max_ml,30,30,1,3,0.05,0.95,0.9495170245946992,44,0.0,1,0.0,1,0.0,1
4473,max_ml,30,30,1,3,0.05,0.95,0.9376434034629356,26,0.0,1,0.0,1,0.0,1
4474,max_ml,30,30,1,3,0.05,0.95,0.915573607786941,5,1.0,1,1.0,1,1.0,1
4475,max_ml,30,30,1,3,0.05,0.95,0.9230157518628844,22,0.0,1,0.0,1,0.0,1
4476,max_ml,30,30,1,3,0.05,0.95,0.8990841542788677,19,1.0,1,1.0,1,1.0,1
4477,max_ml,30,30,1,3,0.05,0.95,0.9490842754668202,15,0.0,1,0.0,1,0.0,1
4478,max_ml,30,30,1,3,0.05,0.95,0.8731594171307683,14,0.0,0,0.0,0,1.0,1
4479,max_ml,30,30,1,3,0.05,0.95,0.8411353688318032,21,0.0,0,1.0,1,1.0,1
4480,max_ml,30,30,1,3,0.05,0.95,0.8497617391187893,13,0.0,1,0.0,1,0.0,1
4481,max_ml,30,30,1,3,0.05,0.95,0.907379806148497,9,1.0,1,1.0,1,1.0,1
4482,max_ml,30,30,1,3,0.05,0.95,0.9444739606845556,23,0.0,1,0.0,1,0.0,1
4483,max_ml,30,30,1,3,0.05,0.95,0.9307621493384396,39,0.0,1,0.0,1,0.0,1
4484,max_ml,30,30,1,3,0.05,0.95,0.9216948747788652,20,0.0,1,0.0,1,0.0,1
4485,max_ml,30,30,1,3,0.05,0.95,0.896615329253421,8,1.0,1,1.0,1,1.0,1
4486,max_ml,30,30,1,3,0.05,0.95,0.9458681196030668,9,1.0,1,1.0,1,0.0,0
4487,max_ml,30,30,1,3,0.05,0.95,0.9491944682298472,38,0.0,1,0.0,1,0.0,1
4488,max_ml,30,30,1,3,0.05,0.95,0.9384410863168337,17,0.0,1,0.0,1,0.0,1
4489,max_ml,30,30,1,3,0.05,0.95,0.8829860675170523,13,0.0,1,0.0,1,0.0,1
4490,max_ml,30,30,1,3,0.05,0.95,0.9029397053274516,15,0.0,1,0.0,1,0.0,1
4491,max_ml,30,30,1,3,0.05,0.95,0.9344952226413992,22,0.0,1,0.0,1,0.0,1
4492,max_ml,30,30,1,3,0.05,0.95,0.9350874580172684,36,0.0,1,0.0,1,0.0,1
4493,max_ml,30,30,1,3,0.05,0.95,0.9486567292247374,25,0.0,1,0.0,1,0.0,1
4494,max_ml,30,30,1,3,0.05,0.95,0.9478434541294752,19,0.0,1,0.0,1,0.0,1
4495,max_ml,30,30,1,3,0.05,0.95,0.9478205524223516,32,0.0,1,0.0,1,0.0,1
4496,max_ml,30,30,1,3,0.05,0.95,0.9432968108772066,26,0.0,1,0.0,1,0.0,1
4497,max_ml,30,30,1,3,0.05,0.95,0.9421476856989668,31,0.0,1,0.0,1,0.0,1
4498,max_ml,30,30,1,3,0.05,0.95,0.9352928562866718,21,0.0,1,0.0,1,0.0,1
4499,max_ml,30,30,1,3,0.05,0.95,0.7986192847908025,7,1.0,1,1.0,1,1.0,1
4500,max_ml,30,30,1,3,0.05,0.95,0.9460086300949304,28,0.0,1,0.0,1,0.0,1
4501,max_ml,30,30,1,3,0.05,0.95,0.9423633010737436,48,0.0,1,0.0,1,0.0,1
4502,max_ml,30,30,1,3,0.05,0.95,0.9129816304052326,29,0.0,1,0.0,1,0.0,1
4503,max_ml,30,30,1,3,0.05,0.95,0.9141694238057212,9,0.0,0,1.0,1,0.0,0
4504,max_ml,30,30,1,3,0.05,0.95,0.889899711292285,7,1.0,1,1.0,1,1.0,1
4505,max_ml,30,30,1,3,0.05,0.95,0.8304619934935424,36,0.0,1,0.0,1,0.0,1
4506,max_ml,30,30,1,3,0.05,0.95,0.9239961420809684,17,0.0,1,0.0,1,0.0,1
4507,max_ml,30,30,1,3,0.05,0.95,0.9445978839619654,26,0.0,1,0.0,1,0.0,1
4508,max_ml,30,30,1,3,0.05,0.95,0.9453776779307752,21,0.0,1,0.0,1,0.0,1
4509,max_ml,30,30,1,3,0.05,0.95,0.8629957883898137,14,0.0,0,0.0,0,1.0,1
4510,max_ml,30,30,1,3,0.05,0.95,0.9456529616198428,14,0.0,1,0.0,1,0.0,1
4511,max_ml,30,30,1,3,0.05,0.95,0.9236686125173328,26,0.0,1,0.0,1,0.0,1
4512,max_ml,30,30,1,3,0.05,0.95,0.9373036686623832,8,1.0,1,1.0,1,1.0,1
4513,max_ml,30,30,1,3,0.05,0.95,0.94239098293577,44,0.0,1,0.0,1,0.0,1
4514,max_ml,30,30,1,3,0.05,0.95,0.9412786814674377,19,0.0,1,0.0,1,0.0,1
4515,max_ml,30,30,1,3,0.05,0.95,0.927184882331138,30,0.0,1,0.0,1,0.0,1
4516,max_ml,30,30,1,3,0.05,0.95,0.9416277694768054,16,0.0,0,1.0,1,0.0,0
4517,max_ml,30,30,1,3,0.05,0.95,0.9251099340582212,38,0.0,1,0.0,1,0.0,1
4518,max_ml,30,30,1,3,0.05,0.95,0.8718870546361296,10,0.0,0,1.0,1,1.0,1
4519,max_ml,30,30,1,3,0.05,0.95,0.9494065584075542,17,0.0,1,0.0,1,0.0,1
4520,max_ml,30,30,1,3,0.05,0.95,0.936080587887864,16,0.0,0,0.0,0,1.0,1
4521,max_ml,30,30,1,3,0.05,0.95,0.9405748618084164,14,0.0,1,0.0,1,0.0,1
4522,max_ml,30,30,1,3,0.05,0.95,0.899616296985393,18,0.0,1,0.0,1,0.0,1
4523,max_ml,30,30,1,3,0.05,0.95,0.9249210387658362,22,0.0,1,0.0,1,0.0,1
4524,max_ml,30,30,1,3,0.05,0.95,0.9392325477144408,17,0.0,1,0.0,1,0.0,1
4525,max_ml,30,30,1,3,0.05,0.95,0.9392187408739868,12,0.0,1,0.0,1,0.0,1
4526,max_ml,30,30,1,3,0.05,0.95,0.9234106885906024,21,0.0,1,0.0,1,0.0,1
4527,max_ml,30,30,1,3,0.05,0.95,0.9215828450043092,5,1.0,1,1.0,1,1.0,1
4528,max_ml,30,30,1,3,0.05,0.95,0.948992973743931,57,0.0,1,0.0,1,0.0,1
4529,max_ml,30,30,1,3,0.05,0.95,0.909303517577108,17,0.0,1,0.0,1,0.0,1
4530,max_ml,30,30,1,3,0.05,0.95,0.9233448112530154,12,0.0,1,0.0,1,0.0,1
4531,max_ml,30,30,1,3,0.05,0.95,0.9354819628906248,6,1.0,1,1.0,1,1.0,1
4532,max_ml,30,30,1,3,0.05,0.95,0.9471021929906992,42,0.0,1,0.0,1,0.0,1
4533,max_ml,30,30,1,3,0.05,0.95,0.9207038368289988,25,0.0,1,0.0,1,0.0,1
4534,max_ml,30,30,1,3,0.05,0.95,0.9333233420961464,18,0.0,1,0.0,1,0.0,1
4535,max_ml,30,30,1,3,0.05,0.95,0.9178700238154702,40,0.0,1,0.0,1,0.0,1
4536,max_ml,30,30,1,3,0.05,0.95,0.9133493785915092,11,0.0,1,0.0,1,0.0,1
4537,max_ml,30,30,1,3,0.05,0.95,0.9454636698565788,32,0.0,1,0.0,1,0.0,1
4538,max_ml,30,30,1,3,0.05,0.95,0.9393342252417404,16,0.0,0,1.0,1,0.0,0
4539,max_ml,30,30,1,3,0.05,0.95,0.8934835447706307,16,0.0,1,0.0,1,0.0,1
4540,max_ml,30,30,1,3,0.05,0.95,0.9057202469907536,30,0.0,1,0.0,1,0.0,1
4541,max_ml,30,30,1,3,0.05,0.95,0.8844039297478775,14,0.0,1,0.0,1,0.0,1
4542,max_ml,30,30,1,3,0.05,0.95,0.9065405859257012,23,0.0,1,0.0,1,0.0,1
4543,max_ml,30,30,1,3,0.05,0.95,0.8739932727433545,6,1.0,1,1.0,1,1.0,1
4544,max_ml,30,30,1,3,0.05,0.95,0.9221826453053672,18,0.0,1,0.0,1,0.0,1
4545,max_ml,30,30,1,3,0.05,0.95,0.930530108093835,40,0.0,1,0.0,1,0.0,1
4546,max_ml,30,30,1,3,0.05,0.95,0.9174264135447292,9,1.0,1,1.0,1,0.0,0
4547,max_ml,30,30,1,3,0.05,0.95,0.9243732115075574,27,0.0,1,0.0,1,0.0,1
4548,max_ml,30,30,1,3,0.05,0.95,0.943171457348332,27,0.0,1,0.0,1,0.0,1
4549,max_ml,30,30,1,3,0.05,0.95,0.936727220908738,42,0.0,1,0.0,1,0.0,1
4550,max_ml,30,30,1,3,0.05,0.95,0.941425751145088,16,0.0,1,0.0,1,0.0,1
4551,max_ml,30,30,1,3,0.05,0.95,0.9087970883332795,32,0.0,1,0.0,1,0.0,1
4552,max_ml,30,30,1,3,0.05,0.95,0.927641612741242,23,0.0,1,0.0,1,0.0,1
4553,max_ml,30,30,1,3,0.05,0.95,0.9307036159981418,14,0.0,1,0.0,1,0.0,1
4554,max_ml,30,30,1,3,0.05,0.95,0.9477737946197012,18,0.0,1,0.0,1,0.0,1
4555,max_ml,30,30,1,3,0.05,0.95,0.9169038393000752,8,1.0,1,1.0,1,1.0,1
4556,max_ml,30,30,1,3,0.05,0.95,0.9156685854570252,29,0.0,1,0.0,1,0.0,1
4557,max_ml,30,30,1,3,0.05,0.95,0.9046824339867277,9,0.0,1,0.0,1,0.0,1
4558,max_ml,30,30,1,3,0.05,0.95,0.9073339031287184,20,0.0,1,0.0,1,0.0,1
4559,max_ml,30,30,1,3,0.05,0.95,0.8961090142599542,18,0.0,1,0.0,1,0.0,1
4560,max_ml,30,30,1,3,0.05,0.95,0.940119903034326,24,0.0,1,0.0,1,0.0,1
4561,max_ml,30,30,1,3,0.05,0.95,0.9055972713230594,26,0.0,1,0.0,1,0.0,1
4562,max_ml,30,30,1,3,0.05,0.95,0.9059402493180972,12,1.0,1,1.0,1,1.0,1
4563,max_ml,30,30,1,3,0.05,0.95,0.9347041450846064,23,0.0,1,0.0,1,0.0,1
4564,max_ml,30,30,1,3,0.05,0.95,0.889518571031607,19,0.0,1,0.0,1,0.0,1
4565,max_ml,30,30,1,3,0.05,0.95,0.9477428758731072,21,0.0,1,0.0,1,0.0,1
4566,max_ml,30,30,1,3,0.05,0.95,0.9143923417045136,16,0.0,1,0.0,1,0.0,1
4567,max_ml,30,30,1,3,0.05,0.95,0.9443592010789592,24,0.0,1,0.0,1,0.0,1
4568,max_ml,30,30,1,3,0.05,0.95,0.9181261921743444,21,0.0,0,0.0,0,1.0,1
4569,max_ml,30,30,1,3,0.05,0.95,0.9326346728472422,29,0.0,1,0.0,1,0.0,1
4570,max_ml,30,30,1,3,0.05,0.95,0.9333139480383884,22,0.0,1,0.0,1,0.0,1
4571,max_ml,30,30,1,3,0.05,0.95,0.9287855948402144,9,0.0,0,1.0,1,0.0,0
4572,max_ml,30,30,1,3,0.05,0.95,0.9177712302657444,32,0.0,1,0.0,1,0.0,1
4573,max_ml,30,30,1,3,0.05,0.95,0.9271316936523232,18,0.0,1,0.0,1,0.0,1
4574,max_ml,30,30,1,3,0.05,0.95,0.8817573134169856,11,0.0,1,0.0,1,0.0,1
4575,max_ml,30,30,1,3,0.05,0.95,0.9425951681517925,18,0.0,1,0.0,1,0.0,1
4576,max_ml,30,30,1,3,0.05,0.95,0.9443065138625976,18,0.0,1,0.0,1,0.0,1
4577,max_ml,30,30,1,3,0.05,0.95,0.9220841457718923,16,0.0,1,0.0,1,0.0,1
4578,max_ml,30,30,1,3,0.05,0.95,0.9153804890798516,10,0.0,1,0.0,1,0.0,1
4579,max_ml,30,30,1,3,0.05,0.95,0.9071418193836972,11,1.0,1,1.0,1,1.0,1
4580,max_ml,30,30,1,3,0.05,0.95,0.9401228730926218,23,0.0,1,0.0,1,0.0,1
4581,max_ml,30,30,1,3,0.05,0.95,0.9026914001708366,14,0.0,1,0.0,1,0.0,1
4582,max_ml,30,30,1,3,0.05,0.95,0.929082987689024,13,0.0,1,0.0,1,0.0,1
4583,max_ml,30,30,1,3,0.05,0.95,0.9437194717248144,50,0.0,1,0.0,1,0.0,1
4584,max_ml,30,30,1,3,0.05,0.95,0.945478013391088,25,0.0,1,0.0,1,0.0,1
4585,max_ml,30,30,1,3,0.05,0.95,0.933882864297478,25,0.0,1,0.0,1,0.0,1
4586,max_ml,30,30,1,3,0.05,0.95,0.904012502603448,27,0.0,1,0.0,1,0.0,1
4587,max_ml,30,30,1,3,0.05,0.95,0.9273905024974954,14,0.0,1,0.0,1,0.0,1
4588,max_ml,30,30,1,3,0.05,0.95,0.9496721047932324,20,0.0,1,0.0,1,0.0,1
4589,max_ml,30,30,1,3,0.05,0.95,0.9307569419209436,6,1.0,1,1.0,1,1.0,1
4590,max_ml,30,30,1,3,0.05,0.95,0.9400829391455248,15,0.0,1,0.0,1,0.0,1
4591,max_ml,30,30,1,3,0.05,0.95,0.9199297801545704,22,0.0,1,0.0,1,0.0,1
4592,max_ml,30,30,1,3,0.05,0.95,0.9390388973981884,58,0.0,1,0.0,1,0.0,1
4593,max_ml,30,30,1,3,0.05,0.95,0.8800022754597933,28,0.0,0,1.0,1,1.0,1
4594,max_ml,30,30,1,3,0.05,0.95,0.9215731600783016,13,0.0,1,0.0,1,0.0,1
4595,max_ml,30,30,1,3,0.05,0.95,0.9142897348901818,19,0.0,1,0.0,1,0.0,1
4596,max_ml,30,30,1,3,0.05,0.95,0.8949673687105839,13,0.0,1,0.0,1,0.0,1
4597,max_ml,30,30,1,3,0.05,0.95,0.9350924326775942,14,0.0,1,0.0,1,0.0,1
4598,max_ml,30,30,1,3,0.05,0.95,0.9014079975234603,8,1.0,1,0.0,0,1.0,1
4599,max_ml,30,30,1,3,0.05,0.95,0.9368854308988576,22,0.0,1,0.0,1,0.0,1
4600,max_ml,30,30,1,3,0.05,0.95,0.8946970835409473,13,0.0,0,1.0,1,1.0,1
4601,max_ml,30,30,1,3,0.05,0.95,0.866411013080429,10,0.0,0,0.0,0,1.0,1
4602,max_ml,30,30,1,3,0.05,0.95,0.947589819460878,35,0.0,1,0.0,1,0.0,1
4603,max_ml,30,30,1,3,0.05,0.95,0.9480006022389322,10,0.0,0,1.0,1,1.0,1
4604,max_ml,30,30,1,3,0.05,0.95,0.9475980257310056,17,0.0,1,0.0,1,0.0,1
4605,max_ml,30,30,1,3,0.05,0.95,0.9471882128633474,28,0.0,1,0.0,1,0.0,1
4606,max_ml,30,30,1,3,0.05,0.95,0.9423763481121632,16,0.0,0,1.0,1,1.0,1
4607,max_ml,30,30,1,3,0.05,0.95,0.9439156153646338,44,0.0,1,0.0,1,0.0,1
4608,max_ml,30,30,1,3,0.05,0.95,0.946943466072064,33,0.0,1,0.0,1,0.0,1
4609,max_ml,30,30,1,3,0.05,0.95,0.9473603725028484,49,0.0,1,0.0,1,0.0,1
4610,max_ml,30,30,1,3,0.05,0.95,0.8981097562661944,17,0.0,0,1.0,1,1.0,1
4611,max_ml,30,30,1,3,0.05,0.95,0.940774511053449,47,0.0,1,0.0,1,0.0,1
4612,max_ml,30,30,1,3,0.05,0.95,0.8893381990946089,7,1.0,1,1.0,1,1.0,1
4613,max_ml,30,30,1,3,0.05,0.95,0.946127198530136,10,1.0,1,1.0,1,1.0,1
4614,max_ml,30,30,1,3,0.05,0.95,0.9489959246475524,32,0.0,1,0.0,1,0.0,1
4615,max_ml,30,30,1,3,0.05,0.95,0.9430509998492428,18,0.0,1,0.0,1,0.0,1
4616,max_ml,30,30,1,3,0.05,0.95,0.9103815564891048,34,0.0,1,0.0,1,0.0,1
4617,max_ml,30,30,1,3,0.05,0.95,0.9118917859322118,17,0.0,1,0.0,1,0.0,1
4618,max_ml,30,30,1,3,0.05,0.95,0.9476835409008636,21,0.0,1,0.0,1,0.0,1
4619,max_ml,30,30,1,3,0.05,0.95,0.9400575969423468,8,1.0,1,0.0,0,0.0,0
4620,max_ml,30,30,1,3,0.05,0.95,0.908139757854284,9,0.0,1,0.0,1,0.0,1
4621,max_ml,30,30,1,3,0.05,0.95,0.9447033841000418,24,0.0,1,0.0,1,0.0,1
4622,max_ml,30,30,1,3,0.05,0.95,0.9144337653579896,35,0.0,1,0.0,1,0.0,1
4623,max_ml,30,30,1,3,0.05,0.95,0.945531234757888,8,1.0,1,1.0,1,0.0,0
4624,max_ml,30,30,1,3,0.05,0.95,0.9477416093824256,33,0.0,1,0.0,1,0.0,1
4625,max_ml,30,30,1,3,0.05,0.95,0.8924442377604525,14,0.0,1,0.0,1,0.0,1
4626,max_ml,30,30,1,3,0.05,0.95,0.8899756814789074,6,1.0,1,1.0,1,1.0,1
4627,max_ml,30,30,1,3,0.05,0.95,0.947247253645545,31,0.0,1,0.0,1,0.0,1
4628,max_ml,30,30,1,3,0.05,0.95,0.9328502398408632,62,0.0,1,0.0,1,0.0,1
4629,max_ml,30,30,1,3,0.05,0.95,0.9498165759183832,11,0.0,1,0.0,1,0.0,1
4630,max_ml,30,30,1,3,0.05,0.95,0.9384122664325868,22,0.0,1,0.0,1,0.0,1
4631,max_ml,30,30,1,3,0.05,0.95,0.937631352071578,9,0.0,1,0.0,1,0.0,1
4632,max_ml,30,30,1,3,0.05,0.95,0.9407818263073072,34,0.0,1,0.0,1,0.0,1
4633,max_ml,30,30,1,3,0.05,0.95,0.928528384146319,12,0.0,1,0.0,1,0.0,1
4634,max_ml,30,30,1,3,0.05,0.95,0.9490518179664056,12,0.0,1,0.0,1,0.0,1
4635,max_ml,30,30,1,3,0.05,0.95,0.9376306698284348,21,0.0,1,0.0,1,0.0,1
4636,max_ml,30,30,1,3,0.05,0.95,0.934361080795092,83,0.0,1,0.0,1,0.0,1
4637,max_ml,30,30,1,3,0.05,0.95,0.9246852581630096,6,1.0,1,1.0,1,1.0,1
4638,max_ml,30,30,1,3,0.05,0.95,0.9326632073811056,49,0.0,1,0.0,1,0.0,1
4639,max_ml,30,30,1,3,0.05,0.95,0.9055361004291408,17,0.0,1,0.0,1,0.0,1
4640,max_ml,30,30,1,3,0.05,0.95,0.9285079242745038,13,0.0,1,0.0,1,0.0,1
4641,max_ml,30,30,1,3,0.05,0.95,0.9305419923758992,9,1.0,1,1.0,1,1.0,1
4642,max_ml,30,30,1,3,0.05,0.95,0.9366441999936466,16,0.0,1,0.0,1,0.0,1
4643,max_ml,30,30,1,3,0.05,0.95,0.9470003357125598,15,0.0,1,0.0,1,0.0,1
4644,max_ml,30,30,1,3,0.05,0.95,0.8905937327175908,11,0.0,0,1.0,1,0.0,0
4645,max_ml,30,30,1,3,0.05,0.95,0.9259710906495748,13,0.0,1,0.0,1,0.0,1
4646,max_ml,30,30,1,3,0.05,0.95,0.928551512670866,36,0.0,1,0.0,1,0.0,1
4647,max_ml,30,30,1,3,0.05,0.95,0.948155667739614,32,0.0,1,0.0,1,0.0,1
4648,max_ml,30,30,1,3,0.05,0.95,0.9403492130896168,10,1.0,1,1.0,1,0.0,0
4649,max_ml,30,30,1,3,0.05,0.95,0.8991431978521495,17,0.0,1,0.0,1,0.0,1
4650,max_ml,30,30,1,3,0.05,0.95,0.8859261504164868,10,0.0,1,0.0,1,0.0,1
4651,max_ml,30,30,1,3,0.05,0.95,0.9485240690449852,16,0.0,1,0.0,1,0.0,1
4652,max_ml,30,30,1,3,0.05,0.95,0.8454498282667114,11,0.0,0,1.0,1,1.0,1
4653,max_ml,30,30,1,3,0.05,0.95,0.9407387486358986,66,0.0,1,0.0,1,0.0,1
4654,max_ml,30,30,1,3,0.05,0.95,0.946669833711476,12,0.0,1,0.0,1,0.0,1
4655,max_ml,30,30,1,3,0.05,0.95,0.8758120591032578,23,0.0,1,0.0,1,0.0,1
4656,max_ml,30,30,1,3,0.05,0.95,0.9448948235946864,10,0.0,1,0.0,1,0.0,1
4657,max_ml,30,30,1,3,0.05,0.95,0.9373176015331888,29,0.0,1,0.0,1,0.0,1
4658,max_ml,30,30,1,3,0.05,0.95,0.8867625500446791,5,1.0,1,1.0,1,1.0,1
4659,max_ml,30,30,1,3,0.05,0.95,0.941423107476412,44,0.0,1,0.0,1,0.0,1
4660,max_ml,30,30,1,3,0.05,0.95,0.9339891470607872,37,0.0,1,0.0,1,0.0,1
4661,max_ml,30,30,1,3,0.05,0.95,0.9232439317802732,17,1.0,1,1.0,1,1.0,1
4662,max_ml,30,30,1,3,0.05,0.95,0.9329247962839036,12,0.0,1,0.0,1,0.0,1
4663,max_ml,30,30,1,3,0.05,0.95,0.9298665588947248,20,0.0,1,0.0,1,0.0,1
4664,max_ml,30,30,1,3,0.05,0.95,0.9437915057451796,36,0.0,1,0.0,1,0.0,1
4665,max_ml,30,30,1,3,0.05,0.95,0.9419821567426728,15,0.0,1,0.0,1,0.0,1
4666,max_ml,30,30,1,3,0.05,0.95,0.9232313463302776,35,0.0,1,0.0,1,0.0,1
4667,max_ml,30,30,1,3,0.05,0.95,0.9180710461142614,12,0.0,1,0.0,1,0.0,1
4668,max_ml,30,30,1,3,0.05,0.95,0.914077421315626,13,1.0,1,1.0,1,0.0,0
4669,max_ml,30,30,1,3,0.05,0.95,0.9256322561611582,15,0.0,1,0.0,1,0.0,1
4670,max_ml,30,30,1,3,0.05,0.95,0.9005873143579497,16,0.0,1,0.0,1,0.0,1
4671,max_ml,30,30,1,3,0.05,0.95,0.942842597340776,13,0.0,1,0.0,1,0.0,1
4672,max_ml,30,30,1,3,0.05,0.95,0.8754844464647197,12,0.0,1,0.0,1,0.0,1
4673,max_ml,30,30,1,3,0.05,0.95,0.914356121835845,15,0.0,1,0.0,1,0.0,1
4674,max_ml,30,30,1,3,0.05,0.95,0.8926860176470235,36,0.0,1,0.0,1,0.0,1
4675,max_ml,30,30,1,3,0.05,0.95,0.9488323034986724,35,0.0,1,0.0,1,0.0,1
4676,max_ml,30,30,1,3,0.05,0.95,0.9280256651414406,40,0.0,1,0.0,1,0.0,1
4677,max_ml,30,30,1,3,0.05,0.95,0.9117899797160336,50,0.0,1,0.0,1,0.0,1
4678,max_ml,30,30,1,3,0.05,0.95,0.9426294826754026,30,0.0,1,0.0,1,0.0,1
4679,max_ml,30,30,1,3,0.05,0.95,0.9444609352792448,31,0.0,1,0.0,1,0.0,1
4680,max_ml,30,30,1,3,0.05,0.95,0.942817138083012,40,0.0,1,0.0,1,0.0,1
4681,max_ml,30,30,1,3,0.05,0.95,0.9379840225141084,24,0.0,1,0.0,1,0.0,1
4682,max_ml,30,30,1,3,0.05,0.95,0.937946488222848,39,0.0,1,0.0,1,0.0,1
4683,max_ml,30,30,1,3,0.05,0.95,0.93162931548454,16,0.0,1,0.0,1,0.0,1
4684,max_ml,30,30,1,3,0.05,0.95,0.9333582313276594,22,0.0,1,0.0,1,0.0,1
4685,max_ml,30,30,1,3,0.05,0.95,0.94337108114087,33,0.0,1,0.0,1,0.0,1
4686,max_ml,30,30,1,3,0.05,0.95,0.9419004481653992,14,1.0,1,0.0,0,0.0,0
4687,max_ml,30,30,1,3,0.05,0.95,0.8852292314095962,8,1.0,1,1.0,1,1.0,1
4688,max_ml,30,30,1,3,0.05,0.95,0.9317833159231842,41,0.0,1,0.0,1,0.0,1
4689,max_ml,30,30,1,3,0.05,0.95,0.926673896335628,26,0.0,1,0.0,1,0.0,1
4690,max_ml,30,30,1,3,0.05,0.95,0.931383267613404,5,1.0,1,1.0,1,1.0,1
4691,max_ml,30,30,1,3,0.05,0.95,0.8880002422122092,6,1.0,1,1.0,1,1.0,1
4692,max_ml,30,30,1,3,0.05,0.95,0.9412054770520248,23,0.0,1,0.0,1,0.0,1
4693,max_ml,30,30,1,3,0.05,0.95,0.9480055760968478,32,0.0,1,0.0,1,0.0,1
4694,max_ml,30,30,1,3,0.05,0.95,0.945471427429378,37,0.0,1,0.0,1,0.0,1
4695,max_ml,30,30,1,3,0.05,0.95,0.9390046384897368,19,0.0,1,0.0,1,0.0,1
4696,max_ml,30,30,1,3,0.05,0.95,0.9081132196736084,23,0.0,0,0.0,0,1.0,1
4697,max_ml,30,30,1,3,0.05,0.95,0.923916846102892,13,0.0,0,1.0,1,0.0,0
4698,max_ml,30,30,1,3,0.05,0.95,0.9354196432832698,24,0.0,1,0.0,1,0.0,1
4699,max_ml,30,30,1,3,0.05,0.95,0.9407434451638818,37,0.0,1,0.0,1,0.0,1
4700,max_ml,30,30,1,3,0.05,0.95,0.9400105022173906,37,0.0,1,0.0,1,0.0,1
4701,max_ml,30,30,1,3,0.05,0.95,0.8766207010202283,9,1.0,1,1.0,1,1.0,1
4702,max_ml,30,30,1,3,0.05,0.95,0.899205606155269,7,1.0,1,1.0,1,1.0,1
4703,max_ml,30,30,1,3,0.05,0.95,0.9389859701053344,13,0.0,1,0.0,1,0.0,1
4704,max_ml,30,30,1,3,0.05,0.95,0.922025675783657,22,0.0,1,0.0,1,0.0,1
4705,max_ml,30,30,1,3,0.05,0.95,0.9440271110600872,19,0.0,1,0.0,1,0.0,1
4706,max_ml,30,30,1,3,0.05,0.95,0.9436121479649284,53,0.0,1,0.0,1,0.0,1
4707,max_ml,30,30,1,3,0.05,0.95,0.9455601280107307,17,0.0,0,0.0,0,1.0,1
4708,max_ml,30,30,1,3,0.05,0.95,0.9369803885168418,32,0.0,1,0.0,1,0.0,1
4709,max_ml,30,30,1,3,0.05,0.95,0.9281466020509496,34,0.0,1,0.0,1,0.0,1
4710,max_ml,30,30,1,3,0.05,0.95,0.908839730384564,7,1.0,1,1.0,1,1.0,1
4711,max_ml,30,30,1,3,0.05,0.95,0.869333636319013,13,0.0,1,0.0,1,0.0,1
4712,max_ml,30,30,1,3,0.05,0.95,0.9281891032931704,21,0.0,1,0.0,1,0.0,1
4713,max_ml,30,30,1,3,0.05,0.95,0.8920975552972018,11,0.0,0,1.0,1,1.0,1
4714,max_ml,30,30,1,3,0.05,0.95,0.9234258297333182,8,0.0,0,1.0,1,1.0,1
4715,max_ml,30,30,1,3,0.05,0.95,0.946714795907216,14,0.0,1,0.0,1,0.0,1
4716,max_ml,30,30,1,3,0.05,0.95,0.8553900356153933,15,0.0,1,0.0,1,0.0,1
4717,max_ml,30,30,1,3,0.05,0.95,0.8977903898624146,13,0.0,1,0.0,1,0.0,1
4718,max_ml,30,30,1,3,0.05,0.95,0.9258824680004772,33,0.0,1,0.0,1,0.0,1
4719,max_ml,30,30,1,3,0.05,0.95,0.9285722281932404,10,1.0,1,1.0,1,1.0,1
4720,max_ml,30,30,1,3,0.05,0.95,0.8537555082595587,15,0.0,0,1.0,1,1.0,1
4721,max_ml,30,30,1,3,0.05,0.95,0.9382004030376044,29,0.0,1,0.0,1,0.0,1
4722,max_ml,30,30,1,3,0.05,0.95,0.8995500795653537,16,0.0,1,0.0,1,0.0,1
4723,max_ml,30,30,1,3,0.05,0.95,0.949653562336793,27,0.0,1,0.0,1,0.0,1
4724,max_ml,30,30,1,3,0.05,0.95,0.9343965641485296,19,0.0,1,0.0,1,0.0,1
4725,max_ml,30,30,1,3,0.05,0.95,0.9325066305938928,17,0.0,1,0.0,1,0.0,1
4726,max_ml,30,30,1,3,0.05,0.95,0.9382405574239896,44,0.0,1,0.0,1,0.0,1
4727,max_ml,30,30,1,3,0.05,0.95,0.9462918380231898,7,1.0,1,1.0,1,0.0,0
4728,max_ml,30,30,1,3,0.05,0.95,0.9405356084186696,8,1.0,1,1.0,1,1.0,1
4729,max_ml,30,30,1,3,0.05,0.95,0.9041921703438708,13,0.0,1,0.0,1,0.0,1
4730,max_ml,30,30,1,3,0.05,0.95,0.9293441407506592,30,0.0,1,0.0,1,0.0,1
4731,max_ml,30,30,1,3,0.05,0.95,0.94178445730566,38,0.0,1,0.0,1,0.0,1
4732,max_ml,30,30,1,3,0.05,0.95,0.9283557642960216,40,0.0,1,0.0,1,0.0,1
4733,max_ml,30,30,1,3,0.05,0.95,0.9179177356822767,6,1.0,1,1.0,1,1.0,1
4734,max_ml,30,30,1,3,0.05,0.95,0.927755299676953,36,0.0,1,0.0,1,0.0,1
4735,max_ml,30,30,1,3,0.05,0.95,0.9391699465872372,29,0.0,1,0.0,1,0.0,1
4736,max_ml,30,30,1,3,0.05,0.95,0.9062665918839132,19,1.0,1,1.0,1,1.0,1
4737,max_ml,30,30,1,3,0.05,0.95,0.923550475356033,13,0.0,0,1.0,1,1.0,1
4738,max_ml,30,30,1,3,0.05,0.95,0.9342819649143737,28,0.0,1,0.0,1,0.0,1
4739,max_ml,30,30,1,3,0.05,0.95,0.9254088826674212,25,0.0,1,0.0,1,0.0,1
4740,max_ml,30,30,1,3,0.05,0.95,0.9486771538794044,10,1.0,1,1.0,1,1.0,1
4741,max_ml,30,30,1,3,0.05,0.95,0.949919602098378,73,0.0,1,0.0,1,0.0,1
4742,max_ml,30,30,1,3,0.05,0.95,0.8378000972166536,23,0.0,1,0.0,1,0.0,1
4743,max_ml,30,30,1,3,0.05,0.95,0.9349954378544832,30,0.0,1,0.0,1,0.0,1
4744,max_ml,30,30,1,3,0.05,0.95,0.9101350753802228,9,0.0,1,0.0,1,0.0,1
4745,max_ml,30,30,1,3,0.05,0.95,0.925035297183294,21,0.0,1,0.0,1,0.0,1
4746,max_ml,30,30,1,3,0.05,0.95,0.9481930544129074,21,0.0,0,0.0,0,1.0,1
4747,max_ml,30,30,1,3,0.05,0.95,0.9365143207628276,10,0.0,1,0.0,1,0.0,1
4748,max_ml,30,30,1,3,0.05,0.95,0.936469766563628,14,0.0,0,1.0,1,1.0,1
4749,max_ml,30,30,1,3,0.05,0.95,0.9112629640205908,16,0.0,1,0.0,1,0.0,1
4750,max_ml,30,30,1,3,0.05,0.95,0.8806891540422673,22,0.0,1,0.0,1,0.0,1
4751,max_ml,30,30,1,3,0.05,0.95,0.9169959364305006,25,0.0,1,0.0,1,0.0,1
4752,max_ml,30,30,1,3,0.05,0.95,0.9462820907658448,84,0.0,1,0.0,1,0.0,1
4753,max_ml,30,30,1,3,0.05,0.95,0.9093358429868268,15,0.0,1,0.0,1,0.0,1
4754,max_ml,30,30,1,3,0.05,0.95,0.949519679784352,26,0.0,1,0.0,1,0.0,1
4755,max_ml,30,30,1,3,0.05,0.95,0.8590719846756306,12,1.0,1,1.0,1,1.0,1
4756,max_ml,30,30,1,3,0.05,0.95,0.9298612154398384,45,0.0,1,0.0,1,0.0,1
4757,max_ml,30,30,1,3,0.05,0.95,0.9380368464600876,16,0.0,1,0.0,1,0.0,1
4758,max_ml,30,30,1,3,0.05,0.95,0.9395269913148871,23,0.0,1,0.0,1,0.0,1
4759,max_ml,30,30,1,3,0.05,0.95,0.9377879779978152,23,0.0,1,0.0,1,0.0,1
4760,max_ml,30,30,1,3,0.05,0.95,0.9415289604524298,17,0.0,1,0.0,1,0.0,1
4761,max_ml,30,30,1,3,0.05,0.95,0.9168361667499988,19,0.0,1,0.0,1,0.0,1
4762,max_ml,30,30,1,3,0.05,0.95,0.9408894745644544,16,0.0,1,0.0,1,0.0,1
4763,max_ml,30,30,1,3,0.05,0.95,0.9439547277472404,22,0.0,1,0.0,1,0.0,1
4764,max_ml,30,30,1,3,0.05,0.95,0.944371885915674,20,0.0,1,0.0,1,0.0,1
4765,max_ml,30,30,1,3,0.05,0.95,0.9341646553505788,23,0.0,1,0.0,1,0.0,1
4766,max_ml,30,30,1,3,0.05,0.95,0.9202651335700072,15,0.0,1,0.0,1,0.0,1
4767,max_ml,30,30,1,3,0.05,0.95,0.9156309051229624,18,0.0,1,0.0,1,0.0,1
4768,max_ml,30,30,1,3,0.05,0.95,0.9478452106955384,37,0.0,1,0.0,1,0.0,1
4769,max_ml,30,30,1,3,0.05,0.95,0.942746828246094,16,0.0,1,0.0,1,0.0,1
4770,max_ml,30,30,1,3,0.05,0.95,0.9271963867432056,31,0.0,1,0.0,1,0.0,1
4771,max_ml,30,30,1,3,0.05,0.95,0.8913141495140489,14,0.0,1,0.0,1,0.0,1
4772,max_ml,30,30,1,3,0.05,0.95,0.8940837654999618,8,1.0,1,1.0,1,1.0,1
4773,max_ml,30,30,1,3,0.05,0.95,0.9027466038294472,26,0.0,1,0.0,1,0.0,1
4774,max_ml,30,30,1,3,0.05,0.95,0.9336743495832986,18,0.0,1,0.0,1,0.0,1
4775,max_ml,30,30,1,3,0.05,0.95,0.9187626307992364,20,0.0,1,0.0,1,0.0,1
4776,max_ml,30,30,1,3,0.05,0.95,0.9011610493451272,15,0.0,1,0.0,1,0.0,1
4777,max_ml,30,30,1,3,0.05,0.95,0.9297239540438136,13,0.0,1,0.0,1,0.0,1
4778,max_ml,30,30,1,3,0.05,0.95,0.9163933463872388,17,0.0,1,0.0,1,0.0,1
4779,max_ml,30,30,1,3,0.05,0.95,0.9323455309876306,40,0.0,1,0.0,1,0.0,1
4780,max_ml,30,30,1,3,0.05,0.95,0.9208054591941686,24,0.0,1,0.0,1,0.0,1
4781,max_ml,30,30,1,3,0.05,0.95,0.91101461615642,28,0.0,1,0.0,1,0.0,1
4782,max_ml,30,30,1,3,0.05,0.95,0.9412256540720731,17,0.0,1,0.0,1,0.0,1
4783,max_ml,30,30,1,3,0.05,0.95,0.931563565740222,17,0.0,1,0.0,1,0.0,1
4784,max_ml,30,30,1,3,0.05,0.95,0.9254377901928508,25,0.0,1,0.0,1,0.0,1
4785,max_ml,30,30,1,3,0.05,0.95,0.9157790610228428,22,0.0,1,0.0,1,0.0,1
4786,max_ml,30,30,1,3,0.05,0.95,0.948532453593818,13,0.0,1,0.0,1,0.0,1
4787,max_ml,30,30,1,3,0.05,0.95,0.948607377913484,10,0.0,1,0.0,1,0.0,1
4788,max_ml,30,30,1,3,0.05,0.95,0.9248114923626554,12,0.0,1,0.0,1,0.0,1
4789,max_ml,30,30,1,3,0.05,0.95,0.8649731263708277,17,0.0,1,0.0,1,0.0,1
4790,max_ml,30,30,1,3,0.05,0.95,0.9440122784506236,16,0.0,1,0.0,1,0.0,1
4791,max_ml,30,30,1,3,0.05,0.95,0.9316992996847716,11,0.0,0,1.0,1,1.0,1
4792,max_ml,30,30,1,3,0.05,0.95,0.9408010767018178,7,0.0,1,0.0,1,0.0,1
4793,max_ml,30,30,1,3,0.05,0.95,0.948539958745717,16,0.0,1,0.0,1,0.0,1
4794,max_ml,30,30,1,3,0.05,0.95,0.9329455175757148,13,0.0,1,0.0,1,0.0,1
4795,max_ml,30,30,1,3,0.05,0.95,0.928903376103983,20,0.0,1,0.0,1,0.0,1
4796,max_ml,30,30,1,3,0.05,0.95,0.8903347353191181,10,0.0,1,0.0,1,0.0,1
4797,max_ml,30,30,1,3,0.05,0.95,0.8579562044205392,19,0.0,1,0.0,1,0.0,1
4798,max_ml,30,30,1,3,0.05,0.95,0.9393066202445473,10,0.0,1,0.0,1,0.0,1
4799,max_ml,30,30,1,3,0.05,0.95,0.9078825786120774,33,0.0,1,0.0,1,0.0,1
4800,max_ml,30,30,1,3,0.05,0.95,0.9444304109209244,18,0.0,1,0.0,1,0.0,1
4801,max_ml,30,30,1,3,0.05,0.95,0.9489303507708816,50,0.0,1,0.0,1,0.0,1
4802,max_ml,30,30,1,3,0.05,0.95,0.8386941929622823,15,0.0,1,0.0,1,0.0,1
4803,max_ml,30,30,1,3,0.05,0.95,0.860862690731896,13,0.0,1,0.0,1,0.0,1
4804,max_ml,30,30,1,3,0.05,0.95,0.9253266311259616,31,0.0,1,0.0,1,0.0,1
4805,max_ml,30,30,1,3,0.05,0.95,0.945593949282941,17,0.0,1,0.0,1,0.0,1
4806,max_ml,30,30,1,3,0.05,0.95,0.9423960062442472,14,0.0,1,0.0,1,0.0,1
4807,max_ml,30,30,1,3,0.05,0.95,0.9277501047479144,30,0.0,1,0.0,1,0.0,1
4808,max_ml,30,30,1,3,0.05,0.95,0.8470279024129768,15,0.0,0,0.0,0,1.0,1
4809,max_ml,30,30,1,3,0.05,0.95,0.9385978762461368,5,1.0,1,1.0,1,1.0,1
4810,max_ml,30,30,1,3,0.05,0.95,0.9409972951220658,8,1.0,1,1.0,1,0.0,0
4811,max_ml,30,30,1,3,0.05,0.95,0.9160075170106526,19,0.0,1,0.0,1,0.0,1
4812,max_ml,30,30,1,3,0.05,0.95,0.9153565199782764,56,0.0,1,0.0,1,0.0,1
4813,max_ml,30,30,1,3,0.05,0.95,0.9455534789965334,25,0.0,1,0.0,1,0.0,1
4814,max_ml,30,30,1,3,0.05,0.95,0.924834974170801,49,0.0,1,0.0,1,0.0,1
4815,max_ml,30,30,1,3,0.05,0.95,0.9395837797308044,49,0.0,1,0.0,1,0.0,1
4816,max_ml,30,30,1,3,0.05,0.95,0.94394002447978,19,0.0,1,0.0,1,0.0,1
4817,max_ml,30,30,1,3,0.05,0.95,0.9392212173039638,13,0.0,0,1.0,1,1.0,1
4818,max_ml,30,30,1,3,0.05,0.95,0.9286026808362924,30,0.0,1,0.0,1,0.0,1
4819,max_ml,30,30,1,3,0.05,0.95,0.9329041205750952,26,0.0,1,0.0,1,0.0,1
4820,max_ml,30,30,1,3,0.05,0.95,0.9493750911449964,6,1.0,1,1.0,1,0.0,0
4821,max_ml,30,30,1,3,0.05,0.95,0.9448687409524968,24,0.0,1,0.0,1,0.0,1
4822,max_ml,30,30,1,3,0.05,0.95,0.9321998083891622,7,1.0,1,1.0,1,1.0,1
4823,max_ml,30,30,1,3,0.05,0.95,0.8957830374565603,13,0.0,1,0.0,1,0.0,1
4824,max_ml,30,30,1,3,0.05,0.95,0.949015841726831,9,1.0,1,1.0,1,1.0,1
4825,max_ml,30,30,1,3,0.05,0.95,0.9367721298549596,21,0.0,1,0.0,1,0.0,1
4826,max_ml,30,30,1,3,0.05,0.95,0.9400591490086072,9,0.0,1,0.0,1,0.0,1
4827,max_ml,30,30,1,3,0.05,0.95,0.9354282175474636,22,0.0,1,0.0,1,0.0,1
4828,max_ml,30,30,1,3,0.05,0.95,0.9168035066619646,12,0.0,1,0.0,1,0.0,1
4829,max_ml,30,30,1,3,0.05,0.95,0.9242674421601916,22,0.0,1,0.0,1,0.0,1
4830,max_ml,30,30,1,3,0.05,0.95,0.9462583374185468,33,0.0,1,0.0,1,0.0,1
4831,max_ml,30,30,1,3,0.05,0.95,0.8941577142292464,13,0.0,1,0.0,1,0.0,1
4832,max_ml,30,30,1,3,0.05,0.95,0.9139024393020132,21,0.0,1,0.0,1,0.0,1
4833,max_ml,30,30,1,3,0.05,0.95,0.911973614500811,15,0.0,1,0.0,1,0.0,1
4834,max_ml,30,30,1,3,0.05,0.95,0.9449000338203551,13,0.0,0,1.0,1,0.0,0
4835,max_ml,30,30,1,3,0.05,0.95,0.946632189497534,16,0.0,1,0.0,1,0.0,1
4836,max_ml,30,30,1,3,0.05,0.95,0.9342379866296284,15,0.0,1,0.0,1,0.0,1
4837,max_ml,30,30,1,3,0.05,0.95,0.9392894803645704,34,0.0,1,0.0,1,0.0,1
4838,max_ml,30,30,1,3,0.05,0.95,0.8582076150786743,11,0.0,1,0.0,1,0.0,1
4839,max_ml,30,30,1,3,0.05,0.95,0.9325199079870196,16,0.0,1,0.0,1,0.0,1
4840,max_ml,30,30,1,3,0.05,0.95,0.8859540514656501,14,0.0,1,0.0,1,0.0,1
4841,max_ml,30,30,1,3,0.05,0.95,0.9329232696949288,18,0.0,1,0.0,1,0.0,1
4842,max_ml,30,30,1,3,0.05,0.95,0.9414167674335236,60,0.0,1,0.0,1,0.0,1
4843,max_ml,30,30,1,3,0.05,0.95,0.9466909578806584,18,0.0,1,0.0,1,0.0,1
4844,max_ml,30,30,1,3,0.05,0.95,0.9390492374941104,18,0.0,1,0.0,1,0.0,1
4845,max_ml,30,30,1,3,0.05,0.95,0.932522346563015,61,0.0,1,0.0,1,0.0,1
4846,max_ml,30,30,1,3,0.05,0.95,0.9492345666915436,17,0.0,1,0.0,1,0.0,1
4847,max_ml,30,30,1,3,0.05,0.95,0.9411995678502508,10,1.0,1,1.0,1,1.0,1
4848,max_ml,30,30,1,3,0.05,0.95,0.9222952289934766,18,0.0,1,0.0,1,0.0,1
4849,max_ml,30,30,1,3,0.05,0.95,0.9205160443995324,34,0.0,1,0.0,1,0.0,1
4850,max_ml,30,30,1,3,0.05,0.95,0.8845478436539139,14,0.0,0,0.0,0,1.0,1
4851,max_ml,30,30,1,3,0.05,0.95,0.8646242162757142,10,1.0,1,1.0,1,1.0,1
4852,max_ml,30,30,1,3,0.05,0.95,0.9150819455588644,18,0.0,1,0.0,1,0.0,1
4853,max_ml,30,30,1,3,0.05,0.95,0.9431347036956036,19,0.0,1,0.0,1,0.0,1
4854,max_ml,30,30,1,3,0.05,0.95,0.939205012998544,45,0.0,1,0.0,1,0.0,1
4855,max_ml,30,30,1,3,0.05,0.95,0.9356710759631988,25,0.0,1,0.0,1,0.0,1
4856,max_ml,30,30,1,3,0.05,0.95,0.8971877173328334,16,0.0,0,0.0,0,1.0,1
4857,max_ml,30,30,1,3,0.05,0.95,0.8482640998066365,8,1.0,1,1.0,1,1.0,1
4858,max_ml,30,30,1,3,0.05,0.95,0.9488944460177074,33,0.0,1,0.0,1,0.0,1
4859,max_ml,30,30,1,3,0.05,0.95,0.9180669020435112,8,1.0,1,1.0,1,1.0,1
4860,max_ml,30,30,1,3,0.05,0.95,0.8552405148151117,19,0.0,1,0.0,1,0.0,1
4861,max_ml,30,30,1,3,0.05,0.95,0.9406819746652184,10,0.0,1,0.0,1,0.0,1
4862,max_ml,30,30,1,3,0.05,0.95,0.9496944985793264,10,0.0,1,0.0,1,0.0,1
4863,max_ml,30,30,1,3,0.05,0.95,0.8859579910194324,16,0.0,0,1.0,1,0.0,0
4864,max_ml,30,30,1,3,0.05,0.95,0.9487586234961924,19,0.0,1,0.0,1,0.0,1
4865,max_ml,30,30,1,3,0.05,0.95,0.9319612971062192,20,0.0,1,0.0,1,0.0,1
4866,max_ml,30,30,1,3,0.05,0.95,0.9359189488919956,7,1.0,1,1.0,1,1.0,1
4867,max_ml,30,30,1,3,0.05,0.95,0.8790918526279323,19,0.0,0,0.0,0,1.0,1
4868,max_ml,30,30,1,3,0.05,0.95,0.9109686731894896,53,0.0,1,0.0,1,0.0,1
4869,max_ml,30,30,1,3,0.05,0.95,0.9478339712497812,23,0.0,1,0.0,1,0.0,1
4870,max_ml,30,30,1,3,0.05,0.95,0.9250637110593508,17,0.0,1,0.0,1,0.0,1
4871,max_ml,30,30,1,3,0.05,0.95,0.936914077392062,25,0.0,1,0.0,1,0.0,1
4872,max_ml,30,30,1,3,0.05,0.95,0.930505278104356,7,1.0,1,1.0,1,1.0,1
4873,max_ml,30,30,1,3,0.05,0.95,0.9252969399738038,15,0.0,1,0.0,1,0.0,1
4874,max_ml,30,30,1,3,0.05,0.95,0.9452557411932304,18,0.0,1,0.0,1,0.0,1
4875,max_ml,30,30,1,3,0.05,0.95,0.9283994018660306,16,0.0,1,0.0,1,0.0,1
4876,max_ml,30,30,1,3,0.05,0.95,0.9377113291024128,16,1.0,1,1.0,1,1.0,1
4877,max_ml,30,30,1,3,0.05,0.95,0.9476971141591588,18,0.0,1,0.0,1,0.0,1
4878,max_ml,30,30,1,3,0.05,0.95,0.8474599621870054,10,1.0,1,1.0,1,1.0,1
4879,max_ml,30,30,1,3,0.05,0.95,0.9399402315835342,20,0.0,1,0.0,1,0.0,1
4880,max_ml,30,30,1,3,0.05,0.95,0.9356168396343608,26,0.0,1,0.0,1,0.0,1
4881,max_ml,30,30,1,3,0.05,0.95,0.898361953860571,16,0.0,1,0.0,1,0.0,1
4882,max_ml,30,30,1,3,0.05,0.95,0.9483685787177484,11,0.0,1,0.0,1,0.0,1
4883,max_ml,30,30,1,3,0.05,0.95,0.934029294190312,12,0.0,1,0.0,1,0.0,1
4884,max_ml,30,30,1,3,0.05,0.95,0.9354135153346792,79,0.0,1,0.0,1,0.0,1
4885,max_ml,30,30,1,3,0.05,0.95,0.9491657488774312,27,0.0,1,0.0,1,0.0,1
4886,max_ml,30,30,1,3,0.05,0.95,0.911512411269127,15,0.0,0,0.0,0,1.0,1
4887,max_ml,30,30,1,3,0.05,0.95,0.9474675653440364,12,0.0,1,0.0,1,0.0,1
4888,max_ml,30,30,1,3,0.05,0.95,0.915108855198247,46,0.0,1,0.0,1,0.0,1
4889,max_ml,30,30,1,3,0.05,0.95,0.9472149415319064,57,0.0,1,0.0,1,0.0,1
4890,max_ml,30,30,1,3,0.05,0.95,0.8737538892213246,6,1.0,1,1.0,1,1.0,1
4891,max_ml,30,30,1,3,0.05,0.95,0.9417915879939646,9,0.0,1,0.0,1,0.0,1
4892,max_ml,30,30,1,3,0.05,0.95,0.9014304665695952,20,0.0,1,0.0,1,0.0,1
4893,max_ml,30,30,1,3,0.05,0.95,0.9461305133522302,20,0.0,1,0.0,1,0.0,1
4894,max_ml,30,30,1,3,0.05,0.95,0.9235293961619476,10,0.0,0,1.0,1,1.0,1
4895,max_ml,30,30,1,3,0.05,0.95,0.946129538156938,15,0.0,1,0.0,1,0.0,1
4896,max_ml,30,30,1,3,0.05,0.95,0.9356367941243168,25,0.0,1,0.0,1,0.0,1
4897,max_ml,30,30,1,3,0.05,0.95,0.9350402210206036,27,0.0,1,0.0,1,0.0,1
4898,max_ml,30,30,1,3,0.05,0.95,0.9492399061966956,21,0.0,1,0.0,1,0.0,1
4899,max_ml,30,30,1,3,0.05,0.95,0.942761217692054,69,0.0,1,0.0,1,0.0,1
4900,max_ml,30,30,1,3,0.05,0.95,0.903991095613728,8,1.0,1,1.0,1,1.0,1
4901,max_ml,30,30,1,3,0.05,0.95,0.8911011557806277,16,0.0,0,0.0,0,1.0,1
4902,max_ml,30,30,1,3,0.05,0.95,0.9447547684141584,23,0.0,1,0.0,1,0.0,1
4903,max_ml,30,30,1,3,0.05,0.95,0.9413638351333552,49,0.0,1,0.0,1,0.0,1
4904,max_ml,30,30,1,3,0.05,0.95,0.9366405722001636,12,0.0,1,0.0,1,0.0,1
4905,max_ml,30,30,1,3,0.05,0.95,0.943786744802214,14,0.0,1,0.0,1,0.0,1
4906,max_ml,30,30,1,3,0.05,0.95,0.942500988856656,13,0.0,1,0.0,1,0.0,1
4907,max_ml,30,30,1,3,0.05,0.95,0.9295704681800934,14,0.0,1,0.0,1,0.0,1
4908,max_ml,30,30,1,3,0.05,0.95,0.9409475242803018,16,0.0,1,0.0,1,0.0,1
4909,max_ml,30,30,1,3,0.05,0.95,0.9452664218244212,9,0.0,1,0.0,1,0.0,1
4910,max_ml,30,30,1,3,0.05,0.95,0.932670682936159,19,0.0,1,0.0,1,0.0,1
4911,max_ml,30,30,1,3,0.05,0.95,0.9138547022877652,33,0.0,1,0.0,1,0.0,1
4912,max_ml,30,30,1,3,0.05,0.95,0.9353951862088574,14,0.0,1,0.0,1,0.0,1
4913,max_ml,30,30,1,3,0.05,0.95,0.879233896787665,13,0.0,1,0.0,1,0.0,1
4914,max_ml,30,30,1,3,0.05,0.95,0.8836337143826608,7,1.0,1,1.0,1,1.0,1
4915,max_ml,30,30,1,3,0.05,0.95,0.9307590419973516,12,0.0,0,1.0,1,0.0,0
4916,max_ml,30,30,1,3,0.05,0.95,0.86271757571439,8,0.0,1,0.0,1,0.0,1
4917,max_ml,30,30,1,3,0.05,0.95,0.8926155665016688,10,1.0,1,1.0,1,1.0,1
4918,max_ml,30,30,1,3,0.05,0.95,0.8916380985712964,8,1.0,1,1.0,1,0.0,0
4919,max_ml,30,30,1,3,0.05,0.95,0.931161036679156,15,0.0,1,0.0,1,0.0,1
4920,max_ml,30,30,1,3,0.05,0.95,0.8902333346362026,6,1.0,1,1.0,1,1.0,1
4921,max_ml,30,30,1,3,0.05,0.95,0.9008417717739412,27,0.0,1,0.0,1,0.0,1
4922,max_ml,30,30,1,3,0.05,0.95,0.8873954394222472,13,0.0,1,0.0,1,0.0,1
4923,max_ml,30,30,1,3,0.05,0.95,0.9149910467497466,7,1.0,1,1.0,1,0.0,0
4924,max_ml,30,30,1,3,0.05,0.95,0.9271794758765644,22,0.0,1,0.0,1,0.0,1
4925,max_ml,30,30,1,3,0.05,0.95,0.9318689984641054,16,0.0,1,0.0,1,0.0,1
4926,max_ml,30,30,1,3,0.05,0.95,0.9477214629026528,42,0.0,1,0.0,1,0.0,1
4927,max_ml,30,30,1,3,0.05,0.95,0.938558006590266,35,0.0,1,0.0,1,0.0,1
4928,max_ml,30,30,1,3,0.05,0.95,0.916219257515604,14,0.0,1,0.0,1,0.0,1
4929,max_ml,30,30,1,3,0.05,0.95,0.7808047146022953,11,0.0,0,0.0,0,1.0,1
4930,max_ml,30,30,1,3,0.05,0.95,0.9098328607123748,15,0.0,1,0.0,1,0.0,1
4931,max_ml,30,30,1,3,0.05,0.95,0.93765311112959,10,1.0,1,1.0,1,1.0,1
4932,max_ml,30,30,1,3,0.05,0.95,0.933880014237519,18,0.0,1,0.0,1,0.0,1
4933,max_ml,30,30,1,3,0.05,0.95,0.9194471471388996,10,0.0,1,0.0,1,0.0,1
4934,max_ml,30,30,1,3,0.05,0.95,0.9440041419940726,50,0.0,1,0.0,1,0.0,1
4935,max_ml,30,30,1,3,0.05,0.95,0.9428414524750572,11,0.0,0,1.0,1,1.0,1
4936,max_ml,30,30,1,3,0.05,0.95,0.9210042335132308,11,0.0,1,0.0,1,0.0,1
4937,max_ml,30,30,1,3,0.05,0.95,0.8715100310936604,7,1.0,1,0.0,0,0.0,0
4938,max_ml,30,30,1,3,0.05,0.95,0.947777943365759,19,0.0,1,0.0,1,0.0,1
4939,max_ml,30,30,1,3,0.05,0.95,0.926596080107563,19,0.0,1,0.0,1,0.0,1
4940,max_ml,30,30,1,3,0.05,0.95,0.920252396739902,13,0.0,1,0.0,1,0.0,1
4941,max_ml,30,30,1,3,0.05,0.95,0.9084398037950088,12,0.0,0,1.0,1,0.0,0
4942,max_ml,30,30,1,3,0.05,0.95,0.943713169205148,39,0.0,1,0.0,1,0.0,1
4943,max_ml,30,30,1,3,0.05,0.95,0.9214126201140542,26,0.0,1,0.0,1,0.0,1
4944,max_ml,30,30,1,3,0.05,0.95,0.8941637252282876,14,0.0,1,0.0,1,0.0,1
4945,max_ml,30,30,1,3,0.05,0.95,0.946450932848211,27,0.0,1,0.0,1,0.0,1
4946,max_ml,30,30,1,3,0.05,0.95,0.9346292781557516,16,0.0,1,0.0,1,0.0,1
4947,max_ml,30,30,1,3,0.05,0.95,0.8522998704152579,10,0.0,1,0.0,1,0.0,1
4948,max_ml,30,30,1,3,0.05,0.95,0.8650516171251819,11,0.0,1,0.0,1,0.0,1
4949,max_ml,30,30,1,3,0.05,0.95,0.9429550829596834,29,0.0,1,0.0,1,0.0,1
4950,max_ml,30,30,1,3,0.05,0.95,0.9311195849904392,26,0.0,1,0.0,1,0.0,1
4951,max_ml,30,30,1,3,0.05,0.95,0.9193178838585228,42,0.0,1,0.0,1,0.0,1
4952,max_ml,30,30,1,3,0.05,0.95,0.9276931230607584,49,0.0,1,0.0,1,0.0,1
4953,max_ml,30,30,1,3,0.05,0.95,0.9252642545887036,36,0.0,1,0.0,1,0.0,1
4954,max_ml,30,30,1,3,0.05,0.95,0.9498087923000818,64,0.0,1,0.0,1,0.0,1
4955,max_ml,30,30,1,3,0.05,0.95,0.9158583499206084,9,1.0,1,1.0,1,0.0,0
4956,max_ml,30,30,1,3,0.05,0.95,0.9274263545822664,5,1.0,1,1.0,1,1.0,1
4957,max_ml,30,30,1,3,0.05,0.95,0.9446253413601174,22,0.0,1,0.0,1,0.0,1
4958,max_ml,30,30,1,3,0.05,0.95,0.9483125238774444,22,0.0,1,0.0,1,0.0,1
4959,max_ml,30,30,1,3,0.05,0.95,0.8894546616920429,10,0.0,1,0.0,1,0.0,1
4960,max_ml,30,30,1,3,0.05,0.95,0.9177682752673056,23,0.0,1,0.0,1,0.0,1
4961,max_ml,30,30,1,3,0.05,0.95,0.9357828662329026,11,0.0,1,0.0,1,0.0,1
4962,max_ml,30,30,1,3,0.05,0.95,0.947405018330526,22,0.0,1,0.0,1,0.0,1
4963,max_ml,30,30,1,3,0.05,0.95,0.9352323671594708,24,0.0,1,0.0,1,0.0,1
4964,max_ml,30,30,1,3,0.05,0.95,0.9497529359198248,24,0.0,1,0.0,1,0.0,1
4965,max_ml,30,30,1,3,0.05,0.95,0.920730785240304,19,0.0,1,0.0,1,0.0,1
4966,max_ml,30,30,1,3,0.05,0.95,0.949510884701648,28,0.0,1,0.0,1,0.0,1
4967,max_ml,30,30,1,3,0.05,0.95,0.9228714962983045,7,1.0,1,1.0,1,1.0,1
4968,max_ml,30,30,1,3,0.05,0.95,0.920134456506476,25,0.0,1,0.0,1,0.0,1
4969,max_ml,30,30,1,3,0.05,0.95,0.90870932267864,14,0.0,1,0.0,1,0.0,1
4970,max_ml,30,30,1,3,0.05,0.95,0.9444929704834684,15,0.0,1,0.0,1,0.0,1
4971,max_ml,30,30,1,3,0.05,0.95,0.8968821847609687,40,0.0,1,0.0,1,0.0,1
4972,max_ml,30,30,1,3,0.05,0.95,0.9441530241090684,46,0.0,1,0.0,1,0.0,1
4973,max_ml,30,30,1,3,0.05,0.95,0.9265972064873385,46,0.0,1,0.0,1,0.0,1
4974,max_ml,30,30,1,3,0.05,0.95,0.9425377102244354,30,0.0,1,0.0,1,0.0,1
4975,max_ml,30,30,1,3,0.05,0.95,0.8576227003841411,14,0.0,1,0.0,1,0.0,1
4976,max_ml,30,30,1,3,0.05,0.95,0.9488505224380922,51,0.0,1,0.0,1,0.0,1
4977,max_ml,30,30,1,3,0.05,0.95,0.8875470348439947,11,0.0,1,0.0,1,0.0,1
4978,max_ml,30,30,1,3,0.05,0.95,0.9341439935375624,39,0.0,1,0.0,1,0.0,1
4979,max_ml,30,30,1,3,0.05,0.95,0.9247162042181712,25,0.0,1,0.0,1,0.0,1
4980,max_ml,30,30,1,3,0.05,0.95,0.9358016287569632,7,1.0,1,1.0,1,0.0,0
4981,max_ml,30,30,1,3,0.05,0.95,0.9059941191440029,12,0.0,1,0.0,1,0.0,1
4982,max_ml,30,30,1,3,0.05,0.95,0.8782130120423566,14,0.0,0,1.0,1,1.0,1
4983,max_ml,30,30,1,3,0.05,0.95,0.9184241004445536,44,0.0,1,0.0,1,0.0,1
4984,max_ml,30,30,1,3,0.05,0.95,0.891870040913029,11,0.0,1,0.0,1,0.0,1
4985,max_ml,30,30,1,3,0.05,0.95,0.918148572978854,13,0.0,1,0.0,1,0.0,1
4986,max_ml,30,30,1,3,0.05,0.95,0.9453554928659552,35,0.0,1,0.0,1,0.0,1
4987,max_ml,30,30,1,3,0.05,0.95,0.9491414472854848,37,0.0,1,0.0,1,0.0,1
4988,max_ml,30,30,1,3,0.05,0.95,0.903738946556064,13,0.0,1,0.0,1,0.0,1
4989,max_ml,30,30,1,3,0.05,0.95,0.9315435688389906,30,0.0,1,0.0,1,0.0,1
4990,max_ml,30,30,1,3,0.05,0.95,0.8984760491440246,16,0.0,1,0.0,1,0.0,1
4991,max_ml,30,30,1,3,0.05,0.95,0.94103605003264,10,0.0,1,0.0,1,0.0,1
4992,max_ml,30,30,1,3,0.05,0.95,0.9440249955623982,42,0.0,1,0.0,1,0.0,1
4993,max_ml,30,30,1,3,0.05,0.95,0.9185788409191264,61,0.0,1,0.0,1,0.0,1
4994,max_ml,30,30,1,3,0.05,0.95,0.9082313711946328,15,0.0,1,0.0,1,0.0,1
4995,max_ml,30,30,1,3,0.05,0.95,0.9152983252797424,26,0.0,1,0.0,1,0.0,1
4996,max_ml,30,30,1,3,0.05,0.95,0.9115272452324794,27,0.0,1,0.0,1,0.0,1
4997,max_ml,30,30,1,3,0.05,0.95,0.8458407910450636,10,1.0,1,1.0,1,1.0,1
4998,max_ml,30,30,1,3,0.05,0.95,0.9229232426956518,32,0.0,1,0.0,1,0.0,1
4999,max_ml,30,30,1,3,0.05,0.95,0.9363849153600378,48,0.0,1,0.0,1,0.0,1
5000,max_ml,30,30,1,3,0.05,0.95,0.9438047905241188,19,0.0,1,0.0,1,0.0,1
5001,max_ml,30,30,1,3,0.05,0.95,0.9442943800816586,15,0.0,1,0.0,1,0.0,1
5002,max_ml,30,30,1,3,0.05,0.95,0.9277067255085976,23,0.0,1,0.0,1,0.0,1
5003,max_ml,30,30,1,3,0.05,0.95,0.9457862879835188,10,1.0,1,1.0,1,0.0,0
5004,max_ml,30,30,1,3,0.05,0.95,0.8757520231248694,11,0.0,1,0.0,1,0.0,1
5005,max_ml,30,30,1,3,0.05,0.95,0.8988080063833812,22,0.0,1,0.0,1,0.0,1
5006,max_ml,30,30,1,3,0.05,0.95,0.93859985810961,54,0.0,1,0.0,1,0.0,1
5007,max_ml,30,30,1,3,0.05,0.95,0.8757588251145711,11,0.0,0,0.0,0,1.0,1
5008,max_ml,30,30,1,3,0.05,0.95,0.942230280346594,20,0.0,1,0.0,1,0.0,1
5009,max_ml,30,30,1,3,0.05,0.95,0.9301508681107356,26,0.0,1,0.0,1,0.0,1
5010,max_ml,30,30,1,3,0.05,0.95,0.9402213516812444,6,1.0,1,1.0,1,1.0,1
5011,max_ml,30,30,1,3,0.05,0.95,0.9219849976079532,21,0.0,1,0.0,1,0.0,1
5012,max_ml,30,30,1,3,0.05,0.95,0.9160225681534564,53,0.0,1,0.0,1,0.0,1
5013,max_ml,30,30,1,3,0.05,0.95,0.9221677063082416,43,0.0,1,0.0,1,0.0,1
5014,max_ml,30,30,1,3,0.05,0.95,0.9141013009281362,17,1.0,1,1.0,1,1.0,1
5015,max_ml,30,30,1,3,0.05,0.95,0.8665007197731268,20,0.0,0,1.0,1,1.0,1
5016,max_ml,30,30,1,3,0.05,0.95,0.9473305331140004,17,0.0,1,0.0,1,0.0,1
5017,max_ml,30,30,1,3,0.05,0.95,0.9269497960001069,38,0.0,1,0.0,1,0.0,1
5018,max_ml,30,30,1,3,0.05,0.95,0.8569492142449187,7,1.0,1,1.0,1,1.0,1
5019,max_ml,30,30,1,3,0.05,0.95,0.9247987922337924,16,0.0,0,1.0,1,1.0,1
5020,max_ml,30,30,1,3,0.05,0.95,0.931027081510228,23,0.0,1,0.0,1,0.0,1
5021,max_ml,30,30,1,3,0.05,0.95,0.8097138575137679,11,1.0,1,1.0,1,1.0,1
5022,max_ml,30,30,1,3,0.05,0.95,0.944704297969032,25,0.0,1,0.0,1,0.0,1
5023,max_ml,30,30,1,3,0.05,0.95,0.9232093245227636,18,0.0,1,0.0,1,0.0,1
5024,max_ml,30,30,1,3,0.05,0.95,0.8510681136203139,19,0.0,1,0.0,1,0.0,1
5025,max_ml,30,30,1,3,0.05,0.95,0.9466373349170988,6,1.0,1,1.0,1,1.0,1
5026,max_ml,30,30,1,3,0.05,0.95,0.939812199708932,55,0.0,1,0.0,1,0.0,1
5027,max_ml,30,30,1,3,0.05,0.95,0.9472829946784888,50,0.0,1,0.0,1,0.0,1
5028,max_ml,30,30,1,3,0.05,0.95,0.9476073913037288,85,0.0,1,0.0,1,0.0,1
5029,max_ml,30,30,1,3,0.05,0.95,0.9269378224988112,43,0.0,1,0.0,1,0.0,1
5030,max_ml,30,30,1,3,0.05,0.95,0.9320901033705614,30,0.0,1,0.0,1,0.0,1
5031,max_ml,30,30,1,3,0.05,0.95,0.9110257880660346,5,1.0,1,1.0,1,1.0,1
5032,max_ml,30,30,1,3,0.05,0.95,0.9089573569399406,28,0.0,1,0.0,1,0.0,1
5033,max_ml,30,30,1,3,0.05,0.95,0.9432361177235395,75,0.0,1,0.0,1,0.0,1
5034,max_ml,30,30,1,3,0.05,0.95,0.9358532401066522,18,0.0,1,0.0,1,0.0,1
5035,max_ml,30,30,1,3,0.05,0.95,0.9188226203571386,6,1.0,1,1.0,1,1.0,1
5036,max_ml,30,30,1,3,0.05,0.95,0.916825356061244,18,0.0,1,0.0,1,0.0,1
5037,max_ml,30,30,1,3,0.05,0.95,0.8982250734461618,12,0.0,1,0.0,1,0.0,1
5038,max_ml,30,30,1,3,0.05,0.95,0.8986809211122743,16,0.0,1,0.0,1,0.0,1
5039,max_ml,30,30,1,3,0.05,0.95,0.8292002436998658,18,0.0,0,0.0,0,1.0,1
5040,max_ml,30,30,1,3,0.05,0.95,0.9392485296652864,21,0.0,1,0.0,1,0.0,1
5041,max_ml,30,30,1,3,0.05,0.95,0.9022086404339438,26,0.0,1,0.0,1,0.0,1
5042,max_ml,30,30,1,3,0.05,0.95,0.926070139721638,14,0.0,1,0.0,1,0.0,1
5043,max_ml,30,30,1,3,0.05,0.95,0.949060528791382,25,0.0,1,0.0,1,0.0,1
5044,max_ml,30,30,1,3,0.05,0.95,0.907449461377759,18,0.0,1,0.0,1,0.0,1
5045,max_ml,30,30,1,3,0.05,0.95,0.9372062016820308,19,0.0,1,0.0,1,0.0,1
5046,max_ml,30,30,1,3,0.05,0.95,0.9289527283086088,17,0.0,1,0.0,1,0.0,1
5047,max_ml,30,30,1,3,0.05,0.95,0.9434690147593904,21,0.0,1,0.0,1,0.0,1
5048,max_ml,30,30,1,3,0.05,0.95,0.9130444048611704,29,0.0,1,0.0,1,0.0,1
5049,max_ml,30,30,1,3,0.05,0.95,0.945701097155256,36,0.0,1,0.0,1,0.0,1
5050,max_ml,30,30,1,3,0.05,0.95,0.9222831164311026,13,0.0,0,0.0,0,1.0,1
5051,max_ml,30,30,1,3,0.05,0.95,0.9466252800987476,21,0.0,1,0.0,1,0.0,1
5052,max_ml,30,30,1,3,0.05,0.95,0.921334139301409,11,1.0,1,1.0,1,1.0,1
5053,max_ml,30,30,1,3,0.05,0.95,0.9045148158843236,23,0.0,1,0.0,1,0.0,1
5054,max_ml,30,30,1,3,0.05,0.95,0.9452406796945102,13,0.0,1,0.0,1,0.0,1
5055,max_ml,30,30,1,3,0.05,0.95,0.9202905382503964,24,0.0,1,0.0,1,0.0,1
5056,max_ml,30,30,1,3,0.05,0.95,0.933815679676955,30,0.0,1,0.0,1,0.0,1
5057,max_ml,30,30,1,3,0.05,0.95,0.9095647013081184,20,0.0,1,0.0,1,0.0,1
5058,max_ml,30,30,1,3,0.05,0.95,0.9088830937264348,24,0.0,1,0.0,1,0.0,1
5059,max_ml,30,30,1,3,0.05,0.95,0.9180594689224972,28,0.0,1,0.0,1,0.0,1
5060,max_ml,30,30,1,3,0.05,0.95,0.936445058325708,12,0.0,1,0.0,1,0.0,1
5061,max_ml,30,30,1,3,0.05,0.95,0.8973450413237513,10,1.0,1,1.0,1,1.0,1
5062,max_ml,30,30,1,3,0.05,0.95,0.943641247633284,7,1.0,1,1.0,1,1.0,1
5063,max_ml,30,30,1,3,0.05,0.95,0.9246706178262538,23,0.0,1,0.0,1,0.0,1
5064,max_ml,30,30,1,3,0.05,0.95,0.9312083263622836,20,0.0,1,0.0,1,0.0,1
5065,max_ml,30,30,1,3,0.05,0.95,0.9341347035151418,7,0.0,1,0.0,1,0.0,1
5066,max_ml,30,30,1,3,0.05,0.95,0.94721077520658,124,0.0,1,0.0,1,0.0,1
5067,max_ml,30,30,1,3,0.05,0.95,0.9268908775723196,16,0.0,1,0.0,1,0.0,1
5068,max_ml,30,30,1,3,0.05,0.95,0.9108743195221384,28,0.0,1,0.0,1,0.0,1
5069,max_ml,30,30,1,3,0.05,0.95,0.9495445281590452,26,0.0,1,0.0,1,0.0,1
5070,max_ml,30,30,1,3,0.05,0.95,0.9297081431647972,15,0.0,1,0.0,1,0.0,1
5071,max_ml,30,30,1,3,0.05,0.95,0.9330968546705208,18,0.0,1,0.0,1,0.0,1
5072,max_ml,30,30,1,3,0.05,0.95,0.8588390280086095,10,0.0,1,0.0,1,0.0,1
5073,max_ml,30,30,1,3,0.05,0.95,0.8677801984680935,7,1.0,1,1.0,1,1.0,1
5074,max_ml,30,30,1,3,0.05,0.95,0.8798904281948757,12,0.0,0,1.0,1,1.0,1
5075,max_ml,30,30,1,3,0.05,0.95,0.9464017169794092,30,0.0,1,0.0,1,0.0,1
5076,max_ml,30,30,1,3,0.05,0.95,0.931490868481304,33,0.0,1,0.0,1,0.0,1
5077,max_ml,30,30,1,3,0.05,0.95,0.8103375485349055,13,0.0,1,0.0,1,0.0,1
5078,max_ml,30,30,1,3,0.05,0.95,0.8881105709549462,29,0.0,1,0.0,1,0.0,1
5079,max_ml,30,30,1,3,0.05,0.95,0.93770185035093,64,0.0,1,0.0,1,0.0,1
5080,max_ml,30,30,1,3,0.05,0.95,0.8906983195795617,12,0.0,1,0.0,1,0.0,1
5081,max_ml,30,30,1,3,0.05,0.95,0.8825998434451612,10,1.0,1,0.0,0,1.0,1
5082,max_ml,30,30,1,3,0.05,0.95,0.9166548141100228,6,1.0,1,1.0,1,1.0,1
5083,max_ml,30,30,1,3,0.05,0.95,0.9060911567998032,14,0.0,1,0.0,1,0.0,1
5084,max_ml,30,30,1,3,0.05,0.95,0.9304692421470894,46,0.0,1,0.0,1,0.0,1
5085,max_ml,30,30,1,3,0.05,0.95,0.935490426312462,11,0.0,1,0.0,1,0.0,1
5086,max_ml,30,30,1,3,0.05,0.95,0.939047037798235,33,0.0,1,0.0,1,0.0,1
5087,max_ml,30,30,1,3,0.05,0.95,0.929008082046586,15,0.0,1,0.0,1,0.0,1
5088,max_ml,30,30,1,3,0.05,0.95,0.9358840332044094,12,0.0,1,0.0,1,0.0,1
5089,max_ml,30,30,1,3,0.05,0.95,0.902738241574921,15,0.0,0,1.0,1,1.0,1
5090,max_ml,30,30,1,3,0.05,0.95,0.944931799899682,12,0.0,1,0.0,1,0.0,1
5091,max_ml,30,30,1,3,0.05,0.95,0.9273487314453815,8,1.0,1,1.0,1,1.0,1
5092,max_ml,30,30,1,3,0.05,0.95,0.9463964697610596,13,1.0,1,1.0,1,1.0,1
5093,max_ml,30,30,1,3,0.05,0.95,0.9372363895697252,19,0.0,1,0.0,1,0.0,1
5094,max_ml,30,30,1,3,0.05,0.95,0.9349473162340142,8,0.0,1,0.0,1,0.0,1
5095,max_ml,30,30,1,3,0.05,0.95,0.8886388694485527,13,0.0,0,0.0,0,1.0,1
5096,max_ml,30,30,1,3,0.05,0.95,0.8817571657841407,21,0.0,1,0.0,1,0.0,1
5097,max_ml,30,30,1,3,0.05,0.95,0.9278068662193364,12,0.0,1,0.0,1,0.0,1
5098,max_ml,30,30,1,3,0.05,0.95,0.9187557002293236,12,1.0,1,1.0,1,1.0,1
5099,max_ml,30,30,1,3,0.05,0.95,0.9230348979105528,42,0.0,1,0.0,1,0.0,1
5100,max_ml,30,30,1,3,0.05,0.95,0.9138199736384912,8,1.0,1,1.0,1,1.0,1
5101,max_ml,30,30,1,3,0.05,0.95,0.9266147568402366,11,0.0,0,1.0,1,0.0,0
5102,max_ml,30,30,1,3,0.05,0.95,0.9233555823517732,13,0.0,1,0.0,1,0.0,1
5103,max_ml,30,30,1,3,0.05,0.95,0.9415107991622422,15,0.0,1,0.0,1,0.0,1
5104,max_ml,30,30,1,3,0.05,0.95,0.9477771497351212,43,0.0,1,0.0,1,0.0,1
5105,max_ml,30,30,1,3,0.05,0.95,0.8477537198278591,12,1.0,1,1.0,1,1.0,1
5106,max_ml,30,30,1,3,0.05,0.95,0.9269981419000604,28,0.0,1,0.0,1,0.0,1
5107,max_ml,30,30,1,3,0.05,0.95,0.9444139855925558,12,0.0,1,0.0,1,0.0,1
5108,max_ml,30,30,1,3,0.05,0.95,0.9135435872307688,26,0.0,1,0.0,1,0.0,1
5109,max_ml,30,30,1,3,0.05,0.95,0.9002966420382645,28,0.0,1,0.0,1,0.0,1
5110,max_ml,30,30,1,3,0.05,0.95,0.9465729296697448,17,0.0,1,0.0,1,0.0,1
5111,max_ml,30,30,1,3,0.05,0.95,0.9177130607540906,13,0.0,1,0.0,1,0.0,1
5112,max_ml,30,30,1,3,0.05,0.95,0.9216369758440892,26,0.0,1,0.0,1,0.0,1
5113,max_ml,30,30,1,3,0.05,0.95,0.8820331218036349,11,1.0,1,1.0,1,1.0,1
5114,max_ml,30,30,1,3,0.05,0.95,0.9428667875273132,17,0.0,1,0.0,1,0.0,1
5115,max_ml,30,30,1,3,0.05,0.95,0.9452386897714768,50,0.0,1,0.0,1,0.0,1
5116,max_ml,30,30,1,3,0.05,0.95,0.9194229772334322,20,0.0,1,0.0,1,0.0,1
5117,max_ml,30,30,1,3,0.05,0.95,0.929796708972538,10,0.0,1,0.0,1,0.0,1
5118,max_ml,30,30,1,3,0.05,0.95,0.929143868735188,10,1.0,1,1.0,1,0.0,0
5119,max_ml,30,30,1,3,0.05,0.95,0.9423850940464716,9,0.0,1,0.0,1,0.0,1
5120,max_ml,30,30,1,3,0.05,0.95,0.9485836887241368,30,0.0,1,0.0,1,0.0,1
5121,max_ml,30,30,1,3,0.05,0.95,0.8884887291981765,12,0.0,1,0.0,1,0.0,1
5122,max_ml,30,30,1,3,0.05,0.95,0.9182417507534778,47,0.0,1,0.0,1,0.0,1
5123,max_ml,30,30,1,3,0.05,0.95,0.7704967801929099,6,1.0,1,1.0,1,1.0,1
5124,max_ml,30,30,1,3,0.05,0.95,0.9210663876522146,22,0.0,0,1.0,1,1.0,1
5125,max_ml,30,30,1,3,0.05,0.95,0.9480181287046588,36,0.0,1,0.0,1,0.0,1
5126,max_ml,30,30,1,3,0.05,0.95,0.9317140626586576,31,0.0,1,0.0,1,0.0,1
5127,max_ml,30,30,1,3,0.05,0.95,0.9267258978408984,7,1.0,1,0.0,0,0.0,0
5128,max_ml,30,30,1,3,0.05,0.95,0.9426086284588128,28,0.0,1,0.0,1,0.0,1
5129,max_ml,30,30,1,3,0.05,0.95,0.946495450845526,24,0.0,1,0.0,1,0.0,1
5130,max_ml,30,30,1,3,0.05,0.95,0.9472955330632936,35,0.0,1,0.0,1,0.0,1
5131,max_ml,30,30,1,3,0.05,0.95,0.8525475598390703,20,0.0,1,0.0,1,0.0,1
5132,max_ml,30,30,1,3,0.05,0.95,0.935282504754528,33,0.0,1,0.0,1,0.0,1
5133,max_ml,30,30,1,3,0.05,0.95,0.9185178474556508,22,0.0,1,0.0,1,0.0,1
5134,max_ml,30,30,1,3,0.05,0.95,0.9356357113863096,11,1.0,1,1.0,1,1.0,1
5135,max_ml,30,30,1,3,0.05,0.95,0.9493769473759748,14,0.0,1,0.0,1,0.0,1
5136,max_ml,30,30,1,3,0.05,0.95,0.9240582346888112,22,0.0,1,0.0,1,0.0,1
5137,max_ml,30,30,1,3,0.05,0.95,0.9395427957877804,8,1.0,1,0.0,0,0.0,0
5138,max_ml,30,30,1,3,0.05,0.95,0.9147432269691032,24,0.0,1,0.0,1,0.0,1
5139,max_ml,30,30,1,3,0.05,0.95,0.9288467748878604,25,0.0,1,0.0,1,0.0,1
5140,max_ml,30,30,1,3,0.05,0.95,0.948802351086232,32,0.0,1,0.0,1,0.0,1
5141,max_ml,30,30,1,3,0.05,0.95,0.8846196498996033,12,1.0,1,1.0,1,0.0,0
5142,max_ml,30,30,1,3,0.05,0.95,0.899020691231854,17,0.0,1,0.0,1,0.0,1
5143,max_ml,30,30,1,3,0.05,0.95,0.9092904877096308,16,0.0,0,1.0,1,1.0,1
5144,max_ml,30,30,1,3,0.05,0.95,0.9252029495459272,29,1.0,1,1.0,1,1.0,1
5145,max_ml,30,30,1,3,0.05,0.95,0.939387157146617,15,0.0,1,0.0,1,0.0,1
5146,max_ml,30,30,1,3,0.05,0.95,0.8868353083278047,17,0.0,1,0.0,1,0.0,1
5147,max_ml,30,30,1,3,0.05,0.95,0.9416372926453348,55,0.0,1,0.0,1,0.0,1
5148,max_ml,30,30,1,3,0.05,0.95,0.9485233803510668,29,0.0,1,0.0,1,0.0,1
5149,max_ml,30,30,1,3,0.05,0.95,0.8887610961135647,16,0.0,1,0.0,1,0.0,1
5150,max_ml,30,30,1,3,0.05,0.95,0.9339835860056463,15,0.0,1,0.0,1,0.0,1
5151,max_ml,30,30,1,3,0.05,0.95,0.9117959237049098,13,0.0,0,0.0,0,1.0,1
5152,max_ml,30,30,1,3,0.05,0.95,0.9485184046390622,18,0.0,1,0.0,1,0.0,1
5153,max_ml,30,30,1,3,0.05,0.95,0.9350103928693566,49,0.0,1,0.0,1,0.0,1
5154,max_ml,30,30,1,3,0.05,0.95,0.9246564727789424,53,0.0,1,0.0,1,0.0,1
5155,max_ml,30,30,1,3,0.05,0.95,0.9070124358236294,14,0.0,1,0.0,1,0.0,1
5156,max_ml,30,30,1,3,0.05,0.95,0.9442403364030018,46,0.0,1,0.0,1,0.0,1
5157,max_ml,30,30,1,3,0.05,0.95,0.9205558663832644,11,0.0,1,0.0,1,0.0,1
5158,max_ml,30,30,1,3,0.05,0.95,0.9353668343114666,26,0.0,1,0.0,1,0.0,1
5159,max_ml,30,30,1,3,0.05,0.95,0.9232488275655044,22,0.0,1,0.0,1,0.0,1
5160,max_ml,30,30,1,3,0.05,0.95,0.9472942842418712,65,0.0,1,0.0,1,0.0,1
5161,max_ml,30,30,1,3,0.05,0.95,0.8965912788616609,11,0.0,1,0.0,1,0.0,1
5162,max_ml,30,30,1,3,0.05,0.95,0.9414075945119,27,0.0,1,0.0,1,0.0,1
5163,max_ml,30,30,1,3,0.05,0.95,0.9265191255616098,18,0.0,1,0.0,1,0.0,1
5164,max_ml,30,30,1,3,0.05,0.95,0.9062719413342996,17,0.0,1,0.0,1,0.0,1
5165,max_ml,30,30,1,3,0.05,0.95,0.9093349257131212,10,1.0,1,1.0,1,1.0,1
5166,max_ml,30,30,1,3,0.05,0.95,0.921133890743408,30,0.0,1,0.0,1,0.0,1
5167,max_ml,30,30,1,3,0.05,0.95,0.922947222797276,11,0.0,0,1.0,1,1.0,1
5168,max_ml,30,30,1,3,0.05,0.95,0.9334391767219942,21,0.0,1,0.0,1,0.0,1
5169,max_ml,30,30,1,3,0.05,0.95,0.9035753233801188,14,0.0,1,0.0,1,0.0,1
5170,max_ml,30,30,1,3,0.05,0.95,0.8928059581373736,15,0.0,1,0.0,1,0.0,1
5171,max_ml,30,30,1,3,0.05,0.95,0.9148559153704808,31,0.0,1,0.0,1,0.0,1
5172,max_ml,30,30,1,3,0.05,0.95,0.9306114218647992,8,0.0,1,0.0,1,0.0,1
5173,max_ml,30,30,1,3,0.05,0.95,0.8434175841397692,10,0.0,1,0.0,1,0.0,1
5174,max_ml,30,30,1,3,0.05,0.95,0.9438710674018131,29,0.0,1,0.0,1,0.0,1
5175,max_ml,30,30,1,3,0.05,0.95,0.919487041255626,26,0.0,1,0.0,1,0.0,1
5176,max_ml,30,30,1,3,0.05,0.95,0.9106929319416672,17,0.0,1,0.0,1,0.0,1
5177,max_ml,30,30,1,3,0.05,0.95,0.91723846230373,10,0.0,1,0.0,1,0.0,1
5178,max_ml,30,30,1,3,0.05,0.95,0.9236153684181222,39,0.0,1,0.0,1,0.0,1
5179,max_ml,30,30,1,3,0.05,0.95,0.8596184146682635,6,1.0,1,1.0,1,1.0,1
5180,max_ml,30,30,1,3,0.05,0.95,0.9014425402137772,13,0.0,1,0.0,1,0.0,1
5181,max_ml,30,30,1,3,0.05,0.95,0.8906543638930757,5,1.0,1,1.0,1,1.0,1
5182,max_ml,30,30,1,3,0.05,0.95,0.948488561802754,25,0.0,1,0.0,1,0.0,1
5183,max_ml,30,30,1,3,0.05,0.95,0.9410136926859,50,0.0,1,0.0,1,0.0,1
5184,max_ml,30,30,1,3,0.05,0.95,0.93654460608213,50,0.0,1,0.0,1,0.0,1
5185,max_ml,30,30,1,3,0.05,0.95,0.9406416079042982,20,0.0,1,0.0,1,0.0,1
5186,max_ml,30,30,1,3,0.05,0.95,0.8825103545780907,7,1.0,1,1.0,1,1.0,1
5187,max_ml,30,30,1,3,0.05,0.95,0.9381783013391546,28,0.0,1,0.0,1,0.0,1
5188,max_ml,30,30,1,3,0.05,0.95,0.9112985232411234,13,0.0,1,0.0,1,0.0,1
5189,max_ml,30,30,1,3,0.05,0.95,0.9213718562064042,33,0.0,1,0.0,1,0.0,1
5190,max_ml,30,30,1,3,0.05,0.95,0.9438820700221232,35,0.0,1,0.0,1,0.0,1
5191,max_ml,30,30,1,3,0.05,0.95,0.9227910073517488,39,0.0,1,0.0,1,0.0,1
5192,max_ml,30,30,1,3,0.05,0.95,0.9203719526604348,8,1.0,1,1.0,1,0.0,0
5193,max_ml,30,30,1,3,0.05,0.95,0.9359204332520856,16,0.0,1,0.0,1,0.0,1
5194,max_ml,30,30,1,3,0.05,0.95,0.9458610566887112,22,0.0,1,0.0,1,0.0,1
5195,max_ml,30,30,1,3,0.05,0.95,0.9348306797943584,13,0.0,1,0.0,1,0.0,1
5196,max_ml,30,30,1,3,0.05,0.95,0.7905258177524438,8,1.0,1,1.0,1,1.0,1
5197,max_ml,30,30,1,3,0.05,0.95,0.9325072712851726,29,0.0,1,0.0,1,0.0,1
5198,max_ml,30,30,1,3,0.05,0.95,0.9416663514779452,28,0.0,1,0.0,1,0.0,1
5199,max_ml,30,30,1,3,0.05,0.95,0.9452993880110444,42,0.0,1,0.0,1,0.0,1
5200,max_ml,30,30,1,3,0.05,0.95,0.8353778267124011,12,0.0,1,0.0,1,0.0,1
5201,max_ml,30,30,1,3,0.05,0.95,0.9419149398992226,9,0.0,1,0.0,1,0.0,1
5202,max_ml,30,30,1,3,0.05,0.95,0.9101134158376056,15,0.0,1,0.0,1,0.0,1
5203,max_ml,30,30,1,3,0.05,0.95,0.94879441917027,18,0.0,1,0.0,1,0.0,1
5204,max_ml,30,30,1,3,0.05,0.95,0.9484836158411089,11,0.0,1,0.0,1,0.0,1
5205,max_ml,30,30,1,3,0.05,0.95,0.9406307525916054,21,0.0,1,0.0,1,0.0,1
5206,max_ml,30,30,1,3,0.05,0.95,0.9454165045832088,16,0.0,1,0.0,1,0.0,1
5207,max_ml,30,30,1,3,0.05,0.95,0.9074679458401512,14,0.0,0,1.0,1,0.0,0
5208,max_ml,30,30,1,3,0.05,0.95,0.9337811802516268,16,0.0,1,0.0,1,0.0,1
5209,max_ml,30,30,1,3,0.05,0.95,0.8758621383966682,9,0.0,1,0.0,1,0.0,1
5210,max_ml,30,30,1,3,0.05,0.95,0.942427872740718,46,0.0,1,0.0,1,0.0,1
5211,max_ml,30,30,1,3,0.05,0.95,0.9154744716813608,10,0.0,1,0.0,1,0.0,1
5212,max_ml,30,30,1,3,0.05,0.95,0.8741627391833389,13,1.0,1,1.0,1,1.0,1
5213,max_ml,30,30,1,3,0.05,0.95,0.9363217981183436,16,0.0,1,0.0,1,0.0,1
5214,max_ml,30,30,1,3,0.05,0.95,0.9398706816568756,14,0.0,1,0.0,1,0.0,1
5215,max_ml,30,30,1,3,0.05,0.95,0.9233229507026702,7,1.0,1,1.0,1,1.0,1
5216,max_ml,30,30,1,3,0.05,0.95,0.8524924730692214,23,0.0,1,0.0,1,0.0,1
5217,max_ml,30,30,1,3,0.05,0.95,0.9195934124706894,7,0.0,1,0.0,1,0.0,1
5218,max_ml,30,30,1,3,0.05,0.95,0.919003448062674,14,0.0,1,0.0,1,0.0,1
5219,max_ml,30,30,1,3,0.05,0.95,0.9452454914790984,39,0.0,1,0.0,1,0.0,1
5220,max_ml,30,30,1,3,0.05,0.95,0.909392290190619,13,0.0,1,0.0,1,0.0,1
5221,max_ml,30,30,1,3,0.05,0.95,0.9452030378101948,15,0.0,1,0.0,1,0.0,1
5222,max_ml,30,30,1,3,0.05,0.95,0.86658804633787,17,0.0,0,0.0,0,1.0,1
5223,max_ml,30,30,1,3,0.05,0.95,0.9043879867653292,24,0.0,1,0.0,1,0.0,1
5224,max_ml,30,30,1,3,0.05,0.95,0.9428674984916218,32,0.0,1,0.0,1,0.0,1
5225,max_ml,30,30,1,3,0.05,0.95,0.907884126029992,6,1.0,1,1.0,1,1.0,1
5226,max_ml,30,30,1,3,0.05,0.95,0.9337398132402058,28,0.0,1,0.0,1,0.0,1
5227,max_ml,30,30,1,3,0.05,0.95,0.9179687264267276,31,0.0,1,0.0,1,0.0,1
5228,max_ml,30,30,1,3,0.05,0.95,0.9121404459274284,20,0.0,1,0.0,1,0.0,1
5229,max_ml,30,30,1,3,0.05,0.95,0.9487633307891528,33,0.0,1,0.0,1,0.0,1
5230,max_ml,30,30,1,3,0.05,0.95,0.9209505672678756,16,0.0,1,0.0,1,0.0,1
5231,max_ml,30,30,1,3,0.05,0.95,0.9217304687899078,21,0.0,1,0.0,1,0.0,1
5232,max_ml,30,30,1,3,0.05,0.95,0.948220177972409,27,0.0,1,0.0,1,0.0,1
5233,max_ml,30,30,1,3,0.05,0.95,0.9198923448253934,38,0.0,1,0.0,1,0.0,1
5234,max_ml,30,30,1,3,0.05,0.95,0.9376376806792768,23,0.0,1,0.0,1,0.0,1
5235,max_ml,30,30,1,3,0.05,0.95,0.8555651942523596,16,0.0,1,0.0,1,0.0,1
5236,max_ml,30,30,1,3,0.05,0.95,0.942395857633041,44,0.0,1,0.0,1,0.0,1
5237,max_ml,30,30,1,3,0.05,0.95,0.9471449842287908,25,0.0,1,0.0,1,0.0,1
5238,max_ml,30,30,1,3,0.05,0.95,0.9354552413297492,15,0.0,1,0.0,1,0.0,1
5239,max_ml,30,30,1,3,0.05,0.95,0.9256614145817476,26,0.0,1,0.0,1,0.0,1
5240,max_ml,30,30,1,3,0.05,0.95,0.8931555137039945,8,1.0,1,0.0,0,1.0,1
5241,max_ml,30,30,1,3,0.05,0.95,0.9296586379387306,30,0.0,1,0.0,1,0.0,1
5242,max_ml,30,30,1,3,0.05,0.95,0.9157461667423809,24,0.0,1,0.0,1,0.0,1
5243,max_ml,30,30,1,3,0.05,0.95,0.8884500383607219,8,1.0,1,1.0,1,1.0,1
5244,max_ml,30,30,1,3,0.05,0.95,0.8862156185871717,11,0.0,0,0.0,0,1.0,1
5245,max_ml,30,30,1,3,0.05,0.95,0.8155231884489655,7,1.0,1,1.0,1,1.0,1
5246,max_ml,30,30,1,3,0.05,0.95,0.9489632930523434,63,0.0,1,0.0,1,0.0,1
5247,max_ml,30,30,1,3,0.05,0.95,0.932166698028984,14,0.0,1,0.0,1,0.0,1
5248,max_ml,30,30,1,3,0.05,0.95,0.9350521125074678,20,0.0,1,0.0,1,0.0,1
5249,max_ml,30,30,1,3,0.05,0.95,0.9184945916081944,16,0.0,0,0.0,0,1.0,1
5250,max_ml,30,30,1,3,0.05,0.95,0.8679345599431895,12,1.0,1,1.0,1,1.0,1
5251,max_ml,30,30,1,3,0.05,0.95,0.940650116759472,37,0.0,1,0.0,1,0.0,1
5252,max_ml,30,30,1,3,0.05,0.95,0.9377650399171584,33,0.0,1,0.0,1,0.0,1
5253,max_ml,30,30,1,3,0.05,0.95,0.8935596915383252,8,1.0,1,1.0,1,1.0,1
5254,max_ml,30,30,1,3,0.05,0.95,0.946839135284396,13,0.0,1,0.0,1,0.0,1
5255,max_ml,30,30,1,3,0.05,0.95,0.93374260282319,19,0.0,1,0.0,1,0.0,1
5256,max_ml,30,30,1,3,0.05,0.95,0.8963035949415614,13,0.0,1,0.0,1,0.0,1
5257,max_ml,30,30,1,3,0.05,0.95,0.9457492585030324,9,0.0,1,0.0,1,0.0,1
5258,max_ml,30,30,1,3,0.05,0.95,0.9376381048758528,34,0.0,1,0.0,1,0.0,1
5259,max_ml,30,30,1,3,0.05,0.95,0.9093011170195108,12,0.0,1,0.0,1,0.0,1
5260,max_ml,30,30,1,3,0.05,0.95,0.9445326774240302,54,0.0,1,0.0,1,0.0,1
5261,max_ml,30,30,1,3,0.05,0.95,0.929838614113182,9,0.0,1,0.0,1,0.0,1
5262,max_ml,30,30,1,3,0.05,0.95,0.9206522335930156,16,0.0,1,0.0,1,0.0,1
5263,max_ml,30,30,1,3,0.05,0.95,0.9390684769107508,9,0.0,0,1.0,1,0.0,0
5264,max_ml,30,30,1,3,0.05,0.95,0.8223174232328705,9,1.0,1,1.0,1,1.0,1
5265,max_ml,30,30,1,3,0.05,0.95,0.9175259569064896,8,1.0,1,1.0,1,1.0,1
5266,max_ml,30,30,1,3,0.05,0.95,0.8313250426372697,8,0.0,1,0.0,1,0.0,1
5267,max_ml,30,30,1,3,0.05,0.95,0.9495428850717084,66,0.0,1,0.0,1,0.0,1
5268,max_ml,30,30,1,3,0.05,0.95,0.9092289754036448,15,0.0,1,0.0,1,0.0,1
5269,max_ml,30,30,1,3,0.05,0.95,0.8828554283222171,11,0.0,1,0.0,1,0.0,1
5270,max_ml,30,30,1,3,0.05,0.95,0.9012102768999868,17,0.0,0,1.0,1,1.0,1
5271,max_ml,30,30,1,3,0.05,0.95,0.9015708567723316,13,0.0,1,0.0,1,0.0,1
5272,max_ml,30,30,1,3,0.05,0.95,0.9390465750988376,16,0.0,1,0.0,1,0.0,1
5273,max_ml,30,30,1,3,0.05,0.95,0.9322951574349294,38,0.0,1,0.0,1,0.0,1
5274,max_ml,30,30,1,3,0.05,0.95,0.9014133886136696,6,1.0,1,1.0,1,1.0,1
5275,max_ml,30,30,1,3,0.05,0.95,0.8473441857142909,6,1.0,1,1.0,1,1.0,1
5276,max_ml,30,30,1,3,0.05,0.95,0.8849291263985293,18,0.0,1,0.0,1,0.0,1
5277,max_ml,30,30,1,3,0.05,0.95,0.9472752469026212,16,0.0,1,0.0,1,0.0,1
5278,max_ml,30,30,1,3,0.05,0.95,0.943288034267109,29,0.0,1,0.0,1,0.0,1
5279,max_ml,30,30,1,3,0.05,0.95,0.9362053847137674,16,0.0,1,0.0,1,0.0,1
5280,max_ml,30,30,1,3,0.05,0.95,0.9380867917072204,12,0.0,0,1.0,1,1.0,1
5281,max_ml,30,30,1,3,0.05,0.95,0.9068097730115487,17,0.0,1,0.0,1,0.0,1
5282,max_ml,30,30,1,3,0.05,0.95,0.8835164977446239,20,0.0,1,0.0,1,0.0,1
5283,max_ml,30,30,1,3,0.05,0.95,0.9405189988440636,28,0.0,1,0.0,1,0.0,1
5284,max_ml,30,30,1,3,0.05,0.95,0.88260682655523,18,0.0,1,0.0,1,0.0,1
5285,max_ml,30,30,1,3,0.05,0.95,0.9264706197324006,31,0.0,1,0.0,1,0.0,1
5286,max_ml,30,30,1,3,0.05,0.95,0.881179946711775,13,0.0,1,0.0,1,0.0,1
5287,max_ml,30,30,1,3,0.05,0.95,0.9493744368257648,22,0.0,0,0.0,0,1.0,1
5288,max_ml,30,30,1,3,0.05,0.95,0.937845890440704,15,0.0,0,0.0,0,1.0,1
5289,max_ml,30,30,1,3,0.05,0.95,0.9188909177450711,16,0.0,1,0.0,1,0.0,1
5290,max_ml,30,30,1,3,0.05,0.95,0.8566990999716608,3,1.0,1,1.0,1,1.0,1
5291,max_ml,30,30,1,3,0.05,0.95,0.9063873552568212,7,1.0,1,1.0,1,1.0,1
5292,max_ml,30,30,1,3,0.05,0.95,0.9315683439827732,28,0.0,1,0.0,1,0.0,1
5293,max_ml,30,30,1,3,0.05,0.95,0.8676200811653523,4,1.0,1,1.0,1,1.0,1
5294,max_ml,30,30,1,3,0.05,0.95,0.8920547018804823,9,1.0,1,1.0,1,1.0,1
5295,max_ml,30,30,1,3,0.05,0.95,0.9303561642125548,20,0.0,1,0.0,1,0.0,1
5296,max_ml,30,30,1,3,0.05,0.95,0.8965073741801297,12,0.0,1,0.0,1,0.0,1
5297,max_ml,30,30,1,3,0.05,0.95,0.939395432098688,29,0.0,1,0.0,1,0.0,1
5298,max_ml,30,30,1,3,0.05,0.95,0.8686838881118469,12,1.0,1,1.0,1,1.0,1
5299,max_ml,30,30,1,3,0.05,0.95,0.9258263144932982,32,1.0,1,1.0,1,1.0,1
5300,max_ml,30,30,1,3,0.05,0.95,0.9495069436435808,18,0.0,1,0.0,1,0.0,1
5301,max_ml,30,30,1,3,0.05,0.95,0.9421749232524153,16,0.0,1,0.0,1,0.0,1
5302,max_ml,30,30,1,3,0.05,0.95,0.9111306822859772,19,0.0,1,0.0,1,0.0,1
5303,max_ml,30,30,1,3,0.05,0.95,0.9077465763393762,28,0.0,1,0.0,1,0.0,1
5304,max_ml,30,30,1,3,0.05,0.95,0.909658750478533,8,0.0,1,0.0,1,0.0,1
5305,max_ml,30,30,1,3,0.05,0.95,0.937218081459771,43,0.0,1,0.0,1,0.0,1
5306,max_ml,30,30,1,3,0.05,0.95,0.9080458957088848,31,0.0,1,0.0,1,0.0,1
5307,max_ml,30,30,1,3,0.05,0.95,0.9464256525249736,51,0.0,1,0.0,1,0.0,1
5308,max_ml,30,30,1,3,0.05,0.95,0.8929146334369301,38,0.0,1,0.0,1,0.0,1
5309,max_ml,30,30,1,3,0.05,0.95,0.8846247852159995,23,0.0,1,0.0,1,0.0,1
5310,max_ml,30,30,1,3,0.05,0.95,0.9468648532603696,45,0.0,1,0.0,1,0.0,1
5311,max_ml,30,30,1,3,0.05,0.95,0.9202210915046144,12,1.0,1,1.0,1,0.0,0
5312,max_ml,30,30,1,3,0.05,0.95,0.9425506389713294,21,0.0,1,0.0,1,0.0,1
5313,max_ml,30,30,1,3,0.05,0.95,0.9087775006624158,17,0.0,1,0.0,1,0.0,1
5314,max_ml,30,30,1,3,0.05,0.95,0.8775756793448387,7,0.0,1,0.0,1,0.0,1
5315,max_ml,30,30,1,3,0.05,0.95,0.9452633529529698,20,0.0,1,0.0,1,0.0,1
5316,max_ml,30,30,1,3,0.05,0.95,0.922076236720408,19,0.0,1,0.0,1,0.0,1
5317,max_ml,30,30,1,3,0.05,0.95,0.9343642251765744,33,0.0,1,0.0,1,0.0,1
5318,max_ml,30,30,1,3,0.05,0.95,0.9145717029136544,15,0.0,1,0.0,1,0.0,1
5319,max_ml,30,30,1,3,0.05,0.95,0.9416614418745504,14,0.0,1,0.0,1,0.0,1
5320,max_ml,30,30,1,3,0.05,0.95,0.9317248827197973,13,0.0,1,0.0,1,0.0,1
5321,max_ml,30,30,1,3,0.05,0.95,0.9280162687685272,20,0.0,1,0.0,1,0.0,1
5322,max_ml,30,30,1,3,0.05,0.95,0.8822987218767187,10,0.0,1,0.0,1,0.0,1
5323,max_ml,30,30,1,3,0.05,0.95,0.9258445621295808,22,0.0,1,0.0,1,0.0,1
5324,max_ml,30,30,1,3,0.05,0.95,0.8687893694117101,13,1.0,1,1.0,1,0.0,0
5325,max_ml,30,30,1,3,0.05,0.95,0.9431275971733376,26,0.0,1,0.0,1,0.0,1
5326,max_ml,30,30,1,3,0.05,0.95,0.936735795028335,12,0.0,1,0.0,1,0.0,1
5327,max_ml,30,30,1,3,0.05,0.95,0.9037750154601726,25,0.0,1,0.0,1,0.0,1
5328,max_ml,30,30,1,3,0.05,0.95,0.9470468267845152,15,0.0,1,0.0,1,0.0,1
5329,max_ml,30,30,1,3,0.05,0.95,0.9318134204126288,24,0.0,1,0.0,1,0.0,1
5330,max_ml,30,30,1,3,0.05,0.95,0.9199441722537772,18,0.0,1,0.0,1,0.0,1
5331,max_ml,30,30,1,3,0.05,0.95,0.9433674677220704,32,0.0,1,0.0,1,0.0,1
5332,max_ml,30,30,1,3,0.05,0.95,0.9094787865236909,26,0.0,1,0.0,1,0.0,1
5333,max_ml,30,30,1,3,0.05,0.95,0.9266233057546914,31,0.0,1,0.0,1,0.0,1
5334,max_ml,30,30,1,3,0.05,0.95,0.9313716067205416,20,0.0,1,0.0,1,0.0,1
5335,max_ml,30,30,1,3,0.05,0.95,0.9307293632725976,19,0.0,1,0.0,1,0.0,1
5336,max_ml,30,30,1,3,0.05,0.95,0.9316584201080588,47,0.0,1,0.0,1,0.0,1
5337,max_ml,30,30,1,3,0.05,0.95,0.923638741177198,16,0.0,1,0.0,1,0.0,1
5338,max_ml,30,30,1,3,0.05,0.95,0.9223011142307944,16,0.0,1,0.0,1,0.0,1
5339,max_ml,30,30,1,3,0.05,0.95,0.9263762063802304,18,0.0,1,0.0,1,0.0,1
5340,max_ml,30,30,1,3,0.05,0.95,0.8624879981765993,28,0.0,1,0.0,1,0.0,1
5341,max_ml,30,30,1,3,0.05,0.95,0.9155442593350772,65,0.0,1,0.0,1,0.0,1
5342,max_ml,30,30,1,3,0.05,0.95,0.939808552751128,13,0.0,1,0.0,1,0.0,1
5343,max_ml,30,30,1,3,0.05,0.95,0.937368565864204,18,0.0,1,0.0,1,0.0,1
5344,max_ml,30,30,1,3,0.05,0.95,0.8682641823170347,24,0.0,1,0.0,1,0.0,1
5345,max_ml,30,30,1,3,0.05,0.95,0.9344074079560298,18,0.0,1,0.0,1,0.0,1
5346,max_ml,30,30,1,3,0.05,0.95,0.900830821055144,19,0.0,1,0.0,1,0.0,1
5347,max_ml,30,30,1,3,0.05,0.95,0.9167692950825288,8,1.0,1,1.0,1,1.0,1
5348,max_ml,30,30,1,3,0.05,0.95,0.9153711877991292,22,0.0,1,0.0,1,0.0,1
5349,max_ml,30,30,1,3,0.05,0.95,0.8812560945126411,20,0.0,1,0.0,1,0.0,1
5350,max_ml,30,30,1,3,0.05,0.95,0.8988469364919818,37,0.0,1,0.0,1,0.0,1
5351,max_ml,30,30,1,3,0.05,0.95,0.939615922800782,16,0.0,1,0.0,1,0.0,1
5352,max_ml,30,30,1,3,0.05,0.95,0.9424044314794244,18,0.0,1,0.0,1,0.0,1
5353,max_ml,30,30,1,3,0.05,0.95,0.9151208638526254,10,1.0,1,1.0,1,1.0,1
5354,max_ml,30,30,1,3,0.05,0.95,0.8554417702507298,11,0.0,1,0.0,1,0.0,1
5355,max_ml,30,30,1,3,0.05,0.95,0.9423311810916472,40,0.0,1,0.0,1,0.0,1
5356,max_ml,30,30,1,3,0.05,0.95,0.9420787159342192,25,0.0,1,0.0,1,0.0,1
5357,max_ml,30,30,1,3,0.05,0.95,0.943796355842668,29,0.0,1,0.0,1,0.0,1
5358,max_ml,30,30,1,3,0.05,0.95,0.8931650757827178,13,1.0,1,1.0,1,1.0,1
5359,max_ml,30,30,1,3,0.05,0.95,0.9251113239955328,31,0.0,1,0.0,1,0.0,1
5360,max_ml,30,30,1,3,0.05,0.95,0.9337819949758172,27,0.0,1,0.0,1,0.0,1
5361,max_ml,30,30,1,3,0.05,0.95,0.9035391844871256,9,0.0,1,0.0,1,0.0,1
5362,max_ml,30,30,1,3,0.05,0.95,0.8776615880010498,10,0.0,1,0.0,1,0.0,1
5363,max_ml,30,30,1,3,0.05,0.95,0.9304686513698004,4,1.0,1,1.0,1,1.0,1
5364,max_ml,30,30,1,3,0.05,0.95,0.947225296794142,19,0.0,1,0.0,1,0.0,1
5365,max_ml,30,30,1,3,0.05,0.95,0.9333369769165591,28,0.0,1,0.0,1,0.0,1
5366,max_ml,30,30,1,3,0.05,0.95,0.8490062503439216,10,0.0,1,0.0,1,0.0,1
5367,max_ml,30,30,1,3,0.05,0.95,0.9253904513724316,39,0.0,1,0.0,1,0.0,1
5368,max_ml,30,30,1,3,0.05,0.95,0.9438840994378151,21,0.0,1,0.0,1,0.0,1
5369,max_ml,30,30,1,3,0.05,0.95,0.9074711198482954,24,0.0,1,0.0,1,0.0,1
5370,max_ml,30,30,1,3,0.05,0.95,0.8873052478405515,9,1.0,1,1.0,1,0.0,0
5371,max_ml,30,30,1,3,0.05,0.95,0.930371829068961,14,0.0,1,0.0,1,0.0,1
5372,max_ml,30,30,1,3,0.05,0.95,0.9042879168080598,26,0.0,1,0.0,1,0.0,1
5373,max_ml,30,30,1,3,0.05,0.95,0.9236865992983098,57,0.0,1,0.0,1,0.0,1
5374,max_ml,30,30,1,3,0.05,0.95,0.9492026637777344,27,0.0,1,0.0,1,0.0,1
5375,max_ml,30,30,1,3,0.05,0.95,0.9448737702308364,68,0.0,1,0.0,1,0.0,1
5376,max_ml,30,30,1,3,0.05,0.95,0.9132558383677228,29,0.0,1,0.0,1,0.0,1
5377,max_ml,30,30,1,3,0.05,0.95,0.9486324523515144,36,0.0,1,0.0,1,0.0,1
5378,max_ml,30,30,1,3,0.05,0.95,0.91997699546579,9,1.0,1,1.0,1,1.0,1
5379,max_ml,30,30,1,3,0.05,0.95,0.9203819789270266,25,0.0,1,0.0,1,0.0,1
5380,max_ml,30,30,1,3,0.05,0.95,0.9250661122427852,24,0.0,1,0.0,1,0.0,1
5381,max_ml,30,30,1,3,0.05,0.95,0.9459199809814034,16,0.0,1,0.0,1,0.0,1
5382,max_ml,30,30,1,3,0.05,0.95,0.9304822945527584,9,1.0,1,1.0,1,1.0,1
5383,max_ml,30,30,1,3,0.05,0.95,0.9348812048365516,29,0.0,1,0.0,1,0.0,1
5384,max_ml,30,30,1,3,0.05,0.95,0.9381026065786296,37,0.0,1,0.0,1,0.0,1
5385,max_ml,30,30,1,3,0.05,0.95,0.9425804167732218,17,0.0,1,0.0,1,0.0,1
5386,max_ml,30,30,1,3,0.05,0.95,0.9269652829345856,12,0.0,1,0.0,1,0.0,1
5387,max_ml,30,30,1,3,0.05,0.95,0.9031806709505226,8,1.0,1,1.0,1,1.0,1
5388,max_ml,30,30,1,3,0.05,0.95,0.9436573094108216,19,0.0,1,0.0,1,0.0,1
5389,max_ml,30,30,1,3,0.05,0.95,0.9232704696882276,20,0.0,1,0.0,1,0.0,1
5390,max_ml,30,30,1,3,0.05,0.95,0.9032543635332118,9,0.0,0,1.0,1,1.0,1
5391,max_ml,30,30,1,3,0.05,0.95,0.91552122268585,23,0.0,1,0.0,1,0.0,1
5392,max_ml,30,30,1,3,0.05,0.95,0.9412021936466024,27,0.0,1,0.0,1,0.0,1
5393,max_ml,30,30,1,3,0.05,0.95,0.930072681121232,25,0.0,1,0.0,1,0.0,1
5394,max_ml,30,30,1,3,0.05,0.95,0.9304125387381356,22,0.0,1,0.0,1,0.0,1
5395,max_ml,30,30,1,3,0.05,0.95,0.9124917869783208,11,0.0,1,0.0,1,0.0,1
5396,max_ml,30,30,1,3,0.05,0.95,0.9467214896260528,13,0.0,1,0.0,1,0.0,1
5397,max_ml,30,30,1,3,0.05,0.95,0.9449976879946668,13,0.0,1,0.0,1,0.0,1
5398,max_ml,30,30,1,3,0.05,0.95,0.9477924046904757,28,0.0,1,0.0,1,0.0,1
5399,max_ml,30,30,1,3,0.05,0.95,0.9312331790599182,43,0.0,1,0.0,1,0.0,1
5400,max_ml,30,30,1,3,0.05,0.95,0.9482114615799504,29,0.0,1,0.0,1,0.0,1
5401,max_ml,30,30,1,3,0.05,0.95,0.93159155877729,17,0.0,1,0.0,1,0.0,1
5402,max_ml,30,30,1,3,0.05,0.95,0.8700019073971602,7,1.0,1,1.0,1,1.0,1
5403,max_ml,30,30,1,3,0.05,0.95,0.9403046581703752,29,0.0,1,0.0,1,0.0,1
5404,max_ml,30,30,1,3,0.05,0.95,0.9464445880771704,41,0.0,1,0.0,1,0.0,1
5405,max_ml,30,30,1,3,0.05,0.95,0.9430151635760894,23,0.0,1,0.0,1,0.0,1
5406,max_ml,30,30,1,3,0.05,0.95,0.9484783461835586,19,0.0,1,0.0,1,0.0,1
5407,max_ml,30,30,1,3,0.05,0.95,0.919825074297387,8,1.0,1,1.0,1,0.0,0
5408,max_ml,30,30,1,3,0.05,0.95,0.9111831703030244,23,0.0,1,0.0,1,0.0,1
5409,max_ml,30,30,1,3,0.05,0.95,0.9383957789690448,33,0.0,1,0.0,1,0.0,1
5410,max_ml,30,30,1,3,0.05,0.95,0.923725697824323,35,0.0,1,0.0,1,0.0,1
5411,max_ml,30,30,1,3,0.05,0.95,0.9280342305502016,25,0.0,1,0.0,1,0.0,1
5412,max_ml,30,30,1,3,0.05,0.95,0.9442974337018568,18,0.0,1,0.0,1,0.0,1
5413,max_ml,30,30,1,3,0.05,0.95,0.9317384904371588,27,0.0,1,0.0,1,0.0,1
5414,max_ml,30,30,1,3,0.05,0.95,0.8727767870349812,13,0.0,1,0.0,1,0.0,1
5415,max_ml,30,30,1,3,0.05,0.95,0.9355736764552725,16,0.0,1,0.0,1,0.0,1
5416,max_ml,30,30,1,3,0.05,0.95,0.9458883457742916,26,0.0,1,0.0,1,0.0,1
5417,max_ml,30,30,1,3,0.05,0.95,0.9246285219611382,12,0.0,0,1.0,1,1.0,1
5418,max_ml,30,30,1,3,0.05,0.95,0.904509483145437,24,0.0,1,0.0,1,0.0,1
5419,max_ml,30,30,1,3,0.05,0.95,0.9363709633025178,22,0.0,1,0.0,1,0.0,1
5420,max_ml,30,30,1,3,0.05,0.95,0.9151623088982984,13,0.0,1,0.0,1,0.0,1
5421,max_ml,30,30,1,3,0.05,0.95,0.934020576419412,23,0.0,1,0.0,1,0.0,1
5422,max_ml,30,30,1,3,0.05,0.95,0.9162393847256336,12,0.0,1,0.0,1,0.0,1
5423,max_ml,30,30,1,3,0.05,0.95,0.9254430998407396,17,0.0,0,1.0,1,1.0,1
5424,max_ml,30,30,1,3,0.05,0.95,0.9347621925386556,17,0.0,1,0.0,1,0.0,1
5425,max_ml,30,30,1,3,0.05,0.95,0.9412476837431089,43,0.0,1,0.0,1,0.0,1
5426,max_ml,30,30,1,3,0.05,0.95,0.8812740365193882,6,1.0,1,1.0,1,1.0,1
5427,max_ml,30,30,1,3,0.05,0.95,0.9343485410162,38,0.0,1,0.0,1,0.0,1
5428,max_ml,30,30,1,3,0.05,0.95,0.9400840997293084,37,0.0,1,0.0,1,0.0,1
5429,max_ml,30,30,1,3,0.05,0.95,0.8873018288140007,6,1.0,1,1.0,1,1.0,1
5430,max_ml,30,30,1,3,0.05,0.95,0.9366409094541736,24,0.0,0,0.0,0,1.0,1
5431,max_ml,30,30,1,3,0.05,0.95,0.9466671557099364,23,0.0,1,0.0,1,0.0,1
5432,max_ml,30,30,1,3,0.05,0.95,0.9007466591216244,19,0.0,1,0.0,1,0.0,1
5433,max_ml,30,30,1,3,0.05,0.95,0.858675437655788,15,0.0,0,1.0,1,1.0,1
5434,max_ml,30,30,1,3,0.05,0.95,0.947337024595894,27,0.0,1,0.0,1,0.0,1
5435,max_ml,30,30,1,3,0.05,0.95,0.919828632784587,11,0.0,1,0.0,1,0.0,1
5436,max_ml,30,30,1,3,0.05,0.95,0.892579964813827,14,0.0,1,0.0,1,0.0,1
5437,max_ml,30,30,1,3,0.05,0.95,0.9328002595861272,33,0.0,1,0.0,1,0.0,1
5438,max_ml,30,30,1,3,0.05,0.95,0.9169719287035504,11,0.0,1,0.0,1,0.0,1
5439,max_ml,30,30,1,3,0.05,0.95,0.8074791095536531,5,1.0,1,1.0,1,1.0,1
5440,max_ml,30,30,1,3,0.05,0.95,0.8998745188919619,18,0.0,1,0.0,1,0.0,1
5441,max_ml,30,30,1,3,0.05,0.95,0.9450985225702596,15,0.0,1,0.0,1,0.0,1
5442,max_ml,30,30,1,3,0.05,0.95,0.9385886527849692,69,0.0,1,0.0,1,0.0,1
5443,max_ml,30,30,1,3,0.05,0.95,0.8294425595246249,7,1.0,1,1.0,1,1.0,1
5444,max_ml,30,30,1,3,0.05,0.95,0.8610960445336097,7,1.0,1,1.0,1,1.0,1
5445,max_ml,30,30,1,3,0.05,0.95,0.9378515259791256,39,0.0,1,0.0,1,0.0,1
5446,max_ml,30,30,1,3,0.05,0.95,0.9176313638936836,14,0.0,1,0.0,1,0.0,1
5447,max_ml,30,30,1,3,0.05,0.95,0.9461641345046004,28,0.0,1,0.0,1,0.0,1
5448,max_ml,30,30,1,3,0.05,0.95,0.9247697433620632,9,0.0,1,0.0,1,0.0,1
5449,max_ml,30,30,1,3,0.05,0.95,0.9297675066059315,42,0.0,1,0.0,1,0.0,1
5450,max_ml,30,30,1,3,0.05,0.95,0.9356236368348564,21,0.0,1,0.0,1,0.0,1
5451,max_ml,30,30,1,3,0.05,0.95,0.9420440260039418,37,0.0,1,0.0,1,0.0,1
5452,max_ml,30,30,1,3,0.05,0.95,0.9449893618860408,42,0.0,1,0.0,1,0.0,1
5453,max_ml,30,30,1,3,0.05,0.95,0.9445161498149298,25,0.0,1,0.0,1,0.0,1
5454,max_ml,30,30,1,3,0.05,0.95,0.9036176769609136,7,0.0,1,0.0,1,0.0,1
5455,max_ml,30,30,1,3,0.05,0.95,0.8447096652619404,19,0.0,1,0.0,1,0.0,1
5456,max_ml,30,30,1,3,0.05,0.95,0.9435802275155192,51,0.0,1,0.0,1,0.0,1
5457,max_ml,30,30,1,3,0.05,0.95,0.932766085205846,29,0.0,1,0.0,1,0.0,1
5458,max_ml,30,30,1,3,0.05,0.95,0.9290653701108396,23,0.0,1,0.0,1,0.0,1
5459,max_ml,30,30,1,3,0.05,0.95,0.9136207966637552,17,0.0,1,0.0,1,0.0,1
5460,max_ml,30,30,1,3,0.05,0.95,0.8977507549544497,47,0.0,1,0.0,1,0.0,1
5461,max_ml,30,30,1,3,0.05,0.95,0.9043237373728824,9,1.0,1,0.0,0,0.0,0
5462,max_ml,30,30,1,3,0.05,0.95,0.9381445944679152,64,0.0,1,0.0,1,0.0,1
5463,max_ml,30,30,1,3,0.05,0.95,0.9459484460067884,13,0.0,1,0.0,1,0.0,1
5464,max_ml,30,30,1,3,0.05,0.95,0.9415087891303512,50,0.0,1,0.0,1,0.0,1
5465,max_ml,30,30,1,3,0.05,0.95,0.9485307920330328,26,0.0,1,0.0,1,0.0,1
5466,max_ml,30,30,1,3,0.05,0.95,0.8332012132698938,8,1.0,1,1.0,1,1.0,1
5467,max_ml,30,30,1,3,0.05,0.95,0.917930499059886,8,1.0,1,1.0,1,0.0,0
5468,max_ml,30,30,1,3,0.05,0.95,0.934842116843834,16,0.0,1,0.0,1,0.0,1
5469,max_ml,30,30,1,3,0.05,0.95,0.9442422232173742,47,0.0,1,0.0,1,0.0,1
5470,max_ml,30,30,1,3,0.05,0.95,0.8039108961374021,8,1.0,1,1.0,1,1.0,1
5471,max_ml,30,30,1,3,0.05,0.95,0.9373048408706908,17,0.0,1,0.0,1,0.0,1
5472,max_ml,30,30,1,3,0.05,0.95,0.946306836138312,10,0.0,1,0.0,1,0.0,1
5473,max_ml,30,30,1,3,0.05,0.95,0.939703484054895,45,0.0,1,0.0,1,0.0,1
5474,max_ml,30,30,1,3,0.05,0.95,0.90775534078529,17,0.0,1,0.0,1,0.0,1
5475,max_ml,30,30,1,3,0.05,0.95,0.8700873423323545,16,0.0,1,0.0,1,0.0,1
5476,max_ml,30,30,1,3,0.05,0.95,0.8911241646946811,12,1.0,1,1.0,1,1.0,1
5477,max_ml,30,30,1,3,0.05,0.95,0.9391256608069356,16,0.0,1,0.0,1,0.0,1
5478,max_ml,30,30,1,3,0.05,0.95,0.9119312957109292,15,0.0,1,0.0,1,0.0,1
5479,max_ml,30,30,1,3,0.05,0.95,0.9466478789705086,56,0.0,1,0.0,1,0.0,1
5480,max_ml,30,30,1,3,0.05,0.95,0.9042924147605468,26,0.0,1,0.0,1,0.0,1
5481,max_ml,30,30,1,3,0.05,0.95,0.8782295490647548,11,1.0,1,1.0,1,1.0,1
5482,max_ml,30,30,1,3,0.05,0.95,0.9200110451211548,17,0.0,1,0.0,1,0.0,1
5483,max_ml,30,30,1,3,0.05,0.95,0.9241013124866452,14,0.0,0,1.0,1,1.0,1
5484,max_ml,30,30,1,3,0.05,0.95,0.933039807769937,12,0.0,0,1.0,1,0.0,0
5485,max_ml,30,30,1,3,0.05,0.95,0.9441093448749112,15,0.0,1,0.0,1,0.0,1
5486,max_ml,30,30,1,3,0.05,0.95,0.9193109541726286,17,0.0,1,0.0,1,0.0,1
5487,max_ml,30,30,1,3,0.05,0.95,0.8997986056828626,23,0.0,1,0.0,1,0.0,1
5488,max_ml,30,30,1,3,0.05,0.95,0.9408846138498652,20,0.0,1,0.0,1,0.0,1
5489,max_ml,30,30,1,3,0.05,0.95,0.916795759757196,8,1.0,1,0.0,0,0.0,0
5490,max_ml,30,30,1,3,0.05,0.95,0.9427384308189324,25,0.0,1,0.0,1,0.0,1
5491,max_ml,30,30,1,3,0.05,0.95,0.9303486445066458,20,0.0,1,0.0,1,0.0,1
5492,max_ml,30,30,1,3,0.05,0.95,0.9303000636151436,11,0.0,1,0.0,1,0.0,1
5493,max_ml,30,30,1,3,0.05,0.95,0.9262700067084516,22,0.0,1,0.0,1,0.0,1
5494,max_ml,30,30,1,3,0.05,0.95,0.9029949615072672,18,0.0,1,0.0,1,0.0,1
5495,max_ml,30,30,1,3,0.05,0.95,0.9196504438598654,7,1.0,1,1.0,1,1.0,1
5496,max_ml,30,30,1,3,0.05,0.95,0.9201007471055904,18,0.0,1,0.0,1,0.0,1
5497,max_ml,30,30,1,3,0.05,0.95,0.8997780983084679,7,1.0,1,1.0,1,1.0,1
5498,max_ml,30,30,1,3,0.05,0.95,0.938633669275761,16,0.0,1,0.0,1,0.0,1
5499,max_ml,30,30,1,3,0.05,0.95,0.9468543436563184,36,0.0,1,0.0,1,0.0,1
5500,max_ml,30,30,1,3,0.05,0.95,0.9406220212467634,12,0.0,1,0.0,1,0.0,1
5501,max_ml,30,30,1,3,0.05,0.95,0.7223533148864296,5,1.0,1,1.0,1,1.0,1
5502,max_ml,30,30,1,3,0.05,0.95,0.8738503401096758,18,0.0,1,0.0,1,0.0,1
5503,max_ml,30,30,1,3,0.05,0.95,0.924278437253348,14,0.0,0,1.0,1,0.0,0
5504,max_ml,30,30,1,3,0.05,0.95,0.9156020166463058,18,0.0,1,0.0,1,0.0,1
5505,max_ml,30,30,1,3,0.05,0.95,0.8866647960332138,22,0.0,1,0.0,1,0.0,1
5506,max_ml,30,30,1,3,0.05,0.95,0.9090162859605048,15,0.0,0,0.0,0,1.0,1
5507,max_ml,30,30,1,3,0.05,0.95,0.9335171674712688,20,0.0,1,0.0,1,0.0,1
5508,max_ml,30,30,1,3,0.05,0.95,0.9369232923817732,15,0.0,1,0.0,1,0.0,1
5509,max_ml,30,30,1,3,0.05,0.95,0.9405857618406408,42,0.0,1,0.0,1,0.0,1
5510,max_ml,30,30,1,3,0.05,0.95,0.8786604233421241,6,1.0,1,1.0,1,1.0,1
5511,max_ml,30,30,1,3,0.05,0.95,0.9187930554370624,41,0.0,1,0.0,1,0.0,1
5512,max_ml,30,30,1,3,0.05,0.95,0.8911648472083912,6,1.0,1,1.0,1,1.0,1
5513,max_ml,30,30,1,3,0.05,0.95,0.9097979988394896,15,0.0,1,0.0,1,0.0,1
5514,max_ml,30,30,1,3,0.05,0.95,0.9217480847045216,16,0.0,1,0.0,1,0.0,1
5515,max_ml,30,30,1,3,0.05,0.95,0.94779501279293,38,0.0,1,0.0,1,0.0,1
5516,max_ml,30,30,1,3,0.05,0.95,0.9207382238590944,9,1.0,1,1.0,1,1.0,1
5517,max_ml,30,30,1,3,0.05,0.95,0.9491263003825924,15,0.0,1,0.0,1,0.0,1
5518,max_ml,30,30,1,3,0.05,0.95,0.874156340924491,7,1.0,1,1.0,1,1.0,1
5519,max_ml,30,30,1,3,0.05,0.95,0.9320835563622836,12,0.0,1,0.0,1,0.0,1
5520,max_ml,30,30,1,3,0.05,0.95,0.9346264880524976,31,0.0,1,0.0,1,0.0,1
5521,max_ml,30,30,1,3,0.05,0.95,0.9396991103371486,17,0.0,1,0.0,1,0.0,1
5522,max_ml,30,30,1,3,0.05,0.95,0.924195490509354,17,0.0,1,0.0,1,0.0,1
5523,max_ml,30,30,1,3,0.05,0.95,0.9419991018872486,48,0.0,1,0.0,1,0.0,1
5524,max_ml,30,30,1,3,0.05,0.95,0.939070498108642,14,0.0,1,0.0,1,0.0,1
5525,max_ml,30,30,1,3,0.05,0.95,0.935788947767334,13,0.0,1,0.0,1,0.0,1
5526,max_ml,30,30,1,3,0.05,0.95,0.945634287245257,7,1.0,1,1.0,1,0.0,0
5527,max_ml,30,30,1,3,0.05,0.95,0.949410103482263,29,0.0,1,0.0,1,0.0,1
5528,max_ml,30,30,1,3,0.05,0.95,0.9185876438062056,21,0.0,1,0.0,1,0.0,1
5529,max_ml,30,30,1,3,0.05,0.95,0.9413106946717826,26,0.0,1,0.0,1,0.0,1
5530,max_ml,30,30,1,3,0.05,0.95,0.9394777097025536,16,0.0,1,0.0,1,0.0,1
5531,max_ml,30,30,1,3,0.05,0.95,0.9207439467685888,16,0.0,1,0.0,1,0.0,1
5532,max_ml,30,30,1,3,0.05,0.95,0.926981722482944,18,0.0,1,0.0,1,0.0,1
5533,max_ml,30,30,1,3,0.05,0.95,0.8659769515609226,16,0.0,1,0.0,1,0.0,1
5534,max_ml,30,30,1,3,0.05,0.95,0.8774864476264594,21,0.0,1,0.0,1,0.0,1
5535,max_ml,30,30,1,3,0.05,0.95,0.9059982367585218,45,0.0,1,0.0,1,0.0,1
5536,max_ml,30,30,1,3,0.05,0.95,0.8461076154381063,27,0.0,1,0.0,1,0.0,1
5537,max_ml,30,30,1,3,0.05,0.95,0.936785207190202,19,0.0,1,0.0,1,0.0,1
5538,max_ml,30,30,1,3,0.05,0.95,0.8726498365490384,16,0.0,1,0.0,1,0.0,1
5539,max_ml,30,30,1,3,0.05,0.95,0.9189169260436896,25,0.0,1,0.0,1,0.0,1
5540,max_ml,30,30,1,3,0.05,0.95,0.942189572337132,8,1.0,1,1.0,1,0.0,0
5541,max_ml,30,30,1,3,0.05,0.95,0.9468921106237456,29,0.0,1,0.0,1,0.0,1
5542,max_ml,30,30,1,3,0.05,0.95,0.9206578828859032,7,1.0,1,1.0,1,1.0,1
5543,max_ml,30,30,1,3,0.05,0.95,0.9436325553757008,33,0.0,1,0.0,1,0.0,1
5544,max_ml,30,30,1,3,0.05,0.95,0.9006251922652809,11,0.0,0,1.0,1,1.0,1
5545,max_ml,30,30,1,3,0.05,0.95,0.8865076670002758,7,1.0,1,1.0,1,1.0,1
5546,max_ml,30,30,1,3,0.05,0.95,0.941382392824127,21,0.0,1,0.0,1,0.0,1
5547,max_ml,30,30,1,3,0.05,0.95,0.9020213061647728,12,0.0,1,0.0,1,0.0,1
5548,max_ml,30,30,1,3,0.05,0.95,0.9485693656996044,16,0.0,1,0.0,1,0.0,1
5549,max_ml,30,30,1,3,0.05,0.95,0.930022534637517,31,0.0,1,0.0,1,0.0,1
5550,max_ml,30,30,1,3,0.05,0.95,0.91595940655737,17,0.0,1,0.0,1,0.0,1
5551,max_ml,30,30,1,3,0.05,0.95,0.9229276004590332,15,0.0,1,0.0,1,0.0,1
5552,max_ml,30,30,1,3,0.05,0.95,0.9205701383656312,16,0.0,1,0.0,1,0.0,1
5553,max_ml,30,30,1,3,0.05,0.95,0.826778460682876,10,0.0,1,0.0,1,0.0,1
5554,max_ml,30,30,1,3,0.05,0.95,0.9259797226470128,16,0.0,1,0.0,1,0.0,1
5555,max_ml,30,30,1,3,0.05,0.95,0.9487141046503051,28,0.0,1,0.0,1,0.0,1
5556,max_ml,30,30,1,3,0.05,0.95,0.9240310592852558,30,0.0,1,0.0,1,0.0,1
5557,max_ml,30,30,1,3,0.05,0.95,0.9337858337531822,17,0.0,1,0.0,1,0.0,1
5558,max_ml,30,30,1,3,0.05,0.95,0.9402443615910678,46,0.0,1,0.0,1,0.0,1
5559,max_ml,30,30,1,3,0.05,0.95,0.8535373395923047,19,0.0,1,0.0,1,0.0,1
5560,max_ml,30,30,1,3,0.05,0.95,0.9309822803603368,18,0.0,1,0.0,1,0.0,1
5561,max_ml,30,30,1,3,0.05,0.95,0.8980513433526923,10,0.0,1,0.0,1,0.0,1
5562,max_ml,30,30,1,3,0.05,0.95,0.9305415632995891,18,0.0,1,0.0,1,0.0,1
5563,max_ml,30,30,1,3,0.05,0.95,0.9427708460793388,11,0.0,1,0.0,1,0.0,1
5564,max_ml,30,30,1,3,0.05,0.95,0.9422011350222442,12,0.0,1,0.0,1,0.0,1
5565,max_ml,30,30,1,3,0.05,0.95,0.9214599954998256,23,0.0,1,0.0,1,0.0,1
5566,max_ml,30,30,1,3,0.05,0.95,0.9002263186698087,11,0.0,1,0.0,1,0.0,1
5567,max_ml,30,30,1,3,0.05,0.95,0.9255423261271116,9,0.0,0,1.0,1,1.0,1
5568,max_ml,30,30,1,3,0.05,0.95,0.9488487173968164,15,0.0,1,0.0,1,0.0,1
5569,max_ml,30,30,1,3,0.05,0.95,0.9132571777644372,6,1.0,1,1.0,1,1.0,1
5570,max_ml,30,30,1,3,0.05,0.95,0.9046553511284884,17,0.0,1,0.0,1,0.0,1
5571,max_ml,30,30,1,3,0.05,0.95,0.8899048342456617,18,0.0,1,0.0,1,0.0,1
5572,max_ml,30,30,1,3,0.05,0.95,0.8576231886731214,10,1.0,1,1.0,1,1.0,1
5573,max_ml,30,30,1,3,0.05,0.95,0.9289151349668276,38,0.0,1,0.0,1,0.0,1
5574,max_ml,30,30,1,3,0.05,0.95,0.9385728735413033,25,0.0,1,0.0,1,0.0,1
5575,max_ml,30,30,1,3,0.05,0.95,0.9496514636305924,24,0.0,1,0.0,1,0.0,1
5576,max_ml,30,30,1,3,0.05,0.95,0.9346481234394016,14,0.0,1,0.0,1,0.0,1
5577,max_ml,30,30,1,3,0.05,0.95,0.9275443859733596,8,1.0,1,1.0,1,1.0,1
5578,max_ml,30,30,1,3,0.05,0.95,0.9387492440772608,73,0.0,1,0.0,1,0.0,1
5579,max_ml,30,30,1,3,0.05,0.95,0.9358324775224024,17,0.0,1,0.0,1,0.0,1
5580,max_ml,30,30,1,3,0.05,0.95,0.917674346413508,12,0.0,0,0.0,0,1.0,1
5581,max_ml,30,30,1,3,0.05,0.95,0.8611912965374356,22,0.0,1,0.0,1,0.0,1
5582,max_ml,30,30,1,3,0.05,0.95,0.9375607673667496,20,0.0,1,0.0,1,0.0,1
5583,max_ml,30,30,1,3,0.05,0.95,0.9346679716894666,23,0.0,1,0.0,1,0.0,1
5584,max_ml,30,30,1,3,0.05,0.95,0.9221280019331672,11,0.0,1,0.0,1,0.0,1
5585,max_ml,30,30,1,3,0.05,0.95,0.9375181004592312,6,1.0,1,1.0,1,1.0,1
5586,max_ml,30,30,1,3,0.05,0.95,0.936835053139354,24,0.0,1,0.0,1,0.0,1
5587,max_ml,30,30,1,3,0.05,0.95,0.933670197808846,9,1.0,1,1.0,1,0.0,0
5588,max_ml,30,30,1,3,0.05,0.95,0.9316849173125192,20,0.0,1,0.0,1,0.0,1
5589,max_ml,30,30,1,3,0.05,0.95,0.8944565077912774,18,0.0,0,1.0,1,1.0,1
5590,max_ml,30,30,1,3,0.05,0.95,0.948385377740822,38,0.0,1,0.0,1,0.0,1
5591,max_ml,30,30,1,3,0.05,0.95,0.9105533633763526,31,0.0,1,0.0,1,0.0,1
5592,max_ml,30,30,1,3,0.05,0.95,0.9401289873349878,23,0.0,1,0.0,1,0.0,1
5593,max_ml,30,30,1,3,0.05,0.95,0.918548046225686,15,0.0,1,0.0,1,0.0,1
5594,max_ml,30,30,1,3,0.05,0.95,0.919123759167402,44,0.0,1,0.0,1,0.0,1
5595,max_ml,30,30,1,3,0.05,0.95,0.930371824709844,22,0.0,1,0.0,1,0.0,1
5596,max_ml,30,30,1,3,0.05,0.95,0.9128051014253238,16,0.0,1,0.0,1,0.0,1
5597,max_ml,30,30,1,3,0.05,0.95,0.9371460280263731,18,0.0,1,0.0,1,0.0,1
5598,max_ml,30,30,1,3,0.05,0.95,0.9124674378837974,23,0.0,1,0.0,1,0.0,1
5599,max_ml,30,30,1,3,0.05,0.95,0.8618864923701033,12,1.0,1,1.0,1,1.0,1
5600,max_ml,30,30,1,3,0.05,0.95,0.9359374597951884,19,0.0,1,0.0,1,0.0,1
5601,max_ml,30,30,1,3,0.05,0.95,0.9218911451244424,7,1.0,1,0.0,0,0.0,0
5602,max_ml,30,30,1,3,0.05,0.95,0.9455829763332936,15,0.0,1,0.0,1,0.0,1
5603,max_ml,30,30,1,3,0.05,0.95,0.9286179921135232,17,0.0,1,0.0,1,0.0,1
5604,max_ml,30,30,1,3,0.05,0.95,0.9194386286667297,8,1.0,1,1.0,1,1.0,1
5605,max_ml,30,30,1,3,0.05,0.95,0.916714946999707,18,0.0,0,0.0,0,1.0,1
5606,max_ml,30,30,1,3,0.05,0.95,0.9217825716021896,13,0.0,1,0.0,1,0.0,1
5607,max_ml,30,30,1,3,0.05,0.95,0.918198474834752,22,0.0,1,0.0,1,0.0,1
5608,max_ml,30,30,1,3,0.05,0.95,0.944880547149936,89,0.0,1,0.0,1,0.0,1
5609,max_ml,30,30,1,3,0.05,0.95,0.942727561267136,81,0.0,1,0.0,1,0.0,1
5610,max_ml,30,30,1,3,0.05,0.95,0.8466704154796221,9,1.0,1,1.0,1,1.0,1
5611,max_ml,30,30,1,3,0.05,0.95,0.9149628934672188,18,0.0,0,1.0,1,0.0,0
5612,max_ml,30,30,1,3,0.05,0.95,0.9060677238072492,14,0.0,0,0.0,0,1.0,1
5613,max_ml,30,30,1,3,0.05,0.95,0.9389347271697026,19,0.0,0,1.0,1,1.0,1
5614,max_ml,30,30,1,3,0.05,0.95,0.9457062307813184,20,0.0,1,0.0,1,0.0,1
5615,max_ml,30,30,1,3,0.05,0.95,0.9235073500003754,4,1.0,1,1.0,1,1.0,1
5616,max_ml,30,30,1,3,0.05,0.95,0.940731261845405,29,0.0,1,0.0,1,0.0,1
5617,max_ml,30,30,1,3,0.05,0.95,0.9257083411368882,45,0.0,1,0.0,1,0.0,1
5618,max_ml,30,30,1,3,0.05,0.95,0.9414256483208938,41,0.0,1,0.0,1,0.0,1
5619,max_ml,30,30,1,3,0.05,0.95,0.9350827291204676,22,0.0,1,0.0,1,0.0,1
5620,max_ml,30,30,1,3,0.05,0.95,0.9427600598943116,15,0.0,1,0.0,1,0.0,1
5621,max_ml,30,30,1,3,0.05,0.95,0.9420776039485638,35,0.0,1,0.0,1,0.0,1
5622,max_ml,30,30,1,3,0.05,0.95,0.9128677646052592,13,0.0,1,0.0,1,0.0,1
5623,max_ml,30,30,1,3,0.05,0.95,0.9325596509604596,14,0.0,1,0.0,1,0.0,1
5624,max_ml,30,30,1,3,0.05,0.95,0.931301153641618,27,0.0,1,0.0,1,0.0,1
5625,max_ml,30,30,1,3,0.05,0.95,0.9186914554563124,46,0.0,1,0.0,1,0.0,1
5626,max_ml,30,30,1,3,0.05,0.95,0.941745958939586,25,0.0,1,0.0,1,0.0,1
5627,max_ml,30,30,1,3,0.05,0.95,0.9031849939065804,19,0.0,1,0.0,1,0.0,1
5628,max_ml,30,30,1,3,0.05,0.95,0.8928974437127777,11,1.0,1,1.0,1,1.0,1
5629,max_ml,30,30,1,3,0.05,0.95,0.9215679874058138,39,0.0,1,0.0,1,0.0,1
5630,max_ml,30,30,1,3,0.05,0.95,0.9374773038472048,42,0.0,1,0.0,1,0.0,1
5631,max_ml,30,30,1,3,0.05,0.95,0.9369818900928892,5,1.0,1,1.0,1,1.0,1
5632,max_ml,30,30,1,3,0.05,0.95,0.9262023160768704,20,0.0,1,0.0,1,0.0,1
5633,max_ml,30,30,1,3,0.05,0.95,0.9106647533366224,12,0.0,1,0.0,1,0.0,1
5634,max_ml,30,30,1,3,0.05,0.95,0.9460990027900722,36,0.0,1,0.0,1,0.0,1
5635,max_ml,30,30,1,3,0.05,0.95,0.9394834029688762,24,0.0,1,0.0,1,0.0,1
5636,max_ml,30,30,1,3,0.05,0.95,0.9322285139446213,24,0.0,1,0.0,1,0.0,1
5637,max_ml,30,30,1,3,0.05,0.95,0.9403039184581736,26,0.0,1,0.0,1,0.0,1
5638,max_ml,30,30,1,3,0.05,0.95,0.9451597568669164,13,0.0,1,0.0,1,0.0,1
5639,max_ml,30,30,1,3,0.05,0.95,0.9380225809497804,51,0.0,1,0.0,1,0.0,1
5640,max_ml,30,30,1,3,0.05,0.95,0.9150124150156146,22,0.0,1,0.0,1,0.0,1
5641,max_ml,30,30,1,3,0.05,0.95,0.9446789838547772,36,0.0,1,0.0,1,0.0,1
5642,max_ml,30,30,1,3,0.05,0.95,0.9235182235089738,27,0.0,1,0.0,1,0.0,1
5643,max_ml,30,30,1,3,0.05,0.95,0.8980134407973472,9,1.0,1,1.0,1,1.0,1
5644,max_ml,30,30,1,3,0.05,0.95,0.940901115628316,19,0.0,1,0.0,1,0.0,1
5645,max_ml,30,30,1,3,0.05,0.95,0.941296747119286,27,0.0,1,0.0,1,0.0,1
5646,max_ml,30,30,1,3,0.05,0.95,0.941869797492532,33,0.0,1,0.0,1,0.0,1
5647,max_ml,30,30,1,3,0.05,0.95,0.9197847201544284,7,1.0,1,1.0,1,1.0,1
5648,max_ml,30,30,1,3,0.05,0.95,0.943258772381167,13,0.0,1,0.0,1,0.0,1
5649,max_ml,30,30,1,3,0.05,0.95,0.9464086495593528,29,0.0,1,0.0,1,0.0,1
5650,max_ml,30,30,1,3,0.05,0.95,0.9493106891228472,17,0.0,1,0.0,1,0.0,1
5651,max_ml,30,30,1,3,0.05,0.95,0.9121880456726787,19,0.0,1,0.0,1,0.0,1
5652,max_ml,30,30,1,3,0.05,0.95,0.9464077166077508,25,0.0,1,0.0,1,0.0,1
5653,max_ml,30,30,1,3,0.05,0.95,0.9347595357903448,21,0.0,1,0.0,1,0.0,1
5654,max_ml,30,30,1,3,0.05,0.95,0.9348884745683,12,0.0,1,0.0,1,0.0,1
5655,max_ml,30,30,1,3,0.05,0.95,0.8666777956660214,11,0.0,1,0.0,1,0.0,1
5656,max_ml,30,30,1,3,0.05,0.95,0.9414006790068532,20,0.0,1,0.0,1,0.0,1
5657,max_ml,30,30,1,3,0.05,0.95,0.8677025669487275,5,1.0,1,1.0,1,1.0,1
5658,max_ml,30,30,1,3,0.05,0.95,0.9438301090368836,21,0.0,1,0.0,1,0.0,1
5659,max_ml,30,30,1,3,0.05,0.95,0.8859291364410682,7,1.0,1,1.0,1,1.0,1
5660,max_ml,30,30,1,3,0.05,0.95,0.9174230186211316,10,0.0,1,0.0,1,0.0,1
5661,max_ml,30,30,1,3,0.05,0.95,0.9431278239670208,62,0.0,1,0.0,1,0.0,1
5662,max_ml,30,30,1,3,0.05,0.95,0.935086392008588,36,0.0,1,0.0,1,0.0,1
5663,max_ml,30,30,1,3,0.05,0.95,0.9339117880501782,15,0.0,1,0.0,1,0.0,1
5664,max_ml,30,30,1,3,0.05,0.95,0.9008070663660532,12,0.0,1,0.0,1,0.0,1
5665,max_ml,30,30,1,3,0.05,0.95,0.8891705354168731,20,0.0,1,0.0,1,0.0,1
5666,max_ml,30,30,1,3,0.05,0.95,0.865373986494619,35,0.0,1,0.0,1,0.0,1
5667,max_ml,30,30,1,3,0.05,0.95,0.929151475542742,28,0.0,1,0.0,1,0.0,1
5668,max_ml,30,30,1,3,0.05,0.95,0.7321662702516601,8,1.0,1,1.0,1,1.0,1
5669,max_ml,30,30,1,3,0.05,0.95,0.9492458833391852,15,0.0,1,0.0,1,0.0,1
5670,max_ml,30,30,1,3,0.05,0.95,0.905549225536525,21,0.0,1,0.0,1,0.0,1
5671,max_ml,30,30,1,3,0.05,0.95,0.945104170061108,18,0.0,1,0.0,1,0.0,1
5672,max_ml,30,30,1,3,0.05,0.95,0.9420759470517264,16,0.0,1,0.0,1,0.0,1
5673,max_ml,30,30,1,3,0.05,0.95,0.8843981036011508,27,0.0,1,0.0,1,0.0,1
5674,max_ml,30,30,1,3,0.05,0.95,0.9450084015694176,40,0.0,1,0.0,1,0.0,1
5675,max_ml,30,30,1,3,0.05,0.95,0.9357650047949492,9,1.0,1,1.0,1,0.0,0
5676,max_ml,30,30,1,3,0.05,0.95,0.9244470724116476,17,0.0,1,0.0,1,0.0,1
5677,max_ml,30,30,1,3,0.05,0.95,0.9140844125496425,17,0.0,1,0.0,1,0.0,1
5678,max_ml,30,30,1,3,0.05,0.95,0.9488519317174462,26,0.0,1,0.0,1,0.0,1
5679,max_ml,30,30,1,3,0.05,0.95,0.8796084653085385,11,1.0,1,1.0,1,1.0,1
5680,max_ml,30,30,1,3,0.05,0.95,0.9452465843446418,52,0.0,1,0.0,1,0.0,1
5681,max_ml,30,30,1,3,0.05,0.95,0.8950132187117831,8,1.0,1,1.0,1,0.0,0
5682,max_ml,30,30,1,3,0.05,0.95,0.9209910102891692,10,1.0,1,1.0,1,0.0,0
5683,max_ml,30,30,1,3,0.05,0.95,0.9394563830287662,19,0.0,1,0.0,1,0.0,1
5684,max_ml,30,30,1,3,0.05,0.95,0.92575554285752,48,0.0,1,0.0,1,0.0,1
5685,max_ml,30,30,1,3,0.05,0.95,0.8631865595246183,12,0.0,1,0.0,1,0.0,1
5686,max_ml,30,30,1,3,0.05,0.95,0.927097202179983,45,0.0,1,0.0,1,0.0,1
5687,max_ml,30,30,1,3,0.05,0.95,0.8792035652760043,10,0.0,1,0.0,1,0.0,1
5688,max_ml,30,30,1,3,0.05,0.95,0.9495040291735783,12,0.0,1,0.0,1,0.0,1
5689,max_ml,30,30,1,3,0.05,0.95,0.8929599506758233,12,0.0,1,0.0,1,0.0,1
5690,max_ml,30,30,1,3,0.05,0.95,0.9067498235980334,20,0.0,1,0.0,1,0.0,1
5691,max_ml,30,30,1,3,0.05,0.95,0.9357873974596947,16,0.0,0,0.0,0,1.0,1
5692,max_ml,30,30,1,3,0.05,0.95,0.9461108186054012,28,0.0,1,0.0,1,0.0,1
5693,max_ml,30,30,1,3,0.05,0.95,0.9444775717187492,34,0.0,1,0.0,1,0.0,1
5694,max_ml,30,30,1,3,0.05,0.95,0.9379244602522168,39,0.0,1,0.0,1,0.0,1
5695,max_ml,30,30,1,3,0.05,0.95,0.9225411246105546,13,0.0,1,0.0,1,0.0,1
5696,max_ml,30,30,1,3,0.05,0.95,0.9290582620112964,11,1.0,1,1.0,1,1.0,1
5697,max_ml,30,30,1,3,0.05,0.95,0.9209168598759984,15,0.0,0,1.0,1,1.0,1
5698,max_ml,30,30,1,3,0.05,0.95,0.9279764721315384,7,1.0,1,1.0,1,0.0,0
5699,max_ml,30,30,1,3,0.05,0.95,0.9393171524636978,79,0.0,1,0.0,1,0.0,1
5700,max_ml,30,30,1,3,0.05,0.95,0.8995301012185922,21,0.0,1,0.0,1,0.0,1
5701,max_ml,30,30,1,3,0.05,0.95,0.9320575057200186,8,1.0,1,0.0,0,0.0,0
5702,max_ml,30,30,1,3,0.05,0.95,0.9368289676027968,13,0.0,0,0.0,0,1.0,1
5703,max_ml,30,30,1,3,0.05,0.95,0.8993433517406084,22,0.0,1,0.0,1,0.0,1
5704,max_ml,30,30,1,3,0.05,0.95,0.9486479937669868,30,0.0,1,0.0,1,0.0,1
5705,max_ml,30,30,1,3,0.05,0.95,0.9346548734547558,20,0.0,1,0.0,1,0.0,1
5706,max_ml,30,30,1,3,0.05,0.95,0.9142595168953004,11,0.0,1,0.0,1,0.0,1
5707,max_ml,30,30,1,3,0.05,0.95,0.9404199276744036,50,0.0,1,0.0,1,0.0,1
5708,max_ml,30,30,1,3,0.05,0.95,0.84980244622461,10,0.0,1,0.0,1,0.0,1
5709,max_ml,30,30,1,3,0.05,0.95,0.932611337133238,37,0.0,1,0.0,1,0.0,1
5710,max_ml,30,30,1,3,0.05,0.95,0.946632825845568,20,0.0,1,0.0,1,0.0,1
5711,max_ml,30,30,1,3,0.05,0.95,0.9059594918436008,33,0.0,1,0.0,1,0.0,1
5712,max_ml,30,30,1,3,0.05,0.95,0.9297283906246516,13,0.0,1,0.0,1,0.0,1
5713,max_ml,30,30,1,3,0.05,0.95,0.9010649650329848,18,0.0,1,0.0,1,0.0,1
5714,max_ml,30,30,1,3,0.05,0.95,0.945717409565444,20,0.0,1,0.0,1,0.0,1
5715,max_ml,30,30,1,3,0.05,0.95,0.9368877374889536,20,0.0,1,0.0,1,0.0,1
5716,max_ml,30,30,1,3,0.05,0.95,0.9287992671498754,19,0.0,1,0.0,1,0.0,1
5717,max_ml,30,30,1,3,0.05,0.95,0.9077738824782662,27,0.0,1,0.0,1,0.0,1
5718,max_ml,30,30,1,3,0.05,0.95,0.9409331904936586,34,0.0,1,0.0,1,0.0,1
5719,max_ml,30,30,1,3,0.05,0.95,0.9110788818050976,12,0.0,0,0.0,0,1.0,1
5720,max_ml,30,30,1,3,0.05,0.95,0.9292584945727922,11,0.0,1,0.0,1,0.0,1
5721,max_ml,30,30,1,3,0.05,0.95,0.9246432924730368,16,0.0,1,0.0,1,0.0,1
5722,max_ml,30,30,1,3,0.05,0.95,0.9028444835547076,20,0.0,1,0.0,1,0.0,1
5723,max_ml,30,30,1,3,0.05,0.95,0.9219072095023272,28,0.0,1,0.0,1,0.0,1
5724,max_ml,30,30,1,3,0.05,0.95,0.940228840059234,9,0.0,1,0.0,1,0.0,1
5725,max_ml,30,30,1,3,0.05,0.95,0.9319449300528468,23,0.0,1,0.0,1,0.0,1
5726,max_ml,30,30,1,3,0.05,0.95,0.9330417747965718,47,0.0,1,0.0,1,0.0,1
5727,max_ml,30,30,1,3,0.05,0.95,0.9345540917152032,28,0.0,1,0.0,1,0.0,1
5728,max_ml,30,30,1,3,0.05,0.95,0.943116925873418,44,0.0,1,0.0,1,0.0,1
5729,max_ml,30,30,1,3,0.05,0.95,0.9089202576311796,18,0.0,1,0.0,1,0.0,1
5730,max_ml,30,30,1,3,0.05,0.95,0.9495192836957622,12,0.0,1,0.0,1,0.0,1
5731,max_ml,30,30,1,3,0.05,0.95,0.9456412488288506,32,0.0,1,0.0,1,0.0,1
5732,max_ml,30,30,1,3,0.05,0.95,0.94851471159802,51,0.0,1,0.0,1,0.0,1
5733,max_ml,30,30,1,3,0.05,0.95,0.9213446233930418,7,1.0,1,1.0,1,1.0,1
5734,max_ml,30,30,1,3,0.05,0.95,0.938962640838496,14,0.0,1,0.0,1,0.0,1
5735,max_ml,30,30,1,3,0.05,0.95,0.905264173459781,14,0.0,1,0.0,1,0.0,1
5736,max_ml,30,30,1,3,0.05,0.95,0.9437294216978906,61,0.0,1,0.0,1,0.0,1
5737,max_ml,30,30,1,3,0.05,0.95,0.8707629278669742,6,1.0,1,1.0,1,1.0,1
5738,max_ml,30,30,1,3,0.05,0.95,0.948918916813716,12,0.0,1,0.0,1,0.0,1
5739,max_ml,30,30,1,3,0.05,0.95,0.9198483157982796,34,0.0,1,0.0,1,0.0,1
5740,max_ml,30,30,1,3,0.05,0.95,0.914393609762878,27,0.0,1,0.0,1,0.0,1
5741,max_ml,30,30,1,3,0.05,0.95,0.93017070340536,14,0.0,1,0.0,1,0.0,1
5742,max_ml,30,30,1,3,0.05,0.95,0.9497427056509116,39,0.0,1,0.0,1,0.0,1
5743,max_ml,30,30,1,3,0.05,0.95,0.8863119609446545,9,1.0,1,0.0,0,0.0,0
5744,max_ml,30,30,1,3,0.05,0.95,0.9322053206185664,12,1.0,1,1.0,1,1.0,1
5745,max_ml,30,30,1,3,0.05,0.95,0.9469727943970218,72,0.0,1,0.0,1,0.0,1
5746,max_ml,30,30,1,3,0.05,0.95,0.9467207334040716,32,0.0,1,0.0,1,0.0,1
5747,max_ml,30,30,1,3,0.05,0.95,0.9443596064313864,20,0.0,1,0.0,1,0.0,1
5748,max_ml,30,30,1,3,0.05,0.95,0.9357415147559331,12,0.0,1,0.0,1,0.0,1
5749,max_ml,30,30,1,3,0.05,0.95,0.932532497775092,27,0.0,1,0.0,1,0.0,1
5750,max_ml,30,30,1,3,0.05,0.95,0.8517144938821978,17,0.0,1,0.0,1,0.0,1
5751,max_ml,30,30,1,3,0.05,0.95,0.9323017106116064,14,1.0,1,1.0,1,1.0,1
5752,max_ml,30,30,1,3,0.05,0.95,0.8967314323102185,35,0.0,1,0.0,1,0.0,1
5753,max_ml,30,30,1,3,0.05,0.95,0.9459243772994176,12,0.0,1,0.0,1,0.0,1
5754,max_ml,30,30,1,3,0.05,0.95,0.923928461348442,11,1.0,1,1.0,1,1.0,1
5755,max_ml,30,30,1,3,0.05,0.95,0.931337110065576,66,0.0,1,0.0,1,0.0,1
5756,max_ml,30,30,1,3,0.05,0.95,0.9140535642551006,12,1.0,1,1.0,1,1.0,1
5757,max_ml,30,30,1,3,0.05,0.95,0.9478494651199332,45,0.0,1,0.0,1,0.0,1
5758,max_ml,30,30,1,3,0.05,0.95,0.8894066595828705,10,0.0,0,1.0,1,1.0,1
5759,max_ml,30,30,1,3,0.05,0.95,0.9405166639572492,29,0.0,1,0.0,1,0.0,1
5760,max_ml,30,30,1,3,0.05,0.95,0.9248015634546648,8,1.0,1,1.0,1,1.0,1
5761,max_ml,30,30,1,3,0.05,0.95,0.9316014517697409,18,0.0,1,0.0,1,0.0,1
5762,max_ml,30,30,1,3,0.05,0.95,0.9200686436925816,29,0.0,1,0.0,1,0.0,1
5763,max_ml,30,30,1,3,0.05,0.95,0.9308767810674988,21,0.0,1,0.0,1,0.0,1
5764,max_ml,30,30,1,3,0.05,0.95,0.8826581122450463,9,0.0,1,0.0,1,0.0,1
5765,max_ml,30,30,1,3,0.05,0.95,0.9488380895102996,24,0.0,1,0.0,1,0.0,1
5766,max_ml,30,30,1,3,0.05,0.95,0.9465497271337908,20,0.0,1,0.0,1,0.0,1
5767,max_ml,30,30,1,3,0.05,0.95,0.9453706793359772,23,0.0,0,0.0,0,1.0,1
5768,max_ml,30,30,1,3,0.05,0.95,0.9427507431487252,24,0.0,1,0.0,1,0.0,1
5769,max_ml,30,30,1,3,0.05,0.95,0.9158776101536052,26,0.0,1,0.0,1,0.0,1
5770,max_ml,30,30,1,3,0.05,0.95,0.9426435495496962,30,0.0,1,0.0,1,0.0,1
5771,max_ml,30,30,1,3,0.05,0.95,0.8534669947335981,12,0.0,1,0.0,1,0.0,1
5772,max_ml,30,30,1,3,0.05,0.95,0.9189144962246668,29,0.0,1,0.0,1,0.0,1
5773,max_ml,30,30,1,3,0.05,0.95,0.929972277676946,9,0.0,1,0.0,1,0.0,1
5774,max_ml,30,30,1,3,0.05,0.95,0.9009335255174128,23,0.0,1,0.0,1,0.0,1
5775,max_ml,30,30,1,3,0.05,0.95,0.9099784919108868,11,1.0,1,1.0,1,1.0,1
5776,max_ml,30,30,1,3,0.05,0.95,0.9427591573067392,29,0.0,1,0.0,1,0.0,1
5777,max_ml,30,30,1,3,0.05,0.95,0.9398590335423548,26,0.0,1,0.0,1,0.0,1
5778,max_ml,30,30,1,3,0.05,0.95,0.8966897556042955,11,0.0,1,0.0,1,0.0,1
5779,max_ml,30,30,1,3,0.05,0.95,0.9397509176360148,29,0.0,1,0.0,1,0.0,1
5780,max_ml,30,30,1,3,0.05,0.95,0.928475968790764,44,0.0,1,0.0,1,0.0,1
5781,max_ml,30,30,1,3,0.05,0.95,0.9333471979406498,16,0.0,1,0.0,1,0.0,1
5782,max_ml,30,30,1,3,0.05,0.95,0.9467414228010078,33,0.0,1,0.0,1,0.0,1
5783,max_ml,30,30,1,3,0.05,0.95,0.9449201599672082,16,0.0,0,1.0,1,0.0,0
5784,max_ml,30,30,1,3,0.05,0.95,0.919738219534452,17,0.0,1,0.0,1,0.0,1
5785,max_ml,30,30,1,3,0.05,0.95,0.9352678292825736,9,0.0,1,0.0,1,0.0,1
5786,max_ml,30,30,1,3,0.05,0.95,0.9360503348126576,12,0.0,1,0.0,1,0.0,1
5787,max_ml,30,30,1,3,0.05,0.95,0.9482599584654904,14,0.0,1,0.0,1,0.0,1
5788,max_ml,30,30,1,3,0.05,0.95,0.9442449647858476,11,0.0,1,0.0,1,0.0,1
5789,max_ml,30,30,1,3,0.05,0.95,0.948713072167468,16,0.0,1,0.0,1,0.0,1
5790,max_ml,30,30,1,3,0.05,0.95,0.8912588278179234,8,0.0,1,0.0,1,0.0,1
5791,max_ml,30,30,1,3,0.05,0.95,0.9212352021014296,39,0.0,1,0.0,1,0.0,1
5792,max_ml,30,30,1,3,0.05,0.95,0.9222187292311542,26,0.0,1,0.0,1,0.0,1
5793,max_ml,30,30,1,3,0.05,0.95,0.8774940875185331,11,1.0,1,1.0,1,1.0,1
5794,max_ml,30,30,1,3,0.05,0.95,0.9363749931119816,15,0.0,1,0.0,1,0.0,1
5795,max_ml,30,30,1,3,0.05,0.95,0.9409904768721564,58,0.0,1,0.0,1,0.0,1
5796,max_ml,30,30,1,3,0.05,0.95,0.9098465977641522,18,0.0,0,0.0,0,1.0,1
5797,max_ml,30,30,1,3,0.05,0.95,0.9111469629102584,28,0.0,1,0.0,1,0.0,1
5798,max_ml,30,30,1,3,0.05,0.95,0.9362030742691324,27,0.0,1,0.0,1,0.0,1
5799,max_ml,30,30,1,3,0.05,0.95,0.9435068713432057,8,1.0,1,1.0,1,1.0,1
5800,max_ml,30,30,1,3,0.05,0.95,0.893272350854108,17,0.0,1,0.0,1,0.0,1
5801,max_ml,30,30,1,3,0.05,0.95,0.9187398571253428,32,0.0,1,0.0,1,0.0,1
5802,max_ml,30,30,1,3,0.05,0.95,0.9296518085813252,20,0.0,1,0.0,1,0.0,1
5803,max_ml,30,30,1,3,0.05,0.95,0.9060428787838596,7,1.0,1,1.0,1,1.0,1
5804,max_ml,30,30,1,3,0.05,0.95,0.9203626984644738,15,0.0,1,0.0,1,0.0,1
5805,max_ml,30,30,1,3,0.05,0.95,0.7488535756670398,5,1.0,1,1.0,1,1.0,1
5806,max_ml,30,30,1,3,0.05,0.95,0.9078108707127124,7,1.0,1,1.0,1,0.0,0
5807,max_ml,30,30,1,3,0.05,0.95,0.948319048654442,13,0.0,1,0.0,1,0.0,1
5808,max_ml,30,30,1,3,0.05,0.95,0.8632962280879177,16,1.0,1,1.0,1,1.0,1
5809,max_ml,30,30,1,3,0.05,0.95,0.9166898130763608,19,0.0,1,0.0,1,0.0,1
5810,max_ml,30,30,1,3,0.05,0.95,0.936978058564184,39,0.0,1,0.0,1,0.0,1
5811,max_ml,30,30,1,3,0.05,0.95,0.8370485766795441,11,0.0,0,1.0,1,1.0,1
5812,max_ml,30,30,1,3,0.05,0.95,0.9452026275836748,11,0.0,1,0.0,1,0.0,1
5813,max_ml,30,30,1,3,0.05,0.95,0.9343807398462246,28,0.0,1,0.0,1,0.0,1
5814,max_ml,30,30,1,3,0.05,0.95,0.9152038635575296,12,1.0,1,1.0,1,0.0,0
5815,max_ml,30,30,1,3,0.05,0.95,0.9277613067995462,40,0.0,1,0.0,1,0.0,1
5816,max_ml,30,30,1,3,0.05,0.95,0.9138257019118798,8,1.0,1,1.0,1,0.0,0
5817,max_ml,30,30,1,3,0.05,0.95,0.933925682499278,32,0.0,1,0.0,1,0.0,1
5818,max_ml,30,30,1,3,0.05,0.95,0.9118360379625742,23,0.0,1,0.0,1,0.0,1
5819,max_ml,30,30,1,3,0.05,0.95,0.8917816860728347,14,0.0,1,0.0,1,0.0,1
5820,max_ml,30,30,1,3,0.05,0.95,0.922494958021755,9,0.0,1,0.0,1,0.0,1
5821,max_ml,30,30,1,3,0.05,0.95,0.9429648437524556,45,0.0,1,0.0,1,0.0,1
5822,max_ml,30,30,1,3,0.05,0.95,0.9491508904947588,85,0.0,1,0.0,1,0.0,1
5823,max_ml,30,30,1,3,0.05,0.95,0.893259860286197,12,0.0,0,1.0,1,0.0,0
5824,max_ml,30,30,1,3,0.05,0.95,0.9337075472391536,26,0.0,1,0.0,1,0.0,1
5825,max_ml,30,30,1,3,0.05,0.95,0.944897723131598,32,0.0,1,0.0,1,0.0,1
5826,max_ml,30,30,1,3,0.05,0.95,0.9130080131580328,15,0.0,1,0.0,1,0.0,1
5827,max_ml,30,30,1,3,0.05,0.95,0.938094323556808,40,0.0,1,0.0,1,0.0,1
5828,max_ml,30,30,1,3,0.05,0.95,0.9464982050473396,47,0.0,1,0.0,1,0.0,1
5829,max_ml,30,30,1,3,0.05,0.95,0.9157645247655044,30,0.0,1,0.0,1,0.0,1
5830,max_ml,30,30,1,3,0.05,0.95,0.9423922148934444,25,0.0,1,0.0,1,0.0,1
5831,max_ml,30,30,1,3,0.05,0.95,0.9424460138087078,63,0.0,1,0.0,1,0.0,1
5832,max_ml,30,30,1,3,0.05,0.95,0.8941241519612769,16,0.0,1,0.0,1,0.0,1
5833,max_ml,30,30,1,3,0.05,0.95,0.943636675572051,17,0.0,1,0.0,1,0.0,1
5834,max_ml,30,30,1,3,0.05,0.95,0.9107632106941772,12,0.0,1,0.0,1,0.0,1
5835,max_ml,30,30,1,3,0.05,0.95,0.917632523662248,26,0.0,1,0.0,1,0.0,1
5836,max_ml,30,30,1,3,0.05,0.95,0.8703807661333272,7,1.0,1,1.0,1,1.0,1
5837,max_ml,30,30,1,3,0.05,0.95,0.9431214920738888,21,0.0,1,0.0,1,0.0,1
5838,max_ml,30,30,1,3,0.05,0.95,0.9467726449319896,25,0.0,1,0.0,1,0.0,1
5839,max_ml,30,30,1,3,0.05,0.95,0.9456471034192776,25,0.0,1,0.0,1,0.0,1
5840,max_ml,30,30,1,3,0.05,0.95,0.8504925077240899,12,0.0,1,0.0,1,0.0,1
5841,max_ml,30,30,1,3,0.05,0.95,0.9113785380473094,19,0.0,1,0.0,1,0.0,1
5842,max_ml,30,30,1,3,0.05,0.95,0.9481022428473485,5,1.0,1,1.0,1,1.0,1
5843,max_ml,30,30,1,3,0.05,0.95,0.8840017196903531,17,0.0,1,0.0,1,0.0,1
5844,max_ml,30,30,1,3,0.05,0.95,0.9343274153252096,22,0.0,1,0.0,1,0.0,1
5845,max_ml,30,30,1,3,0.05,0.95,0.8901370901507187,18,0.0,1,0.0,1,0.0,1
5846,max_ml,30,30,1,3,0.05,0.95,0.9413033082887096,23,0.0,1,0.0,1,0.0,1
5847,max_ml,30,30,1,3,0.05,0.95,0.9478941450807716,31,0.0,1,0.0,1,0.0,1
5848,max_ml,30,30,1,3,0.05,0.95,0.9098340730550888,17,0.0,1,0.0,1,0.0,1
5849,max_ml,30,30,1,3,0.05,0.95,0.9213624839740476,16,0.0,1,0.0,1,0.0,1
5850,max_ml,30,30,1,3,0.05,0.95,0.9477100723055542,16,0.0,1,0.0,1,0.0,1
5851,max_ml,30,30,1,3,0.05,0.95,0.922653065372499,26,0.0,1,0.0,1,0.0,1
5852,max_ml,30,30,1,3,0.05,0.95,0.9287146358312302,21,0.0,1,0.0,1,0.0,1
5853,max_ml,30,30,1,3,0.05,0.95,0.920455385706842,14,0.0,1,0.0,1,0.0,1
5854,max_ml,30,30,1,3,0.05,0.95,0.924504588775038,28,0.0,0,0.0,0,1.0,1
5855,max_ml,30,30,1,3,0.05,0.95,0.9465046624747492,18,0.0,1,0.0,1,0.0,1
5856,max_ml,30,30,1,3,0.05,0.95,0.8793916142411315,8,1.0,1,1.0,1,1.0,1
5857,max_ml,30,30,1,3,0.05,0.95,0.9453581754044668,10,1.0,1,1.0,1,1.0,1
5858,max_ml,30,30,1,3,0.05,0.95,0.9480105777872824,30,0.0,1,0.0,1,0.0,1
5859,max_ml,30,30,1,3,0.05,0.95,0.9481138860424336,29,0.0,1,0.0,1,0.0,1
5860,max_ml,30,30,1,3,0.05,0.95,0.8793074996655297,14,0.0,1,0.0,1,0.0,1
5861,max_ml,30,30,1,3,0.05,0.95,0.9407711757580612,30,0.0,1,0.0,1,0.0,1
5862,max_ml,30,30,1,3,0.05,0.95,0.942602320895202,11,0.0,1,0.0,1,0.0,1
5863,max_ml,30,30,1,3,0.05,0.95,0.8987464574088144,7,1.0,1,1.0,1,1.0,1
5864,max_ml,30,30,1,3,0.05,0.95,0.9463417771458632,20,0.0,1,0.0,1,0.0,1
5865,max_ml,30,30,1,3,0.05,0.95,0.9335524090044118,26,0.0,1,0.0,1,0.0,1
5866,max_ml,30,30,1,3,0.05,0.95,0.918402789562166,8,0.0,1,0.0,1,0.0,1
5867,max_ml,30,30,1,3,0.05,0.95,0.931035255631394,37,0.0,1,0.0,1,0.0,1
5868,max_ml,30,30,1,3,0.05,0.95,0.9314227039094328,14,0.0,1,0.0,1,0.0,1
5869,max_ml,30,30,1,3,0.05,0.95,0.9080191759284484,13,0.0,1,0.0,1,0.0,1
5870,max_ml,30,30,1,3,0.05,0.95,0.9403168696736508,26,0.0,1,0.0,1,0.0,1
5871,max_ml,30,30,1,3,0.05,0.95,0.9039616313689638,10,0.0,1,0.0,1,0.0,1
5872,max_ml,30,30,1,3,0.05,0.95,0.91914812280394,16,0.0,1,0.0,1,0.0,1
5873,max_ml,30,30,1,3,0.05,0.95,0.9261225254532084,18,0.0,1,0.0,1,0.0,1
5874,max_ml,30,30,1,3,0.05,0.95,0.9449236497309516,23,0.0,1,0.0,1,0.0,1
5875,max_ml,30,30,1,3,0.05,0.95,0.9243272669594312,18,0.0,1,0.0,1,0.0,1
5876,max_ml,30,30,1,3,0.05,0.95,0.922905420178566,26,0.0,1,0.0,1,0.0,1
5877,max_ml,30,30,1,3,0.05,0.95,0.945954328465576,15,0.0,1,0.0,1,0.0,1
5878,max_ml,30,30,1,3,0.05,0.95,0.891242178659745,9,1.0,1,1.0,1,1.0,1
5879,max_ml,30,30,1,3,0.05,0.95,0.9244467936110446,7,1.0,1,1.0,1,1.0,1
5880,max_ml,30,30,1,3,0.05,0.95,0.9422660041207822,18,0.0,1,0.0,1,0.0,1
5881,max_ml,30,30,1,3,0.05,0.95,0.9467666645153,18,0.0,1,0.0,1,0.0,1
5882,max_ml,30,30,1,3,0.05,0.95,0.9499315772286534,29,0.0,1,0.0,1,0.0,1
5883,max_ml,30,30,1,3,0.05,0.95,0.9356542594034524,22,0.0,1,0.0,1,0.0,1
5884,max_ml,30,30,1,3,0.05,0.95,0.9197626540790416,13,0.0,1,0.0,1,0.0,1
5885,max_ml,30,30,1,3,0.05,0.95,0.9233548863472628,12,0.0,1,0.0,1,0.0,1
5886,max_ml,30,30,1,3,0.05,0.95,0.9386873221608856,5,1.0,1,1.0,1,1.0,1
5887,max_ml,30,30,1,3,0.05,0.95,0.9401970579042565,19,0.0,1,0.0,1,0.0,1
5888,max_ml,30,30,1,3,0.05,0.95,0.9164784747348396,14,0.0,1,0.0,1,0.0,1
5889,max_ml,30,30,1,3,0.05,0.95,0.9074900355161584,19,0.0,1,0.0,1,0.0,1
5890,max_ml,30,30,1,3,0.05,0.95,0.9087979602010314,29,0.0,1,0.0,1,0.0,1
5891,max_ml,30,30,1,3,0.05,0.95,0.8817312218595369,10,1.0,1,1.0,1,1.0,1
5892,max_ml,30,30,1,3,0.05,0.95,0.939595493821941,47,0.0,1,0.0,1,0.0,1
5893,max_ml,30,30,1,3,0.05,0.95,0.9342477278619048,19,0.0,1,0.0,1,0.0,1
5894,max_ml,30,30,1,3,0.05,0.95,0.920939724972724,7,1.0,1,1.0,1,1.0,1
5895,max_ml,30,30,1,3,0.05,0.95,0.8414494910456202,4,1.0,1,1.0,1,1.0,1
5896,max_ml,30,30,1,3,0.05,0.95,0.898350328072001,11,1.0,1,1.0,1,1.0,1
5897,max_ml,30,30,1,3,0.05,0.95,0.9469384444461566,45,0.0,1,0.0,1,0.0,1
5898,max_ml,30,30,1,3,0.05,0.95,0.9275988325599824,14,0.0,1,0.0,1,0.0,1
5899,max_ml,30,30,1,3,0.05,0.95,0.9286633009230936,22,0.0,1,0.0,1,0.0,1
5900,max_ml,30,30,1,3,0.05,0.95,0.9117885385289588,12,1.0,1,1.0,1,1.0,1
5901,max_ml,30,30,1,3,0.05,0.95,0.8946996760898231,8,1.0,1,1.0,1,1.0,1
5902,max_ml,30,30,1,3,0.05,0.95,0.9199198097860284,21,0.0,1,0.0,1,0.0,1
5903,max_ml,30,30,1,3,0.05,0.95,0.9322943380492278,15,0.0,1,0.0,1,0.0,1
5904,max_ml,30,30,1,3,0.05,0.95,0.9319340750004486,13,0.0,1,0.0,1,0.0,1
5905,max_ml,30,30,1,3,0.05,0.95,0.9302568694339498,21,0.0,1,0.0,1,0.0,1
5906,max_ml,30,30,1,3,0.05,0.95,0.8975767476653969,8,1.0,1,1.0,1,1.0,1
5907,max_ml,30,30,1,3,0.05,0.95,0.9361329591724856,19,0.0,1,0.0,1,0.0,1
5908,max_ml,30,30,1,3,0.05,0.95,0.9472076182456866,33,0.0,1,0.0,1,0.0,1
5909,max_ml,30,30,1,3,0.05,0.95,0.8615252224561878,12,0.0,1,0.0,1,0.0,1
5910,max_ml,30,30,1,3,0.05,0.95,0.9261546626245464,21,0.0,1,0.0,1,0.0,1
5911,max_ml,30,30,1,3,0.05,0.95,0.9223365735148148,16,0.0,1,0.0,1,0.0,1
5912,max_ml,30,30,1,3,0.05,0.95,0.9265222857071828,10,0.0,1,0.0,1,0.0,1
5913,max_ml,30,30,1,3,0.05,0.95,0.944906661202068,82,0.0,1,0.0,1,0.0,1
5914,max_ml,30,30,1,3,0.05,0.95,0.932352316756938,21,0.0,1,0.0,1,0.0,1
5915,max_ml,30,30,1,3,0.05,0.95,0.9139345952987112,14,0.0,1,0.0,1,0.0,1
5916,max_ml,30,30,1,3,0.05,0.95,0.9498157555421186,14,0.0,1,0.0,1,0.0,1
5917,max_ml,30,30,1,3,0.05,0.95,0.9459157844313186,42,0.0,1,0.0,1,0.0,1
5918,max_ml,30,30,1,3,0.05,0.95,0.9161169812638734,10,1.0,1,1.0,1,1.0,1
5919,max_ml,30,30,1,3,0.05,0.95,0.9426818968084822,31,0.0,1,0.0,1,0.0,1
5920,max_ml,30,30,1,3,0.05,0.95,0.9300163267237228,21,0.0,1,0.0,1,0.0,1
5921,max_ml,30,30,1,3,0.05,0.95,0.9314292781054166,22,0.0,1,0.0,1,0.0,1
5922,max_ml,30,30,1,3,0.05,0.95,0.9067316325322868,24,0.0,1,0.0,1,0.0,1
5923,max_ml,30,30,1,3,0.05,0.95,0.9381751362683636,64,0.0,1,0.0,1,0.0,1
5924,max_ml,30,30,1,3,0.05,0.95,0.9021488046474496,13,0.0,1,0.0,1,0.0,1
5925,max_ml,30,30,1,3,0.05,0.95,0.8734038536002615,33,0.0,1,0.0,1,0.0,1
5926,max_ml,30,30,1,3,0.05,0.95,0.9479606302439372,29,0.0,1,0.0,1,0.0,1
5927,max_ml,30,30,1,3,0.05,0.95,0.874428606305486,9,1.0,1,1.0,1,0.0,0
5928,max_ml,30,30,1,3,0.05,0.95,0.945597570545754,8,0.0,1,0.0,1,0.0,1
5929,max_ml,30,30,1,3,0.05,0.95,0.8144820578118356,9,1.0,1,1.0,1,1.0,1
5930,max_ml,30,30,1,3,0.05,0.95,0.90409224421149,42,0.0,1,0.0,1,0.0,1
5931,max_ml,30,30,1,3,0.05,0.95,0.9112420515740542,16,0.0,0,0.0,0,1.0,1
5932,max_ml,30,30,1,3,0.05,0.95,0.9224970779436948,38,0.0,1,0.0,1,0.0,1
5933,max_ml,30,30,1,3,0.05,0.95,0.9346682864021004,20,0.0,1,0.0,1,0.0,1
5934,max_ml,30,30,1,3,0.05,0.95,0.8428582599214223,10,1.0,1,1.0,1,1.0,1
5935,max_ml,30,30,1,3,0.05,0.95,0.915705942919542,18,0.0,0,0.0,0,1.0,1
5936,max_ml,30,30,1,3,0.05,0.95,0.9351616705410216,24,0.0,1,0.0,1,0.0,1
5937,max_ml,30,30,1,3,0.05,0.95,0.9440350926978196,65,0.0,1,0.0,1,0.0,1
5938,max_ml,30,30,1,3,0.05,0.95,0.9157003545381108,9,0.0,1,0.0,1,0.0,1
5939,max_ml,30,30,1,3,0.05,0.95,0.9216641254027452,13,1.0,1,1.0,1,1.0,1
5940,max_ml,30,30,1,3,0.05,0.95,0.9483604956105748,29,0.0,1,0.0,1,0.0,1
5941,max_ml,30,30,1,3,0.05,0.95,0.9351082169543452,19,0.0,1,0.0,1,0.0,1
5942,max_ml,30,30,1,3,0.05,0.95,0.9046951209941996,7,1.0,1,1.0,1,1.0,1
5943,max_ml,30,30,1,3,0.05,0.95,0.8953279780063981,26,0.0,1,0.0,1,0.0,1
5944,max_ml,30,30,1,3,0.05,0.95,0.8616589078949557,7,1.0,1,1.0,1,0.0,0
5945,max_ml,30,30,1,3,0.05,0.95,0.9394573884351264,26,0.0,1,0.0,1,0.0,1
5946,max_ml,30,30,1,3,0.05,0.95,0.9230351057964092,26,0.0,1,0.0,1,0.0,1
5947,max_ml,30,30,1,3,0.05,0.95,0.9126324430083274,20,0.0,1,0.0,1,0.0,1
5948,max_ml,30,30,1,3,0.05,0.95,0.94627148312455,9,1.0,1,1.0,1,1.0,1
5949,max_ml,30,30,1,3,0.05,0.95,0.9375883259233572,32,0.0,1,0.0,1,0.0,1
5950,max_ml,30,30,1,3,0.05,0.95,0.8924548365120919,18,0.0,1,0.0,1,0.0,1
5951,max_ml,30,30,1,3,0.05,0.95,0.9417350370598782,19,0.0,1,0.0,1,0.0,1
5952,max_ml,30,30,1,3,0.05,0.95,0.9351364765213688,14,0.0,1,0.0,1,0.0,1
5953,max_ml,30,30,1,3,0.05,0.95,0.9017289510074596,20,0.0,1,0.0,1,0.0,1
5954,max_ml,30,30,1,3,0.05,0.95,0.9491944129580784,49,0.0,1,0.0,1,0.0,1
5955,max_ml,30,30,1,3,0.05,0.95,0.9368995196657732,15,0.0,0,1.0,1,1.0,1
5956,max_ml,30,30,1,3,0.05,0.95,0.9200482432086484,19,0.0,1,0.0,1,0.0,1
5957,max_ml,30,30,1,3,0.05,0.95,0.938374839801221,43,0.0,1,0.0,1,0.0,1
5958,max_ml,30,30,1,3,0.05,0.95,0.9354407735731408,21,0.0,1,0.0,1,0.0,1
5959,max_ml,30,30,1,3,0.05,0.95,0.9462351814215424,16,0.0,1,0.0,1,0.0,1
5960,max_ml,30,30,1,3,0.05,0.95,0.9083055171560344,13,0.0,1,0.0,1,0.0,1
5961,max_ml,30,30,1,3,0.05,0.95,0.9282818402260532,32,0.0,1,0.0,1,0.0,1
5962,max_ml,30,30,1,3,0.05,0.95,0.8834157614912794,5,1.0,1,1.0,1,1.0,1
5963,max_ml,30,30,1,3,0.05,0.95,0.94722982816997,22,0.0,1,0.0,1,0.0,1
5964,max_ml,30,30,1,3,0.05,0.95,0.9328578487415018,15,0.0,1,0.0,1,0.0,1
5965,max_ml,30,30,1,3,0.05,0.95,0.9213750187919788,6,1.0,1,1.0,1,1.0,1
5966,max_ml,30,30,1,3,0.05,0.95,0.8774091533249295,17,0.0,1,0.0,1,0.0,1
5967,max_ml,30,30,1,3,0.05,0.95,0.9489836425421878,17,0.0,1,0.0,1,0.0,1
5968,max_ml,30,30,1,3,0.05,0.95,0.922643957307321,13,0.0,0,1.0,1,0.0,0
5969,max_ml,30,30,1,3,0.05,0.95,0.9409906210844178,40,0.0,1,0.0,1,0.0,1
5970,max_ml,30,30,1,3,0.05,0.95,0.8942714682177111,25,0.0,1,0.0,1,0.0,1
5971,max_ml,30,30,1,3,0.05,0.95,0.9017559310355368,33,0.0,1,0.0,1,0.0,1
5972,max_ml,30,30,1,3,0.05,0.95,0.9493448547498008,73,0.0,1,0.0,1,0.0,1
5973,max_ml,30,30,1,3,0.05,0.95,0.9470817594819252,45,0.0,1,0.0,1,0.0,1
5974,max_ml,30,30,1,3,0.05,0.95,0.917586885049235,35,0.0,1,0.0,1,0.0,1
5975,max_ml,30,30,1,3,0.05,0.95,0.9390621059964632,53,0.0,1,0.0,1,0.0,1
5976,max_ml,30,30,1,3,0.05,0.95,0.9092687483720184,10,0.0,1,0.0,1,0.0,1
5977,max_ml,30,30,1,3,0.05,0.95,0.8983789245765474,21,0.0,1,0.0,1,0.0,1
5978,max_ml,30,30,1,3,0.05,0.95,0.9298116382078953,12,0.0,1,0.0,1,0.0,1
5979,max_ml,30,30,1,3,0.05,0.95,0.919488435284841,9,1.0,1,1.0,1,0.0,0
5980,max_ml,30,30,1,3,0.05,0.95,0.941110579160266,33,0.0,1,0.0,1,0.0,1
5981,max_ml,30,30,1,3,0.05,0.95,0.9482199931620188,57,0.0,1,0.0,1,0.0,1
5982,max_ml,30,30,1,3,0.05,0.95,0.935463338761988,17,0.0,1,0.0,1,0.0,1
5983,max_ml,30,30,1,3,0.05,0.95,0.9018915294306598,7,1.0,1,1.0,1,1.0,1
5984,max_ml,30,30,1,3,0.05,0.95,0.9308381606104474,18,0.0,1,0.0,1,0.0,1
5985,max_ml,30,30,1,3,0.05,0.95,0.9472026792787444,40,0.0,1,0.0,1,0.0,1
5986,max_ml,30,30,1,3,0.05,0.95,0.8866336868361,8,1.0,1,1.0,1,1.0,1
5987,max_ml,30,30,1,3,0.05,0.95,0.948083091334616,19,0.0,1,0.0,1,0.0,1
5988,max_ml,30,30,1,3,0.05,0.95,0.9439596543048624,17,0.0,1,0.0,1,0.0,1
5989,max_ml,30,30,1,3,0.05,0.95,0.8820590423880237,10,0.0,0,1.0,1,0.0,0
5990,max_ml,30,30,1,3,0.05,0.95,0.9167390304841004,18,0.0,1,0.0,1,0.0,1
5991,max_ml,30,30,1,3,0.05,0.95,0.9161040413978124,10,1.0,1,1.0,1,1.0,1
5992,max_ml,30,30,1,3,0.05,0.95,0.9459592562013877,20,0.0,1,0.0,1,0.0,1
5993,max_ml,30,30,1,3,0.05,0.95,0.8966095899977043,28,0.0,1,0.0,1,0.0,1
5994,max_ml,30,30,1,3,0.05,0.95,0.9342820835511152,8,1.0,1,1.0,1,1.0,1
5995,max_ml,30,30,1,3,0.05,0.95,0.9352946350005854,8,1.0,1,1.0,1,0.0,0
5996,max_ml,30,30,1,3,0.05,0.95,0.8680258263777078,12,0.0,1,0.0,1,0.0,1
5997,max_ml,30,30,1,3,0.05,0.95,0.9393842741531356,38,0.0,1,0.0,1,0.0,1
5998,max_ml,30,30,1,3,0.05,0.95,0.9463260056616852,24,0.0,1,0.0,1,0.0,1
5999,max_ml,30,30,1,3,0.05,0.95,0.9220125104070974,11,0.0,1,0.0,1,0.0,1
6000,max_ml,30,30,1,3,0.05,0.95,0.9202559553421548,36,0.0,1,0.0,1,0.0,1
6001,max_ml,30,30,1,3,0.05,0.95,0.8918292921990935,27,0.0,1,0.0,1,0.0,1
6002,max_ml,30,30,1,3,0.05,0.95,0.9347637798490948,31,0.0,1,0.0,1,0.0,1
6003,max_ml,30,30,1,3,0.05,0.95,0.8177546791246006,15,0.0,0,1.0,1,1.0,1
6004,max_ml,30,30,1,3,0.05,0.95,0.9302620424673116,27,0.0,0,0.0,0,1.0,1
6005,max_ml,30,30,1,3,0.05,0.95,0.9249272797517089,35,0.0,1,0.0,1,0.0,1
6006,max_ml,30,30,1,3,0.05,0.95,0.9319171619407992,8,1.0,1,1.0,1,0.0,0
6007,max_ml,30,30,1,3,0.05,0.95,0.9254652340721032,19,0.0,1,0.0,1,0.0,1
6008,max_ml,30,30,1,3,0.05,0.95,0.9288785684451332,8,1.0,1,1.0,1,0.0,0
6009,max_ml,30,30,1,3,0.05,0.95,0.9048037930643956,18,0.0,1,0.0,1,0.0,1
6010,max_ml,30,30,1,3,0.05,0.95,0.8891006692708534,17,0.0,1,0.0,1,0.0,1
6011,max_ml,30,30,1,3,0.05,0.95,0.9261053025451538,17,0.0,1,0.0,1,0.0,1
6012,max_ml,30,30,1,3,0.05,0.95,0.9325824171385492,9,0.0,1,0.0,1,0.0,1
6013,max_ml,30,30,1,3,0.05,0.95,0.9444768324551192,25,0.0,1,0.0,1,0.0,1
6014,max_ml,30,30,1,3,0.05,0.95,0.9436237181783758,44,0.0,1,0.0,1,0.0,1
6015,max_ml,30,30,1,3,0.05,0.95,0.940138609182468,159,0.0,1,0.0,1,0.0,1
6016,max_ml,30,30,1,3,0.05,0.95,0.8890880338864081,12,0.0,1,0.0,1,0.0,1
6017,max_ml,30,30,1,3,0.05,0.95,0.947860278623304,51,0.0,1,0.0,1,0.0,1
6018,max_ml,30,30,1,3,0.05,0.95,0.8758369357099759,7,1.0,1,1.0,1,1.0,1
6019,max_ml,30,30,1,3,0.05,0.95,0.8961049804154406,14,0.0,1,0.0,1,0.0,1
6020,max_ml,30,30,1,3,0.05,0.95,0.9381468205070762,31,0.0,1,0.0,1,0.0,1
6021,max_ml,30,30,1,3,0.05,0.95,0.9386518370690806,13,0.0,1,0.0,1,0.0,1
6022,max_ml,30,30,1,3,0.05,0.95,0.9349588177957464,42,0.0,1,0.0,1,0.0,1
6023,max_ml,30,30,1,3,0.05,0.95,0.9232740731099506,5,1.0,1,1.0,1,1.0,1
6024,max_ml,30,30,1,3,0.05,0.95,0.9470546722992472,67,0.0,1,0.0,1,0.0,1
6025,max_ml,30,30,1,3,0.05,0.95,0.9453423766640868,12,1.0,1,1.0,1,0.0,0
6026,max_ml,30,30,1,3,0.05,0.95,0.9411944177197316,8,1.0,1,1.0,1,1.0,1
6027,max_ml,30,30,1,3,0.05,0.95,0.9384993552433496,26,0.0,1,0.0,1,0.0,1
6028,max_ml,30,30,1,3,0.05,0.95,0.9459647327132928,20,0.0,1,0.0,1,0.0,1
6029,max_ml,30,30,1,3,0.05,0.95,0.891041975947523,17,0.0,1,0.0,1,0.0,1
6030,max_ml,30,30,1,3,0.05,0.95,0.8991400572853738,8,1.0,1,1.0,1,1.0,1
6031,max_ml,30,30,1,3,0.05,0.95,0.9430937007461592,17,0.0,1,0.0,1,0.0,1
6032,max_ml,30,30,1,3,0.05,0.95,0.9457018511438208,18,0.0,1,0.0,1,0.0,1
6033,max_ml,30,30,1,3,0.05,0.95,0.9456816942218232,16,0.0,0,1.0,1,0.0,0
6034,max_ml,30,30,1,3,0.05,0.95,0.9053554230619144,7,1.0,1,1.0,1,1.0,1
6035,max_ml,30,30,1,3,0.05,0.95,0.9409983631920296,14,0.0,1,0.0,1,0.0,1
6036,max_ml,30,30,1,3,0.05,0.95,0.9206250589072046,17,0.0,1,0.0,1,0.0,1
6037,max_ml,30,30,1,3,0.05,0.95,0.9499720735148438,24,0.0,1,0.0,1,0.0,1
6038,max_ml,30,30,1,3,0.05,0.95,0.920844342441204,18,0.0,1,0.0,1,0.0,1
6039,max_ml,30,30,1,3,0.05,0.95,0.7982122432905724,7,1.0,1,1.0,1,1.0,1
6040,max_ml,30,30,1,3,0.05,0.95,0.941642897727234,13,0.0,0,1.0,1,0.0,0
6041,max_ml,30,30,1,3,0.05,0.95,0.9358721449306748,17,0.0,1,0.0,1,0.0,1
6042,max_ml,30,30,1,3,0.05,0.95,0.9155772003476306,18,0.0,1,0.0,1,0.0,1
6043,max_ml,30,30,1,3,0.05,0.95,0.9442985860178672,14,0.0,1,0.0,1,0.0,1
6044,max_ml,30,30,1,3,0.05,0.95,0.9479150774960204,17,0.0,1,0.0,1,0.0,1
6045,max_ml,30,30,1,3,0.05,0.95,0.9442978871733724,42,0.0,1,0.0,1,0.0,1
6046,max_ml,30,30,1,3,0.05,0.95,0.8883667837606455,14,0.0,1,0.0,1,0.0,1
6047,max_ml,30,30,1,3,0.05,0.95,0.9290068480298792,7,1.0,1,1.0,1,0.0,0
6048,max_ml,30,30,1,3,0.05,0.95,0.936729193415734,32,0.0,1,0.0,1,0.0,1
6049,max_ml,30,30,1,3,0.05,0.95,0.9376305181427446,20,0.0,1,0.0,1,0.0,1
6050,max_ml,30,30,1,3,0.05,0.95,0.9157947401183468,24,0.0,1,0.0,1,0.0,1
6051,max_ml,30,30,1,3,0.05,0.95,0.9116926521782932,15,0.0,1,0.0,1,0.0,1
6052,max_ml,30,30,1,3,0.05,0.95,0.9133313939307924,30,0.0,1,0.0,1,0.0,1
6053,max_ml,30,30,1,3,0.05,0.95,0.9414325562666248,9,0.0,1,0.0,1,0.0,1
6054,max_ml,30,30,1,3,0.05,0.95,0.9417908605705134,14,0.0,0,1.0,1,1.0,1
6055,max_ml,30,30,1,3,0.05,0.95,0.9491016595467096,41,0.0,1,0.0,1,0.0,1
6056,max_ml,30,30,1,3,0.05,0.95,0.9405434320113244,15,0.0,1,0.0,1,0.0,1
6057,max_ml,30,30,1,3,0.05,0.95,0.927131969400695,14,0.0,1,0.0,1,0.0,1
6058,max_ml,30,30,1,3,0.05,0.95,0.946137122668172,24,0.0,1,0.0,1,0.0,1
6059,max_ml,30,30,1,3,0.05,0.95,0.9401468639122168,24,0.0,1,0.0,1,0.0,1
6060,max_ml,30,30,1,3,0.05,0.95,0.8565381266520283,7,1.0,1,0.0,0,0.0,0
6061,max_ml,30,30,1,3,0.05,0.95,0.9355100208659524,13,0.0,1,0.0,1,0.0,1
6062,max_ml,30,30,1,3,0.05,0.95,0.9291635074857512,11,1.0,1,1.0,1,1.0,1
6063,max_ml,30,30,1,3,0.05,0.95,0.9332456000275742,19,0.0,1,0.0,1,0.0,1
6064,max_ml,30,30,1,3,0.05,0.95,0.8921092483874966,18,0.0,1,0.0,1,0.0,1
6065,max_ml,30,30,1,3,0.05,0.95,0.9433635955997558,34,0.0,1,0.0,1,0.0,1
6066,max_ml,30,30,1,3,0.05,0.95,0.9282786908821388,18,0.0,1,0.0,1,0.0,1
6067,max_ml,30,30,1,3,0.05,0.95,0.9451186095545628,18,0.0,1,0.0,1,0.0,1
6068,max_ml,30,30,1,3,0.05,0.95,0.929589509078811,17,0.0,1,0.0,1,0.0,1
6069,max_ml,30,30,1,3,0.05,0.95,0.92233453297738,21,0.0,1,0.0,1,0.0,1
6070,max_ml,30,30,1,3,0.05,0.95,0.9290496609653288,31,0.0,1,0.0,1,0.0,1
6071,max_ml,30,30,1,3,0.05,0.95,0.947105847111662,25,0.0,1,0.0,1,0.0,1
6072,max_ml,30,30,1,3,0.05,0.95,0.9212644830654216,13,0.0,1,0.0,1,0.0,1
6073,max_ml,30,30,1,3,0.05,0.95,0.9232024505407752,28,0.0,1,0.0,1,0.0,1
6074,max_ml,30,30,1,3,0.05,0.95,0.891807714692232,12,0.0,1,0.0,1,0.0,1
6075,max_ml,30,30,1,3,0.05,0.95,0.9484236240150014,10,0.0,1,0.0,1,0.0,1
6076,max_ml,30,30,1,3,0.05,0.95,0.934041514568172,15,0.0,1,0.0,1,0.0,1
6077,max_ml,30,30,1,3,0.05,0.95,0.946756493255012,41,0.0,1,0.0,1,0.0,1
6078,max_ml,30,30,1,3,0.05,0.95,0.948431069354341,36,0.0,1,0.0,1,0.0,1
6079,max_ml,30,30,1,3,0.05,0.95,0.9419281933251008,19,0.0,1,0.0,1,0.0,1
6080,max_ml,30,30,1,3,0.05,0.95,0.8880645770750704,7,1.0,1,1.0,1,1.0,1
6081,max_ml,30,30,1,3,0.05,0.95,0.9035429713835657,65,0.0,1,0.0,1,0.0,1
6082,max_ml,30,30,1,3,0.05,0.95,0.9351835472534388,19,0.0,1,0.0,1,0.0,1
6083,max_ml,30,30,1,3,0.05,0.95,0.9362521008086988,32,0.0,1,0.0,1,0.0,1
6084,max_ml,30,30,1,3,0.05,0.95,0.877202704546499,6,1.0,1,1.0,1,1.0,1
6085,max_ml,30,30,1,3,0.05,0.95,0.9176080413061772,10,0.0,1,0.0,1,0.0,1
6086,max_ml,30,30,1,3,0.05,0.95,0.94621279027258,8,1.0,1,1.0,1,0.0,0
6087,max_ml,30,30,1,3,0.05,0.95,0.9179324801514476,8,1.0,1,1.0,1,1.0,1
6088,max_ml,30,30,1,3,0.05,0.95,0.9303601807936775,19,0.0,1,0.0,1,0.0,1
6089,max_ml,30,30,1,3,0.05,0.95,0.92493026739073,15,0.0,1,0.0,1,0.0,1
6090,max_ml,30,30,1,3,0.05,0.95,0.9340865090241096,9,0.0,1,0.0,1,0.0,1
6091,max_ml,30,30,1,3,0.05,0.95,0.9192334840353468,18,0.0,1,0.0,1,0.0,1
6092,max_ml,30,30,1,3,0.05,0.95,0.9275260846299578,27,0.0,1,0.0,1,0.0,1
6093,max_ml,30,30,1,3,0.05,0.95,0.9373861368556504,29,0.0,1,0.0,1,0.0,1
6094,max_ml,30,30,1,3,0.05,0.95,0.9039745026817206,32,0.0,1,0.0,1,0.0,1
6095,max_ml,30,30,1,3,0.05,0.95,0.9342995715749728,10,0.0,1,0.0,1,0.0,1
6096,max_ml,30,30,1,3,0.05,0.95,0.9499761322017528,5,1.0,1,1.0,1,1.0,1
6097,max_ml,30,30,1,3,0.05,0.95,0.870256686224896,9,0.0,1,0.0,1,0.0,1
6098,max_ml,30,30,1,3,0.05,0.95,0.9428146092304052,21,0.0,1,0.0,1,0.0,1
6099,max_ml,30,30,1,3,0.05,0.95,0.9001665650508396,23,0.0,1,0.0,1,0.0,1
6100,max_ml,30,30,1,3,0.05,0.95,0.9324611531715628,20,0.0,1,0.0,1,0.0,1
6101,max_ml,30,30,1,3,0.05,0.95,0.9202358138440472,17,0.0,1,0.0,1,0.0,1
6102,max_ml,30,30,1,3,0.05,0.95,0.9186372689095552,15,0.0,1,0.0,1,0.0,1
6103,max_ml,30,30,1,3,0.05,0.95,0.9427098631648227,14,0.0,1,0.0,1,0.0,1
6104,max_ml,30,30,1,3,0.05,0.95,0.9366531623776082,10,0.0,1,0.0,1,0.0,1
6105,max_ml,30,30,1,3,0.05,0.95,0.9067880307309356,8,1.0,1,1.0,1,0.0,0
6106,max_ml,30,30,1,3,0.05,0.95,0.9491864118951364,22,0.0,1,0.0,1,0.0,1
6107,max_ml,30,30,1,3,0.05,0.95,0.9185707087868912,7,1.0,1,0.0,0,0.0,0
6108,max_ml,30,30,1,3,0.05,0.95,0.9357948385912884,13,0.0,1,0.0,1,0.0,1
6109,max_ml,30,30,1,3,0.05,0.95,0.9186530572104568,25,0.0,1,0.0,1,0.0,1
6110,max_ml,30,30,1,3,0.05,0.95,0.94480355534564,22,0.0,1,0.0,1,0.0,1
6111,max_ml,30,30,1,3,0.05,0.95,0.9302102722054574,16,1.0,1,1.0,1,1.0,1
6112,max_ml,30,30,1,3,0.05,0.95,0.9450652834925308,27,0.0,1,0.0,1,0.0,1
6113,max_ml,30,30,1,3,0.05,0.95,0.9340193710712597,18,0.0,1,0.0,1,0.0,1
6114,max_ml,30,30,1,3,0.05,0.95,0.9301852792729404,30,0.0,1,0.0,1,0.0,1
6115,max_ml,30,30,1,3,0.05,0.95,0.9343808195661272,9,0.0,1,0.0,1,0.0,1
6116,max_ml,30,30,1,3,0.05,0.95,0.9396079190151264,18,0.0,1,0.0,1,0.0,1
6117,max_ml,30,30,1,3,0.05,0.95,0.9178528065215884,14,0.0,1,0.0,1,0.0,1
6118,max_ml,30,30,1,3,0.05,0.95,0.9057065224105167,19,0.0,1,0.0,1,0.0,1
6119,max_ml,30,30,1,3,0.05,0.95,0.9184534515634024,11,0.0,0,1.0,1,0.0,0
6120,max_ml,30,30,1,3,0.05,0.95,0.8885673071230313,9,1.0,1,1.0,1,1.0,1
6121,max_ml,30,30,1,3,0.05,0.95,0.9334097743685992,26,0.0,1,0.0,1,0.0,1
6122,max_ml,30,30,1,3,0.05,0.95,0.9247629211065166,24,0.0,1,0.0,1,0.0,1
6123,max_ml,30,30,1,3,0.05,0.95,0.9138839569657388,45,0.0,1,0.0,1,0.0,1
6124,max_ml,30,30,1,3,0.05,0.95,0.9420384091992324,14,0.0,0,0.0,0,1.0,1
6125,max_ml,30,30,1,3,0.05,0.95,0.927855571754694,27,0.0,1,0.0,1,0.0,1
6126,max_ml,30,30,1,3,0.05,0.95,0.9379026619312276,15,0.0,1,0.0,1,0.0,1
6127,max_ml,30,30,1,3,0.05,0.95,0.9443642113303554,43,0.0,1,0.0,1,0.0,1
6128,max_ml,30,30,1,3,0.05,0.95,0.9279824833366628,30,0.0,1,0.0,1,0.0,1
6129,max_ml,30,30,1,3,0.05,0.95,0.9387265599638952,14,0.0,1,0.0,1,0.0,1
6130,max_ml,30,30,1,3,0.05,0.95,0.9399677017188072,23,0.0,1,0.0,1,0.0,1
6131,max_ml,30,30,1,3,0.05,0.95,0.9135792912934672,18,0.0,1,0.0,1,0.0,1
6132,max_ml,30,30,1,3,0.05,0.95,0.9437337988213952,13,0.0,1,0.0,1,0.0,1
6133,max_ml,30,30,1,3,0.05,0.95,0.8718967477581139,30,0.0,1,0.0,1,0.0,1
6134,max_ml,30,30,1,3,0.05,0.95,0.936863560843646,13,0.0,1,0.0,1,0.0,1
6135,max_ml,30,30,1,3,0.05,0.95,0.9491796257021934,54,0.0,1,0.0,1,0.0,1
6136,max_ml,30,30,1,3,0.05,0.95,0.94148893216046,18,0.0,1,0.0,1,0.0,1
6137,max_ml,30,30,1,3,0.05,0.95,0.887271614329196,8,1.0,1,1.0,1,0.0,0
6138,max_ml,30,30,1,3,0.05,0.95,0.9257894226589272,23,0.0,1,0.0,1,0.0,1
6139,max_ml,30,30,1,3,0.05,0.95,0.8666220339295202,8,1.0,1,1.0,1,1.0,1
6140,max_ml,30,30,1,3,0.05,0.95,0.8872232420948678,8,1.0,1,1.0,1,1.0,1
6141,max_ml,30,30,1,3,0.05,0.95,0.92881525819122,19,0.0,1,0.0,1,0.0,1
6142,max_ml,30,30,1,3,0.05,0.95,0.9461092014893346,13,0.0,1,0.0,1,0.0,1
6143,max_ml,30,30,1,3,0.05,0.95,0.9245808842916736,17,0.0,1,0.0,1,0.0,1
6144,max_ml,30,30,1,3,0.05,0.95,0.9011397660444694,13,0.0,1,0.0,1,0.0,1
6145,max_ml,30,30,1,3,0.05,0.95,0.8569474733293431,6,1.0,1,1.0,1,1.0,1
6146,max_ml,30,30,1,3,0.05,0.95,0.9286334184015228,14,0.0,1,0.0,1,0.0,1
6147,max_ml,30,30,1,3,0.05,0.95,0.9391340801818436,27,0.0,1,0.0,1,0.0,1
6148,max_ml,30,30,1,3,0.05,0.95,0.8901761565945905,25,0.0,1,0.0,1,0.0,1
6149,max_ml,30,30,1,3,0.05,0.95,0.941405508559672,15,0.0,1,0.0,1,0.0,1
6150,max_ml,30,30,1,3,0.05,0.95,0.9277035669998775,14,0.0,1,0.0,1,0.0,1
6151,max_ml,30,30,1,3,0.05,0.95,0.9254110815969472,27,0.0,1,0.0,1,0.0,1
6152,max_ml,30,30,1,3,0.05,0.95,0.9107071292416896,8,1.0,1,1.0,1,0.0,0
6153,max_ml,30,30,1,3,0.05,0.95,0.9357179946560826,6,1.0,1,1.0,1,1.0,1
6154,max_ml,30,30,1,3,0.05,0.95,0.9191350808081676,19,0.0,1,0.0,1,0.0,1
6155,max_ml,30,30,1,3,0.05,0.95,0.932627558602758,31,0.0,1,0.0,1,0.0,1
6156,max_ml,30,30,1,3,0.05,0.95,0.929326941418013,35,0.0,1,0.0,1,0.0,1
6157,max_ml,30,30,1,3,0.05,0.95,0.928332773405002,31,0.0,1,0.0,1,0.0,1
6158,max_ml,30,30,1,3,0.05,0.95,0.9375153024766654,22,0.0,1,0.0,1,0.0,1
6159,max_ml,30,30,1,3,0.05,0.95,0.9289485342909434,10,0.0,0,1.0,1,0.0,0
6160,max_ml,30,30,1,3,0.05,0.95,0.9382336917298332,22,0.0,1,0.0,1,0.0,1
6161,max_ml,30,30,1,3,0.05,0.95,0.9249499110253956,9,0.0,1,0.0,1,0.0,1
6162,max_ml,30,30,1,3,0.05,0.95,0.9402505630812266,16,0.0,1,0.0,1,0.0,1
6163,max_ml,30,30,1,3,0.05,0.95,0.9352666117979264,14,0.0,1,0.0,1,0.0,1
6164,max_ml,30,30,1,3,0.05,0.95,0.9396826175172334,14,0.0,1,0.0,1,0.0,1
6165,max_ml,30,30,1,3,0.05,0.95,0.903066148865224,23,0.0,1,0.0,1,0.0,1
6166,max_ml,30,30,1,3,0.05,0.95,0.9387563124862705,17,0.0,1,0.0,1,0.0,1
6167,max_ml,30,30,1,3,0.05,0.95,0.9436916724223148,39,0.0,1,0.0,1,0.0,1
6168,max_ml,30,30,1,3,0.05,0.95,0.9277221076585132,24,0.0,1,0.0,1,0.0,1
6169,max_ml,30,30,1,3,0.05,0.95,0.9376228175103832,28,0.0,1,0.0,1,0.0,1
6170,max_ml,30,30,1,3,0.05,0.95,0.9311093428172174,17,0.0,1,0.0,1,0.0,1
6171,max_ml,30,30,1,3,0.05,0.95,0.9362064950478312,26,0.0,1,0.0,1,0.0,1
6172,max_ml,30,30,1,3,0.05,0.95,0.926558798962992,49,0.0,1,0.0,1,0.0,1
6173,max_ml,30,30,1,3,0.05,0.95,0.9442482939841896,46,0.0,1,0.0,1,0.0,1
6174,max_ml,30,30,1,3,0.05,0.95,0.9485771525011436,25,0.0,1,0.0,1,0.0,1
6175,max_ml,30,30,1,3,0.05,0.95,0.8642916821104492,10,1.0,1,1.0,1,1.0,1
6176,max_ml,30,30,1,3,0.05,0.95,0.9262142668396852,56,0.0,1,0.0,1,0.0,1
6177,max_ml,30,30,1,3,0.05,0.95,0.9366716036443644,11,0.0,0,0.0,0,1.0,1
6178,max_ml,30,30,1,3,0.05,0.95,0.9370548060620968,20,0.0,1,0.0,1,0.0,1
6179,max_ml,30,30,1,3,0.05,0.95,0.926959558866746,14,0.0,1,0.0,1,0.0,1
6180,max_ml,30,30,1,3,0.05,0.95,0.8358298361173911,9,1.0,1,1.0,1,1.0,1
6181,max_ml,30,30,1,3,0.05,0.95,0.9396231938132558,16,0.0,1,0.0,1,0.0,1
6182,max_ml,30,30,1,3,0.05,0.95,0.9197261764578212,15,0.0,1,0.0,1,0.0,1
6183,max_ml,30,30,1,3,0.05,0.95,0.8764474909044957,32,0.0,1,0.0,1,0.0,1
6184,max_ml,30,30,1,3,0.05,0.95,0.9035632818307664,21,0.0,1,0.0,1,0.0,1
6185,max_ml,30,30,1,3,0.05,0.95,0.9300458865261814,13,0.0,1,0.0,1,0.0,1
6186,max_ml,30,30,1,3,0.05,0.95,0.9437701420331338,18,0.0,1,0.0,1,0.0,1
6187,max_ml,30,30,1,3,0.05,0.95,0.9469399107994596,14,0.0,0,1.0,1,0.0,0
6188,max_ml,30,30,1,3,0.05,0.95,0.9398677506886918,19,0.0,1,0.0,1,0.0,1
6189,max_ml,30,30,1,3,0.05,0.95,0.9452984526504206,23,0.0,1,0.0,1,0.0,1
6190,max_ml,30,30,1,3,0.05,0.95,0.928010018305956,18,0.0,1,0.0,1,0.0,1
6191,max_ml,30,30,1,3,0.05,0.95,0.9328842509784312,9,0.0,1,0.0,1,0.0,1
6192,max_ml,30,30,1,3,0.05,0.95,0.9405705822338776,12,0.0,1,0.0,1,0.0,1
6193,max_ml,30,30,1,3,0.05,0.95,0.9474228024522184,14,0.0,1,0.0,1,0.0,1
6194,max_ml,30,30,1,3,0.05,0.95,0.94675404908376,60,0.0,1,0.0,1,0.0,1
6195,max_ml,30,30,1,3,0.05,0.95,0.9448402436468808,27,0.0,1,0.0,1,0.0,1
6196,max_ml,30,30,1,3,0.05,0.95,0.7824925338666927,8,1.0,1,1.0,1,1.0,1
6197,max_ml,30,30,1,3,0.05,0.95,0.9182579208568418,18,0.0,1,0.0,1,0.0,1
6198,max_ml,30,30,1,3,0.05,0.95,0.904987120689547,29,0.0,1,0.0,1,0.0,1
6199,max_ml,30,30,1,3,0.05,0.95,0.9270633638005966,43,0.0,1,0.0,1,0.0,1
6200,max_ml,30,30,1,3,0.05,0.95,0.9417870480403796,13,0.0,1,0.0,1,0.0,1
6201,max_ml,30,30,1,3,0.05,0.95,0.9082797729673088,15,0.0,1,0.0,1,0.0,1
6202,max_ml,30,30,1,3,0.05,0.95,0.8885665878135552,12,1.0,1,1.0,1,1.0,1
6203,max_ml,30,30,1,3,0.05,0.95,0.9442647406040244,8,1.0,1,1.0,1,1.0,1
6204,max_ml,30,30,1,3,0.05,0.95,0.8921381909063196,14,0.0,1,0.0,1,0.0,1
6205,max_ml,30,30,1,3,0.05,0.95,0.9021435504810762,13,0.0,1,0.0,1,0.0,1
6206,max_ml,30,30,1,3,0.05,0.95,0.888040415714857,8,1.0,1,1.0,1,0.0,0
6207,max_ml,30,30,1,3,0.05,0.95,0.9207461703192494,42,0.0,1,0.0,1,0.0,1
6208,max_ml,30,30,1,3,0.05,0.95,0.9434642913546344,101,0.0,1,0.0,1,0.0,1
6209,max_ml,30,30,1,3,0.05,0.95,0.9445975129661422,9,0.0,1,0.0,1,0.0,1
6210,max_ml,30,30,1,3,0.05,0.95,0.9395850799713452,17,0.0,1,0.0,1,0.0,1
6211,max_ml,30,30,1,3,0.05,0.95,0.8603717082485091,17,1.0,1,1.0,1,1.0,1
6212,max_ml,30,30,1,3,0.05,0.95,0.9057640189914318,14,0.0,1,0.0,1,0.0,1
6213,max_ml,30,30,1,3,0.05,0.95,0.945329156818656,22,0.0,1,0.0,1,0.0,1
6214,max_ml,30,30,1,3,0.05,0.95,0.8933811326234528,15,0.0,1,0.0,1,0.0,1
6215,max_ml,30,30,1,3,0.05,0.95,0.9364593556295588,17,0.0,1,0.0,1,0.0,1
6216,max_ml,30,30,1,3,0.05,0.95,0.924325768106796,25,0.0,1,0.0,1,0.0,1
6217,max_ml,30,30,1,3,0.05,0.95,0.9260031171783402,10,1.0,1,1.0,1,1.0,1
6218,max_ml,30,30,1,3,0.05,0.95,0.92254061879705,23,0.0,1,0.0,1,0.0,1
6219,max_ml,30,30,1,3,0.05,0.95,0.9498499116371482,31,0.0,1,0.0,1,0.0,1
6220,max_ml,30,30,1,3,0.05,0.95,0.929964740959186,27,0.0,1,0.0,1,0.0,1
6221,max_ml,30,30,1,3,0.05,0.95,0.9267101270623048,50,0.0,1,0.0,1,0.0,1
6222,max_ml,30,30,1,3,0.05,0.95,0.9498249198335252,65,0.0,1,0.0,1,0.0,1
6223,max_ml,30,30,1,3,0.05,0.95,0.9130355984462626,26,0.0,1,0.0,1,0.0,1
6224,max_ml,30,30,1,3,0.05,0.95,0.8583437484625668,8,1.0,1,1.0,1,0.0,0
6225,max_ml,30,30,1,3,0.05,0.95,0.945006729156626,30,0.0,1,0.0,1,0.0,1
6226,max_ml,30,30,1,3,0.05,0.95,0.9425157991943433,14,0.0,0,1.0,1,0.0,0
6227,max_ml,30,30,1,3,0.05,0.95,0.92271519447509,24,0.0,1,0.0,1,0.0,1
6228,max_ml,30,30,1,3,0.05,0.95,0.9326692923356168,39,0.0,1,0.0,1,0.0,1
6229,max_ml,30,30,1,3,0.05,0.95,0.9476542359184088,27,0.0,1,0.0,1,0.0,1
6230,max_ml,30,30,1,3,0.05,0.95,0.9107821743025186,12,0.0,1,0.0,1,0.0,1
6231,max_ml,30,30,1,3,0.05,0.95,0.9349578259748278,22,0.0,1,0.0,1,0.0,1
6232,max_ml,30,30,1,3,0.05,0.95,0.9404787242355888,13,0.0,1,0.0,1,0.0,1
6233,max_ml,30,30,1,3,0.05,0.95,0.9373307898050488,53,0.0,1,0.0,1,0.0,1
6234,max_ml,30,30,1,3,0.05,0.95,0.9157251036464372,27,0.0,1,0.0,1,0.0,1
6235,max_ml,30,30,1,3,0.05,0.95,0.7964857797586428,17,0.0,1,0.0,1,0.0,1
6236,max_ml,30,30,1,3,0.05,0.95,0.858490102253289,22,0.0,1,0.0,1,0.0,1
6237,max_ml,30,30,1,3,0.05,0.95,0.9459317226448488,25,0.0,1,0.0,1,0.0,1
6238,max_ml,30,30,1,3,0.05,0.95,0.9498870518203504,27,0.0,1,0.0,1,0.0,1
6239,max_ml,30,30,1,3,0.05,0.95,0.947428284784567,20,0.0,0,1.0,1,1.0,1
6240,max_ml,30,30,1,3,0.05,0.95,0.943612839492393,13,0.0,1,0.0,1,0.0,1
6241,max_ml,30,30,1,3,0.05,0.95,0.8499159968319293,4,1.0,1,1.0,1,1.0,1
6242,max_ml,30,30,1,3,0.05,0.95,0.9384084184511512,37,0.0,1,0.0,1,0.0,1
6243,max_ml,30,30,1,3,0.05,0.95,0.934448642904162,28,0.0,1,0.0,1,0.0,1
6244,max_ml,30,30,1,3,0.05,0.95,0.9204692953334755,41,0.0,1,0.0,1,0.0,1
6245,max_ml,30,30,1,3,0.05,0.95,0.928635776512178,42,0.0,1,0.0,1,0.0,1
6246,max_ml,30,30,1,3,0.05,0.95,0.9474733347959854,13,0.0,0,0.0,0,1.0,1
6247,max_ml,30,30,1,3,0.05,0.95,0.9020138189548804,6,1.0,1,1.0,1,1.0,1
6248,max_ml,30,30,1,3,0.05,0.95,0.9411999501924178,94,0.0,1,0.0,1,0.0,1
6249,max_ml,30,30,1,3,0.05,0.95,0.9099379959281656,6,1.0,1,1.0,1,0.0,0
6250,max_ml,30,30,1,3,0.05,0.95,0.9368926251241076,11,1.0,1,0.0,0,0.0,0
6251,max_ml,30,30,1,3,0.05,0.95,0.9321294096560258,17,0.0,1,0.0,1,0.0,1
6252,max_ml,30,30,1,3,0.05,0.95,0.8824457121356319,10,0.0,1,0.0,1,0.0,1
6253,max_ml,30,30,1,3,0.05,0.95,0.9483370798568928,23,0.0,1,0.0,1,0.0,1
6254,max_ml,30,30,1,3,0.05,0.95,0.8981851817072303,11,0.0,1,0.0,1,0.0,1
6255,max_ml,30,30,1,3,0.05,0.95,0.8668380557048604,11,1.0,1,1.0,1,1.0,1
6256,max_ml,30,30,1,3,0.05,0.95,0.9415942621054114,50,0.0,1,0.0,1,0.0,1
6257,max_ml,30,30,1,3,0.05,0.95,0.908968678603948,11,0.0,0,0.0,0,1.0,1
6258,max_ml,30,30,1,3,0.05,0.95,0.9405921503631725,12,0.0,1,0.0,1,0.0,1
6259,max_ml,30,30,1,3,0.05,0.95,0.9186084679561356,19,0.0,1,0.0,1,0.0,1
6260,max_ml,30,30,1,3,0.05,0.95,0.9133833546624656,11,0.0,1,0.0,1,0.0,1
6261,max_ml,30,30,1,3,0.05,0.95,0.9367965658339182,30,0.0,1,0.0,1,0.0,1
6262,max_ml,30,30,1,3,0.05,0.95,0.944539878915468,16,0.0,1,0.0,1,0.0,1
6263,max_ml,30,30,1,3,0.05,0.95,0.94269477434212,15,0.0,1,0.0,1,0.0,1
6264,max_ml,30,30,1,3,0.05,0.95,0.9490617018168264,17,0.0,1,0.0,1,0.0,1
6265,max_ml,30,30,1,3,0.05,0.95,0.9481178528088706,18,0.0,1,0.0,1,0.0,1
6266,max_ml,30,30,1,3,0.05,0.95,0.9430186412804088,19,0.0,0,0.0,0,1.0,1
6267,max_ml,30,30,1,3,0.05,0.95,0.9095320070391012,51,0.0,1,0.0,1,0.0,1
6268,max_ml,30,30,1,3,0.05,0.95,0.9204780162925084,21,0.0,1,0.0,1,0.0,1
6269,max_ml,30,30,1,3,0.05,0.95,0.9424141686873904,24,0.0,1,0.0,1,0.0,1
6270,max_ml,30,30,1,3,0.05,0.95,0.9486123861637,29,0.0,1,0.0,1,0.0,1
6271,max_ml,30,30,1,3,0.05,0.95,0.9492763128204372,12,0.0,1,0.0,1,0.0,1
6272,max_ml,30,30,1,3,0.05,0.95,0.9106694029374262,14,0.0,1,0.0,1,0.0,1
6273,max_ml,30,30,1,3,0.05,0.95,0.9444622766289176,15,0.0,1,0.0,1,0.0,1
6274,max_ml,30,30,1,3,0.05,0.95,0.939296048653362,12,1.0,1,1.0,1,0.0,0
6275,max_ml,30,30,1,3,0.05,0.95,0.90944844646244,22,0.0,1,0.0,1,0.0,1
6276,max_ml,30,30,1,3,0.05,0.95,0.917446424089121,22,0.0,1,0.0,1,0.0,1
6277,max_ml,30,30,1,3,0.05,0.95,0.9419481235154128,13,0.0,1,0.0,1,0.0,1
6278,max_ml,30,30,1,3,0.05,0.95,0.9169585759576973,15,0.0,1,0.0,1,0.0,1
6279,max_ml,30,30,1,3,0.05,0.95,0.9430793158442508,17,0.0,1,0.0,1,0.0,1
6280,max_ml,30,30,1,3,0.05,0.95,0.93274056457207,12,0.0,1,0.0,1,0.0,1
6281,max_ml,30,30,1,3,0.05,0.95,0.9493496897786574,14,0.0,1,0.0,1,0.0,1
6282,max_ml,30,30,1,3,0.05,0.95,0.9264900829914028,7,1.0,1,1.0,1,1.0,1
6283,max_ml,30,30,1,3,0.05,0.95,0.9254423551878947,29,0.0,1,0.0,1,0.0,1
6284,max_ml,30,30,1,3,0.05,0.95,0.9423640412068642,13,0.0,1,0.0,1,0.0,1
6285,max_ml,30,30,1,3,0.05,0.95,0.9289449432505276,13,0.0,0,0.0,0,1.0,1
6286,max_ml,30,30,1,3,0.05,0.95,0.9340553056461204,34,0.0,1,0.0,1,0.0,1
6287,max_ml,30,30,1,3,0.05,0.95,0.9381822492631988,24,0.0,1,0.0,1,0.0,1
6288,max_ml,30,30,1,3,0.05,0.95,0.9436167106245796,33,0.0,1,0.0,1,0.0,1
6289,max_ml,30,30,1,3,0.05,0.95,0.94721182022976,34,0.0,1,0.0,1,0.0,1
6290,max_ml,30,30,1,3,0.05,0.95,0.932589833753566,19,0.0,1,0.0,1,0.0,1
6291,max_ml,30,30,1,3,0.05,0.95,0.9497425309973256,20,0.0,1,0.0,1,0.0,1
6292,max_ml,30,30,1,3,0.05,0.95,0.9398052374757851,32,0.0,1,0.0,1,0.0,1
6293,max_ml,30,30,1,3,0.05,0.95,0.9350611733085784,10,0.0,1,0.0,1,0.0,1
6294,max_ml,30,30,1,3,0.05,0.95,0.9230563554891852,22,0.0,1,0.0,1,0.0,1
6295,max_ml,30,30,1,3,0.05,0.95,0.9087337075823204,8,1.0,1,1.0,1,0.0,0
6296,max_ml,30,30,1,3,0.05,0.95,0.8676735936945347,8,0.0,0,0.0,0,1.0,1
6297,max_ml,30,30,1,3,0.05,0.95,0.9494187035350204,70,0.0,1,0.0,1,0.0,1
6298,max_ml,30,30,1,3,0.05,0.95,0.9236480731869836,11,1.0,1,1.0,1,0.0,0
6299,max_ml,30,30,1,3,0.05,0.95,0.869919184010103,8,1.0,1,1.0,1,1.0,1
6300,max_ml,30,30,1,3,0.05,0.95,0.9377353571099862,61,0.0,1,0.0,1,0.0,1
6301,max_ml,30,30,1,3,0.05,0.95,0.9441780677380368,11,0.0,1,0.0,1,0.0,1
6302,max_ml,30,30,1,3,0.05,0.95,0.9367938718810424,8,0.0,1,0.0,1,0.0,1
6303,max_ml,30,30,1,3,0.05,0.95,0.9469059078961772,10,0.0,1,0.0,1,0.0,1
6304,max_ml,30,30,1,3,0.05,0.95,0.92895811119963,44,0.0,1,0.0,1,0.0,1
6305,max_ml,30,30,1,3,0.05,0.95,0.9345472029644132,21,0.0,1,0.0,1,0.0,1
6306,max_ml,30,30,1,3,0.05,0.95,0.9297863354274966,36,0.0,1,0.0,1,0.0,1
6307,max_ml,30,30,1,3,0.05,0.95,0.9387327666703994,51,0.0,1,0.0,1,0.0,1
6308,max_ml,30,30,1,3,0.05,0.95,0.9414644733500448,16,0.0,1,0.0,1,0.0,1
6309,max_ml,30,30,1,3,0.05,0.95,0.9122535980278138,20,0.0,1,0.0,1,0.0,1
6310,max_ml,30,30,1,3,0.05,0.95,0.9022100730098908,9,1.0,1,1.0,1,0.0,0
6311,max_ml,30,30,1,3,0.05,0.95,0.9333322620403508,29,0.0,1,0.0,1,0.0,1
6312,max_ml,30,30,1,3,0.05,0.95,0.9079864521417382,13,0.0,1,0.0,1,0.0,1
6313,max_ml,30,30,1,3,0.05,0.95,0.929612467093896,30,0.0,1,0.0,1,0.0,1
6314,max_ml,30,30,1,3,0.05,0.95,0.9204877385846874,10,0.0,1,0.0,1,0.0,1
6315,max_ml,30,30,1,3,0.05,0.95,0.8857467305991499,15,0.0,0,1.0,1,1.0,1
6316,max_ml,30,30,1,3,0.05,0.95,0.9247649133019122,17,0.0,1,0.0,1,0.0,1
6317,max_ml,30,30,1,3,0.05,0.95,0.934752501596228,42,0.0,1,0.0,1,0.0,1
6318,max_ml,30,30,1,3,0.05,0.95,0.943701411822756,22,0.0,1,0.0,1,0.0,1
6319,max_ml,30,30,1,3,0.05,0.95,0.9144778117398494,18,0.0,1,0.0,1,0.0,1
6320,max_ml,30,30,1,3,0.05,0.95,0.9352223481759332,11,1.0,1,1.0,1,1.0,1
6321,max_ml,30,30,1,3,0.05,0.95,0.917950415699457,17,0.0,1,0.0,1,0.0,1
6322,max_ml,30,30,1,3,0.05,0.95,0.9457526665374496,25,0.0,1,0.0,1,0.0,1
6323,max_ml,30,30,1,3,0.05,0.95,0.940288202142434,32,0.0,1,0.0,1,0.0,1
6324,max_ml,30,30,1,3,0.05,0.95,0.8934431049326177,11,1.0,1,1.0,1,1.0,1
6325,max_ml,30,30,1,3,0.05,0.95,0.8656682583496919,3,1.0,1,1.0,1,1.0,1
6326,max_ml,30,30,1,3,0.05,0.95,0.932672449134614,15,0.0,1,0.0,1,0.0,1
6327,max_ml,30,30,1,3,0.05,0.95,0.9445849792943444,20,0.0,1,0.0,1,0.0,1
6328,max_ml,30,30,1,3,0.05,0.95,0.8930029721809771,15,0.0,1,0.0,1,0.0,1
6329,max_ml,30,30,1,3,0.05,0.95,0.8638789817959265,7,1.0,1,1.0,1,1.0,1
6330,max_ml,30,30,1,3,0.05,0.95,0.910029199038245,10,0.0,1,0.0,1,0.0,1
6331,max_ml,30,30,1,3,0.05,0.95,0.9197792552533264,30,0.0,1,0.0,1,0.0,1
6332,max_ml,30,30,1,3,0.05,0.95,0.9271434413505224,14,0.0,1,0.0,1,0.0,1
6333,max_ml,30,30,1,3,0.05,0.95,0.9211901720144692,10,0.0,0,1.0,1,0.0,0
6334,max_ml,30,30,1,3,0.05,0.95,0.9103102474280294,4,1.0,1,1.0,1,1.0,1
6335,max_ml,30,30,1,3,0.05,0.95,0.9298964104791264,25,0.0,1,0.0,1,0.0,1
6336,max_ml,30,30,1,3,0.05,0.95,0.9279029497442728,8,0.0,1,0.0,1,0.0,1
6337,max_ml,30,30,1,3,0.05,0.95,0.9498583331030324,15,0.0,1,0.0,1,0.0,1
6338,max_ml,30,30,1,3,0.05,0.95,0.8402491707294464,8,1.0,1,1.0,1,1.0,1
6339,max_ml,30,30,1,3,0.05,0.95,0.8384468194285829,6,1.0,1,1.0,1,1.0,1
6340,max_ml,30,30,1,3,0.05,0.95,0.9407944696061872,16,0.0,1,0.0,1,0.0,1
6341,max_ml,30,30,1,3,0.05,0.95,0.9064847958267324,11,0.0,1,0.0,1,0.0,1
6342,max_ml,30,30,1,3,0.05,0.95,0.9110443056779356,4,1.0,1,1.0,1,1.0,1
6343,max_ml,30,30,1,3,0.05,0.95,0.936097533195483,32,0.0,1,0.0,1,0.0,1
6344,max_ml,30,30,1,3,0.05,0.95,0.9281751410954038,37,0.0,1,0.0,1,0.0,1
6345,max_ml,30,30,1,3,0.05,0.95,0.878787207678934,19,0.0,1,0.0,1,0.0,1
6346,max_ml,30,30,1,3,0.05,0.95,0.948064840517964,13,0.0,0,0.0,0,1.0,1
6347,max_ml,30,30,1,3,0.05,0.95,0.880536328349265,12,1.0,1,1.0,1,1.0,1
6348,max_ml,30,30,1,3,0.05,0.95,0.9446409570614612,58,0.0,1,0.0,1,0.0,1
6349,max_ml,30,30,1,3,0.05,0.95,0.8951130720263115,17,0.0,1,0.0,1,0.0,1
6350,max_ml,30,30,1,3,0.05,0.95,0.9444444438904368,15,0.0,1,0.0,1,0.0,1
6351,max_ml,30,30,1,3,0.05,0.95,0.8972295329028249,11,0.0,1,0.0,1,0.0,1
6352,max_ml,30,30,1,3,0.05,0.95,0.9416173094557456,34,0.0,1,0.0,1,0.0,1
6353,max_ml,30,30,1,3,0.05,0.95,0.9012061393331886,8,0.0,1,0.0,1,0.0,1
6354,max_ml,30,30,1,3,0.05,0.95,0.905920788338068,10,0.0,1,0.0,1,0.0,1
6355,max_ml,30,30,1,3,0.05,0.95,0.89536149054686,27,0.0,1,0.0,1,0.0,1
6356,max_ml,30,30,1,3,0.05,0.95,0.9365527432236652,27,0.0,1,0.0,1,0.0,1
6357,max_ml,30,30,1,3,0.05,0.95,0.9028350072394656,26,0.0,1,0.0,1,0.0,1
6358,max_ml,30,30,1,3,0.05,0.95,0.9394607281296884,107,0.0,1,0.0,1,0.0,1
6359,max_ml,30,30,1,3,0.05,0.95,0.8265739917741518,9,1.0,1,1.0,1,1.0,1
6360,max_ml,30,30,1,3,0.05,0.95,0.9367613713050004,16,0.0,1,0.0,1,0.0,1
6361,max_ml,30,30,1,3,0.05,0.95,0.9455566125086088,16,0.0,1,0.0,1,0.0,1
6362,max_ml,30,30,1,3,0.05,0.95,0.8938344682326856,14,0.0,1,0.0,1,0.0,1
6363,max_ml,30,30,1,3,0.05,0.95,0.9193399848987752,12,0.0,1,0.0,1,0.0,1
6364,max_ml,30,30,1,3,0.05,0.95,0.9299683045137088,12,0.0,1,0.0,1,0.0,1
6365,max_ml,30,30,1,3,0.05,0.95,0.9227097406404748,14,0.0,0,1.0,1,1.0,1
6366,max_ml,30,30,1,3,0.05,0.95,0.9498594564129826,13,0.0,1,0.0,1,0.0,1
6367,max_ml,30,30,1,3,0.05,0.95,0.8371191452974056,10,1.0,1,1.0,1,1.0,1
6368,max_ml,30,30,1,3,0.05,0.95,0.9457056898086246,7,1.0,1,1.0,1,1.0,1
6369,max_ml,30,30,1,3,0.05,0.95,0.9113021747546132,11,0.0,1,0.0,1,0.0,1
6370,max_ml,30,30,1,3,0.05,0.95,0.9401048232276036,21,0.0,1,0.0,1,0.0,1
6371,max_ml,30,30,1,3,0.05,0.95,0.9451144766451242,13,0.0,1,0.0,1,0.0,1
6372,max_ml,30,30,1,3,0.05,0.95,0.9235967598416064,16,0.0,1,0.0,1,0.0,1
6373,max_ml,30,30,1,3,0.05,0.95,0.9278383673078552,40,0.0,1,0.0,1,0.0,1
6374,max_ml,30,30,1,3,0.05,0.95,0.9283322783226982,26,0.0,1,0.0,1,0.0,1
6375,max_ml,30,30,1,3,0.05,0.95,0.9158475563095466,20,0.0,1,0.0,1,0.0,1
6376,max_ml,30,30,1,3,0.05,0.95,0.9148053424196912,11,0.0,1,0.0,1,0.0,1
6377,max_ml,30,30,1,3,0.05,0.95,0.9403411092626364,15,0.0,1,0.0,1,0.0,1
6378,max_ml,30,30,1,3,0.05,0.95,0.8193434883673577,12,0.0,0,1.0,1,0.0,0
6379,max_ml,30,30,1,3,0.05,0.95,0.9419495889209304,18,0.0,1,0.0,1,0.0,1
6380,max_ml,30,30,1,3,0.05,0.95,0.9484606814959798,12,0.0,1,0.0,1,0.0,1
6381,max_ml,30,30,1,3,0.05,0.95,0.9437197339527232,19,0.0,1,0.0,1,0.0,1
6382,max_ml,30,30,1,3,0.05,0.95,0.9188108364093462,17,0.0,1,0.0,1,0.0,1
6383,max_ml,30,30,1,3,0.05,0.95,0.9386029754769688,14,1.0,1,1.0,1,1.0,1
6384,max_ml,30,30,1,3,0.05,0.95,0.9168745247445668,16,0.0,1,0.0,1,0.0,1
6385,max_ml,30,30,1,3,0.05,0.95,0.8797720290456508,13,0.0,1,0.0,1,0.0,1
6386,max_ml,30,30,1,3,0.05,0.95,0.8914964751510454,46,0.0,1,0.0,1,0.0,1
6387,max_ml,30,30,1,3,0.05,0.95,0.9280767168692284,22,0.0,1,0.0,1,0.0,1
6388,max_ml,30,30,1,3,0.05,0.95,0.9080662992683084,9,1.0,1,1.0,1,1.0,1
6389,max_ml,30,30,1,3,0.05,0.95,0.9158965166640324,7,1.0,1,1.0,1,1.0,1
6390,max_ml,30,30,1,3,0.05,0.95,0.9349226085288048,48,0.0,1,0.0,1,0.0,1
6391,max_ml,30,30,1,3,0.05,0.95,0.9451886279475769,27,0.0,1,0.0,1,0.0,1
6392,max_ml,30,30,1,3,0.05,0.95,0.9237660566507704,9,0.0,1,0.0,1,0.0,1
6393,max_ml,30,30,1,3,0.05,0.95,0.8775211650929433,19,0.0,1,0.0,1,0.0,1
6394,max_ml,30,30,1,3,0.05,0.95,0.8567559463157103,7,1.0,1,1.0,1,1.0,1
6395,max_ml,30,30,1,3,0.05,0.95,0.8987423883904246,12,0.0,1,0.0,1,0.0,1
6396,max_ml,30,30,1,3,0.05,0.95,0.9488393622856264,39,0.0,1,0.0,1,0.0,1
6397,max_ml,30,30,1,3,0.05,0.95,0.8780763637962784,36,0.0,1,0.0,1,0.0,1
6398,max_ml,30,30,1,3,0.05,0.95,0.944119022607356,12,0.0,1,0.0,1,0.0,1
6399,max_ml,30,30,1,3,0.05,0.95,0.8641750337058496,15,0.0,1,0.0,1,0.0,1
6400,max_ml,30,30,1,3,0.05,0.95,0.9455575315813234,69,0.0,1,0.0,1,0.0,1
6401,max_ml,30,30,1,3,0.05,0.95,0.9209133847146516,21,0.0,1,0.0,1,0.0,1
6402,max_ml,30,30,1,3,0.05,0.95,0.936879571612533,28,0.0,1,0.0,1,0.0,1
6403,max_ml,30,30,1,3,0.05,0.95,0.9394979629398896,16,0.0,1,0.0,1,0.0,1
6404,max_ml,30,30,1,3,0.05,0.95,0.8173241262956703,26,0.0,1,0.0,1,0.0,1
6405,max_ml,30,30,1,3,0.05,0.95,0.9347031860870894,35,0.0,1,0.0,1,0.0,1
6406,max_ml,30,30,1,3,0.05,0.95,0.937330218491828,13,0.0,1,0.0,1,0.0,1
6407,max_ml,30,30,1,3,0.05,0.95,0.9473426847483212,20,0.0,1,0.0,1,0.0,1
6408,max_ml,30,30,1,3,0.05,0.95,0.9163582045841832,9,0.0,1,0.0,1,0.0,1
6409,max_ml,30,30,1,3,0.05,0.95,0.8792597374749332,21,0.0,1,0.0,1,0.0,1
6410,max_ml,30,30,1,3,0.05,0.95,0.910010442195576,17,0.0,1,0.0,1,0.0,1
6411,max_ml,30,30,1,3,0.05,0.95,0.884359646657764,9,0.0,1,0.0,1,0.0,1
6412,max_ml,30,30,1,3,0.05,0.95,0.9120013383244732,16,0.0,1,0.0,1,0.0,1
6413,max_ml,30,30,1,3,0.05,0.95,0.9299103673680476,20,0.0,1,0.0,1,0.0,1
6414,max_ml,30,30,1,3,0.05,0.95,0.9061696327369652,19,0.0,1,0.0,1,0.0,1
6415,max_ml,30,30,1,3,0.05,0.95,0.9357261666132572,26,0.0,1,0.0,1,0.0,1
6416,max_ml,30,30,1,3,0.05,0.95,0.90352921891536,7,1.0,1,1.0,1,1.0,1
6417,max_ml,30,30,1,3,0.05,0.95,0.8519376497665168,20,0.0,1,0.0,1,0.0,1
6418,max_ml,30,30,1,3,0.05,0.95,0.8862679417978485,10,0.0,1,0.0,1,0.0,1
6419,max_ml,30,30,1,3,0.05,0.95,0.9419409533523208,20,0.0,1,0.0,1,0.0,1
6420,max_ml,30,30,1,3,0.05,0.95,0.8789858753898112,5,1.0,1,1.0,1,1.0,1
6421,max_ml,30,30,1,3,0.05,0.95,0.8984237010923651,10,1.0,1,1.0,1,0.0,0
6422,max_ml,30,30,1,3,0.05,0.95,0.9033946541208138,43,0.0,1,0.0,1,0.0,1
6423,max_ml,30,30,1,3,0.05,0.95,0.9366652503767072,22,0.0,1,0.0,1,0.0,1
6424,max_ml,30,30,1,3,0.05,0.95,0.9335120324011364,24,0.0,1,0.0,1,0.0,1
6425,max_ml,30,30,1,3,0.05,0.95,0.9250873203055068,21,0.0,1,0.0,1,0.0,1
6426,max_ml,30,30,1,3,0.05,0.95,0.9335184640060724,11,0.0,1,0.0,1,0.0,1
6427,max_ml,30,30,1,3,0.05,0.95,0.9275399200628652,11,0.0,0,1.0,1,0.0,0
6428,max_ml,30,30,1,3,0.05,0.95,0.8817558850938312,12,0.0,0,1.0,1,1.0,1
6429,max_ml,30,30,1,3,0.05,0.95,0.9335980154847634,19,0.0,1,0.0,1,0.0,1
6430,max_ml,30,30,1,3,0.05,0.95,0.9228410683779265,21,0.0,1,0.0,1,0.0,1
6431,max_ml,30,30,1,3,0.05,0.95,0.919397976760787,11,0.0,1,0.0,1,0.0,1
6432,max_ml,30,30,1,3,0.05,0.95,0.9409192962660724,19,0.0,1,0.0,1,0.0,1
6433,max_ml,30,30,1,3,0.05,0.95,0.9444644524492368,31,0.0,1,0.0,1,0.0,1
6434,max_ml,30,30,1,3,0.05,0.95,0.9448021667277272,38,0.0,1,0.0,1,0.0,1
6435,max_ml,30,30,1,3,0.05,0.95,0.917519273182349,25,0.0,1,0.0,1,0.0,1
6436,max_ml,30,30,1,3,0.05,0.95,0.9437611613856968,18,0.0,1,0.0,1,0.0,1
6437,max_ml,30,30,1,3,0.05,0.95,0.9410453340166184,26,0.0,1,0.0,1,0.0,1
6438,max_ml,30,30,1,3,0.05,0.95,0.9291191081946693,16,0.0,1,0.0,1,0.0,1
6439,max_ml,30,30,1,3,0.05,0.95,0.8350149655850495,10,1.0,1,1.0,1,1.0,1
6440,max_ml,30,30,1,3,0.05,0.95,0.932542921584516,21,0.0,1,0.0,1,0.0,1
6441,max_ml,30,30,1,3,0.05,0.95,0.942960663865336,14,0.0,1,0.0,1,0.0,1
6442,max_ml,30,30,1,3,0.05,0.95,0.9484156082303072,27,0.0,1,0.0,1,0.0,1
6443,max_ml,30,30,1,3,0.05,0.95,0.8874197026174818,12,0.0,0,1.0,1,1.0,1
6444,max_ml,30,30,1,3,0.05,0.95,0.9415912882855332,18,0.0,1,0.0,1,0.0,1
6445,max_ml,30,30,1,3,0.05,0.95,0.8593905965233041,8,0.0,0,1.0,1,0.0,0
6446,max_ml,30,30,1,3,0.05,0.95,0.8069617264620691,13,1.0,1,1.0,1,1.0,1
6447,max_ml,30,30,1,3,0.05,0.95,0.9323902598952928,12,0.0,1,0.0,1,0.0,1
6448,max_ml,30,30,1,3,0.05,0.95,0.8824756958722798,9,0.0,1,0.0,1,0.0,1
6449,max_ml,30,30,1,3,0.05,0.95,0.9468586881682516,21,0.0,1,0.0,1,0.0,1
6450,max_ml,30,30,1,3,0.05,0.95,0.9436330729475582,19,0.0,1,0.0,1,0.0,1
6451,max_ml,30,30,1,3,0.05,0.95,0.9456027268160336,21,0.0,1,0.0,1,0.0,1
6452,max_ml,30,30,1,3,0.05,0.95,0.924473628330823,37,0.0,1,0.0,1,0.0,1
6453,max_ml,30,30,1,3,0.05,0.95,0.9231266944360996,20,0.0,1,0.0,1,0.0,1
6454,max_ml,30,30,1,3,0.05,0.95,0.9412741787521728,29,0.0,1,0.0,1,0.0,1
6455,max_ml,30,30,1,3,0.05,0.95,0.848006900787,14,0.0,1,0.0,1,0.0,1
6456,max_ml,30,30,1,3,0.05,0.95,0.922878402270398,11,0.0,1,0.0,1,0.0,1
6457,max_ml,30,30,1,3,0.05,0.95,0.8360270051159889,31,0.0,1,0.0,1,0.0,1
6458,max_ml,30,30,1,3,0.05,0.95,0.9479610719791712,50,0.0,1,0.0,1,0.0,1
6459,max_ml,30,30,1,3,0.05,0.95,0.905964254484086,18,0.0,1,0.0,1,0.0,1
6460,max_ml,30,30,1,3,0.05,0.95,0.941931159189226,20,0.0,1,0.0,1,0.0,1
6461,max_ml,30,30,1,3,0.05,0.95,0.935226809241284,16,0.0,1,0.0,1,0.0,1
6462,max_ml,30,30,1,3,0.05,0.95,0.7951437626462201,7,1.0,1,1.0,1,1.0,1
6463,max_ml,30,30,1,3,0.05,0.95,0.9437781467170928,20,0.0,0,1.0,1,1.0,1
6464,max_ml,30,30,1,3,0.05,0.95,0.9328444597960716,14,0.0,1,0.0,1,0.0,1
6465,max_ml,30,30,1,3,0.05,0.95,0.9425187158140148,29,0.0,1,0.0,1,0.0,1
6466,max_ml,30,30,1,3,0.05,0.95,0.9174976449268613,13,0.0,1,0.0,1,0.0,1
6467,max_ml,30,30,1,3,0.05,0.95,0.937001750145502,20,0.0,1,0.0,1,0.0,1
6468,max_ml,30,30,1,3,0.05,0.95,0.9068348731414436,14,0.0,1,0.0,1,0.0,1
6469,max_ml,30,30,1,3,0.05,0.95,0.8811936365160068,12,0.0,1,0.0,1,0.0,1
6470,max_ml,30,30,1,3,0.05,0.95,0.9148899605587208,83,0.0,1,0.0,1,0.0,1
6471,max_ml,30,30,1,3,0.05,0.95,0.9394949092232784,21,0.0,1,0.0,1,0.0,1
6472,max_ml,30,30,1,3,0.05,0.95,0.9422826083069542,10,1.0,1,1.0,1,1.0,1
6473,max_ml,30,30,1,3,0.05,0.95,0.9370516338588144,33,0.0,1,0.0,1,0.0,1
6474,max_ml,30,30,1,3,0.05,0.95,0.899409461305282,13,0.0,0,1.0,1,0.0,0
6475,max_ml,30,30,1,3,0.05,0.95,0.9187243866941508,9,1.0,1,1.0,1,1.0,1
6476,max_ml,30,30,1,3,0.05,0.95,0.894381049380921,9,0.0,0,1.0,1,0.0,0
6477,max_ml,30,30,1,3,0.05,0.95,0.9460647358479962,16,0.0,1,0.0,1,0.0,1
6478,max_ml,30,30,1,3,0.05,0.95,0.8601938792233115,19,1.0,1,1.0,1,1.0,1
6479,max_ml,30,30,1,3,0.05,0.95,0.9311535185987296,10,1.0,1,1.0,1,1.0,1
6480,max_ml,30,30,1,3,0.05,0.95,0.946205616149565,10,0.0,0,1.0,1,0.0,0
6481,max_ml,30,30,1,3,0.05,0.95,0.9467279497808326,16,0.0,1,0.0,1,0.0,1
6482,max_ml,30,30,1,3,0.05,0.95,0.8222369816020456,7,1.0,1,1.0,1,1.0,1
6483,max_ml,30,30,1,3,0.05,0.95,0.92811106589727,9,0.0,1,0.0,1,0.0,1
6484,max_ml,30,30,1,3,0.05,0.95,0.94240327133089,47,0.0,1,0.0,1,0.0,1
6485,max_ml,30,30,1,3,0.05,0.95,0.9499991815830332,7,1.0,1,1.0,1,0.0,0
6486,max_ml,30,30,1,3,0.05,0.95,0.9130086190468086,14,0.0,1,0.0,1,0.0,1
6487,max_ml,30,30,1,3,0.05,0.95,0.9498705384179492,12,0.0,1,0.0,1,0.0,1
6488,max_ml,30,30,1,3,0.05,0.95,0.9284352753200208,16,0.0,0,0.0,0,1.0,1
6489,max_ml,30,30,1,3,0.05,0.95,0.9459702097491892,28,0.0,1,0.0,1,0.0,1
6490,max_ml,30,30,1,3,0.05,0.95,0.9059310741570806,10,1.0,1,1.0,1,1.0,1
6491,max_ml,30,30,1,3,0.05,0.95,0.8579652868148229,6,1.0,1,1.0,1,1.0,1
6492,max_ml,30,30,1,3,0.05,0.95,0.8977686808186058,19,0.0,1,0.0,1,0.0,1
6493,max_ml,30,30,1,3,0.05,0.95,0.9034846458748796,6,1.0,1,1.0,1,1.0,1
6494,max_ml,30,30,1,3,0.05,0.95,0.9182957392597626,15,0.0,1,0.0,1,0.0,1
6495,max_ml,30,30,1,3,0.05,0.95,0.93667772062985,17,0.0,1,0.0,1,0.0,1
6496,max_ml,30,30,1,3,0.05,0.95,0.9105748844907696,11,0.0,1,0.0,1,0.0,1
6497,max_ml,30,30,1,3,0.05,0.95,0.9393450413896396,50,0.0,1,0.0,1,0.0,1
6498,max_ml,30,30,1,3,0.05,0.95,0.9436949850252716,17,0.0,1,0.0,1,0.0,1
6499,max_ml,30,30,1,3,0.05,0.95,0.9308766227780092,18,0.0,0,0.0,0,1.0,1
6500,max_ml,30,30,1,3,0.05,0.95,0.9329567657432224,24,0.0,1,0.0,1,0.0,1
6501,max_ml,30,30,1,3,0.05,0.95,0.9489644546261228,19,0.0,1,0.0,1,0.0,1
6502,max_ml,30,30,1,3,0.05,0.95,0.9459723910395968,17,0.0,1,0.0,1,0.0,1
6503,max_ml,30,30,1,3,0.05,0.95,0.9340879549163776,6,1.0,1,1.0,1,0.0,0
6504,max_ml,30,30,1,3,0.05,0.95,0.9227823454809309,18,0.0,0,0.0,0,1.0,1
6505,max_ml,30,30,1,3,0.05,0.95,0.8894087574617053,20,0.0,1,0.0,1,0.0,1
6506,max_ml,30,30,1,3,0.05,0.95,0.9139144317581962,17,0.0,0,0.0,0,1.0,1
6507,max_ml,30,30,1,3,0.05,0.95,0.9301891620770398,19,0.0,1,0.0,1,0.0,1
6508,max_ml,30,30,1,3,0.05,0.95,0.9265343773615836,20,0.0,1,0.0,1,0.0,1
6509,max_ml,30,30,1,3,0.05,0.95,0.8952820465192887,27,0.0,1,0.0,1,0.0,1
6510,max_ml,30,30,1,3,0.05,0.95,0.9323627752941394,11,0.0,1,0.0,1,0.0,1
6511,max_ml,30,30,1,3,0.05,0.95,0.9099287104055636,42,0.0,1,0.0,1,0.0,1
6512,max_ml,30,30,1,3,0.05,0.95,0.939633312781734,67,0.0,1,0.0,1,0.0,1
6513,max_ml,30,30,1,3,0.05,0.95,0.9408760167736988,9,1.0,1,1.0,1,0.0,0
6514,max_ml,30,30,1,3,0.05,0.95,0.9068196303481844,20,0.0,1,0.0,1,0.0,1
6515,max_ml,30,30,1,3,0.05,0.95,0.9082744869555888,26,0.0,1,0.0,1,0.0,1
6516,max_ml,30,30,1,3,0.05,0.95,0.9106493428929427,15,0.0,0,1.0,1,0.0,0
6517,max_ml,30,30,1,3,0.05,0.95,0.8589030850761995,15,0.0,1,0.0,1,0.0,1
6518,max_ml,30,30,1,3,0.05,0.95,0.949195017081477,14,0.0,1,0.0,1,0.0,1
6519,max_ml,30,30,1,3,0.05,0.95,0.9206647459050334,12,0.0,1,0.0,1,0.0,1
6520,max_ml,30,30,1,3,0.05,0.95,0.9447871366297272,42,0.0,1,0.0,1,0.0,1
6521,max_ml,30,30,1,3,0.05,0.95,0.9264096010666274,33,0.0,1,0.0,1,0.0,1
6522,max_ml,30,30,1,3,0.05,0.95,0.9435526525382898,107,0.0,1,0.0,1,0.0,1
6523,max_ml,30,30,1,3,0.05,0.95,0.9194033612842516,52,0.0,1,0.0,1,0.0,1
6524,max_ml,30,30,1,3,0.05,0.95,0.9056717285958336,13,1.0,1,1.0,1,0.0,0
6525,max_ml,30,30,1,3,0.05,0.95,0.9023358874991776,19,1.0,1,1.0,1,0.0,0
6526,max_ml,30,30,1,3,0.05,0.95,0.9391862238980088,18,0.0,1,0.0,1,0.0,1
6527,max_ml,30,30,1,3,0.05,0.95,0.910492158452922,15,1.0,1,1.0,1,1.0,1
6528,max_ml,30,30,1,3,0.05,0.95,0.8656230897410166,11,0.0,1,0.0,1,0.0,1
6529,max_ml,30,30,1,3,0.05,0.95,0.9043422729314228,27,0.0,1,0.0,1,0.0,1
6530,max_ml,30,30,1,3,0.05,0.95,0.918167996470792,29,0.0,1,0.0,1,0.0,1
6531,max_ml,30,30,1,3,0.05,0.95,0.9491303955627168,20,0.0,1,0.0,1,0.0,1
6532,max_ml,30,30,1,3,0.05,0.95,0.9397611560579078,38,0.0,1,0.0,1,0.0,1
6533,max_ml,30,30,1,3,0.05,0.95,0.93463920133146,21,0.0,1,0.0,1,0.0,1
6534,max_ml,30,30,1,3,0.05,0.95,0.9452126903581284,11,0.0,0,1.0,1,0.0,0
6535,max_ml,30,30,1,3,0.05,0.95,0.9231443529636698,14,0.0,1,0.0,1,0.0,1
6536,max_ml,30,30,1,3,0.05,0.95,0.8839885173366536,13,0.0,1,0.0,1,0.0,1
6537,max_ml,30,30,1,3,0.05,0.95,0.8810303149213122,8,1.0,1,0.0,0,1.0,1
6538,max_ml,30,30,1,3,0.05,0.95,0.9317059083671272,56,0.0,1,0.0,1,0.0,1
6539,max_ml,30,30,1,3,0.05,0.95,0.8964713100785493,21,0.0,0,1.0,1,1.0,1
6540,max_ml,30,30,1,3,0.05,0.95,0.9341635695381728,26,0.0,1,0.0,1,0.0,1
6541,max_ml,30,30,1,3,0.05,0.95,0.9467260468011364,61,0.0,1,0.0,1,0.0,1
6542,max_ml,30,30,1,3,0.05,0.95,0.9398338075778108,25,0.0,1,0.0,1,0.0,1
6543,max_ml,30,30,1,3,0.05,0.95,0.946778230926564,5,1.0,1,1.0,1,1.0,1
6544,max_ml,30,30,1,3,0.05,0.95,0.9434831009508294,48,0.0,1,0.0,1,0.0,1
6545,max_ml,30,30,1,3,0.05,0.95,0.902089727093064,14,0.0,1,0.0,1,0.0,1
6546,max_ml,30,30,1,3,0.05,0.95,0.936493820398494,31,0.0,1,0.0,1,0.0,1
6547,max_ml,30,30,1,3,0.05,0.95,0.8899399223769469,22,0.0,1,0.0,1,0.0,1
6548,max_ml,30,30,1,3,0.05,0.95,0.9314947339397144,12,0.0,1,0.0,1,0.0,1
6549,max_ml,30,30,1,3,0.05,0.95,0.9429451695994928,26,0.0,1,0.0,1,0.0,1
6550,max_ml,30,30,1,3,0.05,0.95,0.9377365749264313,24,0.0,1,0.0,1,0.0,1
6551,max_ml,30,30,1,3,0.05,0.95,0.927692162792336,10,0.0,1,0.0,1,0.0,1
6552,max_ml,30,30,1,3,0.05,0.95,0.931652094610859,8,1.0,1,1.0,1,1.0,1
6553,max_ml,30,30,1,3,0.05,0.95,0.9253896148808772,10,0.0,1,0.0,1,0.0,1
6554,max_ml,30,30,1,3,0.05,0.95,0.9362941427076328,12,0.0,1,0.0,1,0.0,1
6555,max_ml,30,30,1,3,0.05,0.95,0.9470835982469168,28,0.0,1,0.0,1,0.0,1
6556,max_ml,30,30,1,3,0.05,0.95,0.9261406893861688,35,0.0,1,0.0,1,0.0,1
6557,max_ml,30,30,1,3,0.05,0.95,0.9226044185239468,15,0.0,1,0.0,1,0.0,1
6558,max_ml,30,30,1,3,0.05,0.95,0.9233745220008652,10,0.0,1,0.0,1,0.0,1
6559,max_ml,30,30,1,3,0.05,0.95,0.9436433860161773,11,0.0,1,0.0,1,0.0,1
6560,max_ml,30,30,1,3,0.05,0.95,0.9347838684602164,24,0.0,1,0.0,1,0.0,1
6561,max_ml,30,30,1,3,0.05,0.95,0.943612040873982,23,0.0,1,0.0,1,0.0,1
6562,max_ml,30,30,1,3,0.05,0.95,0.8977755743960119,8,1.0,1,1.0,1,1.0,1
6563,max_ml,30,30,1,3,0.05,0.95,0.9494376340118046,17,0.0,1,0.0,1,0.0,1
6564,max_ml,30,30,1,3,0.05,0.95,0.923664398695508,17,1.0,1,1.0,1,1.0,1
6565,max_ml,30,30,1,3,0.05,0.95,0.945206327695566,13,0.0,1,0.0,1,0.0,1
6566,max_ml,30,30,1,3,0.05,0.95,0.9483056171336418,18,0.0,0,0.0,0,1.0,1
6567,max_ml,30,30,1,3,0.05,0.95,0.9328537225510082,17,0.0,1,0.0,1,0.0,1
6568,max_ml,30,30,1,3,0.05,0.95,0.843268506854558,10,1.0,1,1.0,1,1.0,1
6569,max_ml,30,30,1,3,0.05,0.95,0.9030137069771008,16,0.0,1,0.0,1,0.0,1
6570,max_ml,30,30,1,3,0.05,0.95,0.920387822045517,7,1.0,1,1.0,1,1.0,1
6571,max_ml,30,30,1,3,0.05,0.95,0.8925242599468977,9,1.0,1,1.0,1,1.0,1
6572,max_ml,30,30,1,3,0.05,0.95,0.8251399699728053,9,1.0,1,1.0,1,1.0,1
6573,max_ml,30,30,1,3,0.05,0.95,0.929188761444372,40,0.0,1,0.0,1,0.0,1
6574,max_ml,30,30,1,3,0.05,0.95,0.92033692702932,12,0.0,1,0.0,1,0.0,1
6575,max_ml,30,30,1,3,0.05,0.95,0.9454019456402928,21,0.0,1,0.0,1,0.0,1
6576,max_ml,30,30,1,3,0.05,0.95,0.9127848961374232,7,0.0,1,0.0,1,0.0,1
6577,max_ml,30,30,1,3,0.05,0.95,0.9108890371782056,10,0.0,1,0.0,1,0.0,1
6578,max_ml,30,30,1,3,0.05,0.95,0.9349290797411202,38,0.0,1,0.0,1,0.0,1
6579,max_ml,30,30,1,3,0.05,0.95,0.893664508417558,12,0.0,1,0.0,1,0.0,1
6580,max_ml,30,30,1,3,0.05,0.95,0.9037831694249182,10,1.0,1,0.0,0,0.0,0
6581,max_ml,30,30,1,3,0.05,0.95,0.9023178871774468,9,0.0,0,1.0,1,0.0,0
6582,max_ml,30,30,1,3,0.05,0.95,0.9141388877565524,10,0.0,1,0.0,1,0.0,1
6583,max_ml,30,30,1,3,0.05,0.95,0.921691044981356,22,0.0,0,0.0,0,1.0,1
6584,max_ml,30,30,1,3,0.05,0.95,0.89910614563658,14,0.0,1,0.0,1,0.0,1
6585,max_ml,30,30,1,3,0.05,0.95,0.9460688649676048,12,0.0,1,0.0,1,0.0,1
6586,max_ml,30,30,1,3,0.05,0.95,0.9346740786259362,12,0.0,1,0.0,1,0.0,1
6587,max_ml,30,30,1,3,0.05,0.95,0.9037906823214724,14,0.0,1,0.0,1,0.0,1
6588,max_ml,30,30,1,3,0.05,0.95,0.8975762696565082,36,0.0,1,0.0,1,0.0,1
6589,max_ml,30,30,1,3,0.05,0.95,0.9273172892802832,15,0.0,1,0.0,1,0.0,1
6590,max_ml,30,30,1,3,0.05,0.95,0.9232955300775144,7,1.0,1,1.0,1,1.0,1
6591,max_ml,30,30,1,3,0.05,0.95,0.9203517334306558,50,0.0,1,0.0,1,0.0,1
6592,max_ml,30,30,1,3,0.05,0.95,0.9124690113748894,31,0.0,1,0.0,1,0.0,1
6593,max_ml,30,30,1,3,0.05,0.95,0.9149435581285774,15,0.0,1,0.0,1,0.0,1
6594,max_ml,30,30,1,3,0.05,0.95,0.9404302632456232,56,0.0,1,0.0,1,0.0,1
6595,max_ml,30,30,1,3,0.05,0.95,0.8672809411024182,19,0.0,1,0.0,1,0.0,1
6596,max_ml,30,30,1,3,0.05,0.95,0.9387547932121968,11,0.0,0,1.0,1,1.0,1
6597,max_ml,30,30,1,3,0.05,0.95,0.8671599803038943,4,1.0,1,1.0,1,1.0,1
6598,max_ml,30,30,1,3,0.05,0.95,0.9462842278832508,34,0.0,1,0.0,1,0.0,1
6599,max_ml,30,30,1,3,0.05,0.95,0.9413343411732938,30,0.0,1,0.0,1,0.0,1
6600,max_ml,30,30,1,3,0.05,0.95,0.8057171574685839,23,0.0,1,0.0,1,0.0,1
6601,max_ml,30,30,1,3,0.05,0.95,0.9492443013428904,15,1.0,1,1.0,1,0.0,0
6602,max_ml,30,30,1,3,0.05,0.95,0.8832074620262541,23,0.0,1,0.0,1,0.0,1
6603,max_ml,30,30,1,3,0.05,0.95,0.8852869547770208,6,1.0,1,1.0,1,1.0,1
6604,max_ml,30,30,1,3,0.05,0.95,0.9028861957317462,18,0.0,1,0.0,1,0.0,1
6605,max_ml,30,30,1,3,0.05,0.95,0.940347997030164,20,0.0,0,1.0,1,1.0,1
6606,max_ml,30,30,1,3,0.05,0.95,0.940851533789226,34,0.0,1,0.0,1,0.0,1
6607,max_ml,30,30,1,3,0.05,0.95,0.9045087431968162,26,0.0,1,0.0,1,0.0,1
6608,max_ml,30,30,1,3,0.05,0.95,0.9008256944730696,21,0.0,1,0.0,1,0.0,1
6609,max_ml,30,30,1,3,0.05,0.95,0.9406923263702488,25,0.0,1,0.0,1,0.0,1
6610,max_ml,30,30,1,3,0.05,0.95,0.8941231568347725,25,0.0,1,0.0,1,0.0,1
6611,max_ml,30,30,1,3,0.05,0.95,0.8619053339653362,17,0.0,1,0.0,1,0.0,1
6612,max_ml,30,30,1,3,0.05,0.95,0.9217564786979574,14,0.0,1,0.0,1,0.0,1
6613,max_ml,30,30,1,3,0.05,0.95,0.9463493284178864,45,0.0,1,0.0,1,0.0,1
6614,max_ml,30,30,1,3,0.05,0.95,0.9497545487016408,70,0.0,1,0.0,1,0.0,1
6615,max_ml,30,30,1,3,0.05,0.95,0.9405794618810482,24,0.0,1,0.0,1,0.0,1
6616,max_ml,30,30,1,3,0.05,0.95,0.9447143879346404,22,0.0,1,0.0,1,0.0,1
6617,max_ml,30,30,1,3,0.05,0.95,0.9381602402944031,18,0.0,1,0.0,1,0.0,1
6618,max_ml,30,30,1,3,0.05,0.95,0.904040388042286,32,0.0,1,0.0,1,0.0,1
6619,max_ml,30,30,1,3,0.05,0.95,0.9139126611061056,16,0.0,1,0.0,1,0.0,1
6620,max_ml,30,30,1,3,0.05,0.95,0.9435140158879384,20,0.0,1,0.0,1,0.0,1
6621,max_ml,30,30,1,3,0.05,0.95,0.9309777103301192,11,0.0,1,0.0,1,0.0,1
6622,max_ml,30,30,1,3,0.05,0.95,0.9326592207698527,8,1.0,1,1.0,1,1.0,1
6623,max_ml,30,30,1,3,0.05,0.95,0.9413142531796213,4,1.0,1,1.0,1,1.0,1
6624,max_ml,30,30,1,3,0.05,0.95,0.8655436075388401,14,0.0,1,0.0,1,0.0,1
6625,max_ml,30,30,1,3,0.05,0.95,0.9357798537732944,34,0.0,1,0.0,1,0.0,1
6626,max_ml,30,30,1,3,0.05,0.95,0.9361982192238564,20,0.0,1,0.0,1,0.0,1
6627,max_ml,30,30,1,3,0.05,0.95,0.9384269696768202,20,0.0,1,0.0,1,0.0,1
6628,max_ml,30,30,1,3,0.05,0.95,0.9065591257841592,26,0.0,1,0.0,1,0.0,1
6629,max_ml,30,30,1,3,0.05,0.95,0.9418284042698438,13,0.0,1,0.0,1,0.0,1
6630,max_ml,30,30,1,3,0.05,0.95,0.9183454400500316,21,0.0,1,0.0,1,0.0,1
6631,max_ml,30,30,1,3,0.05,0.95,0.933421109887182,16,0.0,1,0.0,1,0.0,1
6632,max_ml,30,30,1,3,0.05,0.95,0.9315862104535158,24,0.0,1,0.0,1,0.0,1
6633,max_ml,30,30,1,3,0.05,0.95,0.9272425558100332,30,0.0,1,0.0,1,0.0,1
6634,max_ml,30,30,1,3,0.05,0.95,0.9144782497151154,18,0.0,1,0.0,1,0.0,1
6635,max_ml,30,30,1,3,0.05,0.95,0.9475901049066118,24,0.0,1,0.0,1,0.0,1
6636,max_ml,30,30,1,3,0.05,0.95,0.9457638134085656,12,0.0,1,0.0,1,0.0,1
6637,max_ml,30,30,1,3,0.05,0.95,0.9377860861634322,11,1.0,1,1.0,1,0.0,0
6638,max_ml,30,30,1,3,0.05,0.95,0.9130019859153355,14,0.0,1,0.0,1,0.0,1
6639,max_ml,30,30,1,3,0.05,0.95,0.9281940863634122,22,0.0,1,0.0,1,0.0,1
6640,max_ml,30,30,1,3,0.05,0.95,0.9155643330638814,9,0.0,1,0.0,1,0.0,1
6641,max_ml,30,30,1,3,0.05,0.95,0.9047065570559694,16,0.0,1,0.0,1,0.0,1
6642,max_ml,30,30,1,3,0.05,0.95,0.9041292825309808,10,1.0,1,1.0,1,1.0,1
6643,max_ml,30,30,1,3,0.05,0.95,0.89555256837785,8,0.0,1,0.0,1,0.0,1
6644,max_ml,30,30,1,3,0.05,0.95,0.9228344532365774,40,0.0,1,0.0,1,0.0,1
6645,max_ml,30,30,1,3,0.05,0.95,0.9463808498731464,21,0.0,1,0.0,1,0.0,1
6646,max_ml,30,30,1,3,0.05,0.95,0.9334314333257104,30,0.0,1,0.0,1,0.0,1
6647,max_ml,30,30,1,3,0.05,0.95,0.944429082135048,19,0.0,1,0.0,1,0.0,1
6648,max_ml,30,30,1,3,0.05,0.95,0.9447128512404936,37,0.0,1,0.0,1,0.0,1
6649,max_ml,30,30,1,3,0.05,0.95,0.8867250483212067,17,0.0,1,0.0,1,0.0,1
6650,max_ml,30,30,1,3,0.05,0.95,0.9466210064621664,37,0.0,1,0.0,1,0.0,1
6651,max_ml,30,30,1,3,0.05,0.95,0.888137479090252,12,0.0,1,0.0,1,0.0,1
6652,max_ml,30,30,1,3,0.05,0.95,0.9130320568750468,25,0.0,1,0.0,1,0.0,1
6653,max_ml,30,30,1,3,0.05,0.95,0.9494863915204402,44,0.0,1,0.0,1,0.0,1
6654,max_ml,30,30,1,3,0.05,0.95,0.9223440503629547,13,0.0,1,0.0,1,0.0,1
6655,max_ml,30,30,1,3,0.05,0.95,0.9411593998150004,15,0.0,1,0.0,1,0.0,1
6656,max_ml,30,30,1,3,0.05,0.95,0.9461551280355722,18,0.0,1,0.0,1,0.0,1
6657,max_ml,30,30,1,3,0.05,0.95,0.9148265689563908,7,1.0,1,1.0,1,1.0,1
6658,max_ml,30,30,1,3,0.05,0.95,0.9269107791712377,26,0.0,1,0.0,1,0.0,1
6659,max_ml,30,30,1,3,0.05,0.95,0.9406064196190028,18,0.0,1,0.0,1,0.0,1
6660,max_ml,30,30,1,3,0.05,0.95,0.9116295107801654,24,0.0,1,0.0,1,0.0,1
6661,max_ml,30,30,1,3,0.05,0.95,0.9145880499168012,24,0.0,1,0.0,1,0.0,1
6662,max_ml,30,30,1,3,0.05,0.95,0.8871006391040104,14,0.0,1,0.0,1,0.0,1
6663,max_ml,30,30,1,3,0.05,0.95,0.9379457650110176,7,1.0,1,1.0,1,1.0,1
6664,max_ml,30,30,1,3,0.05,0.95,0.918866190356005,15,0.0,1,0.0,1,0.0,1
6665,max_ml,30,30,1,3,0.05,0.95,0.8902720091466988,21,0.0,1,0.0,1,0.0,1
6666,max_ml,30,30,1,3,0.05,0.95,0.890225235244272,15,0.0,1,0.0,1,0.0,1
6667,max_ml,30,30,1,3,0.05,0.95,0.9052183424192825,6,1.0,1,1.0,1,0.0,0
6668,max_ml,30,30,1,3,0.05,0.95,0.9250430752422616,60,0.0,1,0.0,1,0.0,1
6669,max_ml,30,30,1,3,0.05,0.95,0.8964635700429512,14,0.0,1,0.0,1,0.0,1
6670,max_ml,30,30,1,3,0.05,0.95,0.9274010594603844,14,0.0,1,0.0,1,0.0,1
6671,max_ml,30,30,1,3,0.05,0.95,0.9482052142454735,17,0.0,1,0.0,1,0.0,1
6672,max_ml,30,30,1,3,0.05,0.95,0.9179424153321196,26,0.0,1,0.0,1,0.0,1
6673,max_ml,30,30,1,3,0.05,0.95,0.9062464839431956,10,1.0,1,1.0,1,1.0,1
6674,max_ml,30,30,1,3,0.05,0.95,0.910409399998014,31,0.0,1,0.0,1,0.0,1
6675,max_ml,30,30,1,3,0.05,0.95,0.9409596262155868,20,0.0,1,0.0,1,0.0,1
6676,max_ml,30,30,1,3,0.05,0.95,0.9497553906763352,19,0.0,1,0.0,1,0.0,1
6677,max_ml,30,30,1,3,0.05,0.95,0.928380259824141,18,0.0,1,0.0,1,0.0,1
6678,max_ml,30,30,1,3,0.05,0.95,0.9407752440613294,44,0.0,1,0.0,1,0.0,1
6679,max_ml,30,30,1,3,0.05,0.95,0.9488841724773308,8,1.0,1,1.0,1,1.0,1
6680,max_ml,30,30,1,3,0.05,0.95,0.8852105825482485,9,0.0,1,0.0,1,0.0,1
6681,max_ml,30,30,1,3,0.05,0.95,0.912292373212944,40,0.0,1,0.0,1,0.0,1
6682,max_ml,30,30,1,3,0.05,0.95,0.8956321153885455,32,0.0,1,0.0,1,0.0,1
6683,max_ml,30,30,1,3,0.05,0.95,0.9023332477451615,44,0.0,1,0.0,1,0.0,1
6684,max_ml,30,30,1,3,0.05,0.95,0.94535971042363,23,0.0,1,0.0,1,0.0,1
6685,max_ml,30,30,1,3,0.05,0.95,0.8962720069367315,13,1.0,1,1.0,1,1.0,1
6686,max_ml,30,30,1,3,0.05,0.95,0.9088228783438472,9,0.0,1,0.0,1,0.0,1
6687,max_ml,30,30,1,3,0.05,0.95,0.9458523291487034,14,0.0,1,0.0,1,0.0,1
6688,max_ml,30,30,1,3,0.05,0.95,0.9025027519826764,30,0.0,1,0.0,1,0.0,1
6689,max_ml,30,30,1,3,0.05,0.95,0.8961367629148503,13,1.0,1,1.0,1,0.0,0
6690,max_ml,30,30,1,3,0.05,0.95,0.94606235835536,44,0.0,1,0.0,1,0.0,1
6691,max_ml,30,30,1,3,0.05,0.95,0.9432921485692056,39,0.0,1,0.0,1,0.0,1
6692,max_ml,30,30,1,3,0.05,0.95,0.9491724407925604,26,0.0,1,0.0,1,0.0,1
6693,max_ml,30,30,1,3,0.05,0.95,0.9491600065775052,14,0.0,1,0.0,1,0.0,1
6694,max_ml,30,30,1,3,0.05,0.95,0.9497286652659352,38,0.0,1,0.0,1,0.0,1
6695,max_ml,30,30,1,3,0.05,0.95,0.9366920303060752,6,1.0,1,1.0,1,1.0,1
6696,max_ml,30,30,1,3,0.05,0.95,0.9125292165704634,10,0.0,1,0.0,1,0.0,1
6697,max_ml,30,30,1,3,0.05,0.95,0.9469895423691702,16,0.0,1,0.0,1,0.0,1
6698,max_ml,30,30,1,3,0.05,0.95,0.8933770653291053,26,0.0,1,0.0,1,0.0,1
6699,max_ml,30,30,1,3,0.05,0.95,0.9198073921202624,10,0.0,1,0.0,1,0.0,1
6700,max_ml,30,30,1,3,0.05,0.95,0.9176495620036136,12,0.0,1,0.0,1,0.0,1
6701,max_ml,30,30,1,3,0.05,0.95,0.9453124477033148,20,0.0,1,0.0,1,0.0,1
6702,max_ml,30,30,1,3,0.05,0.95,0.9109627924360436,25,0.0,1,0.0,1,0.0,1
6703,max_ml,30,30,1,3,0.05,0.95,0.9368564662382318,10,0.0,1,0.0,1,0.0,1
6704,max_ml,30,30,1,3,0.05,0.95,0.924098927811876,21,0.0,1,0.0,1,0.0,1
6705,max_ml,30,30,1,3,0.05,0.95,0.9189424430527008,17,0.0,1,0.0,1,0.0,1
6706,max_ml,30,30,1,3,0.05,0.95,0.942703370593574,39,0.0,1,0.0,1,0.0,1
6707,max_ml,30,30,1,3,0.05,0.95,0.9476443109936072,14,0.0,1,0.0,1,0.0,1
6708,max_ml,30,30,1,3,0.05,0.95,0.9392798657778708,18,0.0,1,0.0,1,0.0,1
6709,max_ml,30,30,1,3,0.05,0.95,0.9115121258734872,12,0.0,1,0.0,1,0.0,1
6710,max_ml,30,30,1,3,0.05,0.95,0.925315943868703,59,0.0,1,0.0,1,0.0,1
6711,max_ml,30,30,1,3,0.05,0.95,0.9415399788657972,17,0.0,1,0.0,1,0.0,1
6712,max_ml,30,30,1,3,0.05,0.95,0.8752772627915951,11,1.0,1,1.0,1,1.0,1
6713,max_ml,30,30,1,3,0.05,0.95,0.922611887436535,13,0.0,1,0.0,1,0.0,1
6714,max_ml,30,30,1,3,0.05,0.95,0.9423593841206508,29,0.0,1,0.0,1,0.0,1
6715,max_ml,30,30,1,3,0.05,0.95,0.8266566169346484,7,1.0,1,1.0,1,1.0,1
6716,max_ml,30,30,1,3,0.05,0.95,0.9437301920514652,55,0.0,1,0.0,1,0.0,1
6717,max_ml,30,30,1,3,0.05,0.95,0.9297034140940508,13,0.0,1,0.0,1,0.0,1
6718,max_ml,30,30,1,3,0.05,0.95,0.9004386092245916,25,0.0,0,0.0,0,1.0,1
6719,max_ml,30,30,1,3,0.05,0.95,0.929208064704891,20,0.0,1,0.0,1,0.0,1
6720,max_ml,30,30,1,3,0.05,0.95,0.8952087289524181,19,0.0,1,0.0,1,0.0,1
6721,max_ml,30,30,1,3,0.05,0.95,0.949988100098116,15,0.0,1,0.0,1,0.0,1
6722,max_ml,30,30,1,3,0.05,0.95,0.9437394606532584,20,0.0,1,0.0,1,0.0,1
6723,max_ml,30,30,1,3,0.05,0.95,0.920845334661468,15,0.0,1,0.0,1,0.0,1
6724,max_ml,30,30,1,3,0.05,0.95,0.9164062496423,15,0.0,1,0.0,1,0.0,1
6725,max_ml,30,30,1,3,0.05,0.95,0.8754813437572347,9,1.0,1,1.0,1,0.0,0
6726,max_ml,30,30,1,3,0.05,0.95,0.924253374594796,9,1.0,1,1.0,1,0.0,0
6727,max_ml,30,30,1,3,0.05,0.95,0.9365350978880844,21,0.0,1,0.0,1,0.0,1
6728,max_ml,30,30,1,3,0.05,0.95,0.9107274444347064,23,0.0,1,0.0,1,0.0,1
6729,max_ml,30,30,1,3,0.05,0.95,0.9205528653076992,13,0.0,1,0.0,1,0.0,1
6730,max_ml,30,30,1,3,0.05,0.95,0.9328432595920856,20,0.0,1,0.0,1,0.0,1
6731,max_ml,30,30,1,3,0.05,0.95,0.9433148043538446,36,0.0,1,0.0,1,0.0,1
6732,max_ml,30,30,1,3,0.05,0.95,0.8523174201025426,19,0.0,1,0.0,1,0.0,1
6733,max_ml,30,30,1,3,0.05,0.95,0.8640422341010734,5,1.0,1,1.0,1,1.0,1
6734,max_ml,30,30,1,3,0.05,0.95,0.9393132681299768,17,0.0,1,0.0,1,0.0,1
6735,max_ml,30,30,1,3,0.05,0.95,0.9063154991134084,38,0.0,1,0.0,1,0.0,1
6736,max_ml,30,30,1,3,0.05,0.95,0.9315158011518933,32,0.0,1,0.0,1,0.0,1
6737,max_ml,30,30,1,3,0.05,0.95,0.9127906816783596,26,0.0,1,0.0,1,0.0,1
6738,max_ml,30,30,1,3,0.05,0.95,0.9387802104808308,20,0.0,1,0.0,1,0.0,1
6739,max_ml,30,30,1,3,0.05,0.95,0.9454859265836458,16,0.0,1,0.0,1,0.0,1
6740,max_ml,30,30,1,3,0.05,0.95,0.9115880395425432,10,0.0,1,0.0,1,0.0,1
6741,max_ml,30,30,1,3,0.05,0.95,0.9484772220120348,26,0.0,1,0.0,1,0.0,1
6742,max_ml,30,30,1,3,0.05,0.95,0.838721306996896,21,0.0,1,0.0,1,0.0,1
6743,max_ml,30,30,1,3,0.05,0.95,0.9477433614854182,28,0.0,1,0.0,1,0.0,1
6744,max_ml,30,30,1,3,0.05,0.95,0.9386202726763836,34,0.0,1,0.0,1,0.0,1
6745,max_ml,30,30,1,3,0.05,0.95,0.9001344723553997,18,0.0,1,0.0,1,0.0,1
6746,max_ml,30,30,1,3,0.05,0.95,0.9209869972259856,12,0.0,1,0.0,1,0.0,1
6747,max_ml,30,30,1,3,0.05,0.95,0.9493052557384272,51,0.0,1,0.0,1,0.0,1
6748,max_ml,30,30,1,3,0.05,0.95,0.9208876279584214,14,0.0,1,0.0,1,0.0,1
6749,max_ml,30,30,1,3,0.05,0.95,0.9434652219834384,39,0.0,1,0.0,1,0.0,1
6750,max_ml,30,30,1,3,0.05,0.95,0.9371192743061916,15,0.0,1,0.0,1,0.0,1
6751,max_ml,30,30,1,3,0.05,0.95,0.9392972295478764,27,0.0,1,0.0,1,0.0,1
6752,max_ml,30,30,1,3,0.05,0.95,0.943568499453038,16,0.0,1,0.0,1,0.0,1
6753,max_ml,30,30,1,3,0.05,0.95,0.8625926884757884,12,0.0,0,1.0,1,1.0,1
6754,max_ml,30,30,1,3,0.05,0.95,0.8999096372595515,18,0.0,1,0.0,1,0.0,1
6755,max_ml,30,30,1,3,0.05,0.95,0.9413061994775144,66,0.0,1,0.0,1,0.0,1
6756,max_ml,30,30,1,3,0.05,0.95,0.9311736910300956,23,0.0,1,0.0,1,0.0,1
6757,max_ml,30,30,1,3,0.05,0.95,0.9342121682758076,15,0.0,1,0.0,1,0.0,1
6758,max_ml,30,30,1,3,0.05,0.95,0.946435659001506,42,0.0,1,0.0,1,0.0,1
6759,max_ml,30,30,1,3,0.05,0.95,0.9167152580570602,31,0.0,1,0.0,1,0.0,1
6760,max_ml,30,30,1,3,0.05,0.95,0.931131187750734,19,0.0,1,0.0,1,0.0,1
6761,max_ml,30,30,1,3,0.05,0.95,0.9373793967481676,30,0.0,1,0.0,1,0.0,1
6762,max_ml,30,30,1,3,0.05,0.95,0.9452973022170555,11,1.0,1,1.0,1,1.0,1
6763,max_ml,30,30,1,3,0.05,0.95,0.9423020095908756,45,0.0,1,0.0,1,0.0,1
6764,max_ml,30,30,1,3,0.05,0.95,0.8731731554833709,7,1.0,1,1.0,1,1.0,1
6765,max_ml,30,30,1,3,0.05,0.95,0.924872802273748,7,1.0,1,1.0,1,0.0,0
6766,max_ml,30,30,1,3,0.05,0.95,0.9267996661800249,26,0.0,1,0.0,1,0.0,1
6767,max_ml,30,30,1,3,0.05,0.95,0.9134419861326614,17,0.0,1,0.0,1,0.0,1
6768,max_ml,30,30,1,3,0.05,0.95,0.9156646025976116,30,0.0,1,0.0,1,0.0,1
6769,max_ml,30,30,1,3,0.05,0.95,0.9272981465616288,31,0.0,1,0.0,1,0.0,1
6770,max_ml,30,30,1,3,0.05,0.95,0.8981800335746875,23,0.0,1,0.0,1,0.0,1
6771,max_ml,30,30,1,3,0.05,0.95,0.9148169876997368,10,0.0,1,0.0,1,0.0,1
6772,max_ml,30,30,1,3,0.05,0.95,0.8925808385361197,14,0.0,0,1.0,1,1.0,1
6773,max_ml,30,30,1,3,0.05,0.95,0.9497626711202184,11,0.0,1,0.0,1,0.0,1
6774,max_ml,30,30,1,3,0.05,0.95,0.9363561876400724,13,0.0,1,0.0,1,0.0,1
6775,max_ml,30,30,1,3,0.05,0.95,0.93015884238868,16,0.0,1,0.0,1,0.0,1
6776,max_ml,30,30,1,3,0.05,0.95,0.8845461622905354,24,0.0,1,0.0,1,0.0,1
6777,max_ml,30,30,1,3,0.05,0.95,0.9353018232588782,25,0.0,1,0.0,1,0.0,1
6778,max_ml,30,30,1,3,0.05,0.95,0.9353679462042443,14,0.0,1,0.0,1,0.0,1
6779,max_ml,30,30,1,3,0.05,0.95,0.9479225288289284,95,0.0,1,0.0,1,0.0,1
6780,max_ml,30,30,1,3,0.05,0.95,0.9417092702331052,29,0.0,1,0.0,1,0.0,1
6781,max_ml,30,30,1,3,0.05,0.95,0.9009829908615816,15,0.0,1,0.0,1,0.0,1
6782,max_ml,30,30,1,3,0.05,0.95,0.9440289509865374,34,0.0,1,0.0,1,0.0,1
6783,max_ml,30,30,1,3,0.05,0.95,0.9478526657963664,68,0.0,1,0.0,1,0.0,1
6784,max_ml,30,30,1,3,0.05,0.95,0.9428026097730772,11,0.0,1,0.0,1,0.0,1
6785,max_ml,30,30,1,3,0.05,0.95,0.9258371068526828,12,0.0,0,1.0,1,1.0,1
6786,max_ml,30,30,1,3,0.05,0.95,0.904546220686946,17,0.0,1,0.0,1,0.0,1
6787,max_ml,30,30,1,3,0.05,0.95,0.9260174439806188,12,0.0,1,0.0,1,0.0,1
6788,max_ml,30,30,1,3,0.05,0.95,0.9309826660567994,9,1.0,1,1.0,1,1.0,1
6789,max_ml,30,30,1,3,0.05,0.95,0.90000952779236,17,0.0,1,0.0,1,0.0,1
6790,max_ml,30,30,1,3,0.05,0.95,0.9217269721779004,18,0.0,1,0.0,1,0.0,1
6791,max_ml,30,30,1,3,0.05,0.95,0.93356336586941,18,0.0,1,0.0,1,0.0,1
6792,max_ml,30,30,1,3,0.05,0.95,0.928515726814939,11,0.0,1,0.0,1,0.0,1
6793,max_ml,30,30,1,3,0.05,0.95,0.9322062268224728,23,0.0,1,0.0,1,0.0,1
6794,max_ml,30,30,1,3,0.05,0.95,0.9440240122838646,66,0.0,1,0.0,1,0.0,1
6795,max_ml,30,30,1,3,0.05,0.95,0.914926809437292,18,0.0,1,0.0,1,0.0,1
6796,max_ml,30,30,1,3,0.05,0.95,0.9091985452119472,16,0.0,1,0.0,1,0.0,1
6797,max_ml,30,30,1,3,0.05,0.95,0.9466974784157158,15,0.0,1,0.0,1,0.0,1
6798,max_ml,30,30,1,3,0.05,0.95,0.9410989553472204,16,0.0,1,0.0,1,0.0,1
6799,max_ml,30,30,1,3,0.05,0.95,0.8672011262629761,12,0.0,0,1.0,1,0.0,0
6800,max_ml,30,30,1,3,0.05,0.95,0.9341588434004232,22,0.0,1,0.0,1,0.0,1
6801,max_ml,30,30,1,3,0.05,0.95,0.928797035569956,28,0.0,1,0.0,1,0.0,1
6802,max_ml,30,30,1,3,0.05,0.95,0.862181901034898,10,0.0,1,0.0,1,0.0,1
6803,max_ml,30,30,1,3,0.05,0.95,0.9328214754503324,25,0.0,1,0.0,1,0.0,1
6804,max_ml,30,30,1,3,0.05,0.95,0.9290894635159116,6,1.0,1,1.0,1,1.0,1
6805,max_ml,30,30,1,3,0.05,0.95,0.9242101032020708,24,0.0,1,0.0,1,0.0,1
6806,max_ml,30,30,1,3,0.05,0.95,0.9464181025714186,24,0.0,1,0.0,1,0.0,1
6807,max_ml,30,30,1,3,0.05,0.95,0.947366580762686,20,0.0,1,0.0,1,0.0,1
6808,max_ml,30,30,1,3,0.05,0.95,0.9492733110900088,32,0.0,1,0.0,1,0.0,1
6809,max_ml,30,30,1,3,0.05,0.95,0.9491263735496976,23,0.0,1,0.0,1,0.0,1
6810,max_ml,30,30,1,3,0.05,0.95,0.9426095092632626,61,0.0,1,0.0,1,0.0,1
6811,max_ml,30,30,1,3,0.05,0.95,0.942075684763346,17,0.0,1,0.0,1,0.0,1
6812,max_ml,30,30,1,3,0.05,0.95,0.857030663146896,8,1.0,1,1.0,1,1.0,1
6813,max_ml,30,30,1,3,0.05,0.95,0.943159103656322,14,0.0,1,0.0,1,0.0,1
6814,max_ml,30,30,1,3,0.05,0.95,0.9415230958550193,35,0.0,1,0.0,1,0.0,1
6815,max_ml,30,30,1,3,0.05,0.95,0.9352537771998886,9,0.0,0,1.0,1,0.0,0
6816,max_ml,30,30,1,3,0.05,0.95,0.8988336637323683,20,0.0,1,0.0,1,0.0,1
6817,max_ml,30,30,1,3,0.05,0.95,0.901653930591913,9,1.0,1,0.0,0,0.0,0
6818,max_ml,30,30,1,3,0.05,0.95,0.9337529481490764,5,1.0,1,1.0,1,1.0,1
6819,max_ml,30,30,1,3,0.05,0.95,0.9259886807691444,32,0.0,1,0.0,1,0.0,1
6820,max_ml,30,30,1,3,0.05,0.95,0.9370883341993008,14,0.0,1,0.0,1,0.0,1
6821,max_ml,30,30,1,3,0.05,0.95,0.9306621225379382,31,0.0,1,0.0,1,0.0,1
6822,max_ml,30,30,1,3,0.05,0.95,0.883802785447279,12,0.0,1,0.0,1,0.0,1
6823,max_ml,30,30,1,3,0.05,0.95,0.863755058481995,13,0.0,1,0.0,1,0.0,1
6824,max_ml,30,30,1,3,0.05,0.95,0.939536064115404,12,0.0,1,0.0,1,0.0,1
6825,max_ml,30,30,1,3,0.05,0.95,0.9266730618280112,8,0.0,0,1.0,1,1.0,1
6826,max_ml,30,30,1,3,0.05,0.95,0.9482738998903848,9,0.0,1,0.0,1,0.0,1
6827,max_ml,30,30,1,3,0.05,0.95,0.9426932035060744,17,0.0,1,0.0,1,0.0,1
6828,max_ml,30,30,1,3,0.05,0.95,0.9295279135235064,17,0.0,1,0.0,1,0.0,1
6829,max_ml,30,30,1,3,0.05,0.95,0.9223121736893052,32,0.0,1,0.0,1,0.0,1
6830,max_ml,30,30,1,3,0.05,0.95,0.9301246031904338,26,0.0,1,0.0,1,0.0,1
6831,max_ml,30,30,1,3,0.05,0.95,0.9362336568501102,16,0.0,1,0.0,1,0.0,1
6832,max_ml,30,30,1,3,0.05,0.95,0.9478606872157463,20,0.0,1,0.0,1,0.0,1
6833,max_ml,30,30,1,3,0.05,0.95,0.9470052059983486,12,0.0,1,0.0,1,0.0,1
6834,max_ml,30,30,1,3,0.05,0.95,0.9496123255822192,17,0.0,1,0.0,1,0.0,1
6835,max_ml,30,30,1,3,0.05,0.95,0.928207041868462,22,0.0,1,0.0,1,0.0,1
6836,max_ml,30,30,1,3,0.05,0.95,0.9369729861789268,17,0.0,1,0.0,1,0.0,1
6837,max_ml,30,30,1,3,0.05,0.95,0.9459479110485052,15,0.0,0,1.0,1,0.0,0
6838,max_ml,30,30,1,3,0.05,0.95,0.9418837182342404,24,0.0,1,0.0,1,0.0,1
6839,max_ml,30,30,1,3,0.05,0.95,0.8870588767663321,19,0.0,0,1.0,1,1.0,1
6840,max_ml,30,30,1,3,0.05,0.95,0.94925593428474,36,0.0,1,0.0,1,0.0,1
6841,max_ml,30,30,1,3,0.05,0.95,0.911537350151082,7,1.0,1,1.0,1,1.0,1
6842,max_ml,30,30,1,3,0.05,0.95,0.9429438590644372,28,0.0,1,0.0,1,0.0,1
6843,max_ml,30,30,1,3,0.05,0.95,0.904984620156173,10,1.0,1,1.0,1,1.0,1
6844,max_ml,30,30,1,3,0.05,0.95,0.9293975103209596,14,0.0,1,0.0,1,0.0,1
6845,max_ml,30,30,1,3,0.05,0.95,0.8985499809926761,17,0.0,1,0.0,1,0.0,1
6846,max_ml,30,30,1,3,0.05,0.95,0.946485549318533,16,0.0,1,0.0,1,0.0,1
6847,max_ml,30,30,1,3,0.05,0.95,0.9429072063073856,28,0.0,1,0.0,1,0.0,1
6848,max_ml,30,30,1,3,0.05,0.95,0.907974909315525,11,1.0,1,1.0,1,1.0,1
6849,max_ml,30,30,1,3,0.05,0.95,0.892642218041212,25,0.0,1,0.0,1,0.0,1
6850,max_ml,30,30,1,3,0.05,0.95,0.9437223605453516,51,0.0,1,0.0,1,0.0,1
6851,max_ml,30,30,1,3,0.05,0.95,0.9351409742617676,21,0.0,1,0.0,1,0.0,1
6852,max_ml,30,30,1,3,0.05,0.95,0.9152138565688644,44,0.0,1,0.0,1,0.0,1
6853,max_ml,30,30,1,3,0.05,0.95,0.9489400694737972,110,0.0,1,0.0,1,0.0,1
6854,max_ml,30,30,1,3,0.05,0.95,0.9288396197815882,15,0.0,1,0.0,1,0.0,1
6855,max_ml,30,30,1,3,0.05,0.95,0.949894968591654,7,0.0,0,1.0,1,1.0,1
6856,max_ml,30,30,1,3,0.05,0.95,0.9183884245709444,27,0.0,1,0.0,1,0.0,1
6857,max_ml,30,30,1,3,0.05,0.95,0.927008053995077,31,0.0,1,0.0,1,0.0,1
6858,max_ml,30,30,1,3,0.05,0.95,0.9156585293991952,26,0.0,1,0.0,1,0.0,1
6859,max_ml,30,30,1,3,0.05,0.95,0.9362215948491012,37,0.0,1,0.0,1,0.0,1
6860,max_ml,30,30,1,3,0.05,0.95,0.9347490799019158,19,0.0,1,0.0,1,0.0,1
6861,max_ml,30,30,1,3,0.05,0.95,0.937682978393136,35,0.0,1,0.0,1,0.0,1
6862,max_ml,30,30,1,3,0.05,0.95,0.9468940079837656,20,0.0,1,0.0,1,0.0,1
6863,max_ml,30,30,1,3,0.05,0.95,0.9038250609419588,4,1.0,1,1.0,1,1.0,1
6864,max_ml,30,30,1,3,0.05,0.95,0.9392657549328356,35,0.0,1,0.0,1,0.0,1
6865,max_ml,30,30,1,3,0.05,0.95,0.8964084383779806,23,0.0,1,0.0,1,0.0,1
6866,max_ml,30,30,1,3,0.05,0.95,0.9110212996001844,22,0.0,1,0.0,1,0.0,1
6867,max_ml,30,30,1,3,0.05,0.95,0.9402476027505556,29,0.0,1,0.0,1,0.0,1
6868,max_ml,30,30,1,3,0.05,0.95,0.85620052197188,20,0.0,1,0.0,1,0.0,1
6869,max_ml,30,30,1,3,0.05,0.95,0.9235282630960866,17,0.0,1,0.0,1,0.0,1
6870,max_ml,30,30,1,3,0.05,0.95,0.9201393385268476,17,0.0,1,0.0,1,0.0,1
6871,max_ml,30,30,1,3,0.05,0.95,0.942001849652686,25,0.0,1,0.0,1,0.0,1
6872,max_ml,30,30,1,3,0.05,0.95,0.937218886745406,24,0.0,1,0.0,1,0.0,1
6873,max_ml,30,30,1,3,0.05,0.95,0.9455892920773632,59,0.0,1,0.0,1,0.0,1
6874,max_ml,30,30,1,3,0.05,0.95,0.8995346081474169,21,0.0,1,0.0,1,0.0,1
6875,max_ml,30,30,1,3,0.05,0.95,0.9431628559561024,10,0.0,1,0.0,1,0.0,1
6876,max_ml,30,30,1,3,0.05,0.95,0.940516909444406,38,0.0,1,0.0,1,0.0,1
6877,max_ml,30,30,1,3,0.05,0.95,0.9330521271380608,21,0.0,1,0.0,1,0.0,1
6878,max_ml,30,30,1,3,0.05,0.95,0.9182145396626508,12,0.0,1,0.0,1,0.0,1
6879,max_ml,30,30,1,3,0.05,0.95,0.8889283948144544,11,1.0,1,1.0,1,0.0,0
6880,max_ml,30,30,1,3,0.05,0.95,0.9315000623045592,18,0.0,0,0.0,0,1.0,1
6881,max_ml,30,30,1,3,0.05,0.95,0.9184613122816944,16,0.0,1,0.0,1,0.0,1
6882,max_ml,30,30,1,3,0.05,0.95,0.895861360566705,25,0.0,1,0.0,1,0.0,1
6883,max_ml,30,30,1,3,0.05,0.95,0.9494430314591354,55,0.0,1,0.0,1,0.0,1
6884,max_ml,30,30,1,3,0.05,0.95,0.9105480446513816,8,1.0,1,1.0,1,1.0,1
6885,max_ml,30,30,1,3,0.05,0.95,0.9439918718933492,18,0.0,1,0.0,1,0.0,1
6886,max_ml,30,30,1,3,0.05,0.95,0.9251735191518472,6,1.0,1,1.0,1,1.0,1
6887,max_ml,30,30,1,3,0.05,0.95,0.9297354432417276,21,0.0,1,0.0,1,0.0,1
6888,max_ml,30,30,1,3,0.05,0.95,0.8317198959022927,8,1.0,1,0.0,0,0.0,0
6889,max_ml,30,30,1,3,0.05,0.95,0.9240621129985076,18,0.0,1,0.0,1,0.0,1
6890,max_ml,30,30,1,3,0.05,0.95,0.9482601032314172,11,0.0,1,0.0,1,0.0,1
6891,max_ml,30,30,1,3,0.05,0.95,0.8693995359835484,10,0.0,1,0.0,1,0.0,1
6892,max_ml,30,30,1,3,0.05,0.95,0.9468560492614476,6,1.0,1,1.0,1,1.0,1
6893,max_ml,30,30,1,3,0.05,0.95,0.930647894032644,29,0.0,1,0.0,1,0.0,1
6894,max_ml,30,30,1,3,0.05,0.95,0.9309777105697876,16,0.0,1,0.0,1,0.0,1
6895,max_ml,30,30,1,3,0.05,0.95,0.8123370418454371,11,1.0,1,1.0,1,1.0,1
6896,max_ml,30,30,1,3,0.05,0.95,0.9032221629248086,26,0.0,1,0.0,1,0.0,1
6897,max_ml,30,30,1,3,0.05,0.95,0.9455097660673636,7,1.0,1,1.0,1,0.0,0
6898,max_ml,30,30,1,3,0.05,0.95,0.9030106669113374,24,0.0,1,0.0,1,0.0,1
6899,max_ml,30,30,1,3,0.05,0.95,0.8770088523111139,19,0.0,1,0.0,1,0.0,1
6900,max_ml,30,30,1,3,0.05,0.95,0.8876370793070015,25,0.0,1,0.0,1,0.0,1
6901,max_ml,30,30,1,3,0.05,0.95,0.9071402721512009,26,0.0,1,0.0,1,0.0,1
6902,max_ml,30,30,1,3,0.05,0.95,0.940777300677016,28,0.0,1,0.0,1,0.0,1
6903,max_ml,30,30,1,3,0.05,0.95,0.914920745294274,42,0.0,1,0.0,1,0.0,1
6904,max_ml,30,30,1,3,0.05,0.95,0.9115796228389016,9,1.0,1,1.0,1,1.0,1
6905,max_ml,30,30,1,3,0.05,0.95,0.8866877298560842,12,0.0,0,0.0,0,1.0,1
6906,max_ml,30,30,1,3,0.05,0.95,0.9328199210200728,22,0.0,1,0.0,1,0.0,1
6907,max_ml,30,30,1,3,0.05,0.95,0.9285234460179675,37,0.0,1,0.0,1,0.0,1
6908,max_ml,30,30,1,3,0.05,0.95,0.9417516325472632,45,0.0,1,0.0,1,0.0,1
6909,max_ml,30,30,1,3,0.05,0.95,0.9410828135570994,5,1.0,1,1.0,1,1.0,1
6910,max_ml,30,30,1,3,0.05,0.95,0.9386396210225878,20,0.0,1,0.0,1,0.0,1
6911,max_ml,30,30,1,3,0.05,0.95,0.9380946448461274,28,0.0,1,0.0,1,0.0,1
6912,max_ml,30,30,1,3,0.05,0.95,0.9475281605150948,25,0.0,1,0.0,1,0.0,1
6913,max_ml,30,30,1,3,0.05,0.95,0.9252741156951872,17,0.0,1,0.0,1,0.0,1
6914,max_ml,30,30,1,3,0.05,0.95,0.9451992513357992,31,0.0,1,0.0,1,0.0,1
6915,max_ml,30,30,1,3,0.05,0.95,0.939150578634264,25,0.0,0,0.0,0,1.0,1
6916,max_ml,30,30,1,3,0.05,0.95,0.9383233713150988,20,0.0,1,0.0,1,0.0,1
6917,max_ml,30,30,1,3,0.05,0.95,0.8437056534989835,8,1.0,1,1.0,1,1.0,1
6918,max_ml,30,30,1,3,0.05,0.95,0.9261325853551404,36,0.0,1,0.0,1,0.0,1
6919,max_ml,30,30,1,3,0.05,0.95,0.9397892721566172,44,0.0,1,0.0,1,0.0,1
6920,max_ml,30,30,1,3,0.05,0.95,0.9426580020503128,14,0.0,1,0.0,1,0.0,1
6921,max_ml,30,30,1,3,0.05,0.95,0.9241924164406302,29,0.0,1,0.0,1,0.0,1
6922,max_ml,30,30,1,3,0.05,0.95,0.9245723051854176,36,0.0,1,0.0,1,0.0,1
6923,max_ml,30,30,1,3,0.05,0.95,0.8913800002169109,10,0.0,1,0.0,1,0.0,1
6924,max_ml,30,30,1,3,0.05,0.95,0.91753872751474,17,0.0,1,0.0,1,0.0,1
6925,max_ml,30,30,1,3,0.05,0.95,0.8671651670534494,18,0.0,1,0.0,1,0.0,1
6926,max_ml,30,30,1,3,0.05,0.95,0.90105716310707,12,1.0,1,1.0,1,0.0,0
6927,max_ml,30,30,1,3,0.05,0.95,0.902802894448176,7,1.0,1,1.0,1,1.0,1
6928,max_ml,30,30,1,3,0.05,0.95,0.8888423618701928,30,0.0,1,0.0,1,0.0,1
6929,max_ml,30,30,1,3,0.05,0.95,0.9022757775586816,37,0.0,1,0.0,1,0.0,1
6930,max_ml,30,30,1,3,0.05,0.95,0.9193728862673904,20,0.0,1,0.0,1,0.0,1
6931,max_ml,30,30,1,3,0.05,0.95,0.9393732126069514,38,0.0,1,0.0,1,0.0,1
6932,max_ml,30,30,1,3,0.05,0.95,0.9450110959173054,37,0.0,1,0.0,1,0.0,1
6933,max_ml,30,30,1,3,0.05,0.95,0.9165089562656668,67,0.0,1,0.0,1,0.0,1
6934,max_ml,30,30,1,3,0.05,0.95,0.8983558677151378,20,0.0,1,0.0,1,0.0,1
6935,max_ml,30,30,1,3,0.05,0.95,0.91510933086487,20,0.0,1,0.0,1,0.0,1
6936,max_ml,30,30,1,3,0.05,0.95,0.9180755490391572,17,0.0,1,0.0,1,0.0,1
6937,max_ml,30,30,1,3,0.05,0.95,0.9494873735537268,10,1.0,1,0.0,0,0.0,0
6938,max_ml,30,30,1,3,0.05,0.95,0.9355700118899252,31,0.0,1,0.0,1,0.0,1
6939,max_ml,30,30,1,3,0.05,0.95,0.9415787916410936,58,0.0,1,0.0,1,0.0,1
6940,max_ml,30,30,1,3,0.05,0.95,0.9013199517707896,10,1.0,1,1.0,1,1.0,1
6941,max_ml,30,30,1,3,0.05,0.95,0.9468377918580934,47,0.0,1,0.0,1,0.0,1
6942,max_ml,30,30,1,3,0.05,0.95,0.9442308816507028,55,0.0,1,0.0,1,0.0,1
6943,max_ml,30,30,1,3,0.05,0.95,0.946969432049148,18,0.0,1,0.0,1,0.0,1
6944,max_ml,30,30,1,3,0.05,0.95,0.9447449763356576,20,0.0,1,0.0,1,0.0,1
6945,max_ml,30,30,1,3,0.05,0.95,0.9086619291150814,8,0.0,0,1.0,1,1.0,1
6946,max_ml,30,30,1,3,0.05,0.95,0.9227590230667436,15,0.0,0,0.0,0,1.0,1
6947,max_ml,30,30,1,3,0.05,0.95,0.8958867329893108,18,0.0,1,0.0,1,0.0,1
6948,max_ml,30,30,1,3,0.05,0.95,0.9484122941669508,32,0.0,1,0.0,1,0.0,1
6949,max_ml,30,30,1,3,0.05,0.95,0.9473533397634204,48,0.0,1,0.0,1,0.0,1
6950,max_ml,30,30,1,3,0.05,0.95,0.9469164441690237,17,0.0,1,0.0,1,0.0,1
6951,max_ml,30,30,1,3,0.05,0.95,0.894895920529349,24,0.0,1,0.0,1,0.0,1
6952,max_ml,30,30,1,3,0.05,0.95,0.911376647588657,23,0.0,1,0.0,1,0.0,1
6953,max_ml,30,30,1,3,0.05,0.95,0.9402339777731228,25,0.0,1,0.0,1,0.0,1
6954,max_ml,30,30,1,3,0.05,0.95,0.9230277264086728,20,0.0,1,0.0,1,0.0,1
6955,max_ml,30,30,1,3,0.05,0.95,0.9385374000368496,11,0.0,1,0.0,1,0.0,1
6956,max_ml,30,30,1,3,0.05,0.95,0.935929479818082,24,0.0,1,0.0,1,0.0,1
6957,max_ml,30,30,1,3,0.05,0.95,0.932000471336012,18,0.0,1,0.0,1,0.0,1
6958,max_ml,30,30,1,3,0.05,0.95,0.9166195247628453,6,1.0,1,1.0,1,1.0,1
6959,max_ml,30,30,1,3,0.05,0.95,0.9480621156168914,40,0.0,1,0.0,1,0.0,1
6960,max_ml,30,30,1,3,0.05,0.95,0.9098257096400648,14,0.0,1,0.0,1,0.0,1
6961,max_ml,30,30,1,3,0.05,0.95,0.926770619286056,40,0.0,1,0.0,1,0.0,1
6962,max_ml,30,30,1,3,0.05,0.95,0.9318160844906695,11,0.0,1,0.0,1,0.0,1
6963,max_ml,30,30,1,3,0.05,0.95,0.9469841601267516,20,0.0,1,0.0,1,0.0,1
6964,max_ml,30,30,1,3,0.05,0.95,0.8566779505158243,9,0.0,0,1.0,1,1.0,1
6965,max_ml,30,30,1,3,0.05,0.95,0.9339030894351292,21,0.0,1,0.0,1,0.0,1
6966,max_ml,30,30,1,3,0.05,0.95,0.9448552884370028,49,0.0,1,0.0,1,0.0,1
6967,max_ml,30,30,1,3,0.05,0.95,0.8815704041515317,13,0.0,1,0.0,1,0.0,1
6968,max_ml,30,30,1,3,0.05,0.95,0.9200140398389224,29,0.0,1,0.0,1,0.0,1
6969,max_ml,30,30,1,3,0.05,0.95,0.9411349850040356,58,0.0,1,0.0,1,0.0,1
6970,max_ml,30,30,1,3,0.05,0.95,0.9480201441624844,31,0.0,1,0.0,1,0.0,1
6971,max_ml,30,30,1,3,0.05,0.95,0.8897329307563583,9,0.0,1,0.0,1,0.0,1
6972,max_ml,30,30,1,3,0.05,0.95,0.8599410060421661,27,0.0,1,0.0,1,0.0,1
6973,max_ml,30,30,1,3,0.05,0.95,0.9094129885971122,36,0.0,1,0.0,1,0.0,1
6974,max_ml,30,30,1,3,0.05,0.95,0.9488075032745532,34,0.0,1,0.0,1,0.0,1
6975,max_ml,30,30,1,3,0.05,0.95,0.9389698065595296,40,0.0,1,0.0,1,0.0,1
6976,max_ml,30,30,1,3,0.05,0.95,0.8096716698966572,12,1.0,1,1.0,1,1.0,1
6977,max_ml,30,30,1,3,0.05,0.95,0.9451473254506224,44,0.0,1,0.0,1,0.0,1
6978,max_ml,30,30,1,3,0.05,0.95,0.9214240934782488,6,1.0,1,1.0,1,1.0,1
6979,max_ml,30,30,1,3,0.05,0.95,0.9141280964842864,29,0.0,1,0.0,1,0.0,1
6980,max_ml,30,30,1,3,0.05,0.95,0.8594291883472633,9,1.0,1,1.0,1,1.0,1
6981,max_ml,30,30,1,3,0.05,0.95,0.9375729308514412,16,0.0,1,0.0,1,0.0,1
6982,max_ml,30,30,1,3,0.05,0.95,0.8695576742678626,8,1.0,1,1.0,1,1.0,1
6983,max_ml,30,30,1,3,0.05,0.95,0.932905864785073,21,0.0,1,0.0,1,0.0,1
6984,max_ml,30,30,1,3,0.05,0.95,0.9485412868911088,21,0.0,1,0.0,1,0.0,1
6985,max_ml,30,30,1,3,0.05,0.95,0.9156421757084738,19,0.0,1,0.0,1,0.0,1
6986,max_ml,30,30,1,3,0.05,0.95,0.928942823435168,19,0.0,1,0.0,1,0.0,1
6987,max_ml,30,30,1,3,0.05,0.95,0.9486508432819252,13,0.0,0,0.0,0,1.0,1
6988,max_ml,30,30,1,3,0.05,0.95,0.8585357539446854,5,1.0,1,1.0,1,1.0,1
6989,max_ml,30,30,1,3,0.05,0.95,0.8925515170889732,10,1.0,1,1.0,1,1.0,1
6990,max_ml,30,30,1,3,0.05,0.95,0.9452224087921612,33,0.0,1,0.0,1,0.0,1
6991,max_ml,30,30,1,3,0.05,0.95,0.9077880126533316,87,0.0,1,0.0,1,0.0,1
6992,max_ml,30,30,1,3,0.05,0.95,0.8903804567607597,10,0.0,1,0.0,1,0.0,1
6993,max_ml,30,30,1,3,0.05,0.95,0.9493327342945436,12,0.0,1,0.0,1,0.0,1
6994,max_ml,30,30,1,3,0.05,0.95,0.9476358465905492,13,0.0,1,0.0,1,0.0,1
6995,max_ml,30,30,1,3,0.05,0.95,0.9207732390041404,27,0.0,1,0.0,1,0.0,1
6996,max_ml,30,30,1,3,0.05,0.95,0.9254555460954164,18,0.0,1,0.0,1,0.0,1
6997,max_ml,30,30,1,3,0.05,0.95,0.94132989040648,25,0.0,1,0.0,1,0.0,1
6998,max_ml,30,30,1,3,0.05,0.95,0.933795482796091,16,0.0,1,0.0,1,0.0,1
6999,max_ml,30,30,1,3,0.05,0.95,0.9313762004473528,10,0.0,1,0.0,1,0.0,1
7000,max_ml,30,30,1,3,0.05,0.95,0.9465265843920752,24,0.0,1,0.0,1,0.0,1
7001,max_ml,30,30,1,3,0.05,0.95,0.9437306322000748,42,0.0,1,0.0,1,0.0,1
7002,max_ml,30,30,1,3,0.05,0.95,0.9361012448003764,22,0.0,0,1.0,1,0.0,0
7003,max_ml,30,30,1,3,0.05,0.95,0.8956296759649701,13,0.0,0,0.0,0,1.0,1
7004,max_ml,30,30,1,3,0.05,0.95,0.9474449249848886,20,0.0,1,0.0,1,0.0,1
7005,max_ml,30,30,1,3,0.05,0.95,0.9336320264694936,17,0.0,1,0.0,1,0.0,1
7006,max_ml,30,30,1,3,0.05,0.95,0.9385106670261736,38,0.0,1,0.0,1,0.0,1
7007,max_ml,30,30,1,3,0.05,0.95,0.9440032617399876,26,0.0,1,0.0,1,0.0,1
7008,max_ml,30,30,1,3,0.05,0.95,0.9021402183936444,43,0.0,1,0.0,1,0.0,1
7009,max_ml,30,30,1,3,0.05,0.95,0.9458921421365154,29,0.0,1,0.0,1,0.0,1
7010,max_ml,30,30,1,3,0.05,0.95,0.939616117327135,18,0.0,1,0.0,1,0.0,1
7011,max_ml,30,30,1,3,0.05,0.95,0.8773902589952107,7,1.0,1,1.0,1,1.0,1
7012,max_ml,30,30,1,3,0.05,0.95,0.9310911188993672,22,0.0,1,0.0,1,0.0,1
7013,max_ml,30,30,1,3,0.05,0.95,0.9284494753767972,14,0.0,1,0.0,1,0.0,1
7014,max_ml,30,30,1,3,0.05,0.95,0.9412072920397276,41,0.0,1,0.0,1,0.0,1
7015,max_ml,30,30,1,3,0.05,0.95,0.9039087274326978,22,0.0,1,0.0,1,0.0,1
7016,max_ml,30,30,1,3,0.05,0.95,0.9414424549634036,38,0.0,1,0.0,1,0.0,1
7017,max_ml,30,30,1,3,0.05,0.95,0.9451734299594844,12,0.0,1,0.0,1,0.0,1
7018,max_ml,30,30,1,3,0.05,0.95,0.939837417113468,12,0.0,1,0.0,1,0.0,1
7019,max_ml,30,30,1,3,0.05,0.95,0.9454037290304812,40,0.0,1,0.0,1,0.0,1
7020,max_ml,30,30,1,3,0.05,0.95,0.8150190047165721,6,1.0,1,1.0,1,1.0,1
7021,max_ml,30,30,1,3,0.05,0.95,0.9365167248251498,22,0.0,1,0.0,1,0.0,1
7022,max_ml,30,30,1,3,0.05,0.95,0.9483004672195778,19,0.0,1,0.0,1,0.0,1
7023,max_ml,30,30,1,3,0.05,0.95,0.9361950998236152,17,0.0,1,0.0,1,0.0,1
7024,max_ml,30,30,1,3,0.05,0.95,0.9123282986876358,16,0.0,1,0.0,1,0.0,1
7025,max_ml,30,30,1,3,0.05,0.95,0.8630530315781969,5,1.0,1,1.0,1,1.0,1
7026,max_ml,30,30,1,3,0.05,0.95,0.9365371418957988,21,0.0,0,0.0,0,1.0,1
7027,max_ml,30,30,1,3,0.05,0.95,0.9208911337328308,27,0.0,1,0.0,1,0.0,1
7028,max_ml,30,30,1,3,0.05,0.95,0.9243912814520177,14,0.0,1,0.0,1,0.0,1
7029,max_ml,30,30,1,3,0.05,0.95,0.9233296339244242,10,0.0,0,1.0,1,0.0,0
7030,max_ml,30,30,1,3,0.05,0.95,0.9309118726601764,27,0.0,1,0.0,1,0.0,1
7031,max_ml,30,30,1,3,0.05,0.95,0.894317693391832,15,0.0,1,0.0,1,0.0,1
7032,max_ml,30,30,1,3,0.05,0.95,0.9285581407205714,19,0.0,1,0.0,1,0.0,1
7033,max_ml,30,30,1,3,0.05,0.95,0.8912618197304303,16,0.0,1,0.0,1,0.0,1
7034,max_ml,30,30,1,3,0.05,0.95,0.9183368150925368,22,0.0,1,0.0,1,0.0,1
7035,max_ml,30,30,1,3,0.05,0.95,0.8649220380958622,14,0.0,1,0.0,1,0.0,1
7036,max_ml,30,30,1,3,0.05,0.95,0.92213752697235,40,0.0,1,0.0,1,0.0,1
7037,max_ml,30,30,1,3,0.05,0.95,0.9086212985713208,53,0.0,1,0.0,1,0.0,1
7038,max_ml,30,30,1,3,0.05,0.95,0.9439791054307164,23,0.0,1,0.0,1,0.0,1
7039,max_ml,30,30,1,3,0.05,0.95,0.937544294381304,20,0.0,1,0.0,1,0.0,1
7040,max_ml,30,30,1,3,0.05,0.95,0.9315350579673496,33,0.0,1,0.0,1,0.0,1
7041,max_ml,30,30,1,3,0.05,0.95,0.949714987915754,21,0.0,1,0.0,1,0.0,1
7042,max_ml,30,30,1,3,0.05,0.95,0.9487376465045912,24,0.0,1,0.0,1,0.0,1
7043,max_ml,30,30,1,3,0.05,0.95,0.837476901280715,13,0.0,1,0.0,1,0.0,1
7044,max_ml,30,30,1,3,0.05,0.95,0.9413616433395308,17,0.0,1,0.0,1,0.0,1
7045,max_ml,30,30,1,3,0.05,0.95,0.9342940611098508,13,0.0,1,0.0,1,0.0,1
7046,max_ml,30,30,1,3,0.05,0.95,0.9323113176760892,58,0.0,1,0.0,1,0.0,1
7047,max_ml,30,30,1,3,0.05,0.95,0.944133991549462,38,0.0,1,0.0,1,0.0,1
7048,max_ml,30,30,1,3,0.05,0.95,0.9385012074436327,15,0.0,1,0.0,1,0.0,1
7049,max_ml,30,30,1,3,0.05,0.95,0.8463397086474533,16,0.0,1,0.0,1,0.0,1
7050,max_ml,30,30,1,3,0.05,0.95,0.9405895946796108,54,0.0,1,0.0,1,0.0,1
7051,max_ml,30,30,1,3,0.05,0.95,0.887852013521747,8,0.0,0,1.0,1,1.0,1
7052,max_ml,30,30,1,3,0.05,0.95,0.9470939548808152,85,0.0,1,0.0,1,0.0,1
7053,max_ml,30,30,1,3,0.05,0.95,0.9277380134014472,13,0.0,1,0.0,1,0.0,1
7054,max_ml,30,30,1,3,0.05,0.95,0.9188045340955548,30,0.0,1,0.0,1,0.0,1
7055,max_ml,30,30,1,3,0.05,0.95,0.9147449233982456,13,0.0,0,0.0,0,1.0,1
7056,max_ml,30,30,1,3,0.05,0.95,0.9101601704782598,20,0.0,1,0.0,1,0.0,1
7057,max_ml,30,30,1,3,0.05,0.95,0.9403832060447612,39,0.0,1,0.0,1,0.0,1
7058,max_ml,30,30,1,3,0.05,0.95,0.9137859608435648,13,0.0,1,0.0,1,0.0,1
7059,max_ml,30,30,1,3,0.05,0.95,0.9416233465601428,28,0.0,1,0.0,1,0.0,1
7060,max_ml,30,30,1,3,0.05,0.95,0.9118436799279576,7,1.0,1,1.0,1,0.0,0
7061,max_ml,30,30,1,3,0.05,0.95,0.918026542416378,8,0.0,1,0.0,1,0.0,1
7062,max_ml,30,30,1,3,0.05,0.95,0.9482955456788956,38,0.0,1,0.0,1,0.0,1
7063,max_ml,30,30,1,3,0.05,0.95,0.914361576341969,16,0.0,1,0.0,1,0.0,1
7064,max_ml,30,30,1,3,0.05,0.95,0.8635114013365721,5,1.0,1,1.0,1,1.0,1
7065,max_ml,30,30,1,3,0.05,0.95,0.9411566716088696,18,0.0,1,0.0,1,0.0,1
7066,max_ml,30,30,1,3,0.05,0.95,0.9147380202977226,20,0.0,1,0.0,1,0.0,1
7067,max_ml,30,30,1,3,0.05,0.95,0.9440260098529092,10,0.0,1,0.0,1,0.0,1
7068,max_ml,30,30,1,3,0.05,0.95,0.9491009415913084,46,0.0,1,0.0,1,0.0,1
7069,max_ml,30,30,1,3,0.05,0.95,0.906626482303592,16,0.0,1,0.0,1,0.0,1
7070,max_ml,30,30,1,3,0.05,0.95,0.8323092725954587,4,1.0,1,1.0,1,1.0,1
7071,max_ml,30,30,1,3,0.05,0.95,0.9347608890154576,22,0.0,1,0.0,1,0.0,1
7072,max_ml,30,30,1,3,0.05,0.95,0.9132649957746252,26,0.0,1,0.0,1,0.0,1
7073,max_ml,30,30,1,3,0.05,0.95,0.9357545556227204,18,0.0,1,0.0,1,0.0,1
7074,max_ml,30,30,1,3,0.05,0.95,0.9230468679027652,52,0.0,1,0.0,1,0.0,1
7075,max_ml,30,30,1,3,0.05,0.95,0.9257052176587252,21,0.0,1,0.0,1,0.0,1
7076,max_ml,30,30,1,3,0.05,0.95,0.93149105121547,25,0.0,1,0.0,1,0.0,1
7077,max_ml,30,30,1,3,0.05,0.95,0.9487930087120472,34,0.0,1,0.0,1,0.0,1
7078,max_ml,30,30,1,3,0.05,0.95,0.9398515616423216,25,0.0,1,0.0,1,0.0,1
7079,max_ml,30,30,1,3,0.05,0.95,0.906332460631374,16,0.0,1,0.0,1,0.0,1
7080,max_ml,30,30,1,3,0.05,0.95,0.9296559120713728,20,0.0,1,0.0,1,0.0,1
7081,max_ml,30,30,1,3,0.05,0.95,0.905486554555462,16,0.0,1,0.0,1,0.0,1
7082,max_ml,30,30,1,3,0.05,0.95,0.9302329859537702,19,0.0,1,0.0,1,0.0,1
7083,max_ml,30,30,1,3,0.05,0.95,0.9299101844644404,44,0.0,1,0.0,1,0.0,1
7084,max_ml,30,30,1,3,0.05,0.95,0.917893784845862,8,1.0,1,0.0,0,0.0,0
7085,max_ml,30,30,1,3,0.05,0.95,0.945685780173608,37,0.0,1,0.0,1,0.0,1
7086,max_ml,30,30,1,3,0.05,0.95,0.9119056022144386,17,0.0,1,0.0,1,0.0,1
7087,max_ml,30,30,1,3,0.05,0.95,0.949446684627234,52,0.0,1,0.0,1,0.0,1
7088,max_ml,30,30,1,3,0.05,0.95,0.9069842626310052,17,0.0,1,0.0,1,0.0,1
7089,max_ml,30,30,1,3,0.05,0.95,0.9333239606772328,14,0.0,1,0.0,1,0.0,1
7090,max_ml,30,30,1,3,0.05,0.95,0.9495749470558024,50,0.0,1,0.0,1,0.0,1
7091,max_ml,30,30,1,3,0.05,0.95,0.942137034013204,9,0.0,0,1.0,1,0.0,0
7092,max_ml,30,30,1,3,0.05,0.95,0.907429667960851,20,0.0,1,0.0,1,0.0,1
7093,max_ml,30,30,1,3,0.05,0.95,0.9433558710495316,25,0.0,1,0.0,1,0.0,1
7094,max_ml,30,30,1,3,0.05,0.95,0.9237052674864688,14,0.0,1,0.0,1,0.0,1
7095,max_ml,30,30,1,3,0.05,0.95,0.9224205315366952,14,0.0,1,0.0,1,0.0,1
7096,max_ml,30,30,1,3,0.05,0.95,0.9094308154895684,13,0.0,1,0.0,1,0.0,1
7097,max_ml,30,30,1,3,0.05,0.95,0.9298128434175188,31,0.0,1,0.0,1,0.0,1
7098,max_ml,30,30,1,3,0.05,0.95,0.9394730651952864,20,0.0,1,0.0,1,0.0,1
7099,max_ml,30,30,1,3,0.05,0.95,0.9285692700134276,10,1.0,1,1.0,1,0.0,0
7100,max_ml,30,30,1,3,0.05,0.95,0.8864092584143457,13,0.0,1,0.0,1,0.0,1
7101,max_ml,30,30,1,3,0.05,0.95,0.8359296928409048,10,0.0,1,0.0,1,0.0,1
7102,max_ml,30,30,1,3,0.05,0.95,0.9124387369846516,16,0.0,1,0.0,1,0.0,1
7103,max_ml,30,30,1,3,0.05,0.95,0.9357109884900864,22,0.0,1,0.0,1,0.0,1
7104,max_ml,30,30,1,3,0.05,0.95,0.9187942781189742,14,0.0,1,0.0,1,0.0,1
7105,max_ml,30,30,1,3,0.05,0.95,0.8891428990561119,17,0.0,1,0.0,1,0.0,1
7106,max_ml,30,30,1,3,0.05,0.95,0.9343417644782986,13,0.0,1,0.0,1,0.0,1
7107,max_ml,30,30,1,3,0.05,0.95,0.939906729128534,18,0.0,1,0.0,1,0.0,1
7108,max_ml,30,30,1,3,0.05,0.95,0.9209117967891312,9,0.0,1,0.0,1,0.0,1
7109,max_ml,30,30,1,3,0.05,0.95,0.9493227571791442,87,0.0,1,0.0,1,0.0,1
7110,max_ml,30,30,1,3,0.05,0.95,0.9428363899537382,42,0.0,1,0.0,1,0.0,1
7111,max_ml,30,30,1,3,0.05,0.95,0.930689891266642,7,1.0,1,0.0,0,0.0,0
7112,max_ml,30,30,1,3,0.05,0.95,0.9422224626044262,32,0.0,1,0.0,1,0.0,1
7113,max_ml,30,30,1,3,0.05,0.95,0.9467552604294766,29,0.0,1,0.0,1,0.0,1
7114,max_ml,30,30,1,3,0.05,0.95,0.9128020949914336,23,0.0,1,0.0,1,0.0,1
7115,max_ml,30,30,1,3,0.05,0.95,0.9490089130736962,39,0.0,1,0.0,1,0.0,1
7116,max_ml,30,30,1,3,0.05,0.95,0.926932857186214,37,0.0,1,0.0,1,0.0,1
7117,max_ml,30,30,1,3,0.05,0.95,0.9272363549425274,14,0.0,1,0.0,1,0.0,1
7118,max_ml,30,30,1,3,0.05,0.95,0.910072787115762,10,0.0,1,0.0,1,0.0,1
7119,max_ml,30,30,1,3,0.05,0.95,0.8983039742223714,27,0.0,1,0.0,1,0.0,1
7120,max_ml,30,30,1,3,0.05,0.95,0.949764535557602,10,0.0,1,0.0,1,0.0,1
7121,max_ml,30,30,1,3,0.05,0.95,0.924063506631632,14,0.0,1,0.0,1,0.0,1
7122,max_ml,30,30,1,3,0.05,0.95,0.946213648073441,7,1.0,1,1.0,1,1.0,1
7123,max_ml,30,30,1,3,0.05,0.95,0.9437314949364184,11,0.0,1,0.0,1,0.0,1
7124,max_ml,30,30,1,3,0.05,0.95,0.9318751748372874,14,0.0,1,0.0,1,0.0,1
7125,max_ml,30,30,1,3,0.05,0.95,0.9458370800353828,13,0.0,1,0.0,1,0.0,1
7126,max_ml,30,30,1,3,0.05,0.95,0.929058358332325,39,0.0,1,0.0,1,0.0,1
7127,max_ml,30,30,1,3,0.05,0.95,0.9326618553825388,14,0.0,1,0.0,1,0.0,1
7128,max_ml,30,30,1,3,0.05,0.95,0.9177450254571063,18,0.0,1,0.0,1,0.0,1
7129,max_ml,30,30,1,3,0.05,0.95,0.9486956955949029,36,0.0,1,0.0,1,0.0,1
7130,max_ml,30,30,1,3,0.05,0.95,0.9484616416135088,22,0.0,1,0.0,1,0.0,1
7131,max_ml,30,30,1,3,0.05,0.95,0.8584852436016875,16,0.0,0,1.0,1,1.0,1
7132,max_ml,30,30,1,3,0.05,0.95,0.939128335414102,17,0.0,1,0.0,1,0.0,1
7133,max_ml,30,30,1,3,0.05,0.95,0.9442966840737612,28,0.0,1,0.0,1,0.0,1
7134,max_ml,30,30,1,3,0.05,0.95,0.9388244392918272,21,0.0,1,0.0,1,0.0,1
7135,max_ml,30,30,1,3,0.05,0.95,0.9285454265882744,12,1.0,1,1.0,1,1.0,1
7136,max_ml,30,30,1,3,0.05,0.95,0.9489405775823488,31,0.0,1,0.0,1,0.0,1
7137,max_ml,30,30,1,3,0.05,0.95,0.9450067269257924,11,0.0,1,0.0,1,0.0,1
7138,max_ml,30,30,1,3,0.05,0.95,0.9119109061476676,16,0.0,1,0.0,1,0.0,1
7139,max_ml,30,30,1,3,0.05,0.95,0.9353339907345326,28,0.0,1,0.0,1,0.0,1
7140,max_ml,30,30,1,3,0.05,0.95,0.9425611627662124,10,0.0,1,0.0,1,0.0,1
7141,max_ml,30,30,1,3,0.05,0.95,0.8817695486377524,18,0.0,1,0.0,1,0.0,1
7142,max_ml,30,30,1,3,0.05,0.95,0.9328739196726036,28,0.0,1,0.0,1,0.0,1
7143,max_ml,30,30,1,3,0.05,0.95,0.9057816173833474,31,0.0,1,0.0,1,0.0,1
7144,max_ml,30,30,1,3,0.05,0.95,0.9070420114610588,14,0.0,1,0.0,1,0.0,1
7145,max_ml,30,30,1,3,0.05,0.95,0.8813741181251611,13,0.0,0,1.0,1,1.0,1
7146,max_ml,30,30,1,3,0.05,0.95,0.8924338406187683,19,0.0,1,0.0,1,0.0,1
7147,max_ml,30,30,1,3,0.05,0.95,0.9422179223195516,36,0.0,1,0.0,1,0.0,1
7148,max_ml,30,30,1,3,0.05,0.95,0.9368896216342492,23,0.0,1,0.0,1,0.0,1
7149,max_ml,30,30,1,3,0.05,0.95,0.9344275761933668,26,0.0,1,0.0,1,0.0,1
7150,max_ml,30,30,1,3,0.05,0.95,0.9337986374566248,31,0.0,1,0.0,1,0.0,1
7151,max_ml,30,30,1,3,0.05,0.95,0.9200150458956988,39,0.0,1,0.0,1,0.0,1
7152,max_ml,30,30,1,3,0.05,0.95,0.9248013725575244,13,0.0,1,0.0,1,0.0,1
7153,max_ml,30,30,1,3,0.05,0.95,0.8984717829645246,19,0.0,1,0.0,1,0.0,1
7154,max_ml,30,30,1,3,0.05,0.95,0.9399417637312192,39,0.0,1,0.0,1,0.0,1
7155,max_ml,30,30,1,3,0.05,0.95,0.8938467742482881,14,0.0,1,0.0,1,0.0,1
7156,max_ml,30,30,1,3,0.05,0.95,0.9161781555737796,24,0.0,1,0.0,1,0.0,1
7157,max_ml,30,30,1,3,0.05,0.95,0.9455949560886204,40,0.0,1,0.0,1,0.0,1
7158,max_ml,30,30,1,3,0.05,0.95,0.9312866816649362,32,0.0,1,0.0,1,0.0,1
7159,max_ml,30,30,1,3,0.05,0.95,0.9204823384679413,12,0.0,0,0.0,0,1.0,1
7160,max_ml,30,30,1,3,0.05,0.95,0.9267664180574426,15,0.0,1,0.0,1,0.0,1
7161,max_ml,30,30,1,3,0.05,0.95,0.945373257905293,40,0.0,1,0.0,1,0.0,1
7162,max_ml,30,30,1,3,0.05,0.95,0.908281703070098,18,0.0,0,1.0,1,0.0,0
7163,max_ml,30,30,1,3,0.05,0.95,0.8859908530869488,12,0.0,1,0.0,1,0.0,1
7164,max_ml,30,30,1,3,0.05,0.95,0.9112314644406077,15,0.0,1,0.0,1,0.0,1
7165,max_ml,30,30,1,3,0.05,0.95,0.9354507061708393,9,0.0,1,0.0,1,0.0,1
7166,max_ml,30,30,1,3,0.05,0.95,0.9321135886516464,17,0.0,0,0.0,0,1.0,1
7167,max_ml,30,30,1,3,0.05,0.95,0.8779264350650898,13,0.0,1,0.0,1,0.0,1
7168,max_ml,30,30,1,3,0.05,0.95,0.9440787545911472,13,0.0,0,1.0,1,1.0,1
7169,max_ml,30,30,1,3,0.05,0.95,0.9264794001833184,11,0.0,1,0.0,1,0.0,1
7170,max_ml,30,30,1,3,0.05,0.95,0.9471534499726352,16,1.0,1,1.0,1,0.0,0
7171,max_ml,30,30,1,3,0.05,0.95,0.9272002896900584,44,0.0,1,0.0,1,0.0,1
7172,max_ml,30,30,1,3,0.05,0.95,0.9195172979490605,19,0.0,1,0.0,1,0.0,1
7173,max_ml,30,30,1,3,0.05,0.95,0.8925573679755324,6,1.0,1,1.0,1,1.0,1
7174,max_ml,30,30,1,3,0.05,0.95,0.9109436383349172,12,0.0,1,0.0,1,0.0,1
7175,max_ml,30,30,1,3,0.05,0.95,0.9387919752959673,23,0.0,1,0.0,1,0.0,1
7176,max_ml,30,30,1,3,0.05,0.95,0.9171075993043776,13,0.0,0,1.0,1,1.0,1
7177,max_ml,30,30,1,3,0.05,0.95,0.9383422925172668,23,0.0,1,0.0,1,0.0,1
7178,max_ml,30,30,1,3,0.05,0.95,0.946862255199558,9,1.0,1,1.0,1,1.0,1
7179,max_ml,30,30,1,3,0.05,0.95,0.9365264872279652,39,0.0,1,0.0,1,0.0,1
7180,max_ml,30,30,1,3,0.05,0.95,0.943264619680696,16,0.0,1,0.0,1,0.0,1
7181,max_ml,30,30,1,3,0.05,0.95,0.9487682683459818,71,0.0,1,0.0,1,0.0,1
7182,max_ml,30,30,1,3,0.05,0.95,0.9358054223353584,31,0.0,1,0.0,1,0.0,1
7183,max_ml,30,30,1,3,0.05,0.95,0.900048748431048,12,0.0,1,0.0,1,0.0,1
7184,max_ml,30,30,1,3,0.05,0.95,0.93837238095031,16,0.0,1,0.0,1,0.0,1
7185,max_ml,30,30,1,3,0.05,0.95,0.820013906843789,18,0.0,1,0.0,1,0.0,1
7186,max_ml,30,30,1,3,0.05,0.95,0.8987818529538025,8,1.0,1,1.0,1,1.0,1
7187,max_ml,30,30,1,3,0.05,0.95,0.9490762503466376,52,0.0,1,0.0,1,0.0,1
7188,max_ml,30,30,1,3,0.05,0.95,0.9474500571028844,8,0.0,0,0.0,0,1.0,1
7189,max_ml,30,30,1,3,0.05,0.95,0.9318545469579264,9,0.0,1,0.0,1,0.0,1
7190,max_ml,30,30,1,3,0.05,0.95,0.94324314726846,12,1.0,1,1.0,1,1.0,1
7191,max_ml,30,30,1,3,0.05,0.95,0.9463544909715724,27,0.0,1,0.0,1,0.0,1
7192,max_ml,30,30,1,3,0.05,0.95,0.940201557225164,28,0.0,1,0.0,1,0.0,1
7193,max_ml,30,30,1,3,0.05,0.95,0.9151841476442252,25,0.0,1,0.0,1,0.0,1
7194,max_ml,30,30,1,3,0.05,0.95,0.9408667319840376,15,0.0,1,0.0,1,0.0,1
7195,max_ml,30,30,1,3,0.05,0.95,0.9497892461744308,12,0.0,1,0.0,1,0.0,1
7196,max_ml,30,30,1,3,0.05,0.95,0.9439667388967936,48,0.0,1,0.0,1,0.0,1
7197,max_ml,30,30,1,3,0.05,0.95,0.8811392047785924,13,0.0,1,0.0,1,0.0,1
7198,max_ml,30,30,1,3,0.05,0.95,0.944216608870594,38,0.0,1,0.0,1,0.0,1
7199,max_ml,30,30,1,3,0.05,0.95,0.8978799370746859,13,0.0,1,0.0,1,0.0,1
7200,max_ml,30,30,1,3,0.05,0.95,0.9178849158494764,22,0.0,1,0.0,1,0.0,1
7201,max_ml,30,30,1,3,0.05,0.95,0.910845236319366,19,0.0,1,0.0,1,0.0,1
7202,max_ml,30,30,1,3,0.05,0.95,0.9239940354263082,7,1.0,1,1.0,1,1.0,1
7203,max_ml,30,30,1,3,0.05,0.95,0.9460399602673674,16,0.0,1,0.0,1,0.0,1
7204,max_ml,30,30,1,3,0.05,0.95,0.9463854657655708,12,0.0,0,0.0,0,1.0,1
7205,max_ml,30,30,1,3,0.05,0.95,0.8990059834973704,11,0.0,0,1.0,1,1.0,1
7206,max_ml,30,30,1,3,0.05,0.95,0.9321088984916264,10,0.0,1,0.0,1,0.0,1
7207,max_ml,30,30,1,3,0.05,0.95,0.922827112591791,19,0.0,1,0.0,1,0.0,1
7208,max_ml,30,30,1,3,0.05,0.95,0.906683441947562,18,0.0,1,0.0,1,0.0,1
7209,max_ml,30,30,1,3,0.05,0.95,0.9218729370658504,29,0.0,1,0.0,1,0.0,1
7210,max_ml,30,30,1,3,0.05,0.95,0.9372794749690304,45,0.0,1,0.0,1,0.0,1
7211,max_ml,30,30,1,3,0.05,0.95,0.9280738120972716,29,0.0,1,0.0,1,0.0,1
7212,max_ml,30,30,1,3,0.05,0.95,0.8873107551256706,21,0.0,1,0.0,1,0.0,1
7213,max_ml,30,30,1,3,0.05,0.95,0.922569341070834,41,0.0,1,0.0,1,0.0,1
7214,max_ml,30,30,1,3,0.05,0.95,0.935818417989832,16,0.0,1,0.0,1,0.0,1
7215,max_ml,30,30,1,3,0.05,0.95,0.9493772543164092,40,0.0,1,0.0,1,0.0,1
7216,max_ml,30,30,1,3,0.05,0.95,0.9452553387395104,14,0.0,1,0.0,1,0.0,1
7217,max_ml,30,30,1,3,0.05,0.95,0.9273545896021406,15,0.0,1,0.0,1,0.0,1
7218,max_ml,30,30,1,3,0.05,0.95,0.8952754946887418,19,0.0,1,0.0,1,0.0,1
7219,max_ml,30,30,1,3,0.05,0.95,0.9230916072062024,17,0.0,1,0.0,1,0.0,1
7220,max_ml,30,30,1,3,0.05,0.95,0.9433645074543168,16,0.0,1,0.0,1,0.0,1
7221,max_ml,30,30,1,3,0.05,0.95,0.9468021942671048,22,0.0,1,0.0,1,0.0,1
7222,max_ml,30,30,1,3,0.05,0.95,0.937798857727899,11,0.0,0,0.0,0,1.0,1
7223,max_ml,30,30,1,3,0.05,0.95,0.9295899805665704,41,0.0,1,0.0,1,0.0,1
7224,max_ml,30,30,1,3,0.05,0.95,0.9431536483298338,15,0.0,1,0.0,1,0.0,1
7225,max_ml,30,30,1,3,0.05,0.95,0.9227241185601832,16,0.0,1,0.0,1,0.0,1
7226,max_ml,30,30,1,3,0.05,0.95,0.9462383857646812,48,0.0,1,0.0,1,0.0,1
7227,max_ml,30,30,1,3,0.05,0.95,0.9435768414841716,28,0.0,1,0.0,1,0.0,1
7228,max_ml,30,30,1,3,0.05,0.95,0.9388318507010366,17,0.0,1,0.0,1,0.0,1
7229,max_ml,30,30,1,3,0.05,0.95,0.926922885085978,14,1.0,1,1.0,1,1.0,1
7230,max_ml,30,30,1,3,0.05,0.95,0.9468923149766088,43,0.0,1,0.0,1,0.0,1
7231,max_ml,30,30,1,3,0.05,0.95,0.9402694985055696,23,0.0,1,0.0,1,0.0,1
7232,max_ml,30,30,1,3,0.05,0.95,0.94504291033748,32,0.0,1,0.0,1,0.0,1
7233,max_ml,30,30,1,3,0.05,0.95,0.8505244939360286,22,0.0,1,0.0,1,0.0,1
7234,max_ml,30,30,1,3,0.05,0.95,0.9369358463726628,9,1.0,1,1.0,1,1.0,1
7235,max_ml,30,30,1,3,0.05,0.95,0.9494524725352934,84,0.0,1,0.0,1,0.0,1
7236,max_ml,30,30,1,3,0.05,0.95,0.9310328930711518,43,0.0,1,0.0,1,0.0,1
7237,max_ml,30,30,1,3,0.05,0.95,0.9476631821129684,18,0.0,1,0.0,1,0.0,1
7238,max_ml,30,30,1,3,0.05,0.95,0.9279904071548318,39,0.0,1,0.0,1,0.0,1
7239,max_ml,30,30,1,3,0.05,0.95,0.9483081720449184,24,0.0,1,0.0,1,0.0,1
7240,max_ml,30,30,1,3,0.05,0.95,0.8634693187588753,12,0.0,1,0.0,1,0.0,1
7241,max_ml,30,30,1,3,0.05,0.95,0.8145542369182351,22,0.0,1,0.0,1,0.0,1
7242,max_ml,30,30,1,3,0.05,0.95,0.910906275347024,17,0.0,1,0.0,1,0.0,1
7243,max_ml,30,30,1,3,0.05,0.95,0.9010081305302609,30,0.0,1,0.0,1,0.0,1
7244,max_ml,30,30,1,3,0.05,0.95,0.9039533978643336,6,1.0,1,1.0,1,1.0,1
7245,max_ml,30,30,1,3,0.05,0.95,0.8828576202150079,14,0.0,1,0.0,1,0.0,1
7246,max_ml,30,30,1,3,0.05,0.95,0.919846632801818,17,0.0,1,0.0,1,0.0,1
7247,max_ml,30,30,1,3,0.05,0.95,0.9452852644790491,25,0.0,1,0.0,1,0.0,1
7248,max_ml,30,30,1,3,0.05,0.95,0.9483701126792188,44,0.0,1,0.0,1,0.0,1
7249,max_ml,30,30,1,3,0.05,0.95,0.9401196723276743,39,0.0,1,0.0,1,0.0,1
7250,max_ml,30,30,1,3,0.05,0.95,0.9391004216076412,5,1.0,1,1.0,1,1.0,1
7251,max_ml,30,30,1,3,0.05,0.95,0.9464639944449618,13,0.0,1,0.0,1,0.0,1
7252,max_ml,30,30,1,3,0.05,0.95,0.910297334831129,34,0.0,1,0.0,1,0.0,1
7253,max_ml,30,30,1,3,0.05,0.95,0.9289833593230457,13,0.0,0,1.0,1,0.0,0
7254,max_ml,30,30,1,3,0.05,0.95,0.9250324346819404,7,1.0,1,1.0,1,1.0,1
7255,max_ml,30,30,1,3,0.05,0.95,0.9317350504428896,21,0.0,1,0.0,1,0.0,1
7256,max_ml,30,30,1,3,0.05,0.95,0.9491053801910964,27,0.0,1,0.0,1,0.0,1
7257,max_ml,30,30,1,3,0.05,0.95,0.933943547627334,19,0.0,1,0.0,1,0.0,1
7258,max_ml,30,30,1,3,0.05,0.95,0.937412485638888,40,0.0,1,0.0,1,0.0,1
7259,max_ml,30,30,1,3,0.05,0.95,0.9363950514161498,49,0.0,1,0.0,1,0.0,1
7260,max_ml,30,30,1,3,0.05,0.95,0.9219687978272184,14,0.0,1,0.0,1,0.0,1
7261,max_ml,30,30,1,3,0.05,0.95,0.9403407089457144,19,0.0,1,0.0,1,0.0,1
7262,max_ml,30,30,1,3,0.05,0.95,0.9163306920122682,35,0.0,1,0.0,1,0.0,1
7263,max_ml,30,30,1,3,0.05,0.95,0.9170020764535584,13,0.0,1,0.0,1,0.0,1
7264,max_ml,30,30,1,3,0.05,0.95,0.8713745327066389,31,0.0,1,0.0,1,0.0,1
7265,max_ml,30,30,1,3,0.05,0.95,0.9170512620930432,18,0.0,1,0.0,1,0.0,1
7266,max_ml,30,30,1,3,0.05,0.95,0.9037226677061104,11,1.0,1,1.0,1,1.0,1
7267,max_ml,30,30,1,3,0.05,0.95,0.929417210268072,31,0.0,1,0.0,1,0.0,1
7268,max_ml,30,30,1,3,0.05,0.95,0.94757722693354,6,1.0,1,1.0,1,1.0,1
7269,max_ml,30,30,1,3,0.05,0.95,0.9347867956560104,14,0.0,0,1.0,1,0.0,0
7270,max_ml,30,30,1,3,0.05,0.95,0.9406411316126227,68,0.0,1,0.0,1,0.0,1
7271,max_ml,30,30,1,3,0.05,0.95,0.943915685022834,45,0.0,1,0.0,1,0.0,1
7272,max_ml,30,30,1,3,0.05,0.95,0.9477494825197668,10,1.0,1,1.0,1,0.0,0
7273,max_ml,30,30,1,3,0.05,0.95,0.939641338134366,35,0.0,1,0.0,1,0.0,1
7274,max_ml,30,30,1,3,0.05,0.95,0.9014734162641924,43,0.0,1,0.0,1,0.0,1
7275,max_ml,30,30,1,3,0.05,0.95,0.946686789126118,28,0.0,1,0.0,1,0.0,1
7276,max_ml,30,30,1,3,0.05,0.95,0.9286105899436892,23,0.0,1,0.0,1,0.0,1
7277,max_ml,30,30,1,3,0.05,0.95,0.8916278746547325,7,1.0,1,1.0,1,0.0,0
7278,max_ml,30,30,1,3,0.05,0.95,0.9286795124551273,48,0.0,1,0.0,1,0.0,1
7279,max_ml,30,30,1,3,0.05,0.95,0.8646809259044687,10,1.0,1,1.0,1,1.0,1
7280,max_ml,30,30,1,3,0.05,0.95,0.9487260244669474,20,0.0,1,0.0,1,0.0,1
7281,max_ml,30,30,1,3,0.05,0.95,0.9400553751259146,21,0.0,1,0.0,1,0.0,1
7282,max_ml,30,30,1,3,0.05,0.95,0.9426463118478894,28,0.0,1,0.0,1,0.0,1
7283,max_ml,30,30,1,3,0.05,0.95,0.9149102134232924,21,0.0,1,0.0,1,0.0,1
7284,max_ml,30,30,1,3,0.05,0.95,0.8948287241381937,19,0.0,1,0.0,1,0.0,1
7285,max_ml,30,30,1,3,0.05,0.95,0.9242163320311062,22,0.0,1,0.0,1,0.0,1
7286,max_ml,30,30,1,3,0.05,0.95,0.9402303491573232,17,0.0,1,0.0,1,0.0,1
7287,max_ml,30,30,1,3,0.05,0.95,0.8848418773735813,31,0.0,1,0.0,1,0.0,1
7288,max_ml,30,30,1,3,0.05,0.95,0.9445774560562108,28,0.0,1,0.0,1,0.0,1
7289,max_ml,30,30,1,3,0.05,0.95,0.9077832559663542,8,1.0,1,1.0,1,1.0,1
7290,max_ml,30,30,1,3,0.05,0.95,0.9304106810928556,9,0.0,1,0.0,1,0.0,1
7291,max_ml,30,30,1,3,0.05,0.95,0.9437567088984375,10,0.0,1,0.0,1,0.0,1
7292,max_ml,30,30,1,3,0.05,0.95,0.9413836958963016,7,0.0,1,0.0,1,0.0,1
7293,max_ml,30,30,1,3,0.05,0.95,0.8989243465304029,7,1.0,1,1.0,1,1.0,1
7294,max_ml,30,30,1,3,0.05,0.95,0.9443805801422338,11,0.0,1,0.0,1,0.0,1
7295,max_ml,30,30,1,3,0.05,0.95,0.9197059303075332,11,0.0,1,0.0,1,0.0,1
7296,max_ml,30,30,1,3,0.05,0.95,0.9286881147278574,14,0.0,1,0.0,1,0.0,1
7297,max_ml,30,30,1,3,0.05,0.95,0.9138779823162708,17,0.0,1,0.0,1,0.0,1
7298,max_ml,30,30,1,3,0.05,0.95,0.9353577483839972,11,0.0,1,0.0,1,0.0,1
7299,max_ml,30,30,1,3,0.05,0.95,0.9153134968577842,20,0.0,1,0.0,1,0.0,1
7300,max_ml,30,30,1,3,0.05,0.95,0.934658858181012,36,0.0,1,0.0,1,0.0,1
7301,max_ml,30,30,1,3,0.05,0.95,0.8909218707587164,17,0.0,1,0.0,1,0.0,1
7302,max_ml,30,30,1,3,0.05,0.95,0.9132306362078916,14,0.0,0,0.0,0,1.0,1
7303,max_ml,30,30,1,3,0.05,0.95,0.9384932103829162,20,0.0,1,0.0,1,0.0,1
7304,max_ml,30,30,1,3,0.05,0.95,0.9286323100136518,7,0.0,1,0.0,1,0.0,1
7305,max_ml,30,30,1,3,0.05,0.95,0.917799350638145,29,0.0,1,0.0,1,0.0,1
7306,max_ml,30,30,1,3,0.05,0.95,0.9307905956049972,10,0.0,1,0.0,1,0.0,1
7307,max_ml,30,30,1,3,0.05,0.95,0.8975511886824489,10,1.0,1,0.0,0,0.0,0
7308,max_ml,30,30,1,3,0.05,0.95,0.8638451234972871,18,0.0,1,0.0,1,0.0,1
7309,max_ml,30,30,1,3,0.05,0.95,0.9476223574863668,36,0.0,1,0.0,1,0.0,1
7310,max_ml,30,30,1,3,0.05,0.95,0.923465250899439,8,1.0,1,1.0,1,1.0,1
7311,max_ml,30,30,1,3,0.05,0.95,0.9416674117395184,28,0.0,1,0.0,1,0.0,1
7312,max_ml,30,30,1,3,0.05,0.95,0.9237466234126523,15,0.0,1,0.0,1,0.0,1
7313,max_ml,30,30,1,3,0.05,0.95,0.9409944307059804,21,0.0,1,0.0,1,0.0,1
7314,max_ml,30,30,1,3,0.05,0.95,0.930942846779371,21,0.0,1,0.0,1,0.0,1
7315,max_ml,30,30,1,3,0.05,0.95,0.9035476300139104,24,0.0,1,0.0,1,0.0,1
7316,max_ml,30,30,1,3,0.05,0.95,0.8946431978470895,10,0.0,0,0.0,0,1.0,1
7317,max_ml,30,30,1,3,0.05,0.95,0.9390067972170792,12,0.0,1,0.0,1,0.0,1
7318,max_ml,30,30,1,3,0.05,0.95,0.909162980216531,13,1.0,1,1.0,1,1.0,1
7319,max_ml,30,30,1,3,0.05,0.95,0.9171471982881246,10,0.0,1,0.0,1,0.0,1
7320,max_ml,30,30,1,3,0.05,0.95,0.9000326117660765,33,0.0,1,0.0,1,0.0,1
7321,max_ml,30,30,1,3,0.05,0.95,0.9340820902356552,35,0.0,1,0.0,1,0.0,1
7322,max_ml,30,30,1,3,0.05,0.95,0.9498333809465016,8,0.0,1,0.0,1,0.0,1
7323,max_ml,30,30,1,3,0.05,0.95,0.9366069670416048,16,0.0,1,0.0,1,0.0,1
7324,max_ml,30,30,1,3,0.05,0.95,0.9252063706209708,16,0.0,1,0.0,1,0.0,1
7325,max_ml,30,30,1,3,0.05,0.95,0.9281748905873076,28,0.0,1,0.0,1,0.0,1
7326,max_ml,30,30,1,3,0.05,0.95,0.93243019977204,24,0.0,1,0.0,1,0.0,1
7327,max_ml,30,30,1,3,0.05,0.95,0.89894819726871,7,1.0,1,1.0,1,1.0,1
7328,max_ml,30,30,1,3,0.05,0.95,0.9453643424288286,17,0.0,1,0.0,1,0.0,1
7329,max_ml,30,30,1,3,0.05,0.95,0.9409245262796312,32,0.0,1,0.0,1,0.0,1
7330,max_ml,30,30,1,3,0.05,0.95,0.9453806406129844,14,0.0,1,0.0,1,0.0,1
7331,max_ml,30,30,1,3,0.05,0.95,0.8855341196318565,31,0.0,1,0.0,1,0.0,1
7332,max_ml,30,30,1,3,0.05,0.95,0.9493377195103389,104,0.0,1,0.0,1,0.0,1
7333,max_ml,30,30,1,3,0.05,0.95,0.9380065911990216,12,0.0,1,0.0,1,0.0,1
7334,max_ml,30,30,1,3,0.05,0.95,0.8986214296081415,20,0.0,1,0.0,1,0.0,1
7335,max_ml,30,30,1,3,0.05,0.95,0.9260236406130312,9,1.0,1,1.0,1,1.0,1
7336,max_ml,30,30,1,3,0.05,0.95,0.9147963925442788,5,1.0,1,1.0,1,1.0,1
7337,max_ml,30,30,1,3,0.05,0.95,0.9266098695369852,19,0.0,1,0.0,1,0.0,1
7338,max_ml,30,30,1,3,0.05,0.95,0.8793861027936086,10,0.0,1,0.0,1,0.0,1
7339,max_ml,30,30,1,3,0.05,0.95,0.9308330460411306,28,0.0,1,0.0,1,0.0,1
7340,max_ml,30,30,1,3,0.05,0.95,0.9494154183739628,27,0.0,1,0.0,1,0.0,1
7341,max_ml,30,30,1,3,0.05,0.95,0.9078411137862388,8,1.0,1,1.0,1,1.0,1
7342,max_ml,30,30,1,3,0.05,0.95,0.9452190318131728,17,0.0,1,0.0,1,0.0,1
7343,max_ml,30,30,1,3,0.05,0.95,0.9334727213696548,49,0.0,1,0.0,1,0.0,1
7344,max_ml,30,30,1,3,0.05,0.95,0.9362765723734026,46,0.0,1,0.0,1,0.0,1
7345,max_ml,30,30,1,3,0.05,0.95,0.930073769661344,25,0.0,1,0.0,1,0.0,1
7346,max_ml,30,30,1,3,0.05,0.95,0.9498782928301102,16,0.0,1,0.0,1,0.0,1
7347,max_ml,30,30,1,3,0.05,0.95,0.9454976242233002,19,0.0,1,0.0,1,0.0,1
7348,max_ml,30,30,1,3,0.05,0.95,0.9407403629055946,42,0.0,1,0.0,1,0.0,1
7349,max_ml,30,30,1,3,0.05,0.95,0.9313148220511316,16,0.0,1,0.0,1,0.0,1
7350,max_ml,30,30,1,3,0.05,0.95,0.9367707061856324,19,0.0,1,0.0,1,0.0,1
7351,max_ml,30,30,1,3,0.05,0.95,0.9275273258078576,12,0.0,1,0.0,1,0.0,1
7352,max_ml,30,30,1,3,0.05,0.95,0.9492860270598268,37,0.0,1,0.0,1,0.0,1
7353,max_ml,30,30,1,3,0.05,0.95,0.8682741985822894,10,1.0,1,1.0,1,1.0,1
7354,max_ml,30,30,1,3,0.05,0.95,0.935046420989434,20,0.0,1,0.0,1,0.0,1
7355,max_ml,30,30,1,3,0.05,0.95,0.8921502635891337,34,0.0,1,0.0,1,0.0,1
7356,max_ml,30,30,1,3,0.05,0.95,0.9453210290358822,21,0.0,1,0.0,1,0.0,1
7357,max_ml,30,30,1,3,0.05,0.95,0.8679339756443715,8,1.0,1,1.0,1,0.0,0
7358,max_ml,30,30,1,3,0.05,0.95,0.904429176561662,9,1.0,1,0.0,0,0.0,0
7359,max_ml,30,30,1,3,0.05,0.95,0.9273466768041384,32,0.0,1,0.0,1,0.0,1
7360,max_ml,30,30,1,3,0.05,0.95,0.9247568400065512,26,0.0,1,0.0,1,0.0,1
7361,max_ml,30,30,1,3,0.05,0.95,0.947563223206056,38,0.0,1,0.0,1,0.0,1
7362,max_ml,30,30,1,3,0.05,0.95,0.947172712652158,9,1.0,1,0.0,0,0.0,0
7363,max_ml,30,30,1,3,0.05,0.95,0.9359228859368086,16,0.0,1,0.0,1,0.0,1
7364,max_ml,30,30,1,3,0.05,0.95,0.8687937747870762,14,0.0,1,0.0,1,0.0,1
7365,max_ml,30,30,1,3,0.05,0.95,0.9159760542610844,7,1.0,1,1.0,1,1.0,1
7366,max_ml,30,30,1,3,0.05,0.95,0.9461812691645136,20,0.0,1,0.0,1,0.0,1
7367,max_ml,30,30,1,3,0.05,0.95,0.9135711570923012,17,0.0,1,0.0,1,0.0,1
7368,max_ml,30,30,1,3,0.05,0.95,0.8979466471397989,8,1.0,1,1.0,1,1.0,1
7369,max_ml,30,30,1,3,0.05,0.95,0.8281487451234516,21,0.0,1,0.0,1,0.0,1
7370,max_ml,30,30,1,3,0.05,0.95,0.9452615110568974,5,1.0,1,1.0,1,1.0,1
7371,max_ml,30,30,1,3,0.05,0.95,0.935318782628702,35,0.0,1,0.0,1,0.0,1
7372,max_ml,30,30,1,3,0.05,0.95,0.9334263899545332,54,0.0,1,0.0,1,0.0,1
7373,max_ml,30,30,1,3,0.05,0.95,0.8724968587415541,12,1.0,1,0.0,0,0.0,0
7374,max_ml,30,30,1,3,0.05,0.95,0.9422402371307934,70,0.0,1,0.0,1,0.0,1
7375,max_ml,30,30,1,3,0.05,0.95,0.9478705251080616,26,0.0,1,0.0,1,0.0,1
7376,max_ml,30,30,1,3,0.05,0.95,0.8535816642416467,9,1.0,1,1.0,1,1.0,1
7377,max_ml,30,30,1,3,0.05,0.95,0.9452766077544212,19,0.0,1,0.0,1,0.0,1
7378,max_ml,30,30,1,3,0.05,0.95,0.9270240267201826,19,0.0,1,0.0,1,0.0,1
7379,max_ml,30,30,1,3,0.05,0.95,0.9382520111792176,17,0.0,1,0.0,1,0.0,1
7380,max_ml,30,30,1,3,0.05,0.95,0.932849101638498,11,0.0,1,0.0,1,0.0,1
7381,max_ml,30,30,1,3,0.05,0.95,0.9397014694495056,10,0.0,0,1.0,1,0.0,0
7382,max_ml,30,30,1,3,0.05,0.95,0.945252061291303,22,0.0,1,0.0,1,0.0,1
7383,max_ml,30,30,1,3,0.05,0.95,0.9445736804856186,28,0.0,1,0.0,1,0.0,1
7384,max_ml,30,30,1,3,0.05,0.95,0.9137846805690084,11,0.0,1,0.0,1,0.0,1
7385,max_ml,30,30,1,3,0.05,0.95,0.9337017896256729,26,0.0,1,0.0,1,0.0,1
7386,max_ml,30,30,1,3,0.05,0.95,0.8874850013773092,6,1.0,1,1.0,1,1.0,1
7387,max_ml,30,30,1,3,0.05,0.95,0.936123945403057,25,0.0,1,0.0,1,0.0,1
7388,max_ml,30,30,1,3,0.05,0.95,0.9444293379093144,37,0.0,1,0.0,1,0.0,1
7389,max_ml,30,30,1,3,0.05,0.95,0.9421222849731774,18,0.0,1,0.0,1,0.0,1
7390,max_ml,30,30,1,3,0.05,0.95,0.894484455560551,10,0.0,1,0.0,1,0.0,1
7391,max_ml,30,30,1,3,0.05,0.95,0.9122247416349304,13,0.0,1,0.0,1,0.0,1
7392,max_ml,30,30,1,3,0.05,0.95,0.9372506888445472,28,0.0,1,0.0,1,0.0,1
7393,max_ml,30,30,1,3,0.05,0.95,0.9337501420507908,42,0.0,1,0.0,1,0.0,1
7394,max_ml,30,30,1,3,0.05,0.95,0.8958994167249261,13,0.0,1,0.0,1,0.0,1
7395,max_ml,30,30,1,3,0.05,0.95,0.8290252380979365,12,1.0,1,1.0,1,1.0,1
7396,max_ml,30,30,1,3,0.05,0.95,0.9498160206285328,16,1.0,1,1.0,1,1.0,1
7397,max_ml,30,30,1,3,0.05,0.95,0.9010830830824792,14,0.0,1,0.0,1,0.0,1
7398,max_ml,30,30,1,3,0.05,0.95,0.9468763568881262,34,0.0,1,0.0,1,0.0,1
7399,max_ml,30,30,1,3,0.05,0.95,0.9497889677342172,38,0.0,1,0.0,1,0.0,1
7400,max_ml,30,30,1,3,0.05,0.95,0.9393426454122444,28,0.0,1,0.0,1,0.0,1
7401,max_ml,30,30,1,3,0.05,0.95,0.9443212496193716,24,0.0,1,0.0,1,0.0,1
7402,max_ml,30,30,1,3,0.05,0.95,0.9459083121104336,19,0.0,1,0.0,1,0.0,1
7403,max_ml,30,30,1,3,0.05,0.95,0.944015149539326,7,1.0,1,1.0,1,1.0,1
7404,max_ml,30,30,1,3,0.05,0.95,0.9469467377587508,42,0.0,1,0.0,1,0.0,1
7405,max_ml,30,30,1,3,0.05,0.95,0.9421099773361956,20,0.0,1,0.0,1,0.0,1
7406,max_ml,30,30,1,3,0.05,0.95,0.9187685358034,21,0.0,1,0.0,1,0.0,1
7407,max_ml,30,30,1,3,0.05,0.95,0.910616106126128,9,1.0,1,1.0,1,1.0,1
7408,max_ml,30,30,1,3,0.05,0.95,0.945142891612292,12,1.0,1,1.0,1,1.0,1
7409,max_ml,30,30,1,3,0.05,0.95,0.9465971780032616,29,0.0,1,0.0,1,0.0,1
7410,max_ml,30,30,1,3,0.05,0.95,0.8835720533793298,7,1.0,1,1.0,1,1.0,1
7411,max_ml,30,30,1,3,0.05,0.95,0.899821002193291,32,0.0,1,0.0,1,0.0,1
7412,max_ml,30,30,1,3,0.05,0.95,0.9438400839921912,107,0.0,1,0.0,1,0.0,1
7413,max_ml,30,30,1,3,0.05,0.95,0.8706800675187364,16,0.0,1,0.0,1,0.0,1
7414,max_ml,30,30,1,3,0.05,0.95,0.8727898259339353,17,0.0,1,0.0,1,0.0,1
7415,max_ml,30,30,1,3,0.05,0.95,0.9213147956790164,15,0.0,0,1.0,1,1.0,1
7416,max_ml,30,30,1,3,0.05,0.95,0.9143195276923384,22,0.0,1,0.0,1,0.0,1
7417,max_ml,30,30,1,3,0.05,0.95,0.944435989074648,89,0.0,1,0.0,1,0.0,1
7418,max_ml,30,30,1,3,0.05,0.95,0.9477626883702598,11,0.0,1,0.0,1,0.0,1
7419,max_ml,30,30,1,3,0.05,0.95,0.9344021549430492,24,0.0,1,0.0,1,0.0,1
7420,max_ml,30,30,1,3,0.05,0.95,0.9261973175825824,13,0.0,1,0.0,1,0.0,1
7421,max_ml,30,30,1,3,0.05,0.95,0.9423878779907222,43,0.0,1,0.0,1,0.0,1
7422,max_ml,30,30,1,3,0.05,0.95,0.9319599588610644,18,0.0,1,0.0,1,0.0,1
7423,max_ml,30,30,1,3,0.05,0.95,0.94529557099489,37,0.0,1,0.0,1,0.0,1
7424,max_ml,30,30,1,3,0.05,0.95,0.8805310761373342,7,1.0,1,0.0,0,0.0,0
7425,max_ml,30,30,1,3,0.05,0.95,0.9421879859578808,19,0.0,1,0.0,1,0.0,1
7426,max_ml,30,30,1,3,0.05,0.95,0.9480784876308924,18,0.0,1,0.0,1,0.0,1
7427,max_ml,30,30,1,3,0.05,0.95,0.8156596571006253,16,0.0,1,0.0,1,0.0,1
7428,max_ml,30,30,1,3,0.05,0.95,0.9420842311179586,25,0.0,1,0.0,1,0.0,1
7429,max_ml,30,30,1,3,0.05,0.95,0.8867387709598774,34,0.0,1,0.0,1,0.0,1
7430,max_ml,30,30,1,3,0.05,0.95,0.9397944130822132,60,0.0,1,0.0,1,0.0,1
7431,max_ml,30,30,1,3,0.05,0.95,0.9273327209861356,13,0.0,1,0.0,1,0.0,1
7432,max_ml,30,30,1,3,0.05,0.95,0.9124117817058588,23,0.0,1,0.0,1,0.0,1
7433,max_ml,30,30,1,3,0.05,0.95,0.9443834740689392,45,0.0,1,0.0,1,0.0,1
7434,max_ml,30,30,1,3,0.05,0.95,0.9137844161927056,28,0.0,1,0.0,1,0.0,1
7435,max_ml,30,30,1,3,0.05,0.95,0.938756780957544,43,0.0,1,0.0,1,0.0,1
7436,max_ml,30,30,1,3,0.05,0.95,0.9494747300009214,32,0.0,1,0.0,1,0.0,1
7437,max_ml,30,30,1,3,0.05,0.95,0.9464819755770806,17,0.0,1,0.0,1,0.0,1
7438,max_ml,30,30,1,3,0.05,0.95,0.9496453320996504,12,0.0,1,0.0,1,0.0,1
7439,max_ml,30,30,1,3,0.05,0.95,0.9375051105943594,22,0.0,1,0.0,1,0.0,1
7440,max_ml,30,30,1,3,0.05,0.95,0.946021386529834,26,0.0,1,0.0,1,0.0,1
7441,max_ml,30,30,1,3,0.05,0.95,0.8804382666956339,18,0.0,1,0.0,1,0.0,1
7442,max_ml,30,30,1,3,0.05,0.95,0.9005267405174671,33,0.0,1,0.0,1,0.0,1
7443,max_ml,30,30,1,3,0.05,0.95,0.940459288988967,14,0.0,1,0.0,1,0.0,1
7444,max_ml,30,30,1,3,0.05,0.95,0.8274257752015092,8,1.0,1,1.0,1,1.0,1
7445,max_ml,30,30,1,3,0.05,0.95,0.9217853112655796,12,1.0,1,1.0,1,1.0,1
7446,max_ml,30,30,1,3,0.05,0.95,0.9186446730430852,46,0.0,1,0.0,1,0.0,1
7447,max_ml,30,30,1,3,0.05,0.95,0.947374661617666,8,0.0,1,0.0,1,0.0,1
7448,max_ml,30,30,1,3,0.05,0.95,0.9482416493954032,10,1.0,1,1.0,1,1.0,1
7449,max_ml,30,30,1,3,0.05,0.95,0.9492466884722176,13,0.0,0,1.0,1,0.0,0
7450,max_ml,30,30,1,3,0.05,0.95,0.9431229186466616,22,0.0,1,0.0,1,0.0,1
7451,max_ml,30,30,1,3,0.05,0.95,0.8796773233598439,13,0.0,1,0.0,1,0.0,1
7452,max_ml,30,30,1,3,0.05,0.95,0.929699848122464,30,0.0,1,0.0,1,0.0,1
7453,max_ml,30,30,1,3,0.05,0.95,0.9437417255920632,20,0.0,1,0.0,1,0.0,1
7454,max_ml,30,30,1,3,0.05,0.95,0.8883465275145244,7,1.0,1,1.0,1,1.0,1
7455,max_ml,30,30,1,3,0.05,0.95,0.8860808490059201,18,0.0,1,0.0,1,0.0,1
7456,max_ml,30,30,1,3,0.05,0.95,0.9400569600331202,37,0.0,1,0.0,1,0.0,1
7457,max_ml,30,30,1,3,0.05,0.95,0.9448791855881604,30,0.0,1,0.0,1,0.0,1
7458,max_ml,30,30,1,3,0.05,0.95,0.9310998210298168,23,0.0,1,0.0,1,0.0,1
7459,max_ml,30,30,1,3,0.05,0.95,0.9370495718506447,10,1.0,1,1.0,1,0.0,0
7460,max_ml,30,30,1,3,0.05,0.95,0.9191191106569288,15,0.0,1,0.0,1,0.0,1
7461,max_ml,30,30,1,3,0.05,0.95,0.9461333590103675,15,1.0,1,1.0,1,1.0,1
7462,max_ml,30,30,1,3,0.05,0.95,0.8562991013376519,12,0.0,1,0.0,1,0.0,1
7463,max_ml,30,30,1,3,0.05,0.95,0.9220785282117472,15,0.0,1,0.0,1,0.0,1
7464,max_ml,30,30,1,3,0.05,0.95,0.9294746668183034,48,0.0,1,0.0,1,0.0,1
7465,max_ml,30,30,1,3,0.05,0.95,0.9278575224461824,13,0.0,1,0.0,1,0.0,1
7466,max_ml,30,30,1,3,0.05,0.95,0.924083475157881,19,0.0,1,0.0,1,0.0,1
7467,max_ml,30,30,1,3,0.05,0.95,0.921077383024512,17,0.0,1,0.0,1,0.0,1
7468,max_ml,30,30,1,3,0.05,0.95,0.9196961198011928,17,0.0,1,0.0,1,0.0,1
7469,max_ml,30,30,1,3,0.05,0.95,0.9423811130746452,33,0.0,1,0.0,1,0.0,1
7470,max_ml,30,30,1,3,0.05,0.95,0.8784570426757279,12,0.0,0,0.0,0,1.0,1
7471,max_ml,30,30,1,3,0.05,0.95,0.9130093779327656,18,0.0,1,0.0,1,0.0,1
7472,max_ml,30,30,1,3,0.05,0.95,0.946877529949015,37,0.0,1,0.0,1,0.0,1
7473,max_ml,30,30,1,3,0.05,0.95,0.9451522954860688,16,0.0,1,0.0,1,0.0,1
7474,max_ml,30,30,1,3,0.05,0.95,0.895611497709584,7,1.0,1,1.0,1,1.0,1
7475,max_ml,30,30,1,3,0.05,0.95,0.8777458053055657,9,1.0,1,1.0,1,1.0,1
7476,max_ml,30,30,1,3,0.05,0.95,0.9136204323075212,12,0.0,1,0.0,1,0.0,1
7477,max_ml,30,30,1,3,0.05,0.95,0.9344329904877386,26,0.0,1,0.0,1,0.0,1
7478,max_ml,30,30,1,3,0.05,0.95,0.9230033055729908,12,0.0,1,0.0,1,0.0,1
7479,max_ml,30,30,1,3,0.05,0.95,0.9322955742217856,25,0.0,1,0.0,1,0.0,1
7480,max_ml,30,30,1,3,0.05,0.95,0.9221015339804433,44,0.0,1,0.0,1,0.0,1
7481,max_ml,30,30,1,3,0.05,0.95,0.9481792500764564,47,0.0,1,0.0,1,0.0,1
7482,max_ml,30,30,1,3,0.05,0.95,0.9221493062763632,11,0.0,1,0.0,1,0.0,1
7483,max_ml,30,30,1,3,0.05,0.95,0.9116259992643644,19,0.0,1,0.0,1,0.0,1
7484,max_ml,30,30,1,3,0.05,0.95,0.9485470674656395,29,0.0,1,0.0,1,0.0,1
7485,max_ml,30,30,1,3,0.05,0.95,0.940047115595533,18,0.0,1,0.0,1,0.0,1
7486,max_ml,30,30,1,3,0.05,0.95,0.9496674907261622,48,0.0,1,0.0,1,0.0,1
7487,max_ml,30,30,1,3,0.05,0.95,0.9371995815158988,42,0.0,1,0.0,1,0.0,1
7488,max_ml,30,30,1,3,0.05,0.95,0.9333783671756376,19,0.0,1,0.0,1,0.0,1
7489,max_ml,30,30,1,3,0.05,0.95,0.9129127184733268,34,0.0,1,0.0,1,0.0,1
7490,max_ml,30,30,1,3,0.05,0.95,0.9053245500181858,35,0.0,1,0.0,1,0.0,1
7491,max_ml,30,30,1,3,0.05,0.95,0.9419844356555976,32,0.0,1,0.0,1,0.0,1
7492,max_ml,30,30,1,3,0.05,0.95,0.935505545792968,21,0.0,1,0.0,1,0.0,1
7493,max_ml,30,30,1,3,0.05,0.95,0.8838625715247224,27,0.0,1,0.0,1,0.0,1
7494,max_ml,30,30,1,3,0.05,0.95,0.9110251140436344,11,0.0,1,0.0,1,0.0,1
7495,max_ml,30,30,1,3,0.05,0.95,0.9437814661420304,16,0.0,1,0.0,1,0.0,1
7496,max_ml,30,30,1,3,0.05,0.95,0.9259941548256404,18,0.0,1,0.0,1,0.0,1
7497,max_ml,30,30,1,3,0.05,0.95,0.9061639272906272,35,0.0,1,0.0,1,0.0,1
7498,max_ml,30,30,1,3,0.05,0.95,0.8509171900527489,6,1.0,1,1.0,1,1.0,1
7499,max_ml,30,30,1,3,0.05,0.95,0.8153457632566097,13,0.0,0,1.0,1,1.0,1
7500,max_ml,30,30,1,3,0.05,0.95,0.934573443725118,22,0.0,1,0.0,1,0.0,1
7501,max_ml,30,30,1,3,0.05,0.95,0.936970278825942,8,1.0,1,1.0,1,0.0,0
7502,max_ml,30,30,1,3,0.05,0.95,0.9479435781249436,18,0.0,1,0.0,1,0.0,1
7503,max_ml,30,30,1,3,0.05,0.95,0.8952656910785262,4,1.0,1,1.0,1,1.0,1
7504,max_ml,30,30,1,3,0.05,0.95,0.9385715170886464,18,0.0,1,0.0,1,0.0,1
7505,max_ml,30,30,1,3,0.05,0.95,0.9458096402701448,28,0.0,1,0.0,1,0.0,1
7506,max_ml,30,30,1,3,0.05,0.95,0.9418734747747274,21,0.0,1,0.0,1,0.0,1
7507,max_ml,30,30,1,3,0.05,0.95,0.9149731019979472,46,0.0,1,0.0,1,0.0,1
7508,max_ml,30,30,1,3,0.05,0.95,0.9065609072941672,10,1.0,1,1.0,1,1.0,1
7509,max_ml,30,30,1,3,0.05,0.95,0.9389594519497372,11,0.0,1,0.0,1,0.0,1
7510,max_ml,30,30,1,3,0.05,0.95,0.8806374088797174,20,0.0,1,0.0,1,0.0,1
7511,max_ml,30,30,1,3,0.05,0.95,0.9189845740238006,13,0.0,1,0.0,1,0.0,1
7512,max_ml,30,30,1,3,0.05,0.95,0.9059423746451386,11,1.0,1,1.0,1,1.0,1
7513,max_ml,30,30,1,3,0.05,0.95,0.9148369221472812,12,1.0,1,1.0,1,1.0,1
7514,max_ml,30,30,1,3,0.05,0.95,0.9110852313440126,11,1.0,1,1.0,1,1.0,1
7515,max_ml,30,30,1,3,0.05,0.95,0.8970522085544448,24,0.0,1,0.0,1,0.0,1
7516,max_ml,30,30,1,3,0.05,0.95,0.8729226847318676,4,1.0,1,1.0,1,1.0,1
7517,max_ml,30,30,1,3,0.05,0.95,0.9358888239473074,17,0.0,1,0.0,1,0.0,1
7518,max_ml,30,30,1,3,0.05,0.95,0.9150264355473908,31,0.0,1,0.0,1,0.0,1
7519,max_ml,30,30,1,3,0.05,0.95,0.9328297009497024,23,0.0,1,0.0,1,0.0,1
7520,max_ml,30,30,1,3,0.05,0.95,0.9145440267122502,9,0.0,1,0.0,1,0.0,1
7521,max_ml,30,30,1,3,0.05,0.95,0.9359039862997603,52,0.0,1,0.0,1,0.0,1
7522,max_ml,30,30,1,3,0.05,0.95,0.9492583641046174,27,0.0,1,0.0,1,0.0,1
7523,max_ml,30,30,1,3,0.05,0.95,0.9334365013797016,8,0.0,1,0.0,1,0.0,1
7524,max_ml,30,30,1,3,0.05,0.95,0.9494239739656132,39,0.0,1,0.0,1,0.0,1
7525,max_ml,30,30,1,3,0.05,0.95,0.8956301309209975,10,0.0,1,0.0,1,0.0,1
7526,max_ml,30,30,1,3,0.05,0.95,0.8870625143610698,9,1.0,1,1.0,1,1.0,1
7527,max_ml,30,30,1,3,0.05,0.95,0.943367453846602,25,0.0,1,0.0,1,0.0,1
7528,max_ml,30,30,1,3,0.05,0.95,0.9230099971493284,19,1.0,1,1.0,1,1.0,1
7529,max_ml,30,30,1,3,0.05,0.95,0.852811736503228,8,1.0,1,1.0,1,1.0,1
7530,max_ml,30,30,1,3,0.05,0.95,0.9321372082416752,33,0.0,1,0.0,1,0.0,1
7531,max_ml,30,30,1,3,0.05,0.95,0.9470546563676228,22,0.0,0,0.0,0,1.0,1
7532,max_ml,30,30,1,3,0.05,0.95,0.9410785446386164,13,0.0,1,0.0,1,0.0,1
7533,max_ml,30,30,1,3,0.05,0.95,0.9189358683796202,20,0.0,1,0.0,1,0.0,1
7534,max_ml,30,30,1,3,0.05,0.95,0.8884850236913117,8,1.0,1,1.0,1,1.0,1
7535,max_ml,30,30,1,3,0.05,0.95,0.9172310761645338,14,0.0,1,0.0,1,0.0,1
7536,max_ml,30,30,1,3,0.05,0.95,0.9050734749553756,14,0.0,1,0.0,1,0.0,1
7537,max_ml,30,30,1,3,0.05,0.95,0.9060251664839988,8,1.0,1,1.0,1,0.0,0
7538,max_ml,30,30,1,3,0.05,0.95,0.937252395419338,11,0.0,1,0.0,1,0.0,1
7539,max_ml,30,30,1,3,0.05,0.95,0.9447849126644864,29,0.0,1,0.0,1,0.0,1
7540,max_ml,30,30,1,3,0.05,0.95,0.858347716011329,16,1.0,1,1.0,1,1.0,1
7541,max_ml,30,30,1,3,0.05,0.95,0.9450596591048416,12,0.0,1,0.0,1,0.0,1
7542,max_ml,30,30,1,3,0.05,0.95,0.9237363300102074,26,0.0,1,0.0,1,0.0,1
7543,max_ml,30,30,1,3,0.05,0.95,0.9170141911391456,21,0.0,1,0.0,1,0.0,1
7544,max_ml,30,30,1,3,0.05,0.95,0.947390981487069,31,0.0,1,0.0,1,0.0,1
7545,max_ml,30,30,1,3,0.05,0.95,0.9457161567893756,13,0.0,1,0.0,1,0.0,1
7546,max_ml,30,30,1,3,0.05,0.95,0.942314272988652,30,0.0,1,0.0,1,0.0,1
7547,max_ml,30,30,1,3,0.05,0.95,0.9368827595438208,36,0.0,1,0.0,1,0.0,1
7548,max_ml,30,30,1,3,0.05,0.95,0.9144716727452726,31,0.0,1,0.0,1,0.0,1
7549,max_ml,30,30,1,3,0.05,0.95,0.9194230987104096,16,0.0,1,0.0,1,0.0,1
7550,max_ml,30,30,1,3,0.05,0.95,0.9272336800451378,15,0.0,1,0.0,1,0.0,1
7551,max_ml,30,30,1,3,0.05,0.95,0.9480629674232904,40,0.0,1,0.0,1,0.0,1
7552,max_ml,30,30,1,3,0.05,0.95,0.9217951541998244,13,0.0,0,1.0,1,0.0,0
7553,max_ml,30,30,1,3,0.05,0.95,0.9406798784644756,15,0.0,1,0.0,1,0.0,1
7554,max_ml,30,30,1,3,0.05,0.95,0.9362841608666768,10,1.0,1,1.0,1,0.0,0
7555,max_ml,30,30,1,3,0.05,0.95,0.935050498100346,37,0.0,1,0.0,1,0.0,1
7556,max_ml,30,30,1,3,0.05,0.95,0.880385938389921,9,1.0,1,1.0,1,1.0,1
7557,max_ml,30,30,1,3,0.05,0.95,0.9324125550562946,14,0.0,1,0.0,1,0.0,1
7558,max_ml,30,30,1,3,0.05,0.95,0.8716439404309095,10,1.0,1,0.0,0,0.0,0
7559,max_ml,30,30,1,3,0.05,0.95,0.9269143543826742,7,1.0,1,1.0,1,1.0,1
7560,max_ml,30,30,1,3,0.05,0.95,0.920365031256529,14,0.0,1,0.0,1,0.0,1
7561,max_ml,30,30,1,3,0.05,0.95,0.917741079293822,16,0.0,1,0.0,1,0.0,1
7562,max_ml,30,30,1,3,0.05,0.95,0.9285529553405548,21,0.0,1,0.0,1,0.0,1
7563,max_ml,30,30,1,3,0.05,0.95,0.9264571821650875,32,0.0,1,0.0,1,0.0,1
7564,max_ml,30,30,1,3,0.05,0.95,0.935864957904822,19,0.0,1,0.0,1,0.0,1
7565,max_ml,30,30,1,3,0.05,0.95,0.9491575078523776,23,0.0,1,0.0,1,0.0,1
7566,max_ml,30,30,1,3,0.05,0.95,0.9410418697040804,12,0.0,1,0.0,1,0.0,1
7567,max_ml,30,30,1,3,0.05,0.95,0.9167933270913292,12,1.0,1,1.0,1,1.0,1
7568,max_ml,30,30,1,3,0.05,0.95,0.9348178677687042,14,0.0,1,0.0,1,0.0,1
7569,max_ml,30,30,1,3,0.05,0.95,0.9173395821895748,11,0.0,1,0.0,1,0.0,1
7570,max_ml,30,30,1,3,0.05,0.95,0.8712631741038124,19,0.0,1,0.0,1,0.0,1
7571,max_ml,30,30,1,3,0.05,0.95,0.8623064135228173,22,0.0,1,0.0,1,0.0,1
7572,max_ml,30,30,1,3,0.05,0.95,0.9348280838053132,26,0.0,1,0.0,1,0.0,1
7573,max_ml,30,30,1,3,0.05,0.95,0.9412685353205128,43,0.0,1,0.0,1,0.0,1
7574,max_ml,30,30,1,3,0.05,0.95,0.9385606355635656,8,0.0,1,0.0,1,0.0,1
7575,max_ml,30,30,1,3,0.05,0.95,0.9039416671450684,16,0.0,1,0.0,1,0.0,1
7576,max_ml,30,30,1,3,0.05,0.95,0.8984150683214495,9,0.0,0,1.0,1,0.0,0
7577,max_ml,30,30,1,3,0.05,0.95,0.9472844019524678,32,0.0,1,0.0,1,0.0,1
7578,max_ml,30,30,1,3,0.05,0.95,0.8920255022659325,9,1.0,1,1.0,1,1.0,1
7579,max_ml,30,30,1,3,0.05,0.95,0.8970100400894438,11,1.0,1,1.0,1,1.0,1
7580,max_ml,30,30,1,3,0.05,0.95,0.9470826657252392,11,0.0,1,0.0,1,0.0,1
7581,max_ml,30,30,1,3,0.05,0.95,0.9489379996404974,14,0.0,1,0.0,1,0.0,1
7582,max_ml,30,30,1,3,0.05,0.95,0.933147350944308,32,0.0,1,0.0,1,0.0,1
7583,max_ml,30,30,1,3,0.05,0.95,0.9384943066612184,19,1.0,1,1.0,1,1.0,1
7584,max_ml,30,30,1,3,0.05,0.95,0.938063973386896,13,0.0,1,0.0,1,0.0,1
7585,max_ml,30,30,1,3,0.05,0.95,0.9466052449379982,33,0.0,1,0.0,1,0.0,1
7586,max_ml,30,30,1,3,0.05,0.95,0.9120353076369222,10,1.0,1,1.0,1,1.0,1
7587,max_ml,30,30,1,3,0.05,0.95,0.8934795233477025,19,1.0,1,1.0,1,0.0,0
7588,max_ml,30,30,1,3,0.05,0.95,0.945630510754731,47,0.0,1,0.0,1,0.0,1
7589,max_ml,30,30,1,3,0.05,0.95,0.9466404959560248,35,0.0,1,0.0,1,0.0,1
7590,max_ml,30,30,1,3,0.05,0.95,0.911784415342166,14,0.0,1,0.0,1,0.0,1
7591,max_ml,30,30,1,3,0.05,0.95,0.9254961634806702,27,0.0,1,0.0,1,0.0,1
7592,max_ml,30,30,1,3,0.05,0.95,0.9119736012760437,17,0.0,1,0.0,1,0.0,1
7593,max_ml,30,30,1,3,0.05,0.95,0.9330573664123898,14,1.0,1,0.0,0,0.0,0
7594,max_ml,30,30,1,3,0.05,0.95,0.8957205673601004,19,0.0,1,0.0,1,0.0,1
7595,max_ml,30,30,1,3,0.05,0.95,0.9307139681846904,17,0.0,1,0.0,1,0.0,1
7596,max_ml,30,30,1,3,0.05,0.95,0.9323876135656116,18,0.0,1,0.0,1,0.0,1
7597,max_ml,30,30,1,3,0.05,0.95,0.9390747377378909,41,0.0,1,0.0,1,0.0,1
7598,max_ml,30,30,1,3,0.05,0.95,0.9406906430459296,16,0.0,1,0.0,1,0.0,1
7599,max_ml,30,30,1,3,0.05,0.95,0.9463922588691186,17,0.0,1,0.0,1,0.0,1
7600,max_ml,30,30,1,3,0.05,0.95,0.9388027773536844,17,0.0,1,0.0,1,0.0,1
7601,max_ml,30,30,1,3,0.05,0.95,0.9397964683298826,14,0.0,1,0.0,1,0.0,1
7602,max_ml,30,30,1,3,0.05,0.95,0.9230335604764924,26,0.0,1,0.0,1,0.0,1
7603,max_ml,30,30,1,3,0.05,0.95,0.9372487845806996,11,0.0,0,1.0,1,0.0,0
7604,max_ml,30,30,1,3,0.05,0.95,0.9496904615275148,22,0.0,1,0.0,1,0.0,1
7605,max_ml,30,30,1,3,0.05,0.95,0.9466780710626308,16,0.0,1,0.0,1,0.0,1
7606,max_ml,30,30,1,3,0.05,0.95,0.9337854332587348,21,0.0,1,0.0,1,0.0,1
7607,max_ml,30,30,1,3,0.05,0.95,0.9391604401908356,46,0.0,1,0.0,1,0.0,1
7608,max_ml,30,30,1,3,0.05,0.95,0.8462041212549317,6,1.0,1,1.0,1,1.0,1
7609,max_ml,30,30,1,3,0.05,0.95,0.9373330622598168,20,0.0,1,0.0,1,0.0,1
7610,max_ml,30,30,1,3,0.05,0.95,0.8630048441789133,11,0.0,1,0.0,1,0.0,1
7611,max_ml,30,30,1,3,0.05,0.95,0.9352143525045734,21,0.0,1,0.0,1,0.0,1
7612,max_ml,30,30,1,3,0.05,0.95,0.8185516686915427,20,0.0,1,0.0,1,0.0,1
7613,max_ml,30,30,1,3,0.05,0.95,0.93694061816177,26,0.0,1,0.0,1,0.0,1
7614,max_ml,30,30,1,3,0.05,0.95,0.7830636979330114,9,1.0,1,1.0,1,1.0,1
7615,max_ml,30,30,1,3,0.05,0.95,0.905713647503962,7,1.0,1,1.0,1,1.0,1
7616,max_ml,30,30,1,3,0.05,0.95,0.897664805044464,9,0.0,1,0.0,1,0.0,1
7617,max_ml,30,30,1,3,0.05,0.95,0.9206833809757672,15,0.0,1,0.0,1,0.0,1
7618,max_ml,30,30,1,3,0.05,0.95,0.94704784438788,18,0.0,1,0.0,1,0.0,1
7619,max_ml,30,30,1,3,0.05,0.95,0.9323994152390483,48,0.0,1,0.0,1,0.0,1
7620,max_ml,30,30,1,3,0.05,0.95,0.9154015874620238,13,0.0,1,0.0,1,0.0,1
7621,max_ml,30,30,1,3,0.05,0.95,0.94912462894791,20,0.0,1,0.0,1,0.0,1
7622,max_ml,30,30,1,3,0.05,0.95,0.8571286776357068,21,0.0,1,0.0,1,0.0,1
7623,max_ml,30,30,1,3,0.05,0.95,0.945847175527621,53,0.0,1,0.0,1,0.0,1
7624,max_ml,30,30,1,3,0.05,0.95,0.9295789091646066,33,0.0,1,0.0,1,0.0,1
7625,max_ml,30,30,1,3,0.05,0.95,0.8644364437135142,8,1.0,1,1.0,1,1.0,1
7626,max_ml,30,30,1,3,0.05,0.95,0.9200519788588412,25,0.0,1,0.0,1,0.0,1
7627,max_ml,30,30,1,3,0.05,0.95,0.9329530001455476,24,0.0,1,0.0,1,0.0,1
7628,max_ml,30,30,1,3,0.05,0.95,0.9449462322630582,35,0.0,1,0.0,1,0.0,1
7629,max_ml,30,30,1,3,0.05,0.95,0.9133726547891148,35,0.0,1,0.0,1,0.0,1
7630,max_ml,30,30,1,3,0.05,0.95,0.9469209828444354,6,1.0,1,1.0,1,1.0,1
7631,max_ml,30,30,1,3,0.05,0.95,0.9260312360632402,15,0.0,1,0.0,1,0.0,1
7632,max_ml,30,30,1,3,0.05,0.95,0.8860996893357085,9,1.0,1,1.0,1,1.0,1
7633,max_ml,30,30,1,3,0.05,0.95,0.9427328001025382,11,1.0,1,1.0,1,1.0,1
7634,max_ml,30,30,1,3,0.05,0.95,0.8546144996459637,8,1.0,1,1.0,1,0.0,0
7635,max_ml,30,30,1,3,0.05,0.95,0.8729531786973527,14,0.0,0,0.0,0,1.0,1
7636,max_ml,30,30,1,3,0.05,0.95,0.9200072167915138,18,0.0,0,1.0,1,0.0,0
7637,max_ml,30,30,1,3,0.05,0.95,0.945811938854392,22,0.0,1,0.0,1,0.0,1
7638,max_ml,30,30,1,3,0.05,0.95,0.8909370670821997,27,0.0,1,0.0,1,0.0,1
7639,max_ml,30,30,1,3,0.05,0.95,0.93698638817639,54,0.0,1,0.0,1,0.0,1
7640,max_ml,30,30,1,3,0.05,0.95,0.9477654319727028,29,0.0,1,0.0,1,0.0,1
7641,max_ml,30,30,1,3,0.05,0.95,0.8554963202089065,18,0.0,0,1.0,1,1.0,1
7642,max_ml,30,30,1,3,0.05,0.95,0.9374706072228112,18,0.0,1,0.0,1,0.0,1
7643,max_ml,30,30,1,3,0.05,0.95,0.9476733977795648,88,0.0,1,0.0,1,0.0,1
7644,max_ml,30,30,1,3,0.05,0.95,0.9309787023125377,17,0.0,1,0.0,1,0.0,1
7645,max_ml,30,30,1,3,0.05,0.95,0.9353499721506068,7,1.0,1,1.0,1,1.0,1
7646,max_ml,30,30,1,3,0.05,0.95,0.8858145209951973,19,0.0,1,0.0,1,0.0,1
7647,max_ml,30,30,1,3,0.05,0.95,0.9436607538274268,29,0.0,1,0.0,1,0.0,1
7648,max_ml,30,30,1,3,0.05,0.95,0.9467375018920584,56,0.0,1,0.0,1,0.0,1
7649,max_ml,30,30,1,3,0.05,0.95,0.9497457477221533,14,0.0,1,0.0,1,0.0,1
7650,max_ml,30,30,1,3,0.05,0.95,0.9428017348424876,26,0.0,1,0.0,1,0.0,1
7651,max_ml,30,30,1,3,0.05,0.95,0.9108272955927996,9,0.0,1,0.0,1,0.0,1
7652,max_ml,30,30,1,3,0.05,0.95,0.8349502214721682,7,1.0,1,1.0,1,1.0,1
7653,max_ml,30,30,1,3,0.05,0.95,0.8795455793818953,16,0.0,1,0.0,1,0.0,1
7654,max_ml,30,30,1,3,0.05,0.95,0.9200934192314894,28,0.0,1,0.0,1,0.0,1
7655,max_ml,30,30,1,3,0.05,0.95,0.915772877194416,12,0.0,1,0.0,1,0.0,1
7656,max_ml,30,30,1,3,0.05,0.95,0.9233612468019856,25,0.0,1,0.0,1,0.0,1
7657,max_ml,30,30,1,3,0.05,0.95,0.932054870334685,49,0.0,1,0.0,1,0.0,1
7658,max_ml,30,30,1,3,0.05,0.95,0.9494125596081242,13,0.0,1,0.0,1,0.0,1
7659,max_ml,30,30,1,3,0.05,0.95,0.8844904461891863,9,1.0,1,1.0,1,1.0,1
7660,max_ml,30,30,1,3,0.05,0.95,0.9425576178284656,13,0.0,1,0.0,1,0.0,1
7661,max_ml,30,30,1,3,0.05,0.95,0.9428294694828177,30,0.0,1,0.0,1,0.0,1
7662,max_ml,30,30,1,3,0.05,0.95,0.8972629784426855,24,0.0,1,0.0,1,0.0,1
7663,max_ml,30,30,1,3,0.05,0.95,0.9031412377852756,14,1.0,1,1.0,1,1.0,1
7664,max_ml,30,30,1,3,0.05,0.95,0.9371104273593924,38,0.0,1,0.0,1,0.0,1
7665,max_ml,30,30,1,3,0.05,0.95,0.9447133394975344,16,0.0,1,0.0,1,0.0,1
7666,max_ml,30,30,1,3,0.05,0.95,0.9465299721785774,12,0.0,1,0.0,1,0.0,1
7667,max_ml,30,30,1,3,0.05,0.95,0.9360573019566372,19,0.0,1,0.0,1,0.0,1
7668,max_ml,30,30,1,3,0.05,0.95,0.9121005179253416,9,1.0,1,1.0,1,1.0,1
7669,max_ml,30,30,1,3,0.05,0.95,0.9349281712677556,16,0.0,0,1.0,1,1.0,1
7670,max_ml,30,30,1,3,0.05,0.95,0.9392077473101484,7,1.0,1,1.0,1,1.0,1
7671,max_ml,30,30,1,3,0.05,0.95,0.9203378651281606,8,1.0,1,1.0,1,1.0,1
7672,max_ml,30,30,1,3,0.05,0.95,0.9031203898236942,36,0.0,1,0.0,1,0.0,1
7673,max_ml,30,30,1,3,0.05,0.95,0.9463034459047766,35,0.0,1,0.0,1,0.0,1
7674,max_ml,30,30,1,3,0.05,0.95,0.9464310711373582,45,0.0,1,0.0,1,0.0,1
7675,max_ml,30,30,1,3,0.05,0.95,0.9273185713590112,10,1.0,1,1.0,1,0.0,0
7676,max_ml,30,30,1,3,0.05,0.95,0.9260249632457428,35,1.0,1,1.0,1,1.0,1
7677,max_ml,30,30,1,3,0.05,0.95,0.9399423270305808,8,1.0,1,1.0,1,1.0,1
7678,max_ml,30,30,1,3,0.05,0.95,0.9221438129084648,15,0.0,1,0.0,1,0.0,1
7679,max_ml,30,30,1,3,0.05,0.95,0.9417659853276674,26,0.0,1,0.0,1,0.0,1
7680,max_ml,30,30,1,3,0.05,0.95,0.9459144811156768,50,0.0,1,0.0,1,0.0,1
7681,max_ml,30,30,1,3,0.05,0.95,0.9426464536767072,19,0.0,1,0.0,1,0.0,1
7682,max_ml,30,30,1,3,0.05,0.95,0.9083442495314492,24,0.0,1,0.0,1,0.0,1
7683,max_ml,30,30,1,3,0.05,0.95,0.9037540589267252,10,1.0,1,0.0,0,0.0,0
7684,max_ml,30,30,1,3,0.05,0.95,0.9447336116890108,53,0.0,1,0.0,1,0.0,1
7685,max_ml,30,30,1,3,0.05,0.95,0.942220657397214,23,0.0,1,0.0,1,0.0,1
7686,max_ml,30,30,1,3,0.05,0.95,0.9041478571640836,9,1.0,1,1.0,1,1.0,1
7687,max_ml,30,30,1,3,0.05,0.95,0.932097588602604,38,0.0,1,0.0,1,0.0,1
7688,max_ml,30,30,1,3,0.05,0.95,0.937021522922374,9,1.0,1,1.0,1,1.0,1
7689,max_ml,30,30,1,3,0.05,0.95,0.9405691392670172,15,0.0,0,1.0,1,0.0,0
7690,max_ml,30,30,1,3,0.05,0.95,0.9328166968861454,13,0.0,1,0.0,1,0.0,1
7691,max_ml,30,30,1,3,0.05,0.95,0.8899537776198544,20,0.0,1,0.0,1,0.0,1
7692,max_ml,30,30,1,3,0.05,0.95,0.9292047904516813,38,0.0,1,0.0,1,0.0,1
7693,max_ml,30,30,1,3,0.05,0.95,0.934404991235637,11,0.0,0,0.0,0,1.0,1
7694,max_ml,30,30,1,3,0.05,0.95,0.9480022652953324,30,0.0,1,0.0,1,0.0,1
7695,max_ml,30,30,1,3,0.05,0.95,0.9496897938232308,18,0.0,1,0.0,1,0.0,1
7696,max_ml,30,30,1,3,0.05,0.95,0.9279345924727432,13,0.0,1,0.0,1,0.0,1
7697,max_ml,30,30,1,3,0.05,0.95,0.8981102563605251,16,0.0,1,0.0,1,0.0,1
7698,max_ml,30,30,1,3,0.05,0.95,0.8894671390307447,7,1.0,1,1.0,1,1.0,1
7699,max_ml,30,30,1,3,0.05,0.95,0.9288350163687056,19,0.0,1,0.0,1,0.0,1
7700,max_ml,30,30,1,3,0.05,0.95,0.9355260897963962,13,0.0,1,0.0,1,0.0,1
7701,max_ml,30,30,1,3,0.05,0.95,0.912149366856766,14,0.0,0,0.0,0,1.0,1
7702,max_ml,30,30,1,3,0.05,0.95,0.9186560835173778,14,0.0,0,1.0,1,1.0,1
7703,max_ml,30,30,1,3,0.05,0.95,0.9453209967126722,23,0.0,1,0.0,1,0.0,1
7704,max_ml,30,30,1,3,0.05,0.95,0.8370111629277767,7,1.0,1,1.0,1,1.0,1
7705,max_ml,30,30,1,3,0.05,0.95,0.9426984707339928,19,0.0,1,0.0,1,0.0,1
7706,max_ml,30,30,1,3,0.05,0.95,0.9156665520666648,17,0.0,1,0.0,1,0.0,1
7707,max_ml,30,30,1,3,0.05,0.95,0.9449724867139192,16,0.0,1,0.0,1,0.0,1
7708,max_ml,30,30,1,3,0.05,0.95,0.9386361217598796,27,0.0,1,0.0,1,0.0,1
7709,max_ml,30,30,1,3,0.05,0.95,0.940350924307171,30,0.0,1,0.0,1,0.0,1
7710,max_ml,30,30,1,3,0.05,0.95,0.8666484170246852,10,1.0,1,1.0,1,1.0,1
7711,max_ml,30,30,1,3,0.05,0.95,0.9307441907795568,29,0.0,1,0.0,1,0.0,1
7712,max_ml,30,30,1,3,0.05,0.95,0.9202947568066688,14,0.0,1,0.0,1,0.0,1
7713,max_ml,30,30,1,3,0.05,0.95,0.9489817860910346,33,0.0,1,0.0,1,0.0,1
7714,max_ml,30,30,1,3,0.05,0.95,0.9396100738659188,42,0.0,1,0.0,1,0.0,1
7715,max_ml,30,30,1,3,0.05,0.95,0.8924826452110546,43,0.0,1,0.0,1,0.0,1
7716,max_ml,30,30,1,3,0.05,0.95,0.9004230981051231,27,0.0,1,0.0,1,0.0,1
7717,max_ml,30,30,1,3,0.05,0.95,0.9306850406528764,54,0.0,1,0.0,1,0.0,1
7718,max_ml,30,30,1,3,0.05,0.95,0.9001599698957541,19,0.0,1,0.0,1,0.0,1
7719,max_ml,30,30,1,3,0.05,0.95,0.9244200966442294,19,0.0,1,0.0,1,0.0,1
7720,max_ml,30,30,1,3,0.05,0.95,0.9431385465827044,54,0.0,1,0.0,1,0.0,1
7721,max_ml,30,30,1,3,0.05,0.95,0.9362120891966038,36,0.0,1,0.0,1,0.0,1
7722,max_ml,30,30,1,3,0.05,0.95,0.9227191063036612,17,0.0,1,0.0,1,0.0,1
7723,max_ml,30,30,1,3,0.05,0.95,0.940456054090353,25,0.0,1,0.0,1,0.0,1
7724,max_ml,30,30,1,3,0.05,0.95,0.9252709779981948,27,0.0,1,0.0,1,0.0,1
7725,max_ml,30,30,1,3,0.05,0.95,0.910300558744544,14,0.0,1,0.0,1,0.0,1
7726,max_ml,30,30,1,3,0.05,0.95,0.9486627964198004,18,0.0,1,0.0,1,0.0,1
7727,max_ml,30,30,1,3,0.05,0.95,0.9107529732970132,25,0.0,1,0.0,1,0.0,1
7728,max_ml,30,30,1,3,0.05,0.95,0.9439838599607918,25,0.0,1,0.0,1,0.0,1
7729,max_ml,30,30,1,3,0.05,0.95,0.9049554376029696,6,1.0,1,1.0,1,1.0,1
7730,max_ml,30,30,1,3,0.05,0.95,0.8822885858213353,16,0.0,1,0.0,1,0.0,1
7731,max_ml,30,30,1,3,0.05,0.95,0.9435865470467358,53,0.0,1,0.0,1,0.0,1
7732,max_ml,30,30,1,3,0.05,0.95,0.9232771773365092,39,0.0,1,0.0,1,0.0,1
7733,max_ml,30,30,1,3,0.05,0.95,0.9486800204193402,15,0.0,1,0.0,1,0.0,1
7734,max_ml,30,30,1,3,0.05,0.95,0.9278668412023894,16,0.0,1,0.0,1,0.0,1
7735,max_ml,30,30,1,3,0.05,0.95,0.94428067097449,12,0.0,1,0.0,1,0.0,1
7736,max_ml,30,30,1,3,0.05,0.95,0.913999505389428,11,1.0,1,1.0,1,1.0,1
7737,max_ml,30,30,1,3,0.05,0.95,0.9306711938699164,36,0.0,1,0.0,1,0.0,1
7738,max_ml,30,30,1,3,0.05,0.95,0.9292831482523956,9,1.0,1,1.0,1,1.0,1
7739,max_ml,30,30,1,3,0.05,0.95,0.9425284766302452,31,0.0,1,0.0,1,0.0,1
7740,max_ml,30,30,1,3,0.05,0.95,0.9410918780072955,24,0.0,1,0.0,1,0.0,1
7741,max_ml,30,30,1,3,0.05,0.95,0.9369834736324024,22,0.0,1,0.0,1,0.0,1
7742,max_ml,30,30,1,3,0.05,0.95,0.9378129958907666,47,0.0,1,0.0,1,0.0,1
7743,max_ml,30,30,1,3,0.05,0.95,0.9268230270008616,22,0.0,1,0.0,1,0.0,1
7744,max_ml,30,30,1,3,0.05,0.95,0.9427553006884476,19,0.0,1,0.0,1,0.0,1
7745,max_ml,30,30,1,3,0.05,0.95,0.9354086164605768,53,0.0,1,0.0,1,0.0,1
7746,max_ml,30,30,1,3,0.05,0.95,0.8998077045442704,16,0.0,1,0.0,1,0.0,1
7747,max_ml,30,30,1,3,0.05,0.95,0.9290569346922458,6,1.0,1,1.0,1,1.0,1
7748,max_ml,30,30,1,3,0.05,0.95,0.9022996470601724,18,0.0,1,0.0,1,0.0,1
7749,max_ml,30,30,1,3,0.05,0.95,0.9490498347616798,31,0.0,1,0.0,1,0.0,1
7750,max_ml,30,30,1,3,0.05,0.95,0.931358631158647,19,0.0,1,0.0,1,0.0,1
7751,max_ml,30,30,1,3,0.05,0.95,0.9275163320418316,66,0.0,1,0.0,1,0.0,1
7752,max_ml,30,30,1,3,0.05,0.95,0.946757149320276,17,0.0,1,0.0,1,0.0,1
7753,max_ml,30,30,1,3,0.05,0.95,0.9276013237603468,50,0.0,1,0.0,1,0.0,1
7754,max_ml,30,30,1,3,0.05,0.95,0.8938916610363469,16,0.0,1,0.0,1,0.0,1
7755,max_ml,30,30,1,3,0.05,0.95,0.9313364286050646,11,0.0,1,0.0,1,0.0,1
7756,max_ml,30,30,1,3,0.05,0.95,0.9375319549833604,12,0.0,1,0.0,1,0.0,1
7757,max_ml,30,30,1,3,0.05,0.95,0.9292364224763004,9,1.0,1,1.0,1,1.0,1
7758,max_ml,30,30,1,3,0.05,0.95,0.9324704307336864,29,0.0,1,0.0,1,0.0,1
7759,max_ml,30,30,1,3,0.05,0.95,0.9359995888633944,61,0.0,1,0.0,1,0.0,1
7760,max_ml,30,30,1,3,0.05,0.95,0.9199724965592292,23,0.0,1,0.0,1,0.0,1
7761,max_ml,30,30,1,3,0.05,0.95,0.9318143405737984,22,0.0,1,0.0,1,0.0,1
7762,max_ml,30,30,1,3,0.05,0.95,0.9142221185499668,17,0.0,0,1.0,1,1.0,1
7763,max_ml,30,30,1,3,0.05,0.95,0.937230701257658,31,0.0,1,0.0,1,0.0,1
7764,max_ml,30,30,1,3,0.05,0.95,0.946432553075882,12,0.0,1,0.0,1,0.0,1
7765,max_ml,30,30,1,3,0.05,0.95,0.9382214704780488,6,1.0,1,1.0,1,1.0,1
7766,max_ml,30,30,1,3,0.05,0.95,0.9248979570450188,13,0.0,1,0.0,1,0.0,1
7767,max_ml,30,30,1,3,0.05,0.95,0.8669376344506506,10,1.0,1,1.0,1,0.0,0
7768,max_ml,30,30,1,3,0.05,0.95,0.9479287446827032,56,0.0,1,0.0,1,0.0,1
7769,max_ml,30,30,1,3,0.05,0.95,0.8556762995720933,11,0.0,1,0.0,1,0.0,1
7770,max_ml,30,30,1,3,0.05,0.95,0.918371538326273,17,0.0,1,0.0,1,0.0,1
7771,max_ml,30,30,1,3,0.05,0.95,0.9445219562338087,29,0.0,1,0.0,1,0.0,1
7772,max_ml,30,30,1,3,0.05,0.95,0.9391494378350032,28,0.0,1,0.0,1,0.0,1
7773,max_ml,30,30,1,3,0.05,0.95,0.9406313839068046,36,0.0,1,0.0,1,0.0,1
7774,max_ml,30,30,1,3,0.05,0.95,0.8605280761827805,7,0.0,1,0.0,1,0.0,1
7775,max_ml,30,30,1,3,0.05,0.95,0.8941112769838185,42,0.0,1,0.0,1,0.0,1
7776,max_ml,30,30,1,3,0.05,0.95,0.90418047655609,25,0.0,1,0.0,1,0.0,1
7777,max_ml,30,30,1,3,0.05,0.95,0.9140895622136606,12,0.0,1,0.0,1,0.0,1
7778,max_ml,30,30,1,3,0.05,0.95,0.9447217026891926,14,0.0,1,0.0,1,0.0,1
7779,max_ml,30,30,1,3,0.05,0.95,0.9393221053365186,10,0.0,1,0.0,1,0.0,1
7780,max_ml,30,30,1,3,0.05,0.95,0.9092316292816632,25,0.0,0,1.0,1,1.0,1
7781,max_ml,30,30,1,3,0.05,0.95,0.8977344632404133,11,0.0,1,0.0,1,0.0,1
7782,max_ml,30,30,1,3,0.05,0.95,0.8756883881358802,27,0.0,1,0.0,1,0.0,1
7783,max_ml,30,30,1,3,0.05,0.95,0.9152917937608038,19,0.0,1,0.0,1,0.0,1
7784,max_ml,30,30,1,3,0.05,0.95,0.9350365056546543,16,0.0,1,0.0,1,0.0,1
7785,max_ml,30,30,1,3,0.05,0.95,0.9320708694090524,11,0.0,1,0.0,1,0.0,1
7786,max_ml,30,30,1,3,0.05,0.95,0.9411639787226648,21,0.0,1,0.0,1,0.0,1
7787,max_ml,30,30,1,3,0.05,0.95,0.9097423778423204,11,1.0,1,1.0,1,0.0,0
7788,max_ml,30,30,1,3,0.05,0.95,0.927034806538572,12,0.0,1,0.0,1,0.0,1
7789,max_ml,30,30,1,3,0.05,0.95,0.9473302175493364,42,0.0,1,0.0,1,0.0,1
7790,max_ml,30,30,1,3,0.05,0.95,0.9230926596039988,18,0.0,1,0.0,1,0.0,1
7791,max_ml,30,30,1,3,0.05,0.95,0.9468171214899748,20,0.0,1,0.0,1,0.0,1
7792,max_ml,30,30,1,3,0.05,0.95,0.9369076530285106,12,0.0,1,0.0,1,0.0,1
7793,max_ml,30,30,1,3,0.05,0.95,0.9297637181272884,27,0.0,1,0.0,1,0.0,1
7794,max_ml,30,30,1,3,0.05,0.95,0.9416930992881388,24,0.0,1,0.0,1,0.0,1
7795,max_ml,30,30,1,3,0.05,0.95,0.9390182015374506,9,0.0,1,0.0,1,0.0,1
7796,max_ml,30,30,1,3,0.05,0.95,0.947885443689872,34,0.0,1,0.0,1,0.0,1
7797,max_ml,30,30,1,3,0.05,0.95,0.9491554335751758,40,0.0,1,0.0,1,0.0,1
7798,max_ml,30,30,1,3,0.05,0.95,0.8990258398323933,9,0.0,1,0.0,1,0.0,1
7799,max_ml,30,30,1,3,0.05,0.95,0.9111378918907318,18,0.0,1,0.0,1,0.0,1
7800,max_ml,30,30,1,3,0.05,0.95,0.9481362424072852,51,0.0,1,0.0,1,0.0,1
7801,max_ml,30,30,1,3,0.05,0.95,0.9489523464499308,11,0.0,0,1.0,1,0.0,0
7802,max_ml,30,30,1,3,0.05,0.95,0.9231208026880342,14,0.0,1,0.0,1,0.0,1
7803,max_ml,30,30,1,3,0.05,0.95,0.9413113688216416,33,0.0,1,0.0,1,0.0,1
7804,max_ml,30,30,1,3,0.05,0.95,0.934886912247533,31,0.0,1,0.0,1,0.0,1
7805,max_ml,30,30,1,3,0.05,0.95,0.9418296314793742,16,0.0,1,0.0,1,0.0,1
7806,max_ml,30,30,1,3,0.05,0.95,0.9002641226284052,9,0.0,1,0.0,1,0.0,1
7807,max_ml,30,30,1,3,0.05,0.95,0.927739495944838,20,0.0,1,0.0,1,0.0,1
7808,max_ml,30,30,1,3,0.05,0.95,0.9477999925214124,11,0.0,1,0.0,1,0.0,1
7809,max_ml,30,30,1,3,0.05,0.95,0.9417195573364492,11,0.0,1,0.0,1,0.0,1
7810,max_ml,30,30,1,3,0.05,0.95,0.9230285297283513,34,0.0,1,0.0,1,0.0,1
7811,max_ml,30,30,1,3,0.05,0.95,0.9218529323260368,12,1.0,1,1.0,1,1.0,1
7812,max_ml,30,30,1,3,0.05,0.95,0.909605733751053,13,0.0,1,0.0,1,0.0,1
7813,max_ml,30,30,1,3,0.05,0.95,0.8609360185014767,12,0.0,0,1.0,1,0.0,0
7814,max_ml,30,30,1,3,0.05,0.95,0.9046708151439928,21,0.0,1,0.0,1,0.0,1
7815,max_ml,30,30,1,3,0.05,0.95,0.9114998746457924,20,0.0,1,0.0,1,0.0,1
7816,max_ml,30,30,1,3,0.05,0.95,0.883205848731239,37,0.0,1,0.0,1,0.0,1
7817,max_ml,30,30,1,3,0.05,0.95,0.9450996397809044,31,0.0,1,0.0,1,0.0,1
7818,max_ml,30,30,1,3,0.05,0.95,0.9070457086894904,15,0.0,1,0.0,1,0.0,1
7819,max_ml,30,30,1,3,0.05,0.95,0.9306451084492008,10,0.0,1,0.0,1,0.0,1
7820,max_ml,30,30,1,3,0.05,0.95,0.9052830379928576,29,0.0,1,0.0,1,0.0,1
7821,max_ml,30,30,1,3,0.05,0.95,0.9478154799438128,5,0.0,1,0.0,1,0.0,1
7822,max_ml,30,30,1,3,0.05,0.95,0.9443396508626416,23,0.0,1,0.0,1,0.0,1
7823,max_ml,30,30,1,3,0.05,0.95,0.945675285495266,10,0.0,1,0.0,1,0.0,1
7824,max_ml,30,30,1,3,0.05,0.95,0.9460199122217844,17,0.0,1,0.0,1,0.0,1
7825,max_ml,30,30,1,3,0.05,0.95,0.8894575959753062,8,1.0,1,1.0,1,0.0,0
7826,max_ml,30,30,1,3,0.05,0.95,0.8997119069907296,31,0.0,1,0.0,1,0.0,1
7827,max_ml,30,30,1,3,0.05,0.95,0.9356031967757276,22,0.0,1,0.0,1,0.0,1
7828,max_ml,30,30,1,3,0.05,0.95,0.943004811381674,59,0.0,1,0.0,1,0.0,1
7829,max_ml,30,30,1,3,0.05,0.95,0.9125357400162788,8,1.0,1,1.0,1,1.0,1
7830,max_ml,30,30,1,3,0.05,0.95,0.8958074126171712,18,0.0,1,0.0,1,0.0,1
7831,max_ml,30,30,1,3,0.05,0.95,0.9478308848595416,29,0.0,1,0.0,1,0.0,1
7832,max_ml,30,30,1,3,0.05,0.95,0.8945484151030637,11,0.0,1,0.0,1,0.0,1
7833,max_ml,30,30,1,3,0.05,0.95,0.940731454510474,6,1.0,1,1.0,1,1.0,1
7834,max_ml,30,30,1,3,0.05,0.95,0.922038024798142,40,0.0,1,0.0,1,0.0,1
7835,max_ml,30,30,1,3,0.05,0.95,0.9264029218746148,25,0.0,1,0.0,1,0.0,1
7836,max_ml,30,30,1,3,0.05,0.95,0.935572111638572,33,0.0,1,0.0,1,0.0,1
7837,max_ml,30,30,1,3,0.05,0.95,0.8098067281615833,12,0.0,0,0.0,0,1.0,1
7838,max_ml,30,30,1,3,0.05,0.95,0.944228267882142,16,0.0,1,0.0,1,0.0,1
7839,max_ml,30,30,1,3,0.05,0.95,0.9224118270486718,15,0.0,1,0.0,1,0.0,1
7840,max_ml,30,30,1,3,0.05,0.95,0.9278975128030712,36,0.0,1,0.0,1,0.0,1
7841,max_ml,30,30,1,3,0.05,0.95,0.9191829917210996,11,0.0,1,0.0,1,0.0,1
7842,max_ml,30,30,1,3,0.05,0.95,0.9386144212135352,14,0.0,0,1.0,1,1.0,1
7843,max_ml,30,30,1,3,0.05,0.95,0.9091560711254336,12,0.0,1,0.0,1,0.0,1
7844,max_ml,30,30,1,3,0.05,0.95,0.948245400108198,23,0.0,1,0.0,1,0.0,1
7845,max_ml,30,30,1,3,0.05,0.95,0.9325273991735266,22,0.0,1,0.0,1,0.0,1
7846,max_ml,30,30,1,3,0.05,0.95,0.8985608929966313,10,1.0,1,1.0,1,1.0,1
7847,max_ml,30,30,1,3,0.05,0.95,0.9057726368529656,11,1.0,1,1.0,1,1.0,1
7848,max_ml,30,30,1,3,0.05,0.95,0.9413177592982284,11,0.0,1,0.0,1,0.0,1
7849,max_ml,30,30,1,3,0.05,0.95,0.937713111964532,32,0.0,1,0.0,1,0.0,1
7850,max_ml,30,30,1,3,0.05,0.95,0.9339134261869618,21,0.0,1,0.0,1,0.0,1
7851,max_ml,30,30,1,3,0.05,0.95,0.9329796389127306,9,0.0,0,0.0,0,1.0,1
7852,max_ml,30,30,1,3,0.05,0.95,0.9460000638767012,15,0.0,1,0.0,1,0.0,1
7853,max_ml,30,30,1,3,0.05,0.95,0.8885223907276967,16,0.0,1,0.0,1,0.0,1
7854,max_ml,30,30,1,3,0.05,0.95,0.949082928509442,33,0.0,1,0.0,1,0.0,1
7855,max_ml,30,30,1,3,0.05,0.95,0.9363893783588983,13,0.0,1,0.0,1,0.0,1
7856,max_ml,30,30,1,3,0.05,0.95,0.9430472868498772,12,0.0,1,0.0,1,0.0,1
7857,max_ml,30,30,1,3,0.05,0.95,0.9087674672559608,17,0.0,1,0.0,1,0.0,1
7858,max_ml,30,30,1,3,0.05,0.95,0.9291023673941052,15,0.0,1,0.0,1,0.0,1
7859,max_ml,30,30,1,3,0.05,0.95,0.9170173912180136,13,0.0,1,0.0,1,0.0,1
7860,max_ml,30,30,1,3,0.05,0.95,0.9327009482226594,11,0.0,1,0.0,1,0.0,1
7861,max_ml,30,30,1,3,0.05,0.95,0.9185544808899048,14,0.0,1,0.0,1,0.0,1
7862,max_ml,30,30,1,3,0.05,0.95,0.9145987726571074,9,0.0,1,0.0,1,0.0,1
7863,max_ml,30,30,1,3,0.05,0.95,0.8894622992235457,20,0.0,1,0.0,1,0.0,1
7864,max_ml,30,30,1,3,0.05,0.95,0.9118785543796288,8,1.0,1,1.0,1,1.0,1
7865,max_ml,30,30,1,3,0.05,0.95,0.9461680484914884,15,0.0,1,0.0,1,0.0,1
7866,max_ml,30,30,1,3,0.05,0.95,0.9314889146412384,21,0.0,1,0.0,1,0.0,1
7867,max_ml,30,30,1,3,0.05,0.95,0.9331290914951762,17,0.0,0,0.0,0,1.0,1
7868,max_ml,30,30,1,3,0.05,0.95,0.9390052080349576,23,0.0,1,0.0,1,0.0,1
7869,max_ml,30,30,1,3,0.05,0.95,0.8916343707178581,12,1.0,1,1.0,1,1.0,1
7870,max_ml,30,30,1,3,0.05,0.95,0.9461164088961213,12,0.0,1,0.0,1,0.0,1
7871,max_ml,30,30,1,3,0.05,0.95,0.9320019143125184,39,0.0,1,0.0,1,0.0,1
7872,max_ml,30,30,1,3,0.05,0.95,0.913329213774408,16,0.0,1,0.0,1,0.0,1
7873,max_ml,30,30,1,3,0.05,0.95,0.9175742821167197,7,1.0,1,1.0,1,1.0,1
7874,max_ml,30,30,1,3,0.05,0.95,0.9421447359605852,21,0.0,1,0.0,1,0.0,1
7875,max_ml,30,30,1,3,0.05,0.95,0.9163065981316614,42,0.0,1,0.0,1,0.0,1
7876,max_ml,30,30,1,3,0.05,0.95,0.9229430228598884,24,0.0,1,0.0,1,0.0,1
7877,max_ml,30,30,1,3,0.05,0.95,0.934484805674748,9,0.0,1,0.0,1,0.0,1
7878,max_ml,30,30,1,3,0.05,0.95,0.9424113289319358,36,0.0,1,0.0,1,0.0,1
7879,max_ml,30,30,1,3,0.05,0.95,0.9235468632850622,24,0.0,1,0.0,1,0.0,1
7880,max_ml,30,30,1,3,0.05,0.95,0.9416479875066996,17,0.0,1,0.0,1,0.0,1
7881,max_ml,30,30,1,3,0.05,0.95,0.9414604222229996,34,0.0,1,0.0,1,0.0,1
7882,max_ml,30,30,1,3,0.05,0.95,0.8886085764958144,18,0.0,1,0.0,1,0.0,1
7883,max_ml,30,30,1,3,0.05,0.95,0.9447515832872554,17,0.0,1,0.0,1,0.0,1
7884,max_ml,30,30,1,3,0.05,0.95,0.9146178652954924,26,0.0,1,0.0,1,0.0,1
7885,max_ml,30,30,1,3,0.05,0.95,0.944770472789087,13,0.0,1,0.0,1,0.0,1
7886,max_ml,30,30,1,3,0.05,0.95,0.92103138695125,13,0.0,1,0.0,1,0.0,1
7887,max_ml,30,30,1,3,0.05,0.95,0.9043537198197984,24,0.0,1,0.0,1,0.0,1
7888,max_ml,30,30,1,3,0.05,0.95,0.9438358101922314,14,0.0,1,0.0,1,0.0,1
7889,max_ml,30,30,1,3,0.05,0.95,0.936538774377948,10,0.0,1,0.0,1,0.0,1
7890,max_ml,30,30,1,3,0.05,0.95,0.9301677573776752,17,0.0,1,0.0,1,0.0,1
7891,max_ml,30,30,1,3,0.05,0.95,0.9313487433778428,68,0.0,1,0.0,1,0.0,1
7892,max_ml,30,30,1,3,0.05,0.95,0.933356804088292,19,0.0,1,0.0,1,0.0,1
7893,max_ml,30,30,1,3,0.05,0.95,0.943935584486115,12,0.0,1,0.0,1,0.0,1
7894,max_ml,30,30,1,3,0.05,0.95,0.9480773947976672,66,0.0,1,0.0,1,0.0,1
7895,max_ml,30,30,1,3,0.05,0.95,0.8696656464537198,13,0.0,1,0.0,1,0.0,1
7896,max_ml,30,30,1,3,0.05,0.95,0.9419462399110252,31,0.0,1,0.0,1,0.0,1
7897,max_ml,30,30,1,3,0.05,0.95,0.9241154855418066,21,0.0,1,0.0,1,0.0,1
7898,max_ml,30,30,1,3,0.05,0.95,0.9304599385164832,32,0.0,1,0.0,1,0.0,1
7899,max_ml,30,30,1,3,0.05,0.95,0.9246652172171528,34,0.0,1,0.0,1,0.0,1
7900,max_ml,30,30,1,3,0.05,0.95,0.9041194239475152,14,0.0,1,0.0,1,0.0,1
7901,max_ml,30,30,1,3,0.05,0.95,0.927728930177156,15,0.0,1,0.0,1,0.0,1
7902,max_ml,30,30,1,3,0.05,0.95,0.902922562052458,18,0.0,1,0.0,1,0.0,1
7903,max_ml,30,30,1,3,0.05,0.95,0.8822125836745225,34,0.0,1,0.0,1,0.0,1
7904,max_ml,30,30,1,3,0.05,0.95,0.933460580979858,10,1.0,1,1.0,1,1.0,1
7905,max_ml,30,30,1,3,0.05,0.95,0.9336522572036244,44,0.0,1,0.0,1,0.0,1
7906,max_ml,30,30,1,3,0.05,0.95,0.8795244744367637,16,0.0,1,0.0,1,0.0,1
7907,max_ml,30,30,1,3,0.05,0.95,0.9088046193788808,9,1.0,1,1.0,1,1.0,1
7908,max_ml,30,30,1,3,0.05,0.95,0.9487589932511876,18,0.0,1,0.0,1,0.0,1
7909,max_ml,30,30,1,3,0.05,0.95,0.8572217900149154,10,1.0,1,0.0,0,0.0,0
7910,max_ml,30,30,1,3,0.05,0.95,0.908768237138663,12,0.0,1,0.0,1,0.0,1
7911,max_ml,30,30,1,3,0.05,0.95,0.948831344209408,8,0.0,1,0.0,1,0.0,1
7912,max_ml,30,30,1,3,0.05,0.95,0.8983235188335964,17,0.0,1,0.0,1,0.0,1
7913,max_ml,30,30,1,3,0.05,0.95,0.9081391883484976,36,0.0,1,0.0,1,0.0,1
7914,max_ml,30,30,1,3,0.05,0.95,0.9177110842535642,26,0.0,1,0.0,1,0.0,1
7915,max_ml,30,30,1,3,0.05,0.95,0.940663763020814,21,0.0,1,0.0,1,0.0,1
7916,max_ml,30,30,1,3,0.05,0.95,0.9306429418178642,24,0.0,1,0.0,1,0.0,1
7917,max_ml,30,30,1,3,0.05,0.95,0.931091403366285,14,0.0,1,0.0,1,0.0,1
7918,max_ml,30,30,1,3,0.05,0.95,0.9191456402983564,18,0.0,1,0.0,1,0.0,1
7919,max_ml,30,30,1,3,0.05,0.95,0.9417428623947994,17,0.0,1,0.0,1,0.0,1
7920,max_ml,30,30,1,3,0.05,0.95,0.9447934559418224,27,0.0,1,0.0,1,0.0,1
7921,max_ml,30,30,1,3,0.05,0.95,0.9301599320610796,26,0.0,1,0.0,1,0.0,1
7922,max_ml,30,30,1,3,0.05,0.95,0.9121433718274644,17,0.0,1,0.0,1,0.0,1
7923,max_ml,30,30,1,3,0.05,0.95,0.9347820962438504,8,0.0,1,0.0,1,0.0,1
7924,max_ml,30,30,1,3,0.05,0.95,0.9223513176314204,41,0.0,1,0.0,1,0.0,1
7925,max_ml,30,30,1,3,0.05,0.95,0.9182441610130736,25,0.0,1,0.0,1,0.0,1
7926,max_ml,30,30,1,3,0.05,0.95,0.9270859243356168,28,0.0,1,0.0,1,0.0,1
7927,max_ml,30,30,1,3,0.05,0.95,0.9444668091694326,20,0.0,1,0.0,1,0.0,1
7928,max_ml,30,30,1,3,0.05,0.95,0.9106643401509612,15,0.0,0,1.0,1,0.0,0
7929,max_ml,30,30,1,3,0.05,0.95,0.9404867917244988,24,0.0,1,0.0,1,0.0,1
7930,max_ml,30,30,1,3,0.05,0.95,0.9461984732154632,24,0.0,1,0.0,1,0.0,1
7931,max_ml,30,30,1,3,0.05,0.95,0.8683393025277849,16,0.0,1,0.0,1,0.0,1
7932,max_ml,30,30,1,3,0.05,0.95,0.9285445089223068,5,1.0,1,1.0,1,1.0,1
7933,max_ml,30,30,1,3,0.05,0.95,0.915203988311032,10,0.0,1,0.0,1,0.0,1
7934,max_ml,30,30,1,3,0.05,0.95,0.9452803450567197,35,0.0,1,0.0,1,0.0,1
7935,max_ml,30,30,1,3,0.05,0.95,0.9082496324679048,7,1.0,1,1.0,1,1.0,1
7936,max_ml,30,30,1,3,0.05,0.95,0.8857232196243533,5,1.0,1,1.0,1,1.0,1
7937,max_ml,30,30,1,3,0.05,0.95,0.937941104610604,11,1.0,1,1.0,1,0.0,0
7938,max_ml,30,30,1,3,0.05,0.95,0.8291034837616021,13,1.0,1,1.0,1,1.0,1
7939,max_ml,30,30,1,3,0.05,0.95,0.9450174871713996,6,1.0,1,1.0,1,1.0,1
7940,max_ml,30,30,1,3,0.05,0.95,0.9222888940796254,26,0.0,1,0.0,1,0.0,1
7941,max_ml,30,30,1,3,0.05,0.95,0.9071339457358724,23,0.0,1,0.0,1,0.0,1
7942,max_ml,30,30,1,3,0.05,0.95,0.7828304142277345,8,1.0,1,1.0,1,1.0,1
7943,max_ml,30,30,1,3,0.05,0.95,0.939795375326558,22,0.0,1,0.0,1,0.0,1
7944,max_ml,30,30,1,3,0.05,0.95,0.9412083615562322,27,0.0,1,0.0,1,0.0,1
7945,max_ml,30,30,1,3,0.05,0.95,0.9349370313600808,14,0.0,1,0.0,1,0.0,1
7946,max_ml,30,30,1,3,0.05,0.95,0.9188615609743694,33,0.0,1,0.0,1,0.0,1
7947,max_ml,30,30,1,3,0.05,0.95,0.9485159058974824,22,0.0,1,0.0,1,0.0,1
7948,max_ml,30,30,1,3,0.05,0.95,0.9191610582728192,27,0.0,1,0.0,1,0.0,1
7949,max_ml,30,30,1,3,0.05,0.95,0.9107348744265518,25,0.0,1,0.0,1,0.0,1
7950,max_ml,30,30,1,3,0.05,0.95,0.9328858712016967,51,0.0,1,0.0,1,0.0,1
7951,max_ml,30,30,1,3,0.05,0.95,0.8550967999658174,10,0.0,1,0.0,1,0.0,1
7952,max_ml,30,30,1,3,0.05,0.95,0.9440344148633896,42,0.0,1,0.0,1,0.0,1
7953,max_ml,30,30,1,3,0.05,0.95,0.9317287597542618,19,0.0,1,0.0,1,0.0,1
7954,max_ml,30,30,1,3,0.05,0.95,0.8889176018211541,9,1.0,1,1.0,1,1.0,1
7955,max_ml,30,30,1,3,0.05,0.95,0.9171995096514752,17,0.0,1,0.0,1,0.0,1
7956,max_ml,30,30,1,3,0.05,0.95,0.9274637240102258,31,0.0,1,0.0,1,0.0,1
7957,max_ml,30,30,1,3,0.05,0.95,0.9415100963720556,33,0.0,1,0.0,1,0.0,1
7958,max_ml,30,30,1,3,0.05,0.95,0.9404923728924836,23,0.0,1,0.0,1,0.0,1
7959,max_ml,30,30,1,3,0.05,0.95,0.9230806330724298,28,0.0,1,0.0,1,0.0,1
7960,max_ml,30,30,1,3,0.05,0.95,0.9083869313417072,14,0.0,1,0.0,1,0.0,1
7961,max_ml,30,30,1,3,0.05,0.95,0.9270962619454838,28,0.0,1,0.0,1,0.0,1
7962,max_ml,30,30,1,3,0.05,0.95,0.9480745786696192,4,1.0,1,1.0,1,1.0,1
7963,max_ml,30,30,1,3,0.05,0.95,0.9182127719849302,11,0.0,0,1.0,1,1.0,1
7964,max_ml,30,30,1,3,0.05,0.95,0.8992487890362071,7,1.0,1,1.0,1,1.0,1
7965,max_ml,30,30,1,3,0.05,0.95,0.9123538517323126,18,0.0,1,0.0,1,0.0,1
7966,max_ml,30,30,1,3,0.05,0.95,0.9241289417077932,8,0.0,1,0.0,1,0.0,1
7967,max_ml,30,30,1,3,0.05,0.95,0.9194269903075916,26,0.0,1,0.0,1,0.0,1
7968,max_ml,30,30,1,3,0.05,0.95,0.9342545511131978,49,0.0,1,0.0,1,0.0,1
7969,max_ml,30,30,1,3,0.05,0.95,0.922147957609416,21,0.0,1,0.0,1,0.0,1
7970,max_ml,30,30,1,3,0.05,0.95,0.9187488888441632,9,1.0,1,1.0,1,1.0,1
7971,max_ml,30,30,1,3,0.05,0.95,0.9391079409780838,6,1.0,1,1.0,1,0.0,0
7972,max_ml,30,30,1,3,0.05,0.95,0.9235398486868446,23,0.0,1,0.0,1,0.0,1
7973,max_ml,30,30,1,3,0.05,0.95,0.932662999595984,31,0.0,1,0.0,1,0.0,1
7974,max_ml,30,30,1,3,0.05,0.95,0.9455672505700162,16,0.0,1,0.0,1,0.0,1
7975,max_ml,30,30,1,3,0.05,0.95,0.9294566338340964,20,0.0,1,0.0,1,0.0,1
7976,max_ml,30,30,1,3,0.05,0.95,0.936013306475444,27,0.0,1,0.0,1,0.0,1
7977,max_ml,30,30,1,3,0.05,0.95,0.9175293453027136,17,0.0,0,1.0,1,1.0,1
7978,max_ml,30,30,1,3,0.05,0.95,0.940527475257925,25,0.0,1,0.0,1,0.0,1
7979,max_ml,30,30,1,3,0.05,0.95,0.8405366795012121,9,1.0,1,1.0,1,1.0,1
7980,max_ml,30,30,1,3,0.05,0.95,0.9387371650966704,5,1.0,1,1.0,1,1.0,1
7981,max_ml,30,30,1,3,0.05,0.95,0.8693424484999194,20,0.0,0,1.0,1,1.0,1
7982,max_ml,30,30,1,3,0.05,0.95,0.9335490404643768,40,0.0,1,0.0,1,0.0,1
7983,max_ml,30,30,1,3,0.05,0.95,0.9414339115435456,49,0.0,1,0.0,1,0.0,1
7984,max_ml,30,30,1,3,0.05,0.95,0.9295473214027142,27,0.0,1,0.0,1,0.0,1
7985,max_ml,30,30,1,3,0.05,0.95,0.8969166654069962,12,0.0,1,0.0,1,0.0,1
7986,max_ml,30,30,1,3,0.05,0.95,0.9462595006190796,9,0.0,1,0.0,1,0.0,1
7987,max_ml,30,30,1,3,0.05,0.95,0.9234501335148174,34,0.0,1,0.0,1,0.0,1
7988,max_ml,30,30,1,3,0.05,0.95,0.9344337497371334,14,0.0,1,0.0,1,0.0,1
7989,max_ml,30,30,1,3,0.05,0.95,0.8678697600603694,7,1.0,1,1.0,1,0.0,0
7990,max_ml,30,30,1,3,0.05,0.95,0.9444771567145026,15,0.0,1,0.0,1,0.0,1
7991,max_ml,30,30,1,3,0.05,0.95,0.9464955656699484,29,0.0,1,0.0,1,0.0,1
7992,max_ml,30,30,1,3,0.05,0.95,0.9115549935636784,28,0.0,1,0.0,1,0.0,1
7993,max_ml,30,30,1,3,0.05,0.95,0.9424870089455863,47,0.0,1,0.0,1,0.0,1
7994,max_ml,30,30,1,3,0.05,0.95,0.9087112213256294,12,0.0,1,0.0,1,0.0,1
7995,max_ml,30,30,1,3,0.05,0.95,0.9382426326019266,27,0.0,1,0.0,1,0.0,1
7996,max_ml,30,30,1,3,0.05,0.95,0.94074258470706,31,0.0,1,0.0,1,0.0,1
7997,max_ml,30,30,1,3,0.05,0.95,0.9249765243360448,18,0.0,1,0.0,1,0.0,1
7998,max_ml,30,30,1,3,0.05,0.95,0.9141401789818544,20,0.0,1,0.0,1,0.0,1
7999,max_ml,30,30,1,3,0.05,0.95,0.8804250985903584,33,0.0,1,0.0,1,0.0,1
8000,max_ml,30,30,1,3,0.05,0.95,0.9344715006773178,24,0.0,1,0.0,1,0.0,1
8001,max_ml,30,30,1,3,0.05,0.95,0.8746085963306134,10,1.0,1,1.0,1,1.0,1
8002,max_ml,30,30,1,3,0.05,0.95,0.8854382711829413,21,0.0,1,0.0,1,0.0,1
8003,max_ml,30,30,1,3,0.05,0.95,0.937161369949552,22,0.0,1,0.0,1,0.0,1
8004,max_ml,30,30,1,3,0.05,0.95,0.8532286699831508,7,1.0,1,1.0,1,1.0,1
8005,max_ml,30,30,1,3,0.05,0.95,0.7693657902401846,9,0.0,1,0.0,1,0.0,1
8006,max_ml,30,30,1,3,0.05,0.95,0.8999582698392138,13,0.0,1,0.0,1,0.0,1
8007,max_ml,30,30,1,3,0.05,0.95,0.9307314486271276,14,0.0,1,0.0,1,0.0,1
8008,max_ml,30,30,1,3,0.05,0.95,0.8760471083373088,7,1.0,1,1.0,1,1.0,1
8009,max_ml,30,30,1,3,0.05,0.95,0.9432547259159172,44,0.0,1,0.0,1,0.0,1
8010,max_ml,30,30,1,3,0.05,0.95,0.9345832413898436,32,0.0,1,0.0,1,0.0,1
8011,max_ml,30,30,1,3,0.05,0.95,0.94537716407437,17,0.0,1,0.0,1,0.0,1
8012,max_ml,30,30,1,3,0.05,0.95,0.9490617493540052,59,0.0,1,0.0,1,0.0,1
8013,max_ml,30,30,1,3,0.05,0.95,0.9295890549754736,25,0.0,1,0.0,1,0.0,1
8014,max_ml,30,30,1,3,0.05,0.95,0.918354080503876,10,1.0,1,1.0,1,1.0,1
8015,max_ml,30,30,1,3,0.05,0.95,0.9339991673823852,19,0.0,1,0.0,1,0.0,1
8016,max_ml,30,30,1,3,0.05,0.95,0.9152618236583392,17,0.0,1,0.0,1,0.0,1
8017,max_ml,30,30,1,3,0.05,0.95,0.9393591853484988,24,0.0,1,0.0,1,0.0,1
8018,max_ml,30,30,1,3,0.05,0.95,0.936584969631046,8,1.0,1,1.0,1,1.0,1
8019,max_ml,30,30,1,3,0.05,0.95,0.936902509708259,9,1.0,1,1.0,1,0.0,0
8020,max_ml,30,30,1,3,0.05,0.95,0.9443850629588308,48,0.0,1,0.0,1,0.0,1
8021,max_ml,30,30,1,3,0.05,0.95,0.9383274735753466,10,0.0,1,0.0,1,0.0,1
8022,max_ml,30,30,1,3,0.05,0.95,0.920705160913494,32,0.0,1,0.0,1,0.0,1
8023,max_ml,30,30,1,3,0.05,0.95,0.9385817842120858,64,0.0,1,0.0,1,0.0,1
8024,max_ml,30,30,1,3,0.05,0.95,0.9199668439190574,20,0.0,1,0.0,1,0.0,1
8025,max_ml,30,30,1,3,0.05,0.95,0.8365373490765227,10,0.0,1,0.0,1,0.0,1
8026,max_ml,30,30,1,3,0.05,0.95,0.9275492377707188,77,0.0,1,0.0,1,0.0,1
8027,max_ml,30,30,1,3,0.05,0.95,0.8783680469850492,35,0.0,1,0.0,1,0.0,1
8028,max_ml,30,30,1,3,0.05,0.95,0.8770521090011639,24,0.0,1,0.0,1,0.0,1
8029,max_ml,30,30,1,3,0.05,0.95,0.8963894839791717,7,1.0,1,1.0,1,1.0,1
8030,max_ml,30,30,1,3,0.05,0.95,0.9410315076652732,14,0.0,1,0.0,1,0.0,1
8031,max_ml,30,30,1,3,0.05,0.95,0.9189326086304602,56,0.0,1,0.0,1,0.0,1
8032,max_ml,30,30,1,3,0.05,0.95,0.9240106892996308,19,0.0,1,0.0,1,0.0,1
8033,max_ml,30,30,1,3,0.05,0.95,0.8576451993995617,11,1.0,1,1.0,1,1.0,1
8034,max_ml,30,30,1,3,0.05,0.95,0.9399013226918606,17,0.0,1,0.0,1,0.0,1
8035,max_ml,30,30,1,3,0.05,0.95,0.8753468343286458,20,0.0,1,0.0,1,0.0,1
8036,max_ml,30,30,1,3,0.05,0.95,0.947923325537624,24,0.0,1,0.0,1,0.0,1
8037,max_ml,30,30,1,3,0.05,0.95,0.9489536020173588,10,0.0,1,0.0,1,0.0,1
8038,max_ml,30,30,1,3,0.05,0.95,0.8420611963417199,11,0.0,0,1.0,1,1.0,1
8039,max_ml,30,30,1,3,0.05,0.95,0.9410143078806854,15,0.0,1,0.0,1,0.0,1
8040,max_ml,30,30,1,3,0.05,0.95,0.9434407396399628,118,0.0,1,0.0,1,0.0,1
8041,max_ml,30,30,1,3,0.05,0.95,0.9141165408337548,9,1.0,1,1.0,1,1.0,1
8042,max_ml,30,30,1,3,0.05,0.95,0.9394637007126369,6,1.0,1,1.0,1,1.0,1
8043,max_ml,30,30,1,3,0.05,0.95,0.9459164283727078,37,0.0,1,0.0,1,0.0,1
8044,max_ml,30,30,1,3,0.05,0.95,0.9169783214977346,6,1.0,1,1.0,1,1.0,1
8045,max_ml,30,30,1,3,0.05,0.95,0.9437176487295762,21,0.0,1,0.0,1,0.0,1
8046,max_ml,30,30,1,3,0.05,0.95,0.9050637122324168,43,0.0,1,0.0,1,0.0,1
8047,max_ml,30,30,1,3,0.05,0.95,0.9144133665437896,14,0.0,1,0.0,1,0.0,1
8048,max_ml,30,30,1,3,0.05,0.95,0.9487366263072794,12,1.0,1,1.0,1,0.0,0
8049,max_ml,30,30,1,3,0.05,0.95,0.9049675216817942,16,0.0,1,0.0,1,0.0,1
8050,max_ml,30,30,1,3,0.05,0.95,0.9047058589596526,36,0.0,1,0.0,1,0.0,1
8051,max_ml,30,30,1,3,0.05,0.95,0.9433073783854952,11,1.0,1,0.0,0,1.0,1
8052,max_ml,30,30,1,3,0.05,0.95,0.941808421318068,17,0.0,1,0.0,1,0.0,1
8053,max_ml,30,30,1,3,0.05,0.95,0.948504149370782,24,0.0,0,0.0,0,1.0,1
8054,max_ml,30,30,1,3,0.05,0.95,0.8941145544716477,14,0.0,1,0.0,1,0.0,1
8055,max_ml,30,30,1,3,0.05,0.95,0.9103229134828044,27,0.0,1,0.0,1,0.0,1
8056,max_ml,30,30,1,3,0.05,0.95,0.9159090528168654,15,0.0,0,0.0,0,1.0,1
8057,max_ml,30,30,1,3,0.05,0.95,0.9213313487082448,10,0.0,1,0.0,1,0.0,1
8058,max_ml,30,30,1,3,0.05,0.95,0.9080977463908908,14,0.0,0,1.0,1,1.0,1
8059,max_ml,30,30,1,3,0.05,0.95,0.8808262620120325,7,0.0,0,1.0,1,1.0,1
8060,max_ml,30,30,1,3,0.05,0.95,0.9466345556027036,49,0.0,1,0.0,1,0.0,1
8061,max_ml,30,30,1,3,0.05,0.95,0.9473186205854156,15,0.0,1,0.0,1,0.0,1
8062,max_ml,30,30,1,3,0.05,0.95,0.9136040785493308,16,0.0,1,0.0,1,0.0,1
8063,max_ml,30,30,1,3,0.05,0.95,0.9017098754129708,22,0.0,1,0.0,1,0.0,1
8064,max_ml,30,30,1,3,0.05,0.95,0.8916073625345734,20,0.0,1,0.0,1,0.0,1
8065,max_ml,30,30,1,3,0.05,0.95,0.9407286234333364,44,0.0,1,0.0,1,0.0,1
8066,max_ml,30,30,1,3,0.05,0.95,0.9488524124386646,51,0.0,1,0.0,1,0.0,1
8067,max_ml,30,30,1,3,0.05,0.95,0.9306782317546975,17,0.0,1,0.0,1,0.0,1
8068,max_ml,30,30,1,3,0.05,0.95,0.9379248562945448,15,0.0,1,0.0,1,0.0,1
8069,max_ml,30,30,1,3,0.05,0.95,0.9377904727893622,51,0.0,1,0.0,1,0.0,1
8070,max_ml,30,30,1,3,0.05,0.95,0.9206142483198936,7,1.0,1,1.0,1,0.0,0
8071,max_ml,30,30,1,3,0.05,0.95,0.9129703384523484,20,0.0,1,0.0,1,0.0,1
8072,max_ml,30,30,1,3,0.05,0.95,0.8822345411879279,15,0.0,1,0.0,1,0.0,1
8073,max_ml,30,30,1,3,0.05,0.95,0.9364129137547766,35,0.0,1,0.0,1,0.0,1
8074,max_ml,30,30,1,3,0.05,0.95,0.9441438800437983,13,0.0,1,0.0,1,0.0,1
8075,max_ml,30,30,1,3,0.05,0.95,0.9458985141884584,10,0.0,1,0.0,1,0.0,1
8076,max_ml,30,30,1,3,0.05,0.95,0.9493517600646004,57,0.0,1,0.0,1,0.0,1
8077,max_ml,30,30,1,3,0.05,0.95,0.9470282253985866,24,0.0,1,0.0,1,0.0,1
8078,max_ml,30,30,1,3,0.05,0.95,0.929390235690892,8,1.0,1,1.0,1,1.0,1
8079,max_ml,30,30,1,3,0.05,0.95,0.9259252308415266,19,0.0,1,0.0,1,0.0,1
8080,max_ml,30,30,1,3,0.05,0.95,0.899017016579283,19,0.0,1,0.0,1,0.0,1
8081,max_ml,30,30,1,3,0.05,0.95,0.9425898044980732,32,0.0,1,0.0,1,0.0,1
8082,max_ml,30,30,1,3,0.05,0.95,0.9473927825174354,26,0.0,1,0.0,1,0.0,1
8083,max_ml,30,30,1,3,0.05,0.95,0.9266545915356692,29,0.0,1,0.0,1,0.0,1
8084,max_ml,30,30,1,3,0.05,0.95,0.9435366039217324,42,0.0,1,0.0,1,0.0,1
8085,max_ml,30,30,1,3,0.05,0.95,0.9494211610092254,14,0.0,1,0.0,1,0.0,1
8086,max_ml,30,30,1,3,0.05,0.95,0.8821165811407856,27,0.0,1,0.0,1,0.0,1
8087,max_ml,30,30,1,3,0.05,0.95,0.923776540081006,16,0.0,1,0.0,1,0.0,1
8088,max_ml,30,30,1,3,0.05,0.95,0.943535230416622,50,0.0,1,0.0,1,0.0,1
8089,max_ml,30,30,1,3,0.05,0.95,0.8814446401677601,12,0.0,1,0.0,1,0.0,1
8090,max_ml,30,30,1,3,0.05,0.95,0.9140698222243936,16,0.0,1,0.0,1,0.0,1
8091,max_ml,30,30,1,3,0.05,0.95,0.9043532759139284,35,0.0,1,0.0,1,0.0,1
8092,max_ml,30,30,1,3,0.05,0.95,0.9265293415421104,14,0.0,1,0.0,1,0.0,1
8093,max_ml,30,30,1,3,0.05,0.95,0.9433496604278302,31,0.0,1,0.0,1,0.0,1
8094,max_ml,30,30,1,3,0.05,0.95,0.9367502813267964,19,0.0,1,0.0,1,0.0,1
8095,max_ml,30,30,1,3,0.05,0.95,0.937497828982066,8,0.0,1,0.0,1,0.0,1
8096,max_ml,30,30,1,3,0.05,0.95,0.9411084407682055,16,0.0,1,0.0,1,0.0,1
8097,max_ml,30,30,1,3,0.05,0.95,0.9442166074608735,15,0.0,1,0.0,1,0.0,1
8098,max_ml,30,30,1,3,0.05,0.95,0.8974252954967484,9,1.0,1,1.0,1,0.0,0
8099,max_ml,30,30,1,3,0.05,0.95,0.9174306761707824,24,0.0,1,0.0,1,0.0,1
8100,max_ml,30,30,1,3,0.05,0.95,0.9441876413619932,22,0.0,1,0.0,1,0.0,1
8101,max_ml,30,30,1,3,0.05,0.95,0.9205534662314868,26,0.0,1,0.0,1,0.0,1
8102,max_ml,30,30,1,3,0.05,0.95,0.9123298208752452,8,1.0,1,1.0,1,1.0,1
8103,max_ml,30,30,1,3,0.05,0.95,0.945648708696399,18,0.0,1,0.0,1,0.0,1
8104,max_ml,30,30,1,3,0.05,0.95,0.882698373434719,8,0.0,1,0.0,1,0.0,1
8105,max_ml,30,30,1,3,0.05,0.95,0.9269091782673112,20,0.0,1,0.0,1,0.0,1
8106,max_ml,30,30,1,3,0.05,0.95,0.9121936315624816,8,1.0,1,1.0,1,1.0,1
8107,max_ml,30,30,1,3,0.05,0.95,0.9374561944424544,14,0.0,1,0.0,1,0.0,1
8108,max_ml,30,30,1,3,0.05,0.95,0.9322182533370668,17,0.0,1,0.0,1,0.0,1
8109,max_ml,30,30,1,3,0.05,0.95,0.9497443233478164,34,0.0,1,0.0,1,0.0,1
8110,max_ml,30,30,1,3,0.05,0.95,0.9457329417775656,15,0.0,1,0.0,1,0.0,1
8111,max_ml,30,30,1,3,0.05,0.95,0.9010175465446132,8,1.0,1,1.0,1,1.0,1
8112,max_ml,30,30,1,3,0.05,0.95,0.9466865746486582,35,0.0,1,0.0,1,0.0,1
8113,max_ml,30,30,1,3,0.05,0.95,0.947922437809702,29,0.0,1,0.0,1,0.0,1
8114,max_ml,30,30,1,3,0.05,0.95,0.9371141243273374,17,0.0,1,0.0,1,0.0,1
8115,max_ml,30,30,1,3,0.05,0.95,0.8400430097707676,10,1.0,1,1.0,1,1.0,1
8116,max_ml,30,30,1,3,0.05,0.95,0.9454414704565656,22,0.0,1,0.0,1,0.0,1
8117,max_ml,30,30,1,3,0.05,0.95,0.8914321122307365,8,1.0,1,1.0,1,1.0,1
8118,max_ml,30,30,1,3,0.05,0.95,0.8682346438411166,18,0.0,1,0.0,1,0.0,1
8119,max_ml,30,30,1,3,0.05,0.95,0.9325456174354664,25,0.0,1,0.0,1,0.0,1
8120,max_ml,30,30,1,3,0.05,0.95,0.9433261764328376,17,0.0,1,0.0,1,0.0,1
8121,max_ml,30,30,1,3,0.05,0.95,0.882512707774314,8,1.0,1,1.0,1,1.0,1
8122,max_ml,30,30,1,3,0.05,0.95,0.9033683251894812,12,0.0,1,0.0,1,0.0,1
8123,max_ml,30,30,1,3,0.05,0.95,0.8789370857285209,13,0.0,1,0.0,1,0.0,1
8124,max_ml,30,30,1,3,0.05,0.95,0.9026028860480486,9,1.0,1,1.0,1,0.0,0
8125,max_ml,30,30,1,3,0.05,0.95,0.9436237900981446,109,0.0,1,0.0,1,0.0,1
8126,max_ml,30,30,1,3,0.05,0.95,0.8340218570804678,18,0.0,1,0.0,1,0.0,1
8127,max_ml,30,30,1,3,0.05,0.95,0.9376278466691172,14,0.0,1,0.0,1,0.0,1
8128,max_ml,30,30,1,3,0.05,0.95,0.9070676309379956,8,1.0,1,0.0,0,0.0,0
8129,max_ml,30,30,1,3,0.05,0.95,0.9470250206062896,28,0.0,1,0.0,1,0.0,1
8130,max_ml,30,30,1,3,0.05,0.95,0.9148903003326568,17,0.0,1,0.0,1,0.0,1
8131,max_ml,30,30,1,3,0.05,0.95,0.9484129551545252,10,1.0,1,1.0,1,1.0,1
8132,max_ml,30,30,1,3,0.05,0.95,0.9005898208412407,19,0.0,1,0.0,1,0.0,1
8133,max_ml,30,30,1,3,0.05,0.95,0.9031230542654062,42,0.0,1,0.0,1,0.0,1
8134,max_ml,30,30,1,3,0.05,0.95,0.8634404411465821,13,0.0,1,0.0,1,0.0,1
8135,max_ml,30,30,1,3,0.05,0.95,0.941995477115574,19,0.0,1,0.0,1,0.0,1
8136,max_ml,30,30,1,3,0.05,0.95,0.9296637508278822,20,0.0,1,0.0,1,0.0,1
8137,max_ml,30,30,1,3,0.05,0.95,0.93074104655225,12,0.0,1,0.0,1,0.0,1
8138,max_ml,30,30,1,3,0.05,0.95,0.923887245974688,12,0.0,1,0.0,1,0.0,1
8139,max_ml,30,30,1,3,0.05,0.95,0.902980871695471,17,0.0,1,0.0,1,0.0,1
8140,max_ml,30,30,1,3,0.05,0.95,0.8516090818097785,15,0.0,1,0.0,1,0.0,1
8141,max_ml,30,30,1,3,0.05,0.95,0.9451681333686796,19,0.0,1,0.0,1,0.0,1
8142,max_ml,30,30,1,3,0.05,0.95,0.940771082433896,122,0.0,1,0.0,1,0.0,1
8143,max_ml,30,30,1,3,0.05,0.95,0.9451338658291724,42,0.0,1,0.0,1,0.0,1
8144,max_ml,30,30,1,3,0.05,0.95,0.8737688934226123,11,0.0,1,0.0,1,0.0,1
8145,max_ml,30,30,1,3,0.05,0.95,0.8863766208607309,9,0.0,1,0.0,1,0.0,1
8146,max_ml,30,30,1,3,0.05,0.95,0.9090479314906492,10,1.0,1,1.0,1,0.0,0
8147,max_ml,30,30,1,3,0.05,0.95,0.8976704763328109,5,1.0,1,1.0,1,1.0,1
8148,max_ml,30,30,1,3,0.05,0.95,0.7917799196485058,5,1.0,1,1.0,1,1.0,1
8149,max_ml,30,30,1,3,0.05,0.95,0.9358233159320534,13,0.0,1,0.0,1,0.0,1
8150,max_ml,30,30,1,3,0.05,0.95,0.9144346013609564,7,0.0,1,0.0,1,0.0,1
8151,max_ml,30,30,1,3,0.05,0.95,0.9277345541228106,33,0.0,1,0.0,1,0.0,1
8152,max_ml,30,30,1,3,0.05,0.95,0.8925809749363134,20,0.0,1,0.0,1,0.0,1
8153,max_ml,30,30,1,3,0.05,0.95,0.9325443236733288,9,1.0,1,1.0,1,1.0,1
8154,max_ml,30,30,1,3,0.05,0.95,0.921928438530917,15,0.0,1,0.0,1,0.0,1
8155,max_ml,30,30,1,3,0.05,0.95,0.919315043286444,31,0.0,1,0.0,1,0.0,1
8156,max_ml,30,30,1,3,0.05,0.95,0.8977942842221327,10,0.0,1,0.0,1,0.0,1
8157,max_ml,30,30,1,3,0.05,0.95,0.918735937029617,34,0.0,1,0.0,1,0.0,1
8158,max_ml,30,30,1,3,0.05,0.95,0.9459819870883044,25,0.0,1,0.0,1,0.0,1
8159,max_ml,30,30,1,3,0.05,0.95,0.9308518438526758,29,0.0,1,0.0,1,0.0,1
8160,max_ml,30,30,1,3,0.05,0.95,0.8321307609060735,12,0.0,1,0.0,1,0.0,1
8161,max_ml,30,30,1,3,0.05,0.95,0.9039713139674748,12,0.0,0,1.0,1,0.0,0
8162,max_ml,30,30,1,3,0.05,0.95,0.9458353085736896,14,0.0,1,0.0,1,0.0,1
8163,max_ml,30,30,1,3,0.05,0.95,0.9143110990912474,15,0.0,1,0.0,1,0.0,1
8164,max_ml,30,30,1,3,0.05,0.95,0.8325022899906155,14,1.0,1,1.0,1,1.0,1
8165,max_ml,30,30,1,3,0.05,0.95,0.9318269474463784,32,0.0,1,0.0,1,0.0,1
8166,max_ml,30,30,1,3,0.05,0.95,0.9372236126041328,11,1.0,1,1.0,1,1.0,1
8167,max_ml,30,30,1,3,0.05,0.95,0.9328680207348046,19,0.0,1,0.0,1,0.0,1
8168,max_ml,30,30,1,3,0.05,0.95,0.9407413151358762,13,0.0,1,0.0,1,0.0,1
8169,max_ml,30,30,1,3,0.05,0.95,0.9104495167569476,23,0.0,1,0.0,1,0.0,1
8170,max_ml,30,30,1,3,0.05,0.95,0.9446828468716088,18,0.0,1,0.0,1,0.0,1
8171,max_ml,30,30,1,3,0.05,0.95,0.9453742588189206,12,0.0,1,0.0,1,0.0,1
8172,max_ml,30,30,1,3,0.05,0.95,0.9399457290383622,23,0.0,1,0.0,1,0.0,1
8173,max_ml,30,30,1,3,0.05,0.95,0.9183501562194634,14,0.0,1,0.0,1,0.0,1
8174,max_ml,30,30,1,3,0.05,0.95,0.8924470447749026,14,0.0,1,0.0,1,0.0,1
8175,max_ml,30,30,1,3,0.05,0.95,0.908269189942537,12,0.0,1,0.0,1,0.0,1
8176,max_ml,30,30,1,3,0.05,0.95,0.9231136806664244,39,0.0,1,0.0,1,0.0,1
8177,max_ml,30,30,1,3,0.05,0.95,0.935878868577796,43,0.0,1,0.0,1,0.0,1
8178,max_ml,30,30,1,3,0.05,0.95,0.910361111929554,22,0.0,1,0.0,1,0.0,1
8179,max_ml,30,30,1,3,0.05,0.95,0.9364152402676984,19,0.0,1,0.0,1,0.0,1
8180,max_ml,30,30,1,3,0.05,0.95,0.936008944950512,17,0.0,1,0.0,1,0.0,1
8181,max_ml,30,30,1,3,0.05,0.95,0.9210275479116676,8,1.0,1,1.0,1,1.0,1
8182,max_ml,30,30,1,3,0.05,0.95,0.9484068157127769,14,0.0,1,0.0,1,0.0,1
8183,max_ml,30,30,1,3,0.05,0.95,0.9447461268953184,19,0.0,1,0.0,1,0.0,1
8184,max_ml,30,30,1,3,0.05,0.95,0.9105226469556336,10,0.0,1,0.0,1,0.0,1
8185,max_ml,30,30,1,3,0.05,0.95,0.939791808259752,29,0.0,1,0.0,1,0.0,1
8186,max_ml,30,30,1,3,0.05,0.95,0.9355280876743044,33,0.0,1,0.0,1,0.0,1
8187,max_ml,30,30,1,3,0.05,0.95,0.9267401649115272,32,0.0,1,0.0,1,0.0,1
8188,max_ml,30,30,1,3,0.05,0.95,0.9477422466978906,13,0.0,1,0.0,1,0.0,1
8189,max_ml,30,30,1,3,0.05,0.95,0.9314227086590624,22,0.0,1,0.0,1,0.0,1
8190,max_ml,30,30,1,3,0.05,0.95,0.9404472279963106,38,0.0,1,0.0,1,0.0,1
8191,max_ml,30,30,1,3,0.05,0.95,0.8533814598449719,10,0.0,1,0.0,1,0.0,1
8192,max_ml,30,30,1,3,0.05,0.95,0.9370123775584346,24,0.0,1,0.0,1,0.0,1
8193,max_ml,30,30,1,3,0.05,0.95,0.8798635178873337,37,0.0,1,0.0,1,0.0,1
8194,max_ml,30,30,1,3,0.05,0.95,0.9447037819821998,26,0.0,1,0.0,1,0.0,1
8195,max_ml,30,30,1,3,0.05,0.95,0.9372665235828416,29,0.0,1,0.0,1,0.0,1
8196,max_ml,30,30,1,3,0.05,0.95,0.9492814563225912,26,0.0,1,0.0,1,0.0,1
8197,max_ml,30,30,1,3,0.05,0.95,0.8609000864561792,14,0.0,0,1.0,1,1.0,1
8198,max_ml,30,30,1,3,0.05,0.95,0.9273780648869796,18,0.0,1,0.0,1,0.0,1
8199,max_ml,30,30,1,3,0.05,0.95,0.9339520737993232,17,0.0,0,1.0,1,0.0,0
8200,max_ml,30,30,1,3,0.05,0.95,0.8384624415328757,16,0.0,0,0.0,0,1.0,1
8201,max_ml,30,30,1,3,0.05,0.95,0.8947722883167257,16,0.0,1,0.0,1,0.0,1
8202,max_ml,30,30,1,3,0.05,0.95,0.9096600820598452,34,0.0,1,0.0,1,0.0,1
8203,max_ml,30,30,1,3,0.05,0.95,0.8970977755719355,10,1.0,1,1.0,1,0.0,0
8204,max_ml,30,30,1,3,0.05,0.95,0.9144708560607426,25,0.0,0,1.0,1,1.0,1
8205,max_ml,30,30,1,3,0.05,0.95,0.8637451807562391,15,0.0,0,0.0,0,1.0,1
8206,max_ml,30,30,1,3,0.05,0.95,0.9359712348756276,41,0.0,1,0.0,1,0.0,1
8207,max_ml,30,30,1,3,0.05,0.95,0.9487907841639572,22,0.0,1,0.0,1,0.0,1
8208,max_ml,30,30,1,3,0.05,0.95,0.9486911848266494,11,0.0,1,0.0,1,0.0,1
8209,max_ml,30,30,1,3,0.05,0.95,0.9484834235976348,18,0.0,1,0.0,1,0.0,1
8210,max_ml,30,30,1,3,0.05,0.95,0.8740661985389067,22,0.0,1,0.0,1,0.0,1
8211,max_ml,30,30,1,3,0.05,0.95,0.9157182582549396,9,1.0,1,1.0,1,0.0,0
8212,max_ml,30,30,1,3,0.05,0.95,0.8945340688315495,17,0.0,1,0.0,1,0.0,1
8213,max_ml,30,30,1,3,0.05,0.95,0.934781277862854,36,0.0,1,0.0,1,0.0,1
8214,max_ml,30,30,1,3,0.05,0.95,0.9205917726507664,12,0.0,1,0.0,1,0.0,1
8215,max_ml,30,30,1,3,0.05,0.95,0.8493155022888621,10,1.0,1,1.0,1,1.0,1
8216,max_ml,30,30,1,3,0.05,0.95,0.9456331196103688,21,0.0,1,0.0,1,0.0,1
8217,max_ml,30,30,1,3,0.05,0.95,0.9338001585434532,22,0.0,1,0.0,1,0.0,1
8218,max_ml,30,30,1,3,0.05,0.95,0.936394382725959,49,0.0,1,0.0,1,0.0,1
8219,max_ml,30,30,1,3,0.05,0.95,0.9386992183903216,7,1.0,1,1.0,1,1.0,1
8220,max_ml,30,30,1,3,0.05,0.95,0.8418638866218371,11,1.0,1,1.0,1,1.0,1
8221,max_ml,30,30,1,3,0.05,0.95,0.9003737564806653,11,0.0,1,0.0,1,0.0,1
8222,max_ml,30,30,1,3,0.05,0.95,0.9476033334352628,24,0.0,1,0.0,1,0.0,1
8223,max_ml,30,30,1,3,0.05,0.95,0.9424976610637238,8,1.0,1,1.0,1,0.0,0
8224,max_ml,30,30,1,3,0.05,0.95,0.943634800527858,23,0.0,1,0.0,1,0.0,1
8225,max_ml,30,30,1,3,0.05,0.95,0.9344157340968956,24,0.0,0,1.0,1,1.0,1
8226,max_ml,30,30,1,3,0.05,0.95,0.947591605852216,18,0.0,1,0.0,1,0.0,1
8227,max_ml,30,30,1,3,0.05,0.95,0.9273137041220664,21,0.0,1,0.0,1,0.0,1
8228,max_ml,30,30,1,3,0.05,0.95,0.9367179298039308,28,0.0,1,0.0,1,0.0,1
8229,max_ml,30,30,1,3,0.05,0.95,0.8649971807564915,8,1.0,1,1.0,1,1.0,1
8230,max_ml,30,30,1,3,0.05,0.95,0.920595511170024,27,0.0,1,0.0,1,0.0,1
8231,max_ml,30,30,1,3,0.05,0.95,0.8636852502100378,11,0.0,0,1.0,1,0.0,0
8232,max_ml,30,30,1,3,0.05,0.95,0.9420514330121168,18,0.0,1,0.0,1,0.0,1
8233,max_ml,30,30,1,3,0.05,0.95,0.916923685768534,10,0.0,1,0.0,1,0.0,1
8234,max_ml,30,30,1,3,0.05,0.95,0.8934374371517954,23,0.0,1,0.0,1,0.0,1
8235,max_ml,30,30,1,3,0.05,0.95,0.9318917088031696,22,0.0,1,0.0,1,0.0,1
8236,max_ml,30,30,1,3,0.05,0.95,0.9418828495229976,16,1.0,1,1.0,1,1.0,1
8237,max_ml,30,30,1,3,0.05,0.95,0.90633452743698,11,0.0,1,0.0,1,0.0,1
8238,max_ml,30,30,1,3,0.05,0.95,0.9421815948544382,15,0.0,1,0.0,1,0.0,1
8239,max_ml,30,30,1,3,0.05,0.95,0.936812494101862,18,0.0,1,0.0,1,0.0,1
8240,max_ml,30,30,1,3,0.05,0.95,0.9344054972093572,40,0.0,1,0.0,1,0.0,1
8241,max_ml,30,30,1,3,0.05,0.95,0.8494892118237855,9,1.0,1,1.0,1,1.0,1
8242,max_ml,30,30,1,3,0.05,0.95,0.9404582724537944,29,0.0,1,0.0,1,0.0,1
8243,max_ml,30,30,1,3,0.05,0.95,0.9463336378603407,49,0.0,1,0.0,1,0.0,1
8244,max_ml,30,30,1,3,0.05,0.95,0.9295019626562856,53,0.0,1,0.0,1,0.0,1
8245,max_ml,30,30,1,3,0.05,0.95,0.9321702998977656,20,0.0,1,0.0,1,0.0,1
8246,max_ml,30,30,1,3,0.05,0.95,0.9294057483571108,17,0.0,0,0.0,0,1.0,1
8247,max_ml,30,30,1,3,0.05,0.95,0.9406699967576396,43,0.0,1,0.0,1,0.0,1
8248,max_ml,30,30,1,3,0.05,0.95,0.8918194944108556,13,0.0,1,0.0,1,0.0,1
8249,max_ml,30,30,1,3,0.05,0.95,0.9444946208745062,34,0.0,1,0.0,1,0.0,1
8250,max_ml,30,30,1,3,0.05,0.95,0.934401832914488,13,0.0,0,1.0,1,0.0,0
8251,max_ml,30,30,1,3,0.05,0.95,0.9466053753679402,29,0.0,1,0.0,1,0.0,1
8252,max_ml,30,30,1,3,0.05,0.95,0.9116199026230004,25,0.0,1,0.0,1,0.0,1
8253,max_ml,30,30,1,3,0.05,0.95,0.9115049449411308,12,0.0,1,0.0,1,0.0,1
8254,max_ml,30,30,1,3,0.05,0.95,0.9200164081016944,73,0.0,1,0.0,1,0.0,1
8255,max_ml,30,30,1,3,0.05,0.95,0.9005913295244443,10,1.0,1,1.0,1,1.0,1
8256,max_ml,30,30,1,3,0.05,0.95,0.896437958219532,11,1.0,1,1.0,1,1.0,1
8257,max_ml,30,30,1,3,0.05,0.95,0.8531795212186076,10,0.0,1,0.0,1,0.0,1
8258,max_ml,30,30,1,3,0.05,0.95,0.9358651937517578,15,1.0,1,1.0,1,1.0,1
8259,max_ml,30,30,1,3,0.05,0.95,0.9489127619592412,33,0.0,1,0.0,1,0.0,1
8260,max_ml,30,30,1,3,0.05,0.95,0.9049850743580252,7,1.0,1,1.0,1,1.0,1
8261,max_ml,30,30,1,3,0.05,0.95,0.94968400893515,32,0.0,1,0.0,1,0.0,1
8262,max_ml,30,30,1,3,0.05,0.95,0.9308683418199504,9,0.0,1,0.0,1,0.0,1
8263,max_ml,30,30,1,3,0.05,0.95,0.9143401644163524,7,1.0,1,1.0,1,1.0,1
8264,max_ml,30,30,1,3,0.05,0.95,0.9316502142381194,12,0.0,1,0.0,1,0.0,1
8265,max_ml,30,30,1,3,0.05,0.95,0.820364037261226,10,1.0,1,1.0,1,1.0,1
8266,max_ml,30,30,1,3,0.05,0.95,0.9423383693214932,28,0.0,1,0.0,1,0.0,1
8267,max_ml,30,30,1,3,0.05,0.95,0.8975067155190075,20,0.0,1,0.0,1,0.0,1
8268,max_ml,30,30,1,3,0.05,0.95,0.9492616661052824,7,1.0,1,1.0,1,1.0,1
8269,max_ml,30,30,1,3,0.05,0.95,0.9274925322246635,16,0.0,1,0.0,1,0.0,1
8270,max_ml,30,30,1,3,0.05,0.95,0.9260004814390176,18,0.0,1,0.0,1,0.0,1
8271,max_ml,30,30,1,3,0.05,0.95,0.9400965558427752,12,0.0,1,0.0,1,0.0,1
8272,max_ml,30,30,1,3,0.05,0.95,0.9185933792495908,7,0.0,1,0.0,1,0.0,1
8273,max_ml,30,30,1,3,0.05,0.95,0.9436205620648072,29,0.0,1,0.0,1,0.0,1
8274,max_ml,30,30,1,3,0.05,0.95,0.9067359398615514,17,1.0,1,1.0,1,1.0,1
8275,max_ml,30,30,1,3,0.05,0.95,0.9400569429038992,32,0.0,1,0.0,1,0.0,1
8276,max_ml,30,30,1,3,0.05,0.95,0.9244609781067918,26,0.0,1,0.0,1,0.0,1
8277,max_ml,30,30,1,3,0.05,0.95,0.9181783372582386,7,1.0,1,1.0,1,0.0,0
8278,max_ml,30,30,1,3,0.05,0.95,0.9446660969264388,20,0.0,1,0.0,1,0.0,1
8279,max_ml,30,30,1,3,0.05,0.95,0.9394510052989083,40,0.0,1,0.0,1,0.0,1
8280,max_ml,30,30,1,3,0.05,0.95,0.8838725200225745,23,0.0,1,0.0,1,0.0,1
8281,max_ml,30,30,1,3,0.05,0.95,0.9287060770187509,47,0.0,1,0.0,1,0.0,1
8282,max_ml,30,30,1,3,0.05,0.95,0.9414882856644892,29,0.0,1,0.0,1,0.0,1
8283,max_ml,30,30,1,3,0.05,0.95,0.9311573459431368,14,0.0,1,0.0,1,0.0,1
8284,max_ml,30,30,1,3,0.05,0.95,0.9225381959030317,25,0.0,1,0.0,1,0.0,1
8285,max_ml,30,30,1,3,0.05,0.95,0.9378224827054128,27,0.0,1,0.0,1,0.0,1
8286,max_ml,30,30,1,3,0.05,0.95,0.8682104722234649,22,0.0,1,0.0,1,0.0,1
8287,max_ml,30,30,1,3,0.05,0.95,0.8394566059435511,7,1.0,1,1.0,1,1.0,1
8288,max_ml,30,30,1,3,0.05,0.95,0.9322126870642876,35,0.0,1,0.0,1,0.0,1
8289,max_ml,30,30,1,3,0.05,0.95,0.9311335407128208,36,0.0,1,0.0,1,0.0,1
8290,max_ml,30,30,1,3,0.05,0.95,0.9379270422968596,16,0.0,1,0.0,1,0.0,1
8291,max_ml,30,30,1,3,0.05,0.95,0.948759699891674,20,0.0,1,0.0,1,0.0,1
8292,max_ml,30,30,1,3,0.05,0.95,0.94743841670008,27,0.0,1,0.0,1,0.0,1
8293,max_ml,30,30,1,3,0.05,0.95,0.9090322953368462,23,0.0,1,0.0,1,0.0,1
8294,max_ml,30,30,1,3,0.05,0.95,0.9183632187027478,17,0.0,1,0.0,1,0.0,1
8295,max_ml,30,30,1,3,0.05,0.95,0.8646645863112138,10,0.0,1,0.0,1,0.0,1
8296,max_ml,30,30,1,3,0.05,0.95,0.9184689417077124,25,0.0,1,0.0,1,0.0,1
8297,max_ml,30,30,1,3,0.05,0.95,0.9052055444011492,12,0.0,0,1.0,1,1.0,1
8298,max_ml,30,30,1,3,0.05,0.95,0.944260346765202,25,0.0,1,0.0,1,0.0,1
8299,max_ml,30,30,1,3,0.05,0.95,0.9360725063664224,12,0.0,1,0.0,1,0.0,1
8300,max_ml,30,30,1,3,0.05,0.95,0.9421625642739851,19,0.0,1,0.0,1,0.0,1
8301,max_ml,30,30,1,3,0.05,0.95,0.9299467112924196,18,0.0,1,0.0,1,0.0,1
8302,max_ml,30,30,1,3,0.05,0.95,0.931055403450664,33,0.0,1,0.0,1,0.0,1
8303,max_ml,30,30,1,3,0.05,0.95,0.90202301606034,17,0.0,0,1.0,1,1.0,1
8304,max_ml,30,30,1,3,0.05,0.95,0.9405814436229952,18,0.0,0,0.0,0,1.0,1
8305,max_ml,30,30,1,3,0.05,0.95,0.921531869774596,27,0.0,1,0.0,1,0.0,1
8306,max_ml,30,30,1,3,0.05,0.95,0.9350224758965456,32,0.0,1,0.0,1,0.0,1
8307,max_ml,30,30,1,3,0.05,0.95,0.9311674999701508,38,0.0,1,0.0,1,0.0,1
8308,max_ml,30,30,1,3,0.05,0.95,0.9481176037951288,20,0.0,1,0.0,1,0.0,1
8309,max_ml,30,30,1,3,0.05,0.95,0.9318562354683004,14,0.0,1,0.0,1,0.0,1
8310,max_ml,30,30,1,3,0.05,0.95,0.9377406676407104,30,0.0,1,0.0,1,0.0,1
8311,max_ml,30,30,1,3,0.05,0.95,0.9365078311407572,8,1.0,1,1.0,1,1.0,1
8312,max_ml,30,30,1,3,0.05,0.95,0.9448801582366518,13,0.0,0,1.0,1,0.0,0
8313,max_ml,30,30,1,3,0.05,0.95,0.9418533978734664,55,0.0,1,0.0,1,0.0,1
8314,max_ml,30,30,1,3,0.05,0.95,0.9279253074950902,14,1.0,1,0.0,0,0.0,0
8315,max_ml,30,30,1,3,0.05,0.95,0.8998341820646057,13,0.0,1,0.0,1,0.0,1
8316,max_ml,30,30,1,3,0.05,0.95,0.9221417856232882,22,0.0,1,0.0,1,0.0,1
8317,max_ml,30,30,1,3,0.05,0.95,0.8999809345140211,24,0.0,1,0.0,1,0.0,1
8318,max_ml,30,30,1,3,0.05,0.95,0.9461446037124692,63,0.0,1,0.0,1,0.0,1
8319,max_ml,30,30,1,3,0.05,0.95,0.9457143376651422,20,0.0,1,0.0,1,0.0,1
8320,max_ml,30,30,1,3,0.05,0.95,0.9448243013786114,26,0.0,1,0.0,1,0.0,1
8321,max_ml,30,30,1,3,0.05,0.95,0.9411332186022132,19,0.0,1,0.0,1,0.0,1
8322,max_ml,30,30,1,3,0.05,0.95,0.9443288816538232,24,0.0,1,0.0,1,0.0,1
8323,max_ml,30,30,1,3,0.05,0.95,0.9430643552156748,15,0.0,1,0.0,1,0.0,1
8324,max_ml,30,30,1,3,0.05,0.95,0.940843469084922,23,0.0,1,0.0,1,0.0,1
8325,max_ml,30,30,1,3,0.05,0.95,0.8693925091248871,37,0.0,1,0.0,1,0.0,1
8326,max_ml,30,30,1,3,0.05,0.95,0.9475397314694848,22,0.0,1,0.0,1,0.0,1
8327,max_ml,30,30,1,3,0.05,0.95,0.9459379878204204,25,0.0,1,0.0,1,0.0,1
8328,max_ml,30,30,1,3,0.05,0.95,0.9344924916167312,13,0.0,1,0.0,1,0.0,1
8329,max_ml,30,30,1,3,0.05,0.95,0.9078470634566692,28,0.0,1,0.0,1,0.0,1
8330,max_ml,30,30,1,3,0.05,0.95,0.940245609535402,17,0.0,1,0.0,1,0.0,1
8331,max_ml,30,30,1,3,0.05,0.95,0.9359209205301068,41,0.0,1,0.0,1,0.0,1
8332,max_ml,30,30,1,3,0.05,0.95,0.8817742072632948,12,0.0,1,0.0,1,0.0,1
8333,max_ml,30,30,1,3,0.05,0.95,0.9233250288338778,19,0.0,1,0.0,1,0.0,1
8334,max_ml,30,30,1,3,0.05,0.95,0.9381485270563008,31,0.0,1,0.0,1,0.0,1
8335,max_ml,30,30,1,3,0.05,0.95,0.9053728503287268,11,0.0,1,0.0,1,0.0,1
8336,max_ml,30,30,1,3,0.05,0.95,0.9355283758336232,12,1.0,1,1.0,1,1.0,1
8337,max_ml,30,30,1,3,0.05,0.95,0.9407829788870504,14,0.0,1,0.0,1,0.0,1
8338,max_ml,30,30,1,3,0.05,0.95,0.9471143053469752,17,0.0,1,0.0,1,0.0,1
8339,max_ml,30,30,1,3,0.05,0.95,0.9436524952209792,21,0.0,1,0.0,1,0.0,1
8340,max_ml,30,30,1,3,0.05,0.95,0.9249520041561684,13,0.0,1,0.0,1,0.0,1
8341,max_ml,30,30,1,3,0.05,0.95,0.9249268031605384,20,0.0,1,0.0,1,0.0,1
8342,max_ml,30,30,1,3,0.05,0.95,0.949764382676082,28,0.0,1,0.0,1,0.0,1
8343,max_ml,30,30,1,3,0.05,0.95,0.9409089414335317,38,0.0,1,0.0,1,0.0,1
8344,max_ml,30,30,1,3,0.05,0.95,0.8971475390536913,8,1.0,1,1.0,1,1.0,1
8345,max_ml,30,30,1,3,0.05,0.95,0.9010156541175384,9,0.0,1,0.0,1,0.0,1
8346,max_ml,30,30,1,3,0.05,0.95,0.9368921440919497,46,0.0,1,0.0,1,0.0,1
8347,max_ml,30,30,1,3,0.05,0.95,0.8616253622630018,5,1.0,1,1.0,1,1.0,1
8348,max_ml,30,30,1,3,0.05,0.95,0.9406645235834225,8,1.0,1,0.0,0,0.0,0
8349,max_ml,30,30,1,3,0.05,0.95,0.9318153586236696,9,1.0,1,0.0,0,0.0,0
8350,max_ml,30,30,1,3,0.05,0.95,0.9329496911164112,13,0.0,1,0.0,1,0.0,1
8351,max_ml,30,30,1,3,0.05,0.95,0.9497974568211448,21,0.0,1,0.0,1,0.0,1
8352,max_ml,30,30,1,3,0.05,0.95,0.920881496940076,14,0.0,0,1.0,1,0.0,0
8353,max_ml,30,30,1,3,0.05,0.95,0.9375286444800228,38,0.0,1,0.0,1,0.0,1
8354,max_ml,30,30,1,3,0.05,0.95,0.9443208708595728,10,0.0,1,0.0,1,0.0,1
8355,max_ml,30,30,1,3,0.05,0.95,0.9425394349390996,12,0.0,1,0.0,1,0.0,1
8356,max_ml,30,30,1,3,0.05,0.95,0.9311961268893156,29,0.0,1,0.0,1,0.0,1
8357,max_ml,30,30,1,3,0.05,0.95,0.907911623539134,13,0.0,1,0.0,1,0.0,1
8358,max_ml,30,30,1,3,0.05,0.95,0.912186314728932,10,0.0,1,0.0,1,0.0,1
8359,max_ml,30,30,1,3,0.05,0.95,0.9289381357343302,41,0.0,1,0.0,1,0.0,1
8360,max_ml,30,30,1,3,0.05,0.95,0.9465796358965076,6,1.0,1,1.0,1,1.0,1
8361,max_ml,30,30,1,3,0.05,0.95,0.9093223719394,31,0.0,1,0.0,1,0.0,1
8362,max_ml,30,30,1,3,0.05,0.95,0.94081646656978,31,0.0,1,0.0,1,0.0,1
8363,max_ml,30,30,1,3,0.05,0.95,0.9359560329386566,45,0.0,1,0.0,1,0.0,1
8364,max_ml,30,30,1,3,0.05,0.95,0.9445273638150125,20,0.0,1,0.0,1,0.0,1
8365,max_ml,30,30,1,3,0.05,0.95,0.9095726885520644,23,0.0,1,0.0,1,0.0,1
8366,max_ml,30,30,1,3,0.05,0.95,0.9309209984050276,21,0.0,1,0.0,1,0.0,1
8367,max_ml,30,30,1,3,0.05,0.95,0.9435381133015532,24,0.0,1,0.0,1,0.0,1
8368,max_ml,30,30,1,3,0.05,0.95,0.9338610924412908,16,0.0,1,0.0,1,0.0,1
8369,max_ml,30,30,1,3,0.05,0.95,0.9036862527677514,17,0.0,1,0.0,1,0.0,1
8370,max_ml,30,30,1,3,0.05,0.95,0.94066733082942,19,0.0,1,0.0,1,0.0,1
8371,max_ml,30,30,1,3,0.05,0.95,0.9135659737028256,41,0.0,1,0.0,1,0.0,1
8372,max_ml,30,30,1,3,0.05,0.95,0.9377402374706588,29,0.0,1,0.0,1,0.0,1
8373,max_ml,30,30,1,3,0.05,0.95,0.9315458778366068,15,0.0,1,0.0,1,0.0,1
8374,max_ml,30,30,1,3,0.05,0.95,0.946326958404602,12,0.0,1,0.0,1,0.0,1
8375,max_ml,30,30,1,3,0.05,0.95,0.9487733118314678,33,0.0,1,0.0,1,0.0,1
8376,max_ml,30,30,1,3,0.05,0.95,0.908210317316075,15,0.0,1,0.0,1,0.0,1
8377,max_ml,30,30,1,3,0.05,0.95,0.8605399393957419,13,0.0,1,0.0,1,0.0,1
8378,max_ml,30,30,1,3,0.05,0.95,0.9492381391493808,41,0.0,1,0.0,1,0.0,1
8379,max_ml,30,30,1,3,0.05,0.95,0.93367276876855,12,0.0,1,0.0,1,0.0,1
8380,max_ml,30,30,1,3,0.05,0.95,0.8925184816259614,12,0.0,0,1.0,1,1.0,1
8381,max_ml,30,30,1,3,0.05,0.95,0.9301667694407744,17,0.0,1,0.0,1,0.0,1
8382,max_ml,30,30,1,3,0.05,0.95,0.9159993336199423,17,0.0,1,0.0,1,0.0,1
8383,max_ml,30,30,1,3,0.05,0.95,0.9281689473584996,51,0.0,1,0.0,1,0.0,1
8384,max_ml,30,30,1,3,0.05,0.95,0.914413825329871,19,0.0,1,0.0,1,0.0,1
8385,max_ml,30,30,1,3,0.05,0.95,0.936463193216149,34,0.0,1,0.0,1,0.0,1
8386,max_ml,30,30,1,3,0.05,0.95,0.9094252952225654,12,1.0,1,1.0,1,1.0,1
8387,max_ml,30,30,1,3,0.05,0.95,0.9119022546807956,17,1.0,1,1.0,1,1.0,1
8388,max_ml,30,30,1,3,0.05,0.95,0.9233856112995736,12,0.0,1,0.0,1,0.0,1
8389,max_ml,30,30,1,3,0.05,0.95,0.9356820197280552,10,0.0,1,0.0,1,0.0,1
8390,max_ml,30,30,1,3,0.05,0.95,0.9273525031639058,27,0.0,1,0.0,1,0.0,1
8391,max_ml,30,30,1,3,0.05,0.95,0.871862441347813,10,0.0,1,0.0,1,0.0,1
8392,max_ml,30,30,1,3,0.05,0.95,0.932648512503802,13,0.0,1,0.0,1,0.0,1
8393,max_ml,30,30,1,3,0.05,0.95,0.9284150519215708,28,0.0,1,0.0,1,0.0,1
8394,max_ml,30,30,1,3,0.05,0.95,0.9482618152562664,21,0.0,1,0.0,1,0.0,1
8395,max_ml,30,30,1,3,0.05,0.95,0.8607397897812543,25,0.0,1,0.0,1,0.0,1
8396,max_ml,30,30,1,3,0.05,0.95,0.9361624046137929,17,0.0,1,0.0,1,0.0,1
8397,max_ml,30,30,1,3,0.05,0.95,0.8872281953086384,17,0.0,1,0.0,1,0.0,1
8398,max_ml,30,30,1,3,0.05,0.95,0.905835268000009,11,0.0,0,1.0,1,0.0,0
8399,max_ml,30,30,1,3,0.05,0.95,0.9424306307484156,28,0.0,1,0.0,1,0.0,1
8400,max_ml,30,30,1,3,0.05,0.95,0.9404103081063884,39,0.0,1,0.0,1,0.0,1
8401,max_ml,30,30,1,3,0.05,0.95,0.9473139715492694,40,0.0,1,0.0,1,0.0,1
8402,max_ml,30,30,1,3,0.05,0.95,0.9286090116196508,18,0.0,1,0.0,1,0.0,1
8403,max_ml,30,30,1,3,0.05,0.95,0.9376611637412388,32,0.0,1,0.0,1,0.0,1
8404,max_ml,30,30,1,3,0.05,0.95,0.947676136154114,55,0.0,1,0.0,1,0.0,1
8405,max_ml,30,30,1,3,0.05,0.95,0.9477032979443596,43,0.0,1,0.0,1,0.0,1
8406,max_ml,30,30,1,3,0.05,0.95,0.8725126362699481,7,1.0,1,1.0,1,1.0,1
8407,max_ml,30,30,1,3,0.05,0.95,0.9498607442984176,21,0.0,1,0.0,1,0.0,1
8408,max_ml,30,30,1,3,0.05,0.95,0.9477263198832138,11,0.0,1,0.0,1,0.0,1
8409,max_ml,30,30,1,3,0.05,0.95,0.9243530535164798,6,1.0,1,1.0,1,1.0,1
8410,max_ml,30,30,1,3,0.05,0.95,0.9013136572579944,23,0.0,1,0.0,1,0.0,1
8411,max_ml,30,30,1,3,0.05,0.95,0.9155266663925185,7,1.0,1,1.0,1,1.0,1
8412,max_ml,30,30,1,3,0.05,0.95,0.9411860570563488,9,0.0,1,0.0,1,0.0,1
8413,max_ml,30,30,1,3,0.05,0.95,0.9240058182520852,20,0.0,1,0.0,1,0.0,1
8414,max_ml,30,30,1,3,0.05,0.95,0.939858317124226,21,0.0,1,0.0,1,0.0,1
8415,max_ml,30,30,1,3,0.05,0.95,0.9498398059622488,20,0.0,1,0.0,1,0.0,1
8416,max_ml,30,30,1,3,0.05,0.95,0.94454616520086,22,0.0,1,0.0,1,0.0,1
8417,max_ml,30,30,1,3,0.05,0.95,0.93802147696643,14,0.0,0,1.0,1,0.0,0
8418,max_ml,30,30,1,3,0.05,0.95,0.9359986298972688,11,0.0,1,0.0,1,0.0,1
8419,max_ml,30,30,1,3,0.05,0.95,0.8874209917393301,33,0.0,1,0.0,1,0.0,1
8420,max_ml,30,30,1,3,0.05,0.95,0.9246943417948896,24,0.0,1,0.0,1,0.0,1
8421,max_ml,30,30,1,3,0.05,0.95,0.9442673562806786,12,0.0,1,0.0,1,0.0,1
8422,max_ml,30,30,1,3,0.05,0.95,0.942611865881744,9,1.0,1,1.0,1,0.0,0
8423,max_ml,30,30,1,3,0.05,0.95,0.9480132560664244,14,0.0,1,0.0,1,0.0,1
8424,max_ml,30,30,1,3,0.05,0.95,0.9394618366053192,14,0.0,1,0.0,1,0.0,1
8425,max_ml,30,30,1,3,0.05,0.95,0.93481696123177,30,0.0,1,0.0,1,0.0,1
8426,max_ml,30,30,1,3,0.05,0.95,0.8754146479787912,7,1.0,1,1.0,1,1.0,1
8427,max_ml,30,30,1,3,0.05,0.95,0.9472463080857793,78,0.0,1,0.0,1,0.0,1
8428,max_ml,30,30,1,3,0.05,0.95,0.9468659626625668,44,0.0,1,0.0,1,0.0,1
8429,max_ml,30,30,1,3,0.05,0.95,0.8494818491827141,26,0.0,1,0.0,1,0.0,1
8430,max_ml,30,30,1,3,0.05,0.95,0.9196035353844912,10,0.0,1,0.0,1,0.0,1
8431,max_ml,30,30,1,3,0.05,0.95,0.8631441068776091,13,0.0,0,1.0,1,0.0,0
8432,max_ml,30,30,1,3,0.05,0.95,0.9351081678049784,11,0.0,1,0.0,1,0.0,1
8433,max_ml,30,30,1,3,0.05,0.95,0.9009989065453234,21,0.0,1,0.0,1,0.0,1
8434,max_ml,30,30,1,3,0.05,0.95,0.9213176198343136,23,0.0,1,0.0,1,0.0,1
8435,max_ml,30,30,1,3,0.05,0.95,0.8785930630412024,21,0.0,0,0.0,0,1.0,1
8436,max_ml,30,30,1,3,0.05,0.95,0.9312084254121262,13,0.0,1,0.0,1,0.0,1
8437,max_ml,30,30,1,3,0.05,0.95,0.92419716928839,21,0.0,1,0.0,1,0.0,1
8438,max_ml,30,30,1,3,0.05,0.95,0.8898615610026399,9,1.0,1,1.0,1,1.0,1
8439,max_ml,30,30,1,3,0.05,0.95,0.9084276925845493,15,0.0,1,0.0,1,0.0,1
8440,max_ml,30,30,1,3,0.05,0.95,0.9234692855543828,15,0.0,1,0.0,1,0.0,1
8441,max_ml,30,30,1,3,0.05,0.95,0.9143462719767864,26,0.0,1,0.0,1,0.0,1
8442,max_ml,30,30,1,3,0.05,0.95,0.9174185119644788,20,0.0,1,0.0,1,0.0,1
8443,max_ml,30,30,1,3,0.05,0.95,0.9216710234691105,25,0.0,1,0.0,1,0.0,1
8444,max_ml,30,30,1,3,0.05,0.95,0.9368798910139672,11,0.0,1,0.0,1,0.0,1
8445,max_ml,30,30,1,3,0.05,0.95,0.9053726394287144,7,1.0,1,1.0,1,1.0,1
8446,max_ml,30,30,1,3,0.05,0.95,0.9461481479782832,44,0.0,1,0.0,1,0.0,1
8447,max_ml,30,30,1,3,0.05,0.95,0.9323978869132404,10,1.0,1,1.0,1,1.0,1
8448,max_ml,30,30,1,3,0.05,0.95,0.9033619163459812,22,0.0,0,0.0,0,1.0,1
8449,max_ml,30,30,1,3,0.05,0.95,0.945377906059892,44,0.0,1,0.0,1,0.0,1
8450,max_ml,30,30,1,3,0.05,0.95,0.9154710844916888,17,0.0,1,0.0,1,0.0,1
8451,max_ml,30,30,1,3,0.05,0.95,0.9330266240686276,5,1.0,1,1.0,1,1.0,1
8452,max_ml,30,30,1,3,0.05,0.95,0.9385730426987646,26,0.0,1,0.0,1,0.0,1
8453,max_ml,30,30,1,3,0.05,0.95,0.9367598079746036,19,0.0,1,0.0,1,0.0,1
8454,max_ml,30,30,1,3,0.05,0.95,0.9349792785362612,25,0.0,1,0.0,1,0.0,1
8455,max_ml,30,30,1,3,0.05,0.95,0.940915565310671,6,1.0,1,1.0,1,1.0,1
8456,max_ml,30,30,1,3,0.05,0.95,0.9216370158978148,26,0.0,1,0.0,1,0.0,1
8457,max_ml,30,30,1,3,0.05,0.95,0.937271653246866,11,0.0,1,0.0,1,0.0,1
8458,max_ml,30,30,1,3,0.05,0.95,0.9205228562930224,11,0.0,1,0.0,1,0.0,1
8459,max_ml,30,30,1,3,0.05,0.95,0.8964919324461327,10,0.0,1,0.0,1,0.0,1
8460,max_ml,30,30,1,3,0.05,0.95,0.9308872766019688,24,0.0,1,0.0,1,0.0,1
8461,max_ml,30,30,1,3,0.05,0.95,0.915566120692486,11,0.0,1,0.0,1,0.0,1
8462,max_ml,30,30,1,3,0.05,0.95,0.8993911667263544,12,1.0,1,1.0,1,1.0,1
8463,max_ml,30,30,1,3,0.05,0.95,0.9072910628622016,18,0.0,1,0.0,1,0.0,1
8464,max_ml,30,30,1,3,0.05,0.95,0.9332246921482434,9,1.0,1,0.0,0,0.0,0
8465,max_ml,30,30,1,3,0.05,0.95,0.9195895631281892,9,0.0,0,1.0,1,1.0,1
8466,max_ml,30,30,1,3,0.05,0.95,0.9433465894979608,60,0.0,1,0.0,1,0.0,1
8467,max_ml,30,30,1,3,0.05,0.95,0.919681588219094,29,0.0,1,0.0,1,0.0,1
8468,max_ml,30,30,1,3,0.05,0.95,0.9493290126804026,6,1.0,1,1.0,1,0.0,0
8469,max_ml,30,30,1,3,0.05,0.95,0.934775851908328,20,0.0,1,0.0,1,0.0,1
8470,max_ml,30,30,1,3,0.05,0.95,0.9274487183346593,7,1.0,1,1.0,1,1.0,1
8471,max_ml,30,30,1,3,0.05,0.95,0.9396115319168103,21,0.0,1,0.0,1,0.0,1
8472,max_ml,30,30,1,3,0.05,0.95,0.9453415112231256,28,0.0,1,0.0,1,0.0,1
8473,max_ml,30,30,1,3,0.05,0.95,0.9175524814356928,13,0.0,1,0.0,1,0.0,1
8474,max_ml,30,30,1,3,0.05,0.95,0.9402497015105284,22,0.0,1,0.0,1,0.0,1
8475,max_ml,30,30,1,3,0.05,0.95,0.9486464596055252,21,0.0,1,0.0,1,0.0,1
8476,max_ml,30,30,1,3,0.05,0.95,0.9354105177090782,29,0.0,1,0.0,1,0.0,1
8477,max_ml,30,30,1,3,0.05,0.95,0.9166527519684408,14,0.0,1,0.0,1,0.0,1
8478,max_ml,30,30,1,3,0.05,0.95,0.945899295483748,56,0.0,1,0.0,1,0.0,1
8479,max_ml,30,30,1,3,0.05,0.95,0.923147524147065,75,0.0,1,0.0,1,0.0,1
8480,max_ml,30,30,1,3,0.05,0.95,0.9232009483508502,30,0.0,1,0.0,1,0.0,1
8481,max_ml,30,30,1,3,0.05,0.95,0.9459306515537126,7,1.0,1,1.0,1,1.0,1
8482,max_ml,30,30,1,3,0.05,0.95,0.936700259169764,39,0.0,1,0.0,1,0.0,1
8483,max_ml,30,30,1,3,0.05,0.95,0.9455349250730092,10,0.0,1,0.0,1,0.0,1
8484,max_ml,30,30,1,3,0.05,0.95,0.9192868874700424,12,1.0,1,1.0,1,1.0,1
8485,max_ml,30,30,1,3,0.05,0.95,0.9498503072001871,52,0.0,1,0.0,1,0.0,1
8486,max_ml,30,30,1,3,0.05,0.95,0.9320554881913796,21,0.0,1,0.0,1,0.0,1
8487,max_ml,30,30,1,3,0.05,0.95,0.9158477030874038,21,0.0,1,0.0,1,0.0,1
8488,max_ml,30,30,1,3,0.05,0.95,0.904712272497488,45,0.0,1,0.0,1,0.0,1
8489,max_ml,30,30,1,3,0.05,0.95,0.8999199234003982,9,0.0,1,0.0,1,0.0,1
8490,max_ml,30,30,1,3,0.05,0.95,0.94735551299086,10,1.0,1,1.0,1,1.0,1
8491,max_ml,30,30,1,3,0.05,0.95,0.9332575613339752,6,1.0,1,1.0,1,1.0,1
8492,max_ml,30,30,1,3,0.05,0.95,0.9258008598607744,27,0.0,1,0.0,1,0.0,1
8493,max_ml,30,30,1,3,0.05,0.95,0.9462300899398428,20,0.0,1,0.0,1,0.0,1
8494,max_ml,30,30,1,3,0.05,0.95,0.901293385586026,30,0.0,1,0.0,1,0.0,1
8495,max_ml,30,30,1,3,0.05,0.95,0.9476957484260112,10,0.0,1,0.0,1,0.0,1
8496,max_ml,30,30,1,3,0.05,0.95,0.887061794516419,7,1.0,1,1.0,1,1.0,1
8497,max_ml,30,30,1,3,0.05,0.95,0.9483259627858234,17,0.0,1,0.0,1,0.0,1
8498,max_ml,30,30,1,3,0.05,0.95,0.8886995085568982,17,0.0,1,0.0,1,0.0,1
8499,max_ml,30,30,1,3,0.05,0.95,0.9421105721582368,15,0.0,1,0.0,1,0.0,1
8500,max_ml,30,30,1,3,0.05,0.95,0.9472057111198676,17,0.0,1,0.0,1,0.0,1
8501,max_ml,30,30,1,3,0.05,0.95,0.9440505698516114,34,0.0,1,0.0,1,0.0,1
8502,max_ml,30,30,1,3,0.05,0.95,0.9062543401247316,49,0.0,1,0.0,1,0.0,1
8503,max_ml,30,30,1,3,0.05,0.95,0.9476038776635042,75,0.0,1,0.0,1,0.0,1
8504,max_ml,30,30,1,3,0.05,0.95,0.8714488226559158,8,1.0,1,1.0,1,1.0,1
8505,max_ml,30,30,1,3,0.05,0.95,0.9395712248425856,39,0.0,1,0.0,1,0.0,1
8506,max_ml,30,30,1,3,0.05,0.95,0.9427704503681524,31,0.0,1,0.0,1,0.0,1
8507,max_ml,30,30,1,3,0.05,0.95,0.9286164268423464,12,0.0,1,0.0,1,0.0,1
8508,max_ml,30,30,1,3,0.05,0.95,0.9091271451460976,24,0.0,1,0.0,1,0.0,1
8509,max_ml,30,30,1,3,0.05,0.95,0.9473864126519668,72,0.0,1,0.0,1,0.0,1
8510,max_ml,30,30,1,3,0.05,0.95,0.9428919067929024,51,0.0,1,0.0,1,0.0,1
8511,max_ml,30,30,1,3,0.05,0.95,0.9138520204410036,19,0.0,1,0.0,1,0.0,1
8512,max_ml,30,30,1,3,0.05,0.95,0.932999107487502,18,0.0,1,0.0,1,0.0,1
8513,max_ml,30,30,1,3,0.05,0.95,0.885979233999429,10,0.0,1,0.0,1,0.0,1
8514,max_ml,30,30,1,3,0.05,0.95,0.9178457032510728,23,0.0,1,0.0,1,0.0,1
8515,max_ml,30,30,1,3,0.05,0.95,0.9099640820339864,10,1.0,1,1.0,1,1.0,1
8516,max_ml,30,30,1,3,0.05,0.95,0.9498164194213518,38,0.0,1,0.0,1,0.0,1
8517,max_ml,30,30,1,3,0.05,0.95,0.940514253355605,20,0.0,1,0.0,1,0.0,1
8518,max_ml,30,30,1,3,0.05,0.95,0.9033163445138224,15,0.0,1,0.0,1,0.0,1
8519,max_ml,30,30,1,3,0.05,0.95,0.9070632126667604,18,0.0,1,0.0,1,0.0,1
8520,max_ml,30,30,1,3,0.05,0.95,0.9161854143069592,6,1.0,1,1.0,1,1.0,1
8521,max_ml,30,30,1,3,0.05,0.95,0.8908709994515691,20,0.0,1,0.0,1,0.0,1
8522,max_ml,30,30,1,3,0.05,0.95,0.8825943398242139,5,1.0,1,1.0,1,1.0,1
8523,max_ml,30,30,1,3,0.05,0.95,0.9228958684703416,15,0.0,1,0.0,1,0.0,1
8524,max_ml,30,30,1,3,0.05,0.95,0.9427337233936556,27,0.0,1,0.0,1,0.0,1
8525,max_ml,30,30,1,3,0.05,0.95,0.8994653637581892,28,0.0,1,0.0,1,0.0,1
8526,max_ml,30,30,1,3,0.05,0.95,0.8759324730670183,10,1.0,1,1.0,1,0.0,0
8527,max_ml,30,30,1,3,0.05,0.95,0.935469771983582,10,0.0,0,0.0,0,1.0,1
8528,max_ml,30,30,1,3,0.05,0.95,0.8890027577992495,13,0.0,1,0.0,1,0.0,1
8529,max_ml,30,30,1,3,0.05,0.95,0.9303119628712874,23,0.0,1,0.0,1,0.0,1
8530,max_ml,30,30,1,3,0.05,0.95,0.9484039147292757,51,0.0,1,0.0,1,0.0,1
8531,max_ml,30,30,1,3,0.05,0.95,0.9009904597800024,10,0.0,0,1.0,1,0.0,0
8532,max_ml,30,30,1,3,0.05,0.95,0.8859885819996764,13,0.0,1,0.0,1,0.0,1
8533,max_ml,30,30,1,3,0.05,0.95,0.9057928421743604,12,1.0,1,1.0,1,1.0,1
8534,max_ml,30,30,1,3,0.05,0.95,0.926884097846454,25,0.0,1,0.0,1,0.0,1
8535,max_ml,30,30,1,3,0.05,0.95,0.9446856332090456,20,0.0,1,0.0,1,0.0,1
8536,max_ml,30,30,1,3,0.05,0.95,0.9394097895839874,41,0.0,1,0.0,1,0.0,1
8537,max_ml,30,30,1,3,0.05,0.95,0.9338409935431884,32,0.0,1,0.0,1,0.0,1
8538,max_ml,30,30,1,3,0.05,0.95,0.9488872323135912,16,0.0,1,0.0,1,0.0,1
8539,max_ml,30,30,1,3,0.05,0.95,0.9024541817024052,18,0.0,1,0.0,1,0.0,1
8540,max_ml,30,30,1,3,0.05,0.95,0.9269869254455576,36,0.0,1,0.0,1,0.0,1
8541,max_ml,30,30,1,3,0.05,0.95,0.909430574786585,15,0.0,1,0.0,1,0.0,1
8542,max_ml,30,30,1,3,0.05,0.95,0.9071759841314644,11,0.0,0,1.0,1,1.0,1
8543,max_ml,30,30,1,3,0.05,0.95,0.9347684959106476,33,0.0,1,0.0,1,0.0,1
8544,max_ml,30,30,1,3,0.05,0.95,0.9492767533662247,49,0.0,1,0.0,1,0.0,1
8545,max_ml,30,30,1,3,0.05,0.95,0.9414251104905969,96,0.0,1,0.0,1,0.0,1
8546,max_ml,30,30,1,3,0.05,0.95,0.9490770191437086,25,0.0,1,0.0,1,0.0,1
8547,max_ml,30,30,1,3,0.05,0.95,0.9199613430063884,32,0.0,1,0.0,1,0.0,1
8548,max_ml,30,30,1,3,0.05,0.95,0.9007214009915672,23,0.0,1,0.0,1,0.0,1
8549,max_ml,30,30,1,3,0.05,0.95,0.8404768590420181,9,1.0,1,1.0,1,1.0,1
8550,max_ml,30,30,1,3,0.05,0.95,0.9458932072889474,22,0.0,1,0.0,1,0.0,1
8551,max_ml,30,30,1,3,0.05,0.95,0.922080571011941,50,0.0,1,0.0,1,0.0,1
8552,max_ml,30,30,1,3,0.05,0.95,0.9437392066432452,37,0.0,1,0.0,1,0.0,1
8553,max_ml,30,30,1,3,0.05,0.95,0.9364655758199044,20,0.0,1,0.0,1,0.0,1
8554,max_ml,30,30,1,3,0.05,0.95,0.938210970646846,16,0.0,1,0.0,1,0.0,1
8555,max_ml,30,30,1,3,0.05,0.95,0.8825126391218862,14,0.0,1,0.0,1,0.0,1
8556,max_ml,30,30,1,3,0.05,0.95,0.9418642678377396,12,0.0,1,0.0,1,0.0,1
8557,max_ml,30,30,1,3,0.05,0.95,0.9457686280122511,45,0.0,1,0.0,1,0.0,1
8558,max_ml,30,30,1,3,0.05,0.95,0.9092199633365056,13,0.0,1,0.0,1,0.0,1
8559,max_ml,30,30,1,3,0.05,0.95,0.9312321122316448,17,0.0,1,0.0,1,0.0,1
8560,max_ml,30,30,1,3,0.05,0.95,0.8798050972548425,9,0.0,1,0.0,1,0.0,1
8561,max_ml,30,30,1,3,0.05,0.95,0.9419920237749176,26,0.0,0,0.0,0,1.0,1
8562,max_ml,30,30,1,3,0.05,0.95,0.9397084477016738,29,0.0,1,0.0,1,0.0,1
8563,max_ml,30,30,1,3,0.05,0.95,0.9289799484006026,19,0.0,1,0.0,1,0.0,1
8564,max_ml,30,30,1,3,0.05,0.95,0.9408336561446916,32,0.0,1,0.0,1,0.0,1
8565,max_ml,30,30,1,3,0.05,0.95,0.9249470016673064,8,1.0,1,1.0,1,1.0,1
8566,max_ml,30,30,1,3,0.05,0.95,0.917001130467512,11,1.0,1,1.0,1,1.0,1
8567,max_ml,30,30,1,3,0.05,0.95,0.8961898326523606,8,1.0,1,1.0,1,1.0,1
8568,max_ml,30,30,1,3,0.05,0.95,0.9364215502130734,7,1.0,1,1.0,1,1.0,1
8569,max_ml,30,30,1,3,0.05,0.95,0.9291995088238372,31,0.0,1,0.0,1,0.0,1
8570,max_ml,30,30,1,3,0.05,0.95,0.9226718064485208,21,0.0,1,0.0,1,0.0,1
8571,max_ml,30,30,1,3,0.05,0.95,0.8845401708859175,12,1.0,1,1.0,1,0.0,0
8572,max_ml,30,30,1,3,0.05,0.95,0.9293150414036656,17,0.0,1,0.0,1,0.0,1
8573,max_ml,30,30,1,3,0.05,0.95,0.946810517813504,18,0.0,1,0.0,1,0.0,1
8574,max_ml,30,30,1,3,0.05,0.95,0.9422228294534764,16,0.0,1,0.0,1,0.0,1
8575,max_ml,30,30,1,3,0.05,0.95,0.8189044874079355,9,0.0,1,0.0,1,0.0,1
8576,max_ml,30,30,1,3,0.05,0.95,0.9114481042473994,11,0.0,1,0.0,1,0.0,1
8577,max_ml,30,30,1,3,0.05,0.95,0.9109993273701892,14,0.0,1,0.0,1,0.0,1
8578,max_ml,30,30,1,3,0.05,0.95,0.9483097166262678,9,0.0,0,1.0,1,0.0,0
8579,max_ml,30,30,1,3,0.05,0.95,0.9465015575563824,12,0.0,1,0.0,1,0.0,1
8580,max_ml,30,30,1,3,0.05,0.95,0.9411220639779224,28,0.0,1,0.0,1,0.0,1
8581,max_ml,30,30,1,3,0.05,0.95,0.945633240146007,11,0.0,1,0.0,1,0.0,1
8582,max_ml,30,30,1,3,0.05,0.95,0.9068507734644548,13,0.0,1,0.0,1,0.0,1
8583,max_ml,30,30,1,3,0.05,0.95,0.9374898973998604,39,0.0,1,0.0,1,0.0,1
8584,max_ml,30,30,1,3,0.05,0.95,0.9262197114965623,11,0.0,1,0.0,1,0.0,1
8585,max_ml,30,30,1,3,0.05,0.95,0.94671479778045,26,0.0,1,0.0,1,0.0,1
8586,max_ml,30,30,1,3,0.05,0.95,0.9182424693425928,9,0.0,1,0.0,1,0.0,1
8587,max_ml,30,30,1,3,0.05,0.95,0.9419194783724348,22,0.0,1,0.0,1,0.0,1
8588,max_ml,30,30,1,3,0.05,0.95,0.9254172149774724,37,0.0,1,0.0,1,0.0,1
8589,max_ml,30,30,1,3,0.05,0.95,0.918785032063178,38,0.0,1,0.0,1,0.0,1
8590,max_ml,30,30,1,3,0.05,0.95,0.9498625539253454,11,0.0,1,0.0,1,0.0,1
8591,max_ml,30,30,1,3,0.05,0.95,0.9145780124491892,21,0.0,1,0.0,1,0.0,1
8592,max_ml,30,30,1,3,0.05,0.95,0.8506554203751459,28,0.0,1,0.0,1,0.0,1
8593,max_ml,30,30,1,3,0.05,0.95,0.9327191698928884,16,0.0,1,0.0,1,0.0,1
8594,max_ml,30,30,1,3,0.05,0.95,0.9152191433832584,25,0.0,1,0.0,1,0.0,1
8595,max_ml,30,30,1,3,0.05,0.95,0.9037038437767978,6,1.0,1,1.0,1,1.0,1
8596,max_ml,30,30,1,3,0.05,0.95,0.895026488882427,14,0.0,0,0.0,0,1.0,1
8597,max_ml,30,30,1,3,0.05,0.95,0.8507667638824845,12,1.0,1,1.0,1,1.0,1
8598,max_ml,30,30,1,3,0.05,0.95,0.943698970308082,52,0.0,1,0.0,1,0.0,1
8599,max_ml,30,30,1,3,0.05,0.95,0.9343935839351176,27,0.0,1,0.0,1,0.0,1
8600,max_ml,30,30,1,3,0.05,0.95,0.8608719868694181,12,0.0,1,0.0,1,0.0,1
8601,max_ml,30,30,1,3,0.05,0.95,0.8994780891996395,39,0.0,1,0.0,1,0.0,1
8602,max_ml,30,30,1,3,0.05,0.95,0.922556697790261,38,0.0,1,0.0,1,0.0,1
8603,max_ml,30,30,1,3,0.05,0.95,0.944948494973879,29,0.0,1,0.0,1,0.0,1
8604,max_ml,30,30,1,3,0.05,0.95,0.9032057275082446,31,0.0,1,0.0,1,0.0,1
8605,max_ml,30,30,1,3,0.05,0.95,0.9320404430115744,24,0.0,0,0.0,0,1.0,1
8606,max_ml,30,30,1,3,0.05,0.95,0.9480483265938926,16,0.0,1,0.0,1,0.0,1
8607,max_ml,30,30,1,3,0.05,0.95,0.938124391042554,49,0.0,1,0.0,1,0.0,1
8608,max_ml,30,30,1,3,0.05,0.95,0.940722034574122,40,0.0,1,0.0,1,0.0,1
8609,max_ml,30,30,1,3,0.05,0.95,0.9216148742702968,28,0.0,1,0.0,1,0.0,1
8610,max_ml,30,30,1,3,0.05,0.95,0.8998423191390293,18,0.0,1,0.0,1,0.0,1
8611,max_ml,30,30,1,3,0.05,0.95,0.9226067929062396,18,0.0,1,0.0,1,0.0,1
8612,max_ml,30,30,1,3,0.05,0.95,0.8868631230020485,17,0.0,1,0.0,1,0.0,1
8613,max_ml,30,30,1,3,0.05,0.95,0.9374858960364046,35,0.0,1,0.0,1,0.0,1
8614,max_ml,30,30,1,3,0.05,0.95,0.8859083241943155,11,1.0,1,1.0,1,1.0,1
8615,max_ml,30,30,1,3,0.05,0.95,0.9231321992550336,20,0.0,1,0.0,1,0.0,1
8616,max_ml,30,30,1,3,0.05,0.95,0.942101556003022,8,0.0,1,0.0,1,0.0,1
8617,max_ml,30,30,1,3,0.05,0.95,0.9465057540678248,50,0.0,1,0.0,1,0.0,1
8618,max_ml,30,30,1,3,0.05,0.95,0.9393050655690712,51,0.0,1,0.0,1,0.0,1
8619,max_ml,30,30,1,3,0.05,0.95,0.8905154770634651,20,0.0,1,0.0,1,0.0,1
8620,max_ml,30,30,1,3,0.05,0.95,0.9362884922603194,15,0.0,1,0.0,1,0.0,1
8621,max_ml,30,30,1,3,0.05,0.95,0.9410345654473364,27,0.0,1,0.0,1,0.0,1
8622,max_ml,30,30,1,3,0.05,0.95,0.9429739624330336,28,0.0,1,0.0,1,0.0,1
8623,max_ml,30,30,1,3,0.05,0.95,0.9237265185288848,13,0.0,0,1.0,1,0.0,0
8624,max_ml,30,30,1,3,0.05,0.95,0.8770670566001533,12,0.0,1,0.0,1,0.0,1
8625,max_ml,30,30,1,3,0.05,0.95,0.945517069388796,25,0.0,1,0.0,1,0.0,1
8626,max_ml,30,30,1,3,0.05,0.95,0.8006223301493588,8,1.0,1,1.0,1,1.0,1
8627,max_ml,30,30,1,3,0.05,0.95,0.9421237203394708,30,0.0,1,0.0,1,0.0,1
8628,max_ml,30,30,1,3,0.05,0.95,0.9299747865884084,53,0.0,1,0.0,1,0.0,1
8629,max_ml,30,30,1,3,0.05,0.95,0.9348923022578994,14,0.0,1,0.0,1,0.0,1
8630,max_ml,30,30,1,3,0.05,0.95,0.9031506652309832,22,0.0,1,0.0,1,0.0,1
8631,max_ml,30,30,1,3,0.05,0.95,0.8835571461446347,18,0.0,1,0.0,1,0.0,1
8632,max_ml,30,30,1,3,0.05,0.95,0.879395448129945,5,1.0,1,1.0,1,1.0,1
8633,max_ml,30,30,1,3,0.05,0.95,0.9231827763648156,11,1.0,1,1.0,1,0.0,0
8634,max_ml,30,30,1,3,0.05,0.95,0.9374867121411746,15,0.0,1,0.0,1,0.0,1
8635,max_ml,30,30,1,3,0.05,0.95,0.9429862897762776,11,0.0,1,0.0,1,0.0,1
8636,max_ml,30,30,1,3,0.05,0.95,0.92872820175925,36,0.0,1,0.0,1,0.0,1
8637,max_ml,30,30,1,3,0.05,0.95,0.9391379376312678,14,0.0,0,1.0,1,0.0,0
8638,max_ml,30,30,1,3,0.05,0.95,0.9454828692836078,17,0.0,0,1.0,1,0.0,0
8639,max_ml,30,30,1,3,0.05,0.95,0.9225127390050164,12,0.0,1,0.0,1,0.0,1
8640,max_ml,30,30,1,3,0.05,0.95,0.8943506664929538,33,0.0,1,0.0,1,0.0,1
8641,max_ml,30,30,1,3,0.05,0.95,0.9172304504083292,16,0.0,1,0.0,1,0.0,1
8642,max_ml,30,30,1,3,0.05,0.95,0.8970420455133237,34,0.0,1,0.0,1,0.0,1
8643,max_ml,30,30,1,3,0.05,0.95,0.8750491452895746,20,0.0,1,0.0,1,0.0,1
8644,max_ml,30,30,1,3,0.05,0.95,0.9468226023705798,10,0.0,1,0.0,1,0.0,1
8645,max_ml,30,30,1,3,0.05,0.95,0.9312438634710618,29,0.0,1,0.0,1,0.0,1
8646,max_ml,30,30,1,3,0.05,0.95,0.8248972338212047,8,0.0,1,0.0,1,0.0,1
8647,max_ml,30,30,1,3,0.05,0.95,0.9397468165676016,29,0.0,1,0.0,1,0.0,1
8648,max_ml,30,30,1,3,0.05,0.95,0.9170930926327784,12,0.0,1,0.0,1,0.0,1
8649,max_ml,30,30,1,3,0.05,0.95,0.8876141927579103,10,0.0,1,0.0,1,0.0,1
8650,max_ml,30,30,1,3,0.05,0.95,0.9314342001894024,22,0.0,1,0.0,1,0.0,1
8651,max_ml,30,30,1,3,0.05,0.95,0.9311231926901582,38,0.0,1,0.0,1,0.0,1
8652,max_ml,30,30,1,3,0.05,0.95,0.9322515462510474,14,0.0,1,0.0,1,0.0,1
8653,max_ml,30,30,1,3,0.05,0.95,0.9138532437288788,16,0.0,1,0.0,1,0.0,1
8654,max_ml,30,30,1,3,0.05,0.95,0.9413311057597132,35,0.0,1,0.0,1,0.0,1
8655,max_ml,30,30,1,3,0.05,0.95,0.8611021725914154,9,1.0,1,1.0,1,1.0,1
8656,max_ml,30,30,1,3,0.05,0.95,0.9278612017761528,16,0.0,1,0.0,1,0.0,1
8657,max_ml,30,30,1,3,0.05,0.95,0.8708564311478119,16,0.0,0,1.0,1,1.0,1
8658,max_ml,30,30,1,3,0.05,0.95,0.8911713693077622,11,0.0,1,0.0,1,0.0,1
8659,max_ml,30,30,1,3,0.05,0.95,0.9427332638350112,39,0.0,1,0.0,1,0.0,1
8660,max_ml,30,30,1,3,0.05,0.95,0.9077156559768308,13,0.0,1,0.0,1,0.0,1
8661,max_ml,30,30,1,3,0.05,0.95,0.9306036483158666,11,0.0,1,0.0,1,0.0,1
8662,max_ml,30,30,1,3,0.05,0.95,0.9372626845463868,11,0.0,1,0.0,1,0.0,1
8663,max_ml,30,30,1,3,0.05,0.95,0.9155819673452076,26,0.0,1,0.0,1,0.0,1
8664,max_ml,30,30,1,3,0.05,0.95,0.9136391713607211,9,0.0,1,0.0,1,0.0,1
8665,max_ml,30,30,1,3,0.05,0.95,0.8538754747502961,10,1.0,1,1.0,1,1.0,1
8666,max_ml,30,30,1,3,0.05,0.95,0.942061736044982,21,0.0,1,0.0,1,0.0,1
8667,max_ml,30,30,1,3,0.05,0.95,0.943670545678936,43,0.0,1,0.0,1,0.0,1
8668,max_ml,30,30,1,3,0.05,0.95,0.9453444977972476,13,0.0,1,0.0,1,0.0,1
8669,max_ml,30,30,1,3,0.05,0.95,0.8925070660143404,7,1.0,1,1.0,1,1.0,1
8670,max_ml,30,30,1,3,0.05,0.95,0.9454082890462636,63,0.0,1,0.0,1,0.0,1
8671,max_ml,30,30,1,3,0.05,0.95,0.9290371855979336,24,0.0,1,0.0,1,0.0,1
8672,max_ml,30,30,1,3,0.05,0.95,0.9283869434822244,27,0.0,1,0.0,1,0.0,1
8673,max_ml,30,30,1,3,0.05,0.95,0.927331840787306,39,0.0,1,0.0,1,0.0,1
8674,max_ml,30,30,1,3,0.05,0.95,0.9059340947689072,20,0.0,1,0.0,1,0.0,1
8675,max_ml,30,30,1,3,0.05,0.95,0.8695736607815453,10,1.0,1,1.0,1,1.0,1
8676,max_ml,30,30,1,3,0.05,0.95,0.9180840433429486,14,1.0,1,1.0,1,1.0,1
8677,max_ml,30,30,1,3,0.05,0.95,0.9471052245410684,34,0.0,1,0.0,1,0.0,1
8678,max_ml,30,30,1,3,0.05,0.95,0.9455842727563502,36,0.0,1,0.0,1,0.0,1
8679,max_ml,30,30,1,3,0.05,0.95,0.9008831238087658,20,0.0,1,0.0,1,0.0,1
8680,max_ml,30,30,1,3,0.05,0.95,0.9427728904991952,40,0.0,1,0.0,1,0.0,1
8681,max_ml,30,30,1,3,0.05,0.95,0.8983366521752378,31,0.0,1,0.0,1,0.0,1
8682,max_ml,30,30,1,3,0.05,0.95,0.942730639341128,14,0.0,1,0.0,1,0.0,1
8683,max_ml,30,30,1,3,0.05,0.95,0.9008539806034376,10,0.0,1,0.0,1,0.0,1
8684,max_ml,30,30,1,3,0.05,0.95,0.8644383804563366,8,1.0,1,0.0,0,1.0,1
8685,max_ml,30,30,1,3,0.05,0.95,0.946147804252108,5,1.0,1,1.0,1,1.0,1
8686,max_ml,30,30,1,3,0.05,0.95,0.9498745555876902,37,0.0,1,0.0,1,0.0,1
8687,max_ml,30,30,1,3,0.05,0.95,0.9321779304431757,18,0.0,1,0.0,1,0.0,1
8688,max_ml,30,30,1,3,0.05,0.95,0.9385765291881174,19,0.0,1,0.0,1,0.0,1
8689,max_ml,30,30,1,3,0.05,0.95,0.880395598326627,15,0.0,1,0.0,1,0.0,1
8690,max_ml,30,30,1,3,0.05,0.95,0.9405559805005048,41,0.0,1,0.0,1,0.0,1
8691,max_ml,30,30,1,3,0.05,0.95,0.9435938032819868,18,1.0,1,1.0,1,1.0,1
8692,max_ml,30,30,1,3,0.05,0.95,0.9070180820303242,19,0.0,1,0.0,1,0.0,1
8693,max_ml,30,30,1,3,0.05,0.95,0.9402776285669654,23,0.0,1,0.0,1,0.0,1
8694,max_ml,30,30,1,3,0.05,0.95,0.9389780374814262,24,0.0,1,0.0,1,0.0,1
8695,max_ml,30,30,1,3,0.05,0.95,0.9441671423945625,47,0.0,1,0.0,1,0.0,1
8696,max_ml,30,30,1,3,0.05,0.95,0.9185743575047164,18,0.0,1,0.0,1,0.0,1
8697,max_ml,30,30,1,3,0.05,0.95,0.8696334041816941,17,0.0,1,0.0,1,0.0,1
8698,max_ml,30,30,1,3,0.05,0.95,0.9219082823781564,18,0.0,1,0.0,1,0.0,1
8699,max_ml,30,30,1,3,0.05,0.95,0.9456670970449488,31,0.0,1,0.0,1,0.0,1
8700,max_ml,30,30,1,3,0.05,0.95,0.9282592744980837,38,0.0,1,0.0,1,0.0,1
8701,max_ml,30,30,1,3,0.05,0.95,0.9209039191528896,19,0.0,1,0.0,1,0.0,1
8702,max_ml,30,30,1,3,0.05,0.95,0.9430447505515074,13,0.0,0,0.0,0,1.0,1
8703,max_ml,30,30,1,3,0.05,0.95,0.949951695638591,38,0.0,1,0.0,1,0.0,1
8704,max_ml,30,30,1,3,0.05,0.95,0.949486938279384,38,0.0,1,0.0,1,0.0,1
8705,max_ml,30,30,1,3,0.05,0.95,0.9424074144834946,20,0.0,1,0.0,1,0.0,1
8706,max_ml,30,30,1,3,0.05,0.95,0.9294231314202668,13,0.0,1,0.0,1,0.0,1
8707,max_ml,30,30,1,3,0.05,0.95,0.9379876422891796,9,1.0,1,1.0,1,0.0,0
8708,max_ml,30,30,1,3,0.05,0.95,0.9447106492306556,10,0.0,1,0.0,1,0.0,1
8709,max_ml,30,30,1,3,0.05,0.95,0.9229941538007068,18,0.0,1,0.0,1,0.0,1
8710,max_ml,30,30,1,3,0.05,0.95,0.9103910738500516,32,0.0,1,0.0,1,0.0,1
8711,max_ml,30,30,1,3,0.05,0.95,0.9393194463240512,36,0.0,1,0.0,1,0.0,1
8712,max_ml,30,30,1,3,0.05,0.95,0.9458500167602965,15,0.0,1,0.0,1,0.0,1
8713,max_ml,30,30,1,3,0.05,0.95,0.9473870773810764,62,0.0,1,0.0,1,0.0,1
8714,max_ml,30,30,1,3,0.05,0.95,0.895438795857125,13,0.0,1,0.0,1,0.0,1
8715,max_ml,30,30,1,3,0.05,0.95,0.8829801224184414,15,0.0,1,0.0,1,0.0,1
8716,max_ml,30,30,1,3,0.05,0.95,0.911072726047674,9,1.0,1,1.0,1,1.0,1
8717,max_ml,30,30,1,3,0.05,0.95,0.8859878476641829,16,0.0,1,0.0,1,0.0,1
8718,max_ml,30,30,1,3,0.05,0.95,0.9196109621511948,13,0.0,1,0.0,1,0.0,1
8719,max_ml,30,30,1,3,0.05,0.95,0.9427033217581702,18,0.0,1,0.0,1,0.0,1
8720,max_ml,30,30,1,3,0.05,0.95,0.9360070920300138,14,0.0,1,0.0,1,0.0,1
8721,max_ml,30,30,1,3,0.05,0.95,0.9035057451690413,34,0.0,1,0.0,1,0.0,1
8722,max_ml,30,30,1,3,0.05,0.95,0.9388285216290904,28,0.0,1,0.0,1,0.0,1
8723,max_ml,30,30,1,3,0.05,0.95,0.9476756298188124,28,0.0,1,0.0,1,0.0,1
8724,max_ml,30,30,1,3,0.05,0.95,0.9316140411584818,34,0.0,1,0.0,1,0.0,1
8725,max_ml,30,30,1,3,0.05,0.95,0.9463170997264212,28,0.0,1,0.0,1,0.0,1
8726,max_ml,30,30,1,3,0.05,0.95,0.9430238735669476,32,0.0,1,0.0,1,0.0,1
8727,max_ml,30,30,1,3,0.05,0.95,0.9155538021661884,19,0.0,1,0.0,1,0.0,1
8728,max_ml,30,30,1,3,0.05,0.95,0.9325595007100468,21,0.0,1,0.0,1,0.0,1
8729,max_ml,30,30,1,3,0.05,0.95,0.9495588804795444,11,0.0,0,0.0,0,1.0,1
8730,max_ml,30,30,1,3,0.05,0.95,0.9497601813723152,48,0.0,1,0.0,1,0.0,1
8731,max_ml,30,30,1,3,0.05,0.95,0.899554188670945,20,0.0,1,0.0,1,0.0,1
8732,max_ml,30,30,1,3,0.05,0.95,0.9283748018241574,27,0.0,1,0.0,1,0.0,1
8733,max_ml,30,30,1,3,0.05,0.95,0.9231430953162386,30,0.0,1,0.0,1,0.0,1
8734,max_ml,30,30,1,3,0.05,0.95,0.8202636080201912,8,1.0,1,1.0,1,1.0,1
8735,max_ml,30,30,1,3,0.05,0.95,0.9442175761110732,40,0.0,1,0.0,1,0.0,1
8736,max_ml,30,30,1,3,0.05,0.95,0.9462085122958604,14,0.0,1,0.0,1,0.0,1
8737,max_ml,30,30,1,3,0.05,0.95,0.9267937876399218,20,0.0,1,0.0,1,0.0,1
8738,max_ml,30,30,1,3,0.05,0.95,0.8872393324286334,15,0.0,1,0.0,1,0.0,1
8739,max_ml,30,30,1,3,0.05,0.95,0.8919030548916075,19,0.0,1,0.0,1,0.0,1
8740,max_ml,30,30,1,3,0.05,0.95,0.9278014258861011,11,0.0,1,0.0,1,0.0,1
8741,max_ml,30,30,1,3,0.05,0.95,0.9411177299627256,46,0.0,1,0.0,1,0.0,1
8742,max_ml,30,30,1,3,0.05,0.95,0.9238265169106236,30,0.0,1,0.0,1,0.0,1
8743,max_ml,30,30,1,3,0.05,0.95,0.9384349824674302,19,0.0,1,0.0,1,0.0,1
8744,max_ml,30,30,1,3,0.05,0.95,0.7698858748056994,8,1.0,1,1.0,1,1.0,1
8745,max_ml,30,30,1,3,0.05,0.95,0.9354516363673292,16,0.0,1,0.0,1,0.0,1
8746,max_ml,30,30,1,3,0.05,0.95,0.8382721448339956,15,0.0,0,0.0,0,1.0,1
8747,max_ml,30,30,1,3,0.05,0.95,0.8797461959582283,6,1.0,1,1.0,1,1.0,1
8748,max_ml,30,30,1,3,0.05,0.95,0.9346447233257108,34,0.0,1,0.0,1,0.0,1
8749,max_ml,30,30,1,3,0.05,0.95,0.9353105257189708,38,0.0,1,0.0,1,0.0,1
8750,max_ml,30,30,1,3,0.05,0.95,0.9185606224864,14,0.0,0,1.0,1,0.0,0
8751,max_ml,30,30,1,3,0.05,0.95,0.9101201339741648,22,0.0,1,0.0,1,0.0,1
8752,max_ml,30,30,1,3,0.05,0.95,0.9472644682449776,41,0.0,1,0.0,1,0.0,1
8753,max_ml,30,30,1,3,0.05,0.95,0.9469292293775404,18,0.0,1,0.0,1,0.0,1
8754,max_ml,30,30,1,3,0.05,0.95,0.934048036580853,29,0.0,1,0.0,1,0.0,1
8755,max_ml,30,30,1,3,0.05,0.95,0.9433936611795456,31,0.0,1,0.0,1,0.0,1
8756,max_ml,30,30,1,3,0.05,0.95,0.8714725005871582,13,1.0,1,1.0,1,1.0,1
8757,max_ml,30,30,1,3,0.05,0.95,0.9003699011550571,8,1.0,1,1.0,1,1.0,1
8758,max_ml,30,30,1,3,0.05,0.95,0.9118772335505756,33,0.0,1,0.0,1,0.0,1
8759,max_ml,30,30,1,3,0.05,0.95,0.9017347926549748,19,0.0,1,0.0,1,0.0,1
8760,max_ml,30,30,1,3,0.05,0.95,0.8985095994677956,20,0.0,1,0.0,1,0.0,1
8761,max_ml,30,30,1,3,0.05,0.95,0.9342403495153992,31,0.0,1,0.0,1,0.0,1
8762,max_ml,30,30,1,3,0.05,0.95,0.9312934589114272,18,0.0,1,0.0,1,0.0,1
8763,max_ml,30,30,1,3,0.05,0.95,0.943712666983206,30,0.0,1,0.0,1,0.0,1
8764,max_ml,30,30,1,3,0.05,0.95,0.9266590776215556,14,0.0,1,0.0,1,0.0,1
8765,max_ml,30,30,1,3,0.05,0.95,0.8710148472728858,24,0.0,1,0.0,1,0.0,1
8766,max_ml,30,30,1,3,0.05,0.95,0.8980231986277172,18,0.0,1,0.0,1,0.0,1
8767,max_ml,30,30,1,3,0.05,0.95,0.9280092840671996,20,0.0,0,0.0,0,1.0,1
8768,max_ml,30,30,1,3,0.05,0.95,0.9386268053046104,8,1.0,1,1.0,1,0.0,0
8769,max_ml,30,30,1,3,0.05,0.95,0.934887556126422,34,0.0,1,0.0,1,0.0,1
8770,max_ml,30,30,1,3,0.05,0.95,0.9390091717199904,61,0.0,1,0.0,1,0.0,1
8771,max_ml,30,30,1,3,0.05,0.95,0.9353956561626716,6,1.0,1,1.0,1,1.0,1
8772,max_ml,30,30,1,3,0.05,0.95,0.9483984973410908,82,0.0,1,0.0,1,0.0,1
8773,max_ml,30,30,1,3,0.05,0.95,0.9439315055032466,7,1.0,1,1.0,1,1.0,1
8774,max_ml,30,30,1,3,0.05,0.95,0.9277593013525288,24,0.0,1,0.0,1,0.0,1
8775,max_ml,30,30,1,3,0.05,0.95,0.919082205907823,6,1.0,1,1.0,1,1.0,1
8776,max_ml,30,30,1,3,0.05,0.95,0.8250819384254667,9,1.0,1,1.0,1,1.0,1
8777,max_ml,30,30,1,3,0.05,0.95,0.9270150631675176,13,0.0,1,0.0,1,0.0,1
8778,max_ml,30,30,1,3,0.05,0.95,0.949788581127728,53,0.0,1,0.0,1,0.0,1
8779,max_ml,30,30,1,3,0.05,0.95,0.9293298445107544,22,0.0,1,0.0,1,0.0,1
8780,max_ml,30,30,1,3,0.05,0.95,0.9135714047641716,8,0.0,1,0.0,1,0.0,1
8781,max_ml,30,30,1,3,0.05,0.95,0.9275549154719024,21,0.0,1,0.0,1,0.0,1
8782,max_ml,30,30,1,3,0.05,0.95,0.9457111640594232,18,0.0,1,0.0,1,0.0,1
8783,max_ml,30,30,1,3,0.05,0.95,0.94518768454206,28,0.0,1,0.0,1,0.0,1
8784,max_ml,30,30,1,3,0.05,0.95,0.938821946198894,38,0.0,1,0.0,1,0.0,1
8785,max_ml,30,30,1,3,0.05,0.95,0.931069613411189,11,0.0,0,1.0,1,0.0,0
8786,max_ml,30,30,1,3,0.05,0.95,0.94681236761558,11,0.0,1,0.0,1,0.0,1
8787,max_ml,30,30,1,3,0.05,0.95,0.8866540753159122,9,0.0,1,0.0,1,0.0,1
8788,max_ml,30,30,1,3,0.05,0.95,0.9457591079690416,22,0.0,1,0.0,1,0.0,1
8789,max_ml,30,30,1,3,0.05,0.95,0.9449047471643188,63,0.0,1,0.0,1,0.0,1
8790,max_ml,30,30,1,3,0.05,0.95,0.9009915250766352,16,1.0,1,1.0,1,0.0,0
8791,max_ml,30,30,1,3,0.05,0.95,0.9306500340002348,59,0.0,1,0.0,1,0.0,1
8792,max_ml,30,30,1,3,0.05,0.95,0.9407103163817864,17,0.0,1,0.0,1,0.0,1
8793,max_ml,30,30,1,3,0.05,0.95,0.9492673237449478,33,0.0,1,0.0,1,0.0,1
8794,max_ml,30,30,1,3,0.05,0.95,0.9401496021872204,6,1.0,1,1.0,1,0.0,0
8795,max_ml,30,30,1,3,0.05,0.95,0.9351681590326482,17,0.0,1,0.0,1,0.0,1
8796,max_ml,30,30,1,3,0.05,0.95,0.8923713028712218,38,0.0,1,0.0,1,0.0,1
8797,max_ml,30,30,1,3,0.05,0.95,0.924906544792902,14,0.0,0,1.0,1,1.0,1
8798,max_ml,30,30,1,3,0.05,0.95,0.9306953765148532,19,0.0,1,0.0,1,0.0,1
8799,max_ml,30,30,1,3,0.05,0.95,0.867921731461291,10,0.0,1,0.0,1,0.0,1
8800,max_ml,30,30,1,3,0.05,0.95,0.8903929564876779,9,0.0,1,0.0,1,0.0,1
8801,max_ml,30,30,1,3,0.05,0.95,0.900123032317405,5,1.0,1,1.0,1,1.0,1
8802,max_ml,30,30,1,3,0.05,0.95,0.9124671926508408,14,0.0,0,0.0,0,1.0,1
8803,max_ml,30,30,1,3,0.05,0.95,0.9455533396793954,17,0.0,1,0.0,1,0.0,1
8804,max_ml,30,30,1,3,0.05,0.95,0.8969517860570196,21,0.0,1,0.0,1,0.0,1
8805,max_ml,30,30,1,3,0.05,0.95,0.9465361775713388,123,0.0,1,0.0,1,0.0,1
8806,max_ml,30,30,1,3,0.05,0.95,0.8945641879726219,12,0.0,0,1.0,1,1.0,1
8807,max_ml,30,30,1,3,0.05,0.95,0.8180533963011248,15,0.0,1,0.0,1,0.0,1
8808,max_ml,30,30,1,3,0.05,0.95,0.943918521863336,35,0.0,1,0.0,1,0.0,1
8809,max_ml,30,30,1,3,0.05,0.95,0.9366204122525544,18,0.0,1,0.0,1,0.0,1
8810,max_ml,30,30,1,3,0.05,0.95,0.8635340323488544,13,0.0,0,0.0,0,1.0,1
8811,max_ml,30,30,1,3,0.05,0.95,0.8970628059704369,11,0.0,1,0.0,1,0.0,1
8812,max_ml,30,30,1,3,0.05,0.95,0.9313585808248152,14,0.0,1,0.0,1,0.0,1
8813,max_ml,30,30,1,3,0.05,0.95,0.942228914727097,15,0.0,0,1.0,1,1.0,1
8814,max_ml,30,30,1,3,0.05,0.95,0.918330763995598,19,0.0,1,0.0,1,0.0,1
8815,max_ml,30,30,1,3,0.05,0.95,0.9422426831044696,41,0.0,1,0.0,1,0.0,1
8816,max_ml,30,30,1,3,0.05,0.95,0.9478048242836732,33,0.0,1,0.0,1,0.0,1
8817,max_ml,30,30,1,3,0.05,0.95,0.9180365780496916,16,0.0,1,0.0,1,0.0,1
8818,max_ml,30,30,1,3,0.05,0.95,0.9241121544508696,24,0.0,1,0.0,1,0.0,1
8819,max_ml,30,30,1,3,0.05,0.95,0.9418428857969838,26,0.0,1,0.0,1,0.0,1
8820,max_ml,30,30,1,3,0.05,0.95,0.9450118250592212,9,0.0,1,0.0,1,0.0,1
8821,max_ml,30,30,1,3,0.05,0.95,0.9411168327667094,13,0.0,1,0.0,1,0.0,1
8822,max_ml,30,30,1,3,0.05,0.95,0.9417504698172044,20,0.0,1,0.0,1,0.0,1
8823,max_ml,30,30,1,3,0.05,0.95,0.9089086058964996,15,0.0,1,0.0,1,0.0,1
8824,max_ml,30,30,1,3,0.05,0.95,0.8770469720205211,16,0.0,1,0.0,1,0.0,1
8825,max_ml,30,30,1,3,0.05,0.95,0.937217901551137,26,0.0,1,0.0,1,0.0,1
8826,max_ml,30,30,1,3,0.05,0.95,0.8798086621646598,5,1.0,1,1.0,1,1.0,1
8827,max_ml,30,30,1,3,0.05,0.95,0.9271359059915072,10,1.0,1,1.0,1,1.0,1
8828,max_ml,30,30,1,3,0.05,0.95,0.9410602843128648,46,0.0,1,0.0,1,0.0,1
8829,max_ml,30,30,1,3,0.05,0.95,0.9404895737532912,33,0.0,1,0.0,1,0.0,1
8830,max_ml,30,30,1,3,0.05,0.95,0.9389662639080694,27,0.0,1,0.0,1,0.0,1
8831,max_ml,30,30,1,3,0.05,0.95,0.9487461466634676,22,0.0,1,0.0,1,0.0,1
8832,max_ml,30,30,1,3,0.05,0.95,0.9287807670994144,16,0.0,1,0.0,1,0.0,1
8833,max_ml,30,30,1,3,0.05,0.95,0.9286200425607024,17,0.0,1,0.0,1,0.0,1
8834,max_ml,30,30,1,3,0.05,0.95,0.9107371526500484,27,0.0,1,0.0,1,0.0,1
8835,max_ml,30,30,1,3,0.05,0.95,0.9239407415764528,32,0.0,1,0.0,1,0.0,1
8836,max_ml,30,30,1,3,0.05,0.95,0.8985073750464686,17,0.0,1,0.0,1,0.0,1
8837,max_ml,30,30,1,3,0.05,0.95,0.9372383316482636,20,0.0,1,0.0,1,0.0,1
8838,max_ml,30,30,1,3,0.05,0.95,0.8755938002939988,11,1.0,1,0.0,0,0.0,0
8839,max_ml,30,30,1,3,0.05,0.95,0.9412652508504112,24,0.0,1,0.0,1,0.0,1
8840,max_ml,30,30,1,3,0.05,0.95,0.9058178008069052,26,0.0,1,0.0,1,0.0,1
8841,max_ml,30,30,1,3,0.05,0.95,0.940592006837684,13,0.0,1,0.0,1,0.0,1
8842,max_ml,30,30,1,3,0.05,0.95,0.914754808182477,11,0.0,1,0.0,1,0.0,1
8843,max_ml,30,30,1,3,0.05,0.95,0.8639461136308868,9,1.0,1,1.0,1,0.0,0
8844,max_ml,30,30,1,3,0.05,0.95,0.9370264166186724,40,0.0,1,0.0,1,0.0,1
8845,max_ml,30,30,1,3,0.05,0.95,0.8735879645432708,17,0.0,1,0.0,1,0.0,1
8846,max_ml,30,30,1,3,0.05,0.95,0.9433910012719308,23,0.0,1,0.0,1,0.0,1
8847,max_ml,30,30,1,3,0.05,0.95,0.9418108349006036,20,0.0,1,0.0,1,0.0,1
8848,max_ml,30,30,1,3,0.05,0.95,0.8889816910732746,26,0.0,1,0.0,1,0.0,1
8849,max_ml,30,30,1,3,0.05,0.95,0.9481987232734996,7,1.0,1,1.0,1,0.0,0
8850,max_ml,30,30,1,3,0.05,0.95,0.924336862548021,36,0.0,1,0.0,1,0.0,1
8851,max_ml,30,30,1,3,0.05,0.95,0.9390996743780304,21,0.0,1,0.0,1,0.0,1
8852,max_ml,30,30,1,3,0.05,0.95,0.9327798015063028,17,0.0,1,0.0,1,0.0,1
8853,max_ml,30,30,1,3,0.05,0.95,0.907767495182162,19,0.0,1,0.0,1,0.0,1
8854,max_ml,30,30,1,3,0.05,0.95,0.9098901431592712,11,0.0,1,0.0,1,0.0,1
8855,max_ml,30,30,1,3,0.05,0.95,0.9284045865144998,16,0.0,1,0.0,1,0.0,1
8856,max_ml,30,30,1,3,0.05,0.95,0.905633920650286,24,0.0,1,0.0,1,0.0,1
8857,max_ml,30,30,1,3,0.05,0.95,0.9375096676044092,40,0.0,1,0.0,1,0.0,1
8858,max_ml,30,30,1,3,0.05,0.95,0.9238442915468824,10,0.0,1,0.0,1,0.0,1
8859,max_ml,30,30,1,3,0.05,0.95,0.936546484222066,17,0.0,1,0.0,1,0.0,1
8860,max_ml,30,30,1,3,0.05,0.95,0.91988543393015,10,1.0,1,1.0,1,1.0,1
8861,max_ml,30,30,1,3,0.05,0.95,0.9348521422332888,20,0.0,1,0.0,1,0.0,1
8862,max_ml,30,30,1,3,0.05,0.95,0.9120247742269698,15,0.0,1,0.0,1,0.0,1
8863,max_ml,30,30,1,3,0.05,0.95,0.9274456497173588,13,0.0,1,0.0,1,0.0,1
8864,max_ml,30,30,1,3,0.05,0.95,0.9485449467385229,18,0.0,1,0.0,1,0.0,1
8865,max_ml,30,30,1,3,0.05,0.95,0.9452773182656824,32,0.0,1,0.0,1,0.0,1
8866,max_ml,30,30,1,3,0.05,0.95,0.9256932936489428,8,1.0,1,1.0,1,1.0,1
8867,max_ml,30,30,1,3,0.05,0.95,0.9428146946082516,37,0.0,1,0.0,1,0.0,1
8868,max_ml,30,30,1,3,0.05,0.95,0.8958576949112937,15,0.0,1,0.0,1,0.0,1
8869,max_ml,30,30,1,3,0.05,0.95,0.8961955054286886,23,0.0,0,0.0,0,1.0,1
8870,max_ml,30,30,1,3,0.05,0.95,0.8491376228179071,32,0.0,1,0.0,1,0.0,1
8871,max_ml,30,30,1,3,0.05,0.95,0.90872312750216,22,0.0,1,0.0,1,0.0,1
8872,max_ml,30,30,1,3,0.05,0.95,0.9451525159146802,12,0.0,1,0.0,1,0.0,1
8873,max_ml,30,30,1,3,0.05,0.95,0.9455252636390652,23,0.0,1,0.0,1,0.0,1
8874,max_ml,30,30,1,3,0.05,0.95,0.8857908924890652,13,1.0,1,1.0,1,1.0,1
8875,max_ml,30,30,1,3,0.05,0.95,0.9475224907115972,19,0.0,1,0.0,1,0.0,1
8876,max_ml,30,30,1,3,0.05,0.95,0.9451789235129896,36,0.0,1,0.0,1,0.0,1
8877,max_ml,30,30,1,3,0.05,0.95,0.8703417040598085,19,1.0,1,1.0,1,1.0,1
8878,max_ml,30,30,1,3,0.05,0.95,0.9476547462965944,60,0.0,1,0.0,1,0.0,1
8879,max_ml,30,30,1,3,0.05,0.95,0.8978544032144323,9,0.0,0,0.0,0,1.0,1
8880,max_ml,30,30,1,3,0.05,0.95,0.9414029860463458,27,0.0,1,0.0,1,0.0,1
8881,max_ml,30,30,1,3,0.05,0.95,0.9437885079984776,13,0.0,1,0.0,1,0.0,1
8882,max_ml,30,30,1,3,0.05,0.95,0.9090208095149775,19,0.0,1,0.0,1,0.0,1
8883,max_ml,30,30,1,3,0.05,0.95,0.937870423170793,27,0.0,1,0.0,1,0.0,1
8884,max_ml,30,30,1,3,0.05,0.95,0.9048998260526854,18,0.0,1,0.0,1,0.0,1
8885,max_ml,30,30,1,3,0.05,0.95,0.9392930017707964,9,1.0,1,1.0,1,1.0,1
8886,max_ml,30,30,1,3,0.05,0.95,0.9326108271550902,16,0.0,1,0.0,1,0.0,1
8887,max_ml,30,30,1,3,0.05,0.95,0.8717587441270706,26,0.0,0,1.0,1,1.0,1
8888,max_ml,30,30,1,3,0.05,0.95,0.9393578966180408,8,1.0,1,1.0,1,1.0,1
8889,max_ml,30,30,1,3,0.05,0.95,0.91819912239432,20,0.0,0,1.0,1,0.0,0
8890,max_ml,30,30,1,3,0.05,0.95,0.916829064457519,22,0.0,1,0.0,1,0.0,1
8891,max_ml,30,30,1,3,0.05,0.95,0.9427505288420664,44,0.0,1,0.0,1,0.0,1
8892,max_ml,30,30,1,3,0.05,0.95,0.9138047502049816,29,0.0,1,0.0,1,0.0,1
8893,max_ml,30,30,1,3,0.05,0.95,0.9337015709976162,7,1.0,1,1.0,1,1.0,1
8894,max_ml,30,30,1,3,0.05,0.95,0.937939391150143,24,0.0,1,0.0,1,0.0,1
8895,max_ml,30,30,1,3,0.05,0.95,0.9369176748912376,11,0.0,1,0.0,1,0.0,1
8896,max_ml,30,30,1,3,0.05,0.95,0.8933635312652868,8,1.0,1,1.0,1,1.0,1
8897,max_ml,30,30,1,3,0.05,0.95,0.9050550765070442,17,0.0,1,0.0,1,0.0,1
8898,max_ml,30,30,1,3,0.05,0.95,0.9475975974027836,50,0.0,1,0.0,1,0.0,1
8899,max_ml,30,30,1,3,0.05,0.95,0.942077353403296,15,0.0,1,0.0,1,0.0,1
8900,max_ml,30,30,1,3,0.05,0.95,0.9474484312045772,11,0.0,1,0.0,1,0.0,1
8901,max_ml,30,30,1,3,0.05,0.95,0.870914176612219,13,1.0,1,1.0,1,1.0,1
8902,max_ml,30,30,1,3,0.05,0.95,0.948211389873204,20,0.0,1,0.0,1,0.0,1
8903,max_ml,30,30,1,3,0.05,0.95,0.9140376961070223,30,0.0,1,0.0,1,0.0,1
8904,max_ml,30,30,1,3,0.05,0.95,0.8721330388955627,28,0.0,1,0.0,1,0.0,1
8905,max_ml,30,30,1,3,0.05,0.95,0.9023168469303592,18,0.0,1,0.0,1,0.0,1
8906,max_ml,30,30,1,3,0.05,0.95,0.9310410614771396,20,0.0,0,0.0,0,1.0,1
8907,max_ml,30,30,1,3,0.05,0.95,0.9077752472558864,15,0.0,0,1.0,1,0.0,0
8908,max_ml,30,30,1,3,0.05,0.95,0.8854231394060804,20,0.0,1,0.0,1,0.0,1
8909,max_ml,30,30,1,3,0.05,0.95,0.9364816571440588,33,0.0,1,0.0,1,0.0,1
8910,max_ml,30,30,1,3,0.05,0.95,0.9366491104884446,14,0.0,0,1.0,1,0.0,0
8911,max_ml,30,30,1,3,0.05,0.95,0.8543120910037009,16,0.0,1,0.0,1,0.0,1
8912,max_ml,30,30,1,3,0.05,0.95,0.9259378051185988,7,1.0,1,1.0,1,1.0,1
8913,max_ml,30,30,1,3,0.05,0.95,0.939971755552645,18,1.0,1,1.0,1,1.0,1
8914,max_ml,30,30,1,3,0.05,0.95,0.9472095938559658,54,0.0,1,0.0,1,0.0,1
8915,max_ml,30,30,1,3,0.05,0.95,0.9162200111196672,13,0.0,1,0.0,1,0.0,1
8916,max_ml,30,30,1,3,0.05,0.95,0.9435455988012134,15,0.0,1,0.0,1,0.0,1
8917,max_ml,30,30,1,3,0.05,0.95,0.9472967175376812,17,0.0,1,0.0,1,0.0,1
8918,max_ml,30,30,1,3,0.05,0.95,0.8996038445456065,11,0.0,1,0.0,1,0.0,1
8919,max_ml,30,30,1,3,0.05,0.95,0.9085922987843515,5,1.0,1,1.0,1,1.0,1
8920,max_ml,30,30,1,3,0.05,0.95,0.9326867688933984,78,0.0,1,0.0,1,0.0,1
8921,max_ml,30,30,1,3,0.05,0.95,0.9158177931664964,16,0.0,1,0.0,1,0.0,1
8922,max_ml,30,30,1,3,0.05,0.95,0.9424081274395156,42,0.0,1,0.0,1,0.0,1
8923,max_ml,30,30,1,3,0.05,0.95,0.9414524271295164,20,0.0,1,0.0,1,0.0,1
8924,max_ml,30,30,1,3,0.05,0.95,0.9328414719513224,10,0.0,1,0.0,1,0.0,1
8925,max_ml,30,30,1,3,0.05,0.95,0.9384742416969556,48,0.0,1,0.0,1,0.0,1
8926,max_ml,30,30,1,3,0.05,0.95,0.9461304609836628,35,0.0,1,0.0,1,0.0,1
8927,max_ml,30,30,1,3,0.05,0.95,0.927676499140272,84,0.0,1,0.0,1,0.0,1
8928,max_ml,30,30,1,3,0.05,0.95,0.939930500168636,19,0.0,1,0.0,1,0.0,1
8929,max_ml,30,30,1,3,0.05,0.95,0.9162299237694462,46,0.0,1,0.0,1,0.0,1
8930,max_ml,30,30,1,3,0.05,0.95,0.9452276930064328,58,0.0,1,0.0,1,0.0,1
8931,max_ml,30,30,1,3,0.05,0.95,0.91804264137944,37,0.0,1,0.0,1,0.0,1
8932,max_ml,30,30,1,3,0.05,0.95,0.898880410935653,16,0.0,1,0.0,1,0.0,1
8933,max_ml,30,30,1,3,0.05,0.95,0.9355864359154628,32,0.0,1,0.0,1,0.0,1
8934,max_ml,30,30,1,3,0.05,0.95,0.9414049887939624,26,0.0,1,0.0,1,0.0,1
8935,max_ml,30,30,1,3,0.05,0.95,0.9338668097284152,31,0.0,1,0.0,1,0.0,1
8936,max_ml,30,30,1,3,0.05,0.95,0.9497085113490362,38,0.0,1,0.0,1,0.0,1
8937,max_ml,30,30,1,3,0.05,0.95,0.9351871043422066,23,0.0,1,0.0,1,0.0,1
8938,max_ml,30,30,1,3,0.05,0.95,0.9358275188306254,9,0.0,0,1.0,1,1.0,1
8939,max_ml,30,30,1,3,0.05,0.95,0.9322316498522883,21,0.0,1,0.0,1,0.0,1
8940,max_ml,30,30,1,3,0.05,0.95,0.9132440963199993,9,1.0,1,1.0,1,1.0,1
8941,max_ml,30,30,1,3,0.05,0.95,0.9091037941226332,8,1.0,1,1.0,1,1.0,1
8942,max_ml,30,30,1,3,0.05,0.95,0.9302938180423438,14,0.0,1,0.0,1,0.0,1
8943,max_ml,30,30,1,3,0.05,0.95,0.8663146508597691,17,0.0,0,1.0,1,0.0,0
8944,max_ml,30,30,1,3,0.05,0.95,0.9277450695714212,33,0.0,1,0.0,1,0.0,1
8945,max_ml,30,30,1,3,0.05,0.95,0.925849123975002,17,0.0,1,0.0,1,0.0,1
8946,max_ml,30,30,1,3,0.05,0.95,0.926069817393621,13,0.0,1,0.0,1,0.0,1
8947,max_ml,30,30,1,3,0.05,0.95,0.9496141363626852,13,0.0,1,0.0,1,0.0,1
8948,max_ml,30,30,1,3,0.05,0.95,0.920133383877084,11,0.0,0,1.0,1,1.0,1
8949,max_ml,30,30,1,3,0.05,0.95,0.9435028743011786,25,0.0,1,0.0,1,0.0,1
8950,max_ml,30,30,1,3,0.05,0.95,0.948943860081839,39,0.0,1,0.0,1,0.0,1
8951,max_ml,30,30,1,3,0.05,0.95,0.9390391867921064,16,0.0,1,0.0,1,0.0,1
8952,max_ml,30,30,1,3,0.05,0.95,0.908808892782504,22,0.0,1,0.0,1,0.0,1
8953,max_ml,30,30,1,3,0.05,0.95,0.9130154073457402,4,1.0,1,1.0,1,1.0,1
8954,max_ml,30,30,1,3,0.05,0.95,0.94876994499126,16,0.0,1,0.0,1,0.0,1
8955,max_ml,30,30,1,3,0.05,0.95,0.9092020482080148,12,1.0,1,1.0,1,0.0,0
8956,max_ml,30,30,1,3,0.05,0.95,0.9126843627573548,12,0.0,1,0.0,1,0.0,1
8957,max_ml,30,30,1,3,0.05,0.95,0.945405912414264,35,0.0,1,0.0,1,0.0,1
8958,max_ml,30,30,1,3,0.05,0.95,0.947200238115064,8,1.0,1,1.0,1,0.0,0
8959,max_ml,30,30,1,3,0.05,0.95,0.9444837327786528,12,0.0,1,0.0,1,0.0,1
8960,max_ml,30,30,1,3,0.05,0.95,0.9404076906915912,19,0.0,1,0.0,1,0.0,1
8961,max_ml,30,30,1,3,0.05,0.95,0.942510587261989,7,1.0,1,1.0,1,1.0,1
8962,max_ml,30,30,1,3,0.05,0.95,0.9260263111644312,35,0.0,1,0.0,1,0.0,1
8963,max_ml,30,30,1,3,0.05,0.95,0.9091983502424248,10,1.0,1,1.0,1,1.0,1
8964,max_ml,30,30,1,3,0.05,0.95,0.9348650746396178,46,0.0,1,0.0,1,0.0,1
8965,max_ml,30,30,1,3,0.05,0.95,0.946579196217297,10,1.0,1,0.0,0,0.0,0
8966,max_ml,30,30,1,3,0.05,0.95,0.9085405960331544,12,1.0,1,1.0,1,0.0,0
8967,max_ml,30,30,1,3,0.05,0.95,0.9421291360215398,9,0.0,1,0.0,1,0.0,1
8968,max_ml,30,30,1,3,0.05,0.95,0.9297615664913434,36,0.0,1,0.0,1,0.0,1
8969,max_ml,30,30,1,3,0.05,0.95,0.8667913688880414,9,1.0,1,1.0,1,1.0,1
8970,max_ml,30,30,1,3,0.05,0.95,0.9457873393001228,125,0.0,1,0.0,1,0.0,1
8971,max_ml,30,30,1,3,0.05,0.95,0.8932275462429122,13,0.0,1,0.0,1,0.0,1
8972,max_ml,30,30,1,3,0.05,0.95,0.9062606125698536,13,0.0,1,0.0,1,0.0,1
8973,max_ml,30,30,1,3,0.05,0.95,0.9244283668257366,58,0.0,1,0.0,1,0.0,1
8974,max_ml,30,30,1,3,0.05,0.95,0.9282511582959132,36,0.0,1,0.0,1,0.0,1
8975,max_ml,30,30,1,3,0.05,0.95,0.8443073060700713,8,1.0,1,1.0,1,1.0,1
8976,max_ml,30,30,1,3,0.05,0.95,0.929155513831309,8,1.0,1,1.0,1,1.0,1
8977,max_ml,30,30,1,3,0.05,0.95,0.9351177561341124,62,0.0,1,0.0,1,0.0,1
8978,max_ml,30,30,1,3,0.05,0.95,0.9394336647304704,31,0.0,1,0.0,1,0.0,1
8979,max_ml,30,30,1,3,0.05,0.95,0.8812749592424168,16,0.0,1,0.0,1,0.0,1
8980,max_ml,30,30,1,3,0.05,0.95,0.8913468373502184,13,0.0,1,0.0,1,0.0,1
8981,max_ml,30,30,1,3,0.05,0.95,0.9406542644334688,12,0.0,1,0.0,1,0.0,1
8982,max_ml,30,30,1,3,0.05,0.95,0.9301487730217728,16,0.0,1,0.0,1,0.0,1
8983,max_ml,30,30,1,3,0.05,0.95,0.8551204835226119,9,1.0,1,1.0,1,1.0,1
8984,max_ml,30,30,1,3,0.05,0.95,0.9192512743103524,12,0.0,1,0.0,1,0.0,1
8985,max_ml,30,30,1,3,0.05,0.95,0.9480877566589048,32,0.0,0,0.0,0,1.0,1
8986,max_ml,30,30,1,3,0.05,0.95,0.9427385866722772,17,0.0,1,0.0,1,0.0,1
8987,max_ml,30,30,1,3,0.05,0.95,0.9400853182023818,16,0.0,1,0.0,1,0.0,1
8988,max_ml,30,30,1,3,0.05,0.95,0.8664296025601967,9,1.0,1,1.0,1,1.0,1
8989,max_ml,30,30,1,3,0.05,0.95,0.9298276732131312,9,0.0,0,0.0,0,1.0,1
8990,max_ml,30,30,1,3,0.05,0.95,0.9180672493416367,20,0.0,1,0.0,1,0.0,1
8991,max_ml,30,30,1,3,0.05,0.95,0.9404718801261808,10,1.0,1,0.0,0,0.0,0
8992,max_ml,30,30,1,3,0.05,0.95,0.9162564832099532,15,0.0,1,0.0,1,0.0,1
8993,max_ml,30,30,1,3,0.05,0.95,0.8935107018258229,4,1.0,1,1.0,1,1.0,1
8994,max_ml,30,30,1,3,0.05,0.95,0.8631392380805005,12,0.0,1,0.0,1,0.0,1
8995,max_ml,30,30,1,3,0.05,0.95,0.9469399834414453,11,0.0,0,1.0,1,0.0,0
8996,max_ml,30,30,1,3,0.05,0.95,0.8841173013099356,9,1.0,1,0.0,0,0.0,0
8997,max_ml,30,30,1,3,0.05,0.95,0.9361847287191524,14,0.0,1,0.0,1,0.0,1
8998,max_ml,30,30,1,3,0.05,0.95,0.923208358394108,8,1.0,1,1.0,1,1.0,1
8999,max_ml,30,30,1,3,0.05,0.95,0.917346191855684,16,0.0,1,0.0,1,0.0,1
9000,max_ml,30,30,1,3,0.05,0.95,0.9307171128542254,33,0.0,1,0.0,1,0.0,1
9001,max_ml,30,30,1,3,0.05,0.95,0.9434059978654192,54,0.0,1,0.0,1,0.0,1
9002,max_ml,30,30,1,3,0.05,0.95,0.9155345384746496,17,0.0,1,0.0,1,0.0,1
9003,max_ml,30,30,1,3,0.05,0.95,0.9487323151866514,18,0.0,1,0.0,1,0.0,1
9004,max_ml,30,30,1,3,0.05,0.95,0.936472130926138,26,0.0,1,0.0,1,0.0,1
9005,max_ml,30,30,1,3,0.05,0.95,0.8835166452269619,7,1.0,1,1.0,1,1.0,1
9006,max_ml,30,30,1,3,0.05,0.95,0.9442817908576492,15,0.0,1,0.0,1,0.0,1
9007,max_ml,30,30,1,3,0.05,0.95,0.9244577012163392,24,0.0,1,0.0,1,0.0,1
9008,max_ml,30,30,1,3,0.05,0.95,0.941615158064828,41,0.0,1,0.0,1,0.0,1
9009,max_ml,30,30,1,3,0.05,0.95,0.923479685245413,21,0.0,1,0.0,1,0.0,1
9010,max_ml,30,30,1,3,0.05,0.95,0.9354914013794547,9,0.0,1,0.0,1,0.0,1
9011,max_ml,30,30,1,3,0.05,0.95,0.9484310835894822,17,0.0,1,0.0,1,0.0,1
9012,max_ml,30,30,1,3,0.05,0.95,0.8946693662676874,11,0.0,1,0.0,1,0.0,1
9013,max_ml,30,30,1,3,0.05,0.95,0.8879862890680652,8,0.0,1,0.0,1,0.0,1
9014,max_ml,30,30,1,3,0.05,0.95,0.8969037814457228,18,0.0,1,0.0,1,0.0,1
9015,max_ml,30,30,1,3,0.05,0.95,0.9316888434956502,46,0.0,1,0.0,1,0.0,1
9016,max_ml,30,30,1,3,0.05,0.95,0.9399495136201282,16,0.0,0,0.0,0,1.0,1
9017,max_ml,30,30,1,3,0.05,0.95,0.934915945941418,14,1.0,1,1.0,1,1.0,1
9018,max_ml,30,30,1,3,0.05,0.95,0.934696216602378,44,0.0,1,0.0,1,0.0,1
9019,max_ml,30,30,1,3,0.05,0.95,0.9461602933596452,13,0.0,1,0.0,1,0.0,1
9020,max_ml,30,30,1,3,0.05,0.95,0.9206823175106577,25,0.0,1,0.0,1,0.0,1
9021,max_ml,30,30,1,3,0.05,0.95,0.9266398985793513,8,1.0,1,1.0,1,1.0,1
9022,max_ml,30,30,1,3,0.05,0.95,0.9074294508401246,14,0.0,1,0.0,1,0.0,1
9023,max_ml,30,30,1,3,0.05,0.95,0.9306068503175832,33,0.0,1,0.0,1,0.0,1
9024,max_ml,30,30,1,3,0.05,0.95,0.94539865024508,43,0.0,1,0.0,1,0.0,1
9025,max_ml,30,30,1,3,0.05,0.95,0.9462445467790244,17,0.0,1,0.0,1,0.0,1
9026,max_ml,30,30,1,3,0.05,0.95,0.9371201979463084,10,0.0,1,0.0,1,0.0,1
9027,max_ml,30,30,1,3,0.05,0.95,0.9372000573074027,14,0.0,1,0.0,1,0.0,1
9028,max_ml,30,30,1,3,0.05,0.95,0.9312657925762052,35,0.0,1,0.0,1,0.0,1
9029,max_ml,30,30,1,3,0.05,0.95,0.9429862640729796,13,0.0,1,0.0,1,0.0,1
9030,max_ml,30,30,1,3,0.05,0.95,0.9183468093895792,40,0.0,1,0.0,1,0.0,1
9031,max_ml,30,30,1,3,0.05,0.95,0.934866655666783,60,0.0,1,0.0,1,0.0,1
9032,max_ml,30,30,1,3,0.05,0.95,0.9385871335203768,26,0.0,1,0.0,1,0.0,1
9033,max_ml,30,30,1,3,0.05,0.95,0.9226162831814456,18,0.0,1,0.0,1,0.0,1
9034,max_ml,30,30,1,3,0.05,0.95,0.9152158821768024,9,1.0,1,0.0,0,1.0,1
9035,max_ml,30,30,1,3,0.05,0.95,0.9414322396513792,16,0.0,1,0.0,1,0.0,1
9036,max_ml,30,30,1,3,0.05,0.95,0.947559946050196,11,0.0,1,0.0,1,0.0,1
9037,max_ml,30,30,1,3,0.05,0.95,0.9242262594903548,13,0.0,1,0.0,1,0.0,1
9038,max_ml,30,30,1,3,0.05,0.95,0.8876492966797512,19,0.0,1,0.0,1,0.0,1
9039,max_ml,30,30,1,3,0.05,0.95,0.8845529023720885,18,0.0,1,0.0,1,0.0,1
9040,max_ml,30,30,1,3,0.05,0.95,0.9404398737974448,11,0.0,1,0.0,1,0.0,1
9041,max_ml,30,30,1,3,0.05,0.95,0.9355462032695132,12,0.0,1,0.0,1,0.0,1
9042,max_ml,30,30,1,3,0.05,0.95,0.9183731235925044,9,1.0,1,1.0,1,1.0,1
9043,max_ml,30,30,1,3,0.05,0.95,0.945325250047278,18,0.0,1,0.0,1,0.0,1
9044,max_ml,30,30,1,3,0.05,0.95,0.9330648383961052,8,0.0,1,0.0,1,0.0,1
9045,max_ml,30,30,1,3,0.05,0.95,0.9413812605117708,42,0.0,1,0.0,1,0.0,1
9046,max_ml,30,30,1,3,0.05,0.95,0.9387440347664102,13,0.0,1,0.0,1,0.0,1
9047,max_ml,30,30,1,3,0.05,0.95,0.943225372479492,15,0.0,1,0.0,1,0.0,1
9048,max_ml,30,30,1,3,0.05,0.95,0.9079679494597444,12,0.0,1,0.0,1,0.0,1
9049,max_ml,30,30,1,3,0.05,0.95,0.9496754021213116,49,0.0,1,0.0,1,0.0,1
9050,max_ml,30,30,1,3,0.05,0.95,0.9305687310649892,60,0.0,1,0.0,1,0.0,1
9051,max_ml,30,30,1,3,0.05,0.95,0.9453101743161572,47,0.0,1,0.0,1,0.0,1
9052,max_ml,30,30,1,3,0.05,0.95,0.9497451559864007,23,0.0,1,0.0,1,0.0,1
9053,max_ml,30,30,1,3,0.05,0.95,0.9442293349646544,38,0.0,1,0.0,1,0.0,1
9054,max_ml,30,30,1,3,0.05,0.95,0.9218427784964562,19,0.0,1,0.0,1,0.0,1
9055,max_ml,30,30,1,3,0.05,0.95,0.9406050660479202,53,0.0,1,0.0,1,0.0,1
9056,max_ml,30,30,1,3,0.05,0.95,0.8955654553804606,17,0.0,1,0.0,1,0.0,1
9057,max_ml,30,30,1,3,0.05,0.95,0.939298260435546,18,0.0,1,0.0,1,0.0,1
9058,max_ml,30,30,1,3,0.05,0.95,0.9194501877704804,20,0.0,1,0.0,1,0.0,1
9059,max_ml,30,30,1,3,0.05,0.95,0.9287021747704074,30,0.0,1,0.0,1,0.0,1
9060,max_ml,30,30,1,3,0.05,0.95,0.8783148060715529,14,0.0,1,0.0,1,0.0,1
9061,max_ml,30,30,1,3,0.05,0.95,0.9345433565378586,26,0.0,1,0.0,1,0.0,1
9062,max_ml,30,30,1,3,0.05,0.95,0.9085752067243008,10,0.0,0,0.0,0,1.0,1
9063,max_ml,30,30,1,3,0.05,0.95,0.927837227703526,19,0.0,1,0.0,1,0.0,1
9064,max_ml,30,30,1,3,0.05,0.95,0.9457245382644368,96,0.0,1,0.0,1,0.0,1
9065,max_ml,30,30,1,3,0.05,0.95,0.9420795229945748,6,1.0,1,1.0,1,1.0,1
9066,max_ml,30,30,1,3,0.05,0.95,0.8751949248220342,26,0.0,1,0.0,1,0.0,1
9067,max_ml,30,30,1,3,0.05,0.95,0.9153676310772064,33,0.0,1,0.0,1,0.0,1
9068,max_ml,30,30,1,3,0.05,0.95,0.9477059155120808,29,0.0,1,0.0,1,0.0,1
9069,max_ml,30,30,1,3,0.05,0.95,0.923034480542283,13,0.0,1,0.0,1,0.0,1
9070,max_ml,30,30,1,3,0.05,0.95,0.9444325808458168,14,0.0,1,0.0,1,0.0,1
9071,max_ml,30,30,1,3,0.05,0.95,0.906993961846741,20,0.0,1,0.0,1,0.0,1
9072,max_ml,30,30,1,3,0.05,0.95,0.9489356089092118,19,0.0,1,0.0,1,0.0,1
9073,max_ml,30,30,1,3,0.05,0.95,0.9478786448095144,11,0.0,1,0.0,1,0.0,1
9074,max_ml,30,30,1,3,0.05,0.95,0.921402504713029,28,0.0,1,0.0,1,0.0,1
9075,max_ml,30,30,1,3,0.05,0.95,0.8853646045725413,10,0.0,1,0.0,1,0.0,1
9076,max_ml,30,30,1,3,0.05,0.95,0.9447741231775084,25,0.0,1,0.0,1,0.0,1
9077,max_ml,30,30,1,3,0.05,0.95,0.900847188139866,10,1.0,1,1.0,1,1.0,1
9078,max_ml,30,30,1,3,0.05,0.95,0.9421128580029082,25,0.0,1,0.0,1,0.0,1
9079,max_ml,30,30,1,3,0.05,0.95,0.9350632573127812,23,0.0,1,0.0,1,0.0,1
9080,max_ml,30,30,1,3,0.05,0.95,0.9256886729712832,31,0.0,1,0.0,1,0.0,1
9081,max_ml,30,30,1,3,0.05,0.95,0.9385480467336156,23,0.0,1,0.0,1,0.0,1
9082,max_ml,30,30,1,3,0.05,0.95,0.9497130985420748,25,0.0,1,0.0,1,0.0,1
9083,max_ml,30,30,1,3,0.05,0.95,0.8790706521428314,22,0.0,1,0.0,1,0.0,1
9084,max_ml,30,30,1,3,0.05,0.95,0.9405213066873872,20,0.0,1,0.0,1,0.0,1
9085,max_ml,30,30,1,3,0.05,0.95,0.9381836544745152,27,0.0,1,0.0,1,0.0,1
9086,max_ml,30,30,1,3,0.05,0.95,0.9149633474925916,25,0.0,1,0.0,1,0.0,1
9087,max_ml,30,30,1,3,0.05,0.95,0.945322937285618,21,0.0,1,0.0,1,0.0,1
9088,max_ml,30,30,1,3,0.05,0.95,0.9036832050646296,7,1.0,1,1.0,1,1.0,1
9089,max_ml,30,30,1,3,0.05,0.95,0.944951337806657,23,0.0,1,0.0,1,0.0,1
9090,max_ml,30,30,1,3,0.05,0.95,0.900234255503212,18,0.0,1,0.0,1,0.0,1
9091,max_ml,30,30,1,3,0.05,0.95,0.9153409770126388,16,0.0,1,0.0,1,0.0,1
9092,max_ml,30,30,1,3,0.05,0.95,0.9407202613858732,14,0.0,1,0.0,1,0.0,1
9093,max_ml,30,30,1,3,0.05,0.95,0.9193687187668524,12,0.0,1,0.0,1,0.0,1
9094,max_ml,30,30,1,3,0.05,0.95,0.9103120267099056,30,0.0,1,0.0,1,0.0,1
9095,max_ml,30,30,1,3,0.05,0.95,0.937273808288027,23,0.0,1,0.0,1,0.0,1
9096,max_ml,30,30,1,3,0.05,0.95,0.8807302784647371,8,0.0,0,0.0,0,1.0,1
9097,max_ml,30,30,1,3,0.05,0.95,0.9367358630366812,14,0.0,1,0.0,1,0.0,1
9098,max_ml,30,30,1,3,0.05,0.95,0.8951991175493034,15,0.0,1,0.0,1,0.0,1
9099,max_ml,30,30,1,3,0.05,0.95,0.8906311719736452,17,0.0,1,0.0,1,0.0,1
9100,max_ml,30,30,1,3,0.05,0.95,0.932747982483045,55,0.0,1,0.0,1,0.0,1
9101,max_ml,30,30,1,3,0.05,0.95,0.9409004002962336,21,0.0,1,0.0,1,0.0,1
9102,max_ml,30,30,1,3,0.05,0.95,0.9469144557506604,6,1.0,1,1.0,1,0.0,0
9103,max_ml,30,30,1,3,0.05,0.95,0.9330791039251616,39,0.0,1,0.0,1,0.0,1
9104,max_ml,30,30,1,3,0.05,0.95,0.9228856847630424,22,0.0,1,0.0,1,0.0,1
9105,max_ml,30,30,1,3,0.05,0.95,0.9339174000896332,6,1.0,1,1.0,1,1.0,1
9106,max_ml,30,30,1,3,0.05,0.95,0.9206979045180316,18,0.0,1,0.0,1,0.0,1
9107,max_ml,30,30,1,3,0.05,0.95,0.8882467152959058,28,0.0,1,0.0,1,0.0,1
9108,max_ml,30,30,1,3,0.05,0.95,0.9344347754457868,29,0.0,1,0.0,1,0.0,1
9109,max_ml,30,30,1,3,0.05,0.95,0.8505623674574604,13,1.0,1,1.0,1,1.0,1
9110,max_ml,30,30,1,3,0.05,0.95,0.910250190020179,12,0.0,0,0.0,0,1.0,1
9111,max_ml,30,30,1,3,0.05,0.95,0.9217880120516024,14,0.0,1,0.0,1,0.0,1
9112,max_ml,30,30,1,3,0.05,0.95,0.9323478966115206,27,0.0,1,0.0,1,0.0,1
9113,max_ml,30,30,1,3,0.05,0.95,0.9118334550006708,37,0.0,1,0.0,1,0.0,1
9114,max_ml,30,30,1,3,0.05,0.95,0.8591390646061414,21,0.0,1,0.0,1,0.0,1
9115,max_ml,30,30,1,3,0.05,0.95,0.9339115237678698,45,0.0,1,0.0,1,0.0,1
9116,max_ml,30,30,1,3,0.05,0.95,0.9428652288919332,21,0.0,1,0.0,1,0.0,1
9117,max_ml,30,30,1,3,0.05,0.95,0.9250170879272208,12,0.0,1,0.0,1,0.0,1
9118,max_ml,30,30,1,3,0.05,0.95,0.9325821343674142,28,0.0,1,0.0,1,0.0,1
9119,max_ml,30,30,1,3,0.05,0.95,0.8712117563089788,8,1.0,1,1.0,1,1.0,1
9120,max_ml,30,30,1,3,0.05,0.95,0.924009145587662,36,0.0,1,0.0,1,0.0,1
9121,max_ml,30,30,1,3,0.05,0.95,0.8071134618785593,12,1.0,1,1.0,1,0.0,0
9122,max_ml,30,30,1,3,0.05,0.95,0.9094022241421396,10,1.0,1,1.0,1,0.0,0
9123,max_ml,30,30,1,3,0.05,0.95,0.939416615164273,36,0.0,1,0.0,1,0.0,1
9124,max_ml,30,30,1,3,0.05,0.95,0.9301563757377164,17,0.0,1,0.0,1,0.0,1
9125,max_ml,30,30,1,3,0.05,0.95,0.9498347064093502,13,0.0,1,0.0,1,0.0,1
9126,max_ml,30,30,1,3,0.05,0.95,0.9318346950742712,32,0.0,1,0.0,1,0.0,1
9127,max_ml,30,30,1,3,0.05,0.95,0.8298909668622912,8,1.0,1,1.0,1,1.0,1
9128,max_ml,30,30,1,3,0.05,0.95,0.9371631922679352,22,0.0,1,0.0,1,0.0,1
9129,max_ml,30,30,1,3,0.05,0.95,0.9451822694236404,86,0.0,1,0.0,1,0.0,1
9130,max_ml,30,30,1,3,0.05,0.95,0.921462544615674,20,0.0,1,0.0,1,0.0,1
9131,max_ml,30,30,1,3,0.05,0.95,0.9385589169293436,54,0.0,1,0.0,1,0.0,1
9132,max_ml,30,30,1,3,0.05,0.95,0.9044966808518856,21,0.0,1,0.0,1,0.0,1
9133,max_ml,30,30,1,3,0.05,0.95,0.933794096824802,18,0.0,1,0.0,1,0.0,1
9134,max_ml,30,30,1,3,0.05,0.95,0.8924729763441797,5,1.0,1,1.0,1,1.0,1
9135,max_ml,30,30,1,3,0.05,0.95,0.8880220316276269,13,0.0,1,0.0,1,0.0,1
9136,max_ml,30,30,1,3,0.05,0.95,0.93481441165115,10,0.0,0,1.0,1,1.0,1
9137,max_ml,30,30,1,3,0.05,0.95,0.935965036211041,25,0.0,1,0.0,1,0.0,1
9138,max_ml,30,30,1,3,0.05,0.95,0.889926828159553,13,0.0,1,0.0,1,0.0,1
9139,max_ml,30,30,1,3,0.05,0.95,0.9151632638922128,27,0.0,1,0.0,1,0.0,1
9140,max_ml,30,30,1,3,0.05,0.95,0.9270651821286376,25,0.0,1,0.0,1,0.0,1
9141,max_ml,30,30,1,3,0.05,0.95,0.9290338536531616,10,1.0,1,0.0,0,0.0,0
9142,max_ml,30,30,1,3,0.05,0.95,0.8989789469147806,10,1.0,1,1.0,1,1.0,1
9143,max_ml,30,30,1,3,0.05,0.95,0.9010246305328226,20,0.0,1,0.0,1,0.0,1
9144,max_ml,30,30,1,3,0.05,0.95,0.9476132991701278,35,0.0,1,0.0,1,0.0,1
9145,max_ml,30,30,1,3,0.05,0.95,0.9408058078019618,20,0.0,1,0.0,1,0.0,1
9146,max_ml,30,30,1,3,0.05,0.95,0.9379124299749938,41,0.0,1,0.0,1,0.0,1
9147,max_ml,30,30,1,3,0.05,0.95,0.9086246689670048,11,0.0,1,0.0,1,0.0,1
9148,max_ml,30,30,1,3,0.05,0.95,0.9361390004970152,11,0.0,1,0.0,1,0.0,1
9149,max_ml,30,30,1,3,0.05,0.95,0.9417014629521115,36,0.0,1,0.0,1,0.0,1
9150,max_ml,30,30,1,3,0.05,0.95,0.937758019169008,27,0.0,1,0.0,1,0.0,1
9151,max_ml,30,30,1,3,0.05,0.95,0.9211891774219966,41,0.0,1,0.0,1,0.0,1
9152,max_ml,30,30,1,3,0.05,0.95,0.9280757022697932,29,0.0,1,0.0,1,0.0,1
9153,max_ml,30,30,1,3,0.05,0.95,0.9044064489046884,12,0.0,1,0.0,1,0.0,1
9154,max_ml,30,30,1,3,0.05,0.95,0.9462425000161752,11,0.0,0,1.0,1,0.0,0
9155,max_ml,30,30,1,3,0.05,0.95,0.9272011722046832,12,0.0,0,1.0,1,0.0,0
9156,max_ml,30,30,1,3,0.05,0.95,0.9221021715995334,11,0.0,1,0.0,1,0.0,1
9157,max_ml,30,30,1,3,0.05,0.95,0.9119817810010252,10,1.0,1,1.0,1,0.0,0
9158,max_ml,30,30,1,3,0.05,0.95,0.94162837023733,24,0.0,1,0.0,1,0.0,1
9159,max_ml,30,30,1,3,0.05,0.95,0.911601504219953,7,1.0,1,1.0,1,1.0,1
9160,max_ml,30,30,1,3,0.05,0.95,0.944090927449422,50,0.0,1,0.0,1,0.0,1
9161,max_ml,30,30,1,3,0.05,0.95,0.9164547317294246,17,0.0,1,0.0,1,0.0,1
9162,max_ml,30,30,1,3,0.05,0.95,0.9472745498963828,13,0.0,1,0.0,1,0.0,1
9163,max_ml,30,30,1,3,0.05,0.95,0.948653410793782,38,0.0,1,0.0,1,0.0,1
9164,max_ml,30,30,1,3,0.05,0.95,0.9494684912764928,12,0.0,1,0.0,1,0.0,1
9165,max_ml,30,30,1,3,0.05,0.95,0.9461522708515444,24,0.0,1,0.0,1,0.0,1
9166,max_ml,30,30,1,3,0.05,0.95,0.9315357605736504,36,0.0,1,0.0,1,0.0,1
9167,max_ml,30,30,1,3,0.05,0.95,0.9402408391566148,19,0.0,1,0.0,1,0.0,1
9168,max_ml,30,30,1,3,0.05,0.95,0.8961625094906556,9,0.0,1,0.0,1,0.0,1
9169,max_ml,30,30,1,3,0.05,0.95,0.9086411621442522,14,0.0,1,0.0,1,0.0,1
9170,max_ml,30,30,1,3,0.05,0.95,0.9266703871435956,16,0.0,1,0.0,1,0.0,1
9171,max_ml,30,30,1,3,0.05,0.95,0.93119626302657,12,0.0,1,0.0,1,0.0,1
9172,max_ml,30,30,1,3,0.05,0.95,0.9123156833507085,24,0.0,1,0.0,1,0.0,1
9173,max_ml,30,30,1,3,0.05,0.95,0.8712998761027714,10,0.0,0,1.0,1,1.0,1
9174,max_ml,30,30,1,3,0.05,0.95,0.9294819778798128,38,0.0,1,0.0,1,0.0,1
9175,max_ml,30,30,1,3,0.05,0.95,0.9328004301187752,14,0.0,1,0.0,1,0.0,1
9176,max_ml,30,30,1,3,0.05,0.95,0.9349541112383958,5,1.0,1,1.0,1,1.0,1
9177,max_ml,30,30,1,3,0.05,0.95,0.9317622938941724,48,0.0,1,0.0,1,0.0,1
9178,max_ml,30,30,1,3,0.05,0.95,0.864112559977897,10,0.0,1,0.0,1,0.0,1
9179,max_ml,30,30,1,3,0.05,0.95,0.8124779809546213,9,1.0,1,1.0,1,1.0,1
9180,max_ml,30,30,1,3,0.05,0.95,0.9214060190058364,24,0.0,1,0.0,1,0.0,1
9181,max_ml,30,30,1,3,0.05,0.95,0.9343751125986828,28,0.0,1,0.0,1,0.0,1
9182,max_ml,30,30,1,3,0.05,0.95,0.9455692395056864,8,0.0,1,0.0,1,0.0,1
9183,max_ml,30,30,1,3,0.05,0.95,0.8909564496023715,17,0.0,1,0.0,1,0.0,1
9184,max_ml,30,30,1,3,0.05,0.95,0.9293654669850172,32,0.0,1,0.0,1,0.0,1
9185,max_ml,30,30,1,3,0.05,0.95,0.9245363514464776,23,0.0,1,0.0,1,0.0,1
9186,max_ml,30,30,1,3,0.05,0.95,0.9411940389838872,13,0.0,1,0.0,1,0.0,1
9187,max_ml,30,30,1,3,0.05,0.95,0.949195194140484,14,0.0,1,0.0,1,0.0,1
9188,max_ml,30,30,1,3,0.05,0.95,0.9497997532150974,30,0.0,1,0.0,1,0.0,1
9189,max_ml,30,30,1,3,0.05,0.95,0.949272866027324,48,0.0,1,0.0,1,0.0,1
9190,max_ml,30,30,1,3,0.05,0.95,0.947782073672408,13,0.0,1,0.0,1,0.0,1
9191,max_ml,30,30,1,3,0.05,0.95,0.9092826884070756,11,1.0,1,1.0,1,1.0,1
9192,max_ml,30,30,1,3,0.05,0.95,0.9327873373396858,10,0.0,1,0.0,1,0.0,1
9193,max_ml,30,30,1,3,0.05,0.95,0.9374957926566528,17,0.0,1,0.0,1,0.0,1
9194,max_ml,30,30,1,3,0.05,0.95,0.8942852171268157,15,0.0,0,1.0,1,0.0,0
9195,max_ml,30,30,1,3,0.05,0.95,0.9276997990557824,7,1.0,1,1.0,1,1.0,1
9196,max_ml,30,30,1,3,0.05,0.95,0.901312584642712,12,1.0,1,1.0,1,1.0,1
9197,max_ml,30,30,1,3,0.05,0.95,0.9001325477638196,4,1.0,1,1.0,1,1.0,1
9198,max_ml,30,30,1,3,0.05,0.95,0.9414818794111466,14,0.0,1,0.0,1,0.0,1
9199,max_ml,30,30,1,3,0.05,0.95,0.9356478611052108,17,0.0,1,0.0,1,0.0,1
9200,max_ml,30,30,1,3,0.05,0.95,0.9485228673516068,18,0.0,1,0.0,1,0.0,1
9201,max_ml,30,30,1,3,0.05,0.95,0.9480604333528092,14,0.0,1,0.0,1,0.0,1
9202,max_ml,30,30,1,3,0.05,0.95,0.8916074935388602,36,0.0,1,0.0,1,0.0,1
9203,max_ml,30,30,1,3,0.05,0.95,0.9463138462767025,11,0.0,1,0.0,1,0.0,1
9204,max_ml,30,30,1,3,0.05,0.95,0.9318058622427308,36,0.0,1,0.0,1,0.0,1
9205,max_ml,30,30,1,3,0.05,0.95,0.8946157948002292,18,0.0,1,0.0,1,0.0,1
9206,max_ml,30,30,1,3,0.05,0.95,0.9400169787320856,13,0.0,0,1.0,1,0.0,0
9207,max_ml,30,30,1,3,0.05,0.95,0.9426322093710164,22,0.0,1,0.0,1,0.0,1
9208,max_ml,30,30,1,3,0.05,0.95,0.9357480264049218,54,0.0,1,0.0,1,0.0,1
9209,max_ml,30,30,1,3,0.05,0.95,0.8543998019586315,12,0.0,1,0.0,1,0.0,1
9210,max_ml,30,30,1,3,0.05,0.95,0.9103869515449112,12,0.0,0,1.0,1,1.0,1
9211,max_ml,30,30,1,3,0.05,0.95,0.923177478320182,10,1.0,1,1.0,1,1.0,1
9212,max_ml,30,30,1,3,0.05,0.95,0.942541646344627,36,0.0,1,0.0,1,0.0,1
9213,max_ml,30,30,1,3,0.05,0.95,0.925186072398222,19,0.0,1,0.0,1,0.0,1
9214,max_ml,30,30,1,3,0.05,0.95,0.9445979774231004,19,0.0,0,1.0,1,1.0,1
9215,max_ml,30,30,1,3,0.05,0.95,0.9322070449135696,26,0.0,1,0.0,1,0.0,1
9216,max_ml,30,30,1,3,0.05,0.95,0.9247549755435368,17,0.0,1,0.0,1,0.0,1
9217,max_ml,30,30,1,3,0.05,0.95,0.9064316845662816,25,0.0,1,0.0,1,0.0,1
9218,max_ml,30,30,1,3,0.05,0.95,0.9409219843207228,14,0.0,1,0.0,1,0.0,1
9219,max_ml,30,30,1,3,0.05,0.95,0.9113346547432049,15,0.0,1,0.0,1,0.0,1
9220,max_ml,30,30,1,3,0.05,0.95,0.9312238454157666,10,0.0,1,0.0,1,0.0,1
9221,max_ml,30,30,1,3,0.05,0.95,0.9461852780175662,27,0.0,1,0.0,1,0.0,1
9222,max_ml,30,30,1,3,0.05,0.95,0.9237764873360308,15,0.0,1,0.0,1,0.0,1
9223,max_ml,30,30,1,3,0.05,0.95,0.9378369734953292,40,0.0,1,0.0,1,0.0,1
9224,max_ml,30,30,1,3,0.05,0.95,0.93396170328453,63,0.0,1,0.0,1,0.0,1
9225,max_ml,30,30,1,3,0.05,0.95,0.9424543014953805,15,0.0,1,0.0,1,0.0,1
9226,max_ml,30,30,1,3,0.05,0.95,0.9454460039519652,8,0.0,1,0.0,1,0.0,1
9227,max_ml,30,30,1,3,0.05,0.95,0.946196447213452,23,0.0,1,0.0,1,0.0,1
9228,max_ml,30,30,1,3,0.05,0.95,0.9201934286029014,22,0.0,1,0.0,1,0.0,1
9229,max_ml,30,30,1,3,0.05,0.95,0.8797542720603224,20,0.0,1,0.0,1,0.0,1
9230,max_ml,30,30,1,3,0.05,0.95,0.9248890239429248,12,0.0,1,0.0,1,0.0,1
9231,max_ml,30,30,1,3,0.05,0.95,0.9175066528323652,12,1.0,1,1.0,1,1.0,1
9232,max_ml,30,30,1,3,0.05,0.95,0.9254121494810604,20,0.0,1,0.0,1,0.0,1
9233,max_ml,30,30,1,3,0.05,0.95,0.9244999411046418,15,0.0,1,0.0,1,0.0,1
9234,max_ml,30,30,1,3,0.05,0.95,0.9167514396821852,30,0.0,1,0.0,1,0.0,1
9235,max_ml,30,30,1,3,0.05,0.95,0.9269413370194513,27,0.0,1,0.0,1,0.0,1
9236,max_ml,30,30,1,3,0.05,0.95,0.9429656299764512,34,0.0,1,0.0,1,0.0,1
9237,max_ml,30,30,1,3,0.05,0.95,0.9496275651776174,35,0.0,1,0.0,1,0.0,1
9238,max_ml,30,30,1,3,0.05,0.95,0.9338870516728724,11,0.0,1,0.0,1,0.0,1
9239,max_ml,30,30,1,3,0.05,0.95,0.942026945885162,8,0.0,1,0.0,1,0.0,1
9240,max_ml,30,30,1,3,0.05,0.95,0.8869470628867844,34,0.0,1,0.0,1,0.0,1
9241,max_ml,30,30,1,3,0.05,0.95,0.8848726514134828,25,0.0,1,0.0,1,0.0,1
9242,max_ml,30,30,1,3,0.05,0.95,0.9204702228801908,22,0.0,1,0.0,1,0.0,1
9243,max_ml,30,30,1,3,0.05,0.95,0.8256374299632726,17,0.0,1,0.0,1,0.0,1
9244,max_ml,30,30,1,3,0.05,0.95,0.9106424432305332,15,0.0,1,0.0,1,0.0,1
9245,max_ml,30,30,1,3,0.05,0.95,0.9312537808354756,80,0.0,1,0.0,1,0.0,1
9246,max_ml,30,30,1,3,0.05,0.95,0.9194718555077364,37,0.0,1,0.0,1,0.0,1
9247,max_ml,30,30,1,3,0.05,0.95,0.9234874553418204,17,0.0,1,0.0,1,0.0,1
9248,max_ml,30,30,1,3,0.05,0.95,0.9432853487776414,22,0.0,0,0.0,0,1.0,1
9249,max_ml,30,30,1,3,0.05,0.95,0.922379623846746,17,0.0,1,0.0,1,0.0,1
9250,max_ml,30,30,1,3,0.05,0.95,0.8539694259396844,8,1.0,1,0.0,0,0.0,0
9251,max_ml,30,30,1,3,0.05,0.95,0.9169882770812724,24,0.0,1,0.0,1,0.0,1
9252,max_ml,30,30,1,3,0.05,0.95,0.9015847623957433,21,0.0,1,0.0,1,0.0,1
9253,max_ml,30,30,1,3,0.05,0.95,0.938667411357194,9,1.0,1,1.0,1,0.0,0
9254,max_ml,30,30,1,3,0.05,0.95,0.9364614279760858,33,0.0,1,0.0,1,0.0,1
9255,max_ml,30,30,1,3,0.05,0.95,0.9492171519313304,26,0.0,1,0.0,1,0.0,1
9256,max_ml,30,30,1,3,0.05,0.95,0.9397347867199056,42,0.0,1,0.0,1,0.0,1
9257,max_ml,30,30,1,3,0.05,0.95,0.9314906678243208,10,0.0,1,0.0,1,0.0,1
9258,max_ml,30,30,1,3,0.05,0.95,0.895525242916596,23,0.0,1,0.0,1,0.0,1
9259,max_ml,30,30,1,3,0.05,0.95,0.8870722532365697,5,1.0,1,1.0,1,1.0,1
9260,max_ml,30,30,1,3,0.05,0.95,0.9213953208919192,7,1.0,1,1.0,1,1.0,1
9261,max_ml,30,30,1,3,0.05,0.95,0.9443315965957384,33,0.0,1,0.0,1,0.0,1
9262,max_ml,30,30,1,3,0.05,0.95,0.9134937585794236,14,1.0,1,1.0,1,1.0,1
9263,max_ml,30,30,1,3,0.05,0.95,0.9204060180080283,7,1.0,1,1.0,1,0.0,0
9264,max_ml,30,30,1,3,0.05,0.95,0.9451353514300376,10,0.0,1,0.0,1,0.0,1
9265,max_ml,30,30,1,3,0.05,0.95,0.9386266983749514,13,0.0,1,0.0,1,0.0,1
9266,max_ml,30,30,1,3,0.05,0.95,0.9376228719271736,29,0.0,0,0.0,0,1.0,1
9267,max_ml,30,30,1,3,0.05,0.95,0.9281958602403604,16,0.0,1,0.0,1,0.0,1
9268,max_ml,30,30,1,3,0.05,0.95,0.9339785560764542,13,0.0,1,0.0,1,0.0,1
9269,max_ml,30,30,1,3,0.05,0.95,0.943600525533928,42,0.0,1,0.0,1,0.0,1
9270,max_ml,30,30,1,3,0.05,0.95,0.9312163539835436,11,0.0,1,0.0,1,0.0,1
9271,max_ml,30,30,1,3,0.05,0.95,0.9459814605926736,9,0.0,1,0.0,1,0.0,1
9272,max_ml,30,30,1,3,0.05,0.95,0.8768542976439085,10,1.0,1,1.0,1,1.0,1
9273,max_ml,30,30,1,3,0.05,0.95,0.9142507280548235,19,0.0,1,0.0,1,0.0,1
9274,max_ml,30,30,1,3,0.05,0.95,0.9287565582738,17,0.0,1,0.0,1,0.0,1
9275,max_ml,30,30,1,3,0.05,0.95,0.921657469814269,11,0.0,1,0.0,1,0.0,1
9276,max_ml,30,30,1,3,0.05,0.95,0.9345891508971652,11,0.0,1,0.0,1,0.0,1
9277,max_ml,30,30,1,3,0.05,0.95,0.905880738523942,14,1.0,1,1.0,1,1.0,1
9278,max_ml,30,30,1,3,0.05,0.95,0.9437526829223007,15,0.0,1,0.0,1,0.0,1
9279,max_ml,30,30,1,3,0.05,0.95,0.9102575428226996,15,0.0,1,0.0,1,0.0,1
9280,max_ml,30,30,1,3,0.05,0.95,0.9301824375863388,27,0.0,1,0.0,1,0.0,1
9281,max_ml,30,30,1,3,0.05,0.95,0.9490265500959676,16,0.0,0,0.0,0,1.0,1
9282,max_ml,30,30,1,3,0.05,0.95,0.9409676137660736,60,0.0,1,0.0,1,0.0,1
9283,max_ml,30,30,1,3,0.05,0.95,0.9217010125003968,11,0.0,1,0.0,1,0.0,1
9284,max_ml,30,30,1,3,0.05,0.95,0.8866659125425995,10,0.0,1,0.0,1,0.0,1
9285,max_ml,30,30,1,3,0.05,0.95,0.9067381779929128,11,0.0,0,1.0,1,1.0,1
9286,max_ml,30,30,1,3,0.05,0.95,0.928590602922803,8,1.0,1,1.0,1,1.0,1
9287,max_ml,30,30,1,3,0.05,0.95,0.919692083889371,30,0.0,1,0.0,1,0.0,1
9288,max_ml,30,30,1,3,0.05,0.95,0.8958782636480843,16,0.0,1,0.0,1,0.0,1
9289,max_ml,30,30,1,3,0.05,0.95,0.9463365653040758,21,0.0,1,0.0,1,0.0,1
9290,max_ml,30,30,1,3,0.05,0.95,0.9324797012123768,29,0.0,1,0.0,1,0.0,1
9291,max_ml,30,30,1,3,0.05,0.95,0.9373061131475589,9,1.0,1,1.0,1,0.0,0
9292,max_ml,30,30,1,3,0.05,0.95,0.943474211769249,14,0.0,1,0.0,1,0.0,1
9293,max_ml,30,30,1,3,0.05,0.95,0.9413996442617684,14,0.0,0,1.0,1,0.0,0
9294,max_ml,30,30,1,3,0.05,0.95,0.8621448085676295,10,1.0,1,1.0,1,1.0,1
9295,max_ml,30,30,1,3,0.05,0.95,0.939395546036344,15,0.0,1,0.0,1,0.0,1
9296,max_ml,30,30,1,3,0.05,0.95,0.9470440571346992,28,0.0,1,0.0,1,0.0,1
9297,max_ml,30,30,1,3,0.05,0.95,0.9398114329412268,26,0.0,1,0.0,1,0.0,1
9298,max_ml,30,30,1,3,0.05,0.95,0.9487507084560024,10,1.0,1,1.0,1,1.0,1
9299,max_ml,30,30,1,3,0.05,0.95,0.9493673647654044,27,0.0,1,0.0,1,0.0,1
9300,max_ml,30,30,1,3,0.05,0.95,0.949366409195138,18,0.0,1,0.0,1,0.0,1
9301,max_ml,30,30,1,3,0.05,0.95,0.9036125199778706,16,0.0,1,0.0,1,0.0,1
9302,max_ml,30,30,1,3,0.05,0.95,0.9296683657750816,24,0.0,1,0.0,1,0.0,1
9303,max_ml,30,30,1,3,0.05,0.95,0.83528054993491,4,1.0,1,1.0,1,1.0,1
9304,max_ml,30,30,1,3,0.05,0.95,0.9373223437192154,26,0.0,1,0.0,1,0.0,1
9305,max_ml,30,30,1,3,0.05,0.95,0.9193987584877314,50,0.0,1,0.0,1,0.0,1
9306,max_ml,30,30,1,3,0.05,0.95,0.8937043113450024,41,0.0,1,0.0,1,0.0,1
9307,max_ml,30,30,1,3,0.05,0.95,0.9399292639957404,25,0.0,1,0.0,1,0.0,1
9308,max_ml,30,30,1,3,0.05,0.95,0.9398829931691084,30,0.0,1,0.0,1,0.0,1
9309,max_ml,30,30,1,3,0.05,0.95,0.944112208691455,65,0.0,1,0.0,1,0.0,1
9310,max_ml,30,30,1,3,0.05,0.95,0.9441093533563856,16,0.0,1,0.0,1,0.0,1
9311,max_ml,30,30,1,3,0.05,0.95,0.9436799712881354,31,0.0,1,0.0,1,0.0,1
9312,max_ml,30,30,1,3,0.05,0.95,0.9471536202421096,78,0.0,1,0.0,1,0.0,1
9313,max_ml,30,30,1,3,0.05,0.95,0.8577326633459549,18,0.0,1,0.0,1,0.0,1
9314,max_ml,30,30,1,3,0.05,0.95,0.9346668982116466,39,0.0,1,0.0,1,0.0,1
9315,max_ml,30,30,1,3,0.05,0.95,0.8792370651368266,7,0.0,1,0.0,1,0.0,1
9316,max_ml,30,30,1,3,0.05,0.95,0.9054177550544348,14,0.0,1,0.0,1,0.0,1
9317,max_ml,30,30,1,3,0.05,0.95,0.9142173494801812,30,0.0,1,0.0,1,0.0,1
9318,max_ml,30,30,1,3,0.05,0.95,0.9202903239893836,52,0.0,1,0.0,1,0.0,1
9319,max_ml,30,30,1,3,0.05,0.95,0.947280535856794,11,0.0,0,0.0,0,1.0,1
9320,max_ml,30,30,1,3,0.05,0.95,0.9283812404883298,29,0.0,1,0.0,1,0.0,1
9321,max_ml,30,30,1,3,0.05,0.95,0.9413833829012928,39,0.0,1,0.0,1,0.0,1
9322,max_ml,30,30,1,3,0.05,0.95,0.9154066869406507,51,0.0,1,0.0,1,0.0,1
9323,max_ml,30,30,1,3,0.05,0.95,0.9331694559272072,23,0.0,1,0.0,1,0.0,1
9324,max_ml,30,30,1,3,0.05,0.95,0.9288383447572396,11,1.0,1,1.0,1,1.0,1
9325,max_ml,30,30,1,3,0.05,0.95,0.9296526043603576,44,0.0,1,0.0,1,0.0,1
9326,max_ml,30,30,1,3,0.05,0.95,0.9127900730689404,14,1.0,1,1.0,1,0.0,0
9327,max_ml,30,30,1,3,0.05,0.95,0.8873161194551149,15,0.0,1,0.0,1,0.0,1
9328,max_ml,30,30,1,3,0.05,0.95,0.943778461730602,13,0.0,1,0.0,1,0.0,1
9329,max_ml,30,30,1,3,0.05,0.95,0.8744118690834675,11,0.0,1,0.0,1,0.0,1
9330,max_ml,30,30,1,3,0.05,0.95,0.946092782455662,20,0.0,1,0.0,1,0.0,1
9331,max_ml,30,30,1,3,0.05,0.95,0.9285043699575568,9,1.0,1,1.0,1,1.0,1
9332,max_ml,30,30,1,3,0.05,0.95,0.9463959731860152,22,0.0,1,0.0,1,0.0,1
9333,max_ml,30,30,1,3,0.05,0.95,0.9377266764339308,73,0.0,1,0.0,1,0.0,1
9334,max_ml,30,30,1,3,0.05,0.95,0.9240648642766124,22,0.0,1,0.0,1,0.0,1
9335,max_ml,30,30,1,3,0.05,0.95,0.9390059328938622,8,1.0,1,1.0,1,1.0,1
9336,max_ml,30,30,1,3,0.05,0.95,0.9208401834917196,22,0.0,1,0.0,1,0.0,1
9337,max_ml,30,30,1,3,0.05,0.95,0.9407527484734808,25,0.0,1,0.0,1,0.0,1
9338,max_ml,30,30,1,3,0.05,0.95,0.94683947318514,27,0.0,1,0.0,1,0.0,1
9339,max_ml,30,30,1,3,0.05,0.95,0.9431372584673214,42,0.0,1,0.0,1,0.0,1
9340,max_ml,30,30,1,3,0.05,0.95,0.9326607380578332,55,0.0,1,0.0,1,0.0,1
9341,max_ml,30,30,1,3,0.05,0.95,0.8621460891336767,9,1.0,1,1.0,1,1.0,1
9342,max_ml,30,30,1,3,0.05,0.95,0.9029444420147762,12,0.0,1,0.0,1,0.0,1
9343,max_ml,30,30,1,3,0.05,0.95,0.892438723079494,19,1.0,1,1.0,1,1.0,1
9344,max_ml,30,30,1,3,0.05,0.95,0.9298798206469122,35,0.0,1,0.0,1,0.0,1
9345,max_ml,30,30,1,3,0.05,0.95,0.8972944615396373,16,0.0,1,0.0,1,0.0,1
9346,max_ml,30,30,1,3,0.05,0.95,0.9299521098363156,17,0.0,1,0.0,1,0.0,1
9347,max_ml,30,30,1,3,0.05,0.95,0.9320199459884112,93,0.0,1,0.0,1,0.0,1
9348,max_ml,30,30,1,3,0.05,0.95,0.9417418904648546,11,1.0,1,1.0,1,0.0,0
9349,max_ml,30,30,1,3,0.05,0.95,0.9341197520062507,18,0.0,1,0.0,1,0.0,1
9350,max_ml,30,30,1,3,0.05,0.95,0.9338287762418612,18,0.0,1,0.0,1,0.0,1
9351,max_ml,30,30,1,3,0.05,0.95,0.9337414669766344,6,1.0,1,1.0,1,1.0,1
9352,max_ml,30,30,1,3,0.05,0.95,0.947699558729582,20,0.0,1,0.0,1,0.0,1
9353,max_ml,30,30,1,3,0.05,0.95,0.902280367197568,27,0.0,1,0.0,1,0.0,1
9354,max_ml,30,30,1,3,0.05,0.95,0.9417031148109334,11,0.0,1,0.0,1,0.0,1
9355,max_ml,30,30,1,3,0.05,0.95,0.9231911622180028,19,0.0,1,0.0,1,0.0,1
9356,max_ml,30,30,1,3,0.05,0.95,0.8908394518464502,18,0.0,0,0.0,0,1.0,1
9357,max_ml,30,30,1,3,0.05,0.95,0.9417681888446544,91,0.0,1,0.0,1,0.0,1
9358,max_ml,30,30,1,3,0.05,0.95,0.915024457484647,42,0.0,1,0.0,1,0.0,1
9359,max_ml,30,30,1,3,0.05,0.95,0.9373874726082718,36,0.0,1,0.0,1,0.0,1
9360,max_ml,30,30,1,3,0.05,0.95,0.9357673874773732,26,0.0,1,0.0,1,0.0,1
9361,max_ml,30,30,1,3,0.05,0.95,0.9379272031054792,7,1.0,1,1.0,1,1.0,1
9362,max_ml,30,30,1,3,0.05,0.95,0.9454647169018334,11,0.0,1,0.0,1,0.0,1
9363,max_ml,30,30,1,3,0.05,0.95,0.9496948220314296,18,0.0,1,0.0,1,0.0,1
9364,max_ml,30,30,1,3,0.05,0.95,0.944172476537135,64,0.0,1,0.0,1,0.0,1
9365,max_ml,30,30,1,3,0.05,0.95,0.9198513793675396,45,0.0,1,0.0,1,0.0,1
9366,max_ml,30,30,1,3,0.05,0.95,0.9398058188209024,16,0.0,1,0.0,1,0.0,1
9367,max_ml,30,30,1,3,0.05,0.95,0.9317888953883384,18,0.0,1,0.0,1,0.0,1
9368,max_ml,30,30,1,3,0.05,0.95,0.9404703797641608,9,1.0,1,1.0,1,0.0,0
9369,max_ml,30,30,1,3,0.05,0.95,0.9161751977496652,5,1.0,1,1.0,1,1.0,1
9370,max_ml,30,30,1,3,0.05,0.95,0.8877005999156222,15,0.0,1,0.0,1,0.0,1
9371,max_ml,30,30,1,3,0.05,0.95,0.9246673675683956,16,0.0,1,0.0,1,0.0,1
9372,max_ml,30,30,1,3,0.05,0.95,0.9293433188274388,16,0.0,1,0.0,1,0.0,1
9373,max_ml,30,30,1,3,0.05,0.95,0.9480351111090316,20,0.0,1,0.0,1,0.0,1
9374,max_ml,30,30,1,3,0.05,0.95,0.8563989971159286,8,1.0,1,1.0,1,1.0,1
9375,max_ml,30,30,1,3,0.05,0.95,0.9286416987662888,29,0.0,1,0.0,1,0.0,1
9376,max_ml,30,30,1,3,0.05,0.95,0.944496466615926,35,0.0,1,0.0,1,0.0,1
9377,max_ml,30,30,1,3,0.05,0.95,0.8489753752608006,6,1.0,1,1.0,1,1.0,1
9378,max_ml,30,30,1,3,0.05,0.95,0.92886676055175,30,0.0,1,0.0,1,0.0,1
9379,max_ml,30,30,1,3,0.05,0.95,0.9301596049890166,9,1.0,1,1.0,1,1.0,1
9380,max_ml,30,30,1,3,0.05,0.95,0.9388246660635,10,0.0,1,0.0,1,0.0,1
9381,max_ml,30,30,1,3,0.05,0.95,0.8859999628025087,7,1.0,1,1.0,1,1.0,1
9382,max_ml,30,30,1,3,0.05,0.95,0.9156962169424074,14,0.0,1,0.0,1,0.0,1
9383,max_ml,30,30,1,3,0.05,0.95,0.9231513037804688,25,0.0,1,0.0,1,0.0,1
9384,max_ml,30,30,1,3,0.05,0.95,0.9364941609048812,16,0.0,1,0.0,1,0.0,1
9385,max_ml,30,30,1,3,0.05,0.95,0.9399861818131642,18,0.0,1,0.0,1,0.0,1
9386,max_ml,30,30,1,3,0.05,0.95,0.866437278644409,10,1.0,1,1.0,1,1.0,1
9387,max_ml,30,30,1,3,0.05,0.95,0.909919351767458,9,1.0,1,1.0,1,1.0,1
9388,max_ml,30,30,1,3,0.05,0.95,0.948973923113106,69,0.0,1,0.0,1,0.0,1
9389,max_ml,30,30,1,3,0.05,0.95,0.9317654530619944,16,0.0,1,0.0,1,0.0,1
9390,max_ml,30,30,1,3,0.05,0.95,0.9291097017613849,15,0.0,1,0.0,1,0.0,1
9391,max_ml,30,30,1,3,0.05,0.95,0.9316960961579426,52,0.0,1,0.0,1,0.0,1
9392,max_ml,30,30,1,3,0.05,0.95,0.9465137509775202,18,0.0,1,0.0,1,0.0,1
9393,max_ml,30,30,1,3,0.05,0.95,0.9403108599296772,28,0.0,1,0.0,1,0.0,1
9394,max_ml,30,30,1,3,0.05,0.95,0.9096359708722366,10,1.0,1,1.0,1,1.0,1
9395,max_ml,30,30,1,3,0.05,0.95,0.945818240823054,17,0.0,1,0.0,1,0.0,1
9396,max_ml,30,30,1,3,0.05,0.95,0.949010586063139,19,0.0,1,0.0,1,0.0,1
9397,max_ml,30,30,1,3,0.05,0.95,0.9347468989324152,30,0.0,1,0.0,1,0.0,1
9398,max_ml,30,30,1,3,0.05,0.95,0.8800131469947844,13,0.0,1,0.0,1,0.0,1
9399,max_ml,30,30,1,3,0.05,0.95,0.8822296778849311,38,0.0,1,0.0,1,0.0,1
9400,max_ml,30,30,1,3,0.05,0.95,0.8646506904922804,9,1.0,1,1.0,1,1.0,1
9401,max_ml,30,30,1,3,0.05,0.95,0.9462903182973476,17,0.0,1,0.0,1,0.0,1
9402,max_ml,30,30,1,3,0.05,0.95,0.9091773744614744,6,1.0,1,1.0,1,1.0,1
9403,max_ml,30,30,1,3,0.05,0.95,0.9125927396845772,15,0.0,1,0.0,1,0.0,1
9404,max_ml,30,30,1,3,0.05,0.95,0.9459645080533828,24,0.0,1,0.0,1,0.0,1
9405,max_ml,30,30,1,3,0.05,0.95,0.8792740018247646,9,1.0,1,1.0,1,0.0,0
9406,max_ml,30,30,1,3,0.05,0.95,0.9288459419826528,25,0.0,1,0.0,1,0.0,1
9407,max_ml,30,30,1,3,0.05,0.95,0.8552235749943747,6,1.0,1,1.0,1,1.0,1
9408,max_ml,30,30,1,3,0.05,0.95,0.9440377113116478,51,0.0,1,0.0,1,0.0,1
9409,max_ml,30,30,1,3,0.05,0.95,0.9370312645192548,13,0.0,1,0.0,1,0.0,1
9410,max_ml,30,30,1,3,0.05,0.95,0.8597045423990833,11,0.0,1,0.0,1,0.0,1
9411,max_ml,30,30,1,3,0.05,0.95,0.9377907715355313,29,0.0,1,0.0,1,0.0,1
9412,max_ml,30,30,1,3,0.05,0.95,0.8538990048923281,10,1.0,1,1.0,1,0.0,0
9413,max_ml,30,30,1,3,0.05,0.95,0.9095075244682072,9,1.0,1,1.0,1,1.0,1
9414,max_ml,30,30,1,3,0.05,0.95,0.9339950333300544,14,0.0,1,0.0,1,0.0,1
9415,max_ml,30,30,1,3,0.05,0.95,0.9465310890138368,30,0.0,1,0.0,1,0.0,1
9416,max_ml,30,30,1,3,0.05,0.95,0.9311380147233362,25,0.0,1,0.0,1,0.0,1
9417,max_ml,30,30,1,3,0.05,0.95,0.9215512632353032,83,0.0,1,0.0,1,0.0,1
9418,max_ml,30,30,1,3,0.05,0.95,0.9401095121128924,56,0.0,1,0.0,1,0.0,1
9419,max_ml,30,30,1,3,0.05,0.95,0.9454086966500808,24,0.0,1,0.0,1,0.0,1
9420,max_ml,30,30,1,3,0.05,0.95,0.9481225663668836,20,0.0,1,0.0,1,0.0,1
9421,max_ml,30,30,1,3,0.05,0.95,0.9449842075201198,29,0.0,1,0.0,1,0.0,1
9422,max_ml,30,30,1,3,0.05,0.95,0.943438572709148,9,1.0,1,1.0,1,0.0,0
9423,max_ml,30,30,1,3,0.05,0.95,0.9462943210347536,19,1.0,1,0.0,0,0.0,0
9424,max_ml,30,30,1,3,0.05,0.95,0.9447068815432136,31,0.0,1,0.0,1,0.0,1
9425,max_ml,30,30,1,3,0.05,0.95,0.9210692592789148,13,0.0,1,0.0,1,0.0,1
9426,max_ml,30,30,1,3,0.05,0.95,0.936442994924202,23,0.0,1,0.0,1,0.0,1
9427,max_ml,30,30,1,3,0.05,0.95,0.9368604513081744,29,0.0,1,0.0,1,0.0,1
9428,max_ml,30,30,1,3,0.05,0.95,0.9284448480854997,29,0.0,1,0.0,1,0.0,1
9429,max_ml,30,30,1,3,0.05,0.95,0.9477384617945698,20,0.0,1,0.0,1,0.0,1
9430,max_ml,30,30,1,3,0.05,0.95,0.9153059110699328,23,0.0,1,0.0,1,0.0,1
9431,max_ml,30,30,1,3,0.05,0.95,0.8955442484583044,25,0.0,1,0.0,1,0.0,1
9432,max_ml,30,30,1,3,0.05,0.95,0.8909517696937873,22,0.0,1,0.0,1,0.0,1
9433,max_ml,30,30,1,3,0.05,0.95,0.9268336406890813,14,0.0,1,0.0,1,0.0,1
9434,max_ml,30,30,1,3,0.05,0.95,0.9259837006312422,22,0.0,0,1.0,1,1.0,1
9435,max_ml,30,30,1,3,0.05,0.95,0.9387999023857084,26,0.0,1,0.0,1,0.0,1
9436,max_ml,30,30,1,3,0.05,0.95,0.8961009535881266,12,0.0,1,0.0,1,0.0,1
9437,max_ml,30,30,1,3,0.05,0.95,0.9331253481543156,13,0.0,1,0.0,1,0.0,1
9438,max_ml,30,30,1,3,0.05,0.95,0.8551983090676912,8,0.0,1,0.0,1,0.0,1
9439,max_ml,30,30,1,3,0.05,0.95,0.9367327196960328,28,0.0,1,0.0,1,0.0,1
9440,max_ml,30,30,1,3,0.05,0.95,0.8611001383218437,10,0.0,1,0.0,1,0.0,1
9441,max_ml,30,30,1,3,0.05,0.95,0.866191755377684,16,0.0,1,0.0,1,0.0,1
9442,max_ml,30,30,1,3,0.05,0.95,0.9196392132029226,38,0.0,1,0.0,1,0.0,1
9443,max_ml,30,30,1,3,0.05,0.95,0.9037312445180318,15,0.0,1,0.0,1,0.0,1
9444,max_ml,30,30,1,3,0.05,0.95,0.94290415395494,16,0.0,1,0.0,1,0.0,1
9445,max_ml,30,30,1,3,0.05,0.95,0.8920883268672575,10,1.0,1,1.0,1,1.0,1
9446,max_ml,30,30,1,3,0.05,0.95,0.9464555148159984,81,0.0,1,0.0,1,0.0,1
9447,max_ml,30,30,1,3,0.05,0.95,0.9427451879483804,39,0.0,1,0.0,1,0.0,1
9448,max_ml,30,30,1,3,0.05,0.95,0.9237799063177836,52,0.0,1,0.0,1,0.0,1
9449,max_ml,30,30,1,3,0.05,0.95,0.9241363794963112,18,0.0,0,1.0,1,0.0,0
9450,max_ml,30,30,1,3,0.05,0.95,0.9304855367970192,9,1.0,1,1.0,1,0.0,0
9451,max_ml,30,30,1,3,0.05,0.95,0.945787031038239,57,0.0,1,0.0,1,0.0,1
9452,max_ml,30,30,1,3,0.05,0.95,0.8870784782280735,6,1.0,1,1.0,1,1.0,1
9453,max_ml,30,30,1,3,0.05,0.95,0.9325513048607736,27,0.0,1,0.0,1,0.0,1
9454,max_ml,30,30,1,3,0.05,0.95,0.949726703606716,32,0.0,1,0.0,1,0.0,1
9455,max_ml,30,30,1,3,0.05,0.95,0.9298237454228432,12,0.0,0,0.0,0,1.0,1
9456,max_ml,30,30,1,3,0.05,0.95,0.946162302644752,37,0.0,1,0.0,1,0.0,1
9457,max_ml,30,30,1,3,0.05,0.95,0.942177881741184,20,0.0,1,0.0,1,0.0,1
9458,max_ml,30,30,1,3,0.05,0.95,0.8824978693877591,46,0.0,1,0.0,1,0.0,1
9459,max_ml,30,30,1,3,0.05,0.95,0.9131920249366186,24,0.0,1,0.0,1,0.0,1
9460,max_ml,30,30,1,3,0.05,0.95,0.9273657624511736,17,0.0,1,0.0,1,0.0,1
9461,max_ml,30,30,1,3,0.05,0.95,0.9362411945736322,27,0.0,1,0.0,1,0.0,1
9462,max_ml,30,30,1,3,0.05,0.95,0.9349865803448728,18,0.0,1,0.0,1,0.0,1
9463,max_ml,30,30,1,3,0.05,0.95,0.9473744625277684,30,0.0,1,0.0,1,0.0,1
9464,max_ml,30,30,1,3,0.05,0.95,0.9379256938237908,26,0.0,1,0.0,1,0.0,1
9465,max_ml,30,30,1,3,0.05,0.95,0.9478042951941468,29,0.0,1,0.0,1,0.0,1
9466,max_ml,30,30,1,3,0.05,0.95,0.9429878833426036,13,0.0,1,0.0,1,0.0,1
9467,max_ml,30,30,1,3,0.05,0.95,0.9453888289831068,25,0.0,1,0.0,1,0.0,1
9468,max_ml,30,30,1,3,0.05,0.95,0.940019565676444,31,0.0,1,0.0,1,0.0,1
9469,max_ml,30,30,1,3,0.05,0.95,0.8706822509829235,24,0.0,1,0.0,1,0.0,1
9470,max_ml,30,30,1,3,0.05,0.95,0.9493388565071336,28,0.0,1,0.0,1,0.0,1
9471,max_ml,30,30,1,3,0.05,0.95,0.9330760862932794,11,0.0,1,0.0,1,0.0,1
9472,max_ml,30,30,1,3,0.05,0.95,0.8354294315641859,14,0.0,1,0.0,1,0.0,1
9473,max_ml,30,30,1,3,0.05,0.95,0.9137110833275957,13,0.0,0,0.0,0,1.0,1
9474,max_ml,30,30,1,3,0.05,0.95,0.938800001548537,19,0.0,1,0.0,1,0.0,1
9475,max_ml,30,30,1,3,0.05,0.95,0.937666309868829,22,0.0,0,1.0,1,0.0,0
9476,max_ml,30,30,1,3,0.05,0.95,0.9113173765008014,20,0.0,1,0.0,1,0.0,1
9477,max_ml,30,30,1,3,0.05,0.95,0.9471953881584404,10,0.0,0,1.0,1,0.0,0
9478,max_ml,30,30,1,3,0.05,0.95,0.8966113314897087,5,1.0,1,1.0,1,1.0,1
9479,max_ml,30,30,1,3,0.05,0.95,0.9453945214779907,45,0.0,1,0.0,1,0.0,1
9480,max_ml,30,30,1,3,0.05,0.95,0.9271771982284616,18,0.0,1,0.0,1,0.0,1
9481,max_ml,30,30,1,3,0.05,0.95,0.9265079430940584,30,0.0,1,0.0,1,0.0,1
9482,max_ml,30,30,1,3,0.05,0.95,0.926227943016593,12,0.0,1,0.0,1,0.0,1
9483,max_ml,30,30,1,3,0.05,0.95,0.901291635491358,11,0.0,1,0.0,1,0.0,1
9484,max_ml,30,30,1,3,0.05,0.95,0.934452530958978,14,0.0,1,0.0,1,0.0,1
9485,max_ml,30,30,1,3,0.05,0.95,0.9114070309654604,25,0.0,1,0.0,1,0.0,1
9486,max_ml,30,30,1,3,0.05,0.95,0.8862564238101958,10,1.0,1,1.0,1,1.0,1
9487,max_ml,30,30,1,3,0.05,0.95,0.9476046647402144,33,0.0,1,0.0,1,0.0,1
9488,max_ml,30,30,1,3,0.05,0.95,0.8698525039873355,7,1.0,1,1.0,1,0.0,0
9489,max_ml,30,30,1,3,0.05,0.95,0.8889383223206957,10,1.0,1,1.0,1,0.0,0
9490,max_ml,30,30,1,3,0.05,0.95,0.8963052814675557,12,0.0,1,0.0,1,0.0,1
9491,max_ml,30,30,1,3,0.05,0.95,0.9431948180995512,8,1.0,1,1.0,1,1.0,1
9492,max_ml,30,30,1,3,0.05,0.95,0.8512933810294478,19,0.0,1,0.0,1,0.0,1
9493,max_ml,30,30,1,3,0.05,0.95,0.8339036470752598,12,0.0,1,0.0,1,0.0,1
9494,max_ml,30,30,1,3,0.05,0.95,0.9131761037640316,22,0.0,1,0.0,1,0.0,1
9495,max_ml,30,30,1,3,0.05,0.95,0.9496454234561604,23,0.0,1,0.0,1,0.0,1
9496,max_ml,30,30,1,3,0.05,0.95,0.9435646682495424,18,0.0,1,0.0,1,0.0,1
9497,max_ml,30,30,1,3,0.05,0.95,0.9349288692852952,22,0.0,1,0.0,1,0.0,1
9498,max_ml,30,30,1,3,0.05,0.95,0.9467919744036172,40,0.0,1,0.0,1,0.0,1
9499,max_ml,30,30,1,3,0.05,0.95,0.9261606347875488,22,0.0,1,0.0,1,0.0,1
9500,max_ml,30,30,1,3,0.05,0.95,0.9453180785042244,24,0.0,1,0.0,1,0.0,1
9501,max_ml,30,30,1,3,0.05,0.95,0.9174224263898436,27,0.0,1,0.0,1,0.0,1
9502,max_ml,30,30,1,3,0.05,0.95,0.9284786067408832,17,0.0,1,0.0,1,0.0,1
9503,max_ml,30,30,1,3,0.05,0.95,0.9471109802045784,35,0.0,1,0.0,1,0.0,1
9504,max_ml,30,30,1,3,0.05,0.95,0.9213549856689492,19,0.0,1,0.0,1,0.0,1
9505,max_ml,30,30,1,3,0.05,0.95,0.9414281209068804,6,1.0,1,1.0,1,1.0,1
9506,max_ml,30,30,1,3,0.05,0.95,0.9316603140565726,8,0.0,1,0.0,1,0.0,1
9507,max_ml,30,30,1,3,0.05,0.95,0.9298503073581244,30,0.0,1,0.0,1,0.0,1
9508,max_ml,30,30,1,3,0.05,0.95,0.9383279039857518,16,0.0,0,1.0,1,1.0,1
9509,max_ml,30,30,1,3,0.05,0.95,0.9225761415340396,10,1.0,1,1.0,1,0.0,0
9510,max_ml,30,30,1,3,0.05,0.95,0.9360121391210662,54,0.0,1,0.0,1,0.0,1
9511,max_ml,30,30,1,3,0.05,0.95,0.9362773799920568,11,0.0,1,0.0,1,0.0,1
9512,max_ml,30,30,1,3,0.05,0.95,0.9065629681015602,16,0.0,1,0.0,1,0.0,1
9513,max_ml,30,30,1,3,0.05,0.95,0.9411993243290192,9,1.0,1,1.0,1,0.0,0
9514,max_ml,30,30,1,3,0.05,0.95,0.9433533453205358,13,0.0,1,0.0,1,0.0,1
9515,max_ml,30,30,1,3,0.05,0.95,0.9398350264705356,27,0.0,1,0.0,1,0.0,1
9516,max_ml,30,30,1,3,0.05,0.95,0.9184867960344716,10,0.0,1,0.0,1,0.0,1
9517,max_ml,30,30,1,3,0.05,0.95,0.9430290195489844,31,0.0,1,0.0,1,0.0,1
9518,max_ml,30,30,1,3,0.05,0.95,0.9165849573765972,29,0.0,1,0.0,1,0.0,1
9519,max_ml,30,30,1,3,0.05,0.95,0.9490941899611026,80,0.0,1,0.0,1,0.0,1
9520,max_ml,30,30,1,3,0.05,0.95,0.9418647680375136,27,0.0,1,0.0,1,0.0,1
9521,max_ml,30,30,1,3,0.05,0.95,0.9489442879023284,12,0.0,1,0.0,1,0.0,1
9522,max_ml,30,30,1,3,0.05,0.95,0.9300040224553672,10,0.0,1,0.0,1,0.0,1
9523,max_ml,30,30,1,3,0.05,0.95,0.9211162928214368,14,0.0,1,0.0,1,0.0,1
9524,max_ml,30,30,1,3,0.05,0.95,0.8836663252880271,11,1.0,1,0.0,0,1.0,1
9525,max_ml,30,30,1,3,0.05,0.95,0.9348357484137054,41,0.0,1,0.0,1,0.0,1
9526,max_ml,30,30,1,3,0.05,0.95,0.8952002948156035,16,0.0,1,0.0,1,0.0,1
9527,max_ml,30,30,1,3,0.05,0.95,0.8820301553339801,3,1.0,1,1.0,1,1.0,1
9528,max_ml,30,30,1,3,0.05,0.95,0.9010721044628104,15,0.0,1,0.0,1,0.0,1
9529,max_ml,30,30,1,3,0.05,0.95,0.8395483046385528,7,0.0,1,0.0,1,0.0,1
9530,max_ml,30,30,1,3,0.05,0.95,0.929524331372194,19,0.0,1,0.0,1,0.0,1
9531,max_ml,30,30,1,3,0.05,0.95,0.9439838113396776,104,0.0,1,0.0,1,0.0,1
9532,max_ml,30,30,1,3,0.05,0.95,0.9324133383283656,21,0.0,1,0.0,1,0.0,1
9533,max_ml,30,30,1,3,0.05,0.95,0.8977314330534094,8,0.0,1,0.0,1,0.0,1
9534,max_ml,30,30,1,3,0.05,0.95,0.877736077129565,5,1.0,1,1.0,1,1.0,1
9535,max_ml,30,30,1,3,0.05,0.95,0.9420594755424784,26,0.0,1,0.0,1,0.0,1
9536,max_ml,30,30,1,3,0.05,0.95,0.9158971768242186,26,0.0,1,0.0,1,0.0,1
9537,max_ml,30,30,1,3,0.05,0.95,0.9242101796801224,7,0.0,0,1.0,1,0.0,0
9538,max_ml,30,30,1,3,0.05,0.95,0.9175074281034008,18,0.0,1,0.0,1,0.0,1
9539,max_ml,30,30,1,3,0.05,0.95,0.9397877893614026,37,0.0,1,0.0,1,0.0,1
9540,max_ml,30,30,1,3,0.05,0.95,0.9456282052912428,26,0.0,1,0.0,1,0.0,1
9541,max_ml,30,30,1,3,0.05,0.95,0.9262345148599576,23,0.0,1,0.0,1,0.0,1
9542,max_ml,30,30,1,3,0.05,0.95,0.9247114219204128,21,0.0,1,0.0,1,0.0,1
9543,max_ml,30,30,1,3,0.05,0.95,0.942178395555443,46,0.0,1,0.0,1,0.0,1
9544,max_ml,30,30,1,3,0.05,0.95,0.9216089769885418,13,0.0,1,0.0,1,0.0,1
9545,max_ml,30,30,1,3,0.05,0.95,0.9445480799380908,32,0.0,1,0.0,1,0.0,1
9546,max_ml,30,30,1,3,0.05,0.95,0.9243562414612324,13,0.0,1,0.0,1,0.0,1
9547,max_ml,30,30,1,3,0.05,0.95,0.9497599501655548,25,0.0,1,0.0,1,0.0,1
9548,max_ml,30,30,1,3,0.05,0.95,0.8626424438407044,11,0.0,1,0.0,1,0.0,1
9549,max_ml,30,30,1,3,0.05,0.95,0.9105747263593716,16,0.0,1,0.0,1,0.0,1
9550,max_ml,30,30,1,3,0.05,0.95,0.9339464061237356,17,0.0,1,0.0,1,0.0,1
9551,max_ml,30,30,1,3,0.05,0.95,0.9360531986669444,24,0.0,1,0.0,1,0.0,1
9552,max_ml,30,30,1,3,0.05,0.95,0.9107799542053886,26,0.0,1,0.0,1,0.0,1
9553,max_ml,30,30,1,3,0.05,0.95,0.9372316346676804,19,0.0,1,0.0,1,0.0,1
9554,max_ml,30,30,1,3,0.05,0.95,0.9430293603814424,31,0.0,1,0.0,1,0.0,1
9555,max_ml,30,30,1,3,0.05,0.95,0.9075869505866888,22,0.0,1,0.0,1,0.0,1
9556,max_ml,30,30,1,3,0.05,0.95,0.9302661670228872,10,1.0,1,1.0,1,1.0,1
9557,max_ml,30,30,1,3,0.05,0.95,0.9458360920229216,19,0.0,1,0.0,1,0.0,1
9558,max_ml,30,30,1,3,0.05,0.95,0.9344086430461602,9,0.0,1,0.0,1,0.0,1
9559,max_ml,30,30,1,3,0.05,0.95,0.8720062660088179,8,1.0,1,1.0,1,0.0,0
9560,max_ml,30,30,1,3,0.05,0.95,0.911446329347978,16,0.0,1,0.0,1,0.0,1
9561,max_ml,30,30,1,3,0.05,0.95,0.9316024914742458,7,1.0,1,1.0,1,1.0,1
9562,max_ml,30,30,1,3,0.05,0.95,0.9331636639938632,17,0.0,1,0.0,1,0.0,1
9563,max_ml,30,30,1,3,0.05,0.95,0.9493923803799555,18,0.0,1,0.0,1,0.0,1
9564,max_ml,30,30,1,3,0.05,0.95,0.9208498938782702,12,0.0,0,1.0,1,1.0,1
9565,max_ml,30,30,1,3,0.05,0.95,0.9365896348951808,11,0.0,1,0.0,1,0.0,1
9566,max_ml,30,30,1,3,0.05,0.95,0.9227599396448618,30,0.0,1,0.0,1,0.0,1
9567,max_ml,30,30,1,3,0.05,0.95,0.9079809558476484,19,0.0,1,0.0,1,0.0,1
9568,max_ml,30,30,1,3,0.05,0.95,0.9400104594215806,17,0.0,1,0.0,1,0.0,1
9569,max_ml,30,30,1,3,0.05,0.95,0.9386789795224836,72,0.0,1,0.0,1,0.0,1
9570,max_ml,30,30,1,3,0.05,0.95,0.9180631471695786,17,0.0,1,0.0,1,0.0,1
9571,max_ml,30,30,1,3,0.05,0.95,0.9466650297446724,33,0.0,1,0.0,1,0.0,1
9572,max_ml,30,30,1,3,0.05,0.95,0.9461377579718332,34,0.0,1,0.0,1,0.0,1
9573,max_ml,30,30,1,3,0.05,0.95,0.946850326474563,36,0.0,1,0.0,1,0.0,1
9574,max_ml,30,30,1,3,0.05,0.95,0.9353790929404358,16,0.0,1,0.0,1,0.0,1
9575,max_ml,30,30,1,3,0.05,0.95,0.9013369067995336,20,0.0,1,0.0,1,0.0,1
9576,max_ml,30,30,1,3,0.05,0.95,0.9091250888059912,16,0.0,1,0.0,1,0.0,1
9577,max_ml,30,30,1,3,0.05,0.95,0.9236366460190072,28,0.0,1,0.0,1,0.0,1
9578,max_ml,30,30,1,3,0.05,0.95,0.939937128062178,21,0.0,1,0.0,1,0.0,1
9579,max_ml,30,30,1,3,0.05,0.95,0.8714140640281423,8,1.0,1,1.0,1,0.0,0
9580,max_ml,30,30,1,3,0.05,0.95,0.914210722786019,10,1.0,1,1.0,1,1.0,1
9581,max_ml,30,30,1,3,0.05,0.95,0.906295516984844,13,0.0,1,0.0,1,0.0,1
9582,max_ml,30,30,1,3,0.05,0.95,0.8253792692022144,7,1.0,1,1.0,1,1.0,1
9583,max_ml,30,30,1,3,0.05,0.95,0.9163609078699056,8,0.0,1,0.0,1,0.0,1
9584,max_ml,30,30,1,3,0.05,0.95,0.9442743776901243,11,0.0,1,0.0,1,0.0,1
9585,max_ml,30,30,1,3,0.05,0.95,0.9152192783548976,11,1.0,1,1.0,1,0.0,0
9586,max_ml,30,30,1,3,0.05,0.95,0.8833326292618058,17,0.0,1,0.0,1,0.0,1
9587,max_ml,30,30,1,3,0.05,0.95,0.936820393414685,22,0.0,1,0.0,1,0.0,1
9588,max_ml,30,30,1,3,0.05,0.95,0.9252070230577634,12,1.0,1,1.0,1,1.0,1
9589,max_ml,30,30,1,3,0.05,0.95,0.8643439843270848,20,0.0,1,0.0,1,0.0,1
9590,max_ml,30,30,1,3,0.05,0.95,0.8344555265109662,6,1.0,1,1.0,1,1.0,1
9591,max_ml,30,30,1,3,0.05,0.95,0.9362793347908234,28,0.0,1,0.0,1,0.0,1
9592,max_ml,30,30,1,3,0.05,0.95,0.9228272169347838,17,0.0,1,0.0,1,0.0,1
9593,max_ml,30,30,1,3,0.05,0.95,0.9283236973316624,23,0.0,1,0.0,1,0.0,1
9594,max_ml,30,30,1,3,0.05,0.95,0.9367021214319003,21,0.0,1,0.0,1,0.0,1
9595,max_ml,30,30,1,3,0.05,0.95,0.9446564004713076,11,0.0,1,0.0,1,0.0,1
9596,max_ml,30,30,1,3,0.05,0.95,0.8432514020707802,29,0.0,1,0.0,1,0.0,1
9597,max_ml,30,30,1,3,0.05,0.95,0.9171451672629533,27,0.0,1,0.0,1,0.0,1
9598,max_ml,30,30,1,3,0.05,0.95,0.9178116400354774,13,0.0,0,0.0,0,1.0,1
9599,max_ml,30,30,1,3,0.05,0.95,0.9497683461680936,45,0.0,1,0.0,1,0.0,1
9600,max_ml,30,30,1,3,0.05,0.95,0.9381084150295986,77,0.0,1,0.0,1,0.0,1
9601,max_ml,30,30,1,3,0.05,0.95,0.905347097290047,28,0.0,1,0.0,1,0.0,1
9602,max_ml,30,30,1,3,0.05,0.95,0.9341265600167802,9,1.0,1,1.0,1,1.0,1
9603,max_ml,30,30,1,3,0.05,0.95,0.9391679536443426,19,0.0,1,0.0,1,0.0,1
9604,max_ml,30,30,1,3,0.05,0.95,0.9430214860373768,74,0.0,1,0.0,1,0.0,1
9605,max_ml,30,30,1,3,0.05,0.95,0.9041652050290132,13,0.0,1,0.0,1,0.0,1
9606,max_ml,30,30,1,3,0.05,0.95,0.8999238627550192,15,0.0,1,0.0,1,0.0,1
9607,max_ml,30,30,1,3,0.05,0.95,0.9349489506726858,40,0.0,1,0.0,1,0.0,1
9608,max_ml,30,30,1,3,0.05,0.95,0.7846766864355711,10,1.0,1,1.0,1,1.0,1
9609,max_ml,30,30,1,3,0.05,0.95,0.935738224786922,61,0.0,1,0.0,1,0.0,1
9610,max_ml,30,30,1,3,0.05,0.95,0.9026218013379436,69,0.0,1,0.0,1,0.0,1
9611,max_ml,30,30,1,3,0.05,0.95,0.9379557690129204,7,1.0,1,1.0,1,0.0,0
9612,max_ml,30,30,1,3,0.05,0.95,0.9295925478197044,31,0.0,1,0.0,1,0.0,1
9613,max_ml,30,30,1,3,0.05,0.95,0.9250303733606408,20,0.0,1,0.0,1,0.0,1
9614,max_ml,30,30,1,3,0.05,0.95,0.9005341213217595,27,0.0,1,0.0,1,0.0,1
9615,max_ml,30,30,1,3,0.05,0.95,0.9468880535846692,6,1.0,1,1.0,1,1.0,1
9616,max_ml,30,30,1,3,0.05,0.95,0.9498473508675755,13,0.0,1,0.0,1,0.0,1
9617,max_ml,30,30,1,3,0.05,0.95,0.921060265518316,48,0.0,1,0.0,1,0.0,1
9618,max_ml,30,30,1,3,0.05,0.95,0.9023869652590764,22,0.0,1,0.0,1,0.0,1
9619,max_ml,30,30,1,3,0.05,0.95,0.9489422056810036,96,0.0,1,0.0,1,0.0,1
9620,max_ml,30,30,1,3,0.05,0.95,0.921477321698306,23,0.0,1,0.0,1,0.0,1
9621,max_ml,30,30,1,3,0.05,0.95,0.9439954057330006,25,0.0,1,0.0,1,0.0,1
9622,max_ml,30,30,1,3,0.05,0.95,0.9158590061232296,15,0.0,1,0.0,1,0.0,1
9623,max_ml,30,30,1,3,0.05,0.95,0.9340924572907136,10,1.0,1,1.0,1,1.0,1
9624,max_ml,30,30,1,3,0.05,0.95,0.9281570681192564,55,0.0,1,0.0,1,0.0,1
9625,max_ml,30,30,1,3,0.05,0.95,0.9069895924463252,17,0.0,1,0.0,1,0.0,1
9626,max_ml,30,30,1,3,0.05,0.95,0.9373511316021732,33,0.0,1,0.0,1,0.0,1
9627,max_ml,30,30,1,3,0.05,0.95,0.9439199082699458,21,0.0,1,0.0,1,0.0,1
9628,max_ml,30,30,1,3,0.05,0.95,0.8830485810012034,38,0.0,1,0.0,1,0.0,1
9629,max_ml,30,30,1,3,0.05,0.95,0.9127533887424863,20,0.0,1,0.0,1,0.0,1
9630,max_ml,30,30,1,3,0.05,0.95,0.9436585490605534,9,1.0,1,1.0,1,1.0,1
9631,max_ml,30,30,1,3,0.05,0.95,0.9348511180977068,26,0.0,1,0.0,1,0.0,1
9632,max_ml,30,30,1,3,0.05,0.95,0.9374790886653894,31,0.0,1,0.0,1,0.0,1
9633,max_ml,30,30,1,3,0.05,0.95,0.9044618238082516,13,0.0,1,0.0,1,0.0,1
9634,max_ml,30,30,1,3,0.05,0.95,0.9411598656258218,15,0.0,1,0.0,1,0.0,1
9635,max_ml,30,30,1,3,0.05,0.95,0.9408813260628262,21,0.0,1,0.0,1,0.0,1
9636,max_ml,30,30,1,3,0.05,0.95,0.9204236811250384,11,0.0,1,0.0,1,0.0,1
9637,max_ml,30,30,1,3,0.05,0.95,0.9237475331999848,34,0.0,1,0.0,1,0.0,1
9638,max_ml,30,30,1,3,0.05,0.95,0.9272381006044784,11,0.0,1,0.0,1,0.0,1
9639,max_ml,30,30,1,3,0.05,0.95,0.9193636008195094,10,0.0,1,0.0,1,0.0,1
9640,max_ml,30,30,1,3,0.05,0.95,0.9188760749072769,54,0.0,1,0.0,1,0.0,1
9641,max_ml,30,30,1,3,0.05,0.95,0.9389283820653374,30,0.0,1,0.0,1,0.0,1
9642,max_ml,30,30,1,3,0.05,0.95,0.9392003673102762,38,0.0,1,0.0,1,0.0,1
9643,max_ml,30,30,1,3,0.05,0.95,0.9467633744242866,9,1.0,1,1.0,1,1.0,1
9644,max_ml,30,30,1,3,0.05,0.95,0.9338679519247168,20,0.0,1,0.0,1,0.0,1
9645,max_ml,30,30,1,3,0.05,0.95,0.9456829291646492,28,0.0,1,0.0,1,0.0,1
9646,max_ml,30,30,1,3,0.05,0.95,0.9072338321840304,39,0.0,1,0.0,1,0.0,1
9647,max_ml,30,30,1,3,0.05,0.95,0.8850896011734677,7,1.0,1,1.0,1,1.0,1
9648,max_ml,30,30,1,3,0.05,0.95,0.94959274635849,47,0.0,1,0.0,1,0.0,1
9649,max_ml,30,30,1,3,0.05,0.95,0.9423924044427368,20,0.0,1,0.0,1,0.0,1
9650,max_ml,30,30,1,3,0.05,0.95,0.9295023326276256,35,0.0,1,0.0,1,0.0,1
9651,max_ml,30,30,1,3,0.05,0.95,0.9461752423557032,9,0.0,1,0.0,1,0.0,1
9652,max_ml,30,30,1,3,0.05,0.95,0.8964267789772948,12,0.0,1,0.0,1,0.0,1
9653,max_ml,30,30,1,3,0.05,0.95,0.9401878195186784,14,0.0,0,1.0,1,1.0,1
9654,max_ml,30,30,1,3,0.05,0.95,0.9324893740143592,21,0.0,1,0.0,1,0.0,1
9655,max_ml,30,30,1,3,0.05,0.95,0.9401889737952256,20,0.0,1,0.0,1,0.0,1
9656,max_ml,30,30,1,3,0.05,0.95,0.9260791499042365,41,0.0,1,0.0,1,0.0,1
9657,max_ml,30,30,1,3,0.05,0.95,0.886495485390693,13,0.0,0,1.0,1,1.0,1
9658,max_ml,30,30,1,3,0.05,0.95,0.9182430796447428,17,0.0,1,0.0,1,0.0,1
9659,max_ml,30,30,1,3,0.05,0.95,0.9374158879111456,6,1.0,1,1.0,1,1.0,1
9660,max_ml,30,30,1,3,0.05,0.95,0.934155465393372,14,0.0,0,1.0,1,0.0,0
9661,max_ml,30,30,1,3,0.05,0.95,0.900069610543539,15,0.0,1,0.0,1,0.0,1
9662,max_ml,30,30,1,3,0.05,0.95,0.929522396633754,14,0.0,1,0.0,1,0.0,1
9663,max_ml,30,30,1,3,0.05,0.95,0.9242759260817366,19,0.0,1,0.0,1,0.0,1
9664,max_ml,30,30,1,3,0.05,0.95,0.9491374207626484,24,0.0,1,0.0,1,0.0,1
9665,max_ml,30,30,1,3,0.05,0.95,0.8912577318917746,4,1.0,1,1.0,1,1.0,1
9666,max_ml,30,30,1,3,0.05,0.95,0.9176191150909162,6,1.0,1,1.0,1,1.0,1
9667,max_ml,30,30,1,3,0.05,0.95,0.920857816891804,17,0.0,1,0.0,1,0.0,1
9668,max_ml,30,30,1,3,0.05,0.95,0.9169142137892732,33,0.0,1,0.0,1,0.0,1
9669,max_ml,30,30,1,3,0.05,0.95,0.9065540084216166,14,0.0,1,0.0,1,0.0,1
9670,max_ml,30,30,1,3,0.05,0.95,0.8693570262378573,28,0.0,1,0.0,1,0.0,1
9671,max_ml,30,30,1,3,0.05,0.95,0.9268641355876192,20,0.0,1,0.0,1,0.0,1
9672,max_ml,30,30,1,3,0.05,0.95,0.9200967841233576,17,0.0,1,0.0,1,0.0,1
9673,max_ml,30,30,1,3,0.05,0.95,0.9444645605773778,15,0.0,1,0.0,1,0.0,1
9674,max_ml,30,30,1,3,0.05,0.95,0.891786607972759,7,1.0,1,1.0,1,1.0,1
9675,max_ml,30,30,1,3,0.05,0.95,0.9377700447342968,24,0.0,1,0.0,1,0.0,1
9676,max_ml,30,30,1,3,0.05,0.95,0.9457061409266893,14,0.0,0,1.0,1,1.0,1
9677,max_ml,30,30,1,3,0.05,0.95,0.9441776871820264,11,0.0,1,0.0,1,0.0,1
9678,max_ml,30,30,1,3,0.05,0.95,0.942191565532095,59,0.0,1,0.0,1,0.0,1
9679,max_ml,30,30,1,3,0.05,0.95,0.9428913189078943,38,0.0,1,0.0,1,0.0,1
9680,max_ml,30,30,1,3,0.05,0.95,0.8960745606893747,14,0.0,1,0.0,1,0.0,1
9681,max_ml,30,30,1,3,0.05,0.95,0.941863818036674,20,0.0,1,0.0,1,0.0,1
9682,max_ml,30,30,1,3,0.05,0.95,0.9480548234848564,26,0.0,1,0.0,1,0.0,1
9683,max_ml,30,30,1,3,0.05,0.95,0.9482335786844152,30,0.0,1,0.0,1,0.0,1
9684,max_ml,30,30,1,3,0.05,0.95,0.9135742442490165,14,0.0,1,0.0,1,0.0,1
9685,max_ml,30,30,1,3,0.05,0.95,0.9353492516184864,26,0.0,1,0.0,1,0.0,1
9686,max_ml,30,30,1,3,0.05,0.95,0.9326144835722228,16,0.0,1,0.0,1,0.0,1
9687,max_ml,30,30,1,3,0.05,0.95,0.941759717689246,17,0.0,1,0.0,1,0.0,1
9688,max_ml,30,30,1,3,0.05,0.95,0.9350356021507096,11,1.0,1,0.0,0,0.0,0
9689,max_ml,30,30,1,3,0.05,0.95,0.9466655444191568,16,0.0,1,0.0,1,0.0,1
9690,max_ml,30,30,1,3,0.05,0.95,0.944519251135301,49,0.0,1,0.0,1,0.0,1
9691,max_ml,30,30,1,3,0.05,0.95,0.939329211998767,6,1.0,1,1.0,1,1.0,1
9692,max_ml,30,30,1,3,0.05,0.95,0.9436481994650496,17,0.0,1,0.0,1,0.0,1
9693,max_ml,30,30,1,3,0.05,0.95,0.9484982756617722,16,0.0,1,0.0,1,0.0,1
9694,max_ml,30,30,1,3,0.05,0.95,0.8658411911048137,19,0.0,1,0.0,1,0.0,1
9695,max_ml,30,30,1,3,0.05,0.95,0.870589381471927,14,0.0,1,0.0,1,0.0,1
9696,max_ml,30,30,1,3,0.05,0.95,0.9101797213298064,20,0.0,1,0.0,1,0.0,1
9697,max_ml,30,30,1,3,0.05,0.95,0.9146825508409788,15,0.0,1,0.0,1,0.0,1
9698,max_ml,30,30,1,3,0.05,0.95,0.920848813449636,47,0.0,1,0.0,1,0.0,1
9699,max_ml,30,30,1,3,0.05,0.95,0.9166436665789788,22,0.0,1,0.0,1,0.0,1
9700,max_ml,30,30,1,3,0.05,0.95,0.9083022493260798,15,0.0,1,0.0,1,0.0,1
9701,max_ml,30,30,1,3,0.05,0.95,0.8868986244946949,17,0.0,0,1.0,1,0.0,0
9702,max_ml,30,30,1,3,0.05,0.95,0.9005189746121672,15,0.0,1,0.0,1,0.0,1
9703,max_ml,30,30,1,3,0.05,0.95,0.922511199707378,18,0.0,1,0.0,1,0.0,1
9704,max_ml,30,30,1,3,0.05,0.95,0.9332397253453872,19,0.0,1,0.0,1,0.0,1
9705,max_ml,30,30,1,3,0.05,0.95,0.8694515233465713,19,0.0,1,0.0,1,0.0,1
9706,max_ml,30,30,1,3,0.05,0.95,0.9130060047368032,21,0.0,1,0.0,1,0.0,1
9707,max_ml,30,30,1,3,0.05,0.95,0.9474185311492682,7,1.0,1,1.0,1,1.0,1
9708,max_ml,30,30,1,3,0.05,0.95,0.8673855147392533,9,1.0,1,1.0,1,1.0,1
9709,max_ml,30,30,1,3,0.05,0.95,0.9239417288485674,8,1.0,1,1.0,1,1.0,1
9710,max_ml,30,30,1,3,0.05,0.95,0.9195518929230116,11,1.0,1,1.0,1,0.0,0
9711,max_ml,30,30,1,3,0.05,0.95,0.9254964576272928,22,0.0,1,0.0,1,0.0,1
9712,max_ml,30,30,1,3,0.05,0.95,0.9469966780272931,49,0.0,1,0.0,1,0.0,1
9713,max_ml,30,30,1,3,0.05,0.95,0.929021017052246,18,0.0,1,0.0,1,0.0,1
9714,max_ml,30,30,1,3,0.05,0.95,0.8885904042397693,32,0.0,1,0.0,1,0.0,1
9715,max_ml,30,30,1,3,0.05,0.95,0.9333913682900709,47,0.0,1,0.0,1,0.0,1
9716,max_ml,30,30,1,3,0.05,0.95,0.9314526195099792,9,0.0,1,0.0,1,0.0,1
9717,max_ml,30,30,1,3,0.05,0.95,0.901778109584096,10,0.0,0,1.0,1,0.0,0
9718,max_ml,30,30,1,3,0.05,0.95,0.9285251560333724,14,0.0,1,0.0,1,0.0,1
9719,max_ml,30,30,1,3,0.05,0.95,0.9034831275282044,13,0.0,1,0.0,1,0.0,1
9720,max_ml,30,30,1,3,0.05,0.95,0.9330129440222432,30,0.0,1,0.0,1,0.0,1
9721,max_ml,30,30,1,3,0.05,0.95,0.9255382486762326,10,0.0,1,0.0,1,0.0,1
9722,max_ml,30,30,1,3,0.05,0.95,0.9346750405771912,18,0.0,1,0.0,1,0.0,1
9723,max_ml,30,30,1,3,0.05,0.95,0.9016620164652795,13,0.0,1,0.0,1,0.0,1
9724,max_ml,30,30,1,3,0.05,0.95,0.911425425448607,18,0.0,1,0.0,1,0.0,1
9725,max_ml,30,30,1,3,0.05,0.95,0.9255484068397472,23,0.0,1,0.0,1,0.0,1
9726,max_ml,30,30,1,3,0.05,0.95,0.912576671327652,24,0.0,1,0.0,1,0.0,1
9727,max_ml,30,30,1,3,0.05,0.95,0.9255274645858078,15,0.0,1,0.0,1,0.0,1
9728,max_ml,30,30,1,3,0.05,0.95,0.9480371895369766,31,0.0,1,0.0,1,0.0,1
9729,max_ml,30,30,1,3,0.05,0.95,0.9439182878932072,34,0.0,1,0.0,1,0.0,1
9730,max_ml,30,30,1,3,0.05,0.95,0.9088703922610184,13,1.0,1,1.0,1,1.0,1
9731,max_ml,30,30,1,3,0.05,0.95,0.8723006620667705,4,1.0,1,1.0,1,1.0,1
9732,max_ml,30,30,1,3,0.05,0.95,0.9028624097778054,18,0.0,1,0.0,1,0.0,1
9733,max_ml,30,30,1,3,0.05,0.95,0.9379957814965736,18,0.0,1,0.0,1,0.0,1
9734,max_ml,30,30,1,3,0.05,0.95,0.923214666597304,36,0.0,1,0.0,1,0.0,1
9735,max_ml,30,30,1,3,0.05,0.95,0.9290909343604792,16,0.0,1,0.0,1,0.0,1
9736,max_ml,30,30,1,3,0.05,0.95,0.935787869319648,29,0.0,1,0.0,1,0.0,1
9737,max_ml,30,30,1,3,0.05,0.95,0.8646150566067864,6,1.0,1,0.0,0,0.0,0
9738,max_ml,30,30,1,3,0.05,0.95,0.9241402655688704,11,0.0,1,0.0,1,0.0,1
9739,max_ml,30,30,1,3,0.05,0.95,0.8592360788183572,8,1.0,1,0.0,0,0.0,0
9740,max_ml,30,30,1,3,0.05,0.95,0.8607383166427407,10,1.0,1,1.0,1,1.0,1
9741,max_ml,30,30,1,3,0.05,0.95,0.9421825847237484,18,0.0,1,0.0,1,0.0,1
9742,max_ml,30,30,1,3,0.05,0.95,0.920108572653133,34,0.0,1,0.0,1,0.0,1
9743,max_ml,30,30,1,3,0.05,0.95,0.9405123406801223,37,0.0,1,0.0,1,0.0,1
9744,max_ml,30,30,1,3,0.05,0.95,0.9369957093148724,11,1.0,1,1.0,1,1.0,1
9745,max_ml,30,30,1,3,0.05,0.95,0.926350751891746,68,0.0,1,0.0,1,0.0,1
9746,max_ml,30,30,1,3,0.05,0.95,0.8923934813597477,11,0.0,0,0.0,0,1.0,1
9747,max_ml,30,30,1,3,0.05,0.95,0.9471004995120432,6,1.0,1,1.0,1,1.0,1
9748,max_ml,30,30,1,3,0.05,0.95,0.9169378490584154,32,0.0,1,0.0,1,0.0,1
9749,max_ml,30,30,1,3,0.05,0.95,0.9143995041488416,5,1.0,1,1.0,1,1.0,1
9750,max_ml,30,30,1,3,0.05,0.95,0.9441970407815254,32,0.0,1,0.0,1,0.0,1
9751,max_ml,30,30,1,3,0.05,0.95,0.9392292433671668,8,1.0,1,1.0,1,1.0,1
9752,max_ml,30,30,1,3,0.05,0.95,0.936210259738646,26,0.0,1,0.0,1,0.0,1
9753,max_ml,30,30,1,3,0.05,0.95,0.9145373764379376,9,1.0,1,0.0,0,0.0,0
9754,max_ml,30,30,1,3,0.05,0.95,0.9351023546610452,31,0.0,1,0.0,1,0.0,1
9755,max_ml,30,30,1,3,0.05,0.95,0.9298923807937248,11,0.0,1,0.0,1,0.0,1
9756,max_ml,30,30,1,3,0.05,0.95,0.9433328134316116,20,0.0,1,0.0,1,0.0,1
9757,max_ml,30,30,1,3,0.05,0.95,0.9388611584131838,26,0.0,1,0.0,1,0.0,1
9758,max_ml,30,30,1,3,0.05,0.95,0.90334193715317,18,0.0,1,0.0,1,0.0,1
9759,max_ml,30,30,1,3,0.05,0.95,0.9373693648572818,31,0.0,1,0.0,1,0.0,1
9760,max_ml,30,30,1,3,0.05,0.95,0.9210371639352188,11,0.0,1,0.0,1,0.0,1
9761,max_ml,30,30,1,3,0.05,0.95,0.932150669087315,37,0.0,1,0.0,1,0.0,1
9762,max_ml,30,30,1,3,0.05,0.95,0.9227865917129314,16,0.0,1,0.0,1,0.0,1
9763,max_ml,30,30,1,3,0.05,0.95,0.8560036297284418,17,0.0,1,0.0,1,0.0,1
9764,max_ml,30,30,1,3,0.05,0.95,0.909769170429655,19,0.0,1,0.0,1,0.0,1
9765,max_ml,30,30,1,3,0.05,0.95,0.941144170828242,16,0.0,1,0.0,1,0.0,1
9766,max_ml,30,30,1,3,0.05,0.95,0.9329543587081616,23,0.0,1,0.0,1,0.0,1
9767,max_ml,30,30,1,3,0.05,0.95,0.9471183341735242,10,0.0,1,0.0,1,0.0,1
9768,max_ml,30,30,1,3,0.05,0.95,0.9292935642664196,36,0.0,1,0.0,1,0.0,1
9769,max_ml,30,30,1,3,0.05,0.95,0.9480445429798742,14,0.0,1,0.0,1,0.0,1
9770,max_ml,30,30,1,3,0.05,0.95,0.938862188047342,46,0.0,1,0.0,1,0.0,1
9771,max_ml,30,30,1,3,0.05,0.95,0.9089360336194948,9,0.0,1,0.0,1,0.0,1
9772,max_ml,30,30,1,3,0.05,0.95,0.9043791721812308,9,1.0,1,1.0,1,1.0,1
9773,max_ml,30,30,1,3,0.05,0.95,0.9446855208872178,17,0.0,1,0.0,1,0.0,1
9774,max_ml,30,30,1,3,0.05,0.95,0.9183397047341972,26,0.0,1,0.0,1,0.0,1
9775,max_ml,30,30,1,3,0.05,0.95,0.9497666526287248,15,0.0,1,0.0,1,0.0,1
9776,max_ml,30,30,1,3,0.05,0.95,0.9404608133871004,18,0.0,1,0.0,1,0.0,1
9777,max_ml,30,30,1,3,0.05,0.95,0.9431240116481052,10,1.0,1,1.0,1,0.0,0
9778,max_ml,30,30,1,3,0.05,0.95,0.85935522687072,7,1.0,1,1.0,1,1.0,1
9779,max_ml,30,30,1,3,0.05,0.95,0.9483212421388688,23,0.0,1,0.0,1,0.0,1
9780,max_ml,30,30,1,3,0.05,0.95,0.8460802401398184,18,0.0,1,0.0,1,0.0,1
9781,max_ml,30,30,1,3,0.05,0.95,0.8795837231430994,11,0.0,1,0.0,1,0.0,1
9782,max_ml,30,30,1,3,0.05,0.95,0.8750303592547884,9,0.0,1,0.0,1,0.0,1
9783,max_ml,30,30,1,3,0.05,0.95,0.9225864176025904,18,0.0,1,0.0,1,0.0,1
9784,max_ml,30,30,1,3,0.05,0.95,0.9305892314678456,15,0.0,0,1.0,1,0.0,0
9785,max_ml,30,30,1,3,0.05,0.95,0.9180412310619932,28,0.0,1,0.0,1,0.0,1
9786,max_ml,30,30,1,3,0.05,0.95,0.8937037968466375,22,0.0,1,0.0,1,0.0,1
9787,max_ml,30,30,1,3,0.05,0.95,0.9253855139067664,19,0.0,1,0.0,1,0.0,1
9788,max_ml,30,30,1,3,0.05,0.95,0.9374782238453572,15,0.0,1,0.0,1,0.0,1
9789,max_ml,30,30,1,3,0.05,0.95,0.9283051349089446,25,0.0,1,0.0,1,0.0,1
9790,max_ml,30,30,1,3,0.05,0.95,0.9345327494568664,30,0.0,1,0.0,1,0.0,1
9791,max_ml,30,30,1,3,0.05,0.95,0.9294658560087272,33,0.0,1,0.0,1,0.0,1
9792,max_ml,30,30,1,3,0.05,0.95,0.943444751830963,22,0.0,1,0.0,1,0.0,1
9793,max_ml,30,30,1,3,0.05,0.95,0.8996611393310447,18,0.0,1,0.0,1,0.0,1
9794,max_ml,30,30,1,3,0.05,0.95,0.9464199671741964,28,0.0,1,0.0,1,0.0,1
9795,max_ml,30,30,1,3,0.05,0.95,0.9398313964554325,12,0.0,1,0.0,1,0.0,1
9796,max_ml,30,30,1,3,0.05,0.95,0.9235339534129812,19,0.0,1,0.0,1,0.0,1
9797,max_ml,30,30,1,3,0.05,0.95,0.898427790919162,7,1.0,1,0.0,0,0.0,0
9798,max_ml,30,30,1,3,0.05,0.95,0.8252823797582304,7,1.0,1,1.0,1,1.0,1
9799,max_ml,30,30,1,3,0.05,0.95,0.896624039614238,13,1.0,1,1.0,1,1.0,1
9800,max_ml,30,30,1,3,0.05,0.95,0.948087525719172,19,0.0,1,0.0,1,0.0,1
9801,max_ml,30,30,1,3,0.05,0.95,0.9373397132454512,35,0.0,1,0.0,1,0.0,1
9802,max_ml,30,30,1,3,0.05,0.95,0.9361639196494498,28,0.0,1,0.0,1,0.0,1
9803,max_ml,30,30,1,3,0.05,0.95,0.9369067826386408,33,0.0,0,0.0,0,1.0,1
9804,max_ml,30,30,1,3,0.05,0.95,0.9232235383370412,30,0.0,1,0.0,1,0.0,1
9805,max_ml,30,30,1,3,0.05,0.95,0.9360230848188368,14,0.0,0,0.0,0,1.0,1
9806,max_ml,30,30,1,3,0.05,0.95,0.9362435970028028,34,0.0,1,0.0,1,0.0,1
9807,max_ml,30,30,1,3,0.05,0.95,0.929128511377278,41,0.0,1,0.0,1,0.0,1
9808,max_ml,30,30,1,3,0.05,0.95,0.8975966451870032,27,0.0,1,0.0,1,0.0,1
9809,max_ml,30,30,1,3,0.05,0.95,0.8649536654286786,16,0.0,1,0.0,1,0.0,1
9810,max_ml,30,30,1,3,0.05,0.95,0.9380758543864453,21,0.0,1,0.0,1,0.0,1
9811,max_ml,30,30,1,3,0.05,0.95,0.915546251917463,20,0.0,1,0.0,1,0.0,1
9812,max_ml,30,30,1,3,0.05,0.95,0.9358525059489832,13,0.0,1,0.0,1,0.0,1
9813,max_ml,30,30,1,3,0.05,0.95,0.9431264532833344,27,0.0,1,0.0,1,0.0,1
9814,max_ml,30,30,1,3,0.05,0.95,0.9453743446345818,15,1.0,1,1.0,1,1.0,1
9815,max_ml,30,30,1,3,0.05,0.95,0.890157699000704,7,1.0,1,0.0,0,0.0,0
9816,max_ml,30,30,1,3,0.05,0.95,0.93678352982106,21,0.0,1,0.0,1,0.0,1
9817,max_ml,30,30,1,3,0.05,0.95,0.9473305743055136,15,0.0,1,0.0,1,0.0,1
9818,max_ml,30,30,1,3,0.05,0.95,0.9358996769434926,18,0.0,1,0.0,1,0.0,1
9819,max_ml,30,30,1,3,0.05,0.95,0.8954776087468449,9,0.0,1,0.0,1,0.0,1
9820,max_ml,30,30,1,3,0.05,0.95,0.948148403804076,60,0.0,1,0.0,1,0.0,1
9821,max_ml,30,30,1,3,0.05,0.95,0.9458649416235948,15,0.0,1,0.0,1,0.0,1
9822,max_ml,30,30,1,3,0.05,0.95,0.9078125661227748,42,0.0,1,0.0,1,0.0,1
9823,max_ml,30,30,1,3,0.05,0.95,0.9198594004794988,8,1.0,1,1.0,1,1.0,1
9824,max_ml,30,30,1,3,0.05,0.95,0.938816980585584,29,0.0,1,0.0,1,0.0,1
9825,max_ml,30,30,1,3,0.05,0.95,0.9385589009378132,44,0.0,1,0.0,1,0.0,1
9826,max_ml,30,30,1,3,0.05,0.95,0.9302797076563476,5,1.0,1,1.0,1,1.0,1
9827,max_ml,30,30,1,3,0.05,0.95,0.9317226540698772,16,0.0,1,0.0,1,0.0,1
9828,max_ml,30,30,1,3,0.05,0.95,0.934877440999218,11,1.0,1,1.0,1,1.0,1
9829,max_ml,30,30,1,3,0.05,0.95,0.8916723277354858,6,1.0,1,1.0,1,1.0,1
9830,max_ml,30,30,1,3,0.05,0.95,0.9243907075996848,9,1.0,1,0.0,0,0.0,0
9831,max_ml,30,30,1,3,0.05,0.95,0.9492547163418192,14,0.0,1,0.0,1,0.0,1
9832,max_ml,30,30,1,3,0.05,0.95,0.9411496785516016,55,0.0,1,0.0,1,0.0,1
9833,max_ml,30,30,1,3,0.05,0.95,0.938685307713989,14,0.0,1,0.0,1,0.0,1
9834,max_ml,30,30,1,3,0.05,0.95,0.919275878095972,14,0.0,1,0.0,1,0.0,1
9835,max_ml,30,30,1,3,0.05,0.95,0.9273015744858788,8,0.0,1,0.0,1,0.0,1
9836,max_ml,30,30,1,3,0.05,0.95,0.913002771315946,17,0.0,1,0.0,1,0.0,1
9837,max_ml,30,30,1,3,0.05,0.95,0.9253613159142378,22,0.0,1,0.0,1,0.0,1
9838,max_ml,30,30,1,3,0.05,0.95,0.946638105336155,23,0.0,1,0.0,1,0.0,1
9839,max_ml,30,30,1,3,0.05,0.95,0.937223361034109,13,0.0,1,0.0,1,0.0,1
9840,max_ml,30,30,1,3,0.05,0.95,0.9434233414622398,23,0.0,1,0.0,1,0.0,1
9841,max_ml,30,30,1,3,0.05,0.95,0.940314362577461,15,0.0,0,0.0,0,1.0,1
9842,max_ml,30,30,1,3,0.05,0.95,0.9205487336245208,35,0.0,1,0.0,1,0.0,1
9843,max_ml,30,30,1,3,0.05,0.95,0.9450162763934684,21,0.0,1,0.0,1,0.0,1
9844,max_ml,30,30,1,3,0.05,0.95,0.8350848076478155,17,0.0,1,0.0,1,0.0,1
9845,max_ml,30,30,1,3,0.05,0.95,0.9329944460957952,69,0.0,1,0.0,1,0.0,1
9846,max_ml,30,30,1,3,0.05,0.95,0.9160856809239692,12,0.0,0,0.0,0,1.0,1
9847,max_ml,30,30,1,3,0.05,0.95,0.8991808026860315,7,0.0,1,0.0,1,0.0,1
9848,max_ml,30,30,1,3,0.05,0.95,0.9316544942129598,14,0.0,1,0.0,1,0.0,1
9849,max_ml,30,30,1,3,0.05,0.95,0.9449452637596814,47,0.0,1,0.0,1,0.0,1
9850,max_ml,30,30,1,3,0.05,0.95,0.9411253631828512,19,0.0,0,1.0,1,0.0,0
9851,max_ml,30,30,1,3,0.05,0.95,0.9323979884265452,7,1.0,1,1.0,1,1.0,1
9852,max_ml,30,30,1,3,0.05,0.95,0.923583720325284,15,0.0,1,0.0,1,0.0,1
9853,max_ml,30,30,1,3,0.05,0.95,0.9003129835688536,18,0.0,1,0.0,1,0.0,1
9854,max_ml,30,30,1,3,0.05,0.95,0.9463492494497344,10,0.0,1,0.0,1,0.0,1
9855,max_ml,30,30,1,3,0.05,0.95,0.9459513631909128,16,0.0,1,0.0,1,0.0,1
9856,max_ml,30,30,1,3,0.05,0.95,0.9336407103769356,40,0.0,1,0.0,1,0.0,1
9857,max_ml,30,30,1,3,0.05,0.95,0.9145435032067376,35,0.0,1,0.0,1,0.0,1
9858,max_ml,30,30,1,3,0.05,0.95,0.938220555307355,17,0.0,1,0.0,1,0.0,1
9859,max_ml,30,30,1,3,0.05,0.95,0.94034687838348,24,0.0,1,0.0,1,0.0,1
9860,max_ml,30,30,1,3,0.05,0.95,0.927071920553256,29,0.0,1,0.0,1,0.0,1
9861,max_ml,30,30,1,3,0.05,0.95,0.937576887012756,32,0.0,1,0.0,1,0.0,1
9862,max_ml,30,30,1,3,0.05,0.95,0.9458061549237908,14,0.0,1,0.0,1,0.0,1
9863,max_ml,30,30,1,3,0.05,0.95,0.9080248147617332,10,1.0,1,1.0,1,1.0,1
9864,max_ml,30,30,1,3,0.05,0.95,0.93926827067574,19,0.0,1,0.0,1,0.0,1
9865,max_ml,30,30,1,3,0.05,0.95,0.9031712420790458,20,0.0,1,0.0,1,0.0,1
9866,max_ml,30,30,1,3,0.05,0.95,0.9043860051227564,19,0.0,1,0.0,1,0.0,1
9867,max_ml,30,30,1,3,0.05,0.95,0.9490747565657656,15,0.0,1,0.0,1,0.0,1
9868,max_ml,30,30,1,3,0.05,0.95,0.921757337712886,7,1.0,1,1.0,1,1.0,1
9869,max_ml,30,30,1,3,0.05,0.95,0.93529098388046,46,0.0,1,0.0,1,0.0,1
9870,max_ml,30,30,1,3,0.05,0.95,0.8741980662690448,30,0.0,1,0.0,1,0.0,1
9871,max_ml,30,30,1,3,0.05,0.95,0.9290836774727086,22,0.0,1,0.0,1,0.0,1
9872,max_ml,30,30,1,3,0.05,0.95,0.9332547678265052,35,0.0,1,0.0,1,0.0,1
9873,max_ml,30,30,1,3,0.05,0.95,0.9185103124778728,9,1.0,1,1.0,1,0.0,0
9874,max_ml,30,30,1,3,0.05,0.95,0.9404852085483422,32,0.0,1,0.0,1,0.0,1
9875,max_ml,30,30,1,3,0.05,0.95,0.9333645155563052,14,0.0,1,0.0,1,0.0,1
9876,max_ml,30,30,1,3,0.05,0.95,0.8958329582246418,24,0.0,1,0.0,1,0.0,1
9877,max_ml,30,30,1,3,0.05,0.95,0.8904814225572707,11,0.0,1,0.0,1,0.0,1
9878,max_ml,30,30,1,3,0.05,0.95,0.9381489251007258,28,0.0,1,0.0,1,0.0,1
9879,max_ml,30,30,1,3,0.05,0.95,0.946338278160368,12,0.0,1,0.0,1,0.0,1
9880,max_ml,30,30,1,3,0.05,0.95,0.943641732035272,18,0.0,1,0.0,1,0.0,1
9881,max_ml,30,30,1,3,0.05,0.95,0.9329230595945324,36,0.0,1,0.0,1,0.0,1
9882,max_ml,30,30,1,3,0.05,0.95,0.9393341773914712,41,0.0,1,0.0,1,0.0,1
9883,max_ml,30,30,1,3,0.05,0.95,0.9258129827138116,27,0.0,1,0.0,1,0.0,1
9884,max_ml,30,30,1,3,0.05,0.95,0.9382818428806446,69,0.0,1,0.0,1,0.0,1
9885,max_ml,30,30,1,3,0.05,0.95,0.9263588924978364,11,0.0,1,0.0,1,0.0,1
9886,max_ml,30,30,1,3,0.05,0.95,0.9468057252556732,16,0.0,1,0.0,1,0.0,1
9887,max_ml,30,30,1,3,0.05,0.95,0.9375874858854109,35,0.0,1,0.0,1,0.0,1
9888,max_ml,30,30,1,3,0.05,0.95,0.921658913733448,28,0.0,1,0.0,1,0.0,1
9889,max_ml,30,30,1,3,0.05,0.95,0.8204971544589034,12,1.0,1,1.0,1,1.0,1
9890,max_ml,30,30,1,3,0.05,0.95,0.9353426706861836,70,0.0,1,0.0,1,0.0,1
9891,max_ml,30,30,1,3,0.05,0.95,0.9449901672801556,53,0.0,1,0.0,1,0.0,1
9892,max_ml,30,30,1,3,0.05,0.95,0.9334933515979464,60,0.0,1,0.0,1,0.0,1
9893,max_ml,30,30,1,3,0.05,0.95,0.89627418601395,8,1.0,1,1.0,1,1.0,1
9894,max_ml,30,30,1,3,0.05,0.95,0.9411234066687832,8,1.0,1,0.0,0,0.0,0
9895,max_ml,30,30,1,3,0.05,0.95,0.9480726372237942,31,0.0,1,0.0,1,0.0,1
9896,max_ml,30,30,1,3,0.05,0.95,0.9071945824824263,35,0.0,1,0.0,1,0.0,1
9897,max_ml,30,30,1,3,0.05,0.95,0.838866171669096,23,0.0,1,0.0,1,0.0,1
9898,max_ml,30,30,1,3,0.05,0.95,0.8907686641868185,8,1.0,1,1.0,1,1.0,1
9899,max_ml,30,30,1,3,0.05,0.95,0.893658362558068,7,1.0,1,1.0,1,1.0,1
9900,max_ml,30,30,1,3,0.05,0.95,0.9485177708337066,77,0.0,1,0.0,1,0.0,1
9901,max_ml,30,30,1,3,0.05,0.95,0.9376500522669854,17,0.0,1,0.0,1,0.0,1
9902,max_ml,30,30,1,3,0.05,0.95,0.9013453162934716,10,1.0,1,1.0,1,1.0,1
9903,max_ml,30,30,1,3,0.05,0.95,0.920538908367313,34,0.0,1,0.0,1,0.0,1
9904,max_ml,30,30,1,3,0.05,0.95,0.9147703038512032,16,0.0,1,0.0,1,0.0,1
9905,max_ml,30,30,1,3,0.05,0.95,0.9456549490540956,40,0.0,1,0.0,1,0.0,1
9906,max_ml,30,30,1,3,0.05,0.95,0.9417479653654616,15,0.0,1,0.0,1,0.0,1
9907,max_ml,30,30,1,3,0.05,0.95,0.9425833845019496,8,0.0,1,0.0,1,0.0,1
9908,max_ml,30,30,1,3,0.05,0.95,0.9381699854185804,51,0.0,1,0.0,1,0.0,1
9909,max_ml,30,30,1,3,0.05,0.95,0.9498137310262932,26,0.0,1,0.0,1,0.0,1
9910,max_ml,30,30,1,3,0.05,0.95,0.9355703863729964,15,0.0,1,0.0,1,0.0,1
9911,max_ml,30,30,1,3,0.05,0.95,0.9311786824157264,26,0.0,1,0.0,1,0.0,1
9912,max_ml,30,30,1,3,0.05,0.95,0.9297058091345736,26,0.0,0,1.0,1,1.0,1
9913,max_ml,30,30,1,3,0.05,0.95,0.9256493090581128,13,0.0,1,0.0,1,0.0,1
9914,max_ml,30,30,1,3,0.05,0.95,0.9495150933877156,32,0.0,1,0.0,1,0.0,1
9915,max_ml,30,30,1,3,0.05,0.95,0.8801252552660178,9,0.0,1,0.0,1,0.0,1
9916,max_ml,30,30,1,3,0.05,0.95,0.940116488019882,44,0.0,1,0.0,1,0.0,1
9917,max_ml,30,30,1,3,0.05,0.95,0.9233624057176084,16,0.0,1,0.0,1,0.0,1
9918,max_ml,30,30,1,3,0.05,0.95,0.947287037817759,35,0.0,1,0.0,1,0.0,1
9919,max_ml,30,30,1,3,0.05,0.95,0.9271696411015324,23,0.0,1,0.0,1,0.0,1
9920,max_ml,30,30,1,3,0.05,0.95,0.886109511601537,13,0.0,1,0.0,1,0.0,1
9921,max_ml,30,30,1,3,0.05,0.95,0.9084936907606428,19,0.0,1,0.0,1,0.0,1
9922,max_ml,30,30,1,3,0.05,0.95,0.8587742735614462,11,0.0,1,0.0,1,0.0,1
9923,max_ml,30,30,1,3,0.05,0.95,0.9348853091249614,25,0.0,1,0.0,1,0.0,1
9924,max_ml,30,30,1,3,0.05,0.95,0.8770188609510853,12,1.0,1,1.0,1,1.0,1
9925,max_ml,30,30,1,3,0.05,0.95,0.9243955517896248,15,0.0,1,0.0,1,0.0,1
9926,max_ml,30,30,1,3,0.05,0.95,0.8993814746012971,24,0.0,1,0.0,1,0.0,1
9927,max_ml,30,30,1,3,0.05,0.95,0.9440796247622714,9,0.0,1,0.0,1,0.0,1
9928,max_ml,30,30,1,3,0.05,0.95,0.9495180430859128,15,0.0,1,0.0,1,0.0,1
9929,max_ml,30,30,1,3,0.05,0.95,0.8357118470124856,11,0.0,0,1.0,1,1.0,1
9930,max_ml,30,30,1,3,0.05,0.95,0.9270614302212556,16,0.0,1,0.0,1,0.0,1
9931,max_ml,30,30,1,3,0.05,0.95,0.9489792516594092,11,0.0,0,1.0,1,0.0,0
9932,max_ml,30,30,1,3,0.05,0.95,0.93465096210682,22,0.0,1,0.0,1,0.0,1
9933,max_ml,30,30,1,3,0.05,0.95,0.9178642500860044,15,0.0,1,0.0,1,0.0,1
9934,max_ml,30,30,1,3,0.05,0.95,0.924970679950622,37,0.0,1,0.0,1,0.0,1
9935,max_ml,30,30,1,3,0.05,0.95,0.9488612910251332,21,0.0,1,0.0,1,0.0,1
9936,max_ml,30,30,1,3,0.05,0.95,0.9247299187178052,9,1.0,1,1.0,1,1.0,1
9937,max_ml,30,30,1,3,0.05,0.95,0.849165985943574,10,0.0,0,1.0,1,0.0,0
9938,max_ml,30,30,1,3,0.05,0.95,0.935722650865814,13,0.0,1,0.0,1,0.0,1
9939,max_ml,30,30,1,3,0.05,0.95,0.9483561717280063,40,0.0,1,0.0,1,0.0,1
9940,max_ml,30,30,1,3,0.05,0.95,0.9354715049851324,29,0.0,1,0.0,1,0.0,1
9941,max_ml,30,30,1,3,0.05,0.95,0.9484488360978802,26,0.0,1,0.0,1,0.0,1
9942,max_ml,30,30,1,3,0.05,0.95,0.9402199585776112,19,0.0,1,0.0,1,0.0,1
9943,max_ml,30,30,1,3,0.05,0.95,0.8695123296060023,11,0.0,0,1.0,1,0.0,0
9944,max_ml,30,30,1,3,0.05,0.95,0.8970425166630688,22,0.0,0,1.0,1,1.0,1
9945,max_ml,30,30,1,3,0.05,0.95,0.943910093737481,8,0.0,0,0.0,0,1.0,1
9946,max_ml,30,30,1,3,0.05,0.95,0.9276146849443876,12,0.0,0,0.0,0,1.0,1
9947,max_ml,30,30,1,3,0.05,0.95,0.9253061255756831,33,0.0,1,0.0,1,0.0,1
9948,max_ml,30,30,1,3,0.05,0.95,0.929636506895273,57,0.0,1,0.0,1,0.0,1
9949,max_ml,30,30,1,3,0.05,0.95,0.9152324581973216,17,0.0,1,0.0,1,0.0,1
9950,max_ml,30,30,1,3,0.05,0.95,0.9360794318684648,50,0.0,1,0.0,1,0.0,1
9951,max_ml,30,30,1,3,0.05,0.95,0.934477276532844,16,0.0,1,0.0,1,0.0,1
9952,max_ml,30,30,1,3,0.05,0.95,0.9451159137313304,16,0.0,0,1.0,1,0.0,0
9953,max_ml,30,30,1,3,0.05,0.95,0.9341354191694078,11,0.0,1,0.0,1,0.0,1
9954,max_ml,30,30,1,3,0.05,0.95,0.8763836525905643,7,1.0,1,1.0,1,1.0,1
9955,max_ml,30,30,1,3,0.05,0.95,0.944634512686076,23,0.0,1,0.0,1,0.0,1
9956,max_ml,30,30,1,3,0.05,0.95,0.9181247591871832,4,1.0,1,1.0,1,1.0,1
9957,max_ml,30,30,1,3,0.05,0.95,0.9006551074566065,18,0.0,1,0.0,1,0.0,1
9958,max_ml,30,30,1,3,0.05,0.95,0.9297316932922668,24,0.0,1,0.0,1,0.0,1
9959,max_ml,30,30,1,3,0.05,0.95,0.8668678993763421,11,0.0,0,0.0,0,1.0,1
9960,max_ml,30,30,1,3,0.05,0.95,0.9426325691779108,44,0.0,1,0.0,1,0.0,1
9961,max_ml,30,30,1,3,0.05,0.95,0.7981871836933919,5,1.0,1,1.0,1,1.0,1
9962,max_ml,30,30,1,3,0.05,0.95,0.9171947134237972,14,0.0,1,0.0,1,0.0,1
9963,max_ml,30,30,1,3,0.05,0.95,0.8952723811580335,34,0.0,1,0.0,1,0.0,1
9964,max_ml,30,30,1,3,0.05,0.95,0.9422866914674336,61,0.0,1,0.0,1,0.0,1
9965,max_ml,30,30,1,3,0.05,0.95,0.9202155690075056,23,0.0,1,0.0,1,0.0,1
9966,max_ml,30,30,1,3,0.05,0.95,0.9361303497268936,9,1.0,1,1.0,1,0.0,0
9967,max_ml,30,30,1,3,0.05,0.95,0.94337105899338,23,0.0,1,0.0,1,0.0,1
9968,max_ml,30,30,1,3,0.05,0.95,0.9114498712571628,6,1.0,1,1.0,1,1.0,1
9969,max_ml,30,30,1,3,0.05,0.95,0.8824284445674915,26,0.0,1,0.0,1,0.0,1
9970,max_ml,30,30,1,3,0.05,0.95,0.9489733483563024,33,0.0,1,0.0,1,0.0,1
9971,max_ml,30,30,1,3,0.05,0.95,0.920333164795166,18,0.0,1,0.0,1,0.0,1
9972,max_ml,30,30,1,3,0.05,0.95,0.9479879023846552,9,1.0,1,1.0,1,0.0,0
9973,max_ml,30,30,1,3,0.05,0.95,0.9428646059202528,13,0.0,0,1.0,1,0.0,0
9974,max_ml,30,30,1,3,0.05,0.95,0.924822851482591,8,1.0,1,1.0,1,0.0,0
9975,max_ml,30,30,1,3,0.05,0.95,0.8830250021969782,7,1.0,1,1.0,1,1.0,1
9976,max_ml,30,30,1,3,0.05,0.95,0.942539785674956,25,0.0,1,0.0,1,0.0,1
9977,max_ml,30,30,1,3,0.05,0.95,0.9271237016434024,17,0.0,1,0.0,1,0.0,1
9978,max_ml,30,30,1,3,0.05,0.95,0.913613340243307,21,0.0,1,0.0,1,0.0,1
9979,max_ml,30,30,1,3,0.05,0.95,0.92552168619037,22,0.0,1,0.0,1,0.0,1
9980,max_ml,30,30,1,3,0.05,0.95,0.946869231279278,22,0.0,1,0.0,1,0.0,1
9981,max_ml,30,30,1,3,0.05,0.95,0.9136841905859188,14,0.0,0,1.0,1,1.0,1
9982,max_ml,30,30,1,3,0.05,0.95,0.8349209580034861,9,1.0,1,1.0,1,1.0,1
9983,max_ml,30,30,1,3,0.05,0.95,0.9287328069320552,26,0.0,1,0.0,1,0.0,1
9984,max_ml,30,30,1,3,0.05,0.95,0.9090268952383536,30,0.0,1,0.0,1,0.0,1
9985,max_ml,30,30,1,3,0.05,0.95,0.9423836823318024,20,0.0,1,0.0,1,0.0,1
9986,max_ml,30,30,1,3,0.05,0.95,0.9078863846369792,6,1.0,1,1.0,1,1.0,1
9987,max_ml,30,30,1,3,0.05,0.95,0.947095246162088,21,0.0,1,0.0,1,0.0,1
9988,max_ml,30,30,1,3,0.05,0.95,0.8919529870988114,10,1.0,1,1.0,1,1.0,1
9989,max_ml,30,30,1,3,0.05,0.95,0.9448516087572608,19,0.0,1,0.0,1,0.0,1
9990,max_ml,30,30,1,3,0.05,0.95,0.9474365863876834,21,0.0,1,0.0,1,0.0,1
9991,max_ml,30,30,1,3,0.05,0.95,0.8678216427956832,18,0.0,1,0.0,1,0.0,1
9992,max_ml,30,30,1,3,0.05,0.95,0.9475192362693224,72,0.0,1,0.0,1,0.0,1
9993,max_ml,30,30,1,3,0.05,0.95,0.8621795353794623,9,1.0,1,1.0,1,1.0,1
9994,max_ml,30,30,1,3,0.05,0.95,0.9228348600966068,9,0.0,1,0.0,1,0.0,1
9995,max_ml,30,30,1,3,0.05,0.95,0.9371794904778192,33,0.0,1,0.0,1,0.0,1
9996,max_ml,30,30,1,3,0.05,0.95,0.9359529590497598,8,1.0,1,1.0,1,1.0,1
9997,max_ml,30,30,1,3,0.05,0.95,0.948199985166247,22,0.0,1,0.0,1,0.0,1
9998,max_ml,30,30,1,3,0.05,0.95,0.9403252120060124,23,0.0,1,0.0,1,0.0,1
9999,max_ml,30,30,1,3,0.05,0.95,0.9474921264517548,36,0.0,1,0.0,1,0.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n30_cn2_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,30,60,2,3,0.05,0.95,0.947964900313933,38,0.0,0,1.0,1,1.0,1
1,max_ml,30,60,2,3,0.05,0.95,0.9324867981486662,46,0.0,0,1.0,1,1.0,1
2,max_ml,30,60,2,3,0.05,0.95,0.9253158147982254,22,1.0,1,1.0,1,1.0,1
3,max_ml,30,60,2,3,0.05,0.95,0.9381816553043432,14,1.0,1,1.0,1,1.0,1
4,max_ml,30,60,2,3,0.05,0.95,0.9463342692379544,54,0.0,0,0.0,0,1.0,1
5,max_ml,30,60,2,3,0.05,0.95,0.9296500518322286,44,0.0,0,1.0,1,1.0,1
6,max_ml,30,60,2,3,0.05,0.95,0.9307644601001628,46,0.0,1,0.0,1,0.0,1
7,max_ml,30,60,2,3,0.05,0.95,0.9360510803449814,31,0.0,1,0.0,1,0.0,1
8,max_ml,30,60,2,3,0.05,0.95,0.9448442593802182,33,0.0,1,0.0,1,0.0,1
9,max_ml,30,60,2,3,0.05,0.95,0.9370751965968166,46,0.0,0,0.0,0,1.0,1
10,max_ml,30,60,2,3,0.05,0.95,0.8908833724037528,12,1.0,1,1.0,1,1.0,1
11,max_ml,30,60,2,3,0.05,0.95,0.9284978915759986,19,1.0,1,1.0,1,1.0,1
12,max_ml,30,60,2,3,0.05,0.95,0.9321799910833558,26,1.0,1,1.0,1,1.0,1
13,max_ml,30,60,2,3,0.05,0.95,0.9260084570568676,28,0.0,1,0.0,1,0.0,1
14,max_ml,30,60,2,3,0.05,0.95,0.9368499316799096,13,1.0,1,1.0,1,1.0,1
15,max_ml,30,60,2,3,0.05,0.95,0.9147692966045458,17,1.0,1,1.0,1,1.0,1
16,max_ml,30,60,2,3,0.05,0.95,0.9273267457802508,32,1.0,1,1.0,1,1.0,1
17,max_ml,30,60,2,3,0.05,0.95,0.9477503939690246,20,1.0,1,1.0,1,0.0,0
18,max_ml,30,60,2,3,0.05,0.95,0.8736444814040251,10,1.0,1,1.0,1,1.0,1
19,max_ml,30,60,2,3,0.05,0.95,0.9279931807839602,35,0.0,1,0.0,1,0.0,1
20,max_ml,30,60,2,3,0.05,0.95,0.9446899338093068,15,1.0,1,1.0,1,1.0,1
21,max_ml,30,60,2,3,0.05,0.95,0.9486759627831252,17,1.0,1,1.0,1,1.0,1
22,max_ml,30,60,2,3,0.05,0.95,0.9470829213984336,17,0.0,0,0.0,0,1.0,1
23,max_ml,30,60,2,3,0.05,0.95,0.9397286655209262,17,1.0,1,1.0,1,1.0,1
24,max_ml,30,60,2,3,0.05,0.95,0.9378195797686084,8,1.0,1,1.0,1,1.0,1
25,max_ml,30,60,2,3,0.05,0.95,0.903265144321136,11,1.0,1,1.0,1,1.0,1
26,max_ml,30,60,2,3,0.05,0.95,0.9442112550519994,15,1.0,1,1.0,1,1.0,1
27,max_ml,30,60,2,3,0.05,0.95,0.9232863494161252,34,0.0,0,1.0,1,1.0,1
28,max_ml,30,60,2,3,0.05,0.95,0.8751677860568873,11,1.0,1,1.0,1,1.0,1
29,max_ml,30,60,2,3,0.05,0.95,0.9300505064079752,28,1.0,1,1.0,1,1.0,1
30,max_ml,30,60,2,3,0.05,0.95,0.9424061829444071,27,1.0,1,1.0,1,1.0,1
31,max_ml,30,60,2,3,0.05,0.95,0.9317408449730498,13,1.0,1,1.0,1,1.0,1
32,max_ml,30,60,2,3,0.05,0.95,0.9439162225336338,16,1.0,1,1.0,1,1.0,1
33,max_ml,30,60,2,3,0.05,0.95,0.943410174358412,18,1.0,1,1.0,1,1.0,1
34,max_ml,30,60,2,3,0.05,0.95,0.947195437952538,12,1.0,1,1.0,1,1.0,1
35,max_ml,30,60,2,3,0.05,0.95,0.8598398007214592,6,1.0,1,1.0,1,1.0,1
36,max_ml,30,60,2,3,0.05,0.95,0.8992109461457473,18,1.0,1,0.0,0,0.0,0
37,max_ml,30,60,2,3,0.05,0.95,0.9448296149430168,33,0.0,0,1.0,1,1.0,1
38,max_ml,30,60,2,3,0.05,0.95,0.91317517220642,21,1.0,1,1.0,1,1.0,1
39,max_ml,30,60,2,3,0.05,0.95,0.9099140029187486,15,1.0,1,1.0,1,1.0,1
40,max_ml,30,60,2,3,0.05,0.95,0.943857797554715,25,0.0,0,0.0,0,1.0,1
41,max_ml,30,60,2,3,0.05,0.95,0.8577635808353371,21,1.0,1,1.0,1,1.0,1
42,max_ml,30,60,2,3,0.05,0.95,0.9263453769159862,15,1.0,1,1.0,1,1.0,1
43,max_ml,30,60,2,3,0.05,0.95,0.9473003897544092,12,1.0,1,1.0,1,1.0,1
44,max_ml,30,60,2,3,0.05,0.95,0.9403717434666432,25,0.0,1,0.0,1,0.0,1
45,max_ml,30,60,2,3,0.05,0.95,0.9359768693859256,20,1.0,1,1.0,1,1.0,1
46,max_ml,30,60,2,3,0.05,0.95,0.929324296575489,24,0.0,1,0.0,1,0.0,1
47,max_ml,30,60,2,3,0.05,0.95,0.8959938643874062,7,1.0,1,1.0,1,1.0,1
48,max_ml,30,60,2,3,0.05,0.95,0.9315600584649364,14,1.0,1,1.0,1,1.0,1
49,max_ml,30,60,2,3,0.05,0.95,0.9231869520103152,18,1.0,1,1.0,1,1.0,1
50,max_ml,30,60,2,3,0.05,0.95,0.9358084895514122,20,1.0,1,1.0,1,1.0,1
51,max_ml,30,60,2,3,0.05,0.95,0.9404378137893504,11,1.0,1,1.0,1,1.0,1
52,max_ml,30,60,2,3,0.05,0.95,0.9120844546614166,12,1.0,1,1.0,1,1.0,1
53,max_ml,30,60,2,3,0.05,0.95,0.9415763327834272,13,1.0,1,1.0,1,1.0,1
54,max_ml,30,60,2,3,0.05,0.95,0.9351697989630068,17,1.0,1,1.0,1,1.0,1
55,max_ml,30,60,2,3,0.05,0.95,0.9361798312046972,49,0.0,0,0.0,0,1.0,1
56,max_ml,30,60,2,3,0.05,0.95,0.9481867562067878,13,1.0,1,1.0,1,1.0,1
57,max_ml,30,60,2,3,0.05,0.95,0.9478381965824022,38,1.0,1,1.0,1,1.0,1
58,max_ml,30,60,2,3,0.05,0.95,0.8979208839291247,15,1.0,1,1.0,1,1.0,1
59,max_ml,30,60,2,3,0.05,0.95,0.8799360453875927,33,0.0,0,1.0,1,1.0,1
60,max_ml,30,60,2,3,0.05,0.95,0.9011048976171064,18,1.0,1,1.0,1,1.0,1
61,max_ml,30,60,2,3,0.05,0.95,0.9168713074828762,16,1.0,1,1.0,1,1.0,1
62,max_ml,30,60,2,3,0.05,0.95,0.9166511912849244,21,1.0,1,1.0,1,1.0,1
63,max_ml,30,60,2,3,0.05,0.95,0.9479562852365564,26,1.0,1,1.0,1,1.0,1
64,max_ml,30,60,2,3,0.05,0.95,0.8739729572221616,8,1.0,1,1.0,1,1.0,1
65,max_ml,30,60,2,3,0.05,0.95,0.9482382136972832,18,1.0,1,1.0,1,1.0,1
66,max_ml,30,60,2,3,0.05,0.95,0.9362461176234338,17,1.0,1,1.0,1,1.0,1
67,max_ml,30,60,2,3,0.05,0.95,0.9239571415760632,16,1.0,1,1.0,1,1.0,1
68,max_ml,30,60,2,3,0.05,0.95,0.8735193988922406,8,1.0,1,1.0,1,1.0,1
69,max_ml,30,60,2,3,0.05,0.95,0.9307569237096848,30,0.0,0,1.0,1,1.0,1
70,max_ml,30,60,2,3,0.05,0.95,0.9361123941216494,12,1.0,1,1.0,1,1.0,1
71,max_ml,30,60,2,3,0.05,0.95,0.891517245021628,13,1.0,1,1.0,1,1.0,1
72,max_ml,30,60,2,3,0.05,0.95,0.918281387071472,21,1.0,1,1.0,1,1.0,1
73,max_ml,30,60,2,3,0.05,0.95,0.9406293918956764,16,1.0,1,1.0,1,1.0,1
74,max_ml,30,60,2,3,0.05,0.95,0.928793574904378,8,1.0,1,1.0,1,1.0,1
75,max_ml,30,60,2,3,0.05,0.95,0.8606327856548052,9,1.0,1,1.0,1,1.0,1
76,max_ml,30,60,2,3,0.05,0.95,0.9363213462553128,64,0.0,1,0.0,1,0.0,1
77,max_ml,30,60,2,3,0.05,0.95,0.9113745945433968,7,1.0,1,1.0,1,1.0,1
78,max_ml,30,60,2,3,0.05,0.95,0.9383393750683612,26,0.0,0,1.0,1,1.0,1
79,max_ml,30,60,2,3,0.05,0.95,0.8914180072194176,22,1.0,1,1.0,1,1.0,1
80,max_ml,30,60,2,3,0.05,0.95,0.9111975481038876,29,0.0,0,1.0,1,1.0,1
81,max_ml,30,60,2,3,0.05,0.95,0.944677861532968,17,1.0,1,1.0,1,1.0,1
82,max_ml,30,60,2,3,0.05,0.95,0.9475620184114544,15,1.0,1,1.0,1,1.0,1
83,max_ml,30,60,2,3,0.05,0.95,0.9258583944183428,19,1.0,1,1.0,1,1.0,1
84,max_ml,30,60,2,3,0.05,0.95,0.842201291302477,7,1.0,1,1.0,1,1.0,1
85,max_ml,30,60,2,3,0.05,0.95,0.946060825350499,23,0.0,0,1.0,1,0.0,0
86,max_ml,30,60,2,3,0.05,0.95,0.923954308346476,41,1.0,1,1.0,1,0.0,0
87,max_ml,30,60,2,3,0.05,0.95,0.9413301642963792,45,0.0,0,1.0,1,1.0,1
88,max_ml,30,60,2,3,0.05,0.95,0.9040815063836016,21,1.0,1,1.0,1,1.0,1
89,max_ml,30,60,2,3,0.05,0.95,0.9198743680359296,22,1.0,1,1.0,1,1.0,1
90,max_ml,30,60,2,3,0.05,0.95,0.9419132678428064,52,0.0,0,0.0,0,1.0,1
91,max_ml,30,60,2,3,0.05,0.95,0.9436673075682472,38,0.0,0,1.0,1,1.0,1
92,max_ml,30,60,2,3,0.05,0.95,0.9213423779934664,18,1.0,1,1.0,1,1.0,1
93,max_ml,30,60,2,3,0.05,0.95,0.9261120841503028,8,1.0,1,1.0,1,1.0,1
94,max_ml,30,60,2,3,0.05,0.95,0.9253885764811728,51,0.0,1,0.0,1,0.0,1
95,max_ml,30,60,2,3,0.05,0.95,0.8463751083812854,13,1.0,1,1.0,1,1.0,1
96,max_ml,30,60,2,3,0.05,0.95,0.8991784759666681,19,1.0,1,1.0,1,1.0,1
97,max_ml,30,60,2,3,0.05,0.95,0.8151207532257165,13,1.0,1,1.0,1,1.0,1
98,max_ml,30,60,2,3,0.05,0.95,0.9246818497086702,26,1.0,1,1.0,1,1.0,1
99,max_ml,30,60,2,3,0.05,0.95,0.810337191896969,12,1.0,1,1.0,1,1.0,1
100,max_ml,30,60,2,3,0.05,0.95,0.9401293059634293,20,1.0,1,1.0,1,1.0,1
101,max_ml,30,60,2,3,0.05,0.95,0.9289459806643682,15,1.0,1,1.0,1,1.0,1
102,max_ml,30,60,2,3,0.05,0.95,0.930613413912571,21,1.0,1,1.0,1,1.0,1
103,max_ml,30,60,2,3,0.05,0.95,0.9029006315318776,8,1.0,1,1.0,1,1.0,1
104,max_ml,30,60,2,3,0.05,0.95,0.927948095227495,23,0.0,1,0.0,1,0.0,1
105,max_ml,30,60,2,3,0.05,0.95,0.8728033129994832,7,1.0,1,1.0,1,1.0,1
106,max_ml,30,60,2,3,0.05,0.95,0.9483318724173284,31,0.0,0,1.0,1,0.0,0
107,max_ml,30,60,2,3,0.05,0.95,0.9401788819133524,62,1.0,1,1.0,1,1.0,1
108,max_ml,30,60,2,3,0.05,0.95,0.8966914990276068,11,1.0,1,1.0,1,1.0,1
109,max_ml,30,60,2,3,0.05,0.95,0.9401811910602752,9,1.0,1,1.0,1,1.0,1
110,max_ml,30,60,2,3,0.05,0.95,0.9266826892716457,18,1.0,1,1.0,1,1.0,1
111,max_ml,30,60,2,3,0.05,0.95,0.9432091392070666,36,0.0,1,0.0,1,0.0,1
112,max_ml,30,60,2,3,0.05,0.95,0.9080138817773148,9,1.0,1,1.0,1,1.0,1
113,max_ml,30,60,2,3,0.05,0.95,0.8256525630298142,9,1.0,1,1.0,1,1.0,1
114,max_ml,30,60,2,3,0.05,0.95,0.9478787627230704,27,0.0,0,1.0,1,1.0,1
115,max_ml,30,60,2,3,0.05,0.95,0.8762269574818299,19,1.0,1,1.0,1,1.0,1
116,max_ml,30,60,2,3,0.05,0.95,0.943137231549092,23,0.0,0,1.0,1,1.0,1
117,max_ml,30,60,2,3,0.05,0.95,0.941819687000664,15,1.0,1,1.0,1,1.0,1
118,max_ml,30,60,2,3,0.05,0.95,0.9214876284897788,18,1.0,1,1.0,1,1.0,1
119,max_ml,30,60,2,3,0.05,0.95,0.9282330023827076,10,1.0,1,1.0,1,1.0,1
120,max_ml,30,60,2,3,0.05,0.95,0.9449315931883008,17,1.0,1,1.0,1,1.0,1
121,max_ml,30,60,2,3,0.05,0.95,0.8965647549793438,9,1.0,1,1.0,1,1.0,1
122,max_ml,30,60,2,3,0.05,0.95,0.922308533525433,19,1.0,1,0.0,0,1.0,1
123,max_ml,30,60,2,3,0.05,0.95,0.8271769539421586,10,1.0,1,1.0,1,1.0,1
124,max_ml,30,60,2,3,0.05,0.95,0.9464357673210836,61,0.0,1,0.0,1,0.0,1
125,max_ml,30,60,2,3,0.05,0.95,0.947649876574206,38,0.0,1,0.0,1,0.0,1
126,max_ml,30,60,2,3,0.05,0.95,0.9191776323512384,7,1.0,1,1.0,1,1.0,1
127,max_ml,30,60,2,3,0.05,0.95,0.9262203185288646,8,1.0,1,1.0,1,1.0,1
128,max_ml,30,60,2,3,0.05,0.95,0.9174533125222932,35,1.0,1,1.0,1,1.0,1
129,max_ml,30,60,2,3,0.05,0.95,0.9426189203992422,42,1.0,1,1.0,1,1.0,1
130,max_ml,30,60,2,3,0.05,0.95,0.9497726812255194,27,1.0,1,1.0,1,1.0,1
131,max_ml,30,60,2,3,0.05,0.95,0.9276034166291696,5,1.0,1,1.0,1,1.0,1
132,max_ml,30,60,2,3,0.05,0.95,0.9390227641444828,21,0.0,1,0.0,1,0.0,1
133,max_ml,30,60,2,3,0.05,0.95,0.8810680170113491,7,1.0,1,1.0,1,1.0,1
134,max_ml,30,60,2,3,0.05,0.95,0.9283566436291424,22,1.0,1,1.0,1,1.0,1
135,max_ml,30,60,2,3,0.05,0.95,0.9451196862458822,28,1.0,1,1.0,1,1.0,1
136,max_ml,30,60,2,3,0.05,0.95,0.9317849425351928,56,0.0,1,0.0,1,0.0,1
137,max_ml,30,60,2,3,0.05,0.95,0.916059105494884,11,1.0,1,1.0,1,1.0,1
138,max_ml,30,60,2,3,0.05,0.95,0.9423883802063596,12,1.0,1,1.0,1,1.0,1
139,max_ml,30,60,2,3,0.05,0.95,0.948606937298276,33,1.0,1,1.0,1,1.0,1
140,max_ml,30,60,2,3,0.05,0.95,0.8951612971570695,8,1.0,1,1.0,1,1.0,1
141,max_ml,30,60,2,3,0.05,0.95,0.9054875456136416,14,1.0,1,1.0,1,1.0,1
142,max_ml,30,60,2,3,0.05,0.95,0.9298428687590032,41,0.0,1,0.0,1,0.0,1
143,max_ml,30,60,2,3,0.05,0.95,0.8526694548080477,13,1.0,1,1.0,1,1.0,1
144,max_ml,30,60,2,3,0.05,0.95,0.9266881333815208,14,1.0,1,1.0,1,1.0,1
145,max_ml,30,60,2,3,0.05,0.95,0.8203908397675109,10,1.0,1,1.0,1,1.0,1
146,max_ml,30,60,2,3,0.05,0.95,0.941417249326342,15,1.0,1,1.0,1,1.0,1
147,max_ml,30,60,2,3,0.05,0.95,0.9256921347065366,27,1.0,1,1.0,1,1.0,1
148,max_ml,30,60,2,3,0.05,0.95,0.9113227273054476,9,1.0,1,1.0,1,1.0,1
149,max_ml,30,60,2,3,0.05,0.95,0.9325833813541587,32,0.0,0,1.0,1,1.0,1
150,max_ml,30,60,2,3,0.05,0.95,0.9337412926352228,28,1.0,1,1.0,1,1.0,1
151,max_ml,30,60,2,3,0.05,0.95,0.9433813466714872,19,1.0,1,1.0,1,1.0,1
152,max_ml,30,60,2,3,0.05,0.95,0.9498680140662168,7,1.0,1,1.0,1,1.0,1
153,max_ml,30,60,2,3,0.05,0.95,0.8903635941471634,16,1.0,1,1.0,1,1.0,1
154,max_ml,30,60,2,3,0.05,0.95,0.9296354345253974,16,1.0,1,1.0,1,1.0,1
155,max_ml,30,60,2,3,0.05,0.95,0.9022666208534336,21,1.0,1,1.0,1,1.0,1
156,max_ml,30,60,2,3,0.05,0.95,0.9433858323849476,48,0.0,1,0.0,1,0.0,1
157,max_ml,30,60,2,3,0.05,0.95,0.9418658328429732,9,1.0,1,1.0,1,1.0,1
158,max_ml,30,60,2,3,0.05,0.95,0.9459122202907684,38,0.0,0,1.0,1,1.0,1
159,max_ml,30,60,2,3,0.05,0.95,0.9449490285801512,12,1.0,1,1.0,1,1.0,1
160,max_ml,30,60,2,3,0.05,0.95,0.9381440421387688,29,0.0,0,1.0,1,0.0,0
161,max_ml,30,60,2,3,0.05,0.95,0.9334517556134646,13,1.0,1,1.0,1,1.0,1
162,max_ml,30,60,2,3,0.05,0.95,0.9430518525056576,16,1.0,1,1.0,1,1.0,1
163,max_ml,30,60,2,3,0.05,0.95,0.8971137710988236,5,1.0,1,1.0,1,1.0,1
164,max_ml,30,60,2,3,0.05,0.95,0.8888735101273711,11,1.0,1,1.0,1,1.0,1
165,max_ml,30,60,2,3,0.05,0.95,0.9288744638401836,16,1.0,1,1.0,1,1.0,1
166,max_ml,30,60,2,3,0.05,0.95,0.9347190545871314,31,0.0,1,0.0,1,0.0,1
167,max_ml,30,60,2,3,0.05,0.95,0.9089476167893326,16,1.0,1,1.0,1,1.0,1
168,max_ml,30,60,2,3,0.05,0.95,0.9389982558181622,20,1.0,1,1.0,1,1.0,1
169,max_ml,30,60,2,3,0.05,0.95,0.9266200559265546,11,1.0,1,1.0,1,1.0,1
170,max_ml,30,60,2,3,0.05,0.95,0.931980215932445,33,0.0,0,1.0,1,1.0,1
171,max_ml,30,60,2,3,0.05,0.95,0.9494090878317476,15,1.0,1,1.0,1,1.0,1
172,max_ml,30,60,2,3,0.05,0.95,0.948161340761741,40,1.0,1,1.0,1,1.0,1
173,max_ml,30,60,2,3,0.05,0.95,0.9409588183808224,6,1.0,1,1.0,1,1.0,1
174,max_ml,30,60,2,3,0.05,0.95,0.9365491945730228,15,1.0,1,1.0,1,1.0,1
175,max_ml,30,60,2,3,0.05,0.95,0.8678991423410487,10,1.0,1,1.0,1,1.0,1
176,max_ml,30,60,2,3,0.05,0.95,0.9437915390034488,21,1.0,1,1.0,1,1.0,1
177,max_ml,30,60,2,3,0.05,0.95,0.9180767029159864,8,1.0,1,1.0,1,1.0,1
178,max_ml,30,60,2,3,0.05,0.95,0.9139050720375692,33,0.0,0,0.0,0,1.0,1
179,max_ml,30,60,2,3,0.05,0.95,0.9386827218988176,14,1.0,1,1.0,1,1.0,1
180,max_ml,30,60,2,3,0.05,0.95,0.9443824445248022,18,1.0,1,1.0,1,1.0,1
181,max_ml,30,60,2,3,0.05,0.95,0.941870595615576,30,0.0,0,0.0,0,1.0,1
182,max_ml,30,60,2,3,0.05,0.95,0.8920076806441131,11,1.0,1,1.0,1,1.0,1
183,max_ml,30,60,2,3,0.05,0.95,0.91511781208846,29,1.0,1,1.0,1,1.0,1
184,max_ml,30,60,2,3,0.05,0.95,0.9480683117917228,48,0.0,1,0.0,1,0.0,1
185,max_ml,30,60,2,3,0.05,0.95,0.9333414606606076,14,1.0,1,1.0,1,1.0,1
186,max_ml,30,60,2,3,0.05,0.95,0.9397520643689058,14,1.0,1,1.0,1,1.0,1
187,max_ml,30,60,2,3,0.05,0.95,0.8752728187187983,18,1.0,1,1.0,1,1.0,1
188,max_ml,30,60,2,3,0.05,0.95,0.90628639908245,38,1.0,1,1.0,1,1.0,1
189,max_ml,30,60,2,3,0.05,0.95,0.9406660078914214,31,1.0,1,1.0,1,1.0,1
190,max_ml,30,60,2,3,0.05,0.95,0.9475402460215644,69,0.0,0,1.0,1,1.0,1
191,max_ml,30,60,2,3,0.05,0.95,0.9173931604539264,57,1.0,1,1.0,1,1.0,1
192,max_ml,30,60,2,3,0.05,0.95,0.9433114011117004,61,0.0,1,0.0,1,0.0,1
193,max_ml,30,60,2,3,0.05,0.95,0.9324016245030368,29,0.0,0,0.0,0,1.0,1
194,max_ml,30,60,2,3,0.05,0.95,0.9174507395428224,29,1.0,1,1.0,1,1.0,1
195,max_ml,30,60,2,3,0.05,0.95,0.9401134871580048,19,1.0,1,1.0,1,1.0,1
196,max_ml,30,60,2,3,0.05,0.95,0.9332223950496336,8,1.0,1,1.0,1,1.0,1
197,max_ml,30,60,2,3,0.05,0.95,0.9222945475875004,33,0.0,0,1.0,1,1.0,1
198,max_ml,30,60,2,3,0.05,0.95,0.8905372297295275,14,1.0,1,1.0,1,1.0,1
199,max_ml,30,60,2,3,0.05,0.95,0.8350838290289152,10,1.0,1,1.0,1,1.0,1
200,max_ml,30,60,2,3,0.05,0.95,0.926026935472402,17,0.0,1,0.0,1,0.0,1
201,max_ml,30,60,2,3,0.05,0.95,0.9378659957391215,30,1.0,1,1.0,1,1.0,1
202,max_ml,30,60,2,3,0.05,0.95,0.8453693545333227,8,1.0,1,1.0,1,1.0,1
203,max_ml,30,60,2,3,0.05,0.95,0.8390818993576494,12,1.0,1,1.0,1,1.0,1
204,max_ml,30,60,2,3,0.05,0.95,0.8743538289263888,5,1.0,1,1.0,1,1.0,1
205,max_ml,30,60,2,3,0.05,0.95,0.9241563571360774,15,1.0,1,1.0,1,1.0,1
206,max_ml,30,60,2,3,0.05,0.95,0.8619838117371251,16,1.0,1,1.0,1,1.0,1
207,max_ml,30,60,2,3,0.05,0.95,0.9364177852057104,17,1.0,1,1.0,1,1.0,1
208,max_ml,30,60,2,3,0.05,0.95,0.8742911231222223,11,1.0,1,1.0,1,1.0,1
209,max_ml,30,60,2,3,0.05,0.95,0.947672992608865,16,1.0,1,1.0,1,1.0,1
210,max_ml,30,60,2,3,0.05,0.95,0.8434256752267576,7,1.0,1,1.0,1,1.0,1
211,max_ml,30,60,2,3,0.05,0.95,0.9297143815916712,31,1.0,1,1.0,1,1.0,1
212,max_ml,30,60,2,3,0.05,0.95,0.9343683260965986,17,1.0,1,1.0,1,1.0,1
213,max_ml,30,60,2,3,0.05,0.95,0.9156673098117832,13,1.0,1,1.0,1,1.0,1
214,max_ml,30,60,2,3,0.05,0.95,0.9475280060167952,17,1.0,1,1.0,1,1.0,1
215,max_ml,30,60,2,3,0.05,0.95,0.9444626312205512,10,1.0,1,1.0,1,1.0,1
216,max_ml,30,60,2,3,0.05,0.95,0.938436637163819,33,0.0,0,0.0,0,1.0,1
217,max_ml,30,60,2,3,0.05,0.95,0.9382154211711924,15,1.0,1,1.0,1,1.0,1
218,max_ml,30,60,2,3,0.05,0.95,0.940808373897154,8,1.0,1,1.0,1,1.0,1
219,max_ml,30,60,2,3,0.05,0.95,0.8706429313363331,16,1.0,1,1.0,1,1.0,1
220,max_ml,30,60,2,3,0.05,0.95,0.9178214446282688,9,1.0,1,1.0,1,1.0,1
221,max_ml,30,60,2,3,0.05,0.95,0.9282679270183384,11,1.0,1,1.0,1,1.0,1
222,max_ml,30,60,2,3,0.05,0.95,0.8512475615335279,13,1.0,1,1.0,1,1.0,1
223,max_ml,30,60,2,3,0.05,0.95,0.8504990612475042,11,1.0,1,1.0,1,1.0,1
224,max_ml,30,60,2,3,0.05,0.95,0.9300539330074706,21,1.0,1,1.0,1,1.0,1
225,max_ml,30,60,2,3,0.05,0.95,0.9368029007556776,18,1.0,1,1.0,1,1.0,1
226,max_ml,30,60,2,3,0.05,0.95,0.9090921953332184,46,0.0,1,0.0,1,0.0,1
227,max_ml,30,60,2,3,0.05,0.95,0.9303509608882308,10,1.0,1,1.0,1,1.0,1
228,max_ml,30,60,2,3,0.05,0.95,0.8775199118762961,9,1.0,1,1.0,1,1.0,1
229,max_ml,30,60,2,3,0.05,0.95,0.9303543183552112,14,1.0,1,1.0,1,1.0,1
230,max_ml,30,60,2,3,0.05,0.95,0.9468177486401932,59,0.0,1,0.0,1,0.0,1
231,max_ml,30,60,2,3,0.05,0.95,0.9170071462671814,12,1.0,1,1.0,1,1.0,1
232,max_ml,30,60,2,3,0.05,0.95,0.9328256446244244,34,1.0,1,1.0,1,1.0,1
233,max_ml,30,60,2,3,0.05,0.95,0.94519917758542,41,0.0,1,0.0,1,0.0,1
234,max_ml,30,60,2,3,0.05,0.95,0.8002930173820868,12,1.0,1,1.0,1,1.0,1
235,max_ml,30,60,2,3,0.05,0.95,0.9304269246766776,19,1.0,1,1.0,1,1.0,1
236,max_ml,30,60,2,3,0.05,0.95,0.9041781474243304,23,1.0,1,1.0,1,1.0,1
237,max_ml,30,60,2,3,0.05,0.95,0.9417491025970542,13,1.0,1,1.0,1,1.0,1
238,max_ml,30,60,2,3,0.05,0.95,0.9322112569443534,25,0.0,0,1.0,1,0.0,0
239,max_ml,30,60,2,3,0.05,0.95,0.8765579974467262,21,1.0,1,1.0,1,1.0,1
240,max_ml,30,60,2,3,0.05,0.95,0.9325273296486372,13,1.0,1,1.0,1,1.0,1
241,max_ml,30,60,2,3,0.05,0.95,0.796446970631569,7,1.0,1,1.0,1,1.0,1
242,max_ml,30,60,2,3,0.05,0.95,0.9188971202995664,7,1.0,1,1.0,1,1.0,1
243,max_ml,30,60,2,3,0.05,0.95,0.8841086953352205,7,1.0,1,1.0,1,1.0,1
244,max_ml,30,60,2,3,0.05,0.95,0.928550557695678,8,1.0,1,1.0,1,1.0,1
245,max_ml,30,60,2,3,0.05,0.95,0.8892868528105764,13,1.0,1,1.0,1,1.0,1
246,max_ml,30,60,2,3,0.05,0.95,0.8718865043942071,10,1.0,1,1.0,1,1.0,1
247,max_ml,30,60,2,3,0.05,0.95,0.919436913596994,14,1.0,1,1.0,1,1.0,1
248,max_ml,30,60,2,3,0.05,0.95,0.9464050921780592,17,1.0,1,1.0,1,1.0,1
249,max_ml,30,60,2,3,0.05,0.95,0.9292227672578162,12,1.0,1,1.0,1,1.0,1
250,max_ml,30,60,2,3,0.05,0.95,0.9186077490277847,13,1.0,1,1.0,1,1.0,1
251,max_ml,30,60,2,3,0.05,0.95,0.8776280004970558,22,1.0,1,1.0,1,1.0,1
252,max_ml,30,60,2,3,0.05,0.95,0.9079562640840144,21,1.0,1,1.0,1,1.0,1
253,max_ml,30,60,2,3,0.05,0.95,0.9187624643609872,18,1.0,1,1.0,1,1.0,1
254,max_ml,30,60,2,3,0.05,0.95,0.897722597848099,15,1.0,1,1.0,1,1.0,1
255,max_ml,30,60,2,3,0.05,0.95,0.9203816092562748,14,1.0,1,1.0,1,1.0,1
256,max_ml,30,60,2,3,0.05,0.95,0.9481019619211474,17,1.0,1,1.0,1,1.0,1
257,max_ml,30,60,2,3,0.05,0.95,0.9445275015358324,14,1.0,1,1.0,1,1.0,1
258,max_ml,30,60,2,3,0.05,0.95,0.9443556674882032,16,1.0,1,1.0,1,1.0,1
259,max_ml,30,60,2,3,0.05,0.95,0.9337109350506084,16,1.0,1,1.0,1,1.0,1
260,max_ml,30,60,2,3,0.05,0.95,0.9103840562184172,27,1.0,1,1.0,1,1.0,1
261,max_ml,30,60,2,3,0.05,0.95,0.9327400305795688,17,1.0,1,1.0,1,1.0,1
262,max_ml,30,60,2,3,0.05,0.95,0.948801475407114,9,1.0,1,1.0,1,1.0,1
263,max_ml,30,60,2,3,0.05,0.95,0.910582858981568,26,1.0,1,1.0,1,1.0,1
264,max_ml,30,60,2,3,0.05,0.95,0.9397587075558088,11,1.0,1,1.0,1,1.0,1
265,max_ml,30,60,2,3,0.05,0.95,0.893115660042045,27,1.0,1,1.0,1,1.0,1
266,max_ml,30,60,2,3,0.05,0.95,0.9412308408701132,26,1.0,1,1.0,1,1.0,1
267,max_ml,30,60,2,3,0.05,0.95,0.9113522684728252,10,1.0,1,1.0,1,1.0,1
268,max_ml,30,60,2,3,0.05,0.95,0.8440939436599046,11,1.0,1,1.0,1,1.0,1
269,max_ml,30,60,2,3,0.05,0.95,0.9248110358335144,15,1.0,1,1.0,1,1.0,1
270,max_ml,30,60,2,3,0.05,0.95,0.9377213769594692,50,0.0,1,0.0,1,0.0,1
271,max_ml,30,60,2,3,0.05,0.95,0.9056028305287088,11,1.0,1,1.0,1,1.0,1
272,max_ml,30,60,2,3,0.05,0.95,0.9159933825550476,11,1.0,1,1.0,1,1.0,1
273,max_ml,30,60,2,3,0.05,0.95,0.872378738483937,10,1.0,1,1.0,1,1.0,1
274,max_ml,30,60,2,3,0.05,0.95,0.9420627081705288,46,0.0,0,1.0,1,0.0,0
275,max_ml,30,60,2,3,0.05,0.95,0.926672157476618,43,0.0,0,1.0,1,1.0,1
276,max_ml,30,60,2,3,0.05,0.95,0.9445114439544408,11,1.0,1,1.0,1,1.0,1
277,max_ml,30,60,2,3,0.05,0.95,0.9237966562544386,19,1.0,1,1.0,1,1.0,1
278,max_ml,30,60,2,3,0.05,0.95,0.9451871265301534,19,1.0,1,1.0,1,1.0,1
279,max_ml,30,60,2,3,0.05,0.95,0.9058331344804044,13,1.0,1,1.0,1,1.0,1
280,max_ml,30,60,2,3,0.05,0.95,0.9261010482595372,10,1.0,1,1.0,1,1.0,1
281,max_ml,30,60,2,3,0.05,0.95,0.9329729199240598,17,1.0,1,1.0,1,1.0,1
282,max_ml,30,60,2,3,0.05,0.95,0.816631468553465,10,1.0,1,1.0,1,1.0,1
283,max_ml,30,60,2,3,0.05,0.95,0.9328852859883996,30,0.0,0,1.0,1,1.0,1
284,max_ml,30,60,2,3,0.05,0.95,0.9156700443509844,13,1.0,1,1.0,1,1.0,1
285,max_ml,30,60,2,3,0.05,0.95,0.919948969316588,16,1.0,1,1.0,1,1.0,1
286,max_ml,30,60,2,3,0.05,0.95,0.9332429092308544,21,1.0,1,1.0,1,1.0,1
287,max_ml,30,60,2,3,0.05,0.95,0.940356535205772,13,1.0,1,1.0,1,1.0,1
288,max_ml,30,60,2,3,0.05,0.95,0.912860404893192,10,1.0,1,1.0,1,1.0,1
289,max_ml,30,60,2,3,0.05,0.95,0.9048599827545936,7,1.0,1,1.0,1,1.0,1
290,max_ml,30,60,2,3,0.05,0.95,0.9166332586271878,9,1.0,1,1.0,1,1.0,1
291,max_ml,30,60,2,3,0.05,0.95,0.9463749718740804,15,1.0,1,1.0,1,1.0,1
292,max_ml,30,60,2,3,0.05,0.95,0.9119341792561172,13,1.0,1,1.0,1,1.0,1
293,max_ml,30,60,2,3,0.05,0.95,0.942534958526424,24,0.0,0,1.0,1,1.0,1
294,max_ml,30,60,2,3,0.05,0.95,0.9478522378356908,54,0.0,1,0.0,1,0.0,1
295,max_ml,30,60,2,3,0.05,0.95,0.9351003675031244,20,1.0,1,1.0,1,1.0,1
296,max_ml,30,60,2,3,0.05,0.95,0.9486212879642896,20,1.0,1,1.0,1,1.0,1
297,max_ml,30,60,2,3,0.05,0.95,0.8429752181534497,10,1.0,1,1.0,1,1.0,1
298,max_ml,30,60,2,3,0.05,0.95,0.918646705779902,12,1.0,1,1.0,1,1.0,1
299,max_ml,30,60,2,3,0.05,0.95,0.9146125267876976,17,1.0,1,1.0,1,1.0,1
300,max_ml,30,60,2,3,0.05,0.95,0.9499403006871044,17,1.0,1,1.0,1,1.0,1
301,max_ml,30,60,2,3,0.05,0.95,0.9047865738368044,8,1.0,1,1.0,1,1.0,1
302,max_ml,30,60,2,3,0.05,0.95,0.9091916879559702,11,1.0,1,1.0,1,1.0,1
303,max_ml,30,60,2,3,0.05,0.95,0.9231830197984816,23,1.0,1,1.0,1,1.0,1
304,max_ml,30,60,2,3,0.05,0.95,0.9498330310819756,13,1.0,1,1.0,1,1.0,1
305,max_ml,30,60,2,3,0.05,0.95,0.7992478880165567,12,1.0,1,1.0,1,1.0,1
306,max_ml,30,60,2,3,0.05,0.95,0.8617303590960173,16,1.0,1,1.0,1,1.0,1
307,max_ml,30,60,2,3,0.05,0.95,0.8946735201913456,22,1.0,1,1.0,1,1.0,1
308,max_ml,30,60,2,3,0.05,0.95,0.8665699913903157,5,1.0,1,1.0,1,1.0,1
309,max_ml,30,60,2,3,0.05,0.95,0.9395227512520028,22,1.0,1,1.0,1,1.0,1
310,max_ml,30,60,2,3,0.05,0.95,0.9487771163665506,22,0.0,1,0.0,1,0.0,1
311,max_ml,30,60,2,3,0.05,0.95,0.944111496362528,22,1.0,1,1.0,1,1.0,1
312,max_ml,30,60,2,3,0.05,0.95,0.7987790364627646,8,1.0,1,1.0,1,1.0,1
313,max_ml,30,60,2,3,0.05,0.95,0.9399215327111952,12,1.0,1,1.0,1,1.0,1
314,max_ml,30,60,2,3,0.05,0.95,0.948116064467546,20,1.0,1,1.0,1,1.0,1
315,max_ml,30,60,2,3,0.05,0.95,0.9359992538744304,13,1.0,1,1.0,1,1.0,1
316,max_ml,30,60,2,3,0.05,0.95,0.9183241325575626,10,1.0,1,1.0,1,1.0,1
317,max_ml,30,60,2,3,0.05,0.95,0.9446092648826389,37,0.0,1,0.0,1,0.0,1
318,max_ml,30,60,2,3,0.05,0.95,0.9154771130017164,6,1.0,1,1.0,1,1.0,1
319,max_ml,30,60,2,3,0.05,0.95,0.9391334766650212,24,1.0,1,1.0,1,1.0,1
320,max_ml,30,60,2,3,0.05,0.95,0.9497100885913616,19,1.0,1,1.0,1,1.0,1
321,max_ml,30,60,2,3,0.05,0.95,0.922835397710637,27,1.0,1,1.0,1,1.0,1
322,max_ml,30,60,2,3,0.05,0.95,0.9327252095601772,29,1.0,1,1.0,1,1.0,1
323,max_ml,30,60,2,3,0.05,0.95,0.8879513584096288,13,1.0,1,1.0,1,1.0,1
324,max_ml,30,60,2,3,0.05,0.95,0.9492034002249996,28,0.0,0,1.0,1,1.0,1
325,max_ml,30,60,2,3,0.05,0.95,0.9473649085277388,17,1.0,1,1.0,1,1.0,1
326,max_ml,30,60,2,3,0.05,0.95,0.8885782537440476,8,1.0,1,1.0,1,1.0,1
327,max_ml,30,60,2,3,0.05,0.95,0.9431521316642092,14,1.0,1,1.0,1,1.0,1
328,max_ml,30,60,2,3,0.05,0.95,0.9172872908087988,7,1.0,1,1.0,1,1.0,1
329,max_ml,30,60,2,3,0.05,0.95,0.880768112389982,16,1.0,1,1.0,1,1.0,1
330,max_ml,30,60,2,3,0.05,0.95,0.939060668098991,9,1.0,1,1.0,1,1.0,1
331,max_ml,30,60,2,3,0.05,0.95,0.9441830887255064,16,1.0,1,1.0,1,1.0,1
332,max_ml,30,60,2,3,0.05,0.95,0.9461536581776128,17,1.0,1,1.0,1,1.0,1
333,max_ml,30,60,2,3,0.05,0.95,0.9193304475355256,12,1.0,1,1.0,1,1.0,1
334,max_ml,30,60,2,3,0.05,0.95,0.9064627774610808,38,1.0,1,1.0,1,1.0,1
335,max_ml,30,60,2,3,0.05,0.95,0.9078641007805992,20,1.0,1,1.0,1,1.0,1
336,max_ml,30,60,2,3,0.05,0.95,0.9047053368337964,29,0.0,0,1.0,1,1.0,1
337,max_ml,30,60,2,3,0.05,0.95,0.9372808324093246,34,1.0,1,1.0,1,1.0,1
338,max_ml,30,60,2,3,0.05,0.95,0.9043113773394889,11,1.0,1,1.0,1,1.0,1
339,max_ml,30,60,2,3,0.05,0.95,0.916890973701202,44,0.0,0,1.0,1,1.0,1
340,max_ml,30,60,2,3,0.05,0.95,0.92015622463762,34,0.0,1,0.0,1,0.0,1
341,max_ml,30,60,2,3,0.05,0.95,0.9338835298659998,24,1.0,1,1.0,1,1.0,1
342,max_ml,30,60,2,3,0.05,0.95,0.9170496782729736,11,1.0,1,1.0,1,1.0,1
343,max_ml,30,60,2,3,0.05,0.95,0.9406128145159652,6,1.0,1,1.0,1,1.0,1
344,max_ml,30,60,2,3,0.05,0.95,0.9151998708309308,17,1.0,1,1.0,1,1.0,1
345,max_ml,30,60,2,3,0.05,0.95,0.8892660083322628,7,1.0,1,1.0,1,1.0,1
346,max_ml,30,60,2,3,0.05,0.95,0.9354657622300429,7,1.0,1,1.0,1,1.0,1
347,max_ml,30,60,2,3,0.05,0.95,0.9235743628596668,14,1.0,1,1.0,1,1.0,1
348,max_ml,30,60,2,3,0.05,0.95,0.9404951527924572,15,1.0,1,1.0,1,1.0,1
349,max_ml,30,60,2,3,0.05,0.95,0.9336678660556073,12,1.0,1,1.0,1,1.0,1
350,max_ml,30,60,2,3,0.05,0.95,0.9114909708928316,12,1.0,1,1.0,1,1.0,1
351,max_ml,30,60,2,3,0.05,0.95,0.92881058415112,18,1.0,1,1.0,1,1.0,1
352,max_ml,30,60,2,3,0.05,0.95,0.9255216920383684,15,1.0,1,1.0,1,1.0,1
353,max_ml,30,60,2,3,0.05,0.95,0.940082027882638,45,0.0,1,0.0,1,0.0,1
354,max_ml,30,60,2,3,0.05,0.95,0.9426215425552318,31,0.0,0,1.0,1,1.0,1
355,max_ml,30,60,2,3,0.05,0.95,0.947586907636664,35,0.0,1,0.0,1,0.0,1
356,max_ml,30,60,2,3,0.05,0.95,0.8692212890143006,17,1.0,1,1.0,1,1.0,1
357,max_ml,30,60,2,3,0.05,0.95,0.934662860318273,6,1.0,1,1.0,1,1.0,1
358,max_ml,30,60,2,3,0.05,0.95,0.8989395182192522,6,1.0,1,1.0,1,1.0,1
359,max_ml,30,60,2,3,0.05,0.95,0.8728857184845968,12,1.0,1,1.0,1,1.0,1
360,max_ml,30,60,2,3,0.05,0.95,0.9210195118042106,20,1.0,1,1.0,1,1.0,1
361,max_ml,30,60,2,3,0.05,0.95,0.9466267972034516,13,1.0,1,1.0,1,1.0,1
362,max_ml,30,60,2,3,0.05,0.95,0.9497346992454082,10,1.0,1,1.0,1,1.0,1
363,max_ml,30,60,2,3,0.05,0.95,0.9207042164500626,60,0.0,1,0.0,1,0.0,1
364,max_ml,30,60,2,3,0.05,0.95,0.9409100207067536,27,1.0,1,1.0,1,1.0,1
365,max_ml,30,60,2,3,0.05,0.95,0.9464046294805484,47,0.0,0,0.0,0,1.0,1
366,max_ml,30,60,2,3,0.05,0.95,0.9489393725907104,8,1.0,1,1.0,1,1.0,1
367,max_ml,30,60,2,3,0.05,0.95,0.9428837327989582,9,1.0,1,1.0,1,1.0,1
368,max_ml,30,60,2,3,0.05,0.95,0.9404620718375996,16,1.0,1,1.0,1,1.0,1
369,max_ml,30,60,2,3,0.05,0.95,0.8537255338771195,5,1.0,1,1.0,1,1.0,1
370,max_ml,30,60,2,3,0.05,0.95,0.9383315617625416,7,1.0,1,1.0,1,1.0,1
371,max_ml,30,60,2,3,0.05,0.95,0.945587613612758,33,1.0,1,1.0,1,1.0,1
372,max_ml,30,60,2,3,0.05,0.95,0.9325500028914256,12,1.0,1,1.0,1,1.0,1
373,max_ml,30,60,2,3,0.05,0.95,0.9426183803603416,16,1.0,1,1.0,1,1.0,1
374,max_ml,30,60,2,3,0.05,0.95,0.925528725032016,30,1.0,1,1.0,1,1.0,1
375,max_ml,30,60,2,3,0.05,0.95,0.9134310616028588,13,1.0,1,1.0,1,1.0,1
376,max_ml,30,60,2,3,0.05,0.95,0.9445673000349314,69,0.0,1,0.0,1,0.0,1
377,max_ml,30,60,2,3,0.05,0.95,0.9382288276305758,6,1.0,1,1.0,1,1.0,1
378,max_ml,30,60,2,3,0.05,0.95,0.8499261142519434,11,1.0,1,1.0,1,1.0,1
379,max_ml,30,60,2,3,0.05,0.95,0.8912761390388267,29,0.0,0,1.0,1,1.0,1
380,max_ml,30,60,2,3,0.05,0.95,0.9400511007280108,24,1.0,1,1.0,1,1.0,1
381,max_ml,30,60,2,3,0.05,0.95,0.9194404644871318,16,1.0,1,1.0,1,1.0,1
382,max_ml,30,60,2,3,0.05,0.95,0.8733342784900469,11,1.0,1,1.0,1,1.0,1
383,max_ml,30,60,2,3,0.05,0.95,0.8809378810426154,19,1.0,1,1.0,1,1.0,1
384,max_ml,30,60,2,3,0.05,0.95,0.9344002972633962,35,0.0,1,0.0,1,0.0,1
385,max_ml,30,60,2,3,0.05,0.95,0.9064011297702592,7,1.0,1,1.0,1,1.0,1
386,max_ml,30,60,2,3,0.05,0.95,0.9394801525416135,28,1.0,1,1.0,1,1.0,1
387,max_ml,30,60,2,3,0.05,0.95,0.937515699771261,17,1.0,1,1.0,1,1.0,1
388,max_ml,30,60,2,3,0.05,0.95,0.939076715076215,6,1.0,1,1.0,1,1.0,1
389,max_ml,30,60,2,3,0.05,0.95,0.9371559069671002,29,1.0,1,1.0,1,1.0,1
390,max_ml,30,60,2,3,0.05,0.95,0.949014336078541,20,1.0,1,1.0,1,1.0,1
391,max_ml,30,60,2,3,0.05,0.95,0.774801584681018,5,1.0,1,1.0,1,1.0,1
392,max_ml,30,60,2,3,0.05,0.95,0.888401963001377,7,1.0,1,1.0,1,1.0,1
393,max_ml,30,60,2,3,0.05,0.95,0.9013748111882462,10,1.0,1,1.0,1,1.0,1
394,max_ml,30,60,2,3,0.05,0.95,0.9295814696924768,44,0.0,0,0.0,0,1.0,1
395,max_ml,30,60,2,3,0.05,0.95,0.9316432341165825,15,1.0,1,1.0,1,1.0,1
396,max_ml,30,60,2,3,0.05,0.95,0.9493083529645816,12,1.0,1,1.0,1,1.0,1
397,max_ml,30,60,2,3,0.05,0.95,0.9261334786103296,10,1.0,1,1.0,1,1.0,1
398,max_ml,30,60,2,3,0.05,0.95,0.9409353424173637,28,0.0,0,1.0,1,0.0,0
399,max_ml,30,60,2,3,0.05,0.95,0.8890006068639514,11,1.0,1,1.0,1,1.0,1
400,max_ml,30,60,2,3,0.05,0.95,0.9398817492605436,21,1.0,1,1.0,1,1.0,1
401,max_ml,30,60,2,3,0.05,0.95,0.9317584206944176,25,0.0,0,1.0,1,1.0,1
402,max_ml,30,60,2,3,0.05,0.95,0.927119046414616,19,1.0,1,1.0,1,1.0,1
403,max_ml,30,60,2,3,0.05,0.95,0.9385463938505292,15,1.0,1,1.0,1,1.0,1
404,max_ml,30,60,2,3,0.05,0.95,0.9435623210725912,55,0.0,1,0.0,1,0.0,1
405,max_ml,30,60,2,3,0.05,0.95,0.9325296748972808,21,1.0,1,1.0,1,1.0,1
406,max_ml,30,60,2,3,0.05,0.95,0.9444832527407574,19,0.0,1,0.0,1,0.0,1
407,max_ml,30,60,2,3,0.05,0.95,0.8874925939589261,11,1.0,1,1.0,1,1.0,1
408,max_ml,30,60,2,3,0.05,0.95,0.8552327329430142,9,1.0,1,1.0,1,1.0,1
409,max_ml,30,60,2,3,0.05,0.95,0.9296161092903248,40,1.0,1,1.0,1,1.0,1
410,max_ml,30,60,2,3,0.05,0.95,0.8830202286101142,8,1.0,1,1.0,1,1.0,1
411,max_ml,30,60,2,3,0.05,0.95,0.9133443133417464,7,1.0,1,1.0,1,1.0,1
412,max_ml,30,60,2,3,0.05,0.95,0.936453384601844,13,1.0,1,1.0,1,1.0,1
413,max_ml,30,60,2,3,0.05,0.95,0.9351273762439788,12,1.0,1,1.0,1,1.0,1
414,max_ml,30,60,2,3,0.05,0.95,0.9381922810490952,16,1.0,1,1.0,1,1.0,1
415,max_ml,30,60,2,3,0.05,0.95,0.8842537359829264,49,0.0,0,0.0,0,1.0,1
416,max_ml,30,60,2,3,0.05,0.95,0.9425063446316844,40,0.0,1,0.0,1,0.0,1
417,max_ml,30,60,2,3,0.05,0.95,0.9478591530868122,29,0.0,0,1.0,1,1.0,1
418,max_ml,30,60,2,3,0.05,0.95,0.934490047199487,26,1.0,1,1.0,1,1.0,1
419,max_ml,30,60,2,3,0.05,0.95,0.9497660192938908,13,1.0,1,1.0,1,1.0,1
420,max_ml,30,60,2,3,0.05,0.95,0.9028774322504812,17,1.0,1,1.0,1,1.0,1
421,max_ml,30,60,2,3,0.05,0.95,0.8833207753990757,13,1.0,1,1.0,1,1.0,1
422,max_ml,30,60,2,3,0.05,0.95,0.877367588740878,13,1.0,1,1.0,1,1.0,1
423,max_ml,30,60,2,3,0.05,0.95,0.9441936546370636,41,0.0,1,0.0,1,0.0,1
424,max_ml,30,60,2,3,0.05,0.95,0.936185128009856,24,1.0,1,1.0,1,1.0,1
425,max_ml,30,60,2,3,0.05,0.95,0.9316102135405592,27,1.0,1,1.0,1,1.0,1
426,max_ml,30,60,2,3,0.05,0.95,0.9285189810372464,13,1.0,1,1.0,1,1.0,1
427,max_ml,30,60,2,3,0.05,0.95,0.7735064732326402,7,1.0,1,1.0,1,1.0,1
428,max_ml,30,60,2,3,0.05,0.95,0.9192784665220064,19,1.0,1,1.0,1,1.0,1
429,max_ml,30,60,2,3,0.05,0.95,0.9279168270912022,31,1.0,1,1.0,1,1.0,1
430,max_ml,30,60,2,3,0.05,0.95,0.9014098871358645,16,1.0,1,1.0,1,1.0,1
431,max_ml,30,60,2,3,0.05,0.95,0.9472570235980692,71,0.0,1,0.0,1,0.0,1
432,max_ml,30,60,2,3,0.05,0.95,0.868000960205882,12,1.0,1,1.0,1,1.0,1
433,max_ml,30,60,2,3,0.05,0.95,0.9338845688803368,8,1.0,1,1.0,1,1.0,1
434,max_ml,30,60,2,3,0.05,0.95,0.8819252167894751,27,1.0,1,1.0,1,1.0,1
435,max_ml,30,60,2,3,0.05,0.95,0.9425822946453052,23,1.0,1,1.0,1,1.0,1
436,max_ml,30,60,2,3,0.05,0.95,0.9476815346113814,19,1.0,1,1.0,1,1.0,1
437,max_ml,30,60,2,3,0.05,0.95,0.8728286078909646,22,1.0,1,1.0,1,1.0,1
438,max_ml,30,60,2,3,0.05,0.95,0.9498635966663992,24,1.0,1,1.0,1,1.0,1
439,max_ml,30,60,2,3,0.05,0.95,0.9360643511095098,32,1.0,1,1.0,1,1.0,1
440,max_ml,30,60,2,3,0.05,0.95,0.9310942194742674,38,1.0,1,1.0,1,1.0,1
441,max_ml,30,60,2,3,0.05,0.95,0.9006225416242913,6,1.0,1,1.0,1,1.0,1
442,max_ml,30,60,2,3,0.05,0.95,0.9334079276424878,11,1.0,1,1.0,1,1.0,1
443,max_ml,30,60,2,3,0.05,0.95,0.9452754225613612,9,1.0,1,1.0,1,1.0,1
444,max_ml,30,60,2,3,0.05,0.95,0.8937009328279883,7,1.0,1,1.0,1,1.0,1
445,max_ml,30,60,2,3,0.05,0.95,0.9214127357829884,28,0.0,0,1.0,1,1.0,1
446,max_ml,30,60,2,3,0.05,0.95,0.9224227881586008,19,1.0,1,1.0,1,1.0,1
447,max_ml,30,60,2,3,0.05,0.95,0.9358739177029592,26,0.0,1,0.0,1,0.0,1
448,max_ml,30,60,2,3,0.05,0.95,0.922017731026191,14,1.0,1,1.0,1,1.0,1
449,max_ml,30,60,2,3,0.05,0.95,0.9291131159104312,37,0.0,0,1.0,1,0.0,0
450,max_ml,30,60,2,3,0.05,0.95,0.940636448889821,25,1.0,1,1.0,1,1.0,1
451,max_ml,30,60,2,3,0.05,0.95,0.919739244226226,35,0.0,0,0.0,0,1.0,1
452,max_ml,30,60,2,3,0.05,0.95,0.8996541120350873,13,1.0,1,1.0,1,1.0,1
453,max_ml,30,60,2,3,0.05,0.95,0.9291296580759584,5,1.0,1,1.0,1,1.0,1
454,max_ml,30,60,2,3,0.05,0.95,0.9254790326673576,22,1.0,1,1.0,1,1.0,1
455,max_ml,30,60,2,3,0.05,0.95,0.9320257933605032,34,1.0,1,1.0,1,0.0,0
456,max_ml,30,60,2,3,0.05,0.95,0.8918505437151731,18,1.0,1,1.0,1,1.0,1
457,max_ml,30,60,2,3,0.05,0.95,0.915783530833341,24,1.0,1,1.0,1,1.0,1
458,max_ml,30,60,2,3,0.05,0.95,0.8547216859037301,14,1.0,1,1.0,1,1.0,1
459,max_ml,30,60,2,3,0.05,0.95,0.9262071514195048,9,1.0,1,1.0,1,1.0,1
460,max_ml,30,60,2,3,0.05,0.95,0.921770386353594,17,1.0,1,1.0,1,1.0,1
461,max_ml,30,60,2,3,0.05,0.95,0.9310990716924864,9,1.0,1,1.0,1,1.0,1
462,max_ml,30,60,2,3,0.05,0.95,0.8907203664941061,14,1.0,1,1.0,1,1.0,1
463,max_ml,30,60,2,3,0.05,0.95,0.9148204710471828,27,0.0,0,1.0,1,1.0,1
464,max_ml,30,60,2,3,0.05,0.95,0.9234870172743594,22,1.0,1,1.0,1,1.0,1
465,max_ml,30,60,2,3,0.05,0.95,0.9424865963258168,35,1.0,1,1.0,1,1.0,1
466,max_ml,30,60,2,3,0.05,0.95,0.9390657377822332,13,1.0,1,1.0,1,1.0,1
467,max_ml,30,60,2,3,0.05,0.95,0.9412144459077216,12,1.0,1,1.0,1,1.0,1
468,max_ml,30,60,2,3,0.05,0.95,0.947255211254628,38,0.0,1,0.0,1,0.0,1
469,max_ml,30,60,2,3,0.05,0.95,0.9409651886088288,12,1.0,1,1.0,1,1.0,1
470,max_ml,30,60,2,3,0.05,0.95,0.9330239851062652,8,1.0,1,1.0,1,1.0,1
471,max_ml,30,60,2,3,0.05,0.95,0.9049744101944583,9,1.0,1,1.0,1,1.0,1
472,max_ml,30,60,2,3,0.05,0.95,0.9382274665142516,21,1.0,1,1.0,1,1.0,1
473,max_ml,30,60,2,3,0.05,0.95,0.9177267771366469,23,1.0,1,1.0,1,1.0,1
474,max_ml,30,60,2,3,0.05,0.95,0.9137544302510148,21,1.0,1,1.0,1,1.0,1
475,max_ml,30,60,2,3,0.05,0.95,0.8978442163841676,8,1.0,1,1.0,1,1.0,1
476,max_ml,30,60,2,3,0.05,0.95,0.9498610828503408,11,1.0,1,1.0,1,1.0,1
477,max_ml,30,60,2,3,0.05,0.95,0.9381916570548552,10,1.0,1,1.0,1,1.0,1
478,max_ml,30,60,2,3,0.05,0.95,0.9258756955678594,38,0.0,0,1.0,1,1.0,1
479,max_ml,30,60,2,3,0.05,0.95,0.9247008250472162,36,1.0,1,1.0,1,1.0,1
480,max_ml,30,60,2,3,0.05,0.95,0.94751804665311,19,1.0,1,1.0,1,0.0,0
481,max_ml,30,60,2,3,0.05,0.95,0.9376028821056654,24,1.0,1,1.0,1,1.0,1
482,max_ml,30,60,2,3,0.05,0.95,0.9099790340666856,10,1.0,1,1.0,1,1.0,1
483,max_ml,30,60,2,3,0.05,0.95,0.9351004100845834,13,1.0,1,1.0,1,1.0,1
484,max_ml,30,60,2,3,0.05,0.95,0.9418243585143444,27,1.0,1,1.0,1,1.0,1
485,max_ml,30,60,2,3,0.05,0.95,0.9359802648953472,17,1.0,1,1.0,1,1.0,1
486,max_ml,30,60,2,3,0.05,0.95,0.8306932159616431,5,1.0,1,1.0,1,1.0,1
487,max_ml,30,60,2,3,0.05,0.95,0.9271884503536868,78,0.0,0,1.0,1,0.0,0
488,max_ml,30,60,2,3,0.05,0.95,0.9180190392329588,13,1.0,1,1.0,1,1.0,1
489,max_ml,30,60,2,3,0.05,0.95,0.7977496037103164,7,1.0,1,1.0,1,1.0,1
490,max_ml,30,60,2,3,0.05,0.95,0.8943122337689302,13,1.0,1,1.0,1,1.0,1
491,max_ml,30,60,2,3,0.05,0.95,0.9433923946812516,23,1.0,1,1.0,1,1.0,1
492,max_ml,30,60,2,3,0.05,0.95,0.9498893627069286,52,0.0,1,0.0,1,0.0,1
493,max_ml,30,60,2,3,0.05,0.95,0.9172080205618804,18,1.0,1,1.0,1,1.0,1
494,max_ml,30,60,2,3,0.05,0.95,0.8349669299252904,10,1.0,1,1.0,1,1.0,1
495,max_ml,30,60,2,3,0.05,0.95,0.9162872193844234,7,1.0,1,1.0,1,1.0,1
496,max_ml,30,60,2,3,0.05,0.95,0.947278805911248,22,0.0,1,0.0,1,0.0,1
497,max_ml,30,60,2,3,0.05,0.95,0.9381347918610906,34,0.0,0,1.0,1,1.0,1
498,max_ml,30,60,2,3,0.05,0.95,0.9373995153605832,8,1.0,1,1.0,1,1.0,1
499,max_ml,30,60,2,3,0.05,0.95,0.923968791718302,16,1.0,1,1.0,1,1.0,1
500,max_ml,30,60,2,3,0.05,0.95,0.9308604312638992,40,0.0,1,0.0,1,0.0,1
501,max_ml,30,60,2,3,0.05,0.95,0.9316348644575624,10,1.0,1,1.0,1,1.0,1
502,max_ml,30,60,2,3,0.05,0.95,0.9491839482740588,87,0.0,0,0.0,0,1.0,1
503,max_ml,30,60,2,3,0.05,0.95,0.928984732549177,46,1.0,1,1.0,1,1.0,1
504,max_ml,30,60,2,3,0.05,0.95,0.9487424876543552,19,1.0,1,1.0,1,1.0,1
505,max_ml,30,60,2,3,0.05,0.95,0.907113957603588,14,1.0,1,1.0,1,1.0,1
506,max_ml,30,60,2,3,0.05,0.95,0.9226023981303312,11,1.0,1,1.0,1,1.0,1
507,max_ml,30,60,2,3,0.05,0.95,0.934734221497526,7,1.0,1,1.0,1,1.0,1
508,max_ml,30,60,2,3,0.05,0.95,0.8614444241901552,22,1.0,1,1.0,1,1.0,1
509,max_ml,30,60,2,3,0.05,0.95,0.8124157083361077,9,1.0,1,1.0,1,1.0,1
510,max_ml,30,60,2,3,0.05,0.95,0.9414266835556868,15,1.0,1,1.0,1,1.0,1
511,max_ml,30,60,2,3,0.05,0.95,0.923951802435662,20,1.0,1,1.0,1,1.0,1
512,max_ml,30,60,2,3,0.05,0.95,0.9440856453558888,29,0.0,1,0.0,1,0.0,1
513,max_ml,30,60,2,3,0.05,0.95,0.8973769265349483,14,1.0,1,1.0,1,1.0,1
514,max_ml,30,60,2,3,0.05,0.95,0.9376993797418472,25,0.0,0,1.0,1,1.0,1
515,max_ml,30,60,2,3,0.05,0.95,0.9325964461066982,20,1.0,1,1.0,1,1.0,1
516,max_ml,30,60,2,3,0.05,0.95,0.9152253676623864,17,1.0,1,1.0,1,1.0,1
517,max_ml,30,60,2,3,0.05,0.95,0.93957496110655,11,1.0,1,1.0,1,1.0,1
518,max_ml,30,60,2,3,0.05,0.95,0.9194730116846066,13,1.0,1,1.0,1,1.0,1
519,max_ml,30,60,2,3,0.05,0.95,0.9492210638005676,36,1.0,1,1.0,1,1.0,1
520,max_ml,30,60,2,3,0.05,0.95,0.9374920222943176,50,1.0,1,1.0,1,1.0,1
521,max_ml,30,60,2,3,0.05,0.95,0.9439016505398086,42,0.0,0,0.0,0,1.0,1
522,max_ml,30,60,2,3,0.05,0.95,0.9351683750913184,15,1.0,1,1.0,1,1.0,1
523,max_ml,30,60,2,3,0.05,0.95,0.9354649408568824,29,1.0,1,1.0,1,1.0,1
524,max_ml,30,60,2,3,0.05,0.95,0.9462485164605988,16,1.0,1,1.0,1,1.0,1
525,max_ml,30,60,2,3,0.05,0.95,0.8919195823280788,17,1.0,1,1.0,1,1.0,1
526,max_ml,30,60,2,3,0.05,0.95,0.9050349570028215,5,1.0,1,1.0,1,1.0,1
527,max_ml,30,60,2,3,0.05,0.95,0.9232847912686046,14,1.0,1,1.0,1,1.0,1
528,max_ml,30,60,2,3,0.05,0.95,0.9465456338093076,14,1.0,1,1.0,1,1.0,1
529,max_ml,30,60,2,3,0.05,0.95,0.9127525169757792,14,1.0,1,1.0,1,1.0,1
530,max_ml,30,60,2,3,0.05,0.95,0.9145386157711626,28,1.0,1,1.0,1,1.0,1
531,max_ml,30,60,2,3,0.05,0.95,0.9276346612445816,22,0.0,0,1.0,1,0.0,0
532,max_ml,30,60,2,3,0.05,0.95,0.9175201851588192,33,1.0,1,1.0,1,1.0,1
533,max_ml,30,60,2,3,0.05,0.95,0.9444153306043006,8,1.0,1,1.0,1,1.0,1
534,max_ml,30,60,2,3,0.05,0.95,0.9328404490904398,34,0.0,1,0.0,1,0.0,1
535,max_ml,30,60,2,3,0.05,0.95,0.9428397213865504,46,0.0,0,1.0,1,1.0,1
536,max_ml,30,60,2,3,0.05,0.95,0.9494731830212654,13,1.0,1,1.0,1,1.0,1
537,max_ml,30,60,2,3,0.05,0.95,0.9314961147368568,7,1.0,1,1.0,1,1.0,1
538,max_ml,30,60,2,3,0.05,0.95,0.9259561909960626,24,1.0,1,1.0,1,1.0,1
539,max_ml,30,60,2,3,0.05,0.95,0.9386962834894644,36,0.0,0,1.0,1,1.0,1
540,max_ml,30,60,2,3,0.05,0.95,0.9489968249412436,15,1.0,1,1.0,1,1.0,1
541,max_ml,30,60,2,3,0.05,0.95,0.9130167619014714,10,1.0,1,1.0,1,1.0,1
542,max_ml,30,60,2,3,0.05,0.95,0.947531364982436,24,1.0,1,1.0,1,1.0,1
543,max_ml,30,60,2,3,0.05,0.95,0.924297046359392,13,1.0,1,1.0,1,1.0,1
544,max_ml,30,60,2,3,0.05,0.95,0.8995903863903367,8,1.0,1,1.0,1,1.0,1
545,max_ml,30,60,2,3,0.05,0.95,0.9085023168958278,14,1.0,1,1.0,1,1.0,1
546,max_ml,30,60,2,3,0.05,0.95,0.9312656633801312,31,1.0,1,1.0,1,1.0,1
547,max_ml,30,60,2,3,0.05,0.95,0.9049006193450184,12,1.0,1,1.0,1,1.0,1
548,max_ml,30,60,2,3,0.05,0.95,0.9234732866932568,11,1.0,1,1.0,1,1.0,1
549,max_ml,30,60,2,3,0.05,0.95,0.946031246613516,35,1.0,1,1.0,1,1.0,1
550,max_ml,30,60,2,3,0.05,0.95,0.9345780873294176,24,1.0,1,1.0,1,1.0,1
551,max_ml,30,60,2,3,0.05,0.95,0.9180646146257694,11,1.0,1,1.0,1,1.0,1
552,max_ml,30,60,2,3,0.05,0.95,0.8969154136332962,23,1.0,1,1.0,1,1.0,1
553,max_ml,30,60,2,3,0.05,0.95,0.9269921312105244,42,0.0,0,1.0,1,1.0,1
554,max_ml,30,60,2,3,0.05,0.95,0.9472513008310676,59,0.0,1,0.0,1,0.0,1
555,max_ml,30,60,2,3,0.05,0.95,0.92353845226237,19,1.0,1,0.0,0,1.0,1
556,max_ml,30,60,2,3,0.05,0.95,0.9450303634066964,20,0.0,0,0.0,0,1.0,1
557,max_ml,30,60,2,3,0.05,0.95,0.9151043531249872,12,1.0,1,1.0,1,1.0,1
558,max_ml,30,60,2,3,0.05,0.95,0.9447469629983728,25,0.0,0,1.0,1,0.0,0
559,max_ml,30,60,2,3,0.05,0.95,0.8841030815995281,19,1.0,1,1.0,1,1.0,1
560,max_ml,30,60,2,3,0.05,0.95,0.8886859631651614,21,1.0,1,1.0,1,1.0,1
561,max_ml,30,60,2,3,0.05,0.95,0.9025841909377172,8,1.0,1,1.0,1,1.0,1
562,max_ml,30,60,2,3,0.05,0.95,0.9088135822041288,17,1.0,1,1.0,1,1.0,1
563,max_ml,30,60,2,3,0.05,0.95,0.898604244553665,10,1.0,1,1.0,1,1.0,1
564,max_ml,30,60,2,3,0.05,0.95,0.9390259482894304,14,1.0,1,1.0,1,1.0,1
565,max_ml,30,60,2,3,0.05,0.95,0.9474713581798566,37,0.0,1,0.0,1,0.0,1
566,max_ml,30,60,2,3,0.05,0.95,0.8885863883536339,14,1.0,1,1.0,1,1.0,1
567,max_ml,30,60,2,3,0.05,0.95,0.9420266132298212,18,1.0,1,1.0,1,1.0,1
568,max_ml,30,60,2,3,0.05,0.95,0.9092050957095394,21,1.0,1,1.0,1,1.0,1
569,max_ml,30,60,2,3,0.05,0.95,0.924226513765244,12,1.0,1,1.0,1,1.0,1
570,max_ml,30,60,2,3,0.05,0.95,0.8905788512930441,19,1.0,1,1.0,1,1.0,1
571,max_ml,30,60,2,3,0.05,0.95,0.9147269838962284,24,1.0,1,1.0,1,1.0,1
572,max_ml,30,60,2,3,0.05,0.95,0.9459810476506886,34,0.0,0,0.0,0,1.0,1
573,max_ml,30,60,2,3,0.05,0.95,0.8771056940900323,7,1.0,1,1.0,1,1.0,1
574,max_ml,30,60,2,3,0.05,0.95,0.7850686881259081,10,1.0,1,1.0,1,1.0,1
575,max_ml,30,60,2,3,0.05,0.95,0.8833173343268308,27,1.0,1,1.0,1,1.0,1
576,max_ml,30,60,2,3,0.05,0.95,0.932903193987678,24,0.0,1,0.0,1,0.0,1
577,max_ml,30,60,2,3,0.05,0.95,0.9378916021825856,12,1.0,1,1.0,1,1.0,1
578,max_ml,30,60,2,3,0.05,0.95,0.9356954143621588,27,0.0,0,1.0,1,1.0,1
579,max_ml,30,60,2,3,0.05,0.95,0.9478074671135316,36,0.0,0,1.0,1,1.0,1
580,max_ml,30,60,2,3,0.05,0.95,0.9143677731333544,14,1.0,1,1.0,1,1.0,1
581,max_ml,30,60,2,3,0.05,0.95,0.9122469069817424,32,0.0,0,0.0,0,1.0,1
582,max_ml,30,60,2,3,0.05,0.95,0.9131380188343756,15,1.0,1,1.0,1,1.0,1
583,max_ml,30,60,2,3,0.05,0.95,0.946957463610775,47,0.0,0,1.0,1,1.0,1
584,max_ml,30,60,2,3,0.05,0.95,0.9273148601799496,18,1.0,1,1.0,1,1.0,1
585,max_ml,30,60,2,3,0.05,0.95,0.9451393399222472,18,1.0,1,1.0,1,1.0,1
586,max_ml,30,60,2,3,0.05,0.95,0.9482825277154968,22,0.0,0,0.0,0,1.0,1
587,max_ml,30,60,2,3,0.05,0.95,0.9491735273907032,14,1.0,1,1.0,1,1.0,1
588,max_ml,30,60,2,3,0.05,0.95,0.9288917153278488,14,1.0,1,1.0,1,1.0,1
589,max_ml,30,60,2,3,0.05,0.95,0.9280497920067904,24,1.0,1,1.0,1,1.0,1
590,max_ml,30,60,2,3,0.05,0.95,0.9139565895974684,8,1.0,1,1.0,1,1.0,1
591,max_ml,30,60,2,3,0.05,0.95,0.9438423627823272,23,0.0,0,1.0,1,1.0,1
592,max_ml,30,60,2,3,0.05,0.95,0.9393828304804092,21,1.0,1,1.0,1,1.0,1
593,max_ml,30,60,2,3,0.05,0.95,0.9389000595590654,21,1.0,1,1.0,1,1.0,1
594,max_ml,30,60,2,3,0.05,0.95,0.8736693392637823,6,1.0,1,1.0,1,1.0,1
595,max_ml,30,60,2,3,0.05,0.95,0.9379792660881996,13,1.0,1,1.0,1,1.0,1
596,max_ml,30,60,2,3,0.05,0.95,0.9439501195645512,12,1.0,1,1.0,1,1.0,1
597,max_ml,30,60,2,3,0.05,0.95,0.8739511782193161,15,1.0,1,1.0,1,1.0,1
598,max_ml,30,60,2,3,0.05,0.95,0.9402496960263048,16,1.0,1,1.0,1,1.0,1
599,max_ml,30,60,2,3,0.05,0.95,0.931189327418664,12,1.0,1,1.0,1,1.0,1
600,max_ml,30,60,2,3,0.05,0.95,0.942119015848134,17,1.0,1,1.0,1,1.0,1
601,max_ml,30,60,2,3,0.05,0.95,0.9415223604266322,22,0.0,1,0.0,1,0.0,1
602,max_ml,30,60,2,3,0.05,0.95,0.9282767751625368,13,1.0,1,1.0,1,1.0,1
603,max_ml,30,60,2,3,0.05,0.95,0.9415584887875222,16,1.0,1,1.0,1,1.0,1
604,max_ml,30,60,2,3,0.05,0.95,0.94966743269025,22,1.0,1,1.0,1,1.0,1
605,max_ml,30,60,2,3,0.05,0.95,0.9200044005065828,19,1.0,1,1.0,1,1.0,1
606,max_ml,30,60,2,3,0.05,0.95,0.9373336070510048,13,1.0,1,1.0,1,1.0,1
607,max_ml,30,60,2,3,0.05,0.95,0.8612836678734598,27,1.0,1,1.0,1,1.0,1
608,max_ml,30,60,2,3,0.05,0.95,0.9200035233260389,16,1.0,1,1.0,1,1.0,1
609,max_ml,30,60,2,3,0.05,0.95,0.9424911203171767,39,0.0,0,1.0,1,1.0,1
610,max_ml,30,60,2,3,0.05,0.95,0.9189985493510456,29,1.0,1,1.0,1,1.0,1
611,max_ml,30,60,2,3,0.05,0.95,0.9448308283892792,29,1.0,1,1.0,1,1.0,1
612,max_ml,30,60,2,3,0.05,0.95,0.9411691354033316,39,1.0,1,1.0,1,1.0,1
613,max_ml,30,60,2,3,0.05,0.95,0.9410129592452112,30,0.0,1,0.0,1,0.0,1
614,max_ml,30,60,2,3,0.05,0.95,0.9191537998693716,35,1.0,1,1.0,1,1.0,1
615,max_ml,30,60,2,3,0.05,0.95,0.9270148067393372,44,0.0,1,0.0,1,0.0,1
616,max_ml,30,60,2,3,0.05,0.95,0.922872415675231,11,1.0,1,1.0,1,1.0,1
617,max_ml,30,60,2,3,0.05,0.95,0.8404121645897549,7,1.0,1,1.0,1,1.0,1
618,max_ml,30,60,2,3,0.05,0.95,0.9218684871487348,25,1.0,1,1.0,1,1.0,1
619,max_ml,30,60,2,3,0.05,0.95,0.9352518759194216,13,1.0,1,1.0,1,1.0,1
620,max_ml,30,60,2,3,0.05,0.95,0.9017085274064426,13,1.0,1,1.0,1,1.0,1
621,max_ml,30,60,2,3,0.05,0.95,0.9271715791815098,39,0.0,0,1.0,1,0.0,0
622,max_ml,30,60,2,3,0.05,0.95,0.9242159734454264,40,0.0,0,1.0,1,1.0,1
623,max_ml,30,60,2,3,0.05,0.95,0.913049019778722,12,1.0,1,1.0,1,1.0,1
624,max_ml,30,60,2,3,0.05,0.95,0.9278582074824118,8,1.0,1,1.0,1,1.0,1
625,max_ml,30,60,2,3,0.05,0.95,0.9375572701565148,21,1.0,1,1.0,1,1.0,1
626,max_ml,30,60,2,3,0.05,0.95,0.9087821428186514,22,1.0,1,1.0,1,1.0,1
627,max_ml,30,60,2,3,0.05,0.95,0.9294879148018216,9,1.0,1,1.0,1,1.0,1
628,max_ml,30,60,2,3,0.05,0.95,0.949300921421482,16,1.0,1,1.0,1,1.0,1
629,max_ml,30,60,2,3,0.05,0.95,0.9262048539200826,16,1.0,1,1.0,1,1.0,1
630,max_ml,30,60,2,3,0.05,0.95,0.8665127483144996,16,1.0,1,1.0,1,1.0,1
631,max_ml,30,60,2,3,0.05,0.95,0.9491522712634464,13,1.0,1,1.0,1,1.0,1
632,max_ml,30,60,2,3,0.05,0.95,0.8988547867440033,9,1.0,1,1.0,1,1.0,1
633,max_ml,30,60,2,3,0.05,0.95,0.8723916276054945,13,1.0,1,1.0,1,1.0,1
634,max_ml,30,60,2,3,0.05,0.95,0.8872292444659644,19,1.0,1,1.0,1,1.0,1
635,max_ml,30,60,2,3,0.05,0.95,0.9320657593442274,36,0.0,0,1.0,1,1.0,1
636,max_ml,30,60,2,3,0.05,0.95,0.9023750352430852,46,0.0,0,0.0,0,1.0,1
637,max_ml,30,60,2,3,0.05,0.95,0.9107210992905952,14,1.0,1,1.0,1,1.0,1
638,max_ml,30,60,2,3,0.05,0.95,0.9446188775950553,11,1.0,1,1.0,1,1.0,1
639,max_ml,30,60,2,3,0.05,0.95,0.9051606342392532,38,0.0,0,0.0,0,1.0,1
640,max_ml,30,60,2,3,0.05,0.95,0.9131004276219754,20,1.0,1,1.0,1,1.0,1
641,max_ml,30,60,2,3,0.05,0.95,0.9421561885154924,9,1.0,1,1.0,1,1.0,1
642,max_ml,30,60,2,3,0.05,0.95,0.9334882362251702,27,0.0,1,0.0,1,0.0,1
643,max_ml,30,60,2,3,0.05,0.95,0.9110694081533212,14,1.0,1,1.0,1,1.0,1
644,max_ml,30,60,2,3,0.05,0.95,0.902218575642772,10,1.0,1,1.0,1,1.0,1
645,max_ml,30,60,2,3,0.05,0.95,0.890354613267654,12,1.0,1,1.0,1,1.0,1
646,max_ml,30,60,2,3,0.05,0.95,0.9485317720306472,42,0.0,0,1.0,1,1.0,1
647,max_ml,30,60,2,3,0.05,0.95,0.8880538233943918,13,1.0,1,1.0,1,1.0,1
648,max_ml,30,60,2,3,0.05,0.95,0.905774212094788,6,1.0,1,1.0,1,1.0,1
649,max_ml,30,60,2,3,0.05,0.95,0.9397596830840202,36,0.0,1,0.0,1,0.0,1
650,max_ml,30,60,2,3,0.05,0.95,0.9318936333399852,15,1.0,1,1.0,1,1.0,1
651,max_ml,30,60,2,3,0.05,0.95,0.8822402570427889,7,1.0,1,1.0,1,1.0,1
652,max_ml,30,60,2,3,0.05,0.95,0.9244952625733752,17,1.0,1,1.0,1,1.0,1
653,max_ml,30,60,2,3,0.05,0.95,0.8970069860662246,11,1.0,1,1.0,1,1.0,1
654,max_ml,30,60,2,3,0.05,0.95,0.9466229846561812,23,1.0,1,1.0,1,1.0,1
655,max_ml,30,60,2,3,0.05,0.95,0.9390626640715446,9,1.0,1,1.0,1,1.0,1
656,max_ml,30,60,2,3,0.05,0.95,0.9309176329116648,23,0.0,0,1.0,1,1.0,1
657,max_ml,30,60,2,3,0.05,0.95,0.9108923068318974,16,1.0,1,1.0,1,1.0,1
658,max_ml,30,60,2,3,0.05,0.95,0.8799658558539432,13,1.0,1,1.0,1,1.0,1
659,max_ml,30,60,2,3,0.05,0.95,0.8916565120824258,13,1.0,1,1.0,1,1.0,1
660,max_ml,30,60,2,3,0.05,0.95,0.8830407087512692,13,1.0,1,1.0,1,1.0,1
661,max_ml,30,60,2,3,0.05,0.95,0.9308973051884474,23,0.0,1,0.0,1,0.0,1
662,max_ml,30,60,2,3,0.05,0.95,0.942590153420338,9,1.0,1,1.0,1,1.0,1
663,max_ml,30,60,2,3,0.05,0.95,0.8501561459749162,8,1.0,1,1.0,1,1.0,1
664,max_ml,30,60,2,3,0.05,0.95,0.933358462150332,23,0.0,0,1.0,1,1.0,1
665,max_ml,30,60,2,3,0.05,0.95,0.9453207711126572,20,0.0,0,1.0,1,0.0,0
666,max_ml,30,60,2,3,0.05,0.95,0.9198594884423614,28,0.0,0,1.0,1,1.0,1
667,max_ml,30,60,2,3,0.05,0.95,0.9328086004883928,21,1.0,1,1.0,1,1.0,1
668,max_ml,30,60,2,3,0.05,0.95,0.9407058637154382,25,0.0,0,0.0,0,1.0,1
669,max_ml,30,60,2,3,0.05,0.95,0.9324795287997784,10,1.0,1,1.0,1,1.0,1
670,max_ml,30,60,2,3,0.05,0.95,0.9141465576992122,13,1.0,1,1.0,1,1.0,1
671,max_ml,30,60,2,3,0.05,0.95,0.9224335606765972,20,1.0,1,1.0,1,1.0,1
672,max_ml,30,60,2,3,0.05,0.95,0.9368988447384846,47,0.0,1,0.0,1,0.0,1
673,max_ml,30,60,2,3,0.05,0.95,0.9470795059030732,28,0.0,0,1.0,1,0.0,0
674,max_ml,30,60,2,3,0.05,0.95,0.9148663370376588,25,1.0,1,1.0,1,1.0,1
675,max_ml,30,60,2,3,0.05,0.95,0.8473421563346469,15,1.0,1,1.0,1,1.0,1
676,max_ml,30,60,2,3,0.05,0.95,0.9458974217034584,32,0.0,1,0.0,1,0.0,1
677,max_ml,30,60,2,3,0.05,0.95,0.8929704018526524,24,1.0,1,1.0,1,1.0,1
678,max_ml,30,60,2,3,0.05,0.95,0.9420771480710648,22,1.0,1,1.0,1,1.0,1
679,max_ml,30,60,2,3,0.05,0.95,0.8960823284177089,7,1.0,1,1.0,1,1.0,1
680,max_ml,30,60,2,3,0.05,0.95,0.9451346660705494,21,1.0,1,1.0,1,1.0,1
681,max_ml,30,60,2,3,0.05,0.95,0.948260227032136,13,1.0,1,1.0,1,1.0,1
682,max_ml,30,60,2,3,0.05,0.95,0.8899971076514182,10,1.0,1,1.0,1,1.0,1
683,max_ml,30,60,2,3,0.05,0.95,0.8803091893585917,12,1.0,1,1.0,1,1.0,1
684,max_ml,30,60,2,3,0.05,0.95,0.9341218302916796,34,1.0,1,0.0,0,1.0,1
685,max_ml,30,60,2,3,0.05,0.95,0.935087718904844,68,0.0,0,1.0,1,1.0,1
686,max_ml,30,60,2,3,0.05,0.95,0.8939806097512412,25,0.0,0,0.0,0,1.0,1
687,max_ml,30,60,2,3,0.05,0.95,0.9238801660682302,10,1.0,1,1.0,1,1.0,1
688,max_ml,30,60,2,3,0.05,0.95,0.9260466191024718,30,0.0,0,0.0,0,1.0,1
689,max_ml,30,60,2,3,0.05,0.95,0.9363711289081632,42,1.0,1,1.0,1,1.0,1
690,max_ml,30,60,2,3,0.05,0.95,0.8910734226051736,13,1.0,1,1.0,1,1.0,1
691,max_ml,30,60,2,3,0.05,0.95,0.8125448345005291,8,1.0,1,1.0,1,1.0,1
692,max_ml,30,60,2,3,0.05,0.95,0.9362470562086116,49,0.0,1,0.0,1,0.0,1
693,max_ml,30,60,2,3,0.05,0.95,0.9441227074170556,22,1.0,1,1.0,1,1.0,1
694,max_ml,30,60,2,3,0.05,0.95,0.9440690257902524,20,1.0,1,1.0,1,1.0,1
695,max_ml,30,60,2,3,0.05,0.95,0.8356907781352392,10,1.0,1,1.0,1,1.0,1
696,max_ml,30,60,2,3,0.05,0.95,0.9322082527359624,24,1.0,1,1.0,1,1.0,1
697,max_ml,30,60,2,3,0.05,0.95,0.938071711920012,28,1.0,1,1.0,1,1.0,1
698,max_ml,30,60,2,3,0.05,0.95,0.9394014784084932,13,1.0,1,1.0,1,1.0,1
699,max_ml,30,60,2,3,0.05,0.95,0.844241410697456,15,1.0,1,1.0,1,1.0,1
700,max_ml,30,60,2,3,0.05,0.95,0.917593074762168,6,1.0,1,1.0,1,1.0,1
701,max_ml,30,60,2,3,0.05,0.95,0.860330808585017,10,1.0,1,1.0,1,1.0,1
702,max_ml,30,60,2,3,0.05,0.95,0.908081228607507,7,1.0,1,1.0,1,1.0,1
703,max_ml,30,60,2,3,0.05,0.95,0.9074072562102646,15,1.0,1,1.0,1,1.0,1
704,max_ml,30,60,2,3,0.05,0.95,0.9395971444175903,14,1.0,1,1.0,1,1.0,1
705,max_ml,30,60,2,3,0.05,0.95,0.9090451372984496,17,1.0,1,1.0,1,1.0,1
706,max_ml,30,60,2,3,0.05,0.95,0.9432220938950824,14,1.0,1,1.0,1,1.0,1
707,max_ml,30,60,2,3,0.05,0.95,0.9295880175638052,11,1.0,1,1.0,1,1.0,1
708,max_ml,30,60,2,3,0.05,0.95,0.9283953048177176,31,0.0,1,0.0,1,0.0,1
709,max_ml,30,60,2,3,0.05,0.95,0.9398227101316704,16,1.0,1,1.0,1,1.0,1
710,max_ml,30,60,2,3,0.05,0.95,0.8348124485054305,14,1.0,1,1.0,1,1.0,1
711,max_ml,30,60,2,3,0.05,0.95,0.9058717802858436,7,1.0,1,1.0,1,1.0,1
712,max_ml,30,60,2,3,0.05,0.95,0.9437256224594592,61,1.0,1,1.0,1,1.0,1
713,max_ml,30,60,2,3,0.05,0.95,0.8934757530423593,13,1.0,1,1.0,1,1.0,1
714,max_ml,30,60,2,3,0.05,0.95,0.934444113672534,37,0.0,1,0.0,1,0.0,1
715,max_ml,30,60,2,3,0.05,0.95,0.9306719248367628,33,1.0,1,1.0,1,1.0,1
716,max_ml,30,60,2,3,0.05,0.95,0.949230149984394,68,0.0,0,1.0,1,1.0,1
717,max_ml,30,60,2,3,0.05,0.95,0.9438618579594852,18,1.0,1,1.0,1,1.0,1
718,max_ml,30,60,2,3,0.05,0.95,0.92730658031726,11,1.0,1,1.0,1,1.0,1
719,max_ml,30,60,2,3,0.05,0.95,0.9427921285927806,6,1.0,1,1.0,1,1.0,1
720,max_ml,30,60,2,3,0.05,0.95,0.9420690384362078,4,1.0,1,1.0,1,1.0,1
721,max_ml,30,60,2,3,0.05,0.95,0.9022192223723552,31,1.0,1,1.0,1,1.0,1
722,max_ml,30,60,2,3,0.05,0.95,0.940968208058754,46,0.0,0,0.0,0,1.0,1
723,max_ml,30,60,2,3,0.05,0.95,0.907581570992349,29,0.0,0,1.0,1,1.0,1
724,max_ml,30,60,2,3,0.05,0.95,0.8796922996433386,14,1.0,1,1.0,1,1.0,1
725,max_ml,30,60,2,3,0.05,0.95,0.9092433827148674,12,1.0,1,1.0,1,1.0,1
726,max_ml,30,60,2,3,0.05,0.95,0.9456675171301608,15,1.0,1,1.0,1,1.0,1
727,max_ml,30,60,2,3,0.05,0.95,0.9174393036053478,22,1.0,1,1.0,1,1.0,1
728,max_ml,30,60,2,3,0.05,0.95,0.9471261222038124,11,1.0,1,1.0,1,1.0,1
729,max_ml,30,60,2,3,0.05,0.95,0.9424235904004308,6,1.0,1,1.0,1,1.0,1
730,max_ml,30,60,2,3,0.05,0.95,0.9308325518973136,44,0.0,0,1.0,1,1.0,1
731,max_ml,30,60,2,3,0.05,0.95,0.9313441652595468,4,1.0,1,1.0,1,1.0,1
732,max_ml,30,60,2,3,0.05,0.95,0.93146188344678,17,1.0,1,1.0,1,1.0,1
733,max_ml,30,60,2,3,0.05,0.95,0.9423807956925124,11,1.0,1,1.0,1,1.0,1
734,max_ml,30,60,2,3,0.05,0.95,0.946503339149932,22,1.0,1,1.0,1,1.0,1
735,max_ml,30,60,2,3,0.05,0.95,0.9366948775685788,53,0.0,1,0.0,1,0.0,1
736,max_ml,30,60,2,3,0.05,0.95,0.9490989158012964,27,0.0,0,1.0,1,0.0,0
737,max_ml,30,60,2,3,0.05,0.95,0.9432565266683416,25,1.0,1,1.0,1,1.0,1
738,max_ml,30,60,2,3,0.05,0.95,0.9477939183726664,37,1.0,1,1.0,1,1.0,1
739,max_ml,30,60,2,3,0.05,0.95,0.946027085337818,9,1.0,1,1.0,1,1.0,1
740,max_ml,30,60,2,3,0.05,0.95,0.9290382968490776,18,1.0,1,1.0,1,1.0,1
741,max_ml,30,60,2,3,0.05,0.95,0.9462420228019552,18,1.0,1,1.0,1,1.0,1
742,max_ml,30,60,2,3,0.05,0.95,0.9258176087511796,12,1.0,1,1.0,1,1.0,1
743,max_ml,30,60,2,3,0.05,0.95,0.9242611291500192,36,0.0,1,0.0,1,0.0,1
744,max_ml,30,60,2,3,0.05,0.95,0.931200176637922,24,1.0,1,1.0,1,1.0,1
745,max_ml,30,60,2,3,0.05,0.95,0.9491588165916924,13,1.0,1,1.0,1,1.0,1
746,max_ml,30,60,2,3,0.05,0.95,0.9433748023402468,50,0.0,1,0.0,1,0.0,1
747,max_ml,30,60,2,3,0.05,0.95,0.9436555907093876,27,1.0,1,1.0,1,0.0,0
748,max_ml,30,60,2,3,0.05,0.95,0.9393278381415012,65,0.0,0,1.0,1,0.0,0
749,max_ml,30,60,2,3,0.05,0.95,0.9266935685594118,21,1.0,1,1.0,1,1.0,1
750,max_ml,30,60,2,3,0.05,0.95,0.887326923003861,8,1.0,1,1.0,1,1.0,1
751,max_ml,30,60,2,3,0.05,0.95,0.8987324302266824,11,1.0,1,1.0,1,1.0,1
752,max_ml,30,60,2,3,0.05,0.95,0.9221763080536576,26,0.0,0,1.0,1,1.0,1
753,max_ml,30,60,2,3,0.05,0.95,0.9309176991055272,11,1.0,1,1.0,1,1.0,1
754,max_ml,30,60,2,3,0.05,0.95,0.8770106354031315,18,1.0,1,1.0,1,1.0,1
755,max_ml,30,60,2,3,0.05,0.95,0.9220725975285764,5,1.0,1,1.0,1,1.0,1
756,max_ml,30,60,2,3,0.05,0.95,0.9267616199947132,19,1.0,1,1.0,1,1.0,1
757,max_ml,30,60,2,3,0.05,0.95,0.9348722689775384,12,1.0,1,1.0,1,1.0,1
758,max_ml,30,60,2,3,0.05,0.95,0.9387331238216216,7,1.0,1,1.0,1,1.0,1
759,max_ml,30,60,2,3,0.05,0.95,0.9188039238368594,17,1.0,1,1.0,1,1.0,1
760,max_ml,30,60,2,3,0.05,0.95,0.947751273979319,37,0.0,1,0.0,1,0.0,1
761,max_ml,30,60,2,3,0.05,0.95,0.9250625630313,19,1.0,1,1.0,1,1.0,1
762,max_ml,30,60,2,3,0.05,0.95,0.943302999211146,29,0.0,1,0.0,1,0.0,1
763,max_ml,30,60,2,3,0.05,0.95,0.8957340915459717,18,1.0,1,1.0,1,1.0,1
764,max_ml,30,60,2,3,0.05,0.95,0.8688419552710817,41,1.0,1,1.0,1,1.0,1
765,max_ml,30,60,2,3,0.05,0.95,0.9276890852333988,15,1.0,1,1.0,1,1.0,1
766,max_ml,30,60,2,3,0.05,0.95,0.916769054463258,13,1.0,1,1.0,1,1.0,1
767,max_ml,30,60,2,3,0.05,0.95,0.9097669090081076,17,1.0,1,1.0,1,1.0,1
768,max_ml,30,60,2,3,0.05,0.95,0.9401596453176344,41,1.0,1,1.0,1,1.0,1
769,max_ml,30,60,2,3,0.05,0.95,0.9318443595118484,37,0.0,1,0.0,1,0.0,1
770,max_ml,30,60,2,3,0.05,0.95,0.9282514017062132,58,0.0,1,0.0,1,0.0,1
771,max_ml,30,60,2,3,0.05,0.95,0.9400238628552152,30,0.0,0,1.0,1,0.0,0
772,max_ml,30,60,2,3,0.05,0.95,0.935544811592634,7,1.0,1,1.0,1,1.0,1
773,max_ml,30,60,2,3,0.05,0.95,0.8993973764416892,10,1.0,1,1.0,1,1.0,1
774,max_ml,30,60,2,3,0.05,0.95,0.9386606698619212,41,0.0,0,1.0,1,0.0,0
775,max_ml,30,60,2,3,0.05,0.95,0.9353281026705036,10,1.0,1,1.0,1,1.0,1
776,max_ml,30,60,2,3,0.05,0.95,0.9285716810006248,7,1.0,1,1.0,1,1.0,1
777,max_ml,30,60,2,3,0.05,0.95,0.927265554670992,9,1.0,1,1.0,1,1.0,1
778,max_ml,30,60,2,3,0.05,0.95,0.9352555534022056,14,1.0,1,1.0,1,1.0,1
779,max_ml,30,60,2,3,0.05,0.95,0.9283469028074236,8,1.0,1,1.0,1,1.0,1
780,max_ml,30,60,2,3,0.05,0.95,0.9251640777314232,72,0.0,1,0.0,1,0.0,1
781,max_ml,30,60,2,3,0.05,0.95,0.9453237119505068,22,0.0,0,1.0,1,0.0,0
782,max_ml,30,60,2,3,0.05,0.95,0.91564252731861,22,1.0,1,1.0,1,1.0,1
783,max_ml,30,60,2,3,0.05,0.95,0.7969151299050004,22,1.0,1,1.0,1,1.0,1
784,max_ml,30,60,2,3,0.05,0.95,0.9195635163360548,26,1.0,1,1.0,1,1.0,1
785,max_ml,30,60,2,3,0.05,0.95,0.9475365410754096,15,1.0,1,1.0,1,1.0,1
786,max_ml,30,60,2,3,0.05,0.95,0.9406304691154456,42,0.0,0,0.0,0,1.0,1
787,max_ml,30,60,2,3,0.05,0.95,0.9492916105129116,54,0.0,0,1.0,1,0.0,0
788,max_ml,30,60,2,3,0.05,0.95,0.8857626885513515,6,1.0,1,1.0,1,1.0,1
789,max_ml,30,60,2,3,0.05,0.95,0.8756178749609789,7,1.0,1,1.0,1,1.0,1
790,max_ml,30,60,2,3,0.05,0.95,0.9484445585160296,68,0.0,1,0.0,1,0.0,1
791,max_ml,30,60,2,3,0.05,0.95,0.8587473457826773,13,1.0,1,1.0,1,1.0,1
792,max_ml,30,60,2,3,0.05,0.95,0.900576071375228,16,1.0,1,1.0,1,1.0,1
793,max_ml,30,60,2,3,0.05,0.95,0.9066691351068602,20,1.0,1,1.0,1,1.0,1
794,max_ml,30,60,2,3,0.05,0.95,0.7155394684710726,8,1.0,1,1.0,1,1.0,1
795,max_ml,30,60,2,3,0.05,0.95,0.9148063212413036,10,1.0,1,1.0,1,1.0,1
796,max_ml,30,60,2,3,0.05,0.95,0.94782500638754,50,0.0,1,0.0,1,0.0,1
797,max_ml,30,60,2,3,0.05,0.95,0.8987278512612633,10,1.0,1,1.0,1,1.0,1
798,max_ml,30,60,2,3,0.05,0.95,0.9355586900767404,27,1.0,1,1.0,1,1.0,1
799,max_ml,30,60,2,3,0.05,0.95,0.947048567147638,16,1.0,1,1.0,1,1.0,1
800,max_ml,30,60,2,3,0.05,0.95,0.9162734546421426,22,1.0,1,1.0,1,1.0,1
801,max_ml,30,60,2,3,0.05,0.95,0.9416119273354816,25,1.0,1,1.0,1,1.0,1
802,max_ml,30,60,2,3,0.05,0.95,0.8158144900618152,8,1.0,1,1.0,1,1.0,1
803,max_ml,30,60,2,3,0.05,0.95,0.9276621775772252,31,0.0,0,1.0,1,0.0,0
804,max_ml,30,60,2,3,0.05,0.95,0.9281758399333948,17,1.0,1,1.0,1,1.0,1
805,max_ml,30,60,2,3,0.05,0.95,0.9487841705990994,35,1.0,1,1.0,1,1.0,1
806,max_ml,30,60,2,3,0.05,0.95,0.8911334701681285,39,0.0,1,0.0,1,0.0,1
807,max_ml,30,60,2,3,0.05,0.95,0.9165554632586916,26,0.0,1,0.0,1,0.0,1
808,max_ml,30,60,2,3,0.05,0.95,0.9331922823973686,11,1.0,1,1.0,1,1.0,1
809,max_ml,30,60,2,3,0.05,0.95,0.7923029980311794,5,1.0,1,1.0,1,1.0,1
810,max_ml,30,60,2,3,0.05,0.95,0.8677941108036155,12,1.0,1,1.0,1,1.0,1
811,max_ml,30,60,2,3,0.05,0.95,0.941598330782226,29,0.0,0,1.0,1,1.0,1
812,max_ml,30,60,2,3,0.05,0.95,0.9348590860693372,21,0.0,0,1.0,1,0.0,0
813,max_ml,30,60,2,3,0.05,0.95,0.8841220225162822,14,1.0,1,1.0,1,1.0,1
814,max_ml,30,60,2,3,0.05,0.95,0.9139244442946884,32,0.0,1,0.0,1,0.0,1
815,max_ml,30,60,2,3,0.05,0.95,0.9351548738145492,17,1.0,1,1.0,1,1.0,1
816,max_ml,30,60,2,3,0.05,0.95,0.9400964411463384,16,1.0,1,1.0,1,1.0,1
817,max_ml,30,60,2,3,0.05,0.95,0.9497201993682008,25,1.0,1,1.0,1,1.0,1
818,max_ml,30,60,2,3,0.05,0.95,0.9065547165429572,22,1.0,1,1.0,1,1.0,1
819,max_ml,30,60,2,3,0.05,0.95,0.9042574051900242,15,1.0,1,1.0,1,1.0,1
820,max_ml,30,60,2,3,0.05,0.95,0.9351309394852008,27,1.0,1,1.0,1,1.0,1
821,max_ml,30,60,2,3,0.05,0.95,0.9225308254457482,14,1.0,1,1.0,1,1.0,1
822,max_ml,30,60,2,3,0.05,0.95,0.9175123571236832,23,0.0,0,0.0,0,1.0,1
823,max_ml,30,60,2,3,0.05,0.95,0.9049260998709248,36,1.0,1,1.0,1,1.0,1
824,max_ml,30,60,2,3,0.05,0.95,0.944133965362976,49,0.0,0,1.0,1,1.0,1
825,max_ml,30,60,2,3,0.05,0.95,0.931341264262866,10,1.0,1,1.0,1,1.0,1
826,max_ml,30,60,2,3,0.05,0.95,0.8913770883876008,13,1.0,1,1.0,1,1.0,1
827,max_ml,30,60,2,3,0.05,0.95,0.9390596176723368,18,1.0,1,1.0,1,1.0,1
828,max_ml,30,60,2,3,0.05,0.95,0.906246088700828,13,1.0,1,1.0,1,1.0,1
829,max_ml,30,60,2,3,0.05,0.95,0.851643929122821,16,1.0,1,1.0,1,1.0,1
830,max_ml,30,60,2,3,0.05,0.95,0.9408150653249177,16,1.0,1,1.0,1,1.0,1
831,max_ml,30,60,2,3,0.05,0.95,0.9288917089710692,29,1.0,1,1.0,1,1.0,1
832,max_ml,30,60,2,3,0.05,0.95,0.8965130697396133,23,1.0,1,1.0,1,1.0,1
833,max_ml,30,60,2,3,0.05,0.95,0.9127177538305996,38,1.0,1,1.0,1,1.0,1
834,max_ml,30,60,2,3,0.05,0.95,0.936668527961379,9,1.0,1,1.0,1,1.0,1
835,max_ml,30,60,2,3,0.05,0.95,0.931840646055105,22,1.0,1,1.0,1,1.0,1
836,max_ml,30,60,2,3,0.05,0.95,0.9036407895290844,18,1.0,1,1.0,1,1.0,1
837,max_ml,30,60,2,3,0.05,0.95,0.8874777603097953,13,1.0,1,1.0,1,1.0,1
838,max_ml,30,60,2,3,0.05,0.95,0.896737798006834,15,1.0,1,1.0,1,1.0,1
839,max_ml,30,60,2,3,0.05,0.95,0.9458783720155822,13,1.0,1,1.0,1,1.0,1
840,max_ml,30,60,2,3,0.05,0.95,0.9116006261060932,7,1.0,1,1.0,1,1.0,1
841,max_ml,30,60,2,3,0.05,0.95,0.9065778811011808,13,1.0,1,1.0,1,1.0,1
842,max_ml,30,60,2,3,0.05,0.95,0.9456588385230984,39,0.0,0,1.0,1,1.0,1
843,max_ml,30,60,2,3,0.05,0.95,0.8800299420281118,14,1.0,1,1.0,1,1.0,1
844,max_ml,30,60,2,3,0.05,0.95,0.9488151973896102,24,0.0,0,1.0,1,0.0,0
845,max_ml,30,60,2,3,0.05,0.95,0.9110789981746724,12,1.0,1,1.0,1,1.0,1
846,max_ml,30,60,2,3,0.05,0.95,0.9318310057820092,17,1.0,1,1.0,1,1.0,1
847,max_ml,30,60,2,3,0.05,0.95,0.9098351510811964,26,1.0,1,0.0,0,1.0,1
848,max_ml,30,60,2,3,0.05,0.95,0.9389903665146332,9,1.0,1,1.0,1,1.0,1
849,max_ml,30,60,2,3,0.05,0.95,0.9327182930347429,16,1.0,1,1.0,1,1.0,1
850,max_ml,30,60,2,3,0.05,0.95,0.944445225640868,17,1.0,1,1.0,1,1.0,1
851,max_ml,30,60,2,3,0.05,0.95,0.920595007892046,17,1.0,1,1.0,1,1.0,1
852,max_ml,30,60,2,3,0.05,0.95,0.9492464384136258,21,1.0,1,1.0,1,0.0,0
853,max_ml,30,60,2,3,0.05,0.95,0.924437689773384,27,0.0,0,1.0,1,1.0,1
854,max_ml,30,60,2,3,0.05,0.95,0.9331123671810512,10,1.0,1,1.0,1,1.0,1
855,max_ml,30,60,2,3,0.05,0.95,0.90848974611933,16,1.0,1,1.0,1,1.0,1
856,max_ml,30,60,2,3,0.05,0.95,0.948083083806886,42,1.0,1,1.0,1,1.0,1
857,max_ml,30,60,2,3,0.05,0.95,0.9261434312364564,7,1.0,1,1.0,1,1.0,1
858,max_ml,30,60,2,3,0.05,0.95,0.9471837978915492,27,1.0,1,1.0,1,1.0,1
859,max_ml,30,60,2,3,0.05,0.95,0.9396306313658696,26,0.0,1,0.0,1,0.0,1
860,max_ml,30,60,2,3,0.05,0.95,0.9335284206130268,25,0.0,0,1.0,1,1.0,1
861,max_ml,30,60,2,3,0.05,0.95,0.9124754689675816,19,1.0,1,1.0,1,1.0,1
862,max_ml,30,60,2,3,0.05,0.95,0.9226895339848508,19,1.0,1,1.0,1,1.0,1
863,max_ml,30,60,2,3,0.05,0.95,0.938278120674616,10,1.0,1,1.0,1,1.0,1
864,max_ml,30,60,2,3,0.05,0.95,0.9428460862795534,29,0.0,1,0.0,1,0.0,1
865,max_ml,30,60,2,3,0.05,0.95,0.9242139190323392,23,1.0,1,1.0,1,1.0,1
866,max_ml,30,60,2,3,0.05,0.95,0.894120284685456,22,1.0,1,1.0,1,1.0,1
867,max_ml,30,60,2,3,0.05,0.95,0.9162478649139147,12,1.0,1,1.0,1,1.0,1
868,max_ml,30,60,2,3,0.05,0.95,0.9450591645719476,49,0.0,0,1.0,1,1.0,1
869,max_ml,30,60,2,3,0.05,0.95,0.8573006366434207,20,1.0,1,1.0,1,1.0,1
870,max_ml,30,60,2,3,0.05,0.95,0.9248093345495016,19,1.0,1,1.0,1,1.0,1
871,max_ml,30,60,2,3,0.05,0.95,0.8802088781264269,14,1.0,1,1.0,1,1.0,1
872,max_ml,30,60,2,3,0.05,0.95,0.944333899856836,14,1.0,1,1.0,1,1.0,1
873,max_ml,30,60,2,3,0.05,0.95,0.9479424956670202,15,1.0,1,1.0,1,1.0,1
874,max_ml,30,60,2,3,0.05,0.95,0.934044389131202,6,1.0,1,1.0,1,1.0,1
875,max_ml,30,60,2,3,0.05,0.95,0.9494088062268052,55,0.0,0,1.0,1,1.0,1
876,max_ml,30,60,2,3,0.05,0.95,0.9422026847712088,7,1.0,1,1.0,1,1.0,1
877,max_ml,30,60,2,3,0.05,0.95,0.9439262442740024,46,0.0,0,1.0,1,0.0,0
878,max_ml,30,60,2,3,0.05,0.95,0.9155400246350526,14,1.0,1,1.0,1,1.0,1
879,max_ml,30,60,2,3,0.05,0.95,0.915165136406106,18,1.0,1,1.0,1,1.0,1
880,max_ml,30,60,2,3,0.05,0.95,0.8446011459075535,8,1.0,1,1.0,1,1.0,1
881,max_ml,30,60,2,3,0.05,0.95,0.928344439371339,12,1.0,1,1.0,1,1.0,1
882,max_ml,30,60,2,3,0.05,0.95,0.9306038386329982,24,0.0,1,0.0,1,0.0,1
883,max_ml,30,60,2,3,0.05,0.95,0.8977598904944217,33,1.0,1,1.0,1,1.0,1
884,max_ml,30,60,2,3,0.05,0.95,0.9138707087908612,11,1.0,1,1.0,1,1.0,1
885,max_ml,30,60,2,3,0.05,0.95,0.8668080287065976,20,1.0,1,1.0,1,1.0,1
886,max_ml,30,60,2,3,0.05,0.95,0.8881267786517946,5,1.0,1,1.0,1,1.0,1
887,max_ml,30,60,2,3,0.05,0.95,0.9493859272176016,26,0.0,1,0.0,1,0.0,1
888,max_ml,30,60,2,3,0.05,0.95,0.8620513147439933,19,1.0,1,1.0,1,1.0,1
889,max_ml,30,60,2,3,0.05,0.95,0.9433356682616704,14,1.0,1,1.0,1,1.0,1
890,max_ml,30,60,2,3,0.05,0.95,0.9446091060332384,7,1.0,1,1.0,1,1.0,1
891,max_ml,30,60,2,3,0.05,0.95,0.8999491577089398,5,1.0,1,1.0,1,1.0,1
892,max_ml,30,60,2,3,0.05,0.95,0.9127540117376308,21,1.0,1,1.0,1,1.0,1
893,max_ml,30,60,2,3,0.05,0.95,0.9081200850750152,15,1.0,1,1.0,1,1.0,1
894,max_ml,30,60,2,3,0.05,0.95,0.895808137452145,23,0.0,0,1.0,1,1.0,1
895,max_ml,30,60,2,3,0.05,0.95,0.9244917414951066,15,1.0,1,1.0,1,1.0,1
896,max_ml,30,60,2,3,0.05,0.95,0.929217112434328,14,1.0,1,1.0,1,1.0,1
897,max_ml,30,60,2,3,0.05,0.95,0.9482389406946906,21,0.0,1,0.0,1,0.0,1
898,max_ml,30,60,2,3,0.05,0.95,0.9394967925653818,31,1.0,1,1.0,1,1.0,1
899,max_ml,30,60,2,3,0.05,0.95,0.9288674132893384,27,0.0,0,1.0,1,1.0,1
900,max_ml,30,60,2,3,0.05,0.95,0.9376367197302692,29,0.0,0,1.0,1,1.0,1
901,max_ml,30,60,2,3,0.05,0.95,0.9436380077017092,35,0.0,1,0.0,1,0.0,1
902,max_ml,30,60,2,3,0.05,0.95,0.9396830099498614,10,1.0,1,1.0,1,1.0,1
903,max_ml,30,60,2,3,0.05,0.95,0.8845708235872612,8,1.0,1,1.0,1,1.0,1
904,max_ml,30,60,2,3,0.05,0.95,0.909353805481588,25,1.0,1,1.0,1,1.0,1
905,max_ml,30,60,2,3,0.05,0.95,0.8531983078211637,14,1.0,1,1.0,1,1.0,1
906,max_ml,30,60,2,3,0.05,0.95,0.9049355096263264,8,1.0,1,1.0,1,1.0,1
907,max_ml,30,60,2,3,0.05,0.95,0.9260347977269436,29,0.0,0,1.0,1,1.0,1
908,max_ml,30,60,2,3,0.05,0.95,0.9307767291779956,32,0.0,0,1.0,1,1.0,1
909,max_ml,30,60,2,3,0.05,0.95,0.949002660586726,27,0.0,0,0.0,0,1.0,1
910,max_ml,30,60,2,3,0.05,0.95,0.9109987946576084,9,1.0,1,1.0,1,1.0,1
911,max_ml,30,60,2,3,0.05,0.95,0.9489862599337088,11,1.0,1,1.0,1,1.0,1
912,max_ml,30,60,2,3,0.05,0.95,0.9498185625866192,23,1.0,1,1.0,1,1.0,1
913,max_ml,30,60,2,3,0.05,0.95,0.948562196552123,24,1.0,1,1.0,1,1.0,1
914,max_ml,30,60,2,3,0.05,0.95,0.921248175964392,26,1.0,1,1.0,1,1.0,1
915,max_ml,30,60,2,3,0.05,0.95,0.9167342345600769,13,1.0,1,1.0,1,1.0,1
916,max_ml,30,60,2,3,0.05,0.95,0.9196889185405868,12,1.0,1,1.0,1,1.0,1
917,max_ml,30,60,2,3,0.05,0.95,0.8993603640785993,15,1.0,1,1.0,1,1.0,1
918,max_ml,30,60,2,3,0.05,0.95,0.920053270228303,20,1.0,1,1.0,1,1.0,1
919,max_ml,30,60,2,3,0.05,0.95,0.9437014210891546,22,1.0,1,1.0,1,1.0,1
920,max_ml,30,60,2,3,0.05,0.95,0.931338351182059,11,1.0,1,1.0,1,1.0,1
921,max_ml,30,60,2,3,0.05,0.95,0.9474112236614772,12,1.0,1,1.0,1,1.0,1
922,max_ml,30,60,2,3,0.05,0.95,0.9433814721554288,34,0.0,0,1.0,1,1.0,1
923,max_ml,30,60,2,3,0.05,0.95,0.8779269795370692,18,1.0,1,1.0,1,1.0,1
924,max_ml,30,60,2,3,0.05,0.95,0.8996456195414706,37,0.0,0,1.0,1,1.0,1
925,max_ml,30,60,2,3,0.05,0.95,0.9223243968597092,17,1.0,1,1.0,1,1.0,1
926,max_ml,30,60,2,3,0.05,0.95,0.9274685007158968,19,1.0,1,1.0,1,1.0,1
927,max_ml,30,60,2,3,0.05,0.95,0.9247290136765796,25,1.0,1,1.0,1,1.0,1
928,max_ml,30,60,2,3,0.05,0.95,0.9278018474210272,6,1.0,1,1.0,1,1.0,1
929,max_ml,30,60,2,3,0.05,0.95,0.9163630845275792,9,1.0,1,1.0,1,1.0,1
930,max_ml,30,60,2,3,0.05,0.95,0.932906564185123,9,1.0,1,1.0,1,1.0,1
931,max_ml,30,60,2,3,0.05,0.95,0.8942183795518635,40,1.0,1,1.0,1,1.0,1
932,max_ml,30,60,2,3,0.05,0.95,0.9010406351637912,32,1.0,1,1.0,1,1.0,1
933,max_ml,30,60,2,3,0.05,0.95,0.9233042878273676,59,0.0,0,0.0,0,1.0,1
934,max_ml,30,60,2,3,0.05,0.95,0.92684995232493,21,1.0,1,1.0,1,0.0,0
935,max_ml,30,60,2,3,0.05,0.95,0.9233799894526986,24,1.0,1,1.0,1,1.0,1
936,max_ml,30,60,2,3,0.05,0.95,0.921264702140808,29,0.0,0,1.0,1,1.0,1
937,max_ml,30,60,2,3,0.05,0.95,0.9494268567374956,10,1.0,1,1.0,1,1.0,1
938,max_ml,30,60,2,3,0.05,0.95,0.9144684589921976,14,1.0,1,1.0,1,1.0,1
939,max_ml,30,60,2,3,0.05,0.95,0.945156268700777,34,0.0,1,0.0,1,0.0,1
940,max_ml,30,60,2,3,0.05,0.95,0.9008879356463078,15,1.0,1,1.0,1,1.0,1
941,max_ml,30,60,2,3,0.05,0.95,0.9217013635888844,19,1.0,1,1.0,1,1.0,1
942,max_ml,30,60,2,3,0.05,0.95,0.9381658248914296,24,0.0,0,1.0,1,1.0,1
943,max_ml,30,60,2,3,0.05,0.95,0.9163842554226872,23,1.0,1,1.0,1,1.0,1
944,max_ml,30,60,2,3,0.05,0.95,0.936700603641006,30,0.0,1,0.0,1,0.0,1
945,max_ml,30,60,2,3,0.05,0.95,0.946238542414248,35,1.0,1,1.0,1,1.0,1
946,max_ml,30,60,2,3,0.05,0.95,0.91668243382728,13,1.0,1,1.0,1,1.0,1
947,max_ml,30,60,2,3,0.05,0.95,0.9259867117406052,9,1.0,1,1.0,1,1.0,1
948,max_ml,30,60,2,3,0.05,0.95,0.9378652377973438,13,1.0,1,1.0,1,1.0,1
949,max_ml,30,60,2,3,0.05,0.95,0.9487628867860882,84,0.0,0,0.0,0,1.0,1
950,max_ml,30,60,2,3,0.05,0.95,0.9347072126945528,9,1.0,1,1.0,1,1.0,1
951,max_ml,30,60,2,3,0.05,0.95,0.943083510420422,20,1.0,1,1.0,1,1.0,1
952,max_ml,30,60,2,3,0.05,0.95,0.9252481516256514,11,1.0,1,1.0,1,1.0,1
953,max_ml,30,60,2,3,0.05,0.95,0.8892529504610256,8,1.0,1,1.0,1,1.0,1
954,max_ml,30,60,2,3,0.05,0.95,0.8932257097125552,9,1.0,1,1.0,1,1.0,1
955,max_ml,30,60,2,3,0.05,0.95,0.9333306223083196,18,1.0,1,1.0,1,1.0,1
956,max_ml,30,60,2,3,0.05,0.95,0.8892317228763625,7,1.0,1,1.0,1,1.0,1
957,max_ml,30,60,2,3,0.05,0.95,0.9361177602320336,16,1.0,1,1.0,1,1.0,1
958,max_ml,30,60,2,3,0.05,0.95,0.9206879599680736,7,1.0,1,1.0,1,1.0,1
959,max_ml,30,60,2,3,0.05,0.95,0.8892288886375446,8,1.0,1,1.0,1,1.0,1
960,max_ml,30,60,2,3,0.05,0.95,0.9295433712836976,59,0.0,1,0.0,1,0.0,1
961,max_ml,30,60,2,3,0.05,0.95,0.9495355358513152,27,1.0,1,1.0,1,1.0,1
962,max_ml,30,60,2,3,0.05,0.95,0.8945435367219425,22,1.0,1,1.0,1,1.0,1
963,max_ml,30,60,2,3,0.05,0.95,0.9155757941139324,17,1.0,1,1.0,1,1.0,1
964,max_ml,30,60,2,3,0.05,0.95,0.9303223121334978,12,1.0,1,1.0,1,1.0,1
965,max_ml,30,60,2,3,0.05,0.95,0.9403986879695834,20,1.0,1,1.0,1,1.0,1
966,max_ml,30,60,2,3,0.05,0.95,0.9378958935842628,13,1.0,1,1.0,1,1.0,1
967,max_ml,30,60,2,3,0.05,0.95,0.947311435603724,27,1.0,1,1.0,1,1.0,1
968,max_ml,30,60,2,3,0.05,0.95,0.8377744607188666,13,1.0,1,1.0,1,1.0,1
969,max_ml,30,60,2,3,0.05,0.95,0.9447471891329116,23,0.0,0,1.0,1,1.0,1
970,max_ml,30,60,2,3,0.05,0.95,0.9237799974279384,30,0.0,0,1.0,1,1.0,1
971,max_ml,30,60,2,3,0.05,0.95,0.9230626061464784,10,1.0,1,1.0,1,1.0,1
972,max_ml,30,60,2,3,0.05,0.95,0.9233280813811308,11,1.0,1,1.0,1,1.0,1
973,max_ml,30,60,2,3,0.05,0.95,0.8989030617340011,12,1.0,1,1.0,1,1.0,1
974,max_ml,30,60,2,3,0.05,0.95,0.9366547823873856,13,1.0,1,1.0,1,1.0,1
975,max_ml,30,60,2,3,0.05,0.95,0.908082358414736,17,1.0,1,1.0,1,1.0,1
976,max_ml,30,60,2,3,0.05,0.95,0.9294172392793856,10,1.0,1,1.0,1,1.0,1
977,max_ml,30,60,2,3,0.05,0.95,0.897609291258182,20,1.0,1,1.0,1,1.0,1
978,max_ml,30,60,2,3,0.05,0.95,0.7712506739847312,5,1.0,1,1.0,1,1.0,1
979,max_ml,30,60,2,3,0.05,0.95,0.9415017463550942,25,0.0,0,1.0,1,1.0,1
980,max_ml,30,60,2,3,0.05,0.95,0.9328854221011872,17,1.0,1,1.0,1,1.0,1
981,max_ml,30,60,2,3,0.05,0.95,0.9109474526205096,42,0.0,0,0.0,0,1.0,1
982,max_ml,30,60,2,3,0.05,0.95,0.9243968469307016,23,1.0,1,1.0,1,1.0,1
983,max_ml,30,60,2,3,0.05,0.95,0.9050597504168808,13,1.0,1,1.0,1,1.0,1
984,max_ml,30,60,2,3,0.05,0.95,0.94282345612833,27,1.0,1,1.0,1,1.0,1
985,max_ml,30,60,2,3,0.05,0.95,0.8871858909905362,16,1.0,1,1.0,1,1.0,1
986,max_ml,30,60,2,3,0.05,0.95,0.9475702936227934,21,1.0,1,1.0,1,1.0,1
987,max_ml,30,60,2,3,0.05,0.95,0.9492520546434946,7,1.0,1,1.0,1,1.0,1
988,max_ml,30,60,2,3,0.05,0.95,0.9005007445918611,33,0.0,0,0.0,0,1.0,1
989,max_ml,30,60,2,3,0.05,0.95,0.9149612198711552,25,1.0,1,1.0,1,1.0,1
990,max_ml,30,60,2,3,0.05,0.95,0.8909382203589521,8,1.0,1,1.0,1,1.0,1
991,max_ml,30,60,2,3,0.05,0.95,0.9257639651839228,29,0.0,0,1.0,1,1.0,1
992,max_ml,30,60,2,3,0.05,0.95,0.9471336703697502,80,0.0,0,0.0,0,1.0,1
993,max_ml,30,60,2,3,0.05,0.95,0.9117525762733556,9,1.0,1,1.0,1,1.0,1
994,max_ml,30,60,2,3,0.05,0.95,0.9400167053424712,21,1.0,1,1.0,1,1.0,1
995,max_ml,30,60,2,3,0.05,0.95,0.873153527279842,16,1.0,1,1.0,1,1.0,1
996,max_ml,30,60,2,3,0.05,0.95,0.94587475061637,9,1.0,1,1.0,1,1.0,1
997,max_ml,30,60,2,3,0.05,0.95,0.8622076555754349,17,1.0,1,1.0,1,1.0,1
998,max_ml,30,60,2,3,0.05,0.95,0.8605953482353093,6,1.0,1,1.0,1,1.0,1
999,max_ml,30,60,2,3,0.05,0.95,0.94895127786796,25,0.0,0,0.0,0,1.0,1
1000,max_ml,30,60,2,3,0.05,0.95,0.9173205054543628,24,1.0,1,1.0,1,1.0,1
1001,max_ml,30,60,2,3,0.05,0.95,0.9252780355742748,22,0.0,0,1.0,1,1.0,1
1002,max_ml,30,60,2,3,0.05,0.95,0.9499709689215272,50,0.0,0,1.0,1,1.0,1
1003,max_ml,30,60,2,3,0.05,0.95,0.9338232159360224,38,1.0,1,1.0,1,1.0,1
1004,max_ml,30,60,2,3,0.05,0.95,0.9499736023410278,45,0.0,0,0.0,0,1.0,1
1005,max_ml,30,60,2,3,0.05,0.95,0.90762583012735,23,1.0,1,1.0,1,1.0,1
1006,max_ml,30,60,2,3,0.05,0.95,0.8964815825254153,51,0.0,1,0.0,1,0.0,1
1007,max_ml,30,60,2,3,0.05,0.95,0.9029585427988474,11,1.0,1,1.0,1,1.0,1
1008,max_ml,30,60,2,3,0.05,0.95,0.9391151567657916,22,1.0,1,1.0,1,1.0,1
1009,max_ml,30,60,2,3,0.05,0.95,0.9044992244642064,41,1.0,1,1.0,1,1.0,1
1010,max_ml,30,60,2,3,0.05,0.95,0.9237302883122084,12,1.0,1,1.0,1,1.0,1
1011,max_ml,30,60,2,3,0.05,0.95,0.9218793668707838,10,1.0,1,1.0,1,1.0,1
1012,max_ml,30,60,2,3,0.05,0.95,0.9486713034087496,25,1.0,1,1.0,1,1.0,1
1013,max_ml,30,60,2,3,0.05,0.95,0.9352123092947118,24,0.0,0,1.0,1,1.0,1
1014,max_ml,30,60,2,3,0.05,0.95,0.902423122288005,24,0.0,0,1.0,1,1.0,1
1015,max_ml,30,60,2,3,0.05,0.95,0.944047678151764,17,1.0,1,1.0,1,1.0,1
1016,max_ml,30,60,2,3,0.05,0.95,0.9430530677236698,29,1.0,1,1.0,1,1.0,1
1017,max_ml,30,60,2,3,0.05,0.95,0.9472864183048626,33,0.0,1,0.0,1,0.0,1
1018,max_ml,30,60,2,3,0.05,0.95,0.8941369226571366,6,1.0,1,1.0,1,1.0,1
1019,max_ml,30,60,2,3,0.05,0.95,0.9437947913057878,28,1.0,1,1.0,1,1.0,1
1020,max_ml,30,60,2,3,0.05,0.95,0.9282300727104666,41,1.0,1,1.0,1,1.0,1
1021,max_ml,30,60,2,3,0.05,0.95,0.9401579785323224,86,0.0,1,0.0,1,0.0,1
1022,max_ml,30,60,2,3,0.05,0.95,0.8701976730601727,9,1.0,1,1.0,1,1.0,1
1023,max_ml,30,60,2,3,0.05,0.95,0.9477204288895336,75,0.0,1,0.0,1,0.0,1
1024,max_ml,30,60,2,3,0.05,0.95,0.9071241544861024,23,1.0,1,1.0,1,1.0,1
1025,max_ml,30,60,2,3,0.05,0.95,0.8915992685616945,4,1.0,1,1.0,1,1.0,1
1026,max_ml,30,60,2,3,0.05,0.95,0.8897829571316747,10,1.0,1,1.0,1,1.0,1
1027,max_ml,30,60,2,3,0.05,0.95,0.9258529741774876,28,0.0,0,1.0,1,0.0,0
1028,max_ml,30,60,2,3,0.05,0.95,0.9447979220918762,29,0.0,1,0.0,1,0.0,1
1029,max_ml,30,60,2,3,0.05,0.95,0.945483221782155,57,0.0,1,0.0,1,0.0,1
1030,max_ml,30,60,2,3,0.05,0.95,0.9089425944816856,36,0.0,0,1.0,1,1.0,1
1031,max_ml,30,60,2,3,0.05,0.95,0.9135999295514604,8,1.0,1,1.0,1,1.0,1
1032,max_ml,30,60,2,3,0.05,0.95,0.8992615720189978,11,1.0,1,1.0,1,1.0,1
1033,max_ml,30,60,2,3,0.05,0.95,0.928043487781288,37,1.0,1,1.0,1,1.0,1
1034,max_ml,30,60,2,3,0.05,0.95,0.918676998075789,18,1.0,1,1.0,1,1.0,1
1035,max_ml,30,60,2,3,0.05,0.95,0.9259832835386664,11,1.0,1,1.0,1,1.0,1
1036,max_ml,30,60,2,3,0.05,0.95,0.949642784420248,21,1.0,1,0.0,0,1.0,1
1037,max_ml,30,60,2,3,0.05,0.95,0.9268958477002096,22,1.0,1,1.0,1,1.0,1
1038,max_ml,30,60,2,3,0.05,0.95,0.9319148721854684,58,1.0,1,1.0,1,1.0,1
1039,max_ml,30,60,2,3,0.05,0.95,0.9327993109645496,83,0.0,1,0.0,1,0.0,1
1040,max_ml,30,60,2,3,0.05,0.95,0.9467380124466512,28,1.0,1,1.0,1,1.0,1
1041,max_ml,30,60,2,3,0.05,0.95,0.936129108257018,37,0.0,1,0.0,1,0.0,1
1042,max_ml,30,60,2,3,0.05,0.95,0.9313511580786952,30,1.0,1,1.0,1,1.0,1
1043,max_ml,30,60,2,3,0.05,0.95,0.9359702974594706,19,1.0,1,1.0,1,1.0,1
1044,max_ml,30,60,2,3,0.05,0.95,0.94392843137825,24,1.0,1,1.0,1,1.0,1
1045,max_ml,30,60,2,3,0.05,0.95,0.9189589650886628,48,0.0,0,1.0,1,1.0,1
1046,max_ml,30,60,2,3,0.05,0.95,0.9435508250674148,47,0.0,1,0.0,1,0.0,1
1047,max_ml,30,60,2,3,0.05,0.95,0.9324335086644948,18,1.0,1,1.0,1,1.0,1
1048,max_ml,30,60,2,3,0.05,0.95,0.938356350713762,27,1.0,1,1.0,1,1.0,1
1049,max_ml,30,60,2,3,0.05,0.95,0.9241770832770788,29,0.0,0,1.0,1,1.0,1
1050,max_ml,30,60,2,3,0.05,0.95,0.892477313522428,31,0.0,1,0.0,1,0.0,1
1051,max_ml,30,60,2,3,0.05,0.95,0.9226600858550448,10,1.0,1,1.0,1,1.0,1
1052,max_ml,30,60,2,3,0.05,0.95,0.8827605356846482,18,1.0,1,1.0,1,1.0,1
1053,max_ml,30,60,2,3,0.05,0.95,0.8764576049472252,20,1.0,1,1.0,1,1.0,1
1054,max_ml,30,60,2,3,0.05,0.95,0.9398887664020946,23,1.0,1,0.0,0,0.0,0
1055,max_ml,30,60,2,3,0.05,0.95,0.907165263003288,15,1.0,1,1.0,1,1.0,1
1056,max_ml,30,60,2,3,0.05,0.95,0.8716227362889777,22,1.0,1,1.0,1,1.0,1
1057,max_ml,30,60,2,3,0.05,0.95,0.9459814201349984,20,0.0,1,0.0,1,0.0,1
1058,max_ml,30,60,2,3,0.05,0.95,0.9163682839312632,19,1.0,1,1.0,1,1.0,1
1059,max_ml,30,60,2,3,0.05,0.95,0.9191455225886476,27,0.0,0,1.0,1,1.0,1
1060,max_ml,30,60,2,3,0.05,0.95,0.9456324671847036,33,0.0,1,0.0,1,0.0,1
1061,max_ml,30,60,2,3,0.05,0.95,0.9275092317626542,12,1.0,1,1.0,1,1.0,1
1062,max_ml,30,60,2,3,0.05,0.95,0.8906413042613004,16,1.0,1,1.0,1,1.0,1
1063,max_ml,30,60,2,3,0.05,0.95,0.9419275739416182,49,0.0,1,0.0,1,0.0,1
1064,max_ml,30,60,2,3,0.05,0.95,0.9332908195032532,18,1.0,1,1.0,1,1.0,1
1065,max_ml,30,60,2,3,0.05,0.95,0.9457022190230956,17,1.0,1,1.0,1,1.0,1
1066,max_ml,30,60,2,3,0.05,0.95,0.8447172066310457,6,1.0,1,1.0,1,1.0,1
1067,max_ml,30,60,2,3,0.05,0.95,0.9448249878866646,80,0.0,0,1.0,1,1.0,1
1068,max_ml,30,60,2,3,0.05,0.95,0.9427052991627586,10,1.0,1,1.0,1,1.0,1
1069,max_ml,30,60,2,3,0.05,0.95,0.908523412364462,93,0.0,1,0.0,1,0.0,1
1070,max_ml,30,60,2,3,0.05,0.95,0.9442967145645692,53,0.0,0,0.0,0,1.0,1
1071,max_ml,30,60,2,3,0.05,0.95,0.9381432168611872,27,1.0,1,1.0,1,1.0,1
1072,max_ml,30,60,2,3,0.05,0.95,0.9208545185882973,13,1.0,1,1.0,1,1.0,1
1073,max_ml,30,60,2,3,0.05,0.95,0.9448873476584804,9,1.0,1,1.0,1,1.0,1
1074,max_ml,30,60,2,3,0.05,0.95,0.9333689323550854,20,1.0,1,1.0,1,0.0,0
1075,max_ml,30,60,2,3,0.05,0.95,0.9407124783317166,18,1.0,1,1.0,1,1.0,1
1076,max_ml,30,60,2,3,0.05,0.95,0.9420454628581107,41,0.0,1,0.0,1,0.0,1
1077,max_ml,30,60,2,3,0.05,0.95,0.918302029191008,14,1.0,1,1.0,1,1.0,1
1078,max_ml,30,60,2,3,0.05,0.95,0.9496906899799958,52,0.0,0,0.0,0,1.0,1
1079,max_ml,30,60,2,3,0.05,0.95,0.9447210231669324,28,0.0,0,0.0,0,1.0,1
1080,max_ml,30,60,2,3,0.05,0.95,0.9357573128688204,34,1.0,1,1.0,1,1.0,1
1081,max_ml,30,60,2,3,0.05,0.95,0.9282718519595,21,1.0,1,1.0,1,1.0,1
1082,max_ml,30,60,2,3,0.05,0.95,0.8987760288978861,11,1.0,1,1.0,1,1.0,1
1083,max_ml,30,60,2,3,0.05,0.95,0.9017301763689306,17,1.0,1,1.0,1,1.0,1
1084,max_ml,30,60,2,3,0.05,0.95,0.9458545588903776,11,1.0,1,1.0,1,1.0,1
1085,max_ml,30,60,2,3,0.05,0.95,0.9456439871860354,40,1.0,1,1.0,1,1.0,1
1086,max_ml,30,60,2,3,0.05,0.95,0.905628736173834,20,1.0,1,1.0,1,1.0,1
1087,max_ml,30,60,2,3,0.05,0.95,0.888451069788786,10,1.0,1,1.0,1,1.0,1
1088,max_ml,30,60,2,3,0.05,0.95,0.9451060600205724,43,1.0,1,1.0,1,1.0,1
1089,max_ml,30,60,2,3,0.05,0.95,0.9496345366940604,39,0.0,0,0.0,0,1.0,1
1090,max_ml,30,60,2,3,0.05,0.95,0.9003715556740208,26,1.0,1,1.0,1,1.0,1
1091,max_ml,30,60,2,3,0.05,0.95,0.9338597405442188,19,1.0,1,1.0,1,1.0,1
1092,max_ml,30,60,2,3,0.05,0.95,0.942429965586387,13,1.0,1,1.0,1,1.0,1
1093,max_ml,30,60,2,3,0.05,0.95,0.9344794939456256,27,1.0,1,1.0,1,1.0,1
1094,max_ml,30,60,2,3,0.05,0.95,0.9484322731234652,14,1.0,1,1.0,1,1.0,1
1095,max_ml,30,60,2,3,0.05,0.95,0.9323536541676876,50,1.0,1,1.0,1,1.0,1
1096,max_ml,30,60,2,3,0.05,0.95,0.8853795906197592,10,1.0,1,1.0,1,1.0,1
1097,max_ml,30,60,2,3,0.05,0.95,0.8809294518295196,8,1.0,1,1.0,1,1.0,1
1098,max_ml,30,60,2,3,0.05,0.95,0.902635143381194,16,1.0,1,1.0,1,1.0,1
1099,max_ml,30,60,2,3,0.05,0.95,0.8179289532718058,14,1.0,1,1.0,1,1.0,1
1100,max_ml,30,60,2,3,0.05,0.95,0.9070844587837396,10,1.0,1,1.0,1,1.0,1
1101,max_ml,30,60,2,3,0.05,0.95,0.8320790820359519,7,1.0,1,1.0,1,1.0,1
1102,max_ml,30,60,2,3,0.05,0.95,0.8952882468941918,9,1.0,1,1.0,1,1.0,1
1103,max_ml,30,60,2,3,0.05,0.95,0.9398000052903178,22,1.0,1,1.0,1,1.0,1
1104,max_ml,30,60,2,3,0.05,0.95,0.9453449808741352,45,0.0,1,0.0,1,0.0,1
1105,max_ml,30,60,2,3,0.05,0.95,0.9193820025439878,18,1.0,1,1.0,1,1.0,1
1106,max_ml,30,60,2,3,0.05,0.95,0.9381117340909948,35,0.0,0,1.0,1,1.0,1
1107,max_ml,30,60,2,3,0.05,0.95,0.9369738359747448,51,0.0,0,0.0,0,1.0,1
1108,max_ml,30,60,2,3,0.05,0.95,0.927678676889184,24,1.0,1,1.0,1,1.0,1
1109,max_ml,30,60,2,3,0.05,0.95,0.9357259677840254,18,1.0,1,1.0,1,1.0,1
1110,max_ml,30,60,2,3,0.05,0.95,0.9406746647431592,27,1.0,1,1.0,1,1.0,1
1111,max_ml,30,60,2,3,0.05,0.95,0.931150751008862,32,0.0,0,0.0,0,1.0,1
1112,max_ml,30,60,2,3,0.05,0.95,0.9104463953139932,18,1.0,1,1.0,1,1.0,1
1113,max_ml,30,60,2,3,0.05,0.95,0.9131396603746252,14,1.0,1,1.0,1,1.0,1
1114,max_ml,30,60,2,3,0.05,0.95,0.9250326827793632,29,1.0,1,1.0,1,1.0,1
1115,max_ml,30,60,2,3,0.05,0.95,0.9152834683827114,11,1.0,1,1.0,1,1.0,1
1116,max_ml,30,60,2,3,0.05,0.95,0.929361297532129,20,1.0,1,1.0,1,1.0,1
1117,max_ml,30,60,2,3,0.05,0.95,0.947704208916395,17,1.0,1,1.0,1,1.0,1
1118,max_ml,30,60,2,3,0.05,0.95,0.9316870445865456,43,0.0,1,0.0,1,0.0,1
1119,max_ml,30,60,2,3,0.05,0.95,0.8948937212019055,24,1.0,1,1.0,1,1.0,1
1120,max_ml,30,60,2,3,0.05,0.95,0.943227943838017,14,1.0,1,1.0,1,1.0,1
1121,max_ml,30,60,2,3,0.05,0.95,0.9325479138619032,15,1.0,1,1.0,1,1.0,1
1122,max_ml,30,60,2,3,0.05,0.95,0.9420730115420052,12,1.0,1,1.0,1,1.0,1
1123,max_ml,30,60,2,3,0.05,0.95,0.9211177288847432,24,0.0,1,0.0,1,0.0,1
1124,max_ml,30,60,2,3,0.05,0.95,0.9360247849671964,53,0.0,0,0.0,0,1.0,1
1125,max_ml,30,60,2,3,0.05,0.95,0.8784284899514796,22,1.0,1,1.0,1,1.0,1
1126,max_ml,30,60,2,3,0.05,0.95,0.9357196195679958,36,0.0,0,1.0,1,1.0,1
1127,max_ml,30,60,2,3,0.05,0.95,0.8499973483455289,17,1.0,1,1.0,1,1.0,1
1128,max_ml,30,60,2,3,0.05,0.95,0.8905220131373852,25,1.0,1,1.0,1,1.0,1
1129,max_ml,30,60,2,3,0.05,0.95,0.9259187238658372,16,1.0,1,1.0,1,1.0,1
1130,max_ml,30,60,2,3,0.05,0.95,0.9332840707498008,40,0.0,1,0.0,1,0.0,1
1131,max_ml,30,60,2,3,0.05,0.95,0.930828648542746,14,1.0,1,1.0,1,1.0,1
1132,max_ml,30,60,2,3,0.05,0.95,0.9019620103019764,9,1.0,1,1.0,1,1.0,1
1133,max_ml,30,60,2,3,0.05,0.95,0.9323809593194724,13,1.0,1,1.0,1,1.0,1
1134,max_ml,30,60,2,3,0.05,0.95,0.9468479002058976,10,1.0,1,1.0,1,1.0,1
1135,max_ml,30,60,2,3,0.05,0.95,0.9000684838249169,21,1.0,1,1.0,1,1.0,1
1136,max_ml,30,60,2,3,0.05,0.95,0.943133009397648,15,1.0,1,1.0,1,1.0,1
1137,max_ml,30,60,2,3,0.05,0.95,0.939306555899126,51,0.0,0,1.0,1,1.0,1
1138,max_ml,30,60,2,3,0.05,0.95,0.8989588824757291,12,1.0,1,1.0,1,1.0,1
1139,max_ml,30,60,2,3,0.05,0.95,0.9146036281337372,26,1.0,1,1.0,1,1.0,1
1140,max_ml,30,60,2,3,0.05,0.95,0.8993766993573649,15,1.0,1,1.0,1,1.0,1
1141,max_ml,30,60,2,3,0.05,0.95,0.9213785768445762,11,1.0,1,1.0,1,1.0,1
1142,max_ml,30,60,2,3,0.05,0.95,0.934350368353803,10,1.0,1,1.0,1,1.0,1
1143,max_ml,30,60,2,3,0.05,0.95,0.8908465835622186,19,1.0,1,1.0,1,1.0,1
1144,max_ml,30,60,2,3,0.05,0.95,0.9376913990510736,14,1.0,1,1.0,1,1.0,1
1145,max_ml,30,60,2,3,0.05,0.95,0.9157906207171292,14,1.0,1,1.0,1,1.0,1
1146,max_ml,30,60,2,3,0.05,0.95,0.918803396178948,15,1.0,1,1.0,1,1.0,1
1147,max_ml,30,60,2,3,0.05,0.95,0.9380583320068808,15,1.0,1,1.0,1,1.0,1
1148,max_ml,30,60,2,3,0.05,0.95,0.9359751148741382,15,1.0,1,0.0,0,1.0,1
1149,max_ml,30,60,2,3,0.05,0.95,0.8956869839126155,21,1.0,1,1.0,1,1.0,1
1150,max_ml,30,60,2,3,0.05,0.95,0.9305477886888,16,1.0,1,1.0,1,1.0,1
1151,max_ml,30,60,2,3,0.05,0.95,0.8841573162530632,9,1.0,1,1.0,1,1.0,1
1152,max_ml,30,60,2,3,0.05,0.95,0.9090684330788978,19,1.0,1,1.0,1,1.0,1
1153,max_ml,30,60,2,3,0.05,0.95,0.9461353982870976,9,1.0,1,1.0,1,1.0,1
1154,max_ml,30,60,2,3,0.05,0.95,0.942716918052222,14,1.0,1,1.0,1,1.0,1
1155,max_ml,30,60,2,3,0.05,0.95,0.9304389899797878,15,1.0,1,1.0,1,1.0,1
1156,max_ml,30,60,2,3,0.05,0.95,0.9442269461688588,14,1.0,1,1.0,1,1.0,1
1157,max_ml,30,60,2,3,0.05,0.95,0.8905482963844527,7,1.0,1,1.0,1,1.0,1
1158,max_ml,30,60,2,3,0.05,0.95,0.8418274777030097,11,1.0,1,1.0,1,1.0,1
1159,max_ml,30,60,2,3,0.05,0.95,0.9205802155164696,57,0.0,1,0.0,1,0.0,1
1160,max_ml,30,60,2,3,0.05,0.95,0.9445425604067136,60,0.0,1,0.0,1,0.0,1
1161,max_ml,30,60,2,3,0.05,0.95,0.9136669110338242,29,1.0,1,1.0,1,1.0,1
1162,max_ml,30,60,2,3,0.05,0.95,0.9142904276188856,8,1.0,1,1.0,1,1.0,1
1163,max_ml,30,60,2,3,0.05,0.95,0.944122974475342,30,0.0,0,1.0,1,1.0,1
1164,max_ml,30,60,2,3,0.05,0.95,0.9369929260899128,16,1.0,1,1.0,1,1.0,1
1165,max_ml,30,60,2,3,0.05,0.95,0.9151469865231052,35,0.0,0,1.0,1,0.0,0
1166,max_ml,30,60,2,3,0.05,0.95,0.9084912299513194,10,1.0,1,1.0,1,1.0,1
1167,max_ml,30,60,2,3,0.05,0.95,0.9417176627233248,24,0.0,0,0.0,0,1.0,1
1168,max_ml,30,60,2,3,0.05,0.95,0.9483194548204052,17,1.0,1,1.0,1,1.0,1
1169,max_ml,30,60,2,3,0.05,0.95,0.9415650977183604,42,0.0,1,0.0,1,0.0,1
1170,max_ml,30,60,2,3,0.05,0.95,0.9197033930254044,9,1.0,1,1.0,1,1.0,1
1171,max_ml,30,60,2,3,0.05,0.95,0.8926451248137258,19,1.0,1,1.0,1,1.0,1
1172,max_ml,30,60,2,3,0.05,0.95,0.8793135062972374,10,1.0,1,1.0,1,1.0,1
1173,max_ml,30,60,2,3,0.05,0.95,0.9482274861246416,26,1.0,1,1.0,1,1.0,1
1174,max_ml,30,60,2,3,0.05,0.95,0.8428260020396926,15,1.0,1,1.0,1,1.0,1
1175,max_ml,30,60,2,3,0.05,0.95,0.9194515034457534,26,1.0,1,1.0,1,1.0,1
1176,max_ml,30,60,2,3,0.05,0.95,0.9288050185491796,10,1.0,1,1.0,1,1.0,1
1177,max_ml,30,60,2,3,0.05,0.95,0.8806297416465856,14,1.0,1,1.0,1,1.0,1
1178,max_ml,30,60,2,3,0.05,0.95,0.9147837399239722,18,1.0,1,1.0,1,1.0,1
1179,max_ml,30,60,2,3,0.05,0.95,0.9147174204223474,10,1.0,1,1.0,1,1.0,1
1180,max_ml,30,60,2,3,0.05,0.95,0.9484795293610998,19,0.0,1,0.0,1,0.0,1
1181,max_ml,30,60,2,3,0.05,0.95,0.9107243563847516,37,1.0,1,1.0,1,1.0,1
1182,max_ml,30,60,2,3,0.05,0.95,0.9333324876429778,22,1.0,1,1.0,1,1.0,1
1183,max_ml,30,60,2,3,0.05,0.95,0.9333141400864804,29,1.0,1,1.0,1,1.0,1
1184,max_ml,30,60,2,3,0.05,0.95,0.9452551739191886,14,1.0,1,1.0,1,1.0,1
1185,max_ml,30,60,2,3,0.05,0.95,0.938880623589288,31,0.0,0,1.0,1,1.0,1
1186,max_ml,30,60,2,3,0.05,0.95,0.8380067190697748,5,1.0,1,1.0,1,1.0,1
1187,max_ml,30,60,2,3,0.05,0.95,0.9360461917119536,21,1.0,1,1.0,1,0.0,0
1188,max_ml,30,60,2,3,0.05,0.95,0.9128291766682902,10,1.0,1,1.0,1,1.0,1
1189,max_ml,30,60,2,3,0.05,0.95,0.9062170844256824,10,1.0,1,1.0,1,1.0,1
1190,max_ml,30,60,2,3,0.05,0.95,0.9032573026367936,15,1.0,1,1.0,1,1.0,1
1191,max_ml,30,60,2,3,0.05,0.95,0.8445589296492009,13,1.0,1,1.0,1,1.0,1
1192,max_ml,30,60,2,3,0.05,0.95,0.9305564209434168,16,1.0,1,1.0,1,1.0,1
1193,max_ml,30,60,2,3,0.05,0.95,0.9226194978566524,33,0.0,0,1.0,1,1.0,1
1194,max_ml,30,60,2,3,0.05,0.95,0.8780936578434544,10,1.0,1,1.0,1,1.0,1
1195,max_ml,30,60,2,3,0.05,0.95,0.9291235493364524,14,1.0,1,1.0,1,1.0,1
1196,max_ml,30,60,2,3,0.05,0.95,0.9375615908292712,62,0.0,1,0.0,1,0.0,1
1197,max_ml,30,60,2,3,0.05,0.95,0.8689895357557015,11,1.0,1,1.0,1,1.0,1
1198,max_ml,30,60,2,3,0.05,0.95,0.8773220436461573,15,1.0,1,1.0,1,1.0,1
1199,max_ml,30,60,2,3,0.05,0.95,0.8808552938415816,13,1.0,1,1.0,1,1.0,1
1200,max_ml,30,60,2,3,0.05,0.95,0.9360146846288526,18,1.0,1,1.0,1,1.0,1
1201,max_ml,30,60,2,3,0.05,0.95,0.9292278537022748,51,0.0,1,0.0,1,0.0,1
1202,max_ml,30,60,2,3,0.05,0.95,0.9294289691124628,9,1.0,1,1.0,1,1.0,1
1203,max_ml,30,60,2,3,0.05,0.95,0.9428345000167396,21,0.0,1,0.0,1,0.0,1
1204,max_ml,30,60,2,3,0.05,0.95,0.8884695468876604,20,1.0,1,1.0,1,1.0,1
1205,max_ml,30,60,2,3,0.05,0.95,0.8846346900878036,25,1.0,1,1.0,1,1.0,1
1206,max_ml,30,60,2,3,0.05,0.95,0.929828876369881,16,1.0,1,1.0,1,1.0,1
1207,max_ml,30,60,2,3,0.05,0.95,0.9468209017648962,53,0.0,0,1.0,1,1.0,1
1208,max_ml,30,60,2,3,0.05,0.95,0.9047060977178591,17,1.0,1,1.0,1,1.0,1
1209,max_ml,30,60,2,3,0.05,0.95,0.9498935762291334,13,1.0,1,1.0,1,1.0,1
1210,max_ml,30,60,2,3,0.05,0.95,0.9151755242576524,27,1.0,1,1.0,1,1.0,1
1211,max_ml,30,60,2,3,0.05,0.95,0.9138826135624925,14,1.0,1,1.0,1,1.0,1
1212,max_ml,30,60,2,3,0.05,0.95,0.9482883906891496,18,1.0,1,1.0,1,1.0,1
1213,max_ml,30,60,2,3,0.05,0.95,0.90211513159906,20,1.0,1,1.0,1,1.0,1
1214,max_ml,30,60,2,3,0.05,0.95,0.9469574730932986,24,1.0,1,0.0,0,0.0,0
1215,max_ml,30,60,2,3,0.05,0.95,0.9058120918207356,33,0.0,0,1.0,1,0.0,0
1216,max_ml,30,60,2,3,0.05,0.95,0.9326676716202996,13,1.0,1,1.0,1,1.0,1
1217,max_ml,30,60,2,3,0.05,0.95,0.9405055853840444,13,1.0,1,1.0,1,1.0,1
1218,max_ml,30,60,2,3,0.05,0.95,0.9248399687415624,24,1.0,1,1.0,1,1.0,1
1219,max_ml,30,60,2,3,0.05,0.95,0.9485735108767464,17,1.0,1,1.0,1,1.0,1
1220,max_ml,30,60,2,3,0.05,0.95,0.9454718681769196,42,0.0,1,0.0,1,0.0,1
1221,max_ml,30,60,2,3,0.05,0.95,0.9137875178373344,41,0.0,0,1.0,1,1.0,1
1222,max_ml,30,60,2,3,0.05,0.95,0.9432955875173472,54,0.0,1,0.0,1,0.0,1
1223,max_ml,30,60,2,3,0.05,0.95,0.948371886789645,18,1.0,1,1.0,1,1.0,1
1224,max_ml,30,60,2,3,0.05,0.95,0.9351902915361064,53,0.0,1,0.0,1,0.0,1
1225,max_ml,30,60,2,3,0.05,0.95,0.9407360018258905,22,1.0,1,1.0,1,1.0,1
1226,max_ml,30,60,2,3,0.05,0.95,0.8881433166785667,62,1.0,1,1.0,1,1.0,1
1227,max_ml,30,60,2,3,0.05,0.95,0.9182851621512022,15,1.0,1,1.0,1,1.0,1
1228,max_ml,30,60,2,3,0.05,0.95,0.9317735478249376,16,1.0,1,1.0,1,1.0,1
1229,max_ml,30,60,2,3,0.05,0.95,0.9345230093513252,11,1.0,1,1.0,1,1.0,1
1230,max_ml,30,60,2,3,0.05,0.95,0.8987557269073468,9,1.0,1,1.0,1,1.0,1
1231,max_ml,30,60,2,3,0.05,0.95,0.9423398463483996,14,1.0,1,1.0,1,1.0,1
1232,max_ml,30,60,2,3,0.05,0.95,0.936613431444796,16,1.0,1,1.0,1,1.0,1
1233,max_ml,30,60,2,3,0.05,0.95,0.9417966423292968,25,1.0,1,1.0,1,1.0,1
1234,max_ml,30,60,2,3,0.05,0.95,0.937983500489154,15,1.0,1,1.0,1,1.0,1
1235,max_ml,30,60,2,3,0.05,0.95,0.9165309175211556,16,1.0,1,1.0,1,1.0,1
1236,max_ml,30,60,2,3,0.05,0.95,0.9486062778584756,75,0.0,1,0.0,1,0.0,1
1237,max_ml,30,60,2,3,0.05,0.95,0.944619433821648,17,1.0,1,1.0,1,1.0,1
1238,max_ml,30,60,2,3,0.05,0.95,0.9471036893325832,20,1.0,1,1.0,1,1.0,1
1239,max_ml,30,60,2,3,0.05,0.95,0.9293913403146628,44,1.0,1,1.0,1,1.0,1
1240,max_ml,30,60,2,3,0.05,0.95,0.9348668042613316,32,0.0,0,1.0,1,0.0,0
1241,max_ml,30,60,2,3,0.05,0.95,0.8995305124427402,15,1.0,1,1.0,1,1.0,1
1242,max_ml,30,60,2,3,0.05,0.95,0.9193721601644148,19,1.0,1,1.0,1,1.0,1
1243,max_ml,30,60,2,3,0.05,0.95,0.9247956736179525,13,1.0,1,1.0,1,1.0,1
1244,max_ml,30,60,2,3,0.05,0.95,0.9237367082048344,30,1.0,1,1.0,1,1.0,1
1245,max_ml,30,60,2,3,0.05,0.95,0.9080683491882774,13,1.0,1,1.0,1,1.0,1
1246,max_ml,30,60,2,3,0.05,0.95,0.942861885124602,12,1.0,1,1.0,1,1.0,1
1247,max_ml,30,60,2,3,0.05,0.95,0.8981497791233217,7,1.0,1,1.0,1,1.0,1
1248,max_ml,30,60,2,3,0.05,0.95,0.9094954675558464,6,1.0,1,1.0,1,1.0,1
1249,max_ml,30,60,2,3,0.05,0.95,0.9085118040127048,21,1.0,1,1.0,1,1.0,1
1250,max_ml,30,60,2,3,0.05,0.95,0.921893481119478,6,1.0,1,1.0,1,1.0,1
1251,max_ml,30,60,2,3,0.05,0.95,0.9454440409473198,20,0.0,0,1.0,1,1.0,1
1252,max_ml,30,60,2,3,0.05,0.95,0.9473957058519756,19,1.0,1,1.0,1,1.0,1
1253,max_ml,30,60,2,3,0.05,0.95,0.9390453515455351,28,0.0,1,0.0,1,0.0,1
1254,max_ml,30,60,2,3,0.05,0.95,0.8927665224853896,12,1.0,1,1.0,1,1.0,1
1255,max_ml,30,60,2,3,0.05,0.95,0.9493027290843754,10,1.0,1,1.0,1,1.0,1
1256,max_ml,30,60,2,3,0.05,0.95,0.932529123862626,28,1.0,1,1.0,1,1.0,1
1257,max_ml,30,60,2,3,0.05,0.95,0.929837110031321,27,1.0,1,1.0,1,1.0,1
1258,max_ml,30,60,2,3,0.05,0.95,0.9062902728071164,14,1.0,1,1.0,1,1.0,1
1259,max_ml,30,60,2,3,0.05,0.95,0.9411983946388316,27,0.0,1,0.0,1,0.0,1
1260,max_ml,30,60,2,3,0.05,0.95,0.9121680590718148,12,1.0,1,1.0,1,1.0,1
1261,max_ml,30,60,2,3,0.05,0.95,0.9227309306207058,7,1.0,1,1.0,1,1.0,1
1262,max_ml,30,60,2,3,0.05,0.95,0.949036960543545,30,1.0,1,1.0,1,1.0,1
1263,max_ml,30,60,2,3,0.05,0.95,0.9373293961768392,22,1.0,1,1.0,1,1.0,1
1264,max_ml,30,60,2,3,0.05,0.95,0.9222262839642684,29,0.0,0,1.0,1,1.0,1
1265,max_ml,30,60,2,3,0.05,0.95,0.93841458065821,7,1.0,1,1.0,1,1.0,1
1266,max_ml,30,60,2,3,0.05,0.95,0.9431321090129604,47,0.0,0,1.0,1,1.0,1
1267,max_ml,30,60,2,3,0.05,0.95,0.910643803177468,21,1.0,1,1.0,1,1.0,1
1268,max_ml,30,60,2,3,0.05,0.95,0.9473871605043694,9,1.0,1,1.0,1,1.0,1
1269,max_ml,30,60,2,3,0.05,0.95,0.9146325028608812,11,1.0,1,1.0,1,1.0,1
1270,max_ml,30,60,2,3,0.05,0.95,0.9390279355009884,22,1.0,1,1.0,1,0.0,0
1271,max_ml,30,60,2,3,0.05,0.95,0.9210559310616628,15,1.0,1,1.0,1,1.0,1
1272,max_ml,30,60,2,3,0.05,0.95,0.8748285332685873,7,1.0,1,1.0,1,1.0,1
1273,max_ml,30,60,2,3,0.05,0.95,0.9444449106035766,8,1.0,1,1.0,1,1.0,1
1274,max_ml,30,60,2,3,0.05,0.95,0.8902593855138583,4,1.0,1,1.0,1,1.0,1
1275,max_ml,30,60,2,3,0.05,0.95,0.9359022310329728,30,1.0,1,1.0,1,1.0,1
1276,max_ml,30,60,2,3,0.05,0.95,0.9440221271442328,49,0.0,0,0.0,0,1.0,1
1277,max_ml,30,60,2,3,0.05,0.95,0.9033292785707148,10,1.0,1,1.0,1,1.0,1
1278,max_ml,30,60,2,3,0.05,0.95,0.8872771268185176,18,1.0,1,1.0,1,1.0,1
1279,max_ml,30,60,2,3,0.05,0.95,0.940363663173257,37,1.0,1,1.0,1,1.0,1
1280,max_ml,30,60,2,3,0.05,0.95,0.9482153901979046,14,1.0,1,1.0,1,1.0,1
1281,max_ml,30,60,2,3,0.05,0.95,0.9325282929513928,31,1.0,1,1.0,1,1.0,1
1282,max_ml,30,60,2,3,0.05,0.95,0.9300912854330212,24,1.0,1,1.0,1,1.0,1
1283,max_ml,30,60,2,3,0.05,0.95,0.9332871720130624,21,1.0,1,1.0,1,1.0,1
1284,max_ml,30,60,2,3,0.05,0.95,0.8609130889905335,13,1.0,1,1.0,1,1.0,1
1285,max_ml,30,60,2,3,0.05,0.95,0.9121520896197916,9,1.0,1,1.0,1,1.0,1
1286,max_ml,30,60,2,3,0.05,0.95,0.9266320776790484,23,1.0,1,1.0,1,1.0,1
1287,max_ml,30,60,2,3,0.05,0.95,0.9226126575385164,14,1.0,1,1.0,1,1.0,1
1288,max_ml,30,60,2,3,0.05,0.95,0.9079692790783648,21,1.0,1,1.0,1,1.0,1
1289,max_ml,30,60,2,3,0.05,0.95,0.9039296837939608,18,1.0,1,1.0,1,1.0,1
1290,max_ml,30,60,2,3,0.05,0.95,0.8785579067235254,10,1.0,1,1.0,1,1.0,1
1291,max_ml,30,60,2,3,0.05,0.95,0.8433197338988496,28,1.0,1,1.0,1,1.0,1
1292,max_ml,30,60,2,3,0.05,0.95,0.9185302242759998,21,1.0,1,1.0,1,1.0,1
1293,max_ml,30,60,2,3,0.05,0.95,0.8808396608195035,27,1.0,1,1.0,1,1.0,1
1294,max_ml,30,60,2,3,0.05,0.95,0.9322177940742358,18,1.0,1,1.0,1,1.0,1
1295,max_ml,30,60,2,3,0.05,0.95,0.9441695317548088,26,0.0,0,0.0,0,1.0,1
1296,max_ml,30,60,2,3,0.05,0.95,0.94774995548312,40,1.0,1,1.0,1,1.0,1
1297,max_ml,30,60,2,3,0.05,0.95,0.8261529788658174,21,1.0,1,1.0,1,1.0,1
1298,max_ml,30,60,2,3,0.05,0.95,0.9049630072842852,35,1.0,1,0.0,0,0.0,0
1299,max_ml,30,60,2,3,0.05,0.95,0.9444769706451752,39,0.0,1,0.0,1,0.0,1
1300,max_ml,30,60,2,3,0.05,0.95,0.8912092336930671,13,1.0,1,1.0,1,1.0,1
1301,max_ml,30,60,2,3,0.05,0.95,0.9135940428664084,7,1.0,1,1.0,1,1.0,1
1302,max_ml,30,60,2,3,0.05,0.95,0.9386106438360946,12,1.0,1,1.0,1,1.0,1
1303,max_ml,30,60,2,3,0.05,0.95,0.9170206228933816,12,1.0,1,1.0,1,1.0,1
1304,max_ml,30,60,2,3,0.05,0.95,0.9488090393245732,40,0.0,0,1.0,1,1.0,1
1305,max_ml,30,60,2,3,0.05,0.95,0.9232154451500874,18,1.0,1,1.0,1,1.0,1
1306,max_ml,30,60,2,3,0.05,0.95,0.9421479146847572,33,0.0,0,1.0,1,1.0,1
1307,max_ml,30,60,2,3,0.05,0.95,0.936094570405497,50,0.0,1,0.0,1,0.0,1
1308,max_ml,30,60,2,3,0.05,0.95,0.9338391755380214,9,1.0,1,1.0,1,1.0,1
1309,max_ml,30,60,2,3,0.05,0.95,0.8865537813854849,30,1.0,1,1.0,1,1.0,1
1310,max_ml,30,60,2,3,0.05,0.95,0.9374638072675724,11,1.0,1,1.0,1,1.0,1
1311,max_ml,30,60,2,3,0.05,0.95,0.93758657138789,18,1.0,1,1.0,1,1.0,1
1312,max_ml,30,60,2,3,0.05,0.95,0.9085846864991132,9,1.0,1,1.0,1,1.0,1
1313,max_ml,30,60,2,3,0.05,0.95,0.949687170583628,50,0.0,0,0.0,0,1.0,1
1314,max_ml,30,60,2,3,0.05,0.95,0.944245449401686,7,1.0,1,1.0,1,1.0,1
1315,max_ml,30,60,2,3,0.05,0.95,0.942883864587148,16,1.0,1,1.0,1,1.0,1
1316,max_ml,30,60,2,3,0.05,0.95,0.9494715143625788,16,1.0,1,1.0,1,1.0,1
1317,max_ml,30,60,2,3,0.05,0.95,0.9324384349090096,21,1.0,1,1.0,1,1.0,1
1318,max_ml,30,60,2,3,0.05,0.95,0.945724442848885,12,1.0,1,1.0,1,1.0,1
1319,max_ml,30,60,2,3,0.05,0.95,0.9397312136100902,46,0.0,1,0.0,1,0.0,1
1320,max_ml,30,60,2,3,0.05,0.95,0.932559733341286,17,1.0,1,1.0,1,1.0,1
1321,max_ml,30,60,2,3,0.05,0.95,0.938968752745328,32,1.0,1,1.0,1,1.0,1
1322,max_ml,30,60,2,3,0.05,0.95,0.8568888527606194,11,1.0,1,1.0,1,1.0,1
1323,max_ml,30,60,2,3,0.05,0.95,0.8957049524321057,14,1.0,1,1.0,1,1.0,1
1324,max_ml,30,60,2,3,0.05,0.95,0.9032827217121172,12,1.0,1,1.0,1,1.0,1
1325,max_ml,30,60,2,3,0.05,0.95,0.9205408942612436,13,1.0,1,1.0,1,1.0,1
1326,max_ml,30,60,2,3,0.05,0.95,0.938105459617329,19,1.0,1,1.0,1,1.0,1
1327,max_ml,30,60,2,3,0.05,0.95,0.9319671912687212,22,1.0,1,1.0,1,0.0,0
1328,max_ml,30,60,2,3,0.05,0.95,0.8999315533564224,37,1.0,1,1.0,1,1.0,1
1329,max_ml,30,60,2,3,0.05,0.95,0.930620511078964,31,1.0,1,1.0,1,1.0,1
1330,max_ml,30,60,2,3,0.05,0.95,0.949605204997508,31,0.0,0,1.0,1,1.0,1
1331,max_ml,30,60,2,3,0.05,0.95,0.9497994012065352,35,0.0,0,0.0,0,1.0,1
1332,max_ml,30,60,2,3,0.05,0.95,0.9223410813027036,14,1.0,1,1.0,1,1.0,1
1333,max_ml,30,60,2,3,0.05,0.95,0.9312767968400716,27,1.0,1,1.0,1,1.0,1
1334,max_ml,30,60,2,3,0.05,0.95,0.931069511901668,7,1.0,1,1.0,1,1.0,1
1335,max_ml,30,60,2,3,0.05,0.95,0.9470137230597266,14,1.0,1,1.0,1,1.0,1
1336,max_ml,30,60,2,3,0.05,0.95,0.9358049651522028,52,0.0,0,1.0,1,1.0,1
1337,max_ml,30,60,2,3,0.05,0.95,0.8745011970504583,6,1.0,1,1.0,1,1.0,1
1338,max_ml,30,60,2,3,0.05,0.95,0.9184683191323458,11,1.0,1,1.0,1,1.0,1
1339,max_ml,30,60,2,3,0.05,0.95,0.9360859434261356,19,1.0,1,1.0,1,1.0,1
1340,max_ml,30,60,2,3,0.05,0.95,0.9033578251575096,12,1.0,1,1.0,1,1.0,1
1341,max_ml,30,60,2,3,0.05,0.95,0.9280117015050966,17,1.0,1,1.0,1,1.0,1
1342,max_ml,30,60,2,3,0.05,0.95,0.8895250381809569,13,1.0,1,1.0,1,1.0,1
1343,max_ml,30,60,2,3,0.05,0.95,0.856882908911018,8,1.0,1,1.0,1,1.0,1
1344,max_ml,30,60,2,3,0.05,0.95,0.92707725877505,18,1.0,1,1.0,1,1.0,1
1345,max_ml,30,60,2,3,0.05,0.95,0.911487025495841,10,1.0,1,1.0,1,1.0,1
1346,max_ml,30,60,2,3,0.05,0.95,0.93514580948154,33,0.0,0,0.0,0,1.0,1
1347,max_ml,30,60,2,3,0.05,0.95,0.9319691670220982,44,0.0,0,1.0,1,1.0,1
1348,max_ml,30,60,2,3,0.05,0.95,0.9318778324720426,35,0.0,0,1.0,1,1.0,1
1349,max_ml,30,60,2,3,0.05,0.95,0.9346451013426392,32,1.0,1,1.0,1,1.0,1
1350,max_ml,30,60,2,3,0.05,0.95,0.9156493467920932,16,1.0,1,1.0,1,1.0,1
1351,max_ml,30,60,2,3,0.05,0.95,0.9482585010729075,17,1.0,1,1.0,1,1.0,1
1352,max_ml,30,60,2,3,0.05,0.95,0.949082653735418,20,1.0,1,1.0,1,1.0,1
1353,max_ml,30,60,2,3,0.05,0.95,0.9068976075708468,36,0.0,0,1.0,1,1.0,1
1354,max_ml,30,60,2,3,0.05,0.95,0.903902785791022,13,1.0,1,1.0,1,1.0,1
1355,max_ml,30,60,2,3,0.05,0.95,0.8912571799818774,10,1.0,1,1.0,1,1.0,1
1356,max_ml,30,60,2,3,0.05,0.95,0.9310469899151692,12,1.0,1,1.0,1,1.0,1
1357,max_ml,30,60,2,3,0.05,0.95,0.9444762999757442,8,1.0,1,1.0,1,1.0,1
1358,max_ml,30,60,2,3,0.05,0.95,0.8371554530375644,27,1.0,1,1.0,1,1.0,1
1359,max_ml,30,60,2,3,0.05,0.95,0.8549429523802026,6,1.0,1,1.0,1,1.0,1
1360,max_ml,30,60,2,3,0.05,0.95,0.9207519339491166,35,1.0,1,1.0,1,1.0,1
1361,max_ml,30,60,2,3,0.05,0.95,0.8609011059609569,8,1.0,1,1.0,1,1.0,1
1362,max_ml,30,60,2,3,0.05,0.95,0.9457264090924566,17,1.0,1,1.0,1,1.0,1
1363,max_ml,30,60,2,3,0.05,0.95,0.9392704296363704,17,1.0,1,1.0,1,1.0,1
1364,max_ml,30,60,2,3,0.05,0.95,0.946651116787172,24,1.0,1,1.0,1,1.0,1
1365,max_ml,30,60,2,3,0.05,0.95,0.9083498986618908,8,1.0,1,1.0,1,1.0,1
1366,max_ml,30,60,2,3,0.05,0.95,0.94080886127133,17,1.0,1,1.0,1,1.0,1
1367,max_ml,30,60,2,3,0.05,0.95,0.9417097058846804,8,1.0,1,1.0,1,1.0,1
1368,max_ml,30,60,2,3,0.05,0.95,0.8977012770406978,10,1.0,1,1.0,1,1.0,1
1369,max_ml,30,60,2,3,0.05,0.95,0.9495375110844616,59,0.0,1,0.0,1,0.0,1
1370,max_ml,30,60,2,3,0.05,0.95,0.9266350753257692,26,0.0,0,1.0,1,1.0,1
1371,max_ml,30,60,2,3,0.05,0.95,0.9313517269150574,21,1.0,1,1.0,1,1.0,1
1372,max_ml,30,60,2,3,0.05,0.95,0.9454144828985857,9,1.0,1,1.0,1,1.0,1
1373,max_ml,30,60,2,3,0.05,0.95,0.9034119046801586,12,1.0,1,1.0,1,1.0,1
1374,max_ml,30,60,2,3,0.05,0.95,0.9442622388060918,9,1.0,1,1.0,1,1.0,1
1375,max_ml,30,60,2,3,0.05,0.95,0.9186997328705716,34,0.0,1,0.0,1,0.0,1
1376,max_ml,30,60,2,3,0.05,0.95,0.933843181082876,23,1.0,1,1.0,1,1.0,1
1377,max_ml,30,60,2,3,0.05,0.95,0.9477017943829378,23,0.0,0,0.0,0,1.0,1
1378,max_ml,30,60,2,3,0.05,0.95,0.9370418736464732,71,0.0,1,0.0,1,0.0,1
1379,max_ml,30,60,2,3,0.05,0.95,0.9254561659871324,45,0.0,1,0.0,1,0.0,1
1380,max_ml,30,60,2,3,0.05,0.95,0.9346741741360188,9,1.0,1,1.0,1,1.0,1
1381,max_ml,30,60,2,3,0.05,0.95,0.92909843572761,79,0.0,1,0.0,1,0.0,1
1382,max_ml,30,60,2,3,0.05,0.95,0.8899063263896406,16,1.0,1,0.0,0,0.0,0
1383,max_ml,30,60,2,3,0.05,0.95,0.9467597015143256,43,0.0,0,0.0,0,1.0,1
1384,max_ml,30,60,2,3,0.05,0.95,0.9407253630918828,33,0.0,0,1.0,1,1.0,1
1385,max_ml,30,60,2,3,0.05,0.95,0.9428041788929752,13,1.0,1,1.0,1,1.0,1
1386,max_ml,30,60,2,3,0.05,0.95,0.9498360423046182,16,1.0,1,1.0,1,1.0,1
1387,max_ml,30,60,2,3,0.05,0.95,0.8993165694781659,32,0.0,0,0.0,0,1.0,1
1388,max_ml,30,60,2,3,0.05,0.95,0.9270577675686176,17,1.0,1,1.0,1,1.0,1
1389,max_ml,30,60,2,3,0.05,0.95,0.9310666551791802,27,1.0,1,1.0,1,1.0,1
1390,max_ml,30,60,2,3,0.05,0.95,0.945896277949863,7,1.0,1,1.0,1,1.0,1
1391,max_ml,30,60,2,3,0.05,0.95,0.9336341126141297,30,1.0,1,1.0,1,1.0,1
1392,max_ml,30,60,2,3,0.05,0.95,0.7682705370723957,8,1.0,1,1.0,1,1.0,1
1393,max_ml,30,60,2,3,0.05,0.95,0.925522495510688,18,1.0,1,1.0,1,1.0,1
1394,max_ml,30,60,2,3,0.05,0.95,0.8655421392819084,10,1.0,1,1.0,1,1.0,1
1395,max_ml,30,60,2,3,0.05,0.95,0.9336226393872978,14,1.0,1,1.0,1,1.0,1
1396,max_ml,30,60,2,3,0.05,0.95,0.9490289387392484,15,1.0,1,1.0,1,1.0,1
1397,max_ml,30,60,2,3,0.05,0.95,0.9043187201728315,9,1.0,1,1.0,1,1.0,1
1398,max_ml,30,60,2,3,0.05,0.95,0.9379360576399248,52,0.0,0,1.0,1,1.0,1
1399,max_ml,30,60,2,3,0.05,0.95,0.876167051074924,18,1.0,1,1.0,1,1.0,1
1400,max_ml,30,60,2,3,0.05,0.95,0.9298065023868464,19,1.0,1,1.0,1,1.0,1
1401,max_ml,30,60,2,3,0.05,0.95,0.9496808587419736,21,1.0,1,1.0,1,1.0,1
1402,max_ml,30,60,2,3,0.05,0.95,0.9198412689551588,13,1.0,1,1.0,1,1.0,1
1403,max_ml,30,60,2,3,0.05,0.95,0.8334526701260252,14,1.0,1,1.0,1,1.0,1
1404,max_ml,30,60,2,3,0.05,0.95,0.9297564461115992,29,0.0,0,1.0,1,1.0,1
1405,max_ml,30,60,2,3,0.05,0.95,0.947878818507254,10,1.0,1,1.0,1,1.0,1
1406,max_ml,30,60,2,3,0.05,0.95,0.9452175333611764,15,1.0,1,1.0,1,1.0,1
1407,max_ml,30,60,2,3,0.05,0.95,0.9307282874513032,13,1.0,1,1.0,1,1.0,1
1408,max_ml,30,60,2,3,0.05,0.95,0.9381566579253712,7,1.0,1,1.0,1,1.0,1
1409,max_ml,30,60,2,3,0.05,0.95,0.9200529043517588,15,1.0,1,1.0,1,1.0,1
1410,max_ml,30,60,2,3,0.05,0.95,0.9456987702779996,55,0.0,1,0.0,1,0.0,1
1411,max_ml,30,60,2,3,0.05,0.95,0.913398287693384,23,0.0,0,1.0,1,0.0,0
1412,max_ml,30,60,2,3,0.05,0.95,0.9442419088450212,18,1.0,1,1.0,1,1.0,1
1413,max_ml,30,60,2,3,0.05,0.95,0.908881985774298,36,1.0,1,1.0,1,1.0,1
1414,max_ml,30,60,2,3,0.05,0.95,0.9470877956731256,8,1.0,1,1.0,1,1.0,1
1415,max_ml,30,60,2,3,0.05,0.95,0.923728875230692,11,1.0,1,1.0,1,1.0,1
1416,max_ml,30,60,2,3,0.05,0.95,0.9181286109808344,15,1.0,1,1.0,1,1.0,1
1417,max_ml,30,60,2,3,0.05,0.95,0.9461134485993437,39,0.0,0,0.0,0,1.0,1
1418,max_ml,30,60,2,3,0.05,0.95,0.9391637622323834,16,1.0,1,1.0,1,1.0,1
1419,max_ml,30,60,2,3,0.05,0.95,0.9367566319302908,18,1.0,1,1.0,1,1.0,1
1420,max_ml,30,60,2,3,0.05,0.95,0.937817171360552,6,1.0,1,1.0,1,1.0,1
1421,max_ml,30,60,2,3,0.05,0.95,0.9287089707186305,7,1.0,1,1.0,1,1.0,1
1422,max_ml,30,60,2,3,0.05,0.95,0.9279524250034856,17,1.0,1,1.0,1,1.0,1
1423,max_ml,30,60,2,3,0.05,0.95,0.9468385638349116,9,1.0,1,1.0,1,1.0,1
1424,max_ml,30,60,2,3,0.05,0.95,0.9373519328131604,23,0.0,0,1.0,1,0.0,0
1425,max_ml,30,60,2,3,0.05,0.95,0.9187696467755426,20,1.0,1,1.0,1,1.0,1
1426,max_ml,30,60,2,3,0.05,0.95,0.9457690044573146,10,1.0,1,1.0,1,1.0,1
1427,max_ml,30,60,2,3,0.05,0.95,0.8919277299114374,13,1.0,1,1.0,1,1.0,1
1428,max_ml,30,60,2,3,0.05,0.95,0.900685426024252,25,1.0,1,1.0,1,1.0,1
1429,max_ml,30,60,2,3,0.05,0.95,0.9015542878478688,12,1.0,1,1.0,1,1.0,1
1430,max_ml,30,60,2,3,0.05,0.95,0.9128481405081824,14,1.0,1,1.0,1,1.0,1
1431,max_ml,30,60,2,3,0.05,0.95,0.9451870330023244,23,1.0,1,1.0,1,1.0,1
1432,max_ml,30,60,2,3,0.05,0.95,0.8742004709815242,19,1.0,1,1.0,1,1.0,1
1433,max_ml,30,60,2,3,0.05,0.95,0.8939185706764396,33,0.0,0,1.0,1,0.0,0
1434,max_ml,30,60,2,3,0.05,0.95,0.922032519845705,16,1.0,1,1.0,1,1.0,1
1435,max_ml,30,60,2,3,0.05,0.95,0.9394786672997204,13,1.0,1,1.0,1,1.0,1
1436,max_ml,30,60,2,3,0.05,0.95,0.9451562457666954,35,1.0,1,1.0,1,0.0,0
1437,max_ml,30,60,2,3,0.05,0.95,0.9080548209194954,17,1.0,1,1.0,1,1.0,1
1438,max_ml,30,60,2,3,0.05,0.95,0.9259024935835788,31,0.0,1,0.0,1,0.0,1
1439,max_ml,30,60,2,3,0.05,0.95,0.9374572710928976,26,0.0,0,1.0,1,1.0,1
1440,max_ml,30,60,2,3,0.05,0.95,0.8518122575137331,9,1.0,1,1.0,1,1.0,1
1441,max_ml,30,60,2,3,0.05,0.95,0.8911372967379084,20,1.0,1,1.0,1,1.0,1
1442,max_ml,30,60,2,3,0.05,0.95,0.9275947474955708,12,1.0,1,1.0,1,1.0,1
1443,max_ml,30,60,2,3,0.05,0.95,0.9327138831387726,59,0.0,1,0.0,1,0.0,1
1444,max_ml,30,60,2,3,0.05,0.95,0.9021654177691432,36,1.0,1,1.0,1,1.0,1
1445,max_ml,30,60,2,3,0.05,0.95,0.8773976885199368,13,1.0,1,1.0,1,1.0,1
1446,max_ml,30,60,2,3,0.05,0.95,0.9297656373039312,25,1.0,1,1.0,1,1.0,1
1447,max_ml,30,60,2,3,0.05,0.95,0.9440526901924602,45,1.0,1,1.0,1,1.0,1
1448,max_ml,30,60,2,3,0.05,0.95,0.9390322701984718,20,1.0,1,1.0,1,1.0,1
1449,max_ml,30,60,2,3,0.05,0.95,0.9375644463142248,16,1.0,1,1.0,1,1.0,1
1450,max_ml,30,60,2,3,0.05,0.95,0.9254516645999508,8,1.0,1,1.0,1,1.0,1
1451,max_ml,30,60,2,3,0.05,0.95,0.9074586723750993,23,1.0,1,1.0,1,1.0,1
1452,max_ml,30,60,2,3,0.05,0.95,0.8862235584583547,8,1.0,1,1.0,1,1.0,1
1453,max_ml,30,60,2,3,0.05,0.95,0.9262647165454082,28,1.0,1,1.0,1,1.0,1
1454,max_ml,30,60,2,3,0.05,0.95,0.9446915624797544,26,0.0,1,0.0,1,0.0,1
1455,max_ml,30,60,2,3,0.05,0.95,0.9373219005960944,20,1.0,1,1.0,1,1.0,1
1456,max_ml,30,60,2,3,0.05,0.95,0.9343180651281114,16,1.0,1,1.0,1,1.0,1
1457,max_ml,30,60,2,3,0.05,0.95,0.9135648102450544,31,0.0,0,1.0,1,1.0,1
1458,max_ml,30,60,2,3,0.05,0.95,0.8637465016048598,13,1.0,1,1.0,1,1.0,1
1459,max_ml,30,60,2,3,0.05,0.95,0.9234541949996576,24,1.0,1,1.0,1,1.0,1
1460,max_ml,30,60,2,3,0.05,0.95,0.913391643545016,8,1.0,1,1.0,1,1.0,1
1461,max_ml,30,60,2,3,0.05,0.95,0.9232034227337012,9,1.0,1,1.0,1,1.0,1
1462,max_ml,30,60,2,3,0.05,0.95,0.9362055180762742,14,1.0,1,1.0,1,1.0,1
1463,max_ml,30,60,2,3,0.05,0.95,0.9367863529444346,29,1.0,1,1.0,1,1.0,1
1464,max_ml,30,60,2,3,0.05,0.95,0.934806047468866,21,1.0,1,1.0,1,0.0,0
1465,max_ml,30,60,2,3,0.05,0.95,0.9301301505268124,12,1.0,1,1.0,1,1.0,1
1466,max_ml,30,60,2,3,0.05,0.95,0.9184701903059588,12,1.0,1,1.0,1,1.0,1
1467,max_ml,30,60,2,3,0.05,0.95,0.9388459314980658,23,1.0,1,1.0,1,1.0,1
1468,max_ml,30,60,2,3,0.05,0.95,0.9345587357233164,13,1.0,1,1.0,1,1.0,1
1469,max_ml,30,60,2,3,0.05,0.95,0.909780324823808,9,1.0,1,1.0,1,1.0,1
1470,max_ml,30,60,2,3,0.05,0.95,0.919539389842213,29,0.0,0,1.0,1,1.0,1
1471,max_ml,30,60,2,3,0.05,0.95,0.898487865294809,30,1.0,1,1.0,1,1.0,1
1472,max_ml,30,60,2,3,0.05,0.95,0.9226976681139698,13,1.0,1,1.0,1,1.0,1
1473,max_ml,30,60,2,3,0.05,0.95,0.9286977502245308,11,1.0,1,1.0,1,1.0,1
1474,max_ml,30,60,2,3,0.05,0.95,0.8045076113892469,7,1.0,1,1.0,1,1.0,1
1475,max_ml,30,60,2,3,0.05,0.95,0.9369981877170234,21,1.0,1,1.0,1,1.0,1
1476,max_ml,30,60,2,3,0.05,0.95,0.9129273282415926,13,1.0,1,1.0,1,1.0,1
1477,max_ml,30,60,2,3,0.05,0.95,0.9176164349381368,16,1.0,1,1.0,1,1.0,1
1478,max_ml,30,60,2,3,0.05,0.95,0.9412747846913874,16,1.0,1,1.0,1,1.0,1
1479,max_ml,30,60,2,3,0.05,0.95,0.9213718603715572,21,1.0,1,1.0,1,1.0,1
1480,max_ml,30,60,2,3,0.05,0.95,0.9485426635928402,30,0.0,0,1.0,1,1.0,1
1481,max_ml,30,60,2,3,0.05,0.95,0.9350422659005896,21,1.0,1,1.0,1,0.0,0
1482,max_ml,30,60,2,3,0.05,0.95,0.9368614500453696,15,1.0,1,1.0,1,1.0,1
1483,max_ml,30,60,2,3,0.05,0.95,0.947599964457564,37,0.0,1,0.0,1,0.0,1
1484,max_ml,30,60,2,3,0.05,0.95,0.8496604362121117,18,1.0,1,1.0,1,1.0,1
1485,max_ml,30,60,2,3,0.05,0.95,0.928832493010898,23,1.0,1,1.0,1,1.0,1
1486,max_ml,30,60,2,3,0.05,0.95,0.92088787244053,12,1.0,1,1.0,1,1.0,1
1487,max_ml,30,60,2,3,0.05,0.95,0.9143870204638336,13,1.0,1,1.0,1,1.0,1
1488,max_ml,30,60,2,3,0.05,0.95,0.949936139333397,28,1.0,1,1.0,1,1.0,1
1489,max_ml,30,60,2,3,0.05,0.95,0.8886606227543683,8,1.0,1,1.0,1,1.0,1
1490,max_ml,30,60,2,3,0.05,0.95,0.9466305325107286,8,1.0,1,1.0,1,1.0,1
1491,max_ml,30,60,2,3,0.05,0.95,0.9367251660845928,25,1.0,1,1.0,1,1.0,1
1492,max_ml,30,60,2,3,0.05,0.95,0.941998196090716,30,0.0,1,0.0,1,0.0,1
1493,max_ml,30,60,2,3,0.05,0.95,0.9094559216065652,17,1.0,1,1.0,1,1.0,1
1494,max_ml,30,60,2,3,0.05,0.95,0.9468691637004056,29,0.0,1,0.0,1,0.0,1
1495,max_ml,30,60,2,3,0.05,0.95,0.8409530698873221,11,1.0,1,1.0,1,1.0,1
1496,max_ml,30,60,2,3,0.05,0.95,0.945676935826154,23,1.0,1,1.0,1,1.0,1
1497,max_ml,30,60,2,3,0.05,0.95,0.9372198279927152,29,0.0,0,1.0,1,0.0,0
1498,max_ml,30,60,2,3,0.05,0.95,0.9089010991932864,19,1.0,1,1.0,1,1.0,1
1499,max_ml,30,60,2,3,0.05,0.95,0.9310874300582768,16,1.0,1,1.0,1,1.0,1
1500,max_ml,30,60,2,3,0.05,0.95,0.9470393193642266,28,0.0,1,0.0,1,0.0,1
1501,max_ml,30,60,2,3,0.05,0.95,0.946199943402899,12,1.0,1,1.0,1,1.0,1
1502,max_ml,30,60,2,3,0.05,0.95,0.8545143099028846,20,1.0,1,1.0,1,1.0,1
1503,max_ml,30,60,2,3,0.05,0.95,0.918891067081462,26,0.0,0,1.0,1,1.0,1
1504,max_ml,30,60,2,3,0.05,0.95,0.9364971456828434,18,1.0,1,1.0,1,1.0,1
1505,max_ml,30,60,2,3,0.05,0.95,0.9199137486749877,39,0.0,0,1.0,1,1.0,1
1506,max_ml,30,60,2,3,0.05,0.95,0.9290175588538664,8,1.0,1,1.0,1,1.0,1
1507,max_ml,30,60,2,3,0.05,0.95,0.9450683174148352,27,0.0,1,0.0,1,0.0,1
1508,max_ml,30,60,2,3,0.05,0.95,0.9399508212053184,50,0.0,1,0.0,1,0.0,1
1509,max_ml,30,60,2,3,0.05,0.95,0.9086880161016948,13,1.0,1,1.0,1,1.0,1
1510,max_ml,30,60,2,3,0.05,0.95,0.946100108948456,113,0.0,1,0.0,1,0.0,1
1511,max_ml,30,60,2,3,0.05,0.95,0.9491207565112026,48,0.0,1,0.0,1,0.0,1
1512,max_ml,30,60,2,3,0.05,0.95,0.9191259336573374,40,0.0,1,0.0,1,0.0,1
1513,max_ml,30,60,2,3,0.05,0.95,0.9499348116856932,17,1.0,1,1.0,1,1.0,1
1514,max_ml,30,60,2,3,0.05,0.95,0.9494166507274384,79,0.0,1,0.0,1,0.0,1
1515,max_ml,30,60,2,3,0.05,0.95,0.9486810094597584,11,1.0,1,1.0,1,1.0,1
1516,max_ml,30,60,2,3,0.05,0.95,0.9275578818903226,13,1.0,1,1.0,1,1.0,1
1517,max_ml,30,60,2,3,0.05,0.95,0.8944754966257055,13,1.0,1,1.0,1,1.0,1
1518,max_ml,30,60,2,3,0.05,0.95,0.8911659300535675,20,1.0,1,0.0,0,0.0,0
1519,max_ml,30,60,2,3,0.05,0.95,0.8811829800677626,17,1.0,1,1.0,1,1.0,1
1520,max_ml,30,60,2,3,0.05,0.95,0.9184405062144804,31,0.0,1,0.0,1,0.0,1
1521,max_ml,30,60,2,3,0.05,0.95,0.9016392020089374,17,1.0,1,1.0,1,1.0,1
1522,max_ml,30,60,2,3,0.05,0.95,0.8918914234905191,10,1.0,1,1.0,1,1.0,1
1523,max_ml,30,60,2,3,0.05,0.95,0.918704467582712,26,0.0,1,0.0,1,0.0,1
1524,max_ml,30,60,2,3,0.05,0.95,0.891329872357898,16,1.0,1,1.0,1,1.0,1
1525,max_ml,30,60,2,3,0.05,0.95,0.9219665256148326,19,1.0,1,1.0,1,1.0,1
1526,max_ml,30,60,2,3,0.05,0.95,0.9300752103095392,19,1.0,1,1.0,1,1.0,1
1527,max_ml,30,60,2,3,0.05,0.95,0.9270907658937936,25,1.0,1,1.0,1,1.0,1
1528,max_ml,30,60,2,3,0.05,0.95,0.9167011242738912,26,1.0,1,1.0,1,1.0,1
1529,max_ml,30,60,2,3,0.05,0.95,0.8787700816990291,11,1.0,1,1.0,1,1.0,1
1530,max_ml,30,60,2,3,0.05,0.95,0.948345246516192,19,0.0,0,1.0,1,1.0,1
1531,max_ml,30,60,2,3,0.05,0.95,0.9408210847201254,17,1.0,1,1.0,1,1.0,1
1532,max_ml,30,60,2,3,0.05,0.95,0.9183216099635988,18,1.0,1,1.0,1,1.0,1
1533,max_ml,30,60,2,3,0.05,0.95,0.9386732787771562,12,1.0,1,1.0,1,1.0,1
1534,max_ml,30,60,2,3,0.05,0.95,0.9370167411750292,41,0.0,0,1.0,1,1.0,1
1535,max_ml,30,60,2,3,0.05,0.95,0.9336928849650752,56,1.0,1,1.0,1,1.0,1
1536,max_ml,30,60,2,3,0.05,0.95,0.9139004170922488,38,0.0,0,1.0,1,1.0,1
1537,max_ml,30,60,2,3,0.05,0.95,0.942277565596515,27,0.0,0,1.0,1,1.0,1
1538,max_ml,30,60,2,3,0.05,0.95,0.9352912050492256,23,0.0,1,0.0,1,0.0,1
1539,max_ml,30,60,2,3,0.05,0.95,0.9374660488863512,34,0.0,0,1.0,1,1.0,1
1540,max_ml,30,60,2,3,0.05,0.95,0.8220506983316646,14,1.0,1,1.0,1,1.0,1
1541,max_ml,30,60,2,3,0.05,0.95,0.9457351743051629,36,1.0,1,1.0,1,1.0,1
1542,max_ml,30,60,2,3,0.05,0.95,0.8709937980132856,8,1.0,1,1.0,1,1.0,1
1543,max_ml,30,60,2,3,0.05,0.95,0.9280015617959628,6,1.0,1,1.0,1,1.0,1
1544,max_ml,30,60,2,3,0.05,0.95,0.8245081631379809,5,1.0,1,1.0,1,1.0,1
1545,max_ml,30,60,2,3,0.05,0.95,0.946933924933511,13,1.0,1,1.0,1,1.0,1
1546,max_ml,30,60,2,3,0.05,0.95,0.9436200513168655,15,1.0,1,1.0,1,1.0,1
1547,max_ml,30,60,2,3,0.05,0.95,0.9485104369369248,37,0.0,1,0.0,1,0.0,1
1548,max_ml,30,60,2,3,0.05,0.95,0.9405313766099634,14,1.0,1,1.0,1,1.0,1
1549,max_ml,30,60,2,3,0.05,0.95,0.8761479920640662,16,1.0,1,1.0,1,1.0,1
1550,max_ml,30,60,2,3,0.05,0.95,0.9453111203005008,43,0.0,1,0.0,1,0.0,1
1551,max_ml,30,60,2,3,0.05,0.95,0.9022518963245508,9,1.0,1,1.0,1,1.0,1
1552,max_ml,30,60,2,3,0.05,0.95,0.942564060497581,17,1.0,1,1.0,1,1.0,1
1553,max_ml,30,60,2,3,0.05,0.95,0.9029023242444,15,1.0,1,1.0,1,1.0,1
1554,max_ml,30,60,2,3,0.05,0.95,0.9305159874542804,25,1.0,1,1.0,1,1.0,1
1555,max_ml,30,60,2,3,0.05,0.95,0.9358562019899062,70,0.0,1,0.0,1,0.0,1
1556,max_ml,30,60,2,3,0.05,0.95,0.9371115538636828,45,0.0,1,0.0,1,0.0,1
1557,max_ml,30,60,2,3,0.05,0.95,0.8632996906501188,11,1.0,1,1.0,1,1.0,1
1558,max_ml,30,60,2,3,0.05,0.95,0.94738042792583,15,1.0,1,1.0,1,1.0,1
1559,max_ml,30,60,2,3,0.05,0.95,0.927868354780516,16,1.0,1,1.0,1,1.0,1
1560,max_ml,30,60,2,3,0.05,0.95,0.9428200769955132,80,0.0,0,0.0,0,1.0,1
1561,max_ml,30,60,2,3,0.05,0.95,0.9279432922392952,28,1.0,1,1.0,1,1.0,1
1562,max_ml,30,60,2,3,0.05,0.95,0.8716224649571306,15,1.0,1,1.0,1,1.0,1
1563,max_ml,30,60,2,3,0.05,0.95,0.9194698779818876,28,1.0,1,1.0,1,1.0,1
1564,max_ml,30,60,2,3,0.05,0.95,0.9201415465965146,15,1.0,1,1.0,1,1.0,1
1565,max_ml,30,60,2,3,0.05,0.95,0.9337913102972736,35,1.0,1,1.0,1,1.0,1
1566,max_ml,30,60,2,3,0.05,0.95,0.9470470348206452,15,1.0,1,1.0,1,1.0,1
1567,max_ml,30,60,2,3,0.05,0.95,0.917412143743445,50,1.0,1,1.0,1,1.0,1
1568,max_ml,30,60,2,3,0.05,0.95,0.8219595296037551,13,1.0,1,1.0,1,1.0,1
1569,max_ml,30,60,2,3,0.05,0.95,0.93361922559251,44,0.0,0,1.0,1,1.0,1
1570,max_ml,30,60,2,3,0.05,0.95,0.9143921381809924,9,1.0,1,1.0,1,1.0,1
1571,max_ml,30,60,2,3,0.05,0.95,0.94020303308763,39,0.0,1,0.0,1,0.0,1
1572,max_ml,30,60,2,3,0.05,0.95,0.911865015752782,39,1.0,1,1.0,1,1.0,1
1573,max_ml,30,60,2,3,0.05,0.95,0.9355949326309668,42,1.0,1,1.0,1,1.0,1
1574,max_ml,30,60,2,3,0.05,0.95,0.9340506083937528,12,1.0,1,1.0,1,1.0,1
1575,max_ml,30,60,2,3,0.05,0.95,0.9243992349278214,53,0.0,1,0.0,1,0.0,1
1576,max_ml,30,60,2,3,0.05,0.95,0.8536916646097333,7,1.0,1,1.0,1,1.0,1
1577,max_ml,30,60,2,3,0.05,0.95,0.8839674233932616,11,1.0,1,1.0,1,1.0,1
1578,max_ml,30,60,2,3,0.05,0.95,0.8960718605028152,11,1.0,1,1.0,1,1.0,1
1579,max_ml,30,60,2,3,0.05,0.95,0.8955115687135278,13,1.0,1,1.0,1,1.0,1
1580,max_ml,30,60,2,3,0.05,0.95,0.9022261622283356,13,1.0,1,1.0,1,1.0,1
1581,max_ml,30,60,2,3,0.05,0.95,0.8419489048330949,5,1.0,1,1.0,1,1.0,1
1582,max_ml,30,60,2,3,0.05,0.95,0.9250680003190346,23,1.0,1,1.0,1,1.0,1
1583,max_ml,30,60,2,3,0.05,0.95,0.9478630512007143,31,0.0,0,1.0,1,0.0,0
1584,max_ml,30,60,2,3,0.05,0.95,0.8790933782816543,16,1.0,1,1.0,1,1.0,1
1585,max_ml,30,60,2,3,0.05,0.95,0.9492519289410192,21,1.0,1,1.0,1,1.0,1
1586,max_ml,30,60,2,3,0.05,0.95,0.9227652167943377,45,0.0,0,1.0,1,1.0,1
1587,max_ml,30,60,2,3,0.05,0.95,0.9078247431886384,17,1.0,1,1.0,1,1.0,1
1588,max_ml,30,60,2,3,0.05,0.95,0.8789224862333253,11,1.0,1,1.0,1,1.0,1
1589,max_ml,30,60,2,3,0.05,0.95,0.9490043146341124,22,1.0,1,1.0,1,1.0,1
1590,max_ml,30,60,2,3,0.05,0.95,0.9493034843372248,21,1.0,1,1.0,1,1.0,1
1591,max_ml,30,60,2,3,0.05,0.95,0.9357439226471866,30,0.0,1,0.0,1,0.0,1
1592,max_ml,30,60,2,3,0.05,0.95,0.918908967502746,15,1.0,1,1.0,1,1.0,1
1593,max_ml,30,60,2,3,0.05,0.95,0.9452279467039738,28,1.0,1,1.0,1,1.0,1
1594,max_ml,30,60,2,3,0.05,0.95,0.8711789302749473,20,1.0,1,1.0,1,1.0,1
1595,max_ml,30,60,2,3,0.05,0.95,0.8524263979622874,6,1.0,1,1.0,1,1.0,1
1596,max_ml,30,60,2,3,0.05,0.95,0.8826609844531041,10,1.0,1,1.0,1,1.0,1
1597,max_ml,30,60,2,3,0.05,0.95,0.9332370374534744,13,1.0,1,1.0,1,1.0,1
1598,max_ml,30,60,2,3,0.05,0.95,0.9158579873071412,19,1.0,1,1.0,1,1.0,1
1599,max_ml,30,60,2,3,0.05,0.95,0.9228326396240268,8,1.0,1,1.0,1,1.0,1
1600,max_ml,30,60,2,3,0.05,0.95,0.9342798154532224,22,0.0,1,0.0,1,0.0,1
1601,max_ml,30,60,2,3,0.05,0.95,0.8580944209378963,9,1.0,1,1.0,1,1.0,1
1602,max_ml,30,60,2,3,0.05,0.95,0.8730295775784812,7,1.0,1,1.0,1,1.0,1
1603,max_ml,30,60,2,3,0.05,0.95,0.9402338829719984,25,1.0,1,1.0,1,1.0,1
1604,max_ml,30,60,2,3,0.05,0.95,0.949364738196692,41,0.0,0,1.0,1,1.0,1
1605,max_ml,30,60,2,3,0.05,0.95,0.8952673706319277,5,1.0,1,1.0,1,1.0,1
1606,max_ml,30,60,2,3,0.05,0.95,0.8824811441518577,23,1.0,1,1.0,1,1.0,1
1607,max_ml,30,60,2,3,0.05,0.95,0.9156208526434976,14,1.0,1,1.0,1,1.0,1
1608,max_ml,30,60,2,3,0.05,0.95,0.9378194015347238,19,1.0,1,1.0,1,1.0,1
1609,max_ml,30,60,2,3,0.05,0.95,0.9369345617520471,44,0.0,0,0.0,0,1.0,1
1610,max_ml,30,60,2,3,0.05,0.95,0.9481697450164348,19,0.0,0,0.0,0,1.0,1
1611,max_ml,30,60,2,3,0.05,0.95,0.9364153166350216,14,1.0,1,1.0,1,1.0,1
1612,max_ml,30,60,2,3,0.05,0.95,0.9221037466511782,16,1.0,1,1.0,1,1.0,1
1613,max_ml,30,60,2,3,0.05,0.95,0.9120941530676868,9,1.0,1,1.0,1,1.0,1
1614,max_ml,30,60,2,3,0.05,0.95,0.8789097464793092,13,1.0,1,1.0,1,1.0,1
1615,max_ml,30,60,2,3,0.05,0.95,0.9426664952876912,55,0.0,1,0.0,1,0.0,1
1616,max_ml,30,60,2,3,0.05,0.95,0.9391077502238356,17,1.0,1,1.0,1,1.0,1
1617,max_ml,30,60,2,3,0.05,0.95,0.925843859816488,22,1.0,1,1.0,1,1.0,1
1618,max_ml,30,60,2,3,0.05,0.95,0.9468837598716718,72,0.0,0,1.0,1,1.0,1
1619,max_ml,30,60,2,3,0.05,0.95,0.8850635085660861,19,1.0,1,1.0,1,1.0,1
1620,max_ml,30,60,2,3,0.05,0.95,0.9080832581105716,16,1.0,1,1.0,1,1.0,1
1621,max_ml,30,60,2,3,0.05,0.95,0.9161216764544784,13,1.0,1,1.0,1,1.0,1
1622,max_ml,30,60,2,3,0.05,0.95,0.8956115367286134,38,1.0,1,1.0,1,1.0,1
1623,max_ml,30,60,2,3,0.05,0.95,0.8941239773106394,15,1.0,1,1.0,1,1.0,1
1624,max_ml,30,60,2,3,0.05,0.95,0.9325952276225792,16,1.0,1,1.0,1,1.0,1
1625,max_ml,30,60,2,3,0.05,0.95,0.9227979239069438,23,0.0,0,1.0,1,1.0,1
1626,max_ml,30,60,2,3,0.05,0.95,0.9413841488460712,35,0.0,0,0.0,0,1.0,1
1627,max_ml,30,60,2,3,0.05,0.95,0.9345411619605952,18,1.0,1,1.0,1,1.0,1
1628,max_ml,30,60,2,3,0.05,0.95,0.9492308801444672,54,0.0,0,0.0,0,1.0,1
1629,max_ml,30,60,2,3,0.05,0.95,0.9213649638031568,24,1.0,1,1.0,1,1.0,1
1630,max_ml,30,60,2,3,0.05,0.95,0.9421759409422548,11,1.0,1,1.0,1,1.0,1
1631,max_ml,30,60,2,3,0.05,0.95,0.946586843327134,48,0.0,1,0.0,1,0.0,1
1632,max_ml,30,60,2,3,0.05,0.95,0.9182824677795336,16,1.0,1,1.0,1,1.0,1
1633,max_ml,30,60,2,3,0.05,0.95,0.8465242053687967,10,1.0,1,1.0,1,1.0,1
1634,max_ml,30,60,2,3,0.05,0.95,0.9290367583448548,10,1.0,1,1.0,1,1.0,1
1635,max_ml,30,60,2,3,0.05,0.95,0.932733027654894,29,1.0,1,1.0,1,1.0,1
1636,max_ml,30,60,2,3,0.05,0.95,0.9343058281875553,12,1.0,1,1.0,1,1.0,1
1637,max_ml,30,60,2,3,0.05,0.95,0.947527262826524,32,1.0,1,1.0,1,1.0,1
1638,max_ml,30,60,2,3,0.05,0.95,0.9252403457079242,14,1.0,1,1.0,1,1.0,1
1639,max_ml,30,60,2,3,0.05,0.95,0.9043064379107284,10,1.0,1,1.0,1,1.0,1
1640,max_ml,30,60,2,3,0.05,0.95,0.9360915202833896,37,1.0,1,1.0,1,1.0,1
1641,max_ml,30,60,2,3,0.05,0.95,0.943809470934934,72,0.0,0,0.0,0,1.0,1
1642,max_ml,30,60,2,3,0.05,0.95,0.9453241280179984,17,1.0,1,1.0,1,1.0,1
1643,max_ml,30,60,2,3,0.05,0.95,0.9388197949390332,10,1.0,1,1.0,1,1.0,1
1644,max_ml,30,60,2,3,0.05,0.95,0.9236362457810612,17,1.0,1,1.0,1,1.0,1
1645,max_ml,30,60,2,3,0.05,0.95,0.920470482854546,13,1.0,1,1.0,1,1.0,1
1646,max_ml,30,60,2,3,0.05,0.95,0.8939978425003979,13,1.0,1,1.0,1,1.0,1
1647,max_ml,30,60,2,3,0.05,0.95,0.9125695612435492,22,1.0,1,1.0,1,1.0,1
1648,max_ml,30,60,2,3,0.05,0.95,0.948197265968616,10,1.0,1,1.0,1,1.0,1
1649,max_ml,30,60,2,3,0.05,0.95,0.9470927690570214,24,1.0,1,1.0,1,1.0,1
1650,max_ml,30,60,2,3,0.05,0.95,0.9188965768600283,18,1.0,1,1.0,1,1.0,1
1651,max_ml,30,60,2,3,0.05,0.95,0.9474822034319498,24,1.0,1,1.0,1,0.0,0
1652,max_ml,30,60,2,3,0.05,0.95,0.910983998338184,9,1.0,1,1.0,1,1.0,1
1653,max_ml,30,60,2,3,0.05,0.95,0.9392117885155054,25,1.0,1,1.0,1,1.0,1
1654,max_ml,30,60,2,3,0.05,0.95,0.8791117844874405,21,1.0,1,1.0,1,1.0,1
1655,max_ml,30,60,2,3,0.05,0.95,0.8944683711765179,8,1.0,1,1.0,1,1.0,1
1656,max_ml,30,60,2,3,0.05,0.95,0.939693211485658,38,0.0,0,1.0,1,1.0,1
1657,max_ml,30,60,2,3,0.05,0.95,0.92446135237867,8,1.0,1,1.0,1,1.0,1
1658,max_ml,30,60,2,3,0.05,0.95,0.9423831965705998,12,1.0,1,1.0,1,1.0,1
1659,max_ml,30,60,2,3,0.05,0.95,0.9467215378936068,25,1.0,1,1.0,1,1.0,1
1660,max_ml,30,60,2,3,0.05,0.95,0.9483709732048912,5,1.0,1,1.0,1,1.0,1
1661,max_ml,30,60,2,3,0.05,0.95,0.9486481747201558,16,1.0,1,1.0,1,1.0,1
1662,max_ml,30,60,2,3,0.05,0.95,0.9004311928193084,27,1.0,1,1.0,1,1.0,1
1663,max_ml,30,60,2,3,0.05,0.95,0.923530260951976,23,1.0,1,1.0,1,1.0,1
1664,max_ml,30,60,2,3,0.05,0.95,0.9236986750039184,14,1.0,1,1.0,1,1.0,1
1665,max_ml,30,60,2,3,0.05,0.95,0.933855370611828,35,1.0,1,1.0,1,1.0,1
1666,max_ml,30,60,2,3,0.05,0.95,0.8897129118894809,14,1.0,1,1.0,1,1.0,1
1667,max_ml,30,60,2,3,0.05,0.95,0.916116698915598,14,1.0,1,1.0,1,1.0,1
1668,max_ml,30,60,2,3,0.05,0.95,0.8650883267368674,12,1.0,1,1.0,1,1.0,1
1669,max_ml,30,60,2,3,0.05,0.95,0.8840783808618387,42,0.0,0,1.0,1,1.0,1
1670,max_ml,30,60,2,3,0.05,0.95,0.9326962807108314,19,1.0,1,1.0,1,0.0,0
1671,max_ml,30,60,2,3,0.05,0.95,0.940464834609218,17,1.0,1,1.0,1,1.0,1
1672,max_ml,30,60,2,3,0.05,0.95,0.9341360374224704,19,1.0,1,1.0,1,1.0,1
1673,max_ml,30,60,2,3,0.05,0.95,0.9415911801587166,16,1.0,1,1.0,1,1.0,1
1674,max_ml,30,60,2,3,0.05,0.95,0.9437762266672288,68,0.0,1,0.0,1,0.0,1
1675,max_ml,30,60,2,3,0.05,0.95,0.8965820526912682,9,1.0,1,1.0,1,1.0,1
1676,max_ml,30,60,2,3,0.05,0.95,0.8991540763827537,34,0.0,0,1.0,1,1.0,1
1677,max_ml,30,60,2,3,0.05,0.95,0.903824525627558,5,1.0,1,1.0,1,1.0,1
1678,max_ml,30,60,2,3,0.05,0.95,0.9290229944918784,31,1.0,1,1.0,1,1.0,1
1679,max_ml,30,60,2,3,0.05,0.95,0.8471773059374567,14,1.0,1,1.0,1,1.0,1
1680,max_ml,30,60,2,3,0.05,0.95,0.8813394020628712,27,1.0,1,1.0,1,1.0,1
1681,max_ml,30,60,2,3,0.05,0.95,0.8790280468877789,16,1.0,1,1.0,1,1.0,1
1682,max_ml,30,60,2,3,0.05,0.95,0.9048273510653668,8,1.0,1,1.0,1,1.0,1
1683,max_ml,30,60,2,3,0.05,0.95,0.945177162457417,24,1.0,1,1.0,1,1.0,1
1684,max_ml,30,60,2,3,0.05,0.95,0.8948463628263401,17,1.0,1,1.0,1,1.0,1
1685,max_ml,30,60,2,3,0.05,0.95,0.9296467525070644,20,1.0,1,1.0,1,1.0,1
1686,max_ml,30,60,2,3,0.05,0.95,0.9176538723748584,34,1.0,1,1.0,1,1.0,1
1687,max_ml,30,60,2,3,0.05,0.95,0.9404676516028092,17,1.0,1,1.0,1,1.0,1
1688,max_ml,30,60,2,3,0.05,0.95,0.900474032053209,20,0.0,0,1.0,1,1.0,1
1689,max_ml,30,60,2,3,0.05,0.95,0.9314630480299486,66,0.0,1,0.0,1,0.0,1
1690,max_ml,30,60,2,3,0.05,0.95,0.8580431538364264,12,1.0,1,1.0,1,1.0,1
1691,max_ml,30,60,2,3,0.05,0.95,0.9349864205804392,58,0.0,1,0.0,1,0.0,1
1692,max_ml,30,60,2,3,0.05,0.95,0.9050416149239568,18,1.0,1,1.0,1,1.0,1
1693,max_ml,30,60,2,3,0.05,0.95,0.9421084676961182,16,1.0,1,1.0,1,1.0,1
1694,max_ml,30,60,2,3,0.05,0.95,0.9072714118907288,35,0.0,0,0.0,0,1.0,1
1695,max_ml,30,60,2,3,0.05,0.95,0.9227345383803052,21,1.0,1,1.0,1,1.0,1
1696,max_ml,30,60,2,3,0.05,0.95,0.9435467463894344,57,0.0,1,0.0,1,0.0,1
1697,max_ml,30,60,2,3,0.05,0.95,0.9333416807236632,25,0.0,0,0.0,0,1.0,1
1698,max_ml,30,60,2,3,0.05,0.95,0.9260305503371782,7,1.0,1,1.0,1,1.0,1
1699,max_ml,30,60,2,3,0.05,0.95,0.949861688780084,37,0.0,1,0.0,1,0.0,1
1700,max_ml,30,60,2,3,0.05,0.95,0.9131329739792158,20,0.0,0,1.0,1,1.0,1
1701,max_ml,30,60,2,3,0.05,0.95,0.943171450238394,25,1.0,1,1.0,1,1.0,1
1702,max_ml,30,60,2,3,0.05,0.95,0.936694135232604,17,1.0,1,1.0,1,1.0,1
1703,max_ml,30,60,2,3,0.05,0.95,0.9202041759996644,36,0.0,1,0.0,1,0.0,1
1704,max_ml,30,60,2,3,0.05,0.95,0.9352240888191348,20,1.0,1,1.0,1,1.0,1
1705,max_ml,30,60,2,3,0.05,0.95,0.9122899681124522,9,1.0,1,1.0,1,1.0,1
1706,max_ml,30,60,2,3,0.05,0.95,0.8823566076703298,20,1.0,1,1.0,1,1.0,1
1707,max_ml,30,60,2,3,0.05,0.95,0.9385291704402884,11,1.0,1,1.0,1,1.0,1
1708,max_ml,30,60,2,3,0.05,0.95,0.8573019647106902,8,1.0,1,1.0,1,1.0,1
1709,max_ml,30,60,2,3,0.05,0.95,0.9145608600466916,29,1.0,1,1.0,1,1.0,1
1710,max_ml,30,60,2,3,0.05,0.95,0.9014743118444224,9,1.0,1,1.0,1,1.0,1
1711,max_ml,30,60,2,3,0.05,0.95,0.9422783436855942,11,1.0,1,1.0,1,1.0,1
1712,max_ml,30,60,2,3,0.05,0.95,0.9215429349685852,44,0.0,1,0.0,1,0.0,1
1713,max_ml,30,60,2,3,0.05,0.95,0.940709263195928,46,0.0,0,1.0,1,1.0,1
1714,max_ml,30,60,2,3,0.05,0.95,0.936219873979158,24,1.0,1,1.0,1,1.0,1
1715,max_ml,30,60,2,3,0.05,0.95,0.916781323963172,33,0.0,0,0.0,0,1.0,1
1716,max_ml,30,60,2,3,0.05,0.95,0.8904257373542209,20,1.0,1,1.0,1,1.0,1
1717,max_ml,30,60,2,3,0.05,0.95,0.9064050037453282,13,1.0,1,1.0,1,1.0,1
1718,max_ml,30,60,2,3,0.05,0.95,0.863661260167906,14,1.0,1,1.0,1,1.0,1
1719,max_ml,30,60,2,3,0.05,0.95,0.93667466336592,21,0.0,0,1.0,1,0.0,0
1720,max_ml,30,60,2,3,0.05,0.95,0.9469575608794606,44,0.0,0,1.0,1,0.0,0
1721,max_ml,30,60,2,3,0.05,0.95,0.8926881679080285,14,1.0,1,1.0,1,1.0,1
1722,max_ml,30,60,2,3,0.05,0.95,0.9098779383354612,10,1.0,1,1.0,1,1.0,1
1723,max_ml,30,60,2,3,0.05,0.95,0.9395600856352632,25,1.0,1,1.0,1,1.0,1
1724,max_ml,30,60,2,3,0.05,0.95,0.9280578277198532,17,1.0,1,1.0,1,1.0,1
1725,max_ml,30,60,2,3,0.05,0.95,0.8970329407689965,15,1.0,1,1.0,1,1.0,1
1726,max_ml,30,60,2,3,0.05,0.95,0.9100380412419818,13,1.0,1,1.0,1,1.0,1
1727,max_ml,30,60,2,3,0.05,0.95,0.946728765639292,69,0.0,1,0.0,1,0.0,1
1728,max_ml,30,60,2,3,0.05,0.95,0.9422966099454346,82,0.0,1,0.0,1,0.0,1
1729,max_ml,30,60,2,3,0.05,0.95,0.8828601054238947,9,1.0,1,1.0,1,1.0,1
1730,max_ml,30,60,2,3,0.05,0.95,0.9338675635444136,7,1.0,1,1.0,1,1.0,1
1731,max_ml,30,60,2,3,0.05,0.95,0.9391476805687022,15,1.0,1,1.0,1,1.0,1
1732,max_ml,30,60,2,3,0.05,0.95,0.9309771040524628,24,1.0,1,1.0,1,1.0,1
1733,max_ml,30,60,2,3,0.05,0.95,0.8618733486654083,23,1.0,1,1.0,1,1.0,1
1734,max_ml,30,60,2,3,0.05,0.95,0.932374948276239,8,1.0,1,1.0,1,1.0,1
1735,max_ml,30,60,2,3,0.05,0.95,0.8949166919377366,20,1.0,1,1.0,1,1.0,1
1736,max_ml,30,60,2,3,0.05,0.95,0.9042014883421025,10,1.0,1,1.0,1,1.0,1
1737,max_ml,30,60,2,3,0.05,0.95,0.8842160294616851,30,1.0,1,1.0,1,1.0,1
1738,max_ml,30,60,2,3,0.05,0.95,0.8972926040716381,11,1.0,1,1.0,1,1.0,1
1739,max_ml,30,60,2,3,0.05,0.95,0.9057036174696772,23,1.0,1,1.0,1,1.0,1
1740,max_ml,30,60,2,3,0.05,0.95,0.9391823529857102,24,0.0,1,0.0,1,0.0,1
1741,max_ml,30,60,2,3,0.05,0.95,0.8712482221106246,11,1.0,1,1.0,1,1.0,1
1742,max_ml,30,60,2,3,0.05,0.95,0.9416233264901754,43,0.0,0,0.0,0,1.0,1
1743,max_ml,30,60,2,3,0.05,0.95,0.9317088688975912,49,0.0,1,0.0,1,0.0,1
1744,max_ml,30,60,2,3,0.05,0.95,0.9265401190373478,29,0.0,1,0.0,1,0.0,1
1745,max_ml,30,60,2,3,0.05,0.95,0.9284945634581416,12,1.0,1,1.0,1,1.0,1
1746,max_ml,30,60,2,3,0.05,0.95,0.912070269007993,9,1.0,1,1.0,1,1.0,1
1747,max_ml,30,60,2,3,0.05,0.95,0.9025476725451232,11,1.0,1,1.0,1,1.0,1
1748,max_ml,30,60,2,3,0.05,0.95,0.929360072566428,17,1.0,1,1.0,1,1.0,1
1749,max_ml,30,60,2,3,0.05,0.95,0.925813467689748,42,1.0,1,1.0,1,1.0,1
1750,max_ml,30,60,2,3,0.05,0.95,0.9443773585054686,24,1.0,1,1.0,1,1.0,1
1751,max_ml,30,60,2,3,0.05,0.95,0.938033699543182,45,0.0,1,0.0,1,0.0,1
1752,max_ml,30,60,2,3,0.05,0.95,0.9314580581436466,49,1.0,1,1.0,1,1.0,1
1753,max_ml,30,60,2,3,0.05,0.95,0.9426536341892832,23,1.0,1,1.0,1,1.0,1
1754,max_ml,30,60,2,3,0.05,0.95,0.9291252243113391,26,0.0,0,1.0,1,1.0,1
1755,max_ml,30,60,2,3,0.05,0.95,0.9244264120263868,31,1.0,1,1.0,1,1.0,1
1756,max_ml,30,60,2,3,0.05,0.95,0.937800507541452,8,1.0,1,1.0,1,1.0,1
1757,max_ml,30,60,2,3,0.05,0.95,0.9378514259098026,12,1.0,1,1.0,1,1.0,1
1758,max_ml,30,60,2,3,0.05,0.95,0.8826674995052708,6,1.0,1,1.0,1,1.0,1
1759,max_ml,30,60,2,3,0.05,0.95,0.8986087784982356,15,1.0,1,1.0,1,1.0,1
1760,max_ml,30,60,2,3,0.05,0.95,0.9288861531400764,13,1.0,1,1.0,1,1.0,1
1761,max_ml,30,60,2,3,0.05,0.95,0.9399178884670372,19,1.0,1,1.0,1,1.0,1
1762,max_ml,30,60,2,3,0.05,0.95,0.937749116510783,19,1.0,1,1.0,1,1.0,1
1763,max_ml,30,60,2,3,0.05,0.95,0.949172976750638,20,1.0,1,1.0,1,1.0,1
1764,max_ml,30,60,2,3,0.05,0.95,0.9437866529931008,27,1.0,1,1.0,1,1.0,1
1765,max_ml,30,60,2,3,0.05,0.95,0.9353547576951758,35,0.0,1,0.0,1,0.0,1
1766,max_ml,30,60,2,3,0.05,0.95,0.896802896292391,8,1.0,1,1.0,1,1.0,1
1767,max_ml,30,60,2,3,0.05,0.95,0.9469943477050627,43,1.0,1,1.0,1,1.0,1
1768,max_ml,30,60,2,3,0.05,0.95,0.9068409738907324,12,1.0,1,1.0,1,1.0,1
1769,max_ml,30,60,2,3,0.05,0.95,0.913918367352935,9,1.0,1,1.0,1,1.0,1
1770,max_ml,30,60,2,3,0.05,0.95,0.9189022373626722,14,1.0,1,1.0,1,1.0,1
1771,max_ml,30,60,2,3,0.05,0.95,0.9303378792886724,5,1.0,1,1.0,1,1.0,1
1772,max_ml,30,60,2,3,0.05,0.95,0.9147720913306192,15,1.0,1,1.0,1,1.0,1
1773,max_ml,30,60,2,3,0.05,0.95,0.9415832515207518,47,0.0,1,0.0,1,0.0,1
1774,max_ml,30,60,2,3,0.05,0.95,0.941926417862034,11,1.0,1,1.0,1,1.0,1
1775,max_ml,30,60,2,3,0.05,0.95,0.8933049922697465,19,1.0,1,1.0,1,1.0,1
1776,max_ml,30,60,2,3,0.05,0.95,0.8871260484432174,17,1.0,1,1.0,1,1.0,1
1777,max_ml,30,60,2,3,0.05,0.95,0.9405212716375456,21,1.0,1,1.0,1,1.0,1
1778,max_ml,30,60,2,3,0.05,0.95,0.8829916224410818,13,1.0,1,1.0,1,1.0,1
1779,max_ml,30,60,2,3,0.05,0.95,0.9425865049925426,17,1.0,1,1.0,1,1.0,1
1780,max_ml,30,60,2,3,0.05,0.95,0.900664910993188,14,1.0,1,1.0,1,1.0,1
1781,max_ml,30,60,2,3,0.05,0.95,0.9228352259021108,16,1.0,1,1.0,1,1.0,1
1782,max_ml,30,60,2,3,0.05,0.95,0.84566339046263,10,1.0,1,1.0,1,1.0,1
1783,max_ml,30,60,2,3,0.05,0.95,0.9330845789623186,25,0.0,1,0.0,1,0.0,1
1784,max_ml,30,60,2,3,0.05,0.95,0.9451229518457014,8,1.0,1,1.0,1,1.0,1
1785,max_ml,30,60,2,3,0.05,0.95,0.947619304895069,16,1.0,1,1.0,1,1.0,1
1786,max_ml,30,60,2,3,0.05,0.95,0.9475963329021312,15,1.0,1,1.0,1,1.0,1
1787,max_ml,30,60,2,3,0.05,0.95,0.9061933844918733,20,1.0,1,1.0,1,1.0,1
1788,max_ml,30,60,2,3,0.05,0.95,0.8885631178491011,12,1.0,1,1.0,1,1.0,1
1789,max_ml,30,60,2,3,0.05,0.95,0.9221740553733536,11,1.0,1,1.0,1,1.0,1
1790,max_ml,30,60,2,3,0.05,0.95,0.9366566073460902,12,1.0,1,1.0,1,1.0,1
1791,max_ml,30,60,2,3,0.05,0.95,0.9336248228046256,21,1.0,1,1.0,1,1.0,1
1792,max_ml,30,60,2,3,0.05,0.95,0.9076243121839104,15,1.0,1,1.0,1,1.0,1
1793,max_ml,30,60,2,3,0.05,0.95,0.9211770853628034,13,1.0,1,1.0,1,1.0,1
1794,max_ml,30,60,2,3,0.05,0.95,0.8912240885911138,14,1.0,1,1.0,1,1.0,1
1795,max_ml,30,60,2,3,0.05,0.95,0.8246440102475747,17,1.0,1,1.0,1,1.0,1
1796,max_ml,30,60,2,3,0.05,0.95,0.9427051717232212,13,1.0,1,1.0,1,1.0,1
1797,max_ml,30,60,2,3,0.05,0.95,0.939120886499666,13,1.0,1,1.0,1,1.0,1
1798,max_ml,30,60,2,3,0.05,0.95,0.917459222364566,36,0.0,1,0.0,1,0.0,1
1799,max_ml,30,60,2,3,0.05,0.95,0.9239589376295436,34,1.0,1,1.0,1,1.0,1
1800,max_ml,30,60,2,3,0.05,0.95,0.9121163690693662,15,1.0,1,1.0,1,1.0,1
1801,max_ml,30,60,2,3,0.05,0.95,0.9109948599970764,27,0.0,0,1.0,1,1.0,1
1802,max_ml,30,60,2,3,0.05,0.95,0.8506398045971454,12,1.0,1,1.0,1,1.0,1
1803,max_ml,30,60,2,3,0.05,0.95,0.8575490961857192,5,1.0,1,1.0,1,1.0,1
1804,max_ml,30,60,2,3,0.05,0.95,0.8358608379157201,11,1.0,1,1.0,1,1.0,1
1805,max_ml,30,60,2,3,0.05,0.95,0.943948231624329,24,1.0,1,1.0,1,1.0,1
1806,max_ml,30,60,2,3,0.05,0.95,0.9486812917108028,40,0.0,1,0.0,1,0.0,1
1807,max_ml,30,60,2,3,0.05,0.95,0.9453887396935244,15,1.0,1,1.0,1,1.0,1
1808,max_ml,30,60,2,3,0.05,0.95,0.9005047693455999,10,1.0,1,1.0,1,1.0,1
1809,max_ml,30,60,2,3,0.05,0.95,0.9444985230187942,7,1.0,1,1.0,1,1.0,1
1810,max_ml,30,60,2,3,0.05,0.95,0.9457025348339472,28,1.0,1,1.0,1,1.0,1
1811,max_ml,30,60,2,3,0.05,0.95,0.9043961601699112,11,1.0,1,1.0,1,1.0,1
1812,max_ml,30,60,2,3,0.05,0.95,0.8381457182359611,15,1.0,1,1.0,1,1.0,1
1813,max_ml,30,60,2,3,0.05,0.95,0.9486718037349366,27,0.0,1,0.0,1,0.0,1
1814,max_ml,30,60,2,3,0.05,0.95,0.9303144142343656,18,1.0,1,1.0,1,1.0,1
1815,max_ml,30,60,2,3,0.05,0.95,0.9029966400798743,17,1.0,1,1.0,1,1.0,1
1816,max_ml,30,60,2,3,0.05,0.95,0.8877267799182441,14,1.0,1,1.0,1,1.0,1
1817,max_ml,30,60,2,3,0.05,0.95,0.916757250702378,18,1.0,1,1.0,1,1.0,1
1818,max_ml,30,60,2,3,0.05,0.95,0.8886341541880857,45,0.0,1,0.0,1,0.0,1
1819,max_ml,30,60,2,3,0.05,0.95,0.9210020810568652,6,1.0,1,1.0,1,1.0,1
1820,max_ml,30,60,2,3,0.05,0.95,0.9471732806397786,14,1.0,1,1.0,1,1.0,1
1821,max_ml,30,60,2,3,0.05,0.95,0.9078983472001608,10,1.0,1,1.0,1,1.0,1
1822,max_ml,30,60,2,3,0.05,0.95,0.94837440004829,35,0.0,0,1.0,1,1.0,1
1823,max_ml,30,60,2,3,0.05,0.95,0.940308556719918,12,1.0,1,1.0,1,1.0,1
1824,max_ml,30,60,2,3,0.05,0.95,0.935537203933112,16,0.0,0,0.0,0,1.0,1
1825,max_ml,30,60,2,3,0.05,0.95,0.9377980582134696,8,1.0,1,1.0,1,1.0,1
1826,max_ml,30,60,2,3,0.05,0.95,0.9495162224527504,15,1.0,1,1.0,1,1.0,1
1827,max_ml,30,60,2,3,0.05,0.95,0.9460440897683215,29,1.0,1,1.0,1,1.0,1
1828,max_ml,30,60,2,3,0.05,0.95,0.9102651139878992,53,1.0,1,1.0,1,1.0,1
1829,max_ml,30,60,2,3,0.05,0.95,0.9398558141010344,12,1.0,1,1.0,1,1.0,1
1830,max_ml,30,60,2,3,0.05,0.95,0.9327178069067794,8,1.0,1,1.0,1,1.0,1
1831,max_ml,30,60,2,3,0.05,0.95,0.9102439238839596,14,1.0,1,1.0,1,1.0,1
1832,max_ml,30,60,2,3,0.05,0.95,0.945743529585094,37,1.0,1,1.0,1,1.0,1
1833,max_ml,30,60,2,3,0.05,0.95,0.9254255151407608,14,1.0,1,1.0,1,1.0,1
1834,max_ml,30,60,2,3,0.05,0.95,0.9456089247015226,37,0.0,0,0.0,0,1.0,1
1835,max_ml,30,60,2,3,0.05,0.95,0.9287864459923406,18,1.0,1,1.0,1,1.0,1
1836,max_ml,30,60,2,3,0.05,0.95,0.948806971528108,75,0.0,1,0.0,1,0.0,1
1837,max_ml,30,60,2,3,0.05,0.95,0.9392627171822008,18,1.0,1,1.0,1,1.0,1
1838,max_ml,30,60,2,3,0.05,0.95,0.8847954849695657,7,1.0,1,1.0,1,1.0,1
1839,max_ml,30,60,2,3,0.05,0.95,0.9317937437053516,12,1.0,1,1.0,1,1.0,1
1840,max_ml,30,60,2,3,0.05,0.95,0.9463576315291466,11,1.0,1,1.0,1,1.0,1
1841,max_ml,30,60,2,3,0.05,0.95,0.8886381553755917,7,1.0,1,1.0,1,1.0,1
1842,max_ml,30,60,2,3,0.05,0.95,0.9480029325313356,43,0.0,1,0.0,1,0.0,1
1843,max_ml,30,60,2,3,0.05,0.95,0.9032636991516478,7,1.0,1,1.0,1,1.0,1
1844,max_ml,30,60,2,3,0.05,0.95,0.94654677877949,94,0.0,1,0.0,1,0.0,1
1845,max_ml,30,60,2,3,0.05,0.95,0.9400984833673958,19,0.0,1,0.0,1,0.0,1
1846,max_ml,30,60,2,3,0.05,0.95,0.9383116945313872,23,1.0,1,1.0,1,1.0,1
1847,max_ml,30,60,2,3,0.05,0.95,0.947855549250489,14,1.0,1,1.0,1,1.0,1
1848,max_ml,30,60,2,3,0.05,0.95,0.9326478411875436,26,0.0,0,1.0,1,1.0,1
1849,max_ml,30,60,2,3,0.05,0.95,0.9325001968735844,8,1.0,1,1.0,1,1.0,1
1850,max_ml,30,60,2,3,0.05,0.95,0.935934187485682,7,1.0,1,1.0,1,1.0,1
1851,max_ml,30,60,2,3,0.05,0.95,0.8494478324242806,11,1.0,1,1.0,1,1.0,1
1852,max_ml,30,60,2,3,0.05,0.95,0.9376287031945516,15,1.0,1,1.0,1,1.0,1
1853,max_ml,30,60,2,3,0.05,0.95,0.9495920122054288,27,0.0,1,0.0,1,0.0,1
1854,max_ml,30,60,2,3,0.05,0.95,0.9182308605666788,12,1.0,1,1.0,1,1.0,1
1855,max_ml,30,60,2,3,0.05,0.95,0.8872907528075641,13,1.0,1,1.0,1,1.0,1
1856,max_ml,30,60,2,3,0.05,0.95,0.9458005340960474,7,1.0,1,1.0,1,1.0,1
1857,max_ml,30,60,2,3,0.05,0.95,0.9297533390671998,28,1.0,1,1.0,1,1.0,1
1858,max_ml,30,60,2,3,0.05,0.95,0.9389855340906584,14,1.0,1,1.0,1,1.0,1
1859,max_ml,30,60,2,3,0.05,0.95,0.9014750533161688,24,1.0,1,1.0,1,1.0,1
1860,max_ml,30,60,2,3,0.05,0.95,0.9334247107420088,9,1.0,1,1.0,1,1.0,1
1861,max_ml,30,60,2,3,0.05,0.95,0.9489323285780084,33,0.0,1,0.0,1,0.0,1
1862,max_ml,30,60,2,3,0.05,0.95,0.9424003404966816,11,1.0,1,1.0,1,1.0,1
1863,max_ml,30,60,2,3,0.05,0.95,0.9214319199238662,16,1.0,1,1.0,1,1.0,1
1864,max_ml,30,60,2,3,0.05,0.95,0.9425627150558,11,1.0,1,1.0,1,1.0,1
1865,max_ml,30,60,2,3,0.05,0.95,0.9440100897931526,13,1.0,1,1.0,1,1.0,1
1866,max_ml,30,60,2,3,0.05,0.95,0.9097311286642336,15,1.0,1,1.0,1,1.0,1
1867,max_ml,30,60,2,3,0.05,0.95,0.9493361734325958,34,0.0,1,0.0,1,0.0,1
1868,max_ml,30,60,2,3,0.05,0.95,0.9345207541515742,18,1.0,1,1.0,1,1.0,1
1869,max_ml,30,60,2,3,0.05,0.95,0.9233139517185016,9,1.0,1,1.0,1,1.0,1
1870,max_ml,30,60,2,3,0.05,0.95,0.9050478888291982,18,1.0,1,1.0,1,1.0,1
1871,max_ml,30,60,2,3,0.05,0.95,0.9415888742212072,12,1.0,1,1.0,1,1.0,1
1872,max_ml,30,60,2,3,0.05,0.95,0.875472211169236,16,1.0,1,1.0,1,1.0,1
1873,max_ml,30,60,2,3,0.05,0.95,0.9199994585201812,29,1.0,1,1.0,1,1.0,1
1874,max_ml,30,60,2,3,0.05,0.95,0.94446822195136,16,1.0,1,1.0,1,1.0,1
1875,max_ml,30,60,2,3,0.05,0.95,0.946104820055941,14,1.0,1,1.0,1,1.0,1
1876,max_ml,30,60,2,3,0.05,0.95,0.9431298560364928,60,0.0,0,1.0,1,1.0,1
1877,max_ml,30,60,2,3,0.05,0.95,0.9487395945353756,21,0.0,1,0.0,1,0.0,1
1878,max_ml,30,60,2,3,0.05,0.95,0.8230800691453388,11,1.0,1,1.0,1,1.0,1
1879,max_ml,30,60,2,3,0.05,0.95,0.9086556548332096,22,1.0,1,1.0,1,1.0,1
1880,max_ml,30,60,2,3,0.05,0.95,0.9275468963899758,69,0.0,1,0.0,1,0.0,1
1881,max_ml,30,60,2,3,0.05,0.95,0.8123046967833002,8,1.0,1,1.0,1,1.0,1
1882,max_ml,30,60,2,3,0.05,0.95,0.913056398286296,11,1.0,1,1.0,1,1.0,1
1883,max_ml,30,60,2,3,0.05,0.95,0.934899741599728,37,0.0,1,0.0,1,0.0,1
1884,max_ml,30,60,2,3,0.05,0.95,0.8793136505902608,5,1.0,1,1.0,1,1.0,1
1885,max_ml,30,60,2,3,0.05,0.95,0.9268637800666096,15,1.0,1,1.0,1,1.0,1
1886,max_ml,30,60,2,3,0.05,0.95,0.9407870638809276,28,0.0,1,0.0,1,0.0,1
1887,max_ml,30,60,2,3,0.05,0.95,0.940721385084584,64,0.0,1,0.0,1,0.0,1
1888,max_ml,30,60,2,3,0.05,0.95,0.8923913407077936,9,1.0,1,1.0,1,1.0,1
1889,max_ml,30,60,2,3,0.05,0.95,0.9332997766511436,11,1.0,1,1.0,1,1.0,1
1890,max_ml,30,60,2,3,0.05,0.95,0.9328365617669652,10,1.0,1,1.0,1,1.0,1
1891,max_ml,30,60,2,3,0.05,0.95,0.902034880509124,12,1.0,1,1.0,1,1.0,1
1892,max_ml,30,60,2,3,0.05,0.95,0.9466721961436284,28,1.0,1,1.0,1,1.0,1
1893,max_ml,30,60,2,3,0.05,0.95,0.939900903778925,48,0.0,0,0.0,0,1.0,1
1894,max_ml,30,60,2,3,0.05,0.95,0.9324080791677604,10,1.0,1,1.0,1,1.0,1
1895,max_ml,30,60,2,3,0.05,0.95,0.9485145425313256,42,0.0,1,0.0,1,0.0,1
1896,max_ml,30,60,2,3,0.05,0.95,0.8791928079982219,14,1.0,1,1.0,1,1.0,1
1897,max_ml,30,60,2,3,0.05,0.95,0.9100240196893172,20,1.0,1,1.0,1,1.0,1
1898,max_ml,30,60,2,3,0.05,0.95,0.9148702599400064,8,1.0,1,1.0,1,1.0,1
1899,max_ml,30,60,2,3,0.05,0.95,0.8801006684120233,21,1.0,1,1.0,1,1.0,1
1900,max_ml,30,60,2,3,0.05,0.95,0.949376340272906,61,0.0,1,0.0,1,0.0,1
1901,max_ml,30,60,2,3,0.05,0.95,0.9139339482410443,58,0.0,1,0.0,1,0.0,1
1902,max_ml,30,60,2,3,0.05,0.95,0.9389130282104148,16,1.0,1,1.0,1,1.0,1
1903,max_ml,30,60,2,3,0.05,0.95,0.9187451228238782,10,1.0,1,1.0,1,1.0,1
1904,max_ml,30,60,2,3,0.05,0.95,0.9251806375307672,14,1.0,1,1.0,1,1.0,1
1905,max_ml,30,60,2,3,0.05,0.95,0.9486174208007788,17,1.0,1,1.0,1,1.0,1
1906,max_ml,30,60,2,3,0.05,0.95,0.9142805836198448,29,0.0,0,1.0,1,1.0,1
1907,max_ml,30,60,2,3,0.05,0.95,0.8307864674721098,12,1.0,1,1.0,1,1.0,1
1908,max_ml,30,60,2,3,0.05,0.95,0.9464654123685852,36,0.0,1,0.0,1,0.0,1
1909,max_ml,30,60,2,3,0.05,0.95,0.948913826789216,24,0.0,0,1.0,1,1.0,1
1910,max_ml,30,60,2,3,0.05,0.95,0.9154182756540166,6,1.0,1,1.0,1,1.0,1
1911,max_ml,30,60,2,3,0.05,0.95,0.923733755561513,13,1.0,1,1.0,1,1.0,1
1912,max_ml,30,60,2,3,0.05,0.95,0.9296229390195928,14,1.0,1,1.0,1,1.0,1
1913,max_ml,30,60,2,3,0.05,0.95,0.9094793417080456,16,1.0,1,1.0,1,1.0,1
1914,max_ml,30,60,2,3,0.05,0.95,0.909422627381796,17,1.0,1,1.0,1,1.0,1
1915,max_ml,30,60,2,3,0.05,0.95,0.933848591987026,22,1.0,1,1.0,1,1.0,1
1916,max_ml,30,60,2,3,0.05,0.95,0.8885271924826786,10,1.0,1,1.0,1,1.0,1
1917,max_ml,30,60,2,3,0.05,0.95,0.948041976950396,26,0.0,1,0.0,1,0.0,1
1918,max_ml,30,60,2,3,0.05,0.95,0.9366965379035936,22,0.0,0,1.0,1,0.0,0
1919,max_ml,30,60,2,3,0.05,0.95,0.9393096825481873,25,1.0,1,1.0,1,1.0,1
1920,max_ml,30,60,2,3,0.05,0.95,0.9406496243267348,19,1.0,1,1.0,1,1.0,1
1921,max_ml,30,60,2,3,0.05,0.95,0.9393250834372576,16,1.0,1,1.0,1,1.0,1
1922,max_ml,30,60,2,3,0.05,0.95,0.9252364915396932,18,1.0,1,1.0,1,1.0,1
1923,max_ml,30,60,2,3,0.05,0.95,0.9283659184799824,23,1.0,1,1.0,1,1.0,1
1924,max_ml,30,60,2,3,0.05,0.95,0.9469087377326014,27,0.0,0,1.0,1,0.0,0
1925,max_ml,30,60,2,3,0.05,0.95,0.94287411386648,29,0.0,1,0.0,1,0.0,1
1926,max_ml,30,60,2,3,0.05,0.95,0.9315954490658416,47,0.0,1,0.0,1,0.0,1
1927,max_ml,30,60,2,3,0.05,0.95,0.8702415712279912,9,1.0,1,1.0,1,1.0,1
1928,max_ml,30,60,2,3,0.05,0.95,0.9209463076778924,19,1.0,1,1.0,1,1.0,1
1929,max_ml,30,60,2,3,0.05,0.95,0.8698678667415991,5,1.0,1,1.0,1,1.0,1
1930,max_ml,30,60,2,3,0.05,0.95,0.9041773101164632,8,1.0,1,1.0,1,1.0,1
1931,max_ml,30,60,2,3,0.05,0.95,0.9418687996894282,10,1.0,1,1.0,1,1.0,1
1932,max_ml,30,60,2,3,0.05,0.95,0.9342998752386192,23,0.0,0,0.0,0,1.0,1
1933,max_ml,30,60,2,3,0.05,0.95,0.936380639990782,15,1.0,1,0.0,0,0.0,0
1934,max_ml,30,60,2,3,0.05,0.95,0.9396805223832112,22,1.0,1,1.0,1,1.0,1
1935,max_ml,30,60,2,3,0.05,0.95,0.9480514760217048,82,0.0,1,0.0,1,0.0,1
1936,max_ml,30,60,2,3,0.05,0.95,0.9496845077127728,44,0.0,1,0.0,1,0.0,1
1937,max_ml,30,60,2,3,0.05,0.95,0.9485938019621944,21,1.0,1,1.0,1,1.0,1
1938,max_ml,30,60,2,3,0.05,0.95,0.909893744085944,31,0.0,0,1.0,1,1.0,1
1939,max_ml,30,60,2,3,0.05,0.95,0.930614471647702,15,1.0,1,1.0,1,1.0,1
1940,max_ml,30,60,2,3,0.05,0.95,0.9456518323381882,24,1.0,1,1.0,1,1.0,1
1941,max_ml,30,60,2,3,0.05,0.95,0.9153066783963616,9,1.0,1,1.0,1,1.0,1
1942,max_ml,30,60,2,3,0.05,0.95,0.9101559921430296,31,0.0,0,0.0,0,1.0,1
1943,max_ml,30,60,2,3,0.05,0.95,0.8857778032610107,15,1.0,1,1.0,1,1.0,1
1944,max_ml,30,60,2,3,0.05,0.95,0.9302336596519424,11,1.0,1,1.0,1,1.0,1
1945,max_ml,30,60,2,3,0.05,0.95,0.9334211900383672,21,1.0,1,1.0,1,1.0,1
1946,max_ml,30,60,2,3,0.05,0.95,0.9040459160277708,8,1.0,1,1.0,1,1.0,1
1947,max_ml,30,60,2,3,0.05,0.95,0.9428537651615382,87,0.0,1,0.0,1,0.0,1
1948,max_ml,30,60,2,3,0.05,0.95,0.9099813017779024,50,0.0,0,0.0,0,1.0,1
1949,max_ml,30,60,2,3,0.05,0.95,0.9286430111721842,19,1.0,1,1.0,1,1.0,1
1950,max_ml,30,60,2,3,0.05,0.95,0.9474962933010872,15,1.0,1,1.0,1,1.0,1
1951,max_ml,30,60,2,3,0.05,0.95,0.881627093127266,9,1.0,1,1.0,1,1.0,1
1952,max_ml,30,60,2,3,0.05,0.95,0.9490131771604942,17,1.0,1,1.0,1,1.0,1
1953,max_ml,30,60,2,3,0.05,0.95,0.9475914658312912,34,0.0,0,0.0,0,1.0,1
1954,max_ml,30,60,2,3,0.05,0.95,0.9308156970636764,18,1.0,1,1.0,1,1.0,1
1955,max_ml,30,60,2,3,0.05,0.95,0.9355956347396094,64,0.0,1,0.0,1,0.0,1
1956,max_ml,30,60,2,3,0.05,0.95,0.94595962543775,22,1.0,1,1.0,1,1.0,1
1957,max_ml,30,60,2,3,0.05,0.95,0.92277287885762,19,1.0,1,1.0,1,1.0,1
1958,max_ml,30,60,2,3,0.05,0.95,0.9328887920589904,10,1.0,1,1.0,1,1.0,1
1959,max_ml,30,60,2,3,0.05,0.95,0.920616434021934,25,1.0,1,1.0,1,1.0,1
1960,max_ml,30,60,2,3,0.05,0.95,0.944806000539618,47,0.0,1,0.0,1,0.0,1
1961,max_ml,30,60,2,3,0.05,0.95,0.937761923278296,13,1.0,1,1.0,1,1.0,1
1962,max_ml,30,60,2,3,0.05,0.95,0.9433424024519068,26,1.0,1,1.0,1,1.0,1
1963,max_ml,30,60,2,3,0.05,0.95,0.9347737668816742,16,1.0,1,1.0,1,1.0,1
1964,max_ml,30,60,2,3,0.05,0.95,0.9224714563572564,17,1.0,1,1.0,1,1.0,1
1965,max_ml,30,60,2,3,0.05,0.95,0.9028336156929828,27,0.0,0,1.0,1,1.0,1
1966,max_ml,30,60,2,3,0.05,0.95,0.913493532315556,21,0.0,0,1.0,1,1.0,1
1967,max_ml,30,60,2,3,0.05,0.95,0.8904820407753435,14,1.0,1,1.0,1,1.0,1
1968,max_ml,30,60,2,3,0.05,0.95,0.9375962478732612,7,1.0,1,1.0,1,1.0,1
1969,max_ml,30,60,2,3,0.05,0.95,0.9301737935675908,25,1.0,1,1.0,1,1.0,1
1970,max_ml,30,60,2,3,0.05,0.95,0.9174367330030594,17,1.0,1,1.0,1,1.0,1
1971,max_ml,30,60,2,3,0.05,0.95,0.9451689250701972,15,1.0,1,1.0,1,1.0,1
1972,max_ml,30,60,2,3,0.05,0.95,0.9319031775255352,41,0.0,0,1.0,1,1.0,1
1973,max_ml,30,60,2,3,0.05,0.95,0.94775360527981,11,1.0,1,1.0,1,1.0,1
1974,max_ml,30,60,2,3,0.05,0.95,0.9483630022753674,17,1.0,1,1.0,1,1.0,1
1975,max_ml,30,60,2,3,0.05,0.95,0.8450076521286118,12,1.0,1,1.0,1,1.0,1
1976,max_ml,30,60,2,3,0.05,0.95,0.9448066627067236,52,0.0,1,0.0,1,0.0,1
1977,max_ml,30,60,2,3,0.05,0.95,0.9459346116335852,23,1.0,1,1.0,1,1.0,1
1978,max_ml,30,60,2,3,0.05,0.95,0.8668149057257645,22,1.0,1,1.0,1,1.0,1
1979,max_ml,30,60,2,3,0.05,0.95,0.9344881139104684,29,1.0,1,1.0,1,1.0,1
1980,max_ml,30,60,2,3,0.05,0.95,0.9239302076862618,8,1.0,1,1.0,1,1.0,1
1981,max_ml,30,60,2,3,0.05,0.95,0.9412954839306904,26,0.0,1,0.0,1,0.0,1
1982,max_ml,30,60,2,3,0.05,0.95,0.9301076083260144,6,1.0,1,1.0,1,1.0,1
1983,max_ml,30,60,2,3,0.05,0.95,0.9272254883648552,25,1.0,1,1.0,1,1.0,1
1984,max_ml,30,60,2,3,0.05,0.95,0.9342416885471676,18,1.0,1,1.0,1,1.0,1
1985,max_ml,30,60,2,3,0.05,0.95,0.9401355541833571,6,1.0,1,1.0,1,1.0,1
1986,max_ml,30,60,2,3,0.05,0.95,0.8512745134287709,17,1.0,1,1.0,1,1.0,1
1987,max_ml,30,60,2,3,0.05,0.95,0.9358660006924494,22,1.0,1,1.0,1,1.0,1
1988,max_ml,30,60,2,3,0.05,0.95,0.9453347635461768,36,1.0,1,1.0,1,1.0,1
1989,max_ml,30,60,2,3,0.05,0.95,0.9486371801480274,104,0.0,1,0.0,1,0.0,1
1990,max_ml,30,60,2,3,0.05,0.95,0.902970979693252,9,1.0,1,1.0,1,1.0,1
1991,max_ml,30,60,2,3,0.05,0.95,0.9496168480786312,26,0.0,0,1.0,1,1.0,1
1992,max_ml,30,60,2,3,0.05,0.95,0.9239675234973252,14,1.0,1,1.0,1,1.0,1
1993,max_ml,30,60,2,3,0.05,0.95,0.8646265435991143,9,1.0,1,1.0,1,1.0,1
1994,max_ml,30,60,2,3,0.05,0.95,0.947697720970954,14,1.0,1,1.0,1,1.0,1
1995,max_ml,30,60,2,3,0.05,0.95,0.8965491812987522,21,1.0,1,1.0,1,1.0,1
1996,max_ml,30,60,2,3,0.05,0.95,0.934501685431324,5,1.0,1,1.0,1,1.0,1
1997,max_ml,30,60,2,3,0.05,0.95,0.9165400898698414,15,1.0,1,1.0,1,1.0,1
1998,max_ml,30,60,2,3,0.05,0.95,0.924389080248868,20,1.0,1,1.0,1,1.0,1
1999,max_ml,30,60,2,3,0.05,0.95,0.8793669357006906,11,1.0,1,1.0,1,1.0,1
2000,max_ml,30,60,2,3,0.05,0.95,0.9359064455889422,25,0.0,0,1.0,1,1.0,1
2001,max_ml,30,60,2,3,0.05,0.95,0.9107882795044162,18,1.0,1,1.0,1,1.0,1
2002,max_ml,30,60,2,3,0.05,0.95,0.9466614247725016,40,0.0,1,0.0,1,0.0,1
2003,max_ml,30,60,2,3,0.05,0.95,0.8263648357952063,25,1.0,1,1.0,1,1.0,1
2004,max_ml,30,60,2,3,0.05,0.95,0.9453264524001704,17,1.0,1,1.0,1,1.0,1
2005,max_ml,30,60,2,3,0.05,0.95,0.8124698292010811,9,1.0,1,1.0,1,1.0,1
2006,max_ml,30,60,2,3,0.05,0.95,0.9499892302287604,25,0.0,1,0.0,1,0.0,1
2007,max_ml,30,60,2,3,0.05,0.95,0.92483912429274,29,0.0,0,1.0,1,0.0,0
2008,max_ml,30,60,2,3,0.05,0.95,0.9153514968941302,10,1.0,1,1.0,1,1.0,1
2009,max_ml,30,60,2,3,0.05,0.95,0.894178044273987,23,1.0,1,1.0,1,1.0,1
2010,max_ml,30,60,2,3,0.05,0.95,0.8970652892584207,20,1.0,1,1.0,1,1.0,1
2011,max_ml,30,60,2,3,0.05,0.95,0.9395049825864212,36,0.0,0,0.0,0,1.0,1
2012,max_ml,30,60,2,3,0.05,0.95,0.945148311929172,64,0.0,1,0.0,1,0.0,1
2013,max_ml,30,60,2,3,0.05,0.95,0.9283967275834736,19,1.0,1,1.0,1,1.0,1
2014,max_ml,30,60,2,3,0.05,0.95,0.9112825188546076,16,1.0,1,1.0,1,1.0,1
2015,max_ml,30,60,2,3,0.05,0.95,0.9339973437924668,45,0.0,1,0.0,1,0.0,1
2016,max_ml,30,60,2,3,0.05,0.95,0.934783706469356,28,1.0,1,1.0,1,1.0,1
2017,max_ml,30,60,2,3,0.05,0.95,0.9365117671632368,19,1.0,1,1.0,1,1.0,1
2018,max_ml,30,60,2,3,0.05,0.95,0.9265720313755876,12,1.0,1,1.0,1,1.0,1
2019,max_ml,30,60,2,3,0.05,0.95,0.8821886646133369,14,1.0,1,1.0,1,1.0,1
2020,max_ml,30,60,2,3,0.05,0.95,0.9420659075763526,9,1.0,1,1.0,1,1.0,1
2021,max_ml,30,60,2,3,0.05,0.95,0.8904317108384603,21,1.0,1,1.0,1,1.0,1
2022,max_ml,30,60,2,3,0.05,0.95,0.8562861458769886,17,1.0,1,1.0,1,1.0,1
2023,max_ml,30,60,2,3,0.05,0.95,0.9217570036750536,24,0.0,0,1.0,1,1.0,1
2024,max_ml,30,60,2,3,0.05,0.95,0.8402621592468257,14,1.0,1,1.0,1,1.0,1
2025,max_ml,30,60,2,3,0.05,0.95,0.9228090977980884,18,1.0,1,1.0,1,1.0,1
2026,max_ml,30,60,2,3,0.05,0.95,0.9097152775248836,13,1.0,1,1.0,1,1.0,1
2027,max_ml,30,60,2,3,0.05,0.95,0.9218971009863872,11,1.0,1,1.0,1,1.0,1
2028,max_ml,30,60,2,3,0.05,0.95,0.9245809661256144,19,1.0,1,1.0,1,1.0,1
2029,max_ml,30,60,2,3,0.05,0.95,0.9221904680529692,12,1.0,1,1.0,1,1.0,1
2030,max_ml,30,60,2,3,0.05,0.95,0.9474625499581304,22,1.0,1,1.0,1,0.0,0
2031,max_ml,30,60,2,3,0.05,0.95,0.9169450005568922,5,1.0,1,1.0,1,1.0,1
2032,max_ml,30,60,2,3,0.05,0.95,0.9469073824303866,15,1.0,1,1.0,1,1.0,1
2033,max_ml,30,60,2,3,0.05,0.95,0.9472936900298008,61,0.0,1,0.0,1,0.0,1
2034,max_ml,30,60,2,3,0.05,0.95,0.9146423131974116,12,1.0,1,1.0,1,1.0,1
2035,max_ml,30,60,2,3,0.05,0.95,0.9038408540994088,24,1.0,1,1.0,1,1.0,1
2036,max_ml,30,60,2,3,0.05,0.95,0.9169975097283748,8,1.0,1,1.0,1,1.0,1
2037,max_ml,30,60,2,3,0.05,0.95,0.9150922651401528,9,1.0,1,1.0,1,1.0,1
2038,max_ml,30,60,2,3,0.05,0.95,0.9176896963866984,46,0.0,0,1.0,1,1.0,1
2039,max_ml,30,60,2,3,0.05,0.95,0.8985284997498117,32,0.0,0,1.0,1,1.0,1
2040,max_ml,30,60,2,3,0.05,0.95,0.9029680484696548,6,1.0,1,1.0,1,1.0,1
2041,max_ml,30,60,2,3,0.05,0.95,0.9459961755668465,36,1.0,1,1.0,1,1.0,1
2042,max_ml,30,60,2,3,0.05,0.95,0.8313478324369071,11,1.0,1,1.0,1,1.0,1
2043,max_ml,30,60,2,3,0.05,0.95,0.8764945693067316,20,1.0,1,1.0,1,1.0,1
2044,max_ml,30,60,2,3,0.05,0.95,0.9470878855848356,15,1.0,1,1.0,1,1.0,1
2045,max_ml,30,60,2,3,0.05,0.95,0.91272231682904,16,1.0,1,1.0,1,1.0,1
2046,max_ml,30,60,2,3,0.05,0.95,0.9099075500358844,22,1.0,1,1.0,1,1.0,1
2047,max_ml,30,60,2,3,0.05,0.95,0.8158535332652095,16,1.0,1,1.0,1,1.0,1
2048,max_ml,30,60,2,3,0.05,0.95,0.9463267797378978,21,0.0,0,1.0,1,1.0,1
2049,max_ml,30,60,2,3,0.05,0.95,0.943205552537142,24,1.0,1,1.0,1,1.0,1
2050,max_ml,30,60,2,3,0.05,0.95,0.9034367167542036,10,1.0,1,1.0,1,1.0,1
2051,max_ml,30,60,2,3,0.05,0.95,0.943430874996644,49,0.0,1,0.0,1,0.0,1
2052,max_ml,30,60,2,3,0.05,0.95,0.912697205334815,28,1.0,1,1.0,1,1.0,1
2053,max_ml,30,60,2,3,0.05,0.95,0.9290802202332804,15,1.0,1,1.0,1,1.0,1
2054,max_ml,30,60,2,3,0.05,0.95,0.9411019047593878,26,1.0,1,1.0,1,1.0,1
2055,max_ml,30,60,2,3,0.05,0.95,0.9292846177101314,11,1.0,1,1.0,1,1.0,1
2056,max_ml,30,60,2,3,0.05,0.95,0.9345477101208094,25,1.0,1,1.0,1,1.0,1
2057,max_ml,30,60,2,3,0.05,0.95,0.926301940706686,12,1.0,1,1.0,1,1.0,1
2058,max_ml,30,60,2,3,0.05,0.95,0.8867329381645294,18,1.0,1,1.0,1,1.0,1
2059,max_ml,30,60,2,3,0.05,0.95,0.9070003132664892,20,1.0,1,1.0,1,1.0,1
2060,max_ml,30,60,2,3,0.05,0.95,0.9218528661177756,43,0.0,0,1.0,1,1.0,1
2061,max_ml,30,60,2,3,0.05,0.95,0.9080444645043856,19,1.0,1,1.0,1,1.0,1
2062,max_ml,30,60,2,3,0.05,0.95,0.9419234748044374,23,0.0,0,1.0,1,1.0,1
2063,max_ml,30,60,2,3,0.05,0.95,0.8964865100803368,14,1.0,1,1.0,1,1.0,1
2064,max_ml,30,60,2,3,0.05,0.95,0.8992899222294031,19,1.0,1,1.0,1,1.0,1
2065,max_ml,30,60,2,3,0.05,0.95,0.9315568273188554,44,0.0,0,0.0,0,1.0,1
2066,max_ml,30,60,2,3,0.05,0.95,0.949716367131572,16,1.0,1,1.0,1,1.0,1
2067,max_ml,30,60,2,3,0.05,0.95,0.9461473272457178,15,1.0,1,1.0,1,1.0,1
2068,max_ml,30,60,2,3,0.05,0.95,0.9433519261347496,12,1.0,1,1.0,1,1.0,1
2069,max_ml,30,60,2,3,0.05,0.95,0.9328617500910148,28,0.0,0,0.0,0,1.0,1
2070,max_ml,30,60,2,3,0.05,0.95,0.94552953641765,19,1.0,1,1.0,1,1.0,1
2071,max_ml,30,60,2,3,0.05,0.95,0.9328905009021828,22,1.0,1,1.0,1,1.0,1
2072,max_ml,30,60,2,3,0.05,0.95,0.8324353406939163,19,1.0,1,1.0,1,1.0,1
2073,max_ml,30,60,2,3,0.05,0.95,0.94161685371648,33,0.0,0,1.0,1,1.0,1
2074,max_ml,30,60,2,3,0.05,0.95,0.9457387548462286,24,0.0,0,0.0,0,1.0,1
2075,max_ml,30,60,2,3,0.05,0.95,0.8941276646119413,8,1.0,1,1.0,1,1.0,1
2076,max_ml,30,60,2,3,0.05,0.95,0.9335168919339888,67,0.0,1,0.0,1,0.0,1
2077,max_ml,30,60,2,3,0.05,0.95,0.9230113252769728,14,1.0,1,1.0,1,1.0,1
2078,max_ml,30,60,2,3,0.05,0.95,0.9473603121438348,49,0.0,1,0.0,1,0.0,1
2079,max_ml,30,60,2,3,0.05,0.95,0.9396682751344816,28,1.0,1,1.0,1,1.0,1
2080,max_ml,30,60,2,3,0.05,0.95,0.878416002927772,12,1.0,1,1.0,1,1.0,1
2081,max_ml,30,60,2,3,0.05,0.95,0.9056996094894147,12,1.0,1,1.0,1,1.0,1
2082,max_ml,30,60,2,3,0.05,0.95,0.9409178116269352,17,1.0,1,1.0,1,1.0,1
2083,max_ml,30,60,2,3,0.05,0.95,0.9426981390125624,45,0.0,1,0.0,1,0.0,1
2084,max_ml,30,60,2,3,0.05,0.95,0.9095336412961234,16,1.0,1,1.0,1,1.0,1
2085,max_ml,30,60,2,3,0.05,0.95,0.9164403708252186,16,1.0,1,1.0,1,1.0,1
2086,max_ml,30,60,2,3,0.05,0.95,0.9339220101812336,24,1.0,1,1.0,1,1.0,1
2087,max_ml,30,60,2,3,0.05,0.95,0.94771951241972,19,1.0,1,1.0,1,1.0,1
2088,max_ml,30,60,2,3,0.05,0.95,0.945188550026406,25,1.0,1,1.0,1,1.0,1
2089,max_ml,30,60,2,3,0.05,0.95,0.9258865436997764,14,1.0,1,1.0,1,1.0,1
2090,max_ml,30,60,2,3,0.05,0.95,0.8643044273698378,30,1.0,1,1.0,1,1.0,1
2091,max_ml,30,60,2,3,0.05,0.95,0.935902191714216,24,1.0,1,1.0,1,1.0,1
2092,max_ml,30,60,2,3,0.05,0.95,0.9299559263928746,9,1.0,1,1.0,1,1.0,1
2093,max_ml,30,60,2,3,0.05,0.95,0.9035419640653324,16,1.0,1,1.0,1,1.0,1
2094,max_ml,30,60,2,3,0.05,0.95,0.9456548660165298,33,1.0,1,0.0,0,0.0,0
2095,max_ml,30,60,2,3,0.05,0.95,0.9174218207600466,14,1.0,1,1.0,1,1.0,1
2096,max_ml,30,60,2,3,0.05,0.95,0.8093328966953148,4,1.0,1,1.0,1,1.0,1
2097,max_ml,30,60,2,3,0.05,0.95,0.9412409595798504,20,1.0,1,1.0,1,1.0,1
2098,max_ml,30,60,2,3,0.05,0.95,0.94757520527777,65,0.0,1,0.0,1,0.0,1
2099,max_ml,30,60,2,3,0.05,0.95,0.9420683570761058,25,1.0,1,1.0,1,1.0,1
2100,max_ml,30,60,2,3,0.05,0.95,0.9392781291815926,14,1.0,1,1.0,1,1.0,1
2101,max_ml,30,60,2,3,0.05,0.95,0.9444322360706784,37,0.0,1,0.0,1,0.0,1
2102,max_ml,30,60,2,3,0.05,0.95,0.9293102313262968,30,0.0,1,0.0,1,0.0,1
2103,max_ml,30,60,2,3,0.05,0.95,0.9442443517019912,29,1.0,1,0.0,0,1.0,1
2104,max_ml,30,60,2,3,0.05,0.95,0.9435778016944444,29,0.0,1,0.0,1,0.0,1
2105,max_ml,30,60,2,3,0.05,0.95,0.9015154297925742,13,1.0,1,1.0,1,1.0,1
2106,max_ml,30,60,2,3,0.05,0.95,0.9361600779486332,8,1.0,1,1.0,1,1.0,1
2107,max_ml,30,60,2,3,0.05,0.95,0.8694622297795547,13,1.0,1,1.0,1,1.0,1
2108,max_ml,30,60,2,3,0.05,0.95,0.9368453389695942,41,0.0,0,1.0,1,1.0,1
2109,max_ml,30,60,2,3,0.05,0.95,0.948525439999386,29,1.0,1,1.0,1,1.0,1
2110,max_ml,30,60,2,3,0.05,0.95,0.9043265146230886,11,1.0,1,1.0,1,1.0,1
2111,max_ml,30,60,2,3,0.05,0.95,0.7739324502055132,10,1.0,1,1.0,1,1.0,1
2112,max_ml,30,60,2,3,0.05,0.95,0.9477353722449072,27,0.0,0,1.0,1,1.0,1
2113,max_ml,30,60,2,3,0.05,0.95,0.8966320036605977,16,1.0,1,1.0,1,1.0,1
2114,max_ml,30,60,2,3,0.05,0.95,0.938444015092498,11,1.0,1,1.0,1,1.0,1
2115,max_ml,30,60,2,3,0.05,0.95,0.9266102443640558,22,1.0,1,1.0,1,1.0,1
2116,max_ml,30,60,2,3,0.05,0.95,0.917642314335319,30,0.0,0,1.0,1,1.0,1
2117,max_ml,30,60,2,3,0.05,0.95,0.9330999695368384,17,1.0,1,1.0,1,1.0,1
2118,max_ml,30,60,2,3,0.05,0.95,0.9371006604838422,55,0.0,1,0.0,1,0.0,1
2119,max_ml,30,60,2,3,0.05,0.95,0.9297791563717394,28,0.0,1,0.0,1,0.0,1
2120,max_ml,30,60,2,3,0.05,0.95,0.9447065442661216,31,0.0,0,1.0,1,0.0,0
2121,max_ml,30,60,2,3,0.05,0.95,0.8647988497598059,12,1.0,1,1.0,1,1.0,1
2122,max_ml,30,60,2,3,0.05,0.95,0.937028310292,26,1.0,1,1.0,1,1.0,1
2123,max_ml,30,60,2,3,0.05,0.95,0.906037215029315,15,1.0,1,1.0,1,1.0,1
2124,max_ml,30,60,2,3,0.05,0.95,0.8581084491455359,9,1.0,1,1.0,1,1.0,1
2125,max_ml,30,60,2,3,0.05,0.95,0.935631509238329,12,1.0,1,1.0,1,1.0,1
2126,max_ml,30,60,2,3,0.05,0.95,0.9390384815812296,21,1.0,1,1.0,1,1.0,1
2127,max_ml,30,60,2,3,0.05,0.95,0.9405356751035844,35,1.0,1,1.0,1,1.0,1
2128,max_ml,30,60,2,3,0.05,0.95,0.9332173622838812,11,1.0,1,1.0,1,1.0,1
2129,max_ml,30,60,2,3,0.05,0.95,0.9451124244255632,32,0.0,0,1.0,1,1.0,1
2130,max_ml,30,60,2,3,0.05,0.95,0.9221823089655709,11,1.0,1,1.0,1,1.0,1
2131,max_ml,30,60,2,3,0.05,0.95,0.897012432497204,11,1.0,1,1.0,1,1.0,1
2132,max_ml,30,60,2,3,0.05,0.95,0.934527848371715,18,1.0,1,1.0,1,1.0,1
2133,max_ml,30,60,2,3,0.05,0.95,0.9432480817986726,13,1.0,1,1.0,1,1.0,1
2134,max_ml,30,60,2,3,0.05,0.95,0.9108460725227816,17,1.0,1,1.0,1,1.0,1
2135,max_ml,30,60,2,3,0.05,0.95,0.918812745366854,15,1.0,1,1.0,1,1.0,1
2136,max_ml,30,60,2,3,0.05,0.95,0.941819609647424,20,1.0,1,1.0,1,1.0,1
2137,max_ml,30,60,2,3,0.05,0.95,0.9432774106128382,19,1.0,1,0.0,0,0.0,0
2138,max_ml,30,60,2,3,0.05,0.95,0.9440919850421609,28,1.0,1,1.0,1,1.0,1
2139,max_ml,30,60,2,3,0.05,0.95,0.8992966237184308,24,1.0,1,1.0,1,1.0,1
2140,max_ml,30,60,2,3,0.05,0.95,0.928893067057853,37,0.0,1,0.0,1,0.0,1
2141,max_ml,30,60,2,3,0.05,0.95,0.9094030642508366,6,1.0,1,1.0,1,1.0,1
2142,max_ml,30,60,2,3,0.05,0.95,0.9495826447700528,10,1.0,1,1.0,1,1.0,1
2143,max_ml,30,60,2,3,0.05,0.95,0.9348341572153082,22,1.0,1,1.0,1,1.0,1
2144,max_ml,30,60,2,3,0.05,0.95,0.9445580738774146,71,0.0,0,0.0,0,1.0,1
2145,max_ml,30,60,2,3,0.05,0.95,0.92619540544244,48,1.0,1,1.0,1,1.0,1
2146,max_ml,30,60,2,3,0.05,0.95,0.9399035560754893,39,0.0,1,0.0,1,0.0,1
2147,max_ml,30,60,2,3,0.05,0.95,0.9112460784156252,12,1.0,1,1.0,1,1.0,1
2148,max_ml,30,60,2,3,0.05,0.95,0.9485743327560028,14,1.0,1,1.0,1,1.0,1
2149,max_ml,30,60,2,3,0.05,0.95,0.9337972204689738,28,0.0,1,0.0,1,0.0,1
2150,max_ml,30,60,2,3,0.05,0.95,0.9305978748881624,26,1.0,1,1.0,1,1.0,1
2151,max_ml,30,60,2,3,0.05,0.95,0.9343717202680109,30,0.0,1,0.0,1,0.0,1
2152,max_ml,30,60,2,3,0.05,0.95,0.8993194641370212,18,1.0,1,1.0,1,1.0,1
2153,max_ml,30,60,2,3,0.05,0.95,0.9142952557575024,17,1.0,1,1.0,1,1.0,1
2154,max_ml,30,60,2,3,0.05,0.95,0.9447087882152694,8,1.0,1,1.0,1,1.0,1
2155,max_ml,30,60,2,3,0.05,0.95,0.9468602910562952,40,0.0,0,0.0,0,1.0,1
2156,max_ml,30,60,2,3,0.05,0.95,0.9247257166824272,12,1.0,1,1.0,1,1.0,1
2157,max_ml,30,60,2,3,0.05,0.95,0.9043418670282126,17,1.0,1,1.0,1,1.0,1
2158,max_ml,30,60,2,3,0.05,0.95,0.9096472093958928,55,1.0,1,1.0,1,1.0,1
2159,max_ml,30,60,2,3,0.05,0.95,0.9342881285954748,16,1.0,1,1.0,1,1.0,1
2160,max_ml,30,60,2,3,0.05,0.95,0.91180436815526,19,1.0,1,1.0,1,1.0,1
2161,max_ml,30,60,2,3,0.05,0.95,0.9349421741122717,15,1.0,1,1.0,1,1.0,1
2162,max_ml,30,60,2,3,0.05,0.95,0.9070344174198056,21,1.0,1,1.0,1,1.0,1
2163,max_ml,30,60,2,3,0.05,0.95,0.9413249324279108,18,1.0,1,1.0,1,1.0,1
2164,max_ml,30,60,2,3,0.05,0.95,0.9402506861384764,17,1.0,1,1.0,1,1.0,1
2165,max_ml,30,60,2,3,0.05,0.95,0.9440888196843712,18,1.0,1,1.0,1,1.0,1
2166,max_ml,30,60,2,3,0.05,0.95,0.9455668179825216,27,1.0,1,1.0,1,1.0,1
2167,max_ml,30,60,2,3,0.05,0.95,0.819777622287959,17,1.0,1,1.0,1,1.0,1
2168,max_ml,30,60,2,3,0.05,0.95,0.9424778825333776,36,0.0,0,1.0,1,1.0,1
2169,max_ml,30,60,2,3,0.05,0.95,0.9353847053110472,15,1.0,1,1.0,1,1.0,1
2170,max_ml,30,60,2,3,0.05,0.95,0.9313789180911508,18,1.0,1,1.0,1,1.0,1
2171,max_ml,30,60,2,3,0.05,0.95,0.9408704304084252,47,0.0,0,0.0,0,1.0,1
2172,max_ml,30,60,2,3,0.05,0.95,0.9481140561215674,40,0.0,0,1.0,1,1.0,1
2173,max_ml,30,60,2,3,0.05,0.95,0.9407876711882528,39,0.0,1,0.0,1,0.0,1
2174,max_ml,30,60,2,3,0.05,0.95,0.9438153240229749,23,0.0,0,1.0,1,1.0,1
2175,max_ml,30,60,2,3,0.05,0.95,0.8985945127226033,12,1.0,1,1.0,1,1.0,1
2176,max_ml,30,60,2,3,0.05,0.95,0.9483228787745568,39,0.0,0,1.0,1,1.0,1
2177,max_ml,30,60,2,3,0.05,0.95,0.9268239413242576,27,1.0,1,1.0,1,1.0,1
2178,max_ml,30,60,2,3,0.05,0.95,0.908485476772718,20,1.0,1,1.0,1,1.0,1
2179,max_ml,30,60,2,3,0.05,0.95,0.8743328418175097,33,1.0,1,1.0,1,1.0,1
2180,max_ml,30,60,2,3,0.05,0.95,0.9477184411892569,25,1.0,1,1.0,1,1.0,1
2181,max_ml,30,60,2,3,0.05,0.95,0.9496712019457902,32,0.0,1,0.0,1,0.0,1
2182,max_ml,30,60,2,3,0.05,0.95,0.8894464864332859,34,1.0,1,1.0,1,1.0,1
2183,max_ml,30,60,2,3,0.05,0.95,0.9182263997414424,21,1.0,1,1.0,1,1.0,1
2184,max_ml,30,60,2,3,0.05,0.95,0.9371392294473628,28,0.0,0,1.0,1,0.0,0
2185,max_ml,30,60,2,3,0.05,0.95,0.9452452214611046,14,1.0,1,1.0,1,1.0,1
2186,max_ml,30,60,2,3,0.05,0.95,0.9241130516561844,49,0.0,0,0.0,0,1.0,1
2187,max_ml,30,60,2,3,0.05,0.95,0.853544739501346,10,1.0,1,1.0,1,1.0,1
2188,max_ml,30,60,2,3,0.05,0.95,0.9190333248600272,19,1.0,1,1.0,1,1.0,1
2189,max_ml,30,60,2,3,0.05,0.95,0.9366785518788268,18,1.0,1,1.0,1,1.0,1
2190,max_ml,30,60,2,3,0.05,0.95,0.9313841662801076,23,1.0,1,1.0,1,1.0,1
2191,max_ml,30,60,2,3,0.05,0.95,0.8452013061936422,15,1.0,1,1.0,1,1.0,1
2192,max_ml,30,60,2,3,0.05,0.95,0.9499576410859736,27,1.0,1,1.0,1,1.0,1
2193,max_ml,30,60,2,3,0.05,0.95,0.9361424426593888,35,0.0,0,1.0,1,1.0,1
2194,max_ml,30,60,2,3,0.05,0.95,0.9237728259464392,21,1.0,1,1.0,1,1.0,1
2195,max_ml,30,60,2,3,0.05,0.95,0.94884032059169,15,1.0,1,1.0,1,1.0,1
2196,max_ml,30,60,2,3,0.05,0.95,0.8854310342512159,30,1.0,1,1.0,1,1.0,1
2197,max_ml,30,60,2,3,0.05,0.95,0.92750158248617,14,1.0,1,1.0,1,1.0,1
2198,max_ml,30,60,2,3,0.05,0.95,0.911047469606664,12,1.0,1,1.0,1,1.0,1
2199,max_ml,30,60,2,3,0.05,0.95,0.9290702569388134,16,1.0,1,1.0,1,1.0,1
2200,max_ml,30,60,2,3,0.05,0.95,0.8911475057540401,13,1.0,1,1.0,1,1.0,1
2201,max_ml,30,60,2,3,0.05,0.95,0.9294748296117836,18,1.0,1,1.0,1,1.0,1
2202,max_ml,30,60,2,3,0.05,0.95,0.9416927950401712,59,0.0,0,1.0,1,1.0,1
2203,max_ml,30,60,2,3,0.05,0.95,0.947561107987597,21,1.0,1,1.0,1,1.0,1
2204,max_ml,30,60,2,3,0.05,0.95,0.917561154490223,17,1.0,1,1.0,1,1.0,1
2205,max_ml,30,60,2,3,0.05,0.95,0.9190447078577691,28,0.0,0,0.0,0,1.0,1
2206,max_ml,30,60,2,3,0.05,0.95,0.8857550560761959,10,1.0,1,1.0,1,1.0,1
2207,max_ml,30,60,2,3,0.05,0.95,0.9196085130439412,42,0.0,0,1.0,1,1.0,1
2208,max_ml,30,60,2,3,0.05,0.95,0.9101705669539673,16,1.0,1,1.0,1,1.0,1
2209,max_ml,30,60,2,3,0.05,0.95,0.8968709036136037,27,1.0,1,1.0,1,1.0,1
2210,max_ml,30,60,2,3,0.05,0.95,0.9265680938835344,25,1.0,1,1.0,1,1.0,1
2211,max_ml,30,60,2,3,0.05,0.95,0.9093512452877012,6,1.0,1,1.0,1,1.0,1
2212,max_ml,30,60,2,3,0.05,0.95,0.948295855713514,29,0.0,0,0.0,0,1.0,1
2213,max_ml,30,60,2,3,0.05,0.95,0.8883654385033178,11,1.0,1,1.0,1,1.0,1
2214,max_ml,30,60,2,3,0.05,0.95,0.9048800647672396,26,1.0,1,1.0,1,1.0,1
2215,max_ml,30,60,2,3,0.05,0.95,0.9101422684777388,19,1.0,1,1.0,1,1.0,1
2216,max_ml,30,60,2,3,0.05,0.95,0.9172348245363794,13,1.0,1,1.0,1,1.0,1
2217,max_ml,30,60,2,3,0.05,0.95,0.9238065519236248,21,1.0,1,1.0,1,1.0,1
2218,max_ml,30,60,2,3,0.05,0.95,0.9499907648482472,37,0.0,1,0.0,1,0.0,1
2219,max_ml,30,60,2,3,0.05,0.95,0.9316751215641108,10,1.0,1,1.0,1,1.0,1
2220,max_ml,30,60,2,3,0.05,0.95,0.9463816130728508,35,1.0,1,1.0,1,1.0,1
2221,max_ml,30,60,2,3,0.05,0.95,0.9305434983833776,12,1.0,1,1.0,1,1.0,1
2222,max_ml,30,60,2,3,0.05,0.95,0.939270432368141,20,1.0,1,1.0,1,1.0,1
2223,max_ml,30,60,2,3,0.05,0.95,0.9009862728956488,11,1.0,1,1.0,1,1.0,1
2224,max_ml,30,60,2,3,0.05,0.95,0.9268036308323188,26,0.0,0,1.0,1,1.0,1
2225,max_ml,30,60,2,3,0.05,0.95,0.9203959288973166,18,1.0,1,1.0,1,1.0,1
2226,max_ml,30,60,2,3,0.05,0.95,0.9310194347636082,20,1.0,1,1.0,1,1.0,1
2227,max_ml,30,60,2,3,0.05,0.95,0.8942349510357689,37,1.0,1,1.0,1,1.0,1
2228,max_ml,30,60,2,3,0.05,0.95,0.9284908852384844,11,1.0,1,1.0,1,1.0,1
2229,max_ml,30,60,2,3,0.05,0.95,0.940097951714302,24,1.0,1,1.0,1,1.0,1
2230,max_ml,30,60,2,3,0.05,0.95,0.9454008509934084,26,1.0,1,1.0,1,1.0,1
2231,max_ml,30,60,2,3,0.05,0.95,0.9318223145390816,41,0.0,0,0.0,0,1.0,1
2232,max_ml,30,60,2,3,0.05,0.95,0.9285997248016132,54,1.0,1,1.0,1,1.0,1
2233,max_ml,30,60,2,3,0.05,0.95,0.929239106266252,22,1.0,1,1.0,1,1.0,1
2234,max_ml,30,60,2,3,0.05,0.95,0.8368209519776071,8,1.0,1,1.0,1,1.0,1
2235,max_ml,30,60,2,3,0.05,0.95,0.9476285240652382,40,0.0,1,0.0,1,0.0,1
2236,max_ml,30,60,2,3,0.05,0.95,0.92501730192669,20,1.0,1,1.0,1,1.0,1
2237,max_ml,30,60,2,3,0.05,0.95,0.928708884033248,19,1.0,1,1.0,1,1.0,1
2238,max_ml,30,60,2,3,0.05,0.95,0.949239321104665,16,1.0,1,1.0,1,1.0,1
2239,max_ml,30,60,2,3,0.05,0.95,0.9335532454014972,12,1.0,1,1.0,1,1.0,1
2240,max_ml,30,60,2,3,0.05,0.95,0.9156137084819554,26,1.0,1,1.0,1,1.0,1
2241,max_ml,30,60,2,3,0.05,0.95,0.946067132550059,8,1.0,1,1.0,1,1.0,1
2242,max_ml,30,60,2,3,0.05,0.95,0.908312453485246,17,1.0,1,1.0,1,1.0,1
2243,max_ml,30,60,2,3,0.05,0.95,0.9132477073955032,20,1.0,1,1.0,1,1.0,1
2244,max_ml,30,60,2,3,0.05,0.95,0.9479450446892652,51,0.0,1,0.0,1,0.0,1
2245,max_ml,30,60,2,3,0.05,0.95,0.9329651468482008,36,0.0,0,1.0,1,1.0,1
2246,max_ml,30,60,2,3,0.05,0.95,0.9443643954838816,35,1.0,1,1.0,1,1.0,1
2247,max_ml,30,60,2,3,0.05,0.95,0.9489701845705206,14,1.0,1,1.0,1,1.0,1
2248,max_ml,30,60,2,3,0.05,0.95,0.9288563434405508,14,1.0,1,1.0,1,1.0,1
2249,max_ml,30,60,2,3,0.05,0.95,0.9273096571655765,40,0.0,0,1.0,1,1.0,1
2250,max_ml,30,60,2,3,0.05,0.95,0.936612057394621,48,0.0,1,0.0,1,0.0,1
2251,max_ml,30,60,2,3,0.05,0.95,0.9210507972024218,12,1.0,1,1.0,1,1.0,1
2252,max_ml,30,60,2,3,0.05,0.95,0.9468361222530852,20,1.0,1,1.0,1,1.0,1
2253,max_ml,30,60,2,3,0.05,0.95,0.9365187225145954,56,0.0,1,0.0,1,0.0,1
2254,max_ml,30,60,2,3,0.05,0.95,0.9358037875542168,31,1.0,1,1.0,1,1.0,1
2255,max_ml,30,60,2,3,0.05,0.95,0.9139186685085068,17,1.0,1,1.0,1,1.0,1
2256,max_ml,30,60,2,3,0.05,0.95,0.9401376954947636,13,1.0,1,1.0,1,1.0,1
2257,max_ml,30,60,2,3,0.05,0.95,0.9379637836464156,13,1.0,1,1.0,1,1.0,1
2258,max_ml,30,60,2,3,0.05,0.95,0.9041479927791302,15,1.0,1,1.0,1,1.0,1
2259,max_ml,30,60,2,3,0.05,0.95,0.9362482382583416,39,0.0,1,0.0,1,0.0,1
2260,max_ml,30,60,2,3,0.05,0.95,0.9493475091496018,17,1.0,1,1.0,1,1.0,1
2261,max_ml,30,60,2,3,0.05,0.95,0.851656041588238,21,1.0,1,1.0,1,1.0,1
2262,max_ml,30,60,2,3,0.05,0.95,0.8925722349009148,10,1.0,1,1.0,1,1.0,1
2263,max_ml,30,60,2,3,0.05,0.95,0.9145806931707394,62,0.0,1,0.0,1,0.0,1
2264,max_ml,30,60,2,3,0.05,0.95,0.9130610613540976,14,1.0,1,1.0,1,1.0,1
2265,max_ml,30,60,2,3,0.05,0.95,0.8659432087452169,48,1.0,1,1.0,1,1.0,1
2266,max_ml,30,60,2,3,0.05,0.95,0.9333044160300472,25,0.0,0,1.0,1,1.0,1
2267,max_ml,30,60,2,3,0.05,0.95,0.8781856019988888,8,1.0,1,1.0,1,1.0,1
2268,max_ml,30,60,2,3,0.05,0.95,0.9368261650045594,17,0.0,0,1.0,1,1.0,1
2269,max_ml,30,60,2,3,0.05,0.95,0.9369293298177556,8,1.0,1,1.0,1,1.0,1
2270,max_ml,30,60,2,3,0.05,0.95,0.8650619031275547,8,1.0,1,1.0,1,1.0,1
2271,max_ml,30,60,2,3,0.05,0.95,0.9468082205781015,30,0.0,1,0.0,1,0.0,1
2272,max_ml,30,60,2,3,0.05,0.95,0.9434178594894944,23,1.0,1,1.0,1,1.0,1
2273,max_ml,30,60,2,3,0.05,0.95,0.9448727585025696,51,0.0,0,1.0,1,1.0,1
2274,max_ml,30,60,2,3,0.05,0.95,0.9477316600688974,40,0.0,1,0.0,1,0.0,1
2275,max_ml,30,60,2,3,0.05,0.95,0.8896686511676782,10,1.0,1,1.0,1,1.0,1
2276,max_ml,30,60,2,3,0.05,0.95,0.9496261039250486,6,1.0,1,1.0,1,1.0,1
2277,max_ml,30,60,2,3,0.05,0.95,0.94540511628294,56,0.0,1,0.0,1,0.0,1
2278,max_ml,30,60,2,3,0.05,0.95,0.8935447083772968,11,1.0,1,1.0,1,1.0,1
2279,max_ml,30,60,2,3,0.05,0.95,0.9423696770459674,28,1.0,1,0.0,0,0.0,0
2280,max_ml,30,60,2,3,0.05,0.95,0.8884136066651672,17,1.0,1,1.0,1,1.0,1
2281,max_ml,30,60,2,3,0.05,0.95,0.9483396201952228,22,1.0,1,1.0,1,1.0,1
2282,max_ml,30,60,2,3,0.05,0.95,0.9457923326118526,59,0.0,1,0.0,1,0.0,1
2283,max_ml,30,60,2,3,0.05,0.95,0.9093410906386588,13,1.0,1,1.0,1,1.0,1
2284,max_ml,30,60,2,3,0.05,0.95,0.9499077113611004,15,1.0,1,1.0,1,1.0,1
2285,max_ml,30,60,2,3,0.05,0.95,0.9252939928446297,27,1.0,1,1.0,1,1.0,1
2286,max_ml,30,60,2,3,0.05,0.95,0.9498587436603172,22,1.0,1,1.0,1,1.0,1
2287,max_ml,30,60,2,3,0.05,0.95,0.8987599327578188,13,1.0,1,1.0,1,1.0,1
2288,max_ml,30,60,2,3,0.05,0.95,0.9491051183910808,23,1.0,1,1.0,1,1.0,1
2289,max_ml,30,60,2,3,0.05,0.95,0.9287116860532402,25,1.0,1,1.0,1,1.0,1
2290,max_ml,30,60,2,3,0.05,0.95,0.942893822696568,61,0.0,1,0.0,1,0.0,1
2291,max_ml,30,60,2,3,0.05,0.95,0.8738150985798686,8,1.0,1,1.0,1,1.0,1
2292,max_ml,30,60,2,3,0.05,0.95,0.8781150149485796,25,0.0,0,1.0,1,1.0,1
2293,max_ml,30,60,2,3,0.05,0.95,0.9279581651555346,10,1.0,1,1.0,1,1.0,1
2294,max_ml,30,60,2,3,0.05,0.95,0.9451015179784864,28,1.0,1,1.0,1,1.0,1
2295,max_ml,30,60,2,3,0.05,0.95,0.949386778998538,50,0.0,1,0.0,1,0.0,1
2296,max_ml,30,60,2,3,0.05,0.95,0.947682020984061,12,1.0,1,1.0,1,1.0,1
2297,max_ml,30,60,2,3,0.05,0.95,0.9340518628137452,23,1.0,1,1.0,1,1.0,1
2298,max_ml,30,60,2,3,0.05,0.95,0.9045873260693124,11,1.0,1,1.0,1,1.0,1
2299,max_ml,30,60,2,3,0.05,0.95,0.9280725264981644,28,1.0,1,1.0,1,1.0,1
2300,max_ml,30,60,2,3,0.05,0.95,0.947570797429798,24,0.0,0,0.0,0,1.0,1
2301,max_ml,30,60,2,3,0.05,0.95,0.911525934934626,8,1.0,1,1.0,1,1.0,1
2302,max_ml,30,60,2,3,0.05,0.95,0.9001598663896665,23,1.0,1,1.0,1,1.0,1
2303,max_ml,30,60,2,3,0.05,0.95,0.928022898023056,11,1.0,1,1.0,1,1.0,1
2304,max_ml,30,60,2,3,0.05,0.95,0.9030025960407388,15,1.0,1,1.0,1,1.0,1
2305,max_ml,30,60,2,3,0.05,0.95,0.8962352805375661,20,1.0,1,1.0,1,1.0,1
2306,max_ml,30,60,2,3,0.05,0.95,0.948982414903636,18,1.0,1,1.0,1,1.0,1
2307,max_ml,30,60,2,3,0.05,0.95,0.9449926422027166,63,1.0,1,0.0,0,1.0,1
2308,max_ml,30,60,2,3,0.05,0.95,0.9083822936422004,12,1.0,1,1.0,1,1.0,1
2309,max_ml,30,60,2,3,0.05,0.95,0.9422902694878604,19,1.0,1,1.0,1,1.0,1
2310,max_ml,30,60,2,3,0.05,0.95,0.8900682766215453,10,1.0,1,1.0,1,1.0,1
2311,max_ml,30,60,2,3,0.05,0.95,0.9323852224105424,21,1.0,1,1.0,1,1.0,1
2312,max_ml,30,60,2,3,0.05,0.95,0.9137655694916134,11,1.0,1,1.0,1,1.0,1
2313,max_ml,30,60,2,3,0.05,0.95,0.9156928006786014,8,1.0,1,1.0,1,1.0,1
2314,max_ml,30,60,2,3,0.05,0.95,0.938694034899386,42,0.0,0,0.0,0,1.0,1
2315,max_ml,30,60,2,3,0.05,0.95,0.9459640920117662,15,1.0,1,1.0,1,1.0,1
2316,max_ml,30,60,2,3,0.05,0.95,0.9436573419500388,18,1.0,1,1.0,1,1.0,1
2317,max_ml,30,60,2,3,0.05,0.95,0.9421937671099164,17,1.0,1,1.0,1,1.0,1
2318,max_ml,30,60,2,3,0.05,0.95,0.929581850732948,17,1.0,1,1.0,1,0.0,0
2319,max_ml,30,60,2,3,0.05,0.95,0.8871746422474577,9,1.0,1,1.0,1,1.0,1
2320,max_ml,30,60,2,3,0.05,0.95,0.9478154232542886,32,1.0,1,1.0,1,1.0,1
2321,max_ml,30,60,2,3,0.05,0.95,0.9320896909833688,7,1.0,1,1.0,1,1.0,1
2322,max_ml,30,60,2,3,0.05,0.95,0.9171031472476872,14,1.0,1,1.0,1,1.0,1
2323,max_ml,30,60,2,3,0.05,0.95,0.9392646817503252,18,1.0,1,1.0,1,1.0,1
2324,max_ml,30,60,2,3,0.05,0.95,0.942525701265472,19,1.0,1,1.0,1,1.0,1
2325,max_ml,30,60,2,3,0.05,0.95,0.9472903787253852,33,0.0,0,0.0,0,1.0,1
2326,max_ml,30,60,2,3,0.05,0.95,0.930397847211598,18,1.0,1,1.0,1,1.0,1
2327,max_ml,30,60,2,3,0.05,0.95,0.918128516806904,12,1.0,1,1.0,1,1.0,1
2328,max_ml,30,60,2,3,0.05,0.95,0.92648431497421,15,1.0,1,1.0,1,1.0,1
2329,max_ml,30,60,2,3,0.05,0.95,0.8913516322215738,9,1.0,1,1.0,1,1.0,1
2330,max_ml,30,60,2,3,0.05,0.95,0.9222381264013696,29,0.0,1,0.0,1,0.0,1
2331,max_ml,30,60,2,3,0.05,0.95,0.946705817695735,54,0.0,0,0.0,0,1.0,1
2332,max_ml,30,60,2,3,0.05,0.95,0.9354027298253232,24,1.0,1,1.0,1,1.0,1
2333,max_ml,30,60,2,3,0.05,0.95,0.9440426451016554,39,0.0,1,0.0,1,0.0,1
2334,max_ml,30,60,2,3,0.05,0.95,0.9237805743059028,14,1.0,1,1.0,1,1.0,1
2335,max_ml,30,60,2,3,0.05,0.95,0.9315660122655278,19,1.0,1,1.0,1,1.0,1
2336,max_ml,30,60,2,3,0.05,0.95,0.9376258409334072,58,0.0,1,0.0,1,0.0,1
2337,max_ml,30,60,2,3,0.05,0.95,0.938057824278103,22,0.0,0,1.0,1,1.0,1
2338,max_ml,30,60,2,3,0.05,0.95,0.925078540562442,30,1.0,1,1.0,1,1.0,1
2339,max_ml,30,60,2,3,0.05,0.95,0.9158514783480544,30,0.0,0,1.0,1,1.0,1
2340,max_ml,30,60,2,3,0.05,0.95,0.9460058767540824,19,1.0,1,1.0,1,1.0,1
2341,max_ml,30,60,2,3,0.05,0.95,0.9458421537423914,22,0.0,0,1.0,1,1.0,1
2342,max_ml,30,60,2,3,0.05,0.95,0.9260793055447788,25,1.0,1,1.0,1,1.0,1
2343,max_ml,30,60,2,3,0.05,0.95,0.9431036520069204,35,1.0,1,1.0,1,1.0,1
2344,max_ml,30,60,2,3,0.05,0.95,0.937465021551836,16,1.0,1,1.0,1,1.0,1
2345,max_ml,30,60,2,3,0.05,0.95,0.9376618898413116,10,1.0,1,1.0,1,1.0,1
2346,max_ml,30,60,2,3,0.05,0.95,0.9438736738056852,28,0.0,0,1.0,1,0.0,0
2347,max_ml,30,60,2,3,0.05,0.95,0.9321852979814572,24,1.0,1,1.0,1,1.0,1
2348,max_ml,30,60,2,3,0.05,0.95,0.9339142255574164,12,1.0,1,1.0,1,1.0,1
2349,max_ml,30,60,2,3,0.05,0.95,0.9476514261236196,36,1.0,1,1.0,1,1.0,1
2350,max_ml,30,60,2,3,0.05,0.95,0.9435320389905676,24,1.0,1,1.0,1,1.0,1
2351,max_ml,30,60,2,3,0.05,0.95,0.9464775794998505,15,1.0,1,1.0,1,1.0,1
2352,max_ml,30,60,2,3,0.05,0.95,0.9399116418900404,26,0.0,0,0.0,0,1.0,1
2353,max_ml,30,60,2,3,0.05,0.95,0.9129459758804398,10,1.0,1,1.0,1,1.0,1
2354,max_ml,30,60,2,3,0.05,0.95,0.9495773776040444,61,1.0,1,1.0,1,1.0,1
2355,max_ml,30,60,2,3,0.05,0.95,0.9297519230067994,36,0.0,1,0.0,1,0.0,1
2356,max_ml,30,60,2,3,0.05,0.95,0.9485719516889072,29,0.0,0,1.0,1,1.0,1
2357,max_ml,30,60,2,3,0.05,0.95,0.9008375422988194,13,1.0,1,1.0,1,1.0,1
2358,max_ml,30,60,2,3,0.05,0.95,0.8992566291403228,10,1.0,1,1.0,1,1.0,1
2359,max_ml,30,60,2,3,0.05,0.95,0.8638671823544899,10,1.0,1,1.0,1,1.0,1
2360,max_ml,30,60,2,3,0.05,0.95,0.9463960641303938,18,1.0,1,1.0,1,1.0,1
2361,max_ml,30,60,2,3,0.05,0.95,0.93710867261792,27,0.0,0,1.0,1,0.0,0
2362,max_ml,30,60,2,3,0.05,0.95,0.9238955410703528,20,1.0,1,1.0,1,1.0,1
2363,max_ml,30,60,2,3,0.05,0.95,0.9378486401365006,15,1.0,1,1.0,1,1.0,1
2364,max_ml,30,60,2,3,0.05,0.95,0.905627072492693,8,1.0,1,1.0,1,1.0,1
2365,max_ml,30,60,2,3,0.05,0.95,0.921365123219932,48,0.0,1,0.0,1,0.0,1
2366,max_ml,30,60,2,3,0.05,0.95,0.9217790037001924,24,0.0,0,1.0,1,1.0,1
2367,max_ml,30,60,2,3,0.05,0.95,0.9375780910106876,43,0.0,1,0.0,1,0.0,1
2368,max_ml,30,60,2,3,0.05,0.95,0.9442186644784544,23,1.0,1,1.0,1,1.0,1
2369,max_ml,30,60,2,3,0.05,0.95,0.9002629546042247,29,1.0,1,1.0,1,1.0,1
2370,max_ml,30,60,2,3,0.05,0.95,0.8474514706039554,11,1.0,1,1.0,1,1.0,1
2371,max_ml,30,60,2,3,0.05,0.95,0.8921017805039493,20,1.0,1,1.0,1,1.0,1
2372,max_ml,30,60,2,3,0.05,0.95,0.8518286879976228,11,1.0,1,1.0,1,1.0,1
2373,max_ml,30,60,2,3,0.05,0.95,0.9436157887995557,15,1.0,1,1.0,1,1.0,1
2374,max_ml,30,60,2,3,0.05,0.95,0.9421313891741444,20,1.0,1,1.0,1,1.0,1
2375,max_ml,30,60,2,3,0.05,0.95,0.9296049627388636,35,1.0,1,1.0,1,1.0,1
2376,max_ml,30,60,2,3,0.05,0.95,0.9371293191768078,22,1.0,1,1.0,1,1.0,1
2377,max_ml,30,60,2,3,0.05,0.95,0.8917258731627311,9,1.0,1,1.0,1,1.0,1
2378,max_ml,30,60,2,3,0.05,0.95,0.9390923302950004,17,1.0,1,1.0,1,1.0,1
2379,max_ml,30,60,2,3,0.05,0.95,0.8678684138540469,9,1.0,1,1.0,1,1.0,1
2380,max_ml,30,60,2,3,0.05,0.95,0.932592103232901,22,1.0,1,1.0,1,1.0,1
2381,max_ml,30,60,2,3,0.05,0.95,0.9461804617545664,12,1.0,1,1.0,1,1.0,1
2382,max_ml,30,60,2,3,0.05,0.95,0.908684354700479,15,1.0,1,1.0,1,1.0,1
2383,max_ml,30,60,2,3,0.05,0.95,0.9490489947971408,26,1.0,1,1.0,1,1.0,1
2384,max_ml,30,60,2,3,0.05,0.95,0.9025739803096234,8,1.0,1,1.0,1,1.0,1
2385,max_ml,30,60,2,3,0.05,0.95,0.9164249834048118,12,1.0,1,1.0,1,1.0,1
2386,max_ml,30,60,2,3,0.05,0.95,0.935282856751854,12,1.0,1,1.0,1,1.0,1
2387,max_ml,30,60,2,3,0.05,0.95,0.8945267160605325,21,1.0,1,1.0,1,1.0,1
2388,max_ml,30,60,2,3,0.05,0.95,0.8784849278750071,20,1.0,1,1.0,1,1.0,1
2389,max_ml,30,60,2,3,0.05,0.95,0.9302486847160082,28,1.0,1,1.0,1,1.0,1
2390,max_ml,30,60,2,3,0.05,0.95,0.9302268417221068,18,1.0,1,1.0,1,1.0,1
2391,max_ml,30,60,2,3,0.05,0.95,0.9397563706757776,36,0.0,1,0.0,1,0.0,1
2392,max_ml,30,60,2,3,0.05,0.95,0.9129381879246088,56,0.0,0,1.0,1,1.0,1
2393,max_ml,30,60,2,3,0.05,0.95,0.9414363408709968,25,0.0,0,1.0,1,1.0,1
2394,max_ml,30,60,2,3,0.05,0.95,0.9255787137159956,18,1.0,1,1.0,1,1.0,1
2395,max_ml,30,60,2,3,0.05,0.95,0.90044652321387,15,1.0,1,1.0,1,1.0,1
2396,max_ml,30,60,2,3,0.05,0.95,0.9110425685554966,69,0.0,1,0.0,1,0.0,1
2397,max_ml,30,60,2,3,0.05,0.95,0.9384914463634076,32,0.0,1,0.0,1,0.0,1
2398,max_ml,30,60,2,3,0.05,0.95,0.8900452761392664,10,1.0,1,1.0,1,1.0,1
2399,max_ml,30,60,2,3,0.05,0.95,0.9385844771158788,30,0.0,1,0.0,1,0.0,1
2400,max_ml,30,60,2,3,0.05,0.95,0.9404815876546662,17,1.0,1,1.0,1,1.0,1
2401,max_ml,30,60,2,3,0.05,0.95,0.9073063193502346,13,1.0,1,1.0,1,1.0,1
2402,max_ml,30,60,2,3,0.05,0.95,0.9435423971010816,10,1.0,1,1.0,1,1.0,1
2403,max_ml,30,60,2,3,0.05,0.95,0.9285589173417224,27,1.0,1,1.0,1,1.0,1
2404,max_ml,30,60,2,3,0.05,0.95,0.9054743112312664,16,1.0,1,1.0,1,1.0,1
2405,max_ml,30,60,2,3,0.05,0.95,0.9320832941845678,22,1.0,1,1.0,1,1.0,1
2406,max_ml,30,60,2,3,0.05,0.95,0.8982944832363849,11,1.0,1,1.0,1,1.0,1
2407,max_ml,30,60,2,3,0.05,0.95,0.9459328032638518,15,1.0,1,1.0,1,1.0,1
2408,max_ml,30,60,2,3,0.05,0.95,0.9405384929397808,22,1.0,1,1.0,1,1.0,1
2409,max_ml,30,60,2,3,0.05,0.95,0.9102058847024136,21,1.0,1,1.0,1,1.0,1
2410,max_ml,30,60,2,3,0.05,0.95,0.8764945295468842,8,1.0,1,1.0,1,1.0,1
2411,max_ml,30,60,2,3,0.05,0.95,0.9431102124987414,6,1.0,1,1.0,1,1.0,1
2412,max_ml,30,60,2,3,0.05,0.95,0.913884738809582,19,1.0,1,1.0,1,1.0,1
2413,max_ml,30,60,2,3,0.05,0.95,0.9344865328851282,9,1.0,1,1.0,1,1.0,1
2414,max_ml,30,60,2,3,0.05,0.95,0.93882453469596,6,1.0,1,1.0,1,1.0,1
2415,max_ml,30,60,2,3,0.05,0.95,0.8958085240478775,23,1.0,1,1.0,1,1.0,1
2416,max_ml,30,60,2,3,0.05,0.95,0.9441102526915238,22,0.0,1,0.0,1,0.0,1
2417,max_ml,30,60,2,3,0.05,0.95,0.8865731608053652,12,1.0,1,1.0,1,1.0,1
2418,max_ml,30,60,2,3,0.05,0.95,0.9272293489671142,13,1.0,1,1.0,1,1.0,1
2419,max_ml,30,60,2,3,0.05,0.95,0.931085963021119,21,1.0,1,1.0,1,1.0,1
2420,max_ml,30,60,2,3,0.05,0.95,0.9264183627114356,9,1.0,1,1.0,1,1.0,1
2421,max_ml,30,60,2,3,0.05,0.95,0.9444421307850228,17,1.0,1,1.0,1,1.0,1
2422,max_ml,30,60,2,3,0.05,0.95,0.9365248029489014,40,1.0,1,1.0,1,1.0,1
2423,max_ml,30,60,2,3,0.05,0.95,0.9455910640337404,56,0.0,0,1.0,1,1.0,1
2424,max_ml,30,60,2,3,0.05,0.95,0.9382404052206832,18,1.0,1,1.0,1,1.0,1
2425,max_ml,30,60,2,3,0.05,0.95,0.8998529559579893,22,1.0,1,1.0,1,1.0,1
2426,max_ml,30,60,2,3,0.05,0.95,0.918268129937547,23,1.0,1,1.0,1,1.0,1
2427,max_ml,30,60,2,3,0.05,0.95,0.9278523122939756,15,1.0,1,1.0,1,1.0,1
2428,max_ml,30,60,2,3,0.05,0.95,0.9270432631157915,16,1.0,1,1.0,1,1.0,1
2429,max_ml,30,60,2,3,0.05,0.95,0.93506699134895,18,1.0,1,1.0,1,1.0,1
2430,max_ml,30,60,2,3,0.05,0.95,0.9323947150601466,9,1.0,1,1.0,1,1.0,1
2431,max_ml,30,60,2,3,0.05,0.95,0.9388755395568048,29,1.0,1,1.0,1,1.0,1
2432,max_ml,30,60,2,3,0.05,0.95,0.9255686460311277,14,1.0,1,1.0,1,1.0,1
2433,max_ml,30,60,2,3,0.05,0.95,0.9224943422157964,10,1.0,1,1.0,1,1.0,1
2434,max_ml,30,60,2,3,0.05,0.95,0.8801704617393691,8,1.0,1,1.0,1,1.0,1
2435,max_ml,30,60,2,3,0.05,0.95,0.845242109456535,9,1.0,1,1.0,1,1.0,1
2436,max_ml,30,60,2,3,0.05,0.95,0.932117333667929,16,1.0,1,1.0,1,1.0,1
2437,max_ml,30,60,2,3,0.05,0.95,0.8453329759626828,54,1.0,1,1.0,1,1.0,1
2438,max_ml,30,60,2,3,0.05,0.95,0.937210485170061,18,1.0,1,1.0,1,1.0,1
2439,max_ml,30,60,2,3,0.05,0.95,0.9393550486792508,26,0.0,0,1.0,1,1.0,1
2440,max_ml,30,60,2,3,0.05,0.95,0.946474474405535,49,0.0,1,0.0,1,0.0,1
2441,max_ml,30,60,2,3,0.05,0.95,0.9429088296199264,23,1.0,1,1.0,1,1.0,1
2442,max_ml,30,60,2,3,0.05,0.95,0.9497507816499356,17,1.0,1,1.0,1,1.0,1
2443,max_ml,30,60,2,3,0.05,0.95,0.9381320446956743,12,1.0,1,1.0,1,1.0,1
2444,max_ml,30,60,2,3,0.05,0.95,0.9430834977893888,48,0.0,1,0.0,1,0.0,1
2445,max_ml,30,60,2,3,0.05,0.95,0.8919645726071062,24,1.0,1,1.0,1,1.0,1
2446,max_ml,30,60,2,3,0.05,0.95,0.949457217837056,16,1.0,1,1.0,1,1.0,1
2447,max_ml,30,60,2,3,0.05,0.95,0.8983463286271602,8,1.0,1,1.0,1,1.0,1
2448,max_ml,30,60,2,3,0.05,0.95,0.9470700767285236,19,1.0,1,1.0,1,1.0,1
2449,max_ml,30,60,2,3,0.05,0.95,0.9409630468719152,31,0.0,0,1.0,1,0.0,0
2450,max_ml,30,60,2,3,0.05,0.95,0.9468925789238488,28,0.0,0,0.0,0,1.0,1
2451,max_ml,30,60,2,3,0.05,0.95,0.9402692130122609,32,1.0,1,1.0,1,1.0,1
2452,max_ml,30,60,2,3,0.05,0.95,0.9432852766102602,13,1.0,1,1.0,1,1.0,1
2453,max_ml,30,60,2,3,0.05,0.95,0.8952502180307094,25,1.0,1,1.0,1,1.0,1
2454,max_ml,30,60,2,3,0.05,0.95,0.943237715495966,54,0.0,0,0.0,0,1.0,1
2455,max_ml,30,60,2,3,0.05,0.95,0.9475048773632034,36,0.0,1,0.0,1,0.0,1
2456,max_ml,30,60,2,3,0.05,0.95,0.9494535155643372,11,1.0,1,1.0,1,1.0,1
2457,max_ml,30,60,2,3,0.05,0.95,0.9309606541036796,22,1.0,1,1.0,1,1.0,1
2458,max_ml,30,60,2,3,0.05,0.95,0.9145882685698716,9,1.0,1,1.0,1,1.0,1
2459,max_ml,30,60,2,3,0.05,0.95,0.8423978993831865,10,1.0,1,1.0,1,1.0,1
2460,max_ml,30,60,2,3,0.05,0.95,0.9342325712840344,27,1.0,1,1.0,1,1.0,1
2461,max_ml,30,60,2,3,0.05,0.95,0.9193506926336232,28,0.0,0,1.0,1,1.0,1
2462,max_ml,30,60,2,3,0.05,0.95,0.9299707886043967,33,0.0,0,0.0,0,1.0,1
2463,max_ml,30,60,2,3,0.05,0.95,0.9322934299744668,28,1.0,1,1.0,1,1.0,1
2464,max_ml,30,60,2,3,0.05,0.95,0.947953333462642,9,1.0,1,1.0,1,1.0,1
2465,max_ml,30,60,2,3,0.05,0.95,0.9471679527046116,24,0.0,0,1.0,1,1.0,1
2466,max_ml,30,60,2,3,0.05,0.95,0.833966649403243,11,1.0,1,1.0,1,1.0,1
2467,max_ml,30,60,2,3,0.05,0.95,0.9454614329773018,21,1.0,1,1.0,1,1.0,1
2468,max_ml,30,60,2,3,0.05,0.95,0.9238944302633478,34,0.0,0,1.0,1,1.0,1
2469,max_ml,30,60,2,3,0.05,0.95,0.9285470132351404,13,1.0,1,1.0,1,1.0,1
2470,max_ml,30,60,2,3,0.05,0.95,0.8986686449050351,18,1.0,1,1.0,1,1.0,1
2471,max_ml,30,60,2,3,0.05,0.95,0.9143288028739432,25,1.0,1,1.0,1,1.0,1
2472,max_ml,30,60,2,3,0.05,0.95,0.9193176561803234,25,1.0,1,1.0,1,1.0,1
2473,max_ml,30,60,2,3,0.05,0.95,0.9287886069279576,19,1.0,1,1.0,1,1.0,1
2474,max_ml,30,60,2,3,0.05,0.95,0.9361178741093764,23,1.0,1,1.0,1,1.0,1
2475,max_ml,30,60,2,3,0.05,0.95,0.934632935644735,10,1.0,1,1.0,1,1.0,1
2476,max_ml,30,60,2,3,0.05,0.95,0.8816010239127371,17,1.0,1,1.0,1,1.0,1
2477,max_ml,30,60,2,3,0.05,0.95,0.9361366537155384,13,1.0,1,1.0,1,1.0,1
2478,max_ml,30,60,2,3,0.05,0.95,0.9403396889074136,35,0.0,0,1.0,1,1.0,1
2479,max_ml,30,60,2,3,0.05,0.95,0.9450439081336952,24,0.0,0,1.0,1,1.0,1
2480,max_ml,30,60,2,3,0.05,0.95,0.9460579942987416,14,1.0,1,1.0,1,1.0,1
2481,max_ml,30,60,2,3,0.05,0.95,0.936154747907126,23,1.0,1,1.0,1,1.0,1
2482,max_ml,30,60,2,3,0.05,0.95,0.9418515372203352,37,1.0,1,1.0,1,1.0,1
2483,max_ml,30,60,2,3,0.05,0.95,0.9376866367642462,20,1.0,1,1.0,1,1.0,1
2484,max_ml,30,60,2,3,0.05,0.95,0.8891883047365219,6,1.0,1,1.0,1,1.0,1
2485,max_ml,30,60,2,3,0.05,0.95,0.9319121996460716,47,0.0,1,0.0,1,0.0,1
2486,max_ml,30,60,2,3,0.05,0.95,0.897295259066137,15,1.0,1,1.0,1,1.0,1
2487,max_ml,30,60,2,3,0.05,0.95,0.930950494393128,10,1.0,1,1.0,1,1.0,1
2488,max_ml,30,60,2,3,0.05,0.95,0.7816794948055285,7,1.0,1,1.0,1,1.0,1
2489,max_ml,30,60,2,3,0.05,0.95,0.8769996941181452,23,1.0,1,1.0,1,1.0,1
2490,max_ml,30,60,2,3,0.05,0.95,0.9366693031731718,23,1.0,1,1.0,1,1.0,1
2491,max_ml,30,60,2,3,0.05,0.95,0.920237494162346,13,1.0,1,1.0,1,1.0,1
2492,max_ml,30,60,2,3,0.05,0.95,0.9230161387144348,20,1.0,1,1.0,1,1.0,1
2493,max_ml,30,60,2,3,0.05,0.95,0.9304689025948122,18,1.0,1,1.0,1,1.0,1
2494,max_ml,30,60,2,3,0.05,0.95,0.9102235679920604,17,1.0,1,1.0,1,1.0,1
2495,max_ml,30,60,2,3,0.05,0.95,0.9354886981952026,62,0.0,0,1.0,1,0.0,0
2496,max_ml,30,60,2,3,0.05,0.95,0.8606313181871355,17,1.0,1,1.0,1,1.0,1
2497,max_ml,30,60,2,3,0.05,0.95,0.8645802713745052,8,1.0,1,1.0,1,1.0,1
2498,max_ml,30,60,2,3,0.05,0.95,0.925286759879428,22,0.0,0,1.0,1,0.0,0
2499,max_ml,30,60,2,3,0.05,0.95,0.934396715607933,26,0.0,0,1.0,1,1.0,1
2500,max_ml,30,60,2,3,0.05,0.95,0.939478500143756,20,0.0,0,0.0,0,1.0,1
2501,max_ml,30,60,2,3,0.05,0.95,0.905651125382478,12,1.0,1,1.0,1,1.0,1
2502,max_ml,30,60,2,3,0.05,0.95,0.87373653291458,8,1.0,1,1.0,1,1.0,1
2503,max_ml,30,60,2,3,0.05,0.95,0.899928638772267,7,1.0,1,1.0,1,1.0,1
2504,max_ml,30,60,2,3,0.05,0.95,0.916910513865896,12,1.0,1,1.0,1,1.0,1
2505,max_ml,30,60,2,3,0.05,0.95,0.9209313228400964,31,1.0,1,1.0,1,1.0,1
2506,max_ml,30,60,2,3,0.05,0.95,0.9472324553014544,59,0.0,0,1.0,1,0.0,0
2507,max_ml,30,60,2,3,0.05,0.95,0.9233146712563854,31,0.0,1,0.0,1,0.0,1
2508,max_ml,30,60,2,3,0.05,0.95,0.7832472655441951,30,1.0,1,1.0,1,1.0,1
2509,max_ml,30,60,2,3,0.05,0.95,0.944937177788233,58,0.0,1,0.0,1,0.0,1
2510,max_ml,30,60,2,3,0.05,0.95,0.8627488308513944,8,1.0,1,1.0,1,1.0,1
2511,max_ml,30,60,2,3,0.05,0.95,0.908976947984726,17,1.0,1,1.0,1,1.0,1
2512,max_ml,30,60,2,3,0.05,0.95,0.9140793236138796,17,1.0,1,1.0,1,1.0,1
2513,max_ml,30,60,2,3,0.05,0.95,0.9467550669035244,73,0.0,1,0.0,1,0.0,1
2514,max_ml,30,60,2,3,0.05,0.95,0.941103562204921,31,1.0,1,1.0,1,1.0,1
2515,max_ml,30,60,2,3,0.05,0.95,0.9320725560538268,65,1.0,1,1.0,1,1.0,1
2516,max_ml,30,60,2,3,0.05,0.95,0.8960928529653672,20,1.0,1,1.0,1,1.0,1
2517,max_ml,30,60,2,3,0.05,0.95,0.9279159961774912,28,0.0,0,1.0,1,0.0,0
2518,max_ml,30,60,2,3,0.05,0.95,0.85538857203914,18,1.0,1,1.0,1,1.0,1
2519,max_ml,30,60,2,3,0.05,0.95,0.9387939617187544,32,1.0,1,1.0,1,1.0,1
2520,max_ml,30,60,2,3,0.05,0.95,0.9486745447252692,17,1.0,1,1.0,1,0.0,0
2521,max_ml,30,60,2,3,0.05,0.95,0.9433342393352244,7,1.0,1,1.0,1,1.0,1
2522,max_ml,30,60,2,3,0.05,0.95,0.9379653061548904,22,1.0,1,1.0,1,1.0,1
2523,max_ml,30,60,2,3,0.05,0.95,0.9148907142919928,19,1.0,1,1.0,1,1.0,1
2524,max_ml,30,60,2,3,0.05,0.95,0.9476039041334664,68,0.0,1,0.0,1,0.0,1
2525,max_ml,30,60,2,3,0.05,0.95,0.9471139502055288,13,1.0,1,1.0,1,1.0,1
2526,max_ml,30,60,2,3,0.05,0.95,0.9232317385692326,19,1.0,1,1.0,1,1.0,1
2527,max_ml,30,60,2,3,0.05,0.95,0.9251962110268798,20,1.0,1,1.0,1,1.0,1
2528,max_ml,30,60,2,3,0.05,0.95,0.8377631736997246,16,1.0,1,1.0,1,1.0,1
2529,max_ml,30,60,2,3,0.05,0.95,0.9431074554950308,58,0.0,0,0.0,0,1.0,1
2530,max_ml,30,60,2,3,0.05,0.95,0.9497030437620568,37,0.0,0,1.0,1,1.0,1
2531,max_ml,30,60,2,3,0.05,0.95,0.9176300051728488,19,1.0,1,1.0,1,1.0,1
2532,max_ml,30,60,2,3,0.05,0.95,0.9308184999872844,18,1.0,1,1.0,1,1.0,1
2533,max_ml,30,60,2,3,0.05,0.95,0.8806833236305982,12,1.0,1,1.0,1,1.0,1
2534,max_ml,30,60,2,3,0.05,0.95,0.9396028488822972,10,1.0,1,1.0,1,1.0,1
2535,max_ml,30,60,2,3,0.05,0.95,0.9026925203166656,15,1.0,1,1.0,1,1.0,1
2536,max_ml,30,60,2,3,0.05,0.95,0.9238429521376744,24,1.0,1,1.0,1,1.0,1
2537,max_ml,30,60,2,3,0.05,0.95,0.9253529784173417,6,1.0,1,1.0,1,1.0,1
2538,max_ml,30,60,2,3,0.05,0.95,0.9354035368375676,19,1.0,1,1.0,1,0.0,0
2539,max_ml,30,60,2,3,0.05,0.95,0.915319148360644,39,0.0,0,1.0,1,1.0,1
2540,max_ml,30,60,2,3,0.05,0.95,0.9218270623159808,14,1.0,1,1.0,1,1.0,1
2541,max_ml,30,60,2,3,0.05,0.95,0.9438076270909308,16,1.0,1,1.0,1,1.0,1
2542,max_ml,30,60,2,3,0.05,0.95,0.9417238454888032,16,1.0,1,1.0,1,1.0,1
2543,max_ml,30,60,2,3,0.05,0.95,0.9374053350478638,21,1.0,1,1.0,1,0.0,0
2544,max_ml,30,60,2,3,0.05,0.95,0.9483777918149758,86,0.0,1,0.0,1,0.0,1
2545,max_ml,30,60,2,3,0.05,0.95,0.9105053487075294,15,1.0,1,1.0,1,1.0,1
2546,max_ml,30,60,2,3,0.05,0.95,0.9055863088522352,16,1.0,1,1.0,1,1.0,1
2547,max_ml,30,60,2,3,0.05,0.95,0.9231277790629764,26,0.0,0,1.0,1,1.0,1
2548,max_ml,30,60,2,3,0.05,0.95,0.929022656317301,25,0.0,0,1.0,1,1.0,1
2549,max_ml,30,60,2,3,0.05,0.95,0.8953857629321986,10,1.0,1,1.0,1,1.0,1
2550,max_ml,30,60,2,3,0.05,0.95,0.897142804344083,13,1.0,1,1.0,1,1.0,1
2551,max_ml,30,60,2,3,0.05,0.95,0.9273710571430244,16,1.0,1,1.0,1,1.0,1
2552,max_ml,30,60,2,3,0.05,0.95,0.946887191104352,55,0.0,1,0.0,1,0.0,1
2553,max_ml,30,60,2,3,0.05,0.95,0.9458986935873376,33,1.0,1,1.0,1,1.0,1
2554,max_ml,30,60,2,3,0.05,0.95,0.9279673065795068,23,1.0,1,1.0,1,1.0,1
2555,max_ml,30,60,2,3,0.05,0.95,0.9194382737533248,14,1.0,1,1.0,1,1.0,1
2556,max_ml,30,60,2,3,0.05,0.95,0.9188756329235064,27,0.0,1,0.0,1,0.0,1
2557,max_ml,30,60,2,3,0.05,0.95,0.9489003141419796,36,1.0,1,1.0,1,1.0,1
2558,max_ml,30,60,2,3,0.05,0.95,0.9180319003567606,44,0.0,0,1.0,1,1.0,1
2559,max_ml,30,60,2,3,0.05,0.95,0.9424445076006328,14,1.0,1,1.0,1,1.0,1
2560,max_ml,30,60,2,3,0.05,0.95,0.9291653421256748,49,0.0,0,1.0,1,1.0,1
2561,max_ml,30,60,2,3,0.05,0.95,0.936585855150742,13,1.0,1,1.0,1,1.0,1
2562,max_ml,30,60,2,3,0.05,0.95,0.8498748077875935,18,1.0,1,1.0,1,1.0,1
2563,max_ml,30,60,2,3,0.05,0.95,0.9265450261322162,39,0.0,0,0.0,0,1.0,1
2564,max_ml,30,60,2,3,0.05,0.95,0.9424102878301468,21,1.0,1,1.0,1,1.0,1
2565,max_ml,30,60,2,3,0.05,0.95,0.9475500051505426,17,1.0,1,1.0,1,1.0,1
2566,max_ml,30,60,2,3,0.05,0.95,0.9191447417910844,22,1.0,1,1.0,1,1.0,1
2567,max_ml,30,60,2,3,0.05,0.95,0.9383323417543876,22,0.0,1,0.0,1,0.0,1
2568,max_ml,30,60,2,3,0.05,0.95,0.9293952451147828,46,0.0,1,0.0,1,0.0,1
2569,max_ml,30,60,2,3,0.05,0.95,0.8928297682244959,19,1.0,1,1.0,1,1.0,1
2570,max_ml,30,60,2,3,0.05,0.95,0.9393201757609564,22,1.0,1,1.0,1,1.0,1
2571,max_ml,30,60,2,3,0.05,0.95,0.9251640940425592,8,1.0,1,1.0,1,1.0,1
2572,max_ml,30,60,2,3,0.05,0.95,0.9295962813251676,39,0.0,0,0.0,0,1.0,1
2573,max_ml,30,60,2,3,0.05,0.95,0.905314948465496,15,1.0,1,1.0,1,1.0,1
2574,max_ml,30,60,2,3,0.05,0.95,0.8859471351462177,29,0.0,1,0.0,1,0.0,1
2575,max_ml,30,60,2,3,0.05,0.95,0.9408740328911678,15,1.0,1,1.0,1,1.0,1
2576,max_ml,30,60,2,3,0.05,0.95,0.9488055462763546,21,1.0,1,1.0,1,1.0,1
2577,max_ml,30,60,2,3,0.05,0.95,0.933863357663412,70,0.0,1,0.0,1,0.0,1
2578,max_ml,30,60,2,3,0.05,0.95,0.928389151859223,7,1.0,1,1.0,1,1.0,1
2579,max_ml,30,60,2,3,0.05,0.95,0.9021527220845914,20,1.0,1,1.0,1,1.0,1
2580,max_ml,30,60,2,3,0.05,0.95,0.9027572899332732,27,1.0,1,1.0,1,1.0,1
2581,max_ml,30,60,2,3,0.05,0.95,0.9411418106827264,9,1.0,1,1.0,1,1.0,1
2582,max_ml,30,60,2,3,0.05,0.95,0.9493845970503924,12,1.0,1,1.0,1,1.0,1
2583,max_ml,30,60,2,3,0.05,0.95,0.9365775526880146,27,1.0,1,1.0,1,1.0,1
2584,max_ml,30,60,2,3,0.05,0.95,0.9266381227856996,35,0.0,1,0.0,1,0.0,1
2585,max_ml,30,60,2,3,0.05,0.95,0.9019482944284885,8,1.0,1,1.0,1,1.0,1
2586,max_ml,30,60,2,3,0.05,0.95,0.9407194164485488,18,1.0,1,1.0,1,1.0,1
2587,max_ml,30,60,2,3,0.05,0.95,0.931461196602384,44,0.0,0,0.0,0,1.0,1
2588,max_ml,30,60,2,3,0.05,0.95,0.9306608298848048,18,1.0,1,1.0,1,1.0,1
2589,max_ml,30,60,2,3,0.05,0.95,0.9263068081763322,16,1.0,1,1.0,1,1.0,1
2590,max_ml,30,60,2,3,0.05,0.95,0.9139199648827592,25,1.0,1,1.0,1,1.0,1
2591,max_ml,30,60,2,3,0.05,0.95,0.93983883920339,16,1.0,1,1.0,1,1.0,1
2592,max_ml,30,60,2,3,0.05,0.95,0.8941176609722554,6,1.0,1,1.0,1,1.0,1
2593,max_ml,30,60,2,3,0.05,0.95,0.9354070988246108,11,1.0,1,1.0,1,1.0,1
2594,max_ml,30,60,2,3,0.05,0.95,0.929757925863646,13,1.0,1,1.0,1,1.0,1
2595,max_ml,30,60,2,3,0.05,0.95,0.9483652979822657,29,1.0,1,1.0,1,1.0,1
2596,max_ml,30,60,2,3,0.05,0.95,0.942959456105382,11,1.0,1,1.0,1,1.0,1
2597,max_ml,30,60,2,3,0.05,0.95,0.945683593813514,28,1.0,1,1.0,1,1.0,1
2598,max_ml,30,60,2,3,0.05,0.95,0.944046907525325,28,1.0,1,1.0,1,1.0,1
2599,max_ml,30,60,2,3,0.05,0.95,0.9013278077817772,18,1.0,1,1.0,1,1.0,1
2600,max_ml,30,60,2,3,0.05,0.95,0.9455420695613682,40,0.0,0,0.0,0,1.0,1
2601,max_ml,30,60,2,3,0.05,0.95,0.9446781305073432,15,1.0,1,1.0,1,1.0,1
2602,max_ml,30,60,2,3,0.05,0.95,0.947723508373118,28,1.0,1,1.0,1,1.0,1
2603,max_ml,30,60,2,3,0.05,0.95,0.9298048644218136,12,1.0,1,1.0,1,1.0,1
2604,max_ml,30,60,2,3,0.05,0.95,0.9412508286063278,28,1.0,1,1.0,1,1.0,1
2605,max_ml,30,60,2,3,0.05,0.95,0.9349218217696054,21,1.0,1,1.0,1,1.0,1
2606,max_ml,30,60,2,3,0.05,0.95,0.9463598307096288,11,1.0,1,1.0,1,1.0,1
2607,max_ml,30,60,2,3,0.05,0.95,0.9497274492242058,17,1.0,1,1.0,1,0.0,0
2608,max_ml,30,60,2,3,0.05,0.95,0.9188920868424,7,1.0,1,1.0,1,1.0,1
2609,max_ml,30,60,2,3,0.05,0.95,0.9176329655823888,12,1.0,1,1.0,1,1.0,1
2610,max_ml,30,60,2,3,0.05,0.95,0.8978573177746964,9,1.0,1,1.0,1,1.0,1
2611,max_ml,30,60,2,3,0.05,0.95,0.9465684042829748,31,0.0,1,0.0,1,0.0,1
2612,max_ml,30,60,2,3,0.05,0.95,0.8789846106499275,10,1.0,1,1.0,1,1.0,1
2613,max_ml,30,60,2,3,0.05,0.95,0.9423660915875798,20,1.0,1,1.0,1,1.0,1
2614,max_ml,30,60,2,3,0.05,0.95,0.7818974943647222,10,1.0,1,1.0,1,1.0,1
2615,max_ml,30,60,2,3,0.05,0.95,0.9434924094654428,64,0.0,1,0.0,1,0.0,1
2616,max_ml,30,60,2,3,0.05,0.95,0.8952728843849646,8,1.0,1,1.0,1,1.0,1
2617,max_ml,30,60,2,3,0.05,0.95,0.9356740932467684,10,1.0,1,1.0,1,1.0,1
2618,max_ml,30,60,2,3,0.05,0.95,0.9321281195267984,55,0.0,1,0.0,1,0.0,1
2619,max_ml,30,60,2,3,0.05,0.95,0.9497288628716856,8,1.0,1,1.0,1,1.0,1
2620,max_ml,30,60,2,3,0.05,0.95,0.9360043425149376,15,1.0,1,1.0,1,1.0,1
2621,max_ml,30,60,2,3,0.05,0.95,0.9274218964034616,42,0.0,0,1.0,1,1.0,1
2622,max_ml,30,60,2,3,0.05,0.95,0.8244979699757369,9,1.0,1,1.0,1,1.0,1
2623,max_ml,30,60,2,3,0.05,0.95,0.8972808163861385,19,1.0,1,1.0,1,1.0,1
2624,max_ml,30,60,2,3,0.05,0.95,0.927950504919573,18,1.0,1,1.0,1,1.0,1
2625,max_ml,30,60,2,3,0.05,0.95,0.8984325863992139,12,1.0,1,1.0,1,1.0,1
2626,max_ml,30,60,2,3,0.05,0.95,0.9295364524396736,21,1.0,1,1.0,1,1.0,1
2627,max_ml,30,60,2,3,0.05,0.95,0.9006737052264686,13,1.0,1,1.0,1,1.0,1
2628,max_ml,30,60,2,3,0.05,0.95,0.8930043569140161,6,1.0,1,1.0,1,1.0,1
2629,max_ml,30,60,2,3,0.05,0.95,0.9276346028981732,36,0.0,0,1.0,1,1.0,1
2630,max_ml,30,60,2,3,0.05,0.95,0.9362441227802896,14,1.0,1,1.0,1,1.0,1
2631,max_ml,30,60,2,3,0.05,0.95,0.9098559077597296,18,1.0,1,1.0,1,1.0,1
2632,max_ml,30,60,2,3,0.05,0.95,0.8802566393976232,11,1.0,1,1.0,1,1.0,1
2633,max_ml,30,60,2,3,0.05,0.95,0.9363364279611412,11,1.0,1,1.0,1,1.0,1
2634,max_ml,30,60,2,3,0.05,0.95,0.8620629593838228,9,1.0,1,1.0,1,1.0,1
2635,max_ml,30,60,2,3,0.05,0.95,0.8855553684127637,28,1.0,1,1.0,1,1.0,1
2636,max_ml,30,60,2,3,0.05,0.95,0.9334564675096564,37,0.0,0,1.0,1,1.0,1
2637,max_ml,30,60,2,3,0.05,0.95,0.8935416439664572,29,1.0,1,1.0,1,1.0,1
2638,max_ml,30,60,2,3,0.05,0.95,0.9499822399612844,43,0.0,1,0.0,1,0.0,1
2639,max_ml,30,60,2,3,0.05,0.95,0.941947101451121,62,0.0,1,0.0,1,0.0,1
2640,max_ml,30,60,2,3,0.05,0.95,0.9167436336979624,34,1.0,1,1.0,1,1.0,1
2641,max_ml,30,60,2,3,0.05,0.95,0.9372148701108144,5,1.0,1,1.0,1,1.0,1
2642,max_ml,30,60,2,3,0.05,0.95,0.939982821879461,30,1.0,1,1.0,1,1.0,1
2643,max_ml,30,60,2,3,0.05,0.95,0.9231273497120086,18,1.0,1,1.0,1,1.0,1
2644,max_ml,30,60,2,3,0.05,0.95,0.8784221360650336,22,1.0,1,1.0,1,1.0,1
2645,max_ml,30,60,2,3,0.05,0.95,0.8672720549097215,27,1.0,1,1.0,1,1.0,1
2646,max_ml,30,60,2,3,0.05,0.95,0.901738784633942,14,1.0,1,1.0,1,1.0,1
2647,max_ml,30,60,2,3,0.05,0.95,0.8711966818530074,7,1.0,1,1.0,1,1.0,1
2648,max_ml,30,60,2,3,0.05,0.95,0.948543319254321,10,1.0,1,1.0,1,1.0,1
2649,max_ml,30,60,2,3,0.05,0.95,0.9130078304395736,16,1.0,1,1.0,1,1.0,1
2650,max_ml,30,60,2,3,0.05,0.95,0.9074477099152044,12,1.0,1,1.0,1,1.0,1
2651,max_ml,30,60,2,3,0.05,0.95,0.889054783132362,21,1.0,1,1.0,1,1.0,1
2652,max_ml,30,60,2,3,0.05,0.95,0.9016667637029424,14,1.0,1,1.0,1,1.0,1
2653,max_ml,30,60,2,3,0.05,0.95,0.9039071078704692,12,1.0,1,1.0,1,1.0,1
2654,max_ml,30,60,2,3,0.05,0.95,0.9126449517146004,29,1.0,1,1.0,1,1.0,1
2655,max_ml,30,60,2,3,0.05,0.95,0.7941005481977172,8,1.0,1,1.0,1,1.0,1
2656,max_ml,30,60,2,3,0.05,0.95,0.9267142164128052,10,1.0,1,1.0,1,1.0,1
2657,max_ml,30,60,2,3,0.05,0.95,0.9262120662086654,13,1.0,1,1.0,1,1.0,1
2658,max_ml,30,60,2,3,0.05,0.95,0.9297526773304317,11,1.0,1,1.0,1,1.0,1
2659,max_ml,30,60,2,3,0.05,0.95,0.9435028274477292,26,0.0,1,0.0,1,0.0,1
2660,max_ml,30,60,2,3,0.05,0.95,0.8795402543787366,15,1.0,1,1.0,1,1.0,1
2661,max_ml,30,60,2,3,0.05,0.95,0.9334122708176036,19,1.0,1,1.0,1,1.0,1
2662,max_ml,30,60,2,3,0.05,0.95,0.9003842200829612,11,1.0,1,1.0,1,1.0,1
2663,max_ml,30,60,2,3,0.05,0.95,0.9361635070539104,10,1.0,1,1.0,1,1.0,1
2664,max_ml,30,60,2,3,0.05,0.95,0.8736043083806727,11,1.0,1,1.0,1,1.0,1
2665,max_ml,30,60,2,3,0.05,0.95,0.8875983260738343,8,1.0,1,1.0,1,1.0,1
2666,max_ml,30,60,2,3,0.05,0.95,0.9117257668239388,49,1.0,1,1.0,1,1.0,1
2667,max_ml,30,60,2,3,0.05,0.95,0.9307882739334328,26,1.0,1,1.0,1,1.0,1
2668,max_ml,30,60,2,3,0.05,0.95,0.8986672597897268,23,1.0,1,1.0,1,1.0,1
2669,max_ml,30,60,2,3,0.05,0.95,0.9320787124118578,21,1.0,1,1.0,1,1.0,1
2670,max_ml,30,60,2,3,0.05,0.95,0.915849733981777,21,1.0,1,1.0,1,1.0,1
2671,max_ml,30,60,2,3,0.05,0.95,0.9228385093896584,28,0.0,1,0.0,1,0.0,1
2672,max_ml,30,60,2,3,0.05,0.95,0.879800775656571,71,0.0,0,1.0,1,1.0,1
2673,max_ml,30,60,2,3,0.05,0.95,0.83883682256735,7,1.0,1,1.0,1,1.0,1
2674,max_ml,30,60,2,3,0.05,0.95,0.9014198795880968,46,0.0,1,0.0,1,0.0,1
2675,max_ml,30,60,2,3,0.05,0.95,0.9481007188148396,11,1.0,1,1.0,1,1.0,1
2676,max_ml,30,60,2,3,0.05,0.95,0.9278474290653316,15,1.0,1,1.0,1,1.0,1
2677,max_ml,30,60,2,3,0.05,0.95,0.8779955388430565,22,1.0,1,1.0,1,1.0,1
2678,max_ml,30,60,2,3,0.05,0.95,0.915950928689558,12,1.0,1,1.0,1,1.0,1
2679,max_ml,30,60,2,3,0.05,0.95,0.9392704397945,18,1.0,1,1.0,1,1.0,1
2680,max_ml,30,60,2,3,0.05,0.95,0.9279993397435012,41,0.0,0,1.0,1,1.0,1
2681,max_ml,30,60,2,3,0.05,0.95,0.9219179788451122,10,1.0,1,1.0,1,1.0,1
2682,max_ml,30,60,2,3,0.05,0.95,0.9424072811691286,22,1.0,1,1.0,1,1.0,1
2683,max_ml,30,60,2,3,0.05,0.95,0.9416873758656736,15,1.0,1,1.0,1,1.0,1
2684,max_ml,30,60,2,3,0.05,0.95,0.936422839583906,8,1.0,1,1.0,1,1.0,1
2685,max_ml,30,60,2,3,0.05,0.95,0.9219985021476228,23,0.0,0,1.0,1,0.0,0
2686,max_ml,30,60,2,3,0.05,0.95,0.9050182712145192,24,0.0,0,1.0,1,1.0,1
2687,max_ml,30,60,2,3,0.05,0.95,0.948663531263284,18,1.0,1,1.0,1,1.0,1
2688,max_ml,30,60,2,3,0.05,0.95,0.9458206197159452,28,1.0,1,1.0,1,1.0,1
2689,max_ml,30,60,2,3,0.05,0.95,0.8966820412501768,13,1.0,1,1.0,1,1.0,1
2690,max_ml,30,60,2,3,0.05,0.95,0.9293957222996644,39,0.0,1,0.0,1,0.0,1
2691,max_ml,30,60,2,3,0.05,0.95,0.9208722342660328,7,1.0,1,1.0,1,1.0,1
2692,max_ml,30,60,2,3,0.05,0.95,0.942441495926234,23,1.0,1,1.0,1,1.0,1
2693,max_ml,30,60,2,3,0.05,0.95,0.9363409346458548,19,1.0,1,1.0,1,1.0,1
2694,max_ml,30,60,2,3,0.05,0.95,0.9467557283906568,15,1.0,1,1.0,1,1.0,1
2695,max_ml,30,60,2,3,0.05,0.95,0.932893511558252,30,0.0,1,0.0,1,0.0,1
2696,max_ml,30,60,2,3,0.05,0.95,0.9495183616330684,15,1.0,1,1.0,1,1.0,1
2697,max_ml,30,60,2,3,0.05,0.95,0.8893424983623838,11,1.0,1,1.0,1,1.0,1
2698,max_ml,30,60,2,3,0.05,0.95,0.9311091087418564,9,1.0,1,1.0,1,1.0,1
2699,max_ml,30,60,2,3,0.05,0.95,0.9255769407679988,41,1.0,1,1.0,1,1.0,1
2700,max_ml,30,60,2,3,0.05,0.95,0.9330664832219834,13,1.0,1,1.0,1,1.0,1
2701,max_ml,30,60,2,3,0.05,0.95,0.9161049878087144,47,0.0,1,0.0,1,0.0,1
2702,max_ml,30,60,2,3,0.05,0.95,0.9354494384738086,13,1.0,1,1.0,1,1.0,1
2703,max_ml,30,60,2,3,0.05,0.95,0.9295585480572488,11,1.0,1,1.0,1,1.0,1
2704,max_ml,30,60,2,3,0.05,0.95,0.9428888017008152,11,1.0,1,1.0,1,1.0,1
2705,max_ml,30,60,2,3,0.05,0.95,0.927736319929318,21,1.0,1,1.0,1,1.0,1
2706,max_ml,30,60,2,3,0.05,0.95,0.9255410625686884,28,0.0,0,0.0,0,1.0,1
2707,max_ml,30,60,2,3,0.05,0.95,0.9094480404844044,8,1.0,1,1.0,1,1.0,1
2708,max_ml,30,60,2,3,0.05,0.95,0.9250898600813784,10,1.0,1,1.0,1,1.0,1
2709,max_ml,30,60,2,3,0.05,0.95,0.9303859384773384,9,1.0,1,1.0,1,1.0,1
2710,max_ml,30,60,2,3,0.05,0.95,0.9491516938112762,19,0.0,0,1.0,1,1.0,1
2711,max_ml,30,60,2,3,0.05,0.95,0.949712043797488,38,0.0,1,0.0,1,0.0,1
2712,max_ml,30,60,2,3,0.05,0.95,0.9460549450597644,20,1.0,1,1.0,1,1.0,1
2713,max_ml,30,60,2,3,0.05,0.95,0.9481714901002848,22,0.0,0,1.0,1,1.0,1
2714,max_ml,30,60,2,3,0.05,0.95,0.9410367446140612,54,0.0,1,0.0,1,0.0,1
2715,max_ml,30,60,2,3,0.05,0.95,0.9473336518382056,18,1.0,1,1.0,1,1.0,1
2716,max_ml,30,60,2,3,0.05,0.95,0.9301292819012338,28,1.0,1,1.0,1,1.0,1
2717,max_ml,30,60,2,3,0.05,0.95,0.928393590455234,40,1.0,1,1.0,1,1.0,1
2718,max_ml,30,60,2,3,0.05,0.95,0.9424145466550866,17,1.0,1,1.0,1,1.0,1
2719,max_ml,30,60,2,3,0.05,0.95,0.9445973006533442,41,0.0,0,1.0,1,1.0,1
2720,max_ml,30,60,2,3,0.05,0.95,0.9457532124414456,41,0.0,1,0.0,1,0.0,1
2721,max_ml,30,60,2,3,0.05,0.95,0.9417366063975784,12,1.0,1,1.0,1,1.0,1
2722,max_ml,30,60,2,3,0.05,0.95,0.9434771833583998,11,1.0,1,1.0,1,1.0,1
2723,max_ml,30,60,2,3,0.05,0.95,0.9485960309493442,42,1.0,1,1.0,1,1.0,1
2724,max_ml,30,60,2,3,0.05,0.95,0.925326037002326,16,1.0,1,1.0,1,1.0,1
2725,max_ml,30,60,2,3,0.05,0.95,0.9053503642076286,11,1.0,1,1.0,1,1.0,1
2726,max_ml,30,60,2,3,0.05,0.95,0.9484062977097578,30,0.0,0,1.0,1,1.0,1
2727,max_ml,30,60,2,3,0.05,0.95,0.8858230011948286,14,1.0,1,1.0,1,1.0,1
2728,max_ml,30,60,2,3,0.05,0.95,0.9465974793359468,32,1.0,1,1.0,1,1.0,1
2729,max_ml,30,60,2,3,0.05,0.95,0.9408003594252636,40,0.0,1,0.0,1,0.0,1
2730,max_ml,30,60,2,3,0.05,0.95,0.9419054036821048,45,0.0,1,0.0,1,0.0,1
2731,max_ml,30,60,2,3,0.05,0.95,0.9379841284808516,26,1.0,1,1.0,1,1.0,1
2732,max_ml,30,60,2,3,0.05,0.95,0.9441604324288528,33,1.0,1,1.0,1,1.0,1
2733,max_ml,30,60,2,3,0.05,0.95,0.9394265593503304,18,0.0,0,1.0,1,1.0,1
2734,max_ml,30,60,2,3,0.05,0.95,0.8988151326612217,13,1.0,1,1.0,1,1.0,1
2735,max_ml,30,60,2,3,0.05,0.95,0.8969147358087246,16,1.0,1,1.0,1,1.0,1
2736,max_ml,30,60,2,3,0.05,0.95,0.9404414872809458,57,1.0,1,1.0,1,1.0,1
2737,max_ml,30,60,2,3,0.05,0.95,0.9463109291401464,24,0.0,0,1.0,1,1.0,1
2738,max_ml,30,60,2,3,0.05,0.95,0.8979117735360268,15,1.0,1,1.0,1,1.0,1
2739,max_ml,30,60,2,3,0.05,0.95,0.9278046556904312,31,1.0,1,1.0,1,1.0,1
2740,max_ml,30,60,2,3,0.05,0.95,0.9228443599657578,25,1.0,1,1.0,1,1.0,1
2741,max_ml,30,60,2,3,0.05,0.95,0.9470072395678428,67,0.0,1,0.0,1,0.0,1
2742,max_ml,30,60,2,3,0.05,0.95,0.9255638687615836,18,1.0,1,1.0,1,1.0,1
2743,max_ml,30,60,2,3,0.05,0.95,0.941396551512784,37,1.0,1,1.0,1,1.0,1
2744,max_ml,30,60,2,3,0.05,0.95,0.9093553413659294,13,1.0,1,1.0,1,1.0,1
2745,max_ml,30,60,2,3,0.05,0.95,0.8902258232953975,20,1.0,1,1.0,1,1.0,1
2746,max_ml,30,60,2,3,0.05,0.95,0.9347605912451744,10,1.0,1,1.0,1,1.0,1
2747,max_ml,30,60,2,3,0.05,0.95,0.9421862341291422,14,1.0,1,1.0,1,1.0,1
2748,max_ml,30,60,2,3,0.05,0.95,0.9026419468885424,10,1.0,1,1.0,1,1.0,1
2749,max_ml,30,60,2,3,0.05,0.95,0.921151644828917,16,1.0,1,1.0,1,1.0,1
2750,max_ml,30,60,2,3,0.05,0.95,0.9013720886237224,17,1.0,1,1.0,1,1.0,1
2751,max_ml,30,60,2,3,0.05,0.95,0.9175862653200556,12,1.0,1,1.0,1,1.0,1
2752,max_ml,30,60,2,3,0.05,0.95,0.9074200304269442,14,1.0,1,1.0,1,1.0,1
2753,max_ml,30,60,2,3,0.05,0.95,0.9421307579508408,20,1.0,1,1.0,1,0.0,0
2754,max_ml,30,60,2,3,0.05,0.95,0.938533155604958,8,1.0,1,1.0,1,1.0,1
2755,max_ml,30,60,2,3,0.05,0.95,0.9169331727671458,28,1.0,1,1.0,1,1.0,1
2756,max_ml,30,60,2,3,0.05,0.95,0.9368383408348038,32,0.0,0,1.0,1,1.0,1
2757,max_ml,30,60,2,3,0.05,0.95,0.8421450539083597,4,1.0,1,1.0,1,1.0,1
2758,max_ml,30,60,2,3,0.05,0.95,0.9457443859051644,7,1.0,1,1.0,1,1.0,1
2759,max_ml,30,60,2,3,0.05,0.95,0.9342598851655876,29,0.0,0,1.0,1,1.0,1
2760,max_ml,30,60,2,3,0.05,0.95,0.943139598412148,13,1.0,1,1.0,1,1.0,1
2761,max_ml,30,60,2,3,0.05,0.95,0.9449505031397772,38,0.0,1,0.0,1,0.0,1
2762,max_ml,30,60,2,3,0.05,0.95,0.9463231134784776,15,1.0,1,1.0,1,1.0,1
2763,max_ml,30,60,2,3,0.05,0.95,0.8758695924916081,4,1.0,1,1.0,1,1.0,1
2764,max_ml,30,60,2,3,0.05,0.95,0.8379402418741901,10,1.0,1,1.0,1,1.0,1
2765,max_ml,30,60,2,3,0.05,0.95,0.9143387783959254,13,1.0,1,1.0,1,1.0,1
2766,max_ml,30,60,2,3,0.05,0.95,0.8922154012993581,23,1.0,1,1.0,1,1.0,1
2767,max_ml,30,60,2,3,0.05,0.95,0.9255798274321382,17,1.0,1,1.0,1,1.0,1
2768,max_ml,30,60,2,3,0.05,0.95,0.9424363797170876,7,1.0,1,1.0,1,1.0,1
2769,max_ml,30,60,2,3,0.05,0.95,0.8809784850705398,11,1.0,1,1.0,1,1.0,1
2770,max_ml,30,60,2,3,0.05,0.95,0.9095643195105466,21,0.0,0,1.0,1,1.0,1
2771,max_ml,30,60,2,3,0.05,0.95,0.9381721475400476,22,1.0,1,1.0,1,1.0,1
2772,max_ml,30,60,2,3,0.05,0.95,0.925890328733176,23,0.0,0,0.0,0,1.0,1
2773,max_ml,30,60,2,3,0.05,0.95,0.9454615785442984,21,1.0,1,1.0,1,1.0,1
2774,max_ml,30,60,2,3,0.05,0.95,0.948196116447905,18,1.0,1,1.0,1,1.0,1
2775,max_ml,30,60,2,3,0.05,0.95,0.9443330627484634,40,0.0,0,1.0,1,1.0,1
2776,max_ml,30,60,2,3,0.05,0.95,0.8554054958068271,14,1.0,1,1.0,1,1.0,1
2777,max_ml,30,60,2,3,0.05,0.95,0.9481851970201692,16,1.0,1,1.0,1,0.0,0
2778,max_ml,30,60,2,3,0.05,0.95,0.8857571731420191,11,1.0,1,1.0,1,1.0,1
2779,max_ml,30,60,2,3,0.05,0.95,0.9441897085877836,14,1.0,1,1.0,1,1.0,1
2780,max_ml,30,60,2,3,0.05,0.95,0.9348290440168604,15,1.0,1,1.0,1,1.0,1
2781,max_ml,30,60,2,3,0.05,0.95,0.9170849778554282,13,1.0,1,1.0,1,1.0,1
2782,max_ml,30,60,2,3,0.05,0.95,0.9357565531142052,30,0.0,0,1.0,1,1.0,1
2783,max_ml,30,60,2,3,0.05,0.95,0.8645147044654533,18,1.0,1,1.0,1,1.0,1
2784,max_ml,30,60,2,3,0.05,0.95,0.8734870092688559,11,1.0,1,1.0,1,1.0,1
2785,max_ml,30,60,2,3,0.05,0.95,0.9240021088860269,27,1.0,1,1.0,1,1.0,1
2786,max_ml,30,60,2,3,0.05,0.95,0.9083108503676544,23,0.0,0,1.0,1,1.0,1
2787,max_ml,30,60,2,3,0.05,0.95,0.9213707500337084,26,1.0,1,1.0,1,1.0,1
2788,max_ml,30,60,2,3,0.05,0.95,0.9124791653727702,34,1.0,1,1.0,1,1.0,1
2789,max_ml,30,60,2,3,0.05,0.95,0.904711069496862,6,1.0,1,1.0,1,1.0,1
2790,max_ml,30,60,2,3,0.05,0.95,0.9499021502453092,71,0.0,0,0.0,0,1.0,1
2791,max_ml,30,60,2,3,0.05,0.95,0.9445619799462656,19,1.0,1,1.0,1,1.0,1
2792,max_ml,30,60,2,3,0.05,0.95,0.9275191216367896,10,1.0,1,1.0,1,1.0,1
2793,max_ml,30,60,2,3,0.05,0.95,0.9444459933530712,23,1.0,1,1.0,1,1.0,1
2794,max_ml,30,60,2,3,0.05,0.95,0.8368001872865514,11,1.0,1,1.0,1,1.0,1
2795,max_ml,30,60,2,3,0.05,0.95,0.9256966681082957,28,1.0,1,1.0,1,1.0,1
2796,max_ml,30,60,2,3,0.05,0.95,0.942199619748956,18,0.0,0,1.0,1,1.0,1
2797,max_ml,30,60,2,3,0.05,0.95,0.9295887989908242,31,0.0,1,0.0,1,0.0,1
2798,max_ml,30,60,2,3,0.05,0.95,0.9292838501364884,17,1.0,1,1.0,1,1.0,1
2799,max_ml,30,60,2,3,0.05,0.95,0.940004822688492,23,1.0,1,1.0,1,1.0,1
2800,max_ml,30,60,2,3,0.05,0.95,0.9352499926617398,10,1.0,1,1.0,1,1.0,1
2801,max_ml,30,60,2,3,0.05,0.95,0.941490651668228,13,1.0,1,1.0,1,1.0,1
2802,max_ml,30,60,2,3,0.05,0.95,0.9343260763906228,8,1.0,1,1.0,1,1.0,1
2803,max_ml,30,60,2,3,0.05,0.95,0.9042869717343838,8,1.0,1,1.0,1,1.0,1
2804,max_ml,30,60,2,3,0.05,0.95,0.9494611605820208,76,0.0,1,0.0,1,0.0,1
2805,max_ml,30,60,2,3,0.05,0.95,0.9376792888455208,39,0.0,0,0.0,0,1.0,1
2806,max_ml,30,60,2,3,0.05,0.95,0.9287443163687584,10,1.0,1,1.0,1,1.0,1
2807,max_ml,30,60,2,3,0.05,0.95,0.920272461413751,16,1.0,1,1.0,1,1.0,1
2808,max_ml,30,60,2,3,0.05,0.95,0.9158259913130932,15,1.0,1,1.0,1,1.0,1
2809,max_ml,30,60,2,3,0.05,0.95,0.9064477873966844,8,1.0,1,1.0,1,1.0,1
2810,max_ml,30,60,2,3,0.05,0.95,0.9353078143141378,17,1.0,1,1.0,1,1.0,1
2811,max_ml,30,60,2,3,0.05,0.95,0.9371467234980156,8,1.0,1,1.0,1,1.0,1
2812,max_ml,30,60,2,3,0.05,0.95,0.9313522471889336,33,1.0,1,1.0,1,1.0,1
2813,max_ml,30,60,2,3,0.05,0.95,0.9298323417185312,34,1.0,1,1.0,1,1.0,1
2814,max_ml,30,60,2,3,0.05,0.95,0.8909279360754948,10,1.0,1,1.0,1,1.0,1
2815,max_ml,30,60,2,3,0.05,0.95,0.8997184826361567,13,1.0,1,1.0,1,1.0,1
2816,max_ml,30,60,2,3,0.05,0.95,0.942721969189618,12,1.0,1,1.0,1,1.0,1
2817,max_ml,30,60,2,3,0.05,0.95,0.8938371411143313,23,1.0,1,1.0,1,1.0,1
2818,max_ml,30,60,2,3,0.05,0.95,0.8205239002965077,21,1.0,1,1.0,1,1.0,1
2819,max_ml,30,60,2,3,0.05,0.95,0.9004891861675713,13,1.0,1,1.0,1,1.0,1
2820,max_ml,30,60,2,3,0.05,0.95,0.9258916822314625,38,0.0,0,1.0,1,0.0,0
2821,max_ml,30,60,2,3,0.05,0.95,0.9498744294968732,43,0.0,1,0.0,1,0.0,1
2822,max_ml,30,60,2,3,0.05,0.95,0.9350131746228316,9,1.0,1,1.0,1,1.0,1
2823,max_ml,30,60,2,3,0.05,0.95,0.9469843320985232,59,0.0,1,0.0,1,0.0,1
2824,max_ml,30,60,2,3,0.05,0.95,0.8850112737942833,12,1.0,1,1.0,1,1.0,1
2825,max_ml,30,60,2,3,0.05,0.95,0.9445783211726942,17,1.0,1,1.0,1,1.0,1
2826,max_ml,30,60,2,3,0.05,0.95,0.8944110702823094,13,1.0,1,1.0,1,1.0,1
2827,max_ml,30,60,2,3,0.05,0.95,0.8732837290342979,32,1.0,1,1.0,1,1.0,1
2828,max_ml,30,60,2,3,0.05,0.95,0.871287930863169,7,1.0,1,1.0,1,1.0,1
2829,max_ml,30,60,2,3,0.05,0.95,0.93779368286979,12,1.0,1,1.0,1,1.0,1
2830,max_ml,30,60,2,3,0.05,0.95,0.916800508572027,30,0.0,1,0.0,1,0.0,1
2831,max_ml,30,60,2,3,0.05,0.95,0.949062366054,43,0.0,1,0.0,1,0.0,1
2832,max_ml,30,60,2,3,0.05,0.95,0.939640334577698,25,1.0,1,1.0,1,1.0,1
2833,max_ml,30,60,2,3,0.05,0.95,0.9089795617364408,50,0.0,1,0.0,1,0.0,1
2834,max_ml,30,60,2,3,0.05,0.95,0.8624620125568344,11,1.0,1,1.0,1,1.0,1
2835,max_ml,30,60,2,3,0.05,0.95,0.9207653780182498,26,1.0,1,1.0,1,1.0,1
2836,max_ml,30,60,2,3,0.05,0.95,0.8621218334004421,7,1.0,1,1.0,1,1.0,1
2837,max_ml,30,60,2,3,0.05,0.95,0.9245466150394588,24,1.0,1,1.0,1,1.0,1
2838,max_ml,30,60,2,3,0.05,0.95,0.878601916086446,14,1.0,1,1.0,1,1.0,1
2839,max_ml,30,60,2,3,0.05,0.95,0.91700883094432,17,1.0,1,1.0,1,1.0,1
2840,max_ml,30,60,2,3,0.05,0.95,0.9492691846152476,31,0.0,0,1.0,1,0.0,0
2841,max_ml,30,60,2,3,0.05,0.95,0.9197551444083756,13,1.0,1,1.0,1,1.0,1
2842,max_ml,30,60,2,3,0.05,0.95,0.8796502233558451,8,1.0,1,1.0,1,1.0,1
2843,max_ml,30,60,2,3,0.05,0.95,0.882491075586388,15,1.0,1,1.0,1,1.0,1
2844,max_ml,30,60,2,3,0.05,0.95,0.8955404147906589,10,1.0,1,1.0,1,1.0,1
2845,max_ml,30,60,2,3,0.05,0.95,0.9056720087059184,12,1.0,1,1.0,1,1.0,1
2846,max_ml,30,60,2,3,0.05,0.95,0.938690195850402,47,0.0,1,0.0,1,0.0,1
2847,max_ml,30,60,2,3,0.05,0.95,0.866902185075195,6,1.0,1,1.0,1,1.0,1
2848,max_ml,30,60,2,3,0.05,0.95,0.9280229267788512,36,0.0,1,0.0,1,0.0,1
2849,max_ml,30,60,2,3,0.05,0.95,0.9177373865638228,45,0.0,0,0.0,0,1.0,1
2850,max_ml,30,60,2,3,0.05,0.95,0.9387611081679552,47,0.0,1,0.0,1,0.0,1
2851,max_ml,30,60,2,3,0.05,0.95,0.94658579640581,87,0.0,1,0.0,1,0.0,1
2852,max_ml,30,60,2,3,0.05,0.95,0.9322984673012912,41,1.0,1,1.0,1,1.0,1
2853,max_ml,30,60,2,3,0.05,0.95,0.8917052522473532,25,1.0,1,1.0,1,1.0,1
2854,max_ml,30,60,2,3,0.05,0.95,0.9174773758909744,25,0.0,0,1.0,1,0.0,0
2855,max_ml,30,60,2,3,0.05,0.95,0.9256013287216098,16,1.0,1,1.0,1,1.0,1
2856,max_ml,30,60,2,3,0.05,0.95,0.9479102435734468,45,0.0,1,0.0,1,0.0,1
2857,max_ml,30,60,2,3,0.05,0.95,0.9438655363199426,13,1.0,1,1.0,1,1.0,1
2858,max_ml,30,60,2,3,0.05,0.95,0.9471154588283224,21,1.0,1,1.0,1,1.0,1
2859,max_ml,30,60,2,3,0.05,0.95,0.937351058546507,36,0.0,0,1.0,1,1.0,1
2860,max_ml,30,60,2,3,0.05,0.95,0.9408968697890866,7,1.0,1,1.0,1,1.0,1
2861,max_ml,30,60,2,3,0.05,0.95,0.9376562436923248,27,1.0,1,1.0,1,1.0,1
2862,max_ml,30,60,2,3,0.05,0.95,0.9485026918073268,9,1.0,1,1.0,1,1.0,1
2863,max_ml,30,60,2,3,0.05,0.95,0.9412847257481116,36,0.0,1,0.0,1,0.0,1
2864,max_ml,30,60,2,3,0.05,0.95,0.9472010823822476,65,0.0,1,0.0,1,0.0,1
2865,max_ml,30,60,2,3,0.05,0.95,0.8858262092502339,21,1.0,1,1.0,1,1.0,1
2866,max_ml,30,60,2,3,0.05,0.95,0.9371933914865058,21,1.0,1,1.0,1,1.0,1
2867,max_ml,30,60,2,3,0.05,0.95,0.939394723063196,14,1.0,1,1.0,1,1.0,1
2868,max_ml,30,60,2,3,0.05,0.95,0.9255550483878526,12,1.0,1,1.0,1,1.0,1
2869,max_ml,30,60,2,3,0.05,0.95,0.8466462297588047,19,1.0,1,1.0,1,1.0,1
2870,max_ml,30,60,2,3,0.05,0.95,0.9284693106599288,24,1.0,1,1.0,1,1.0,1
2871,max_ml,30,60,2,3,0.05,0.95,0.8505176649413101,10,1.0,1,1.0,1,1.0,1
2872,max_ml,30,60,2,3,0.05,0.95,0.8749617048199694,13,1.0,1,1.0,1,1.0,1
2873,max_ml,30,60,2,3,0.05,0.95,0.918764763849895,43,0.0,0,1.0,1,1.0,1
2874,max_ml,30,60,2,3,0.05,0.95,0.8880726693820841,15,1.0,1,1.0,1,1.0,1
2875,max_ml,30,60,2,3,0.05,0.95,0.9464361493846536,40,1.0,1,1.0,1,1.0,1
2876,max_ml,30,60,2,3,0.05,0.95,0.9442341159090574,23,1.0,1,1.0,1,1.0,1
2877,max_ml,30,60,2,3,0.05,0.95,0.8947884641846335,23,1.0,1,1.0,1,1.0,1
2878,max_ml,30,60,2,3,0.05,0.95,0.946900653150846,61,0.0,1,0.0,1,0.0,1
2879,max_ml,30,60,2,3,0.05,0.95,0.9343753694789124,26,1.0,1,1.0,1,1.0,1
2880,max_ml,30,60,2,3,0.05,0.95,0.9429934607171784,28,0.0,0,0.0,0,1.0,1
2881,max_ml,30,60,2,3,0.05,0.95,0.9326440358797192,26,1.0,1,1.0,1,1.0,1
2882,max_ml,30,60,2,3,0.05,0.95,0.9302641097549856,50,1.0,1,1.0,1,1.0,1
2883,max_ml,30,60,2,3,0.05,0.95,0.906882394617121,14,1.0,1,1.0,1,1.0,1
2884,max_ml,30,60,2,3,0.05,0.95,0.9394477415015428,10,1.0,1,1.0,1,1.0,1
2885,max_ml,30,60,2,3,0.05,0.95,0.891758941218612,8,1.0,1,1.0,1,1.0,1
2886,max_ml,30,60,2,3,0.05,0.95,0.9274761092527504,19,1.0,1,1.0,1,1.0,1
2887,max_ml,30,60,2,3,0.05,0.95,0.9344551529081538,26,0.0,0,1.0,1,1.0,1
2888,max_ml,30,60,2,3,0.05,0.95,0.9478170326087096,25,1.0,1,1.0,1,1.0,1
2889,max_ml,30,60,2,3,0.05,0.95,0.9311430958744236,19,1.0,1,1.0,1,1.0,1
2890,max_ml,30,60,2,3,0.05,0.95,0.9354373554234746,30,1.0,1,1.0,1,1.0,1
2891,max_ml,30,60,2,3,0.05,0.95,0.9186222242901282,13,1.0,1,1.0,1,1.0,1
2892,max_ml,30,60,2,3,0.05,0.95,0.9188187934899894,17,1.0,1,1.0,1,1.0,1
2893,max_ml,30,60,2,3,0.05,0.95,0.8736660451579865,18,1.0,1,1.0,1,1.0,1
2894,max_ml,30,60,2,3,0.05,0.95,0.9059136755507196,11,1.0,1,1.0,1,1.0,1
2895,max_ml,30,60,2,3,0.05,0.95,0.9451782584899394,15,1.0,1,1.0,1,1.0,1
2896,max_ml,30,60,2,3,0.05,0.95,0.9443857666963494,16,1.0,1,1.0,1,1.0,1
2897,max_ml,30,60,2,3,0.05,0.95,0.937864822267408,7,1.0,1,1.0,1,1.0,1
2898,max_ml,30,60,2,3,0.05,0.95,0.8922198695933846,16,1.0,1,1.0,1,1.0,1
2899,max_ml,30,60,2,3,0.05,0.95,0.936231949877219,15,1.0,1,1.0,1,1.0,1
2900,max_ml,30,60,2,3,0.05,0.95,0.9365493002256192,17,1.0,1,1.0,1,1.0,1
2901,max_ml,30,60,2,3,0.05,0.95,0.8810606835459664,9,1.0,1,1.0,1,1.0,1
2902,max_ml,30,60,2,3,0.05,0.95,0.90588461846205,10,1.0,1,1.0,1,1.0,1
2903,max_ml,30,60,2,3,0.05,0.95,0.8984572784594667,7,1.0,1,1.0,1,1.0,1
2904,max_ml,30,60,2,3,0.05,0.95,0.9096470176578322,27,1.0,1,1.0,1,1.0,1
2905,max_ml,30,60,2,3,0.05,0.95,0.9428947739315257,15,1.0,1,1.0,1,1.0,1
2906,max_ml,30,60,2,3,0.05,0.95,0.9457240260596878,27,1.0,1,1.0,1,1.0,1
2907,max_ml,30,60,2,3,0.05,0.95,0.9060921333350482,12,1.0,1,1.0,1,1.0,1
2908,max_ml,30,60,2,3,0.05,0.95,0.9053227977479292,10,1.0,1,1.0,1,1.0,1
2909,max_ml,30,60,2,3,0.05,0.95,0.9242982135610894,42,0.0,0,0.0,0,1.0,1
2910,max_ml,30,60,2,3,0.05,0.95,0.9033936461162028,16,1.0,1,1.0,1,1.0,1
2911,max_ml,30,60,2,3,0.05,0.95,0.9459743952514564,20,1.0,1,1.0,1,1.0,1
2912,max_ml,30,60,2,3,0.05,0.95,0.9255301438682876,22,1.0,1,1.0,1,0.0,0
2913,max_ml,30,60,2,3,0.05,0.95,0.931965248222778,18,1.0,1,1.0,1,1.0,1
2914,max_ml,30,60,2,3,0.05,0.95,0.9455050871375492,13,1.0,1,1.0,1,1.0,1
2915,max_ml,30,60,2,3,0.05,0.95,0.9459602695135204,74,0.0,1,0.0,1,0.0,1
2916,max_ml,30,60,2,3,0.05,0.95,0.9392213770520332,14,1.0,1,1.0,1,1.0,1
2917,max_ml,30,60,2,3,0.05,0.95,0.9317099165831452,10,1.0,1,1.0,1,1.0,1
2918,max_ml,30,60,2,3,0.05,0.95,0.9253183649851432,14,1.0,1,1.0,1,1.0,1
2919,max_ml,30,60,2,3,0.05,0.95,0.9129032835875376,13,1.0,1,1.0,1,1.0,1
2920,max_ml,30,60,2,3,0.05,0.95,0.9256724098707508,10,1.0,1,1.0,1,1.0,1
2921,max_ml,30,60,2,3,0.05,0.95,0.93488303616523,20,1.0,1,1.0,1,1.0,1
2922,max_ml,30,60,2,3,0.05,0.95,0.9429719892795752,31,0.0,0,1.0,1,0.0,0
2923,max_ml,30,60,2,3,0.05,0.95,0.9401818531377344,28,0.0,0,1.0,1,1.0,1
2924,max_ml,30,60,2,3,0.05,0.95,0.9477430993441748,24,1.0,1,1.0,1,1.0,1
2925,max_ml,30,60,2,3,0.05,0.95,0.944126489029234,37,0.0,1,0.0,1,0.0,1
2926,max_ml,30,60,2,3,0.05,0.95,0.9427599412918362,21,1.0,1,1.0,1,1.0,1
2927,max_ml,30,60,2,3,0.05,0.95,0.897088903138743,13,1.0,1,1.0,1,1.0,1
2928,max_ml,30,60,2,3,0.05,0.95,0.9240475819217118,25,0.0,0,1.0,1,1.0,1
2929,max_ml,30,60,2,3,0.05,0.95,0.9330414262447404,33,0.0,0,1.0,1,1.0,1
2930,max_ml,30,60,2,3,0.05,0.95,0.8220160677130577,6,1.0,1,1.0,1,1.0,1
2931,max_ml,30,60,2,3,0.05,0.95,0.9325151866593792,26,0.0,1,0.0,1,0.0,1
2932,max_ml,30,60,2,3,0.05,0.95,0.9395283987337192,10,1.0,1,1.0,1,1.0,1
2933,max_ml,30,60,2,3,0.05,0.95,0.9412479542174218,44,0.0,0,1.0,1,0.0,0
2934,max_ml,30,60,2,3,0.05,0.95,0.9140121080680872,17,1.0,1,1.0,1,1.0,1
2935,max_ml,30,60,2,3,0.05,0.95,0.9150565159003486,14,1.0,1,1.0,1,1.0,1
2936,max_ml,30,60,2,3,0.05,0.95,0.9473549361313808,45,0.0,1,0.0,1,0.0,1
2937,max_ml,30,60,2,3,0.05,0.95,0.7374396211935789,9,1.0,1,1.0,1,1.0,1
2938,max_ml,30,60,2,3,0.05,0.95,0.9109007046318944,15,1.0,1,1.0,1,1.0,1
2939,max_ml,30,60,2,3,0.05,0.95,0.9468026107680836,10,1.0,1,1.0,1,1.0,1
2940,max_ml,30,60,2,3,0.05,0.95,0.9070534731543872,20,1.0,1,1.0,1,1.0,1
2941,max_ml,30,60,2,3,0.05,0.95,0.8962092915925214,22,0.0,0,1.0,1,1.0,1
2942,max_ml,30,60,2,3,0.05,0.95,0.9450663373247497,48,0.0,1,0.0,1,0.0,1
2943,max_ml,30,60,2,3,0.05,0.95,0.920519330209007,45,0.0,0,0.0,0,1.0,1
2944,max_ml,30,60,2,3,0.05,0.95,0.9245344749535176,29,0.0,0,1.0,1,1.0,1
2945,max_ml,30,60,2,3,0.05,0.95,0.8398598049093223,5,1.0,1,1.0,1,1.0,1
2946,max_ml,30,60,2,3,0.05,0.95,0.8777703044261267,13,1.0,1,1.0,1,1.0,1
2947,max_ml,30,60,2,3,0.05,0.95,0.9429529913237346,15,1.0,1,1.0,1,1.0,1
2948,max_ml,30,60,2,3,0.05,0.95,0.903897486596136,13,1.0,1,1.0,1,1.0,1
2949,max_ml,30,60,2,3,0.05,0.95,0.9355215037903872,8,1.0,1,1.0,1,1.0,1
2950,max_ml,30,60,2,3,0.05,0.95,0.9426453704857084,30,0.0,0,1.0,1,1.0,1
2951,max_ml,30,60,2,3,0.05,0.95,0.9213448775516252,23,0.0,0,1.0,1,1.0,1
2952,max_ml,30,60,2,3,0.05,0.95,0.902368228175604,10,1.0,1,1.0,1,1.0,1
2953,max_ml,30,60,2,3,0.05,0.95,0.9392553641625238,15,1.0,1,1.0,1,1.0,1
2954,max_ml,30,60,2,3,0.05,0.95,0.8989060457809582,9,1.0,1,1.0,1,1.0,1
2955,max_ml,30,60,2,3,0.05,0.95,0.934178928147838,44,0.0,0,1.0,1,1.0,1
2956,max_ml,30,60,2,3,0.05,0.95,0.9114429536395674,17,1.0,1,1.0,1,1.0,1
2957,max_ml,30,60,2,3,0.05,0.95,0.8021625124101256,6,1.0,1,1.0,1,1.0,1
2958,max_ml,30,60,2,3,0.05,0.95,0.9048779387236924,14,1.0,1,1.0,1,1.0,1
2959,max_ml,30,60,2,3,0.05,0.95,0.9286017113320444,18,1.0,1,1.0,1,1.0,1
2960,max_ml,30,60,2,3,0.05,0.95,0.9419035431324538,34,1.0,1,1.0,1,1.0,1
2961,max_ml,30,60,2,3,0.05,0.95,0.9484311757303576,19,1.0,1,1.0,1,1.0,1
2962,max_ml,30,60,2,3,0.05,0.95,0.9210277112467958,9,1.0,1,1.0,1,1.0,1
2963,max_ml,30,60,2,3,0.05,0.95,0.9274695621434912,18,1.0,1,1.0,1,1.0,1
2964,max_ml,30,60,2,3,0.05,0.95,0.9033889794890432,18,1.0,1,1.0,1,1.0,1
2965,max_ml,30,60,2,3,0.05,0.95,0.9477550848737464,23,1.0,1,1.0,1,1.0,1
2966,max_ml,30,60,2,3,0.05,0.95,0.871819421919048,12,1.0,1,1.0,1,1.0,1
2967,max_ml,30,60,2,3,0.05,0.95,0.9132656974722904,39,1.0,1,1.0,1,1.0,1
2968,max_ml,30,60,2,3,0.05,0.95,0.906839406691288,14,1.0,1,1.0,1,1.0,1
2969,max_ml,30,60,2,3,0.05,0.95,0.9320721210500872,11,1.0,1,1.0,1,1.0,1
2970,max_ml,30,60,2,3,0.05,0.95,0.9427918775638966,9,1.0,1,1.0,1,1.0,1
2971,max_ml,30,60,2,3,0.05,0.95,0.933488527501616,9,1.0,1,1.0,1,1.0,1
2972,max_ml,30,60,2,3,0.05,0.95,0.939543585868448,20,1.0,1,1.0,1,1.0,1
2973,max_ml,30,60,2,3,0.05,0.95,0.8502857487870581,8,1.0,1,1.0,1,1.0,1
2974,max_ml,30,60,2,3,0.05,0.95,0.934057242006214,55,1.0,1,1.0,1,1.0,1
2975,max_ml,30,60,2,3,0.05,0.95,0.8818181072491,9,1.0,1,1.0,1,1.0,1
2976,max_ml,30,60,2,3,0.05,0.95,0.93574376927843,30,1.0,1,1.0,1,1.0,1
2977,max_ml,30,60,2,3,0.05,0.95,0.8209609840823556,11,1.0,1,1.0,1,1.0,1
2978,max_ml,30,60,2,3,0.05,0.95,0.9415505982954052,38,0.0,0,1.0,1,1.0,1
2979,max_ml,30,60,2,3,0.05,0.95,0.942571317346112,12,1.0,1,1.0,1,1.0,1
2980,max_ml,30,60,2,3,0.05,0.95,0.8882538853672267,11,1.0,1,1.0,1,1.0,1
2981,max_ml,30,60,2,3,0.05,0.95,0.9388467870230116,6,1.0,1,1.0,1,1.0,1
2982,max_ml,30,60,2,3,0.05,0.95,0.9454920405738992,14,1.0,1,1.0,1,1.0,1
2983,max_ml,30,60,2,3,0.05,0.95,0.9429559652685344,46,0.0,0,1.0,1,0.0,0
2984,max_ml,30,60,2,3,0.05,0.95,0.8610158982680122,17,1.0,1,1.0,1,1.0,1
2985,max_ml,30,60,2,3,0.05,0.95,0.8962301819201172,19,1.0,1,1.0,1,1.0,1
2986,max_ml,30,60,2,3,0.05,0.95,0.9235466413939764,8,1.0,1,1.0,1,1.0,1
2987,max_ml,30,60,2,3,0.05,0.95,0.939353418892902,19,1.0,1,1.0,1,1.0,1
2988,max_ml,30,60,2,3,0.05,0.95,0.9311379560974502,14,1.0,1,1.0,1,1.0,1
2989,max_ml,30,60,2,3,0.05,0.95,0.836956498251827,6,1.0,1,1.0,1,1.0,1
2990,max_ml,30,60,2,3,0.05,0.95,0.890472058042052,12,1.0,1,1.0,1,1.0,1
2991,max_ml,30,60,2,3,0.05,0.95,0.9399177487906648,14,1.0,1,1.0,1,1.0,1
2992,max_ml,30,60,2,3,0.05,0.95,0.9172601606988868,8,1.0,1,1.0,1,1.0,1
2993,max_ml,30,60,2,3,0.05,0.95,0.9222265223687957,28,0.0,0,1.0,1,1.0,1
2994,max_ml,30,60,2,3,0.05,0.95,0.9396203281938208,22,1.0,1,1.0,1,1.0,1
2995,max_ml,30,60,2,3,0.05,0.95,0.8853531617915635,21,1.0,1,1.0,1,1.0,1
2996,max_ml,30,60,2,3,0.05,0.95,0.9174096758206038,8,1.0,1,1.0,1,1.0,1
2997,max_ml,30,60,2,3,0.05,0.95,0.8856195362227767,24,1.0,1,1.0,1,1.0,1
2998,max_ml,30,60,2,3,0.05,0.95,0.9124892233788492,50,1.0,1,1.0,1,1.0,1
2999,max_ml,30,60,2,3,0.05,0.95,0.8770952059859193,21,1.0,1,1.0,1,1.0,1
3000,max_ml,30,60,2,3,0.05,0.95,0.8660850511097458,19,1.0,1,1.0,1,1.0,1
3001,max_ml,30,60,2,3,0.05,0.95,0.9292118321632484,27,1.0,1,1.0,1,1.0,1
3002,max_ml,30,60,2,3,0.05,0.95,0.8956158394836815,40,1.0,1,1.0,1,1.0,1
3003,max_ml,30,60,2,3,0.05,0.95,0.9391318804244186,30,1.0,1,1.0,1,0.0,0
3004,max_ml,30,60,2,3,0.05,0.95,0.948073941944961,28,1.0,1,1.0,1,1.0,1
3005,max_ml,30,60,2,3,0.05,0.95,0.9440530727451067,20,1.0,1,1.0,1,1.0,1
3006,max_ml,30,60,2,3,0.05,0.95,0.94147237127396,24,0.0,0,1.0,1,1.0,1
3007,max_ml,30,60,2,3,0.05,0.95,0.9451527441193812,25,1.0,1,1.0,1,1.0,1
3008,max_ml,30,60,2,3,0.05,0.95,0.9414361106643948,51,0.0,0,0.0,0,1.0,1
3009,max_ml,30,60,2,3,0.05,0.95,0.9443264862254558,39,0.0,0,1.0,1,1.0,1
3010,max_ml,30,60,2,3,0.05,0.95,0.93424259676183,24,0.0,0,1.0,1,1.0,1
3011,max_ml,30,60,2,3,0.05,0.95,0.9479017428172496,37,0.0,1,0.0,1,0.0,1
3012,max_ml,30,60,2,3,0.05,0.95,0.9477605887688504,48,0.0,1,0.0,1,0.0,1
3013,max_ml,30,60,2,3,0.05,0.95,0.9390349308972176,42,0.0,1,0.0,1,0.0,1
3014,max_ml,30,60,2,3,0.05,0.95,0.94961204283892,29,1.0,1,1.0,1,1.0,1
3015,max_ml,30,60,2,3,0.05,0.95,0.9470748993311796,24,1.0,1,1.0,1,1.0,1
3016,max_ml,30,60,2,3,0.05,0.95,0.9378763594905294,8,1.0,1,1.0,1,1.0,1
3017,max_ml,30,60,2,3,0.05,0.95,0.9467656236524548,28,0.0,0,0.0,0,1.0,1
3018,max_ml,30,60,2,3,0.05,0.95,0.9281938222090068,16,1.0,1,1.0,1,1.0,1
3019,max_ml,30,60,2,3,0.05,0.95,0.9137623257691772,11,1.0,1,1.0,1,1.0,1
3020,max_ml,30,60,2,3,0.05,0.95,0.9293127479402066,9,1.0,1,1.0,1,1.0,1
3021,max_ml,30,60,2,3,0.05,0.95,0.9408235445910538,28,0.0,0,1.0,1,0.0,0
3022,max_ml,30,60,2,3,0.05,0.95,0.9457469453697148,15,1.0,1,1.0,1,1.0,1
3023,max_ml,30,60,2,3,0.05,0.95,0.9160067493192938,10,1.0,1,1.0,1,1.0,1
3024,max_ml,30,60,2,3,0.05,0.95,0.9411122370144128,30,0.0,1,0.0,1,0.0,1
3025,max_ml,30,60,2,3,0.05,0.95,0.8514017065765114,10,1.0,1,1.0,1,1.0,1
3026,max_ml,30,60,2,3,0.05,0.95,0.9127826362616592,27,1.0,1,1.0,1,1.0,1
3027,max_ml,30,60,2,3,0.05,0.95,0.882301437923994,6,1.0,1,1.0,1,1.0,1
3028,max_ml,30,60,2,3,0.05,0.95,0.9318435119166156,27,1.0,1,1.0,1,1.0,1
3029,max_ml,30,60,2,3,0.05,0.95,0.94659112779476,22,1.0,1,1.0,1,1.0,1
3030,max_ml,30,60,2,3,0.05,0.95,0.9308766680442354,56,1.0,1,1.0,1,1.0,1
3031,max_ml,30,60,2,3,0.05,0.95,0.9226787158578016,26,0.0,1,0.0,1,0.0,1
3032,max_ml,30,60,2,3,0.05,0.95,0.9209661788054114,22,0.0,0,1.0,1,1.0,1
3033,max_ml,30,60,2,3,0.05,0.95,0.9227283366799028,20,1.0,1,1.0,1,1.0,1
3034,max_ml,30,60,2,3,0.05,0.95,0.9319935870593484,45,0.0,0,0.0,0,1.0,1
3035,max_ml,30,60,2,3,0.05,0.95,0.8495650097986942,3,1.0,1,1.0,1,1.0,1
3036,max_ml,30,60,2,3,0.05,0.95,0.9303195548426952,28,1.0,1,1.0,1,1.0,1
3037,max_ml,30,60,2,3,0.05,0.95,0.946765112978048,28,0.0,0,1.0,1,0.0,0
3038,max_ml,30,60,2,3,0.05,0.95,0.939921549597629,39,0.0,1,0.0,1,0.0,1
3039,max_ml,30,60,2,3,0.05,0.95,0.9416771476775876,37,0.0,1,0.0,1,0.0,1
3040,max_ml,30,60,2,3,0.05,0.95,0.9260346054237562,15,1.0,1,1.0,1,1.0,1
3041,max_ml,30,60,2,3,0.05,0.95,0.9474554023855845,16,1.0,1,1.0,1,0.0,0
3042,max_ml,30,60,2,3,0.05,0.95,0.94097996228549,12,1.0,1,1.0,1,1.0,1
3043,max_ml,30,60,2,3,0.05,0.95,0.9275404277245192,6,1.0,1,1.0,1,1.0,1
3044,max_ml,30,60,2,3,0.05,0.95,0.9383896351629152,8,1.0,1,1.0,1,1.0,1
3045,max_ml,30,60,2,3,0.05,0.95,0.9368438515094406,17,1.0,1,1.0,1,1.0,1
3046,max_ml,30,60,2,3,0.05,0.95,0.9002496470374104,27,1.0,1,1.0,1,1.0,1
3047,max_ml,30,60,2,3,0.05,0.95,0.9441481144445614,67,1.0,1,1.0,1,1.0,1
3048,max_ml,30,60,2,3,0.05,0.95,0.9166220132228,15,1.0,1,1.0,1,1.0,1
3049,max_ml,30,60,2,3,0.05,0.95,0.945111669628428,9,1.0,1,1.0,1,1.0,1
3050,max_ml,30,60,2,3,0.05,0.95,0.9281906739920008,9,1.0,1,1.0,1,1.0,1
3051,max_ml,30,60,2,3,0.05,0.95,0.9493799542352296,32,0.0,0,1.0,1,0.0,0
3052,max_ml,30,60,2,3,0.05,0.95,0.9438033811302252,23,1.0,1,1.0,1,1.0,1
3053,max_ml,30,60,2,3,0.05,0.95,0.9489709442216104,16,1.0,1,1.0,1,1.0,1
3054,max_ml,30,60,2,3,0.05,0.95,0.9102540733420084,18,1.0,1,1.0,1,1.0,1
3055,max_ml,30,60,2,3,0.05,0.95,0.9403801745535392,14,1.0,1,1.0,1,1.0,1
3056,max_ml,30,60,2,3,0.05,0.95,0.9152863722124384,31,1.0,1,1.0,1,1.0,1
3057,max_ml,30,60,2,3,0.05,0.95,0.9211289536698428,15,1.0,1,1.0,1,1.0,1
3058,max_ml,30,60,2,3,0.05,0.95,0.8951756540723776,10,1.0,1,1.0,1,1.0,1
3059,max_ml,30,60,2,3,0.05,0.95,0.9460600494198794,55,0.0,1,0.0,1,0.0,1
3060,max_ml,30,60,2,3,0.05,0.95,0.9232481922512134,19,1.0,1,1.0,1,1.0,1
3061,max_ml,30,60,2,3,0.05,0.95,0.8980899156608266,12,1.0,1,1.0,1,1.0,1
3062,max_ml,30,60,2,3,0.05,0.95,0.8811952525202378,24,0.0,0,1.0,1,0.0,0
3063,max_ml,30,60,2,3,0.05,0.95,0.861213958326095,14,1.0,1,1.0,1,1.0,1
3064,max_ml,30,60,2,3,0.05,0.95,0.9022224349119944,17,1.0,1,1.0,1,1.0,1
3065,max_ml,30,60,2,3,0.05,0.95,0.8138590424898883,13,1.0,1,1.0,1,1.0,1
3066,max_ml,30,60,2,3,0.05,0.95,0.8917766567904835,11,1.0,1,1.0,1,1.0,1
3067,max_ml,30,60,2,3,0.05,0.95,0.9403747841633628,43,0.0,1,0.0,1,0.0,1
3068,max_ml,30,60,2,3,0.05,0.95,0.9323379031924208,40,0.0,0,1.0,1,1.0,1
3069,max_ml,30,60,2,3,0.05,0.95,0.9115920840304044,20,1.0,1,1.0,1,1.0,1
3070,max_ml,30,60,2,3,0.05,0.95,0.8913292921041915,29,1.0,1,1.0,1,1.0,1
3071,max_ml,30,60,2,3,0.05,0.95,0.905065373353479,46,0.0,0,1.0,1,1.0,1
3072,max_ml,30,60,2,3,0.05,0.95,0.9447463172992392,35,0.0,0,1.0,1,1.0,1
3073,max_ml,30,60,2,3,0.05,0.95,0.9063792265874452,36,1.0,1,1.0,1,1.0,1
3074,max_ml,30,60,2,3,0.05,0.95,0.9433878936281244,16,1.0,1,1.0,1,1.0,1
3075,max_ml,30,60,2,3,0.05,0.95,0.9148995338869592,11,1.0,1,1.0,1,1.0,1
3076,max_ml,30,60,2,3,0.05,0.95,0.9426716952360206,14,1.0,1,1.0,1,1.0,1
3077,max_ml,30,60,2,3,0.05,0.95,0.9330533347332424,35,1.0,1,1.0,1,1.0,1
3078,max_ml,30,60,2,3,0.05,0.95,0.9344492149058968,17,1.0,1,1.0,1,1.0,1
3079,max_ml,30,60,2,3,0.05,0.95,0.9345634629159382,19,1.0,1,1.0,1,1.0,1
3080,max_ml,30,60,2,3,0.05,0.95,0.8414440928771673,9,1.0,1,1.0,1,1.0,1
3081,max_ml,30,60,2,3,0.05,0.95,0.9486902519732076,27,1.0,1,1.0,1,1.0,1
3082,max_ml,30,60,2,3,0.05,0.95,0.9235100891657644,13,1.0,1,1.0,1,1.0,1
3083,max_ml,30,60,2,3,0.05,0.95,0.9291857030230822,7,1.0,1,1.0,1,1.0,1
3084,max_ml,30,60,2,3,0.05,0.95,0.9495187904070392,19,1.0,1,1.0,1,1.0,1
3085,max_ml,30,60,2,3,0.05,0.95,0.9363655530559104,54,0.0,0,1.0,1,1.0,1
3086,max_ml,30,60,2,3,0.05,0.95,0.9192855540991178,24,1.0,1,1.0,1,1.0,1
3087,max_ml,30,60,2,3,0.05,0.95,0.9373924931509794,58,0.0,0,0.0,0,1.0,1
3088,max_ml,30,60,2,3,0.05,0.95,0.9242273548331243,9,1.0,1,1.0,1,1.0,1
3089,max_ml,30,60,2,3,0.05,0.95,0.9473393536933602,37,0.0,1,0.0,1,0.0,1
3090,max_ml,30,60,2,3,0.05,0.95,0.9428784956772638,15,1.0,1,1.0,1,1.0,1
3091,max_ml,30,60,2,3,0.05,0.95,0.9277080489103527,17,1.0,1,1.0,1,1.0,1
3092,max_ml,30,60,2,3,0.05,0.95,0.9480678931772126,18,1.0,1,1.0,1,1.0,1
3093,max_ml,30,60,2,3,0.05,0.95,0.9474459460932384,20,1.0,1,1.0,1,1.0,1
3094,max_ml,30,60,2,3,0.05,0.95,0.9390015366386136,26,1.0,1,1.0,1,1.0,1
3095,max_ml,30,60,2,3,0.05,0.95,0.9295690712667912,37,0.0,0,1.0,1,1.0,1
3096,max_ml,30,60,2,3,0.05,0.95,0.8654520364683249,10,1.0,1,1.0,1,1.0,1
3097,max_ml,30,60,2,3,0.05,0.95,0.9048869918293174,14,1.0,1,1.0,1,1.0,1
3098,max_ml,30,60,2,3,0.05,0.95,0.9351913119015076,10,1.0,1,1.0,1,1.0,1
3099,max_ml,30,60,2,3,0.05,0.95,0.90982410458158,18,1.0,1,1.0,1,1.0,1
3100,max_ml,30,60,2,3,0.05,0.95,0.9351941066970696,6,1.0,1,1.0,1,1.0,1
3101,max_ml,30,60,2,3,0.05,0.95,0.9259717649390544,32,0.0,1,0.0,1,0.0,1
3102,max_ml,30,60,2,3,0.05,0.95,0.9225802817535542,32,0.0,0,1.0,1,1.0,1
3103,max_ml,30,60,2,3,0.05,0.95,0.9445453084643214,19,1.0,1,1.0,1,1.0,1
3104,max_ml,30,60,2,3,0.05,0.95,0.9466460454202976,13,1.0,1,1.0,1,1.0,1
3105,max_ml,30,60,2,3,0.05,0.95,0.9263951606542552,11,1.0,1,1.0,1,1.0,1
3106,max_ml,30,60,2,3,0.05,0.95,0.9250619277542402,14,1.0,1,1.0,1,1.0,1
3107,max_ml,30,60,2,3,0.05,0.95,0.9248924600516653,17,1.0,1,1.0,1,0.0,0
3108,max_ml,30,60,2,3,0.05,0.95,0.8973206490480287,14,1.0,1,1.0,1,1.0,1
3109,max_ml,30,60,2,3,0.05,0.95,0.927613646953779,29,1.0,1,1.0,1,1.0,1
3110,max_ml,30,60,2,3,0.05,0.95,0.8997403111180463,10,1.0,1,1.0,1,1.0,1
3111,max_ml,30,60,2,3,0.05,0.95,0.9159141212633624,17,1.0,1,1.0,1,1.0,1
3112,max_ml,30,60,2,3,0.05,0.95,0.7927563738573683,18,1.0,1,1.0,1,1.0,1
3113,max_ml,30,60,2,3,0.05,0.95,0.9043368366253824,32,1.0,1,1.0,1,1.0,1
3114,max_ml,30,60,2,3,0.05,0.95,0.913787838070958,26,1.0,1,1.0,1,1.0,1
3115,max_ml,30,60,2,3,0.05,0.95,0.9199191947700668,17,1.0,1,1.0,1,1.0,1
3116,max_ml,30,60,2,3,0.05,0.95,0.9231792532724484,38,0.0,0,1.0,1,1.0,1
3117,max_ml,30,60,2,3,0.05,0.95,0.9448336474250688,57,1.0,1,1.0,1,1.0,1
3118,max_ml,30,60,2,3,0.05,0.95,0.8891822551686908,12,1.0,1,1.0,1,1.0,1
3119,max_ml,30,60,2,3,0.05,0.95,0.9227404657767448,26,1.0,1,1.0,1,1.0,1
3120,max_ml,30,60,2,3,0.05,0.95,0.9193388342135684,20,1.0,1,1.0,1,1.0,1
3121,max_ml,30,60,2,3,0.05,0.95,0.9222875818071355,22,1.0,1,1.0,1,1.0,1
3122,max_ml,30,60,2,3,0.05,0.95,0.9311006290890812,38,0.0,0,1.0,1,1.0,1
3123,max_ml,30,60,2,3,0.05,0.95,0.9450487990952452,10,1.0,1,1.0,1,1.0,1
3124,max_ml,30,60,2,3,0.05,0.95,0.9468724295757456,21,1.0,1,1.0,1,1.0,1
3125,max_ml,30,60,2,3,0.05,0.95,0.9186840158690336,18,1.0,1,1.0,1,1.0,1
3126,max_ml,30,60,2,3,0.05,0.95,0.8979759819414387,12,1.0,1,1.0,1,1.0,1
3127,max_ml,30,60,2,3,0.05,0.95,0.9308605857935384,19,1.0,1,1.0,1,1.0,1
3128,max_ml,30,60,2,3,0.05,0.95,0.926413798109177,24,1.0,1,1.0,1,1.0,1
3129,max_ml,30,60,2,3,0.05,0.95,0.9472084279864116,48,0.0,0,1.0,1,1.0,1
3130,max_ml,30,60,2,3,0.05,0.95,0.9410228694153808,18,1.0,1,1.0,1,1.0,1
3131,max_ml,30,60,2,3,0.05,0.95,0.9364074969777928,11,1.0,1,1.0,1,1.0,1
3132,max_ml,30,60,2,3,0.05,0.95,0.9091073336033404,8,1.0,1,1.0,1,1.0,1
3133,max_ml,30,60,2,3,0.05,0.95,0.939646871264698,44,0.0,0,1.0,1,1.0,1
3134,max_ml,30,60,2,3,0.05,0.95,0.9320029680138024,8,1.0,1,1.0,1,1.0,1
3135,max_ml,30,60,2,3,0.05,0.95,0.944365145353008,36,0.0,1,0.0,1,0.0,1
3136,max_ml,30,60,2,3,0.05,0.95,0.9185044023337564,16,1.0,1,1.0,1,1.0,1
3137,max_ml,30,60,2,3,0.05,0.95,0.9242705673128608,8,1.0,1,1.0,1,1.0,1
3138,max_ml,30,60,2,3,0.05,0.95,0.9289717059292696,22,1.0,1,1.0,1,1.0,1
3139,max_ml,30,60,2,3,0.05,0.95,0.9417422507167486,10,1.0,1,1.0,1,1.0,1
3140,max_ml,30,60,2,3,0.05,0.95,0.9371171930874423,27,0.0,0,1.0,1,0.0,0
3141,max_ml,30,60,2,3,0.05,0.95,0.9152762379698444,11,1.0,1,1.0,1,1.0,1
3142,max_ml,30,60,2,3,0.05,0.95,0.9275988790042426,36,0.0,0,0.0,0,1.0,1
3143,max_ml,30,60,2,3,0.05,0.95,0.8939981834542885,33,0.0,0,1.0,1,1.0,1
3144,max_ml,30,60,2,3,0.05,0.95,0.8923332790815897,20,1.0,1,1.0,1,1.0,1
3145,max_ml,30,60,2,3,0.05,0.95,0.91461144882165,17,1.0,1,1.0,1,1.0,1
3146,max_ml,30,60,2,3,0.05,0.95,0.9437243784274584,35,0.0,0,1.0,1,1.0,1
3147,max_ml,30,60,2,3,0.05,0.95,0.9366949733359876,40,0.0,1,0.0,1,0.0,1
3148,max_ml,30,60,2,3,0.05,0.95,0.9206627951136872,18,1.0,1,1.0,1,1.0,1
3149,max_ml,30,60,2,3,0.05,0.95,0.9404028804350943,31,0.0,0,1.0,1,0.0,0
3150,max_ml,30,60,2,3,0.05,0.95,0.9369229712660396,17,0.0,0,1.0,1,1.0,1
3151,max_ml,30,60,2,3,0.05,0.95,0.9266624680626512,16,1.0,1,1.0,1,1.0,1
3152,max_ml,30,60,2,3,0.05,0.95,0.945475396184207,36,0.0,1,0.0,1,0.0,1
3153,max_ml,30,60,2,3,0.05,0.95,0.9373129020794524,6,1.0,1,1.0,1,1.0,1
3154,max_ml,30,60,2,3,0.05,0.95,0.9375562398286388,21,1.0,1,1.0,1,1.0,1
3155,max_ml,30,60,2,3,0.05,0.95,0.8585196816176903,14,1.0,1,1.0,1,1.0,1
3156,max_ml,30,60,2,3,0.05,0.95,0.9139529929805116,16,1.0,1,1.0,1,1.0,1
3157,max_ml,30,60,2,3,0.05,0.95,0.918961224316503,16,0.0,0,1.0,1,0.0,0
3158,max_ml,30,60,2,3,0.05,0.95,0.9251738099135494,21,0.0,1,0.0,1,0.0,1
3159,max_ml,30,60,2,3,0.05,0.95,0.9327674861821704,13,1.0,1,1.0,1,1.0,1
3160,max_ml,30,60,2,3,0.05,0.95,0.9394176999913336,19,1.0,1,1.0,1,1.0,1
3161,max_ml,30,60,2,3,0.05,0.95,0.9395742850738968,53,1.0,1,1.0,1,1.0,1
3162,max_ml,30,60,2,3,0.05,0.95,0.9014415745735068,14,1.0,1,1.0,1,1.0,1
3163,max_ml,30,60,2,3,0.05,0.95,0.9293868007529232,19,1.0,1,1.0,1,1.0,1
3164,max_ml,30,60,2,3,0.05,0.95,0.935180015331137,27,1.0,1,1.0,1,1.0,1
3165,max_ml,30,60,2,3,0.05,0.95,0.8745445897780972,37,1.0,1,1.0,1,1.0,1
3166,max_ml,30,60,2,3,0.05,0.95,0.9359687713667602,25,1.0,1,1.0,1,1.0,1
3167,max_ml,30,60,2,3,0.05,0.95,0.8954124834832973,17,1.0,1,1.0,1,1.0,1
3168,max_ml,30,60,2,3,0.05,0.95,0.9446573616062168,39,0.0,0,0.0,0,1.0,1
3169,max_ml,30,60,2,3,0.05,0.95,0.9196859228892188,4,1.0,1,1.0,1,1.0,1
3170,max_ml,30,60,2,3,0.05,0.95,0.9482565517596838,27,1.0,1,1.0,1,1.0,1
3171,max_ml,30,60,2,3,0.05,0.95,0.9344984464147544,25,0.0,1,0.0,1,0.0,1
3172,max_ml,30,60,2,3,0.05,0.95,0.9250663681436684,32,1.0,1,1.0,1,1.0,1
3173,max_ml,30,60,2,3,0.05,0.95,0.9129200990019156,7,1.0,1,1.0,1,1.0,1
3174,max_ml,30,60,2,3,0.05,0.95,0.9426895592267852,18,1.0,1,1.0,1,1.0,1
3175,max_ml,30,60,2,3,0.05,0.95,0.9108213828239446,19,1.0,1,1.0,1,1.0,1
3176,max_ml,30,60,2,3,0.05,0.95,0.8377977317276272,11,1.0,1,1.0,1,1.0,1
3177,max_ml,30,60,2,3,0.05,0.95,0.9197307081077046,17,1.0,1,1.0,1,1.0,1
3178,max_ml,30,60,2,3,0.05,0.95,0.948732530437768,14,1.0,1,1.0,1,1.0,1
3179,max_ml,30,60,2,3,0.05,0.95,0.9288123761269964,14,1.0,1,1.0,1,1.0,1
3180,max_ml,30,60,2,3,0.05,0.95,0.9084498366564344,11,1.0,1,1.0,1,1.0,1
3181,max_ml,30,60,2,3,0.05,0.95,0.9473462957084215,18,1.0,1,1.0,1,1.0,1
3182,max_ml,30,60,2,3,0.05,0.95,0.9367118890162012,44,0.0,0,0.0,0,1.0,1
3183,max_ml,30,60,2,3,0.05,0.95,0.9355802654868808,18,1.0,1,1.0,1,1.0,1
3184,max_ml,30,60,2,3,0.05,0.95,0.8892075399864818,21,1.0,1,1.0,1,1.0,1
3185,max_ml,30,60,2,3,0.05,0.95,0.927009007694634,9,1.0,1,1.0,1,1.0,1
3186,max_ml,30,60,2,3,0.05,0.95,0.902083983367986,17,1.0,1,1.0,1,1.0,1
3187,max_ml,30,60,2,3,0.05,0.95,0.9463604582511896,11,1.0,1,1.0,1,1.0,1
3188,max_ml,30,60,2,3,0.05,0.95,0.9074777854208798,37,0.0,0,1.0,1,1.0,1
3189,max_ml,30,60,2,3,0.05,0.95,0.9002529032507711,7,1.0,1,1.0,1,1.0,1
3190,max_ml,30,60,2,3,0.05,0.95,0.9256987862894854,17,1.0,1,1.0,1,1.0,1
3191,max_ml,30,60,2,3,0.05,0.95,0.9305110409818572,20,1.0,1,1.0,1,1.0,1
3192,max_ml,30,60,2,3,0.05,0.95,0.8980053230734364,23,1.0,1,1.0,1,1.0,1
3193,max_ml,30,60,2,3,0.05,0.95,0.9400381242766468,20,1.0,1,1.0,1,1.0,1
3194,max_ml,30,60,2,3,0.05,0.95,0.9394812236031876,14,1.0,1,1.0,1,1.0,1
3195,max_ml,30,60,2,3,0.05,0.95,0.9059868793134248,23,1.0,1,1.0,1,1.0,1
3196,max_ml,30,60,2,3,0.05,0.95,0.9176534439949336,17,1.0,1,1.0,1,1.0,1
3197,max_ml,30,60,2,3,0.05,0.95,0.9005602270430648,8,1.0,1,1.0,1,1.0,1
3198,max_ml,30,60,2,3,0.05,0.95,0.93951523243295,19,1.0,1,1.0,1,1.0,1
3199,max_ml,30,60,2,3,0.05,0.95,0.8864920236125667,26,0.0,0,1.0,1,1.0,1
3200,max_ml,30,60,2,3,0.05,0.95,0.948728680293051,13,1.0,1,1.0,1,1.0,1
3201,max_ml,30,60,2,3,0.05,0.95,0.9428975638023638,12,1.0,1,1.0,1,1.0,1
3202,max_ml,30,60,2,3,0.05,0.95,0.9309051055128628,17,1.0,1,1.0,1,1.0,1
3203,max_ml,30,60,2,3,0.05,0.95,0.9337007267621412,33,1.0,1,1.0,1,1.0,1
3204,max_ml,30,60,2,3,0.05,0.95,0.9313297613074996,13,1.0,1,1.0,1,1.0,1
3205,max_ml,30,60,2,3,0.05,0.95,0.8916509780075131,18,1.0,1,1.0,1,1.0,1
3206,max_ml,30,60,2,3,0.05,0.95,0.9110624419946558,20,1.0,1,1.0,1,1.0,1
3207,max_ml,30,60,2,3,0.05,0.95,0.9020933195040596,14,1.0,1,1.0,1,1.0,1
3208,max_ml,30,60,2,3,0.05,0.95,0.9381649744288504,19,0.0,0,1.0,1,0.0,0
3209,max_ml,30,60,2,3,0.05,0.95,0.8552781168161026,18,1.0,1,1.0,1,1.0,1
3210,max_ml,30,60,2,3,0.05,0.95,0.9480435911217902,26,1.0,1,1.0,1,1.0,1
3211,max_ml,30,60,2,3,0.05,0.95,0.904697862241556,21,1.0,1,1.0,1,1.0,1
3212,max_ml,30,60,2,3,0.05,0.95,0.8727258123507015,13,1.0,1,1.0,1,1.0,1
3213,max_ml,30,60,2,3,0.05,0.95,0.9497797114152682,21,0.0,0,1.0,1,1.0,1
3214,max_ml,30,60,2,3,0.05,0.95,0.9240415414526127,21,0.0,0,1.0,1,0.0,0
3215,max_ml,30,60,2,3,0.05,0.95,0.9327847143972556,12,1.0,1,1.0,1,1.0,1
3216,max_ml,30,60,2,3,0.05,0.95,0.9477653596342728,66,0.0,0,0.0,0,1.0,1
3217,max_ml,30,60,2,3,0.05,0.95,0.9396681661986968,35,1.0,1,1.0,1,1.0,1
3218,max_ml,30,60,2,3,0.05,0.95,0.9261354944841614,18,1.0,1,1.0,1,1.0,1
3219,max_ml,30,60,2,3,0.05,0.95,0.9047302979660976,15,1.0,1,1.0,1,1.0,1
3220,max_ml,30,60,2,3,0.05,0.95,0.944785905712638,29,1.0,1,1.0,1,1.0,1
3221,max_ml,30,60,2,3,0.05,0.95,0.9403078286372214,22,1.0,1,1.0,1,1.0,1
3222,max_ml,30,60,2,3,0.05,0.95,0.9387734359972616,14,1.0,1,1.0,1,1.0,1
3223,max_ml,30,60,2,3,0.05,0.95,0.9441614736364978,20,0.0,0,1.0,1,1.0,1
3224,max_ml,30,60,2,3,0.05,0.95,0.9226713888942496,15,1.0,1,1.0,1,1.0,1
3225,max_ml,30,60,2,3,0.05,0.95,0.937390420450512,15,1.0,1,1.0,1,1.0,1
3226,max_ml,30,60,2,3,0.05,0.95,0.9105424134496788,66,1.0,1,0.0,0,0.0,0
3227,max_ml,30,60,2,3,0.05,0.95,0.9330571605357568,25,0.0,0,1.0,1,0.0,0
3228,max_ml,30,60,2,3,0.05,0.95,0.9344358336018944,21,1.0,1,1.0,1,1.0,1
3229,max_ml,30,60,2,3,0.05,0.95,0.8682230614098669,9,1.0,1,1.0,1,1.0,1
3230,max_ml,30,60,2,3,0.05,0.95,0.899764950176876,6,1.0,1,1.0,1,1.0,1
3231,max_ml,30,60,2,3,0.05,0.95,0.9329359023582986,26,1.0,1,1.0,1,1.0,1
3232,max_ml,30,60,2,3,0.05,0.95,0.94792719299364,28,0.0,0,1.0,1,1.0,1
3233,max_ml,30,60,2,3,0.05,0.95,0.9093573929823772,34,1.0,1,1.0,1,1.0,1
3234,max_ml,30,60,2,3,0.05,0.95,0.9000751535706594,9,1.0,1,1.0,1,1.0,1
3235,max_ml,30,60,2,3,0.05,0.95,0.943236299358075,30,0.0,0,0.0,0,1.0,1
3236,max_ml,30,60,2,3,0.05,0.95,0.908737807081916,22,0.0,0,1.0,1,1.0,1
3237,max_ml,30,60,2,3,0.05,0.95,0.941193104771462,44,0.0,1,0.0,1,0.0,1
3238,max_ml,30,60,2,3,0.05,0.95,0.925345808540276,12,1.0,1,1.0,1,1.0,1
3239,max_ml,30,60,2,3,0.05,0.95,0.8982318482624567,9,1.0,1,1.0,1,1.0,1
3240,max_ml,30,60,2,3,0.05,0.95,0.934506175883294,71,0.0,1,0.0,1,0.0,1
3241,max_ml,30,60,2,3,0.05,0.95,0.9238092961999363,17,1.0,1,1.0,1,1.0,1
3242,max_ml,30,60,2,3,0.05,0.95,0.9206124640168366,12,1.0,1,1.0,1,0.0,0
3243,max_ml,30,60,2,3,0.05,0.95,0.9181782222082436,16,1.0,1,1.0,1,1.0,1
3244,max_ml,30,60,2,3,0.05,0.95,0.8525530890144527,11,1.0,1,1.0,1,1.0,1
3245,max_ml,30,60,2,3,0.05,0.95,0.9353908793828484,28,1.0,1,1.0,1,1.0,1
3246,max_ml,30,60,2,3,0.05,0.95,0.9288976549799156,23,0.0,0,1.0,1,1.0,1
3247,max_ml,30,60,2,3,0.05,0.95,0.9246470198013566,15,1.0,1,1.0,1,1.0,1
3248,max_ml,30,60,2,3,0.05,0.95,0.900806597994158,12,1.0,1,1.0,1,1.0,1
3249,max_ml,30,60,2,3,0.05,0.95,0.9295940256638264,11,1.0,1,1.0,1,1.0,1
3250,max_ml,30,60,2,3,0.05,0.95,0.9427655156511392,12,1.0,1,1.0,1,1.0,1
3251,max_ml,30,60,2,3,0.05,0.95,0.945464132775332,44,0.0,1,0.0,1,0.0,1
3252,max_ml,30,60,2,3,0.05,0.95,0.888778719679888,26,0.0,0,1.0,1,0.0,0
3253,max_ml,30,60,2,3,0.05,0.95,0.909209246118456,28,1.0,1,1.0,1,1.0,1
3254,max_ml,30,60,2,3,0.05,0.95,0.9393822791227414,7,1.0,1,1.0,1,1.0,1
3255,max_ml,30,60,2,3,0.05,0.95,0.9000201994504523,10,1.0,1,1.0,1,1.0,1
3256,max_ml,30,60,2,3,0.05,0.95,0.8922554101433272,13,1.0,1,1.0,1,1.0,1
3257,max_ml,30,60,2,3,0.05,0.95,0.9215275473382568,10,1.0,1,1.0,1,1.0,1
3258,max_ml,30,60,2,3,0.05,0.95,0.8868908736632887,41,1.0,1,1.0,1,1.0,1
3259,max_ml,30,60,2,3,0.05,0.95,0.9400644801937778,9,1.0,1,1.0,1,1.0,1
3260,max_ml,30,60,2,3,0.05,0.95,0.93871318098214,11,1.0,1,1.0,1,1.0,1
3261,max_ml,30,60,2,3,0.05,0.95,0.9243771451589388,23,1.0,1,1.0,1,1.0,1
3262,max_ml,30,60,2,3,0.05,0.95,0.8893287853324509,18,1.0,1,1.0,1,1.0,1
3263,max_ml,30,60,2,3,0.05,0.95,0.9486713437968606,27,1.0,1,1.0,1,1.0,1
3264,max_ml,30,60,2,3,0.05,0.95,0.946995610418207,22,1.0,1,1.0,1,1.0,1
3265,max_ml,30,60,2,3,0.05,0.95,0.9215426558568872,22,1.0,1,1.0,1,1.0,1
3266,max_ml,30,60,2,3,0.05,0.95,0.9375184304967752,32,1.0,1,1.0,1,1.0,1
3267,max_ml,30,60,2,3,0.05,0.95,0.9348336119223114,10,1.0,1,1.0,1,1.0,1
3268,max_ml,30,60,2,3,0.05,0.95,0.9384125421202588,12,1.0,1,1.0,1,1.0,1
3269,max_ml,30,60,2,3,0.05,0.95,0.9435913815762664,17,1.0,1,1.0,1,1.0,1
3270,max_ml,30,60,2,3,0.05,0.95,0.928193740861065,15,1.0,1,1.0,1,1.0,1
3271,max_ml,30,60,2,3,0.05,0.95,0.9346893468839133,10,1.0,1,1.0,1,1.0,1
3272,max_ml,30,60,2,3,0.05,0.95,0.9231456572944184,12,1.0,1,1.0,1,1.0,1
3273,max_ml,30,60,2,3,0.05,0.95,0.9487786104207456,57,0.0,1,0.0,1,0.0,1
3274,max_ml,30,60,2,3,0.05,0.95,0.93220101479689,9,1.0,1,1.0,1,1.0,1
3275,max_ml,30,60,2,3,0.05,0.95,0.9244177200162792,38,1.0,1,1.0,1,1.0,1
3276,max_ml,30,60,2,3,0.05,0.95,0.9320505961994274,37,1.0,1,1.0,1,1.0,1
3277,max_ml,30,60,2,3,0.05,0.95,0.9309345372657002,49,0.0,0,1.0,1,1.0,1
3278,max_ml,30,60,2,3,0.05,0.95,0.9105789676315342,8,1.0,1,1.0,1,1.0,1
3279,max_ml,30,60,2,3,0.05,0.95,0.908737362850118,14,1.0,1,1.0,1,1.0,1
3280,max_ml,30,60,2,3,0.05,0.95,0.9025264605643704,22,1.0,1,1.0,1,1.0,1
3281,max_ml,30,60,2,3,0.05,0.95,0.9297982957262284,9,1.0,1,1.0,1,1.0,1
3282,max_ml,30,60,2,3,0.05,0.95,0.907129445855502,13,1.0,1,1.0,1,1.0,1
3283,max_ml,30,60,2,3,0.05,0.95,0.9461316518413188,33,0.0,1,0.0,1,0.0,1
3284,max_ml,30,60,2,3,0.05,0.95,0.928020326040505,27,1.0,1,1.0,1,1.0,1
3285,max_ml,30,60,2,3,0.05,0.95,0.912133194437204,21,1.0,1,1.0,1,1.0,1
3286,max_ml,30,60,2,3,0.05,0.95,0.9226512190571377,86,0.0,1,0.0,1,0.0,1
3287,max_ml,30,60,2,3,0.05,0.95,0.9063580977303696,19,1.0,1,1.0,1,1.0,1
3288,max_ml,30,60,2,3,0.05,0.95,0.861120690282839,11,1.0,1,1.0,1,1.0,1
3289,max_ml,30,60,2,3,0.05,0.95,0.9423275853262072,20,1.0,1,1.0,1,1.0,1
3290,max_ml,30,60,2,3,0.05,0.95,0.9442815446683872,14,1.0,1,1.0,1,1.0,1
3291,max_ml,30,60,2,3,0.05,0.95,0.931730961479566,22,1.0,1,1.0,1,1.0,1
3292,max_ml,30,60,2,3,0.05,0.95,0.8244103667460546,6,1.0,1,1.0,1,1.0,1
3293,max_ml,30,60,2,3,0.05,0.95,0.9463744303590664,26,1.0,1,1.0,1,1.0,1
3294,max_ml,30,60,2,3,0.05,0.95,0.8619988133644477,13,1.0,1,1.0,1,1.0,1
3295,max_ml,30,60,2,3,0.05,0.95,0.9308582273082427,23,0.0,0,1.0,1,1.0,1
3296,max_ml,30,60,2,3,0.05,0.95,0.9281694853678676,13,1.0,1,1.0,1,1.0,1
3297,max_ml,30,60,2,3,0.05,0.95,0.8913544301924993,23,1.0,1,1.0,1,1.0,1
3298,max_ml,30,60,2,3,0.05,0.95,0.910724976744957,10,1.0,1,1.0,1,1.0,1
3299,max_ml,30,60,2,3,0.05,0.95,0.9194757411228056,19,1.0,1,1.0,1,1.0,1
3300,max_ml,30,60,2,3,0.05,0.95,0.8719366598058089,13,1.0,1,1.0,1,1.0,1
3301,max_ml,30,60,2,3,0.05,0.95,0.9417587840941842,12,1.0,1,1.0,1,1.0,1
3302,max_ml,30,60,2,3,0.05,0.95,0.941570495398241,37,0.0,0,1.0,1,1.0,1
3303,max_ml,30,60,2,3,0.05,0.95,0.8994798716698352,24,1.0,1,1.0,1,1.0,1
3304,max_ml,30,60,2,3,0.05,0.95,0.9434041968640764,32,0.0,0,0.0,0,1.0,1
3305,max_ml,30,60,2,3,0.05,0.95,0.9438537953207712,6,1.0,1,1.0,1,1.0,1
3306,max_ml,30,60,2,3,0.05,0.95,0.9274006610507936,19,1.0,1,1.0,1,1.0,1
3307,max_ml,30,60,2,3,0.05,0.95,0.9433712243122484,25,1.0,1,1.0,1,1.0,1
3308,max_ml,30,60,2,3,0.05,0.95,0.9476811368768902,10,1.0,1,1.0,1,1.0,1
3309,max_ml,30,60,2,3,0.05,0.95,0.9204298930962496,47,0.0,1,0.0,1,0.0,1
3310,max_ml,30,60,2,3,0.05,0.95,0.9106304940167,11,1.0,1,1.0,1,1.0,1
3311,max_ml,30,60,2,3,0.05,0.95,0.9417683575468728,44,0.0,1,0.0,1,0.0,1
3312,max_ml,30,60,2,3,0.05,0.95,0.9211390221047886,15,1.0,1,1.0,1,0.0,0
3313,max_ml,30,60,2,3,0.05,0.95,0.9175483767372598,16,1.0,1,1.0,1,1.0,1
3314,max_ml,30,60,2,3,0.05,0.95,0.94690431167449,16,1.0,1,1.0,1,1.0,1
3315,max_ml,30,60,2,3,0.05,0.95,0.9381082800805466,9,1.0,1,1.0,1,1.0,1
3316,max_ml,30,60,2,3,0.05,0.95,0.8825790430527214,11,1.0,1,1.0,1,1.0,1
3317,max_ml,30,60,2,3,0.05,0.95,0.921015029664274,22,1.0,1,1.0,1,1.0,1
3318,max_ml,30,60,2,3,0.05,0.95,0.9388557305369628,22,1.0,1,1.0,1,1.0,1
3319,max_ml,30,60,2,3,0.05,0.95,0.9059755408811369,9,1.0,1,1.0,1,1.0,1
3320,max_ml,30,60,2,3,0.05,0.95,0.9127034094295036,61,0.0,1,0.0,1,0.0,1
3321,max_ml,30,60,2,3,0.05,0.95,0.9183492417685588,25,1.0,1,1.0,1,1.0,1
3322,max_ml,30,60,2,3,0.05,0.95,0.917408046359884,15,1.0,1,1.0,1,1.0,1
3323,max_ml,30,60,2,3,0.05,0.95,0.9276925940369838,10,1.0,1,1.0,1,1.0,1
3324,max_ml,30,60,2,3,0.05,0.95,0.9036421253385672,7,1.0,1,1.0,1,1.0,1
3325,max_ml,30,60,2,3,0.05,0.95,0.8709361712462657,10,1.0,1,1.0,1,1.0,1
3326,max_ml,30,60,2,3,0.05,0.95,0.9320871170365912,11,1.0,1,1.0,1,1.0,1
3327,max_ml,30,60,2,3,0.05,0.95,0.9494024689182968,24,1.0,1,1.0,1,1.0,1
3328,max_ml,30,60,2,3,0.05,0.95,0.9196948864760122,12,1.0,1,1.0,1,1.0,1
3329,max_ml,30,60,2,3,0.05,0.95,0.8804492537158987,68,1.0,1,1.0,1,1.0,1
3330,max_ml,30,60,2,3,0.05,0.95,0.9342628089774746,33,0.0,0,1.0,1,1.0,1
3331,max_ml,30,60,2,3,0.05,0.95,0.9391838937362416,33,0.0,1,0.0,1,0.0,1
3332,max_ml,30,60,2,3,0.05,0.95,0.8495813249491864,12,1.0,1,1.0,1,1.0,1
3333,max_ml,30,60,2,3,0.05,0.95,0.8717403203553546,11,1.0,1,1.0,1,1.0,1
3334,max_ml,30,60,2,3,0.05,0.95,0.8773571941095124,8,1.0,1,1.0,1,1.0,1
3335,max_ml,30,60,2,3,0.05,0.95,0.895709023820974,14,1.0,1,1.0,1,1.0,1
3336,max_ml,30,60,2,3,0.05,0.95,0.7847515439738599,5,1.0,1,1.0,1,1.0,1
3337,max_ml,30,60,2,3,0.05,0.95,0.8553997333327125,10,1.0,1,1.0,1,1.0,1
3338,max_ml,30,60,2,3,0.05,0.95,0.9387942106754448,38,0.0,0,1.0,1,1.0,1
3339,max_ml,30,60,2,3,0.05,0.95,0.913850300586909,6,1.0,1,1.0,1,1.0,1
3340,max_ml,30,60,2,3,0.05,0.95,0.9190400048017716,18,1.0,1,1.0,1,1.0,1
3341,max_ml,30,60,2,3,0.05,0.95,0.9252109883603544,14,1.0,1,1.0,1,1.0,1
3342,max_ml,30,60,2,3,0.05,0.95,0.9404633036393996,38,0.0,1,0.0,1,0.0,1
3343,max_ml,30,60,2,3,0.05,0.95,0.9125882970223008,41,1.0,1,1.0,1,1.0,1
3344,max_ml,30,60,2,3,0.05,0.95,0.9034755147235544,13,1.0,1,1.0,1,1.0,1
3345,max_ml,30,60,2,3,0.05,0.95,0.8800666124246695,13,1.0,1,1.0,1,1.0,1
3346,max_ml,30,60,2,3,0.05,0.95,0.938134828972398,8,1.0,1,1.0,1,1.0,1
3347,max_ml,30,60,2,3,0.05,0.95,0.949379894271307,73,0.0,1,0.0,1,0.0,1
3348,max_ml,30,60,2,3,0.05,0.95,0.936729104333122,33,0.0,1,0.0,1,0.0,1
3349,max_ml,30,60,2,3,0.05,0.95,0.928367599488433,22,1.0,1,1.0,1,1.0,1
3350,max_ml,30,60,2,3,0.05,0.95,0.9336731570562644,26,1.0,1,1.0,1,1.0,1
3351,max_ml,30,60,2,3,0.05,0.95,0.923856455499706,21,1.0,1,1.0,1,1.0,1
3352,max_ml,30,60,2,3,0.05,0.95,0.9372052490678592,14,1.0,1,1.0,1,1.0,1
3353,max_ml,30,60,2,3,0.05,0.95,0.9153899850467654,10,1.0,1,1.0,1,1.0,1
3354,max_ml,30,60,2,3,0.05,0.95,0.9336616163695391,29,0.0,0,1.0,1,1.0,1
3355,max_ml,30,60,2,3,0.05,0.95,0.9164372444355212,14,1.0,1,1.0,1,1.0,1
3356,max_ml,30,60,2,3,0.05,0.95,0.93989202716994,26,1.0,1,1.0,1,1.0,1
3357,max_ml,30,60,2,3,0.05,0.95,0.9256614542672325,6,1.0,1,1.0,1,1.0,1
3358,max_ml,30,60,2,3,0.05,0.95,0.9217768797151564,13,1.0,1,1.0,1,1.0,1
3359,max_ml,30,60,2,3,0.05,0.95,0.9005627301493471,14,1.0,1,1.0,1,1.0,1
3360,max_ml,30,60,2,3,0.05,0.95,0.9217576992579796,21,1.0,1,1.0,1,1.0,1
3361,max_ml,30,60,2,3,0.05,0.95,0.947805946266216,22,0.0,0,0.0,0,1.0,1
3362,max_ml,30,60,2,3,0.05,0.95,0.8912320714859574,20,1.0,1,1.0,1,1.0,1
3363,max_ml,30,60,2,3,0.05,0.95,0.8733146337625821,14,1.0,1,1.0,1,1.0,1
3364,max_ml,30,60,2,3,0.05,0.95,0.9237516756770056,28,1.0,1,1.0,1,1.0,1
3365,max_ml,30,60,2,3,0.05,0.95,0.9312686526723866,20,1.0,1,1.0,1,1.0,1
3366,max_ml,30,60,2,3,0.05,0.95,0.9270785371571852,7,1.0,1,1.0,1,1.0,1
3367,max_ml,30,60,2,3,0.05,0.95,0.9452347204232248,27,1.0,1,1.0,1,1.0,1
3368,max_ml,30,60,2,3,0.05,0.95,0.9448860590913708,16,1.0,1,1.0,1,1.0,1
3369,max_ml,30,60,2,3,0.05,0.95,0.9348661610933394,9,1.0,1,1.0,1,1.0,1
3370,max_ml,30,60,2,3,0.05,0.95,0.940356880053762,27,0.0,0,0.0,0,1.0,1
3371,max_ml,30,60,2,3,0.05,0.95,0.911896198010622,14,1.0,1,1.0,1,1.0,1
3372,max_ml,30,60,2,3,0.05,0.95,0.92990314360755,13,1.0,1,1.0,1,1.0,1
3373,max_ml,30,60,2,3,0.05,0.95,0.8262653915123115,4,1.0,1,1.0,1,1.0,1
3374,max_ml,30,60,2,3,0.05,0.95,0.9470725104261304,29,0.0,0,1.0,1,1.0,1
3375,max_ml,30,60,2,3,0.05,0.95,0.8263851191633167,7,1.0,1,1.0,1,1.0,1
3376,max_ml,30,60,2,3,0.05,0.95,0.8857996634421492,34,1.0,1,1.0,1,1.0,1
3377,max_ml,30,60,2,3,0.05,0.95,0.939106681203552,14,1.0,1,1.0,1,1.0,1
3378,max_ml,30,60,2,3,0.05,0.95,0.9046937229540344,20,0.0,0,1.0,1,1.0,1
3379,max_ml,30,60,2,3,0.05,0.95,0.9215884633229982,31,0.0,1,0.0,1,0.0,1
3380,max_ml,30,60,2,3,0.05,0.95,0.9400768354974832,64,0.0,1,0.0,1,0.0,1
3381,max_ml,30,60,2,3,0.05,0.95,0.9446475435473084,16,1.0,1,1.0,1,1.0,1
3382,max_ml,30,60,2,3,0.05,0.95,0.925756806302026,10,1.0,1,1.0,1,1.0,1
3383,max_ml,30,60,2,3,0.05,0.95,0.8997674582713817,14,1.0,1,1.0,1,1.0,1
3384,max_ml,30,60,2,3,0.05,0.95,0.9318913754477964,10,1.0,1,1.0,1,1.0,1
3385,max_ml,30,60,2,3,0.05,0.95,0.8614213724379559,10,1.0,1,1.0,1,1.0,1
3386,max_ml,30,60,2,3,0.05,0.95,0.9331638997968702,16,1.0,1,1.0,1,1.0,1
3387,max_ml,30,60,2,3,0.05,0.95,0.9057227788040452,21,1.0,1,1.0,1,1.0,1
3388,max_ml,30,60,2,3,0.05,0.95,0.9336508463668068,10,1.0,1,1.0,1,1.0,1
3389,max_ml,30,60,2,3,0.05,0.95,0.9491875204371044,35,1.0,1,1.0,1,1.0,1
3390,max_ml,30,60,2,3,0.05,0.95,0.8856726270311204,10,1.0,1,1.0,1,1.0,1
3391,max_ml,30,60,2,3,0.05,0.95,0.8513168364566406,10,1.0,1,1.0,1,1.0,1
3392,max_ml,30,60,2,3,0.05,0.95,0.8958588632423636,24,1.0,1,1.0,1,1.0,1
3393,max_ml,30,60,2,3,0.05,0.95,0.9247413793872792,16,1.0,1,1.0,1,1.0,1
3394,max_ml,30,60,2,3,0.05,0.95,0.942881567146326,18,1.0,1,1.0,1,1.0,1
3395,max_ml,30,60,2,3,0.05,0.95,0.906114066879401,10,1.0,1,1.0,1,1.0,1
3396,max_ml,30,60,2,3,0.05,0.95,0.947919272610965,70,1.0,1,1.0,1,1.0,1
3397,max_ml,30,60,2,3,0.05,0.95,0.9197082958047104,15,1.0,1,1.0,1,1.0,1
3398,max_ml,30,60,2,3,0.05,0.95,0.9184918139895908,20,1.0,1,1.0,1,1.0,1
3399,max_ml,30,60,2,3,0.05,0.95,0.9178640359762524,31,0.0,1,0.0,1,0.0,1
3400,max_ml,30,60,2,3,0.05,0.95,0.868102864955353,8,1.0,1,1.0,1,1.0,1
3401,max_ml,30,60,2,3,0.05,0.95,0.9321905969937414,36,0.0,0,0.0,0,1.0,1
3402,max_ml,30,60,2,3,0.05,0.95,0.9298800849148486,9,1.0,1,1.0,1,1.0,1
3403,max_ml,30,60,2,3,0.05,0.95,0.8834589837025658,14,1.0,1,1.0,1,1.0,1
3404,max_ml,30,60,2,3,0.05,0.95,0.9198235665320136,23,1.0,1,1.0,1,0.0,0
3405,max_ml,30,60,2,3,0.05,0.95,0.9463665603321214,53,0.0,1,0.0,1,0.0,1
3406,max_ml,30,60,2,3,0.05,0.95,0.9299225263336875,10,1.0,1,1.0,1,1.0,1
3407,max_ml,30,60,2,3,0.05,0.95,0.9373959522555104,13,1.0,1,1.0,1,1.0,1
3408,max_ml,30,60,2,3,0.05,0.95,0.9452367343541768,31,1.0,1,1.0,1,1.0,1
3409,max_ml,30,60,2,3,0.05,0.95,0.8814419488604671,9,1.0,1,1.0,1,1.0,1
3410,max_ml,30,60,2,3,0.05,0.95,0.9261158703389336,16,1.0,1,1.0,1,1.0,1
3411,max_ml,30,60,2,3,0.05,0.95,0.9355300932900982,19,1.0,1,1.0,1,1.0,1
3412,max_ml,30,60,2,3,0.05,0.95,0.9497413959920172,32,1.0,1,1.0,1,1.0,1
3413,max_ml,30,60,2,3,0.05,0.95,0.8902184516178601,9,1.0,1,1.0,1,1.0,1
3414,max_ml,30,60,2,3,0.05,0.95,0.9193045583261946,27,0.0,0,0.0,0,1.0,1
3415,max_ml,30,60,2,3,0.05,0.95,0.9442286993077438,29,0.0,0,0.0,0,1.0,1
3416,max_ml,30,60,2,3,0.05,0.95,0.9136286473703806,25,1.0,1,1.0,1,1.0,1
3417,max_ml,30,60,2,3,0.05,0.95,0.9165110984507844,39,1.0,1,1.0,1,1.0,1
3418,max_ml,30,60,2,3,0.05,0.95,0.9442929489867088,17,1.0,1,1.0,1,1.0,1
3419,max_ml,30,60,2,3,0.05,0.95,0.897289559745523,21,1.0,1,1.0,1,1.0,1
3420,max_ml,30,60,2,3,0.05,0.95,0.927979924024314,23,1.0,1,1.0,1,1.0,1
3421,max_ml,30,60,2,3,0.05,0.95,0.9264510210563984,26,0.0,1,0.0,1,0.0,1
3422,max_ml,30,60,2,3,0.05,0.95,0.833465914757952,5,1.0,1,1.0,1,1.0,1
3423,max_ml,30,60,2,3,0.05,0.95,0.9076589509017762,10,1.0,1,1.0,1,1.0,1
3424,max_ml,30,60,2,3,0.05,0.95,0.9393261323092384,43,0.0,0,0.0,0,1.0,1
3425,max_ml,30,60,2,3,0.05,0.95,0.9324713277568242,30,1.0,1,1.0,1,1.0,1
3426,max_ml,30,60,2,3,0.05,0.95,0.9267219057040258,14,1.0,1,1.0,1,1.0,1
3427,max_ml,30,60,2,3,0.05,0.95,0.9056811357807129,31,1.0,1,1.0,1,1.0,1
3428,max_ml,30,60,2,3,0.05,0.95,0.9273431420079048,55,0.0,1,0.0,1,0.0,1
3429,max_ml,30,60,2,3,0.05,0.95,0.9126838120049032,15,1.0,1,1.0,1,1.0,1
3430,max_ml,30,60,2,3,0.05,0.95,0.9453812040606216,13,1.0,1,1.0,1,1.0,1
3431,max_ml,30,60,2,3,0.05,0.95,0.9469777591880684,34,0.0,1,0.0,1,0.0,1
3432,max_ml,30,60,2,3,0.05,0.95,0.9405227908604964,30,0.0,1,0.0,1,0.0,1
3433,max_ml,30,60,2,3,0.05,0.95,0.93673637930079,19,1.0,1,1.0,1,1.0,1
3434,max_ml,30,60,2,3,0.05,0.95,0.895716918493053,5,1.0,1,1.0,1,1.0,1
3435,max_ml,30,60,2,3,0.05,0.95,0.9466694176001944,13,1.0,1,1.0,1,1.0,1
3436,max_ml,30,60,2,3,0.05,0.95,0.9481053678490724,41,0.0,0,0.0,0,1.0,1
3437,max_ml,30,60,2,3,0.05,0.95,0.926467446982099,14,1.0,1,1.0,1,1.0,1
3438,max_ml,30,60,2,3,0.05,0.95,0.927220521972182,8,1.0,1,1.0,1,1.0,1
3439,max_ml,30,60,2,3,0.05,0.95,0.9117349392088404,13,1.0,1,1.0,1,1.0,1
3440,max_ml,30,60,2,3,0.05,0.95,0.940582561504589,12,1.0,1,1.0,1,1.0,1
3441,max_ml,30,60,2,3,0.05,0.95,0.8933850745183308,12,1.0,1,1.0,1,1.0,1
3442,max_ml,30,60,2,3,0.05,0.95,0.8975001934170461,26,0.0,0,1.0,1,1.0,1
3443,max_ml,30,60,2,3,0.05,0.95,0.9454385384436949,21,1.0,1,1.0,1,1.0,1
3444,max_ml,30,60,2,3,0.05,0.95,0.8643404829547314,17,1.0,1,1.0,1,1.0,1
3445,max_ml,30,60,2,3,0.05,0.95,0.946818968052568,23,0.0,0,1.0,1,1.0,1
3446,max_ml,30,60,2,3,0.05,0.95,0.9352847222951328,12,1.0,1,1.0,1,1.0,1
3447,max_ml,30,60,2,3,0.05,0.95,0.9495148900149516,24,1.0,1,1.0,1,1.0,1
3448,max_ml,30,60,2,3,0.05,0.95,0.948611957152132,52,0.0,1,0.0,1,0.0,1
3449,max_ml,30,60,2,3,0.05,0.95,0.9395926567799652,17,1.0,1,1.0,1,1.0,1
3450,max_ml,30,60,2,3,0.05,0.95,0.9441838607192324,26,0.0,0,1.0,1,1.0,1
3451,max_ml,30,60,2,3,0.05,0.95,0.9372445108350528,25,0.0,0,1.0,1,1.0,1
3452,max_ml,30,60,2,3,0.05,0.95,0.9230053802954724,24,1.0,1,1.0,1,1.0,1
3453,max_ml,30,60,2,3,0.05,0.95,0.9027732271818406,12,1.0,1,1.0,1,1.0,1
3454,max_ml,30,60,2,3,0.05,0.95,0.936977908109732,5,1.0,1,1.0,1,1.0,1
3455,max_ml,30,60,2,3,0.05,0.95,0.9497505781161434,65,0.0,1,0.0,1,0.0,1
3456,max_ml,30,60,2,3,0.05,0.95,0.9483874680228264,61,0.0,1,0.0,1,0.0,1
3457,max_ml,30,60,2,3,0.05,0.95,0.9357534599869006,10,1.0,1,1.0,1,1.0,1
3458,max_ml,30,60,2,3,0.05,0.95,0.9356524718745508,25,0.0,0,1.0,1,0.0,0
3459,max_ml,30,60,2,3,0.05,0.95,0.9080585232862756,9,1.0,1,1.0,1,1.0,1
3460,max_ml,30,60,2,3,0.05,0.95,0.9122794235493082,6,1.0,1,1.0,1,1.0,1
3461,max_ml,30,60,2,3,0.05,0.95,0.9256727951633378,10,1.0,1,1.0,1,1.0,1
3462,max_ml,30,60,2,3,0.05,0.95,0.9415867870535224,23,1.0,1,1.0,1,1.0,1
3463,max_ml,30,60,2,3,0.05,0.95,0.8981461783826709,8,1.0,1,1.0,1,1.0,1
3464,max_ml,30,60,2,3,0.05,0.95,0.9040377678433602,10,1.0,1,1.0,1,1.0,1
3465,max_ml,30,60,2,3,0.05,0.95,0.8760395770101248,15,1.0,1,1.0,1,1.0,1
3466,max_ml,30,60,2,3,0.05,0.95,0.8468176922347525,5,1.0,1,1.0,1,1.0,1
3467,max_ml,30,60,2,3,0.05,0.95,0.939205143528092,59,0.0,0,0.0,0,1.0,1
3468,max_ml,30,60,2,3,0.05,0.95,0.9411641059463308,15,1.0,1,1.0,1,1.0,1
3469,max_ml,30,60,2,3,0.05,0.95,0.9049382719711104,27,0.0,0,1.0,1,1.0,1
3470,max_ml,30,60,2,3,0.05,0.95,0.93356153939465,8,1.0,1,1.0,1,1.0,1
3471,max_ml,30,60,2,3,0.05,0.95,0.9285021062829713,37,0.0,0,1.0,1,1.0,1
3472,max_ml,30,60,2,3,0.05,0.95,0.8959664250028575,7,1.0,1,1.0,1,1.0,1
3473,max_ml,30,60,2,3,0.05,0.95,0.9079521982091068,11,1.0,1,1.0,1,1.0,1
3474,max_ml,30,60,2,3,0.05,0.95,0.940955726010012,10,1.0,1,1.0,1,1.0,1
3475,max_ml,30,60,2,3,0.05,0.95,0.9439888086727892,25,0.0,0,1.0,1,1.0,1
3476,max_ml,30,60,2,3,0.05,0.95,0.9330248314847338,28,0.0,0,1.0,1,1.0,1
3477,max_ml,30,60,2,3,0.05,0.95,0.9472176923353848,26,1.0,1,1.0,1,1.0,1
3478,max_ml,30,60,2,3,0.05,0.95,0.9382041227498804,13,1.0,1,1.0,1,1.0,1
3479,max_ml,30,60,2,3,0.05,0.95,0.907974810324122,14,1.0,1,1.0,1,1.0,1
3480,max_ml,30,60,2,3,0.05,0.95,0.9174324797726806,34,1.0,1,1.0,1,1.0,1
3481,max_ml,30,60,2,3,0.05,0.95,0.8869440608821495,10,1.0,1,1.0,1,1.0,1
3482,max_ml,30,60,2,3,0.05,0.95,0.9275640494320676,7,1.0,1,1.0,1,1.0,1
3483,max_ml,30,60,2,3,0.05,0.95,0.9139143892652336,22,0.0,0,0.0,0,1.0,1
3484,max_ml,30,60,2,3,0.05,0.95,0.9437411416835167,19,1.0,1,1.0,1,1.0,1
3485,max_ml,30,60,2,3,0.05,0.95,0.8893588435754436,8,1.0,1,1.0,1,1.0,1
3486,max_ml,30,60,2,3,0.05,0.95,0.8796782537461643,11,1.0,1,1.0,1,1.0,1
3487,max_ml,30,60,2,3,0.05,0.95,0.9438993766964284,15,1.0,1,1.0,1,1.0,1
3488,max_ml,30,60,2,3,0.05,0.95,0.9083443931951454,17,1.0,1,1.0,1,1.0,1
3489,max_ml,30,60,2,3,0.05,0.95,0.9333388199236496,34,1.0,1,1.0,1,1.0,1
3490,max_ml,30,60,2,3,0.05,0.95,0.9268363145998912,21,1.0,1,1.0,1,1.0,1
3491,max_ml,30,60,2,3,0.05,0.95,0.939318524879584,31,0.0,0,1.0,1,1.0,1
3492,max_ml,30,60,2,3,0.05,0.95,0.9463061512669791,18,1.0,1,1.0,1,1.0,1
3493,max_ml,30,60,2,3,0.05,0.95,0.945100808468742,38,0.0,1,0.0,1,0.0,1
3494,max_ml,30,60,2,3,0.05,0.95,0.9378633665449784,29,0.0,1,0.0,1,0.0,1
3495,max_ml,30,60,2,3,0.05,0.95,0.9427404658578278,44,0.0,0,1.0,1,1.0,1
3496,max_ml,30,60,2,3,0.05,0.95,0.9358997604027902,28,0.0,0,0.0,0,1.0,1
3497,max_ml,30,60,2,3,0.05,0.95,0.9018552633577638,12,1.0,1,1.0,1,1.0,1
3498,max_ml,30,60,2,3,0.05,0.95,0.931003033826593,12,1.0,1,1.0,1,1.0,1
3499,max_ml,30,60,2,3,0.05,0.95,0.9416189017719993,21,1.0,1,1.0,1,1.0,1
3500,max_ml,30,60,2,3,0.05,0.95,0.9012024350291176,33,1.0,1,1.0,1,1.0,1
3501,max_ml,30,60,2,3,0.05,0.95,0.8881918191559554,17,1.0,1,1.0,1,1.0,1
3502,max_ml,30,60,2,3,0.05,0.95,0.9181472686533388,12,1.0,1,1.0,1,1.0,1
3503,max_ml,30,60,2,3,0.05,0.95,0.9483191141794848,28,0.0,1,0.0,1,0.0,1
3504,max_ml,30,60,2,3,0.05,0.95,0.8905707606490761,10,1.0,1,1.0,1,1.0,1
3505,max_ml,30,60,2,3,0.05,0.95,0.940872710026027,14,1.0,1,1.0,1,1.0,1
3506,max_ml,30,60,2,3,0.05,0.95,0.9491553999415184,27,0.0,0,1.0,1,1.0,1
3507,max_ml,30,60,2,3,0.05,0.95,0.9387815005709196,23,1.0,1,1.0,1,1.0,1
3508,max_ml,30,60,2,3,0.05,0.95,0.931186793578164,15,1.0,1,0.0,0,1.0,1
3509,max_ml,30,60,2,3,0.05,0.95,0.934606304134448,20,1.0,1,1.0,1,0.0,0
3510,max_ml,30,60,2,3,0.05,0.95,0.9237696613198072,30,0.0,0,1.0,1,0.0,0
3511,max_ml,30,60,2,3,0.05,0.95,0.8549287506278874,19,1.0,1,1.0,1,1.0,1
3512,max_ml,30,60,2,3,0.05,0.95,0.9421169731257384,19,1.0,1,1.0,1,1.0,1
3513,max_ml,30,60,2,3,0.05,0.95,0.924159358595078,8,1.0,1,1.0,1,1.0,1
3514,max_ml,30,60,2,3,0.05,0.95,0.9464452531218612,37,1.0,1,1.0,1,1.0,1
3515,max_ml,30,60,2,3,0.05,0.95,0.8692898630176181,23,1.0,1,1.0,1,1.0,1
3516,max_ml,30,60,2,3,0.05,0.95,0.9319613571141092,15,1.0,1,1.0,1,1.0,1
3517,max_ml,30,60,2,3,0.05,0.95,0.9153342695129704,16,1.0,1,1.0,1,1.0,1
3518,max_ml,30,60,2,3,0.05,0.95,0.8758364950745609,17,1.0,1,1.0,1,1.0,1
3519,max_ml,30,60,2,3,0.05,0.95,0.9409997724264186,37,0.0,0,0.0,0,1.0,1
3520,max_ml,30,60,2,3,0.05,0.95,0.9401557355689528,63,0.0,1,0.0,1,0.0,1
3521,max_ml,30,60,2,3,0.05,0.95,0.9466025386022858,29,1.0,1,1.0,1,1.0,1
3522,max_ml,30,60,2,3,0.05,0.95,0.9482798080031068,17,1.0,1,1.0,1,1.0,1
3523,max_ml,30,60,2,3,0.05,0.95,0.9349442764985426,32,0.0,0,1.0,1,1.0,1
3524,max_ml,30,60,2,3,0.05,0.95,0.9400506086401088,13,1.0,1,1.0,1,1.0,1
3525,max_ml,30,60,2,3,0.05,0.95,0.918336012028136,12,1.0,1,1.0,1,1.0,1
3526,max_ml,30,60,2,3,0.05,0.95,0.9348530091243136,37,0.0,0,1.0,1,0.0,0
3527,max_ml,30,60,2,3,0.05,0.95,0.9154243960248828,18,1.0,1,1.0,1,1.0,1
3528,max_ml,30,60,2,3,0.05,0.95,0.8787057099513977,12,1.0,1,1.0,1,1.0,1
3529,max_ml,30,60,2,3,0.05,0.95,0.9028229036053214,22,0.0,0,1.0,1,1.0,1
3530,max_ml,30,60,2,3,0.05,0.95,0.9062139211880504,10,1.0,1,1.0,1,1.0,1
3531,max_ml,30,60,2,3,0.05,0.95,0.940307431359952,45,0.0,1,0.0,1,0.0,1
3532,max_ml,30,60,2,3,0.05,0.95,0.9164960954835196,14,1.0,1,1.0,1,1.0,1
3533,max_ml,30,60,2,3,0.05,0.95,0.9484309771055488,25,1.0,1,1.0,1,1.0,1
3534,max_ml,30,60,2,3,0.05,0.95,0.9348110384475096,21,0.0,0,1.0,1,1.0,1
3535,max_ml,30,60,2,3,0.05,0.95,0.9209504522823426,27,1.0,1,1.0,1,1.0,1
3536,max_ml,30,60,2,3,0.05,0.95,0.9340786406299592,41,0.0,1,0.0,1,0.0,1
3537,max_ml,30,60,2,3,0.05,0.95,0.9307005456946764,27,0.0,1,0.0,1,0.0,1
3538,max_ml,30,60,2,3,0.05,0.95,0.9377770523964258,48,1.0,1,1.0,1,1.0,1
3539,max_ml,30,60,2,3,0.05,0.95,0.9180968422444448,26,1.0,1,1.0,1,1.0,1
3540,max_ml,30,60,2,3,0.05,0.95,0.9406230631784386,11,1.0,1,1.0,1,1.0,1
3541,max_ml,30,60,2,3,0.05,0.95,0.9366370595483484,19,1.0,1,1.0,1,1.0,1
3542,max_ml,30,60,2,3,0.05,0.95,0.9475432170637949,36,1.0,1,1.0,1,1.0,1
3543,max_ml,30,60,2,3,0.05,0.95,0.9009084364695176,27,1.0,1,1.0,1,1.0,1
3544,max_ml,30,60,2,3,0.05,0.95,0.9216713035957436,27,1.0,1,1.0,1,1.0,1
3545,max_ml,30,60,2,3,0.05,0.95,0.9326073419315124,24,0.0,0,0.0,0,1.0,1
3546,max_ml,30,60,2,3,0.05,0.95,0.9476641925446256,33,1.0,1,1.0,1,1.0,1
3547,max_ml,30,60,2,3,0.05,0.95,0.9204066437954344,22,1.0,1,1.0,1,1.0,1
3548,max_ml,30,60,2,3,0.05,0.95,0.8776565590461507,15,1.0,1,1.0,1,1.0,1
3549,max_ml,30,60,2,3,0.05,0.95,0.9469425860720848,29,0.0,0,1.0,1,1.0,1
3550,max_ml,30,60,2,3,0.05,0.95,0.9121683327879386,20,1.0,1,1.0,1,1.0,1
3551,max_ml,30,60,2,3,0.05,0.95,0.9039443611095148,38,0.0,1,0.0,1,0.0,1
3552,max_ml,30,60,2,3,0.05,0.95,0.9497773481639932,55,0.0,0,0.0,0,1.0,1
3553,max_ml,30,60,2,3,0.05,0.95,0.9053763804009632,25,1.0,1,1.0,1,1.0,1
3554,max_ml,30,60,2,3,0.05,0.95,0.9308492556004064,48,0.0,1,0.0,1,0.0,1
3555,max_ml,30,60,2,3,0.05,0.95,0.94604023774689,10,1.0,1,1.0,1,1.0,1
3556,max_ml,30,60,2,3,0.05,0.95,0.8723720594256406,13,1.0,1,1.0,1,1.0,1
3557,max_ml,30,60,2,3,0.05,0.95,0.9467616582315468,10,1.0,1,1.0,1,1.0,1
3558,max_ml,30,60,2,3,0.05,0.95,0.9082584368697966,11,1.0,1,1.0,1,1.0,1
3559,max_ml,30,60,2,3,0.05,0.95,0.9397688979692436,17,1.0,1,1.0,1,1.0,1
3560,max_ml,30,60,2,3,0.05,0.95,0.9439981680685084,19,1.0,1,1.0,1,1.0,1
3561,max_ml,30,60,2,3,0.05,0.95,0.8892149525739835,41,0.0,1,0.0,1,0.0,1
3562,max_ml,30,60,2,3,0.05,0.95,0.9353170425472748,16,1.0,1,1.0,1,1.0,1
3563,max_ml,30,60,2,3,0.05,0.95,0.933819048642107,58,0.0,1,0.0,1,0.0,1
3564,max_ml,30,60,2,3,0.05,0.95,0.861954968976912,6,1.0,1,1.0,1,1.0,1
3565,max_ml,30,60,2,3,0.05,0.95,0.9433177365185388,44,0.0,0,1.0,1,1.0,1
3566,max_ml,30,60,2,3,0.05,0.95,0.9446589606844514,52,0.0,0,1.0,1,1.0,1
3567,max_ml,30,60,2,3,0.05,0.95,0.9423526507899488,22,1.0,1,1.0,1,1.0,1
3568,max_ml,30,60,2,3,0.05,0.95,0.9246818949521296,15,1.0,1,1.0,1,1.0,1
3569,max_ml,30,60,2,3,0.05,0.95,0.9003393840323747,12,1.0,1,1.0,1,1.0,1
3570,max_ml,30,60,2,3,0.05,0.95,0.91741047374965,31,1.0,1,1.0,1,1.0,1
3571,max_ml,30,60,2,3,0.05,0.95,0.9474322287684144,58,0.0,1,0.0,1,0.0,1
3572,max_ml,30,60,2,3,0.05,0.95,0.9328922390100148,33,0.0,0,1.0,1,1.0,1
3573,max_ml,30,60,2,3,0.05,0.95,0.9389998800469592,10,1.0,1,1.0,1,1.0,1
3574,max_ml,30,60,2,3,0.05,0.95,0.811646952012563,11,1.0,1,1.0,1,1.0,1
3575,max_ml,30,60,2,3,0.05,0.95,0.9344413584431772,37,0.0,0,0.0,0,1.0,1
3576,max_ml,30,60,2,3,0.05,0.95,0.8655297447358521,11,1.0,1,1.0,1,1.0,1
3577,max_ml,30,60,2,3,0.05,0.95,0.9458323832451644,42,0.0,0,1.0,1,1.0,1
3578,max_ml,30,60,2,3,0.05,0.95,0.9251850648678424,28,1.0,1,1.0,1,1.0,1
3579,max_ml,30,60,2,3,0.05,0.95,0.9458551426991998,92,0.0,1,0.0,1,0.0,1
3580,max_ml,30,60,2,3,0.05,0.95,0.881107786726212,8,1.0,1,1.0,1,1.0,1
3581,max_ml,30,60,2,3,0.05,0.95,0.9101379574499372,9,1.0,1,1.0,1,1.0,1
3582,max_ml,30,60,2,3,0.05,0.95,0.9399159948205038,14,1.0,1,1.0,1,1.0,1
3583,max_ml,30,60,2,3,0.05,0.95,0.911507339491074,13,1.0,1,1.0,1,1.0,1
3584,max_ml,30,60,2,3,0.05,0.95,0.9166941480489892,18,1.0,1,1.0,1,1.0,1
3585,max_ml,30,60,2,3,0.05,0.95,0.8232316160676842,4,1.0,1,1.0,1,1.0,1
3586,max_ml,30,60,2,3,0.05,0.95,0.9324495114677482,32,0.0,0,1.0,1,1.0,1
3587,max_ml,30,60,2,3,0.05,0.95,0.9251301774181048,11,1.0,1,1.0,1,1.0,1
3588,max_ml,30,60,2,3,0.05,0.95,0.939832363231454,44,0.0,0,0.0,0,1.0,1
3589,max_ml,30,60,2,3,0.05,0.95,0.934092668250163,35,1.0,1,1.0,1,1.0,1
3590,max_ml,30,60,2,3,0.05,0.95,0.937455813710366,10,1.0,1,1.0,1,1.0,1
3591,max_ml,30,60,2,3,0.05,0.95,0.7953307354256713,6,1.0,1,1.0,1,1.0,1
3592,max_ml,30,60,2,3,0.05,0.95,0.9148257274145636,9,1.0,1,1.0,1,1.0,1
3593,max_ml,30,60,2,3,0.05,0.95,0.9169909372215256,13,1.0,1,1.0,1,1.0,1
3594,max_ml,30,60,2,3,0.05,0.95,0.9093110055910498,25,0.0,0,1.0,1,0.0,0
3595,max_ml,30,60,2,3,0.05,0.95,0.923701993545842,21,1.0,1,1.0,1,1.0,1
3596,max_ml,30,60,2,3,0.05,0.95,0.9287885857210356,56,0.0,0,1.0,1,1.0,1
3597,max_ml,30,60,2,3,0.05,0.95,0.9306107811729056,6,1.0,1,1.0,1,1.0,1
3598,max_ml,30,60,2,3,0.05,0.95,0.9327540597695888,9,1.0,1,1.0,1,1.0,1
3599,max_ml,30,60,2,3,0.05,0.95,0.9297891457691004,17,1.0,1,1.0,1,1.0,1
3600,max_ml,30,60,2,3,0.05,0.95,0.933060169251221,26,1.0,1,1.0,1,1.0,1
3601,max_ml,30,60,2,3,0.05,0.95,0.9256367304111656,6,1.0,1,1.0,1,1.0,1
3602,max_ml,30,60,2,3,0.05,0.95,0.9132239877051024,8,1.0,1,1.0,1,1.0,1
3603,max_ml,30,60,2,3,0.05,0.95,0.9453778323882598,22,1.0,1,1.0,1,1.0,1
3604,max_ml,30,60,2,3,0.05,0.95,0.8325012212084609,6,1.0,1,1.0,1,1.0,1
3605,max_ml,30,60,2,3,0.05,0.95,0.9478057883951913,14,1.0,1,1.0,1,1.0,1
3606,max_ml,30,60,2,3,0.05,0.95,0.924601462254416,45,0.0,0,1.0,1,1.0,1
3607,max_ml,30,60,2,3,0.05,0.95,0.9485978744906616,16,1.0,1,1.0,1,1.0,1
3608,max_ml,30,60,2,3,0.05,0.95,0.902761288535687,21,1.0,1,1.0,1,1.0,1
3609,max_ml,30,60,2,3,0.05,0.95,0.8746682200031164,8,1.0,1,1.0,1,1.0,1
3610,max_ml,30,60,2,3,0.05,0.95,0.9424097860176792,18,1.0,1,1.0,1,1.0,1
3611,max_ml,30,60,2,3,0.05,0.95,0.9264163182130568,12,1.0,1,1.0,1,1.0,1
3612,max_ml,30,60,2,3,0.05,0.95,0.8388176181929312,22,1.0,1,1.0,1,1.0,1
3613,max_ml,30,60,2,3,0.05,0.95,0.9239490871179658,14,1.0,1,1.0,1,1.0,1
3614,max_ml,30,60,2,3,0.05,0.95,0.9489354576118026,31,0.0,1,0.0,1,0.0,1
3615,max_ml,30,60,2,3,0.05,0.95,0.9008837218048464,10,1.0,1,1.0,1,1.0,1
3616,max_ml,30,60,2,3,0.05,0.95,0.9314762001851484,57,0.0,1,0.0,1,0.0,1
3617,max_ml,30,60,2,3,0.05,0.95,0.9336045066160502,34,1.0,1,1.0,1,1.0,1
3618,max_ml,30,60,2,3,0.05,0.95,0.9285429103903268,10,1.0,1,1.0,1,1.0,1
3619,max_ml,30,60,2,3,0.05,0.95,0.8157809014214933,8,1.0,1,1.0,1,1.0,1
3620,max_ml,30,60,2,3,0.05,0.95,0.9128894502763504,23,1.0,1,1.0,1,1.0,1
3621,max_ml,30,60,2,3,0.05,0.95,0.949029524881402,18,1.0,1,1.0,1,1.0,1
3622,max_ml,30,60,2,3,0.05,0.95,0.9342126418219332,34,0.0,0,1.0,1,1.0,1
3623,max_ml,30,60,2,3,0.05,0.95,0.9482718223556924,19,0.0,1,0.0,1,0.0,1
3624,max_ml,30,60,2,3,0.05,0.95,0.934728861441365,19,1.0,1,1.0,1,1.0,1
3625,max_ml,30,60,2,3,0.05,0.95,0.9396375479610484,8,1.0,1,1.0,1,1.0,1
3626,max_ml,30,60,2,3,0.05,0.95,0.9191865286795664,19,1.0,1,1.0,1,1.0,1
3627,max_ml,30,60,2,3,0.05,0.95,0.937630866320398,22,0.0,0,1.0,1,1.0,1
3628,max_ml,30,60,2,3,0.05,0.95,0.9495781732547248,10,1.0,1,1.0,1,1.0,1
3629,max_ml,30,60,2,3,0.05,0.95,0.9135249657937454,34,1.0,1,1.0,1,1.0,1
3630,max_ml,30,60,2,3,0.05,0.95,0.8991413347439907,12,1.0,1,1.0,1,1.0,1
3631,max_ml,30,60,2,3,0.05,0.95,0.9425701390430816,8,1.0,1,1.0,1,1.0,1
3632,max_ml,30,60,2,3,0.05,0.95,0.9431674409420268,14,1.0,1,1.0,1,1.0,1
3633,max_ml,30,60,2,3,0.05,0.95,0.9318744794421764,11,1.0,1,1.0,1,1.0,1
3634,max_ml,30,60,2,3,0.05,0.95,0.9304766322303866,29,0.0,1,0.0,1,0.0,1
3635,max_ml,30,60,2,3,0.05,0.95,0.914779348609068,12,1.0,1,1.0,1,1.0,1
3636,max_ml,30,60,2,3,0.05,0.95,0.9463412908872476,37,0.0,1,0.0,1,0.0,1
3637,max_ml,30,60,2,3,0.05,0.95,0.927242829998718,13,1.0,1,1.0,1,1.0,1
3638,max_ml,30,60,2,3,0.05,0.95,0.9233830410658408,24,1.0,1,1.0,1,1.0,1
3639,max_ml,30,60,2,3,0.05,0.95,0.9325440452801738,18,1.0,1,1.0,1,1.0,1
3640,max_ml,30,60,2,3,0.05,0.95,0.947948968203,15,1.0,1,1.0,1,1.0,1
3641,max_ml,30,60,2,3,0.05,0.95,0.9072128807326558,11,1.0,1,1.0,1,1.0,1
3642,max_ml,30,60,2,3,0.05,0.95,0.8735538958764253,6,1.0,1,1.0,1,1.0,1
3643,max_ml,30,60,2,3,0.05,0.95,0.9317951376702244,7,1.0,1,1.0,1,1.0,1
3644,max_ml,30,60,2,3,0.05,0.95,0.9237010453944116,19,0.0,0,1.0,1,1.0,1
3645,max_ml,30,60,2,3,0.05,0.95,0.896356505727776,18,1.0,1,1.0,1,1.0,1
3646,max_ml,30,60,2,3,0.05,0.95,0.9472232593560064,29,0.0,0,1.0,1,1.0,1
3647,max_ml,30,60,2,3,0.05,0.95,0.9486855138477758,31,0.0,0,1.0,1,0.0,0
3648,max_ml,30,60,2,3,0.05,0.95,0.9273859883336986,35,0.0,0,1.0,1,0.0,0
3649,max_ml,30,60,2,3,0.05,0.95,0.9432170299257634,60,0.0,0,0.0,0,1.0,1
3650,max_ml,30,60,2,3,0.05,0.95,0.9349799792951032,23,1.0,1,0.0,0,1.0,1
3651,max_ml,30,60,2,3,0.05,0.95,0.9404396857871256,39,0.0,0,0.0,0,1.0,1
3652,max_ml,30,60,2,3,0.05,0.95,0.8940030103418092,11,1.0,1,1.0,1,1.0,1
3653,max_ml,30,60,2,3,0.05,0.95,0.8648110349663037,17,1.0,1,1.0,1,1.0,1
3654,max_ml,30,60,2,3,0.05,0.95,0.8836213814916529,32,0.0,0,1.0,1,1.0,1
3655,max_ml,30,60,2,3,0.05,0.95,0.9177473355602668,15,1.0,1,1.0,1,1.0,1
3656,max_ml,30,60,2,3,0.05,0.95,0.8796309603195755,11,1.0,1,1.0,1,1.0,1
3657,max_ml,30,60,2,3,0.05,0.95,0.943507365575025,42,0.0,0,1.0,1,0.0,0
3658,max_ml,30,60,2,3,0.05,0.95,0.9435455666921776,14,1.0,1,1.0,1,1.0,1
3659,max_ml,30,60,2,3,0.05,0.95,0.9242268836542292,13,1.0,1,1.0,1,1.0,1
3660,max_ml,30,60,2,3,0.05,0.95,0.946596150383413,23,1.0,1,1.0,1,1.0,1
3661,max_ml,30,60,2,3,0.05,0.95,0.9445167154720684,24,0.0,0,1.0,1,1.0,1
3662,max_ml,30,60,2,3,0.05,0.95,0.9285020496311612,65,0.0,1,0.0,1,0.0,1
3663,max_ml,30,60,2,3,0.05,0.95,0.9221405053243428,39,0.0,0,0.0,0,1.0,1
3664,max_ml,30,60,2,3,0.05,0.95,0.8892951774764305,18,1.0,1,1.0,1,1.0,1
3665,max_ml,30,60,2,3,0.05,0.95,0.934034451005786,44,0.0,1,0.0,1,0.0,1
3666,max_ml,30,60,2,3,0.05,0.95,0.9164352447776052,12,1.0,1,1.0,1,1.0,1
3667,max_ml,30,60,2,3,0.05,0.95,0.9312375369599888,28,1.0,1,1.0,1,1.0,1
3668,max_ml,30,60,2,3,0.05,0.95,0.9215922913718873,24,1.0,1,1.0,1,1.0,1
3669,max_ml,30,60,2,3,0.05,0.95,0.8846319093346324,5,1.0,1,1.0,1,1.0,1
3670,max_ml,30,60,2,3,0.05,0.95,0.9464375588439232,19,1.0,1,1.0,1,1.0,1
3671,max_ml,30,60,2,3,0.05,0.95,0.9209597406737436,12,1.0,1,1.0,1,1.0,1
3672,max_ml,30,60,2,3,0.05,0.95,0.870845670016258,17,1.0,1,1.0,1,1.0,1
3673,max_ml,30,60,2,3,0.05,0.95,0.9452169631777247,20,1.0,1,1.0,1,1.0,1
3674,max_ml,30,60,2,3,0.05,0.95,0.9216412992317085,13,1.0,1,1.0,1,1.0,1
3675,max_ml,30,60,2,3,0.05,0.95,0.9133622294074368,27,1.0,1,1.0,1,1.0,1
3676,max_ml,30,60,2,3,0.05,0.95,0.9385958937931764,25,1.0,1,1.0,1,1.0,1
3677,max_ml,30,60,2,3,0.05,0.95,0.9319590602400234,24,1.0,1,1.0,1,1.0,1
3678,max_ml,30,60,2,3,0.05,0.95,0.8637623217539623,26,1.0,1,1.0,1,1.0,1
3679,max_ml,30,60,2,3,0.05,0.95,0.9098725099438992,9,1.0,1,1.0,1,1.0,1
3680,max_ml,30,60,2,3,0.05,0.95,0.9356160429256088,26,0.0,0,1.0,1,1.0,1
3681,max_ml,30,60,2,3,0.05,0.95,0.9464369839833636,24,1.0,1,1.0,1,1.0,1
3682,max_ml,30,60,2,3,0.05,0.95,0.8764849780834809,8,1.0,1,1.0,1,1.0,1
3683,max_ml,30,60,2,3,0.05,0.95,0.9271069819996688,34,0.0,1,0.0,1,0.0,1
3684,max_ml,30,60,2,3,0.05,0.95,0.931277487270472,24,1.0,1,1.0,1,1.0,1
3685,max_ml,30,60,2,3,0.05,0.95,0.8586349573849068,11,1.0,1,1.0,1,1.0,1
3686,max_ml,30,60,2,3,0.05,0.95,0.92894596618319,13,1.0,1,1.0,1,1.0,1
3687,max_ml,30,60,2,3,0.05,0.95,0.9328201032120612,15,1.0,1,1.0,1,1.0,1
3688,max_ml,30,60,2,3,0.05,0.95,0.9476747496569508,20,1.0,1,1.0,1,1.0,1
3689,max_ml,30,60,2,3,0.05,0.95,0.809333814383357,5,1.0,1,1.0,1,1.0,1
3690,max_ml,30,60,2,3,0.05,0.95,0.9380030161746036,12,1.0,1,1.0,1,1.0,1
3691,max_ml,30,60,2,3,0.05,0.95,0.921010581117102,19,1.0,1,1.0,1,1.0,1
3692,max_ml,30,60,2,3,0.05,0.95,0.9319615749884992,8,1.0,1,1.0,1,1.0,1
3693,max_ml,30,60,2,3,0.05,0.95,0.9281605773758184,28,1.0,1,1.0,1,1.0,1
3694,max_ml,30,60,2,3,0.05,0.95,0.9330441434039092,6,1.0,1,1.0,1,1.0,1
3695,max_ml,30,60,2,3,0.05,0.95,0.9452146236455008,31,0.0,0,1.0,1,0.0,0
3696,max_ml,30,60,2,3,0.05,0.95,0.9465295260296092,34,1.0,1,1.0,1,1.0,1
3697,max_ml,30,60,2,3,0.05,0.95,0.9304240056555084,19,1.0,1,1.0,1,1.0,1
3698,max_ml,30,60,2,3,0.05,0.95,0.9118561601248796,15,1.0,1,1.0,1,1.0,1
3699,max_ml,30,60,2,3,0.05,0.95,0.9429789508601256,5,1.0,1,1.0,1,1.0,1
3700,max_ml,30,60,2,3,0.05,0.95,0.9221368504198793,18,1.0,1,1.0,1,1.0,1
3701,max_ml,30,60,2,3,0.05,0.95,0.935967144575072,20,0.0,0,1.0,1,1.0,1
3702,max_ml,30,60,2,3,0.05,0.95,0.9318765583379132,12,1.0,1,1.0,1,1.0,1
3703,max_ml,30,60,2,3,0.05,0.95,0.9269779138441766,18,1.0,1,1.0,1,1.0,1
3704,max_ml,30,60,2,3,0.05,0.95,0.9015052592735816,15,1.0,1,1.0,1,1.0,1
3705,max_ml,30,60,2,3,0.05,0.95,0.9392462023541092,21,1.0,1,1.0,1,1.0,1
3706,max_ml,30,60,2,3,0.05,0.95,0.9449114123808589,34,0.0,1,0.0,1,0.0,1
3707,max_ml,30,60,2,3,0.05,0.95,0.936469526047288,47,0.0,1,0.0,1,0.0,1
3708,max_ml,30,60,2,3,0.05,0.95,0.8571832575913376,5,1.0,1,1.0,1,1.0,1
3709,max_ml,30,60,2,3,0.05,0.95,0.9093561716969104,8,1.0,1,1.0,1,1.0,1
3710,max_ml,30,60,2,3,0.05,0.95,0.9202702774004896,17,1.0,1,1.0,1,1.0,1
3711,max_ml,30,60,2,3,0.05,0.95,0.9335296780519023,16,1.0,1,1.0,1,1.0,1
3712,max_ml,30,60,2,3,0.05,0.95,0.9480056734134786,19,1.0,1,1.0,1,1.0,1
3713,max_ml,30,60,2,3,0.05,0.95,0.9292991145891234,30,0.0,0,1.0,1,1.0,1
3714,max_ml,30,60,2,3,0.05,0.95,0.906052850401728,17,1.0,1,1.0,1,1.0,1
3715,max_ml,30,60,2,3,0.05,0.95,0.8932752482989325,18,1.0,1,1.0,1,1.0,1
3716,max_ml,30,60,2,3,0.05,0.95,0.9321538513709708,28,0.0,1,0.0,1,0.0,1
3717,max_ml,30,60,2,3,0.05,0.95,0.931430881090909,25,0.0,1,0.0,1,0.0,1
3718,max_ml,30,60,2,3,0.05,0.95,0.932493166201238,27,0.0,0,1.0,1,1.0,1
3719,max_ml,30,60,2,3,0.05,0.95,0.9418974609405816,37,0.0,1,0.0,1,0.0,1
3720,max_ml,30,60,2,3,0.05,0.95,0.931021454790298,11,1.0,1,1.0,1,1.0,1
3721,max_ml,30,60,2,3,0.05,0.95,0.949417203046878,25,1.0,1,1.0,1,1.0,1
3722,max_ml,30,60,2,3,0.05,0.95,0.878574186136629,9,1.0,1,1.0,1,1.0,1
3723,max_ml,30,60,2,3,0.05,0.95,0.9243041533623456,44,0.0,0,1.0,1,1.0,1
3724,max_ml,30,60,2,3,0.05,0.95,0.8689009159109635,13,1.0,1,1.0,1,1.0,1
3725,max_ml,30,60,2,3,0.05,0.95,0.9403895732582264,33,1.0,1,1.0,1,1.0,1
3726,max_ml,30,60,2,3,0.05,0.95,0.930488362731236,27,0.0,0,0.0,0,1.0,1
3727,max_ml,30,60,2,3,0.05,0.95,0.9073749982035604,26,1.0,1,1.0,1,1.0,1
3728,max_ml,30,60,2,3,0.05,0.95,0.9232134973523128,11,1.0,1,1.0,1,1.0,1
3729,max_ml,30,60,2,3,0.05,0.95,0.8955908041070453,10,1.0,1,1.0,1,1.0,1
3730,max_ml,30,60,2,3,0.05,0.95,0.9299898097997382,22,1.0,1,1.0,1,1.0,1
3731,max_ml,30,60,2,3,0.05,0.95,0.9208444729536882,30,0.0,0,1.0,1,1.0,1
3732,max_ml,30,60,2,3,0.05,0.95,0.9192303657522228,19,1.0,1,1.0,1,1.0,1
3733,max_ml,30,60,2,3,0.05,0.95,0.9353270264849892,25,0.0,0,1.0,1,1.0,1
3734,max_ml,30,60,2,3,0.05,0.95,0.9360532249263278,23,1.0,1,1.0,1,1.0,1
3735,max_ml,30,60,2,3,0.05,0.95,0.9306851263488068,8,1.0,1,1.0,1,1.0,1
3736,max_ml,30,60,2,3,0.05,0.95,0.9218218751690096,9,1.0,1,1.0,1,1.0,1
3737,max_ml,30,60,2,3,0.05,0.95,0.9111027867281776,17,1.0,1,1.0,1,1.0,1
3738,max_ml,30,60,2,3,0.05,0.95,0.8872470854404557,13,1.0,1,1.0,1,1.0,1
3739,max_ml,30,60,2,3,0.05,0.95,0.9472349545577944,21,1.0,1,1.0,1,1.0,1
3740,max_ml,30,60,2,3,0.05,0.95,0.9091753223802792,21,1.0,1,1.0,1,1.0,1
3741,max_ml,30,60,2,3,0.05,0.95,0.9329221321764968,21,0.0,0,0.0,0,1.0,1
3742,max_ml,30,60,2,3,0.05,0.95,0.9448271622398364,12,1.0,1,1.0,1,1.0,1
3743,max_ml,30,60,2,3,0.05,0.95,0.9424632679309372,75,0.0,1,0.0,1,0.0,1
3744,max_ml,30,60,2,3,0.05,0.95,0.9369394017845551,15,1.0,1,1.0,1,1.0,1
3745,max_ml,30,60,2,3,0.05,0.95,0.9448630282019804,38,0.0,1,0.0,1,0.0,1
3746,max_ml,30,60,2,3,0.05,0.95,0.8574722421473033,7,1.0,1,1.0,1,1.0,1
3747,max_ml,30,60,2,3,0.05,0.95,0.9081487123189343,17,1.0,1,1.0,1,1.0,1
3748,max_ml,30,60,2,3,0.05,0.95,0.9190204223416918,8,1.0,1,1.0,1,1.0,1
3749,max_ml,30,60,2,3,0.05,0.95,0.9369155444240476,22,1.0,1,0.0,0,0.0,0
3750,max_ml,30,60,2,3,0.05,0.95,0.9129335877700748,14,1.0,1,1.0,1,1.0,1
3751,max_ml,30,60,2,3,0.05,0.95,0.9063934645105122,9,1.0,1,1.0,1,1.0,1
3752,max_ml,30,60,2,3,0.05,0.95,0.8980661037010162,10,1.0,1,1.0,1,1.0,1
3753,max_ml,30,60,2,3,0.05,0.95,0.9390384779244718,109,0.0,1,0.0,1,0.0,1
3754,max_ml,30,60,2,3,0.05,0.95,0.9173152692348135,21,1.0,1,1.0,1,1.0,1
3755,max_ml,30,60,2,3,0.05,0.95,0.947045051600488,45,0.0,0,1.0,1,1.0,1
3756,max_ml,30,60,2,3,0.05,0.95,0.9272898354591422,12,1.0,1,1.0,1,1.0,1
3757,max_ml,30,60,2,3,0.05,0.95,0.9490574558636016,43,0.0,1,0.0,1,0.0,1
3758,max_ml,30,60,2,3,0.05,0.95,0.9249072467777631,19,1.0,1,1.0,1,1.0,1
3759,max_ml,30,60,2,3,0.05,0.95,0.9331918843339764,35,0.0,0,1.0,1,0.0,0
3760,max_ml,30,60,2,3,0.05,0.95,0.9489463956571608,14,1.0,1,1.0,1,1.0,1
3761,max_ml,30,60,2,3,0.05,0.95,0.9387010377028252,14,1.0,1,1.0,1,1.0,1
3762,max_ml,30,60,2,3,0.05,0.95,0.8584616215447981,9,1.0,1,1.0,1,1.0,1
3763,max_ml,30,60,2,3,0.05,0.95,0.9249926342262516,16,1.0,1,1.0,1,1.0,1
3764,max_ml,30,60,2,3,0.05,0.95,0.9052758118403345,18,1.0,1,1.0,1,1.0,1
3765,max_ml,30,60,2,3,0.05,0.95,0.902627797711083,6,1.0,1,1.0,1,1.0,1
3766,max_ml,30,60,2,3,0.05,0.95,0.9314137622753476,16,1.0,1,1.0,1,1.0,1
3767,max_ml,30,60,2,3,0.05,0.95,0.9457109539540464,17,1.0,1,1.0,1,1.0,1
3768,max_ml,30,60,2,3,0.05,0.95,0.9401015217398416,40,0.0,1,0.0,1,0.0,1
3769,max_ml,30,60,2,3,0.05,0.95,0.8678476803337526,30,1.0,1,1.0,1,1.0,1
3770,max_ml,30,60,2,3,0.05,0.95,0.9492787771220348,65,0.0,1,0.0,1,0.0,1
3771,max_ml,30,60,2,3,0.05,0.95,0.899432987582549,15,1.0,1,1.0,1,1.0,1
3772,max_ml,30,60,2,3,0.05,0.95,0.9283264325739476,21,1.0,1,1.0,1,1.0,1
3773,max_ml,30,60,2,3,0.05,0.95,0.9317102953664724,15,1.0,1,1.0,1,1.0,1
3774,max_ml,30,60,2,3,0.05,0.95,0.9258496068153342,27,0.0,0,1.0,1,1.0,1
3775,max_ml,30,60,2,3,0.05,0.95,0.9183986922458084,35,1.0,1,1.0,1,1.0,1
3776,max_ml,30,60,2,3,0.05,0.95,0.930263713642862,6,1.0,1,1.0,1,1.0,1
3777,max_ml,30,60,2,3,0.05,0.95,0.9378789712198689,16,1.0,1,1.0,1,1.0,1
3778,max_ml,30,60,2,3,0.05,0.95,0.9205309122479224,21,1.0,1,1.0,1,1.0,1
3779,max_ml,30,60,2,3,0.05,0.95,0.943196716301774,28,0.0,0,1.0,1,1.0,1
3780,max_ml,30,60,2,3,0.05,0.95,0.910186159544114,8,1.0,1,1.0,1,1.0,1
3781,max_ml,30,60,2,3,0.05,0.95,0.9059012440726812,12,1.0,1,1.0,1,1.0,1
3782,max_ml,30,60,2,3,0.05,0.95,0.9279418718747304,17,1.0,1,1.0,1,1.0,1
3783,max_ml,30,60,2,3,0.05,0.95,0.9380781855914678,7,1.0,1,1.0,1,1.0,1
3784,max_ml,30,60,2,3,0.05,0.95,0.8281236645027807,14,1.0,1,1.0,1,1.0,1
3785,max_ml,30,60,2,3,0.05,0.95,0.8450249808314856,17,1.0,1,1.0,1,1.0,1
3786,max_ml,30,60,2,3,0.05,0.95,0.9343268332929918,28,0.0,0,1.0,1,0.0,0
3787,max_ml,30,60,2,3,0.05,0.95,0.9188112393869392,33,0.0,0,1.0,1,1.0,1
3788,max_ml,30,60,2,3,0.05,0.95,0.9273652259722036,29,0.0,0,1.0,1,0.0,0
3789,max_ml,30,60,2,3,0.05,0.95,0.8902425310025684,17,1.0,1,1.0,1,1.0,1
3790,max_ml,30,60,2,3,0.05,0.95,0.9498187341550516,15,1.0,1,1.0,1,1.0,1
3791,max_ml,30,60,2,3,0.05,0.95,0.9456417789745154,32,0.0,0,1.0,1,0.0,0
3792,max_ml,30,60,2,3,0.05,0.95,0.9035403459892272,16,1.0,1,1.0,1,1.0,1
3793,max_ml,30,60,2,3,0.05,0.95,0.944922192660728,17,1.0,1,1.0,1,1.0,1
3794,max_ml,30,60,2,3,0.05,0.95,0.9053524593899912,7,1.0,1,1.0,1,1.0,1
3795,max_ml,30,60,2,3,0.05,0.95,0.9014960063987176,11,1.0,1,1.0,1,1.0,1
3796,max_ml,30,60,2,3,0.05,0.95,0.9407880679452356,18,1.0,1,1.0,1,1.0,1
3797,max_ml,30,60,2,3,0.05,0.95,0.9271214558645988,21,1.0,1,1.0,1,1.0,1
3798,max_ml,30,60,2,3,0.05,0.95,0.9445406973396716,58,0.0,1,0.0,1,0.0,1
3799,max_ml,30,60,2,3,0.05,0.95,0.9485652126637784,30,1.0,1,1.0,1,1.0,1
3800,max_ml,30,60,2,3,0.05,0.95,0.9451375944668038,20,1.0,1,1.0,1,1.0,1
3801,max_ml,30,60,2,3,0.05,0.95,0.8943064688249797,29,1.0,1,1.0,1,1.0,1
3802,max_ml,30,60,2,3,0.05,0.95,0.8097530990707285,5,1.0,1,1.0,1,1.0,1
3803,max_ml,30,60,2,3,0.05,0.95,0.9319399750084484,64,0.0,1,0.0,1,0.0,1
3804,max_ml,30,60,2,3,0.05,0.95,0.932891788889584,36,0.0,1,0.0,1,0.0,1
3805,max_ml,30,60,2,3,0.05,0.95,0.8886535480539243,22,1.0,1,1.0,1,0.0,0
3806,max_ml,30,60,2,3,0.05,0.95,0.899110223646688,24,1.0,1,1.0,1,1.0,1
3807,max_ml,30,60,2,3,0.05,0.95,0.9032640972919516,67,0.0,0,1.0,1,1.0,1
3808,max_ml,30,60,2,3,0.05,0.95,0.936819581744072,38,1.0,1,1.0,1,1.0,1
3809,max_ml,30,60,2,3,0.05,0.95,0.9058967291075428,24,1.0,1,1.0,1,1.0,1
3810,max_ml,30,60,2,3,0.05,0.95,0.9454755505752244,16,1.0,1,1.0,1,1.0,1
3811,max_ml,30,60,2,3,0.05,0.95,0.946773884070012,21,0.0,0,1.0,1,0.0,0
3812,max_ml,30,60,2,3,0.05,0.95,0.94394844418101,30,1.0,1,1.0,1,1.0,1
3813,max_ml,30,60,2,3,0.05,0.95,0.9386616156477532,27,0.0,0,0.0,0,1.0,1
3814,max_ml,30,60,2,3,0.05,0.95,0.9071960572434358,7,1.0,1,1.0,1,1.0,1
3815,max_ml,30,60,2,3,0.05,0.95,0.9322920006507928,35,1.0,1,1.0,1,1.0,1
3816,max_ml,30,60,2,3,0.05,0.95,0.9328194237924912,30,1.0,1,1.0,1,1.0,1
3817,max_ml,30,60,2,3,0.05,0.95,0.9442522009243092,11,1.0,1,1.0,1,1.0,1
3818,max_ml,30,60,2,3,0.05,0.95,0.9106870019540508,8,1.0,1,1.0,1,1.0,1
3819,max_ml,30,60,2,3,0.05,0.95,0.9468198038206872,29,0.0,0,1.0,1,0.0,0
3820,max_ml,30,60,2,3,0.05,0.95,0.9363321635081828,27,0.0,0,0.0,0,1.0,1
3821,max_ml,30,60,2,3,0.05,0.95,0.935903712360463,8,1.0,1,1.0,1,1.0,1
3822,max_ml,30,60,2,3,0.05,0.95,0.9180030900663448,22,0.0,0,0.0,0,1.0,1
3823,max_ml,30,60,2,3,0.05,0.95,0.9376140996752064,22,1.0,1,1.0,1,1.0,1
3824,max_ml,30,60,2,3,0.05,0.95,0.9154857197860968,22,1.0,1,1.0,1,0.0,0
3825,max_ml,30,60,2,3,0.05,0.95,0.9374836064489444,54,0.0,0,0.0,0,1.0,1
3826,max_ml,30,60,2,3,0.05,0.95,0.9206909695511468,16,1.0,1,1.0,1,1.0,1
3827,max_ml,30,60,2,3,0.05,0.95,0.8565444536077872,7,1.0,1,1.0,1,1.0,1
3828,max_ml,30,60,2,3,0.05,0.95,0.9348101789973084,29,0.0,0,1.0,1,1.0,1
3829,max_ml,30,60,2,3,0.05,0.95,0.9300546750214138,18,1.0,1,1.0,1,1.0,1
3830,max_ml,30,60,2,3,0.05,0.95,0.9178510100614306,14,1.0,1,1.0,1,1.0,1
3831,max_ml,30,60,2,3,0.05,0.95,0.9201702744242666,38,0.0,1,0.0,1,0.0,1
3832,max_ml,30,60,2,3,0.05,0.95,0.9370718179842542,20,1.0,1,1.0,1,1.0,1
3833,max_ml,30,60,2,3,0.05,0.95,0.9332614632609052,17,1.0,1,1.0,1,1.0,1
3834,max_ml,30,60,2,3,0.05,0.95,0.9283530055171716,16,1.0,1,1.0,1,1.0,1
3835,max_ml,30,60,2,3,0.05,0.95,0.917128714161103,14,1.0,1,1.0,1,1.0,1
3836,max_ml,30,60,2,3,0.05,0.95,0.919052727246636,17,1.0,1,1.0,1,1.0,1
3837,max_ml,30,60,2,3,0.05,0.95,0.8755142142355278,10,1.0,1,1.0,1,1.0,1
3838,max_ml,30,60,2,3,0.05,0.95,0.9355558626680096,23,0.0,0,1.0,1,1.0,1
3839,max_ml,30,60,2,3,0.05,0.95,0.9485510779860764,15,1.0,1,1.0,1,1.0,1
3840,max_ml,30,60,2,3,0.05,0.95,0.941624263972576,17,1.0,1,1.0,1,1.0,1
3841,max_ml,30,60,2,3,0.05,0.95,0.947214105016821,29,0.0,1,0.0,1,0.0,1
3842,max_ml,30,60,2,3,0.05,0.95,0.9488497732023132,10,1.0,1,1.0,1,1.0,1
3843,max_ml,30,60,2,3,0.05,0.95,0.9467240171114,6,1.0,1,1.0,1,1.0,1
3844,max_ml,30,60,2,3,0.05,0.95,0.9072340390059876,21,1.0,1,1.0,1,1.0,1
3845,max_ml,30,60,2,3,0.05,0.95,0.8731007740375261,20,0.0,0,1.0,1,1.0,1
3846,max_ml,30,60,2,3,0.05,0.95,0.9355768427997978,21,1.0,1,0.0,0,1.0,1
3847,max_ml,30,60,2,3,0.05,0.95,0.9416489259083324,16,1.0,1,1.0,1,1.0,1
3848,max_ml,30,60,2,3,0.05,0.95,0.9324805827186844,33,0.0,0,0.0,0,1.0,1
3849,max_ml,30,60,2,3,0.05,0.95,0.8937842018539935,21,1.0,1,1.0,1,1.0,1
3850,max_ml,30,60,2,3,0.05,0.95,0.9319328660159526,22,1.0,1,1.0,1,1.0,1
3851,max_ml,30,60,2,3,0.05,0.95,0.925476081001348,21,1.0,1,1.0,1,1.0,1
3852,max_ml,30,60,2,3,0.05,0.95,0.911174797115452,24,0.0,0,1.0,1,0.0,0
3853,max_ml,30,60,2,3,0.05,0.95,0.8855756148197184,14,1.0,1,1.0,1,1.0,1
3854,max_ml,30,60,2,3,0.05,0.95,0.944560682793538,19,1.0,1,1.0,1,1.0,1
3855,max_ml,30,60,2,3,0.05,0.95,0.9274016024418548,19,1.0,1,1.0,1,1.0,1
3856,max_ml,30,60,2,3,0.05,0.95,0.9152833306841904,28,1.0,1,1.0,1,1.0,1
3857,max_ml,30,60,2,3,0.05,0.95,0.9062306605559356,25,1.0,1,1.0,1,1.0,1
3858,max_ml,30,60,2,3,0.05,0.95,0.8731271876894033,16,1.0,1,1.0,1,1.0,1
3859,max_ml,30,60,2,3,0.05,0.95,0.9039680692528844,10,1.0,1,1.0,1,1.0,1
3860,max_ml,30,60,2,3,0.05,0.95,0.8679171775290646,14,1.0,1,1.0,1,1.0,1
3861,max_ml,30,60,2,3,0.05,0.95,0.9477602328153406,62,0.0,1,0.0,1,0.0,1
3862,max_ml,30,60,2,3,0.05,0.95,0.9343401606133684,15,1.0,1,1.0,1,1.0,1
3863,max_ml,30,60,2,3,0.05,0.95,0.8451722391096708,8,1.0,1,1.0,1,1.0,1
3864,max_ml,30,60,2,3,0.05,0.95,0.9372488114090048,16,1.0,1,1.0,1,1.0,1
3865,max_ml,30,60,2,3,0.05,0.95,0.9026864085539408,51,0.0,1,0.0,1,0.0,1
3866,max_ml,30,60,2,3,0.05,0.95,0.9450142083399256,21,1.0,1,1.0,1,1.0,1
3867,max_ml,30,60,2,3,0.05,0.95,0.8712174988310704,17,1.0,1,1.0,1,1.0,1
3868,max_ml,30,60,2,3,0.05,0.95,0.902021281148462,18,1.0,1,1.0,1,1.0,1
3869,max_ml,30,60,2,3,0.05,0.95,0.94513889199364,9,1.0,1,1.0,1,1.0,1
3870,max_ml,30,60,2,3,0.05,0.95,0.9031400145306056,13,1.0,1,1.0,1,1.0,1
3871,max_ml,30,60,2,3,0.05,0.95,0.9430815734892076,57,0.0,1,0.0,1,0.0,1
3872,max_ml,30,60,2,3,0.05,0.95,0.9409492740907142,14,1.0,1,1.0,1,1.0,1
3873,max_ml,30,60,2,3,0.05,0.95,0.9371510639752786,32,1.0,1,1.0,1,1.0,1
3874,max_ml,30,60,2,3,0.05,0.95,0.9490746121525108,44,1.0,1,1.0,1,1.0,1
3875,max_ml,30,60,2,3,0.05,0.95,0.8381690942922774,11,1.0,1,1.0,1,1.0,1
3876,max_ml,30,60,2,3,0.05,0.95,0.935289942479023,19,1.0,1,1.0,1,1.0,1
3877,max_ml,30,60,2,3,0.05,0.95,0.9228064454333093,14,1.0,1,1.0,1,1.0,1
3878,max_ml,30,60,2,3,0.05,0.95,0.9211233475546348,18,1.0,1,1.0,1,1.0,1
3879,max_ml,30,60,2,3,0.05,0.95,0.9338994374908204,11,1.0,1,1.0,1,1.0,1
3880,max_ml,30,60,2,3,0.05,0.95,0.932649349640445,24,1.0,1,1.0,1,1.0,1
3881,max_ml,30,60,2,3,0.05,0.95,0.9495457648686334,25,1.0,1,1.0,1,1.0,1
3882,max_ml,30,60,2,3,0.05,0.95,0.8829262124726346,9,1.0,1,1.0,1,1.0,1
3883,max_ml,30,60,2,3,0.05,0.95,0.9182532907928734,25,1.0,1,1.0,1,1.0,1
3884,max_ml,30,60,2,3,0.05,0.95,0.9063857616624936,12,1.0,1,1.0,1,1.0,1
3885,max_ml,30,60,2,3,0.05,0.95,0.9069295684671168,20,1.0,1,1.0,1,1.0,1
3886,max_ml,30,60,2,3,0.05,0.95,0.8944233601484333,34,1.0,1,1.0,1,1.0,1
3887,max_ml,30,60,2,3,0.05,0.95,0.9169686956170968,22,1.0,1,1.0,1,1.0,1
3888,max_ml,30,60,2,3,0.05,0.95,0.92563242015003,22,1.0,1,1.0,1,1.0,1
3889,max_ml,30,60,2,3,0.05,0.95,0.9261328707207512,21,1.0,1,1.0,1,1.0,1
3890,max_ml,30,60,2,3,0.05,0.95,0.9305061787986144,13,1.0,1,1.0,1,1.0,1
3891,max_ml,30,60,2,3,0.05,0.95,0.9226406396669662,11,1.0,1,1.0,1,1.0,1
3892,max_ml,30,60,2,3,0.05,0.95,0.9113806039770618,36,0.0,1,0.0,1,0.0,1
3893,max_ml,30,60,2,3,0.05,0.95,0.8341476551211587,10,1.0,1,1.0,1,1.0,1
3894,max_ml,30,60,2,3,0.05,0.95,0.913183860612226,15,1.0,1,1.0,1,0.0,0
3895,max_ml,30,60,2,3,0.05,0.95,0.9471784994071784,17,1.0,1,1.0,1,1.0,1
3896,max_ml,30,60,2,3,0.05,0.95,0.925445703244103,28,0.0,0,1.0,1,1.0,1
3897,max_ml,30,60,2,3,0.05,0.95,0.9357597843134084,28,1.0,1,1.0,1,1.0,1
3898,max_ml,30,60,2,3,0.05,0.95,0.9292871687897296,25,1.0,1,1.0,1,1.0,1
3899,max_ml,30,60,2,3,0.05,0.95,0.9368941207712974,25,0.0,0,1.0,1,1.0,1
3900,max_ml,30,60,2,3,0.05,0.95,0.9284471598908056,11,1.0,1,1.0,1,1.0,1
3901,max_ml,30,60,2,3,0.05,0.95,0.9352944802536668,12,1.0,1,1.0,1,1.0,1
3902,max_ml,30,60,2,3,0.05,0.95,0.9302231002077422,18,1.0,1,1.0,1,1.0,1
3903,max_ml,30,60,2,3,0.05,0.95,0.9269233936220926,13,1.0,1,1.0,1,1.0,1
3904,max_ml,30,60,2,3,0.05,0.95,0.9319089743344544,39,1.0,1,1.0,1,1.0,1
3905,max_ml,30,60,2,3,0.05,0.95,0.931240975022582,12,1.0,1,1.0,1,1.0,1
3906,max_ml,30,60,2,3,0.05,0.95,0.927066468638012,15,1.0,1,1.0,1,1.0,1
3907,max_ml,30,60,2,3,0.05,0.95,0.939831283636388,10,1.0,1,1.0,1,1.0,1
3908,max_ml,30,60,2,3,0.05,0.95,0.8939493573184017,13,1.0,1,1.0,1,1.0,1
3909,max_ml,30,60,2,3,0.05,0.95,0.906391765555114,48,0.0,1,0.0,1,0.0,1
3910,max_ml,30,60,2,3,0.05,0.95,0.8558136271403165,14,1.0,1,1.0,1,1.0,1
3911,max_ml,30,60,2,3,0.05,0.95,0.9379912693334644,16,1.0,1,1.0,1,1.0,1
3912,max_ml,30,60,2,3,0.05,0.95,0.9191673066386808,25,1.0,1,1.0,1,1.0,1
3913,max_ml,30,60,2,3,0.05,0.95,0.9291556396583472,25,1.0,1,1.0,1,1.0,1
3914,max_ml,30,60,2,3,0.05,0.95,0.940722456265058,7,1.0,1,1.0,1,1.0,1
3915,max_ml,30,60,2,3,0.05,0.95,0.9133848588886784,21,1.0,1,1.0,1,1.0,1
3916,max_ml,30,60,2,3,0.05,0.95,0.9471972091475692,24,0.0,1,0.0,1,0.0,1
3917,max_ml,30,60,2,3,0.05,0.95,0.8912529186330362,13,1.0,1,1.0,1,1.0,1
3918,max_ml,30,60,2,3,0.05,0.95,0.9234164013391803,40,0.0,0,1.0,1,1.0,1
3919,max_ml,30,60,2,3,0.05,0.95,0.9105804098367763,17,1.0,1,1.0,1,1.0,1
3920,max_ml,30,60,2,3,0.05,0.95,0.9063111214835432,12,1.0,1,1.0,1,1.0,1
3921,max_ml,30,60,2,3,0.05,0.95,0.8952188136199244,14,1.0,1,1.0,1,1.0,1
3922,max_ml,30,60,2,3,0.05,0.95,0.9255934962835248,11,1.0,1,1.0,1,1.0,1
3923,max_ml,30,60,2,3,0.05,0.95,0.9131958672663162,4,1.0,1,1.0,1,1.0,1
3924,max_ml,30,60,2,3,0.05,0.95,0.9347724783296932,18,1.0,1,1.0,1,1.0,1
3925,max_ml,30,60,2,3,0.05,0.95,0.9307018715528732,11,1.0,1,1.0,1,1.0,1
3926,max_ml,30,60,2,3,0.05,0.95,0.793257231259901,7,1.0,1,1.0,1,1.0,1
3927,max_ml,30,60,2,3,0.05,0.95,0.8577149402656296,11,1.0,1,1.0,1,1.0,1
3928,max_ml,30,60,2,3,0.05,0.95,0.9273709608934306,10,1.0,1,1.0,1,1.0,1
3929,max_ml,30,60,2,3,0.05,0.95,0.9441549059871156,21,1.0,1,1.0,1,1.0,1
3930,max_ml,30,60,2,3,0.05,0.95,0.9350789462244424,18,1.0,1,1.0,1,1.0,1
3931,max_ml,30,60,2,3,0.05,0.95,0.9149963213339118,13,1.0,1,1.0,1,1.0,1
3932,max_ml,30,60,2,3,0.05,0.95,0.9050883539551332,7,1.0,1,1.0,1,1.0,1
3933,max_ml,30,60,2,3,0.05,0.95,0.9290809373077228,13,1.0,1,1.0,1,1.0,1
3934,max_ml,30,60,2,3,0.05,0.95,0.9122072684866828,10,1.0,1,1.0,1,1.0,1
3935,max_ml,30,60,2,3,0.05,0.95,0.942052690366869,49,0.0,1,0.0,1,0.0,1
3936,max_ml,30,60,2,3,0.05,0.95,0.9252426665087868,23,1.0,1,1.0,1,1.0,1
3937,max_ml,30,60,2,3,0.05,0.95,0.8985148024419686,19,1.0,1,1.0,1,1.0,1
3938,max_ml,30,60,2,3,0.05,0.95,0.9202369803498796,27,1.0,1,1.0,1,1.0,1
3939,max_ml,30,60,2,3,0.05,0.95,0.9354284534117748,31,0.0,0,1.0,1,1.0,1
3940,max_ml,30,60,2,3,0.05,0.95,0.8941658463201906,36,0.0,0,0.0,0,1.0,1
3941,max_ml,30,60,2,3,0.05,0.95,0.9412245569113902,26,1.0,1,1.0,1,1.0,1
3942,max_ml,30,60,2,3,0.05,0.95,0.9458138414207854,11,1.0,1,1.0,1,1.0,1
3943,max_ml,30,60,2,3,0.05,0.95,0.8031926926113508,6,1.0,1,1.0,1,1.0,1
3944,max_ml,30,60,2,3,0.05,0.95,0.8821972528148222,13,1.0,1,1.0,1,1.0,1
3945,max_ml,30,60,2,3,0.05,0.95,0.9311157620277656,14,1.0,1,1.0,1,1.0,1
3946,max_ml,30,60,2,3,0.05,0.95,0.9477329977416744,21,1.0,1,1.0,1,1.0,1
3947,max_ml,30,60,2,3,0.05,0.95,0.9331900453611572,59,1.0,1,1.0,1,1.0,1
3948,max_ml,30,60,2,3,0.05,0.95,0.9416857739267178,74,0.0,1,0.0,1,0.0,1
3949,max_ml,30,60,2,3,0.05,0.95,0.8318716573773725,11,1.0,1,1.0,1,1.0,1
3950,max_ml,30,60,2,3,0.05,0.95,0.9249655773760136,40,0.0,0,1.0,1,1.0,1
3951,max_ml,30,60,2,3,0.05,0.95,0.934394131975441,18,1.0,1,1.0,1,1.0,1
3952,max_ml,30,60,2,3,0.05,0.95,0.9168911985552746,6,1.0,1,1.0,1,1.0,1
3953,max_ml,30,60,2,3,0.05,0.95,0.8960660390649342,24,1.0,1,1.0,1,1.0,1
3954,max_ml,30,60,2,3,0.05,0.95,0.9429603637615862,46,0.0,0,0.0,0,1.0,1
3955,max_ml,30,60,2,3,0.05,0.95,0.9061850660616294,12,1.0,1,1.0,1,1.0,1
3956,max_ml,30,60,2,3,0.05,0.95,0.8710515047283118,23,1.0,1,1.0,1,1.0,1
3957,max_ml,30,60,2,3,0.05,0.95,0.8495984489805372,15,1.0,1,1.0,1,1.0,1
3958,max_ml,30,60,2,3,0.05,0.95,0.9276483109555026,6,1.0,1,1.0,1,1.0,1
3959,max_ml,30,60,2,3,0.05,0.95,0.9486201538922224,21,1.0,1,1.0,1,1.0,1
3960,max_ml,30,60,2,3,0.05,0.95,0.8931593583036053,13,1.0,1,1.0,1,1.0,1
3961,max_ml,30,60,2,3,0.05,0.95,0.9277681726501984,18,1.0,1,1.0,1,1.0,1
3962,max_ml,30,60,2,3,0.05,0.95,0.9435444936533928,32,0.0,0,1.0,1,0.0,0
3963,max_ml,30,60,2,3,0.05,0.95,0.9457784383789958,33,1.0,1,1.0,1,1.0,1
3964,max_ml,30,60,2,3,0.05,0.95,0.8479212218519484,11,1.0,1,1.0,1,1.0,1
3965,max_ml,30,60,2,3,0.05,0.95,0.9472568627143254,14,1.0,1,1.0,1,1.0,1
3966,max_ml,30,60,2,3,0.05,0.95,0.9063833299693114,33,0.0,0,1.0,1,1.0,1
3967,max_ml,30,60,2,3,0.05,0.95,0.943264388302638,26,1.0,1,0.0,0,1.0,1
3968,max_ml,30,60,2,3,0.05,0.95,0.9219189050319888,24,0.0,0,1.0,1,1.0,1
3969,max_ml,30,60,2,3,0.05,0.95,0.9485163714552902,16,1.0,1,1.0,1,1.0,1
3970,max_ml,30,60,2,3,0.05,0.95,0.9064224392627172,20,1.0,1,1.0,1,1.0,1
3971,max_ml,30,60,2,3,0.05,0.95,0.9067179060973656,8,1.0,1,1.0,1,1.0,1
3972,max_ml,30,60,2,3,0.05,0.95,0.926263330994682,15,1.0,1,1.0,1,1.0,1
3973,max_ml,30,60,2,3,0.05,0.95,0.8896431958123087,28,0.0,1,0.0,1,0.0,1
3974,max_ml,30,60,2,3,0.05,0.95,0.9295636560118736,18,1.0,1,1.0,1,1.0,1
3975,max_ml,30,60,2,3,0.05,0.95,0.9265958325553396,31,1.0,1,1.0,1,1.0,1
3976,max_ml,30,60,2,3,0.05,0.95,0.9499502050221024,26,0.0,0,1.0,1,0.0,0
3977,max_ml,30,60,2,3,0.05,0.95,0.9240383269106276,17,1.0,1,1.0,1,1.0,1
3978,max_ml,30,60,2,3,0.05,0.95,0.8882592584204037,9,1.0,1,1.0,1,1.0,1
3979,max_ml,30,60,2,3,0.05,0.95,0.9395473305437562,17,1.0,1,1.0,1,1.0,1
3980,max_ml,30,60,2,3,0.05,0.95,0.9344468075954828,16,1.0,1,1.0,1,1.0,1
3981,max_ml,30,60,2,3,0.05,0.95,0.9175284127980524,23,1.0,1,1.0,1,1.0,1
3982,max_ml,30,60,2,3,0.05,0.95,0.9062828036942926,25,1.0,1,1.0,1,1.0,1
3983,max_ml,30,60,2,3,0.05,0.95,0.9036067156196688,10,1.0,1,1.0,1,1.0,1
3984,max_ml,30,60,2,3,0.05,0.95,0.9128367492020144,26,0.0,0,1.0,1,1.0,1
3985,max_ml,30,60,2,3,0.05,0.95,0.9451273522908716,20,1.0,1,0.0,0,0.0,0
3986,max_ml,30,60,2,3,0.05,0.95,0.9259758335768644,29,1.0,1,1.0,1,1.0,1
3987,max_ml,30,60,2,3,0.05,0.95,0.9352980675917286,51,0.0,1,0.0,1,0.0,1
3988,max_ml,30,60,2,3,0.05,0.95,0.9480851863845426,26,0.0,1,0.0,1,0.0,1
3989,max_ml,30,60,2,3,0.05,0.95,0.9466154961919933,10,1.0,1,1.0,1,1.0,1
3990,max_ml,30,60,2,3,0.05,0.95,0.9473450695836076,26,1.0,1,1.0,1,1.0,1
3991,max_ml,30,60,2,3,0.05,0.95,0.9056404143785788,6,1.0,1,1.0,1,1.0,1
3992,max_ml,30,60,2,3,0.05,0.95,0.940609740632592,9,1.0,1,1.0,1,1.0,1
3993,max_ml,30,60,2,3,0.05,0.95,0.9145973353176816,23,0.0,0,1.0,1,1.0,1
3994,max_ml,30,60,2,3,0.05,0.95,0.9453835113429184,18,1.0,1,1.0,1,1.0,1
3995,max_ml,30,60,2,3,0.05,0.95,0.9373956622913414,8,1.0,1,1.0,1,1.0,1
3996,max_ml,30,60,2,3,0.05,0.95,0.9466399153424636,49,0.0,0,1.0,1,1.0,1
3997,max_ml,30,60,2,3,0.05,0.95,0.936622895184406,37,0.0,1,0.0,1,0.0,1
3998,max_ml,30,60,2,3,0.05,0.95,0.9116660002353808,13,1.0,1,1.0,1,1.0,1
3999,max_ml,30,60,2,3,0.05,0.95,0.908622580436856,21,0.0,1,0.0,1,0.0,1
4000,max_ml,30,60,2,3,0.05,0.95,0.8855474965214617,22,1.0,1,1.0,1,1.0,1
4001,max_ml,30,60,2,3,0.05,0.95,0.935903082933888,23,1.0,1,1.0,1,1.0,1
4002,max_ml,30,60,2,3,0.05,0.95,0.8273566585739192,15,1.0,1,1.0,1,1.0,1
4003,max_ml,30,60,2,3,0.05,0.95,0.8839848848928944,10,1.0,1,1.0,1,1.0,1
4004,max_ml,30,60,2,3,0.05,0.95,0.9464071945483454,39,0.0,0,0.0,0,1.0,1
4005,max_ml,30,60,2,3,0.05,0.95,0.9116488394656904,9,1.0,1,1.0,1,1.0,1
4006,max_ml,30,60,2,3,0.05,0.95,0.9442820908836989,44,0.0,1,0.0,1,0.0,1
4007,max_ml,30,60,2,3,0.05,0.95,0.9282122637623078,27,1.0,1,1.0,1,1.0,1
4008,max_ml,30,60,2,3,0.05,0.95,0.9394995028439866,21,1.0,1,1.0,1,1.0,1
4009,max_ml,30,60,2,3,0.05,0.95,0.9415199639674968,46,0.0,0,0.0,0,1.0,1
4010,max_ml,30,60,2,3,0.05,0.95,0.939357298957183,14,1.0,1,1.0,1,1.0,1
4011,max_ml,30,60,2,3,0.05,0.95,0.9395223119718688,23,0.0,0,1.0,1,0.0,0
4012,max_ml,30,60,2,3,0.05,0.95,0.9213347507002988,7,1.0,1,1.0,1,1.0,1
4013,max_ml,30,60,2,3,0.05,0.95,0.9096290898719416,12,1.0,1,1.0,1,1.0,1
4014,max_ml,30,60,2,3,0.05,0.95,0.9109512667937916,14,1.0,1,1.0,1,1.0,1
4015,max_ml,30,60,2,3,0.05,0.95,0.8913452292389373,13,1.0,1,1.0,1,1.0,1
4016,max_ml,30,60,2,3,0.05,0.95,0.948427439947406,51,0.0,0,1.0,1,1.0,1
4017,max_ml,30,60,2,3,0.05,0.95,0.9477186920804508,26,0.0,0,0.0,0,1.0,1
4018,max_ml,30,60,2,3,0.05,0.95,0.9469002100599752,36,0.0,1,0.0,1,0.0,1
4019,max_ml,30,60,2,3,0.05,0.95,0.8822895385785137,25,1.0,1,1.0,1,1.0,1
4020,max_ml,30,60,2,3,0.05,0.95,0.9446836389172736,46,0.0,0,1.0,1,0.0,0
4021,max_ml,30,60,2,3,0.05,0.95,0.9467565536307324,15,1.0,1,1.0,1,1.0,1
4022,max_ml,30,60,2,3,0.05,0.95,0.9086510283242554,11,1.0,1,1.0,1,1.0,1
4023,max_ml,30,60,2,3,0.05,0.95,0.9492243050031062,8,1.0,1,1.0,1,1.0,1
4024,max_ml,30,60,2,3,0.05,0.95,0.9151098267276384,30,1.0,1,1.0,1,1.0,1
4025,max_ml,30,60,2,3,0.05,0.95,0.8897799729769911,42,0.0,0,1.0,1,1.0,1
4026,max_ml,30,60,2,3,0.05,0.95,0.9481239035418392,30,0.0,0,0.0,0,1.0,1
4027,max_ml,30,60,2,3,0.05,0.95,0.9473631927236688,48,0.0,1,0.0,1,0.0,1
4028,max_ml,30,60,2,3,0.05,0.95,0.9425053272900256,16,1.0,1,1.0,1,1.0,1
4029,max_ml,30,60,2,3,0.05,0.95,0.8857986840649921,22,1.0,1,1.0,1,1.0,1
4030,max_ml,30,60,2,3,0.05,0.95,0.9480233622370856,21,1.0,1,1.0,1,1.0,1
4031,max_ml,30,60,2,3,0.05,0.95,0.9316633898749304,11,1.0,1,1.0,1,1.0,1
4032,max_ml,30,60,2,3,0.05,0.95,0.915168039044074,18,1.0,1,1.0,1,1.0,1
4033,max_ml,30,60,2,3,0.05,0.95,0.930130865454073,19,1.0,1,1.0,1,1.0,1
4034,max_ml,30,60,2,3,0.05,0.95,0.907916793755766,21,0.0,0,1.0,1,1.0,1
4035,max_ml,30,60,2,3,0.05,0.95,0.9014112749922782,11,1.0,1,1.0,1,1.0,1
4036,max_ml,30,60,2,3,0.05,0.95,0.937574619634152,34,0.0,0,1.0,1,1.0,1
4037,max_ml,30,60,2,3,0.05,0.95,0.9459186982553632,25,1.0,1,1.0,1,1.0,1
4038,max_ml,30,60,2,3,0.05,0.95,0.901908677470708,7,1.0,1,1.0,1,1.0,1
4039,max_ml,30,60,2,3,0.05,0.95,0.8860952651375386,16,1.0,1,1.0,1,1.0,1
4040,max_ml,30,60,2,3,0.05,0.95,0.9339576292984186,18,1.0,1,1.0,1,1.0,1
4041,max_ml,30,60,2,3,0.05,0.95,0.894343378912079,67,0.0,1,0.0,1,0.0,1
4042,max_ml,30,60,2,3,0.05,0.95,0.914553123055228,17,1.0,1,1.0,1,1.0,1
4043,max_ml,30,60,2,3,0.05,0.95,0.8746301535728102,17,1.0,1,1.0,1,1.0,1
4044,max_ml,30,60,2,3,0.05,0.95,0.9489672727809184,24,0.0,1,0.0,1,0.0,1
4045,max_ml,30,60,2,3,0.05,0.95,0.9403145214879708,28,1.0,1,1.0,1,1.0,1
4046,max_ml,30,60,2,3,0.05,0.95,0.9388556698815886,14,1.0,1,1.0,1,1.0,1
4047,max_ml,30,60,2,3,0.05,0.95,0.863050875886941,8,1.0,1,1.0,1,1.0,1
4048,max_ml,30,60,2,3,0.05,0.95,0.9098710918061562,16,1.0,1,1.0,1,1.0,1
4049,max_ml,30,60,2,3,0.05,0.95,0.9420475212845284,41,1.0,1,1.0,1,1.0,1
4050,max_ml,30,60,2,3,0.05,0.95,0.9437597473168816,22,1.0,1,1.0,1,1.0,1
4051,max_ml,30,60,2,3,0.05,0.95,0.9360502447541216,11,1.0,1,1.0,1,1.0,1
4052,max_ml,30,60,2,3,0.05,0.95,0.945082218016124,26,1.0,1,1.0,1,1.0,1
4053,max_ml,30,60,2,3,0.05,0.95,0.9344651187384748,32,1.0,1,1.0,1,1.0,1
4054,max_ml,30,60,2,3,0.05,0.95,0.8499317101332211,26,1.0,1,1.0,1,1.0,1
4055,max_ml,30,60,2,3,0.05,0.95,0.9485163954750024,33,0.0,0,1.0,1,1.0,1
4056,max_ml,30,60,2,3,0.05,0.95,0.9194241808318784,21,1.0,1,1.0,1,1.0,1
4057,max_ml,30,60,2,3,0.05,0.95,0.9365918301593884,16,1.0,1,1.0,1,1.0,1
4058,max_ml,30,60,2,3,0.05,0.95,0.9103626409462958,16,1.0,1,1.0,1,1.0,1
4059,max_ml,30,60,2,3,0.05,0.95,0.9391735049549128,12,1.0,1,1.0,1,1.0,1
4060,max_ml,30,60,2,3,0.05,0.95,0.937066027806176,27,0.0,0,1.0,1,1.0,1
4061,max_ml,30,60,2,3,0.05,0.95,0.9347451955392932,17,1.0,1,1.0,1,1.0,1
4062,max_ml,30,60,2,3,0.05,0.95,0.94692729611417,26,1.0,1,1.0,1,1.0,1
4063,max_ml,30,60,2,3,0.05,0.95,0.8287087469382146,14,1.0,1,1.0,1,1.0,1
4064,max_ml,30,60,2,3,0.05,0.95,0.9445713962724872,5,1.0,1,1.0,1,1.0,1
4065,max_ml,30,60,2,3,0.05,0.95,0.8897858132071114,7,1.0,1,1.0,1,1.0,1
4066,max_ml,30,60,2,3,0.05,0.95,0.9291121563724462,23,1.0,1,1.0,1,1.0,1
4067,max_ml,30,60,2,3,0.05,0.95,0.9422106390053636,14,1.0,1,1.0,1,1.0,1
4068,max_ml,30,60,2,3,0.05,0.95,0.925304758602926,7,1.0,1,1.0,1,1.0,1
4069,max_ml,30,60,2,3,0.05,0.95,0.9492027213217012,19,1.0,1,1.0,1,1.0,1
4070,max_ml,30,60,2,3,0.05,0.95,0.9039308071008082,18,1.0,1,1.0,1,1.0,1
4071,max_ml,30,60,2,3,0.05,0.95,0.942560802995238,23,1.0,1,1.0,1,0.0,0
4072,max_ml,30,60,2,3,0.05,0.95,0.9428125882632892,17,1.0,1,1.0,1,1.0,1
4073,max_ml,30,60,2,3,0.05,0.95,0.922497175089658,22,1.0,1,1.0,1,1.0,1
4074,max_ml,30,60,2,3,0.05,0.95,0.9332322320104663,11,1.0,1,1.0,1,1.0,1
4075,max_ml,30,60,2,3,0.05,0.95,0.9110811706308464,24,1.0,1,1.0,1,1.0,1
4076,max_ml,30,60,2,3,0.05,0.95,0.866710685159486,14,1.0,1,1.0,1,1.0,1
4077,max_ml,30,60,2,3,0.05,0.95,0.9363353474482502,40,0.0,1,0.0,1,0.0,1
4078,max_ml,30,60,2,3,0.05,0.95,0.937876532915695,18,1.0,1,1.0,1,1.0,1
4079,max_ml,30,60,2,3,0.05,0.95,0.9403567535602654,30,0.0,0,1.0,1,1.0,1
4080,max_ml,30,60,2,3,0.05,0.95,0.9378551945435712,11,1.0,1,1.0,1,1.0,1
4081,max_ml,30,60,2,3,0.05,0.95,0.9270005660704568,20,1.0,1,1.0,1,1.0,1
4082,max_ml,30,60,2,3,0.05,0.95,0.918804532350857,38,1.0,1,1.0,1,1.0,1
4083,max_ml,30,60,2,3,0.05,0.95,0.94700854034835,78,0.0,1,0.0,1,0.0,1
4084,max_ml,30,60,2,3,0.05,0.95,0.9402168420855403,26,1.0,1,1.0,1,1.0,1
4085,max_ml,30,60,2,3,0.05,0.95,0.8954784490224558,16,1.0,1,1.0,1,1.0,1
4086,max_ml,30,60,2,3,0.05,0.95,0.8499169906426121,22,1.0,1,1.0,1,1.0,1
4087,max_ml,30,60,2,3,0.05,0.95,0.9476149905741732,15,1.0,1,1.0,1,1.0,1
4088,max_ml,30,60,2,3,0.05,0.95,0.9319435006596244,13,1.0,1,1.0,1,1.0,1
4089,max_ml,30,60,2,3,0.05,0.95,0.8632303598422439,8,1.0,1,1.0,1,1.0,1
4090,max_ml,30,60,2,3,0.05,0.95,0.923599769363823,38,0.0,1,0.0,1,0.0,1
4091,max_ml,30,60,2,3,0.05,0.95,0.8736619128618766,11,1.0,1,1.0,1,1.0,1
4092,max_ml,30,60,2,3,0.05,0.95,0.9218392973743572,12,1.0,1,1.0,1,1.0,1
4093,max_ml,30,60,2,3,0.05,0.95,0.9376850786026552,8,1.0,1,1.0,1,1.0,1
4094,max_ml,30,60,2,3,0.05,0.95,0.8803715391298496,17,1.0,1,1.0,1,1.0,1
4095,max_ml,30,60,2,3,0.05,0.95,0.9262671939317152,15,1.0,1,1.0,1,1.0,1
4096,max_ml,30,60,2,3,0.05,0.95,0.8707928488181294,9,1.0,1,1.0,1,1.0,1
4097,max_ml,30,60,2,3,0.05,0.95,0.9241508128168748,12,1.0,1,1.0,1,1.0,1
4098,max_ml,30,60,2,3,0.05,0.95,0.890601386331073,17,1.0,1,1.0,1,1.0,1
4099,max_ml,30,60,2,3,0.05,0.95,0.9479307357279804,26,1.0,1,1.0,1,1.0,1
4100,max_ml,30,60,2,3,0.05,0.95,0.8835308960751858,15,1.0,1,1.0,1,1.0,1
4101,max_ml,30,60,2,3,0.05,0.95,0.9446717128481302,11,1.0,1,1.0,1,1.0,1
4102,max_ml,30,60,2,3,0.05,0.95,0.9449880535322672,21,0.0,0,1.0,1,0.0,0
4103,max_ml,30,60,2,3,0.05,0.95,0.84674463847528,7,1.0,1,1.0,1,1.0,1
4104,max_ml,30,60,2,3,0.05,0.95,0.8368680458314497,15,1.0,1,1.0,1,1.0,1
4105,max_ml,30,60,2,3,0.05,0.95,0.9024665339759598,12,1.0,1,1.0,1,1.0,1
4106,max_ml,30,60,2,3,0.05,0.95,0.9466799510350332,15,1.0,1,1.0,1,1.0,1
4107,max_ml,30,60,2,3,0.05,0.95,0.9453362317560762,43,0.0,0,1.0,1,0.0,0
4108,max_ml,30,60,2,3,0.05,0.95,0.9420588717027352,12,1.0,1,1.0,1,1.0,1
4109,max_ml,30,60,2,3,0.05,0.95,0.9177376650733952,24,1.0,1,1.0,1,1.0,1
4110,max_ml,30,60,2,3,0.05,0.95,0.9248141425069129,25,1.0,1,1.0,1,1.0,1
4111,max_ml,30,60,2,3,0.05,0.95,0.8462923182519313,14,1.0,1,1.0,1,1.0,1
4112,max_ml,30,60,2,3,0.05,0.95,0.9413117880450922,67,0.0,1,0.0,1,0.0,1
4113,max_ml,30,60,2,3,0.05,0.95,0.9286288152906614,15,1.0,1,1.0,1,1.0,1
4114,max_ml,30,60,2,3,0.05,0.95,0.9458693756697694,18,1.0,1,1.0,1,1.0,1
4115,max_ml,30,60,2,3,0.05,0.95,0.919394228712218,34,0.0,0,1.0,1,1.0,1
4116,max_ml,30,60,2,3,0.05,0.95,0.9122236155783032,68,1.0,1,1.0,1,1.0,1
4117,max_ml,30,60,2,3,0.05,0.95,0.9432362013750796,35,0.0,0,1.0,1,0.0,0
4118,max_ml,30,60,2,3,0.05,0.95,0.9039189123873188,71,0.0,1,0.0,1,0.0,1
4119,max_ml,30,60,2,3,0.05,0.95,0.8985636165820304,12,1.0,1,1.0,1,1.0,1
4120,max_ml,30,60,2,3,0.05,0.95,0.9416819947778864,92,0.0,1,0.0,1,0.0,1
4121,max_ml,30,60,2,3,0.05,0.95,0.944168434797538,14,1.0,1,1.0,1,1.0,1
4122,max_ml,30,60,2,3,0.05,0.95,0.9303752278996734,6,1.0,1,1.0,1,1.0,1
4123,max_ml,30,60,2,3,0.05,0.95,0.943182268137084,26,1.0,1,1.0,1,1.0,1
4124,max_ml,30,60,2,3,0.05,0.95,0.9122800693112816,12,1.0,1,1.0,1,1.0,1
4125,max_ml,30,60,2,3,0.05,0.95,0.8408307863616435,16,1.0,1,1.0,1,1.0,1
4126,max_ml,30,60,2,3,0.05,0.95,0.9432934713346534,13,1.0,1,1.0,1,1.0,1
4127,max_ml,30,60,2,3,0.05,0.95,0.9401986489596258,17,1.0,1,1.0,1,1.0,1
4128,max_ml,30,60,2,3,0.05,0.95,0.8742988571954189,30,1.0,1,1.0,1,1.0,1
4129,max_ml,30,60,2,3,0.05,0.95,0.944132098051153,5,1.0,1,1.0,1,1.0,1
4130,max_ml,30,60,2,3,0.05,0.95,0.94600988127961,17,1.0,1,1.0,1,1.0,1
4131,max_ml,30,60,2,3,0.05,0.95,0.9381504562491628,27,1.0,1,1.0,1,1.0,1
4132,max_ml,30,60,2,3,0.05,0.95,0.9184389373176096,26,1.0,1,1.0,1,1.0,1
4133,max_ml,30,60,2,3,0.05,0.95,0.9292098730025984,41,1.0,1,1.0,1,1.0,1
4134,max_ml,30,60,2,3,0.05,0.95,0.947922426878715,30,0.0,0,1.0,1,1.0,1
4135,max_ml,30,60,2,3,0.05,0.95,0.9076085408317612,19,1.0,1,1.0,1,1.0,1
4136,max_ml,30,60,2,3,0.05,0.95,0.9020427120891892,12,1.0,1,1.0,1,1.0,1
4137,max_ml,30,60,2,3,0.05,0.95,0.9121219686465804,14,1.0,1,1.0,1,1.0,1
4138,max_ml,30,60,2,3,0.05,0.95,0.9186013876055767,23,1.0,1,1.0,1,1.0,1
4139,max_ml,30,60,2,3,0.05,0.95,0.9422723609070148,10,1.0,1,1.0,1,1.0,1
4140,max_ml,30,60,2,3,0.05,0.95,0.9462514214372114,21,1.0,1,1.0,1,1.0,1
4141,max_ml,30,60,2,3,0.05,0.95,0.9260017489636676,9,1.0,1,1.0,1,1.0,1
4142,max_ml,30,60,2,3,0.05,0.95,0.9211822016545674,14,1.0,1,1.0,1,1.0,1
4143,max_ml,30,60,2,3,0.05,0.95,0.9320265257609004,18,1.0,1,1.0,1,1.0,1
4144,max_ml,30,60,2,3,0.05,0.95,0.9404277978729556,13,1.0,1,1.0,1,1.0,1
4145,max_ml,30,60,2,3,0.05,0.95,0.8997194470147054,11,1.0,1,1.0,1,1.0,1
4146,max_ml,30,60,2,3,0.05,0.95,0.874526175704351,10,1.0,1,1.0,1,1.0,1
4147,max_ml,30,60,2,3,0.05,0.95,0.9181772760181298,21,1.0,1,1.0,1,1.0,1
4148,max_ml,30,60,2,3,0.05,0.95,0.8840884952756951,7,1.0,1,1.0,1,1.0,1
4149,max_ml,30,60,2,3,0.05,0.95,0.9064827868091188,21,1.0,1,1.0,1,1.0,1
4150,max_ml,30,60,2,3,0.05,0.95,0.8814752976052309,15,1.0,1,1.0,1,1.0,1
4151,max_ml,30,60,2,3,0.05,0.95,0.936823785429016,27,1.0,1,1.0,1,1.0,1
4152,max_ml,30,60,2,3,0.05,0.95,0.7716153683148697,5,1.0,1,1.0,1,1.0,1
4153,max_ml,30,60,2,3,0.05,0.95,0.9441761369100988,30,0.0,0,1.0,1,0.0,0
4154,max_ml,30,60,2,3,0.05,0.95,0.916929475267366,30,1.0,1,1.0,1,1.0,1
4155,max_ml,30,60,2,3,0.05,0.95,0.9213135065854412,20,1.0,1,1.0,1,1.0,1
4156,max_ml,30,60,2,3,0.05,0.95,0.9376045736212733,14,1.0,1,1.0,1,1.0,1
4157,max_ml,30,60,2,3,0.05,0.95,0.8227115868988849,20,1.0,1,1.0,1,1.0,1
4158,max_ml,30,60,2,3,0.05,0.95,0.9108151039645226,15,1.0,1,1.0,1,1.0,1
4159,max_ml,30,60,2,3,0.05,0.95,0.9405304922385258,27,1.0,1,1.0,1,1.0,1
4160,max_ml,30,60,2,3,0.05,0.95,0.8886432744685433,7,1.0,1,1.0,1,1.0,1
4161,max_ml,30,60,2,3,0.05,0.95,0.8917845596155414,7,1.0,1,1.0,1,1.0,1
4162,max_ml,30,60,2,3,0.05,0.95,0.9395182870075012,20,1.0,1,1.0,1,1.0,1
4163,max_ml,30,60,2,3,0.05,0.95,0.9405904125213768,12,1.0,1,1.0,1,1.0,1
4164,max_ml,30,60,2,3,0.05,0.95,0.8375124039986171,12,1.0,1,1.0,1,1.0,1
4165,max_ml,30,60,2,3,0.05,0.95,0.939625242577042,14,1.0,1,1.0,1,1.0,1
4166,max_ml,30,60,2,3,0.05,0.95,0.935388831123074,30,0.0,0,1.0,1,1.0,1
4167,max_ml,30,60,2,3,0.05,0.95,0.9370617343741796,13,1.0,1,1.0,1,1.0,1
4168,max_ml,30,60,2,3,0.05,0.95,0.9212741503553308,17,1.0,1,1.0,1,1.0,1
4169,max_ml,30,60,2,3,0.05,0.95,0.9302637731276816,10,1.0,1,1.0,1,1.0,1
4170,max_ml,30,60,2,3,0.05,0.95,0.940549260001456,16,1.0,1,1.0,1,1.0,1
4171,max_ml,30,60,2,3,0.05,0.95,0.9207378725292918,11,1.0,1,1.0,1,1.0,1
4172,max_ml,30,60,2,3,0.05,0.95,0.9409058161979186,9,1.0,1,1.0,1,1.0,1
4173,max_ml,30,60,2,3,0.05,0.95,0.9426744010500366,20,1.0,1,1.0,1,1.0,1
4174,max_ml,30,60,2,3,0.05,0.95,0.9273214881507325,35,1.0,1,1.0,1,1.0,1
4175,max_ml,30,60,2,3,0.05,0.95,0.9409995689582126,29,0.0,1,0.0,1,0.0,1
4176,max_ml,30,60,2,3,0.05,0.95,0.914715740404956,9,1.0,1,1.0,1,1.0,1
4177,max_ml,30,60,2,3,0.05,0.95,0.9486929204433804,37,1.0,1,1.0,1,1.0,1
4178,max_ml,30,60,2,3,0.05,0.95,0.8780541683226671,19,1.0,1,1.0,1,1.0,1
4179,max_ml,30,60,2,3,0.05,0.95,0.9479125768855196,42,0.0,0,1.0,1,1.0,1
4180,max_ml,30,60,2,3,0.05,0.95,0.9308024524394132,50,0.0,1,0.0,1,0.0,1
4181,max_ml,30,60,2,3,0.05,0.95,0.9106043623529816,16,1.0,1,1.0,1,1.0,1
4182,max_ml,30,60,2,3,0.05,0.95,0.9487432366267028,18,1.0,1,1.0,1,1.0,1
4183,max_ml,30,60,2,3,0.05,0.95,0.9185551461421704,6,1.0,1,1.0,1,1.0,1
4184,max_ml,30,60,2,3,0.05,0.95,0.9316915175336472,19,1.0,1,1.0,1,1.0,1
4185,max_ml,30,60,2,3,0.05,0.95,0.929736969586281,20,1.0,1,1.0,1,1.0,1
4186,max_ml,30,60,2,3,0.05,0.95,0.8939090449031561,10,1.0,1,1.0,1,1.0,1
4187,max_ml,30,60,2,3,0.05,0.95,0.8752496227733918,6,1.0,1,1.0,1,1.0,1
4188,max_ml,30,60,2,3,0.05,0.95,0.9298482985108344,30,1.0,1,1.0,1,1.0,1
4189,max_ml,30,60,2,3,0.05,0.95,0.885160428313503,15,1.0,1,1.0,1,1.0,1
4190,max_ml,30,60,2,3,0.05,0.95,0.9210086794916056,14,1.0,1,1.0,1,1.0,1
4191,max_ml,30,60,2,3,0.05,0.95,0.9465984934492128,16,1.0,1,1.0,1,1.0,1
4192,max_ml,30,60,2,3,0.05,0.95,0.9109444074547466,27,1.0,1,1.0,1,1.0,1
4193,max_ml,30,60,2,3,0.05,0.95,0.9369709112732644,51,0.0,0,1.0,1,1.0,1
4194,max_ml,30,60,2,3,0.05,0.95,0.9325841272880808,33,0.0,0,1.0,1,1.0,1
4195,max_ml,30,60,2,3,0.05,0.95,0.9055183936344144,14,1.0,1,1.0,1,1.0,1
4196,max_ml,30,60,2,3,0.05,0.95,0.9125878910958868,49,0.0,0,1.0,1,1.0,1
4197,max_ml,30,60,2,3,0.05,0.95,0.9320268576808356,53,0.0,1,0.0,1,0.0,1
4198,max_ml,30,60,2,3,0.05,0.95,0.9385852731532676,17,1.0,1,1.0,1,1.0,1
4199,max_ml,30,60,2,3,0.05,0.95,0.94932475368815,7,1.0,1,1.0,1,1.0,1
4200,max_ml,30,60,2,3,0.05,0.95,0.9487146814537764,40,0.0,1,0.0,1,0.0,1
4201,max_ml,30,60,2,3,0.05,0.95,0.9417828947589948,12,1.0,1,1.0,1,1.0,1
4202,max_ml,30,60,2,3,0.05,0.95,0.9482344609723884,10,1.0,1,1.0,1,1.0,1
4203,max_ml,30,60,2,3,0.05,0.95,0.9380890885693376,13,1.0,1,1.0,1,1.0,1
4204,max_ml,30,60,2,3,0.05,0.95,0.9096354586894976,17,1.0,1,1.0,1,1.0,1
4205,max_ml,30,60,2,3,0.05,0.95,0.9181763415821632,38,0.0,1,0.0,1,0.0,1
4206,max_ml,30,60,2,3,0.05,0.95,0.9457022587737328,13,1.0,1,1.0,1,1.0,1
4207,max_ml,30,60,2,3,0.05,0.95,0.9449313656416752,28,0.0,0,0.0,0,1.0,1
4208,max_ml,30,60,2,3,0.05,0.95,0.9405837426240148,9,1.0,1,1.0,1,1.0,1
4209,max_ml,30,60,2,3,0.05,0.95,0.9311656883588372,21,1.0,1,1.0,1,1.0,1
4210,max_ml,30,60,2,3,0.05,0.95,0.9348205429370025,20,1.0,1,1.0,1,1.0,1
4211,max_ml,30,60,2,3,0.05,0.95,0.949634659756978,13,1.0,1,1.0,1,1.0,1
4212,max_ml,30,60,2,3,0.05,0.95,0.9423510146358977,18,0.0,1,0.0,1,0.0,1
4213,max_ml,30,60,2,3,0.05,0.95,0.9396281734666212,25,1.0,1,1.0,1,1.0,1
4214,max_ml,30,60,2,3,0.05,0.95,0.9474285923362212,31,1.0,1,1.0,1,1.0,1
4215,max_ml,30,60,2,3,0.05,0.95,0.9342370550859044,25,1.0,1,1.0,1,1.0,1
4216,max_ml,30,60,2,3,0.05,0.95,0.9237566626528518,22,0.0,0,1.0,1,1.0,1
4217,max_ml,30,60,2,3,0.05,0.95,0.947036726641442,53,0.0,1,0.0,1,0.0,1
4218,max_ml,30,60,2,3,0.05,0.95,0.9056401474786476,12,1.0,1,1.0,1,1.0,1
4219,max_ml,30,60,2,3,0.05,0.95,0.9192613607699042,15,1.0,1,1.0,1,1.0,1
4220,max_ml,30,60,2,3,0.05,0.95,0.9007210450029808,12,1.0,1,1.0,1,1.0,1
4221,max_ml,30,60,2,3,0.05,0.95,0.9365722117151009,51,0.0,0,1.0,1,1.0,1
4222,max_ml,30,60,2,3,0.05,0.95,0.9457122597750196,13,1.0,1,1.0,1,1.0,1
4223,max_ml,30,60,2,3,0.05,0.95,0.9442620791227162,13,1.0,1,1.0,1,1.0,1
4224,max_ml,30,60,2,3,0.05,0.95,0.9384152067650928,10,1.0,1,1.0,1,1.0,1
4225,max_ml,30,60,2,3,0.05,0.95,0.9460102936800076,46,0.0,1,0.0,1,0.0,1
4226,max_ml,30,60,2,3,0.05,0.95,0.9304336218603289,22,0.0,1,0.0,1,0.0,1
4227,max_ml,30,60,2,3,0.05,0.95,0.8895871498911863,11,1.0,1,1.0,1,1.0,1
4228,max_ml,30,60,2,3,0.05,0.95,0.9486151010019196,11,1.0,1,1.0,1,1.0,1
4229,max_ml,30,60,2,3,0.05,0.95,0.9464427861575404,40,0.0,0,0.0,0,1.0,1
4230,max_ml,30,60,2,3,0.05,0.95,0.9193711378944504,10,1.0,1,1.0,1,1.0,1
4231,max_ml,30,60,2,3,0.05,0.95,0.9341022827743712,33,1.0,1,1.0,1,1.0,1
4232,max_ml,30,60,2,3,0.05,0.95,0.9321944401126702,67,0.0,1,0.0,1,0.0,1
4233,max_ml,30,60,2,3,0.05,0.95,0.9090786563763448,11,1.0,1,1.0,1,1.0,1
4234,max_ml,30,60,2,3,0.05,0.95,0.9499289826330534,43,0.0,0,1.0,1,1.0,1
4235,max_ml,30,60,2,3,0.05,0.95,0.941352394081913,36,1.0,1,1.0,1,1.0,1
4236,max_ml,30,60,2,3,0.05,0.95,0.9187499242622472,12,1.0,1,1.0,1,1.0,1
4237,max_ml,30,60,2,3,0.05,0.95,0.920401717033102,17,1.0,1,1.0,1,1.0,1
4238,max_ml,30,60,2,3,0.05,0.95,0.9157267336403052,15,1.0,1,1.0,1,1.0,1
4239,max_ml,30,60,2,3,0.05,0.95,0.9272831116356204,29,1.0,1,1.0,1,1.0,1
4240,max_ml,30,60,2,3,0.05,0.95,0.8298327939552301,10,1.0,1,1.0,1,1.0,1
4241,max_ml,30,60,2,3,0.05,0.95,0.9463481436223729,5,1.0,1,1.0,1,1.0,1
4242,max_ml,30,60,2,3,0.05,0.95,0.9272698946581724,10,1.0,1,1.0,1,1.0,1
4243,max_ml,30,60,2,3,0.05,0.95,0.9360467535124272,10,1.0,1,1.0,1,1.0,1
4244,max_ml,30,60,2,3,0.05,0.95,0.9198057733011528,42,1.0,1,1.0,1,1.0,1
4245,max_ml,30,60,2,3,0.05,0.95,0.8442094846240068,6,1.0,1,1.0,1,1.0,1
4246,max_ml,30,60,2,3,0.05,0.95,0.9369491928340778,24,0.0,0,1.0,1,1.0,1
4247,max_ml,30,60,2,3,0.05,0.95,0.9385889887378028,17,1.0,1,1.0,1,1.0,1
4248,max_ml,30,60,2,3,0.05,0.95,0.94216780142423,37,0.0,0,1.0,1,1.0,1
4249,max_ml,30,60,2,3,0.05,0.95,0.9170920262433544,13,1.0,1,1.0,1,1.0,1
4250,max_ml,30,60,2,3,0.05,0.95,0.9083799523793058,8,1.0,1,1.0,1,1.0,1
4251,max_ml,30,60,2,3,0.05,0.95,0.9415804417759952,7,1.0,1,1.0,1,1.0,1
4252,max_ml,30,60,2,3,0.05,0.95,0.9337702836566864,28,1.0,1,1.0,1,1.0,1
4253,max_ml,30,60,2,3,0.05,0.95,0.90314252674127,8,1.0,1,1.0,1,1.0,1
4254,max_ml,30,60,2,3,0.05,0.95,0.918056220940502,48,0.0,0,1.0,1,1.0,1
4255,max_ml,30,60,2,3,0.05,0.95,0.8987914973485904,18,1.0,1,1.0,1,1.0,1
4256,max_ml,30,60,2,3,0.05,0.95,0.9377934108019584,12,1.0,1,1.0,1,1.0,1
4257,max_ml,30,60,2,3,0.05,0.95,0.8637211112450679,17,1.0,1,1.0,1,1.0,1
4258,max_ml,30,60,2,3,0.05,0.95,0.9445101119254794,15,0.0,0,1.0,1,0.0,0
4259,max_ml,30,60,2,3,0.05,0.95,0.9268290969887648,9,1.0,1,1.0,1,1.0,1
4260,max_ml,30,60,2,3,0.05,0.95,0.9474369022167212,20,1.0,1,1.0,1,1.0,1
4261,max_ml,30,60,2,3,0.05,0.95,0.9150261136548784,21,0.0,0,1.0,1,0.0,0
4262,max_ml,30,60,2,3,0.05,0.95,0.9245762300629968,18,1.0,1,1.0,1,1.0,1
4263,max_ml,30,60,2,3,0.05,0.95,0.8870080100920013,13,1.0,1,1.0,1,1.0,1
4264,max_ml,30,60,2,3,0.05,0.95,0.891771991482475,21,1.0,1,1.0,1,1.0,1
4265,max_ml,30,60,2,3,0.05,0.95,0.94379453044581,20,1.0,1,1.0,1,1.0,1
4266,max_ml,30,60,2,3,0.05,0.95,0.9480406283086592,11,1.0,1,1.0,1,1.0,1
4267,max_ml,30,60,2,3,0.05,0.95,0.942922127049704,11,1.0,1,1.0,1,1.0,1
4268,max_ml,30,60,2,3,0.05,0.95,0.8726650456827331,16,1.0,1,1.0,1,1.0,1
4269,max_ml,30,60,2,3,0.05,0.95,0.7678313168826951,11,1.0,1,1.0,1,1.0,1
4270,max_ml,30,60,2,3,0.05,0.95,0.9421802101384276,20,1.0,1,1.0,1,1.0,1
4271,max_ml,30,60,2,3,0.05,0.95,0.9228163994599444,10,1.0,1,1.0,1,1.0,1
4272,max_ml,30,60,2,3,0.05,0.95,0.9054796938406278,19,1.0,1,1.0,1,1.0,1
4273,max_ml,30,60,2,3,0.05,0.95,0.9338252400907924,22,1.0,1,1.0,1,1.0,1
4274,max_ml,30,60,2,3,0.05,0.95,0.8882778996740952,7,1.0,1,1.0,1,1.0,1
4275,max_ml,30,60,2,3,0.05,0.95,0.9499550907798032,12,1.0,1,1.0,1,1.0,1
4276,max_ml,30,60,2,3,0.05,0.95,0.9235761371399122,65,0.0,0,0.0,0,1.0,1
4277,max_ml,30,60,2,3,0.05,0.95,0.943843571239552,43,0.0,0,1.0,1,1.0,1
4278,max_ml,30,60,2,3,0.05,0.95,0.9390015119895032,22,1.0,1,1.0,1,1.0,1
4279,max_ml,30,60,2,3,0.05,0.95,0.9052374237022288,19,1.0,1,1.0,1,1.0,1
4280,max_ml,30,60,2,3,0.05,0.95,0.9031938574238948,21,1.0,1,1.0,1,1.0,1
4281,max_ml,30,60,2,3,0.05,0.95,0.9305095257006802,36,0.0,1,0.0,1,0.0,1
4282,max_ml,30,60,2,3,0.05,0.95,0.9479363538386588,51,0.0,0,0.0,0,1.0,1
4283,max_ml,30,60,2,3,0.05,0.95,0.9282138300578676,13,1.0,1,1.0,1,1.0,1
4284,max_ml,30,60,2,3,0.05,0.95,0.9071475495617602,22,1.0,1,1.0,1,1.0,1
4285,max_ml,30,60,2,3,0.05,0.95,0.944781950159728,16,1.0,1,1.0,1,1.0,1
4286,max_ml,30,60,2,3,0.05,0.95,0.9302028606786784,13,1.0,1,1.0,1,1.0,1
4287,max_ml,30,60,2,3,0.05,0.95,0.9494955593935946,48,0.0,1,0.0,1,0.0,1
4288,max_ml,30,60,2,3,0.05,0.95,0.9351996000108136,30,0.0,0,1.0,1,1.0,1
4289,max_ml,30,60,2,3,0.05,0.95,0.9401413239019428,12,1.0,1,1.0,1,1.0,1
4290,max_ml,30,60,2,3,0.05,0.95,0.9148854999409168,12,1.0,1,1.0,1,1.0,1
4291,max_ml,30,60,2,3,0.05,0.95,0.9165882980567852,23,0.0,0,0.0,0,1.0,1
4292,max_ml,30,60,2,3,0.05,0.95,0.9378493130528468,10,1.0,1,1.0,1,1.0,1
4293,max_ml,30,60,2,3,0.05,0.95,0.9380644772645778,80,0.0,1,0.0,1,0.0,1
4294,max_ml,30,60,2,3,0.05,0.95,0.9341217678211052,35,1.0,1,1.0,1,1.0,1
4295,max_ml,30,60,2,3,0.05,0.95,0.9395610938860378,31,1.0,1,1.0,1,1.0,1
4296,max_ml,30,60,2,3,0.05,0.95,0.9214326471256554,14,1.0,1,1.0,1,1.0,1
4297,max_ml,30,60,2,3,0.05,0.95,0.9105152218195114,60,0.0,0,1.0,1,1.0,1
4298,max_ml,30,60,2,3,0.05,0.95,0.9413652557217616,17,1.0,1,1.0,1,1.0,1
4299,max_ml,30,60,2,3,0.05,0.95,0.9327825616613684,39,0.0,0,0.0,0,1.0,1
4300,max_ml,30,60,2,3,0.05,0.95,0.947648977785754,39,0.0,0,1.0,1,1.0,1
4301,max_ml,30,60,2,3,0.05,0.95,0.9395142994285708,23,1.0,1,1.0,1,1.0,1
4302,max_ml,30,60,2,3,0.05,0.95,0.9423546574175762,34,0.0,0,1.0,1,1.0,1
4303,max_ml,30,60,2,3,0.05,0.95,0.9449854419147484,35,1.0,1,1.0,1,1.0,1
4304,max_ml,30,60,2,3,0.05,0.95,0.8999683535451855,17,1.0,1,1.0,1,1.0,1
4305,max_ml,30,60,2,3,0.05,0.95,0.9397892144215156,54,0.0,1,0.0,1,0.0,1
4306,max_ml,30,60,2,3,0.05,0.95,0.924614766823735,14,1.0,1,1.0,1,1.0,1
4307,max_ml,30,60,2,3,0.05,0.95,0.8642314965341765,22,1.0,1,1.0,1,1.0,1
4308,max_ml,30,60,2,3,0.05,0.95,0.939942715176517,11,1.0,1,1.0,1,1.0,1
4309,max_ml,30,60,2,3,0.05,0.95,0.9375597274944282,38,1.0,1,1.0,1,1.0,1
4310,max_ml,30,60,2,3,0.05,0.95,0.9334828530030734,15,1.0,1,1.0,1,1.0,1
4311,max_ml,30,60,2,3,0.05,0.95,0.913456224472784,5,1.0,1,1.0,1,1.0,1
4312,max_ml,30,60,2,3,0.05,0.95,0.8734034730710497,13,1.0,1,1.0,1,1.0,1
4313,max_ml,30,60,2,3,0.05,0.95,0.9158947352512694,35,0.0,0,0.0,0,1.0,1
4314,max_ml,30,60,2,3,0.05,0.95,0.9280026371313888,19,1.0,1,1.0,1,1.0,1
4315,max_ml,30,60,2,3,0.05,0.95,0.8428078196564021,10,1.0,1,1.0,1,1.0,1
4316,max_ml,30,60,2,3,0.05,0.95,0.93968933610852,41,0.0,1,0.0,1,0.0,1
4317,max_ml,30,60,2,3,0.05,0.95,0.9340130295222082,18,1.0,1,1.0,1,1.0,1
4318,max_ml,30,60,2,3,0.05,0.95,0.9070756250506088,16,1.0,1,1.0,1,1.0,1
4319,max_ml,30,60,2,3,0.05,0.95,0.9181724010455206,6,1.0,1,1.0,1,1.0,1
4320,max_ml,30,60,2,3,0.05,0.95,0.9331840833444374,19,1.0,1,1.0,1,1.0,1
4321,max_ml,30,60,2,3,0.05,0.95,0.9233273778497114,24,0.0,0,1.0,1,1.0,1
4322,max_ml,30,60,2,3,0.05,0.95,0.943272683908459,15,1.0,1,1.0,1,1.0,1
4323,max_ml,30,60,2,3,0.05,0.95,0.9231402900128314,29,1.0,1,1.0,1,1.0,1
4324,max_ml,30,60,2,3,0.05,0.95,0.9453186333731292,73,0.0,1,0.0,1,0.0,1
4325,max_ml,30,60,2,3,0.05,0.95,0.947084868643036,28,0.0,0,1.0,1,0.0,0
4326,max_ml,30,60,2,3,0.05,0.95,0.9439655695015832,23,1.0,1,1.0,1,1.0,1
4327,max_ml,30,60,2,3,0.05,0.95,0.9359134696901278,75,0.0,1,0.0,1,0.0,1
4328,max_ml,30,60,2,3,0.05,0.95,0.9249027951445954,21,1.0,1,1.0,1,1.0,1
4329,max_ml,30,60,2,3,0.05,0.95,0.8451105658494631,16,1.0,1,1.0,1,1.0,1
4330,max_ml,30,60,2,3,0.05,0.95,0.936144566587224,12,1.0,1,1.0,1,1.0,1
4331,max_ml,30,60,2,3,0.05,0.95,0.9287640691207192,35,1.0,1,1.0,1,1.0,1
4332,max_ml,30,60,2,3,0.05,0.95,0.8854280023466117,45,0.0,1,0.0,1,0.0,1
4333,max_ml,30,60,2,3,0.05,0.95,0.9296914416069844,30,0.0,0,0.0,0,1.0,1
4334,max_ml,30,60,2,3,0.05,0.95,0.919291577868838,12,1.0,1,1.0,1,1.0,1
4335,max_ml,30,60,2,3,0.05,0.95,0.9401254523576058,35,1.0,1,1.0,1,1.0,1
4336,max_ml,30,60,2,3,0.05,0.95,0.936913676743383,34,1.0,1,1.0,1,1.0,1
4337,max_ml,30,60,2,3,0.05,0.95,0.9208205200176668,16,1.0,1,1.0,1,1.0,1
4338,max_ml,30,60,2,3,0.05,0.95,0.9408425794904082,23,0.0,0,1.0,1,0.0,0
4339,max_ml,30,60,2,3,0.05,0.95,0.9423154106227396,14,1.0,1,1.0,1,1.0,1
4340,max_ml,30,60,2,3,0.05,0.95,0.940625707835356,79,0.0,1,0.0,1,0.0,1
4341,max_ml,30,60,2,3,0.05,0.95,0.9126416637501392,15,1.0,1,1.0,1,1.0,1
4342,max_ml,30,60,2,3,0.05,0.95,0.9494688586510664,45,1.0,1,1.0,1,1.0,1
4343,max_ml,30,60,2,3,0.05,0.95,0.9379805435309873,19,1.0,1,1.0,1,1.0,1
4344,max_ml,30,60,2,3,0.05,0.95,0.8997938314752356,10,1.0,1,1.0,1,1.0,1
4345,max_ml,30,60,2,3,0.05,0.95,0.9195798292730668,25,1.0,1,1.0,1,1.0,1
4346,max_ml,30,60,2,3,0.05,0.95,0.8993090754059305,16,1.0,1,1.0,1,1.0,1
4347,max_ml,30,60,2,3,0.05,0.95,0.9428802491376096,17,1.0,1,1.0,1,1.0,1
4348,max_ml,30,60,2,3,0.05,0.95,0.93011793066061,33,1.0,1,1.0,1,1.0,1
4349,max_ml,30,60,2,3,0.05,0.95,0.9432088840444466,41,0.0,1,0.0,1,0.0,1
4350,max_ml,30,60,2,3,0.05,0.95,0.9486927014653348,26,1.0,1,1.0,1,1.0,1
4351,max_ml,30,60,2,3,0.05,0.95,0.922684816021046,14,1.0,1,1.0,1,1.0,1
4352,max_ml,30,60,2,3,0.05,0.95,0.9088690780153048,19,1.0,1,1.0,1,1.0,1
4353,max_ml,30,60,2,3,0.05,0.95,0.935240967734688,25,0.0,0,1.0,1,1.0,1
4354,max_ml,30,60,2,3,0.05,0.95,0.9415000800780552,12,1.0,1,1.0,1,1.0,1
4355,max_ml,30,60,2,3,0.05,0.95,0.916814470627597,20,1.0,1,1.0,1,1.0,1
4356,max_ml,30,60,2,3,0.05,0.95,0.9287125086496344,22,1.0,1,1.0,1,1.0,1
4357,max_ml,30,60,2,3,0.05,0.95,0.8681685684279882,10,1.0,1,1.0,1,1.0,1
4358,max_ml,30,60,2,3,0.05,0.95,0.8724814614800109,14,1.0,1,1.0,1,1.0,1
4359,max_ml,30,60,2,3,0.05,0.95,0.9287563470591936,15,0.0,0,1.0,1,1.0,1
4360,max_ml,30,60,2,3,0.05,0.95,0.9205252874767624,7,1.0,1,1.0,1,1.0,1
4361,max_ml,30,60,2,3,0.05,0.95,0.8826282545457748,20,1.0,1,1.0,1,1.0,1
4362,max_ml,30,60,2,3,0.05,0.95,0.8961994683785456,27,1.0,1,1.0,1,1.0,1
4363,max_ml,30,60,2,3,0.05,0.95,0.9490313951200312,14,1.0,1,1.0,1,1.0,1
4364,max_ml,30,60,2,3,0.05,0.95,0.9254250219075292,8,1.0,1,1.0,1,1.0,1
4365,max_ml,30,60,2,3,0.05,0.95,0.9272613693525712,13,1.0,1,1.0,1,1.0,1
4366,max_ml,30,60,2,3,0.05,0.95,0.946916332755789,14,1.0,1,1.0,1,1.0,1
4367,max_ml,30,60,2,3,0.05,0.95,0.7876523215455704,6,1.0,1,1.0,1,1.0,1
4368,max_ml,30,60,2,3,0.05,0.95,0.899374888600297,18,1.0,1,1.0,1,1.0,1
4369,max_ml,30,60,2,3,0.05,0.95,0.942904688935306,10,1.0,1,1.0,1,1.0,1
4370,max_ml,30,60,2,3,0.05,0.95,0.9403596894333032,14,1.0,1,1.0,1,1.0,1
4371,max_ml,30,60,2,3,0.05,0.95,0.848100655550556,15,1.0,1,1.0,1,1.0,1
4372,max_ml,30,60,2,3,0.05,0.95,0.9357253424426576,11,1.0,1,1.0,1,1.0,1
4373,max_ml,30,60,2,3,0.05,0.95,0.9323884062084666,38,0.0,0,1.0,1,0.0,0
4374,max_ml,30,60,2,3,0.05,0.95,0.914529546149265,14,1.0,1,1.0,1,1.0,1
4375,max_ml,30,60,2,3,0.05,0.95,0.9414754188134732,12,1.0,1,1.0,1,1.0,1
4376,max_ml,30,60,2,3,0.05,0.95,0.9421993211904612,20,1.0,1,1.0,1,1.0,1
4377,max_ml,30,60,2,3,0.05,0.95,0.8026470386458694,19,1.0,1,1.0,1,1.0,1
4378,max_ml,30,60,2,3,0.05,0.95,0.9363802433270748,15,1.0,1,1.0,1,1.0,1
4379,max_ml,30,60,2,3,0.05,0.95,0.9276018309526516,22,1.0,1,1.0,1,1.0,1
4380,max_ml,30,60,2,3,0.05,0.95,0.9369568316333462,17,1.0,1,1.0,1,1.0,1
4381,max_ml,30,60,2,3,0.05,0.95,0.9327379878499028,17,1.0,1,1.0,1,0.0,0
4382,max_ml,30,60,2,3,0.05,0.95,0.9251118154714636,7,1.0,1,1.0,1,1.0,1
4383,max_ml,30,60,2,3,0.05,0.95,0.890213331944974,9,1.0,1,1.0,1,1.0,1
4384,max_ml,30,60,2,3,0.05,0.95,0.9082944670545352,15,1.0,1,1.0,1,1.0,1
4385,max_ml,30,60,2,3,0.05,0.95,0.9485952090422628,50,0.0,1,0.0,1,0.0,1
4386,max_ml,30,60,2,3,0.05,0.95,0.9497927570419084,27,1.0,1,1.0,1,1.0,1
4387,max_ml,30,60,2,3,0.05,0.95,0.9481203577689472,26,1.0,1,1.0,1,1.0,1
4388,max_ml,30,60,2,3,0.05,0.95,0.9390352201410704,33,0.0,0,1.0,1,1.0,1
4389,max_ml,30,60,2,3,0.05,0.95,0.9041722514546784,15,1.0,1,1.0,1,1.0,1
4390,max_ml,30,60,2,3,0.05,0.95,0.9312148114382076,23,1.0,1,1.0,1,1.0,1
4391,max_ml,30,60,2,3,0.05,0.95,0.939369962019383,10,1.0,1,1.0,1,1.0,1
4392,max_ml,30,60,2,3,0.05,0.95,0.929661215398552,8,1.0,1,1.0,1,1.0,1
4393,max_ml,30,60,2,3,0.05,0.95,0.9365235682579084,5,1.0,1,1.0,1,1.0,1
4394,max_ml,30,60,2,3,0.05,0.95,0.9491925395629524,12,1.0,1,1.0,1,1.0,1
4395,max_ml,30,60,2,3,0.05,0.95,0.9385339702433224,19,1.0,1,1.0,1,1.0,1
4396,max_ml,30,60,2,3,0.05,0.95,0.9450837111853686,22,1.0,1,1.0,1,1.0,1
4397,max_ml,30,60,2,3,0.05,0.95,0.92175606395438,29,0.0,1,0.0,1,0.0,1
4398,max_ml,30,60,2,3,0.05,0.95,0.9443539258612677,23,1.0,1,1.0,1,1.0,1
4399,max_ml,30,60,2,3,0.05,0.95,0.90958841892495,7,1.0,1,1.0,1,1.0,1
4400,max_ml,30,60,2,3,0.05,0.95,0.9482887431179368,13,1.0,1,1.0,1,1.0,1
4401,max_ml,30,60,2,3,0.05,0.95,0.9206271764620882,24,1.0,1,1.0,1,1.0,1
4402,max_ml,30,60,2,3,0.05,0.95,0.9162745749115152,20,1.0,1,1.0,1,1.0,1
4403,max_ml,30,60,2,3,0.05,0.95,0.9436050026057684,20,1.0,1,1.0,1,1.0,1
4404,max_ml,30,60,2,3,0.05,0.95,0.9261597526267056,8,1.0,1,1.0,1,1.0,1
4405,max_ml,30,60,2,3,0.05,0.95,0.9307402149175026,14,1.0,1,1.0,1,1.0,1
4406,max_ml,30,60,2,3,0.05,0.95,0.9288158779816064,11,1.0,1,1.0,1,1.0,1
4407,max_ml,30,60,2,3,0.05,0.95,0.8692917111441059,10,1.0,1,1.0,1,1.0,1
4408,max_ml,30,60,2,3,0.05,0.95,0.9415337518715844,10,1.0,1,1.0,1,1.0,1
4409,max_ml,30,60,2,3,0.05,0.95,0.876662036097801,7,1.0,1,1.0,1,1.0,1
4410,max_ml,30,60,2,3,0.05,0.95,0.8826390657914698,11,1.0,1,1.0,1,1.0,1
4411,max_ml,30,60,2,3,0.05,0.95,0.9237431654063633,22,1.0,1,1.0,1,1.0,1
4412,max_ml,30,60,2,3,0.05,0.95,0.9402942802707842,134,0.0,1,0.0,1,0.0,1
4413,max_ml,30,60,2,3,0.05,0.95,0.9219117700942188,11,1.0,1,1.0,1,1.0,1
4414,max_ml,30,60,2,3,0.05,0.95,0.9245549514573248,9,1.0,1,1.0,1,1.0,1
4415,max_ml,30,60,2,3,0.05,0.95,0.9490524808686668,15,1.0,1,1.0,1,1.0,1
4416,max_ml,30,60,2,3,0.05,0.95,0.9473367346317864,19,1.0,1,1.0,1,1.0,1
4417,max_ml,30,60,2,3,0.05,0.95,0.8862058786575997,19,1.0,1,1.0,1,1.0,1
4418,max_ml,30,60,2,3,0.05,0.95,0.9448452371541484,20,1.0,1,1.0,1,1.0,1
4419,max_ml,30,60,2,3,0.05,0.95,0.8903945724841406,27,0.0,0,1.0,1,1.0,1
4420,max_ml,30,60,2,3,0.05,0.95,0.9372215662503776,10,1.0,1,1.0,1,1.0,1
4421,max_ml,30,60,2,3,0.05,0.95,0.9258652476895356,29,1.0,1,1.0,1,1.0,1
4422,max_ml,30,60,2,3,0.05,0.95,0.9106954789820256,21,1.0,1,1.0,1,1.0,1
4423,max_ml,30,60,2,3,0.05,0.95,0.900859310467328,19,1.0,1,1.0,1,1.0,1
4424,max_ml,30,60,2,3,0.05,0.95,0.8907672638282705,30,1.0,1,1.0,1,1.0,1
4425,max_ml,30,60,2,3,0.05,0.95,0.917859661557512,26,1.0,1,1.0,1,1.0,1
4426,max_ml,30,60,2,3,0.05,0.95,0.9391664680961924,10,1.0,1,1.0,1,1.0,1
4427,max_ml,30,60,2,3,0.05,0.95,0.941088446336764,8,1.0,1,1.0,1,1.0,1
4428,max_ml,30,60,2,3,0.05,0.95,0.949071451181215,17,1.0,1,1.0,1,1.0,1
4429,max_ml,30,60,2,3,0.05,0.95,0.9485559915467288,45,0.0,0,1.0,1,0.0,0
4430,max_ml,30,60,2,3,0.05,0.95,0.9382172674789448,20,0.0,1,0.0,1,0.0,1
4431,max_ml,30,60,2,3,0.05,0.95,0.9441297162486676,41,0.0,0,1.0,1,1.0,1
4432,max_ml,30,60,2,3,0.05,0.95,0.9446416819330798,21,1.0,1,1.0,1,1.0,1
4433,max_ml,30,60,2,3,0.05,0.95,0.9127859740326196,22,1.0,1,1.0,1,1.0,1
4434,max_ml,30,60,2,3,0.05,0.95,0.9274469296455156,19,1.0,1,1.0,1,1.0,1
4435,max_ml,30,60,2,3,0.05,0.95,0.9188103478511468,56,0.0,0,1.0,1,1.0,1
4436,max_ml,30,60,2,3,0.05,0.95,0.8895332283941987,7,1.0,1,1.0,1,1.0,1
4437,max_ml,30,60,2,3,0.05,0.95,0.9175545655201632,11,1.0,1,1.0,1,1.0,1
4438,max_ml,30,60,2,3,0.05,0.95,0.9425946739747308,18,1.0,1,1.0,1,1.0,1
4439,max_ml,30,60,2,3,0.05,0.95,0.931192946426452,9,1.0,1,1.0,1,1.0,1
4440,max_ml,30,60,2,3,0.05,0.95,0.8108220760228548,7,1.0,1,1.0,1,1.0,1
4441,max_ml,30,60,2,3,0.05,0.95,0.9462632753590504,17,1.0,1,1.0,1,1.0,1
4442,max_ml,30,60,2,3,0.05,0.95,0.9229243844458,27,0.0,0,0.0,0,1.0,1
4443,max_ml,30,60,2,3,0.05,0.95,0.9188281950361268,13,1.0,1,1.0,1,1.0,1
4444,max_ml,30,60,2,3,0.05,0.95,0.9033598236119674,17,1.0,1,1.0,1,1.0,1
4445,max_ml,30,60,2,3,0.05,0.95,0.8839543337922781,12,1.0,1,1.0,1,1.0,1
4446,max_ml,30,60,2,3,0.05,0.95,0.94411241074914,32,1.0,1,1.0,1,1.0,1
4447,max_ml,30,60,2,3,0.05,0.95,0.9499463839470338,36,0.0,1,0.0,1,0.0,1
4448,max_ml,30,60,2,3,0.05,0.95,0.9223195580379536,14,1.0,1,1.0,1,1.0,1
4449,max_ml,30,60,2,3,0.05,0.95,0.9211199996031492,12,1.0,1,1.0,1,1.0,1
4450,max_ml,30,60,2,3,0.05,0.95,0.939476172034845,26,0.0,0,1.0,1,0.0,0
4451,max_ml,30,60,2,3,0.05,0.95,0.9478597066946078,22,1.0,1,1.0,1,1.0,1
4452,max_ml,30,60,2,3,0.05,0.95,0.906490248955864,16,1.0,1,1.0,1,1.0,1
4453,max_ml,30,60,2,3,0.05,0.95,0.9106693739911834,52,0.0,0,0.0,0,1.0,1
4454,max_ml,30,60,2,3,0.05,0.95,0.9260207928544634,9,1.0,1,1.0,1,1.0,1
4455,max_ml,30,60,2,3,0.05,0.95,0.8293791266029895,11,1.0,1,1.0,1,1.0,1
4456,max_ml,30,60,2,3,0.05,0.95,0.937513322232998,45,0.0,1,0.0,1,0.0,1
4457,max_ml,30,60,2,3,0.05,0.95,0.9287996047488856,23,0.0,1,0.0,1,0.0,1
4458,max_ml,30,60,2,3,0.05,0.95,0.9453693483201762,24,1.0,1,1.0,1,1.0,1
4459,max_ml,30,60,2,3,0.05,0.95,0.8581659630526525,42,1.0,1,1.0,1,1.0,1
4460,max_ml,30,60,2,3,0.05,0.95,0.947989384332846,27,1.0,1,0.0,0,1.0,1
4461,max_ml,30,60,2,3,0.05,0.95,0.9384064733391968,22,1.0,1,1.0,1,1.0,1
4462,max_ml,30,60,2,3,0.05,0.95,0.9140614187330834,13,1.0,1,1.0,1,1.0,1
4463,max_ml,30,60,2,3,0.05,0.95,0.946891025010992,19,1.0,1,1.0,1,1.0,1
4464,max_ml,30,60,2,3,0.05,0.95,0.9451644386003156,29,1.0,1,1.0,1,1.0,1
4465,max_ml,30,60,2,3,0.05,0.95,0.9284394762980768,23,1.0,1,1.0,1,1.0,1
4466,max_ml,30,60,2,3,0.05,0.95,0.8765554231939332,14,1.0,1,1.0,1,1.0,1
4467,max_ml,30,60,2,3,0.05,0.95,0.9250030409739028,10,1.0,1,1.0,1,1.0,1
4468,max_ml,30,60,2,3,0.05,0.95,0.892197575645632,22,1.0,1,1.0,1,1.0,1
4469,max_ml,30,60,2,3,0.05,0.95,0.8529050577514229,12,1.0,1,1.0,1,1.0,1
4470,max_ml,30,60,2,3,0.05,0.95,0.9292166826553564,22,0.0,0,0.0,0,1.0,1
4471,max_ml,30,60,2,3,0.05,0.95,0.942929558168044,37,0.0,0,1.0,1,1.0,1
4472,max_ml,30,60,2,3,0.05,0.95,0.9489723708213076,43,0.0,1,0.0,1,0.0,1
4473,max_ml,30,60,2,3,0.05,0.95,0.9356589736671318,30,1.0,1,1.0,1,1.0,1
4474,max_ml,30,60,2,3,0.05,0.95,0.9240783106223428,9,1.0,1,1.0,1,1.0,1
4475,max_ml,30,60,2,3,0.05,0.95,0.9452674635817686,88,0.0,1,0.0,1,0.0,1
4476,max_ml,30,60,2,3,0.05,0.95,0.8932579587191647,13,1.0,1,1.0,1,1.0,1
4477,max_ml,30,60,2,3,0.05,0.95,0.8526353148436199,14,1.0,1,1.0,1,1.0,1
4478,max_ml,30,60,2,3,0.05,0.95,0.9247608842235846,18,1.0,1,1.0,1,1.0,1
4479,max_ml,30,60,2,3,0.05,0.95,0.9379736243345522,21,1.0,1,1.0,1,1.0,1
4480,max_ml,30,60,2,3,0.05,0.95,0.9315965712822416,23,1.0,1,1.0,1,1.0,1
4481,max_ml,30,60,2,3,0.05,0.95,0.9250626672713294,8,1.0,1,1.0,1,1.0,1
4482,max_ml,30,60,2,3,0.05,0.95,0.9043782148130955,20,0.0,0,1.0,1,1.0,1
4483,max_ml,30,60,2,3,0.05,0.95,0.8975728234542457,12,1.0,1,1.0,1,1.0,1
4484,max_ml,30,60,2,3,0.05,0.95,0.938174327747759,21,1.0,1,1.0,1,1.0,1
4485,max_ml,30,60,2,3,0.05,0.95,0.940093814555684,68,0.0,1,0.0,1,0.0,1
4486,max_ml,30,60,2,3,0.05,0.95,0.9487727173339296,37,1.0,1,1.0,1,1.0,1
4487,max_ml,30,60,2,3,0.05,0.95,0.9429721385730088,15,1.0,1,1.0,1,1.0,1
4488,max_ml,30,60,2,3,0.05,0.95,0.9110202475927004,22,1.0,1,1.0,1,1.0,1
4489,max_ml,30,60,2,3,0.05,0.95,0.9142455092988796,37,1.0,1,1.0,1,1.0,1
4490,max_ml,30,60,2,3,0.05,0.95,0.9433160403874876,21,0.0,0,1.0,1,1.0,1
4491,max_ml,30,60,2,3,0.05,0.95,0.9299934520698304,15,1.0,1,1.0,1,1.0,1
4492,max_ml,30,60,2,3,0.05,0.95,0.8578968544071741,6,1.0,1,1.0,1,1.0,1
4493,max_ml,30,60,2,3,0.05,0.95,0.9212377340877876,19,1.0,1,1.0,1,1.0,1
4494,max_ml,30,60,2,3,0.05,0.95,0.9293710763023943,25,0.0,0,1.0,1,1.0,1
4495,max_ml,30,60,2,3,0.05,0.95,0.9380515219292698,20,1.0,1,1.0,1,1.0,1
4496,max_ml,30,60,2,3,0.05,0.95,0.903078969265643,11,1.0,1,1.0,1,1.0,1
4497,max_ml,30,60,2,3,0.05,0.95,0.9420200480417265,23,1.0,1,1.0,1,1.0,1
4498,max_ml,30,60,2,3,0.05,0.95,0.90563560408847,34,1.0,1,1.0,1,1.0,1
4499,max_ml,30,60,2,3,0.05,0.95,0.9386086487692346,14,1.0,1,1.0,1,1.0,1
4500,max_ml,30,60,2,3,0.05,0.95,0.9443067539929744,12,1.0,1,1.0,1,1.0,1
4501,max_ml,30,60,2,3,0.05,0.95,0.9145804578662736,27,1.0,1,1.0,1,1.0,1
4502,max_ml,30,60,2,3,0.05,0.95,0.9306896074472552,14,1.0,1,1.0,1,1.0,1
4503,max_ml,30,60,2,3,0.05,0.95,0.946829840878296,12,1.0,1,1.0,1,1.0,1
4504,max_ml,30,60,2,3,0.05,0.95,0.8785670960324332,29,1.0,1,1.0,1,1.0,1
4505,max_ml,30,60,2,3,0.05,0.95,0.8951491838984759,11,1.0,1,1.0,1,1.0,1
4506,max_ml,30,60,2,3,0.05,0.95,0.9133828261277211,27,1.0,1,1.0,1,1.0,1
4507,max_ml,30,60,2,3,0.05,0.95,0.9356630845687736,17,1.0,1,1.0,1,1.0,1
4508,max_ml,30,60,2,3,0.05,0.95,0.9368427241775448,36,1.0,1,1.0,1,1.0,1
4509,max_ml,30,60,2,3,0.05,0.95,0.912514862046648,25,1.0,1,1.0,1,1.0,1
4510,max_ml,30,60,2,3,0.05,0.95,0.9232973370727188,36,1.0,1,1.0,1,1.0,1
4511,max_ml,30,60,2,3,0.05,0.95,0.9479228567722712,9,1.0,1,1.0,1,1.0,1
4512,max_ml,30,60,2,3,0.05,0.95,0.9353721754356988,19,1.0,1,1.0,1,1.0,1
4513,max_ml,30,60,2,3,0.05,0.95,0.9034048274753084,18,1.0,1,1.0,1,1.0,1
4514,max_ml,30,60,2,3,0.05,0.95,0.9365227873871348,17,1.0,1,1.0,1,1.0,1
4515,max_ml,30,60,2,3,0.05,0.95,0.8957610871770555,23,0.0,1,0.0,1,0.0,1
4516,max_ml,30,60,2,3,0.05,0.95,0.9379125791468296,14,1.0,1,1.0,1,1.0,1
4517,max_ml,30,60,2,3,0.05,0.95,0.9338012641395592,15,1.0,1,1.0,1,1.0,1
4518,max_ml,30,60,2,3,0.05,0.95,0.9126059142317354,33,1.0,1,1.0,1,1.0,1
4519,max_ml,30,60,2,3,0.05,0.95,0.8868127267858843,20,1.0,1,1.0,1,1.0,1
4520,max_ml,30,60,2,3,0.05,0.95,0.8658250032702407,8,1.0,1,1.0,1,1.0,1
4521,max_ml,30,60,2,3,0.05,0.95,0.932291032661921,11,1.0,1,1.0,1,1.0,1
4522,max_ml,30,60,2,3,0.05,0.95,0.9110500088833074,12,1.0,1,1.0,1,1.0,1
4523,max_ml,30,60,2,3,0.05,0.95,0.940101135302506,15,1.0,1,1.0,1,1.0,1
4524,max_ml,30,60,2,3,0.05,0.95,0.9307963793361876,8,1.0,1,1.0,1,1.0,1
4525,max_ml,30,60,2,3,0.05,0.95,0.9108275893527592,13,1.0,1,1.0,1,1.0,1
4526,max_ml,30,60,2,3,0.05,0.95,0.9349539752552236,53,0.0,0,0.0,0,1.0,1
4527,max_ml,30,60,2,3,0.05,0.95,0.9219448846991076,18,1.0,1,1.0,1,1.0,1
4528,max_ml,30,60,2,3,0.05,0.95,0.9297838434689925,13,1.0,1,1.0,1,1.0,1
4529,max_ml,30,60,2,3,0.05,0.95,0.9425515144126768,101,0.0,1,0.0,1,0.0,1
4530,max_ml,30,60,2,3,0.05,0.95,0.9248572080069278,11,1.0,1,1.0,1,1.0,1
4531,max_ml,30,60,2,3,0.05,0.95,0.9437126685879542,25,1.0,1,1.0,1,1.0,1
4532,max_ml,30,60,2,3,0.05,0.95,0.9391301299885796,69,0.0,1,0.0,1,0.0,1
4533,max_ml,30,60,2,3,0.05,0.95,0.9269697933676284,32,0.0,0,1.0,1,0.0,0
4534,max_ml,30,60,2,3,0.05,0.95,0.8992113960648991,21,1.0,1,1.0,1,1.0,1
4535,max_ml,30,60,2,3,0.05,0.95,0.9125647534334224,6,1.0,1,1.0,1,1.0,1
4536,max_ml,30,60,2,3,0.05,0.95,0.9146349836825636,18,1.0,1,1.0,1,1.0,1
4537,max_ml,30,60,2,3,0.05,0.95,0.948338716147159,18,1.0,1,1.0,1,1.0,1
4538,max_ml,30,60,2,3,0.05,0.95,0.9444600539564916,21,1.0,1,1.0,1,1.0,1
4539,max_ml,30,60,2,3,0.05,0.95,0.9365148868625486,24,0.0,0,1.0,1,0.0,0
4540,max_ml,30,60,2,3,0.05,0.95,0.9479274934796692,14,1.0,1,1.0,1,1.0,1
4541,max_ml,30,60,2,3,0.05,0.95,0.9179503265736394,41,0.0,1,0.0,1,0.0,1
4542,max_ml,30,60,2,3,0.05,0.95,0.9048342648677166,24,1.0,1,1.0,1,1.0,1
4543,max_ml,30,60,2,3,0.05,0.95,0.9364891294588512,23,1.0,1,1.0,1,0.0,0
4544,max_ml,30,60,2,3,0.05,0.95,0.927617847969698,12,1.0,1,1.0,1,1.0,1
4545,max_ml,30,60,2,3,0.05,0.95,0.9368143891575044,26,1.0,1,1.0,1,1.0,1
4546,max_ml,30,60,2,3,0.05,0.95,0.8756300803237785,6,1.0,1,1.0,1,1.0,1
4547,max_ml,30,60,2,3,0.05,0.95,0.9473465424635474,29,0.0,0,1.0,1,1.0,1
4548,max_ml,30,60,2,3,0.05,0.95,0.9412027200229804,14,1.0,1,1.0,1,1.0,1
4549,max_ml,30,60,2,3,0.05,0.95,0.909700549086398,12,1.0,1,1.0,1,1.0,1
4550,max_ml,30,60,2,3,0.05,0.95,0.820790348826495,12,1.0,1,1.0,1,1.0,1
4551,max_ml,30,60,2,3,0.05,0.95,0.9413610742857405,18,1.0,1,1.0,1,1.0,1
4552,max_ml,30,60,2,3,0.05,0.95,0.9487085893494802,33,0.0,0,0.0,0,1.0,1
4553,max_ml,30,60,2,3,0.05,0.95,0.9467394461787824,21,1.0,1,1.0,1,1.0,1
4554,max_ml,30,60,2,3,0.05,0.95,0.9446545438277616,33,0.0,1,0.0,1,0.0,1
4555,max_ml,30,60,2,3,0.05,0.95,0.7870401475125905,15,1.0,1,1.0,1,1.0,1
4556,max_ml,30,60,2,3,0.05,0.95,0.94565143823899,22,1.0,1,1.0,1,1.0,1
4557,max_ml,30,60,2,3,0.05,0.95,0.9429856799895332,9,1.0,1,1.0,1,1.0,1
4558,max_ml,30,60,2,3,0.05,0.95,0.9356870224759118,49,0.0,0,1.0,1,1.0,1
4559,max_ml,30,60,2,3,0.05,0.95,0.9496060166643994,8,1.0,1,1.0,1,1.0,1
4560,max_ml,30,60,2,3,0.05,0.95,0.940225385767105,11,1.0,1,1.0,1,1.0,1
4561,max_ml,30,60,2,3,0.05,0.95,0.9469667195675672,22,1.0,1,1.0,1,1.0,1
4562,max_ml,30,60,2,3,0.05,0.95,0.9262796494835926,27,0.0,0,1.0,1,1.0,1
4563,max_ml,30,60,2,3,0.05,0.95,0.9024989421842472,24,0.0,1,0.0,1,0.0,1
4564,max_ml,30,60,2,3,0.05,0.95,0.9411555098454634,25,1.0,1,1.0,1,1.0,1
4565,max_ml,30,60,2,3,0.05,0.95,0.9419936118913724,18,1.0,1,1.0,1,1.0,1
4566,max_ml,30,60,2,3,0.05,0.95,0.945460940902075,30,1.0,1,1.0,1,1.0,1
4567,max_ml,30,60,2,3,0.05,0.95,0.9355908217406532,15,1.0,1,1.0,1,1.0,1
4568,max_ml,30,60,2,3,0.05,0.95,0.9141041295716388,25,0.0,0,1.0,1,1.0,1
4569,max_ml,30,60,2,3,0.05,0.95,0.9397052981101256,15,1.0,1,1.0,1,1.0,1
4570,max_ml,30,60,2,3,0.05,0.95,0.9286312057992386,15,1.0,1,1.0,1,1.0,1
4571,max_ml,30,60,2,3,0.05,0.95,0.8609514550709119,9,1.0,1,1.0,1,1.0,1
4572,max_ml,30,60,2,3,0.05,0.95,0.9462724139755508,11,1.0,1,1.0,1,1.0,1
4573,max_ml,30,60,2,3,0.05,0.95,0.905005804854258,10,1.0,1,1.0,1,1.0,1
4574,max_ml,30,60,2,3,0.05,0.95,0.9385183527708774,83,0.0,0,0.0,0,1.0,1
4575,max_ml,30,60,2,3,0.05,0.95,0.9480568521935564,32,0.0,0,1.0,1,1.0,1
4576,max_ml,30,60,2,3,0.05,0.95,0.9374944812085908,9,1.0,1,1.0,1,1.0,1
4577,max_ml,30,60,2,3,0.05,0.95,0.9485620940769852,17,1.0,1,1.0,1,1.0,1
4578,max_ml,30,60,2,3,0.05,0.95,0.8670989716118404,11,1.0,1,1.0,1,1.0,1
4579,max_ml,30,60,2,3,0.05,0.95,0.9477017764013468,14,1.0,1,1.0,1,1.0,1
4580,max_ml,30,60,2,3,0.05,0.95,0.8990621403738015,13,1.0,1,1.0,1,1.0,1
4581,max_ml,30,60,2,3,0.05,0.95,0.9112423748781908,7,1.0,1,1.0,1,1.0,1
4582,max_ml,30,60,2,3,0.05,0.95,0.8858255343881403,4,1.0,1,1.0,1,1.0,1
4583,max_ml,30,60,2,3,0.05,0.95,0.8666653490681562,10,1.0,1,1.0,1,1.0,1
4584,max_ml,30,60,2,3,0.05,0.95,0.935986649897952,27,0.0,0,0.0,0,1.0,1
4585,max_ml,30,60,2,3,0.05,0.95,0.9142473942789155,12,1.0,1,1.0,1,1.0,1
4586,max_ml,30,60,2,3,0.05,0.95,0.9469288591387764,40,0.0,0,0.0,0,1.0,1
4587,max_ml,30,60,2,3,0.05,0.95,0.8941091869225515,17,1.0,1,1.0,1,0.0,0
4588,max_ml,30,60,2,3,0.05,0.95,0.9446485982598012,38,0.0,0,1.0,1,1.0,1
4589,max_ml,30,60,2,3,0.05,0.95,0.9282146515297816,5,1.0,1,1.0,1,1.0,1
4590,max_ml,30,60,2,3,0.05,0.95,0.9256600688211932,9,1.0,1,1.0,1,1.0,1
4591,max_ml,30,60,2,3,0.05,0.95,0.8892504800834315,7,1.0,1,1.0,1,1.0,1
4592,max_ml,30,60,2,3,0.05,0.95,0.9099982091524522,12,1.0,1,1.0,1,1.0,1
4593,max_ml,30,60,2,3,0.05,0.95,0.9240796586625056,18,1.0,1,1.0,1,1.0,1
4594,max_ml,30,60,2,3,0.05,0.95,0.9156648702274334,8,1.0,1,1.0,1,1.0,1
4595,max_ml,30,60,2,3,0.05,0.95,0.9130178801251156,16,1.0,1,1.0,1,1.0,1
4596,max_ml,30,60,2,3,0.05,0.95,0.9201999742521144,21,1.0,1,1.0,1,1.0,1
4597,max_ml,30,60,2,3,0.05,0.95,0.9451463382897666,50,0.0,0,0.0,0,1.0,1
4598,max_ml,30,60,2,3,0.05,0.95,0.9398278966602256,8,1.0,1,1.0,1,1.0,1
4599,max_ml,30,60,2,3,0.05,0.95,0.9444287698349028,36,0.0,0,1.0,1,1.0,1
4600,max_ml,30,60,2,3,0.05,0.95,0.9499570297301806,20,1.0,1,1.0,1,1.0,1
4601,max_ml,30,60,2,3,0.05,0.95,0.9182761894772696,15,1.0,1,1.0,1,1.0,1
4602,max_ml,30,60,2,3,0.05,0.95,0.9154377173196364,16,1.0,1,1.0,1,1.0,1
4603,max_ml,30,60,2,3,0.05,0.95,0.8847200250111651,22,1.0,1,1.0,1,1.0,1
4604,max_ml,30,60,2,3,0.05,0.95,0.909738552108936,17,1.0,1,1.0,1,1.0,1
4605,max_ml,30,60,2,3,0.05,0.95,0.8919376587128627,32,0.0,0,1.0,1,1.0,1
4606,max_ml,30,60,2,3,0.05,0.95,0.9420362853754356,27,0.0,0,1.0,1,1.0,1
4607,max_ml,30,60,2,3,0.05,0.95,0.9087269244361964,16,1.0,1,1.0,1,1.0,1
4608,max_ml,30,60,2,3,0.05,0.95,0.8985114028542093,6,1.0,1,1.0,1,1.0,1
4609,max_ml,30,60,2,3,0.05,0.95,0.947708360129163,55,1.0,1,1.0,1,1.0,1
4610,max_ml,30,60,2,3,0.05,0.95,0.8945787549966395,15,1.0,1,1.0,1,1.0,1
4611,max_ml,30,60,2,3,0.05,0.95,0.9103980014790471,31,0.0,0,1.0,1,1.0,1
4612,max_ml,30,60,2,3,0.05,0.95,0.9360470964388152,40,0.0,1,0.0,1,0.0,1
4613,max_ml,30,60,2,3,0.05,0.95,0.9364602234984176,13,1.0,1,1.0,1,1.0,1
4614,max_ml,30,60,2,3,0.05,0.95,0.9215634926363068,15,1.0,1,1.0,1,1.0,1
4615,max_ml,30,60,2,3,0.05,0.95,0.9498372669066776,58,1.0,1,1.0,1,1.0,1
4616,max_ml,30,60,2,3,0.05,0.95,0.9184934265259828,17,1.0,1,1.0,1,1.0,1
4617,max_ml,30,60,2,3,0.05,0.95,0.9221611886279736,34,1.0,1,1.0,1,1.0,1
4618,max_ml,30,60,2,3,0.05,0.95,0.9194927338166976,9,1.0,1,1.0,1,1.0,1
4619,max_ml,30,60,2,3,0.05,0.95,0.9218357190825666,48,0.0,1,0.0,1,0.0,1
4620,max_ml,30,60,2,3,0.05,0.95,0.913581951525464,10,1.0,1,1.0,1,1.0,1
4621,max_ml,30,60,2,3,0.05,0.95,0.8716096063105444,9,1.0,1,1.0,1,1.0,1
4622,max_ml,30,60,2,3,0.05,0.95,0.9291859396542288,25,0.0,0,1.0,1,1.0,1
4623,max_ml,30,60,2,3,0.05,0.95,0.9457767035358848,7,1.0,1,1.0,1,1.0,1
4624,max_ml,30,60,2,3,0.05,0.95,0.9460113047628196,20,1.0,1,1.0,1,1.0,1
4625,max_ml,30,60,2,3,0.05,0.95,0.9274667070330808,18,1.0,1,1.0,1,1.0,1
4626,max_ml,30,60,2,3,0.05,0.95,0.9389773173577496,14,1.0,1,1.0,1,1.0,1
4627,max_ml,30,60,2,3,0.05,0.95,0.9490383549314684,15,1.0,1,1.0,1,1.0,1
4628,max_ml,30,60,2,3,0.05,0.95,0.9381148328318576,23,1.0,1,1.0,1,1.0,1
4629,max_ml,30,60,2,3,0.05,0.95,0.9209036806210692,25,0.0,0,1.0,1,1.0,1
4630,max_ml,30,60,2,3,0.05,0.95,0.9381621203963628,55,0.0,1,0.0,1,0.0,1
4631,max_ml,30,60,2,3,0.05,0.95,0.9151952493903064,20,1.0,1,1.0,1,1.0,1
4632,max_ml,30,60,2,3,0.05,0.95,0.9244274227924184,15,1.0,1,1.0,1,1.0,1
4633,max_ml,30,60,2,3,0.05,0.95,0.8421717343596855,8,1.0,1,1.0,1,1.0,1
4634,max_ml,30,60,2,3,0.05,0.95,0.9281614219066658,17,1.0,1,1.0,1,1.0,1
4635,max_ml,30,60,2,3,0.05,0.95,0.9144054580327292,10,1.0,1,1.0,1,1.0,1
4636,max_ml,30,60,2,3,0.05,0.95,0.942854004562474,15,1.0,1,1.0,1,1.0,1
4637,max_ml,30,60,2,3,0.05,0.95,0.9212082145157754,10,1.0,1,1.0,1,1.0,1
4638,max_ml,30,60,2,3,0.05,0.95,0.9415649567103794,12,1.0,1,1.0,1,1.0,1
4639,max_ml,30,60,2,3,0.05,0.95,0.8906854838979751,15,1.0,1,1.0,1,1.0,1
4640,max_ml,30,60,2,3,0.05,0.95,0.9468423077925324,26,0.0,0,1.0,1,0.0,0
4641,max_ml,30,60,2,3,0.05,0.95,0.9038937203881192,11,1.0,1,1.0,1,1.0,1
4642,max_ml,30,60,2,3,0.05,0.95,0.8739375999023239,7,1.0,1,1.0,1,1.0,1
4643,max_ml,30,60,2,3,0.05,0.95,0.9403592872332356,21,1.0,1,1.0,1,1.0,1
4644,max_ml,30,60,2,3,0.05,0.95,0.9242657752256116,18,1.0,1,1.0,1,1.0,1
4645,max_ml,30,60,2,3,0.05,0.95,0.9448867522702664,18,1.0,1,1.0,1,1.0,1
4646,max_ml,30,60,2,3,0.05,0.95,0.8474579905102327,8,1.0,1,1.0,1,1.0,1
4647,max_ml,30,60,2,3,0.05,0.95,0.924118194503017,14,1.0,1,1.0,1,1.0,1
4648,max_ml,30,60,2,3,0.05,0.95,0.8192825761946033,13,1.0,1,1.0,1,1.0,1
4649,max_ml,30,60,2,3,0.05,0.95,0.9494090226973666,25,1.0,1,1.0,1,1.0,1
4650,max_ml,30,60,2,3,0.05,0.95,0.9475012027653152,12,1.0,1,1.0,1,1.0,1
4651,max_ml,30,60,2,3,0.05,0.95,0.9459862609545836,22,1.0,1,1.0,1,1.0,1
4652,max_ml,30,60,2,3,0.05,0.95,0.9386976590153594,13,1.0,1,1.0,1,1.0,1
4653,max_ml,30,60,2,3,0.05,0.95,0.933526741020764,17,1.0,1,1.0,1,1.0,1
4654,max_ml,30,60,2,3,0.05,0.95,0.8668527612133275,16,1.0,1,1.0,1,1.0,1
4655,max_ml,30,60,2,3,0.05,0.95,0.9157787039514662,43,0.0,0,1.0,1,1.0,1
4656,max_ml,30,60,2,3,0.05,0.95,0.941052534019964,30,0.0,1,0.0,1,0.0,1
4657,max_ml,30,60,2,3,0.05,0.95,0.9267994429323172,11,1.0,1,1.0,1,1.0,1
4658,max_ml,30,60,2,3,0.05,0.95,0.9409019880131524,21,1.0,1,1.0,1,1.0,1
4659,max_ml,30,60,2,3,0.05,0.95,0.9484784037485754,22,1.0,1,1.0,1,1.0,1
4660,max_ml,30,60,2,3,0.05,0.95,0.9015448537362356,29,0.0,1,0.0,1,0.0,1
4661,max_ml,30,60,2,3,0.05,0.95,0.901943491416774,11,1.0,1,1.0,1,1.0,1
4662,max_ml,30,60,2,3,0.05,0.95,0.9435918990500796,19,1.0,1,1.0,1,1.0,1
4663,max_ml,30,60,2,3,0.05,0.95,0.8770940324222453,27,1.0,1,1.0,1,1.0,1
4664,max_ml,30,60,2,3,0.05,0.95,0.9451974978488874,115,0.0,1,0.0,1,0.0,1
4665,max_ml,30,60,2,3,0.05,0.95,0.8787376028915346,29,1.0,1,1.0,1,1.0,1
4666,max_ml,30,60,2,3,0.05,0.95,0.9021495423893232,19,1.0,1,1.0,1,1.0,1
4667,max_ml,30,60,2,3,0.05,0.95,0.8589631791255508,11,1.0,1,1.0,1,1.0,1
4668,max_ml,30,60,2,3,0.05,0.95,0.8965263822148303,12,1.0,1,1.0,1,1.0,1
4669,max_ml,30,60,2,3,0.05,0.95,0.9059548319005418,32,0.0,0,1.0,1,1.0,1
4670,max_ml,30,60,2,3,0.05,0.95,0.9042087575164665,17,1.0,1,1.0,1,1.0,1
4671,max_ml,30,60,2,3,0.05,0.95,0.9489057515548592,31,0.0,0,0.0,0,1.0,1
4672,max_ml,30,60,2,3,0.05,0.95,0.9269659371500992,21,1.0,1,1.0,1,1.0,1
4673,max_ml,30,60,2,3,0.05,0.95,0.9372065905616668,41,1.0,1,1.0,1,1.0,1
4674,max_ml,30,60,2,3,0.05,0.95,0.9310596938439698,9,1.0,1,1.0,1,1.0,1
4675,max_ml,30,60,2,3,0.05,0.95,0.9313640988759054,11,1.0,1,1.0,1,1.0,1
4676,max_ml,30,60,2,3,0.05,0.95,0.9320645000467794,39,0.0,1,0.0,1,0.0,1
4677,max_ml,30,60,2,3,0.05,0.95,0.9288060449607756,31,0.0,0,1.0,1,1.0,1
4678,max_ml,30,60,2,3,0.05,0.95,0.8596543213108672,15,1.0,1,1.0,1,1.0,1
4679,max_ml,30,60,2,3,0.05,0.95,0.8925935349123579,16,1.0,1,1.0,1,1.0,1
4680,max_ml,30,60,2,3,0.05,0.95,0.9459078419459204,29,1.0,1,1.0,1,1.0,1
4681,max_ml,30,60,2,3,0.05,0.95,0.9302318830778408,23,1.0,1,1.0,1,1.0,1
4682,max_ml,30,60,2,3,0.05,0.95,0.9286507786073234,29,0.0,1,0.0,1,0.0,1
4683,max_ml,30,60,2,3,0.05,0.95,0.9450690681555428,29,0.0,1,0.0,1,0.0,1
4684,max_ml,30,60,2,3,0.05,0.95,0.9390887933800786,66,0.0,1,0.0,1,0.0,1
4685,max_ml,30,60,2,3,0.05,0.95,0.9205563650351544,25,0.0,0,0.0,0,1.0,1
4686,max_ml,30,60,2,3,0.05,0.95,0.8887681556484238,8,1.0,1,1.0,1,1.0,1
4687,max_ml,30,60,2,3,0.05,0.95,0.9076961829947774,27,0.0,1,0.0,1,0.0,1
4688,max_ml,30,60,2,3,0.05,0.95,0.8668634378192913,22,1.0,1,1.0,1,1.0,1
4689,max_ml,30,60,2,3,0.05,0.95,0.8559811248330098,13,1.0,1,1.0,1,1.0,1
4690,max_ml,30,60,2,3,0.05,0.95,0.9047675016554506,10,1.0,1,1.0,1,1.0,1
4691,max_ml,30,60,2,3,0.05,0.95,0.9458291016623268,38,0.0,0,0.0,0,1.0,1
4692,max_ml,30,60,2,3,0.05,0.95,0.9311031577662674,29,1.0,1,1.0,1,1.0,1
4693,max_ml,30,60,2,3,0.05,0.95,0.917398954910603,13,1.0,1,1.0,1,1.0,1
4694,max_ml,30,60,2,3,0.05,0.95,0.9078163667909274,28,1.0,1,1.0,1,1.0,1
4695,max_ml,30,60,2,3,0.05,0.95,0.9041859160466272,15,1.0,1,1.0,1,1.0,1
4696,max_ml,30,60,2,3,0.05,0.95,0.937449725668189,15,1.0,1,1.0,1,1.0,1
4697,max_ml,30,60,2,3,0.05,0.95,0.942680085068618,42,0.0,1,0.0,1,0.0,1
4698,max_ml,30,60,2,3,0.05,0.95,0.9179714898982928,16,1.0,1,1.0,1,1.0,1
4699,max_ml,30,60,2,3,0.05,0.95,0.94890808827841,17,1.0,1,1.0,1,1.0,1
4700,max_ml,30,60,2,3,0.05,0.95,0.9122188369658464,12,1.0,1,1.0,1,1.0,1
4701,max_ml,30,60,2,3,0.05,0.95,0.9000104714734031,7,1.0,1,1.0,1,1.0,1
4702,max_ml,30,60,2,3,0.05,0.95,0.9464886546785924,29,1.0,1,1.0,1,1.0,1
4703,max_ml,30,60,2,3,0.05,0.95,0.8917668048664587,33,1.0,1,1.0,1,1.0,1
4704,max_ml,30,60,2,3,0.05,0.95,0.944168435582136,23,1.0,1,1.0,1,1.0,1
4705,max_ml,30,60,2,3,0.05,0.95,0.9143956517724628,15,1.0,1,1.0,1,1.0,1
4706,max_ml,30,60,2,3,0.05,0.95,0.9363411845887364,50,0.0,0,1.0,1,1.0,1
4707,max_ml,30,60,2,3,0.05,0.95,0.9335324448288612,15,1.0,1,1.0,1,1.0,1
4708,max_ml,30,60,2,3,0.05,0.95,0.916172199892558,20,1.0,1,1.0,1,1.0,1
4709,max_ml,30,60,2,3,0.05,0.95,0.9097883346092102,19,1.0,1,1.0,1,1.0,1
4710,max_ml,30,60,2,3,0.05,0.95,0.9471226581449222,38,0.0,0,1.0,1,1.0,1
4711,max_ml,30,60,2,3,0.05,0.95,0.8936436086734771,25,0.0,0,1.0,1,1.0,1
4712,max_ml,30,60,2,3,0.05,0.95,0.9368813617495952,34,0.0,0,1.0,1,1.0,1
4713,max_ml,30,60,2,3,0.05,0.95,0.9137745921760836,12,1.0,1,1.0,1,1.0,1
4714,max_ml,30,60,2,3,0.05,0.95,0.9290110370730278,51,0.0,1,0.0,1,0.0,1
4715,max_ml,30,60,2,3,0.05,0.95,0.9414671011968592,26,1.0,1,1.0,1,1.0,1
4716,max_ml,30,60,2,3,0.05,0.95,0.9406014367163869,8,1.0,1,1.0,1,1.0,1
4717,max_ml,30,60,2,3,0.05,0.95,0.921325749124146,27,0.0,1,0.0,1,0.0,1
4718,max_ml,30,60,2,3,0.05,0.95,0.936633917515182,29,1.0,1,1.0,1,1.0,1
4719,max_ml,30,60,2,3,0.05,0.95,0.9385632911664996,33,0.0,0,0.0,0,1.0,1
4720,max_ml,30,60,2,3,0.05,0.95,0.9350232257653094,20,1.0,1,1.0,1,1.0,1
4721,max_ml,30,60,2,3,0.05,0.95,0.9420120733462805,19,1.0,1,1.0,1,1.0,1
4722,max_ml,30,60,2,3,0.05,0.95,0.945269619903597,33,0.0,1,0.0,1,0.0,1
4723,max_ml,30,60,2,3,0.05,0.95,0.9147889223331962,15,1.0,1,1.0,1,1.0,1
4724,max_ml,30,60,2,3,0.05,0.95,0.9432609607574446,9,1.0,1,1.0,1,1.0,1
4725,max_ml,30,60,2,3,0.05,0.95,0.910197565762557,6,1.0,1,1.0,1,1.0,1
4726,max_ml,30,60,2,3,0.05,0.95,0.905973477715088,8,1.0,1,1.0,1,1.0,1
4727,max_ml,30,60,2,3,0.05,0.95,0.8920102654039825,13,1.0,1,1.0,1,1.0,1
4728,max_ml,30,60,2,3,0.05,0.95,0.907119775491756,16,1.0,1,1.0,1,1.0,1
4729,max_ml,30,60,2,3,0.05,0.95,0.9134636777789652,22,1.0,1,1.0,1,1.0,1
4730,max_ml,30,60,2,3,0.05,0.95,0.8478050557517932,14,1.0,1,1.0,1,1.0,1
4731,max_ml,30,60,2,3,0.05,0.95,0.8972720073394355,18,1.0,1,1.0,1,1.0,1
4732,max_ml,30,60,2,3,0.05,0.95,0.9346651911548728,53,0.0,1,0.0,1,0.0,1
4733,max_ml,30,60,2,3,0.05,0.95,0.9364892128085036,27,1.0,1,1.0,1,1.0,1
4734,max_ml,30,60,2,3,0.05,0.95,0.9422656467851056,19,0.0,1,0.0,1,0.0,1
4735,max_ml,30,60,2,3,0.05,0.95,0.9306644764919192,9,1.0,1,1.0,1,1.0,1
4736,max_ml,30,60,2,3,0.05,0.95,0.8746923842075409,22,1.0,1,1.0,1,1.0,1
4737,max_ml,30,60,2,3,0.05,0.95,0.9418042141492502,30,0.0,0,1.0,1,1.0,1
4738,max_ml,30,60,2,3,0.05,0.95,0.923703663926196,7,1.0,1,1.0,1,1.0,1
4739,max_ml,30,60,2,3,0.05,0.95,0.9238394213639316,52,0.0,0,1.0,1,1.0,1
4740,max_ml,30,60,2,3,0.05,0.95,0.9239807468511144,9,1.0,1,1.0,1,1.0,1
4741,max_ml,30,60,2,3,0.05,0.95,0.9488197250154026,11,1.0,1,1.0,1,1.0,1
4742,max_ml,30,60,2,3,0.05,0.95,0.930998841102052,22,1.0,1,1.0,1,1.0,1
4743,max_ml,30,60,2,3,0.05,0.95,0.9101443036152628,21,1.0,1,1.0,1,1.0,1
4744,max_ml,30,60,2,3,0.05,0.95,0.8935377053340932,20,1.0,1,1.0,1,1.0,1
4745,max_ml,30,60,2,3,0.05,0.95,0.9296000974132718,18,1.0,1,1.0,1,1.0,1
4746,max_ml,30,60,2,3,0.05,0.95,0.9199298713818472,24,1.0,1,1.0,1,1.0,1
4747,max_ml,30,60,2,3,0.05,0.95,0.9163799021370904,14,1.0,1,1.0,1,1.0,1
4748,max_ml,30,60,2,3,0.05,0.95,0.9458001575549376,18,1.0,1,1.0,1,1.0,1
4749,max_ml,30,60,2,3,0.05,0.95,0.94374997547546,13,1.0,1,1.0,1,1.0,1
4750,max_ml,30,60,2,3,0.05,0.95,0.8941002911610275,10,1.0,1,1.0,1,1.0,1
4751,max_ml,30,60,2,3,0.05,0.95,0.9174880427726888,28,0.0,0,0.0,0,1.0,1
4752,max_ml,30,60,2,3,0.05,0.95,0.941540961084701,28,1.0,1,1.0,1,1.0,1
4753,max_ml,30,60,2,3,0.05,0.95,0.9328037043472084,7,1.0,1,1.0,1,1.0,1
4754,max_ml,30,60,2,3,0.05,0.95,0.9462203831916048,35,1.0,1,1.0,1,1.0,1
4755,max_ml,30,60,2,3,0.05,0.95,0.9428124102596628,37,0.0,1,0.0,1,0.0,1
4756,max_ml,30,60,2,3,0.05,0.95,0.9436004960649992,7,1.0,1,1.0,1,1.0,1
4757,max_ml,30,60,2,3,0.05,0.95,0.949381533806578,40,0.0,0,1.0,1,0.0,0
4758,max_ml,30,60,2,3,0.05,0.95,0.9153481963862672,14,1.0,1,1.0,1,1.0,1
4759,max_ml,30,60,2,3,0.05,0.95,0.92429806707549,12,1.0,1,1.0,1,1.0,1
4760,max_ml,30,60,2,3,0.05,0.95,0.9226778118116484,10,1.0,1,1.0,1,1.0,1
4761,max_ml,30,60,2,3,0.05,0.95,0.9012170920505436,39,0.0,0,0.0,0,1.0,1
4762,max_ml,30,60,2,3,0.05,0.95,0.8699835382915692,14,1.0,1,1.0,1,1.0,1
4763,max_ml,30,60,2,3,0.05,0.95,0.9485382400777352,28,1.0,1,1.0,1,1.0,1
4764,max_ml,30,60,2,3,0.05,0.95,0.9451913096240502,17,1.0,1,1.0,1,1.0,1
4765,max_ml,30,60,2,3,0.05,0.95,0.9429218406447616,26,0.0,0,0.0,0,1.0,1
4766,max_ml,30,60,2,3,0.05,0.95,0.9304382674625624,37,1.0,1,1.0,1,1.0,1
4767,max_ml,30,60,2,3,0.05,0.95,0.947733803020812,23,1.0,1,1.0,1,1.0,1
4768,max_ml,30,60,2,3,0.05,0.95,0.9041791171690076,48,0.0,0,0.0,0,1.0,1
4769,max_ml,30,60,2,3,0.05,0.95,0.9126774355933528,46,1.0,1,1.0,1,1.0,1
4770,max_ml,30,60,2,3,0.05,0.95,0.9437251747139253,15,1.0,1,1.0,1,1.0,1
4771,max_ml,30,60,2,3,0.05,0.95,0.9274773723423791,9,1.0,1,1.0,1,1.0,1
4772,max_ml,30,60,2,3,0.05,0.95,0.9197798900187112,22,1.0,1,1.0,1,1.0,1
4773,max_ml,30,60,2,3,0.05,0.95,0.9473672800281736,29,0.0,1,0.0,1,0.0,1
4774,max_ml,30,60,2,3,0.05,0.95,0.9165431610729448,5,1.0,1,1.0,1,1.0,1
4775,max_ml,30,60,2,3,0.05,0.95,0.8276903107581319,8,1.0,1,1.0,1,1.0,1
4776,max_ml,30,60,2,3,0.05,0.95,0.9279529970232092,26,1.0,1,1.0,1,1.0,1
4777,max_ml,30,60,2,3,0.05,0.95,0.936110342313568,14,1.0,1,1.0,1,1.0,1
4778,max_ml,30,60,2,3,0.05,0.95,0.8796614645140479,14,1.0,1,1.0,1,1.0,1
4779,max_ml,30,60,2,3,0.05,0.95,0.9492776328920182,6,1.0,1,1.0,1,1.0,1
4780,max_ml,30,60,2,3,0.05,0.95,0.9320777636687718,36,1.0,1,1.0,1,1.0,1
4781,max_ml,30,60,2,3,0.05,0.95,0.9171454887893168,29,0.0,0,1.0,1,1.0,1
4782,max_ml,30,60,2,3,0.05,0.95,0.898412628807756,13,1.0,1,1.0,1,1.0,1
4783,max_ml,30,60,2,3,0.05,0.95,0.945271417647512,25,0.0,1,0.0,1,0.0,1
4784,max_ml,30,60,2,3,0.05,0.95,0.9143634276142824,36,0.0,0,1.0,1,1.0,1
4785,max_ml,30,60,2,3,0.05,0.95,0.9094941696246752,12,1.0,1,1.0,1,1.0,1
4786,max_ml,30,60,2,3,0.05,0.95,0.91063233034985,13,1.0,1,1.0,1,1.0,1
4787,max_ml,30,60,2,3,0.05,0.95,0.9359914286296046,25,0.0,0,1.0,1,1.0,1
4788,max_ml,30,60,2,3,0.05,0.95,0.9380228229711784,10,1.0,1,1.0,1,1.0,1
4789,max_ml,30,60,2,3,0.05,0.95,0.9483480984948428,25,0.0,0,1.0,1,0.0,0
4790,max_ml,30,60,2,3,0.05,0.95,0.9172009287714132,13,1.0,1,1.0,1,1.0,1
4791,max_ml,30,60,2,3,0.05,0.95,0.8681933128519468,27,0.0,0,1.0,1,1.0,1
4792,max_ml,30,60,2,3,0.05,0.95,0.8851568038045209,11,1.0,1,1.0,1,1.0,1
4793,max_ml,30,60,2,3,0.05,0.95,0.8976497671381859,7,1.0,1,1.0,1,1.0,1
4794,max_ml,30,60,2,3,0.05,0.95,0.9317681184437808,9,1.0,1,1.0,1,1.0,1
4795,max_ml,30,60,2,3,0.05,0.95,0.818968947117005,11,1.0,1,1.0,1,1.0,1
4796,max_ml,30,60,2,3,0.05,0.95,0.8415400471220709,14,1.0,1,1.0,1,1.0,1
4797,max_ml,30,60,2,3,0.05,0.95,0.941260085420532,28,1.0,1,1.0,1,1.0,1
4798,max_ml,30,60,2,3,0.05,0.95,0.9191475416870394,36,0.0,0,1.0,1,1.0,1
4799,max_ml,30,60,2,3,0.05,0.95,0.9477877447486563,21,1.0,1,1.0,1,1.0,1
4800,max_ml,30,60,2,3,0.05,0.95,0.949015371476991,14,1.0,1,1.0,1,1.0,1
4801,max_ml,30,60,2,3,0.05,0.95,0.9293336840268964,15,1.0,1,1.0,1,1.0,1
4802,max_ml,30,60,2,3,0.05,0.95,0.928717937410136,6,1.0,1,1.0,1,1.0,1
4803,max_ml,30,60,2,3,0.05,0.95,0.9112552100218384,23,1.0,1,1.0,1,1.0,1
4804,max_ml,30,60,2,3,0.05,0.95,0.9165073557549336,5,1.0,1,1.0,1,1.0,1
4805,max_ml,30,60,2,3,0.05,0.95,0.929668724097502,8,1.0,1,1.0,1,1.0,1
4806,max_ml,30,60,2,3,0.05,0.95,0.9291802677348155,13,1.0,1,1.0,1,1.0,1
4807,max_ml,30,60,2,3,0.05,0.95,0.938682795677764,17,1.0,1,1.0,1,1.0,1
4808,max_ml,30,60,2,3,0.05,0.95,0.9336873509902004,6,1.0,1,1.0,1,1.0,1
4809,max_ml,30,60,2,3,0.05,0.95,0.9422136291386743,11,1.0,1,1.0,1,1.0,1
4810,max_ml,30,60,2,3,0.05,0.95,0.949711258297506,54,1.0,1,1.0,1,1.0,1
4811,max_ml,30,60,2,3,0.05,0.95,0.9498339375919844,37,0.0,0,1.0,1,1.0,1
4812,max_ml,30,60,2,3,0.05,0.95,0.9219793741559488,19,1.0,1,1.0,1,1.0,1
4813,max_ml,30,60,2,3,0.05,0.95,0.9372682405391336,17,1.0,1,1.0,1,0.0,0
4814,max_ml,30,60,2,3,0.05,0.95,0.9494902897852632,41,0.0,1,0.0,1,0.0,1
4815,max_ml,30,60,2,3,0.05,0.95,0.9091119241921408,19,1.0,1,1.0,1,1.0,1
4816,max_ml,30,60,2,3,0.05,0.95,0.8793008611929609,27,1.0,1,1.0,1,1.0,1
4817,max_ml,30,60,2,3,0.05,0.95,0.9326795458507108,11,1.0,1,1.0,1,1.0,1
4818,max_ml,30,60,2,3,0.05,0.95,0.94720988714443,33,0.0,1,0.0,1,0.0,1
4819,max_ml,30,60,2,3,0.05,0.95,0.92901570482452,14,1.0,1,1.0,1,1.0,1
4820,max_ml,30,60,2,3,0.05,0.95,0.946661743783068,30,1.0,1,1.0,1,1.0,1
4821,max_ml,30,60,2,3,0.05,0.95,0.946244556586321,10,1.0,1,1.0,1,1.0,1
4822,max_ml,30,60,2,3,0.05,0.95,0.9112783418049314,12,1.0,1,0.0,0,0.0,0
4823,max_ml,30,60,2,3,0.05,0.95,0.9407097271259064,23,1.0,1,1.0,1,1.0,1
4824,max_ml,30,60,2,3,0.05,0.95,0.9338700192393008,13,1.0,1,1.0,1,1.0,1
4825,max_ml,30,60,2,3,0.05,0.95,0.8892341094143649,26,1.0,1,1.0,1,1.0,1
4826,max_ml,30,60,2,3,0.05,0.95,0.9453973548457903,15,1.0,1,1.0,1,1.0,1
4827,max_ml,30,60,2,3,0.05,0.95,0.8987188074597937,10,1.0,1,1.0,1,1.0,1
4828,max_ml,30,60,2,3,0.05,0.95,0.9444717180484408,75,0.0,1,0.0,1,0.0,1
4829,max_ml,30,60,2,3,0.05,0.95,0.9335486097816168,14,1.0,1,1.0,1,1.0,1
4830,max_ml,30,60,2,3,0.05,0.95,0.929982126733228,24,0.0,1,0.0,1,0.0,1
4831,max_ml,30,60,2,3,0.05,0.95,0.9368355479065432,28,1.0,1,1.0,1,1.0,1
4832,max_ml,30,60,2,3,0.05,0.95,0.9380871060771908,18,1.0,1,1.0,1,1.0,1
4833,max_ml,30,60,2,3,0.05,0.95,0.9483352016614324,47,0.0,1,0.0,1,0.0,1
4834,max_ml,30,60,2,3,0.05,0.95,0.9495205939418268,23,0.0,0,0.0,0,1.0,1
4835,max_ml,30,60,2,3,0.05,0.95,0.8580494678433035,12,1.0,1,1.0,1,1.0,1
4836,max_ml,30,60,2,3,0.05,0.95,0.9372432252943518,41,0.0,0,1.0,1,0.0,0
4837,max_ml,30,60,2,3,0.05,0.95,0.9002553390498285,22,1.0,1,1.0,1,1.0,1
4838,max_ml,30,60,2,3,0.05,0.95,0.937532982342106,18,1.0,1,1.0,1,1.0,1
4839,max_ml,30,60,2,3,0.05,0.95,0.9458722686406348,13,1.0,1,1.0,1,1.0,1
4840,max_ml,30,60,2,3,0.05,0.95,0.8935862732291702,8,1.0,1,1.0,1,1.0,1
4841,max_ml,30,60,2,3,0.05,0.95,0.9456729435457786,51,0.0,1,0.0,1,0.0,1
4842,max_ml,30,60,2,3,0.05,0.95,0.9327385008011218,18,1.0,1,1.0,1,1.0,1
4843,max_ml,30,60,2,3,0.05,0.95,0.9420049110623973,28,1.0,1,1.0,1,1.0,1
4844,max_ml,30,60,2,3,0.05,0.95,0.9387997019190344,17,1.0,1,1.0,1,1.0,1
4845,max_ml,30,60,2,3,0.05,0.95,0.9102306167514528,15,1.0,1,1.0,1,1.0,1
4846,max_ml,30,60,2,3,0.05,0.95,0.9481549132801174,52,0.0,0,1.0,1,1.0,1
4847,max_ml,30,60,2,3,0.05,0.95,0.9294236735598856,28,1.0,1,1.0,1,1.0,1
4848,max_ml,30,60,2,3,0.05,0.95,0.9355125108019972,8,1.0,1,1.0,1,1.0,1
4849,max_ml,30,60,2,3,0.05,0.95,0.93635634056635,52,0.0,0,1.0,1,1.0,1
4850,max_ml,30,60,2,3,0.05,0.95,0.9432022565650324,35,1.0,1,1.0,1,1.0,1
4851,max_ml,30,60,2,3,0.05,0.95,0.9395045305779484,11,1.0,1,1.0,1,1.0,1
4852,max_ml,30,60,2,3,0.05,0.95,0.8908236039373777,10,1.0,1,1.0,1,1.0,1
4853,max_ml,30,60,2,3,0.05,0.95,0.9403033298273183,20,1.0,1,1.0,1,1.0,1
4854,max_ml,30,60,2,3,0.05,0.95,0.937668543455196,34,0.0,0,1.0,1,1.0,1
4855,max_ml,30,60,2,3,0.05,0.95,0.9056016815712477,8,1.0,1,1.0,1,1.0,1
4856,max_ml,30,60,2,3,0.05,0.95,0.9215720854526286,22,1.0,1,1.0,1,1.0,1
4857,max_ml,30,60,2,3,0.05,0.95,0.9214377923338444,11,1.0,1,1.0,1,1.0,1
4858,max_ml,30,60,2,3,0.05,0.95,0.9080628229869522,23,1.0,1,1.0,1,1.0,1
4859,max_ml,30,60,2,3,0.05,0.95,0.9180769248765532,19,0.0,0,1.0,1,0.0,0
4860,max_ml,30,60,2,3,0.05,0.95,0.9434449143261254,24,0.0,1,0.0,1,0.0,1
4861,max_ml,30,60,2,3,0.05,0.95,0.9131940175877048,18,1.0,1,1.0,1,1.0,1
4862,max_ml,30,60,2,3,0.05,0.95,0.941598295993946,25,0.0,1,0.0,1,0.0,1
4863,max_ml,30,60,2,3,0.05,0.95,0.9204665454453886,10,1.0,1,1.0,1,1.0,1
4864,max_ml,30,60,2,3,0.05,0.95,0.9378508448028277,19,1.0,1,1.0,1,1.0,1
4865,max_ml,30,60,2,3,0.05,0.95,0.9398097394389427,27,1.0,1,1.0,1,1.0,1
4866,max_ml,30,60,2,3,0.05,0.95,0.8480000575873234,9,1.0,1,1.0,1,1.0,1
4867,max_ml,30,60,2,3,0.05,0.95,0.9483681627774032,35,0.0,1,0.0,1,0.0,1
4868,max_ml,30,60,2,3,0.05,0.95,0.8954134279787542,12,1.0,1,1.0,1,1.0,1
4869,max_ml,30,60,2,3,0.05,0.95,0.9373984797697912,29,1.0,1,1.0,1,1.0,1
4870,max_ml,30,60,2,3,0.05,0.95,0.9099877850420116,30,0.0,0,0.0,0,1.0,1
4871,max_ml,30,60,2,3,0.05,0.95,0.9052347602256872,8,1.0,1,1.0,1,1.0,1
4872,max_ml,30,60,2,3,0.05,0.95,0.9448922018300016,142,0.0,1,0.0,1,0.0,1
4873,max_ml,30,60,2,3,0.05,0.95,0.936884871998254,54,0.0,0,0.0,0,1.0,1
4874,max_ml,30,60,2,3,0.05,0.95,0.9265540375292788,22,1.0,1,1.0,1,1.0,1
4875,max_ml,30,60,2,3,0.05,0.95,0.9333380212222482,15,1.0,1,1.0,1,1.0,1
4876,max_ml,30,60,2,3,0.05,0.95,0.9195135785339884,59,0.0,0,0.0,0,1.0,1
4877,max_ml,30,60,2,3,0.05,0.95,0.9398626656056812,29,0.0,1,0.0,1,0.0,1
4878,max_ml,30,60,2,3,0.05,0.95,0.9354364488589616,6,1.0,1,1.0,1,1.0,1
4879,max_ml,30,60,2,3,0.05,0.95,0.9463355283545288,38,0.0,0,1.0,1,1.0,1
4880,max_ml,30,60,2,3,0.05,0.95,0.9418388177855596,21,0.0,0,1.0,1,0.0,0
4881,max_ml,30,60,2,3,0.05,0.95,0.9483754273814408,21,1.0,1,1.0,1,1.0,1
4882,max_ml,30,60,2,3,0.05,0.95,0.9494266838684624,30,0.0,0,1.0,1,1.0,1
4883,max_ml,30,60,2,3,0.05,0.95,0.9481173849755063,7,1.0,1,1.0,1,1.0,1
4884,max_ml,30,60,2,3,0.05,0.95,0.8879465676824917,5,1.0,1,1.0,1,1.0,1
4885,max_ml,30,60,2,3,0.05,0.95,0.9274999154903047,20,1.0,1,1.0,1,1.0,1
4886,max_ml,30,60,2,3,0.05,0.95,0.9129362916009636,15,1.0,1,1.0,1,1.0,1
4887,max_ml,30,60,2,3,0.05,0.95,0.9447869755722864,14,1.0,1,1.0,1,1.0,1
4888,max_ml,30,60,2,3,0.05,0.95,0.9498909066796934,10,1.0,1,1.0,1,1.0,1
4889,max_ml,30,60,2,3,0.05,0.95,0.94014570263579,7,1.0,1,1.0,1,1.0,1
4890,max_ml,30,60,2,3,0.05,0.95,0.943769873293524,24,1.0,1,1.0,1,1.0,1
4891,max_ml,30,60,2,3,0.05,0.95,0.9439150589013084,20,1.0,1,1.0,1,1.0,1
4892,max_ml,30,60,2,3,0.05,0.95,0.941269647515092,24,1.0,1,1.0,1,1.0,1
4893,max_ml,30,60,2,3,0.05,0.95,0.9256826472648664,11,1.0,1,1.0,1,1.0,1
4894,max_ml,30,60,2,3,0.05,0.95,0.9169461013837328,13,1.0,1,1.0,1,1.0,1
4895,max_ml,30,60,2,3,0.05,0.95,0.948046867192495,10,1.0,1,1.0,1,1.0,1
4896,max_ml,30,60,2,3,0.05,0.95,0.8946771377821067,10,1.0,1,1.0,1,1.0,1
4897,max_ml,30,60,2,3,0.05,0.95,0.8739043479346729,9,1.0,1,1.0,1,1.0,1
4898,max_ml,30,60,2,3,0.05,0.95,0.9407055370855149,16,1.0,1,1.0,1,1.0,1
4899,max_ml,30,60,2,3,0.05,0.95,0.9437128531013748,17,1.0,1,1.0,1,1.0,1
4900,max_ml,30,60,2,3,0.05,0.95,0.9451151035571403,25,0.0,0,1.0,1,1.0,1
4901,max_ml,30,60,2,3,0.05,0.95,0.9490711844273512,11,1.0,1,1.0,1,1.0,1
4902,max_ml,30,60,2,3,0.05,0.95,0.9335975794972272,11,1.0,1,1.0,1,1.0,1
4903,max_ml,30,60,2,3,0.05,0.95,0.9371271895707872,32,0.0,1,0.0,1,0.0,1
4904,max_ml,30,60,2,3,0.05,0.95,0.94738426793603,22,1.0,1,1.0,1,1.0,1
4905,max_ml,30,60,2,3,0.05,0.95,0.9291128940308048,27,1.0,1,1.0,1,1.0,1
4906,max_ml,30,60,2,3,0.05,0.95,0.944793473097664,15,1.0,1,1.0,1,1.0,1
4907,max_ml,30,60,2,3,0.05,0.95,0.9461032921796734,22,0.0,0,1.0,1,1.0,1
4908,max_ml,30,60,2,3,0.05,0.95,0.9365068272438344,48,0.0,1,0.0,1,0.0,1
4909,max_ml,30,60,2,3,0.05,0.95,0.934104658816908,9,1.0,1,1.0,1,1.0,1
4910,max_ml,30,60,2,3,0.05,0.95,0.8911951978114907,15,1.0,1,1.0,1,1.0,1
4911,max_ml,30,60,2,3,0.05,0.95,0.9401526927001967,23,1.0,1,1.0,1,1.0,1
4912,max_ml,30,60,2,3,0.05,0.95,0.901542899724294,11,1.0,1,1.0,1,1.0,1
4913,max_ml,30,60,2,3,0.05,0.95,0.9294426621648302,26,1.0,1,1.0,1,1.0,1
4914,max_ml,30,60,2,3,0.05,0.95,0.9426081900845732,34,0.0,0,1.0,1,1.0,1
4915,max_ml,30,60,2,3,0.05,0.95,0.9362990756872211,10,1.0,1,1.0,1,1.0,1
4916,max_ml,30,60,2,3,0.05,0.95,0.9412433386229804,12,1.0,1,1.0,1,1.0,1
4917,max_ml,30,60,2,3,0.05,0.95,0.9474988816301856,39,1.0,1,1.0,1,1.0,1
4918,max_ml,30,60,2,3,0.05,0.95,0.8759719137455698,12,1.0,1,1.0,1,1.0,1
4919,max_ml,30,60,2,3,0.05,0.95,0.926604195448792,21,1.0,1,1.0,1,1.0,1
4920,max_ml,30,60,2,3,0.05,0.95,0.8965835642650011,17,1.0,1,1.0,1,1.0,1
4921,max_ml,30,60,2,3,0.05,0.95,0.9498255817487326,35,0.0,0,0.0,0,1.0,1
4922,max_ml,30,60,2,3,0.05,0.95,0.9311839348935952,9,1.0,1,1.0,1,1.0,1
4923,max_ml,30,60,2,3,0.05,0.95,0.9248509161774908,12,1.0,1,1.0,1,1.0,1
4924,max_ml,30,60,2,3,0.05,0.95,0.945151802166864,29,1.0,1,1.0,1,1.0,1
4925,max_ml,30,60,2,3,0.05,0.95,0.9481693574964442,51,0.0,0,1.0,1,1.0,1
4926,max_ml,30,60,2,3,0.05,0.95,0.9472341985834902,20,1.0,1,1.0,1,1.0,1
4927,max_ml,30,60,2,3,0.05,0.95,0.9414620475922468,18,1.0,1,1.0,1,1.0,1
4928,max_ml,30,60,2,3,0.05,0.95,0.9462871291819628,52,0.0,1,0.0,1,0.0,1
4929,max_ml,30,60,2,3,0.05,0.95,0.905441854226138,23,1.0,1,1.0,1,1.0,1
4930,max_ml,30,60,2,3,0.05,0.95,0.9362410005769533,13,1.0,1,1.0,1,1.0,1
4931,max_ml,30,60,2,3,0.05,0.95,0.9486531251487116,50,0.0,0,0.0,0,1.0,1
4932,max_ml,30,60,2,3,0.05,0.95,0.9225193287531848,8,1.0,1,1.0,1,1.0,1
4933,max_ml,30,60,2,3,0.05,0.95,0.915426513412101,12,1.0,1,1.0,1,1.0,1
4934,max_ml,30,60,2,3,0.05,0.95,0.8817680965823442,9,1.0,1,1.0,1,1.0,1
4935,max_ml,30,60,2,3,0.05,0.95,0.9217811804037694,13,1.0,1,1.0,1,1.0,1
4936,max_ml,30,60,2,3,0.05,0.95,0.936973532043078,71,0.0,1,0.0,1,0.0,1
4937,max_ml,30,60,2,3,0.05,0.95,0.9442607363803798,29,1.0,1,1.0,1,1.0,1
4938,max_ml,30,60,2,3,0.05,0.95,0.9154087607755128,25,1.0,1,1.0,1,1.0,1
4939,max_ml,30,60,2,3,0.05,0.95,0.9354474359487768,15,1.0,1,1.0,1,1.0,1
4940,max_ml,30,60,2,3,0.05,0.95,0.9034515958718912,20,0.0,0,0.0,0,1.0,1
4941,max_ml,30,60,2,3,0.05,0.95,0.9354709293319636,32,0.0,1,0.0,1,0.0,1
4942,max_ml,30,60,2,3,0.05,0.95,0.9445887985379872,24,1.0,1,1.0,1,1.0,1
4943,max_ml,30,60,2,3,0.05,0.95,0.942735596825044,24,1.0,1,1.0,1,1.0,1
4944,max_ml,30,60,2,3,0.05,0.95,0.9324985126692557,37,0.0,1,0.0,1,0.0,1
4945,max_ml,30,60,2,3,0.05,0.95,0.942680967488374,25,1.0,1,1.0,1,1.0,1
4946,max_ml,30,60,2,3,0.05,0.95,0.8413901675078608,15,1.0,1,1.0,1,1.0,1
4947,max_ml,30,60,2,3,0.05,0.95,0.941820472208153,11,1.0,1,1.0,1,1.0,1
4948,max_ml,30,60,2,3,0.05,0.95,0.9279103577018224,22,1.0,1,1.0,1,1.0,1
4949,max_ml,30,60,2,3,0.05,0.95,0.8716640593455022,42,0.0,0,1.0,1,1.0,1
4950,max_ml,30,60,2,3,0.05,0.95,0.9432857195258898,29,1.0,1,1.0,1,1.0,1
4951,max_ml,30,60,2,3,0.05,0.95,0.9234655590608613,28,1.0,1,0.0,0,0.0,0
4952,max_ml,30,60,2,3,0.05,0.95,0.9047371526510792,9,1.0,1,1.0,1,1.0,1
4953,max_ml,30,60,2,3,0.05,0.95,0.8783372396359537,11,1.0,1,1.0,1,1.0,1
4954,max_ml,30,60,2,3,0.05,0.95,0.949936517765981,19,1.0,1,0.0,0,1.0,1
4955,max_ml,30,60,2,3,0.05,0.95,0.8991702394382562,13,1.0,1,1.0,1,1.0,1
4956,max_ml,30,60,2,3,0.05,0.95,0.8350383445001112,10,1.0,1,1.0,1,1.0,1
4957,max_ml,30,60,2,3,0.05,0.95,0.9325632666941546,10,1.0,1,1.0,1,1.0,1
4958,max_ml,30,60,2,3,0.05,0.95,0.8724555155475301,12,1.0,1,1.0,1,1.0,1
4959,max_ml,30,60,2,3,0.05,0.95,0.9389161001858328,8,1.0,1,1.0,1,1.0,1
4960,max_ml,30,60,2,3,0.05,0.95,0.912269727514526,17,1.0,1,1.0,1,1.0,1
4961,max_ml,30,60,2,3,0.05,0.95,0.9176617199783488,6,1.0,1,1.0,1,1.0,1
4962,max_ml,30,60,2,3,0.05,0.95,0.936868476344016,16,1.0,1,1.0,1,1.0,1
4963,max_ml,30,60,2,3,0.05,0.95,0.9437895647824708,19,0.0,0,1.0,1,1.0,1
4964,max_ml,30,60,2,3,0.05,0.95,0.9386548474859584,14,1.0,1,1.0,1,1.0,1
4965,max_ml,30,60,2,3,0.05,0.95,0.9290560628880862,26,1.0,1,1.0,1,1.0,1
4966,max_ml,30,60,2,3,0.05,0.95,0.9426220901583362,76,0.0,0,1.0,1,1.0,1
4967,max_ml,30,60,2,3,0.05,0.95,0.9430992788831726,33,0.0,1,0.0,1,0.0,1
4968,max_ml,30,60,2,3,0.05,0.95,0.9369847956123334,20,1.0,1,1.0,1,1.0,1
4969,max_ml,30,60,2,3,0.05,0.95,0.9131310614391228,18,1.0,1,1.0,1,1.0,1
4970,max_ml,30,60,2,3,0.05,0.95,0.917858054039418,27,1.0,1,1.0,1,1.0,1
4971,max_ml,30,60,2,3,0.05,0.95,0.9388147713628434,32,0.0,0,1.0,1,1.0,1
4972,max_ml,30,60,2,3,0.05,0.95,0.9338619674452324,10,1.0,1,1.0,1,1.0,1
4973,max_ml,30,60,2,3,0.05,0.95,0.8812910660132312,14,1.0,1,1.0,1,1.0,1
4974,max_ml,30,60,2,3,0.05,0.95,0.9114678341310186,9,1.0,1,1.0,1,1.0,1
4975,max_ml,30,60,2,3,0.05,0.95,0.9473056903795214,8,1.0,1,1.0,1,1.0,1
4976,max_ml,30,60,2,3,0.05,0.95,0.9443938047559132,50,1.0,1,1.0,1,1.0,1
4977,max_ml,30,60,2,3,0.05,0.95,0.9237944164170504,23,0.0,0,0.0,0,1.0,1
4978,max_ml,30,60,2,3,0.05,0.95,0.9065269164747566,10,1.0,1,1.0,1,1.0,1
4979,max_ml,30,60,2,3,0.05,0.95,0.925010271414487,20,1.0,1,1.0,1,1.0,1
4980,max_ml,30,60,2,3,0.05,0.95,0.8926889908523856,17,1.0,1,1.0,1,1.0,1
4981,max_ml,30,60,2,3,0.05,0.95,0.941979781073252,16,1.0,1,1.0,1,1.0,1
4982,max_ml,30,60,2,3,0.05,0.95,0.939100320720677,57,0.0,1,0.0,1,0.0,1
4983,max_ml,30,60,2,3,0.05,0.95,0.9428466629056736,20,0.0,1,0.0,1,0.0,1
4984,max_ml,30,60,2,3,0.05,0.95,0.9175885312526276,12,1.0,1,1.0,1,1.0,1
4985,max_ml,30,60,2,3,0.05,0.95,0.8930067955504402,7,1.0,1,1.0,1,1.0,1
4986,max_ml,30,60,2,3,0.05,0.95,0.8930065341656496,12,1.0,1,1.0,1,1.0,1
4987,max_ml,30,60,2,3,0.05,0.95,0.8970921576390658,10,1.0,1,1.0,1,1.0,1
4988,max_ml,30,60,2,3,0.05,0.95,0.946677517727213,18,1.0,1,1.0,1,1.0,1
4989,max_ml,30,60,2,3,0.05,0.95,0.9247495614127922,42,0.0,0,1.0,1,1.0,1
4990,max_ml,30,60,2,3,0.05,0.95,0.9344620752326585,13,1.0,1,1.0,1,1.0,1
4991,max_ml,30,60,2,3,0.05,0.95,0.9349123478955168,22,0.0,1,0.0,1,0.0,1
4992,max_ml,30,60,2,3,0.05,0.95,0.9376031128903322,19,1.0,1,1.0,1,1.0,1
4993,max_ml,30,60,2,3,0.05,0.95,0.8757413449417759,9,1.0,1,1.0,1,1.0,1
4994,max_ml,30,60,2,3,0.05,0.95,0.9487677580532416,26,0.0,0,1.0,1,1.0,1
4995,max_ml,30,60,2,3,0.05,0.95,0.9393551170675992,15,1.0,1,1.0,1,1.0,1
4996,max_ml,30,60,2,3,0.05,0.95,0.920208200721262,41,0.0,0,1.0,1,1.0,1
4997,max_ml,30,60,2,3,0.05,0.95,0.9397449953777371,47,0.0,0,1.0,1,1.0,1
4998,max_ml,30,60,2,3,0.05,0.95,0.9440900846187252,55,0.0,1,0.0,1,0.0,1
4999,max_ml,30,60,2,3,0.05,0.95,0.945750172261242,12,1.0,1,1.0,1,1.0,1
5000,max_ml,30,60,2,3,0.05,0.95,0.9053338297294924,35,1.0,1,1.0,1,1.0,1
5001,max_ml,30,60,2,3,0.05,0.95,0.9262229221143328,16,1.0,1,1.0,1,1.0,1
5002,max_ml,30,60,2,3,0.05,0.95,0.936583276930514,43,0.0,0,1.0,1,1.0,1
5003,max_ml,30,60,2,3,0.05,0.95,0.9443350808337652,26,1.0,1,1.0,1,1.0,1
5004,max_ml,30,60,2,3,0.05,0.95,0.917285248679856,13,1.0,1,1.0,1,1.0,1
5005,max_ml,30,60,2,3,0.05,0.95,0.9246560001891608,13,1.0,1,1.0,1,1.0,1
5006,max_ml,30,60,2,3,0.05,0.95,0.9124535842322335,16,0.0,0,1.0,1,1.0,1
5007,max_ml,30,60,2,3,0.05,0.95,0.8861322117962595,12,1.0,1,1.0,1,1.0,1
5008,max_ml,30,60,2,3,0.05,0.95,0.9101018722117524,11,1.0,1,1.0,1,1.0,1
5009,max_ml,30,60,2,3,0.05,0.95,0.8844128016711446,31,1.0,1,1.0,1,1.0,1
5010,max_ml,30,60,2,3,0.05,0.95,0.9462741185906096,13,1.0,1,1.0,1,1.0,1
5011,max_ml,30,60,2,3,0.05,0.95,0.9249865813016088,22,1.0,1,1.0,1,1.0,1
5012,max_ml,30,60,2,3,0.05,0.95,0.8570398924935677,4,1.0,1,1.0,1,1.0,1
5013,max_ml,30,60,2,3,0.05,0.95,0.9195883392441636,10,1.0,1,1.0,1,1.0,1
5014,max_ml,30,60,2,3,0.05,0.95,0.945301434819116,24,1.0,1,1.0,1,1.0,1
5015,max_ml,30,60,2,3,0.05,0.95,0.9344576103475384,13,1.0,1,1.0,1,1.0,1
5016,max_ml,30,60,2,3,0.05,0.95,0.9334575897023344,12,1.0,1,1.0,1,1.0,1
5017,max_ml,30,60,2,3,0.05,0.95,0.9236704281147956,39,1.0,1,1.0,1,1.0,1
5018,max_ml,30,60,2,3,0.05,0.95,0.8790827010382566,27,1.0,1,1.0,1,1.0,1
5019,max_ml,30,60,2,3,0.05,0.95,0.9346346537536232,18,1.0,1,1.0,1,1.0,1
5020,max_ml,30,60,2,3,0.05,0.95,0.9299310232378374,15,1.0,1,1.0,1,1.0,1
5021,max_ml,30,60,2,3,0.05,0.95,0.8320635872977324,6,1.0,1,1.0,1,1.0,1
5022,max_ml,30,60,2,3,0.05,0.95,0.9346291488484758,41,0.0,0,0.0,0,1.0,1
5023,max_ml,30,60,2,3,0.05,0.95,0.9302423001229624,19,1.0,1,1.0,1,1.0,1
5024,max_ml,30,60,2,3,0.05,0.95,0.9462683197456228,12,1.0,1,1.0,1,1.0,1
5025,max_ml,30,60,2,3,0.05,0.95,0.9325917651566742,14,1.0,1,1.0,1,1.0,1
5026,max_ml,30,60,2,3,0.05,0.95,0.9293729649707136,20,1.0,1,1.0,1,1.0,1
5027,max_ml,30,60,2,3,0.05,0.95,0.9285894445342004,20,1.0,1,1.0,1,1.0,1
5028,max_ml,30,60,2,3,0.05,0.95,0.9441205035753696,13,1.0,1,1.0,1,1.0,1
5029,max_ml,30,60,2,3,0.05,0.95,0.9215587156008436,11,1.0,1,1.0,1,1.0,1
5030,max_ml,30,60,2,3,0.05,0.95,0.9369820533738668,39,0.0,0,1.0,1,1.0,1
5031,max_ml,30,60,2,3,0.05,0.95,0.9349431943123366,43,0.0,1,0.0,1,0.0,1
5032,max_ml,30,60,2,3,0.05,0.95,0.9467129606066178,28,1.0,1,1.0,1,1.0,1
5033,max_ml,30,60,2,3,0.05,0.95,0.9438385632698842,64,0.0,1,0.0,1,0.0,1
5034,max_ml,30,60,2,3,0.05,0.95,0.913826348769999,20,1.0,1,1.0,1,1.0,1
5035,max_ml,30,60,2,3,0.05,0.95,0.9488252442240038,32,0.0,0,1.0,1,1.0,1
5036,max_ml,30,60,2,3,0.05,0.95,0.9490312676086196,15,1.0,1,1.0,1,1.0,1
5037,max_ml,30,60,2,3,0.05,0.95,0.9112346113496496,16,1.0,1,1.0,1,1.0,1
5038,max_ml,30,60,2,3,0.05,0.95,0.9340802411466298,10,1.0,1,1.0,1,1.0,1
5039,max_ml,30,60,2,3,0.05,0.95,0.9243471320182952,13,1.0,1,1.0,1,1.0,1
5040,max_ml,30,60,2,3,0.05,0.95,0.9482602349575786,48,0.0,1,0.0,1,0.0,1
5041,max_ml,30,60,2,3,0.05,0.95,0.8613069555163247,6,1.0,1,1.0,1,1.0,1
5042,max_ml,30,60,2,3,0.05,0.95,0.925252285495832,16,1.0,1,1.0,1,1.0,1
5043,max_ml,30,60,2,3,0.05,0.95,0.9436853638073314,17,1.0,1,1.0,1,1.0,1
5044,max_ml,30,60,2,3,0.05,0.95,0.9258068217681468,13,1.0,1,1.0,1,1.0,1
5045,max_ml,30,60,2,3,0.05,0.95,0.9062127823995332,49,0.0,1,0.0,1,0.0,1
5046,max_ml,30,60,2,3,0.05,0.95,0.9318991437234024,14,1.0,1,1.0,1,1.0,1
5047,max_ml,30,60,2,3,0.05,0.95,0.8648700771881866,19,1.0,1,1.0,1,1.0,1
5048,max_ml,30,60,2,3,0.05,0.95,0.9014989654187552,17,0.0,1,0.0,1,0.0,1
5049,max_ml,30,60,2,3,0.05,0.95,0.9427222163777966,24,1.0,1,1.0,1,1.0,1
5050,max_ml,30,60,2,3,0.05,0.95,0.936882552467466,15,1.0,1,1.0,1,1.0,1
5051,max_ml,30,60,2,3,0.05,0.95,0.9325013172323088,25,0.0,0,1.0,1,1.0,1
5052,max_ml,30,60,2,3,0.05,0.95,0.9056789484465644,33,1.0,1,1.0,1,1.0,1
5053,max_ml,30,60,2,3,0.05,0.95,0.9154709831242333,6,1.0,1,1.0,1,1.0,1
5054,max_ml,30,60,2,3,0.05,0.95,0.9280352590668072,19,1.0,1,1.0,1,1.0,1
5055,max_ml,30,60,2,3,0.05,0.95,0.9267209585687778,36,1.0,1,1.0,1,1.0,1
5056,max_ml,30,60,2,3,0.05,0.95,0.9238528073816424,10,1.0,1,1.0,1,1.0,1
5057,max_ml,30,60,2,3,0.05,0.95,0.8683595616975464,17,1.0,1,1.0,1,1.0,1
5058,max_ml,30,60,2,3,0.05,0.95,0.81867468598449,13,1.0,1,1.0,1,1.0,1
5059,max_ml,30,60,2,3,0.05,0.95,0.924398049230724,22,1.0,1,1.0,1,1.0,1
5060,max_ml,30,60,2,3,0.05,0.95,0.9408435188794332,30,0.0,1,0.0,1,0.0,1
5061,max_ml,30,60,2,3,0.05,0.95,0.9433204146045991,16,1.0,1,1.0,1,1.0,1
5062,max_ml,30,60,2,3,0.05,0.95,0.8757757943065466,20,1.0,1,1.0,1,1.0,1
5063,max_ml,30,60,2,3,0.05,0.95,0.921921591636543,20,1.0,1,1.0,1,1.0,1
5064,max_ml,30,60,2,3,0.05,0.95,0.9222316600395044,9,1.0,1,1.0,1,1.0,1
5065,max_ml,30,60,2,3,0.05,0.95,0.9125353103988196,21,1.0,1,1.0,1,1.0,1
5066,max_ml,30,60,2,3,0.05,0.95,0.9211686291830576,24,0.0,1,0.0,1,0.0,1
5067,max_ml,30,60,2,3,0.05,0.95,0.9349320204430918,14,1.0,1,1.0,1,1.0,1
5068,max_ml,30,60,2,3,0.05,0.95,0.9266746086954488,28,1.0,1,1.0,1,1.0,1
5069,max_ml,30,60,2,3,0.05,0.95,0.946727410149212,39,0.0,0,1.0,1,0.0,0
5070,max_ml,30,60,2,3,0.05,0.95,0.935051763166613,13,1.0,1,1.0,1,1.0,1
5071,max_ml,30,60,2,3,0.05,0.95,0.9477468332073709,16,1.0,1,1.0,1,1.0,1
5072,max_ml,30,60,2,3,0.05,0.95,0.923700274900993,11,1.0,1,1.0,1,1.0,1
5073,max_ml,30,60,2,3,0.05,0.95,0.9469623091184856,21,1.0,1,1.0,1,1.0,1
5074,max_ml,30,60,2,3,0.05,0.95,0.8555025206647335,7,1.0,1,1.0,1,1.0,1
5075,max_ml,30,60,2,3,0.05,0.95,0.8770610971854925,4,1.0,1,1.0,1,1.0,1
5076,max_ml,30,60,2,3,0.05,0.95,0.9070290758093752,12,1.0,1,1.0,1,1.0,1
5077,max_ml,30,60,2,3,0.05,0.95,0.944268450075077,42,0.0,0,0.0,0,1.0,1
5078,max_ml,30,60,2,3,0.05,0.95,0.9039035892647156,17,1.0,1,1.0,1,1.0,1
5079,max_ml,30,60,2,3,0.05,0.95,0.9234632052767284,10,1.0,1,1.0,1,1.0,1
5080,max_ml,30,60,2,3,0.05,0.95,0.923266149408476,42,0.0,0,0.0,0,1.0,1
5081,max_ml,30,60,2,3,0.05,0.95,0.9393540566960183,27,1.0,1,1.0,1,1.0,1
5082,max_ml,30,60,2,3,0.05,0.95,0.9022431466107216,32,1.0,1,1.0,1,1.0,1
5083,max_ml,30,60,2,3,0.05,0.95,0.9162760244568828,19,1.0,1,1.0,1,1.0,1
5084,max_ml,30,60,2,3,0.05,0.95,0.9242748486512536,23,1.0,1,1.0,1,1.0,1
5085,max_ml,30,60,2,3,0.05,0.95,0.8978183244477606,16,1.0,1,1.0,1,1.0,1
5086,max_ml,30,60,2,3,0.05,0.95,0.9424380574950812,13,1.0,1,1.0,1,1.0,1
5087,max_ml,30,60,2,3,0.05,0.95,0.9163237905091602,6,1.0,1,1.0,1,1.0,1
5088,max_ml,30,60,2,3,0.05,0.95,0.9419946178200792,22,0.0,0,1.0,1,0.0,0
5089,max_ml,30,60,2,3,0.05,0.95,0.9428932710316776,59,0.0,0,1.0,1,1.0,1
5090,max_ml,30,60,2,3,0.05,0.95,0.9373535512277154,43,0.0,0,1.0,1,1.0,1
5091,max_ml,30,60,2,3,0.05,0.95,0.9034597447633717,13,1.0,1,1.0,1,1.0,1
5092,max_ml,30,60,2,3,0.05,0.95,0.938619508560994,15,1.0,1,1.0,1,1.0,1
5093,max_ml,30,60,2,3,0.05,0.95,0.9365558155214596,12,1.0,1,1.0,1,1.0,1
5094,max_ml,30,60,2,3,0.05,0.95,0.7506196478384514,9,1.0,1,1.0,1,1.0,1
5095,max_ml,30,60,2,3,0.05,0.95,0.905824428745552,18,1.0,1,1.0,1,1.0,1
5096,max_ml,30,60,2,3,0.05,0.95,0.8964372147328992,18,1.0,1,1.0,1,1.0,1
5097,max_ml,30,60,2,3,0.05,0.95,0.9259742141852824,27,1.0,1,1.0,1,1.0,1
5098,max_ml,30,60,2,3,0.05,0.95,0.9487918794796856,17,1.0,1,1.0,1,1.0,1
5099,max_ml,30,60,2,3,0.05,0.95,0.9120105701715318,21,1.0,1,1.0,1,1.0,1
5100,max_ml,30,60,2,3,0.05,0.95,0.9464428660664924,16,1.0,1,1.0,1,1.0,1
5101,max_ml,30,60,2,3,0.05,0.95,0.894336414231547,21,1.0,1,1.0,1,1.0,1
5102,max_ml,30,60,2,3,0.05,0.95,0.9114848128194092,34,1.0,1,1.0,1,1.0,1
5103,max_ml,30,60,2,3,0.05,0.95,0.9424072648257596,116,0.0,1,0.0,1,0.0,1
5104,max_ml,30,60,2,3,0.05,0.95,0.9392608271906748,21,1.0,1,1.0,1,1.0,1
5105,max_ml,30,60,2,3,0.05,0.95,0.8214907750999192,17,1.0,1,1.0,1,1.0,1
5106,max_ml,30,60,2,3,0.05,0.95,0.9045776184348848,7,1.0,1,1.0,1,1.0,1
5107,max_ml,30,60,2,3,0.05,0.95,0.8870165913643223,25,0.0,1,0.0,1,0.0,1
5108,max_ml,30,60,2,3,0.05,0.95,0.9464582058066744,35,0.0,0,0.0,0,1.0,1
5109,max_ml,30,60,2,3,0.05,0.95,0.931649301658498,21,1.0,1,1.0,1,1.0,1
5110,max_ml,30,60,2,3,0.05,0.95,0.9416669183058974,9,1.0,1,1.0,1,1.0,1
5111,max_ml,30,60,2,3,0.05,0.95,0.8974479304752497,31,1.0,1,1.0,1,1.0,1
5112,max_ml,30,60,2,3,0.05,0.95,0.9394108292181518,19,1.0,1,1.0,1,1.0,1
5113,max_ml,30,60,2,3,0.05,0.95,0.862900273719532,12,1.0,1,1.0,1,1.0,1
5114,max_ml,30,60,2,3,0.05,0.95,0.9096131928589346,14,1.0,1,1.0,1,1.0,1
5115,max_ml,30,60,2,3,0.05,0.95,0.9270502857646622,18,1.0,1,1.0,1,1.0,1
5116,max_ml,30,60,2,3,0.05,0.95,0.9295924961668656,32,1.0,1,1.0,1,1.0,1
5117,max_ml,30,60,2,3,0.05,0.95,0.8770102069782651,22,1.0,1,1.0,1,1.0,1
5118,max_ml,30,60,2,3,0.05,0.95,0.9378578099598432,56,0.0,1,0.0,1,0.0,1
5119,max_ml,30,60,2,3,0.05,0.95,0.9139382887575472,18,1.0,1,1.0,1,1.0,1
5120,max_ml,30,60,2,3,0.05,0.95,0.9307964864749008,16,1.0,1,1.0,1,1.0,1
5121,max_ml,30,60,2,3,0.05,0.95,0.9149073418878324,13,1.0,1,1.0,1,1.0,1
5122,max_ml,30,60,2,3,0.05,0.95,0.9211985553821748,9,1.0,1,1.0,1,1.0,1
5123,max_ml,30,60,2,3,0.05,0.95,0.8955294652576293,4,1.0,1,1.0,1,1.0,1
5124,max_ml,30,60,2,3,0.05,0.95,0.927564546076446,21,1.0,1,1.0,1,1.0,1
5125,max_ml,30,60,2,3,0.05,0.95,0.94891340485982,62,1.0,1,1.0,1,1.0,1
5126,max_ml,30,60,2,3,0.05,0.95,0.9303982451600304,48,0.0,0,1.0,1,1.0,1
5127,max_ml,30,60,2,3,0.05,0.95,0.929720536358154,10,1.0,1,1.0,1,1.0,1
5128,max_ml,30,60,2,3,0.05,0.95,0.8642095534375317,23,0.0,0,0.0,0,1.0,1
5129,max_ml,30,60,2,3,0.05,0.95,0.9455961211594244,50,0.0,1,0.0,1,0.0,1
5130,max_ml,30,60,2,3,0.05,0.95,0.8952992988629839,21,1.0,1,1.0,1,1.0,1
5131,max_ml,30,60,2,3,0.05,0.95,0.8915859102807883,34,1.0,1,1.0,1,1.0,1
5132,max_ml,30,60,2,3,0.05,0.95,0.9186651514013304,25,1.0,1,1.0,1,1.0,1
5133,max_ml,30,60,2,3,0.05,0.95,0.9039676140415154,5,1.0,1,1.0,1,1.0,1
5134,max_ml,30,60,2,3,0.05,0.95,0.9461877066571563,28,1.0,1,1.0,1,1.0,1
5135,max_ml,30,60,2,3,0.05,0.95,0.9239155639255936,15,1.0,1,1.0,1,1.0,1
5136,max_ml,30,60,2,3,0.05,0.95,0.8903243540418475,22,0.0,0,0.0,0,1.0,1
5137,max_ml,30,60,2,3,0.05,0.95,0.930135142841468,20,1.0,1,1.0,1,1.0,1
5138,max_ml,30,60,2,3,0.05,0.95,0.9122386833905558,30,1.0,1,1.0,1,1.0,1
5139,max_ml,30,60,2,3,0.05,0.95,0.9400891932485756,14,1.0,1,1.0,1,1.0,1
5140,max_ml,30,60,2,3,0.05,0.95,0.9126387385745276,26,1.0,1,1.0,1,1.0,1
5141,max_ml,30,60,2,3,0.05,0.95,0.8688268193039946,28,1.0,1,1.0,1,1.0,1
5142,max_ml,30,60,2,3,0.05,0.95,0.948129837973786,32,0.0,1,0.0,1,0.0,1
5143,max_ml,30,60,2,3,0.05,0.95,0.9470166851450575,31,0.0,1,0.0,1,0.0,1
5144,max_ml,30,60,2,3,0.05,0.95,0.9324305200814568,25,1.0,1,1.0,1,1.0,1
5145,max_ml,30,60,2,3,0.05,0.95,0.9033038320125112,18,1.0,1,1.0,1,1.0,1
5146,max_ml,30,60,2,3,0.05,0.95,0.9174689501081562,16,1.0,1,1.0,1,1.0,1
5147,max_ml,30,60,2,3,0.05,0.95,0.9434189148958776,58,0.0,1,0.0,1,0.0,1
5148,max_ml,30,60,2,3,0.05,0.95,0.9272608717269768,25,0.0,0,1.0,1,1.0,1
5149,max_ml,30,60,2,3,0.05,0.95,0.9321026647552966,19,1.0,1,1.0,1,1.0,1
5150,max_ml,30,60,2,3,0.05,0.95,0.9193248243843822,64,0.0,0,1.0,1,1.0,1
5151,max_ml,30,60,2,3,0.05,0.95,0.9214018357687752,15,1.0,1,1.0,1,1.0,1
5152,max_ml,30,60,2,3,0.05,0.95,0.925420116540349,15,1.0,1,1.0,1,1.0,1
5153,max_ml,30,60,2,3,0.05,0.95,0.9398093971827186,20,1.0,1,1.0,1,1.0,1
5154,max_ml,30,60,2,3,0.05,0.95,0.9122525049376594,19,1.0,1,1.0,1,1.0,1
5155,max_ml,30,60,2,3,0.05,0.95,0.929823192019713,18,1.0,1,1.0,1,1.0,1
5156,max_ml,30,60,2,3,0.05,0.95,0.9084976014260964,20,1.0,1,1.0,1,1.0,1
5157,max_ml,30,60,2,3,0.05,0.95,0.8498952739620621,8,1.0,1,1.0,1,1.0,1
5158,max_ml,30,60,2,3,0.05,0.95,0.9016943756792029,12,1.0,1,1.0,1,1.0,1
5159,max_ml,30,60,2,3,0.05,0.95,0.9465961985905664,21,0.0,1,0.0,1,0.0,1
5160,max_ml,30,60,2,3,0.05,0.95,0.9423316473927504,42,1.0,1,1.0,1,1.0,1
5161,max_ml,30,60,2,3,0.05,0.95,0.9273143184372206,10,1.0,1,1.0,1,1.0,1
5162,max_ml,30,60,2,3,0.05,0.95,0.9337706517297132,35,1.0,1,1.0,1,1.0,1
5163,max_ml,30,60,2,3,0.05,0.95,0.938220040447016,18,1.0,1,1.0,1,1.0,1
5164,max_ml,30,60,2,3,0.05,0.95,0.801742566630099,12,1.0,1,1.0,1,1.0,1
5165,max_ml,30,60,2,3,0.05,0.95,0.9323965026982736,36,0.0,1,0.0,1,0.0,1
5166,max_ml,30,60,2,3,0.05,0.95,0.9220011820033044,11,1.0,1,1.0,1,1.0,1
5167,max_ml,30,60,2,3,0.05,0.95,0.8976427395586192,17,1.0,1,1.0,1,1.0,1
5168,max_ml,30,60,2,3,0.05,0.95,0.9054162735235612,30,1.0,1,1.0,1,1.0,1
5169,max_ml,30,60,2,3,0.05,0.95,0.9406399768444,43,0.0,1,0.0,1,0.0,1
5170,max_ml,30,60,2,3,0.05,0.95,0.9493320843783914,10,1.0,1,1.0,1,1.0,1
5171,max_ml,30,60,2,3,0.05,0.95,0.9316312918341616,24,0.0,1,0.0,1,0.0,1
5172,max_ml,30,60,2,3,0.05,0.95,0.9004171240688957,49,0.0,1,0.0,1,0.0,1
5173,max_ml,30,60,2,3,0.05,0.95,0.9386854042468932,20,1.0,1,1.0,1,1.0,1
5174,max_ml,30,60,2,3,0.05,0.95,0.9498091805925064,16,1.0,1,1.0,1,1.0,1
5175,max_ml,30,60,2,3,0.05,0.95,0.9423679685020454,15,1.0,1,1.0,1,1.0,1
5176,max_ml,30,60,2,3,0.05,0.95,0.9221011688058568,22,0.0,1,0.0,1,0.0,1
5177,max_ml,30,60,2,3,0.05,0.95,0.934235659418292,18,1.0,1,1.0,1,1.0,1
5178,max_ml,30,60,2,3,0.05,0.95,0.944819325123422,9,1.0,1,1.0,1,1.0,1
5179,max_ml,30,60,2,3,0.05,0.95,0.9461094409403642,22,1.0,1,1.0,1,1.0,1
5180,max_ml,30,60,2,3,0.05,0.95,0.9491954837642748,19,1.0,1,1.0,1,1.0,1
5181,max_ml,30,60,2,3,0.05,0.95,0.9439025056055116,8,1.0,1,1.0,1,1.0,1
5182,max_ml,30,60,2,3,0.05,0.95,0.9227393961659808,43,0.0,0,1.0,1,1.0,1
5183,max_ml,30,60,2,3,0.05,0.95,0.9327358505589368,8,1.0,1,1.0,1,1.0,1
5184,max_ml,30,60,2,3,0.05,0.95,0.9407039814351306,23,1.0,1,1.0,1,1.0,1
5185,max_ml,30,60,2,3,0.05,0.95,0.9383061000621046,21,0.0,0,1.0,1,1.0,1
5186,max_ml,30,60,2,3,0.05,0.95,0.928120561085954,27,1.0,1,1.0,1,1.0,1
5187,max_ml,30,60,2,3,0.05,0.95,0.918887429950344,33,1.0,1,1.0,1,1.0,1
5188,max_ml,30,60,2,3,0.05,0.95,0.9277711886778072,13,1.0,1,1.0,1,1.0,1
5189,max_ml,30,60,2,3,0.05,0.95,0.9462373635416464,48,0.0,1,0.0,1,0.0,1
5190,max_ml,30,60,2,3,0.05,0.95,0.8900773275531677,15,1.0,1,1.0,1,1.0,1
5191,max_ml,30,60,2,3,0.05,0.95,0.9168831270169836,11,1.0,1,1.0,1,1.0,1
5192,max_ml,30,60,2,3,0.05,0.95,0.9393977403842833,23,0.0,0,1.0,1,1.0,1
5193,max_ml,30,60,2,3,0.05,0.95,0.9215315491587764,16,1.0,1,1.0,1,1.0,1
5194,max_ml,30,60,2,3,0.05,0.95,0.9452252596851825,92,0.0,1,0.0,1,0.0,1
5195,max_ml,30,60,2,3,0.05,0.95,0.8827101759800398,27,0.0,0,0.0,0,1.0,1
5196,max_ml,30,60,2,3,0.05,0.95,0.9291561237472438,8,1.0,1,1.0,1,1.0,1
5197,max_ml,30,60,2,3,0.05,0.95,0.9247068256116509,8,1.0,1,1.0,1,1.0,1
5198,max_ml,30,60,2,3,0.05,0.95,0.9362687169905054,28,0.0,0,1.0,1,1.0,1
5199,max_ml,30,60,2,3,0.05,0.95,0.9126522116783709,8,1.0,1,1.0,1,1.0,1
5200,max_ml,30,60,2,3,0.05,0.95,0.929014042870016,25,1.0,1,1.0,1,1.0,1
5201,max_ml,30,60,2,3,0.05,0.95,0.9248724403248004,11,1.0,1,1.0,1,1.0,1
5202,max_ml,30,60,2,3,0.05,0.95,0.933929028248614,63,0.0,1,0.0,1,0.0,1
5203,max_ml,30,60,2,3,0.05,0.95,0.9093848295456644,29,0.0,0,1.0,1,1.0,1
5204,max_ml,30,60,2,3,0.05,0.95,0.9184484080969992,29,0.0,0,1.0,1,1.0,1
5205,max_ml,30,60,2,3,0.05,0.95,0.9099708031937266,27,0.0,1,0.0,1,0.0,1
5206,max_ml,30,60,2,3,0.05,0.95,0.9485922922717648,15,1.0,1,1.0,1,1.0,1
5207,max_ml,30,60,2,3,0.05,0.95,0.8797152066134306,15,1.0,1,1.0,1,1.0,1
5208,max_ml,30,60,2,3,0.05,0.95,0.933092975427381,13,1.0,1,1.0,1,1.0,1
5209,max_ml,30,60,2,3,0.05,0.95,0.9258789396936452,32,1.0,1,1.0,1,1.0,1
5210,max_ml,30,60,2,3,0.05,0.95,0.9415308684326046,17,1.0,1,1.0,1,1.0,1
5211,max_ml,30,60,2,3,0.05,0.95,0.9399877271381978,9,1.0,1,1.0,1,1.0,1
5212,max_ml,30,60,2,3,0.05,0.95,0.9268790139971969,16,1.0,1,1.0,1,1.0,1
5213,max_ml,30,60,2,3,0.05,0.95,0.949604051585766,55,0.0,1,0.0,1,0.0,1
5214,max_ml,30,60,2,3,0.05,0.95,0.9437968207638818,7,1.0,1,1.0,1,1.0,1
5215,max_ml,30,60,2,3,0.05,0.95,0.8926915741428528,10,1.0,1,1.0,1,1.0,1
5216,max_ml,30,60,2,3,0.05,0.95,0.846226782316009,11,1.0,1,1.0,1,1.0,1
5217,max_ml,30,60,2,3,0.05,0.95,0.9499208001357368,9,1.0,1,1.0,1,1.0,1
5218,max_ml,30,60,2,3,0.05,0.95,0.8972845041043918,16,1.0,1,1.0,1,1.0,1
5219,max_ml,30,60,2,3,0.05,0.95,0.943275619497178,27,0.0,0,1.0,1,1.0,1
5220,max_ml,30,60,2,3,0.05,0.95,0.9015743635674496,14,1.0,1,1.0,1,1.0,1
5221,max_ml,30,60,2,3,0.05,0.95,0.9427451679554518,22,1.0,1,1.0,1,1.0,1
5222,max_ml,30,60,2,3,0.05,0.95,0.9366720478758856,23,1.0,1,1.0,1,1.0,1
5223,max_ml,30,60,2,3,0.05,0.95,0.940042561875096,9,1.0,1,1.0,1,1.0,1
5224,max_ml,30,60,2,3,0.05,0.95,0.948490035882302,26,0.0,1,0.0,1,0.0,1
5225,max_ml,30,60,2,3,0.05,0.95,0.9199924356169452,18,1.0,1,1.0,1,1.0,1
5226,max_ml,30,60,2,3,0.05,0.95,0.9133191896624888,15,1.0,1,1.0,1,1.0,1
5227,max_ml,30,60,2,3,0.05,0.95,0.9360243855621616,7,1.0,1,1.0,1,1.0,1
5228,max_ml,30,60,2,3,0.05,0.95,0.8401313168646118,22,1.0,1,1.0,1,1.0,1
5229,max_ml,30,60,2,3,0.05,0.95,0.935155855393873,40,1.0,1,1.0,1,1.0,1
5230,max_ml,30,60,2,3,0.05,0.95,0.9098874186456404,17,1.0,1,1.0,1,1.0,1
5231,max_ml,30,60,2,3,0.05,0.95,0.820145762149735,18,1.0,1,1.0,1,1.0,1
5232,max_ml,30,60,2,3,0.05,0.95,0.9356180998846816,21,1.0,1,1.0,1,1.0,1
5233,max_ml,30,60,2,3,0.05,0.95,0.937033614812054,56,0.0,0,0.0,0,1.0,1
5234,max_ml,30,60,2,3,0.05,0.95,0.8738501662168355,16,1.0,1,1.0,1,1.0,1
5235,max_ml,30,60,2,3,0.05,0.95,0.9344310504038624,24,1.0,1,1.0,1,1.0,1
5236,max_ml,30,60,2,3,0.05,0.95,0.8707761992502069,10,1.0,1,1.0,1,1.0,1
5237,max_ml,30,60,2,3,0.05,0.95,0.9269383057255496,17,1.0,1,1.0,1,1.0,1
5238,max_ml,30,60,2,3,0.05,0.95,0.9122991598120874,9,1.0,1,1.0,1,1.0,1
5239,max_ml,30,60,2,3,0.05,0.95,0.9371470002031964,49,0.0,0,1.0,1,1.0,1
5240,max_ml,30,60,2,3,0.05,0.95,0.9458250807266192,13,1.0,1,1.0,1,1.0,1
5241,max_ml,30,60,2,3,0.05,0.95,0.9283597253323852,8,1.0,1,1.0,1,1.0,1
5242,max_ml,30,60,2,3,0.05,0.95,0.9433791415099118,12,1.0,1,1.0,1,1.0,1
5243,max_ml,30,60,2,3,0.05,0.95,0.946418047074314,32,0.0,0,1.0,1,1.0,1
5244,max_ml,30,60,2,3,0.05,0.95,0.9277771257620208,7,1.0,1,1.0,1,1.0,1
5245,max_ml,30,60,2,3,0.05,0.95,0.9455294642319942,13,1.0,1,1.0,1,1.0,1
5246,max_ml,30,60,2,3,0.05,0.95,0.9016851670033976,30,1.0,1,1.0,1,1.0,1
5247,max_ml,30,60,2,3,0.05,0.95,0.900492909937116,38,1.0,1,1.0,1,1.0,1
5248,max_ml,30,60,2,3,0.05,0.95,0.9494290050577988,40,0.0,0,1.0,1,0.0,0
5249,max_ml,30,60,2,3,0.05,0.95,0.9383580339007483,18,1.0,1,1.0,1,1.0,1
5250,max_ml,30,60,2,3,0.05,0.95,0.9110001465950086,17,1.0,1,1.0,1,1.0,1
5251,max_ml,30,60,2,3,0.05,0.95,0.898791921044572,10,1.0,1,1.0,1,1.0,1
5252,max_ml,30,60,2,3,0.05,0.95,0.909586214950537,12,1.0,1,1.0,1,1.0,1
5253,max_ml,30,60,2,3,0.05,0.95,0.9336052429021966,10,1.0,1,1.0,1,1.0,1
5254,max_ml,30,60,2,3,0.05,0.95,0.9454619329132072,50,0.0,1,0.0,1,0.0,1
5255,max_ml,30,60,2,3,0.05,0.95,0.8876518958221117,21,1.0,1,1.0,1,1.0,1
5256,max_ml,30,60,2,3,0.05,0.95,0.9394921757388548,47,0.0,0,1.0,1,1.0,1
5257,max_ml,30,60,2,3,0.05,0.95,0.8580185471426625,10,1.0,1,1.0,1,1.0,1
5258,max_ml,30,60,2,3,0.05,0.95,0.9162444968241586,16,1.0,1,1.0,1,1.0,1
5259,max_ml,30,60,2,3,0.05,0.95,0.9042567330937942,16,1.0,1,1.0,1,1.0,1
5260,max_ml,30,60,2,3,0.05,0.95,0.9112510373439406,13,1.0,1,1.0,1,1.0,1
5261,max_ml,30,60,2,3,0.05,0.95,0.9441819593724012,19,1.0,1,1.0,1,1.0,1
5262,max_ml,30,60,2,3,0.05,0.95,0.8649408095003464,14,1.0,1,1.0,1,1.0,1
5263,max_ml,30,60,2,3,0.05,0.95,0.9442404676746332,28,1.0,1,1.0,1,1.0,1
5264,max_ml,30,60,2,3,0.05,0.95,0.800425335457322,8,1.0,1,1.0,1,1.0,1
5265,max_ml,30,60,2,3,0.05,0.95,0.8515236974569903,7,1.0,1,1.0,1,1.0,1
5266,max_ml,30,60,2,3,0.05,0.95,0.9077954876074412,22,1.0,1,1.0,1,1.0,1
5267,max_ml,30,60,2,3,0.05,0.95,0.8632110929537673,15,1.0,1,1.0,1,1.0,1
5268,max_ml,30,60,2,3,0.05,0.95,0.9160896675852702,14,1.0,1,1.0,1,1.0,1
5269,max_ml,30,60,2,3,0.05,0.95,0.930326403950378,9,1.0,1,1.0,1,1.0,1
5270,max_ml,30,60,2,3,0.05,0.95,0.8524732220268577,18,1.0,1,1.0,1,1.0,1
5271,max_ml,30,60,2,3,0.05,0.95,0.948212829079966,32,0.0,0,1.0,1,1.0,1
5272,max_ml,30,60,2,3,0.05,0.95,0.901279706508513,14,1.0,1,1.0,1,1.0,1
5273,max_ml,30,60,2,3,0.05,0.95,0.93916934020969,37,0.0,0,1.0,1,0.0,0
5274,max_ml,30,60,2,3,0.05,0.95,0.8792707018315317,7,1.0,1,1.0,1,1.0,1
5275,max_ml,30,60,2,3,0.05,0.95,0.9384139697655316,20,1.0,1,1.0,1,1.0,1
5276,max_ml,30,60,2,3,0.05,0.95,0.9420716310151792,22,0.0,0,0.0,0,1.0,1
5277,max_ml,30,60,2,3,0.05,0.95,0.9462268581828824,26,0.0,0,1.0,1,0.0,0
5278,max_ml,30,60,2,3,0.05,0.95,0.9287467447779576,9,1.0,1,1.0,1,1.0,1
5279,max_ml,30,60,2,3,0.05,0.95,0.937962442673802,21,1.0,1,1.0,1,1.0,1
5280,max_ml,30,60,2,3,0.05,0.95,0.9013294674082862,11,1.0,1,1.0,1,1.0,1
5281,max_ml,30,60,2,3,0.05,0.95,0.924634234613844,11,1.0,1,1.0,1,1.0,1
5282,max_ml,30,60,2,3,0.05,0.95,0.9219680124437792,21,1.0,1,1.0,1,1.0,1
5283,max_ml,30,60,2,3,0.05,0.95,0.9145421368514632,11,1.0,1,1.0,1,1.0,1
5284,max_ml,30,60,2,3,0.05,0.95,0.9286107475623884,19,1.0,1,1.0,1,1.0,1
5285,max_ml,30,60,2,3,0.05,0.95,0.9163200951350596,15,1.0,1,1.0,1,1.0,1
5286,max_ml,30,60,2,3,0.05,0.95,0.940143434613661,42,0.0,0,1.0,1,1.0,1
5287,max_ml,30,60,2,3,0.05,0.95,0.8179294226382096,5,1.0,1,1.0,1,1.0,1
5288,max_ml,30,60,2,3,0.05,0.95,0.9362722880587846,9,1.0,1,1.0,1,1.0,1
5289,max_ml,30,60,2,3,0.05,0.95,0.9104038701365932,16,1.0,1,1.0,1,1.0,1
5290,max_ml,30,60,2,3,0.05,0.95,0.9343458603617733,18,1.0,1,1.0,1,1.0,1
5291,max_ml,30,60,2,3,0.05,0.95,0.898175248631107,25,1.0,1,1.0,1,1.0,1
5292,max_ml,30,60,2,3,0.05,0.95,0.8928769846175516,17,1.0,1,1.0,1,1.0,1
5293,max_ml,30,60,2,3,0.05,0.95,0.944864699841261,49,0.0,0,1.0,1,0.0,0
5294,max_ml,30,60,2,3,0.05,0.95,0.9350515029578066,52,0.0,0,1.0,1,1.0,1
5295,max_ml,30,60,2,3,0.05,0.95,0.9323824973796236,31,0.0,1,0.0,1,0.0,1
5296,max_ml,30,60,2,3,0.05,0.95,0.9063889161424352,15,1.0,1,1.0,1,1.0,1
5297,max_ml,30,60,2,3,0.05,0.95,0.947268175835726,33,0.0,0,0.0,0,1.0,1
5298,max_ml,30,60,2,3,0.05,0.95,0.86833241046752,14,1.0,1,1.0,1,1.0,1
5299,max_ml,30,60,2,3,0.05,0.95,0.9456080340460504,22,1.0,1,1.0,1,1.0,1
5300,max_ml,30,60,2,3,0.05,0.95,0.9370357255466796,55,0.0,0,0.0,0,1.0,1
5301,max_ml,30,60,2,3,0.05,0.95,0.9409709397828652,17,1.0,1,1.0,1,1.0,1
5302,max_ml,30,60,2,3,0.05,0.95,0.946736296495706,13,1.0,1,1.0,1,1.0,1
5303,max_ml,30,60,2,3,0.05,0.95,0.918024139854558,20,1.0,1,1.0,1,1.0,1
5304,max_ml,30,60,2,3,0.05,0.95,0.9322102162123028,14,1.0,1,1.0,1,1.0,1
5305,max_ml,30,60,2,3,0.05,0.95,0.91303144190383,31,1.0,1,1.0,1,1.0,1
5306,max_ml,30,60,2,3,0.05,0.95,0.9256599002718646,15,1.0,1,1.0,1,1.0,1
5307,max_ml,30,60,2,3,0.05,0.95,0.9299611815074308,11,1.0,1,1.0,1,1.0,1
5308,max_ml,30,60,2,3,0.05,0.95,0.936085196277914,22,1.0,1,1.0,1,1.0,1
5309,max_ml,30,60,2,3,0.05,0.95,0.937935234366632,24,1.0,1,1.0,1,1.0,1
5310,max_ml,30,60,2,3,0.05,0.95,0.8565853298371895,8,1.0,1,1.0,1,1.0,1
5311,max_ml,30,60,2,3,0.05,0.95,0.9425022789307396,16,1.0,1,1.0,1,1.0,1
5312,max_ml,30,60,2,3,0.05,0.95,0.9370931342351972,20,1.0,1,1.0,1,1.0,1
5313,max_ml,30,60,2,3,0.05,0.95,0.9079270935247452,12,1.0,1,1.0,1,1.0,1
5314,max_ml,30,60,2,3,0.05,0.95,0.9394043813162358,36,0.0,1,0.0,1,0.0,1
5315,max_ml,30,60,2,3,0.05,0.95,0.8884006478192622,22,1.0,1,1.0,1,1.0,1
5316,max_ml,30,60,2,3,0.05,0.95,0.9294925798996596,9,1.0,1,1.0,1,1.0,1
5317,max_ml,30,60,2,3,0.05,0.95,0.9385126153617072,23,0.0,1,0.0,1,0.0,1
5318,max_ml,30,60,2,3,0.05,0.95,0.925671381094783,31,0.0,0,0.0,0,1.0,1
5319,max_ml,30,60,2,3,0.05,0.95,0.8944238929865416,9,1.0,1,1.0,1,1.0,1
5320,max_ml,30,60,2,3,0.05,0.95,0.8953400587993989,14,1.0,1,1.0,1,1.0,1
5321,max_ml,30,60,2,3,0.05,0.95,0.9226021269647698,15,1.0,1,1.0,1,1.0,1
5322,max_ml,30,60,2,3,0.05,0.95,0.9403156880608348,11,1.0,1,1.0,1,1.0,1
5323,max_ml,30,60,2,3,0.05,0.95,0.9366979112044002,23,0.0,0,1.0,1,1.0,1
5324,max_ml,30,60,2,3,0.05,0.95,0.9490625381896216,19,1.0,1,1.0,1,1.0,1
5325,max_ml,30,60,2,3,0.05,0.95,0.9484300493331702,19,1.0,1,1.0,1,0.0,0
5326,max_ml,30,60,2,3,0.05,0.95,0.9471956424705767,14,1.0,1,1.0,1,1.0,1
5327,max_ml,30,60,2,3,0.05,0.95,0.8515944588185027,4,1.0,1,1.0,1,1.0,1
5328,max_ml,30,60,2,3,0.05,0.95,0.8996195398591046,28,1.0,1,1.0,1,1.0,1
5329,max_ml,30,60,2,3,0.05,0.95,0.9341220221011652,24,0.0,0,1.0,1,1.0,1
5330,max_ml,30,60,2,3,0.05,0.95,0.935530188434494,27,0.0,1,0.0,1,0.0,1
5331,max_ml,30,60,2,3,0.05,0.95,0.9046691774113772,8,1.0,1,1.0,1,1.0,1
5332,max_ml,30,60,2,3,0.05,0.95,0.8883914484878653,21,1.0,1,1.0,1,1.0,1
5333,max_ml,30,60,2,3,0.05,0.95,0.939857628138503,45,0.0,1,0.0,1,0.0,1
5334,max_ml,30,60,2,3,0.05,0.95,0.9240780776335324,12,1.0,1,1.0,1,1.0,1
5335,max_ml,30,60,2,3,0.05,0.95,0.9096537565382462,15,1.0,1,1.0,1,1.0,1
5336,max_ml,30,60,2,3,0.05,0.95,0.9255361461444432,20,1.0,1,1.0,1,1.0,1
5337,max_ml,30,60,2,3,0.05,0.95,0.9283604599668966,16,1.0,1,1.0,1,1.0,1
5338,max_ml,30,60,2,3,0.05,0.95,0.935542850305724,17,1.0,1,1.0,1,1.0,1
5339,max_ml,30,60,2,3,0.05,0.95,0.9214988629035606,17,1.0,1,1.0,1,1.0,1
5340,max_ml,30,60,2,3,0.05,0.95,0.9363458380905118,25,1.0,1,1.0,1,1.0,1
5341,max_ml,30,60,2,3,0.05,0.95,0.946165852029822,11,1.0,1,1.0,1,1.0,1
5342,max_ml,30,60,2,3,0.05,0.95,0.9496728707983004,13,1.0,1,1.0,1,1.0,1
5343,max_ml,30,60,2,3,0.05,0.95,0.928339783988293,25,1.0,1,1.0,1,1.0,1
5344,max_ml,30,60,2,3,0.05,0.95,0.949373546146739,39,1.0,1,1.0,1,1.0,1
5345,max_ml,30,60,2,3,0.05,0.95,0.852297891299499,9,1.0,1,1.0,1,1.0,1
5346,max_ml,30,60,2,3,0.05,0.95,0.928523390579862,36,1.0,1,1.0,1,1.0,1
5347,max_ml,30,60,2,3,0.05,0.95,0.9367187442533512,59,0.0,0,1.0,1,1.0,1
5348,max_ml,30,60,2,3,0.05,0.95,0.862036601119843,12,1.0,1,1.0,1,1.0,1
5349,max_ml,30,60,2,3,0.05,0.95,0.9326863066045444,18,1.0,1,1.0,1,1.0,1
5350,max_ml,30,60,2,3,0.05,0.95,0.927633990944412,16,1.0,1,0.0,0,0.0,0
5351,max_ml,30,60,2,3,0.05,0.95,0.8565846754956247,12,1.0,1,1.0,1,1.0,1
5352,max_ml,30,60,2,3,0.05,0.95,0.9493859259574192,10,1.0,1,1.0,1,1.0,1
5353,max_ml,30,60,2,3,0.05,0.95,0.9336663599229806,15,1.0,1,1.0,1,1.0,1
5354,max_ml,30,60,2,3,0.05,0.95,0.9173037942955884,37,0.0,1,0.0,1,0.0,1
5355,max_ml,30,60,2,3,0.05,0.95,0.9234951336632446,12,1.0,1,1.0,1,1.0,1
5356,max_ml,30,60,2,3,0.05,0.95,0.9486776414435368,24,1.0,1,1.0,1,0.0,0
5357,max_ml,30,60,2,3,0.05,0.95,0.9128953303989932,15,1.0,1,1.0,1,1.0,1
5358,max_ml,30,60,2,3,0.05,0.95,0.9351573521086998,20,1.0,1,1.0,1,1.0,1
5359,max_ml,30,60,2,3,0.05,0.95,0.922641635173531,15,1.0,1,1.0,1,1.0,1
5360,max_ml,30,60,2,3,0.05,0.95,0.9456856847883848,50,0.0,0,1.0,1,0.0,0
5361,max_ml,30,60,2,3,0.05,0.95,0.9436276832389114,15,1.0,1,1.0,1,1.0,1
5362,max_ml,30,60,2,3,0.05,0.95,0.9073672112967996,18,1.0,1,1.0,1,1.0,1
5363,max_ml,30,60,2,3,0.05,0.95,0.9361995571371168,54,0.0,1,0.0,1,0.0,1
5364,max_ml,30,60,2,3,0.05,0.95,0.9050693339753464,56,0.0,1,0.0,1,0.0,1
5365,max_ml,30,60,2,3,0.05,0.95,0.9498416539507348,57,0.0,0,0.0,0,1.0,1
5366,max_ml,30,60,2,3,0.05,0.95,0.918173207261863,19,1.0,1,1.0,1,1.0,1
5367,max_ml,30,60,2,3,0.05,0.95,0.9208510788256729,16,1.0,1,1.0,1,1.0,1
5368,max_ml,30,60,2,3,0.05,0.95,0.91061991699667,26,0.0,1,0.0,1,0.0,1
5369,max_ml,30,60,2,3,0.05,0.95,0.9244004608623412,23,1.0,1,1.0,1,1.0,1
5370,max_ml,30,60,2,3,0.05,0.95,0.9336827808211334,51,0.0,0,1.0,1,1.0,1
5371,max_ml,30,60,2,3,0.05,0.95,0.9359742778043552,15,1.0,1,1.0,1,1.0,1
5372,max_ml,30,60,2,3,0.05,0.95,0.9406114788973764,26,0.0,0,1.0,1,1.0,1
5373,max_ml,30,60,2,3,0.05,0.95,0.8758692523244989,14,1.0,1,1.0,1,1.0,1
5374,max_ml,30,60,2,3,0.05,0.95,0.938607729834072,24,1.0,1,1.0,1,1.0,1
5375,max_ml,30,60,2,3,0.05,0.95,0.8914775201654181,16,1.0,1,1.0,1,1.0,1
5376,max_ml,30,60,2,3,0.05,0.95,0.9358420780277004,18,1.0,1,1.0,1,1.0,1
5377,max_ml,30,60,2,3,0.05,0.95,0.9186906355313468,20,1.0,1,1.0,1,1.0,1
5378,max_ml,30,60,2,3,0.05,0.95,0.9454174535073304,33,1.0,1,1.0,1,1.0,1
5379,max_ml,30,60,2,3,0.05,0.95,0.8655781474651867,31,1.0,1,1.0,1,1.0,1
5380,max_ml,30,60,2,3,0.05,0.95,0.9366301641960346,26,1.0,1,1.0,1,1.0,1
5381,max_ml,30,60,2,3,0.05,0.95,0.926704175073636,57,0.0,1,0.0,1,0.0,1
5382,max_ml,30,60,2,3,0.05,0.95,0.948440184768248,21,1.0,1,1.0,1,1.0,1
5383,max_ml,30,60,2,3,0.05,0.95,0.927968418660771,23,1.0,1,1.0,1,1.0,1
5384,max_ml,30,60,2,3,0.05,0.95,0.9074534754656268,9,1.0,1,1.0,1,1.0,1
5385,max_ml,30,60,2,3,0.05,0.95,0.9482271288472984,22,0.0,0,1.0,1,0.0,0
5386,max_ml,30,60,2,3,0.05,0.95,0.9413673369690774,23,1.0,1,1.0,1,1.0,1
5387,max_ml,30,60,2,3,0.05,0.95,0.9498746893988907,16,1.0,1,1.0,1,1.0,1
5388,max_ml,30,60,2,3,0.05,0.95,0.949797612418298,19,1.0,1,1.0,1,1.0,1
5389,max_ml,30,60,2,3,0.05,0.95,0.9389718648170412,19,1.0,1,1.0,1,1.0,1
5390,max_ml,30,60,2,3,0.05,0.95,0.94966450846417,9,1.0,1,1.0,1,1.0,1
5391,max_ml,30,60,2,3,0.05,0.95,0.9156378116410416,16,1.0,1,1.0,1,1.0,1
5392,max_ml,30,60,2,3,0.05,0.95,0.9269358045130652,6,1.0,1,1.0,1,1.0,1
5393,max_ml,30,60,2,3,0.05,0.95,0.9118980313128272,10,1.0,1,1.0,1,1.0,1
5394,max_ml,30,60,2,3,0.05,0.95,0.9039142703443462,6,1.0,1,1.0,1,1.0,1
5395,max_ml,30,60,2,3,0.05,0.95,0.9296173937212672,59,1.0,1,1.0,1,1.0,1
5396,max_ml,30,60,2,3,0.05,0.95,0.9436998638591282,22,1.0,1,1.0,1,1.0,1
5397,max_ml,30,60,2,3,0.05,0.95,0.8994811960654855,25,1.0,1,1.0,1,1.0,1
5398,max_ml,30,60,2,3,0.05,0.95,0.908360327676765,9,1.0,1,1.0,1,1.0,1
5399,max_ml,30,60,2,3,0.05,0.95,0.9473959216763206,13,1.0,1,1.0,1,1.0,1
5400,max_ml,30,60,2,3,0.05,0.95,0.947165109735182,8,1.0,1,1.0,1,1.0,1
5401,max_ml,30,60,2,3,0.05,0.95,0.9041406239571784,27,1.0,1,1.0,1,1.0,1
5402,max_ml,30,60,2,3,0.05,0.95,0.8774798993417543,12,1.0,1,1.0,1,1.0,1
5403,max_ml,30,60,2,3,0.05,0.95,0.9382264033415278,19,1.0,1,1.0,1,1.0,1
5404,max_ml,30,60,2,3,0.05,0.95,0.9138621695410688,8,1.0,1,1.0,1,1.0,1
5405,max_ml,30,60,2,3,0.05,0.95,0.9374033487314,10,1.0,1,1.0,1,1.0,1
5406,max_ml,30,60,2,3,0.05,0.95,0.9353799488026954,21,1.0,1,1.0,1,1.0,1
5407,max_ml,30,60,2,3,0.05,0.95,0.8992305317007293,22,1.0,1,1.0,1,1.0,1
5408,max_ml,30,60,2,3,0.05,0.95,0.9060412477219488,15,1.0,1,1.0,1,1.0,1
5409,max_ml,30,60,2,3,0.05,0.95,0.902181962355533,22,1.0,1,1.0,1,1.0,1
5410,max_ml,30,60,2,3,0.05,0.95,0.9362199638266208,24,1.0,1,1.0,1,1.0,1
5411,max_ml,30,60,2,3,0.05,0.95,0.9474386498240436,36,1.0,1,1.0,1,1.0,1
5412,max_ml,30,60,2,3,0.05,0.95,0.8879549175742125,23,1.0,1,1.0,1,1.0,1
5413,max_ml,30,60,2,3,0.05,0.95,0.9368590492856672,6,1.0,1,1.0,1,1.0,1
5414,max_ml,30,60,2,3,0.05,0.95,0.9284555440973634,44,0.0,0,0.0,0,1.0,1
5415,max_ml,30,60,2,3,0.05,0.95,0.9364761327487344,15,1.0,1,1.0,1,1.0,1
5416,max_ml,30,60,2,3,0.05,0.95,0.9346702715154268,22,1.0,1,1.0,1,1.0,1
5417,max_ml,30,60,2,3,0.05,0.95,0.9396016230227836,33,1.0,1,1.0,1,1.0,1
5418,max_ml,30,60,2,3,0.05,0.95,0.9054541077136208,30,0.0,1,0.0,1,0.0,1
5419,max_ml,30,60,2,3,0.05,0.95,0.9295156629958728,25,1.0,1,1.0,1,1.0,1
5420,max_ml,30,60,2,3,0.05,0.95,0.9048823884470448,17,1.0,1,1.0,1,1.0,1
5421,max_ml,30,60,2,3,0.05,0.95,0.8865648640832369,23,1.0,1,1.0,1,1.0,1
5422,max_ml,30,60,2,3,0.05,0.95,0.9313408222744372,13,1.0,1,1.0,1,1.0,1
5423,max_ml,30,60,2,3,0.05,0.95,0.895900641660005,6,1.0,1,1.0,1,1.0,1
5424,max_ml,30,60,2,3,0.05,0.95,0.9031406919527234,8,1.0,1,1.0,1,1.0,1
5425,max_ml,30,60,2,3,0.05,0.95,0.9407837607637988,58,0.0,0,1.0,1,1.0,1
5426,max_ml,30,60,2,3,0.05,0.95,0.9498623149380772,48,0.0,1,0.0,1,0.0,1
5427,max_ml,30,60,2,3,0.05,0.95,0.9351507085687224,16,1.0,1,1.0,1,1.0,1
5428,max_ml,30,60,2,3,0.05,0.95,0.94348713736894,21,1.0,1,1.0,1,1.0,1
5429,max_ml,30,60,2,3,0.05,0.95,0.9447385413713842,32,1.0,1,1.0,1,1.0,1
5430,max_ml,30,60,2,3,0.05,0.95,0.941972354269363,8,1.0,1,1.0,1,1.0,1
5431,max_ml,30,60,2,3,0.05,0.95,0.8820900978487107,10,1.0,1,1.0,1,1.0,1
5432,max_ml,30,60,2,3,0.05,0.95,0.918679006936938,18,1.0,1,1.0,1,1.0,1
5433,max_ml,30,60,2,3,0.05,0.95,0.9315489095112988,16,1.0,1,1.0,1,1.0,1
5434,max_ml,30,60,2,3,0.05,0.95,0.9452210470953958,9,1.0,1,1.0,1,1.0,1
5435,max_ml,30,60,2,3,0.05,0.95,0.9381095577541112,7,1.0,1,1.0,1,1.0,1
5436,max_ml,30,60,2,3,0.05,0.95,0.8166921708625704,8,1.0,1,1.0,1,1.0,1
5437,max_ml,30,60,2,3,0.05,0.95,0.9087894533610588,25,0.0,1,0.0,1,0.0,1
5438,max_ml,30,60,2,3,0.05,0.95,0.9499993212546508,25,0.0,1,0.0,1,0.0,1
5439,max_ml,30,60,2,3,0.05,0.95,0.947258035317064,11,1.0,1,1.0,1,1.0,1
5440,max_ml,30,60,2,3,0.05,0.95,0.88886147383418,8,1.0,1,1.0,1,1.0,1
5441,max_ml,30,60,2,3,0.05,0.95,0.9288725640036978,17,0.0,0,1.0,1,1.0,1
5442,max_ml,30,60,2,3,0.05,0.95,0.8997537060683533,8,1.0,1,1.0,1,1.0,1
5443,max_ml,30,60,2,3,0.05,0.95,0.9255596327154286,24,1.0,1,1.0,1,1.0,1
5444,max_ml,30,60,2,3,0.05,0.95,0.910175775991229,11,1.0,1,1.0,1,1.0,1
5445,max_ml,30,60,2,3,0.05,0.95,0.9396238810731622,19,1.0,1,1.0,1,1.0,1
5446,max_ml,30,60,2,3,0.05,0.95,0.947683152986914,27,0.0,0,0.0,0,1.0,1
5447,max_ml,30,60,2,3,0.05,0.95,0.9286190366213508,27,1.0,1,1.0,1,1.0,1
5448,max_ml,30,60,2,3,0.05,0.95,0.9143932691219528,72,0.0,1,0.0,1,0.0,1
5449,max_ml,30,60,2,3,0.05,0.95,0.8943640163816245,14,1.0,1,1.0,1,0.0,0
5450,max_ml,30,60,2,3,0.05,0.95,0.9110971713440944,15,1.0,1,1.0,1,1.0,1
5451,max_ml,30,60,2,3,0.05,0.95,0.8257469850160212,9,1.0,1,1.0,1,1.0,1
5452,max_ml,30,60,2,3,0.05,0.95,0.9189132696327188,32,0.0,0,0.0,0,1.0,1
5453,max_ml,30,60,2,3,0.05,0.95,0.9310444575962092,37,0.0,1,0.0,1,0.0,1
5454,max_ml,30,60,2,3,0.05,0.95,0.9056292355907312,16,1.0,1,1.0,1,1.0,1
5455,max_ml,30,60,2,3,0.05,0.95,0.894304388478918,19,1.0,1,1.0,1,1.0,1
5456,max_ml,30,60,2,3,0.05,0.95,0.906752916817697,13,1.0,1,1.0,1,1.0,1
5457,max_ml,30,60,2,3,0.05,0.95,0.919362153107212,11,1.0,1,1.0,1,1.0,1
5458,max_ml,30,60,2,3,0.05,0.95,0.9220249771649196,15,1.0,1,1.0,1,1.0,1
5459,max_ml,30,60,2,3,0.05,0.95,0.918433918425492,11,1.0,1,1.0,1,1.0,1
5460,max_ml,30,60,2,3,0.05,0.95,0.9061705176416808,18,1.0,1,1.0,1,1.0,1
5461,max_ml,30,60,2,3,0.05,0.95,0.9077325031231548,5,1.0,1,1.0,1,1.0,1
5462,max_ml,30,60,2,3,0.05,0.95,0.9385359120750634,69,0.0,1,0.0,1,0.0,1
5463,max_ml,30,60,2,3,0.05,0.95,0.914365899228365,21,0.0,0,1.0,1,0.0,0
5464,max_ml,30,60,2,3,0.05,0.95,0.9490843388666492,13,1.0,1,1.0,1,1.0,1
5465,max_ml,30,60,2,3,0.05,0.95,0.8993198833646054,27,1.0,1,1.0,1,1.0,1
5466,max_ml,30,60,2,3,0.05,0.95,0.9426847749536444,50,1.0,1,1.0,1,1.0,1
5467,max_ml,30,60,2,3,0.05,0.95,0.9170435529473774,13,1.0,1,1.0,1,1.0,1
5468,max_ml,30,60,2,3,0.05,0.95,0.9240303572238104,22,1.0,1,1.0,1,1.0,1
5469,max_ml,30,60,2,3,0.05,0.95,0.8930373314538546,11,1.0,1,1.0,1,1.0,1
5470,max_ml,30,60,2,3,0.05,0.95,0.943872313616001,17,1.0,1,1.0,1,1.0,1
5471,max_ml,30,60,2,3,0.05,0.95,0.8918743749274506,8,1.0,1,1.0,1,1.0,1
5472,max_ml,30,60,2,3,0.05,0.95,0.9042772110705376,36,1.0,1,1.0,1,1.0,1
5473,max_ml,30,60,2,3,0.05,0.95,0.9206329279977103,18,1.0,1,1.0,1,1.0,1
5474,max_ml,30,60,2,3,0.05,0.95,0.9097829777709968,12,1.0,1,1.0,1,1.0,1
5475,max_ml,30,60,2,3,0.05,0.95,0.81978379256072,12,1.0,1,1.0,1,1.0,1
5476,max_ml,30,60,2,3,0.05,0.95,0.9467092096307248,5,1.0,1,1.0,1,1.0,1
5477,max_ml,30,60,2,3,0.05,0.95,0.9367422343880932,13,1.0,1,1.0,1,1.0,1
5478,max_ml,30,60,2,3,0.05,0.95,0.8999817240888238,10,1.0,1,1.0,1,1.0,1
5479,max_ml,30,60,2,3,0.05,0.95,0.936431517938765,54,0.0,1,0.0,1,0.0,1
5480,max_ml,30,60,2,3,0.05,0.95,0.9356992181416236,16,0.0,0,1.0,1,1.0,1
5481,max_ml,30,60,2,3,0.05,0.95,0.9320374802733612,14,1.0,1,1.0,1,1.0,1
5482,max_ml,30,60,2,3,0.05,0.95,0.9373924453173886,9,1.0,1,1.0,1,1.0,1
5483,max_ml,30,60,2,3,0.05,0.95,0.9274141594771388,10,1.0,1,1.0,1,1.0,1
5484,max_ml,30,60,2,3,0.05,0.95,0.9318252192881894,26,1.0,1,1.0,1,1.0,1
5485,max_ml,30,60,2,3,0.05,0.95,0.8683540775566575,14,1.0,1,1.0,1,1.0,1
5486,max_ml,30,60,2,3,0.05,0.95,0.9045447855231126,19,1.0,1,1.0,1,1.0,1
5487,max_ml,30,60,2,3,0.05,0.95,0.8935715365843823,14,1.0,1,1.0,1,1.0,1
5488,max_ml,30,60,2,3,0.05,0.95,0.923350852153296,13,1.0,1,1.0,1,1.0,1
5489,max_ml,30,60,2,3,0.05,0.95,0.9475833769662066,14,1.0,1,1.0,1,1.0,1
5490,max_ml,30,60,2,3,0.05,0.95,0.936353835308014,42,0.0,1,0.0,1,0.0,1
5491,max_ml,30,60,2,3,0.05,0.95,0.8629097956657917,13,1.0,1,1.0,1,1.0,1
5492,max_ml,30,60,2,3,0.05,0.95,0.9099502172491278,13,1.0,1,1.0,1,1.0,1
5493,max_ml,30,60,2,3,0.05,0.95,0.9317590965418486,26,0.0,0,1.0,1,0.0,0
5494,max_ml,30,60,2,3,0.05,0.95,0.8961778926298676,10,1.0,1,1.0,1,1.0,1
5495,max_ml,30,60,2,3,0.05,0.95,0.8910553988117385,14,1.0,1,1.0,1,1.0,1
5496,max_ml,30,60,2,3,0.05,0.95,0.8898255944318326,10,1.0,1,1.0,1,1.0,1
5497,max_ml,30,60,2,3,0.05,0.95,0.8814462192842587,11,1.0,1,1.0,1,1.0,1
5498,max_ml,30,60,2,3,0.05,0.95,0.9046745286247456,16,1.0,1,1.0,1,1.0,1
5499,max_ml,30,60,2,3,0.05,0.95,0.8887348727989528,7,1.0,1,1.0,1,1.0,1
5500,max_ml,30,60,2,3,0.05,0.95,0.9367103372025368,35,1.0,1,1.0,1,1.0,1
5501,max_ml,30,60,2,3,0.05,0.95,0.9379028880205412,12,1.0,1,1.0,1,1.0,1
5502,max_ml,30,60,2,3,0.05,0.95,0.9475184005093666,18,1.0,1,1.0,1,1.0,1
5503,max_ml,30,60,2,3,0.05,0.95,0.9057531854925612,14,1.0,1,1.0,1,1.0,1
5504,max_ml,30,60,2,3,0.05,0.95,0.9128152113832654,36,1.0,1,1.0,1,1.0,1
5505,max_ml,30,60,2,3,0.05,0.95,0.9472381361078692,24,1.0,1,1.0,1,1.0,1
5506,max_ml,30,60,2,3,0.05,0.95,0.939305898515526,16,1.0,1,1.0,1,1.0,1
5507,max_ml,30,60,2,3,0.05,0.95,0.9292809221946088,11,1.0,1,1.0,1,1.0,1
5508,max_ml,30,60,2,3,0.05,0.95,0.8732303583292608,14,1.0,1,1.0,1,1.0,1
5509,max_ml,30,60,2,3,0.05,0.95,0.9492205534022043,24,1.0,1,1.0,1,1.0,1
5510,max_ml,30,60,2,3,0.05,0.95,0.905565613392491,35,1.0,1,1.0,1,1.0,1
5511,max_ml,30,60,2,3,0.05,0.95,0.9206362564768024,43,0.0,0,1.0,1,1.0,1
5512,max_ml,30,60,2,3,0.05,0.95,0.9136679701025122,18,1.0,1,1.0,1,1.0,1
5513,max_ml,30,60,2,3,0.05,0.95,0.925416782560045,12,1.0,1,1.0,1,1.0,1
5514,max_ml,30,60,2,3,0.05,0.95,0.9492351436649872,38,1.0,1,1.0,1,1.0,1
5515,max_ml,30,60,2,3,0.05,0.95,0.9083156948297488,20,1.0,1,1.0,1,1.0,1
5516,max_ml,30,60,2,3,0.05,0.95,0.9189198814178884,14,1.0,1,1.0,1,1.0,1
5517,max_ml,30,60,2,3,0.05,0.95,0.9211328260097924,11,1.0,1,1.0,1,1.0,1
5518,max_ml,30,60,2,3,0.05,0.95,0.941219958096173,15,1.0,1,1.0,1,1.0,1
5519,max_ml,30,60,2,3,0.05,0.95,0.9263120384678588,27,0.0,1,0.0,1,0.0,1
5520,max_ml,30,60,2,3,0.05,0.95,0.9284319737027972,60,0.0,1,0.0,1,0.0,1
5521,max_ml,30,60,2,3,0.05,0.95,0.9430709702096782,51,0.0,0,0.0,0,1.0,1
5522,max_ml,30,60,2,3,0.05,0.95,0.901305431571624,11,1.0,1,1.0,1,1.0,1
5523,max_ml,30,60,2,3,0.05,0.95,0.8444436549419837,18,1.0,1,0.0,0,0.0,0
5524,max_ml,30,60,2,3,0.05,0.95,0.9284714837542212,9,1.0,1,1.0,1,1.0,1
5525,max_ml,30,60,2,3,0.05,0.95,0.9478060186879274,17,1.0,1,1.0,1,1.0,1
5526,max_ml,30,60,2,3,0.05,0.95,0.8378896622147101,14,1.0,1,1.0,1,1.0,1
5527,max_ml,30,60,2,3,0.05,0.95,0.940837376138026,18,1.0,1,1.0,1,1.0,1
5528,max_ml,30,60,2,3,0.05,0.95,0.9420584185420824,7,1.0,1,1.0,1,1.0,1
5529,max_ml,30,60,2,3,0.05,0.95,0.9351430815426288,34,0.0,0,1.0,1,1.0,1
5530,max_ml,30,60,2,3,0.05,0.95,0.9484610471712216,14,1.0,1,1.0,1,1.0,1
5531,max_ml,30,60,2,3,0.05,0.95,0.9137455677122172,7,1.0,1,1.0,1,1.0,1
5532,max_ml,30,60,2,3,0.05,0.95,0.9373220252298275,18,1.0,1,1.0,1,1.0,1
5533,max_ml,30,60,2,3,0.05,0.95,0.9294283472027784,24,1.0,1,1.0,1,1.0,1
5534,max_ml,30,60,2,3,0.05,0.95,0.9243862234680036,6,1.0,1,1.0,1,1.0,1
5535,max_ml,30,60,2,3,0.05,0.95,0.934699683810362,16,1.0,1,1.0,1,1.0,1
5536,max_ml,30,60,2,3,0.05,0.95,0.9444765923769768,21,1.0,1,1.0,1,1.0,1
5537,max_ml,30,60,2,3,0.05,0.95,0.9262042944544658,18,1.0,1,1.0,1,1.0,1
5538,max_ml,30,60,2,3,0.05,0.95,0.9340913433575974,34,0.0,1,0.0,1,0.0,1
5539,max_ml,30,60,2,3,0.05,0.95,0.9173456805514426,13,1.0,1,1.0,1,1.0,1
5540,max_ml,30,60,2,3,0.05,0.95,0.9347446278564931,16,1.0,1,1.0,1,1.0,1
5541,max_ml,30,60,2,3,0.05,0.95,0.8357333151043527,40,1.0,1,1.0,1,1.0,1
5542,max_ml,30,60,2,3,0.05,0.95,0.9396173518057948,26,0.0,1,0.0,1,0.0,1
5543,max_ml,30,60,2,3,0.05,0.95,0.9414509666005048,18,1.0,1,1.0,1,1.0,1
5544,max_ml,30,60,2,3,0.05,0.95,0.8789154908616372,31,1.0,1,1.0,1,1.0,1
5545,max_ml,30,60,2,3,0.05,0.95,0.9440229582861318,14,1.0,1,1.0,1,1.0,1
5546,max_ml,30,60,2,3,0.05,0.95,0.9486922078119118,36,0.0,0,0.0,0,1.0,1
5547,max_ml,30,60,2,3,0.05,0.95,0.9350744405102428,17,1.0,1,1.0,1,1.0,1
5548,max_ml,30,60,2,3,0.05,0.95,0.9161910515931372,17,1.0,1,1.0,1,1.0,1
5549,max_ml,30,60,2,3,0.05,0.95,0.9447021390174476,15,1.0,1,1.0,1,1.0,1
5550,max_ml,30,60,2,3,0.05,0.95,0.947362074170444,108,0.0,1,0.0,1,0.0,1
5551,max_ml,30,60,2,3,0.05,0.95,0.8940340003425479,7,1.0,1,1.0,1,1.0,1
5552,max_ml,30,60,2,3,0.05,0.95,0.9032835883507658,26,0.0,1,0.0,1,0.0,1
5553,max_ml,30,60,2,3,0.05,0.95,0.9333103984250808,35,0.0,0,0.0,0,1.0,1
5554,max_ml,30,60,2,3,0.05,0.95,0.9124538955237133,11,1.0,1,1.0,1,1.0,1
5555,max_ml,30,60,2,3,0.05,0.95,0.9377560544825374,12,1.0,1,1.0,1,1.0,1
5556,max_ml,30,60,2,3,0.05,0.95,0.9305963282983686,37,0.0,1,0.0,1,0.0,1
5557,max_ml,30,60,2,3,0.05,0.95,0.9338615753571472,24,1.0,1,1.0,1,1.0,1
5558,max_ml,30,60,2,3,0.05,0.95,0.9441564538175272,65,0.0,1,0.0,1,0.0,1
5559,max_ml,30,60,2,3,0.05,0.95,0.9194647627158896,11,1.0,1,1.0,1,1.0,1
5560,max_ml,30,60,2,3,0.05,0.95,0.9092699508350326,14,1.0,1,1.0,1,1.0,1
5561,max_ml,30,60,2,3,0.05,0.95,0.9347305120385742,38,0.0,0,0.0,0,1.0,1
5562,max_ml,30,60,2,3,0.05,0.95,0.9435900892603352,17,1.0,1,1.0,1,1.0,1
5563,max_ml,30,60,2,3,0.05,0.95,0.9453623787858776,42,1.0,1,1.0,1,1.0,1
5564,max_ml,30,60,2,3,0.05,0.95,0.918829778593518,15,1.0,1,1.0,1,1.0,1
5565,max_ml,30,60,2,3,0.05,0.95,0.944181134443258,24,0.0,1,0.0,1,0.0,1
5566,max_ml,30,60,2,3,0.05,0.95,0.948973842121919,32,0.0,1,0.0,1,0.0,1
5567,max_ml,30,60,2,3,0.05,0.95,0.9094204815550024,19,1.0,1,1.0,1,1.0,1
5568,max_ml,30,60,2,3,0.05,0.95,0.9486757308930784,26,0.0,0,1.0,1,1.0,1
5569,max_ml,30,60,2,3,0.05,0.95,0.9249096402781636,9,1.0,1,1.0,1,1.0,1
5570,max_ml,30,60,2,3,0.05,0.95,0.919322330330932,16,1.0,1,1.0,1,1.0,1
5571,max_ml,30,60,2,3,0.05,0.95,0.9420897224543432,72,0.0,0,0.0,0,1.0,1
5572,max_ml,30,60,2,3,0.05,0.95,0.8781917205147147,19,1.0,1,1.0,1,1.0,1
5573,max_ml,30,60,2,3,0.05,0.95,0.9167782020601458,18,1.0,1,1.0,1,1.0,1
5574,max_ml,30,60,2,3,0.05,0.95,0.864009723031014,28,1.0,1,1.0,1,1.0,1
5575,max_ml,30,60,2,3,0.05,0.95,0.926035684065761,12,1.0,1,1.0,1,1.0,1
5576,max_ml,30,60,2,3,0.05,0.95,0.9456996295737434,44,0.0,0,1.0,1,1.0,1
5577,max_ml,30,60,2,3,0.05,0.95,0.9033017678415686,19,1.0,1,1.0,1,1.0,1
5578,max_ml,30,60,2,3,0.05,0.95,0.9352695699316814,16,1.0,1,1.0,1,1.0,1
5579,max_ml,30,60,2,3,0.05,0.95,0.9492674011595064,8,1.0,1,1.0,1,1.0,1
5580,max_ml,30,60,2,3,0.05,0.95,0.9169546607200144,15,1.0,1,1.0,1,1.0,1
5581,max_ml,30,60,2,3,0.05,0.95,0.9102379195128744,43,0.0,0,1.0,1,1.0,1
5582,max_ml,30,60,2,3,0.05,0.95,0.8741803103781346,9,1.0,1,1.0,1,1.0,1
5583,max_ml,30,60,2,3,0.05,0.95,0.825687646629006,12,1.0,1,1.0,1,1.0,1
5584,max_ml,30,60,2,3,0.05,0.95,0.928858936030957,12,1.0,1,1.0,1,1.0,1
5585,max_ml,30,60,2,3,0.05,0.95,0.9306265693576996,3,1.0,1,1.0,1,1.0,1
5586,max_ml,30,60,2,3,0.05,0.95,0.8787009806608727,16,1.0,1,1.0,1,1.0,1
5587,max_ml,30,60,2,3,0.05,0.95,0.9209673024037812,32,1.0,1,1.0,1,1.0,1
5588,max_ml,30,60,2,3,0.05,0.95,0.9472969400912008,28,1.0,1,1.0,1,1.0,1
5589,max_ml,30,60,2,3,0.05,0.95,0.946188236288142,31,0.0,1,0.0,1,0.0,1
5590,max_ml,30,60,2,3,0.05,0.95,0.9255344993535398,36,0.0,0,0.0,0,1.0,1
5591,max_ml,30,60,2,3,0.05,0.95,0.9174350001307252,34,0.0,1,0.0,1,0.0,1
5592,max_ml,30,60,2,3,0.05,0.95,0.9276773969285096,15,1.0,1,1.0,1,1.0,1
5593,max_ml,30,60,2,3,0.05,0.95,0.9222542592023376,24,0.0,1,0.0,1,0.0,1
5594,max_ml,30,60,2,3,0.05,0.95,0.8676114003831653,18,1.0,1,1.0,1,1.0,1
5595,max_ml,30,60,2,3,0.05,0.95,0.94380210654217,24,1.0,1,1.0,1,1.0,1
5596,max_ml,30,60,2,3,0.05,0.95,0.9415370128611869,17,1.0,1,1.0,1,1.0,1
5597,max_ml,30,60,2,3,0.05,0.95,0.8962581411081865,17,1.0,1,1.0,1,1.0,1
5598,max_ml,30,60,2,3,0.05,0.95,0.9125149860130904,13,1.0,1,1.0,1,1.0,1
5599,max_ml,30,60,2,3,0.05,0.95,0.9124688856979007,37,0.0,1,0.0,1,0.0,1
5600,max_ml,30,60,2,3,0.05,0.95,0.9198894786644638,12,1.0,1,1.0,1,1.0,1
5601,max_ml,30,60,2,3,0.05,0.95,0.9447238040371592,23,1.0,1,1.0,1,1.0,1
5602,max_ml,30,60,2,3,0.05,0.95,0.9479591719836272,21,1.0,1,1.0,1,1.0,1
5603,max_ml,30,60,2,3,0.05,0.95,0.9306590159272036,7,1.0,1,1.0,1,1.0,1
5604,max_ml,30,60,2,3,0.05,0.95,0.9323292762538032,30,0.0,0,1.0,1,1.0,1
5605,max_ml,30,60,2,3,0.05,0.95,0.9215832317634762,22,1.0,1,1.0,1,1.0,1
5606,max_ml,30,60,2,3,0.05,0.95,0.9125519153044986,12,1.0,1,1.0,1,1.0,1
5607,max_ml,30,60,2,3,0.05,0.95,0.9447216495583292,15,1.0,1,1.0,1,1.0,1
5608,max_ml,30,60,2,3,0.05,0.95,0.933758047351832,22,0.0,0,1.0,1,1.0,1
5609,max_ml,30,60,2,3,0.05,0.95,0.935756712462146,10,1.0,1,1.0,1,1.0,1
5610,max_ml,30,60,2,3,0.05,0.95,0.915838368920544,15,1.0,1,1.0,1,1.0,1
5611,max_ml,30,60,2,3,0.05,0.95,0.9403784419671424,52,1.0,1,1.0,1,1.0,1
5612,max_ml,30,60,2,3,0.05,0.95,0.923639073952992,16,1.0,1,1.0,1,1.0,1
5613,max_ml,30,60,2,3,0.05,0.95,0.9422673326808654,21,1.0,1,1.0,1,1.0,1
5614,max_ml,30,60,2,3,0.05,0.95,0.9470679831185672,22,1.0,1,1.0,1,1.0,1
5615,max_ml,30,60,2,3,0.05,0.95,0.8595242879576559,14,1.0,1,1.0,1,1.0,1
5616,max_ml,30,60,2,3,0.05,0.95,0.9391181539092652,20,1.0,1,1.0,1,1.0,1
5617,max_ml,30,60,2,3,0.05,0.95,0.9476889775367208,13,1.0,1,1.0,1,1.0,1
5618,max_ml,30,60,2,3,0.05,0.95,0.9232680464801032,34,1.0,1,1.0,1,1.0,1
5619,max_ml,30,60,2,3,0.05,0.95,0.9319477273245343,16,1.0,1,1.0,1,1.0,1
5620,max_ml,30,60,2,3,0.05,0.95,0.9471740935730488,20,1.0,1,1.0,1,1.0,1
5621,max_ml,30,60,2,3,0.05,0.95,0.9409460031440426,33,1.0,1,1.0,1,1.0,1
5622,max_ml,30,60,2,3,0.05,0.95,0.8959440359369717,12,1.0,1,1.0,1,1.0,1
5623,max_ml,30,60,2,3,0.05,0.95,0.9256127250071896,17,1.0,1,1.0,1,1.0,1
5624,max_ml,30,60,2,3,0.05,0.95,0.9216892759385356,45,0.0,0,1.0,1,1.0,1
5625,max_ml,30,60,2,3,0.05,0.95,0.9344676932667602,54,0.0,0,1.0,1,1.0,1
5626,max_ml,30,60,2,3,0.05,0.95,0.94838921358717,47,0.0,1,0.0,1,0.0,1
5627,max_ml,30,60,2,3,0.05,0.95,0.9354734741406384,40,0.0,0,1.0,1,1.0,1
5628,max_ml,30,60,2,3,0.05,0.95,0.9422061116994636,16,1.0,1,1.0,1,1.0,1
5629,max_ml,30,60,2,3,0.05,0.95,0.9086397905572342,14,1.0,1,1.0,1,1.0,1
5630,max_ml,30,60,2,3,0.05,0.95,0.9261559468721778,17,1.0,1,1.0,1,1.0,1
5631,max_ml,30,60,2,3,0.05,0.95,0.9411498134461282,50,0.0,0,0.0,0,1.0,1
5632,max_ml,30,60,2,3,0.05,0.95,0.9240264222522312,6,1.0,1,1.0,1,1.0,1
5633,max_ml,30,60,2,3,0.05,0.95,0.85589289225274,21,1.0,1,1.0,1,1.0,1
5634,max_ml,30,60,2,3,0.05,0.95,0.9408529492015244,31,0.0,0,0.0,0,1.0,1
5635,max_ml,30,60,2,3,0.05,0.95,0.8859814709941675,16,1.0,1,1.0,1,1.0,1
5636,max_ml,30,60,2,3,0.05,0.95,0.9347755159547046,20,0.0,1,0.0,1,0.0,1
5637,max_ml,30,60,2,3,0.05,0.95,0.9007002813651552,9,1.0,1,1.0,1,1.0,1
5638,max_ml,30,60,2,3,0.05,0.95,0.9167338338937228,20,1.0,1,1.0,1,1.0,1
5639,max_ml,30,60,2,3,0.05,0.95,0.9272723703679584,6,1.0,1,1.0,1,1.0,1
5640,max_ml,30,60,2,3,0.05,0.95,0.9431135729921316,36,0.0,0,1.0,1,1.0,1
5641,max_ml,30,60,2,3,0.05,0.95,0.9384117749313836,28,1.0,1,1.0,1,1.0,1
5642,max_ml,30,60,2,3,0.05,0.95,0.9333565913850248,6,1.0,1,1.0,1,1.0,1
5643,max_ml,30,60,2,3,0.05,0.95,0.9477271891580864,26,1.0,1,1.0,1,1.0,1
5644,max_ml,30,60,2,3,0.05,0.95,0.9418165463735648,47,0.0,1,0.0,1,0.0,1
5645,max_ml,30,60,2,3,0.05,0.95,0.933129668886781,11,1.0,1,1.0,1,1.0,1
5646,max_ml,30,60,2,3,0.05,0.95,0.923931935469636,12,1.0,1,1.0,1,1.0,1
5647,max_ml,30,60,2,3,0.05,0.95,0.9196415515604972,14,1.0,1,1.0,1,1.0,1
5648,max_ml,30,60,2,3,0.05,0.95,0.9071657981222088,12,1.0,1,1.0,1,1.0,1
5649,max_ml,30,60,2,3,0.05,0.95,0.9321230421573764,71,0.0,0,0.0,0,1.0,1
5650,max_ml,30,60,2,3,0.05,0.95,0.9208295649509104,14,1.0,1,1.0,1,1.0,1
5651,max_ml,30,60,2,3,0.05,0.95,0.9474854365936786,15,1.0,1,1.0,1,1.0,1
5652,max_ml,30,60,2,3,0.05,0.95,0.9407881059127162,28,0.0,1,0.0,1,0.0,1
5653,max_ml,30,60,2,3,0.05,0.95,0.9489491562108244,56,0.0,0,0.0,0,1.0,1
5654,max_ml,30,60,2,3,0.05,0.95,0.9388292479690644,26,1.0,1,1.0,1,1.0,1
5655,max_ml,30,60,2,3,0.05,0.95,0.9475807519061266,17,1.0,1,1.0,1,1.0,1
5656,max_ml,30,60,2,3,0.05,0.95,0.9337280927480872,23,1.0,1,1.0,1,1.0,1
5657,max_ml,30,60,2,3,0.05,0.95,0.9390287980100988,38,0.0,1,0.0,1,0.0,1
5658,max_ml,30,60,2,3,0.05,0.95,0.9322266631511662,29,1.0,1,1.0,1,1.0,1
5659,max_ml,30,60,2,3,0.05,0.95,0.9085922670752206,34,1.0,1,1.0,1,1.0,1
5660,max_ml,30,60,2,3,0.05,0.95,0.9121841704096312,35,0.0,1,0.0,1,0.0,1
5661,max_ml,30,60,2,3,0.05,0.95,0.9291647078726566,18,1.0,1,1.0,1,1.0,1
5662,max_ml,30,60,2,3,0.05,0.95,0.9331920803404492,29,0.0,0,1.0,1,0.0,0
5663,max_ml,30,60,2,3,0.05,0.95,0.9311675703866862,23,1.0,1,1.0,1,1.0,1
5664,max_ml,30,60,2,3,0.05,0.95,0.9435891518301428,38,1.0,1,1.0,1,1.0,1
5665,max_ml,30,60,2,3,0.05,0.95,0.9229741844362078,29,0.0,0,1.0,1,1.0,1
5666,max_ml,30,60,2,3,0.05,0.95,0.9123481163513806,22,1.0,1,1.0,1,1.0,1
5667,max_ml,30,60,2,3,0.05,0.95,0.9153340414112512,20,1.0,1,1.0,1,1.0,1
5668,max_ml,30,60,2,3,0.05,0.95,0.9404919577397028,9,1.0,1,1.0,1,1.0,1
5669,max_ml,30,60,2,3,0.05,0.95,0.905794269641052,15,1.0,1,1.0,1,1.0,1
5670,max_ml,30,60,2,3,0.05,0.95,0.8643628314369227,10,1.0,1,1.0,1,1.0,1
5671,max_ml,30,60,2,3,0.05,0.95,0.9434633594990606,16,1.0,1,1.0,1,1.0,1
5672,max_ml,30,60,2,3,0.05,0.95,0.8819708388226096,8,1.0,1,1.0,1,1.0,1
5673,max_ml,30,60,2,3,0.05,0.95,0.938078194161817,21,1.0,1,1.0,1,1.0,1
5674,max_ml,30,60,2,3,0.05,0.95,0.943519678793167,11,1.0,1,1.0,1,1.0,1
5675,max_ml,30,60,2,3,0.05,0.95,0.9259354747328188,28,1.0,1,1.0,1,1.0,1
5676,max_ml,30,60,2,3,0.05,0.95,0.9339462706873392,30,0.0,0,1.0,1,1.0,1
5677,max_ml,30,60,2,3,0.05,0.95,0.8947429983341473,10,1.0,1,1.0,1,1.0,1
5678,max_ml,30,60,2,3,0.05,0.95,0.9133863166390662,10,1.0,1,1.0,1,1.0,1
5679,max_ml,30,60,2,3,0.05,0.95,0.9219442957567032,39,1.0,1,1.0,1,1.0,1
5680,max_ml,30,60,2,3,0.05,0.95,0.9207963144021426,70,0.0,1,0.0,1,0.0,1
5681,max_ml,30,60,2,3,0.05,0.95,0.908932651292476,18,1.0,1,1.0,1,1.0,1
5682,max_ml,30,60,2,3,0.05,0.95,0.924902888928426,14,1.0,1,1.0,1,1.0,1
5683,max_ml,30,60,2,3,0.05,0.95,0.87704956321593,10,1.0,1,1.0,1,1.0,1
5684,max_ml,30,60,2,3,0.05,0.95,0.9361315646047144,12,1.0,1,1.0,1,1.0,1
5685,max_ml,30,60,2,3,0.05,0.95,0.8808821674185986,14,1.0,1,1.0,1,1.0,1
5686,max_ml,30,60,2,3,0.05,0.95,0.9102427263930192,10,1.0,1,1.0,1,1.0,1
5687,max_ml,30,60,2,3,0.05,0.95,0.884724363164787,11,1.0,1,1.0,1,1.0,1
5688,max_ml,30,60,2,3,0.05,0.95,0.9491475355587388,24,1.0,1,1.0,1,1.0,1
5689,max_ml,30,60,2,3,0.05,0.95,0.9111854675406346,32,0.0,0,1.0,1,1.0,1
5690,max_ml,30,60,2,3,0.05,0.95,0.923390923308073,25,0.0,0,1.0,1,0.0,0
5691,max_ml,30,60,2,3,0.05,0.95,0.930660045338125,16,1.0,1,1.0,1,1.0,1
5692,max_ml,30,60,2,3,0.05,0.95,0.9450545993143574,10,1.0,1,1.0,1,1.0,1
5693,max_ml,30,60,2,3,0.05,0.95,0.9481995030078502,26,1.0,1,1.0,1,1.0,1
5694,max_ml,30,60,2,3,0.05,0.95,0.942011776271571,11,1.0,1,1.0,1,1.0,1
5695,max_ml,30,60,2,3,0.05,0.95,0.9229651149709972,41,0.0,1,0.0,1,0.0,1
5696,max_ml,30,60,2,3,0.05,0.95,0.9393586807126508,20,1.0,1,1.0,1,1.0,1
5697,max_ml,30,60,2,3,0.05,0.95,0.93345784437193,26,0.0,0,1.0,1,1.0,1
5698,max_ml,30,60,2,3,0.05,0.95,0.9128354043428014,13,1.0,1,1.0,1,1.0,1
5699,max_ml,30,60,2,3,0.05,0.95,0.9498812482475096,29,0.0,0,1.0,1,1.0,1
5700,max_ml,30,60,2,3,0.05,0.95,0.9437503574012492,20,1.0,1,1.0,1,1.0,1
5701,max_ml,30,60,2,3,0.05,0.95,0.9356939514866348,31,1.0,1,1.0,1,1.0,1
5702,max_ml,30,60,2,3,0.05,0.95,0.8899674507773878,15,1.0,1,1.0,1,1.0,1
5703,max_ml,30,60,2,3,0.05,0.95,0.9417683617758696,35,0.0,1,0.0,1,0.0,1
5704,max_ml,30,60,2,3,0.05,0.95,0.9312340532420036,24,0.0,0,1.0,1,1.0,1
5705,max_ml,30,60,2,3,0.05,0.95,0.948853518062696,11,1.0,1,1.0,1,1.0,1
5706,max_ml,30,60,2,3,0.05,0.95,0.9486712215954594,21,1.0,1,1.0,1,1.0,1
5707,max_ml,30,60,2,3,0.05,0.95,0.8597605503334296,14,1.0,1,1.0,1,1.0,1
5708,max_ml,30,60,2,3,0.05,0.95,0.9463112960844062,48,0.0,1,0.0,1,0.0,1
5709,max_ml,30,60,2,3,0.05,0.95,0.8811161449825838,19,1.0,1,1.0,1,1.0,1
5710,max_ml,30,60,2,3,0.05,0.95,0.8718087193869188,14,1.0,1,1.0,1,1.0,1
5711,max_ml,30,60,2,3,0.05,0.95,0.9385358787578748,20,1.0,1,1.0,1,1.0,1
5712,max_ml,30,60,2,3,0.05,0.95,0.9011954969281764,14,1.0,1,1.0,1,1.0,1
5713,max_ml,30,60,2,3,0.05,0.95,0.8696746278158223,26,1.0,1,1.0,1,1.0,1
5714,max_ml,30,60,2,3,0.05,0.95,0.9444428031412389,20,1.0,1,1.0,1,1.0,1
5715,max_ml,30,60,2,3,0.05,0.95,0.9179848937200318,14,1.0,1,1.0,1,1.0,1
5716,max_ml,30,60,2,3,0.05,0.95,0.9313777853658785,59,0.0,0,0.0,0,1.0,1
5717,max_ml,30,60,2,3,0.05,0.95,0.907170067905517,10,1.0,1,1.0,1,1.0,1
5718,max_ml,30,60,2,3,0.05,0.95,0.8489200895239906,9,1.0,1,1.0,1,1.0,1
5719,max_ml,30,60,2,3,0.05,0.95,0.9379055332663044,28,0.0,0,1.0,1,0.0,0
5720,max_ml,30,60,2,3,0.05,0.95,0.8820517176971828,8,1.0,1,1.0,1,1.0,1
5721,max_ml,30,60,2,3,0.05,0.95,0.9332132882275946,15,1.0,1,1.0,1,1.0,1
5722,max_ml,30,60,2,3,0.05,0.95,0.9366096779126492,33,0.0,0,1.0,1,1.0,1
5723,max_ml,30,60,2,3,0.05,0.95,0.8428472114853888,12,1.0,1,1.0,1,1.0,1
5724,max_ml,30,60,2,3,0.05,0.95,0.9395229837897487,8,1.0,1,1.0,1,1.0,1
5725,max_ml,30,60,2,3,0.05,0.95,0.9390757379488404,18,1.0,1,1.0,1,1.0,1
5726,max_ml,30,60,2,3,0.05,0.95,0.890143789268435,7,1.0,1,1.0,1,1.0,1
5727,max_ml,30,60,2,3,0.05,0.95,0.8886196954947395,12,1.0,1,1.0,1,1.0,1
5728,max_ml,30,60,2,3,0.05,0.95,0.9282695835157212,44,0.0,0,1.0,1,1.0,1
5729,max_ml,30,60,2,3,0.05,0.95,0.9390492443158568,12,1.0,1,1.0,1,1.0,1
5730,max_ml,30,60,2,3,0.05,0.95,0.9408344951448986,39,0.0,1,0.0,1,0.0,1
5731,max_ml,30,60,2,3,0.05,0.95,0.9046154258382442,35,0.0,0,1.0,1,1.0,1
5732,max_ml,30,60,2,3,0.05,0.95,0.9203527009621564,42,0.0,0,1.0,1,1.0,1
5733,max_ml,30,60,2,3,0.05,0.95,0.934819903642887,12,1.0,1,1.0,1,1.0,1
5734,max_ml,30,60,2,3,0.05,0.95,0.949034603963297,11,1.0,1,1.0,1,1.0,1
5735,max_ml,30,60,2,3,0.05,0.95,0.9461149195667324,29,1.0,1,1.0,1,1.0,1
5736,max_ml,30,60,2,3,0.05,0.95,0.9411836718306014,31,1.0,1,1.0,1,1.0,1
5737,max_ml,30,60,2,3,0.05,0.95,0.8976965188787055,10,1.0,1,1.0,1,1.0,1
5738,max_ml,30,60,2,3,0.05,0.95,0.9019170649078396,31,1.0,1,1.0,1,1.0,1
5739,max_ml,30,60,2,3,0.05,0.95,0.9262192051525616,14,1.0,1,1.0,1,1.0,1
5740,max_ml,30,60,2,3,0.05,0.95,0.9378349588674864,26,1.0,1,1.0,1,0.0,0
5741,max_ml,30,60,2,3,0.05,0.95,0.925796553551822,9,1.0,1,1.0,1,1.0,1
5742,max_ml,30,60,2,3,0.05,0.95,0.9418837424904992,31,0.0,1,0.0,1,0.0,1
5743,max_ml,30,60,2,3,0.05,0.95,0.9098719130917984,15,1.0,1,1.0,1,1.0,1
5744,max_ml,30,60,2,3,0.05,0.95,0.9446017319510214,27,1.0,1,1.0,1,1.0,1
5745,max_ml,30,60,2,3,0.05,0.95,0.943525792188536,49,0.0,0,1.0,1,0.0,0
5746,max_ml,30,60,2,3,0.05,0.95,0.901044047135905,15,1.0,1,1.0,1,1.0,1
5747,max_ml,30,60,2,3,0.05,0.95,0.9131388452935352,7,1.0,1,1.0,1,1.0,1
5748,max_ml,30,60,2,3,0.05,0.95,0.9321000929432744,13,1.0,1,1.0,1,1.0,1
5749,max_ml,30,60,2,3,0.05,0.95,0.8916809378089308,12,1.0,1,1.0,1,1.0,1
5750,max_ml,30,60,2,3,0.05,0.95,0.9104502829543938,15,1.0,1,1.0,1,1.0,1
5751,max_ml,30,60,2,3,0.05,0.95,0.948557034130178,24,0.0,0,0.0,0,1.0,1
5752,max_ml,30,60,2,3,0.05,0.95,0.9483459215288502,12,1.0,1,1.0,1,1.0,1
5753,max_ml,30,60,2,3,0.05,0.95,0.9409784795909149,17,1.0,1,1.0,1,1.0,1
5754,max_ml,30,60,2,3,0.05,0.95,0.9271638620538502,21,1.0,1,1.0,1,1.0,1
5755,max_ml,30,60,2,3,0.05,0.95,0.9432047723498644,20,1.0,1,1.0,1,1.0,1
5756,max_ml,30,60,2,3,0.05,0.95,0.9373241006289796,21,1.0,1,1.0,1,1.0,1
5757,max_ml,30,60,2,3,0.05,0.95,0.9402810930240296,27,0.0,0,1.0,1,0.0,0
5758,max_ml,30,60,2,3,0.05,0.95,0.9392192904193908,30,1.0,1,1.0,1,1.0,1
5759,max_ml,30,60,2,3,0.05,0.95,0.9438430269932344,10,1.0,1,1.0,1,1.0,1
5760,max_ml,30,60,2,3,0.05,0.95,0.9221373898990024,14,1.0,1,1.0,1,1.0,1
5761,max_ml,30,60,2,3,0.05,0.95,0.9263556598448932,16,1.0,1,1.0,1,1.0,1
5762,max_ml,30,60,2,3,0.05,0.95,0.9253351606798884,35,0.0,1,0.0,1,0.0,1
5763,max_ml,30,60,2,3,0.05,0.95,0.872979231004814,16,1.0,1,1.0,1,1.0,1
5764,max_ml,30,60,2,3,0.05,0.95,0.8848804450250515,15,1.0,1,1.0,1,1.0,1
5765,max_ml,30,60,2,3,0.05,0.95,0.941853826466914,11,1.0,1,1.0,1,1.0,1
5766,max_ml,30,60,2,3,0.05,0.95,0.9046322523337682,11,1.0,1,1.0,1,1.0,1
5767,max_ml,30,60,2,3,0.05,0.95,0.9343460626663612,26,1.0,1,1.0,1,1.0,1
5768,max_ml,30,60,2,3,0.05,0.95,0.9245055380747044,13,1.0,1,1.0,1,1.0,1
5769,max_ml,30,60,2,3,0.05,0.95,0.9274797436556196,12,1.0,1,1.0,1,1.0,1
5770,max_ml,30,60,2,3,0.05,0.95,0.906172223793972,31,0.0,0,1.0,1,1.0,1
5771,max_ml,30,60,2,3,0.05,0.95,0.9259301805554484,13,1.0,1,1.0,1,1.0,1
5772,max_ml,30,60,2,3,0.05,0.95,0.8909597792553139,22,1.0,1,1.0,1,1.0,1
5773,max_ml,30,60,2,3,0.05,0.95,0.9154928352065488,15,1.0,1,1.0,1,0.0,0
5774,max_ml,30,60,2,3,0.05,0.95,0.9061861561417544,10,1.0,1,1.0,1,1.0,1
5775,max_ml,30,60,2,3,0.05,0.95,0.9338824637089445,16,1.0,1,1.0,1,1.0,1
5776,max_ml,30,60,2,3,0.05,0.95,0.9227591680040372,6,1.0,1,1.0,1,1.0,1
5777,max_ml,30,60,2,3,0.05,0.95,0.9467193470729705,24,1.0,1,1.0,1,1.0,1
5778,max_ml,30,60,2,3,0.05,0.95,0.9421411369958392,82,0.0,1,0.0,1,0.0,1
5779,max_ml,30,60,2,3,0.05,0.95,0.9151923868241544,6,1.0,1,1.0,1,1.0,1
5780,max_ml,30,60,2,3,0.05,0.95,0.8804410519561862,8,1.0,1,1.0,1,1.0,1
5781,max_ml,30,60,2,3,0.05,0.95,0.8764211612872839,8,1.0,1,1.0,1,1.0,1
5782,max_ml,30,60,2,3,0.05,0.95,0.906051727505951,16,1.0,1,1.0,1,1.0,1
5783,max_ml,30,60,2,3,0.05,0.95,0.941660576054621,25,1.0,1,1.0,1,1.0,1
5784,max_ml,30,60,2,3,0.05,0.95,0.9016626289999388,10,1.0,1,1.0,1,1.0,1
5785,max_ml,30,60,2,3,0.05,0.95,0.9270809059845532,11,1.0,1,1.0,1,1.0,1
5786,max_ml,30,60,2,3,0.05,0.95,0.9218031914401656,25,1.0,1,1.0,1,1.0,1
5787,max_ml,30,60,2,3,0.05,0.95,0.939859640173618,13,1.0,1,1.0,1,1.0,1
5788,max_ml,30,60,2,3,0.05,0.95,0.9368411270027098,27,1.0,1,1.0,1,1.0,1
5789,max_ml,30,60,2,3,0.05,0.95,0.9462524227767604,23,1.0,1,1.0,1,1.0,1
5790,max_ml,30,60,2,3,0.05,0.95,0.9163634607401492,33,1.0,1,1.0,1,1.0,1
5791,max_ml,30,60,2,3,0.05,0.95,0.9401684518204096,23,1.0,1,1.0,1,1.0,1
5792,max_ml,30,60,2,3,0.05,0.95,0.9393716427202432,42,1.0,1,1.0,1,1.0,1
5793,max_ml,30,60,2,3,0.05,0.95,0.8415421323255126,27,1.0,1,1.0,1,1.0,1
5794,max_ml,30,60,2,3,0.05,0.95,0.8961435175117483,7,1.0,1,1.0,1,1.0,1
5795,max_ml,30,60,2,3,0.05,0.95,0.8450705514641552,7,1.0,1,1.0,1,1.0,1
5796,max_ml,30,60,2,3,0.05,0.95,0.9309146149101628,26,1.0,1,1.0,1,1.0,1
5797,max_ml,30,60,2,3,0.05,0.95,0.9123444548507988,6,1.0,1,1.0,1,1.0,1
5798,max_ml,30,60,2,3,0.05,0.95,0.8782664677440808,23,1.0,1,1.0,1,1.0,1
5799,max_ml,30,60,2,3,0.05,0.95,0.9398730725904082,37,1.0,1,1.0,1,1.0,1
5800,max_ml,30,60,2,3,0.05,0.95,0.9423161936521356,36,0.0,0,1.0,1,1.0,1
5801,max_ml,30,60,2,3,0.05,0.95,0.8900245623266007,13,1.0,1,1.0,1,1.0,1
5802,max_ml,30,60,2,3,0.05,0.95,0.938810485834299,78,0.0,1,0.0,1,0.0,1
5803,max_ml,30,60,2,3,0.05,0.95,0.9309169733405588,13,1.0,1,1.0,1,1.0,1
5804,max_ml,30,60,2,3,0.05,0.95,0.9319375868321996,13,1.0,1,1.0,1,1.0,1
5805,max_ml,30,60,2,3,0.05,0.95,0.9149844084314118,27,1.0,1,1.0,1,1.0,1
5806,max_ml,30,60,2,3,0.05,0.95,0.9053468784913402,23,1.0,1,1.0,1,1.0,1
5807,max_ml,30,60,2,3,0.05,0.95,0.9051980829648446,16,1.0,1,1.0,1,1.0,1
5808,max_ml,30,60,2,3,0.05,0.95,0.9279879376250916,10,1.0,1,1.0,1,1.0,1
5809,max_ml,30,60,2,3,0.05,0.95,0.8463642938592598,11,1.0,1,1.0,1,1.0,1
5810,max_ml,30,60,2,3,0.05,0.95,0.9216739060774732,41,0.0,0,1.0,1,1.0,1
5811,max_ml,30,60,2,3,0.05,0.95,0.89545308438385,10,1.0,1,1.0,1,1.0,1
5812,max_ml,30,60,2,3,0.05,0.95,0.924120544122199,34,1.0,1,1.0,1,1.0,1
5813,max_ml,30,60,2,3,0.05,0.95,0.9022880427945108,39,1.0,1,1.0,1,1.0,1
5814,max_ml,30,60,2,3,0.05,0.95,0.8868148401161513,36,0.0,0,1.0,1,1.0,1
5815,max_ml,30,60,2,3,0.05,0.95,0.949970192083592,23,1.0,1,1.0,1,1.0,1
5816,max_ml,30,60,2,3,0.05,0.95,0.9097481054709848,19,1.0,1,1.0,1,1.0,1
5817,max_ml,30,60,2,3,0.05,0.95,0.9305964705091264,22,1.0,1,1.0,1,1.0,1
5818,max_ml,30,60,2,3,0.05,0.95,0.9343400498916292,18,1.0,1,1.0,1,1.0,1
5819,max_ml,30,60,2,3,0.05,0.95,0.9491678876617982,15,1.0,1,1.0,1,1.0,1
5820,max_ml,30,60,2,3,0.05,0.95,0.9408599774795228,39,0.0,0,1.0,1,1.0,1
5821,max_ml,30,60,2,3,0.05,0.95,0.9426603183986404,11,1.0,1,1.0,1,1.0,1
5822,max_ml,30,60,2,3,0.05,0.95,0.8940887765116902,11,1.0,1,1.0,1,1.0,1
5823,max_ml,30,60,2,3,0.05,0.95,0.914415643433796,13,1.0,1,1.0,1,1.0,1
5824,max_ml,30,60,2,3,0.05,0.95,0.9243086100538908,19,1.0,1,1.0,1,1.0,1
5825,max_ml,30,60,2,3,0.05,0.95,0.949866264693614,19,1.0,1,1.0,1,1.0,1
5826,max_ml,30,60,2,3,0.05,0.95,0.9477510854321414,22,1.0,1,1.0,1,1.0,1
5827,max_ml,30,60,2,3,0.05,0.95,0.939028941455056,10,1.0,1,1.0,1,1.0,1
5828,max_ml,30,60,2,3,0.05,0.95,0.9239015897483251,7,1.0,1,1.0,1,1.0,1
5829,max_ml,30,60,2,3,0.05,0.95,0.9492405204692232,21,1.0,1,1.0,1,1.0,1
5830,max_ml,30,60,2,3,0.05,0.95,0.9412235061361184,19,1.0,1,1.0,1,1.0,1
5831,max_ml,30,60,2,3,0.05,0.95,0.9032771112922552,4,1.0,1,1.0,1,1.0,1
5832,max_ml,30,60,2,3,0.05,0.95,0.9334480685516304,16,1.0,1,1.0,1,1.0,1
5833,max_ml,30,60,2,3,0.05,0.95,0.946062668427914,31,0.0,0,0.0,0,1.0,1
5834,max_ml,30,60,2,3,0.05,0.95,0.9372531690660518,33,1.0,1,1.0,1,1.0,1
5835,max_ml,30,60,2,3,0.05,0.95,0.9417467543783838,16,1.0,1,1.0,1,1.0,1
5836,max_ml,30,60,2,3,0.05,0.95,0.9484880345920866,13,1.0,1,1.0,1,1.0,1
5837,max_ml,30,60,2,3,0.05,0.95,0.8768608704836371,6,1.0,1,1.0,1,1.0,1
5838,max_ml,30,60,2,3,0.05,0.95,0.9437350723759984,20,1.0,1,1.0,1,1.0,1
5839,max_ml,30,60,2,3,0.05,0.95,0.9260489559461232,10,1.0,1,1.0,1,1.0,1
5840,max_ml,30,60,2,3,0.05,0.95,0.9021456308817158,15,1.0,1,1.0,1,1.0,1
5841,max_ml,30,60,2,3,0.05,0.95,0.9011645533892878,14,1.0,1,1.0,1,1.0,1
5842,max_ml,30,60,2,3,0.05,0.95,0.8967031332725692,41,1.0,1,1.0,1,1.0,1
5843,max_ml,30,60,2,3,0.05,0.95,0.9464723168269372,18,0.0,0,0.0,0,1.0,1
5844,max_ml,30,60,2,3,0.05,0.95,0.9433518327428728,32,1.0,1,1.0,1,1.0,1
5845,max_ml,30,60,2,3,0.05,0.95,0.9057250261375326,24,0.0,0,1.0,1,1.0,1
5846,max_ml,30,60,2,3,0.05,0.95,0.873811061781016,11,1.0,1,1.0,1,1.0,1
5847,max_ml,30,60,2,3,0.05,0.95,0.9307767971343984,12,1.0,1,1.0,1,1.0,1
5848,max_ml,30,60,2,3,0.05,0.95,0.9311642057932318,26,0.0,0,1.0,1,1.0,1
5849,max_ml,30,60,2,3,0.05,0.95,0.9430604064703184,24,1.0,1,1.0,1,1.0,1
5850,max_ml,30,60,2,3,0.05,0.95,0.899135191658751,7,1.0,1,1.0,1,1.0,1
5851,max_ml,30,60,2,3,0.05,0.95,0.888575113677065,9,1.0,1,1.0,1,1.0,1
5852,max_ml,30,60,2,3,0.05,0.95,0.944103821785863,30,0.0,0,0.0,0,1.0,1
5853,max_ml,30,60,2,3,0.05,0.95,0.9041410073451548,18,1.0,1,1.0,1,1.0,1
5854,max_ml,30,60,2,3,0.05,0.95,0.8663242399899364,14,1.0,1,1.0,1,1.0,1
5855,max_ml,30,60,2,3,0.05,0.95,0.9404956962553056,22,1.0,1,0.0,0,1.0,1
5856,max_ml,30,60,2,3,0.05,0.95,0.8405536910299519,4,1.0,1,1.0,1,1.0,1
5857,max_ml,30,60,2,3,0.05,0.95,0.9499093978932384,35,1.0,1,1.0,1,1.0,1
5858,max_ml,30,60,2,3,0.05,0.95,0.917997871342534,15,1.0,1,1.0,1,1.0,1
5859,max_ml,30,60,2,3,0.05,0.95,0.8864535380227836,16,1.0,1,1.0,1,1.0,1
5860,max_ml,30,60,2,3,0.05,0.95,0.9148773188177232,11,1.0,1,1.0,1,1.0,1
5861,max_ml,30,60,2,3,0.05,0.95,0.9182292550802452,47,0.0,0,1.0,1,1.0,1
5862,max_ml,30,60,2,3,0.05,0.95,0.9068218275160304,13,1.0,1,1.0,1,1.0,1
5863,max_ml,30,60,2,3,0.05,0.95,0.9103748171166736,31,1.0,1,1.0,1,1.0,1
5864,max_ml,30,60,2,3,0.05,0.95,0.9442835776138876,10,1.0,1,1.0,1,1.0,1
5865,max_ml,30,60,2,3,0.05,0.95,0.9460828556597756,15,1.0,1,1.0,1,1.0,1
5866,max_ml,30,60,2,3,0.05,0.95,0.8824590550979426,14,1.0,1,1.0,1,1.0,1
5867,max_ml,30,60,2,3,0.05,0.95,0.902198135490446,16,1.0,1,1.0,1,1.0,1
5868,max_ml,30,60,2,3,0.05,0.95,0.9474328144095232,41,1.0,1,1.0,1,1.0,1
5869,max_ml,30,60,2,3,0.05,0.95,0.830107094498268,10,1.0,1,1.0,1,1.0,1
5870,max_ml,30,60,2,3,0.05,0.95,0.9456374556077128,31,1.0,1,1.0,1,1.0,1
5871,max_ml,30,60,2,3,0.05,0.95,0.9459476395968816,9,1.0,1,1.0,1,1.0,1
5872,max_ml,30,60,2,3,0.05,0.95,0.8591586354920023,7,1.0,1,1.0,1,1.0,1
5873,max_ml,30,60,2,3,0.05,0.95,0.8979067940466112,13,1.0,1,1.0,1,1.0,1
5874,max_ml,30,60,2,3,0.05,0.95,0.9000341950521512,29,0.0,0,1.0,1,1.0,1
5875,max_ml,30,60,2,3,0.05,0.95,0.9378730972019806,35,0.0,1,0.0,1,0.0,1
5876,max_ml,30,60,2,3,0.05,0.95,0.9304156875184748,22,1.0,1,1.0,1,1.0,1
5877,max_ml,30,60,2,3,0.05,0.95,0.9311878556537044,9,1.0,1,1.0,1,1.0,1
5878,max_ml,30,60,2,3,0.05,0.95,0.9266650243533932,15,1.0,1,1.0,1,1.0,1
5879,max_ml,30,60,2,3,0.05,0.95,0.938864040213252,13,1.0,1,1.0,1,1.0,1
5880,max_ml,30,60,2,3,0.05,0.95,0.9484314648305506,14,1.0,1,1.0,1,1.0,1
5881,max_ml,30,60,2,3,0.05,0.95,0.905068598175551,12,1.0,1,1.0,1,1.0,1
5882,max_ml,30,60,2,3,0.05,0.95,0.9448424748316852,27,1.0,1,1.0,1,1.0,1
5883,max_ml,30,60,2,3,0.05,0.95,0.9329745358290044,27,1.0,1,1.0,1,1.0,1
5884,max_ml,30,60,2,3,0.05,0.95,0.8889424600978247,20,1.0,1,1.0,1,1.0,1
5885,max_ml,30,60,2,3,0.05,0.95,0.9006375612985758,6,1.0,1,1.0,1,1.0,1
5886,max_ml,30,60,2,3,0.05,0.95,0.8943791137748386,19,1.0,1,1.0,1,1.0,1
5887,max_ml,30,60,2,3,0.05,0.95,0.9411830806306328,22,1.0,1,1.0,1,1.0,1
5888,max_ml,30,60,2,3,0.05,0.95,0.927569867200954,15,1.0,1,1.0,1,1.0,1
5889,max_ml,30,60,2,3,0.05,0.95,0.9401691139754396,18,1.0,1,1.0,1,1.0,1
5890,max_ml,30,60,2,3,0.05,0.95,0.923497310399876,8,1.0,1,1.0,1,1.0,1
5891,max_ml,30,60,2,3,0.05,0.95,0.909875326263902,20,0.0,0,1.0,1,1.0,1
5892,max_ml,30,60,2,3,0.05,0.95,0.944526379736754,28,0.0,0,0.0,0,1.0,1
5893,max_ml,30,60,2,3,0.05,0.95,0.8891373821857279,11,1.0,1,1.0,1,1.0,1
5894,max_ml,30,60,2,3,0.05,0.95,0.8926195113919293,20,0.0,0,1.0,1,1.0,1
5895,max_ml,30,60,2,3,0.05,0.95,0.92015661868271,16,1.0,1,1.0,1,1.0,1
5896,max_ml,30,60,2,3,0.05,0.95,0.9369914476790778,7,1.0,1,1.0,1,1.0,1
5897,max_ml,30,60,2,3,0.05,0.95,0.923057197164308,14,1.0,1,1.0,1,1.0,1
5898,max_ml,30,60,2,3,0.05,0.95,0.9045851885918808,18,1.0,1,1.0,1,1.0,1
5899,max_ml,30,60,2,3,0.05,0.95,0.926985924581584,16,1.0,1,1.0,1,1.0,1
5900,max_ml,30,60,2,3,0.05,0.95,0.9359834277989958,11,1.0,1,1.0,1,1.0,1
5901,max_ml,30,60,2,3,0.05,0.95,0.9149554627637576,13,1.0,1,1.0,1,1.0,1
5902,max_ml,30,60,2,3,0.05,0.95,0.9092914230215848,15,1.0,1,1.0,1,1.0,1
5903,max_ml,30,60,2,3,0.05,0.95,0.930334238555029,24,1.0,1,1.0,1,1.0,1
5904,max_ml,30,60,2,3,0.05,0.95,0.9249739074688222,20,1.0,1,1.0,1,1.0,1
5905,max_ml,30,60,2,3,0.05,0.95,0.9159363419854926,39,0.0,1,0.0,1,0.0,1
5906,max_ml,30,60,2,3,0.05,0.95,0.9309463793572912,7,1.0,1,1.0,1,1.0,1
5907,max_ml,30,60,2,3,0.05,0.95,0.8265152928691845,14,1.0,1,1.0,1,1.0,1
5908,max_ml,30,60,2,3,0.05,0.95,0.9183859226077452,12,1.0,1,1.0,1,1.0,1
5909,max_ml,30,60,2,3,0.05,0.95,0.9344339695010352,15,1.0,1,1.0,1,1.0,1
5910,max_ml,30,60,2,3,0.05,0.95,0.8605814600670135,10,1.0,1,1.0,1,1.0,1
5911,max_ml,30,60,2,3,0.05,0.95,0.8517359284391912,16,1.0,1,1.0,1,1.0,1
5912,max_ml,30,60,2,3,0.05,0.95,0.916602177145624,47,0.0,1,0.0,1,0.0,1
5913,max_ml,30,60,2,3,0.05,0.95,0.9227293200085124,19,1.0,1,1.0,1,1.0,1
5914,max_ml,30,60,2,3,0.05,0.95,0.9352377002368704,12,1.0,1,1.0,1,1.0,1
5915,max_ml,30,60,2,3,0.05,0.95,0.8761762397019377,18,1.0,1,1.0,1,1.0,1
5916,max_ml,30,60,2,3,0.05,0.95,0.9477536693618934,31,1.0,1,1.0,1,1.0,1
5917,max_ml,30,60,2,3,0.05,0.95,0.9473553334925748,42,0.0,0,1.0,1,1.0,1
5918,max_ml,30,60,2,3,0.05,0.95,0.928301126103418,14,1.0,1,1.0,1,1.0,1
5919,max_ml,30,60,2,3,0.05,0.95,0.9488574374011624,24,0.0,0,1.0,1,0.0,0
5920,max_ml,30,60,2,3,0.05,0.95,0.9471661184998544,32,1.0,1,1.0,1,1.0,1
5921,max_ml,30,60,2,3,0.05,0.95,0.9086824491062088,16,1.0,1,1.0,1,1.0,1
5922,max_ml,30,60,2,3,0.05,0.95,0.9399846265772986,15,1.0,1,1.0,1,1.0,1
5923,max_ml,30,60,2,3,0.05,0.95,0.9469390773100304,40,0.0,1,0.0,1,0.0,1
5924,max_ml,30,60,2,3,0.05,0.95,0.9314945261389208,18,1.0,1,1.0,1,1.0,1
5925,max_ml,30,60,2,3,0.05,0.95,0.9229647979326724,21,1.0,1,1.0,1,1.0,1
5926,max_ml,30,60,2,3,0.05,0.95,0.9393107481298762,21,1.0,1,1.0,1,1.0,1
5927,max_ml,30,60,2,3,0.05,0.95,0.942313510052168,30,0.0,1,0.0,1,0.0,1
5928,max_ml,30,60,2,3,0.05,0.95,0.9294307700592248,40,0.0,0,1.0,1,1.0,1
5929,max_ml,30,60,2,3,0.05,0.95,0.9332521000338172,9,1.0,1,1.0,1,1.0,1
5930,max_ml,30,60,2,3,0.05,0.95,0.9294743870112848,21,1.0,1,1.0,1,1.0,1
5931,max_ml,30,60,2,3,0.05,0.95,0.9299217811654014,40,1.0,1,1.0,1,1.0,1
5932,max_ml,30,60,2,3,0.05,0.95,0.8714893283778685,11,1.0,1,1.0,1,1.0,1
5933,max_ml,30,60,2,3,0.05,0.95,0.9046210575054016,31,0.0,1,0.0,1,0.0,1
5934,max_ml,30,60,2,3,0.05,0.95,0.9390933890517918,29,0.0,0,1.0,1,1.0,1
5935,max_ml,30,60,2,3,0.05,0.95,0.9467052779184674,51,0.0,1,0.0,1,0.0,1
5936,max_ml,30,60,2,3,0.05,0.95,0.9475852679538528,20,1.0,1,1.0,1,1.0,1
5937,max_ml,30,60,2,3,0.05,0.95,0.942007742010225,15,1.0,1,1.0,1,1.0,1
5938,max_ml,30,60,2,3,0.05,0.95,0.88021773873246,6,1.0,1,1.0,1,1.0,1
5939,max_ml,30,60,2,3,0.05,0.95,0.9286583869023296,16,1.0,1,1.0,1,1.0,1
5940,max_ml,30,60,2,3,0.05,0.95,0.9095922177622342,15,1.0,1,0.0,0,0.0,0
5941,max_ml,30,60,2,3,0.05,0.95,0.9076760265407204,14,1.0,1,1.0,1,1.0,1
5942,max_ml,30,60,2,3,0.05,0.95,0.940888953091242,15,1.0,1,1.0,1,1.0,1
5943,max_ml,30,60,2,3,0.05,0.95,0.9077874733521288,9,1.0,1,1.0,1,1.0,1
5944,max_ml,30,60,2,3,0.05,0.95,0.8970793303597668,8,1.0,1,1.0,1,1.0,1
5945,max_ml,30,60,2,3,0.05,0.95,0.911246252835098,41,0.0,1,0.0,1,0.0,1
5946,max_ml,30,60,2,3,0.05,0.95,0.9216552486096858,10,1.0,1,1.0,1,1.0,1
5947,max_ml,30,60,2,3,0.05,0.95,0.9316638337051842,15,1.0,1,1.0,1,1.0,1
5948,max_ml,30,60,2,3,0.05,0.95,0.9381277177028484,22,1.0,1,1.0,1,1.0,1
5949,max_ml,30,60,2,3,0.05,0.95,0.9201755410922988,28,1.0,1,1.0,1,1.0,1
5950,max_ml,30,60,2,3,0.05,0.95,0.8550387109322976,20,1.0,1,1.0,1,1.0,1
5951,max_ml,30,60,2,3,0.05,0.95,0.9445556247118436,43,0.0,0,0.0,0,1.0,1
5952,max_ml,30,60,2,3,0.05,0.95,0.9221526072177134,19,1.0,1,1.0,1,1.0,1
5953,max_ml,30,60,2,3,0.05,0.95,0.881919381806685,11,1.0,1,1.0,1,1.0,1
5954,max_ml,30,60,2,3,0.05,0.95,0.9406155711369928,56,0.0,1,0.0,1,0.0,1
5955,max_ml,30,60,2,3,0.05,0.95,0.8965031313069817,23,1.0,1,1.0,1,1.0,1
5956,max_ml,30,60,2,3,0.05,0.95,0.9395814859063224,9,1.0,1,1.0,1,1.0,1
5957,max_ml,30,60,2,3,0.05,0.95,0.9419100485566412,14,1.0,1,1.0,1,1.0,1
5958,max_ml,30,60,2,3,0.05,0.95,0.9457754877371204,20,1.0,1,1.0,1,1.0,1
5959,max_ml,30,60,2,3,0.05,0.95,0.8222325142968047,9,1.0,1,1.0,1,1.0,1
5960,max_ml,30,60,2,3,0.05,0.95,0.9419348838595673,27,1.0,1,1.0,1,1.0,1
5961,max_ml,30,60,2,3,0.05,0.95,0.9495841123856592,22,1.0,1,1.0,1,1.0,1
5962,max_ml,30,60,2,3,0.05,0.95,0.9154335533380376,14,1.0,1,1.0,1,1.0,1
5963,max_ml,30,60,2,3,0.05,0.95,0.8882512434896469,18,1.0,1,1.0,1,1.0,1
5964,max_ml,30,60,2,3,0.05,0.95,0.8618209015633536,15,1.0,1,1.0,1,1.0,1
5965,max_ml,30,60,2,3,0.05,0.95,0.946174158643492,26,1.0,1,1.0,1,1.0,1
5966,max_ml,30,60,2,3,0.05,0.95,0.904172074375983,18,1.0,1,1.0,1,1.0,1
5967,max_ml,30,60,2,3,0.05,0.95,0.9445906896489964,42,0.0,0,1.0,1,1.0,1
5968,max_ml,30,60,2,3,0.05,0.95,0.9491987017493408,25,0.0,0,0.0,0,1.0,1
5969,max_ml,30,60,2,3,0.05,0.95,0.8814400118783822,23,0.0,1,0.0,1,0.0,1
5970,max_ml,30,60,2,3,0.05,0.95,0.9437618402249768,5,1.0,1,1.0,1,1.0,1
5971,max_ml,30,60,2,3,0.05,0.95,0.8869072110492697,12,1.0,1,1.0,1,1.0,1
5972,max_ml,30,60,2,3,0.05,0.95,0.9438179228575037,17,1.0,1,1.0,1,1.0,1
5973,max_ml,30,60,2,3,0.05,0.95,0.944117584010522,20,1.0,1,1.0,1,1.0,1
5974,max_ml,30,60,2,3,0.05,0.95,0.939211108125046,14,1.0,1,1.0,1,1.0,1
5975,max_ml,30,60,2,3,0.05,0.95,0.8517378379719034,7,1.0,1,1.0,1,1.0,1
5976,max_ml,30,60,2,3,0.05,0.95,0.932613088436136,10,1.0,1,1.0,1,1.0,1
5977,max_ml,30,60,2,3,0.05,0.95,0.8777140133001338,16,1.0,1,1.0,1,1.0,1
5978,max_ml,30,60,2,3,0.05,0.95,0.9390752000477572,23,1.0,1,1.0,1,1.0,1
5979,max_ml,30,60,2,3,0.05,0.95,0.9144503756082956,19,1.0,1,1.0,1,1.0,1
5980,max_ml,30,60,2,3,0.05,0.95,0.9492147067945464,15,1.0,1,1.0,1,1.0,1
5981,max_ml,30,60,2,3,0.05,0.95,0.9311431853012446,19,1.0,1,1.0,1,1.0,1
5982,max_ml,30,60,2,3,0.05,0.95,0.9432805422482938,31,1.0,1,1.0,1,1.0,1
5983,max_ml,30,60,2,3,0.05,0.95,0.9354232116659398,10,1.0,1,1.0,1,1.0,1
5984,max_ml,30,60,2,3,0.05,0.95,0.932698382791831,20,1.0,1,1.0,1,1.0,1
5985,max_ml,30,60,2,3,0.05,0.95,0.8820901463151912,31,0.0,1,0.0,1,0.0,1
5986,max_ml,30,60,2,3,0.05,0.95,0.9479078187999308,18,1.0,1,1.0,1,1.0,1
5987,max_ml,30,60,2,3,0.05,0.95,0.9238999302242598,12,1.0,1,1.0,1,1.0,1
5988,max_ml,30,60,2,3,0.05,0.95,0.8868807981869917,11,1.0,1,1.0,1,1.0,1
5989,max_ml,30,60,2,3,0.05,0.95,0.9315273193292292,35,0.0,1,0.0,1,0.0,1
5990,max_ml,30,60,2,3,0.05,0.95,0.9147238582635308,46,0.0,1,0.0,1,0.0,1
5991,max_ml,30,60,2,3,0.05,0.95,0.9290638897437318,22,1.0,1,1.0,1,1.0,1
5992,max_ml,30,60,2,3,0.05,0.95,0.9190610267224836,10,1.0,1,1.0,1,1.0,1
5993,max_ml,30,60,2,3,0.05,0.95,0.9476320277963184,16,1.0,1,1.0,1,1.0,1
5994,max_ml,30,60,2,3,0.05,0.95,0.841271600850021,10,1.0,1,1.0,1,1.0,1
5995,max_ml,30,60,2,3,0.05,0.95,0.942459853168634,17,1.0,1,1.0,1,1.0,1
5996,max_ml,30,60,2,3,0.05,0.95,0.916000425327722,5,1.0,1,1.0,1,1.0,1
5997,max_ml,30,60,2,3,0.05,0.95,0.8738223545293935,23,0.0,0,1.0,1,1.0,1
5998,max_ml,30,60,2,3,0.05,0.95,0.935966697972612,23,0.0,0,1.0,1,1.0,1
5999,max_ml,30,60,2,3,0.05,0.95,0.92603057686769,15,1.0,1,1.0,1,1.0,1
6000,max_ml,30,60,2,3,0.05,0.95,0.8851608342447297,7,1.0,1,1.0,1,1.0,1
6001,max_ml,30,60,2,3,0.05,0.95,0.9475918276069448,26,0.0,0,1.0,1,1.0,1
6002,max_ml,30,60,2,3,0.05,0.95,0.941902029668905,17,1.0,1,1.0,1,1.0,1
6003,max_ml,30,60,2,3,0.05,0.95,0.9403300472702972,26,0.0,0,1.0,1,1.0,1
6004,max_ml,30,60,2,3,0.05,0.95,0.944095175836754,12,1.0,1,1.0,1,1.0,1
6005,max_ml,30,60,2,3,0.05,0.95,0.8181494943865191,15,1.0,1,1.0,1,1.0,1
6006,max_ml,30,60,2,3,0.05,0.95,0.9203578134358044,10,1.0,1,1.0,1,1.0,1
6007,max_ml,30,60,2,3,0.05,0.95,0.9432872209235512,16,1.0,1,1.0,1,1.0,1
6008,max_ml,30,60,2,3,0.05,0.95,0.9265532622836874,23,0.0,0,1.0,1,1.0,1
6009,max_ml,30,60,2,3,0.05,0.95,0.8121704938137735,9,1.0,1,1.0,1,1.0,1
6010,max_ml,30,60,2,3,0.05,0.95,0.93723772569138,18,1.0,1,1.0,1,1.0,1
6011,max_ml,30,60,2,3,0.05,0.95,0.9495666324358126,74,0.0,1,0.0,1,0.0,1
6012,max_ml,30,60,2,3,0.05,0.95,0.9363180752534104,25,0.0,0,1.0,1,1.0,1
6013,max_ml,30,60,2,3,0.05,0.95,0.940359990601778,40,0.0,1,0.0,1,0.0,1
6014,max_ml,30,60,2,3,0.05,0.95,0.9025488373357584,13,1.0,1,1.0,1,1.0,1
6015,max_ml,30,60,2,3,0.05,0.95,0.9423382798114172,10,1.0,1,1.0,1,1.0,1
6016,max_ml,30,60,2,3,0.05,0.95,0.93934522559459,14,1.0,1,1.0,1,1.0,1
6017,max_ml,30,60,2,3,0.05,0.95,0.9435620466488828,11,1.0,1,1.0,1,1.0,1
6018,max_ml,30,60,2,3,0.05,0.95,0.8924582366184742,27,0.0,0,1.0,1,1.0,1
6019,max_ml,30,60,2,3,0.05,0.95,0.9484979739281983,16,1.0,1,1.0,1,1.0,1
6020,max_ml,30,60,2,3,0.05,0.95,0.9234363288046896,19,1.0,1,1.0,1,1.0,1
6021,max_ml,30,60,2,3,0.05,0.95,0.9416112718744531,12,1.0,1,1.0,1,1.0,1
6022,max_ml,30,60,2,3,0.05,0.95,0.9410527699760528,21,1.0,1,1.0,1,1.0,1
6023,max_ml,30,60,2,3,0.05,0.95,0.8665710898512438,19,1.0,1,1.0,1,1.0,1
6024,max_ml,30,60,2,3,0.05,0.95,0.9395260987011524,30,0.0,0,0.0,0,1.0,1
6025,max_ml,30,60,2,3,0.05,0.95,0.9437672925743184,33,1.0,1,1.0,1,1.0,1
6026,max_ml,30,60,2,3,0.05,0.95,0.9423750023243714,40,0.0,0,1.0,1,0.0,0
6027,max_ml,30,60,2,3,0.05,0.95,0.9413091391305942,16,1.0,1,1.0,1,1.0,1
6028,max_ml,30,60,2,3,0.05,0.95,0.9460686278170996,7,1.0,1,1.0,1,1.0,1
6029,max_ml,30,60,2,3,0.05,0.95,0.853697707144704,5,1.0,1,1.0,1,1.0,1
6030,max_ml,30,60,2,3,0.05,0.95,0.8974393068161348,10,1.0,1,1.0,1,1.0,1
6031,max_ml,30,60,2,3,0.05,0.95,0.9383302620452164,40,1.0,1,1.0,1,1.0,1
6032,max_ml,30,60,2,3,0.05,0.95,0.9199680704045522,20,1.0,1,1.0,1,1.0,1
6033,max_ml,30,60,2,3,0.05,0.95,0.9427845659061996,26,1.0,1,1.0,1,1.0,1
6034,max_ml,30,60,2,3,0.05,0.95,0.9399758243949042,13,1.0,1,1.0,1,1.0,1
6035,max_ml,30,60,2,3,0.05,0.95,0.925951001907809,32,1.0,1,1.0,1,1.0,1
6036,max_ml,30,60,2,3,0.05,0.95,0.9400589716898564,20,1.0,1,1.0,1,1.0,1
6037,max_ml,30,60,2,3,0.05,0.95,0.9431343682478168,27,0.0,1,0.0,1,0.0,1
6038,max_ml,30,60,2,3,0.05,0.95,0.9400920611497958,25,1.0,1,1.0,1,1.0,1
6039,max_ml,30,60,2,3,0.05,0.95,0.935182182262802,15,1.0,1,1.0,1,1.0,1
6040,max_ml,30,60,2,3,0.05,0.95,0.9417787032757066,21,1.0,1,1.0,1,1.0,1
6041,max_ml,30,60,2,3,0.05,0.95,0.9356286110158646,33,0.0,1,0.0,1,0.0,1
6042,max_ml,30,60,2,3,0.05,0.95,0.924555881023948,14,1.0,1,1.0,1,1.0,1
6043,max_ml,30,60,2,3,0.05,0.95,0.882318867353588,8,1.0,1,1.0,1,1.0,1
6044,max_ml,30,60,2,3,0.05,0.95,0.9011233639958096,10,1.0,1,1.0,1,1.0,1
6045,max_ml,30,60,2,3,0.05,0.95,0.9342641220948412,17,1.0,1,1.0,1,1.0,1
6046,max_ml,30,60,2,3,0.05,0.95,0.9454600592576452,25,1.0,1,1.0,1,1.0,1
6047,max_ml,30,60,2,3,0.05,0.95,0.9084540322989808,13,1.0,1,1.0,1,1.0,1
6048,max_ml,30,60,2,3,0.05,0.95,0.921145444866362,11,1.0,1,1.0,1,1.0,1
6049,max_ml,30,60,2,3,0.05,0.95,0.8971788883013996,7,1.0,1,1.0,1,1.0,1
6050,max_ml,30,60,2,3,0.05,0.95,0.9367518829382234,64,1.0,1,1.0,1,1.0,1
6051,max_ml,30,60,2,3,0.05,0.95,0.9412806456352568,14,1.0,1,1.0,1,1.0,1
6052,max_ml,30,60,2,3,0.05,0.95,0.7703562433540512,11,1.0,1,1.0,1,1.0,1
6053,max_ml,30,60,2,3,0.05,0.95,0.9291789333663464,13,1.0,1,1.0,1,1.0,1
6054,max_ml,30,60,2,3,0.05,0.95,0.9459025044201128,19,1.0,1,1.0,1,1.0,1
6055,max_ml,30,60,2,3,0.05,0.95,0.8687292766837992,14,1.0,1,1.0,1,1.0,1
6056,max_ml,30,60,2,3,0.05,0.95,0.939573275733112,13,1.0,1,1.0,1,1.0,1
6057,max_ml,30,60,2,3,0.05,0.95,0.9363353258957798,31,0.0,0,1.0,1,0.0,0
6058,max_ml,30,60,2,3,0.05,0.95,0.8317778525650197,10,1.0,1,1.0,1,1.0,1
6059,max_ml,30,60,2,3,0.05,0.95,0.945438131958196,27,1.0,1,1.0,1,1.0,1
6060,max_ml,30,60,2,3,0.05,0.95,0.8897585303522899,11,1.0,1,1.0,1,1.0,1
6061,max_ml,30,60,2,3,0.05,0.95,0.9384770857571156,23,0.0,0,1.0,1,0.0,0
6062,max_ml,30,60,2,3,0.05,0.95,0.9159778046581551,9,1.0,1,1.0,1,1.0,1
6063,max_ml,30,60,2,3,0.05,0.95,0.9295963481691352,23,1.0,1,1.0,1,1.0,1
6064,max_ml,30,60,2,3,0.05,0.95,0.91680449674477,39,0.0,0,1.0,1,1.0,1
6065,max_ml,30,60,2,3,0.05,0.95,0.9441690071776406,25,1.0,1,1.0,1,1.0,1
6066,max_ml,30,60,2,3,0.05,0.95,0.9449203337900638,41,0.0,0,0.0,0,1.0,1
6067,max_ml,30,60,2,3,0.05,0.95,0.9123762013464924,11,1.0,1,1.0,1,1.0,1
6068,max_ml,30,60,2,3,0.05,0.95,0.91361948215674,34,0.0,1,0.0,1,0.0,1
6069,max_ml,30,60,2,3,0.05,0.95,0.9278496306782528,19,1.0,1,1.0,1,1.0,1
6070,max_ml,30,60,2,3,0.05,0.95,0.9308220665196468,15,1.0,1,1.0,1,1.0,1
6071,max_ml,30,60,2,3,0.05,0.95,0.9361637156833904,17,1.0,1,1.0,1,1.0,1
6072,max_ml,30,60,2,3,0.05,0.95,0.9293290598813764,23,0.0,0,1.0,1,1.0,1
6073,max_ml,30,60,2,3,0.05,0.95,0.9280269167895776,30,1.0,1,1.0,1,1.0,1
6074,max_ml,30,60,2,3,0.05,0.95,0.9398535172365712,8,1.0,1,1.0,1,1.0,1
6075,max_ml,30,60,2,3,0.05,0.95,0.9156576732986978,26,1.0,1,1.0,1,1.0,1
6076,max_ml,30,60,2,3,0.05,0.95,0.9359600094632172,14,1.0,1,1.0,1,1.0,1
6077,max_ml,30,60,2,3,0.05,0.95,0.9164775634191016,29,1.0,1,1.0,1,1.0,1
6078,max_ml,30,60,2,3,0.05,0.95,0.9166304539683506,37,0.0,0,1.0,1,1.0,1
6079,max_ml,30,60,2,3,0.05,0.95,0.9467061788035054,38,1.0,1,1.0,1,1.0,1
6080,max_ml,30,60,2,3,0.05,0.95,0.9236976832244532,10,1.0,1,1.0,1,1.0,1
6081,max_ml,30,60,2,3,0.05,0.95,0.9411090811559348,29,1.0,1,1.0,1,1.0,1
6082,max_ml,30,60,2,3,0.05,0.95,0.9489040850323536,76,0.0,1,0.0,1,0.0,1
6083,max_ml,30,60,2,3,0.05,0.95,0.9401356205644076,15,1.0,1,1.0,1,1.0,1
6084,max_ml,30,60,2,3,0.05,0.95,0.941239364980559,30,1.0,1,1.0,1,1.0,1
6085,max_ml,30,60,2,3,0.05,0.95,0.9388458708145248,20,1.0,1,1.0,1,1.0,1
6086,max_ml,30,60,2,3,0.05,0.95,0.9070267629941628,12,1.0,1,1.0,1,1.0,1
6087,max_ml,30,60,2,3,0.05,0.95,0.9485452588789688,33,0.0,0,1.0,1,1.0,1
6088,max_ml,30,60,2,3,0.05,0.95,0.947625299056562,39,0.0,0,1.0,1,0.0,0
6089,max_ml,30,60,2,3,0.05,0.95,0.877165058367235,27,1.0,1,1.0,1,1.0,1
6090,max_ml,30,60,2,3,0.05,0.95,0.9174856467683182,16,1.0,1,1.0,1,1.0,1
6091,max_ml,30,60,2,3,0.05,0.95,0.92578318872303,24,1.0,1,1.0,1,1.0,1
6092,max_ml,30,60,2,3,0.05,0.95,0.9382763036900048,40,1.0,1,1.0,1,1.0,1
6093,max_ml,30,60,2,3,0.05,0.95,0.918231113234426,30,0.0,0,1.0,1,1.0,1
6094,max_ml,30,60,2,3,0.05,0.95,0.9423538030203632,16,1.0,1,1.0,1,1.0,1
6095,max_ml,30,60,2,3,0.05,0.95,0.9205316815179178,33,0.0,1,0.0,1,0.0,1
6096,max_ml,30,60,2,3,0.05,0.95,0.947532441668094,48,1.0,1,1.0,1,1.0,1
6097,max_ml,30,60,2,3,0.05,0.95,0.8251886713061845,24,1.0,1,1.0,1,1.0,1
6098,max_ml,30,60,2,3,0.05,0.95,0.9036620972070516,15,1.0,1,1.0,1,1.0,1
6099,max_ml,30,60,2,3,0.05,0.95,0.9238974666994922,15,1.0,1,1.0,1,1.0,1
6100,max_ml,30,60,2,3,0.05,0.95,0.9022269801537532,9,1.0,1,1.0,1,1.0,1
6101,max_ml,30,60,2,3,0.05,0.95,0.9141406842067858,28,0.0,1,0.0,1,0.0,1
6102,max_ml,30,60,2,3,0.05,0.95,0.944561234287045,49,0.0,0,0.0,0,1.0,1
6103,max_ml,30,60,2,3,0.05,0.95,0.8023913438256516,12,1.0,1,1.0,1,1.0,1
6104,max_ml,30,60,2,3,0.05,0.95,0.9337950759782512,7,1.0,1,1.0,1,1.0,1
6105,max_ml,30,60,2,3,0.05,0.95,0.9075656591312506,17,1.0,1,1.0,1,1.0,1
6106,max_ml,30,60,2,3,0.05,0.95,0.9367258945982728,10,1.0,1,1.0,1,1.0,1
6107,max_ml,30,60,2,3,0.05,0.95,0.9230829736708543,48,0.0,0,0.0,0,1.0,1
6108,max_ml,30,60,2,3,0.05,0.95,0.9428064967989226,34,0.0,1,0.0,1,0.0,1
6109,max_ml,30,60,2,3,0.05,0.95,0.943385514642644,16,1.0,1,1.0,1,1.0,1
6110,max_ml,30,60,2,3,0.05,0.95,0.8131187550108968,9,1.0,1,1.0,1,1.0,1
6111,max_ml,30,60,2,3,0.05,0.95,0.9357881784885697,29,1.0,1,1.0,1,1.0,1
6112,max_ml,30,60,2,3,0.05,0.95,0.9443701881076264,25,1.0,1,1.0,1,1.0,1
6113,max_ml,30,60,2,3,0.05,0.95,0.8017326215766956,7,1.0,1,1.0,1,1.0,1
6114,max_ml,30,60,2,3,0.05,0.95,0.9105676803237964,19,1.0,1,1.0,1,1.0,1
6115,max_ml,30,60,2,3,0.05,0.95,0.9156353907273632,11,1.0,1,1.0,1,1.0,1
6116,max_ml,30,60,2,3,0.05,0.95,0.9243902502365624,17,1.0,1,1.0,1,1.0,1
6117,max_ml,30,60,2,3,0.05,0.95,0.8949668523053418,11,1.0,1,1.0,1,1.0,1
6118,max_ml,30,60,2,3,0.05,0.95,0.8998661094583756,16,1.0,1,1.0,1,1.0,1
6119,max_ml,30,60,2,3,0.05,0.95,0.8979227026530338,16,1.0,1,1.0,1,1.0,1
6120,max_ml,30,60,2,3,0.05,0.95,0.945013543301517,14,1.0,1,1.0,1,1.0,1
6121,max_ml,30,60,2,3,0.05,0.95,0.9183712430368524,49,0.0,1,0.0,1,0.0,1
6122,max_ml,30,60,2,3,0.05,0.95,0.9368977147189336,22,1.0,1,1.0,1,0.0,0
6123,max_ml,30,60,2,3,0.05,0.95,0.9453038793721502,13,1.0,1,1.0,1,1.0,1
6124,max_ml,30,60,2,3,0.05,0.95,0.8695334986211917,16,1.0,1,1.0,1,1.0,1
6125,max_ml,30,60,2,3,0.05,0.95,0.8780637442152949,11,1.0,1,1.0,1,1.0,1
6126,max_ml,30,60,2,3,0.05,0.95,0.934172588612302,16,1.0,1,1.0,1,1.0,1
6127,max_ml,30,60,2,3,0.05,0.95,0.9212420010457404,13,1.0,1,1.0,1,1.0,1
6128,max_ml,30,60,2,3,0.05,0.95,0.94219659912145,24,1.0,1,1.0,1,1.0,1
6129,max_ml,30,60,2,3,0.05,0.95,0.914848307442744,10,1.0,1,1.0,1,1.0,1
6130,max_ml,30,60,2,3,0.05,0.95,0.8860413436527432,11,1.0,1,1.0,1,1.0,1
6131,max_ml,30,60,2,3,0.05,0.95,0.867452986569397,10,1.0,1,1.0,1,1.0,1
6132,max_ml,30,60,2,3,0.05,0.95,0.9205784053328406,18,1.0,1,1.0,1,1.0,1
6133,max_ml,30,60,2,3,0.05,0.95,0.8585643180735447,6,1.0,1,1.0,1,1.0,1
6134,max_ml,30,60,2,3,0.05,0.95,0.9213099854624752,22,1.0,1,1.0,1,1.0,1
6135,max_ml,30,60,2,3,0.05,0.95,0.9421336479044392,63,0.0,1,0.0,1,0.0,1
6136,max_ml,30,60,2,3,0.05,0.95,0.9169217841987912,13,1.0,1,1.0,1,1.0,1
6137,max_ml,30,60,2,3,0.05,0.95,0.9115919970038368,38,1.0,1,1.0,1,1.0,1
6138,max_ml,30,60,2,3,0.05,0.95,0.918786536178094,24,1.0,1,1.0,1,1.0,1
6139,max_ml,30,60,2,3,0.05,0.95,0.9170390153447816,15,1.0,1,1.0,1,1.0,1
6140,max_ml,30,60,2,3,0.05,0.95,0.896011149094346,9,1.0,1,1.0,1,1.0,1
6141,max_ml,30,60,2,3,0.05,0.95,0.926921823644598,22,1.0,1,1.0,1,1.0,1
6142,max_ml,30,60,2,3,0.05,0.95,0.923717287269208,16,1.0,1,1.0,1,1.0,1
6143,max_ml,30,60,2,3,0.05,0.95,0.8812346563452315,16,1.0,1,1.0,1,1.0,1
6144,max_ml,30,60,2,3,0.05,0.95,0.9231139685672656,52,0.0,0,0.0,0,1.0,1
6145,max_ml,30,60,2,3,0.05,0.95,0.8810384018624292,10,1.0,1,1.0,1,1.0,1
6146,max_ml,30,60,2,3,0.05,0.95,0.9420489991377397,10,1.0,1,1.0,1,1.0,1
6147,max_ml,30,60,2,3,0.05,0.95,0.932542966436448,40,1.0,1,1.0,1,1.0,1
6148,max_ml,30,60,2,3,0.05,0.95,0.9171916978398936,17,1.0,1,1.0,1,1.0,1
6149,max_ml,30,60,2,3,0.05,0.95,0.8913040171408367,19,1.0,1,1.0,1,1.0,1
6150,max_ml,30,60,2,3,0.05,0.95,0.9064289953012272,23,1.0,1,1.0,1,0.0,0
6151,max_ml,30,60,2,3,0.05,0.95,0.938818539623141,12,1.0,1,1.0,1,1.0,1
6152,max_ml,30,60,2,3,0.05,0.95,0.9060000723580944,21,1.0,1,1.0,1,1.0,1
6153,max_ml,30,60,2,3,0.05,0.95,0.9299551574339602,30,0.0,0,1.0,1,1.0,1
6154,max_ml,30,60,2,3,0.05,0.95,0.928565503130806,36,0.0,1,0.0,1,0.0,1
6155,max_ml,30,60,2,3,0.05,0.95,0.9428388759417043,10,1.0,1,1.0,1,1.0,1
6156,max_ml,30,60,2,3,0.05,0.95,0.9437494766018028,29,1.0,1,1.0,1,1.0,1
6157,max_ml,30,60,2,3,0.05,0.95,0.949742563696673,28,1.0,1,1.0,1,1.0,1
6158,max_ml,30,60,2,3,0.05,0.95,0.8566242274733374,13,1.0,1,1.0,1,1.0,1
6159,max_ml,30,60,2,3,0.05,0.95,0.9251023458701652,21,1.0,1,1.0,1,1.0,1
6160,max_ml,30,60,2,3,0.05,0.95,0.897205391201213,21,1.0,1,1.0,1,1.0,1
6161,max_ml,30,60,2,3,0.05,0.95,0.9444206991070574,24,1.0,1,1.0,1,1.0,1
6162,max_ml,30,60,2,3,0.05,0.95,0.8934648611043493,13,1.0,1,1.0,1,1.0,1
6163,max_ml,30,60,2,3,0.05,0.95,0.9341475698863682,9,1.0,1,1.0,1,1.0,1
6164,max_ml,30,60,2,3,0.05,0.95,0.8880926152931143,17,1.0,1,1.0,1,1.0,1
6165,max_ml,30,60,2,3,0.05,0.95,0.9356639119714732,16,1.0,1,1.0,1,1.0,1
6166,max_ml,30,60,2,3,0.05,0.95,0.8398255055434193,7,1.0,1,1.0,1,1.0,1
6167,max_ml,30,60,2,3,0.05,0.95,0.9308229171564546,19,1.0,1,1.0,1,1.0,1
6168,max_ml,30,60,2,3,0.05,0.95,0.9212343133983024,55,0.0,1,0.0,1,0.0,1
6169,max_ml,30,60,2,3,0.05,0.95,0.8824126520797951,21,1.0,1,1.0,1,1.0,1
6170,max_ml,30,60,2,3,0.05,0.95,0.9071594510950072,10,1.0,1,1.0,1,1.0,1
6171,max_ml,30,60,2,3,0.05,0.95,0.9482396768130636,30,0.0,0,1.0,1,1.0,1
6172,max_ml,30,60,2,3,0.05,0.95,0.9451304834423456,22,1.0,1,1.0,1,0.0,0
6173,max_ml,30,60,2,3,0.05,0.95,0.9464254033799022,15,1.0,1,1.0,1,1.0,1
6174,max_ml,30,60,2,3,0.05,0.95,0.8928777861046765,20,1.0,1,1.0,1,1.0,1
6175,max_ml,30,60,2,3,0.05,0.95,0.9074133319268076,19,1.0,1,1.0,1,1.0,1
6176,max_ml,30,60,2,3,0.05,0.95,0.9224083127577618,17,1.0,1,1.0,1,1.0,1
6177,max_ml,30,60,2,3,0.05,0.95,0.8700754541829397,16,1.0,1,1.0,1,1.0,1
6178,max_ml,30,60,2,3,0.05,0.95,0.9499452408211227,27,1.0,1,1.0,1,1.0,1
6179,max_ml,30,60,2,3,0.05,0.95,0.9177188104273672,16,1.0,1,1.0,1,1.0,1
6180,max_ml,30,60,2,3,0.05,0.95,0.9021984698065818,8,1.0,1,1.0,1,1.0,1
6181,max_ml,30,60,2,3,0.05,0.95,0.9466879585330884,35,0.0,1,0.0,1,0.0,1
6182,max_ml,30,60,2,3,0.05,0.95,0.8380554401194158,18,1.0,1,1.0,1,1.0,1
6183,max_ml,30,60,2,3,0.05,0.95,0.9322343462812764,16,1.0,1,1.0,1,1.0,1
6184,max_ml,30,60,2,3,0.05,0.95,0.946532490993316,11,1.0,1,1.0,1,1.0,1
6185,max_ml,30,60,2,3,0.05,0.95,0.9343422706602214,47,0.0,0,1.0,1,1.0,1
6186,max_ml,30,60,2,3,0.05,0.95,0.9262125356571416,14,1.0,1,1.0,1,1.0,1
6187,max_ml,30,60,2,3,0.05,0.95,0.8692615320097066,3,1.0,1,1.0,1,1.0,1
6188,max_ml,30,60,2,3,0.05,0.95,0.9491929814048724,41,0.0,0,1.0,1,0.0,0
6189,max_ml,30,60,2,3,0.05,0.95,0.8925835835496331,28,1.0,1,1.0,1,1.0,1
6190,max_ml,30,60,2,3,0.05,0.95,0.910451204359065,15,1.0,1,1.0,1,1.0,1
6191,max_ml,30,60,2,3,0.05,0.95,0.941642449556896,72,0.0,1,0.0,1,0.0,1
6192,max_ml,30,60,2,3,0.05,0.95,0.9361012312942092,23,0.0,0,0.0,0,1.0,1
6193,max_ml,30,60,2,3,0.05,0.95,0.9118439564552492,24,0.0,1,0.0,1,0.0,1
6194,max_ml,30,60,2,3,0.05,0.95,0.9261987898944308,19,1.0,1,1.0,1,1.0,1
6195,max_ml,30,60,2,3,0.05,0.95,0.9173406177574592,17,1.0,1,1.0,1,1.0,1
6196,max_ml,30,60,2,3,0.05,0.95,0.8294268778828952,6,1.0,1,1.0,1,1.0,1
6197,max_ml,30,60,2,3,0.05,0.95,0.904852692079468,13,1.0,1,1.0,1,1.0,1
6198,max_ml,30,60,2,3,0.05,0.95,0.9296835043651148,16,1.0,1,1.0,1,1.0,1
6199,max_ml,30,60,2,3,0.05,0.95,0.904373480733259,9,1.0,1,1.0,1,1.0,1
6200,max_ml,30,60,2,3,0.05,0.95,0.9265102177391616,32,1.0,1,1.0,1,1.0,1
6201,max_ml,30,60,2,3,0.05,0.95,0.9348981950979248,19,1.0,1,1.0,1,1.0,1
6202,max_ml,30,60,2,3,0.05,0.95,0.9182083604577992,10,1.0,1,1.0,1,1.0,1
6203,max_ml,30,60,2,3,0.05,0.95,0.942579527441385,54,0.0,0,1.0,1,1.0,1
6204,max_ml,30,60,2,3,0.05,0.95,0.9194532603544394,25,1.0,1,1.0,1,1.0,1
6205,max_ml,30,60,2,3,0.05,0.95,0.937726228566963,15,1.0,1,1.0,1,1.0,1
6206,max_ml,30,60,2,3,0.05,0.95,0.9331680801957004,17,1.0,1,1.0,1,1.0,1
6207,max_ml,30,60,2,3,0.05,0.95,0.9325000257940526,16,1.0,1,1.0,1,1.0,1
6208,max_ml,30,60,2,3,0.05,0.95,0.9089149717947128,43,0.0,0,1.0,1,1.0,1
6209,max_ml,30,60,2,3,0.05,0.95,0.9485441780737828,40,0.0,1,0.0,1,0.0,1
6210,max_ml,30,60,2,3,0.05,0.95,0.9262084501843044,17,1.0,1,1.0,1,1.0,1
6211,max_ml,30,60,2,3,0.05,0.95,0.9441754927081756,25,1.0,1,1.0,1,1.0,1
6212,max_ml,30,60,2,3,0.05,0.95,0.9131955875485434,12,1.0,1,1.0,1,1.0,1
6213,max_ml,30,60,2,3,0.05,0.95,0.9160962432147504,13,1.0,1,1.0,1,1.0,1
6214,max_ml,30,60,2,3,0.05,0.95,0.9353704040051658,18,1.0,1,1.0,1,1.0,1
6215,max_ml,30,60,2,3,0.05,0.95,0.9070384940640128,21,1.0,1,1.0,1,1.0,1
6216,max_ml,30,60,2,3,0.05,0.95,0.8257040177719044,13,1.0,1,1.0,1,1.0,1
6217,max_ml,30,60,2,3,0.05,0.95,0.9399715427167,10,1.0,1,1.0,1,1.0,1
6218,max_ml,30,60,2,3,0.05,0.95,0.9307758089546238,13,1.0,1,1.0,1,1.0,1
6219,max_ml,30,60,2,3,0.05,0.95,0.9468877842890142,22,1.0,1,1.0,1,1.0,1
6220,max_ml,30,60,2,3,0.05,0.95,0.9312555067849316,8,1.0,1,1.0,1,1.0,1
6221,max_ml,30,60,2,3,0.05,0.95,0.93193964963877,13,1.0,1,1.0,1,0.0,0
6222,max_ml,30,60,2,3,0.05,0.95,0.9310591945626764,11,1.0,1,1.0,1,1.0,1
6223,max_ml,30,60,2,3,0.05,0.95,0.9266598904981616,38,1.0,1,1.0,1,1.0,1
6224,max_ml,30,60,2,3,0.05,0.95,0.9487990528262524,21,1.0,1,1.0,1,1.0,1
6225,max_ml,30,60,2,3,0.05,0.95,0.9325219181537904,21,1.0,1,1.0,1,1.0,1
6226,max_ml,30,60,2,3,0.05,0.95,0.936246087310882,12,1.0,1,1.0,1,1.0,1
6227,max_ml,30,60,2,3,0.05,0.95,0.9219229850669924,44,0.0,0,1.0,1,0.0,0
6228,max_ml,30,60,2,3,0.05,0.95,0.944234719429724,23,1.0,1,1.0,1,1.0,1
6229,max_ml,30,60,2,3,0.05,0.95,0.925605606259666,16,1.0,1,1.0,1,1.0,1
6230,max_ml,30,60,2,3,0.05,0.95,0.89368679188639,8,1.0,1,1.0,1,1.0,1
6231,max_ml,30,60,2,3,0.05,0.95,0.9350266805569012,20,1.0,1,1.0,1,1.0,1
6232,max_ml,30,60,2,3,0.05,0.95,0.8968895490709707,30,1.0,1,1.0,1,1.0,1
6233,max_ml,30,60,2,3,0.05,0.95,0.9031246442893892,14,1.0,1,1.0,1,1.0,1
6234,max_ml,30,60,2,3,0.05,0.95,0.9090680356651044,11,1.0,1,1.0,1,1.0,1
6235,max_ml,30,60,2,3,0.05,0.95,0.949097450061728,18,1.0,1,1.0,1,1.0,1
6236,max_ml,30,60,2,3,0.05,0.95,0.9353028170752532,14,1.0,1,1.0,1,1.0,1
6237,max_ml,30,60,2,3,0.05,0.95,0.9266413105627856,10,1.0,1,1.0,1,1.0,1
6238,max_ml,30,60,2,3,0.05,0.95,0.9391941710635562,31,1.0,1,1.0,1,1.0,1
6239,max_ml,30,60,2,3,0.05,0.95,0.9232030941744398,8,1.0,1,1.0,1,1.0,1
6240,max_ml,30,60,2,3,0.05,0.95,0.9304497204691964,15,1.0,1,1.0,1,0.0,0
6241,max_ml,30,60,2,3,0.05,0.95,0.9450237021365202,9,1.0,1,1.0,1,1.0,1
6242,max_ml,30,60,2,3,0.05,0.95,0.9359652287741002,55,0.0,1,0.0,1,0.0,1
6243,max_ml,30,60,2,3,0.05,0.95,0.8902268946552813,11,1.0,1,1.0,1,1.0,1
6244,max_ml,30,60,2,3,0.05,0.95,0.9422769146742632,18,0.0,0,1.0,1,0.0,0
6245,max_ml,30,60,2,3,0.05,0.95,0.9493783348288656,15,1.0,1,1.0,1,1.0,1
6246,max_ml,30,60,2,3,0.05,0.95,0.9427520654189486,20,0.0,1,0.0,1,0.0,1
6247,max_ml,30,60,2,3,0.05,0.95,0.920778214873621,24,1.0,1,1.0,1,1.0,1
6248,max_ml,30,60,2,3,0.05,0.95,0.8929866739263498,9,1.0,1,1.0,1,1.0,1
6249,max_ml,30,60,2,3,0.05,0.95,0.9367701236644976,26,1.0,1,1.0,1,1.0,1
6250,max_ml,30,60,2,3,0.05,0.95,0.9409851547018128,33,1.0,1,1.0,1,1.0,1
6251,max_ml,30,60,2,3,0.05,0.95,0.9467284754038168,38,0.0,1,0.0,1,0.0,1
6252,max_ml,30,60,2,3,0.05,0.95,0.9280617316726572,29,0.0,1,0.0,1,0.0,1
6253,max_ml,30,60,2,3,0.05,0.95,0.8854564751633541,22,1.0,1,1.0,1,1.0,1
6254,max_ml,30,60,2,3,0.05,0.95,0.8039601064688009,6,1.0,1,1.0,1,1.0,1
6255,max_ml,30,60,2,3,0.05,0.95,0.94441444013998,77,0.0,1,0.0,1,0.0,1
6256,max_ml,30,60,2,3,0.05,0.95,0.945843431455857,38,0.0,0,1.0,1,1.0,1
6257,max_ml,30,60,2,3,0.05,0.95,0.8926097486012493,12,1.0,1,1.0,1,1.0,1
6258,max_ml,30,60,2,3,0.05,0.95,0.9368583291875148,27,0.0,1,0.0,1,0.0,1
6259,max_ml,30,60,2,3,0.05,0.95,0.9499112624557012,21,1.0,1,1.0,1,1.0,1
6260,max_ml,30,60,2,3,0.05,0.95,0.8675664625926385,7,1.0,1,1.0,1,1.0,1
6261,max_ml,30,60,2,3,0.05,0.95,0.9277034947215363,26,0.0,0,1.0,1,1.0,1
6262,max_ml,30,60,2,3,0.05,0.95,0.9437373392035971,18,1.0,1,1.0,1,1.0,1
6263,max_ml,30,60,2,3,0.05,0.95,0.9333484737826068,39,0.0,0,1.0,1,1.0,1
6264,max_ml,30,60,2,3,0.05,0.95,0.8928419325358512,12,1.0,1,1.0,1,1.0,1
6265,max_ml,30,60,2,3,0.05,0.95,0.9171967543555388,57,0.0,1,0.0,1,0.0,1
6266,max_ml,30,60,2,3,0.05,0.95,0.8756842633278316,17,1.0,1,1.0,1,1.0,1
6267,max_ml,30,60,2,3,0.05,0.95,0.9498672912061854,11,1.0,1,1.0,1,1.0,1
6268,max_ml,30,60,2,3,0.05,0.95,0.9217353054961456,32,1.0,1,1.0,1,1.0,1
6269,max_ml,30,60,2,3,0.05,0.95,0.925660483854558,22,1.0,1,1.0,1,1.0,1
6270,max_ml,30,60,2,3,0.05,0.95,0.9438916020972624,37,0.0,1,0.0,1,0.0,1
6271,max_ml,30,60,2,3,0.05,0.95,0.940219299151598,23,1.0,1,1.0,1,1.0,1
6272,max_ml,30,60,2,3,0.05,0.95,0.9470364086725344,15,1.0,1,1.0,1,1.0,1
6273,max_ml,30,60,2,3,0.05,0.95,0.9284419606956058,30,1.0,1,1.0,1,1.0,1
6274,max_ml,30,60,2,3,0.05,0.95,0.9082053002699212,10,1.0,1,1.0,1,1.0,1
6275,max_ml,30,60,2,3,0.05,0.95,0.9417655015944084,28,1.0,1,1.0,1,1.0,1
6276,max_ml,30,60,2,3,0.05,0.95,0.8703698239242139,8,1.0,1,1.0,1,1.0,1
6277,max_ml,30,60,2,3,0.05,0.95,0.9438423841428124,31,0.0,0,0.0,0,1.0,1
6278,max_ml,30,60,2,3,0.05,0.95,0.91732731592706,22,1.0,1,1.0,1,1.0,1
6279,max_ml,30,60,2,3,0.05,0.95,0.9244298266753104,12,1.0,1,1.0,1,1.0,1
6280,max_ml,30,60,2,3,0.05,0.95,0.9059458309706976,17,1.0,1,1.0,1,1.0,1
6281,max_ml,30,60,2,3,0.05,0.95,0.9194567986225258,27,1.0,1,1.0,1,1.0,1
6282,max_ml,30,60,2,3,0.05,0.95,0.8866614324272997,15,1.0,1,1.0,1,1.0,1
6283,max_ml,30,60,2,3,0.05,0.95,0.9209648033778745,18,1.0,1,1.0,1,1.0,1
6284,max_ml,30,60,2,3,0.05,0.95,0.9360201353226452,10,1.0,1,1.0,1,1.0,1
6285,max_ml,30,60,2,3,0.05,0.95,0.9076839753446032,13,1.0,1,1.0,1,1.0,1
6286,max_ml,30,60,2,3,0.05,0.95,0.9487399766911994,22,0.0,0,1.0,1,1.0,1
6287,max_ml,30,60,2,3,0.05,0.95,0.870555764150367,20,1.0,1,1.0,1,1.0,1
6288,max_ml,30,60,2,3,0.05,0.95,0.9290766296073236,26,0.0,0,0.0,0,1.0,1
6289,max_ml,30,60,2,3,0.05,0.95,0.936129751824592,16,1.0,1,1.0,1,1.0,1
6290,max_ml,30,60,2,3,0.05,0.95,0.9465676679036118,17,1.0,1,1.0,1,1.0,1
6291,max_ml,30,60,2,3,0.05,0.95,0.9424165235962746,50,0.0,1,0.0,1,0.0,1
6292,max_ml,30,60,2,3,0.05,0.95,0.9397244815803124,18,1.0,1,1.0,1,1.0,1
6293,max_ml,30,60,2,3,0.05,0.95,0.9332321892133318,19,1.0,1,1.0,1,1.0,1
6294,max_ml,30,60,2,3,0.05,0.95,0.918181973371514,21,1.0,1,1.0,1,1.0,1
6295,max_ml,30,60,2,3,0.05,0.95,0.9055660903621569,16,1.0,1,1.0,1,1.0,1
6296,max_ml,30,60,2,3,0.05,0.95,0.929623646589911,63,0.0,1,0.0,1,0.0,1
6297,max_ml,30,60,2,3,0.05,0.95,0.9444735202060076,21,0.0,1,0.0,1,0.0,1
6298,max_ml,30,60,2,3,0.05,0.95,0.9383295665221866,7,1.0,1,1.0,1,1.0,1
6299,max_ml,30,60,2,3,0.05,0.95,0.9454555384487928,21,1.0,1,1.0,1,1.0,1
6300,max_ml,30,60,2,3,0.05,0.95,0.9394117279002272,20,0.0,0,1.0,1,1.0,1
6301,max_ml,30,60,2,3,0.05,0.95,0.9417310692048992,36,0.0,0,1.0,1,0.0,0
6302,max_ml,30,60,2,3,0.05,0.95,0.9189550375934668,34,1.0,1,1.0,1,1.0,1
6303,max_ml,30,60,2,3,0.05,0.95,0.8715948937675356,22,1.0,1,1.0,1,1.0,1
6304,max_ml,30,60,2,3,0.05,0.95,0.933846867896044,21,1.0,1,1.0,1,1.0,1
6305,max_ml,30,60,2,3,0.05,0.95,0.8454124091962961,8,1.0,1,1.0,1,1.0,1
6306,max_ml,30,60,2,3,0.05,0.95,0.9497473071018084,20,1.0,1,1.0,1,1.0,1
6307,max_ml,30,60,2,3,0.05,0.95,0.94634721823794,87,0.0,1,0.0,1,0.0,1
6308,max_ml,30,60,2,3,0.05,0.95,0.9321316737759442,17,1.0,1,1.0,1,1.0,1
6309,max_ml,30,60,2,3,0.05,0.95,0.9319021643821584,17,1.0,1,1.0,1,1.0,1
6310,max_ml,30,60,2,3,0.05,0.95,0.8748607776211974,7,1.0,1,1.0,1,1.0,1
6311,max_ml,30,60,2,3,0.05,0.95,0.9289879142319488,67,0.0,1,0.0,1,0.0,1
6312,max_ml,30,60,2,3,0.05,0.95,0.844478004858352,12,1.0,1,1.0,1,1.0,1
6313,max_ml,30,60,2,3,0.05,0.95,0.8761145872654966,7,1.0,1,1.0,1,1.0,1
6314,max_ml,30,60,2,3,0.05,0.95,0.946612397920366,21,1.0,1,1.0,1,1.0,1
6315,max_ml,30,60,2,3,0.05,0.95,0.909940129146896,22,1.0,1,1.0,1,1.0,1
6316,max_ml,30,60,2,3,0.05,0.95,0.925128992022199,57,0.0,0,0.0,0,1.0,1
6317,max_ml,30,60,2,3,0.05,0.95,0.9172253193538984,10,1.0,1,1.0,1,1.0,1
6318,max_ml,30,60,2,3,0.05,0.95,0.9478580681357957,100,0.0,1,0.0,1,0.0,1
6319,max_ml,30,60,2,3,0.05,0.95,0.9230942315113828,15,1.0,1,1.0,1,1.0,1
6320,max_ml,30,60,2,3,0.05,0.95,0.91494659362098,53,0.0,0,1.0,1,1.0,1
6321,max_ml,30,60,2,3,0.05,0.95,0.935229919242516,64,0.0,1,0.0,1,0.0,1
6322,max_ml,30,60,2,3,0.05,0.95,0.9004085182827999,7,1.0,1,1.0,1,1.0,1
6323,max_ml,30,60,2,3,0.05,0.95,0.9370409680206234,29,1.0,1,1.0,1,1.0,1
6324,max_ml,30,60,2,3,0.05,0.95,0.9312158254728528,15,1.0,1,1.0,1,1.0,1
6325,max_ml,30,60,2,3,0.05,0.95,0.9097438930363538,36,1.0,1,1.0,1,1.0,1
6326,max_ml,30,60,2,3,0.05,0.95,0.8765586230905535,25,1.0,1,1.0,1,1.0,1
6327,max_ml,30,60,2,3,0.05,0.95,0.9352028465426004,7,1.0,1,1.0,1,1.0,1
6328,max_ml,30,60,2,3,0.05,0.95,0.9304045886191376,8,1.0,1,1.0,1,1.0,1
6329,max_ml,30,60,2,3,0.05,0.95,0.9257640556966664,19,1.0,1,1.0,1,1.0,1
6330,max_ml,30,60,2,3,0.05,0.95,0.947044405310761,16,1.0,1,1.0,1,1.0,1
6331,max_ml,30,60,2,3,0.05,0.95,0.9128927863263586,17,1.0,1,1.0,1,1.0,1
6332,max_ml,30,60,2,3,0.05,0.95,0.9413495525137288,7,1.0,1,1.0,1,1.0,1
6333,max_ml,30,60,2,3,0.05,0.95,0.907336800231484,60,0.0,0,1.0,1,1.0,1
6334,max_ml,30,60,2,3,0.05,0.95,0.9316311467017068,97,0.0,1,0.0,1,0.0,1
6335,max_ml,30,60,2,3,0.05,0.95,0.930172534076538,31,1.0,1,1.0,1,1.0,1
6336,max_ml,30,60,2,3,0.05,0.95,0.8733710017075222,20,1.0,1,1.0,1,1.0,1
6337,max_ml,30,60,2,3,0.05,0.95,0.8913942502307995,15,1.0,1,1.0,1,1.0,1
6338,max_ml,30,60,2,3,0.05,0.95,0.9411338796352614,23,1.0,1,1.0,1,1.0,1
6339,max_ml,30,60,2,3,0.05,0.95,0.9298702613166232,22,0.0,0,0.0,0,1.0,1
6340,max_ml,30,60,2,3,0.05,0.95,0.8922000980005956,22,1.0,1,1.0,1,1.0,1
6341,max_ml,30,60,2,3,0.05,0.95,0.8890589588732182,17,1.0,1,1.0,1,1.0,1
6342,max_ml,30,60,2,3,0.05,0.95,0.9476534711199291,77,0.0,1,0.0,1,0.0,1
6343,max_ml,30,60,2,3,0.05,0.95,0.9339482567657174,11,1.0,1,1.0,1,1.0,1
6344,max_ml,30,60,2,3,0.05,0.95,0.89819675316463,18,1.0,1,1.0,1,1.0,1
6345,max_ml,30,60,2,3,0.05,0.95,0.943603721576763,58,0.0,1,0.0,1,0.0,1
6346,max_ml,30,60,2,3,0.05,0.95,0.9412246442015028,18,1.0,1,1.0,1,1.0,1
6347,max_ml,30,60,2,3,0.05,0.95,0.9272965970837276,10,1.0,1,1.0,1,1.0,1
6348,max_ml,30,60,2,3,0.05,0.95,0.9484160500307128,95,0.0,1,0.0,1,0.0,1
6349,max_ml,30,60,2,3,0.05,0.95,0.9379508952189164,29,1.0,1,1.0,1,1.0,1
6350,max_ml,30,60,2,3,0.05,0.95,0.9294905899597898,16,1.0,1,1.0,1,1.0,1
6351,max_ml,30,60,2,3,0.05,0.95,0.9448697171172707,21,1.0,1,1.0,1,1.0,1
6352,max_ml,30,60,2,3,0.05,0.95,0.9488838800234404,19,1.0,1,1.0,1,1.0,1
6353,max_ml,30,60,2,3,0.05,0.95,0.8912021194233146,12,1.0,1,1.0,1,1.0,1
6354,max_ml,30,60,2,3,0.05,0.95,0.8532247433510949,8,1.0,1,1.0,1,1.0,1
6355,max_ml,30,60,2,3,0.05,0.95,0.8984387017765407,15,1.0,1,1.0,1,1.0,1
6356,max_ml,30,60,2,3,0.05,0.95,0.9447041475879852,11,1.0,1,1.0,1,1.0,1
6357,max_ml,30,60,2,3,0.05,0.95,0.9426313262334448,24,0.0,1,0.0,1,0.0,1
6358,max_ml,30,60,2,3,0.05,0.95,0.9166634566188212,19,1.0,1,1.0,1,1.0,1
6359,max_ml,30,60,2,3,0.05,0.95,0.9335371065158264,18,1.0,1,1.0,1,1.0,1
6360,max_ml,30,60,2,3,0.05,0.95,0.9391844789315348,12,1.0,1,1.0,1,1.0,1
6361,max_ml,30,60,2,3,0.05,0.95,0.9431881721938404,17,1.0,1,1.0,1,1.0,1
6362,max_ml,30,60,2,3,0.05,0.95,0.9260911282742385,19,1.0,1,1.0,1,1.0,1
6363,max_ml,30,60,2,3,0.05,0.95,0.9468284064876128,27,1.0,1,1.0,1,1.0,1
6364,max_ml,30,60,2,3,0.05,0.95,0.9338102336242744,20,1.0,1,1.0,1,1.0,1
6365,max_ml,30,60,2,3,0.05,0.95,0.9430219511537324,6,1.0,1,1.0,1,1.0,1
6366,max_ml,30,60,2,3,0.05,0.95,0.9388053291698998,24,1.0,1,1.0,1,1.0,1
6367,max_ml,30,60,2,3,0.05,0.95,0.92425598618113,8,1.0,1,1.0,1,1.0,1
6368,max_ml,30,60,2,3,0.05,0.95,0.9320788761240753,37,1.0,1,1.0,1,1.0,1
6369,max_ml,30,60,2,3,0.05,0.95,0.9470092541934892,16,1.0,1,1.0,1,1.0,1
6370,max_ml,30,60,2,3,0.05,0.95,0.941846049052045,58,0.0,1,0.0,1,0.0,1
6371,max_ml,30,60,2,3,0.05,0.95,0.9005055439865848,22,1.0,1,1.0,1,1.0,1
6372,max_ml,30,60,2,3,0.05,0.95,0.9018533779308624,25,1.0,1,1.0,1,1.0,1
6373,max_ml,30,60,2,3,0.05,0.95,0.9357980323495292,36,0.0,1,0.0,1,0.0,1
6374,max_ml,30,60,2,3,0.05,0.95,0.9451066033859612,35,0.0,0,1.0,1,1.0,1
6375,max_ml,30,60,2,3,0.05,0.95,0.940671101051963,20,0.0,0,1.0,1,0.0,0
6376,max_ml,30,60,2,3,0.05,0.95,0.8676036913578832,23,1.0,1,1.0,1,1.0,1
6377,max_ml,30,60,2,3,0.05,0.95,0.9180277688082312,38,1.0,1,1.0,1,1.0,1
6378,max_ml,30,60,2,3,0.05,0.95,0.932346425223194,20,0.0,0,1.0,1,1.0,1
6379,max_ml,30,60,2,3,0.05,0.95,0.941907947795968,33,0.0,0,1.0,1,1.0,1
6380,max_ml,30,60,2,3,0.05,0.95,0.8993661663581298,9,1.0,1,1.0,1,1.0,1
6381,max_ml,30,60,2,3,0.05,0.95,0.9163974594348344,13,1.0,1,1.0,1,1.0,1
6382,max_ml,30,60,2,3,0.05,0.95,0.936975502184946,33,1.0,1,1.0,1,1.0,1
6383,max_ml,30,60,2,3,0.05,0.95,0.9138155134638816,23,1.0,1,1.0,1,1.0,1
6384,max_ml,30,60,2,3,0.05,0.95,0.9375561377858666,48,0.0,0,1.0,1,1.0,1
6385,max_ml,30,60,2,3,0.05,0.95,0.8841056603129968,7,1.0,1,1.0,1,1.0,1
6386,max_ml,30,60,2,3,0.05,0.95,0.9387899191243512,19,1.0,1,1.0,1,1.0,1
6387,max_ml,30,60,2,3,0.05,0.95,0.911645312567214,7,1.0,1,1.0,1,1.0,1
6388,max_ml,30,60,2,3,0.05,0.95,0.9448497446778158,27,0.0,1,0.0,1,0.0,1
6389,max_ml,30,60,2,3,0.05,0.95,0.908486498827186,17,1.0,1,1.0,1,1.0,1
6390,max_ml,30,60,2,3,0.05,0.95,0.9461874990245934,7,1.0,1,1.0,1,1.0,1
6391,max_ml,30,60,2,3,0.05,0.95,0.9397068773953632,53,1.0,1,1.0,1,1.0,1
6392,max_ml,30,60,2,3,0.05,0.95,0.9197288551868568,29,0.0,0,1.0,1,0.0,0
6393,max_ml,30,60,2,3,0.05,0.95,0.9209310798930936,7,1.0,1,1.0,1,1.0,1
6394,max_ml,30,60,2,3,0.05,0.95,0.8921097236486943,23,1.0,1,1.0,1,1.0,1
6395,max_ml,30,60,2,3,0.05,0.95,0.9001753407571307,12,1.0,1,1.0,1,1.0,1
6396,max_ml,30,60,2,3,0.05,0.95,0.9281523764814624,14,1.0,1,1.0,1,1.0,1
6397,max_ml,30,60,2,3,0.05,0.95,0.942364451238178,7,1.0,1,1.0,1,1.0,1
6398,max_ml,30,60,2,3,0.05,0.95,0.9099721332819372,37,0.0,1,0.0,1,0.0,1
6399,max_ml,30,60,2,3,0.05,0.95,0.9445609250628332,29,1.0,1,1.0,1,1.0,1
6400,max_ml,30,60,2,3,0.05,0.95,0.9205420860705448,12,1.0,1,1.0,1,1.0,1
6401,max_ml,30,60,2,3,0.05,0.95,0.923105977491637,28,0.0,0,1.0,1,1.0,1
6402,max_ml,30,60,2,3,0.05,0.95,0.8956744067228705,8,1.0,1,1.0,1,1.0,1
6403,max_ml,30,60,2,3,0.05,0.95,0.9499098849123824,27,0.0,1,0.0,1,0.0,1
6404,max_ml,30,60,2,3,0.05,0.95,0.9118999132663448,10,1.0,1,1.0,1,1.0,1
6405,max_ml,30,60,2,3,0.05,0.95,0.9052138994422118,8,1.0,1,1.0,1,1.0,1
6406,max_ml,30,60,2,3,0.05,0.95,0.9311659236940644,12,1.0,1,1.0,1,1.0,1
6407,max_ml,30,60,2,3,0.05,0.95,0.921292669187994,22,1.0,1,1.0,1,1.0,1
6408,max_ml,30,60,2,3,0.05,0.95,0.9492005472632056,20,1.0,1,1.0,1,0.0,0
6409,max_ml,30,60,2,3,0.05,0.95,0.920987229111486,42,0.0,0,0.0,0,1.0,1
6410,max_ml,30,60,2,3,0.05,0.95,0.9312207621346048,13,1.0,1,1.0,1,1.0,1
6411,max_ml,30,60,2,3,0.05,0.95,0.9295676783583116,36,0.0,1,0.0,1,0.0,1
6412,max_ml,30,60,2,3,0.05,0.95,0.9477559958546058,33,0.0,0,1.0,1,1.0,1
6413,max_ml,30,60,2,3,0.05,0.95,0.9324740709191198,21,1.0,1,1.0,1,1.0,1
6414,max_ml,30,60,2,3,0.05,0.95,0.9390302937222678,26,1.0,1,1.0,1,1.0,1
6415,max_ml,30,60,2,3,0.05,0.95,0.938649184933876,25,0.0,0,1.0,1,1.0,1
6416,max_ml,30,60,2,3,0.05,0.95,0.8100650046960247,18,1.0,1,1.0,1,1.0,1
6417,max_ml,30,60,2,3,0.05,0.95,0.8792120289257468,8,1.0,1,1.0,1,1.0,1
6418,max_ml,30,60,2,3,0.05,0.95,0.9241348245448984,12,1.0,1,1.0,1,1.0,1
6419,max_ml,30,60,2,3,0.05,0.95,0.8640798317836061,5,1.0,1,1.0,1,1.0,1
6420,max_ml,30,60,2,3,0.05,0.95,0.9333394851046368,26,1.0,1,1.0,1,1.0,1
6421,max_ml,30,60,2,3,0.05,0.95,0.940446017343357,12,1.0,1,1.0,1,1.0,1
6422,max_ml,30,60,2,3,0.05,0.95,0.919778112083158,37,0.0,0,1.0,1,1.0,1
6423,max_ml,30,60,2,3,0.05,0.95,0.902221266977723,12,1.0,1,1.0,1,1.0,1
6424,max_ml,30,60,2,3,0.05,0.95,0.8950627868976202,9,1.0,1,1.0,1,1.0,1
6425,max_ml,30,60,2,3,0.05,0.95,0.91921010456158,13,1.0,1,1.0,1,1.0,1
6426,max_ml,30,60,2,3,0.05,0.95,0.9143312549561704,19,1.0,1,1.0,1,1.0,1
6427,max_ml,30,60,2,3,0.05,0.95,0.8975959118177048,9,1.0,1,1.0,1,1.0,1
6428,max_ml,30,60,2,3,0.05,0.95,0.935678869576356,19,0.0,0,1.0,1,1.0,1
6429,max_ml,30,60,2,3,0.05,0.95,0.9063842539889408,27,1.0,1,1.0,1,1.0,1
6430,max_ml,30,60,2,3,0.05,0.95,0.9485581542902244,13,1.0,1,1.0,1,1.0,1
6431,max_ml,30,60,2,3,0.05,0.95,0.8997540068588697,22,1.0,1,1.0,1,1.0,1
6432,max_ml,30,60,2,3,0.05,0.95,0.9468042737724972,27,0.0,0,1.0,1,0.0,0
6433,max_ml,30,60,2,3,0.05,0.95,0.8445045003283461,15,1.0,1,1.0,1,1.0,1
6434,max_ml,30,60,2,3,0.05,0.95,0.9289571305792615,36,1.0,1,1.0,1,1.0,1
6435,max_ml,30,60,2,3,0.05,0.95,0.9147135417635506,34,1.0,1,1.0,1,1.0,1
6436,max_ml,30,60,2,3,0.05,0.95,0.8756836285990027,10,1.0,1,1.0,1,1.0,1
6437,max_ml,30,60,2,3,0.05,0.95,0.9106029054878352,34,1.0,1,1.0,1,1.0,1
6438,max_ml,30,60,2,3,0.05,0.95,0.9166767522109224,16,1.0,1,1.0,1,1.0,1
6439,max_ml,30,60,2,3,0.05,0.95,0.9474625310341276,37,1.0,1,1.0,1,1.0,1
6440,max_ml,30,60,2,3,0.05,0.95,0.9240352457777696,13,1.0,1,1.0,1,1.0,1
6441,max_ml,30,60,2,3,0.05,0.95,0.8576005520107284,12,1.0,1,1.0,1,1.0,1
6442,max_ml,30,60,2,3,0.05,0.95,0.9064353474225324,41,0.0,1,0.0,1,0.0,1
6443,max_ml,30,60,2,3,0.05,0.95,0.9262601673863357,15,1.0,1,1.0,1,1.0,1
6444,max_ml,30,60,2,3,0.05,0.95,0.922593446448267,34,1.0,1,1.0,1,1.0,1
6445,max_ml,30,60,2,3,0.05,0.95,0.9275184850651084,30,1.0,1,1.0,1,1.0,1
6446,max_ml,30,60,2,3,0.05,0.95,0.9491183407239672,12,1.0,1,1.0,1,1.0,1
6447,max_ml,30,60,2,3,0.05,0.95,0.936223882236677,35,0.0,1,0.0,1,0.0,1
6448,max_ml,30,60,2,3,0.05,0.95,0.9495357044777148,26,1.0,1,1.0,1,1.0,1
6449,max_ml,30,60,2,3,0.05,0.95,0.9475499031494432,8,1.0,1,1.0,1,1.0,1
6450,max_ml,30,60,2,3,0.05,0.95,0.944611859066503,11,1.0,1,1.0,1,1.0,1
6451,max_ml,30,60,2,3,0.05,0.95,0.92412037971784,14,1.0,1,1.0,1,1.0,1
6452,max_ml,30,60,2,3,0.05,0.95,0.9127951340800614,20,1.0,1,1.0,1,1.0,1
6453,max_ml,30,60,2,3,0.05,0.95,0.9476693213099772,20,1.0,1,1.0,1,1.0,1
6454,max_ml,30,60,2,3,0.05,0.95,0.930967751439226,13,1.0,1,1.0,1,1.0,1
6455,max_ml,30,60,2,3,0.05,0.95,0.941892417179724,44,1.0,1,1.0,1,1.0,1
6456,max_ml,30,60,2,3,0.05,0.95,0.9149137801963394,14,1.0,1,1.0,1,1.0,1
6457,max_ml,30,60,2,3,0.05,0.95,0.925275502263666,30,0.0,0,1.0,1,1.0,1
6458,max_ml,30,60,2,3,0.05,0.95,0.9452168144895228,11,1.0,1,1.0,1,1.0,1
6459,max_ml,30,60,2,3,0.05,0.95,0.9067171320623896,13,1.0,1,1.0,1,1.0,1
6460,max_ml,30,60,2,3,0.05,0.95,0.946101530728776,25,0.0,1,0.0,1,0.0,1
6461,max_ml,30,60,2,3,0.05,0.95,0.9314229710641294,16,1.0,1,1.0,1,1.0,1
6462,max_ml,30,60,2,3,0.05,0.95,0.910267901146497,36,1.0,1,1.0,1,1.0,1
6463,max_ml,30,60,2,3,0.05,0.95,0.9196887767524043,20,1.0,1,1.0,1,1.0,1
6464,max_ml,30,60,2,3,0.05,0.95,0.903901736883762,15,1.0,1,1.0,1,1.0,1
6465,max_ml,30,60,2,3,0.05,0.95,0.9480471001144868,8,1.0,1,1.0,1,1.0,1
6466,max_ml,30,60,2,3,0.05,0.95,0.8872762634061323,14,1.0,1,1.0,1,1.0,1
6467,max_ml,30,60,2,3,0.05,0.95,0.945400862442126,27,0.0,0,1.0,1,0.0,0
6468,max_ml,30,60,2,3,0.05,0.95,0.8882826584104936,9,1.0,1,1.0,1,1.0,1
6469,max_ml,30,60,2,3,0.05,0.95,0.9363047209418692,51,0.0,0,0.0,0,1.0,1
6470,max_ml,30,60,2,3,0.05,0.95,0.9427936186049756,54,0.0,0,1.0,1,1.0,1
6471,max_ml,30,60,2,3,0.05,0.95,0.9006791348138938,13,1.0,1,1.0,1,1.0,1
6472,max_ml,30,60,2,3,0.05,0.95,0.9106543353153668,30,0.0,1,0.0,1,0.0,1
6473,max_ml,30,60,2,3,0.05,0.95,0.9343007586479056,27,1.0,1,1.0,1,1.0,1
6474,max_ml,30,60,2,3,0.05,0.95,0.9236261681229374,59,0.0,0,0.0,0,1.0,1
6475,max_ml,30,60,2,3,0.05,0.95,0.8834061518582782,22,1.0,1,1.0,1,1.0,1
6476,max_ml,30,60,2,3,0.05,0.95,0.9494396703563694,26,1.0,1,1.0,1,1.0,1
6477,max_ml,30,60,2,3,0.05,0.95,0.945978145024487,27,1.0,1,1.0,1,1.0,1
6478,max_ml,30,60,2,3,0.05,0.95,0.944356804820264,27,1.0,1,1.0,1,1.0,1
6479,max_ml,30,60,2,3,0.05,0.95,0.936715930902081,31,1.0,1,1.0,1,1.0,1
6480,max_ml,30,60,2,3,0.05,0.95,0.9455119300906648,15,1.0,1,1.0,1,1.0,1
6481,max_ml,30,60,2,3,0.05,0.95,0.948901340373338,15,1.0,1,1.0,1,1.0,1
6482,max_ml,30,60,2,3,0.05,0.95,0.9476905670076942,36,0.0,1,0.0,1,0.0,1
6483,max_ml,30,60,2,3,0.05,0.95,0.9169118831836804,14,1.0,1,1.0,1,1.0,1
6484,max_ml,30,60,2,3,0.05,0.95,0.8908836192478433,21,1.0,1,1.0,1,1.0,1
6485,max_ml,30,60,2,3,0.05,0.95,0.918573892201071,9,1.0,1,1.0,1,1.0,1
6486,max_ml,30,60,2,3,0.05,0.95,0.9010635842485912,7,1.0,1,1.0,1,1.0,1
6487,max_ml,30,60,2,3,0.05,0.95,0.8455850743661452,7,1.0,1,1.0,1,1.0,1
6488,max_ml,30,60,2,3,0.05,0.95,0.9116936894046824,18,1.0,1,1.0,1,1.0,1
6489,max_ml,30,60,2,3,0.05,0.95,0.9253267323949984,27,0.0,1,0.0,1,0.0,1
6490,max_ml,30,60,2,3,0.05,0.95,0.9320513787056072,18,1.0,1,1.0,1,1.0,1
6491,max_ml,30,60,2,3,0.05,0.95,0.9495190667625888,18,1.0,1,1.0,1,1.0,1
6492,max_ml,30,60,2,3,0.05,0.95,0.9433940887555888,25,1.0,1,1.0,1,1.0,1
6493,max_ml,30,60,2,3,0.05,0.95,0.927475158939952,25,0.0,0,1.0,1,1.0,1
6494,max_ml,30,60,2,3,0.05,0.95,0.9423677111379886,28,0.0,0,1.0,1,1.0,1
6495,max_ml,30,60,2,3,0.05,0.95,0.9072005746655488,14,1.0,1,1.0,1,1.0,1
6496,max_ml,30,60,2,3,0.05,0.95,0.8790590710042171,10,1.0,1,1.0,1,1.0,1
6497,max_ml,30,60,2,3,0.05,0.95,0.8517541077391475,6,1.0,1,1.0,1,1.0,1
6498,max_ml,30,60,2,3,0.05,0.95,0.894758368085354,40,0.0,0,1.0,1,1.0,1
6499,max_ml,30,60,2,3,0.05,0.95,0.9151718310814984,19,1.0,1,1.0,1,1.0,1
6500,max_ml,30,60,2,3,0.05,0.95,0.931283952098484,9,1.0,1,1.0,1,1.0,1
6501,max_ml,30,60,2,3,0.05,0.95,0.9134468907958336,15,1.0,1,1.0,1,1.0,1
6502,max_ml,30,60,2,3,0.05,0.95,0.9355414178756404,21,1.0,1,1.0,1,1.0,1
6503,max_ml,30,60,2,3,0.05,0.95,0.9227550721245096,10,1.0,1,1.0,1,1.0,1
6504,max_ml,30,60,2,3,0.05,0.95,0.9307555596020288,36,1.0,1,1.0,1,1.0,1
6505,max_ml,30,60,2,3,0.05,0.95,0.8357516491884802,8,1.0,1,1.0,1,1.0,1
6506,max_ml,30,60,2,3,0.05,0.95,0.8929079065855599,6,1.0,1,1.0,1,1.0,1
6507,max_ml,30,60,2,3,0.05,0.95,0.8762378527632776,20,1.0,1,1.0,1,1.0,1
6508,max_ml,30,60,2,3,0.05,0.95,0.9256330325050908,43,0.0,0,1.0,1,1.0,1
6509,max_ml,30,60,2,3,0.05,0.95,0.9356786521264644,18,1.0,1,1.0,1,1.0,1
6510,max_ml,30,60,2,3,0.05,0.95,0.9091930195343154,33,0.0,1,0.0,1,0.0,1
6511,max_ml,30,60,2,3,0.05,0.95,0.8382430399583618,11,1.0,1,1.0,1,1.0,1
6512,max_ml,30,60,2,3,0.05,0.95,0.9367117545766476,34,0.0,0,1.0,1,1.0,1
6513,max_ml,30,60,2,3,0.05,0.95,0.9071747995278628,7,1.0,1,1.0,1,1.0,1
6514,max_ml,30,60,2,3,0.05,0.95,0.9483087931207635,31,0.0,0,0.0,0,1.0,1
6515,max_ml,30,60,2,3,0.05,0.95,0.9232504574927796,14,1.0,1,1.0,1,1.0,1
6516,max_ml,30,60,2,3,0.05,0.95,0.9250374436601304,32,0.0,0,1.0,1,1.0,1
6517,max_ml,30,60,2,3,0.05,0.95,0.9472340896272908,12,1.0,1,1.0,1,1.0,1
6518,max_ml,30,60,2,3,0.05,0.95,0.9417125476403152,29,1.0,1,1.0,1,0.0,0
6519,max_ml,30,60,2,3,0.05,0.95,0.9479018997401816,20,1.0,1,1.0,1,1.0,1
6520,max_ml,30,60,2,3,0.05,0.95,0.9486857282922492,38,0.0,0,1.0,1,1.0,1
6521,max_ml,30,60,2,3,0.05,0.95,0.9409255685539376,23,1.0,1,1.0,1,1.0,1
6522,max_ml,30,60,2,3,0.05,0.95,0.8738736386212564,8,1.0,1,1.0,1,1.0,1
6523,max_ml,30,60,2,3,0.05,0.95,0.922968533186627,19,1.0,1,1.0,1,1.0,1
6524,max_ml,30,60,2,3,0.05,0.95,0.8794766254857842,20,1.0,1,1.0,1,1.0,1
6525,max_ml,30,60,2,3,0.05,0.95,0.932659229627201,10,1.0,1,1.0,1,1.0,1
6526,max_ml,30,60,2,3,0.05,0.95,0.9470793903597874,34,1.0,1,1.0,1,1.0,1
6527,max_ml,30,60,2,3,0.05,0.95,0.9187097197181924,12,1.0,1,1.0,1,1.0,1
6528,max_ml,30,60,2,3,0.05,0.95,0.932199079444141,28,0.0,1,0.0,1,0.0,1
6529,max_ml,30,60,2,3,0.05,0.95,0.947144059780434,25,1.0,1,1.0,1,1.0,1
6530,max_ml,30,60,2,3,0.05,0.95,0.9452402190220748,48,0.0,1,0.0,1,0.0,1
6531,max_ml,30,60,2,3,0.05,0.95,0.9206992773777284,9,1.0,1,1.0,1,1.0,1
6532,max_ml,30,60,2,3,0.05,0.95,0.9273252839042828,9,1.0,1,1.0,1,1.0,1
6533,max_ml,30,60,2,3,0.05,0.95,0.9270630568895256,27,1.0,1,1.0,1,1.0,1
6534,max_ml,30,60,2,3,0.05,0.95,0.9013054048611046,72,0.0,1,0.0,1,0.0,1
6535,max_ml,30,60,2,3,0.05,0.95,0.9453032478861736,21,1.0,1,1.0,1,1.0,1
6536,max_ml,30,60,2,3,0.05,0.95,0.9262604211792878,15,1.0,1,1.0,1,1.0,1
6537,max_ml,30,60,2,3,0.05,0.95,0.9442797792854224,44,0.0,0,1.0,1,1.0,1
6538,max_ml,30,60,2,3,0.05,0.95,0.8778446439546252,25,1.0,1,1.0,1,1.0,1
6539,max_ml,30,60,2,3,0.05,0.95,0.8741933760259343,11,1.0,1,1.0,1,1.0,1
6540,max_ml,30,60,2,3,0.05,0.95,0.9356335350527732,26,1.0,1,1.0,1,1.0,1
6541,max_ml,30,60,2,3,0.05,0.95,0.8976263226977538,16,1.0,1,1.0,1,1.0,1
6542,max_ml,30,60,2,3,0.05,0.95,0.9418450595468588,22,1.0,1,1.0,1,1.0,1
6543,max_ml,30,60,2,3,0.05,0.95,0.921066044646696,5,1.0,1,1.0,1,1.0,1
6544,max_ml,30,60,2,3,0.05,0.95,0.9473598317999624,30,0.0,0,1.0,1,1.0,1
6545,max_ml,30,60,2,3,0.05,0.95,0.9245550546532628,17,1.0,1,1.0,1,1.0,1
6546,max_ml,30,60,2,3,0.05,0.95,0.9077093577770874,20,1.0,1,1.0,1,1.0,1
6547,max_ml,30,60,2,3,0.05,0.95,0.8975786288913622,17,1.0,1,1.0,1,1.0,1
6548,max_ml,30,60,2,3,0.05,0.95,0.8688193770610398,7,1.0,1,1.0,1,1.0,1
6549,max_ml,30,60,2,3,0.05,0.95,0.8974797930896812,7,1.0,1,1.0,1,1.0,1
6550,max_ml,30,60,2,3,0.05,0.95,0.9139186390480868,25,1.0,1,1.0,1,1.0,1
6551,max_ml,30,60,2,3,0.05,0.95,0.8787128345163733,14,1.0,1,1.0,1,1.0,1
6552,max_ml,30,60,2,3,0.05,0.95,0.9096389856935476,11,1.0,1,1.0,1,1.0,1
6553,max_ml,30,60,2,3,0.05,0.95,0.949864265718208,43,0.0,1,0.0,1,0.0,1
6554,max_ml,30,60,2,3,0.05,0.95,0.9463142960061008,21,1.0,1,1.0,1,1.0,1
6555,max_ml,30,60,2,3,0.05,0.95,0.949098314218462,30,0.0,0,1.0,1,1.0,1
6556,max_ml,30,60,2,3,0.05,0.95,0.9463169202285008,66,0.0,1,0.0,1,0.0,1
6557,max_ml,30,60,2,3,0.05,0.95,0.934078902454754,31,1.0,1,1.0,1,1.0,1
6558,max_ml,30,60,2,3,0.05,0.95,0.9376632484952768,20,1.0,1,1.0,1,1.0,1
6559,max_ml,30,60,2,3,0.05,0.95,0.913837087831678,24,0.0,1,0.0,1,0.0,1
6560,max_ml,30,60,2,3,0.05,0.95,0.9415769529344008,24,1.0,1,1.0,1,1.0,1
6561,max_ml,30,60,2,3,0.05,0.95,0.8864117463260593,8,1.0,1,1.0,1,1.0,1
6562,max_ml,30,60,2,3,0.05,0.95,0.9493119750715516,16,1.0,1,1.0,1,1.0,1
6563,max_ml,30,60,2,3,0.05,0.95,0.9485352731323916,12,1.0,1,1.0,1,1.0,1
6564,max_ml,30,60,2,3,0.05,0.95,0.9154413397560042,28,0.0,0,1.0,1,1.0,1
6565,max_ml,30,60,2,3,0.05,0.95,0.9342878614909588,18,0.0,0,1.0,1,1.0,1
6566,max_ml,30,60,2,3,0.05,0.95,0.925949730322612,41,0.0,0,1.0,1,1.0,1
6567,max_ml,30,60,2,3,0.05,0.95,0.934428470879658,13,1.0,1,1.0,1,1.0,1
6568,max_ml,30,60,2,3,0.05,0.95,0.9437785733647306,24,0.0,0,1.0,1,1.0,1
6569,max_ml,30,60,2,3,0.05,0.95,0.9253286654959714,24,0.0,0,1.0,1,1.0,1
6570,max_ml,30,60,2,3,0.05,0.95,0.9330721513803424,8,1.0,1,1.0,1,1.0,1
6571,max_ml,30,60,2,3,0.05,0.95,0.9498365705018852,22,1.0,1,1.0,1,1.0,1
6572,max_ml,30,60,2,3,0.05,0.95,0.9415354651744344,50,0.0,1,0.0,1,0.0,1
6573,max_ml,30,60,2,3,0.05,0.95,0.9197275959118326,14,1.0,1,1.0,1,1.0,1
6574,max_ml,30,60,2,3,0.05,0.95,0.9412765312889588,29,1.0,1,1.0,1,1.0,1
6575,max_ml,30,60,2,3,0.05,0.95,0.7395007230057121,4,1.0,1,1.0,1,1.0,1
6576,max_ml,30,60,2,3,0.05,0.95,0.9194436437321832,24,1.0,1,1.0,1,1.0,1
6577,max_ml,30,60,2,3,0.05,0.95,0.9422266243860664,15,1.0,1,1.0,1,1.0,1
6578,max_ml,30,60,2,3,0.05,0.95,0.927017991170662,26,0.0,1,0.0,1,0.0,1
6579,max_ml,30,60,2,3,0.05,0.95,0.9443555214658484,4,1.0,1,1.0,1,1.0,1
6580,max_ml,30,60,2,3,0.05,0.95,0.8772411659322037,10,1.0,1,1.0,1,1.0,1
6581,max_ml,30,60,2,3,0.05,0.95,0.9052756977496752,17,1.0,1,1.0,1,1.0,1
6582,max_ml,30,60,2,3,0.05,0.95,0.9325965058498272,24,0.0,0,1.0,1,1.0,1
6583,max_ml,30,60,2,3,0.05,0.95,0.9263941640509872,35,1.0,1,1.0,1,1.0,1
6584,max_ml,30,60,2,3,0.05,0.95,0.9375518631118692,38,0.0,1,0.0,1,0.0,1
6585,max_ml,30,60,2,3,0.05,0.95,0.9127866091139064,19,1.0,1,1.0,1,1.0,1
6586,max_ml,30,60,2,3,0.05,0.95,0.9309052456038786,12,1.0,1,1.0,1,1.0,1
6587,max_ml,30,60,2,3,0.05,0.95,0.9460223195305908,16,1.0,1,1.0,1,1.0,1
6588,max_ml,30,60,2,3,0.05,0.95,0.9255150606051712,15,1.0,1,1.0,1,1.0,1
6589,max_ml,30,60,2,3,0.05,0.95,0.9302247458579996,25,1.0,1,1.0,1,1.0,1
6590,max_ml,30,60,2,3,0.05,0.95,0.9189921483987192,39,0.0,0,1.0,1,0.0,0
6591,max_ml,30,60,2,3,0.05,0.95,0.9440111144024256,18,1.0,1,1.0,1,1.0,1
6592,max_ml,30,60,2,3,0.05,0.95,0.9499551735879562,40,0.0,1,0.0,1,0.0,1
6593,max_ml,30,60,2,3,0.05,0.95,0.9347710748380488,41,0.0,1,0.0,1,0.0,1
6594,max_ml,30,60,2,3,0.05,0.95,0.9388930291617134,21,0.0,0,1.0,1,1.0,1
6595,max_ml,30,60,2,3,0.05,0.95,0.9452760853500188,12,1.0,1,1.0,1,1.0,1
6596,max_ml,30,60,2,3,0.05,0.95,0.9358545873019796,8,1.0,1,1.0,1,1.0,1
6597,max_ml,30,60,2,3,0.05,0.95,0.9423861685190436,15,1.0,1,1.0,1,1.0,1
6598,max_ml,30,60,2,3,0.05,0.95,0.9455372378483422,57,0.0,1,0.0,1,0.0,1
6599,max_ml,30,60,2,3,0.05,0.95,0.8725721120606017,28,1.0,1,1.0,1,1.0,1
6600,max_ml,30,60,2,3,0.05,0.95,0.8921285917602048,11,1.0,1,1.0,1,1.0,1
6601,max_ml,30,60,2,3,0.05,0.95,0.9104674955377282,14,1.0,1,1.0,1,1.0,1
6602,max_ml,30,60,2,3,0.05,0.95,0.8448753277613065,5,1.0,1,1.0,1,1.0,1
6603,max_ml,30,60,2,3,0.05,0.95,0.9404365118902924,14,1.0,1,1.0,1,1.0,1
6604,max_ml,30,60,2,3,0.05,0.95,0.929013010980623,18,1.0,1,1.0,1,1.0,1
6605,max_ml,30,60,2,3,0.05,0.95,0.9437680237853522,10,1.0,1,1.0,1,1.0,1
6606,max_ml,30,60,2,3,0.05,0.95,0.9321924413972646,16,1.0,1,1.0,1,1.0,1
6607,max_ml,30,60,2,3,0.05,0.95,0.9279431499117388,30,1.0,1,1.0,1,1.0,1
6608,max_ml,30,60,2,3,0.05,0.95,0.935086400592149,61,0.0,1,0.0,1,0.0,1
6609,max_ml,30,60,2,3,0.05,0.95,0.942122296828644,37,0.0,1,0.0,1,0.0,1
6610,max_ml,30,60,2,3,0.05,0.95,0.8723150888668073,14,1.0,1,1.0,1,1.0,1
6611,max_ml,30,60,2,3,0.05,0.95,0.9144862495801392,9,1.0,1,1.0,1,1.0,1
6612,max_ml,30,60,2,3,0.05,0.95,0.9453365531063704,11,1.0,1,1.0,1,1.0,1
6613,max_ml,30,60,2,3,0.05,0.95,0.911776980953912,24,1.0,1,1.0,1,1.0,1
6614,max_ml,30,60,2,3,0.05,0.95,0.9136806955717884,16,1.0,1,1.0,1,1.0,1
6615,max_ml,30,60,2,3,0.05,0.95,0.9343043601557736,29,0.0,0,1.0,1,1.0,1
6616,max_ml,30,60,2,3,0.05,0.95,0.9452372779792726,23,1.0,1,1.0,1,1.0,1
6617,max_ml,30,60,2,3,0.05,0.95,0.8986344679943159,16,1.0,1,1.0,1,1.0,1
6618,max_ml,30,60,2,3,0.05,0.95,0.8749593465274415,15,1.0,1,1.0,1,1.0,1
6619,max_ml,30,60,2,3,0.05,0.95,0.9334269061009188,9,1.0,1,1.0,1,1.0,1
6620,max_ml,30,60,2,3,0.05,0.95,0.9001274017359876,8,1.0,1,1.0,1,1.0,1
6621,max_ml,30,60,2,3,0.05,0.95,0.9320506434819622,15,1.0,1,1.0,1,1.0,1
6622,max_ml,30,60,2,3,0.05,0.95,0.9498680133733222,26,1.0,1,1.0,1,1.0,1
6623,max_ml,30,60,2,3,0.05,0.95,0.9373981293251252,36,1.0,1,1.0,1,1.0,1
6624,max_ml,30,60,2,3,0.05,0.95,0.9398917007410622,62,0.0,1,0.0,1,0.0,1
6625,max_ml,30,60,2,3,0.05,0.95,0.9289765682134687,20,1.0,1,1.0,1,1.0,1
6626,max_ml,30,60,2,3,0.05,0.95,0.9458900959438928,21,1.0,1,1.0,1,1.0,1
6627,max_ml,30,60,2,3,0.05,0.95,0.9394944424796846,13,1.0,1,1.0,1,1.0,1
6628,max_ml,30,60,2,3,0.05,0.95,0.9433646858252848,19,1.0,1,1.0,1,1.0,1
6629,max_ml,30,60,2,3,0.05,0.95,0.9242989051213336,25,1.0,1,1.0,1,1.0,1
6630,max_ml,30,60,2,3,0.05,0.95,0.8833931448598137,17,1.0,1,1.0,1,1.0,1
6631,max_ml,30,60,2,3,0.05,0.95,0.924481676373276,25,0.0,0,1.0,1,0.0,0
6632,max_ml,30,60,2,3,0.05,0.95,0.917795801758993,12,1.0,1,1.0,1,1.0,1
6633,max_ml,30,60,2,3,0.05,0.95,0.9158449081153704,16,1.0,1,1.0,1,1.0,1
6634,max_ml,30,60,2,3,0.05,0.95,0.9097035385144904,12,1.0,1,1.0,1,1.0,1
6635,max_ml,30,60,2,3,0.05,0.95,0.8949724647141458,27,1.0,1,1.0,1,1.0,1
6636,max_ml,30,60,2,3,0.05,0.95,0.93547652163761,38,0.0,1,0.0,1,0.0,1
6637,max_ml,30,60,2,3,0.05,0.95,0.9091293423952868,12,1.0,1,1.0,1,1.0,1
6638,max_ml,30,60,2,3,0.05,0.95,0.8910927557117009,8,1.0,1,1.0,1,1.0,1
6639,max_ml,30,60,2,3,0.05,0.95,0.8942429398310681,22,1.0,1,1.0,1,1.0,1
6640,max_ml,30,60,2,3,0.05,0.95,0.91782681008792,15,1.0,1,1.0,1,1.0,1
6641,max_ml,30,60,2,3,0.05,0.95,0.9478228448307044,35,0.0,1,0.0,1,0.0,1
6642,max_ml,30,60,2,3,0.05,0.95,0.9375556363725236,24,0.0,0,1.0,1,1.0,1
6643,max_ml,30,60,2,3,0.05,0.95,0.948131407709811,85,0.0,1,0.0,1,0.0,1
6644,max_ml,30,60,2,3,0.05,0.95,0.93559431384492,145,0.0,1,0.0,1,0.0,1
6645,max_ml,30,60,2,3,0.05,0.95,0.930421930744297,17,1.0,1,1.0,1,1.0,1
6646,max_ml,30,60,2,3,0.05,0.95,0.8315665246007725,13,1.0,1,1.0,1,1.0,1
6647,max_ml,30,60,2,3,0.05,0.95,0.942747563542477,21,0.0,0,1.0,1,1.0,1
6648,max_ml,30,60,2,3,0.05,0.95,0.949804030325698,51,0.0,1,0.0,1,0.0,1
6649,max_ml,30,60,2,3,0.05,0.95,0.8927078912264572,19,1.0,1,1.0,1,1.0,1
6650,max_ml,30,60,2,3,0.05,0.95,0.9097325461956256,7,1.0,1,1.0,1,1.0,1
6651,max_ml,30,60,2,3,0.05,0.95,0.8698860638582784,13,1.0,1,1.0,1,1.0,1
6652,max_ml,30,60,2,3,0.05,0.95,0.9389275928523126,34,1.0,1,1.0,1,1.0,1
6653,max_ml,30,60,2,3,0.05,0.95,0.9459759072719924,16,1.0,1,1.0,1,1.0,1
6654,max_ml,30,60,2,3,0.05,0.95,0.9325532678242217,12,1.0,1,1.0,1,1.0,1
6655,max_ml,30,60,2,3,0.05,0.95,0.9466952425043488,27,1.0,1,1.0,1,1.0,1
6656,max_ml,30,60,2,3,0.05,0.95,0.9317120902185544,21,0.0,0,0.0,0,1.0,1
6657,max_ml,30,60,2,3,0.05,0.95,0.9225076735021708,15,1.0,1,1.0,1,1.0,1
6658,max_ml,30,60,2,3,0.05,0.95,0.9157547538175316,11,1.0,1,1.0,1,1.0,1
6659,max_ml,30,60,2,3,0.05,0.95,0.9399086223473808,26,1.0,1,1.0,1,1.0,1
6660,max_ml,30,60,2,3,0.05,0.95,0.949223064740495,15,1.0,1,1.0,1,1.0,1
6661,max_ml,30,60,2,3,0.05,0.95,0.9253622767161704,14,1.0,1,1.0,1,1.0,1
6662,max_ml,30,60,2,3,0.05,0.95,0.926484912027499,93,0.0,1,0.0,1,0.0,1
6663,max_ml,30,60,2,3,0.05,0.95,0.9481339604799882,20,0.0,0,1.0,1,1.0,1
6664,max_ml,30,60,2,3,0.05,0.95,0.9379715718064896,22,1.0,1,1.0,1,1.0,1
6665,max_ml,30,60,2,3,0.05,0.95,0.8859267044160178,11,1.0,1,1.0,1,1.0,1
6666,max_ml,30,60,2,3,0.05,0.95,0.927300363140188,33,0.0,1,0.0,1,0.0,1
6667,max_ml,30,60,2,3,0.05,0.95,0.9384636386124634,12,1.0,1,1.0,1,1.0,1
6668,max_ml,30,60,2,3,0.05,0.95,0.9475707911221448,11,1.0,1,1.0,1,1.0,1
6669,max_ml,30,60,2,3,0.05,0.95,0.8944527030961545,11,1.0,1,1.0,1,1.0,1
6670,max_ml,30,60,2,3,0.05,0.95,0.93487260439704,60,0.0,1,0.0,1,0.0,1
6671,max_ml,30,60,2,3,0.05,0.95,0.895515717251683,21,1.0,1,1.0,1,1.0,1
6672,max_ml,30,60,2,3,0.05,0.95,0.94692756252049,20,1.0,1,1.0,1,1.0,1
6673,max_ml,30,60,2,3,0.05,0.95,0.9343945419355132,13,1.0,1,1.0,1,1.0,1
6674,max_ml,30,60,2,3,0.05,0.95,0.917735479805935,27,0.0,0,1.0,1,1.0,1
6675,max_ml,30,60,2,3,0.05,0.95,0.7863780092145315,6,1.0,1,1.0,1,1.0,1
6676,max_ml,30,60,2,3,0.05,0.95,0.9099919077568264,5,1.0,1,1.0,1,1.0,1
6677,max_ml,30,60,2,3,0.05,0.95,0.9229974669330294,25,1.0,1,1.0,1,1.0,1
6678,max_ml,30,60,2,3,0.05,0.95,0.943666623522996,27,0.0,1,0.0,1,0.0,1
6679,max_ml,30,60,2,3,0.05,0.95,0.9445960568286456,76,0.0,1,0.0,1,0.0,1
6680,max_ml,30,60,2,3,0.05,0.95,0.9480820062670952,19,1.0,1,1.0,1,1.0,1
6681,max_ml,30,60,2,3,0.05,0.95,0.8586976786309479,8,1.0,1,1.0,1,1.0,1
6682,max_ml,30,60,2,3,0.05,0.95,0.9418383325293456,31,1.0,1,1.0,1,1.0,1
6683,max_ml,30,60,2,3,0.05,0.95,0.9156056509284212,16,1.0,1,1.0,1,1.0,1
6684,max_ml,30,60,2,3,0.05,0.95,0.94783809449911,76,0.0,1,0.0,1,0.0,1
6685,max_ml,30,60,2,3,0.05,0.95,0.9087010154978888,10,1.0,1,1.0,1,1.0,1
6686,max_ml,30,60,2,3,0.05,0.95,0.9278783252908416,17,1.0,1,1.0,1,1.0,1
6687,max_ml,30,60,2,3,0.05,0.95,0.9470725497664796,26,1.0,1,1.0,1,1.0,1
6688,max_ml,30,60,2,3,0.05,0.95,0.9468311152522476,13,1.0,1,1.0,1,1.0,1
6689,max_ml,30,60,2,3,0.05,0.95,0.8995668404251532,7,1.0,1,1.0,1,1.0,1
6690,max_ml,30,60,2,3,0.05,0.95,0.9401132424277482,18,1.0,1,1.0,1,1.0,1
6691,max_ml,30,60,2,3,0.05,0.95,0.8992610616319994,17,1.0,1,1.0,1,1.0,1
6692,max_ml,30,60,2,3,0.05,0.95,0.9482293832062544,10,1.0,1,1.0,1,1.0,1
6693,max_ml,30,60,2,3,0.05,0.95,0.9482281318106516,57,0.0,1,0.0,1,0.0,1
6694,max_ml,30,60,2,3,0.05,0.95,0.9418161181836894,9,1.0,1,1.0,1,1.0,1
6695,max_ml,30,60,2,3,0.05,0.95,0.8993267359815816,19,1.0,1,1.0,1,1.0,1
6696,max_ml,30,60,2,3,0.05,0.95,0.9472378132507588,38,0.0,1,0.0,1,0.0,1
6697,max_ml,30,60,2,3,0.05,0.95,0.8613172899603054,13,1.0,1,1.0,1,1.0,1
6698,max_ml,30,60,2,3,0.05,0.95,0.9478722185332004,14,1.0,1,1.0,1,1.0,1
6699,max_ml,30,60,2,3,0.05,0.95,0.885999040956852,13,1.0,1,1.0,1,1.0,1
6700,max_ml,30,60,2,3,0.05,0.95,0.9432101142749688,12,1.0,1,1.0,1,1.0,1
6701,max_ml,30,60,2,3,0.05,0.95,0.9424017363569046,15,1.0,1,1.0,1,1.0,1
6702,max_ml,30,60,2,3,0.05,0.95,0.9464820643038918,27,1.0,1,1.0,1,1.0,1
6703,max_ml,30,60,2,3,0.05,0.95,0.890886617564119,10,1.0,1,1.0,1,1.0,1
6704,max_ml,30,60,2,3,0.05,0.95,0.9460242425770442,21,1.0,1,1.0,1,1.0,1
6705,max_ml,30,60,2,3,0.05,0.95,0.948458165536864,15,1.0,1,1.0,1,1.0,1
6706,max_ml,30,60,2,3,0.05,0.95,0.929195280398942,13,1.0,1,1.0,1,1.0,1
6707,max_ml,30,60,2,3,0.05,0.95,0.832131034846067,8,1.0,1,1.0,1,1.0,1
6708,max_ml,30,60,2,3,0.05,0.95,0.908867927847362,13,1.0,1,1.0,1,1.0,1
6709,max_ml,30,60,2,3,0.05,0.95,0.8981589480370694,20,1.0,1,1.0,1,1.0,1
6710,max_ml,30,60,2,3,0.05,0.95,0.8984329218732408,15,1.0,1,1.0,1,1.0,1
6711,max_ml,30,60,2,3,0.05,0.95,0.9428286365654468,40,0.0,1,0.0,1,0.0,1
6712,max_ml,30,60,2,3,0.05,0.95,0.8706475064274125,18,1.0,1,1.0,1,1.0,1
6713,max_ml,30,60,2,3,0.05,0.95,0.9377159057181262,70,0.0,0,1.0,1,1.0,1
6714,max_ml,30,60,2,3,0.05,0.95,0.932513712006826,16,1.0,1,1.0,1,1.0,1
6715,max_ml,30,60,2,3,0.05,0.95,0.8762451259231698,9,1.0,1,1.0,1,1.0,1
6716,max_ml,30,60,2,3,0.05,0.95,0.9406609238713516,16,1.0,1,1.0,1,1.0,1
6717,max_ml,30,60,2,3,0.05,0.95,0.945134031222707,13,1.0,1,1.0,1,1.0,1
6718,max_ml,30,60,2,3,0.05,0.95,0.8870054757568993,13,1.0,1,1.0,1,1.0,1
6719,max_ml,30,60,2,3,0.05,0.95,0.93063650422625,15,1.0,1,1.0,1,1.0,1
6720,max_ml,30,60,2,3,0.05,0.95,0.8759809812807955,7,1.0,1,1.0,1,1.0,1
6721,max_ml,30,60,2,3,0.05,0.95,0.934110538749624,13,1.0,1,1.0,1,1.0,1
6722,max_ml,30,60,2,3,0.05,0.95,0.9017367108525688,17,1.0,1,1.0,1,1.0,1
6723,max_ml,30,60,2,3,0.05,0.95,0.9113399723559614,9,1.0,1,1.0,1,1.0,1
6724,max_ml,30,60,2,3,0.05,0.95,0.9385509403523572,14,1.0,1,1.0,1,1.0,1
6725,max_ml,30,60,2,3,0.05,0.95,0.938004764481321,41,0.0,1,0.0,1,0.0,1
6726,max_ml,30,60,2,3,0.05,0.95,0.922213050325677,42,0.0,0,1.0,1,1.0,1
6727,max_ml,30,60,2,3,0.05,0.95,0.9252881319618568,49,1.0,1,1.0,1,1.0,1
6728,max_ml,30,60,2,3,0.05,0.95,0.9430125930056896,22,0.0,1,0.0,1,0.0,1
6729,max_ml,30,60,2,3,0.05,0.95,0.9482994711107164,22,1.0,1,1.0,1,1.0,1
6730,max_ml,30,60,2,3,0.05,0.95,0.9448041687845948,18,1.0,1,1.0,1,1.0,1
6731,max_ml,30,60,2,3,0.05,0.95,0.9370153132873592,14,1.0,1,1.0,1,1.0,1
6732,max_ml,30,60,2,3,0.05,0.95,0.943826963384885,7,1.0,1,1.0,1,1.0,1
6733,max_ml,30,60,2,3,0.05,0.95,0.873221229320818,9,1.0,1,1.0,1,1.0,1
6734,max_ml,30,60,2,3,0.05,0.95,0.8595422787474071,6,1.0,1,1.0,1,1.0,1
6735,max_ml,30,60,2,3,0.05,0.95,0.9238207484010552,9,1.0,1,1.0,1,1.0,1
6736,max_ml,30,60,2,3,0.05,0.95,0.9119599521234018,11,1.0,1,1.0,1,1.0,1
6737,max_ml,30,60,2,3,0.05,0.95,0.9304170104105934,70,0.0,0,1.0,1,1.0,1
6738,max_ml,30,60,2,3,0.05,0.95,0.8861085559986832,12,1.0,1,1.0,1,1.0,1
6739,max_ml,30,60,2,3,0.05,0.95,0.9351459724732488,20,1.0,1,1.0,1,1.0,1
6740,max_ml,30,60,2,3,0.05,0.95,0.9377381255425236,37,0.0,1,0.0,1,0.0,1
6741,max_ml,30,60,2,3,0.05,0.95,0.9200074433681455,13,1.0,1,1.0,1,1.0,1
6742,max_ml,30,60,2,3,0.05,0.95,0.9422208507967688,29,1.0,1,1.0,1,1.0,1
6743,max_ml,30,60,2,3,0.05,0.95,0.912295837078424,19,1.0,1,1.0,1,1.0,1
6744,max_ml,30,60,2,3,0.05,0.95,0.9167576827983664,17,1.0,1,1.0,1,1.0,1
6745,max_ml,30,60,2,3,0.05,0.95,0.9186262193628096,7,1.0,1,1.0,1,1.0,1
6746,max_ml,30,60,2,3,0.05,0.95,0.9458243445257914,76,0.0,1,0.0,1,0.0,1
6747,max_ml,30,60,2,3,0.05,0.95,0.9470923286211814,31,0.0,0,1.0,1,0.0,0
6748,max_ml,30,60,2,3,0.05,0.95,0.93606636323605,30,0.0,0,1.0,1,0.0,0
6749,max_ml,30,60,2,3,0.05,0.95,0.9147765856527128,34,1.0,1,1.0,1,1.0,1
6750,max_ml,30,60,2,3,0.05,0.95,0.9381037128849417,9,1.0,1,1.0,1,1.0,1
6751,max_ml,30,60,2,3,0.05,0.95,0.9037205462192264,6,1.0,1,1.0,1,1.0,1
6752,max_ml,30,60,2,3,0.05,0.95,0.9209969461882056,27,1.0,1,1.0,1,1.0,1
6753,max_ml,30,60,2,3,0.05,0.95,0.9413969292668708,42,0.0,0,0.0,0,1.0,1
6754,max_ml,30,60,2,3,0.05,0.95,0.9196262070408276,7,1.0,1,1.0,1,1.0,1
6755,max_ml,30,60,2,3,0.05,0.95,0.9413995011455494,32,0.0,0,1.0,1,0.0,0
6756,max_ml,30,60,2,3,0.05,0.95,0.9422153421565308,128,0.0,1,0.0,1,0.0,1
6757,max_ml,30,60,2,3,0.05,0.95,0.9360554736314256,12,1.0,1,1.0,1,1.0,1
6758,max_ml,30,60,2,3,0.05,0.95,0.9193084535875594,18,0.0,1,0.0,1,0.0,1
6759,max_ml,30,60,2,3,0.05,0.95,0.9164858774090732,39,1.0,1,1.0,1,1.0,1
6760,max_ml,30,60,2,3,0.05,0.95,0.9466935621022204,90,0.0,1,0.0,1,0.0,1
6761,max_ml,30,60,2,3,0.05,0.95,0.852987761194054,13,1.0,1,1.0,1,1.0,1
6762,max_ml,30,60,2,3,0.05,0.95,0.942153615813984,17,1.0,1,1.0,1,1.0,1
6763,max_ml,30,60,2,3,0.05,0.95,0.9473204021763318,47,0.0,1,0.0,1,0.0,1
6764,max_ml,30,60,2,3,0.05,0.95,0.9007184177861793,28,0.0,0,1.0,1,1.0,1
6765,max_ml,30,60,2,3,0.05,0.95,0.921929575897944,4,1.0,1,1.0,1,1.0,1
6766,max_ml,30,60,2,3,0.05,0.95,0.9229335545155196,10,1.0,1,1.0,1,1.0,1
6767,max_ml,30,60,2,3,0.05,0.95,0.899785077314167,23,1.0,1,1.0,1,1.0,1
6768,max_ml,30,60,2,3,0.05,0.95,0.9184938157776406,14,1.0,1,1.0,1,1.0,1
6769,max_ml,30,60,2,3,0.05,0.95,0.9395758945958166,13,1.0,1,1.0,1,1.0,1
6770,max_ml,30,60,2,3,0.05,0.95,0.8961908404171078,15,1.0,1,1.0,1,1.0,1
6771,max_ml,30,60,2,3,0.05,0.95,0.8932128496358828,12,1.0,1,1.0,1,1.0,1
6772,max_ml,30,60,2,3,0.05,0.95,0.9459141409434654,19,1.0,1,1.0,1,1.0,1
6773,max_ml,30,60,2,3,0.05,0.95,0.93438006132723,32,0.0,0,1.0,1,0.0,0
6774,max_ml,30,60,2,3,0.05,0.95,0.9205463260647736,7,1.0,1,1.0,1,1.0,1
6775,max_ml,30,60,2,3,0.05,0.95,0.921096113735989,11,1.0,1,1.0,1,1.0,1
6776,max_ml,30,60,2,3,0.05,0.95,0.9416683545933204,15,1.0,1,1.0,1,1.0,1
6777,max_ml,30,60,2,3,0.05,0.95,0.9410351928327022,26,0.0,0,1.0,1,1.0,1
6778,max_ml,30,60,2,3,0.05,0.95,0.8272224271044067,11,1.0,1,1.0,1,1.0,1
6779,max_ml,30,60,2,3,0.05,0.95,0.9490545138773936,62,0.0,1,0.0,1,0.0,1
6780,max_ml,30,60,2,3,0.05,0.95,0.9413952965590032,15,1.0,1,1.0,1,1.0,1
6781,max_ml,30,60,2,3,0.05,0.95,0.8992356712803764,13,1.0,1,1.0,1,1.0,1
6782,max_ml,30,60,2,3,0.05,0.95,0.9347067061413824,10,1.0,1,1.0,1,1.0,1
6783,max_ml,30,60,2,3,0.05,0.95,0.9381470829788772,28,1.0,1,1.0,1,1.0,1
6784,max_ml,30,60,2,3,0.05,0.95,0.9157217530465228,26,1.0,1,1.0,1,1.0,1
6785,max_ml,30,60,2,3,0.05,0.95,0.948544795231795,28,1.0,1,1.0,1,1.0,1
6786,max_ml,30,60,2,3,0.05,0.95,0.8645929156957461,19,1.0,1,1.0,1,1.0,1
6787,max_ml,30,60,2,3,0.05,0.95,0.911108466856102,37,0.0,1,0.0,1,0.0,1
6788,max_ml,30,60,2,3,0.05,0.95,0.8214586956336145,8,1.0,1,1.0,1,1.0,1
6789,max_ml,30,60,2,3,0.05,0.95,0.9491720753200988,26,1.0,1,1.0,1,0.0,0
6790,max_ml,30,60,2,3,0.05,0.95,0.9346982872115724,13,1.0,1,1.0,1,1.0,1
6791,max_ml,30,60,2,3,0.05,0.95,0.9448743565244544,46,0.0,1,0.0,1,0.0,1
6792,max_ml,30,60,2,3,0.05,0.95,0.9109984139366596,17,1.0,1,1.0,1,1.0,1
6793,max_ml,30,60,2,3,0.05,0.95,0.918754004493725,10,1.0,1,1.0,1,1.0,1
6794,max_ml,30,60,2,3,0.05,0.95,0.8854389777468893,13,1.0,1,1.0,1,1.0,1
6795,max_ml,30,60,2,3,0.05,0.95,0.8689220185074016,30,1.0,1,1.0,1,1.0,1
6796,max_ml,30,60,2,3,0.05,0.95,0.9410139074107126,14,1.0,1,1.0,1,1.0,1
6797,max_ml,30,60,2,3,0.05,0.95,0.9268985520053632,30,0.0,1,0.0,1,0.0,1
6798,max_ml,30,60,2,3,0.05,0.95,0.9430649039404392,24,1.0,1,1.0,1,1.0,1
6799,max_ml,30,60,2,3,0.05,0.95,0.9150333309377467,12,1.0,1,1.0,1,1.0,1
6800,max_ml,30,60,2,3,0.05,0.95,0.946107823669586,35,0.0,0,1.0,1,1.0,1
6801,max_ml,30,60,2,3,0.05,0.95,0.9444728936997544,10,1.0,1,1.0,1,1.0,1
6802,max_ml,30,60,2,3,0.05,0.95,0.9204763933539192,30,0.0,0,1.0,1,1.0,1
6803,max_ml,30,60,2,3,0.05,0.95,0.8865972825466062,19,1.0,1,1.0,1,1.0,1
6804,max_ml,30,60,2,3,0.05,0.95,0.9427192067358736,9,1.0,1,1.0,1,1.0,1
6805,max_ml,30,60,2,3,0.05,0.95,0.9202178251271192,16,1.0,1,1.0,1,1.0,1
6806,max_ml,30,60,2,3,0.05,0.95,0.9262043502795424,27,1.0,1,1.0,1,1.0,1
6807,max_ml,30,60,2,3,0.05,0.95,0.8536302438450993,16,1.0,1,1.0,1,1.0,1
6808,max_ml,30,60,2,3,0.05,0.95,0.9171001888207596,20,1.0,1,1.0,1,1.0,1
6809,max_ml,30,60,2,3,0.05,0.95,0.9133921498673224,10,1.0,1,1.0,1,1.0,1
6810,max_ml,30,60,2,3,0.05,0.95,0.9371291861051432,14,1.0,1,1.0,1,1.0,1
6811,max_ml,30,60,2,3,0.05,0.95,0.8448842974950411,10,1.0,1,1.0,1,1.0,1
6812,max_ml,30,60,2,3,0.05,0.95,0.9288237043163714,30,0.0,0,1.0,1,1.0,1
6813,max_ml,30,60,2,3,0.05,0.95,0.9396372059900324,57,0.0,1,0.0,1,0.0,1
6814,max_ml,30,60,2,3,0.05,0.95,0.891575925840705,15,1.0,1,1.0,1,1.0,1
6815,max_ml,30,60,2,3,0.05,0.95,0.9490703988588975,36,0.0,0,0.0,0,1.0,1
6816,max_ml,30,60,2,3,0.05,0.95,0.8900908006768344,16,1.0,1,1.0,1,1.0,1
6817,max_ml,30,60,2,3,0.05,0.95,0.933755097613964,24,0.0,0,1.0,1,0.0,0
6818,max_ml,30,60,2,3,0.05,0.95,0.9287351703109308,25,1.0,1,1.0,1,1.0,1
6819,max_ml,30,60,2,3,0.05,0.95,0.9248136040160068,11,1.0,1,1.0,1,1.0,1
6820,max_ml,30,60,2,3,0.05,0.95,0.9134665667783806,20,1.0,1,1.0,1,1.0,1
6821,max_ml,30,60,2,3,0.05,0.95,0.9463578262650286,79,0.0,1,0.0,1,0.0,1
6822,max_ml,30,60,2,3,0.05,0.95,0.942127854594204,51,0.0,1,0.0,1,0.0,1
6823,max_ml,30,60,2,3,0.05,0.95,0.944912128431,17,1.0,1,1.0,1,1.0,1
6824,max_ml,30,60,2,3,0.05,0.95,0.9209346282104678,53,0.0,1,0.0,1,0.0,1
6825,max_ml,30,60,2,3,0.05,0.95,0.9491137821637154,17,1.0,1,1.0,1,1.0,1
6826,max_ml,30,60,2,3,0.05,0.95,0.9173313251225396,25,1.0,1,1.0,1,1.0,1
6827,max_ml,30,60,2,3,0.05,0.95,0.8678559708048366,19,1.0,1,1.0,1,1.0,1
6828,max_ml,30,60,2,3,0.05,0.95,0.8599728845264343,18,1.0,1,1.0,1,1.0,1
6829,max_ml,30,60,2,3,0.05,0.95,0.9412474040483124,23,0.0,1,0.0,1,0.0,1
6830,max_ml,30,60,2,3,0.05,0.95,0.9126633093421466,24,1.0,1,1.0,1,1.0,1
6831,max_ml,30,60,2,3,0.05,0.95,0.9293708136089932,11,1.0,1,1.0,1,1.0,1
6832,max_ml,30,60,2,3,0.05,0.95,0.934898245780365,18,1.0,1,1.0,1,1.0,1
6833,max_ml,30,60,2,3,0.05,0.95,0.947444342428174,26,1.0,1,1.0,1,1.0,1
6834,max_ml,30,60,2,3,0.05,0.95,0.9453254796252916,39,0.0,0,1.0,1,0.0,0
6835,max_ml,30,60,2,3,0.05,0.95,0.9184382087968064,9,1.0,1,1.0,1,1.0,1
6836,max_ml,30,60,2,3,0.05,0.95,0.9382258130010874,11,1.0,1,1.0,1,1.0,1
6837,max_ml,30,60,2,3,0.05,0.95,0.9398862440299348,17,1.0,1,1.0,1,1.0,1
6838,max_ml,30,60,2,3,0.05,0.95,0.8833671244336035,14,1.0,1,1.0,1,1.0,1
6839,max_ml,30,60,2,3,0.05,0.95,0.8721586126942622,10,1.0,1,1.0,1,1.0,1
6840,max_ml,30,60,2,3,0.05,0.95,0.9251332317019668,11,1.0,1,1.0,1,1.0,1
6841,max_ml,30,60,2,3,0.05,0.95,0.9456450560887876,12,1.0,1,1.0,1,1.0,1
6842,max_ml,30,60,2,3,0.05,0.95,0.9079168800270452,26,0.0,0,1.0,1,1.0,1
6843,max_ml,30,60,2,3,0.05,0.95,0.9312966618619116,15,1.0,1,1.0,1,1.0,1
6844,max_ml,30,60,2,3,0.05,0.95,0.8623785590494966,18,1.0,1,1.0,1,1.0,1
6845,max_ml,30,60,2,3,0.05,0.95,0.8476960467870855,9,1.0,1,1.0,1,1.0,1
6846,max_ml,30,60,2,3,0.05,0.95,0.9373366060942836,41,0.0,1,0.0,1,0.0,1
6847,max_ml,30,60,2,3,0.05,0.95,0.9455546301994028,24,1.0,1,1.0,1,1.0,1
6848,max_ml,30,60,2,3,0.05,0.95,0.9435377557141216,24,0.0,0,1.0,1,1.0,1
6849,max_ml,30,60,2,3,0.05,0.95,0.943553676248357,54,0.0,1,0.0,1,0.0,1
6850,max_ml,30,60,2,3,0.05,0.95,0.9428783745017768,23,1.0,1,1.0,1,1.0,1
6851,max_ml,30,60,2,3,0.05,0.95,0.9486329074355426,9,1.0,1,1.0,1,1.0,1
6852,max_ml,30,60,2,3,0.05,0.95,0.9398573989399364,42,0.0,0,1.0,1,1.0,1
6853,max_ml,30,60,2,3,0.05,0.95,0.9442778191078648,13,1.0,1,1.0,1,1.0,1
6854,max_ml,30,60,2,3,0.05,0.95,0.9405461513385184,10,1.0,1,1.0,1,1.0,1
6855,max_ml,30,60,2,3,0.05,0.95,0.8932878752909961,8,1.0,1,1.0,1,1.0,1
6856,max_ml,30,60,2,3,0.05,0.95,0.9153743157916836,8,1.0,1,1.0,1,1.0,1
6857,max_ml,30,60,2,3,0.05,0.95,0.9268869245906788,15,1.0,1,1.0,1,1.0,1
6858,max_ml,30,60,2,3,0.05,0.95,0.9399802295529356,10,1.0,1,1.0,1,1.0,1
6859,max_ml,30,60,2,3,0.05,0.95,0.8971033013479457,11,1.0,1,1.0,1,1.0,1
6860,max_ml,30,60,2,3,0.05,0.95,0.8729529432956499,22,1.0,1,1.0,1,1.0,1
6861,max_ml,30,60,2,3,0.05,0.95,0.9413519334744942,22,1.0,1,1.0,1,1.0,1
6862,max_ml,30,60,2,3,0.05,0.95,0.9366315048213358,10,1.0,1,1.0,1,1.0,1
6863,max_ml,30,60,2,3,0.05,0.95,0.9496491214450038,10,1.0,1,1.0,1,1.0,1
6864,max_ml,30,60,2,3,0.05,0.95,0.9375645477551084,32,1.0,1,1.0,1,1.0,1
6865,max_ml,30,60,2,3,0.05,0.95,0.9330089424028244,21,1.0,1,1.0,1,1.0,1
6866,max_ml,30,60,2,3,0.05,0.95,0.8425231223690144,8,1.0,1,1.0,1,1.0,1
6867,max_ml,30,60,2,3,0.05,0.95,0.8781946334995054,22,1.0,1,1.0,1,1.0,1
6868,max_ml,30,60,2,3,0.05,0.95,0.8210510254361644,12,1.0,1,1.0,1,1.0,1
6869,max_ml,30,60,2,3,0.05,0.95,0.9358102715115107,14,1.0,1,1.0,1,1.0,1
6870,max_ml,30,60,2,3,0.05,0.95,0.9381124650764664,42,0.0,0,1.0,1,1.0,1
6871,max_ml,30,60,2,3,0.05,0.95,0.8600376071153558,6,1.0,1,1.0,1,1.0,1
6872,max_ml,30,60,2,3,0.05,0.95,0.9011713471454832,6,1.0,1,1.0,1,1.0,1
6873,max_ml,30,60,2,3,0.05,0.95,0.8951978127821996,11,1.0,1,1.0,1,1.0,1
6874,max_ml,30,60,2,3,0.05,0.95,0.9368677405848702,18,1.0,1,1.0,1,1.0,1
6875,max_ml,30,60,2,3,0.05,0.95,0.9442781223936814,19,1.0,1,1.0,1,1.0,1
6876,max_ml,30,60,2,3,0.05,0.95,0.8858724415741012,16,1.0,1,1.0,1,1.0,1
6877,max_ml,30,60,2,3,0.05,0.95,0.9021039094650778,18,1.0,1,1.0,1,1.0,1
6878,max_ml,30,60,2,3,0.05,0.95,0.9332209563681216,6,1.0,1,1.0,1,1.0,1
6879,max_ml,30,60,2,3,0.05,0.95,0.936703109404656,23,1.0,1,1.0,1,1.0,1
6880,max_ml,30,60,2,3,0.05,0.95,0.9199802190511492,18,1.0,1,1.0,1,1.0,1
6881,max_ml,30,60,2,3,0.05,0.95,0.932619381070503,26,1.0,1,1.0,1,1.0,1
6882,max_ml,30,60,2,3,0.05,0.95,0.9390836830166904,11,1.0,1,1.0,1,1.0,1
6883,max_ml,30,60,2,3,0.05,0.95,0.9190072979359156,6,1.0,1,1.0,1,1.0,1
6884,max_ml,30,60,2,3,0.05,0.95,0.9418425389836655,14,1.0,1,1.0,1,1.0,1
6885,max_ml,30,60,2,3,0.05,0.95,0.9311824691551204,12,1.0,1,1.0,1,1.0,1
6886,max_ml,30,60,2,3,0.05,0.95,0.9490725228179748,49,0.0,0,0.0,0,1.0,1
6887,max_ml,30,60,2,3,0.05,0.95,0.9342009132489396,8,1.0,1,1.0,1,1.0,1
6888,max_ml,30,60,2,3,0.05,0.95,0.9397418848476524,19,1.0,1,1.0,1,1.0,1
6889,max_ml,30,60,2,3,0.05,0.95,0.8992310894936238,30,1.0,1,1.0,1,1.0,1
6890,max_ml,30,60,2,3,0.05,0.95,0.9432857931635628,68,0.0,1,0.0,1,0.0,1
6891,max_ml,30,60,2,3,0.05,0.95,0.9364458536462924,12,1.0,1,1.0,1,1.0,1
6892,max_ml,30,60,2,3,0.05,0.95,0.9022224930185736,7,1.0,1,1.0,1,1.0,1
6893,max_ml,30,60,2,3,0.05,0.95,0.91539799677087,25,0.0,0,1.0,1,1.0,1
6894,max_ml,30,60,2,3,0.05,0.95,0.9309468642523338,43,0.0,1,0.0,1,0.0,1
6895,max_ml,30,60,2,3,0.05,0.95,0.939473836943846,30,1.0,1,1.0,1,1.0,1
6896,max_ml,30,60,2,3,0.05,0.95,0.9199614530713028,46,1.0,1,1.0,1,1.0,1
6897,max_ml,30,60,2,3,0.05,0.95,0.9299237883133749,8,1.0,1,1.0,1,1.0,1
6898,max_ml,30,60,2,3,0.05,0.95,0.9478540314168322,8,1.0,1,1.0,1,1.0,1
6899,max_ml,30,60,2,3,0.05,0.95,0.914214523504426,26,1.0,1,1.0,1,1.0,1
6900,max_ml,30,60,2,3,0.05,0.95,0.9325305411604844,5,1.0,1,1.0,1,1.0,1
6901,max_ml,30,60,2,3,0.05,0.95,0.9436512109678796,20,1.0,1,1.0,1,1.0,1
6902,max_ml,30,60,2,3,0.05,0.95,0.9269866972321664,16,1.0,1,1.0,1,1.0,1
6903,max_ml,30,60,2,3,0.05,0.95,0.9187637192156708,13,1.0,1,1.0,1,1.0,1
6904,max_ml,30,60,2,3,0.05,0.95,0.8926154058668901,19,1.0,1,1.0,1,1.0,1
6905,max_ml,30,60,2,3,0.05,0.95,0.9171596481766824,19,1.0,1,1.0,1,1.0,1
6906,max_ml,30,60,2,3,0.05,0.95,0.9410948770864388,11,1.0,1,1.0,1,1.0,1
6907,max_ml,30,60,2,3,0.05,0.95,0.9255987944988306,11,1.0,1,1.0,1,1.0,1
6908,max_ml,30,60,2,3,0.05,0.95,0.9493580412389616,103,0.0,1,0.0,1,0.0,1
6909,max_ml,30,60,2,3,0.05,0.95,0.9393190311609252,45,0.0,0,1.0,1,1.0,1
6910,max_ml,30,60,2,3,0.05,0.95,0.9310421514742664,30,1.0,1,1.0,1,1.0,1
6911,max_ml,30,60,2,3,0.05,0.95,0.8777005460799513,11,1.0,1,1.0,1,1.0,1
6912,max_ml,30,60,2,3,0.05,0.95,0.9144621582555084,18,1.0,1,1.0,1,1.0,1
6913,max_ml,30,60,2,3,0.05,0.95,0.9437309399600692,40,0.0,0,1.0,1,1.0,1
6914,max_ml,30,60,2,3,0.05,0.95,0.92361081320493,31,1.0,1,1.0,1,1.0,1
6915,max_ml,30,60,2,3,0.05,0.95,0.9382641557713866,15,1.0,1,1.0,1,1.0,1
6916,max_ml,30,60,2,3,0.05,0.95,0.9484541666584776,11,1.0,1,1.0,1,1.0,1
6917,max_ml,30,60,2,3,0.05,0.95,0.9450275584981428,16,1.0,1,1.0,1,1.0,1
6918,max_ml,30,60,2,3,0.05,0.95,0.9419812143645476,27,0.0,0,1.0,1,0.0,0
6919,max_ml,30,60,2,3,0.05,0.95,0.93884312046781,16,1.0,1,1.0,1,1.0,1
6920,max_ml,30,60,2,3,0.05,0.95,0.9210879629843908,17,1.0,1,1.0,1,1.0,1
6921,max_ml,30,60,2,3,0.05,0.95,0.93949611654441,31,0.0,1,0.0,1,0.0,1
6922,max_ml,30,60,2,3,0.05,0.95,0.8977894105642629,48,0.0,0,1.0,1,1.0,1
6923,max_ml,30,60,2,3,0.05,0.95,0.949853671153094,25,1.0,1,1.0,1,1.0,1
6924,max_ml,30,60,2,3,0.05,0.95,0.9493503127761248,27,0.0,0,1.0,1,1.0,1
6925,max_ml,30,60,2,3,0.05,0.95,0.8810609915520954,11,1.0,1,1.0,1,1.0,1
6926,max_ml,30,60,2,3,0.05,0.95,0.9172353437994673,41,0.0,1,0.0,1,0.0,1
6927,max_ml,30,60,2,3,0.05,0.95,0.9222020635772908,8,1.0,1,1.0,1,1.0,1
6928,max_ml,30,60,2,3,0.05,0.95,0.9187258397708692,22,1.0,1,1.0,1,1.0,1
6929,max_ml,30,60,2,3,0.05,0.95,0.9472320146060166,27,0.0,1,0.0,1,0.0,1
6930,max_ml,30,60,2,3,0.05,0.95,0.8946672197461821,15,1.0,1,1.0,1,1.0,1
6931,max_ml,30,60,2,3,0.05,0.95,0.9382136936447364,7,1.0,1,1.0,1,1.0,1
6932,max_ml,30,60,2,3,0.05,0.95,0.9327607151686258,31,1.0,1,1.0,1,1.0,1
6933,max_ml,30,60,2,3,0.05,0.95,0.9104072515643358,18,1.0,1,1.0,1,1.0,1
6934,max_ml,30,60,2,3,0.05,0.95,0.9039028290861084,18,1.0,1,1.0,1,1.0,1
6935,max_ml,30,60,2,3,0.05,0.95,0.8462907702910026,7,1.0,1,1.0,1,1.0,1
6936,max_ml,30,60,2,3,0.05,0.95,0.8751134400434479,8,1.0,1,1.0,1,1.0,1
6937,max_ml,30,60,2,3,0.05,0.95,0.8744936986318583,24,0.0,0,1.0,1,1.0,1
6938,max_ml,30,60,2,3,0.05,0.95,0.9233795186452436,18,1.0,1,1.0,1,1.0,1
6939,max_ml,30,60,2,3,0.05,0.95,0.9188452757328228,24,0.0,0,1.0,1,1.0,1
6940,max_ml,30,60,2,3,0.05,0.95,0.9420625468559348,14,1.0,1,1.0,1,1.0,1
6941,max_ml,30,60,2,3,0.05,0.95,0.9280733384023596,14,1.0,1,1.0,1,1.0,1
6942,max_ml,30,60,2,3,0.05,0.95,0.9463987969536952,24,0.0,1,0.0,1,0.0,1
6943,max_ml,30,60,2,3,0.05,0.95,0.9430853005609884,24,0.0,0,1.0,1,1.0,1
6944,max_ml,30,60,2,3,0.05,0.95,0.9003643729035602,9,1.0,1,1.0,1,1.0,1
6945,max_ml,30,60,2,3,0.05,0.95,0.933559196136462,20,1.0,1,1.0,1,1.0,1
6946,max_ml,30,60,2,3,0.05,0.95,0.941850136817584,35,0.0,1,0.0,1,0.0,1
6947,max_ml,30,60,2,3,0.05,0.95,0.9314875807965496,32,1.0,1,1.0,1,1.0,1
6948,max_ml,30,60,2,3,0.05,0.95,0.9309758503098252,60,0.0,1,0.0,1,0.0,1
6949,max_ml,30,60,2,3,0.05,0.95,0.9104802947803754,14,1.0,1,1.0,1,1.0,1
6950,max_ml,30,60,2,3,0.05,0.95,0.9485241057089407,16,1.0,1,1.0,1,1.0,1
6951,max_ml,30,60,2,3,0.05,0.95,0.8977745216929615,11,1.0,1,1.0,1,1.0,1
6952,max_ml,30,60,2,3,0.05,0.95,0.9436990098951944,20,1.0,1,1.0,1,1.0,1
6953,max_ml,30,60,2,3,0.05,0.95,0.9478572316605178,34,0.0,1,0.0,1,0.0,1
6954,max_ml,30,60,2,3,0.05,0.95,0.9224673275758888,11,1.0,1,1.0,1,1.0,1
6955,max_ml,30,60,2,3,0.05,0.95,0.9383383840119852,33,0.0,1,0.0,1,0.0,1
6956,max_ml,30,60,2,3,0.05,0.95,0.9499161389481712,46,0.0,1,0.0,1,0.0,1
6957,max_ml,30,60,2,3,0.05,0.95,0.9195708884700512,14,1.0,1,1.0,1,1.0,1
6958,max_ml,30,60,2,3,0.05,0.95,0.9458972083879889,67,0.0,1,0.0,1,0.0,1
6959,max_ml,30,60,2,3,0.05,0.95,0.8454005507457785,12,1.0,1,1.0,1,1.0,1
6960,max_ml,30,60,2,3,0.05,0.95,0.9470964568899688,22,1.0,1,1.0,1,1.0,1
6961,max_ml,30,60,2,3,0.05,0.95,0.9043500223798796,14,1.0,1,1.0,1,1.0,1
6962,max_ml,30,60,2,3,0.05,0.95,0.9035210561409304,14,1.0,1,1.0,1,1.0,1
6963,max_ml,30,60,2,3,0.05,0.95,0.9331957991371768,12,1.0,1,1.0,1,1.0,1
6964,max_ml,30,60,2,3,0.05,0.95,0.9493735228252298,33,1.0,1,1.0,1,1.0,1
6965,max_ml,30,60,2,3,0.05,0.95,0.8961192945709385,11,1.0,1,1.0,1,1.0,1
6966,max_ml,30,60,2,3,0.05,0.95,0.8836258003269236,38,0.0,0,0.0,0,1.0,1
6967,max_ml,30,60,2,3,0.05,0.95,0.9479454699948456,26,1.0,1,1.0,1,1.0,1
6968,max_ml,30,60,2,3,0.05,0.95,0.8838744519541124,9,1.0,1,1.0,1,1.0,1
6969,max_ml,30,60,2,3,0.05,0.95,0.9228238639330232,14,1.0,1,1.0,1,1.0,1
6970,max_ml,30,60,2,3,0.05,0.95,0.9468248685108756,20,1.0,1,1.0,1,1.0,1
6971,max_ml,30,60,2,3,0.05,0.95,0.9351908412773006,35,0.0,0,1.0,1,1.0,1
6972,max_ml,30,60,2,3,0.05,0.95,0.9475122770514608,25,0.0,1,0.0,1,0.0,1
6973,max_ml,30,60,2,3,0.05,0.95,0.8989047254090338,12,1.0,1,1.0,1,1.0,1
6974,max_ml,30,60,2,3,0.05,0.95,0.9217207958302694,6,1.0,1,1.0,1,1.0,1
6975,max_ml,30,60,2,3,0.05,0.95,0.9417715493245936,14,1.0,1,1.0,1,1.0,1
6976,max_ml,30,60,2,3,0.05,0.95,0.894111554889521,8,1.0,1,1.0,1,1.0,1
6977,max_ml,30,60,2,3,0.05,0.95,0.930608970833226,10,1.0,1,1.0,1,1.0,1
6978,max_ml,30,60,2,3,0.05,0.95,0.9341149242097024,16,1.0,1,1.0,1,1.0,1
6979,max_ml,30,60,2,3,0.05,0.95,0.9445034476379957,11,1.0,1,1.0,1,1.0,1
6980,max_ml,30,60,2,3,0.05,0.95,0.9374810834045364,55,0.0,0,1.0,1,1.0,1
6981,max_ml,30,60,2,3,0.05,0.95,0.9403655393091036,34,0.0,0,1.0,1,1.0,1
6982,max_ml,30,60,2,3,0.05,0.95,0.9386156880653064,27,0.0,0,1.0,1,0.0,0
6983,max_ml,30,60,2,3,0.05,0.95,0.933081433147112,16,1.0,1,1.0,1,1.0,1
6984,max_ml,30,60,2,3,0.05,0.95,0.9435573574364148,15,1.0,1,1.0,1,1.0,1
6985,max_ml,30,60,2,3,0.05,0.95,0.9080914260207952,8,1.0,1,1.0,1,1.0,1
6986,max_ml,30,60,2,3,0.05,0.95,0.904037705801066,25,1.0,1,1.0,1,1.0,1
6987,max_ml,30,60,2,3,0.05,0.95,0.8564958721046432,14,1.0,1,1.0,1,1.0,1
6988,max_ml,30,60,2,3,0.05,0.95,0.9113419314548532,10,1.0,1,1.0,1,1.0,1
6989,max_ml,30,60,2,3,0.05,0.95,0.9009968936684952,24,1.0,1,1.0,1,1.0,1
6990,max_ml,30,60,2,3,0.05,0.95,0.9235027893532672,25,1.0,1,1.0,1,1.0,1
6991,max_ml,30,60,2,3,0.05,0.95,0.9360682712211744,14,1.0,1,1.0,1,1.0,1
6992,max_ml,30,60,2,3,0.05,0.95,0.9340788568445691,30,0.0,1,0.0,1,0.0,1
6993,max_ml,30,60,2,3,0.05,0.95,0.9220436231765418,19,1.0,1,1.0,1,1.0,1
6994,max_ml,30,60,2,3,0.05,0.95,0.9259493314178108,7,1.0,1,1.0,1,1.0,1
6995,max_ml,30,60,2,3,0.05,0.95,0.9302748664513242,10,1.0,1,1.0,1,1.0,1
6996,max_ml,30,60,2,3,0.05,0.95,0.948342048698962,66,0.0,1,0.0,1,0.0,1
6997,max_ml,30,60,2,3,0.05,0.95,0.9200911841980852,9,1.0,1,1.0,1,1.0,1
6998,max_ml,30,60,2,3,0.05,0.95,0.9246138753505412,20,1.0,1,1.0,1,1.0,1
6999,max_ml,30,60,2,3,0.05,0.95,0.9465716624534758,37,0.0,0,1.0,1,1.0,1
7000,max_ml,30,60,2,3,0.05,0.95,0.921514444435922,34,0.0,0,1.0,1,1.0,1
7001,max_ml,30,60,2,3,0.05,0.95,0.8572959060084933,13,1.0,1,1.0,1,1.0,1
7002,max_ml,30,60,2,3,0.05,0.95,0.941845418051572,21,1.0,1,1.0,1,1.0,1
7003,max_ml,30,60,2,3,0.05,0.95,0.9188519604704178,15,1.0,1,1.0,1,1.0,1
7004,max_ml,30,60,2,3,0.05,0.95,0.9274293579546488,18,1.0,1,1.0,1,1.0,1
7005,max_ml,30,60,2,3,0.05,0.95,0.9208078715929916,42,0.0,1,0.0,1,0.0,1
7006,max_ml,30,60,2,3,0.05,0.95,0.8826867620303784,7,1.0,1,1.0,1,1.0,1
7007,max_ml,30,60,2,3,0.05,0.95,0.9408678406818656,23,1.0,1,1.0,1,1.0,1
7008,max_ml,30,60,2,3,0.05,0.95,0.9416534759766586,54,0.0,1,0.0,1,0.0,1
7009,max_ml,30,60,2,3,0.05,0.95,0.8824215059326218,8,1.0,1,1.0,1,1.0,1
7010,max_ml,30,60,2,3,0.05,0.95,0.9262368642483368,7,1.0,1,1.0,1,1.0,1
7011,max_ml,30,60,2,3,0.05,0.95,0.9426231403353024,19,1.0,1,1.0,1,1.0,1
7012,max_ml,30,60,2,3,0.05,0.95,0.8964436711662238,7,1.0,1,1.0,1,1.0,1
7013,max_ml,30,60,2,3,0.05,0.95,0.9279895352081332,8,1.0,1,1.0,1,1.0,1
7014,max_ml,30,60,2,3,0.05,0.95,0.849855545703918,14,1.0,1,1.0,1,1.0,1
7015,max_ml,30,60,2,3,0.05,0.95,0.9460397830053844,8,1.0,1,1.0,1,1.0,1
7016,max_ml,30,60,2,3,0.05,0.95,0.9224238681659924,15,1.0,1,1.0,1,1.0,1
7017,max_ml,30,60,2,3,0.05,0.95,0.9238219076190726,10,1.0,1,1.0,1,1.0,1
7018,max_ml,30,60,2,3,0.05,0.95,0.9032035452921132,10,1.0,1,1.0,1,1.0,1
7019,max_ml,30,60,2,3,0.05,0.95,0.9254840477545864,23,1.0,1,1.0,1,1.0,1
7020,max_ml,30,60,2,3,0.05,0.95,0.9436301411101312,12,1.0,1,1.0,1,1.0,1
7021,max_ml,30,60,2,3,0.05,0.95,0.9246692106154588,5,1.0,1,1.0,1,1.0,1
7022,max_ml,30,60,2,3,0.05,0.95,0.9225823206932624,17,1.0,1,1.0,1,1.0,1
7023,max_ml,30,60,2,3,0.05,0.95,0.9190210009648176,5,1.0,1,1.0,1,1.0,1
7024,max_ml,30,60,2,3,0.05,0.95,0.9319431897577368,19,1.0,1,1.0,1,1.0,1
7025,max_ml,30,60,2,3,0.05,0.95,0.9354317506521416,17,1.0,1,1.0,1,1.0,1
7026,max_ml,30,60,2,3,0.05,0.95,0.9239545799188832,37,0.0,0,1.0,1,1.0,1
7027,max_ml,30,60,2,3,0.05,0.95,0.9041929392845371,14,1.0,1,1.0,1,1.0,1
7028,max_ml,30,60,2,3,0.05,0.95,0.9175885233167256,17,1.0,1,1.0,1,1.0,1
7029,max_ml,30,60,2,3,0.05,0.95,0.9200047101930978,28,1.0,1,1.0,1,1.0,1
7030,max_ml,30,60,2,3,0.05,0.95,0.9488256177400232,50,0.0,0,0.0,0,1.0,1
7031,max_ml,30,60,2,3,0.05,0.95,0.9106183714375444,13,1.0,1,1.0,1,1.0,1
7032,max_ml,30,60,2,3,0.05,0.95,0.8940691885140631,10,1.0,1,1.0,1,1.0,1
7033,max_ml,30,60,2,3,0.05,0.95,0.9445995433605798,43,0.0,0,0.0,0,1.0,1
7034,max_ml,30,60,2,3,0.05,0.95,0.9458832555988947,49,0.0,1,0.0,1,0.0,1
7035,max_ml,30,60,2,3,0.05,0.95,0.9457996737792091,24,1.0,1,1.0,1,1.0,1
7036,max_ml,30,60,2,3,0.05,0.95,0.8769399566256355,21,1.0,1,1.0,1,1.0,1
7037,max_ml,30,60,2,3,0.05,0.95,0.9225395759319256,37,0.0,1,0.0,1,0.0,1
7038,max_ml,30,60,2,3,0.05,0.95,0.9453549364879684,11,1.0,1,1.0,1,1.0,1
7039,max_ml,30,60,2,3,0.05,0.95,0.917019286743692,12,1.0,1,1.0,1,1.0,1
7040,max_ml,30,60,2,3,0.05,0.95,0.9092875791430292,37,0.0,0,1.0,1,1.0,1
7041,max_ml,30,60,2,3,0.05,0.95,0.9003612774751932,16,1.0,1,1.0,1,1.0,1
7042,max_ml,30,60,2,3,0.05,0.95,0.8705274990913286,10,1.0,1,1.0,1,1.0,1
7043,max_ml,30,60,2,3,0.05,0.95,0.9396857593008998,8,1.0,1,1.0,1,1.0,1
7044,max_ml,30,60,2,3,0.05,0.95,0.9370995390927996,21,0.0,0,1.0,1,1.0,1
7045,max_ml,30,60,2,3,0.05,0.95,0.943560946915097,28,0.0,0,1.0,1,1.0,1
7046,max_ml,30,60,2,3,0.05,0.95,0.932232759562776,30,1.0,1,1.0,1,1.0,1
7047,max_ml,30,60,2,3,0.05,0.95,0.947385647212378,32,0.0,1,0.0,1,0.0,1
7048,max_ml,30,60,2,3,0.05,0.95,0.918408280295692,13,1.0,1,1.0,1,1.0,1
7049,max_ml,30,60,2,3,0.05,0.95,0.8789614813815539,26,1.0,1,1.0,1,1.0,1
7050,max_ml,30,60,2,3,0.05,0.95,0.8856743934188622,6,1.0,1,1.0,1,1.0,1
7051,max_ml,30,60,2,3,0.05,0.95,0.906464353272814,15,1.0,1,1.0,1,1.0,1
7052,max_ml,30,60,2,3,0.05,0.95,0.9173531584529246,11,1.0,1,1.0,1,1.0,1
7053,max_ml,30,60,2,3,0.05,0.95,0.9292306734194804,22,1.0,1,1.0,1,1.0,1
7054,max_ml,30,60,2,3,0.05,0.95,0.9386038543335932,23,1.0,1,1.0,1,1.0,1
7055,max_ml,30,60,2,3,0.05,0.95,0.9358547780740138,31,0.0,1,0.0,1,0.0,1
7056,max_ml,30,60,2,3,0.05,0.95,0.8990270022763456,20,1.0,1,1.0,1,1.0,1
7057,max_ml,30,60,2,3,0.05,0.95,0.9210355093941208,13,1.0,1,1.0,1,1.0,1
7058,max_ml,30,60,2,3,0.05,0.95,0.903110570751,17,1.0,1,1.0,1,1.0,1
7059,max_ml,30,60,2,3,0.05,0.95,0.9336162099109184,22,0.0,0,1.0,1,1.0,1
7060,max_ml,30,60,2,3,0.05,0.95,0.9241584602243292,11,1.0,1,1.0,1,0.0,0
7061,max_ml,30,60,2,3,0.05,0.95,0.9009809451360796,11,1.0,1,1.0,1,1.0,1
7062,max_ml,30,60,2,3,0.05,0.95,0.8287444920785167,9,1.0,1,1.0,1,1.0,1
7063,max_ml,30,60,2,3,0.05,0.95,0.9267680366104158,18,1.0,1,1.0,1,1.0,1
7064,max_ml,30,60,2,3,0.05,0.95,0.9184990606037878,13,1.0,1,1.0,1,1.0,1
7065,max_ml,30,60,2,3,0.05,0.95,0.8956414171690061,7,1.0,1,1.0,1,1.0,1
7066,max_ml,30,60,2,3,0.05,0.95,0.9130478614138676,7,1.0,1,1.0,1,1.0,1
7067,max_ml,30,60,2,3,0.05,0.95,0.942293400945481,9,1.0,1,1.0,1,1.0,1
7068,max_ml,30,60,2,3,0.05,0.95,0.8766803701723278,7,1.0,1,1.0,1,1.0,1
7069,max_ml,30,60,2,3,0.05,0.95,0.9388848133708696,35,0.0,1,0.0,1,0.0,1
7070,max_ml,30,60,2,3,0.05,0.95,0.9479025486810309,20,1.0,1,1.0,1,1.0,1
7071,max_ml,30,60,2,3,0.05,0.95,0.9415470280151688,13,1.0,1,1.0,1,1.0,1
7072,max_ml,30,60,2,3,0.05,0.95,0.8753779158065229,13,1.0,1,1.0,1,1.0,1
7073,max_ml,30,60,2,3,0.05,0.95,0.9482340746798986,26,1.0,1,1.0,1,1.0,1
7074,max_ml,30,60,2,3,0.05,0.95,0.9216195898945864,9,1.0,1,1.0,1,1.0,1
7075,max_ml,30,60,2,3,0.05,0.95,0.942296920012096,37,1.0,1,1.0,1,1.0,1
7076,max_ml,30,60,2,3,0.05,0.95,0.9491330564123792,33,1.0,1,1.0,1,1.0,1
7077,max_ml,30,60,2,3,0.05,0.95,0.9323019840447672,16,1.0,1,1.0,1,1.0,1
7078,max_ml,30,60,2,3,0.05,0.95,0.942537936038498,28,0.0,1,0.0,1,0.0,1
7079,max_ml,30,60,2,3,0.05,0.95,0.928672606279934,25,0.0,0,1.0,1,1.0,1
7080,max_ml,30,60,2,3,0.05,0.95,0.9209938439303024,8,1.0,1,1.0,1,1.0,1
7081,max_ml,30,60,2,3,0.05,0.95,0.949854125224052,24,1.0,1,1.0,1,1.0,1
7082,max_ml,30,60,2,3,0.05,0.95,0.9296649008953431,23,0.0,0,1.0,1,1.0,1
7083,max_ml,30,60,2,3,0.05,0.95,0.946031998601011,24,0.0,1,0.0,1,0.0,1
7084,max_ml,30,60,2,3,0.05,0.95,0.8877548179781368,8,1.0,1,1.0,1,1.0,1
7085,max_ml,30,60,2,3,0.05,0.95,0.943369140939906,39,0.0,1,0.0,1,0.0,1
7086,max_ml,30,60,2,3,0.05,0.95,0.9322945526034032,20,1.0,1,1.0,1,1.0,1
7087,max_ml,30,60,2,3,0.05,0.95,0.9033637844296968,8,1.0,1,1.0,1,1.0,1
7088,max_ml,30,60,2,3,0.05,0.95,0.9477760792556088,8,1.0,1,1.0,1,1.0,1
7089,max_ml,30,60,2,3,0.05,0.95,0.9429407602698866,22,1.0,1,1.0,1,1.0,1
7090,max_ml,30,60,2,3,0.05,0.95,0.9465704599265866,20,1.0,1,1.0,1,1.0,1
7091,max_ml,30,60,2,3,0.05,0.95,0.9496422054085548,22,0.0,0,1.0,1,0.0,0
7092,max_ml,30,60,2,3,0.05,0.95,0.94813250998322,10,1.0,1,1.0,1,1.0,1
7093,max_ml,30,60,2,3,0.05,0.95,0.9395120383657456,18,1.0,1,1.0,1,1.0,1
7094,max_ml,30,60,2,3,0.05,0.95,0.9345468645580848,16,1.0,1,1.0,1,1.0,1
7095,max_ml,30,60,2,3,0.05,0.95,0.8865355623258543,21,1.0,1,1.0,1,1.0,1
7096,max_ml,30,60,2,3,0.05,0.95,0.9486281078805808,43,0.0,1,0.0,1,0.0,1
7097,max_ml,30,60,2,3,0.05,0.95,0.9450637813321112,33,1.0,1,1.0,1,1.0,1
7098,max_ml,30,60,2,3,0.05,0.95,0.9250127871503292,34,1.0,1,1.0,1,1.0,1
7099,max_ml,30,60,2,3,0.05,0.95,0.9339048866731328,47,1.0,1,1.0,1,1.0,1
7100,max_ml,30,60,2,3,0.05,0.95,0.934975871261592,27,1.0,1,1.0,1,0.0,0
7101,max_ml,30,60,2,3,0.05,0.95,0.9319212907100208,18,1.0,1,1.0,1,1.0,1
7102,max_ml,30,60,2,3,0.05,0.95,0.8864179322156203,20,1.0,1,1.0,1,1.0,1
7103,max_ml,30,60,2,3,0.05,0.95,0.8438674880859537,10,1.0,1,1.0,1,1.0,1
7104,max_ml,30,60,2,3,0.05,0.95,0.919947273955816,12,1.0,1,1.0,1,1.0,1
7105,max_ml,30,60,2,3,0.05,0.95,0.932761766847947,12,1.0,1,1.0,1,1.0,1
7106,max_ml,30,60,2,3,0.05,0.95,0.9396428905685936,30,1.0,1,1.0,1,1.0,1
7107,max_ml,30,60,2,3,0.05,0.95,0.911460139978562,16,1.0,1,1.0,1,1.0,1
7108,max_ml,30,60,2,3,0.05,0.95,0.9303051128807382,21,1.0,1,1.0,1,1.0,1
7109,max_ml,30,60,2,3,0.05,0.95,0.8449512288909362,7,1.0,1,1.0,1,1.0,1
7110,max_ml,30,60,2,3,0.05,0.95,0.9364488120900554,13,1.0,1,1.0,1,1.0,1
7111,max_ml,30,60,2,3,0.05,0.95,0.9448284000424086,13,1.0,1,1.0,1,1.0,1
7112,max_ml,30,60,2,3,0.05,0.95,0.9359491058174364,36,0.0,0,1.0,1,1.0,1
7113,max_ml,30,60,2,3,0.05,0.95,0.8740884710521669,27,1.0,1,1.0,1,1.0,1
7114,max_ml,30,60,2,3,0.05,0.95,0.9287104560490343,20,1.0,1,1.0,1,1.0,1
7115,max_ml,30,60,2,3,0.05,0.95,0.9366604385852304,11,1.0,1,1.0,1,1.0,1
7116,max_ml,30,60,2,3,0.05,0.95,0.9484713895948896,37,0.0,1,0.0,1,0.0,1
7117,max_ml,30,60,2,3,0.05,0.95,0.9123166251774808,16,1.0,1,1.0,1,1.0,1
7118,max_ml,30,60,2,3,0.05,0.95,0.9135921413294812,18,1.0,1,1.0,1,1.0,1
7119,max_ml,30,60,2,3,0.05,0.95,0.8216623105499875,7,1.0,1,1.0,1,1.0,1
7120,max_ml,30,60,2,3,0.05,0.95,0.9055700458154992,16,1.0,1,1.0,1,1.0,1
7121,max_ml,30,60,2,3,0.05,0.95,0.9443040507728916,19,1.0,1,1.0,1,1.0,1
7122,max_ml,30,60,2,3,0.05,0.95,0.9383070515322832,22,1.0,1,1.0,1,1.0,1
7123,max_ml,30,60,2,3,0.05,0.95,0.8827608354656399,19,1.0,1,1.0,1,1.0,1
7124,max_ml,30,60,2,3,0.05,0.95,0.9127621465586588,22,1.0,1,1.0,1,1.0,1
7125,max_ml,30,60,2,3,0.05,0.95,0.9350214501904672,42,1.0,1,1.0,1,1.0,1
7126,max_ml,30,60,2,3,0.05,0.95,0.9038252900246236,19,1.0,1,1.0,1,1.0,1
7127,max_ml,30,60,2,3,0.05,0.95,0.9095914595626878,25,0.0,1,0.0,1,0.0,1
7128,max_ml,30,60,2,3,0.05,0.95,0.9407831405379892,79,0.0,1,0.0,1,0.0,1
7129,max_ml,30,60,2,3,0.05,0.95,0.9274720561873232,25,1.0,1,1.0,1,1.0,1
7130,max_ml,30,60,2,3,0.05,0.95,0.7946716229529905,9,1.0,1,1.0,1,1.0,1
7131,max_ml,30,60,2,3,0.05,0.95,0.9286082826894988,15,1.0,1,1.0,1,1.0,1
7132,max_ml,30,60,2,3,0.05,0.95,0.8229532355747129,12,1.0,1,1.0,1,1.0,1
7133,max_ml,30,60,2,3,0.05,0.95,0.9385267287492132,29,1.0,1,1.0,1,1.0,1
7134,max_ml,30,60,2,3,0.05,0.95,0.9415904324490196,57,0.0,0,1.0,1,1.0,1
7135,max_ml,30,60,2,3,0.05,0.95,0.9293144354606268,41,0.0,0,1.0,1,1.0,1
7136,max_ml,30,60,2,3,0.05,0.95,0.9173846649820706,23,1.0,1,1.0,1,1.0,1
7137,max_ml,30,60,2,3,0.05,0.95,0.9024704195962684,20,1.0,1,1.0,1,1.0,1
7138,max_ml,30,60,2,3,0.05,0.95,0.949315192233629,13,1.0,1,1.0,1,1.0,1
7139,max_ml,30,60,2,3,0.05,0.95,0.9471621478952928,36,0.0,1,0.0,1,0.0,1
7140,max_ml,30,60,2,3,0.05,0.95,0.9484674038208556,19,1.0,1,1.0,1,1.0,1
7141,max_ml,30,60,2,3,0.05,0.95,0.94450042235302,13,1.0,1,1.0,1,1.0,1
7142,max_ml,30,60,2,3,0.05,0.95,0.8470225939734686,21,1.0,1,1.0,1,1.0,1
7143,max_ml,30,60,2,3,0.05,0.95,0.9459381349306838,23,1.0,1,1.0,1,0.0,0
7144,max_ml,30,60,2,3,0.05,0.95,0.8621678452253908,21,1.0,1,1.0,1,1.0,1
7145,max_ml,30,60,2,3,0.05,0.95,0.9225285937418064,11,1.0,1,1.0,1,1.0,1
7146,max_ml,30,60,2,3,0.05,0.95,0.902451746751926,45,1.0,1,1.0,1,1.0,1
7147,max_ml,30,60,2,3,0.05,0.95,0.9493563847798052,8,1.0,1,1.0,1,1.0,1
7148,max_ml,30,60,2,3,0.05,0.95,0.8815278754194251,7,1.0,1,1.0,1,1.0,1
7149,max_ml,30,60,2,3,0.05,0.95,0.936976964091094,14,1.0,1,1.0,1,1.0,1
7150,max_ml,30,60,2,3,0.05,0.95,0.9387901761937562,22,1.0,1,1.0,1,1.0,1
7151,max_ml,30,60,2,3,0.05,0.95,0.9346994558766396,15,1.0,1,1.0,1,1.0,1
7152,max_ml,30,60,2,3,0.05,0.95,0.92136423000039,55,1.0,1,1.0,1,1.0,1
7153,max_ml,30,60,2,3,0.05,0.95,0.9393348779077076,48,0.0,0,1.0,1,1.0,1
7154,max_ml,30,60,2,3,0.05,0.95,0.9349674884870602,17,1.0,1,1.0,1,1.0,1
7155,max_ml,30,60,2,3,0.05,0.95,0.9140474234033752,54,0.0,0,0.0,0,1.0,1
7156,max_ml,30,60,2,3,0.05,0.95,0.9427861028304156,20,1.0,1,1.0,1,0.0,0
7157,max_ml,30,60,2,3,0.05,0.95,0.9467168146515892,28,0.0,1,0.0,1,0.0,1
7158,max_ml,30,60,2,3,0.05,0.95,0.9143000337205356,13,1.0,1,1.0,1,1.0,1
7159,max_ml,30,60,2,3,0.05,0.95,0.9477417844219708,54,0.0,1,0.0,1,0.0,1
7160,max_ml,30,60,2,3,0.05,0.95,0.942947786826412,28,0.0,0,1.0,1,0.0,0
7161,max_ml,30,60,2,3,0.05,0.95,0.9495543138834242,50,0.0,1,0.0,1,0.0,1
7162,max_ml,30,60,2,3,0.05,0.95,0.9397335855881176,9,1.0,1,1.0,1,1.0,1
7163,max_ml,30,60,2,3,0.05,0.95,0.8360816846945662,17,1.0,1,1.0,1,1.0,1
7164,max_ml,30,60,2,3,0.05,0.95,0.9333508348212104,36,1.0,1,1.0,1,1.0,1
7165,max_ml,30,60,2,3,0.05,0.95,0.8934720120400367,22,0.0,0,1.0,1,0.0,0
7166,max_ml,30,60,2,3,0.05,0.95,0.9112058462665762,54,0.0,1,0.0,1,0.0,1
7167,max_ml,30,60,2,3,0.05,0.95,0.9261622473107832,54,0.0,1,0.0,1,0.0,1
7168,max_ml,30,60,2,3,0.05,0.95,0.8411010632393229,8,1.0,1,1.0,1,1.0,1
7169,max_ml,30,60,2,3,0.05,0.95,0.9191664240797466,11,1.0,1,1.0,1,1.0,1
7170,max_ml,30,60,2,3,0.05,0.95,0.9389297504797248,20,1.0,1,1.0,1,1.0,1
7171,max_ml,30,60,2,3,0.05,0.95,0.9329813763412418,12,1.0,1,1.0,1,1.0,1
7172,max_ml,30,60,2,3,0.05,0.95,0.9301404882840232,13,1.0,1,1.0,1,0.0,0
7173,max_ml,30,60,2,3,0.05,0.95,0.9312371530551692,15,1.0,1,1.0,1,1.0,1
7174,max_ml,30,60,2,3,0.05,0.95,0.9196750614156224,11,1.0,1,1.0,1,1.0,1
7175,max_ml,30,60,2,3,0.05,0.95,0.9033373420654262,13,1.0,1,1.0,1,1.0,1
7176,max_ml,30,60,2,3,0.05,0.95,0.9350412332310948,33,1.0,1,1.0,1,1.0,1
7177,max_ml,30,60,2,3,0.05,0.95,0.9359588596884544,16,1.0,1,1.0,1,1.0,1
7178,max_ml,30,60,2,3,0.05,0.95,0.9479726311036606,108,0.0,1,0.0,1,0.0,1
7179,max_ml,30,60,2,3,0.05,0.95,0.9486232265535632,43,1.0,1,1.0,1,1.0,1
7180,max_ml,30,60,2,3,0.05,0.95,0.9279010920974116,8,1.0,1,1.0,1,1.0,1
7181,max_ml,30,60,2,3,0.05,0.95,0.9388653276907536,3,1.0,1,1.0,1,1.0,1
7182,max_ml,30,60,2,3,0.05,0.95,0.9122729773285536,9,1.0,1,1.0,1,1.0,1
7183,max_ml,30,60,2,3,0.05,0.95,0.93444449176226,27,1.0,1,1.0,1,1.0,1
7184,max_ml,30,60,2,3,0.05,0.95,0.9255492472747188,8,1.0,1,1.0,1,1.0,1
7185,max_ml,30,60,2,3,0.05,0.95,0.9343962151569511,25,1.0,1,1.0,1,1.0,1
7186,max_ml,30,60,2,3,0.05,0.95,0.9432033167282348,10,1.0,1,1.0,1,1.0,1
7187,max_ml,30,60,2,3,0.05,0.95,0.7322573163436157,9,1.0,1,1.0,1,1.0,1
7188,max_ml,30,60,2,3,0.05,0.95,0.9049986132745348,12,1.0,1,1.0,1,1.0,1
7189,max_ml,30,60,2,3,0.05,0.95,0.8849196919893559,26,1.0,1,1.0,1,1.0,1
7190,max_ml,30,60,2,3,0.05,0.95,0.9367984433824676,18,1.0,1,1.0,1,1.0,1
7191,max_ml,30,60,2,3,0.05,0.95,0.9449674132266248,27,1.0,1,1.0,1,1.0,1
7192,max_ml,30,60,2,3,0.05,0.95,0.9424967315905493,32,0.0,1,0.0,1,0.0,1
7193,max_ml,30,60,2,3,0.05,0.95,0.9136733095919018,9,1.0,1,1.0,1,1.0,1
7194,max_ml,30,60,2,3,0.05,0.95,0.942803499341305,10,1.0,1,1.0,1,1.0,1
7195,max_ml,30,60,2,3,0.05,0.95,0.921349887659044,41,1.0,1,1.0,1,1.0,1
7196,max_ml,30,60,2,3,0.05,0.95,0.90439256212237,11,1.0,1,1.0,1,1.0,1
7197,max_ml,30,60,2,3,0.05,0.95,0.9363462445253824,28,1.0,1,1.0,1,1.0,1
7198,max_ml,30,60,2,3,0.05,0.95,0.9371024674165072,41,0.0,0,1.0,1,1.0,1
7199,max_ml,30,60,2,3,0.05,0.95,0.9334468238415202,21,1.0,1,1.0,1,1.0,1
7200,max_ml,30,60,2,3,0.05,0.95,0.9156461940356534,15,1.0,1,1.0,1,1.0,1
7201,max_ml,30,60,2,3,0.05,0.95,0.9450073101568994,22,1.0,1,1.0,1,1.0,1
7202,max_ml,30,60,2,3,0.05,0.95,0.9099043811584993,10,1.0,1,1.0,1,1.0,1
7203,max_ml,30,60,2,3,0.05,0.95,0.9111697750706068,11,1.0,1,1.0,1,1.0,1
7204,max_ml,30,60,2,3,0.05,0.95,0.9268532240701955,25,1.0,1,1.0,1,1.0,1
7205,max_ml,30,60,2,3,0.05,0.95,0.9485146769659394,30,1.0,1,1.0,1,1.0,1
7206,max_ml,30,60,2,3,0.05,0.95,0.9446923055840354,40,0.0,0,0.0,0,1.0,1
7207,max_ml,30,60,2,3,0.05,0.95,0.836451931114621,23,1.0,1,1.0,1,1.0,1
7208,max_ml,30,60,2,3,0.05,0.95,0.9281614437111524,19,0.0,0,1.0,1,0.0,0
7209,max_ml,30,60,2,3,0.05,0.95,0.9085461562117,24,1.0,1,1.0,1,1.0,1
7210,max_ml,30,60,2,3,0.05,0.95,0.9427003674222816,26,1.0,1,1.0,1,1.0,1
7211,max_ml,30,60,2,3,0.05,0.95,0.9435511941563698,92,0.0,1,0.0,1,0.0,1
7212,max_ml,30,60,2,3,0.05,0.95,0.9485234823937374,21,0.0,1,0.0,1,0.0,1
7213,max_ml,30,60,2,3,0.05,0.95,0.944235861603443,52,0.0,1,0.0,1,0.0,1
7214,max_ml,30,60,2,3,0.05,0.95,0.8734498822516014,24,1.0,1,1.0,1,1.0,1
7215,max_ml,30,60,2,3,0.05,0.95,0.8768995284152808,12,1.0,1,1.0,1,1.0,1
7216,max_ml,30,60,2,3,0.05,0.95,0.9301138125041496,9,1.0,1,1.0,1,1.0,1
7217,max_ml,30,60,2,3,0.05,0.95,0.939978195094296,15,1.0,1,1.0,1,1.0,1
7218,max_ml,30,60,2,3,0.05,0.95,0.9160854839259156,14,1.0,1,1.0,1,1.0,1
7219,max_ml,30,60,2,3,0.05,0.95,0.9448954284799368,29,0.0,1,0.0,1,0.0,1
7220,max_ml,30,60,2,3,0.05,0.95,0.9232514698379046,17,1.0,1,1.0,1,1.0,1
7221,max_ml,30,60,2,3,0.05,0.95,0.8941404009027619,10,1.0,1,1.0,1,1.0,1
7222,max_ml,30,60,2,3,0.05,0.95,0.8918276944426429,35,0.0,0,1.0,1,1.0,1
7223,max_ml,30,60,2,3,0.05,0.95,0.9228373521663976,49,0.0,0,1.0,1,1.0,1
7224,max_ml,30,60,2,3,0.05,0.95,0.937856061574028,20,1.0,1,1.0,1,1.0,1
7225,max_ml,30,60,2,3,0.05,0.95,0.8749204540788981,13,1.0,1,1.0,1,1.0,1
7226,max_ml,30,60,2,3,0.05,0.95,0.9296750708390265,21,1.0,1,1.0,1,1.0,1
7227,max_ml,30,60,2,3,0.05,0.95,0.948817638701204,12,1.0,1,1.0,1,1.0,1
7228,max_ml,30,60,2,3,0.05,0.95,0.9264893515065976,25,1.0,1,1.0,1,1.0,1
7229,max_ml,30,60,2,3,0.05,0.95,0.8363871182721221,5,1.0,1,1.0,1,1.0,1
7230,max_ml,30,60,2,3,0.05,0.95,0.8844480995021478,11,1.0,1,1.0,1,1.0,1
7231,max_ml,30,60,2,3,0.05,0.95,0.9128200877306194,22,1.0,1,1.0,1,1.0,1
7232,max_ml,30,60,2,3,0.05,0.95,0.944792028955068,26,0.0,1,0.0,1,0.0,1
7233,max_ml,30,60,2,3,0.05,0.95,0.9019993821110772,12,1.0,1,1.0,1,1.0,1
7234,max_ml,30,60,2,3,0.05,0.95,0.9447953472533502,45,0.0,0,1.0,1,1.0,1
7235,max_ml,30,60,2,3,0.05,0.95,0.9273188893510188,46,0.0,0,0.0,0,1.0,1
7236,max_ml,30,60,2,3,0.05,0.95,0.939625770895582,24,1.0,1,1.0,1,1.0,1
7237,max_ml,30,60,2,3,0.05,0.95,0.9431266440909694,33,0.0,1,0.0,1,0.0,1
7238,max_ml,30,60,2,3,0.05,0.95,0.9433337671478343,28,1.0,1,1.0,1,1.0,1
7239,max_ml,30,60,2,3,0.05,0.95,0.9443928986014484,17,1.0,1,1.0,1,1.0,1
7240,max_ml,30,60,2,3,0.05,0.95,0.9116422359058544,27,1.0,1,1.0,1,1.0,1
7241,max_ml,30,60,2,3,0.05,0.95,0.9456086182271431,14,1.0,1,1.0,1,1.0,1
7242,max_ml,30,60,2,3,0.05,0.95,0.9288808282808536,34,0.0,0,0.0,0,1.0,1
7243,max_ml,30,60,2,3,0.05,0.95,0.894984296416233,29,1.0,1,1.0,1,1.0,1
7244,max_ml,30,60,2,3,0.05,0.95,0.9467628854719172,33,1.0,1,1.0,1,0.0,0
7245,max_ml,30,60,2,3,0.05,0.95,0.855673610253747,8,1.0,1,1.0,1,1.0,1
7246,max_ml,30,60,2,3,0.05,0.95,0.9166926226912404,27,1.0,1,1.0,1,1.0,1
7247,max_ml,30,60,2,3,0.05,0.95,0.89759635288272,10,1.0,1,1.0,1,1.0,1
7248,max_ml,30,60,2,3,0.05,0.95,0.9363031304018824,21,1.0,1,1.0,1,1.0,1
7249,max_ml,30,60,2,3,0.05,0.95,0.938939986247268,49,0.0,0,1.0,1,1.0,1
7250,max_ml,30,60,2,3,0.05,0.95,0.939015594512262,18,1.0,1,1.0,1,1.0,1
7251,max_ml,30,60,2,3,0.05,0.95,0.9171412387555038,14,1.0,1,1.0,1,1.0,1
7252,max_ml,30,60,2,3,0.05,0.95,0.9359280458525914,44,0.0,1,0.0,1,0.0,1
7253,max_ml,30,60,2,3,0.05,0.95,0.9205974613745996,28,0.0,0,0.0,0,1.0,1
7254,max_ml,30,60,2,3,0.05,0.95,0.911095056584344,14,1.0,1,1.0,1,1.0,1
7255,max_ml,30,60,2,3,0.05,0.95,0.9227518257288172,17,1.0,1,1.0,1,1.0,1
7256,max_ml,30,60,2,3,0.05,0.95,0.943722083713648,21,1.0,1,1.0,1,1.0,1
7257,max_ml,30,60,2,3,0.05,0.95,0.9283908631868468,72,0.0,1,0.0,1,0.0,1
7258,max_ml,30,60,2,3,0.05,0.95,0.9337464565909152,44,0.0,1,0.0,1,0.0,1
7259,max_ml,30,60,2,3,0.05,0.95,0.8335539998121031,6,1.0,1,1.0,1,1.0,1
7260,max_ml,30,60,2,3,0.05,0.95,0.9439384645566632,20,1.0,1,1.0,1,1.0,1
7261,max_ml,30,60,2,3,0.05,0.95,0.9457402192803088,16,1.0,1,1.0,1,1.0,1
7262,max_ml,30,60,2,3,0.05,0.95,0.943231312731178,25,1.0,1,1.0,1,1.0,1
7263,max_ml,30,60,2,3,0.05,0.95,0.947635170361125,12,1.0,1,1.0,1,1.0,1
7264,max_ml,30,60,2,3,0.05,0.95,0.9488669751521772,31,0.0,0,0.0,0,1.0,1
7265,max_ml,30,60,2,3,0.05,0.95,0.9178143338523096,16,1.0,1,1.0,1,1.0,1
7266,max_ml,30,60,2,3,0.05,0.95,0.8951545010006045,9,1.0,1,1.0,1,1.0,1
7267,max_ml,30,60,2,3,0.05,0.95,0.9263417575748164,21,1.0,1,1.0,1,1.0,1
7268,max_ml,30,60,2,3,0.05,0.95,0.8341145597664216,6,1.0,1,1.0,1,1.0,1
7269,max_ml,30,60,2,3,0.05,0.95,0.8578793426766368,11,1.0,1,1.0,1,1.0,1
7270,max_ml,30,60,2,3,0.05,0.95,0.9288600093426548,19,1.0,1,1.0,1,1.0,1
7271,max_ml,30,60,2,3,0.05,0.95,0.9489502243660608,43,0.0,0,1.0,1,1.0,1
7272,max_ml,30,60,2,3,0.05,0.95,0.9279885947917028,8,1.0,1,1.0,1,1.0,1
7273,max_ml,30,60,2,3,0.05,0.95,0.9478829458023048,22,1.0,1,1.0,1,1.0,1
7274,max_ml,30,60,2,3,0.05,0.95,0.9023755860903834,11,1.0,1,1.0,1,1.0,1
7275,max_ml,30,60,2,3,0.05,0.95,0.9404550236330316,34,0.0,1,0.0,1,0.0,1
7276,max_ml,30,60,2,3,0.05,0.95,0.9475027438235636,57,0.0,0,0.0,0,1.0,1
7277,max_ml,30,60,2,3,0.05,0.95,0.9209906906721116,18,1.0,1,1.0,1,1.0,1
7278,max_ml,30,60,2,3,0.05,0.95,0.9009251284911396,29,1.0,1,1.0,1,1.0,1
7279,max_ml,30,60,2,3,0.05,0.95,0.9142095572203944,25,0.0,0,1.0,1,1.0,1
7280,max_ml,30,60,2,3,0.05,0.95,0.9417878545172194,26,0.0,1,0.0,1,0.0,1
7281,max_ml,30,60,2,3,0.05,0.95,0.929279270833506,13,1.0,1,1.0,1,1.0,1
7282,max_ml,30,60,2,3,0.05,0.95,0.9438879613240042,39,0.0,1,0.0,1,0.0,1
7283,max_ml,30,60,2,3,0.05,0.95,0.9246650546618111,29,1.0,1,1.0,1,1.0,1
7284,max_ml,30,60,2,3,0.05,0.95,0.9355900057465952,14,1.0,1,1.0,1,1.0,1
7285,max_ml,30,60,2,3,0.05,0.95,0.929089416030627,30,1.0,1,1.0,1,1.0,1
7286,max_ml,30,60,2,3,0.05,0.95,0.8916295995024757,20,0.0,0,1.0,1,1.0,1
7287,max_ml,30,60,2,3,0.05,0.95,0.9367214591576192,17,1.0,1,1.0,1,1.0,1
7288,max_ml,30,60,2,3,0.05,0.95,0.8829933123277494,11,1.0,1,1.0,1,1.0,1
7289,max_ml,30,60,2,3,0.05,0.95,0.8987475528107901,9,1.0,1,1.0,1,1.0,1
7290,max_ml,30,60,2,3,0.05,0.95,0.9091016391960892,45,0.0,0,1.0,1,1.0,1
7291,max_ml,30,60,2,3,0.05,0.95,0.9468911222606632,8,1.0,1,1.0,1,1.0,1
7292,max_ml,30,60,2,3,0.05,0.95,0.9430192395658,64,0.0,0,1.0,1,1.0,1
7293,max_ml,30,60,2,3,0.05,0.95,0.9491707809935268,30,1.0,1,1.0,1,1.0,1
7294,max_ml,30,60,2,3,0.05,0.95,0.9463707534070184,43,0.0,1,0.0,1,0.0,1
7295,max_ml,30,60,2,3,0.05,0.95,0.9016799511575452,14,1.0,1,1.0,1,1.0,1
7296,max_ml,30,60,2,3,0.05,0.95,0.92073146365093,26,1.0,1,1.0,1,1.0,1
7297,max_ml,30,60,2,3,0.05,0.95,0.9220721143467794,30,1.0,1,1.0,1,1.0,1
7298,max_ml,30,60,2,3,0.05,0.95,0.8957815200436843,17,1.0,1,1.0,1,1.0,1
7299,max_ml,30,60,2,3,0.05,0.95,0.9443938925057854,52,0.0,0,1.0,1,1.0,1
7300,max_ml,30,60,2,3,0.05,0.95,0.9432441899093972,23,0.0,1,0.0,1,0.0,1
7301,max_ml,30,60,2,3,0.05,0.95,0.9234506417237835,23,1.0,1,1.0,1,1.0,1
7302,max_ml,30,60,2,3,0.05,0.95,0.9439674642552583,11,1.0,1,1.0,1,1.0,1
7303,max_ml,30,60,2,3,0.05,0.95,0.9248709189514956,23,1.0,1,1.0,1,1.0,1
7304,max_ml,30,60,2,3,0.05,0.95,0.9249155471322856,13,1.0,1,1.0,1,1.0,1
7305,max_ml,30,60,2,3,0.05,0.95,0.9348505634493366,27,1.0,1,1.0,1,1.0,1
7306,max_ml,30,60,2,3,0.05,0.95,0.9290979001575052,19,1.0,1,1.0,1,0.0,0
7307,max_ml,30,60,2,3,0.05,0.95,0.9334070060123733,34,1.0,1,1.0,1,1.0,1
7308,max_ml,30,60,2,3,0.05,0.95,0.9057742928305372,24,1.0,1,1.0,1,1.0,1
7309,max_ml,30,60,2,3,0.05,0.95,0.9440590986394356,13,1.0,1,1.0,1,1.0,1
7310,max_ml,30,60,2,3,0.05,0.95,0.9420442489321946,50,0.0,0,0.0,0,1.0,1
7311,max_ml,30,60,2,3,0.05,0.95,0.9001585683831951,7,1.0,1,1.0,1,1.0,1
7312,max_ml,30,60,2,3,0.05,0.95,0.9447253757748296,25,0.0,0,1.0,1,1.0,1
7313,max_ml,30,60,2,3,0.05,0.95,0.9273727391163884,71,0.0,0,1.0,1,1.0,1
7314,max_ml,30,60,2,3,0.05,0.95,0.9487335701717092,21,0.0,0,1.0,1,1.0,1
7315,max_ml,30,60,2,3,0.05,0.95,0.9248606402756508,27,1.0,1,1.0,1,1.0,1
7316,max_ml,30,60,2,3,0.05,0.95,0.9285891768817324,30,0.0,1,0.0,1,0.0,1
7317,max_ml,30,60,2,3,0.05,0.95,0.8447541601345409,8,1.0,1,1.0,1,1.0,1
7318,max_ml,30,60,2,3,0.05,0.95,0.9468375491677342,28,1.0,1,1.0,1,1.0,1
7319,max_ml,30,60,2,3,0.05,0.95,0.943364252492382,15,1.0,1,1.0,1,1.0,1
7320,max_ml,30,60,2,3,0.05,0.95,0.92146324755915,16,1.0,1,1.0,1,1.0,1
7321,max_ml,30,60,2,3,0.05,0.95,0.9395579161536516,15,1.0,1,1.0,1,1.0,1
7322,max_ml,30,60,2,3,0.05,0.95,0.91551194251413,12,1.0,1,1.0,1,1.0,1
7323,max_ml,30,60,2,3,0.05,0.95,0.93220244199535,15,1.0,1,1.0,1,1.0,1
7324,max_ml,30,60,2,3,0.05,0.95,0.9361860367689115,19,1.0,1,1.0,1,1.0,1
7325,max_ml,30,60,2,3,0.05,0.95,0.8837793599619107,7,1.0,1,1.0,1,1.0,1
7326,max_ml,30,60,2,3,0.05,0.95,0.9392380380523372,43,0.0,1,0.0,1,0.0,1
7327,max_ml,30,60,2,3,0.05,0.95,0.8924611302793942,20,1.0,1,1.0,1,1.0,1
7328,max_ml,30,60,2,3,0.05,0.95,0.9056373102359468,14,1.0,1,1.0,1,1.0,1
7329,max_ml,30,60,2,3,0.05,0.95,0.9499582715327628,24,1.0,1,1.0,1,1.0,1
7330,max_ml,30,60,2,3,0.05,0.95,0.9467498473818416,20,1.0,1,1.0,1,1.0,1
7331,max_ml,30,60,2,3,0.05,0.95,0.9460436175800684,10,1.0,1,1.0,1,1.0,1
7332,max_ml,30,60,2,3,0.05,0.95,0.9453823638663406,35,0.0,1,0.0,1,0.0,1
7333,max_ml,30,60,2,3,0.05,0.95,0.9166242560723246,9,1.0,1,1.0,1,1.0,1
7334,max_ml,30,60,2,3,0.05,0.95,0.9335289922086976,49,0.0,1,0.0,1,0.0,1
7335,max_ml,30,60,2,3,0.05,0.95,0.9462967316419852,68,0.0,1,0.0,1,0.0,1
7336,max_ml,30,60,2,3,0.05,0.95,0.9457480887269688,17,1.0,1,1.0,1,1.0,1
7337,max_ml,30,60,2,3,0.05,0.95,0.9140681778648796,30,1.0,1,1.0,1,1.0,1
7338,max_ml,30,60,2,3,0.05,0.95,0.85688391759047,10,1.0,1,1.0,1,1.0,1
7339,max_ml,30,60,2,3,0.05,0.95,0.9443820175253624,19,1.0,1,0.0,0,0.0,0
7340,max_ml,30,60,2,3,0.05,0.95,0.9005369752752181,18,1.0,1,1.0,1,1.0,1
7341,max_ml,30,60,2,3,0.05,0.95,0.9274349253184124,16,1.0,1,1.0,1,1.0,1
7342,max_ml,30,60,2,3,0.05,0.95,0.9490000180455928,27,1.0,1,1.0,1,1.0,1
7343,max_ml,30,60,2,3,0.05,0.95,0.9490446547772668,30,1.0,1,1.0,1,1.0,1
7344,max_ml,30,60,2,3,0.05,0.95,0.9467726760850984,12,1.0,1,1.0,1,1.0,1
7345,max_ml,30,60,2,3,0.05,0.95,0.9195862193375524,17,1.0,1,1.0,1,1.0,1
7346,max_ml,30,60,2,3,0.05,0.95,0.8819115647894836,10,1.0,1,1.0,1,1.0,1
7347,max_ml,30,60,2,3,0.05,0.95,0.9371918771987552,14,1.0,1,1.0,1,1.0,1
7348,max_ml,30,60,2,3,0.05,0.95,0.9481225528847684,14,1.0,1,1.0,1,1.0,1
7349,max_ml,30,60,2,3,0.05,0.95,0.8966380812522061,8,1.0,1,1.0,1,1.0,1
7350,max_ml,30,60,2,3,0.05,0.95,0.9467039565768678,19,1.0,1,1.0,1,1.0,1
7351,max_ml,30,60,2,3,0.05,0.95,0.9391786068807,13,1.0,1,1.0,1,1.0,1
7352,max_ml,30,60,2,3,0.05,0.95,0.91585731171969,10,1.0,1,1.0,1,1.0,1
7353,max_ml,30,60,2,3,0.05,0.95,0.9477702399862458,40,0.0,1,0.0,1,0.0,1
7354,max_ml,30,60,2,3,0.05,0.95,0.9270027153386128,18,1.0,1,1.0,1,1.0,1
7355,max_ml,30,60,2,3,0.05,0.95,0.9466522161838312,28,0.0,0,0.0,0,1.0,1
7356,max_ml,30,60,2,3,0.05,0.95,0.9470281061643684,25,0.0,0,0.0,0,1.0,1
7357,max_ml,30,60,2,3,0.05,0.95,0.9335944723618784,17,1.0,1,1.0,1,1.0,1
7358,max_ml,30,60,2,3,0.05,0.95,0.8832887385755283,21,1.0,1,1.0,1,1.0,1
7359,max_ml,30,60,2,3,0.05,0.95,0.94106345037521,9,1.0,1,1.0,1,1.0,1
7360,max_ml,30,60,2,3,0.05,0.95,0.9018327328519228,12,1.0,1,1.0,1,1.0,1
7361,max_ml,30,60,2,3,0.05,0.95,0.9358078646395168,19,1.0,1,1.0,1,1.0,1
7362,max_ml,30,60,2,3,0.05,0.95,0.9266920197877532,10,1.0,1,1.0,1,1.0,1
7363,max_ml,30,60,2,3,0.05,0.95,0.9373132854409488,27,0.0,0,1.0,1,1.0,1
7364,max_ml,30,60,2,3,0.05,0.95,0.9070778602653976,10,1.0,1,1.0,1,1.0,1
7365,max_ml,30,60,2,3,0.05,0.95,0.9408395194463528,10,1.0,1,1.0,1,1.0,1
7366,max_ml,30,60,2,3,0.05,0.95,0.8456492596375951,13,1.0,1,1.0,1,1.0,1
7367,max_ml,30,60,2,3,0.05,0.95,0.9387643854185238,46,1.0,1,1.0,1,1.0,1
7368,max_ml,30,60,2,3,0.05,0.95,0.948289615052236,15,1.0,1,1.0,1,1.0,1
7369,max_ml,30,60,2,3,0.05,0.95,0.9439369104621976,18,1.0,1,1.0,1,1.0,1
7370,max_ml,30,60,2,3,0.05,0.95,0.9323177364896534,34,1.0,1,1.0,1,1.0,1
7371,max_ml,30,60,2,3,0.05,0.95,0.931652727402422,29,0.0,0,1.0,1,1.0,1
7372,max_ml,30,60,2,3,0.05,0.95,0.9380113986948364,12,1.0,1,1.0,1,1.0,1
7373,max_ml,30,60,2,3,0.05,0.95,0.9296348700380708,38,0.0,1,0.0,1,0.0,1
7374,max_ml,30,60,2,3,0.05,0.95,0.9426800278279168,13,1.0,1,1.0,1,1.0,1
7375,max_ml,30,60,2,3,0.05,0.95,0.9321103504644156,12,1.0,1,1.0,1,1.0,1
7376,max_ml,30,60,2,3,0.05,0.95,0.9265481382737346,18,1.0,1,1.0,1,1.0,1
7377,max_ml,30,60,2,3,0.05,0.95,0.9337810933264564,40,0.0,0,1.0,1,1.0,1
7378,max_ml,30,60,2,3,0.05,0.95,0.9300308278196788,15,1.0,1,1.0,1,1.0,1
7379,max_ml,30,60,2,3,0.05,0.95,0.9423775830224064,10,1.0,1,1.0,1,1.0,1
7380,max_ml,30,60,2,3,0.05,0.95,0.9084833296568116,6,1.0,1,1.0,1,1.0,1
7381,max_ml,30,60,2,3,0.05,0.95,0.9361157475697256,16,1.0,1,1.0,1,1.0,1
7382,max_ml,30,60,2,3,0.05,0.95,0.9371800593432232,24,1.0,1,1.0,1,1.0,1
7383,max_ml,30,60,2,3,0.05,0.95,0.9241842848283136,6,1.0,1,1.0,1,1.0,1
7384,max_ml,30,60,2,3,0.05,0.95,0.9288832797973716,15,1.0,1,1.0,1,1.0,1
7385,max_ml,30,60,2,3,0.05,0.95,0.937549988114934,16,1.0,1,1.0,1,1.0,1
7386,max_ml,30,60,2,3,0.05,0.95,0.8408237671848428,18,1.0,1,1.0,1,1.0,1
7387,max_ml,30,60,2,3,0.05,0.95,0.9079416559868558,11,1.0,1,1.0,1,1.0,1
7388,max_ml,30,60,2,3,0.05,0.95,0.9272892020697072,17,1.0,1,1.0,1,1.0,1
7389,max_ml,30,60,2,3,0.05,0.95,0.9125456924400732,14,1.0,1,1.0,1,1.0,1
7390,max_ml,30,60,2,3,0.05,0.95,0.9481788563444672,28,1.0,1,1.0,1,1.0,1
7391,max_ml,30,60,2,3,0.05,0.95,0.9349254376087676,27,0.0,0,0.0,0,1.0,1
7392,max_ml,30,60,2,3,0.05,0.95,0.9194247113282882,13,1.0,1,1.0,1,1.0,1
7393,max_ml,30,60,2,3,0.05,0.95,0.9466314703422962,13,1.0,1,1.0,1,1.0,1
7394,max_ml,30,60,2,3,0.05,0.95,0.8777055351974729,22,1.0,1,1.0,1,1.0,1
7395,max_ml,30,60,2,3,0.05,0.95,0.9154208658060128,7,1.0,1,1.0,1,1.0,1
7396,max_ml,30,60,2,3,0.05,0.95,0.905525151354107,17,1.0,1,1.0,1,1.0,1
7397,max_ml,30,60,2,3,0.05,0.95,0.902346750596158,19,1.0,1,1.0,1,1.0,1
7398,max_ml,30,60,2,3,0.05,0.95,0.8551377293048716,15,1.0,1,1.0,1,1.0,1
7399,max_ml,30,60,2,3,0.05,0.95,0.9260506869443724,11,1.0,1,1.0,1,1.0,1
7400,max_ml,30,60,2,3,0.05,0.95,0.9133865584824016,26,1.0,1,1.0,1,1.0,1
7401,max_ml,30,60,2,3,0.05,0.95,0.9083785269115257,12,1.0,1,1.0,1,1.0,1
7402,max_ml,30,60,2,3,0.05,0.95,0.8996554148114309,15,1.0,1,1.0,1,1.0,1
7403,max_ml,30,60,2,3,0.05,0.95,0.9428466875881188,29,0.0,0,1.0,1,1.0,1
7404,max_ml,30,60,2,3,0.05,0.95,0.9409581889398264,32,1.0,1,1.0,1,1.0,1
7405,max_ml,30,60,2,3,0.05,0.95,0.9111681370989996,15,1.0,1,1.0,1,1.0,1
7406,max_ml,30,60,2,3,0.05,0.95,0.9197493451752976,15,1.0,1,1.0,1,1.0,1
7407,max_ml,30,60,2,3,0.05,0.95,0.9333063180273996,17,1.0,1,1.0,1,1.0,1
7408,max_ml,30,60,2,3,0.05,0.95,0.9216557488495348,18,1.0,1,1.0,1,1.0,1
7409,max_ml,30,60,2,3,0.05,0.95,0.9434291889496031,27,1.0,1,1.0,1,1.0,1
7410,max_ml,30,60,2,3,0.05,0.95,0.919352156324044,12,1.0,1,1.0,1,1.0,1
7411,max_ml,30,60,2,3,0.05,0.95,0.9413993398248692,13,1.0,1,1.0,1,1.0,1
7412,max_ml,30,60,2,3,0.05,0.95,0.9259385598703463,54,1.0,1,1.0,1,1.0,1
7413,max_ml,30,60,2,3,0.05,0.95,0.9486823890093328,30,1.0,1,1.0,1,1.0,1
7414,max_ml,30,60,2,3,0.05,0.95,0.931544419835061,21,1.0,1,1.0,1,1.0,1
7415,max_ml,30,60,2,3,0.05,0.95,0.8547452756941535,14,1.0,1,1.0,1,1.0,1
7416,max_ml,30,60,2,3,0.05,0.95,0.9155130850454584,4,1.0,1,1.0,1,1.0,1
7417,max_ml,30,60,2,3,0.05,0.95,0.9499043492935908,53,0.0,1,0.0,1,0.0,1
7418,max_ml,30,60,2,3,0.05,0.95,0.9004249299322034,21,1.0,1,1.0,1,1.0,1
7419,max_ml,30,60,2,3,0.05,0.95,0.9209312465465064,13,1.0,1,1.0,1,1.0,1
7420,max_ml,30,60,2,3,0.05,0.95,0.943669231711615,5,1.0,1,1.0,1,1.0,1
7421,max_ml,30,60,2,3,0.05,0.95,0.9460621967083568,19,1.0,1,1.0,1,1.0,1
7422,max_ml,30,60,2,3,0.05,0.95,0.9251175414462316,47,0.0,1,0.0,1,0.0,1
7423,max_ml,30,60,2,3,0.05,0.95,0.879124248974077,12,1.0,1,1.0,1,1.0,1
7424,max_ml,30,60,2,3,0.05,0.95,0.9491135573949784,20,1.0,1,1.0,1,1.0,1
7425,max_ml,30,60,2,3,0.05,0.95,0.9459665657064322,15,1.0,1,1.0,1,1.0,1
7426,max_ml,30,60,2,3,0.05,0.95,0.918137736287352,13,1.0,1,1.0,1,1.0,1
7427,max_ml,30,60,2,3,0.05,0.95,0.8463034376133796,12,1.0,1,1.0,1,1.0,1
7428,max_ml,30,60,2,3,0.05,0.95,0.885753797817102,17,1.0,1,1.0,1,1.0,1
7429,max_ml,30,60,2,3,0.05,0.95,0.9462649682407512,66,0.0,1,0.0,1,0.0,1
7430,max_ml,30,60,2,3,0.05,0.95,0.9312032869992232,25,1.0,1,1.0,1,1.0,1
7431,max_ml,30,60,2,3,0.05,0.95,0.9257216163432403,13,1.0,1,1.0,1,1.0,1
7432,max_ml,30,60,2,3,0.05,0.95,0.919525150387623,11,1.0,1,1.0,1,1.0,1
7433,max_ml,30,60,2,3,0.05,0.95,0.8440634535287583,9,1.0,1,1.0,1,1.0,1
7434,max_ml,30,60,2,3,0.05,0.95,0.939989326660716,34,1.0,1,1.0,1,1.0,1
7435,max_ml,30,60,2,3,0.05,0.95,0.9483749626284416,11,1.0,1,1.0,1,1.0,1
7436,max_ml,30,60,2,3,0.05,0.95,0.8829100111946508,7,1.0,1,1.0,1,1.0,1
7437,max_ml,30,60,2,3,0.05,0.95,0.9359931176183528,42,1.0,1,1.0,1,1.0,1
7438,max_ml,30,60,2,3,0.05,0.95,0.9373653014211702,22,1.0,1,1.0,1,1.0,1
7439,max_ml,30,60,2,3,0.05,0.95,0.9497914759483964,12,1.0,1,1.0,1,1.0,1
7440,max_ml,30,60,2,3,0.05,0.95,0.8631203160284898,16,1.0,1,1.0,1,1.0,1
7441,max_ml,30,60,2,3,0.05,0.95,0.9300884072606284,15,1.0,1,1.0,1,1.0,1
7442,max_ml,30,60,2,3,0.05,0.95,0.940460919115226,22,1.0,1,1.0,1,1.0,1
7443,max_ml,30,60,2,3,0.05,0.95,0.908441503718569,36,0.0,1,0.0,1,0.0,1
7444,max_ml,30,60,2,3,0.05,0.95,0.9032450667963524,26,1.0,1,1.0,1,1.0,1
7445,max_ml,30,60,2,3,0.05,0.95,0.9140209012113988,16,0.0,0,1.0,1,0.0,0
7446,max_ml,30,60,2,3,0.05,0.95,0.9371913203101452,35,1.0,1,1.0,1,1.0,1
7447,max_ml,30,60,2,3,0.05,0.95,0.8275769019162554,10,1.0,1,1.0,1,1.0,1
7448,max_ml,30,60,2,3,0.05,0.95,0.8776454859105073,14,1.0,1,1.0,1,1.0,1
7449,max_ml,30,60,2,3,0.05,0.95,0.94175566075098,23,1.0,1,1.0,1,1.0,1
7450,max_ml,30,60,2,3,0.05,0.95,0.9379415499505636,61,0.0,0,0.0,0,1.0,1
7451,max_ml,30,60,2,3,0.05,0.95,0.93844776680127,95,0.0,1,0.0,1,0.0,1
7452,max_ml,30,60,2,3,0.05,0.95,0.917811649043074,23,1.0,1,1.0,1,1.0,1
7453,max_ml,30,60,2,3,0.05,0.95,0.9346319505212712,22,1.0,1,1.0,1,1.0,1
7454,max_ml,30,60,2,3,0.05,0.95,0.9392761513200296,20,1.0,1,1.0,1,1.0,1
7455,max_ml,30,60,2,3,0.05,0.95,0.8588511312070068,9,1.0,1,1.0,1,1.0,1
7456,max_ml,30,60,2,3,0.05,0.95,0.9353892969234328,24,1.0,1,1.0,1,1.0,1
7457,max_ml,30,60,2,3,0.05,0.95,0.9037511625274928,19,1.0,1,1.0,1,1.0,1
7458,max_ml,30,60,2,3,0.05,0.95,0.9496418498897156,30,0.0,0,1.0,1,0.0,0
7459,max_ml,30,60,2,3,0.05,0.95,0.945895405269132,26,1.0,1,1.0,1,1.0,1
7460,max_ml,30,60,2,3,0.05,0.95,0.9460782739330248,12,1.0,1,1.0,1,1.0,1
7461,max_ml,30,60,2,3,0.05,0.95,0.9463525133386758,15,1.0,1,1.0,1,1.0,1
7462,max_ml,30,60,2,3,0.05,0.95,0.9077930007383764,23,1.0,1,1.0,1,1.0,1
7463,max_ml,30,60,2,3,0.05,0.95,0.9020496095043748,18,1.0,1,1.0,1,1.0,1
7464,max_ml,30,60,2,3,0.05,0.95,0.8788759407906009,8,1.0,1,1.0,1,1.0,1
7465,max_ml,30,60,2,3,0.05,0.95,0.9340274939597994,23,1.0,1,1.0,1,0.0,0
7466,max_ml,30,60,2,3,0.05,0.95,0.9276561750304494,12,1.0,1,1.0,1,1.0,1
7467,max_ml,30,60,2,3,0.05,0.95,0.8629446003716186,16,1.0,1,1.0,1,1.0,1
7468,max_ml,30,60,2,3,0.05,0.95,0.9418300218911592,21,1.0,1,1.0,1,1.0,1
7469,max_ml,30,60,2,3,0.05,0.95,0.8798595712333964,22,1.0,1,1.0,1,1.0,1
7470,max_ml,30,60,2,3,0.05,0.95,0.9368757254570724,28,0.0,0,1.0,1,1.0,1
7471,max_ml,30,60,2,3,0.05,0.95,0.8400698652224405,17,1.0,1,1.0,1,1.0,1
7472,max_ml,30,60,2,3,0.05,0.95,0.8943090756777032,14,1.0,1,1.0,1,1.0,1
7473,max_ml,30,60,2,3,0.05,0.95,0.926728385854974,59,0.0,0,1.0,1,1.0,1
7474,max_ml,30,60,2,3,0.05,0.95,0.944611395852438,11,1.0,1,1.0,1,1.0,1
7475,max_ml,30,60,2,3,0.05,0.95,0.9260684099417024,8,1.0,1,1.0,1,1.0,1
7476,max_ml,30,60,2,3,0.05,0.95,0.9331297559408894,10,1.0,1,1.0,1,1.0,1
7477,max_ml,30,60,2,3,0.05,0.95,0.9329963607767142,23,1.0,1,1.0,1,1.0,1
7478,max_ml,30,60,2,3,0.05,0.95,0.941378390483528,20,1.0,1,0.0,0,0.0,0
7479,max_ml,30,60,2,3,0.05,0.95,0.8800102176013797,14,1.0,1,1.0,1,1.0,1
7480,max_ml,30,60,2,3,0.05,0.95,0.946384995279321,21,1.0,1,1.0,1,1.0,1
7481,max_ml,30,60,2,3,0.05,0.95,0.9447157878306096,54,0.0,0,0.0,0,1.0,1
7482,max_ml,30,60,2,3,0.05,0.95,0.9427805596274762,25,1.0,1,1.0,1,1.0,1
7483,max_ml,30,60,2,3,0.05,0.95,0.9456997731068888,64,0.0,1,0.0,1,0.0,1
7484,max_ml,30,60,2,3,0.05,0.95,0.949582292723238,12,1.0,1,1.0,1,1.0,1
7485,max_ml,30,60,2,3,0.05,0.95,0.9390960130398146,22,0.0,0,0.0,0,1.0,1
7486,max_ml,30,60,2,3,0.05,0.95,0.9399313125134592,38,1.0,1,1.0,1,1.0,1
7487,max_ml,30,60,2,3,0.05,0.95,0.9267688466957156,39,0.0,1,0.0,1,0.0,1
7488,max_ml,30,60,2,3,0.05,0.95,0.929110171257044,44,0.0,1,0.0,1,0.0,1
7489,max_ml,30,60,2,3,0.05,0.95,0.947148569158948,5,1.0,1,1.0,1,1.0,1
7490,max_ml,30,60,2,3,0.05,0.95,0.9402148379034732,28,0.0,0,1.0,1,1.0,1
7491,max_ml,30,60,2,3,0.05,0.95,0.9492199431443652,16,1.0,1,1.0,1,1.0,1
7492,max_ml,30,60,2,3,0.05,0.95,0.9475082809887948,29,1.0,1,1.0,1,1.0,1
7493,max_ml,30,60,2,3,0.05,0.95,0.9489096135621472,11,1.0,1,1.0,1,1.0,1
7494,max_ml,30,60,2,3,0.05,0.95,0.919599618061038,48,0.0,1,0.0,1,0.0,1
7495,max_ml,30,60,2,3,0.05,0.95,0.948664110421456,24,1.0,1,1.0,1,1.0,1
7496,max_ml,30,60,2,3,0.05,0.95,0.9330814571548368,51,0.0,1,0.0,1,0.0,1
7497,max_ml,30,60,2,3,0.05,0.95,0.9145803199695048,17,1.0,1,1.0,1,1.0,1
7498,max_ml,30,60,2,3,0.05,0.95,0.9448188525354856,27,0.0,0,1.0,1,1.0,1
7499,max_ml,30,60,2,3,0.05,0.95,0.9440652228209698,37,0.0,1,0.0,1,0.0,1
7500,max_ml,30,60,2,3,0.05,0.95,0.925005396909056,31,0.0,0,1.0,1,1.0,1
7501,max_ml,30,60,2,3,0.05,0.95,0.8805085002109543,9,1.0,1,1.0,1,1.0,1
7502,max_ml,30,60,2,3,0.05,0.95,0.932082799249323,28,0.0,1,0.0,1,0.0,1
7503,max_ml,30,60,2,3,0.05,0.95,0.8176833387494115,6,1.0,1,1.0,1,1.0,1
7504,max_ml,30,60,2,3,0.05,0.95,0.934433658875102,14,1.0,1,1.0,1,1.0,1
7505,max_ml,30,60,2,3,0.05,0.95,0.91847004883031,9,1.0,1,1.0,1,1.0,1
7506,max_ml,30,60,2,3,0.05,0.95,0.941281649786459,41,0.0,1,0.0,1,0.0,1
7507,max_ml,30,60,2,3,0.05,0.95,0.9447526587291564,18,1.0,1,1.0,1,1.0,1
7508,max_ml,30,60,2,3,0.05,0.95,0.9315589431595098,5,1.0,1,1.0,1,1.0,1
7509,max_ml,30,60,2,3,0.05,0.95,0.8685112196401205,12,1.0,1,1.0,1,1.0,1
7510,max_ml,30,60,2,3,0.05,0.95,0.8625941130432084,11,1.0,1,1.0,1,1.0,1
7511,max_ml,30,60,2,3,0.05,0.95,0.9371860933700332,16,1.0,1,1.0,1,1.0,1
7512,max_ml,30,60,2,3,0.05,0.95,0.9361251067727594,20,1.0,1,1.0,1,1.0,1
7513,max_ml,30,60,2,3,0.05,0.95,0.9347370694278144,38,0.0,0,1.0,1,0.0,0
7514,max_ml,30,60,2,3,0.05,0.95,0.9366119569583352,39,0.0,0,1.0,1,1.0,1
7515,max_ml,30,60,2,3,0.05,0.95,0.9265336516355102,16,1.0,1,1.0,1,1.0,1
7516,max_ml,30,60,2,3,0.05,0.95,0.8934176072996804,10,1.0,1,1.0,1,1.0,1
7517,max_ml,30,60,2,3,0.05,0.95,0.9178131565561471,26,1.0,1,1.0,1,1.0,1
7518,max_ml,30,60,2,3,0.05,0.95,0.932623482805942,31,1.0,1,1.0,1,1.0,1
7519,max_ml,30,60,2,3,0.05,0.95,0.9475958859080144,18,1.0,1,1.0,1,1.0,1
7520,max_ml,30,60,2,3,0.05,0.95,0.9130361329602346,10,1.0,1,1.0,1,1.0,1
7521,max_ml,30,60,2,3,0.05,0.95,0.9483791961645118,17,1.0,1,1.0,1,1.0,1
7522,max_ml,30,60,2,3,0.05,0.95,0.9017601245688788,31,1.0,1,1.0,1,1.0,1
7523,max_ml,30,60,2,3,0.05,0.95,0.913824232371708,19,1.0,1,1.0,1,1.0,1
7524,max_ml,30,60,2,3,0.05,0.95,0.9371105647643844,29,1.0,1,1.0,1,1.0,1
7525,max_ml,30,60,2,3,0.05,0.95,0.9410098145452204,17,1.0,1,1.0,1,1.0,1
7526,max_ml,30,60,2,3,0.05,0.95,0.920343450633474,12,1.0,1,1.0,1,1.0,1
7527,max_ml,30,60,2,3,0.05,0.95,0.8411396562368624,9,1.0,1,1.0,1,1.0,1
7528,max_ml,30,60,2,3,0.05,0.95,0.914011387817682,34,0.0,0,1.0,1,1.0,1
7529,max_ml,30,60,2,3,0.05,0.95,0.9376278898791726,68,0.0,1,0.0,1,0.0,1
7530,max_ml,30,60,2,3,0.05,0.95,0.934642414623544,13,1.0,1,1.0,1,1.0,1
7531,max_ml,30,60,2,3,0.05,0.95,0.9414080684379628,31,0.0,0,1.0,1,1.0,1
7532,max_ml,30,60,2,3,0.05,0.95,0.935133249474968,30,0.0,1,0.0,1,0.0,1
7533,max_ml,30,60,2,3,0.05,0.95,0.8863032527164311,17,1.0,1,1.0,1,1.0,1
7534,max_ml,30,60,2,3,0.05,0.95,0.9486588078255128,16,1.0,1,1.0,1,1.0,1
7535,max_ml,30,60,2,3,0.05,0.95,0.9307786945549926,14,1.0,1,1.0,1,1.0,1
7536,max_ml,30,60,2,3,0.05,0.95,0.9329797963098064,10,1.0,1,1.0,1,1.0,1
7537,max_ml,30,60,2,3,0.05,0.95,0.921956831548724,4,1.0,1,1.0,1,1.0,1
7538,max_ml,30,60,2,3,0.05,0.95,0.8915967004001107,17,1.0,1,1.0,1,1.0,1
7539,max_ml,30,60,2,3,0.05,0.95,0.903514541205208,17,1.0,1,1.0,1,1.0,1
7540,max_ml,30,60,2,3,0.05,0.95,0.9458267110925708,13,1.0,1,1.0,1,1.0,1
7541,max_ml,30,60,2,3,0.05,0.95,0.9249308057435508,28,0.0,0,1.0,1,1.0,1
7542,max_ml,30,60,2,3,0.05,0.95,0.9394638369062768,49,0.0,1,0.0,1,0.0,1
7543,max_ml,30,60,2,3,0.05,0.95,0.944861086647322,35,1.0,1,1.0,1,1.0,1
7544,max_ml,30,60,2,3,0.05,0.95,0.9290491810726866,13,1.0,1,1.0,1,1.0,1
7545,max_ml,30,60,2,3,0.05,0.95,0.904098312212438,15,1.0,1,1.0,1,1.0,1
7546,max_ml,30,60,2,3,0.05,0.95,0.9482295510010944,19,1.0,1,1.0,1,1.0,1
7547,max_ml,30,60,2,3,0.05,0.95,0.9400905221017304,24,0.0,1,0.0,1,0.0,1
7548,max_ml,30,60,2,3,0.05,0.95,0.8614286522607397,21,0.0,0,1.0,1,1.0,1
7549,max_ml,30,60,2,3,0.05,0.95,0.9248034245304276,32,1.0,1,1.0,1,1.0,1
7550,max_ml,30,60,2,3,0.05,0.95,0.9314963161662227,13,1.0,1,1.0,1,1.0,1
7551,max_ml,30,60,2,3,0.05,0.95,0.9223802429714548,18,1.0,1,1.0,1,1.0,1
7552,max_ml,30,60,2,3,0.05,0.95,0.934323410378158,26,1.0,1,1.0,1,1.0,1
7553,max_ml,30,60,2,3,0.05,0.95,0.9466424622459004,20,1.0,1,1.0,1,1.0,1
7554,max_ml,30,60,2,3,0.05,0.95,0.9230639688184996,28,1.0,1,1.0,1,1.0,1
7555,max_ml,30,60,2,3,0.05,0.95,0.9396876032474496,24,1.0,1,1.0,1,0.0,0
7556,max_ml,30,60,2,3,0.05,0.95,0.925497853712022,14,1.0,1,1.0,1,1.0,1
7557,max_ml,30,60,2,3,0.05,0.95,0.948531250697052,21,1.0,1,1.0,1,1.0,1
7558,max_ml,30,60,2,3,0.05,0.95,0.9391891735008256,7,1.0,1,1.0,1,1.0,1
7559,max_ml,30,60,2,3,0.05,0.95,0.9499585166140908,7,1.0,1,1.0,1,1.0,1
7560,max_ml,30,60,2,3,0.05,0.95,0.9135295160538468,18,1.0,1,1.0,1,1.0,1
7561,max_ml,30,60,2,3,0.05,0.95,0.9362208722816816,25,1.0,1,1.0,1,1.0,1
7562,max_ml,30,60,2,3,0.05,0.95,0.8664288698613628,22,0.0,0,1.0,1,1.0,1
7563,max_ml,30,60,2,3,0.05,0.95,0.9240709321739604,12,1.0,1,1.0,1,1.0,1
7564,max_ml,30,60,2,3,0.05,0.95,0.9242571276421738,25,1.0,1,1.0,1,1.0,1
7565,max_ml,30,60,2,3,0.05,0.95,0.9194318107339626,20,1.0,1,1.0,1,1.0,1
7566,max_ml,30,60,2,3,0.05,0.95,0.9479587607800304,27,1.0,1,1.0,1,1.0,1
7567,max_ml,30,60,2,3,0.05,0.95,0.9412338107425876,8,1.0,1,1.0,1,1.0,1
7568,max_ml,30,60,2,3,0.05,0.95,0.9397981417739752,13,1.0,1,1.0,1,1.0,1
7569,max_ml,30,60,2,3,0.05,0.95,0.947904311257152,14,1.0,1,1.0,1,1.0,1
7570,max_ml,30,60,2,3,0.05,0.95,0.929440995629092,21,1.0,1,1.0,1,1.0,1
7571,max_ml,30,60,2,3,0.05,0.95,0.9287951574946882,12,1.0,1,1.0,1,1.0,1
7572,max_ml,30,60,2,3,0.05,0.95,0.9441034699422912,33,1.0,1,1.0,1,1.0,1
7573,max_ml,30,60,2,3,0.05,0.95,0.9481619602527834,12,1.0,1,1.0,1,1.0,1
7574,max_ml,30,60,2,3,0.05,0.95,0.937241373343314,21,1.0,1,1.0,1,1.0,1
7575,max_ml,30,60,2,3,0.05,0.95,0.932113308804598,36,0.0,1,0.0,1,0.0,1
7576,max_ml,30,60,2,3,0.05,0.95,0.9237923568670092,25,1.0,1,1.0,1,1.0,1
7577,max_ml,30,60,2,3,0.05,0.95,0.9332400619079576,14,1.0,1,1.0,1,1.0,1
7578,max_ml,30,60,2,3,0.05,0.95,0.9443024490426448,46,0.0,1,0.0,1,0.0,1
7579,max_ml,30,60,2,3,0.05,0.95,0.8409463995744372,9,1.0,1,1.0,1,1.0,1
7580,max_ml,30,60,2,3,0.05,0.95,0.9335301860791964,17,1.0,1,1.0,1,1.0,1
7581,max_ml,30,60,2,3,0.05,0.95,0.8943746016559766,8,1.0,1,1.0,1,1.0,1
7582,max_ml,30,60,2,3,0.05,0.95,0.9301646481924732,40,0.0,1,0.0,1,0.0,1
7583,max_ml,30,60,2,3,0.05,0.95,0.9143132768688376,12,1.0,1,1.0,1,1.0,1
7584,max_ml,30,60,2,3,0.05,0.95,0.9052446855789236,28,1.0,1,1.0,1,1.0,1
7585,max_ml,30,60,2,3,0.05,0.95,0.949175333694619,46,1.0,1,1.0,1,1.0,1
7586,max_ml,30,60,2,3,0.05,0.95,0.9363227546688552,17,1.0,1,1.0,1,1.0,1
7587,max_ml,30,60,2,3,0.05,0.95,0.9492814537902966,17,1.0,1,1.0,1,1.0,1
7588,max_ml,30,60,2,3,0.05,0.95,0.9069369083493216,12,1.0,1,1.0,1,1.0,1
7589,max_ml,30,60,2,3,0.05,0.95,0.9253806878322578,23,1.0,1,1.0,1,1.0,1
7590,max_ml,30,60,2,3,0.05,0.95,0.9343753347725848,7,1.0,1,1.0,1,1.0,1
7591,max_ml,30,60,2,3,0.05,0.95,0.8969026984936824,18,1.0,1,1.0,1,1.0,1
7592,max_ml,30,60,2,3,0.05,0.95,0.8946674506518458,29,0.0,1,0.0,1,0.0,1
7593,max_ml,30,60,2,3,0.05,0.95,0.912570321125233,12,1.0,1,1.0,1,1.0,1
7594,max_ml,30,60,2,3,0.05,0.95,0.9359968239168964,26,1.0,1,0.0,0,1.0,1
7595,max_ml,30,60,2,3,0.05,0.95,0.9284845823535266,9,1.0,1,1.0,1,1.0,1
7596,max_ml,30,60,2,3,0.05,0.95,0.9363501455713524,91,0.0,1,0.0,1,0.0,1
7597,max_ml,30,60,2,3,0.05,0.95,0.8920058957604909,14,1.0,1,1.0,1,1.0,1
7598,max_ml,30,60,2,3,0.05,0.95,0.9367101162407204,32,1.0,1,1.0,1,1.0,1
7599,max_ml,30,60,2,3,0.05,0.95,0.946555491124855,71,0.0,1,0.0,1,0.0,1
7600,max_ml,30,60,2,3,0.05,0.95,0.9190860212815684,31,0.0,0,0.0,0,1.0,1
7601,max_ml,30,60,2,3,0.05,0.95,0.91539953706558,10,1.0,1,1.0,1,1.0,1
7602,max_ml,30,60,2,3,0.05,0.95,0.9178624975927482,18,1.0,1,1.0,1,1.0,1
7603,max_ml,30,60,2,3,0.05,0.95,0.9259122926644192,15,1.0,1,1.0,1,1.0,1
7604,max_ml,30,60,2,3,0.05,0.95,0.9104295574126086,25,1.0,1,1.0,1,1.0,1
7605,max_ml,30,60,2,3,0.05,0.95,0.8844891804388034,18,1.0,1,1.0,1,1.0,1
7606,max_ml,30,60,2,3,0.05,0.95,0.9413635221570804,11,1.0,1,1.0,1,1.0,1
7607,max_ml,30,60,2,3,0.05,0.95,0.9491184181608712,32,0.0,1,0.0,1,0.0,1
7608,max_ml,30,60,2,3,0.05,0.95,0.9372284712136708,32,1.0,1,1.0,1,1.0,1
7609,max_ml,30,60,2,3,0.05,0.95,0.9456033386194944,30,1.0,1,1.0,1,1.0,1
7610,max_ml,30,60,2,3,0.05,0.95,0.923282970736114,15,1.0,1,1.0,1,1.0,1
7611,max_ml,30,60,2,3,0.05,0.95,0.8887050239993036,10,1.0,1,1.0,1,1.0,1
7612,max_ml,30,60,2,3,0.05,0.95,0.9468994887478084,39,1.0,1,1.0,1,1.0,1
7613,max_ml,30,60,2,3,0.05,0.95,0.9332892078438916,20,1.0,1,1.0,1,1.0,1
7614,max_ml,30,60,2,3,0.05,0.95,0.9416219308039324,19,1.0,1,1.0,1,1.0,1
7615,max_ml,30,60,2,3,0.05,0.95,0.9279592107715424,20,1.0,1,1.0,1,1.0,1
7616,max_ml,30,60,2,3,0.05,0.95,0.9172745401824384,9,1.0,1,1.0,1,1.0,1
7617,max_ml,30,60,2,3,0.05,0.95,0.9403466021219696,19,1.0,1,1.0,1,1.0,1
7618,max_ml,30,60,2,3,0.05,0.95,0.9010231385038256,14,1.0,1,1.0,1,1.0,1
7619,max_ml,30,60,2,3,0.05,0.95,0.914329174549647,13,1.0,1,1.0,1,1.0,1
7620,max_ml,30,60,2,3,0.05,0.95,0.9498986759202196,9,1.0,1,1.0,1,1.0,1
7621,max_ml,30,60,2,3,0.05,0.95,0.9364793920839282,21,1.0,1,1.0,1,1.0,1
7622,max_ml,30,60,2,3,0.05,0.95,0.9316286297397371,11,1.0,1,1.0,1,1.0,1
7623,max_ml,30,60,2,3,0.05,0.95,0.9452518571326416,74,0.0,1,0.0,1,0.0,1
7624,max_ml,30,60,2,3,0.05,0.95,0.9482430276906036,29,1.0,1,1.0,1,1.0,1
7625,max_ml,30,60,2,3,0.05,0.95,0.934600888384952,21,0.0,1,0.0,1,0.0,1
7626,max_ml,30,60,2,3,0.05,0.95,0.948997619944911,38,1.0,1,1.0,1,1.0,1
7627,max_ml,30,60,2,3,0.05,0.95,0.9266353288162342,20,1.0,1,1.0,1,1.0,1
7628,max_ml,30,60,2,3,0.05,0.95,0.942479386594546,19,1.0,1,1.0,1,1.0,1
7629,max_ml,30,60,2,3,0.05,0.95,0.9360800257071964,29,0.0,0,1.0,1,0.0,0
7630,max_ml,30,60,2,3,0.05,0.95,0.917206842720281,34,1.0,1,1.0,1,1.0,1
7631,max_ml,30,60,2,3,0.05,0.95,0.9167344003550176,14,1.0,1,1.0,1,1.0,1
7632,max_ml,30,60,2,3,0.05,0.95,0.9335174886172782,13,1.0,1,1.0,1,1.0,1
7633,max_ml,30,60,2,3,0.05,0.95,0.9441474612962116,21,1.0,1,1.0,1,1.0,1
7634,max_ml,30,60,2,3,0.05,0.95,0.8772124342363785,14,1.0,1,1.0,1,1.0,1
7635,max_ml,30,60,2,3,0.05,0.95,0.9343684159747058,6,1.0,1,1.0,1,1.0,1
7636,max_ml,30,60,2,3,0.05,0.95,0.9284913466176736,12,1.0,1,1.0,1,1.0,1
7637,max_ml,30,60,2,3,0.05,0.95,0.9234726874550154,31,0.0,1,0.0,1,0.0,1
7638,max_ml,30,60,2,3,0.05,0.95,0.8923699623331504,12,1.0,1,1.0,1,1.0,1
7639,max_ml,30,60,2,3,0.05,0.95,0.9138620937699292,14,1.0,1,1.0,1,1.0,1
7640,max_ml,30,60,2,3,0.05,0.95,0.9460089017586576,31,0.0,1,0.0,1,0.0,1
7641,max_ml,30,60,2,3,0.05,0.95,0.9135906142545932,11,1.0,1,1.0,1,1.0,1
7642,max_ml,30,60,2,3,0.05,0.95,0.9425324045477316,25,1.0,1,1.0,1,1.0,1
7643,max_ml,30,60,2,3,0.05,0.95,0.9287445612853724,19,1.0,1,1.0,1,1.0,1
7644,max_ml,30,60,2,3,0.05,0.95,0.9486275091622736,12,1.0,1,1.0,1,1.0,1
7645,max_ml,30,60,2,3,0.05,0.95,0.9303453090572794,18,1.0,1,1.0,1,1.0,1
7646,max_ml,30,60,2,3,0.05,0.95,0.9442815307155698,70,0.0,1,0.0,1,0.0,1
7647,max_ml,30,60,2,3,0.05,0.95,0.946424096911885,25,0.0,0,0.0,0,1.0,1
7648,max_ml,30,60,2,3,0.05,0.95,0.9266887942041416,26,0.0,0,1.0,1,0.0,0
7649,max_ml,30,60,2,3,0.05,0.95,0.944436987282068,61,0.0,1,0.0,1,0.0,1
7650,max_ml,30,60,2,3,0.05,0.95,0.935767375102204,13,1.0,1,1.0,1,1.0,1
7651,max_ml,30,60,2,3,0.05,0.95,0.8991824240062177,30,1.0,1,1.0,1,1.0,1
7652,max_ml,30,60,2,3,0.05,0.95,0.9414674016236024,22,1.0,1,1.0,1,1.0,1
7653,max_ml,30,60,2,3,0.05,0.95,0.925353826454372,17,1.0,1,1.0,1,1.0,1
7654,max_ml,30,60,2,3,0.05,0.95,0.9320493699585854,11,1.0,1,1.0,1,1.0,1
7655,max_ml,30,60,2,3,0.05,0.95,0.9305146135915232,15,1.0,1,1.0,1,1.0,1
7656,max_ml,30,60,2,3,0.05,0.95,0.9467718621610508,11,1.0,1,1.0,1,1.0,1
7657,max_ml,30,60,2,3,0.05,0.95,0.8776262406922857,9,1.0,1,1.0,1,1.0,1
7658,max_ml,30,60,2,3,0.05,0.95,0.9273305568328276,17,1.0,1,1.0,1,1.0,1
7659,max_ml,30,60,2,3,0.05,0.95,0.8925958649354474,8,1.0,1,1.0,1,1.0,1
7660,max_ml,30,60,2,3,0.05,0.95,0.9266820478093528,4,1.0,1,1.0,1,1.0,1
7661,max_ml,30,60,2,3,0.05,0.95,0.9371357915295816,51,0.0,0,0.0,0,1.0,1
7662,max_ml,30,60,2,3,0.05,0.95,0.9249031697614292,10,1.0,1,1.0,1,1.0,1
7663,max_ml,30,60,2,3,0.05,0.95,0.8599471203349347,20,1.0,1,1.0,1,1.0,1
7664,max_ml,30,60,2,3,0.05,0.95,0.948894642967088,47,0.0,1,0.0,1,0.0,1
7665,max_ml,30,60,2,3,0.05,0.95,0.9091314316153878,14,1.0,1,1.0,1,1.0,1
7666,max_ml,30,60,2,3,0.05,0.95,0.9359971731629462,30,0.0,1,0.0,1,0.0,1
7667,max_ml,30,60,2,3,0.05,0.95,0.9362971102507632,20,0.0,0,1.0,1,1.0,1
7668,max_ml,30,60,2,3,0.05,0.95,0.9420416923254984,14,1.0,1,1.0,1,1.0,1
7669,max_ml,30,60,2,3,0.05,0.95,0.9031432581240196,8,1.0,1,1.0,1,1.0,1
7670,max_ml,30,60,2,3,0.05,0.95,0.875091149770691,15,1.0,1,1.0,1,1.0,1
7671,max_ml,30,60,2,3,0.05,0.95,0.9285361014993656,19,1.0,1,1.0,1,1.0,1
7672,max_ml,30,60,2,3,0.05,0.95,0.9469354499021476,22,1.0,1,1.0,1,1.0,1
7673,max_ml,30,60,2,3,0.05,0.95,0.9484666485854116,12,1.0,1,1.0,1,1.0,1
7674,max_ml,30,60,2,3,0.05,0.95,0.9173956278648489,24,1.0,1,1.0,1,1.0,1
7675,max_ml,30,60,2,3,0.05,0.95,0.8704872676886168,15,1.0,1,1.0,1,1.0,1
7676,max_ml,30,60,2,3,0.05,0.95,0.9282975526372256,10,1.0,1,1.0,1,1.0,1
7677,max_ml,30,60,2,3,0.05,0.95,0.8487085788902488,9,1.0,1,1.0,1,1.0,1
7678,max_ml,30,60,2,3,0.05,0.95,0.9368861980881964,9,1.0,1,1.0,1,1.0,1
7679,max_ml,30,60,2,3,0.05,0.95,0.9020024108476058,8,1.0,1,1.0,1,1.0,1
7680,max_ml,30,60,2,3,0.05,0.95,0.9381283032122596,14,1.0,1,1.0,1,1.0,1
7681,max_ml,30,60,2,3,0.05,0.95,0.922730766993022,8,1.0,1,1.0,1,1.0,1
7682,max_ml,30,60,2,3,0.05,0.95,0.9298217219121876,11,1.0,1,1.0,1,1.0,1
7683,max_ml,30,60,2,3,0.05,0.95,0.9497470105342782,20,1.0,1,1.0,1,1.0,1
7684,max_ml,30,60,2,3,0.05,0.95,0.911706889510643,9,1.0,1,1.0,1,1.0,1
7685,max_ml,30,60,2,3,0.05,0.95,0.8955121009875262,13,1.0,1,0.0,0,0.0,0
7686,max_ml,30,60,2,3,0.05,0.95,0.8860604970349332,9,1.0,1,1.0,1,1.0,1
7687,max_ml,30,60,2,3,0.05,0.95,0.9180850353039384,14,1.0,1,1.0,1,1.0,1
7688,max_ml,30,60,2,3,0.05,0.95,0.9361290838205496,9,1.0,1,1.0,1,1.0,1
7689,max_ml,30,60,2,3,0.05,0.95,0.9199002451055064,17,1.0,1,1.0,1,1.0,1
7690,max_ml,30,60,2,3,0.05,0.95,0.8997386012186838,12,1.0,1,1.0,1,1.0,1
7691,max_ml,30,60,2,3,0.05,0.95,0.9214853300087776,7,1.0,1,1.0,1,1.0,1
7692,max_ml,30,60,2,3,0.05,0.95,0.8735733223587976,6,1.0,1,1.0,1,1.0,1
7693,max_ml,30,60,2,3,0.05,0.95,0.946781399046516,44,0.0,0,0.0,0,1.0,1
7694,max_ml,30,60,2,3,0.05,0.95,0.934734690652054,42,0.0,1,0.0,1,0.0,1
7695,max_ml,30,60,2,3,0.05,0.95,0.8751913750579948,16,1.0,1,1.0,1,1.0,1
7696,max_ml,30,60,2,3,0.05,0.95,0.918132681739939,48,1.0,1,1.0,1,1.0,1
7697,max_ml,30,60,2,3,0.05,0.95,0.9336130227385284,56,0.0,1,0.0,1,0.0,1
7698,max_ml,30,60,2,3,0.05,0.95,0.938548684880471,17,1.0,1,1.0,1,1.0,1
7699,max_ml,30,60,2,3,0.05,0.95,0.916448873361144,20,1.0,1,1.0,1,1.0,1
7700,max_ml,30,60,2,3,0.05,0.95,0.910260926762206,33,1.0,1,1.0,1,1.0,1
7701,max_ml,30,60,2,3,0.05,0.95,0.8677729290962762,18,1.0,1,1.0,1,1.0,1
7702,max_ml,30,60,2,3,0.05,0.95,0.9051970576468656,12,1.0,1,1.0,1,1.0,1
7703,max_ml,30,60,2,3,0.05,0.95,0.9052297081676566,14,1.0,1,1.0,1,1.0,1
7704,max_ml,30,60,2,3,0.05,0.95,0.9481071491935292,31,0.0,1,0.0,1,0.0,1
7705,max_ml,30,60,2,3,0.05,0.95,0.9242774604634412,32,1.0,1,1.0,1,1.0,1
7706,max_ml,30,60,2,3,0.05,0.95,0.9045935555305276,14,1.0,1,1.0,1,1.0,1
7707,max_ml,30,60,2,3,0.05,0.95,0.9314854255787688,39,1.0,1,1.0,1,1.0,1
7708,max_ml,30,60,2,3,0.05,0.95,0.7798895031176729,11,1.0,1,1.0,1,1.0,1
7709,max_ml,30,60,2,3,0.05,0.95,0.9398271676109274,26,1.0,1,1.0,1,1.0,1
7710,max_ml,30,60,2,3,0.05,0.95,0.8514562763668103,8,1.0,1,1.0,1,1.0,1
7711,max_ml,30,60,2,3,0.05,0.95,0.9374974439182244,28,1.0,1,1.0,1,1.0,1
7712,max_ml,30,60,2,3,0.05,0.95,0.9237538959256076,41,0.0,0,0.0,0,1.0,1
7713,max_ml,30,60,2,3,0.05,0.95,0.9436018054207908,25,0.0,0,0.0,0,1.0,1
7714,max_ml,30,60,2,3,0.05,0.95,0.9213010111511256,21,1.0,1,1.0,1,1.0,1
7715,max_ml,30,60,2,3,0.05,0.95,0.9184177399636072,8,1.0,1,1.0,1,1.0,1
7716,max_ml,30,60,2,3,0.05,0.95,0.9205043680862532,12,1.0,1,1.0,1,1.0,1
7717,max_ml,30,60,2,3,0.05,0.95,0.9490407496226712,21,1.0,1,1.0,1,1.0,1
7718,max_ml,30,60,2,3,0.05,0.95,0.9288408024542606,6,1.0,1,1.0,1,1.0,1
7719,max_ml,30,60,2,3,0.05,0.95,0.9142763776914246,16,1.0,1,1.0,1,1.0,1
7720,max_ml,30,60,2,3,0.05,0.95,0.8893148547450674,15,1.0,1,1.0,1,1.0,1
7721,max_ml,30,60,2,3,0.05,0.95,0.9363303844062164,28,1.0,1,1.0,1,1.0,1
7722,max_ml,30,60,2,3,0.05,0.95,0.9286152197347364,13,1.0,1,1.0,1,1.0,1
7723,max_ml,30,60,2,3,0.05,0.95,0.9078284551210432,26,1.0,1,1.0,1,1.0,1
7724,max_ml,30,60,2,3,0.05,0.95,0.9496278876050273,31,0.0,1,0.0,1,0.0,1
7725,max_ml,30,60,2,3,0.05,0.95,0.9010641968087422,21,1.0,1,1.0,1,1.0,1
7726,max_ml,30,60,2,3,0.05,0.95,0.9431104325990812,10,1.0,1,1.0,1,1.0,1
7727,max_ml,30,60,2,3,0.05,0.95,0.9247301190441818,7,1.0,1,1.0,1,1.0,1
7728,max_ml,30,60,2,3,0.05,0.95,0.93607518546494,19,1.0,1,1.0,1,1.0,1
7729,max_ml,30,60,2,3,0.05,0.95,0.8680506090253267,23,1.0,1,1.0,1,1.0,1
7730,max_ml,30,60,2,3,0.05,0.95,0.9384715970952704,9,1.0,1,1.0,1,1.0,1
7731,max_ml,30,60,2,3,0.05,0.95,0.9053784329682412,38,0.0,0,0.0,0,1.0,1
7732,max_ml,30,60,2,3,0.05,0.95,0.8906391803394861,22,1.0,1,1.0,1,1.0,1
7733,max_ml,30,60,2,3,0.05,0.95,0.9418469667520962,18,1.0,1,1.0,1,1.0,1
7734,max_ml,30,60,2,3,0.05,0.95,0.9184237710424518,38,0.0,0,0.0,0,1.0,1
7735,max_ml,30,60,2,3,0.05,0.95,0.9417202785732128,14,1.0,1,1.0,1,1.0,1
7736,max_ml,30,60,2,3,0.05,0.95,0.9274061567792784,13,1.0,1,1.0,1,1.0,1
7737,max_ml,30,60,2,3,0.05,0.95,0.9434626464359014,32,1.0,1,1.0,1,1.0,1
7738,max_ml,30,60,2,3,0.05,0.95,0.9491854608060106,28,0.0,0,1.0,1,1.0,1
7739,max_ml,30,60,2,3,0.05,0.95,0.9305180748129076,9,1.0,1,1.0,1,1.0,1
7740,max_ml,30,60,2,3,0.05,0.95,0.9218643088080626,30,0.0,0,1.0,1,1.0,1
7741,max_ml,30,60,2,3,0.05,0.95,0.9416432355841552,52,0.0,0,1.0,1,1.0,1
7742,max_ml,30,60,2,3,0.05,0.95,0.9064206137636254,10,1.0,1,1.0,1,1.0,1
7743,max_ml,30,60,2,3,0.05,0.95,0.9018747234460368,18,1.0,1,1.0,1,1.0,1
7744,max_ml,30,60,2,3,0.05,0.95,0.924304238414776,23,0.0,0,0.0,0,1.0,1
7745,max_ml,30,60,2,3,0.05,0.95,0.9221491587376816,6,1.0,1,1.0,1,1.0,1
7746,max_ml,30,60,2,3,0.05,0.95,0.8923089091522981,11,1.0,1,1.0,1,1.0,1
7747,max_ml,30,60,2,3,0.05,0.95,0.934764240059758,13,1.0,1,1.0,1,1.0,1
7748,max_ml,30,60,2,3,0.05,0.95,0.9278119657254844,43,0.0,0,0.0,0,1.0,1
7749,max_ml,30,60,2,3,0.05,0.95,0.9327616301142584,10,1.0,1,1.0,1,1.0,1
7750,max_ml,30,60,2,3,0.05,0.95,0.8920758395800277,19,1.0,1,1.0,1,1.0,1
7751,max_ml,30,60,2,3,0.05,0.95,0.9347440664774976,20,0.0,0,1.0,1,1.0,1
7752,max_ml,30,60,2,3,0.05,0.95,0.9353108189077662,16,1.0,1,1.0,1,1.0,1
7753,max_ml,30,60,2,3,0.05,0.95,0.9204929414023556,18,1.0,1,0.0,0,0.0,0
7754,max_ml,30,60,2,3,0.05,0.95,0.9300273122214924,17,1.0,1,1.0,1,1.0,1
7755,max_ml,30,60,2,3,0.05,0.95,0.9194887572857277,15,1.0,1,1.0,1,1.0,1
7756,max_ml,30,60,2,3,0.05,0.95,0.9411423176194824,58,0.0,0,0.0,0,1.0,1
7757,max_ml,30,60,2,3,0.05,0.95,0.9233298205132252,10,1.0,1,1.0,1,1.0,1
7758,max_ml,30,60,2,3,0.05,0.95,0.9461959201413876,17,1.0,1,1.0,1,1.0,1
7759,max_ml,30,60,2,3,0.05,0.95,0.9464852300754876,10,1.0,1,1.0,1,1.0,1
7760,max_ml,30,60,2,3,0.05,0.95,0.921376263626606,21,1.0,1,1.0,1,1.0,1
7761,max_ml,30,60,2,3,0.05,0.95,0.9247609186871152,17,1.0,1,1.0,1,1.0,1
7762,max_ml,30,60,2,3,0.05,0.95,0.949130028654782,33,0.0,1,0.0,1,0.0,1
7763,max_ml,30,60,2,3,0.05,0.95,0.9288044157474794,16,1.0,1,1.0,1,1.0,1
7764,max_ml,30,60,2,3,0.05,0.95,0.9267355775803434,19,1.0,1,1.0,1,1.0,1
7765,max_ml,30,60,2,3,0.05,0.95,0.9286401212878655,21,1.0,1,1.0,1,1.0,1
7766,max_ml,30,60,2,3,0.05,0.95,0.8963409065203056,9,1.0,1,1.0,1,1.0,1
7767,max_ml,30,60,2,3,0.05,0.95,0.9002438602306252,9,1.0,1,1.0,1,1.0,1
7768,max_ml,30,60,2,3,0.05,0.95,0.9314082825688972,10,1.0,1,1.0,1,1.0,1
7769,max_ml,30,60,2,3,0.05,0.95,0.9102691721625726,19,1.0,1,1.0,1,1.0,1
7770,max_ml,30,60,2,3,0.05,0.95,0.927386381644874,9,1.0,1,1.0,1,1.0,1
7771,max_ml,30,60,2,3,0.05,0.95,0.941468320520918,20,1.0,1,1.0,1,1.0,1
7772,max_ml,30,60,2,3,0.05,0.95,0.8865301798960759,24,1.0,1,1.0,1,1.0,1
7773,max_ml,30,60,2,3,0.05,0.95,0.9481497764253274,34,0.0,0,0.0,0,1.0,1
7774,max_ml,30,60,2,3,0.05,0.95,0.9043924945926428,50,0.0,1,0.0,1,0.0,1
7775,max_ml,30,60,2,3,0.05,0.95,0.9011397186612125,18,1.0,1,1.0,1,1.0,1
7776,max_ml,30,60,2,3,0.05,0.95,0.9290490729519492,34,0.0,0,0.0,0,1.0,1
7777,max_ml,30,60,2,3,0.05,0.95,0.9447370525869024,27,1.0,1,1.0,1,1.0,1
7778,max_ml,30,60,2,3,0.05,0.95,0.9446669463652124,29,0.0,0,1.0,1,0.0,0
7779,max_ml,30,60,2,3,0.05,0.95,0.9004496549538199,22,1.0,1,1.0,1,1.0,1
7780,max_ml,30,60,2,3,0.05,0.95,0.9337356501502456,21,1.0,1,0.0,0,0.0,0
7781,max_ml,30,60,2,3,0.05,0.95,0.891025960593718,16,1.0,1,1.0,1,1.0,1
7782,max_ml,30,60,2,3,0.05,0.95,0.930772545003946,58,0.0,1,0.0,1,0.0,1
7783,max_ml,30,60,2,3,0.05,0.95,0.946089457519616,29,1.0,1,1.0,1,1.0,1
7784,max_ml,30,60,2,3,0.05,0.95,0.921961532434764,46,0.0,1,0.0,1,0.0,1
7785,max_ml,30,60,2,3,0.05,0.95,0.8403367990139451,9,1.0,1,1.0,1,1.0,1
7786,max_ml,30,60,2,3,0.05,0.95,0.9311013441006758,16,1.0,1,1.0,1,1.0,1
7787,max_ml,30,60,2,3,0.05,0.95,0.8945382501413199,10,1.0,1,1.0,1,1.0,1
7788,max_ml,30,60,2,3,0.05,0.95,0.8967477519091279,31,0.0,0,1.0,1,1.0,1
7789,max_ml,30,60,2,3,0.05,0.95,0.946271460526899,11,1.0,1,1.0,1,1.0,1
7790,max_ml,30,60,2,3,0.05,0.95,0.9215707853916528,13,1.0,1,1.0,1,1.0,1
7791,max_ml,30,60,2,3,0.05,0.95,0.928234297825591,10,1.0,1,1.0,1,1.0,1
7792,max_ml,30,60,2,3,0.05,0.95,0.9096545439856104,14,1.0,1,1.0,1,1.0,1
7793,max_ml,30,60,2,3,0.05,0.95,0.9238146953207064,51,0.0,0,0.0,0,1.0,1
7794,max_ml,30,60,2,3,0.05,0.95,0.93997128367519,10,1.0,1,1.0,1,1.0,1
7795,max_ml,30,60,2,3,0.05,0.95,0.9356857585776268,24,1.0,1,1.0,1,1.0,1
7796,max_ml,30,60,2,3,0.05,0.95,0.9457004093749816,21,1.0,1,1.0,1,1.0,1
7797,max_ml,30,60,2,3,0.05,0.95,0.8657002749609708,19,1.0,1,1.0,1,1.0,1
7798,max_ml,30,60,2,3,0.05,0.95,0.8581566221392947,8,1.0,1,1.0,1,1.0,1
7799,max_ml,30,60,2,3,0.05,0.95,0.9413900555713924,62,0.0,1,0.0,1,0.0,1
7800,max_ml,30,60,2,3,0.05,0.95,0.8893160998198143,7,1.0,1,1.0,1,1.0,1
7801,max_ml,30,60,2,3,0.05,0.95,0.9458813011865508,60,0.0,1,0.0,1,0.0,1
7802,max_ml,30,60,2,3,0.05,0.95,0.9477349852176836,27,0.0,1,0.0,1,0.0,1
7803,max_ml,30,60,2,3,0.05,0.95,0.941227991722197,63,0.0,1,0.0,1,0.0,1
7804,max_ml,30,60,2,3,0.05,0.95,0.927803804192133,23,1.0,1,1.0,1,1.0,1
7805,max_ml,30,60,2,3,0.05,0.95,0.937672337466341,29,0.0,0,1.0,1,1.0,1
7806,max_ml,30,60,2,3,0.05,0.95,0.9102052943259962,18,1.0,1,1.0,1,1.0,1
7807,max_ml,30,60,2,3,0.05,0.95,0.8954198390473372,10,1.0,1,1.0,1,1.0,1
7808,max_ml,30,60,2,3,0.05,0.95,0.903595377900798,14,1.0,1,1.0,1,1.0,1
7809,max_ml,30,60,2,3,0.05,0.95,0.9291029677337128,46,0.0,1,0.0,1,0.0,1
7810,max_ml,30,60,2,3,0.05,0.95,0.909168372023212,14,1.0,1,1.0,1,1.0,1
7811,max_ml,30,60,2,3,0.05,0.95,0.9421672975930712,19,1.0,1,1.0,1,1.0,1
7812,max_ml,30,60,2,3,0.05,0.95,0.939804478001315,29,0.0,1,0.0,1,0.0,1
7813,max_ml,30,60,2,3,0.05,0.95,0.9259201325840244,14,1.0,1,1.0,1,1.0,1
7814,max_ml,30,60,2,3,0.05,0.95,0.921680467038048,13,1.0,1,1.0,1,1.0,1
7815,max_ml,30,60,2,3,0.05,0.95,0.8719342294366272,14,1.0,1,1.0,1,1.0,1
7816,max_ml,30,60,2,3,0.05,0.95,0.9103158261967964,13,1.0,1,1.0,1,1.0,1
7817,max_ml,30,60,2,3,0.05,0.95,0.944898224092594,67,0.0,1,0.0,1,0.0,1
7818,max_ml,30,60,2,3,0.05,0.95,0.9429751654441464,16,1.0,1,1.0,1,1.0,1
7819,max_ml,30,60,2,3,0.05,0.95,0.9350993197517244,12,1.0,1,1.0,1,1.0,1
7820,max_ml,30,60,2,3,0.05,0.95,0.8914409329781116,7,1.0,1,1.0,1,1.0,1
7821,max_ml,30,60,2,3,0.05,0.95,0.9471518539490118,15,1.0,1,1.0,1,1.0,1
7822,max_ml,30,60,2,3,0.05,0.95,0.8927550128761477,19,1.0,1,1.0,1,1.0,1
7823,max_ml,30,60,2,3,0.05,0.95,0.826316695393884,12,1.0,1,1.0,1,1.0,1
7824,max_ml,30,60,2,3,0.05,0.95,0.93180624683862,21,1.0,1,1.0,1,1.0,1
7825,max_ml,30,60,2,3,0.05,0.95,0.9257709641340724,12,1.0,1,1.0,1,1.0,1
7826,max_ml,30,60,2,3,0.05,0.95,0.942382610453335,9,1.0,1,1.0,1,1.0,1
7827,max_ml,30,60,2,3,0.05,0.95,0.9394893323791484,20,1.0,1,1.0,1,1.0,1
7828,max_ml,30,60,2,3,0.05,0.95,0.9453345364428964,45,0.0,0,0.0,0,1.0,1
7829,max_ml,30,60,2,3,0.05,0.95,0.8545444683283596,32,1.0,1,1.0,1,1.0,1
7830,max_ml,30,60,2,3,0.05,0.95,0.9294468333976568,23,1.0,1,1.0,1,1.0,1
7831,max_ml,30,60,2,3,0.05,0.95,0.8744298268106232,21,1.0,1,1.0,1,1.0,1
7832,max_ml,30,60,2,3,0.05,0.95,0.9344984973273466,11,1.0,1,1.0,1,1.0,1
7833,max_ml,30,60,2,3,0.05,0.95,0.9278371722555124,24,1.0,1,1.0,1,1.0,1
7834,max_ml,30,60,2,3,0.05,0.95,0.9218402823253466,10,1.0,1,1.0,1,1.0,1
7835,max_ml,30,60,2,3,0.05,0.95,0.9495291644296896,27,1.0,1,1.0,1,1.0,1
7836,max_ml,30,60,2,3,0.05,0.95,0.8112261766642258,5,1.0,1,1.0,1,1.0,1
7837,max_ml,30,60,2,3,0.05,0.95,0.8912414244809375,11,1.0,1,1.0,1,1.0,1
7838,max_ml,30,60,2,3,0.05,0.95,0.9301302991420698,12,1.0,1,1.0,1,1.0,1
7839,max_ml,30,60,2,3,0.05,0.95,0.947974040881776,19,1.0,1,1.0,1,0.0,0
7840,max_ml,30,60,2,3,0.05,0.95,0.8868620768794757,8,1.0,1,1.0,1,1.0,1
7841,max_ml,30,60,2,3,0.05,0.95,0.9446627615076068,17,1.0,1,1.0,1,1.0,1
7842,max_ml,30,60,2,3,0.05,0.95,0.8720876252843945,7,1.0,1,1.0,1,1.0,1
7843,max_ml,30,60,2,3,0.05,0.95,0.9209827755272936,31,0.0,0,0.0,0,1.0,1
7844,max_ml,30,60,2,3,0.05,0.95,0.9484317379180508,25,1.0,1,1.0,1,1.0,1
7845,max_ml,30,60,2,3,0.05,0.95,0.9084639279879408,15,1.0,1,1.0,1,1.0,1
7846,max_ml,30,60,2,3,0.05,0.95,0.9400366186306488,32,1.0,1,1.0,1,1.0,1
7847,max_ml,30,60,2,3,0.05,0.95,0.9134704116144796,8,1.0,1,1.0,1,1.0,1
7848,max_ml,30,60,2,3,0.05,0.95,0.9457697411186156,26,1.0,1,1.0,1,1.0,1
7849,max_ml,30,60,2,3,0.05,0.95,0.9345689088525304,12,1.0,1,1.0,1,1.0,1
7850,max_ml,30,60,2,3,0.05,0.95,0.9450891204271442,10,1.0,1,1.0,1,1.0,1
7851,max_ml,30,60,2,3,0.05,0.95,0.8910644122852492,14,1.0,1,1.0,1,1.0,1
7852,max_ml,30,60,2,3,0.05,0.95,0.9430316509427592,19,1.0,1,1.0,1,1.0,1
7853,max_ml,30,60,2,3,0.05,0.95,0.9148826548071344,13,1.0,1,1.0,1,1.0,1
7854,max_ml,30,60,2,3,0.05,0.95,0.940522858311954,21,1.0,1,1.0,1,1.0,1
7855,max_ml,30,60,2,3,0.05,0.95,0.9212183454759036,15,1.0,1,1.0,1,1.0,1
7856,max_ml,30,60,2,3,0.05,0.95,0.9133289826358124,17,1.0,1,1.0,1,1.0,1
7857,max_ml,30,60,2,3,0.05,0.95,0.9415987250193336,69,0.0,0,0.0,0,1.0,1
7858,max_ml,30,60,2,3,0.05,0.95,0.935552644661694,35,1.0,1,1.0,1,1.0,1
7859,max_ml,30,60,2,3,0.05,0.95,0.9314095414618988,21,1.0,1,1.0,1,1.0,1
7860,max_ml,30,60,2,3,0.05,0.95,0.9164545576635944,16,1.0,1,1.0,1,1.0,1
7861,max_ml,30,60,2,3,0.05,0.95,0.9492252013856358,41,0.0,1,0.0,1,0.0,1
7862,max_ml,30,60,2,3,0.05,0.95,0.94488289429185,50,0.0,0,1.0,1,1.0,1
7863,max_ml,30,60,2,3,0.05,0.95,0.9366542455945644,60,1.0,1,1.0,1,1.0,1
7864,max_ml,30,60,2,3,0.05,0.95,0.9195328013668522,23,1.0,1,1.0,1,1.0,1
7865,max_ml,30,60,2,3,0.05,0.95,0.9481457517673814,8,1.0,1,1.0,1,1.0,1
7866,max_ml,30,60,2,3,0.05,0.95,0.9382094052820088,8,1.0,1,1.0,1,1.0,1
7867,max_ml,30,60,2,3,0.05,0.95,0.9125577590719652,25,0.0,1,0.0,1,0.0,1
7868,max_ml,30,60,2,3,0.05,0.95,0.8662320771201975,9,1.0,1,1.0,1,1.0,1
7869,max_ml,30,60,2,3,0.05,0.95,0.9420505519757136,20,1.0,1,1.0,1,1.0,1
7870,max_ml,30,60,2,3,0.05,0.95,0.9292156491496636,20,1.0,1,1.0,1,1.0,1
7871,max_ml,30,60,2,3,0.05,0.95,0.919553434170348,32,1.0,1,1.0,1,1.0,1
7872,max_ml,30,60,2,3,0.05,0.95,0.9274937260785712,17,1.0,1,1.0,1,1.0,1
7873,max_ml,30,60,2,3,0.05,0.95,0.9424048429333128,34,0.0,0,1.0,1,0.0,0
7874,max_ml,30,60,2,3,0.05,0.95,0.934963919562463,25,1.0,1,1.0,1,1.0,1
7875,max_ml,30,60,2,3,0.05,0.95,0.9133113387943506,17,1.0,1,1.0,1,1.0,1
7876,max_ml,30,60,2,3,0.05,0.95,0.945029843043898,27,1.0,1,1.0,1,1.0,1
7877,max_ml,30,60,2,3,0.05,0.95,0.9481831396675006,18,0.0,0,1.0,1,0.0,0
7878,max_ml,30,60,2,3,0.05,0.95,0.9076393102325192,13,1.0,1,1.0,1,1.0,1
7879,max_ml,30,60,2,3,0.05,0.95,0.9241493662708142,17,1.0,1,1.0,1,1.0,1
7880,max_ml,30,60,2,3,0.05,0.95,0.935052822428965,88,0.0,1,0.0,1,0.0,1
7881,max_ml,30,60,2,3,0.05,0.95,0.948009153139344,22,1.0,1,1.0,1,1.0,1
7882,max_ml,30,60,2,3,0.05,0.95,0.916234936318674,6,1.0,1,1.0,1,1.0,1
7883,max_ml,30,60,2,3,0.05,0.95,0.9496850140445766,60,0.0,1,0.0,1,0.0,1
7884,max_ml,30,60,2,3,0.05,0.95,0.925550601116961,20,1.0,1,1.0,1,1.0,1
7885,max_ml,30,60,2,3,0.05,0.95,0.8774444133217802,21,1.0,1,1.0,1,1.0,1
7886,max_ml,30,60,2,3,0.05,0.95,0.9488890419171924,59,0.0,1,0.0,1,0.0,1
7887,max_ml,30,60,2,3,0.05,0.95,0.9120405452229084,7,1.0,1,1.0,1,1.0,1
7888,max_ml,30,60,2,3,0.05,0.95,0.9358860371201652,17,1.0,1,1.0,1,1.0,1
7889,max_ml,30,60,2,3,0.05,0.95,0.9325864288169344,29,1.0,1,1.0,1,1.0,1
7890,max_ml,30,60,2,3,0.05,0.95,0.9499027334086344,18,1.0,1,1.0,1,1.0,1
7891,max_ml,30,60,2,3,0.05,0.95,0.943924985963748,38,0.0,0,1.0,1,1.0,1
7892,max_ml,30,60,2,3,0.05,0.95,0.9039931701521724,9,1.0,1,1.0,1,1.0,1
7893,max_ml,30,60,2,3,0.05,0.95,0.9247930103316652,26,1.0,1,1.0,1,1.0,1
7894,max_ml,30,60,2,3,0.05,0.95,0.9025684187112591,26,1.0,1,1.0,1,1.0,1
7895,max_ml,30,60,2,3,0.05,0.95,0.903338396314658,19,1.0,1,1.0,1,1.0,1
7896,max_ml,30,60,2,3,0.05,0.95,0.9389904705758824,46,0.0,1,0.0,1,0.0,1
7897,max_ml,30,60,2,3,0.05,0.95,0.9288969291842276,35,1.0,1,1.0,1,0.0,0
7898,max_ml,30,60,2,3,0.05,0.95,0.9226923672949991,12,1.0,1,1.0,1,1.0,1
7899,max_ml,30,60,2,3,0.05,0.95,0.9362105705610828,27,1.0,1,1.0,1,1.0,1
7900,max_ml,30,60,2,3,0.05,0.95,0.9140330889839772,20,1.0,1,1.0,1,1.0,1
7901,max_ml,30,60,2,3,0.05,0.95,0.9239433742610892,21,1.0,1,1.0,1,1.0,1
7902,max_ml,30,60,2,3,0.05,0.95,0.9149737362370968,16,1.0,1,1.0,1,1.0,1
7903,max_ml,30,60,2,3,0.05,0.95,0.9108384517485556,7,1.0,1,1.0,1,1.0,1
7904,max_ml,30,60,2,3,0.05,0.95,0.9440032329841256,22,1.0,1,1.0,1,1.0,1
7905,max_ml,30,60,2,3,0.05,0.95,0.94429757846597,40,1.0,1,1.0,1,0.0,0
7906,max_ml,30,60,2,3,0.05,0.95,0.9438738228005428,41,0.0,1,0.0,1,0.0,1
7907,max_ml,30,60,2,3,0.05,0.95,0.922102991483524,8,1.0,1,1.0,1,1.0,1
7908,max_ml,30,60,2,3,0.05,0.95,0.8875911430998017,7,1.0,1,1.0,1,1.0,1
7909,max_ml,30,60,2,3,0.05,0.95,0.9175840087512602,27,1.0,1,1.0,1,1.0,1
7910,max_ml,30,60,2,3,0.05,0.95,0.9424771191593544,42,0.0,1,0.0,1,0.0,1
7911,max_ml,30,60,2,3,0.05,0.95,0.9310797090034884,27,1.0,1,1.0,1,1.0,1
7912,max_ml,30,60,2,3,0.05,0.95,0.9403816766855044,47,0.0,0,1.0,1,1.0,1
7913,max_ml,30,60,2,3,0.05,0.95,0.948890495252992,17,1.0,1,1.0,1,1.0,1
7914,max_ml,30,60,2,3,0.05,0.95,0.9327163298088978,47,0.0,0,1.0,1,1.0,1
7915,max_ml,30,60,2,3,0.05,0.95,0.8814580932403872,7,1.0,1,1.0,1,1.0,1
7916,max_ml,30,60,2,3,0.05,0.95,0.9435926895201044,47,0.0,0,0.0,0,1.0,1
7917,max_ml,30,60,2,3,0.05,0.95,0.9322401366592776,33,1.0,1,1.0,1,1.0,1
7918,max_ml,30,60,2,3,0.05,0.95,0.9441031971012614,12,1.0,1,1.0,1,1.0,1
7919,max_ml,30,60,2,3,0.05,0.95,0.8725201989813769,9,1.0,1,1.0,1,1.0,1
7920,max_ml,30,60,2,3,0.05,0.95,0.9062100851139316,17,1.0,1,1.0,1,1.0,1
7921,max_ml,30,60,2,3,0.05,0.95,0.9380435494776568,10,1.0,1,1.0,1,1.0,1
7922,max_ml,30,60,2,3,0.05,0.95,0.9434507637772784,10,1.0,1,1.0,1,1.0,1
7923,max_ml,30,60,2,3,0.05,0.95,0.9426962800817226,22,1.0,1,1.0,1,1.0,1
7924,max_ml,30,60,2,3,0.05,0.95,0.9254035586618028,38,0.0,0,1.0,1,1.0,1
7925,max_ml,30,60,2,3,0.05,0.95,0.8931214386481872,6,1.0,1,1.0,1,1.0,1
7926,max_ml,30,60,2,3,0.05,0.95,0.9289631767464364,34,0.0,1,0.0,1,0.0,1
7927,max_ml,30,60,2,3,0.05,0.95,0.919019423246026,23,1.0,1,1.0,1,1.0,1
7928,max_ml,30,60,2,3,0.05,0.95,0.8376017880453943,8,1.0,1,1.0,1,1.0,1
7929,max_ml,30,60,2,3,0.05,0.95,0.9228223605003524,24,1.0,1,1.0,1,1.0,1
7930,max_ml,30,60,2,3,0.05,0.95,0.942159531263514,17,1.0,1,1.0,1,1.0,1
7931,max_ml,30,60,2,3,0.05,0.95,0.9463999171998706,25,1.0,1,1.0,1,1.0,1
7932,max_ml,30,60,2,3,0.05,0.95,0.918054876023473,20,1.0,1,1.0,1,1.0,1
7933,max_ml,30,60,2,3,0.05,0.95,0.8646452010667596,9,1.0,1,1.0,1,1.0,1
7934,max_ml,30,60,2,3,0.05,0.95,0.9387247620572308,27,1.0,1,1.0,1,1.0,1
7935,max_ml,30,60,2,3,0.05,0.95,0.9391043280083252,41,0.0,0,1.0,1,1.0,1
7936,max_ml,30,60,2,3,0.05,0.95,0.9078869263647104,32,0.0,0,1.0,1,1.0,1
7937,max_ml,30,60,2,3,0.05,0.95,0.9299940158279122,24,1.0,1,1.0,1,1.0,1
7938,max_ml,30,60,2,3,0.05,0.95,0.9206556001559788,6,1.0,1,1.0,1,1.0,1
7939,max_ml,30,60,2,3,0.05,0.95,0.9468803459785156,16,1.0,1,1.0,1,1.0,1
7940,max_ml,30,60,2,3,0.05,0.95,0.9115356741326026,10,1.0,1,1.0,1,1.0,1
7941,max_ml,30,60,2,3,0.05,0.95,0.9418016829616556,40,0.0,1,0.0,1,0.0,1
7942,max_ml,30,60,2,3,0.05,0.95,0.8886982985085707,17,0.0,0,1.0,1,1.0,1
7943,max_ml,30,60,2,3,0.05,0.95,0.8840330853422598,40,0.0,0,1.0,1,1.0,1
7944,max_ml,30,60,2,3,0.05,0.95,0.9323466271318857,22,0.0,0,1.0,1,1.0,1
7945,max_ml,30,60,2,3,0.05,0.95,0.9397509605963944,14,1.0,1,1.0,1,1.0,1
7946,max_ml,30,60,2,3,0.05,0.95,0.9181266683068714,11,1.0,1,1.0,1,1.0,1
7947,max_ml,30,60,2,3,0.05,0.95,0.898409346401942,11,1.0,1,1.0,1,1.0,1
7948,max_ml,30,60,2,3,0.05,0.95,0.9319480305073096,10,1.0,1,1.0,1,1.0,1
7949,max_ml,30,60,2,3,0.05,0.95,0.9254555650110268,18,1.0,1,1.0,1,1.0,1
7950,max_ml,30,60,2,3,0.05,0.95,0.9465082409349403,24,1.0,1,1.0,1,1.0,1
7951,max_ml,30,60,2,3,0.05,0.95,0.9394038139182342,68,0.0,1,0.0,1,0.0,1
7952,max_ml,30,60,2,3,0.05,0.95,0.9359798447637164,12,1.0,1,1.0,1,1.0,1
7953,max_ml,30,60,2,3,0.05,0.95,0.931246699995414,14,1.0,1,1.0,1,1.0,1
7954,max_ml,30,60,2,3,0.05,0.95,0.9402913697794464,40,0.0,0,1.0,1,1.0,1
7955,max_ml,30,60,2,3,0.05,0.95,0.9211015160722472,8,1.0,1,1.0,1,1.0,1
7956,max_ml,30,60,2,3,0.05,0.95,0.8904355884590698,25,1.0,1,1.0,1,1.0,1
7957,max_ml,30,60,2,3,0.05,0.95,0.9386366466919648,10,1.0,1,1.0,1,1.0,1
7958,max_ml,30,60,2,3,0.05,0.95,0.9443812966616736,12,1.0,1,1.0,1,1.0,1
7959,max_ml,30,60,2,3,0.05,0.95,0.9407643213499616,32,1.0,1,1.0,1,1.0,1
7960,max_ml,30,60,2,3,0.05,0.95,0.9229804284620003,20,1.0,1,0.0,0,1.0,1
7961,max_ml,30,60,2,3,0.05,0.95,0.937328571655444,9,1.0,1,1.0,1,1.0,1
7962,max_ml,30,60,2,3,0.05,0.95,0.869630911081926,13,1.0,1,1.0,1,1.0,1
7963,max_ml,30,60,2,3,0.05,0.95,0.929278127949995,8,1.0,1,1.0,1,1.0,1
7964,max_ml,30,60,2,3,0.05,0.95,0.8958311734660366,15,1.0,1,1.0,1,1.0,1
7965,max_ml,30,60,2,3,0.05,0.95,0.9330093269937816,17,1.0,1,1.0,1,1.0,1
7966,max_ml,30,60,2,3,0.05,0.95,0.8615126358758589,10,1.0,1,1.0,1,1.0,1
7967,max_ml,30,60,2,3,0.05,0.95,0.9422067049823596,24,0.0,0,0.0,0,1.0,1
7968,max_ml,30,60,2,3,0.05,0.95,0.9403442592700292,38,0.0,0,0.0,0,1.0,1
7969,max_ml,30,60,2,3,0.05,0.95,0.7933449390362948,13,1.0,1,1.0,1,1.0,1
7970,max_ml,30,60,2,3,0.05,0.95,0.919263509489876,19,1.0,1,1.0,1,1.0,1
7971,max_ml,30,60,2,3,0.05,0.95,0.9122859500238208,13,1.0,1,1.0,1,1.0,1
7972,max_ml,30,60,2,3,0.05,0.95,0.9162551432624456,24,1.0,1,1.0,1,1.0,1
7973,max_ml,30,60,2,3,0.05,0.95,0.9473300409163136,13,1.0,1,1.0,1,1.0,1
7974,max_ml,30,60,2,3,0.05,0.95,0.9428997412209632,30,1.0,1,1.0,1,1.0,1
7975,max_ml,30,60,2,3,0.05,0.95,0.9440416091724824,27,1.0,1,1.0,1,1.0,1
7976,max_ml,30,60,2,3,0.05,0.95,0.9189405978888904,22,1.0,1,1.0,1,1.0,1
7977,max_ml,30,60,2,3,0.05,0.95,0.9144188953357496,15,1.0,1,1.0,1,1.0,1
7978,max_ml,30,60,2,3,0.05,0.95,0.9358676345831968,30,0.0,0,1.0,1,1.0,1
7979,max_ml,30,60,2,3,0.05,0.95,0.9417882086998836,21,0.0,0,1.0,1,0.0,0
7980,max_ml,30,60,2,3,0.05,0.95,0.9490410829412856,71,0.0,1,0.0,1,0.0,1
7981,max_ml,30,60,2,3,0.05,0.95,0.9175613738436592,12,1.0,1,1.0,1,1.0,1
7982,max_ml,30,60,2,3,0.05,0.95,0.929908232560622,11,1.0,1,1.0,1,1.0,1
7983,max_ml,30,60,2,3,0.05,0.95,0.867440908834645,11,1.0,1,1.0,1,1.0,1
7984,max_ml,30,60,2,3,0.05,0.95,0.9495793770616288,54,0.0,0,0.0,0,1.0,1
7985,max_ml,30,60,2,3,0.05,0.95,0.9311695105186526,17,1.0,1,1.0,1,1.0,1
7986,max_ml,30,60,2,3,0.05,0.95,0.9421214192276582,12,1.0,1,1.0,1,1.0,1
7987,max_ml,30,60,2,3,0.05,0.95,0.941013417045964,22,1.0,1,1.0,1,1.0,1
7988,max_ml,30,60,2,3,0.05,0.95,0.9376564707444416,43,0.0,0,1.0,1,1.0,1
7989,max_ml,30,60,2,3,0.05,0.95,0.9226028121330452,35,0.0,1,0.0,1,0.0,1
7990,max_ml,30,60,2,3,0.05,0.95,0.9460371390248132,33,1.0,1,1.0,1,1.0,1
7991,max_ml,30,60,2,3,0.05,0.95,0.9118240315724124,23,1.0,1,1.0,1,1.0,1
7992,max_ml,30,60,2,3,0.05,0.95,0.8599908187587837,10,1.0,1,1.0,1,1.0,1
7993,max_ml,30,60,2,3,0.05,0.95,0.9393403642963836,11,1.0,1,1.0,1,1.0,1
7994,max_ml,30,60,2,3,0.05,0.95,0.8253400441492164,7,1.0,1,1.0,1,1.0,1
7995,max_ml,30,60,2,3,0.05,0.95,0.9057051991143696,15,1.0,1,1.0,1,1.0,1
7996,max_ml,30,60,2,3,0.05,0.95,0.93570956314198,7,1.0,1,1.0,1,1.0,1
7997,max_ml,30,60,2,3,0.05,0.95,0.933089112821431,29,0.0,0,0.0,0,1.0,1
7998,max_ml,30,60,2,3,0.05,0.95,0.9271872043158426,16,1.0,1,1.0,1,1.0,1
7999,max_ml,30,60,2,3,0.05,0.95,0.9104039829317307,16,1.0,1,1.0,1,1.0,1
8000,max_ml,30,60,2,3,0.05,0.95,0.9331894223059376,21,1.0,1,1.0,1,1.0,1
8001,max_ml,30,60,2,3,0.05,0.95,0.9103927093318716,6,1.0,1,1.0,1,1.0,1
8002,max_ml,30,60,2,3,0.05,0.95,0.9389888543478544,11,1.0,1,1.0,1,1.0,1
8003,max_ml,30,60,2,3,0.05,0.95,0.9368704124506642,63,0.0,1,0.0,1,0.0,1
8004,max_ml,30,60,2,3,0.05,0.95,0.7849513537558069,15,1.0,1,1.0,1,1.0,1
8005,max_ml,30,60,2,3,0.05,0.95,0.8778150072878387,5,1.0,1,1.0,1,1.0,1
8006,max_ml,30,60,2,3,0.05,0.95,0.9435131549368488,27,1.0,1,1.0,1,1.0,1
8007,max_ml,30,60,2,3,0.05,0.95,0.8420052274854655,15,1.0,1,1.0,1,1.0,1
8008,max_ml,30,60,2,3,0.05,0.95,0.9496686207283668,59,1.0,1,1.0,1,1.0,1
8009,max_ml,30,60,2,3,0.05,0.95,0.8985206709243087,14,1.0,1,1.0,1,1.0,1
8010,max_ml,30,60,2,3,0.05,0.95,0.9433020312571436,41,0.0,0,1.0,1,0.0,0
8011,max_ml,30,60,2,3,0.05,0.95,0.9330262271355928,17,1.0,1,1.0,1,1.0,1
8012,max_ml,30,60,2,3,0.05,0.95,0.909189755961298,10,1.0,1,1.0,1,1.0,1
8013,max_ml,30,60,2,3,0.05,0.95,0.9187832372549668,12,1.0,1,1.0,1,1.0,1
8014,max_ml,30,60,2,3,0.05,0.95,0.9226355268481368,10,1.0,1,1.0,1,1.0,1
8015,max_ml,30,60,2,3,0.05,0.95,0.9498408721196672,10,1.0,1,1.0,1,1.0,1
8016,max_ml,30,60,2,3,0.05,0.95,0.93667603598079,16,1.0,1,1.0,1,0.0,0
8017,max_ml,30,60,2,3,0.05,0.95,0.93038091568222,14,1.0,1,1.0,1,1.0,1
8018,max_ml,30,60,2,3,0.05,0.95,0.9478331117486058,8,1.0,1,1.0,1,1.0,1
8019,max_ml,30,60,2,3,0.05,0.95,0.9388685629271712,19,1.0,1,1.0,1,1.0,1
8020,max_ml,30,60,2,3,0.05,0.95,0.9408074398727264,63,0.0,1,0.0,1,0.0,1
8021,max_ml,30,60,2,3,0.05,0.95,0.9458524361704506,16,1.0,1,1.0,1,1.0,1
8022,max_ml,30,60,2,3,0.05,0.95,0.907367525561132,16,1.0,1,1.0,1,1.0,1
8023,max_ml,30,60,2,3,0.05,0.95,0.949285864700224,24,1.0,1,1.0,1,1.0,1
8024,max_ml,30,60,2,3,0.05,0.95,0.9372109653925528,28,1.0,1,1.0,1,1.0,1
8025,max_ml,30,60,2,3,0.05,0.95,0.9247905476087204,27,1.0,1,1.0,1,1.0,1
8026,max_ml,30,60,2,3,0.05,0.95,0.9016997137124876,18,1.0,1,1.0,1,1.0,1
8027,max_ml,30,60,2,3,0.05,0.95,0.9299678466416984,12,1.0,1,1.0,1,1.0,1
8028,max_ml,30,60,2,3,0.05,0.95,0.9434665223979578,45,0.0,1,0.0,1,0.0,1
8029,max_ml,30,60,2,3,0.05,0.95,0.8841325365953431,18,1.0,1,1.0,1,1.0,1
8030,max_ml,30,60,2,3,0.05,0.95,0.9291860847500792,13,1.0,1,1.0,1,1.0,1
8031,max_ml,30,60,2,3,0.05,0.95,0.8857206114144954,25,1.0,1,0.0,0,1.0,1
8032,max_ml,30,60,2,3,0.05,0.95,0.9467287893925388,57,0.0,1,0.0,1,0.0,1
8033,max_ml,30,60,2,3,0.05,0.95,0.927948733078843,17,1.0,1,1.0,1,1.0,1
8034,max_ml,30,60,2,3,0.05,0.95,0.9316326173990666,22,1.0,1,1.0,1,1.0,1
8035,max_ml,30,60,2,3,0.05,0.95,0.9217250260560974,15,1.0,1,1.0,1,1.0,1
8036,max_ml,30,60,2,3,0.05,0.95,0.933487334818348,15,1.0,1,1.0,1,1.0,1
8037,max_ml,30,60,2,3,0.05,0.95,0.9239969571551752,52,0.0,1,0.0,1,0.0,1
8038,max_ml,30,60,2,3,0.05,0.95,0.9496539057940092,26,1.0,1,1.0,1,1.0,1
8039,max_ml,30,60,2,3,0.05,0.95,0.7898534565728316,8,1.0,1,1.0,1,1.0,1
8040,max_ml,30,60,2,3,0.05,0.95,0.9382516575884124,26,1.0,1,0.0,0,1.0,1
8041,max_ml,30,60,2,3,0.05,0.95,0.9392971328697636,34,1.0,1,1.0,1,1.0,1
8042,max_ml,30,60,2,3,0.05,0.95,0.927207093200644,9,1.0,1,1.0,1,1.0,1
8043,max_ml,30,60,2,3,0.05,0.95,0.919832577445528,8,1.0,1,1.0,1,1.0,1
8044,max_ml,30,60,2,3,0.05,0.95,0.9366066004017162,17,1.0,1,1.0,1,1.0,1
8045,max_ml,30,60,2,3,0.05,0.95,0.8857418127562361,13,1.0,1,1.0,1,1.0,1
8046,max_ml,30,60,2,3,0.05,0.95,0.949735716852812,17,1.0,1,1.0,1,1.0,1
8047,max_ml,30,60,2,3,0.05,0.95,0.8811567219567886,9,1.0,1,1.0,1,1.0,1
8048,max_ml,30,60,2,3,0.05,0.95,0.890991812445872,41,0.0,1,0.0,1,0.0,1
8049,max_ml,30,60,2,3,0.05,0.95,0.92991230051217,16,0.0,0,1.0,1,1.0,1
8050,max_ml,30,60,2,3,0.05,0.95,0.8843423497405748,13,1.0,1,1.0,1,1.0,1
8051,max_ml,30,60,2,3,0.05,0.95,0.9250452705431996,28,1.0,1,1.0,1,1.0,1
8052,max_ml,30,60,2,3,0.05,0.95,0.9461254093191876,11,1.0,1,1.0,1,1.0,1
8053,max_ml,30,60,2,3,0.05,0.95,0.9148617036704428,39,0.0,1,0.0,1,0.0,1
8054,max_ml,30,60,2,3,0.05,0.95,0.9499371571580204,26,0.0,0,1.0,1,1.0,1
8055,max_ml,30,60,2,3,0.05,0.95,0.8885066217599683,12,1.0,1,1.0,1,1.0,1
8056,max_ml,30,60,2,3,0.05,0.95,0.921106312757664,19,1.0,1,1.0,1,1.0,1
8057,max_ml,30,60,2,3,0.05,0.95,0.911129497928574,21,1.0,1,1.0,1,1.0,1
8058,max_ml,30,60,2,3,0.05,0.95,0.9463296076734024,49,0.0,0,0.0,0,1.0,1
8059,max_ml,30,60,2,3,0.05,0.95,0.9289014989060556,18,1.0,1,1.0,1,1.0,1
8060,max_ml,30,60,2,3,0.05,0.95,0.9485386069810536,14,1.0,1,1.0,1,1.0,1
8061,max_ml,30,60,2,3,0.05,0.95,0.9042432993463247,16,1.0,1,1.0,1,1.0,1
8062,max_ml,30,60,2,3,0.05,0.95,0.9133008950051384,14,1.0,1,1.0,1,1.0,1
8063,max_ml,30,60,2,3,0.05,0.95,0.922626361598195,20,1.0,1,1.0,1,1.0,1
8064,max_ml,30,60,2,3,0.05,0.95,0.9297021403142623,14,1.0,1,1.0,1,1.0,1
8065,max_ml,30,60,2,3,0.05,0.95,0.9429343623833784,47,0.0,0,0.0,0,1.0,1
8066,max_ml,30,60,2,3,0.05,0.95,0.9118653001662064,9,1.0,1,1.0,1,1.0,1
8067,max_ml,30,60,2,3,0.05,0.95,0.9155789599684644,24,1.0,1,1.0,1,1.0,1
8068,max_ml,30,60,2,3,0.05,0.95,0.9454753063958036,49,0.0,1,0.0,1,0.0,1
8069,max_ml,30,60,2,3,0.05,0.95,0.929627718044726,18,1.0,1,1.0,1,1.0,1
8070,max_ml,30,60,2,3,0.05,0.95,0.9417379538743784,17,1.0,1,1.0,1,1.0,1
8071,max_ml,30,60,2,3,0.05,0.95,0.9413359326811968,11,1.0,1,1.0,1,1.0,1
8072,max_ml,30,60,2,3,0.05,0.95,0.9429006517819296,11,1.0,1,1.0,1,1.0,1
8073,max_ml,30,60,2,3,0.05,0.95,0.9404819101453472,20,1.0,1,1.0,1,0.0,0
8074,max_ml,30,60,2,3,0.05,0.95,0.9322568235075188,45,0.0,0,0.0,0,1.0,1
8075,max_ml,30,60,2,3,0.05,0.95,0.9337887962450424,12,1.0,1,1.0,1,1.0,1
8076,max_ml,30,60,2,3,0.05,0.95,0.9442561774666016,40,0.0,0,0.0,0,1.0,1
8077,max_ml,30,60,2,3,0.05,0.95,0.8926468409481334,17,1.0,1,1.0,1,1.0,1
8078,max_ml,30,60,2,3,0.05,0.95,0.935024594234691,64,0.0,1,0.0,1,0.0,1
8079,max_ml,30,60,2,3,0.05,0.95,0.9284363406441908,22,1.0,1,1.0,1,1.0,1
8080,max_ml,30,60,2,3,0.05,0.95,0.9205632783615868,21,1.0,1,1.0,1,1.0,1
8081,max_ml,30,60,2,3,0.05,0.95,0.9488657645274814,27,0.0,0,1.0,1,0.0,0
8082,max_ml,30,60,2,3,0.05,0.95,0.9438262706143358,10,1.0,1,1.0,1,1.0,1
8083,max_ml,30,60,2,3,0.05,0.95,0.942200607049874,8,1.0,1,1.0,1,1.0,1
8084,max_ml,30,60,2,3,0.05,0.95,0.9284176012671496,10,1.0,1,1.0,1,1.0,1
8085,max_ml,30,60,2,3,0.05,0.95,0.932523383507696,19,1.0,1,1.0,1,1.0,1
8086,max_ml,30,60,2,3,0.05,0.95,0.9009008798115192,18,1.0,1,1.0,1,1.0,1
8087,max_ml,30,60,2,3,0.05,0.95,0.9093023443491544,9,1.0,1,1.0,1,1.0,1
8088,max_ml,30,60,2,3,0.05,0.95,0.9339066926247882,17,1.0,1,1.0,1,1.0,1
8089,max_ml,30,60,2,3,0.05,0.95,0.919912771599598,25,1.0,1,1.0,1,1.0,1
8090,max_ml,30,60,2,3,0.05,0.95,0.9019606215240268,18,1.0,1,1.0,1,1.0,1
8091,max_ml,30,60,2,3,0.05,0.95,0.9353082034899488,18,1.0,1,1.0,1,1.0,1
8092,max_ml,30,60,2,3,0.05,0.95,0.9117357667447772,28,1.0,1,1.0,1,1.0,1
8093,max_ml,30,60,2,3,0.05,0.95,0.9261940464923946,19,0.0,1,0.0,1,0.0,1
8094,max_ml,30,60,2,3,0.05,0.95,0.9482413752944688,26,1.0,1,1.0,1,1.0,1
8095,max_ml,30,60,2,3,0.05,0.95,0.9341364526993212,16,1.0,1,1.0,1,1.0,1
8096,max_ml,30,60,2,3,0.05,0.95,0.905756301635364,11,1.0,1,1.0,1,1.0,1
8097,max_ml,30,60,2,3,0.05,0.95,0.919949442253188,16,1.0,1,1.0,1,1.0,1
8098,max_ml,30,60,2,3,0.05,0.95,0.9471499743553612,16,1.0,1,1.0,1,1.0,1
8099,max_ml,30,60,2,3,0.05,0.95,0.9370931799567328,17,1.0,1,1.0,1,1.0,1
8100,max_ml,30,60,2,3,0.05,0.95,0.845543997705676,11,1.0,1,1.0,1,1.0,1
8101,max_ml,30,60,2,3,0.05,0.95,0.9039669942886772,18,1.0,1,1.0,1,1.0,1
8102,max_ml,30,60,2,3,0.05,0.95,0.9474149518221172,7,1.0,1,1.0,1,1.0,1
8103,max_ml,30,60,2,3,0.05,0.95,0.910357808903245,9,1.0,1,1.0,1,1.0,1
8104,max_ml,30,60,2,3,0.05,0.95,0.9394030741153938,13,1.0,1,1.0,1,1.0,1
8105,max_ml,30,60,2,3,0.05,0.95,0.9072158364516724,31,0.0,0,1.0,1,0.0,0
8106,max_ml,30,60,2,3,0.05,0.95,0.940818908804743,66,1.0,1,1.0,1,1.0,1
8107,max_ml,30,60,2,3,0.05,0.95,0.9024356449580506,37,0.0,1,0.0,1,0.0,1
8108,max_ml,30,60,2,3,0.05,0.95,0.946897058721617,21,0.0,0,1.0,1,0.0,0
8109,max_ml,30,60,2,3,0.05,0.95,0.9108116261752922,11,1.0,1,1.0,1,1.0,1
8110,max_ml,30,60,2,3,0.05,0.95,0.900602338557827,12,1.0,1,1.0,1,1.0,1
8111,max_ml,30,60,2,3,0.05,0.95,0.9389571768969858,19,1.0,1,1.0,1,1.0,1
8112,max_ml,30,60,2,3,0.05,0.95,0.928184874123296,17,1.0,1,1.0,1,1.0,1
8113,max_ml,30,60,2,3,0.05,0.95,0.9301584037044612,10,1.0,1,1.0,1,1.0,1
8114,max_ml,30,60,2,3,0.05,0.95,0.9251351901865804,35,1.0,1,1.0,1,1.0,1
8115,max_ml,30,60,2,3,0.05,0.95,0.8644025367751238,7,1.0,1,1.0,1,1.0,1
8116,max_ml,30,60,2,3,0.05,0.95,0.9427080583003384,27,1.0,1,1.0,1,1.0,1
8117,max_ml,30,60,2,3,0.05,0.95,0.8693355092704795,9,1.0,1,1.0,1,1.0,1
8118,max_ml,30,60,2,3,0.05,0.95,0.93556929228919,13,1.0,1,1.0,1,1.0,1
8119,max_ml,30,60,2,3,0.05,0.95,0.8838301144465179,8,1.0,1,1.0,1,1.0,1
8120,max_ml,30,60,2,3,0.05,0.95,0.921798890783906,20,1.0,1,1.0,1,1.0,1
8121,max_ml,30,60,2,3,0.05,0.95,0.9164242901227996,23,1.0,1,1.0,1,1.0,1
8122,max_ml,30,60,2,3,0.05,0.95,0.9020391253752268,9,1.0,1,1.0,1,1.0,1
8123,max_ml,30,60,2,3,0.05,0.95,0.9441416176633955,14,1.0,1,1.0,1,1.0,1
8124,max_ml,30,60,2,3,0.05,0.95,0.9358623005157092,25,0.0,0,1.0,1,1.0,1
8125,max_ml,30,60,2,3,0.05,0.95,0.927750386133592,23,0.0,0,1.0,1,1.0,1
8126,max_ml,30,60,2,3,0.05,0.95,0.9412726494574348,14,1.0,1,1.0,1,1.0,1
8127,max_ml,30,60,2,3,0.05,0.95,0.9351257482038696,19,1.0,1,1.0,1,1.0,1
8128,max_ml,30,60,2,3,0.05,0.95,0.9241863366395362,22,1.0,1,1.0,1,1.0,1
8129,max_ml,30,60,2,3,0.05,0.95,0.9338749391998112,27,1.0,1,1.0,1,1.0,1
8130,max_ml,30,60,2,3,0.05,0.95,0.926098120402254,15,1.0,1,1.0,1,1.0,1
8131,max_ml,30,60,2,3,0.05,0.95,0.9274262374999204,24,1.0,1,1.0,1,1.0,1
8132,max_ml,30,60,2,3,0.05,0.95,0.9234127991713176,16,1.0,1,1.0,1,1.0,1
8133,max_ml,30,60,2,3,0.05,0.95,0.9420319720994462,26,0.0,1,0.0,1,0.0,1
8134,max_ml,30,60,2,3,0.05,0.95,0.9266705468732788,21,0.0,0,1.0,1,1.0,1
8135,max_ml,30,60,2,3,0.05,0.95,0.933575706542664,49,0.0,0,1.0,1,1.0,1
8136,max_ml,30,60,2,3,0.05,0.95,0.948670317830215,37,0.0,1,0.0,1,0.0,1
8137,max_ml,30,60,2,3,0.05,0.95,0.9232008885050804,29,0.0,0,1.0,1,0.0,0
8138,max_ml,30,60,2,3,0.05,0.95,0.9377184011695164,17,1.0,1,1.0,1,1.0,1
8139,max_ml,30,60,2,3,0.05,0.95,0.8997892009673361,11,1.0,1,1.0,1,1.0,1
8140,max_ml,30,60,2,3,0.05,0.95,0.9490625620375144,30,0.0,1,0.0,1,0.0,1
8141,max_ml,30,60,2,3,0.05,0.95,0.929047310896558,19,1.0,1,1.0,1,1.0,1
8142,max_ml,30,60,2,3,0.05,0.95,0.8901057008575216,24,1.0,1,1.0,1,1.0,1
8143,max_ml,30,60,2,3,0.05,0.95,0.9121794555779416,18,1.0,1,1.0,1,1.0,1
8144,max_ml,30,60,2,3,0.05,0.95,0.9455688495808166,46,0.0,1,0.0,1,0.0,1
8145,max_ml,30,60,2,3,0.05,0.95,0.927539702707221,10,1.0,1,1.0,1,1.0,1
8146,max_ml,30,60,2,3,0.05,0.95,0.9460717171238436,25,1.0,1,1.0,1,1.0,1
8147,max_ml,30,60,2,3,0.05,0.95,0.9450016850371764,19,0.0,1,0.0,1,0.0,1
8148,max_ml,30,60,2,3,0.05,0.95,0.9138048683534884,19,1.0,1,1.0,1,0.0,0
8149,max_ml,30,60,2,3,0.05,0.95,0.916178008751516,11,1.0,1,1.0,1,1.0,1
8150,max_ml,30,60,2,3,0.05,0.95,0.9360825683258456,27,0.0,1,0.0,1,0.0,1
8151,max_ml,30,60,2,3,0.05,0.95,0.9414908796533682,60,0.0,0,0.0,0,1.0,1
8152,max_ml,30,60,2,3,0.05,0.95,0.9074466491008594,10,1.0,1,1.0,1,1.0,1
8153,max_ml,30,60,2,3,0.05,0.95,0.9460727351244572,45,0.0,0,0.0,0,1.0,1
8154,max_ml,30,60,2,3,0.05,0.95,0.924769917771402,14,1.0,1,1.0,1,1.0,1
8155,max_ml,30,60,2,3,0.05,0.95,0.9439682096424964,22,1.0,1,1.0,1,1.0,1
8156,max_ml,30,60,2,3,0.05,0.95,0.949609152805278,14,1.0,1,1.0,1,1.0,1
8157,max_ml,30,60,2,3,0.05,0.95,0.9312113314543948,19,0.0,1,0.0,1,0.0,1
8158,max_ml,30,60,2,3,0.05,0.95,0.9107598801581932,7,1.0,1,1.0,1,1.0,1
8159,max_ml,30,60,2,3,0.05,0.95,0.9456244632024824,24,0.0,0,1.0,1,1.0,1
8160,max_ml,30,60,2,3,0.05,0.95,0.9422919727155736,29,1.0,1,1.0,1,1.0,1
8161,max_ml,30,60,2,3,0.05,0.95,0.8777530887980509,10,1.0,1,1.0,1,1.0,1
8162,max_ml,30,60,2,3,0.05,0.95,0.9183912159742535,28,0.0,0,0.0,0,1.0,1
8163,max_ml,30,60,2,3,0.05,0.95,0.935426655071844,35,0.0,0,0.0,0,1.0,1
8164,max_ml,30,60,2,3,0.05,0.95,0.9229626895697988,20,0.0,0,1.0,1,1.0,1
8165,max_ml,30,60,2,3,0.05,0.95,0.9193752396854522,15,1.0,1,1.0,1,1.0,1
8166,max_ml,30,60,2,3,0.05,0.95,0.942155621565941,18,1.0,1,1.0,1,1.0,1
8167,max_ml,30,60,2,3,0.05,0.95,0.9060790913755434,9,1.0,1,1.0,1,1.0,1
8168,max_ml,30,60,2,3,0.05,0.95,0.9212746803542178,8,1.0,1,1.0,1,1.0,1
8169,max_ml,30,60,2,3,0.05,0.95,0.946726114041084,90,0.0,1,0.0,1,0.0,1
8170,max_ml,30,60,2,3,0.05,0.95,0.937628607507378,24,1.0,1,1.0,1,1.0,1
8171,max_ml,30,60,2,3,0.05,0.95,0.928431585494802,43,0.0,0,1.0,1,1.0,1
8172,max_ml,30,60,2,3,0.05,0.95,0.8929974276026306,8,1.0,1,1.0,1,1.0,1
8173,max_ml,30,60,2,3,0.05,0.95,0.9333023932704168,13,1.0,1,1.0,1,1.0,1
8174,max_ml,30,60,2,3,0.05,0.95,0.9275360877352526,26,1.0,1,1.0,1,1.0,1
8175,max_ml,30,60,2,3,0.05,0.95,0.9333828321644226,28,1.0,1,1.0,1,1.0,1
8176,max_ml,30,60,2,3,0.05,0.95,0.9214694403858726,11,1.0,1,1.0,1,1.0,1
8177,max_ml,30,60,2,3,0.05,0.95,0.9177223218915864,8,1.0,1,1.0,1,1.0,1
8178,max_ml,30,60,2,3,0.05,0.95,0.9475550334629852,38,1.0,1,1.0,1,1.0,1
8179,max_ml,30,60,2,3,0.05,0.95,0.8973179207839729,12,1.0,1,1.0,1,1.0,1
8180,max_ml,30,60,2,3,0.05,0.95,0.8999951310329753,6,1.0,1,1.0,1,1.0,1
8181,max_ml,30,60,2,3,0.05,0.95,0.9308291207085424,82,0.0,1,0.0,1,0.0,1
8182,max_ml,30,60,2,3,0.05,0.95,0.9476194219316276,33,0.0,1,0.0,1,0.0,1
8183,max_ml,30,60,2,3,0.05,0.95,0.9217661697101986,14,1.0,1,1.0,1,1.0,1
8184,max_ml,30,60,2,3,0.05,0.95,0.9015230154723508,8,1.0,1,1.0,1,1.0,1
8185,max_ml,30,60,2,3,0.05,0.95,0.9358124109506264,15,1.0,1,1.0,1,1.0,1
8186,max_ml,30,60,2,3,0.05,0.95,0.9459108987875612,15,1.0,1,1.0,1,1.0,1
8187,max_ml,30,60,2,3,0.05,0.95,0.93607623377382,28,1.0,1,1.0,1,0.0,0
8188,max_ml,30,60,2,3,0.05,0.95,0.9406047935943996,24,0.0,0,1.0,1,1.0,1
8189,max_ml,30,60,2,3,0.05,0.95,0.9452566711828416,50,0.0,1,0.0,1,0.0,1
8190,max_ml,30,60,2,3,0.05,0.95,0.9113640191230056,18,1.0,1,1.0,1,1.0,1
8191,max_ml,30,60,2,3,0.05,0.95,0.9124186108639,8,1.0,1,1.0,1,1.0,1
8192,max_ml,30,60,2,3,0.05,0.95,0.9155355704174204,30,0.0,1,0.0,1,0.0,1
8193,max_ml,30,60,2,3,0.05,0.95,0.8874572060162759,11,1.0,1,1.0,1,1.0,1
8194,max_ml,30,60,2,3,0.05,0.95,0.928856541213083,17,1.0,1,1.0,1,1.0,1
8195,max_ml,30,60,2,3,0.05,0.95,0.9478846237808118,23,1.0,1,1.0,1,1.0,1
8196,max_ml,30,60,2,3,0.05,0.95,0.8257029132688989,7,1.0,1,1.0,1,1.0,1
8197,max_ml,30,60,2,3,0.05,0.95,0.9133141072299736,20,1.0,1,1.0,1,1.0,1
8198,max_ml,30,60,2,3,0.05,0.95,0.939276238158826,24,0.0,0,1.0,1,1.0,1
8199,max_ml,30,60,2,3,0.05,0.95,0.94060688883832,14,1.0,1,1.0,1,1.0,1
8200,max_ml,30,60,2,3,0.05,0.95,0.9305626334538066,10,1.0,1,1.0,1,1.0,1
8201,max_ml,30,60,2,3,0.05,0.95,0.9331627524187384,24,1.0,1,1.0,1,1.0,1
8202,max_ml,30,60,2,3,0.05,0.95,0.9034645159027502,17,1.0,1,1.0,1,1.0,1
8203,max_ml,30,60,2,3,0.05,0.95,0.8447523078031031,13,1.0,1,1.0,1,1.0,1
8204,max_ml,30,60,2,3,0.05,0.95,0.932100441569715,14,1.0,1,1.0,1,1.0,1
8205,max_ml,30,60,2,3,0.05,0.95,0.8926968764353539,9,1.0,1,1.0,1,1.0,1
8206,max_ml,30,60,2,3,0.05,0.95,0.7517723211646934,9,1.0,1,1.0,1,1.0,1
8207,max_ml,30,60,2,3,0.05,0.95,0.9337753433417648,18,1.0,1,1.0,1,1.0,1
8208,max_ml,30,60,2,3,0.05,0.95,0.93172742511601,7,1.0,1,1.0,1,1.0,1
8209,max_ml,30,60,2,3,0.05,0.95,0.9477839675700724,47,0.0,1,0.0,1,0.0,1
8210,max_ml,30,60,2,3,0.05,0.95,0.9355634911306826,20,1.0,1,1.0,1,1.0,1
8211,max_ml,30,60,2,3,0.05,0.95,0.9446613758154206,13,1.0,1,1.0,1,1.0,1
8212,max_ml,30,60,2,3,0.05,0.95,0.9444777961518404,19,1.0,1,1.0,1,1.0,1
8213,max_ml,30,60,2,3,0.05,0.95,0.9270216701596672,14,1.0,1,1.0,1,1.0,1
8214,max_ml,30,60,2,3,0.05,0.95,0.9496970034936656,26,0.0,1,0.0,1,0.0,1
8215,max_ml,30,60,2,3,0.05,0.95,0.9497857413376064,22,1.0,1,1.0,1,1.0,1
8216,max_ml,30,60,2,3,0.05,0.95,0.8926223566677146,34,1.0,1,1.0,1,1.0,1
8217,max_ml,30,60,2,3,0.05,0.95,0.9452989315259016,38,0.0,1,0.0,1,0.0,1
8218,max_ml,30,60,2,3,0.05,0.95,0.9433875340421088,11,1.0,1,1.0,1,1.0,1
8219,max_ml,30,60,2,3,0.05,0.95,0.9144044969596816,25,1.0,1,1.0,1,1.0,1
8220,max_ml,30,60,2,3,0.05,0.95,0.9075317745782148,18,1.0,1,1.0,1,1.0,1
8221,max_ml,30,60,2,3,0.05,0.95,0.9053681203187686,11,1.0,1,1.0,1,1.0,1
8222,max_ml,30,60,2,3,0.05,0.95,0.9397250684550124,13,1.0,1,1.0,1,1.0,1
8223,max_ml,30,60,2,3,0.05,0.95,0.9214406917595545,12,1.0,1,1.0,1,1.0,1
8224,max_ml,30,60,2,3,0.05,0.95,0.9258580135061368,11,1.0,1,1.0,1,1.0,1
8225,max_ml,30,60,2,3,0.05,0.95,0.9394941715644812,13,1.0,1,1.0,1,1.0,1
8226,max_ml,30,60,2,3,0.05,0.95,0.9251226159934182,14,1.0,1,1.0,1,1.0,1
8227,max_ml,30,60,2,3,0.05,0.95,0.92533853182779,48,0.0,0,1.0,1,1.0,1
8228,max_ml,30,60,2,3,0.05,0.95,0.821185995653924,5,1.0,1,1.0,1,1.0,1
8229,max_ml,30,60,2,3,0.05,0.95,0.9377402022100404,26,1.0,1,1.0,1,1.0,1
8230,max_ml,30,60,2,3,0.05,0.95,0.9248451184206564,21,1.0,1,1.0,1,1.0,1
8231,max_ml,30,60,2,3,0.05,0.95,0.9255335762476096,38,0.0,0,0.0,0,1.0,1
8232,max_ml,30,60,2,3,0.05,0.95,0.9321384733250264,35,1.0,1,1.0,1,0.0,0
8233,max_ml,30,60,2,3,0.05,0.95,0.8979199915121492,29,1.0,1,1.0,1,1.0,1
8234,max_ml,30,60,2,3,0.05,0.95,0.8887566802889568,14,1.0,1,1.0,1,1.0,1
8235,max_ml,30,60,2,3,0.05,0.95,0.8374607770876846,8,1.0,1,1.0,1,1.0,1
8236,max_ml,30,60,2,3,0.05,0.95,0.9096325929043808,18,1.0,1,1.0,1,1.0,1
8237,max_ml,30,60,2,3,0.05,0.95,0.9436526657231724,19,1.0,1,1.0,1,1.0,1
8238,max_ml,30,60,2,3,0.05,0.95,0.9342342254818904,12,1.0,1,1.0,1,1.0,1
8239,max_ml,30,60,2,3,0.05,0.95,0.9479135396806512,21,1.0,1,1.0,1,1.0,1
8240,max_ml,30,60,2,3,0.05,0.95,0.9429426052161056,15,1.0,1,1.0,1,1.0,1
8241,max_ml,30,60,2,3,0.05,0.95,0.8872455224212407,9,1.0,1,1.0,1,1.0,1
8242,max_ml,30,60,2,3,0.05,0.95,0.9181988521841452,10,1.0,1,1.0,1,1.0,1
8243,max_ml,30,60,2,3,0.05,0.95,0.9447744081506668,21,0.0,1,0.0,1,0.0,1
8244,max_ml,30,60,2,3,0.05,0.95,0.8884593045300632,11,1.0,1,1.0,1,1.0,1
8245,max_ml,30,60,2,3,0.05,0.95,0.9449562032063836,31,0.0,1,0.0,1,0.0,1
8246,max_ml,30,60,2,3,0.05,0.95,0.9471701876372396,16,1.0,1,1.0,1,1.0,1
8247,max_ml,30,60,2,3,0.05,0.95,0.9339687563274948,22,1.0,1,1.0,1,1.0,1
8248,max_ml,30,60,2,3,0.05,0.95,0.9321156316945864,17,1.0,1,1.0,1,1.0,1
8249,max_ml,30,60,2,3,0.05,0.95,0.9490412006287132,21,0.0,0,1.0,1,1.0,1
8250,max_ml,30,60,2,3,0.05,0.95,0.905620608779875,12,1.0,1,1.0,1,1.0,1
8251,max_ml,30,60,2,3,0.05,0.95,0.8728321463915317,23,1.0,1,1.0,1,1.0,1
8252,max_ml,30,60,2,3,0.05,0.95,0.9374458166158308,12,1.0,1,1.0,1,1.0,1
8253,max_ml,30,60,2,3,0.05,0.95,0.8659939623117188,10,1.0,1,1.0,1,1.0,1
8254,max_ml,30,60,2,3,0.05,0.95,0.9063439476309056,9,1.0,1,1.0,1,1.0,1
8255,max_ml,30,60,2,3,0.05,0.95,0.935961454620237,18,1.0,1,1.0,1,1.0,1
8256,max_ml,30,60,2,3,0.05,0.95,0.944874129219772,28,1.0,1,1.0,1,1.0,1
8257,max_ml,30,60,2,3,0.05,0.95,0.9100995900676226,24,1.0,1,1.0,1,1.0,1
8258,max_ml,30,60,2,3,0.05,0.95,0.8841900116880514,15,1.0,1,1.0,1,1.0,1
8259,max_ml,30,60,2,3,0.05,0.95,0.9286956399945292,8,1.0,1,1.0,1,1.0,1
8260,max_ml,30,60,2,3,0.05,0.95,0.9235064877194232,12,1.0,1,1.0,1,1.0,1
8261,max_ml,30,60,2,3,0.05,0.95,0.9293180226024826,67,1.0,1,1.0,1,1.0,1
8262,max_ml,30,60,2,3,0.05,0.95,0.9381323627397884,19,1.0,1,1.0,1,1.0,1
8263,max_ml,30,60,2,3,0.05,0.95,0.9413374655564396,18,1.0,1,1.0,1,1.0,1
8264,max_ml,30,60,2,3,0.05,0.95,0.8411071747744026,6,1.0,1,1.0,1,1.0,1
8265,max_ml,30,60,2,3,0.05,0.95,0.9400936413608094,10,1.0,1,1.0,1,1.0,1
8266,max_ml,30,60,2,3,0.05,0.95,0.9394983202028178,7,1.0,1,1.0,1,1.0,1
8267,max_ml,30,60,2,3,0.05,0.95,0.9326897816161804,7,1.0,1,1.0,1,1.0,1
8268,max_ml,30,60,2,3,0.05,0.95,0.9177530727599326,10,1.0,1,1.0,1,1.0,1
8269,max_ml,30,60,2,3,0.05,0.95,0.926965763900034,18,1.0,1,1.0,1,1.0,1
8270,max_ml,30,60,2,3,0.05,0.95,0.9328064567182938,36,0.0,1,0.0,1,0.0,1
8271,max_ml,30,60,2,3,0.05,0.95,0.9498631915472016,30,1.0,1,1.0,1,1.0,1
8272,max_ml,30,60,2,3,0.05,0.95,0.9130612459326072,35,1.0,1,1.0,1,1.0,1
8273,max_ml,30,60,2,3,0.05,0.95,0.9463770196084108,14,1.0,1,1.0,1,1.0,1
8274,max_ml,30,60,2,3,0.05,0.95,0.9446674555517268,15,1.0,1,1.0,1,1.0,1
8275,max_ml,30,60,2,3,0.05,0.95,0.9348567408534376,8,1.0,1,1.0,1,1.0,1
8276,max_ml,30,60,2,3,0.05,0.95,0.9240652191485554,32,0.0,0,1.0,1,0.0,0
8277,max_ml,30,60,2,3,0.05,0.95,0.9494011947205654,18,1.0,1,1.0,1,1.0,1
8278,max_ml,30,60,2,3,0.05,0.95,0.9154399636780164,11,1.0,1,1.0,1,1.0,1
8279,max_ml,30,60,2,3,0.05,0.95,0.9285295283761296,16,1.0,1,1.0,1,1.0,1
8280,max_ml,30,60,2,3,0.05,0.95,0.9477272347928648,39,0.0,0,1.0,1,1.0,1
8281,max_ml,30,60,2,3,0.05,0.95,0.9352999932625332,19,1.0,1,1.0,1,1.0,1
8282,max_ml,30,60,2,3,0.05,0.95,0.8795530660181883,9,1.0,1,1.0,1,1.0,1
8283,max_ml,30,60,2,3,0.05,0.95,0.922157580546835,22,1.0,1,1.0,1,1.0,1
8284,max_ml,30,60,2,3,0.05,0.95,0.911276980227256,35,0.0,0,0.0,0,1.0,1
8285,max_ml,30,60,2,3,0.05,0.95,0.9159702233465457,20,1.0,1,1.0,1,1.0,1
8286,max_ml,30,60,2,3,0.05,0.95,0.903594425743486,13,1.0,1,1.0,1,1.0,1
8287,max_ml,30,60,2,3,0.05,0.95,0.9411935952476356,64,0.0,1,0.0,1,0.0,1
8288,max_ml,30,60,2,3,0.05,0.95,0.9475603250511616,23,1.0,1,1.0,1,1.0,1
8289,max_ml,30,60,2,3,0.05,0.95,0.9208911152418892,14,1.0,1,1.0,1,1.0,1
8290,max_ml,30,60,2,3,0.05,0.95,0.9167370535040388,16,1.0,1,1.0,1,1.0,1
8291,max_ml,30,60,2,3,0.05,0.95,0.8247202982999965,8,1.0,1,1.0,1,1.0,1
8292,max_ml,30,60,2,3,0.05,0.95,0.940190316727188,9,1.0,1,1.0,1,1.0,1
8293,max_ml,30,60,2,3,0.05,0.95,0.8990621785802047,15,1.0,1,1.0,1,1.0,1
8294,max_ml,30,60,2,3,0.05,0.95,0.943323928695124,17,1.0,1,1.0,1,1.0,1
8295,max_ml,30,60,2,3,0.05,0.95,0.9337753886725032,13,1.0,1,1.0,1,1.0,1
8296,max_ml,30,60,2,3,0.05,0.95,0.9391180242966636,46,0.0,0,0.0,0,1.0,1
8297,max_ml,30,60,2,3,0.05,0.95,0.905265043400024,18,1.0,1,1.0,1,1.0,1
8298,max_ml,30,60,2,3,0.05,0.95,0.9469410804872788,27,1.0,1,1.0,1,1.0,1
8299,max_ml,30,60,2,3,0.05,0.95,0.8840702582439688,10,1.0,1,1.0,1,1.0,1
8300,max_ml,30,60,2,3,0.05,0.95,0.9056070488247736,23,1.0,1,1.0,1,1.0,1
8301,max_ml,30,60,2,3,0.05,0.95,0.943688381337559,29,1.0,1,1.0,1,1.0,1
8302,max_ml,30,60,2,3,0.05,0.95,0.9020372715361048,10,1.0,1,1.0,1,1.0,1
8303,max_ml,30,60,2,3,0.05,0.95,0.9478432559724612,16,1.0,1,1.0,1,1.0,1
8304,max_ml,30,60,2,3,0.05,0.95,0.9463030989317052,14,1.0,1,1.0,1,1.0,1
8305,max_ml,30,60,2,3,0.05,0.95,0.9497373117240006,60,0.0,1,0.0,1,0.0,1
8306,max_ml,30,60,2,3,0.05,0.95,0.9255570229750316,40,0.0,1,0.0,1,0.0,1
8307,max_ml,30,60,2,3,0.05,0.95,0.9271846545696172,7,1.0,1,1.0,1,1.0,1
8308,max_ml,30,60,2,3,0.05,0.95,0.8421154012372559,12,1.0,1,1.0,1,1.0,1
8309,max_ml,30,60,2,3,0.05,0.95,0.9264756248537778,10,1.0,1,1.0,1,1.0,1
8310,max_ml,30,60,2,3,0.05,0.95,0.91236365008981,29,1.0,1,1.0,1,1.0,1
8311,max_ml,30,60,2,3,0.05,0.95,0.9316443480114898,18,1.0,1,1.0,1,1.0,1
8312,max_ml,30,60,2,3,0.05,0.95,0.9305490329935052,11,1.0,1,1.0,1,1.0,1
8313,max_ml,30,60,2,3,0.05,0.95,0.9355972852927515,31,1.0,1,1.0,1,1.0,1
8314,max_ml,30,60,2,3,0.05,0.95,0.9463662870563062,22,1.0,1,1.0,1,0.0,0
8315,max_ml,30,60,2,3,0.05,0.95,0.9385807862765958,18,1.0,1,1.0,1,1.0,1
8316,max_ml,30,60,2,3,0.05,0.95,0.948872670994824,21,1.0,1,1.0,1,1.0,1
8317,max_ml,30,60,2,3,0.05,0.95,0.9395883367719764,44,0.0,0,1.0,1,1.0,1
8318,max_ml,30,60,2,3,0.05,0.95,0.9475411622538238,56,0.0,1,0.0,1,0.0,1
8319,max_ml,30,60,2,3,0.05,0.95,0.949461305297984,26,0.0,0,1.0,1,1.0,1
8320,max_ml,30,60,2,3,0.05,0.95,0.9314046127038677,36,1.0,1,1.0,1,1.0,1
8321,max_ml,30,60,2,3,0.05,0.95,0.9141914964440346,16,1.0,1,1.0,1,1.0,1
8322,max_ml,30,60,2,3,0.05,0.95,0.93743526836853,18,1.0,1,1.0,1,1.0,1
8323,max_ml,30,60,2,3,0.05,0.95,0.8790803628955002,17,1.0,1,1.0,1,1.0,1
8324,max_ml,30,60,2,3,0.05,0.95,0.9002868749324775,22,1.0,1,1.0,1,1.0,1
8325,max_ml,30,60,2,3,0.05,0.95,0.9498502651959174,14,1.0,1,1.0,1,1.0,1
8326,max_ml,30,60,2,3,0.05,0.95,0.9310822392001374,25,0.0,1,0.0,1,0.0,1
8327,max_ml,30,60,2,3,0.05,0.95,0.9378235840649788,20,1.0,1,1.0,1,1.0,1
8328,max_ml,30,60,2,3,0.05,0.95,0.9495459226299102,33,1.0,1,1.0,1,1.0,1
8329,max_ml,30,60,2,3,0.05,0.95,0.9442583818909096,31,0.0,0,1.0,1,1.0,1
8330,max_ml,30,60,2,3,0.05,0.95,0.9325494334190676,13,1.0,1,1.0,1,1.0,1
8331,max_ml,30,60,2,3,0.05,0.95,0.9414072217493236,27,0.0,1,0.0,1,0.0,1
8332,max_ml,30,60,2,3,0.05,0.95,0.9192868935314324,20,1.0,1,1.0,1,1.0,1
8333,max_ml,30,60,2,3,0.05,0.95,0.9488703336882686,16,1.0,1,1.0,1,1.0,1
8334,max_ml,30,60,2,3,0.05,0.95,0.924198931679303,9,1.0,1,1.0,1,1.0,1
8335,max_ml,30,60,2,3,0.05,0.95,0.9447377754855945,21,1.0,1,1.0,1,1.0,1
8336,max_ml,30,60,2,3,0.05,0.95,0.9130405745574968,31,1.0,1,1.0,1,1.0,1
8337,max_ml,30,60,2,3,0.05,0.95,0.9442536615608972,14,1.0,1,1.0,1,1.0,1
8338,max_ml,30,60,2,3,0.05,0.95,0.9246519700122106,11,1.0,1,1.0,1,1.0,1
8339,max_ml,30,60,2,3,0.05,0.95,0.942974918260477,29,1.0,1,1.0,1,1.0,1
8340,max_ml,30,60,2,3,0.05,0.95,0.8825897258228168,18,1.0,1,1.0,1,1.0,1
8341,max_ml,30,60,2,3,0.05,0.95,0.9122028289156064,12,1.0,1,1.0,1,1.0,1
8342,max_ml,30,60,2,3,0.05,0.95,0.7776388768137161,14,1.0,1,1.0,1,1.0,1
8343,max_ml,30,60,2,3,0.05,0.95,0.8727677645217063,22,1.0,1,1.0,1,1.0,1
8344,max_ml,30,60,2,3,0.05,0.95,0.943354613538761,80,0.0,1,0.0,1,0.0,1
8345,max_ml,30,60,2,3,0.05,0.95,0.9489105473581064,42,0.0,0,1.0,1,1.0,1
8346,max_ml,30,60,2,3,0.05,0.95,0.8975146193148662,42,1.0,1,1.0,1,1.0,1
8347,max_ml,30,60,2,3,0.05,0.95,0.9270218931720714,24,0.0,0,1.0,1,1.0,1
8348,max_ml,30,60,2,3,0.05,0.95,0.9463819360109698,11,1.0,1,1.0,1,1.0,1
8349,max_ml,30,60,2,3,0.05,0.95,0.9403189524492463,14,1.0,1,1.0,1,1.0,1
8350,max_ml,30,60,2,3,0.05,0.95,0.9430746053849296,13,1.0,1,1.0,1,1.0,1
8351,max_ml,30,60,2,3,0.05,0.95,0.9237736141378554,20,1.0,1,1.0,1,1.0,1
8352,max_ml,30,60,2,3,0.05,0.95,0.8941722657480569,26,1.0,1,1.0,1,1.0,1
8353,max_ml,30,60,2,3,0.05,0.95,0.9010679514250068,28,1.0,1,1.0,1,1.0,1
8354,max_ml,30,60,2,3,0.05,0.95,0.8988073556054501,9,1.0,1,1.0,1,1.0,1
8355,max_ml,30,60,2,3,0.05,0.95,0.9266932904302608,71,0.0,1,0.0,1,0.0,1
8356,max_ml,30,60,2,3,0.05,0.95,0.930448072319092,43,0.0,0,1.0,1,1.0,1
8357,max_ml,30,60,2,3,0.05,0.95,0.9333785611002168,24,0.0,1,0.0,1,0.0,1
8358,max_ml,30,60,2,3,0.05,0.95,0.9400338096979662,12,1.0,1,1.0,1,1.0,1
8359,max_ml,30,60,2,3,0.05,0.95,0.9422914702135572,28,0.0,0,0.0,0,1.0,1
8360,max_ml,30,60,2,3,0.05,0.95,0.907374243398215,35,1.0,1,1.0,1,1.0,1
8361,max_ml,30,60,2,3,0.05,0.95,0.9337351948790952,10,1.0,1,1.0,1,1.0,1
8362,max_ml,30,60,2,3,0.05,0.95,0.9131985547010852,12,1.0,1,1.0,1,1.0,1
8363,max_ml,30,60,2,3,0.05,0.95,0.917471451324209,27,0.0,1,0.0,1,0.0,1
8364,max_ml,30,60,2,3,0.05,0.95,0.9324451344320308,14,1.0,1,1.0,1,1.0,1
8365,max_ml,30,60,2,3,0.05,0.95,0.9347773016822948,15,1.0,1,1.0,1,1.0,1
8366,max_ml,30,60,2,3,0.05,0.95,0.94771500854395,16,1.0,1,1.0,1,1.0,1
8367,max_ml,30,60,2,3,0.05,0.95,0.9435725058007888,7,1.0,1,1.0,1,1.0,1
8368,max_ml,30,60,2,3,0.05,0.95,0.9327943036691544,8,1.0,1,1.0,1,1.0,1
8369,max_ml,30,60,2,3,0.05,0.95,0.8823103689337083,10,1.0,1,1.0,1,1.0,1
8370,max_ml,30,60,2,3,0.05,0.95,0.9076623148867932,9,1.0,1,1.0,1,1.0,1
8371,max_ml,30,60,2,3,0.05,0.95,0.9361500472030854,26,1.0,1,1.0,1,1.0,1
8372,max_ml,30,60,2,3,0.05,0.95,0.807195057376612,6,1.0,1,1.0,1,1.0,1
8373,max_ml,30,60,2,3,0.05,0.95,0.9377791019561404,25,1.0,1,1.0,1,1.0,1
8374,max_ml,30,60,2,3,0.05,0.95,0.9320560675138064,14,1.0,1,1.0,1,1.0,1
8375,max_ml,30,60,2,3,0.05,0.95,0.9352833430898552,18,1.0,1,1.0,1,1.0,1
8376,max_ml,30,60,2,3,0.05,0.95,0.9451811787036176,44,0.0,0,0.0,0,1.0,1
8377,max_ml,30,60,2,3,0.05,0.95,0.9319087726229328,19,1.0,1,1.0,1,1.0,1
8378,max_ml,30,60,2,3,0.05,0.95,0.9213207245075964,11,1.0,1,1.0,1,1.0,1
8379,max_ml,30,60,2,3,0.05,0.95,0.8847556026599641,25,1.0,1,1.0,1,1.0,1
8380,max_ml,30,60,2,3,0.05,0.95,0.9410395171554314,12,1.0,1,1.0,1,1.0,1
8381,max_ml,30,60,2,3,0.05,0.95,0.9480063161734652,24,1.0,1,1.0,1,1.0,1
8382,max_ml,30,60,2,3,0.05,0.95,0.9447382198931684,19,1.0,1,1.0,1,1.0,1
8383,max_ml,30,60,2,3,0.05,0.95,0.9401470957595158,36,0.0,1,0.0,1,0.0,1
8384,max_ml,30,60,2,3,0.05,0.95,0.938794940771104,31,0.0,0,0.0,0,1.0,1
8385,max_ml,30,60,2,3,0.05,0.95,0.9329189298571992,17,1.0,1,1.0,1,1.0,1
8386,max_ml,30,60,2,3,0.05,0.95,0.9078677693054232,9,1.0,1,1.0,1,1.0,1
8387,max_ml,30,60,2,3,0.05,0.95,0.9356741120426472,16,1.0,1,1.0,1,1.0,1
8388,max_ml,30,60,2,3,0.05,0.95,0.933493717911037,29,0.0,1,0.0,1,0.0,1
8389,max_ml,30,60,2,3,0.05,0.95,0.921450859688036,21,1.0,1,1.0,1,1.0,1
8390,max_ml,30,60,2,3,0.05,0.95,0.9204065079783936,12,1.0,1,1.0,1,1.0,1
8391,max_ml,30,60,2,3,0.05,0.95,0.9016278485196888,15,1.0,1,1.0,1,1.0,1
8392,max_ml,30,60,2,3,0.05,0.95,0.923797442297422,23,1.0,1,1.0,1,1.0,1
8393,max_ml,30,60,2,3,0.05,0.95,0.9242771881841672,16,1.0,1,1.0,1,1.0,1
8394,max_ml,30,60,2,3,0.05,0.95,0.9490986533621724,14,1.0,1,1.0,1,1.0,1
8395,max_ml,30,60,2,3,0.05,0.95,0.9403402832757778,24,1.0,1,1.0,1,1.0,1
8396,max_ml,30,60,2,3,0.05,0.95,0.9394249682021611,10,1.0,1,1.0,1,1.0,1
8397,max_ml,30,60,2,3,0.05,0.95,0.9467202709052956,15,1.0,1,1.0,1,1.0,1
8398,max_ml,30,60,2,3,0.05,0.95,0.9199308365556834,17,1.0,1,1.0,1,1.0,1
8399,max_ml,30,60,2,3,0.05,0.95,0.9233962127064818,15,1.0,1,1.0,1,1.0,1
8400,max_ml,30,60,2,3,0.05,0.95,0.9272915021293188,19,1.0,1,1.0,1,1.0,1
8401,max_ml,30,60,2,3,0.05,0.95,0.9474671440535544,13,1.0,1,1.0,1,1.0,1
8402,max_ml,30,60,2,3,0.05,0.95,0.91401218957906,6,1.0,1,1.0,1,1.0,1
8403,max_ml,30,60,2,3,0.05,0.95,0.934654128325534,16,1.0,1,1.0,1,1.0,1
8404,max_ml,30,60,2,3,0.05,0.95,0.8878440285807224,18,1.0,1,1.0,1,1.0,1
8405,max_ml,30,60,2,3,0.05,0.95,0.9025466021773038,8,1.0,1,1.0,1,1.0,1
8406,max_ml,30,60,2,3,0.05,0.95,0.9209182017948316,19,1.0,1,1.0,1,1.0,1
8407,max_ml,30,60,2,3,0.05,0.95,0.9140736269298804,27,1.0,1,1.0,1,1.0,1
8408,max_ml,30,60,2,3,0.05,0.95,0.8996241556912089,13,1.0,1,1.0,1,1.0,1
8409,max_ml,30,60,2,3,0.05,0.95,0.9186448445172388,13,1.0,1,1.0,1,1.0,1
8410,max_ml,30,60,2,3,0.05,0.95,0.9409857504154494,25,1.0,1,1.0,1,1.0,1
8411,max_ml,30,60,2,3,0.05,0.95,0.9475194830282044,38,1.0,1,1.0,1,1.0,1
8412,max_ml,30,60,2,3,0.05,0.95,0.910156117100031,6,1.0,1,1.0,1,1.0,1
8413,max_ml,30,60,2,3,0.05,0.95,0.7694289358320902,11,1.0,1,1.0,1,1.0,1
8414,max_ml,30,60,2,3,0.05,0.95,0.920939772473842,8,1.0,1,1.0,1,1.0,1
8415,max_ml,30,60,2,3,0.05,0.95,0.8379606745792154,20,1.0,1,1.0,1,1.0,1
8416,max_ml,30,60,2,3,0.05,0.95,0.907336185061729,9,1.0,1,1.0,1,1.0,1
8417,max_ml,30,60,2,3,0.05,0.95,0.9114834168757722,16,1.0,1,1.0,1,1.0,1
8418,max_ml,30,60,2,3,0.05,0.95,0.9240009140514448,45,0.0,0,1.0,1,1.0,1
8419,max_ml,30,60,2,3,0.05,0.95,0.9309982495289908,23,1.0,1,1.0,1,1.0,1
8420,max_ml,30,60,2,3,0.05,0.95,0.929660898818888,52,0.0,0,0.0,0,1.0,1
8421,max_ml,30,60,2,3,0.05,0.95,0.8756593535696898,8,1.0,1,1.0,1,1.0,1
8422,max_ml,30,60,2,3,0.05,0.95,0.9033492114014968,16,1.0,1,1.0,1,1.0,1
8423,max_ml,30,60,2,3,0.05,0.95,0.9391646854399616,60,1.0,1,1.0,1,1.0,1
8424,max_ml,30,60,2,3,0.05,0.95,0.8680397410428871,13,1.0,1,1.0,1,1.0,1
8425,max_ml,30,60,2,3,0.05,0.95,0.9487256017881605,6,1.0,1,1.0,1,1.0,1
8426,max_ml,30,60,2,3,0.05,0.95,0.9221618282211526,12,1.0,1,1.0,1,1.0,1
8427,max_ml,30,60,2,3,0.05,0.95,0.9456659696068096,60,0.0,0,0.0,0,1.0,1
8428,max_ml,30,60,2,3,0.05,0.95,0.9494195967690136,74,0.0,1,0.0,1,0.0,1
8429,max_ml,30,60,2,3,0.05,0.95,0.9478748252080595,12,1.0,1,1.0,1,1.0,1
8430,max_ml,30,60,2,3,0.05,0.95,0.9285256986354202,28,1.0,1,1.0,1,1.0,1
8431,max_ml,30,60,2,3,0.05,0.95,0.8946905616491487,43,0.0,0,1.0,1,1.0,1
8432,max_ml,30,60,2,3,0.05,0.95,0.9242533571845606,20,1.0,1,1.0,1,1.0,1
8433,max_ml,30,60,2,3,0.05,0.95,0.9350745404983306,10,1.0,1,1.0,1,1.0,1
8434,max_ml,30,60,2,3,0.05,0.95,0.9209466861016832,13,1.0,1,1.0,1,1.0,1
8435,max_ml,30,60,2,3,0.05,0.95,0.9408428439693464,36,0.0,0,1.0,1,0.0,0
8436,max_ml,30,60,2,3,0.05,0.95,0.862551063274268,14,1.0,1,1.0,1,1.0,1
8437,max_ml,30,60,2,3,0.05,0.95,0.9348427749277652,15,1.0,1,1.0,1,1.0,1
8438,max_ml,30,60,2,3,0.05,0.95,0.9158889266329968,41,1.0,1,1.0,1,1.0,1
8439,max_ml,30,60,2,3,0.05,0.95,0.9294019804564428,10,1.0,1,1.0,1,1.0,1
8440,max_ml,30,60,2,3,0.05,0.95,0.9482842220331836,21,1.0,1,1.0,1,1.0,1
8441,max_ml,30,60,2,3,0.05,0.95,0.9394873210536476,16,1.0,1,1.0,1,1.0,1
8442,max_ml,30,60,2,3,0.05,0.95,0.9367920118774732,18,0.0,0,1.0,1,1.0,1
8443,max_ml,30,60,2,3,0.05,0.95,0.875376751674692,10,1.0,1,1.0,1,1.0,1
8444,max_ml,30,60,2,3,0.05,0.95,0.9026892272689222,15,1.0,1,1.0,1,1.0,1
8445,max_ml,30,60,2,3,0.05,0.95,0.9361266313711784,6,1.0,1,1.0,1,1.0,1
8446,max_ml,30,60,2,3,0.05,0.95,0.9300067808855044,19,1.0,1,1.0,1,1.0,1
8447,max_ml,30,60,2,3,0.05,0.95,0.8917333237080415,14,1.0,1,1.0,1,1.0,1
8448,max_ml,30,60,2,3,0.05,0.95,0.934746090661279,35,0.0,0,1.0,1,0.0,0
8449,max_ml,30,60,2,3,0.05,0.95,0.918258090996139,36,0.0,0,0.0,0,1.0,1
8450,max_ml,30,60,2,3,0.05,0.95,0.9285222721445012,55,0.0,1,0.0,1,0.0,1
8451,max_ml,30,60,2,3,0.05,0.95,0.949699178669651,9,1.0,1,1.0,1,1.0,1
8452,max_ml,30,60,2,3,0.05,0.95,0.9333817547015184,18,1.0,1,1.0,1,1.0,1
8453,max_ml,30,60,2,3,0.05,0.95,0.932116492735062,21,1.0,1,1.0,1,1.0,1
8454,max_ml,30,60,2,3,0.05,0.95,0.9212330238588012,10,1.0,1,1.0,1,1.0,1
8455,max_ml,30,60,2,3,0.05,0.95,0.94312812344566,25,0.0,0,1.0,1,0.0,0
8456,max_ml,30,60,2,3,0.05,0.95,0.8468958541748531,10,1.0,1,1.0,1,1.0,1
8457,max_ml,30,60,2,3,0.05,0.95,0.8915630875454834,9,1.0,1,1.0,1,1.0,1
8458,max_ml,30,60,2,3,0.05,0.95,0.8700037636711948,13,1.0,1,1.0,1,1.0,1
8459,max_ml,30,60,2,3,0.05,0.95,0.9372284230868794,15,1.0,1,1.0,1,1.0,1
8460,max_ml,30,60,2,3,0.05,0.95,0.912492909824164,9,1.0,1,1.0,1,1.0,1
8461,max_ml,30,60,2,3,0.05,0.95,0.9399842849954116,9,1.0,1,1.0,1,1.0,1
8462,max_ml,30,60,2,3,0.05,0.95,0.946688648252914,10,1.0,1,1.0,1,1.0,1
8463,max_ml,30,60,2,3,0.05,0.95,0.9150142235249468,27,1.0,1,1.0,1,1.0,1
8464,max_ml,30,60,2,3,0.05,0.95,0.948470057483983,81,0.0,1,0.0,1,0.0,1
8465,max_ml,30,60,2,3,0.05,0.95,0.9320124650880836,4,1.0,1,1.0,1,1.0,1
8466,max_ml,30,60,2,3,0.05,0.95,0.8995328262274668,21,1.0,1,1.0,1,1.0,1
8467,max_ml,30,60,2,3,0.05,0.95,0.9283718064443718,8,1.0,1,1.0,1,1.0,1
8468,max_ml,30,60,2,3,0.05,0.95,0.9398645119428236,10,1.0,1,1.0,1,1.0,1
8469,max_ml,30,60,2,3,0.05,0.95,0.8808843983122908,28,0.0,0,1.0,1,1.0,1
8470,max_ml,30,60,2,3,0.05,0.95,0.945371869274652,33,1.0,1,1.0,1,1.0,1
8471,max_ml,30,60,2,3,0.05,0.95,0.9422603340720088,26,1.0,1,1.0,1,1.0,1
8472,max_ml,30,60,2,3,0.05,0.95,0.9032985612643638,23,1.0,1,1.0,1,1.0,1
8473,max_ml,30,60,2,3,0.05,0.95,0.9185223814488048,38,0.0,0,0.0,0,1.0,1
8474,max_ml,30,60,2,3,0.05,0.95,0.9458048665688976,17,1.0,1,1.0,1,1.0,1
8475,max_ml,30,60,2,3,0.05,0.95,0.9385370218885366,39,0.0,0,1.0,1,1.0,1
8476,max_ml,30,60,2,3,0.05,0.95,0.9458778868519604,23,0.0,0,1.0,1,1.0,1
8477,max_ml,30,60,2,3,0.05,0.95,0.9145828658361772,31,0.0,0,0.0,0,1.0,1
8478,max_ml,30,60,2,3,0.05,0.95,0.9164046146525748,33,1.0,1,1.0,1,1.0,1
8479,max_ml,30,60,2,3,0.05,0.95,0.9337359974345976,19,1.0,1,1.0,1,1.0,1
8480,max_ml,30,60,2,3,0.05,0.95,0.94548556348527,28,0.0,1,0.0,1,0.0,1
8481,max_ml,30,60,2,3,0.05,0.95,0.9177511210145064,39,1.0,1,1.0,1,1.0,1
8482,max_ml,30,60,2,3,0.05,0.95,0.8931160445961192,7,1.0,1,1.0,1,1.0,1
8483,max_ml,30,60,2,3,0.05,0.95,0.92711386313283,47,0.0,0,1.0,1,1.0,1
8484,max_ml,30,60,2,3,0.05,0.95,0.9488621071726128,32,0.0,1,0.0,1,0.0,1
8485,max_ml,30,60,2,3,0.05,0.95,0.9496938493102768,30,0.0,0,1.0,1,0.0,0
8486,max_ml,30,60,2,3,0.05,0.95,0.9411058570480508,39,0.0,0,0.0,0,1.0,1
8487,max_ml,30,60,2,3,0.05,0.95,0.9042751189896614,26,1.0,1,1.0,1,1.0,1
8488,max_ml,30,60,2,3,0.05,0.95,0.9008937545301372,21,1.0,1,1.0,1,1.0,1
8489,max_ml,30,60,2,3,0.05,0.95,0.8965068937443764,10,1.0,1,1.0,1,1.0,1
8490,max_ml,30,60,2,3,0.05,0.95,0.9466535141903196,27,0.0,0,1.0,1,0.0,0
8491,max_ml,30,60,2,3,0.05,0.95,0.8654035508925602,10,1.0,1,1.0,1,1.0,1
8492,max_ml,30,60,2,3,0.05,0.95,0.8941070248456293,22,1.0,1,1.0,1,1.0,1
8493,max_ml,30,60,2,3,0.05,0.95,0.9343384191677988,21,1.0,1,1.0,1,1.0,1
8494,max_ml,30,60,2,3,0.05,0.95,0.9308209416000136,26,0.0,0,1.0,1,1.0,1
8495,max_ml,30,60,2,3,0.05,0.95,0.9134116679130944,9,1.0,1,1.0,1,1.0,1
8496,max_ml,30,60,2,3,0.05,0.95,0.9441277202746898,23,1.0,1,1.0,1,1.0,1
8497,max_ml,30,60,2,3,0.05,0.95,0.8978696493194578,17,1.0,1,1.0,1,1.0,1
8498,max_ml,30,60,2,3,0.05,0.95,0.9432194291302824,7,1.0,1,1.0,1,1.0,1
8499,max_ml,30,60,2,3,0.05,0.95,0.9288503998989198,17,1.0,1,1.0,1,1.0,1
8500,max_ml,30,60,2,3,0.05,0.95,0.9362804000914872,6,1.0,1,1.0,1,1.0,1
8501,max_ml,30,60,2,3,0.05,0.95,0.869039945988692,16,1.0,1,1.0,1,1.0,1
8502,max_ml,30,60,2,3,0.05,0.95,0.8608256834370042,11,1.0,1,1.0,1,1.0,1
8503,max_ml,30,60,2,3,0.05,0.95,0.8801419738684204,8,1.0,1,1.0,1,1.0,1
8504,max_ml,30,60,2,3,0.05,0.95,0.9243378632981412,23,1.0,1,1.0,1,1.0,1
8505,max_ml,30,60,2,3,0.05,0.95,0.9360864894867243,20,1.0,1,1.0,1,1.0,1
8506,max_ml,30,60,2,3,0.05,0.95,0.9480133024569134,32,0.0,0,0.0,0,1.0,1
8507,max_ml,30,60,2,3,0.05,0.95,0.9397088639924496,15,1.0,1,1.0,1,1.0,1
8508,max_ml,30,60,2,3,0.05,0.95,0.8592330902671546,7,1.0,1,1.0,1,1.0,1
8509,max_ml,30,60,2,3,0.05,0.95,0.9292328308988346,18,1.0,1,1.0,1,1.0,1
8510,max_ml,30,60,2,3,0.05,0.95,0.9145185038664688,20,1.0,1,1.0,1,1.0,1
8511,max_ml,30,60,2,3,0.05,0.95,0.804819634750955,16,1.0,1,1.0,1,1.0,1
8512,max_ml,30,60,2,3,0.05,0.95,0.9159082396502852,18,1.0,1,1.0,1,1.0,1
8513,max_ml,30,60,2,3,0.05,0.95,0.927139255153704,23,0.0,0,1.0,1,1.0,1
8514,max_ml,30,60,2,3,0.05,0.95,0.8878323094380275,7,1.0,1,1.0,1,1.0,1
8515,max_ml,30,60,2,3,0.05,0.95,0.8902354538931185,22,1.0,1,1.0,1,1.0,1
8516,max_ml,30,60,2,3,0.05,0.95,0.9288361617629434,29,1.0,1,1.0,1,1.0,1
8517,max_ml,30,60,2,3,0.05,0.95,0.9441945291368125,14,1.0,1,1.0,1,1.0,1
8518,max_ml,30,60,2,3,0.05,0.95,0.9406532151381888,42,0.0,0,1.0,1,1.0,1
8519,max_ml,30,60,2,3,0.05,0.95,0.9281047038199224,22,1.0,1,1.0,1,1.0,1
8520,max_ml,30,60,2,3,0.05,0.95,0.9469199825353956,27,0.0,0,1.0,1,1.0,1
8521,max_ml,30,60,2,3,0.05,0.95,0.8995763315688794,19,1.0,1,1.0,1,1.0,1
8522,max_ml,30,60,2,3,0.05,0.95,0.8952034705602758,17,1.0,1,1.0,1,1.0,1
8523,max_ml,30,60,2,3,0.05,0.95,0.9191938987765168,15,1.0,1,1.0,1,1.0,1
8524,max_ml,30,60,2,3,0.05,0.95,0.9070766214627444,32,1.0,1,1.0,1,1.0,1
8525,max_ml,30,60,2,3,0.05,0.95,0.9143482682617186,20,1.0,1,1.0,1,1.0,1
8526,max_ml,30,60,2,3,0.05,0.95,0.8662536103360576,9,1.0,1,1.0,1,1.0,1
8527,max_ml,30,60,2,3,0.05,0.95,0.8706623352566993,23,1.0,1,1.0,1,1.0,1
8528,max_ml,30,60,2,3,0.05,0.95,0.9333731648402392,26,0.0,0,1.0,1,1.0,1
8529,max_ml,30,60,2,3,0.05,0.95,0.9365699771980815,10,1.0,1,1.0,1,1.0,1
8530,max_ml,30,60,2,3,0.05,0.95,0.9366046518987594,20,1.0,1,1.0,1,1.0,1
8531,max_ml,30,60,2,3,0.05,0.95,0.922522912811332,9,1.0,1,1.0,1,1.0,1
8532,max_ml,30,60,2,3,0.05,0.95,0.934876487980701,17,1.0,1,1.0,1,1.0,1
8533,max_ml,30,60,2,3,0.05,0.95,0.8048846776839128,6,1.0,1,1.0,1,1.0,1
8534,max_ml,30,60,2,3,0.05,0.95,0.91160714118584,6,1.0,1,1.0,1,1.0,1
8535,max_ml,30,60,2,3,0.05,0.95,0.9356926767555646,11,1.0,1,1.0,1,1.0,1
8536,max_ml,30,60,2,3,0.05,0.95,0.941981560038732,20,1.0,1,1.0,1,1.0,1
8537,max_ml,30,60,2,3,0.05,0.95,0.8409809003280446,22,1.0,1,1.0,1,1.0,1
8538,max_ml,30,60,2,3,0.05,0.95,0.9476982844588504,36,0.0,0,1.0,1,1.0,1
8539,max_ml,30,60,2,3,0.05,0.95,0.9438057478041306,15,1.0,1,1.0,1,1.0,1
8540,max_ml,30,60,2,3,0.05,0.95,0.926802031382622,10,1.0,1,1.0,1,1.0,1
8541,max_ml,30,60,2,3,0.05,0.95,0.9492825134955916,21,1.0,1,1.0,1,1.0,1
8542,max_ml,30,60,2,3,0.05,0.95,0.9432990599034022,24,0.0,0,1.0,1,1.0,1
8543,max_ml,30,60,2,3,0.05,0.95,0.9099465387124864,23,1.0,1,1.0,1,1.0,1
8544,max_ml,30,60,2,3,0.05,0.95,0.9272565543329307,11,1.0,1,1.0,1,1.0,1
8545,max_ml,30,60,2,3,0.05,0.95,0.9001919460797043,16,1.0,1,1.0,1,1.0,1
8546,max_ml,30,60,2,3,0.05,0.95,0.8638599771253416,15,1.0,1,1.0,1,1.0,1
8547,max_ml,30,60,2,3,0.05,0.95,0.9324477725598206,26,0.0,1,0.0,1,0.0,1
8548,max_ml,30,60,2,3,0.05,0.95,0.923448466914292,28,1.0,1,1.0,1,1.0,1
8549,max_ml,30,60,2,3,0.05,0.95,0.9308765988450226,24,1.0,1,1.0,1,1.0,1
8550,max_ml,30,60,2,3,0.05,0.95,0.936304161950598,29,0.0,0,0.0,0,1.0,1
8551,max_ml,30,60,2,3,0.05,0.95,0.94197096326737,12,1.0,1,1.0,1,1.0,1
8552,max_ml,30,60,2,3,0.05,0.95,0.9408469776103988,15,1.0,1,1.0,1,1.0,1
8553,max_ml,30,60,2,3,0.05,0.95,0.8806309675646093,24,1.0,1,1.0,1,1.0,1
8554,max_ml,30,60,2,3,0.05,0.95,0.9396485206970596,44,0.0,1,0.0,1,0.0,1
8555,max_ml,30,60,2,3,0.05,0.95,0.9054936937114594,25,1.0,1,1.0,1,1.0,1
8556,max_ml,30,60,2,3,0.05,0.95,0.9404858725728482,23,0.0,0,1.0,1,1.0,1
8557,max_ml,30,60,2,3,0.05,0.95,0.9022594712131456,11,1.0,1,1.0,1,1.0,1
8558,max_ml,30,60,2,3,0.05,0.95,0.9433128720632398,18,1.0,1,1.0,1,1.0,1
8559,max_ml,30,60,2,3,0.05,0.95,0.8910070018899814,17,1.0,1,1.0,1,1.0,1
8560,max_ml,30,60,2,3,0.05,0.95,0.8907411304035977,26,0.0,0,1.0,1,1.0,1
8561,max_ml,30,60,2,3,0.05,0.95,0.9265830749131172,24,1.0,1,1.0,1,1.0,1
8562,max_ml,30,60,2,3,0.05,0.95,0.8865561098437547,13,1.0,1,1.0,1,1.0,1
8563,max_ml,30,60,2,3,0.05,0.95,0.946698327947494,28,0.0,0,1.0,1,1.0,1
8564,max_ml,30,60,2,3,0.05,0.95,0.8895560975674035,19,1.0,1,1.0,1,1.0,1
8565,max_ml,30,60,2,3,0.05,0.95,0.944453271155574,32,1.0,1,1.0,1,1.0,1
8566,max_ml,30,60,2,3,0.05,0.95,0.9398779166670218,21,1.0,1,1.0,1,1.0,1
8567,max_ml,30,60,2,3,0.05,0.95,0.948510806233559,24,0.0,0,1.0,1,1.0,1
8568,max_ml,30,60,2,3,0.05,0.95,0.9386438780274192,17,1.0,1,1.0,1,1.0,1
8569,max_ml,30,60,2,3,0.05,0.95,0.9367900245953594,21,1.0,1,1.0,1,1.0,1
8570,max_ml,30,60,2,3,0.05,0.95,0.913867644030053,16,1.0,1,1.0,1,1.0,1
8571,max_ml,30,60,2,3,0.05,0.95,0.9022888828843284,15,1.0,1,1.0,1,1.0,1
8572,max_ml,30,60,2,3,0.05,0.95,0.9412037731460844,29,0.0,1,0.0,1,0.0,1
8573,max_ml,30,60,2,3,0.05,0.95,0.9237943004649518,68,0.0,0,0.0,0,1.0,1
8574,max_ml,30,60,2,3,0.05,0.95,0.8986321238814365,19,1.0,1,1.0,1,1.0,1
8575,max_ml,30,60,2,3,0.05,0.95,0.8969915197818454,23,1.0,1,1.0,1,1.0,1
8576,max_ml,30,60,2,3,0.05,0.95,0.9240746461698744,19,1.0,1,1.0,1,1.0,1
8577,max_ml,30,60,2,3,0.05,0.95,0.947760921588794,29,0.0,0,1.0,1,1.0,1
8578,max_ml,30,60,2,3,0.05,0.95,0.9360049698644888,20,1.0,1,1.0,1,1.0,1
8579,max_ml,30,60,2,3,0.05,0.95,0.9191671130149428,23,1.0,1,1.0,1,1.0,1
8580,max_ml,30,60,2,3,0.05,0.95,0.9185175701554856,25,1.0,1,1.0,1,1.0,1
8581,max_ml,30,60,2,3,0.05,0.95,0.9354494889152783,7,1.0,1,1.0,1,1.0,1
8582,max_ml,30,60,2,3,0.05,0.95,0.9375248143730872,43,0.0,0,1.0,1,1.0,1
8583,max_ml,30,60,2,3,0.05,0.95,0.8702083452861797,28,1.0,1,1.0,1,1.0,1
8584,max_ml,30,60,2,3,0.05,0.95,0.936335056791406,15,1.0,1,1.0,1,1.0,1
8585,max_ml,30,60,2,3,0.05,0.95,0.9379518938623246,16,1.0,1,1.0,1,1.0,1
8586,max_ml,30,60,2,3,0.05,0.95,0.947896606149111,20,1.0,1,1.0,1,1.0,1
8587,max_ml,30,60,2,3,0.05,0.95,0.9368694137960984,43,0.0,0,1.0,1,1.0,1
8588,max_ml,30,60,2,3,0.05,0.95,0.9048440274392332,22,1.0,1,1.0,1,1.0,1
8589,max_ml,30,60,2,3,0.05,0.95,0.9313631548965772,8,1.0,1,1.0,1,1.0,1
8590,max_ml,30,60,2,3,0.05,0.95,0.8628712275812249,10,1.0,1,1.0,1,1.0,1
8591,max_ml,30,60,2,3,0.05,0.95,0.9453823748905232,26,0.0,0,0.0,0,1.0,1
8592,max_ml,30,60,2,3,0.05,0.95,0.8709895724975244,31,0.0,0,1.0,1,1.0,1
8593,max_ml,30,60,2,3,0.05,0.95,0.9444185452593716,17,1.0,1,1.0,1,0.0,0
8594,max_ml,30,60,2,3,0.05,0.95,0.936589502918681,30,0.0,1,0.0,1,0.0,1
8595,max_ml,30,60,2,3,0.05,0.95,0.93406980717838,54,0.0,0,0.0,0,1.0,1
8596,max_ml,30,60,2,3,0.05,0.95,0.8893786465196649,29,1.0,1,1.0,1,1.0,1
8597,max_ml,30,60,2,3,0.05,0.95,0.8670867374201987,5,1.0,1,1.0,1,1.0,1
8598,max_ml,30,60,2,3,0.05,0.95,0.949679860510607,11,1.0,1,1.0,1,1.0,1
8599,max_ml,30,60,2,3,0.05,0.95,0.94796868962586,16,1.0,1,1.0,1,1.0,1
8600,max_ml,30,60,2,3,0.05,0.95,0.8887002609351325,22,1.0,1,1.0,1,1.0,1
8601,max_ml,30,60,2,3,0.05,0.95,0.91972910224027,45,1.0,1,1.0,1,1.0,1
8602,max_ml,30,60,2,3,0.05,0.95,0.9152772413996174,22,1.0,1,1.0,1,1.0,1
8603,max_ml,30,60,2,3,0.05,0.95,0.9490862526266052,18,1.0,1,1.0,1,1.0,1
8604,max_ml,30,60,2,3,0.05,0.95,0.9110516105218645,23,1.0,1,1.0,1,1.0,1
8605,max_ml,30,60,2,3,0.05,0.95,0.9286199270465252,21,1.0,1,1.0,1,1.0,1
8606,max_ml,30,60,2,3,0.05,0.95,0.8895453409195109,7,1.0,1,1.0,1,1.0,1
8607,max_ml,30,60,2,3,0.05,0.95,0.9136125056616792,8,1.0,1,1.0,1,1.0,1
8608,max_ml,30,60,2,3,0.05,0.95,0.924924937829143,12,1.0,1,1.0,1,1.0,1
8609,max_ml,30,60,2,3,0.05,0.95,0.9291575139399112,7,1.0,1,1.0,1,1.0,1
8610,max_ml,30,60,2,3,0.05,0.95,0.9064801219427115,27,0.0,0,1.0,1,1.0,1
8611,max_ml,30,60,2,3,0.05,0.95,0.948538975890574,8,1.0,1,1.0,1,1.0,1
8612,max_ml,30,60,2,3,0.05,0.95,0.9174098084710346,34,1.0,1,1.0,1,1.0,1
8613,max_ml,30,60,2,3,0.05,0.95,0.901260373543684,18,1.0,1,1.0,1,1.0,1
8614,max_ml,30,60,2,3,0.05,0.95,0.9491491306891758,33,0.0,0,1.0,1,1.0,1
8615,max_ml,30,60,2,3,0.05,0.95,0.9289468751761116,15,1.0,1,1.0,1,1.0,1
8616,max_ml,30,60,2,3,0.05,0.95,0.9226559497049756,11,1.0,1,1.0,1,1.0,1
8617,max_ml,30,60,2,3,0.05,0.95,0.9396722007102086,11,1.0,1,1.0,1,1.0,1
8618,max_ml,30,60,2,3,0.05,0.95,0.9438492373460974,24,1.0,1,1.0,1,1.0,1
8619,max_ml,30,60,2,3,0.05,0.95,0.8321094765272509,13,1.0,1,1.0,1,1.0,1
8620,max_ml,30,60,2,3,0.05,0.95,0.9465903157010104,17,1.0,1,1.0,1,1.0,1
8621,max_ml,30,60,2,3,0.05,0.95,0.9164111563764322,14,1.0,1,1.0,1,1.0,1
8622,max_ml,30,60,2,3,0.05,0.95,0.9328353497728956,15,1.0,1,1.0,1,1.0,1
8623,max_ml,30,60,2,3,0.05,0.95,0.9005665125349923,14,1.0,1,1.0,1,1.0,1
8624,max_ml,30,60,2,3,0.05,0.95,0.9028832837673784,14,1.0,1,1.0,1,1.0,1
8625,max_ml,30,60,2,3,0.05,0.95,0.927709292044686,36,0.0,0,1.0,1,1.0,1
8626,max_ml,30,60,2,3,0.05,0.95,0.9263525339608948,28,1.0,1,1.0,1,1.0,1
8627,max_ml,30,60,2,3,0.05,0.95,0.9149230572788531,41,0.0,0,0.0,0,1.0,1
8628,max_ml,30,60,2,3,0.05,0.95,0.8964611387082362,16,1.0,1,1.0,1,1.0,1
8629,max_ml,30,60,2,3,0.05,0.95,0.9022940852086638,45,0.0,0,1.0,1,1.0,1
8630,max_ml,30,60,2,3,0.05,0.95,0.907481014939743,18,1.0,1,1.0,1,1.0,1
8631,max_ml,30,60,2,3,0.05,0.95,0.94615785227418,12,1.0,1,1.0,1,1.0,1
8632,max_ml,30,60,2,3,0.05,0.95,0.9160757324311662,12,1.0,1,1.0,1,1.0,1
8633,max_ml,30,60,2,3,0.05,0.95,0.917690910576026,41,0.0,0,1.0,1,1.0,1
8634,max_ml,30,60,2,3,0.05,0.95,0.9408088214529972,19,1.0,1,1.0,1,1.0,1
8635,max_ml,30,60,2,3,0.05,0.95,0.9123514235329704,29,0.0,0,0.0,0,1.0,1
8636,max_ml,30,60,2,3,0.05,0.95,0.911750699022958,19,1.0,1,1.0,1,1.0,1
8637,max_ml,30,60,2,3,0.05,0.95,0.9035411727005764,17,1.0,1,1.0,1,1.0,1
8638,max_ml,30,60,2,3,0.05,0.95,0.920058569982972,25,0.0,0,1.0,1,1.0,1
8639,max_ml,30,60,2,3,0.05,0.95,0.9385868134320464,12,1.0,1,1.0,1,1.0,1
8640,max_ml,30,60,2,3,0.05,0.95,0.9241289334530072,21,0.0,0,1.0,1,0.0,0
8641,max_ml,30,60,2,3,0.05,0.95,0.935242538310344,22,0.0,0,1.0,1,1.0,1
8642,max_ml,30,60,2,3,0.05,0.95,0.9178883998662262,13,1.0,1,1.0,1,1.0,1
8643,max_ml,30,60,2,3,0.05,0.95,0.9078536585154742,17,1.0,1,1.0,1,1.0,1
8644,max_ml,30,60,2,3,0.05,0.95,0.937527328514044,30,0.0,1,0.0,1,0.0,1
8645,max_ml,30,60,2,3,0.05,0.95,0.91256320727205,34,0.0,1,0.0,1,0.0,1
8646,max_ml,30,60,2,3,0.05,0.95,0.9254218442275224,12,1.0,1,1.0,1,1.0,1
8647,max_ml,30,60,2,3,0.05,0.95,0.939860745576352,41,1.0,1,1.0,1,1.0,1
8648,max_ml,30,60,2,3,0.05,0.95,0.849338826090474,9,1.0,1,1.0,1,1.0,1
8649,max_ml,30,60,2,3,0.05,0.95,0.9497890266285076,26,1.0,1,1.0,1,1.0,1
8650,max_ml,30,60,2,3,0.05,0.95,0.934454779967955,8,1.0,1,1.0,1,1.0,1
8651,max_ml,30,60,2,3,0.05,0.95,0.9437908931551616,33,0.0,1,0.0,1,0.0,1
8652,max_ml,30,60,2,3,0.05,0.95,0.905559469190412,25,0.0,0,0.0,0,1.0,1
8653,max_ml,30,60,2,3,0.05,0.95,0.9019406484063716,6,1.0,1,1.0,1,1.0,1
8654,max_ml,30,60,2,3,0.05,0.95,0.8351148644368851,8,1.0,1,1.0,1,1.0,1
8655,max_ml,30,60,2,3,0.05,0.95,0.9430909202452468,20,1.0,1,1.0,1,1.0,1
8656,max_ml,30,60,2,3,0.05,0.95,0.9388669130741636,12,1.0,1,1.0,1,1.0,1
8657,max_ml,30,60,2,3,0.05,0.95,0.9443355899227136,25,0.0,1,0.0,1,0.0,1
8658,max_ml,30,60,2,3,0.05,0.95,0.9402107826974512,10,1.0,1,1.0,1,1.0,1
8659,max_ml,30,60,2,3,0.05,0.95,0.9091033518057302,45,0.0,0,1.0,1,0.0,0
8660,max_ml,30,60,2,3,0.05,0.95,0.9479222581011092,13,1.0,1,1.0,1,1.0,1
8661,max_ml,30,60,2,3,0.05,0.95,0.9303953517000532,22,0.0,0,1.0,1,1.0,1
8662,max_ml,30,60,2,3,0.05,0.95,0.9323758847352271,11,1.0,1,1.0,1,1.0,1
8663,max_ml,30,60,2,3,0.05,0.95,0.8935011458032379,15,1.0,1,1.0,1,1.0,1
8664,max_ml,30,60,2,3,0.05,0.95,0.9403232096838426,24,1.0,1,1.0,1,1.0,1
8665,max_ml,30,60,2,3,0.05,0.95,0.9498486390398372,66,0.0,1,0.0,1,0.0,1
8666,max_ml,30,60,2,3,0.05,0.95,0.8936568922223029,12,1.0,1,1.0,1,1.0,1
8667,max_ml,30,60,2,3,0.05,0.95,0.9445013255161272,31,1.0,1,1.0,1,1.0,1
8668,max_ml,30,60,2,3,0.05,0.95,0.9288037189315986,8,1.0,1,1.0,1,1.0,1
8669,max_ml,30,60,2,3,0.05,0.95,0.919834437373538,31,1.0,1,1.0,1,1.0,1
8670,max_ml,30,60,2,3,0.05,0.95,0.9289378168637016,9,1.0,1,1.0,1,1.0,1
8671,max_ml,30,60,2,3,0.05,0.95,0.9397035732225688,21,1.0,1,1.0,1,0.0,0
8672,max_ml,30,60,2,3,0.05,0.95,0.932618394612317,34,0.0,0,1.0,1,1.0,1
8673,max_ml,30,60,2,3,0.05,0.95,0.8825567094419755,10,1.0,1,1.0,1,1.0,1
8674,max_ml,30,60,2,3,0.05,0.95,0.9271647523233236,69,0.0,1,0.0,1,0.0,1
8675,max_ml,30,60,2,3,0.05,0.95,0.9441873986660037,23,1.0,1,1.0,1,1.0,1
8676,max_ml,30,60,2,3,0.05,0.95,0.9392758035276422,23,1.0,1,1.0,1,1.0,1
8677,max_ml,30,60,2,3,0.05,0.95,0.92249004671738,8,1.0,1,1.0,1,1.0,1
8678,max_ml,30,60,2,3,0.05,0.95,0.88706831020287,13,1.0,1,1.0,1,1.0,1
8679,max_ml,30,60,2,3,0.05,0.95,0.921008454452948,28,1.0,1,1.0,1,1.0,1
8680,max_ml,30,60,2,3,0.05,0.95,0.9237942473372396,28,1.0,1,1.0,1,1.0,1
8681,max_ml,30,60,2,3,0.05,0.95,0.9487074980642936,39,1.0,1,1.0,1,1.0,1
8682,max_ml,30,60,2,3,0.05,0.95,0.9277732702667932,8,1.0,1,1.0,1,1.0,1
8683,max_ml,30,60,2,3,0.05,0.95,0.9434222324436252,15,1.0,1,1.0,1,1.0,1
8684,max_ml,30,60,2,3,0.05,0.95,0.9113266168244176,21,1.0,1,1.0,1,1.0,1
8685,max_ml,30,60,2,3,0.05,0.95,0.9452853559479356,31,0.0,1,0.0,1,0.0,1
8686,max_ml,30,60,2,3,0.05,0.95,0.9196380354322292,7,1.0,1,1.0,1,1.0,1
8687,max_ml,30,60,2,3,0.05,0.95,0.9362433972954473,20,1.0,1,1.0,1,1.0,1
8688,max_ml,30,60,2,3,0.05,0.95,0.9166049781893724,16,1.0,1,1.0,1,1.0,1
8689,max_ml,30,60,2,3,0.05,0.95,0.9260403901552858,11,1.0,1,1.0,1,1.0,1
8690,max_ml,30,60,2,3,0.05,0.95,0.9462609624511789,15,1.0,1,1.0,1,1.0,1
8691,max_ml,30,60,2,3,0.05,0.95,0.9265095332141684,36,0.0,0,1.0,1,1.0,1
8692,max_ml,30,60,2,3,0.05,0.95,0.9005198167580605,32,1.0,1,1.0,1,1.0,1
8693,max_ml,30,60,2,3,0.05,0.95,0.9382506743428698,31,0.0,0,1.0,1,1.0,1
8694,max_ml,30,60,2,3,0.05,0.95,0.9017532788459643,15,1.0,1,1.0,1,1.0,1
8695,max_ml,30,60,2,3,0.05,0.95,0.9321794888833718,17,0.0,1,0.0,1,0.0,1
8696,max_ml,30,60,2,3,0.05,0.95,0.949667279083093,38,1.0,1,1.0,1,1.0,1
8697,max_ml,30,60,2,3,0.05,0.95,0.8487872325600098,12,1.0,1,1.0,1,1.0,1
8698,max_ml,30,60,2,3,0.05,0.95,0.9176512629377178,16,1.0,1,1.0,1,1.0,1
8699,max_ml,30,60,2,3,0.05,0.95,0.8968164891641506,15,1.0,1,1.0,1,1.0,1
8700,max_ml,30,60,2,3,0.05,0.95,0.9119455625703776,12,1.0,1,1.0,1,1.0,1
8701,max_ml,30,60,2,3,0.05,0.95,0.9238430499701534,33,1.0,1,1.0,1,1.0,1
8702,max_ml,30,60,2,3,0.05,0.95,0.9247467471444722,14,1.0,1,1.0,1,1.0,1
8703,max_ml,30,60,2,3,0.05,0.95,0.9447063188790232,13,1.0,1,1.0,1,1.0,1
8704,max_ml,30,60,2,3,0.05,0.95,0.9473836158563492,10,1.0,1,1.0,1,1.0,1
8705,max_ml,30,60,2,3,0.05,0.95,0.9452211460711628,26,1.0,1,1.0,1,1.0,1
8706,max_ml,30,60,2,3,0.05,0.95,0.94550294489544,27,1.0,1,1.0,1,1.0,1
8707,max_ml,30,60,2,3,0.05,0.95,0.9427734187783612,24,1.0,1,1.0,1,1.0,1
8708,max_ml,30,60,2,3,0.05,0.95,0.8998646900239237,29,1.0,1,1.0,1,1.0,1
8709,max_ml,30,60,2,3,0.05,0.95,0.8519526271183342,10,1.0,1,1.0,1,1.0,1
8710,max_ml,30,60,2,3,0.05,0.95,0.9364993330416804,18,1.0,1,1.0,1,1.0,1
8711,max_ml,30,60,2,3,0.05,0.95,0.9482342882910484,50,0.0,0,0.0,0,1.0,1
8712,max_ml,30,60,2,3,0.05,0.95,0.9027496659155912,10,1.0,1,1.0,1,1.0,1
8713,max_ml,30,60,2,3,0.05,0.95,0.9456631731679668,28,0.0,1,0.0,1,0.0,1
8714,max_ml,30,60,2,3,0.05,0.95,0.9462070068840388,24,1.0,1,1.0,1,1.0,1
8715,max_ml,30,60,2,3,0.05,0.95,0.9252409388740978,24,1.0,1,1.0,1,1.0,1
8716,max_ml,30,60,2,3,0.05,0.95,0.8576931480164164,9,1.0,1,1.0,1,1.0,1
8717,max_ml,30,60,2,3,0.05,0.95,0.940580668696572,16,1.0,1,1.0,1,1.0,1
8718,max_ml,30,60,2,3,0.05,0.95,0.9343287492417894,43,1.0,1,1.0,1,1.0,1
8719,max_ml,30,60,2,3,0.05,0.95,0.9280669921247796,32,1.0,1,1.0,1,1.0,1
8720,max_ml,30,60,2,3,0.05,0.95,0.9397522542233318,74,0.0,1,0.0,1,0.0,1
8721,max_ml,30,60,2,3,0.05,0.95,0.9487316894443156,15,1.0,1,1.0,1,1.0,1
8722,max_ml,30,60,2,3,0.05,0.95,0.9350634497767496,37,1.0,1,1.0,1,1.0,1
8723,max_ml,30,60,2,3,0.05,0.95,0.9202319357849492,9,1.0,1,1.0,1,1.0,1
8724,max_ml,30,60,2,3,0.05,0.95,0.8614764308923376,12,1.0,1,1.0,1,1.0,1
8725,max_ml,30,60,2,3,0.05,0.95,0.9225369873436988,20,1.0,1,1.0,1,1.0,1
8726,max_ml,30,60,2,3,0.05,0.95,0.9418047065228956,15,1.0,1,1.0,1,1.0,1
8727,max_ml,30,60,2,3,0.05,0.95,0.838823940923219,15,1.0,1,1.0,1,1.0,1
8728,max_ml,30,60,2,3,0.05,0.95,0.8742878832470067,20,1.0,1,1.0,1,1.0,1
8729,max_ml,30,60,2,3,0.05,0.95,0.9205298265407342,20,1.0,1,1.0,1,1.0,1
8730,max_ml,30,60,2,3,0.05,0.95,0.900984223131065,31,1.0,1,1.0,1,1.0,1
8731,max_ml,30,60,2,3,0.05,0.95,0.9394645968398232,17,1.0,1,1.0,1,1.0,1
8732,max_ml,30,60,2,3,0.05,0.95,0.9422769053694352,26,0.0,0,1.0,1,1.0,1
8733,max_ml,30,60,2,3,0.05,0.95,0.8813134698190498,16,1.0,1,1.0,1,1.0,1
8734,max_ml,30,60,2,3,0.05,0.95,0.9440690300386376,26,1.0,1,1.0,1,1.0,1
8735,max_ml,30,60,2,3,0.05,0.95,0.9473890277981084,57,0.0,1,0.0,1,0.0,1
8736,max_ml,30,60,2,3,0.05,0.95,0.8551641696935978,22,1.0,1,1.0,1,1.0,1
8737,max_ml,30,60,2,3,0.05,0.95,0.9391240390140804,15,1.0,1,1.0,1,1.0,1
8738,max_ml,30,60,2,3,0.05,0.95,0.9124024394612508,27,0.0,1,0.0,1,0.0,1
8739,max_ml,30,60,2,3,0.05,0.95,0.9102509930919916,12,1.0,1,1.0,1,1.0,1
8740,max_ml,30,60,2,3,0.05,0.95,0.9192880887064896,15,1.0,1,1.0,1,1.0,1
8741,max_ml,30,60,2,3,0.05,0.95,0.9277951192148908,38,0.0,1,0.0,1,0.0,1
8742,max_ml,30,60,2,3,0.05,0.95,0.9322628161846568,17,1.0,1,1.0,1,1.0,1
8743,max_ml,30,60,2,3,0.05,0.95,0.9358645097930516,10,1.0,1,1.0,1,1.0,1
8744,max_ml,30,60,2,3,0.05,0.95,0.9366433436888452,10,1.0,1,1.0,1,1.0,1
8745,max_ml,30,60,2,3,0.05,0.95,0.8248669800316785,11,1.0,1,1.0,1,1.0,1
8746,max_ml,30,60,2,3,0.05,0.95,0.9341756766644078,31,0.0,0,1.0,1,1.0,1
8747,max_ml,30,60,2,3,0.05,0.95,0.9236112834237834,7,1.0,1,1.0,1,1.0,1
8748,max_ml,30,60,2,3,0.05,0.95,0.9296589223828536,22,1.0,1,1.0,1,1.0,1
8749,max_ml,30,60,2,3,0.05,0.95,0.901512504275501,10,1.0,1,1.0,1,1.0,1
8750,max_ml,30,60,2,3,0.05,0.95,0.937698831478168,15,1.0,1,1.0,1,1.0,1
8751,max_ml,30,60,2,3,0.05,0.95,0.9439195257977242,26,1.0,1,1.0,1,1.0,1
8752,max_ml,30,60,2,3,0.05,0.95,0.9476616142470868,15,1.0,1,1.0,1,1.0,1
8753,max_ml,30,60,2,3,0.05,0.95,0.92697624108034,34,1.0,1,1.0,1,1.0,1
8754,max_ml,30,60,2,3,0.05,0.95,0.9289046285700684,16,1.0,1,1.0,1,1.0,1
8755,max_ml,30,60,2,3,0.05,0.95,0.8819324564249024,10,1.0,1,1.0,1,1.0,1
8756,max_ml,30,60,2,3,0.05,0.95,0.948975376962319,37,0.0,1,0.0,1,0.0,1
8757,max_ml,30,60,2,3,0.05,0.95,0.8765005459724748,25,1.0,1,1.0,1,1.0,1
8758,max_ml,30,60,2,3,0.05,0.95,0.914265184593014,7,1.0,1,1.0,1,1.0,1
8759,max_ml,30,60,2,3,0.05,0.95,0.9385049589598649,32,1.0,1,1.0,1,1.0,1
8760,max_ml,30,60,2,3,0.05,0.95,0.8892662020414634,14,1.0,1,1.0,1,1.0,1
8761,max_ml,30,60,2,3,0.05,0.95,0.8857119840436273,11,1.0,1,1.0,1,1.0,1
8762,max_ml,30,60,2,3,0.05,0.95,0.9214846645577036,30,1.0,1,1.0,1,1.0,1
8763,max_ml,30,60,2,3,0.05,0.95,0.918265361142666,35,0.0,1,0.0,1,0.0,1
8764,max_ml,30,60,2,3,0.05,0.95,0.9464907944131744,24,0.0,0,1.0,1,0.0,0
8765,max_ml,30,60,2,3,0.05,0.95,0.8342474043363648,6,1.0,1,1.0,1,1.0,1
8766,max_ml,30,60,2,3,0.05,0.95,0.9181435464944022,19,1.0,1,1.0,1,1.0,1
8767,max_ml,30,60,2,3,0.05,0.95,0.8257437585523686,12,1.0,1,1.0,1,1.0,1
8768,max_ml,30,60,2,3,0.05,0.95,0.917896577371953,10,1.0,1,1.0,1,1.0,1
8769,max_ml,30,60,2,3,0.05,0.95,0.8190647218956376,24,1.0,1,1.0,1,1.0,1
8770,max_ml,30,60,2,3,0.05,0.95,0.8452424249166253,9,1.0,1,1.0,1,1.0,1
8771,max_ml,30,60,2,3,0.05,0.95,0.9313720926382648,14,1.0,1,1.0,1,1.0,1
8772,max_ml,30,60,2,3,0.05,0.95,0.9494899081130328,24,0.0,1,0.0,1,0.0,1
8773,max_ml,30,60,2,3,0.05,0.95,0.9193648685641084,19,1.0,1,1.0,1,1.0,1
8774,max_ml,30,60,2,3,0.05,0.95,0.9469862399791524,14,1.0,1,1.0,1,1.0,1
8775,max_ml,30,60,2,3,0.05,0.95,0.936075156110312,36,0.0,0,1.0,1,0.0,0
8776,max_ml,30,60,2,3,0.05,0.95,0.9159796992400504,37,0.0,0,1.0,1,1.0,1
8777,max_ml,30,60,2,3,0.05,0.95,0.9464513636378808,21,0.0,0,0.0,0,1.0,1
8778,max_ml,30,60,2,3,0.05,0.95,0.9271559112623232,12,1.0,1,1.0,1,1.0,1
8779,max_ml,30,60,2,3,0.05,0.95,0.916516140186085,6,1.0,1,1.0,1,1.0,1
8780,max_ml,30,60,2,3,0.05,0.95,0.9499709366572224,12,1.0,1,1.0,1,1.0,1
8781,max_ml,30,60,2,3,0.05,0.95,0.9378750950721312,4,1.0,1,1.0,1,1.0,1
8782,max_ml,30,60,2,3,0.05,0.95,0.935697296399914,23,1.0,1,1.0,1,1.0,1
8783,max_ml,30,60,2,3,0.05,0.95,0.9184689280668612,17,1.0,1,1.0,1,1.0,1
8784,max_ml,30,60,2,3,0.05,0.95,0.9475124569070188,24,0.0,0,1.0,1,1.0,1
8785,max_ml,30,60,2,3,0.05,0.95,0.8846751493282085,13,1.0,1,1.0,1,1.0,1
8786,max_ml,30,60,2,3,0.05,0.95,0.9151829818668974,18,1.0,1,1.0,1,1.0,1
8787,max_ml,30,60,2,3,0.05,0.95,0.9467992268668436,20,1.0,1,1.0,1,1.0,1
8788,max_ml,30,60,2,3,0.05,0.95,0.9127356322194752,11,1.0,1,1.0,1,1.0,1
8789,max_ml,30,60,2,3,0.05,0.95,0.8742466874304672,10,1.0,1,1.0,1,1.0,1
8790,max_ml,30,60,2,3,0.05,0.95,0.9142044523999294,18,1.0,1,1.0,1,1.0,1
8791,max_ml,30,60,2,3,0.05,0.95,0.9363657044830704,17,1.0,1,1.0,1,0.0,0
8792,max_ml,30,60,2,3,0.05,0.95,0.9403049706311234,16,1.0,1,1.0,1,1.0,1
8793,max_ml,30,60,2,3,0.05,0.95,0.9441887009202076,25,1.0,1,1.0,1,1.0,1
8794,max_ml,30,60,2,3,0.05,0.95,0.92331902233499,42,1.0,1,1.0,1,1.0,1
8795,max_ml,30,60,2,3,0.05,0.95,0.9150218206916452,25,0.0,0,1.0,1,1.0,1
8796,max_ml,30,60,2,3,0.05,0.95,0.9478205186426976,14,1.0,1,1.0,1,1.0,1
8797,max_ml,30,60,2,3,0.05,0.95,0.8401636949751743,9,1.0,1,1.0,1,1.0,1
8798,max_ml,30,60,2,3,0.05,0.95,0.915078867732422,29,1.0,1,1.0,1,1.0,1
8799,max_ml,30,60,2,3,0.05,0.95,0.916154913868908,11,1.0,1,1.0,1,1.0,1
8800,max_ml,30,60,2,3,0.05,0.95,0.9211769281127348,9,1.0,1,1.0,1,1.0,1
8801,max_ml,30,60,2,3,0.05,0.95,0.9177640497331048,11,1.0,1,1.0,1,1.0,1
8802,max_ml,30,60,2,3,0.05,0.95,0.9139341364867042,17,1.0,1,1.0,1,0.0,0
8803,max_ml,30,60,2,3,0.05,0.95,0.938738879398346,35,0.0,1,0.0,1,0.0,1
8804,max_ml,30,60,2,3,0.05,0.95,0.9124790399195498,20,0.0,0,1.0,1,1.0,1
8805,max_ml,30,60,2,3,0.05,0.95,0.9187642382123776,22,1.0,1,1.0,1,1.0,1
8806,max_ml,30,60,2,3,0.05,0.95,0.879169786899708,10,1.0,1,1.0,1,1.0,1
8807,max_ml,30,60,2,3,0.05,0.95,0.9315085473162952,8,1.0,1,1.0,1,1.0,1
8808,max_ml,30,60,2,3,0.05,0.95,0.9156778549232863,9,1.0,1,1.0,1,1.0,1
8809,max_ml,30,60,2,3,0.05,0.95,0.9342215226125732,33,0.0,1,0.0,1,0.0,1
8810,max_ml,30,60,2,3,0.05,0.95,0.9416268678662344,24,1.0,1,1.0,1,0.0,0
8811,max_ml,30,60,2,3,0.05,0.95,0.9450487280746536,12,1.0,1,1.0,1,1.0,1
8812,max_ml,30,60,2,3,0.05,0.95,0.8748012983186124,10,1.0,1,1.0,1,1.0,1
8813,max_ml,30,60,2,3,0.05,0.95,0.908459302859186,19,1.0,1,1.0,1,1.0,1
8814,max_ml,30,60,2,3,0.05,0.95,0.8867200503013826,21,1.0,1,1.0,1,1.0,1
8815,max_ml,30,60,2,3,0.05,0.95,0.8201435935974356,10,1.0,1,1.0,1,1.0,1
8816,max_ml,30,60,2,3,0.05,0.95,0.929534727492663,12,1.0,1,1.0,1,1.0,1
8817,max_ml,30,60,2,3,0.05,0.95,0.9260162464907152,22,1.0,1,1.0,1,1.0,1
8818,max_ml,30,60,2,3,0.05,0.95,0.9156808366835516,18,1.0,1,1.0,1,1.0,1
8819,max_ml,30,60,2,3,0.05,0.95,0.939667168234724,38,0.0,0,0.0,0,1.0,1
8820,max_ml,30,60,2,3,0.05,0.95,0.938763308159712,31,0.0,1,0.0,1,0.0,1
8821,max_ml,30,60,2,3,0.05,0.95,0.9146052402845248,20,0.0,0,1.0,1,0.0,0
8822,max_ml,30,60,2,3,0.05,0.95,0.9465473041147138,76,0.0,1,0.0,1,0.0,1
8823,max_ml,30,60,2,3,0.05,0.95,0.9314964412154464,46,0.0,0,0.0,0,1.0,1
8824,max_ml,30,60,2,3,0.05,0.95,0.93772034571801,52,1.0,1,1.0,1,1.0,1
8825,max_ml,30,60,2,3,0.05,0.95,0.94397935601646,28,1.0,1,1.0,1,1.0,1
8826,max_ml,30,60,2,3,0.05,0.95,0.9251071164263366,30,0.0,0,1.0,1,1.0,1
8827,max_ml,30,60,2,3,0.05,0.95,0.9363314446874548,15,1.0,1,1.0,1,1.0,1
8828,max_ml,30,60,2,3,0.05,0.95,0.9212074329949502,13,1.0,1,1.0,1,1.0,1
8829,max_ml,30,60,2,3,0.05,0.95,0.9437531762385434,31,1.0,1,1.0,1,1.0,1
8830,max_ml,30,60,2,3,0.05,0.95,0.932689012034598,14,1.0,1,1.0,1,1.0,1
8831,max_ml,30,60,2,3,0.05,0.95,0.8902555973148695,15,1.0,1,1.0,1,1.0,1
8832,max_ml,30,60,2,3,0.05,0.95,0.9324578340564212,10,1.0,1,1.0,1,1.0,1
8833,max_ml,30,60,2,3,0.05,0.95,0.9464310515433252,72,1.0,1,1.0,1,1.0,1
8834,max_ml,30,60,2,3,0.05,0.95,0.8835792382786868,8,1.0,1,1.0,1,1.0,1
8835,max_ml,30,60,2,3,0.05,0.95,0.9271337307407,42,0.0,0,0.0,0,1.0,1
8836,max_ml,30,60,2,3,0.05,0.95,0.9354517878875128,28,0.0,0,1.0,1,1.0,1
8837,max_ml,30,60,2,3,0.05,0.95,0.8543361312397347,16,1.0,1,1.0,1,1.0,1
8838,max_ml,30,60,2,3,0.05,0.95,0.881927026079624,10,1.0,1,1.0,1,1.0,1
8839,max_ml,30,60,2,3,0.05,0.95,0.907469636595477,14,1.0,1,1.0,1,1.0,1
8840,max_ml,30,60,2,3,0.05,0.95,0.9148209625386632,14,1.0,1,1.0,1,1.0,1
8841,max_ml,30,60,2,3,0.05,0.95,0.885035473147146,8,1.0,1,1.0,1,1.0,1
8842,max_ml,30,60,2,3,0.05,0.95,0.8927744661828129,16,1.0,1,1.0,1,1.0,1
8843,max_ml,30,60,2,3,0.05,0.95,0.8332131641997542,11,1.0,1,1.0,1,1.0,1
8844,max_ml,30,60,2,3,0.05,0.95,0.9379441961572468,45,0.0,0,1.0,1,1.0,1
8845,max_ml,30,60,2,3,0.05,0.95,0.8378027401093291,22,1.0,1,1.0,1,1.0,1
8846,max_ml,30,60,2,3,0.05,0.95,0.9093941285793996,16,1.0,1,1.0,1,1.0,1
8847,max_ml,30,60,2,3,0.05,0.95,0.8286041767034056,6,1.0,1,1.0,1,1.0,1
8848,max_ml,30,60,2,3,0.05,0.95,0.9344958326843746,7,1.0,1,1.0,1,1.0,1
8849,max_ml,30,60,2,3,0.05,0.95,0.9010977634023952,11,1.0,1,1.0,1,1.0,1
8850,max_ml,30,60,2,3,0.05,0.95,0.9346010446231976,18,1.0,1,1.0,1,1.0,1
8851,max_ml,30,60,2,3,0.05,0.95,0.9497212693764534,25,1.0,1,1.0,1,1.0,1
8852,max_ml,30,60,2,3,0.05,0.95,0.9363257031114796,26,1.0,1,1.0,1,1.0,1
8853,max_ml,30,60,2,3,0.05,0.95,0.9233562299215436,24,0.0,0,1.0,1,0.0,0
8854,max_ml,30,60,2,3,0.05,0.95,0.8241977796259875,6,1.0,1,1.0,1,1.0,1
8855,max_ml,30,60,2,3,0.05,0.95,0.9112105551993248,10,1.0,1,1.0,1,1.0,1
8856,max_ml,30,60,2,3,0.05,0.95,0.93612185121949,16,1.0,1,1.0,1,1.0,1
8857,max_ml,30,60,2,3,0.05,0.95,0.8796414202441424,22,0.0,0,1.0,1,1.0,1
8858,max_ml,30,60,2,3,0.05,0.95,0.9431129895831898,15,1.0,1,1.0,1,1.0,1
8859,max_ml,30,60,2,3,0.05,0.95,0.9194616785946326,29,0.0,0,0.0,0,1.0,1
8860,max_ml,30,60,2,3,0.05,0.95,0.8979887340228214,13,1.0,1,1.0,1,1.0,1
8861,max_ml,30,60,2,3,0.05,0.95,0.9443605604053822,38,0.0,1,0.0,1,0.0,1
8862,max_ml,30,60,2,3,0.05,0.95,0.9025963179977532,8,1.0,1,1.0,1,1.0,1
8863,max_ml,30,60,2,3,0.05,0.95,0.906923722851363,19,1.0,1,1.0,1,1.0,1
8864,max_ml,30,60,2,3,0.05,0.95,0.9371059956977204,17,1.0,1,1.0,1,1.0,1
8865,max_ml,30,60,2,3,0.05,0.95,0.9378107716316711,15,1.0,1,1.0,1,1.0,1
8866,max_ml,30,60,2,3,0.05,0.95,0.9092478734259708,10,1.0,1,1.0,1,1.0,1
8867,max_ml,30,60,2,3,0.05,0.95,0.8178151178662214,10,1.0,1,1.0,1,1.0,1
8868,max_ml,30,60,2,3,0.05,0.95,0.9392099353941684,20,0.0,0,1.0,1,1.0,1
8869,max_ml,30,60,2,3,0.05,0.95,0.8094419004982039,9,1.0,1,1.0,1,1.0,1
8870,max_ml,30,60,2,3,0.05,0.95,0.8511554734016668,12,1.0,1,1.0,1,1.0,1
8871,max_ml,30,60,2,3,0.05,0.95,0.9475570803204066,13,1.0,1,1.0,1,1.0,1
8872,max_ml,30,60,2,3,0.05,0.95,0.9482062636864466,21,0.0,0,1.0,1,0.0,0
8873,max_ml,30,60,2,3,0.05,0.95,0.825811454984012,8,1.0,1,1.0,1,1.0,1
8874,max_ml,30,60,2,3,0.05,0.95,0.9427341204136668,33,0.0,1,0.0,1,0.0,1
8875,max_ml,30,60,2,3,0.05,0.95,0.9497305558874904,15,1.0,1,1.0,1,1.0,1
8876,max_ml,30,60,2,3,0.05,0.95,0.9449237533643596,31,0.0,0,1.0,1,1.0,1
8877,max_ml,30,60,2,3,0.05,0.95,0.9412479283889582,30,0.0,0,1.0,1,0.0,0
8878,max_ml,30,60,2,3,0.05,0.95,0.9331326793805584,17,1.0,1,1.0,1,1.0,1
8879,max_ml,30,60,2,3,0.05,0.95,0.928894211647567,25,0.0,1,0.0,1,0.0,1
8880,max_ml,30,60,2,3,0.05,0.95,0.9400678006272782,21,1.0,1,1.0,1,1.0,1
8881,max_ml,30,60,2,3,0.05,0.95,0.940827827381526,14,1.0,1,1.0,1,1.0,1
8882,max_ml,30,60,2,3,0.05,0.95,0.9238810109015368,53,1.0,1,1.0,1,1.0,1
8883,max_ml,30,60,2,3,0.05,0.95,0.948604367203743,8,1.0,1,1.0,1,1.0,1
8884,max_ml,30,60,2,3,0.05,0.95,0.9481272434140584,43,0.0,0,1.0,1,0.0,0
8885,max_ml,30,60,2,3,0.05,0.95,0.874789567039,7,1.0,1,1.0,1,1.0,1
8886,max_ml,30,60,2,3,0.05,0.95,0.94531674465416,65,1.0,1,1.0,1,1.0,1
8887,max_ml,30,60,2,3,0.05,0.95,0.9163314965951024,14,1.0,1,1.0,1,1.0,1
8888,max_ml,30,60,2,3,0.05,0.95,0.9183360840437534,20,1.0,1,1.0,1,1.0,1
8889,max_ml,30,60,2,3,0.05,0.95,0.925228524554985,12,1.0,1,1.0,1,1.0,1
8890,max_ml,30,60,2,3,0.05,0.95,0.886792409644428,18,1.0,1,1.0,1,1.0,1
8891,max_ml,30,60,2,3,0.05,0.95,0.9061988775534712,34,1.0,1,1.0,1,1.0,1
8892,max_ml,30,60,2,3,0.05,0.95,0.9284261704102584,54,0.0,1,0.0,1,0.0,1
8893,max_ml,30,60,2,3,0.05,0.95,0.94434272815494,39,0.0,1,0.0,1,0.0,1
8894,max_ml,30,60,2,3,0.05,0.95,0.9441164279475732,49,0.0,1,0.0,1,0.0,1
8895,max_ml,30,60,2,3,0.05,0.95,0.8289241288792668,19,1.0,1,1.0,1,1.0,1
8896,max_ml,30,60,2,3,0.05,0.95,0.8838512393283289,11,1.0,1,1.0,1,1.0,1
8897,max_ml,30,60,2,3,0.05,0.95,0.8696818284338032,16,1.0,1,1.0,1,1.0,1
8898,max_ml,30,60,2,3,0.05,0.95,0.9474733728332844,17,1.0,1,1.0,1,1.0,1
8899,max_ml,30,60,2,3,0.05,0.95,0.9322330856631798,7,1.0,1,1.0,1,1.0,1
8900,max_ml,30,60,2,3,0.05,0.95,0.8549916147695638,15,1.0,1,1.0,1,1.0,1
8901,max_ml,30,60,2,3,0.05,0.95,0.944273437811765,23,1.0,1,1.0,1,1.0,1
8902,max_ml,30,60,2,3,0.05,0.95,0.8902128256531346,8,1.0,1,1.0,1,1.0,1
8903,max_ml,30,60,2,3,0.05,0.95,0.9455716839501824,13,1.0,1,1.0,1,1.0,1
8904,max_ml,30,60,2,3,0.05,0.95,0.9133041804159407,12,1.0,1,1.0,1,1.0,1
8905,max_ml,30,60,2,3,0.05,0.95,0.9283894866711384,17,1.0,1,1.0,1,1.0,1
8906,max_ml,30,60,2,3,0.05,0.95,0.944552579757986,19,1.0,1,1.0,1,1.0,1
8907,max_ml,30,60,2,3,0.05,0.95,0.8544246798175205,7,1.0,1,1.0,1,1.0,1
8908,max_ml,30,60,2,3,0.05,0.95,0.9133645802323987,20,1.0,1,1.0,1,1.0,1
8909,max_ml,30,60,2,3,0.05,0.95,0.9101327973600276,26,1.0,1,1.0,1,1.0,1
8910,max_ml,30,60,2,3,0.05,0.95,0.9306567986967412,13,1.0,1,1.0,1,1.0,1
8911,max_ml,30,60,2,3,0.05,0.95,0.9385137434319628,36,0.0,0,0.0,0,1.0,1
8912,max_ml,30,60,2,3,0.05,0.95,0.9234040306360178,20,1.0,1,1.0,1,1.0,1
8913,max_ml,30,60,2,3,0.05,0.95,0.9444849328323002,49,0.0,1,0.0,1,0.0,1
8914,max_ml,30,60,2,3,0.05,0.95,0.858617104938303,10,1.0,1,1.0,1,1.0,1
8915,max_ml,30,60,2,3,0.05,0.95,0.9296768374347408,13,1.0,1,1.0,1,1.0,1
8916,max_ml,30,60,2,3,0.05,0.95,0.9331971813734234,17,1.0,1,1.0,1,1.0,1
8917,max_ml,30,60,2,3,0.05,0.95,0.8791297254445923,11,1.0,1,1.0,1,1.0,1
8918,max_ml,30,60,2,3,0.05,0.95,0.8783020534746876,11,1.0,1,1.0,1,1.0,1
8919,max_ml,30,60,2,3,0.05,0.95,0.9161080158980174,22,1.0,1,1.0,1,1.0,1
8920,max_ml,30,60,2,3,0.05,0.95,0.9353163806428584,9,1.0,1,1.0,1,1.0,1
8921,max_ml,30,60,2,3,0.05,0.95,0.9423883681156952,24,0.0,0,1.0,1,1.0,1
8922,max_ml,30,60,2,3,0.05,0.95,0.9484863399854953,33,1.0,1,1.0,1,1.0,1
8923,max_ml,30,60,2,3,0.05,0.95,0.9450998217597328,7,1.0,1,1.0,1,1.0,1
8924,max_ml,30,60,2,3,0.05,0.95,0.917037425977718,35,1.0,1,1.0,1,1.0,1
8925,max_ml,30,60,2,3,0.05,0.95,0.9233237252709204,16,1.0,1,1.0,1,1.0,1
8926,max_ml,30,60,2,3,0.05,0.95,0.9398309447497332,15,1.0,1,1.0,1,1.0,1
8927,max_ml,30,60,2,3,0.05,0.95,0.9451460067802304,33,0.0,0,0.0,0,1.0,1
8928,max_ml,30,60,2,3,0.05,0.95,0.9479516637787028,9,1.0,1,1.0,1,1.0,1
8929,max_ml,30,60,2,3,0.05,0.95,0.9385906111387138,7,1.0,1,1.0,1,1.0,1
8930,max_ml,30,60,2,3,0.05,0.95,0.941008081897182,45,0.0,1,0.0,1,0.0,1
8931,max_ml,30,60,2,3,0.05,0.95,0.939473324487378,19,1.0,1,1.0,1,1.0,1
8932,max_ml,30,60,2,3,0.05,0.95,0.9476318384961588,19,1.0,1,1.0,1,1.0,1
8933,max_ml,30,60,2,3,0.05,0.95,0.9357174917392652,7,1.0,1,1.0,1,1.0,1
8934,max_ml,30,60,2,3,0.05,0.95,0.9215502362610606,10,1.0,1,1.0,1,1.0,1
8935,max_ml,30,60,2,3,0.05,0.95,0.91393639652111,39,0.0,0,0.0,0,1.0,1
8936,max_ml,30,60,2,3,0.05,0.95,0.9478449414392108,14,1.0,1,1.0,1,1.0,1
8937,max_ml,30,60,2,3,0.05,0.95,0.9475046408840048,23,1.0,1,1.0,1,1.0,1
8938,max_ml,30,60,2,3,0.05,0.95,0.9418919690063332,22,1.0,1,1.0,1,1.0,1
8939,max_ml,30,60,2,3,0.05,0.95,0.9105553183218752,10,1.0,1,1.0,1,1.0,1
8940,max_ml,30,60,2,3,0.05,0.95,0.922517398710664,19,1.0,1,1.0,1,1.0,1
8941,max_ml,30,60,2,3,0.05,0.95,0.9208147291877562,22,1.0,1,1.0,1,1.0,1
8942,max_ml,30,60,2,3,0.05,0.95,0.8603471455210168,17,1.0,1,1.0,1,1.0,1
8943,max_ml,30,60,2,3,0.05,0.95,0.907916018326129,40,0.0,0,1.0,1,1.0,1
8944,max_ml,30,60,2,3,0.05,0.95,0.9136851138326708,14,1.0,1,1.0,1,1.0,1
8945,max_ml,30,60,2,3,0.05,0.95,0.942660589040464,35,1.0,1,1.0,1,1.0,1
8946,max_ml,30,60,2,3,0.05,0.95,0.8754931172019306,13,1.0,1,1.0,1,1.0,1
8947,max_ml,30,60,2,3,0.05,0.95,0.910654574174132,39,0.0,1,0.0,1,0.0,1
8948,max_ml,30,60,2,3,0.05,0.95,0.9214232124614324,24,0.0,0,1.0,1,1.0,1
8949,max_ml,30,60,2,3,0.05,0.95,0.9378829702512436,19,0.0,0,1.0,1,0.0,0
8950,max_ml,30,60,2,3,0.05,0.95,0.9257127106541796,18,1.0,1,1.0,1,1.0,1
8951,max_ml,30,60,2,3,0.05,0.95,0.9380167862044054,33,0.0,0,1.0,1,1.0,1
8952,max_ml,30,60,2,3,0.05,0.95,0.9405653286068149,17,1.0,1,1.0,1,1.0,1
8953,max_ml,30,60,2,3,0.05,0.95,0.9385398356476268,37,1.0,1,1.0,1,1.0,1
8954,max_ml,30,60,2,3,0.05,0.95,0.9455625221444042,43,0.0,0,1.0,1,1.0,1
8955,max_ml,30,60,2,3,0.05,0.95,0.935629883520255,35,0.0,0,1.0,1,1.0,1
8956,max_ml,30,60,2,3,0.05,0.95,0.9307421836214228,21,1.0,1,1.0,1,1.0,1
8957,max_ml,30,60,2,3,0.05,0.95,0.9366445912635089,19,1.0,1,1.0,1,1.0,1
8958,max_ml,30,60,2,3,0.05,0.95,0.8954420990912358,14,1.0,1,1.0,1,1.0,1
8959,max_ml,30,60,2,3,0.05,0.95,0.9403107583172728,9,1.0,1,1.0,1,1.0,1
8960,max_ml,30,60,2,3,0.05,0.95,0.9398280400045907,12,1.0,1,1.0,1,1.0,1
8961,max_ml,30,60,2,3,0.05,0.95,0.948798362518438,50,1.0,1,1.0,1,1.0,1
8962,max_ml,30,60,2,3,0.05,0.95,0.881652773304857,21,1.0,1,1.0,1,1.0,1
8963,max_ml,30,60,2,3,0.05,0.95,0.9068555189251076,12,1.0,1,1.0,1,1.0,1
8964,max_ml,30,60,2,3,0.05,0.95,0.8715265819494045,9,1.0,1,1.0,1,1.0,1
8965,max_ml,30,60,2,3,0.05,0.95,0.9455228913691804,48,0.0,0,1.0,1,1.0,1
8966,max_ml,30,60,2,3,0.05,0.95,0.9123720839004748,14,1.0,1,1.0,1,1.0,1
8967,max_ml,30,60,2,3,0.05,0.95,0.8978247376809863,21,1.0,1,1.0,1,1.0,1
8968,max_ml,30,60,2,3,0.05,0.95,0.9165297096002109,16,1.0,1,1.0,1,1.0,1
8969,max_ml,30,60,2,3,0.05,0.95,0.8682903493963063,11,1.0,1,1.0,1,1.0,1
8970,max_ml,30,60,2,3,0.05,0.95,0.937451054112011,9,1.0,1,1.0,1,1.0,1
8971,max_ml,30,60,2,3,0.05,0.95,0.9471536290922488,24,0.0,0,1.0,1,1.0,1
8972,max_ml,30,60,2,3,0.05,0.95,0.9425255020368394,29,0.0,0,1.0,1,1.0,1
8973,max_ml,30,60,2,3,0.05,0.95,0.8978193282953808,20,1.0,1,1.0,1,1.0,1
8974,max_ml,30,60,2,3,0.05,0.95,0.8724605059605128,9,1.0,1,1.0,1,1.0,1
8975,max_ml,30,60,2,3,0.05,0.95,0.9457937427230324,24,1.0,1,1.0,1,1.0,1
8976,max_ml,30,60,2,3,0.05,0.95,0.9387363278726126,18,1.0,1,1.0,1,1.0,1
8977,max_ml,30,60,2,3,0.05,0.95,0.920373886361327,12,1.0,1,1.0,1,0.0,0
8978,max_ml,30,60,2,3,0.05,0.95,0.9486496590499958,47,0.0,1,0.0,1,0.0,1
8979,max_ml,30,60,2,3,0.05,0.95,0.9065911030338542,9,1.0,1,1.0,1,1.0,1
8980,max_ml,30,60,2,3,0.05,0.95,0.9340509894675216,16,1.0,1,1.0,1,1.0,1
8981,max_ml,30,60,2,3,0.05,0.95,0.9332605869042448,19,1.0,1,1.0,1,1.0,1
8982,max_ml,30,60,2,3,0.05,0.95,0.9347608596719044,12,1.0,1,1.0,1,1.0,1
8983,max_ml,30,60,2,3,0.05,0.95,0.9029263110029752,21,1.0,1,1.0,1,1.0,1
8984,max_ml,30,60,2,3,0.05,0.95,0.8981312929487445,19,1.0,1,1.0,1,1.0,1
8985,max_ml,30,60,2,3,0.05,0.95,0.936742144454018,24,1.0,1,1.0,1,0.0,0
8986,max_ml,30,60,2,3,0.05,0.95,0.861233206099058,22,1.0,1,1.0,1,1.0,1
8987,max_ml,30,60,2,3,0.05,0.95,0.8954386530974613,15,1.0,1,1.0,1,1.0,1
8988,max_ml,30,60,2,3,0.05,0.95,0.8460232572182041,6,1.0,1,1.0,1,1.0,1
8989,max_ml,30,60,2,3,0.05,0.95,0.944685678354991,15,1.0,1,1.0,1,1.0,1
8990,max_ml,30,60,2,3,0.05,0.95,0.9273796387980682,11,1.0,1,1.0,1,1.0,1
8991,max_ml,30,60,2,3,0.05,0.95,0.9083531835694671,16,1.0,1,1.0,1,1.0,1
8992,max_ml,30,60,2,3,0.05,0.95,0.9311722766977906,18,1.0,1,1.0,1,1.0,1
8993,max_ml,30,60,2,3,0.05,0.95,0.9471019699620248,10,1.0,1,1.0,1,1.0,1
8994,max_ml,30,60,2,3,0.05,0.95,0.9492087425443986,13,1.0,1,1.0,1,1.0,1
8995,max_ml,30,60,2,3,0.05,0.95,0.9269178192796976,22,1.0,1,1.0,1,1.0,1
8996,max_ml,30,60,2,3,0.05,0.95,0.9203501223479345,16,1.0,1,1.0,1,1.0,1
8997,max_ml,30,60,2,3,0.05,0.95,0.9423694460331974,39,0.0,1,0.0,1,0.0,1
8998,max_ml,30,60,2,3,0.05,0.95,0.9393923684789964,38,0.0,0,0.0,0,1.0,1
8999,max_ml,30,60,2,3,0.05,0.95,0.9226578642794928,27,0.0,1,0.0,1,0.0,1
9000,max_ml,30,60,2,3,0.05,0.95,0.9229742677673628,14,1.0,1,1.0,1,1.0,1
9001,max_ml,30,60,2,3,0.05,0.95,0.8512219483433638,4,1.0,1,1.0,1,1.0,1
9002,max_ml,30,60,2,3,0.05,0.95,0.933243390148727,52,1.0,1,1.0,1,1.0,1
9003,max_ml,30,60,2,3,0.05,0.95,0.8777357134919805,9,1.0,1,1.0,1,1.0,1
9004,max_ml,30,60,2,3,0.05,0.95,0.9456651156179924,15,1.0,1,1.0,1,1.0,1
9005,max_ml,30,60,2,3,0.05,0.95,0.9418112509240956,28,0.0,0,0.0,0,1.0,1
9006,max_ml,30,60,2,3,0.05,0.95,0.8982151361142454,29,0.0,0,1.0,1,1.0,1
9007,max_ml,30,60,2,3,0.05,0.95,0.9403848821913844,13,1.0,1,1.0,1,1.0,1
9008,max_ml,30,60,2,3,0.05,0.95,0.9161698968938048,10,1.0,1,1.0,1,1.0,1
9009,max_ml,30,60,2,3,0.05,0.95,0.894582232375729,15,1.0,1,1.0,1,1.0,1
9010,max_ml,30,60,2,3,0.05,0.95,0.9336650973551964,22,0.0,0,1.0,1,1.0,1
9011,max_ml,30,60,2,3,0.05,0.95,0.9025134371737888,19,1.0,1,1.0,1,1.0,1
9012,max_ml,30,60,2,3,0.05,0.95,0.8669995738059643,12,1.0,1,1.0,1,1.0,1
9013,max_ml,30,60,2,3,0.05,0.95,0.8895765992268376,18,1.0,1,1.0,1,1.0,1
9014,max_ml,30,60,2,3,0.05,0.95,0.9194128789550836,16,1.0,1,1.0,1,1.0,1
9015,max_ml,30,60,2,3,0.05,0.95,0.9485157513402968,83,0.0,0,1.0,1,1.0,1
9016,max_ml,30,60,2,3,0.05,0.95,0.929202767563315,15,1.0,1,1.0,1,1.0,1
9017,max_ml,30,60,2,3,0.05,0.95,0.9078078290831912,17,1.0,1,1.0,1,1.0,1
9018,max_ml,30,60,2,3,0.05,0.95,0.9420478613831316,14,1.0,1,1.0,1,1.0,1
9019,max_ml,30,60,2,3,0.05,0.95,0.8677970237393642,19,1.0,1,1.0,1,1.0,1
9020,max_ml,30,60,2,3,0.05,0.95,0.9498220004940888,11,1.0,1,1.0,1,1.0,1
9021,max_ml,30,60,2,3,0.05,0.95,0.8963063009869626,10,1.0,1,1.0,1,1.0,1
9022,max_ml,30,60,2,3,0.05,0.95,0.90958805932173,17,1.0,1,1.0,1,1.0,1
9023,max_ml,30,60,2,3,0.05,0.95,0.8955143707933237,13,1.0,1,1.0,1,1.0,1
9024,max_ml,30,60,2,3,0.05,0.95,0.8954618444694937,16,1.0,1,1.0,1,1.0,1
9025,max_ml,30,60,2,3,0.05,0.95,0.9411337380056226,43,0.0,0,1.0,1,1.0,1
9026,max_ml,30,60,2,3,0.05,0.95,0.891233746448989,7,1.0,1,1.0,1,1.0,1
9027,max_ml,30,60,2,3,0.05,0.95,0.9198705608912864,13,1.0,1,1.0,1,1.0,1
9028,max_ml,30,60,2,3,0.05,0.95,0.94703115926924,16,1.0,1,1.0,1,1.0,1
9029,max_ml,30,60,2,3,0.05,0.95,0.8726165847688112,14,1.0,1,1.0,1,1.0,1
9030,max_ml,30,60,2,3,0.05,0.95,0.9360595907371736,14,1.0,1,1.0,1,1.0,1
9031,max_ml,30,60,2,3,0.05,0.95,0.9032532173564196,7,1.0,1,1.0,1,1.0,1
9032,max_ml,30,60,2,3,0.05,0.95,0.8547861054169593,17,1.0,1,1.0,1,1.0,1
9033,max_ml,30,60,2,3,0.05,0.95,0.9436155598554106,18,1.0,1,1.0,1,1.0,1
9034,max_ml,30,60,2,3,0.05,0.95,0.9441861394156404,25,1.0,1,1.0,1,1.0,1
9035,max_ml,30,60,2,3,0.05,0.95,0.922425746474947,13,1.0,1,1.0,1,1.0,1
9036,max_ml,30,60,2,3,0.05,0.95,0.9039836192502844,13,1.0,1,1.0,1,1.0,1
9037,max_ml,30,60,2,3,0.05,0.95,0.8669127291720119,17,1.0,1,1.0,1,1.0,1
9038,max_ml,30,60,2,3,0.05,0.95,0.909961427355936,25,1.0,1,1.0,1,1.0,1
9039,max_ml,30,60,2,3,0.05,0.95,0.927929140485994,15,1.0,1,1.0,1,1.0,1
9040,max_ml,30,60,2,3,0.05,0.95,0.922105823687826,13,1.0,1,1.0,1,1.0,1
9041,max_ml,30,60,2,3,0.05,0.95,0.9462710078464412,18,1.0,1,1.0,1,1.0,1
9042,max_ml,30,60,2,3,0.05,0.95,0.907508886241165,7,1.0,1,1.0,1,1.0,1
9043,max_ml,30,60,2,3,0.05,0.95,0.9458938877680078,11,1.0,1,1.0,1,1.0,1
9044,max_ml,30,60,2,3,0.05,0.95,0.9203129495494364,20,1.0,1,1.0,1,0.0,0
9045,max_ml,30,60,2,3,0.05,0.95,0.8948858394785826,10,1.0,1,1.0,1,1.0,1
9046,max_ml,30,60,2,3,0.05,0.95,0.9388282579050092,30,1.0,1,1.0,1,1.0,1
9047,max_ml,30,60,2,3,0.05,0.95,0.9331178144218294,12,1.0,1,1.0,1,1.0,1
9048,max_ml,30,60,2,3,0.05,0.95,0.9348931310289434,26,1.0,1,1.0,1,1.0,1
9049,max_ml,30,60,2,3,0.05,0.95,0.9402520354351191,31,0.0,0,1.0,1,1.0,1
9050,max_ml,30,60,2,3,0.05,0.95,0.935147509678632,22,1.0,1,1.0,1,1.0,1
9051,max_ml,30,60,2,3,0.05,0.95,0.9358350907597404,28,1.0,1,1.0,1,1.0,1
9052,max_ml,30,60,2,3,0.05,0.95,0.922201734700155,16,1.0,1,1.0,1,1.0,1
9053,max_ml,30,60,2,3,0.05,0.95,0.9415990283080126,24,1.0,1,1.0,1,1.0,1
9054,max_ml,30,60,2,3,0.05,0.95,0.9342197496471863,13,1.0,1,1.0,1,1.0,1
9055,max_ml,30,60,2,3,0.05,0.95,0.942737381436859,22,1.0,1,1.0,1,1.0,1
9056,max_ml,30,60,2,3,0.05,0.95,0.9433771102586508,12,1.0,1,1.0,1,1.0,1
9057,max_ml,30,60,2,3,0.05,0.95,0.9201990445336224,5,1.0,1,1.0,1,1.0,1
9058,max_ml,30,60,2,3,0.05,0.95,0.9346833413121458,11,1.0,1,1.0,1,1.0,1
9059,max_ml,30,60,2,3,0.05,0.95,0.8779875969301725,26,1.0,1,1.0,1,1.0,1
9060,max_ml,30,60,2,3,0.05,0.95,0.9333511171553416,19,1.0,1,1.0,1,1.0,1
9061,max_ml,30,60,2,3,0.05,0.95,0.8904098582708114,19,1.0,1,1.0,1,1.0,1
9062,max_ml,30,60,2,3,0.05,0.95,0.9493905180211872,38,1.0,1,1.0,1,1.0,1
9063,max_ml,30,60,2,3,0.05,0.95,0.9469975690762285,79,0.0,1,0.0,1,0.0,1
9064,max_ml,30,60,2,3,0.05,0.95,0.9243223914118984,22,0.0,0,1.0,1,1.0,1
9065,max_ml,30,60,2,3,0.05,0.95,0.8959716559365106,7,1.0,1,1.0,1,1.0,1
9066,max_ml,30,60,2,3,0.05,0.95,0.9151939258597764,18,1.0,1,1.0,1,1.0,1
9067,max_ml,30,60,2,3,0.05,0.95,0.9496189766036732,21,0.0,0,1.0,1,0.0,0
9068,max_ml,30,60,2,3,0.05,0.95,0.9454530876677216,8,1.0,1,1.0,1,1.0,1
9069,max_ml,30,60,2,3,0.05,0.95,0.9491094336514728,26,0.0,0,1.0,1,1.0,1
9070,max_ml,30,60,2,3,0.05,0.95,0.9046510354828692,12,1.0,1,1.0,1,1.0,1
9071,max_ml,30,60,2,3,0.05,0.95,0.9021065439637892,24,0.0,1,0.0,1,0.0,1
9072,max_ml,30,60,2,3,0.05,0.95,0.936771528012438,13,1.0,1,1.0,1,1.0,1
9073,max_ml,30,60,2,3,0.05,0.95,0.9337083288287202,31,0.0,0,1.0,1,1.0,1
9074,max_ml,30,60,2,3,0.05,0.95,0.9334645226806332,11,1.0,1,1.0,1,1.0,1
9075,max_ml,30,60,2,3,0.05,0.95,0.8767711489955486,7,1.0,1,1.0,1,1.0,1
9076,max_ml,30,60,2,3,0.05,0.95,0.9072354564626208,19,1.0,1,1.0,1,1.0,1
9077,max_ml,30,60,2,3,0.05,0.95,0.9359808240206712,84,0.0,1,0.0,1,0.0,1
9078,max_ml,30,60,2,3,0.05,0.95,0.9407906526228756,43,0.0,1,0.0,1,0.0,1
9079,max_ml,30,60,2,3,0.05,0.95,0.9457864669013666,15,1.0,1,1.0,1,1.0,1
9080,max_ml,30,60,2,3,0.05,0.95,0.9037249743403972,5,1.0,1,1.0,1,1.0,1
9081,max_ml,30,60,2,3,0.05,0.95,0.9442370617699336,8,1.0,1,1.0,1,1.0,1
9082,max_ml,30,60,2,3,0.05,0.95,0.9440246112466508,27,0.0,1,0.0,1,0.0,1
9083,max_ml,30,60,2,3,0.05,0.95,0.9419719051332096,6,1.0,1,1.0,1,1.0,1
9084,max_ml,30,60,2,3,0.05,0.95,0.9240584001701444,14,1.0,1,1.0,1,1.0,1
9085,max_ml,30,60,2,3,0.05,0.95,0.9305233858015026,31,0.0,0,1.0,1,1.0,1
9086,max_ml,30,60,2,3,0.05,0.95,0.9280766301982896,26,1.0,1,1.0,1,1.0,1
9087,max_ml,30,60,2,3,0.05,0.95,0.9387041627627264,39,0.0,1,0.0,1,0.0,1
9088,max_ml,30,60,2,3,0.05,0.95,0.9465737326601008,13,1.0,1,1.0,1,1.0,1
9089,max_ml,30,60,2,3,0.05,0.95,0.9215026716758706,17,1.0,1,1.0,1,1.0,1
9090,max_ml,30,60,2,3,0.05,0.95,0.9094421918655926,14,1.0,1,1.0,1,1.0,1
9091,max_ml,30,60,2,3,0.05,0.95,0.9447855361222192,11,1.0,1,1.0,1,1.0,1
9092,max_ml,30,60,2,3,0.05,0.95,0.9276939868686712,33,0.0,1,0.0,1,0.0,1
9093,max_ml,30,60,2,3,0.05,0.95,0.8551559376955339,12,1.0,1,1.0,1,1.0,1
9094,max_ml,30,60,2,3,0.05,0.95,0.9419808174830032,8,1.0,1,1.0,1,1.0,1
9095,max_ml,30,60,2,3,0.05,0.95,0.9276530594658072,8,1.0,1,1.0,1,1.0,1
9096,max_ml,30,60,2,3,0.05,0.95,0.9456057665165484,14,1.0,1,1.0,1,1.0,1
9097,max_ml,30,60,2,3,0.05,0.95,0.9341733165089804,40,0.0,1,0.0,1,0.0,1
9098,max_ml,30,60,2,3,0.05,0.95,0.8220365449082496,11,1.0,1,1.0,1,1.0,1
9099,max_ml,30,60,2,3,0.05,0.95,0.941266400715243,28,0.0,0,1.0,1,1.0,1
9100,max_ml,30,60,2,3,0.05,0.95,0.9363377536061838,27,1.0,1,1.0,1,1.0,1
9101,max_ml,30,60,2,3,0.05,0.95,0.940201041272762,41,0.0,0,1.0,1,1.0,1
9102,max_ml,30,60,2,3,0.05,0.95,0.9487713106486588,47,0.0,1,0.0,1,0.0,1
9103,max_ml,30,60,2,3,0.05,0.95,0.928948263755157,15,1.0,1,1.0,1,1.0,1
9104,max_ml,30,60,2,3,0.05,0.95,0.9433628588775912,16,1.0,1,1.0,1,1.0,1
9105,max_ml,30,60,2,3,0.05,0.95,0.9159932798209686,11,1.0,1,1.0,1,1.0,1
9106,max_ml,30,60,2,3,0.05,0.95,0.9123892940876432,29,0.0,0,1.0,1,1.0,1
9107,max_ml,30,60,2,3,0.05,0.95,0.9480588599241472,11,1.0,1,1.0,1,1.0,1
9108,max_ml,30,60,2,3,0.05,0.95,0.9273846868731956,11,1.0,1,1.0,1,1.0,1
9109,max_ml,30,60,2,3,0.05,0.95,0.9250424915204732,16,1.0,1,1.0,1,1.0,1
9110,max_ml,30,60,2,3,0.05,0.95,0.912424015814457,20,1.0,1,1.0,1,1.0,1
9111,max_ml,30,60,2,3,0.05,0.95,0.9421603242513544,25,1.0,1,1.0,1,1.0,1
9112,max_ml,30,60,2,3,0.05,0.95,0.890649707520521,16,1.0,1,1.0,1,1.0,1
9113,max_ml,30,60,2,3,0.05,0.95,0.9474325845177792,54,0.0,1,0.0,1,0.0,1
9114,max_ml,30,60,2,3,0.05,0.95,0.9267654273661416,17,1.0,1,1.0,1,1.0,1
9115,max_ml,30,60,2,3,0.05,0.95,0.9424394608485598,11,1.0,1,1.0,1,1.0,1
9116,max_ml,30,60,2,3,0.05,0.95,0.8974123292383739,28,0.0,0,0.0,0,1.0,1
9117,max_ml,30,60,2,3,0.05,0.95,0.8601521931423776,11,1.0,1,1.0,1,1.0,1
9118,max_ml,30,60,2,3,0.05,0.95,0.8559952318035505,6,1.0,1,1.0,1,1.0,1
9119,max_ml,30,60,2,3,0.05,0.95,0.931616061687397,30,0.0,0,1.0,1,1.0,1
9120,max_ml,30,60,2,3,0.05,0.95,0.933068887576943,13,1.0,1,1.0,1,1.0,1
9121,max_ml,30,60,2,3,0.05,0.95,0.9382530691972996,12,1.0,1,1.0,1,1.0,1
9122,max_ml,30,60,2,3,0.05,0.95,0.9385592223723804,13,1.0,1,1.0,1,1.0,1
9123,max_ml,30,60,2,3,0.05,0.95,0.8987969924041429,9,1.0,1,1.0,1,1.0,1
9124,max_ml,30,60,2,3,0.05,0.95,0.909172864508054,13,1.0,1,1.0,1,1.0,1
9125,max_ml,30,60,2,3,0.05,0.95,0.9413995652274574,22,1.0,1,1.0,1,1.0,1
9126,max_ml,30,60,2,3,0.05,0.95,0.9250229822753672,13,1.0,1,1.0,1,1.0,1
9127,max_ml,30,60,2,3,0.05,0.95,0.9384856196923878,16,1.0,1,1.0,1,1.0,1
9128,max_ml,30,60,2,3,0.05,0.95,0.919120340238146,13,1.0,1,1.0,1,1.0,1
9129,max_ml,30,60,2,3,0.05,0.95,0.9476709066768972,46,0.0,0,1.0,1,1.0,1
9130,max_ml,30,60,2,3,0.05,0.95,0.931914728840932,8,1.0,1,1.0,1,1.0,1
9131,max_ml,30,60,2,3,0.05,0.95,0.9280835530911036,11,1.0,1,1.0,1,1.0,1
9132,max_ml,30,60,2,3,0.05,0.95,0.9118201564243692,18,1.0,1,1.0,1,1.0,1
9133,max_ml,30,60,2,3,0.05,0.95,0.94972703092389,9,1.0,1,1.0,1,1.0,1
9134,max_ml,30,60,2,3,0.05,0.95,0.92443703102558,13,1.0,1,1.0,1,1.0,1
9135,max_ml,30,60,2,3,0.05,0.95,0.9247882282905407,24,0.0,1,0.0,1,0.0,1
9136,max_ml,30,60,2,3,0.05,0.95,0.9396958644475804,49,1.0,1,1.0,1,1.0,1
9137,max_ml,30,60,2,3,0.05,0.95,0.945184633905502,69,0.0,1,0.0,1,0.0,1
9138,max_ml,30,60,2,3,0.05,0.95,0.8904006424552857,15,1.0,1,1.0,1,1.0,1
9139,max_ml,30,60,2,3,0.05,0.95,0.923816032617483,19,1.0,1,1.0,1,1.0,1
9140,max_ml,30,60,2,3,0.05,0.95,0.9100991026353248,37,1.0,1,1.0,1,1.0,1
9141,max_ml,30,60,2,3,0.05,0.95,0.9012336899607564,21,1.0,1,1.0,1,1.0,1
9142,max_ml,30,60,2,3,0.05,0.95,0.8654457942242516,17,1.0,1,1.0,1,1.0,1
9143,max_ml,30,60,2,3,0.05,0.95,0.9074179126758096,7,1.0,1,1.0,1,1.0,1
9144,max_ml,30,60,2,3,0.05,0.95,0.9185357312230552,17,1.0,1,1.0,1,1.0,1
9145,max_ml,30,60,2,3,0.05,0.95,0.946420374649558,33,0.0,1,0.0,1,0.0,1
9146,max_ml,30,60,2,3,0.05,0.95,0.9390366694542572,11,1.0,1,1.0,1,1.0,1
9147,max_ml,30,60,2,3,0.05,0.95,0.8561256100466254,11,1.0,1,1.0,1,1.0,1
9148,max_ml,30,60,2,3,0.05,0.95,0.94475737240477,15,1.0,1,1.0,1,1.0,1
9149,max_ml,30,60,2,3,0.05,0.95,0.915038636212358,9,1.0,1,1.0,1,1.0,1
9150,max_ml,30,60,2,3,0.05,0.95,0.9374462977524944,27,0.0,1,0.0,1,0.0,1
9151,max_ml,30,60,2,3,0.05,0.95,0.9301691897072222,16,1.0,1,1.0,1,1.0,1
9152,max_ml,30,60,2,3,0.05,0.95,0.8998358964333802,11,1.0,1,1.0,1,1.0,1
9153,max_ml,30,60,2,3,0.05,0.95,0.9486694630314102,22,1.0,1,1.0,1,1.0,1
9154,max_ml,30,60,2,3,0.05,0.95,0.9361170655491432,21,1.0,1,1.0,1,0.0,0
9155,max_ml,30,60,2,3,0.05,0.95,0.9394741000824642,12,1.0,1,1.0,1,1.0,1
9156,max_ml,30,60,2,3,0.05,0.95,0.919479196965495,13,1.0,1,1.0,1,1.0,1
9157,max_ml,30,60,2,3,0.05,0.95,0.9003978545369571,5,1.0,1,1.0,1,1.0,1
9158,max_ml,30,60,2,3,0.05,0.95,0.8702188534277517,13,1.0,1,1.0,1,1.0,1
9159,max_ml,30,60,2,3,0.05,0.95,0.9333697617431844,16,1.0,1,1.0,1,1.0,1
9160,max_ml,30,60,2,3,0.05,0.95,0.9409840137501494,15,1.0,1,1.0,1,1.0,1
9161,max_ml,30,60,2,3,0.05,0.95,0.9462678171087916,22,0.0,1,0.0,1,0.0,1
9162,max_ml,30,60,2,3,0.05,0.95,0.8083473219948878,16,1.0,1,1.0,1,1.0,1
9163,max_ml,30,60,2,3,0.05,0.95,0.927927452436084,9,1.0,1,1.0,1,1.0,1
9164,max_ml,30,60,2,3,0.05,0.95,0.8991432552803293,5,1.0,1,1.0,1,1.0,1
9165,max_ml,30,60,2,3,0.05,0.95,0.9384498568195372,17,1.0,1,1.0,1,1.0,1
9166,max_ml,30,60,2,3,0.05,0.95,0.9446887928665338,16,1.0,1,1.0,1,1.0,1
9167,max_ml,30,60,2,3,0.05,0.95,0.9061099295802464,9,1.0,1,1.0,1,1.0,1
9168,max_ml,30,60,2,3,0.05,0.95,0.930681400618157,29,1.0,1,1.0,1,1.0,1
9169,max_ml,30,60,2,3,0.05,0.95,0.9454755320411934,17,1.0,1,1.0,1,1.0,1
9170,max_ml,30,60,2,3,0.05,0.95,0.9437924164565924,15,1.0,1,1.0,1,1.0,1
9171,max_ml,30,60,2,3,0.05,0.95,0.9275331103070906,13,1.0,1,1.0,1,1.0,1
9172,max_ml,30,60,2,3,0.05,0.95,0.9429652292751234,31,0.0,0,1.0,1,0.0,0
9173,max_ml,30,60,2,3,0.05,0.95,0.8127960745645987,16,1.0,1,1.0,1,1.0,1
9174,max_ml,30,60,2,3,0.05,0.95,0.9128450605121002,63,0.0,1,0.0,1,0.0,1
9175,max_ml,30,60,2,3,0.05,0.95,0.94455713438673,34,0.0,1,0.0,1,0.0,1
9176,max_ml,30,60,2,3,0.05,0.95,0.9374326050633072,23,1.0,1,1.0,1,1.0,1
9177,max_ml,30,60,2,3,0.05,0.95,0.8543916708278493,13,1.0,1,1.0,1,1.0,1
9178,max_ml,30,60,2,3,0.05,0.95,0.912993474373118,8,1.0,1,1.0,1,1.0,1
9179,max_ml,30,60,2,3,0.05,0.95,0.919549012806095,28,1.0,1,1.0,1,1.0,1
9180,max_ml,30,60,2,3,0.05,0.95,0.9465620767453636,47,0.0,1,0.0,1,0.0,1
9181,max_ml,30,60,2,3,0.05,0.95,0.9275362421545404,24,1.0,1,1.0,1,1.0,1
9182,max_ml,30,60,2,3,0.05,0.95,0.873120633988572,9,1.0,1,1.0,1,1.0,1
9183,max_ml,30,60,2,3,0.05,0.95,0.948401276799484,10,1.0,1,1.0,1,1.0,1
9184,max_ml,30,60,2,3,0.05,0.95,0.9163586479673362,14,1.0,1,1.0,1,1.0,1
9185,max_ml,30,60,2,3,0.05,0.95,0.8869512181120497,20,1.0,1,1.0,1,1.0,1
9186,max_ml,30,60,2,3,0.05,0.95,0.8860581264274566,11,1.0,1,1.0,1,1.0,1
9187,max_ml,30,60,2,3,0.05,0.95,0.937675457320297,23,1.0,1,1.0,1,1.0,1
9188,max_ml,30,60,2,3,0.05,0.95,0.9021391916758352,8,1.0,1,1.0,1,1.0,1
9189,max_ml,30,60,2,3,0.05,0.95,0.9232268962399144,15,1.0,1,1.0,1,1.0,1
9190,max_ml,30,60,2,3,0.05,0.95,0.9102177534259538,12,1.0,1,1.0,1,1.0,1
9191,max_ml,30,60,2,3,0.05,0.95,0.9306337963716548,17,1.0,1,1.0,1,1.0,1
9192,max_ml,30,60,2,3,0.05,0.95,0.8894929480808855,13,1.0,1,1.0,1,1.0,1
9193,max_ml,30,60,2,3,0.05,0.95,0.9447450181954944,24,0.0,0,1.0,1,0.0,0
9194,max_ml,30,60,2,3,0.05,0.95,0.910976511194017,9,1.0,1,1.0,1,1.0,1
9195,max_ml,30,60,2,3,0.05,0.95,0.8795622911217724,11,1.0,1,1.0,1,1.0,1
9196,max_ml,30,60,2,3,0.05,0.95,0.941386418293314,33,0.0,0,1.0,1,0.0,0
9197,max_ml,30,60,2,3,0.05,0.95,0.916163355806222,16,1.0,1,1.0,1,1.0,1
9198,max_ml,30,60,2,3,0.05,0.95,0.8469359416694856,8,1.0,1,1.0,1,1.0,1
9199,max_ml,30,60,2,3,0.05,0.95,0.941705841973596,30,0.0,0,1.0,1,1.0,1
9200,max_ml,30,60,2,3,0.05,0.95,0.9459950343922922,35,0.0,1,0.0,1,0.0,1
9201,max_ml,30,60,2,3,0.05,0.95,0.9334791437454206,8,1.0,1,1.0,1,1.0,1
9202,max_ml,30,60,2,3,0.05,0.95,0.8428927907270911,14,1.0,1,1.0,1,1.0,1
9203,max_ml,30,60,2,3,0.05,0.95,0.9389438271848162,21,1.0,1,1.0,1,1.0,1
9204,max_ml,30,60,2,3,0.05,0.95,0.9461847248378784,25,1.0,1,1.0,1,1.0,1
9205,max_ml,30,60,2,3,0.05,0.95,0.9434954306672224,46,0.0,1,0.0,1,0.0,1
9206,max_ml,30,60,2,3,0.05,0.95,0.8988105254360262,21,1.0,1,1.0,1,1.0,1
9207,max_ml,30,60,2,3,0.05,0.95,0.9354483258340314,26,0.0,1,0.0,1,0.0,1
9208,max_ml,30,60,2,3,0.05,0.95,0.9438550489882354,29,1.0,1,1.0,1,1.0,1
9209,max_ml,30,60,2,3,0.05,0.95,0.9416173318394518,12,1.0,1,1.0,1,1.0,1
9210,max_ml,30,60,2,3,0.05,0.95,0.9436466992497782,17,1.0,1,1.0,1,1.0,1
9211,max_ml,30,60,2,3,0.05,0.95,0.93746721989132,17,1.0,1,1.0,1,1.0,1
9212,max_ml,30,60,2,3,0.05,0.95,0.9195281393329195,9,1.0,1,1.0,1,1.0,1
9213,max_ml,30,60,2,3,0.05,0.95,0.8922598834979238,16,1.0,1,1.0,1,1.0,1
9214,max_ml,30,60,2,3,0.05,0.95,0.9359441193103296,10,1.0,1,1.0,1,1.0,1
9215,max_ml,30,60,2,3,0.05,0.95,0.9256901414939646,15,1.0,1,1.0,1,1.0,1
9216,max_ml,30,60,2,3,0.05,0.95,0.9404749016234704,6,1.0,1,1.0,1,1.0,1
9217,max_ml,30,60,2,3,0.05,0.95,0.919949926979272,7,1.0,1,1.0,1,1.0,1
9218,max_ml,30,60,2,3,0.05,0.95,0.928092378665689,32,1.0,1,1.0,1,1.0,1
9219,max_ml,30,60,2,3,0.05,0.95,0.9445573289860182,70,0.0,1,0.0,1,0.0,1
9220,max_ml,30,60,2,3,0.05,0.95,0.8717611586186373,13,1.0,1,1.0,1,1.0,1
9221,max_ml,30,60,2,3,0.05,0.95,0.941494579187184,23,1.0,1,1.0,1,1.0,1
9222,max_ml,30,60,2,3,0.05,0.95,0.9037074796975144,10,1.0,1,1.0,1,1.0,1
9223,max_ml,30,60,2,3,0.05,0.95,0.9269637503215654,12,1.0,1,1.0,1,1.0,1
9224,max_ml,30,60,2,3,0.05,0.95,0.9257190081741704,21,1.0,1,1.0,1,1.0,1
9225,max_ml,30,60,2,3,0.05,0.95,0.9170137974077608,13,1.0,1,1.0,1,1.0,1
9226,max_ml,30,60,2,3,0.05,0.95,0.9479348377066548,53,0.0,0,1.0,1,1.0,1
9227,max_ml,30,60,2,3,0.05,0.95,0.87951209223454,26,1.0,1,1.0,1,1.0,1
9228,max_ml,30,60,2,3,0.05,0.95,0.939452345589644,18,1.0,1,1.0,1,1.0,1
9229,max_ml,30,60,2,3,0.05,0.95,0.924358836638698,20,1.0,1,1.0,1,1.0,1
9230,max_ml,30,60,2,3,0.05,0.95,0.9110953812347512,10,1.0,1,1.0,1,1.0,1
9231,max_ml,30,60,2,3,0.05,0.95,0.9384391432061542,35,1.0,1,1.0,1,1.0,1
9232,max_ml,30,60,2,3,0.05,0.95,0.894321090041617,24,1.0,1,1.0,1,1.0,1
9233,max_ml,30,60,2,3,0.05,0.95,0.9409709582110428,17,1.0,1,1.0,1,1.0,1
9234,max_ml,30,60,2,3,0.05,0.95,0.922618265954156,22,0.0,1,0.0,1,0.0,1
9235,max_ml,30,60,2,3,0.05,0.95,0.9232939798365176,7,1.0,1,1.0,1,1.0,1
9236,max_ml,30,60,2,3,0.05,0.95,0.909959653525332,11,1.0,1,1.0,1,1.0,1
9237,max_ml,30,60,2,3,0.05,0.95,0.9061695294263504,42,1.0,1,1.0,1,1.0,1
9238,max_ml,30,60,2,3,0.05,0.95,0.941544642809352,12,1.0,1,1.0,1,1.0,1
9239,max_ml,30,60,2,3,0.05,0.95,0.9297625979144658,30,0.0,1,0.0,1,0.0,1
9240,max_ml,30,60,2,3,0.05,0.95,0.9188976595519972,28,1.0,1,1.0,1,1.0,1
9241,max_ml,30,60,2,3,0.05,0.95,0.9363839745074276,23,0.0,0,1.0,1,1.0,1
9242,max_ml,30,60,2,3,0.05,0.95,0.9460967890961348,12,1.0,1,1.0,1,1.0,1
9243,max_ml,30,60,2,3,0.05,0.95,0.9005549553185709,11,1.0,1,1.0,1,1.0,1
9244,max_ml,30,60,2,3,0.05,0.95,0.922516939614418,6,1.0,1,1.0,1,1.0,1
9245,max_ml,30,60,2,3,0.05,0.95,0.9477440777781948,13,1.0,1,1.0,1,1.0,1
9246,max_ml,30,60,2,3,0.05,0.95,0.9480420039514634,6,1.0,1,1.0,1,1.0,1
9247,max_ml,30,60,2,3,0.05,0.95,0.9317975017255324,39,0.0,1,0.0,1,0.0,1
9248,max_ml,30,60,2,3,0.05,0.95,0.940048553318858,26,1.0,1,1.0,1,1.0,1
9249,max_ml,30,60,2,3,0.05,0.95,0.8992792849203812,7,1.0,1,1.0,1,1.0,1
9250,max_ml,30,60,2,3,0.05,0.95,0.8337754233703264,10,1.0,1,1.0,1,1.0,1
9251,max_ml,30,60,2,3,0.05,0.95,0.938403535392825,22,0.0,1,0.0,1,0.0,1
9252,max_ml,30,60,2,3,0.05,0.95,0.9444864878873616,41,1.0,1,1.0,1,1.0,1
9253,max_ml,30,60,2,3,0.05,0.95,0.9378612039421838,25,1.0,1,1.0,1,1.0,1
9254,max_ml,30,60,2,3,0.05,0.95,0.881479053413602,11,1.0,1,1.0,1,1.0,1
9255,max_ml,30,60,2,3,0.05,0.95,0.9235284059045236,14,1.0,1,1.0,1,1.0,1
9256,max_ml,30,60,2,3,0.05,0.95,0.9124056160191812,30,0.0,1,0.0,1,0.0,1
9257,max_ml,30,60,2,3,0.05,0.95,0.9389171994622,18,1.0,1,1.0,1,1.0,1
9258,max_ml,30,60,2,3,0.05,0.95,0.9115185820983606,29,0.0,0,1.0,1,1.0,1
9259,max_ml,30,60,2,3,0.05,0.95,0.9376584686185132,20,1.0,1,1.0,1,1.0,1
9260,max_ml,30,60,2,3,0.05,0.95,0.9170059573340864,30,1.0,1,1.0,1,1.0,1
9261,max_ml,30,60,2,3,0.05,0.95,0.9165802771302698,14,1.0,1,1.0,1,1.0,1
9262,max_ml,30,60,2,3,0.05,0.95,0.922795888505896,27,1.0,1,1.0,1,1.0,1
9263,max_ml,30,60,2,3,0.05,0.95,0.9401052699023588,20,1.0,1,1.0,1,1.0,1
9264,max_ml,30,60,2,3,0.05,0.95,0.9476793536548442,39,0.0,1,0.0,1,0.0,1
9265,max_ml,30,60,2,3,0.05,0.95,0.8987204505376162,20,1.0,1,1.0,1,1.0,1
9266,max_ml,30,60,2,3,0.05,0.95,0.8583165513705643,8,1.0,1,1.0,1,1.0,1
9267,max_ml,30,60,2,3,0.05,0.95,0.932273929374646,51,0.0,0,1.0,1,1.0,1
9268,max_ml,30,60,2,3,0.05,0.95,0.9459611205876418,50,0.0,1,0.0,1,0.0,1
9269,max_ml,30,60,2,3,0.05,0.95,0.9094450082633556,35,1.0,1,1.0,1,1.0,1
9270,max_ml,30,60,2,3,0.05,0.95,0.8861295699338642,19,1.0,1,1.0,1,1.0,1
9271,max_ml,30,60,2,3,0.05,0.95,0.9464645240964318,13,1.0,1,1.0,1,1.0,1
9272,max_ml,30,60,2,3,0.05,0.95,0.8570904430188107,16,1.0,1,1.0,1,1.0,1
9273,max_ml,30,60,2,3,0.05,0.95,0.8970358261519304,16,1.0,1,1.0,1,1.0,1
9274,max_ml,30,60,2,3,0.05,0.95,0.9330751547793618,28,1.0,1,1.0,1,1.0,1
9275,max_ml,30,60,2,3,0.05,0.95,0.9213028482904712,46,0.0,1,0.0,1,0.0,1
9276,max_ml,30,60,2,3,0.05,0.95,0.9444833575256896,48,0.0,0,1.0,1,0.0,0
9277,max_ml,30,60,2,3,0.05,0.95,0.9315545243121568,35,0.0,0,1.0,1,1.0,1
9278,max_ml,30,60,2,3,0.05,0.95,0.9064686538781764,29,0.0,0,1.0,1,1.0,1
9279,max_ml,30,60,2,3,0.05,0.95,0.9188399593334938,34,0.0,0,1.0,1,1.0,1
9280,max_ml,30,60,2,3,0.05,0.95,0.9376516852766732,77,0.0,0,0.0,0,1.0,1
9281,max_ml,30,60,2,3,0.05,0.95,0.8428773171980716,23,1.0,1,1.0,1,1.0,1
9282,max_ml,30,60,2,3,0.05,0.95,0.9317331348656028,13,1.0,1,1.0,1,1.0,1
9283,max_ml,30,60,2,3,0.05,0.95,0.930770418620293,7,1.0,1,1.0,1,1.0,1
9284,max_ml,30,60,2,3,0.05,0.95,0.776835734287781,14,1.0,1,1.0,1,1.0,1
9285,max_ml,30,60,2,3,0.05,0.95,0.9159924178655636,45,0.0,0,1.0,1,1.0,1
9286,max_ml,30,60,2,3,0.05,0.95,0.9339426186394454,10,1.0,1,1.0,1,1.0,1
9287,max_ml,30,60,2,3,0.05,0.95,0.93574307536702,10,1.0,1,1.0,1,1.0,1
9288,max_ml,30,60,2,3,0.05,0.95,0.9211631214604707,26,0.0,0,0.0,0,1.0,1
9289,max_ml,30,60,2,3,0.05,0.95,0.9222797364958344,49,1.0,1,1.0,1,1.0,1
9290,max_ml,30,60,2,3,0.05,0.95,0.9323276524772576,9,1.0,1,1.0,1,1.0,1
9291,max_ml,30,60,2,3,0.05,0.95,0.8853465488512277,7,1.0,1,1.0,1,1.0,1
9292,max_ml,30,60,2,3,0.05,0.95,0.9313304329387924,16,1.0,1,1.0,1,1.0,1
9293,max_ml,30,60,2,3,0.05,0.95,0.9253716797176492,45,0.0,0,0.0,0,1.0,1
9294,max_ml,30,60,2,3,0.05,0.95,0.9235378178772452,28,0.0,0,0.0,0,1.0,1
9295,max_ml,30,60,2,3,0.05,0.95,0.9446168942241154,36,1.0,1,1.0,1,1.0,1
9296,max_ml,30,60,2,3,0.05,0.95,0.9328262359771052,10,1.0,1,1.0,1,1.0,1
9297,max_ml,30,60,2,3,0.05,0.95,0.9469285920204226,11,1.0,1,1.0,1,1.0,1
9298,max_ml,30,60,2,3,0.05,0.95,0.9435810101378505,29,0.0,0,1.0,1,1.0,1
9299,max_ml,30,60,2,3,0.05,0.95,0.8365978179592213,8,1.0,1,1.0,1,1.0,1
9300,max_ml,30,60,2,3,0.05,0.95,0.8886569905737616,19,1.0,1,1.0,1,1.0,1
9301,max_ml,30,60,2,3,0.05,0.95,0.8936616982265517,36,0.0,0,1.0,1,1.0,1
9302,max_ml,30,60,2,3,0.05,0.95,0.8049441427241623,10,1.0,1,1.0,1,1.0,1
9303,max_ml,30,60,2,3,0.05,0.95,0.8727881736456532,21,1.0,1,1.0,1,1.0,1
9304,max_ml,30,60,2,3,0.05,0.95,0.927034022425795,16,1.0,1,1.0,1,1.0,1
9305,max_ml,30,60,2,3,0.05,0.95,0.9252710034499296,20,1.0,1,1.0,1,1.0,1
9306,max_ml,30,60,2,3,0.05,0.95,0.899380604114933,21,1.0,1,1.0,1,1.0,1
9307,max_ml,30,60,2,3,0.05,0.95,0.8860759456607493,10,1.0,1,1.0,1,1.0,1
9308,max_ml,30,60,2,3,0.05,0.95,0.919227507890795,27,1.0,1,1.0,1,1.0,1
9309,max_ml,30,60,2,3,0.05,0.95,0.9327067466306156,35,0.0,0,1.0,1,1.0,1
9310,max_ml,30,60,2,3,0.05,0.95,0.9248603446835212,29,0.0,1,0.0,1,0.0,1
9311,max_ml,30,60,2,3,0.05,0.95,0.9478580132943843,14,1.0,1,1.0,1,1.0,1
9312,max_ml,30,60,2,3,0.05,0.95,0.9293459258190996,22,1.0,1,1.0,1,1.0,1
9313,max_ml,30,60,2,3,0.05,0.95,0.947182680483976,27,0.0,0,0.0,0,1.0,1
9314,max_ml,30,60,2,3,0.05,0.95,0.9188634099776962,40,0.0,0,0.0,0,1.0,1
9315,max_ml,30,60,2,3,0.05,0.95,0.94426287742152,25,0.0,0,1.0,1,0.0,0
9316,max_ml,30,60,2,3,0.05,0.95,0.9345181667152372,44,0.0,1,0.0,1,0.0,1
9317,max_ml,30,60,2,3,0.05,0.95,0.9397897335514946,7,1.0,1,1.0,1,1.0,1
9318,max_ml,30,60,2,3,0.05,0.95,0.9067903982553128,20,1.0,1,1.0,1,1.0,1
9319,max_ml,30,60,2,3,0.05,0.95,0.9204286769040988,19,1.0,1,1.0,1,1.0,1
9320,max_ml,30,60,2,3,0.05,0.95,0.8736883704076346,9,1.0,1,1.0,1,1.0,1
9321,max_ml,30,60,2,3,0.05,0.95,0.9286413888306716,42,1.0,1,1.0,1,1.0,1
9322,max_ml,30,60,2,3,0.05,0.95,0.9268773175421856,20,1.0,1,1.0,1,1.0,1
9323,max_ml,30,60,2,3,0.05,0.95,0.8902117382630492,13,1.0,1,1.0,1,1.0,1
9324,max_ml,30,60,2,3,0.05,0.95,0.9249501270702564,9,1.0,1,1.0,1,1.0,1
9325,max_ml,30,60,2,3,0.05,0.95,0.9322520377493574,32,0.0,1,0.0,1,0.0,1
9326,max_ml,30,60,2,3,0.05,0.95,0.9315311842456998,15,1.0,1,1.0,1,1.0,1
9327,max_ml,30,60,2,3,0.05,0.95,0.9306606616132496,18,1.0,1,1.0,1,1.0,1
9328,max_ml,30,60,2,3,0.05,0.95,0.928868593532824,18,1.0,1,1.0,1,1.0,1
9329,max_ml,30,60,2,3,0.05,0.95,0.8709625449580581,10,1.0,1,1.0,1,1.0,1
9330,max_ml,30,60,2,3,0.05,0.95,0.9458833877032004,9,1.0,1,1.0,1,1.0,1
9331,max_ml,30,60,2,3,0.05,0.95,0.9428802967667748,17,1.0,1,1.0,1,1.0,1
9332,max_ml,30,60,2,3,0.05,0.95,0.930569858846916,9,1.0,1,1.0,1,1.0,1
9333,max_ml,30,60,2,3,0.05,0.95,0.9393512697504725,36,1.0,1,1.0,1,1.0,1
9334,max_ml,30,60,2,3,0.05,0.95,0.9418557906205952,34,0.0,0,0.0,0,1.0,1
9335,max_ml,30,60,2,3,0.05,0.95,0.9453372748268448,30,0.0,1,0.0,1,0.0,1
9336,max_ml,30,60,2,3,0.05,0.95,0.9090603544936804,16,1.0,1,1.0,1,1.0,1
9337,max_ml,30,60,2,3,0.05,0.95,0.9495738648562728,10,1.0,1,1.0,1,1.0,1
9338,max_ml,30,60,2,3,0.05,0.95,0.9415823328837136,12,1.0,1,1.0,1,1.0,1
9339,max_ml,30,60,2,3,0.05,0.95,0.8472048751955263,23,1.0,1,1.0,1,1.0,1
9340,max_ml,30,60,2,3,0.05,0.95,0.9325589982845498,34,1.0,1,1.0,1,1.0,1
9341,max_ml,30,60,2,3,0.05,0.95,0.9455674415995056,27,0.0,1,0.0,1,0.0,1
9342,max_ml,30,60,2,3,0.05,0.95,0.8523220084171267,13,1.0,1,1.0,1,1.0,1
9343,max_ml,30,60,2,3,0.05,0.95,0.9381140090413176,18,1.0,1,1.0,1,1.0,1
9344,max_ml,30,60,2,3,0.05,0.95,0.8500520826790426,9,1.0,1,1.0,1,1.0,1
9345,max_ml,30,60,2,3,0.05,0.95,0.9338133758696068,25,1.0,1,1.0,1,1.0,1
9346,max_ml,30,60,2,3,0.05,0.95,0.901847248629396,23,1.0,1,1.0,1,1.0,1
9347,max_ml,30,60,2,3,0.05,0.95,0.877197841499067,20,1.0,1,1.0,1,1.0,1
9348,max_ml,30,60,2,3,0.05,0.95,0.9345255635780116,15,1.0,1,1.0,1,1.0,1
9349,max_ml,30,60,2,3,0.05,0.95,0.9201121778549682,16,1.0,1,1.0,1,1.0,1
9350,max_ml,30,60,2,3,0.05,0.95,0.9307461840987342,19,1.0,1,1.0,1,1.0,1
9351,max_ml,30,60,2,3,0.05,0.95,0.9378129541787438,16,1.0,1,1.0,1,1.0,1
9352,max_ml,30,60,2,3,0.05,0.95,0.902729461314337,26,1.0,1,1.0,1,1.0,1
9353,max_ml,30,60,2,3,0.05,0.95,0.8948693775587166,13,1.0,1,1.0,1,1.0,1
9354,max_ml,30,60,2,3,0.05,0.95,0.9296858189449948,29,1.0,1,1.0,1,1.0,1
9355,max_ml,30,60,2,3,0.05,0.95,0.938567373206485,29,0.0,0,1.0,1,1.0,1
9356,max_ml,30,60,2,3,0.05,0.95,0.9178978158267718,19,1.0,1,1.0,1,1.0,1
9357,max_ml,30,60,2,3,0.05,0.95,0.9378449137031878,11,1.0,1,1.0,1,1.0,1
9358,max_ml,30,60,2,3,0.05,0.95,0.942917075376752,22,1.0,1,1.0,1,1.0,1
9359,max_ml,30,60,2,3,0.05,0.95,0.9493648708804872,21,1.0,1,1.0,1,1.0,1
9360,max_ml,30,60,2,3,0.05,0.95,0.925995135142917,21,1.0,1,1.0,1,1.0,1
9361,max_ml,30,60,2,3,0.05,0.95,0.9466794078200318,8,1.0,1,1.0,1,1.0,1
9362,max_ml,30,60,2,3,0.05,0.95,0.9235439704213624,17,1.0,1,1.0,1,1.0,1
9363,max_ml,30,60,2,3,0.05,0.95,0.9405599376042604,9,1.0,1,1.0,1,1.0,1
9364,max_ml,30,60,2,3,0.05,0.95,0.9317089840413502,17,1.0,1,1.0,1,1.0,1
9365,max_ml,30,60,2,3,0.05,0.95,0.8991154364727193,12,1.0,1,1.0,1,1.0,1
9366,max_ml,30,60,2,3,0.05,0.95,0.9403266649660006,25,0.0,1,0.0,1,0.0,1
9367,max_ml,30,60,2,3,0.05,0.95,0.940825261246014,13,1.0,1,1.0,1,1.0,1
9368,max_ml,30,60,2,3,0.05,0.95,0.9227175744048608,26,1.0,1,1.0,1,1.0,1
9369,max_ml,30,60,2,3,0.05,0.95,0.9497327234164052,33,0.0,1,0.0,1,0.0,1
9370,max_ml,30,60,2,3,0.05,0.95,0.9491711288477324,45,0.0,0,0.0,0,1.0,1
9371,max_ml,30,60,2,3,0.05,0.95,0.8880297641711756,13,1.0,1,1.0,1,1.0,1
9372,max_ml,30,60,2,3,0.05,0.95,0.9277918826604428,31,0.0,1,0.0,1,0.0,1
9373,max_ml,30,60,2,3,0.05,0.95,0.9274811486493442,13,1.0,1,1.0,1,1.0,1
9374,max_ml,30,60,2,3,0.05,0.95,0.9298446968084176,24,0.0,0,1.0,1,1.0,1
9375,max_ml,30,60,2,3,0.05,0.95,0.902713508077259,53,0.0,1,0.0,1,0.0,1
9376,max_ml,30,60,2,3,0.05,0.95,0.9487349321901728,15,1.0,1,1.0,1,1.0,1
9377,max_ml,30,60,2,3,0.05,0.95,0.9358557689280448,25,1.0,1,1.0,1,1.0,1
9378,max_ml,30,60,2,3,0.05,0.95,0.937041318485878,8,1.0,1,1.0,1,1.0,1
9379,max_ml,30,60,2,3,0.05,0.95,0.9433269640897524,15,1.0,1,1.0,1,1.0,1
9380,max_ml,30,60,2,3,0.05,0.95,0.9268090976283848,14,1.0,1,1.0,1,1.0,1
9381,max_ml,30,60,2,3,0.05,0.95,0.9199602468350788,5,1.0,1,1.0,1,1.0,1
9382,max_ml,30,60,2,3,0.05,0.95,0.9133202269943684,37,1.0,1,1.0,1,1.0,1
9383,max_ml,30,60,2,3,0.05,0.95,0.9194386286574936,12,1.0,1,1.0,1,1.0,1
9384,max_ml,30,60,2,3,0.05,0.95,0.9192253413441728,17,1.0,1,1.0,1,1.0,1
9385,max_ml,30,60,2,3,0.05,0.95,0.9483435187140256,20,1.0,1,1.0,1,1.0,1
9386,max_ml,30,60,2,3,0.05,0.95,0.9493765321420216,48,0.0,0,1.0,1,1.0,1
9387,max_ml,30,60,2,3,0.05,0.95,0.9207678783467343,15,1.0,1,1.0,1,1.0,1
9388,max_ml,30,60,2,3,0.05,0.95,0.9389318047524504,64,0.0,1,0.0,1,0.0,1
9389,max_ml,30,60,2,3,0.05,0.95,0.922235940846774,32,1.0,1,1.0,1,1.0,1
9390,max_ml,30,60,2,3,0.05,0.95,0.8376481860856998,19,1.0,1,1.0,1,1.0,1
9391,max_ml,30,60,2,3,0.05,0.95,0.9137092103665148,10,1.0,1,1.0,1,1.0,1
9392,max_ml,30,60,2,3,0.05,0.95,0.9146957221769872,26,1.0,1,1.0,1,1.0,1
9393,max_ml,30,60,2,3,0.05,0.95,0.9325864407109146,13,1.0,1,1.0,1,1.0,1
9394,max_ml,30,60,2,3,0.05,0.95,0.9187252865545676,4,1.0,1,1.0,1,1.0,1
9395,max_ml,30,60,2,3,0.05,0.95,0.937218322218208,15,1.0,1,1.0,1,1.0,1
9396,max_ml,30,60,2,3,0.05,0.95,0.926999063972666,17,1.0,1,1.0,1,1.0,1
9397,max_ml,30,60,2,3,0.05,0.95,0.9214827380398696,16,1.0,1,1.0,1,1.0,1
9398,max_ml,30,60,2,3,0.05,0.95,0.9277629408511492,9,1.0,1,1.0,1,1.0,1
9399,max_ml,30,60,2,3,0.05,0.95,0.9467026918015315,14,1.0,1,1.0,1,1.0,1
9400,max_ml,30,60,2,3,0.05,0.95,0.932967702539163,12,1.0,1,1.0,1,1.0,1
9401,max_ml,30,60,2,3,0.05,0.95,0.8625041311690884,13,1.0,1,1.0,1,1.0,1
9402,max_ml,30,60,2,3,0.05,0.95,0.8855369185994412,9,1.0,1,1.0,1,1.0,1
9403,max_ml,30,60,2,3,0.05,0.95,0.9266122152849996,39,0.0,1,0.0,1,0.0,1
9404,max_ml,30,60,2,3,0.05,0.95,0.9299293378262814,27,1.0,1,1.0,1,1.0,1
9405,max_ml,30,60,2,3,0.05,0.95,0.9139426986315464,19,1.0,1,1.0,1,1.0,1
9406,max_ml,30,60,2,3,0.05,0.95,0.9352305536726916,29,0.0,0,0.0,0,1.0,1
9407,max_ml,30,60,2,3,0.05,0.95,0.9108448909318192,15,1.0,1,1.0,1,1.0,1
9408,max_ml,30,60,2,3,0.05,0.95,0.9495169224531804,25,1.0,1,1.0,1,1.0,1
9409,max_ml,30,60,2,3,0.05,0.95,0.8980141009038808,40,1.0,1,1.0,1,1.0,1
9410,max_ml,30,60,2,3,0.05,0.95,0.9023038505370627,36,0.0,1,0.0,1,0.0,1
9411,max_ml,30,60,2,3,0.05,0.95,0.9411010637539,17,1.0,1,1.0,1,1.0,1
9412,max_ml,30,60,2,3,0.05,0.95,0.9339186176986634,13,1.0,1,1.0,1,1.0,1
9413,max_ml,30,60,2,3,0.05,0.95,0.925871439198195,20,1.0,1,1.0,1,1.0,1
9414,max_ml,30,60,2,3,0.05,0.95,0.9467722632708648,13,1.0,1,1.0,1,1.0,1
9415,max_ml,30,60,2,3,0.05,0.95,0.944914436168574,29,0.0,0,0.0,0,1.0,1
9416,max_ml,30,60,2,3,0.05,0.95,0.949179039648676,25,0.0,0,1.0,1,1.0,1
9417,max_ml,30,60,2,3,0.05,0.95,0.9474849718534863,42,0.0,1,0.0,1,0.0,1
9418,max_ml,30,60,2,3,0.05,0.95,0.9440633078225176,39,0.0,1,0.0,1,0.0,1
9419,max_ml,30,60,2,3,0.05,0.95,0.92858756056533,26,1.0,1,1.0,1,1.0,1
9420,max_ml,30,60,2,3,0.05,0.95,0.906610416835796,32,0.0,0,1.0,1,1.0,1
9421,max_ml,30,60,2,3,0.05,0.95,0.859181890300808,19,1.0,1,1.0,1,1.0,1
9422,max_ml,30,60,2,3,0.05,0.95,0.9216660073377642,16,1.0,1,1.0,1,1.0,1
9423,max_ml,30,60,2,3,0.05,0.95,0.9345227300562436,20,1.0,1,1.0,1,1.0,1
9424,max_ml,30,60,2,3,0.05,0.95,0.8937877735242074,19,1.0,1,1.0,1,1.0,1
9425,max_ml,30,60,2,3,0.05,0.95,0.8591152751705509,10,1.0,1,1.0,1,1.0,1
9426,max_ml,30,60,2,3,0.05,0.95,0.9248250297460124,45,0.0,1,0.0,1,0.0,1
9427,max_ml,30,60,2,3,0.05,0.95,0.9027528340383458,12,1.0,1,1.0,1,1.0,1
9428,max_ml,30,60,2,3,0.05,0.95,0.9390007289425242,26,1.0,1,1.0,1,1.0,1
9429,max_ml,30,60,2,3,0.05,0.95,0.9429377394202612,11,1.0,1,1.0,1,1.0,1
9430,max_ml,30,60,2,3,0.05,0.95,0.9454320769158816,21,1.0,1,1.0,1,1.0,1
9431,max_ml,30,60,2,3,0.05,0.95,0.9008454613312964,10,1.0,1,1.0,1,1.0,1
9432,max_ml,30,60,2,3,0.05,0.95,0.9398100667330735,44,0.0,1,0.0,1,0.0,1
9433,max_ml,30,60,2,3,0.05,0.95,0.8692850607253206,15,1.0,1,1.0,1,1.0,1
9434,max_ml,30,60,2,3,0.05,0.95,0.937196538091182,8,1.0,1,1.0,1,1.0,1
9435,max_ml,30,60,2,3,0.05,0.95,0.9474716499483063,38,0.0,1,0.0,1,0.0,1
9436,max_ml,30,60,2,3,0.05,0.95,0.9428171826982152,25,1.0,1,0.0,0,1.0,1
9437,max_ml,30,60,2,3,0.05,0.95,0.939486582787225,36,0.0,1,0.0,1,0.0,1
9438,max_ml,30,60,2,3,0.05,0.95,0.9367498214805308,16,1.0,1,1.0,1,1.0,1
9439,max_ml,30,60,2,3,0.05,0.95,0.913804463264232,27,0.0,0,1.0,1,1.0,1
9440,max_ml,30,60,2,3,0.05,0.95,0.942114666642152,13,1.0,1,1.0,1,1.0,1
9441,max_ml,30,60,2,3,0.05,0.95,0.8984491219967826,14,1.0,1,1.0,1,1.0,1
9442,max_ml,30,60,2,3,0.05,0.95,0.938339991666637,9,1.0,1,1.0,1,1.0,1
9443,max_ml,30,60,2,3,0.05,0.95,0.9081490912085012,20,1.0,1,1.0,1,1.0,1
9444,max_ml,30,60,2,3,0.05,0.95,0.9299342522771954,28,0.0,0,1.0,1,0.0,0
9445,max_ml,30,60,2,3,0.05,0.95,0.8399475885087618,14,1.0,1,1.0,1,1.0,1
9446,max_ml,30,60,2,3,0.05,0.95,0.9441984618279032,9,1.0,1,1.0,1,1.0,1
9447,max_ml,30,60,2,3,0.05,0.95,0.9365725806991464,32,1.0,1,1.0,1,1.0,1
9448,max_ml,30,60,2,3,0.05,0.95,0.9201093491335528,6,1.0,1,1.0,1,1.0,1
9449,max_ml,30,60,2,3,0.05,0.95,0.9106305585230894,9,1.0,1,1.0,1,1.0,1
9450,max_ml,30,60,2,3,0.05,0.95,0.919116179473523,20,1.0,1,1.0,1,1.0,1
9451,max_ml,30,60,2,3,0.05,0.95,0.9404387571001076,86,0.0,0,0.0,0,1.0,1
9452,max_ml,30,60,2,3,0.05,0.95,0.8595439573616608,16,1.0,1,1.0,1,1.0,1
9453,max_ml,30,60,2,3,0.05,0.95,0.9413024148902772,17,1.0,1,1.0,1,0.0,0
9454,max_ml,30,60,2,3,0.05,0.95,0.932740605109911,51,1.0,1,1.0,1,1.0,1
9455,max_ml,30,60,2,3,0.05,0.95,0.8981867191325019,22,0.0,1,0.0,1,0.0,1
9456,max_ml,30,60,2,3,0.05,0.95,0.940272298238218,30,0.0,0,1.0,1,1.0,1
9457,max_ml,30,60,2,3,0.05,0.95,0.943424221153488,22,0.0,1,0.0,1,0.0,1
9458,max_ml,30,60,2,3,0.05,0.95,0.9259101452414414,16,1.0,1,1.0,1,1.0,1
9459,max_ml,30,60,2,3,0.05,0.95,0.9280920014585194,26,1.0,1,1.0,1,1.0,1
9460,max_ml,30,60,2,3,0.05,0.95,0.8545317815672633,15,1.0,1,1.0,1,1.0,1
9461,max_ml,30,60,2,3,0.05,0.95,0.94542415296991,17,1.0,1,1.0,1,1.0,1
9462,max_ml,30,60,2,3,0.05,0.95,0.8506133270007085,5,1.0,1,1.0,1,1.0,1
9463,max_ml,30,60,2,3,0.05,0.95,0.9448808695051828,8,1.0,1,1.0,1,1.0,1
9464,max_ml,30,60,2,3,0.05,0.95,0.9266807094594024,30,1.0,1,1.0,1,1.0,1
9465,max_ml,30,60,2,3,0.05,0.95,0.9283905664520492,21,1.0,1,1.0,1,1.0,1
9466,max_ml,30,60,2,3,0.05,0.95,0.9335649154549676,10,1.0,1,1.0,1,1.0,1
9467,max_ml,30,60,2,3,0.05,0.95,0.8882927219839841,15,1.0,1,1.0,1,1.0,1
9468,max_ml,30,60,2,3,0.05,0.95,0.9179488252819484,10,1.0,1,1.0,1,1.0,1
9469,max_ml,30,60,2,3,0.05,0.95,0.926030049574578,14,1.0,1,1.0,1,1.0,1
9470,max_ml,30,60,2,3,0.05,0.95,0.91964366695248,18,1.0,1,1.0,1,1.0,1
9471,max_ml,30,60,2,3,0.05,0.95,0.9452442630114014,6,1.0,1,1.0,1,1.0,1
9472,max_ml,30,60,2,3,0.05,0.95,0.9202036888572162,23,1.0,1,1.0,1,1.0,1
9473,max_ml,30,60,2,3,0.05,0.95,0.9384053590268046,27,1.0,1,1.0,1,1.0,1
9474,max_ml,30,60,2,3,0.05,0.95,0.894419346133982,16,1.0,1,1.0,1,1.0,1
9475,max_ml,30,60,2,3,0.05,0.95,0.9045606400128424,12,1.0,1,1.0,1,1.0,1
9476,max_ml,30,60,2,3,0.05,0.95,0.946088181030514,39,1.0,1,1.0,1,1.0,1
9477,max_ml,30,60,2,3,0.05,0.95,0.9329767343172256,12,1.0,1,1.0,1,1.0,1
9478,max_ml,30,60,2,3,0.05,0.95,0.8913242451345952,8,1.0,1,1.0,1,1.0,1
9479,max_ml,30,60,2,3,0.05,0.95,0.8915956819454209,14,1.0,1,1.0,1,1.0,1
9480,max_ml,30,60,2,3,0.05,0.95,0.91544718948095,18,1.0,1,1.0,1,1.0,1
9481,max_ml,30,60,2,3,0.05,0.95,0.8657537236017879,8,1.0,1,1.0,1,1.0,1
9482,max_ml,30,60,2,3,0.05,0.95,0.9416603672744768,24,0.0,0,1.0,1,1.0,1
9483,max_ml,30,60,2,3,0.05,0.95,0.9110774373650976,12,1.0,1,1.0,1,1.0,1
9484,max_ml,30,60,2,3,0.05,0.95,0.940064369449449,99,0.0,1,0.0,1,0.0,1
9485,max_ml,30,60,2,3,0.05,0.95,0.937030503783969,30,1.0,1,1.0,1,0.0,0
9486,max_ml,30,60,2,3,0.05,0.95,0.9417870934204274,23,0.0,0,1.0,1,0.0,0
9487,max_ml,30,60,2,3,0.05,0.95,0.940035994795103,30,0.0,1,0.0,1,0.0,1
9488,max_ml,30,60,2,3,0.05,0.95,0.9165176841999232,23,1.0,1,1.0,1,1.0,1
9489,max_ml,30,60,2,3,0.05,0.95,0.9354126177176836,9,1.0,1,1.0,1,1.0,1
9490,max_ml,30,60,2,3,0.05,0.95,0.9394581148973484,43,0.0,1,0.0,1,0.0,1
9491,max_ml,30,60,2,3,0.05,0.95,0.8819550284118439,15,1.0,1,1.0,1,1.0,1
9492,max_ml,30,60,2,3,0.05,0.95,0.9178514105741674,19,1.0,1,1.0,1,1.0,1
9493,max_ml,30,60,2,3,0.05,0.95,0.9367060131996808,22,1.0,1,1.0,1,1.0,1
9494,max_ml,30,60,2,3,0.05,0.95,0.9340931511873242,25,1.0,1,1.0,1,1.0,1
9495,max_ml,30,60,2,3,0.05,0.95,0.949463661364512,22,1.0,1,1.0,1,0.0,0
9496,max_ml,30,60,2,3,0.05,0.95,0.945716515108342,15,1.0,1,1.0,1,1.0,1
9497,max_ml,30,60,2,3,0.05,0.95,0.9364217518740772,9,1.0,1,1.0,1,1.0,1
9498,max_ml,30,60,2,3,0.05,0.95,0.945638733287968,14,1.0,1,1.0,1,1.0,1
9499,max_ml,30,60,2,3,0.05,0.95,0.9362257274479804,8,1.0,1,1.0,1,1.0,1
9500,max_ml,30,60,2,3,0.05,0.95,0.9457165447328758,25,0.0,1,0.0,1,0.0,1
9501,max_ml,30,60,2,3,0.05,0.95,0.9464913485702072,50,0.0,0,1.0,1,1.0,1
9502,max_ml,30,60,2,3,0.05,0.95,0.9209760233678448,42,0.0,1,0.0,1,0.0,1
9503,max_ml,30,60,2,3,0.05,0.95,0.939042802498654,8,1.0,1,1.0,1,1.0,1
9504,max_ml,30,60,2,3,0.05,0.95,0.9458706991214224,11,1.0,1,1.0,1,1.0,1
9505,max_ml,30,60,2,3,0.05,0.95,0.947275894397127,15,1.0,1,1.0,1,1.0,1
9506,max_ml,30,60,2,3,0.05,0.95,0.926062115289723,41,1.0,1,1.0,1,1.0,1
9507,max_ml,30,60,2,3,0.05,0.95,0.936866792986926,30,0.0,1,0.0,1,0.0,1
9508,max_ml,30,60,2,3,0.05,0.95,0.9075494249960048,7,1.0,1,1.0,1,1.0,1
9509,max_ml,30,60,2,3,0.05,0.95,0.9248379154619922,26,1.0,1,1.0,1,1.0,1
9510,max_ml,30,60,2,3,0.05,0.95,0.9261825643915518,12,1.0,1,1.0,1,1.0,1
9511,max_ml,30,60,2,3,0.05,0.95,0.9336193130127546,15,1.0,1,1.0,1,1.0,1
9512,max_ml,30,60,2,3,0.05,0.95,0.931042084471707,27,0.0,1,0.0,1,0.0,1
9513,max_ml,30,60,2,3,0.05,0.95,0.9413611643936124,20,0.0,0,1.0,1,1.0,1
9514,max_ml,30,60,2,3,0.05,0.95,0.9392989747534656,17,0.0,1,0.0,1,0.0,1
9515,max_ml,30,60,2,3,0.05,0.95,0.9089086448837024,18,0.0,0,1.0,1,1.0,1
9516,max_ml,30,60,2,3,0.05,0.95,0.8851892122392017,12,1.0,1,1.0,1,1.0,1
9517,max_ml,30,60,2,3,0.05,0.95,0.9147825637711048,21,1.0,1,1.0,1,1.0,1
9518,max_ml,30,60,2,3,0.05,0.95,0.9367759616653584,83,0.0,1,0.0,1,0.0,1
9519,max_ml,30,60,2,3,0.05,0.95,0.941384065252962,16,1.0,1,1.0,1,1.0,1
9520,max_ml,30,60,2,3,0.05,0.95,0.9491564652621414,45,0.0,0,0.0,0,1.0,1
9521,max_ml,30,60,2,3,0.05,0.95,0.9436595499427656,23,0.0,0,1.0,1,1.0,1
9522,max_ml,30,60,2,3,0.05,0.95,0.94476299146468,27,1.0,1,1.0,1,1.0,1
9523,max_ml,30,60,2,3,0.05,0.95,0.9409970533202988,12,1.0,1,1.0,1,1.0,1
9524,max_ml,30,60,2,3,0.05,0.95,0.938910285904886,32,1.0,1,1.0,1,1.0,1
9525,max_ml,30,60,2,3,0.05,0.95,0.9488472862952362,72,0.0,1,0.0,1,0.0,1
9526,max_ml,30,60,2,3,0.05,0.95,0.9176804906255418,21,1.0,1,1.0,1,1.0,1
9527,max_ml,30,60,2,3,0.05,0.95,0.947294736099008,33,1.0,1,1.0,1,1.0,1
9528,max_ml,30,60,2,3,0.05,0.95,0.9182529810300528,18,1.0,1,1.0,1,1.0,1
9529,max_ml,30,60,2,3,0.05,0.95,0.9321804925633782,28,1.0,1,1.0,1,1.0,1
9530,max_ml,30,60,2,3,0.05,0.95,0.9412788051365494,11,1.0,1,1.0,1,1.0,1
9531,max_ml,30,60,2,3,0.05,0.95,0.9280425408713868,30,0.0,0,1.0,1,1.0,1
9532,max_ml,30,60,2,3,0.05,0.95,0.9427449347090836,21,1.0,1,1.0,1,1.0,1
9533,max_ml,30,60,2,3,0.05,0.95,0.9355868855030052,19,1.0,1,1.0,1,1.0,1
9534,max_ml,30,60,2,3,0.05,0.95,0.9376234836182424,60,0.0,0,0.0,0,1.0,1
9535,max_ml,30,60,2,3,0.05,0.95,0.9416708663512304,35,1.0,1,1.0,1,1.0,1
9536,max_ml,30,60,2,3,0.05,0.95,0.9469108373446392,21,1.0,1,0.0,0,0.0,0
9537,max_ml,30,60,2,3,0.05,0.95,0.8706562495328055,19,1.0,1,1.0,1,1.0,1
9538,max_ml,30,60,2,3,0.05,0.95,0.9399109037811032,20,1.0,1,1.0,1,1.0,1
9539,max_ml,30,60,2,3,0.05,0.95,0.946523042242246,31,1.0,1,1.0,1,1.0,1
9540,max_ml,30,60,2,3,0.05,0.95,0.9405949802650716,29,0.0,0,1.0,1,1.0,1
9541,max_ml,30,60,2,3,0.05,0.95,0.8942551384203098,19,1.0,1,1.0,1,1.0,1
9542,max_ml,30,60,2,3,0.05,0.95,0.9321898001690146,14,1.0,1,1.0,1,1.0,1
9543,max_ml,30,60,2,3,0.05,0.95,0.8932700128053931,9,1.0,1,1.0,1,1.0,1
9544,max_ml,30,60,2,3,0.05,0.95,0.9255000073492162,31,0.0,1,0.0,1,0.0,1
9545,max_ml,30,60,2,3,0.05,0.95,0.9312231469090908,8,1.0,1,1.0,1,1.0,1
9546,max_ml,30,60,2,3,0.05,0.95,0.9213674323888388,13,1.0,1,1.0,1,1.0,1
9547,max_ml,30,60,2,3,0.05,0.95,0.9284015201025928,17,1.0,1,1.0,1,1.0,1
9548,max_ml,30,60,2,3,0.05,0.95,0.9470071539859108,12,1.0,1,1.0,1,1.0,1
9549,max_ml,30,60,2,3,0.05,0.95,0.9337521082142632,36,0.0,0,1.0,1,1.0,1
9550,max_ml,30,60,2,3,0.05,0.95,0.8484178091454897,8,1.0,1,1.0,1,1.0,1
9551,max_ml,30,60,2,3,0.05,0.95,0.9383950099242268,36,0.0,0,0.0,0,1.0,1
9552,max_ml,30,60,2,3,0.05,0.95,0.925964909874016,18,1.0,1,1.0,1,1.0,1
9553,max_ml,30,60,2,3,0.05,0.95,0.9286612951149832,33,1.0,1,1.0,1,1.0,1
9554,max_ml,30,60,2,3,0.05,0.95,0.8941502213376992,25,1.0,1,1.0,1,1.0,1
9555,max_ml,30,60,2,3,0.05,0.95,0.8891199075277747,16,1.0,1,1.0,1,1.0,1
9556,max_ml,30,60,2,3,0.05,0.95,0.9196176141703724,12,1.0,1,1.0,1,1.0,1
9557,max_ml,30,60,2,3,0.05,0.95,0.887512603440379,10,1.0,1,1.0,1,1.0,1
9558,max_ml,30,60,2,3,0.05,0.95,0.925821199249704,13,1.0,1,1.0,1,1.0,1
9559,max_ml,30,60,2,3,0.05,0.95,0.9306328146351872,40,1.0,1,1.0,1,1.0,1
9560,max_ml,30,60,2,3,0.05,0.95,0.938843102910506,21,1.0,1,1.0,1,1.0,1
9561,max_ml,30,60,2,3,0.05,0.95,0.888794773663057,7,1.0,1,1.0,1,1.0,1
9562,max_ml,30,60,2,3,0.05,0.95,0.9488668233183268,45,0.0,1,0.0,1,0.0,1
9563,max_ml,30,60,2,3,0.05,0.95,0.8564719985218521,19,1.0,1,1.0,1,1.0,1
9564,max_ml,30,60,2,3,0.05,0.95,0.9349386100748832,21,1.0,1,1.0,1,1.0,1
9565,max_ml,30,60,2,3,0.05,0.95,0.9265557578903472,10,1.0,1,1.0,1,1.0,1
9566,max_ml,30,60,2,3,0.05,0.95,0.8762528084252629,9,1.0,1,1.0,1,1.0,1
9567,max_ml,30,60,2,3,0.05,0.95,0.9337866247922992,26,1.0,1,1.0,1,1.0,1
9568,max_ml,30,60,2,3,0.05,0.95,0.9225963590918042,41,0.0,0,1.0,1,0.0,0
9569,max_ml,30,60,2,3,0.05,0.95,0.9015356561763568,11,1.0,1,1.0,1,1.0,1
9570,max_ml,30,60,2,3,0.05,0.95,0.917645761082802,22,1.0,1,1.0,1,1.0,1
9571,max_ml,30,60,2,3,0.05,0.95,0.9163408093258776,7,1.0,1,1.0,1,1.0,1
9572,max_ml,30,60,2,3,0.05,0.95,0.942302701198122,18,1.0,1,1.0,1,1.0,1
9573,max_ml,30,60,2,3,0.05,0.95,0.9255719712553986,39,0.0,1,0.0,1,0.0,1
9574,max_ml,30,60,2,3,0.05,0.95,0.9436658171196228,15,1.0,1,1.0,1,1.0,1
9575,max_ml,30,60,2,3,0.05,0.95,0.9330998995268606,25,1.0,1,1.0,1,1.0,1
9576,max_ml,30,60,2,3,0.05,0.95,0.8701360753441781,15,1.0,1,1.0,1,1.0,1
9577,max_ml,30,60,2,3,0.05,0.95,0.9023081368164214,22,1.0,1,1.0,1,1.0,1
9578,max_ml,30,60,2,3,0.05,0.95,0.9313547176363588,29,1.0,1,1.0,1,1.0,1
9579,max_ml,30,60,2,3,0.05,0.95,0.9104611684977856,10,1.0,1,1.0,1,1.0,1
9580,max_ml,30,60,2,3,0.05,0.95,0.8789087002213035,7,1.0,1,1.0,1,1.0,1
9581,max_ml,30,60,2,3,0.05,0.95,0.9448641346359812,70,0.0,1,0.0,1,0.0,1
9582,max_ml,30,60,2,3,0.05,0.95,0.9328275011979352,46,1.0,1,1.0,1,1.0,1
9583,max_ml,30,60,2,3,0.05,0.95,0.9292460602420776,66,0.0,1,0.0,1,0.0,1
9584,max_ml,30,60,2,3,0.05,0.95,0.9452464390963627,27,1.0,1,1.0,1,1.0,1
9585,max_ml,30,60,2,3,0.05,0.95,0.9169164369014864,20,1.0,1,1.0,1,1.0,1
9586,max_ml,30,60,2,3,0.05,0.95,0.9432151584180746,22,1.0,1,1.0,1,1.0,1
9587,max_ml,30,60,2,3,0.05,0.95,0.9337864574805854,16,1.0,1,1.0,1,1.0,1
9588,max_ml,30,60,2,3,0.05,0.95,0.921382607549552,15,1.0,1,1.0,1,1.0,1
9589,max_ml,30,60,2,3,0.05,0.95,0.9050010341023914,10,1.0,1,1.0,1,1.0,1
9590,max_ml,30,60,2,3,0.05,0.95,0.8631728518722129,4,1.0,1,1.0,1,1.0,1
9591,max_ml,30,60,2,3,0.05,0.95,0.9269277112436988,19,1.0,1,1.0,1,1.0,1
9592,max_ml,30,60,2,3,0.05,0.95,0.9487268373646132,61,0.0,0,0.0,0,1.0,1
9593,max_ml,30,60,2,3,0.05,0.95,0.9403870699872604,30,1.0,1,1.0,1,1.0,1
9594,max_ml,30,60,2,3,0.05,0.95,0.9358049536014024,12,1.0,1,1.0,1,1.0,1
9595,max_ml,30,60,2,3,0.05,0.95,0.943968443470819,38,0.0,1,0.0,1,0.0,1
9596,max_ml,30,60,2,3,0.05,0.95,0.9136843493200588,31,1.0,1,1.0,1,1.0,1
9597,max_ml,30,60,2,3,0.05,0.95,0.9461781367357426,22,0.0,0,1.0,1,0.0,0
9598,max_ml,30,60,2,3,0.05,0.95,0.8917345781825632,7,1.0,1,1.0,1,1.0,1
9599,max_ml,30,60,2,3,0.05,0.95,0.9036783952059116,16,1.0,1,1.0,1,1.0,1
9600,max_ml,30,60,2,3,0.05,0.95,0.8639315323923,8,1.0,1,1.0,1,1.0,1
9601,max_ml,30,60,2,3,0.05,0.95,0.8959816001841068,24,1.0,1,1.0,1,1.0,1
9602,max_ml,30,60,2,3,0.05,0.95,0.9366281631820232,9,1.0,1,1.0,1,1.0,1
9603,max_ml,30,60,2,3,0.05,0.95,0.9462228057284302,45,0.0,0,0.0,0,1.0,1
9604,max_ml,30,60,2,3,0.05,0.95,0.9334068429160296,13,1.0,1,1.0,1,1.0,1
9605,max_ml,30,60,2,3,0.05,0.95,0.9311567774055828,19,1.0,1,1.0,1,1.0,1
9606,max_ml,30,60,2,3,0.05,0.95,0.9320784761428108,16,1.0,1,1.0,1,1.0,1
9607,max_ml,30,60,2,3,0.05,0.95,0.9351966484219196,23,1.0,1,1.0,1,1.0,1
9608,max_ml,30,60,2,3,0.05,0.95,0.9395399642574388,17,1.0,1,1.0,1,1.0,1
9609,max_ml,30,60,2,3,0.05,0.95,0.9178954838682892,16,1.0,1,1.0,1,1.0,1
9610,max_ml,30,60,2,3,0.05,0.95,0.9485329097091976,26,1.0,1,1.0,1,1.0,1
9611,max_ml,30,60,2,3,0.05,0.95,0.919260494286236,6,1.0,1,1.0,1,1.0,1
9612,max_ml,30,60,2,3,0.05,0.95,0.8922549311574459,27,1.0,1,1.0,1,1.0,1
9613,max_ml,30,60,2,3,0.05,0.95,0.9451736344677912,31,0.0,1,0.0,1,0.0,1
9614,max_ml,30,60,2,3,0.05,0.95,0.9494707169454376,16,1.0,1,1.0,1,1.0,1
9615,max_ml,30,60,2,3,0.05,0.95,0.900804909153876,8,1.0,1,1.0,1,1.0,1
9616,max_ml,30,60,2,3,0.05,0.95,0.9241330894028698,23,1.0,1,1.0,1,1.0,1
9617,max_ml,30,60,2,3,0.05,0.95,0.94727657882169,18,1.0,1,1.0,1,1.0,1
9618,max_ml,30,60,2,3,0.05,0.95,0.9063504458710911,9,1.0,1,1.0,1,1.0,1
9619,max_ml,30,60,2,3,0.05,0.95,0.9196803215334486,33,1.0,1,1.0,1,1.0,1
9620,max_ml,30,60,2,3,0.05,0.95,0.9482731600934984,16,1.0,1,1.0,1,1.0,1
9621,max_ml,30,60,2,3,0.05,0.95,0.9448592335665956,13,1.0,1,1.0,1,1.0,1
9622,max_ml,30,60,2,3,0.05,0.95,0.9381982301973768,31,0.0,1,0.0,1,0.0,1
9623,max_ml,30,60,2,3,0.05,0.95,0.8722328837089851,12,1.0,1,1.0,1,1.0,1
9624,max_ml,30,60,2,3,0.05,0.95,0.9271220961923412,8,1.0,1,1.0,1,1.0,1
9625,max_ml,30,60,2,3,0.05,0.95,0.9336076696114314,12,1.0,1,1.0,1,1.0,1
9626,max_ml,30,60,2,3,0.05,0.95,0.9497280275352856,36,1.0,1,1.0,1,1.0,1
9627,max_ml,30,60,2,3,0.05,0.95,0.8815122597753728,13,1.0,1,1.0,1,1.0,1
9628,max_ml,30,60,2,3,0.05,0.95,0.9309433140016746,20,1.0,1,1.0,1,1.0,1
9629,max_ml,30,60,2,3,0.05,0.95,0.9418212371800196,81,0.0,1,0.0,1,0.0,1
9630,max_ml,30,60,2,3,0.05,0.95,0.9406393245922254,14,1.0,1,1.0,1,1.0,1
9631,max_ml,30,60,2,3,0.05,0.95,0.9214093578139988,63,0.0,1,0.0,1,0.0,1
9632,max_ml,30,60,2,3,0.05,0.95,0.93581542760258,9,1.0,1,1.0,1,1.0,1
9633,max_ml,30,60,2,3,0.05,0.95,0.9354621488985296,10,1.0,1,1.0,1,1.0,1
9634,max_ml,30,60,2,3,0.05,0.95,0.933213243447931,21,1.0,1,1.0,1,1.0,1
9635,max_ml,30,60,2,3,0.05,0.95,0.8866470014092215,11,1.0,1,1.0,1,1.0,1
9636,max_ml,30,60,2,3,0.05,0.95,0.9386652581340258,37,0.0,1,0.0,1,0.0,1
9637,max_ml,30,60,2,3,0.05,0.95,0.9446557767113004,20,0.0,0,1.0,1,0.0,0
9638,max_ml,30,60,2,3,0.05,0.95,0.9290491367030131,36,1.0,1,1.0,1,1.0,1
9639,max_ml,30,60,2,3,0.05,0.95,0.9287689635998412,15,1.0,1,1.0,1,1.0,1
9640,max_ml,30,60,2,3,0.05,0.95,0.9479162356232256,48,0.0,0,1.0,1,0.0,0
9641,max_ml,30,60,2,3,0.05,0.95,0.8888135596659757,15,1.0,1,1.0,1,1.0,1
9642,max_ml,30,60,2,3,0.05,0.95,0.9149054085428516,14,1.0,1,1.0,1,1.0,1
9643,max_ml,30,60,2,3,0.05,0.95,0.9436424405412204,13,1.0,1,1.0,1,1.0,1
9644,max_ml,30,60,2,3,0.05,0.95,0.9374893022798956,20,0.0,0,1.0,1,1.0,1
9645,max_ml,30,60,2,3,0.05,0.95,0.9342814410329754,21,1.0,1,1.0,1,1.0,1
9646,max_ml,30,60,2,3,0.05,0.95,0.935110096191662,22,1.0,1,1.0,1,1.0,1
9647,max_ml,30,60,2,3,0.05,0.95,0.9358822686509858,43,1.0,1,1.0,1,1.0,1
9648,max_ml,30,60,2,3,0.05,0.95,0.9452217281939752,15,1.0,1,1.0,1,1.0,1
9649,max_ml,30,60,2,3,0.05,0.95,0.9309231623098476,23,1.0,1,1.0,1,1.0,1
9650,max_ml,30,60,2,3,0.05,0.95,0.9227188249758534,48,0.0,0,1.0,1,0.0,0
9651,max_ml,30,60,2,3,0.05,0.95,0.9287084721456969,20,1.0,1,1.0,1,1.0,1
9652,max_ml,30,60,2,3,0.05,0.95,0.7153514399547655,9,1.0,1,1.0,1,1.0,1
9653,max_ml,30,60,2,3,0.05,0.95,0.8992753934929312,14,1.0,1,1.0,1,1.0,1
9654,max_ml,30,60,2,3,0.05,0.95,0.9467575242666516,24,0.0,0,1.0,1,0.0,0
9655,max_ml,30,60,2,3,0.05,0.95,0.9178594140438554,8,1.0,1,1.0,1,1.0,1
9656,max_ml,30,60,2,3,0.05,0.95,0.939713184480952,51,0.0,1,0.0,1,0.0,1
9657,max_ml,30,60,2,3,0.05,0.95,0.8519491267754993,11,1.0,1,1.0,1,1.0,1
9658,max_ml,30,60,2,3,0.05,0.95,0.930621782722688,24,0.0,1,0.0,1,0.0,1
9659,max_ml,30,60,2,3,0.05,0.95,0.8354694794852554,9,1.0,1,1.0,1,1.0,1
9660,max_ml,30,60,2,3,0.05,0.95,0.9431388487332886,22,1.0,1,1.0,1,1.0,1
9661,max_ml,30,60,2,3,0.05,0.95,0.9411413417418428,28,1.0,1,1.0,1,1.0,1
9662,max_ml,30,60,2,3,0.05,0.95,0.9253749243577012,31,0.0,0,1.0,1,1.0,1
9663,max_ml,30,60,2,3,0.05,0.95,0.9322993984983732,6,1.0,1,1.0,1,1.0,1
9664,max_ml,30,60,2,3,0.05,0.95,0.7733642968113282,9,1.0,1,1.0,1,1.0,1
9665,max_ml,30,60,2,3,0.05,0.95,0.8850580805207237,7,1.0,1,1.0,1,1.0,1
9666,max_ml,30,60,2,3,0.05,0.95,0.9332700471106804,32,1.0,1,1.0,1,1.0,1
9667,max_ml,30,60,2,3,0.05,0.95,0.9037424922941596,10,1.0,1,1.0,1,1.0,1
9668,max_ml,30,60,2,3,0.05,0.95,0.9082658363051244,11,1.0,1,1.0,1,1.0,1
9669,max_ml,30,60,2,3,0.05,0.95,0.947123660106401,33,1.0,1,1.0,1,1.0,1
9670,max_ml,30,60,2,3,0.05,0.95,0.9353477332504772,9,1.0,1,1.0,1,1.0,1
9671,max_ml,30,60,2,3,0.05,0.95,0.9340536328687212,14,1.0,1,1.0,1,1.0,1
9672,max_ml,30,60,2,3,0.05,0.95,0.9390140030959964,20,1.0,1,1.0,1,1.0,1
9673,max_ml,30,60,2,3,0.05,0.95,0.928360955702946,33,0.0,0,0.0,0,1.0,1
9674,max_ml,30,60,2,3,0.05,0.95,0.9486508645112612,11,1.0,1,1.0,1,1.0,1
9675,max_ml,30,60,2,3,0.05,0.95,0.8807673147464682,18,1.0,1,1.0,1,1.0,1
9676,max_ml,30,60,2,3,0.05,0.95,0.8319549915189891,11,1.0,1,1.0,1,1.0,1
9677,max_ml,30,60,2,3,0.05,0.95,0.8262955638072945,14,1.0,1,1.0,1,1.0,1
9678,max_ml,30,60,2,3,0.05,0.95,0.9298356556896148,8,1.0,1,1.0,1,1.0,1
9679,max_ml,30,60,2,3,0.05,0.95,0.9020727132517424,25,0.0,1,0.0,1,0.0,1
9680,max_ml,30,60,2,3,0.05,0.95,0.856800596505851,8,1.0,1,1.0,1,1.0,1
9681,max_ml,30,60,2,3,0.05,0.95,0.9451711765590508,71,0.0,1,0.0,1,0.0,1
9682,max_ml,30,60,2,3,0.05,0.95,0.9285456939310832,11,1.0,1,1.0,1,1.0,1
9683,max_ml,30,60,2,3,0.05,0.95,0.931070041670667,23,1.0,1,1.0,1,0.0,0
9684,max_ml,30,60,2,3,0.05,0.95,0.9082437522490124,12,1.0,1,1.0,1,1.0,1
9685,max_ml,30,60,2,3,0.05,0.95,0.8736459907389751,21,1.0,1,1.0,1,1.0,1
9686,max_ml,30,60,2,3,0.05,0.95,0.9110111804180672,10,1.0,1,1.0,1,1.0,1
9687,max_ml,30,60,2,3,0.05,0.95,0.9304945084292408,29,0.0,1,0.0,1,0.0,1
9688,max_ml,30,60,2,3,0.05,0.95,0.9405508749029178,14,1.0,1,1.0,1,1.0,1
9689,max_ml,30,60,2,3,0.05,0.95,0.8667746227840264,7,1.0,1,1.0,1,1.0,1
9690,max_ml,30,60,2,3,0.05,0.95,0.9382575173288384,21,0.0,1,0.0,1,0.0,1
9691,max_ml,30,60,2,3,0.05,0.95,0.9083603302702472,15,1.0,1,1.0,1,1.0,1
9692,max_ml,30,60,2,3,0.05,0.95,0.8949332919530223,9,1.0,1,1.0,1,1.0,1
9693,max_ml,30,60,2,3,0.05,0.95,0.934979680926037,27,1.0,1,1.0,1,1.0,1
9694,max_ml,30,60,2,3,0.05,0.95,0.9442793714716328,21,1.0,1,1.0,1,1.0,1
9695,max_ml,30,60,2,3,0.05,0.95,0.9114582748704376,15,1.0,1,1.0,1,1.0,1
9696,max_ml,30,60,2,3,0.05,0.95,0.9290596479556266,8,1.0,1,1.0,1,1.0,1
9697,max_ml,30,60,2,3,0.05,0.95,0.933848193923186,31,0.0,0,1.0,1,1.0,1
9698,max_ml,30,60,2,3,0.05,0.95,0.9028523677254706,22,1.0,1,1.0,1,1.0,1
9699,max_ml,30,60,2,3,0.05,0.95,0.935693954105592,19,1.0,1,1.0,1,1.0,1
9700,max_ml,30,60,2,3,0.05,0.95,0.885790977969555,13,1.0,1,1.0,1,1.0,1
9701,max_ml,30,60,2,3,0.05,0.95,0.942522341857939,17,1.0,1,1.0,1,1.0,1
9702,max_ml,30,60,2,3,0.05,0.95,0.8635797254384792,6,1.0,1,1.0,1,1.0,1
9703,max_ml,30,60,2,3,0.05,0.95,0.9015470345888196,17,1.0,1,1.0,1,1.0,1
9704,max_ml,30,60,2,3,0.05,0.95,0.9211146290617004,21,1.0,1,1.0,1,1.0,1
9705,max_ml,30,60,2,3,0.05,0.95,0.8972086249435145,12,1.0,1,1.0,1,1.0,1
9706,max_ml,30,60,2,3,0.05,0.95,0.9432393688793844,15,1.0,1,1.0,1,1.0,1
9707,max_ml,30,60,2,3,0.05,0.95,0.9159581147519236,9,1.0,1,1.0,1,1.0,1
9708,max_ml,30,60,2,3,0.05,0.95,0.8609847915039485,6,1.0,1,1.0,1,1.0,1
9709,max_ml,30,60,2,3,0.05,0.95,0.9332421456594986,38,1.0,1,1.0,1,1.0,1
9710,max_ml,30,60,2,3,0.05,0.95,0.9001221164997197,23,1.0,1,1.0,1,1.0,1
9711,max_ml,30,60,2,3,0.05,0.95,0.9388787252695724,8,1.0,1,1.0,1,1.0,1
9712,max_ml,30,60,2,3,0.05,0.95,0.944767654164523,15,1.0,1,1.0,1,1.0,1
9713,max_ml,30,60,2,3,0.05,0.95,0.9330334981861248,23,1.0,1,1.0,1,1.0,1
9714,max_ml,30,60,2,3,0.05,0.95,0.9162081296720084,11,1.0,1,1.0,1,1.0,1
9715,max_ml,30,60,2,3,0.05,0.95,0.9394677981074444,9,1.0,1,1.0,1,1.0,1
9716,max_ml,30,60,2,3,0.05,0.95,0.9263848466509208,18,1.0,1,1.0,1,1.0,1
9717,max_ml,30,60,2,3,0.05,0.95,0.9090564732720444,36,1.0,1,1.0,1,1.0,1
9718,max_ml,30,60,2,3,0.05,0.95,0.9491961306762348,21,0.0,1,0.0,1,0.0,1
9719,max_ml,30,60,2,3,0.05,0.95,0.94585099212667,40,0.0,0,0.0,0,1.0,1
9720,max_ml,30,60,2,3,0.05,0.95,0.9323955489859111,22,1.0,1,1.0,1,1.0,1
9721,max_ml,30,60,2,3,0.05,0.95,0.9365501332781604,58,0.0,0,0.0,0,1.0,1
9722,max_ml,30,60,2,3,0.05,0.95,0.90583225051109,15,1.0,1,1.0,1,1.0,1
9723,max_ml,30,60,2,3,0.05,0.95,0.943618897801243,12,1.0,1,0.0,0,0.0,0
9724,max_ml,30,60,2,3,0.05,0.95,0.934127520447834,33,0.0,0,1.0,1,1.0,1
9725,max_ml,30,60,2,3,0.05,0.95,0.9499336936704172,16,1.0,1,1.0,1,1.0,1
9726,max_ml,30,60,2,3,0.05,0.95,0.946210954444562,40,0.0,1,0.0,1,0.0,1
9727,max_ml,30,60,2,3,0.05,0.95,0.9330033143696288,12,1.0,1,1.0,1,1.0,1
9728,max_ml,30,60,2,3,0.05,0.95,0.9341383517425316,20,1.0,1,1.0,1,1.0,1
9729,max_ml,30,60,2,3,0.05,0.95,0.9423150221069684,45,0.0,1,0.0,1,0.0,1
9730,max_ml,30,60,2,3,0.05,0.95,0.9353200058180546,15,1.0,1,1.0,1,1.0,1
9731,max_ml,30,60,2,3,0.05,0.95,0.9255146700836652,10,1.0,1,1.0,1,1.0,1
9732,max_ml,30,60,2,3,0.05,0.95,0.9378166909768364,45,0.0,1,0.0,1,0.0,1
9733,max_ml,30,60,2,3,0.05,0.95,0.9442148389633218,53,0.0,1,0.0,1,0.0,1
9734,max_ml,30,60,2,3,0.05,0.95,0.9499829256469252,55,1.0,1,1.0,1,1.0,1
9735,max_ml,30,60,2,3,0.05,0.95,0.8624321880119608,25,1.0,1,1.0,1,1.0,1
9736,max_ml,30,60,2,3,0.05,0.95,0.9099688965889148,24,1.0,1,1.0,1,1.0,1
9737,max_ml,30,60,2,3,0.05,0.95,0.9264881402806756,11,1.0,1,1.0,1,1.0,1
9738,max_ml,30,60,2,3,0.05,0.95,0.9450139377025067,9,1.0,1,1.0,1,1.0,1
9739,max_ml,30,60,2,3,0.05,0.95,0.9119005806055788,5,1.0,1,1.0,1,1.0,1
9740,max_ml,30,60,2,3,0.05,0.95,0.9412458870584752,12,1.0,1,1.0,1,1.0,1
9741,max_ml,30,60,2,3,0.05,0.95,0.9342943756154972,29,0.0,1,0.0,1,0.0,1
9742,max_ml,30,60,2,3,0.05,0.95,0.93928309456678,14,1.0,1,1.0,1,1.0,1
9743,max_ml,30,60,2,3,0.05,0.95,0.9467062387572271,10,1.0,1,1.0,1,1.0,1
9744,max_ml,30,60,2,3,0.05,0.95,0.9458981733084832,39,0.0,0,1.0,1,1.0,1
9745,max_ml,30,60,2,3,0.05,0.95,0.7784756503340404,8,1.0,1,1.0,1,1.0,1
9746,max_ml,30,60,2,3,0.05,0.95,0.9261032704540826,23,0.0,0,1.0,1,1.0,1
9747,max_ml,30,60,2,3,0.05,0.95,0.9048528642304696,7,1.0,1,1.0,1,1.0,1
9748,max_ml,30,60,2,3,0.05,0.95,0.9497630448834914,37,0.0,1,0.0,1,0.0,1
9749,max_ml,30,60,2,3,0.05,0.95,0.9441173719170336,13,1.0,1,1.0,1,1.0,1
9750,max_ml,30,60,2,3,0.05,0.95,0.9311258770468046,13,1.0,1,1.0,1,1.0,1
9751,max_ml,30,60,2,3,0.05,0.95,0.9188902609374576,10,1.0,1,1.0,1,1.0,1
9752,max_ml,30,60,2,3,0.05,0.95,0.8185135383120408,6,1.0,1,1.0,1,1.0,1
9753,max_ml,30,60,2,3,0.05,0.95,0.901609061088018,25,1.0,1,1.0,1,1.0,1
9754,max_ml,30,60,2,3,0.05,0.95,0.9214082828187344,15,1.0,1,1.0,1,1.0,1
9755,max_ml,30,60,2,3,0.05,0.95,0.9154015347966302,12,1.0,1,1.0,1,1.0,1
9756,max_ml,30,60,2,3,0.05,0.95,0.92357872160396,10,1.0,1,1.0,1,1.0,1
9757,max_ml,30,60,2,3,0.05,0.95,0.917106376223398,28,1.0,1,1.0,1,1.0,1
9758,max_ml,30,60,2,3,0.05,0.95,0.9046571126784576,18,1.0,1,1.0,1,1.0,1
9759,max_ml,30,60,2,3,0.05,0.95,0.9152278613920698,14,1.0,1,1.0,1,1.0,1
9760,max_ml,30,60,2,3,0.05,0.95,0.9447039922101074,40,1.0,1,1.0,1,1.0,1
9761,max_ml,30,60,2,3,0.05,0.95,0.8287329971015669,15,1.0,1,1.0,1,1.0,1
9762,max_ml,30,60,2,3,0.05,0.95,0.9376355286195612,15,1.0,1,1.0,1,1.0,1
9763,max_ml,30,60,2,3,0.05,0.95,0.949676009358902,29,1.0,1,1.0,1,1.0,1
9764,max_ml,30,60,2,3,0.05,0.95,0.9459739342034152,21,0.0,0,1.0,1,1.0,1
9765,max_ml,30,60,2,3,0.05,0.95,0.9215334478904896,29,0.0,0,1.0,1,0.0,0
9766,max_ml,30,60,2,3,0.05,0.95,0.9431266339014208,12,1.0,1,1.0,1,1.0,1
9767,max_ml,30,60,2,3,0.05,0.95,0.9315603209867248,37,0.0,0,0.0,0,1.0,1
9768,max_ml,30,60,2,3,0.05,0.95,0.9265163165207494,15,1.0,1,1.0,1,1.0,1
9769,max_ml,30,60,2,3,0.05,0.95,0.8994599358589274,7,1.0,1,1.0,1,1.0,1
9770,max_ml,30,60,2,3,0.05,0.95,0.9260019703337086,12,1.0,1,1.0,1,1.0,1
9771,max_ml,30,60,2,3,0.05,0.95,0.9374605773131892,30,0.0,1,0.0,1,0.0,1
9772,max_ml,30,60,2,3,0.05,0.95,0.9456254752214772,48,0.0,0,1.0,1,1.0,1
9773,max_ml,30,60,2,3,0.05,0.95,0.9484015140078648,32,1.0,1,1.0,1,1.0,1
9774,max_ml,30,60,2,3,0.05,0.95,0.9110280125933798,10,1.0,1,1.0,1,1.0,1
9775,max_ml,30,60,2,3,0.05,0.95,0.9336392577215656,27,1.0,1,1.0,1,1.0,1
9776,max_ml,30,60,2,3,0.05,0.95,0.9496373532999092,19,1.0,1,1.0,1,1.0,1
9777,max_ml,30,60,2,3,0.05,0.95,0.942507875550698,21,1.0,1,1.0,1,1.0,1
9778,max_ml,30,60,2,3,0.05,0.95,0.9402055241214206,40,1.0,1,1.0,1,1.0,1
9779,max_ml,30,60,2,3,0.05,0.95,0.948758875972748,10,1.0,1,1.0,1,1.0,1
9780,max_ml,30,60,2,3,0.05,0.95,0.8900352527636557,14,1.0,1,1.0,1,1.0,1
9781,max_ml,30,60,2,3,0.05,0.95,0.9252707976591844,26,1.0,1,1.0,1,1.0,1
9782,max_ml,30,60,2,3,0.05,0.95,0.9326947936868616,7,1.0,1,1.0,1,1.0,1
9783,max_ml,30,60,2,3,0.05,0.95,0.945052737727165,27,1.0,1,1.0,1,1.0,1
9784,max_ml,30,60,2,3,0.05,0.95,0.8957568134329361,11,1.0,1,1.0,1,1.0,1
9785,max_ml,30,60,2,3,0.05,0.95,0.9429017996109836,12,1.0,1,1.0,1,1.0,1
9786,max_ml,30,60,2,3,0.05,0.95,0.8744878611220556,20,1.0,1,1.0,1,1.0,1
9787,max_ml,30,60,2,3,0.05,0.95,0.9260425584399642,32,1.0,1,1.0,1,1.0,1
9788,max_ml,30,60,2,3,0.05,0.95,0.9256214044716612,25,1.0,1,1.0,1,1.0,1
9789,max_ml,30,60,2,3,0.05,0.95,0.8911271200370179,20,1.0,1,1.0,1,1.0,1
9790,max_ml,30,60,2,3,0.05,0.95,0.9271247356648912,32,0.0,0,1.0,1,1.0,1
9791,max_ml,30,60,2,3,0.05,0.95,0.9387486614254376,31,1.0,1,1.0,1,1.0,1
9792,max_ml,30,60,2,3,0.05,0.95,0.9106428222410784,11,1.0,1,1.0,1,1.0,1
9793,max_ml,30,60,2,3,0.05,0.95,0.9369572951935105,39,1.0,1,1.0,1,1.0,1
9794,max_ml,30,60,2,3,0.05,0.95,0.9446327834362378,18,1.0,1,1.0,1,1.0,1
9795,max_ml,30,60,2,3,0.05,0.95,0.9363235081350988,76,0.0,1,0.0,1,0.0,1
9796,max_ml,30,60,2,3,0.05,0.95,0.9469517137907434,40,0.0,0,1.0,1,1.0,1
9797,max_ml,30,60,2,3,0.05,0.95,0.9265557566982108,16,1.0,1,1.0,1,1.0,1
9798,max_ml,30,60,2,3,0.05,0.95,0.9433255872798048,19,1.0,1,1.0,1,0.0,0
9799,max_ml,30,60,2,3,0.05,0.95,0.9383508846827182,19,1.0,1,1.0,1,1.0,1
9800,max_ml,30,60,2,3,0.05,0.95,0.9475277822702208,14,1.0,1,1.0,1,1.0,1
9801,max_ml,30,60,2,3,0.05,0.95,0.9089399094406396,11,1.0,1,1.0,1,1.0,1
9802,max_ml,30,60,2,3,0.05,0.95,0.943192272504098,19,1.0,1,1.0,1,0.0,0
9803,max_ml,30,60,2,3,0.05,0.95,0.9489547197074611,48,0.0,1,0.0,1,0.0,1
9804,max_ml,30,60,2,3,0.05,0.95,0.948494936236744,7,1.0,1,1.0,1,1.0,1
9805,max_ml,30,60,2,3,0.05,0.95,0.9358085131031808,39,0.0,0,0.0,0,1.0,1
9806,max_ml,30,60,2,3,0.05,0.95,0.913723668728371,15,1.0,1,1.0,1,1.0,1
9807,max_ml,30,60,2,3,0.05,0.95,0.93782947055667,52,0.0,0,0.0,0,1.0,1
9808,max_ml,30,60,2,3,0.05,0.95,0.9410499370290336,26,0.0,0,1.0,1,1.0,1
9809,max_ml,30,60,2,3,0.05,0.95,0.8855483164316149,26,1.0,1,1.0,1,1.0,1
9810,max_ml,30,60,2,3,0.05,0.95,0.9362341361064476,34,1.0,1,1.0,1,1.0,1
9811,max_ml,30,60,2,3,0.05,0.95,0.9155495898093348,12,1.0,1,1.0,1,1.0,1
9812,max_ml,30,60,2,3,0.05,0.95,0.8292504032739417,4,1.0,1,1.0,1,1.0,1
9813,max_ml,30,60,2,3,0.05,0.95,0.8971465166241972,27,1.0,1,1.0,1,1.0,1
9814,max_ml,30,60,2,3,0.05,0.95,0.9493581991612676,40,0.0,1,0.0,1,0.0,1
9815,max_ml,30,60,2,3,0.05,0.95,0.9188235743262502,10,1.0,1,1.0,1,1.0,1
9816,max_ml,30,60,2,3,0.05,0.95,0.9118454592016182,20,0.0,0,0.0,0,1.0,1
9817,max_ml,30,60,2,3,0.05,0.95,0.9483418001193324,25,0.0,0,1.0,1,1.0,1
9818,max_ml,30,60,2,3,0.05,0.95,0.9261949983742044,30,1.0,1,1.0,1,1.0,1
9819,max_ml,30,60,2,3,0.05,0.95,0.9496236910793924,9,1.0,1,1.0,1,1.0,1
9820,max_ml,30,60,2,3,0.05,0.95,0.8986790977586931,23,1.0,1,1.0,1,1.0,1
9821,max_ml,30,60,2,3,0.05,0.95,0.9493410481782252,49,0.0,0,0.0,0,1.0,1
9822,max_ml,30,60,2,3,0.05,0.95,0.8847265274555963,5,1.0,1,1.0,1,1.0,1
9823,max_ml,30,60,2,3,0.05,0.95,0.9158936044186478,28,0.0,0,1.0,1,0.0,0
9824,max_ml,30,60,2,3,0.05,0.95,0.9131986243503796,16,1.0,1,1.0,1,1.0,1
9825,max_ml,30,60,2,3,0.05,0.95,0.8641824757400447,9,1.0,1,1.0,1,1.0,1
9826,max_ml,30,60,2,3,0.05,0.95,0.8675064612959972,24,1.0,1,1.0,1,1.0,1
9827,max_ml,30,60,2,3,0.05,0.95,0.8798537832248017,6,1.0,1,1.0,1,1.0,1
9828,max_ml,30,60,2,3,0.05,0.95,0.9016202655000382,10,1.0,1,1.0,1,1.0,1
9829,max_ml,30,60,2,3,0.05,0.95,0.9095562469184666,38,0.0,0,1.0,1,1.0,1
9830,max_ml,30,60,2,3,0.05,0.95,0.9036093378721138,19,1.0,1,1.0,1,1.0,1
9831,max_ml,30,60,2,3,0.05,0.95,0.925169101372359,26,1.0,1,1.0,1,1.0,1
9832,max_ml,30,60,2,3,0.05,0.95,0.8761769385082044,18,1.0,1,1.0,1,1.0,1
9833,max_ml,30,60,2,3,0.05,0.95,0.94445996228671,14,1.0,1,1.0,1,1.0,1
9834,max_ml,30,60,2,3,0.05,0.95,0.9263196983743754,35,0.0,0,1.0,1,1.0,1
9835,max_ml,30,60,2,3,0.05,0.95,0.940224981782948,51,0.0,0,0.0,0,1.0,1
9836,max_ml,30,60,2,3,0.05,0.95,0.9105096197828118,39,0.0,1,0.0,1,0.0,1
9837,max_ml,30,60,2,3,0.05,0.95,0.9370311022666696,13,1.0,1,1.0,1,1.0,1
9838,max_ml,30,60,2,3,0.05,0.95,0.9288890245499036,16,1.0,1,1.0,1,1.0,1
9839,max_ml,30,60,2,3,0.05,0.95,0.923884621139541,25,1.0,1,1.0,1,1.0,1
9840,max_ml,30,60,2,3,0.05,0.95,0.9326342070536192,19,1.0,1,1.0,1,1.0,1
9841,max_ml,30,60,2,3,0.05,0.95,0.9049779774708756,21,1.0,1,1.0,1,1.0,1
9842,max_ml,30,60,2,3,0.05,0.95,0.9324452914610026,6,1.0,1,1.0,1,1.0,1
9843,max_ml,30,60,2,3,0.05,0.95,0.9037665305389188,7,1.0,1,1.0,1,1.0,1
9844,max_ml,30,60,2,3,0.05,0.95,0.927529066154524,13,1.0,1,1.0,1,1.0,1
9845,max_ml,30,60,2,3,0.05,0.95,0.9049758450678326,25,0.0,1,0.0,1,0.0,1
9846,max_ml,30,60,2,3,0.05,0.95,0.86231370355151,20,1.0,1,1.0,1,1.0,1
9847,max_ml,30,60,2,3,0.05,0.95,0.9429756664587522,25,0.0,0,0.0,0,1.0,1
9848,max_ml,30,60,2,3,0.05,0.95,0.8734078697373779,7,1.0,1,1.0,1,1.0,1
9849,max_ml,30,60,2,3,0.05,0.95,0.9302782767883588,8,1.0,1,1.0,1,1.0,1
9850,max_ml,30,60,2,3,0.05,0.95,0.865123338550343,8,1.0,1,1.0,1,1.0,1
9851,max_ml,30,60,2,3,0.05,0.95,0.9307666188356688,26,1.0,1,1.0,1,1.0,1
9852,max_ml,30,60,2,3,0.05,0.95,0.9189861072618278,18,1.0,1,1.0,1,1.0,1
9853,max_ml,30,60,2,3,0.05,0.95,0.9357700186621604,8,1.0,1,1.0,1,1.0,1
9854,max_ml,30,60,2,3,0.05,0.95,0.903285295404019,16,1.0,1,1.0,1,1.0,1
9855,max_ml,30,60,2,3,0.05,0.95,0.8860996678438348,35,1.0,1,1.0,1,1.0,1
9856,max_ml,30,60,2,3,0.05,0.95,0.9427813275291418,7,1.0,1,1.0,1,1.0,1
9857,max_ml,30,60,2,3,0.05,0.95,0.940160568339687,22,1.0,1,1.0,1,1.0,1
9858,max_ml,30,60,2,3,0.05,0.95,0.9120012582918312,3,1.0,1,1.0,1,1.0,1
9859,max_ml,30,60,2,3,0.05,0.95,0.935297423416265,7,1.0,1,1.0,1,1.0,1
9860,max_ml,30,60,2,3,0.05,0.95,0.9474432422595426,18,1.0,1,1.0,1,1.0,1
9861,max_ml,30,60,2,3,0.05,0.95,0.9189493549160254,16,1.0,1,1.0,1,1.0,1
9862,max_ml,30,60,2,3,0.05,0.95,0.9308017530987636,20,0.0,0,1.0,1,1.0,1
9863,max_ml,30,60,2,3,0.05,0.95,0.8389755176638903,11,1.0,1,1.0,1,1.0,1
9864,max_ml,30,60,2,3,0.05,0.95,0.904298400991954,54,0.0,0,0.0,0,1.0,1
9865,max_ml,30,60,2,3,0.05,0.95,0.9106612841352884,17,1.0,1,1.0,1,1.0,1
9866,max_ml,30,60,2,3,0.05,0.95,0.9432996513143316,14,1.0,1,1.0,1,1.0,1
9867,max_ml,30,60,2,3,0.05,0.95,0.9436638491900066,39,1.0,1,1.0,1,1.0,1
9868,max_ml,30,60,2,3,0.05,0.95,0.9291877606031236,24,0.0,0,1.0,1,1.0,1
9869,max_ml,30,60,2,3,0.05,0.95,0.9091632107400638,23,1.0,1,1.0,1,1.0,1
9870,max_ml,30,60,2,3,0.05,0.95,0.835101679102053,9,1.0,1,1.0,1,1.0,1
9871,max_ml,30,60,2,3,0.05,0.95,0.9237688337206356,42,0.0,0,1.0,1,1.0,1
9872,max_ml,30,60,2,3,0.05,0.95,0.9354108449822054,44,0.0,0,0.0,0,1.0,1
9873,max_ml,30,60,2,3,0.05,0.95,0.9080369526639286,27,0.0,0,1.0,1,0.0,0
9874,max_ml,30,60,2,3,0.05,0.95,0.9060600690345616,28,0.0,0,1.0,1,1.0,1
9875,max_ml,30,60,2,3,0.05,0.95,0.7855689594859888,12,1.0,1,1.0,1,1.0,1
9876,max_ml,30,60,2,3,0.05,0.95,0.947316436113336,15,1.0,1,1.0,1,1.0,1
9877,max_ml,30,60,2,3,0.05,0.95,0.8947470506627873,18,1.0,1,1.0,1,1.0,1
9878,max_ml,30,60,2,3,0.05,0.95,0.935956978060678,17,1.0,1,1.0,1,1.0,1
9879,max_ml,30,60,2,3,0.05,0.95,0.9482678936968744,32,1.0,1,1.0,1,1.0,1
9880,max_ml,30,60,2,3,0.05,0.95,0.893234602511528,19,1.0,1,1.0,1,1.0,1
9881,max_ml,30,60,2,3,0.05,0.95,0.9185729505548828,38,1.0,1,1.0,1,1.0,1
9882,max_ml,30,60,2,3,0.05,0.95,0.9188884520870592,52,1.0,1,1.0,1,1.0,1
9883,max_ml,30,60,2,3,0.05,0.95,0.9086155105204168,26,0.0,1,0.0,1,0.0,1
9884,max_ml,30,60,2,3,0.05,0.95,0.8612976004730615,7,1.0,1,1.0,1,1.0,1
9885,max_ml,30,60,2,3,0.05,0.95,0.9136802199903176,31,1.0,1,1.0,1,1.0,1
9886,max_ml,30,60,2,3,0.05,0.95,0.9470023342963512,19,1.0,1,1.0,1,1.0,1
9887,max_ml,30,60,2,3,0.05,0.95,0.8989984509067742,17,1.0,1,1.0,1,1.0,1
9888,max_ml,30,60,2,3,0.05,0.95,0.9352352876341372,22,1.0,1,1.0,1,1.0,1
9889,max_ml,30,60,2,3,0.05,0.95,0.9139728761511644,12,1.0,1,1.0,1,1.0,1
9890,max_ml,30,60,2,3,0.05,0.95,0.9234049422949402,23,1.0,1,1.0,1,1.0,1
9891,max_ml,30,60,2,3,0.05,0.95,0.9366150967525186,19,1.0,1,1.0,1,1.0,1
9892,max_ml,30,60,2,3,0.05,0.95,0.9367705766591228,30,1.0,1,1.0,1,1.0,1
9893,max_ml,30,60,2,3,0.05,0.95,0.9306102230329796,15,1.0,1,1.0,1,1.0,1
9894,max_ml,30,60,2,3,0.05,0.95,0.948801089325729,12,1.0,1,1.0,1,1.0,1
9895,max_ml,30,60,2,3,0.05,0.95,0.9049124829343216,12,1.0,1,1.0,1,1.0,1
9896,max_ml,30,60,2,3,0.05,0.95,0.9294584873518972,34,0.0,0,1.0,1,1.0,1
9897,max_ml,30,60,2,3,0.05,0.95,0.948601315338344,15,1.0,1,1.0,1,1.0,1
9898,max_ml,30,60,2,3,0.05,0.95,0.9412421111880483,25,1.0,1,1.0,1,1.0,1
9899,max_ml,30,60,2,3,0.05,0.95,0.8475103509116261,9,1.0,1,1.0,1,1.0,1
9900,max_ml,30,60,2,3,0.05,0.95,0.9148812073741684,7,1.0,1,1.0,1,1.0,1
9901,max_ml,30,60,2,3,0.05,0.95,0.9421579786848596,93,0.0,1,0.0,1,0.0,1
9902,max_ml,30,60,2,3,0.05,0.95,0.9261298361251112,28,1.0,1,1.0,1,1.0,1
9903,max_ml,30,60,2,3,0.05,0.95,0.9304257068382868,20,1.0,1,1.0,1,1.0,1
9904,max_ml,30,60,2,3,0.05,0.95,0.941046718846735,22,1.0,1,1.0,1,1.0,1
9905,max_ml,30,60,2,3,0.05,0.95,0.9445919003335224,8,1.0,1,1.0,1,1.0,1
9906,max_ml,30,60,2,3,0.05,0.95,0.9303833898181932,18,1.0,1,1.0,1,1.0,1
9907,max_ml,30,60,2,3,0.05,0.95,0.9039057196121084,12,1.0,1,1.0,1,1.0,1
9908,max_ml,30,60,2,3,0.05,0.95,0.9151929020457392,11,1.0,1,1.0,1,1.0,1
9909,max_ml,30,60,2,3,0.05,0.95,0.9465942718897016,9,1.0,1,1.0,1,1.0,1
9910,max_ml,30,60,2,3,0.05,0.95,0.9339714148652674,14,1.0,1,1.0,1,1.0,1
9911,max_ml,30,60,2,3,0.05,0.95,0.907105995037982,14,1.0,1,1.0,1,1.0,1
9912,max_ml,30,60,2,3,0.05,0.95,0.9093794086869263,68,0.0,1,0.0,1,0.0,1
9913,max_ml,30,60,2,3,0.05,0.95,0.9033938738227312,10,1.0,1,1.0,1,1.0,1
9914,max_ml,30,60,2,3,0.05,0.95,0.9390479315647486,33,0.0,0,0.0,0,1.0,1
9915,max_ml,30,60,2,3,0.05,0.95,0.9321637265221496,37,0.0,1,0.0,1,0.0,1
9916,max_ml,30,60,2,3,0.05,0.95,0.9184973590779122,21,1.0,1,1.0,1,1.0,1
9917,max_ml,30,60,2,3,0.05,0.95,0.9436830543354284,13,1.0,1,1.0,1,1.0,1
9918,max_ml,30,60,2,3,0.05,0.95,0.8995241581013591,13,1.0,1,1.0,1,1.0,1
9919,max_ml,30,60,2,3,0.05,0.95,0.9480785306874232,13,1.0,1,1.0,1,1.0,1
9920,max_ml,30,60,2,3,0.05,0.95,0.935936202299566,23,1.0,1,1.0,1,1.0,1
9921,max_ml,30,60,2,3,0.05,0.95,0.911141025155335,16,1.0,1,1.0,1,1.0,1
9922,max_ml,30,60,2,3,0.05,0.95,0.9405279064436182,11,1.0,1,1.0,1,1.0,1
9923,max_ml,30,60,2,3,0.05,0.95,0.9092149891947654,17,1.0,1,1.0,1,1.0,1
9924,max_ml,30,60,2,3,0.05,0.95,0.8849636014171142,6,1.0,1,1.0,1,1.0,1
9925,max_ml,30,60,2,3,0.05,0.95,0.9261457267614488,13,1.0,1,1.0,1,1.0,1
9926,max_ml,30,60,2,3,0.05,0.95,0.8993718072412487,21,1.0,1,1.0,1,1.0,1
9927,max_ml,30,60,2,3,0.05,0.95,0.90887574752897,8,1.0,1,1.0,1,1.0,1
9928,max_ml,30,60,2,3,0.05,0.95,0.9247647399398812,14,1.0,1,1.0,1,1.0,1
9929,max_ml,30,60,2,3,0.05,0.95,0.868473460982159,18,1.0,1,1.0,1,1.0,1
9930,max_ml,30,60,2,3,0.05,0.95,0.9379364114513729,18,1.0,1,1.0,1,1.0,1
9931,max_ml,30,60,2,3,0.05,0.95,0.9092465031209064,11,1.0,1,1.0,1,1.0,1
9932,max_ml,30,60,2,3,0.05,0.95,0.941845888777181,37,1.0,1,1.0,1,1.0,1
9933,max_ml,30,60,2,3,0.05,0.95,0.8947581446788856,14,1.0,1,1.0,1,1.0,1
9934,max_ml,30,60,2,3,0.05,0.95,0.8740099148555311,13,1.0,1,1.0,1,1.0,1
9935,max_ml,30,60,2,3,0.05,0.95,0.9072161955990656,8,1.0,1,1.0,1,1.0,1
9936,max_ml,30,60,2,3,0.05,0.95,0.9355485826551604,14,1.0,1,1.0,1,1.0,1
9937,max_ml,30,60,2,3,0.05,0.95,0.943688188764089,26,1.0,1,1.0,1,1.0,1
9938,max_ml,30,60,2,3,0.05,0.95,0.94519861158104,32,1.0,1,1.0,1,1.0,1
9939,max_ml,30,60,2,3,0.05,0.95,0.94809172776846,13,1.0,1,1.0,1,1.0,1
9940,max_ml,30,60,2,3,0.05,0.95,0.9411592628726484,24,1.0,1,1.0,1,1.0,1
9941,max_ml,30,60,2,3,0.05,0.95,0.941332147467252,46,0.0,0,0.0,0,1.0,1
9942,max_ml,30,60,2,3,0.05,0.95,0.943565549524836,42,0.0,1,0.0,1,0.0,1
9943,max_ml,30,60,2,3,0.05,0.95,0.8932847390911636,18,1.0,1,1.0,1,1.0,1
9944,max_ml,30,60,2,3,0.05,0.95,0.9219189770704996,8,1.0,1,1.0,1,1.0,1
9945,max_ml,30,60,2,3,0.05,0.95,0.9497859163752836,34,0.0,0,1.0,1,1.0,1
9946,max_ml,30,60,2,3,0.05,0.95,0.9421791954910772,24,1.0,1,1.0,1,1.0,1
9947,max_ml,30,60,2,3,0.05,0.95,0.9490624167819396,41,1.0,1,1.0,1,1.0,1
9948,max_ml,30,60,2,3,0.05,0.95,0.945312252358802,11,1.0,1,1.0,1,1.0,1
9949,max_ml,30,60,2,3,0.05,0.95,0.911785121396204,13,1.0,1,1.0,1,1.0,1
9950,max_ml,30,60,2,3,0.05,0.95,0.9328951838542668,65,0.0,1,0.0,1,0.0,1
9951,max_ml,30,60,2,3,0.05,0.95,0.9464430049250536,23,1.0,1,1.0,1,1.0,1
9952,max_ml,30,60,2,3,0.05,0.95,0.8875208883099119,18,1.0,1,1.0,1,1.0,1
9953,max_ml,30,60,2,3,0.05,0.95,0.9208597090012256,9,1.0,1,1.0,1,1.0,1
9954,max_ml,30,60,2,3,0.05,0.95,0.913689598402914,23,1.0,1,1.0,1,1.0,1
9955,max_ml,30,60,2,3,0.05,0.95,0.9443112987855868,11,1.0,1,1.0,1,1.0,1
9956,max_ml,30,60,2,3,0.05,0.95,0.9223841335066558,31,0.0,0,1.0,1,0.0,0
9957,max_ml,30,60,2,3,0.05,0.95,0.8231471425848015,22,1.0,1,1.0,1,1.0,1
9958,max_ml,30,60,2,3,0.05,0.95,0.9233071582352056,31,0.0,0,1.0,1,1.0,1
9959,max_ml,30,60,2,3,0.05,0.95,0.9393822609465612,43,0.0,0,1.0,1,1.0,1
9960,max_ml,30,60,2,3,0.05,0.95,0.9456875294599836,24,0.0,0,1.0,1,1.0,1
9961,max_ml,30,60,2,3,0.05,0.95,0.9027884619210272,20,1.0,1,1.0,1,1.0,1
9962,max_ml,30,60,2,3,0.05,0.95,0.9417480991546628,20,1.0,1,1.0,1,1.0,1
9963,max_ml,30,60,2,3,0.05,0.95,0.8874049291614834,11,1.0,1,1.0,1,1.0,1
9964,max_ml,30,60,2,3,0.05,0.95,0.9326743654055332,43,0.0,0,0.0,0,1.0,1
9965,max_ml,30,60,2,3,0.05,0.95,0.9392535537922764,44,0.0,1,0.0,1,0.0,1
9966,max_ml,30,60,2,3,0.05,0.95,0.910960124130882,41,1.0,1,1.0,1,1.0,1
9967,max_ml,30,60,2,3,0.05,0.95,0.8817819941290421,11,1.0,1,1.0,1,1.0,1
9968,max_ml,30,60,2,3,0.05,0.95,0.9132733966649852,13,1.0,1,1.0,1,1.0,1
9969,max_ml,30,60,2,3,0.05,0.95,0.9362708154540338,56,0.0,0,0.0,0,1.0,1
9970,max_ml,30,60,2,3,0.05,0.95,0.901008455962903,14,1.0,1,1.0,1,1.0,1
9971,max_ml,30,60,2,3,0.05,0.95,0.9413447590876776,29,0.0,0,1.0,1,1.0,1
9972,max_ml,30,60,2,3,0.05,0.95,0.9438864823404096,33,1.0,1,1.0,1,0.0,0
9973,max_ml,30,60,2,3,0.05,0.95,0.9231228652810396,45,0.0,0,1.0,1,1.0,1
9974,max_ml,30,60,2,3,0.05,0.95,0.924641101887284,25,1.0,1,1.0,1,1.0,1
9975,max_ml,30,60,2,3,0.05,0.95,0.9458327203154274,37,0.0,0,0.0,0,1.0,1
9976,max_ml,30,60,2,3,0.05,0.95,0.9425113673197534,11,1.0,1,1.0,1,1.0,1
9977,max_ml,30,60,2,3,0.05,0.95,0.8930057332419546,10,1.0,1,1.0,1,1.0,1
9978,max_ml,30,60,2,3,0.05,0.95,0.9375919306715488,44,0.0,0,1.0,1,1.0,1
9979,max_ml,30,60,2,3,0.05,0.95,0.9416096498410588,67,0.0,1,0.0,1,0.0,1
9980,max_ml,30,60,2,3,0.05,0.95,0.9245101755773716,16,1.0,1,1.0,1,1.0,1
9981,max_ml,30,60,2,3,0.05,0.95,0.9449704509129138,14,1.0,1,1.0,1,1.0,1
9982,max_ml,30,60,2,3,0.05,0.95,0.9385580798052724,19,1.0,1,1.0,1,1.0,1
9983,max_ml,30,60,2,3,0.05,0.95,0.9090493403750364,20,1.0,1,1.0,1,0.0,0
9984,max_ml,30,60,2,3,0.05,0.95,0.8489958507105052,12,1.0,1,1.0,1,1.0,1
9985,max_ml,30,60,2,3,0.05,0.95,0.899192870478854,26,1.0,1,1.0,1,1.0,1
9986,max_ml,30,60,2,3,0.05,0.95,0.9276859516705368,20,1.0,1,1.0,1,1.0,1
9987,max_ml,30,60,2,3,0.05,0.95,0.9082588817448012,30,1.0,1,1.0,1,1.0,1
9988,max_ml,30,60,2,3,0.05,0.95,0.8849356525954689,12,1.0,1,1.0,1,1.0,1
9989,max_ml,30,60,2,3,0.05,0.95,0.9485014315987562,9,1.0,1,1.0,1,1.0,1
9990,max_ml,30,60,2,3,0.05,0.95,0.8996033333704676,33,0.0,0,1.0,1,1.0,1
9991,max_ml,30,60,2,3,0.05,0.95,0.9421827915171094,20,0.0,0,1.0,1,1.0,1
9992,max_ml,30,60,2,3,0.05,0.95,0.8786583014990251,17,0.0,0,1.0,1,1.0,1
9993,max_ml,30,60,2,3,0.05,0.95,0.9449658252425056,72,0.0,1,0.0,1,0.0,1
9994,max_ml,30,60,2,3,0.05,0.95,0.9455499148288038,16,1.0,1,1.0,1,1.0,1
9995,max_ml,30,60,2,3,0.05,0.95,0.9398213712162772,19,1.0,1,0.0,0,0.0,0
9996,max_ml,30,60,2,3,0.05,0.95,0.9453149739072316,63,0.0,1,0.0,1,0.0,1
9997,max_ml,30,60,2,3,0.05,0.95,0.9278204213124704,14,1.0,1,1.0,1,1.0,1
9998,max_ml,30,60,2,3,0.05,0.95,0.9041901871011307,46,0.0,0,1.0,1,1.0,1
9999,max_ml,30,60,2,3,0.05,0.95,0.9298812321923198,22,1.0,1,1.0,1,1.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/raw_instances/slm_n30_cn3_instances.csv <==
rep,objective,n,C,c_ratio,tau,q_low,q_high,max_q,max_L,piFA,win_piFA,piSL,win_piSL,piEA,win_piEA
0,max_ml,30,90,3,3,0.05,0.95,0.9485047829820066,28,0.0,0,1.0,1,1.0,1
1,max_ml,30,90,3,3,0.05,0.95,0.933166193202062,11,1.0,1,1.0,1,1.0,1
2,max_ml,30,90,3,3,0.05,0.95,0.9340056292118892,15,1.0,1,1.0,1,1.0,1
3,max_ml,30,90,3,3,0.05,0.95,0.9423803181339028,20,1.0,1,1.0,1,1.0,1
4,max_ml,30,90,3,3,0.05,0.95,0.9483644899844224,31,1.0,1,1.0,1,1.0,1
5,max_ml,30,90,3,3,0.05,0.95,0.934120509912146,18,1.0,1,1.0,1,1.0,1
6,max_ml,30,90,3,3,0.05,0.95,0.9473401718284464,25,1.0,1,1.0,1,1.0,1
7,max_ml,30,90,3,3,0.05,0.95,0.9348595926464583,30,1.0,1,1.0,1,1.0,1
8,max_ml,30,90,3,3,0.05,0.95,0.9377181300898798,8,1.0,1,1.0,1,1.0,1
9,max_ml,30,90,3,3,0.05,0.95,0.8882505769667932,7,1.0,1,1.0,1,1.0,1
10,max_ml,30,90,3,3,0.05,0.95,0.9483811335763912,42,1.0,1,1.0,1,1.0,1
11,max_ml,30,90,3,3,0.05,0.95,0.919949355694284,18,1.0,1,1.0,1,1.0,1
12,max_ml,30,90,3,3,0.05,0.95,0.8904929849690226,49,1.0,1,1.0,1,1.0,1
13,max_ml,30,90,3,3,0.05,0.95,0.914464562263618,12,1.0,1,1.0,1,1.0,1
14,max_ml,30,90,3,3,0.05,0.95,0.9469835843635744,14,1.0,1,1.0,1,1.0,1
15,max_ml,30,90,3,3,0.05,0.95,0.9425239570141306,20,1.0,1,1.0,1,1.0,1
16,max_ml,30,90,3,3,0.05,0.95,0.9490088780368574,46,1.0,1,1.0,1,1.0,1
17,max_ml,30,90,3,3,0.05,0.95,0.9160359347915068,8,1.0,1,1.0,1,1.0,1
18,max_ml,30,90,3,3,0.05,0.95,0.8229369040561456,12,1.0,1,1.0,1,1.0,1
19,max_ml,30,90,3,3,0.05,0.95,0.924765159938681,10,1.0,1,1.0,1,1.0,1
20,max_ml,30,90,3,3,0.05,0.95,0.946450784727852,14,1.0,1,1.0,1,1.0,1
21,max_ml,30,90,3,3,0.05,0.95,0.9490810482029594,35,1.0,1,1.0,1,1.0,1
22,max_ml,30,90,3,3,0.05,0.95,0.9380320999850388,29,1.0,1,1.0,1,1.0,1
23,max_ml,30,90,3,3,0.05,0.95,0.894238834985478,17,1.0,1,1.0,1,1.0,1
24,max_ml,30,90,3,3,0.05,0.95,0.9264818250464024,35,1.0,1,1.0,1,1.0,1
25,max_ml,30,90,3,3,0.05,0.95,0.9436453306257742,21,1.0,1,1.0,1,1.0,1
26,max_ml,30,90,3,3,0.05,0.95,0.9417170080614116,23,1.0,1,1.0,1,1.0,1
27,max_ml,30,90,3,3,0.05,0.95,0.8805498961058809,14,1.0,1,1.0,1,1.0,1
28,max_ml,30,90,3,3,0.05,0.95,0.9433130742192508,18,1.0,1,1.0,1,1.0,1
29,max_ml,30,90,3,3,0.05,0.95,0.9438937984396788,29,1.0,1,1.0,1,1.0,1
30,max_ml,30,90,3,3,0.05,0.95,0.9342983197493168,23,1.0,1,1.0,1,1.0,1
31,max_ml,30,90,3,3,0.05,0.95,0.9386887958612846,14,1.0,1,1.0,1,1.0,1
32,max_ml,30,90,3,3,0.05,0.95,0.9089076768045404,35,1.0,1,1.0,1,1.0,1
33,max_ml,30,90,3,3,0.05,0.95,0.9493649573059212,45,1.0,1,1.0,1,1.0,1
34,max_ml,30,90,3,3,0.05,0.95,0.9221865306533084,20,1.0,1,1.0,1,1.0,1
35,max_ml,30,90,3,3,0.05,0.95,0.938630929811211,22,1.0,1,1.0,1,1.0,1
36,max_ml,30,90,3,3,0.05,0.95,0.9168496637348916,32,1.0,1,1.0,1,1.0,1
37,max_ml,30,90,3,3,0.05,0.95,0.8920754236293889,25,1.0,1,1.0,1,1.0,1
38,max_ml,30,90,3,3,0.05,0.95,0.9466594038889552,25,1.0,1,1.0,1,1.0,1
39,max_ml,30,90,3,3,0.05,0.95,0.8758717456527808,9,1.0,1,1.0,1,1.0,1
40,max_ml,30,90,3,3,0.05,0.95,0.9424443748370332,22,1.0,1,1.0,1,1.0,1
41,max_ml,30,90,3,3,0.05,0.95,0.9206079530261186,31,1.0,1,1.0,1,1.0,1
42,max_ml,30,90,3,3,0.05,0.95,0.9338790994099472,26,1.0,1,1.0,1,1.0,1
43,max_ml,30,90,3,3,0.05,0.95,0.9463045980250516,11,1.0,1,1.0,1,1.0,1
44,max_ml,30,90,3,3,0.05,0.95,0.853115706020785,9,1.0,1,1.0,1,1.0,1
45,max_ml,30,90,3,3,0.05,0.95,0.8419075873333793,9,1.0,1,1.0,1,1.0,1
46,max_ml,30,90,3,3,0.05,0.95,0.9105523043202984,15,1.0,1,1.0,1,1.0,1
47,max_ml,30,90,3,3,0.05,0.95,0.9119556751171932,6,1.0,1,1.0,1,1.0,1
48,max_ml,30,90,3,3,0.05,0.95,0.9447591090739432,14,1.0,1,1.0,1,1.0,1
49,max_ml,30,90,3,3,0.05,0.95,0.8942523535501532,8,1.0,1,1.0,1,1.0,1
50,max_ml,30,90,3,3,0.05,0.95,0.914081260808063,13,1.0,1,1.0,1,1.0,1
51,max_ml,30,90,3,3,0.05,0.95,0.915719416063098,11,1.0,1,1.0,1,1.0,1
52,max_ml,30,90,3,3,0.05,0.95,0.9187404325284488,20,1.0,1,1.0,1,1.0,1
53,max_ml,30,90,3,3,0.05,0.95,0.8833287979876023,20,1.0,1,1.0,1,1.0,1
54,max_ml,30,90,3,3,0.05,0.95,0.9409814884650348,17,1.0,1,1.0,1,1.0,1
55,max_ml,30,90,3,3,0.05,0.95,0.9415707052700736,12,1.0,1,1.0,1,1.0,1
56,max_ml,30,90,3,3,0.05,0.95,0.9317038990192996,16,1.0,1,1.0,1,1.0,1
57,max_ml,30,90,3,3,0.05,0.95,0.939313257668952,20,1.0,1,1.0,1,1.0,1
58,max_ml,30,90,3,3,0.05,0.95,0.8188913289594257,8,1.0,1,1.0,1,1.0,1
59,max_ml,30,90,3,3,0.05,0.95,0.8288301075518908,11,1.0,1,1.0,1,1.0,1
60,max_ml,30,90,3,3,0.05,0.95,0.9460087534516212,21,1.0,1,1.0,1,1.0,1
61,max_ml,30,90,3,3,0.05,0.95,0.9099531001979192,17,1.0,1,1.0,1,1.0,1
62,max_ml,30,90,3,3,0.05,0.95,0.943882070494262,32,1.0,1,1.0,1,1.0,1
63,max_ml,30,90,3,3,0.05,0.95,0.948254933800656,15,1.0,1,1.0,1,1.0,1
64,max_ml,30,90,3,3,0.05,0.95,0.9378392900189012,71,1.0,1,1.0,1,1.0,1
65,max_ml,30,90,3,3,0.05,0.95,0.9451780620701572,31,1.0,1,1.0,1,1.0,1
66,max_ml,30,90,3,3,0.05,0.95,0.947127066740294,53,1.0,1,1.0,1,1.0,1
67,max_ml,30,90,3,3,0.05,0.95,0.9392522851900916,24,1.0,1,1.0,1,1.0,1
68,max_ml,30,90,3,3,0.05,0.95,0.9347546365710108,44,1.0,1,1.0,1,1.0,1
69,max_ml,30,90,3,3,0.05,0.95,0.9430265811032588,21,1.0,1,1.0,1,1.0,1
70,max_ml,30,90,3,3,0.05,0.95,0.936196652187768,13,1.0,1,1.0,1,1.0,1
71,max_ml,30,90,3,3,0.05,0.95,0.9087893361687408,9,1.0,1,1.0,1,1.0,1
72,max_ml,30,90,3,3,0.05,0.95,0.863161664324425,12,1.0,1,1.0,1,1.0,1
73,max_ml,30,90,3,3,0.05,0.95,0.9325339928769312,25,1.0,1,1.0,1,1.0,1
74,max_ml,30,90,3,3,0.05,0.95,0.9339677028933594,11,1.0,1,1.0,1,1.0,1
75,max_ml,30,90,3,3,0.05,0.95,0.9278315747464094,19,1.0,1,1.0,1,1.0,1
76,max_ml,30,90,3,3,0.05,0.95,0.9485388244812644,38,1.0,1,1.0,1,1.0,1
77,max_ml,30,90,3,3,0.05,0.95,0.9249959850082056,5,1.0,1,1.0,1,1.0,1
78,max_ml,30,90,3,3,0.05,0.95,0.9448532896498482,41,0.0,0,0.0,0,1.0,1
79,max_ml,30,90,3,3,0.05,0.95,0.9288514442277152,55,1.0,1,1.0,1,1.0,1
80,max_ml,30,90,3,3,0.05,0.95,0.8972841913361905,17,1.0,1,1.0,1,1.0,1
81,max_ml,30,90,3,3,0.05,0.95,0.9292714987429808,14,1.0,1,1.0,1,1.0,1
82,max_ml,30,90,3,3,0.05,0.95,0.9397990343126558,19,1.0,1,1.0,1,1.0,1
83,max_ml,30,90,3,3,0.05,0.95,0.9383002189505616,10,1.0,1,1.0,1,1.0,1
84,max_ml,30,90,3,3,0.05,0.95,0.916806205312589,9,1.0,1,1.0,1,1.0,1
85,max_ml,30,90,3,3,0.05,0.95,0.9343579186967635,10,1.0,1,1.0,1,1.0,1
86,max_ml,30,90,3,3,0.05,0.95,0.9356656805873802,24,1.0,1,1.0,1,1.0,1
87,max_ml,30,90,3,3,0.05,0.95,0.9352303023130186,11,1.0,1,1.0,1,1.0,1
88,max_ml,30,90,3,3,0.05,0.95,0.9477319861851764,38,1.0,1,1.0,1,1.0,1
89,max_ml,30,90,3,3,0.05,0.95,0.9301024123916112,32,1.0,1,1.0,1,1.0,1
90,max_ml,30,90,3,3,0.05,0.95,0.9312701248403628,14,1.0,1,1.0,1,1.0,1
91,max_ml,30,90,3,3,0.05,0.95,0.9422317835747616,27,1.0,1,1.0,1,1.0,1
92,max_ml,30,90,3,3,0.05,0.95,0.865747859875928,9,1.0,1,1.0,1,1.0,1
93,max_ml,30,90,3,3,0.05,0.95,0.8421104375855155,9,1.0,1,1.0,1,1.0,1
94,max_ml,30,90,3,3,0.05,0.95,0.8795203587832405,17,1.0,1,1.0,1,1.0,1
95,max_ml,30,90,3,3,0.05,0.95,0.8883734751168014,31,1.0,1,1.0,1,1.0,1
96,max_ml,30,90,3,3,0.05,0.95,0.9403573374813712,30,1.0,1,1.0,1,1.0,1
97,max_ml,30,90,3,3,0.05,0.95,0.9282687446320196,19,1.0,1,1.0,1,1.0,1
98,max_ml,30,90,3,3,0.05,0.95,0.9336866668700414,6,1.0,1,1.0,1,1.0,1
99,max_ml,30,90,3,3,0.05,0.95,0.9454058767893928,21,1.0,1,1.0,1,1.0,1
100,max_ml,30,90,3,3,0.05,0.95,0.9489624363306756,10,1.0,1,1.0,1,1.0,1
101,max_ml,30,90,3,3,0.05,0.95,0.9090085558269746,16,1.0,1,1.0,1,1.0,1
102,max_ml,30,90,3,3,0.05,0.95,0.9223497802194738,7,1.0,1,1.0,1,1.0,1
103,max_ml,30,90,3,3,0.05,0.95,0.9254274495166054,31,1.0,1,1.0,1,1.0,1
104,max_ml,30,90,3,3,0.05,0.95,0.930294262949202,11,1.0,1,1.0,1,1.0,1
105,max_ml,30,90,3,3,0.05,0.95,0.9211458095979108,9,1.0,1,1.0,1,1.0,1
106,max_ml,30,90,3,3,0.05,0.95,0.8554279846214833,9,1.0,1,1.0,1,1.0,1
107,max_ml,30,90,3,3,0.05,0.95,0.9337248183637868,10,1.0,1,1.0,1,1.0,1
108,max_ml,30,90,3,3,0.05,0.95,0.9092400903271768,12,1.0,1,1.0,1,1.0,1
109,max_ml,30,90,3,3,0.05,0.95,0.8687394944608867,16,1.0,1,1.0,1,1.0,1
110,max_ml,30,90,3,3,0.05,0.95,0.8691743237826994,4,1.0,1,1.0,1,1.0,1
111,max_ml,30,90,3,3,0.05,0.95,0.9080151397070462,14,1.0,1,1.0,1,1.0,1
112,max_ml,30,90,3,3,0.05,0.95,0.9170055744071436,15,1.0,1,1.0,1,1.0,1
113,max_ml,30,90,3,3,0.05,0.95,0.9473199735784624,12,1.0,1,1.0,1,1.0,1
114,max_ml,30,90,3,3,0.05,0.95,0.9325151014802272,11,1.0,1,1.0,1,1.0,1
115,max_ml,30,90,3,3,0.05,0.95,0.925078746425377,11,1.0,1,1.0,1,1.0,1
116,max_ml,30,90,3,3,0.05,0.95,0.8488890327973513,8,1.0,1,1.0,1,1.0,1
117,max_ml,30,90,3,3,0.05,0.95,0.9365459771884608,45,0.0,0,1.0,1,1.0,1
118,max_ml,30,90,3,3,0.05,0.95,0.9416435998033754,17,1.0,1,1.0,1,1.0,1
119,max_ml,30,90,3,3,0.05,0.95,0.9379543851791832,23,1.0,1,1.0,1,1.0,1
120,max_ml,30,90,3,3,0.05,0.95,0.9304323577622025,17,1.0,1,1.0,1,1.0,1
121,max_ml,30,90,3,3,0.05,0.95,0.9466827487537872,17,1.0,1,1.0,1,1.0,1
122,max_ml,30,90,3,3,0.05,0.95,0.9416330120850728,19,1.0,1,1.0,1,1.0,1
123,max_ml,30,90,3,3,0.05,0.95,0.9060985800724626,15,1.0,1,1.0,1,1.0,1
124,max_ml,30,90,3,3,0.05,0.95,0.9453748844572266,22,1.0,1,1.0,1,1.0,1
125,max_ml,30,90,3,3,0.05,0.95,0.9228084457332736,24,1.0,1,1.0,1,1.0,1
126,max_ml,30,90,3,3,0.05,0.95,0.9117701710730568,17,1.0,1,1.0,1,1.0,1
127,max_ml,30,90,3,3,0.05,0.95,0.9269980685846712,7,1.0,1,1.0,1,1.0,1
128,max_ml,30,90,3,3,0.05,0.95,0.9073017437537646,10,1.0,1,1.0,1,1.0,1
129,max_ml,30,90,3,3,0.05,0.95,0.9351560222059944,38,1.0,1,1.0,1,1.0,1
130,max_ml,30,90,3,3,0.05,0.95,0.8995153276632668,11,1.0,1,1.0,1,1.0,1
131,max_ml,30,90,3,3,0.05,0.95,0.9131720325757816,15,1.0,1,1.0,1,1.0,1
132,max_ml,30,90,3,3,0.05,0.95,0.9135465298833616,13,1.0,1,1.0,1,1.0,1
133,max_ml,30,90,3,3,0.05,0.95,0.9379814827138852,9,1.0,1,1.0,1,1.0,1
134,max_ml,30,90,3,3,0.05,0.95,0.9409769156146324,18,1.0,1,1.0,1,1.0,1
135,max_ml,30,90,3,3,0.05,0.95,0.8985439178749521,10,1.0,1,1.0,1,1.0,1
136,max_ml,30,90,3,3,0.05,0.95,0.9225291689881184,22,1.0,1,1.0,1,1.0,1
137,max_ml,30,90,3,3,0.05,0.95,0.9416846066493628,44,1.0,1,1.0,1,1.0,1
138,max_ml,30,90,3,3,0.05,0.95,0.9473465364356892,35,1.0,1,1.0,1,1.0,1
139,max_ml,30,90,3,3,0.05,0.95,0.8801717094608931,11,1.0,1,1.0,1,1.0,1
140,max_ml,30,90,3,3,0.05,0.95,0.933087347682454,11,1.0,1,1.0,1,1.0,1
141,max_ml,30,90,3,3,0.05,0.95,0.9314055715477544,10,1.0,1,1.0,1,1.0,1
142,max_ml,30,90,3,3,0.05,0.95,0.8913798945315634,8,1.0,1,1.0,1,1.0,1
143,max_ml,30,90,3,3,0.05,0.95,0.9364870406517196,27,1.0,1,1.0,1,1.0,1
144,max_ml,30,90,3,3,0.05,0.95,0.9398424580792798,13,1.0,1,1.0,1,1.0,1
145,max_ml,30,90,3,3,0.05,0.95,0.8583061021399826,9,1.0,1,1.0,1,1.0,1
146,max_ml,30,90,3,3,0.05,0.95,0.9300413810289352,19,1.0,1,1.0,1,1.0,1
147,max_ml,30,90,3,3,0.05,0.95,0.8809774759070268,7,1.0,1,1.0,1,1.0,1
148,max_ml,30,90,3,3,0.05,0.95,0.93672814985252,16,1.0,1,1.0,1,1.0,1
149,max_ml,30,90,3,3,0.05,0.95,0.931792036721511,13,1.0,1,1.0,1,1.0,1
150,max_ml,30,90,3,3,0.05,0.95,0.9429345028444174,10,1.0,1,1.0,1,1.0,1
151,max_ml,30,90,3,3,0.05,0.95,0.9330113414237076,17,1.0,1,1.0,1,1.0,1
152,max_ml,30,90,3,3,0.05,0.95,0.9463470544980678,54,1.0,1,1.0,1,1.0,1
153,max_ml,30,90,3,3,0.05,0.95,0.9297875797173936,21,1.0,1,1.0,1,1.0,1
154,max_ml,30,90,3,3,0.05,0.95,0.9339217448502124,14,1.0,1,1.0,1,1.0,1
155,max_ml,30,90,3,3,0.05,0.95,0.934427213506195,15,1.0,1,1.0,1,1.0,1
156,max_ml,30,90,3,3,0.05,0.95,0.9495646029576458,10,1.0,1,1.0,1,1.0,1
157,max_ml,30,90,3,3,0.05,0.95,0.9213796353745326,13,1.0,1,1.0,1,1.0,1
158,max_ml,30,90,3,3,0.05,0.95,0.852075055432758,12,1.0,1,1.0,1,1.0,1
159,max_ml,30,90,3,3,0.05,0.95,0.930301429853381,18,1.0,1,1.0,1,1.0,1
160,max_ml,30,90,3,3,0.05,0.95,0.9386115393774794,20,1.0,1,1.0,1,1.0,1
161,max_ml,30,90,3,3,0.05,0.95,0.8821155726731763,11,1.0,1,1.0,1,1.0,1
162,max_ml,30,90,3,3,0.05,0.95,0.9092325701835712,14,1.0,1,1.0,1,1.0,1
163,max_ml,30,90,3,3,0.05,0.95,0.929273361387746,13,1.0,1,1.0,1,1.0,1
164,max_ml,30,90,3,3,0.05,0.95,0.880280770901355,23,1.0,1,1.0,1,1.0,1
165,max_ml,30,90,3,3,0.05,0.95,0.9448515575069188,6,1.0,1,1.0,1,1.0,1
166,max_ml,30,90,3,3,0.05,0.95,0.7925505231696861,9,1.0,1,1.0,1,1.0,1
167,max_ml,30,90,3,3,0.05,0.95,0.919747786830966,8,1.0,1,1.0,1,1.0,1
168,max_ml,30,90,3,3,0.05,0.95,0.900857013643789,15,1.0,1,1.0,1,1.0,1
169,max_ml,30,90,3,3,0.05,0.95,0.9131931252172956,49,1.0,1,1.0,1,1.0,1
170,max_ml,30,90,3,3,0.05,0.95,0.8905099177277205,8,1.0,1,1.0,1,1.0,1
171,max_ml,30,90,3,3,0.05,0.95,0.947698985129181,39,1.0,1,1.0,1,1.0,1
172,max_ml,30,90,3,3,0.05,0.95,0.8735771508185223,11,1.0,1,1.0,1,1.0,1
173,max_ml,30,90,3,3,0.05,0.95,0.940373151337002,56,0.0,0,1.0,1,1.0,1
174,max_ml,30,90,3,3,0.05,0.95,0.9484944707289829,81,0.0,0,1.0,1,1.0,1
175,max_ml,30,90,3,3,0.05,0.95,0.8865333609711487,7,1.0,1,1.0,1,1.0,1
176,max_ml,30,90,3,3,0.05,0.95,0.9260897422836422,23,1.0,1,1.0,1,1.0,1
177,max_ml,30,90,3,3,0.05,0.95,0.9399745922607332,9,1.0,1,1.0,1,1.0,1
178,max_ml,30,90,3,3,0.05,0.95,0.9333519860109858,16,1.0,1,1.0,1,1.0,1
179,max_ml,30,90,3,3,0.05,0.95,0.942043372016124,16,1.0,1,1.0,1,1.0,1
180,max_ml,30,90,3,3,0.05,0.95,0.9379172286685732,13,1.0,1,1.0,1,1.0,1
181,max_ml,30,90,3,3,0.05,0.95,0.9462826622959294,14,1.0,1,1.0,1,1.0,1
182,max_ml,30,90,3,3,0.05,0.95,0.9206784032236642,26,1.0,1,1.0,1,1.0,1
183,max_ml,30,90,3,3,0.05,0.95,0.9359738624458628,32,1.0,1,1.0,1,1.0,1
184,max_ml,30,90,3,3,0.05,0.95,0.9167013963993929,11,1.0,1,1.0,1,1.0,1
185,max_ml,30,90,3,3,0.05,0.95,0.940225920433081,49,0.0,0,1.0,1,1.0,1
186,max_ml,30,90,3,3,0.05,0.95,0.9458384109308552,54,1.0,1,1.0,1,1.0,1
187,max_ml,30,90,3,3,0.05,0.95,0.8237106325926251,11,1.0,1,1.0,1,1.0,1
188,max_ml,30,90,3,3,0.05,0.95,0.935306322308148,65,0.0,0,1.0,1,1.0,1
189,max_ml,30,90,3,3,0.05,0.95,0.9485933026563526,21,1.0,1,1.0,1,1.0,1
190,max_ml,30,90,3,3,0.05,0.95,0.9417094310045914,17,1.0,1,1.0,1,1.0,1
191,max_ml,30,90,3,3,0.05,0.95,0.907341469578308,10,1.0,1,1.0,1,1.0,1
192,max_ml,30,90,3,3,0.05,0.95,0.9148829108768398,11,1.0,1,1.0,1,1.0,1
193,max_ml,30,90,3,3,0.05,0.95,0.9434191826447896,27,1.0,1,1.0,1,1.0,1
194,max_ml,30,90,3,3,0.05,0.95,0.9433862348683242,22,1.0,1,1.0,1,1.0,1
195,max_ml,30,90,3,3,0.05,0.95,0.9442973011389896,6,1.0,1,1.0,1,1.0,1
196,max_ml,30,90,3,3,0.05,0.95,0.916623716007012,10,1.0,1,1.0,1,1.0,1
197,max_ml,30,90,3,3,0.05,0.95,0.9462985017855078,6,1.0,1,1.0,1,1.0,1
198,max_ml,30,90,3,3,0.05,0.95,0.9490908384658672,44,0.0,0,0.0,0,1.0,1
199,max_ml,30,90,3,3,0.05,0.95,0.9408404964961922,12,1.0,1,1.0,1,1.0,1
200,max_ml,30,90,3,3,0.05,0.95,0.9153939300396032,28,1.0,1,1.0,1,1.0,1
201,max_ml,30,90,3,3,0.05,0.95,0.9440763899408896,81,0.0,0,1.0,1,1.0,1
202,max_ml,30,90,3,3,0.05,0.95,0.9347467863569024,34,1.0,1,1.0,1,1.0,1
203,max_ml,30,90,3,3,0.05,0.95,0.916464197442554,34,1.0,1,1.0,1,1.0,1
204,max_ml,30,90,3,3,0.05,0.95,0.9197048002753966,47,0.0,0,1.0,1,1.0,1
205,max_ml,30,90,3,3,0.05,0.95,0.9452638145711558,7,1.0,1,1.0,1,1.0,1
206,max_ml,30,90,3,3,0.05,0.95,0.9404096645664136,23,1.0,1,1.0,1,1.0,1
207,max_ml,30,90,3,3,0.05,0.95,0.9203870956907932,19,1.0,1,1.0,1,1.0,1
208,max_ml,30,90,3,3,0.05,0.95,0.9282955882562964,13,1.0,1,1.0,1,1.0,1
209,max_ml,30,90,3,3,0.05,0.95,0.9468608945337073,29,1.0,1,1.0,1,1.0,1
210,max_ml,30,90,3,3,0.05,0.95,0.9423779892924112,19,1.0,1,1.0,1,1.0,1
211,max_ml,30,90,3,3,0.05,0.95,0.909017396638957,12,1.0,1,1.0,1,1.0,1
212,max_ml,30,90,3,3,0.05,0.95,0.924467837069078,23,1.0,1,1.0,1,1.0,1
213,max_ml,30,90,3,3,0.05,0.95,0.8405462626411184,17,1.0,1,1.0,1,1.0,1
214,max_ml,30,90,3,3,0.05,0.95,0.90423421061429,7,1.0,1,1.0,1,1.0,1
215,max_ml,30,90,3,3,0.05,0.95,0.9374503928214626,22,1.0,1,1.0,1,1.0,1
216,max_ml,30,90,3,3,0.05,0.95,0.9363014623061706,17,1.0,1,1.0,1,1.0,1
217,max_ml,30,90,3,3,0.05,0.95,0.9428688351468542,24,1.0,1,1.0,1,1.0,1
218,max_ml,30,90,3,3,0.05,0.95,0.8975322597630694,8,1.0,1,1.0,1,1.0,1
219,max_ml,30,90,3,3,0.05,0.95,0.901526996824487,17,1.0,1,1.0,1,1.0,1
220,max_ml,30,90,3,3,0.05,0.95,0.9249560630734271,9,1.0,1,1.0,1,1.0,1
221,max_ml,30,90,3,3,0.05,0.95,0.92775931010146,14,1.0,1,1.0,1,1.0,1
222,max_ml,30,90,3,3,0.05,0.95,0.945830058846723,47,1.0,1,1.0,1,1.0,1
223,max_ml,30,90,3,3,0.05,0.95,0.934341440133961,34,1.0,1,1.0,1,1.0,1
224,max_ml,30,90,3,3,0.05,0.95,0.9274878185554202,12,1.0,1,1.0,1,1.0,1
225,max_ml,30,90,3,3,0.05,0.95,0.9435272521432791,18,1.0,1,1.0,1,1.0,1
226,max_ml,30,90,3,3,0.05,0.95,0.9427261445366298,30,1.0,1,1.0,1,1.0,1
227,max_ml,30,90,3,3,0.05,0.95,0.9302709942666648,40,1.0,1,1.0,1,1.0,1
228,max_ml,30,90,3,3,0.05,0.95,0.882990384565897,13,1.0,1,1.0,1,1.0,1
229,max_ml,30,90,3,3,0.05,0.95,0.9192373768668218,18,1.0,1,1.0,1,1.0,1
230,max_ml,30,90,3,3,0.05,0.95,0.9491885434526288,45,0.0,0,1.0,1,1.0,1
231,max_ml,30,90,3,3,0.05,0.95,0.9003634143054782,15,1.0,1,1.0,1,1.0,1
232,max_ml,30,90,3,3,0.05,0.95,0.9405840689060982,37,1.0,1,1.0,1,1.0,1
233,max_ml,30,90,3,3,0.05,0.95,0.9401228763591928,68,0.0,0,1.0,1,1.0,1
234,max_ml,30,90,3,3,0.05,0.95,0.9255828097753908,30,1.0,1,1.0,1,1.0,1
235,max_ml,30,90,3,3,0.05,0.95,0.9489755124043572,21,1.0,1,1.0,1,1.0,1
236,max_ml,30,90,3,3,0.05,0.95,0.9356190154523302,27,1.0,1,1.0,1,1.0,1
237,max_ml,30,90,3,3,0.05,0.95,0.9299304221988232,18,1.0,1,1.0,1,1.0,1
238,max_ml,30,90,3,3,0.05,0.95,0.9452405622778866,18,1.0,1,1.0,1,1.0,1
239,max_ml,30,90,3,3,0.05,0.95,0.8908438053358128,14,1.0,1,1.0,1,1.0,1
240,max_ml,30,90,3,3,0.05,0.95,0.9287707570942002,24,1.0,1,1.0,1,1.0,1
241,max_ml,30,90,3,3,0.05,0.95,0.9460402835624352,35,1.0,1,1.0,1,1.0,1
242,max_ml,30,90,3,3,0.05,0.95,0.9355242172797644,12,1.0,1,1.0,1,1.0,1
243,max_ml,30,90,3,3,0.05,0.95,0.9056422169738084,5,1.0,1,1.0,1,1.0,1
244,max_ml,30,90,3,3,0.05,0.95,0.9339786747040356,27,1.0,1,1.0,1,1.0,1
245,max_ml,30,90,3,3,0.05,0.95,0.9371296669918392,11,1.0,1,1.0,1,1.0,1
246,max_ml,30,90,3,3,0.05,0.95,0.9234232422885073,24,1.0,1,1.0,1,1.0,1
247,max_ml,30,90,3,3,0.05,0.95,0.9217295827600256,27,1.0,1,1.0,1,1.0,1
248,max_ml,30,90,3,3,0.05,0.95,0.8931976340552715,22,1.0,1,1.0,1,1.0,1
249,max_ml,30,90,3,3,0.05,0.95,0.9449723198204044,6,1.0,1,1.0,1,1.0,1
250,max_ml,30,90,3,3,0.05,0.95,0.922630245547702,19,1.0,1,1.0,1,1.0,1
251,max_ml,30,90,3,3,0.05,0.95,0.9355520532332232,14,1.0,1,1.0,1,1.0,1
252,max_ml,30,90,3,3,0.05,0.95,0.9265459508262152,16,1.0,1,1.0,1,1.0,1
253,max_ml,30,90,3,3,0.05,0.95,0.8587535727650675,12,1.0,1,1.0,1,1.0,1
254,max_ml,30,90,3,3,0.05,0.95,0.9418109767299098,31,0.0,0,1.0,1,1.0,1
255,max_ml,30,90,3,3,0.05,0.95,0.8688789937715119,6,1.0,1,1.0,1,1.0,1
256,max_ml,30,90,3,3,0.05,0.95,0.9248391659879248,10,1.0,1,1.0,1,1.0,1
257,max_ml,30,90,3,3,0.05,0.95,0.8757701833547382,12,1.0,1,1.0,1,1.0,1
258,max_ml,30,90,3,3,0.05,0.95,0.902565349829971,15,1.0,1,1.0,1,1.0,1
259,max_ml,30,90,3,3,0.05,0.95,0.8508745925349251,22,1.0,1,1.0,1,1.0,1
260,max_ml,30,90,3,3,0.05,0.95,0.8760630701055752,19,1.0,1,1.0,1,1.0,1
261,max_ml,30,90,3,3,0.05,0.95,0.9310682506777788,16,1.0,1,1.0,1,1.0,1
262,max_ml,30,90,3,3,0.05,0.95,0.9198012393585762,17,1.0,1,1.0,1,1.0,1
263,max_ml,30,90,3,3,0.05,0.95,0.8657600977460349,8,1.0,1,1.0,1,1.0,1
264,max_ml,30,90,3,3,0.05,0.95,0.9137176873826964,9,1.0,1,1.0,1,1.0,1
265,max_ml,30,90,3,3,0.05,0.95,0.8576777509410641,8,1.0,1,1.0,1,1.0,1
266,max_ml,30,90,3,3,0.05,0.95,0.9318480183538808,28,1.0,1,1.0,1,1.0,1
267,max_ml,30,90,3,3,0.05,0.95,0.8686513785475178,7,1.0,1,1.0,1,1.0,1
268,max_ml,30,90,3,3,0.05,0.95,0.9475536425224846,22,1.0,1,1.0,1,1.0,1
269,max_ml,30,90,3,3,0.05,0.95,0.9407819663194577,12,1.0,1,1.0,1,1.0,1
270,max_ml,30,90,3,3,0.05,0.95,0.8868704688714972,10,1.0,1,1.0,1,1.0,1
271,max_ml,30,90,3,3,0.05,0.95,0.8901619308361217,22,1.0,1,1.0,1,1.0,1
272,max_ml,30,90,3,3,0.05,0.95,0.947050122555827,19,1.0,1,1.0,1,1.0,1
273,max_ml,30,90,3,3,0.05,0.95,0.9288049263360484,26,1.0,1,1.0,1,1.0,1
274,max_ml,30,90,3,3,0.05,0.95,0.9226185320116456,31,1.0,1,1.0,1,1.0,1
275,max_ml,30,90,3,3,0.05,0.95,0.9444795264341088,18,1.0,1,1.0,1,1.0,1
276,max_ml,30,90,3,3,0.05,0.95,0.9026913369203065,19,1.0,1,1.0,1,1.0,1
277,max_ml,30,90,3,3,0.05,0.95,0.9288723188874092,44,1.0,1,1.0,1,1.0,1
278,max_ml,30,90,3,3,0.05,0.95,0.9374503661764793,34,1.0,1,1.0,1,1.0,1
279,max_ml,30,90,3,3,0.05,0.95,0.9200664843069176,26,1.0,1,1.0,1,1.0,1
280,max_ml,30,90,3,3,0.05,0.95,0.937724463528826,26,1.0,1,1.0,1,1.0,1
281,max_ml,30,90,3,3,0.05,0.95,0.8868220323229552,16,1.0,1,1.0,1,1.0,1
282,max_ml,30,90,3,3,0.05,0.95,0.9480536832363932,25,1.0,1,1.0,1,1.0,1
283,max_ml,30,90,3,3,0.05,0.95,0.9355128822573472,15,1.0,1,1.0,1,1.0,1
284,max_ml,30,90,3,3,0.05,0.95,0.9048181726034166,17,1.0,1,1.0,1,1.0,1
285,max_ml,30,90,3,3,0.05,0.95,0.9291115414606752,104,0.0,0,0.0,0,1.0,1
286,max_ml,30,90,3,3,0.05,0.95,0.938165678995916,16,1.0,1,1.0,1,1.0,1
287,max_ml,30,90,3,3,0.05,0.95,0.9334362594775708,11,1.0,1,1.0,1,1.0,1
288,max_ml,30,90,3,3,0.05,0.95,0.9483814777234268,28,1.0,1,1.0,1,1.0,1
289,max_ml,30,90,3,3,0.05,0.95,0.899310978211232,13,1.0,1,1.0,1,1.0,1
290,max_ml,30,90,3,3,0.05,0.95,0.9343798977351112,16,1.0,1,1.0,1,1.0,1
291,max_ml,30,90,3,3,0.05,0.95,0.946464016087829,31,1.0,1,1.0,1,1.0,1
292,max_ml,30,90,3,3,0.05,0.95,0.9323926612612178,16,1.0,1,1.0,1,1.0,1
293,max_ml,30,90,3,3,0.05,0.95,0.9351412390439732,17,1.0,1,1.0,1,1.0,1
294,max_ml,30,90,3,3,0.05,0.95,0.9124163772602266,23,1.0,1,1.0,1,1.0,1
295,max_ml,30,90,3,3,0.05,0.95,0.8999527800899161,22,1.0,1,1.0,1,1.0,1
296,max_ml,30,90,3,3,0.05,0.95,0.9483117186986892,53,0.0,0,1.0,1,1.0,1
297,max_ml,30,90,3,3,0.05,0.95,0.8974108024347903,19,1.0,1,1.0,1,1.0,1
298,max_ml,30,90,3,3,0.05,0.95,0.9363238149891412,16,1.0,1,1.0,1,1.0,1
299,max_ml,30,90,3,3,0.05,0.95,0.9312803845914251,13,1.0,1,1.0,1,1.0,1
300,max_ml,30,90,3,3,0.05,0.95,0.8894130339281121,10,1.0,1,1.0,1,1.0,1
301,max_ml,30,90,3,3,0.05,0.95,0.9113878888212088,12,1.0,1,1.0,1,1.0,1
302,max_ml,30,90,3,3,0.05,0.95,0.824428496801575,13,1.0,1,1.0,1,1.0,1
303,max_ml,30,90,3,3,0.05,0.95,0.9456242404982892,29,1.0,1,1.0,1,1.0,1
304,max_ml,30,90,3,3,0.05,0.95,0.9186397570794614,17,1.0,1,1.0,1,1.0,1
305,max_ml,30,90,3,3,0.05,0.95,0.893900850124284,20,1.0,1,1.0,1,1.0,1
306,max_ml,30,90,3,3,0.05,0.95,0.9466941617405218,15,1.0,1,1.0,1,1.0,1
307,max_ml,30,90,3,3,0.05,0.95,0.9432695141151476,25,1.0,1,1.0,1,1.0,1
308,max_ml,30,90,3,3,0.05,0.95,0.9218680565096764,35,1.0,1,1.0,1,1.0,1
309,max_ml,30,90,3,3,0.05,0.95,0.9033815269043098,6,1.0,1,1.0,1,1.0,1
310,max_ml,30,90,3,3,0.05,0.95,0.9426293753356892,43,1.0,1,1.0,1,1.0,1
311,max_ml,30,90,3,3,0.05,0.95,0.9446648240288454,27,1.0,1,1.0,1,1.0,1
312,max_ml,30,90,3,3,0.05,0.95,0.9499463699594384,45,1.0,1,1.0,1,1.0,1
313,max_ml,30,90,3,3,0.05,0.95,0.9374933111250658,15,1.0,1,1.0,1,1.0,1
314,max_ml,30,90,3,3,0.05,0.95,0.9314431101535278,13,1.0,1,1.0,1,1.0,1
315,max_ml,30,90,3,3,0.05,0.95,0.9438857499861404,13,1.0,1,1.0,1,1.0,1
316,max_ml,30,90,3,3,0.05,0.95,0.9405451632677534,29,1.0,1,1.0,1,1.0,1
317,max_ml,30,90,3,3,0.05,0.95,0.8950014025487957,10,1.0,1,1.0,1,1.0,1
318,max_ml,30,90,3,3,0.05,0.95,0.939170667529208,20,1.0,1,1.0,1,1.0,1
319,max_ml,30,90,3,3,0.05,0.95,0.8997681935293528,18,1.0,1,1.0,1,1.0,1
320,max_ml,30,90,3,3,0.05,0.95,0.8912218281931702,14,1.0,1,1.0,1,1.0,1
321,max_ml,30,90,3,3,0.05,0.95,0.9419399160766868,23,1.0,1,1.0,1,1.0,1
322,max_ml,30,90,3,3,0.05,0.95,0.833878400601828,8,1.0,1,1.0,1,1.0,1
323,max_ml,30,90,3,3,0.05,0.95,0.9285439179648828,11,1.0,1,1.0,1,1.0,1
324,max_ml,30,90,3,3,0.05,0.95,0.9426655297954264,8,1.0,1,1.0,1,1.0,1
325,max_ml,30,90,3,3,0.05,0.95,0.9431431350402532,11,1.0,1,1.0,1,1.0,1
326,max_ml,30,90,3,3,0.05,0.95,0.9201255375769236,21,1.0,1,1.0,1,1.0,1
327,max_ml,30,90,3,3,0.05,0.95,0.9252673043213422,34,1.0,1,1.0,1,1.0,1
328,max_ml,30,90,3,3,0.05,0.95,0.933036988614706,10,1.0,1,1.0,1,1.0,1
329,max_ml,30,90,3,3,0.05,0.95,0.9240604574277655,19,1.0,1,1.0,1,1.0,1
330,max_ml,30,90,3,3,0.05,0.95,0.9213549977684258,20,1.0,1,1.0,1,1.0,1
331,max_ml,30,90,3,3,0.05,0.95,0.9100687543781198,28,1.0,1,1.0,1,1.0,1
332,max_ml,30,90,3,3,0.05,0.95,0.9199106022805928,8,1.0,1,1.0,1,1.0,1
333,max_ml,30,90,3,3,0.05,0.95,0.9053992613869328,29,1.0,1,1.0,1,1.0,1
334,max_ml,30,90,3,3,0.05,0.95,0.9370389481546288,25,1.0,1,1.0,1,1.0,1
335,max_ml,30,90,3,3,0.05,0.95,0.9338552446496382,15,1.0,1,1.0,1,1.0,1
336,max_ml,30,90,3,3,0.05,0.95,0.9177468943038124,24,1.0,1,1.0,1,1.0,1
337,max_ml,30,90,3,3,0.05,0.95,0.9303587118584482,19,1.0,1,1.0,1,1.0,1
338,max_ml,30,90,3,3,0.05,0.95,0.9376327255444684,27,1.0,1,1.0,1,1.0,1
339,max_ml,30,90,3,3,0.05,0.95,0.937568296705446,11,1.0,1,1.0,1,1.0,1
340,max_ml,30,90,3,3,0.05,0.95,0.944179859139558,29,1.0,1,1.0,1,1.0,1
341,max_ml,30,90,3,3,0.05,0.95,0.931725419798176,15,1.0,1,1.0,1,1.0,1
342,max_ml,30,90,3,3,0.05,0.95,0.8781523253299377,10,1.0,1,1.0,1,1.0,1
343,max_ml,30,90,3,3,0.05,0.95,0.949116627463848,19,1.0,1,1.0,1,1.0,1
344,max_ml,30,90,3,3,0.05,0.95,0.9454566273100904,13,1.0,1,1.0,1,1.0,1
345,max_ml,30,90,3,3,0.05,0.95,0.8980594996418527,29,1.0,1,1.0,1,1.0,1
346,max_ml,30,90,3,3,0.05,0.95,0.8964059449451408,16,1.0,1,1.0,1,1.0,1
347,max_ml,30,90,3,3,0.05,0.95,0.94976324415842,29,1.0,1,1.0,1,1.0,1
348,max_ml,30,90,3,3,0.05,0.95,0.9337266544755184,21,1.0,1,1.0,1,1.0,1
349,max_ml,30,90,3,3,0.05,0.95,0.9382418484460426,15,1.0,1,1.0,1,1.0,1
350,max_ml,30,90,3,3,0.05,0.95,0.9324007147346156,26,1.0,1,1.0,1,1.0,1
351,max_ml,30,90,3,3,0.05,0.95,0.9065554221700776,17,1.0,1,1.0,1,1.0,1
352,max_ml,30,90,3,3,0.05,0.95,0.9461447771066016,97,1.0,1,1.0,1,1.0,1
353,max_ml,30,90,3,3,0.05,0.95,0.9161615003075928,10,1.0,1,1.0,1,1.0,1
354,max_ml,30,90,3,3,0.05,0.95,0.8786298977718172,14,1.0,1,1.0,1,1.0,1
355,max_ml,30,90,3,3,0.05,0.95,0.9360431969535016,19,1.0,1,1.0,1,1.0,1
356,max_ml,30,90,3,3,0.05,0.95,0.9043258661187938,24,1.0,1,1.0,1,1.0,1
357,max_ml,30,90,3,3,0.05,0.95,0.9234144003003578,8,1.0,1,1.0,1,1.0,1
358,max_ml,30,90,3,3,0.05,0.95,0.9471548298288792,32,1.0,1,1.0,1,1.0,1
359,max_ml,30,90,3,3,0.05,0.95,0.8846320204610322,17,1.0,1,1.0,1,1.0,1
360,max_ml,30,90,3,3,0.05,0.95,0.9300519400357722,31,1.0,1,1.0,1,1.0,1
361,max_ml,30,90,3,3,0.05,0.95,0.948584255878134,31,1.0,1,1.0,1,1.0,1
362,max_ml,30,90,3,3,0.05,0.95,0.9023459548813516,16,1.0,1,1.0,1,1.0,1
363,max_ml,30,90,3,3,0.05,0.95,0.9089185962978132,10,1.0,1,1.0,1,1.0,1
364,max_ml,30,90,3,3,0.05,0.95,0.9366716887956186,15,1.0,1,1.0,1,1.0,1
365,max_ml,30,90,3,3,0.05,0.95,0.9399932179126932,8,1.0,1,1.0,1,1.0,1
366,max_ml,30,90,3,3,0.05,0.95,0.8363657354993117,11,1.0,1,1.0,1,1.0,1
367,max_ml,30,90,3,3,0.05,0.95,0.9245409160646596,44,1.0,1,1.0,1,1.0,1
368,max_ml,30,90,3,3,0.05,0.95,0.8934350443969996,9,1.0,1,1.0,1,1.0,1
369,max_ml,30,90,3,3,0.05,0.95,0.851118612064517,11,1.0,1,1.0,1,1.0,1
370,max_ml,30,90,3,3,0.05,0.95,0.9316277219624196,35,1.0,1,1.0,1,1.0,1
371,max_ml,30,90,3,3,0.05,0.95,0.8909044567644363,12,1.0,1,1.0,1,1.0,1
372,max_ml,30,90,3,3,0.05,0.95,0.903752175388754,17,1.0,1,1.0,1,1.0,1
373,max_ml,30,90,3,3,0.05,0.95,0.9474199275897563,19,1.0,1,1.0,1,1.0,1
374,max_ml,30,90,3,3,0.05,0.95,0.9372455127641462,62,0.0,0,1.0,1,1.0,1
375,max_ml,30,90,3,3,0.05,0.95,0.9320152383662016,16,1.0,1,1.0,1,1.0,1
376,max_ml,30,90,3,3,0.05,0.95,0.9260507440466468,10,1.0,1,1.0,1,1.0,1
377,max_ml,30,90,3,3,0.05,0.95,0.948739481026568,20,1.0,1,1.0,1,1.0,1
378,max_ml,30,90,3,3,0.05,0.95,0.9176022463722544,22,1.0,1,1.0,1,1.0,1
379,max_ml,30,90,3,3,0.05,0.95,0.8896893009883464,25,1.0,1,1.0,1,1.0,1
380,max_ml,30,90,3,3,0.05,0.95,0.9417753441003952,20,1.0,1,1.0,1,1.0,1
381,max_ml,30,90,3,3,0.05,0.95,0.944476355965192,12,1.0,1,1.0,1,1.0,1
382,max_ml,30,90,3,3,0.05,0.95,0.9496440977764627,57,0.0,0,1.0,1,0.0,0
383,max_ml,30,90,3,3,0.05,0.95,0.932923459328602,19,1.0,1,1.0,1,1.0,1
384,max_ml,30,90,3,3,0.05,0.95,0.8202386424525355,7,1.0,1,1.0,1,1.0,1
385,max_ml,30,90,3,3,0.05,0.95,0.926335755740286,10,1.0,1,1.0,1,1.0,1
386,max_ml,30,90,3,3,0.05,0.95,0.9364451956597892,29,1.0,1,1.0,1,1.0,1
387,max_ml,30,90,3,3,0.05,0.95,0.859041126035708,15,1.0,1,1.0,1,1.0,1
388,max_ml,30,90,3,3,0.05,0.95,0.9262617831938394,54,1.0,1,1.0,1,1.0,1
389,max_ml,30,90,3,3,0.05,0.95,0.9350533029665286,24,1.0,1,1.0,1,1.0,1
390,max_ml,30,90,3,3,0.05,0.95,0.9435380647510704,28,1.0,1,1.0,1,1.0,1
391,max_ml,30,90,3,3,0.05,0.95,0.9341428557247604,13,1.0,1,1.0,1,1.0,1
392,max_ml,30,90,3,3,0.05,0.95,0.9189215278985458,10,1.0,1,1.0,1,1.0,1
393,max_ml,30,90,3,3,0.05,0.95,0.946972181323143,46,1.0,1,1.0,1,1.0,1
394,max_ml,30,90,3,3,0.05,0.95,0.9261380974550306,11,1.0,1,1.0,1,1.0,1
395,max_ml,30,90,3,3,0.05,0.95,0.9041145157230868,16,1.0,1,1.0,1,1.0,1
396,max_ml,30,90,3,3,0.05,0.95,0.9480435945682788,19,1.0,1,1.0,1,1.0,1
397,max_ml,30,90,3,3,0.05,0.95,0.9439827591612444,25,1.0,1,1.0,1,1.0,1
398,max_ml,30,90,3,3,0.05,0.95,0.9080677519042792,33,1.0,1,1.0,1,1.0,1
399,max_ml,30,90,3,3,0.05,0.95,0.9166604505899713,4,1.0,1,1.0,1,1.0,1
400,max_ml,30,90,3,3,0.05,0.95,0.9286826368204976,17,1.0,1,1.0,1,1.0,1
401,max_ml,30,90,3,3,0.05,0.95,0.9151794713687889,23,1.0,1,1.0,1,1.0,1
402,max_ml,30,90,3,3,0.05,0.95,0.9110663704419628,8,1.0,1,1.0,1,1.0,1
403,max_ml,30,90,3,3,0.05,0.95,0.848383884461822,9,1.0,1,1.0,1,1.0,1
404,max_ml,30,90,3,3,0.05,0.95,0.8885354641973706,5,1.0,1,1.0,1,1.0,1
405,max_ml,30,90,3,3,0.05,0.95,0.9212076201680154,23,1.0,1,1.0,1,1.0,1
406,max_ml,30,90,3,3,0.05,0.95,0.8984402188276505,13,1.0,1,1.0,1,1.0,1
407,max_ml,30,90,3,3,0.05,0.95,0.9472224408265868,18,1.0,1,1.0,1,1.0,1
408,max_ml,30,90,3,3,0.05,0.95,0.9277270167443832,9,1.0,1,1.0,1,1.0,1
409,max_ml,30,90,3,3,0.05,0.95,0.935392438156722,48,1.0,1,1.0,1,1.0,1
410,max_ml,30,90,3,3,0.05,0.95,0.9061906712947164,43,1.0,1,1.0,1,1.0,1
411,max_ml,30,90,3,3,0.05,0.95,0.9054268718889392,14,1.0,1,1.0,1,1.0,1
412,max_ml,30,90,3,3,0.05,0.95,0.932239648013752,27,1.0,1,1.0,1,1.0,1
413,max_ml,30,90,3,3,0.05,0.95,0.9177605727591625,15,1.0,1,1.0,1,1.0,1
414,max_ml,30,90,3,3,0.05,0.95,0.9320342524921188,16,1.0,1,1.0,1,1.0,1
415,max_ml,30,90,3,3,0.05,0.95,0.9492586866246668,48,1.0,1,1.0,1,1.0,1
416,max_ml,30,90,3,3,0.05,0.95,0.9461907311677102,23,1.0,1,1.0,1,1.0,1
417,max_ml,30,90,3,3,0.05,0.95,0.9420213612133064,24,1.0,1,1.0,1,1.0,1
418,max_ml,30,90,3,3,0.05,0.95,0.884891161516338,15,1.0,1,1.0,1,1.0,1
419,max_ml,30,90,3,3,0.05,0.95,0.9470324960650351,39,0.0,0,1.0,1,0.0,0
420,max_ml,30,90,3,3,0.05,0.95,0.9352122856938616,30,1.0,1,1.0,1,1.0,1
421,max_ml,30,90,3,3,0.05,0.95,0.9480885562385146,50,1.0,1,1.0,1,1.0,1
422,max_ml,30,90,3,3,0.05,0.95,0.945927699367134,35,1.0,1,1.0,1,1.0,1
423,max_ml,30,90,3,3,0.05,0.95,0.9482689868963377,14,1.0,1,1.0,1,1.0,1
424,max_ml,30,90,3,3,0.05,0.95,0.8736660706738899,10,1.0,1,1.0,1,1.0,1
425,max_ml,30,90,3,3,0.05,0.95,0.9094411118624028,9,1.0,1,1.0,1,1.0,1
426,max_ml,30,90,3,3,0.05,0.95,0.9329837604392442,10,1.0,1,1.0,1,1.0,1
427,max_ml,30,90,3,3,0.05,0.95,0.9027286665908304,60,0.0,1,0.0,1,0.0,1
428,max_ml,30,90,3,3,0.05,0.95,0.9166398649159184,27,1.0,1,1.0,1,1.0,1
429,max_ml,30,90,3,3,0.05,0.95,0.9449567403747732,39,1.0,1,1.0,1,1.0,1
430,max_ml,30,90,3,3,0.05,0.95,0.8693257123255949,37,1.0,1,1.0,1,1.0,1
431,max_ml,30,90,3,3,0.05,0.95,0.9470905249892156,29,1.0,1,1.0,1,1.0,1
432,max_ml,30,90,3,3,0.05,0.95,0.930038877538866,10,1.0,1,1.0,1,1.0,1
433,max_ml,30,90,3,3,0.05,0.95,0.9236264884194428,25,1.0,1,1.0,1,1.0,1
434,max_ml,30,90,3,3,0.05,0.95,0.9397808419683412,48,0.0,0,1.0,1,1.0,1
435,max_ml,30,90,3,3,0.05,0.95,0.9229023831991086,22,1.0,1,1.0,1,1.0,1
436,max_ml,30,90,3,3,0.05,0.95,0.9481565918533202,45,0.0,0,1.0,1,1.0,1
437,max_ml,30,90,3,3,0.05,0.95,0.9382336325233578,39,1.0,1,1.0,1,1.0,1
438,max_ml,30,90,3,3,0.05,0.95,0.9266117398342032,19,1.0,1,1.0,1,1.0,1
439,max_ml,30,90,3,3,0.05,0.95,0.9309270288269652,13,1.0,1,1.0,1,1.0,1
440,max_ml,30,90,3,3,0.05,0.95,0.9345915445375722,19,1.0,1,1.0,1,1.0,1
441,max_ml,30,90,3,3,0.05,0.95,0.9411520426354212,37,1.0,1,1.0,1,1.0,1
442,max_ml,30,90,3,3,0.05,0.95,0.9307608591420324,24,1.0,1,1.0,1,1.0,1
443,max_ml,30,90,3,3,0.05,0.95,0.9401146989172866,10,1.0,1,1.0,1,1.0,1
444,max_ml,30,90,3,3,0.05,0.95,0.9044543075538172,12,1.0,1,1.0,1,1.0,1
445,max_ml,30,90,3,3,0.05,0.95,0.9281194456181044,18,1.0,1,1.0,1,1.0,1
446,max_ml,30,90,3,3,0.05,0.95,0.9005461070558387,16,1.0,1,1.0,1,1.0,1
447,max_ml,30,90,3,3,0.05,0.95,0.9288249364273278,23,1.0,1,1.0,1,1.0,1
448,max_ml,30,90,3,3,0.05,0.95,0.9484712873107056,7,1.0,1,1.0,1,1.0,1
449,max_ml,30,90,3,3,0.05,0.95,0.8839742458416506,10,1.0,1,1.0,1,1.0,1
450,max_ml,30,90,3,3,0.05,0.95,0.9165892417777958,21,1.0,1,1.0,1,1.0,1
451,max_ml,30,90,3,3,0.05,0.95,0.9075888360679838,20,1.0,1,1.0,1,1.0,1
452,max_ml,30,90,3,3,0.05,0.95,0.9400793055867616,48,1.0,1,1.0,1,1.0,1
453,max_ml,30,90,3,3,0.05,0.95,0.9368080745416562,29,1.0,1,1.0,1,1.0,1
454,max_ml,30,90,3,3,0.05,0.95,0.9185964690213176,11,1.0,1,1.0,1,1.0,1
455,max_ml,30,90,3,3,0.05,0.95,0.9339803872665792,7,1.0,1,1.0,1,1.0,1
456,max_ml,30,90,3,3,0.05,0.95,0.9303957375112148,15,1.0,1,1.0,1,1.0,1
457,max_ml,30,90,3,3,0.05,0.95,0.948987318606298,16,1.0,1,1.0,1,1.0,1
458,max_ml,30,90,3,3,0.05,0.95,0.940998442038833,19,1.0,1,1.0,1,1.0,1
459,max_ml,30,90,3,3,0.05,0.95,0.927633798431248,23,1.0,1,1.0,1,1.0,1
460,max_ml,30,90,3,3,0.05,0.95,0.9382731913698896,53,1.0,1,1.0,1,1.0,1
461,max_ml,30,90,3,3,0.05,0.95,0.914124432017793,17,1.0,1,1.0,1,1.0,1
462,max_ml,30,90,3,3,0.05,0.95,0.9475194188362884,26,1.0,1,1.0,1,1.0,1
463,max_ml,30,90,3,3,0.05,0.95,0.9383847726552752,31,1.0,1,1.0,1,1.0,1
464,max_ml,30,90,3,3,0.05,0.95,0.8846618873978447,9,1.0,1,1.0,1,1.0,1
465,max_ml,30,90,3,3,0.05,0.95,0.8687716507864776,38,1.0,1,1.0,1,1.0,1
466,max_ml,30,90,3,3,0.05,0.95,0.9346518325399276,19,1.0,1,1.0,1,1.0,1
467,max_ml,30,90,3,3,0.05,0.95,0.927787618126614,10,1.0,1,1.0,1,1.0,1
468,max_ml,30,90,3,3,0.05,0.95,0.947068874734957,30,1.0,1,1.0,1,1.0,1
469,max_ml,30,90,3,3,0.05,0.95,0.9452960579390758,16,1.0,1,1.0,1,1.0,1
470,max_ml,30,90,3,3,0.05,0.95,0.9457446409688252,29,1.0,1,1.0,1,1.0,1
471,max_ml,30,90,3,3,0.05,0.95,0.9368068874695906,42,1.0,1,1.0,1,1.0,1
472,max_ml,30,90,3,3,0.05,0.95,0.9480587392596276,40,1.0,1,1.0,1,1.0,1
473,max_ml,30,90,3,3,0.05,0.95,0.9096972877054654,16,1.0,1,1.0,1,1.0,1
474,max_ml,30,90,3,3,0.05,0.95,0.9409970850768308,8,1.0,1,1.0,1,1.0,1
475,max_ml,30,90,3,3,0.05,0.95,0.9379214933480946,9,1.0,1,1.0,1,1.0,1
476,max_ml,30,90,3,3,0.05,0.95,0.8932574940676297,9,1.0,1,1.0,1,1.0,1
477,max_ml,30,90,3,3,0.05,0.95,0.9091412821011816,39,0.0,0,1.0,1,0.0,0
478,max_ml,30,90,3,3,0.05,0.95,0.944895668086717,31,1.0,1,1.0,1,1.0,1
479,max_ml,30,90,3,3,0.05,0.95,0.9417902895609276,42,0.0,0,1.0,1,1.0,1
480,max_ml,30,90,3,3,0.05,0.95,0.9190969829295216,12,1.0,1,1.0,1,1.0,1
481,max_ml,30,90,3,3,0.05,0.95,0.9326005937205168,38,1.0,1,1.0,1,1.0,1
482,max_ml,30,90,3,3,0.05,0.95,0.8337820487288824,8,1.0,1,1.0,1,1.0,1
483,max_ml,30,90,3,3,0.05,0.95,0.8559944059231994,6,1.0,1,1.0,1,1.0,1
484,max_ml,30,90,3,3,0.05,0.95,0.9333415906475744,14,1.0,1,1.0,1,1.0,1
485,max_ml,30,90,3,3,0.05,0.95,0.8863063212270106,9,1.0,1,1.0,1,1.0,1
486,max_ml,30,90,3,3,0.05,0.95,0.9155153767787096,37,1.0,1,1.0,1,1.0,1
487,max_ml,30,90,3,3,0.05,0.95,0.9052137371144952,13,1.0,1,1.0,1,1.0,1
488,max_ml,30,90,3,3,0.05,0.95,0.945519621936068,15,1.0,1,1.0,1,1.0,1
489,max_ml,30,90,3,3,0.05,0.95,0.9474343652238706,33,1.0,1,1.0,1,1.0,1
490,max_ml,30,90,3,3,0.05,0.95,0.9343398780045492,8,1.0,1,1.0,1,1.0,1
491,max_ml,30,90,3,3,0.05,0.95,0.9330283313640048,41,0.0,1,0.0,1,0.0,1
492,max_ml,30,90,3,3,0.05,0.95,0.9401558702104236,47,1.0,1,1.0,1,1.0,1
493,max_ml,30,90,3,3,0.05,0.95,0.937796371779046,44,1.0,1,1.0,1,1.0,1
494,max_ml,30,90,3,3,0.05,0.95,0.9069626529710576,18,1.0,1,1.0,1,1.0,1
495,max_ml,30,90,3,3,0.05,0.95,0.948162692186314,15,1.0,1,1.0,1,1.0,1
496,max_ml,30,90,3,3,0.05,0.95,0.9459536638688494,65,0.0,0,0.0,0,1.0,1
497,max_ml,30,90,3,3,0.05,0.95,0.9378073464703118,38,1.0,1,1.0,1,1.0,1
498,max_ml,30,90,3,3,0.05,0.95,0.9038676553008588,25,1.0,1,1.0,1,1.0,1
499,max_ml,30,90,3,3,0.05,0.95,0.9225247031353688,21,1.0,1,1.0,1,1.0,1
500,max_ml,30,90,3,3,0.05,0.95,0.9497848229372008,22,1.0,1,1.0,1,1.0,1
501,max_ml,30,90,3,3,0.05,0.95,0.9306177356685096,16,1.0,1,1.0,1,1.0,1
502,max_ml,30,90,3,3,0.05,0.95,0.943345433692652,7,1.0,1,1.0,1,1.0,1
503,max_ml,30,90,3,3,0.05,0.95,0.9280482585887376,13,1.0,1,1.0,1,1.0,1
504,max_ml,30,90,3,3,0.05,0.95,0.858148032668018,15,1.0,1,1.0,1,1.0,1
505,max_ml,30,90,3,3,0.05,0.95,0.8976187383055966,11,1.0,1,1.0,1,1.0,1
506,max_ml,30,90,3,3,0.05,0.95,0.9366614297732696,11,1.0,1,1.0,1,1.0,1
507,max_ml,30,90,3,3,0.05,0.95,0.907120441009066,18,1.0,1,1.0,1,1.0,1
508,max_ml,30,90,3,3,0.05,0.95,0.9184296498719712,27,1.0,1,1.0,1,1.0,1
509,max_ml,30,90,3,3,0.05,0.95,0.9423498445489428,66,1.0,1,1.0,1,1.0,1
510,max_ml,30,90,3,3,0.05,0.95,0.9051590802627798,12,1.0,1,1.0,1,1.0,1
511,max_ml,30,90,3,3,0.05,0.95,0.9471751720422296,19,1.0,1,1.0,1,1.0,1
512,max_ml,30,90,3,3,0.05,0.95,0.933936955739123,17,1.0,1,1.0,1,1.0,1
513,max_ml,30,90,3,3,0.05,0.95,0.944994390764032,25,1.0,1,1.0,1,1.0,1
514,max_ml,30,90,3,3,0.05,0.95,0.9292553812555312,23,1.0,1,1.0,1,1.0,1
515,max_ml,30,90,3,3,0.05,0.95,0.9475831495814504,24,1.0,1,1.0,1,1.0,1
516,max_ml,30,90,3,3,0.05,0.95,0.9282807952699892,12,1.0,1,1.0,1,1.0,1
517,max_ml,30,90,3,3,0.05,0.95,0.947925529318224,21,1.0,1,1.0,1,1.0,1
518,max_ml,30,90,3,3,0.05,0.95,0.9432999053105946,37,1.0,1,1.0,1,1.0,1
519,max_ml,30,90,3,3,0.05,0.95,0.9426746917172146,28,1.0,1,1.0,1,1.0,1
520,max_ml,30,90,3,3,0.05,0.95,0.8687389210105019,17,1.0,1,1.0,1,1.0,1
521,max_ml,30,90,3,3,0.05,0.95,0.8994007099171152,26,1.0,1,1.0,1,1.0,1
522,max_ml,30,90,3,3,0.05,0.95,0.9492499868423248,52,1.0,1,1.0,1,1.0,1
523,max_ml,30,90,3,3,0.05,0.95,0.9174672418538866,6,1.0,1,1.0,1,1.0,1
524,max_ml,30,90,3,3,0.05,0.95,0.9491271033498512,12,1.0,1,1.0,1,1.0,1
525,max_ml,30,90,3,3,0.05,0.95,0.9378351776148328,10,1.0,1,1.0,1,1.0,1
526,max_ml,30,90,3,3,0.05,0.95,0.9337261514248638,7,1.0,1,1.0,1,1.0,1
527,max_ml,30,90,3,3,0.05,0.95,0.9202903258011044,7,1.0,1,1.0,1,1.0,1
528,max_ml,30,90,3,3,0.05,0.95,0.9042423887980072,17,1.0,1,1.0,1,1.0,1
529,max_ml,30,90,3,3,0.05,0.95,0.928182812846588,10,1.0,1,1.0,1,1.0,1
530,max_ml,30,90,3,3,0.05,0.95,0.9146164124268252,16,1.0,1,1.0,1,1.0,1
531,max_ml,30,90,3,3,0.05,0.95,0.93219701945013,28,1.0,1,1.0,1,1.0,1
532,max_ml,30,90,3,3,0.05,0.95,0.9246165076511048,22,1.0,1,1.0,1,1.0,1
533,max_ml,30,90,3,3,0.05,0.95,0.9184563191607436,8,1.0,1,1.0,1,1.0,1
534,max_ml,30,90,3,3,0.05,0.95,0.9340299637583256,41,1.0,1,1.0,1,1.0,1
535,max_ml,30,90,3,3,0.05,0.95,0.9479138362043916,20,1.0,1,1.0,1,1.0,1
536,max_ml,30,90,3,3,0.05,0.95,0.9469700389106742,30,1.0,1,1.0,1,1.0,1
537,max_ml,30,90,3,3,0.05,0.95,0.8563324469680186,17,1.0,1,1.0,1,1.0,1
538,max_ml,30,90,3,3,0.05,0.95,0.9279496568271016,45,0.0,0,0.0,0,1.0,1
539,max_ml,30,90,3,3,0.05,0.95,0.9141969786601416,26,1.0,1,1.0,1,1.0,1
540,max_ml,30,90,3,3,0.05,0.95,0.9330197123781148,22,1.0,1,1.0,1,1.0,1
541,max_ml,30,90,3,3,0.05,0.95,0.9490595076691506,31,1.0,1,1.0,1,1.0,1
542,max_ml,30,90,3,3,0.05,0.95,0.9490970431129824,21,1.0,1,1.0,1,1.0,1
543,max_ml,30,90,3,3,0.05,0.95,0.9459383235059604,19,1.0,1,1.0,1,1.0,1
544,max_ml,30,90,3,3,0.05,0.95,0.922813533714199,11,1.0,1,1.0,1,1.0,1
545,max_ml,30,90,3,3,0.05,0.95,0.934932178227046,60,1.0,1,1.0,1,1.0,1
546,max_ml,30,90,3,3,0.05,0.95,0.8888482829219468,9,1.0,1,1.0,1,1.0,1
547,max_ml,30,90,3,3,0.05,0.95,0.942994397099822,35,0.0,0,1.0,1,1.0,1
548,max_ml,30,90,3,3,0.05,0.95,0.9019608616498228,33,1.0,1,1.0,1,1.0,1
549,max_ml,30,90,3,3,0.05,0.95,0.843737496388583,18,1.0,1,1.0,1,1.0,1
550,max_ml,30,90,3,3,0.05,0.95,0.9450059897912576,26,1.0,1,1.0,1,1.0,1
551,max_ml,30,90,3,3,0.05,0.95,0.949022660948189,47,1.0,1,1.0,1,1.0,1
552,max_ml,30,90,3,3,0.05,0.95,0.9478558866776648,38,1.0,1,1.0,1,1.0,1
553,max_ml,30,90,3,3,0.05,0.95,0.9341907658727994,15,1.0,1,1.0,1,1.0,1
554,max_ml,30,90,3,3,0.05,0.95,0.9431103278020776,23,1.0,1,1.0,1,1.0,1
555,max_ml,30,90,3,3,0.05,0.95,0.9131263550693433,16,1.0,1,1.0,1,1.0,1
556,max_ml,30,90,3,3,0.05,0.95,0.9049171727552642,17,1.0,1,1.0,1,1.0,1
557,max_ml,30,90,3,3,0.05,0.95,0.9474714547717644,32,1.0,1,1.0,1,1.0,1
558,max_ml,30,90,3,3,0.05,0.95,0.8864518486287862,27,1.0,1,1.0,1,1.0,1
559,max_ml,30,90,3,3,0.05,0.95,0.7914958355635262,8,1.0,1,1.0,1,1.0,1
560,max_ml,30,90,3,3,0.05,0.95,0.9329566967140204,21,1.0,1,1.0,1,1.0,1
561,max_ml,30,90,3,3,0.05,0.95,0.8969777733989104,11,1.0,1,1.0,1,1.0,1
562,max_ml,30,90,3,3,0.05,0.95,0.8893654127140944,9,1.0,1,1.0,1,1.0,1
563,max_ml,30,90,3,3,0.05,0.95,0.9150744915846986,20,1.0,1,1.0,1,1.0,1
564,max_ml,30,90,3,3,0.05,0.95,0.948488036669408,44,0.0,0,1.0,1,1.0,1
565,max_ml,30,90,3,3,0.05,0.95,0.9468968705410687,36,1.0,1,1.0,1,1.0,1
566,max_ml,30,90,3,3,0.05,0.95,0.8393146900275531,8,1.0,1,1.0,1,1.0,1
567,max_ml,30,90,3,3,0.05,0.95,0.8990657997089888,11,1.0,1,1.0,1,1.0,1
568,max_ml,30,90,3,3,0.05,0.95,0.9285881165798686,45,1.0,1,1.0,1,1.0,1
569,max_ml,30,90,3,3,0.05,0.95,0.9138445333895178,13,1.0,1,1.0,1,1.0,1
570,max_ml,30,90,3,3,0.05,0.95,0.9248211338021216,27,1.0,1,1.0,1,1.0,1
571,max_ml,30,90,3,3,0.05,0.95,0.92546094330945,7,1.0,1,1.0,1,1.0,1
572,max_ml,30,90,3,3,0.05,0.95,0.943229841743707,11,1.0,1,1.0,1,1.0,1
573,max_ml,30,90,3,3,0.05,0.95,0.9495754997760932,23,1.0,1,1.0,1,1.0,1
574,max_ml,30,90,3,3,0.05,0.95,0.935290979758902,17,1.0,1,1.0,1,1.0,1
575,max_ml,30,90,3,3,0.05,0.95,0.8963903829864917,20,1.0,1,1.0,1,1.0,1
576,max_ml,30,90,3,3,0.05,0.95,0.925861182255544,15,1.0,1,1.0,1,1.0,1
577,max_ml,30,90,3,3,0.05,0.95,0.9183418780800718,26,1.0,1,1.0,1,1.0,1
578,max_ml,30,90,3,3,0.05,0.95,0.9377261392077086,14,1.0,1,1.0,1,1.0,1
579,max_ml,30,90,3,3,0.05,0.95,0.9133627193902794,14,1.0,1,1.0,1,1.0,1
580,max_ml,30,90,3,3,0.05,0.95,0.8359156153150726,10,1.0,1,1.0,1,1.0,1
581,max_ml,30,90,3,3,0.05,0.95,0.9059076646650002,21,1.0,1,1.0,1,1.0,1
582,max_ml,30,90,3,3,0.05,0.95,0.92624016477582,13,1.0,1,1.0,1,1.0,1
583,max_ml,30,90,3,3,0.05,0.95,0.9402038838980578,12,1.0,1,1.0,1,1.0,1
584,max_ml,30,90,3,3,0.05,0.95,0.9376109344439412,29,1.0,1,1.0,1,1.0,1
585,max_ml,30,90,3,3,0.05,0.95,0.9463361558984188,38,1.0,1,1.0,1,1.0,1
586,max_ml,30,90,3,3,0.05,0.95,0.9451773921794816,12,1.0,1,1.0,1,1.0,1
587,max_ml,30,90,3,3,0.05,0.95,0.931582574420973,29,1.0,1,1.0,1,1.0,1
588,max_ml,30,90,3,3,0.05,0.95,0.9409087414386236,51,1.0,1,1.0,1,1.0,1
589,max_ml,30,90,3,3,0.05,0.95,0.8636464760974616,23,1.0,1,1.0,1,1.0,1
590,max_ml,30,90,3,3,0.05,0.95,0.9333580725456048,30,1.0,1,1.0,1,1.0,1
591,max_ml,30,90,3,3,0.05,0.95,0.9486858437664024,38,1.0,1,1.0,1,1.0,1
592,max_ml,30,90,3,3,0.05,0.95,0.9382415887620804,23,1.0,1,1.0,1,1.0,1
593,max_ml,30,90,3,3,0.05,0.95,0.8388325627484531,12,1.0,1,1.0,1,1.0,1
594,max_ml,30,90,3,3,0.05,0.95,0.9050112022348018,24,1.0,1,1.0,1,1.0,1
595,max_ml,30,90,3,3,0.05,0.95,0.911557737005587,9,1.0,1,1.0,1,1.0,1
596,max_ml,30,90,3,3,0.05,0.95,0.922042942633404,11,1.0,1,1.0,1,1.0,1
597,max_ml,30,90,3,3,0.05,0.95,0.8780327759151442,8,1.0,1,1.0,1,1.0,1
598,max_ml,30,90,3,3,0.05,0.95,0.9181408233811024,21,1.0,1,1.0,1,1.0,1
599,max_ml,30,90,3,3,0.05,0.95,0.9203842127638792,16,1.0,1,1.0,1,1.0,1
600,max_ml,30,90,3,3,0.05,0.95,0.948541683934804,16,1.0,1,1.0,1,1.0,1
601,max_ml,30,90,3,3,0.05,0.95,0.935905534791852,35,1.0,1,1.0,1,1.0,1
602,max_ml,30,90,3,3,0.05,0.95,0.9341005750423356,10,1.0,1,1.0,1,1.0,1
603,max_ml,30,90,3,3,0.05,0.95,0.9416504399458896,12,1.0,1,1.0,1,1.0,1
604,max_ml,30,90,3,3,0.05,0.95,0.9360985924393236,42,1.0,1,1.0,1,1.0,1
605,max_ml,30,90,3,3,0.05,0.95,0.9079162543781664,17,1.0,1,1.0,1,1.0,1
606,max_ml,30,90,3,3,0.05,0.95,0.9413277143362996,68,0.0,0,1.0,1,1.0,1
607,max_ml,30,90,3,3,0.05,0.95,0.9356092863081938,45,1.0,1,1.0,1,1.0,1
608,max_ml,30,90,3,3,0.05,0.95,0.8850335817737781,5,1.0,1,1.0,1,1.0,1
609,max_ml,30,90,3,3,0.05,0.95,0.939582275120152,18,1.0,1,1.0,1,1.0,1
610,max_ml,30,90,3,3,0.05,0.95,0.945216592768529,23,1.0,1,1.0,1,1.0,1
611,max_ml,30,90,3,3,0.05,0.95,0.8942866668447295,11,1.0,1,1.0,1,1.0,1
612,max_ml,30,90,3,3,0.05,0.95,0.9254827047864482,24,1.0,1,1.0,1,1.0,1
613,max_ml,30,90,3,3,0.05,0.95,0.9218178197770408,15,1.0,1,1.0,1,1.0,1
614,max_ml,30,90,3,3,0.05,0.95,0.9194303448925784,9,1.0,1,1.0,1,1.0,1
615,max_ml,30,90,3,3,0.05,0.95,0.937319445096294,20,1.0,1,1.0,1,1.0,1
616,max_ml,30,90,3,3,0.05,0.95,0.9287422467212624,20,1.0,1,1.0,1,1.0,1
617,max_ml,30,90,3,3,0.05,0.95,0.9079775295854828,11,1.0,1,1.0,1,1.0,1
618,max_ml,30,90,3,3,0.05,0.95,0.9347979622961964,15,1.0,1,1.0,1,1.0,1
619,max_ml,30,90,3,3,0.05,0.95,0.9391972015458436,22,1.0,1,1.0,1,1.0,1
620,max_ml,30,90,3,3,0.05,0.95,0.9160888720247298,28,1.0,1,1.0,1,1.0,1
621,max_ml,30,90,3,3,0.05,0.95,0.9481859772639576,18,1.0,1,1.0,1,1.0,1
622,max_ml,30,90,3,3,0.05,0.95,0.9431376251697182,21,1.0,1,1.0,1,1.0,1
623,max_ml,30,90,3,3,0.05,0.95,0.9480285266551212,13,1.0,1,1.0,1,1.0,1
624,max_ml,30,90,3,3,0.05,0.95,0.9173722007545252,71,1.0,1,1.0,1,1.0,1
625,max_ml,30,90,3,3,0.05,0.95,0.8893755130606122,6,1.0,1,1.0,1,1.0,1
626,max_ml,30,90,3,3,0.05,0.95,0.902491661458224,23,1.0,1,1.0,1,1.0,1
627,max_ml,30,90,3,3,0.05,0.95,0.9396163234891468,11,1.0,1,1.0,1,1.0,1
628,max_ml,30,90,3,3,0.05,0.95,0.8977410501393466,30,1.0,1,1.0,1,1.0,1
629,max_ml,30,90,3,3,0.05,0.95,0.9018729483411672,12,1.0,1,1.0,1,1.0,1
630,max_ml,30,90,3,3,0.05,0.95,0.9298670079944172,13,1.0,1,1.0,1,1.0,1
631,max_ml,30,90,3,3,0.05,0.95,0.909718145534716,11,1.0,1,1.0,1,1.0,1
632,max_ml,30,90,3,3,0.05,0.95,0.8824073664695292,13,1.0,1,1.0,1,1.0,1
633,max_ml,30,90,3,3,0.05,0.95,0.9313351464545644,12,1.0,1,1.0,1,1.0,1
634,max_ml,30,90,3,3,0.05,0.95,0.940339616355133,42,1.0,1,1.0,1,1.0,1
635,max_ml,30,90,3,3,0.05,0.95,0.8691622886004401,19,1.0,1,1.0,1,1.0,1
636,max_ml,30,90,3,3,0.05,0.95,0.9131597327473164,11,1.0,1,1.0,1,1.0,1
637,max_ml,30,90,3,3,0.05,0.95,0.8808536293652955,23,1.0,1,1.0,1,1.0,1
638,max_ml,30,90,3,3,0.05,0.95,0.90834975437687,21,1.0,1,1.0,1,1.0,1
639,max_ml,30,90,3,3,0.05,0.95,0.9325021532493072,34,1.0,1,1.0,1,1.0,1
640,max_ml,30,90,3,3,0.05,0.95,0.9225848447179852,42,1.0,1,1.0,1,1.0,1
641,max_ml,30,90,3,3,0.05,0.95,0.9397884000471584,65,1.0,1,1.0,1,1.0,1
642,max_ml,30,90,3,3,0.05,0.95,0.9277767678920074,17,1.0,1,1.0,1,1.0,1
643,max_ml,30,90,3,3,0.05,0.95,0.9493892646852268,15,1.0,1,1.0,1,1.0,1
644,max_ml,30,90,3,3,0.05,0.95,0.873020829483012,14,1.0,1,1.0,1,1.0,1
645,max_ml,30,90,3,3,0.05,0.95,0.9207638960103371,39,1.0,1,1.0,1,1.0,1
646,max_ml,30,90,3,3,0.05,0.95,0.93263837749667,25,1.0,1,1.0,1,1.0,1
647,max_ml,30,90,3,3,0.05,0.95,0.9352199636405892,9,1.0,1,1.0,1,1.0,1
648,max_ml,30,90,3,3,0.05,0.95,0.9065075454614968,18,1.0,1,1.0,1,1.0,1
649,max_ml,30,90,3,3,0.05,0.95,0.9472525818245384,34,1.0,1,1.0,1,1.0,1
650,max_ml,30,90,3,3,0.05,0.95,0.9313965236478984,14,1.0,1,1.0,1,1.0,1
651,max_ml,30,90,3,3,0.05,0.95,0.9427836269541088,23,1.0,1,1.0,1,1.0,1
652,max_ml,30,90,3,3,0.05,0.95,0.9388378778975558,59,1.0,1,1.0,1,1.0,1
653,max_ml,30,90,3,3,0.05,0.95,0.9392511244588332,19,1.0,1,1.0,1,1.0,1
654,max_ml,30,90,3,3,0.05,0.95,0.8946439638452082,15,1.0,1,1.0,1,1.0,1
655,max_ml,30,90,3,3,0.05,0.95,0.91329791995056,28,1.0,1,1.0,1,1.0,1
656,max_ml,30,90,3,3,0.05,0.95,0.945262596340559,13,1.0,1,1.0,1,1.0,1
657,max_ml,30,90,3,3,0.05,0.95,0.9497437321953662,37,1.0,1,1.0,1,1.0,1
658,max_ml,30,90,3,3,0.05,0.95,0.8929151444964987,15,1.0,1,1.0,1,1.0,1
659,max_ml,30,90,3,3,0.05,0.95,0.9480156751069908,15,1.0,1,1.0,1,1.0,1
660,max_ml,30,90,3,3,0.05,0.95,0.9358902444081396,17,1.0,1,1.0,1,1.0,1
661,max_ml,30,90,3,3,0.05,0.95,0.905029112592609,17,1.0,1,1.0,1,1.0,1
662,max_ml,30,90,3,3,0.05,0.95,0.9260067900668326,26,1.0,1,1.0,1,1.0,1
663,max_ml,30,90,3,3,0.05,0.95,0.9339521384538494,29,1.0,1,1.0,1,1.0,1
664,max_ml,30,90,3,3,0.05,0.95,0.9060106912816732,19,1.0,1,1.0,1,1.0,1
665,max_ml,30,90,3,3,0.05,0.95,0.948353205173844,28,1.0,1,1.0,1,1.0,1
666,max_ml,30,90,3,3,0.05,0.95,0.9460517534354308,12,1.0,1,1.0,1,1.0,1
667,max_ml,30,90,3,3,0.05,0.95,0.942815431998828,25,1.0,1,1.0,1,1.0,1
668,max_ml,30,90,3,3,0.05,0.95,0.9388903692235232,17,1.0,1,1.0,1,1.0,1
669,max_ml,30,90,3,3,0.05,0.95,0.9465997301088686,44,1.0,1,1.0,1,1.0,1
670,max_ml,30,90,3,3,0.05,0.95,0.93687852099146,29,1.0,1,1.0,1,1.0,1
671,max_ml,30,90,3,3,0.05,0.95,0.9263521556522704,22,1.0,1,1.0,1,1.0,1
672,max_ml,30,90,3,3,0.05,0.95,0.9468341400192792,13,1.0,1,1.0,1,1.0,1
673,max_ml,30,90,3,3,0.05,0.95,0.9272655346658104,31,1.0,1,1.0,1,1.0,1
674,max_ml,30,90,3,3,0.05,0.95,0.9267337862441096,26,1.0,1,1.0,1,1.0,1
675,max_ml,30,90,3,3,0.05,0.95,0.91611177340296,28,1.0,1,1.0,1,1.0,1
676,max_ml,30,90,3,3,0.05,0.95,0.8829992992454477,25,1.0,1,1.0,1,1.0,1
677,max_ml,30,90,3,3,0.05,0.95,0.8905431105620879,7,1.0,1,1.0,1,1.0,1
678,max_ml,30,90,3,3,0.05,0.95,0.9332811301522986,17,1.0,1,1.0,1,1.0,1
679,max_ml,30,90,3,3,0.05,0.95,0.9106986052268145,14,1.0,1,1.0,1,1.0,1
680,max_ml,30,90,3,3,0.05,0.95,0.9394051747069015,52,0.0,0,1.0,1,1.0,1
681,max_ml,30,90,3,3,0.05,0.95,0.9353345593848832,11,1.0,1,1.0,1,1.0,1
682,max_ml,30,90,3,3,0.05,0.95,0.9091270366279414,22,1.0,1,1.0,1,1.0,1
683,max_ml,30,90,3,3,0.05,0.95,0.9134324073835622,33,1.0,1,1.0,1,1.0,1
684,max_ml,30,90,3,3,0.05,0.95,0.9358854505688746,7,1.0,1,1.0,1,1.0,1
685,max_ml,30,90,3,3,0.05,0.95,0.9497376471402011,30,1.0,1,1.0,1,1.0,1
686,max_ml,30,90,3,3,0.05,0.95,0.9377737661752134,31,1.0,1,1.0,1,1.0,1
687,max_ml,30,90,3,3,0.05,0.95,0.938226153196138,11,1.0,1,1.0,1,1.0,1
688,max_ml,30,90,3,3,0.05,0.95,0.9340351268841746,27,1.0,1,1.0,1,1.0,1
689,max_ml,30,90,3,3,0.05,0.95,0.943255905026258,11,1.0,1,1.0,1,1.0,1
690,max_ml,30,90,3,3,0.05,0.95,0.9449463703326132,23,1.0,1,1.0,1,1.0,1
691,max_ml,30,90,3,3,0.05,0.95,0.929051810996964,41,1.0,1,1.0,1,1.0,1
692,max_ml,30,90,3,3,0.05,0.95,0.9400068942900968,20,1.0,1,1.0,1,1.0,1
693,max_ml,30,90,3,3,0.05,0.95,0.9026794685565293,46,1.0,1,1.0,1,1.0,1
694,max_ml,30,90,3,3,0.05,0.95,0.9494165036757312,17,1.0,1,1.0,1,1.0,1
695,max_ml,30,90,3,3,0.05,0.95,0.8638021829630298,47,1.0,1,1.0,1,1.0,1
696,max_ml,30,90,3,3,0.05,0.95,0.9359937347766232,34,1.0,1,1.0,1,1.0,1
697,max_ml,30,90,3,3,0.05,0.95,0.9154287613973102,14,1.0,1,1.0,1,1.0,1
698,max_ml,30,90,3,3,0.05,0.95,0.924431744285558,9,1.0,1,1.0,1,1.0,1
699,max_ml,30,90,3,3,0.05,0.95,0.8932740597644823,17,1.0,1,1.0,1,1.0,1
700,max_ml,30,90,3,3,0.05,0.95,0.9454727703668204,20,1.0,1,1.0,1,1.0,1
701,max_ml,30,90,3,3,0.05,0.95,0.9460670440743832,8,1.0,1,1.0,1,1.0,1
702,max_ml,30,90,3,3,0.05,0.95,0.9489195199930612,12,1.0,1,1.0,1,1.0,1
703,max_ml,30,90,3,3,0.05,0.95,0.941566250351171,39,1.0,1,1.0,1,1.0,1
704,max_ml,30,90,3,3,0.05,0.95,0.94637911541814,9,1.0,1,1.0,1,1.0,1
705,max_ml,30,90,3,3,0.05,0.95,0.9123669190783916,8,1.0,1,1.0,1,1.0,1
706,max_ml,30,90,3,3,0.05,0.95,0.9452530594090156,15,1.0,1,1.0,1,1.0,1
707,max_ml,30,90,3,3,0.05,0.95,0.9345912040563344,19,1.0,1,1.0,1,1.0,1
708,max_ml,30,90,3,3,0.05,0.95,0.9162158086433982,14,1.0,1,1.0,1,1.0,1
709,max_ml,30,90,3,3,0.05,0.95,0.825111292892568,13,1.0,1,1.0,1,1.0,1
710,max_ml,30,90,3,3,0.05,0.95,0.9290463068798402,20,1.0,1,1.0,1,1.0,1
711,max_ml,30,90,3,3,0.05,0.95,0.9310258523383804,16,1.0,1,1.0,1,1.0,1
712,max_ml,30,90,3,3,0.05,0.95,0.9475514794927644,38,1.0,1,1.0,1,1.0,1
713,max_ml,30,90,3,3,0.05,0.95,0.9465818441232892,12,1.0,1,1.0,1,1.0,1
714,max_ml,30,90,3,3,0.05,0.95,0.9314422541785092,17,1.0,1,1.0,1,1.0,1
715,max_ml,30,90,3,3,0.05,0.95,0.9061320768683604,32,1.0,1,1.0,1,1.0,1
716,max_ml,30,90,3,3,0.05,0.95,0.878420054335214,8,1.0,1,1.0,1,1.0,1
717,max_ml,30,90,3,3,0.05,0.95,0.94144472118601,111,0.0,0,1.0,1,1.0,1
718,max_ml,30,90,3,3,0.05,0.95,0.948630440609904,61,0.0,0,0.0,0,1.0,1
719,max_ml,30,90,3,3,0.05,0.95,0.8584768587737379,9,1.0,1,1.0,1,1.0,1
720,max_ml,30,90,3,3,0.05,0.95,0.9445642393136712,14,1.0,1,1.0,1,1.0,1
721,max_ml,30,90,3,3,0.05,0.95,0.9204194860386706,16,1.0,1,1.0,1,1.0,1
722,max_ml,30,90,3,3,0.05,0.95,0.9362673466054144,20,1.0,1,1.0,1,1.0,1
723,max_ml,30,90,3,3,0.05,0.95,0.9232943539260248,11,1.0,1,1.0,1,1.0,1
724,max_ml,30,90,3,3,0.05,0.95,0.9488043698393988,43,1.0,1,1.0,1,1.0,1
725,max_ml,30,90,3,3,0.05,0.95,0.9348903762020838,26,1.0,1,1.0,1,1.0,1
726,max_ml,30,90,3,3,0.05,0.95,0.780759828509764,13,1.0,1,1.0,1,1.0,1
727,max_ml,30,90,3,3,0.05,0.95,0.9478131058172496,23,1.0,1,1.0,1,1.0,1
728,max_ml,30,90,3,3,0.05,0.95,0.9324014636622504,17,1.0,1,1.0,1,1.0,1
729,max_ml,30,90,3,3,0.05,0.95,0.9472062908440428,14,1.0,1,1.0,1,1.0,1
730,max_ml,30,90,3,3,0.05,0.95,0.9355651988616608,24,1.0,1,1.0,1,1.0,1
731,max_ml,30,90,3,3,0.05,0.95,0.9485345937230794,28,1.0,1,1.0,1,1.0,1
732,max_ml,30,90,3,3,0.05,0.95,0.8969659287696511,12,1.0,1,1.0,1,1.0,1
733,max_ml,30,90,3,3,0.05,0.95,0.9431214836934756,49,0.0,0,1.0,1,1.0,1
734,max_ml,30,90,3,3,0.05,0.95,0.9216894566160893,11,1.0,1,1.0,1,1.0,1
735,max_ml,30,90,3,3,0.05,0.95,0.947009700272188,18,1.0,1,1.0,1,1.0,1
736,max_ml,30,90,3,3,0.05,0.95,0.9232728446140016,16,1.0,1,1.0,1,1.0,1
737,max_ml,30,90,3,3,0.05,0.95,0.9324052682924184,11,1.0,1,1.0,1,1.0,1
738,max_ml,30,90,3,3,0.05,0.95,0.941982751369418,24,1.0,1,1.0,1,1.0,1
739,max_ml,30,90,3,3,0.05,0.95,0.9258136552613732,15,1.0,1,1.0,1,1.0,1
740,max_ml,30,90,3,3,0.05,0.95,0.9139355681733932,4,1.0,1,1.0,1,1.0,1
741,max_ml,30,90,3,3,0.05,0.95,0.9289561245866844,44,1.0,1,1.0,1,1.0,1
742,max_ml,30,90,3,3,0.05,0.95,0.8755875350853969,19,1.0,1,1.0,1,1.0,1
743,max_ml,30,90,3,3,0.05,0.95,0.8767601056366429,27,1.0,1,1.0,1,1.0,1
744,max_ml,30,90,3,3,0.05,0.95,0.8992852496584864,5,1.0,1,1.0,1,1.0,1
745,max_ml,30,90,3,3,0.05,0.95,0.9349179459896878,55,1.0,1,1.0,1,1.0,1
746,max_ml,30,90,3,3,0.05,0.95,0.928673920993724,21,1.0,1,1.0,1,1.0,1
747,max_ml,30,90,3,3,0.05,0.95,0.921529371210944,59,0.0,0,1.0,1,1.0,1
748,max_ml,30,90,3,3,0.05,0.95,0.9497841466846522,61,0.0,0,1.0,1,1.0,1
749,max_ml,30,90,3,3,0.05,0.95,0.926044414699277,28,1.0,1,1.0,1,1.0,1
750,max_ml,30,90,3,3,0.05,0.95,0.9459906748800536,20,1.0,1,1.0,1,1.0,1
751,max_ml,30,90,3,3,0.05,0.95,0.8994819485426261,11,1.0,1,1.0,1,1.0,1
752,max_ml,30,90,3,3,0.05,0.95,0.9064227617141658,16,1.0,1,1.0,1,1.0,1
753,max_ml,30,90,3,3,0.05,0.95,0.9472936250020378,16,1.0,1,1.0,1,1.0,1
754,max_ml,30,90,3,3,0.05,0.95,0.9188971244984516,13,1.0,1,1.0,1,1.0,1
755,max_ml,30,90,3,3,0.05,0.95,0.9408062868727364,8,1.0,1,1.0,1,1.0,1
756,max_ml,30,90,3,3,0.05,0.95,0.9493518281696044,24,1.0,1,1.0,1,1.0,1
757,max_ml,30,90,3,3,0.05,0.95,0.9079918035812096,14,1.0,1,1.0,1,1.0,1
758,max_ml,30,90,3,3,0.05,0.95,0.9397158796436632,17,1.0,1,1.0,1,1.0,1
759,max_ml,30,90,3,3,0.05,0.95,0.911338764937112,8,1.0,1,1.0,1,1.0,1
760,max_ml,30,90,3,3,0.05,0.95,0.9476984089174864,29,1.0,1,1.0,1,1.0,1
761,max_ml,30,90,3,3,0.05,0.95,0.9474387042396576,39,1.0,1,1.0,1,1.0,1
762,max_ml,30,90,3,3,0.05,0.95,0.9364309478902446,50,1.0,1,1.0,1,1.0,1
763,max_ml,30,90,3,3,0.05,0.95,0.9495749538479924,31,1.0,1,1.0,1,1.0,1
764,max_ml,30,90,3,3,0.05,0.95,0.9283169020653816,19,1.0,1,1.0,1,1.0,1
765,max_ml,30,90,3,3,0.05,0.95,0.8603397493525243,42,1.0,1,1.0,1,1.0,1
766,max_ml,30,90,3,3,0.05,0.95,0.9472451908943704,23,1.0,1,1.0,1,1.0,1
767,max_ml,30,90,3,3,0.05,0.95,0.9289032638878773,25,1.0,1,1.0,1,1.0,1
768,max_ml,30,90,3,3,0.05,0.95,0.9169086258286616,21,1.0,1,1.0,1,1.0,1
769,max_ml,30,90,3,3,0.05,0.95,0.9445703127690644,14,1.0,1,1.0,1,1.0,1
770,max_ml,30,90,3,3,0.05,0.95,0.9440375666441876,8,1.0,1,1.0,1,1.0,1
771,max_ml,30,90,3,3,0.05,0.95,0.9418429576524758,36,1.0,1,1.0,1,1.0,1
772,max_ml,30,90,3,3,0.05,0.95,0.9448451241057412,50,1.0,1,1.0,1,1.0,1
773,max_ml,30,90,3,3,0.05,0.95,0.9491200481063408,16,1.0,1,1.0,1,1.0,1
774,max_ml,30,90,3,3,0.05,0.95,0.9449815293725716,25,1.0,1,1.0,1,1.0,1
775,max_ml,30,90,3,3,0.05,0.95,0.9448833291993538,121,0.0,0,1.0,1,1.0,1
776,max_ml,30,90,3,3,0.05,0.95,0.9062805653365712,21,1.0,1,1.0,1,1.0,1
777,max_ml,30,90,3,3,0.05,0.95,0.9261708330023944,34,1.0,1,1.0,1,1.0,1
778,max_ml,30,90,3,3,0.05,0.95,0.9180361009142908,15,1.0,1,1.0,1,1.0,1
779,max_ml,30,90,3,3,0.05,0.95,0.9328781670625904,28,1.0,1,1.0,1,1.0,1
780,max_ml,30,90,3,3,0.05,0.95,0.9227097380833532,16,1.0,1,1.0,1,1.0,1
781,max_ml,30,90,3,3,0.05,0.95,0.8617946855759399,8,1.0,1,1.0,1,1.0,1
782,max_ml,30,90,3,3,0.05,0.95,0.949020004265038,44,1.0,1,1.0,1,1.0,1
783,max_ml,30,90,3,3,0.05,0.95,0.9470044206065866,56,0.0,0,0.0,0,1.0,1
784,max_ml,30,90,3,3,0.05,0.95,0.905097058768209,29,1.0,1,1.0,1,1.0,1
785,max_ml,30,90,3,3,0.05,0.95,0.9434517320162894,59,1.0,1,1.0,1,1.0,1
786,max_ml,30,90,3,3,0.05,0.95,0.9428531428248488,92,0.0,0,1.0,1,1.0,1
787,max_ml,30,90,3,3,0.05,0.95,0.9490608747564994,21,1.0,1,1.0,1,1.0,1
788,max_ml,30,90,3,3,0.05,0.95,0.9013821046003838,13,1.0,1,1.0,1,1.0,1
789,max_ml,30,90,3,3,0.05,0.95,0.9473524434543904,16,1.0,1,1.0,1,1.0,1
790,max_ml,30,90,3,3,0.05,0.95,0.9453640450890476,14,1.0,1,1.0,1,1.0,1
791,max_ml,30,90,3,3,0.05,0.95,0.9406802130177396,39,1.0,1,1.0,1,1.0,1
792,max_ml,30,90,3,3,0.05,0.95,0.8861304486911972,9,1.0,1,1.0,1,1.0,1
793,max_ml,30,90,3,3,0.05,0.95,0.9224353099413404,16,1.0,1,1.0,1,1.0,1
794,max_ml,30,90,3,3,0.05,0.95,0.8970113383390605,15,1.0,1,1.0,1,1.0,1
795,max_ml,30,90,3,3,0.05,0.95,0.947274257643992,17,1.0,1,1.0,1,1.0,1
796,max_ml,30,90,3,3,0.05,0.95,0.9155475880929812,16,1.0,1,1.0,1,1.0,1
797,max_ml,30,90,3,3,0.05,0.95,0.9251843055583392,36,1.0,1,1.0,1,1.0,1
798,max_ml,30,90,3,3,0.05,0.95,0.941534316595208,20,1.0,1,1.0,1,1.0,1
799,max_ml,30,90,3,3,0.05,0.95,0.9132727079780092,31,1.0,1,1.0,1,1.0,1
800,max_ml,30,90,3,3,0.05,0.95,0.9464512172306232,28,1.0,1,1.0,1,1.0,1
801,max_ml,30,90,3,3,0.05,0.95,0.9463239294523452,13,1.0,1,1.0,1,1.0,1
802,max_ml,30,90,3,3,0.05,0.95,0.9148844268773538,8,1.0,1,1.0,1,1.0,1
803,max_ml,30,90,3,3,0.05,0.95,0.9312759733067438,8,1.0,1,1.0,1,1.0,1
804,max_ml,30,90,3,3,0.05,0.95,0.8966258284285508,11,1.0,1,1.0,1,1.0,1
805,max_ml,30,90,3,3,0.05,0.95,0.9417540216561724,18,1.0,1,1.0,1,1.0,1
806,max_ml,30,90,3,3,0.05,0.95,0.895899062800001,6,1.0,1,1.0,1,1.0,1
807,max_ml,30,90,3,3,0.05,0.95,0.8795927917022306,8,1.0,1,1.0,1,1.0,1
808,max_ml,30,90,3,3,0.05,0.95,0.948277812784754,47,1.0,1,1.0,1,1.0,1
809,max_ml,30,90,3,3,0.05,0.95,0.9337934980521028,19,1.0,1,1.0,1,1.0,1
810,max_ml,30,90,3,3,0.05,0.95,0.947871550396454,32,1.0,1,1.0,1,1.0,1
811,max_ml,30,90,3,3,0.05,0.95,0.939815551173088,34,1.0,1,1.0,1,1.0,1
812,max_ml,30,90,3,3,0.05,0.95,0.9312156780536712,19,1.0,1,1.0,1,1.0,1
813,max_ml,30,90,3,3,0.05,0.95,0.947108481238353,9,1.0,1,1.0,1,1.0,1
814,max_ml,30,90,3,3,0.05,0.95,0.9081854733756728,12,1.0,1,1.0,1,1.0,1
815,max_ml,30,90,3,3,0.05,0.95,0.8488913960033768,6,1.0,1,1.0,1,1.0,1
816,max_ml,30,90,3,3,0.05,0.95,0.907776679047078,12,1.0,1,1.0,1,1.0,1
817,max_ml,30,90,3,3,0.05,0.95,0.9220724731464712,11,1.0,1,1.0,1,1.0,1
818,max_ml,30,90,3,3,0.05,0.95,0.7414929122441701,7,1.0,1,1.0,1,1.0,1
819,max_ml,30,90,3,3,0.05,0.95,0.8663938428697963,11,1.0,1,1.0,1,1.0,1
820,max_ml,30,90,3,3,0.05,0.95,0.8570870656575837,13,1.0,1,1.0,1,1.0,1
821,max_ml,30,90,3,3,0.05,0.95,0.9440878762541404,34,1.0,1,1.0,1,1.0,1
822,max_ml,30,90,3,3,0.05,0.95,0.9459641453945452,34,1.0,1,1.0,1,1.0,1
823,max_ml,30,90,3,3,0.05,0.95,0.8845954570260366,14,1.0,1,1.0,1,1.0,1
824,max_ml,30,90,3,3,0.05,0.95,0.9345085525589176,29,1.0,1,1.0,1,1.0,1
825,max_ml,30,90,3,3,0.05,0.95,0.7759216994213908,9,1.0,1,1.0,1,1.0,1
826,max_ml,30,90,3,3,0.05,0.95,0.939905070346469,43,1.0,1,1.0,1,1.0,1
827,max_ml,30,90,3,3,0.05,0.95,0.939628455918783,20,1.0,1,1.0,1,1.0,1
828,max_ml,30,90,3,3,0.05,0.95,0.9411750000501888,13,1.0,1,1.0,1,1.0,1
829,max_ml,30,90,3,3,0.05,0.95,0.9146124507242684,16,1.0,1,1.0,1,1.0,1
830,max_ml,30,90,3,3,0.05,0.95,0.936468895776426,27,1.0,1,1.0,1,1.0,1
831,max_ml,30,90,3,3,0.05,0.95,0.9123577199459746,15,1.0,1,1.0,1,1.0,1
832,max_ml,30,90,3,3,0.05,0.95,0.9214907845584064,18,1.0,1,1.0,1,1.0,1
833,max_ml,30,90,3,3,0.05,0.95,0.8881508761569384,8,1.0,1,1.0,1,1.0,1
834,max_ml,30,90,3,3,0.05,0.95,0.94524268917698,10,1.0,1,1.0,1,1.0,1
835,max_ml,30,90,3,3,0.05,0.95,0.928863566393262,29,1.0,1,1.0,1,1.0,1
836,max_ml,30,90,3,3,0.05,0.95,0.9469877924130696,55,1.0,1,1.0,1,1.0,1
837,max_ml,30,90,3,3,0.05,0.95,0.928015549374798,20,1.0,1,1.0,1,1.0,1
838,max_ml,30,90,3,3,0.05,0.95,0.9056309455743872,11,1.0,1,1.0,1,1.0,1
839,max_ml,30,90,3,3,0.05,0.95,0.8643018891824502,13,1.0,1,1.0,1,1.0,1
840,max_ml,30,90,3,3,0.05,0.95,0.905103022013052,14,1.0,1,1.0,1,1.0,1
841,max_ml,30,90,3,3,0.05,0.95,0.9151531648818956,15,1.0,1,1.0,1,1.0,1
842,max_ml,30,90,3,3,0.05,0.95,0.9276458573192784,19,1.0,1,1.0,1,1.0,1
843,max_ml,30,90,3,3,0.05,0.95,0.8980365855204564,9,1.0,1,1.0,1,1.0,1
844,max_ml,30,90,3,3,0.05,0.95,0.94482595053461,33,1.0,1,1.0,1,1.0,1
845,max_ml,30,90,3,3,0.05,0.95,0.9348038052635682,49,1.0,1,1.0,1,1.0,1
846,max_ml,30,90,3,3,0.05,0.95,0.823125342530181,5,1.0,1,1.0,1,1.0,1
847,max_ml,30,90,3,3,0.05,0.95,0.7571279525239881,9,1.0,1,1.0,1,1.0,1
848,max_ml,30,90,3,3,0.05,0.95,0.9362074347081674,30,1.0,1,1.0,1,1.0,1
849,max_ml,30,90,3,3,0.05,0.95,0.9316817538191096,28,1.0,1,1.0,1,1.0,1
850,max_ml,30,90,3,3,0.05,0.95,0.909523708511451,12,1.0,1,1.0,1,1.0,1
851,max_ml,30,90,3,3,0.05,0.95,0.9424815468609878,52,0.0,0,1.0,1,1.0,1
852,max_ml,30,90,3,3,0.05,0.95,0.8962681303231895,16,1.0,1,1.0,1,1.0,1
853,max_ml,30,90,3,3,0.05,0.95,0.9442343997686172,14,1.0,1,1.0,1,1.0,1
854,max_ml,30,90,3,3,0.05,0.95,0.9360461579436602,17,1.0,1,1.0,1,1.0,1
855,max_ml,30,90,3,3,0.05,0.95,0.844224313449213,12,1.0,1,1.0,1,1.0,1
856,max_ml,30,90,3,3,0.05,0.95,0.9234196686225568,6,1.0,1,1.0,1,1.0,1
857,max_ml,30,90,3,3,0.05,0.95,0.9032359359519456,12,1.0,1,1.0,1,1.0,1
858,max_ml,30,90,3,3,0.05,0.95,0.9425381611949328,40,1.0,1,1.0,1,1.0,1
859,max_ml,30,90,3,3,0.05,0.95,0.9364476852471684,27,1.0,1,1.0,1,0.0,0
860,max_ml,30,90,3,3,0.05,0.95,0.947446697814714,80,1.0,1,1.0,1,1.0,1
861,max_ml,30,90,3,3,0.05,0.95,0.9357609315419771,8,1.0,1,1.0,1,1.0,1
862,max_ml,30,90,3,3,0.05,0.95,0.931584738100526,12,1.0,1,1.0,1,1.0,1
863,max_ml,30,90,3,3,0.05,0.95,0.94708309050961,61,1.0,1,1.0,1,1.0,1
864,max_ml,30,90,3,3,0.05,0.95,0.947350170433022,14,1.0,1,1.0,1,1.0,1
865,max_ml,30,90,3,3,0.05,0.95,0.900771483277696,25,1.0,1,1.0,1,1.0,1
866,max_ml,30,90,3,3,0.05,0.95,0.9039073634891855,11,1.0,1,1.0,1,1.0,1
867,max_ml,30,90,3,3,0.05,0.95,0.9351980278599722,14,1.0,1,1.0,1,1.0,1
868,max_ml,30,90,3,3,0.05,0.95,0.9455590602460904,33,1.0,1,1.0,1,1.0,1
869,max_ml,30,90,3,3,0.05,0.95,0.9357117720174012,24,1.0,1,1.0,1,1.0,1
870,max_ml,30,90,3,3,0.05,0.95,0.9399081552334188,14,1.0,1,1.0,1,1.0,1
871,max_ml,30,90,3,3,0.05,0.95,0.942690680001826,92,1.0,1,1.0,1,1.0,1
872,max_ml,30,90,3,3,0.05,0.95,0.9238481321265802,13,1.0,1,1.0,1,1.0,1
873,max_ml,30,90,3,3,0.05,0.95,0.910418176654048,13,1.0,1,1.0,1,1.0,1
874,max_ml,30,90,3,3,0.05,0.95,0.9476024761196344,17,1.0,1,1.0,1,1.0,1
875,max_ml,30,90,3,3,0.05,0.95,0.8992867549351634,7,1.0,1,1.0,1,1.0,1
876,max_ml,30,90,3,3,0.05,0.95,0.8257532259739381,24,1.0,1,1.0,1,1.0,1
877,max_ml,30,90,3,3,0.05,0.95,0.927822692515262,20,1.0,1,1.0,1,1.0,1
878,max_ml,30,90,3,3,0.05,0.95,0.9093373543364904,20,1.0,1,1.0,1,1.0,1
879,max_ml,30,90,3,3,0.05,0.95,0.9492697292471548,15,1.0,1,1.0,1,1.0,1
880,max_ml,30,90,3,3,0.05,0.95,0.9416760453115072,17,1.0,1,1.0,1,1.0,1
881,max_ml,30,90,3,3,0.05,0.95,0.9483380269085424,35,1.0,1,1.0,1,1.0,1
882,max_ml,30,90,3,3,0.05,0.95,0.9047706069605472,9,1.0,1,1.0,1,1.0,1
883,max_ml,30,90,3,3,0.05,0.95,0.8836507442113536,14,1.0,1,1.0,1,1.0,1
884,max_ml,30,90,3,3,0.05,0.95,0.9029069852139736,14,1.0,1,1.0,1,1.0,1
885,max_ml,30,90,3,3,0.05,0.95,0.9140002522602724,25,1.0,1,1.0,1,1.0,1
886,max_ml,30,90,3,3,0.05,0.95,0.9020142104002832,18,1.0,1,1.0,1,1.0,1
887,max_ml,30,90,3,3,0.05,0.95,0.919553041439668,16,1.0,1,1.0,1,1.0,1
888,max_ml,30,90,3,3,0.05,0.95,0.8832609260026762,15,1.0,1,1.0,1,1.0,1
889,max_ml,30,90,3,3,0.05,0.95,0.918667695111719,17,1.0,1,1.0,1,1.0,1
890,max_ml,30,90,3,3,0.05,0.95,0.938664106573366,9,1.0,1,1.0,1,1.0,1
891,max_ml,30,90,3,3,0.05,0.95,0.8904410120214705,26,1.0,1,1.0,1,1.0,1
892,max_ml,30,90,3,3,0.05,0.95,0.907346410810571,23,1.0,1,1.0,1,1.0,1
893,max_ml,30,90,3,3,0.05,0.95,0.9261038799893624,10,1.0,1,1.0,1,1.0,1
894,max_ml,30,90,3,3,0.05,0.95,0.9068463961348556,16,1.0,1,1.0,1,1.0,1
895,max_ml,30,90,3,3,0.05,0.95,0.9037088295007188,28,1.0,1,1.0,1,1.0,1
896,max_ml,30,90,3,3,0.05,0.95,0.8943638176591905,29,1.0,1,1.0,1,1.0,1
897,max_ml,30,90,3,3,0.05,0.95,0.9450256835692736,8,1.0,1,1.0,1,1.0,1
898,max_ml,30,90,3,3,0.05,0.95,0.9398479898938996,18,1.0,1,1.0,1,1.0,1
899,max_ml,30,90,3,3,0.05,0.95,0.9439509886484858,57,1.0,1,1.0,1,1.0,1
900,max_ml,30,90,3,3,0.05,0.95,0.8775450335154927,8,1.0,1,1.0,1,1.0,1
901,max_ml,30,90,3,3,0.05,0.95,0.9254219896159004,38,1.0,1,1.0,1,1.0,1
902,max_ml,30,90,3,3,0.05,0.95,0.9458546835256768,19,1.0,1,1.0,1,1.0,1
903,max_ml,30,90,3,3,0.05,0.95,0.9398789396303252,20,1.0,1,1.0,1,1.0,1
904,max_ml,30,90,3,3,0.05,0.95,0.9407378765131928,37,1.0,1,1.0,1,1.0,1
905,max_ml,30,90,3,3,0.05,0.95,0.8989952325036903,25,1.0,1,1.0,1,1.0,1
906,max_ml,30,90,3,3,0.05,0.95,0.8509904132660168,16,1.0,1,1.0,1,1.0,1
907,max_ml,30,90,3,3,0.05,0.95,0.911125738177298,18,1.0,1,1.0,1,1.0,1
908,max_ml,30,90,3,3,0.05,0.95,0.9322891878785204,19,1.0,1,1.0,1,1.0,1
909,max_ml,30,90,3,3,0.05,0.95,0.9394668824279688,33,1.0,1,1.0,1,1.0,1
910,max_ml,30,90,3,3,0.05,0.95,0.9363457101505246,20,1.0,1,1.0,1,1.0,1
911,max_ml,30,90,3,3,0.05,0.95,0.8829004804773541,19,1.0,1,1.0,1,1.0,1
912,max_ml,30,90,3,3,0.05,0.95,0.93584134801797,13,1.0,1,1.0,1,1.0,1
913,max_ml,30,90,3,3,0.05,0.95,0.9017860971643874,13,1.0,1,1.0,1,1.0,1
914,max_ml,30,90,3,3,0.05,0.95,0.9280019837230438,12,1.0,1,1.0,1,1.0,1
915,max_ml,30,90,3,3,0.05,0.95,0.9392862444574184,32,1.0,1,1.0,1,1.0,1
916,max_ml,30,90,3,3,0.05,0.95,0.9292566898669548,16,1.0,1,1.0,1,1.0,1
917,max_ml,30,90,3,3,0.05,0.95,0.9493842257407762,15,1.0,1,1.0,1,1.0,1
918,max_ml,30,90,3,3,0.05,0.95,0.9346531369954646,31,1.0,1,1.0,1,1.0,1
919,max_ml,30,90,3,3,0.05,0.95,0.9485286681782852,40,1.0,1,1.0,1,1.0,1
920,max_ml,30,90,3,3,0.05,0.95,0.9260778156436544,10,1.0,1,1.0,1,1.0,1
921,max_ml,30,90,3,3,0.05,0.95,0.9353412550037514,25,1.0,1,1.0,1,1.0,1
922,max_ml,30,90,3,3,0.05,0.95,0.9443889408202364,34,1.0,1,1.0,1,1.0,1
923,max_ml,30,90,3,3,0.05,0.95,0.8315806140599068,4,1.0,1,1.0,1,1.0,1
924,max_ml,30,90,3,3,0.05,0.95,0.9306064431531128,32,1.0,1,1.0,1,1.0,1
925,max_ml,30,90,3,3,0.05,0.95,0.910269037032811,46,1.0,1,1.0,1,1.0,1
926,max_ml,30,90,3,3,0.05,0.95,0.9195601027895334,8,1.0,1,1.0,1,1.0,1
927,max_ml,30,90,3,3,0.05,0.95,0.9040718064110768,19,1.0,1,1.0,1,1.0,1
928,max_ml,30,90,3,3,0.05,0.95,0.8628213042507406,7,1.0,1,1.0,1,1.0,1
929,max_ml,30,90,3,3,0.05,0.95,0.8857253718588978,15,1.0,1,1.0,1,1.0,1
930,max_ml,30,90,3,3,0.05,0.95,0.8531033853669215,15,1.0,1,1.0,1,1.0,1
931,max_ml,30,90,3,3,0.05,0.95,0.9498628775213668,39,1.0,1,1.0,1,1.0,1
932,max_ml,30,90,3,3,0.05,0.95,0.9497989561179851,20,1.0,1,1.0,1,1.0,1
933,max_ml,30,90,3,3,0.05,0.95,0.9224878499881556,10,1.0,1,1.0,1,1.0,1
934,max_ml,30,90,3,3,0.05,0.95,0.9492883326583345,48,1.0,1,1.0,1,1.0,1
935,max_ml,30,90,3,3,0.05,0.95,0.9427061373203858,28,1.0,1,1.0,1,1.0,1
936,max_ml,30,90,3,3,0.05,0.95,0.9167662869936156,32,1.0,1,1.0,1,1.0,1
937,max_ml,30,90,3,3,0.05,0.95,0.9224340486661792,10,1.0,1,1.0,1,1.0,1
938,max_ml,30,90,3,3,0.05,0.95,0.910795289225508,8,1.0,1,1.0,1,1.0,1
939,max_ml,30,90,3,3,0.05,0.95,0.8922839387791296,18,1.0,1,1.0,1,1.0,1
940,max_ml,30,90,3,3,0.05,0.95,0.935767155656667,6,1.0,1,1.0,1,1.0,1
941,max_ml,30,90,3,3,0.05,0.95,0.8823481305379968,9,1.0,1,1.0,1,1.0,1
942,max_ml,30,90,3,3,0.05,0.95,0.8926065018014486,9,1.0,1,1.0,1,1.0,1
943,max_ml,30,90,3,3,0.05,0.95,0.8928385769165185,8,1.0,1,1.0,1,1.0,1
944,max_ml,30,90,3,3,0.05,0.95,0.8968568085627382,10,1.0,1,1.0,1,1.0,1
945,max_ml,30,90,3,3,0.05,0.95,0.9263199376620936,28,1.0,1,1.0,1,1.0,1
946,max_ml,30,90,3,3,0.05,0.95,0.8899456025705427,10,1.0,1,1.0,1,1.0,1
947,max_ml,30,90,3,3,0.05,0.95,0.9470330226074593,35,1.0,1,1.0,1,1.0,1
948,max_ml,30,90,3,3,0.05,0.95,0.9356503873348044,45,1.0,1,1.0,1,1.0,1
949,max_ml,30,90,3,3,0.05,0.95,0.944315231981861,11,1.0,1,1.0,1,1.0,1
950,max_ml,30,90,3,3,0.05,0.95,0.9096241979274616,13,1.0,1,1.0,1,1.0,1
951,max_ml,30,90,3,3,0.05,0.95,0.94308855284,8,1.0,1,1.0,1,1.0,1
952,max_ml,30,90,3,3,0.05,0.95,0.9308607620669684,12,1.0,1,1.0,1,1.0,1
953,max_ml,30,90,3,3,0.05,0.95,0.924467882244677,23,1.0,1,1.0,1,1.0,1
954,max_ml,30,90,3,3,0.05,0.95,0.9424477121479148,17,1.0,1,1.0,1,1.0,1
955,max_ml,30,90,3,3,0.05,0.95,0.9378000158820136,16,1.0,1,1.0,1,1.0,1
956,max_ml,30,90,3,3,0.05,0.95,0.8951090839204606,19,1.0,1,1.0,1,1.0,1
957,max_ml,30,90,3,3,0.05,0.95,0.9487889637927246,30,1.0,1,1.0,1,1.0,1
958,max_ml,30,90,3,3,0.05,0.95,0.944268008467968,13,1.0,1,1.0,1,1.0,1
959,max_ml,30,90,3,3,0.05,0.95,0.939452625175876,11,1.0,1,1.0,1,1.0,1
960,max_ml,30,90,3,3,0.05,0.95,0.901928759731828,4,1.0,1,1.0,1,1.0,1
961,max_ml,30,90,3,3,0.05,0.95,0.914526975080643,20,1.0,1,1.0,1,1.0,1
962,max_ml,30,90,3,3,0.05,0.95,0.9355775719354932,25,1.0,1,1.0,1,1.0,1
963,max_ml,30,90,3,3,0.05,0.95,0.9249072460170172,32,1.0,1,1.0,1,1.0,1
964,max_ml,30,90,3,3,0.05,0.95,0.941054288231676,22,1.0,1,1.0,1,1.0,1
965,max_ml,30,90,3,3,0.05,0.95,0.9117436912067766,12,1.0,1,1.0,1,1.0,1
966,max_ml,30,90,3,3,0.05,0.95,0.9384809067793828,88,0.0,0,0.0,0,1.0,1
967,max_ml,30,90,3,3,0.05,0.95,0.9266163270126738,19,1.0,1,1.0,1,1.0,1
968,max_ml,30,90,3,3,0.05,0.95,0.9407644612788636,11,1.0,1,1.0,1,1.0,1
969,max_ml,30,90,3,3,0.05,0.95,0.9085845320619464,11,1.0,1,1.0,1,1.0,1
970,max_ml,30,90,3,3,0.05,0.95,0.9122623571901052,35,1.0,1,1.0,1,1.0,1
971,max_ml,30,90,3,3,0.05,0.95,0.9024488061582712,7,1.0,1,1.0,1,1.0,1
972,max_ml,30,90,3,3,0.05,0.95,0.9432411684655022,13,1.0,1,1.0,1,1.0,1
973,max_ml,30,90,3,3,0.05,0.95,0.9265900521910646,17,1.0,1,1.0,1,1.0,1
974,max_ml,30,90,3,3,0.05,0.95,0.9247551721893196,52,1.0,1,1.0,1,1.0,1
975,max_ml,30,90,3,3,0.05,0.95,0.8853663786076081,11,1.0,1,1.0,1,1.0,1
976,max_ml,30,90,3,3,0.05,0.95,0.9432575014059692,18,1.0,1,1.0,1,1.0,1
977,max_ml,30,90,3,3,0.05,0.95,0.9420298935743422,19,1.0,1,1.0,1,1.0,1
978,max_ml,30,90,3,3,0.05,0.95,0.9345621543073972,11,1.0,1,1.0,1,1.0,1
979,max_ml,30,90,3,3,0.05,0.95,0.9465923700624124,10,1.0,1,1.0,1,1.0,1
980,max_ml,30,90,3,3,0.05,0.95,0.9295150124595064,15,1.0,1,1.0,1,1.0,1
981,max_ml,30,90,3,3,0.05,0.95,0.9023432476267282,9,1.0,1,1.0,1,1.0,1
982,max_ml,30,90,3,3,0.05,0.95,0.8974942770011874,13,1.0,1,1.0,1,1.0,1
983,max_ml,30,90,3,3,0.05,0.95,0.9271667026090614,6,1.0,1,1.0,1,1.0,1
984,max_ml,30,90,3,3,0.05,0.95,0.933162251481265,20,1.0,1,1.0,1,1.0,1
985,max_ml,30,90,3,3,0.05,0.95,0.941843446267431,22,1.0,1,1.0,1,1.0,1
986,max_ml,30,90,3,3,0.05,0.95,0.94003817679733,15,1.0,1,1.0,1,1.0,1
987,max_ml,30,90,3,3,0.05,0.95,0.7984867884916755,12,1.0,1,1.0,1,1.0,1
988,max_ml,30,90,3,3,0.05,0.95,0.911924306582702,25,1.0,1,1.0,1,1.0,1
989,max_ml,30,90,3,3,0.05,0.95,0.9428479587884312,16,1.0,1,1.0,1,1.0,1
990,max_ml,30,90,3,3,0.05,0.95,0.9447306773855788,21,1.0,1,1.0,1,1.0,1
991,max_ml,30,90,3,3,0.05,0.95,0.940493102254946,17,1.0,1,1.0,1,1.0,1
992,max_ml,30,90,3,3,0.05,0.95,0.8910665726667797,15,1.0,1,1.0,1,1.0,1
993,max_ml,30,90,3,3,0.05,0.95,0.9064967544555697,6,1.0,1,1.0,1,1.0,1
994,max_ml,30,90,3,3,0.05,0.95,0.926353288385396,17,1.0,1,1.0,1,1.0,1
995,max_ml,30,90,3,3,0.05,0.95,0.8824785991155267,11,1.0,1,1.0,1,1.0,1
996,max_ml,30,90,3,3,0.05,0.95,0.9068006444613742,17,1.0,1,1.0,1,1.0,1
997,max_ml,30,90,3,3,0.05,0.95,0.8787992828618818,5,1.0,1,1.0,1,1.0,1
998,max_ml,30,90,3,3,0.05,0.95,0.9383541259667008,47,0.0,0,1.0,1,1.0,1
999,max_ml,30,90,3,3,0.05,0.95,0.9270333174118764,28,1.0,1,1.0,1,1.0,1
1000,max_ml,30,90,3,3,0.05,0.95,0.9478369261388238,53,1.0,1,1.0,1,1.0,1
1001,max_ml,30,90,3,3,0.05,0.95,0.913278396689634,14,1.0,1,1.0,1,1.0,1
1002,max_ml,30,90,3,3,0.05,0.95,0.8600349777835474,5,1.0,1,1.0,1,1.0,1
1003,max_ml,30,90,3,3,0.05,0.95,0.9196146347491312,8,1.0,1,1.0,1,1.0,1
1004,max_ml,30,90,3,3,0.05,0.95,0.8918150219082386,14,1.0,1,1.0,1,1.0,1
1005,max_ml,30,90,3,3,0.05,0.95,0.9277942988138864,9,1.0,1,1.0,1,1.0,1
1006,max_ml,30,90,3,3,0.05,0.95,0.8416491206652246,9,1.0,1,1.0,1,1.0,1
1007,max_ml,30,90,3,3,0.05,0.95,0.9208776471338084,72,0.0,0,1.0,1,1.0,1
1008,max_ml,30,90,3,3,0.05,0.95,0.9166010814674972,8,1.0,1,1.0,1,1.0,1
1009,max_ml,30,90,3,3,0.05,0.95,0.9193673986940736,22,1.0,1,1.0,1,1.0,1
1010,max_ml,30,90,3,3,0.05,0.95,0.8697391059533937,27,1.0,1,1.0,1,1.0,1
1011,max_ml,30,90,3,3,0.05,0.95,0.941549108504998,10,1.0,1,1.0,1,1.0,1
1012,max_ml,30,90,3,3,0.05,0.95,0.9344436721944116,12,1.0,1,1.0,1,1.0,1
1013,max_ml,30,90,3,3,0.05,0.95,0.8974209158303441,12,1.0,1,1.0,1,1.0,1
1014,max_ml,30,90,3,3,0.05,0.95,0.94962761197219,15,1.0,1,1.0,1,1.0,1
1015,max_ml,30,90,3,3,0.05,0.95,0.9450688455639225,7,1.0,1,1.0,1,1.0,1
1016,max_ml,30,90,3,3,0.05,0.95,0.8496643203123434,19,1.0,1,1.0,1,1.0,1
1017,max_ml,30,90,3,3,0.05,0.95,0.9395952954470254,19,1.0,1,1.0,1,1.0,1
1018,max_ml,30,90,3,3,0.05,0.95,0.9126247882177548,8,1.0,1,1.0,1,1.0,1
1019,max_ml,30,90,3,3,0.05,0.95,0.9470687820153376,21,1.0,1,1.0,1,1.0,1
1020,max_ml,30,90,3,3,0.05,0.95,0.9196417190594024,23,1.0,1,1.0,1,1.0,1
1021,max_ml,30,90,3,3,0.05,0.95,0.9407297059720088,12,1.0,1,1.0,1,1.0,1
1022,max_ml,30,90,3,3,0.05,0.95,0.9189245158155772,19,1.0,1,1.0,1,1.0,1
1023,max_ml,30,90,3,3,0.05,0.95,0.9308290151116794,11,1.0,1,1.0,1,1.0,1
1024,max_ml,30,90,3,3,0.05,0.95,0.9276811913835664,40,1.0,1,1.0,1,1.0,1
1025,max_ml,30,90,3,3,0.05,0.95,0.8965580980152597,11,1.0,1,1.0,1,1.0,1
1026,max_ml,30,90,3,3,0.05,0.95,0.9336997747343764,43,0.0,0,1.0,1,1.0,1
1027,max_ml,30,90,3,3,0.05,0.95,0.9430939167898034,38,1.0,1,1.0,1,1.0,1
1028,max_ml,30,90,3,3,0.05,0.95,0.9321762797366496,20,1.0,1,1.0,1,1.0,1
1029,max_ml,30,90,3,3,0.05,0.95,0.9187600387432144,17,1.0,1,1.0,1,1.0,1
1030,max_ml,30,90,3,3,0.05,0.95,0.946525676503341,19,1.0,1,1.0,1,1.0,1
1031,max_ml,30,90,3,3,0.05,0.95,0.9231282644435592,16,1.0,1,1.0,1,1.0,1
1032,max_ml,30,90,3,3,0.05,0.95,0.9431977574484122,13,1.0,1,1.0,1,1.0,1
1033,max_ml,30,90,3,3,0.05,0.95,0.8894730870898846,17,1.0,1,1.0,1,1.0,1
1034,max_ml,30,90,3,3,0.05,0.95,0.9049579090826302,15,1.0,1,1.0,1,1.0,1
1035,max_ml,30,90,3,3,0.05,0.95,0.906407267771798,41,1.0,1,1.0,1,1.0,1
1036,max_ml,30,90,3,3,0.05,0.95,0.9370245079048511,13,1.0,1,1.0,1,1.0,1
1037,max_ml,30,90,3,3,0.05,0.95,0.943505692816718,29,0.0,0,1.0,1,1.0,1
1038,max_ml,30,90,3,3,0.05,0.95,0.936039566229338,9,1.0,1,1.0,1,1.0,1
1039,max_ml,30,90,3,3,0.05,0.95,0.9343010037596272,20,1.0,1,1.0,1,1.0,1
1040,max_ml,30,90,3,3,0.05,0.95,0.9438066795909048,48,0.0,0,1.0,1,1.0,1
1041,max_ml,30,90,3,3,0.05,0.95,0.9347613854053552,34,1.0,1,1.0,1,1.0,1
1042,max_ml,30,90,3,3,0.05,0.95,0.9211349457033764,12,1.0,1,1.0,1,1.0,1
1043,max_ml,30,90,3,3,0.05,0.95,0.9254800193074858,26,1.0,1,1.0,1,1.0,1
1044,max_ml,30,90,3,3,0.05,0.95,0.9388653365017512,9,1.0,1,1.0,1,1.0,1
1045,max_ml,30,90,3,3,0.05,0.95,0.8937060804245327,9,1.0,1,1.0,1,1.0,1
1046,max_ml,30,90,3,3,0.05,0.95,0.9497593300673236,38,1.0,1,1.0,1,1.0,1
1047,max_ml,30,90,3,3,0.05,0.95,0.9394480622038438,23,1.0,1,1.0,1,1.0,1
1048,max_ml,30,90,3,3,0.05,0.95,0.9394543423272778,15,1.0,1,1.0,1,1.0,1
1049,max_ml,30,90,3,3,0.05,0.95,0.860555891304292,10,1.0,1,1.0,1,1.0,1
1050,max_ml,30,90,3,3,0.05,0.95,0.917326091979182,29,1.0,1,1.0,1,1.0,1
1051,max_ml,30,90,3,3,0.05,0.95,0.9099415124300948,15,1.0,1,1.0,1,1.0,1
1052,max_ml,30,90,3,3,0.05,0.95,0.945302953089169,27,1.0,1,1.0,1,1.0,1
1053,max_ml,30,90,3,3,0.05,0.95,0.8946896341508189,22,1.0,1,1.0,1,1.0,1
1054,max_ml,30,90,3,3,0.05,0.95,0.8994422105172745,9,1.0,1,1.0,1,1.0,1
1055,max_ml,30,90,3,3,0.05,0.95,0.924008470290416,29,1.0,1,1.0,1,1.0,1
1056,max_ml,30,90,3,3,0.05,0.95,0.929921543628644,12,1.0,1,1.0,1,1.0,1
1057,max_ml,30,90,3,3,0.05,0.95,0.9151659216987836,9,1.0,1,1.0,1,1.0,1
1058,max_ml,30,90,3,3,0.05,0.95,0.9466696880762974,13,1.0,1,1.0,1,1.0,1
1059,max_ml,30,90,3,3,0.05,0.95,0.929343844052374,17,1.0,1,1.0,1,1.0,1
1060,max_ml,30,90,3,3,0.05,0.95,0.9426857324493052,44,1.0,1,1.0,1,1.0,1
1061,max_ml,30,90,3,3,0.05,0.95,0.9402574707385074,15,1.0,1,1.0,1,1.0,1
1062,max_ml,30,90,3,3,0.05,0.95,0.9280639271882306,18,1.0,1,1.0,1,1.0,1
1063,max_ml,30,90,3,3,0.05,0.95,0.9200961306643088,33,1.0,1,1.0,1,1.0,1
1064,max_ml,30,90,3,3,0.05,0.95,0.9489211194271644,17,1.0,1,1.0,1,1.0,1
1065,max_ml,30,90,3,3,0.05,0.95,0.877827219783371,13,1.0,1,1.0,1,1.0,1
1066,max_ml,30,90,3,3,0.05,0.95,0.9467951640293965,52,1.0,1,1.0,1,1.0,1
1067,max_ml,30,90,3,3,0.05,0.95,0.9328687709808672,22,1.0,1,1.0,1,1.0,1
1068,max_ml,30,90,3,3,0.05,0.95,0.8894372965347868,13,1.0,1,1.0,1,1.0,1
1069,max_ml,30,90,3,3,0.05,0.95,0.8848525044353492,23,1.0,1,1.0,1,1.0,1
1070,max_ml,30,90,3,3,0.05,0.95,0.9208562235706994,11,1.0,1,1.0,1,1.0,1
1071,max_ml,30,90,3,3,0.05,0.95,0.935623453814226,10,1.0,1,1.0,1,1.0,1
1072,max_ml,30,90,3,3,0.05,0.95,0.8823435014379439,15,1.0,1,1.0,1,1.0,1
1073,max_ml,30,90,3,3,0.05,0.95,0.9261836073614504,24,1.0,1,1.0,1,1.0,1
1074,max_ml,30,90,3,3,0.05,0.95,0.9339676532833602,25,1.0,1,1.0,1,1.0,1
1075,max_ml,30,90,3,3,0.05,0.95,0.9493063313562036,15,1.0,1,1.0,1,1.0,1
1076,max_ml,30,90,3,3,0.05,0.95,0.9182421794712088,32,1.0,1,1.0,1,1.0,1
1077,max_ml,30,90,3,3,0.05,0.95,0.9367134462400226,14,1.0,1,1.0,1,1.0,1
1078,max_ml,30,90,3,3,0.05,0.95,0.9230391213879552,28,1.0,1,1.0,1,1.0,1
1079,max_ml,30,90,3,3,0.05,0.95,0.887766357324916,19,1.0,1,1.0,1,1.0,1
1080,max_ml,30,90,3,3,0.05,0.95,0.9488218092899944,50,0.0,0,1.0,1,1.0,1
1081,max_ml,30,90,3,3,0.05,0.95,0.9499869074219778,23,1.0,1,1.0,1,1.0,1
1082,max_ml,30,90,3,3,0.05,0.95,0.9223440839826014,24,1.0,1,1.0,1,1.0,1
1083,max_ml,30,90,3,3,0.05,0.95,0.8961122417438088,12,1.0,1,1.0,1,1.0,1
1084,max_ml,30,90,3,3,0.05,0.95,0.9463847968239636,41,1.0,1,1.0,1,1.0,1
1085,max_ml,30,90,3,3,0.05,0.95,0.946851746138772,19,1.0,1,1.0,1,1.0,1
1086,max_ml,30,90,3,3,0.05,0.95,0.922846312831441,16,1.0,1,1.0,1,1.0,1
1087,max_ml,30,90,3,3,0.05,0.95,0.7773260076239703,6,1.0,1,1.0,1,1.0,1
1088,max_ml,30,90,3,3,0.05,0.95,0.9411655071098834,15,1.0,1,1.0,1,1.0,1
1089,max_ml,30,90,3,3,0.05,0.95,0.9137685449604436,5,1.0,1,1.0,1,1.0,1
1090,max_ml,30,90,3,3,0.05,0.95,0.939130142827748,17,1.0,1,1.0,1,1.0,1
1091,max_ml,30,90,3,3,0.05,0.95,0.8813315380184408,7,1.0,1,1.0,1,1.0,1
1092,max_ml,30,90,3,3,0.05,0.95,0.9284579287004938,13,1.0,1,1.0,1,1.0,1
1093,max_ml,30,90,3,3,0.05,0.95,0.9228916627075197,19,1.0,1,1.0,1,1.0,1
1094,max_ml,30,90,3,3,0.05,0.95,0.9444243068858448,18,1.0,1,1.0,1,1.0,1
1095,max_ml,30,90,3,3,0.05,0.95,0.9431021654268532,33,1.0,1,1.0,1,1.0,1
1096,max_ml,30,90,3,3,0.05,0.95,0.9317362823290412,23,1.0,1,1.0,1,1.0,1
1097,max_ml,30,90,3,3,0.05,0.95,0.8604563677938478,12,1.0,1,1.0,1,1.0,1
1098,max_ml,30,90,3,3,0.05,0.95,0.9373565983565204,36,1.0,1,1.0,1,1.0,1
1099,max_ml,30,90,3,3,0.05,0.95,0.9457449784837304,13,1.0,1,1.0,1,1.0,1
1100,max_ml,30,90,3,3,0.05,0.95,0.843842768100929,15,1.0,1,1.0,1,1.0,1
1101,max_ml,30,90,3,3,0.05,0.95,0.901849219849478,10,1.0,1,1.0,1,1.0,1
1102,max_ml,30,90,3,3,0.05,0.95,0.9286983032275832,20,1.0,1,1.0,1,1.0,1
1103,max_ml,30,90,3,3,0.05,0.95,0.9311595638484168,21,1.0,1,1.0,1,1.0,1
1104,max_ml,30,90,3,3,0.05,0.95,0.9363017385736392,20,1.0,1,1.0,1,1.0,1
1105,max_ml,30,90,3,3,0.05,0.95,0.937190235243436,23,1.0,1,1.0,1,1.0,1
1106,max_ml,30,90,3,3,0.05,0.95,0.8586813294736783,13,1.0,1,1.0,1,1.0,1
1107,max_ml,30,90,3,3,0.05,0.95,0.8978938837795674,13,1.0,1,1.0,1,1.0,1
1108,max_ml,30,90,3,3,0.05,0.95,0.9221408101781174,5,1.0,1,1.0,1,1.0,1
1109,max_ml,30,90,3,3,0.05,0.95,0.9467407973269908,41,1.0,1,1.0,1,1.0,1
1110,max_ml,30,90,3,3,0.05,0.95,0.9495709945440493,15,1.0,1,1.0,1,1.0,1
1111,max_ml,30,90,3,3,0.05,0.95,0.822241111055759,9,1.0,1,1.0,1,1.0,1
1112,max_ml,30,90,3,3,0.05,0.95,0.9271297611680548,27,1.0,1,1.0,1,1.0,1
1113,max_ml,30,90,3,3,0.05,0.95,0.935535780074632,22,1.0,1,1.0,1,1.0,1
1114,max_ml,30,90,3,3,0.05,0.95,0.9165683001202726,8,1.0,1,1.0,1,1.0,1
1115,max_ml,30,90,3,3,0.05,0.95,0.946276135641491,16,1.0,1,1.0,1,1.0,1
1116,max_ml,30,90,3,3,0.05,0.95,0.90681166945355,11,1.0,1,1.0,1,1.0,1
1117,max_ml,30,90,3,3,0.05,0.95,0.9133536114311708,41,1.0,1,1.0,1,1.0,1
1118,max_ml,30,90,3,3,0.05,0.95,0.9482590176498468,22,1.0,1,1.0,1,1.0,1
1119,max_ml,30,90,3,3,0.05,0.95,0.934306347780086,12,1.0,1,1.0,1,1.0,1
1120,max_ml,30,90,3,3,0.05,0.95,0.8998115000525588,14,1.0,1,1.0,1,1.0,1
1121,max_ml,30,90,3,3,0.05,0.95,0.9309693438484276,15,1.0,1,1.0,1,1.0,1
1122,max_ml,30,90,3,3,0.05,0.95,0.8607418992493454,10,1.0,1,1.0,1,1.0,1
1123,max_ml,30,90,3,3,0.05,0.95,0.9498954209826712,17,1.0,1,1.0,1,1.0,1
1124,max_ml,30,90,3,3,0.05,0.95,0.923621046281689,7,1.0,1,1.0,1,1.0,1
1125,max_ml,30,90,3,3,0.05,0.95,0.8641296433203038,16,1.0,1,1.0,1,1.0,1
1126,max_ml,30,90,3,3,0.05,0.95,0.9436139602563924,13,1.0,1,1.0,1,1.0,1
1127,max_ml,30,90,3,3,0.05,0.95,0.8709327236537866,27,1.0,1,1.0,1,1.0,1
1128,max_ml,30,90,3,3,0.05,0.95,0.9445960109241884,7,1.0,1,1.0,1,1.0,1
1129,max_ml,30,90,3,3,0.05,0.95,0.8169249723816014,14,1.0,1,1.0,1,1.0,1
1130,max_ml,30,90,3,3,0.05,0.95,0.9494991644535584,63,0.0,0,1.0,1,1.0,1
1131,max_ml,30,90,3,3,0.05,0.95,0.9232192766072976,50,1.0,1,1.0,1,1.0,1
1132,max_ml,30,90,3,3,0.05,0.95,0.8852003169750569,8,1.0,1,1.0,1,1.0,1
1133,max_ml,30,90,3,3,0.05,0.95,0.9226426910082042,19,1.0,1,1.0,1,1.0,1
1134,max_ml,30,90,3,3,0.05,0.95,0.9495791388571696,38,1.0,1,1.0,1,1.0,1
1135,max_ml,30,90,3,3,0.05,0.95,0.9275026282887504,27,1.0,1,1.0,1,1.0,1
1136,max_ml,30,90,3,3,0.05,0.95,0.9345545056464496,20,1.0,1,1.0,1,1.0,1
1137,max_ml,30,90,3,3,0.05,0.95,0.9472685436294972,38,1.0,1,1.0,1,1.0,1
1138,max_ml,30,90,3,3,0.05,0.95,0.9166171875320608,13,1.0,1,1.0,1,1.0,1
1139,max_ml,30,90,3,3,0.05,0.95,0.9496592389321408,69,0.0,0,1.0,1,0.0,0
1140,max_ml,30,90,3,3,0.05,0.95,0.9403448566880724,10,1.0,1,1.0,1,1.0,1
1141,max_ml,30,90,3,3,0.05,0.95,0.9405532666978494,11,1.0,1,1.0,1,1.0,1
1142,max_ml,30,90,3,3,0.05,0.95,0.9100723182806818,11,1.0,1,1.0,1,1.0,1
1143,max_ml,30,90,3,3,0.05,0.95,0.9394124983296748,16,1.0,1,1.0,1,1.0,1
1144,max_ml,30,90,3,3,0.05,0.95,0.9338649056528414,15,1.0,1,1.0,1,1.0,1
1145,max_ml,30,90,3,3,0.05,0.95,0.911175962078392,6,1.0,1,1.0,1,1.0,1
1146,max_ml,30,90,3,3,0.05,0.95,0.9386401563014494,75,0.0,0,1.0,1,1.0,1
1147,max_ml,30,90,3,3,0.05,0.95,0.91646180269792,35,1.0,1,1.0,1,1.0,1
1148,max_ml,30,90,3,3,0.05,0.95,0.8448621589193821,20,1.0,1,1.0,1,1.0,1
1149,max_ml,30,90,3,3,0.05,0.95,0.9308850255762606,16,1.0,1,1.0,1,1.0,1
1150,max_ml,30,90,3,3,0.05,0.95,0.9361420606967098,15,1.0,1,1.0,1,1.0,1
1151,max_ml,30,90,3,3,0.05,0.95,0.9348881344268116,16,1.0,1,1.0,1,1.0,1
1152,max_ml,30,90,3,3,0.05,0.95,0.941988758914757,25,1.0,1,1.0,1,1.0,1
1153,max_ml,30,90,3,3,0.05,0.95,0.912078193314576,10,1.0,1,1.0,1,1.0,1
1154,max_ml,30,90,3,3,0.05,0.95,0.9102246978048284,15,1.0,1,1.0,1,1.0,1
1155,max_ml,30,90,3,3,0.05,0.95,0.9489924856429894,16,1.0,1,1.0,1,1.0,1
1156,max_ml,30,90,3,3,0.05,0.95,0.9340892571695286,40,1.0,1,1.0,1,1.0,1
1157,max_ml,30,90,3,3,0.05,0.95,0.9439998187702646,9,1.0,1,1.0,1,1.0,1
1158,max_ml,30,90,3,3,0.05,0.95,0.8995634302158665,12,1.0,1,1.0,1,1.0,1
1159,max_ml,30,90,3,3,0.05,0.95,0.9415830373525832,30,1.0,1,1.0,1,1.0,1
1160,max_ml,30,90,3,3,0.05,0.95,0.8950092568677789,22,1.0,1,1.0,1,1.0,1
1161,max_ml,30,90,3,3,0.05,0.95,0.9491108722629416,14,1.0,1,1.0,1,1.0,1
1162,max_ml,30,90,3,3,0.05,0.95,0.9283307148571897,41,1.0,1,1.0,1,1.0,1
1163,max_ml,30,90,3,3,0.05,0.95,0.931791917943686,18,1.0,1,1.0,1,1.0,1
1164,max_ml,30,90,3,3,0.05,0.95,0.9345340428696872,23,1.0,1,1.0,1,1.0,1
1165,max_ml,30,90,3,3,0.05,0.95,0.9395831026893592,47,1.0,1,1.0,1,1.0,1
1166,max_ml,30,90,3,3,0.05,0.95,0.9133080265330488,21,1.0,1,1.0,1,1.0,1
1167,max_ml,30,90,3,3,0.05,0.95,0.9377586429337502,9,1.0,1,1.0,1,1.0,1
1168,max_ml,30,90,3,3,0.05,0.95,0.9265831860887932,32,1.0,1,1.0,1,1.0,1
1169,max_ml,30,90,3,3,0.05,0.95,0.8981230026296294,11,1.0,1,1.0,1,1.0,1
1170,max_ml,30,90,3,3,0.05,0.95,0.9495911244555416,18,1.0,1,1.0,1,1.0,1
1171,max_ml,30,90,3,3,0.05,0.95,0.89261846441766,19,1.0,1,1.0,1,1.0,1
1172,max_ml,30,90,3,3,0.05,0.95,0.9474990833203766,37,1.0,1,1.0,1,1.0,1
1173,max_ml,30,90,3,3,0.05,0.95,0.9211169325281612,22,1.0,1,1.0,1,1.0,1
1174,max_ml,30,90,3,3,0.05,0.95,0.9355746568957524,17,1.0,1,1.0,1,1.0,1
1175,max_ml,30,90,3,3,0.05,0.95,0.940113737723642,25,1.0,1,1.0,1,1.0,1
1176,max_ml,30,90,3,3,0.05,0.95,0.9419753395313668,11,1.0,1,1.0,1,1.0,1
1177,max_ml,30,90,3,3,0.05,0.95,0.8849769339051119,12,1.0,1,1.0,1,1.0,1
1178,max_ml,30,90,3,3,0.05,0.95,0.9459822696429075,13,1.0,1,1.0,1,1.0,1
1179,max_ml,30,90,3,3,0.05,0.95,0.9465398017983452,57,1.0,1,1.0,1,1.0,1
1180,max_ml,30,90,3,3,0.05,0.95,0.9496896064787124,14,1.0,1,1.0,1,1.0,1
1181,max_ml,30,90,3,3,0.05,0.95,0.9408343788376516,30,1.0,1,1.0,1,1.0,1
1182,max_ml,30,90,3,3,0.05,0.95,0.8480913129394693,12,1.0,1,1.0,1,1.0,1
1183,max_ml,30,90,3,3,0.05,0.95,0.935324687959678,7,1.0,1,1.0,1,1.0,1
1184,max_ml,30,90,3,3,0.05,0.95,0.8849802838612817,8,1.0,1,1.0,1,1.0,1
1185,max_ml,30,90,3,3,0.05,0.95,0.8782022129082289,11,1.0,1,1.0,1,1.0,1
1186,max_ml,30,90,3,3,0.05,0.95,0.9433196394890704,38,1.0,1,1.0,1,1.0,1
1187,max_ml,30,90,3,3,0.05,0.95,0.9222568437810744,5,1.0,1,1.0,1,1.0,1
1188,max_ml,30,90,3,3,0.05,0.95,0.8828322375878181,18,1.0,1,1.0,1,1.0,1
1189,max_ml,30,90,3,3,0.05,0.95,0.9439998755421564,20,1.0,1,1.0,1,1.0,1
1190,max_ml,30,90,3,3,0.05,0.95,0.9381580039958454,9,1.0,1,1.0,1,1.0,1
1191,max_ml,30,90,3,3,0.05,0.95,0.9023381757682576,32,1.0,1,1.0,1,1.0,1
1192,max_ml,30,90,3,3,0.05,0.95,0.940780035875234,18,1.0,1,1.0,1,1.0,1
1193,max_ml,30,90,3,3,0.05,0.95,0.9384594257309916,12,1.0,1,1.0,1,1.0,1
1194,max_ml,30,90,3,3,0.05,0.95,0.8603944971474533,20,1.0,1,1.0,1,1.0,1
1195,max_ml,30,90,3,3,0.05,0.95,0.9094487329496828,16,1.0,1,1.0,1,1.0,1
1196,max_ml,30,90,3,3,0.05,0.95,0.9476152139357154,9,1.0,1,1.0,1,1.0,1
1197,max_ml,30,90,3,3,0.05,0.95,0.9412470960456129,24,1.0,1,1.0,1,1.0,1
1198,max_ml,30,90,3,3,0.05,0.95,0.905121893850761,11,1.0,1,1.0,1,1.0,1
1199,max_ml,30,90,3,3,0.05,0.95,0.9470795898170128,21,1.0,1,1.0,1,1.0,1
1200,max_ml,30,90,3,3,0.05,0.95,0.9385044847678764,41,0.0,0,1.0,1,1.0,1
1201,max_ml,30,90,3,3,0.05,0.95,0.9437893489594334,41,1.0,1,1.0,1,1.0,1
1202,max_ml,30,90,3,3,0.05,0.95,0.8775576512536771,6,1.0,1,1.0,1,1.0,1
1203,max_ml,30,90,3,3,0.05,0.95,0.9457983230473584,18,1.0,1,1.0,1,1.0,1
1204,max_ml,30,90,3,3,0.05,0.95,0.9495369090434324,58,0.0,0,1.0,1,1.0,1
1205,max_ml,30,90,3,3,0.05,0.95,0.9201545018186656,42,1.0,1,1.0,1,1.0,1
1206,max_ml,30,90,3,3,0.05,0.95,0.9019197286120726,12,1.0,1,1.0,1,1.0,1
1207,max_ml,30,90,3,3,0.05,0.95,0.9155173023992286,18,1.0,1,1.0,1,1.0,1
1208,max_ml,30,90,3,3,0.05,0.95,0.92857594748181,25,1.0,1,1.0,1,1.0,1
1209,max_ml,30,90,3,3,0.05,0.95,0.9314180602782764,16,1.0,1,1.0,1,1.0,1
1210,max_ml,30,90,3,3,0.05,0.95,0.9096651336208575,34,1.0,1,1.0,1,1.0,1
1211,max_ml,30,90,3,3,0.05,0.95,0.9081792872114964,15,1.0,1,1.0,1,1.0,1
1212,max_ml,30,90,3,3,0.05,0.95,0.9212583651079848,10,1.0,1,1.0,1,1.0,1
1213,max_ml,30,90,3,3,0.05,0.95,0.8598017935381742,9,1.0,1,1.0,1,1.0,1
1214,max_ml,30,90,3,3,0.05,0.95,0.9315943804082648,90,1.0,1,1.0,1,1.0,1
1215,max_ml,30,90,3,3,0.05,0.95,0.9268216469753136,28,1.0,1,1.0,1,1.0,1
1216,max_ml,30,90,3,3,0.05,0.95,0.8953164699776973,18,1.0,1,1.0,1,1.0,1
1217,max_ml,30,90,3,3,0.05,0.95,0.9448928633368217,24,1.0,1,1.0,1,1.0,1
1218,max_ml,30,90,3,3,0.05,0.95,0.9055147882660612,21,1.0,1,1.0,1,1.0,1
1219,max_ml,30,90,3,3,0.05,0.95,0.9372175514892966,21,1.0,1,1.0,1,1.0,1
1220,max_ml,30,90,3,3,0.05,0.95,0.9365784492455834,31,1.0,1,1.0,1,1.0,1
1221,max_ml,30,90,3,3,0.05,0.95,0.8596385792367877,4,1.0,1,1.0,1,1.0,1
1222,max_ml,30,90,3,3,0.05,0.95,0.8480246534033805,6,1.0,1,1.0,1,1.0,1
1223,max_ml,30,90,3,3,0.05,0.95,0.9434302292542096,24,1.0,1,1.0,1,1.0,1
1224,max_ml,30,90,3,3,0.05,0.95,0.9348635047525026,13,1.0,1,1.0,1,1.0,1
1225,max_ml,30,90,3,3,0.05,0.95,0.9436397994707364,15,1.0,1,1.0,1,1.0,1
1226,max_ml,30,90,3,3,0.05,0.95,0.945339657281091,19,1.0,1,1.0,1,1.0,1
1227,max_ml,30,90,3,3,0.05,0.95,0.9247998285990294,23,1.0,1,1.0,1,1.0,1
1228,max_ml,30,90,3,3,0.05,0.95,0.8943197969201208,15,1.0,1,1.0,1,1.0,1
1229,max_ml,30,90,3,3,0.05,0.95,0.8952195199639786,13,1.0,1,1.0,1,1.0,1
1230,max_ml,30,90,3,3,0.05,0.95,0.9410284315466132,18,1.0,1,1.0,1,1.0,1
1231,max_ml,30,90,3,3,0.05,0.95,0.913385584678677,16,1.0,1,1.0,1,1.0,1
1232,max_ml,30,90,3,3,0.05,0.95,0.9023497917313732,8,1.0,1,1.0,1,1.0,1
1233,max_ml,30,90,3,3,0.05,0.95,0.9460856774305556,22,1.0,1,1.0,1,1.0,1
1234,max_ml,30,90,3,3,0.05,0.95,0.9463246237781212,24,1.0,1,1.0,1,1.0,1
1235,max_ml,30,90,3,3,0.05,0.95,0.9080167542632598,17,1.0,1,1.0,1,1.0,1
1236,max_ml,30,90,3,3,0.05,0.95,0.927238810791532,18,1.0,1,1.0,1,1.0,1
1237,max_ml,30,90,3,3,0.05,0.95,0.9311672738650746,8,1.0,1,1.0,1,1.0,1
1238,max_ml,30,90,3,3,0.05,0.95,0.9222293579672384,7,1.0,1,1.0,1,1.0,1
1239,max_ml,30,90,3,3,0.05,0.95,0.9496010273449682,39,1.0,1,1.0,1,1.0,1
1240,max_ml,30,90,3,3,0.05,0.95,0.8846044250873882,8,1.0,1,1.0,1,1.0,1
1241,max_ml,30,90,3,3,0.05,0.95,0.93009208979754,13,1.0,1,1.0,1,1.0,1
1242,max_ml,30,90,3,3,0.05,0.95,0.9297588664526242,38,1.0,1,1.0,1,1.0,1
1243,max_ml,30,90,3,3,0.05,0.95,0.9434177832172602,33,1.0,1,1.0,1,1.0,1
1244,max_ml,30,90,3,3,0.05,0.95,0.9206833662251436,25,1.0,1,1.0,1,1.0,1
1245,max_ml,30,90,3,3,0.05,0.95,0.9086008174461604,23,1.0,1,1.0,1,1.0,1
1246,max_ml,30,90,3,3,0.05,0.95,0.9360537010316178,20,1.0,1,1.0,1,1.0,1
1247,max_ml,30,90,3,3,0.05,0.95,0.9418932003107804,34,1.0,1,1.0,1,1.0,1
1248,max_ml,30,90,3,3,0.05,0.95,0.949626833155555,10,1.0,1,1.0,1,1.0,1
1249,max_ml,30,90,3,3,0.05,0.95,0.9151946477348788,6,1.0,1,1.0,1,1.0,1
1250,max_ml,30,90,3,3,0.05,0.95,0.943443193882978,21,1.0,1,1.0,1,1.0,1
1251,max_ml,30,90,3,3,0.05,0.95,0.9148007941546142,14,1.0,1,1.0,1,1.0,1
1252,max_ml,30,90,3,3,0.05,0.95,0.9267232999679595,23,1.0,1,1.0,1,1.0,1
1253,max_ml,30,90,3,3,0.05,0.95,0.9404658288968142,47,1.0,1,1.0,1,1.0,1
1254,max_ml,30,90,3,3,0.05,0.95,0.8140138178693146,12,1.0,1,1.0,1,1.0,1
1255,max_ml,30,90,3,3,0.05,0.95,0.9315419480221296,22,1.0,1,1.0,1,1.0,1
1256,max_ml,30,90,3,3,0.05,0.95,0.8231461994083475,13,1.0,1,1.0,1,1.0,1
1257,max_ml,30,90,3,3,0.05,0.95,0.9392849745985264,39,1.0,1,1.0,1,1.0,1
1258,max_ml,30,90,3,3,0.05,0.95,0.908958643264608,69,1.0,1,1.0,1,1.0,1
1259,max_ml,30,90,3,3,0.05,0.95,0.930794413864966,15,1.0,1,1.0,1,1.0,1
1260,max_ml,30,90,3,3,0.05,0.95,0.938293626644382,18,1.0,1,1.0,1,1.0,1
1261,max_ml,30,90,3,3,0.05,0.95,0.948674230347634,44,0.0,0,1.0,1,1.0,1
1262,max_ml,30,90,3,3,0.05,0.95,0.9268216759786444,9,1.0,1,1.0,1,1.0,1
1263,max_ml,30,90,3,3,0.05,0.95,0.9256041522272068,27,1.0,1,1.0,1,1.0,1
1264,max_ml,30,90,3,3,0.05,0.95,0.8899019822770238,12,1.0,1,1.0,1,1.0,1
1265,max_ml,30,90,3,3,0.05,0.95,0.937265956833678,20,1.0,1,1.0,1,1.0,1
1266,max_ml,30,90,3,3,0.05,0.95,0.8821801904775474,25,1.0,1,1.0,1,1.0,1
1267,max_ml,30,90,3,3,0.05,0.95,0.9391561074820308,10,1.0,1,1.0,1,1.0,1
1268,max_ml,30,90,3,3,0.05,0.95,0.9427083645579408,25,1.0,1,1.0,1,1.0,1
1269,max_ml,30,90,3,3,0.05,0.95,0.9172571932958709,39,1.0,1,1.0,1,1.0,1
1270,max_ml,30,90,3,3,0.05,0.95,0.9248143400350533,23,1.0,1,1.0,1,1.0,1
1271,max_ml,30,90,3,3,0.05,0.95,0.9452454737801544,23,1.0,1,1.0,1,1.0,1
1272,max_ml,30,90,3,3,0.05,0.95,0.9403043227275842,34,1.0,1,1.0,1,1.0,1
1273,max_ml,30,90,3,3,0.05,0.95,0.9243323456252438,31,1.0,1,1.0,1,1.0,1
1274,max_ml,30,90,3,3,0.05,0.95,0.8921048632449221,14,1.0,1,1.0,1,1.0,1
1275,max_ml,30,90,3,3,0.05,0.95,0.9405274935343986,15,1.0,1,1.0,1,1.0,1
1276,max_ml,30,90,3,3,0.05,0.95,0.8854266270439503,8,1.0,1,1.0,1,1.0,1
1277,max_ml,30,90,3,3,0.05,0.95,0.92852056312594,34,1.0,1,1.0,1,1.0,1
1278,max_ml,30,90,3,3,0.05,0.95,0.9377002319321724,29,1.0,1,1.0,1,1.0,1
1279,max_ml,30,90,3,3,0.05,0.95,0.9382903781452208,26,1.0,1,1.0,1,1.0,1
1280,max_ml,30,90,3,3,0.05,0.95,0.945231642979191,33,1.0,1,1.0,1,1.0,1
1281,max_ml,30,90,3,3,0.05,0.95,0.9093506033491244,59,1.0,1,1.0,1,1.0,1
1282,max_ml,30,90,3,3,0.05,0.95,0.7720734165959242,7,1.0,1,1.0,1,1.0,1
1283,max_ml,30,90,3,3,0.05,0.95,0.7870370461636444,10,1.0,1,1.0,1,1.0,1
1284,max_ml,30,90,3,3,0.05,0.95,0.9123469370217776,25,1.0,1,1.0,1,1.0,1
1285,max_ml,30,90,3,3,0.05,0.95,0.945405807814761,68,0.0,0,1.0,1,1.0,1
1286,max_ml,30,90,3,3,0.05,0.95,0.869193236370142,18,1.0,1,1.0,1,1.0,1
1287,max_ml,30,90,3,3,0.05,0.95,0.9479374820640712,35,1.0,1,1.0,1,1.0,1
1288,max_ml,30,90,3,3,0.05,0.95,0.9472749506823754,35,1.0,1,1.0,1,1.0,1
1289,max_ml,30,90,3,3,0.05,0.95,0.9368617750320012,32,1.0,1,1.0,1,1.0,1
1290,max_ml,30,90,3,3,0.05,0.95,0.920643683254731,14,1.0,1,1.0,1,1.0,1
1291,max_ml,30,90,3,3,0.05,0.95,0.912049844461538,16,1.0,1,1.0,1,1.0,1
1292,max_ml,30,90,3,3,0.05,0.95,0.9138448607789674,11,1.0,1,1.0,1,1.0,1
1293,max_ml,30,90,3,3,0.05,0.95,0.9295749295884584,8,1.0,1,1.0,1,1.0,1
1294,max_ml,30,90,3,3,0.05,0.95,0.9495534966634064,17,1.0,1,1.0,1,1.0,1
1295,max_ml,30,90,3,3,0.05,0.95,0.9383477709102694,11,1.0,1,1.0,1,1.0,1
1296,max_ml,30,90,3,3,0.05,0.95,0.9248203287500614,18,1.0,1,1.0,1,1.0,1
1297,max_ml,30,90,3,3,0.05,0.95,0.920596716159134,16,1.0,1,1.0,1,1.0,1
1298,max_ml,30,90,3,3,0.05,0.95,0.9442086766909642,37,1.0,1,1.0,1,1.0,1
1299,max_ml,30,90,3,3,0.05,0.95,0.9147640261189186,17,1.0,1,1.0,1,1.0,1
1300,max_ml,30,90,3,3,0.05,0.95,0.9004032330509613,34,1.0,1,1.0,1,1.0,1
1301,max_ml,30,90,3,3,0.05,0.95,0.938779383438579,54,1.0,1,1.0,1,1.0,1
1302,max_ml,30,90,3,3,0.05,0.95,0.9003788942298988,29,1.0,1,1.0,1,1.0,1
1303,max_ml,30,90,3,3,0.05,0.95,0.928531474640207,28,1.0,1,1.0,1,1.0,1
1304,max_ml,30,90,3,3,0.05,0.95,0.9308368725531024,28,1.0,1,1.0,1,1.0,1
1305,max_ml,30,90,3,3,0.05,0.95,0.9452549669092388,87,0.0,0,1.0,1,1.0,1
1306,max_ml,30,90,3,3,0.05,0.95,0.931192584187501,47,1.0,1,1.0,1,1.0,1
1307,max_ml,30,90,3,3,0.05,0.95,0.9327985201026456,24,1.0,1,1.0,1,1.0,1
1308,max_ml,30,90,3,3,0.05,0.95,0.9139899853241906,16,1.0,1,1.0,1,1.0,1
1309,max_ml,30,90,3,3,0.05,0.95,0.8785238953532942,15,1.0,1,1.0,1,1.0,1
1310,max_ml,30,90,3,3,0.05,0.95,0.8923789155582238,13,1.0,1,1.0,1,1.0,1
1311,max_ml,30,90,3,3,0.05,0.95,0.9446072092585936,18,1.0,1,1.0,1,1.0,1
1312,max_ml,30,90,3,3,0.05,0.95,0.9340839741725256,34,1.0,1,1.0,1,1.0,1
1313,max_ml,30,90,3,3,0.05,0.95,0.8881778675372503,9,1.0,1,1.0,1,1.0,1
1314,max_ml,30,90,3,3,0.05,0.95,0.9304884491962976,24,1.0,1,1.0,1,1.0,1
1315,max_ml,30,90,3,3,0.05,0.95,0.896496919970206,15,1.0,1,1.0,1,1.0,1
1316,max_ml,30,90,3,3,0.05,0.95,0.883989647865278,14,1.0,1,1.0,1,1.0,1
1317,max_ml,30,90,3,3,0.05,0.95,0.9486324326389304,32,1.0,1,1.0,1,1.0,1
1318,max_ml,30,90,3,3,0.05,0.95,0.9004741489419575,27,1.0,1,1.0,1,1.0,1
1319,max_ml,30,90,3,3,0.05,0.95,0.948844662653716,21,1.0,1,1.0,1,1.0,1
1320,max_ml,30,90,3,3,0.05,0.95,0.88512423681731,17,1.0,1,1.0,1,1.0,1
1321,max_ml,30,90,3,3,0.05,0.95,0.9351167331043015,6,1.0,1,1.0,1,1.0,1
1322,max_ml,30,90,3,3,0.05,0.95,0.941864540985449,65,1.0,1,1.0,1,1.0,1
1323,max_ml,30,90,3,3,0.05,0.95,0.8717175604564844,4,1.0,1,1.0,1,1.0,1
1324,max_ml,30,90,3,3,0.05,0.95,0.8743740817273458,8,1.0,1,1.0,1,1.0,1
1325,max_ml,30,90,3,3,0.05,0.95,0.9261068616603928,26,1.0,1,1.0,1,1.0,1
1326,max_ml,30,90,3,3,0.05,0.95,0.917256547295445,13,1.0,1,1.0,1,1.0,1
1327,max_ml,30,90,3,3,0.05,0.95,0.9421981335676388,14,1.0,1,1.0,1,1.0,1
1328,max_ml,30,90,3,3,0.05,0.95,0.9386646951492048,32,1.0,1,1.0,1,1.0,1
1329,max_ml,30,90,3,3,0.05,0.95,0.9229340392308908,20,1.0,1,1.0,1,1.0,1
1330,max_ml,30,90,3,3,0.05,0.95,0.9250760758697488,23,1.0,1,1.0,1,1.0,1
1331,max_ml,30,90,3,3,0.05,0.95,0.9222625131427856,48,0.0,0,1.0,1,1.0,1
1332,max_ml,30,90,3,3,0.05,0.95,0.912509352739644,11,1.0,1,1.0,1,1.0,1
1333,max_ml,30,90,3,3,0.05,0.95,0.8914763768137421,17,1.0,1,1.0,1,1.0,1
1334,max_ml,30,90,3,3,0.05,0.95,0.8964394942645829,40,1.0,1,1.0,1,1.0,1
1335,max_ml,30,90,3,3,0.05,0.95,0.9177415490132244,18,1.0,1,1.0,1,1.0,1
1336,max_ml,30,90,3,3,0.05,0.95,0.9235051965443564,15,1.0,1,1.0,1,1.0,1
1337,max_ml,30,90,3,3,0.05,0.95,0.9025864931257672,11,1.0,1,1.0,1,1.0,1
1338,max_ml,30,90,3,3,0.05,0.95,0.9409648129089788,19,1.0,1,1.0,1,1.0,1
1339,max_ml,30,90,3,3,0.05,0.95,0.8445524261854045,9,1.0,1,1.0,1,1.0,1
1340,max_ml,30,90,3,3,0.05,0.95,0.9079519751147748,28,1.0,1,1.0,1,1.0,1
1341,max_ml,30,90,3,3,0.05,0.95,0.900536529589151,8,1.0,1,1.0,1,1.0,1
1342,max_ml,30,90,3,3,0.05,0.95,0.949315299408507,8,1.0,1,1.0,1,1.0,1
1343,max_ml,30,90,3,3,0.05,0.95,0.9032970830294612,5,1.0,1,1.0,1,1.0,1
1344,max_ml,30,90,3,3,0.05,0.95,0.9205874124374216,15,1.0,1,1.0,1,1.0,1
1345,max_ml,30,90,3,3,0.05,0.95,0.9193864136433249,8,1.0,1,1.0,1,1.0,1
1346,max_ml,30,90,3,3,0.05,0.95,0.9449329131968996,38,1.0,1,1.0,1,1.0,1
1347,max_ml,30,90,3,3,0.05,0.95,0.923807627132953,12,1.0,1,1.0,1,1.0,1
1348,max_ml,30,90,3,3,0.05,0.95,0.9261549013208644,18,1.0,1,1.0,1,1.0,1
1349,max_ml,30,90,3,3,0.05,0.95,0.9485402055874708,7,1.0,1,1.0,1,1.0,1
1350,max_ml,30,90,3,3,0.05,0.95,0.8823081275614569,10,1.0,1,1.0,1,1.0,1
1351,max_ml,30,90,3,3,0.05,0.95,0.924774852850054,47,1.0,1,1.0,1,1.0,1
1352,max_ml,30,90,3,3,0.05,0.95,0.907156626971902,18,1.0,1,1.0,1,1.0,1
1353,max_ml,30,90,3,3,0.05,0.95,0.91714896239762,25,1.0,1,1.0,1,1.0,1
1354,max_ml,30,90,3,3,0.05,0.95,0.9418000428311114,41,0.0,0,1.0,1,0.0,0
1355,max_ml,30,90,3,3,0.05,0.95,0.936641817857083,7,1.0,1,1.0,1,1.0,1
1356,max_ml,30,90,3,3,0.05,0.95,0.9026520704675416,7,1.0,1,1.0,1,1.0,1
1357,max_ml,30,90,3,3,0.05,0.95,0.9175549917135668,12,1.0,1,1.0,1,1.0,1
1358,max_ml,30,90,3,3,0.05,0.95,0.8850861694700659,10,1.0,1,1.0,1,1.0,1
1359,max_ml,30,90,3,3,0.05,0.95,0.9439350286832212,24,1.0,1,1.0,1,1.0,1
1360,max_ml,30,90,3,3,0.05,0.95,0.9257027817844492,8,1.0,1,1.0,1,1.0,1
1361,max_ml,30,90,3,3,0.05,0.95,0.9400640387857172,34,1.0,1,1.0,1,1.0,1
1362,max_ml,30,90,3,3,0.05,0.95,0.9342723790213192,14,1.0,1,1.0,1,1.0,1
1363,max_ml,30,90,3,3,0.05,0.95,0.949731744371682,27,1.0,1,1.0,1,1.0,1
1364,max_ml,30,90,3,3,0.05,0.95,0.9368478253709336,19,1.0,1,1.0,1,1.0,1
1365,max_ml,30,90,3,3,0.05,0.95,0.9482295679154,33,1.0,1,1.0,1,1.0,1
1366,max_ml,30,90,3,3,0.05,0.95,0.9386611692806954,21,1.0,1,1.0,1,1.0,1
1367,max_ml,30,90,3,3,0.05,0.95,0.946397291773022,32,1.0,1,1.0,1,1.0,1
1368,max_ml,30,90,3,3,0.05,0.95,0.904042774884068,23,1.0,1,1.0,1,1.0,1
1369,max_ml,30,90,3,3,0.05,0.95,0.9477337843075682,69,1.0,1,1.0,1,1.0,1
1370,max_ml,30,90,3,3,0.05,0.95,0.9004800184520657,18,1.0,1,1.0,1,1.0,1
1371,max_ml,30,90,3,3,0.05,0.95,0.8985336065336967,8,1.0,1,1.0,1,1.0,1
1372,max_ml,30,90,3,3,0.05,0.95,0.9382422063074864,7,1.0,1,1.0,1,1.0,1
1373,max_ml,30,90,3,3,0.05,0.95,0.923017620371272,27,1.0,1,1.0,1,1.0,1
1374,max_ml,30,90,3,3,0.05,0.95,0.9426939407041828,52,1.0,1,1.0,1,1.0,1
1375,max_ml,30,90,3,3,0.05,0.95,0.9447593195930144,55,1.0,1,1.0,1,1.0,1
1376,max_ml,30,90,3,3,0.05,0.95,0.8843953793004464,18,1.0,1,1.0,1,1.0,1
1377,max_ml,30,90,3,3,0.05,0.95,0.9335402904424388,18,1.0,1,1.0,1,1.0,1
1378,max_ml,30,90,3,3,0.05,0.95,0.9488439911118548,10,1.0,1,1.0,1,1.0,1
1379,max_ml,30,90,3,3,0.05,0.95,0.9359450798058516,22,1.0,1,1.0,1,1.0,1
1380,max_ml,30,90,3,3,0.05,0.95,0.9369402846677792,15,1.0,1,1.0,1,1.0,1
1381,max_ml,30,90,3,3,0.05,0.95,0.9408975801426208,16,1.0,1,1.0,1,1.0,1
1382,max_ml,30,90,3,3,0.05,0.95,0.8703506286131442,7,1.0,1,1.0,1,1.0,1
1383,max_ml,30,90,3,3,0.05,0.95,0.94822658727958,46,1.0,1,1.0,1,1.0,1
1384,max_ml,30,90,3,3,0.05,0.95,0.9028222042181192,23,1.0,1,1.0,1,1.0,1
1385,max_ml,30,90,3,3,0.05,0.95,0.8089008203215142,18,1.0,1,1.0,1,1.0,1
1386,max_ml,30,90,3,3,0.05,0.95,0.9345017684172364,41,1.0,1,1.0,1,1.0,1
1387,max_ml,30,90,3,3,0.05,0.95,0.836288588461923,9,1.0,1,1.0,1,1.0,1
1388,max_ml,30,90,3,3,0.05,0.95,0.898496689254861,19,1.0,1,1.0,1,1.0,1
1389,max_ml,30,90,3,3,0.05,0.95,0.9421829543922168,15,1.0,1,1.0,1,1.0,1
1390,max_ml,30,90,3,3,0.05,0.95,0.9251774872819708,20,1.0,1,1.0,1,1.0,1
1391,max_ml,30,90,3,3,0.05,0.95,0.947254255251648,7,1.0,1,1.0,1,1.0,1
1392,max_ml,30,90,3,3,0.05,0.95,0.9351587698616388,13,1.0,1,1.0,1,1.0,1
1393,max_ml,30,90,3,3,0.05,0.95,0.9133608191162532,21,1.0,1,1.0,1,1.0,1
1394,max_ml,30,90,3,3,0.05,0.95,0.9486836226629388,25,1.0,1,1.0,1,1.0,1
1395,max_ml,30,90,3,3,0.05,0.95,0.8748313696574912,9,1.0,1,1.0,1,1.0,1
1396,max_ml,30,90,3,3,0.05,0.95,0.9402806697375954,36,1.0,1,1.0,1,1.0,1
1397,max_ml,30,90,3,3,0.05,0.95,0.930499661354454,57,1.0,1,1.0,1,1.0,1
1398,max_ml,30,90,3,3,0.05,0.95,0.928578002710314,28,1.0,1,1.0,1,1.0,1
1399,max_ml,30,90,3,3,0.05,0.95,0.9067038373148264,13,1.0,1,1.0,1,1.0,1
1400,max_ml,30,90,3,3,0.05,0.95,0.8932486208841144,15,1.0,1,1.0,1,1.0,1
1401,max_ml,30,90,3,3,0.05,0.95,0.8530363098390321,8,1.0,1,1.0,1,1.0,1
1402,max_ml,30,90,3,3,0.05,0.95,0.9465670130868924,17,1.0,1,1.0,1,1.0,1
1403,max_ml,30,90,3,3,0.05,0.95,0.9362035942655405,16,1.0,1,1.0,1,1.0,1
1404,max_ml,30,90,3,3,0.05,0.95,0.9439723084718902,17,1.0,1,1.0,1,1.0,1
1405,max_ml,30,90,3,3,0.05,0.95,0.938485202241754,31,1.0,1,1.0,1,1.0,1
1406,max_ml,30,90,3,3,0.05,0.95,0.9366024649233168,17,1.0,1,1.0,1,1.0,1
1407,max_ml,30,90,3,3,0.05,0.95,0.9472370980872156,58,0.0,0,1.0,1,1.0,1
1408,max_ml,30,90,3,3,0.05,0.95,0.9470011301796069,15,1.0,1,1.0,1,1.0,1
1409,max_ml,30,90,3,3,0.05,0.95,0.9104003996833472,35,1.0,1,1.0,1,1.0,1
1410,max_ml,30,90,3,3,0.05,0.95,0.9260479695727732,13,1.0,1,1.0,1,1.0,1
1411,max_ml,30,90,3,3,0.05,0.95,0.9374253383143696,8,1.0,1,1.0,1,1.0,1
1412,max_ml,30,90,3,3,0.05,0.95,0.9443944337730747,18,1.0,1,1.0,1,1.0,1
1413,max_ml,30,90,3,3,0.05,0.95,0.9217037355859,5,1.0,1,1.0,1,1.0,1
1414,max_ml,30,90,3,3,0.05,0.95,0.9289981013463946,23,1.0,1,1.0,1,1.0,1
1415,max_ml,30,90,3,3,0.05,0.95,0.9430841192992582,62,1.0,1,1.0,1,1.0,1
1416,max_ml,30,90,3,3,0.05,0.95,0.9446541892226328,13,1.0,1,1.0,1,1.0,1
1417,max_ml,30,90,3,3,0.05,0.95,0.944647325431032,27,1.0,1,1.0,1,1.0,1
1418,max_ml,30,90,3,3,0.05,0.95,0.9007402762701,18,1.0,1,1.0,1,1.0,1
1419,max_ml,30,90,3,3,0.05,0.95,0.9282353761243995,25,1.0,1,1.0,1,1.0,1
1420,max_ml,30,90,3,3,0.05,0.95,0.9183837490582544,21,1.0,1,1.0,1,1.0,1
1421,max_ml,30,90,3,3,0.05,0.95,0.9439795544603022,26,1.0,1,1.0,1,1.0,1
1422,max_ml,30,90,3,3,0.05,0.95,0.8662266299420025,10,1.0,1,1.0,1,1.0,1
1423,max_ml,30,90,3,3,0.05,0.95,0.8240320489435532,12,1.0,1,1.0,1,1.0,1
1424,max_ml,30,90,3,3,0.05,0.95,0.9066062993902664,25,1.0,1,1.0,1,1.0,1
1425,max_ml,30,90,3,3,0.05,0.95,0.937270876954322,22,1.0,1,1.0,1,1.0,1
1426,max_ml,30,90,3,3,0.05,0.95,0.928448340684777,18,1.0,1,1.0,1,1.0,1
1427,max_ml,30,90,3,3,0.05,0.95,0.907124270469203,12,1.0,1,1.0,1,1.0,1
1428,max_ml,30,90,3,3,0.05,0.95,0.9472230900702244,80,0.0,0,1.0,1,1.0,1
1429,max_ml,30,90,3,3,0.05,0.95,0.895189820014808,7,1.0,1,1.0,1,1.0,1
1430,max_ml,30,90,3,3,0.05,0.95,0.9476537424455148,27,1.0,1,1.0,1,1.0,1
1431,max_ml,30,90,3,3,0.05,0.95,0.9496603555474444,21,1.0,1,1.0,1,1.0,1
1432,max_ml,30,90,3,3,0.05,0.95,0.9404262827248836,15,1.0,1,1.0,1,1.0,1
1433,max_ml,30,90,3,3,0.05,0.95,0.8838839756713142,26,1.0,1,1.0,1,1.0,1
1434,max_ml,30,90,3,3,0.05,0.95,0.9448136897433854,30,1.0,1,1.0,1,1.0,1
1435,max_ml,30,90,3,3,0.05,0.95,0.9202372372934244,18,1.0,1,1.0,1,1.0,1
1436,max_ml,30,90,3,3,0.05,0.95,0.9461182187567548,35,0.0,1,0.0,1,0.0,1
1437,max_ml,30,90,3,3,0.05,0.95,0.8522399062781791,13,1.0,1,1.0,1,1.0,1
1438,max_ml,30,90,3,3,0.05,0.95,0.9187178431108852,7,1.0,1,1.0,1,1.0,1
1439,max_ml,30,90,3,3,0.05,0.95,0.9243090586269144,27,1.0,1,1.0,1,1.0,1
1440,max_ml,30,90,3,3,0.05,0.95,0.9415677536342584,20,1.0,1,1.0,1,1.0,1
1441,max_ml,30,90,3,3,0.05,0.95,0.9061090374001832,20,1.0,1,1.0,1,1.0,1
1442,max_ml,30,90,3,3,0.05,0.95,0.883817817679462,16,1.0,1,1.0,1,1.0,1
1443,max_ml,30,90,3,3,0.05,0.95,0.9064408659836262,15,1.0,1,1.0,1,1.0,1
1444,max_ml,30,90,3,3,0.05,0.95,0.9272554862453488,34,1.0,1,1.0,1,1.0,1
1445,max_ml,30,90,3,3,0.05,0.95,0.9491985676841204,42,1.0,1,1.0,1,1.0,1
1446,max_ml,30,90,3,3,0.05,0.95,0.9485376524213084,41,1.0,1,1.0,1,1.0,1
1447,max_ml,30,90,3,3,0.05,0.95,0.898596718450842,17,1.0,1,1.0,1,1.0,1
1448,max_ml,30,90,3,3,0.05,0.95,0.8853683765520249,12,1.0,1,1.0,1,1.0,1
1449,max_ml,30,90,3,3,0.05,0.95,0.9260259938763964,30,1.0,1,1.0,1,1.0,1
1450,max_ml,30,90,3,3,0.05,0.95,0.949440198416407,15,1.0,1,1.0,1,1.0,1
1451,max_ml,30,90,3,3,0.05,0.95,0.9349414865681646,8,1.0,1,1.0,1,1.0,1
1452,max_ml,30,90,3,3,0.05,0.95,0.933884017199584,14,1.0,1,1.0,1,1.0,1
1453,max_ml,30,90,3,3,0.05,0.95,0.9392583994075796,15,1.0,1,1.0,1,1.0,1
1454,max_ml,30,90,3,3,0.05,0.95,0.905263367839816,9,1.0,1,1.0,1,1.0,1
1455,max_ml,30,90,3,3,0.05,0.95,0.930185351775012,11,1.0,1,1.0,1,1.0,1
1456,max_ml,30,90,3,3,0.05,0.95,0.9296172897621432,23,1.0,1,1.0,1,1.0,1
1457,max_ml,30,90,3,3,0.05,0.95,0.8858644303164024,7,1.0,1,1.0,1,1.0,1
1458,max_ml,30,90,3,3,0.05,0.95,0.9425571611996963,17,1.0,1,1.0,1,1.0,1
1459,max_ml,30,90,3,3,0.05,0.95,0.9381063557672686,7,1.0,1,1.0,1,1.0,1
1460,max_ml,30,90,3,3,0.05,0.95,0.9250150195641514,66,0.0,0,1.0,1,1.0,1
1461,max_ml,30,90,3,3,0.05,0.95,0.9491186421777826,54,0.0,0,1.0,1,1.0,1
1462,max_ml,30,90,3,3,0.05,0.95,0.9409884076797088,40,1.0,1,1.0,1,1.0,1
1463,max_ml,30,90,3,3,0.05,0.95,0.9475703188500918,16,1.0,1,1.0,1,1.0,1
1464,max_ml,30,90,3,3,0.05,0.95,0.9163591127009888,31,1.0,1,1.0,1,1.0,1
1465,max_ml,30,90,3,3,0.05,0.95,0.9319640862087556,19,1.0,1,1.0,1,1.0,1
1466,max_ml,30,90,3,3,0.05,0.95,0.9476086809436948,12,1.0,1,1.0,1,1.0,1
1467,max_ml,30,90,3,3,0.05,0.95,0.8869287722525359,16,1.0,1,1.0,1,1.0,1
1468,max_ml,30,90,3,3,0.05,0.95,0.9067373570754608,18,1.0,1,1.0,1,1.0,1
1469,max_ml,30,90,3,3,0.05,0.95,0.9469874830751608,7,1.0,1,1.0,1,1.0,1
1470,max_ml,30,90,3,3,0.05,0.95,0.9451982142650044,12,1.0,1,1.0,1,1.0,1
1471,max_ml,30,90,3,3,0.05,0.95,0.9383416457004916,29,1.0,1,1.0,1,1.0,1
1472,max_ml,30,90,3,3,0.05,0.95,0.9282701102306988,14,1.0,1,1.0,1,1.0,1
1473,max_ml,30,90,3,3,0.05,0.95,0.9384649367706812,24,1.0,1,1.0,1,1.0,1
1474,max_ml,30,90,3,3,0.05,0.95,0.9344083556588052,8,1.0,1,1.0,1,1.0,1
1475,max_ml,30,90,3,3,0.05,0.95,0.893245888924279,12,1.0,1,1.0,1,1.0,1
1476,max_ml,30,90,3,3,0.05,0.95,0.9318032859601194,19,1.0,1,1.0,1,1.0,1
1477,max_ml,30,90,3,3,0.05,0.95,0.9454638343600869,19,1.0,1,1.0,1,1.0,1
1478,max_ml,30,90,3,3,0.05,0.95,0.8097461968628565,7,1.0,1,1.0,1,1.0,1
1479,max_ml,30,90,3,3,0.05,0.95,0.9138737377228549,42,0.0,0,1.0,1,1.0,1
1480,max_ml,30,90,3,3,0.05,0.95,0.937172135810242,21,1.0,1,1.0,1,1.0,1
1481,max_ml,30,90,3,3,0.05,0.95,0.9335145615338416,11,1.0,1,1.0,1,1.0,1
1482,max_ml,30,90,3,3,0.05,0.95,0.823473348092049,6,1.0,1,1.0,1,1.0,1
1483,max_ml,30,90,3,3,0.05,0.95,0.8922417105725134,11,1.0,1,1.0,1,1.0,1
1484,max_ml,30,90,3,3,0.05,0.95,0.9458040127479508,31,1.0,1,1.0,1,1.0,1
1485,max_ml,30,90,3,3,0.05,0.95,0.8626091128076246,10,1.0,1,1.0,1,1.0,1
1486,max_ml,30,90,3,3,0.05,0.95,0.9215457624223048,21,1.0,1,1.0,1,1.0,1
1487,max_ml,30,90,3,3,0.05,0.95,0.8980830496010995,41,1.0,1,1.0,1,1.0,1
1488,max_ml,30,90,3,3,0.05,0.95,0.9434150155045362,10,1.0,1,1.0,1,1.0,1
1489,max_ml,30,90,3,3,0.05,0.95,0.914632073233714,39,1.0,1,1.0,1,1.0,1
1490,max_ml,30,90,3,3,0.05,0.95,0.9077568563298044,9,1.0,1,1.0,1,1.0,1
1491,max_ml,30,90,3,3,0.05,0.95,0.9462812708113508,11,1.0,1,1.0,1,1.0,1
1492,max_ml,30,90,3,3,0.05,0.95,0.928519190446949,22,1.0,1,1.0,1,1.0,1
1493,max_ml,30,90,3,3,0.05,0.95,0.9449749417932404,39,1.0,1,1.0,1,1.0,1
1494,max_ml,30,90,3,3,0.05,0.95,0.9367889460437756,12,1.0,1,1.0,1,1.0,1
1495,max_ml,30,90,3,3,0.05,0.95,0.9451026637466924,12,1.0,1,1.0,1,1.0,1
1496,max_ml,30,90,3,3,0.05,0.95,0.9408745198747984,37,1.0,1,1.0,1,1.0,1
1497,max_ml,30,90,3,3,0.05,0.95,0.9024199572467542,8,1.0,1,1.0,1,1.0,1
1498,max_ml,30,90,3,3,0.05,0.95,0.8807274648114488,11,1.0,1,1.0,1,1.0,1
1499,max_ml,30,90,3,3,0.05,0.95,0.919354201925072,17,1.0,1,1.0,1,1.0,1
1500,max_ml,30,90,3,3,0.05,0.95,0.8634263202373631,17,1.0,1,1.0,1,1.0,1
1501,max_ml,30,90,3,3,0.05,0.95,0.9166454355113846,17,1.0,1,1.0,1,1.0,1
1502,max_ml,30,90,3,3,0.05,0.95,0.94193088242373,65,0.0,0,1.0,1,1.0,1
1503,max_ml,30,90,3,3,0.05,0.95,0.9045581898579872,10,1.0,1,1.0,1,1.0,1
1504,max_ml,30,90,3,3,0.05,0.95,0.9098755682620624,27,1.0,1,1.0,1,1.0,1
1505,max_ml,30,90,3,3,0.05,0.95,0.9172958503701992,17,1.0,1,1.0,1,1.0,1
1506,max_ml,30,90,3,3,0.05,0.95,0.9246681713252204,26,1.0,1,1.0,1,1.0,1
1507,max_ml,30,90,3,3,0.05,0.95,0.9146758585338812,12,1.0,1,1.0,1,1.0,1
1508,max_ml,30,90,3,3,0.05,0.95,0.8918242584948014,8,1.0,1,1.0,1,1.0,1
1509,max_ml,30,90,3,3,0.05,0.95,0.9450995478785816,9,1.0,1,1.0,1,1.0,1
1510,max_ml,30,90,3,3,0.05,0.95,0.9115524130468442,10,1.0,1,1.0,1,1.0,1
1511,max_ml,30,90,3,3,0.05,0.95,0.9366068087224924,21,1.0,1,1.0,1,1.0,1
1512,max_ml,30,90,3,3,0.05,0.95,0.938634320279042,42,0.0,0,1.0,1,1.0,1
1513,max_ml,30,90,3,3,0.05,0.95,0.94684403125569,85,0.0,0,1.0,1,1.0,1
1514,max_ml,30,90,3,3,0.05,0.95,0.9221041006359418,40,1.0,1,1.0,1,1.0,1
1515,max_ml,30,90,3,3,0.05,0.95,0.9244343250559286,12,1.0,1,1.0,1,1.0,1
1516,max_ml,30,90,3,3,0.05,0.95,0.915656614232522,17,1.0,1,1.0,1,1.0,1
1517,max_ml,30,90,3,3,0.05,0.95,0.934788963135714,19,1.0,1,1.0,1,1.0,1
1518,max_ml,30,90,3,3,0.05,0.95,0.911359474764748,16,1.0,1,1.0,1,1.0,1
1519,max_ml,30,90,3,3,0.05,0.95,0.8955061041418374,12,1.0,1,1.0,1,1.0,1
1520,max_ml,30,90,3,3,0.05,0.95,0.9267740855261256,23,1.0,1,1.0,1,1.0,1
1521,max_ml,30,90,3,3,0.05,0.95,0.8986382142950097,30,1.0,1,1.0,1,1.0,1
1522,max_ml,30,90,3,3,0.05,0.95,0.9464187699666942,44,1.0,1,1.0,1,1.0,1
1523,max_ml,30,90,3,3,0.05,0.95,0.9452121916176014,23,1.0,1,1.0,1,1.0,1
1524,max_ml,30,90,3,3,0.05,0.95,0.9472286945536654,61,1.0,1,1.0,1,1.0,1
1525,max_ml,30,90,3,3,0.05,0.95,0.9495234438287464,74,0.0,1,0.0,1,0.0,1
1526,max_ml,30,90,3,3,0.05,0.95,0.8992712428289468,12,1.0,1,1.0,1,1.0,1
1527,max_ml,30,90,3,3,0.05,0.95,0.9183632264039234,5,1.0,1,1.0,1,1.0,1
1528,max_ml,30,90,3,3,0.05,0.95,0.9368215846467,24,1.0,1,1.0,1,1.0,1
1529,max_ml,30,90,3,3,0.05,0.95,0.9456063535936295,33,1.0,1,1.0,1,1.0,1
1530,max_ml,30,90,3,3,0.05,0.95,0.9399072802968456,21,1.0,1,1.0,1,1.0,1
1531,max_ml,30,90,3,3,0.05,0.95,0.9264215519264362,25,1.0,1,1.0,1,1.0,1
1532,max_ml,30,90,3,3,0.05,0.95,0.9262330991078443,30,0.0,0,1.0,1,1.0,1
1533,max_ml,30,90,3,3,0.05,0.95,0.9301149180226184,22,1.0,1,1.0,1,1.0,1
1534,max_ml,30,90,3,3,0.05,0.95,0.8921786649446107,23,1.0,1,1.0,1,1.0,1
1535,max_ml,30,90,3,3,0.05,0.95,0.9271957086669824,22,1.0,1,1.0,1,1.0,1
1536,max_ml,30,90,3,3,0.05,0.95,0.9190276712272272,13,1.0,1,1.0,1,1.0,1
1537,max_ml,30,90,3,3,0.05,0.95,0.8973617499196268,10,1.0,1,1.0,1,1.0,1
1538,max_ml,30,90,3,3,0.05,0.95,0.90480850370559,9,1.0,1,1.0,1,1.0,1
1539,max_ml,30,90,3,3,0.05,0.95,0.885865164151206,14,1.0,1,1.0,1,1.0,1
1540,max_ml,30,90,3,3,0.05,0.95,0.948254539404422,24,1.0,1,1.0,1,1.0,1
1541,max_ml,30,90,3,3,0.05,0.95,0.9045568898903484,19,1.0,1,1.0,1,1.0,1
1542,max_ml,30,90,3,3,0.05,0.95,0.939198942884054,15,1.0,1,1.0,1,1.0,1
1543,max_ml,30,90,3,3,0.05,0.95,0.9185240134676866,24,1.0,1,1.0,1,1.0,1
1544,max_ml,30,90,3,3,0.05,0.95,0.9392866933554248,25,1.0,1,1.0,1,1.0,1
1545,max_ml,30,90,3,3,0.05,0.95,0.9448577753710746,71,1.0,1,1.0,1,1.0,1
1546,max_ml,30,90,3,3,0.05,0.95,0.931899936901472,47,0.0,0,1.0,1,1.0,1
1547,max_ml,30,90,3,3,0.05,0.95,0.905382036613969,23,1.0,1,1.0,1,1.0,1
1548,max_ml,30,90,3,3,0.05,0.95,0.938182305435054,14,1.0,1,1.0,1,1.0,1
1549,max_ml,30,90,3,3,0.05,0.95,0.9483791928927487,12,1.0,1,1.0,1,1.0,1
1550,max_ml,30,90,3,3,0.05,0.95,0.9267270602239286,31,1.0,1,1.0,1,1.0,1
1551,max_ml,30,90,3,3,0.05,0.95,0.8994875140234869,16,1.0,1,1.0,1,1.0,1
1552,max_ml,30,90,3,3,0.05,0.95,0.9271165706859258,16,1.0,1,1.0,1,1.0,1
1553,max_ml,30,90,3,3,0.05,0.95,0.9068014660653884,12,1.0,1,1.0,1,1.0,1
1554,max_ml,30,90,3,3,0.05,0.95,0.9148154890244908,32,1.0,1,1.0,1,1.0,1
1555,max_ml,30,90,3,3,0.05,0.95,0.9474204214732446,15,1.0,1,1.0,1,1.0,1
1556,max_ml,30,90,3,3,0.05,0.95,0.9355592195501482,15,1.0,1,1.0,1,1.0,1
1557,max_ml,30,90,3,3,0.05,0.95,0.9183410239820916,10,1.0,1,1.0,1,1.0,1
1558,max_ml,30,90,3,3,0.05,0.95,0.9430584792204784,10,1.0,1,1.0,1,1.0,1
1559,max_ml,30,90,3,3,0.05,0.95,0.8225030635024899,10,1.0,1,1.0,1,1.0,1
1560,max_ml,30,90,3,3,0.05,0.95,0.938771901671631,26,1.0,1,1.0,1,1.0,1
1561,max_ml,30,90,3,3,0.05,0.95,0.9496628078002456,23,1.0,1,1.0,1,1.0,1
1562,max_ml,30,90,3,3,0.05,0.95,0.9311300335360068,56,1.0,1,1.0,1,1.0,1
1563,max_ml,30,90,3,3,0.05,0.95,0.9415301871861596,17,1.0,1,1.0,1,1.0,1
1564,max_ml,30,90,3,3,0.05,0.95,0.9213560187722566,10,1.0,1,1.0,1,1.0,1
1565,max_ml,30,90,3,3,0.05,0.95,0.8956961840415695,14,1.0,1,1.0,1,1.0,1
1566,max_ml,30,90,3,3,0.05,0.95,0.9330816997367578,23,1.0,1,1.0,1,1.0,1
1567,max_ml,30,90,3,3,0.05,0.95,0.9472811132903664,25,1.0,1,1.0,1,1.0,1
1568,max_ml,30,90,3,3,0.05,0.95,0.9378705473203268,45,1.0,1,1.0,1,1.0,1
1569,max_ml,30,90,3,3,0.05,0.95,0.9424566811335198,13,1.0,1,1.0,1,1.0,1
1570,max_ml,30,90,3,3,0.05,0.95,0.9322633839191268,48,1.0,1,1.0,1,1.0,1
1571,max_ml,30,90,3,3,0.05,0.95,0.9158306627721846,8,1.0,1,1.0,1,1.0,1
1572,max_ml,30,90,3,3,0.05,0.95,0.8967179122671574,39,1.0,1,1.0,1,1.0,1
1573,max_ml,30,90,3,3,0.05,0.95,0.9270951247062336,18,1.0,1,1.0,1,1.0,1
1574,max_ml,30,90,3,3,0.05,0.95,0.9232656739869488,17,1.0,1,1.0,1,1.0,1
1575,max_ml,30,90,3,3,0.05,0.95,0.8793494787529892,8,1.0,1,1.0,1,1.0,1
1576,max_ml,30,90,3,3,0.05,0.95,0.9251041527759958,86,1.0,1,1.0,1,1.0,1
1577,max_ml,30,90,3,3,0.05,0.95,0.9297424353150832,22,1.0,1,1.0,1,1.0,1
1578,max_ml,30,90,3,3,0.05,0.95,0.9208238395988264,46,1.0,1,1.0,1,1.0,1
1579,max_ml,30,90,3,3,0.05,0.95,0.9396675055893582,18,1.0,1,1.0,1,1.0,1
1580,max_ml,30,90,3,3,0.05,0.95,0.9376452929738228,57,0.0,0,0.0,0,1.0,1
1581,max_ml,30,90,3,3,0.05,0.95,0.8436176392834142,14,1.0,1,1.0,1,1.0,1
1582,max_ml,30,90,3,3,0.05,0.95,0.8937832817392926,13,1.0,1,1.0,1,1.0,1
1583,max_ml,30,90,3,3,0.05,0.95,0.947528158004097,25,1.0,1,1.0,1,0.0,0
1584,max_ml,30,90,3,3,0.05,0.95,0.8566202765802039,11,1.0,1,1.0,1,1.0,1
1585,max_ml,30,90,3,3,0.05,0.95,0.9398396363658456,8,1.0,1,1.0,1,1.0,1
1586,max_ml,30,90,3,3,0.05,0.95,0.9450626268987848,14,1.0,1,1.0,1,1.0,1
1587,max_ml,30,90,3,3,0.05,0.95,0.939035242971146,27,1.0,1,1.0,1,1.0,1
1588,max_ml,30,90,3,3,0.05,0.95,0.9308274270044116,37,1.0,1,1.0,1,1.0,1
1589,max_ml,30,90,3,3,0.05,0.95,0.9468646571681798,17,1.0,1,1.0,1,1.0,1
1590,max_ml,30,90,3,3,0.05,0.95,0.8892123920042387,12,1.0,1,1.0,1,1.0,1
1591,max_ml,30,90,3,3,0.05,0.95,0.9258732367814808,30,1.0,1,1.0,1,1.0,1
1592,max_ml,30,90,3,3,0.05,0.95,0.9375341283424248,43,1.0,1,1.0,1,1.0,1
1593,max_ml,30,90,3,3,0.05,0.95,0.9390922805407218,15,1.0,1,1.0,1,1.0,1
1594,max_ml,30,90,3,3,0.05,0.95,0.932389857367003,35,1.0,1,1.0,1,1.0,1
1595,max_ml,30,90,3,3,0.05,0.95,0.9440028258260568,22,1.0,1,1.0,1,1.0,1
1596,max_ml,30,90,3,3,0.05,0.95,0.938684668824886,17,1.0,1,1.0,1,1.0,1
1597,max_ml,30,90,3,3,0.05,0.95,0.9436918825436126,8,1.0,1,1.0,1,1.0,1
1598,max_ml,30,90,3,3,0.05,0.95,0.9359064212781304,9,1.0,1,1.0,1,1.0,1
1599,max_ml,30,90,3,3,0.05,0.95,0.9208523054134186,16,1.0,1,1.0,1,1.0,1
1600,max_ml,30,90,3,3,0.05,0.95,0.94404345524794,60,0.0,0,1.0,1,1.0,1
1601,max_ml,30,90,3,3,0.05,0.95,0.9340360618664764,15,1.0,1,1.0,1,1.0,1
1602,max_ml,30,90,3,3,0.05,0.95,0.8630133001890009,13,1.0,1,1.0,1,1.0,1
1603,max_ml,30,90,3,3,0.05,0.95,0.949383028073854,21,1.0,1,1.0,1,1.0,1
1604,max_ml,30,90,3,3,0.05,0.95,0.9422085639397167,40,1.0,1,1.0,1,1.0,1
1605,max_ml,30,90,3,3,0.05,0.95,0.9257509627566414,35,1.0,1,1.0,1,1.0,1
1606,max_ml,30,90,3,3,0.05,0.95,0.889503750103964,40,1.0,1,1.0,1,1.0,1
1607,max_ml,30,90,3,3,0.05,0.95,0.8871539142288521,15,1.0,1,1.0,1,1.0,1
1608,max_ml,30,90,3,3,0.05,0.95,0.8514237582835286,5,1.0,1,1.0,1,1.0,1
1609,max_ml,30,90,3,3,0.05,0.95,0.9048838763968288,24,1.0,1,1.0,1,1.0,1
1610,max_ml,30,90,3,3,0.05,0.95,0.9321230583265026,41,1.0,1,1.0,1,1.0,1
1611,max_ml,30,90,3,3,0.05,0.95,0.9480664424967846,19,1.0,1,1.0,1,1.0,1
1612,max_ml,30,90,3,3,0.05,0.95,0.9250209471927712,25,1.0,1,1.0,1,1.0,1
1613,max_ml,30,90,3,3,0.05,0.95,0.9424762771604848,41,1.0,1,1.0,1,1.0,1
1614,max_ml,30,90,3,3,0.05,0.95,0.9492564329236424,33,1.0,1,1.0,1,1.0,1
1615,max_ml,30,90,3,3,0.05,0.95,0.8411758689950807,18,1.0,1,1.0,1,1.0,1
1616,max_ml,30,90,3,3,0.05,0.95,0.9173984437823208,27,1.0,1,1.0,1,1.0,1
1617,max_ml,30,90,3,3,0.05,0.95,0.8590124625800398,14,1.0,1,1.0,1,1.0,1
1618,max_ml,30,90,3,3,0.05,0.95,0.9227756955265676,29,1.0,1,1.0,1,1.0,1
1619,max_ml,30,90,3,3,0.05,0.95,0.9479481145296872,22,1.0,1,1.0,1,1.0,1
1620,max_ml,30,90,3,3,0.05,0.95,0.9337499020752288,29,1.0,1,1.0,1,1.0,1
1621,max_ml,30,90,3,3,0.05,0.95,0.9228312914335968,13,1.0,1,1.0,1,1.0,1
1622,max_ml,30,90,3,3,0.05,0.95,0.9408675906972388,8,1.0,1,1.0,1,1.0,1
1623,max_ml,30,90,3,3,0.05,0.95,0.9402057468956704,48,0.0,0,1.0,1,1.0,1
1624,max_ml,30,90,3,3,0.05,0.95,0.941286609611482,34,1.0,1,1.0,1,1.0,1
1625,max_ml,30,90,3,3,0.05,0.95,0.9233515011667524,16,1.0,1,1.0,1,1.0,1
1626,max_ml,30,90,3,3,0.05,0.95,0.9370523279669668,14,1.0,1,1.0,1,1.0,1
1627,max_ml,30,90,3,3,0.05,0.95,0.9083739464873106,17,1.0,1,1.0,1,1.0,1
1628,max_ml,30,90,3,3,0.05,0.95,0.8946532057492498,12,1.0,1,1.0,1,1.0,1
1629,max_ml,30,90,3,3,0.05,0.95,0.9256223979863196,20,1.0,1,1.0,1,1.0,1
1630,max_ml,30,90,3,3,0.05,0.95,0.9480851246212292,51,1.0,1,1.0,1,1.0,1
1631,max_ml,30,90,3,3,0.05,0.95,0.9329469242468484,14,1.0,1,1.0,1,1.0,1
1632,max_ml,30,90,3,3,0.05,0.95,0.9459608750725929,29,1.0,1,1.0,1,1.0,1
1633,max_ml,30,90,3,3,0.05,0.95,0.9427043181000576,8,1.0,1,1.0,1,1.0,1
1634,max_ml,30,90,3,3,0.05,0.95,0.8926668092368558,17,1.0,1,1.0,1,1.0,1
1635,max_ml,30,90,3,3,0.05,0.95,0.9245243267821416,14,1.0,1,1.0,1,1.0,1
1636,max_ml,30,90,3,3,0.05,0.95,0.920124933109333,13,1.0,1,1.0,1,1.0,1
1637,max_ml,30,90,3,3,0.05,0.95,0.9373582995912818,18,1.0,1,1.0,1,1.0,1
1638,max_ml,30,90,3,3,0.05,0.95,0.9462160725929472,36,1.0,1,1.0,1,1.0,1
1639,max_ml,30,90,3,3,0.05,0.95,0.9419577424377356,8,1.0,1,1.0,1,1.0,1
1640,max_ml,30,90,3,3,0.05,0.95,0.9343750547209868,23,1.0,1,1.0,1,1.0,1
1641,max_ml,30,90,3,3,0.05,0.95,0.8769641210869902,10,1.0,1,1.0,1,1.0,1
1642,max_ml,30,90,3,3,0.05,0.95,0.936934879380662,24,1.0,1,1.0,1,1.0,1
1643,max_ml,30,90,3,3,0.05,0.95,0.934746430619944,18,1.0,1,1.0,1,1.0,1
1644,max_ml,30,90,3,3,0.05,0.95,0.9446188024928373,27,1.0,1,1.0,1,1.0,1
1645,max_ml,30,90,3,3,0.05,0.95,0.916639585137971,33,1.0,1,1.0,1,1.0,1
1646,max_ml,30,90,3,3,0.05,0.95,0.9495369230018232,22,1.0,1,1.0,1,1.0,1
1647,max_ml,30,90,3,3,0.05,0.95,0.8969611559279955,11,1.0,1,1.0,1,1.0,1
1648,max_ml,30,90,3,3,0.05,0.95,0.939384567434486,25,1.0,1,1.0,1,1.0,1
1649,max_ml,30,90,3,3,0.05,0.95,0.932774960339252,25,1.0,1,1.0,1,1.0,1
1650,max_ml,30,90,3,3,0.05,0.95,0.922853248736518,12,1.0,1,1.0,1,1.0,1
1651,max_ml,30,90,3,3,0.05,0.95,0.9494939922379496,49,1.0,1,1.0,1,1.0,1
1652,max_ml,30,90,3,3,0.05,0.95,0.9181708073611498,20,1.0,1,1.0,1,1.0,1
1653,max_ml,30,90,3,3,0.05,0.95,0.90798104080717,17,1.0,1,1.0,1,1.0,1
1654,max_ml,30,90,3,3,0.05,0.95,0.9228154334100556,14,1.0,1,1.0,1,1.0,1
1655,max_ml,30,90,3,3,0.05,0.95,0.9267010554069992,13,1.0,1,1.0,1,1.0,1
1656,max_ml,30,90,3,3,0.05,0.95,0.940392409517498,11,1.0,1,1.0,1,1.0,1
1657,max_ml,30,90,3,3,0.05,0.95,0.925901873998432,21,1.0,1,1.0,1,1.0,1
1658,max_ml,30,90,3,3,0.05,0.95,0.8773535306070114,14,1.0,1,1.0,1,1.0,1
1659,max_ml,30,90,3,3,0.05,0.95,0.9430498215587052,27,1.0,1,1.0,1,1.0,1
1660,max_ml,30,90,3,3,0.05,0.95,0.9407197868943658,9,1.0,1,1.0,1,1.0,1
1661,max_ml,30,90,3,3,0.05,0.95,0.9336911156760124,26,1.0,1,1.0,1,1.0,1
1662,max_ml,30,90,3,3,0.05,0.95,0.911828210173856,9,1.0,1,1.0,1,1.0,1
1663,max_ml,30,90,3,3,0.05,0.95,0.91598304930718,8,1.0,1,1.0,1,1.0,1
1664,max_ml,30,90,3,3,0.05,0.95,0.9464832036832012,14,1.0,1,1.0,1,1.0,1
1665,max_ml,30,90,3,3,0.05,0.95,0.918859018106336,24,1.0,1,1.0,1,1.0,1
1666,max_ml,30,90,3,3,0.05,0.95,0.9078515500217708,12,1.0,1,1.0,1,1.0,1
1667,max_ml,30,90,3,3,0.05,0.95,0.9144483784608318,12,1.0,1,1.0,1,1.0,1
1668,max_ml,30,90,3,3,0.05,0.95,0.8923430960452232,18,1.0,1,1.0,1,1.0,1
1669,max_ml,30,90,3,3,0.05,0.95,0.9301329765747552,11,1.0,1,1.0,1,1.0,1
1670,max_ml,30,90,3,3,0.05,0.95,0.9211182621510628,10,1.0,1,1.0,1,1.0,1
1671,max_ml,30,90,3,3,0.05,0.95,0.9401839875563875,7,1.0,1,1.0,1,1.0,1
1672,max_ml,30,90,3,3,0.05,0.95,0.9390238128973816,30,1.0,1,1.0,1,1.0,1
1673,max_ml,30,90,3,3,0.05,0.95,0.8796272796570201,8,1.0,1,1.0,1,1.0,1
1674,max_ml,30,90,3,3,0.05,0.95,0.9450519641989784,59,0.0,0,1.0,1,1.0,1
1675,max_ml,30,90,3,3,0.05,0.95,0.9251235007399368,12,1.0,1,1.0,1,1.0,1
1676,max_ml,30,90,3,3,0.05,0.95,0.9467441176866442,24,1.0,1,1.0,1,1.0,1
1677,max_ml,30,90,3,3,0.05,0.95,0.949707495412877,15,1.0,1,1.0,1,1.0,1
1678,max_ml,30,90,3,3,0.05,0.95,0.9478373411094176,44,1.0,1,1.0,1,1.0,1
1679,max_ml,30,90,3,3,0.05,0.95,0.9446311434333482,26,1.0,1,1.0,1,1.0,1
1680,max_ml,30,90,3,3,0.05,0.95,0.94622998825622,69,0.0,0,1.0,1,1.0,1
1681,max_ml,30,90,3,3,0.05,0.95,0.9476533770317394,161,0.0,1,0.0,1,0.0,1
1682,max_ml,30,90,3,3,0.05,0.95,0.8770259047666186,42,1.0,1,1.0,1,1.0,1
1683,max_ml,30,90,3,3,0.05,0.95,0.930549616603868,20,1.0,1,1.0,1,1.0,1
1684,max_ml,30,90,3,3,0.05,0.95,0.9404050136666804,33,1.0,1,1.0,1,1.0,1
1685,max_ml,30,90,3,3,0.05,0.95,0.9318313254868632,11,1.0,1,1.0,1,1.0,1
1686,max_ml,30,90,3,3,0.05,0.95,0.8601002974257879,9,1.0,1,1.0,1,1.0,1
1687,max_ml,30,90,3,3,0.05,0.95,0.9284275451702668,27,1.0,1,1.0,1,1.0,1
1688,max_ml,30,90,3,3,0.05,0.95,0.9440032838122808,67,0.0,0,1.0,1,1.0,1
1689,max_ml,30,90,3,3,0.05,0.95,0.8984381977658497,29,1.0,1,1.0,1,1.0,1
1690,max_ml,30,90,3,3,0.05,0.95,0.9451389922945976,42,1.0,1,1.0,1,1.0,1
1691,max_ml,30,90,3,3,0.05,0.95,0.9467351884676862,46,1.0,1,1.0,1,1.0,1
1692,max_ml,30,90,3,3,0.05,0.95,0.9005138126687924,10,1.0,1,1.0,1,1.0,1
1693,max_ml,30,90,3,3,0.05,0.95,0.9253865041333148,76,1.0,1,1.0,1,1.0,1
1694,max_ml,30,90,3,3,0.05,0.95,0.9418079669965485,17,1.0,1,1.0,1,1.0,1
1695,max_ml,30,90,3,3,0.05,0.95,0.9370578411594032,6,1.0,1,1.0,1,1.0,1
1696,max_ml,30,90,3,3,0.05,0.95,0.8568856483453579,24,1.0,1,1.0,1,1.0,1
1697,max_ml,30,90,3,3,0.05,0.95,0.9488633924385452,23,1.0,1,1.0,1,1.0,1
1698,max_ml,30,90,3,3,0.05,0.95,0.9270837623624087,19,1.0,1,1.0,1,1.0,1
1699,max_ml,30,90,3,3,0.05,0.95,0.9451003911633304,32,1.0,1,1.0,1,1.0,1
1700,max_ml,30,90,3,3,0.05,0.95,0.9132116387499888,4,1.0,1,1.0,1,1.0,1
1701,max_ml,30,90,3,3,0.05,0.95,0.9317619697344964,19,1.0,1,1.0,1,1.0,1
1702,max_ml,30,90,3,3,0.05,0.95,0.8550137171124745,10,1.0,1,1.0,1,1.0,1
1703,max_ml,30,90,3,3,0.05,0.95,0.9451311532373328,19,1.0,1,1.0,1,1.0,1
1704,max_ml,30,90,3,3,0.05,0.95,0.9083499610156928,12,1.0,1,1.0,1,1.0,1
1705,max_ml,30,90,3,3,0.05,0.95,0.9414571386122248,13,1.0,1,1.0,1,1.0,1
1706,max_ml,30,90,3,3,0.05,0.95,0.8787813037745988,21,1.0,1,1.0,1,1.0,1
1707,max_ml,30,90,3,3,0.05,0.95,0.9308783224967344,29,1.0,1,1.0,1,1.0,1
1708,max_ml,30,90,3,3,0.05,0.95,0.9176297305421284,22,1.0,1,1.0,1,1.0,1
1709,max_ml,30,90,3,3,0.05,0.95,0.927048895179481,14,1.0,1,1.0,1,1.0,1
1710,max_ml,30,90,3,3,0.05,0.95,0.9407991404308824,37,1.0,1,1.0,1,1.0,1
1711,max_ml,30,90,3,3,0.05,0.95,0.9182270653890264,19,1.0,1,1.0,1,1.0,1
1712,max_ml,30,90,3,3,0.05,0.95,0.8832239353679932,9,1.0,1,1.0,1,1.0,1
1713,max_ml,30,90,3,3,0.05,0.95,0.9407125021160252,18,1.0,1,1.0,1,1.0,1
1714,max_ml,30,90,3,3,0.05,0.95,0.9492169323196096,23,1.0,1,1.0,1,1.0,1
1715,max_ml,30,90,3,3,0.05,0.95,0.9437773016719516,7,1.0,1,1.0,1,1.0,1
1716,max_ml,30,90,3,3,0.05,0.95,0.9374960839498933,15,1.0,1,1.0,1,1.0,1
1717,max_ml,30,90,3,3,0.05,0.95,0.9426764629885092,11,1.0,1,1.0,1,1.0,1
1718,max_ml,30,90,3,3,0.05,0.95,0.943819881834015,12,1.0,1,1.0,1,1.0,1
1719,max_ml,30,90,3,3,0.05,0.95,0.9437646779788154,40,1.0,1,1.0,1,1.0,1
1720,max_ml,30,90,3,3,0.05,0.95,0.9440771887470504,26,1.0,1,1.0,1,1.0,1
1721,max_ml,30,90,3,3,0.05,0.95,0.9466371246407956,52,0.0,0,1.0,1,1.0,1
1722,max_ml,30,90,3,3,0.05,0.95,0.9480481709274852,23,1.0,1,1.0,1,1.0,1
1723,max_ml,30,90,3,3,0.05,0.95,0.9336675190874636,81,0.0,0,1.0,1,1.0,1
1724,max_ml,30,90,3,3,0.05,0.95,0.914628569078845,14,1.0,1,1.0,1,1.0,1
1725,max_ml,30,90,3,3,0.05,0.95,0.9163294790020192,17,1.0,1,1.0,1,1.0,1
1726,max_ml,30,90,3,3,0.05,0.95,0.9443255659191954,15,1.0,1,1.0,1,1.0,1
1727,max_ml,30,90,3,3,0.05,0.95,0.921274936503968,20,1.0,1,1.0,1,1.0,1
1728,max_ml,30,90,3,3,0.05,0.95,0.9089952767158784,17,1.0,1,1.0,1,1.0,1
1729,max_ml,30,90,3,3,0.05,0.95,0.9468973680682934,27,1.0,1,1.0,1,1.0,1
1730,max_ml,30,90,3,3,0.05,0.95,0.9325622080200688,44,1.0,1,1.0,1,1.0,1
1731,max_ml,30,90,3,3,0.05,0.95,0.9445084856677224,23,1.0,1,1.0,1,1.0,1
1732,max_ml,30,90,3,3,0.05,0.95,0.9081270878777566,29,1.0,1,1.0,1,1.0,1
1733,max_ml,30,90,3,3,0.05,0.95,0.932264440005376,37,1.0,1,1.0,1,1.0,1
1734,max_ml,30,90,3,3,0.05,0.95,0.9233711211699404,13,1.0,1,1.0,1,1.0,1
1735,max_ml,30,90,3,3,0.05,0.95,0.9135813485753044,27,1.0,1,1.0,1,1.0,1
1736,max_ml,30,90,3,3,0.05,0.95,0.9491332988862228,39,1.0,1,1.0,1,1.0,1
1737,max_ml,30,90,3,3,0.05,0.95,0.9474806352406616,18,1.0,1,1.0,1,1.0,1
1738,max_ml,30,90,3,3,0.05,0.95,0.9229063473390072,18,1.0,1,1.0,1,1.0,1
1739,max_ml,30,90,3,3,0.05,0.95,0.9236778068473194,28,1.0,1,1.0,1,1.0,1
1740,max_ml,30,90,3,3,0.05,0.95,0.8652391492749756,4,1.0,1,1.0,1,1.0,1
1741,max_ml,30,90,3,3,0.05,0.95,0.9425438466458532,30,1.0,1,1.0,1,1.0,1
1742,max_ml,30,90,3,3,0.05,0.95,0.917644418857114,17,1.0,1,1.0,1,1.0,1
1743,max_ml,30,90,3,3,0.05,0.95,0.9229837524314812,9,1.0,1,1.0,1,1.0,1
1744,max_ml,30,90,3,3,0.05,0.95,0.9358473385287884,16,1.0,1,1.0,1,1.0,1
1745,max_ml,30,90,3,3,0.05,0.95,0.9493317554376698,41,1.0,1,1.0,1,1.0,1
1746,max_ml,30,90,3,3,0.05,0.95,0.937337293192644,49,1.0,1,1.0,1,1.0,1
1747,max_ml,30,90,3,3,0.05,0.95,0.9448319007428267,41,1.0,1,1.0,1,1.0,1
1748,max_ml,30,90,3,3,0.05,0.95,0.9473970435292332,9,1.0,1,1.0,1,1.0,1
1749,max_ml,30,90,3,3,0.05,0.95,0.9154847538685792,15,1.0,1,1.0,1,1.0,1
1750,max_ml,30,90,3,3,0.05,0.95,0.9401869894720036,21,1.0,1,1.0,1,1.0,1
1751,max_ml,30,90,3,3,0.05,0.95,0.9241535836125464,14,1.0,1,1.0,1,1.0,1
1752,max_ml,30,90,3,3,0.05,0.95,0.8716299088724514,38,1.0,1,1.0,1,1.0,1
1753,max_ml,30,90,3,3,0.05,0.95,0.9204234464720642,6,1.0,1,1.0,1,1.0,1
1754,max_ml,30,90,3,3,0.05,0.95,0.9444207982067652,20,1.0,1,1.0,1,1.0,1
1755,max_ml,30,90,3,3,0.05,0.95,0.9044610166267406,11,1.0,1,1.0,1,1.0,1
1756,max_ml,30,90,3,3,0.05,0.95,0.923995800079037,16,1.0,1,1.0,1,1.0,1
1757,max_ml,30,90,3,3,0.05,0.95,0.9478889577163184,20,1.0,1,1.0,1,1.0,1
1758,max_ml,30,90,3,3,0.05,0.95,0.9424758825992272,20,1.0,1,1.0,1,1.0,1
1759,max_ml,30,90,3,3,0.05,0.95,0.908555659192118,35,1.0,1,1.0,1,1.0,1
1760,max_ml,30,90,3,3,0.05,0.95,0.933275368731677,31,1.0,1,1.0,1,1.0,1
1761,max_ml,30,90,3,3,0.05,0.95,0.91425986070198,10,1.0,1,1.0,1,1.0,1
1762,max_ml,30,90,3,3,0.05,0.95,0.9276906960145656,26,1.0,1,1.0,1,1.0,1
1763,max_ml,30,90,3,3,0.05,0.95,0.9410891855465738,20,1.0,1,1.0,1,1.0,1
1764,max_ml,30,90,3,3,0.05,0.95,0.9469184449168184,14,1.0,1,1.0,1,1.0,1
1765,max_ml,30,90,3,3,0.05,0.95,0.9297725516245056,23,1.0,1,1.0,1,1.0,1
1766,max_ml,30,90,3,3,0.05,0.95,0.94394069186846,41,1.0,1,1.0,1,1.0,1
1767,max_ml,30,90,3,3,0.05,0.95,0.9440887944878024,54,0.0,0,0.0,0,1.0,1
1768,max_ml,30,90,3,3,0.05,0.95,0.8829726814847009,13,1.0,1,1.0,1,1.0,1
1769,max_ml,30,90,3,3,0.05,0.95,0.9493515608025628,35,1.0,1,1.0,1,1.0,1
1770,max_ml,30,90,3,3,0.05,0.95,0.9278257030294969,20,1.0,1,1.0,1,1.0,1
1771,max_ml,30,90,3,3,0.05,0.95,0.9331589738045104,15,1.0,1,1.0,1,1.0,1
1772,max_ml,30,90,3,3,0.05,0.95,0.9422952955645268,11,1.0,1,1.0,1,1.0,1
1773,max_ml,30,90,3,3,0.05,0.95,0.9073122749295492,11,1.0,1,1.0,1,1.0,1
1774,max_ml,30,90,3,3,0.05,0.95,0.9431197394227272,13,1.0,1,1.0,1,1.0,1
1775,max_ml,30,90,3,3,0.05,0.95,0.9367110013984454,18,1.0,1,1.0,1,1.0,1
1776,max_ml,30,90,3,3,0.05,0.95,0.932384446491159,40,1.0,1,1.0,1,1.0,1
1777,max_ml,30,90,3,3,0.05,0.95,0.9296808337530934,13,1.0,1,1.0,1,1.0,1
1778,max_ml,30,90,3,3,0.05,0.95,0.9082024212055992,15,1.0,1,1.0,1,1.0,1
1779,max_ml,30,90,3,3,0.05,0.95,0.8488920869237223,8,1.0,1,1.0,1,1.0,1
1780,max_ml,30,90,3,3,0.05,0.95,0.944695138400224,23,1.0,1,1.0,1,1.0,1
1781,max_ml,30,90,3,3,0.05,0.95,0.8714301275450907,7,1.0,1,1.0,1,1.0,1
1782,max_ml,30,90,3,3,0.05,0.95,0.943849892911387,16,1.0,1,1.0,1,1.0,1
1783,max_ml,30,90,3,3,0.05,0.95,0.9072725264469312,25,1.0,1,1.0,1,1.0,1
1784,max_ml,30,90,3,3,0.05,0.95,0.9282858657953714,19,1.0,1,1.0,1,1.0,1
1785,max_ml,30,90,3,3,0.05,0.95,0.914108697161406,33,1.0,1,1.0,1,1.0,1
1786,max_ml,30,90,3,3,0.05,0.95,0.9046337614085866,46,1.0,1,1.0,1,1.0,1
1787,max_ml,30,90,3,3,0.05,0.95,0.943823297781926,25,1.0,1,1.0,1,1.0,1
1788,max_ml,30,90,3,3,0.05,0.95,0.9169464291032952,15,1.0,1,1.0,1,1.0,1
1789,max_ml,30,90,3,3,0.05,0.95,0.9120749331937104,36,1.0,1,1.0,1,1.0,1
1790,max_ml,30,90,3,3,0.05,0.95,0.9457459000945102,32,1.0,1,1.0,1,1.0,1
1791,max_ml,30,90,3,3,0.05,0.95,0.9354478211684376,30,1.0,1,1.0,1,1.0,1
1792,max_ml,30,90,3,3,0.05,0.95,0.9275930173418238,30,0.0,0,1.0,1,1.0,1
1793,max_ml,30,90,3,3,0.05,0.95,0.8704072291884325,14,1.0,1,1.0,1,1.0,1
1794,max_ml,30,90,3,3,0.05,0.95,0.9359224348756172,26,1.0,1,1.0,1,1.0,1
1795,max_ml,30,90,3,3,0.05,0.95,0.941778650343834,10,1.0,1,1.0,1,1.0,1
1796,max_ml,30,90,3,3,0.05,0.95,0.9471452256905624,9,1.0,1,1.0,1,1.0,1
1797,max_ml,30,90,3,3,0.05,0.95,0.9350494959014914,31,1.0,1,1.0,1,1.0,1
1798,max_ml,30,90,3,3,0.05,0.95,0.9115366892536546,29,1.0,1,1.0,1,1.0,1
1799,max_ml,30,90,3,3,0.05,0.95,0.9393052585954126,34,1.0,1,1.0,1,1.0,1
1800,max_ml,30,90,3,3,0.05,0.95,0.9497726946618894,49,0.0,1,0.0,1,0.0,1
1801,max_ml,30,90,3,3,0.05,0.95,0.9116271355235376,16,1.0,1,1.0,1,1.0,1
1802,max_ml,30,90,3,3,0.05,0.95,0.8708962615304124,11,1.0,1,1.0,1,1.0,1
1803,max_ml,30,90,3,3,0.05,0.95,0.9379127536097231,8,1.0,1,1.0,1,1.0,1
1804,max_ml,30,90,3,3,0.05,0.95,0.9282220616271836,22,1.0,1,1.0,1,1.0,1
1805,max_ml,30,90,3,3,0.05,0.95,0.9300311670632104,16,1.0,1,1.0,1,1.0,1
1806,max_ml,30,90,3,3,0.05,0.95,0.931708911651427,14,1.0,1,1.0,1,1.0,1
1807,max_ml,30,90,3,3,0.05,0.95,0.9388550829572432,12,1.0,1,1.0,1,1.0,1
1808,max_ml,30,90,3,3,0.05,0.95,0.9420688609415412,10,1.0,1,1.0,1,1.0,1
1809,max_ml,30,90,3,3,0.05,0.95,0.9024339862105392,13,1.0,1,1.0,1,1.0,1
1810,max_ml,30,90,3,3,0.05,0.95,0.9420480006321382,20,1.0,1,1.0,1,1.0,1
1811,max_ml,30,90,3,3,0.05,0.95,0.947455805059256,23,1.0,1,1.0,1,1.0,1
1812,max_ml,30,90,3,3,0.05,0.95,0.9474225865811629,32,1.0,1,1.0,1,1.0,1
1813,max_ml,30,90,3,3,0.05,0.95,0.9459423336323212,17,1.0,1,1.0,1,1.0,1
1814,max_ml,30,90,3,3,0.05,0.95,0.9179973414078264,22,1.0,1,1.0,1,1.0,1
1815,max_ml,30,90,3,3,0.05,0.95,0.922460026285252,47,1.0,1,1.0,1,1.0,1
1816,max_ml,30,90,3,3,0.05,0.95,0.9203864812874064,10,1.0,1,1.0,1,1.0,1
1817,max_ml,30,90,3,3,0.05,0.95,0.9281008242994906,23,1.0,1,1.0,1,1.0,1
1818,max_ml,30,90,3,3,0.05,0.95,0.925069389796891,18,1.0,1,1.0,1,1.0,1
1819,max_ml,30,90,3,3,0.05,0.95,0.9499086434941052,34,1.0,1,1.0,1,1.0,1
1820,max_ml,30,90,3,3,0.05,0.95,0.943221004301315,61,1.0,1,1.0,1,1.0,1
1821,max_ml,30,90,3,3,0.05,0.95,0.9365609032965188,28,1.0,1,1.0,1,1.0,1
1822,max_ml,30,90,3,3,0.05,0.95,0.9466810257021706,15,1.0,1,1.0,1,1.0,1
1823,max_ml,30,90,3,3,0.05,0.95,0.9473642700723468,13,1.0,1,1.0,1,1.0,1
1824,max_ml,30,90,3,3,0.05,0.95,0.9249983207327944,15,1.0,1,1.0,1,1.0,1
1825,max_ml,30,90,3,3,0.05,0.95,0.9453028541815356,32,1.0,1,1.0,1,1.0,1
1826,max_ml,30,90,3,3,0.05,0.95,0.9205970613094232,12,1.0,1,1.0,1,1.0,1
1827,max_ml,30,90,3,3,0.05,0.95,0.943213152447678,23,1.0,1,1.0,1,1.0,1
1828,max_ml,30,90,3,3,0.05,0.95,0.9047304183797756,22,1.0,1,1.0,1,1.0,1
1829,max_ml,30,90,3,3,0.05,0.95,0.9164423106378768,21,1.0,1,1.0,1,1.0,1
1830,max_ml,30,90,3,3,0.05,0.95,0.9352092601521452,49,0.0,0,1.0,1,1.0,1
1831,max_ml,30,90,3,3,0.05,0.95,0.9334922987277166,25,1.0,1,1.0,1,1.0,1
1832,max_ml,30,90,3,3,0.05,0.95,0.888423944745468,11,1.0,1,1.0,1,1.0,1
1833,max_ml,30,90,3,3,0.05,0.95,0.9489556632783148,26,1.0,1,1.0,1,1.0,1
1834,max_ml,30,90,3,3,0.05,0.95,0.9289847343398392,13,1.0,1,1.0,1,1.0,1
1835,max_ml,30,90,3,3,0.05,0.95,0.9392071664985738,23,1.0,1,1.0,1,1.0,1
1836,max_ml,30,90,3,3,0.05,0.95,0.9416579520695518,16,1.0,1,1.0,1,1.0,1
1837,max_ml,30,90,3,3,0.05,0.95,0.7846126094918818,12,1.0,1,1.0,1,1.0,1
1838,max_ml,30,90,3,3,0.05,0.95,0.9027735202401592,14,1.0,1,1.0,1,1.0,1
1839,max_ml,30,90,3,3,0.05,0.95,0.9014125740152974,11,1.0,1,1.0,1,1.0,1
1840,max_ml,30,90,3,3,0.05,0.95,0.9481271779820248,60,1.0,1,1.0,1,1.0,1
1841,max_ml,30,90,3,3,0.05,0.95,0.8941093740818346,14,1.0,1,1.0,1,1.0,1
1842,max_ml,30,90,3,3,0.05,0.95,0.9338815641366912,28,1.0,1,1.0,1,1.0,1
1843,max_ml,30,90,3,3,0.05,0.95,0.9442497920146978,67,1.0,1,1.0,1,1.0,1
1844,max_ml,30,90,3,3,0.05,0.95,0.9492563798785336,23,1.0,1,1.0,1,1.0,1
1845,max_ml,30,90,3,3,0.05,0.95,0.90850198805634,20,1.0,1,1.0,1,1.0,1
1846,max_ml,30,90,3,3,0.05,0.95,0.9478432925914512,14,1.0,1,1.0,1,1.0,1
1847,max_ml,30,90,3,3,0.05,0.95,0.9270478380115568,17,1.0,1,1.0,1,1.0,1
1848,max_ml,30,90,3,3,0.05,0.95,0.9227774000235254,30,1.0,1,1.0,1,1.0,1
1849,max_ml,30,90,3,3,0.05,0.95,0.9227725507404012,13,1.0,1,1.0,1,1.0,1
1850,max_ml,30,90,3,3,0.05,0.95,0.9007546089655156,16,1.0,1,1.0,1,1.0,1
1851,max_ml,30,90,3,3,0.05,0.95,0.9132260801611728,6,1.0,1,1.0,1,1.0,1
1852,max_ml,30,90,3,3,0.05,0.95,0.9118094631971356,27,1.0,1,1.0,1,1.0,1
1853,max_ml,30,90,3,3,0.05,0.95,0.9196982163100248,10,1.0,1,1.0,1,1.0,1
1854,max_ml,30,90,3,3,0.05,0.95,0.9474747895326318,35,1.0,1,1.0,1,1.0,1
1855,max_ml,30,90,3,3,0.05,0.95,0.9438965637599734,11,1.0,1,1.0,1,1.0,1
1856,max_ml,30,90,3,3,0.05,0.95,0.9480791795753796,30,1.0,1,1.0,1,1.0,1
1857,max_ml,30,90,3,3,0.05,0.95,0.94252815777757,6,1.0,1,1.0,1,1.0,1
1858,max_ml,30,90,3,3,0.05,0.95,0.9401900474706764,25,1.0,1,1.0,1,1.0,1
1859,max_ml,30,90,3,3,0.05,0.95,0.9274533031272744,9,1.0,1,1.0,1,1.0,1
1860,max_ml,30,90,3,3,0.05,0.95,0.8815249098041227,17,1.0,1,1.0,1,1.0,1
1861,max_ml,30,90,3,3,0.05,0.95,0.934958167858222,29,1.0,1,1.0,1,1.0,1
1862,max_ml,30,90,3,3,0.05,0.95,0.9489964904442072,18,1.0,1,1.0,1,1.0,1
1863,max_ml,30,90,3,3,0.05,0.95,0.9499840833944738,15,1.0,1,1.0,1,1.0,1
1864,max_ml,30,90,3,3,0.05,0.95,0.9095416380203226,16,1.0,1,1.0,1,1.0,1
1865,max_ml,30,90,3,3,0.05,0.95,0.9360326131036436,10,1.0,1,1.0,1,1.0,1
1866,max_ml,30,90,3,3,0.05,0.95,0.9412351095502643,39,1.0,1,1.0,1,1.0,1
1867,max_ml,30,90,3,3,0.05,0.95,0.8945510377380139,7,1.0,1,1.0,1,1.0,1
1868,max_ml,30,90,3,3,0.05,0.95,0.900368950789672,7,1.0,1,1.0,1,1.0,1
1869,max_ml,30,90,3,3,0.05,0.95,0.914011133539215,7,1.0,1,1.0,1,1.0,1
1870,max_ml,30,90,3,3,0.05,0.95,0.9125406297945868,21,1.0,1,1.0,1,1.0,1
1871,max_ml,30,90,3,3,0.05,0.95,0.9111188320843256,10,1.0,1,1.0,1,1.0,1
1872,max_ml,30,90,3,3,0.05,0.95,0.9357339448660936,49,0.0,0,1.0,1,1.0,1
1873,max_ml,30,90,3,3,0.05,0.95,0.938219056146653,31,1.0,1,1.0,1,1.0,1
1874,max_ml,30,90,3,3,0.05,0.95,0.9060570691162878,28,1.0,1,1.0,1,1.0,1
1875,max_ml,30,90,3,3,0.05,0.95,0.9428553675545694,15,1.0,1,1.0,1,1.0,1
1876,max_ml,30,90,3,3,0.05,0.95,0.9460410888182514,29,1.0,1,1.0,1,1.0,1
1877,max_ml,30,90,3,3,0.05,0.95,0.9170820376622753,17,1.0,1,1.0,1,1.0,1
1878,max_ml,30,90,3,3,0.05,0.95,0.9268173592920554,11,1.0,1,1.0,1,1.0,1
1879,max_ml,30,90,3,3,0.05,0.95,0.9378056397823754,34,1.0,1,1.0,1,1.0,1
1880,max_ml,30,90,3,3,0.05,0.95,0.9368098901532048,18,1.0,1,1.0,1,1.0,1
1881,max_ml,30,90,3,3,0.05,0.95,0.9050614029418336,11,1.0,1,1.0,1,1.0,1
1882,max_ml,30,90,3,3,0.05,0.95,0.908760751616361,19,1.0,1,1.0,1,1.0,1
1883,max_ml,30,90,3,3,0.05,0.95,0.932029525344191,12,1.0,1,1.0,1,1.0,1
1884,max_ml,30,90,3,3,0.05,0.95,0.9462672450698948,125,1.0,1,1.0,1,1.0,1
1885,max_ml,30,90,3,3,0.05,0.95,0.9448513134864488,34,1.0,1,1.0,1,1.0,1
1886,max_ml,30,90,3,3,0.05,0.95,0.8944549690694444,4,1.0,1,1.0,1,1.0,1
1887,max_ml,30,90,3,3,0.05,0.95,0.9327525957294398,28,1.0,1,1.0,1,1.0,1
1888,max_ml,30,90,3,3,0.05,0.95,0.9164450750825914,28,1.0,1,1.0,1,1.0,1
1889,max_ml,30,90,3,3,0.05,0.95,0.9273746956714332,16,1.0,1,1.0,1,1.0,1
1890,max_ml,30,90,3,3,0.05,0.95,0.9292278393242044,32,1.0,1,1.0,1,1.0,1
1891,max_ml,30,90,3,3,0.05,0.95,0.9255451821344868,24,1.0,1,1.0,1,1.0,1
1892,max_ml,30,90,3,3,0.05,0.95,0.9466261565573536,16,1.0,1,1.0,1,1.0,1
1893,max_ml,30,90,3,3,0.05,0.95,0.905296712704647,13,1.0,1,1.0,1,1.0,1
1894,max_ml,30,90,3,3,0.05,0.95,0.9466561870245302,21,1.0,1,1.0,1,1.0,1
1895,max_ml,30,90,3,3,0.05,0.95,0.9194379450336212,19,1.0,1,1.0,1,1.0,1
1896,max_ml,30,90,3,3,0.05,0.95,0.8526443771084178,24,1.0,1,1.0,1,1.0,1
1897,max_ml,30,90,3,3,0.05,0.95,0.8815679939841554,15,1.0,1,1.0,1,1.0,1
1898,max_ml,30,90,3,3,0.05,0.95,0.945818611348162,5,1.0,1,1.0,1,1.0,1
1899,max_ml,30,90,3,3,0.05,0.95,0.9101331107700438,20,1.0,1,1.0,1,1.0,1
1900,max_ml,30,90,3,3,0.05,0.95,0.9457346689088078,19,1.0,1,1.0,1,1.0,1
1901,max_ml,30,90,3,3,0.05,0.95,0.8940181802448347,53,1.0,1,1.0,1,1.0,1
1902,max_ml,30,90,3,3,0.05,0.95,0.9438968167644952,23,1.0,1,1.0,1,1.0,1
1903,max_ml,30,90,3,3,0.05,0.95,0.8799275267365377,10,1.0,1,1.0,1,1.0,1
1904,max_ml,30,90,3,3,0.05,0.95,0.9373033499031996,27,1.0,1,1.0,1,1.0,1
1905,max_ml,30,90,3,3,0.05,0.95,0.9486787132471166,21,1.0,1,1.0,1,1.0,1
1906,max_ml,30,90,3,3,0.05,0.95,0.9394649242158072,15,1.0,1,1.0,1,1.0,1
1907,max_ml,30,90,3,3,0.05,0.95,0.8842616627630489,17,1.0,1,1.0,1,1.0,1
1908,max_ml,30,90,3,3,0.05,0.95,0.9411316230680572,38,1.0,1,1.0,1,1.0,1
1909,max_ml,30,90,3,3,0.05,0.95,0.934466835517683,12,1.0,1,1.0,1,1.0,1
1910,max_ml,30,90,3,3,0.05,0.95,0.860568723558147,22,1.0,1,1.0,1,1.0,1
1911,max_ml,30,90,3,3,0.05,0.95,0.9377984187349708,25,1.0,1,1.0,1,1.0,1
1912,max_ml,30,90,3,3,0.05,0.95,0.9215507068827612,17,1.0,1,1.0,1,1.0,1
1913,max_ml,30,90,3,3,0.05,0.95,0.9422664949085492,22,1.0,1,1.0,1,1.0,1
1914,max_ml,30,90,3,3,0.05,0.95,0.93138345819131,25,1.0,1,1.0,1,1.0,1
1915,max_ml,30,90,3,3,0.05,0.95,0.9241361813698028,9,1.0,1,1.0,1,1.0,1
1916,max_ml,30,90,3,3,0.05,0.95,0.9131136880037078,6,1.0,1,1.0,1,1.0,1
1917,max_ml,30,90,3,3,0.05,0.95,0.9218745238777364,15,1.0,1,1.0,1,1.0,1
1918,max_ml,30,90,3,3,0.05,0.95,0.8806758028840007,9,1.0,1,1.0,1,1.0,1
1919,max_ml,30,90,3,3,0.05,0.95,0.9264351963955476,19,1.0,1,1.0,1,1.0,1
1920,max_ml,30,90,3,3,0.05,0.95,0.9315597311427024,31,1.0,1,1.0,1,1.0,1
1921,max_ml,30,90,3,3,0.05,0.95,0.9386784759823948,13,1.0,1,1.0,1,1.0,1
1922,max_ml,30,90,3,3,0.05,0.95,0.9098185377219904,14,1.0,1,1.0,1,1.0,1
1923,max_ml,30,90,3,3,0.05,0.95,0.9193207654100308,12,1.0,1,1.0,1,1.0,1
1924,max_ml,30,90,3,3,0.05,0.95,0.9024023604220162,7,1.0,1,1.0,1,1.0,1
1925,max_ml,30,90,3,3,0.05,0.95,0.9452670199550992,62,1.0,1,1.0,1,1.0,1
1926,max_ml,30,90,3,3,0.05,0.95,0.8875869402807011,11,1.0,1,1.0,1,1.0,1
1927,max_ml,30,90,3,3,0.05,0.95,0.9362741835691524,38,1.0,1,1.0,1,1.0,1
1928,max_ml,30,90,3,3,0.05,0.95,0.936947935416291,15,1.0,1,1.0,1,1.0,1
1929,max_ml,30,90,3,3,0.05,0.95,0.9412992098958772,12,1.0,1,1.0,1,1.0,1
1930,max_ml,30,90,3,3,0.05,0.95,0.9105822553308156,14,1.0,1,1.0,1,1.0,1
1931,max_ml,30,90,3,3,0.05,0.95,0.9225830681782782,28,1.0,1,1.0,1,1.0,1
1932,max_ml,30,90,3,3,0.05,0.95,0.93723748635648,18,1.0,1,1.0,1,1.0,1
1933,max_ml,30,90,3,3,0.05,0.95,0.9208385960228394,22,1.0,1,1.0,1,1.0,1
1934,max_ml,30,90,3,3,0.05,0.95,0.947273482820811,63,0.0,0,1.0,1,1.0,1
1935,max_ml,30,90,3,3,0.05,0.95,0.9499246842601669,11,1.0,1,1.0,1,1.0,1
1936,max_ml,30,90,3,3,0.05,0.95,0.9463121473568288,23,1.0,1,1.0,1,1.0,1
1937,max_ml,30,90,3,3,0.05,0.95,0.8662552715707167,23,1.0,1,1.0,1,1.0,1
1938,max_ml,30,90,3,3,0.05,0.95,0.9080293822774848,9,1.0,1,1.0,1,1.0,1
1939,max_ml,30,90,3,3,0.05,0.95,0.8991983312878331,12,1.0,1,1.0,1,1.0,1
1940,max_ml,30,90,3,3,0.05,0.95,0.9070376508675534,23,1.0,1,1.0,1,1.0,1
1941,max_ml,30,90,3,3,0.05,0.95,0.9436612422659124,74,0.0,0,0.0,0,1.0,1
1942,max_ml,30,90,3,3,0.05,0.95,0.9111671419967128,19,1.0,1,1.0,1,1.0,1
1943,max_ml,30,90,3,3,0.05,0.95,0.9341581861817086,17,1.0,1,1.0,1,1.0,1
1944,max_ml,30,90,3,3,0.05,0.95,0.9462294978748144,14,1.0,1,1.0,1,1.0,1
1945,max_ml,30,90,3,3,0.05,0.95,0.9243345719285329,17,1.0,1,1.0,1,1.0,1
1946,max_ml,30,90,3,3,0.05,0.95,0.9070443486510052,12,1.0,1,1.0,1,1.0,1
1947,max_ml,30,90,3,3,0.05,0.95,0.9287752229579584,23,1.0,1,1.0,1,1.0,1
1948,max_ml,30,90,3,3,0.05,0.95,0.928621619846973,18,1.0,1,1.0,1,1.0,1
1949,max_ml,30,90,3,3,0.05,0.95,0.910890041187594,24,1.0,1,1.0,1,1.0,1
1950,max_ml,30,90,3,3,0.05,0.95,0.9392415780356356,32,1.0,1,1.0,1,1.0,1
1951,max_ml,30,90,3,3,0.05,0.95,0.8878537061930186,13,1.0,1,1.0,1,1.0,1
1952,max_ml,30,90,3,3,0.05,0.95,0.945156573605396,20,1.0,1,1.0,1,1.0,1
1953,max_ml,30,90,3,3,0.05,0.95,0.8947271821498344,11,1.0,1,1.0,1,1.0,1
1954,max_ml,30,90,3,3,0.05,0.95,0.9383026956667946,24,1.0,1,1.0,1,1.0,1
1955,max_ml,30,90,3,3,0.05,0.95,0.894065547588927,8,1.0,1,1.0,1,1.0,1
1956,max_ml,30,90,3,3,0.05,0.95,0.8993773013499493,24,1.0,1,1.0,1,1.0,1
1957,max_ml,30,90,3,3,0.05,0.95,0.9498999642725172,20,1.0,1,1.0,1,1.0,1
1958,max_ml,30,90,3,3,0.05,0.95,0.9343713770907972,24,1.0,1,1.0,1,1.0,1
1959,max_ml,30,90,3,3,0.05,0.95,0.9270296202447478,10,1.0,1,1.0,1,1.0,1
1960,max_ml,30,90,3,3,0.05,0.95,0.9408049244226736,13,1.0,1,1.0,1,1.0,1
1961,max_ml,30,90,3,3,0.05,0.95,0.9418604607969592,33,1.0,1,1.0,1,1.0,1
1962,max_ml,30,90,3,3,0.05,0.95,0.9438945220461774,76,1.0,1,1.0,1,1.0,1
1963,max_ml,30,90,3,3,0.05,0.95,0.9093240798988148,24,1.0,1,1.0,1,1.0,1
1964,max_ml,30,90,3,3,0.05,0.95,0.9438733757870492,22,1.0,1,1.0,1,1.0,1
1965,max_ml,30,90,3,3,0.05,0.95,0.927128613202459,14,1.0,1,1.0,1,1.0,1
1966,max_ml,30,90,3,3,0.05,0.95,0.9391301857485924,11,1.0,1,1.0,1,1.0,1
1967,max_ml,30,90,3,3,0.05,0.95,0.935448811773646,14,1.0,1,1.0,1,1.0,1
1968,max_ml,30,90,3,3,0.05,0.95,0.9396050420332952,21,1.0,1,1.0,1,1.0,1
1969,max_ml,30,90,3,3,0.05,0.95,0.941573434380775,24,1.0,1,1.0,1,1.0,1
1970,max_ml,30,90,3,3,0.05,0.95,0.928916807880736,15,1.0,1,1.0,1,1.0,1
1971,max_ml,30,90,3,3,0.05,0.95,0.9142908610075352,10,1.0,1,1.0,1,1.0,1
1972,max_ml,30,90,3,3,0.05,0.95,0.9408810619457484,8,1.0,1,1.0,1,1.0,1
1973,max_ml,30,90,3,3,0.05,0.95,0.9022168439748316,14,1.0,1,1.0,1,1.0,1
1974,max_ml,30,90,3,3,0.05,0.95,0.9317409550222506,41,1.0,1,1.0,1,1.0,1
1975,max_ml,30,90,3,3,0.05,0.95,0.9294577508584492,20,1.0,1,1.0,1,1.0,1
1976,max_ml,30,90,3,3,0.05,0.95,0.931714083839645,10,1.0,1,1.0,1,1.0,1
1977,max_ml,30,90,3,3,0.05,0.95,0.9471225948739548,16,1.0,1,1.0,1,1.0,1
1978,max_ml,30,90,3,3,0.05,0.95,0.9374645840943436,15,1.0,1,1.0,1,1.0,1
1979,max_ml,30,90,3,3,0.05,0.95,0.9211833885357374,28,1.0,1,1.0,1,1.0,1
1980,max_ml,30,90,3,3,0.05,0.95,0.8930585180434311,21,1.0,1,1.0,1,1.0,1
1981,max_ml,30,90,3,3,0.05,0.95,0.8541823860819662,13,1.0,1,1.0,1,1.0,1
1982,max_ml,30,90,3,3,0.05,0.95,0.9202393574073272,13,1.0,1,1.0,1,1.0,1
1983,max_ml,30,90,3,3,0.05,0.95,0.9286834585536357,34,1.0,1,1.0,1,1.0,1
1984,max_ml,30,90,3,3,0.05,0.95,0.8431768841634961,16,1.0,1,1.0,1,1.0,1
1985,max_ml,30,90,3,3,0.05,0.95,0.9420265492093796,39,1.0,1,1.0,1,1.0,1
1986,max_ml,30,90,3,3,0.05,0.95,0.9108845198237766,8,1.0,1,1.0,1,1.0,1
1987,max_ml,30,90,3,3,0.05,0.95,0.9369027769903344,9,1.0,1,1.0,1,1.0,1
1988,max_ml,30,90,3,3,0.05,0.95,0.8973510963446352,9,1.0,1,1.0,1,1.0,1
1989,max_ml,30,90,3,3,0.05,0.95,0.8348824862491643,5,1.0,1,1.0,1,1.0,1
1990,max_ml,30,90,3,3,0.05,0.95,0.9079492066731432,10,1.0,1,1.0,1,1.0,1
1991,max_ml,30,90,3,3,0.05,0.95,0.8948930518947281,27,1.0,1,1.0,1,1.0,1
1992,max_ml,30,90,3,3,0.05,0.95,0.9260117377868916,10,1.0,1,1.0,1,1.0,1
1993,max_ml,30,90,3,3,0.05,0.95,0.9476811103765216,27,1.0,1,1.0,1,1.0,1
1994,max_ml,30,90,3,3,0.05,0.95,0.9290353674627282,25,1.0,1,1.0,1,1.0,1
1995,max_ml,30,90,3,3,0.05,0.95,0.9035971274807348,8,1.0,1,1.0,1,1.0,1
1996,max_ml,30,90,3,3,0.05,0.95,0.9174282490992768,15,1.0,1,1.0,1,1.0,1
1997,max_ml,30,90,3,3,0.05,0.95,0.8959422857529901,13,1.0,1,1.0,1,1.0,1
1998,max_ml,30,90,3,3,0.05,0.95,0.9179273318584796,23,1.0,1,1.0,1,1.0,1
1999,max_ml,30,90,3,3,0.05,0.95,0.948021190158682,63,1.0,1,1.0,1,1.0,1
2000,max_ml,30,90,3,3,0.05,0.95,0.8542340610802189,8,1.0,1,1.0,1,1.0,1
2001,max_ml,30,90,3,3,0.05,0.95,0.9382915205518698,46,0.0,0,1.0,1,1.0,1
2002,max_ml,30,90,3,3,0.05,0.95,0.8653125747215996,16,1.0,1,1.0,1,1.0,1
2003,max_ml,30,90,3,3,0.05,0.95,0.9498655210179712,21,1.0,1,1.0,1,1.0,1
2004,max_ml,30,90,3,3,0.05,0.95,0.9423062456135411,14,1.0,1,1.0,1,1.0,1
2005,max_ml,30,90,3,3,0.05,0.95,0.9493656264223368,40,1.0,1,1.0,1,1.0,1
2006,max_ml,30,90,3,3,0.05,0.95,0.9131020083778424,16,1.0,1,1.0,1,1.0,1
2007,max_ml,30,90,3,3,0.05,0.95,0.9212448076820832,47,1.0,1,1.0,1,1.0,1
2008,max_ml,30,90,3,3,0.05,0.95,0.9256286370482232,17,1.0,1,1.0,1,1.0,1
2009,max_ml,30,90,3,3,0.05,0.95,0.933770540086948,16,1.0,1,1.0,1,1.0,1
2010,max_ml,30,90,3,3,0.05,0.95,0.9323022822540408,30,1.0,1,1.0,1,1.0,1
2011,max_ml,30,90,3,3,0.05,0.95,0.932885555860117,13,1.0,1,1.0,1,1.0,1
2012,max_ml,30,90,3,3,0.05,0.95,0.8887094457949347,18,1.0,1,1.0,1,1.0,1
2013,max_ml,30,90,3,3,0.05,0.95,0.911589322998524,18,1.0,1,1.0,1,1.0,1
2014,max_ml,30,90,3,3,0.05,0.95,0.916815029140872,11,1.0,1,1.0,1,1.0,1
2015,max_ml,30,90,3,3,0.05,0.95,0.9320717837462096,17,1.0,1,1.0,1,1.0,1
2016,max_ml,30,90,3,3,0.05,0.95,0.9490887525168684,19,1.0,1,1.0,1,1.0,1
2017,max_ml,30,90,3,3,0.05,0.95,0.9271608268756022,46,1.0,1,1.0,1,1.0,1
2018,max_ml,30,90,3,3,0.05,0.95,0.9482634400869926,16,1.0,1,1.0,1,1.0,1
2019,max_ml,30,90,3,3,0.05,0.95,0.945577205751018,21,1.0,1,1.0,1,1.0,1
2020,max_ml,30,90,3,3,0.05,0.95,0.9324680237316798,23,1.0,1,1.0,1,1.0,1
2021,max_ml,30,90,3,3,0.05,0.95,0.9455946426880306,12,1.0,1,1.0,1,1.0,1
2022,max_ml,30,90,3,3,0.05,0.95,0.9307439964642028,20,1.0,1,1.0,1,1.0,1
2023,max_ml,30,90,3,3,0.05,0.95,0.9432020476393136,41,1.0,1,1.0,1,1.0,1
2024,max_ml,30,90,3,3,0.05,0.95,0.9281748013636076,30,1.0,1,1.0,1,1.0,1
2025,max_ml,30,90,3,3,0.05,0.95,0.9442413181130432,45,1.0,1,1.0,1,1.0,1
2026,max_ml,30,90,3,3,0.05,0.95,0.9463990577333432,28,1.0,1,1.0,1,1.0,1
2027,max_ml,30,90,3,3,0.05,0.95,0.915168113734732,28,1.0,1,1.0,1,1.0,1
2028,max_ml,30,90,3,3,0.05,0.95,0.9319688066726728,18,1.0,1,1.0,1,1.0,1
2029,max_ml,30,90,3,3,0.05,0.95,0.9465374596313076,24,1.0,1,1.0,1,1.0,1
2030,max_ml,30,90,3,3,0.05,0.95,0.8508495197522639,5,1.0,1,1.0,1,1.0,1
2031,max_ml,30,90,3,3,0.05,0.95,0.9422724206955688,19,1.0,1,1.0,1,1.0,1
2032,max_ml,30,90,3,3,0.05,0.95,0.9335025367497376,17,1.0,1,1.0,1,1.0,1
2033,max_ml,30,90,3,3,0.05,0.95,0.9412571489469114,17,1.0,1,1.0,1,1.0,1
2034,max_ml,30,90,3,3,0.05,0.95,0.910432208573534,31,1.0,1,1.0,1,1.0,1
2035,max_ml,30,90,3,3,0.05,0.95,0.8890090181251267,12,1.0,1,1.0,1,1.0,1
2036,max_ml,30,90,3,3,0.05,0.95,0.9422340957606576,40,1.0,1,1.0,1,1.0,1
2037,max_ml,30,90,3,3,0.05,0.95,0.9361287971360044,24,1.0,1,1.0,1,1.0,1
2038,max_ml,30,90,3,3,0.05,0.95,0.9077137004920256,10,1.0,1,1.0,1,1.0,1
2039,max_ml,30,90,3,3,0.05,0.95,0.9473244241846712,37,1.0,1,1.0,1,1.0,1
2040,max_ml,30,90,3,3,0.05,0.95,0.941504751120791,20,1.0,1,1.0,1,1.0,1
2041,max_ml,30,90,3,3,0.05,0.95,0.9312460254071172,46,0.0,0,1.0,1,1.0,1
2042,max_ml,30,90,3,3,0.05,0.95,0.8834039626660569,17,1.0,1,1.0,1,1.0,1
2043,max_ml,30,90,3,3,0.05,0.95,0.8976007288881592,7,1.0,1,1.0,1,1.0,1
2044,max_ml,30,90,3,3,0.05,0.95,0.940013486790476,16,1.0,1,1.0,1,1.0,1
2045,max_ml,30,90,3,3,0.05,0.95,0.9467151190662983,16,1.0,1,1.0,1,1.0,1
2046,max_ml,30,90,3,3,0.05,0.95,0.9206314300170364,85,0.0,0,0.0,0,1.0,1
2047,max_ml,30,90,3,3,0.05,0.95,0.9225071917311836,22,1.0,1,1.0,1,1.0,1
2048,max_ml,30,90,3,3,0.05,0.95,0.9291384504070508,9,1.0,1,1.0,1,1.0,1
2049,max_ml,30,90,3,3,0.05,0.95,0.9426178556869572,20,1.0,1,1.0,1,1.0,1
2050,max_ml,30,90,3,3,0.05,0.95,0.9277763952177952,18,1.0,1,1.0,1,1.0,1
2051,max_ml,30,90,3,3,0.05,0.95,0.931471592960957,27,1.0,1,1.0,1,1.0,1
2052,max_ml,30,90,3,3,0.05,0.95,0.949731574035,11,1.0,1,1.0,1,1.0,1
2053,max_ml,30,90,3,3,0.05,0.95,0.9473553748715768,25,1.0,1,1.0,1,1.0,1
2054,max_ml,30,90,3,3,0.05,0.95,0.9382864678227212,47,1.0,1,1.0,1,1.0,1
2055,max_ml,30,90,3,3,0.05,0.95,0.9408668865911356,6,1.0,1,1.0,1,1.0,1
2056,max_ml,30,90,3,3,0.05,0.95,0.9420855679213428,23,1.0,1,1.0,1,1.0,1
2057,max_ml,30,90,3,3,0.05,0.95,0.9015221748092752,7,1.0,1,1.0,1,1.0,1
2058,max_ml,30,90,3,3,0.05,0.95,0.9176756599981136,27,1.0,1,1.0,1,1.0,1
2059,max_ml,30,90,3,3,0.05,0.95,0.9330086421777904,13,1.0,1,1.0,1,1.0,1
2060,max_ml,30,90,3,3,0.05,0.95,0.9461507519617592,60,0.0,1,0.0,1,0.0,1
2061,max_ml,30,90,3,3,0.05,0.95,0.9415406273844984,62,0.0,0,0.0,0,1.0,1
2062,max_ml,30,90,3,3,0.05,0.95,0.8923663723071982,15,1.0,1,1.0,1,1.0,1
2063,max_ml,30,90,3,3,0.05,0.95,0.9456432402020354,9,1.0,1,1.0,1,1.0,1
2064,max_ml,30,90,3,3,0.05,0.95,0.8973577827629171,18,1.0,1,1.0,1,1.0,1
2065,max_ml,30,90,3,3,0.05,0.95,0.9483693053411189,17,1.0,1,1.0,1,1.0,1
2066,max_ml,30,90,3,3,0.05,0.95,0.9389870039139976,7,1.0,1,1.0,1,1.0,1
2067,max_ml,30,90,3,3,0.05,0.95,0.9475320182946446,14,1.0,1,1.0,1,1.0,1
2068,max_ml,30,90,3,3,0.05,0.95,0.8528692560197245,9,1.0,1,1.0,1,1.0,1
2069,max_ml,30,90,3,3,0.05,0.95,0.9310347862282664,13,1.0,1,1.0,1,1.0,1
2070,max_ml,30,90,3,3,0.05,0.95,0.9144677671197066,20,1.0,1,1.0,1,1.0,1
2071,max_ml,30,90,3,3,0.05,0.95,0.9046934866350724,11,1.0,1,1.0,1,1.0,1
2072,max_ml,30,90,3,3,0.05,0.95,0.9494934235229954,20,1.0,1,1.0,1,1.0,1
2073,max_ml,30,90,3,3,0.05,0.95,0.9463865987103008,16,1.0,1,1.0,1,1.0,1
2074,max_ml,30,90,3,3,0.05,0.95,0.9212491379212971,20,1.0,1,1.0,1,1.0,1
2075,max_ml,30,90,3,3,0.05,0.95,0.8780514281160687,7,1.0,1,1.0,1,1.0,1
2076,max_ml,30,90,3,3,0.05,0.95,0.9097689078382848,7,1.0,1,1.0,1,1.0,1
2077,max_ml,30,90,3,3,0.05,0.95,0.9163709165704056,11,1.0,1,1.0,1,1.0,1
2078,max_ml,30,90,3,3,0.05,0.95,0.9352971849592818,37,1.0,1,1.0,1,1.0,1
2079,max_ml,30,90,3,3,0.05,0.95,0.94969576882641,17,1.0,1,1.0,1,1.0,1
2080,max_ml,30,90,3,3,0.05,0.95,0.9072685312684384,23,1.0,1,1.0,1,1.0,1
2081,max_ml,30,90,3,3,0.05,0.95,0.8947284110388415,19,1.0,1,1.0,1,1.0,1
2082,max_ml,30,90,3,3,0.05,0.95,0.8887995568442693,32,1.0,1,1.0,1,1.0,1
2083,max_ml,30,90,3,3,0.05,0.95,0.9386087704754976,15,1.0,1,1.0,1,1.0,1
2084,max_ml,30,90,3,3,0.05,0.95,0.9203493930043326,8,1.0,1,1.0,1,1.0,1
2085,max_ml,30,90,3,3,0.05,0.95,0.928520685935484,10,1.0,1,1.0,1,1.0,1
2086,max_ml,30,90,3,3,0.05,0.95,0.8848793545179159,24,1.0,1,1.0,1,1.0,1
2087,max_ml,30,90,3,3,0.05,0.95,0.9401077473091486,29,1.0,1,1.0,1,1.0,1
2088,max_ml,30,90,3,3,0.05,0.95,0.8910959847649378,14,1.0,1,1.0,1,1.0,1
2089,max_ml,30,90,3,3,0.05,0.95,0.8664594771235149,7,1.0,1,1.0,1,1.0,1
2090,max_ml,30,90,3,3,0.05,0.95,0.9158620031829646,30,1.0,1,1.0,1,1.0,1
2091,max_ml,30,90,3,3,0.05,0.95,0.9332841860883908,7,1.0,1,1.0,1,1.0,1
2092,max_ml,30,90,3,3,0.05,0.95,0.9385634193344146,7,1.0,1,1.0,1,1.0,1
2093,max_ml,30,90,3,3,0.05,0.95,0.9184363600025712,20,1.0,1,1.0,1,1.0,1
2094,max_ml,30,90,3,3,0.05,0.95,0.935204835082294,22,1.0,1,1.0,1,1.0,1
2095,max_ml,30,90,3,3,0.05,0.95,0.838214335539649,5,1.0,1,1.0,1,1.0,1
2096,max_ml,30,90,3,3,0.05,0.95,0.9128172028087714,21,1.0,1,1.0,1,1.0,1
2097,max_ml,30,90,3,3,0.05,0.95,0.9307433181342256,23,1.0,1,1.0,1,1.0,1
2098,max_ml,30,90,3,3,0.05,0.95,0.8274288705457659,7,1.0,1,1.0,1,1.0,1
2099,max_ml,30,90,3,3,0.05,0.95,0.9017316799370846,8,1.0,1,1.0,1,1.0,1
2100,max_ml,30,90,3,3,0.05,0.95,0.9488760652435732,20,1.0,1,1.0,1,1.0,1
2101,max_ml,30,90,3,3,0.05,0.95,0.9238541454868896,40,1.0,1,1.0,1,1.0,1
2102,max_ml,30,90,3,3,0.05,0.95,0.941519490689838,19,1.0,1,1.0,1,1.0,1
2103,max_ml,30,90,3,3,0.05,0.95,0.908678924907662,24,1.0,1,1.0,1,1.0,1
2104,max_ml,30,90,3,3,0.05,0.95,0.852981653974584,16,1.0,1,1.0,1,1.0,1
2105,max_ml,30,90,3,3,0.05,0.95,0.9413200754956952,13,1.0,1,1.0,1,1.0,1
2106,max_ml,30,90,3,3,0.05,0.95,0.9473657217236966,47,0.0,0,1.0,1,1.0,1
2107,max_ml,30,90,3,3,0.05,0.95,0.9263595072734376,27,1.0,1,1.0,1,1.0,1
2108,max_ml,30,90,3,3,0.05,0.95,0.9333610675171474,33,1.0,1,1.0,1,1.0,1
2109,max_ml,30,90,3,3,0.05,0.95,0.9194685134484324,12,1.0,1,1.0,1,1.0,1
2110,max_ml,30,90,3,3,0.05,0.95,0.944710733720162,8,1.0,1,1.0,1,1.0,1
2111,max_ml,30,90,3,3,0.05,0.95,0.8285659572470604,6,1.0,1,1.0,1,1.0,1
2112,max_ml,30,90,3,3,0.05,0.95,0.9320068647968685,17,1.0,1,1.0,1,1.0,1
2113,max_ml,30,90,3,3,0.05,0.95,0.9083500493425324,12,1.0,1,1.0,1,1.0,1
2114,max_ml,30,90,3,3,0.05,0.95,0.9175817926949728,23,1.0,1,1.0,1,1.0,1
2115,max_ml,30,90,3,3,0.05,0.95,0.9188846961535372,29,1.0,1,1.0,1,1.0,1
2116,max_ml,30,90,3,3,0.05,0.95,0.9205744537849456,22,1.0,1,1.0,1,1.0,1
2117,max_ml,30,90,3,3,0.05,0.95,0.9290728314930944,15,1.0,1,1.0,1,1.0,1
2118,max_ml,30,90,3,3,0.05,0.95,0.9209676652575852,36,1.0,1,1.0,1,1.0,1
2119,max_ml,30,90,3,3,0.05,0.95,0.9056820782395854,9,1.0,1,1.0,1,1.0,1
2120,max_ml,30,90,3,3,0.05,0.95,0.8975575771452523,24,1.0,1,1.0,1,1.0,1
2121,max_ml,30,90,3,3,0.05,0.95,0.9199955991409186,57,1.0,1,1.0,1,1.0,1
2122,max_ml,30,90,3,3,0.05,0.95,0.9177272610713918,18,1.0,1,1.0,1,1.0,1
2123,max_ml,30,90,3,3,0.05,0.95,0.8059701255390316,11,1.0,1,1.0,1,1.0,1
2124,max_ml,30,90,3,3,0.05,0.95,0.9414506962509432,35,1.0,1,1.0,1,1.0,1
2125,max_ml,30,90,3,3,0.05,0.95,0.930484538106102,17,1.0,1,1.0,1,1.0,1
2126,max_ml,30,90,3,3,0.05,0.95,0.886599155167983,6,1.0,1,1.0,1,1.0,1
2127,max_ml,30,90,3,3,0.05,0.95,0.9411584007927328,9,1.0,1,1.0,1,1.0,1
2128,max_ml,30,90,3,3,0.05,0.95,0.9389910131141548,27,1.0,1,1.0,1,1.0,1
2129,max_ml,30,90,3,3,0.05,0.95,0.9155535204858296,52,1.0,1,1.0,1,1.0,1
2130,max_ml,30,90,3,3,0.05,0.95,0.9256734563655864,57,1.0,1,1.0,1,1.0,1
2131,max_ml,30,90,3,3,0.05,0.95,0.9431539753514256,17,1.0,1,1.0,1,1.0,1
2132,max_ml,30,90,3,3,0.05,0.95,0.8866432804301322,15,1.0,1,1.0,1,1.0,1
2133,max_ml,30,90,3,3,0.05,0.95,0.9483921036949028,13,1.0,1,1.0,1,1.0,1
2134,max_ml,30,90,3,3,0.05,0.95,0.8500459584037177,19,1.0,1,1.0,1,1.0,1
2135,max_ml,30,90,3,3,0.05,0.95,0.9460174852812362,21,1.0,1,1.0,1,1.0,1
2136,max_ml,30,90,3,3,0.05,0.95,0.8958167730232057,8,1.0,1,1.0,1,1.0,1
2137,max_ml,30,90,3,3,0.05,0.95,0.919963412874872,8,1.0,1,1.0,1,1.0,1
2138,max_ml,30,90,3,3,0.05,0.95,0.8939081693475552,23,1.0,1,1.0,1,1.0,1
2139,max_ml,30,90,3,3,0.05,0.95,0.9324386299079158,23,1.0,1,1.0,1,1.0,1
2140,max_ml,30,90,3,3,0.05,0.95,0.9288444161300594,21,1.0,1,1.0,1,1.0,1
2141,max_ml,30,90,3,3,0.05,0.95,0.8847132481933029,16,1.0,1,1.0,1,1.0,1
2142,max_ml,30,90,3,3,0.05,0.95,0.9390757931121078,25,1.0,1,1.0,1,1.0,1
2143,max_ml,30,90,3,3,0.05,0.95,0.9249444427710936,10,1.0,1,1.0,1,1.0,1
2144,max_ml,30,90,3,3,0.05,0.95,0.9209823013321708,20,1.0,1,1.0,1,1.0,1
2145,max_ml,30,90,3,3,0.05,0.95,0.9403895282411456,43,1.0,1,1.0,1,1.0,1
2146,max_ml,30,90,3,3,0.05,0.95,0.9251565563776688,27,1.0,1,1.0,1,1.0,1
2147,max_ml,30,90,3,3,0.05,0.95,0.9270649640045376,30,1.0,1,1.0,1,1.0,1
2148,max_ml,30,90,3,3,0.05,0.95,0.939273838926868,32,1.0,1,1.0,1,1.0,1
2149,max_ml,30,90,3,3,0.05,0.95,0.8935660300800351,9,1.0,1,1.0,1,1.0,1
2150,max_ml,30,90,3,3,0.05,0.95,0.9444215730685932,19,1.0,1,1.0,1,1.0,1
2151,max_ml,30,90,3,3,0.05,0.95,0.9151348035936786,8,1.0,1,1.0,1,1.0,1
2152,max_ml,30,90,3,3,0.05,0.95,0.9413210061640088,19,1.0,1,1.0,1,1.0,1
2153,max_ml,30,90,3,3,0.05,0.95,0.9401376882463806,7,1.0,1,1.0,1,1.0,1
2154,max_ml,30,90,3,3,0.05,0.95,0.9394837821798652,21,1.0,1,1.0,1,1.0,1
2155,max_ml,30,90,3,3,0.05,0.95,0.9398134758793611,25,1.0,1,1.0,1,1.0,1
2156,max_ml,30,90,3,3,0.05,0.95,0.8948161982955278,16,1.0,1,1.0,1,1.0,1
2157,max_ml,30,90,3,3,0.05,0.95,0.9307328725075832,10,1.0,1,1.0,1,1.0,1
2158,max_ml,30,90,3,3,0.05,0.95,0.9308340063867118,16,1.0,1,1.0,1,1.0,1
2159,max_ml,30,90,3,3,0.05,0.95,0.931349789200676,11,1.0,1,1.0,1,1.0,1
2160,max_ml,30,90,3,3,0.05,0.95,0.949078228592995,24,1.0,1,1.0,1,1.0,1
2161,max_ml,30,90,3,3,0.05,0.95,0.9474821466769304,85,0.0,0,0.0,0,1.0,1
2162,max_ml,30,90,3,3,0.05,0.95,0.928386979134506,26,1.0,1,1.0,1,1.0,1
2163,max_ml,30,90,3,3,0.05,0.95,0.9232403212405472,17,1.0,1,1.0,1,1.0,1
2164,max_ml,30,90,3,3,0.05,0.95,0.8449495125135196,18,1.0,1,1.0,1,1.0,1
2165,max_ml,30,90,3,3,0.05,0.95,0.9019143768423864,30,1.0,1,1.0,1,1.0,1
2166,max_ml,30,90,3,3,0.05,0.95,0.9440586125583604,59,1.0,1,1.0,1,1.0,1
2167,max_ml,30,90,3,3,0.05,0.95,0.9438954331300538,25,1.0,1,1.0,1,1.0,1
2168,max_ml,30,90,3,3,0.05,0.95,0.9320917419841674,17,1.0,1,1.0,1,1.0,1
2169,max_ml,30,90,3,3,0.05,0.95,0.9425406377971248,12,1.0,1,1.0,1,1.0,1
2170,max_ml,30,90,3,3,0.05,0.95,0.945667384449514,38,1.0,1,1.0,1,1.0,1
2171,max_ml,30,90,3,3,0.05,0.95,0.9423754076649472,23,1.0,1,1.0,1,1.0,1
2172,max_ml,30,90,3,3,0.05,0.95,0.9145892636329932,6,1.0,1,1.0,1,1.0,1
2173,max_ml,30,90,3,3,0.05,0.95,0.8099669769800816,9,1.0,1,1.0,1,1.0,1
2174,max_ml,30,90,3,3,0.05,0.95,0.9193229307383544,17,1.0,1,1.0,1,1.0,1
2175,max_ml,30,90,3,3,0.05,0.95,0.9036774134979216,33,1.0,1,1.0,1,1.0,1
2176,max_ml,30,90,3,3,0.05,0.95,0.9389134672227148,30,1.0,1,1.0,1,1.0,1
2177,max_ml,30,90,3,3,0.05,0.95,0.9448692706346052,8,1.0,1,1.0,1,1.0,1
2178,max_ml,30,90,3,3,0.05,0.95,0.9239878125179164,29,1.0,1,1.0,1,1.0,1
2179,max_ml,30,90,3,3,0.05,0.95,0.903744636389236,20,1.0,1,1.0,1,1.0,1
2180,max_ml,30,90,3,3,0.05,0.95,0.9479472923272616,15,1.0,1,1.0,1,1.0,1
2181,max_ml,30,90,3,3,0.05,0.95,0.8970786823451218,15,1.0,1,1.0,1,1.0,1
2182,max_ml,30,90,3,3,0.05,0.95,0.8678568749701886,13,1.0,1,1.0,1,1.0,1
2183,max_ml,30,90,3,3,0.05,0.95,0.8905417783053868,8,1.0,1,1.0,1,1.0,1
2184,max_ml,30,90,3,3,0.05,0.95,0.9247876206885636,20,1.0,1,1.0,1,1.0,1
2185,max_ml,30,90,3,3,0.05,0.95,0.9337083543483072,44,1.0,1,1.0,1,1.0,1
2186,max_ml,30,90,3,3,0.05,0.95,0.9068492209485696,25,1.0,1,1.0,1,1.0,1
2187,max_ml,30,90,3,3,0.05,0.95,0.90025253919572,30,1.0,1,1.0,1,1.0,1
2188,max_ml,30,90,3,3,0.05,0.95,0.9410687503938996,10,1.0,1,1.0,1,1.0,1
2189,max_ml,30,90,3,3,0.05,0.95,0.914227417733658,64,1.0,1,1.0,1,1.0,1
2190,max_ml,30,90,3,3,0.05,0.95,0.9355223125878792,16,1.0,1,1.0,1,1.0,1
2191,max_ml,30,90,3,3,0.05,0.95,0.8309013143395982,14,1.0,1,1.0,1,1.0,1
2192,max_ml,30,90,3,3,0.05,0.95,0.9447323330756964,32,1.0,1,1.0,1,1.0,1
2193,max_ml,30,90,3,3,0.05,0.95,0.9490711421759336,7,1.0,1,1.0,1,1.0,1
2194,max_ml,30,90,3,3,0.05,0.95,0.9029784205421808,12,1.0,1,1.0,1,1.0,1
2195,max_ml,30,90,3,3,0.05,0.95,0.9153708781949004,8,1.0,1,1.0,1,1.0,1
2196,max_ml,30,90,3,3,0.05,0.95,0.9379790647910604,38,1.0,1,1.0,1,1.0,1
2197,max_ml,30,90,3,3,0.05,0.95,0.9212705171844372,17,1.0,1,1.0,1,1.0,1
2198,max_ml,30,90,3,3,0.05,0.95,0.9451448476218836,45,0.0,1,0.0,1,0.0,1
2199,max_ml,30,90,3,3,0.05,0.95,0.8886172171313302,10,1.0,1,1.0,1,1.0,1
2200,max_ml,30,90,3,3,0.05,0.95,0.9440348976331304,13,1.0,1,1.0,1,1.0,1
2201,max_ml,30,90,3,3,0.05,0.95,0.9220707138672468,44,0.0,0,1.0,1,1.0,1
2202,max_ml,30,90,3,3,0.05,0.95,0.9396180301058108,23,1.0,1,1.0,1,1.0,1
2203,max_ml,30,90,3,3,0.05,0.95,0.9376488378247612,74,0.0,1,0.0,1,0.0,1
2204,max_ml,30,90,3,3,0.05,0.95,0.9461824974619836,15,1.0,1,1.0,1,1.0,1
2205,max_ml,30,90,3,3,0.05,0.95,0.940852749665027,11,1.0,1,1.0,1,1.0,1
2206,max_ml,30,90,3,3,0.05,0.95,0.8673206194371471,23,1.0,1,1.0,1,1.0,1
2207,max_ml,30,90,3,3,0.05,0.95,0.9106375278189588,42,1.0,1,1.0,1,1.0,1
2208,max_ml,30,90,3,3,0.05,0.95,0.9432174215173876,9,1.0,1,1.0,1,1.0,1
2209,max_ml,30,90,3,3,0.05,0.95,0.9109221845871672,27,1.0,1,1.0,1,1.0,1
2210,max_ml,30,90,3,3,0.05,0.95,0.9474121523297704,20,1.0,1,1.0,1,1.0,1
2211,max_ml,30,90,3,3,0.05,0.95,0.9446030970619246,13,1.0,1,1.0,1,1.0,1
2212,max_ml,30,90,3,3,0.05,0.95,0.8547956859855496,8,1.0,1,1.0,1,1.0,1
2213,max_ml,30,90,3,3,0.05,0.95,0.9175209321270452,21,1.0,1,1.0,1,1.0,1
2214,max_ml,30,90,3,3,0.05,0.95,0.9448314869944268,19,1.0,1,1.0,1,1.0,1
2215,max_ml,30,90,3,3,0.05,0.95,0.929058088989943,123,0.0,1,0.0,1,0.0,1
2216,max_ml,30,90,3,3,0.05,0.95,0.9491750346708404,16,1.0,1,1.0,1,1.0,1
2217,max_ml,30,90,3,3,0.05,0.95,0.9412634660316724,15,1.0,1,1.0,1,1.0,1
2218,max_ml,30,90,3,3,0.05,0.95,0.8432300748723371,12,1.0,1,1.0,1,1.0,1
2219,max_ml,30,90,3,3,0.05,0.95,0.9425562063182976,23,1.0,1,1.0,1,1.0,1
2220,max_ml,30,90,3,3,0.05,0.95,0.9179864870091016,14,1.0,1,1.0,1,1.0,1
2221,max_ml,30,90,3,3,0.05,0.95,0.9184657765262008,12,1.0,1,1.0,1,1.0,1
2222,max_ml,30,90,3,3,0.05,0.95,0.8956636513674229,5,1.0,1,1.0,1,1.0,1
2223,max_ml,30,90,3,3,0.05,0.95,0.9241253954169826,9,1.0,1,1.0,1,1.0,1
2224,max_ml,30,90,3,3,0.05,0.95,0.9013254287903658,16,1.0,1,1.0,1,1.0,1
2225,max_ml,30,90,3,3,0.05,0.95,0.827561124916177,4,1.0,1,1.0,1,1.0,1
2226,max_ml,30,90,3,3,0.05,0.95,0.9442048193703434,20,1.0,1,1.0,1,1.0,1
2227,max_ml,30,90,3,3,0.05,0.95,0.9407690508762814,25,1.0,1,1.0,1,1.0,1
2228,max_ml,30,90,3,3,0.05,0.95,0.86460629903615,36,1.0,1,1.0,1,1.0,1
2229,max_ml,30,90,3,3,0.05,0.95,0.913514071007671,30,1.0,1,1.0,1,1.0,1
2230,max_ml,30,90,3,3,0.05,0.95,0.94744843742017,41,1.0,1,1.0,1,1.0,1
2231,max_ml,30,90,3,3,0.05,0.95,0.9303466007967044,16,1.0,1,1.0,1,1.0,1
2232,max_ml,30,90,3,3,0.05,0.95,0.9466789464539056,19,1.0,1,1.0,1,1.0,1
2233,max_ml,30,90,3,3,0.05,0.95,0.9246294618087378,35,1.0,1,1.0,1,1.0,1
2234,max_ml,30,90,3,3,0.05,0.95,0.7609080385471294,5,1.0,1,1.0,1,1.0,1
2235,max_ml,30,90,3,3,0.05,0.95,0.9401137849234406,24,1.0,1,1.0,1,1.0,1
2236,max_ml,30,90,3,3,0.05,0.95,0.9100208247674578,12,1.0,1,1.0,1,1.0,1
2237,max_ml,30,90,3,3,0.05,0.95,0.91987203912428,23,1.0,1,1.0,1,1.0,1
2238,max_ml,30,90,3,3,0.05,0.95,0.9305996956292888,51,1.0,1,1.0,1,1.0,1
2239,max_ml,30,90,3,3,0.05,0.95,0.944793457066332,31,1.0,1,1.0,1,1.0,1
2240,max_ml,30,90,3,3,0.05,0.95,0.9267563392820166,13,1.0,1,1.0,1,1.0,1
2241,max_ml,30,90,3,3,0.05,0.95,0.8494233939015798,11,1.0,1,1.0,1,1.0,1
2242,max_ml,30,90,3,3,0.05,0.95,0.9297138342270758,15,1.0,1,1.0,1,1.0,1
2243,max_ml,30,90,3,3,0.05,0.95,0.9450052812213412,26,1.0,1,1.0,1,1.0,1
2244,max_ml,30,90,3,3,0.05,0.95,0.9459668957956016,28,1.0,1,1.0,1,1.0,1
2245,max_ml,30,90,3,3,0.05,0.95,0.9356832051135572,25,1.0,1,1.0,1,1.0,1
2246,max_ml,30,90,3,3,0.05,0.95,0.9117812961480576,12,1.0,1,1.0,1,1.0,1
2247,max_ml,30,90,3,3,0.05,0.95,0.9214406893757174,36,1.0,1,1.0,1,1.0,1
2248,max_ml,30,90,3,3,0.05,0.95,0.8991850419632964,35,1.0,1,1.0,1,1.0,1
2249,max_ml,30,90,3,3,0.05,0.95,0.9450100408228416,28,1.0,1,1.0,1,1.0,1
2250,max_ml,30,90,3,3,0.05,0.95,0.947619824776888,50,0.0,0,1.0,1,1.0,1
2251,max_ml,30,90,3,3,0.05,0.95,0.9442393188121736,14,1.0,1,1.0,1,1.0,1
2252,max_ml,30,90,3,3,0.05,0.95,0.9358734394233408,23,1.0,1,1.0,1,1.0,1
2253,max_ml,30,90,3,3,0.05,0.95,0.9480037513897136,27,1.0,1,1.0,1,1.0,1
2254,max_ml,30,90,3,3,0.05,0.95,0.916459073619045,24,1.0,1,1.0,1,1.0,1
2255,max_ml,30,90,3,3,0.05,0.95,0.9397113777708992,26,1.0,1,1.0,1,1.0,1
2256,max_ml,30,90,3,3,0.05,0.95,0.8302208424058004,11,1.0,1,1.0,1,1.0,1
2257,max_ml,30,90,3,3,0.05,0.95,0.908771348530493,5,1.0,1,1.0,1,1.0,1
2258,max_ml,30,90,3,3,0.05,0.95,0.8322015668056857,24,1.0,1,1.0,1,1.0,1
2259,max_ml,30,90,3,3,0.05,0.95,0.9332586023083616,11,1.0,1,1.0,1,1.0,1
2260,max_ml,30,90,3,3,0.05,0.95,0.9184491024131658,13,1.0,1,1.0,1,1.0,1
2261,max_ml,30,90,3,3,0.05,0.95,0.8725081396538734,7,1.0,1,1.0,1,1.0,1
2262,max_ml,30,90,3,3,0.05,0.95,0.9320639390704318,21,1.0,1,1.0,1,1.0,1
2263,max_ml,30,90,3,3,0.05,0.95,0.9056176381562576,11,1.0,1,1.0,1,1.0,1
2264,max_ml,30,90,3,3,0.05,0.95,0.9080726497606004,5,1.0,1,1.0,1,1.0,1
2265,max_ml,30,90,3,3,0.05,0.95,0.9429717870223224,21,1.0,1,1.0,1,1.0,1
2266,max_ml,30,90,3,3,0.05,0.95,0.9114988003446396,32,1.0,1,1.0,1,1.0,1
2267,max_ml,30,90,3,3,0.05,0.95,0.9347712496545612,21,1.0,1,1.0,1,1.0,1
2268,max_ml,30,90,3,3,0.05,0.95,0.8825216546420644,7,1.0,1,1.0,1,1.0,1
2269,max_ml,30,90,3,3,0.05,0.95,0.9418273940331876,14,1.0,1,1.0,1,1.0,1
2270,max_ml,30,90,3,3,0.05,0.95,0.9301485883744808,18,1.0,1,1.0,1,1.0,1
2271,max_ml,30,90,3,3,0.05,0.95,0.9460713525686192,49,1.0,1,1.0,1,1.0,1
2272,max_ml,30,90,3,3,0.05,0.95,0.8572029137000677,14,1.0,1,1.0,1,1.0,1
2273,max_ml,30,90,3,3,0.05,0.95,0.866692247184185,6,1.0,1,1.0,1,1.0,1
2274,max_ml,30,90,3,3,0.05,0.95,0.9425512488549312,44,1.0,1,1.0,1,1.0,1
2275,max_ml,30,90,3,3,0.05,0.95,0.9274195008703224,30,1.0,1,1.0,1,1.0,1
2276,max_ml,30,90,3,3,0.05,0.95,0.921942881281798,61,1.0,1,1.0,1,1.0,1
2277,max_ml,30,90,3,3,0.05,0.95,0.9288132327867846,27,1.0,1,1.0,1,1.0,1
2278,max_ml,30,90,3,3,0.05,0.95,0.934425757513733,45,0.0,0,1.0,1,1.0,1
2279,max_ml,30,90,3,3,0.05,0.95,0.9300873314209862,10,1.0,1,1.0,1,1.0,1
2280,max_ml,30,90,3,3,0.05,0.95,0.8444668674268976,20,1.0,1,1.0,1,1.0,1
2281,max_ml,30,90,3,3,0.05,0.95,0.9115316206503123,10,1.0,1,1.0,1,1.0,1
2282,max_ml,30,90,3,3,0.05,0.95,0.9080332915034912,13,1.0,1,1.0,1,1.0,1
2283,max_ml,30,90,3,3,0.05,0.95,0.9040115291107264,12,1.0,1,1.0,1,1.0,1
2284,max_ml,30,90,3,3,0.05,0.95,0.9170089064263338,18,1.0,1,1.0,1,1.0,1
2285,max_ml,30,90,3,3,0.05,0.95,0.8763456591189716,54,1.0,1,1.0,1,1.0,1
2286,max_ml,30,90,3,3,0.05,0.95,0.9269918695551383,45,0.0,0,1.0,1,1.0,1
2287,max_ml,30,90,3,3,0.05,0.95,0.9394810383670408,15,1.0,1,1.0,1,1.0,1
2288,max_ml,30,90,3,3,0.05,0.95,0.8925085894665095,15,1.0,1,1.0,1,1.0,1
2289,max_ml,30,90,3,3,0.05,0.95,0.8636048888535076,8,1.0,1,1.0,1,1.0,1
2290,max_ml,30,90,3,3,0.05,0.95,0.9188496949769276,8,1.0,1,1.0,1,1.0,1
2291,max_ml,30,90,3,3,0.05,0.95,0.9386780638057812,33,1.0,1,1.0,1,1.0,1
2292,max_ml,30,90,3,3,0.05,0.95,0.937568311300942,22,1.0,1,1.0,1,1.0,1
2293,max_ml,30,90,3,3,0.05,0.95,0.9435922188263868,20,1.0,1,1.0,1,1.0,1
2294,max_ml,30,90,3,3,0.05,0.95,0.9489843870605582,51,1.0,1,1.0,1,1.0,1
2295,max_ml,30,90,3,3,0.05,0.95,0.9331769287093544,54,1.0,1,1.0,1,1.0,1
2296,max_ml,30,90,3,3,0.05,0.95,0.8657676546110101,9,1.0,1,1.0,1,1.0,1
2297,max_ml,30,90,3,3,0.05,0.95,0.9181916176154644,12,1.0,1,1.0,1,1.0,1
2298,max_ml,30,90,3,3,0.05,0.95,0.9145322857737244,34,1.0,1,1.0,1,1.0,1
2299,max_ml,30,90,3,3,0.05,0.95,0.9305094988339964,39,1.0,1,1.0,1,1.0,1
2300,max_ml,30,90,3,3,0.05,0.95,0.9068672062238142,18,1.0,1,1.0,1,1.0,1
2301,max_ml,30,90,3,3,0.05,0.95,0.9429226439443182,10,1.0,1,1.0,1,1.0,1
2302,max_ml,30,90,3,3,0.05,0.95,0.8750495055319317,13,1.0,1,1.0,1,1.0,1
2303,max_ml,30,90,3,3,0.05,0.95,0.9330133851667768,31,1.0,1,1.0,1,1.0,1
2304,max_ml,30,90,3,3,0.05,0.95,0.9066413922612097,20,1.0,1,1.0,1,1.0,1
2305,max_ml,30,90,3,3,0.05,0.95,0.91039083700905,20,1.0,1,1.0,1,1.0,1
2306,max_ml,30,90,3,3,0.05,0.95,0.8627603905388939,6,1.0,1,1.0,1,1.0,1
2307,max_ml,30,90,3,3,0.05,0.95,0.8799648332622134,26,1.0,1,1.0,1,1.0,1
2308,max_ml,30,90,3,3,0.05,0.95,0.904218090452376,10,1.0,1,1.0,1,1.0,1
2309,max_ml,30,90,3,3,0.05,0.95,0.903925739766542,12,1.0,1,1.0,1,1.0,1
2310,max_ml,30,90,3,3,0.05,0.95,0.9083810561707816,10,1.0,1,1.0,1,1.0,1
2311,max_ml,30,90,3,3,0.05,0.95,0.8460978374403583,12,1.0,1,1.0,1,1.0,1
2312,max_ml,30,90,3,3,0.05,0.95,0.9460699305070028,17,1.0,1,1.0,1,1.0,1
2313,max_ml,30,90,3,3,0.05,0.95,0.9275076442047216,13,1.0,1,1.0,1,1.0,1
2314,max_ml,30,90,3,3,0.05,0.95,0.8511336381884487,13,1.0,1,1.0,1,1.0,1
2315,max_ml,30,90,3,3,0.05,0.95,0.9023597659572395,12,1.0,1,1.0,1,1.0,1
2316,max_ml,30,90,3,3,0.05,0.95,0.9488003516672304,30,1.0,1,1.0,1,1.0,1
2317,max_ml,30,90,3,3,0.05,0.95,0.9422302468820574,24,1.0,1,1.0,1,1.0,1
2318,max_ml,30,90,3,3,0.05,0.95,0.8724707719973195,14,1.0,1,1.0,1,1.0,1
2319,max_ml,30,90,3,3,0.05,0.95,0.9384626650390596,54,1.0,1,1.0,1,1.0,1
2320,max_ml,30,90,3,3,0.05,0.95,0.9451574057602428,7,1.0,1,1.0,1,1.0,1
2321,max_ml,30,90,3,3,0.05,0.95,0.9493805017668084,25,1.0,1,1.0,1,1.0,1
2322,max_ml,30,90,3,3,0.05,0.95,0.9042107781803302,8,1.0,1,1.0,1,1.0,1
2323,max_ml,30,90,3,3,0.05,0.95,0.9218527590216756,16,1.0,1,1.0,1,1.0,1
2324,max_ml,30,90,3,3,0.05,0.95,0.9394134993960824,27,1.0,1,1.0,1,1.0,1
2325,max_ml,30,90,3,3,0.05,0.95,0.9005606192128628,11,1.0,1,1.0,1,1.0,1
2326,max_ml,30,90,3,3,0.05,0.95,0.946993599986472,36,1.0,1,1.0,1,1.0,1
2327,max_ml,30,90,3,3,0.05,0.95,0.8792576447369252,29,1.0,1,1.0,1,1.0,1
2328,max_ml,30,90,3,3,0.05,0.95,0.9124677790290984,7,1.0,1,1.0,1,1.0,1
2329,max_ml,30,90,3,3,0.05,0.95,0.9235787872369148,41,1.0,1,1.0,1,1.0,1
2330,max_ml,30,90,3,3,0.05,0.95,0.9450864431971268,26,1.0,1,1.0,1,1.0,1
2331,max_ml,30,90,3,3,0.05,0.95,0.8432311745829684,8,1.0,1,1.0,1,1.0,1
2332,max_ml,30,90,3,3,0.05,0.95,0.946462388537161,18,1.0,1,1.0,1,1.0,1
2333,max_ml,30,90,3,3,0.05,0.95,0.9264824275997512,31,1.0,1,1.0,1,1.0,1
2334,max_ml,30,90,3,3,0.05,0.95,0.9495596548209366,17,1.0,1,1.0,1,1.0,1
2335,max_ml,30,90,3,3,0.05,0.95,0.8781184555872584,22,1.0,1,1.0,1,1.0,1
2336,max_ml,30,90,3,3,0.05,0.95,0.940537461006894,34,1.0,1,1.0,1,1.0,1
2337,max_ml,30,90,3,3,0.05,0.95,0.9082037822926404,21,1.0,1,1.0,1,1.0,1
2338,max_ml,30,90,3,3,0.05,0.95,0.916297111153436,16,1.0,1,1.0,1,1.0,1
2339,max_ml,30,90,3,3,0.05,0.95,0.8462186990529267,13,1.0,1,1.0,1,1.0,1
2340,max_ml,30,90,3,3,0.05,0.95,0.9496842010021848,88,1.0,1,1.0,1,1.0,1
2341,max_ml,30,90,3,3,0.05,0.95,0.9042261513900978,23,1.0,1,1.0,1,1.0,1
2342,max_ml,30,90,3,3,0.05,0.95,0.9377409402569084,14,1.0,1,1.0,1,1.0,1
2343,max_ml,30,90,3,3,0.05,0.95,0.8979279293319771,14,1.0,1,1.0,1,1.0,1
2344,max_ml,30,90,3,3,0.05,0.95,0.9115963577145064,12,1.0,1,1.0,1,1.0,1
2345,max_ml,30,90,3,3,0.05,0.95,0.9139858756864364,63,1.0,1,1.0,1,1.0,1
2346,max_ml,30,90,3,3,0.05,0.95,0.9320813022570332,11,1.0,1,1.0,1,1.0,1
2347,max_ml,30,90,3,3,0.05,0.95,0.9297089849931998,38,1.0,1,1.0,1,1.0,1
2348,max_ml,30,90,3,3,0.05,0.95,0.9412742782585328,18,1.0,1,1.0,1,1.0,1
2349,max_ml,30,90,3,3,0.05,0.95,0.9259702345837016,38,1.0,1,1.0,1,1.0,1
2350,max_ml,30,90,3,3,0.05,0.95,0.9484806942250062,39,1.0,1,1.0,1,1.0,1
2351,max_ml,30,90,3,3,0.05,0.95,0.94663234446696,60,1.0,1,1.0,1,1.0,1
2352,max_ml,30,90,3,3,0.05,0.95,0.9343311486873483,14,1.0,1,1.0,1,1.0,1
2353,max_ml,30,90,3,3,0.05,0.95,0.9463749330269208,18,1.0,1,1.0,1,1.0,1
2354,max_ml,30,90,3,3,0.05,0.95,0.9009602799217168,7,1.0,1,1.0,1,1.0,1
2355,max_ml,30,90,3,3,0.05,0.95,0.9247342518510512,26,1.0,1,1.0,1,1.0,1
2356,max_ml,30,90,3,3,0.05,0.95,0.9470309552360916,19,1.0,1,1.0,1,1.0,1
2357,max_ml,30,90,3,3,0.05,0.95,0.8924888825683621,11,1.0,1,1.0,1,1.0,1
2358,max_ml,30,90,3,3,0.05,0.95,0.9483183355011696,28,1.0,1,1.0,1,1.0,1
2359,max_ml,30,90,3,3,0.05,0.95,0.8950189236345105,11,1.0,1,1.0,1,1.0,1
2360,max_ml,30,90,3,3,0.05,0.95,0.9418344950019386,52,1.0,1,1.0,1,1.0,1
2361,max_ml,30,90,3,3,0.05,0.95,0.9440782964079014,47,1.0,1,1.0,1,1.0,1
2362,max_ml,30,90,3,3,0.05,0.95,0.943641119049658,9,1.0,1,1.0,1,1.0,1
2363,max_ml,30,90,3,3,0.05,0.95,0.9200465008187892,17,1.0,1,1.0,1,1.0,1
2364,max_ml,30,90,3,3,0.05,0.95,0.916929473908929,8,1.0,1,1.0,1,1.0,1
2365,max_ml,30,90,3,3,0.05,0.95,0.9480146077856112,61,0.0,0,1.0,1,0.0,0
2366,max_ml,30,90,3,3,0.05,0.95,0.911045191826534,20,1.0,1,1.0,1,1.0,1
2367,max_ml,30,90,3,3,0.05,0.95,0.9053610357234344,19,1.0,1,1.0,1,1.0,1
2368,max_ml,30,90,3,3,0.05,0.95,0.9264851331897744,24,1.0,1,1.0,1,1.0,1
2369,max_ml,30,90,3,3,0.05,0.95,0.9440524157209044,52,1.0,1,1.0,1,1.0,1
2370,max_ml,30,90,3,3,0.05,0.95,0.9119883170682508,27,1.0,1,1.0,1,1.0,1
2371,max_ml,30,90,3,3,0.05,0.95,0.9368549334083012,11,1.0,1,1.0,1,1.0,1
2372,max_ml,30,90,3,3,0.05,0.95,0.945707108890098,34,1.0,1,1.0,1,1.0,1
2373,max_ml,30,90,3,3,0.05,0.95,0.9488238648575196,53,1.0,1,1.0,1,1.0,1
2374,max_ml,30,90,3,3,0.05,0.95,0.807109744599796,15,1.0,1,1.0,1,1.0,1
2375,max_ml,30,90,3,3,0.05,0.95,0.8963646897886156,16,1.0,1,1.0,1,1.0,1
2376,max_ml,30,90,3,3,0.05,0.95,0.9388071679050518,14,1.0,1,1.0,1,1.0,1
2377,max_ml,30,90,3,3,0.05,0.95,0.9265582850023036,11,1.0,1,1.0,1,1.0,1
2378,max_ml,30,90,3,3,0.05,0.95,0.9127760745991496,46,0.0,0,1.0,1,1.0,1
2379,max_ml,30,90,3,3,0.05,0.95,0.9360929119898032,34,1.0,1,1.0,1,1.0,1
2380,max_ml,30,90,3,3,0.05,0.95,0.9323378725185804,20,1.0,1,1.0,1,1.0,1
2381,max_ml,30,90,3,3,0.05,0.95,0.9323686520663046,10,1.0,1,1.0,1,1.0,1
2382,max_ml,30,90,3,3,0.05,0.95,0.8694061161485251,8,1.0,1,1.0,1,1.0,1
2383,max_ml,30,90,3,3,0.05,0.95,0.9331481301016812,30,1.0,1,1.0,1,1.0,1
2384,max_ml,30,90,3,3,0.05,0.95,0.9432012006127656,23,1.0,1,1.0,1,1.0,1
2385,max_ml,30,90,3,3,0.05,0.95,0.9421009356015158,6,1.0,1,1.0,1,1.0,1
2386,max_ml,30,90,3,3,0.05,0.95,0.9345056854079188,13,1.0,1,1.0,1,1.0,1
2387,max_ml,30,90,3,3,0.05,0.95,0.9448344279999163,44,1.0,1,1.0,1,1.0,1
2388,max_ml,30,90,3,3,0.05,0.95,0.9296820832441852,24,1.0,1,1.0,1,1.0,1
2389,max_ml,30,90,3,3,0.05,0.95,0.9295859460307888,19,1.0,1,1.0,1,1.0,1
2390,max_ml,30,90,3,3,0.05,0.95,0.9404803816151904,54,0.0,0,1.0,1,1.0,1
2391,max_ml,30,90,3,3,0.05,0.95,0.939481443093246,15,1.0,1,1.0,1,1.0,1
2392,max_ml,30,90,3,3,0.05,0.95,0.9279551749675704,24,1.0,1,1.0,1,1.0,1
2393,max_ml,30,90,3,3,0.05,0.95,0.9398991938556572,20,1.0,1,1.0,1,1.0,1
2394,max_ml,30,90,3,3,0.05,0.95,0.9388659368485488,11,1.0,1,1.0,1,1.0,1
2395,max_ml,30,90,3,3,0.05,0.95,0.9408863998527848,18,1.0,1,1.0,1,1.0,1
2396,max_ml,30,90,3,3,0.05,0.95,0.9458632542204436,34,1.0,1,1.0,1,1.0,1
2397,max_ml,30,90,3,3,0.05,0.95,0.9234641057877522,8,1.0,1,1.0,1,1.0,1
2398,max_ml,30,90,3,3,0.05,0.95,0.9479198383234276,29,1.0,1,1.0,1,1.0,1
2399,max_ml,30,90,3,3,0.05,0.95,0.9469126223108888,19,1.0,1,1.0,1,1.0,1
2400,max_ml,30,90,3,3,0.05,0.95,0.939662505481918,32,1.0,1,1.0,1,1.0,1
2401,max_ml,30,90,3,3,0.05,0.95,0.9042697177441986,15,1.0,1,1.0,1,1.0,1
2402,max_ml,30,90,3,3,0.05,0.95,0.9263702061996648,18,1.0,1,1.0,1,1.0,1
2403,max_ml,30,90,3,3,0.05,0.95,0.8703480310197648,8,1.0,1,1.0,1,1.0,1
2404,max_ml,30,90,3,3,0.05,0.95,0.9154307986148812,19,1.0,1,1.0,1,1.0,1
2405,max_ml,30,90,3,3,0.05,0.95,0.9287839108380488,28,1.0,1,1.0,1,1.0,1
2406,max_ml,30,90,3,3,0.05,0.95,0.9490783373369112,23,1.0,1,1.0,1,1.0,1
2407,max_ml,30,90,3,3,0.05,0.95,0.847639383229642,25,1.0,1,1.0,1,1.0,1
2408,max_ml,30,90,3,3,0.05,0.95,0.8771297587380673,8,1.0,1,1.0,1,1.0,1
2409,max_ml,30,90,3,3,0.05,0.95,0.9352373534033712,12,1.0,1,1.0,1,1.0,1
2410,max_ml,30,90,3,3,0.05,0.95,0.8951524438007064,16,1.0,1,1.0,1,1.0,1
2411,max_ml,30,90,3,3,0.05,0.95,0.8532394224797504,25,1.0,1,1.0,1,1.0,1
2412,max_ml,30,90,3,3,0.05,0.95,0.9325183873729002,21,1.0,1,1.0,1,1.0,1
2413,max_ml,30,90,3,3,0.05,0.95,0.9453624321601732,23,1.0,1,1.0,1,1.0,1
2414,max_ml,30,90,3,3,0.05,0.95,0.9222883044795976,50,1.0,1,1.0,1,1.0,1
2415,max_ml,30,90,3,3,0.05,0.95,0.9436446349732782,20,1.0,1,1.0,1,1.0,1
2416,max_ml,30,90,3,3,0.05,0.95,0.9049036370349428,18,1.0,1,1.0,1,1.0,1
2417,max_ml,30,90,3,3,0.05,0.95,0.9240362407554936,9,1.0,1,1.0,1,1.0,1
2418,max_ml,30,90,3,3,0.05,0.95,0.9419236859649676,24,1.0,1,1.0,1,1.0,1
2419,max_ml,30,90,3,3,0.05,0.95,0.9270975361174264,32,0.0,1,0.0,1,0.0,1
2420,max_ml,30,90,3,3,0.05,0.95,0.933722153518904,21,1.0,1,1.0,1,1.0,1
2421,max_ml,30,90,3,3,0.05,0.95,0.8959506254874592,22,1.0,1,1.0,1,1.0,1
2422,max_ml,30,90,3,3,0.05,0.95,0.941478378491707,48,0.0,0,1.0,1,1.0,1
2423,max_ml,30,90,3,3,0.05,0.95,0.9466794028617171,48,1.0,1,1.0,1,1.0,1
2424,max_ml,30,90,3,3,0.05,0.95,0.9384568452772108,10,1.0,1,1.0,1,1.0,1
2425,max_ml,30,90,3,3,0.05,0.95,0.9410782617375676,49,1.0,1,1.0,1,1.0,1
2426,max_ml,30,90,3,3,0.05,0.95,0.8922776537111432,22,1.0,1,1.0,1,1.0,1
2427,max_ml,30,90,3,3,0.05,0.95,0.9477299064082344,49,0.0,0,1.0,1,1.0,1
2428,max_ml,30,90,3,3,0.05,0.95,0.8814742332270649,7,1.0,1,1.0,1,1.0,1
2429,max_ml,30,90,3,3,0.05,0.95,0.9468466555102576,31,1.0,1,1.0,1,1.0,1
2430,max_ml,30,90,3,3,0.05,0.95,0.940385208950036,18,1.0,1,1.0,1,1.0,1
2431,max_ml,30,90,3,3,0.05,0.95,0.9301432627492752,26,1.0,1,1.0,1,1.0,1
2432,max_ml,30,90,3,3,0.05,0.95,0.9240466680080952,8,1.0,1,1.0,1,1.0,1
2433,max_ml,30,90,3,3,0.05,0.95,0.8143827069315781,11,1.0,1,1.0,1,1.0,1
2434,max_ml,30,90,3,3,0.05,0.95,0.9402720358334624,16,1.0,1,1.0,1,1.0,1
2435,max_ml,30,90,3,3,0.05,0.95,0.945093739930019,23,1.0,1,1.0,1,1.0,1
2436,max_ml,30,90,3,3,0.05,0.95,0.9143831541213212,24,1.0,1,1.0,1,1.0,1
2437,max_ml,30,90,3,3,0.05,0.95,0.8997625482190649,9,1.0,1,1.0,1,1.0,1
2438,max_ml,30,90,3,3,0.05,0.95,0.9481175949428304,17,1.0,1,1.0,1,1.0,1
2439,max_ml,30,90,3,3,0.05,0.95,0.9482470290287516,20,1.0,1,1.0,1,1.0,1
2440,max_ml,30,90,3,3,0.05,0.95,0.9399059492764952,40,1.0,1,1.0,1,1.0,1
2441,max_ml,30,90,3,3,0.05,0.95,0.9431388165503948,66,0.0,0,0.0,0,1.0,1
2442,max_ml,30,90,3,3,0.05,0.95,0.9200573805981755,16,1.0,1,1.0,1,1.0,1
2443,max_ml,30,90,3,3,0.05,0.95,0.8886834038786822,9,1.0,1,1.0,1,1.0,1
2444,max_ml,30,90,3,3,0.05,0.95,0.9260674573213956,47,1.0,1,1.0,1,1.0,1
2445,max_ml,30,90,3,3,0.05,0.95,0.9449433735569226,16,1.0,1,1.0,1,1.0,1
2446,max_ml,30,90,3,3,0.05,0.95,0.9350943202831122,49,1.0,1,1.0,1,1.0,1
2447,max_ml,30,90,3,3,0.05,0.95,0.9041392393050546,22,1.0,1,1.0,1,1.0,1
2448,max_ml,30,90,3,3,0.05,0.95,0.9493842120403384,31,1.0,1,1.0,1,1.0,1
2449,max_ml,30,90,3,3,0.05,0.95,0.9448984149068794,6,1.0,1,1.0,1,1.0,1
2450,max_ml,30,90,3,3,0.05,0.95,0.9441841444841036,18,1.0,1,1.0,1,1.0,1
2451,max_ml,30,90,3,3,0.05,0.95,0.9280529523839928,9,1.0,1,1.0,1,1.0,1
2452,max_ml,30,90,3,3,0.05,0.95,0.947345970275465,24,1.0,1,1.0,1,1.0,1
2453,max_ml,30,90,3,3,0.05,0.95,0.9092066778005736,18,1.0,1,1.0,1,1.0,1
2454,max_ml,30,90,3,3,0.05,0.95,0.9467851125136416,24,1.0,1,1.0,1,1.0,1
2455,max_ml,30,90,3,3,0.05,0.95,0.8988518014786647,22,1.0,1,1.0,1,1.0,1
2456,max_ml,30,90,3,3,0.05,0.95,0.9373488587552166,11,1.0,1,1.0,1,1.0,1
2457,max_ml,30,90,3,3,0.05,0.95,0.9436716452642208,15,1.0,1,1.0,1,1.0,1
2458,max_ml,30,90,3,3,0.05,0.95,0.9491923232683632,16,1.0,1,1.0,1,1.0,1
2459,max_ml,30,90,3,3,0.05,0.95,0.8853200876097198,18,1.0,1,1.0,1,1.0,1
2460,max_ml,30,90,3,3,0.05,0.95,0.8976143981386137,14,1.0,1,1.0,1,1.0,1
2461,max_ml,30,90,3,3,0.05,0.95,0.8781153210799619,17,1.0,1,1.0,1,1.0,1
2462,max_ml,30,90,3,3,0.05,0.95,0.93632799872453,16,1.0,1,1.0,1,1.0,1
2463,max_ml,30,90,3,3,0.05,0.95,0.8499454437128329,12,1.0,1,1.0,1,1.0,1
2464,max_ml,30,90,3,3,0.05,0.95,0.9397662590637392,20,1.0,1,1.0,1,1.0,1
2465,max_ml,30,90,3,3,0.05,0.95,0.8953449982259983,12,1.0,1,1.0,1,1.0,1
2466,max_ml,30,90,3,3,0.05,0.95,0.9368306690583408,22,1.0,1,1.0,1,1.0,1
2467,max_ml,30,90,3,3,0.05,0.95,0.9126794772508888,34,1.0,1,1.0,1,1.0,1
2468,max_ml,30,90,3,3,0.05,0.95,0.8856182388279186,13,1.0,1,1.0,1,1.0,1
2469,max_ml,30,90,3,3,0.05,0.95,0.8839698261893401,7,1.0,1,1.0,1,1.0,1
2470,max_ml,30,90,3,3,0.05,0.95,0.9490778126243912,16,1.0,1,1.0,1,1.0,1
2471,max_ml,30,90,3,3,0.05,0.95,0.905850999636078,12,1.0,1,1.0,1,1.0,1
2472,max_ml,30,90,3,3,0.05,0.95,0.941624095143008,17,1.0,1,1.0,1,1.0,1
2473,max_ml,30,90,3,3,0.05,0.95,0.9489875304794686,20,1.0,1,1.0,1,1.0,1
2474,max_ml,30,90,3,3,0.05,0.95,0.9464146477613824,13,1.0,1,1.0,1,1.0,1
2475,max_ml,30,90,3,3,0.05,0.95,0.9408155615882722,31,1.0,1,1.0,1,1.0,1
2476,max_ml,30,90,3,3,0.05,0.95,0.9171779863930936,34,1.0,1,1.0,1,1.0,1
2477,max_ml,30,90,3,3,0.05,0.95,0.8408753005216807,10,1.0,1,1.0,1,1.0,1
2478,max_ml,30,90,3,3,0.05,0.95,0.915389962597831,8,1.0,1,1.0,1,1.0,1
2479,max_ml,30,90,3,3,0.05,0.95,0.9201781502527552,6,1.0,1,1.0,1,1.0,1
2480,max_ml,30,90,3,3,0.05,0.95,0.8554449608619048,17,1.0,1,1.0,1,1.0,1
2481,max_ml,30,90,3,3,0.05,0.95,0.9262332249714468,11,1.0,1,1.0,1,1.0,1
2482,max_ml,30,90,3,3,0.05,0.95,0.909996563859317,8,1.0,1,1.0,1,1.0,1
2483,max_ml,30,90,3,3,0.05,0.95,0.9365554783744306,11,1.0,1,1.0,1,1.0,1
2484,max_ml,30,90,3,3,0.05,0.95,0.939251777135842,66,0.0,0,0.0,0,1.0,1
2485,max_ml,30,90,3,3,0.05,0.95,0.8703160871199469,11,1.0,1,1.0,1,1.0,1
2486,max_ml,30,90,3,3,0.05,0.95,0.9489968998438296,31,1.0,1,1.0,1,1.0,1
2487,max_ml,30,90,3,3,0.05,0.95,0.8870037340933942,7,1.0,1,1.0,1,1.0,1
2488,max_ml,30,90,3,3,0.05,0.95,0.9240266387461896,18,1.0,1,1.0,1,1.0,1
2489,max_ml,30,90,3,3,0.05,0.95,0.9124097528182018,10,1.0,1,1.0,1,1.0,1
2490,max_ml,30,90,3,3,0.05,0.95,0.9466777551009125,40,1.0,1,1.0,1,1.0,1
2491,max_ml,30,90,3,3,0.05,0.95,0.9260731859809864,67,1.0,1,1.0,1,1.0,1
2492,max_ml,30,90,3,3,0.05,0.95,0.9487693658703956,21,1.0,1,1.0,1,1.0,1
2493,max_ml,30,90,3,3,0.05,0.95,0.9271877124265718,17,1.0,1,1.0,1,1.0,1
2494,max_ml,30,90,3,3,0.05,0.95,0.924189619715271,11,1.0,1,1.0,1,1.0,1
2495,max_ml,30,90,3,3,0.05,0.95,0.934098590801935,40,1.0,1,1.0,1,1.0,1
2496,max_ml,30,90,3,3,0.05,0.95,0.9138913254323162,16,1.0,1,1.0,1,1.0,1
2497,max_ml,30,90,3,3,0.05,0.95,0.9192712397997173,12,1.0,1,1.0,1,1.0,1
2498,max_ml,30,90,3,3,0.05,0.95,0.9422647963573468,39,1.0,1,1.0,1,1.0,1
2499,max_ml,30,90,3,3,0.05,0.95,0.9132138336726204,6,1.0,1,1.0,1,1.0,1
2500,max_ml,30,90,3,3,0.05,0.95,0.948200724000855,38,0.0,0,1.0,1,1.0,1
2501,max_ml,30,90,3,3,0.05,0.95,0.8308594540529743,20,1.0,1,1.0,1,1.0,1
2502,max_ml,30,90,3,3,0.05,0.95,0.868546201946209,8,1.0,1,1.0,1,1.0,1
2503,max_ml,30,90,3,3,0.05,0.95,0.9046236298909456,17,1.0,1,1.0,1,1.0,1
2504,max_ml,30,90,3,3,0.05,0.95,0.91683466660173,24,1.0,1,1.0,1,1.0,1
2505,max_ml,30,90,3,3,0.05,0.95,0.9244925119056224,14,1.0,1,1.0,1,1.0,1
2506,max_ml,30,90,3,3,0.05,0.95,0.9252569603041044,28,1.0,1,1.0,1,1.0,1
2507,max_ml,30,90,3,3,0.05,0.95,0.8953618019444554,17,1.0,1,1.0,1,1.0,1
2508,max_ml,30,90,3,3,0.05,0.95,0.9300988526928636,55,1.0,1,1.0,1,1.0,1
2509,max_ml,30,90,3,3,0.05,0.95,0.9267746235022252,11,1.0,1,1.0,1,1.0,1
2510,max_ml,30,90,3,3,0.05,0.95,0.8929302012699667,16,1.0,1,1.0,1,1.0,1
2511,max_ml,30,90,3,3,0.05,0.95,0.9136950233409982,13,1.0,1,1.0,1,1.0,1
2512,max_ml,30,90,3,3,0.05,0.95,0.9454309465156914,17,1.0,1,1.0,1,1.0,1
2513,max_ml,30,90,3,3,0.05,0.95,0.9191323542775046,11,1.0,1,1.0,1,1.0,1
2514,max_ml,30,90,3,3,0.05,0.95,0.9006144228354929,22,1.0,1,1.0,1,1.0,1
2515,max_ml,30,90,3,3,0.05,0.95,0.9348679548028688,18,1.0,1,1.0,1,1.0,1
2516,max_ml,30,90,3,3,0.05,0.95,0.9255578496734902,19,1.0,1,1.0,1,1.0,1
2517,max_ml,30,90,3,3,0.05,0.95,0.9257010575871516,35,1.0,1,1.0,1,1.0,1
2518,max_ml,30,90,3,3,0.05,0.95,0.9178652502285432,20,1.0,1,1.0,1,1.0,1
2519,max_ml,30,90,3,3,0.05,0.95,0.9498938183041412,30,1.0,1,1.0,1,1.0,1
2520,max_ml,30,90,3,3,0.05,0.95,0.9282629748845176,19,1.0,1,1.0,1,1.0,1
2521,max_ml,30,90,3,3,0.05,0.95,0.943709364793386,44,1.0,1,1.0,1,1.0,1
2522,max_ml,30,90,3,3,0.05,0.95,0.9134916156075148,8,1.0,1,1.0,1,1.0,1
2523,max_ml,30,90,3,3,0.05,0.95,0.943491856748199,18,1.0,1,1.0,1,1.0,1
2524,max_ml,30,90,3,3,0.05,0.95,0.9472936708102834,26,1.0,1,1.0,1,1.0,1
2525,max_ml,30,90,3,3,0.05,0.95,0.9358253435622064,17,1.0,1,1.0,1,1.0,1
2526,max_ml,30,90,3,3,0.05,0.95,0.9333051844850242,16,1.0,1,1.0,1,1.0,1
2527,max_ml,30,90,3,3,0.05,0.95,0.9428622983619734,16,1.0,1,1.0,1,1.0,1
2528,max_ml,30,90,3,3,0.05,0.95,0.9236993661544084,23,1.0,1,1.0,1,1.0,1
2529,max_ml,30,90,3,3,0.05,0.95,0.8724244494664584,5,1.0,1,1.0,1,1.0,1
2530,max_ml,30,90,3,3,0.05,0.95,0.9414070707697992,33,1.0,1,1.0,1,1.0,1
2531,max_ml,30,90,3,3,0.05,0.95,0.9494940481167342,20,1.0,1,1.0,1,1.0,1
2532,max_ml,30,90,3,3,0.05,0.95,0.9328814082722342,30,1.0,1,1.0,1,1.0,1
2533,max_ml,30,90,3,3,0.05,0.95,0.9483427319640744,27,1.0,1,1.0,1,1.0,1
2534,max_ml,30,90,3,3,0.05,0.95,0.929101729670112,26,1.0,1,1.0,1,1.0,1
2535,max_ml,30,90,3,3,0.05,0.95,0.946983331781341,32,1.0,1,1.0,1,1.0,1
2536,max_ml,30,90,3,3,0.05,0.95,0.8982638713896028,11,1.0,1,1.0,1,1.0,1
2537,max_ml,30,90,3,3,0.05,0.95,0.9391738673881108,23,1.0,1,1.0,1,1.0,1
2538,max_ml,30,90,3,3,0.05,0.95,0.9397244362566638,20,1.0,1,1.0,1,1.0,1
2539,max_ml,30,90,3,3,0.05,0.95,0.9431569162857772,30,1.0,1,1.0,1,1.0,1
2540,max_ml,30,90,3,3,0.05,0.95,0.8955413865673776,21,1.0,1,1.0,1,1.0,1
2541,max_ml,30,90,3,3,0.05,0.95,0.9463401136427828,12,1.0,1,1.0,1,1.0,1
2542,max_ml,30,90,3,3,0.05,0.95,0.8616818219348585,7,1.0,1,1.0,1,1.0,1
2543,max_ml,30,90,3,3,0.05,0.95,0.9377581656893448,12,1.0,1,1.0,1,1.0,1
2544,max_ml,30,90,3,3,0.05,0.95,0.930677146001496,20,1.0,1,1.0,1,1.0,1
2545,max_ml,30,90,3,3,0.05,0.95,0.915415114031911,9,1.0,1,1.0,1,1.0,1
2546,max_ml,30,90,3,3,0.05,0.95,0.9377362660269746,33,1.0,1,1.0,1,1.0,1
2547,max_ml,30,90,3,3,0.05,0.95,0.9224041359432829,23,1.0,1,1.0,1,1.0,1
2548,max_ml,30,90,3,3,0.05,0.95,0.9140746771653904,31,1.0,1,1.0,1,1.0,1
2549,max_ml,30,90,3,3,0.05,0.95,0.9409362335887104,14,1.0,1,1.0,1,1.0,1
2550,max_ml,30,90,3,3,0.05,0.95,0.7242300658367736,11,1.0,1,1.0,1,1.0,1
2551,max_ml,30,90,3,3,0.05,0.95,0.9370811778376598,16,1.0,1,1.0,1,1.0,1
2552,max_ml,30,90,3,3,0.05,0.95,0.8421813171722373,12,1.0,1,1.0,1,1.0,1
2553,max_ml,30,90,3,3,0.05,0.95,0.9393292669734304,12,1.0,1,1.0,1,1.0,1
2554,max_ml,30,90,3,3,0.05,0.95,0.927740152460544,25,1.0,1,1.0,1,1.0,1
2555,max_ml,30,90,3,3,0.05,0.95,0.9082864722081858,8,1.0,1,1.0,1,1.0,1
2556,max_ml,30,90,3,3,0.05,0.95,0.8969719886646174,14,1.0,1,1.0,1,1.0,1
2557,max_ml,30,90,3,3,0.05,0.95,0.9044511075540964,12,1.0,1,1.0,1,1.0,1
2558,max_ml,30,90,3,3,0.05,0.95,0.922666735554538,10,1.0,1,1.0,1,1.0,1
2559,max_ml,30,90,3,3,0.05,0.95,0.930058523301602,42,1.0,1,1.0,1,1.0,1
2560,max_ml,30,90,3,3,0.05,0.95,0.9421277841068256,10,1.0,1,1.0,1,1.0,1
2561,max_ml,30,90,3,3,0.05,0.95,0.8762310621523143,29,1.0,1,1.0,1,1.0,1
2562,max_ml,30,90,3,3,0.05,0.95,0.9486872669761616,19,1.0,1,1.0,1,1.0,1
2563,max_ml,30,90,3,3,0.05,0.95,0.9207646627169668,32,1.0,1,1.0,1,1.0,1
2564,max_ml,30,90,3,3,0.05,0.95,0.9194528253872768,12,1.0,1,1.0,1,1.0,1
2565,max_ml,30,90,3,3,0.05,0.95,0.9399356842096676,27,1.0,1,1.0,1,1.0,1
2566,max_ml,30,90,3,3,0.05,0.95,0.943755552297886,58,1.0,1,1.0,1,1.0,1
2567,max_ml,30,90,3,3,0.05,0.95,0.917189169830918,24,1.0,1,1.0,1,1.0,1
2568,max_ml,30,90,3,3,0.05,0.95,0.9477640759034311,32,0.0,0,1.0,1,0.0,0
2569,max_ml,30,90,3,3,0.05,0.95,0.9207683008014772,30,1.0,1,1.0,1,1.0,1
2570,max_ml,30,90,3,3,0.05,0.95,0.9445479652696828,72,0.0,0,0.0,0,1.0,1
2571,max_ml,30,90,3,3,0.05,0.95,0.890616870789122,26,1.0,1,1.0,1,1.0,1
2572,max_ml,30,90,3,3,0.05,0.95,0.9185192665090391,14,1.0,1,1.0,1,1.0,1
2573,max_ml,30,90,3,3,0.05,0.95,0.9141665729033184,9,1.0,1,1.0,1,1.0,1
2574,max_ml,30,90,3,3,0.05,0.95,0.9442393238592168,46,1.0,1,1.0,1,1.0,1
2575,max_ml,30,90,3,3,0.05,0.95,0.8786034767302853,16,1.0,1,1.0,1,1.0,1
2576,max_ml,30,90,3,3,0.05,0.95,0.9498327921924384,32,1.0,1,1.0,1,1.0,1
2577,max_ml,30,90,3,3,0.05,0.95,0.9384937796762398,36,0.0,0,1.0,1,1.0,1
2578,max_ml,30,90,3,3,0.05,0.95,0.9248682317568524,29,1.0,1,1.0,1,1.0,1
2579,max_ml,30,90,3,3,0.05,0.95,0.9418142059600616,28,1.0,1,1.0,1,1.0,1
2580,max_ml,30,90,3,3,0.05,0.95,0.8921523863498375,13,1.0,1,1.0,1,1.0,1
2581,max_ml,30,90,3,3,0.05,0.95,0.913947421645793,20,1.0,1,1.0,1,1.0,1
2582,max_ml,30,90,3,3,0.05,0.95,0.8693157746665482,31,1.0,1,1.0,1,1.0,1
2583,max_ml,30,90,3,3,0.05,0.95,0.943468698511154,45,1.0,1,1.0,1,1.0,1
2584,max_ml,30,90,3,3,0.05,0.95,0.9285467555816606,13,1.0,1,1.0,1,1.0,1
2585,max_ml,30,90,3,3,0.05,0.95,0.9269302280548298,53,1.0,1,1.0,1,1.0,1
2586,max_ml,30,90,3,3,0.05,0.95,0.8942166479661309,31,1.0,1,1.0,1,1.0,1
2587,max_ml,30,90,3,3,0.05,0.95,0.8852711397378673,15,1.0,1,1.0,1,1.0,1
2588,max_ml,30,90,3,3,0.05,0.95,0.9136086564311888,36,1.0,1,1.0,1,1.0,1
2589,max_ml,30,90,3,3,0.05,0.95,0.8994011684277926,11,1.0,1,1.0,1,1.0,1
2590,max_ml,30,90,3,3,0.05,0.95,0.8997869694637846,17,1.0,1,1.0,1,1.0,1
2591,max_ml,30,90,3,3,0.05,0.95,0.9179619693652992,16,1.0,1,1.0,1,1.0,1
2592,max_ml,30,90,3,3,0.05,0.95,0.8683726403651459,14,1.0,1,1.0,1,1.0,1
2593,max_ml,30,90,3,3,0.05,0.95,0.8817315285826546,22,1.0,1,1.0,1,1.0,1
2594,max_ml,30,90,3,3,0.05,0.95,0.9349666175988616,13,1.0,1,1.0,1,1.0,1
2595,max_ml,30,90,3,3,0.05,0.95,0.9401265464523167,24,1.0,1,1.0,1,1.0,1
2596,max_ml,30,90,3,3,0.05,0.95,0.9297566079826411,38,1.0,1,1.0,1,1.0,1
2597,max_ml,30,90,3,3,0.05,0.95,0.908090531783028,30,1.0,1,1.0,1,1.0,1
2598,max_ml,30,90,3,3,0.05,0.95,0.9281118225242626,72,1.0,1,1.0,1,1.0,1
2599,max_ml,30,90,3,3,0.05,0.95,0.9168956121962302,19,1.0,1,1.0,1,1.0,1
2600,max_ml,30,90,3,3,0.05,0.95,0.9429151983665652,47,0.0,0,1.0,1,1.0,1
2601,max_ml,30,90,3,3,0.05,0.95,0.9380379194398416,25,1.0,1,1.0,1,1.0,1
2602,max_ml,30,90,3,3,0.05,0.95,0.840498788342377,7,1.0,1,1.0,1,1.0,1
2603,max_ml,30,90,3,3,0.05,0.95,0.9421808854297146,142,0.0,1,0.0,1,0.0,1
2604,max_ml,30,90,3,3,0.05,0.95,0.9485791183080456,33,1.0,1,1.0,1,1.0,1
2605,max_ml,30,90,3,3,0.05,0.95,0.9409884785374084,51,0.0,0,0.0,0,1.0,1
2606,max_ml,30,90,3,3,0.05,0.95,0.946067528381866,17,1.0,1,1.0,1,1.0,1
2607,max_ml,30,90,3,3,0.05,0.95,0.8923965333695792,9,1.0,1,1.0,1,1.0,1
2608,max_ml,30,90,3,3,0.05,0.95,0.934991782547866,24,1.0,1,1.0,1,1.0,1
2609,max_ml,30,90,3,3,0.05,0.95,0.9299021610274936,37,1.0,1,1.0,1,1.0,1
2610,max_ml,30,90,3,3,0.05,0.95,0.7706984845003637,15,1.0,1,1.0,1,1.0,1
2611,max_ml,30,90,3,3,0.05,0.95,0.9395625444972264,29,1.0,1,1.0,1,1.0,1
2612,max_ml,30,90,3,3,0.05,0.95,0.94167971222326,33,1.0,1,1.0,1,1.0,1
2613,max_ml,30,90,3,3,0.05,0.95,0.9309530124821276,9,1.0,1,1.0,1,1.0,1
2614,max_ml,30,90,3,3,0.05,0.95,0.9493279705359512,55,1.0,1,1.0,1,1.0,1
2615,max_ml,30,90,3,3,0.05,0.95,0.9388023095499372,15,1.0,1,1.0,1,1.0,1
2616,max_ml,30,90,3,3,0.05,0.95,0.9313988351027908,11,1.0,1,1.0,1,1.0,1
2617,max_ml,30,90,3,3,0.05,0.95,0.8855819997363285,6,1.0,1,1.0,1,1.0,1
2618,max_ml,30,90,3,3,0.05,0.95,0.8395483432516307,20,1.0,1,1.0,1,1.0,1
2619,max_ml,30,90,3,3,0.05,0.95,0.8987593335473213,34,1.0,1,1.0,1,1.0,1
2620,max_ml,30,90,3,3,0.05,0.95,0.9440976059123088,7,1.0,1,1.0,1,1.0,1
2621,max_ml,30,90,3,3,0.05,0.95,0.9476155094153096,43,1.0,1,1.0,1,1.0,1
2622,max_ml,30,90,3,3,0.05,0.95,0.942153551538856,22,1.0,1,1.0,1,1.0,1
2623,max_ml,30,90,3,3,0.05,0.95,0.9450889352371428,15,1.0,1,1.0,1,1.0,1
2624,max_ml,30,90,3,3,0.05,0.95,0.9025417790469246,26,1.0,1,1.0,1,1.0,1
2625,max_ml,30,90,3,3,0.05,0.95,0.9199677422109516,14,1.0,1,1.0,1,1.0,1
2626,max_ml,30,90,3,3,0.05,0.95,0.947878184002274,38,0.0,0,1.0,1,1.0,1
2627,max_ml,30,90,3,3,0.05,0.95,0.8967454333779602,21,1.0,1,1.0,1,1.0,1
2628,max_ml,30,90,3,3,0.05,0.95,0.9394116723228982,21,1.0,1,1.0,1,1.0,1
2629,max_ml,30,90,3,3,0.05,0.95,0.9497251274179522,25,1.0,1,1.0,1,1.0,1
2630,max_ml,30,90,3,3,0.05,0.95,0.8514596363787282,18,1.0,1,1.0,1,1.0,1
2631,max_ml,30,90,3,3,0.05,0.95,0.9366722724650244,56,0.0,0,0.0,0,1.0,1
2632,max_ml,30,90,3,3,0.05,0.95,0.8883591375501069,13,1.0,1,1.0,1,1.0,1
2633,max_ml,30,90,3,3,0.05,0.95,0.9012304560526186,12,1.0,1,1.0,1,1.0,1
2634,max_ml,30,90,3,3,0.05,0.95,0.948819748277826,28,1.0,1,1.0,1,1.0,1
2635,max_ml,30,90,3,3,0.05,0.95,0.9398641784294685,19,1.0,1,1.0,1,1.0,1
2636,max_ml,30,90,3,3,0.05,0.95,0.9266898176704328,61,0.0,0,1.0,1,1.0,1
2637,max_ml,30,90,3,3,0.05,0.95,0.9476187028460196,45,1.0,1,1.0,1,1.0,1
2638,max_ml,30,90,3,3,0.05,0.95,0.8779174542645493,29,1.0,1,1.0,1,1.0,1
2639,max_ml,30,90,3,3,0.05,0.95,0.9203664344032524,36,1.0,1,1.0,1,1.0,1
2640,max_ml,30,90,3,3,0.05,0.95,0.9169854893562062,10,1.0,1,1.0,1,1.0,1
2641,max_ml,30,90,3,3,0.05,0.95,0.9246855452507484,14,1.0,1,1.0,1,1.0,1
2642,max_ml,30,90,3,3,0.05,0.95,0.9341977343897344,19,1.0,1,1.0,1,1.0,1
2643,max_ml,30,90,3,3,0.05,0.95,0.8377342520055315,5,1.0,1,1.0,1,1.0,1
2644,max_ml,30,90,3,3,0.05,0.95,0.8880194667333173,12,1.0,1,1.0,1,1.0,1
2645,max_ml,30,90,3,3,0.05,0.95,0.9470885663098508,16,1.0,1,1.0,1,1.0,1
2646,max_ml,30,90,3,3,0.05,0.95,0.92406082319506,25,1.0,1,1.0,1,1.0,1
2647,max_ml,30,90,3,3,0.05,0.95,0.9434444806849644,75,1.0,1,1.0,1,1.0,1
2648,max_ml,30,90,3,3,0.05,0.95,0.944042393613914,7,1.0,1,1.0,1,1.0,1
2649,max_ml,30,90,3,3,0.05,0.95,0.8930236812431149,13,1.0,1,1.0,1,1.0,1
2650,max_ml,30,90,3,3,0.05,0.95,0.9464678082346684,54,1.0,1,1.0,1,1.0,1
2651,max_ml,30,90,3,3,0.05,0.95,0.9163537535050684,19,1.0,1,1.0,1,1.0,1
2652,max_ml,30,90,3,3,0.05,0.95,0.8930489786348992,22,1.0,1,1.0,1,1.0,1
2653,max_ml,30,90,3,3,0.05,0.95,0.9321025036380068,32,1.0,1,1.0,1,1.0,1
2654,max_ml,30,90,3,3,0.05,0.95,0.9443854769301108,21,1.0,1,1.0,1,1.0,1
2655,max_ml,30,90,3,3,0.05,0.95,0.9185909446133026,43,1.0,1,1.0,1,1.0,1
2656,max_ml,30,90,3,3,0.05,0.95,0.8802746626451515,6,1.0,1,1.0,1,1.0,1
2657,max_ml,30,90,3,3,0.05,0.95,0.8752061573858262,19,1.0,1,1.0,1,1.0,1
2658,max_ml,30,90,3,3,0.05,0.95,0.945305187489045,10,1.0,1,1.0,1,1.0,1
2659,max_ml,30,90,3,3,0.05,0.95,0.944029139532775,25,1.0,1,1.0,1,1.0,1
2660,max_ml,30,90,3,3,0.05,0.95,0.9298904409478768,40,1.0,1,1.0,1,1.0,1
2661,max_ml,30,90,3,3,0.05,0.95,0.9475549536503944,30,1.0,1,1.0,1,1.0,1
2662,max_ml,30,90,3,3,0.05,0.95,0.9134092317599416,8,1.0,1,1.0,1,1.0,1
2663,max_ml,30,90,3,3,0.05,0.95,0.9114202014154328,28,1.0,1,1.0,1,1.0,1
2664,max_ml,30,90,3,3,0.05,0.95,0.919327113143214,35,1.0,1,1.0,1,1.0,1
2665,max_ml,30,90,3,3,0.05,0.95,0.9447581845216728,26,1.0,1,1.0,1,1.0,1
2666,max_ml,30,90,3,3,0.05,0.95,0.9482870294800152,46,1.0,1,1.0,1,1.0,1
2667,max_ml,30,90,3,3,0.05,0.95,0.9225590976169564,45,1.0,1,1.0,1,1.0,1
2668,max_ml,30,90,3,3,0.05,0.95,0.9185254601937676,29,1.0,1,1.0,1,1.0,1
2669,max_ml,30,90,3,3,0.05,0.95,0.9350904706226842,27,1.0,1,1.0,1,1.0,1
2670,max_ml,30,90,3,3,0.05,0.95,0.9143750412226708,36,1.0,1,1.0,1,1.0,1
2671,max_ml,30,90,3,3,0.05,0.95,0.9338433437945132,20,1.0,1,1.0,1,1.0,1
2672,max_ml,30,90,3,3,0.05,0.95,0.9380788954696134,16,1.0,1,1.0,1,1.0,1
2673,max_ml,30,90,3,3,0.05,0.95,0.9004115094496785,12,1.0,1,1.0,1,1.0,1
2674,max_ml,30,90,3,3,0.05,0.95,0.9450170777691048,63,1.0,1,1.0,1,1.0,1
2675,max_ml,30,90,3,3,0.05,0.95,0.9339932769694732,8,1.0,1,1.0,1,1.0,1
2676,max_ml,30,90,3,3,0.05,0.95,0.8767407141795628,5,1.0,1,1.0,1,1.0,1
2677,max_ml,30,90,3,3,0.05,0.95,0.9310092266303166,50,1.0,1,1.0,1,1.0,1
2678,max_ml,30,90,3,3,0.05,0.95,0.9166701795453824,25,1.0,1,1.0,1,1.0,1
2679,max_ml,30,90,3,3,0.05,0.95,0.9370928972402012,10,1.0,1,1.0,1,1.0,1
2680,max_ml,30,90,3,3,0.05,0.95,0.908597847912496,40,1.0,1,1.0,1,1.0,1
2681,max_ml,30,90,3,3,0.05,0.95,0.9097154345898136,8,1.0,1,1.0,1,1.0,1
2682,max_ml,30,90,3,3,0.05,0.95,0.9341646545581084,12,1.0,1,1.0,1,1.0,1
2683,max_ml,30,90,3,3,0.05,0.95,0.8632069871485781,9,1.0,1,1.0,1,1.0,1
2684,max_ml,30,90,3,3,0.05,0.95,0.9256791583951728,19,1.0,1,1.0,1,1.0,1
2685,max_ml,30,90,3,3,0.05,0.95,0.9407784923573104,23,1.0,1,1.0,1,1.0,1
2686,max_ml,30,90,3,3,0.05,0.95,0.9260765358209894,18,1.0,1,1.0,1,1.0,1
2687,max_ml,30,90,3,3,0.05,0.95,0.9179383871430788,18,1.0,1,1.0,1,1.0,1
2688,max_ml,30,90,3,3,0.05,0.95,0.9438204104943604,49,1.0,1,1.0,1,1.0,1
2689,max_ml,30,90,3,3,0.05,0.95,0.9489651180319674,16,1.0,1,1.0,1,1.0,1
2690,max_ml,30,90,3,3,0.05,0.95,0.9437465985841684,14,1.0,1,1.0,1,1.0,1
2691,max_ml,30,90,3,3,0.05,0.95,0.9137487839189564,21,1.0,1,1.0,1,1.0,1
2692,max_ml,30,90,3,3,0.05,0.95,0.9409125199583928,38,1.0,1,1.0,1,1.0,1
2693,max_ml,30,90,3,3,0.05,0.95,0.9303178551817934,13,1.0,1,1.0,1,1.0,1
2694,max_ml,30,90,3,3,0.05,0.95,0.933888063144563,26,1.0,1,1.0,1,1.0,1
2695,max_ml,30,90,3,3,0.05,0.95,0.9279020529354822,19,1.0,1,1.0,1,1.0,1
2696,max_ml,30,90,3,3,0.05,0.95,0.938505494593794,6,1.0,1,1.0,1,1.0,1
2697,max_ml,30,90,3,3,0.05,0.95,0.9361662200922664,15,1.0,1,1.0,1,1.0,1
2698,max_ml,30,90,3,3,0.05,0.95,0.870482359219834,23,1.0,1,1.0,1,1.0,1
2699,max_ml,30,90,3,3,0.05,0.95,0.8805983154790038,13,1.0,1,1.0,1,1.0,1
2700,max_ml,30,90,3,3,0.05,0.95,0.946050282101046,17,1.0,1,1.0,1,1.0,1
2701,max_ml,30,90,3,3,0.05,0.95,0.9433611193224763,20,1.0,1,1.0,1,1.0,1
2702,max_ml,30,90,3,3,0.05,0.95,0.9191126764252262,25,1.0,1,1.0,1,1.0,1
2703,max_ml,30,90,3,3,0.05,0.95,0.9473301058655113,23,1.0,1,1.0,1,1.0,1
2704,max_ml,30,90,3,3,0.05,0.95,0.9492815058266356,15,1.0,1,1.0,1,1.0,1
2705,max_ml,30,90,3,3,0.05,0.95,0.9463302066989174,32,1.0,1,1.0,1,1.0,1
2706,max_ml,30,90,3,3,0.05,0.95,0.9492732139102884,22,1.0,1,1.0,1,1.0,1
2707,max_ml,30,90,3,3,0.05,0.95,0.9354784032067148,17,1.0,1,1.0,1,1.0,1
2708,max_ml,30,90,3,3,0.05,0.95,0.9140796672444044,9,1.0,1,1.0,1,1.0,1
2709,max_ml,30,90,3,3,0.05,0.95,0.8975782895637762,15,1.0,1,1.0,1,1.0,1
2710,max_ml,30,90,3,3,0.05,0.95,0.9491685932573828,11,1.0,1,1.0,1,1.0,1
2711,max_ml,30,90,3,3,0.05,0.95,0.9296304401357568,22,1.0,1,1.0,1,1.0,1
2712,max_ml,30,90,3,3,0.05,0.95,0.9454267975592692,25,1.0,1,1.0,1,1.0,1
2713,max_ml,30,90,3,3,0.05,0.95,0.922995290622466,19,1.0,1,1.0,1,1.0,1
2714,max_ml,30,90,3,3,0.05,0.95,0.947785173259736,84,1.0,1,1.0,1,1.0,1
2715,max_ml,30,90,3,3,0.05,0.95,0.8952602792120227,16,1.0,1,1.0,1,1.0,1
2716,max_ml,30,90,3,3,0.05,0.95,0.8960593876441041,26,1.0,1,1.0,1,1.0,1
2717,max_ml,30,90,3,3,0.05,0.95,0.9361685762581912,22,1.0,1,1.0,1,1.0,1
2718,max_ml,30,90,3,3,0.05,0.95,0.949799173998907,22,1.0,1,1.0,1,1.0,1
2719,max_ml,30,90,3,3,0.05,0.95,0.9314584241775256,24,1.0,1,1.0,1,1.0,1
2720,max_ml,30,90,3,3,0.05,0.95,0.9026941664499708,29,1.0,1,1.0,1,1.0,1
2721,max_ml,30,90,3,3,0.05,0.95,0.8799843365517421,9,1.0,1,1.0,1,1.0,1
2722,max_ml,30,90,3,3,0.05,0.95,0.9419644380241524,15,1.0,1,1.0,1,1.0,1
2723,max_ml,30,90,3,3,0.05,0.95,0.8618579059925762,18,1.0,1,1.0,1,1.0,1
2724,max_ml,30,90,3,3,0.05,0.95,0.9488063811651364,25,1.0,1,1.0,1,1.0,1
2725,max_ml,30,90,3,3,0.05,0.95,0.9077280820950464,21,1.0,1,1.0,1,1.0,1
2726,max_ml,30,90,3,3,0.05,0.95,0.8884944639833189,27,1.0,1,1.0,1,1.0,1
2727,max_ml,30,90,3,3,0.05,0.95,0.9063539849630392,17,1.0,1,1.0,1,1.0,1
2728,max_ml,30,90,3,3,0.05,0.95,0.9369667197756016,27,1.0,1,1.0,1,1.0,1
2729,max_ml,30,90,3,3,0.05,0.95,0.926579336321582,13,1.0,1,1.0,1,1.0,1
2730,max_ml,30,90,3,3,0.05,0.95,0.9356970889150936,7,1.0,1,1.0,1,1.0,1
2731,max_ml,30,90,3,3,0.05,0.95,0.9342704619472766,21,1.0,1,1.0,1,1.0,1
2732,max_ml,30,90,3,3,0.05,0.95,0.9415799344903224,13,1.0,1,1.0,1,1.0,1
2733,max_ml,30,90,3,3,0.05,0.95,0.9285779712531232,5,1.0,1,1.0,1,1.0,1
2734,max_ml,30,90,3,3,0.05,0.95,0.929081936917022,10,1.0,1,1.0,1,1.0,1
2735,max_ml,30,90,3,3,0.05,0.95,0.9357392934968164,39,1.0,1,1.0,1,1.0,1
2736,max_ml,30,90,3,3,0.05,0.95,0.8824237951694205,19,1.0,1,1.0,1,1.0,1
2737,max_ml,30,90,3,3,0.05,0.95,0.947659987861352,33,1.0,1,1.0,1,1.0,1
2738,max_ml,30,90,3,3,0.05,0.95,0.9498856177621304,22,1.0,1,1.0,1,1.0,1
2739,max_ml,30,90,3,3,0.05,0.95,0.8923476777817518,10,1.0,1,1.0,1,1.0,1
2740,max_ml,30,90,3,3,0.05,0.95,0.9389805359481962,16,1.0,1,1.0,1,1.0,1
2741,max_ml,30,90,3,3,0.05,0.95,0.9060548966285368,12,1.0,1,1.0,1,1.0,1
2742,max_ml,30,90,3,3,0.05,0.95,0.9334012887249687,25,1.0,1,1.0,1,1.0,1
2743,max_ml,30,90,3,3,0.05,0.95,0.9139728253021046,17,1.0,1,1.0,1,1.0,1
2744,max_ml,30,90,3,3,0.05,0.95,0.9009531101076588,14,1.0,1,1.0,1,1.0,1
2745,max_ml,30,90,3,3,0.05,0.95,0.9369045652441812,12,1.0,1,1.0,1,1.0,1
2746,max_ml,30,90,3,3,0.05,0.95,0.9370869732701992,13,1.0,1,1.0,1,1.0,1
2747,max_ml,30,90,3,3,0.05,0.95,0.9163331933725216,34,1.0,1,1.0,1,1.0,1
2748,max_ml,30,90,3,3,0.05,0.95,0.9237791956495156,8,1.0,1,1.0,1,1.0,1
2749,max_ml,30,90,3,3,0.05,0.95,0.8932702665620759,21,1.0,1,1.0,1,1.0,1
2750,max_ml,30,90,3,3,0.05,0.95,0.8600070889573769,21,1.0,1,1.0,1,1.0,1
2751,max_ml,30,90,3,3,0.05,0.95,0.9063495011210566,25,1.0,1,1.0,1,1.0,1
2752,max_ml,30,90,3,3,0.05,0.95,0.8687492251215425,12,1.0,1,1.0,1,1.0,1
2753,max_ml,30,90,3,3,0.05,0.95,0.908913555312381,18,1.0,1,1.0,1,1.0,1
2754,max_ml,30,90,3,3,0.05,0.95,0.8850374253887756,10,1.0,1,1.0,1,1.0,1
2755,max_ml,30,90,3,3,0.05,0.95,0.9463114181344822,33,1.0,1,1.0,1,1.0,1
2756,max_ml,30,90,3,3,0.05,0.95,0.9219428902278812,17,1.0,1,1.0,1,1.0,1
2757,max_ml,30,90,3,3,0.05,0.95,0.9306164209844808,18,1.0,1,1.0,1,1.0,1
2758,max_ml,30,90,3,3,0.05,0.95,0.9106926196445618,44,0.0,0,1.0,1,1.0,1
2759,max_ml,30,90,3,3,0.05,0.95,0.934805389167366,55,0.0,0,1.0,1,1.0,1
2760,max_ml,30,90,3,3,0.05,0.95,0.943069387343694,43,0.0,0,0.0,0,1.0,1
2761,max_ml,30,90,3,3,0.05,0.95,0.9370300179703184,29,1.0,1,1.0,1,1.0,1
2762,max_ml,30,90,3,3,0.05,0.95,0.9451925490926943,18,1.0,1,1.0,1,1.0,1
2763,max_ml,30,90,3,3,0.05,0.95,0.9250018105764746,55,0.0,1,0.0,1,0.0,1
2764,max_ml,30,90,3,3,0.05,0.95,0.9400182980487912,25,1.0,1,1.0,1,1.0,1
2765,max_ml,30,90,3,3,0.05,0.95,0.8471244464822183,17,1.0,1,1.0,1,1.0,1
2766,max_ml,30,90,3,3,0.05,0.95,0.9457623793130564,41,1.0,1,1.0,1,1.0,1
2767,max_ml,30,90,3,3,0.05,0.95,0.9231901992617414,23,1.0,1,1.0,1,1.0,1
2768,max_ml,30,90,3,3,0.05,0.95,0.9131928487578318,11,1.0,1,1.0,1,1.0,1
2769,max_ml,30,90,3,3,0.05,0.95,0.8839482799780393,21,1.0,1,1.0,1,1.0,1
2770,max_ml,30,90,3,3,0.05,0.95,0.8832089507760859,14,1.0,1,1.0,1,1.0,1
2771,max_ml,30,90,3,3,0.05,0.95,0.9418134912695312,16,1.0,1,1.0,1,1.0,1
2772,max_ml,30,90,3,3,0.05,0.95,0.9307350012776988,28,1.0,1,1.0,1,1.0,1
2773,max_ml,30,90,3,3,0.05,0.95,0.9363572860818988,27,1.0,1,1.0,1,1.0,1
2774,max_ml,30,90,3,3,0.05,0.95,0.936313953105564,9,1.0,1,1.0,1,1.0,1
2775,max_ml,30,90,3,3,0.05,0.95,0.8996767466877432,10,1.0,1,1.0,1,1.0,1
2776,max_ml,30,90,3,3,0.05,0.95,0.9498643158744852,25,1.0,1,1.0,1,1.0,1
2777,max_ml,30,90,3,3,0.05,0.95,0.9457478889623456,19,1.0,1,1.0,1,1.0,1
2778,max_ml,30,90,3,3,0.05,0.95,0.9405397016107984,50,0.0,0,1.0,1,1.0,1
2779,max_ml,30,90,3,3,0.05,0.95,0.9435812678101312,31,1.0,1,1.0,1,1.0,1
2780,max_ml,30,90,3,3,0.05,0.95,0.942592356360408,35,1.0,1,1.0,1,1.0,1
2781,max_ml,30,90,3,3,0.05,0.95,0.9261087494149244,20,1.0,1,1.0,1,1.0,1
2782,max_ml,30,90,3,3,0.05,0.95,0.9427571137607385,33,1.0,1,1.0,1,1.0,1
2783,max_ml,30,90,3,3,0.05,0.95,0.9316042505167376,20,1.0,1,1.0,1,1.0,1
2784,max_ml,30,90,3,3,0.05,0.95,0.9263663585155636,10,1.0,1,1.0,1,1.0,1
2785,max_ml,30,90,3,3,0.05,0.95,0.9495706865633676,68,0.0,0,1.0,1,1.0,1
2786,max_ml,30,90,3,3,0.05,0.95,0.918436822740768,11,1.0,1,1.0,1,1.0,1
2787,max_ml,30,90,3,3,0.05,0.95,0.9330137504881284,30,1.0,1,1.0,1,1.0,1
2788,max_ml,30,90,3,3,0.05,0.95,0.9436834398535644,11,1.0,1,1.0,1,1.0,1
2789,max_ml,30,90,3,3,0.05,0.95,0.9122142774040012,20,1.0,1,1.0,1,1.0,1
2790,max_ml,30,90,3,3,0.05,0.95,0.9456726533794472,16,1.0,1,1.0,1,1.0,1
2791,max_ml,30,90,3,3,0.05,0.95,0.8820126203383111,19,1.0,1,1.0,1,1.0,1
2792,max_ml,30,90,3,3,0.05,0.95,0.94995010760251,13,1.0,1,1.0,1,1.0,1
2793,max_ml,30,90,3,3,0.05,0.95,0.9429837531638904,23,1.0,1,1.0,1,1.0,1
2794,max_ml,30,90,3,3,0.05,0.95,0.9307559665096972,16,1.0,1,1.0,1,1.0,1
2795,max_ml,30,90,3,3,0.05,0.95,0.9444465889598056,8,1.0,1,1.0,1,1.0,1
2796,max_ml,30,90,3,3,0.05,0.95,0.9458775655871556,18,1.0,1,1.0,1,1.0,1
2797,max_ml,30,90,3,3,0.05,0.95,0.9296973211253716,15,1.0,1,1.0,1,1.0,1
2798,max_ml,30,90,3,3,0.05,0.95,0.9481652441255276,14,1.0,1,1.0,1,1.0,1
2799,max_ml,30,90,3,3,0.05,0.95,0.8733036593920025,21,1.0,1,1.0,1,1.0,1
2800,max_ml,30,90,3,3,0.05,0.95,0.9399100479717843,51,1.0,1,1.0,1,1.0,1
2801,max_ml,30,90,3,3,0.05,0.95,0.917951282500214,40,1.0,1,1.0,1,1.0,1
2802,max_ml,30,90,3,3,0.05,0.95,0.9479706374532456,13,1.0,1,1.0,1,1.0,1
2803,max_ml,30,90,3,3,0.05,0.95,0.9315313345642072,29,1.0,1,1.0,1,1.0,1
2804,max_ml,30,90,3,3,0.05,0.95,0.9450050787586916,43,1.0,1,1.0,1,1.0,1
2805,max_ml,30,90,3,3,0.05,0.95,0.8274653627224433,9,1.0,1,1.0,1,1.0,1
2806,max_ml,30,90,3,3,0.05,0.95,0.9155131623244224,13,1.0,1,1.0,1,1.0,1
2807,max_ml,30,90,3,3,0.05,0.95,0.9387098134532283,41,1.0,1,1.0,1,1.0,1
2808,max_ml,30,90,3,3,0.05,0.95,0.9042746280959462,17,1.0,1,1.0,1,1.0,1
2809,max_ml,30,90,3,3,0.05,0.95,0.9166813910376382,6,1.0,1,1.0,1,1.0,1
2810,max_ml,30,90,3,3,0.05,0.95,0.9184163072772552,21,1.0,1,1.0,1,1.0,1
2811,max_ml,30,90,3,3,0.05,0.95,0.9497002814303412,32,1.0,1,1.0,1,1.0,1
2812,max_ml,30,90,3,3,0.05,0.95,0.887403875736867,8,1.0,1,1.0,1,1.0,1
2813,max_ml,30,90,3,3,0.05,0.95,0.9301282662750002,31,1.0,1,1.0,1,1.0,1
2814,max_ml,30,90,3,3,0.05,0.95,0.9423270935786122,33,1.0,1,1.0,1,1.0,1
2815,max_ml,30,90,3,3,0.05,0.95,0.9050815578506682,14,1.0,1,1.0,1,1.0,1
2816,max_ml,30,90,3,3,0.05,0.95,0.8785830619340698,22,1.0,1,1.0,1,1.0,1
2817,max_ml,30,90,3,3,0.05,0.95,0.9335770888940416,76,1.0,1,1.0,1,1.0,1
2818,max_ml,30,90,3,3,0.05,0.95,0.9212446986291056,38,1.0,1,1.0,1,1.0,1
2819,max_ml,30,90,3,3,0.05,0.95,0.9382565227523992,31,0.0,0,1.0,1,0.0,0
2820,max_ml,30,90,3,3,0.05,0.95,0.9182511281905228,23,1.0,1,1.0,1,1.0,1
2821,max_ml,30,90,3,3,0.05,0.95,0.947166840065728,25,1.0,1,1.0,1,1.0,1
2822,max_ml,30,90,3,3,0.05,0.95,0.889372122209807,5,1.0,1,1.0,1,1.0,1
2823,max_ml,30,90,3,3,0.05,0.95,0.9465920076728198,16,1.0,1,1.0,1,1.0,1
2824,max_ml,30,90,3,3,0.05,0.95,0.923343755249657,30,1.0,1,1.0,1,1.0,1
2825,max_ml,30,90,3,3,0.05,0.95,0.936468606765303,18,1.0,1,1.0,1,1.0,1
2826,max_ml,30,90,3,3,0.05,0.95,0.9221151634773878,19,1.0,1,1.0,1,1.0,1
2827,max_ml,30,90,3,3,0.05,0.95,0.9479218502204148,7,1.0,1,1.0,1,1.0,1
2828,max_ml,30,90,3,3,0.05,0.95,0.921531137598372,11,1.0,1,1.0,1,1.0,1
2829,max_ml,30,90,3,3,0.05,0.95,0.9485198180096576,21,1.0,1,1.0,1,1.0,1
2830,max_ml,30,90,3,3,0.05,0.95,0.936170040922785,65,0.0,0,1.0,1,1.0,1
2831,max_ml,30,90,3,3,0.05,0.95,0.8851682297049138,15,1.0,1,1.0,1,1.0,1
2832,max_ml,30,90,3,3,0.05,0.95,0.8856253677424257,15,1.0,1,1.0,1,1.0,1
2833,max_ml,30,90,3,3,0.05,0.95,0.9445866568823136,30,1.0,1,1.0,1,1.0,1
2834,max_ml,30,90,3,3,0.05,0.95,0.8949640851131551,13,1.0,1,1.0,1,1.0,1
2835,max_ml,30,90,3,3,0.05,0.95,0.9404106933521392,59,1.0,1,1.0,1,1.0,1
2836,max_ml,30,90,3,3,0.05,0.95,0.8977696684561441,18,1.0,1,1.0,1,1.0,1
2837,max_ml,30,90,3,3,0.05,0.95,0.9489121575129345,20,1.0,1,1.0,1,1.0,1
2838,max_ml,30,90,3,3,0.05,0.95,0.906136057082478,21,1.0,1,1.0,1,1.0,1
2839,max_ml,30,90,3,3,0.05,0.95,0.94015351200102,27,1.0,1,1.0,1,1.0,1
2840,max_ml,30,90,3,3,0.05,0.95,0.947798089871297,12,1.0,1,1.0,1,1.0,1
2841,max_ml,30,90,3,3,0.05,0.95,0.9346647507620665,8,1.0,1,1.0,1,1.0,1
2842,max_ml,30,90,3,3,0.05,0.95,0.9496805557284216,30,1.0,1,1.0,1,1.0,1
2843,max_ml,30,90,3,3,0.05,0.95,0.8794766530944973,25,1.0,1,1.0,1,1.0,1
2844,max_ml,30,90,3,3,0.05,0.95,0.9225121393081904,16,1.0,1,1.0,1,1.0,1
2845,max_ml,30,90,3,3,0.05,0.95,0.8684199465358065,11,1.0,1,1.0,1,1.0,1
2846,max_ml,30,90,3,3,0.05,0.95,0.94123365708671,25,1.0,1,1.0,1,1.0,1
2847,max_ml,30,90,3,3,0.05,0.95,0.9162273421537716,43,1.0,1,1.0,1,1.0,1
2848,max_ml,30,90,3,3,0.05,0.95,0.9191612369075132,55,1.0,1,1.0,1,1.0,1
2849,max_ml,30,90,3,3,0.05,0.95,0.9344865982873694,27,1.0,1,1.0,1,1.0,1
2850,max_ml,30,90,3,3,0.05,0.95,0.9085320853085374,64,1.0,1,1.0,1,1.0,1
2851,max_ml,30,90,3,3,0.05,0.95,0.93980915442749,22,1.0,1,1.0,1,1.0,1
2852,max_ml,30,90,3,3,0.05,0.95,0.9462313446707352,20,1.0,1,1.0,1,1.0,1
2853,max_ml,30,90,3,3,0.05,0.95,0.9023334074756458,14,1.0,1,1.0,1,1.0,1
2854,max_ml,30,90,3,3,0.05,0.95,0.9356693626636025,29,1.0,1,1.0,1,1.0,1
2855,max_ml,30,90,3,3,0.05,0.95,0.9300080727680275,19,1.0,1,1.0,1,1.0,1
2856,max_ml,30,90,3,3,0.05,0.95,0.918624532631326,18,1.0,1,1.0,1,1.0,1
2857,max_ml,30,90,3,3,0.05,0.95,0.9169298764243208,14,1.0,1,1.0,1,1.0,1
2858,max_ml,30,90,3,3,0.05,0.95,0.9421994091689694,31,1.0,1,1.0,1,1.0,1
2859,max_ml,30,90,3,3,0.05,0.95,0.9204279761868822,42,1.0,1,1.0,1,1.0,1
2860,max_ml,30,90,3,3,0.05,0.95,0.9355243236124392,26,1.0,1,1.0,1,1.0,1
2861,max_ml,30,90,3,3,0.05,0.95,0.889159241252701,42,1.0,1,1.0,1,1.0,1
2862,max_ml,30,90,3,3,0.05,0.95,0.8993820415167509,7,1.0,1,1.0,1,1.0,1
2863,max_ml,30,90,3,3,0.05,0.95,0.913251057265139,14,1.0,1,1.0,1,1.0,1
2864,max_ml,30,90,3,3,0.05,0.95,0.941113714203098,9,1.0,1,1.0,1,1.0,1
2865,max_ml,30,90,3,3,0.05,0.95,0.9186677705802924,7,1.0,1,1.0,1,1.0,1
2866,max_ml,30,90,3,3,0.05,0.95,0.917198102763237,29,1.0,1,1.0,1,1.0,1
2867,max_ml,30,90,3,3,0.05,0.95,0.9405823582236448,50,1.0,1,1.0,1,1.0,1
2868,max_ml,30,90,3,3,0.05,0.95,0.9068569399423267,13,1.0,1,1.0,1,1.0,1
2869,max_ml,30,90,3,3,0.05,0.95,0.8645399666763378,25,1.0,1,1.0,1,1.0,1
2870,max_ml,30,90,3,3,0.05,0.95,0.8286562044488529,7,1.0,1,1.0,1,1.0,1
2871,max_ml,30,90,3,3,0.05,0.95,0.915556131350414,7,1.0,1,1.0,1,1.0,1
2872,max_ml,30,90,3,3,0.05,0.95,0.9101931360711444,24,1.0,1,1.0,1,1.0,1
2873,max_ml,30,90,3,3,0.05,0.95,0.9323021409117442,18,1.0,1,1.0,1,1.0,1
2874,max_ml,30,90,3,3,0.05,0.95,0.923623580941733,32,1.0,1,1.0,1,1.0,1
2875,max_ml,30,90,3,3,0.05,0.95,0.8689009861812191,10,1.0,1,1.0,1,1.0,1
2876,max_ml,30,90,3,3,0.05,0.95,0.9364682692289572,31,1.0,1,1.0,1,1.0,1
2877,max_ml,30,90,3,3,0.05,0.95,0.9066691187966236,22,1.0,1,1.0,1,1.0,1
2878,max_ml,30,90,3,3,0.05,0.95,0.9365496554659808,17,1.0,1,1.0,1,1.0,1
2879,max_ml,30,90,3,3,0.05,0.95,0.9418970197652724,18,1.0,1,1.0,1,1.0,1
2880,max_ml,30,90,3,3,0.05,0.95,0.8957892240809531,16,1.0,1,1.0,1,1.0,1
2881,max_ml,30,90,3,3,0.05,0.95,0.9290751973418254,8,1.0,1,1.0,1,1.0,1
2882,max_ml,30,90,3,3,0.05,0.95,0.9282925215445076,21,1.0,1,1.0,1,1.0,1
2883,max_ml,30,90,3,3,0.05,0.95,0.94258201213016,28,1.0,1,1.0,1,1.0,1
2884,max_ml,30,90,3,3,0.05,0.95,0.9351293584447284,25,1.0,1,1.0,1,1.0,1
2885,max_ml,30,90,3,3,0.05,0.95,0.907465906229702,18,1.0,1,1.0,1,1.0,1
2886,max_ml,30,90,3,3,0.05,0.95,0.9336785939209156,39,0.0,0,1.0,1,1.0,1
2887,max_ml,30,90,3,3,0.05,0.95,0.921392437690103,14,1.0,1,1.0,1,1.0,1
2888,max_ml,30,90,3,3,0.05,0.95,0.8701310699758479,7,1.0,1,1.0,1,1.0,1
2889,max_ml,30,90,3,3,0.05,0.95,0.9212186898937772,19,1.0,1,1.0,1,1.0,1
2890,max_ml,30,90,3,3,0.05,0.95,0.894982003306925,14,1.0,1,1.0,1,1.0,1
2891,max_ml,30,90,3,3,0.05,0.95,0.8875754965239752,19,1.0,1,1.0,1,1.0,1
2892,max_ml,30,90,3,3,0.05,0.95,0.9179842074096752,17,1.0,1,1.0,1,1.0,1
2893,max_ml,30,90,3,3,0.05,0.95,0.8736075525829461,31,1.0,1,1.0,1,1.0,1
2894,max_ml,30,90,3,3,0.05,0.95,0.9447205691140363,49,1.0,1,1.0,1,1.0,1
2895,max_ml,30,90,3,3,0.05,0.95,0.9444115780703044,16,1.0,1,1.0,1,1.0,1
2896,max_ml,30,90,3,3,0.05,0.95,0.91948063484974,11,1.0,1,1.0,1,1.0,1
2897,max_ml,30,90,3,3,0.05,0.95,0.9025818165969413,14,1.0,1,1.0,1,1.0,1
2898,max_ml,30,90,3,3,0.05,0.95,0.8961290215382196,11,1.0,1,1.0,1,1.0,1
2899,max_ml,30,90,3,3,0.05,0.95,0.9168094997445616,8,1.0,1,1.0,1,1.0,1
2900,max_ml,30,90,3,3,0.05,0.95,0.9466099400651884,57,1.0,1,1.0,1,1.0,1
2901,max_ml,30,90,3,3,0.05,0.95,0.9238594649954062,26,1.0,1,1.0,1,1.0,1
2902,max_ml,30,90,3,3,0.05,0.95,0.9477592308448882,39,1.0,1,1.0,1,1.0,1
2903,max_ml,30,90,3,3,0.05,0.95,0.9217865899213068,47,1.0,1,1.0,1,1.0,1
2904,max_ml,30,90,3,3,0.05,0.95,0.9101194106302364,18,1.0,1,1.0,1,1.0,1
2905,max_ml,30,90,3,3,0.05,0.95,0.8515072112169713,33,1.0,1,1.0,1,1.0,1
2906,max_ml,30,90,3,3,0.05,0.95,0.9480150381493402,34,1.0,1,1.0,1,1.0,1
2907,max_ml,30,90,3,3,0.05,0.95,0.9252001477134044,22,1.0,1,1.0,1,1.0,1
2908,max_ml,30,90,3,3,0.05,0.95,0.9477209100235516,35,1.0,1,1.0,1,1.0,1
2909,max_ml,30,90,3,3,0.05,0.95,0.842473141595359,28,1.0,1,1.0,1,1.0,1
2910,max_ml,30,90,3,3,0.05,0.95,0.9429994810438111,7,1.0,1,1.0,1,1.0,1
2911,max_ml,30,90,3,3,0.05,0.95,0.9372147170619656,9,1.0,1,1.0,1,1.0,1
2912,max_ml,30,90,3,3,0.05,0.95,0.9301417150928136,25,1.0,1,1.0,1,1.0,1
2913,max_ml,30,90,3,3,0.05,0.95,0.9498325359996866,6,1.0,1,1.0,1,1.0,1
2914,max_ml,30,90,3,3,0.05,0.95,0.9456308968357596,20,1.0,1,1.0,1,1.0,1
2915,max_ml,30,90,3,3,0.05,0.95,0.8931581123499509,37,1.0,1,1.0,1,1.0,1
2916,max_ml,30,90,3,3,0.05,0.95,0.8876353086516655,14,1.0,1,1.0,1,1.0,1
2917,max_ml,30,90,3,3,0.05,0.95,0.938986869320556,23,1.0,1,1.0,1,1.0,1
2918,max_ml,30,90,3,3,0.05,0.95,0.9376718669861152,45,1.0,1,1.0,1,1.0,1
2919,max_ml,30,90,3,3,0.05,0.95,0.9457301345826336,34,1.0,1,1.0,1,1.0,1
2920,max_ml,30,90,3,3,0.05,0.95,0.9462005557708612,39,1.0,1,1.0,1,1.0,1
2921,max_ml,30,90,3,3,0.05,0.95,0.924394099608678,22,1.0,1,1.0,1,1.0,1
2922,max_ml,30,90,3,3,0.05,0.95,0.945714914586832,11,1.0,1,1.0,1,1.0,1
2923,max_ml,30,90,3,3,0.05,0.95,0.913456805622936,33,1.0,1,1.0,1,1.0,1
2924,max_ml,30,90,3,3,0.05,0.95,0.9157366052801348,62,0.0,0,0.0,0,1.0,1
2925,max_ml,30,90,3,3,0.05,0.95,0.9467040396449852,47,1.0,1,1.0,1,1.0,1
2926,max_ml,30,90,3,3,0.05,0.95,0.9498891001775686,31,1.0,1,1.0,1,1.0,1
2927,max_ml,30,90,3,3,0.05,0.95,0.9350909266720536,23,1.0,1,1.0,1,1.0,1
2928,max_ml,30,90,3,3,0.05,0.95,0.8633974435805759,21,1.0,1,1.0,1,1.0,1
2929,max_ml,30,90,3,3,0.05,0.95,0.9422205426124198,33,1.0,1,1.0,1,1.0,1
2930,max_ml,30,90,3,3,0.05,0.95,0.9245667489873476,7,1.0,1,1.0,1,1.0,1
2931,max_ml,30,90,3,3,0.05,0.95,0.9127915107634168,11,1.0,1,1.0,1,1.0,1
2932,max_ml,30,90,3,3,0.05,0.95,0.9069440664641142,8,1.0,1,1.0,1,1.0,1
2933,max_ml,30,90,3,3,0.05,0.95,0.935683704129096,18,1.0,1,1.0,1,1.0,1
2934,max_ml,30,90,3,3,0.05,0.95,0.9388047019142997,15,1.0,1,1.0,1,1.0,1
2935,max_ml,30,90,3,3,0.05,0.95,0.9469263273703752,25,1.0,1,1.0,1,1.0,1
2936,max_ml,30,90,3,3,0.05,0.95,0.94747430310792,28,1.0,1,1.0,1,1.0,1
2937,max_ml,30,90,3,3,0.05,0.95,0.9122108433057062,11,1.0,1,1.0,1,1.0,1
2938,max_ml,30,90,3,3,0.05,0.95,0.9360420803205451,24,1.0,1,1.0,1,1.0,1
2939,max_ml,30,90,3,3,0.05,0.95,0.9308902181929476,7,1.0,1,1.0,1,1.0,1
2940,max_ml,30,90,3,3,0.05,0.95,0.8936774091431863,20,1.0,1,1.0,1,1.0,1
2941,max_ml,30,90,3,3,0.05,0.95,0.9374357053436984,24,1.0,1,1.0,1,1.0,1
2942,max_ml,30,90,3,3,0.05,0.95,0.9347511575007522,14,1.0,1,1.0,1,1.0,1
2943,max_ml,30,90,3,3,0.05,0.95,0.9051895008322884,25,1.0,1,1.0,1,1.0,1
2944,max_ml,30,90,3,3,0.05,0.95,0.9449286569138,32,1.0,1,1.0,1,1.0,1
2945,max_ml,30,90,3,3,0.05,0.95,0.927955694608072,32,1.0,1,1.0,1,1.0,1
2946,max_ml,30,90,3,3,0.05,0.95,0.9448658832498408,27,1.0,1,1.0,1,1.0,1
2947,max_ml,30,90,3,3,0.05,0.95,0.9228000788678072,38,1.0,1,1.0,1,1.0,1
2948,max_ml,30,90,3,3,0.05,0.95,0.945835195607284,23,1.0,1,1.0,1,1.0,1
2949,max_ml,30,90,3,3,0.05,0.95,0.935942746050681,32,1.0,1,1.0,1,1.0,1
2950,max_ml,30,90,3,3,0.05,0.95,0.927957090488858,14,1.0,1,1.0,1,1.0,1
2951,max_ml,30,90,3,3,0.05,0.95,0.9366143360776285,30,1.0,1,1.0,1,1.0,1
2952,max_ml,30,90,3,3,0.05,0.95,0.9301942632917604,15,1.0,1,1.0,1,1.0,1
2953,max_ml,30,90,3,3,0.05,0.95,0.9289052294749576,23,1.0,1,1.0,1,1.0,1
2954,max_ml,30,90,3,3,0.05,0.95,0.9408119187556768,21,1.0,1,1.0,1,1.0,1
2955,max_ml,30,90,3,3,0.05,0.95,0.8932278033724269,19,1.0,1,1.0,1,1.0,1
2956,max_ml,30,90,3,3,0.05,0.95,0.9329904556274152,21,1.0,1,1.0,1,1.0,1
2957,max_ml,30,90,3,3,0.05,0.95,0.9022584506308168,19,1.0,1,1.0,1,1.0,1
2958,max_ml,30,90,3,3,0.05,0.95,0.9221795477318993,53,1.0,1,1.0,1,1.0,1
2959,max_ml,30,90,3,3,0.05,0.95,0.9332482588470302,24,1.0,1,1.0,1,1.0,1
2960,max_ml,30,90,3,3,0.05,0.95,0.9344763734638272,10,1.0,1,1.0,1,1.0,1
2961,max_ml,30,90,3,3,0.05,0.95,0.9405364376934854,5,1.0,1,1.0,1,1.0,1
2962,max_ml,30,90,3,3,0.05,0.95,0.9489951077738262,25,1.0,1,1.0,1,1.0,1
2963,max_ml,30,90,3,3,0.05,0.95,0.934290849868178,25,1.0,1,1.0,1,1.0,1
2964,max_ml,30,90,3,3,0.05,0.95,0.9441990148725262,11,1.0,1,1.0,1,1.0,1
2965,max_ml,30,90,3,3,0.05,0.95,0.9445601572553736,12,1.0,1,1.0,1,1.0,1
2966,max_ml,30,90,3,3,0.05,0.95,0.9297929304292972,12,1.0,1,1.0,1,1.0,1
2967,max_ml,30,90,3,3,0.05,0.95,0.946230311615037,18,1.0,1,1.0,1,1.0,1
2968,max_ml,30,90,3,3,0.05,0.95,0.91369600925492,8,1.0,1,1.0,1,1.0,1
2969,max_ml,30,90,3,3,0.05,0.95,0.9281825569865866,16,1.0,1,1.0,1,1.0,1
2970,max_ml,30,90,3,3,0.05,0.95,0.915126599444186,12,1.0,1,1.0,1,1.0,1
2971,max_ml,30,90,3,3,0.05,0.95,0.8940051834523799,11,1.0,1,1.0,1,1.0,1
2972,max_ml,30,90,3,3,0.05,0.95,0.937968536476396,18,1.0,1,1.0,1,1.0,1
2973,max_ml,30,90,3,3,0.05,0.95,0.9382463152977928,12,1.0,1,1.0,1,1.0,1
2974,max_ml,30,90,3,3,0.05,0.95,0.9333799036261978,18,1.0,1,1.0,1,1.0,1
2975,max_ml,30,90,3,3,0.05,0.95,0.9459423825914798,10,1.0,1,1.0,1,1.0,1
2976,max_ml,30,90,3,3,0.05,0.95,0.9428436120661202,7,1.0,1,1.0,1,1.0,1
2977,max_ml,30,90,3,3,0.05,0.95,0.9122238808462924,12,1.0,1,1.0,1,1.0,1
2978,max_ml,30,90,3,3,0.05,0.95,0.944879841445088,20,1.0,1,1.0,1,1.0,1
2979,max_ml,30,90,3,3,0.05,0.95,0.9116809168965974,19,1.0,1,1.0,1,1.0,1
2980,max_ml,30,90,3,3,0.05,0.95,0.9327139141275108,6,1.0,1,1.0,1,1.0,1
2981,max_ml,30,90,3,3,0.05,0.95,0.9356643946558294,7,1.0,1,1.0,1,1.0,1
2982,max_ml,30,90,3,3,0.05,0.95,0.916357413696525,12,1.0,1,1.0,1,1.0,1
2983,max_ml,30,90,3,3,0.05,0.95,0.945626236979111,37,1.0,1,1.0,1,1.0,1
2984,max_ml,30,90,3,3,0.05,0.95,0.947214151288892,31,1.0,1,1.0,1,1.0,1
2985,max_ml,30,90,3,3,0.05,0.95,0.943426914488184,45,1.0,1,1.0,1,1.0,1
2986,max_ml,30,90,3,3,0.05,0.95,0.938301255171229,7,1.0,1,1.0,1,1.0,1
2987,max_ml,30,90,3,3,0.05,0.95,0.9049534582863884,29,1.0,1,1.0,1,1.0,1
2988,max_ml,30,90,3,3,0.05,0.95,0.909297299900016,18,1.0,1,1.0,1,1.0,1
2989,max_ml,30,90,3,3,0.05,0.95,0.85986169441227,15,1.0,1,1.0,1,1.0,1
2990,max_ml,30,90,3,3,0.05,0.95,0.9398394816509236,41,1.0,1,1.0,1,1.0,1
2991,max_ml,30,90,3,3,0.05,0.95,0.9125939050618443,12,1.0,1,1.0,1,1.0,1
2992,max_ml,30,90,3,3,0.05,0.95,0.9291138321281112,43,1.0,1,1.0,1,1.0,1
2993,max_ml,30,90,3,3,0.05,0.95,0.9440332234799764,15,1.0,1,1.0,1,1.0,1
2994,max_ml,30,90,3,3,0.05,0.95,0.9482679991613026,18,1.0,1,1.0,1,1.0,1
2995,max_ml,30,90,3,3,0.05,0.95,0.9246943939935756,30,1.0,1,1.0,1,1.0,1
2996,max_ml,30,90,3,3,0.05,0.95,0.9118674582343594,10,1.0,1,1.0,1,1.0,1
2997,max_ml,30,90,3,3,0.05,0.95,0.9233316123358806,21,1.0,1,1.0,1,1.0,1
2998,max_ml,30,90,3,3,0.05,0.95,0.9320186720811836,76,0.0,0,1.0,1,1.0,1
2999,max_ml,30,90,3,3,0.05,0.95,0.9480440813857648,61,0.0,0,0.0,0,1.0,1
3000,max_ml,30,90,3,3,0.05,0.95,0.946462920667894,16,1.0,1,1.0,1,1.0,1
3001,max_ml,30,90,3,3,0.05,0.95,0.889943371467229,30,1.0,1,1.0,1,1.0,1
3002,max_ml,30,90,3,3,0.05,0.95,0.9442914851130596,20,1.0,1,1.0,1,1.0,1
3003,max_ml,30,90,3,3,0.05,0.95,0.947921140890354,47,1.0,1,1.0,1,1.0,1
3004,max_ml,30,90,3,3,0.05,0.95,0.9466939915533322,21,1.0,1,1.0,1,1.0,1
3005,max_ml,30,90,3,3,0.05,0.95,0.9168928138249864,7,1.0,1,1.0,1,1.0,1
3006,max_ml,30,90,3,3,0.05,0.95,0.8875546488166436,21,1.0,1,1.0,1,1.0,1
3007,max_ml,30,90,3,3,0.05,0.95,0.9097369563748282,12,1.0,1,1.0,1,1.0,1
3008,max_ml,30,90,3,3,0.05,0.95,0.9374873303257812,22,1.0,1,1.0,1,1.0,1
3009,max_ml,30,90,3,3,0.05,0.95,0.926122676182438,12,1.0,1,1.0,1,1.0,1
3010,max_ml,30,90,3,3,0.05,0.95,0.9311373853693128,37,1.0,1,1.0,1,1.0,1
3011,max_ml,30,90,3,3,0.05,0.95,0.9237066178240344,17,1.0,1,1.0,1,1.0,1
3012,max_ml,30,90,3,3,0.05,0.95,0.925482507634733,39,1.0,1,1.0,1,1.0,1
3013,max_ml,30,90,3,3,0.05,0.95,0.9433210719528629,11,1.0,1,1.0,1,1.0,1
3014,max_ml,30,90,3,3,0.05,0.95,0.9268940908525952,22,1.0,1,1.0,1,1.0,1
3015,max_ml,30,90,3,3,0.05,0.95,0.9490211000783084,23,1.0,1,1.0,1,1.0,1
3016,max_ml,30,90,3,3,0.05,0.95,0.8354640456567825,10,1.0,1,1.0,1,1.0,1
3017,max_ml,30,90,3,3,0.05,0.95,0.9380975296522308,79,0.0,1,0.0,1,0.0,1
3018,max_ml,30,90,3,3,0.05,0.95,0.946704199425364,14,1.0,1,1.0,1,1.0,1
3019,max_ml,30,90,3,3,0.05,0.95,0.907728135080388,27,1.0,1,1.0,1,1.0,1
3020,max_ml,30,90,3,3,0.05,0.95,0.8609910056585236,13,1.0,1,1.0,1,1.0,1
3021,max_ml,30,90,3,3,0.05,0.95,0.8901442394516814,13,1.0,1,1.0,1,1.0,1
3022,max_ml,30,90,3,3,0.05,0.95,0.9287595798075016,22,1.0,1,1.0,1,1.0,1
3023,max_ml,30,90,3,3,0.05,0.95,0.8827436062958426,22,1.0,1,1.0,1,1.0,1
3024,max_ml,30,90,3,3,0.05,0.95,0.9407118625390544,22,1.0,1,1.0,1,1.0,1
3025,max_ml,30,90,3,3,0.05,0.95,0.864746094313748,22,1.0,1,1.0,1,1.0,1
3026,max_ml,30,90,3,3,0.05,0.95,0.9334840867872276,30,1.0,1,1.0,1,1.0,1
3027,max_ml,30,90,3,3,0.05,0.95,0.9332457102164432,21,1.0,1,1.0,1,1.0,1
3028,max_ml,30,90,3,3,0.05,0.95,0.9223378414976164,11,1.0,1,1.0,1,1.0,1
3029,max_ml,30,90,3,3,0.05,0.95,0.9371638899514256,18,1.0,1,1.0,1,1.0,1
3030,max_ml,30,90,3,3,0.05,0.95,0.9306917123548492,14,1.0,1,1.0,1,1.0,1
3031,max_ml,30,90,3,3,0.05,0.95,0.9357531469903806,20,1.0,1,1.0,1,1.0,1
3032,max_ml,30,90,3,3,0.05,0.95,0.8937338082979718,22,1.0,1,1.0,1,1.0,1
3033,max_ml,30,90,3,3,0.05,0.95,0.9486254701297056,19,1.0,1,1.0,1,1.0,1
3034,max_ml,30,90,3,3,0.05,0.95,0.9333459927541023,21,1.0,1,1.0,1,1.0,1
3035,max_ml,30,90,3,3,0.05,0.95,0.9458500880910656,60,1.0,1,1.0,1,1.0,1
3036,max_ml,30,90,3,3,0.05,0.95,0.934352613203837,22,1.0,1,1.0,1,1.0,1
3037,max_ml,30,90,3,3,0.05,0.95,0.912153733473582,32,1.0,1,1.0,1,1.0,1
3038,max_ml,30,90,3,3,0.05,0.95,0.9090204712878296,17,1.0,1,1.0,1,1.0,1
3039,max_ml,30,90,3,3,0.05,0.95,0.9239430769911334,15,1.0,1,1.0,1,1.0,1
3040,max_ml,30,90,3,3,0.05,0.95,0.939334104925966,31,0.0,0,1.0,1,1.0,1
3041,max_ml,30,90,3,3,0.05,0.95,0.9449245642431208,29,1.0,1,1.0,1,1.0,1
3042,max_ml,30,90,3,3,0.05,0.95,0.93805378963372,29,1.0,1,1.0,1,1.0,1
3043,max_ml,30,90,3,3,0.05,0.95,0.944897042583443,35,1.0,1,1.0,1,1.0,1
3044,max_ml,30,90,3,3,0.05,0.95,0.9307540053079076,8,1.0,1,1.0,1,1.0,1
3045,max_ml,30,90,3,3,0.05,0.95,0.9194774761798216,15,1.0,1,1.0,1,1.0,1
3046,max_ml,30,90,3,3,0.05,0.95,0.9289132492334372,15,1.0,1,1.0,1,1.0,1
3047,max_ml,30,90,3,3,0.05,0.95,0.9220519673547882,9,1.0,1,1.0,1,1.0,1
3048,max_ml,30,90,3,3,0.05,0.95,0.930578719639267,19,1.0,1,1.0,1,1.0,1
3049,max_ml,30,90,3,3,0.05,0.95,0.90122779186857,11,1.0,1,1.0,1,1.0,1
3050,max_ml,30,90,3,3,0.05,0.95,0.9469092581664076,20,1.0,1,1.0,1,1.0,1
3051,max_ml,30,90,3,3,0.05,0.95,0.925680498605047,18,1.0,1,1.0,1,1.0,1
3052,max_ml,30,90,3,3,0.05,0.95,0.9360516913047208,16,1.0,1,1.0,1,1.0,1
3053,max_ml,30,90,3,3,0.05,0.95,0.923112147232733,15,1.0,1,1.0,1,1.0,1
3054,max_ml,30,90,3,3,0.05,0.95,0.9431722377421594,10,1.0,1,1.0,1,1.0,1
3055,max_ml,30,90,3,3,0.05,0.95,0.946505279908191,28,1.0,1,1.0,1,1.0,1
3056,max_ml,30,90,3,3,0.05,0.95,0.9362971329822736,79,0.0,0,1.0,1,1.0,1
3057,max_ml,30,90,3,3,0.05,0.95,0.9135046281253022,30,1.0,1,1.0,1,1.0,1
3058,max_ml,30,90,3,3,0.05,0.95,0.9407148968669504,16,1.0,1,1.0,1,1.0,1
3059,max_ml,30,90,3,3,0.05,0.95,0.8943138109384239,7,1.0,1,1.0,1,1.0,1
3060,max_ml,30,90,3,3,0.05,0.95,0.943705328797183,32,1.0,1,1.0,1,1.0,1
3061,max_ml,30,90,3,3,0.05,0.95,0.8958480722076985,8,1.0,1,1.0,1,1.0,1
3062,max_ml,30,90,3,3,0.05,0.95,0.9442197955413566,16,1.0,1,1.0,1,1.0,1
3063,max_ml,30,90,3,3,0.05,0.95,0.9487917495792768,20,1.0,1,1.0,1,1.0,1
3064,max_ml,30,90,3,3,0.05,0.95,0.9395307165638982,24,1.0,1,1.0,1,1.0,1
3065,max_ml,30,90,3,3,0.05,0.95,0.934067513941454,15,1.0,1,1.0,1,1.0,1
3066,max_ml,30,90,3,3,0.05,0.95,0.9490332009480116,34,1.0,1,1.0,1,1.0,1
3067,max_ml,30,90,3,3,0.05,0.95,0.884789202830182,16,1.0,1,1.0,1,1.0,1
3068,max_ml,30,90,3,3,0.05,0.95,0.8635098466248999,4,1.0,1,1.0,1,1.0,1
3069,max_ml,30,90,3,3,0.05,0.95,0.9473867226628028,77,0.0,1,0.0,1,0.0,1
3070,max_ml,30,90,3,3,0.05,0.95,0.91743880759005,29,1.0,1,1.0,1,1.0,1
3071,max_ml,30,90,3,3,0.05,0.95,0.9474326537698396,35,1.0,1,1.0,1,1.0,1
3072,max_ml,30,90,3,3,0.05,0.95,0.93572150727409,17,1.0,1,1.0,1,1.0,1
3073,max_ml,30,90,3,3,0.05,0.95,0.9278733613519354,11,1.0,1,1.0,1,1.0,1
3074,max_ml,30,90,3,3,0.05,0.95,0.9359253527116312,23,1.0,1,1.0,1,1.0,1
3075,max_ml,30,90,3,3,0.05,0.95,0.9458893560972792,25,1.0,1,1.0,1,1.0,1
3076,max_ml,30,90,3,3,0.05,0.95,0.936950805695632,77,0.0,0,1.0,1,1.0,1
3077,max_ml,30,90,3,3,0.05,0.95,0.935661424607714,23,1.0,1,1.0,1,1.0,1
3078,max_ml,30,90,3,3,0.05,0.95,0.933325957511162,27,1.0,1,1.0,1,1.0,1
3079,max_ml,30,90,3,3,0.05,0.95,0.904577452951708,23,1.0,1,1.0,1,1.0,1
3080,max_ml,30,90,3,3,0.05,0.95,0.889295800788741,16,1.0,1,1.0,1,1.0,1
3081,max_ml,30,90,3,3,0.05,0.95,0.943639892235564,17,1.0,1,1.0,1,1.0,1
3082,max_ml,30,90,3,3,0.05,0.95,0.9328498089248828,42,1.0,1,1.0,1,1.0,1
3083,max_ml,30,90,3,3,0.05,0.95,0.9203573105305268,74,1.0,1,1.0,1,1.0,1
3084,max_ml,30,90,3,3,0.05,0.95,0.860976322661125,30,1.0,1,1.0,1,1.0,1
3085,max_ml,30,90,3,3,0.05,0.95,0.94040306751259,44,1.0,1,1.0,1,1.0,1
3086,max_ml,30,90,3,3,0.05,0.95,0.9282677174277992,12,1.0,1,1.0,1,1.0,1
3087,max_ml,30,90,3,3,0.05,0.95,0.9270326122219676,10,1.0,1,1.0,1,1.0,1
3088,max_ml,30,90,3,3,0.05,0.95,0.9054479593696548,26,1.0,1,1.0,1,1.0,1
3089,max_ml,30,90,3,3,0.05,0.95,0.9390170248901386,13,1.0,1,1.0,1,1.0,1
3090,max_ml,30,90,3,3,0.05,0.95,0.8506614997300754,6,1.0,1,1.0,1,1.0,1
3091,max_ml,30,90,3,3,0.05,0.95,0.9070858771811298,9,1.0,1,1.0,1,1.0,1
3092,max_ml,30,90,3,3,0.05,0.95,0.9240055859435434,14,1.0,1,1.0,1,1.0,1
3093,max_ml,30,90,3,3,0.05,0.95,0.9259477141304988,37,1.0,1,1.0,1,1.0,1
3094,max_ml,30,90,3,3,0.05,0.95,0.9211444011815576,17,1.0,1,1.0,1,1.0,1
3095,max_ml,30,90,3,3,0.05,0.95,0.8528040603002824,10,1.0,1,1.0,1,1.0,1
3096,max_ml,30,90,3,3,0.05,0.95,0.9477667229510608,57,1.0,1,1.0,1,1.0,1
3097,max_ml,30,90,3,3,0.05,0.95,0.9339348572159704,28,1.0,1,1.0,1,1.0,1
3098,max_ml,30,90,3,3,0.05,0.95,0.9476835420114182,11,1.0,1,1.0,1,1.0,1
3099,max_ml,30,90,3,3,0.05,0.95,0.9436367048827796,57,1.0,1,1.0,1,1.0,1
3100,max_ml,30,90,3,3,0.05,0.95,0.8751119248682113,15,1.0,1,1.0,1,1.0,1
3101,max_ml,30,90,3,3,0.05,0.95,0.9204038242270902,17,1.0,1,1.0,1,1.0,1
3102,max_ml,30,90,3,3,0.05,0.95,0.8882583969682777,23,1.0,1,1.0,1,1.0,1
3103,max_ml,30,90,3,3,0.05,0.95,0.9292413835759318,44,1.0,1,1.0,1,1.0,1
3104,max_ml,30,90,3,3,0.05,0.95,0.9164185895663312,24,1.0,1,1.0,1,1.0,1
3105,max_ml,30,90,3,3,0.05,0.95,0.9226380067048496,12,1.0,1,1.0,1,1.0,1
3106,max_ml,30,90,3,3,0.05,0.95,0.9025627310143184,16,1.0,1,1.0,1,1.0,1
3107,max_ml,30,90,3,3,0.05,0.95,0.9306424905915502,41,1.0,1,1.0,1,1.0,1
3108,max_ml,30,90,3,3,0.05,0.95,0.9453333861024532,9,1.0,1,1.0,1,1.0,1
3109,max_ml,30,90,3,3,0.05,0.95,0.8943035921303045,13,1.0,1,1.0,1,1.0,1
3110,max_ml,30,90,3,3,0.05,0.95,0.8882794052141998,10,1.0,1,1.0,1,1.0,1
3111,max_ml,30,90,3,3,0.05,0.95,0.9483654529593378,37,0.0,0,1.0,1,1.0,1
3112,max_ml,30,90,3,3,0.05,0.95,0.9432751616267336,19,1.0,1,1.0,1,1.0,1
3113,max_ml,30,90,3,3,0.05,0.95,0.9220573397811548,10,1.0,1,1.0,1,1.0,1
3114,max_ml,30,90,3,3,0.05,0.95,0.9456178665575388,62,0.0,0,1.0,1,1.0,1
3115,max_ml,30,90,3,3,0.05,0.95,0.8944817000056575,13,1.0,1,1.0,1,1.0,1
3116,max_ml,30,90,3,3,0.05,0.95,0.9125849885290582,13,1.0,1,1.0,1,1.0,1
3117,max_ml,30,90,3,3,0.05,0.95,0.9481710286466112,7,1.0,1,1.0,1,1.0,1
3118,max_ml,30,90,3,3,0.05,0.95,0.8923275366914678,23,1.0,1,1.0,1,1.0,1
3119,max_ml,30,90,3,3,0.05,0.95,0.9369019752700034,20,1.0,1,1.0,1,1.0,1
3120,max_ml,30,90,3,3,0.05,0.95,0.92947353057051,28,1.0,1,1.0,1,1.0,1
3121,max_ml,30,90,3,3,0.05,0.95,0.9209105460152772,25,1.0,1,1.0,1,1.0,1
3122,max_ml,30,90,3,3,0.05,0.95,0.9436732274055408,17,1.0,1,1.0,1,1.0,1
3123,max_ml,30,90,3,3,0.05,0.95,0.9427035965586006,20,1.0,1,1.0,1,1.0,1
3124,max_ml,30,90,3,3,0.05,0.95,0.9386237947233724,30,1.0,1,1.0,1,1.0,1
3125,max_ml,30,90,3,3,0.05,0.95,0.9257856250418756,24,1.0,1,1.0,1,1.0,1
3126,max_ml,30,90,3,3,0.05,0.95,0.9104926412565,8,1.0,1,1.0,1,1.0,1
3127,max_ml,30,90,3,3,0.05,0.95,0.927378541238424,42,1.0,1,1.0,1,1.0,1
3128,max_ml,30,90,3,3,0.05,0.95,0.9473755696555464,23,1.0,1,1.0,1,1.0,1
3129,max_ml,30,90,3,3,0.05,0.95,0.8677399675726446,11,1.0,1,1.0,1,1.0,1
3130,max_ml,30,90,3,3,0.05,0.95,0.9169026188863902,25,1.0,1,1.0,1,1.0,1
3131,max_ml,30,90,3,3,0.05,0.95,0.9006089612446067,9,1.0,1,1.0,1,1.0,1
3132,max_ml,30,90,3,3,0.05,0.95,0.8882646718747241,17,1.0,1,1.0,1,1.0,1
3133,max_ml,30,90,3,3,0.05,0.95,0.944073983189041,17,1.0,1,1.0,1,1.0,1
3134,max_ml,30,90,3,3,0.05,0.95,0.9318219540473462,13,1.0,1,1.0,1,1.0,1
3135,max_ml,30,90,3,3,0.05,0.95,0.8031969275820475,23,1.0,1,1.0,1,1.0,1
3136,max_ml,30,90,3,3,0.05,0.95,0.9442738131831778,11,1.0,1,1.0,1,1.0,1
3137,max_ml,30,90,3,3,0.05,0.95,0.9200401957953974,77,1.0,1,1.0,1,1.0,1
3138,max_ml,30,90,3,3,0.05,0.95,0.9237473154005854,32,1.0,1,1.0,1,1.0,1
3139,max_ml,30,90,3,3,0.05,0.95,0.8930792232842516,25,1.0,1,1.0,1,1.0,1
3140,max_ml,30,90,3,3,0.05,0.95,0.9492605726671718,15,1.0,1,1.0,1,1.0,1
3141,max_ml,30,90,3,3,0.05,0.95,0.8754779241119824,7,1.0,1,1.0,1,1.0,1
3142,max_ml,30,90,3,3,0.05,0.95,0.9056392815987035,17,1.0,1,1.0,1,1.0,1
3143,max_ml,30,90,3,3,0.05,0.95,0.9115470468052984,22,1.0,1,1.0,1,1.0,1
3144,max_ml,30,90,3,3,0.05,0.95,0.9413287864685372,28,1.0,1,1.0,1,1.0,1
3145,max_ml,30,90,3,3,0.05,0.95,0.9330413334817528,7,1.0,1,1.0,1,1.0,1
3146,max_ml,30,90,3,3,0.05,0.95,0.948102905205266,24,1.0,1,1.0,1,1.0,1
3147,max_ml,30,90,3,3,0.05,0.95,0.9274555979473514,24,1.0,1,1.0,1,1.0,1
3148,max_ml,30,90,3,3,0.05,0.95,0.8743977453311302,13,1.0,1,1.0,1,1.0,1
3149,max_ml,30,90,3,3,0.05,0.95,0.9119520188342032,14,1.0,1,1.0,1,1.0,1
3150,max_ml,30,90,3,3,0.05,0.95,0.9401801422494396,23,1.0,1,1.0,1,1.0,1
3151,max_ml,30,90,3,3,0.05,0.95,0.9418159288395233,52,1.0,1,1.0,1,1.0,1
3152,max_ml,30,90,3,3,0.05,0.95,0.9445294595853184,16,1.0,1,1.0,1,1.0,1
3153,max_ml,30,90,3,3,0.05,0.95,0.8835015561451149,15,1.0,1,1.0,1,1.0,1
3154,max_ml,30,90,3,3,0.05,0.95,0.8998890650182555,20,1.0,1,1.0,1,1.0,1
3155,max_ml,30,90,3,3,0.05,0.95,0.9367990415124566,14,1.0,1,1.0,1,1.0,1
3156,max_ml,30,90,3,3,0.05,0.95,0.937960018626588,30,1.0,1,1.0,1,1.0,1
3157,max_ml,30,90,3,3,0.05,0.95,0.9487715544661472,15,1.0,1,1.0,1,1.0,1
3158,max_ml,30,90,3,3,0.05,0.95,0.9104516463685542,12,1.0,1,1.0,1,1.0,1
3159,max_ml,30,90,3,3,0.05,0.95,0.9106257371194084,16,1.0,1,1.0,1,1.0,1
3160,max_ml,30,90,3,3,0.05,0.95,0.9339391087224176,29,1.0,1,1.0,1,1.0,1
3161,max_ml,30,90,3,3,0.05,0.95,0.903734304674118,15,1.0,1,1.0,1,1.0,1
3162,max_ml,30,90,3,3,0.05,0.95,0.9378376381182604,11,1.0,1,1.0,1,1.0,1
3163,max_ml,30,90,3,3,0.05,0.95,0.9492662427886792,32,1.0,1,1.0,1,1.0,1
3164,max_ml,30,90,3,3,0.05,0.95,0.9298750471126505,37,1.0,1,1.0,1,1.0,1
3165,max_ml,30,90,3,3,0.05,0.95,0.9355066722886122,9,1.0,1,1.0,1,1.0,1
3166,max_ml,30,90,3,3,0.05,0.95,0.9403914361184752,10,1.0,1,1.0,1,1.0,1
3167,max_ml,30,90,3,3,0.05,0.95,0.9240378958774214,11,1.0,1,1.0,1,1.0,1
3168,max_ml,30,90,3,3,0.05,0.95,0.932782380239221,11,1.0,1,1.0,1,1.0,1
3169,max_ml,30,90,3,3,0.05,0.95,0.9331295331622964,11,1.0,1,1.0,1,1.0,1
3170,max_ml,30,90,3,3,0.05,0.95,0.9260486657803771,29,1.0,1,1.0,1,1.0,1
3171,max_ml,30,90,3,3,0.05,0.95,0.9417268602135316,26,1.0,1,1.0,1,1.0,1
3172,max_ml,30,90,3,3,0.05,0.95,0.8030472555574828,13,1.0,1,1.0,1,1.0,1
3173,max_ml,30,90,3,3,0.05,0.95,0.9486537214694486,60,1.0,1,1.0,1,1.0,1
3174,max_ml,30,90,3,3,0.05,0.95,0.9255853881987846,19,1.0,1,1.0,1,1.0,1
3175,max_ml,30,90,3,3,0.05,0.95,0.9413249158912822,37,1.0,1,1.0,1,1.0,1
3176,max_ml,30,90,3,3,0.05,0.95,0.931678899735352,40,0.0,0,1.0,1,1.0,1
3177,max_ml,30,90,3,3,0.05,0.95,0.9352891897273268,18,1.0,1,1.0,1,1.0,1
3178,max_ml,30,90,3,3,0.05,0.95,0.9248087364204292,13,1.0,1,1.0,1,1.0,1
3179,max_ml,30,90,3,3,0.05,0.95,0.944319147554667,29,1.0,1,1.0,1,1.0,1
3180,max_ml,30,90,3,3,0.05,0.95,0.8982570677029291,18,1.0,1,1.0,1,1.0,1
3181,max_ml,30,90,3,3,0.05,0.95,0.943164559339019,16,1.0,1,1.0,1,1.0,1
3182,max_ml,30,90,3,3,0.05,0.95,0.9428012335399664,23,1.0,1,1.0,1,1.0,1
3183,max_ml,30,90,3,3,0.05,0.95,0.94687338184923,18,1.0,1,1.0,1,1.0,1
3184,max_ml,30,90,3,3,0.05,0.95,0.9301210515066533,16,1.0,1,1.0,1,1.0,1
3185,max_ml,30,90,3,3,0.05,0.95,0.8567249053913354,11,1.0,1,1.0,1,1.0,1
3186,max_ml,30,90,3,3,0.05,0.95,0.9387831334626096,24,1.0,1,1.0,1,1.0,1
3187,max_ml,30,90,3,3,0.05,0.95,0.9336257672776406,39,1.0,1,1.0,1,1.0,1
3188,max_ml,30,90,3,3,0.05,0.95,0.9261572087956632,16,1.0,1,1.0,1,1.0,1
3189,max_ml,30,90,3,3,0.05,0.95,0.9304325858945048,12,1.0,1,1.0,1,1.0,1
3190,max_ml,30,90,3,3,0.05,0.95,0.9464281089182744,79,0.0,0,0.0,0,1.0,1
3191,max_ml,30,90,3,3,0.05,0.95,0.931970656387184,28,1.0,1,1.0,1,1.0,1
3192,max_ml,30,90,3,3,0.05,0.95,0.9433944496073376,52,0.0,0,0.0,0,1.0,1
3193,max_ml,30,90,3,3,0.05,0.95,0.9311342141766336,7,1.0,1,1.0,1,1.0,1
3194,max_ml,30,90,3,3,0.05,0.95,0.9262800335246112,17,1.0,1,1.0,1,1.0,1
3195,max_ml,30,90,3,3,0.05,0.95,0.9450402528181628,20,1.0,1,1.0,1,1.0,1
3196,max_ml,30,90,3,3,0.05,0.95,0.9158638005018448,29,1.0,1,1.0,1,1.0,1
3197,max_ml,30,90,3,3,0.05,0.95,0.9447869759001916,15,1.0,1,1.0,1,1.0,1
3198,max_ml,30,90,3,3,0.05,0.95,0.9480117823718236,24,1.0,1,1.0,1,1.0,1
3199,max_ml,30,90,3,3,0.05,0.95,0.8917018927708356,15,1.0,1,1.0,1,1.0,1
3200,max_ml,30,90,3,3,0.05,0.95,0.8783846492949082,9,1.0,1,1.0,1,1.0,1
3201,max_ml,30,90,3,3,0.05,0.95,0.8880891209306979,20,1.0,1,1.0,1,1.0,1
3202,max_ml,30,90,3,3,0.05,0.95,0.8904445798812872,13,1.0,1,1.0,1,1.0,1
3203,max_ml,30,90,3,3,0.05,0.95,0.9444628795347356,21,1.0,1,1.0,1,1.0,1
3204,max_ml,30,90,3,3,0.05,0.95,0.8628955297828407,9,1.0,1,1.0,1,1.0,1
3205,max_ml,30,90,3,3,0.05,0.95,0.9289835195507,23,1.0,1,1.0,1,1.0,1
3206,max_ml,30,90,3,3,0.05,0.95,0.8851236002979649,18,1.0,1,1.0,1,1.0,1
3207,max_ml,30,90,3,3,0.05,0.95,0.9074632322764334,14,1.0,1,1.0,1,1.0,1
3208,max_ml,30,90,3,3,0.05,0.95,0.9446211068600454,11,1.0,1,1.0,1,1.0,1
3209,max_ml,30,90,3,3,0.05,0.95,0.9403834850233947,42,1.0,1,1.0,1,1.0,1
3210,max_ml,30,90,3,3,0.05,0.95,0.9351869665523492,18,1.0,1,1.0,1,1.0,1
3211,max_ml,30,90,3,3,0.05,0.95,0.9394860048924382,57,0.0,1,0.0,1,0.0,1
3212,max_ml,30,90,3,3,0.05,0.95,0.931411481257193,10,1.0,1,1.0,1,1.0,1
3213,max_ml,30,90,3,3,0.05,0.95,0.905029877041163,12,1.0,1,1.0,1,1.0,1
3214,max_ml,30,90,3,3,0.05,0.95,0.9323587276087928,13,1.0,1,1.0,1,1.0,1
3215,max_ml,30,90,3,3,0.05,0.95,0.9271377987863246,20,1.0,1,1.0,1,1.0,1
3216,max_ml,30,90,3,3,0.05,0.95,0.9268977374541552,17,1.0,1,1.0,1,1.0,1
3217,max_ml,30,90,3,3,0.05,0.95,0.9024330921510604,29,1.0,1,1.0,1,1.0,1
3218,max_ml,30,90,3,3,0.05,0.95,0.881802518517429,14,1.0,1,1.0,1,1.0,1
3219,max_ml,30,90,3,3,0.05,0.95,0.9268221987521236,41,1.0,1,1.0,1,1.0,1
3220,max_ml,30,90,3,3,0.05,0.95,0.9144324838059747,17,1.0,1,1.0,1,1.0,1
3221,max_ml,30,90,3,3,0.05,0.95,0.9433632622952516,16,1.0,1,1.0,1,1.0,1
3222,max_ml,30,90,3,3,0.05,0.95,0.907033844928922,40,1.0,1,1.0,1,1.0,1
3223,max_ml,30,90,3,3,0.05,0.95,0.9079016493296348,46,1.0,1,1.0,1,1.0,1
3224,max_ml,30,90,3,3,0.05,0.95,0.9000573727520992,17,1.0,1,1.0,1,1.0,1
3225,max_ml,30,90,3,3,0.05,0.95,0.9207368495614326,12,1.0,1,1.0,1,1.0,1
3226,max_ml,30,90,3,3,0.05,0.95,0.9461830977616812,21,1.0,1,1.0,1,1.0,1
3227,max_ml,30,90,3,3,0.05,0.95,0.947526408795972,28,1.0,1,1.0,1,1.0,1
3228,max_ml,30,90,3,3,0.05,0.95,0.9479481312133508,26,1.0,1,1.0,1,1.0,1
3229,max_ml,30,90,3,3,0.05,0.95,0.9291303011008966,18,1.0,1,1.0,1,1.0,1
3230,max_ml,30,90,3,3,0.05,0.95,0.9204709802347322,14,1.0,1,1.0,1,1.0,1
3231,max_ml,30,90,3,3,0.05,0.95,0.9190514044327632,42,1.0,1,1.0,1,1.0,1
3232,max_ml,30,90,3,3,0.05,0.95,0.939007780796344,47,0.0,0,1.0,1,1.0,1
3233,max_ml,30,90,3,3,0.05,0.95,0.9200819299994496,11,1.0,1,1.0,1,1.0,1
3234,max_ml,30,90,3,3,0.05,0.95,0.9351170238140732,12,1.0,1,1.0,1,1.0,1
3235,max_ml,30,90,3,3,0.05,0.95,0.9474030177068704,49,1.0,1,1.0,1,1.0,1
3236,max_ml,30,90,3,3,0.05,0.95,0.949535524914651,10,1.0,1,1.0,1,1.0,1
3237,max_ml,30,90,3,3,0.05,0.95,0.928785956029014,28,1.0,1,1.0,1,1.0,1
3238,max_ml,30,90,3,3,0.05,0.95,0.9492774352837836,64,0.0,0,1.0,1,1.0,1
3239,max_ml,30,90,3,3,0.05,0.95,0.8980207572492774,9,1.0,1,1.0,1,1.0,1
3240,max_ml,30,90,3,3,0.05,0.95,0.9159409920639432,14,1.0,1,1.0,1,1.0,1
3241,max_ml,30,90,3,3,0.05,0.95,0.9402143846519432,21,1.0,1,1.0,1,1.0,1
3242,max_ml,30,90,3,3,0.05,0.95,0.9385583818087256,15,1.0,1,1.0,1,1.0,1
3243,max_ml,30,90,3,3,0.05,0.95,0.927894482074688,37,1.0,1,1.0,1,1.0,1
3244,max_ml,30,90,3,3,0.05,0.95,0.9226592588786572,39,1.0,1,1.0,1,1.0,1
3245,max_ml,30,90,3,3,0.05,0.95,0.9477433549583724,9,1.0,1,1.0,1,1.0,1
3246,max_ml,30,90,3,3,0.05,0.95,0.9445039945646762,10,1.0,1,1.0,1,1.0,1
3247,max_ml,30,90,3,3,0.05,0.95,0.9466042904853176,25,1.0,1,1.0,1,1.0,1
3248,max_ml,30,90,3,3,0.05,0.95,0.9252663786987404,10,1.0,1,1.0,1,1.0,1
3249,max_ml,30,90,3,3,0.05,0.95,0.8972720151942695,8,1.0,1,1.0,1,1.0,1
3250,max_ml,30,90,3,3,0.05,0.95,0.94973864107931,57,1.0,1,1.0,1,1.0,1
3251,max_ml,30,90,3,3,0.05,0.95,0.9449310264127104,18,1.0,1,1.0,1,1.0,1
3252,max_ml,30,90,3,3,0.05,0.95,0.9253227382821616,26,1.0,1,1.0,1,1.0,1
3253,max_ml,30,90,3,3,0.05,0.95,0.8867216983196575,9,1.0,1,1.0,1,1.0,1
3254,max_ml,30,90,3,3,0.05,0.95,0.9356350603743484,11,1.0,1,1.0,1,1.0,1
3255,max_ml,30,90,3,3,0.05,0.95,0.9486487231208146,15,1.0,1,1.0,1,1.0,1
3256,max_ml,30,90,3,3,0.05,0.95,0.9246727159806892,42,1.0,1,1.0,1,1.0,1
3257,max_ml,30,90,3,3,0.05,0.95,0.9286068941901796,21,1.0,1,1.0,1,1.0,1
3258,max_ml,30,90,3,3,0.05,0.95,0.8940057920684207,17,1.0,1,1.0,1,1.0,1
3259,max_ml,30,90,3,3,0.05,0.95,0.9068033256648954,24,1.0,1,1.0,1,1.0,1
3260,max_ml,30,90,3,3,0.05,0.95,0.948553642345232,11,1.0,1,1.0,1,1.0,1
3261,max_ml,30,90,3,3,0.05,0.95,0.9431452390890672,10,1.0,1,1.0,1,1.0,1
3262,max_ml,30,90,3,3,0.05,0.95,0.9287725606262568,12,1.0,1,1.0,1,1.0,1
3263,max_ml,30,90,3,3,0.05,0.95,0.936287954490154,20,1.0,1,1.0,1,1.0,1
3264,max_ml,30,90,3,3,0.05,0.95,0.905289120330997,17,1.0,1,1.0,1,1.0,1
3265,max_ml,30,90,3,3,0.05,0.95,0.9340882978898888,9,1.0,1,1.0,1,1.0,1
3266,max_ml,30,90,3,3,0.05,0.95,0.8980954950319441,21,1.0,1,1.0,1,1.0,1
3267,max_ml,30,90,3,3,0.05,0.95,0.9090448952913692,27,1.0,1,1.0,1,1.0,1
3268,max_ml,30,90,3,3,0.05,0.95,0.9045435598897592,16,1.0,1,1.0,1,1.0,1
3269,max_ml,30,90,3,3,0.05,0.95,0.9361281415582392,14,1.0,1,1.0,1,1.0,1
3270,max_ml,30,90,3,3,0.05,0.95,0.9270400705304782,25,1.0,1,1.0,1,1.0,1
3271,max_ml,30,90,3,3,0.05,0.95,0.9341836091344312,56,1.0,1,1.0,1,1.0,1
3272,max_ml,30,90,3,3,0.05,0.95,0.9484578300573424,12,1.0,1,1.0,1,1.0,1
3273,max_ml,30,90,3,3,0.05,0.95,0.9321989295024792,74,0.0,0,0.0,0,1.0,1
3274,max_ml,30,90,3,3,0.05,0.95,0.8729105697926791,13,1.0,1,1.0,1,1.0,1
3275,max_ml,30,90,3,3,0.05,0.95,0.9297806003440175,18,1.0,1,1.0,1,1.0,1
3276,max_ml,30,90,3,3,0.05,0.95,0.9308460879916092,12,1.0,1,1.0,1,1.0,1
3277,max_ml,30,90,3,3,0.05,0.95,0.9369649166100092,22,1.0,1,1.0,1,1.0,1
3278,max_ml,30,90,3,3,0.05,0.95,0.9473481532128972,15,1.0,1,1.0,1,1.0,1
3279,max_ml,30,90,3,3,0.05,0.95,0.94839815531404,18,1.0,1,1.0,1,1.0,1
3280,max_ml,30,90,3,3,0.05,0.95,0.9463788604969334,12,1.0,1,1.0,1,1.0,1
3281,max_ml,30,90,3,3,0.05,0.95,0.9489407843525158,44,0.0,1,0.0,1,0.0,1
3282,max_ml,30,90,3,3,0.05,0.95,0.9339936838503576,14,1.0,1,1.0,1,1.0,1
3283,max_ml,30,90,3,3,0.05,0.95,0.890667292849393,19,1.0,1,1.0,1,1.0,1
3284,max_ml,30,90,3,3,0.05,0.95,0.9471490262919096,35,1.0,1,1.0,1,1.0,1
3285,max_ml,30,90,3,3,0.05,0.95,0.8936171549731944,15,1.0,1,1.0,1,1.0,1
3286,max_ml,30,90,3,3,0.05,0.95,0.8890242222900728,17,1.0,1,1.0,1,1.0,1
3287,max_ml,30,90,3,3,0.05,0.95,0.9007314093407192,21,1.0,1,1.0,1,1.0,1
3288,max_ml,30,90,3,3,0.05,0.95,0.9041944414411184,12,1.0,1,1.0,1,1.0,1
3289,max_ml,30,90,3,3,0.05,0.95,0.949846038320442,11,1.0,1,1.0,1,1.0,1
3290,max_ml,30,90,3,3,0.05,0.95,0.9300204267336778,19,1.0,1,1.0,1,1.0,1
3291,max_ml,30,90,3,3,0.05,0.95,0.9147569770850944,30,1.0,1,1.0,1,1.0,1
3292,max_ml,30,90,3,3,0.05,0.95,0.9315515550240552,14,1.0,1,1.0,1,1.0,1
3293,max_ml,30,90,3,3,0.05,0.95,0.9447850651118108,33,1.0,1,1.0,1,1.0,1
3294,max_ml,30,90,3,3,0.05,0.95,0.9125369909952944,9,1.0,1,1.0,1,1.0,1
3295,max_ml,30,90,3,3,0.05,0.95,0.9335491917771022,18,1.0,1,1.0,1,1.0,1
3296,max_ml,30,90,3,3,0.05,0.95,0.8992468024888587,10,1.0,1,1.0,1,1.0,1
3297,max_ml,30,90,3,3,0.05,0.95,0.9394479733755452,39,1.0,1,1.0,1,1.0,1
3298,max_ml,30,90,3,3,0.05,0.95,0.923645164792764,26,1.0,1,1.0,1,1.0,1
3299,max_ml,30,90,3,3,0.05,0.95,0.9266513945565282,16,1.0,1,1.0,1,1.0,1
3300,max_ml,30,90,3,3,0.05,0.95,0.9229025914277854,16,1.0,1,1.0,1,1.0,1
3301,max_ml,30,90,3,3,0.05,0.95,0.9478231521877488,36,1.0,1,1.0,1,1.0,1
3302,max_ml,30,90,3,3,0.05,0.95,0.9199338420674678,27,1.0,1,1.0,1,1.0,1
3303,max_ml,30,90,3,3,0.05,0.95,0.9430865431649306,33,1.0,1,1.0,1,1.0,1
3304,max_ml,30,90,3,3,0.05,0.95,0.921742649561078,18,1.0,1,1.0,1,1.0,1
3305,max_ml,30,90,3,3,0.05,0.95,0.893454328094338,8,1.0,1,1.0,1,1.0,1
3306,max_ml,30,90,3,3,0.05,0.95,0.9466475957409366,14,1.0,1,1.0,1,1.0,1
3307,max_ml,30,90,3,3,0.05,0.95,0.913611502257784,11,1.0,1,1.0,1,1.0,1
3308,max_ml,30,90,3,3,0.05,0.95,0.9485226827250708,25,1.0,1,1.0,1,1.0,1
3309,max_ml,30,90,3,3,0.05,0.95,0.9429337114553012,18,1.0,1,1.0,1,1.0,1
3310,max_ml,30,90,3,3,0.05,0.95,0.9497871832315746,21,1.0,1,1.0,1,1.0,1
3311,max_ml,30,90,3,3,0.05,0.95,0.8941481099423515,9,1.0,1,1.0,1,1.0,1
3312,max_ml,30,90,3,3,0.05,0.95,0.908329991237212,18,1.0,1,1.0,1,1.0,1
3313,max_ml,30,90,3,3,0.05,0.95,0.9283092964908188,6,1.0,1,1.0,1,1.0,1
3314,max_ml,30,90,3,3,0.05,0.95,0.7805597322026468,9,1.0,1,1.0,1,1.0,1
3315,max_ml,30,90,3,3,0.05,0.95,0.9043364827276336,13,1.0,1,1.0,1,1.0,1
3316,max_ml,30,90,3,3,0.05,0.95,0.9466503042619492,27,1.0,1,1.0,1,1.0,1
3317,max_ml,30,90,3,3,0.05,0.95,0.8908466241050376,18,1.0,1,1.0,1,1.0,1
3318,max_ml,30,90,3,3,0.05,0.95,0.9384069430379396,9,1.0,1,1.0,1,1.0,1
3319,max_ml,30,90,3,3,0.05,0.95,0.9326058124778828,34,1.0,1,1.0,1,1.0,1
3320,max_ml,30,90,3,3,0.05,0.95,0.9443497827767984,49,1.0,1,1.0,1,1.0,1
3321,max_ml,30,90,3,3,0.05,0.95,0.9406486253752564,11,1.0,1,1.0,1,1.0,1
3322,max_ml,30,90,3,3,0.05,0.95,0.942413581966705,13,1.0,1,1.0,1,1.0,1
3323,max_ml,30,90,3,3,0.05,0.95,0.8895481962238498,7,1.0,1,1.0,1,1.0,1
3324,max_ml,30,90,3,3,0.05,0.95,0.8990941220006118,15,1.0,1,1.0,1,1.0,1
3325,max_ml,30,90,3,3,0.05,0.95,0.9441961879930192,47,1.0,1,1.0,1,1.0,1
3326,max_ml,30,90,3,3,0.05,0.95,0.942014003593527,33,1.0,1,1.0,1,1.0,1
3327,max_ml,30,90,3,3,0.05,0.95,0.9407419873588592,36,1.0,1,1.0,1,1.0,1
3328,max_ml,30,90,3,3,0.05,0.95,0.9463767683050346,44,0.0,0,1.0,1,1.0,1
3329,max_ml,30,90,3,3,0.05,0.95,0.940402927886327,38,1.0,1,1.0,1,1.0,1
3330,max_ml,30,90,3,3,0.05,0.95,0.9493841716964868,28,1.0,1,1.0,1,1.0,1
3331,max_ml,30,90,3,3,0.05,0.95,0.9150473208563604,19,1.0,1,1.0,1,1.0,1
3332,max_ml,30,90,3,3,0.05,0.95,0.9391021171341416,70,0.0,0,1.0,1,1.0,1
3333,max_ml,30,90,3,3,0.05,0.95,0.9199187549899256,24,1.0,1,1.0,1,1.0,1
3334,max_ml,30,90,3,3,0.05,0.95,0.9291725432520576,30,1.0,1,1.0,1,1.0,1
3335,max_ml,30,90,3,3,0.05,0.95,0.9185793071005912,16,1.0,1,1.0,1,1.0,1
3336,max_ml,30,90,3,3,0.05,0.95,0.9401495515816056,8,1.0,1,1.0,1,1.0,1
3337,max_ml,30,90,3,3,0.05,0.95,0.9482527171330162,36,1.0,1,1.0,1,0.0,0
3338,max_ml,30,90,3,3,0.05,0.95,0.9401763937491422,48,0.0,0,1.0,1,1.0,1
3339,max_ml,30,90,3,3,0.05,0.95,0.8649350918581397,9,1.0,1,1.0,1,1.0,1
3340,max_ml,30,90,3,3,0.05,0.95,0.9386813870698606,10,1.0,1,1.0,1,1.0,1
3341,max_ml,30,90,3,3,0.05,0.95,0.8982831175591007,16,1.0,1,1.0,1,1.0,1
3342,max_ml,30,90,3,3,0.05,0.95,0.8802193134938933,10,1.0,1,1.0,1,1.0,1
3343,max_ml,30,90,3,3,0.05,0.95,0.7646201549484094,5,1.0,1,1.0,1,1.0,1
3344,max_ml,30,90,3,3,0.05,0.95,0.9303070933928153,13,1.0,1,1.0,1,1.0,1
3345,max_ml,30,90,3,3,0.05,0.95,0.9493338943257056,33,1.0,1,1.0,1,1.0,1
3346,max_ml,30,90,3,3,0.05,0.95,0.9169167767205072,27,1.0,1,1.0,1,1.0,1
3347,max_ml,30,90,3,3,0.05,0.95,0.9377639447651456,25,1.0,1,1.0,1,1.0,1
3348,max_ml,30,90,3,3,0.05,0.95,0.9263296090128824,26,1.0,1,1.0,1,1.0,1
3349,max_ml,30,90,3,3,0.05,0.95,0.9339066444766766,27,1.0,1,1.0,1,1.0,1
3350,max_ml,30,90,3,3,0.05,0.95,0.912671980960048,22,1.0,1,1.0,1,1.0,1
3351,max_ml,30,90,3,3,0.05,0.95,0.907456013234225,6,1.0,1,1.0,1,1.0,1
3352,max_ml,30,90,3,3,0.05,0.95,0.9101281951032436,12,1.0,1,1.0,1,1.0,1
3353,max_ml,30,90,3,3,0.05,0.95,0.8877395975594893,27,1.0,1,1.0,1,1.0,1
3354,max_ml,30,90,3,3,0.05,0.95,0.9476570657622834,27,1.0,1,1.0,1,1.0,1
3355,max_ml,30,90,3,3,0.05,0.95,0.9390900937088128,11,1.0,1,1.0,1,1.0,1
3356,max_ml,30,90,3,3,0.05,0.95,0.923449760918906,15,1.0,1,1.0,1,1.0,1
3357,max_ml,30,90,3,3,0.05,0.95,0.940577054477108,15,1.0,1,1.0,1,1.0,1
3358,max_ml,30,90,3,3,0.05,0.95,0.9460159452486766,151,0.0,1,0.0,1,0.0,1
3359,max_ml,30,90,3,3,0.05,0.95,0.9493042133982186,29,1.0,1,1.0,1,1.0,1
3360,max_ml,30,90,3,3,0.05,0.95,0.9324476768223228,20,1.0,1,1.0,1,1.0,1
3361,max_ml,30,90,3,3,0.05,0.95,0.9021700832404465,27,1.0,1,1.0,1,1.0,1
3362,max_ml,30,90,3,3,0.05,0.95,0.9408559694205684,24,1.0,1,1.0,1,1.0,1
3363,max_ml,30,90,3,3,0.05,0.95,0.9440664547576488,37,1.0,1,1.0,1,1.0,1
3364,max_ml,30,90,3,3,0.05,0.95,0.9464040891749312,37,1.0,1,1.0,1,1.0,1
3365,max_ml,30,90,3,3,0.05,0.95,0.9496939580704368,37,1.0,1,1.0,1,1.0,1
3366,max_ml,30,90,3,3,0.05,0.95,0.9211543443979908,24,1.0,1,1.0,1,1.0,1
3367,max_ml,30,90,3,3,0.05,0.95,0.8611635013204705,11,1.0,1,1.0,1,1.0,1
3368,max_ml,30,90,3,3,0.05,0.95,0.949736372081334,17,1.0,1,1.0,1,1.0,1
3369,max_ml,30,90,3,3,0.05,0.95,0.9283485156715602,17,1.0,1,1.0,1,1.0,1
3370,max_ml,30,90,3,3,0.05,0.95,0.947076093765071,57,0.0,0,1.0,1,1.0,1
3371,max_ml,30,90,3,3,0.05,0.95,0.9431458741364328,46,1.0,1,1.0,1,1.0,1
3372,max_ml,30,90,3,3,0.05,0.95,0.9266852120425554,26,1.0,1,1.0,1,1.0,1
3373,max_ml,30,90,3,3,0.05,0.95,0.9299528975663168,23,1.0,1,1.0,1,1.0,1
3374,max_ml,30,90,3,3,0.05,0.95,0.9431344249308083,7,1.0,1,1.0,1,1.0,1
3375,max_ml,30,90,3,3,0.05,0.95,0.9358479991524332,52,1.0,1,1.0,1,1.0,1
3376,max_ml,30,90,3,3,0.05,0.95,0.941991145832733,35,1.0,1,1.0,1,1.0,1
3377,max_ml,30,90,3,3,0.05,0.95,0.9126627007358544,18,1.0,1,1.0,1,1.0,1
3378,max_ml,30,90,3,3,0.05,0.95,0.9381524270678734,19,1.0,1,1.0,1,1.0,1
3379,max_ml,30,90,3,3,0.05,0.95,0.8883691984410759,15,1.0,1,1.0,1,1.0,1
3380,max_ml,30,90,3,3,0.05,0.95,0.9468135606400974,34,1.0,1,1.0,1,1.0,1
3381,max_ml,30,90,3,3,0.05,0.95,0.934896604905322,14,1.0,1,1.0,1,1.0,1
3382,max_ml,30,90,3,3,0.05,0.95,0.8989987638964256,17,1.0,1,1.0,1,1.0,1
3383,max_ml,30,90,3,3,0.05,0.95,0.9319629226497456,14,1.0,1,1.0,1,1.0,1
3384,max_ml,30,90,3,3,0.05,0.95,0.9088261411601004,13,1.0,1,1.0,1,1.0,1
3385,max_ml,30,90,3,3,0.05,0.95,0.93015404825327,38,1.0,1,1.0,1,1.0,1
3386,max_ml,30,90,3,3,0.05,0.95,0.9409797668918048,8,1.0,1,1.0,1,1.0,1
3387,max_ml,30,90,3,3,0.05,0.95,0.8363285046654744,8,1.0,1,1.0,1,1.0,1
3388,max_ml,30,90,3,3,0.05,0.95,0.933923778799999,5,1.0,1,1.0,1,1.0,1
3389,max_ml,30,90,3,3,0.05,0.95,0.9111680075928612,13,1.0,1,1.0,1,1.0,1
3390,max_ml,30,90,3,3,0.05,0.95,0.9203103602937388,24,1.0,1,1.0,1,1.0,1
3391,max_ml,30,90,3,3,0.05,0.95,0.905214412835336,51,1.0,1,1.0,1,1.0,1
3392,max_ml,30,90,3,3,0.05,0.95,0.9174908771770812,36,1.0,1,1.0,1,1.0,1
3393,max_ml,30,90,3,3,0.05,0.95,0.8912915944857697,18,1.0,1,1.0,1,1.0,1
3394,max_ml,30,90,3,3,0.05,0.95,0.9441668946534938,26,1.0,1,1.0,1,1.0,1
3395,max_ml,30,90,3,3,0.05,0.95,0.9435174322885296,27,1.0,1,1.0,1,1.0,1
3396,max_ml,30,90,3,3,0.05,0.95,0.9486751022102754,44,0.0,0,1.0,1,1.0,1
3397,max_ml,30,90,3,3,0.05,0.95,0.9177213276257444,24,1.0,1,1.0,1,1.0,1
3398,max_ml,30,90,3,3,0.05,0.95,0.9217571349087134,29,1.0,1,1.0,1,1.0,1
3399,max_ml,30,90,3,3,0.05,0.95,0.9221595325734432,20,1.0,1,1.0,1,1.0,1
3400,max_ml,30,90,3,3,0.05,0.95,0.8318843477690845,12,1.0,1,1.0,1,1.0,1
3401,max_ml,30,90,3,3,0.05,0.95,0.9249307039886608,15,1.0,1,1.0,1,1.0,1
3402,max_ml,30,90,3,3,0.05,0.95,0.9171510226097284,8,1.0,1,1.0,1,1.0,1
3403,max_ml,30,90,3,3,0.05,0.95,0.930199834964451,23,1.0,1,1.0,1,1.0,1
3404,max_ml,30,90,3,3,0.05,0.95,0.9488911585619956,22,1.0,1,1.0,1,1.0,1
3405,max_ml,30,90,3,3,0.05,0.95,0.9136944173939094,14,1.0,1,1.0,1,1.0,1
3406,max_ml,30,90,3,3,0.05,0.95,0.9399720986545964,18,1.0,1,1.0,1,1.0,1
3407,max_ml,30,90,3,3,0.05,0.95,0.948577496665584,18,1.0,1,1.0,1,1.0,1
3408,max_ml,30,90,3,3,0.05,0.95,0.9496573468943204,15,1.0,1,1.0,1,1.0,1
3409,max_ml,30,90,3,3,0.05,0.95,0.8584818791913905,13,1.0,1,1.0,1,1.0,1
3410,max_ml,30,90,3,3,0.05,0.95,0.835187344313515,20,1.0,1,1.0,1,1.0,1
3411,max_ml,30,90,3,3,0.05,0.95,0.914036377577758,17,1.0,1,1.0,1,1.0,1
3412,max_ml,30,90,3,3,0.05,0.95,0.9442772300024906,12,1.0,1,1.0,1,1.0,1
3413,max_ml,30,90,3,3,0.05,0.95,0.9392148171378034,33,1.0,1,1.0,1,1.0,1
3414,max_ml,30,90,3,3,0.05,0.95,0.889121901094687,12,1.0,1,1.0,1,1.0,1
3415,max_ml,30,90,3,3,0.05,0.95,0.9404874683535716,16,1.0,1,1.0,1,1.0,1
3416,max_ml,30,90,3,3,0.05,0.95,0.9270793729774064,49,1.0,1,1.0,1,1.0,1
3417,max_ml,30,90,3,3,0.05,0.95,0.8982845893336973,22,1.0,1,1.0,1,1.0,1
3418,max_ml,30,90,3,3,0.05,0.95,0.9152383946494592,9,1.0,1,1.0,1,1.0,1
3419,max_ml,30,90,3,3,0.05,0.95,0.94018401651736,19,1.0,1,1.0,1,1.0,1
3420,max_ml,30,90,3,3,0.05,0.95,0.8929737066091017,18,1.0,1,1.0,1,1.0,1
3421,max_ml,30,90,3,3,0.05,0.95,0.8638486760417873,13,1.0,1,1.0,1,1.0,1
3422,max_ml,30,90,3,3,0.05,0.95,0.9337802179414,8,1.0,1,1.0,1,1.0,1
3423,max_ml,30,90,3,3,0.05,0.95,0.9170433835325,32,1.0,1,1.0,1,1.0,1
3424,max_ml,30,90,3,3,0.05,0.95,0.9283721478507444,20,1.0,1,1.0,1,1.0,1
3425,max_ml,30,90,3,3,0.05,0.95,0.9490803887324468,17,1.0,1,1.0,1,1.0,1
3426,max_ml,30,90,3,3,0.05,0.95,0.9265326914915624,8,1.0,1,1.0,1,1.0,1
3427,max_ml,30,90,3,3,0.05,0.95,0.9393281203931082,42,0.0,0,1.0,1,1.0,1
3428,max_ml,30,90,3,3,0.05,0.95,0.928031086762086,97,1.0,1,1.0,1,1.0,1
3429,max_ml,30,90,3,3,0.05,0.95,0.8819495244625504,7,1.0,1,1.0,1,1.0,1
3430,max_ml,30,90,3,3,0.05,0.95,0.8886249456564377,20,1.0,1,1.0,1,1.0,1
3431,max_ml,30,90,3,3,0.05,0.95,0.9453320007307016,19,1.0,1,1.0,1,1.0,1
3432,max_ml,30,90,3,3,0.05,0.95,0.8736673843145208,11,1.0,1,1.0,1,1.0,1
3433,max_ml,30,90,3,3,0.05,0.95,0.94419542437956,22,1.0,1,1.0,1,1.0,1
3434,max_ml,30,90,3,3,0.05,0.95,0.8660433631076168,20,1.0,1,1.0,1,1.0,1
3435,max_ml,30,90,3,3,0.05,0.95,0.9440797158696932,41,1.0,1,1.0,1,1.0,1
3436,max_ml,30,90,3,3,0.05,0.95,0.935681743214104,15,1.0,1,1.0,1,1.0,1
3437,max_ml,30,90,3,3,0.05,0.95,0.94831961902732,12,1.0,1,1.0,1,1.0,1
3438,max_ml,30,90,3,3,0.05,0.95,0.9463416999554238,50,1.0,1,1.0,1,1.0,1
3439,max_ml,30,90,3,3,0.05,0.95,0.912945416451216,19,1.0,1,1.0,1,1.0,1
3440,max_ml,30,90,3,3,0.05,0.95,0.9374933516530888,10,1.0,1,1.0,1,1.0,1
3441,max_ml,30,90,3,3,0.05,0.95,0.9127365246416186,31,1.0,1,1.0,1,1.0,1
3442,max_ml,30,90,3,3,0.05,0.95,0.8694277704853332,37,1.0,1,1.0,1,1.0,1
3443,max_ml,30,90,3,3,0.05,0.95,0.9454150170451427,59,1.0,1,1.0,1,1.0,1
3444,max_ml,30,90,3,3,0.05,0.95,0.9317996842528006,23,1.0,1,1.0,1,1.0,1
3445,max_ml,30,90,3,3,0.05,0.95,0.9492789942491502,58,0.0,0,1.0,1,0.0,0
3446,max_ml,30,90,3,3,0.05,0.95,0.9449641128642136,30,1.0,1,1.0,1,1.0,1
3447,max_ml,30,90,3,3,0.05,0.95,0.8842064031308361,16,1.0,1,1.0,1,1.0,1
3448,max_ml,30,90,3,3,0.05,0.95,0.9213483756980142,18,1.0,1,1.0,1,1.0,1
3449,max_ml,30,90,3,3,0.05,0.95,0.8646540442982129,19,1.0,1,1.0,1,1.0,1
3450,max_ml,30,90,3,3,0.05,0.95,0.9152196263523944,10,1.0,1,1.0,1,1.0,1
3451,max_ml,30,90,3,3,0.05,0.95,0.920785305259458,12,1.0,1,1.0,1,1.0,1
3452,max_ml,30,90,3,3,0.05,0.95,0.9001886007851825,28,1.0,1,1.0,1,1.0,1
3453,max_ml,30,90,3,3,0.05,0.95,0.947195650745312,9,1.0,1,1.0,1,1.0,1
3454,max_ml,30,90,3,3,0.05,0.95,0.941808836439255,60,0.0,0,1.0,1,1.0,1
3455,max_ml,30,90,3,3,0.05,0.95,0.87128391402648,16,1.0,1,1.0,1,1.0,1
3456,max_ml,30,90,3,3,0.05,0.95,0.9125207082696888,9,1.0,1,1.0,1,1.0,1
3457,max_ml,30,90,3,3,0.05,0.95,0.922048339560948,40,1.0,1,1.0,1,1.0,1
3458,max_ml,30,90,3,3,0.05,0.95,0.9133973451696106,6,1.0,1,1.0,1,1.0,1
3459,max_ml,30,90,3,3,0.05,0.95,0.9474286383708602,38,1.0,1,1.0,1,1.0,1
3460,max_ml,30,90,3,3,0.05,0.95,0.9053453091537554,34,1.0,1,1.0,1,1.0,1
3461,max_ml,30,90,3,3,0.05,0.95,0.9289502644305748,32,1.0,1,1.0,1,1.0,1
3462,max_ml,30,90,3,3,0.05,0.95,0.7870919266005502,15,1.0,1,1.0,1,1.0,1
3463,max_ml,30,90,3,3,0.05,0.95,0.932901404551211,27,0.0,0,0.0,0,1.0,1
3464,max_ml,30,90,3,3,0.05,0.95,0.9440522319276092,46,0.0,0,1.0,1,1.0,1
3465,max_ml,30,90,3,3,0.05,0.95,0.908457231350868,10,1.0,1,1.0,1,1.0,1
3466,max_ml,30,90,3,3,0.05,0.95,0.9283129575865344,41,1.0,1,1.0,1,1.0,1
3467,max_ml,30,90,3,3,0.05,0.95,0.9385967085237124,20,1.0,1,1.0,1,1.0,1
3468,max_ml,30,90,3,3,0.05,0.95,0.9390271738420212,29,1.0,1,1.0,1,1.0,1
3469,max_ml,30,90,3,3,0.05,0.95,0.8987010377258424,7,1.0,1,1.0,1,1.0,1
3470,max_ml,30,90,3,3,0.05,0.95,0.9120373249408024,10,1.0,1,1.0,1,1.0,1
3471,max_ml,30,90,3,3,0.05,0.95,0.93949133467777,12,1.0,1,1.0,1,1.0,1
3472,max_ml,30,90,3,3,0.05,0.95,0.9201619401147118,15,1.0,1,1.0,1,1.0,1
3473,max_ml,30,90,3,3,0.05,0.95,0.9236761681308716,24,1.0,1,1.0,1,1.0,1
3474,max_ml,30,90,3,3,0.05,0.95,0.9478062389315116,34,0.0,0,1.0,1,1.0,1
3475,max_ml,30,90,3,3,0.05,0.95,0.9045046789203276,8,1.0,1,1.0,1,1.0,1
3476,max_ml,30,90,3,3,0.05,0.95,0.911308543898845,14,1.0,1,1.0,1,1.0,1
3477,max_ml,30,90,3,3,0.05,0.95,0.944065413817682,36,1.0,1,1.0,1,1.0,1
3478,max_ml,30,90,3,3,0.05,0.95,0.8959908567827523,17,1.0,1,1.0,1,1.0,1
3479,max_ml,30,90,3,3,0.05,0.95,0.9033794880935748,11,1.0,1,1.0,1,1.0,1
3480,max_ml,30,90,3,3,0.05,0.95,0.9430904813065232,25,1.0,1,1.0,1,1.0,1
3481,max_ml,30,90,3,3,0.05,0.95,0.9494033798340272,24,1.0,1,1.0,1,1.0,1
3482,max_ml,30,90,3,3,0.05,0.95,0.9189100665271814,26,1.0,1,1.0,1,1.0,1
3483,max_ml,30,90,3,3,0.05,0.95,0.9204533909444182,15,1.0,1,1.0,1,1.0,1
3484,max_ml,30,90,3,3,0.05,0.95,0.8618867178817642,6,1.0,1,1.0,1,1.0,1
3485,max_ml,30,90,3,3,0.05,0.95,0.947020606892976,29,1.0,1,1.0,1,1.0,1
3486,max_ml,30,90,3,3,0.05,0.95,0.9491923548378464,9,1.0,1,1.0,1,1.0,1
3487,max_ml,30,90,3,3,0.05,0.95,0.9315366677780236,26,1.0,1,1.0,1,1.0,1
3488,max_ml,30,90,3,3,0.05,0.95,0.9498698153740812,19,1.0,1,1.0,1,1.0,1
3489,max_ml,30,90,3,3,0.05,0.95,0.8167120649997088,18,1.0,1,1.0,1,1.0,1
3490,max_ml,30,90,3,3,0.05,0.95,0.9176930537860776,9,1.0,1,1.0,1,1.0,1
3491,max_ml,30,90,3,3,0.05,0.95,0.9051953670315884,13,1.0,1,1.0,1,1.0,1
3492,max_ml,30,90,3,3,0.05,0.95,0.9431767001017946,24,1.0,1,1.0,1,1.0,1
3493,max_ml,30,90,3,3,0.05,0.95,0.9318889807494088,58,1.0,1,1.0,1,1.0,1
3494,max_ml,30,90,3,3,0.05,0.95,0.9236428330905684,17,1.0,1,1.0,1,1.0,1
3495,max_ml,30,90,3,3,0.05,0.95,0.94557024805138,23,1.0,1,1.0,1,1.0,1
3496,max_ml,30,90,3,3,0.05,0.95,0.9400037779627868,27,1.0,1,1.0,1,1.0,1
3497,max_ml,30,90,3,3,0.05,0.95,0.920661700369951,8,1.0,1,1.0,1,1.0,1
3498,max_ml,30,90,3,3,0.05,0.95,0.903529402159014,26,1.0,1,1.0,1,1.0,1
3499,max_ml,30,90,3,3,0.05,0.95,0.949056889870225,44,1.0,1,1.0,1,1.0,1
3500,max_ml,30,90,3,3,0.05,0.95,0.949126647992867,19,1.0,1,1.0,1,1.0,1
3501,max_ml,30,90,3,3,0.05,0.95,0.8742205130762434,15,1.0,1,1.0,1,1.0,1
3502,max_ml,30,90,3,3,0.05,0.95,0.9422214516157192,30,1.0,1,1.0,1,1.0,1
3503,max_ml,30,90,3,3,0.05,0.95,0.8948880965492749,14,1.0,1,1.0,1,1.0,1
3504,max_ml,30,90,3,3,0.05,0.95,0.9279690905361538,39,1.0,1,1.0,1,1.0,1
3505,max_ml,30,90,3,3,0.05,0.95,0.9297593186264598,15,1.0,1,1.0,1,1.0,1
3506,max_ml,30,90,3,3,0.05,0.95,0.9125231240452372,16,1.0,1,1.0,1,1.0,1
3507,max_ml,30,90,3,3,0.05,0.95,0.9415606615338006,18,1.0,1,1.0,1,1.0,1
3508,max_ml,30,90,3,3,0.05,0.95,0.9306591449100838,30,1.0,1,1.0,1,1.0,1
3509,max_ml,30,90,3,3,0.05,0.95,0.9452364356337564,74,0.0,1,0.0,1,0.0,1
3510,max_ml,30,90,3,3,0.05,0.95,0.9005466772769971,8,1.0,1,1.0,1,1.0,1
3511,max_ml,30,90,3,3,0.05,0.95,0.918940267980124,12,1.0,1,1.0,1,1.0,1
3512,max_ml,30,90,3,3,0.05,0.95,0.9447128625020228,13,1.0,1,1.0,1,1.0,1
3513,max_ml,30,90,3,3,0.05,0.95,0.939302353720292,11,1.0,1,1.0,1,1.0,1
3514,max_ml,30,90,3,3,0.05,0.95,0.9404148519038432,15,1.0,1,1.0,1,1.0,1
3515,max_ml,30,90,3,3,0.05,0.95,0.9060300239584532,11,1.0,1,1.0,1,1.0,1
3516,max_ml,30,90,3,3,0.05,0.95,0.9322918123995748,29,1.0,1,1.0,1,1.0,1
3517,max_ml,30,90,3,3,0.05,0.95,0.836532845453293,11,1.0,1,1.0,1,1.0,1
3518,max_ml,30,90,3,3,0.05,0.95,0.9036715364743242,19,1.0,1,1.0,1,1.0,1
3519,max_ml,30,90,3,3,0.05,0.95,0.94933449512442,36,1.0,1,1.0,1,1.0,1
3520,max_ml,30,90,3,3,0.05,0.95,0.9074876413531382,10,1.0,1,1.0,1,1.0,1
3521,max_ml,30,90,3,3,0.05,0.95,0.8891996294829029,7,1.0,1,1.0,1,1.0,1
3522,max_ml,30,90,3,3,0.05,0.95,0.9103863080193102,10,1.0,1,1.0,1,1.0,1
3523,max_ml,30,90,3,3,0.05,0.95,0.9423850725572104,27,1.0,1,1.0,1,1.0,1
3524,max_ml,30,90,3,3,0.05,0.95,0.9250916719940164,14,1.0,1,1.0,1,1.0,1
3525,max_ml,30,90,3,3,0.05,0.95,0.9383086039623968,33,1.0,1,1.0,1,1.0,1
3526,max_ml,30,90,3,3,0.05,0.95,0.9454496177069196,23,1.0,1,1.0,1,1.0,1
3527,max_ml,30,90,3,3,0.05,0.95,0.9172160547697894,4,1.0,1,1.0,1,1.0,1
3528,max_ml,30,90,3,3,0.05,0.95,0.8276562532960524,14,1.0,1,1.0,1,1.0,1
3529,max_ml,30,90,3,3,0.05,0.95,0.9284883302850344,28,1.0,1,1.0,1,1.0,1
3530,max_ml,30,90,3,3,0.05,0.95,0.8325623322307186,5,1.0,1,1.0,1,1.0,1
3531,max_ml,30,90,3,3,0.05,0.95,0.949633224946394,14,1.0,1,1.0,1,1.0,1
3532,max_ml,30,90,3,3,0.05,0.95,0.9356925263682978,20,1.0,1,1.0,1,1.0,1
3533,max_ml,30,90,3,3,0.05,0.95,0.900688997727993,14,1.0,1,1.0,1,1.0,1
3534,max_ml,30,90,3,3,0.05,0.95,0.915412215012271,9,1.0,1,1.0,1,1.0,1
3535,max_ml,30,90,3,3,0.05,0.95,0.9461337577766448,11,1.0,1,1.0,1,1.0,1
3536,max_ml,30,90,3,3,0.05,0.95,0.938325497709802,39,1.0,1,1.0,1,1.0,1
3537,max_ml,30,90,3,3,0.05,0.95,0.922740056513288,17,1.0,1,1.0,1,1.0,1
3538,max_ml,30,90,3,3,0.05,0.95,0.9165254502492384,13,1.0,1,1.0,1,1.0,1
3539,max_ml,30,90,3,3,0.05,0.95,0.9271073051580642,25,1.0,1,1.0,1,1.0,1
3540,max_ml,30,90,3,3,0.05,0.95,0.8976466282663814,30,1.0,1,1.0,1,1.0,1
3541,max_ml,30,90,3,3,0.05,0.95,0.9328403970951132,60,1.0,1,1.0,1,1.0,1
3542,max_ml,30,90,3,3,0.05,0.95,0.9448431064853232,12,1.0,1,1.0,1,1.0,1
3543,max_ml,30,90,3,3,0.05,0.95,0.9285823968742112,12,1.0,1,1.0,1,1.0,1
3544,max_ml,30,90,3,3,0.05,0.95,0.9333963936933292,16,1.0,1,1.0,1,1.0,1
3545,max_ml,30,90,3,3,0.05,0.95,0.920636912586938,26,1.0,1,1.0,1,1.0,1
3546,max_ml,30,90,3,3,0.05,0.95,0.8955699475990117,18,1.0,1,1.0,1,1.0,1
3547,max_ml,30,90,3,3,0.05,0.95,0.864992708492621,15,1.0,1,1.0,1,1.0,1
3548,max_ml,30,90,3,3,0.05,0.95,0.9023923751522976,21,1.0,1,1.0,1,1.0,1
3549,max_ml,30,90,3,3,0.05,0.95,0.9416130397360448,22,1.0,1,1.0,1,1.0,1
3550,max_ml,30,90,3,3,0.05,0.95,0.9201150197405412,13,1.0,1,1.0,1,1.0,1
3551,max_ml,30,90,3,3,0.05,0.95,0.9448087711090156,28,1.0,1,1.0,1,1.0,1
3552,max_ml,30,90,3,3,0.05,0.95,0.9360565395406868,13,1.0,1,1.0,1,1.0,1
3553,max_ml,30,90,3,3,0.05,0.95,0.9329076326585292,15,1.0,1,1.0,1,1.0,1
3554,max_ml,30,90,3,3,0.05,0.95,0.9252881082323212,24,1.0,1,1.0,1,1.0,1
3555,max_ml,30,90,3,3,0.05,0.95,0.9069013080659007,10,1.0,1,1.0,1,1.0,1
3556,max_ml,30,90,3,3,0.05,0.95,0.9033900409403334,14,1.0,1,1.0,1,1.0,1
3557,max_ml,30,90,3,3,0.05,0.95,0.9261300806610976,13,1.0,1,1.0,1,1.0,1
3558,max_ml,30,90,3,3,0.05,0.95,0.9236955290377532,9,1.0,1,1.0,1,1.0,1
3559,max_ml,30,90,3,3,0.05,0.95,0.9417138551125084,14,1.0,1,1.0,1,1.0,1
3560,max_ml,30,90,3,3,0.05,0.95,0.8756133743444543,12,1.0,1,1.0,1,1.0,1
3561,max_ml,30,90,3,3,0.05,0.95,0.9109887255803304,19,1.0,1,1.0,1,1.0,1
3562,max_ml,30,90,3,3,0.05,0.95,0.9491750456691008,58,1.0,1,1.0,1,1.0,1
3563,max_ml,30,90,3,3,0.05,0.95,0.9185726942065058,13,1.0,1,1.0,1,1.0,1
3564,max_ml,30,90,3,3,0.05,0.95,0.9370761392838,8,1.0,1,1.0,1,1.0,1
3565,max_ml,30,90,3,3,0.05,0.95,0.9393814571585904,26,1.0,1,1.0,1,1.0,1
3566,max_ml,30,90,3,3,0.05,0.95,0.9305587384017304,7,1.0,1,1.0,1,1.0,1
3567,max_ml,30,90,3,3,0.05,0.95,0.9316890167662538,51,1.0,1,1.0,1,1.0,1
3568,max_ml,30,90,3,3,0.05,0.95,0.9443328238366144,22,1.0,1,1.0,1,1.0,1
3569,max_ml,30,90,3,3,0.05,0.95,0.9289091655396488,15,1.0,1,1.0,1,1.0,1
3570,max_ml,30,90,3,3,0.05,0.95,0.8781295656992965,17,1.0,1,1.0,1,1.0,1
3571,max_ml,30,90,3,3,0.05,0.95,0.9453541480497732,15,1.0,1,1.0,1,1.0,1
3572,max_ml,30,90,3,3,0.05,0.95,0.9473029698111486,33,1.0,1,1.0,1,1.0,1
3573,max_ml,30,90,3,3,0.05,0.95,0.8854674152953684,18,1.0,1,1.0,1,1.0,1
3574,max_ml,30,90,3,3,0.05,0.95,0.9306706513800164,24,1.0,1,1.0,1,1.0,1
3575,max_ml,30,90,3,3,0.05,0.95,0.9475712747423828,16,1.0,1,1.0,1,1.0,1
3576,max_ml,30,90,3,3,0.05,0.95,0.94436782421101,59,0.0,0,1.0,1,1.0,1
3577,max_ml,30,90,3,3,0.05,0.95,0.927860157331332,11,1.0,1,1.0,1,1.0,1
3578,max_ml,30,90,3,3,0.05,0.95,0.9258885778088703,22,1.0,1,1.0,1,1.0,1
3579,max_ml,30,90,3,3,0.05,0.95,0.9328020573112996,11,1.0,1,1.0,1,1.0,1
3580,max_ml,30,90,3,3,0.05,0.95,0.873911579015414,34,1.0,1,1.0,1,1.0,1
3581,max_ml,30,90,3,3,0.05,0.95,0.8623506724344397,12,1.0,1,1.0,1,1.0,1
3582,max_ml,30,90,3,3,0.05,0.95,0.9436456959186226,18,1.0,1,1.0,1,1.0,1
3583,max_ml,30,90,3,3,0.05,0.95,0.9207417225335482,11,1.0,1,1.0,1,1.0,1
3584,max_ml,30,90,3,3,0.05,0.95,0.7633755885884684,6,1.0,1,1.0,1,1.0,1
3585,max_ml,30,90,3,3,0.05,0.95,0.9215636654841736,54,1.0,1,1.0,1,1.0,1
3586,max_ml,30,90,3,3,0.05,0.95,0.9422510426278472,22,1.0,1,1.0,1,1.0,1
3587,max_ml,30,90,3,3,0.05,0.95,0.8596861968966406,11,1.0,1,1.0,1,1.0,1
3588,max_ml,30,90,3,3,0.05,0.95,0.8384575328315204,6,1.0,1,1.0,1,1.0,1
3589,max_ml,30,90,3,3,0.05,0.95,0.9134302126292524,9,1.0,1,1.0,1,1.0,1
3590,max_ml,30,90,3,3,0.05,0.95,0.9290388528695854,18,1.0,1,1.0,1,1.0,1
3591,max_ml,30,90,3,3,0.05,0.95,0.926038425688632,8,1.0,1,1.0,1,1.0,1
3592,max_ml,30,90,3,3,0.05,0.95,0.930645422834164,21,1.0,1,1.0,1,1.0,1
3593,max_ml,30,90,3,3,0.05,0.95,0.9002706721017966,16,1.0,1,1.0,1,1.0,1
3594,max_ml,30,90,3,3,0.05,0.95,0.9237454305930864,10,1.0,1,1.0,1,1.0,1
3595,max_ml,30,90,3,3,0.05,0.95,0.946160104120769,25,1.0,1,1.0,1,1.0,1
3596,max_ml,30,90,3,3,0.05,0.95,0.947082680685312,27,1.0,1,1.0,1,1.0,1
3597,max_ml,30,90,3,3,0.05,0.95,0.9137079098608866,20,1.0,1,1.0,1,1.0,1
3598,max_ml,30,90,3,3,0.05,0.95,0.9430498901998512,19,1.0,1,1.0,1,1.0,1
3599,max_ml,30,90,3,3,0.05,0.95,0.9172552488375584,20,1.0,1,1.0,1,1.0,1
3600,max_ml,30,90,3,3,0.05,0.95,0.9065815905587384,22,1.0,1,1.0,1,1.0,1
3601,max_ml,30,90,3,3,0.05,0.95,0.9445507969704324,60,1.0,1,1.0,1,1.0,1
3602,max_ml,30,90,3,3,0.05,0.95,0.9181725054296564,13,1.0,1,1.0,1,1.0,1
3603,max_ml,30,90,3,3,0.05,0.95,0.9469821347291956,64,0.0,0,1.0,1,1.0,1
3604,max_ml,30,90,3,3,0.05,0.95,0.9173530481346324,46,1.0,1,1.0,1,1.0,1
3605,max_ml,30,90,3,3,0.05,0.95,0.9274039944780568,14,1.0,1,1.0,1,1.0,1
3606,max_ml,30,90,3,3,0.05,0.95,0.9406988765686852,9,1.0,1,1.0,1,1.0,1
3607,max_ml,30,90,3,3,0.05,0.95,0.9247152537207558,16,1.0,1,1.0,1,1.0,1
3608,max_ml,30,90,3,3,0.05,0.95,0.949929177339237,31,1.0,1,1.0,1,1.0,1
3609,max_ml,30,90,3,3,0.05,0.95,0.9447923523370044,16,1.0,1,1.0,1,1.0,1
3610,max_ml,30,90,3,3,0.05,0.95,0.9332052516831412,24,1.0,1,1.0,1,1.0,1
3611,max_ml,30,90,3,3,0.05,0.95,0.9426062418059744,33,0.0,0,0.0,0,1.0,1
3612,max_ml,30,90,3,3,0.05,0.95,0.8099909549336248,16,1.0,1,1.0,1,1.0,1
3613,max_ml,30,90,3,3,0.05,0.95,0.913003023833694,26,1.0,1,1.0,1,1.0,1
3614,max_ml,30,90,3,3,0.05,0.95,0.8841377220756148,11,1.0,1,1.0,1,1.0,1
3615,max_ml,30,90,3,3,0.05,0.95,0.8890295971101065,19,1.0,1,1.0,1,1.0,1
3616,max_ml,30,90,3,3,0.05,0.95,0.9291341052834908,21,1.0,1,1.0,1,1.0,1
3617,max_ml,30,90,3,3,0.05,0.95,0.938130670664328,28,1.0,1,1.0,1,1.0,1
3618,max_ml,30,90,3,3,0.05,0.95,0.9341635608086444,10,1.0,1,1.0,1,1.0,1
3619,max_ml,30,90,3,3,0.05,0.95,0.8986975055059182,19,1.0,1,1.0,1,1.0,1
3620,max_ml,30,90,3,3,0.05,0.95,0.914293150029383,21,1.0,1,1.0,1,1.0,1
3621,max_ml,30,90,3,3,0.05,0.95,0.947702667240428,13,1.0,1,1.0,1,1.0,1
3622,max_ml,30,90,3,3,0.05,0.95,0.9015976035710824,12,1.0,1,1.0,1,1.0,1
3623,max_ml,30,90,3,3,0.05,0.95,0.9425623079785465,12,1.0,1,1.0,1,1.0,1
3624,max_ml,30,90,3,3,0.05,0.95,0.8913935677327328,11,1.0,1,1.0,1,1.0,1
3625,max_ml,30,90,3,3,0.05,0.95,0.9441339316364968,37,1.0,1,1.0,1,1.0,1
3626,max_ml,30,90,3,3,0.05,0.95,0.9171387158862632,16,1.0,1,1.0,1,1.0,1
3627,max_ml,30,90,3,3,0.05,0.95,0.9261252363741324,14,1.0,1,1.0,1,1.0,1
3628,max_ml,30,90,3,3,0.05,0.95,0.9438373776334056,31,1.0,1,1.0,1,1.0,1
3629,max_ml,30,90,3,3,0.05,0.95,0.9477546166312906,28,1.0,1,1.0,1,1.0,1
3630,max_ml,30,90,3,3,0.05,0.95,0.9311175955039204,16,1.0,1,1.0,1,1.0,1
3631,max_ml,30,90,3,3,0.05,0.95,0.9372811321584898,17,1.0,1,1.0,1,1.0,1
3632,max_ml,30,90,3,3,0.05,0.95,0.9384198635178844,20,1.0,1,1.0,1,1.0,1
3633,max_ml,30,90,3,3,0.05,0.95,0.926465049176059,15,1.0,1,1.0,1,1.0,1
3634,max_ml,30,90,3,3,0.05,0.95,0.9385603012550894,17,1.0,1,1.0,1,1.0,1
3635,max_ml,30,90,3,3,0.05,0.95,0.929789822817098,21,1.0,1,1.0,1,1.0,1
3636,max_ml,30,90,3,3,0.05,0.95,0.8355688317827955,13,1.0,1,1.0,1,1.0,1
3637,max_ml,30,90,3,3,0.05,0.95,0.9229704494532422,33,1.0,1,1.0,1,1.0,1
3638,max_ml,30,90,3,3,0.05,0.95,0.9176202278370464,17,1.0,1,1.0,1,1.0,1
3639,max_ml,30,90,3,3,0.05,0.95,0.893820072085427,8,1.0,1,1.0,1,1.0,1
3640,max_ml,30,90,3,3,0.05,0.95,0.9488190481642688,27,1.0,1,1.0,1,1.0,1
3641,max_ml,30,90,3,3,0.05,0.95,0.948598625143097,31,1.0,1,1.0,1,1.0,1
3642,max_ml,30,90,3,3,0.05,0.95,0.935355977197119,13,1.0,1,1.0,1,1.0,1
3643,max_ml,30,90,3,3,0.05,0.95,0.9275565225233272,21,1.0,1,1.0,1,1.0,1
3644,max_ml,30,90,3,3,0.05,0.95,0.9313618259746363,12,1.0,1,1.0,1,1.0,1
3645,max_ml,30,90,3,3,0.05,0.95,0.9407546296179738,27,1.0,1,1.0,1,1.0,1
3646,max_ml,30,90,3,3,0.05,0.95,0.9430144718833076,10,1.0,1,1.0,1,1.0,1
3647,max_ml,30,90,3,3,0.05,0.95,0.929129513478675,24,1.0,1,1.0,1,1.0,1
3648,max_ml,30,90,3,3,0.05,0.95,0.9251681751056908,24,1.0,1,1.0,1,1.0,1
3649,max_ml,30,90,3,3,0.05,0.95,0.9407486661870162,54,0.0,1,0.0,1,0.0,1
3650,max_ml,30,90,3,3,0.05,0.95,0.8926079631108024,26,1.0,1,1.0,1,1.0,1
3651,max_ml,30,90,3,3,0.05,0.95,0.9227943113197896,11,1.0,1,1.0,1,1.0,1
3652,max_ml,30,90,3,3,0.05,0.95,0.8937149347498332,28,1.0,1,1.0,1,1.0,1
3653,max_ml,30,90,3,3,0.05,0.95,0.88168202535337,12,1.0,1,1.0,1,1.0,1
3654,max_ml,30,90,3,3,0.05,0.95,0.9474363220004915,24,1.0,1,1.0,1,1.0,1
3655,max_ml,30,90,3,3,0.05,0.95,0.9345930113651744,32,1.0,1,1.0,1,1.0,1
3656,max_ml,30,90,3,3,0.05,0.95,0.9106113990464452,13,1.0,1,1.0,1,1.0,1
3657,max_ml,30,90,3,3,0.05,0.95,0.8950573989195786,15,1.0,1,1.0,1,1.0,1
3658,max_ml,30,90,3,3,0.05,0.95,0.8268501384718678,7,1.0,1,1.0,1,1.0,1
3659,max_ml,30,90,3,3,0.05,0.95,0.9472157889180904,14,1.0,1,1.0,1,1.0,1
3660,max_ml,30,90,3,3,0.05,0.95,0.9200122621980144,21,1.0,1,1.0,1,1.0,1
3661,max_ml,30,90,3,3,0.05,0.95,0.9342221580461711,19,1.0,1,1.0,1,1.0,1
3662,max_ml,30,90,3,3,0.05,0.95,0.9338382722664152,26,1.0,1,1.0,1,1.0,1
3663,max_ml,30,90,3,3,0.05,0.95,0.9343047936599752,17,1.0,1,1.0,1,1.0,1
3664,max_ml,30,90,3,3,0.05,0.95,0.949188507766546,15,1.0,1,1.0,1,1.0,1
3665,max_ml,30,90,3,3,0.05,0.95,0.9300770169802868,12,1.0,1,1.0,1,1.0,1
3666,max_ml,30,90,3,3,0.05,0.95,0.9489778105809408,16,1.0,1,1.0,1,1.0,1
3667,max_ml,30,90,3,3,0.05,0.95,0.8926179479490345,20,1.0,1,1.0,1,1.0,1
3668,max_ml,30,90,3,3,0.05,0.95,0.9209248809717776,5,1.0,1,1.0,1,1.0,1
3669,max_ml,30,90,3,3,0.05,0.95,0.9214897187806048,8,1.0,1,1.0,1,1.0,1
3670,max_ml,30,90,3,3,0.05,0.95,0.933238804032674,17,1.0,1,1.0,1,1.0,1
3671,max_ml,30,90,3,3,0.05,0.95,0.9413452733647666,10,1.0,1,1.0,1,1.0,1
3672,max_ml,30,90,3,3,0.05,0.95,0.9218228241994202,28,1.0,1,1.0,1,1.0,1
3673,max_ml,30,90,3,3,0.05,0.95,0.9345914065930032,11,1.0,1,1.0,1,1.0,1
3674,max_ml,30,90,3,3,0.05,0.95,0.9172592224165133,29,1.0,1,1.0,1,1.0,1
3675,max_ml,30,90,3,3,0.05,0.95,0.8749514405259265,26,1.0,1,1.0,1,1.0,1
3676,max_ml,30,90,3,3,0.05,0.95,0.920860213270311,11,1.0,1,1.0,1,1.0,1
3677,max_ml,30,90,3,3,0.05,0.95,0.8930856590814755,29,0.0,0,1.0,1,1.0,1
3678,max_ml,30,90,3,3,0.05,0.95,0.9202742667175752,31,1.0,1,1.0,1,1.0,1
3679,max_ml,30,90,3,3,0.05,0.95,0.93449472671451,10,1.0,1,1.0,1,1.0,1
3680,max_ml,30,90,3,3,0.05,0.95,0.9457973573545644,43,1.0,1,1.0,1,1.0,1
3681,max_ml,30,90,3,3,0.05,0.95,0.937660515812213,26,1.0,1,1.0,1,1.0,1
3682,max_ml,30,90,3,3,0.05,0.95,0.9457385402224248,19,1.0,1,1.0,1,1.0,1
3683,max_ml,30,90,3,3,0.05,0.95,0.937028619595753,29,1.0,1,1.0,1,1.0,1
3684,max_ml,30,90,3,3,0.05,0.95,0.9459735952986076,47,1.0,1,1.0,1,1.0,1
3685,max_ml,30,90,3,3,0.05,0.95,0.8735586546326397,10,1.0,1,1.0,1,1.0,1
3686,max_ml,30,90,3,3,0.05,0.95,0.9414439868720268,72,1.0,1,1.0,1,1.0,1
3687,max_ml,30,90,3,3,0.05,0.95,0.939296238533678,28,1.0,1,1.0,1,1.0,1
3688,max_ml,30,90,3,3,0.05,0.95,0.9101507157710697,15,1.0,1,1.0,1,1.0,1
3689,max_ml,30,90,3,3,0.05,0.95,0.9296184497884245,25,1.0,1,1.0,1,1.0,1
3690,max_ml,30,90,3,3,0.05,0.95,0.8919299008700554,8,1.0,1,1.0,1,1.0,1
3691,max_ml,30,90,3,3,0.05,0.95,0.8998392606411482,15,1.0,1,1.0,1,1.0,1
3692,max_ml,30,90,3,3,0.05,0.95,0.9158114534197126,19,1.0,1,1.0,1,1.0,1
3693,max_ml,30,90,3,3,0.05,0.95,0.9406742005664804,67,0.0,0,1.0,1,1.0,1
3694,max_ml,30,90,3,3,0.05,0.95,0.9400208205817836,16,1.0,1,1.0,1,1.0,1
3695,max_ml,30,90,3,3,0.05,0.95,0.9140317242145372,24,1.0,1,1.0,1,1.0,1
3696,max_ml,30,90,3,3,0.05,0.95,0.938095201240936,23,1.0,1,1.0,1,1.0,1
3697,max_ml,30,90,3,3,0.05,0.95,0.9034088509005684,13,1.0,1,1.0,1,1.0,1
3698,max_ml,30,90,3,3,0.05,0.95,0.9430750502277888,29,1.0,1,1.0,1,1.0,1
3699,max_ml,30,90,3,3,0.05,0.95,0.9314851618495912,24,1.0,1,1.0,1,1.0,1
3700,max_ml,30,90,3,3,0.05,0.95,0.9296390711553458,13,1.0,1,1.0,1,1.0,1
3701,max_ml,30,90,3,3,0.05,0.95,0.9174235520067766,9,1.0,1,1.0,1,1.0,1
3702,max_ml,30,90,3,3,0.05,0.95,0.919545796438432,9,1.0,1,1.0,1,1.0,1
3703,max_ml,30,90,3,3,0.05,0.95,0.9494734541756784,11,1.0,1,1.0,1,1.0,1
3704,max_ml,30,90,3,3,0.05,0.95,0.9263551548220704,29,1.0,1,1.0,1,1.0,1
3705,max_ml,30,90,3,3,0.05,0.95,0.9405444788181156,44,1.0,1,1.0,1,1.0,1
3706,max_ml,30,90,3,3,0.05,0.95,0.9446543912752198,30,1.0,1,1.0,1,1.0,1
3707,max_ml,30,90,3,3,0.05,0.95,0.9393056277481092,58,1.0,1,1.0,1,1.0,1
3708,max_ml,30,90,3,3,0.05,0.95,0.9169739061265274,8,1.0,1,1.0,1,1.0,1
3709,max_ml,30,90,3,3,0.05,0.95,0.9387230835060922,20,1.0,1,1.0,1,1.0,1
3710,max_ml,30,90,3,3,0.05,0.95,0.928439169497991,20,1.0,1,1.0,1,1.0,1
3711,max_ml,30,90,3,3,0.05,0.95,0.8982886203180066,10,1.0,1,1.0,1,1.0,1
3712,max_ml,30,90,3,3,0.05,0.95,0.8879221254821108,10,1.0,1,1.0,1,1.0,1
3713,max_ml,30,90,3,3,0.05,0.95,0.9373861603037696,14,1.0,1,1.0,1,1.0,1
3714,max_ml,30,90,3,3,0.05,0.95,0.9498445844874188,27,1.0,1,1.0,1,1.0,1
3715,max_ml,30,90,3,3,0.05,0.95,0.9184649845752938,27,1.0,1,1.0,1,1.0,1
3716,max_ml,30,90,3,3,0.05,0.95,0.8585221752701279,10,1.0,1,1.0,1,1.0,1
3717,max_ml,30,90,3,3,0.05,0.95,0.9461415659771616,8,1.0,1,1.0,1,1.0,1
3718,max_ml,30,90,3,3,0.05,0.95,0.9488619802659608,10,1.0,1,1.0,1,1.0,1
3719,max_ml,30,90,3,3,0.05,0.95,0.9489630498521672,24,1.0,1,1.0,1,1.0,1
3720,max_ml,30,90,3,3,0.05,0.95,0.9464406777652834,39,1.0,1,1.0,1,1.0,1
3721,max_ml,30,90,3,3,0.05,0.95,0.879647215919316,24,1.0,1,1.0,1,1.0,1
3722,max_ml,30,90,3,3,0.05,0.95,0.9294802753823256,15,1.0,1,1.0,1,1.0,1
3723,max_ml,30,90,3,3,0.05,0.95,0.93031120694159,10,1.0,1,1.0,1,1.0,1
3724,max_ml,30,90,3,3,0.05,0.95,0.9182032956046172,8,1.0,1,1.0,1,1.0,1
3725,max_ml,30,90,3,3,0.05,0.95,0.9275553499783552,23,1.0,1,1.0,1,1.0,1
3726,max_ml,30,90,3,3,0.05,0.95,0.906961532939092,18,1.0,1,1.0,1,1.0,1
3727,max_ml,30,90,3,3,0.05,0.95,0.9384688252117316,10,1.0,1,1.0,1,1.0,1
3728,max_ml,30,90,3,3,0.05,0.95,0.93260145248446,11,1.0,1,1.0,1,1.0,1
3729,max_ml,30,90,3,3,0.05,0.95,0.9395675885585674,25,1.0,1,1.0,1,1.0,1
3730,max_ml,30,90,3,3,0.05,0.95,0.913194392250683,7,1.0,1,1.0,1,1.0,1
3731,max_ml,30,90,3,3,0.05,0.95,0.9204182666511848,33,1.0,1,1.0,1,1.0,1
3732,max_ml,30,90,3,3,0.05,0.95,0.9040686560436668,16,1.0,1,1.0,1,1.0,1
3733,max_ml,30,90,3,3,0.05,0.95,0.945718116837236,26,1.0,1,1.0,1,1.0,1
3734,max_ml,30,90,3,3,0.05,0.95,0.8844460133257745,11,1.0,1,1.0,1,1.0,1
3735,max_ml,30,90,3,3,0.05,0.95,0.8747289929647962,9,1.0,1,1.0,1,1.0,1
3736,max_ml,30,90,3,3,0.05,0.95,0.925544412134236,20,1.0,1,1.0,1,1.0,1
3737,max_ml,30,90,3,3,0.05,0.95,0.9419128911169908,15,1.0,1,1.0,1,1.0,1
3738,max_ml,30,90,3,3,0.05,0.95,0.9167886694456856,11,1.0,1,1.0,1,1.0,1
3739,max_ml,30,90,3,3,0.05,0.95,0.9423227375283936,25,1.0,1,1.0,1,1.0,1
3740,max_ml,30,90,3,3,0.05,0.95,0.9481730698155012,38,1.0,1,1.0,1,1.0,1
3741,max_ml,30,90,3,3,0.05,0.95,0.9415450603286908,22,1.0,1,1.0,1,1.0,1
3742,max_ml,30,90,3,3,0.05,0.95,0.9434401184614962,47,1.0,1,1.0,1,1.0,1
3743,max_ml,30,90,3,3,0.05,0.95,0.8806543877820747,15,1.0,1,1.0,1,1.0,1
3744,max_ml,30,90,3,3,0.05,0.95,0.9096853943350428,15,1.0,1,1.0,1,1.0,1
3745,max_ml,30,90,3,3,0.05,0.95,0.9433286617808884,12,1.0,1,1.0,1,1.0,1
3746,max_ml,30,90,3,3,0.05,0.95,0.9280477913920075,10,1.0,1,1.0,1,1.0,1
3747,max_ml,30,90,3,3,0.05,0.95,0.9442125573776786,10,1.0,1,1.0,1,1.0,1
3748,max_ml,30,90,3,3,0.05,0.95,0.9458708959473988,23,1.0,1,1.0,1,1.0,1
3749,max_ml,30,90,3,3,0.05,0.95,0.947817003395254,12,1.0,1,1.0,1,1.0,1
3750,max_ml,30,90,3,3,0.05,0.95,0.9413808484424256,7,1.0,1,1.0,1,1.0,1
3751,max_ml,30,90,3,3,0.05,0.95,0.9403600598915012,21,1.0,1,1.0,1,1.0,1
3752,max_ml,30,90,3,3,0.05,0.95,0.9330988593081688,28,1.0,1,1.0,1,1.0,1
3753,max_ml,30,90,3,3,0.05,0.95,0.9471219429737392,56,1.0,1,1.0,1,1.0,1
3754,max_ml,30,90,3,3,0.05,0.95,0.9468699330757728,59,1.0,1,1.0,1,1.0,1
3755,max_ml,30,90,3,3,0.05,0.95,0.9209132683941484,15,1.0,1,1.0,1,1.0,1
3756,max_ml,30,90,3,3,0.05,0.95,0.9363085991798566,35,1.0,1,1.0,1,1.0,1
3757,max_ml,30,90,3,3,0.05,0.95,0.799378428071164,10,1.0,1,1.0,1,1.0,1
3758,max_ml,30,90,3,3,0.05,0.95,0.9178702681761558,9,1.0,1,1.0,1,1.0,1
3759,max_ml,30,90,3,3,0.05,0.95,0.9177830639380034,13,1.0,1,1.0,1,1.0,1
3760,max_ml,30,90,3,3,0.05,0.95,0.9435923290190792,11,1.0,1,1.0,1,1.0,1
3761,max_ml,30,90,3,3,0.05,0.95,0.9329505636620667,28,1.0,1,1.0,1,1.0,1
3762,max_ml,30,90,3,3,0.05,0.95,0.9099329093774936,14,1.0,1,1.0,1,1.0,1
3763,max_ml,30,90,3,3,0.05,0.95,0.9373499509165628,11,1.0,1,1.0,1,1.0,1
3764,max_ml,30,90,3,3,0.05,0.95,0.9349954503680994,30,1.0,1,1.0,1,1.0,1
3765,max_ml,30,90,3,3,0.05,0.95,0.9067773761321476,11,1.0,1,1.0,1,1.0,1
3766,max_ml,30,90,3,3,0.05,0.95,0.906130176640688,26,1.0,1,1.0,1,1.0,1
3767,max_ml,30,90,3,3,0.05,0.95,0.8823407811686721,21,1.0,1,1.0,1,1.0,1
3768,max_ml,30,90,3,3,0.05,0.95,0.9310888399785217,18,1.0,1,1.0,1,1.0,1
3769,max_ml,30,90,3,3,0.05,0.95,0.8797220569584322,9,1.0,1,1.0,1,1.0,1
3770,max_ml,30,90,3,3,0.05,0.95,0.925948075027164,37,1.0,1,1.0,1,1.0,1
3771,max_ml,30,90,3,3,0.05,0.95,0.8661780605530712,11,1.0,1,1.0,1,1.0,1
3772,max_ml,30,90,3,3,0.05,0.95,0.884229386850718,8,1.0,1,1.0,1,1.0,1
3773,max_ml,30,90,3,3,0.05,0.95,0.9191893744685072,13,1.0,1,1.0,1,1.0,1
3774,max_ml,30,90,3,3,0.05,0.95,0.9433555629827336,32,1.0,1,1.0,1,1.0,1
3775,max_ml,30,90,3,3,0.05,0.95,0.9326918575877982,26,1.0,1,1.0,1,1.0,1
3776,max_ml,30,90,3,3,0.05,0.95,0.9322637932560276,36,1.0,1,1.0,1,1.0,1
3777,max_ml,30,90,3,3,0.05,0.95,0.8852488033069202,8,1.0,1,1.0,1,1.0,1
3778,max_ml,30,90,3,3,0.05,0.95,0.8973527519935286,10,1.0,1,1.0,1,1.0,1
3779,max_ml,30,90,3,3,0.05,0.95,0.9233426150796394,27,1.0,1,1.0,1,1.0,1
3780,max_ml,30,90,3,3,0.05,0.95,0.9293232240948356,10,1.0,1,1.0,1,1.0,1
3781,max_ml,30,90,3,3,0.05,0.95,0.9312436601313704,57,1.0,1,1.0,1,1.0,1
3782,max_ml,30,90,3,3,0.05,0.95,0.912294953493813,10,1.0,1,1.0,1,1.0,1
3783,max_ml,30,90,3,3,0.05,0.95,0.937397354769428,19,1.0,1,1.0,1,1.0,1
3784,max_ml,30,90,3,3,0.05,0.95,0.9488601050364256,42,0.0,0,1.0,1,1.0,1
3785,max_ml,30,90,3,3,0.05,0.95,0.9376060533946816,54,0.0,0,1.0,1,1.0,1
3786,max_ml,30,90,3,3,0.05,0.95,0.9438413694550744,17,1.0,1,1.0,1,1.0,1
3787,max_ml,30,90,3,3,0.05,0.95,0.9383191152986002,27,1.0,1,1.0,1,1.0,1
3788,max_ml,30,90,3,3,0.05,0.95,0.9491025199597968,13,1.0,1,1.0,1,1.0,1
3789,max_ml,30,90,3,3,0.05,0.95,0.9484478784454052,77,1.0,1,1.0,1,1.0,1
3790,max_ml,30,90,3,3,0.05,0.95,0.9466923262548234,12,1.0,1,1.0,1,1.0,1
3791,max_ml,30,90,3,3,0.05,0.95,0.9369455343938642,24,1.0,1,1.0,1,1.0,1
3792,max_ml,30,90,3,3,0.05,0.95,0.9357574684725326,42,1.0,1,1.0,1,1.0,1
3793,max_ml,30,90,3,3,0.05,0.95,0.916446888144315,29,1.0,1,1.0,1,1.0,1
3794,max_ml,30,90,3,3,0.05,0.95,0.9376071912808904,9,1.0,1,1.0,1,1.0,1
3795,max_ml,30,90,3,3,0.05,0.95,0.861307095748986,9,1.0,1,1.0,1,1.0,1
3796,max_ml,30,90,3,3,0.05,0.95,0.8908514557682282,14,1.0,1,1.0,1,1.0,1
3797,max_ml,30,90,3,3,0.05,0.95,0.9299350242264752,13,1.0,1,1.0,1,1.0,1
3798,max_ml,30,90,3,3,0.05,0.95,0.9229545116885476,29,1.0,1,1.0,1,1.0,1
3799,max_ml,30,90,3,3,0.05,0.95,0.8691370272196469,11,1.0,1,1.0,1,1.0,1
3800,max_ml,30,90,3,3,0.05,0.95,0.8625710725798358,10,1.0,1,1.0,1,1.0,1
3801,max_ml,30,90,3,3,0.05,0.95,0.9240196250588236,17,1.0,1,1.0,1,1.0,1
3802,max_ml,30,90,3,3,0.05,0.95,0.9435901161647268,23,1.0,1,1.0,1,1.0,1
3803,max_ml,30,90,3,3,0.05,0.95,0.9287799328689442,52,1.0,1,1.0,1,1.0,1
3804,max_ml,30,90,3,3,0.05,0.95,0.9441596282311676,9,1.0,1,1.0,1,1.0,1
3805,max_ml,30,90,3,3,0.05,0.95,0.9139764681739596,6,1.0,1,1.0,1,1.0,1
3806,max_ml,30,90,3,3,0.05,0.95,0.912550537395064,12,1.0,1,1.0,1,1.0,1
3807,max_ml,30,90,3,3,0.05,0.95,0.9447069955014156,13,1.0,1,1.0,1,1.0,1
3808,max_ml,30,90,3,3,0.05,0.95,0.8921399814813306,19,1.0,1,1.0,1,1.0,1
3809,max_ml,30,90,3,3,0.05,0.95,0.92949785786094,30,1.0,1,1.0,1,1.0,1
3810,max_ml,30,90,3,3,0.05,0.95,0.949560351827804,15,1.0,1,1.0,1,1.0,1
3811,max_ml,30,90,3,3,0.05,0.95,0.924788989217321,15,1.0,1,1.0,1,1.0,1
3812,max_ml,30,90,3,3,0.05,0.95,0.892612836705918,10,1.0,1,1.0,1,1.0,1
3813,max_ml,30,90,3,3,0.05,0.95,0.9307904175415872,13,1.0,1,1.0,1,1.0,1
3814,max_ml,30,90,3,3,0.05,0.95,0.9023286804366368,24,1.0,1,1.0,1,1.0,1
3815,max_ml,30,90,3,3,0.05,0.95,0.8964877683855527,9,1.0,1,1.0,1,1.0,1
3816,max_ml,30,90,3,3,0.05,0.95,0.9324314811227652,14,1.0,1,1.0,1,1.0,1
3817,max_ml,30,90,3,3,0.05,0.95,0.9322562982378488,12,1.0,1,1.0,1,1.0,1
3818,max_ml,30,90,3,3,0.05,0.95,0.934334825369855,28,1.0,1,1.0,1,1.0,1
3819,max_ml,30,90,3,3,0.05,0.95,0.8224968508837827,6,1.0,1,1.0,1,1.0,1
3820,max_ml,30,90,3,3,0.05,0.95,0.906845098436734,10,1.0,1,1.0,1,1.0,1
3821,max_ml,30,90,3,3,0.05,0.95,0.8926788510591059,10,1.0,1,1.0,1,1.0,1
3822,max_ml,30,90,3,3,0.05,0.95,0.90842914891098,12,1.0,1,1.0,1,1.0,1
3823,max_ml,30,90,3,3,0.05,0.95,0.934292382460888,105,1.0,1,1.0,1,1.0,1
3824,max_ml,30,90,3,3,0.05,0.95,0.923921324905409,23,1.0,1,1.0,1,1.0,1
3825,max_ml,30,90,3,3,0.05,0.95,0.9421354854445364,49,1.0,1,1.0,1,1.0,1
3826,max_ml,30,90,3,3,0.05,0.95,0.9330824043331004,17,1.0,1,1.0,1,1.0,1
3827,max_ml,30,90,3,3,0.05,0.95,0.9469198412365892,23,1.0,1,1.0,1,1.0,1
3828,max_ml,30,90,3,3,0.05,0.95,0.944307520088082,14,1.0,1,1.0,1,1.0,1
3829,max_ml,30,90,3,3,0.05,0.95,0.9372020144016608,37,1.0,1,1.0,1,1.0,1
3830,max_ml,30,90,3,3,0.05,0.95,0.9465554042195472,20,1.0,1,1.0,1,1.0,1
3831,max_ml,30,90,3,3,0.05,0.95,0.947552541902403,9,1.0,1,1.0,1,1.0,1
3832,max_ml,30,90,3,3,0.05,0.95,0.8477776417909302,19,1.0,1,1.0,1,1.0,1
3833,max_ml,30,90,3,3,0.05,0.95,0.8723514942380785,10,1.0,1,1.0,1,1.0,1
3834,max_ml,30,90,3,3,0.05,0.95,0.9414915847707522,8,1.0,1,1.0,1,1.0,1
3835,max_ml,30,90,3,3,0.05,0.95,0.9080081245127212,18,1.0,1,1.0,1,1.0,1
3836,max_ml,30,90,3,3,0.05,0.95,0.9308605121237437,21,1.0,1,1.0,1,1.0,1
3837,max_ml,30,90,3,3,0.05,0.95,0.8698016267381209,6,1.0,1,1.0,1,1.0,1
3838,max_ml,30,90,3,3,0.05,0.95,0.9239950823875678,43,1.0,1,1.0,1,1.0,1
3839,max_ml,30,90,3,3,0.05,0.95,0.9497916117059524,24,1.0,1,1.0,1,1.0,1
3840,max_ml,30,90,3,3,0.05,0.95,0.935299544489516,50,1.0,1,1.0,1,1.0,1
3841,max_ml,30,90,3,3,0.05,0.95,0.94634272547392,41,1.0,1,1.0,1,1.0,1
3842,max_ml,30,90,3,3,0.05,0.95,0.9288396118660178,17,1.0,1,1.0,1,1.0,1
3843,max_ml,30,90,3,3,0.05,0.95,0.9422009616536968,12,1.0,1,1.0,1,1.0,1
3844,max_ml,30,90,3,3,0.05,0.95,0.9328418608359064,43,1.0,1,1.0,1,1.0,1
3845,max_ml,30,90,3,3,0.05,0.95,0.9405129465996844,11,1.0,1,1.0,1,1.0,1
3846,max_ml,30,90,3,3,0.05,0.95,0.9177825475435726,24,1.0,1,1.0,1,1.0,1
3847,max_ml,30,90,3,3,0.05,0.95,0.921017563316012,42,1.0,1,1.0,1,1.0,1
3848,max_ml,30,90,3,3,0.05,0.95,0.9068237315879204,9,1.0,1,1.0,1,1.0,1
3849,max_ml,30,90,3,3,0.05,0.95,0.9441532220974952,31,1.0,1,1.0,1,1.0,1
3850,max_ml,30,90,3,3,0.05,0.95,0.9177919111806196,15,1.0,1,1.0,1,1.0,1
3851,max_ml,30,90,3,3,0.05,0.95,0.8292822087859271,10,1.0,1,1.0,1,1.0,1
3852,max_ml,30,90,3,3,0.05,0.95,0.911234107645894,8,1.0,1,1.0,1,1.0,1
3853,max_ml,30,90,3,3,0.05,0.95,0.9408160607971928,11,1.0,1,1.0,1,1.0,1
3854,max_ml,30,90,3,3,0.05,0.95,0.9217871255707905,6,1.0,1,1.0,1,1.0,1
3855,max_ml,30,90,3,3,0.05,0.95,0.943523989424088,40,1.0,1,1.0,1,1.0,1
3856,max_ml,30,90,3,3,0.05,0.95,0.9025671639261204,9,1.0,1,1.0,1,1.0,1
3857,max_ml,30,90,3,3,0.05,0.95,0.947956527572687,9,1.0,1,1.0,1,1.0,1
3858,max_ml,30,90,3,3,0.05,0.95,0.9206668955288912,29,1.0,1,1.0,1,1.0,1
3859,max_ml,30,90,3,3,0.05,0.95,0.9277727313829776,11,1.0,1,1.0,1,1.0,1
3860,max_ml,30,90,3,3,0.05,0.95,0.8791552268305439,18,1.0,1,1.0,1,1.0,1
3861,max_ml,30,90,3,3,0.05,0.95,0.8306816364372429,9,1.0,1,1.0,1,1.0,1
3862,max_ml,30,90,3,3,0.05,0.95,0.9402883492021624,9,1.0,1,1.0,1,1.0,1
3863,max_ml,30,90,3,3,0.05,0.95,0.949712949332182,29,1.0,1,1.0,1,1.0,1
3864,max_ml,30,90,3,3,0.05,0.95,0.8792817878645083,11,1.0,1,1.0,1,1.0,1
3865,max_ml,30,90,3,3,0.05,0.95,0.946021051006987,60,0.0,0,1.0,1,1.0,1
3866,max_ml,30,90,3,3,0.05,0.95,0.890717602103636,21,1.0,1,1.0,1,1.0,1
3867,max_ml,30,90,3,3,0.05,0.95,0.925922547898739,16,1.0,1,1.0,1,1.0,1
3868,max_ml,30,90,3,3,0.05,0.95,0.9481858025255686,29,1.0,1,1.0,1,1.0,1
3869,max_ml,30,90,3,3,0.05,0.95,0.9421300658671125,28,1.0,1,1.0,1,1.0,1
3870,max_ml,30,90,3,3,0.05,0.95,0.9426834052982244,16,1.0,1,1.0,1,1.0,1
3871,max_ml,30,90,3,3,0.05,0.95,0.9356581077693306,32,1.0,1,1.0,1,1.0,1
3872,max_ml,30,90,3,3,0.05,0.95,0.9302191334691052,39,1.0,1,1.0,1,1.0,1
3873,max_ml,30,90,3,3,0.05,0.95,0.940495854993336,24,1.0,1,1.0,1,1.0,1
3874,max_ml,30,90,3,3,0.05,0.95,0.9397520843757846,15,1.0,1,1.0,1,1.0,1
3875,max_ml,30,90,3,3,0.05,0.95,0.9040497702493342,33,1.0,1,1.0,1,1.0,1
3876,max_ml,30,90,3,3,0.05,0.95,0.920253496769986,10,1.0,1,1.0,1,1.0,1
3877,max_ml,30,90,3,3,0.05,0.95,0.927391366284414,17,1.0,1,1.0,1,1.0,1
3878,max_ml,30,90,3,3,0.05,0.95,0.9467948146154352,26,1.0,1,1.0,1,1.0,1
3879,max_ml,30,90,3,3,0.05,0.95,0.8700990678643329,5,1.0,1,1.0,1,1.0,1
3880,max_ml,30,90,3,3,0.05,0.95,0.929612362541556,20,1.0,1,1.0,1,1.0,1
3881,max_ml,30,90,3,3,0.05,0.95,0.9381778258352306,35,1.0,1,1.0,1,1.0,1
3882,max_ml,30,90,3,3,0.05,0.95,0.9222147562485238,17,1.0,1,1.0,1,1.0,1
3883,max_ml,30,90,3,3,0.05,0.95,0.9332885022172248,22,1.0,1,1.0,1,1.0,1
3884,max_ml,30,90,3,3,0.05,0.95,0.9435086252610846,17,1.0,1,1.0,1,1.0,1
3885,max_ml,30,90,3,3,0.05,0.95,0.8186347190986061,13,1.0,1,1.0,1,1.0,1
3886,max_ml,30,90,3,3,0.05,0.95,0.9355373291915524,22,1.0,1,1.0,1,1.0,1
3887,max_ml,30,90,3,3,0.05,0.95,0.891396626359397,17,1.0,1,1.0,1,1.0,1
3888,max_ml,30,90,3,3,0.05,0.95,0.940841935089318,53,1.0,1,1.0,1,1.0,1
3889,max_ml,30,90,3,3,0.05,0.95,0.8993191127209372,13,1.0,1,1.0,1,1.0,1
3890,max_ml,30,90,3,3,0.05,0.95,0.8633612271559619,14,1.0,1,1.0,1,1.0,1
3891,max_ml,30,90,3,3,0.05,0.95,0.9499555310196812,10,1.0,1,1.0,1,1.0,1
3892,max_ml,30,90,3,3,0.05,0.95,0.939893613633031,40,1.0,1,1.0,1,1.0,1
3893,max_ml,30,90,3,3,0.05,0.95,0.9482174432948304,31,1.0,1,1.0,1,1.0,1
3894,max_ml,30,90,3,3,0.05,0.95,0.9085192571426663,23,1.0,1,1.0,1,1.0,1
3895,max_ml,30,90,3,3,0.05,0.95,0.9394106810628589,19,1.0,1,1.0,1,1.0,1
3896,max_ml,30,90,3,3,0.05,0.95,0.949503140487674,32,1.0,1,1.0,1,1.0,1
3897,max_ml,30,90,3,3,0.05,0.95,0.9428004653257482,11,1.0,1,1.0,1,1.0,1
3898,max_ml,30,90,3,3,0.05,0.95,0.936928194778604,26,1.0,1,1.0,1,1.0,1
3899,max_ml,30,90,3,3,0.05,0.95,0.9376558665146676,17,1.0,1,1.0,1,1.0,1
3900,max_ml,30,90,3,3,0.05,0.95,0.9244296474086168,4,1.0,1,1.0,1,1.0,1
3901,max_ml,30,90,3,3,0.05,0.95,0.921707471866384,8,1.0,1,1.0,1,1.0,1
3902,max_ml,30,90,3,3,0.05,0.95,0.9129119563990734,16,1.0,1,1.0,1,1.0,1
3903,max_ml,30,90,3,3,0.05,0.95,0.9498778992754084,32,1.0,1,1.0,1,1.0,1
3904,max_ml,30,90,3,3,0.05,0.95,0.8777365132841705,29,1.0,1,1.0,1,1.0,1
3905,max_ml,30,90,3,3,0.05,0.95,0.9447069506590712,18,1.0,1,1.0,1,1.0,1
3906,max_ml,30,90,3,3,0.05,0.95,0.9337183899582164,13,1.0,1,1.0,1,1.0,1
3907,max_ml,30,90,3,3,0.05,0.95,0.9222447634078856,10,1.0,1,1.0,1,1.0,1
3908,max_ml,30,90,3,3,0.05,0.95,0.9354241492403786,16,1.0,1,1.0,1,1.0,1
3909,max_ml,30,90,3,3,0.05,0.95,0.8957776660924005,17,1.0,1,1.0,1,1.0,1
3910,max_ml,30,90,3,3,0.05,0.95,0.9271027664934824,25,1.0,1,1.0,1,1.0,1
3911,max_ml,30,90,3,3,0.05,0.95,0.9464056596264272,31,1.0,1,1.0,1,1.0,1
3912,max_ml,30,90,3,3,0.05,0.95,0.9468963076645284,15,1.0,1,1.0,1,1.0,1
3913,max_ml,30,90,3,3,0.05,0.95,0.9479642663196578,16,1.0,1,1.0,1,1.0,1
3914,max_ml,30,90,3,3,0.05,0.95,0.9421551909882204,30,1.0,1,1.0,1,1.0,1
3915,max_ml,30,90,3,3,0.05,0.95,0.9274935143839104,16,1.0,1,1.0,1,1.0,1
3916,max_ml,30,90,3,3,0.05,0.95,0.9161493077541858,24,1.0,1,1.0,1,1.0,1
3917,max_ml,30,90,3,3,0.05,0.95,0.9355558232965664,29,1.0,1,1.0,1,1.0,1
3918,max_ml,30,90,3,3,0.05,0.95,0.8988561480620502,11,1.0,1,1.0,1,1.0,1
3919,max_ml,30,90,3,3,0.05,0.95,0.929934409728492,55,1.0,1,1.0,1,1.0,1
3920,max_ml,30,90,3,3,0.05,0.95,0.9031296541334606,10,1.0,1,1.0,1,1.0,1
3921,max_ml,30,90,3,3,0.05,0.95,0.9158771962109256,23,1.0,1,1.0,1,1.0,1
3922,max_ml,30,90,3,3,0.05,0.95,0.9029718452695958,5,1.0,1,1.0,1,1.0,1
3923,max_ml,30,90,3,3,0.05,0.95,0.9462317472421086,32,1.0,1,1.0,1,1.0,1
3924,max_ml,30,90,3,3,0.05,0.95,0.9473116858018802,13,1.0,1,1.0,1,1.0,1
3925,max_ml,30,90,3,3,0.05,0.95,0.9145115829794604,25,1.0,1,1.0,1,1.0,1
3926,max_ml,30,90,3,3,0.05,0.95,0.8853684823505406,31,1.0,1,1.0,1,1.0,1
3927,max_ml,30,90,3,3,0.05,0.95,0.8847657757567213,26,1.0,1,1.0,1,1.0,1
3928,max_ml,30,90,3,3,0.05,0.95,0.9290351296643672,14,1.0,1,1.0,1,1.0,1
3929,max_ml,30,90,3,3,0.05,0.95,0.869389761134138,7,1.0,1,1.0,1,1.0,1
3930,max_ml,30,90,3,3,0.05,0.95,0.9365189878082733,21,1.0,1,1.0,1,1.0,1
3931,max_ml,30,90,3,3,0.05,0.95,0.9449510683978184,9,1.0,1,1.0,1,1.0,1
3932,max_ml,30,90,3,3,0.05,0.95,0.9488607092263562,26,1.0,1,1.0,1,1.0,1
3933,max_ml,30,90,3,3,0.05,0.95,0.9383955279234708,12,1.0,1,1.0,1,1.0,1
3934,max_ml,30,90,3,3,0.05,0.95,0.9012965925698718,6,1.0,1,1.0,1,1.0,1
3935,max_ml,30,90,3,3,0.05,0.95,0.9179971934934106,41,1.0,1,1.0,1,1.0,1
3936,max_ml,30,90,3,3,0.05,0.95,0.945991795632859,28,1.0,1,1.0,1,1.0,1
3937,max_ml,30,90,3,3,0.05,0.95,0.9317086428380008,8,1.0,1,1.0,1,1.0,1
3938,max_ml,30,90,3,3,0.05,0.95,0.9067126529125884,18,1.0,1,1.0,1,1.0,1
3939,max_ml,30,90,3,3,0.05,0.95,0.9488521207655758,27,1.0,1,1.0,1,1.0,1
3940,max_ml,30,90,3,3,0.05,0.95,0.9127158030085888,35,1.0,1,1.0,1,1.0,1
3941,max_ml,30,90,3,3,0.05,0.95,0.9360803191863972,32,1.0,1,1.0,1,1.0,1
3942,max_ml,30,90,3,3,0.05,0.95,0.9361392261519652,14,1.0,1,1.0,1,1.0,1
3943,max_ml,30,90,3,3,0.05,0.95,0.9491380948585544,14,1.0,1,1.0,1,1.0,1
3944,max_ml,30,90,3,3,0.05,0.95,0.9413521582105814,37,1.0,1,1.0,1,1.0,1
3945,max_ml,30,90,3,3,0.05,0.95,0.9391982513518686,29,1.0,1,1.0,1,1.0,1
3946,max_ml,30,90,3,3,0.05,0.95,0.922153075344176,20,1.0,1,1.0,1,1.0,1
3947,max_ml,30,90,3,3,0.05,0.95,0.9399014159741088,22,1.0,1,1.0,1,1.0,1
3948,max_ml,30,90,3,3,0.05,0.95,0.9489063407267412,33,1.0,1,1.0,1,1.0,1
3949,max_ml,30,90,3,3,0.05,0.95,0.9326757438455734,9,1.0,1,1.0,1,1.0,1
3950,max_ml,30,90,3,3,0.05,0.95,0.9314576940961156,11,1.0,1,1.0,1,1.0,1
3951,max_ml,30,90,3,3,0.05,0.95,0.7591018491985249,12,1.0,1,1.0,1,1.0,1
3952,max_ml,30,90,3,3,0.05,0.95,0.9414454459341892,31,1.0,1,1.0,1,1.0,1
3953,max_ml,30,90,3,3,0.05,0.95,0.938824012767981,8,1.0,1,1.0,1,1.0,1
3954,max_ml,30,90,3,3,0.05,0.95,0.91086002780396,17,1.0,1,1.0,1,1.0,1
3955,max_ml,30,90,3,3,0.05,0.95,0.9425765563073288,9,1.0,1,1.0,1,1.0,1
3956,max_ml,30,90,3,3,0.05,0.95,0.8728656435507015,10,1.0,1,1.0,1,1.0,1
3957,max_ml,30,90,3,3,0.05,0.95,0.9394733452648176,7,1.0,1,1.0,1,1.0,1
3958,max_ml,30,90,3,3,0.05,0.95,0.9419431099339188,24,1.0,1,1.0,1,1.0,1
3959,max_ml,30,90,3,3,0.05,0.95,0.8916594011729453,6,1.0,1,1.0,1,1.0,1
3960,max_ml,30,90,3,3,0.05,0.95,0.9497983228976096,20,1.0,1,1.0,1,1.0,1
3961,max_ml,30,90,3,3,0.05,0.95,0.9280976729169093,20,1.0,1,1.0,1,1.0,1
3962,max_ml,30,90,3,3,0.05,0.95,0.943121635282651,21,1.0,1,1.0,1,1.0,1
3963,max_ml,30,90,3,3,0.05,0.95,0.9391194370317792,12,1.0,1,1.0,1,1.0,1
3964,max_ml,30,90,3,3,0.05,0.95,0.8681043880870493,10,1.0,1,1.0,1,1.0,1
3965,max_ml,30,90,3,3,0.05,0.95,0.9426145961952644,15,1.0,1,1.0,1,1.0,1
3966,max_ml,30,90,3,3,0.05,0.95,0.9442765848651832,31,1.0,1,1.0,1,1.0,1
3967,max_ml,30,90,3,3,0.05,0.95,0.924339312851736,11,1.0,1,1.0,1,1.0,1
3968,max_ml,30,90,3,3,0.05,0.95,0.928183194714826,47,1.0,1,1.0,1,1.0,1
3969,max_ml,30,90,3,3,0.05,0.95,0.8190162138198482,9,1.0,1,1.0,1,1.0,1
3970,max_ml,30,90,3,3,0.05,0.95,0.9485515687381884,34,1.0,1,1.0,1,1.0,1
3971,max_ml,30,90,3,3,0.05,0.95,0.9402897429503126,15,1.0,1,1.0,1,1.0,1
3972,max_ml,30,90,3,3,0.05,0.95,0.93318844634777,25,1.0,1,1.0,1,1.0,1
3973,max_ml,30,90,3,3,0.05,0.95,0.9032362169322904,29,1.0,1,1.0,1,1.0,1
3974,max_ml,30,90,3,3,0.05,0.95,0.9461951501213444,31,1.0,1,1.0,1,1.0,1
3975,max_ml,30,90,3,3,0.05,0.95,0.9494302068457005,13,1.0,1,1.0,1,1.0,1
3976,max_ml,30,90,3,3,0.05,0.95,0.908132727434988,12,1.0,1,1.0,1,1.0,1
3977,max_ml,30,90,3,3,0.05,0.95,0.9387757626271152,22,1.0,1,1.0,1,1.0,1
3978,max_ml,30,90,3,3,0.05,0.95,0.9179002078933396,11,1.0,1,1.0,1,1.0,1
3979,max_ml,30,90,3,3,0.05,0.95,0.9228635685169894,5,1.0,1,1.0,1,1.0,1
3980,max_ml,30,90,3,3,0.05,0.95,0.9442874574450408,100,1.0,1,1.0,1,1.0,1
3981,max_ml,30,90,3,3,0.05,0.95,0.9488520518262096,56,1.0,1,1.0,1,1.0,1
3982,max_ml,30,90,3,3,0.05,0.95,0.9447924961008336,19,1.0,1,1.0,1,1.0,1
3983,max_ml,30,90,3,3,0.05,0.95,0.932693169397148,8,1.0,1,1.0,1,1.0,1
3984,max_ml,30,90,3,3,0.05,0.95,0.9055319972123156,8,1.0,1,1.0,1,1.0,1
3985,max_ml,30,90,3,3,0.05,0.95,0.9296635265303744,36,1.0,1,1.0,1,1.0,1
3986,max_ml,30,90,3,3,0.05,0.95,0.9433881257759928,20,1.0,1,1.0,1,1.0,1
3987,max_ml,30,90,3,3,0.05,0.95,0.900865812885202,12,1.0,1,1.0,1,1.0,1
3988,max_ml,30,90,3,3,0.05,0.95,0.9162605481009144,61,1.0,1,1.0,1,1.0,1
3989,max_ml,30,90,3,3,0.05,0.95,0.8874963347481677,13,1.0,1,1.0,1,1.0,1
3990,max_ml,30,90,3,3,0.05,0.95,0.9389050838657688,22,1.0,1,1.0,1,1.0,1
3991,max_ml,30,90,3,3,0.05,0.95,0.9466074266018338,25,1.0,1,1.0,1,1.0,1
3992,max_ml,30,90,3,3,0.05,0.95,0.8957490959807552,14,1.0,1,1.0,1,1.0,1
3993,max_ml,30,90,3,3,0.05,0.95,0.929037712299107,31,1.0,1,1.0,1,1.0,1
3994,max_ml,30,90,3,3,0.05,0.95,0.8871396335575288,20,1.0,1,1.0,1,1.0,1
3995,max_ml,30,90,3,3,0.05,0.95,0.946037767883988,18,1.0,1,1.0,1,1.0,1
3996,max_ml,30,90,3,3,0.05,0.95,0.8571357606387736,12,1.0,1,1.0,1,1.0,1
3997,max_ml,30,90,3,3,0.05,0.95,0.9019852755883836,26,1.0,1,1.0,1,1.0,1
3998,max_ml,30,90,3,3,0.05,0.95,0.8831916824289472,18,1.0,1,1.0,1,1.0,1
3999,max_ml,30,90,3,3,0.05,0.95,0.9361000955393924,11,1.0,1,1.0,1,1.0,1
4000,max_ml,30,90,3,3,0.05,0.95,0.8908457645850224,17,1.0,1,1.0,1,1.0,1
4001,max_ml,30,90,3,3,0.05,0.95,0.939639079556379,13,1.0,1,1.0,1,1.0,1
4002,max_ml,30,90,3,3,0.05,0.95,0.9477488613341676,34,1.0,1,1.0,1,1.0,1
4003,max_ml,30,90,3,3,0.05,0.95,0.9402973996479028,35,1.0,1,1.0,1,1.0,1
4004,max_ml,30,90,3,3,0.05,0.95,0.902823496724357,16,1.0,1,1.0,1,1.0,1
4005,max_ml,30,90,3,3,0.05,0.95,0.9410556164611522,44,0.0,0,1.0,1,1.0,1
4006,max_ml,30,90,3,3,0.05,0.95,0.9161306342815556,27,1.0,1,1.0,1,1.0,1
4007,max_ml,30,90,3,3,0.05,0.95,0.9346471727037194,19,1.0,1,1.0,1,1.0,1
4008,max_ml,30,90,3,3,0.05,0.95,0.8347486211739683,10,1.0,1,1.0,1,1.0,1
4009,max_ml,30,90,3,3,0.05,0.95,0.941580010643383,26,1.0,1,1.0,1,1.0,1
4010,max_ml,30,90,3,3,0.05,0.95,0.911983103129164,28,1.0,1,1.0,1,1.0,1
4011,max_ml,30,90,3,3,0.05,0.95,0.94769628771617,14,1.0,1,1.0,1,1.0,1
4012,max_ml,30,90,3,3,0.05,0.95,0.9398431962775964,29,1.0,1,1.0,1,1.0,1
4013,max_ml,30,90,3,3,0.05,0.95,0.913200779461412,8,1.0,1,1.0,1,1.0,1
4014,max_ml,30,90,3,3,0.05,0.95,0.861949298076478,5,1.0,1,1.0,1,1.0,1
4015,max_ml,30,90,3,3,0.05,0.95,0.9290331749103464,45,1.0,1,1.0,1,1.0,1
4016,max_ml,30,90,3,3,0.05,0.95,0.922840869059731,19,1.0,1,1.0,1,1.0,1
4017,max_ml,30,90,3,3,0.05,0.95,0.9352455963566988,32,1.0,1,1.0,1,1.0,1
4018,max_ml,30,90,3,3,0.05,0.95,0.9146958979158534,10,1.0,1,1.0,1,1.0,1
4019,max_ml,30,90,3,3,0.05,0.95,0.8601028908405643,13,1.0,1,1.0,1,1.0,1
4020,max_ml,30,90,3,3,0.05,0.95,0.9106420685562298,17,1.0,1,1.0,1,1.0,1
4021,max_ml,30,90,3,3,0.05,0.95,0.9389554564875572,17,1.0,1,1.0,1,1.0,1
4022,max_ml,30,90,3,3,0.05,0.95,0.9464351253728692,23,1.0,1,1.0,1,1.0,1
4023,max_ml,30,90,3,3,0.05,0.95,0.9334402629912716,8,1.0,1,1.0,1,1.0,1
4024,max_ml,30,90,3,3,0.05,0.95,0.9146464736883666,35,1.0,1,1.0,1,1.0,1
4025,max_ml,30,90,3,3,0.05,0.95,0.9246817764748624,15,1.0,1,1.0,1,1.0,1
4026,max_ml,30,90,3,3,0.05,0.95,0.9061827014490352,20,1.0,1,1.0,1,1.0,1
4027,max_ml,30,90,3,3,0.05,0.95,0.9280737939455472,22,1.0,1,1.0,1,1.0,1
4028,max_ml,30,90,3,3,0.05,0.95,0.929022754151701,25,1.0,1,1.0,1,1.0,1
4029,max_ml,30,90,3,3,0.05,0.95,0.8972866013951833,4,1.0,1,1.0,1,1.0,1
4030,max_ml,30,90,3,3,0.05,0.95,0.9289019465646552,21,1.0,1,1.0,1,1.0,1
4031,max_ml,30,90,3,3,0.05,0.95,0.94034147823676,18,1.0,1,1.0,1,1.0,1
4032,max_ml,30,90,3,3,0.05,0.95,0.913844853221494,24,1.0,1,1.0,1,1.0,1
4033,max_ml,30,90,3,3,0.05,0.95,0.9469179980758698,12,1.0,1,1.0,1,1.0,1
4034,max_ml,30,90,3,3,0.05,0.95,0.9375537510127496,21,1.0,1,1.0,1,1.0,1
4035,max_ml,30,90,3,3,0.05,0.95,0.9289767897001824,56,1.0,1,1.0,1,1.0,1
4036,max_ml,30,90,3,3,0.05,0.95,0.9410273739573892,15,1.0,1,1.0,1,1.0,1
4037,max_ml,30,90,3,3,0.05,0.95,0.9473543365946484,14,1.0,1,1.0,1,1.0,1
4038,max_ml,30,90,3,3,0.05,0.95,0.9339368447434048,4,1.0,1,1.0,1,1.0,1
4039,max_ml,30,90,3,3,0.05,0.95,0.9145184399666104,36,1.0,1,1.0,1,1.0,1
4040,max_ml,30,90,3,3,0.05,0.95,0.8629483838040867,12,1.0,1,1.0,1,1.0,1
4041,max_ml,30,90,3,3,0.05,0.95,0.8247039855410705,8,1.0,1,1.0,1,1.0,1
4042,max_ml,30,90,3,3,0.05,0.95,0.9415961244458876,31,1.0,1,1.0,1,1.0,1
4043,max_ml,30,90,3,3,0.05,0.95,0.9142309470752368,25,1.0,1,1.0,1,1.0,1
4044,max_ml,30,90,3,3,0.05,0.95,0.9301576840367428,14,1.0,1,1.0,1,1.0,1
4045,max_ml,30,90,3,3,0.05,0.95,0.8885878012605185,21,1.0,1,1.0,1,1.0,1
4046,max_ml,30,90,3,3,0.05,0.95,0.940419372832017,26,1.0,1,1.0,1,1.0,1
4047,max_ml,30,90,3,3,0.05,0.95,0.9452433992365528,21,1.0,1,1.0,1,1.0,1
4048,max_ml,30,90,3,3,0.05,0.95,0.9122893572030168,31,1.0,1,1.0,1,1.0,1
4049,max_ml,30,90,3,3,0.05,0.95,0.9155892842814644,9,1.0,1,1.0,1,1.0,1
4050,max_ml,30,90,3,3,0.05,0.95,0.9497547583353808,13,1.0,1,1.0,1,1.0,1
4051,max_ml,30,90,3,3,0.05,0.95,0.9448953513410224,11,1.0,1,1.0,1,1.0,1
4052,max_ml,30,90,3,3,0.05,0.95,0.9110107760952252,21,1.0,1,1.0,1,1.0,1
4053,max_ml,30,90,3,3,0.05,0.95,0.9320449995279844,12,1.0,1,1.0,1,1.0,1
4054,max_ml,30,90,3,3,0.05,0.95,0.9332612238836446,21,1.0,1,1.0,1,1.0,1
4055,max_ml,30,90,3,3,0.05,0.95,0.8577252691540738,12,1.0,1,1.0,1,1.0,1
4056,max_ml,30,90,3,3,0.05,0.95,0.9396987168327964,43,1.0,1,1.0,1,1.0,1
4057,max_ml,30,90,3,3,0.05,0.95,0.913056113527962,12,1.0,1,1.0,1,1.0,1
4058,max_ml,30,90,3,3,0.05,0.95,0.9449420647654,95,1.0,1,1.0,1,1.0,1
4059,max_ml,30,90,3,3,0.05,0.95,0.9154181520100696,10,1.0,1,1.0,1,1.0,1
4060,max_ml,30,90,3,3,0.05,0.95,0.8570184645557021,5,1.0,1,1.0,1,1.0,1
4061,max_ml,30,90,3,3,0.05,0.95,0.9404760868754414,16,1.0,1,1.0,1,1.0,1
4062,max_ml,30,90,3,3,0.05,0.95,0.9227652858010535,14,1.0,1,1.0,1,1.0,1
4063,max_ml,30,90,3,3,0.05,0.95,0.9446073595973756,21,1.0,1,1.0,1,1.0,1
4064,max_ml,30,90,3,3,0.05,0.95,0.91588229174208,5,1.0,1,1.0,1,1.0,1
4065,max_ml,30,90,3,3,0.05,0.95,0.8265405823472897,15,1.0,1,1.0,1,1.0,1
4066,max_ml,30,90,3,3,0.05,0.95,0.9134495519814142,17,1.0,1,1.0,1,1.0,1
4067,max_ml,30,90,3,3,0.05,0.95,0.9352602271861354,16,1.0,1,1.0,1,1.0,1
4068,max_ml,30,90,3,3,0.05,0.95,0.8707798658584107,7,1.0,1,1.0,1,1.0,1
4069,max_ml,30,90,3,3,0.05,0.95,0.9410505615734482,35,1.0,1,1.0,1,1.0,1
4070,max_ml,30,90,3,3,0.05,0.95,0.8789441600704287,24,1.0,1,1.0,1,1.0,1
4071,max_ml,30,90,3,3,0.05,0.95,0.8965311770994018,32,1.0,1,1.0,1,1.0,1
4072,max_ml,30,90,3,3,0.05,0.95,0.9326319591123172,10,1.0,1,1.0,1,1.0,1
4073,max_ml,30,90,3,3,0.05,0.95,0.920347779891184,52,1.0,1,1.0,1,1.0,1
4074,max_ml,30,90,3,3,0.05,0.95,0.9453775755063868,20,1.0,1,1.0,1,1.0,1
4075,max_ml,30,90,3,3,0.05,0.95,0.9315042878784467,13,1.0,1,1.0,1,1.0,1
4076,max_ml,30,90,3,3,0.05,0.95,0.9023880366230562,12,1.0,1,1.0,1,1.0,1
4077,max_ml,30,90,3,3,0.05,0.95,0.905442030283759,28,1.0,1,1.0,1,1.0,1
4078,max_ml,30,90,3,3,0.05,0.95,0.9324801004846726,16,1.0,1,1.0,1,1.0,1
4079,max_ml,30,90,3,3,0.05,0.95,0.8112681359163417,17,1.0,1,1.0,1,1.0,1
4080,max_ml,30,90,3,3,0.05,0.95,0.9043204697090804,10,1.0,1,1.0,1,1.0,1
4081,max_ml,30,90,3,3,0.05,0.95,0.9392825663081784,33,1.0,1,1.0,1,1.0,1
4082,max_ml,30,90,3,3,0.05,0.95,0.946452326340376,55,1.0,1,1.0,1,1.0,1
4083,max_ml,30,90,3,3,0.05,0.95,0.9284555292813844,15,1.0,1,1.0,1,1.0,1
4084,max_ml,30,90,3,3,0.05,0.95,0.8569474015393518,22,1.0,1,1.0,1,1.0,1
4085,max_ml,30,90,3,3,0.05,0.95,0.93677924069495,18,1.0,1,1.0,1,1.0,1
4086,max_ml,30,90,3,3,0.05,0.95,0.94984887801482,40,1.0,1,1.0,1,1.0,1
4087,max_ml,30,90,3,3,0.05,0.95,0.9140232355749794,25,1.0,1,1.0,1,1.0,1
4088,max_ml,30,90,3,3,0.05,0.95,0.8185581455977698,12,1.0,1,1.0,1,1.0,1
4089,max_ml,30,90,3,3,0.05,0.95,0.944581414072998,30,1.0,1,1.0,1,1.0,1
4090,max_ml,30,90,3,3,0.05,0.95,0.9169934208499536,9,1.0,1,1.0,1,1.0,1
4091,max_ml,30,90,3,3,0.05,0.95,0.9012643567344354,31,1.0,1,1.0,1,1.0,1
4092,max_ml,30,90,3,3,0.05,0.95,0.881800299878041,19,1.0,1,1.0,1,1.0,1
4093,max_ml,30,90,3,3,0.05,0.95,0.9206396786985565,14,1.0,1,1.0,1,1.0,1
4094,max_ml,30,90,3,3,0.05,0.95,0.8835452831402361,22,1.0,1,1.0,1,1.0,1
4095,max_ml,30,90,3,3,0.05,0.95,0.9446355293969544,22,1.0,1,1.0,1,1.0,1
4096,max_ml,30,90,3,3,0.05,0.95,0.9094070424359127,34,1.0,1,1.0,1,1.0,1
4097,max_ml,30,90,3,3,0.05,0.95,0.9367123896177836,11,1.0,1,1.0,1,1.0,1
4098,max_ml,30,90,3,3,0.05,0.95,0.9291215884477328,8,1.0,1,1.0,1,1.0,1
4099,max_ml,30,90,3,3,0.05,0.95,0.8777087390192139,17,1.0,1,1.0,1,1.0,1
4100,max_ml,30,90,3,3,0.05,0.95,0.9459386780494552,12,1.0,1,1.0,1,1.0,1
4101,max_ml,30,90,3,3,0.05,0.95,0.9435902036001768,14,1.0,1,1.0,1,1.0,1
4102,max_ml,30,90,3,3,0.05,0.95,0.9420821635789224,43,1.0,1,1.0,1,1.0,1
4103,max_ml,30,90,3,3,0.05,0.95,0.8824043722771576,16,1.0,1,1.0,1,1.0,1
4104,max_ml,30,90,3,3,0.05,0.95,0.8976038021142108,14,1.0,1,1.0,1,1.0,1
4105,max_ml,30,90,3,3,0.05,0.95,0.9197643772669328,32,1.0,1,1.0,1,1.0,1
4106,max_ml,30,90,3,3,0.05,0.95,0.9394274498231386,23,1.0,1,1.0,1,1.0,1
4107,max_ml,30,90,3,3,0.05,0.95,0.9373839994597494,9,1.0,1,1.0,1,1.0,1
4108,max_ml,30,90,3,3,0.05,0.95,0.90689265772976,13,1.0,1,1.0,1,1.0,1
4109,max_ml,30,90,3,3,0.05,0.95,0.9225207130383108,15,1.0,1,1.0,1,1.0,1
4110,max_ml,30,90,3,3,0.05,0.95,0.935877772044908,6,1.0,1,1.0,1,1.0,1
4111,max_ml,30,90,3,3,0.05,0.95,0.864637478557565,11,1.0,1,1.0,1,1.0,1
4112,max_ml,30,90,3,3,0.05,0.95,0.9426414749676392,30,1.0,1,1.0,1,1.0,1
4113,max_ml,30,90,3,3,0.05,0.95,0.9318661361371856,8,1.0,1,1.0,1,1.0,1
4114,max_ml,30,90,3,3,0.05,0.95,0.8390043411374097,8,1.0,1,1.0,1,1.0,1
4115,max_ml,30,90,3,3,0.05,0.95,0.9471984173198746,40,1.0,1,1.0,1,1.0,1
4116,max_ml,30,90,3,3,0.05,0.95,0.9415720507180554,81,0.0,0,0.0,0,1.0,1
4117,max_ml,30,90,3,3,0.05,0.95,0.9324418388087764,98,1.0,1,1.0,1,1.0,1
4118,max_ml,30,90,3,3,0.05,0.95,0.9444768713866478,32,1.0,1,1.0,1,1.0,1
4119,max_ml,30,90,3,3,0.05,0.95,0.920673364997434,15,1.0,1,1.0,1,1.0,1
4120,max_ml,30,90,3,3,0.05,0.95,0.9475399470893212,37,1.0,1,1.0,1,1.0,1
4121,max_ml,30,90,3,3,0.05,0.95,0.9443382398314412,29,1.0,1,1.0,1,1.0,1
4122,max_ml,30,90,3,3,0.05,0.95,0.9466387124348464,46,1.0,1,1.0,1,1.0,1
4123,max_ml,30,90,3,3,0.05,0.95,0.9399142263667166,16,1.0,1,1.0,1,1.0,1
4124,max_ml,30,90,3,3,0.05,0.95,0.9311384429503966,13,1.0,1,1.0,1,1.0,1
4125,max_ml,30,90,3,3,0.05,0.95,0.9222294667798534,44,1.0,1,1.0,1,1.0,1
4126,max_ml,30,90,3,3,0.05,0.95,0.9180958059755108,18,1.0,1,1.0,1,1.0,1
4127,max_ml,30,90,3,3,0.05,0.95,0.9383450849529394,16,1.0,1,1.0,1,1.0,1
4128,max_ml,30,90,3,3,0.05,0.95,0.9450634668352692,14,1.0,1,1.0,1,1.0,1
4129,max_ml,30,90,3,3,0.05,0.95,0.9176324817536604,18,1.0,1,1.0,1,1.0,1
4130,max_ml,30,90,3,3,0.05,0.95,0.936959426945939,12,1.0,1,1.0,1,1.0,1
4131,max_ml,30,90,3,3,0.05,0.95,0.9357371927913908,32,1.0,1,1.0,1,1.0,1
4132,max_ml,30,90,3,3,0.05,0.95,0.9482827885868436,15,1.0,1,1.0,1,1.0,1
4133,max_ml,30,90,3,3,0.05,0.95,0.9208276919573468,14,1.0,1,1.0,1,1.0,1
4134,max_ml,30,90,3,3,0.05,0.95,0.9411078157886874,33,1.0,1,1.0,1,1.0,1
4135,max_ml,30,90,3,3,0.05,0.95,0.9026261780372808,32,1.0,1,1.0,1,1.0,1
4136,max_ml,30,90,3,3,0.05,0.95,0.940175964750138,17,1.0,1,1.0,1,1.0,1
4137,max_ml,30,90,3,3,0.05,0.95,0.8788471035336053,17,1.0,1,1.0,1,1.0,1
4138,max_ml,30,90,3,3,0.05,0.95,0.9396738386344562,19,1.0,1,1.0,1,1.0,1
4139,max_ml,30,90,3,3,0.05,0.95,0.9339328528088484,19,1.0,1,1.0,1,1.0,1
4140,max_ml,30,90,3,3,0.05,0.95,0.9448011081026468,44,0.0,0,1.0,1,1.0,1
4141,max_ml,30,90,3,3,0.05,0.95,0.8606719184038137,8,1.0,1,1.0,1,1.0,1
4142,max_ml,30,90,3,3,0.05,0.95,0.9473309665322964,31,1.0,1,1.0,1,1.0,1
4143,max_ml,30,90,3,3,0.05,0.95,0.9451049248055238,47,1.0,1,1.0,1,1.0,1
4144,max_ml,30,90,3,3,0.05,0.95,0.9374850952165276,6,1.0,1,1.0,1,1.0,1
4145,max_ml,30,90,3,3,0.05,0.95,0.9305453501176958,19,1.0,1,1.0,1,1.0,1
4146,max_ml,30,90,3,3,0.05,0.95,0.9342149328538418,23,1.0,1,1.0,1,1.0,1
4147,max_ml,30,90,3,3,0.05,0.95,0.8817321228206941,11,1.0,1,1.0,1,1.0,1
4148,max_ml,30,90,3,3,0.05,0.95,0.9396662899894116,25,1.0,1,1.0,1,1.0,1
4149,max_ml,30,90,3,3,0.05,0.95,0.9187717232853424,60,1.0,1,1.0,1,1.0,1
4150,max_ml,30,90,3,3,0.05,0.95,0.925606705518685,20,1.0,1,1.0,1,1.0,1
4151,max_ml,30,90,3,3,0.05,0.95,0.9334326897178824,8,1.0,1,1.0,1,1.0,1
4152,max_ml,30,90,3,3,0.05,0.95,0.9266449960049286,25,1.0,1,1.0,1,1.0,1
4153,max_ml,30,90,3,3,0.05,0.95,0.9409412673470772,14,1.0,1,1.0,1,1.0,1
4154,max_ml,30,90,3,3,0.05,0.95,0.944532956812212,19,1.0,1,1.0,1,1.0,1
4155,max_ml,30,90,3,3,0.05,0.95,0.9309584074402024,30,0.0,0,1.0,1,1.0,1
4156,max_ml,30,90,3,3,0.05,0.95,0.9461051806492932,22,1.0,1,1.0,1,1.0,1
4157,max_ml,30,90,3,3,0.05,0.95,0.9019096304626332,11,1.0,1,1.0,1,1.0,1
4158,max_ml,30,90,3,3,0.05,0.95,0.9080479365506912,29,1.0,1,1.0,1,1.0,1
4159,max_ml,30,90,3,3,0.05,0.95,0.8933856716586644,5,1.0,1,1.0,1,1.0,1
4160,max_ml,30,90,3,3,0.05,0.95,0.9463793347509906,21,1.0,1,1.0,1,1.0,1
4161,max_ml,30,90,3,3,0.05,0.95,0.949481870635189,38,1.0,1,1.0,1,1.0,1
4162,max_ml,30,90,3,3,0.05,0.95,0.9447105217941956,21,1.0,1,1.0,1,1.0,1
4163,max_ml,30,90,3,3,0.05,0.95,0.9236174793828602,11,1.0,1,1.0,1,1.0,1
4164,max_ml,30,90,3,3,0.05,0.95,0.8989011653568613,11,1.0,1,1.0,1,1.0,1
4165,max_ml,30,90,3,3,0.05,0.95,0.9289123252746132,41,1.0,1,1.0,1,1.0,1
4166,max_ml,30,90,3,3,0.05,0.95,0.9221479526204126,38,1.0,1,1.0,1,1.0,1
4167,max_ml,30,90,3,3,0.05,0.95,0.9124395386271918,15,1.0,1,1.0,1,1.0,1
4168,max_ml,30,90,3,3,0.05,0.95,0.9220263621176876,12,1.0,1,1.0,1,1.0,1
4169,max_ml,30,90,3,3,0.05,0.95,0.9429831122238808,20,1.0,1,1.0,1,1.0,1
4170,max_ml,30,90,3,3,0.05,0.95,0.9393452655245232,26,1.0,1,1.0,1,1.0,1
4171,max_ml,30,90,3,3,0.05,0.95,0.940140938089454,11,1.0,1,1.0,1,1.0,1
4172,max_ml,30,90,3,3,0.05,0.95,0.9228980860504816,11,1.0,1,1.0,1,1.0,1
4173,max_ml,30,90,3,3,0.05,0.95,0.9244602999926992,15,1.0,1,1.0,1,1.0,1
4174,max_ml,30,90,3,3,0.05,0.95,0.9494263597137836,16,1.0,1,1.0,1,1.0,1
4175,max_ml,30,90,3,3,0.05,0.95,0.9382935681663752,67,1.0,1,1.0,1,1.0,1
4176,max_ml,30,90,3,3,0.05,0.95,0.9329927361490532,17,1.0,1,1.0,1,1.0,1
4177,max_ml,30,90,3,3,0.05,0.95,0.9325933828781946,35,1.0,1,1.0,1,1.0,1
4178,max_ml,30,90,3,3,0.05,0.95,0.9221708540308644,21,1.0,1,1.0,1,1.0,1
4179,max_ml,30,90,3,3,0.05,0.95,0.9491277224664578,14,1.0,1,1.0,1,1.0,1
4180,max_ml,30,90,3,3,0.05,0.95,0.932267859059788,11,1.0,1,1.0,1,1.0,1
4181,max_ml,30,90,3,3,0.05,0.95,0.9163885371150644,29,1.0,1,1.0,1,1.0,1
4182,max_ml,30,90,3,3,0.05,0.95,0.9432859260886384,14,1.0,1,1.0,1,1.0,1
4183,max_ml,30,90,3,3,0.05,0.95,0.9287020584367424,15,1.0,1,1.0,1,1.0,1
4184,max_ml,30,90,3,3,0.05,0.95,0.936537908090232,9,1.0,1,1.0,1,1.0,1
4185,max_ml,30,90,3,3,0.05,0.95,0.9057086047282856,14,1.0,1,1.0,1,1.0,1
4186,max_ml,30,90,3,3,0.05,0.95,0.9370688842808922,13,1.0,1,1.0,1,1.0,1
4187,max_ml,30,90,3,3,0.05,0.95,0.9256315905996784,34,1.0,1,1.0,1,1.0,1
4188,max_ml,30,90,3,3,0.05,0.95,0.9321585469075804,22,1.0,1,1.0,1,1.0,1
4189,max_ml,30,90,3,3,0.05,0.95,0.9380786077070676,34,1.0,1,1.0,1,1.0,1
4190,max_ml,30,90,3,3,0.05,0.95,0.9314235528295228,12,1.0,1,1.0,1,1.0,1
4191,max_ml,30,90,3,3,0.05,0.95,0.922221123548678,23,1.0,1,1.0,1,1.0,1
4192,max_ml,30,90,3,3,0.05,0.95,0.9475307418969394,9,1.0,1,1.0,1,1.0,1
4193,max_ml,30,90,3,3,0.05,0.95,0.9026654947765902,21,1.0,1,1.0,1,1.0,1
4194,max_ml,30,90,3,3,0.05,0.95,0.9476615971352864,26,1.0,1,1.0,1,1.0,1
4195,max_ml,30,90,3,3,0.05,0.95,0.9312743132528604,49,1.0,1,1.0,1,1.0,1
4196,max_ml,30,90,3,3,0.05,0.95,0.9437614166924534,13,1.0,1,1.0,1,1.0,1
4197,max_ml,30,90,3,3,0.05,0.95,0.8702083832990611,13,1.0,1,1.0,1,1.0,1
4198,max_ml,30,90,3,3,0.05,0.95,0.9432921188598712,17,1.0,1,1.0,1,1.0,1
4199,max_ml,30,90,3,3,0.05,0.95,0.8826064247047959,10,1.0,1,1.0,1,1.0,1
4200,max_ml,30,90,3,3,0.05,0.95,0.9452526574595628,29,1.0,1,1.0,1,1.0,1
4201,max_ml,30,90,3,3,0.05,0.95,0.9399773172955104,13,1.0,1,1.0,1,1.0,1
4202,max_ml,30,90,3,3,0.05,0.95,0.9271178277925352,17,1.0,1,1.0,1,1.0,1
4203,max_ml,30,90,3,3,0.05,0.95,0.9288340585842512,18,1.0,1,1.0,1,1.0,1
4204,max_ml,30,90,3,3,0.05,0.95,0.8992123129214293,46,1.0,1,1.0,1,1.0,1
4205,max_ml,30,90,3,3,0.05,0.95,0.9447962593298516,18,1.0,1,1.0,1,1.0,1
4206,max_ml,30,90,3,3,0.05,0.95,0.9137424285592014,19,1.0,1,1.0,1,1.0,1
4207,max_ml,30,90,3,3,0.05,0.95,0.9022727045100696,29,1.0,1,1.0,1,1.0,1
4208,max_ml,30,90,3,3,0.05,0.95,0.9180463666917286,27,1.0,1,1.0,1,1.0,1
4209,max_ml,30,90,3,3,0.05,0.95,0.8955667847505108,7,1.0,1,1.0,1,1.0,1
4210,max_ml,30,90,3,3,0.05,0.95,0.9422571792534884,13,1.0,1,1.0,1,1.0,1
4211,max_ml,30,90,3,3,0.05,0.95,0.946197049593447,34,1.0,1,1.0,1,1.0,1
4212,max_ml,30,90,3,3,0.05,0.95,0.9488248649244668,30,1.0,1,1.0,1,1.0,1
4213,max_ml,30,90,3,3,0.05,0.95,0.9347139839041418,18,1.0,1,1.0,1,1.0,1
4214,max_ml,30,90,3,3,0.05,0.95,0.8931865953581248,14,1.0,1,1.0,1,1.0,1
4215,max_ml,30,90,3,3,0.05,0.95,0.9180698745140924,17,1.0,1,1.0,1,1.0,1
4216,max_ml,30,90,3,3,0.05,0.95,0.8089359025852848,10,1.0,1,1.0,1,1.0,1
4217,max_ml,30,90,3,3,0.05,0.95,0.938938702303472,43,1.0,1,1.0,1,1.0,1
4218,max_ml,30,90,3,3,0.05,0.95,0.9434644556989704,14,1.0,1,1.0,1,1.0,1
4219,max_ml,30,90,3,3,0.05,0.95,0.9496477515445312,48,1.0,1,1.0,1,1.0,1
4220,max_ml,30,90,3,3,0.05,0.95,0.9286461742930914,28,1.0,1,1.0,1,1.0,1
4221,max_ml,30,90,3,3,0.05,0.95,0.8893416263830604,10,1.0,1,1.0,1,1.0,1
4222,max_ml,30,90,3,3,0.05,0.95,0.8995943230083965,12,1.0,1,1.0,1,1.0,1
4223,max_ml,30,90,3,3,0.05,0.95,0.939430208230891,13,1.0,1,1.0,1,1.0,1
4224,max_ml,30,90,3,3,0.05,0.95,0.9429600231216022,22,1.0,1,1.0,1,1.0,1
4225,max_ml,30,90,3,3,0.05,0.95,0.9081353776470632,10,1.0,1,1.0,1,1.0,1
4226,max_ml,30,90,3,3,0.05,0.95,0.9481779215933428,23,1.0,1,1.0,1,1.0,1
4227,max_ml,30,90,3,3,0.05,0.95,0.935179906807918,23,1.0,1,1.0,1,1.0,1
4228,max_ml,30,90,3,3,0.05,0.95,0.9415522641612432,16,1.0,1,1.0,1,1.0,1
4229,max_ml,30,90,3,3,0.05,0.95,0.9451037044905102,7,1.0,1,1.0,1,1.0,1
4230,max_ml,30,90,3,3,0.05,0.95,0.9459319905439428,7,1.0,1,1.0,1,1.0,1
4231,max_ml,30,90,3,3,0.05,0.95,0.932505679632952,8,1.0,1,1.0,1,1.0,1
4232,max_ml,30,90,3,3,0.05,0.95,0.9144558313895867,11,1.0,1,1.0,1,1.0,1
4233,max_ml,30,90,3,3,0.05,0.95,0.9469180198230344,29,1.0,1,1.0,1,1.0,1
4234,max_ml,30,90,3,3,0.05,0.95,0.937331791629277,13,1.0,1,1.0,1,1.0,1
4235,max_ml,30,90,3,3,0.05,0.95,0.9424436981129044,15,1.0,1,1.0,1,1.0,1
4236,max_ml,30,90,3,3,0.05,0.95,0.9297562483424122,16,1.0,1,1.0,1,1.0,1
4237,max_ml,30,90,3,3,0.05,0.95,0.8580958288742004,7,1.0,1,1.0,1,1.0,1
4238,max_ml,30,90,3,3,0.05,0.95,0.9465601312585888,16,1.0,1,1.0,1,1.0,1
4239,max_ml,30,90,3,3,0.05,0.95,0.9230200946116784,14,1.0,1,1.0,1,1.0,1
4240,max_ml,30,90,3,3,0.05,0.95,0.9307483755959566,18,1.0,1,1.0,1,1.0,1
4241,max_ml,30,90,3,3,0.05,0.95,0.9458026780417964,12,1.0,1,1.0,1,1.0,1
4242,max_ml,30,90,3,3,0.05,0.95,0.9406360260051536,36,1.0,1,1.0,1,1.0,1
4243,max_ml,30,90,3,3,0.05,0.95,0.8963123700110671,13,1.0,1,1.0,1,1.0,1
4244,max_ml,30,90,3,3,0.05,0.95,0.923307655009198,52,1.0,1,1.0,1,1.0,1
4245,max_ml,30,90,3,3,0.05,0.95,0.9428660171046366,36,1.0,1,1.0,1,1.0,1
4246,max_ml,30,90,3,3,0.05,0.95,0.933271083369882,10,1.0,1,1.0,1,1.0,1
4247,max_ml,30,90,3,3,0.05,0.95,0.9432769424024238,8,1.0,1,1.0,1,1.0,1
4248,max_ml,30,90,3,3,0.05,0.95,0.9452121103313164,18,1.0,1,1.0,1,1.0,1
4249,max_ml,30,90,3,3,0.05,0.95,0.923127712639424,9,1.0,1,1.0,1,1.0,1
4250,max_ml,30,90,3,3,0.05,0.95,0.9368453844583312,15,1.0,1,1.0,1,1.0,1
4251,max_ml,30,90,3,3,0.05,0.95,0.889819988711008,13,1.0,1,1.0,1,1.0,1
4252,max_ml,30,90,3,3,0.05,0.95,0.9279781844257612,24,1.0,1,1.0,1,1.0,1
4253,max_ml,30,90,3,3,0.05,0.95,0.9461857233211276,25,1.0,1,1.0,1,1.0,1
4254,max_ml,30,90,3,3,0.05,0.95,0.9146183372506383,12,1.0,1,1.0,1,1.0,1
4255,max_ml,30,90,3,3,0.05,0.95,0.8329812100579393,19,1.0,1,1.0,1,1.0,1
4256,max_ml,30,90,3,3,0.05,0.95,0.9420129947688572,41,0.0,0,1.0,1,1.0,1
4257,max_ml,30,90,3,3,0.05,0.95,0.9120016268243856,12,1.0,1,1.0,1,1.0,1
4258,max_ml,30,90,3,3,0.05,0.95,0.9266892497286062,15,1.0,1,1.0,1,1.0,1
4259,max_ml,30,90,3,3,0.05,0.95,0.9438864209523418,24,1.0,1,1.0,1,1.0,1
4260,max_ml,30,90,3,3,0.05,0.95,0.8942528153311399,22,1.0,1,1.0,1,1.0,1
4261,max_ml,30,90,3,3,0.05,0.95,0.941702759466204,37,1.0,1,1.0,1,1.0,1
4262,max_ml,30,90,3,3,0.05,0.95,0.9422440710825206,17,1.0,1,1.0,1,1.0,1
4263,max_ml,30,90,3,3,0.05,0.95,0.9264246785273328,9,1.0,1,1.0,1,1.0,1
4264,max_ml,30,90,3,3,0.05,0.95,0.939292949557626,25,1.0,1,1.0,1,1.0,1
4265,max_ml,30,90,3,3,0.05,0.95,0.904967281290278,21,1.0,1,1.0,1,1.0,1
4266,max_ml,30,90,3,3,0.05,0.95,0.8983544808944967,11,1.0,1,1.0,1,1.0,1
4267,max_ml,30,90,3,3,0.05,0.95,0.904013334288944,28,1.0,1,1.0,1,1.0,1
4268,max_ml,30,90,3,3,0.05,0.95,0.9070775435226794,38,1.0,1,1.0,1,1.0,1
4269,max_ml,30,90,3,3,0.05,0.95,0.9145965796445352,21,1.0,1,1.0,1,1.0,1
4270,max_ml,30,90,3,3,0.05,0.95,0.9041329350583373,20,1.0,1,1.0,1,1.0,1
4271,max_ml,30,90,3,3,0.05,0.95,0.8542602512103348,19,1.0,1,1.0,1,1.0,1
4272,max_ml,30,90,3,3,0.05,0.95,0.9426093285302464,28,1.0,1,1.0,1,1.0,1
4273,max_ml,30,90,3,3,0.05,0.95,0.9405600319239424,17,1.0,1,1.0,1,1.0,1
4274,max_ml,30,90,3,3,0.05,0.95,0.903868804240902,16,1.0,1,1.0,1,1.0,1
4275,max_ml,30,90,3,3,0.05,0.95,0.9317769968475652,87,0.0,0,1.0,1,1.0,1
4276,max_ml,30,90,3,3,0.05,0.95,0.9194366547872614,21,1.0,1,1.0,1,1.0,1
4277,max_ml,30,90,3,3,0.05,0.95,0.9250030740601056,32,1.0,1,1.0,1,1.0,1
4278,max_ml,30,90,3,3,0.05,0.95,0.9438075843432284,15,1.0,1,1.0,1,1.0,1
4279,max_ml,30,90,3,3,0.05,0.95,0.9164599047670988,14,1.0,1,1.0,1,1.0,1
4280,max_ml,30,90,3,3,0.05,0.95,0.9021319858463066,42,1.0,1,1.0,1,1.0,1
4281,max_ml,30,90,3,3,0.05,0.95,0.865133227990663,20,1.0,1,1.0,1,1.0,1
4282,max_ml,30,90,3,3,0.05,0.95,0.93926792126954,17,1.0,1,1.0,1,1.0,1
4283,max_ml,30,90,3,3,0.05,0.95,0.9028442799701814,9,1.0,1,1.0,1,1.0,1
4284,max_ml,30,90,3,3,0.05,0.95,0.9398625990196346,6,1.0,1,1.0,1,1.0,1
4285,max_ml,30,90,3,3,0.05,0.95,0.8992307916151748,18,1.0,1,1.0,1,1.0,1
4286,max_ml,30,90,3,3,0.05,0.95,0.9398108372133772,8,1.0,1,1.0,1,1.0,1
4287,max_ml,30,90,3,3,0.05,0.95,0.8589180806659439,18,1.0,1,1.0,1,1.0,1
4288,max_ml,30,90,3,3,0.05,0.95,0.9047187386519332,17,1.0,1,1.0,1,1.0,1
4289,max_ml,30,90,3,3,0.05,0.95,0.9344580656974786,20,1.0,1,1.0,1,1.0,1
4290,max_ml,30,90,3,3,0.05,0.95,0.9420418598648096,11,1.0,1,1.0,1,1.0,1
4291,max_ml,30,90,3,3,0.05,0.95,0.9469269646722038,24,1.0,1,1.0,1,1.0,1
4292,max_ml,30,90,3,3,0.05,0.95,0.9222091707405212,11,1.0,1,1.0,1,1.0,1
4293,max_ml,30,90,3,3,0.05,0.95,0.915698423883568,24,1.0,1,1.0,1,1.0,1
4294,max_ml,30,90,3,3,0.05,0.95,0.9204315669578138,30,1.0,1,1.0,1,1.0,1
4295,max_ml,30,90,3,3,0.05,0.95,0.9412521934201152,22,1.0,1,1.0,1,1.0,1
4296,max_ml,30,90,3,3,0.05,0.95,0.9096656315805302,27,1.0,1,1.0,1,1.0,1
4297,max_ml,30,90,3,3,0.05,0.95,0.945623866312342,26,1.0,1,1.0,1,1.0,1
4298,max_ml,30,90,3,3,0.05,0.95,0.9430793905771304,30,1.0,1,1.0,1,1.0,1
4299,max_ml,30,90,3,3,0.05,0.95,0.9313438794103048,13,1.0,1,1.0,1,1.0,1
4300,max_ml,30,90,3,3,0.05,0.95,0.8422375294019314,11,1.0,1,1.0,1,1.0,1
4301,max_ml,30,90,3,3,0.05,0.95,0.8313124981160427,8,1.0,1,1.0,1,1.0,1
4302,max_ml,30,90,3,3,0.05,0.95,0.9496330270966876,48,1.0,1,1.0,1,1.0,1
4303,max_ml,30,90,3,3,0.05,0.95,0.9223448032962952,18,1.0,1,1.0,1,1.0,1
4304,max_ml,30,90,3,3,0.05,0.95,0.928813691137744,20,1.0,1,1.0,1,1.0,1
4305,max_ml,30,90,3,3,0.05,0.95,0.9236508434095476,20,1.0,1,1.0,1,1.0,1
4306,max_ml,30,90,3,3,0.05,0.95,0.9037717627040168,21,1.0,1,1.0,1,1.0,1
4307,max_ml,30,90,3,3,0.05,0.95,0.9275038436938102,37,1.0,1,1.0,1,1.0,1
4308,max_ml,30,90,3,3,0.05,0.95,0.9419752981115634,19,1.0,1,1.0,1,1.0,1
4309,max_ml,30,90,3,3,0.05,0.95,0.9308159735262194,43,1.0,1,1.0,1,1.0,1
4310,max_ml,30,90,3,3,0.05,0.95,0.9277949842871646,9,1.0,1,1.0,1,1.0,1
4311,max_ml,30,90,3,3,0.05,0.95,0.8099610804857658,8,1.0,1,1.0,1,1.0,1
4312,max_ml,30,90,3,3,0.05,0.95,0.9300969100701556,12,1.0,1,1.0,1,1.0,1
4313,max_ml,30,90,3,3,0.05,0.95,0.879765202703976,12,1.0,1,1.0,1,1.0,1
4314,max_ml,30,90,3,3,0.05,0.95,0.8878838831496411,16,1.0,1,1.0,1,1.0,1
4315,max_ml,30,90,3,3,0.05,0.95,0.9253033247064524,13,1.0,1,1.0,1,1.0,1
4316,max_ml,30,90,3,3,0.05,0.95,0.8964150262703895,21,1.0,1,1.0,1,1.0,1
4317,max_ml,30,90,3,3,0.05,0.95,0.9360900354529472,24,1.0,1,1.0,1,1.0,1
4318,max_ml,30,90,3,3,0.05,0.95,0.9408811156198844,8,1.0,1,1.0,1,1.0,1
4319,max_ml,30,90,3,3,0.05,0.95,0.9218189681573444,31,1.0,1,1.0,1,1.0,1
4320,max_ml,30,90,3,3,0.05,0.95,0.9352214741896824,26,1.0,1,1.0,1,1.0,1
4321,max_ml,30,90,3,3,0.05,0.95,0.9489797367823504,30,1.0,1,1.0,1,1.0,1
4322,max_ml,30,90,3,3,0.05,0.95,0.9479314853346442,20,1.0,1,1.0,1,1.0,1
4323,max_ml,30,90,3,3,0.05,0.95,0.9201239202384232,17,1.0,1,1.0,1,1.0,1
4324,max_ml,30,90,3,3,0.05,0.95,0.946954945301284,22,1.0,1,1.0,1,1.0,1
4325,max_ml,30,90,3,3,0.05,0.95,0.9313096858673122,23,1.0,1,1.0,1,1.0,1
4326,max_ml,30,90,3,3,0.05,0.95,0.9064626179976808,22,1.0,1,1.0,1,1.0,1
4327,max_ml,30,90,3,3,0.05,0.95,0.9215091371406964,10,1.0,1,1.0,1,1.0,1
4328,max_ml,30,90,3,3,0.05,0.95,0.9209854255165316,43,0.0,0,1.0,1,1.0,1
4329,max_ml,30,90,3,3,0.05,0.95,0.9394703747552324,13,1.0,1,1.0,1,1.0,1
4330,max_ml,30,90,3,3,0.05,0.95,0.926843669345651,10,1.0,1,1.0,1,1.0,1
4331,max_ml,30,90,3,3,0.05,0.95,0.9305648705919292,34,1.0,1,1.0,1,1.0,1
4332,max_ml,30,90,3,3,0.05,0.95,0.9031266712457418,17,1.0,1,1.0,1,1.0,1
4333,max_ml,30,90,3,3,0.05,0.95,0.925135378253111,22,1.0,1,1.0,1,1.0,1
4334,max_ml,30,90,3,3,0.05,0.95,0.9261346849855304,20,1.0,1,1.0,1,1.0,1
4335,max_ml,30,90,3,3,0.05,0.95,0.8984352939842862,14,1.0,1,1.0,1,1.0,1
4336,max_ml,30,90,3,3,0.05,0.95,0.9418201876287418,11,1.0,1,1.0,1,1.0,1
4337,max_ml,30,90,3,3,0.05,0.95,0.8954467686467854,13,1.0,1,1.0,1,1.0,1
4338,max_ml,30,90,3,3,0.05,0.95,0.93296186828219,37,1.0,1,1.0,1,1.0,1
4339,max_ml,30,90,3,3,0.05,0.95,0.94078367497684,13,1.0,1,1.0,1,1.0,1
4340,max_ml,30,90,3,3,0.05,0.95,0.9382220209556555,79,0.0,0,1.0,1,1.0,1
4341,max_ml,30,90,3,3,0.05,0.95,0.9283338309402688,25,1.0,1,1.0,1,1.0,1
4342,max_ml,30,90,3,3,0.05,0.95,0.9203928361531272,9,1.0,1,1.0,1,1.0,1
4343,max_ml,30,90,3,3,0.05,0.95,0.9063304166118412,11,1.0,1,1.0,1,1.0,1
4344,max_ml,30,90,3,3,0.05,0.95,0.9203837300231412,31,1.0,1,1.0,1,1.0,1
4345,max_ml,30,90,3,3,0.05,0.95,0.9396134199634492,37,1.0,1,1.0,1,1.0,1
4346,max_ml,30,90,3,3,0.05,0.95,0.8518665202045593,18,1.0,1,1.0,1,1.0,1
4347,max_ml,30,90,3,3,0.05,0.95,0.9436622593689512,65,1.0,1,1.0,1,1.0,1
4348,max_ml,30,90,3,3,0.05,0.95,0.9354397900116026,32,1.0,1,1.0,1,1.0,1
4349,max_ml,30,90,3,3,0.05,0.95,0.8844086227181032,15,1.0,1,1.0,1,1.0,1
4350,max_ml,30,90,3,3,0.05,0.95,0.930760069620051,9,1.0,1,1.0,1,1.0,1
4351,max_ml,30,90,3,3,0.05,0.95,0.9188415163695676,16,1.0,1,1.0,1,1.0,1
4352,max_ml,30,90,3,3,0.05,0.95,0.9338476084186376,43,1.0,1,1.0,1,1.0,1
4353,max_ml,30,90,3,3,0.05,0.95,0.8795474405208686,12,1.0,1,1.0,1,1.0,1
4354,max_ml,30,90,3,3,0.05,0.95,0.93579697053118,11,1.0,1,1.0,1,1.0,1
4355,max_ml,30,90,3,3,0.05,0.95,0.9395057676852386,9,1.0,1,1.0,1,1.0,1
4356,max_ml,30,90,3,3,0.05,0.95,0.9424540370082836,8,1.0,1,1.0,1,1.0,1
4357,max_ml,30,90,3,3,0.05,0.95,0.9366056519851486,28,1.0,1,1.0,1,1.0,1
4358,max_ml,30,90,3,3,0.05,0.95,0.9084326854805648,16,1.0,1,1.0,1,1.0,1
4359,max_ml,30,90,3,3,0.05,0.95,0.9082592799943318,23,1.0,1,1.0,1,1.0,1
4360,max_ml,30,90,3,3,0.05,0.95,0.9476398163555124,8,1.0,1,1.0,1,1.0,1
4361,max_ml,30,90,3,3,0.05,0.95,0.925892654914056,23,1.0,1,1.0,1,1.0,1
4362,max_ml,30,90,3,3,0.05,0.95,0.9047247487385875,18,1.0,1,1.0,1,1.0,1
4363,max_ml,30,90,3,3,0.05,0.95,0.8950186785823003,25,1.0,1,1.0,1,1.0,1
4364,max_ml,30,90,3,3,0.05,0.95,0.9219455352475232,15,1.0,1,1.0,1,1.0,1
4365,max_ml,30,90,3,3,0.05,0.95,0.916189492013745,12,1.0,1,1.0,1,1.0,1
4366,max_ml,30,90,3,3,0.05,0.95,0.9442503813768128,45,1.0,1,1.0,1,1.0,1
4367,max_ml,30,90,3,3,0.05,0.95,0.9359498195614306,24,1.0,1,1.0,1,1.0,1
4368,max_ml,30,90,3,3,0.05,0.95,0.8471691308363313,6,1.0,1,1.0,1,1.0,1
4369,max_ml,30,90,3,3,0.05,0.95,0.8877877716315181,9,1.0,1,1.0,1,1.0,1
4370,max_ml,30,90,3,3,0.05,0.95,0.934894753432823,15,1.0,1,1.0,1,1.0,1
4371,max_ml,30,90,3,3,0.05,0.95,0.9354610633380036,23,1.0,1,1.0,1,1.0,1
4372,max_ml,30,90,3,3,0.05,0.95,0.9288324192247136,27,1.0,1,1.0,1,1.0,1
4373,max_ml,30,90,3,3,0.05,0.95,0.9397929770476274,25,1.0,1,1.0,1,1.0,1
4374,max_ml,30,90,3,3,0.05,0.95,0.9310953482797844,20,1.0,1,1.0,1,1.0,1
4375,max_ml,30,90,3,3,0.05,0.95,0.9307828669643928,30,1.0,1,1.0,1,1.0,1
4376,max_ml,30,90,3,3,0.05,0.95,0.9404110209167378,15,1.0,1,1.0,1,1.0,1
4377,max_ml,30,90,3,3,0.05,0.95,0.9403663210354412,8,1.0,1,1.0,1,1.0,1
4378,max_ml,30,90,3,3,0.05,0.95,0.9438736846121312,13,1.0,1,1.0,1,1.0,1
4379,max_ml,30,90,3,3,0.05,0.95,0.9495847681403388,13,1.0,1,1.0,1,1.0,1
4380,max_ml,30,90,3,3,0.05,0.95,0.9130304100830122,12,1.0,1,1.0,1,1.0,1
4381,max_ml,30,90,3,3,0.05,0.95,0.8372152512228728,5,1.0,1,1.0,1,1.0,1
4382,max_ml,30,90,3,3,0.05,0.95,0.9333100073314144,57,0.0,0,1.0,1,1.0,1
4383,max_ml,30,90,3,3,0.05,0.95,0.9373101376584598,15,1.0,1,1.0,1,1.0,1
4384,max_ml,30,90,3,3,0.05,0.95,0.8840053454570819,33,1.0,1,1.0,1,1.0,1
4385,max_ml,30,90,3,3,0.05,0.95,0.9340956367583928,8,1.0,1,1.0,1,1.0,1
4386,max_ml,30,90,3,3,0.05,0.95,0.8848734663560986,17,1.0,1,1.0,1,1.0,1
4387,max_ml,30,90,3,3,0.05,0.95,0.8915610585006045,25,1.0,1,1.0,1,1.0,1
4388,max_ml,30,90,3,3,0.05,0.95,0.9315620224454376,89,0.0,1,0.0,1,0.0,1
4389,max_ml,30,90,3,3,0.05,0.95,0.922577313812138,26,1.0,1,1.0,1,1.0,1
4390,max_ml,30,90,3,3,0.05,0.95,0.9389642467756228,37,1.0,1,1.0,1,1.0,1
4391,max_ml,30,90,3,3,0.05,0.95,0.8810457938763552,9,1.0,1,1.0,1,1.0,1
4392,max_ml,30,90,3,3,0.05,0.95,0.9352409195751106,6,1.0,1,1.0,1,1.0,1
4393,max_ml,30,90,3,3,0.05,0.95,0.8644890248860708,7,1.0,1,1.0,1,1.0,1
4394,max_ml,30,90,3,3,0.05,0.95,0.9059623314132428,22,1.0,1,1.0,1,1.0,1
4395,max_ml,30,90,3,3,0.05,0.95,0.9480760403874858,15,1.0,1,1.0,1,1.0,1
4396,max_ml,30,90,3,3,0.05,0.95,0.9296186066327912,19,1.0,1,1.0,1,1.0,1
4397,max_ml,30,90,3,3,0.05,0.95,0.903446974647213,9,1.0,1,1.0,1,1.0,1
4398,max_ml,30,90,3,3,0.05,0.95,0.8981182893409868,16,1.0,1,1.0,1,1.0,1
4399,max_ml,30,90,3,3,0.05,0.95,0.9241565051588764,12,1.0,1,1.0,1,1.0,1
4400,max_ml,30,90,3,3,0.05,0.95,0.8967268636395245,16,1.0,1,1.0,1,1.0,1
4401,max_ml,30,90,3,3,0.05,0.95,0.929765064670822,11,1.0,1,1.0,1,1.0,1
4402,max_ml,30,90,3,3,0.05,0.95,0.9324026268302446,16,1.0,1,1.0,1,1.0,1
4403,max_ml,30,90,3,3,0.05,0.95,0.8626624983959037,18,1.0,1,1.0,1,1.0,1
4404,max_ml,30,90,3,3,0.05,0.95,0.9427555583971496,83,0.0,0,0.0,0,1.0,1
4405,max_ml,30,90,3,3,0.05,0.95,0.9373319989847816,26,1.0,1,1.0,1,1.0,1
4406,max_ml,30,90,3,3,0.05,0.95,0.935749276445036,12,1.0,1,1.0,1,1.0,1
4407,max_ml,30,90,3,3,0.05,0.95,0.9497657779314914,13,1.0,1,1.0,1,1.0,1
4408,max_ml,30,90,3,3,0.05,0.95,0.926937427889403,29,1.0,1,1.0,1,1.0,1
4409,max_ml,30,90,3,3,0.05,0.95,0.9436402905922427,19,1.0,1,1.0,1,1.0,1
4410,max_ml,30,90,3,3,0.05,0.95,0.7471312872674899,13,1.0,1,1.0,1,1.0,1
4411,max_ml,30,90,3,3,0.05,0.95,0.9347074762197738,18,1.0,1,1.0,1,1.0,1
4412,max_ml,30,90,3,3,0.05,0.95,0.9414826972965716,15,1.0,1,1.0,1,1.0,1
4413,max_ml,30,90,3,3,0.05,0.95,0.9485552803109188,59,0.0,0,1.0,1,1.0,1
4414,max_ml,30,90,3,3,0.05,0.95,0.936692163371514,23,1.0,1,1.0,1,1.0,1
4415,max_ml,30,90,3,3,0.05,0.95,0.8694084608365242,9,1.0,1,1.0,1,1.0,1
4416,max_ml,30,90,3,3,0.05,0.95,0.8519056689473301,7,1.0,1,1.0,1,1.0,1
4417,max_ml,30,90,3,3,0.05,0.95,0.928839374366835,33,1.0,1,1.0,1,1.0,1
4418,max_ml,30,90,3,3,0.05,0.95,0.9053266226520577,13,1.0,1,1.0,1,1.0,1
4419,max_ml,30,90,3,3,0.05,0.95,0.9158901868880098,14,1.0,1,1.0,1,1.0,1
4420,max_ml,30,90,3,3,0.05,0.95,0.9344276517590876,42,1.0,1,1.0,1,1.0,1
4421,max_ml,30,90,3,3,0.05,0.95,0.9242648543244149,17,1.0,1,1.0,1,1.0,1
4422,max_ml,30,90,3,3,0.05,0.95,0.9131964127784066,11,1.0,1,1.0,1,1.0,1
4423,max_ml,30,90,3,3,0.05,0.95,0.9406519695906036,25,1.0,1,1.0,1,1.0,1
4424,max_ml,30,90,3,3,0.05,0.95,0.870292136256474,17,1.0,1,1.0,1,1.0,1
4425,max_ml,30,90,3,3,0.05,0.95,0.8789333403482495,7,1.0,1,1.0,1,1.0,1
4426,max_ml,30,90,3,3,0.05,0.95,0.8993464722820127,12,1.0,1,1.0,1,1.0,1
4427,max_ml,30,90,3,3,0.05,0.95,0.9158218823721678,8,1.0,1,1.0,1,1.0,1
4428,max_ml,30,90,3,3,0.05,0.95,0.925794873286009,22,1.0,1,1.0,1,1.0,1
4429,max_ml,30,90,3,3,0.05,0.95,0.947907100556262,26,1.0,1,1.0,1,1.0,1
4430,max_ml,30,90,3,3,0.05,0.95,0.9277134291443984,17,1.0,1,1.0,1,1.0,1
4431,max_ml,30,90,3,3,0.05,0.95,0.9190233461366152,58,1.0,1,1.0,1,1.0,1
4432,max_ml,30,90,3,3,0.05,0.95,0.9355270109502918,17,1.0,1,1.0,1,1.0,1
4433,max_ml,30,90,3,3,0.05,0.95,0.9414966798828264,16,1.0,1,1.0,1,1.0,1
4434,max_ml,30,90,3,3,0.05,0.95,0.936876953482412,72,0.0,0,1.0,1,1.0,1
4435,max_ml,30,90,3,3,0.05,0.95,0.8697441419173645,32,1.0,1,1.0,1,1.0,1
4436,max_ml,30,90,3,3,0.05,0.95,0.9310708448707868,14,1.0,1,1.0,1,1.0,1
4437,max_ml,30,90,3,3,0.05,0.95,0.9374446787119848,21,1.0,1,1.0,1,1.0,1
4438,max_ml,30,90,3,3,0.05,0.95,0.9429751552909604,34,1.0,1,1.0,1,1.0,1
4439,max_ml,30,90,3,3,0.05,0.95,0.9392495207658148,21,1.0,1,1.0,1,1.0,1
4440,max_ml,30,90,3,3,0.05,0.95,0.9356250789900352,16,1.0,1,1.0,1,1.0,1
4441,max_ml,30,90,3,3,0.05,0.95,0.9147068414526014,13,1.0,1,1.0,1,1.0,1
4442,max_ml,30,90,3,3,0.05,0.95,0.9470912459590816,29,1.0,1,1.0,1,1.0,1
4443,max_ml,30,90,3,3,0.05,0.95,0.9451771587861172,9,1.0,1,1.0,1,1.0,1
4444,max_ml,30,90,3,3,0.05,0.95,0.9437160801654282,63,1.0,1,1.0,1,1.0,1
4445,max_ml,30,90,3,3,0.05,0.95,0.8774490519598305,9,1.0,1,1.0,1,1.0,1
4446,max_ml,30,90,3,3,0.05,0.95,0.916119572062597,21,1.0,1,1.0,1,1.0,1
4447,max_ml,30,90,3,3,0.05,0.95,0.9397203001336504,21,1.0,1,1.0,1,1.0,1
4448,max_ml,30,90,3,3,0.05,0.95,0.8765105581646869,9,1.0,1,1.0,1,1.0,1
4449,max_ml,30,90,3,3,0.05,0.95,0.9070294880133056,14,1.0,1,1.0,1,1.0,1
4450,max_ml,30,90,3,3,0.05,0.95,0.8282950468611862,8,1.0,1,1.0,1,1.0,1
4451,max_ml,30,90,3,3,0.05,0.95,0.8895746610462473,28,1.0,1,1.0,1,1.0,1
4452,max_ml,30,90,3,3,0.05,0.95,0.9459906572703216,15,1.0,1,1.0,1,1.0,1
4453,max_ml,30,90,3,3,0.05,0.95,0.9481378745976808,12,1.0,1,1.0,1,1.0,1
4454,max_ml,30,90,3,3,0.05,0.95,0.9372817290818316,20,1.0,1,1.0,1,1.0,1
4455,max_ml,30,90,3,3,0.05,0.95,0.9352874422578944,51,1.0,1,1.0,1,1.0,1
4456,max_ml,30,90,3,3,0.05,0.95,0.9076212997919064,10,1.0,1,1.0,1,1.0,1
4457,max_ml,30,90,3,3,0.05,0.95,0.9255522060821654,23,1.0,1,1.0,1,1.0,1
4458,max_ml,30,90,3,3,0.05,0.95,0.9299446772253804,19,1.0,1,1.0,1,1.0,1
4459,max_ml,30,90,3,3,0.05,0.95,0.9497121418821568,21,1.0,1,1.0,1,1.0,1
4460,max_ml,30,90,3,3,0.05,0.95,0.9388739009924216,16,1.0,1,1.0,1,1.0,1
4461,max_ml,30,90,3,3,0.05,0.95,0.944303423873384,30,1.0,1,1.0,1,1.0,1
4462,max_ml,30,90,3,3,0.05,0.95,0.9417758879022348,11,1.0,1,1.0,1,1.0,1
4463,max_ml,30,90,3,3,0.05,0.95,0.9391564152698064,23,1.0,1,1.0,1,1.0,1
4464,max_ml,30,90,3,3,0.05,0.95,0.9357999587832956,34,1.0,1,1.0,1,1.0,1
4465,max_ml,30,90,3,3,0.05,0.95,0.8975621596663188,13,1.0,1,1.0,1,1.0,1
4466,max_ml,30,90,3,3,0.05,0.95,0.9475181843645416,35,1.0,1,1.0,1,1.0,1
4467,max_ml,30,90,3,3,0.05,0.95,0.948633625730204,31,1.0,1,1.0,1,1.0,1
4468,max_ml,30,90,3,3,0.05,0.95,0.9361785424163582,18,1.0,1,1.0,1,1.0,1
4469,max_ml,30,90,3,3,0.05,0.95,0.8898987980098171,16,1.0,1,1.0,1,1.0,1
4470,max_ml,30,90,3,3,0.05,0.95,0.9472552480773326,36,1.0,1,1.0,1,1.0,1
4471,max_ml,30,90,3,3,0.05,0.95,0.9245686024286284,37,1.0,1,1.0,1,1.0,1
4472,max_ml,30,90,3,3,0.05,0.95,0.9361384281865508,18,1.0,1,1.0,1,1.0,1
4473,max_ml,30,90,3,3,0.05,0.95,0.9213121176130836,17,1.0,1,1.0,1,1.0,1
4474,max_ml,30,90,3,3,0.05,0.95,0.9354685604012952,16,1.0,1,1.0,1,1.0,1
4475,max_ml,30,90,3,3,0.05,0.95,0.9408052499906464,22,1.0,1,1.0,1,1.0,1
4476,max_ml,30,90,3,3,0.05,0.95,0.8880241946983931,19,1.0,1,1.0,1,1.0,1
4477,max_ml,30,90,3,3,0.05,0.95,0.9186406447294984,15,1.0,1,1.0,1,1.0,1
4478,max_ml,30,90,3,3,0.05,0.95,0.9477724655213492,26,1.0,1,1.0,1,1.0,1
4479,max_ml,30,90,3,3,0.05,0.95,0.9408297271091056,18,1.0,1,1.0,1,1.0,1
4480,max_ml,30,90,3,3,0.05,0.95,0.9170722538642144,7,1.0,1,1.0,1,1.0,1
4481,max_ml,30,90,3,3,0.05,0.95,0.9486084063407518,20,1.0,1,1.0,1,1.0,1
4482,max_ml,30,90,3,3,0.05,0.95,0.9162174461064,18,1.0,1,1.0,1,1.0,1
4483,max_ml,30,90,3,3,0.05,0.95,0.943367178530298,24,1.0,1,1.0,1,1.0,1
4484,max_ml,30,90,3,3,0.05,0.95,0.9320967416624536,27,1.0,1,1.0,1,1.0,1
4485,max_ml,30,90,3,3,0.05,0.95,0.9392285733653436,24,1.0,1,1.0,1,1.0,1
4486,max_ml,30,90,3,3,0.05,0.95,0.8312117780124675,9,1.0,1,1.0,1,1.0,1
4487,max_ml,30,90,3,3,0.05,0.95,0.9410472483873464,24,1.0,1,1.0,1,1.0,1
4488,max_ml,30,90,3,3,0.05,0.95,0.8806093954905091,20,1.0,1,1.0,1,1.0,1
4489,max_ml,30,90,3,3,0.05,0.95,0.8938266753610636,14,1.0,1,1.0,1,1.0,1
4490,max_ml,30,90,3,3,0.05,0.95,0.9146202598524528,8,1.0,1,1.0,1,1.0,1
4491,max_ml,30,90,3,3,0.05,0.95,0.8808890330401916,11,1.0,1,1.0,1,1.0,1
4492,max_ml,30,90,3,3,0.05,0.95,0.922735755078564,24,1.0,1,1.0,1,1.0,1
4493,max_ml,30,90,3,3,0.05,0.95,0.925922897580434,11,1.0,1,1.0,1,1.0,1
4494,max_ml,30,90,3,3,0.05,0.95,0.943893700924326,51,1.0,1,1.0,1,1.0,1
4495,max_ml,30,90,3,3,0.05,0.95,0.8478137484325029,4,1.0,1,1.0,1,1.0,1
4496,max_ml,30,90,3,3,0.05,0.95,0.917374392597755,15,1.0,1,1.0,1,1.0,1
4497,max_ml,30,90,3,3,0.05,0.95,0.923000095850916,25,1.0,1,1.0,1,1.0,1
4498,max_ml,30,90,3,3,0.05,0.95,0.931799853673304,19,1.0,1,1.0,1,1.0,1
4499,max_ml,30,90,3,3,0.05,0.95,0.926200316670862,13,1.0,1,1.0,1,1.0,1
4500,max_ml,30,90,3,3,0.05,0.95,0.9372980796936128,20,1.0,1,1.0,1,1.0,1
4501,max_ml,30,90,3,3,0.05,0.95,0.9390632184777804,13,1.0,1,1.0,1,1.0,1
4502,max_ml,30,90,3,3,0.05,0.95,0.9458016963125048,8,1.0,1,1.0,1,1.0,1
4503,max_ml,30,90,3,3,0.05,0.95,0.9294037777914796,12,1.0,1,1.0,1,1.0,1
4504,max_ml,30,90,3,3,0.05,0.95,0.8554764914450622,10,1.0,1,1.0,1,1.0,1
4505,max_ml,30,90,3,3,0.05,0.95,0.9262689526000902,13,1.0,1,1.0,1,1.0,1
4506,max_ml,30,90,3,3,0.05,0.95,0.9420445949356496,10,1.0,1,1.0,1,1.0,1
4507,max_ml,30,90,3,3,0.05,0.95,0.9338805127924305,17,1.0,1,1.0,1,1.0,1
4508,max_ml,30,90,3,3,0.05,0.95,0.9491558754790422,41,1.0,1,1.0,1,1.0,1
4509,max_ml,30,90,3,3,0.05,0.95,0.928884570368026,23,1.0,1,1.0,1,1.0,1
4510,max_ml,30,90,3,3,0.05,0.95,0.9412683848639298,37,1.0,1,0.0,0,0.0,0
4511,max_ml,30,90,3,3,0.05,0.95,0.9275204883011146,24,1.0,1,1.0,1,1.0,1
4512,max_ml,30,90,3,3,0.05,0.95,0.8921004594163872,21,1.0,1,1.0,1,1.0,1
4513,max_ml,30,90,3,3,0.05,0.95,0.9396424088443528,43,0.0,0,1.0,1,1.0,1
4514,max_ml,30,90,3,3,0.05,0.95,0.9308989116863792,14,1.0,1,1.0,1,1.0,1
4515,max_ml,30,90,3,3,0.05,0.95,0.9121588806627576,15,1.0,1,1.0,1,1.0,1
4516,max_ml,30,90,3,3,0.05,0.95,0.9015646867690558,23,1.0,1,1.0,1,1.0,1
4517,max_ml,30,90,3,3,0.05,0.95,0.93936694291871,27,1.0,1,1.0,1,1.0,1
4518,max_ml,30,90,3,3,0.05,0.95,0.902379698677098,9,1.0,1,1.0,1,1.0,1
4519,max_ml,30,90,3,3,0.05,0.95,0.928194963242838,17,1.0,1,1.0,1,1.0,1
4520,max_ml,30,90,3,3,0.05,0.95,0.943156706494797,21,1.0,1,1.0,1,1.0,1
4521,max_ml,30,90,3,3,0.05,0.95,0.9008579413886671,9,1.0,1,1.0,1,1.0,1
4522,max_ml,30,90,3,3,0.05,0.95,0.917635806936306,25,1.0,1,1.0,1,1.0,1
4523,max_ml,30,90,3,3,0.05,0.95,0.9219519453477734,29,1.0,1,1.0,1,1.0,1
4524,max_ml,30,90,3,3,0.05,0.95,0.9131640146492848,37,1.0,1,1.0,1,1.0,1
4525,max_ml,30,90,3,3,0.05,0.95,0.9426889674579448,14,1.0,1,1.0,1,1.0,1
4526,max_ml,30,90,3,3,0.05,0.95,0.9125289625647768,12,1.0,1,1.0,1,1.0,1
4527,max_ml,30,90,3,3,0.05,0.95,0.8102905025338231,11,1.0,1,1.0,1,1.0,1
4528,max_ml,30,90,3,3,0.05,0.95,0.8998703584126279,15,1.0,1,1.0,1,1.0,1
4529,max_ml,30,90,3,3,0.05,0.95,0.9006388784946144,20,1.0,1,1.0,1,1.0,1
4530,max_ml,30,90,3,3,0.05,0.95,0.9180702178572788,18,1.0,1,1.0,1,1.0,1
4531,max_ml,30,90,3,3,0.05,0.95,0.919118472584744,24,1.0,1,1.0,1,1.0,1
4532,max_ml,30,90,3,3,0.05,0.95,0.917459407764352,20,1.0,1,1.0,1,1.0,1
4533,max_ml,30,90,3,3,0.05,0.95,0.9388423070801034,23,1.0,1,1.0,1,1.0,1
4534,max_ml,30,90,3,3,0.05,0.95,0.9397588060261228,8,1.0,1,1.0,1,1.0,1
4535,max_ml,30,90,3,3,0.05,0.95,0.9492591580819508,13,1.0,1,1.0,1,1.0,1
4536,max_ml,30,90,3,3,0.05,0.95,0.937983184520946,27,1.0,1,1.0,1,1.0,1
4537,max_ml,30,90,3,3,0.05,0.95,0.9443765801450285,11,1.0,1,1.0,1,1.0,1
4538,max_ml,30,90,3,3,0.05,0.95,0.9019899929922452,13,1.0,1,1.0,1,1.0,1
4539,max_ml,30,90,3,3,0.05,0.95,0.8180213547366115,15,1.0,1,1.0,1,1.0,1
4540,max_ml,30,90,3,3,0.05,0.95,0.9289550129397296,39,1.0,1,1.0,1,1.0,1
4541,max_ml,30,90,3,3,0.05,0.95,0.9359067816389252,9,1.0,1,1.0,1,1.0,1
4542,max_ml,30,90,3,3,0.05,0.95,0.9132993147145144,11,1.0,1,1.0,1,1.0,1
4543,max_ml,30,90,3,3,0.05,0.95,0.9472196676764688,25,1.0,1,1.0,1,1.0,1
4544,max_ml,30,90,3,3,0.05,0.95,0.9302359763759788,68,1.0,1,1.0,1,1.0,1
4545,max_ml,30,90,3,3,0.05,0.95,0.929948896198462,19,1.0,1,1.0,1,1.0,1
4546,max_ml,30,90,3,3,0.05,0.95,0.9481963915894326,23,1.0,1,1.0,1,1.0,1
4547,max_ml,30,90,3,3,0.05,0.95,0.930287567266112,16,1.0,1,1.0,1,1.0,1
4548,max_ml,30,90,3,3,0.05,0.95,0.9474484431003088,26,1.0,1,1.0,1,1.0,1
4549,max_ml,30,90,3,3,0.05,0.95,0.8868522574657738,16,1.0,1,1.0,1,1.0,1
4550,max_ml,30,90,3,3,0.05,0.95,0.9400713717033368,26,1.0,1,1.0,1,1.0,1
4551,max_ml,30,90,3,3,0.05,0.95,0.8945956427972158,31,1.0,1,1.0,1,1.0,1
4552,max_ml,30,90,3,3,0.05,0.95,0.8851753903683761,10,1.0,1,1.0,1,1.0,1
4553,max_ml,30,90,3,3,0.05,0.95,0.8827889760678833,21,1.0,1,1.0,1,1.0,1
4554,max_ml,30,90,3,3,0.05,0.95,0.8937677325515277,17,1.0,1,1.0,1,1.0,1
4555,max_ml,30,90,3,3,0.05,0.95,0.9207527184662616,10,1.0,1,1.0,1,1.0,1
4556,max_ml,30,90,3,3,0.05,0.95,0.9312765658780044,10,1.0,1,1.0,1,1.0,1
4557,max_ml,30,90,3,3,0.05,0.95,0.9295861803885368,20,1.0,1,1.0,1,1.0,1
4558,max_ml,30,90,3,3,0.05,0.95,0.9104214599682772,23,1.0,1,1.0,1,1.0,1
4559,max_ml,30,90,3,3,0.05,0.95,0.9211632830529988,15,1.0,1,1.0,1,1.0,1
4560,max_ml,30,90,3,3,0.05,0.95,0.9369144496214308,15,1.0,1,1.0,1,1.0,1
4561,max_ml,30,90,3,3,0.05,0.95,0.944285181426464,43,1.0,1,1.0,1,1.0,1
4562,max_ml,30,90,3,3,0.05,0.95,0.9412214296695706,29,1.0,1,1.0,1,1.0,1
4563,max_ml,30,90,3,3,0.05,0.95,0.9337929495807962,46,1.0,1,1.0,1,1.0,1
4564,max_ml,30,90,3,3,0.05,0.95,0.9298912452734198,15,1.0,1,1.0,1,1.0,1
4565,max_ml,30,90,3,3,0.05,0.95,0.9417453559473667,34,1.0,1,1.0,1,1.0,1
4566,max_ml,30,90,3,3,0.05,0.95,0.9333826145224946,29,1.0,1,1.0,1,1.0,1
4567,max_ml,30,90,3,3,0.05,0.95,0.9448312816452984,26,1.0,1,1.0,1,1.0,1
4568,max_ml,30,90,3,3,0.05,0.95,0.8999154393157027,10,1.0,1,1.0,1,1.0,1
4569,max_ml,30,90,3,3,0.05,0.95,0.8771186948247852,8,1.0,1,1.0,1,1.0,1
4570,max_ml,30,90,3,3,0.05,0.95,0.9340211569477485,7,1.0,1,1.0,1,1.0,1
4571,max_ml,30,90,3,3,0.05,0.95,0.9442895390180972,31,1.0,1,1.0,1,1.0,1
4572,max_ml,30,90,3,3,0.05,0.95,0.9386769757724568,11,1.0,1,1.0,1,1.0,1
4573,max_ml,30,90,3,3,0.05,0.95,0.9415451152955002,42,1.0,1,1.0,1,1.0,1
4574,max_ml,30,90,3,3,0.05,0.95,0.9389327149684354,27,1.0,1,1.0,1,1.0,1
4575,max_ml,30,90,3,3,0.05,0.95,0.9448692277688536,68,1.0,1,1.0,1,1.0,1
4576,max_ml,30,90,3,3,0.05,0.95,0.931723481337741,66,0.0,0,1.0,1,1.0,1
4577,max_ml,30,90,3,3,0.05,0.95,0.9332080909420908,20,1.0,1,1.0,1,1.0,1
4578,max_ml,30,90,3,3,0.05,0.95,0.9473689939758264,24,1.0,1,1.0,1,1.0,1
4579,max_ml,30,90,3,3,0.05,0.95,0.937138103901886,12,1.0,1,1.0,1,1.0,1
4580,max_ml,30,90,3,3,0.05,0.95,0.875709663797352,9,1.0,1,1.0,1,1.0,1
4581,max_ml,30,90,3,3,0.05,0.95,0.9373503214151444,24,1.0,1,1.0,1,1.0,1
4582,max_ml,30,90,3,3,0.05,0.95,0.9407666269140222,30,1.0,1,1.0,1,1.0,1
4583,max_ml,30,90,3,3,0.05,0.95,0.8491118449234294,26,1.0,1,1.0,1,1.0,1
4584,max_ml,30,90,3,3,0.05,0.95,0.935763179620551,41,1.0,1,1.0,1,1.0,1
4585,max_ml,30,90,3,3,0.05,0.95,0.9307584092778938,24,1.0,1,1.0,1,1.0,1
4586,max_ml,30,90,3,3,0.05,0.95,0.9497334054963644,28,1.0,1,1.0,1,1.0,1
4587,max_ml,30,90,3,3,0.05,0.95,0.944993385873785,63,1.0,1,1.0,1,1.0,1
4588,max_ml,30,90,3,3,0.05,0.95,0.8806314931119369,9,1.0,1,1.0,1,1.0,1
4589,max_ml,30,90,3,3,0.05,0.95,0.9004190257619249,31,1.0,1,1.0,1,1.0,1
4590,max_ml,30,90,3,3,0.05,0.95,0.9462283365342276,31,1.0,1,1.0,1,1.0,1
4591,max_ml,30,90,3,3,0.05,0.95,0.8559779133335339,6,1.0,1,1.0,1,1.0,1
4592,max_ml,30,90,3,3,0.05,0.95,0.937688850029394,22,1.0,1,1.0,1,1.0,1
4593,max_ml,30,90,3,3,0.05,0.95,0.9177001922114704,39,1.0,1,1.0,1,1.0,1
4594,max_ml,30,90,3,3,0.05,0.95,0.9487771846093636,26,1.0,1,1.0,1,1.0,1
4595,max_ml,30,90,3,3,0.05,0.95,0.9249378877189792,19,1.0,1,1.0,1,1.0,1
4596,max_ml,30,90,3,3,0.05,0.95,0.92598961784796,14,1.0,1,1.0,1,1.0,1
4597,max_ml,30,90,3,3,0.05,0.95,0.9393295844968848,19,1.0,1,1.0,1,1.0,1
4598,max_ml,30,90,3,3,0.05,0.95,0.9463494766387458,27,1.0,1,1.0,1,1.0,1
4599,max_ml,30,90,3,3,0.05,0.95,0.9452346001592954,24,1.0,1,1.0,1,1.0,1
4600,max_ml,30,90,3,3,0.05,0.95,0.9414596545896468,27,1.0,1,1.0,1,1.0,1
4601,max_ml,30,90,3,3,0.05,0.95,0.9381885462123256,20,1.0,1,1.0,1,1.0,1
4602,max_ml,30,90,3,3,0.05,0.95,0.9360941363696976,13,1.0,1,1.0,1,1.0,1
4603,max_ml,30,90,3,3,0.05,0.95,0.7721132828056337,7,1.0,1,1.0,1,1.0,1
4604,max_ml,30,90,3,3,0.05,0.95,0.938877815419394,20,1.0,1,1.0,1,1.0,1
4605,max_ml,30,90,3,3,0.05,0.95,0.9445498422943288,9,1.0,1,1.0,1,1.0,1
4606,max_ml,30,90,3,3,0.05,0.95,0.8543055182942666,6,1.0,1,1.0,1,1.0,1
4607,max_ml,30,90,3,3,0.05,0.95,0.8824326116366437,16,1.0,1,1.0,1,1.0,1
4608,max_ml,30,90,3,3,0.05,0.95,0.9359536617332652,65,1.0,1,1.0,1,1.0,1
4609,max_ml,30,90,3,3,0.05,0.95,0.9305712629751076,49,1.0,1,1.0,1,1.0,1
4610,max_ml,30,90,3,3,0.05,0.95,0.918088642865757,15,1.0,1,1.0,1,1.0,1
4611,max_ml,30,90,3,3,0.05,0.95,0.9412461105610196,26,1.0,1,1.0,1,1.0,1
4612,max_ml,30,90,3,3,0.05,0.95,0.9012311170735492,12,1.0,1,1.0,1,1.0,1
4613,max_ml,30,90,3,3,0.05,0.95,0.9403628382917524,51,1.0,1,1.0,1,1.0,1
4614,max_ml,30,90,3,3,0.05,0.95,0.853706310973199,20,1.0,1,1.0,1,1.0,1
4615,max_ml,30,90,3,3,0.05,0.95,0.9499858791222556,12,1.0,1,1.0,1,1.0,1
4616,max_ml,30,90,3,3,0.05,0.95,0.9441014118474598,17,1.0,1,1.0,1,1.0,1
4617,max_ml,30,90,3,3,0.05,0.95,0.9045420349858778,20,1.0,1,1.0,1,1.0,1
4618,max_ml,30,90,3,3,0.05,0.95,0.9494286767883896,37,1.0,1,1.0,1,1.0,1
4619,max_ml,30,90,3,3,0.05,0.95,0.9094522554558396,14,1.0,1,1.0,1,1.0,1
4620,max_ml,30,90,3,3,0.05,0.95,0.8878610538513362,20,1.0,1,1.0,1,1.0,1
4621,max_ml,30,90,3,3,0.05,0.95,0.932423765969092,12,1.0,1,1.0,1,1.0,1
4622,max_ml,30,90,3,3,0.05,0.95,0.9493360927335388,12,1.0,1,1.0,1,1.0,1
4623,max_ml,30,90,3,3,0.05,0.95,0.9356411295774744,31,1.0,1,1.0,1,1.0,1
4624,max_ml,30,90,3,3,0.05,0.95,0.8959231358065016,16,1.0,1,1.0,1,1.0,1
4625,max_ml,30,90,3,3,0.05,0.95,0.9301061034882128,23,1.0,1,1.0,1,1.0,1
4626,max_ml,30,90,3,3,0.05,0.95,0.9319270780758384,14,1.0,1,1.0,1,1.0,1
4627,max_ml,30,90,3,3,0.05,0.95,0.9340536943124934,29,1.0,1,1.0,1,1.0,1
4628,max_ml,30,90,3,3,0.05,0.95,0.9463510285343144,10,1.0,1,1.0,1,1.0,1
4629,max_ml,30,90,3,3,0.05,0.95,0.8561005552484159,16,1.0,1,1.0,1,1.0,1
4630,max_ml,30,90,3,3,0.05,0.95,0.9145936771995584,24,1.0,1,1.0,1,1.0,1
4631,max_ml,30,90,3,3,0.05,0.95,0.94946038056334,40,1.0,1,1.0,1,1.0,1
4632,max_ml,30,90,3,3,0.05,0.95,0.9316789651375718,24,1.0,1,1.0,1,1.0,1
4633,max_ml,30,90,3,3,0.05,0.95,0.916898331582274,21,1.0,1,1.0,1,1.0,1
4634,max_ml,30,90,3,3,0.05,0.95,0.933867550825108,13,1.0,1,1.0,1,1.0,1
4635,max_ml,30,90,3,3,0.05,0.95,0.9384360888424492,30,1.0,1,1.0,1,1.0,1
4636,max_ml,30,90,3,3,0.05,0.95,0.9314135720541444,10,1.0,1,1.0,1,1.0,1
4637,max_ml,30,90,3,3,0.05,0.95,0.9247998922781946,23,1.0,1,1.0,1,1.0,1
4638,max_ml,30,90,3,3,0.05,0.95,0.9491656382064906,13,1.0,1,1.0,1,1.0,1
4639,max_ml,30,90,3,3,0.05,0.95,0.9268149425608284,44,1.0,1,1.0,1,1.0,1
4640,max_ml,30,90,3,3,0.05,0.95,0.933485482506242,23,1.0,1,1.0,1,1.0,1
4641,max_ml,30,90,3,3,0.05,0.95,0.880773322726407,9,1.0,1,1.0,1,1.0,1
4642,max_ml,30,90,3,3,0.05,0.95,0.9259658336784532,10,1.0,1,1.0,1,1.0,1
4643,max_ml,30,90,3,3,0.05,0.95,0.9059826221857884,13,1.0,1,1.0,1,1.0,1
4644,max_ml,30,90,3,3,0.05,0.95,0.9023755315829124,12,1.0,1,1.0,1,1.0,1
4645,max_ml,30,90,3,3,0.05,0.95,0.9490315869256244,24,1.0,1,1.0,1,1.0,1
4646,max_ml,30,90,3,3,0.05,0.95,0.908640855778084,6,1.0,1,1.0,1,1.0,1
4647,max_ml,30,90,3,3,0.05,0.95,0.901241408693826,17,1.0,1,1.0,1,1.0,1
4648,max_ml,30,90,3,3,0.05,0.95,0.8677747714144612,7,1.0,1,1.0,1,1.0,1
4649,max_ml,30,90,3,3,0.05,0.95,0.9438282259666392,37,1.0,1,1.0,1,1.0,1
4650,max_ml,30,90,3,3,0.05,0.95,0.9224868256644756,24,1.0,1,1.0,1,1.0,1
4651,max_ml,30,90,3,3,0.05,0.95,0.9470542407725272,32,1.0,1,1.0,1,1.0,1
4652,max_ml,30,90,3,3,0.05,0.95,0.9315556836835291,29,1.0,1,1.0,1,1.0,1
4653,max_ml,30,90,3,3,0.05,0.95,0.9329106281004986,23,1.0,1,1.0,1,1.0,1
4654,max_ml,30,90,3,3,0.05,0.95,0.9241736671472962,8,1.0,1,1.0,1,1.0,1
4655,max_ml,30,90,3,3,0.05,0.95,0.9435346274030024,32,1.0,1,1.0,1,1.0,1
4656,max_ml,30,90,3,3,0.05,0.95,0.9456816824058164,11,1.0,1,1.0,1,1.0,1
4657,max_ml,30,90,3,3,0.05,0.95,0.942957479194286,53,1.0,1,1.0,1,1.0,1
4658,max_ml,30,90,3,3,0.05,0.95,0.9323525263667009,12,1.0,1,1.0,1,1.0,1
4659,max_ml,30,90,3,3,0.05,0.95,0.949286319102605,11,1.0,1,1.0,1,1.0,1
4660,max_ml,30,90,3,3,0.05,0.95,0.9128301720596872,37,1.0,1,1.0,1,1.0,1
4661,max_ml,30,90,3,3,0.05,0.95,0.9491640715437576,10,1.0,1,1.0,1,1.0,1
4662,max_ml,30,90,3,3,0.05,0.95,0.8987658308184996,11,1.0,1,1.0,1,1.0,1
4663,max_ml,30,90,3,3,0.05,0.95,0.9324104482863148,32,1.0,1,1.0,1,1.0,1
4664,max_ml,30,90,3,3,0.05,0.95,0.8878242050391028,18,1.0,1,1.0,1,1.0,1
4665,max_ml,30,90,3,3,0.05,0.95,0.9114252517751346,31,1.0,1,1.0,1,1.0,1
4666,max_ml,30,90,3,3,0.05,0.95,0.8449424620084728,6,1.0,1,1.0,1,1.0,1
4667,max_ml,30,90,3,3,0.05,0.95,0.92838190678522,22,1.0,1,1.0,1,1.0,1
4668,max_ml,30,90,3,3,0.05,0.95,0.9089477537716716,14,1.0,1,1.0,1,1.0,1
4669,max_ml,30,90,3,3,0.05,0.95,0.9281120797978668,19,1.0,1,1.0,1,1.0,1
4670,max_ml,30,90,3,3,0.05,0.95,0.9292912479698382,6,1.0,1,1.0,1,1.0,1
4671,max_ml,30,90,3,3,0.05,0.95,0.9031688717854852,16,1.0,1,1.0,1,1.0,1
4672,max_ml,30,90,3,3,0.05,0.95,0.9289748596930107,23,1.0,1,1.0,1,1.0,1
4673,max_ml,30,90,3,3,0.05,0.95,0.9372827500952672,52,0.0,0,1.0,1,1.0,1
4674,max_ml,30,90,3,3,0.05,0.95,0.9242058189102836,19,1.0,1,1.0,1,1.0,1
4675,max_ml,30,90,3,3,0.05,0.95,0.9288503184242902,14,1.0,1,1.0,1,1.0,1
4676,max_ml,30,90,3,3,0.05,0.95,0.8636533444259613,8,1.0,1,1.0,1,1.0,1
4677,max_ml,30,90,3,3,0.05,0.95,0.9157532461428805,18,1.0,1,1.0,1,1.0,1
4678,max_ml,30,90,3,3,0.05,0.95,0.916670041379041,23,1.0,1,1.0,1,1.0,1
4679,max_ml,30,90,3,3,0.05,0.95,0.9431893038393168,32,1.0,1,1.0,1,1.0,1
4680,max_ml,30,90,3,3,0.05,0.95,0.946314482910289,11,1.0,1,1.0,1,1.0,1
4681,max_ml,30,90,3,3,0.05,0.95,0.9239870363922902,12,1.0,1,1.0,1,1.0,1
4682,max_ml,30,90,3,3,0.05,0.95,0.9454822833318258,129,0.0,0,1.0,1,1.0,1
4683,max_ml,30,90,3,3,0.05,0.95,0.9074116563682008,26,1.0,1,1.0,1,1.0,1
4684,max_ml,30,90,3,3,0.05,0.95,0.9286976763685184,20,1.0,1,1.0,1,1.0,1
4685,max_ml,30,90,3,3,0.05,0.95,0.9014459453124616,22,1.0,1,1.0,1,1.0,1
4686,max_ml,30,90,3,3,0.05,0.95,0.937572293257034,22,1.0,1,1.0,1,1.0,1
4687,max_ml,30,90,3,3,0.05,0.95,0.8947081270313195,19,1.0,1,1.0,1,1.0,1
4688,max_ml,30,90,3,3,0.05,0.95,0.9264830692160488,8,1.0,1,1.0,1,1.0,1
4689,max_ml,30,90,3,3,0.05,0.95,0.9455379063643432,44,1.0,1,1.0,1,1.0,1
4690,max_ml,30,90,3,3,0.05,0.95,0.9235261944802856,20,1.0,1,1.0,1,1.0,1
4691,max_ml,30,90,3,3,0.05,0.95,0.9296283701310812,38,1.0,1,1.0,1,1.0,1
4692,max_ml,30,90,3,3,0.05,0.95,0.9318752055067892,25,1.0,1,1.0,1,1.0,1
4693,max_ml,30,90,3,3,0.05,0.95,0.941891126783777,11,1.0,1,1.0,1,1.0,1
4694,max_ml,30,90,3,3,0.05,0.95,0.9228102829003596,13,1.0,1,1.0,1,1.0,1
4695,max_ml,30,90,3,3,0.05,0.95,0.872351429581578,10,1.0,1,1.0,1,1.0,1
4696,max_ml,30,90,3,3,0.05,0.95,0.9202199040604389,18,1.0,1,1.0,1,1.0,1
4697,max_ml,30,90,3,3,0.05,0.95,0.9357250073304328,19,1.0,1,1.0,1,1.0,1
4698,max_ml,30,90,3,3,0.05,0.95,0.9077516422528936,7,1.0,1,1.0,1,1.0,1
4699,max_ml,30,90,3,3,0.05,0.95,0.9023651676912892,27,1.0,1,1.0,1,1.0,1
4700,max_ml,30,90,3,3,0.05,0.95,0.9107208878832456,5,1.0,1,1.0,1,1.0,1
4701,max_ml,30,90,3,3,0.05,0.95,0.9365042699527164,36,0.0,0,1.0,1,1.0,1
4702,max_ml,30,90,3,3,0.05,0.95,0.9012139924721284,10,1.0,1,1.0,1,1.0,1
4703,max_ml,30,90,3,3,0.05,0.95,0.8833796743952123,10,1.0,1,1.0,1,1.0,1
4704,max_ml,30,90,3,3,0.05,0.95,0.9387051643086386,22,1.0,1,1.0,1,1.0,1
4705,max_ml,30,90,3,3,0.05,0.95,0.9115838976091292,12,1.0,1,1.0,1,1.0,1
4706,max_ml,30,90,3,3,0.05,0.95,0.9249387549824072,20,1.0,1,1.0,1,1.0,1
4707,max_ml,30,90,3,3,0.05,0.95,0.9346810193510652,7,1.0,1,1.0,1,1.0,1
4708,max_ml,30,90,3,3,0.05,0.95,0.882769881236636,15,1.0,1,1.0,1,1.0,1
4709,max_ml,30,90,3,3,0.05,0.95,0.948157240354838,11,1.0,1,1.0,1,1.0,1
4710,max_ml,30,90,3,3,0.05,0.95,0.8876078409836883,27,1.0,1,1.0,1,1.0,1
4711,max_ml,30,90,3,3,0.05,0.95,0.9451745714819896,7,1.0,1,1.0,1,1.0,1
4712,max_ml,30,90,3,3,0.05,0.95,0.9169068412821644,19,1.0,1,1.0,1,1.0,1
4713,max_ml,30,90,3,3,0.05,0.95,0.9013015251545032,7,1.0,1,1.0,1,1.0,1
4714,max_ml,30,90,3,3,0.05,0.95,0.9289153757382738,29,1.0,1,1.0,1,1.0,1
4715,max_ml,30,90,3,3,0.05,0.95,0.935195080313849,16,1.0,1,1.0,1,1.0,1
4716,max_ml,30,90,3,3,0.05,0.95,0.9012869594769068,38,1.0,1,1.0,1,1.0,1
4717,max_ml,30,90,3,3,0.05,0.95,0.9465122420043688,14,1.0,1,1.0,1,1.0,1
4718,max_ml,30,90,3,3,0.05,0.95,0.8959773053660522,24,1.0,1,1.0,1,1.0,1
4719,max_ml,30,90,3,3,0.05,0.95,0.8781284498665629,12,1.0,1,1.0,1,1.0,1
4720,max_ml,30,90,3,3,0.05,0.95,0.9239810264895624,9,1.0,1,1.0,1,1.0,1
4721,max_ml,30,90,3,3,0.05,0.95,0.8855729580721857,28,1.0,1,1.0,1,1.0,1
4722,max_ml,30,90,3,3,0.05,0.95,0.9190919023463828,15,1.0,1,1.0,1,1.0,1
4723,max_ml,30,90,3,3,0.05,0.95,0.9119048395678826,19,1.0,1,1.0,1,1.0,1
4724,max_ml,30,90,3,3,0.05,0.95,0.9106338996317644,11,1.0,1,1.0,1,1.0,1
4725,max_ml,30,90,3,3,0.05,0.95,0.905488772694538,4,1.0,1,1.0,1,1.0,1
4726,max_ml,30,90,3,3,0.05,0.95,0.9374969333128298,5,1.0,1,1.0,1,1.0,1
4727,max_ml,30,90,3,3,0.05,0.95,0.9249757961213108,14,1.0,1,1.0,1,1.0,1
4728,max_ml,30,90,3,3,0.05,0.95,0.8973635413916112,14,1.0,1,1.0,1,1.0,1
4729,max_ml,30,90,3,3,0.05,0.95,0.9270273340468076,29,1.0,1,1.0,1,1.0,1
4730,max_ml,30,90,3,3,0.05,0.95,0.9318095969006884,11,1.0,1,1.0,1,1.0,1
4731,max_ml,30,90,3,3,0.05,0.95,0.9484718236872988,12,1.0,1,1.0,1,1.0,1
4732,max_ml,30,90,3,3,0.05,0.95,0.897519783380317,10,1.0,1,1.0,1,1.0,1
4733,max_ml,30,90,3,3,0.05,0.95,0.9284632971203648,27,1.0,1,1.0,1,1.0,1
4734,max_ml,30,90,3,3,0.05,0.95,0.875783352148466,15,1.0,1,1.0,1,1.0,1
4735,max_ml,30,90,3,3,0.05,0.95,0.9415325454652164,20,1.0,1,1.0,1,1.0,1
4736,max_ml,30,90,3,3,0.05,0.95,0.9423241641188582,13,1.0,1,1.0,1,1.0,1
4737,max_ml,30,90,3,3,0.05,0.95,0.9026636085996116,10,1.0,1,1.0,1,1.0,1
4738,max_ml,30,90,3,3,0.05,0.95,0.9437545393433756,16,1.0,1,1.0,1,1.0,1
4739,max_ml,30,90,3,3,0.05,0.95,0.9259790111027204,20,1.0,1,1.0,1,1.0,1
4740,max_ml,30,90,3,3,0.05,0.95,0.946289392827328,23,1.0,1,1.0,1,1.0,1
4741,max_ml,30,90,3,3,0.05,0.95,0.8422457573651176,12,1.0,1,1.0,1,1.0,1
4742,max_ml,30,90,3,3,0.05,0.95,0.9319904304121494,17,1.0,1,1.0,1,1.0,1
4743,max_ml,30,90,3,3,0.05,0.95,0.9303562966236644,19,1.0,1,1.0,1,1.0,1
4744,max_ml,30,90,3,3,0.05,0.95,0.9370543672956572,31,1.0,1,1.0,1,1.0,1
4745,max_ml,30,90,3,3,0.05,0.95,0.9420557899612496,19,1.0,1,1.0,1,1.0,1
4746,max_ml,30,90,3,3,0.05,0.95,0.9368938657660056,19,1.0,1,1.0,1,1.0,1
4747,max_ml,30,90,3,3,0.05,0.95,0.947442962199344,24,1.0,1,1.0,1,1.0,1
4748,max_ml,30,90,3,3,0.05,0.95,0.9211084165424316,14,1.0,1,1.0,1,1.0,1
4749,max_ml,30,90,3,3,0.05,0.95,0.9411383730871632,32,1.0,1,1.0,1,1.0,1
4750,max_ml,30,90,3,3,0.05,0.95,0.919086099441644,35,1.0,1,1.0,1,1.0,1
4751,max_ml,30,90,3,3,0.05,0.95,0.9305974651282556,15,1.0,1,1.0,1,1.0,1
4752,max_ml,30,90,3,3,0.05,0.95,0.9434109497877008,21,1.0,1,1.0,1,1.0,1
4753,max_ml,30,90,3,3,0.05,0.95,0.9018817596022854,28,1.0,1,1.0,1,1.0,1
4754,max_ml,30,90,3,3,0.05,0.95,0.9286602191266736,25,1.0,1,1.0,1,1.0,1
4755,max_ml,30,90,3,3,0.05,0.95,0.943397933939097,21,1.0,1,1.0,1,1.0,1
4756,max_ml,30,90,3,3,0.05,0.95,0.933023615066243,15,1.0,1,1.0,1,1.0,1
4757,max_ml,30,90,3,3,0.05,0.95,0.9432341853865814,45,1.0,1,1.0,1,1.0,1
4758,max_ml,30,90,3,3,0.05,0.95,0.9328530475207858,41,1.0,1,1.0,1,1.0,1
4759,max_ml,30,90,3,3,0.05,0.95,0.903987688128703,13,1.0,1,1.0,1,1.0,1
4760,max_ml,30,90,3,3,0.05,0.95,0.8778299617331001,15,1.0,1,1.0,1,1.0,1
4761,max_ml,30,90,3,3,0.05,0.95,0.9236705633935748,10,1.0,1,1.0,1,1.0,1
4762,max_ml,30,90,3,3,0.05,0.95,0.9245169687472096,12,1.0,1,1.0,1,1.0,1
4763,max_ml,30,90,3,3,0.05,0.95,0.9238161356834802,13,1.0,1,1.0,1,1.0,1
4764,max_ml,30,90,3,3,0.05,0.95,0.907468424741191,18,1.0,1,1.0,1,1.0,1
4765,max_ml,30,90,3,3,0.05,0.95,0.9365463509012562,23,1.0,1,1.0,1,1.0,1
4766,max_ml,30,90,3,3,0.05,0.95,0.9101550992487056,22,1.0,1,1.0,1,1.0,1
4767,max_ml,30,90,3,3,0.05,0.95,0.9390068365697624,34,1.0,1,1.0,1,1.0,1
4768,max_ml,30,90,3,3,0.05,0.95,0.9242063289488918,13,1.0,1,1.0,1,1.0,1
4769,max_ml,30,90,3,3,0.05,0.95,0.8539398748347595,7,1.0,1,1.0,1,1.0,1
4770,max_ml,30,90,3,3,0.05,0.95,0.9364033745402514,14,1.0,1,1.0,1,1.0,1
4771,max_ml,30,90,3,3,0.05,0.95,0.9115349810410452,27,1.0,1,1.0,1,1.0,1
4772,max_ml,30,90,3,3,0.05,0.95,0.9024313353552258,26,1.0,1,1.0,1,1.0,1
4773,max_ml,30,90,3,3,0.05,0.95,0.9321327082040068,16,1.0,1,1.0,1,1.0,1
4774,max_ml,30,90,3,3,0.05,0.95,0.8150269706925792,19,1.0,1,1.0,1,1.0,1
4775,max_ml,30,90,3,3,0.05,0.95,0.9485503397778072,47,0.0,1,0.0,1,0.0,1
4776,max_ml,30,90,3,3,0.05,0.95,0.902740976804614,7,1.0,1,1.0,1,1.0,1
4777,max_ml,30,90,3,3,0.05,0.95,0.9457276817056872,25,1.0,1,1.0,1,1.0,1
4778,max_ml,30,90,3,3,0.05,0.95,0.9312679099781038,25,1.0,1,1.0,1,1.0,1
4779,max_ml,30,90,3,3,0.05,0.95,0.9359558328682908,20,1.0,1,1.0,1,1.0,1
4780,max_ml,30,90,3,3,0.05,0.95,0.9341375368827084,11,1.0,1,1.0,1,1.0,1
4781,max_ml,30,90,3,3,0.05,0.95,0.949783085550888,33,1.0,1,1.0,1,1.0,1
4782,max_ml,30,90,3,3,0.05,0.95,0.9474288416975648,8,1.0,1,1.0,1,1.0,1
4783,max_ml,30,90,3,3,0.05,0.95,0.9466436513193334,15,1.0,1,1.0,1,1.0,1
4784,max_ml,30,90,3,3,0.05,0.95,0.9105714111020212,16,1.0,1,1.0,1,1.0,1
4785,max_ml,30,90,3,3,0.05,0.95,0.9398195568748684,18,1.0,1,1.0,1,1.0,1
4786,max_ml,30,90,3,3,0.05,0.95,0.9050996690950002,15,1.0,1,1.0,1,1.0,1
4787,max_ml,30,90,3,3,0.05,0.95,0.8965828882463797,41,1.0,1,1.0,1,1.0,1
4788,max_ml,30,90,3,3,0.05,0.95,0.9097821253167672,24,1.0,1,1.0,1,1.0,1
4789,max_ml,30,90,3,3,0.05,0.95,0.9391612317625708,11,1.0,1,1.0,1,1.0,1
4790,max_ml,30,90,3,3,0.05,0.95,0.939850640994978,48,1.0,1,1.0,1,1.0,1
4791,max_ml,30,90,3,3,0.05,0.95,0.9436310917338472,28,1.0,1,1.0,1,1.0,1
4792,max_ml,30,90,3,3,0.05,0.95,0.9361803447520796,17,1.0,1,1.0,1,1.0,1
4793,max_ml,30,90,3,3,0.05,0.95,0.9105980532279828,31,1.0,1,1.0,1,1.0,1
4794,max_ml,30,90,3,3,0.05,0.95,0.9004651254666051,8,1.0,1,1.0,1,1.0,1
4795,max_ml,30,90,3,3,0.05,0.95,0.9491277976699964,20,1.0,1,1.0,1,1.0,1
4796,max_ml,30,90,3,3,0.05,0.95,0.872218772866678,12,1.0,1,1.0,1,1.0,1
4797,max_ml,30,90,3,3,0.05,0.95,0.9086068308989976,13,1.0,1,1.0,1,1.0,1
4798,max_ml,30,90,3,3,0.05,0.95,0.9053601091158492,18,1.0,1,1.0,1,1.0,1
4799,max_ml,30,90,3,3,0.05,0.95,0.918064384580098,23,1.0,1,1.0,1,1.0,1
4800,max_ml,30,90,3,3,0.05,0.95,0.836685375703343,15,1.0,1,1.0,1,1.0,1
4801,max_ml,30,90,3,3,0.05,0.95,0.927957423952907,23,1.0,1,1.0,1,1.0,1
4802,max_ml,30,90,3,3,0.05,0.95,0.9246700254800064,19,1.0,1,1.0,1,1.0,1
4803,max_ml,30,90,3,3,0.05,0.95,0.931037900916597,38,1.0,1,1.0,1,1.0,1
4804,max_ml,30,90,3,3,0.05,0.95,0.8429018968203985,15,1.0,1,1.0,1,1.0,1
4805,max_ml,30,90,3,3,0.05,0.95,0.9302640339994596,6,1.0,1,1.0,1,1.0,1
4806,max_ml,30,90,3,3,0.05,0.95,0.8502064131582773,12,1.0,1,1.0,1,1.0,1
4807,max_ml,30,90,3,3,0.05,0.95,0.932947390374668,15,1.0,1,1.0,1,1.0,1
4808,max_ml,30,90,3,3,0.05,0.95,0.9261914235995408,15,1.0,1,1.0,1,1.0,1
4809,max_ml,30,90,3,3,0.05,0.95,0.9489264225439588,43,0.0,0,1.0,1,1.0,1
4810,max_ml,30,90,3,3,0.05,0.95,0.9466893311680832,8,1.0,1,1.0,1,1.0,1
4811,max_ml,30,90,3,3,0.05,0.95,0.9431336041896567,15,1.0,1,1.0,1,1.0,1
4812,max_ml,30,90,3,3,0.05,0.95,0.9479967647867183,36,1.0,1,1.0,1,1.0,1
4813,max_ml,30,90,3,3,0.05,0.95,0.9465973530673052,47,1.0,1,1.0,1,1.0,1
4814,max_ml,30,90,3,3,0.05,0.95,0.9228375492185856,12,1.0,1,1.0,1,1.0,1
4815,max_ml,30,90,3,3,0.05,0.95,0.9232039343670356,24,1.0,1,1.0,1,1.0,1
4816,max_ml,30,90,3,3,0.05,0.95,0.9455961096220642,18,1.0,1,1.0,1,1.0,1
4817,max_ml,30,90,3,3,0.05,0.95,0.881814700892663,27,1.0,1,1.0,1,1.0,1
4818,max_ml,30,90,3,3,0.05,0.95,0.9401375463790118,59,0.0,1,0.0,1,0.0,1
4819,max_ml,30,90,3,3,0.05,0.95,0.9167145540738766,16,1.0,1,1.0,1,1.0,1
4820,max_ml,30,90,3,3,0.05,0.95,0.8732242035685379,10,1.0,1,1.0,1,1.0,1
4821,max_ml,30,90,3,3,0.05,0.95,0.9212006847696648,13,1.0,1,1.0,1,1.0,1
4822,max_ml,30,90,3,3,0.05,0.95,0.945225385186954,62,0.0,0,1.0,1,1.0,1
4823,max_ml,30,90,3,3,0.05,0.95,0.9466380310803612,24,1.0,1,1.0,1,1.0,1
4824,max_ml,30,90,3,3,0.05,0.95,0.9196691113108408,16,1.0,1,1.0,1,1.0,1
4825,max_ml,30,90,3,3,0.05,0.95,0.8175935466021698,10,1.0,1,1.0,1,1.0,1
4826,max_ml,30,90,3,3,0.05,0.95,0.9463816300323818,24,1.0,1,1.0,1,1.0,1
4827,max_ml,30,90,3,3,0.05,0.95,0.9460511874131942,36,1.0,1,1.0,1,1.0,1
4828,max_ml,30,90,3,3,0.05,0.95,0.9379642982233232,7,1.0,1,1.0,1,1.0,1
4829,max_ml,30,90,3,3,0.05,0.95,0.9369525012299812,11,1.0,1,1.0,1,1.0,1
4830,max_ml,30,90,3,3,0.05,0.95,0.9323000436217388,20,1.0,1,1.0,1,1.0,1
4831,max_ml,30,90,3,3,0.05,0.95,0.8752385746364967,11,1.0,1,1.0,1,1.0,1
4832,max_ml,30,90,3,3,0.05,0.95,0.9128622683122006,26,1.0,1,1.0,1,1.0,1
4833,max_ml,30,90,3,3,0.05,0.95,0.9359854044732684,13,1.0,1,1.0,1,1.0,1
4834,max_ml,30,90,3,3,0.05,0.95,0.9297127678640734,28,1.0,1,1.0,1,1.0,1
4835,max_ml,30,90,3,3,0.05,0.95,0.9353392804013276,26,1.0,1,1.0,1,1.0,1
4836,max_ml,30,90,3,3,0.05,0.95,0.9475646709036388,33,1.0,1,1.0,1,1.0,1
4837,max_ml,30,90,3,3,0.05,0.95,0.9180863439003384,23,1.0,1,1.0,1,1.0,1
4838,max_ml,30,90,3,3,0.05,0.95,0.91152559486683,9,1.0,1,1.0,1,1.0,1
4839,max_ml,30,90,3,3,0.05,0.95,0.9463067323653638,11,1.0,1,1.0,1,1.0,1
4840,max_ml,30,90,3,3,0.05,0.95,0.9330697438650905,18,1.0,1,1.0,1,1.0,1
4841,max_ml,30,90,3,3,0.05,0.95,0.9495622698812282,27,1.0,1,1.0,1,1.0,1
4842,max_ml,30,90,3,3,0.05,0.95,0.8540181225931982,12,1.0,1,1.0,1,1.0,1
4843,max_ml,30,90,3,3,0.05,0.95,0.9404571690403624,20,1.0,1,1.0,1,1.0,1
4844,max_ml,30,90,3,3,0.05,0.95,0.9202626704213698,21,1.0,1,1.0,1,1.0,1
4845,max_ml,30,90,3,3,0.05,0.95,0.9160065991252286,11,1.0,1,1.0,1,1.0,1
4846,max_ml,30,90,3,3,0.05,0.95,0.938952801409958,16,1.0,1,1.0,1,1.0,1
4847,max_ml,30,90,3,3,0.05,0.95,0.9321827589427192,20,1.0,1,1.0,1,1.0,1
4848,max_ml,30,90,3,3,0.05,0.95,0.9159500915645554,11,1.0,1,1.0,1,1.0,1
4849,max_ml,30,90,3,3,0.05,0.95,0.9121543866452888,15,1.0,1,1.0,1,1.0,1
4850,max_ml,30,90,3,3,0.05,0.95,0.927338032631113,15,1.0,1,1.0,1,1.0,1
4851,max_ml,30,90,3,3,0.05,0.95,0.8937149292829212,16,1.0,1,1.0,1,1.0,1
4852,max_ml,30,90,3,3,0.05,0.95,0.9037199014084104,32,1.0,1,1.0,1,1.0,1
4853,max_ml,30,90,3,3,0.05,0.95,0.9413114093141236,35,1.0,1,1.0,1,1.0,1
4854,max_ml,30,90,3,3,0.05,0.95,0.9446474797624624,32,1.0,1,1.0,1,1.0,1
4855,max_ml,30,90,3,3,0.05,0.95,0.9455586179035784,15,1.0,1,1.0,1,1.0,1
4856,max_ml,30,90,3,3,0.05,0.95,0.9496842831158752,35,1.0,1,1.0,1,1.0,1
4857,max_ml,30,90,3,3,0.05,0.95,0.9319837380349854,28,1.0,1,1.0,1,1.0,1
4858,max_ml,30,90,3,3,0.05,0.95,0.888449312036898,8,1.0,1,1.0,1,1.0,1
4859,max_ml,30,90,3,3,0.05,0.95,0.8512297755137254,12,1.0,1,1.0,1,1.0,1
4860,max_ml,30,90,3,3,0.05,0.95,0.9382512246859952,18,1.0,1,1.0,1,1.0,1
4861,max_ml,30,90,3,3,0.05,0.95,0.9185393085617546,28,1.0,1,1.0,1,1.0,1
4862,max_ml,30,90,3,3,0.05,0.95,0.9332900171657716,36,1.0,1,1.0,1,1.0,1
4863,max_ml,30,90,3,3,0.05,0.95,0.9290259677891388,14,1.0,1,1.0,1,1.0,1
4864,max_ml,30,90,3,3,0.05,0.95,0.949647337012184,25,1.0,1,1.0,1,1.0,1
4865,max_ml,30,90,3,3,0.05,0.95,0.9021325924457368,7,1.0,1,1.0,1,1.0,1
4866,max_ml,30,90,3,3,0.05,0.95,0.9343531624100866,38,1.0,1,1.0,1,1.0,1
4867,max_ml,30,90,3,3,0.05,0.95,0.9061771671666534,18,1.0,1,1.0,1,1.0,1
4868,max_ml,30,90,3,3,0.05,0.95,0.8725557357784207,8,1.0,1,1.0,1,1.0,1
4869,max_ml,30,90,3,3,0.05,0.95,0.9187037912194322,19,1.0,1,1.0,1,1.0,1
4870,max_ml,30,90,3,3,0.05,0.95,0.9299194577584122,30,1.0,1,1.0,1,1.0,1
4871,max_ml,30,90,3,3,0.05,0.95,0.9341591828980932,23,1.0,1,1.0,1,1.0,1
4872,max_ml,30,90,3,3,0.05,0.95,0.8857055822479117,7,1.0,1,1.0,1,1.0,1
4873,max_ml,30,90,3,3,0.05,0.95,0.946249075676466,8,1.0,1,1.0,1,1.0,1
4874,max_ml,30,90,3,3,0.05,0.95,0.8806715115469578,9,1.0,1,1.0,1,1.0,1
4875,max_ml,30,90,3,3,0.05,0.95,0.93836677321731,17,1.0,1,1.0,1,1.0,1
4876,max_ml,30,90,3,3,0.05,0.95,0.9482323852884708,15,1.0,1,1.0,1,1.0,1
4877,max_ml,30,90,3,3,0.05,0.95,0.949299935329608,25,1.0,1,1.0,1,1.0,1
4878,max_ml,30,90,3,3,0.05,0.95,0.9015817011557992,8,1.0,1,1.0,1,1.0,1
4879,max_ml,30,90,3,3,0.05,0.95,0.9174067089333884,10,1.0,1,1.0,1,1.0,1
4880,max_ml,30,90,3,3,0.05,0.95,0.8588452554119902,4,1.0,1,1.0,1,1.0,1
4881,max_ml,30,90,3,3,0.05,0.95,0.932295125532604,7,1.0,1,1.0,1,1.0,1
4882,max_ml,30,90,3,3,0.05,0.95,0.924285077837811,26,1.0,1,1.0,1,1.0,1
4883,max_ml,30,90,3,3,0.05,0.95,0.9439918248248848,38,1.0,1,1.0,1,1.0,1
4884,max_ml,30,90,3,3,0.05,0.95,0.9101639980091972,12,1.0,1,1.0,1,1.0,1
4885,max_ml,30,90,3,3,0.05,0.95,0.9394180245799452,20,1.0,1,1.0,1,1.0,1
4886,max_ml,30,90,3,3,0.05,0.95,0.9308534667961944,43,1.0,1,1.0,1,1.0,1
4887,max_ml,30,90,3,3,0.05,0.95,0.91315503807079,6,1.0,1,1.0,1,1.0,1
4888,max_ml,30,90,3,3,0.05,0.95,0.9448861390339828,12,1.0,1,1.0,1,1.0,1
4889,max_ml,30,90,3,3,0.05,0.95,0.8900294219130714,14,1.0,1,1.0,1,1.0,1
4890,max_ml,30,90,3,3,0.05,0.95,0.8445214226245373,7,1.0,1,1.0,1,1.0,1
4891,max_ml,30,90,3,3,0.05,0.95,0.8864971499794125,27,1.0,1,1.0,1,1.0,1
4892,max_ml,30,90,3,3,0.05,0.95,0.9328344325954946,18,1.0,1,1.0,1,1.0,1
4893,max_ml,30,90,3,3,0.05,0.95,0.9487096626307016,13,1.0,1,1.0,1,1.0,1
4894,max_ml,30,90,3,3,0.05,0.95,0.9221159605819764,20,1.0,1,1.0,1,1.0,1
4895,max_ml,30,90,3,3,0.05,0.95,0.949718259320139,31,1.0,1,1.0,1,1.0,1
4896,max_ml,30,90,3,3,0.05,0.95,0.9443440832401814,26,1.0,1,1.0,1,1.0,1
4897,max_ml,30,90,3,3,0.05,0.95,0.9078263831939524,16,1.0,1,1.0,1,1.0,1
4898,max_ml,30,90,3,3,0.05,0.95,0.9375676943408036,20,1.0,1,1.0,1,1.0,1
4899,max_ml,30,90,3,3,0.05,0.95,0.9470566338576952,6,1.0,1,1.0,1,1.0,1
4900,max_ml,30,90,3,3,0.05,0.95,0.898815314907731,10,1.0,1,1.0,1,1.0,1
4901,max_ml,30,90,3,3,0.05,0.95,0.908804613278834,9,1.0,1,1.0,1,1.0,1
4902,max_ml,30,90,3,3,0.05,0.95,0.8803780540621553,19,1.0,1,1.0,1,1.0,1
4903,max_ml,30,90,3,3,0.05,0.95,0.8923691611597955,8,1.0,1,1.0,1,1.0,1
4904,max_ml,30,90,3,3,0.05,0.95,0.9346055900357836,30,1.0,1,1.0,1,1.0,1
4905,max_ml,30,90,3,3,0.05,0.95,0.9259770877599912,22,1.0,1,1.0,1,1.0,1
4906,max_ml,30,90,3,3,0.05,0.95,0.9233228335753956,26,1.0,1,1.0,1,1.0,1
4907,max_ml,30,90,3,3,0.05,0.95,0.9444545406673148,21,1.0,1,1.0,1,1.0,1
4908,max_ml,30,90,3,3,0.05,0.95,0.9422928128176584,19,1.0,1,1.0,1,1.0,1
4909,max_ml,30,90,3,3,0.05,0.95,0.9452176540405643,19,1.0,1,1.0,1,1.0,1
4910,max_ml,30,90,3,3,0.05,0.95,0.9462393475714188,33,1.0,1,1.0,1,1.0,1
4911,max_ml,30,90,3,3,0.05,0.95,0.9440799196013108,18,1.0,1,1.0,1,1.0,1
4912,max_ml,30,90,3,3,0.05,0.95,0.9222113252864484,12,1.0,1,1.0,1,1.0,1
4913,max_ml,30,90,3,3,0.05,0.95,0.8726339301310608,22,1.0,1,1.0,1,1.0,1
4914,max_ml,30,90,3,3,0.05,0.95,0.9253728102095532,20,1.0,1,1.0,1,1.0,1
4915,max_ml,30,90,3,3,0.05,0.95,0.9462408434437208,16,1.0,1,1.0,1,1.0,1
4916,max_ml,30,90,3,3,0.05,0.95,0.9489843714907096,37,1.0,1,1.0,1,1.0,1
4917,max_ml,30,90,3,3,0.05,0.95,0.9422795330797414,14,1.0,1,1.0,1,1.0,1
4918,max_ml,30,90,3,3,0.05,0.95,0.895668578772877,17,1.0,1,1.0,1,1.0,1
4919,max_ml,30,90,3,3,0.05,0.95,0.9493815137722702,54,1.0,1,1.0,1,1.0,1
4920,max_ml,30,90,3,3,0.05,0.95,0.9375400162431085,12,1.0,1,1.0,1,1.0,1
4921,max_ml,30,90,3,3,0.05,0.95,0.934150553740466,20,1.0,1,1.0,1,1.0,1
4922,max_ml,30,90,3,3,0.05,0.95,0.9493688690045352,11,1.0,1,1.0,1,1.0,1
4923,max_ml,30,90,3,3,0.05,0.95,0.9470717216525288,19,1.0,1,1.0,1,1.0,1
4924,max_ml,30,90,3,3,0.05,0.95,0.9384600045143828,33,1.0,1,1.0,1,1.0,1
4925,max_ml,30,90,3,3,0.05,0.95,0.9202239579739352,14,1.0,1,1.0,1,1.0,1
4926,max_ml,30,90,3,3,0.05,0.95,0.9481272483695614,21,1.0,1,1.0,1,1.0,1
4927,max_ml,30,90,3,3,0.05,0.95,0.9300529774826524,30,1.0,1,1.0,1,1.0,1
4928,max_ml,30,90,3,3,0.05,0.95,0.8822666712229061,21,1.0,1,1.0,1,1.0,1
4929,max_ml,30,90,3,3,0.05,0.95,0.947246510727064,10,1.0,1,1.0,1,1.0,1
4930,max_ml,30,90,3,3,0.05,0.95,0.9319334649577644,13,1.0,1,1.0,1,1.0,1
4931,max_ml,30,90,3,3,0.05,0.95,0.906600550306988,18,1.0,1,1.0,1,1.0,1
4932,max_ml,30,90,3,3,0.05,0.95,0.9191387668282324,13,1.0,1,1.0,1,1.0,1
4933,max_ml,30,90,3,3,0.05,0.95,0.942048814854156,17,1.0,1,1.0,1,1.0,1
4934,max_ml,30,90,3,3,0.05,0.95,0.8883029395182978,13,1.0,1,1.0,1,1.0,1
4935,max_ml,30,90,3,3,0.05,0.95,0.931256673792753,12,1.0,1,1.0,1,1.0,1
4936,max_ml,30,90,3,3,0.05,0.95,0.9312412372279714,24,1.0,1,1.0,1,1.0,1
4937,max_ml,30,90,3,3,0.05,0.95,0.9463353771074252,10,1.0,1,1.0,1,1.0,1
4938,max_ml,30,90,3,3,0.05,0.95,0.930441101899954,18,1.0,1,1.0,1,1.0,1
4939,max_ml,30,90,3,3,0.05,0.95,0.9357813031706138,13,1.0,1,1.0,1,1.0,1
4940,max_ml,30,90,3,3,0.05,0.95,0.8994946591465259,13,1.0,1,1.0,1,1.0,1
4941,max_ml,30,90,3,3,0.05,0.95,0.9454653659946972,4,1.0,1,1.0,1,1.0,1
4942,max_ml,30,90,3,3,0.05,0.95,0.8644123255081907,13,1.0,1,1.0,1,1.0,1
4943,max_ml,30,90,3,3,0.05,0.95,0.9100392475962764,21,1.0,1,1.0,1,1.0,1
4944,max_ml,30,90,3,3,0.05,0.95,0.9063505550387942,10,1.0,1,1.0,1,1.0,1
4945,max_ml,30,90,3,3,0.05,0.95,0.9194257380608252,20,1.0,1,1.0,1,1.0,1
4946,max_ml,30,90,3,3,0.05,0.95,0.8789072170835761,21,1.0,1,1.0,1,1.0,1
4947,max_ml,30,90,3,3,0.05,0.95,0.8933052586430804,31,1.0,1,1.0,1,1.0,1
4948,max_ml,30,90,3,3,0.05,0.95,0.945801847258488,12,1.0,1,1.0,1,1.0,1
4949,max_ml,30,90,3,3,0.05,0.95,0.9290231547545832,20,1.0,1,1.0,1,1.0,1
4950,max_ml,30,90,3,3,0.05,0.95,0.933048105440471,73,1.0,1,1.0,1,1.0,1
4951,max_ml,30,90,3,3,0.05,0.95,0.9025118859749616,47,1.0,1,1.0,1,1.0,1
4952,max_ml,30,90,3,3,0.05,0.95,0.9468070545978294,24,1.0,1,1.0,1,1.0,1
4953,max_ml,30,90,3,3,0.05,0.95,0.9406704666747177,26,1.0,1,1.0,1,1.0,1
4954,max_ml,30,90,3,3,0.05,0.95,0.947797601893346,21,1.0,1,1.0,1,1.0,1
4955,max_ml,30,90,3,3,0.05,0.95,0.926313379034278,11,1.0,1,1.0,1,1.0,1
4956,max_ml,30,90,3,3,0.05,0.95,0.8778999827894288,12,1.0,1,1.0,1,1.0,1
4957,max_ml,30,90,3,3,0.05,0.95,0.892278435588463,12,1.0,1,1.0,1,1.0,1
4958,max_ml,30,90,3,3,0.05,0.95,0.8487086571763198,11,1.0,1,1.0,1,1.0,1
4959,max_ml,30,90,3,3,0.05,0.95,0.8482612187898925,4,1.0,1,1.0,1,1.0,1
4960,max_ml,30,90,3,3,0.05,0.95,0.891362412852352,27,1.0,1,1.0,1,1.0,1
4961,max_ml,30,90,3,3,0.05,0.95,0.9382464882969098,10,1.0,1,1.0,1,1.0,1
4962,max_ml,30,90,3,3,0.05,0.95,0.927828701528946,11,1.0,1,1.0,1,1.0,1
4963,max_ml,30,90,3,3,0.05,0.95,0.9461007928173916,13,1.0,1,1.0,1,1.0,1
4964,max_ml,30,90,3,3,0.05,0.95,0.890537250680945,12,1.0,1,1.0,1,1.0,1
4965,max_ml,30,90,3,3,0.05,0.95,0.918957423464158,14,1.0,1,1.0,1,1.0,1
4966,max_ml,30,90,3,3,0.05,0.95,0.899959091057415,5,1.0,1,1.0,1,1.0,1
4967,max_ml,30,90,3,3,0.05,0.95,0.8222807472103656,4,1.0,1,1.0,1,1.0,1
4968,max_ml,30,90,3,3,0.05,0.95,0.943107268766368,29,1.0,1,1.0,1,1.0,1
4969,max_ml,30,90,3,3,0.05,0.95,0.906853798954412,23,1.0,1,1.0,1,1.0,1
4970,max_ml,30,90,3,3,0.05,0.95,0.9304884126107588,21,1.0,1,1.0,1,1.0,1
4971,max_ml,30,90,3,3,0.05,0.95,0.9045918046901992,12,1.0,1,1.0,1,1.0,1
4972,max_ml,30,90,3,3,0.05,0.95,0.938112889677122,27,1.0,1,1.0,1,1.0,1
4973,max_ml,30,90,3,3,0.05,0.95,0.9486951131239888,16,1.0,1,1.0,1,1.0,1
4974,max_ml,30,90,3,3,0.05,0.95,0.8408630818349137,12,1.0,1,1.0,1,1.0,1
4975,max_ml,30,90,3,3,0.05,0.95,0.8994923236358571,9,1.0,1,1.0,1,1.0,1
4976,max_ml,30,90,3,3,0.05,0.95,0.946340991509678,21,1.0,1,1.0,1,1.0,1
4977,max_ml,30,90,3,3,0.05,0.95,0.9492144370788714,17,1.0,1,1.0,1,1.0,1
4978,max_ml,30,90,3,3,0.05,0.95,0.9144780298672244,5,1.0,1,1.0,1,1.0,1
4979,max_ml,30,90,3,3,0.05,0.95,0.8655235412154,16,1.0,1,1.0,1,1.0,1
4980,max_ml,30,90,3,3,0.05,0.95,0.9479586048514724,14,1.0,1,1.0,1,1.0,1
4981,max_ml,30,90,3,3,0.05,0.95,0.9106483234210564,19,1.0,1,1.0,1,1.0,1
4982,max_ml,30,90,3,3,0.05,0.95,0.9361304028761194,9,1.0,1,1.0,1,1.0,1
4983,max_ml,30,90,3,3,0.05,0.95,0.9465759314836284,26,1.0,1,1.0,1,1.0,1
4984,max_ml,30,90,3,3,0.05,0.95,0.9274058515934556,13,1.0,1,1.0,1,1.0,1
4985,max_ml,30,90,3,3,0.05,0.95,0.947194900589918,14,1.0,1,1.0,1,1.0,1
4986,max_ml,30,90,3,3,0.05,0.95,0.881989452816566,16,1.0,1,1.0,1,1.0,1
4987,max_ml,30,90,3,3,0.05,0.95,0.9328772159484828,15,1.0,1,1.0,1,1.0,1
4988,max_ml,30,90,3,3,0.05,0.95,0.9136925991461972,8,1.0,1,1.0,1,1.0,1
4989,max_ml,30,90,3,3,0.05,0.95,0.9395068993197676,18,1.0,1,1.0,1,1.0,1
4990,max_ml,30,90,3,3,0.05,0.95,0.8953396530863886,32,1.0,1,1.0,1,1.0,1
4991,max_ml,30,90,3,3,0.05,0.95,0.9080311635094266,17,1.0,1,1.0,1,1.0,1
4992,max_ml,30,90,3,3,0.05,0.95,0.9458485703523508,23,1.0,1,1.0,1,1.0,1
4993,max_ml,30,90,3,3,0.05,0.95,0.8622371252206666,13,1.0,1,1.0,1,1.0,1
4994,max_ml,30,90,3,3,0.05,0.95,0.9431542027495644,15,1.0,1,1.0,1,1.0,1
4995,max_ml,30,90,3,3,0.05,0.95,0.9390789262731264,17,1.0,1,1.0,1,1.0,1
4996,max_ml,30,90,3,3,0.05,0.95,0.9442276200396006,19,1.0,1,1.0,1,1.0,1
4997,max_ml,30,90,3,3,0.05,0.95,0.9341254429046164,39,1.0,1,1.0,1,1.0,1
4998,max_ml,30,90,3,3,0.05,0.95,0.9051848767091312,18,1.0,1,1.0,1,1.0,1
4999,max_ml,30,90,3,3,0.05,0.95,0.9476452903515672,47,1.0,1,1.0,1,1.0,1
5000,max_ml,30,90,3,3,0.05,0.95,0.9033132183393756,14,1.0,1,1.0,1,1.0,1
5001,max_ml,30,90,3,3,0.05,0.95,0.9328814261885916,11,1.0,1,1.0,1,1.0,1
5002,max_ml,30,90,3,3,0.05,0.95,0.9473801989887376,19,1.0,1,1.0,1,1.0,1
5003,max_ml,30,90,3,3,0.05,0.95,0.9315507034627846,12,1.0,1,1.0,1,1.0,1
5004,max_ml,30,90,3,3,0.05,0.95,0.8980766705047436,21,1.0,1,1.0,1,1.0,1
5005,max_ml,30,90,3,3,0.05,0.95,0.9401708996515176,23,1.0,1,1.0,1,1.0,1
5006,max_ml,30,90,3,3,0.05,0.95,0.9435720560505932,41,1.0,1,1.0,1,1.0,1
5007,max_ml,30,90,3,3,0.05,0.95,0.9478245629136846,36,1.0,1,1.0,1,1.0,1
5008,max_ml,30,90,3,3,0.05,0.95,0.9209968228276604,25,1.0,1,1.0,1,1.0,1
5009,max_ml,30,90,3,3,0.05,0.95,0.861928210916256,16,1.0,1,1.0,1,1.0,1
5010,max_ml,30,90,3,3,0.05,0.95,0.9250407623018384,15,1.0,1,1.0,1,1.0,1
5011,max_ml,30,90,3,3,0.05,0.95,0.8852424719855874,16,1.0,1,1.0,1,1.0,1
5012,max_ml,30,90,3,3,0.05,0.95,0.9498187030165824,69,0.0,0,1.0,1,1.0,1
5013,max_ml,30,90,3,3,0.05,0.95,0.9359435371223294,31,1.0,1,1.0,1,1.0,1
5014,max_ml,30,90,3,3,0.05,0.95,0.9402558798089048,26,1.0,1,1.0,1,1.0,1
5015,max_ml,30,90,3,3,0.05,0.95,0.9490588475503005,50,1.0,1,1.0,1,1.0,1
5016,max_ml,30,90,3,3,0.05,0.95,0.9360217726847728,34,1.0,1,1.0,1,1.0,1
5017,max_ml,30,90,3,3,0.05,0.95,0.9204630019321411,37,1.0,1,1.0,1,1.0,1
5018,max_ml,30,90,3,3,0.05,0.95,0.8978587879743872,40,1.0,1,1.0,1,1.0,1
5019,max_ml,30,90,3,3,0.05,0.95,0.9353963743193612,15,1.0,1,1.0,1,1.0,1
5020,max_ml,30,90,3,3,0.05,0.95,0.9464485243860388,19,1.0,1,1.0,1,1.0,1
5021,max_ml,30,90,3,3,0.05,0.95,0.8398003093160504,11,1.0,1,1.0,1,1.0,1
5022,max_ml,30,90,3,3,0.05,0.95,0.9430800147450166,44,1.0,1,1.0,1,1.0,1
5023,max_ml,30,90,3,3,0.05,0.95,0.8694711997120147,31,1.0,1,1.0,1,1.0,1
5024,max_ml,30,90,3,3,0.05,0.95,0.9383747987476296,8,1.0,1,1.0,1,1.0,1
5025,max_ml,30,90,3,3,0.05,0.95,0.9269008158384738,19,1.0,1,1.0,1,1.0,1
5026,max_ml,30,90,3,3,0.05,0.95,0.9457920941216812,53,1.0,1,1.0,1,1.0,1
5027,max_ml,30,90,3,3,0.05,0.95,0.884176579661513,12,1.0,1,1.0,1,1.0,1
5028,max_ml,30,90,3,3,0.05,0.95,0.9461026129258776,27,1.0,1,1.0,1,1.0,1
5029,max_ml,30,90,3,3,0.05,0.95,0.9189301986232008,19,1.0,1,1.0,1,1.0,1
5030,max_ml,30,90,3,3,0.05,0.95,0.946159180253585,34,1.0,1,1.0,1,1.0,1
5031,max_ml,30,90,3,3,0.05,0.95,0.9464467755614354,33,1.0,1,1.0,1,1.0,1
5032,max_ml,30,90,3,3,0.05,0.95,0.8759201246186938,17,1.0,1,1.0,1,1.0,1
5033,max_ml,30,90,3,3,0.05,0.95,0.933720279822386,44,1.0,1,1.0,1,1.0,1
5034,max_ml,30,90,3,3,0.05,0.95,0.901530842032028,31,1.0,1,1.0,1,1.0,1
5035,max_ml,30,90,3,3,0.05,0.95,0.9334095117026762,17,1.0,1,1.0,1,1.0,1
5036,max_ml,30,90,3,3,0.05,0.95,0.8851350995842127,10,1.0,1,1.0,1,1.0,1
5037,max_ml,30,90,3,3,0.05,0.95,0.9431905535670068,19,1.0,1,1.0,1,1.0,1
5038,max_ml,30,90,3,3,0.05,0.95,0.9152669566240608,14,1.0,1,1.0,1,1.0,1
5039,max_ml,30,90,3,3,0.05,0.95,0.9470143125324976,46,0.0,0,1.0,1,1.0,1
5040,max_ml,30,90,3,3,0.05,0.95,0.9492607794625592,25,1.0,1,1.0,1,1.0,1
5041,max_ml,30,90,3,3,0.05,0.95,0.9365516162316664,24,1.0,1,1.0,1,1.0,1
5042,max_ml,30,90,3,3,0.05,0.95,0.8940709149963951,17,1.0,1,1.0,1,1.0,1
5043,max_ml,30,90,3,3,0.05,0.95,0.9307295168188712,17,1.0,1,1.0,1,1.0,1
5044,max_ml,30,90,3,3,0.05,0.95,0.9258283126029364,37,1.0,1,1.0,1,1.0,1
5045,max_ml,30,90,3,3,0.05,0.95,0.9461956019215116,91,0.0,0,1.0,1,1.0,1
5046,max_ml,30,90,3,3,0.05,0.95,0.9464722116233094,20,1.0,1,1.0,1,1.0,1
5047,max_ml,30,90,3,3,0.05,0.95,0.9461979774055927,12,1.0,1,1.0,1,1.0,1
5048,max_ml,30,90,3,3,0.05,0.95,0.9386430920267188,32,1.0,1,1.0,1,1.0,1
5049,max_ml,30,90,3,3,0.05,0.95,0.9286801370738555,29,1.0,1,1.0,1,1.0,1
5050,max_ml,30,90,3,3,0.05,0.95,0.9300233162111184,45,1.0,1,1.0,1,1.0,1
5051,max_ml,30,90,3,3,0.05,0.95,0.9402056083085047,14,1.0,1,1.0,1,1.0,1
5052,max_ml,30,90,3,3,0.05,0.95,0.9380415661453442,38,1.0,1,1.0,1,1.0,1
5053,max_ml,30,90,3,3,0.05,0.95,0.9470938960629592,42,1.0,1,1.0,1,1.0,1
5054,max_ml,30,90,3,3,0.05,0.95,0.9403411439244368,16,1.0,1,1.0,1,1.0,1
5055,max_ml,30,90,3,3,0.05,0.95,0.8471803465506629,12,1.0,1,1.0,1,1.0,1
5056,max_ml,30,90,3,3,0.05,0.95,0.9487674081366392,60,1.0,1,1.0,1,1.0,1
5057,max_ml,30,90,3,3,0.05,0.95,0.9364327341834772,29,1.0,1,1.0,1,1.0,1
5058,max_ml,30,90,3,3,0.05,0.95,0.9443312207529552,14,1.0,1,1.0,1,1.0,1
5059,max_ml,30,90,3,3,0.05,0.95,0.9402390002965948,9,1.0,1,1.0,1,1.0,1
5060,max_ml,30,90,3,3,0.05,0.95,0.9475590266182864,14,1.0,1,1.0,1,1.0,1
5061,max_ml,30,90,3,3,0.05,0.95,0.9164031211791172,18,1.0,1,1.0,1,1.0,1
5062,max_ml,30,90,3,3,0.05,0.95,0.935204593931825,14,1.0,1,1.0,1,1.0,1
5063,max_ml,30,90,3,3,0.05,0.95,0.9456248248393112,29,1.0,1,1.0,1,1.0,1
5064,max_ml,30,90,3,3,0.05,0.95,0.8999071662191382,11,1.0,1,1.0,1,1.0,1
5065,max_ml,30,90,3,3,0.05,0.95,0.949552905864904,15,1.0,1,1.0,1,1.0,1
5066,max_ml,30,90,3,3,0.05,0.95,0.9310629404449206,17,1.0,1,1.0,1,1.0,1
5067,max_ml,30,90,3,3,0.05,0.95,0.9228480708155862,9,1.0,1,1.0,1,1.0,1
5068,max_ml,30,90,3,3,0.05,0.95,0.890850013557259,28,1.0,1,1.0,1,1.0,1
5069,max_ml,30,90,3,3,0.05,0.95,0.9410777693936678,27,1.0,1,1.0,1,1.0,1
5070,max_ml,30,90,3,3,0.05,0.95,0.9299539296858212,8,1.0,1,1.0,1,1.0,1
5071,max_ml,30,90,3,3,0.05,0.95,0.926162932103596,25,1.0,1,1.0,1,1.0,1
5072,max_ml,30,90,3,3,0.05,0.95,0.9491614295939412,21,1.0,1,1.0,1,1.0,1
5073,max_ml,30,90,3,3,0.05,0.95,0.8738644413071445,9,1.0,1,1.0,1,1.0,1
5074,max_ml,30,90,3,3,0.05,0.95,0.945398088567486,23,1.0,1,1.0,1,1.0,1
5075,max_ml,30,90,3,3,0.05,0.95,0.946146038011538,31,1.0,1,1.0,1,1.0,1
5076,max_ml,30,90,3,3,0.05,0.95,0.9499334975274014,55,1.0,1,1.0,1,1.0,1
5077,max_ml,30,90,3,3,0.05,0.95,0.9126693362351106,21,1.0,1,1.0,1,1.0,1
5078,max_ml,30,90,3,3,0.05,0.95,0.8859256102135679,32,1.0,1,1.0,1,1.0,1
5079,max_ml,30,90,3,3,0.05,0.95,0.9477362504091636,29,1.0,1,1.0,1,1.0,1
5080,max_ml,30,90,3,3,0.05,0.95,0.9448180225784212,29,1.0,1,1.0,1,1.0,1
5081,max_ml,30,90,3,3,0.05,0.95,0.9396545372543462,24,1.0,1,1.0,1,1.0,1
5082,max_ml,30,90,3,3,0.05,0.95,0.9461900382518004,16,1.0,1,1.0,1,1.0,1
5083,max_ml,30,90,3,3,0.05,0.95,0.8979200696921961,11,1.0,1,1.0,1,1.0,1
5084,max_ml,30,90,3,3,0.05,0.95,0.8762640341059696,20,1.0,1,1.0,1,1.0,1
5085,max_ml,30,90,3,3,0.05,0.95,0.9423419098743994,14,1.0,1,1.0,1,1.0,1
5086,max_ml,30,90,3,3,0.05,0.95,0.9428331059525852,21,1.0,1,1.0,1,1.0,1
5087,max_ml,30,90,3,3,0.05,0.95,0.8889170504016902,13,1.0,1,1.0,1,1.0,1
5088,max_ml,30,90,3,3,0.05,0.95,0.9481135068847008,16,1.0,1,1.0,1,1.0,1
5089,max_ml,30,90,3,3,0.05,0.95,0.9458594566477672,25,1.0,1,1.0,1,1.0,1
5090,max_ml,30,90,3,3,0.05,0.95,0.9372319626424318,18,1.0,1,1.0,1,1.0,1
5091,max_ml,30,90,3,3,0.05,0.95,0.9198011414373216,15,1.0,1,1.0,1,1.0,1
5092,max_ml,30,90,3,3,0.05,0.95,0.8859721317311332,18,1.0,1,1.0,1,1.0,1
5093,max_ml,30,90,3,3,0.05,0.95,0.9499716724554456,7,1.0,1,1.0,1,1.0,1
5094,max_ml,30,90,3,3,0.05,0.95,0.9483576685101582,41,1.0,1,1.0,1,1.0,1
5095,max_ml,30,90,3,3,0.05,0.95,0.9336868635002864,20,1.0,1,1.0,1,1.0,1
5096,max_ml,30,90,3,3,0.05,0.95,0.9249562880461208,10,1.0,1,1.0,1,1.0,1
5097,max_ml,30,90,3,3,0.05,0.95,0.8808776388929178,18,1.0,1,1.0,1,1.0,1
5098,max_ml,30,90,3,3,0.05,0.95,0.9010323934102706,8,1.0,1,1.0,1,1.0,1
5099,max_ml,30,90,3,3,0.05,0.95,0.927560144053989,21,1.0,1,1.0,1,1.0,1
5100,max_ml,30,90,3,3,0.05,0.95,0.9414705222013184,34,1.0,1,1.0,1,1.0,1
5101,max_ml,30,90,3,3,0.05,0.95,0.922129443697454,18,1.0,1,1.0,1,1.0,1
5102,max_ml,30,90,3,3,0.05,0.95,0.947891222129466,35,1.0,1,1.0,1,1.0,1
5103,max_ml,30,90,3,3,0.05,0.95,0.9015718620648108,11,1.0,1,1.0,1,1.0,1
5104,max_ml,30,90,3,3,0.05,0.95,0.9382348809038444,27,1.0,1,1.0,1,1.0,1
5105,max_ml,30,90,3,3,0.05,0.95,0.9378137187935536,44,1.0,1,1.0,1,1.0,1
5106,max_ml,30,90,3,3,0.05,0.95,0.9491058876480938,35,1.0,1,1.0,1,1.0,1
5107,max_ml,30,90,3,3,0.05,0.95,0.9141140212320346,22,1.0,1,1.0,1,1.0,1
5108,max_ml,30,90,3,3,0.05,0.95,0.9446440121024366,7,1.0,1,1.0,1,1.0,1
5109,max_ml,30,90,3,3,0.05,0.95,0.9441453810502094,24,1.0,1,1.0,1,1.0,1
5110,max_ml,30,90,3,3,0.05,0.95,0.9399187579896892,22,1.0,1,1.0,1,1.0,1
5111,max_ml,30,90,3,3,0.05,0.95,0.9152533106978596,42,1.0,1,1.0,1,1.0,1
5112,max_ml,30,90,3,3,0.05,0.95,0.9126553950940264,8,1.0,1,1.0,1,1.0,1
5113,max_ml,30,90,3,3,0.05,0.95,0.940720449986152,52,1.0,1,1.0,1,1.0,1
5114,max_ml,30,90,3,3,0.05,0.95,0.8180565171582325,13,1.0,1,1.0,1,1.0,1
5115,max_ml,30,90,3,3,0.05,0.95,0.8892882167679051,24,1.0,1,1.0,1,1.0,1
5116,max_ml,30,90,3,3,0.05,0.95,0.9467850961163844,27,1.0,1,1.0,1,1.0,1
5117,max_ml,30,90,3,3,0.05,0.95,0.9412564024684672,36,1.0,1,1.0,1,1.0,1
5118,max_ml,30,90,3,3,0.05,0.95,0.9483875839912808,14,1.0,1,1.0,1,1.0,1
5119,max_ml,30,90,3,3,0.05,0.95,0.9448811360496004,27,1.0,1,1.0,1,1.0,1
5120,max_ml,30,90,3,3,0.05,0.95,0.9302520139726596,12,1.0,1,1.0,1,1.0,1
5121,max_ml,30,90,3,3,0.05,0.95,0.9420958042149318,23,1.0,1,1.0,1,1.0,1
5122,max_ml,30,90,3,3,0.05,0.95,0.92811404028303,14,1.0,1,1.0,1,1.0,1
5123,max_ml,30,90,3,3,0.05,0.95,0.8857126244362947,17,1.0,1,1.0,1,1.0,1
5124,max_ml,30,90,3,3,0.05,0.95,0.8947506185699582,12,1.0,1,1.0,1,1.0,1
5125,max_ml,30,90,3,3,0.05,0.95,0.9381417913690157,24,1.0,1,1.0,1,1.0,1
5126,max_ml,30,90,3,3,0.05,0.95,0.90621822176852,7,1.0,1,1.0,1,1.0,1
5127,max_ml,30,90,3,3,0.05,0.95,0.8772841337951942,10,1.0,1,1.0,1,1.0,1
5128,max_ml,30,90,3,3,0.05,0.95,0.9323403380062498,17,1.0,1,1.0,1,1.0,1
5129,max_ml,30,90,3,3,0.05,0.95,0.9319202105236636,13,1.0,1,1.0,1,1.0,1
5130,max_ml,30,90,3,3,0.05,0.95,0.9481297481131068,32,1.0,1,1.0,1,1.0,1
5131,max_ml,30,90,3,3,0.05,0.95,0.9448258046386406,26,1.0,1,1.0,1,1.0,1
5132,max_ml,30,90,3,3,0.05,0.95,0.9077243633534928,13,1.0,1,1.0,1,1.0,1
5133,max_ml,30,90,3,3,0.05,0.95,0.9271520230198784,32,1.0,1,1.0,1,1.0,1
5134,max_ml,30,90,3,3,0.05,0.95,0.9312521398810594,14,1.0,1,1.0,1,1.0,1
5135,max_ml,30,90,3,3,0.05,0.95,0.944997732383852,38,1.0,1,1.0,1,1.0,1
5136,max_ml,30,90,3,3,0.05,0.95,0.9456855767726982,34,1.0,1,1.0,1,1.0,1
5137,max_ml,30,90,3,3,0.05,0.95,0.9495828815641126,33,1.0,1,1.0,1,1.0,1
5138,max_ml,30,90,3,3,0.05,0.95,0.8900000227874416,6,1.0,1,1.0,1,1.0,1
5139,max_ml,30,90,3,3,0.05,0.95,0.8726237116721932,11,1.0,1,1.0,1,1.0,1
5140,max_ml,30,90,3,3,0.05,0.95,0.8897947101651361,10,1.0,1,1.0,1,1.0,1
5141,max_ml,30,90,3,3,0.05,0.95,0.9424482828077326,58,0.0,1,0.0,1,0.0,1
5142,max_ml,30,90,3,3,0.05,0.95,0.9454288197320572,15,1.0,1,1.0,1,1.0,1
5143,max_ml,30,90,3,3,0.05,0.95,0.9133668739887112,23,1.0,1,1.0,1,1.0,1
5144,max_ml,30,90,3,3,0.05,0.95,0.9308153075157684,16,1.0,1,1.0,1,1.0,1
5145,max_ml,30,90,3,3,0.05,0.95,0.9340868122519193,11,1.0,1,1.0,1,1.0,1
5146,max_ml,30,90,3,3,0.05,0.95,0.8978928901126645,8,1.0,1,1.0,1,1.0,1
5147,max_ml,30,90,3,3,0.05,0.95,0.9490716287899752,53,1.0,1,1.0,1,1.0,1
5148,max_ml,30,90,3,3,0.05,0.95,0.929099746564772,9,1.0,1,1.0,1,1.0,1
5149,max_ml,30,90,3,3,0.05,0.95,0.940045524035242,36,1.0,1,1.0,1,1.0,1
5150,max_ml,30,90,3,3,0.05,0.95,0.9195382279290296,20,1.0,1,1.0,1,1.0,1
5151,max_ml,30,90,3,3,0.05,0.95,0.9497759363673148,25,1.0,1,1.0,1,1.0,1
5152,max_ml,30,90,3,3,0.05,0.95,0.9179503380891028,24,1.0,1,1.0,1,1.0,1
5153,max_ml,30,90,3,3,0.05,0.95,0.9287190661541656,16,1.0,1,1.0,1,1.0,1
5154,max_ml,30,90,3,3,0.05,0.95,0.8992617705001857,16,1.0,1,1.0,1,1.0,1
5155,max_ml,30,90,3,3,0.05,0.95,0.91691650062079,29,1.0,1,1.0,1,1.0,1
5156,max_ml,30,90,3,3,0.05,0.95,0.9365245086629144,33,1.0,1,1.0,1,1.0,1
5157,max_ml,30,90,3,3,0.05,0.95,0.9267666399084808,18,1.0,1,1.0,1,1.0,1
5158,max_ml,30,90,3,3,0.05,0.95,0.9499992423097876,74,0.0,0,1.0,1,1.0,1
5159,max_ml,30,90,3,3,0.05,0.95,0.9495150917122164,16,1.0,1,1.0,1,1.0,1
5160,max_ml,30,90,3,3,0.05,0.95,0.9106097099391248,32,1.0,1,1.0,1,1.0,1
5161,max_ml,30,90,3,3,0.05,0.95,0.9338586092414451,12,1.0,1,1.0,1,1.0,1
5162,max_ml,30,90,3,3,0.05,0.95,0.9324334983610508,23,1.0,1,1.0,1,1.0,1
5163,max_ml,30,90,3,3,0.05,0.95,0.9473431028923412,32,1.0,1,1.0,1,1.0,1
5164,max_ml,30,90,3,3,0.05,0.95,0.8806190548175985,9,1.0,1,1.0,1,1.0,1
5165,max_ml,30,90,3,3,0.05,0.95,0.9340070187297276,66,0.0,0,1.0,1,1.0,1
5166,max_ml,30,90,3,3,0.05,0.95,0.9246998501497532,11,1.0,1,1.0,1,1.0,1
5167,max_ml,30,90,3,3,0.05,0.95,0.9475930164496686,9,1.0,1,1.0,1,1.0,1
5168,max_ml,30,90,3,3,0.05,0.95,0.8690097124298911,23,1.0,1,1.0,1,1.0,1
5169,max_ml,30,90,3,3,0.05,0.95,0.917872286450394,14,1.0,1,1.0,1,1.0,1
5170,max_ml,30,90,3,3,0.05,0.95,0.928132145925459,18,1.0,1,1.0,1,1.0,1
5171,max_ml,30,90,3,3,0.05,0.95,0.9419391538299532,21,1.0,1,1.0,1,1.0,1
5172,max_ml,30,90,3,3,0.05,0.95,0.931164099931034,6,1.0,1,1.0,1,1.0,1
5173,max_ml,30,90,3,3,0.05,0.95,0.9300041227714536,7,1.0,1,1.0,1,1.0,1
5174,max_ml,30,90,3,3,0.05,0.95,0.908733412299828,10,1.0,1,1.0,1,1.0,1
5175,max_ml,30,90,3,3,0.05,0.95,0.909061505441178,27,1.0,1,1.0,1,1.0,1
5176,max_ml,30,90,3,3,0.05,0.95,0.9308472942395748,29,1.0,1,1.0,1,1.0,1
5177,max_ml,30,90,3,3,0.05,0.95,0.9442334773237836,16,1.0,1,1.0,1,1.0,1
5178,max_ml,30,90,3,3,0.05,0.95,0.9214077974131858,16,1.0,1,1.0,1,1.0,1
5179,max_ml,30,90,3,3,0.05,0.95,0.8610560249298724,8,1.0,1,1.0,1,1.0,1
5180,max_ml,30,90,3,3,0.05,0.95,0.8800692195000098,16,1.0,1,1.0,1,1.0,1
5181,max_ml,30,90,3,3,0.05,0.95,0.9380452568546654,16,1.0,1,1.0,1,1.0,1
5182,max_ml,30,90,3,3,0.05,0.95,0.9031940607474233,12,1.0,1,1.0,1,1.0,1
5183,max_ml,30,90,3,3,0.05,0.95,0.9495846921056036,44,1.0,1,1.0,1,1.0,1
5184,max_ml,30,90,3,3,0.05,0.95,0.9282245639130022,14,1.0,1,1.0,1,1.0,1
5185,max_ml,30,90,3,3,0.05,0.95,0.9435560626364936,43,1.0,1,1.0,1,1.0,1
5186,max_ml,30,90,3,3,0.05,0.95,0.93149465198695,14,1.0,1,1.0,1,1.0,1
5187,max_ml,30,90,3,3,0.05,0.95,0.8493640211036325,14,1.0,1,1.0,1,1.0,1
5188,max_ml,30,90,3,3,0.05,0.95,0.913670755649626,12,1.0,1,1.0,1,1.0,1
5189,max_ml,30,90,3,3,0.05,0.95,0.9256834739229058,15,1.0,1,1.0,1,1.0,1
5190,max_ml,30,90,3,3,0.05,0.95,0.9482855370188076,26,1.0,1,1.0,1,1.0,1
5191,max_ml,30,90,3,3,0.05,0.95,0.941457389911608,35,1.0,1,1.0,1,1.0,1
5192,max_ml,30,90,3,3,0.05,0.95,0.9344841723740688,15,1.0,1,1.0,1,1.0,1
5193,max_ml,30,90,3,3,0.05,0.95,0.9066769393882032,18,1.0,1,1.0,1,1.0,1
5194,max_ml,30,90,3,3,0.05,0.95,0.9412753517045054,18,1.0,1,1.0,1,1.0,1
5195,max_ml,30,90,3,3,0.05,0.95,0.9493742245151898,18,1.0,1,1.0,1,1.0,1
5196,max_ml,30,90,3,3,0.05,0.95,0.9481224163482002,13,1.0,1,1.0,1,1.0,1
5197,max_ml,30,90,3,3,0.05,0.95,0.9246615021393144,39,1.0,1,1.0,1,1.0,1
5198,max_ml,30,90,3,3,0.05,0.95,0.9439854514764932,12,1.0,1,1.0,1,1.0,1
5199,max_ml,30,90,3,3,0.05,0.95,0.9277735141257072,41,1.0,1,1.0,1,1.0,1
5200,max_ml,30,90,3,3,0.05,0.95,0.9391655267513468,32,1.0,1,1.0,1,1.0,1
5201,max_ml,30,90,3,3,0.05,0.95,0.9280149131314164,24,1.0,1,1.0,1,1.0,1
5202,max_ml,30,90,3,3,0.05,0.95,0.9471319945772058,24,1.0,1,1.0,1,1.0,1
5203,max_ml,30,90,3,3,0.05,0.95,0.948524263663726,26,1.0,1,1.0,1,1.0,1
5204,max_ml,30,90,3,3,0.05,0.95,0.9021997152821778,34,1.0,1,1.0,1,1.0,1
5205,max_ml,30,90,3,3,0.05,0.95,0.9051251771273926,11,1.0,1,1.0,1,1.0,1
5206,max_ml,30,90,3,3,0.05,0.95,0.8974860625314417,21,1.0,1,1.0,1,1.0,1
5207,max_ml,30,90,3,3,0.05,0.95,0.9439090810333524,34,1.0,1,1.0,1,1.0,1
5208,max_ml,30,90,3,3,0.05,0.95,0.9491725615072724,55,1.0,1,1.0,1,1.0,1
5209,max_ml,30,90,3,3,0.05,0.95,0.8856219980286386,10,1.0,1,1.0,1,1.0,1
5210,max_ml,30,90,3,3,0.05,0.95,0.9102304993918025,21,1.0,1,1.0,1,1.0,1
5211,max_ml,30,90,3,3,0.05,0.95,0.931304402048146,22,1.0,1,1.0,1,1.0,1
5212,max_ml,30,90,3,3,0.05,0.95,0.9485222341557922,31,1.0,1,1.0,1,1.0,1
5213,max_ml,30,90,3,3,0.05,0.95,0.9451215393344908,34,1.0,1,1.0,1,1.0,1
5214,max_ml,30,90,3,3,0.05,0.95,0.94664464023831,13,1.0,1,1.0,1,1.0,1
5215,max_ml,30,90,3,3,0.05,0.95,0.9338972464541544,21,1.0,1,1.0,1,1.0,1
5216,max_ml,30,90,3,3,0.05,0.95,0.9354827551694236,13,1.0,1,1.0,1,1.0,1
5217,max_ml,30,90,3,3,0.05,0.95,0.9309380656326672,36,1.0,1,1.0,1,1.0,1
5218,max_ml,30,90,3,3,0.05,0.95,0.9457552710883016,25,1.0,1,1.0,1,1.0,1
5219,max_ml,30,90,3,3,0.05,0.95,0.9302614890317704,72,0.0,0,0.0,0,1.0,1
5220,max_ml,30,90,3,3,0.05,0.95,0.9444951535491718,12,1.0,1,1.0,1,1.0,1
5221,max_ml,30,90,3,3,0.05,0.95,0.9194485276801176,18,1.0,1,1.0,1,1.0,1
5222,max_ml,30,90,3,3,0.05,0.95,0.9276086968834594,30,1.0,1,1.0,1,1.0,1
5223,max_ml,30,90,3,3,0.05,0.95,0.8544251384274052,9,1.0,1,1.0,1,1.0,1
5224,max_ml,30,90,3,3,0.05,0.95,0.9473009596822876,24,1.0,1,1.0,1,1.0,1
5225,max_ml,30,90,3,3,0.05,0.95,0.9313102777761624,12,1.0,1,1.0,1,1.0,1
5226,max_ml,30,90,3,3,0.05,0.95,0.9140458511526142,12,1.0,1,1.0,1,1.0,1
5227,max_ml,30,90,3,3,0.05,0.95,0.9421308582437165,13,1.0,1,1.0,1,1.0,1
5228,max_ml,30,90,3,3,0.05,0.95,0.9209419686117156,47,1.0,1,1.0,1,1.0,1
5229,max_ml,30,90,3,3,0.05,0.95,0.9152614123629274,17,1.0,1,1.0,1,1.0,1
5230,max_ml,30,90,3,3,0.05,0.95,0.9383845765881604,51,1.0,1,1.0,1,1.0,1
5231,max_ml,30,90,3,3,0.05,0.95,0.9332437327218426,21,1.0,1,1.0,1,1.0,1
5232,max_ml,30,90,3,3,0.05,0.95,0.8820270011521987,10,1.0,1,1.0,1,1.0,1
5233,max_ml,30,90,3,3,0.05,0.95,0.9499480787779444,13,1.0,1,1.0,1,1.0,1
5234,max_ml,30,90,3,3,0.05,0.95,0.9378412399269388,28,1.0,1,1.0,1,1.0,1
5235,max_ml,30,90,3,3,0.05,0.95,0.8528246914404575,5,1.0,1,1.0,1,1.0,1
5236,max_ml,30,90,3,3,0.05,0.95,0.9499763592876832,144,0.0,1,0.0,1,0.0,1
5237,max_ml,30,90,3,3,0.05,0.95,0.9146329524660588,24,1.0,1,1.0,1,1.0,1
5238,max_ml,30,90,3,3,0.05,0.95,0.9490844183833318,18,1.0,1,1.0,1,1.0,1
5239,max_ml,30,90,3,3,0.05,0.95,0.9367463239117428,25,1.0,1,1.0,1,1.0,1
5240,max_ml,30,90,3,3,0.05,0.95,0.9038997884951824,28,1.0,1,1.0,1,1.0,1
5241,max_ml,30,90,3,3,0.05,0.95,0.9169354948549128,26,1.0,1,1.0,1,1.0,1
5242,max_ml,30,90,3,3,0.05,0.95,0.941592552280951,14,1.0,1,1.0,1,1.0,1
5243,max_ml,30,90,3,3,0.05,0.95,0.9183298984648506,10,1.0,1,1.0,1,1.0,1
5244,max_ml,30,90,3,3,0.05,0.95,0.9180136354146082,15,1.0,1,1.0,1,1.0,1
5245,max_ml,30,90,3,3,0.05,0.95,0.9447078436569124,22,1.0,1,1.0,1,1.0,1
5246,max_ml,30,90,3,3,0.05,0.95,0.9499972094861856,17,1.0,1,1.0,1,1.0,1
5247,max_ml,30,90,3,3,0.05,0.95,0.9318496930432366,16,1.0,1,1.0,1,1.0,1
5248,max_ml,30,90,3,3,0.05,0.95,0.911725081339743,45,1.0,1,1.0,1,1.0,1
5249,max_ml,30,90,3,3,0.05,0.95,0.8441746793907479,26,1.0,1,1.0,1,1.0,1
5250,max_ml,30,90,3,3,0.05,0.95,0.9202578466115026,24,1.0,1,1.0,1,1.0,1
5251,max_ml,30,90,3,3,0.05,0.95,0.9007143118461824,12,1.0,1,1.0,1,1.0,1
5252,max_ml,30,90,3,3,0.05,0.95,0.833149528782511,9,1.0,1,1.0,1,1.0,1
5253,max_ml,30,90,3,3,0.05,0.95,0.9387448331881332,17,1.0,1,1.0,1,1.0,1
5254,max_ml,30,90,3,3,0.05,0.95,0.9367403400495918,42,1.0,1,1.0,1,1.0,1
5255,max_ml,30,90,3,3,0.05,0.95,0.9260752305955592,13,1.0,1,1.0,1,1.0,1
5256,max_ml,30,90,3,3,0.05,0.95,0.9448617493339022,83,1.0,1,1.0,1,1.0,1
5257,max_ml,30,90,3,3,0.05,0.95,0.9073592419976246,30,1.0,1,1.0,1,1.0,1
5258,max_ml,30,90,3,3,0.05,0.95,0.941670578036714,10,1.0,1,1.0,1,1.0,1
5259,max_ml,30,90,3,3,0.05,0.95,0.9481503412236728,26,1.0,1,1.0,1,1.0,1
5260,max_ml,30,90,3,3,0.05,0.95,0.9158086103210406,14,1.0,1,1.0,1,1.0,1
5261,max_ml,30,90,3,3,0.05,0.95,0.9136151943691596,13,1.0,1,1.0,1,1.0,1
5262,max_ml,30,90,3,3,0.05,0.95,0.8954411723580715,8,1.0,1,1.0,1,1.0,1
5263,max_ml,30,90,3,3,0.05,0.95,0.9403666501902076,16,1.0,1,1.0,1,1.0,1
5264,max_ml,30,90,3,3,0.05,0.95,0.9362140192773426,18,1.0,1,1.0,1,1.0,1
5265,max_ml,30,90,3,3,0.05,0.95,0.9475730425972024,15,1.0,1,1.0,1,1.0,1
5266,max_ml,30,90,3,3,0.05,0.95,0.9004678081923494,20,1.0,1,1.0,1,1.0,1
5267,max_ml,30,90,3,3,0.05,0.95,0.9323025342299002,46,1.0,1,1.0,1,1.0,1
5268,max_ml,30,90,3,3,0.05,0.95,0.9389590261736313,11,1.0,1,1.0,1,1.0,1
5269,max_ml,30,90,3,3,0.05,0.95,0.9284149730537108,20,1.0,1,1.0,1,1.0,1
5270,max_ml,30,90,3,3,0.05,0.95,0.9297778587043076,37,1.0,1,1.0,1,1.0,1
5271,max_ml,30,90,3,3,0.05,0.95,0.8868594038942069,19,1.0,1,1.0,1,1.0,1
5272,max_ml,30,90,3,3,0.05,0.95,0.943034616866562,16,1.0,1,1.0,1,1.0,1
5273,max_ml,30,90,3,3,0.05,0.95,0.8629573070855805,5,1.0,1,1.0,1,1.0,1
5274,max_ml,30,90,3,3,0.05,0.95,0.9097934673841228,9,1.0,1,1.0,1,1.0,1
5275,max_ml,30,90,3,3,0.05,0.95,0.938414965803022,9,1.0,1,1.0,1,1.0,1
5276,max_ml,30,90,3,3,0.05,0.95,0.8856428090818431,19,1.0,1,1.0,1,1.0,1
5277,max_ml,30,90,3,3,0.05,0.95,0.937417167856012,38,0.0,0,1.0,1,1.0,1
5278,max_ml,30,90,3,3,0.05,0.95,0.9388908088598212,23,1.0,1,1.0,1,1.0,1
5279,max_ml,30,90,3,3,0.05,0.95,0.9350090435188588,25,1.0,1,1.0,1,1.0,1
5280,max_ml,30,90,3,3,0.05,0.95,0.9383554595357108,38,1.0,1,1.0,1,1.0,1
5281,max_ml,30,90,3,3,0.05,0.95,0.9467955784973948,35,1.0,1,1.0,1,1.0,1
5282,max_ml,30,90,3,3,0.05,0.95,0.9132727864687784,16,1.0,1,1.0,1,1.0,1
5283,max_ml,30,90,3,3,0.05,0.95,0.8985273977810718,70,1.0,1,1.0,1,1.0,1
5284,max_ml,30,90,3,3,0.05,0.95,0.9464815839678712,22,1.0,1,1.0,1,1.0,1
5285,max_ml,30,90,3,3,0.05,0.95,0.913659894274519,15,1.0,1,1.0,1,1.0,1
5286,max_ml,30,90,3,3,0.05,0.95,0.9476372297135468,73,0.0,0,1.0,1,1.0,1
5287,max_ml,30,90,3,3,0.05,0.95,0.9407067413338622,31,1.0,1,1.0,1,1.0,1
5288,max_ml,30,90,3,3,0.05,0.95,0.9380269774912772,10,1.0,1,1.0,1,1.0,1
5289,max_ml,30,90,3,3,0.05,0.95,0.900757389563902,12,1.0,1,1.0,1,1.0,1
5290,max_ml,30,90,3,3,0.05,0.95,0.9289393147896354,7,1.0,1,1.0,1,1.0,1
5291,max_ml,30,90,3,3,0.05,0.95,0.9479103166353594,8,1.0,1,1.0,1,1.0,1
5292,max_ml,30,90,3,3,0.05,0.95,0.9091256728088896,10,1.0,1,1.0,1,1.0,1
5293,max_ml,30,90,3,3,0.05,0.95,0.9418564310516858,46,1.0,1,1.0,1,1.0,1
5294,max_ml,30,90,3,3,0.05,0.95,0.9050434859520392,12,1.0,1,1.0,1,1.0,1
5295,max_ml,30,90,3,3,0.05,0.95,0.9209812017333964,21,1.0,1,1.0,1,1.0,1
5296,max_ml,30,90,3,3,0.05,0.95,0.8800795776477992,15,1.0,1,1.0,1,1.0,1
5297,max_ml,30,90,3,3,0.05,0.95,0.8897766403838532,9,1.0,1,1.0,1,1.0,1
5298,max_ml,30,90,3,3,0.05,0.95,0.8640794377812648,6,1.0,1,1.0,1,1.0,1
5299,max_ml,30,90,3,3,0.05,0.95,0.9265777438432368,13,1.0,1,1.0,1,1.0,1
5300,max_ml,30,90,3,3,0.05,0.95,0.9441996260744964,26,1.0,1,1.0,1,1.0,1
5301,max_ml,30,90,3,3,0.05,0.95,0.949120518264721,21,1.0,1,1.0,1,1.0,1
5302,max_ml,30,90,3,3,0.05,0.95,0.93222508880191,19,1.0,1,1.0,1,1.0,1
5303,max_ml,30,90,3,3,0.05,0.95,0.9117533072899092,18,1.0,1,1.0,1,1.0,1
5304,max_ml,30,90,3,3,0.05,0.95,0.9363569960541092,13,1.0,1,1.0,1,1.0,1
5305,max_ml,30,90,3,3,0.05,0.95,0.9112779726925946,23,1.0,1,1.0,1,1.0,1
5306,max_ml,30,90,3,3,0.05,0.95,0.938524764419132,11,1.0,1,1.0,1,1.0,1
5307,max_ml,30,90,3,3,0.05,0.95,0.9121304075665748,26,1.0,1,1.0,1,1.0,1
5308,max_ml,30,90,3,3,0.05,0.95,0.8599867113857275,16,1.0,1,1.0,1,1.0,1
5309,max_ml,30,90,3,3,0.05,0.95,0.9400222846421556,32,1.0,1,1.0,1,1.0,1
5310,max_ml,30,90,3,3,0.05,0.95,0.8082971780287049,11,1.0,1,1.0,1,1.0,1
5311,max_ml,30,90,3,3,0.05,0.95,0.920752178721396,34,1.0,1,1.0,1,1.0,1
5312,max_ml,30,90,3,3,0.05,0.95,0.941648690397533,14,1.0,1,1.0,1,1.0,1
5313,max_ml,30,90,3,3,0.05,0.95,0.8681801694132928,25,1.0,1,1.0,1,1.0,1
5314,max_ml,30,90,3,3,0.05,0.95,0.9484129159917434,24,1.0,1,1.0,1,1.0,1
5315,max_ml,30,90,3,3,0.05,0.95,0.9278380758968644,24,1.0,1,1.0,1,1.0,1
5316,max_ml,30,90,3,3,0.05,0.95,0.9282902302973802,43,1.0,1,1.0,1,1.0,1
5317,max_ml,30,90,3,3,0.05,0.95,0.9365667499543534,15,1.0,1,1.0,1,1.0,1
5318,max_ml,30,90,3,3,0.05,0.95,0.9271473884472616,11,1.0,1,1.0,1,1.0,1
5319,max_ml,30,90,3,3,0.05,0.95,0.8658655157944632,11,1.0,1,1.0,1,1.0,1
5320,max_ml,30,90,3,3,0.05,0.95,0.9455108528326208,14,1.0,1,1.0,1,1.0,1
5321,max_ml,30,90,3,3,0.05,0.95,0.9277935977324688,12,1.0,1,1.0,1,1.0,1
5322,max_ml,30,90,3,3,0.05,0.95,0.9498106606173818,33,1.0,1,1.0,1,1.0,1
5323,max_ml,30,90,3,3,0.05,0.95,0.917210515598438,22,1.0,1,1.0,1,1.0,1
5324,max_ml,30,90,3,3,0.05,0.95,0.9041675838143232,8,1.0,1,1.0,1,1.0,1
5325,max_ml,30,90,3,3,0.05,0.95,0.92650008724341,16,1.0,1,1.0,1,1.0,1
5326,max_ml,30,90,3,3,0.05,0.95,0.9251301866410166,29,1.0,1,1.0,1,1.0,1
5327,max_ml,30,90,3,3,0.05,0.95,0.9127007476101676,17,1.0,1,1.0,1,1.0,1
5328,max_ml,30,90,3,3,0.05,0.95,0.9178333857311288,19,1.0,1,1.0,1,1.0,1
5329,max_ml,30,90,3,3,0.05,0.95,0.9220022135997398,40,1.0,1,1.0,1,1.0,1
5330,max_ml,30,90,3,3,0.05,0.95,0.930871276108708,39,0.0,0,1.0,1,0.0,0
5331,max_ml,30,90,3,3,0.05,0.95,0.919789379483712,14,1.0,1,1.0,1,1.0,1
5332,max_ml,30,90,3,3,0.05,0.95,0.9156030189575872,14,1.0,1,1.0,1,1.0,1
5333,max_ml,30,90,3,3,0.05,0.95,0.9266964789245415,16,1.0,1,1.0,1,1.0,1
5334,max_ml,30,90,3,3,0.05,0.95,0.907112734997252,17,1.0,1,1.0,1,1.0,1
5335,max_ml,30,90,3,3,0.05,0.95,0.9397449761069556,23,1.0,1,1.0,1,1.0,1
5336,max_ml,30,90,3,3,0.05,0.95,0.9227978437586376,22,1.0,1,1.0,1,1.0,1
5337,max_ml,30,90,3,3,0.05,0.95,0.9168342156655228,16,1.0,1,1.0,1,1.0,1
5338,max_ml,30,90,3,3,0.05,0.95,0.9094816771649884,28,1.0,1,1.0,1,1.0,1
5339,max_ml,30,90,3,3,0.05,0.95,0.9059231495256695,15,1.0,1,1.0,1,1.0,1
5340,max_ml,30,90,3,3,0.05,0.95,0.9087019127975324,18,1.0,1,1.0,1,1.0,1
5341,max_ml,30,90,3,3,0.05,0.95,0.8910727224554663,9,1.0,1,1.0,1,1.0,1
5342,max_ml,30,90,3,3,0.05,0.95,0.9350124452803428,23,1.0,1,1.0,1,1.0,1
5343,max_ml,30,90,3,3,0.05,0.95,0.9367296088872984,23,1.0,1,1.0,1,1.0,1
5344,max_ml,30,90,3,3,0.05,0.95,0.9080238608234692,23,1.0,1,1.0,1,1.0,1
5345,max_ml,30,90,3,3,0.05,0.95,0.9277370772195698,15,1.0,1,1.0,1,1.0,1
5346,max_ml,30,90,3,3,0.05,0.95,0.909366586701928,17,1.0,1,1.0,1,1.0,1
5347,max_ml,30,90,3,3,0.05,0.95,0.9181121987688788,22,1.0,1,1.0,1,1.0,1
5348,max_ml,30,90,3,3,0.05,0.95,0.9059733824614208,29,1.0,1,1.0,1,1.0,1
5349,max_ml,30,90,3,3,0.05,0.95,0.8479812621283711,21,1.0,1,1.0,1,1.0,1
5350,max_ml,30,90,3,3,0.05,0.95,0.933024061825152,30,1.0,1,1.0,1,1.0,1
5351,max_ml,30,90,3,3,0.05,0.95,0.9487088286494552,17,1.0,1,1.0,1,1.0,1
5352,max_ml,30,90,3,3,0.05,0.95,0.8785278361400706,19,1.0,1,1.0,1,1.0,1
5353,max_ml,30,90,3,3,0.05,0.95,0.9354853117077522,41,1.0,1,1.0,1,1.0,1
5354,max_ml,30,90,3,3,0.05,0.95,0.8920857818047304,13,1.0,1,1.0,1,1.0,1
5355,max_ml,30,90,3,3,0.05,0.95,0.9131392449387744,7,1.0,1,1.0,1,1.0,1
5356,max_ml,30,90,3,3,0.05,0.95,0.9480376872977572,19,1.0,1,1.0,1,1.0,1
5357,max_ml,30,90,3,3,0.05,0.95,0.9264022770841012,15,1.0,1,1.0,1,1.0,1
5358,max_ml,30,90,3,3,0.05,0.95,0.8705723312788778,14,1.0,1,1.0,1,1.0,1
5359,max_ml,30,90,3,3,0.05,0.95,0.9241226112456636,17,1.0,1,1.0,1,1.0,1
5360,max_ml,30,90,3,3,0.05,0.95,0.9201634484964848,28,1.0,1,1.0,1,1.0,1
5361,max_ml,30,90,3,3,0.05,0.95,0.919759535610884,25,1.0,1,1.0,1,1.0,1
5362,max_ml,30,90,3,3,0.05,0.95,0.931618176581582,11,1.0,1,1.0,1,1.0,1
5363,max_ml,30,90,3,3,0.05,0.95,0.9411758610352712,10,1.0,1,1.0,1,1.0,1
5364,max_ml,30,90,3,3,0.05,0.95,0.9373581029403296,10,1.0,1,1.0,1,1.0,1
5365,max_ml,30,90,3,3,0.05,0.95,0.9232511646585942,36,1.0,1,1.0,1,1.0,1
5366,max_ml,30,90,3,3,0.05,0.95,0.9018732433944158,7,1.0,1,1.0,1,1.0,1
5367,max_ml,30,90,3,3,0.05,0.95,0.8488348504038987,27,1.0,1,1.0,1,1.0,1
5368,max_ml,30,90,3,3,0.05,0.95,0.8946369130468574,12,1.0,1,1.0,1,1.0,1
5369,max_ml,30,90,3,3,0.05,0.95,0.9101740211095748,14,1.0,1,1.0,1,1.0,1
5370,max_ml,30,90,3,3,0.05,0.95,0.8810063744673581,21,1.0,1,1.0,1,1.0,1
5371,max_ml,30,90,3,3,0.05,0.95,0.9284802267329164,29,1.0,1,1.0,1,1.0,1
5372,max_ml,30,90,3,3,0.05,0.95,0.9106133855390836,21,1.0,1,1.0,1,1.0,1
5373,max_ml,30,90,3,3,0.05,0.95,0.8924549983824068,16,1.0,1,1.0,1,1.0,1
5374,max_ml,30,90,3,3,0.05,0.95,0.9432907922342064,28,1.0,1,1.0,1,1.0,1
5375,max_ml,30,90,3,3,0.05,0.95,0.9469866768502614,54,1.0,1,1.0,1,1.0,1
5376,max_ml,30,90,3,3,0.05,0.95,0.8537743291945374,16,1.0,1,1.0,1,1.0,1
5377,max_ml,30,90,3,3,0.05,0.95,0.932383715815654,23,1.0,1,1.0,1,1.0,1
5378,max_ml,30,90,3,3,0.05,0.95,0.9336380027768169,20,1.0,1,1.0,1,1.0,1
5379,max_ml,30,90,3,3,0.05,0.95,0.944102050364548,28,1.0,1,1.0,1,1.0,1
5380,max_ml,30,90,3,3,0.05,0.95,0.9252545451323672,36,1.0,1,1.0,1,1.0,1
5381,max_ml,30,90,3,3,0.05,0.95,0.8596543183610308,7,1.0,1,1.0,1,1.0,1
5382,max_ml,30,90,3,3,0.05,0.95,0.9322002915043456,14,1.0,1,1.0,1,1.0,1
5383,max_ml,30,90,3,3,0.05,0.95,0.8792059892787928,14,1.0,1,1.0,1,1.0,1
5384,max_ml,30,90,3,3,0.05,0.95,0.8674783160004467,10,1.0,1,1.0,1,1.0,1
5385,max_ml,30,90,3,3,0.05,0.95,0.9442274544116976,15,1.0,1,1.0,1,1.0,1
5386,max_ml,30,90,3,3,0.05,0.95,0.9417927642551946,26,1.0,1,1.0,1,1.0,1
5387,max_ml,30,90,3,3,0.05,0.95,0.9465396664791512,61,0.0,0,1.0,1,1.0,1
5388,max_ml,30,90,3,3,0.05,0.95,0.941067095643954,11,1.0,1,1.0,1,1.0,1
5389,max_ml,30,90,3,3,0.05,0.95,0.938289751976503,9,1.0,1,1.0,1,1.0,1
5390,max_ml,30,90,3,3,0.05,0.95,0.9429554930020496,30,1.0,1,1.0,1,1.0,1
5391,max_ml,30,90,3,3,0.05,0.95,0.9113138770664816,15,1.0,1,1.0,1,1.0,1
5392,max_ml,30,90,3,3,0.05,0.95,0.9363670053813532,23,1.0,1,1.0,1,1.0,1
5393,max_ml,30,90,3,3,0.05,0.95,0.9045019048824662,12,1.0,1,1.0,1,1.0,1
5394,max_ml,30,90,3,3,0.05,0.95,0.9466982119883852,17,1.0,1,1.0,1,1.0,1
5395,max_ml,30,90,3,3,0.05,0.95,0.9322546309452766,13,1.0,1,1.0,1,1.0,1
5396,max_ml,30,90,3,3,0.05,0.95,0.946176046964476,52,1.0,1,1.0,1,1.0,1
5397,max_ml,30,90,3,3,0.05,0.95,0.92336980254553,16,1.0,1,1.0,1,1.0,1
5398,max_ml,30,90,3,3,0.05,0.95,0.9423996268482576,34,1.0,1,1.0,1,1.0,1
5399,max_ml,30,90,3,3,0.05,0.95,0.94504312411067,13,1.0,1,1.0,1,1.0,1
5400,max_ml,30,90,3,3,0.05,0.95,0.946422009438488,8,1.0,1,1.0,1,1.0,1
5401,max_ml,30,90,3,3,0.05,0.95,0.930312660816429,10,1.0,1,1.0,1,1.0,1
5402,max_ml,30,90,3,3,0.05,0.95,0.8613210700954432,13,1.0,1,1.0,1,1.0,1
5403,max_ml,30,90,3,3,0.05,0.95,0.9182010003359522,12,1.0,1,1.0,1,1.0,1
5404,max_ml,30,90,3,3,0.05,0.95,0.8915400687108581,15,1.0,1,1.0,1,1.0,1
5405,max_ml,30,90,3,3,0.05,0.95,0.8890980223669676,14,1.0,1,1.0,1,1.0,1
5406,max_ml,30,90,3,3,0.05,0.95,0.9389896895296136,11,1.0,1,1.0,1,1.0,1
5407,max_ml,30,90,3,3,0.05,0.95,0.9264513299044088,20,1.0,1,1.0,1,1.0,1
5408,max_ml,30,90,3,3,0.05,0.95,0.9279990942288102,23,1.0,1,1.0,1,1.0,1
5409,max_ml,30,90,3,3,0.05,0.95,0.9472797523410144,27,1.0,1,1.0,1,1.0,1
5410,max_ml,30,90,3,3,0.05,0.95,0.9078230770134428,9,1.0,1,1.0,1,1.0,1
5411,max_ml,30,90,3,3,0.05,0.95,0.8840373775537401,30,1.0,1,1.0,1,1.0,1
5412,max_ml,30,90,3,3,0.05,0.95,0.8651527464544339,10,1.0,1,1.0,1,1.0,1
5413,max_ml,30,90,3,3,0.05,0.95,0.8589889070955968,12,1.0,1,1.0,1,1.0,1
5414,max_ml,30,90,3,3,0.05,0.95,0.9494950993949322,22,1.0,1,1.0,1,1.0,1
5415,max_ml,30,90,3,3,0.05,0.95,0.9454599985595302,26,1.0,1,1.0,1,1.0,1
5416,max_ml,30,90,3,3,0.05,0.95,0.9098612223865608,12,1.0,1,1.0,1,1.0,1
5417,max_ml,30,90,3,3,0.05,0.95,0.873796589675391,19,1.0,1,1.0,1,1.0,1
5418,max_ml,30,90,3,3,0.05,0.95,0.8910651620525425,17,1.0,1,1.0,1,1.0,1
5419,max_ml,30,90,3,3,0.05,0.95,0.9459916886056724,32,1.0,1,1.0,1,1.0,1
5420,max_ml,30,90,3,3,0.05,0.95,0.947207844256634,20,1.0,1,1.0,1,1.0,1
5421,max_ml,30,90,3,3,0.05,0.95,0.9014683724089804,8,1.0,1,1.0,1,1.0,1
5422,max_ml,30,90,3,3,0.05,0.95,0.932520802794976,16,1.0,1,1.0,1,1.0,1
5423,max_ml,30,90,3,3,0.05,0.95,0.9298553692496602,74,1.0,1,1.0,1,1.0,1
5424,max_ml,30,90,3,3,0.05,0.95,0.9344603337549248,25,1.0,1,1.0,1,1.0,1
5425,max_ml,30,90,3,3,0.05,0.95,0.940084623482501,8,1.0,1,1.0,1,1.0,1
5426,max_ml,30,90,3,3,0.05,0.95,0.9409560632454608,28,1.0,1,1.0,1,1.0,1
5427,max_ml,30,90,3,3,0.05,0.95,0.9391170079792308,17,1.0,1,1.0,1,1.0,1
5428,max_ml,30,90,3,3,0.05,0.95,0.9455716418586166,12,1.0,1,1.0,1,1.0,1
5429,max_ml,30,90,3,3,0.05,0.95,0.93862340141317,28,1.0,1,1.0,1,1.0,1
5430,max_ml,30,90,3,3,0.05,0.95,0.923445816336438,13,1.0,1,1.0,1,1.0,1
5431,max_ml,30,90,3,3,0.05,0.95,0.8618003227634503,9,1.0,1,1.0,1,1.0,1
5432,max_ml,30,90,3,3,0.05,0.95,0.9463656068926948,79,1.0,1,1.0,1,1.0,1
5433,max_ml,30,90,3,3,0.05,0.95,0.91434576267242,8,1.0,1,1.0,1,1.0,1
5434,max_ml,30,90,3,3,0.05,0.95,0.850613283992485,11,1.0,1,1.0,1,1.0,1
5435,max_ml,30,90,3,3,0.05,0.95,0.8910110193749678,26,1.0,1,1.0,1,1.0,1
5436,max_ml,30,90,3,3,0.05,0.95,0.825991766371837,26,1.0,1,1.0,1,1.0,1
5437,max_ml,30,90,3,3,0.05,0.95,0.9256487225659126,21,1.0,1,1.0,1,1.0,1
5438,max_ml,30,90,3,3,0.05,0.95,0.9398061904258566,42,1.0,1,1.0,1,1.0,1
5439,max_ml,30,90,3,3,0.05,0.95,0.8846991106156901,31,1.0,1,1.0,1,1.0,1
5440,max_ml,30,90,3,3,0.05,0.95,0.9297990643172324,53,1.0,1,1.0,1,1.0,1
5441,max_ml,30,90,3,3,0.05,0.95,0.9381257043224976,30,1.0,1,1.0,1,1.0,1
5442,max_ml,30,90,3,3,0.05,0.95,0.9447031377678518,16,1.0,1,1.0,1,1.0,1
5443,max_ml,30,90,3,3,0.05,0.95,0.9310615367041508,25,1.0,1,1.0,1,1.0,1
5444,max_ml,30,90,3,3,0.05,0.95,0.9371206068387398,21,1.0,1,1.0,1,1.0,1
5445,max_ml,30,90,3,3,0.05,0.95,0.8810266085869272,34,1.0,1,1.0,1,1.0,1
5446,max_ml,30,90,3,3,0.05,0.95,0.946028759105546,15,1.0,1,1.0,1,1.0,1
5447,max_ml,30,90,3,3,0.05,0.95,0.9366977920202672,30,1.0,1,1.0,1,1.0,1
5448,max_ml,30,90,3,3,0.05,0.95,0.9360687940609675,11,1.0,1,1.0,1,1.0,1
5449,max_ml,30,90,3,3,0.05,0.95,0.909073252434241,16,1.0,1,1.0,1,1.0,1
5450,max_ml,30,90,3,3,0.05,0.95,0.9302113969823542,17,1.0,1,1.0,1,1.0,1
5451,max_ml,30,90,3,3,0.05,0.95,0.9358278338462934,10,1.0,1,1.0,1,1.0,1
5452,max_ml,30,90,3,3,0.05,0.95,0.9206120730517586,11,1.0,1,1.0,1,1.0,1
5453,max_ml,30,90,3,3,0.05,0.95,0.8596222401838072,7,1.0,1,1.0,1,1.0,1
5454,max_ml,30,90,3,3,0.05,0.95,0.9368967079290034,22,1.0,1,1.0,1,1.0,1
5455,max_ml,30,90,3,3,0.05,0.95,0.9357064507412098,54,1.0,1,1.0,1,1.0,1
5456,max_ml,30,90,3,3,0.05,0.95,0.9475952664556436,13,1.0,1,1.0,1,1.0,1
5457,max_ml,30,90,3,3,0.05,0.95,0.8914253274992571,7,1.0,1,1.0,1,1.0,1
5458,max_ml,30,90,3,3,0.05,0.95,0.9372160693665113,15,1.0,1,1.0,1,1.0,1
5459,max_ml,30,90,3,3,0.05,0.95,0.9101906391356506,20,1.0,1,1.0,1,1.0,1
5460,max_ml,30,90,3,3,0.05,0.95,0.9402938272066754,38,1.0,1,1.0,1,1.0,1
5461,max_ml,30,90,3,3,0.05,0.95,0.9111206770066476,14,1.0,1,1.0,1,1.0,1
5462,max_ml,30,90,3,3,0.05,0.95,0.9402533711786394,12,1.0,1,1.0,1,1.0,1
5463,max_ml,30,90,3,3,0.05,0.95,0.912622010062292,19,1.0,1,1.0,1,1.0,1
5464,max_ml,30,90,3,3,0.05,0.95,0.9492347430893328,11,1.0,1,1.0,1,1.0,1
5465,max_ml,30,90,3,3,0.05,0.95,0.9384755142445458,20,1.0,1,1.0,1,1.0,1
5466,max_ml,30,90,3,3,0.05,0.95,0.9385959661217228,11,1.0,1,1.0,1,1.0,1
5467,max_ml,30,90,3,3,0.05,0.95,0.9499241491219712,18,1.0,1,1.0,1,1.0,1
5468,max_ml,30,90,3,3,0.05,0.95,0.9313676629992592,19,1.0,1,1.0,1,1.0,1
5469,max_ml,30,90,3,3,0.05,0.95,0.8943011867050079,29,1.0,1,1.0,1,1.0,1
5470,max_ml,30,90,3,3,0.05,0.95,0.9115015636463344,15,1.0,1,1.0,1,1.0,1
5471,max_ml,30,90,3,3,0.05,0.95,0.9321441148506134,22,1.0,1,1.0,1,1.0,1
5472,max_ml,30,90,3,3,0.05,0.95,0.941485669933844,22,1.0,1,1.0,1,1.0,1
5473,max_ml,30,90,3,3,0.05,0.95,0.941064624931732,25,1.0,1,1.0,1,1.0,1
5474,max_ml,30,90,3,3,0.05,0.95,0.7720650004991558,6,1.0,1,1.0,1,1.0,1
5475,max_ml,30,90,3,3,0.05,0.95,0.9006889740857492,22,1.0,1,1.0,1,1.0,1
5476,max_ml,30,90,3,3,0.05,0.95,0.9476051826646592,17,1.0,1,1.0,1,1.0,1
5477,max_ml,30,90,3,3,0.05,0.95,0.945090664784164,6,1.0,1,1.0,1,1.0,1
5478,max_ml,30,90,3,3,0.05,0.95,0.896234572641607,14,1.0,1,1.0,1,1.0,1
5479,max_ml,30,90,3,3,0.05,0.95,0.9499417530930696,144,0.0,1,0.0,1,0.0,1
5480,max_ml,30,90,3,3,0.05,0.95,0.8553729584623959,16,1.0,1,1.0,1,1.0,1
5481,max_ml,30,90,3,3,0.05,0.95,0.947141391306672,17,1.0,1,1.0,1,1.0,1
5482,max_ml,30,90,3,3,0.05,0.95,0.8811865182392588,21,1.0,1,1.0,1,1.0,1
5483,max_ml,30,90,3,3,0.05,0.95,0.9490591431680032,24,1.0,1,1.0,1,1.0,1
5484,max_ml,30,90,3,3,0.05,0.95,0.9156646948833076,19,1.0,1,1.0,1,1.0,1
5485,max_ml,30,90,3,3,0.05,0.95,0.9258324159262488,21,1.0,1,1.0,1,1.0,1
5486,max_ml,30,90,3,3,0.05,0.95,0.9355844536713936,66,1.0,1,1.0,1,1.0,1
5487,max_ml,30,90,3,3,0.05,0.95,0.93466691757848,23,1.0,1,1.0,1,1.0,1
5488,max_ml,30,90,3,3,0.05,0.95,0.9472900292125476,19,1.0,1,1.0,1,1.0,1
5489,max_ml,30,90,3,3,0.05,0.95,0.9421100208997212,50,1.0,1,1.0,1,1.0,1
5490,max_ml,30,90,3,3,0.05,0.95,0.8473635230847074,13,1.0,1,1.0,1,1.0,1
5491,max_ml,30,90,3,3,0.05,0.95,0.9302399400559372,17,1.0,1,1.0,1,1.0,1
5492,max_ml,30,90,3,3,0.05,0.95,0.8952711914895328,13,1.0,1,1.0,1,1.0,1
5493,max_ml,30,90,3,3,0.05,0.95,0.9316151234451568,33,1.0,1,1.0,1,1.0,1
5494,max_ml,30,90,3,3,0.05,0.95,0.9492706485729594,11,1.0,1,1.0,1,1.0,1
5495,max_ml,30,90,3,3,0.05,0.95,0.9375716672568156,20,1.0,1,1.0,1,1.0,1
5496,max_ml,30,90,3,3,0.05,0.95,0.9317450376685512,26,1.0,1,1.0,1,1.0,1
5497,max_ml,30,90,3,3,0.05,0.95,0.8338834369533172,6,1.0,1,1.0,1,1.0,1
5498,max_ml,30,90,3,3,0.05,0.95,0.9330522613801252,15,1.0,1,1.0,1,1.0,1
5499,max_ml,30,90,3,3,0.05,0.95,0.9418049939734005,10,1.0,1,1.0,1,1.0,1
5500,max_ml,30,90,3,3,0.05,0.95,0.9463348940156912,16,1.0,1,1.0,1,1.0,1
5501,max_ml,30,90,3,3,0.05,0.95,0.9362400717332088,8,1.0,1,1.0,1,1.0,1
5502,max_ml,30,90,3,3,0.05,0.95,0.9171521700716708,20,1.0,1,1.0,1,1.0,1
5503,max_ml,30,90,3,3,0.05,0.95,0.918914142026924,27,1.0,1,1.0,1,1.0,1
5504,max_ml,30,90,3,3,0.05,0.95,0.9305835114700154,24,1.0,1,1.0,1,1.0,1
5505,max_ml,30,90,3,3,0.05,0.95,0.9334811551402864,18,1.0,1,1.0,1,1.0,1
5506,max_ml,30,90,3,3,0.05,0.95,0.9465079923659794,36,1.0,1,1.0,1,1.0,1
5507,max_ml,30,90,3,3,0.05,0.95,0.9401519027126158,10,1.0,1,1.0,1,1.0,1
5508,max_ml,30,90,3,3,0.05,0.95,0.9372786149219942,34,1.0,1,1.0,1,1.0,1
5509,max_ml,30,90,3,3,0.05,0.95,0.9227835331389423,22,1.0,1,1.0,1,1.0,1
5510,max_ml,30,90,3,3,0.05,0.95,0.8975241202071266,18,1.0,1,1.0,1,1.0,1
5511,max_ml,30,90,3,3,0.05,0.95,0.939912055244004,32,1.0,1,1.0,1,1.0,1
5512,max_ml,30,90,3,3,0.05,0.95,0.8979357649682637,7,1.0,1,1.0,1,1.0,1
5513,max_ml,30,90,3,3,0.05,0.95,0.943357810741282,27,1.0,1,1.0,1,1.0,1
5514,max_ml,30,90,3,3,0.05,0.95,0.917596356851487,12,1.0,1,1.0,1,1.0,1
5515,max_ml,30,90,3,3,0.05,0.95,0.8972144475000116,20,1.0,1,1.0,1,1.0,1
5516,max_ml,30,90,3,3,0.05,0.95,0.9332090885520488,20,1.0,1,1.0,1,1.0,1
5517,max_ml,30,90,3,3,0.05,0.95,0.9038346110109756,25,1.0,1,1.0,1,1.0,1
5518,max_ml,30,90,3,3,0.05,0.95,0.8947614628620736,13,1.0,1,1.0,1,1.0,1
5519,max_ml,30,90,3,3,0.05,0.95,0.93095378055763,15,1.0,1,1.0,1,1.0,1
5520,max_ml,30,90,3,3,0.05,0.95,0.9337074058808312,26,1.0,1,1.0,1,1.0,1
5521,max_ml,30,90,3,3,0.05,0.95,0.9345875783506452,30,1.0,1,1.0,1,1.0,1
5522,max_ml,30,90,3,3,0.05,0.95,0.9139072760230168,22,1.0,1,1.0,1,1.0,1
5523,max_ml,30,90,3,3,0.05,0.95,0.921603880714524,13,1.0,1,1.0,1,1.0,1
5524,max_ml,30,90,3,3,0.05,0.95,0.949189039807579,36,0.0,0,1.0,1,1.0,1
5525,max_ml,30,90,3,3,0.05,0.95,0.8544107581277215,7,1.0,1,1.0,1,1.0,1
5526,max_ml,30,90,3,3,0.05,0.95,0.9258909775052308,31,1.0,1,1.0,1,1.0,1
5527,max_ml,30,90,3,3,0.05,0.95,0.9211341479500014,19,1.0,1,1.0,1,1.0,1
5528,max_ml,30,90,3,3,0.05,0.95,0.9327973195937036,17,1.0,1,1.0,1,1.0,1
5529,max_ml,30,90,3,3,0.05,0.95,0.9465345446428046,11,1.0,1,1.0,1,1.0,1
5530,max_ml,30,90,3,3,0.05,0.95,0.9018266828311774,20,1.0,1,1.0,1,1.0,1
5531,max_ml,30,90,3,3,0.05,0.95,0.942842159778681,23,1.0,1,1.0,1,1.0,1
5532,max_ml,30,90,3,3,0.05,0.95,0.9131828148553222,11,1.0,1,1.0,1,1.0,1
5533,max_ml,30,90,3,3,0.05,0.95,0.8770065122226208,6,1.0,1,1.0,1,1.0,1
5534,max_ml,30,90,3,3,0.05,0.95,0.9491066055552536,27,1.0,1,1.0,1,1.0,1
5535,max_ml,30,90,3,3,0.05,0.95,0.9317489605405356,29,1.0,1,1.0,1,1.0,1
5536,max_ml,30,90,3,3,0.05,0.95,0.904839096863296,26,1.0,1,1.0,1,1.0,1
5537,max_ml,30,90,3,3,0.05,0.95,0.8797323525528583,5,1.0,1,1.0,1,1.0,1
5538,max_ml,30,90,3,3,0.05,0.95,0.9452479323049126,20,1.0,1,1.0,1,1.0,1
5539,max_ml,30,90,3,3,0.05,0.95,0.8943897876907627,15,1.0,1,1.0,1,1.0,1
5540,max_ml,30,90,3,3,0.05,0.95,0.8927958393217342,42,1.0,1,1.0,1,1.0,1
5541,max_ml,30,90,3,3,0.05,0.95,0.9209291521178692,21,1.0,1,1.0,1,1.0,1
5542,max_ml,30,90,3,3,0.05,0.95,0.9417176701078246,11,1.0,1,1.0,1,1.0,1
5543,max_ml,30,90,3,3,0.05,0.95,0.9381894006666708,28,1.0,1,1.0,1,1.0,1
5544,max_ml,30,90,3,3,0.05,0.95,0.918616464231035,10,1.0,1,1.0,1,1.0,1
5545,max_ml,30,90,3,3,0.05,0.95,0.9227558171800714,14,1.0,1,1.0,1,1.0,1
5546,max_ml,30,90,3,3,0.05,0.95,0.9490056728253818,9,1.0,1,1.0,1,1.0,1
5547,max_ml,30,90,3,3,0.05,0.95,0.93061165367168,37,1.0,1,1.0,1,1.0,1
5548,max_ml,30,90,3,3,0.05,0.95,0.923221906819936,33,1.0,1,1.0,1,1.0,1
5549,max_ml,30,90,3,3,0.05,0.95,0.8906927809698723,20,1.0,1,1.0,1,1.0,1
5550,max_ml,30,90,3,3,0.05,0.95,0.8849406868826584,22,1.0,1,1.0,1,1.0,1
5551,max_ml,30,90,3,3,0.05,0.95,0.9422178287132296,10,1.0,1,1.0,1,1.0,1
5552,max_ml,30,90,3,3,0.05,0.95,0.9272563775075656,13,1.0,1,1.0,1,1.0,1
5553,max_ml,30,90,3,3,0.05,0.95,0.9461644556763896,20,1.0,1,1.0,1,1.0,1
5554,max_ml,30,90,3,3,0.05,0.95,0.9067122462375292,12,1.0,1,1.0,1,1.0,1
5555,max_ml,30,90,3,3,0.05,0.95,0.9155728520826928,31,1.0,1,1.0,1,1.0,1
5556,max_ml,30,90,3,3,0.05,0.95,0.9346332006858272,34,1.0,1,1.0,1,1.0,1
5557,max_ml,30,90,3,3,0.05,0.95,0.9372734897905328,33,1.0,1,1.0,1,1.0,1
5558,max_ml,30,90,3,3,0.05,0.95,0.8610841945932491,11,1.0,1,1.0,1,1.0,1
5559,max_ml,30,90,3,3,0.05,0.95,0.9477573554387042,43,1.0,1,1.0,1,1.0,1
5560,max_ml,30,90,3,3,0.05,0.95,0.8577696487341842,9,1.0,1,1.0,1,1.0,1
5561,max_ml,30,90,3,3,0.05,0.95,0.9364772044368144,34,1.0,1,1.0,1,1.0,1
5562,max_ml,30,90,3,3,0.05,0.95,0.8576628598238822,11,1.0,1,1.0,1,1.0,1
5563,max_ml,30,90,3,3,0.05,0.95,0.9256498630928962,32,1.0,1,1.0,1,1.0,1
5564,max_ml,30,90,3,3,0.05,0.95,0.9379026399361454,33,1.0,1,1.0,1,1.0,1
5565,max_ml,30,90,3,3,0.05,0.95,0.9389458492808126,48,0.0,0,1.0,1,1.0,1
5566,max_ml,30,90,3,3,0.05,0.95,0.8816960138937302,14,1.0,1,1.0,1,1.0,1
5567,max_ml,30,90,3,3,0.05,0.95,0.9472249714420764,43,1.0,1,1.0,1,1.0,1
5568,max_ml,30,90,3,3,0.05,0.95,0.8951375146983623,14,1.0,1,1.0,1,1.0,1
5569,max_ml,30,90,3,3,0.05,0.95,0.9258965808097686,34,1.0,1,1.0,1,1.0,1
5570,max_ml,30,90,3,3,0.05,0.95,0.9124874957936912,14,1.0,1,1.0,1,1.0,1
5571,max_ml,30,90,3,3,0.05,0.95,0.8789512857468048,13,1.0,1,1.0,1,1.0,1
5572,max_ml,30,90,3,3,0.05,0.95,0.917554046337992,12,1.0,1,1.0,1,1.0,1
5573,max_ml,30,90,3,3,0.05,0.95,0.9445067320809928,30,1.0,1,1.0,1,1.0,1
5574,max_ml,30,90,3,3,0.05,0.95,0.9199080172996746,28,1.0,1,1.0,1,1.0,1
5575,max_ml,30,90,3,3,0.05,0.95,0.9447807193567246,41,1.0,1,1.0,1,1.0,1
5576,max_ml,30,90,3,3,0.05,0.95,0.8895167915809357,10,1.0,1,1.0,1,1.0,1
5577,max_ml,30,90,3,3,0.05,0.95,0.88813158946115,17,1.0,1,1.0,1,1.0,1
5578,max_ml,30,90,3,3,0.05,0.95,0.9168784626381682,23,1.0,1,1.0,1,1.0,1
5579,max_ml,30,90,3,3,0.05,0.95,0.9365268792213878,38,1.0,1,1.0,1,1.0,1
5580,max_ml,30,90,3,3,0.05,0.95,0.8833017693664368,13,1.0,1,1.0,1,1.0,1
5581,max_ml,30,90,3,3,0.05,0.95,0.922665234722213,39,1.0,1,1.0,1,1.0,1
5582,max_ml,30,90,3,3,0.05,0.95,0.9109376946249717,12,1.0,1,1.0,1,1.0,1
5583,max_ml,30,90,3,3,0.05,0.95,0.9357584435749364,44,0.0,0,1.0,1,1.0,1
5584,max_ml,30,90,3,3,0.05,0.95,0.8778583184516324,12,1.0,1,1.0,1,1.0,1
5585,max_ml,30,90,3,3,0.05,0.95,0.806014587138525,11,1.0,1,1.0,1,1.0,1
5586,max_ml,30,90,3,3,0.05,0.95,0.92540337128156,32,0.0,0,1.0,1,1.0,1
5587,max_ml,30,90,3,3,0.05,0.95,0.9431056556346668,27,1.0,1,1.0,1,1.0,1
5588,max_ml,30,90,3,3,0.05,0.95,0.9344180358305958,26,1.0,1,1.0,1,1.0,1
5589,max_ml,30,90,3,3,0.05,0.95,0.944336080461098,10,1.0,1,1.0,1,1.0,1
5590,max_ml,30,90,3,3,0.05,0.95,0.9432434673875696,21,1.0,1,1.0,1,1.0,1
5591,max_ml,30,90,3,3,0.05,0.95,0.904319610324006,23,1.0,1,1.0,1,1.0,1
5592,max_ml,30,90,3,3,0.05,0.95,0.9198739503127572,25,1.0,1,1.0,1,1.0,1
5593,max_ml,30,90,3,3,0.05,0.95,0.9446606389772354,18,1.0,1,1.0,1,1.0,1
5594,max_ml,30,90,3,3,0.05,0.95,0.9183565979195906,9,1.0,1,1.0,1,1.0,1
5595,max_ml,30,90,3,3,0.05,0.95,0.9295125982412888,14,1.0,1,1.0,1,1.0,1
5596,max_ml,30,90,3,3,0.05,0.95,0.9073465019357848,22,1.0,1,1.0,1,1.0,1
5597,max_ml,30,90,3,3,0.05,0.95,0.9493625981496542,35,1.0,1,1.0,1,1.0,1
5598,max_ml,30,90,3,3,0.05,0.95,0.9251712203720402,40,1.0,1,1.0,1,1.0,1
5599,max_ml,30,90,3,3,0.05,0.95,0.9493516504853208,34,1.0,1,1.0,1,1.0,1
5600,max_ml,30,90,3,3,0.05,0.95,0.8368972412735697,12,1.0,1,1.0,1,1.0,1
5601,max_ml,30,90,3,3,0.05,0.95,0.8889532747251947,13,1.0,1,1.0,1,1.0,1
5602,max_ml,30,90,3,3,0.05,0.95,0.9274814912543944,59,1.0,1,1.0,1,1.0,1
5603,max_ml,30,90,3,3,0.05,0.95,0.9244763676785716,16,1.0,1,1.0,1,1.0,1
5604,max_ml,30,90,3,3,0.05,0.95,0.9471431654910302,18,1.0,1,1.0,1,1.0,1
5605,max_ml,30,90,3,3,0.05,0.95,0.91068222519199,18,1.0,1,1.0,1,1.0,1
5606,max_ml,30,90,3,3,0.05,0.95,0.8899207042013343,9,1.0,1,1.0,1,1.0,1
5607,max_ml,30,90,3,3,0.05,0.95,0.9335404096250128,13,1.0,1,1.0,1,1.0,1
5608,max_ml,30,90,3,3,0.05,0.95,0.9459745947573698,26,1.0,1,1.0,1,1.0,1
5609,max_ml,30,90,3,3,0.05,0.95,0.93290568422389,20,1.0,1,1.0,1,1.0,1
5610,max_ml,30,90,3,3,0.05,0.95,0.9194805033551752,14,1.0,1,1.0,1,1.0,1
5611,max_ml,30,90,3,3,0.05,0.95,0.9383245495180532,9,1.0,1,1.0,1,1.0,1
5612,max_ml,30,90,3,3,0.05,0.95,0.9450695180657268,18,1.0,1,1.0,1,1.0,1
5613,max_ml,30,90,3,3,0.05,0.95,0.9485167325446764,25,1.0,1,1.0,1,1.0,1
5614,max_ml,30,90,3,3,0.05,0.95,0.903580165627128,18,1.0,1,1.0,1,1.0,1
5615,max_ml,30,90,3,3,0.05,0.95,0.9477809706081513,50,1.0,1,1.0,1,1.0,1
5616,max_ml,30,90,3,3,0.05,0.95,0.9204727146191596,31,1.0,1,1.0,1,1.0,1
5617,max_ml,30,90,3,3,0.05,0.95,0.9415344506879224,7,1.0,1,1.0,1,1.0,1
5618,max_ml,30,90,3,3,0.05,0.95,0.9412959788508276,8,1.0,1,1.0,1,1.0,1
5619,max_ml,30,90,3,3,0.05,0.95,0.9178109284296416,12,1.0,1,1.0,1,1.0,1
5620,max_ml,30,90,3,3,0.05,0.95,0.9310842598996694,15,1.0,1,1.0,1,1.0,1
5621,max_ml,30,90,3,3,0.05,0.95,0.9440092533508578,21,1.0,1,1.0,1,1.0,1
5622,max_ml,30,90,3,3,0.05,0.95,0.9163767034515607,14,1.0,1,1.0,1,1.0,1
5623,max_ml,30,90,3,3,0.05,0.95,0.9149582763166564,7,1.0,1,1.0,1,1.0,1
5624,max_ml,30,90,3,3,0.05,0.95,0.8887054508665168,57,1.0,1,1.0,1,1.0,1
5625,max_ml,30,90,3,3,0.05,0.95,0.9437413419874152,18,1.0,1,1.0,1,1.0,1
5626,max_ml,30,90,3,3,0.05,0.95,0.9029698083665418,18,1.0,1,1.0,1,1.0,1
5627,max_ml,30,90,3,3,0.05,0.95,0.9356891983435024,23,1.0,1,1.0,1,1.0,1
5628,max_ml,30,90,3,3,0.05,0.95,0.8595715625294527,12,1.0,1,1.0,1,1.0,1
5629,max_ml,30,90,3,3,0.05,0.95,0.9454150189746972,11,1.0,1,1.0,1,1.0,1
5630,max_ml,30,90,3,3,0.05,0.95,0.8573537553605908,13,1.0,1,1.0,1,1.0,1
5631,max_ml,30,90,3,3,0.05,0.95,0.9330198437884748,37,1.0,1,1.0,1,1.0,1
5632,max_ml,30,90,3,3,0.05,0.95,0.94199261200841,12,1.0,1,1.0,1,1.0,1
5633,max_ml,30,90,3,3,0.05,0.95,0.943917301521652,7,1.0,1,1.0,1,1.0,1
5634,max_ml,30,90,3,3,0.05,0.95,0.94409316252597,18,1.0,1,1.0,1,1.0,1
5635,max_ml,30,90,3,3,0.05,0.95,0.8493720197593785,20,1.0,1,1.0,1,1.0,1
5636,max_ml,30,90,3,3,0.05,0.95,0.9391653874011964,16,1.0,1,1.0,1,1.0,1
5637,max_ml,30,90,3,3,0.05,0.95,0.9229298581095116,9,1.0,1,1.0,1,1.0,1
5638,max_ml,30,90,3,3,0.05,0.95,0.920300771260276,8,1.0,1,1.0,1,1.0,1
5639,max_ml,30,90,3,3,0.05,0.95,0.8570221954131167,15,1.0,1,1.0,1,1.0,1
5640,max_ml,30,90,3,3,0.05,0.95,0.9396100585568736,15,1.0,1,1.0,1,1.0,1
5641,max_ml,30,90,3,3,0.05,0.95,0.8517520849658303,15,1.0,1,1.0,1,1.0,1
5642,max_ml,30,90,3,3,0.05,0.95,0.9454504862838504,24,1.0,1,1.0,1,1.0,1
5643,max_ml,30,90,3,3,0.05,0.95,0.9485904285203692,41,1.0,1,1.0,1,1.0,1
5644,max_ml,30,90,3,3,0.05,0.95,0.9453388035975376,17,1.0,1,1.0,1,1.0,1
5645,max_ml,30,90,3,3,0.05,0.95,0.9480889173466835,25,1.0,1,1.0,1,1.0,1
5646,max_ml,30,90,3,3,0.05,0.95,0.922036810922653,19,1.0,1,1.0,1,1.0,1
5647,max_ml,30,90,3,3,0.05,0.95,0.8884663382720625,18,1.0,1,1.0,1,1.0,1
5648,max_ml,30,90,3,3,0.05,0.95,0.905101159707582,26,1.0,1,1.0,1,1.0,1
5649,max_ml,30,90,3,3,0.05,0.95,0.8965195031590094,5,1.0,1,1.0,1,1.0,1
5650,max_ml,30,90,3,3,0.05,0.95,0.9003574006953786,33,1.0,1,1.0,1,1.0,1
5651,max_ml,30,90,3,3,0.05,0.95,0.9133014042939972,12,1.0,1,1.0,1,1.0,1
5652,max_ml,30,90,3,3,0.05,0.95,0.9486628789524524,22,1.0,1,1.0,1,1.0,1
5653,max_ml,30,90,3,3,0.05,0.95,0.909745991402409,8,1.0,1,1.0,1,1.0,1
5654,max_ml,30,90,3,3,0.05,0.95,0.9343297080813632,29,1.0,1,1.0,1,1.0,1
5655,max_ml,30,90,3,3,0.05,0.95,0.8738397285545421,17,1.0,1,1.0,1,1.0,1
5656,max_ml,30,90,3,3,0.05,0.95,0.932523983523417,40,1.0,1,1.0,1,1.0,1
5657,max_ml,30,90,3,3,0.05,0.95,0.891572920900752,24,1.0,1,1.0,1,1.0,1
5658,max_ml,30,90,3,3,0.05,0.95,0.9484912239043888,24,1.0,1,1.0,1,1.0,1
5659,max_ml,30,90,3,3,0.05,0.95,0.9364886087565168,16,1.0,1,1.0,1,1.0,1
5660,max_ml,30,90,3,3,0.05,0.95,0.9183388986682812,14,1.0,1,1.0,1,1.0,1
5661,max_ml,30,90,3,3,0.05,0.95,0.9174729760662214,7,1.0,1,1.0,1,1.0,1
5662,max_ml,30,90,3,3,0.05,0.95,0.9479006983539562,30,1.0,1,1.0,1,1.0,1
5663,max_ml,30,90,3,3,0.05,0.95,0.9476721982379668,27,1.0,1,1.0,1,1.0,1
5664,max_ml,30,90,3,3,0.05,0.95,0.946127510914902,47,1.0,1,1.0,1,1.0,1
5665,max_ml,30,90,3,3,0.05,0.95,0.8083856124726801,19,1.0,1,1.0,1,1.0,1
5666,max_ml,30,90,3,3,0.05,0.95,0.8918478128152023,13,1.0,1,1.0,1,1.0,1
5667,max_ml,30,90,3,3,0.05,0.95,0.83877051865146,12,1.0,1,1.0,1,1.0,1
5668,max_ml,30,90,3,3,0.05,0.95,0.8889612207561175,19,1.0,1,1.0,1,1.0,1
5669,max_ml,30,90,3,3,0.05,0.95,0.9077614083056996,27,1.0,1,1.0,1,1.0,1
5670,max_ml,30,90,3,3,0.05,0.95,0.9240138477973326,15,1.0,1,1.0,1,1.0,1
5671,max_ml,30,90,3,3,0.05,0.95,0.9466438477034316,46,1.0,1,1.0,1,1.0,1
5672,max_ml,30,90,3,3,0.05,0.95,0.907850282871985,20,1.0,1,1.0,1,1.0,1
5673,max_ml,30,90,3,3,0.05,0.95,0.9119674284007476,17,1.0,1,1.0,1,1.0,1
5674,max_ml,30,90,3,3,0.05,0.95,0.944610726106734,25,1.0,1,1.0,1,1.0,1
5675,max_ml,30,90,3,3,0.05,0.95,0.9466509543188454,12,1.0,1,1.0,1,1.0,1
5676,max_ml,30,90,3,3,0.05,0.95,0.8990669664541544,25,1.0,1,1.0,1,1.0,1
5677,max_ml,30,90,3,3,0.05,0.95,0.9396434241544862,21,1.0,1,1.0,1,1.0,1
5678,max_ml,30,90,3,3,0.05,0.95,0.9398040983369732,29,1.0,1,1.0,1,1.0,1
5679,max_ml,30,90,3,3,0.05,0.95,0.9355693946384156,21,1.0,1,1.0,1,1.0,1
5680,max_ml,30,90,3,3,0.05,0.95,0.9443286666337256,19,1.0,1,1.0,1,1.0,1
5681,max_ml,30,90,3,3,0.05,0.95,0.9404887128586892,35,1.0,1,1.0,1,1.0,1
5682,max_ml,30,90,3,3,0.05,0.95,0.9450164734100308,20,1.0,1,1.0,1,1.0,1
5683,max_ml,30,90,3,3,0.05,0.95,0.8169556815904954,13,1.0,1,1.0,1,1.0,1
5684,max_ml,30,90,3,3,0.05,0.95,0.8860028920581565,9,1.0,1,1.0,1,1.0,1
5685,max_ml,30,90,3,3,0.05,0.95,0.9424215776961696,50,1.0,1,1.0,1,1.0,1
5686,max_ml,30,90,3,3,0.05,0.95,0.9400310874955626,20,1.0,1,1.0,1,1.0,1
5687,max_ml,30,90,3,3,0.05,0.95,0.9292073742941276,66,1.0,1,1.0,1,1.0,1
5688,max_ml,30,90,3,3,0.05,0.95,0.9243204595454148,32,1.0,1,1.0,1,1.0,1
5689,max_ml,30,90,3,3,0.05,0.95,0.8912140788738288,16,1.0,1,1.0,1,1.0,1
5690,max_ml,30,90,3,3,0.05,0.95,0.9448622607467416,16,1.0,1,1.0,1,1.0,1
5691,max_ml,30,90,3,3,0.05,0.95,0.9279993464714744,34,1.0,1,1.0,1,1.0,1
5692,max_ml,30,90,3,3,0.05,0.95,0.948422824173547,60,1.0,1,1.0,1,1.0,1
5693,max_ml,30,90,3,3,0.05,0.95,0.8809614324285565,7,1.0,1,1.0,1,1.0,1
5694,max_ml,30,90,3,3,0.05,0.95,0.9191353201469332,10,1.0,1,1.0,1,1.0,1
5695,max_ml,30,90,3,3,0.05,0.95,0.9481293124920742,15,1.0,1,1.0,1,1.0,1
5696,max_ml,30,90,3,3,0.05,0.95,0.9036230047428252,14,1.0,1,1.0,1,1.0,1
5697,max_ml,30,90,3,3,0.05,0.95,0.9445152289891756,39,1.0,1,1.0,1,1.0,1
5698,max_ml,30,90,3,3,0.05,0.95,0.9091030873135784,18,1.0,1,1.0,1,1.0,1
5699,max_ml,30,90,3,3,0.05,0.95,0.9088043142058084,16,1.0,1,1.0,1,1.0,1
5700,max_ml,30,90,3,3,0.05,0.95,0.9246980707899066,17,1.0,1,1.0,1,1.0,1
5701,max_ml,30,90,3,3,0.05,0.95,0.9354400308145584,41,1.0,1,1.0,1,1.0,1
5702,max_ml,30,90,3,3,0.05,0.95,0.9324558920535342,25,1.0,1,1.0,1,1.0,1
5703,max_ml,30,90,3,3,0.05,0.95,0.933382821520279,20,1.0,1,1.0,1,1.0,1
5704,max_ml,30,90,3,3,0.05,0.95,0.9237492887306292,22,1.0,1,1.0,1,1.0,1
5705,max_ml,30,90,3,3,0.05,0.95,0.944879175234966,50,1.0,1,1.0,1,1.0,1
5706,max_ml,30,90,3,3,0.05,0.95,0.9148638149265788,23,1.0,1,1.0,1,1.0,1
5707,max_ml,30,90,3,3,0.05,0.95,0.8598483805600734,10,1.0,1,1.0,1,1.0,1
5708,max_ml,30,90,3,3,0.05,0.95,0.9424372396485756,19,1.0,1,1.0,1,1.0,1
5709,max_ml,30,90,3,3,0.05,0.95,0.935772926968842,22,1.0,1,1.0,1,1.0,1
5710,max_ml,30,90,3,3,0.05,0.95,0.9146438496729484,18,1.0,1,1.0,1,1.0,1
5711,max_ml,30,90,3,3,0.05,0.95,0.9149113976265132,14,1.0,1,1.0,1,1.0,1
5712,max_ml,30,90,3,3,0.05,0.95,0.9278708693425962,19,1.0,1,1.0,1,1.0,1
5713,max_ml,30,90,3,3,0.05,0.95,0.9399805727427823,32,1.0,1,1.0,1,1.0,1
5714,max_ml,30,90,3,3,0.05,0.95,0.9391802755043608,31,1.0,1,1.0,1,1.0,1
5715,max_ml,30,90,3,3,0.05,0.95,0.9258824248113664,10,1.0,1,1.0,1,1.0,1
5716,max_ml,30,90,3,3,0.05,0.95,0.9163690202648808,25,1.0,1,1.0,1,1.0,1
5717,max_ml,30,90,3,3,0.05,0.95,0.9434199674159875,22,1.0,1,1.0,1,1.0,1
5718,max_ml,30,90,3,3,0.05,0.95,0.9416742123660796,51,1.0,1,1.0,1,1.0,1
5719,max_ml,30,90,3,3,0.05,0.95,0.9360510644935192,15,1.0,1,1.0,1,1.0,1
5720,max_ml,30,90,3,3,0.05,0.95,0.9032928564403994,11,1.0,1,1.0,1,1.0,1
5721,max_ml,30,90,3,3,0.05,0.95,0.940246414767858,11,1.0,1,1.0,1,1.0,1
5722,max_ml,30,90,3,3,0.05,0.95,0.9385251016679832,15,1.0,1,1.0,1,1.0,1
5723,max_ml,30,90,3,3,0.05,0.95,0.9185460531547353,16,1.0,1,1.0,1,1.0,1
5724,max_ml,30,90,3,3,0.05,0.95,0.9356359147529528,14,1.0,1,1.0,1,1.0,1
5725,max_ml,30,90,3,3,0.05,0.95,0.9488430250818556,32,1.0,1,1.0,1,1.0,1
5726,max_ml,30,90,3,3,0.05,0.95,0.8168099782334173,10,1.0,1,1.0,1,1.0,1
5727,max_ml,30,90,3,3,0.05,0.95,0.862795979070538,13,1.0,1,1.0,1,1.0,1
5728,max_ml,30,90,3,3,0.05,0.95,0.846275041473619,9,1.0,1,1.0,1,1.0,1
5729,max_ml,30,90,3,3,0.05,0.95,0.9470144388530845,22,1.0,1,1.0,1,1.0,1
5730,max_ml,30,90,3,3,0.05,0.95,0.9148514999137176,10,1.0,1,1.0,1,1.0,1
5731,max_ml,30,90,3,3,0.05,0.95,0.9480831825200468,34,1.0,1,1.0,1,1.0,1
5732,max_ml,30,90,3,3,0.05,0.95,0.8906776394518237,15,1.0,1,1.0,1,1.0,1
5733,max_ml,30,90,3,3,0.05,0.95,0.9252106992482656,14,1.0,1,1.0,1,1.0,1
5734,max_ml,30,90,3,3,0.05,0.95,0.922184457475924,17,1.0,1,1.0,1,1.0,1
5735,max_ml,30,90,3,3,0.05,0.95,0.8945089619943892,16,1.0,1,1.0,1,1.0,1
5736,max_ml,30,90,3,3,0.05,0.95,0.8823127029461296,10,1.0,1,1.0,1,1.0,1
5737,max_ml,30,90,3,3,0.05,0.95,0.9391318354372103,13,1.0,1,1.0,1,1.0,1
5738,max_ml,30,90,3,3,0.05,0.95,0.9093005995168084,19,1.0,1,1.0,1,1.0,1
5739,max_ml,30,90,3,3,0.05,0.95,0.8628095801174693,9,1.0,1,1.0,1,1.0,1
5740,max_ml,30,90,3,3,0.05,0.95,0.9400827083255155,23,1.0,1,1.0,1,1.0,1
5741,max_ml,30,90,3,3,0.05,0.95,0.9271984636175498,21,1.0,1,1.0,1,1.0,1
5742,max_ml,30,90,3,3,0.05,0.95,0.9041056208741508,12,1.0,1,1.0,1,1.0,1
5743,max_ml,30,90,3,3,0.05,0.95,0.9456589936533084,12,1.0,1,1.0,1,1.0,1
5744,max_ml,30,90,3,3,0.05,0.95,0.9382245150002404,31,1.0,1,1.0,1,1.0,1
5745,max_ml,30,90,3,3,0.05,0.95,0.8840475529527433,13,1.0,1,1.0,1,1.0,1
5746,max_ml,30,90,3,3,0.05,0.95,0.937597013043412,14,1.0,1,1.0,1,1.0,1
5747,max_ml,30,90,3,3,0.05,0.95,0.9277839389376954,26,1.0,1,1.0,1,1.0,1
5748,max_ml,30,90,3,3,0.05,0.95,0.9214631156304778,24,1.0,1,1.0,1,1.0,1
5749,max_ml,30,90,3,3,0.05,0.95,0.9430233149259782,36,1.0,1,1.0,1,1.0,1
5750,max_ml,30,90,3,3,0.05,0.95,0.8968201700159282,8,1.0,1,1.0,1,1.0,1
5751,max_ml,30,90,3,3,0.05,0.95,0.8910303654894298,15,1.0,1,1.0,1,1.0,1
5752,max_ml,30,90,3,3,0.05,0.95,0.6911307556122852,10,1.0,1,1.0,1,1.0,1
5753,max_ml,30,90,3,3,0.05,0.95,0.9467551282015386,30,1.0,1,1.0,1,1.0,1
5754,max_ml,30,90,3,3,0.05,0.95,0.9376980623845208,11,1.0,1,1.0,1,1.0,1
5755,max_ml,30,90,3,3,0.05,0.95,0.9190988854818616,29,1.0,1,1.0,1,1.0,1
5756,max_ml,30,90,3,3,0.05,0.95,0.9199793245281922,14,1.0,1,1.0,1,1.0,1
5757,max_ml,30,90,3,3,0.05,0.95,0.9424764937858762,53,0.0,0,0.0,0,1.0,1
5758,max_ml,30,90,3,3,0.05,0.95,0.9427744720008556,15,1.0,1,1.0,1,1.0,1
5759,max_ml,30,90,3,3,0.05,0.95,0.9490336319070202,42,1.0,1,1.0,1,1.0,1
5760,max_ml,30,90,3,3,0.05,0.95,0.9378299186545004,31,1.0,1,1.0,1,1.0,1
5761,max_ml,30,90,3,3,0.05,0.95,0.9442370348982198,28,1.0,1,1.0,1,1.0,1
5762,max_ml,30,90,3,3,0.05,0.95,0.949819771930004,23,1.0,1,1.0,1,1.0,1
5763,max_ml,30,90,3,3,0.05,0.95,0.9297121073681124,12,1.0,1,1.0,1,1.0,1
5764,max_ml,30,90,3,3,0.05,0.95,0.9376377160726536,39,0.0,0,1.0,1,1.0,1
5765,max_ml,30,90,3,3,0.05,0.95,0.9077795553576686,8,1.0,1,1.0,1,1.0,1
5766,max_ml,30,90,3,3,0.05,0.95,0.9111308298935236,14,1.0,1,1.0,1,1.0,1
5767,max_ml,30,90,3,3,0.05,0.95,0.9461276868204668,9,1.0,1,1.0,1,1.0,1
5768,max_ml,30,90,3,3,0.05,0.95,0.9042271228456328,16,1.0,1,1.0,1,1.0,1
5769,max_ml,30,90,3,3,0.05,0.95,0.8979842534740303,17,1.0,1,1.0,1,1.0,1
5770,max_ml,30,90,3,3,0.05,0.95,0.9403102701371684,21,1.0,1,1.0,1,1.0,1
5771,max_ml,30,90,3,3,0.05,0.95,0.937418443772532,39,1.0,1,1.0,1,1.0,1
5772,max_ml,30,90,3,3,0.05,0.95,0.9407671301938068,27,1.0,1,1.0,1,1.0,1
5773,max_ml,30,90,3,3,0.05,0.95,0.9324299752393078,43,1.0,1,1.0,1,1.0,1
5774,max_ml,30,90,3,3,0.05,0.95,0.9357508021376476,35,1.0,1,1.0,1,1.0,1
5775,max_ml,30,90,3,3,0.05,0.95,0.938128696590061,85,0.0,1,0.0,1,0.0,1
5776,max_ml,30,90,3,3,0.05,0.95,0.942859621596377,20,1.0,1,1.0,1,1.0,1
5777,max_ml,30,90,3,3,0.05,0.95,0.9264775285440108,13,1.0,1,1.0,1,1.0,1
5778,max_ml,30,90,3,3,0.05,0.95,0.946481465972108,36,1.0,1,1.0,1,1.0,1
5779,max_ml,30,90,3,3,0.05,0.95,0.9465333253329908,27,1.0,1,1.0,1,1.0,1
5780,max_ml,30,90,3,3,0.05,0.95,0.9190805720982048,57,1.0,1,1.0,1,1.0,1
5781,max_ml,30,90,3,3,0.05,0.95,0.9122923070581452,12,1.0,1,1.0,1,1.0,1
5782,max_ml,30,90,3,3,0.05,0.95,0.9484097076611137,19,1.0,1,1.0,1,1.0,1
5783,max_ml,30,90,3,3,0.05,0.95,0.942134740850183,38,1.0,1,1.0,1,1.0,1
5784,max_ml,30,90,3,3,0.05,0.95,0.9363828854160504,9,1.0,1,1.0,1,1.0,1
5785,max_ml,30,90,3,3,0.05,0.95,0.9229009393852532,16,1.0,1,1.0,1,1.0,1
5786,max_ml,30,90,3,3,0.05,0.95,0.94429800193999,24,1.0,1,1.0,1,1.0,1
5787,max_ml,30,90,3,3,0.05,0.95,0.9471923169707968,9,1.0,1,1.0,1,1.0,1
5788,max_ml,30,90,3,3,0.05,0.95,0.9443219168251792,25,1.0,1,1.0,1,1.0,1
5789,max_ml,30,90,3,3,0.05,0.95,0.9380499087284548,11,1.0,1,1.0,1,1.0,1
5790,max_ml,30,90,3,3,0.05,0.95,0.9381010444407336,15,1.0,1,1.0,1,1.0,1
5791,max_ml,30,90,3,3,0.05,0.95,0.9083069780878626,31,1.0,1,1.0,1,1.0,1
5792,max_ml,30,90,3,3,0.05,0.95,0.8691585397021812,20,1.0,1,1.0,1,1.0,1
5793,max_ml,30,90,3,3,0.05,0.95,0.9311157669143268,49,1.0,1,1.0,1,1.0,1
5794,max_ml,30,90,3,3,0.05,0.95,0.8987616713074005,15,1.0,1,1.0,1,1.0,1
5795,max_ml,30,90,3,3,0.05,0.95,0.9196427983088382,13,1.0,1,1.0,1,1.0,1
5796,max_ml,30,90,3,3,0.05,0.95,0.8983772880049343,22,1.0,1,1.0,1,1.0,1
5797,max_ml,30,90,3,3,0.05,0.95,0.9320414391875568,8,1.0,1,1.0,1,1.0,1
5798,max_ml,30,90,3,3,0.05,0.95,0.941138497818226,32,1.0,1,1.0,1,1.0,1
5799,max_ml,30,90,3,3,0.05,0.95,0.9248268687439496,7,1.0,1,1.0,1,1.0,1
5800,max_ml,30,90,3,3,0.05,0.95,0.8977502970253595,10,1.0,1,1.0,1,1.0,1
5801,max_ml,30,90,3,3,0.05,0.95,0.9086380318068648,27,1.0,1,1.0,1,1.0,1
5802,max_ml,30,90,3,3,0.05,0.95,0.9053888719152248,17,1.0,1,1.0,1,1.0,1
5803,max_ml,30,90,3,3,0.05,0.95,0.8727003998804005,6,1.0,1,1.0,1,1.0,1
5804,max_ml,30,90,3,3,0.05,0.95,0.9450344635978636,16,1.0,1,1.0,1,1.0,1
5805,max_ml,30,90,3,3,0.05,0.95,0.9239971744907596,53,1.0,1,1.0,1,1.0,1
5806,max_ml,30,90,3,3,0.05,0.95,0.9411096998870232,11,1.0,1,1.0,1,1.0,1
5807,max_ml,30,90,3,3,0.05,0.95,0.9362867407076336,14,1.0,1,1.0,1,1.0,1
5808,max_ml,30,90,3,3,0.05,0.95,0.9293942984996028,17,1.0,1,1.0,1,1.0,1
5809,max_ml,30,90,3,3,0.05,0.95,0.909000049482808,16,1.0,1,1.0,1,1.0,1
5810,max_ml,30,90,3,3,0.05,0.95,0.930204687367432,27,1.0,1,1.0,1,1.0,1
5811,max_ml,30,90,3,3,0.05,0.95,0.938577809527811,14,1.0,1,1.0,1,1.0,1
5812,max_ml,30,90,3,3,0.05,0.95,0.9375785707948718,21,1.0,1,1.0,1,1.0,1
5813,max_ml,30,90,3,3,0.05,0.95,0.949944733289247,17,1.0,1,1.0,1,1.0,1
5814,max_ml,30,90,3,3,0.05,0.95,0.924511139507614,18,1.0,1,1.0,1,1.0,1
5815,max_ml,30,90,3,3,0.05,0.95,0.873814962059989,15,1.0,1,1.0,1,1.0,1
5816,max_ml,30,90,3,3,0.05,0.95,0.948801939379852,24,1.0,1,1.0,1,1.0,1
5817,max_ml,30,90,3,3,0.05,0.95,0.9463052261958512,19,1.0,1,1.0,1,1.0,1
5818,max_ml,30,90,3,3,0.05,0.95,0.9445192782268846,29,1.0,1,1.0,1,1.0,1
5819,max_ml,30,90,3,3,0.05,0.95,0.9358497108018452,39,1.0,1,1.0,1,1.0,1
5820,max_ml,30,90,3,3,0.05,0.95,0.9495635596314744,13,1.0,1,1.0,1,1.0,1
5821,max_ml,30,90,3,3,0.05,0.95,0.8428576695734923,14,1.0,1,1.0,1,1.0,1
5822,max_ml,30,90,3,3,0.05,0.95,0.9473222937683026,30,0.0,0,1.0,1,1.0,1
5823,max_ml,30,90,3,3,0.05,0.95,0.9276145851035268,42,1.0,1,1.0,1,1.0,1
5824,max_ml,30,90,3,3,0.05,0.95,0.9143966270775704,20,1.0,1,1.0,1,1.0,1
5825,max_ml,30,90,3,3,0.05,0.95,0.9471812682517512,11,1.0,1,1.0,1,1.0,1
5826,max_ml,30,90,3,3,0.05,0.95,0.9185163069362856,12,1.0,1,1.0,1,1.0,1
5827,max_ml,30,90,3,3,0.05,0.95,0.9014408063433916,25,1.0,1,1.0,1,1.0,1
5828,max_ml,30,90,3,3,0.05,0.95,0.9379043259698884,40,1.0,1,1.0,1,1.0,1
5829,max_ml,30,90,3,3,0.05,0.95,0.9139352814844692,17,1.0,1,1.0,1,1.0,1
5830,max_ml,30,90,3,3,0.05,0.95,0.9145318061878238,13,1.0,1,1.0,1,1.0,1
5831,max_ml,30,90,3,3,0.05,0.95,0.930177234587416,30,1.0,1,1.0,1,1.0,1
5832,max_ml,30,90,3,3,0.05,0.95,0.9333822222689084,38,1.0,1,1.0,1,1.0,1
5833,max_ml,30,90,3,3,0.05,0.95,0.9224764027607454,35,1.0,1,1.0,1,1.0,1
5834,max_ml,30,90,3,3,0.05,0.95,0.9461609610403544,37,1.0,1,1.0,1,1.0,1
5835,max_ml,30,90,3,3,0.05,0.95,0.8211988805784752,17,1.0,1,1.0,1,1.0,1
5836,max_ml,30,90,3,3,0.05,0.95,0.9253355487040886,22,1.0,1,1.0,1,1.0,1
5837,max_ml,30,90,3,3,0.05,0.95,0.9382133384864012,18,1.0,1,1.0,1,1.0,1
5838,max_ml,30,90,3,3,0.05,0.95,0.9208039022346306,20,1.0,1,1.0,1,1.0,1
5839,max_ml,30,90,3,3,0.05,0.95,0.9457156322214192,10,1.0,1,1.0,1,1.0,1
5840,max_ml,30,90,3,3,0.05,0.95,0.9387666302202908,24,1.0,1,1.0,1,1.0,1
5841,max_ml,30,90,3,3,0.05,0.95,0.9431375803394312,11,1.0,1,1.0,1,1.0,1
5842,max_ml,30,90,3,3,0.05,0.95,0.8515557103870806,15,1.0,1,1.0,1,1.0,1
5843,max_ml,30,90,3,3,0.05,0.95,0.949334454922406,16,1.0,1,1.0,1,1.0,1
5844,max_ml,30,90,3,3,0.05,0.95,0.7969939341464013,11,1.0,1,1.0,1,1.0,1
5845,max_ml,30,90,3,3,0.05,0.95,0.9107993925319606,17,1.0,1,1.0,1,1.0,1
5846,max_ml,30,90,3,3,0.05,0.95,0.9485471905466432,17,1.0,1,1.0,1,1.0,1
5847,max_ml,30,90,3,3,0.05,0.95,0.8417753172809521,12,1.0,1,1.0,1,1.0,1
5848,max_ml,30,90,3,3,0.05,0.95,0.9386619154235948,12,1.0,1,1.0,1,1.0,1
5849,max_ml,30,90,3,3,0.05,0.95,0.9259450669182152,21,1.0,1,1.0,1,1.0,1
5850,max_ml,30,90,3,3,0.05,0.95,0.9202640401544896,19,1.0,1,1.0,1,1.0,1
5851,max_ml,30,90,3,3,0.05,0.95,0.7738284146959316,6,1.0,1,1.0,1,1.0,1
5852,max_ml,30,90,3,3,0.05,0.95,0.8673589463975234,10,1.0,1,1.0,1,1.0,1
5853,max_ml,30,90,3,3,0.05,0.95,0.8946163102063368,16,1.0,1,1.0,1,1.0,1
5854,max_ml,30,90,3,3,0.05,0.95,0.9223916032575924,10,1.0,1,1.0,1,1.0,1
5855,max_ml,30,90,3,3,0.05,0.95,0.913589268885598,10,1.0,1,1.0,1,1.0,1
5856,max_ml,30,90,3,3,0.05,0.95,0.9353801612748298,10,1.0,1,1.0,1,1.0,1
5857,max_ml,30,90,3,3,0.05,0.95,0.9291386431166788,14,1.0,1,1.0,1,1.0,1
5858,max_ml,30,90,3,3,0.05,0.95,0.8941413066558922,18,1.0,1,1.0,1,1.0,1
5859,max_ml,30,90,3,3,0.05,0.95,0.944131258634609,9,1.0,1,1.0,1,1.0,1
5860,max_ml,30,90,3,3,0.05,0.95,0.9464046945196856,11,1.0,1,1.0,1,1.0,1
5861,max_ml,30,90,3,3,0.05,0.95,0.8867439540443016,16,1.0,1,1.0,1,1.0,1
5862,max_ml,30,90,3,3,0.05,0.95,0.8984615498907623,19,1.0,1,1.0,1,1.0,1
5863,max_ml,30,90,3,3,0.05,0.95,0.9387936634736956,14,1.0,1,1.0,1,1.0,1
5864,max_ml,30,90,3,3,0.05,0.95,0.9251803191226292,11,1.0,1,1.0,1,1.0,1
5865,max_ml,30,90,3,3,0.05,0.95,0.9266376847607084,30,1.0,1,1.0,1,1.0,1
5866,max_ml,30,90,3,3,0.05,0.95,0.9214268219257364,28,1.0,1,1.0,1,1.0,1
5867,max_ml,30,90,3,3,0.05,0.95,0.9238929026066364,15,1.0,1,1.0,1,1.0,1
5868,max_ml,30,90,3,3,0.05,0.95,0.880224440012117,15,1.0,1,1.0,1,1.0,1
5869,max_ml,30,90,3,3,0.05,0.95,0.9445453548585284,54,1.0,1,1.0,1,1.0,1
5870,max_ml,30,90,3,3,0.05,0.95,0.9214331467467824,13,1.0,1,1.0,1,1.0,1
5871,max_ml,30,90,3,3,0.05,0.95,0.9265826152275496,22,1.0,1,1.0,1,1.0,1
5872,max_ml,30,90,3,3,0.05,0.95,0.9305756208281786,22,1.0,1,1.0,1,1.0,1
5873,max_ml,30,90,3,3,0.05,0.95,0.889185595127537,25,1.0,1,1.0,1,1.0,1
5874,max_ml,30,90,3,3,0.05,0.95,0.9489671601367372,46,1.0,1,1.0,1,1.0,1
5875,max_ml,30,90,3,3,0.05,0.95,0.8542556636018034,9,1.0,1,1.0,1,1.0,1
5876,max_ml,30,90,3,3,0.05,0.95,0.9403364047866588,21,1.0,1,1.0,1,1.0,1
5877,max_ml,30,90,3,3,0.05,0.95,0.9021505979372076,9,1.0,1,1.0,1,1.0,1
5878,max_ml,30,90,3,3,0.05,0.95,0.9048975227198324,16,1.0,1,1.0,1,1.0,1
5879,max_ml,30,90,3,3,0.05,0.95,0.8937634823003957,13,1.0,1,1.0,1,1.0,1
5880,max_ml,30,90,3,3,0.05,0.95,0.8727605041417944,10,1.0,1,1.0,1,1.0,1
5881,max_ml,30,90,3,3,0.05,0.95,0.9184001685469636,9,1.0,1,1.0,1,1.0,1
5882,max_ml,30,90,3,3,0.05,0.95,0.9144713541453108,17,1.0,1,1.0,1,1.0,1
5883,max_ml,30,90,3,3,0.05,0.95,0.9452098351920352,11,1.0,1,1.0,1,1.0,1
5884,max_ml,30,90,3,3,0.05,0.95,0.9322882574974596,33,1.0,1,1.0,1,1.0,1
5885,max_ml,30,90,3,3,0.05,0.95,0.9303472840766502,23,1.0,1,1.0,1,1.0,1
5886,max_ml,30,90,3,3,0.05,0.95,0.9277073245998174,14,1.0,1,1.0,1,1.0,1
5887,max_ml,30,90,3,3,0.05,0.95,0.9306593963577936,21,1.0,1,1.0,1,1.0,1
5888,max_ml,30,90,3,3,0.05,0.95,0.9152028414848816,23,1.0,1,1.0,1,1.0,1
5889,max_ml,30,90,3,3,0.05,0.95,0.9208797634107728,13,1.0,1,1.0,1,1.0,1
5890,max_ml,30,90,3,3,0.05,0.95,0.8883030572679822,17,1.0,1,1.0,1,1.0,1
5891,max_ml,30,90,3,3,0.05,0.95,0.9068166668525774,25,1.0,1,1.0,1,1.0,1
5892,max_ml,30,90,3,3,0.05,0.95,0.8679922293665637,9,1.0,1,1.0,1,1.0,1
5893,max_ml,30,90,3,3,0.05,0.95,0.9056159157475888,12,1.0,1,1.0,1,1.0,1
5894,max_ml,30,90,3,3,0.05,0.95,0.9191833239486203,23,1.0,1,1.0,1,1.0,1
5895,max_ml,30,90,3,3,0.05,0.95,0.9456095759171907,28,1.0,1,1.0,1,1.0,1
5896,max_ml,30,90,3,3,0.05,0.95,0.9323114694622734,34,1.0,1,1.0,1,1.0,1
5897,max_ml,30,90,3,3,0.05,0.95,0.8915905223391694,12,1.0,1,1.0,1,1.0,1
5898,max_ml,30,90,3,3,0.05,0.95,0.9423755095371816,7,1.0,1,1.0,1,1.0,1
5899,max_ml,30,90,3,3,0.05,0.95,0.9217975834076592,15,1.0,1,1.0,1,1.0,1
5900,max_ml,30,90,3,3,0.05,0.95,0.9493952089319664,51,1.0,1,1.0,1,1.0,1
5901,max_ml,30,90,3,3,0.05,0.95,0.9485010410407232,20,1.0,1,1.0,1,1.0,1
5902,max_ml,30,90,3,3,0.05,0.95,0.9324212661058664,19,1.0,1,1.0,1,1.0,1
5903,max_ml,30,90,3,3,0.05,0.95,0.9086218767232174,43,1.0,1,1.0,1,1.0,1
5904,max_ml,30,90,3,3,0.05,0.95,0.9242642647440722,11,1.0,1,1.0,1,1.0,1
5905,max_ml,30,90,3,3,0.05,0.95,0.9235147201166444,11,1.0,1,1.0,1,1.0,1
5906,max_ml,30,90,3,3,0.05,0.95,0.9003084463492637,14,1.0,1,1.0,1,1.0,1
5907,max_ml,30,90,3,3,0.05,0.95,0.9323138320945816,11,1.0,1,1.0,1,1.0,1
5908,max_ml,30,90,3,3,0.05,0.95,0.8716789900526534,5,1.0,1,1.0,1,1.0,1
5909,max_ml,30,90,3,3,0.05,0.95,0.9343367466329056,11,1.0,1,1.0,1,1.0,1
5910,max_ml,30,90,3,3,0.05,0.95,0.9388835472521894,22,1.0,1,1.0,1,1.0,1
5911,max_ml,30,90,3,3,0.05,0.95,0.9340326702036804,31,1.0,1,1.0,1,1.0,1
5912,max_ml,30,90,3,3,0.05,0.95,0.923831037214942,14,1.0,1,1.0,1,1.0,1
5913,max_ml,30,90,3,3,0.05,0.95,0.9111882969918982,11,1.0,1,1.0,1,1.0,1
5914,max_ml,30,90,3,3,0.05,0.95,0.8684958579863381,27,1.0,1,1.0,1,1.0,1
5915,max_ml,30,90,3,3,0.05,0.95,0.9473479183402962,11,1.0,1,1.0,1,1.0,1
5916,max_ml,30,90,3,3,0.05,0.95,0.8944850854892703,20,1.0,1,1.0,1,1.0,1
5917,max_ml,30,90,3,3,0.05,0.95,0.9445352981295208,21,1.0,1,1.0,1,1.0,1
5918,max_ml,30,90,3,3,0.05,0.95,0.8546386759149935,11,1.0,1,1.0,1,1.0,1
5919,max_ml,30,90,3,3,0.05,0.95,0.923583729205864,30,1.0,1,1.0,1,1.0,1
5920,max_ml,30,90,3,3,0.05,0.95,0.927566418119554,19,1.0,1,1.0,1,1.0,1
5921,max_ml,30,90,3,3,0.05,0.95,0.9312871663738592,21,1.0,1,1.0,1,1.0,1
5922,max_ml,30,90,3,3,0.05,0.95,0.9399990005776124,18,1.0,1,1.0,1,1.0,1
5923,max_ml,30,90,3,3,0.05,0.95,0.9209072289895311,8,1.0,1,1.0,1,1.0,1
5924,max_ml,30,90,3,3,0.05,0.95,0.944290482487656,19,1.0,1,1.0,1,1.0,1
5925,max_ml,30,90,3,3,0.05,0.95,0.930402151373114,51,0.0,0,1.0,1,1.0,1
5926,max_ml,30,90,3,3,0.05,0.95,0.9354079716910088,29,1.0,1,1.0,1,1.0,1
5927,max_ml,30,90,3,3,0.05,0.95,0.9463285727548244,49,1.0,1,1.0,1,1.0,1
5928,max_ml,30,90,3,3,0.05,0.95,0.9407133671013446,37,1.0,1,1.0,1,1.0,1
5929,max_ml,30,90,3,3,0.05,0.95,0.9469428222919026,13,1.0,1,1.0,1,1.0,1
5930,max_ml,30,90,3,3,0.05,0.95,0.9419182297796757,30,1.0,1,1.0,1,1.0,1
5931,max_ml,30,90,3,3,0.05,0.95,0.9498690181974312,48,1.0,1,1.0,1,1.0,1
5932,max_ml,30,90,3,3,0.05,0.95,0.9404486290687784,12,1.0,1,1.0,1,1.0,1
5933,max_ml,30,90,3,3,0.05,0.95,0.9170026384266964,23,1.0,1,1.0,1,1.0,1
5934,max_ml,30,90,3,3,0.05,0.95,0.9256366096090132,25,1.0,1,1.0,1,1.0,1
5935,max_ml,30,90,3,3,0.05,0.95,0.801748277397741,6,1.0,1,1.0,1,1.0,1
5936,max_ml,30,90,3,3,0.05,0.95,0.9291078201974798,34,1.0,1,1.0,1,1.0,1
5937,max_ml,30,90,3,3,0.05,0.95,0.9476020072051464,17,1.0,1,1.0,1,1.0,1
5938,max_ml,30,90,3,3,0.05,0.95,0.9010590713695098,14,1.0,1,1.0,1,1.0,1
5939,max_ml,30,90,3,3,0.05,0.95,0.9424026776573826,56,1.0,1,1.0,1,1.0,1
5940,max_ml,30,90,3,3,0.05,0.95,0.9140453084673312,9,1.0,1,1.0,1,1.0,1
5941,max_ml,30,90,3,3,0.05,0.95,0.948203511452444,41,0.0,1,0.0,1,0.0,1
5942,max_ml,30,90,3,3,0.05,0.95,0.9412384224978972,10,1.0,1,1.0,1,1.0,1
5943,max_ml,30,90,3,3,0.05,0.95,0.8770266537652255,10,1.0,1,1.0,1,1.0,1
5944,max_ml,30,90,3,3,0.05,0.95,0.9032062360044524,22,1.0,1,1.0,1,1.0,1
5945,max_ml,30,90,3,3,0.05,0.95,0.8930786613911306,10,1.0,1,1.0,1,1.0,1
5946,max_ml,30,90,3,3,0.05,0.95,0.8283868082644544,5,1.0,1,1.0,1,1.0,1
5947,max_ml,30,90,3,3,0.05,0.95,0.9365481144118544,16,1.0,1,1.0,1,1.0,1
5948,max_ml,30,90,3,3,0.05,0.95,0.91997053432747,17,1.0,1,1.0,1,1.0,1
5949,max_ml,30,90,3,3,0.05,0.95,0.930757820140464,27,1.0,1,1.0,1,1.0,1
5950,max_ml,30,90,3,3,0.05,0.95,0.899336670474546,13,1.0,1,1.0,1,1.0,1
5951,max_ml,30,90,3,3,0.05,0.95,0.8677731257232751,12,1.0,1,1.0,1,1.0,1
5952,max_ml,30,90,3,3,0.05,0.95,0.9240376625024536,13,1.0,1,1.0,1,1.0,1
5953,max_ml,30,90,3,3,0.05,0.95,0.9399887010135,47,1.0,1,1.0,1,1.0,1
5954,max_ml,30,90,3,3,0.05,0.95,0.932807350099426,12,1.0,1,1.0,1,1.0,1
5955,max_ml,30,90,3,3,0.05,0.95,0.8746717695501081,13,1.0,1,1.0,1,1.0,1
5956,max_ml,30,90,3,3,0.05,0.95,0.9345076392219388,14,1.0,1,1.0,1,1.0,1
5957,max_ml,30,90,3,3,0.05,0.95,0.9455825094255818,31,1.0,1,1.0,1,1.0,1
5958,max_ml,30,90,3,3,0.05,0.95,0.9315766653493536,16,1.0,1,1.0,1,1.0,1
5959,max_ml,30,90,3,3,0.05,0.95,0.9434535703219926,21,1.0,1,1.0,1,1.0,1
5960,max_ml,30,90,3,3,0.05,0.95,0.8365645812845846,7,1.0,1,1.0,1,1.0,1
5961,max_ml,30,90,3,3,0.05,0.95,0.9395059584867314,17,1.0,1,1.0,1,1.0,1
5962,max_ml,30,90,3,3,0.05,0.95,0.9402078254123072,7,1.0,1,1.0,1,1.0,1
5963,max_ml,30,90,3,3,0.05,0.95,0.9275210563955282,29,1.0,1,1.0,1,1.0,1
5964,max_ml,30,90,3,3,0.05,0.95,0.9224593620350812,12,1.0,1,1.0,1,1.0,1
5965,max_ml,30,90,3,3,0.05,0.95,0.9109203599480956,37,1.0,1,1.0,1,1.0,1
5966,max_ml,30,90,3,3,0.05,0.95,0.9230764766103248,104,1.0,1,1.0,1,1.0,1
5967,max_ml,30,90,3,3,0.05,0.95,0.9183607691617768,17,1.0,1,1.0,1,1.0,1
5968,max_ml,30,90,3,3,0.05,0.95,0.9244603718148748,13,1.0,1,1.0,1,1.0,1
5969,max_ml,30,90,3,3,0.05,0.95,0.9468882501653668,28,1.0,1,1.0,1,1.0,1
5970,max_ml,30,90,3,3,0.05,0.95,0.9088697401199692,12,1.0,1,1.0,1,1.0,1
5971,max_ml,30,90,3,3,0.05,0.95,0.9320587821866972,19,1.0,1,1.0,1,1.0,1
5972,max_ml,30,90,3,3,0.05,0.95,0.919812075249968,53,1.0,1,1.0,1,1.0,1
5973,max_ml,30,90,3,3,0.05,0.95,0.9260584527926148,11,1.0,1,1.0,1,1.0,1
5974,max_ml,30,90,3,3,0.05,0.95,0.9051755990731154,16,1.0,1,1.0,1,1.0,1
5975,max_ml,30,90,3,3,0.05,0.95,0.9173558160407422,14,1.0,1,1.0,1,1.0,1
5976,max_ml,30,90,3,3,0.05,0.95,0.9264908625797847,19,1.0,1,1.0,1,1.0,1
5977,max_ml,30,90,3,3,0.05,0.95,0.9046214354551236,21,1.0,1,1.0,1,1.0,1
5978,max_ml,30,90,3,3,0.05,0.95,0.9275378685942224,19,1.0,1,1.0,1,1.0,1
5979,max_ml,30,90,3,3,0.05,0.95,0.9221407082931552,29,1.0,1,1.0,1,1.0,1
5980,max_ml,30,90,3,3,0.05,0.95,0.9278853847837004,9,1.0,1,1.0,1,1.0,1
5981,max_ml,30,90,3,3,0.05,0.95,0.905236529862539,10,1.0,1,1.0,1,1.0,1
5982,max_ml,30,90,3,3,0.05,0.95,0.9233222020361233,34,1.0,1,1.0,1,1.0,1
5983,max_ml,30,90,3,3,0.05,0.95,0.9412289194620505,21,1.0,1,1.0,1,1.0,1
5984,max_ml,30,90,3,3,0.05,0.95,0.9293756603786396,28,1.0,1,1.0,1,1.0,1
5985,max_ml,30,90,3,3,0.05,0.95,0.9358492965767212,41,1.0,1,1.0,1,1.0,1
5986,max_ml,30,90,3,3,0.05,0.95,0.9289248892322272,18,1.0,1,1.0,1,1.0,1
5987,max_ml,30,90,3,3,0.05,0.95,0.9494082732720582,17,1.0,1,1.0,1,1.0,1
5988,max_ml,30,90,3,3,0.05,0.95,0.943323321383998,33,1.0,1,1.0,1,1.0,1
5989,max_ml,30,90,3,3,0.05,0.95,0.8982906360966258,14,1.0,1,1.0,1,1.0,1
5990,max_ml,30,90,3,3,0.05,0.95,0.9358426011364483,82,1.0,1,1.0,1,1.0,1
5991,max_ml,30,90,3,3,0.05,0.95,0.9115898140900002,12,1.0,1,1.0,1,1.0,1
5992,max_ml,30,90,3,3,0.05,0.95,0.8372475373569888,8,1.0,1,1.0,1,1.0,1
5993,max_ml,30,90,3,3,0.05,0.95,0.9031918052302456,9,1.0,1,1.0,1,1.0,1
5994,max_ml,30,90,3,3,0.05,0.95,0.926443567261978,22,1.0,1,1.0,1,1.0,1
5995,max_ml,30,90,3,3,0.05,0.95,0.9294739930096398,12,1.0,1,1.0,1,1.0,1
5996,max_ml,30,90,3,3,0.05,0.95,0.9412404276380932,49,1.0,1,1.0,1,1.0,1
5997,max_ml,30,90,3,3,0.05,0.95,0.9486258657302208,22,1.0,1,1.0,1,1.0,1
5998,max_ml,30,90,3,3,0.05,0.95,0.9344112350582708,22,1.0,1,1.0,1,1.0,1
5999,max_ml,30,90,3,3,0.05,0.95,0.9461338648917352,25,1.0,1,1.0,1,1.0,1
6000,max_ml,30,90,3,3,0.05,0.95,0.9483090924291878,23,1.0,1,1.0,1,1.0,1
6001,max_ml,30,90,3,3,0.05,0.95,0.9231139793134562,22,1.0,1,1.0,1,1.0,1
6002,max_ml,30,90,3,3,0.05,0.95,0.9416595486978954,24,1.0,1,1.0,1,1.0,1
6003,max_ml,30,90,3,3,0.05,0.95,0.90498970414215,13,1.0,1,1.0,1,1.0,1
6004,max_ml,30,90,3,3,0.05,0.95,0.9350579641237204,30,1.0,1,1.0,1,1.0,1
6005,max_ml,30,90,3,3,0.05,0.95,0.935166745139462,22,1.0,1,1.0,1,1.0,1
6006,max_ml,30,90,3,3,0.05,0.95,0.8995013760432878,25,1.0,1,1.0,1,1.0,1
6007,max_ml,30,90,3,3,0.05,0.95,0.9296839770243096,8,1.0,1,1.0,1,1.0,1
6008,max_ml,30,90,3,3,0.05,0.95,0.919388631425443,23,1.0,1,1.0,1,1.0,1
6009,max_ml,30,90,3,3,0.05,0.95,0.9199767437665912,15,1.0,1,1.0,1,1.0,1
6010,max_ml,30,90,3,3,0.05,0.95,0.9362048106294312,23,1.0,1,1.0,1,1.0,1
6011,max_ml,30,90,3,3,0.05,0.95,0.9465520280559044,8,1.0,1,1.0,1,1.0,1
6012,max_ml,30,90,3,3,0.05,0.95,0.9297780805612004,36,1.0,1,1.0,1,1.0,1
6013,max_ml,30,90,3,3,0.05,0.95,0.9346400388370198,23,1.0,1,1.0,1,1.0,1
6014,max_ml,30,90,3,3,0.05,0.95,0.8380009866262159,10,1.0,1,1.0,1,1.0,1
6015,max_ml,30,90,3,3,0.05,0.95,0.8589566709700185,13,1.0,1,1.0,1,1.0,1
6016,max_ml,30,90,3,3,0.05,0.95,0.9211007601522868,11,1.0,1,1.0,1,1.0,1
6017,max_ml,30,90,3,3,0.05,0.95,0.914632293196994,12,1.0,1,1.0,1,1.0,1
6018,max_ml,30,90,3,3,0.05,0.95,0.932587254664744,15,1.0,1,1.0,1,1.0,1
6019,max_ml,30,90,3,3,0.05,0.95,0.8914544566150967,14,1.0,1,1.0,1,1.0,1
6020,max_ml,30,90,3,3,0.05,0.95,0.9360012592952234,36,1.0,1,1.0,1,1.0,1
6021,max_ml,30,90,3,3,0.05,0.95,0.7905959964312312,6,1.0,1,1.0,1,1.0,1
6022,max_ml,30,90,3,3,0.05,0.95,0.8881561060235322,6,1.0,1,1.0,1,1.0,1
6023,max_ml,30,90,3,3,0.05,0.95,0.9409425309465668,18,1.0,1,1.0,1,1.0,1
6024,max_ml,30,90,3,3,0.05,0.95,0.9466343423521958,21,1.0,1,1.0,1,1.0,1
6025,max_ml,30,90,3,3,0.05,0.95,0.9167211809836098,26,1.0,1,1.0,1,1.0,1
6026,max_ml,30,90,3,3,0.05,0.95,0.9337310632759328,19,1.0,1,1.0,1,1.0,1
6027,max_ml,30,90,3,3,0.05,0.95,0.9307475724899692,21,1.0,1,1.0,1,1.0,1
6028,max_ml,30,90,3,3,0.05,0.95,0.9104269219377652,13,1.0,1,1.0,1,1.0,1
6029,max_ml,30,90,3,3,0.05,0.95,0.9065784822622792,52,0.0,0,1.0,1,1.0,1
6030,max_ml,30,90,3,3,0.05,0.95,0.9398987253195308,27,1.0,1,1.0,1,1.0,1
6031,max_ml,30,90,3,3,0.05,0.95,0.9081277678957762,19,1.0,1,1.0,1,1.0,1
6032,max_ml,30,90,3,3,0.05,0.95,0.9430971219728932,28,1.0,1,1.0,1,1.0,1
6033,max_ml,30,90,3,3,0.05,0.95,0.827627561157988,8,1.0,1,1.0,1,1.0,1
6034,max_ml,30,90,3,3,0.05,0.95,0.9132798304210464,28,1.0,1,1.0,1,1.0,1
6035,max_ml,30,90,3,3,0.05,0.95,0.9456639756235028,31,1.0,1,1.0,1,1.0,1
6036,max_ml,30,90,3,3,0.05,0.95,0.9290798830787164,16,1.0,1,1.0,1,1.0,1
6037,max_ml,30,90,3,3,0.05,0.95,0.945037229827075,11,1.0,1,1.0,1,1.0,1
6038,max_ml,30,90,3,3,0.05,0.95,0.9426773105132356,13,1.0,1,1.0,1,1.0,1
6039,max_ml,30,90,3,3,0.05,0.95,0.933499010689691,32,1.0,1,1.0,1,1.0,1
6040,max_ml,30,90,3,3,0.05,0.95,0.8779113509294,9,1.0,1,1.0,1,1.0,1
6041,max_ml,30,90,3,3,0.05,0.95,0.9386742831171566,29,1.0,1,1.0,1,1.0,1
6042,max_ml,30,90,3,3,0.05,0.95,0.93513865905517,68,0.0,0,1.0,1,1.0,1
6043,max_ml,30,90,3,3,0.05,0.95,0.8963635258373714,29,1.0,1,1.0,1,1.0,1
6044,max_ml,30,90,3,3,0.05,0.95,0.9203972271615442,22,1.0,1,1.0,1,1.0,1
6045,max_ml,30,90,3,3,0.05,0.95,0.937184501872764,18,1.0,1,1.0,1,1.0,1
6046,max_ml,30,90,3,3,0.05,0.95,0.9439202686949218,17,1.0,1,1.0,1,1.0,1
6047,max_ml,30,90,3,3,0.05,0.95,0.9284508094913412,19,1.0,1,1.0,1,1.0,1
6048,max_ml,30,90,3,3,0.05,0.95,0.8921820688271547,10,1.0,1,1.0,1,1.0,1
6049,max_ml,30,90,3,3,0.05,0.95,0.8828352177962252,14,1.0,1,1.0,1,1.0,1
6050,max_ml,30,90,3,3,0.05,0.95,0.8193075196608809,6,1.0,1,1.0,1,1.0,1
6051,max_ml,30,90,3,3,0.05,0.95,0.9447155982605068,10,1.0,1,1.0,1,1.0,1
6052,max_ml,30,90,3,3,0.05,0.95,0.9042993653264056,28,1.0,1,1.0,1,1.0,1
6053,max_ml,30,90,3,3,0.05,0.95,0.937844747379544,26,1.0,1,1.0,1,1.0,1
6054,max_ml,30,90,3,3,0.05,0.95,0.9249625303238924,16,1.0,1,1.0,1,1.0,1
6055,max_ml,30,90,3,3,0.05,0.95,0.8974643326429773,35,1.0,1,1.0,1,1.0,1
6056,max_ml,30,90,3,3,0.05,0.95,0.9464878353128288,13,1.0,1,1.0,1,1.0,1
6057,max_ml,30,90,3,3,0.05,0.95,0.9214867095845076,25,1.0,1,1.0,1,1.0,1
6058,max_ml,30,90,3,3,0.05,0.95,0.9262388192263707,24,1.0,1,1.0,1,1.0,1
6059,max_ml,30,90,3,3,0.05,0.95,0.9364501599584644,16,1.0,1,1.0,1,1.0,1
6060,max_ml,30,90,3,3,0.05,0.95,0.8219470407975832,13,1.0,1,1.0,1,1.0,1
6061,max_ml,30,90,3,3,0.05,0.95,0.9176032199326308,10,1.0,1,1.0,1,1.0,1
6062,max_ml,30,90,3,3,0.05,0.95,0.8472510729144951,8,1.0,1,1.0,1,1.0,1
6063,max_ml,30,90,3,3,0.05,0.95,0.9492173430527142,29,1.0,1,1.0,1,1.0,1
6064,max_ml,30,90,3,3,0.05,0.95,0.947282438644956,47,1.0,1,1.0,1,1.0,1
6065,max_ml,30,90,3,3,0.05,0.95,0.9235525835411736,14,1.0,1,1.0,1,1.0,1
6066,max_ml,30,90,3,3,0.05,0.95,0.9450141181771692,53,0.0,0,1.0,1,1.0,1
6067,max_ml,30,90,3,3,0.05,0.95,0.9026884000654084,17,1.0,1,1.0,1,1.0,1
6068,max_ml,30,90,3,3,0.05,0.95,0.8965345230859028,17,1.0,1,1.0,1,1.0,1
6069,max_ml,30,90,3,3,0.05,0.95,0.8800808390307504,8,1.0,1,1.0,1,1.0,1
6070,max_ml,30,90,3,3,0.05,0.95,0.9171381827850416,30,1.0,1,1.0,1,1.0,1
6071,max_ml,30,90,3,3,0.05,0.95,0.9228201544761188,13,1.0,1,1.0,1,1.0,1
6072,max_ml,30,90,3,3,0.05,0.95,0.9427605078681708,22,1.0,1,1.0,1,1.0,1
6073,max_ml,30,90,3,3,0.05,0.95,0.9432076058140124,10,1.0,1,1.0,1,1.0,1
6074,max_ml,30,90,3,3,0.05,0.95,0.943105549520892,33,1.0,1,1.0,1,1.0,1
6075,max_ml,30,90,3,3,0.05,0.95,0.9319622131626948,25,1.0,1,1.0,1,1.0,1
6076,max_ml,30,90,3,3,0.05,0.95,0.9321966468766676,29,1.0,1,1.0,1,1.0,1
6077,max_ml,30,90,3,3,0.05,0.95,0.939670128799177,18,1.0,1,1.0,1,1.0,1
6078,max_ml,30,90,3,3,0.05,0.95,0.9007678514109536,13,1.0,1,1.0,1,1.0,1
6079,max_ml,30,90,3,3,0.05,0.95,0.9471162177314612,7,1.0,1,1.0,1,1.0,1
6080,max_ml,30,90,3,3,0.05,0.95,0.8949551715276322,12,1.0,1,1.0,1,1.0,1
6081,max_ml,30,90,3,3,0.05,0.95,0.8003418081701287,14,1.0,1,1.0,1,1.0,1
6082,max_ml,30,90,3,3,0.05,0.95,0.9268354807503164,9,1.0,1,1.0,1,1.0,1
6083,max_ml,30,90,3,3,0.05,0.95,0.8732948086062268,21,1.0,1,1.0,1,1.0,1
6084,max_ml,30,90,3,3,0.05,0.95,0.9383350688399352,31,1.0,1,1.0,1,1.0,1
6085,max_ml,30,90,3,3,0.05,0.95,0.8971862384332486,35,1.0,1,1.0,1,1.0,1
6086,max_ml,30,90,3,3,0.05,0.95,0.948574337831254,25,1.0,1,1.0,1,1.0,1
6087,max_ml,30,90,3,3,0.05,0.95,0.8891531158771807,6,1.0,1,1.0,1,1.0,1
6088,max_ml,30,90,3,3,0.05,0.95,0.9284655160153124,9,1.0,1,1.0,1,1.0,1
6089,max_ml,30,90,3,3,0.05,0.95,0.8837021980238469,8,1.0,1,1.0,1,1.0,1
6090,max_ml,30,90,3,3,0.05,0.95,0.8928367401305004,24,1.0,1,1.0,1,1.0,1
6091,max_ml,30,90,3,3,0.05,0.95,0.8638437663814125,26,1.0,1,1.0,1,1.0,1
6092,max_ml,30,90,3,3,0.05,0.95,0.9042217046727246,22,1.0,1,1.0,1,1.0,1
6093,max_ml,30,90,3,3,0.05,0.95,0.9496869753592878,28,1.0,1,1.0,1,1.0,1
6094,max_ml,30,90,3,3,0.05,0.95,0.9482847677262676,61,0.0,0,0.0,0,1.0,1
6095,max_ml,30,90,3,3,0.05,0.95,0.8771997177919814,21,1.0,1,1.0,1,1.0,1
6096,max_ml,30,90,3,3,0.05,0.95,0.9453490938219404,30,1.0,1,1.0,1,1.0,1
6097,max_ml,30,90,3,3,0.05,0.95,0.9483860316558256,28,1.0,1,1.0,1,1.0,1
6098,max_ml,30,90,3,3,0.05,0.95,0.9478497291638628,46,1.0,1,1.0,1,1.0,1
6099,max_ml,30,90,3,3,0.05,0.95,0.9435987204842892,37,1.0,1,1.0,1,1.0,1
6100,max_ml,30,90,3,3,0.05,0.95,0.9470795896752112,16,1.0,1,1.0,1,1.0,1
6101,max_ml,30,90,3,3,0.05,0.95,0.9285013777235754,40,1.0,1,1.0,1,0.0,0
6102,max_ml,30,90,3,3,0.05,0.95,0.9407615841281148,22,1.0,1,1.0,1,1.0,1
6103,max_ml,30,90,3,3,0.05,0.95,0.9479454543001792,18,1.0,1,1.0,1,1.0,1
6104,max_ml,30,90,3,3,0.05,0.95,0.9414914995468074,20,1.0,1,1.0,1,1.0,1
6105,max_ml,30,90,3,3,0.05,0.95,0.9278103250188906,16,1.0,1,1.0,1,1.0,1
6106,max_ml,30,90,3,3,0.05,0.95,0.9361444850438764,10,1.0,1,1.0,1,1.0,1
6107,max_ml,30,90,3,3,0.05,0.95,0.939118977593264,12,1.0,1,1.0,1,1.0,1
6108,max_ml,30,90,3,3,0.05,0.95,0.8486340137609862,6,1.0,1,1.0,1,1.0,1
6109,max_ml,30,90,3,3,0.05,0.95,0.9451609468980968,23,1.0,1,1.0,1,1.0,1
6110,max_ml,30,90,3,3,0.05,0.95,0.9351249526379396,62,1.0,1,1.0,1,1.0,1
6111,max_ml,30,90,3,3,0.05,0.95,0.913089375065327,20,1.0,1,1.0,1,1.0,1
6112,max_ml,30,90,3,3,0.05,0.95,0.9408928578345463,12,1.0,1,1.0,1,1.0,1
6113,max_ml,30,90,3,3,0.05,0.95,0.9363023673488932,7,1.0,1,1.0,1,1.0,1
6114,max_ml,30,90,3,3,0.05,0.95,0.9408037779669204,14,1.0,1,1.0,1,1.0,1
6115,max_ml,30,90,3,3,0.05,0.95,0.9452486902656172,28,1.0,1,1.0,1,1.0,1
6116,max_ml,30,90,3,3,0.05,0.95,0.9134516798174822,26,1.0,1,1.0,1,1.0,1
6117,max_ml,30,90,3,3,0.05,0.95,0.9429289502744548,46,1.0,1,1.0,1,1.0,1
6118,max_ml,30,90,3,3,0.05,0.95,0.9308723308021808,21,1.0,1,1.0,1,1.0,1
6119,max_ml,30,90,3,3,0.05,0.95,0.9448589892079344,11,1.0,1,1.0,1,1.0,1
6120,max_ml,30,90,3,3,0.05,0.95,0.9375814621308456,10,1.0,1,1.0,1,1.0,1
6121,max_ml,30,90,3,3,0.05,0.95,0.8928693819061171,13,1.0,1,1.0,1,1.0,1
6122,max_ml,30,90,3,3,0.05,0.95,0.947554607484269,16,1.0,1,1.0,1,1.0,1
6123,max_ml,30,90,3,3,0.05,0.95,0.9330674497166984,29,1.0,1,1.0,1,1.0,1
6124,max_ml,30,90,3,3,0.05,0.95,0.903116283347452,10,1.0,1,1.0,1,1.0,1
6125,max_ml,30,90,3,3,0.05,0.95,0.9226727422542514,41,1.0,1,1.0,1,1.0,1
6126,max_ml,30,90,3,3,0.05,0.95,0.8379721621297835,13,1.0,1,1.0,1,1.0,1
6127,max_ml,30,90,3,3,0.05,0.95,0.9433764028847216,44,1.0,1,1.0,1,1.0,1
6128,max_ml,30,90,3,3,0.05,0.95,0.9138510105960662,11,1.0,1,1.0,1,1.0,1
6129,max_ml,30,90,3,3,0.05,0.95,0.9324563940738892,39,1.0,1,1.0,1,1.0,1
6130,max_ml,30,90,3,3,0.05,0.95,0.9002466057477604,32,1.0,1,1.0,1,1.0,1
6131,max_ml,30,90,3,3,0.05,0.95,0.8830563110534196,6,1.0,1,1.0,1,1.0,1
6132,max_ml,30,90,3,3,0.05,0.95,0.9015174964817368,10,1.0,1,1.0,1,1.0,1
6133,max_ml,30,90,3,3,0.05,0.95,0.94767375703249,9,1.0,1,1.0,1,1.0,1
6134,max_ml,30,90,3,3,0.05,0.95,0.9462108166285664,36,1.0,1,1.0,1,1.0,1
6135,max_ml,30,90,3,3,0.05,0.95,0.9483337791707316,69,1.0,1,1.0,1,1.0,1
6136,max_ml,30,90,3,3,0.05,0.95,0.922165913571916,57,1.0,1,1.0,1,1.0,1
6137,max_ml,30,90,3,3,0.05,0.95,0.8666525683409589,10,1.0,1,1.0,1,1.0,1
6138,max_ml,30,90,3,3,0.05,0.95,0.9193066974962252,28,1.0,1,1.0,1,1.0,1
6139,max_ml,30,90,3,3,0.05,0.95,0.9184364124025076,12,1.0,1,1.0,1,1.0,1
6140,max_ml,30,90,3,3,0.05,0.95,0.946127967391504,14,1.0,1,1.0,1,1.0,1
6141,max_ml,30,90,3,3,0.05,0.95,0.874962359520573,18,1.0,1,1.0,1,1.0,1
6142,max_ml,30,90,3,3,0.05,0.95,0.9295160985637658,27,1.0,1,1.0,1,1.0,1
6143,max_ml,30,90,3,3,0.05,0.95,0.8384933699950827,10,1.0,1,1.0,1,1.0,1
6144,max_ml,30,90,3,3,0.05,0.95,0.918801151753858,6,1.0,1,1.0,1,1.0,1
6145,max_ml,30,90,3,3,0.05,0.95,0.926586033117538,37,1.0,1,1.0,1,1.0,1
6146,max_ml,30,90,3,3,0.05,0.95,0.9158316056043964,18,1.0,1,1.0,1,1.0,1
6147,max_ml,30,90,3,3,0.05,0.95,0.9107433963492164,10,1.0,1,1.0,1,1.0,1
6148,max_ml,30,90,3,3,0.05,0.95,0.8822435979483991,15,1.0,1,1.0,1,1.0,1
6149,max_ml,30,90,3,3,0.05,0.95,0.9359852152032874,23,1.0,1,1.0,1,1.0,1
6150,max_ml,30,90,3,3,0.05,0.95,0.9468746598737108,13,1.0,1,1.0,1,1.0,1
6151,max_ml,30,90,3,3,0.05,0.95,0.9063189303561212,8,1.0,1,1.0,1,1.0,1
6152,max_ml,30,90,3,3,0.05,0.95,0.8779890080215409,12,1.0,1,1.0,1,1.0,1
6153,max_ml,30,90,3,3,0.05,0.95,0.9467722933764492,20,1.0,1,1.0,1,1.0,1
6154,max_ml,30,90,3,3,0.05,0.95,0.9240676249926169,73,1.0,1,1.0,1,1.0,1
6155,max_ml,30,90,3,3,0.05,0.95,0.9467356974574108,26,1.0,1,1.0,1,1.0,1
6156,max_ml,30,90,3,3,0.05,0.95,0.9436077637614227,60,0.0,0,1.0,1,1.0,1
6157,max_ml,30,90,3,3,0.05,0.95,0.9480608953658876,37,1.0,1,1.0,1,1.0,1
6158,max_ml,30,90,3,3,0.05,0.95,0.9194854527104392,21,1.0,1,1.0,1,1.0,1
6159,max_ml,30,90,3,3,0.05,0.95,0.8279249468747573,11,1.0,1,1.0,1,1.0,1
6160,max_ml,30,90,3,3,0.05,0.95,0.90609608882199,10,1.0,1,1.0,1,1.0,1
6161,max_ml,30,90,3,3,0.05,0.95,0.9449338307739142,18,1.0,1,1.0,1,1.0,1
6162,max_ml,30,90,3,3,0.05,0.95,0.9164745466161264,8,1.0,1,1.0,1,1.0,1
6163,max_ml,30,90,3,3,0.05,0.95,0.944976083490287,20,1.0,1,1.0,1,1.0,1
6164,max_ml,30,90,3,3,0.05,0.95,0.8950850375029078,27,1.0,1,1.0,1,1.0,1
6165,max_ml,30,90,3,3,0.05,0.95,0.9186879501663984,13,1.0,1,1.0,1,1.0,1
6166,max_ml,30,90,3,3,0.05,0.95,0.8719516833611262,8,1.0,1,1.0,1,1.0,1
6167,max_ml,30,90,3,3,0.05,0.95,0.9320554802859582,18,1.0,1,1.0,1,1.0,1
6168,max_ml,30,90,3,3,0.05,0.95,0.943517682255709,18,1.0,1,1.0,1,1.0,1
6169,max_ml,30,90,3,3,0.05,0.95,0.9260414819599674,27,1.0,1,1.0,1,1.0,1
6170,max_ml,30,90,3,3,0.05,0.95,0.9389401931295572,23,1.0,1,1.0,1,1.0,1
6171,max_ml,30,90,3,3,0.05,0.95,0.9110126540523772,30,1.0,1,1.0,1,1.0,1
6172,max_ml,30,90,3,3,0.05,0.95,0.9217328294382672,19,1.0,1,1.0,1,1.0,1
6173,max_ml,30,90,3,3,0.05,0.95,0.8516984014034464,16,1.0,1,1.0,1,1.0,1
6174,max_ml,30,90,3,3,0.05,0.95,0.9304099215116368,35,1.0,1,1.0,1,1.0,1
6175,max_ml,30,90,3,3,0.05,0.95,0.906111561405342,12,1.0,1,1.0,1,1.0,1
6176,max_ml,30,90,3,3,0.05,0.95,0.9283318247671938,6,1.0,1,1.0,1,1.0,1
6177,max_ml,30,90,3,3,0.05,0.95,0.8783974052562362,16,1.0,1,1.0,1,1.0,1
6178,max_ml,30,90,3,3,0.05,0.95,0.902605533604656,13,1.0,1,1.0,1,1.0,1
6179,max_ml,30,90,3,3,0.05,0.95,0.9410511087572428,34,1.0,1,1.0,1,1.0,1
6180,max_ml,30,90,3,3,0.05,0.95,0.9046645619717424,29,1.0,1,1.0,1,1.0,1
6181,max_ml,30,90,3,3,0.05,0.95,0.9320076457416266,24,1.0,1,1.0,1,1.0,1
6182,max_ml,30,90,3,3,0.05,0.95,0.9066760932365246,32,1.0,1,1.0,1,1.0,1
6183,max_ml,30,90,3,3,0.05,0.95,0.9401216730725506,18,1.0,1,1.0,1,1.0,1
6184,max_ml,30,90,3,3,0.05,0.95,0.8637539791606544,25,1.0,1,1.0,1,1.0,1
6185,max_ml,30,90,3,3,0.05,0.95,0.9349011779253658,54,1.0,1,1.0,1,1.0,1
6186,max_ml,30,90,3,3,0.05,0.95,0.9435399535511022,18,1.0,1,1.0,1,1.0,1
6187,max_ml,30,90,3,3,0.05,0.95,0.9153550119403544,21,1.0,1,1.0,1,1.0,1
6188,max_ml,30,90,3,3,0.05,0.95,0.935488505857821,10,1.0,1,1.0,1,1.0,1
6189,max_ml,30,90,3,3,0.05,0.95,0.9486936563930444,24,1.0,1,1.0,1,1.0,1
6190,max_ml,30,90,3,3,0.05,0.95,0.9397010633498952,22,1.0,1,1.0,1,0.0,0
6191,max_ml,30,90,3,3,0.05,0.95,0.920211102260942,30,1.0,1,1.0,1,1.0,1
6192,max_ml,30,90,3,3,0.05,0.95,0.9130694345015258,23,1.0,1,1.0,1,1.0,1
6193,max_ml,30,90,3,3,0.05,0.95,0.9454716085207874,30,1.0,1,1.0,1,1.0,1
6194,max_ml,30,90,3,3,0.05,0.95,0.9404550847179006,33,1.0,1,1.0,1,1.0,1
6195,max_ml,30,90,3,3,0.05,0.95,0.9480119055268944,32,1.0,1,1.0,1,1.0,1
6196,max_ml,30,90,3,3,0.05,0.95,0.938653379449293,80,1.0,1,1.0,1,1.0,1
6197,max_ml,30,90,3,3,0.05,0.95,0.8911486688124636,19,1.0,1,1.0,1,1.0,1
6198,max_ml,30,90,3,3,0.05,0.95,0.9024682574606928,13,1.0,1,1.0,1,1.0,1
6199,max_ml,30,90,3,3,0.05,0.95,0.9408011142226615,9,1.0,1,1.0,1,1.0,1
6200,max_ml,30,90,3,3,0.05,0.95,0.9392703933369244,28,1.0,1,1.0,1,1.0,1
6201,max_ml,30,90,3,3,0.05,0.95,0.9489386790362226,25,1.0,1,1.0,1,1.0,1
6202,max_ml,30,90,3,3,0.05,0.95,0.9274663254077552,29,1.0,1,1.0,1,1.0,1
6203,max_ml,30,90,3,3,0.05,0.95,0.9009675856921892,23,1.0,1,1.0,1,1.0,1
6204,max_ml,30,90,3,3,0.05,0.95,0.9093603978221284,12,1.0,1,1.0,1,1.0,1
6205,max_ml,30,90,3,3,0.05,0.95,0.947541146156502,63,0.0,1,0.0,1,0.0,1
6206,max_ml,30,90,3,3,0.05,0.95,0.9433516610047884,18,1.0,1,1.0,1,1.0,1
6207,max_ml,30,90,3,3,0.05,0.95,0.8882378165083824,7,1.0,1,1.0,1,1.0,1
6208,max_ml,30,90,3,3,0.05,0.95,0.9406557054718024,13,1.0,1,1.0,1,1.0,1
6209,max_ml,30,90,3,3,0.05,0.95,0.9346366328956212,9,1.0,1,1.0,1,1.0,1
6210,max_ml,30,90,3,3,0.05,0.95,0.8122245688136636,16,1.0,1,1.0,1,1.0,1
6211,max_ml,30,90,3,3,0.05,0.95,0.9184976812296812,19,1.0,1,1.0,1,1.0,1
6212,max_ml,30,90,3,3,0.05,0.95,0.9444510261936114,11,1.0,1,1.0,1,1.0,1
6213,max_ml,30,90,3,3,0.05,0.95,0.9229966860199684,10,1.0,1,1.0,1,1.0,1
6214,max_ml,30,90,3,3,0.05,0.95,0.9415109300889172,21,1.0,1,1.0,1,1.0,1
6215,max_ml,30,90,3,3,0.05,0.95,0.9162024388816524,38,1.0,1,1.0,1,1.0,1
6216,max_ml,30,90,3,3,0.05,0.95,0.949021338355792,14,1.0,1,1.0,1,1.0,1
6217,max_ml,30,90,3,3,0.05,0.95,0.9114669588370754,15,1.0,1,1.0,1,1.0,1
6218,max_ml,30,90,3,3,0.05,0.95,0.9266497868914694,81,1.0,1,1.0,1,1.0,1
6219,max_ml,30,90,3,3,0.05,0.95,0.8750966891388653,11,1.0,1,1.0,1,1.0,1
6220,max_ml,30,90,3,3,0.05,0.95,0.949254508396242,13,1.0,1,1.0,1,1.0,1
6221,max_ml,30,90,3,3,0.05,0.95,0.9162550235164234,6,1.0,1,1.0,1,1.0,1
6222,max_ml,30,90,3,3,0.05,0.95,0.9264623440729188,11,1.0,1,1.0,1,1.0,1
6223,max_ml,30,90,3,3,0.05,0.95,0.9178662543371148,16,1.0,1,1.0,1,1.0,1
6224,max_ml,30,90,3,3,0.05,0.95,0.9391521830162772,19,1.0,1,1.0,1,1.0,1
6225,max_ml,30,90,3,3,0.05,0.95,0.942172029587177,31,1.0,1,1.0,1,1.0,1
6226,max_ml,30,90,3,3,0.05,0.95,0.942953466977153,9,1.0,1,1.0,1,1.0,1
6227,max_ml,30,90,3,3,0.05,0.95,0.9493979461978151,12,1.0,1,1.0,1,1.0,1
6228,max_ml,30,90,3,3,0.05,0.95,0.8139083048986379,10,1.0,1,1.0,1,1.0,1
6229,max_ml,30,90,3,3,0.05,0.95,0.9190024498174892,30,1.0,1,1.0,1,1.0,1
6230,max_ml,30,90,3,3,0.05,0.95,0.948428305976146,22,1.0,1,1.0,1,1.0,1
6231,max_ml,30,90,3,3,0.05,0.95,0.9453658766058202,37,1.0,1,1.0,1,1.0,1
6232,max_ml,30,90,3,3,0.05,0.95,0.9344466953454934,15,1.0,1,1.0,1,1.0,1
6233,max_ml,30,90,3,3,0.05,0.95,0.9348311749331992,17,1.0,1,1.0,1,1.0,1
6234,max_ml,30,90,3,3,0.05,0.95,0.9244323358802036,36,1.0,1,1.0,1,1.0,1
6235,max_ml,30,90,3,3,0.05,0.95,0.9129930063434508,35,1.0,1,1.0,1,1.0,1
6236,max_ml,30,90,3,3,0.05,0.95,0.905339469951907,9,1.0,1,1.0,1,1.0,1
6237,max_ml,30,90,3,3,0.05,0.95,0.9409053202127676,18,1.0,1,1.0,1,1.0,1
6238,max_ml,30,90,3,3,0.05,0.95,0.871970652523775,20,1.0,1,1.0,1,1.0,1
6239,max_ml,30,90,3,3,0.05,0.95,0.9487136342924172,17,1.0,1,1.0,1,1.0,1
6240,max_ml,30,90,3,3,0.05,0.95,0.9418690682198102,10,1.0,1,1.0,1,1.0,1
6241,max_ml,30,90,3,3,0.05,0.95,0.9245660266035168,25,1.0,1,1.0,1,1.0,1
6242,max_ml,30,90,3,3,0.05,0.95,0.92169503305152,30,1.0,1,1.0,1,1.0,1
6243,max_ml,30,90,3,3,0.05,0.95,0.9370571199580708,37,1.0,1,1.0,1,1.0,1
6244,max_ml,30,90,3,3,0.05,0.95,0.9429092624508734,32,1.0,1,1.0,1,1.0,1
6245,max_ml,30,90,3,3,0.05,0.95,0.9456508840655568,6,1.0,1,1.0,1,1.0,1
6246,max_ml,30,90,3,3,0.05,0.95,0.9475204559257032,9,1.0,1,1.0,1,1.0,1
6247,max_ml,30,90,3,3,0.05,0.95,0.9494260179391204,58,1.0,1,1.0,1,1.0,1
6248,max_ml,30,90,3,3,0.05,0.95,0.9465931118797112,13,1.0,1,1.0,1,1.0,1
6249,max_ml,30,90,3,3,0.05,0.95,0.914232229221646,40,1.0,1,1.0,1,1.0,1
6250,max_ml,30,90,3,3,0.05,0.95,0.8892294646251274,6,1.0,1,1.0,1,1.0,1
6251,max_ml,30,90,3,3,0.05,0.95,0.9482444756826784,37,1.0,1,1.0,1,1.0,1
6252,max_ml,30,90,3,3,0.05,0.95,0.9099486336947292,16,1.0,1,1.0,1,1.0,1
6253,max_ml,30,90,3,3,0.05,0.95,0.9444238913526656,25,1.0,1,1.0,1,1.0,1
6254,max_ml,30,90,3,3,0.05,0.95,0.933721668910938,6,1.0,1,1.0,1,1.0,1
6255,max_ml,30,90,3,3,0.05,0.95,0.942936740679187,30,1.0,1,1.0,1,1.0,1
6256,max_ml,30,90,3,3,0.05,0.95,0.9415580013344014,17,1.0,1,1.0,1,1.0,1
6257,max_ml,30,90,3,3,0.05,0.95,0.92950079554673,12,1.0,1,1.0,1,1.0,1
6258,max_ml,30,90,3,3,0.05,0.95,0.9438774764159804,19,1.0,1,1.0,1,1.0,1
6259,max_ml,30,90,3,3,0.05,0.95,0.9272275799308614,29,1.0,1,1.0,1,1.0,1
6260,max_ml,30,90,3,3,0.05,0.95,0.9163555539396584,14,1.0,1,1.0,1,1.0,1
6261,max_ml,30,90,3,3,0.05,0.95,0.8974234434671292,11,1.0,1,1.0,1,1.0,1
6262,max_ml,30,90,3,3,0.05,0.95,0.9272172482891214,25,1.0,1,1.0,1,1.0,1
6263,max_ml,30,90,3,3,0.05,0.95,0.928018968998936,14,1.0,1,1.0,1,1.0,1
6264,max_ml,30,90,3,3,0.05,0.95,0.8817526481573708,24,1.0,1,1.0,1,1.0,1
6265,max_ml,30,90,3,3,0.05,0.95,0.9246619257054818,27,1.0,1,1.0,1,1.0,1
6266,max_ml,30,90,3,3,0.05,0.95,0.9474634994217342,35,0.0,1,0.0,1,0.0,1
6267,max_ml,30,90,3,3,0.05,0.95,0.9346217448357118,59,1.0,1,1.0,1,1.0,1
6268,max_ml,30,90,3,3,0.05,0.95,0.9476689772995448,17,1.0,1,1.0,1,1.0,1
6269,max_ml,30,90,3,3,0.05,0.95,0.9081216457042168,27,1.0,1,1.0,1,1.0,1
6270,max_ml,30,90,3,3,0.05,0.95,0.9289901851850614,44,1.0,1,1.0,1,1.0,1
6271,max_ml,30,90,3,3,0.05,0.95,0.9309638604368884,19,1.0,1,1.0,1,1.0,1
6272,max_ml,30,90,3,3,0.05,0.95,0.9440853685313544,29,1.0,1,1.0,1,1.0,1
6273,max_ml,30,90,3,3,0.05,0.95,0.9174743731034888,9,1.0,1,1.0,1,1.0,1
6274,max_ml,30,90,3,3,0.05,0.95,0.8455594738067457,17,1.0,1,1.0,1,1.0,1
6275,max_ml,30,90,3,3,0.05,0.95,0.948366790094468,30,1.0,1,1.0,1,1.0,1
6276,max_ml,30,90,3,3,0.05,0.95,0.9449591891286654,67,1.0,1,1.0,1,1.0,1
6277,max_ml,30,90,3,3,0.05,0.95,0.9080904348502912,22,1.0,1,1.0,1,1.0,1
6278,max_ml,30,90,3,3,0.05,0.95,0.9139647848647244,26,1.0,1,1.0,1,1.0,1
6279,max_ml,30,90,3,3,0.05,0.95,0.9223725668881548,9,1.0,1,1.0,1,1.0,1
6280,max_ml,30,90,3,3,0.05,0.95,0.930865525319328,27,1.0,1,1.0,1,1.0,1
6281,max_ml,30,90,3,3,0.05,0.95,0.9092390222454488,19,1.0,1,1.0,1,1.0,1
6282,max_ml,30,90,3,3,0.05,0.95,0.942898913257407,17,1.0,1,1.0,1,1.0,1
6283,max_ml,30,90,3,3,0.05,0.95,0.932995607811492,15,1.0,1,1.0,1,1.0,1
6284,max_ml,30,90,3,3,0.05,0.95,0.9443903774652216,37,0.0,1,0.0,1,0.0,1
6285,max_ml,30,90,3,3,0.05,0.95,0.9457641476305824,38,1.0,1,1.0,1,1.0,1
6286,max_ml,30,90,3,3,0.05,0.95,0.9370923963992368,29,1.0,1,1.0,1,1.0,1
6287,max_ml,30,90,3,3,0.05,0.95,0.8895561298003004,9,1.0,1,1.0,1,1.0,1
6288,max_ml,30,90,3,3,0.05,0.95,0.9195056413533234,16,1.0,1,1.0,1,1.0,1
6289,max_ml,30,90,3,3,0.05,0.95,0.9176767291299994,13,1.0,1,1.0,1,1.0,1
6290,max_ml,30,90,3,3,0.05,0.95,0.8758345163816279,7,1.0,1,1.0,1,1.0,1
6291,max_ml,30,90,3,3,0.05,0.95,0.9496056308552004,52,0.0,0,0.0,0,1.0,1
6292,max_ml,30,90,3,3,0.05,0.95,0.930529690290706,9,1.0,1,1.0,1,1.0,1
6293,max_ml,30,90,3,3,0.05,0.95,0.9473611977390136,15,1.0,1,1.0,1,1.0,1
6294,max_ml,30,90,3,3,0.05,0.95,0.9393641447164216,10,1.0,1,1.0,1,1.0,1
6295,max_ml,30,90,3,3,0.05,0.95,0.9248611213665838,28,1.0,1,1.0,1,1.0,1
6296,max_ml,30,90,3,3,0.05,0.95,0.934770094238267,40,1.0,1,1.0,1,1.0,1
6297,max_ml,30,90,3,3,0.05,0.95,0.9025540160596964,10,1.0,1,1.0,1,1.0,1
6298,max_ml,30,90,3,3,0.05,0.95,0.8897464155306585,16,1.0,1,1.0,1,1.0,1
6299,max_ml,30,90,3,3,0.05,0.95,0.92613952394529,4,1.0,1,1.0,1,1.0,1
6300,max_ml,30,90,3,3,0.05,0.95,0.9334518101930674,15,1.0,1,1.0,1,1.0,1
6301,max_ml,30,90,3,3,0.05,0.95,0.93687787819431,8,1.0,1,1.0,1,1.0,1
6302,max_ml,30,90,3,3,0.05,0.95,0.943642630119985,23,1.0,1,1.0,1,1.0,1
6303,max_ml,30,90,3,3,0.05,0.95,0.9300185606625596,41,1.0,1,1.0,1,1.0,1
6304,max_ml,30,90,3,3,0.05,0.95,0.9438999294953556,23,1.0,1,1.0,1,1.0,1
6305,max_ml,30,90,3,3,0.05,0.95,0.9009896944478736,20,1.0,1,1.0,1,1.0,1
6306,max_ml,30,90,3,3,0.05,0.95,0.8978708928474524,11,1.0,1,1.0,1,1.0,1
6307,max_ml,30,90,3,3,0.05,0.95,0.906522022906112,8,1.0,1,1.0,1,1.0,1
6308,max_ml,30,90,3,3,0.05,0.95,0.9472867800178556,18,1.0,1,1.0,1,1.0,1
6309,max_ml,30,90,3,3,0.05,0.95,0.945422638974683,26,1.0,1,1.0,1,1.0,1
6310,max_ml,30,90,3,3,0.05,0.95,0.940919178950724,33,1.0,1,1.0,1,1.0,1
6311,max_ml,30,90,3,3,0.05,0.95,0.9052490692156034,24,1.0,1,1.0,1,1.0,1
6312,max_ml,30,90,3,3,0.05,0.95,0.9306981819212164,12,1.0,1,1.0,1,1.0,1
6313,max_ml,30,90,3,3,0.05,0.95,0.9407869452690278,26,1.0,1,1.0,1,1.0,1
6314,max_ml,30,90,3,3,0.05,0.95,0.9305944957411448,35,1.0,1,1.0,1,1.0,1
6315,max_ml,30,90,3,3,0.05,0.95,0.938640639603786,80,1.0,1,1.0,1,1.0,1
6316,max_ml,30,90,3,3,0.05,0.95,0.9238215465970886,7,1.0,1,1.0,1,1.0,1
6317,max_ml,30,90,3,3,0.05,0.95,0.9429571370633056,11,1.0,1,1.0,1,1.0,1
6318,max_ml,30,90,3,3,0.05,0.95,0.9199136096836752,14,1.0,1,1.0,1,1.0,1
6319,max_ml,30,90,3,3,0.05,0.95,0.93901614959324,7,1.0,1,1.0,1,1.0,1
6320,max_ml,30,90,3,3,0.05,0.95,0.9445131362831676,27,1.0,1,1.0,1,1.0,1
6321,max_ml,30,90,3,3,0.05,0.95,0.9249552548651182,27,1.0,1,1.0,1,1.0,1
6322,max_ml,30,90,3,3,0.05,0.95,0.942744109067706,18,1.0,1,1.0,1,1.0,1
6323,max_ml,30,90,3,3,0.05,0.95,0.8497181268580664,13,1.0,1,1.0,1,1.0,1
6324,max_ml,30,90,3,3,0.05,0.95,0.9367875479575803,11,1.0,1,1.0,1,1.0,1
6325,max_ml,30,90,3,3,0.05,0.95,0.9148175386012928,17,1.0,1,1.0,1,1.0,1
6326,max_ml,30,90,3,3,0.05,0.95,0.941545935848599,40,0.0,0,1.0,1,0.0,0
6327,max_ml,30,90,3,3,0.05,0.95,0.9250892274001866,14,1.0,1,1.0,1,1.0,1
6328,max_ml,30,90,3,3,0.05,0.95,0.9419291235764105,8,1.0,1,1.0,1,1.0,1
6329,max_ml,30,90,3,3,0.05,0.95,0.916986695937333,40,1.0,1,1.0,1,1.0,1
6330,max_ml,30,90,3,3,0.05,0.95,0.8618235932390224,8,1.0,1,1.0,1,1.0,1
6331,max_ml,30,90,3,3,0.05,0.95,0.933027100832842,31,1.0,1,1.0,1,1.0,1
6332,max_ml,30,90,3,3,0.05,0.95,0.9355634610081962,21,1.0,1,1.0,1,1.0,1
6333,max_ml,30,90,3,3,0.05,0.95,0.8731335670810757,6,1.0,1,1.0,1,1.0,1
6334,max_ml,30,90,3,3,0.05,0.95,0.8524086967389566,8,1.0,1,1.0,1,1.0,1
6335,max_ml,30,90,3,3,0.05,0.95,0.949687385079702,27,1.0,1,1.0,1,1.0,1
6336,max_ml,30,90,3,3,0.05,0.95,0.9316954532358588,7,1.0,1,1.0,1,1.0,1
6337,max_ml,30,90,3,3,0.05,0.95,0.8980629462770355,16,1.0,1,1.0,1,1.0,1
6338,max_ml,30,90,3,3,0.05,0.95,0.9424127646065682,11,1.0,1,1.0,1,1.0,1
6339,max_ml,30,90,3,3,0.05,0.95,0.9451963348227456,23,1.0,1,1.0,1,1.0,1
6340,max_ml,30,90,3,3,0.05,0.95,0.9435789851638964,21,1.0,1,1.0,1,1.0,1
6341,max_ml,30,90,3,3,0.05,0.95,0.9442115284055334,18,1.0,1,1.0,1,1.0,1
6342,max_ml,30,90,3,3,0.05,0.95,0.942754399254613,24,1.0,1,1.0,1,1.0,1
6343,max_ml,30,90,3,3,0.05,0.95,0.9344479116628835,16,1.0,1,1.0,1,1.0,1
6344,max_ml,30,90,3,3,0.05,0.95,0.87524384815192,13,1.0,1,1.0,1,1.0,1
6345,max_ml,30,90,3,3,0.05,0.95,0.9071663224654936,32,1.0,1,1.0,1,1.0,1
6346,max_ml,30,90,3,3,0.05,0.95,0.8653261032667833,17,1.0,1,1.0,1,1.0,1
6347,max_ml,30,90,3,3,0.05,0.95,0.9495960164402268,20,1.0,1,1.0,1,1.0,1
6348,max_ml,30,90,3,3,0.05,0.95,0.9065606697328688,32,1.0,1,1.0,1,1.0,1
6349,max_ml,30,90,3,3,0.05,0.95,0.904680528554806,14,1.0,1,1.0,1,1.0,1
6350,max_ml,30,90,3,3,0.05,0.95,0.9406059407962312,42,0.0,0,1.0,1,1.0,1
6351,max_ml,30,90,3,3,0.05,0.95,0.9314078157837758,20,1.0,1,1.0,1,1.0,1
6352,max_ml,30,90,3,3,0.05,0.95,0.9424184679551836,17,1.0,1,1.0,1,1.0,1
6353,max_ml,30,90,3,3,0.05,0.95,0.9089695438377724,14,1.0,1,1.0,1,1.0,1
6354,max_ml,30,90,3,3,0.05,0.95,0.8885280422637885,18,1.0,1,1.0,1,1.0,1
6355,max_ml,30,90,3,3,0.05,0.95,0.9373885600326488,29,1.0,1,1.0,1,1.0,1
6356,max_ml,30,90,3,3,0.05,0.95,0.9436716956407162,19,1.0,1,1.0,1,1.0,1
6357,max_ml,30,90,3,3,0.05,0.95,0.8870563778875704,23,1.0,1,1.0,1,1.0,1
6358,max_ml,30,90,3,3,0.05,0.95,0.9219105665666776,31,1.0,1,1.0,1,1.0,1
6359,max_ml,30,90,3,3,0.05,0.95,0.9184284679692092,22,1.0,1,1.0,1,1.0,1
6360,max_ml,30,90,3,3,0.05,0.95,0.8510994056320611,18,1.0,1,1.0,1,1.0,1
6361,max_ml,30,90,3,3,0.05,0.95,0.9489044949510632,19,1.0,1,1.0,1,1.0,1
6362,max_ml,30,90,3,3,0.05,0.95,0.8482138275137467,12,1.0,1,1.0,1,1.0,1
6363,max_ml,30,90,3,3,0.05,0.95,0.8992335325156556,7,1.0,1,1.0,1,1.0,1
6364,max_ml,30,90,3,3,0.05,0.95,0.9320830154531216,29,1.0,1,1.0,1,1.0,1
6365,max_ml,30,90,3,3,0.05,0.95,0.9142645131571038,7,1.0,1,1.0,1,1.0,1
6366,max_ml,30,90,3,3,0.05,0.95,0.9429014568261808,15,1.0,1,1.0,1,1.0,1
6367,max_ml,30,90,3,3,0.05,0.95,0.9431470365916712,21,1.0,1,1.0,1,1.0,1
6368,max_ml,30,90,3,3,0.05,0.95,0.9103816025140832,56,1.0,1,1.0,1,1.0,1
6369,max_ml,30,90,3,3,0.05,0.95,0.9298295796569576,22,1.0,1,1.0,1,1.0,1
6370,max_ml,30,90,3,3,0.05,0.95,0.940395208416005,68,0.0,0,1.0,1,1.0,1
6371,max_ml,30,90,3,3,0.05,0.95,0.8866903722555808,16,1.0,1,1.0,1,1.0,1
6372,max_ml,30,90,3,3,0.05,0.95,0.9043095464530294,21,1.0,1,1.0,1,1.0,1
6373,max_ml,30,90,3,3,0.05,0.95,0.9384299394285956,36,1.0,1,1.0,1,1.0,1
6374,max_ml,30,90,3,3,0.05,0.95,0.9201443056155948,36,1.0,1,1.0,1,1.0,1
6375,max_ml,30,90,3,3,0.05,0.95,0.9454537950610776,18,1.0,1,1.0,1,1.0,1
6376,max_ml,30,90,3,3,0.05,0.95,0.9423731345755042,88,0.0,0,1.0,1,1.0,1
6377,max_ml,30,90,3,3,0.05,0.95,0.9376044035246672,50,1.0,1,1.0,1,1.0,1
6378,max_ml,30,90,3,3,0.05,0.95,0.9434947395034124,39,1.0,1,1.0,1,1.0,1
6379,max_ml,30,90,3,3,0.05,0.95,0.9348903813265192,17,1.0,1,1.0,1,1.0,1
6380,max_ml,30,90,3,3,0.05,0.95,0.922154745235104,10,1.0,1,1.0,1,1.0,1
6381,max_ml,30,90,3,3,0.05,0.95,0.9388882950855388,44,1.0,1,1.0,1,1.0,1
6382,max_ml,30,90,3,3,0.05,0.95,0.8532264193713944,12,1.0,1,1.0,1,1.0,1
6383,max_ml,30,90,3,3,0.05,0.95,0.9483576853999623,31,1.0,1,1.0,1,1.0,1
6384,max_ml,30,90,3,3,0.05,0.95,0.9218185223630566,11,1.0,1,1.0,1,1.0,1
6385,max_ml,30,90,3,3,0.05,0.95,0.9452654856335896,34,1.0,1,1.0,1,1.0,1
6386,max_ml,30,90,3,3,0.05,0.95,0.8664961411119821,7,1.0,1,1.0,1,1.0,1
6387,max_ml,30,90,3,3,0.05,0.95,0.9486193703870636,15,1.0,1,1.0,1,1.0,1
6388,max_ml,30,90,3,3,0.05,0.95,0.9400924506781956,22,1.0,1,1.0,1,1.0,1
6389,max_ml,30,90,3,3,0.05,0.95,0.9235806101125364,56,1.0,1,1.0,1,1.0,1
6390,max_ml,30,90,3,3,0.05,0.95,0.937475446066246,31,1.0,1,1.0,1,1.0,1
6391,max_ml,30,90,3,3,0.05,0.95,0.9423968393245432,19,1.0,1,1.0,1,1.0,1
6392,max_ml,30,90,3,3,0.05,0.95,0.9125279771055972,17,1.0,1,1.0,1,1.0,1
6393,max_ml,30,90,3,3,0.05,0.95,0.9373502828659824,8,1.0,1,1.0,1,1.0,1
6394,max_ml,30,90,3,3,0.05,0.95,0.9329243765253108,46,0.0,0,0.0,0,1.0,1
6395,max_ml,30,90,3,3,0.05,0.95,0.9134513123580572,16,1.0,1,1.0,1,1.0,1
6396,max_ml,30,90,3,3,0.05,0.95,0.9274515111952886,17,1.0,1,1.0,1,1.0,1
6397,max_ml,30,90,3,3,0.05,0.95,0.8700191077360269,8,1.0,1,1.0,1,1.0,1
6398,max_ml,30,90,3,3,0.05,0.95,0.9257194199061828,7,1.0,1,1.0,1,1.0,1
6399,max_ml,30,90,3,3,0.05,0.95,0.9009018871929096,16,1.0,1,1.0,1,1.0,1
6400,max_ml,30,90,3,3,0.05,0.95,0.9201779727899092,14,1.0,1,1.0,1,1.0,1
6401,max_ml,30,90,3,3,0.05,0.95,0.9331481360704176,6,1.0,1,1.0,1,1.0,1
6402,max_ml,30,90,3,3,0.05,0.95,0.9089282277599904,16,1.0,1,1.0,1,1.0,1
6403,max_ml,30,90,3,3,0.05,0.95,0.9368777702146956,33,1.0,1,1.0,1,1.0,1
6404,max_ml,30,90,3,3,0.05,0.95,0.9477194081221956,20,1.0,1,1.0,1,1.0,1
6405,max_ml,30,90,3,3,0.05,0.95,0.9053760558683492,19,1.0,1,1.0,1,1.0,1
6406,max_ml,30,90,3,3,0.05,0.95,0.8807281233497836,13,1.0,1,1.0,1,1.0,1
6407,max_ml,30,90,3,3,0.05,0.95,0.8850651879810103,10,1.0,1,1.0,1,1.0,1
6408,max_ml,30,90,3,3,0.05,0.95,0.8833743511553849,18,1.0,1,1.0,1,1.0,1
6409,max_ml,30,90,3,3,0.05,0.95,0.9437955008964336,25,1.0,1,1.0,1,1.0,1
6410,max_ml,30,90,3,3,0.05,0.95,0.947998138050866,12,1.0,1,1.0,1,1.0,1
6411,max_ml,30,90,3,3,0.05,0.95,0.9104005030726064,15,1.0,1,1.0,1,1.0,1
6412,max_ml,30,90,3,3,0.05,0.95,0.943888091042,38,1.0,1,1.0,1,1.0,1
6413,max_ml,30,90,3,3,0.05,0.95,0.8171716679282611,8,1.0,1,1.0,1,1.0,1
6414,max_ml,30,90,3,3,0.05,0.95,0.9060122099939104,29,1.0,1,1.0,1,1.0,1
6415,max_ml,30,90,3,3,0.05,0.95,0.9122139689762244,10,1.0,1,1.0,1,1.0,1
6416,max_ml,30,90,3,3,0.05,0.95,0.9368898293700314,18,1.0,1,1.0,1,1.0,1
6417,max_ml,30,90,3,3,0.05,0.95,0.9162510560283236,23,1.0,1,1.0,1,1.0,1
6418,max_ml,30,90,3,3,0.05,0.95,0.9482631219326508,63,0.0,0,0.0,0,1.0,1
6419,max_ml,30,90,3,3,0.05,0.95,0.8645066492343455,16,1.0,1,1.0,1,1.0,1
6420,max_ml,30,90,3,3,0.05,0.95,0.9458401318530404,30,1.0,1,1.0,1,1.0,1
6421,max_ml,30,90,3,3,0.05,0.95,0.9167942756990046,30,1.0,1,1.0,1,1.0,1
6422,max_ml,30,90,3,3,0.05,0.95,0.9119176668482916,12,1.0,1,1.0,1,1.0,1
6423,max_ml,30,90,3,3,0.05,0.95,0.94103194936593,15,1.0,1,1.0,1,1.0,1
6424,max_ml,30,90,3,3,0.05,0.95,0.8935077314235993,22,1.0,1,1.0,1,1.0,1
6425,max_ml,30,90,3,3,0.05,0.95,0.9449984846715672,17,1.0,1,1.0,1,1.0,1
6426,max_ml,30,90,3,3,0.05,0.95,0.949390306633474,33,0.0,0,1.0,1,1.0,1
6427,max_ml,30,90,3,3,0.05,0.95,0.9223448379797242,7,1.0,1,1.0,1,1.0,1
6428,max_ml,30,90,3,3,0.05,0.95,0.9162728656722944,9,1.0,1,1.0,1,1.0,1
6429,max_ml,30,90,3,3,0.05,0.95,0.9464146909509562,13,1.0,1,1.0,1,1.0,1
6430,max_ml,30,90,3,3,0.05,0.95,0.9388632240785996,7,1.0,1,1.0,1,1.0,1
6431,max_ml,30,90,3,3,0.05,0.95,0.9481423379383752,20,1.0,1,1.0,1,1.0,1
6432,max_ml,30,90,3,3,0.05,0.95,0.9495727112485935,23,1.0,1,1.0,1,1.0,1
6433,max_ml,30,90,3,3,0.05,0.95,0.9482766932866884,11,1.0,1,1.0,1,1.0,1
6434,max_ml,30,90,3,3,0.05,0.95,0.913174415104564,15,1.0,1,1.0,1,1.0,1
6435,max_ml,30,90,3,3,0.05,0.95,0.9087849828031512,12,1.0,1,1.0,1,1.0,1
6436,max_ml,30,90,3,3,0.05,0.95,0.9498201619616768,36,1.0,1,1.0,1,1.0,1
6437,max_ml,30,90,3,3,0.05,0.95,0.8962253099208669,18,1.0,1,1.0,1,1.0,1
6438,max_ml,30,90,3,3,0.05,0.95,0.8754639329251094,15,1.0,1,1.0,1,1.0,1
6439,max_ml,30,90,3,3,0.05,0.95,0.93266835609064,12,1.0,1,1.0,1,1.0,1
6440,max_ml,30,90,3,3,0.05,0.95,0.938381902304177,35,1.0,1,1.0,1,1.0,1
6441,max_ml,30,90,3,3,0.05,0.95,0.930842249900916,11,1.0,1,1.0,1,1.0,1
6442,max_ml,30,90,3,3,0.05,0.95,0.9073099860248032,10,1.0,1,1.0,1,1.0,1
6443,max_ml,30,90,3,3,0.05,0.95,0.9490898314279724,9,1.0,1,1.0,1,1.0,1
6444,max_ml,30,90,3,3,0.05,0.95,0.9231771166185488,34,1.0,1,1.0,1,1.0,1
6445,max_ml,30,90,3,3,0.05,0.95,0.9360586108911096,18,1.0,1,1.0,1,1.0,1
6446,max_ml,30,90,3,3,0.05,0.95,0.8962032747790049,28,1.0,1,1.0,1,1.0,1
6447,max_ml,30,90,3,3,0.05,0.95,0.92925134558645,10,1.0,1,1.0,1,1.0,1
6448,max_ml,30,90,3,3,0.05,0.95,0.9349635713112991,41,0.0,0,1.0,1,1.0,1
6449,max_ml,30,90,3,3,0.05,0.95,0.913903528649969,11,1.0,1,1.0,1,1.0,1
6450,max_ml,30,90,3,3,0.05,0.95,0.9360518266628778,10,1.0,1,1.0,1,1.0,1
6451,max_ml,30,90,3,3,0.05,0.95,0.9339283242545392,7,1.0,1,1.0,1,1.0,1
6452,max_ml,30,90,3,3,0.05,0.95,0.9124206340781252,8,1.0,1,1.0,1,1.0,1
6453,max_ml,30,90,3,3,0.05,0.95,0.9393338204748264,14,1.0,1,1.0,1,1.0,1
6454,max_ml,30,90,3,3,0.05,0.95,0.9421451362423784,11,1.0,1,1.0,1,1.0,1
6455,max_ml,30,90,3,3,0.05,0.95,0.9398036271793506,59,1.0,1,1.0,1,1.0,1
6456,max_ml,30,90,3,3,0.05,0.95,0.9152673388426684,18,1.0,1,1.0,1,1.0,1
6457,max_ml,30,90,3,3,0.05,0.95,0.9165223962755396,21,1.0,1,1.0,1,1.0,1
6458,max_ml,30,90,3,3,0.05,0.95,0.9299945292416592,20,1.0,1,1.0,1,1.0,1
6459,max_ml,30,90,3,3,0.05,0.95,0.8667926870136825,38,1.0,1,1.0,1,1.0,1
6460,max_ml,30,90,3,3,0.05,0.95,0.934892932657081,25,1.0,1,1.0,1,1.0,1
6461,max_ml,30,90,3,3,0.05,0.95,0.9412839348918975,15,1.0,1,1.0,1,1.0,1
6462,max_ml,30,90,3,3,0.05,0.95,0.9207173366668292,20,1.0,1,1.0,1,1.0,1
6463,max_ml,30,90,3,3,0.05,0.95,0.8963100464705273,21,1.0,1,1.0,1,1.0,1
6464,max_ml,30,90,3,3,0.05,0.95,0.9216212359899236,23,1.0,1,1.0,1,1.0,1
6465,max_ml,30,90,3,3,0.05,0.95,0.8749159584822348,8,1.0,1,1.0,1,1.0,1
6466,max_ml,30,90,3,3,0.05,0.95,0.9413425229967748,10,1.0,1,1.0,1,1.0,1
6467,max_ml,30,90,3,3,0.05,0.95,0.8816186557754945,12,1.0,1,1.0,1,1.0,1
6468,max_ml,30,90,3,3,0.05,0.95,0.867951738517439,10,1.0,1,1.0,1,1.0,1
6469,max_ml,30,90,3,3,0.05,0.95,0.9364440621747568,27,1.0,1,1.0,1,1.0,1
6470,max_ml,30,90,3,3,0.05,0.95,0.9456398142672908,10,1.0,1,1.0,1,1.0,1
6471,max_ml,30,90,3,3,0.05,0.95,0.9400196618308128,30,1.0,1,1.0,1,1.0,1
6472,max_ml,30,90,3,3,0.05,0.95,0.9488598728118256,27,1.0,1,1.0,1,1.0,1
6473,max_ml,30,90,3,3,0.05,0.95,0.8861989325988573,7,1.0,1,1.0,1,1.0,1
6474,max_ml,30,90,3,3,0.05,0.95,0.9401443088717696,14,1.0,1,1.0,1,1.0,1
6475,max_ml,30,90,3,3,0.05,0.95,0.9154197575750797,21,1.0,1,1.0,1,1.0,1
6476,max_ml,30,90,3,3,0.05,0.95,0.9200675700692784,26,1.0,1,1.0,1,1.0,1
6477,max_ml,30,90,3,3,0.05,0.95,0.8974767391729234,30,1.0,1,1.0,1,1.0,1
6478,max_ml,30,90,3,3,0.05,0.95,0.8373799030153924,34,1.0,1,1.0,1,1.0,1
6479,max_ml,30,90,3,3,0.05,0.95,0.9479009963562572,41,1.0,1,1.0,1,1.0,1
6480,max_ml,30,90,3,3,0.05,0.95,0.9155360618163008,9,1.0,1,1.0,1,1.0,1
6481,max_ml,30,90,3,3,0.05,0.95,0.9476131748447104,36,1.0,1,1.0,1,1.0,1
6482,max_ml,30,90,3,3,0.05,0.95,0.9146109139656338,11,1.0,1,1.0,1,1.0,1
6483,max_ml,30,90,3,3,0.05,0.95,0.9114113995395232,20,1.0,1,1.0,1,1.0,1
6484,max_ml,30,90,3,3,0.05,0.95,0.9488533988519374,12,1.0,1,1.0,1,1.0,1
6485,max_ml,30,90,3,3,0.05,0.95,0.9025610210064794,22,1.0,1,1.0,1,1.0,1
6486,max_ml,30,90,3,3,0.05,0.95,0.9376468753721888,37,1.0,1,1.0,1,1.0,1
6487,max_ml,30,90,3,3,0.05,0.95,0.9495823333901998,35,1.0,1,1.0,1,1.0,1
6488,max_ml,30,90,3,3,0.05,0.95,0.928044128775543,23,1.0,1,1.0,1,1.0,1
6489,max_ml,30,90,3,3,0.05,0.95,0.8820640390418409,27,1.0,1,1.0,1,1.0,1
6490,max_ml,30,90,3,3,0.05,0.95,0.9458825173502204,11,1.0,1,1.0,1,1.0,1
6491,max_ml,30,90,3,3,0.05,0.95,0.9378812064386646,43,1.0,1,1.0,1,1.0,1
6492,max_ml,30,90,3,3,0.05,0.95,0.9373722231928524,40,1.0,1,1.0,1,1.0,1
6493,max_ml,30,90,3,3,0.05,0.95,0.9499966667119764,84,1.0,1,1.0,1,1.0,1
6494,max_ml,30,90,3,3,0.05,0.95,0.911773113034436,11,1.0,1,1.0,1,1.0,1
6495,max_ml,30,90,3,3,0.05,0.95,0.9220474311456902,17,1.0,1,1.0,1,1.0,1
6496,max_ml,30,90,3,3,0.05,0.95,0.8887816208270504,16,1.0,1,1.0,1,1.0,1
6497,max_ml,30,90,3,3,0.05,0.95,0.91384539523854,31,1.0,1,1.0,1,1.0,1
6498,max_ml,30,90,3,3,0.05,0.95,0.9430216620078326,11,1.0,1,1.0,1,1.0,1
6499,max_ml,30,90,3,3,0.05,0.95,0.9150731082894884,31,1.0,1,1.0,1,1.0,1
6500,max_ml,30,90,3,3,0.05,0.95,0.9079081546264346,10,1.0,1,1.0,1,1.0,1
6501,max_ml,30,90,3,3,0.05,0.95,0.9433598802022892,13,1.0,1,1.0,1,1.0,1
6502,max_ml,30,90,3,3,0.05,0.95,0.8946393715618328,19,1.0,1,1.0,1,1.0,1
6503,max_ml,30,90,3,3,0.05,0.95,0.9291723976359716,17,1.0,1,1.0,1,1.0,1
6504,max_ml,30,90,3,3,0.05,0.95,0.9407268916611534,50,1.0,1,1.0,1,1.0,1
6505,max_ml,30,90,3,3,0.05,0.95,0.9393115616579384,33,1.0,1,1.0,1,1.0,1
6506,max_ml,30,90,3,3,0.05,0.95,0.9377883557944184,45,1.0,1,1.0,1,1.0,1
6507,max_ml,30,90,3,3,0.05,0.95,0.9486570123046438,34,1.0,1,1.0,1,1.0,1
6508,max_ml,30,90,3,3,0.05,0.95,0.946986519302996,10,1.0,1,1.0,1,1.0,1
6509,max_ml,30,90,3,3,0.05,0.95,0.9341810366969372,73,1.0,1,1.0,1,1.0,1
6510,max_ml,30,90,3,3,0.05,0.95,0.912297129988311,27,1.0,1,1.0,1,1.0,1
6511,max_ml,30,90,3,3,0.05,0.95,0.9495835956727116,60,0.0,0,1.0,1,1.0,1
6512,max_ml,30,90,3,3,0.05,0.95,0.9076829107211946,33,1.0,1,1.0,1,1.0,1
6513,max_ml,30,90,3,3,0.05,0.95,0.8596030983218321,16,1.0,1,1.0,1,1.0,1
6514,max_ml,30,90,3,3,0.05,0.95,0.7928481712544908,9,1.0,1,1.0,1,1.0,1
6515,max_ml,30,90,3,3,0.05,0.95,0.8759773076443388,4,1.0,1,1.0,1,1.0,1
6516,max_ml,30,90,3,3,0.05,0.95,0.9309312215972828,38,1.0,1,1.0,1,1.0,1
6517,max_ml,30,90,3,3,0.05,0.95,0.914703703603067,7,1.0,1,1.0,1,1.0,1
6518,max_ml,30,90,3,3,0.05,0.95,0.9414579531026523,17,1.0,1,1.0,1,1.0,1
6519,max_ml,30,90,3,3,0.05,0.95,0.8743636161924796,5,1.0,1,1.0,1,1.0,1
6520,max_ml,30,90,3,3,0.05,0.95,0.921018362005495,50,1.0,1,1.0,1,1.0,1
6521,max_ml,30,90,3,3,0.05,0.95,0.8893402642571172,27,1.0,1,1.0,1,1.0,1
6522,max_ml,30,90,3,3,0.05,0.95,0.9316803962468014,20,1.0,1,1.0,1,1.0,1
6523,max_ml,30,90,3,3,0.05,0.95,0.8910235564795456,24,1.0,1,1.0,1,1.0,1
6524,max_ml,30,90,3,3,0.05,0.95,0.9475368186834772,10,1.0,1,1.0,1,1.0,1
6525,max_ml,30,90,3,3,0.05,0.95,0.8780456171247815,9,1.0,1,1.0,1,1.0,1
6526,max_ml,30,90,3,3,0.05,0.95,0.8658427181765705,14,1.0,1,1.0,1,1.0,1
6527,max_ml,30,90,3,3,0.05,0.95,0.9167751218494056,21,1.0,1,1.0,1,1.0,1
6528,max_ml,30,90,3,3,0.05,0.95,0.9473375071241096,12,1.0,1,1.0,1,1.0,1
6529,max_ml,30,90,3,3,0.05,0.95,0.8667441007588804,8,1.0,1,1.0,1,1.0,1
6530,max_ml,30,90,3,3,0.05,0.95,0.884520634074389,12,1.0,1,1.0,1,1.0,1
6531,max_ml,30,90,3,3,0.05,0.95,0.909087988228986,16,1.0,1,1.0,1,1.0,1
6532,max_ml,30,90,3,3,0.05,0.95,0.9313023766331432,13,1.0,1,1.0,1,1.0,1
6533,max_ml,30,90,3,3,0.05,0.95,0.9413912248520724,42,1.0,1,1.0,1,1.0,1
6534,max_ml,30,90,3,3,0.05,0.95,0.9389196240334496,52,1.0,1,1.0,1,1.0,1
6535,max_ml,30,90,3,3,0.05,0.95,0.9486372056410354,31,1.0,1,1.0,1,1.0,1
6536,max_ml,30,90,3,3,0.05,0.95,0.9415572240696236,21,1.0,1,1.0,1,1.0,1
6537,max_ml,30,90,3,3,0.05,0.95,0.9453800178265904,7,1.0,1,1.0,1,1.0,1
6538,max_ml,30,90,3,3,0.05,0.95,0.91045035825755,17,1.0,1,1.0,1,1.0,1
6539,max_ml,30,90,3,3,0.05,0.95,0.9427256535058922,33,1.0,1,1.0,1,1.0,1
6540,max_ml,30,90,3,3,0.05,0.95,0.933863702612032,25,1.0,1,1.0,1,1.0,1
6541,max_ml,30,90,3,3,0.05,0.95,0.9415798708761274,64,1.0,1,1.0,1,1.0,1
6542,max_ml,30,90,3,3,0.05,0.95,0.9363704386952698,7,1.0,1,1.0,1,1.0,1
6543,max_ml,30,90,3,3,0.05,0.95,0.9383821653956668,15,1.0,1,1.0,1,1.0,1
6544,max_ml,30,90,3,3,0.05,0.95,0.9474645415718672,71,0.0,0,1.0,1,0.0,0
6545,max_ml,30,90,3,3,0.05,0.95,0.9141012543945944,11,1.0,1,1.0,1,1.0,1
6546,max_ml,30,90,3,3,0.05,0.95,0.8984526459976405,26,1.0,1,1.0,1,1.0,1
6547,max_ml,30,90,3,3,0.05,0.95,0.9275616906304924,17,1.0,1,1.0,1,1.0,1
6548,max_ml,30,90,3,3,0.05,0.95,0.9284626229910738,20,1.0,1,1.0,1,1.0,1
6549,max_ml,30,90,3,3,0.05,0.95,0.8935078574674139,16,1.0,1,1.0,1,1.0,1
6550,max_ml,30,90,3,3,0.05,0.95,0.902897851434,18,1.0,1,1.0,1,1.0,1
6551,max_ml,30,90,3,3,0.05,0.95,0.90199305734937,11,1.0,1,1.0,1,1.0,1
6552,max_ml,30,90,3,3,0.05,0.95,0.924661478788786,67,0.0,0,1.0,1,1.0,1
6553,max_ml,30,90,3,3,0.05,0.95,0.9134783184500816,15,1.0,1,1.0,1,1.0,1
6554,max_ml,30,90,3,3,0.05,0.95,0.94661840565905,23,1.0,1,1.0,1,1.0,1
6555,max_ml,30,90,3,3,0.05,0.95,0.935944654554182,22,1.0,1,1.0,1,1.0,1
6556,max_ml,30,90,3,3,0.05,0.95,0.9396135179936912,14,1.0,1,1.0,1,1.0,1
6557,max_ml,30,90,3,3,0.05,0.95,0.93891086866163,12,1.0,1,1.0,1,1.0,1
6558,max_ml,30,90,3,3,0.05,0.95,0.9186857170555586,13,1.0,1,1.0,1,1.0,1
6559,max_ml,30,90,3,3,0.05,0.95,0.91539737871158,45,1.0,1,1.0,1,1.0,1
6560,max_ml,30,90,3,3,0.05,0.95,0.9265386222768331,47,1.0,1,1.0,1,1.0,1
6561,max_ml,30,90,3,3,0.05,0.95,0.9422966066242976,18,1.0,1,1.0,1,1.0,1
6562,max_ml,30,90,3,3,0.05,0.95,0.9116843273273684,31,1.0,1,1.0,1,1.0,1
6563,max_ml,30,90,3,3,0.05,0.95,0.9422016838072952,18,1.0,1,1.0,1,1.0,1
6564,max_ml,30,90,3,3,0.05,0.95,0.9430078195873524,18,1.0,1,1.0,1,1.0,1
6565,max_ml,30,90,3,3,0.05,0.95,0.9449498433890056,49,1.0,1,1.0,1,1.0,1
6566,max_ml,30,90,3,3,0.05,0.95,0.9497627159345868,38,0.0,0,1.0,1,1.0,1
6567,max_ml,30,90,3,3,0.05,0.95,0.9473482272813704,37,1.0,1,1.0,1,1.0,1
6568,max_ml,30,90,3,3,0.05,0.95,0.917795894057974,26,1.0,1,1.0,1,1.0,1
6569,max_ml,30,90,3,3,0.05,0.95,0.9344068864240468,22,1.0,1,1.0,1,1.0,1
6570,max_ml,30,90,3,3,0.05,0.95,0.8946123370530503,25,1.0,1,1.0,1,1.0,1
6571,max_ml,30,90,3,3,0.05,0.95,0.9184531952114768,24,1.0,1,1.0,1,1.0,1
6572,max_ml,30,90,3,3,0.05,0.95,0.93539812202295,49,1.0,1,1.0,1,1.0,1
6573,max_ml,30,90,3,3,0.05,0.95,0.9399340219780236,19,1.0,1,1.0,1,1.0,1
6574,max_ml,30,90,3,3,0.05,0.95,0.9431601243665286,44,1.0,1,1.0,1,1.0,1
6575,max_ml,30,90,3,3,0.05,0.95,0.9451458602484876,26,1.0,1,1.0,1,1.0,1
6576,max_ml,30,90,3,3,0.05,0.95,0.9369193580898376,19,1.0,1,1.0,1,1.0,1
6577,max_ml,30,90,3,3,0.05,0.95,0.9496710653695912,107,0.0,0,0.0,0,1.0,1
6578,max_ml,30,90,3,3,0.05,0.95,0.942925701571066,21,1.0,1,1.0,1,1.0,1
6579,max_ml,30,90,3,3,0.05,0.95,0.9442184951112468,25,1.0,1,1.0,1,1.0,1
6580,max_ml,30,90,3,3,0.05,0.95,0.8811436675884494,12,1.0,1,1.0,1,1.0,1
6581,max_ml,30,90,3,3,0.05,0.95,0.8486731470464675,13,1.0,1,1.0,1,1.0,1
6582,max_ml,30,90,3,3,0.05,0.95,0.943952097473258,31,1.0,1,1.0,1,1.0,1
6583,max_ml,30,90,3,3,0.05,0.95,0.8845961435411605,8,1.0,1,1.0,1,1.0,1
6584,max_ml,30,90,3,3,0.05,0.95,0.938380706144781,13,1.0,1,1.0,1,1.0,1
6585,max_ml,30,90,3,3,0.05,0.95,0.9289977101842588,24,1.0,1,1.0,1,1.0,1
6586,max_ml,30,90,3,3,0.05,0.95,0.8995329093586749,8,1.0,1,1.0,1,1.0,1
6587,max_ml,30,90,3,3,0.05,0.95,0.9227872678836068,23,1.0,1,1.0,1,1.0,1
6588,max_ml,30,90,3,3,0.05,0.95,0.947807308696751,11,1.0,1,1.0,1,1.0,1
6589,max_ml,30,90,3,3,0.05,0.95,0.9425105916152364,12,1.0,1,1.0,1,1.0,1
6590,max_ml,30,90,3,3,0.05,0.95,0.9283632628708058,30,1.0,1,1.0,1,1.0,1
6591,max_ml,30,90,3,3,0.05,0.95,0.9305201543887676,38,1.0,1,1.0,1,1.0,1
6592,max_ml,30,90,3,3,0.05,0.95,0.9401165731241576,18,1.0,1,1.0,1,1.0,1
6593,max_ml,30,90,3,3,0.05,0.95,0.9197615443958662,16,1.0,1,1.0,1,1.0,1
6594,max_ml,30,90,3,3,0.05,0.95,0.9454433843230864,26,1.0,1,1.0,1,1.0,1
6595,max_ml,30,90,3,3,0.05,0.95,0.9413242401716496,12,1.0,1,1.0,1,1.0,1
6596,max_ml,30,90,3,3,0.05,0.95,0.8974650524653414,9,1.0,1,1.0,1,1.0,1
6597,max_ml,30,90,3,3,0.05,0.95,0.9396443919563718,22,1.0,1,1.0,1,1.0,1
6598,max_ml,30,90,3,3,0.05,0.95,0.893266259313136,9,1.0,1,1.0,1,1.0,1
6599,max_ml,30,90,3,3,0.05,0.95,0.9343457069716056,9,1.0,1,1.0,1,1.0,1
6600,max_ml,30,90,3,3,0.05,0.95,0.8377324331582742,17,1.0,1,1.0,1,1.0,1
6601,max_ml,30,90,3,3,0.05,0.95,0.9233528445822988,16,1.0,1,1.0,1,1.0,1
6602,max_ml,30,90,3,3,0.05,0.95,0.9266826694767016,15,1.0,1,1.0,1,1.0,1
6603,max_ml,30,90,3,3,0.05,0.95,0.9260980048601704,17,1.0,1,1.0,1,1.0,1
6604,max_ml,30,90,3,3,0.05,0.95,0.9044830609448012,10,1.0,1,1.0,1,1.0,1
6605,max_ml,30,90,3,3,0.05,0.95,0.902076458766635,6,1.0,1,1.0,1,1.0,1
6606,max_ml,30,90,3,3,0.05,0.95,0.9257475853199524,33,1.0,1,1.0,1,1.0,1
6607,max_ml,30,90,3,3,0.05,0.95,0.8899577272102986,23,1.0,1,1.0,1,1.0,1
6608,max_ml,30,90,3,3,0.05,0.95,0.9374644050159604,25,1.0,1,1.0,1,1.0,1
6609,max_ml,30,90,3,3,0.05,0.95,0.9208672425630414,15,1.0,1,1.0,1,1.0,1
6610,max_ml,30,90,3,3,0.05,0.95,0.9490650533052876,21,1.0,1,1.0,1,1.0,1
6611,max_ml,30,90,3,3,0.05,0.95,0.905277901212545,12,1.0,1,1.0,1,1.0,1
6612,max_ml,30,90,3,3,0.05,0.95,0.9232639399952558,28,1.0,1,1.0,1,1.0,1
6613,max_ml,30,90,3,3,0.05,0.95,0.9323984450368537,11,1.0,1,1.0,1,1.0,1
6614,max_ml,30,90,3,3,0.05,0.95,0.9301892731968576,9,1.0,1,1.0,1,1.0,1
6615,max_ml,30,90,3,3,0.05,0.95,0.932495835189822,29,1.0,1,1.0,1,1.0,1
6616,max_ml,30,90,3,3,0.05,0.95,0.9229084208821356,26,1.0,1,1.0,1,1.0,1
6617,max_ml,30,90,3,3,0.05,0.95,0.8296283163775097,16,1.0,1,1.0,1,1.0,1
6618,max_ml,30,90,3,3,0.05,0.95,0.9038218969781286,17,1.0,1,1.0,1,1.0,1
6619,max_ml,30,90,3,3,0.05,0.95,0.9426922160120794,40,1.0,1,1.0,1,1.0,1
6620,max_ml,30,90,3,3,0.05,0.95,0.9429608199820804,60,1.0,1,1.0,1,1.0,1
6621,max_ml,30,90,3,3,0.05,0.95,0.9312407259578644,26,1.0,1,1.0,1,1.0,1
6622,max_ml,30,90,3,3,0.05,0.95,0.9482348514223994,25,1.0,1,1.0,1,1.0,1
6623,max_ml,30,90,3,3,0.05,0.95,0.9273879991381004,61,1.0,1,1.0,1,1.0,1
6624,max_ml,30,90,3,3,0.05,0.95,0.9412350186087032,20,1.0,1,1.0,1,1.0,1
6625,max_ml,30,90,3,3,0.05,0.95,0.9219518202718217,28,1.0,1,1.0,1,1.0,1
6626,max_ml,30,90,3,3,0.05,0.95,0.9219404342677182,11,1.0,1,1.0,1,1.0,1
6627,max_ml,30,90,3,3,0.05,0.95,0.9482313540130228,21,1.0,1,1.0,1,1.0,1
6628,max_ml,30,90,3,3,0.05,0.95,0.8914322504203129,16,1.0,1,1.0,1,1.0,1
6629,max_ml,30,90,3,3,0.05,0.95,0.9459053825541,46,1.0,1,1.0,1,1.0,1
6630,max_ml,30,90,3,3,0.05,0.95,0.9083151555499585,7,1.0,1,1.0,1,1.0,1
6631,max_ml,30,90,3,3,0.05,0.95,0.9245512443519668,22,1.0,1,1.0,1,1.0,1
6632,max_ml,30,90,3,3,0.05,0.95,0.9313898852035282,25,1.0,1,1.0,1,1.0,1
6633,max_ml,30,90,3,3,0.05,0.95,0.8807281952261393,17,1.0,1,1.0,1,1.0,1
6634,max_ml,30,90,3,3,0.05,0.95,0.949831998911998,40,1.0,1,1.0,1,1.0,1
6635,max_ml,30,90,3,3,0.05,0.95,0.910297948584148,8,1.0,1,1.0,1,1.0,1
6636,max_ml,30,90,3,3,0.05,0.95,0.9487924052715662,52,1.0,1,1.0,1,1.0,1
6637,max_ml,30,90,3,3,0.05,0.95,0.933617861676648,43,1.0,1,1.0,1,1.0,1
6638,max_ml,30,90,3,3,0.05,0.95,0.9313529668182572,6,1.0,1,1.0,1,1.0,1
6639,max_ml,30,90,3,3,0.05,0.95,0.9426006684285844,41,1.0,1,1.0,1,1.0,1
6640,max_ml,30,90,3,3,0.05,0.95,0.9326328414397612,13,1.0,1,1.0,1,1.0,1
6641,max_ml,30,90,3,3,0.05,0.95,0.9435679558417888,9,1.0,1,1.0,1,1.0,1
6642,max_ml,30,90,3,3,0.05,0.95,0.885550223401489,26,1.0,1,1.0,1,1.0,1
6643,max_ml,30,90,3,3,0.05,0.95,0.9084474414586444,18,1.0,1,1.0,1,1.0,1
6644,max_ml,30,90,3,3,0.05,0.95,0.9343288434247649,36,1.0,1,1.0,1,1.0,1
6645,max_ml,30,90,3,3,0.05,0.95,0.851538346912438,10,1.0,1,1.0,1,1.0,1
6646,max_ml,30,90,3,3,0.05,0.95,0.9179490324584452,31,1.0,1,1.0,1,1.0,1
6647,max_ml,30,90,3,3,0.05,0.95,0.9496801442140964,14,1.0,1,1.0,1,1.0,1
6648,max_ml,30,90,3,3,0.05,0.95,0.9451691286381286,13,1.0,1,1.0,1,1.0,1
6649,max_ml,30,90,3,3,0.05,0.95,0.9352205499030296,9,1.0,1,1.0,1,1.0,1
6650,max_ml,30,90,3,3,0.05,0.95,0.9379948118789884,10,1.0,1,1.0,1,1.0,1
6651,max_ml,30,90,3,3,0.05,0.95,0.9414640667750112,28,1.0,1,1.0,1,1.0,1
6652,max_ml,30,90,3,3,0.05,0.95,0.9384155167426308,10,1.0,1,1.0,1,1.0,1
6653,max_ml,30,90,3,3,0.05,0.95,0.9221668682218084,44,1.0,1,1.0,1,1.0,1
6654,max_ml,30,90,3,3,0.05,0.95,0.945826832899344,15,1.0,1,1.0,1,1.0,1
6655,max_ml,30,90,3,3,0.05,0.95,0.8978562550156906,23,1.0,1,1.0,1,1.0,1
6656,max_ml,30,90,3,3,0.05,0.95,0.9426232267561204,15,1.0,1,1.0,1,1.0,1
6657,max_ml,30,90,3,3,0.05,0.95,0.938040368109794,24,1.0,1,1.0,1,1.0,1
6658,max_ml,30,90,3,3,0.05,0.95,0.93833822400207,9,1.0,1,1.0,1,1.0,1
6659,max_ml,30,90,3,3,0.05,0.95,0.9331156292245026,32,1.0,1,1.0,1,1.0,1
6660,max_ml,30,90,3,3,0.05,0.95,0.9164595916033909,9,1.0,1,1.0,1,1.0,1
6661,max_ml,30,90,3,3,0.05,0.95,0.9345129060528232,34,1.0,1,1.0,1,1.0,1
6662,max_ml,30,90,3,3,0.05,0.95,0.910877491233584,12,1.0,1,1.0,1,1.0,1
6663,max_ml,30,90,3,3,0.05,0.95,0.9394533725060734,27,1.0,1,1.0,1,1.0,1
6664,max_ml,30,90,3,3,0.05,0.95,0.946456416665834,21,1.0,1,1.0,1,1.0,1
6665,max_ml,30,90,3,3,0.05,0.95,0.91652129809753,22,1.0,1,1.0,1,1.0,1
6666,max_ml,30,90,3,3,0.05,0.95,0.9365564833848729,13,1.0,1,1.0,1,1.0,1
6667,max_ml,30,90,3,3,0.05,0.95,0.9480178156947598,21,1.0,1,1.0,1,1.0,1
6668,max_ml,30,90,3,3,0.05,0.95,0.8727094756292915,10,1.0,1,1.0,1,1.0,1
6669,max_ml,30,90,3,3,0.05,0.95,0.9415047600665192,10,1.0,1,1.0,1,1.0,1
6670,max_ml,30,90,3,3,0.05,0.95,0.921123791781301,7,1.0,1,1.0,1,1.0,1
6671,max_ml,30,90,3,3,0.05,0.95,0.9210315276089676,18,1.0,1,1.0,1,1.0,1
6672,max_ml,30,90,3,3,0.05,0.95,0.9258382648711202,16,1.0,1,1.0,1,1.0,1
6673,max_ml,30,90,3,3,0.05,0.95,0.9493865305990123,6,1.0,1,1.0,1,1.0,1
6674,max_ml,30,90,3,3,0.05,0.95,0.941415255390886,21,1.0,1,1.0,1,1.0,1
6675,max_ml,30,90,3,3,0.05,0.95,0.9380444375830194,25,1.0,1,1.0,1,1.0,1
6676,max_ml,30,90,3,3,0.05,0.95,0.9308921785711112,8,1.0,1,1.0,1,1.0,1
6677,max_ml,30,90,3,3,0.05,0.95,0.9094022176763472,23,1.0,1,1.0,1,1.0,1
6678,max_ml,30,90,3,3,0.05,0.95,0.9481548268805384,51,0.0,1,0.0,1,0.0,1
6679,max_ml,30,90,3,3,0.05,0.95,0.93494169352925,58,1.0,1,1.0,1,1.0,1
6680,max_ml,30,90,3,3,0.05,0.95,0.921944101072254,20,1.0,1,1.0,1,1.0,1
6681,max_ml,30,90,3,3,0.05,0.95,0.9281701077366936,8,1.0,1,1.0,1,1.0,1
6682,max_ml,30,90,3,3,0.05,0.95,0.9216955651284386,35,1.0,1,1.0,1,1.0,1
6683,max_ml,30,90,3,3,0.05,0.95,0.9428719340944288,26,1.0,1,1.0,1,1.0,1
6684,max_ml,30,90,3,3,0.05,0.95,0.9403877983797686,7,1.0,1,1.0,1,1.0,1
6685,max_ml,30,90,3,3,0.05,0.95,0.941973930080262,30,1.0,1,1.0,1,1.0,1
6686,max_ml,30,90,3,3,0.05,0.95,0.892206311570132,12,1.0,1,1.0,1,1.0,1
6687,max_ml,30,90,3,3,0.05,0.95,0.8976040599949434,25,1.0,1,1.0,1,1.0,1
6688,max_ml,30,90,3,3,0.05,0.95,0.9406479781059752,35,1.0,1,1.0,1,1.0,1
6689,max_ml,30,90,3,3,0.05,0.95,0.9384036259906416,6,1.0,1,1.0,1,1.0,1
6690,max_ml,30,90,3,3,0.05,0.95,0.8926766209699257,10,1.0,1,1.0,1,1.0,1
6691,max_ml,30,90,3,3,0.05,0.95,0.9293617957299372,12,1.0,1,1.0,1,1.0,1
6692,max_ml,30,90,3,3,0.05,0.95,0.9225743706375912,8,1.0,1,1.0,1,1.0,1
6693,max_ml,30,90,3,3,0.05,0.95,0.913116742250384,14,1.0,1,1.0,1,1.0,1
6694,max_ml,30,90,3,3,0.05,0.95,0.9240700222260136,18,1.0,1,1.0,1,1.0,1
6695,max_ml,30,90,3,3,0.05,0.95,0.9251093625965288,35,1.0,1,1.0,1,1.0,1
6696,max_ml,30,90,3,3,0.05,0.95,0.9246896232542215,16,1.0,1,1.0,1,1.0,1
6697,max_ml,30,90,3,3,0.05,0.95,0.9419882890081432,16,1.0,1,1.0,1,1.0,1
6698,max_ml,30,90,3,3,0.05,0.95,0.7461313487488472,7,1.0,1,1.0,1,1.0,1
6699,max_ml,30,90,3,3,0.05,0.95,0.851833472151766,13,1.0,1,1.0,1,1.0,1
6700,max_ml,30,90,3,3,0.05,0.95,0.9317916308410528,10,1.0,1,1.0,1,1.0,1
6701,max_ml,30,90,3,3,0.05,0.95,0.8882043355283382,6,1.0,1,1.0,1,1.0,1
6702,max_ml,30,90,3,3,0.05,0.95,0.9307361340945878,37,1.0,1,1.0,1,1.0,1
6703,max_ml,30,90,3,3,0.05,0.95,0.9180890437143504,17,1.0,1,1.0,1,1.0,1
6704,max_ml,30,90,3,3,0.05,0.95,0.919756901165528,9,1.0,1,1.0,1,1.0,1
6705,max_ml,30,90,3,3,0.05,0.95,0.923808323984772,54,1.0,1,1.0,1,1.0,1
6706,max_ml,30,90,3,3,0.05,0.95,0.9493276156965592,32,1.0,1,1.0,1,1.0,1
6707,max_ml,30,90,3,3,0.05,0.95,0.942112315886756,40,1.0,1,1.0,1,1.0,1
6708,max_ml,30,90,3,3,0.05,0.95,0.9381022652399452,11,1.0,1,1.0,1,1.0,1
6709,max_ml,30,90,3,3,0.05,0.95,0.9268540193107502,22,1.0,1,1.0,1,1.0,1
6710,max_ml,30,90,3,3,0.05,0.95,0.9418719032627106,12,1.0,1,1.0,1,1.0,1
6711,max_ml,30,90,3,3,0.05,0.95,0.9010358459813742,15,1.0,1,1.0,1,1.0,1
6712,max_ml,30,90,3,3,0.05,0.95,0.9493787828998068,11,1.0,1,1.0,1,1.0,1
6713,max_ml,30,90,3,3,0.05,0.95,0.9411471771065372,18,1.0,1,1.0,1,1.0,1
6714,max_ml,30,90,3,3,0.05,0.95,0.9488770168482094,17,1.0,1,1.0,1,1.0,1
6715,max_ml,30,90,3,3,0.05,0.95,0.946420912786568,27,1.0,1,1.0,1,1.0,1
6716,max_ml,30,90,3,3,0.05,0.95,0.93972942363818,19,1.0,1,1.0,1,1.0,1
6717,max_ml,30,90,3,3,0.05,0.95,0.8173568213365962,13,1.0,1,1.0,1,1.0,1
6718,max_ml,30,90,3,3,0.05,0.95,0.94811468004481,54,1.0,1,1.0,1,1.0,1
6719,max_ml,30,90,3,3,0.05,0.95,0.8888206620193126,25,1.0,1,1.0,1,1.0,1
6720,max_ml,30,90,3,3,0.05,0.95,0.9024484657434778,7,1.0,1,1.0,1,1.0,1
6721,max_ml,30,90,3,3,0.05,0.95,0.8755812718490057,19,1.0,1,1.0,1,1.0,1
6722,max_ml,30,90,3,3,0.05,0.95,0.9492843622762852,45,1.0,1,1.0,1,1.0,1
6723,max_ml,30,90,3,3,0.05,0.95,0.9429084441994277,25,1.0,1,1.0,1,1.0,1
6724,max_ml,30,90,3,3,0.05,0.95,0.8479216376257878,12,1.0,1,1.0,1,1.0,1
6725,max_ml,30,90,3,3,0.05,0.95,0.9434915394158118,69,1.0,1,1.0,1,1.0,1
6726,max_ml,30,90,3,3,0.05,0.95,0.9451803652021684,17,1.0,1,1.0,1,1.0,1
6727,max_ml,30,90,3,3,0.05,0.95,0.9069521599406548,12,1.0,1,1.0,1,1.0,1
6728,max_ml,30,90,3,3,0.05,0.95,0.9136970637578328,20,1.0,1,1.0,1,1.0,1
6729,max_ml,30,90,3,3,0.05,0.95,0.9429807614670556,16,1.0,1,1.0,1,1.0,1
6730,max_ml,30,90,3,3,0.05,0.95,0.9435936134146976,20,1.0,1,1.0,1,1.0,1
6731,max_ml,30,90,3,3,0.05,0.95,0.8978341669132421,19,1.0,1,1.0,1,1.0,1
6732,max_ml,30,90,3,3,0.05,0.95,0.9013567873493376,15,1.0,1,1.0,1,1.0,1
6733,max_ml,30,90,3,3,0.05,0.95,0.908958129358308,11,1.0,1,1.0,1,1.0,1
6734,max_ml,30,90,3,3,0.05,0.95,0.8933828865345632,46,1.0,1,1.0,1,1.0,1
6735,max_ml,30,90,3,3,0.05,0.95,0.9472097170416094,6,1.0,1,1.0,1,1.0,1
6736,max_ml,30,90,3,3,0.05,0.95,0.9254748263861964,16,1.0,1,1.0,1,1.0,1
6737,max_ml,30,90,3,3,0.05,0.95,0.9492170741371349,33,1.0,1,1.0,1,1.0,1
6738,max_ml,30,90,3,3,0.05,0.95,0.8679967832736566,10,1.0,1,1.0,1,1.0,1
6739,max_ml,30,90,3,3,0.05,0.95,0.9257635867512434,36,0.0,0,1.0,1,1.0,1
6740,max_ml,30,90,3,3,0.05,0.95,0.9331271943348336,15,1.0,1,1.0,1,1.0,1
6741,max_ml,30,90,3,3,0.05,0.95,0.8990911798060268,10,1.0,1,1.0,1,1.0,1
6742,max_ml,30,90,3,3,0.05,0.95,0.932160113803658,26,1.0,1,1.0,1,1.0,1
6743,max_ml,30,90,3,3,0.05,0.95,0.9057532391788256,16,1.0,1,1.0,1,1.0,1
6744,max_ml,30,90,3,3,0.05,0.95,0.8707104896869812,9,1.0,1,1.0,1,1.0,1
6745,max_ml,30,90,3,3,0.05,0.95,0.8907920972476583,14,1.0,1,1.0,1,1.0,1
6746,max_ml,30,90,3,3,0.05,0.95,0.8934376438152415,7,1.0,1,1.0,1,1.0,1
6747,max_ml,30,90,3,3,0.05,0.95,0.9185502835192236,13,1.0,1,1.0,1,1.0,1
6748,max_ml,30,90,3,3,0.05,0.95,0.9499478285506768,12,1.0,1,1.0,1,1.0,1
6749,max_ml,30,90,3,3,0.05,0.95,0.945811713106888,17,1.0,1,1.0,1,1.0,1
6750,max_ml,30,90,3,3,0.05,0.95,0.9381976215310076,30,1.0,1,1.0,1,1.0,1
6751,max_ml,30,90,3,3,0.05,0.95,0.9434366239714091,25,1.0,1,1.0,1,1.0,1
6752,max_ml,30,90,3,3,0.05,0.95,0.9004011007892021,16,1.0,1,1.0,1,1.0,1
6753,max_ml,30,90,3,3,0.05,0.95,0.9214020359538077,22,1.0,1,1.0,1,1.0,1
6754,max_ml,30,90,3,3,0.05,0.95,0.9358384886159616,34,1.0,1,1.0,1,1.0,1
6755,max_ml,30,90,3,3,0.05,0.95,0.9261929613021966,15,1.0,1,1.0,1,1.0,1
6756,max_ml,30,90,3,3,0.05,0.95,0.9218546963144384,14,1.0,1,1.0,1,1.0,1
6757,max_ml,30,90,3,3,0.05,0.95,0.9494654335573716,47,1.0,1,1.0,1,1.0,1
6758,max_ml,30,90,3,3,0.05,0.95,0.941749885906273,45,1.0,1,1.0,1,1.0,1
6759,max_ml,30,90,3,3,0.05,0.95,0.9455499600185118,23,1.0,1,1.0,1,1.0,1
6760,max_ml,30,90,3,3,0.05,0.95,0.9484833032019364,17,1.0,1,1.0,1,1.0,1
6761,max_ml,30,90,3,3,0.05,0.95,0.9261183363200282,26,1.0,1,1.0,1,1.0,1
6762,max_ml,30,90,3,3,0.05,0.95,0.9395677390150248,25,1.0,1,1.0,1,1.0,1
6763,max_ml,30,90,3,3,0.05,0.95,0.9037499584985051,24,1.0,1,1.0,1,1.0,1
6764,max_ml,30,90,3,3,0.05,0.95,0.9151835358300404,17,1.0,1,1.0,1,1.0,1
6765,max_ml,30,90,3,3,0.05,0.95,0.9465285497089369,43,1.0,1,1.0,1,1.0,1
6766,max_ml,30,90,3,3,0.05,0.95,0.9374073247222195,20,1.0,1,1.0,1,1.0,1
6767,max_ml,30,90,3,3,0.05,0.95,0.9489558347641832,44,1.0,1,1.0,1,1.0,1
6768,max_ml,30,90,3,3,0.05,0.95,0.9341689471495006,27,1.0,1,1.0,1,1.0,1
6769,max_ml,30,90,3,3,0.05,0.95,0.9087220404823536,22,1.0,1,1.0,1,1.0,1
6770,max_ml,30,90,3,3,0.05,0.95,0.9186689800825146,12,1.0,1,1.0,1,1.0,1
6771,max_ml,30,90,3,3,0.05,0.95,0.9436549917322514,13,1.0,1,1.0,1,1.0,1
6772,max_ml,30,90,3,3,0.05,0.95,0.9457790322472416,44,1.0,1,1.0,1,1.0,1
6773,max_ml,30,90,3,3,0.05,0.95,0.9373706168327446,10,1.0,1,1.0,1,1.0,1
6774,max_ml,30,90,3,3,0.05,0.95,0.9292421809803242,22,1.0,1,1.0,1,1.0,1
6775,max_ml,30,90,3,3,0.05,0.95,0.9262835726256414,40,1.0,1,1.0,1,1.0,1
6776,max_ml,30,90,3,3,0.05,0.95,0.9413417892265348,58,0.0,0,1.0,1,1.0,1
6777,max_ml,30,90,3,3,0.05,0.95,0.8650577385654121,16,1.0,1,1.0,1,1.0,1
6778,max_ml,30,90,3,3,0.05,0.95,0.9056083449488984,14,1.0,1,1.0,1,1.0,1
6779,max_ml,30,90,3,3,0.05,0.95,0.9491773749061636,34,1.0,1,1.0,1,1.0,1
6780,max_ml,30,90,3,3,0.05,0.95,0.8710657312310772,22,1.0,1,1.0,1,1.0,1
6781,max_ml,30,90,3,3,0.05,0.95,0.9457322176987388,16,1.0,1,1.0,1,1.0,1
6782,max_ml,30,90,3,3,0.05,0.95,0.9301595849401314,50,1.0,1,1.0,1,1.0,1
6783,max_ml,30,90,3,3,0.05,0.95,0.9189021886718074,16,1.0,1,1.0,1,1.0,1
6784,max_ml,30,90,3,3,0.05,0.95,0.9356806034860649,13,1.0,1,1.0,1,1.0,1
6785,max_ml,30,90,3,3,0.05,0.95,0.9138089970929438,11,1.0,1,1.0,1,1.0,1
6786,max_ml,30,90,3,3,0.05,0.95,0.9264448714819656,17,1.0,1,1.0,1,1.0,1
6787,max_ml,30,90,3,3,0.05,0.95,0.9359657181231794,22,1.0,1,1.0,1,1.0,1
6788,max_ml,30,90,3,3,0.05,0.95,0.943761684210501,24,1.0,1,1.0,1,1.0,1
6789,max_ml,30,90,3,3,0.05,0.95,0.8683178273583836,11,1.0,1,1.0,1,1.0,1
6790,max_ml,30,90,3,3,0.05,0.95,0.9409170818218474,12,1.0,1,1.0,1,1.0,1
6791,max_ml,30,90,3,3,0.05,0.95,0.9262086407632196,14,1.0,1,1.0,1,1.0,1
6792,max_ml,30,90,3,3,0.05,0.95,0.9406262195512536,22,1.0,1,1.0,1,1.0,1
6793,max_ml,30,90,3,3,0.05,0.95,0.923936183551667,48,0.0,0,1.0,1,1.0,1
6794,max_ml,30,90,3,3,0.05,0.95,0.948125698615562,26,1.0,1,1.0,1,1.0,1
6795,max_ml,30,90,3,3,0.05,0.95,0.9461121696378612,18,1.0,1,1.0,1,1.0,1
6796,max_ml,30,90,3,3,0.05,0.95,0.8905567014068252,15,1.0,1,1.0,1,1.0,1
6797,max_ml,30,90,3,3,0.05,0.95,0.9296009508685356,39,1.0,1,1.0,1,1.0,1
6798,max_ml,30,90,3,3,0.05,0.95,0.9478899997106192,17,1.0,1,1.0,1,1.0,1
6799,max_ml,30,90,3,3,0.05,0.95,0.9421661265007898,33,1.0,1,1.0,1,1.0,1
6800,max_ml,30,90,3,3,0.05,0.95,0.8151585701039924,9,1.0,1,1.0,1,1.0,1
6801,max_ml,30,90,3,3,0.05,0.95,0.9196093260100736,8,1.0,1,1.0,1,1.0,1
6802,max_ml,30,90,3,3,0.05,0.95,0.9066743997077944,33,1.0,1,1.0,1,1.0,1
6803,max_ml,30,90,3,3,0.05,0.95,0.94740194831812,7,1.0,1,1.0,1,1.0,1
6804,max_ml,30,90,3,3,0.05,0.95,0.911640707529606,8,1.0,1,1.0,1,1.0,1
6805,max_ml,30,90,3,3,0.05,0.95,0.9419948333852256,10,1.0,1,1.0,1,1.0,1
6806,max_ml,30,90,3,3,0.05,0.95,0.9367427462305636,10,1.0,1,1.0,1,1.0,1
6807,max_ml,30,90,3,3,0.05,0.95,0.9462822991905072,39,1.0,1,1.0,1,1.0,1
6808,max_ml,30,90,3,3,0.05,0.95,0.8587866869118497,14,1.0,1,1.0,1,1.0,1
6809,max_ml,30,90,3,3,0.05,0.95,0.9448016383154092,37,0.0,0,1.0,1,1.0,1
6810,max_ml,30,90,3,3,0.05,0.95,0.8978080147855064,14,1.0,1,1.0,1,1.0,1
6811,max_ml,30,90,3,3,0.05,0.95,0.9234160573673008,23,1.0,1,1.0,1,1.0,1
6812,max_ml,30,90,3,3,0.05,0.95,0.9468395821135772,47,0.0,0,1.0,1,1.0,1
6813,max_ml,30,90,3,3,0.05,0.95,0.9126284608127524,9,1.0,1,1.0,1,1.0,1
6814,max_ml,30,90,3,3,0.05,0.95,0.9232433837605952,25,1.0,1,1.0,1,1.0,1
6815,max_ml,30,90,3,3,0.05,0.95,0.9316555664758244,33,1.0,1,1.0,1,1.0,1
6816,max_ml,30,90,3,3,0.05,0.95,0.9282819314126936,27,1.0,1,1.0,1,1.0,1
6817,max_ml,30,90,3,3,0.05,0.95,0.9458717537194736,60,0.0,0,1.0,1,1.0,1
6818,max_ml,30,90,3,3,0.05,0.95,0.9054166244445392,13,1.0,1,1.0,1,1.0,1
6819,max_ml,30,90,3,3,0.05,0.95,0.9479517072867396,24,1.0,1,1.0,1,1.0,1
6820,max_ml,30,90,3,3,0.05,0.95,0.9302378081341206,20,1.0,1,1.0,1,1.0,1
6821,max_ml,30,90,3,3,0.05,0.95,0.8167932019664765,7,1.0,1,1.0,1,1.0,1
6822,max_ml,30,90,3,3,0.05,0.95,0.9127062655886168,21,1.0,1,1.0,1,1.0,1
6823,max_ml,30,90,3,3,0.05,0.95,0.9165061709299182,33,1.0,1,1.0,1,1.0,1
6824,max_ml,30,90,3,3,0.05,0.95,0.9108092190174628,31,1.0,1,1.0,1,1.0,1
6825,max_ml,30,90,3,3,0.05,0.95,0.944688068931796,36,1.0,1,1.0,1,1.0,1
6826,max_ml,30,90,3,3,0.05,0.95,0.944112832780874,14,1.0,1,1.0,1,1.0,1
6827,max_ml,30,90,3,3,0.05,0.95,0.9417147617185432,12,1.0,1,1.0,1,1.0,1
6828,max_ml,30,90,3,3,0.05,0.95,0.9176748804656116,13,1.0,1,1.0,1,1.0,1
6829,max_ml,30,90,3,3,0.05,0.95,0.8660392935513233,28,1.0,1,1.0,1,1.0,1
6830,max_ml,30,90,3,3,0.05,0.95,0.8477040403408225,5,1.0,1,1.0,1,1.0,1
6831,max_ml,30,90,3,3,0.05,0.95,0.9101146895090764,33,1.0,1,1.0,1,1.0,1
6832,max_ml,30,90,3,3,0.05,0.95,0.8960175001773508,20,1.0,1,1.0,1,1.0,1
6833,max_ml,30,90,3,3,0.05,0.95,0.8770887074461449,16,1.0,1,1.0,1,1.0,1
6834,max_ml,30,90,3,3,0.05,0.95,0.943689908070753,19,1.0,1,1.0,1,1.0,1
6835,max_ml,30,90,3,3,0.05,0.95,0.8459954208161026,9,1.0,1,1.0,1,1.0,1
6836,max_ml,30,90,3,3,0.05,0.95,0.8939289844894548,15,1.0,1,1.0,1,1.0,1
6837,max_ml,30,90,3,3,0.05,0.95,0.9466307848843928,8,1.0,1,1.0,1,1.0,1
6838,max_ml,30,90,3,3,0.05,0.95,0.9456467056045292,18,1.0,1,1.0,1,1.0,1
6839,max_ml,30,90,3,3,0.05,0.95,0.8977794525206253,24,1.0,1,1.0,1,1.0,1
6840,max_ml,30,90,3,3,0.05,0.95,0.9071771032137952,20,1.0,1,1.0,1,1.0,1
6841,max_ml,30,90,3,3,0.05,0.95,0.9347046077651064,12,1.0,1,1.0,1,1.0,1
6842,max_ml,30,90,3,3,0.05,0.95,0.9457445113753256,48,1.0,1,1.0,1,1.0,1
6843,max_ml,30,90,3,3,0.05,0.95,0.946878137216101,12,1.0,1,1.0,1,1.0,1
6844,max_ml,30,90,3,3,0.05,0.95,0.9287013278763612,27,1.0,1,1.0,1,1.0,1
6845,max_ml,30,90,3,3,0.05,0.95,0.9046006277837374,15,1.0,1,1.0,1,1.0,1
6846,max_ml,30,90,3,3,0.05,0.95,0.9078355233748646,5,1.0,1,1.0,1,1.0,1
6847,max_ml,30,90,3,3,0.05,0.95,0.8185787526088824,14,1.0,1,1.0,1,1.0,1
6848,max_ml,30,90,3,3,0.05,0.95,0.935739994788892,34,1.0,1,1.0,1,1.0,1
6849,max_ml,30,90,3,3,0.05,0.95,0.9224278921154736,18,1.0,1,1.0,1,1.0,1
6850,max_ml,30,90,3,3,0.05,0.95,0.8051573179442011,10,1.0,1,1.0,1,1.0,1
6851,max_ml,30,90,3,3,0.05,0.95,0.9133631481416228,9,1.0,1,1.0,1,1.0,1
6852,max_ml,30,90,3,3,0.05,0.95,0.9202474521990096,15,1.0,1,1.0,1,1.0,1
6853,max_ml,30,90,3,3,0.05,0.95,0.9498000363760514,68,0.0,0,0.0,0,1.0,1
6854,max_ml,30,90,3,3,0.05,0.95,0.892921036014986,19,1.0,1,1.0,1,1.0,1
6855,max_ml,30,90,3,3,0.05,0.95,0.9204356797081724,12,1.0,1,1.0,1,1.0,1
6856,max_ml,30,90,3,3,0.05,0.95,0.9443454422496582,43,0.0,0,1.0,1,1.0,1
6857,max_ml,30,90,3,3,0.05,0.95,0.8286953402598058,12,1.0,1,1.0,1,1.0,1
6858,max_ml,30,90,3,3,0.05,0.95,0.801280086770871,7,1.0,1,1.0,1,1.0,1
6859,max_ml,30,90,3,3,0.05,0.95,0.911948326535473,25,1.0,1,1.0,1,1.0,1
6860,max_ml,30,90,3,3,0.05,0.95,0.9041156356918394,27,1.0,1,1.0,1,1.0,1
6861,max_ml,30,90,3,3,0.05,0.95,0.927047196598634,11,1.0,1,1.0,1,1.0,1
6862,max_ml,30,90,3,3,0.05,0.95,0.9348073751113688,14,1.0,1,1.0,1,1.0,1
6863,max_ml,30,90,3,3,0.05,0.95,0.9398798181840108,40,1.0,1,1.0,1,1.0,1
6864,max_ml,30,90,3,3,0.05,0.95,0.9300748822532164,45,1.0,1,1.0,1,1.0,1
6865,max_ml,30,90,3,3,0.05,0.95,0.8360055944458037,6,1.0,1,1.0,1,1.0,1
6866,max_ml,30,90,3,3,0.05,0.95,0.894093292519429,22,1.0,1,1.0,1,1.0,1
6867,max_ml,30,90,3,3,0.05,0.95,0.932727851312852,43,1.0,1,1.0,1,1.0,1
6868,max_ml,30,90,3,3,0.05,0.95,0.9450956078879744,24,1.0,1,1.0,1,1.0,1
6869,max_ml,30,90,3,3,0.05,0.95,0.8756597511536756,40,1.0,1,1.0,1,1.0,1
6870,max_ml,30,90,3,3,0.05,0.95,0.9357210806206696,8,1.0,1,1.0,1,1.0,1
6871,max_ml,30,90,3,3,0.05,0.95,0.8637903717474705,19,1.0,1,1.0,1,1.0,1
6872,max_ml,30,90,3,3,0.05,0.95,0.929818195598656,37,1.0,1,1.0,1,1.0,1
6873,max_ml,30,90,3,3,0.05,0.95,0.9308724752340036,14,1.0,1,1.0,1,1.0,1
6874,max_ml,30,90,3,3,0.05,0.95,0.8931569331275653,26,1.0,1,1.0,1,1.0,1
6875,max_ml,30,90,3,3,0.05,0.95,0.9374716362435692,9,1.0,1,1.0,1,1.0,1
6876,max_ml,30,90,3,3,0.05,0.95,0.9460723528239944,22,1.0,1,1.0,1,1.0,1
6877,max_ml,30,90,3,3,0.05,0.95,0.9321957784617584,16,1.0,1,1.0,1,1.0,1
6878,max_ml,30,90,3,3,0.05,0.95,0.8522421286268724,6,1.0,1,1.0,1,1.0,1
6879,max_ml,30,90,3,3,0.05,0.95,0.9214854249057086,14,1.0,1,1.0,1,1.0,1
6880,max_ml,30,90,3,3,0.05,0.95,0.92475425376209,19,1.0,1,1.0,1,1.0,1
6881,max_ml,30,90,3,3,0.05,0.95,0.9173360940750728,26,1.0,1,1.0,1,1.0,1
6882,max_ml,30,90,3,3,0.05,0.95,0.9456625801409404,21,1.0,1,1.0,1,1.0,1
6883,max_ml,30,90,3,3,0.05,0.95,0.9465460682594328,33,1.0,1,1.0,1,1.0,1
6884,max_ml,30,90,3,3,0.05,0.95,0.9177559381628724,10,1.0,1,1.0,1,1.0,1
6885,max_ml,30,90,3,3,0.05,0.95,0.9029700172201218,14,1.0,1,1.0,1,1.0,1
6886,max_ml,30,90,3,3,0.05,0.95,0.929663892102594,30,1.0,1,1.0,1,1.0,1
6887,max_ml,30,90,3,3,0.05,0.95,0.8913542753746027,8,1.0,1,1.0,1,1.0,1
6888,max_ml,30,90,3,3,0.05,0.95,0.8756883766140865,5,1.0,1,1.0,1,1.0,1
6889,max_ml,30,90,3,3,0.05,0.95,0.904686915321834,12,1.0,1,1.0,1,1.0,1
6890,max_ml,30,90,3,3,0.05,0.95,0.9177499373162428,9,1.0,1,1.0,1,1.0,1
6891,max_ml,30,90,3,3,0.05,0.95,0.9214971286797526,28,1.0,1,1.0,1,1.0,1
6892,max_ml,30,90,3,3,0.05,0.95,0.9335775876378432,16,1.0,1,1.0,1,1.0,1
6893,max_ml,30,90,3,3,0.05,0.95,0.9495981621377112,54,0.0,0,1.0,1,1.0,1
6894,max_ml,30,90,3,3,0.05,0.95,0.9237290188024232,35,1.0,1,1.0,1,1.0,1
6895,max_ml,30,90,3,3,0.05,0.95,0.901123599455088,12,1.0,1,1.0,1,1.0,1
6896,max_ml,30,90,3,3,0.05,0.95,0.946057938634836,54,1.0,1,1.0,1,1.0,1
6897,max_ml,30,90,3,3,0.05,0.95,0.8928912000202494,9,1.0,1,1.0,1,1.0,1
6898,max_ml,30,90,3,3,0.05,0.95,0.9289949098114642,52,1.0,1,1.0,1,1.0,1
6899,max_ml,30,90,3,3,0.05,0.95,0.9293324166102866,34,1.0,1,1.0,1,1.0,1
6900,max_ml,30,90,3,3,0.05,0.95,0.8553007430769423,13,1.0,1,1.0,1,1.0,1
6901,max_ml,30,90,3,3,0.05,0.95,0.9359764591139622,16,1.0,1,1.0,1,1.0,1
6902,max_ml,30,90,3,3,0.05,0.95,0.943052521272753,14,1.0,1,1.0,1,1.0,1
6903,max_ml,30,90,3,3,0.05,0.95,0.8902338321918724,8,1.0,1,1.0,1,1.0,1
6904,max_ml,30,90,3,3,0.05,0.95,0.9354913959271788,6,1.0,1,1.0,1,1.0,1
6905,max_ml,30,90,3,3,0.05,0.95,0.93783177798508,6,1.0,1,1.0,1,1.0,1
6906,max_ml,30,90,3,3,0.05,0.95,0.9269854559380148,13,1.0,1,1.0,1,1.0,1
6907,max_ml,30,90,3,3,0.05,0.95,0.9054639118535724,33,1.0,1,1.0,1,1.0,1
6908,max_ml,30,90,3,3,0.05,0.95,0.9439731819087138,71,1.0,1,1.0,1,1.0,1
6909,max_ml,30,90,3,3,0.05,0.95,0.9321600525775156,16,1.0,1,1.0,1,1.0,1
6910,max_ml,30,90,3,3,0.05,0.95,0.9381732273385694,70,0.0,0,1.0,1,1.0,1
6911,max_ml,30,90,3,3,0.05,0.95,0.9377536340438476,17,1.0,1,1.0,1,1.0,1
6912,max_ml,30,90,3,3,0.05,0.95,0.909404292848866,20,1.0,1,1.0,1,1.0,1
6913,max_ml,30,90,3,3,0.05,0.95,0.91155136064371,12,1.0,1,1.0,1,1.0,1
6914,max_ml,30,90,3,3,0.05,0.95,0.949786668767327,95,0.0,1,0.0,1,0.0,1
6915,max_ml,30,90,3,3,0.05,0.95,0.8710084701389509,12,1.0,1,1.0,1,1.0,1
6916,max_ml,30,90,3,3,0.05,0.95,0.9139757555556468,10,1.0,1,1.0,1,1.0,1
6917,max_ml,30,90,3,3,0.05,0.95,0.9364823489288526,57,1.0,1,1.0,1,1.0,1
6918,max_ml,30,90,3,3,0.05,0.95,0.9444134514850688,9,1.0,1,1.0,1,1.0,1
6919,max_ml,30,90,3,3,0.05,0.95,0.9305708648012369,17,1.0,1,1.0,1,1.0,1
6920,max_ml,30,90,3,3,0.05,0.95,0.9470497625613752,39,1.0,1,1.0,1,1.0,1
6921,max_ml,30,90,3,3,0.05,0.95,0.9213520857294376,11,1.0,1,1.0,1,1.0,1
6922,max_ml,30,90,3,3,0.05,0.95,0.9428700205535656,14,1.0,1,1.0,1,1.0,1
6923,max_ml,30,90,3,3,0.05,0.95,0.947122419570277,19,1.0,1,1.0,1,1.0,1
6924,max_ml,30,90,3,3,0.05,0.95,0.845696671094304,7,1.0,1,1.0,1,1.0,1
6925,max_ml,30,90,3,3,0.05,0.95,0.9002341593618072,10,1.0,1,1.0,1,1.0,1
6926,max_ml,30,90,3,3,0.05,0.95,0.8688706182685348,13,1.0,1,1.0,1,1.0,1
6927,max_ml,30,90,3,3,0.05,0.95,0.9417489566827418,13,1.0,1,1.0,1,1.0,1
6928,max_ml,30,90,3,3,0.05,0.95,0.865684960931745,12,1.0,1,1.0,1,1.0,1
6929,max_ml,30,90,3,3,0.05,0.95,0.9439858051404136,39,1.0,1,1.0,1,1.0,1
6930,max_ml,30,90,3,3,0.05,0.95,0.9386661827550464,23,1.0,1,1.0,1,1.0,1
6931,max_ml,30,90,3,3,0.05,0.95,0.9443664188498015,23,1.0,1,1.0,1,1.0,1
6932,max_ml,30,90,3,3,0.05,0.95,0.9336493671954924,23,1.0,1,1.0,1,1.0,1
6933,max_ml,30,90,3,3,0.05,0.95,0.8895819910645217,12,1.0,1,1.0,1,1.0,1
6934,max_ml,30,90,3,3,0.05,0.95,0.9174661199265176,10,1.0,1,1.0,1,1.0,1
6935,max_ml,30,90,3,3,0.05,0.95,0.9264551096200956,15,1.0,1,1.0,1,1.0,1
6936,max_ml,30,90,3,3,0.05,0.95,0.9197027078584992,27,1.0,1,1.0,1,1.0,1
6937,max_ml,30,90,3,3,0.05,0.95,0.8497336432570116,13,1.0,1,1.0,1,1.0,1
6938,max_ml,30,90,3,3,0.05,0.95,0.9444555610113998,41,1.0,1,1.0,1,1.0,1
6939,max_ml,30,90,3,3,0.05,0.95,0.9410069913484784,16,1.0,1,1.0,1,1.0,1
6940,max_ml,30,90,3,3,0.05,0.95,0.9094387022222616,16,1.0,1,1.0,1,1.0,1
6941,max_ml,30,90,3,3,0.05,0.95,0.9487241786960254,26,1.0,1,1.0,1,1.0,1
6942,max_ml,30,90,3,3,0.05,0.95,0.9015717930670492,16,1.0,1,1.0,1,1.0,1
6943,max_ml,30,90,3,3,0.05,0.95,0.9158503189785308,26,1.0,1,1.0,1,1.0,1
6944,max_ml,30,90,3,3,0.05,0.95,0.8990815359549734,62,1.0,1,1.0,1,1.0,1
6945,max_ml,30,90,3,3,0.05,0.95,0.9286563607527116,22,1.0,1,1.0,1,1.0,1
6946,max_ml,30,90,3,3,0.05,0.95,0.930888207503392,7,1.0,1,1.0,1,1.0,1
6947,max_ml,30,90,3,3,0.05,0.95,0.8792242142368693,17,1.0,1,1.0,1,1.0,1
6948,max_ml,30,90,3,3,0.05,0.95,0.9095588551206256,12,1.0,1,1.0,1,1.0,1
6949,max_ml,30,90,3,3,0.05,0.95,0.9293581769352542,23,1.0,1,1.0,1,1.0,1
6950,max_ml,30,90,3,3,0.05,0.95,0.845981212381419,9,1.0,1,1.0,1,1.0,1
6951,max_ml,30,90,3,3,0.05,0.95,0.947051585028032,16,1.0,1,1.0,1,1.0,1
6952,max_ml,30,90,3,3,0.05,0.95,0.9110924717345228,20,1.0,1,1.0,1,1.0,1
6953,max_ml,30,90,3,3,0.05,0.95,0.9410586313998236,17,1.0,1,1.0,1,1.0,1
6954,max_ml,30,90,3,3,0.05,0.95,0.930101410634129,27,1.0,1,1.0,1,1.0,1
6955,max_ml,30,90,3,3,0.05,0.95,0.9419313599560722,26,1.0,1,1.0,1,1.0,1
6956,max_ml,30,90,3,3,0.05,0.95,0.9312789327512262,37,1.0,1,1.0,1,1.0,1
6957,max_ml,30,90,3,3,0.05,0.95,0.9461898024089598,45,1.0,1,1.0,1,1.0,1
6958,max_ml,30,90,3,3,0.05,0.95,0.9314592170689068,10,1.0,1,1.0,1,1.0,1
6959,max_ml,30,90,3,3,0.05,0.95,0.9322690089211771,24,1.0,1,1.0,1,1.0,1
6960,max_ml,30,90,3,3,0.05,0.95,0.93544834270321,29,1.0,1,1.0,1,1.0,1
6961,max_ml,30,90,3,3,0.05,0.95,0.9020135698759424,36,1.0,1,1.0,1,1.0,1
6962,max_ml,30,90,3,3,0.05,0.95,0.9320667708897562,110,0.0,1,0.0,1,0.0,1
6963,max_ml,30,90,3,3,0.05,0.95,0.9213654699603316,13,1.0,1,1.0,1,1.0,1
6964,max_ml,30,90,3,3,0.05,0.95,0.948477477369736,11,1.0,1,1.0,1,1.0,1
6965,max_ml,30,90,3,3,0.05,0.95,0.9383845532010584,15,1.0,1,1.0,1,1.0,1
6966,max_ml,30,90,3,3,0.05,0.95,0.9209051177963344,34,0.0,0,1.0,1,1.0,1
6967,max_ml,30,90,3,3,0.05,0.95,0.900727770797537,15,1.0,1,1.0,1,1.0,1
6968,max_ml,30,90,3,3,0.05,0.95,0.8780692428928082,18,1.0,1,1.0,1,1.0,1
6969,max_ml,30,90,3,3,0.05,0.95,0.9180936931814976,26,1.0,1,1.0,1,1.0,1
6970,max_ml,30,90,3,3,0.05,0.95,0.9104193728939296,39,0.0,0,1.0,1,1.0,1
6971,max_ml,30,90,3,3,0.05,0.95,0.9237091740691774,18,1.0,1,1.0,1,1.0,1
6972,max_ml,30,90,3,3,0.05,0.95,0.8999733473610118,9,1.0,1,1.0,1,1.0,1
6973,max_ml,30,90,3,3,0.05,0.95,0.9156438522494986,17,1.0,1,1.0,1,1.0,1
6974,max_ml,30,90,3,3,0.05,0.95,0.9478273726042572,14,1.0,1,1.0,1,1.0,1
6975,max_ml,30,90,3,3,0.05,0.95,0.8961073494781172,9,1.0,1,1.0,1,1.0,1
6976,max_ml,30,90,3,3,0.05,0.95,0.9158968769938256,14,1.0,1,1.0,1,1.0,1
6977,max_ml,30,90,3,3,0.05,0.95,0.8511572904947917,12,1.0,1,1.0,1,1.0,1
6978,max_ml,30,90,3,3,0.05,0.95,0.9430175072560996,19,1.0,1,1.0,1,1.0,1
6979,max_ml,30,90,3,3,0.05,0.95,0.939052465324286,9,1.0,1,1.0,1,1.0,1
6980,max_ml,30,90,3,3,0.05,0.95,0.8845042726250287,9,1.0,1,1.0,1,1.0,1
6981,max_ml,30,90,3,3,0.05,0.95,0.8999788399869468,15,1.0,1,1.0,1,1.0,1
6982,max_ml,30,90,3,3,0.05,0.95,0.9297541633273846,17,1.0,1,1.0,1,1.0,1
6983,max_ml,30,90,3,3,0.05,0.95,0.9340083997444198,16,1.0,1,1.0,1,1.0,1
6984,max_ml,30,90,3,3,0.05,0.95,0.9469734739649404,39,1.0,1,1.0,1,1.0,1
6985,max_ml,30,90,3,3,0.05,0.95,0.8828685017772655,11,1.0,1,1.0,1,1.0,1
6986,max_ml,30,90,3,3,0.05,0.95,0.9179474480456594,15,1.0,1,1.0,1,1.0,1
6987,max_ml,30,90,3,3,0.05,0.95,0.897955201019012,7,1.0,1,1.0,1,1.0,1
6988,max_ml,30,90,3,3,0.05,0.95,0.9188530272369742,14,1.0,1,1.0,1,1.0,1
6989,max_ml,30,90,3,3,0.05,0.95,0.9373738775047724,57,0.0,1,0.0,1,0.0,1
6990,max_ml,30,90,3,3,0.05,0.95,0.9284847448488034,11,1.0,1,1.0,1,1.0,1
6991,max_ml,30,90,3,3,0.05,0.95,0.9425533915222656,15,1.0,1,1.0,1,1.0,1
6992,max_ml,30,90,3,3,0.05,0.95,0.9261584646386156,12,1.0,1,1.0,1,1.0,1
6993,max_ml,30,90,3,3,0.05,0.95,0.9381881986899993,39,1.0,1,1.0,1,1.0,1
6994,max_ml,30,90,3,3,0.05,0.95,0.9412523563082223,38,1.0,1,1.0,1,1.0,1
6995,max_ml,30,90,3,3,0.05,0.95,0.8974619932542031,8,1.0,1,1.0,1,1.0,1
6996,max_ml,30,90,3,3,0.05,0.95,0.918255263128601,25,1.0,1,1.0,1,1.0,1
6997,max_ml,30,90,3,3,0.05,0.95,0.9308827929908006,29,1.0,1,1.0,1,1.0,1
6998,max_ml,30,90,3,3,0.05,0.95,0.9334128278913312,29,1.0,1,1.0,1,1.0,1
6999,max_ml,30,90,3,3,0.05,0.95,0.8902266043839603,24,1.0,1,1.0,1,1.0,1
7000,max_ml,30,90,3,3,0.05,0.95,0.9195305126480716,15,1.0,1,1.0,1,1.0,1
7001,max_ml,30,90,3,3,0.05,0.95,0.916446094085056,9,1.0,1,1.0,1,1.0,1
7002,max_ml,30,90,3,3,0.05,0.95,0.929178539458512,30,1.0,1,1.0,1,1.0,1
7003,max_ml,30,90,3,3,0.05,0.95,0.9391513423942182,30,1.0,1,1.0,1,1.0,1
7004,max_ml,30,90,3,3,0.05,0.95,0.890754113450375,12,1.0,1,1.0,1,1.0,1
7005,max_ml,30,90,3,3,0.05,0.95,0.9471860843112612,14,1.0,1,1.0,1,1.0,1
7006,max_ml,30,90,3,3,0.05,0.95,0.9155304471761632,12,1.0,1,1.0,1,1.0,1
7007,max_ml,30,90,3,3,0.05,0.95,0.8937746050457765,16,1.0,1,1.0,1,1.0,1
7008,max_ml,30,90,3,3,0.05,0.95,0.9235228685415834,29,1.0,1,1.0,1,1.0,1
7009,max_ml,30,90,3,3,0.05,0.95,0.929952462114998,15,1.0,1,1.0,1,1.0,1
7010,max_ml,30,90,3,3,0.05,0.95,0.9095836273335548,20,1.0,1,1.0,1,1.0,1
7011,max_ml,30,90,3,3,0.05,0.95,0.9323377493966925,9,1.0,1,1.0,1,1.0,1
7012,max_ml,30,90,3,3,0.05,0.95,0.9219326856502305,14,1.0,1,1.0,1,1.0,1
7013,max_ml,30,90,3,3,0.05,0.95,0.941616992408452,24,1.0,1,1.0,1,1.0,1
7014,max_ml,30,90,3,3,0.05,0.95,0.9154681257839312,11,1.0,1,1.0,1,1.0,1
7015,max_ml,30,90,3,3,0.05,0.95,0.9412412384729592,10,1.0,1,1.0,1,1.0,1
7016,max_ml,30,90,3,3,0.05,0.95,0.937145364864697,7,1.0,1,1.0,1,1.0,1
7017,max_ml,30,90,3,3,0.05,0.95,0.8667851310428624,18,1.0,1,1.0,1,1.0,1
7018,max_ml,30,90,3,3,0.05,0.95,0.9306833731356892,22,1.0,1,1.0,1,1.0,1
7019,max_ml,30,90,3,3,0.05,0.95,0.947297015584326,26,1.0,1,1.0,1,1.0,1
7020,max_ml,30,90,3,3,0.05,0.95,0.8734298168918756,12,1.0,1,1.0,1,1.0,1
7021,max_ml,30,90,3,3,0.05,0.95,0.9360462672790288,41,1.0,1,1.0,1,1.0,1
7022,max_ml,30,90,3,3,0.05,0.95,0.9362059773647992,7,1.0,1,1.0,1,1.0,1
7023,max_ml,30,90,3,3,0.05,0.95,0.8824131003725892,9,1.0,1,1.0,1,1.0,1
7024,max_ml,30,90,3,3,0.05,0.95,0.9331243372624096,12,1.0,1,1.0,1,1.0,1
7025,max_ml,30,90,3,3,0.05,0.95,0.9240999765022548,12,1.0,1,1.0,1,1.0,1
7026,max_ml,30,90,3,3,0.05,0.95,0.9074088554274676,7,1.0,1,1.0,1,1.0,1
7027,max_ml,30,90,3,3,0.05,0.95,0.9173486789135756,20,1.0,1,1.0,1,1.0,1
7028,max_ml,30,90,3,3,0.05,0.95,0.9454448295908732,48,1.0,1,1.0,1,1.0,1
7029,max_ml,30,90,3,3,0.05,0.95,0.9343109904605992,34,1.0,1,1.0,1,1.0,1
7030,max_ml,30,90,3,3,0.05,0.95,0.9447700320172,30,1.0,1,1.0,1,1.0,1
7031,max_ml,30,90,3,3,0.05,0.95,0.9026149666786112,14,1.0,1,1.0,1,1.0,1
7032,max_ml,30,90,3,3,0.05,0.95,0.8927824951999568,19,1.0,1,1.0,1,1.0,1
7033,max_ml,30,90,3,3,0.05,0.95,0.9390796066819896,13,1.0,1,1.0,1,1.0,1
7034,max_ml,30,90,3,3,0.05,0.95,0.8899579596815752,20,1.0,1,1.0,1,1.0,1
7035,max_ml,30,90,3,3,0.05,0.95,0.9427145072383176,23,1.0,1,1.0,1,1.0,1
7036,max_ml,30,90,3,3,0.05,0.95,0.8696362035500658,6,1.0,1,1.0,1,1.0,1
7037,max_ml,30,90,3,3,0.05,0.95,0.9209714339550016,33,1.0,1,1.0,1,1.0,1
7038,max_ml,30,90,3,3,0.05,0.95,0.920178804068316,34,1.0,1,1.0,1,1.0,1
7039,max_ml,30,90,3,3,0.05,0.95,0.9143140264724692,24,1.0,1,1.0,1,1.0,1
7040,max_ml,30,90,3,3,0.05,0.95,0.8700488925579151,26,1.0,1,1.0,1,1.0,1
7041,max_ml,30,90,3,3,0.05,0.95,0.9051538347953346,28,1.0,1,1.0,1,1.0,1
7042,max_ml,30,90,3,3,0.05,0.95,0.9186630100193676,19,1.0,1,1.0,1,1.0,1
7043,max_ml,30,90,3,3,0.05,0.95,0.9170032139972144,26,1.0,1,1.0,1,1.0,1
7044,max_ml,30,90,3,3,0.05,0.95,0.9299061691745584,55,1.0,1,1.0,1,1.0,1
7045,max_ml,30,90,3,3,0.05,0.95,0.9479681944741296,24,1.0,1,1.0,1,1.0,1
7046,max_ml,30,90,3,3,0.05,0.95,0.927463849422353,22,1.0,1,1.0,1,1.0,1
7047,max_ml,30,90,3,3,0.05,0.95,0.9250185908315256,34,1.0,1,1.0,1,1.0,1
7048,max_ml,30,90,3,3,0.05,0.95,0.9114601633404176,31,1.0,1,1.0,1,1.0,1
7049,max_ml,30,90,3,3,0.05,0.95,0.9495637497590396,25,1.0,1,1.0,1,1.0,1
7050,max_ml,30,90,3,3,0.05,0.95,0.946764936572378,19,1.0,1,1.0,1,1.0,1
7051,max_ml,30,90,3,3,0.05,0.95,0.9271857684332444,11,1.0,1,1.0,1,1.0,1
7052,max_ml,30,90,3,3,0.05,0.95,0.8764897290612358,10,1.0,1,1.0,1,1.0,1
7053,max_ml,30,90,3,3,0.05,0.95,0.9484856935110756,7,1.0,1,1.0,1,1.0,1
7054,max_ml,30,90,3,3,0.05,0.95,0.9424338891963198,16,1.0,1,1.0,1,1.0,1
7055,max_ml,30,90,3,3,0.05,0.95,0.9226815682504172,43,1.0,1,1.0,1,1.0,1
7056,max_ml,30,90,3,3,0.05,0.95,0.9400346733107549,20,1.0,1,1.0,1,1.0,1
7057,max_ml,30,90,3,3,0.05,0.95,0.9059304120019612,47,1.0,1,1.0,1,1.0,1
7058,max_ml,30,90,3,3,0.05,0.95,0.948047871025434,9,1.0,1,1.0,1,1.0,1
7059,max_ml,30,90,3,3,0.05,0.95,0.8561378926884619,12,1.0,1,1.0,1,1.0,1
7060,max_ml,30,90,3,3,0.05,0.95,0.9338188067384678,27,1.0,1,1.0,1,1.0,1
7061,max_ml,30,90,3,3,0.05,0.95,0.9061171220163244,56,1.0,1,1.0,1,1.0,1
7062,max_ml,30,90,3,3,0.05,0.95,0.9095344075052224,22,1.0,1,1.0,1,1.0,1
7063,max_ml,30,90,3,3,0.05,0.95,0.9161829877193484,16,1.0,1,1.0,1,1.0,1
7064,max_ml,30,90,3,3,0.05,0.95,0.913055492626807,9,1.0,1,1.0,1,1.0,1
7065,max_ml,30,90,3,3,0.05,0.95,0.9339297402074792,39,1.0,1,1.0,1,1.0,1
7066,max_ml,30,90,3,3,0.05,0.95,0.9182774478111606,40,1.0,1,1.0,1,1.0,1
7067,max_ml,30,90,3,3,0.05,0.95,0.9469894229062794,46,1.0,1,1.0,1,1.0,1
7068,max_ml,30,90,3,3,0.05,0.95,0.938424462667202,27,1.0,1,1.0,1,1.0,1
7069,max_ml,30,90,3,3,0.05,0.95,0.9439545807707646,26,1.0,1,1.0,1,1.0,1
7070,max_ml,30,90,3,3,0.05,0.95,0.9149063424236488,7,1.0,1,1.0,1,1.0,1
7071,max_ml,30,90,3,3,0.05,0.95,0.9207202850883652,36,1.0,1,1.0,1,1.0,1
7072,max_ml,30,90,3,3,0.05,0.95,0.8924732778241846,10,1.0,1,1.0,1,1.0,1
7073,max_ml,30,90,3,3,0.05,0.95,0.9076383757272072,18,1.0,1,1.0,1,1.0,1
7074,max_ml,30,90,3,3,0.05,0.95,0.8469430451128842,7,1.0,1,1.0,1,1.0,1
7075,max_ml,30,90,3,3,0.05,0.95,0.91347936538978,21,1.0,1,1.0,1,1.0,1
7076,max_ml,30,90,3,3,0.05,0.95,0.9280372608265318,30,1.0,1,1.0,1,1.0,1
7077,max_ml,30,90,3,3,0.05,0.95,0.9295242954689874,18,1.0,1,1.0,1,1.0,1
7078,max_ml,30,90,3,3,0.05,0.95,0.927181315232041,6,1.0,1,1.0,1,1.0,1
7079,max_ml,30,90,3,3,0.05,0.95,0.8792617579309887,8,1.0,1,1.0,1,1.0,1
7080,max_ml,30,90,3,3,0.05,0.95,0.9009600212568692,21,1.0,1,1.0,1,1.0,1
7081,max_ml,30,90,3,3,0.05,0.95,0.8752053143070526,25,1.0,1,1.0,1,1.0,1
7082,max_ml,30,90,3,3,0.05,0.95,0.9368950611315991,44,1.0,1,1.0,1,1.0,1
7083,max_ml,30,90,3,3,0.05,0.95,0.9243018173115836,8,1.0,1,1.0,1,1.0,1
7084,max_ml,30,90,3,3,0.05,0.95,0.9361409630212874,30,1.0,1,1.0,1,1.0,1
7085,max_ml,30,90,3,3,0.05,0.95,0.8510766825462505,11,1.0,1,1.0,1,1.0,1
7086,max_ml,30,90,3,3,0.05,0.95,0.9434003297884987,21,1.0,1,1.0,1,1.0,1
7087,max_ml,30,90,3,3,0.05,0.95,0.9461683979967828,45,0.0,0,1.0,1,1.0,1
7088,max_ml,30,90,3,3,0.05,0.95,0.8988638228328619,7,1.0,1,1.0,1,1.0,1
7089,max_ml,30,90,3,3,0.05,0.95,0.9036887399722814,10,1.0,1,1.0,1,1.0,1
7090,max_ml,30,90,3,3,0.05,0.95,0.919992781386181,13,1.0,1,1.0,1,1.0,1
7091,max_ml,30,90,3,3,0.05,0.95,0.912482763805428,29,1.0,1,1.0,1,1.0,1
7092,max_ml,30,90,3,3,0.05,0.95,0.9173625874148202,9,1.0,1,1.0,1,1.0,1
7093,max_ml,30,90,3,3,0.05,0.95,0.9301850428399974,29,1.0,1,1.0,1,1.0,1
7094,max_ml,30,90,3,3,0.05,0.95,0.9424930141071264,30,1.0,1,1.0,1,1.0,1
7095,max_ml,30,90,3,3,0.05,0.95,0.8897440201809002,15,1.0,1,1.0,1,1.0,1
7096,max_ml,30,90,3,3,0.05,0.95,0.9448053037580804,76,1.0,1,1.0,1,1.0,1
7097,max_ml,30,90,3,3,0.05,0.95,0.8417435880790995,26,1.0,1,1.0,1,1.0,1
7098,max_ml,30,90,3,3,0.05,0.95,0.9456014018085398,60,1.0,1,1.0,1,1.0,1
7099,max_ml,30,90,3,3,0.05,0.95,0.9423480746194226,23,1.0,1,1.0,1,1.0,1
7100,max_ml,30,90,3,3,0.05,0.95,0.9214392534088724,16,1.0,1,1.0,1,1.0,1
7101,max_ml,30,90,3,3,0.05,0.95,0.9269028426881376,24,1.0,1,1.0,1,1.0,1
7102,max_ml,30,90,3,3,0.05,0.95,0.9416959580133696,55,1.0,1,1.0,1,1.0,1
7103,max_ml,30,90,3,3,0.05,0.95,0.9211985457705604,24,1.0,1,1.0,1,1.0,1
7104,max_ml,30,90,3,3,0.05,0.95,0.9218263184382032,25,1.0,1,1.0,1,1.0,1
7105,max_ml,30,90,3,3,0.05,0.95,0.9277674511414036,15,1.0,1,1.0,1,1.0,1
7106,max_ml,30,90,3,3,0.05,0.95,0.9231937753633236,16,1.0,1,1.0,1,1.0,1
7107,max_ml,30,90,3,3,0.05,0.95,0.9407375223269973,49,1.0,1,1.0,1,1.0,1
7108,max_ml,30,90,3,3,0.05,0.95,0.9111091054951952,15,1.0,1,1.0,1,1.0,1
7109,max_ml,30,90,3,3,0.05,0.95,0.9294016920233032,18,1.0,1,1.0,1,1.0,1
7110,max_ml,30,90,3,3,0.05,0.95,0.8930065148828599,14,1.0,1,1.0,1,1.0,1
7111,max_ml,30,90,3,3,0.05,0.95,0.9427636419518692,65,0.0,0,1.0,1,1.0,1
7112,max_ml,30,90,3,3,0.05,0.95,0.9439291355353632,17,1.0,1,1.0,1,1.0,1
7113,max_ml,30,90,3,3,0.05,0.95,0.930538976293842,19,1.0,1,1.0,1,1.0,1
7114,max_ml,30,90,3,3,0.05,0.95,0.8538106735656203,12,1.0,1,1.0,1,1.0,1
7115,max_ml,30,90,3,3,0.05,0.95,0.9315028734463936,25,1.0,1,1.0,1,1.0,1
7116,max_ml,30,90,3,3,0.05,0.95,0.9063082094105892,19,1.0,1,1.0,1,1.0,1
7117,max_ml,30,90,3,3,0.05,0.95,0.9357239972866774,14,1.0,1,1.0,1,1.0,1
7118,max_ml,30,90,3,3,0.05,0.95,0.8397425043550456,9,1.0,1,1.0,1,1.0,1
7119,max_ml,30,90,3,3,0.05,0.95,0.8996765659678967,11,1.0,1,1.0,1,1.0,1
7120,max_ml,30,90,3,3,0.05,0.95,0.9323251247670769,29,1.0,1,1.0,1,1.0,1
7121,max_ml,30,90,3,3,0.05,0.95,0.948165597751369,29,1.0,1,1.0,1,1.0,1
7122,max_ml,30,90,3,3,0.05,0.95,0.9439328731828738,32,1.0,1,1.0,1,1.0,1
7123,max_ml,30,90,3,3,0.05,0.95,0.9046140267943852,20,1.0,1,1.0,1,1.0,1
7124,max_ml,30,90,3,3,0.05,0.95,0.8745204332206613,7,1.0,1,1.0,1,1.0,1
7125,max_ml,30,90,3,3,0.05,0.95,0.8563187934842388,16,1.0,1,1.0,1,1.0,1
7126,max_ml,30,90,3,3,0.05,0.95,0.9394795602295228,19,1.0,1,1.0,1,1.0,1
7127,max_ml,30,90,3,3,0.05,0.95,0.9347005312008452,33,1.0,1,1.0,1,1.0,1
7128,max_ml,30,90,3,3,0.05,0.95,0.9243303360129724,17,1.0,1,1.0,1,1.0,1
7129,max_ml,30,90,3,3,0.05,0.95,0.9274458418609536,7,1.0,1,1.0,1,1.0,1
7130,max_ml,30,90,3,3,0.05,0.95,0.9285988531842112,17,1.0,1,1.0,1,1.0,1
7131,max_ml,30,90,3,3,0.05,0.95,0.927699374459594,13,1.0,1,1.0,1,1.0,1
7132,max_ml,30,90,3,3,0.05,0.95,0.946728620873728,15,1.0,1,1.0,1,1.0,1
7133,max_ml,30,90,3,3,0.05,0.95,0.94598377037223,66,0.0,0,1.0,1,1.0,1
7134,max_ml,30,90,3,3,0.05,0.95,0.9354115697882276,32,1.0,1,1.0,1,1.0,1
7135,max_ml,30,90,3,3,0.05,0.95,0.928379280624344,16,1.0,1,1.0,1,1.0,1
7136,max_ml,30,90,3,3,0.05,0.95,0.9481507445345724,21,1.0,1,1.0,1,1.0,1
7137,max_ml,30,90,3,3,0.05,0.95,0.9373106148065162,18,1.0,1,1.0,1,1.0,1
7138,max_ml,30,90,3,3,0.05,0.95,0.8397704356595839,6,1.0,1,1.0,1,1.0,1
7139,max_ml,30,90,3,3,0.05,0.95,0.9484824657958704,16,1.0,1,1.0,1,1.0,1
7140,max_ml,30,90,3,3,0.05,0.95,0.9276225168797396,19,1.0,1,1.0,1,1.0,1
7141,max_ml,30,90,3,3,0.05,0.95,0.9145003413737928,16,1.0,1,1.0,1,1.0,1
7142,max_ml,30,90,3,3,0.05,0.95,0.9277307664600098,21,1.0,1,1.0,1,1.0,1
7143,max_ml,30,90,3,3,0.05,0.95,0.944323017188157,18,1.0,1,1.0,1,1.0,1
7144,max_ml,30,90,3,3,0.05,0.95,0.8895621973052031,16,1.0,1,1.0,1,1.0,1
7145,max_ml,30,90,3,3,0.05,0.95,0.9497681704259644,12,1.0,1,1.0,1,1.0,1
7146,max_ml,30,90,3,3,0.05,0.95,0.9436244246794316,27,1.0,1,1.0,1,1.0,1
7147,max_ml,30,90,3,3,0.05,0.95,0.8697049906607479,17,1.0,1,1.0,1,1.0,1
7148,max_ml,30,90,3,3,0.05,0.95,0.9393571885967056,26,1.0,1,1.0,1,1.0,1
7149,max_ml,30,90,3,3,0.05,0.95,0.9321003779517693,12,1.0,1,1.0,1,1.0,1
7150,max_ml,30,90,3,3,0.05,0.95,0.9309486292942096,29,1.0,1,1.0,1,0.0,0
7151,max_ml,30,90,3,3,0.05,0.95,0.91538208822167,9,1.0,1,1.0,1,1.0,1
7152,max_ml,30,90,3,3,0.05,0.95,0.9416927862394464,13,1.0,1,1.0,1,1.0,1
7153,max_ml,30,90,3,3,0.05,0.95,0.9358950399696744,9,1.0,1,1.0,1,1.0,1
7154,max_ml,30,90,3,3,0.05,0.95,0.9291322784968408,13,1.0,1,1.0,1,1.0,1
7155,max_ml,30,90,3,3,0.05,0.95,0.8941164111676969,41,1.0,1,1.0,1,1.0,1
7156,max_ml,30,90,3,3,0.05,0.95,0.9433887597081764,32,1.0,1,1.0,1,1.0,1
7157,max_ml,30,90,3,3,0.05,0.95,0.8864171790342009,19,1.0,1,1.0,1,1.0,1
7158,max_ml,30,90,3,3,0.05,0.95,0.8973071544038311,6,1.0,1,1.0,1,1.0,1
7159,max_ml,30,90,3,3,0.05,0.95,0.8988266759773575,18,1.0,1,1.0,1,1.0,1
7160,max_ml,30,90,3,3,0.05,0.95,0.948869907074804,18,1.0,1,1.0,1,1.0,1
7161,max_ml,30,90,3,3,0.05,0.95,0.8917365243606921,9,1.0,1,1.0,1,1.0,1
7162,max_ml,30,90,3,3,0.05,0.95,0.9247346713360296,52,1.0,1,1.0,1,1.0,1
7163,max_ml,30,90,3,3,0.05,0.95,0.8929356869679635,8,1.0,1,1.0,1,1.0,1
7164,max_ml,30,90,3,3,0.05,0.95,0.913699341904086,33,1.0,1,1.0,1,1.0,1
7165,max_ml,30,90,3,3,0.05,0.95,0.8439646617024723,15,1.0,1,1.0,1,1.0,1
7166,max_ml,30,90,3,3,0.05,0.95,0.9323482698446672,55,1.0,1,1.0,1,1.0,1
7167,max_ml,30,90,3,3,0.05,0.95,0.9210791084165552,11,1.0,1,1.0,1,1.0,1
7168,max_ml,30,90,3,3,0.05,0.95,0.8885192955522742,11,1.0,1,1.0,1,1.0,1
7169,max_ml,30,90,3,3,0.05,0.95,0.9461801471497628,25,1.0,1,1.0,1,1.0,1
7170,max_ml,30,90,3,3,0.05,0.95,0.9478114785530208,25,1.0,1,1.0,1,1.0,1
7171,max_ml,30,90,3,3,0.05,0.95,0.9425489017008168,9,1.0,1,1.0,1,1.0,1
7172,max_ml,30,90,3,3,0.05,0.95,0.919132568548946,44,0.0,0,1.0,1,1.0,1
7173,max_ml,30,90,3,3,0.05,0.95,0.9160967111085142,32,1.0,1,1.0,1,1.0,1
7174,max_ml,30,90,3,3,0.05,0.95,0.947885341375399,23,1.0,1,1.0,1,1.0,1
7175,max_ml,30,90,3,3,0.05,0.95,0.9438794006150556,33,1.0,1,1.0,1,1.0,1
7176,max_ml,30,90,3,3,0.05,0.95,0.8863293418678393,25,1.0,1,1.0,1,1.0,1
7177,max_ml,30,90,3,3,0.05,0.95,0.9433340046336032,25,1.0,1,1.0,1,1.0,1
7178,max_ml,30,90,3,3,0.05,0.95,0.911203710907779,10,1.0,1,1.0,1,1.0,1
7179,max_ml,30,90,3,3,0.05,0.95,0.941272962547416,23,1.0,1,1.0,1,1.0,1
7180,max_ml,30,90,3,3,0.05,0.95,0.94974538497622,31,1.0,1,1.0,1,1.0,1
7181,max_ml,30,90,3,3,0.05,0.95,0.9285447164974854,35,1.0,1,1.0,1,1.0,1
7182,max_ml,30,90,3,3,0.05,0.95,0.94933112117786,24,1.0,1,1.0,1,1.0,1
7183,max_ml,30,90,3,3,0.05,0.95,0.8816154193757639,17,1.0,1,1.0,1,1.0,1
7184,max_ml,30,90,3,3,0.05,0.95,0.936400301709403,13,1.0,1,1.0,1,1.0,1
7185,max_ml,30,90,3,3,0.05,0.95,0.878447785606854,9,1.0,1,1.0,1,1.0,1
7186,max_ml,30,90,3,3,0.05,0.95,0.9109317293190116,29,1.0,1,1.0,1,1.0,1
7187,max_ml,30,90,3,3,0.05,0.95,0.949862656058161,14,1.0,1,1.0,1,1.0,1
7188,max_ml,30,90,3,3,0.05,0.95,0.921513855940939,11,1.0,1,1.0,1,1.0,1
7189,max_ml,30,90,3,3,0.05,0.95,0.9390423694961908,16,1.0,1,1.0,1,1.0,1
7190,max_ml,30,90,3,3,0.05,0.95,0.9438489505817066,29,1.0,1,1.0,1,1.0,1
7191,max_ml,30,90,3,3,0.05,0.95,0.9404691368028932,28,1.0,1,1.0,1,1.0,1
7192,max_ml,30,90,3,3,0.05,0.95,0.936853599906261,8,1.0,1,1.0,1,1.0,1
7193,max_ml,30,90,3,3,0.05,0.95,0.9115500161559772,16,1.0,1,1.0,1,1.0,1
7194,max_ml,30,90,3,3,0.05,0.95,0.8784724669130811,35,1.0,1,1.0,1,1.0,1
7195,max_ml,30,90,3,3,0.05,0.95,0.8791294856437493,22,1.0,1,1.0,1,1.0,1
7196,max_ml,30,90,3,3,0.05,0.95,0.9216106120268652,18,1.0,1,1.0,1,1.0,1
7197,max_ml,30,90,3,3,0.05,0.95,0.8888383336832353,14,1.0,1,1.0,1,1.0,1
7198,max_ml,30,90,3,3,0.05,0.95,0.9322513975861334,35,1.0,1,1.0,1,1.0,1
7199,max_ml,30,90,3,3,0.05,0.95,0.8780205127781564,15,1.0,1,1.0,1,1.0,1
7200,max_ml,30,90,3,3,0.05,0.95,0.8487105690941883,24,1.0,1,1.0,1,1.0,1
7201,max_ml,30,90,3,3,0.05,0.95,0.9330053871165708,12,1.0,1,1.0,1,1.0,1
7202,max_ml,30,90,3,3,0.05,0.95,0.9324433135566356,16,1.0,1,1.0,1,1.0,1
7203,max_ml,30,90,3,3,0.05,0.95,0.9413066439761504,15,1.0,1,1.0,1,1.0,1
7204,max_ml,30,90,3,3,0.05,0.95,0.8889347957517771,13,1.0,1,1.0,1,1.0,1
7205,max_ml,30,90,3,3,0.05,0.95,0.8942462090223182,31,1.0,1,1.0,1,1.0,1
7206,max_ml,30,90,3,3,0.05,0.95,0.8624434904761862,10,1.0,1,1.0,1,1.0,1
7207,max_ml,30,90,3,3,0.05,0.95,0.9077208520207792,24,1.0,1,1.0,1,1.0,1
7208,max_ml,30,90,3,3,0.05,0.95,0.938801476511764,6,1.0,1,1.0,1,1.0,1
7209,max_ml,30,90,3,3,0.05,0.95,0.9423669201294648,16,1.0,1,1.0,1,1.0,1
7210,max_ml,30,90,3,3,0.05,0.95,0.918690931805284,14,1.0,1,1.0,1,1.0,1
7211,max_ml,30,90,3,3,0.05,0.95,0.91904291168273,34,1.0,1,1.0,1,1.0,1
7212,max_ml,30,90,3,3,0.05,0.95,0.9409162873729467,15,1.0,1,1.0,1,1.0,1
7213,max_ml,30,90,3,3,0.05,0.95,0.8826678713880369,8,1.0,1,1.0,1,1.0,1
7214,max_ml,30,90,3,3,0.05,0.95,0.9377595632343724,21,1.0,1,1.0,1,1.0,1
7215,max_ml,30,90,3,3,0.05,0.95,0.8925889914535431,19,1.0,1,1.0,1,1.0,1
7216,max_ml,30,90,3,3,0.05,0.95,0.9175876425775488,6,1.0,1,1.0,1,1.0,1
7217,max_ml,30,90,3,3,0.05,0.95,0.9280413889380846,19,1.0,1,1.0,1,1.0,1
7218,max_ml,30,90,3,3,0.05,0.95,0.9300252371715666,22,1.0,1,1.0,1,1.0,1
7219,max_ml,30,90,3,3,0.05,0.95,0.9217171365548203,23,1.0,1,1.0,1,1.0,1
7220,max_ml,30,90,3,3,0.05,0.95,0.9321690831661372,14,1.0,1,1.0,1,1.0,1
7221,max_ml,30,90,3,3,0.05,0.95,0.9297403897341918,5,1.0,1,1.0,1,1.0,1
7222,max_ml,30,90,3,3,0.05,0.95,0.909786821068435,42,1.0,1,1.0,1,1.0,1
7223,max_ml,30,90,3,3,0.05,0.95,0.8981752466266681,17,1.0,1,1.0,1,1.0,1
7224,max_ml,30,90,3,3,0.05,0.95,0.9404347564783532,15,1.0,1,1.0,1,1.0,1
7225,max_ml,30,90,3,3,0.05,0.95,0.924171815096424,16,1.0,1,1.0,1,1.0,1
7226,max_ml,30,90,3,3,0.05,0.95,0.933519171600796,16,1.0,1,1.0,1,1.0,1
7227,max_ml,30,90,3,3,0.05,0.95,0.9458129903102768,16,1.0,1,1.0,1,1.0,1
7228,max_ml,30,90,3,3,0.05,0.95,0.922689882838035,27,1.0,1,1.0,1,1.0,1
7229,max_ml,30,90,3,3,0.05,0.95,0.9370524791689416,13,1.0,1,1.0,1,1.0,1
7230,max_ml,30,90,3,3,0.05,0.95,0.9336405452992524,24,1.0,1,1.0,1,1.0,1
7231,max_ml,30,90,3,3,0.05,0.95,0.9469098506743624,22,1.0,1,1.0,1,1.0,1
7232,max_ml,30,90,3,3,0.05,0.95,0.9140641955614662,8,1.0,1,1.0,1,1.0,1
7233,max_ml,30,90,3,3,0.05,0.95,0.9245035356787992,28,1.0,1,1.0,1,1.0,1
7234,max_ml,30,90,3,3,0.05,0.95,0.922235647482396,17,1.0,1,1.0,1,1.0,1
7235,max_ml,30,90,3,3,0.05,0.95,0.9154451860314916,31,1.0,1,1.0,1,1.0,1
7236,max_ml,30,90,3,3,0.05,0.95,0.8850622638123555,14,1.0,1,1.0,1,1.0,1
7237,max_ml,30,90,3,3,0.05,0.95,0.8894788780931523,19,1.0,1,1.0,1,1.0,1
7238,max_ml,30,90,3,3,0.05,0.95,0.9096064445948244,8,1.0,1,1.0,1,1.0,1
7239,max_ml,30,90,3,3,0.05,0.95,0.9490214726725756,23,1.0,1,1.0,1,1.0,1
7240,max_ml,30,90,3,3,0.05,0.95,0.9464586143397324,28,1.0,1,1.0,1,1.0,1
7241,max_ml,30,90,3,3,0.05,0.95,0.9378058038722706,19,1.0,1,1.0,1,1.0,1
7242,max_ml,30,90,3,3,0.05,0.95,0.94234036957776,17,1.0,1,1.0,1,1.0,1
7243,max_ml,30,90,3,3,0.05,0.95,0.908458668384783,6,1.0,1,1.0,1,1.0,1
7244,max_ml,30,90,3,3,0.05,0.95,0.9318645532880302,13,1.0,1,1.0,1,1.0,1
7245,max_ml,30,90,3,3,0.05,0.95,0.8887137424613507,10,1.0,1,1.0,1,1.0,1
7246,max_ml,30,90,3,3,0.05,0.95,0.8112828471332055,7,1.0,1,1.0,1,1.0,1
7247,max_ml,30,90,3,3,0.05,0.95,0.9010601404176126,14,1.0,1,1.0,1,1.0,1
7248,max_ml,30,90,3,3,0.05,0.95,0.949690143991146,21,1.0,1,1.0,1,1.0,1
7249,max_ml,30,90,3,3,0.05,0.95,0.9410685403790556,15,1.0,1,1.0,1,1.0,1
7250,max_ml,30,90,3,3,0.05,0.95,0.9035095575552292,11,1.0,1,1.0,1,1.0,1
7251,max_ml,30,90,3,3,0.05,0.95,0.9397701330774126,18,1.0,1,1.0,1,1.0,1
7252,max_ml,30,90,3,3,0.05,0.95,0.90700439872981,17,1.0,1,1.0,1,1.0,1
7253,max_ml,30,90,3,3,0.05,0.95,0.9379033325086996,22,1.0,1,1.0,1,1.0,1
7254,max_ml,30,90,3,3,0.05,0.95,0.943827709894214,26,1.0,1,1.0,1,1.0,1
7255,max_ml,30,90,3,3,0.05,0.95,0.8308706644445443,7,1.0,1,1.0,1,1.0,1
7256,max_ml,30,90,3,3,0.05,0.95,0.942556210236232,26,1.0,1,1.0,1,1.0,1
7257,max_ml,30,90,3,3,0.05,0.95,0.9301180708382316,13,1.0,1,1.0,1,1.0,1
7258,max_ml,30,90,3,3,0.05,0.95,0.9486068472528144,34,1.0,1,1.0,1,1.0,1
7259,max_ml,30,90,3,3,0.05,0.95,0.9120372191516212,24,1.0,1,1.0,1,1.0,1
7260,max_ml,30,90,3,3,0.05,0.95,0.9450691331821898,21,1.0,1,1.0,1,1.0,1
7261,max_ml,30,90,3,3,0.05,0.95,0.9474954248914418,12,1.0,1,1.0,1,1.0,1
7262,max_ml,30,90,3,3,0.05,0.95,0.915187353125814,7,1.0,1,1.0,1,1.0,1
7263,max_ml,30,90,3,3,0.05,0.95,0.910586814850514,21,1.0,1,1.0,1,1.0,1
7264,max_ml,30,90,3,3,0.05,0.95,0.8922762709509092,8,1.0,1,1.0,1,1.0,1
7265,max_ml,30,90,3,3,0.05,0.95,0.8863884835625723,52,1.0,1,1.0,1,1.0,1
7266,max_ml,30,90,3,3,0.05,0.95,0.9137665375904148,15,1.0,1,1.0,1,1.0,1
7267,max_ml,30,90,3,3,0.05,0.95,0.9280544271742458,8,1.0,1,1.0,1,1.0,1
7268,max_ml,30,90,3,3,0.05,0.95,0.940857091442199,63,0.0,0,1.0,1,1.0,1
7269,max_ml,30,90,3,3,0.05,0.95,0.9116561839833244,12,1.0,1,1.0,1,1.0,1
7270,max_ml,30,90,3,3,0.05,0.95,0.9125278535249997,14,1.0,1,1.0,1,1.0,1
7271,max_ml,30,90,3,3,0.05,0.95,0.943983249822813,34,1.0,1,1.0,1,1.0,1
7272,max_ml,30,90,3,3,0.05,0.95,0.8766892204259863,12,1.0,1,1.0,1,1.0,1
7273,max_ml,30,90,3,3,0.05,0.95,0.8973567813271223,26,1.0,1,1.0,1,1.0,1
7274,max_ml,30,90,3,3,0.05,0.95,0.9233078151996348,14,1.0,1,1.0,1,1.0,1
7275,max_ml,30,90,3,3,0.05,0.95,0.941509347348497,23,1.0,1,1.0,1,1.0,1
7276,max_ml,30,90,3,3,0.05,0.95,0.927148218717508,33,1.0,1,1.0,1,1.0,1
7277,max_ml,30,90,3,3,0.05,0.95,0.9180678335675168,8,1.0,1,1.0,1,1.0,1
7278,max_ml,30,90,3,3,0.05,0.95,0.7559785002363213,9,1.0,1,1.0,1,1.0,1
7279,max_ml,30,90,3,3,0.05,0.95,0.9122622271594204,20,1.0,1,1.0,1,1.0,1
7280,max_ml,30,90,3,3,0.05,0.95,0.8208391530665264,5,1.0,1,1.0,1,1.0,1
7281,max_ml,30,90,3,3,0.05,0.95,0.9099668806890592,44,1.0,1,1.0,1,1.0,1
7282,max_ml,30,90,3,3,0.05,0.95,0.9416440334468884,24,1.0,1,1.0,1,1.0,1
7283,max_ml,30,90,3,3,0.05,0.95,0.9196071108858134,16,1.0,1,1.0,1,1.0,1
7284,max_ml,30,90,3,3,0.05,0.95,0.924308631698442,86,1.0,1,1.0,1,1.0,1
7285,max_ml,30,90,3,3,0.05,0.95,0.9049389042254516,6,1.0,1,1.0,1,1.0,1
7286,max_ml,30,90,3,3,0.05,0.95,0.8716044429947648,21,1.0,1,1.0,1,1.0,1
7287,max_ml,30,90,3,3,0.05,0.95,0.9488456480700176,17,1.0,1,1.0,1,1.0,1
7288,max_ml,30,90,3,3,0.05,0.95,0.8601164249936653,14,1.0,1,1.0,1,1.0,1
7289,max_ml,30,90,3,3,0.05,0.95,0.9447825533228192,28,1.0,1,1.0,1,1.0,1
7290,max_ml,30,90,3,3,0.05,0.95,0.9328260747688476,15,1.0,1,1.0,1,1.0,1
7291,max_ml,30,90,3,3,0.05,0.95,0.92973530064405,33,1.0,1,1.0,1,1.0,1
7292,max_ml,30,90,3,3,0.05,0.95,0.9358022762095782,15,1.0,1,1.0,1,1.0,1
7293,max_ml,30,90,3,3,0.05,0.95,0.9467873272769086,25,1.0,1,1.0,1,1.0,1
7294,max_ml,30,90,3,3,0.05,0.95,0.9162660624406058,26,1.0,1,1.0,1,1.0,1
7295,max_ml,30,90,3,3,0.05,0.95,0.8812979452082065,14,1.0,1,1.0,1,1.0,1
7296,max_ml,30,90,3,3,0.05,0.95,0.934586099956768,7,1.0,1,1.0,1,1.0,1
7297,max_ml,30,90,3,3,0.05,0.95,0.9293606688025154,5,1.0,1,1.0,1,1.0,1
7298,max_ml,30,90,3,3,0.05,0.95,0.9244839222204524,17,1.0,1,1.0,1,1.0,1
7299,max_ml,30,90,3,3,0.05,0.95,0.9326298742335414,7,1.0,1,1.0,1,1.0,1
7300,max_ml,30,90,3,3,0.05,0.95,0.9108680294324724,17,1.0,1,1.0,1,1.0,1
7301,max_ml,30,90,3,3,0.05,0.95,0.9023699163610518,18,1.0,1,1.0,1,1.0,1
7302,max_ml,30,90,3,3,0.05,0.95,0.8980671789379938,17,1.0,1,1.0,1,1.0,1
7303,max_ml,30,90,3,3,0.05,0.95,0.9159910385987112,5,1.0,1,1.0,1,1.0,1
7304,max_ml,30,90,3,3,0.05,0.95,0.9476431186794252,12,1.0,1,1.0,1,1.0,1
7305,max_ml,30,90,3,3,0.05,0.95,0.9495098843450136,13,1.0,1,1.0,1,1.0,1
7306,max_ml,30,90,3,3,0.05,0.95,0.8726275708118624,11,1.0,1,1.0,1,1.0,1
7307,max_ml,30,90,3,3,0.05,0.95,0.9453535555724396,5,1.0,1,1.0,1,1.0,1
7308,max_ml,30,90,3,3,0.05,0.95,0.9342487937821724,39,1.0,1,1.0,1,1.0,1
7309,max_ml,30,90,3,3,0.05,0.95,0.946080596580065,12,1.0,1,1.0,1,1.0,1
7310,max_ml,30,90,3,3,0.05,0.95,0.9271331366990346,8,1.0,1,1.0,1,1.0,1
7311,max_ml,30,90,3,3,0.05,0.95,0.914035314625716,20,1.0,1,1.0,1,1.0,1
7312,max_ml,30,90,3,3,0.05,0.95,0.9134377717560708,10,1.0,1,1.0,1,1.0,1
7313,max_ml,30,90,3,3,0.05,0.95,0.9480169128054676,23,1.0,1,1.0,1,1.0,1
7314,max_ml,30,90,3,3,0.05,0.95,0.9250461851904844,18,1.0,1,1.0,1,1.0,1
7315,max_ml,30,90,3,3,0.05,0.95,0.912579812906422,39,1.0,1,1.0,1,1.0,1
7316,max_ml,30,90,3,3,0.05,0.95,0.94814881431875,56,1.0,1,1.0,1,1.0,1
7317,max_ml,30,90,3,3,0.05,0.95,0.9148416032439208,10,1.0,1,1.0,1,1.0,1
7318,max_ml,30,90,3,3,0.05,0.95,0.9462870685709328,18,1.0,1,1.0,1,1.0,1
7319,max_ml,30,90,3,3,0.05,0.95,0.941359477748846,11,1.0,1,1.0,1,1.0,1
7320,max_ml,30,90,3,3,0.05,0.95,0.9282432271959834,64,1.0,1,1.0,1,1.0,1
7321,max_ml,30,90,3,3,0.05,0.95,0.9362775269381892,18,1.0,1,1.0,1,1.0,1
7322,max_ml,30,90,3,3,0.05,0.95,0.9011196128617251,38,1.0,1,1.0,1,1.0,1
7323,max_ml,30,90,3,3,0.05,0.95,0.9435670397556432,10,1.0,1,1.0,1,1.0,1
7324,max_ml,30,90,3,3,0.05,0.95,0.9407871849176896,30,1.0,1,1.0,1,1.0,1
7325,max_ml,30,90,3,3,0.05,0.95,0.9327328909555214,11,1.0,1,1.0,1,1.0,1
7326,max_ml,30,90,3,3,0.05,0.95,0.9493039687489812,11,1.0,1,1.0,1,1.0,1
7327,max_ml,30,90,3,3,0.05,0.95,0.8512117431152186,9,1.0,1,1.0,1,1.0,1
7328,max_ml,30,90,3,3,0.05,0.95,0.9493723712571098,45,1.0,1,1.0,1,1.0,1
7329,max_ml,30,90,3,3,0.05,0.95,0.9301657747049256,27,1.0,1,1.0,1,1.0,1
7330,max_ml,30,90,3,3,0.05,0.95,0.8724142254284358,6,1.0,1,1.0,1,1.0,1
7331,max_ml,30,90,3,3,0.05,0.95,0.9139860784786824,12,1.0,1,1.0,1,1.0,1
7332,max_ml,30,90,3,3,0.05,0.95,0.7466893960833325,7,1.0,1,1.0,1,1.0,1
7333,max_ml,30,90,3,3,0.05,0.95,0.8391992678027247,13,1.0,1,1.0,1,1.0,1
7334,max_ml,30,90,3,3,0.05,0.95,0.9335911488996178,16,1.0,1,1.0,1,1.0,1
7335,max_ml,30,90,3,3,0.05,0.95,0.94644243336413,22,1.0,1,1.0,1,1.0,1
7336,max_ml,30,90,3,3,0.05,0.95,0.9437609358743788,27,1.0,1,1.0,1,1.0,1
7337,max_ml,30,90,3,3,0.05,0.95,0.9291125698474192,19,1.0,1,1.0,1,1.0,1
7338,max_ml,30,90,3,3,0.05,0.95,0.931081430704766,44,1.0,1,1.0,1,1.0,1
7339,max_ml,30,90,3,3,0.05,0.95,0.8912065806341695,8,1.0,1,1.0,1,1.0,1
7340,max_ml,30,90,3,3,0.05,0.95,0.9363564942513094,11,1.0,1,1.0,1,1.0,1
7341,max_ml,30,90,3,3,0.05,0.95,0.9420951301329896,24,1.0,1,1.0,1,1.0,1
7342,max_ml,30,90,3,3,0.05,0.95,0.9397553498952498,18,1.0,1,1.0,1,1.0,1
7343,max_ml,30,90,3,3,0.05,0.95,0.9494916443917596,19,1.0,1,1.0,1,1.0,1
7344,max_ml,30,90,3,3,0.05,0.95,0.94806620598723,18,1.0,1,1.0,1,1.0,1
7345,max_ml,30,90,3,3,0.05,0.95,0.8402199922213496,12,1.0,1,1.0,1,1.0,1
7346,max_ml,30,90,3,3,0.05,0.95,0.9083431450215044,22,1.0,1,1.0,1,1.0,1
7347,max_ml,30,90,3,3,0.05,0.95,0.9466166757911056,23,1.0,1,1.0,1,1.0,1
7348,max_ml,30,90,3,3,0.05,0.95,0.9269875824199306,7,1.0,1,1.0,1,1.0,1
7349,max_ml,30,90,3,3,0.05,0.95,0.9486548510203956,13,1.0,1,1.0,1,1.0,1
7350,max_ml,30,90,3,3,0.05,0.95,0.9206092838539088,35,1.0,1,1.0,1,1.0,1
7351,max_ml,30,90,3,3,0.05,0.95,0.9497364684900104,16,1.0,1,1.0,1,1.0,1
7352,max_ml,30,90,3,3,0.05,0.95,0.869948287499642,18,1.0,1,1.0,1,1.0,1
7353,max_ml,30,90,3,3,0.05,0.95,0.9304988996608484,17,1.0,1,1.0,1,1.0,1
7354,max_ml,30,90,3,3,0.05,0.95,0.8080202033786406,20,1.0,1,1.0,1,1.0,1
7355,max_ml,30,90,3,3,0.05,0.95,0.9354365188524494,45,1.0,1,1.0,1,1.0,1
7356,max_ml,30,90,3,3,0.05,0.95,0.9053034327122096,14,1.0,1,1.0,1,1.0,1
7357,max_ml,30,90,3,3,0.05,0.95,0.949621564314754,142,0.0,0,0.0,0,1.0,1
7358,max_ml,30,90,3,3,0.05,0.95,0.929406726676277,25,1.0,1,1.0,1,1.0,1
7359,max_ml,30,90,3,3,0.05,0.95,0.9115723766904432,7,1.0,1,1.0,1,1.0,1
7360,max_ml,30,90,3,3,0.05,0.95,0.9417602459533668,28,1.0,1,1.0,1,1.0,1
7361,max_ml,30,90,3,3,0.05,0.95,0.9167606170468932,28,1.0,1,1.0,1,1.0,1
7362,max_ml,30,90,3,3,0.05,0.95,0.9141206549941844,12,1.0,1,1.0,1,1.0,1
7363,max_ml,30,90,3,3,0.05,0.95,0.935997112751316,36,1.0,1,1.0,1,1.0,1
7364,max_ml,30,90,3,3,0.05,0.95,0.8684114965994937,8,1.0,1,1.0,1,1.0,1
7365,max_ml,30,90,3,3,0.05,0.95,0.9333541933675252,22,1.0,1,1.0,1,1.0,1
7366,max_ml,30,90,3,3,0.05,0.95,0.9415525155382142,14,1.0,1,1.0,1,1.0,1
7367,max_ml,30,90,3,3,0.05,0.95,0.9495386074797894,11,1.0,1,1.0,1,1.0,1
7368,max_ml,30,90,3,3,0.05,0.95,0.8750816137197179,44,1.0,1,1.0,1,1.0,1
7369,max_ml,30,90,3,3,0.05,0.95,0.8803350115104464,6,1.0,1,1.0,1,1.0,1
7370,max_ml,30,90,3,3,0.05,0.95,0.9336654073861288,10,1.0,1,1.0,1,1.0,1
7371,max_ml,30,90,3,3,0.05,0.95,0.9270272875147764,8,1.0,1,1.0,1,1.0,1
7372,max_ml,30,90,3,3,0.05,0.95,0.9246211597662288,19,1.0,1,1.0,1,1.0,1
7373,max_ml,30,90,3,3,0.05,0.95,0.915048529216962,6,1.0,1,1.0,1,1.0,1
7374,max_ml,30,90,3,3,0.05,0.95,0.9142264862730876,10,1.0,1,1.0,1,1.0,1
7375,max_ml,30,90,3,3,0.05,0.95,0.9477777484621472,17,1.0,1,1.0,1,1.0,1
7376,max_ml,30,90,3,3,0.05,0.95,0.9457411975287005,15,1.0,1,1.0,1,1.0,1
7377,max_ml,30,90,3,3,0.05,0.95,0.9409395329477442,32,1.0,1,1.0,1,1.0,1
7378,max_ml,30,90,3,3,0.05,0.95,0.7716185551137794,8,1.0,1,1.0,1,1.0,1
7379,max_ml,30,90,3,3,0.05,0.95,0.8751847529572565,15,1.0,1,1.0,1,1.0,1
7380,max_ml,30,90,3,3,0.05,0.95,0.9176689742326998,16,1.0,1,1.0,1,1.0,1
7381,max_ml,30,90,3,3,0.05,0.95,0.9487858401681184,11,1.0,1,1.0,1,1.0,1
7382,max_ml,30,90,3,3,0.05,0.95,0.9349622313511872,32,1.0,1,1.0,1,1.0,1
7383,max_ml,30,90,3,3,0.05,0.95,0.9471334461065803,23,1.0,1,1.0,1,1.0,1
7384,max_ml,30,90,3,3,0.05,0.95,0.9039123858986804,8,1.0,1,1.0,1,1.0,1
7385,max_ml,30,90,3,3,0.05,0.95,0.8990071597247897,17,1.0,1,1.0,1,1.0,1
7386,max_ml,30,90,3,3,0.05,0.95,0.94612329148095,22,1.0,1,1.0,1,1.0,1
7387,max_ml,30,90,3,3,0.05,0.95,0.927893445767354,12,1.0,1,1.0,1,1.0,1
7388,max_ml,30,90,3,3,0.05,0.95,0.881715512022755,48,1.0,1,1.0,1,1.0,1
7389,max_ml,30,90,3,3,0.05,0.95,0.9152609790860392,10,1.0,1,1.0,1,1.0,1
7390,max_ml,30,90,3,3,0.05,0.95,0.9321915241042712,24,1.0,1,1.0,1,1.0,1
7391,max_ml,30,90,3,3,0.05,0.95,0.9119811002231218,10,1.0,1,1.0,1,1.0,1
7392,max_ml,30,90,3,3,0.05,0.95,0.9455714419889923,13,1.0,1,1.0,1,1.0,1
7393,max_ml,30,90,3,3,0.05,0.95,0.9041854361694824,17,1.0,1,1.0,1,1.0,1
7394,max_ml,30,90,3,3,0.05,0.95,0.931004841715672,22,1.0,1,1.0,1,1.0,1
7395,max_ml,30,90,3,3,0.05,0.95,0.92944904947622,52,0.0,0,1.0,1,1.0,1
7396,max_ml,30,90,3,3,0.05,0.95,0.9142492904896125,19,1.0,1,1.0,1,1.0,1
7397,max_ml,30,90,3,3,0.05,0.95,0.9230766308320764,11,1.0,1,1.0,1,1.0,1
7398,max_ml,30,90,3,3,0.05,0.95,0.9360390690942948,43,1.0,1,1.0,1,1.0,1
7399,max_ml,30,90,3,3,0.05,0.95,0.894810873419939,15,1.0,1,1.0,1,1.0,1
7400,max_ml,30,90,3,3,0.05,0.95,0.9133613087781448,43,1.0,1,1.0,1,1.0,1
7401,max_ml,30,90,3,3,0.05,0.95,0.9497654503929616,16,1.0,1,1.0,1,1.0,1
7402,max_ml,30,90,3,3,0.05,0.95,0.940797164804226,11,1.0,1,1.0,1,1.0,1
7403,max_ml,30,90,3,3,0.05,0.95,0.9308243714154808,28,1.0,1,1.0,1,1.0,1
7404,max_ml,30,90,3,3,0.05,0.95,0.9458487821294702,13,1.0,1,1.0,1,1.0,1
7405,max_ml,30,90,3,3,0.05,0.95,0.934200392209248,16,1.0,1,1.0,1,1.0,1
7406,max_ml,30,90,3,3,0.05,0.95,0.9042747351431968,12,1.0,1,1.0,1,1.0,1
7407,max_ml,30,90,3,3,0.05,0.95,0.867879386067335,18,1.0,1,1.0,1,1.0,1
7408,max_ml,30,90,3,3,0.05,0.95,0.916227531482798,15,1.0,1,1.0,1,1.0,1
7409,max_ml,30,90,3,3,0.05,0.95,0.9150462450248082,23,1.0,1,1.0,1,1.0,1
7410,max_ml,30,90,3,3,0.05,0.95,0.8844455663742848,10,1.0,1,1.0,1,1.0,1
7411,max_ml,30,90,3,3,0.05,0.95,0.8949434895131022,13,1.0,1,1.0,1,1.0,1
7412,max_ml,30,90,3,3,0.05,0.95,0.92566263423033,4,1.0,1,1.0,1,1.0,1
7413,max_ml,30,90,3,3,0.05,0.95,0.9409738098478,16,1.0,1,1.0,1,1.0,1
7414,max_ml,30,90,3,3,0.05,0.95,0.931622712447644,37,1.0,1,1.0,1,1.0,1
7415,max_ml,30,90,3,3,0.05,0.95,0.9451314101874791,48,1.0,1,1.0,1,1.0,1
7416,max_ml,30,90,3,3,0.05,0.95,0.9199440688253264,24,1.0,1,1.0,1,1.0,1
7417,max_ml,30,90,3,3,0.05,0.95,0.8856706526234085,15,1.0,1,1.0,1,1.0,1
7418,max_ml,30,90,3,3,0.05,0.95,0.9152438611947836,14,1.0,1,1.0,1,1.0,1
7419,max_ml,30,90,3,3,0.05,0.95,0.9272435027436986,21,1.0,1,1.0,1,1.0,1
7420,max_ml,30,90,3,3,0.05,0.95,0.8958122296522032,10,1.0,1,1.0,1,1.0,1
7421,max_ml,30,90,3,3,0.05,0.95,0.8919039769504333,5,1.0,1,1.0,1,1.0,1
7422,max_ml,30,90,3,3,0.05,0.95,0.9300146682722042,17,1.0,1,1.0,1,1.0,1
7423,max_ml,30,90,3,3,0.05,0.95,0.9464602508729346,80,0.0,0,0.0,0,1.0,1
7424,max_ml,30,90,3,3,0.05,0.95,0.9343502665651228,15,1.0,1,1.0,1,1.0,1
7425,max_ml,30,90,3,3,0.05,0.95,0.9441515785969656,32,1.0,1,1.0,1,1.0,1
7426,max_ml,30,90,3,3,0.05,0.95,0.8961617917983916,9,1.0,1,1.0,1,1.0,1
7427,max_ml,30,90,3,3,0.05,0.95,0.902413782182804,10,1.0,1,1.0,1,1.0,1
7428,max_ml,30,90,3,3,0.05,0.95,0.9093010190414152,16,1.0,1,1.0,1,1.0,1
7429,max_ml,30,90,3,3,0.05,0.95,0.914835277626778,11,1.0,1,1.0,1,1.0,1
7430,max_ml,30,90,3,3,0.05,0.95,0.885711597662911,16,1.0,1,1.0,1,1.0,1
7431,max_ml,30,90,3,3,0.05,0.95,0.9364390283675712,20,1.0,1,1.0,1,1.0,1
7432,max_ml,30,90,3,3,0.05,0.95,0.9428724132882316,22,1.0,1,1.0,1,1.0,1
7433,max_ml,30,90,3,3,0.05,0.95,0.9489026044610132,42,1.0,1,1.0,1,1.0,1
7434,max_ml,30,90,3,3,0.05,0.95,0.8846952330564182,10,1.0,1,1.0,1,1.0,1
7435,max_ml,30,90,3,3,0.05,0.95,0.9055097061257272,16,1.0,1,1.0,1,1.0,1
7436,max_ml,30,90,3,3,0.05,0.95,0.902371518565074,20,1.0,1,1.0,1,1.0,1
7437,max_ml,30,90,3,3,0.05,0.95,0.9284120248230024,26,1.0,1,1.0,1,1.0,1
7438,max_ml,30,90,3,3,0.05,0.95,0.9350694931586664,24,1.0,1,1.0,1,1.0,1
7439,max_ml,30,90,3,3,0.05,0.95,0.9211076581356444,21,1.0,1,1.0,1,1.0,1
7440,max_ml,30,90,3,3,0.05,0.95,0.922709633680007,28,1.0,1,1.0,1,1.0,1
7441,max_ml,30,90,3,3,0.05,0.95,0.8593722455881825,16,1.0,1,1.0,1,1.0,1
7442,max_ml,30,90,3,3,0.05,0.95,0.9247707823485024,15,1.0,1,1.0,1,1.0,1
7443,max_ml,30,90,3,3,0.05,0.95,0.8945266147076399,14,1.0,1,1.0,1,1.0,1
7444,max_ml,30,90,3,3,0.05,0.95,0.9307121754896436,22,1.0,1,1.0,1,1.0,1
7445,max_ml,30,90,3,3,0.05,0.95,0.9040196348295624,19,1.0,1,1.0,1,1.0,1
7446,max_ml,30,90,3,3,0.05,0.95,0.9194043154533348,82,1.0,1,1.0,1,1.0,1
7447,max_ml,30,90,3,3,0.05,0.95,0.925799699967854,33,1.0,1,1.0,1,1.0,1
7448,max_ml,30,90,3,3,0.05,0.95,0.9453313074570872,23,1.0,1,1.0,1,1.0,1
7449,max_ml,30,90,3,3,0.05,0.95,0.933901005832388,53,1.0,1,1.0,1,1.0,1
7450,max_ml,30,90,3,3,0.05,0.95,0.9439323956320264,12,1.0,1,1.0,1,1.0,1
7451,max_ml,30,90,3,3,0.05,0.95,0.9171107835113858,13,1.0,1,1.0,1,1.0,1
7452,max_ml,30,90,3,3,0.05,0.95,0.9497897104640908,17,1.0,1,1.0,1,1.0,1
7453,max_ml,30,90,3,3,0.05,0.95,0.9354090149719418,50,1.0,1,1.0,1,1.0,1
7454,max_ml,30,90,3,3,0.05,0.95,0.9445221567057108,16,1.0,1,1.0,1,1.0,1
7455,max_ml,30,90,3,3,0.05,0.95,0.9183604916416196,10,1.0,1,1.0,1,1.0,1
7456,max_ml,30,90,3,3,0.05,0.95,0.9176649122684662,30,1.0,1,1.0,1,1.0,1
7457,max_ml,30,90,3,3,0.05,0.95,0.9223760324799792,23,1.0,1,1.0,1,1.0,1
7458,max_ml,30,90,3,3,0.05,0.95,0.9258997241744058,14,1.0,1,1.0,1,1.0,1
7459,max_ml,30,90,3,3,0.05,0.95,0.946301952443167,14,1.0,1,1.0,1,1.0,1
7460,max_ml,30,90,3,3,0.05,0.95,0.942036563775575,18,1.0,1,1.0,1,1.0,1
7461,max_ml,30,90,3,3,0.05,0.95,0.9437595991543262,15,1.0,1,1.0,1,1.0,1
7462,max_ml,30,90,3,3,0.05,0.95,0.9025040408336402,7,1.0,1,1.0,1,1.0,1
7463,max_ml,30,90,3,3,0.05,0.95,0.9161036945898644,29,1.0,1,1.0,1,1.0,1
7464,max_ml,30,90,3,3,0.05,0.95,0.908764765899222,4,1.0,1,1.0,1,1.0,1
7465,max_ml,30,90,3,3,0.05,0.95,0.9318812701593056,10,1.0,1,1.0,1,1.0,1
7466,max_ml,30,90,3,3,0.05,0.95,0.938934370483904,33,1.0,1,1.0,1,1.0,1
7467,max_ml,30,90,3,3,0.05,0.95,0.8735059075379054,23,1.0,1,1.0,1,1.0,1
7468,max_ml,30,90,3,3,0.05,0.95,0.9390324522558996,9,1.0,1,1.0,1,1.0,1
7469,max_ml,30,90,3,3,0.05,0.95,0.9441437095708618,7,1.0,1,1.0,1,1.0,1
7470,max_ml,30,90,3,3,0.05,0.95,0.9392970212677588,35,1.0,1,1.0,1,1.0,1
7471,max_ml,30,90,3,3,0.05,0.95,0.9469500897058044,28,1.0,1,1.0,1,1.0,1
7472,max_ml,30,90,3,3,0.05,0.95,0.8926662358128167,12,1.0,1,1.0,1,1.0,1
7473,max_ml,30,90,3,3,0.05,0.95,0.940648308668134,14,1.0,1,1.0,1,1.0,1
7474,max_ml,30,90,3,3,0.05,0.95,0.91308201196103,9,1.0,1,1.0,1,1.0,1
7475,max_ml,30,90,3,3,0.05,0.95,0.8931073595162211,14,1.0,1,1.0,1,1.0,1
7476,max_ml,30,90,3,3,0.05,0.95,0.8819168602323393,10,1.0,1,1.0,1,1.0,1
7477,max_ml,30,90,3,3,0.05,0.95,0.9430171904434902,22,1.0,1,1.0,1,1.0,1
7478,max_ml,30,90,3,3,0.05,0.95,0.9009283832867102,17,1.0,1,1.0,1,1.0,1
7479,max_ml,30,90,3,3,0.05,0.95,0.9134160699720576,22,1.0,1,1.0,1,1.0,1
7480,max_ml,30,90,3,3,0.05,0.95,0.944333989970772,64,0.0,0,1.0,1,1.0,1
7481,max_ml,30,90,3,3,0.05,0.95,0.9478011189499068,18,1.0,1,1.0,1,1.0,1
7482,max_ml,30,90,3,3,0.05,0.95,0.9482610802698072,42,1.0,1,1.0,1,1.0,1
7483,max_ml,30,90,3,3,0.05,0.95,0.911245328932892,29,1.0,1,1.0,1,1.0,1
7484,max_ml,30,90,3,3,0.05,0.95,0.9403393354434192,22,1.0,1,1.0,1,1.0,1
7485,max_ml,30,90,3,3,0.05,0.95,0.8949142557013645,16,1.0,1,1.0,1,1.0,1
7486,max_ml,30,90,3,3,0.05,0.95,0.9335162836714408,43,1.0,1,1.0,1,1.0,1
7487,max_ml,30,90,3,3,0.05,0.95,0.9270706466494468,22,1.0,1,1.0,1,1.0,1
7488,max_ml,30,90,3,3,0.05,0.95,0.9489664152089028,61,0.0,0,0.0,0,1.0,1
7489,max_ml,30,90,3,3,0.05,0.95,0.9461431952135412,10,1.0,1,1.0,1,1.0,1
7490,max_ml,30,90,3,3,0.05,0.95,0.9342463808246784,18,1.0,1,1.0,1,1.0,1
7491,max_ml,30,90,3,3,0.05,0.95,0.9321278514667232,44,1.0,1,1.0,1,1.0,1
7492,max_ml,30,90,3,3,0.05,0.95,0.9408236669285328,30,1.0,1,1.0,1,1.0,1
7493,max_ml,30,90,3,3,0.05,0.95,0.9314175699847352,12,1.0,1,1.0,1,1.0,1
7494,max_ml,30,90,3,3,0.05,0.95,0.9346733385221716,36,1.0,1,1.0,1,1.0,1
7495,max_ml,30,90,3,3,0.05,0.95,0.9368718756146664,19,1.0,1,1.0,1,1.0,1
7496,max_ml,30,90,3,3,0.05,0.95,0.9473811494567292,22,1.0,1,1.0,1,1.0,1
7497,max_ml,30,90,3,3,0.05,0.95,0.8516398007866068,5,1.0,1,1.0,1,1.0,1
7498,max_ml,30,90,3,3,0.05,0.95,0.929049491737696,22,1.0,1,1.0,1,1.0,1
7499,max_ml,30,90,3,3,0.05,0.95,0.9186033450052344,20,1.0,1,1.0,1,1.0,1
7500,max_ml,30,90,3,3,0.05,0.95,0.9199685179019998,13,1.0,1,1.0,1,1.0,1
7501,max_ml,30,90,3,3,0.05,0.95,0.9318137300786512,25,1.0,1,1.0,1,1.0,1
7502,max_ml,30,90,3,3,0.05,0.95,0.8568267184542793,15,1.0,1,1.0,1,1.0,1
7503,max_ml,30,90,3,3,0.05,0.95,0.9257770735546548,11,1.0,1,1.0,1,1.0,1
7504,max_ml,30,90,3,3,0.05,0.95,0.9262314821836384,20,1.0,1,1.0,1,1.0,1
7505,max_ml,30,90,3,3,0.05,0.95,0.9283880815907644,10,1.0,1,1.0,1,1.0,1
7506,max_ml,30,90,3,3,0.05,0.95,0.944039552008428,32,1.0,1,1.0,1,1.0,1
7507,max_ml,30,90,3,3,0.05,0.95,0.9413077370281554,21,1.0,1,1.0,1,1.0,1
7508,max_ml,30,90,3,3,0.05,0.95,0.9316107547953714,40,1.0,1,1.0,1,1.0,1
7509,max_ml,30,90,3,3,0.05,0.95,0.8934135945412711,22,1.0,1,1.0,1,1.0,1
7510,max_ml,30,90,3,3,0.05,0.95,0.9018917652475889,14,1.0,1,1.0,1,1.0,1
7511,max_ml,30,90,3,3,0.05,0.95,0.9382809131713218,23,1.0,1,1.0,1,1.0,1
7512,max_ml,30,90,3,3,0.05,0.95,0.9360430451007276,23,1.0,1,1.0,1,1.0,1
7513,max_ml,30,90,3,3,0.05,0.95,0.9486511444958314,21,1.0,1,1.0,1,1.0,1
7514,max_ml,30,90,3,3,0.05,0.95,0.941146575105794,8,1.0,1,1.0,1,1.0,1
7515,max_ml,30,90,3,3,0.05,0.95,0.9412694885519454,30,1.0,1,1.0,1,1.0,1
7516,max_ml,30,90,3,3,0.05,0.95,0.9466372080498676,15,1.0,1,1.0,1,1.0,1
7517,max_ml,30,90,3,3,0.05,0.95,0.9038087583595442,41,1.0,1,1.0,1,1.0,1
7518,max_ml,30,90,3,3,0.05,0.95,0.9156834559880196,41,1.0,1,1.0,1,1.0,1
7519,max_ml,30,90,3,3,0.05,0.95,0.9162772708296572,18,1.0,1,1.0,1,1.0,1
7520,max_ml,30,90,3,3,0.05,0.95,0.9480546949998844,40,0.0,0,1.0,1,1.0,1
7521,max_ml,30,90,3,3,0.05,0.95,0.8625992918525327,9,1.0,1,1.0,1,1.0,1
7522,max_ml,30,90,3,3,0.05,0.95,0.8872987977622976,10,1.0,1,1.0,1,1.0,1
7523,max_ml,30,90,3,3,0.05,0.95,0.9307751516980416,10,1.0,1,1.0,1,1.0,1
7524,max_ml,30,90,3,3,0.05,0.95,0.9382866672892808,22,1.0,1,1.0,1,1.0,1
7525,max_ml,30,90,3,3,0.05,0.95,0.9467814703073896,9,1.0,1,1.0,1,1.0,1
7526,max_ml,30,90,3,3,0.05,0.95,0.922733291698993,10,1.0,1,1.0,1,1.0,1
7527,max_ml,30,90,3,3,0.05,0.95,0.9489474096386308,13,1.0,1,1.0,1,1.0,1
7528,max_ml,30,90,3,3,0.05,0.95,0.864328613991421,25,1.0,1,1.0,1,1.0,1
7529,max_ml,30,90,3,3,0.05,0.95,0.942089589441524,15,1.0,1,1.0,1,1.0,1
7530,max_ml,30,90,3,3,0.05,0.95,0.9147911166367528,25,1.0,1,1.0,1,1.0,1
7531,max_ml,30,90,3,3,0.05,0.95,0.9455205810786008,13,1.0,1,1.0,1,1.0,1
7532,max_ml,30,90,3,3,0.05,0.95,0.9481076395294952,14,1.0,1,1.0,1,1.0,1
7533,max_ml,30,90,3,3,0.05,0.95,0.8499130494171401,14,1.0,1,1.0,1,1.0,1
7534,max_ml,30,90,3,3,0.05,0.95,0.9488008167628432,33,1.0,1,1.0,1,1.0,1
7535,max_ml,30,90,3,3,0.05,0.95,0.9010249300347672,22,1.0,1,1.0,1,1.0,1
7536,max_ml,30,90,3,3,0.05,0.95,0.9246409298183832,4,1.0,1,1.0,1,1.0,1
7537,max_ml,30,90,3,3,0.05,0.95,0.9464365708130922,53,1.0,1,1.0,1,1.0,1
7538,max_ml,30,90,3,3,0.05,0.95,0.923826423662963,33,1.0,1,1.0,1,1.0,1
7539,max_ml,30,90,3,3,0.05,0.95,0.928666031822458,21,1.0,1,1.0,1,1.0,1
7540,max_ml,30,90,3,3,0.05,0.95,0.9338801666311132,15,1.0,1,1.0,1,1.0,1
7541,max_ml,30,90,3,3,0.05,0.95,0.936482720032598,41,1.0,1,1.0,1,1.0,1
7542,max_ml,30,90,3,3,0.05,0.95,0.9229524511194044,69,0.0,0,1.0,1,1.0,1
7543,max_ml,30,90,3,3,0.05,0.95,0.9445901332658768,28,1.0,1,1.0,1,1.0,1
7544,max_ml,30,90,3,3,0.05,0.95,0.9010088851389676,17,1.0,1,1.0,1,1.0,1
7545,max_ml,30,90,3,3,0.05,0.95,0.926134475107389,24,1.0,1,1.0,1,1.0,1
7546,max_ml,30,90,3,3,0.05,0.95,0.9360241894130328,31,1.0,1,1.0,1,1.0,1
7547,max_ml,30,90,3,3,0.05,0.95,0.8998244431315021,32,1.0,1,1.0,1,1.0,1
7548,max_ml,30,90,3,3,0.05,0.95,0.925110168029768,16,1.0,1,1.0,1,1.0,1
7549,max_ml,30,90,3,3,0.05,0.95,0.9287488312962672,16,1.0,1,1.0,1,1.0,1
7550,max_ml,30,90,3,3,0.05,0.95,0.9397399684099714,19,1.0,1,1.0,1,1.0,1
7551,max_ml,30,90,3,3,0.05,0.95,0.9498750762601652,14,1.0,1,1.0,1,1.0,1
7552,max_ml,30,90,3,3,0.05,0.95,0.9477753229634563,38,1.0,1,1.0,1,1.0,1
7553,max_ml,30,90,3,3,0.05,0.95,0.9170958554126422,34,1.0,1,1.0,1,1.0,1
7554,max_ml,30,90,3,3,0.05,0.95,0.9354036326321874,10,1.0,1,1.0,1,1.0,1
7555,max_ml,30,90,3,3,0.05,0.95,0.9363264073829642,8,1.0,1,1.0,1,1.0,1
7556,max_ml,30,90,3,3,0.05,0.95,0.9370161061804136,23,1.0,1,1.0,1,1.0,1
7557,max_ml,30,90,3,3,0.05,0.95,0.9230831664546512,18,1.0,1,1.0,1,1.0,1
7558,max_ml,30,90,3,3,0.05,0.95,0.9460053121112078,40,1.0,1,1.0,1,1.0,1
7559,max_ml,30,90,3,3,0.05,0.95,0.927320002691104,14,1.0,1,1.0,1,1.0,1
7560,max_ml,30,90,3,3,0.05,0.95,0.908224822901742,15,1.0,1,1.0,1,1.0,1
7561,max_ml,30,90,3,3,0.05,0.95,0.9109983557613376,7,1.0,1,1.0,1,1.0,1
7562,max_ml,30,90,3,3,0.05,0.95,0.934241147930012,6,1.0,1,1.0,1,1.0,1
7563,max_ml,30,90,3,3,0.05,0.95,0.9083504747975492,24,1.0,1,1.0,1,1.0,1
7564,max_ml,30,90,3,3,0.05,0.95,0.9374637948228112,24,1.0,1,1.0,1,1.0,1
7565,max_ml,30,90,3,3,0.05,0.95,0.9049152797420036,17,1.0,1,1.0,1,1.0,1
7566,max_ml,30,90,3,3,0.05,0.95,0.9238392890818456,8,1.0,1,1.0,1,1.0,1
7567,max_ml,30,90,3,3,0.05,0.95,0.8679080665126384,7,1.0,1,1.0,1,1.0,1
7568,max_ml,30,90,3,3,0.05,0.95,0.909511044849519,16,1.0,1,1.0,1,1.0,1
7569,max_ml,30,90,3,3,0.05,0.95,0.9110791031672032,21,1.0,1,1.0,1,1.0,1
7570,max_ml,30,90,3,3,0.05,0.95,0.9443523808667292,51,1.0,1,1.0,1,1.0,1
7571,max_ml,30,90,3,3,0.05,0.95,0.9389326870242158,39,1.0,1,1.0,1,1.0,1
7572,max_ml,30,90,3,3,0.05,0.95,0.9219510742252244,33,1.0,1,1.0,1,1.0,1
7573,max_ml,30,90,3,3,0.05,0.95,0.911934259211728,32,1.0,1,1.0,1,1.0,1
7574,max_ml,30,90,3,3,0.05,0.95,0.9455646465538572,11,1.0,1,1.0,1,1.0,1
7575,max_ml,30,90,3,3,0.05,0.95,0.9223654028986992,35,1.0,1,1.0,1,1.0,1
7576,max_ml,30,90,3,3,0.05,0.95,0.9377358132699852,38,1.0,1,1.0,1,1.0,1
7577,max_ml,30,90,3,3,0.05,0.95,0.944768078812494,17,1.0,1,1.0,1,1.0,1
7578,max_ml,30,90,3,3,0.05,0.95,0.8687229748378298,13,1.0,1,1.0,1,1.0,1
7579,max_ml,30,90,3,3,0.05,0.95,0.931571111644664,14,1.0,1,1.0,1,1.0,1
7580,max_ml,30,90,3,3,0.05,0.95,0.9357779051913268,20,1.0,1,1.0,1,1.0,1
7581,max_ml,30,90,3,3,0.05,0.95,0.9244418533833624,14,1.0,1,1.0,1,1.0,1
7582,max_ml,30,90,3,3,0.05,0.95,0.8677890667823247,10,1.0,1,1.0,1,1.0,1
7583,max_ml,30,90,3,3,0.05,0.95,0.9301626872105748,20,1.0,1,1.0,1,1.0,1
7584,max_ml,30,90,3,3,0.05,0.95,0.93779299334608,20,1.0,1,1.0,1,1.0,1
7585,max_ml,30,90,3,3,0.05,0.95,0.9415187793107218,61,0.0,0,1.0,1,1.0,1
7586,max_ml,30,90,3,3,0.05,0.95,0.9238561910276388,9,1.0,1,1.0,1,1.0,1
7587,max_ml,30,90,3,3,0.05,0.95,0.9044228935808704,20,1.0,1,1.0,1,1.0,1
7588,max_ml,30,90,3,3,0.05,0.95,0.8564743163744805,11,1.0,1,1.0,1,1.0,1
7589,max_ml,30,90,3,3,0.05,0.95,0.9239817938363852,11,1.0,1,1.0,1,1.0,1
7590,max_ml,30,90,3,3,0.05,0.95,0.8711518323624283,15,1.0,1,1.0,1,1.0,1
7591,max_ml,30,90,3,3,0.05,0.95,0.9003755525097482,19,1.0,1,1.0,1,1.0,1
7592,max_ml,30,90,3,3,0.05,0.95,0.9359636377485908,38,1.0,1,1.0,1,1.0,1
7593,max_ml,30,90,3,3,0.05,0.95,0.9156927480738296,12,1.0,1,1.0,1,1.0,1
7594,max_ml,30,90,3,3,0.05,0.95,0.9078041680092734,9,1.0,1,1.0,1,1.0,1
7595,max_ml,30,90,3,3,0.05,0.95,0.9228797729707632,26,1.0,1,1.0,1,1.0,1
7596,max_ml,30,90,3,3,0.05,0.95,0.932814598083854,14,1.0,1,1.0,1,1.0,1
7597,max_ml,30,90,3,3,0.05,0.95,0.9211752466674888,60,1.0,1,1.0,1,1.0,1
7598,max_ml,30,90,3,3,0.05,0.95,0.8893302192192296,6,1.0,1,1.0,1,1.0,1
7599,max_ml,30,90,3,3,0.05,0.95,0.9016849580998064,11,1.0,1,1.0,1,1.0,1
7600,max_ml,30,90,3,3,0.05,0.95,0.912983512027314,15,1.0,1,1.0,1,1.0,1
7601,max_ml,30,90,3,3,0.05,0.95,0.9085855409040564,16,1.0,1,1.0,1,1.0,1
7602,max_ml,30,90,3,3,0.05,0.95,0.939360987651244,18,1.0,1,1.0,1,1.0,1
7603,max_ml,30,90,3,3,0.05,0.95,0.9082228677878488,23,1.0,1,1.0,1,1.0,1
7604,max_ml,30,90,3,3,0.05,0.95,0.9262795785349364,23,1.0,1,1.0,1,1.0,1
7605,max_ml,30,90,3,3,0.05,0.95,0.9449334747674224,35,1.0,1,1.0,1,1.0,1
7606,max_ml,30,90,3,3,0.05,0.95,0.9279398713711904,39,1.0,1,1.0,1,1.0,1
7607,max_ml,30,90,3,3,0.05,0.95,0.9249647096997232,14,1.0,1,1.0,1,1.0,1
7608,max_ml,30,90,3,3,0.05,0.95,0.8851029776694341,23,1.0,1,1.0,1,1.0,1
7609,max_ml,30,90,3,3,0.05,0.95,0.9360015338448324,15,1.0,1,1.0,1,1.0,1
7610,max_ml,30,90,3,3,0.05,0.95,0.9332493376715496,18,1.0,1,1.0,1,1.0,1
7611,max_ml,30,90,3,3,0.05,0.95,0.9338157637856168,34,1.0,1,1.0,1,1.0,1
7612,max_ml,30,90,3,3,0.05,0.95,0.9441110179907866,15,1.0,1,1.0,1,1.0,1
7613,max_ml,30,90,3,3,0.05,0.95,0.8911484077525748,7,1.0,1,1.0,1,1.0,1
7614,max_ml,30,90,3,3,0.05,0.95,0.9309769262332088,51,1.0,1,1.0,1,1.0,1
7615,max_ml,30,90,3,3,0.05,0.95,0.8978557872708792,29,1.0,1,1.0,1,1.0,1
7616,max_ml,30,90,3,3,0.05,0.95,0.8648461980502224,12,1.0,1,1.0,1,1.0,1
7617,max_ml,30,90,3,3,0.05,0.95,0.9082470449931076,46,1.0,1,1.0,1,1.0,1
7618,max_ml,30,90,3,3,0.05,0.95,0.9432791481026864,26,1.0,1,1.0,1,1.0,1
7619,max_ml,30,90,3,3,0.05,0.95,0.936439095293562,27,1.0,1,1.0,1,1.0,1
7620,max_ml,30,90,3,3,0.05,0.95,0.9488085106603014,38,1.0,1,1.0,1,1.0,1
7621,max_ml,30,90,3,3,0.05,0.95,0.9455165599915224,23,1.0,1,1.0,1,1.0,1
7622,max_ml,30,90,3,3,0.05,0.95,0.9288448624076318,51,1.0,1,1.0,1,1.0,1
7623,max_ml,30,90,3,3,0.05,0.95,0.944215707012704,8,1.0,1,1.0,1,1.0,1
7624,max_ml,30,90,3,3,0.05,0.95,0.9113851750864118,14,1.0,1,1.0,1,1.0,1
7625,max_ml,30,90,3,3,0.05,0.95,0.8857614851173581,20,1.0,1,1.0,1,1.0,1
7626,max_ml,30,90,3,3,0.05,0.95,0.9220272251814786,12,1.0,1,1.0,1,1.0,1
7627,max_ml,30,90,3,3,0.05,0.95,0.938979462773792,11,1.0,1,1.0,1,1.0,1
7628,max_ml,30,90,3,3,0.05,0.95,0.9021721539135228,11,1.0,1,1.0,1,1.0,1
7629,max_ml,30,90,3,3,0.05,0.95,0.9046335817413188,14,1.0,1,1.0,1,1.0,1
7630,max_ml,30,90,3,3,0.05,0.95,0.9177544366197724,14,1.0,1,1.0,1,1.0,1
7631,max_ml,30,90,3,3,0.05,0.95,0.9457147515250452,14,1.0,1,1.0,1,1.0,1
7632,max_ml,30,90,3,3,0.05,0.95,0.769466671634365,5,1.0,1,1.0,1,1.0,1
7633,max_ml,30,90,3,3,0.05,0.95,0.9359504779589272,12,1.0,1,1.0,1,1.0,1
7634,max_ml,30,90,3,3,0.05,0.95,0.9278864971580292,36,1.0,1,1.0,1,1.0,1
7635,max_ml,30,90,3,3,0.05,0.95,0.7363168966696999,5,1.0,1,1.0,1,1.0,1
7636,max_ml,30,90,3,3,0.05,0.95,0.9470161815569604,14,1.0,1,1.0,1,1.0,1
7637,max_ml,30,90,3,3,0.05,0.95,0.9395393091438564,21,1.0,1,1.0,1,1.0,1
7638,max_ml,30,90,3,3,0.05,0.95,0.915971022455892,9,1.0,1,1.0,1,1.0,1
7639,max_ml,30,90,3,3,0.05,0.95,0.8995227991542102,7,1.0,1,1.0,1,1.0,1
7640,max_ml,30,90,3,3,0.05,0.95,0.9390025606404876,31,1.0,1,1.0,1,1.0,1
7641,max_ml,30,90,3,3,0.05,0.95,0.9354373518388284,14,1.0,1,1.0,1,1.0,1
7642,max_ml,30,90,3,3,0.05,0.95,0.8787746997076714,4,1.0,1,1.0,1,1.0,1
7643,max_ml,30,90,3,3,0.05,0.95,0.9398871027614472,21,1.0,1,1.0,1,1.0,1
7644,max_ml,30,90,3,3,0.05,0.95,0.9439667160381952,11,1.0,1,1.0,1,1.0,1
7645,max_ml,30,90,3,3,0.05,0.95,0.8670247439822253,22,1.0,1,1.0,1,1.0,1
7646,max_ml,30,90,3,3,0.05,0.95,0.9341630471438,8,1.0,1,1.0,1,1.0,1
7647,max_ml,30,90,3,3,0.05,0.95,0.935266903083262,21,1.0,1,1.0,1,1.0,1
7648,max_ml,30,90,3,3,0.05,0.95,0.9404076178148316,19,1.0,1,1.0,1,1.0,1
7649,max_ml,30,90,3,3,0.05,0.95,0.9328619074117364,15,1.0,1,1.0,1,1.0,1
7650,max_ml,30,90,3,3,0.05,0.95,0.8693605597218957,5,1.0,1,1.0,1,1.0,1
7651,max_ml,30,90,3,3,0.05,0.95,0.8945017564812581,32,1.0,1,1.0,1,1.0,1
7652,max_ml,30,90,3,3,0.05,0.95,0.8899420322131475,8,1.0,1,1.0,1,1.0,1
7653,max_ml,30,90,3,3,0.05,0.95,0.9485103103167222,18,1.0,1,1.0,1,1.0,1
7654,max_ml,30,90,3,3,0.05,0.95,0.9007218644545648,29,1.0,1,1.0,1,1.0,1
7655,max_ml,30,90,3,3,0.05,0.95,0.9439962499333124,32,1.0,1,1.0,1,1.0,1
7656,max_ml,30,90,3,3,0.05,0.95,0.9144170582961492,18,1.0,1,1.0,1,1.0,1
7657,max_ml,30,90,3,3,0.05,0.95,0.9401588208461537,34,1.0,1,1.0,1,1.0,1
7658,max_ml,30,90,3,3,0.05,0.95,0.9430363448502348,42,1.0,1,1.0,1,1.0,1
7659,max_ml,30,90,3,3,0.05,0.95,0.9072227999949436,7,1.0,1,1.0,1,1.0,1
7660,max_ml,30,90,3,3,0.05,0.95,0.942638157929276,22,1.0,1,1.0,1,1.0,1
7661,max_ml,30,90,3,3,0.05,0.95,0.9350782185983304,22,1.0,1,1.0,1,1.0,1
7662,max_ml,30,90,3,3,0.05,0.95,0.9091593667168594,32,1.0,1,1.0,1,1.0,1
7663,max_ml,30,90,3,3,0.05,0.95,0.916238401204454,12,1.0,1,1.0,1,1.0,1
7664,max_ml,30,90,3,3,0.05,0.95,0.943032698615832,29,1.0,1,1.0,1,1.0,1
7665,max_ml,30,90,3,3,0.05,0.95,0.9460278854739028,20,1.0,1,1.0,1,1.0,1
7666,max_ml,30,90,3,3,0.05,0.95,0.9294968953897484,55,1.0,1,1.0,1,1.0,1
7667,max_ml,30,90,3,3,0.05,0.95,0.8752742011776282,28,1.0,1,1.0,1,1.0,1
7668,max_ml,30,90,3,3,0.05,0.95,0.9287406763479372,15,1.0,1,1.0,1,1.0,1
7669,max_ml,30,90,3,3,0.05,0.95,0.8851734799546187,9,1.0,1,1.0,1,1.0,1
7670,max_ml,30,90,3,3,0.05,0.95,0.9386660295232686,35,0.0,0,1.0,1,1.0,1
7671,max_ml,30,90,3,3,0.05,0.95,0.9123550307021872,8,1.0,1,1.0,1,1.0,1
7672,max_ml,30,90,3,3,0.05,0.95,0.9496192459601694,41,1.0,1,1.0,1,1.0,1
7673,max_ml,30,90,3,3,0.05,0.95,0.926667938121793,13,1.0,1,1.0,1,1.0,1
7674,max_ml,30,90,3,3,0.05,0.95,0.9320637019099064,21,1.0,1,1.0,1,1.0,1
7675,max_ml,30,90,3,3,0.05,0.95,0.9036557850523828,11,1.0,1,1.0,1,1.0,1
7676,max_ml,30,90,3,3,0.05,0.95,0.9394607289137747,24,1.0,1,1.0,1,1.0,1
7677,max_ml,30,90,3,3,0.05,0.95,0.8899412897233396,5,1.0,1,1.0,1,1.0,1
7678,max_ml,30,90,3,3,0.05,0.95,0.9314804476870028,30,1.0,1,1.0,1,1.0,1
7679,max_ml,30,90,3,3,0.05,0.95,0.9189432868935044,29,1.0,1,1.0,1,1.0,1
7680,max_ml,30,90,3,3,0.05,0.95,0.9257624019053642,13,1.0,1,1.0,1,1.0,1
7681,max_ml,30,90,3,3,0.05,0.95,0.94675839414741,21,1.0,1,1.0,1,1.0,1
7682,max_ml,30,90,3,3,0.05,0.95,0.9477157942236346,16,1.0,1,1.0,1,1.0,1
7683,max_ml,30,90,3,3,0.05,0.95,0.9216390445273008,13,1.0,1,1.0,1,1.0,1
7684,max_ml,30,90,3,3,0.05,0.95,0.9331452415960514,20,1.0,1,1.0,1,1.0,1
7685,max_ml,30,90,3,3,0.05,0.95,0.9176747347279216,48,1.0,1,1.0,1,1.0,1
7686,max_ml,30,90,3,3,0.05,0.95,0.9026747772341488,14,1.0,1,1.0,1,1.0,1
7687,max_ml,30,90,3,3,0.05,0.95,0.9087565165787832,12,1.0,1,1.0,1,1.0,1
7688,max_ml,30,90,3,3,0.05,0.95,0.9321275930923631,22,1.0,1,1.0,1,1.0,1
7689,max_ml,30,90,3,3,0.05,0.95,0.873711425373809,26,1.0,1,1.0,1,1.0,1
7690,max_ml,30,90,3,3,0.05,0.95,0.9435938411007372,28,1.0,1,1.0,1,1.0,1
7691,max_ml,30,90,3,3,0.05,0.95,0.9342143338001724,28,1.0,1,1.0,1,1.0,1
7692,max_ml,30,90,3,3,0.05,0.95,0.864949663199133,17,1.0,1,1.0,1,1.0,1
7693,max_ml,30,90,3,3,0.05,0.95,0.9431244786424952,18,1.0,1,1.0,1,1.0,1
7694,max_ml,30,90,3,3,0.05,0.95,0.936783159605274,40,1.0,1,1.0,1,1.0,1
7695,max_ml,30,90,3,3,0.05,0.95,0.8807241081975435,8,1.0,1,1.0,1,1.0,1
7696,max_ml,30,90,3,3,0.05,0.95,0.9274462226275164,20,1.0,1,1.0,1,1.0,1
7697,max_ml,30,90,3,3,0.05,0.95,0.9427820034347022,42,1.0,1,1.0,1,1.0,1
7698,max_ml,30,90,3,3,0.05,0.95,0.9422678072910669,12,1.0,1,1.0,1,1.0,1
7699,max_ml,30,90,3,3,0.05,0.95,0.9074268500897528,12,1.0,1,1.0,1,1.0,1
7700,max_ml,30,90,3,3,0.05,0.95,0.9419296526164914,26,1.0,1,1.0,1,1.0,1
7701,max_ml,30,90,3,3,0.05,0.95,0.9207492635153174,8,1.0,1,1.0,1,1.0,1
7702,max_ml,30,90,3,3,0.05,0.95,0.9186267913273068,19,1.0,1,1.0,1,1.0,1
7703,max_ml,30,90,3,3,0.05,0.95,0.9369525024768242,27,1.0,1,1.0,1,1.0,1
7704,max_ml,30,90,3,3,0.05,0.95,0.9398908327282386,25,1.0,1,1.0,1,1.0,1
7705,max_ml,30,90,3,3,0.05,0.95,0.94490941329266,21,1.0,1,1.0,1,1.0,1
7706,max_ml,30,90,3,3,0.05,0.95,0.949124784942466,34,1.0,1,1.0,1,1.0,1
7707,max_ml,30,90,3,3,0.05,0.95,0.9242719214802134,22,1.0,1,1.0,1,1.0,1
7708,max_ml,30,90,3,3,0.05,0.95,0.8833249880818502,15,1.0,1,1.0,1,1.0,1
7709,max_ml,30,90,3,3,0.05,0.95,0.8849027618530073,7,1.0,1,1.0,1,1.0,1
7710,max_ml,30,90,3,3,0.05,0.95,0.9283418817236758,19,1.0,1,1.0,1,1.0,1
7711,max_ml,30,90,3,3,0.05,0.95,0.916853322323086,69,0.0,1,0.0,1,0.0,1
7712,max_ml,30,90,3,3,0.05,0.95,0.9239361241758274,10,1.0,1,1.0,1,1.0,1
7713,max_ml,30,90,3,3,0.05,0.95,0.919096237977912,13,1.0,1,1.0,1,1.0,1
7714,max_ml,30,90,3,3,0.05,0.95,0.936529974625826,18,1.0,1,1.0,1,1.0,1
7715,max_ml,30,90,3,3,0.05,0.95,0.9442551470066762,25,1.0,1,1.0,1,1.0,1
7716,max_ml,30,90,3,3,0.05,0.95,0.9398562026994184,9,1.0,1,1.0,1,1.0,1
7717,max_ml,30,90,3,3,0.05,0.95,0.941688814211025,63,1.0,1,1.0,1,1.0,1
7718,max_ml,30,90,3,3,0.05,0.95,0.9444618689630468,43,0.0,0,1.0,1,1.0,1
7719,max_ml,30,90,3,3,0.05,0.95,0.9181260463342168,20,1.0,1,1.0,1,1.0,1
7720,max_ml,30,90,3,3,0.05,0.95,0.94798949522027,11,1.0,1,1.0,1,1.0,1
7721,max_ml,30,90,3,3,0.05,0.95,0.9439401694300968,63,0.0,0,1.0,1,1.0,1
7722,max_ml,30,90,3,3,0.05,0.95,0.9338301039908896,18,1.0,1,1.0,1,1.0,1
7723,max_ml,30,90,3,3,0.05,0.95,0.9049450918035784,16,1.0,1,1.0,1,1.0,1
7724,max_ml,30,90,3,3,0.05,0.95,0.93506684075788,33,1.0,1,1.0,1,1.0,1
7725,max_ml,30,90,3,3,0.05,0.95,0.938285336872136,43,1.0,1,1.0,1,1.0,1
7726,max_ml,30,90,3,3,0.05,0.95,0.9403952941065076,32,1.0,1,1.0,1,1.0,1
7727,max_ml,30,90,3,3,0.05,0.95,0.9117604392922608,14,1.0,1,1.0,1,1.0,1
7728,max_ml,30,90,3,3,0.05,0.95,0.8637732954340535,14,1.0,1,1.0,1,1.0,1
7729,max_ml,30,90,3,3,0.05,0.95,0.816120513883297,5,1.0,1,1.0,1,1.0,1
7730,max_ml,30,90,3,3,0.05,0.95,0.9376513137826562,18,1.0,1,1.0,1,1.0,1
7731,max_ml,30,90,3,3,0.05,0.95,0.940290670657297,17,1.0,1,1.0,1,1.0,1
7732,max_ml,30,90,3,3,0.05,0.95,0.8174490602330601,15,1.0,1,1.0,1,1.0,1
7733,max_ml,30,90,3,3,0.05,0.95,0.8699799526174723,11,1.0,1,1.0,1,1.0,1
7734,max_ml,30,90,3,3,0.05,0.95,0.917123791512641,20,1.0,1,1.0,1,1.0,1
7735,max_ml,30,90,3,3,0.05,0.95,0.8987328533190273,6,1.0,1,1.0,1,1.0,1
7736,max_ml,30,90,3,3,0.05,0.95,0.8885179920784506,21,1.0,1,1.0,1,1.0,1
7737,max_ml,30,90,3,3,0.05,0.95,0.8990659383114702,14,1.0,1,1.0,1,1.0,1
7738,max_ml,30,90,3,3,0.05,0.95,0.7893116520748298,4,1.0,1,1.0,1,1.0,1
7739,max_ml,30,90,3,3,0.05,0.95,0.93228174121258,17,1.0,1,1.0,1,1.0,1
7740,max_ml,30,90,3,3,0.05,0.95,0.9422624798214656,20,1.0,1,1.0,1,1.0,1
7741,max_ml,30,90,3,3,0.05,0.95,0.9382621523431312,49,0.0,0,1.0,1,1.0,1
7742,max_ml,30,90,3,3,0.05,0.95,0.9096431138225484,11,1.0,1,1.0,1,1.0,1
7743,max_ml,30,90,3,3,0.05,0.95,0.9214170146066748,35,1.0,1,1.0,1,1.0,1
7744,max_ml,30,90,3,3,0.05,0.95,0.9499718466031156,33,0.0,1,0.0,1,0.0,1
7745,max_ml,30,90,3,3,0.05,0.95,0.9263344211675448,55,1.0,1,1.0,1,1.0,1
7746,max_ml,30,90,3,3,0.05,0.95,0.9142552782835144,25,1.0,1,1.0,1,1.0,1
7747,max_ml,30,90,3,3,0.05,0.95,0.9397119957131688,13,1.0,1,1.0,1,1.0,1
7748,max_ml,30,90,3,3,0.05,0.95,0.9376248475494404,21,1.0,1,1.0,1,1.0,1
7749,max_ml,30,90,3,3,0.05,0.95,0.8822278596681646,14,1.0,1,1.0,1,1.0,1
7750,max_ml,30,90,3,3,0.05,0.95,0.917065311599912,24,1.0,1,1.0,1,1.0,1
7751,max_ml,30,90,3,3,0.05,0.95,0.9451205065060718,27,1.0,1,1.0,1,1.0,1
7752,max_ml,30,90,3,3,0.05,0.95,0.8704322342251684,14,1.0,1,1.0,1,1.0,1
7753,max_ml,30,90,3,3,0.05,0.95,0.9484691535094972,26,1.0,1,1.0,1,1.0,1
7754,max_ml,30,90,3,3,0.05,0.95,0.9447362655777406,22,1.0,1,1.0,1,1.0,1
7755,max_ml,30,90,3,3,0.05,0.95,0.947065533541796,39,1.0,1,1.0,1,1.0,1
7756,max_ml,30,90,3,3,0.05,0.95,0.9440358407352188,22,1.0,1,1.0,1,1.0,1
7757,max_ml,30,90,3,3,0.05,0.95,0.9155510044559824,40,1.0,1,1.0,1,1.0,1
7758,max_ml,30,90,3,3,0.05,0.95,0.9221540460708796,12,1.0,1,1.0,1,1.0,1
7759,max_ml,30,90,3,3,0.05,0.95,0.9233504609066276,22,1.0,1,1.0,1,1.0,1
7760,max_ml,30,90,3,3,0.05,0.95,0.946849395404026,30,1.0,1,1.0,1,1.0,1
7761,max_ml,30,90,3,3,0.05,0.95,0.9072285935721756,6,1.0,1,1.0,1,1.0,1
7762,max_ml,30,90,3,3,0.05,0.95,0.9336895598161948,9,1.0,1,1.0,1,1.0,1
7763,max_ml,30,90,3,3,0.05,0.95,0.9070905635443756,20,1.0,1,1.0,1,1.0,1
7764,max_ml,30,90,3,3,0.05,0.95,0.9408724632169692,29,1.0,1,1.0,1,1.0,1
7765,max_ml,30,90,3,3,0.05,0.95,0.9346341051695102,33,1.0,1,1.0,1,1.0,1
7766,max_ml,30,90,3,3,0.05,0.95,0.9332373211346372,10,1.0,1,1.0,1,1.0,1
7767,max_ml,30,90,3,3,0.05,0.95,0.9329967538187172,8,1.0,1,1.0,1,1.0,1
7768,max_ml,30,90,3,3,0.05,0.95,0.8978996281554045,22,1.0,1,1.0,1,1.0,1
7769,max_ml,30,90,3,3,0.05,0.95,0.9402884049571776,13,1.0,1,1.0,1,1.0,1
7770,max_ml,30,90,3,3,0.05,0.95,0.9345651766541098,25,1.0,1,1.0,1,1.0,1
7771,max_ml,30,90,3,3,0.05,0.95,0.9115233355556304,15,1.0,1,1.0,1,1.0,1
7772,max_ml,30,90,3,3,0.05,0.95,0.924353928827638,15,1.0,1,1.0,1,1.0,1
7773,max_ml,30,90,3,3,0.05,0.95,0.8903404035453275,16,1.0,1,1.0,1,1.0,1
7774,max_ml,30,90,3,3,0.05,0.95,0.9206009885597785,24,1.0,1,1.0,1,1.0,1
7775,max_ml,30,90,3,3,0.05,0.95,0.9330132963347584,12,1.0,1,1.0,1,1.0,1
7776,max_ml,30,90,3,3,0.05,0.95,0.9122333168210872,15,1.0,1,1.0,1,1.0,1
7777,max_ml,30,90,3,3,0.05,0.95,0.9375499783391568,9,1.0,1,1.0,1,1.0,1
7778,max_ml,30,90,3,3,0.05,0.95,0.9190346641074352,21,1.0,1,1.0,1,1.0,1
7779,max_ml,30,90,3,3,0.05,0.95,0.930835584473308,8,1.0,1,1.0,1,1.0,1
7780,max_ml,30,90,3,3,0.05,0.95,0.9372893888732762,12,1.0,1,1.0,1,1.0,1
7781,max_ml,30,90,3,3,0.05,0.95,0.8922650147226304,16,1.0,1,1.0,1,1.0,1
7782,max_ml,30,90,3,3,0.05,0.95,0.918824612069514,12,1.0,1,1.0,1,1.0,1
7783,max_ml,30,90,3,3,0.05,0.95,0.9425790256403768,18,1.0,1,1.0,1,1.0,1
7784,max_ml,30,90,3,3,0.05,0.95,0.9483638167936154,13,1.0,1,1.0,1,1.0,1
7785,max_ml,30,90,3,3,0.05,0.95,0.9077936496885088,14,1.0,1,1.0,1,1.0,1
7786,max_ml,30,90,3,3,0.05,0.95,0.9123106620386016,11,1.0,1,1.0,1,1.0,1
7787,max_ml,30,90,3,3,0.05,0.95,0.9138578681061132,14,1.0,1,1.0,1,1.0,1
7788,max_ml,30,90,3,3,0.05,0.95,0.9209678449899302,11,1.0,1,1.0,1,1.0,1
7789,max_ml,30,90,3,3,0.05,0.95,0.9467350362638568,17,1.0,1,1.0,1,1.0,1
7790,max_ml,30,90,3,3,0.05,0.95,0.8007311240811359,17,1.0,1,1.0,1,1.0,1
7791,max_ml,30,90,3,3,0.05,0.95,0.8912417338655633,18,1.0,1,1.0,1,1.0,1
7792,max_ml,30,90,3,3,0.05,0.95,0.9050362608267852,33,1.0,1,1.0,1,1.0,1
7793,max_ml,30,90,3,3,0.05,0.95,0.9399004019254432,26,1.0,1,1.0,1,1.0,1
7794,max_ml,30,90,3,3,0.05,0.95,0.937245285503662,15,1.0,1,1.0,1,1.0,1
7795,max_ml,30,90,3,3,0.05,0.95,0.8916800719643027,16,1.0,1,1.0,1,1.0,1
7796,max_ml,30,90,3,3,0.05,0.95,0.8550062097954549,10,1.0,1,1.0,1,1.0,1
7797,max_ml,30,90,3,3,0.05,0.95,0.934146793783996,5,1.0,1,1.0,1,1.0,1
7798,max_ml,30,90,3,3,0.05,0.95,0.8987425825275113,23,1.0,1,1.0,1,1.0,1
7799,max_ml,30,90,3,3,0.05,0.95,0.9243631315214133,8,1.0,1,1.0,1,1.0,1
7800,max_ml,30,90,3,3,0.05,0.95,0.9175955460115074,16,1.0,1,1.0,1,1.0,1
7801,max_ml,30,90,3,3,0.05,0.95,0.9412671707641256,28,1.0,1,1.0,1,1.0,1
7802,max_ml,30,90,3,3,0.05,0.95,0.8130234319417586,10,1.0,1,1.0,1,1.0,1
7803,max_ml,30,90,3,3,0.05,0.95,0.9019781762678548,9,1.0,1,1.0,1,1.0,1
7804,max_ml,30,90,3,3,0.05,0.95,0.9340096189214948,9,1.0,1,1.0,1,1.0,1
7805,max_ml,30,90,3,3,0.05,0.95,0.883037115023122,11,1.0,1,1.0,1,1.0,1
7806,max_ml,30,90,3,3,0.05,0.95,0.8718985716805437,21,1.0,1,1.0,1,1.0,1
7807,max_ml,30,90,3,3,0.05,0.95,0.9305231157363764,37,1.0,1,1.0,1,1.0,1
7808,max_ml,30,90,3,3,0.05,0.95,0.8920497357123922,21,1.0,1,1.0,1,1.0,1
7809,max_ml,30,90,3,3,0.05,0.95,0.9395308440754632,25,1.0,1,1.0,1,1.0,1
7810,max_ml,30,90,3,3,0.05,0.95,0.9348767425325586,17,1.0,1,1.0,1,1.0,1
7811,max_ml,30,90,3,3,0.05,0.95,0.9315245793498896,9,1.0,1,1.0,1,1.0,1
7812,max_ml,30,90,3,3,0.05,0.95,0.9451970286240609,31,1.0,1,1.0,1,1.0,1
7813,max_ml,30,90,3,3,0.05,0.95,0.9066679081209416,29,1.0,1,1.0,1,1.0,1
7814,max_ml,30,90,3,3,0.05,0.95,0.911604135168862,27,1.0,1,1.0,1,1.0,1
7815,max_ml,30,90,3,3,0.05,0.95,0.8492215098415385,12,1.0,1,1.0,1,1.0,1
7816,max_ml,30,90,3,3,0.05,0.95,0.8797356562501876,6,1.0,1,1.0,1,1.0,1
7817,max_ml,30,90,3,3,0.05,0.95,0.9392215964827052,90,1.0,1,1.0,1,1.0,1
7818,max_ml,30,90,3,3,0.05,0.95,0.9456734943871028,14,1.0,1,1.0,1,1.0,1
7819,max_ml,30,90,3,3,0.05,0.95,0.9173257731230628,19,1.0,1,1.0,1,1.0,1
7820,max_ml,30,90,3,3,0.05,0.95,0.9493068503033736,12,1.0,1,1.0,1,1.0,1
7821,max_ml,30,90,3,3,0.05,0.95,0.9486568909080736,15,1.0,1,1.0,1,1.0,1
7822,max_ml,30,90,3,3,0.05,0.95,0.9439844885928688,12,1.0,1,1.0,1,1.0,1
7823,max_ml,30,90,3,3,0.05,0.95,0.9420123866133864,22,1.0,1,1.0,1,1.0,1
7824,max_ml,30,90,3,3,0.05,0.95,0.935445700758754,22,1.0,1,1.0,1,1.0,1
7825,max_ml,30,90,3,3,0.05,0.95,0.9308008771249148,22,1.0,1,1.0,1,1.0,1
7826,max_ml,30,90,3,3,0.05,0.95,0.8385833818748085,13,1.0,1,1.0,1,1.0,1
7827,max_ml,30,90,3,3,0.05,0.95,0.9092367385465662,7,1.0,1,1.0,1,1.0,1
7828,max_ml,30,90,3,3,0.05,0.95,0.9322899692527068,10,1.0,1,1.0,1,1.0,1
7829,max_ml,30,90,3,3,0.05,0.95,0.914482095886445,49,1.0,1,1.0,1,1.0,1
7830,max_ml,30,90,3,3,0.05,0.95,0.9400142595386408,13,1.0,1,1.0,1,1.0,1
7831,max_ml,30,90,3,3,0.05,0.95,0.8916327299156512,34,1.0,1,1.0,1,1.0,1
7832,max_ml,30,90,3,3,0.05,0.95,0.9315541305073656,13,1.0,1,1.0,1,1.0,1
7833,max_ml,30,90,3,3,0.05,0.95,0.9058352665101757,11,1.0,1,1.0,1,1.0,1
7834,max_ml,30,90,3,3,0.05,0.95,0.9433573862056924,26,1.0,1,1.0,1,1.0,1
7835,max_ml,30,90,3,3,0.05,0.95,0.9247647165770416,19,1.0,1,1.0,1,1.0,1
7836,max_ml,30,90,3,3,0.05,0.95,0.9455576434430556,29,0.0,0,1.0,1,1.0,1
7837,max_ml,30,90,3,3,0.05,0.95,0.938008244790732,82,1.0,1,1.0,1,1.0,1
7838,max_ml,30,90,3,3,0.05,0.95,0.9334232302534322,37,1.0,1,1.0,1,1.0,1
7839,max_ml,30,90,3,3,0.05,0.95,0.9338913330786528,28,1.0,1,1.0,1,1.0,1
7840,max_ml,30,90,3,3,0.05,0.95,0.9365080683514074,41,1.0,1,1.0,1,1.0,1
7841,max_ml,30,90,3,3,0.05,0.95,0.909042351069643,42,1.0,1,1.0,1,1.0,1
7842,max_ml,30,90,3,3,0.05,0.95,0.941332974461231,27,1.0,1,1.0,1,1.0,1
7843,max_ml,30,90,3,3,0.05,0.95,0.9449376522093634,48,1.0,1,1.0,1,1.0,1
7844,max_ml,30,90,3,3,0.05,0.95,0.9380608213222514,36,1.0,1,1.0,1,1.0,1
7845,max_ml,30,90,3,3,0.05,0.95,0.9039744926438168,9,1.0,1,1.0,1,1.0,1
7846,max_ml,30,90,3,3,0.05,0.95,0.9115182181956512,46,0.0,0,1.0,1,1.0,1
7847,max_ml,30,90,3,3,0.05,0.95,0.908793972615087,26,1.0,1,1.0,1,1.0,1
7848,max_ml,30,90,3,3,0.05,0.95,0.9433614732358184,7,1.0,1,1.0,1,1.0,1
7849,max_ml,30,90,3,3,0.05,0.95,0.9487586327171806,18,1.0,1,1.0,1,1.0,1
7850,max_ml,30,90,3,3,0.05,0.95,0.9452342173478316,21,1.0,1,1.0,1,1.0,1
7851,max_ml,30,90,3,3,0.05,0.95,0.946511509311656,16,1.0,1,1.0,1,1.0,1
7852,max_ml,30,90,3,3,0.05,0.95,0.9472796828717152,19,1.0,1,1.0,1,1.0,1
7853,max_ml,30,90,3,3,0.05,0.95,0.9353239847643472,50,1.0,1,1.0,1,1.0,1
7854,max_ml,30,90,3,3,0.05,0.95,0.939467150759533,30,1.0,1,1.0,1,1.0,1
7855,max_ml,30,90,3,3,0.05,0.95,0.9264269966685984,19,1.0,1,1.0,1,1.0,1
7856,max_ml,30,90,3,3,0.05,0.95,0.9277526865701984,30,1.0,1,1.0,1,1.0,1
7857,max_ml,30,90,3,3,0.05,0.95,0.9281326170425602,23,1.0,1,1.0,1,1.0,1
7858,max_ml,30,90,3,3,0.05,0.95,0.937672479089129,18,1.0,1,1.0,1,1.0,1
7859,max_ml,30,90,3,3,0.05,0.95,0.945306445395412,21,1.0,1,1.0,1,1.0,1
7860,max_ml,30,90,3,3,0.05,0.95,0.942113386996633,28,1.0,1,1.0,1,1.0,1
7861,max_ml,30,90,3,3,0.05,0.95,0.9355342837412608,20,1.0,1,1.0,1,1.0,1
7862,max_ml,30,90,3,3,0.05,0.95,0.949579665870267,54,1.0,1,1.0,1,1.0,1
7863,max_ml,30,90,3,3,0.05,0.95,0.9192721266868674,51,1.0,1,1.0,1,1.0,1
7864,max_ml,30,90,3,3,0.05,0.95,0.926921686038074,31,1.0,1,1.0,1,1.0,1
7865,max_ml,30,90,3,3,0.05,0.95,0.9476876644416606,20,1.0,1,1.0,1,1.0,1
7866,max_ml,30,90,3,3,0.05,0.95,0.9292755005247382,10,1.0,1,1.0,1,1.0,1
7867,max_ml,30,90,3,3,0.05,0.95,0.9296132119248204,11,1.0,1,1.0,1,1.0,1
7868,max_ml,30,90,3,3,0.05,0.95,0.9352713941735769,15,1.0,1,1.0,1,1.0,1
7869,max_ml,30,90,3,3,0.05,0.95,0.9416496437619172,17,1.0,1,1.0,1,1.0,1
7870,max_ml,30,90,3,3,0.05,0.95,0.910992087559606,14,1.0,1,1.0,1,1.0,1
7871,max_ml,30,90,3,3,0.05,0.95,0.940104427311588,15,1.0,1,1.0,1,1.0,1
7872,max_ml,30,90,3,3,0.05,0.95,0.9049868084335247,37,1.0,1,1.0,1,1.0,1
7873,max_ml,30,90,3,3,0.05,0.95,0.880527048453945,21,1.0,1,1.0,1,1.0,1
7874,max_ml,30,90,3,3,0.05,0.95,0.9372869957783284,58,0.0,0,1.0,1,1.0,1
7875,max_ml,30,90,3,3,0.05,0.95,0.9483971640387456,30,1.0,1,1.0,1,1.0,1
7876,max_ml,30,90,3,3,0.05,0.95,0.9491269753445556,14,1.0,1,1.0,1,1.0,1
7877,max_ml,30,90,3,3,0.05,0.95,0.9413026252347706,26,1.0,1,1.0,1,1.0,1
7878,max_ml,30,90,3,3,0.05,0.95,0.8947298800456779,13,1.0,1,1.0,1,1.0,1
7879,max_ml,30,90,3,3,0.05,0.95,0.8942994911882212,12,1.0,1,1.0,1,1.0,1
7880,max_ml,30,90,3,3,0.05,0.95,0.9486732704853174,15,1.0,1,1.0,1,1.0,1
7881,max_ml,30,90,3,3,0.05,0.95,0.9251341867591112,14,1.0,1,1.0,1,1.0,1
7882,max_ml,30,90,3,3,0.05,0.95,0.9142732889329868,16,1.0,1,1.0,1,1.0,1
7883,max_ml,30,90,3,3,0.05,0.95,0.9307869325597572,19,1.0,1,1.0,1,1.0,1
7884,max_ml,30,90,3,3,0.05,0.95,0.9191469946779456,15,1.0,1,1.0,1,1.0,1
7885,max_ml,30,90,3,3,0.05,0.95,0.9409371322366544,20,1.0,1,1.0,1,1.0,1
7886,max_ml,30,90,3,3,0.05,0.95,0.9195726151988004,13,1.0,1,1.0,1,1.0,1
7887,max_ml,30,90,3,3,0.05,0.95,0.9346147571628396,23,1.0,1,1.0,1,1.0,1
7888,max_ml,30,90,3,3,0.05,0.95,0.9447355978361734,27,1.0,1,1.0,1,1.0,1
7889,max_ml,30,90,3,3,0.05,0.95,0.9305103697247944,48,1.0,1,1.0,1,1.0,1
7890,max_ml,30,90,3,3,0.05,0.95,0.9433705903091192,10,1.0,1,1.0,1,1.0,1
7891,max_ml,30,90,3,3,0.05,0.95,0.916500431782572,33,1.0,1,1.0,1,1.0,1
7892,max_ml,30,90,3,3,0.05,0.95,0.9192812770377456,24,1.0,1,1.0,1,1.0,1
7893,max_ml,30,90,3,3,0.05,0.95,0.9112262667315414,6,1.0,1,1.0,1,1.0,1
7894,max_ml,30,90,3,3,0.05,0.95,0.9492820018935286,28,1.0,1,1.0,1,1.0,1
7895,max_ml,30,90,3,3,0.05,0.95,0.9153619244253244,20,1.0,1,1.0,1,1.0,1
7896,max_ml,30,90,3,3,0.05,0.95,0.9327926923531008,11,1.0,1,1.0,1,1.0,1
7897,max_ml,30,90,3,3,0.05,0.95,0.8560291922645242,9,1.0,1,1.0,1,1.0,1
7898,max_ml,30,90,3,3,0.05,0.95,0.936373048635748,32,1.0,1,1.0,1,1.0,1
7899,max_ml,30,90,3,3,0.05,0.95,0.9381980163056504,27,1.0,1,1.0,1,1.0,1
7900,max_ml,30,90,3,3,0.05,0.95,0.93019221408812,24,1.0,1,1.0,1,1.0,1
7901,max_ml,30,90,3,3,0.05,0.95,0.8769415860731843,14,1.0,1,1.0,1,1.0,1
7902,max_ml,30,90,3,3,0.05,0.95,0.908564422130019,15,1.0,1,1.0,1,1.0,1
7903,max_ml,30,90,3,3,0.05,0.95,0.9279669652375894,24,1.0,1,1.0,1,1.0,1
7904,max_ml,30,90,3,3,0.05,0.95,0.9462322924952614,45,0.0,1,0.0,1,0.0,1
7905,max_ml,30,90,3,3,0.05,0.95,0.936582122751774,14,1.0,1,1.0,1,1.0,1
7906,max_ml,30,90,3,3,0.05,0.95,0.9421633811167458,26,1.0,1,1.0,1,1.0,1
7907,max_ml,30,90,3,3,0.05,0.95,0.9396208926580628,11,1.0,1,1.0,1,1.0,1
7908,max_ml,30,90,3,3,0.05,0.95,0.8926284596594687,13,1.0,1,1.0,1,1.0,1
7909,max_ml,30,90,3,3,0.05,0.95,0.8881669986107972,23,1.0,1,1.0,1,1.0,1
7910,max_ml,30,90,3,3,0.05,0.95,0.9399804617721252,20,1.0,1,1.0,1,1.0,1
7911,max_ml,30,90,3,3,0.05,0.95,0.9443086932394844,28,1.0,1,1.0,1,1.0,1
7912,max_ml,30,90,3,3,0.05,0.95,0.8830249434391513,23,1.0,1,1.0,1,1.0,1
7913,max_ml,30,90,3,3,0.05,0.95,0.9172676301288606,9,1.0,1,1.0,1,1.0,1
7914,max_ml,30,90,3,3,0.05,0.95,0.9493054743148328,25,1.0,1,1.0,1,1.0,1
7915,max_ml,30,90,3,3,0.05,0.95,0.8884202921973476,14,1.0,1,1.0,1,1.0,1
7916,max_ml,30,90,3,3,0.05,0.95,0.938003117459428,16,1.0,1,1.0,1,1.0,1
7917,max_ml,30,90,3,3,0.05,0.95,0.9460221720399068,49,1.0,1,1.0,1,1.0,1
7918,max_ml,30,90,3,3,0.05,0.95,0.9277952939994544,12,1.0,1,1.0,1,1.0,1
7919,max_ml,30,90,3,3,0.05,0.95,0.932303565268126,28,1.0,1,1.0,1,1.0,1
7920,max_ml,30,90,3,3,0.05,0.95,0.9452704822300556,14,1.0,1,1.0,1,1.0,1
7921,max_ml,30,90,3,3,0.05,0.95,0.9491442075251564,72,1.0,1,1.0,1,1.0,1
7922,max_ml,30,90,3,3,0.05,0.95,0.9473279971822812,29,1.0,1,1.0,1,1.0,1
7923,max_ml,30,90,3,3,0.05,0.95,0.9311344557065916,41,1.0,1,1.0,1,1.0,1
7924,max_ml,30,90,3,3,0.05,0.95,0.914338944048251,36,1.0,1,1.0,1,1.0,1
7925,max_ml,30,90,3,3,0.05,0.95,0.9327081587242244,13,1.0,1,1.0,1,1.0,1
7926,max_ml,30,90,3,3,0.05,0.95,0.9113493310875096,20,1.0,1,1.0,1,1.0,1
7927,max_ml,30,90,3,3,0.05,0.95,0.9060155897336174,40,1.0,1,1.0,1,1.0,1
7928,max_ml,30,90,3,3,0.05,0.95,0.9429184119344092,23,1.0,1,1.0,1,1.0,1
7929,max_ml,30,90,3,3,0.05,0.95,0.932827706112724,16,1.0,1,1.0,1,1.0,1
7930,max_ml,30,90,3,3,0.05,0.95,0.9416508379355064,56,1.0,1,1.0,1,1.0,1
7931,max_ml,30,90,3,3,0.05,0.95,0.9239126228778392,77,0.0,0,1.0,1,1.0,1
7932,max_ml,30,90,3,3,0.05,0.95,0.947687226389032,27,1.0,1,1.0,1,1.0,1
7933,max_ml,30,90,3,3,0.05,0.95,0.9490833117155326,19,1.0,1,1.0,1,1.0,1
7934,max_ml,30,90,3,3,0.05,0.95,0.9479389837414176,15,1.0,1,1.0,1,1.0,1
7935,max_ml,30,90,3,3,0.05,0.95,0.8281005035707907,32,1.0,1,1.0,1,1.0,1
7936,max_ml,30,90,3,3,0.05,0.95,0.89542232672056,8,1.0,1,1.0,1,1.0,1
7937,max_ml,30,90,3,3,0.05,0.95,0.9480024155787252,46,1.0,1,1.0,1,1.0,1
7938,max_ml,30,90,3,3,0.05,0.95,0.9124336782822804,23,1.0,1,1.0,1,1.0,1
7939,max_ml,30,90,3,3,0.05,0.95,0.942992159304008,20,1.0,1,1.0,1,1.0,1
7940,max_ml,30,90,3,3,0.05,0.95,0.9362770500638028,28,1.0,1,1.0,1,1.0,1
7941,max_ml,30,90,3,3,0.05,0.95,0.8825856534312808,12,1.0,1,1.0,1,1.0,1
7942,max_ml,30,90,3,3,0.05,0.95,0.942058253230467,37,1.0,1,1.0,1,1.0,1
7943,max_ml,30,90,3,3,0.05,0.95,0.9439350590031106,13,1.0,1,1.0,1,1.0,1
7944,max_ml,30,90,3,3,0.05,0.95,0.8837592420148666,10,1.0,1,1.0,1,1.0,1
7945,max_ml,30,90,3,3,0.05,0.95,0.9381994181983138,21,1.0,1,1.0,1,1.0,1
7946,max_ml,30,90,3,3,0.05,0.95,0.9460874787003306,26,1.0,1,1.0,1,1.0,1
7947,max_ml,30,90,3,3,0.05,0.95,0.9352986394707768,29,1.0,1,1.0,1,1.0,1
7948,max_ml,30,90,3,3,0.05,0.95,0.9446869665077844,19,1.0,1,1.0,1,1.0,1
7949,max_ml,30,90,3,3,0.05,0.95,0.9455265074719102,7,1.0,1,1.0,1,1.0,1
7950,max_ml,30,90,3,3,0.05,0.95,0.9031636500615604,15,1.0,1,1.0,1,1.0,1
7951,max_ml,30,90,3,3,0.05,0.95,0.931270871642238,29,1.0,1,1.0,1,1.0,1
7952,max_ml,30,90,3,3,0.05,0.95,0.9477294372029244,17,1.0,1,1.0,1,1.0,1
7953,max_ml,30,90,3,3,0.05,0.95,0.9489147726730176,27,1.0,1,1.0,1,1.0,1
7954,max_ml,30,90,3,3,0.05,0.95,0.9418395111157726,21,1.0,1,1.0,1,1.0,1
7955,max_ml,30,90,3,3,0.05,0.95,0.9358322649780496,16,1.0,1,1.0,1,1.0,1
7956,max_ml,30,90,3,3,0.05,0.95,0.936516282730349,12,1.0,1,1.0,1,1.0,1
7957,max_ml,30,90,3,3,0.05,0.95,0.9466553265777032,14,1.0,1,1.0,1,1.0,1
7958,max_ml,30,90,3,3,0.05,0.95,0.945146465961922,39,1.0,1,1.0,1,1.0,1
7959,max_ml,30,90,3,3,0.05,0.95,0.9477764592111264,15,1.0,1,1.0,1,1.0,1
7960,max_ml,30,90,3,3,0.05,0.95,0.8408995658024002,11,1.0,1,1.0,1,1.0,1
7961,max_ml,30,90,3,3,0.05,0.95,0.866497284558135,10,1.0,1,1.0,1,1.0,1
7962,max_ml,30,90,3,3,0.05,0.95,0.9344504099257098,15,1.0,1,1.0,1,1.0,1
7963,max_ml,30,90,3,3,0.05,0.95,0.9244559076886564,15,1.0,1,1.0,1,1.0,1
7964,max_ml,30,90,3,3,0.05,0.95,0.9387952819733996,22,1.0,1,1.0,1,1.0,1
7965,max_ml,30,90,3,3,0.05,0.95,0.9134744173823957,18,1.0,1,1.0,1,1.0,1
7966,max_ml,30,90,3,3,0.05,0.95,0.938959865374074,24,1.0,1,1.0,1,1.0,1
7967,max_ml,30,90,3,3,0.05,0.95,0.9464760128067052,90,0.0,0,1.0,1,1.0,1
7968,max_ml,30,90,3,3,0.05,0.95,0.8213484304117238,6,1.0,1,1.0,1,1.0,1
7969,max_ml,30,90,3,3,0.05,0.95,0.9243668182817264,11,1.0,1,1.0,1,1.0,1
7970,max_ml,30,90,3,3,0.05,0.95,0.879990607032187,9,1.0,1,1.0,1,1.0,1
7971,max_ml,30,90,3,3,0.05,0.95,0.9412555937612253,16,1.0,1,1.0,1,1.0,1
7972,max_ml,30,90,3,3,0.05,0.95,0.9460178147994108,18,1.0,1,1.0,1,1.0,1
7973,max_ml,30,90,3,3,0.05,0.95,0.8939963145631467,18,1.0,1,1.0,1,1.0,1
7974,max_ml,30,90,3,3,0.05,0.95,0.9437118753143896,27,1.0,1,1.0,1,1.0,1
7975,max_ml,30,90,3,3,0.05,0.95,0.9394307389374034,60,0.0,0,1.0,1,1.0,1
7976,max_ml,30,90,3,3,0.05,0.95,0.8888013603169789,7,1.0,1,1.0,1,1.0,1
7977,max_ml,30,90,3,3,0.05,0.95,0.9418810537011424,34,1.0,1,1.0,1,1.0,1
7978,max_ml,30,90,3,3,0.05,0.95,0.9291202216155132,17,1.0,1,1.0,1,1.0,1
7979,max_ml,30,90,3,3,0.05,0.95,0.9333604092173058,40,1.0,1,1.0,1,1.0,1
7980,max_ml,30,90,3,3,0.05,0.95,0.9171476639377372,31,1.0,1,1.0,1,1.0,1
7981,max_ml,30,90,3,3,0.05,0.95,0.9396178336492734,36,1.0,1,1.0,1,1.0,1
7982,max_ml,30,90,3,3,0.05,0.95,0.9261780135934624,30,1.0,1,1.0,1,1.0,1
7983,max_ml,30,90,3,3,0.05,0.95,0.9437623845514768,17,1.0,1,1.0,1,1.0,1
7984,max_ml,30,90,3,3,0.05,0.95,0.9448495046643778,30,1.0,1,1.0,1,1.0,1
7985,max_ml,30,90,3,3,0.05,0.95,0.9406539442741554,30,1.0,1,1.0,1,1.0,1
7986,max_ml,30,90,3,3,0.05,0.95,0.942442908138948,19,1.0,1,1.0,1,1.0,1
7987,max_ml,30,90,3,3,0.05,0.95,0.9219418228214604,34,1.0,1,1.0,1,1.0,1
7988,max_ml,30,90,3,3,0.05,0.95,0.942723800283687,29,1.0,1,1.0,1,1.0,1
7989,max_ml,30,90,3,3,0.05,0.95,0.9498223843508218,106,0.0,0,0.0,0,1.0,1
7990,max_ml,30,90,3,3,0.05,0.95,0.9328496042434268,12,1.0,1,1.0,1,1.0,1
7991,max_ml,30,90,3,3,0.05,0.95,0.9078122350633632,69,0.0,0,1.0,1,1.0,1
7992,max_ml,30,90,3,3,0.05,0.95,0.8792134699851822,10,1.0,1,1.0,1,1.0,1
7993,max_ml,30,90,3,3,0.05,0.95,0.9411662912503708,23,1.0,1,1.0,1,1.0,1
7994,max_ml,30,90,3,3,0.05,0.95,0.8484720686406736,8,1.0,1,1.0,1,1.0,1
7995,max_ml,30,90,3,3,0.05,0.95,0.9315035759772426,44,0.0,0,1.0,1,1.0,1
7996,max_ml,30,90,3,3,0.05,0.95,0.8934464385803901,13,1.0,1,1.0,1,1.0,1
7997,max_ml,30,90,3,3,0.05,0.95,0.923863829473138,30,1.0,1,1.0,1,1.0,1
7998,max_ml,30,90,3,3,0.05,0.95,0.9405867390492534,10,1.0,1,1.0,1,1.0,1
7999,max_ml,30,90,3,3,0.05,0.95,0.9284108633720072,29,1.0,1,1.0,1,1.0,1
8000,max_ml,30,90,3,3,0.05,0.95,0.939335956606783,11,1.0,1,1.0,1,1.0,1
8001,max_ml,30,90,3,3,0.05,0.95,0.910029399016653,16,1.0,1,1.0,1,1.0,1
8002,max_ml,30,90,3,3,0.05,0.95,0.9440250458346128,18,1.0,1,1.0,1,1.0,1
8003,max_ml,30,90,3,3,0.05,0.95,0.9145175004521112,8,1.0,1,1.0,1,1.0,1
8004,max_ml,30,90,3,3,0.05,0.95,0.928119682683646,13,1.0,1,1.0,1,1.0,1
8005,max_ml,30,90,3,3,0.05,0.95,0.9267921192004924,23,1.0,1,1.0,1,1.0,1
8006,max_ml,30,90,3,3,0.05,0.95,0.9298103995438292,7,1.0,1,1.0,1,1.0,1
8007,max_ml,30,90,3,3,0.05,0.95,0.9298064282187238,10,1.0,1,1.0,1,1.0,1
8008,max_ml,30,90,3,3,0.05,0.95,0.9304648457938622,12,1.0,1,1.0,1,1.0,1
8009,max_ml,30,90,3,3,0.05,0.95,0.933390911372912,11,1.0,1,1.0,1,1.0,1
8010,max_ml,30,90,3,3,0.05,0.95,0.9193097786797242,16,1.0,1,1.0,1,1.0,1
8011,max_ml,30,90,3,3,0.05,0.95,0.9440595510199952,54,1.0,1,1.0,1,1.0,1
8012,max_ml,30,90,3,3,0.05,0.95,0.8412011064651613,10,1.0,1,1.0,1,1.0,1
8013,max_ml,30,90,3,3,0.05,0.95,0.9262525113747812,11,1.0,1,1.0,1,1.0,1
8014,max_ml,30,90,3,3,0.05,0.95,0.9311054685932116,48,1.0,1,1.0,1,1.0,1
8015,max_ml,30,90,3,3,0.05,0.95,0.9381653525464256,29,1.0,1,1.0,1,1.0,1
8016,max_ml,30,90,3,3,0.05,0.95,0.90541906225236,23,1.0,1,1.0,1,1.0,1
8017,max_ml,30,90,3,3,0.05,0.95,0.9452570086657508,31,1.0,1,1.0,1,1.0,1
8018,max_ml,30,90,3,3,0.05,0.95,0.9055520806699314,14,1.0,1,1.0,1,1.0,1
8019,max_ml,30,90,3,3,0.05,0.95,0.9316632008043618,15,1.0,1,1.0,1,1.0,1
8020,max_ml,30,90,3,3,0.05,0.95,0.9076393460856508,16,1.0,1,1.0,1,1.0,1
8021,max_ml,30,90,3,3,0.05,0.95,0.8590186027424004,11,1.0,1,1.0,1,1.0,1
8022,max_ml,30,90,3,3,0.05,0.95,0.8511857329951047,9,1.0,1,1.0,1,1.0,1
8023,max_ml,30,90,3,3,0.05,0.95,0.929774996477027,21,1.0,1,1.0,1,1.0,1
8024,max_ml,30,90,3,3,0.05,0.95,0.9478375795373752,9,1.0,1,1.0,1,1.0,1
8025,max_ml,30,90,3,3,0.05,0.95,0.9148354258129072,30,1.0,1,1.0,1,1.0,1
8026,max_ml,30,90,3,3,0.05,0.95,0.9261453129817092,19,1.0,1,1.0,1,1.0,1
8027,max_ml,30,90,3,3,0.05,0.95,0.9498092754647144,44,1.0,1,1.0,1,1.0,1
8028,max_ml,30,90,3,3,0.05,0.95,0.9352631754435812,22,1.0,1,1.0,1,1.0,1
8029,max_ml,30,90,3,3,0.05,0.95,0.9145357787267474,34,1.0,1,1.0,1,1.0,1
8030,max_ml,30,90,3,3,0.05,0.95,0.8516937685050487,7,1.0,1,1.0,1,1.0,1
8031,max_ml,30,90,3,3,0.05,0.95,0.9329136407231392,9,1.0,1,1.0,1,1.0,1
8032,max_ml,30,90,3,3,0.05,0.95,0.9313671203359166,17,1.0,1,1.0,1,1.0,1
8033,max_ml,30,90,3,3,0.05,0.95,0.9478265290280204,11,1.0,1,1.0,1,1.0,1
8034,max_ml,30,90,3,3,0.05,0.95,0.8524653555506427,11,1.0,1,1.0,1,1.0,1
8035,max_ml,30,90,3,3,0.05,0.95,0.8782476903318048,6,1.0,1,1.0,1,1.0,1
8036,max_ml,30,90,3,3,0.05,0.95,0.9440021710378772,44,1.0,1,1.0,1,1.0,1
8037,max_ml,30,90,3,3,0.05,0.95,0.907901522818059,14,1.0,1,1.0,1,1.0,1
8038,max_ml,30,90,3,3,0.05,0.95,0.9292661984527064,53,1.0,1,1.0,1,1.0,1
8039,max_ml,30,90,3,3,0.05,0.95,0.9240219455888168,32,1.0,1,1.0,1,1.0,1
8040,max_ml,30,90,3,3,0.05,0.95,0.9429399310464428,29,1.0,1,1.0,1,1.0,1
8041,max_ml,30,90,3,3,0.05,0.95,0.9295874123948216,9,1.0,1,1.0,1,1.0,1
8042,max_ml,30,90,3,3,0.05,0.95,0.8730327820218795,9,1.0,1,1.0,1,1.0,1
8043,max_ml,30,90,3,3,0.05,0.95,0.9391474954959836,8,1.0,1,1.0,1,1.0,1
8044,max_ml,30,90,3,3,0.05,0.95,0.8320587326602153,5,1.0,1,1.0,1,1.0,1
8045,max_ml,30,90,3,3,0.05,0.95,0.8570033446143835,20,1.0,1,1.0,1,1.0,1
8046,max_ml,30,90,3,3,0.05,0.95,0.949603210462716,67,0.0,0,1.0,1,1.0,1
8047,max_ml,30,90,3,3,0.05,0.95,0.9451776246417458,53,0.0,0,1.0,1,1.0,1
8048,max_ml,30,90,3,3,0.05,0.95,0.946011012951722,30,1.0,1,1.0,1,1.0,1
8049,max_ml,30,90,3,3,0.05,0.95,0.9172786789634632,11,1.0,1,1.0,1,1.0,1
8050,max_ml,30,90,3,3,0.05,0.95,0.937161689103634,25,1.0,1,1.0,1,1.0,1
8051,max_ml,30,90,3,3,0.05,0.95,0.9211882781282856,37,1.0,1,1.0,1,1.0,1
8052,max_ml,30,90,3,3,0.05,0.95,0.9456475238540872,12,1.0,1,1.0,1,1.0,1
8053,max_ml,30,90,3,3,0.05,0.95,0.9143414603484114,13,1.0,1,1.0,1,1.0,1
8054,max_ml,30,90,3,3,0.05,0.95,0.9082248512305006,10,1.0,1,1.0,1,1.0,1
8055,max_ml,30,90,3,3,0.05,0.95,0.9263853883587312,35,1.0,1,1.0,1,1.0,1
8056,max_ml,30,90,3,3,0.05,0.95,0.939450253416563,34,1.0,1,1.0,1,1.0,1
8057,max_ml,30,90,3,3,0.05,0.95,0.9301171695000368,23,1.0,1,1.0,1,1.0,1
8058,max_ml,30,90,3,3,0.05,0.95,0.897095536752593,14,1.0,1,1.0,1,1.0,1
8059,max_ml,30,90,3,3,0.05,0.95,0.9482198952493208,34,1.0,1,1.0,1,1.0,1
8060,max_ml,30,90,3,3,0.05,0.95,0.9310392160713544,22,1.0,1,1.0,1,1.0,1
8061,max_ml,30,90,3,3,0.05,0.95,0.8923136087896772,19,1.0,1,1.0,1,1.0,1
8062,max_ml,30,90,3,3,0.05,0.95,0.9451990112867564,79,0.0,0,1.0,1,1.0,1
8063,max_ml,30,90,3,3,0.05,0.95,0.9490093892674542,20,1.0,1,1.0,1,1.0,1
8064,max_ml,30,90,3,3,0.05,0.95,0.9454453313311796,22,1.0,1,1.0,1,1.0,1
8065,max_ml,30,90,3,3,0.05,0.95,0.9301661662883576,25,1.0,1,1.0,1,1.0,1
8066,max_ml,30,90,3,3,0.05,0.95,0.9277423858417024,13,1.0,1,1.0,1,1.0,1
8067,max_ml,30,90,3,3,0.05,0.95,0.8952806204601302,20,1.0,1,1.0,1,1.0,1
8068,max_ml,30,90,3,3,0.05,0.95,0.94063103915647,100,0.0,0,1.0,1,1.0,1
8069,max_ml,30,90,3,3,0.05,0.95,0.9326710213141356,43,1.0,1,1.0,1,1.0,1
8070,max_ml,30,90,3,3,0.05,0.95,0.9247002371354646,23,1.0,1,1.0,1,1.0,1
8071,max_ml,30,90,3,3,0.05,0.95,0.9006999308843486,9,1.0,1,1.0,1,1.0,1
8072,max_ml,30,90,3,3,0.05,0.95,0.9134793331919192,20,1.0,1,1.0,1,1.0,1
8073,max_ml,30,90,3,3,0.05,0.95,0.927223360195248,53,1.0,1,1.0,1,1.0,1
8074,max_ml,30,90,3,3,0.05,0.95,0.8919658381811815,10,1.0,1,1.0,1,1.0,1
8075,max_ml,30,90,3,3,0.05,0.95,0.9356164532128602,31,1.0,1,1.0,1,1.0,1
8076,max_ml,30,90,3,3,0.05,0.95,0.8728574146335311,13,1.0,1,1.0,1,1.0,1
8077,max_ml,30,90,3,3,0.05,0.95,0.941602922008798,10,1.0,1,1.0,1,1.0,1
8078,max_ml,30,90,3,3,0.05,0.95,0.9242038350526024,12,1.0,1,1.0,1,1.0,1
8079,max_ml,30,90,3,3,0.05,0.95,0.9434363531781332,55,1.0,1,1.0,1,1.0,1
8080,max_ml,30,90,3,3,0.05,0.95,0.9456868216168606,30,1.0,1,1.0,1,1.0,1
8081,max_ml,30,90,3,3,0.05,0.95,0.9209247170207354,21,1.0,1,1.0,1,1.0,1
8082,max_ml,30,90,3,3,0.05,0.95,0.944643510635615,63,0.0,1,0.0,1,0.0,1
8083,max_ml,30,90,3,3,0.05,0.95,0.939830971230016,9,1.0,1,1.0,1,1.0,1
8084,max_ml,30,90,3,3,0.05,0.95,0.857205308531172,24,1.0,1,1.0,1,1.0,1
8085,max_ml,30,90,3,3,0.05,0.95,0.9386384221611672,25,1.0,1,1.0,1,1.0,1
8086,max_ml,30,90,3,3,0.05,0.95,0.9398629721494188,26,1.0,1,1.0,1,1.0,1
8087,max_ml,30,90,3,3,0.05,0.95,0.9000722156620554,10,1.0,1,1.0,1,1.0,1
8088,max_ml,30,90,3,3,0.05,0.95,0.920527948373961,30,1.0,1,1.0,1,1.0,1
8089,max_ml,30,90,3,3,0.05,0.95,0.9492179844112676,16,1.0,1,1.0,1,1.0,1
8090,max_ml,30,90,3,3,0.05,0.95,0.9300045377180646,19,1.0,1,1.0,1,1.0,1
8091,max_ml,30,90,3,3,0.05,0.95,0.9458493380580124,20,1.0,1,1.0,1,1.0,1
8092,max_ml,30,90,3,3,0.05,0.95,0.94851043169066,21,1.0,1,1.0,1,1.0,1
8093,max_ml,30,90,3,3,0.05,0.95,0.8717428602341264,17,1.0,1,1.0,1,1.0,1
8094,max_ml,30,90,3,3,0.05,0.95,0.930984132575872,15,1.0,1,1.0,1,1.0,1
8095,max_ml,30,90,3,3,0.05,0.95,0.9382159881810478,20,1.0,1,1.0,1,1.0,1
8096,max_ml,30,90,3,3,0.05,0.95,0.9071162378455871,23,1.0,1,1.0,1,1.0,1
8097,max_ml,30,90,3,3,0.05,0.95,0.9363531209759468,13,1.0,1,1.0,1,1.0,1
8098,max_ml,30,90,3,3,0.05,0.95,0.9416234192330584,43,1.0,1,1.0,1,1.0,1
8099,max_ml,30,90,3,3,0.05,0.95,0.9461448246665732,22,1.0,1,1.0,1,1.0,1
8100,max_ml,30,90,3,3,0.05,0.95,0.9257938437431892,60,1.0,1,1.0,1,1.0,1
8101,max_ml,30,90,3,3,0.05,0.95,0.8962491223603261,13,1.0,1,1.0,1,1.0,1
8102,max_ml,30,90,3,3,0.05,0.95,0.9324354854049708,11,1.0,1,1.0,1,1.0,1
8103,max_ml,30,90,3,3,0.05,0.95,0.9412527265263416,13,1.0,1,1.0,1,1.0,1
8104,max_ml,30,90,3,3,0.05,0.95,0.940758422093997,26,1.0,1,1.0,1,1.0,1
8105,max_ml,30,90,3,3,0.05,0.95,0.940743500510823,42,0.0,0,1.0,1,1.0,1
8106,max_ml,30,90,3,3,0.05,0.95,0.9041221196602408,7,1.0,1,1.0,1,1.0,1
8107,max_ml,30,90,3,3,0.05,0.95,0.8925975238266586,41,1.0,1,1.0,1,1.0,1
8108,max_ml,30,90,3,3,0.05,0.95,0.9285607203641666,10,1.0,1,1.0,1,1.0,1
8109,max_ml,30,90,3,3,0.05,0.95,0.9091597542261096,21,1.0,1,1.0,1,1.0,1
8110,max_ml,30,90,3,3,0.05,0.95,0.9189626581801688,16,1.0,1,1.0,1,1.0,1
8111,max_ml,30,90,3,3,0.05,0.95,0.9051345126069452,8,1.0,1,1.0,1,1.0,1
8112,max_ml,30,90,3,3,0.05,0.95,0.9290296815475966,23,1.0,1,1.0,1,1.0,1
8113,max_ml,30,90,3,3,0.05,0.95,0.9398064029350937,21,1.0,1,1.0,1,1.0,1
8114,max_ml,30,90,3,3,0.05,0.95,0.936810370821702,25,1.0,1,1.0,1,1.0,1
8115,max_ml,30,90,3,3,0.05,0.95,0.8401293096711251,10,1.0,1,1.0,1,1.0,1
8116,max_ml,30,90,3,3,0.05,0.95,0.9229030467600768,22,1.0,1,1.0,1,1.0,1
8117,max_ml,30,90,3,3,0.05,0.95,0.937082041394329,19,1.0,1,1.0,1,1.0,1
8118,max_ml,30,90,3,3,0.05,0.95,0.9462772466469884,46,1.0,1,1.0,1,1.0,1
8119,max_ml,30,90,3,3,0.05,0.95,0.9069761253753076,32,1.0,1,1.0,1,1.0,1
8120,max_ml,30,90,3,3,0.05,0.95,0.9321628535864528,25,1.0,1,1.0,1,1.0,1
8121,max_ml,30,90,3,3,0.05,0.95,0.9117703889517932,28,1.0,1,1.0,1,1.0,1
8122,max_ml,30,90,3,3,0.05,0.95,0.9458192232952474,19,1.0,1,1.0,1,1.0,1
8123,max_ml,30,90,3,3,0.05,0.95,0.9450818544186108,22,1.0,1,1.0,1,1.0,1
8124,max_ml,30,90,3,3,0.05,0.95,0.9454852686607684,26,1.0,1,1.0,1,1.0,1
8125,max_ml,30,90,3,3,0.05,0.95,0.9383391173258387,27,1.0,1,1.0,1,1.0,1
8126,max_ml,30,90,3,3,0.05,0.95,0.9160688539516912,17,1.0,1,1.0,1,1.0,1
8127,max_ml,30,90,3,3,0.05,0.95,0.8855884373145314,16,1.0,1,1.0,1,1.0,1
8128,max_ml,30,90,3,3,0.05,0.95,0.903717032381696,10,1.0,1,1.0,1,1.0,1
8129,max_ml,30,90,3,3,0.05,0.95,0.9277077203921936,12,1.0,1,1.0,1,1.0,1
8130,max_ml,30,90,3,3,0.05,0.95,0.8380737938744921,15,1.0,1,1.0,1,1.0,1
8131,max_ml,30,90,3,3,0.05,0.95,0.9389900555959568,79,1.0,1,1.0,1,1.0,1
8132,max_ml,30,90,3,3,0.05,0.95,0.9152982961232596,13,1.0,1,1.0,1,1.0,1
8133,max_ml,30,90,3,3,0.05,0.95,0.9361640213776148,29,1.0,1,1.0,1,1.0,1
8134,max_ml,30,90,3,3,0.05,0.95,0.9008837233414028,36,1.0,1,1.0,1,1.0,1
8135,max_ml,30,90,3,3,0.05,0.95,0.9267736550443496,14,1.0,1,1.0,1,1.0,1
8136,max_ml,30,90,3,3,0.05,0.95,0.9209340881732402,17,1.0,1,1.0,1,1.0,1
8137,max_ml,30,90,3,3,0.05,0.95,0.9493862876298268,54,0.0,0,0.0,0,1.0,1
8138,max_ml,30,90,3,3,0.05,0.95,0.917996224752221,60,1.0,1,1.0,1,1.0,1
8139,max_ml,30,90,3,3,0.05,0.95,0.8877551020174419,8,1.0,1,1.0,1,1.0,1
8140,max_ml,30,90,3,3,0.05,0.95,0.9199496612365702,29,1.0,1,1.0,1,1.0,1
8141,max_ml,30,90,3,3,0.05,0.95,0.929013954007762,12,1.0,1,1.0,1,1.0,1
8142,max_ml,30,90,3,3,0.05,0.95,0.9224342855566704,9,1.0,1,1.0,1,1.0,1
8143,max_ml,30,90,3,3,0.05,0.95,0.9410574520332642,46,1.0,1,1.0,1,1.0,1
8144,max_ml,30,90,3,3,0.05,0.95,0.8665280607954784,17,1.0,1,1.0,1,1.0,1
8145,max_ml,30,90,3,3,0.05,0.95,0.9351232048265796,54,1.0,1,1.0,1,1.0,1
8146,max_ml,30,90,3,3,0.05,0.95,0.8899497055891878,25,1.0,1,1.0,1,1.0,1
8147,max_ml,30,90,3,3,0.05,0.95,0.8977313960781813,14,1.0,1,1.0,1,1.0,1
8148,max_ml,30,90,3,3,0.05,0.95,0.9467961803776828,11,1.0,1,1.0,1,1.0,1
8149,max_ml,30,90,3,3,0.05,0.95,0.9235268915360902,11,1.0,1,1.0,1,1.0,1
8150,max_ml,30,90,3,3,0.05,0.95,0.938080368753851,19,1.0,1,1.0,1,1.0,1
8151,max_ml,30,90,3,3,0.05,0.95,0.9061165065978062,19,1.0,1,1.0,1,1.0,1
8152,max_ml,30,90,3,3,0.05,0.95,0.9467368390148352,7,1.0,1,1.0,1,1.0,1
8153,max_ml,30,90,3,3,0.05,0.95,0.940335699866968,11,1.0,1,1.0,1,1.0,1
8154,max_ml,30,90,3,3,0.05,0.95,0.949469687678291,27,1.0,1,0.0,0,1.0,1
8155,max_ml,30,90,3,3,0.05,0.95,0.9369333447628472,29,1.0,1,1.0,1,1.0,1
8156,max_ml,30,90,3,3,0.05,0.95,0.9214021536337912,16,1.0,1,1.0,1,1.0,1
8157,max_ml,30,90,3,3,0.05,0.95,0.9190157982049304,20,1.0,1,1.0,1,1.0,1
8158,max_ml,30,90,3,3,0.05,0.95,0.9092540275117392,12,1.0,1,1.0,1,1.0,1
8159,max_ml,30,90,3,3,0.05,0.95,0.9405697970522732,11,1.0,1,1.0,1,1.0,1
8160,max_ml,30,90,3,3,0.05,0.95,0.9306814858773724,21,1.0,1,1.0,1,1.0,1
8161,max_ml,30,90,3,3,0.05,0.95,0.9456611826495952,25,1.0,1,1.0,1,1.0,1
8162,max_ml,30,90,3,3,0.05,0.95,0.8648715294638015,11,1.0,1,1.0,1,1.0,1
8163,max_ml,30,90,3,3,0.05,0.95,0.866061111416052,11,1.0,1,1.0,1,1.0,1
8164,max_ml,30,90,3,3,0.05,0.95,0.8636273975250195,12,1.0,1,1.0,1,1.0,1
8165,max_ml,30,90,3,3,0.05,0.95,0.8466816744980448,4,1.0,1,1.0,1,1.0,1
8166,max_ml,30,90,3,3,0.05,0.95,0.8978673579752537,24,1.0,1,1.0,1,1.0,1
8167,max_ml,30,90,3,3,0.05,0.95,0.9323933879589628,18,1.0,1,1.0,1,1.0,1
8168,max_ml,30,90,3,3,0.05,0.95,0.8205248376342207,7,1.0,1,1.0,1,1.0,1
8169,max_ml,30,90,3,3,0.05,0.95,0.8431870932008323,16,1.0,1,1.0,1,1.0,1
8170,max_ml,30,90,3,3,0.05,0.95,0.9187455762497831,41,1.0,1,1.0,1,1.0,1
8171,max_ml,30,90,3,3,0.05,0.95,0.9424215378462408,21,1.0,1,1.0,1,1.0,1
8172,max_ml,30,90,3,3,0.05,0.95,0.8745438035063916,17,1.0,1,1.0,1,1.0,1
8173,max_ml,30,90,3,3,0.05,0.95,0.9252280731206716,22,1.0,1,1.0,1,1.0,1
8174,max_ml,30,90,3,3,0.05,0.95,0.9461753144108858,30,1.0,1,1.0,1,1.0,1
8175,max_ml,30,90,3,3,0.05,0.95,0.94704042807488,48,1.0,1,1.0,1,1.0,1
8176,max_ml,30,90,3,3,0.05,0.95,0.9314668246981386,19,1.0,1,1.0,1,1.0,1
8177,max_ml,30,90,3,3,0.05,0.95,0.948132942192952,9,1.0,1,1.0,1,1.0,1
8178,max_ml,30,90,3,3,0.05,0.95,0.9410057845575074,14,1.0,1,1.0,1,1.0,1
8179,max_ml,30,90,3,3,0.05,0.95,0.9006040381769479,60,0.0,0,1.0,1,1.0,1
8180,max_ml,30,90,3,3,0.05,0.95,0.8620980523041532,17,1.0,1,1.0,1,1.0,1
8181,max_ml,30,90,3,3,0.05,0.95,0.885515843119389,11,1.0,1,1.0,1,1.0,1
8182,max_ml,30,90,3,3,0.05,0.95,0.9364230172203506,22,1.0,1,1.0,1,1.0,1
8183,max_ml,30,90,3,3,0.05,0.95,0.9215133958609908,16,1.0,1,1.0,1,1.0,1
8184,max_ml,30,90,3,3,0.05,0.95,0.9256401587261038,21,1.0,1,1.0,1,1.0,1
8185,max_ml,30,90,3,3,0.05,0.95,0.885780524573668,26,1.0,1,1.0,1,1.0,1
8186,max_ml,30,90,3,3,0.05,0.95,0.8664224470182661,10,1.0,1,1.0,1,1.0,1
8187,max_ml,30,90,3,3,0.05,0.95,0.9295944586052788,10,1.0,1,1.0,1,1.0,1
8188,max_ml,30,90,3,3,0.05,0.95,0.9444820829071544,31,1.0,1,1.0,1,1.0,1
8189,max_ml,30,90,3,3,0.05,0.95,0.940497276373872,32,1.0,1,1.0,1,1.0,1
8190,max_ml,30,90,3,3,0.05,0.95,0.9379370809982877,36,1.0,1,1.0,1,1.0,1
8191,max_ml,30,90,3,3,0.05,0.95,0.9301556118172488,46,1.0,1,1.0,1,1.0,1
8192,max_ml,30,90,3,3,0.05,0.95,0.9276963479140928,11,1.0,1,1.0,1,1.0,1
8193,max_ml,30,90,3,3,0.05,0.95,0.9289490644463678,32,1.0,1,1.0,1,1.0,1
8194,max_ml,30,90,3,3,0.05,0.95,0.8802372867862579,14,1.0,1,1.0,1,1.0,1
8195,max_ml,30,90,3,3,0.05,0.95,0.922173546908384,22,1.0,1,1.0,1,1.0,1
8196,max_ml,30,90,3,3,0.05,0.95,0.9394656072666104,38,1.0,1,1.0,1,1.0,1
8197,max_ml,30,90,3,3,0.05,0.95,0.9439213354562382,22,1.0,1,1.0,1,1.0,1
8198,max_ml,30,90,3,3,0.05,0.95,0.936637860195908,27,1.0,1,1.0,1,1.0,1
8199,max_ml,30,90,3,3,0.05,0.95,0.9094032216278332,16,1.0,1,1.0,1,1.0,1
8200,max_ml,30,90,3,3,0.05,0.95,0.8735668204323979,5,1.0,1,1.0,1,1.0,1
8201,max_ml,30,90,3,3,0.05,0.95,0.9392212607970896,16,1.0,1,1.0,1,1.0,1
8202,max_ml,30,90,3,3,0.05,0.95,0.9398789537370432,9,1.0,1,1.0,1,1.0,1
8203,max_ml,30,90,3,3,0.05,0.95,0.9102111998261282,31,1.0,1,1.0,1,1.0,1
8204,max_ml,30,90,3,3,0.05,0.95,0.934072233741132,31,1.0,1,1.0,1,1.0,1
8205,max_ml,30,90,3,3,0.05,0.95,0.8937716040637947,21,1.0,1,1.0,1,1.0,1
8206,max_ml,30,90,3,3,0.05,0.95,0.9357872422475116,15,1.0,1,1.0,1,1.0,1
8207,max_ml,30,90,3,3,0.05,0.95,0.9480497627705678,63,1.0,1,1.0,1,1.0,1
8208,max_ml,30,90,3,3,0.05,0.95,0.9329882172120112,40,1.0,1,1.0,1,1.0,1
8209,max_ml,30,90,3,3,0.05,0.95,0.9025288880886508,22,1.0,1,1.0,1,1.0,1
8210,max_ml,30,90,3,3,0.05,0.95,0.9393832891423016,27,1.0,1,1.0,1,1.0,1
8211,max_ml,30,90,3,3,0.05,0.95,0.9324779361176824,34,1.0,1,1.0,1,1.0,1
8212,max_ml,30,90,3,3,0.05,0.95,0.9359093764242052,8,1.0,1,1.0,1,1.0,1
8213,max_ml,30,90,3,3,0.05,0.95,0.9480576220262272,30,1.0,1,1.0,1,1.0,1
8214,max_ml,30,90,3,3,0.05,0.95,0.9271095101828272,52,1.0,1,1.0,1,1.0,1
8215,max_ml,30,90,3,3,0.05,0.95,0.9280801684270356,20,1.0,1,1.0,1,1.0,1
8216,max_ml,30,90,3,3,0.05,0.95,0.9283148142635406,11,1.0,1,1.0,1,1.0,1
8217,max_ml,30,90,3,3,0.05,0.95,0.9007069795283363,13,1.0,1,1.0,1,1.0,1
8218,max_ml,30,90,3,3,0.05,0.95,0.8735133911308927,17,1.0,1,1.0,1,1.0,1
8219,max_ml,30,90,3,3,0.05,0.95,0.9494038149207704,12,1.0,1,1.0,1,1.0,1
8220,max_ml,30,90,3,3,0.05,0.95,0.9183497911546268,47,1.0,1,1.0,1,1.0,1
8221,max_ml,30,90,3,3,0.05,0.95,0.9348374365546932,9,1.0,1,1.0,1,1.0,1
8222,max_ml,30,90,3,3,0.05,0.95,0.9437074508550533,30,1.0,1,1.0,1,1.0,1
8223,max_ml,30,90,3,3,0.05,0.95,0.9163009032163252,21,1.0,1,1.0,1,1.0,1
8224,max_ml,30,90,3,3,0.05,0.95,0.8190360774191601,8,1.0,1,1.0,1,1.0,1
8225,max_ml,30,90,3,3,0.05,0.95,0.8520476177472837,10,1.0,1,1.0,1,1.0,1
8226,max_ml,30,90,3,3,0.05,0.95,0.9389397312187392,14,1.0,1,1.0,1,1.0,1
8227,max_ml,30,90,3,3,0.05,0.95,0.9424852736256994,14,1.0,1,1.0,1,1.0,1
8228,max_ml,30,90,3,3,0.05,0.95,0.8825547752387557,6,1.0,1,1.0,1,1.0,1
8229,max_ml,30,90,3,3,0.05,0.95,0.9426671013000588,79,1.0,1,1.0,1,1.0,1
8230,max_ml,30,90,3,3,0.05,0.95,0.940665777209626,25,1.0,1,1.0,1,1.0,1
8231,max_ml,30,90,3,3,0.05,0.95,0.9473053018418628,37,1.0,1,1.0,1,1.0,1
8232,max_ml,30,90,3,3,0.05,0.95,0.9314567692320486,8,1.0,1,1.0,1,1.0,1
8233,max_ml,30,90,3,3,0.05,0.95,0.913467855346252,19,1.0,1,1.0,1,1.0,1
8234,max_ml,30,90,3,3,0.05,0.95,0.9173596047532296,32,1.0,1,1.0,1,1.0,1
8235,max_ml,30,90,3,3,0.05,0.95,0.8739052731483989,31,1.0,1,1.0,1,1.0,1
8236,max_ml,30,90,3,3,0.05,0.95,0.946171421090194,16,1.0,1,1.0,1,1.0,1
8237,max_ml,30,90,3,3,0.05,0.95,0.9183222266047985,24,1.0,1,1.0,1,1.0,1
8238,max_ml,30,90,3,3,0.05,0.95,0.8530635484645597,17,1.0,1,1.0,1,1.0,1
8239,max_ml,30,90,3,3,0.05,0.95,0.9455797117282964,63,1.0,1,1.0,1,1.0,1
8240,max_ml,30,90,3,3,0.05,0.95,0.93018187050169,51,0.0,0,1.0,1,1.0,1
8241,max_ml,30,90,3,3,0.05,0.95,0.9451067308585176,13,1.0,1,1.0,1,1.0,1
8242,max_ml,30,90,3,3,0.05,0.95,0.928827060681932,12,1.0,1,1.0,1,1.0,1
8243,max_ml,30,90,3,3,0.05,0.95,0.900959813468749,13,1.0,1,1.0,1,1.0,1
8244,max_ml,30,90,3,3,0.05,0.95,0.9157629330191116,17,1.0,1,1.0,1,1.0,1
8245,max_ml,30,90,3,3,0.05,0.95,0.9473915745826196,14,1.0,1,1.0,1,1.0,1
8246,max_ml,30,90,3,3,0.05,0.95,0.9427067292520732,9,1.0,1,1.0,1,1.0,1
8247,max_ml,30,90,3,3,0.05,0.95,0.9272702157833904,28,1.0,1,1.0,1,1.0,1
8248,max_ml,30,90,3,3,0.05,0.95,0.9474777766926408,17,1.0,1,1.0,1,1.0,1
8249,max_ml,30,90,3,3,0.05,0.95,0.883766501005742,10,1.0,1,1.0,1,1.0,1
8250,max_ml,30,90,3,3,0.05,0.95,0.8976876668319003,42,1.0,1,1.0,1,1.0,1
8251,max_ml,30,90,3,3,0.05,0.95,0.9305519619234696,35,1.0,1,1.0,1,1.0,1
8252,max_ml,30,90,3,3,0.05,0.95,0.9493510466962752,58,1.0,1,1.0,1,1.0,1
8253,max_ml,30,90,3,3,0.05,0.95,0.9088531871849715,13,1.0,1,1.0,1,1.0,1
8254,max_ml,30,90,3,3,0.05,0.95,0.9428573173269272,33,1.0,1,1.0,1,1.0,1
8255,max_ml,30,90,3,3,0.05,0.95,0.943467619417817,38,1.0,1,1.0,1,1.0,1
8256,max_ml,30,90,3,3,0.05,0.95,0.9421135459711776,11,1.0,1,1.0,1,1.0,1
8257,max_ml,30,90,3,3,0.05,0.95,0.9486460786796252,38,1.0,1,1.0,1,1.0,1
8258,max_ml,30,90,3,3,0.05,0.95,0.9440752672465992,11,1.0,1,1.0,1,1.0,1
8259,max_ml,30,90,3,3,0.05,0.95,0.937549660007174,25,1.0,1,1.0,1,1.0,1
8260,max_ml,30,90,3,3,0.05,0.95,0.9443649954093843,21,1.0,1,1.0,1,1.0,1
8261,max_ml,30,90,3,3,0.05,0.95,0.9493025182153788,23,1.0,1,1.0,1,1.0,1
8262,max_ml,30,90,3,3,0.05,0.95,0.8893802529626382,14,1.0,1,1.0,1,1.0,1
8263,max_ml,30,90,3,3,0.05,0.95,0.927503512084113,12,1.0,1,1.0,1,1.0,1
8264,max_ml,30,90,3,3,0.05,0.95,0.9426293229631748,18,1.0,1,1.0,1,1.0,1
8265,max_ml,30,90,3,3,0.05,0.95,0.925769436456296,26,1.0,1,1.0,1,1.0,1
8266,max_ml,30,90,3,3,0.05,0.95,0.9330141757258728,19,1.0,1,1.0,1,1.0,1
8267,max_ml,30,90,3,3,0.05,0.95,0.8760003432736281,7,1.0,1,1.0,1,1.0,1
8268,max_ml,30,90,3,3,0.05,0.95,0.8948884150404606,13,1.0,1,1.0,1,1.0,1
8269,max_ml,30,90,3,3,0.05,0.95,0.9333729439917092,9,1.0,1,1.0,1,1.0,1
8270,max_ml,30,90,3,3,0.05,0.95,0.9135343965473216,9,1.0,1,1.0,1,1.0,1
8271,max_ml,30,90,3,3,0.05,0.95,0.9407372293684586,37,1.0,1,1.0,1,1.0,1
8272,max_ml,30,90,3,3,0.05,0.95,0.9436531390150048,25,1.0,1,1.0,1,1.0,1
8273,max_ml,30,90,3,3,0.05,0.95,0.9364467145185996,25,1.0,1,1.0,1,1.0,1
8274,max_ml,30,90,3,3,0.05,0.95,0.9101428683920072,12,1.0,1,1.0,1,1.0,1
8275,max_ml,30,90,3,3,0.05,0.95,0.8112481497856202,6,1.0,1,1.0,1,1.0,1
8276,max_ml,30,90,3,3,0.05,0.95,0.9186493660901318,40,1.0,1,1.0,1,1.0,1
8277,max_ml,30,90,3,3,0.05,0.95,0.9426824461498952,12,1.0,1,1.0,1,1.0,1
8278,max_ml,30,90,3,3,0.05,0.95,0.9279502203102566,31,1.0,1,1.0,1,1.0,1
8279,max_ml,30,90,3,3,0.05,0.95,0.9321797874191384,22,1.0,1,1.0,1,1.0,1
8280,max_ml,30,90,3,3,0.05,0.95,0.8109517494571153,5,1.0,1,1.0,1,1.0,1
8281,max_ml,30,90,3,3,0.05,0.95,0.8832114742852663,35,1.0,1,1.0,1,1.0,1
8282,max_ml,30,90,3,3,0.05,0.95,0.8989186504601543,10,1.0,1,1.0,1,1.0,1
8283,max_ml,30,90,3,3,0.05,0.95,0.9389746563087052,6,1.0,1,1.0,1,1.0,1
8284,max_ml,30,90,3,3,0.05,0.95,0.8511326018853059,16,1.0,1,1.0,1,1.0,1
8285,max_ml,30,90,3,3,0.05,0.95,0.947672277401116,15,1.0,1,1.0,1,1.0,1
8286,max_ml,30,90,3,3,0.05,0.95,0.9359822490871192,28,1.0,1,1.0,1,1.0,1
8287,max_ml,30,90,3,3,0.05,0.95,0.9387729039935828,20,1.0,1,1.0,1,1.0,1
8288,max_ml,30,90,3,3,0.05,0.95,0.8824595717126069,6,1.0,1,1.0,1,1.0,1
8289,max_ml,30,90,3,3,0.05,0.95,0.870988230480734,10,1.0,1,1.0,1,1.0,1
8290,max_ml,30,90,3,3,0.05,0.95,0.915771624037134,15,1.0,1,1.0,1,1.0,1
8291,max_ml,30,90,3,3,0.05,0.95,0.9226031803825092,7,1.0,1,1.0,1,1.0,1
8292,max_ml,30,90,3,3,0.05,0.95,0.9368666538603556,33,1.0,1,1.0,1,1.0,1
8293,max_ml,30,90,3,3,0.05,0.95,0.9344055432959544,36,1.0,1,1.0,1,1.0,1
8294,max_ml,30,90,3,3,0.05,0.95,0.9479831142906526,16,1.0,1,1.0,1,1.0,1
8295,max_ml,30,90,3,3,0.05,0.95,0.8900906883760358,12,1.0,1,1.0,1,1.0,1
8296,max_ml,30,90,3,3,0.05,0.95,0.9370670163300112,30,1.0,1,1.0,1,1.0,1
8297,max_ml,30,90,3,3,0.05,0.95,0.941711935076574,65,1.0,1,1.0,1,1.0,1
8298,max_ml,30,90,3,3,0.05,0.95,0.9089338477193488,14,1.0,1,1.0,1,1.0,1
8299,max_ml,30,90,3,3,0.05,0.95,0.9311701641372576,6,1.0,1,1.0,1,1.0,1
8300,max_ml,30,90,3,3,0.05,0.95,0.9141379685481869,21,1.0,1,1.0,1,1.0,1
8301,max_ml,30,90,3,3,0.05,0.95,0.8978385250359084,9,1.0,1,1.0,1,1.0,1
8302,max_ml,30,90,3,3,0.05,0.95,0.9463467952785124,22,1.0,1,1.0,1,1.0,1
8303,max_ml,30,90,3,3,0.05,0.95,0.9361189834860184,8,1.0,1,1.0,1,1.0,1
8304,max_ml,30,90,3,3,0.05,0.95,0.9103090007035533,14,1.0,1,1.0,1,1.0,1
8305,max_ml,30,90,3,3,0.05,0.95,0.9436638069091188,11,1.0,1,1.0,1,1.0,1
8306,max_ml,30,90,3,3,0.05,0.95,0.949682799716326,19,1.0,1,1.0,1,1.0,1
8307,max_ml,30,90,3,3,0.05,0.95,0.9195571290461942,12,1.0,1,1.0,1,1.0,1
8308,max_ml,30,90,3,3,0.05,0.95,0.9422846021008432,28,1.0,1,1.0,1,1.0,1
8309,max_ml,30,90,3,3,0.05,0.95,0.9329210736051512,28,1.0,1,1.0,1,1.0,1
8310,max_ml,30,90,3,3,0.05,0.95,0.9481916670374696,23,1.0,1,1.0,1,1.0,1
8311,max_ml,30,90,3,3,0.05,0.95,0.9460670153189932,22,1.0,1,1.0,1,1.0,1
8312,max_ml,30,90,3,3,0.05,0.95,0.937987375605964,20,1.0,1,1.0,1,1.0,1
8313,max_ml,30,90,3,3,0.05,0.95,0.9465266311573386,23,1.0,1,1.0,1,1.0,1
8314,max_ml,30,90,3,3,0.05,0.95,0.9480198338953456,10,1.0,1,1.0,1,1.0,1
8315,max_ml,30,90,3,3,0.05,0.95,0.9134536919478404,10,1.0,1,1.0,1,1.0,1
8316,max_ml,30,90,3,3,0.05,0.95,0.9465742423191652,10,1.0,1,1.0,1,1.0,1
8317,max_ml,30,90,3,3,0.05,0.95,0.9407620843970418,38,1.0,1,1.0,1,1.0,1
8318,max_ml,30,90,3,3,0.05,0.95,0.9013314273851156,22,1.0,1,1.0,1,1.0,1
8319,max_ml,30,90,3,3,0.05,0.95,0.933928585527832,10,1.0,1,1.0,1,1.0,1
8320,max_ml,30,90,3,3,0.05,0.95,0.9298149951945228,16,1.0,1,1.0,1,1.0,1
8321,max_ml,30,90,3,3,0.05,0.95,0.9103199913498118,32,1.0,1,1.0,1,1.0,1
8322,max_ml,30,90,3,3,0.05,0.95,0.884605103980146,10,1.0,1,1.0,1,1.0,1
8323,max_ml,30,90,3,3,0.05,0.95,0.9486913183411104,37,1.0,1,1.0,1,1.0,1
8324,max_ml,30,90,3,3,0.05,0.95,0.929025631037022,16,1.0,1,1.0,1,1.0,1
8325,max_ml,30,90,3,3,0.05,0.95,0.8802878938482603,13,1.0,1,1.0,1,1.0,1
8326,max_ml,30,90,3,3,0.05,0.95,0.9228467597306932,28,1.0,1,1.0,1,1.0,1
8327,max_ml,30,90,3,3,0.05,0.95,0.9227941297136733,41,1.0,1,1.0,1,1.0,1
8328,max_ml,30,90,3,3,0.05,0.95,0.8864879412648213,11,1.0,1,1.0,1,1.0,1
8329,max_ml,30,90,3,3,0.05,0.95,0.9415289569973958,12,1.0,1,1.0,1,1.0,1
8330,max_ml,30,90,3,3,0.05,0.95,0.9246489473174596,18,1.0,1,1.0,1,1.0,1
8331,max_ml,30,90,3,3,0.05,0.95,0.9469338310910546,62,1.0,1,1.0,1,1.0,1
8332,max_ml,30,90,3,3,0.05,0.95,0.8937783695647573,12,1.0,1,1.0,1,1.0,1
8333,max_ml,30,90,3,3,0.05,0.95,0.9339586140296876,35,1.0,1,1.0,1,1.0,1
8334,max_ml,30,90,3,3,0.05,0.95,0.911346112577678,25,1.0,1,1.0,1,1.0,1
8335,max_ml,30,90,3,3,0.05,0.95,0.94277331605368,10,1.0,1,1.0,1,1.0,1
8336,max_ml,30,90,3,3,0.05,0.95,0.914681461263842,19,1.0,1,1.0,1,1.0,1
8337,max_ml,30,90,3,3,0.05,0.95,0.9003565879000309,14,1.0,1,1.0,1,1.0,1
8338,max_ml,30,90,3,3,0.05,0.95,0.9124349427954148,13,1.0,1,1.0,1,1.0,1
8339,max_ml,30,90,3,3,0.05,0.95,0.9414433451590029,7,1.0,1,1.0,1,1.0,1
8340,max_ml,30,90,3,3,0.05,0.95,0.9317529761101964,20,1.0,1,1.0,1,1.0,1
8341,max_ml,30,90,3,3,0.05,0.95,0.933673092393192,18,1.0,1,1.0,1,1.0,1
8342,max_ml,30,90,3,3,0.05,0.95,0.9278231855147232,9,1.0,1,1.0,1,1.0,1
8343,max_ml,30,90,3,3,0.05,0.95,0.8671112765164125,15,1.0,1,1.0,1,1.0,1
8344,max_ml,30,90,3,3,0.05,0.95,0.9314741265271816,21,1.0,1,1.0,1,1.0,1
8345,max_ml,30,90,3,3,0.05,0.95,0.9209507490405676,18,1.0,1,1.0,1,1.0,1
8346,max_ml,30,90,3,3,0.05,0.95,0.93614678726514,39,1.0,1,1.0,1,1.0,1
8347,max_ml,30,90,3,3,0.05,0.95,0.9043721169680842,16,1.0,1,1.0,1,1.0,1
8348,max_ml,30,90,3,3,0.05,0.95,0.919526468900302,15,1.0,1,1.0,1,1.0,1
8349,max_ml,30,90,3,3,0.05,0.95,0.9382433409352728,15,1.0,1,1.0,1,1.0,1
8350,max_ml,30,90,3,3,0.05,0.95,0.905128507731009,16,1.0,1,1.0,1,1.0,1
8351,max_ml,30,90,3,3,0.05,0.95,0.9332867886915046,13,1.0,1,1.0,1,1.0,1
8352,max_ml,30,90,3,3,0.05,0.95,0.8998337299681307,21,1.0,1,1.0,1,1.0,1
8353,max_ml,30,90,3,3,0.05,0.95,0.948339053790538,30,1.0,1,1.0,1,1.0,1
8354,max_ml,30,90,3,3,0.05,0.95,0.904962662665247,15,1.0,1,1.0,1,1.0,1
8355,max_ml,30,90,3,3,0.05,0.95,0.9363321008060862,43,1.0,1,1.0,1,1.0,1
8356,max_ml,30,90,3,3,0.05,0.95,0.9475590775066433,10,1.0,1,1.0,1,1.0,1
8357,max_ml,30,90,3,3,0.05,0.95,0.8061041208852128,11,1.0,1,1.0,1,1.0,1
8358,max_ml,30,90,3,3,0.05,0.95,0.9459948558989938,23,1.0,1,1.0,1,1.0,1
8359,max_ml,30,90,3,3,0.05,0.95,0.927203290399942,38,1.0,1,1.0,1,1.0,1
8360,max_ml,30,90,3,3,0.05,0.95,0.948364574234292,19,1.0,1,1.0,1,1.0,1
8361,max_ml,30,90,3,3,0.05,0.95,0.927509422797038,12,1.0,1,1.0,1,1.0,1
8362,max_ml,30,90,3,3,0.05,0.95,0.915632913412932,23,1.0,1,1.0,1,1.0,1
8363,max_ml,30,90,3,3,0.05,0.95,0.9269328292541762,20,1.0,1,1.0,1,1.0,1
8364,max_ml,30,90,3,3,0.05,0.95,0.8306903805404658,17,1.0,1,1.0,1,1.0,1
8365,max_ml,30,90,3,3,0.05,0.95,0.8918226317398622,13,1.0,1,1.0,1,1.0,1
8366,max_ml,30,90,3,3,0.05,0.95,0.9207740584201748,10,1.0,1,1.0,1,1.0,1
8367,max_ml,30,90,3,3,0.05,0.95,0.9083974219368336,12,1.0,1,1.0,1,1.0,1
8368,max_ml,30,90,3,3,0.05,0.95,0.9076357629477746,14,1.0,1,1.0,1,1.0,1
8369,max_ml,30,90,3,3,0.05,0.95,0.9490332428946052,13,1.0,1,1.0,1,1.0,1
8370,max_ml,30,90,3,3,0.05,0.95,0.9304558245483816,28,1.0,1,1.0,1,1.0,1
8371,max_ml,30,90,3,3,0.05,0.95,0.944641605287356,30,1.0,1,1.0,1,1.0,1
8372,max_ml,30,90,3,3,0.05,0.95,0.9198796547191644,27,1.0,1,1.0,1,1.0,1
8373,max_ml,30,90,3,3,0.05,0.95,0.90242045317385,4,1.0,1,1.0,1,1.0,1
8374,max_ml,30,90,3,3,0.05,0.95,0.8976906313721168,24,1.0,1,1.0,1,1.0,1
8375,max_ml,30,90,3,3,0.05,0.95,0.9178230180319707,7,1.0,1,1.0,1,1.0,1
8376,max_ml,30,90,3,3,0.05,0.95,0.9472228770617592,33,1.0,1,1.0,1,1.0,1
8377,max_ml,30,90,3,3,0.05,0.95,0.9386698966575716,20,1.0,1,1.0,1,1.0,1
8378,max_ml,30,90,3,3,0.05,0.95,0.9247871549230576,14,1.0,1,1.0,1,1.0,1
8379,max_ml,30,90,3,3,0.05,0.95,0.931425717261638,55,0.0,0,1.0,1,1.0,1
8380,max_ml,30,90,3,3,0.05,0.95,0.89688904752922,6,1.0,1,1.0,1,1.0,1
8381,max_ml,30,90,3,3,0.05,0.95,0.9414223417381472,31,1.0,1,1.0,1,1.0,1
8382,max_ml,30,90,3,3,0.05,0.95,0.945196770968564,72,0.0,1,0.0,1,0.0,1
8383,max_ml,30,90,3,3,0.05,0.95,0.9334875061651636,35,1.0,1,1.0,1,1.0,1
8384,max_ml,30,90,3,3,0.05,0.95,0.9415801240975052,22,1.0,1,1.0,1,1.0,1
8385,max_ml,30,90,3,3,0.05,0.95,0.8153957359106911,15,1.0,1,1.0,1,1.0,1
8386,max_ml,30,90,3,3,0.05,0.95,0.937631940785184,10,1.0,1,1.0,1,1.0,1
8387,max_ml,30,90,3,3,0.05,0.95,0.9338639949379391,29,1.0,1,1.0,1,1.0,1
8388,max_ml,30,90,3,3,0.05,0.95,0.9433875219947788,20,1.0,1,1.0,1,1.0,1
8389,max_ml,30,90,3,3,0.05,0.95,0.9433725934674928,28,1.0,1,1.0,1,1.0,1
8390,max_ml,30,90,3,3,0.05,0.95,0.9433996889565373,12,1.0,1,1.0,1,1.0,1
8391,max_ml,30,90,3,3,0.05,0.95,0.8246167673662509,18,1.0,1,1.0,1,1.0,1
8392,max_ml,30,90,3,3,0.05,0.95,0.9474076491243634,35,1.0,1,1.0,1,1.0,1
8393,max_ml,30,90,3,3,0.05,0.95,0.9095624024813462,15,1.0,1,1.0,1,1.0,1
8394,max_ml,30,90,3,3,0.05,0.95,0.9452795451855048,33,1.0,1,1.0,1,1.0,1
8395,max_ml,30,90,3,3,0.05,0.95,0.9404005657609223,26,1.0,1,1.0,1,1.0,1
8396,max_ml,30,90,3,3,0.05,0.95,0.8941711988460234,17,1.0,1,1.0,1,1.0,1
8397,max_ml,30,90,3,3,0.05,0.95,0.8992787734009423,7,1.0,1,1.0,1,1.0,1
8398,max_ml,30,90,3,3,0.05,0.95,0.9129649044485332,6,1.0,1,1.0,1,1.0,1
8399,max_ml,30,90,3,3,0.05,0.95,0.8314850752545874,11,1.0,1,1.0,1,1.0,1
8400,max_ml,30,90,3,3,0.05,0.95,0.9196155779630948,12,1.0,1,1.0,1,1.0,1
8401,max_ml,30,90,3,3,0.05,0.95,0.939106608877255,13,1.0,1,1.0,1,1.0,1
8402,max_ml,30,90,3,3,0.05,0.95,0.9488019818180874,11,1.0,1,1.0,1,1.0,1
8403,max_ml,30,90,3,3,0.05,0.95,0.9351532978084838,10,1.0,1,1.0,1,1.0,1
8404,max_ml,30,90,3,3,0.05,0.95,0.9453954063594484,34,1.0,1,1.0,1,1.0,1
8405,max_ml,30,90,3,3,0.05,0.95,0.8838271129251304,10,1.0,1,1.0,1,1.0,1
8406,max_ml,30,90,3,3,0.05,0.95,0.9265019303539268,13,1.0,1,1.0,1,1.0,1
8407,max_ml,30,90,3,3,0.05,0.95,0.9159966644803446,24,1.0,1,1.0,1,1.0,1
8408,max_ml,30,90,3,3,0.05,0.95,0.901579584519842,52,1.0,1,1.0,1,1.0,1
8409,max_ml,30,90,3,3,0.05,0.95,0.9233267438656768,20,1.0,1,1.0,1,1.0,1
8410,max_ml,30,90,3,3,0.05,0.95,0.9459529314661812,14,1.0,1,1.0,1,1.0,1
8411,max_ml,30,90,3,3,0.05,0.95,0.937057887103409,43,0.0,0,1.0,1,1.0,1
8412,max_ml,30,90,3,3,0.05,0.95,0.9431654873200126,7,1.0,1,1.0,1,1.0,1
8413,max_ml,30,90,3,3,0.05,0.95,0.9365636009855288,35,1.0,1,1.0,1,1.0,1
8414,max_ml,30,90,3,3,0.05,0.95,0.8914023354076256,35,1.0,1,1.0,1,1.0,1
8415,max_ml,30,90,3,3,0.05,0.95,0.8979335533588727,17,1.0,1,1.0,1,1.0,1
8416,max_ml,30,90,3,3,0.05,0.95,0.9343679381431168,53,1.0,1,1.0,1,1.0,1
8417,max_ml,30,90,3,3,0.05,0.95,0.9331812507199564,17,1.0,1,1.0,1,1.0,1
8418,max_ml,30,90,3,3,0.05,0.95,0.885600718120109,9,1.0,1,1.0,1,1.0,1
8419,max_ml,30,90,3,3,0.05,0.95,0.8954435897027448,33,1.0,1,1.0,1,1.0,1
8420,max_ml,30,90,3,3,0.05,0.95,0.8975470589878204,38,1.0,1,1.0,1,1.0,1
8421,max_ml,30,90,3,3,0.05,0.95,0.9447149973919524,22,1.0,1,1.0,1,1.0,1
8422,max_ml,30,90,3,3,0.05,0.95,0.9459908372473876,6,1.0,1,1.0,1,1.0,1
8423,max_ml,30,90,3,3,0.05,0.95,0.948764939732362,49,1.0,1,1.0,1,1.0,1
8424,max_ml,30,90,3,3,0.05,0.95,0.9262950014730212,23,1.0,1,1.0,1,1.0,1
8425,max_ml,30,90,3,3,0.05,0.95,0.9076870863778776,6,1.0,1,1.0,1,1.0,1
8426,max_ml,30,90,3,3,0.05,0.95,0.9390290750255786,18,1.0,1,1.0,1,1.0,1
8427,max_ml,30,90,3,3,0.05,0.95,0.947019526400575,126,0.0,1,0.0,1,0.0,1
8428,max_ml,30,90,3,3,0.05,0.95,0.8065951899349983,7,1.0,1,1.0,1,1.0,1
8429,max_ml,30,90,3,3,0.05,0.95,0.9320077637875952,38,1.0,1,1.0,1,1.0,1
8430,max_ml,30,90,3,3,0.05,0.95,0.9188802071989588,26,1.0,1,1.0,1,1.0,1
8431,max_ml,30,90,3,3,0.05,0.95,0.947885847391748,131,0.0,0,0.0,0,1.0,1
8432,max_ml,30,90,3,3,0.05,0.95,0.9399245238494728,13,1.0,1,1.0,1,1.0,1
8433,max_ml,30,90,3,3,0.05,0.95,0.9204030748043844,29,1.0,1,1.0,1,1.0,1
8434,max_ml,30,90,3,3,0.05,0.95,0.9159969809736213,11,1.0,1,1.0,1,1.0,1
8435,max_ml,30,90,3,3,0.05,0.95,0.8823682361856777,26,1.0,1,1.0,1,1.0,1
8436,max_ml,30,90,3,3,0.05,0.95,0.9354976548804448,15,1.0,1,1.0,1,1.0,1
8437,max_ml,30,90,3,3,0.05,0.95,0.9239822863464914,10,1.0,1,1.0,1,1.0,1
8438,max_ml,30,90,3,3,0.05,0.95,0.9000880162622744,12,1.0,1,1.0,1,1.0,1
8439,max_ml,30,90,3,3,0.05,0.95,0.889717761915652,9,1.0,1,1.0,1,1.0,1
8440,max_ml,30,90,3,3,0.05,0.95,0.9321547134870054,45,1.0,1,1.0,1,1.0,1
8441,max_ml,30,90,3,3,0.05,0.95,0.9482812198517888,46,1.0,1,1.0,1,1.0,1
8442,max_ml,30,90,3,3,0.05,0.95,0.919264744504644,8,1.0,1,1.0,1,1.0,1
8443,max_ml,30,90,3,3,0.05,0.95,0.9400864179091496,10,1.0,1,1.0,1,1.0,1
8444,max_ml,30,90,3,3,0.05,0.95,0.9117066722053538,9,1.0,1,1.0,1,1.0,1
8445,max_ml,30,90,3,3,0.05,0.95,0.9317385801498383,20,1.0,1,1.0,1,1.0,1
8446,max_ml,30,90,3,3,0.05,0.95,0.9335684600890208,19,1.0,1,1.0,1,1.0,1
8447,max_ml,30,90,3,3,0.05,0.95,0.9288479882581988,20,1.0,1,1.0,1,1.0,1
8448,max_ml,30,90,3,3,0.05,0.95,0.9383457483815718,15,1.0,1,1.0,1,1.0,1
8449,max_ml,30,90,3,3,0.05,0.95,0.9256164669604808,37,1.0,1,1.0,1,1.0,1
8450,max_ml,30,90,3,3,0.05,0.95,0.939453636599327,9,1.0,1,1.0,1,1.0,1
8451,max_ml,30,90,3,3,0.05,0.95,0.949964924922492,54,0.0,1,0.0,1,0.0,1
8452,max_ml,30,90,3,3,0.05,0.95,0.9253048920356544,25,1.0,1,1.0,1,1.0,1
8453,max_ml,30,90,3,3,0.05,0.95,0.9231313250891982,9,1.0,1,1.0,1,1.0,1
8454,max_ml,30,90,3,3,0.05,0.95,0.9445924729413676,47,0.0,0,0.0,0,1.0,1
8455,max_ml,30,90,3,3,0.05,0.95,0.9096554381740072,12,1.0,1,1.0,1,1.0,1
8456,max_ml,30,90,3,3,0.05,0.95,0.9169764555706806,7,1.0,1,1.0,1,1.0,1
8457,max_ml,30,90,3,3,0.05,0.95,0.9377464460128614,15,1.0,1,1.0,1,1.0,1
8458,max_ml,30,90,3,3,0.05,0.95,0.8771372339108432,7,1.0,1,1.0,1,1.0,1
8459,max_ml,30,90,3,3,0.05,0.95,0.8825765153944145,17,1.0,1,1.0,1,1.0,1
8460,max_ml,30,90,3,3,0.05,0.95,0.9268041610865464,40,0.0,0,1.0,1,1.0,1
8461,max_ml,30,90,3,3,0.05,0.95,0.9235040936246812,9,1.0,1,1.0,1,1.0,1
8462,max_ml,30,90,3,3,0.05,0.95,0.9102663348572376,18,1.0,1,1.0,1,1.0,1
8463,max_ml,30,90,3,3,0.05,0.95,0.9449903994011568,20,1.0,1,1.0,1,1.0,1
8464,max_ml,30,90,3,3,0.05,0.95,0.9362571072890898,19,1.0,1,1.0,1,1.0,1
8465,max_ml,30,90,3,3,0.05,0.95,0.9429727199662626,28,1.0,1,1.0,1,1.0,1
8466,max_ml,30,90,3,3,0.05,0.95,0.91494074791009,15,1.0,1,1.0,1,1.0,1
8467,max_ml,30,90,3,3,0.05,0.95,0.9117512144918316,10,1.0,1,1.0,1,1.0,1
8468,max_ml,30,90,3,3,0.05,0.95,0.9449975320788904,42,1.0,1,1.0,1,1.0,1
8469,max_ml,30,90,3,3,0.05,0.95,0.8762105638682243,16,1.0,1,1.0,1,1.0,1
8470,max_ml,30,90,3,3,0.05,0.95,0.9307230556592848,32,1.0,1,1.0,1,1.0,1
8471,max_ml,30,90,3,3,0.05,0.95,0.9061084620480336,10,1.0,1,1.0,1,1.0,1
8472,max_ml,30,90,3,3,0.05,0.95,0.938581177323581,17,1.0,1,1.0,1,1.0,1
8473,max_ml,30,90,3,3,0.05,0.95,0.908952774271048,20,1.0,1,1.0,1,1.0,1
8474,max_ml,30,90,3,3,0.05,0.95,0.9346469576791104,59,1.0,1,1.0,1,1.0,1
8475,max_ml,30,90,3,3,0.05,0.95,0.9445278925616716,12,1.0,1,1.0,1,1.0,1
8476,max_ml,30,90,3,3,0.05,0.95,0.8997553452466569,20,1.0,1,1.0,1,1.0,1
8477,max_ml,30,90,3,3,0.05,0.95,0.8847571092432507,9,1.0,1,1.0,1,1.0,1
8478,max_ml,30,90,3,3,0.05,0.95,0.8927710667697151,10,1.0,1,1.0,1,1.0,1
8479,max_ml,30,90,3,3,0.05,0.95,0.9483307118723706,75,0.0,0,1.0,1,1.0,1
8480,max_ml,30,90,3,3,0.05,0.95,0.9483355541858016,36,1.0,1,1.0,1,1.0,1
8481,max_ml,30,90,3,3,0.05,0.95,0.918981815843396,20,1.0,1,1.0,1,1.0,1
8482,max_ml,30,90,3,3,0.05,0.95,0.8959283878069308,16,1.0,1,1.0,1,1.0,1
8483,max_ml,30,90,3,3,0.05,0.95,0.910493599864368,17,1.0,1,1.0,1,1.0,1
8484,max_ml,30,90,3,3,0.05,0.95,0.9415645587486318,19,1.0,1,1.0,1,1.0,1
8485,max_ml,30,90,3,3,0.05,0.95,0.9186849659424638,25,1.0,1,1.0,1,1.0,1
8486,max_ml,30,90,3,3,0.05,0.95,0.9348456988274696,25,1.0,1,1.0,1,1.0,1
8487,max_ml,30,90,3,3,0.05,0.95,0.9265701972424772,20,1.0,1,1.0,1,1.0,1
8488,max_ml,30,90,3,3,0.05,0.95,0.9486034254073528,21,1.0,1,1.0,1,1.0,1
8489,max_ml,30,90,3,3,0.05,0.95,0.8522411310791177,21,1.0,1,1.0,1,1.0,1
8490,max_ml,30,90,3,3,0.05,0.95,0.9399515677589884,13,1.0,1,1.0,1,1.0,1
8491,max_ml,30,90,3,3,0.05,0.95,0.9224486843201636,8,1.0,1,1.0,1,1.0,1
8492,max_ml,30,90,3,3,0.05,0.95,0.911553033214423,17,1.0,1,1.0,1,1.0,1
8493,max_ml,30,90,3,3,0.05,0.95,0.9020519120865744,11,1.0,1,1.0,1,1.0,1
8494,max_ml,30,90,3,3,0.05,0.95,0.9468075071780736,60,1.0,1,1.0,1,1.0,1
8495,max_ml,30,90,3,3,0.05,0.95,0.9320154826555568,14,1.0,1,1.0,1,1.0,1
8496,max_ml,30,90,3,3,0.05,0.95,0.8570170037699466,13,1.0,1,1.0,1,1.0,1
8497,max_ml,30,90,3,3,0.05,0.95,0.911715202603976,7,1.0,1,1.0,1,1.0,1
8498,max_ml,30,90,3,3,0.05,0.95,0.9476356618320668,41,1.0,1,1.0,1,1.0,1
8499,max_ml,30,90,3,3,0.05,0.95,0.8868601015564022,31,1.0,1,1.0,1,1.0,1
8500,max_ml,30,90,3,3,0.05,0.95,0.9266124072206848,14,1.0,1,1.0,1,1.0,1
8501,max_ml,30,90,3,3,0.05,0.95,0.940979729172012,15,1.0,1,1.0,1,1.0,1
8502,max_ml,30,90,3,3,0.05,0.95,0.915097862970276,12,1.0,1,1.0,1,1.0,1
8503,max_ml,30,90,3,3,0.05,0.95,0.8505832517651338,13,1.0,1,1.0,1,1.0,1
8504,max_ml,30,90,3,3,0.05,0.95,0.9179258545578868,6,1.0,1,1.0,1,1.0,1
8505,max_ml,30,90,3,3,0.05,0.95,0.9427782527655832,19,1.0,1,1.0,1,1.0,1
8506,max_ml,30,90,3,3,0.05,0.95,0.9280565190897084,22,1.0,1,1.0,1,1.0,1
8507,max_ml,30,90,3,3,0.05,0.95,0.9474858163540868,25,1.0,1,1.0,1,1.0,1
8508,max_ml,30,90,3,3,0.05,0.95,0.9476890153132742,17,1.0,1,1.0,1,1.0,1
8509,max_ml,30,90,3,3,0.05,0.95,0.948145682612228,51,1.0,1,1.0,1,1.0,1
8510,max_ml,30,90,3,3,0.05,0.95,0.942223033019298,28,1.0,1,1.0,1,1.0,1
8511,max_ml,30,90,3,3,0.05,0.95,0.9395560723440326,16,1.0,1,1.0,1,1.0,1
8512,max_ml,30,90,3,3,0.05,0.95,0.9135556439850578,27,1.0,1,1.0,1,1.0,1
8513,max_ml,30,90,3,3,0.05,0.95,0.899810729318247,11,1.0,1,1.0,1,1.0,1
8514,max_ml,30,90,3,3,0.05,0.95,0.9270005918443096,19,1.0,1,1.0,1,1.0,1
8515,max_ml,30,90,3,3,0.05,0.95,0.9299587551210314,28,1.0,1,1.0,1,1.0,1
8516,max_ml,30,90,3,3,0.05,0.95,0.9272243779380904,29,1.0,1,1.0,1,1.0,1
8517,max_ml,30,90,3,3,0.05,0.95,0.877827690280781,12,1.0,1,1.0,1,1.0,1
8518,max_ml,30,90,3,3,0.05,0.95,0.947266159807467,44,1.0,1,1.0,1,1.0,1
8519,max_ml,30,90,3,3,0.05,0.95,0.9250044477934608,19,1.0,1,1.0,1,1.0,1
8520,max_ml,30,90,3,3,0.05,0.95,0.9340194157270928,23,1.0,1,1.0,1,1.0,1
8521,max_ml,30,90,3,3,0.05,0.95,0.8928925079432359,24,1.0,1,1.0,1,1.0,1
8522,max_ml,30,90,3,3,0.05,0.95,0.9492325065832488,20,1.0,1,1.0,1,1.0,1
8523,max_ml,30,90,3,3,0.05,0.95,0.92360407157183,14,1.0,1,1.0,1,1.0,1
8524,max_ml,30,90,3,3,0.05,0.95,0.9376450136594882,17,1.0,1,1.0,1,1.0,1
8525,max_ml,30,90,3,3,0.05,0.95,0.8792230582644367,16,1.0,1,1.0,1,1.0,1
8526,max_ml,30,90,3,3,0.05,0.95,0.936981754853246,33,1.0,1,1.0,1,1.0,1
8527,max_ml,30,90,3,3,0.05,0.95,0.9196648131808052,6,1.0,1,1.0,1,1.0,1
8528,max_ml,30,90,3,3,0.05,0.95,0.9463730240295832,42,1.0,1,1.0,1,1.0,1
8529,max_ml,30,90,3,3,0.05,0.95,0.897003017353037,15,1.0,1,1.0,1,1.0,1
8530,max_ml,30,90,3,3,0.05,0.95,0.911685400030799,14,1.0,1,1.0,1,1.0,1
8531,max_ml,30,90,3,3,0.05,0.95,0.913150951853581,15,1.0,1,1.0,1,1.0,1
8532,max_ml,30,90,3,3,0.05,0.95,0.9484425514112832,9,1.0,1,1.0,1,1.0,1
8533,max_ml,30,90,3,3,0.05,0.95,0.92024119260156,14,1.0,1,1.0,1,1.0,1
8534,max_ml,30,90,3,3,0.05,0.95,0.9019302908843466,19,1.0,1,1.0,1,1.0,1
8535,max_ml,30,90,3,3,0.05,0.95,0.915173017610822,6,1.0,1,1.0,1,1.0,1
8536,max_ml,30,90,3,3,0.05,0.95,0.9034092347136822,26,1.0,1,1.0,1,1.0,1
8537,max_ml,30,90,3,3,0.05,0.95,0.9459655225697464,22,1.0,1,1.0,1,1.0,1
8538,max_ml,30,90,3,3,0.05,0.95,0.920416185239012,14,1.0,1,1.0,1,1.0,1
8539,max_ml,30,90,3,3,0.05,0.95,0.9449780837723222,23,1.0,1,1.0,1,1.0,1
8540,max_ml,30,90,3,3,0.05,0.95,0.9448244773394824,11,1.0,1,1.0,1,1.0,1
8541,max_ml,30,90,3,3,0.05,0.95,0.9451654383348406,47,1.0,1,1.0,1,1.0,1
8542,max_ml,30,90,3,3,0.05,0.95,0.9283654759171068,32,1.0,1,1.0,1,1.0,1
8543,max_ml,30,90,3,3,0.05,0.95,0.901911793823691,11,1.0,1,1.0,1,1.0,1
8544,max_ml,30,90,3,3,0.05,0.95,0.9498856802971708,73,0.0,0,1.0,1,1.0,1
8545,max_ml,30,90,3,3,0.05,0.95,0.928567627026398,33,1.0,1,1.0,1,1.0,1
8546,max_ml,30,90,3,3,0.05,0.95,0.9388651839818922,88,1.0,1,1.0,1,1.0,1
8547,max_ml,30,90,3,3,0.05,0.95,0.9195678940666128,18,1.0,1,1.0,1,1.0,1
8548,max_ml,30,90,3,3,0.05,0.95,0.943432070796417,22,1.0,1,1.0,1,1.0,1
8549,max_ml,30,90,3,3,0.05,0.95,0.9076722190416672,16,1.0,1,1.0,1,1.0,1
8550,max_ml,30,90,3,3,0.05,0.95,0.9338790244633752,36,1.0,1,1.0,1,1.0,1
8551,max_ml,30,90,3,3,0.05,0.95,0.9495801572435508,11,1.0,1,1.0,1,1.0,1
8552,max_ml,30,90,3,3,0.05,0.95,0.9315745779290298,22,1.0,1,1.0,1,1.0,1
8553,max_ml,30,90,3,3,0.05,0.95,0.9430857555377244,38,1.0,1,1.0,1,1.0,1
8554,max_ml,30,90,3,3,0.05,0.95,0.9464848158197526,22,1.0,1,1.0,1,1.0,1
8555,max_ml,30,90,3,3,0.05,0.95,0.9035796473585757,12,1.0,1,1.0,1,1.0,1
8556,max_ml,30,90,3,3,0.05,0.95,0.9274593941784652,42,1.0,1,1.0,1,1.0,1
8557,max_ml,30,90,3,3,0.05,0.95,0.9410222031454528,19,1.0,1,1.0,1,1.0,1
8558,max_ml,30,90,3,3,0.05,0.95,0.9112904375291836,14,1.0,1,1.0,1,1.0,1
8559,max_ml,30,90,3,3,0.05,0.95,0.9315388601290708,4,1.0,1,1.0,1,1.0,1
8560,max_ml,30,90,3,3,0.05,0.95,0.9382062271870768,32,1.0,1,1.0,1,1.0,1
8561,max_ml,30,90,3,3,0.05,0.95,0.9487782969894888,30,1.0,1,1.0,1,1.0,1
8562,max_ml,30,90,3,3,0.05,0.95,0.8919905291713475,24,1.0,1,1.0,1,1.0,1
8563,max_ml,30,90,3,3,0.05,0.95,0.9214122817827471,60,1.0,1,1.0,1,1.0,1
8564,max_ml,30,90,3,3,0.05,0.95,0.9395014446703852,18,1.0,1,1.0,1,1.0,1
8565,max_ml,30,90,3,3,0.05,0.95,0.9313337515838702,24,1.0,1,1.0,1,1.0,1
8566,max_ml,30,90,3,3,0.05,0.95,0.9445382932542828,9,1.0,1,1.0,1,1.0,1
8567,max_ml,30,90,3,3,0.05,0.95,0.8540100555197048,11,1.0,1,1.0,1,1.0,1
8568,max_ml,30,90,3,3,0.05,0.95,0.9471823314582128,16,1.0,1,1.0,1,1.0,1
8569,max_ml,30,90,3,3,0.05,0.95,0.9398164861422762,15,1.0,1,1.0,1,1.0,1
8570,max_ml,30,90,3,3,0.05,0.95,0.8803692441713749,12,1.0,1,1.0,1,1.0,1
8571,max_ml,30,90,3,3,0.05,0.95,0.9493064116371772,65,1.0,1,1.0,1,1.0,1
8572,max_ml,30,90,3,3,0.05,0.95,0.9209920017274268,23,1.0,1,1.0,1,1.0,1
8573,max_ml,30,90,3,3,0.05,0.95,0.9482275333161058,31,0.0,0,1.0,1,1.0,1
8574,max_ml,30,90,3,3,0.05,0.95,0.93316122392697,44,1.0,1,1.0,1,1.0,1
8575,max_ml,30,90,3,3,0.05,0.95,0.904506031990828,18,1.0,1,1.0,1,1.0,1
8576,max_ml,30,90,3,3,0.05,0.95,0.9227097306993892,77,1.0,1,1.0,1,1.0,1
8577,max_ml,30,90,3,3,0.05,0.95,0.9491660657023904,22,1.0,1,1.0,1,1.0,1
8578,max_ml,30,90,3,3,0.05,0.95,0.9331832090826884,19,1.0,1,1.0,1,1.0,1
8579,max_ml,30,90,3,3,0.05,0.95,0.9280976937585048,39,1.0,1,1.0,1,1.0,1
8580,max_ml,30,90,3,3,0.05,0.95,0.9229196145279044,12,1.0,1,1.0,1,1.0,1
8581,max_ml,30,90,3,3,0.05,0.95,0.9318979602363204,34,1.0,1,1.0,1,1.0,1
8582,max_ml,30,90,3,3,0.05,0.95,0.9201535054512684,7,1.0,1,1.0,1,1.0,1
8583,max_ml,30,90,3,3,0.05,0.95,0.9040509830205946,23,1.0,1,1.0,1,1.0,1
8584,max_ml,30,90,3,3,0.05,0.95,0.9385292531406588,20,1.0,1,1.0,1,1.0,1
8585,max_ml,30,90,3,3,0.05,0.95,0.947331744766794,26,1.0,1,1.0,1,1.0,1
8586,max_ml,30,90,3,3,0.05,0.95,0.9422222062271824,22,1.0,1,1.0,1,1.0,1
8587,max_ml,30,90,3,3,0.05,0.95,0.9473656047788412,79,0.0,1,0.0,1,0.0,1
8588,max_ml,30,90,3,3,0.05,0.95,0.9313145591200996,51,0.0,0,0.0,0,1.0,1
8589,max_ml,30,90,3,3,0.05,0.95,0.9380961984486184,54,0.0,0,1.0,1,1.0,1
8590,max_ml,30,90,3,3,0.05,0.95,0.9368794544892302,14,1.0,1,1.0,1,1.0,1
8591,max_ml,30,90,3,3,0.05,0.95,0.93279315630375,16,1.0,1,1.0,1,1.0,1
8592,max_ml,30,90,3,3,0.05,0.95,0.9177209472923163,16,1.0,1,1.0,1,1.0,1
8593,max_ml,30,90,3,3,0.05,0.95,0.9217435641559376,33,1.0,1,1.0,1,1.0,1
8594,max_ml,30,90,3,3,0.05,0.95,0.9321563290256224,23,1.0,1,1.0,1,1.0,1
8595,max_ml,30,90,3,3,0.05,0.95,0.9475394951788352,13,1.0,1,1.0,1,1.0,1
8596,max_ml,30,90,3,3,0.05,0.95,0.8760929714300041,8,1.0,1,1.0,1,1.0,1
8597,max_ml,30,90,3,3,0.05,0.95,0.9377701525269936,23,1.0,1,1.0,1,1.0,1
8598,max_ml,30,90,3,3,0.05,0.95,0.91254785638852,8,1.0,1,1.0,1,1.0,1
8599,max_ml,30,90,3,3,0.05,0.95,0.8781411006779196,13,1.0,1,1.0,1,1.0,1
8600,max_ml,30,90,3,3,0.05,0.95,0.932353048898668,14,1.0,1,1.0,1,1.0,1
8601,max_ml,30,90,3,3,0.05,0.95,0.9134891027536431,18,1.0,1,1.0,1,1.0,1
8602,max_ml,30,90,3,3,0.05,0.95,0.9492531509524534,15,1.0,1,1.0,1,1.0,1
8603,max_ml,30,90,3,3,0.05,0.95,0.943437934532098,11,1.0,1,1.0,1,1.0,1
8604,max_ml,30,90,3,3,0.05,0.95,0.9383794385362207,27,1.0,1,1.0,1,1.0,1
8605,max_ml,30,90,3,3,0.05,0.95,0.8374975400475683,10,1.0,1,1.0,1,1.0,1
8606,max_ml,30,90,3,3,0.05,0.95,0.9109700058620686,15,1.0,1,1.0,1,1.0,1
8607,max_ml,30,90,3,3,0.05,0.95,0.9292539428170824,27,1.0,1,1.0,1,1.0,1
8608,max_ml,30,90,3,3,0.05,0.95,0.9469743474368836,20,1.0,1,1.0,1,1.0,1
8609,max_ml,30,90,3,3,0.05,0.95,0.948535499502242,9,1.0,1,1.0,1,1.0,1
8610,max_ml,30,90,3,3,0.05,0.95,0.9032270829960624,19,1.0,1,1.0,1,1.0,1
8611,max_ml,30,90,3,3,0.05,0.95,0.8811913313833641,14,1.0,1,1.0,1,1.0,1
8612,max_ml,30,90,3,3,0.05,0.95,0.9210313690578494,18,1.0,1,1.0,1,1.0,1
8613,max_ml,30,90,3,3,0.05,0.95,0.908020574673478,7,1.0,1,1.0,1,1.0,1
8614,max_ml,30,90,3,3,0.05,0.95,0.9266445513173138,9,1.0,1,1.0,1,1.0,1
8615,max_ml,30,90,3,3,0.05,0.95,0.9278060463132392,20,1.0,1,1.0,1,1.0,1
8616,max_ml,30,90,3,3,0.05,0.95,0.8976427378992633,19,1.0,1,1.0,1,1.0,1
8617,max_ml,30,90,3,3,0.05,0.95,0.9443641255654436,11,1.0,1,1.0,1,1.0,1
8618,max_ml,30,90,3,3,0.05,0.95,0.9404580543855642,22,1.0,1,1.0,1,1.0,1
8619,max_ml,30,90,3,3,0.05,0.95,0.9394403913080976,14,1.0,1,1.0,1,1.0,1
8620,max_ml,30,90,3,3,0.05,0.95,0.9307620955844862,19,1.0,1,1.0,1,1.0,1
8621,max_ml,30,90,3,3,0.05,0.95,0.9427187321221908,14,1.0,1,1.0,1,1.0,1
8622,max_ml,30,90,3,3,0.05,0.95,0.947559075105818,34,1.0,1,1.0,1,1.0,1
8623,max_ml,30,90,3,3,0.05,0.95,0.8759602078917657,19,1.0,1,1.0,1,1.0,1
8624,max_ml,30,90,3,3,0.05,0.95,0.9454670694716896,66,1.0,1,1.0,1,1.0,1
8625,max_ml,30,90,3,3,0.05,0.95,0.8975743897868621,22,1.0,1,1.0,1,1.0,1
8626,max_ml,30,90,3,3,0.05,0.95,0.9047957442964032,12,1.0,1,1.0,1,1.0,1
8627,max_ml,30,90,3,3,0.05,0.95,0.9451262631524514,26,1.0,1,1.0,1,1.0,1
8628,max_ml,30,90,3,3,0.05,0.95,0.8956912155355622,10,1.0,1,1.0,1,1.0,1
8629,max_ml,30,90,3,3,0.05,0.95,0.9042252587302672,22,1.0,1,1.0,1,1.0,1
8630,max_ml,30,90,3,3,0.05,0.95,0.9378393056138918,16,1.0,1,1.0,1,1.0,1
8631,max_ml,30,90,3,3,0.05,0.95,0.9270825351995782,18,1.0,1,1.0,1,1.0,1
8632,max_ml,30,90,3,3,0.05,0.95,0.9372079581544958,23,1.0,1,1.0,1,1.0,1
8633,max_ml,30,90,3,3,0.05,0.95,0.9454092678434992,23,1.0,1,1.0,1,1.0,1
8634,max_ml,30,90,3,3,0.05,0.95,0.9444433257357708,29,1.0,1,1.0,1,1.0,1
8635,max_ml,30,90,3,3,0.05,0.95,0.9466257790512944,46,1.0,1,1.0,1,1.0,1
8636,max_ml,30,90,3,3,0.05,0.95,0.9461802936362732,10,1.0,1,1.0,1,1.0,1
8637,max_ml,30,90,3,3,0.05,0.95,0.9446081321040848,6,1.0,1,1.0,1,1.0,1
8638,max_ml,30,90,3,3,0.05,0.95,0.8731730510262774,8,1.0,1,1.0,1,1.0,1
8639,max_ml,30,90,3,3,0.05,0.95,0.9314562630584726,23,1.0,1,1.0,1,1.0,1
8640,max_ml,30,90,3,3,0.05,0.95,0.9379221485588396,21,1.0,1,1.0,1,1.0,1
8641,max_ml,30,90,3,3,0.05,0.95,0.9476539758286874,20,1.0,1,1.0,1,1.0,1
8642,max_ml,30,90,3,3,0.05,0.95,0.9460828740031436,15,1.0,1,1.0,1,1.0,1
8643,max_ml,30,90,3,3,0.05,0.95,0.9465536458732752,29,1.0,1,1.0,1,1.0,1
8644,max_ml,30,90,3,3,0.05,0.95,0.9320483752805302,14,1.0,1,1.0,1,1.0,1
8645,max_ml,30,90,3,3,0.05,0.95,0.9267092469996314,28,1.0,1,1.0,1,1.0,1
8646,max_ml,30,90,3,3,0.05,0.95,0.9330575468778882,36,1.0,1,1.0,1,1.0,1
8647,max_ml,30,90,3,3,0.05,0.95,0.9087142261074,15,1.0,1,1.0,1,1.0,1
8648,max_ml,30,90,3,3,0.05,0.95,0.9072837182785944,5,1.0,1,1.0,1,1.0,1
8649,max_ml,30,90,3,3,0.05,0.95,0.9446203433167252,26,1.0,1,1.0,1,1.0,1
8650,max_ml,30,90,3,3,0.05,0.95,0.9452398987776838,84,0.0,0,1.0,1,1.0,1
8651,max_ml,30,90,3,3,0.05,0.95,0.9254011923649932,13,1.0,1,1.0,1,1.0,1
8652,max_ml,30,90,3,3,0.05,0.95,0.9153659141761088,12,1.0,1,1.0,1,1.0,1
8653,max_ml,30,90,3,3,0.05,0.95,0.9327955336796112,27,1.0,1,1.0,1,1.0,1
8654,max_ml,30,90,3,3,0.05,0.95,0.9389871329701028,20,1.0,1,1.0,1,1.0,1
8655,max_ml,30,90,3,3,0.05,0.95,0.9268798505838228,19,1.0,1,1.0,1,1.0,1
8656,max_ml,30,90,3,3,0.05,0.95,0.938574204277352,25,1.0,1,1.0,1,1.0,1
8657,max_ml,30,90,3,3,0.05,0.95,0.9381337888677104,15,1.0,1,1.0,1,1.0,1
8658,max_ml,30,90,3,3,0.05,0.95,0.9033931609150512,19,1.0,1,1.0,1,1.0,1
8659,max_ml,30,90,3,3,0.05,0.95,0.9197328250975476,24,1.0,1,1.0,1,1.0,1
8660,max_ml,30,90,3,3,0.05,0.95,0.9461941473850308,23,1.0,1,1.0,1,1.0,1
8661,max_ml,30,90,3,3,0.05,0.95,0.9286691155891664,10,1.0,1,1.0,1,1.0,1
8662,max_ml,30,90,3,3,0.05,0.95,0.9025467442078886,20,1.0,1,1.0,1,1.0,1
8663,max_ml,30,90,3,3,0.05,0.95,0.8130492994033742,9,1.0,1,1.0,1,1.0,1
8664,max_ml,30,90,3,3,0.05,0.95,0.9093061997636044,9,1.0,1,1.0,1,1.0,1
8665,max_ml,30,90,3,3,0.05,0.95,0.9431584745429318,26,1.0,1,1.0,1,1.0,1
8666,max_ml,30,90,3,3,0.05,0.95,0.9365411177561048,14,1.0,1,1.0,1,1.0,1
8667,max_ml,30,90,3,3,0.05,0.95,0.9327128401898584,32,1.0,1,1.0,1,1.0,1
8668,max_ml,30,90,3,3,0.05,0.95,0.9044621459773842,11,1.0,1,1.0,1,1.0,1
8669,max_ml,30,90,3,3,0.05,0.95,0.888125844740318,14,1.0,1,1.0,1,1.0,1
8670,max_ml,30,90,3,3,0.05,0.95,0.8809810707990884,23,1.0,1,1.0,1,1.0,1
8671,max_ml,30,90,3,3,0.05,0.95,0.8395916301535515,10,1.0,1,1.0,1,1.0,1
8672,max_ml,30,90,3,3,0.05,0.95,0.9310854249362256,44,1.0,1,1.0,1,1.0,1
8673,max_ml,30,90,3,3,0.05,0.95,0.936058620379803,57,1.0,1,1.0,1,1.0,1
8674,max_ml,30,90,3,3,0.05,0.95,0.9393735520736104,8,1.0,1,1.0,1,1.0,1
8675,max_ml,30,90,3,3,0.05,0.95,0.9383005007266833,17,1.0,1,1.0,1,1.0,1
8676,max_ml,30,90,3,3,0.05,0.95,0.922512408906906,40,1.0,1,1.0,1,1.0,1
8677,max_ml,30,90,3,3,0.05,0.95,0.9495652792904894,10,1.0,1,1.0,1,1.0,1
8678,max_ml,30,90,3,3,0.05,0.95,0.9152781033746036,25,1.0,1,1.0,1,1.0,1
8679,max_ml,30,90,3,3,0.05,0.95,0.9168355404030548,23,1.0,1,1.0,1,1.0,1
8680,max_ml,30,90,3,3,0.05,0.95,0.9363358965520702,25,1.0,1,1.0,1,1.0,1
8681,max_ml,30,90,3,3,0.05,0.95,0.944098918707396,23,1.0,1,1.0,1,1.0,1
8682,max_ml,30,90,3,3,0.05,0.95,0.9211255915841352,24,1.0,1,1.0,1,1.0,1
8683,max_ml,30,90,3,3,0.05,0.95,0.944450827733456,62,0.0,0,1.0,1,1.0,1
8684,max_ml,30,90,3,3,0.05,0.95,0.9163736893885408,11,1.0,1,1.0,1,1.0,1
8685,max_ml,30,90,3,3,0.05,0.95,0.9312696905794112,32,1.0,1,1.0,1,1.0,1
8686,max_ml,30,90,3,3,0.05,0.95,0.93785612427843,11,1.0,1,1.0,1,1.0,1
8687,max_ml,30,90,3,3,0.05,0.95,0.9268032868665824,18,1.0,1,1.0,1,1.0,1
8688,max_ml,30,90,3,3,0.05,0.95,0.867939676390225,16,1.0,1,1.0,1,1.0,1
8689,max_ml,30,90,3,3,0.05,0.95,0.8513523605100549,10,1.0,1,1.0,1,1.0,1
8690,max_ml,30,90,3,3,0.05,0.95,0.914454378311895,11,1.0,1,1.0,1,1.0,1
8691,max_ml,30,90,3,3,0.05,0.95,0.922714785764028,30,1.0,1,1.0,1,1.0,1
8692,max_ml,30,90,3,3,0.05,0.95,0.9346353245468724,19,1.0,1,1.0,1,1.0,1
8693,max_ml,30,90,3,3,0.05,0.95,0.9367093459467202,38,1.0,1,1.0,1,1.0,1
8694,max_ml,30,90,3,3,0.05,0.95,0.9057157389809348,10,1.0,1,1.0,1,1.0,1
8695,max_ml,30,90,3,3,0.05,0.95,0.9210973253711958,19,1.0,1,1.0,1,1.0,1
8696,max_ml,30,90,3,3,0.05,0.95,0.8731324654531194,6,1.0,1,1.0,1,1.0,1
8697,max_ml,30,90,3,3,0.05,0.95,0.9128595287848126,11,1.0,1,1.0,1,1.0,1
8698,max_ml,30,90,3,3,0.05,0.95,0.9433158641300788,24,1.0,1,1.0,1,1.0,1
8699,max_ml,30,90,3,3,0.05,0.95,0.935440762636437,20,1.0,1,1.0,1,1.0,1
8700,max_ml,30,90,3,3,0.05,0.95,0.9490375816132902,40,1.0,1,1.0,1,1.0,1
8701,max_ml,30,90,3,3,0.05,0.95,0.9331981903309372,28,1.0,1,1.0,1,1.0,1
8702,max_ml,30,90,3,3,0.05,0.95,0.9365215197572416,31,1.0,1,1.0,1,1.0,1
8703,max_ml,30,90,3,3,0.05,0.95,0.9474252035667128,47,0.0,0,1.0,1,1.0,1
8704,max_ml,30,90,3,3,0.05,0.95,0.928130504135076,6,1.0,1,1.0,1,1.0,1
8705,max_ml,30,90,3,3,0.05,0.95,0.9423846915103266,17,1.0,1,1.0,1,1.0,1
8706,max_ml,30,90,3,3,0.05,0.95,0.905067461992699,22,1.0,1,1.0,1,1.0,1
8707,max_ml,30,90,3,3,0.05,0.95,0.9421345698338488,7,1.0,1,1.0,1,1.0,1
8708,max_ml,30,90,3,3,0.05,0.95,0.917496191288919,17,1.0,1,1.0,1,1.0,1
8709,max_ml,30,90,3,3,0.05,0.95,0.9267764251815406,31,1.0,1,1.0,1,1.0,1
8710,max_ml,30,90,3,3,0.05,0.95,0.9385536249274992,21,1.0,1,1.0,1,1.0,1
8711,max_ml,30,90,3,3,0.05,0.95,0.9151133479658364,6,1.0,1,1.0,1,1.0,1
8712,max_ml,30,90,3,3,0.05,0.95,0.9348733605293188,19,1.0,1,1.0,1,1.0,1
8713,max_ml,30,90,3,3,0.05,0.95,0.9394696662323287,18,1.0,1,1.0,1,1.0,1
8714,max_ml,30,90,3,3,0.05,0.95,0.9310301708932328,18,1.0,1,1.0,1,1.0,1
8715,max_ml,30,90,3,3,0.05,0.95,0.9304381663893508,15,1.0,1,1.0,1,1.0,1
8716,max_ml,30,90,3,3,0.05,0.95,0.9417307212513184,40,1.0,1,1.0,1,1.0,1
8717,max_ml,30,90,3,3,0.05,0.95,0.9114366794883388,21,1.0,1,1.0,1,1.0,1
8718,max_ml,30,90,3,3,0.05,0.95,0.9104341474922492,17,1.0,1,1.0,1,1.0,1
8719,max_ml,30,90,3,3,0.05,0.95,0.9239097891312772,13,1.0,1,1.0,1,1.0,1
8720,max_ml,30,90,3,3,0.05,0.95,0.8908818242046193,19,1.0,1,1.0,1,1.0,1
8721,max_ml,30,90,3,3,0.05,0.95,0.9271271406536264,9,1.0,1,1.0,1,1.0,1
8722,max_ml,30,90,3,3,0.05,0.95,0.8892488355115039,14,1.0,1,1.0,1,1.0,1
8723,max_ml,30,90,3,3,0.05,0.95,0.9433387864490244,24,1.0,1,1.0,1,1.0,1
8724,max_ml,30,90,3,3,0.05,0.95,0.925374846689261,15,1.0,1,1.0,1,1.0,1
8725,max_ml,30,90,3,3,0.05,0.95,0.9331719897293794,27,1.0,1,1.0,1,1.0,1
8726,max_ml,30,90,3,3,0.05,0.95,0.9337667417837536,18,1.0,1,1.0,1,1.0,1
8727,max_ml,30,90,3,3,0.05,0.95,0.9173929939747766,34,1.0,1,1.0,1,1.0,1
8728,max_ml,30,90,3,3,0.05,0.95,0.9380574835885808,17,1.0,1,1.0,1,1.0,1
8729,max_ml,30,90,3,3,0.05,0.95,0.9156208806272994,10,1.0,1,1.0,1,1.0,1
8730,max_ml,30,90,3,3,0.05,0.95,0.9293405005674786,71,0.0,0,1.0,1,1.0,1
8731,max_ml,30,90,3,3,0.05,0.95,0.8933097540005839,10,1.0,1,1.0,1,1.0,1
8732,max_ml,30,90,3,3,0.05,0.95,0.9431290982999908,23,1.0,1,1.0,1,1.0,1
8733,max_ml,30,90,3,3,0.05,0.95,0.9041797445941736,40,1.0,1,1.0,1,1.0,1
8734,max_ml,30,90,3,3,0.05,0.95,0.9207728745191622,14,1.0,1,1.0,1,1.0,1
8735,max_ml,30,90,3,3,0.05,0.95,0.9451280592634717,44,1.0,1,1.0,1,1.0,1
8736,max_ml,30,90,3,3,0.05,0.95,0.9256433076445796,43,1.0,1,1.0,1,1.0,1
8737,max_ml,30,90,3,3,0.05,0.95,0.9310564850836116,24,1.0,1,1.0,1,1.0,1
8738,max_ml,30,90,3,3,0.05,0.95,0.9274841858101904,28,1.0,1,1.0,1,1.0,1
8739,max_ml,30,90,3,3,0.05,0.95,0.9488236639428316,19,1.0,1,1.0,1,1.0,1
8740,max_ml,30,90,3,3,0.05,0.95,0.9112848861405894,7,1.0,1,1.0,1,1.0,1
8741,max_ml,30,90,3,3,0.05,0.95,0.9381105841278295,13,1.0,1,1.0,1,1.0,1
8742,max_ml,30,90,3,3,0.05,0.95,0.9031744131586744,25,1.0,1,1.0,1,1.0,1
8743,max_ml,30,90,3,3,0.05,0.95,0.9214224108911973,10,1.0,1,1.0,1,1.0,1
8744,max_ml,30,90,3,3,0.05,0.95,0.9383216918575182,29,1.0,1,1.0,1,1.0,1
8745,max_ml,30,90,3,3,0.05,0.95,0.9448751253841337,17,1.0,1,1.0,1,1.0,1
8746,max_ml,30,90,3,3,0.05,0.95,0.9296567908390242,30,1.0,1,1.0,1,1.0,1
8747,max_ml,30,90,3,3,0.05,0.95,0.894327400153921,23,1.0,1,1.0,1,1.0,1
8748,max_ml,30,90,3,3,0.05,0.95,0.9169201889991184,24,1.0,1,1.0,1,1.0,1
8749,max_ml,30,90,3,3,0.05,0.95,0.929029938721472,16,1.0,1,1.0,1,1.0,1
8750,max_ml,30,90,3,3,0.05,0.95,0.94366469756899,31,0.0,0,1.0,1,1.0,1
8751,max_ml,30,90,3,3,0.05,0.95,0.9324566343398952,25,1.0,1,1.0,1,1.0,1
8752,max_ml,30,90,3,3,0.05,0.95,0.9183562547523588,17,1.0,1,1.0,1,1.0,1
8753,max_ml,30,90,3,3,0.05,0.95,0.9040521863948386,18,1.0,1,1.0,1,1.0,1
8754,max_ml,30,90,3,3,0.05,0.95,0.9284515982563698,15,1.0,1,1.0,1,1.0,1
8755,max_ml,30,90,3,3,0.05,0.95,0.847099076054663,15,1.0,1,1.0,1,1.0,1
8756,max_ml,30,90,3,3,0.05,0.95,0.9337131830981164,12,1.0,1,1.0,1,1.0,1
8757,max_ml,30,90,3,3,0.05,0.95,0.8110372425859071,8,1.0,1,1.0,1,1.0,1
8758,max_ml,30,90,3,3,0.05,0.95,0.924750556213072,44,1.0,1,1.0,1,1.0,1
8759,max_ml,30,90,3,3,0.05,0.95,0.9202352849986924,14,1.0,1,1.0,1,1.0,1
8760,max_ml,30,90,3,3,0.05,0.95,0.9277831216352236,31,1.0,1,1.0,1,1.0,1
8761,max_ml,30,90,3,3,0.05,0.95,0.9346591002186886,30,1.0,1,1.0,1,1.0,1
8762,max_ml,30,90,3,3,0.05,0.95,0.947272408527223,34,1.0,1,1.0,1,1.0,1
8763,max_ml,30,90,3,3,0.05,0.95,0.9216826779144408,10,1.0,1,1.0,1,1.0,1
8764,max_ml,30,90,3,3,0.05,0.95,0.9368226456267792,10,1.0,1,1.0,1,1.0,1
8765,max_ml,30,90,3,3,0.05,0.95,0.9093323590313304,19,1.0,1,1.0,1,1.0,1
8766,max_ml,30,90,3,3,0.05,0.95,0.9147141482646765,16,1.0,1,1.0,1,1.0,1
8767,max_ml,30,90,3,3,0.05,0.95,0.9324016264917694,22,1.0,1,1.0,1,1.0,1
8768,max_ml,30,90,3,3,0.05,0.95,0.935736115508923,54,1.0,1,1.0,1,1.0,1
8769,max_ml,30,90,3,3,0.05,0.95,0.928554103532346,22,1.0,1,1.0,1,1.0,1
8770,max_ml,30,90,3,3,0.05,0.95,0.942871888391083,20,1.0,1,1.0,1,1.0,1
8771,max_ml,30,90,3,3,0.05,0.95,0.9446680260904796,7,1.0,1,1.0,1,1.0,1
8772,max_ml,30,90,3,3,0.05,0.95,0.9477053040168532,13,1.0,1,1.0,1,1.0,1
8773,max_ml,30,90,3,3,0.05,0.95,0.8733240865424459,36,1.0,1,1.0,1,1.0,1
8774,max_ml,30,90,3,3,0.05,0.95,0.8611724177764198,7,1.0,1,1.0,1,1.0,1
8775,max_ml,30,90,3,3,0.05,0.95,0.8973288256989418,46,1.0,1,1.0,1,1.0,1
8776,max_ml,30,90,3,3,0.05,0.95,0.858078183784714,7,1.0,1,1.0,1,1.0,1
8777,max_ml,30,90,3,3,0.05,0.95,0.914600800158711,14,1.0,1,1.0,1,1.0,1
8778,max_ml,30,90,3,3,0.05,0.95,0.9301777213544518,23,1.0,1,1.0,1,1.0,1
8779,max_ml,30,90,3,3,0.05,0.95,0.9480193519497538,27,1.0,1,1.0,1,1.0,1
8780,max_ml,30,90,3,3,0.05,0.95,0.8892177658812589,13,1.0,1,1.0,1,1.0,1
8781,max_ml,30,90,3,3,0.05,0.95,0.9484068953255992,17,1.0,1,1.0,1,1.0,1
8782,max_ml,30,90,3,3,0.05,0.95,0.9234866378540874,41,1.0,1,1.0,1,1.0,1
8783,max_ml,30,90,3,3,0.05,0.95,0.9426472588119348,31,1.0,1,1.0,1,1.0,1
8784,max_ml,30,90,3,3,0.05,0.95,0.933681256033544,23,1.0,1,1.0,1,1.0,1
8785,max_ml,30,90,3,3,0.05,0.95,0.928787999590972,12,1.0,1,1.0,1,1.0,1
8786,max_ml,30,90,3,3,0.05,0.95,0.9301276029981504,20,1.0,1,1.0,1,1.0,1
8787,max_ml,30,90,3,3,0.05,0.95,0.9409380885254705,11,1.0,1,1.0,1,1.0,1
8788,max_ml,30,90,3,3,0.05,0.95,0.931453413475616,6,1.0,1,1.0,1,1.0,1
8789,max_ml,30,90,3,3,0.05,0.95,0.9488549290453678,44,1.0,1,1.0,1,1.0,1
8790,max_ml,30,90,3,3,0.05,0.95,0.9145592260308584,14,1.0,1,1.0,1,1.0,1
8791,max_ml,30,90,3,3,0.05,0.95,0.9219075918570788,24,1.0,1,1.0,1,1.0,1
8792,max_ml,30,90,3,3,0.05,0.95,0.9213398996570012,16,1.0,1,1.0,1,1.0,1
8793,max_ml,30,90,3,3,0.05,0.95,0.9416665388753882,43,1.0,1,1.0,1,1.0,1
8794,max_ml,30,90,3,3,0.05,0.95,0.9374896219759344,43,1.0,1,1.0,1,1.0,1
8795,max_ml,30,90,3,3,0.05,0.95,0.9435689845096338,22,1.0,1,1.0,1,1.0,1
8796,max_ml,30,90,3,3,0.05,0.95,0.9342941498601912,17,1.0,1,1.0,1,1.0,1
8797,max_ml,30,90,3,3,0.05,0.95,0.9445969695532814,32,1.0,1,1.0,1,1.0,1
8798,max_ml,30,90,3,3,0.05,0.95,0.9471262477842844,30,1.0,1,1.0,1,1.0,1
8799,max_ml,30,90,3,3,0.05,0.95,0.9251945125843504,6,1.0,1,1.0,1,1.0,1
8800,max_ml,30,90,3,3,0.05,0.95,0.8527199439945937,7,1.0,1,1.0,1,1.0,1
8801,max_ml,30,90,3,3,0.05,0.95,0.9315687600285696,15,1.0,1,1.0,1,1.0,1
8802,max_ml,30,90,3,3,0.05,0.95,0.8676224976115172,14,1.0,1,1.0,1,1.0,1
8803,max_ml,30,90,3,3,0.05,0.95,0.8580827176404401,17,1.0,1,1.0,1,1.0,1
8804,max_ml,30,90,3,3,0.05,0.95,0.9172740682929678,13,1.0,1,1.0,1,1.0,1
8805,max_ml,30,90,3,3,0.05,0.95,0.9268499543700536,9,1.0,1,1.0,1,1.0,1
8806,max_ml,30,90,3,3,0.05,0.95,0.949540796786848,33,1.0,1,1.0,1,1.0,1
8807,max_ml,30,90,3,3,0.05,0.95,0.8624594261252615,9,1.0,1,1.0,1,1.0,1
8808,max_ml,30,90,3,3,0.05,0.95,0.9168778253213408,34,1.0,1,1.0,1,1.0,1
8809,max_ml,30,90,3,3,0.05,0.95,0.9490090196194652,15,1.0,1,1.0,1,1.0,1
8810,max_ml,30,90,3,3,0.05,0.95,0.92426098585299,27,1.0,1,1.0,1,1.0,1
8811,max_ml,30,90,3,3,0.05,0.95,0.943212777208806,17,1.0,1,1.0,1,1.0,1
8812,max_ml,30,90,3,3,0.05,0.95,0.9174987027345692,16,1.0,1,1.0,1,1.0,1
8813,max_ml,30,90,3,3,0.05,0.95,0.9155983422423546,7,1.0,1,1.0,1,1.0,1
8814,max_ml,30,90,3,3,0.05,0.95,0.9324367308549446,9,1.0,1,1.0,1,1.0,1
8815,max_ml,30,90,3,3,0.05,0.95,0.9487774277639688,18,1.0,1,1.0,1,1.0,1
8816,max_ml,30,90,3,3,0.05,0.95,0.9206196647714932,4,1.0,1,1.0,1,1.0,1
8817,max_ml,30,90,3,3,0.05,0.95,0.9242056016156452,15,1.0,1,1.0,1,1.0,1
8818,max_ml,30,90,3,3,0.05,0.95,0.9349087276779142,13,1.0,1,1.0,1,1.0,1
8819,max_ml,30,90,3,3,0.05,0.95,0.9184438088908924,37,1.0,1,1.0,1,1.0,1
8820,max_ml,30,90,3,3,0.05,0.95,0.937717844656302,18,1.0,1,1.0,1,1.0,1
8821,max_ml,30,90,3,3,0.05,0.95,0.942380365512975,12,1.0,1,1.0,1,1.0,1
8822,max_ml,30,90,3,3,0.05,0.95,0.8750939603579151,10,1.0,1,1.0,1,1.0,1
8823,max_ml,30,90,3,3,0.05,0.95,0.9484108105020942,56,1.0,1,1.0,1,1.0,1
8824,max_ml,30,90,3,3,0.05,0.95,0.94090221644278,20,1.0,1,1.0,1,1.0,1
8825,max_ml,30,90,3,3,0.05,0.95,0.8772437427675738,18,1.0,1,1.0,1,1.0,1
8826,max_ml,30,90,3,3,0.05,0.95,0.9182515391841972,12,1.0,1,1.0,1,1.0,1
8827,max_ml,30,90,3,3,0.05,0.95,0.8800708316397126,10,1.0,1,1.0,1,1.0,1
8828,max_ml,30,90,3,3,0.05,0.95,0.9390585147383094,7,1.0,1,1.0,1,1.0,1
8829,max_ml,30,90,3,3,0.05,0.95,0.9420322373380776,39,1.0,1,1.0,1,1.0,1
8830,max_ml,30,90,3,3,0.05,0.95,0.9467063543935078,14,1.0,1,1.0,1,1.0,1
8831,max_ml,30,90,3,3,0.05,0.95,0.9366629171904955,13,1.0,1,1.0,1,1.0,1
8832,max_ml,30,90,3,3,0.05,0.95,0.9450076629543988,22,1.0,1,1.0,1,1.0,1
8833,max_ml,30,90,3,3,0.05,0.95,0.9471217680155746,11,1.0,1,1.0,1,1.0,1
8834,max_ml,30,90,3,3,0.05,0.95,0.9347244830196502,24,1.0,1,1.0,1,1.0,1
8835,max_ml,30,90,3,3,0.05,0.95,0.9159751553969444,10,1.0,1,1.0,1,1.0,1
8836,max_ml,30,90,3,3,0.05,0.95,0.900576504078984,11,1.0,1,1.0,1,1.0,1
8837,max_ml,30,90,3,3,0.05,0.95,0.905437860375082,10,1.0,1,1.0,1,1.0,1
8838,max_ml,30,90,3,3,0.05,0.95,0.9453666003896202,18,1.0,1,1.0,1,1.0,1
8839,max_ml,30,90,3,3,0.05,0.95,0.930563615795446,13,1.0,1,1.0,1,1.0,1
8840,max_ml,30,90,3,3,0.05,0.95,0.9119682087329818,13,1.0,1,1.0,1,1.0,1
8841,max_ml,30,90,3,3,0.05,0.95,0.9311828182084706,12,1.0,1,1.0,1,1.0,1
8842,max_ml,30,90,3,3,0.05,0.95,0.9483258026598522,29,1.0,1,1.0,1,1.0,1
8843,max_ml,30,90,3,3,0.05,0.95,0.9437975971082024,18,1.0,1,1.0,1,1.0,1
8844,max_ml,30,90,3,3,0.05,0.95,0.9220424628819168,62,1.0,1,1.0,1,1.0,1
8845,max_ml,30,90,3,3,0.05,0.95,0.9183356443772188,17,1.0,1,1.0,1,1.0,1
8846,max_ml,30,90,3,3,0.05,0.95,0.94473697760044,7,1.0,1,1.0,1,1.0,1
8847,max_ml,30,90,3,3,0.05,0.95,0.905117489895396,11,1.0,1,1.0,1,1.0,1
8848,max_ml,30,90,3,3,0.05,0.95,0.9443313911585998,26,1.0,1,1.0,1,1.0,1
8849,max_ml,30,90,3,3,0.05,0.95,0.9425361715267846,14,1.0,1,1.0,1,1.0,1
8850,max_ml,30,90,3,3,0.05,0.95,0.8285550641205547,6,1.0,1,1.0,1,1.0,1
8851,max_ml,30,90,3,3,0.05,0.95,0.9470273639625696,19,1.0,1,1.0,1,1.0,1
8852,max_ml,30,90,3,3,0.05,0.95,0.9172626752465406,14,1.0,1,1.0,1,1.0,1
8853,max_ml,30,90,3,3,0.05,0.95,0.9077320067662962,11,1.0,1,1.0,1,1.0,1
8854,max_ml,30,90,3,3,0.05,0.95,0.9328487861130854,53,1.0,1,1.0,1,1.0,1
8855,max_ml,30,90,3,3,0.05,0.95,0.9313483485707624,41,1.0,1,1.0,1,1.0,1
8856,max_ml,30,90,3,3,0.05,0.95,0.9498810623463244,30,1.0,1,1.0,1,1.0,1
8857,max_ml,30,90,3,3,0.05,0.95,0.9471835906152424,18,1.0,1,1.0,1,1.0,1
8858,max_ml,30,90,3,3,0.05,0.95,0.9221955674326195,18,1.0,1,1.0,1,1.0,1
8859,max_ml,30,90,3,3,0.05,0.95,0.9281174833686968,15,1.0,1,1.0,1,1.0,1
8860,max_ml,30,90,3,3,0.05,0.95,0.9188065313970236,50,1.0,1,1.0,1,1.0,1
8861,max_ml,30,90,3,3,0.05,0.95,0.92582126319206,36,1.0,1,1.0,1,1.0,1
8862,max_ml,30,90,3,3,0.05,0.95,0.9359667611178394,33,1.0,1,1.0,1,1.0,1
8863,max_ml,30,90,3,3,0.05,0.95,0.9228737945719824,26,1.0,1,1.0,1,1.0,1
8864,max_ml,30,90,3,3,0.05,0.95,0.8994045445858107,30,1.0,1,1.0,1,1.0,1
8865,max_ml,30,90,3,3,0.05,0.95,0.9431050314668112,30,1.0,1,1.0,1,1.0,1
8866,max_ml,30,90,3,3,0.05,0.95,0.946223251721358,46,1.0,1,1.0,1,1.0,1
8867,max_ml,30,90,3,3,0.05,0.95,0.9137168270981382,15,1.0,1,1.0,1,1.0,1
8868,max_ml,30,90,3,3,0.05,0.95,0.9274886728019188,7,1.0,1,1.0,1,1.0,1
8869,max_ml,30,90,3,3,0.05,0.95,0.9224032585940872,14,1.0,1,1.0,1,1.0,1
8870,max_ml,30,90,3,3,0.05,0.95,0.9388194934069118,29,1.0,1,1.0,1,1.0,1
8871,max_ml,30,90,3,3,0.05,0.95,0.908787589430885,51,0.0,0,1.0,1,1.0,1
8872,max_ml,30,90,3,3,0.05,0.95,0.9263775698532384,24,1.0,1,1.0,1,1.0,1
8873,max_ml,30,90,3,3,0.05,0.95,0.9398183501955996,40,1.0,1,1.0,1,1.0,1
8874,max_ml,30,90,3,3,0.05,0.95,0.9442342059352102,29,1.0,1,1.0,1,0.0,0
8875,max_ml,30,90,3,3,0.05,0.95,0.9014433020406564,10,1.0,1,1.0,1,1.0,1
8876,max_ml,30,90,3,3,0.05,0.95,0.8823450951508818,27,1.0,1,1.0,1,1.0,1
8877,max_ml,30,90,3,3,0.05,0.95,0.9381323626160604,41,1.0,1,1.0,1,1.0,1
8878,max_ml,30,90,3,3,0.05,0.95,0.9436226936711326,54,0.0,0,0.0,0,1.0,1
8879,max_ml,30,90,3,3,0.05,0.95,0.8866358743537248,13,1.0,1,1.0,1,1.0,1
8880,max_ml,30,90,3,3,0.05,0.95,0.921657077482546,11,1.0,1,1.0,1,1.0,1
8881,max_ml,30,90,3,3,0.05,0.95,0.94513318931185,12,1.0,1,1.0,1,1.0,1
8882,max_ml,30,90,3,3,0.05,0.95,0.9306874395716368,15,1.0,1,1.0,1,1.0,1
8883,max_ml,30,90,3,3,0.05,0.95,0.9450924934936878,24,1.0,1,1.0,1,1.0,1
8884,max_ml,30,90,3,3,0.05,0.95,0.9470787096053972,40,1.0,1,1.0,1,1.0,1
8885,max_ml,30,90,3,3,0.05,0.95,0.9439723694778678,122,0.0,1,0.0,1,0.0,1
8886,max_ml,30,90,3,3,0.05,0.95,0.891992388584646,12,1.0,1,1.0,1,1.0,1
8887,max_ml,30,90,3,3,0.05,0.95,0.9388891817496272,12,1.0,1,1.0,1,1.0,1
8888,max_ml,30,90,3,3,0.05,0.95,0.9365450266003388,21,1.0,1,1.0,1,1.0,1
8889,max_ml,30,90,3,3,0.05,0.95,0.9130758221231704,11,1.0,1,1.0,1,1.0,1
8890,max_ml,30,90,3,3,0.05,0.95,0.9336744196076684,8,1.0,1,1.0,1,1.0,1
8891,max_ml,30,90,3,3,0.05,0.95,0.9462116297391132,15,1.0,1,1.0,1,1.0,1
8892,max_ml,30,90,3,3,0.05,0.95,0.9375834363342872,20,1.0,1,1.0,1,1.0,1
8893,max_ml,30,90,3,3,0.05,0.95,0.9356944497609744,52,0.0,0,1.0,1,1.0,1
8894,max_ml,30,90,3,3,0.05,0.95,0.9321434110382304,14,1.0,1,1.0,1,1.0,1
8895,max_ml,30,90,3,3,0.05,0.95,0.907191051788929,15,1.0,1,1.0,1,1.0,1
8896,max_ml,30,90,3,3,0.05,0.95,0.9435905212039882,12,1.0,1,1.0,1,1.0,1
8897,max_ml,30,90,3,3,0.05,0.95,0.9489210032263276,24,1.0,1,1.0,1,1.0,1
8898,max_ml,30,90,3,3,0.05,0.95,0.9475958943290588,26,1.0,1,1.0,1,1.0,1
8899,max_ml,30,90,3,3,0.05,0.95,0.9217808812423062,10,1.0,1,1.0,1,1.0,1
8900,max_ml,30,90,3,3,0.05,0.95,0.92471597769557,19,1.0,1,1.0,1,1.0,1
8901,max_ml,30,90,3,3,0.05,0.95,0.9498294009793616,34,1.0,1,1.0,1,1.0,1
8902,max_ml,30,90,3,3,0.05,0.95,0.9436741681257904,30,1.0,1,1.0,1,1.0,1
8903,max_ml,30,90,3,3,0.05,0.95,0.9300106275351044,54,0.0,0,1.0,1,1.0,1
8904,max_ml,30,90,3,3,0.05,0.95,0.9185042569329384,22,1.0,1,1.0,1,1.0,1
8905,max_ml,30,90,3,3,0.05,0.95,0.9312419116541362,37,1.0,1,1.0,1,1.0,1
8906,max_ml,30,90,3,3,0.05,0.95,0.9489304462463628,37,1.0,1,1.0,1,1.0,1
8907,max_ml,30,90,3,3,0.05,0.95,0.9465492291914948,11,1.0,1,1.0,1,1.0,1
8908,max_ml,30,90,3,3,0.05,0.95,0.9349489520089652,31,1.0,1,1.0,1,1.0,1
8909,max_ml,30,90,3,3,0.05,0.95,0.9417918103301602,8,1.0,1,1.0,1,1.0,1
8910,max_ml,30,90,3,3,0.05,0.95,0.9399437342136018,74,1.0,1,1.0,1,1.0,1
8911,max_ml,30,90,3,3,0.05,0.95,0.9232311293180672,22,1.0,1,1.0,1,1.0,1
8912,max_ml,30,90,3,3,0.05,0.95,0.8584510177062173,5,1.0,1,1.0,1,1.0,1
8913,max_ml,30,90,3,3,0.05,0.95,0.9485311271104404,21,1.0,1,1.0,1,1.0,1
8914,max_ml,30,90,3,3,0.05,0.95,0.9306912547372334,13,1.0,1,1.0,1,1.0,1
8915,max_ml,30,90,3,3,0.05,0.95,0.8941735469840831,13,1.0,1,1.0,1,1.0,1
8916,max_ml,30,90,3,3,0.05,0.95,0.9252544264973184,24,1.0,1,1.0,1,1.0,1
8917,max_ml,30,90,3,3,0.05,0.95,0.9480674799728546,18,1.0,1,1.0,1,1.0,1
8918,max_ml,30,90,3,3,0.05,0.95,0.9490038073815518,35,1.0,1,1.0,1,1.0,1
8919,max_ml,30,90,3,3,0.05,0.95,0.9345853244683168,15,1.0,1,1.0,1,1.0,1
8920,max_ml,30,90,3,3,0.05,0.95,0.9463760590929078,36,1.0,1,1.0,1,1.0,1
8921,max_ml,30,90,3,3,0.05,0.95,0.9316764685010932,51,1.0,1,1.0,1,1.0,1
8922,max_ml,30,90,3,3,0.05,0.95,0.8919852312139118,12,1.0,1,1.0,1,1.0,1
8923,max_ml,30,90,3,3,0.05,0.95,0.9339405666828272,63,1.0,1,1.0,1,1.0,1
8924,max_ml,30,90,3,3,0.05,0.95,0.9254830360089012,10,1.0,1,1.0,1,1.0,1
8925,max_ml,30,90,3,3,0.05,0.95,0.9173943101290116,11,1.0,1,1.0,1,1.0,1
8926,max_ml,30,90,3,3,0.05,0.95,0.9266643642675418,24,1.0,1,1.0,1,1.0,1
8927,max_ml,30,90,3,3,0.05,0.95,0.928188907265496,10,1.0,1,1.0,1,1.0,1
8928,max_ml,30,90,3,3,0.05,0.95,0.9471721680838344,29,1.0,1,1.0,1,1.0,1
8929,max_ml,30,90,3,3,0.05,0.95,0.948856788182901,22,1.0,1,1.0,1,1.0,1
8930,max_ml,30,90,3,3,0.05,0.95,0.8927706279670946,11,1.0,1,1.0,1,1.0,1
8931,max_ml,30,90,3,3,0.05,0.95,0.927365357608932,56,1.0,1,1.0,1,1.0,1
8932,max_ml,30,90,3,3,0.05,0.95,0.9316172741683656,31,1.0,1,1.0,1,1.0,1
8933,max_ml,30,90,3,3,0.05,0.95,0.9374691762072612,11,1.0,1,1.0,1,1.0,1
8934,max_ml,30,90,3,3,0.05,0.95,0.8791062977423233,16,1.0,1,1.0,1,1.0,1
8935,max_ml,30,90,3,3,0.05,0.95,0.946597468535716,26,1.0,1,1.0,1,1.0,1
8936,max_ml,30,90,3,3,0.05,0.95,0.9399603457467056,23,1.0,1,1.0,1,1.0,1
8937,max_ml,30,90,3,3,0.05,0.95,0.9173329071059092,8,1.0,1,1.0,1,1.0,1
8938,max_ml,30,90,3,3,0.05,0.95,0.9175455949255245,14,1.0,1,1.0,1,1.0,1
8939,max_ml,30,90,3,3,0.05,0.95,0.9452870941713838,94,0.0,1,0.0,1,0.0,1
8940,max_ml,30,90,3,3,0.05,0.95,0.9025050948881594,13,1.0,1,1.0,1,1.0,1
8941,max_ml,30,90,3,3,0.05,0.95,0.9107555774644036,33,1.0,1,1.0,1,1.0,1
8942,max_ml,30,90,3,3,0.05,0.95,0.9343098377191776,19,1.0,1,1.0,1,1.0,1
8943,max_ml,30,90,3,3,0.05,0.95,0.937636500201316,17,1.0,1,1.0,1,1.0,1
8944,max_ml,30,90,3,3,0.05,0.95,0.9417651975660432,22,1.0,1,1.0,1,1.0,1
8945,max_ml,30,90,3,3,0.05,0.95,0.9372290662421368,11,1.0,1,1.0,1,1.0,1
8946,max_ml,30,90,3,3,0.05,0.95,0.9349710157811392,17,1.0,1,1.0,1,1.0,1
8947,max_ml,30,90,3,3,0.05,0.95,0.944217895488058,23,1.0,1,1.0,1,1.0,1
8948,max_ml,30,90,3,3,0.05,0.95,0.9486418568057864,17,1.0,1,1.0,1,1.0,1
8949,max_ml,30,90,3,3,0.05,0.95,0.9000424069641123,35,1.0,1,1.0,1,1.0,1
8950,max_ml,30,90,3,3,0.05,0.95,0.9291128758205092,6,1.0,1,1.0,1,1.0,1
8951,max_ml,30,90,3,3,0.05,0.95,0.8795604609559827,10,1.0,1,1.0,1,1.0,1
8952,max_ml,30,90,3,3,0.05,0.95,0.940433328101558,16,1.0,1,1.0,1,1.0,1
8953,max_ml,30,90,3,3,0.05,0.95,0.9196528948424946,27,1.0,1,1.0,1,1.0,1
8954,max_ml,30,90,3,3,0.05,0.95,0.8670497121364971,9,1.0,1,1.0,1,1.0,1
8955,max_ml,30,90,3,3,0.05,0.95,0.9441104142844003,10,1.0,1,1.0,1,1.0,1
8956,max_ml,30,90,3,3,0.05,0.95,0.932178480488539,12,1.0,1,1.0,1,1.0,1
8957,max_ml,30,90,3,3,0.05,0.95,0.8531402259703676,11,1.0,1,1.0,1,1.0,1
8958,max_ml,30,90,3,3,0.05,0.95,0.8981814335889097,9,1.0,1,1.0,1,1.0,1
8959,max_ml,30,90,3,3,0.05,0.95,0.9338422076650392,25,1.0,1,1.0,1,1.0,1
8960,max_ml,30,90,3,3,0.05,0.95,0.9477531164700368,15,1.0,1,1.0,1,1.0,1
8961,max_ml,30,90,3,3,0.05,0.95,0.8732366348760318,32,1.0,1,1.0,1,1.0,1
8962,max_ml,30,90,3,3,0.05,0.95,0.9452545576018776,15,1.0,1,1.0,1,1.0,1
8963,max_ml,30,90,3,3,0.05,0.95,0.9143385239244132,27,1.0,1,1.0,1,1.0,1
8964,max_ml,30,90,3,3,0.05,0.95,0.936452159774284,19,1.0,1,1.0,1,1.0,1
8965,max_ml,30,90,3,3,0.05,0.95,0.926719956555368,17,1.0,1,1.0,1,1.0,1
8966,max_ml,30,90,3,3,0.05,0.95,0.9331276618277315,24,1.0,1,1.0,1,1.0,1
8967,max_ml,30,90,3,3,0.05,0.95,0.91173594071696,12,1.0,1,1.0,1,1.0,1
8968,max_ml,30,90,3,3,0.05,0.95,0.8471908459718055,6,1.0,1,1.0,1,1.0,1
8969,max_ml,30,90,3,3,0.05,0.95,0.9300405879440964,31,1.0,1,1.0,1,1.0,1
8970,max_ml,30,90,3,3,0.05,0.95,0.922570102289288,24,1.0,1,1.0,1,1.0,1
8971,max_ml,30,90,3,3,0.05,0.95,0.940733253289001,23,1.0,1,1.0,1,1.0,1
8972,max_ml,30,90,3,3,0.05,0.95,0.9455930521253656,32,1.0,1,1.0,1,1.0,1
8973,max_ml,30,90,3,3,0.05,0.95,0.936230627473953,19,1.0,1,1.0,1,1.0,1
8974,max_ml,30,90,3,3,0.05,0.95,0.948517108462356,11,1.0,1,1.0,1,1.0,1
8975,max_ml,30,90,3,3,0.05,0.95,0.9120534096478996,15,1.0,1,1.0,1,1.0,1
8976,max_ml,30,90,3,3,0.05,0.95,0.9477454642489412,65,1.0,1,1.0,1,1.0,1
8977,max_ml,30,90,3,3,0.05,0.95,0.9468758178602896,40,1.0,1,1.0,1,1.0,1
8978,max_ml,30,90,3,3,0.05,0.95,0.9409817987009164,11,1.0,1,1.0,1,1.0,1
8979,max_ml,30,90,3,3,0.05,0.95,0.9285780373947196,20,1.0,1,1.0,1,1.0,1
8980,max_ml,30,90,3,3,0.05,0.95,0.9413432500815808,16,1.0,1,1.0,1,1.0,1
8981,max_ml,30,90,3,3,0.05,0.95,0.9252965684799428,35,1.0,1,1.0,1,1.0,1
8982,max_ml,30,90,3,3,0.05,0.95,0.922863714988717,6,1.0,1,1.0,1,1.0,1
8983,max_ml,30,90,3,3,0.05,0.95,0.8871546956476521,7,1.0,1,1.0,1,1.0,1
8984,max_ml,30,90,3,3,0.05,0.95,0.948269547918818,35,1.0,1,1.0,1,1.0,1
8985,max_ml,30,90,3,3,0.05,0.95,0.938716735185035,22,1.0,1,1.0,1,1.0,1
8986,max_ml,30,90,3,3,0.05,0.95,0.9325950111738912,24,1.0,1,1.0,1,1.0,1
8987,max_ml,30,90,3,3,0.05,0.95,0.9484557827923598,22,1.0,1,1.0,1,1.0,1
8988,max_ml,30,90,3,3,0.05,0.95,0.9373710657967782,22,1.0,1,1.0,1,1.0,1
8989,max_ml,30,90,3,3,0.05,0.95,0.8793906434122456,14,1.0,1,1.0,1,1.0,1
8990,max_ml,30,90,3,3,0.05,0.95,0.9496755800216556,29,1.0,1,1.0,1,1.0,1
8991,max_ml,30,90,3,3,0.05,0.95,0.9487315890076352,11,1.0,1,1.0,1,1.0,1
8992,max_ml,30,90,3,3,0.05,0.95,0.9492340217569188,30,1.0,1,1.0,1,1.0,1
8993,max_ml,30,90,3,3,0.05,0.95,0.9401648464971948,29,1.0,1,1.0,1,1.0,1
8994,max_ml,30,90,3,3,0.05,0.95,0.9353618063059768,22,1.0,1,1.0,1,1.0,1
8995,max_ml,30,90,3,3,0.05,0.95,0.948672045295348,31,1.0,1,1.0,1,1.0,1
8996,max_ml,30,90,3,3,0.05,0.95,0.9060596440186328,11,1.0,1,1.0,1,1.0,1
8997,max_ml,30,90,3,3,0.05,0.95,0.9239738137247524,30,1.0,1,1.0,1,1.0,1
8998,max_ml,30,90,3,3,0.05,0.95,0.8900517846883768,22,1.0,1,1.0,1,1.0,1
8999,max_ml,30,90,3,3,0.05,0.95,0.9175969758887595,23,1.0,1,1.0,1,1.0,1
9000,max_ml,30,90,3,3,0.05,0.95,0.9375677874005612,10,1.0,1,1.0,1,1.0,1
9001,max_ml,30,90,3,3,0.05,0.95,0.949779317749927,17,1.0,1,1.0,1,1.0,1
9002,max_ml,30,90,3,3,0.05,0.95,0.9440557104773472,54,0.0,0,1.0,1,1.0,1
9003,max_ml,30,90,3,3,0.05,0.95,0.9223229677095628,23,1.0,1,1.0,1,1.0,1
9004,max_ml,30,90,3,3,0.05,0.95,0.8618320625214027,9,1.0,1,1.0,1,1.0,1
9005,max_ml,30,90,3,3,0.05,0.95,0.8556980161340194,17,1.0,1,1.0,1,1.0,1
9006,max_ml,30,90,3,3,0.05,0.95,0.9446323026931124,15,1.0,1,1.0,1,1.0,1
9007,max_ml,30,90,3,3,0.05,0.95,0.9390710533016562,41,1.0,1,1.0,1,1.0,1
9008,max_ml,30,90,3,3,0.05,0.95,0.9417913995288196,24,1.0,1,1.0,1,1.0,1
9009,max_ml,30,90,3,3,0.05,0.95,0.9077997390890028,23,1.0,1,1.0,1,1.0,1
9010,max_ml,30,90,3,3,0.05,0.95,0.941702748289479,24,1.0,1,1.0,1,1.0,1
9011,max_ml,30,90,3,3,0.05,0.95,0.9404268498908244,24,1.0,1,1.0,1,1.0,1
9012,max_ml,30,90,3,3,0.05,0.95,0.9380519231364796,19,1.0,1,1.0,1,1.0,1
9013,max_ml,30,90,3,3,0.05,0.95,0.9394425257924808,7,1.0,1,1.0,1,1.0,1
9014,max_ml,30,90,3,3,0.05,0.95,0.9402966949504412,10,1.0,1,1.0,1,1.0,1
9015,max_ml,30,90,3,3,0.05,0.95,0.8818674395836873,22,1.0,1,1.0,1,1.0,1
9016,max_ml,30,90,3,3,0.05,0.95,0.9057604434881462,9,1.0,1,1.0,1,1.0,1
9017,max_ml,30,90,3,3,0.05,0.95,0.941005894717362,14,1.0,1,1.0,1,1.0,1
9018,max_ml,30,90,3,3,0.05,0.95,0.9164539268338296,20,1.0,1,1.0,1,1.0,1
9019,max_ml,30,90,3,3,0.05,0.95,0.9183810661809256,10,1.0,1,1.0,1,1.0,1
9020,max_ml,30,90,3,3,0.05,0.95,0.9394102860643848,34,1.0,1,1.0,1,1.0,1
9021,max_ml,30,90,3,3,0.05,0.95,0.9332738570918474,32,1.0,1,1.0,1,1.0,1
9022,max_ml,30,90,3,3,0.05,0.95,0.9351024772763852,9,1.0,1,1.0,1,1.0,1
9023,max_ml,30,90,3,3,0.05,0.95,0.9079632267875448,20,1.0,1,1.0,1,1.0,1
9024,max_ml,30,90,3,3,0.05,0.95,0.9430305508819408,46,1.0,1,1.0,1,1.0,1
9025,max_ml,30,90,3,3,0.05,0.95,0.9452514954889908,24,1.0,1,1.0,1,1.0,1
9026,max_ml,30,90,3,3,0.05,0.95,0.9461484898058242,35,1.0,1,1.0,1,1.0,1
9027,max_ml,30,90,3,3,0.05,0.95,0.9358215987592544,19,1.0,1,1.0,1,1.0,1
9028,max_ml,30,90,3,3,0.05,0.95,0.8581763385988143,6,1.0,1,1.0,1,1.0,1
9029,max_ml,30,90,3,3,0.05,0.95,0.9487061527301558,15,1.0,1,1.0,1,1.0,1
9030,max_ml,30,90,3,3,0.05,0.95,0.8973096891690003,14,1.0,1,1.0,1,1.0,1
9031,max_ml,30,90,3,3,0.05,0.95,0.9147865471607564,24,1.0,1,1.0,1,1.0,1
9032,max_ml,30,90,3,3,0.05,0.95,0.9222597406707542,35,1.0,1,1.0,1,1.0,1
9033,max_ml,30,90,3,3,0.05,0.95,0.9274915818935774,23,1.0,1,1.0,1,1.0,1
9034,max_ml,30,90,3,3,0.05,0.95,0.9186555373808868,20,1.0,1,1.0,1,1.0,1
9035,max_ml,30,90,3,3,0.05,0.95,0.9123244991821822,9,1.0,1,1.0,1,1.0,1
9036,max_ml,30,90,3,3,0.05,0.95,0.8285689505878284,13,1.0,1,1.0,1,1.0,1
9037,max_ml,30,90,3,3,0.05,0.95,0.9199797979506932,8,1.0,1,1.0,1,1.0,1
9038,max_ml,30,90,3,3,0.05,0.95,0.9332791102346096,33,1.0,1,1.0,1,1.0,1
9039,max_ml,30,90,3,3,0.05,0.95,0.945393867312488,25,1.0,1,1.0,1,1.0,1
9040,max_ml,30,90,3,3,0.05,0.95,0.8829929564683816,11,1.0,1,1.0,1,1.0,1
9041,max_ml,30,90,3,3,0.05,0.95,0.947461792440238,13,1.0,1,1.0,1,1.0,1
9042,max_ml,30,90,3,3,0.05,0.95,0.942210233105759,19,1.0,1,1.0,1,1.0,1
9043,max_ml,30,90,3,3,0.05,0.95,0.926874357230594,11,1.0,1,1.0,1,1.0,1
9044,max_ml,30,90,3,3,0.05,0.95,0.9070508103890546,25,1.0,1,1.0,1,1.0,1
9045,max_ml,30,90,3,3,0.05,0.95,0.9082253658713644,16,1.0,1,1.0,1,1.0,1
9046,max_ml,30,90,3,3,0.05,0.95,0.9443629467682244,26,1.0,1,1.0,1,1.0,1
9047,max_ml,30,90,3,3,0.05,0.95,0.9184411449632084,19,1.0,1,1.0,1,1.0,1
9048,max_ml,30,90,3,3,0.05,0.95,0.9349836154118264,21,1.0,1,1.0,1,1.0,1
9049,max_ml,30,90,3,3,0.05,0.95,0.9144403860624792,13,1.0,1,1.0,1,1.0,1
9050,max_ml,30,90,3,3,0.05,0.95,0.9278659219368868,52,1.0,1,1.0,1,1.0,1
9051,max_ml,30,90,3,3,0.05,0.95,0.9411483098824674,5,1.0,1,1.0,1,1.0,1
9052,max_ml,30,90,3,3,0.05,0.95,0.918814786811091,20,1.0,1,1.0,1,1.0,1
9053,max_ml,30,90,3,3,0.05,0.95,0.9325856123931536,31,1.0,1,1.0,1,1.0,1
9054,max_ml,30,90,3,3,0.05,0.95,0.9397676878814502,29,1.0,1,1.0,1,1.0,1
9055,max_ml,30,90,3,3,0.05,0.95,0.9207850372467262,29,1.0,1,1.0,1,1.0,1
9056,max_ml,30,90,3,3,0.05,0.95,0.9262543200818124,11,1.0,1,1.0,1,1.0,1
9057,max_ml,30,90,3,3,0.05,0.95,0.9347433749156944,10,1.0,1,1.0,1,1.0,1
9058,max_ml,30,90,3,3,0.05,0.95,0.9496232567227492,26,1.0,1,1.0,1,1.0,1
9059,max_ml,30,90,3,3,0.05,0.95,0.748322269114902,7,1.0,1,1.0,1,1.0,1
9060,max_ml,30,90,3,3,0.05,0.95,0.9173115598055726,11,1.0,1,1.0,1,1.0,1
9061,max_ml,30,90,3,3,0.05,0.95,0.9384528221643632,13,1.0,1,1.0,1,1.0,1
9062,max_ml,30,90,3,3,0.05,0.95,0.9337376001262964,17,1.0,1,1.0,1,1.0,1
9063,max_ml,30,90,3,3,0.05,0.95,0.8962348922237521,16,1.0,1,1.0,1,1.0,1
9064,max_ml,30,90,3,3,0.05,0.95,0.937346698392903,11,1.0,1,1.0,1,1.0,1
9065,max_ml,30,90,3,3,0.05,0.95,0.8458551408383982,8,1.0,1,1.0,1,1.0,1
9066,max_ml,30,90,3,3,0.05,0.95,0.9333262139269914,48,0.0,0,1.0,1,1.0,1
9067,max_ml,30,90,3,3,0.05,0.95,0.9148849721400508,21,1.0,1,1.0,1,1.0,1
9068,max_ml,30,90,3,3,0.05,0.95,0.8453835596552461,10,1.0,1,1.0,1,1.0,1
9069,max_ml,30,90,3,3,0.05,0.95,0.928054249088989,8,1.0,1,1.0,1,1.0,1
9070,max_ml,30,90,3,3,0.05,0.95,0.9431785684803314,29,1.0,1,1.0,1,1.0,1
9071,max_ml,30,90,3,3,0.05,0.95,0.9495568579169732,25,1.0,1,1.0,1,1.0,1
9072,max_ml,30,90,3,3,0.05,0.95,0.94044063088896,16,1.0,1,1.0,1,1.0,1
9073,max_ml,30,90,3,3,0.05,0.95,0.941505420993419,24,1.0,1,1.0,1,1.0,1
9074,max_ml,30,90,3,3,0.05,0.95,0.93211309028303,40,1.0,1,1.0,1,1.0,1
9075,max_ml,30,90,3,3,0.05,0.95,0.945942569464146,16,1.0,1,1.0,1,1.0,1
9076,max_ml,30,90,3,3,0.05,0.95,0.905291355424812,24,1.0,1,1.0,1,1.0,1
9077,max_ml,30,90,3,3,0.05,0.95,0.920462491767488,36,1.0,1,1.0,1,1.0,1
9078,max_ml,30,90,3,3,0.05,0.95,0.925423771015967,16,1.0,1,1.0,1,1.0,1
9079,max_ml,30,90,3,3,0.05,0.95,0.9392474422896572,16,1.0,1,1.0,1,1.0,1
9080,max_ml,30,90,3,3,0.05,0.95,0.9410138426377268,23,1.0,1,1.0,1,1.0,1
9081,max_ml,30,90,3,3,0.05,0.95,0.8801029325512594,23,1.0,1,1.0,1,1.0,1
9082,max_ml,30,90,3,3,0.05,0.95,0.920142833414436,33,1.0,1,1.0,1,1.0,1
9083,max_ml,30,90,3,3,0.05,0.95,0.9467705472032312,16,1.0,1,1.0,1,1.0,1
9084,max_ml,30,90,3,3,0.05,0.95,0.9426291740667088,14,1.0,1,1.0,1,1.0,1
9085,max_ml,30,90,3,3,0.05,0.95,0.9160876752953524,21,1.0,1,1.0,1,1.0,1
9086,max_ml,30,90,3,3,0.05,0.95,0.901730672380474,32,1.0,1,1.0,1,1.0,1
9087,max_ml,30,90,3,3,0.05,0.95,0.9403059205533798,18,1.0,1,1.0,1,1.0,1
9088,max_ml,30,90,3,3,0.05,0.95,0.9173968942660928,12,1.0,1,1.0,1,1.0,1
9089,max_ml,30,90,3,3,0.05,0.95,0.9321979282969592,24,1.0,1,1.0,1,1.0,1
9090,max_ml,30,90,3,3,0.05,0.95,0.942579765633408,37,1.0,1,1.0,1,1.0,1
9091,max_ml,30,90,3,3,0.05,0.95,0.9354368722361072,19,1.0,1,1.0,1,1.0,1
9092,max_ml,30,90,3,3,0.05,0.95,0.9071881551163994,11,1.0,1,1.0,1,1.0,1
9093,max_ml,30,90,3,3,0.05,0.95,0.9443428858627284,20,1.0,1,1.0,1,1.0,1
9094,max_ml,30,90,3,3,0.05,0.95,0.9211923250697848,28,1.0,1,1.0,1,1.0,1
9095,max_ml,30,90,3,3,0.05,0.95,0.919842533259059,22,1.0,1,1.0,1,1.0,1
9096,max_ml,30,90,3,3,0.05,0.95,0.8966824310461493,31,1.0,1,1.0,1,1.0,1
9097,max_ml,30,90,3,3,0.05,0.95,0.8458113094205184,6,1.0,1,1.0,1,1.0,1
9098,max_ml,30,90,3,3,0.05,0.95,0.9370543563240884,13,1.0,1,1.0,1,1.0,1
9099,max_ml,30,90,3,3,0.05,0.95,0.9496374500735214,80,0.0,0,1.0,1,1.0,1
9100,max_ml,30,90,3,3,0.05,0.95,0.932485350149787,27,1.0,1,1.0,1,1.0,1
9101,max_ml,30,90,3,3,0.05,0.95,0.9030466209838004,16,1.0,1,1.0,1,1.0,1
9102,max_ml,30,90,3,3,0.05,0.95,0.9355883761354608,9,1.0,1,1.0,1,1.0,1
9103,max_ml,30,90,3,3,0.05,0.95,0.9082556311352388,33,1.0,1,1.0,1,1.0,1
9104,max_ml,30,90,3,3,0.05,0.95,0.9205995129546608,22,1.0,1,1.0,1,1.0,1
9105,max_ml,30,90,3,3,0.05,0.95,0.9322362508002576,14,1.0,1,1.0,1,1.0,1
9106,max_ml,30,90,3,3,0.05,0.95,0.9104950991056752,21,1.0,1,1.0,1,1.0,1
9107,max_ml,30,90,3,3,0.05,0.95,0.9362987847280948,47,1.0,1,1.0,1,1.0,1
9108,max_ml,30,90,3,3,0.05,0.95,0.9343075199199556,6,1.0,1,1.0,1,1.0,1
9109,max_ml,30,90,3,3,0.05,0.95,0.9460303939844026,40,1.0,1,1.0,1,1.0,1
9110,max_ml,30,90,3,3,0.05,0.95,0.9246457575661992,16,1.0,1,1.0,1,1.0,1
9111,max_ml,30,90,3,3,0.05,0.95,0.9095306764504067,8,1.0,1,1.0,1,1.0,1
9112,max_ml,30,90,3,3,0.05,0.95,0.9438088825428488,13,1.0,1,1.0,1,1.0,1
9113,max_ml,30,90,3,3,0.05,0.95,0.8961266091976086,10,1.0,1,1.0,1,1.0,1
9114,max_ml,30,90,3,3,0.05,0.95,0.8966268807584051,15,1.0,1,1.0,1,1.0,1
9115,max_ml,30,90,3,3,0.05,0.95,0.8929849339016486,12,1.0,1,1.0,1,1.0,1
9116,max_ml,30,90,3,3,0.05,0.95,0.8908947818493322,8,1.0,1,1.0,1,1.0,1
9117,max_ml,30,90,3,3,0.05,0.95,0.8761688482254888,14,1.0,1,1.0,1,1.0,1
9118,max_ml,30,90,3,3,0.05,0.95,0.9465540478455768,25,1.0,1,1.0,1,1.0,1
9119,max_ml,30,90,3,3,0.05,0.95,0.9384676454593114,29,1.0,1,1.0,1,1.0,1
9120,max_ml,30,90,3,3,0.05,0.95,0.9267964066086536,6,1.0,1,1.0,1,1.0,1
9121,max_ml,30,90,3,3,0.05,0.95,0.9483076597566196,18,1.0,1,1.0,1,1.0,1
9122,max_ml,30,90,3,3,0.05,0.95,0.941150226003723,28,1.0,1,1.0,1,1.0,1
9123,max_ml,30,90,3,3,0.05,0.95,0.92465107663124,10,1.0,1,1.0,1,1.0,1
9124,max_ml,30,90,3,3,0.05,0.95,0.941746736827204,25,1.0,1,1.0,1,1.0,1
9125,max_ml,30,90,3,3,0.05,0.95,0.9407512658358288,19,1.0,1,1.0,1,1.0,1
9126,max_ml,30,90,3,3,0.05,0.95,0.9459924199204568,64,0.0,0,1.0,1,1.0,1
9127,max_ml,30,90,3,3,0.05,0.95,0.9416152324628392,10,1.0,1,1.0,1,1.0,1
9128,max_ml,30,90,3,3,0.05,0.95,0.8017559892900553,8,1.0,1,1.0,1,1.0,1
9129,max_ml,30,90,3,3,0.05,0.95,0.943947359323346,25,1.0,1,1.0,1,1.0,1
9130,max_ml,30,90,3,3,0.05,0.95,0.9434731631995243,19,1.0,1,1.0,1,1.0,1
9131,max_ml,30,90,3,3,0.05,0.95,0.9074237845887572,15,1.0,1,1.0,1,1.0,1
9132,max_ml,30,90,3,3,0.05,0.95,0.9325627774037072,20,1.0,1,1.0,1,1.0,1
9133,max_ml,30,90,3,3,0.05,0.95,0.9245231572456724,12,1.0,1,1.0,1,1.0,1
9134,max_ml,30,90,3,3,0.05,0.95,0.9401998849143098,11,1.0,1,1.0,1,1.0,1
9135,max_ml,30,90,3,3,0.05,0.95,0.9267341568884784,10,1.0,1,1.0,1,1.0,1
9136,max_ml,30,90,3,3,0.05,0.95,0.9453191141520416,13,1.0,1,1.0,1,1.0,1
9137,max_ml,30,90,3,3,0.05,0.95,0.9087105394496292,13,1.0,1,1.0,1,1.0,1
9138,max_ml,30,90,3,3,0.05,0.95,0.928659907622421,29,1.0,1,1.0,1,1.0,1
9139,max_ml,30,90,3,3,0.05,0.95,0.9066756582001362,8,1.0,1,1.0,1,1.0,1
9140,max_ml,30,90,3,3,0.05,0.95,0.920187751864399,16,1.0,1,1.0,1,1.0,1
9141,max_ml,30,90,3,3,0.05,0.95,0.938557976288534,23,1.0,1,1.0,1,1.0,1
9142,max_ml,30,90,3,3,0.05,0.95,0.9498188252704156,25,1.0,1,1.0,1,1.0,1
9143,max_ml,30,90,3,3,0.05,0.95,0.9392013815799116,14,1.0,1,1.0,1,1.0,1
9144,max_ml,30,90,3,3,0.05,0.95,0.9090511984326656,26,1.0,1,1.0,1,1.0,1
9145,max_ml,30,90,3,3,0.05,0.95,0.9023429309402586,26,1.0,1,1.0,1,1.0,1
9146,max_ml,30,90,3,3,0.05,0.95,0.9377155420030442,11,1.0,1,1.0,1,1.0,1
9147,max_ml,30,90,3,3,0.05,0.95,0.9449470293017744,19,1.0,1,1.0,1,1.0,1
9148,max_ml,30,90,3,3,0.05,0.95,0.9431654706250276,8,1.0,1,1.0,1,1.0,1
9149,max_ml,30,90,3,3,0.05,0.95,0.9463803504436652,27,1.0,1,1.0,1,1.0,1
9150,max_ml,30,90,3,3,0.05,0.95,0.9360285040935996,19,1.0,1,1.0,1,1.0,1
9151,max_ml,30,90,3,3,0.05,0.95,0.9311806885682368,34,1.0,1,1.0,1,1.0,1
9152,max_ml,30,90,3,3,0.05,0.95,0.8060984085727599,10,1.0,1,1.0,1,1.0,1
9153,max_ml,30,90,3,3,0.05,0.95,0.9170672676558146,19,1.0,1,1.0,1,1.0,1
9154,max_ml,30,90,3,3,0.05,0.95,0.9163763514357648,47,1.0,1,1.0,1,1.0,1
9155,max_ml,30,90,3,3,0.05,0.95,0.8925609384937708,15,1.0,1,1.0,1,1.0,1
9156,max_ml,30,90,3,3,0.05,0.95,0.942897808128017,20,1.0,1,1.0,1,1.0,1
9157,max_ml,30,90,3,3,0.05,0.95,0.9403199180437604,14,1.0,1,1.0,1,1.0,1
9158,max_ml,30,90,3,3,0.05,0.95,0.8895497121441606,18,1.0,1,1.0,1,1.0,1
9159,max_ml,30,90,3,3,0.05,0.95,0.9402966738304636,30,1.0,1,1.0,1,1.0,1
9160,max_ml,30,90,3,3,0.05,0.95,0.8728579784100826,12,1.0,1,1.0,1,1.0,1
9161,max_ml,30,90,3,3,0.05,0.95,0.9466951435524328,23,1.0,1,1.0,1,1.0,1
9162,max_ml,30,90,3,3,0.05,0.95,0.9435919070786246,8,1.0,1,1.0,1,1.0,1
9163,max_ml,30,90,3,3,0.05,0.95,0.9274255966676752,16,1.0,1,1.0,1,1.0,1
9164,max_ml,30,90,3,3,0.05,0.95,0.8585699695478229,25,1.0,1,1.0,1,1.0,1
9165,max_ml,30,90,3,3,0.05,0.95,0.8956990661695734,30,1.0,1,1.0,1,1.0,1
9166,max_ml,30,90,3,3,0.05,0.95,0.9132008700635484,16,1.0,1,1.0,1,1.0,1
9167,max_ml,30,90,3,3,0.05,0.95,0.9311754012628808,9,1.0,1,1.0,1,1.0,1
9168,max_ml,30,90,3,3,0.05,0.95,0.9211891622325936,10,1.0,1,1.0,1,1.0,1
9169,max_ml,30,90,3,3,0.05,0.95,0.946734070149995,33,1.0,1,1.0,1,1.0,1
9170,max_ml,30,90,3,3,0.05,0.95,0.94404506129272,18,1.0,1,1.0,1,1.0,1
9171,max_ml,30,90,3,3,0.05,0.95,0.8885202177521305,13,1.0,1,1.0,1,1.0,1
9172,max_ml,30,90,3,3,0.05,0.95,0.9414118747390108,35,1.0,1,1.0,1,1.0,1
9173,max_ml,30,90,3,3,0.05,0.95,0.8995493989349613,17,1.0,1,1.0,1,1.0,1
9174,max_ml,30,90,3,3,0.05,0.95,0.935200462082358,17,1.0,1,1.0,1,1.0,1
9175,max_ml,30,90,3,3,0.05,0.95,0.9386192408870364,12,1.0,1,1.0,1,1.0,1
9176,max_ml,30,90,3,3,0.05,0.95,0.911868446725628,15,1.0,1,1.0,1,1.0,1
9177,max_ml,30,90,3,3,0.05,0.95,0.9047880181425588,27,1.0,1,1.0,1,1.0,1
9178,max_ml,30,90,3,3,0.05,0.95,0.913416232361878,14,1.0,1,1.0,1,1.0,1
9179,max_ml,30,90,3,3,0.05,0.95,0.939164469588658,22,1.0,1,1.0,1,1.0,1
9180,max_ml,30,90,3,3,0.05,0.95,0.9494425021489152,16,1.0,1,1.0,1,1.0,1
9181,max_ml,30,90,3,3,0.05,0.95,0.9219470787728686,40,1.0,1,1.0,1,1.0,1
9182,max_ml,30,90,3,3,0.05,0.95,0.9337320085692142,18,1.0,1,1.0,1,1.0,1
9183,max_ml,30,90,3,3,0.05,0.95,0.9095802501673688,8,1.0,1,1.0,1,1.0,1
9184,max_ml,30,90,3,3,0.05,0.95,0.9210791022301004,17,1.0,1,1.0,1,1.0,1
9185,max_ml,30,90,3,3,0.05,0.95,0.9498051918026258,13,1.0,1,1.0,1,1.0,1
9186,max_ml,30,90,3,3,0.05,0.95,0.9395197332448412,59,0.0,0,1.0,1,1.0,1
9187,max_ml,30,90,3,3,0.05,0.95,0.8972973724186595,8,1.0,1,1.0,1,1.0,1
9188,max_ml,30,90,3,3,0.05,0.95,0.9374084315966058,41,0.0,0,1.0,1,1.0,1
9189,max_ml,30,90,3,3,0.05,0.95,0.8811492490905075,7,1.0,1,1.0,1,1.0,1
9190,max_ml,30,90,3,3,0.05,0.95,0.93183313499954,19,1.0,1,1.0,1,1.0,1
9191,max_ml,30,90,3,3,0.05,0.95,0.914595742563265,20,1.0,1,1.0,1,1.0,1
9192,max_ml,30,90,3,3,0.05,0.95,0.9397813623723208,31,1.0,1,1.0,1,1.0,1
9193,max_ml,30,90,3,3,0.05,0.95,0.9321329124672356,14,1.0,1,1.0,1,1.0,1
9194,max_ml,30,90,3,3,0.05,0.95,0.9350585668255592,7,1.0,1,1.0,1,1.0,1
9195,max_ml,30,90,3,3,0.05,0.95,0.900247489072508,15,1.0,1,1.0,1,1.0,1
9196,max_ml,30,90,3,3,0.05,0.95,0.929005404091131,10,1.0,1,1.0,1,1.0,1
9197,max_ml,30,90,3,3,0.05,0.95,0.9200318451327096,25,1.0,1,1.0,1,1.0,1
9198,max_ml,30,90,3,3,0.05,0.95,0.9451802488954064,13,1.0,1,1.0,1,1.0,1
9199,max_ml,30,90,3,3,0.05,0.95,0.9446266927466616,21,1.0,1,1.0,1,1.0,1
9200,max_ml,30,90,3,3,0.05,0.95,0.930279500258591,24,1.0,1,1.0,1,1.0,1
9201,max_ml,30,90,3,3,0.05,0.95,0.9318365250229697,15,1.0,1,1.0,1,1.0,1
9202,max_ml,30,90,3,3,0.05,0.95,0.9078689363368428,35,1.0,1,1.0,1,1.0,1
9203,max_ml,30,90,3,3,0.05,0.95,0.8169808975863657,8,1.0,1,1.0,1,1.0,1
9204,max_ml,30,90,3,3,0.05,0.95,0.909176770332882,41,1.0,1,1.0,1,1.0,1
9205,max_ml,30,90,3,3,0.05,0.95,0.945220798345458,28,1.0,1,1.0,1,1.0,1
9206,max_ml,30,90,3,3,0.05,0.95,0.9153281098870868,59,1.0,1,1.0,1,1.0,1
9207,max_ml,30,90,3,3,0.05,0.95,0.8959978732355083,27,1.0,1,1.0,1,1.0,1
9208,max_ml,30,90,3,3,0.05,0.95,0.8466273870514537,8,1.0,1,1.0,1,1.0,1
9209,max_ml,30,90,3,3,0.05,0.95,0.9223568001376842,14,1.0,1,1.0,1,1.0,1
9210,max_ml,30,90,3,3,0.05,0.95,0.9318304101409546,23,1.0,1,1.0,1,1.0,1
9211,max_ml,30,90,3,3,0.05,0.95,0.9133197405754504,19,1.0,1,1.0,1,1.0,1
9212,max_ml,30,90,3,3,0.05,0.95,0.865535692966981,11,1.0,1,1.0,1,1.0,1
9213,max_ml,30,90,3,3,0.05,0.95,0.947979624360136,42,0.0,0,1.0,1,1.0,1
9214,max_ml,30,90,3,3,0.05,0.95,0.9479655413840036,13,1.0,1,1.0,1,1.0,1
9215,max_ml,30,90,3,3,0.05,0.95,0.8431560161600642,7,1.0,1,1.0,1,1.0,1
9216,max_ml,30,90,3,3,0.05,0.95,0.9221487222888896,24,1.0,1,1.0,1,1.0,1
9217,max_ml,30,90,3,3,0.05,0.95,0.9303286541418,11,1.0,1,1.0,1,1.0,1
9218,max_ml,30,90,3,3,0.05,0.95,0.9488629904785556,21,1.0,1,1.0,1,1.0,1
9219,max_ml,30,90,3,3,0.05,0.95,0.9254298093610964,16,1.0,1,1.0,1,1.0,1
9220,max_ml,30,90,3,3,0.05,0.95,0.937150507105824,18,1.0,1,1.0,1,1.0,1
9221,max_ml,30,90,3,3,0.05,0.95,0.9335668177598312,34,1.0,1,1.0,1,1.0,1
9222,max_ml,30,90,3,3,0.05,0.95,0.9187349328140836,19,1.0,1,1.0,1,1.0,1
9223,max_ml,30,90,3,3,0.05,0.95,0.9333658345275554,19,1.0,1,1.0,1,1.0,1
9224,max_ml,30,90,3,3,0.05,0.95,0.947334047820602,35,1.0,1,1.0,1,1.0,1
9225,max_ml,30,90,3,3,0.05,0.95,0.8884790521252075,16,1.0,1,1.0,1,1.0,1
9226,max_ml,30,90,3,3,0.05,0.95,0.906783600978923,12,1.0,1,1.0,1,1.0,1
9227,max_ml,30,90,3,3,0.05,0.95,0.9421094091241377,65,1.0,1,1.0,1,1.0,1
9228,max_ml,30,90,3,3,0.05,0.95,0.8686080024035837,9,1.0,1,1.0,1,1.0,1
9229,max_ml,30,90,3,3,0.05,0.95,0.9197028290205456,10,1.0,1,1.0,1,1.0,1
9230,max_ml,30,90,3,3,0.05,0.95,0.94578806893124,35,1.0,1,1.0,1,1.0,1
9231,max_ml,30,90,3,3,0.05,0.95,0.9179691639131828,8,1.0,1,1.0,1,1.0,1
9232,max_ml,30,90,3,3,0.05,0.95,0.9298791653037056,27,1.0,1,1.0,1,1.0,1
9233,max_ml,30,90,3,3,0.05,0.95,0.8984421704697064,12,1.0,1,1.0,1,1.0,1
9234,max_ml,30,90,3,3,0.05,0.95,0.943676930576111,10,1.0,1,1.0,1,1.0,1
9235,max_ml,30,90,3,3,0.05,0.95,0.8994372346278525,23,1.0,1,1.0,1,1.0,1
9236,max_ml,30,90,3,3,0.05,0.95,0.9439583700048072,33,1.0,1,1.0,1,1.0,1
9237,max_ml,30,90,3,3,0.05,0.95,0.9176959119116346,13,1.0,1,1.0,1,1.0,1
9238,max_ml,30,90,3,3,0.05,0.95,0.9271292378572956,17,1.0,1,1.0,1,1.0,1
9239,max_ml,30,90,3,3,0.05,0.95,0.920321789704005,53,1.0,1,1.0,1,1.0,1
9240,max_ml,30,90,3,3,0.05,0.95,0.9219036052431332,11,1.0,1,1.0,1,1.0,1
9241,max_ml,30,90,3,3,0.05,0.95,0.7874629327539244,12,1.0,1,1.0,1,1.0,1
9242,max_ml,30,90,3,3,0.05,0.95,0.9415774401815892,10,1.0,1,1.0,1,1.0,1
9243,max_ml,30,90,3,3,0.05,0.95,0.947995123316762,47,1.0,1,1.0,1,1.0,1
9244,max_ml,30,90,3,3,0.05,0.95,0.9486538341023067,15,1.0,1,1.0,1,1.0,1
9245,max_ml,30,90,3,3,0.05,0.95,0.9312909954108162,24,1.0,1,1.0,1,1.0,1
9246,max_ml,30,90,3,3,0.05,0.95,0.9102722212183024,6,1.0,1,1.0,1,1.0,1
9247,max_ml,30,90,3,3,0.05,0.95,0.94961640883167,14,1.0,1,1.0,1,1.0,1
9248,max_ml,30,90,3,3,0.05,0.95,0.9478561843026116,48,0.0,0,1.0,1,1.0,1
9249,max_ml,30,90,3,3,0.05,0.95,0.8794081691670008,11,1.0,1,1.0,1,1.0,1
9250,max_ml,30,90,3,3,0.05,0.95,0.8993908383340962,17,1.0,1,1.0,1,1.0,1
9251,max_ml,30,90,3,3,0.05,0.95,0.9480154060471924,16,1.0,1,1.0,1,1.0,1
9252,max_ml,30,90,3,3,0.05,0.95,0.9349309079075412,27,1.0,1,1.0,1,1.0,1
9253,max_ml,30,90,3,3,0.05,0.95,0.8911262643826435,6,1.0,1,1.0,1,1.0,1
9254,max_ml,30,90,3,3,0.05,0.95,0.9477561469427096,11,1.0,1,1.0,1,1.0,1
9255,max_ml,30,90,3,3,0.05,0.95,0.9147561601429752,23,1.0,1,1.0,1,1.0,1
9256,max_ml,30,90,3,3,0.05,0.95,0.948940896553899,46,1.0,1,1.0,1,1.0,1
9257,max_ml,30,90,3,3,0.05,0.95,0.9433056583284544,15,1.0,1,1.0,1,1.0,1
9258,max_ml,30,90,3,3,0.05,0.95,0.9389924979193603,45,0.0,0,1.0,1,1.0,1
9259,max_ml,30,90,3,3,0.05,0.95,0.9365644574984628,40,0.0,1,0.0,1,0.0,1
9260,max_ml,30,90,3,3,0.05,0.95,0.9359448398114988,31,1.0,1,1.0,1,1.0,1
9261,max_ml,30,90,3,3,0.05,0.95,0.8955546031714499,12,1.0,1,1.0,1,1.0,1
9262,max_ml,30,90,3,3,0.05,0.95,0.9442319913643372,8,1.0,1,1.0,1,1.0,1
9263,max_ml,30,90,3,3,0.05,0.95,0.9353784740145896,17,1.0,1,1.0,1,1.0,1
9264,max_ml,30,90,3,3,0.05,0.95,0.9178527309165592,13,1.0,1,1.0,1,1.0,1
9265,max_ml,30,90,3,3,0.05,0.95,0.9300825007721218,9,1.0,1,1.0,1,1.0,1
9266,max_ml,30,90,3,3,0.05,0.95,0.9214342914316084,13,1.0,1,1.0,1,1.0,1
9267,max_ml,30,90,3,3,0.05,0.95,0.947307138677544,17,1.0,1,1.0,1,1.0,1
9268,max_ml,30,90,3,3,0.05,0.95,0.9299667802263288,12,1.0,1,1.0,1,1.0,1
9269,max_ml,30,90,3,3,0.05,0.95,0.8637731972031574,7,1.0,1,1.0,1,1.0,1
9270,max_ml,30,90,3,3,0.05,0.95,0.8104331130025453,16,1.0,1,1.0,1,1.0,1
9271,max_ml,30,90,3,3,0.05,0.95,0.9305282411651352,38,1.0,1,1.0,1,1.0,1
9272,max_ml,30,90,3,3,0.05,0.95,0.9092483832111296,6,1.0,1,1.0,1,1.0,1
9273,max_ml,30,90,3,3,0.05,0.95,0.915873092868342,15,1.0,1,1.0,1,1.0,1
9274,max_ml,30,90,3,3,0.05,0.95,0.928455456846056,14,1.0,1,1.0,1,1.0,1
9275,max_ml,30,90,3,3,0.05,0.95,0.8838492200415617,4,1.0,1,1.0,1,1.0,1
9276,max_ml,30,90,3,3,0.05,0.95,0.9455467536731054,22,1.0,1,1.0,1,1.0,1
9277,max_ml,30,90,3,3,0.05,0.95,0.9064299851577636,5,1.0,1,1.0,1,1.0,1
9278,max_ml,30,90,3,3,0.05,0.95,0.9260327778443952,32,1.0,1,1.0,1,1.0,1
9279,max_ml,30,90,3,3,0.05,0.95,0.9101270010132264,8,1.0,1,1.0,1,1.0,1
9280,max_ml,30,90,3,3,0.05,0.95,0.9489688830166808,50,1.0,1,1.0,1,1.0,1
9281,max_ml,30,90,3,3,0.05,0.95,0.9452012203578598,29,1.0,1,1.0,1,1.0,1
9282,max_ml,30,90,3,3,0.05,0.95,0.9204337176525144,14,1.0,1,1.0,1,1.0,1
9283,max_ml,30,90,3,3,0.05,0.95,0.9415625867397932,12,1.0,1,1.0,1,1.0,1
9284,max_ml,30,90,3,3,0.05,0.95,0.929047885408455,7,1.0,1,1.0,1,1.0,1
9285,max_ml,30,90,3,3,0.05,0.95,0.9439740847481106,12,1.0,1,1.0,1,1.0,1
9286,max_ml,30,90,3,3,0.05,0.95,0.8323605850372882,8,1.0,1,1.0,1,1.0,1
9287,max_ml,30,90,3,3,0.05,0.95,0.8918491254544513,13,1.0,1,1.0,1,1.0,1
9288,max_ml,30,90,3,3,0.05,0.95,0.9273449890919022,62,1.0,1,1.0,1,1.0,1
9289,max_ml,30,90,3,3,0.05,0.95,0.9404075020983508,17,1.0,1,1.0,1,1.0,1
9290,max_ml,30,90,3,3,0.05,0.95,0.861193103358603,10,1.0,1,1.0,1,1.0,1
9291,max_ml,30,90,3,3,0.05,0.95,0.9375035290072102,13,1.0,1,1.0,1,1.0,1
9292,max_ml,30,90,3,3,0.05,0.95,0.9415444604018988,19,1.0,1,1.0,1,1.0,1
9293,max_ml,30,90,3,3,0.05,0.95,0.9188670736403264,10,1.0,1,1.0,1,1.0,1
9294,max_ml,30,90,3,3,0.05,0.95,0.9390237742793334,22,1.0,1,1.0,1,1.0,1
9295,max_ml,30,90,3,3,0.05,0.95,0.9480236933437636,14,1.0,1,1.0,1,1.0,1
9296,max_ml,30,90,3,3,0.05,0.95,0.9381215027813484,17,1.0,1,1.0,1,1.0,1
9297,max_ml,30,90,3,3,0.05,0.95,0.9131038866115097,23,1.0,1,1.0,1,1.0,1
9298,max_ml,30,90,3,3,0.05,0.95,0.9434617658063068,23,1.0,1,1.0,1,1.0,1
9299,max_ml,30,90,3,3,0.05,0.95,0.92114177959454,18,1.0,1,1.0,1,1.0,1
9300,max_ml,30,90,3,3,0.05,0.95,0.8481622964923569,6,1.0,1,1.0,1,1.0,1
9301,max_ml,30,90,3,3,0.05,0.95,0.9167033374903092,14,1.0,1,1.0,1,1.0,1
9302,max_ml,30,90,3,3,0.05,0.95,0.8986796115387585,16,1.0,1,1.0,1,1.0,1
9303,max_ml,30,90,3,3,0.05,0.95,0.913847472651487,43,1.0,1,1.0,1,1.0,1
9304,max_ml,30,90,3,3,0.05,0.95,0.8199588831022192,6,1.0,1,1.0,1,1.0,1
9305,max_ml,30,90,3,3,0.05,0.95,0.9271844959155696,29,1.0,1,1.0,1,1.0,1
9306,max_ml,30,90,3,3,0.05,0.95,0.9476549893397208,45,0.0,1,0.0,1,0.0,1
9307,max_ml,30,90,3,3,0.05,0.95,0.9416189005824004,20,1.0,1,1.0,1,1.0,1
9308,max_ml,30,90,3,3,0.05,0.95,0.943692682378646,18,1.0,1,1.0,1,1.0,1
9309,max_ml,30,90,3,3,0.05,0.95,0.9330760649181532,19,1.0,1,1.0,1,1.0,1
9310,max_ml,30,90,3,3,0.05,0.95,0.9419796487682396,13,1.0,1,1.0,1,1.0,1
9311,max_ml,30,90,3,3,0.05,0.95,0.873548230757514,15,1.0,1,1.0,1,1.0,1
9312,max_ml,30,90,3,3,0.05,0.95,0.922412815558991,18,1.0,1,1.0,1,1.0,1
9313,max_ml,30,90,3,3,0.05,0.95,0.9490412981094708,14,1.0,1,1.0,1,1.0,1
9314,max_ml,30,90,3,3,0.05,0.95,0.912198479426528,13,1.0,1,1.0,1,1.0,1
9315,max_ml,30,90,3,3,0.05,0.95,0.944257951453354,60,0.0,1,0.0,1,0.0,1
9316,max_ml,30,90,3,3,0.05,0.95,0.9202162464325264,21,1.0,1,1.0,1,1.0,1
9317,max_ml,30,90,3,3,0.05,0.95,0.9319908322712456,16,1.0,1,1.0,1,1.0,1
9318,max_ml,30,90,3,3,0.05,0.95,0.9167633277529178,9,1.0,1,1.0,1,1.0,1
9319,max_ml,30,90,3,3,0.05,0.95,0.9148022399452038,34,1.0,1,1.0,1,1.0,1
9320,max_ml,30,90,3,3,0.05,0.95,0.9011634921388284,17,1.0,1,1.0,1,1.0,1
9321,max_ml,30,90,3,3,0.05,0.95,0.8743812914691367,9,1.0,1,1.0,1,1.0,1
9322,max_ml,30,90,3,3,0.05,0.95,0.8660645582740205,12,1.0,1,1.0,1,1.0,1
9323,max_ml,30,90,3,3,0.05,0.95,0.9480384690621544,9,1.0,1,1.0,1,1.0,1
9324,max_ml,30,90,3,3,0.05,0.95,0.892123280985293,21,1.0,1,1.0,1,1.0,1
9325,max_ml,30,90,3,3,0.05,0.95,0.9074629001526308,16,1.0,1,1.0,1,1.0,1
9326,max_ml,30,90,3,3,0.05,0.95,0.9404822945931216,9,1.0,1,1.0,1,1.0,1
9327,max_ml,30,90,3,3,0.05,0.95,0.9125283618430888,10,1.0,1,1.0,1,1.0,1
9328,max_ml,30,90,3,3,0.05,0.95,0.87489236044589,10,1.0,1,1.0,1,1.0,1
9329,max_ml,30,90,3,3,0.05,0.95,0.8984618140028275,7,1.0,1,1.0,1,1.0,1
9330,max_ml,30,90,3,3,0.05,0.95,0.9116482004403436,33,1.0,1,1.0,1,1.0,1
9331,max_ml,30,90,3,3,0.05,0.95,0.8790291746169914,19,1.0,1,1.0,1,1.0,1
9332,max_ml,30,90,3,3,0.05,0.95,0.9132684730771254,32,1.0,1,1.0,1,1.0,1
9333,max_ml,30,90,3,3,0.05,0.95,0.934968537589022,23,1.0,1,1.0,1,1.0,1
9334,max_ml,30,90,3,3,0.05,0.95,0.9396852363047564,41,1.0,1,1.0,1,1.0,1
9335,max_ml,30,90,3,3,0.05,0.95,0.9387404136487308,32,1.0,1,1.0,1,1.0,1
9336,max_ml,30,90,3,3,0.05,0.95,0.8835807874725493,8,1.0,1,1.0,1,1.0,1
9337,max_ml,30,90,3,3,0.05,0.95,0.9473277902655886,49,1.0,1,1.0,1,1.0,1
9338,max_ml,30,90,3,3,0.05,0.95,0.910406319560769,30,1.0,1,1.0,1,1.0,1
9339,max_ml,30,90,3,3,0.05,0.95,0.9302651996831558,28,1.0,1,1.0,1,1.0,1
9340,max_ml,30,90,3,3,0.05,0.95,0.9298998049686328,10,1.0,1,1.0,1,1.0,1
9341,max_ml,30,90,3,3,0.05,0.95,0.9400043807622732,14,1.0,1,1.0,1,1.0,1
9342,max_ml,30,90,3,3,0.05,0.95,0.9415216070884472,8,1.0,1,1.0,1,1.0,1
9343,max_ml,30,90,3,3,0.05,0.95,0.8987203407756186,16,1.0,1,1.0,1,1.0,1
9344,max_ml,30,90,3,3,0.05,0.95,0.8697185166241058,30,1.0,1,1.0,1,1.0,1
9345,max_ml,30,90,3,3,0.05,0.95,0.9466823732513064,34,1.0,1,1.0,1,1.0,1
9346,max_ml,30,90,3,3,0.05,0.95,0.8773536477060111,6,1.0,1,1.0,1,1.0,1
9347,max_ml,30,90,3,3,0.05,0.95,0.9093039043890492,6,1.0,1,1.0,1,1.0,1
9348,max_ml,30,90,3,3,0.05,0.95,0.9481450600722444,47,1.0,1,1.0,1,1.0,1
9349,max_ml,30,90,3,3,0.05,0.95,0.889529267814056,18,1.0,1,1.0,1,1.0,1
9350,max_ml,30,90,3,3,0.05,0.95,0.9284332840055364,13,1.0,1,1.0,1,1.0,1
9351,max_ml,30,90,3,3,0.05,0.95,0.935880566104594,10,1.0,1,1.0,1,1.0,1
9352,max_ml,30,90,3,3,0.05,0.95,0.8983991235247355,23,1.0,1,1.0,1,1.0,1
9353,max_ml,30,90,3,3,0.05,0.95,0.9268790794468784,9,1.0,1,1.0,1,1.0,1
9354,max_ml,30,90,3,3,0.05,0.95,0.9288870173521184,34,1.0,1,1.0,1,1.0,1
9355,max_ml,30,90,3,3,0.05,0.95,0.9336376990949564,23,1.0,1,1.0,1,1.0,1
9356,max_ml,30,90,3,3,0.05,0.95,0.8983455387073115,6,1.0,1,1.0,1,1.0,1
9357,max_ml,30,90,3,3,0.05,0.95,0.8845283224933056,10,1.0,1,1.0,1,1.0,1
9358,max_ml,30,90,3,3,0.05,0.95,0.94714486125708,54,1.0,1,1.0,1,1.0,1
9359,max_ml,30,90,3,3,0.05,0.95,0.8159655011925341,6,1.0,1,1.0,1,1.0,1
9360,max_ml,30,90,3,3,0.05,0.95,0.8728613205261522,30,1.0,1,1.0,1,1.0,1
9361,max_ml,30,90,3,3,0.05,0.95,0.9325480537112416,15,1.0,1,1.0,1,1.0,1
9362,max_ml,30,90,3,3,0.05,0.95,0.8984635980837992,29,1.0,1,1.0,1,1.0,1
9363,max_ml,30,90,3,3,0.05,0.95,0.92350416845572,34,1.0,1,1.0,1,1.0,1
9364,max_ml,30,90,3,3,0.05,0.95,0.9455027203473636,13,1.0,1,1.0,1,1.0,1
9365,max_ml,30,90,3,3,0.05,0.95,0.9278411607214332,16,1.0,1,1.0,1,1.0,1
9366,max_ml,30,90,3,3,0.05,0.95,0.9302283564028858,19,1.0,1,1.0,1,1.0,1
9367,max_ml,30,90,3,3,0.05,0.95,0.9420726459385964,26,1.0,1,1.0,1,1.0,1
9368,max_ml,30,90,3,3,0.05,0.95,0.9485469767942104,26,1.0,1,1.0,1,1.0,1
9369,max_ml,30,90,3,3,0.05,0.95,0.947578909087119,17,1.0,1,1.0,1,1.0,1
9370,max_ml,30,90,3,3,0.05,0.95,0.9441865069830996,16,1.0,1,1.0,1,1.0,1
9371,max_ml,30,90,3,3,0.05,0.95,0.944882665658273,22,1.0,1,1.0,1,1.0,1
9372,max_ml,30,90,3,3,0.05,0.95,0.9470209961763862,22,1.0,1,1.0,1,1.0,1
9373,max_ml,30,90,3,3,0.05,0.95,0.9474576062459786,21,1.0,1,1.0,1,1.0,1
9374,max_ml,30,90,3,3,0.05,0.95,0.9176316403326428,10,1.0,1,1.0,1,1.0,1
9375,max_ml,30,90,3,3,0.05,0.95,0.94770279946937,7,1.0,1,1.0,1,1.0,1
9376,max_ml,30,90,3,3,0.05,0.95,0.8981652405480112,6,1.0,1,1.0,1,1.0,1
9377,max_ml,30,90,3,3,0.05,0.95,0.9148036235775188,14,1.0,1,1.0,1,1.0,1
9378,max_ml,30,90,3,3,0.05,0.95,0.8596717229663807,10,1.0,1,1.0,1,1.0,1
9379,max_ml,30,90,3,3,0.05,0.95,0.9418860601364188,54,0.0,1,0.0,1,0.0,1
9380,max_ml,30,90,3,3,0.05,0.95,0.9134249549091262,24,1.0,1,1.0,1,1.0,1
9381,max_ml,30,90,3,3,0.05,0.95,0.937935846976627,25,1.0,1,1.0,1,1.0,1
9382,max_ml,30,90,3,3,0.05,0.95,0.9423458057475924,39,1.0,1,1.0,1,1.0,1
9383,max_ml,30,90,3,3,0.05,0.95,0.9353540850938216,13,1.0,1,1.0,1,1.0,1
9384,max_ml,30,90,3,3,0.05,0.95,0.9125014721435284,24,1.0,1,1.0,1,1.0,1
9385,max_ml,30,90,3,3,0.05,0.95,0.9361660616487452,30,1.0,1,1.0,1,1.0,1
9386,max_ml,30,90,3,3,0.05,0.95,0.8936853570877107,22,1.0,1,1.0,1,1.0,1
9387,max_ml,30,90,3,3,0.05,0.95,0.9375492958166656,38,1.0,1,1.0,1,1.0,1
9388,max_ml,30,90,3,3,0.05,0.95,0.9268211819196424,12,1.0,1,1.0,1,1.0,1
9389,max_ml,30,90,3,3,0.05,0.95,0.9248063480846132,18,1.0,1,1.0,1,1.0,1
9390,max_ml,30,90,3,3,0.05,0.95,0.9236009002088512,27,1.0,1,1.0,1,1.0,1
9391,max_ml,30,90,3,3,0.05,0.95,0.9151438438589088,9,1.0,1,1.0,1,1.0,1
9392,max_ml,30,90,3,3,0.05,0.95,0.94212881401985,51,1.0,1,1.0,1,1.0,1
9393,max_ml,30,90,3,3,0.05,0.95,0.93717827184625,12,1.0,1,1.0,1,1.0,1
9394,max_ml,30,90,3,3,0.05,0.95,0.9189235382169146,9,1.0,1,1.0,1,1.0,1
9395,max_ml,30,90,3,3,0.05,0.95,0.93443072726055,31,1.0,1,1.0,1,1.0,1
9396,max_ml,30,90,3,3,0.05,0.95,0.9466780937446272,31,1.0,1,1.0,1,1.0,1
9397,max_ml,30,90,3,3,0.05,0.95,0.8689594400689821,15,1.0,1,1.0,1,1.0,1
9398,max_ml,30,90,3,3,0.05,0.95,0.8477483895517434,14,1.0,1,1.0,1,1.0,1
9399,max_ml,30,90,3,3,0.05,0.95,0.9368535825823432,103,0.0,1,0.0,1,0.0,1
9400,max_ml,30,90,3,3,0.05,0.95,0.9010620548191002,10,1.0,1,1.0,1,1.0,1
9401,max_ml,30,90,3,3,0.05,0.95,0.9092178838756908,18,1.0,1,1.0,1,1.0,1
9402,max_ml,30,90,3,3,0.05,0.95,0.9161439507436612,11,1.0,1,1.0,1,1.0,1
9403,max_ml,30,90,3,3,0.05,0.95,0.9206766396739592,28,1.0,1,1.0,1,1.0,1
9404,max_ml,30,90,3,3,0.05,0.95,0.9014127688710442,33,1.0,1,1.0,1,1.0,1
9405,max_ml,30,90,3,3,0.05,0.95,0.9396516860874888,30,1.0,1,1.0,1,1.0,1
9406,max_ml,30,90,3,3,0.05,0.95,0.9423140459818138,13,1.0,1,1.0,1,1.0,1
9407,max_ml,30,90,3,3,0.05,0.95,0.9374398828076632,16,1.0,1,1.0,1,1.0,1
9408,max_ml,30,90,3,3,0.05,0.95,0.927460105016604,20,1.0,1,1.0,1,1.0,1
9409,max_ml,30,90,3,3,0.05,0.95,0.913694424415362,11,1.0,1,1.0,1,1.0,1
9410,max_ml,30,90,3,3,0.05,0.95,0.9497892360795288,39,1.0,1,1.0,1,1.0,1
9411,max_ml,30,90,3,3,0.05,0.95,0.9047452901208434,6,1.0,1,1.0,1,1.0,1
9412,max_ml,30,90,3,3,0.05,0.95,0.9165242862948464,38,1.0,1,1.0,1,1.0,1
9413,max_ml,30,90,3,3,0.05,0.95,0.9313636493102028,9,1.0,1,1.0,1,1.0,1
9414,max_ml,30,90,3,3,0.05,0.95,0.885100354164899,37,1.0,1,1.0,1,1.0,1
9415,max_ml,30,90,3,3,0.05,0.95,0.9471219819925932,26,1.0,1,1.0,1,1.0,1
9416,max_ml,30,90,3,3,0.05,0.95,0.8938616828987201,9,1.0,1,1.0,1,1.0,1
9417,max_ml,30,90,3,3,0.05,0.95,0.9237073196157026,19,1.0,1,1.0,1,1.0,1
9418,max_ml,30,90,3,3,0.05,0.95,0.915833318896792,14,1.0,1,1.0,1,1.0,1
9419,max_ml,30,90,3,3,0.05,0.95,0.9296836845620544,8,1.0,1,1.0,1,1.0,1
9420,max_ml,30,90,3,3,0.05,0.95,0.9474779678017984,16,1.0,1,1.0,1,1.0,1
9421,max_ml,30,90,3,3,0.05,0.95,0.925336959214434,65,0.0,0,1.0,1,1.0,1
9422,max_ml,30,90,3,3,0.05,0.95,0.9328179837213908,19,1.0,1,1.0,1,1.0,1
9423,max_ml,30,90,3,3,0.05,0.95,0.9421227718591636,21,1.0,1,1.0,1,1.0,1
9424,max_ml,30,90,3,3,0.05,0.95,0.9422434725103702,31,1.0,1,1.0,1,1.0,1
9425,max_ml,30,90,3,3,0.05,0.95,0.9469030851254048,43,1.0,1,1.0,1,1.0,1
9426,max_ml,30,90,3,3,0.05,0.95,0.949658864373649,37,1.0,1,1.0,1,1.0,1
9427,max_ml,30,90,3,3,0.05,0.95,0.9383321951023575,12,1.0,1,1.0,1,1.0,1
9428,max_ml,30,90,3,3,0.05,0.95,0.9317231892898789,39,1.0,1,1.0,1,1.0,1
9429,max_ml,30,90,3,3,0.05,0.95,0.9299616170137144,30,1.0,1,1.0,1,1.0,1
9430,max_ml,30,90,3,3,0.05,0.95,0.9427397141625902,36,1.0,1,1.0,1,1.0,1
9431,max_ml,30,90,3,3,0.05,0.95,0.9225097872106328,12,1.0,1,1.0,1,1.0,1
9432,max_ml,30,90,3,3,0.05,0.95,0.9402480019821156,20,1.0,1,1.0,1,1.0,1
9433,max_ml,30,90,3,3,0.05,0.95,0.8449148651526615,7,1.0,1,1.0,1,1.0,1
9434,max_ml,30,90,3,3,0.05,0.95,0.921770194659565,43,1.0,1,1.0,1,1.0,1
9435,max_ml,30,90,3,3,0.05,0.95,0.9362125937051288,10,1.0,1,1.0,1,1.0,1
9436,max_ml,30,90,3,3,0.05,0.95,0.9486390719385824,22,1.0,1,1.0,1,1.0,1
9437,max_ml,30,90,3,3,0.05,0.95,0.94691859112933,28,1.0,1,1.0,1,1.0,1
9438,max_ml,30,90,3,3,0.05,0.95,0.9498389913702042,99,0.0,1,0.0,1,0.0,1
9439,max_ml,30,90,3,3,0.05,0.95,0.8867692406344863,10,1.0,1,1.0,1,1.0,1
9440,max_ml,30,90,3,3,0.05,0.95,0.9496923526074336,23,1.0,1,1.0,1,1.0,1
9441,max_ml,30,90,3,3,0.05,0.95,0.9368325611234573,19,1.0,1,1.0,1,1.0,1
9442,max_ml,30,90,3,3,0.05,0.95,0.9188776052292068,17,1.0,1,1.0,1,1.0,1
9443,max_ml,30,90,3,3,0.05,0.95,0.9291833636123906,10,1.0,1,1.0,1,1.0,1
9444,max_ml,30,90,3,3,0.05,0.95,0.9439446530972758,14,1.0,1,1.0,1,1.0,1
9445,max_ml,30,90,3,3,0.05,0.95,0.9475117704219436,15,1.0,1,1.0,1,1.0,1
9446,max_ml,30,90,3,3,0.05,0.95,0.9309650854723632,28,1.0,1,1.0,1,1.0,1
9447,max_ml,30,90,3,3,0.05,0.95,0.8785431665712182,15,1.0,1,1.0,1,1.0,1
9448,max_ml,30,90,3,3,0.05,0.95,0.9186058030207876,15,1.0,1,1.0,1,1.0,1
9449,max_ml,30,90,3,3,0.05,0.95,0.9298013978345104,28,1.0,1,1.0,1,1.0,1
9450,max_ml,30,90,3,3,0.05,0.95,0.9429228084549222,8,1.0,1,1.0,1,1.0,1
9451,max_ml,30,90,3,3,0.05,0.95,0.9315605984484396,38,1.0,1,1.0,1,1.0,1
9452,max_ml,30,90,3,3,0.05,0.95,0.8542106048171205,7,1.0,1,1.0,1,1.0,1
9453,max_ml,30,90,3,3,0.05,0.95,0.9426737398002462,8,1.0,1,1.0,1,1.0,1
9454,max_ml,30,90,3,3,0.05,0.95,0.9266428772512176,19,1.0,1,1.0,1,1.0,1
9455,max_ml,30,90,3,3,0.05,0.95,0.939298550425012,29,1.0,1,1.0,1,1.0,1
9456,max_ml,30,90,3,3,0.05,0.95,0.908350404095564,20,1.0,1,1.0,1,1.0,1
9457,max_ml,30,90,3,3,0.05,0.95,0.9476249033431028,36,1.0,1,1.0,1,1.0,1
9458,max_ml,30,90,3,3,0.05,0.95,0.9157863928081889,20,1.0,1,1.0,1,1.0,1
9459,max_ml,30,90,3,3,0.05,0.95,0.9463123560688724,17,1.0,1,1.0,1,1.0,1
9460,max_ml,30,90,3,3,0.05,0.95,0.9345448618010858,49,1.0,1,1.0,1,1.0,1
9461,max_ml,30,90,3,3,0.05,0.95,0.9459101426155716,47,1.0,1,1.0,1,1.0,1
9462,max_ml,30,90,3,3,0.05,0.95,0.9409458671949238,54,0.0,0,1.0,1,1.0,1
9463,max_ml,30,90,3,3,0.05,0.95,0.935425515044439,17,1.0,1,1.0,1,1.0,1
9464,max_ml,30,90,3,3,0.05,0.95,0.9425840326227816,35,1.0,1,1.0,1,1.0,1
9465,max_ml,30,90,3,3,0.05,0.95,0.928464422408352,18,1.0,1,1.0,1,1.0,1
9466,max_ml,30,90,3,3,0.05,0.95,0.9047288685089196,18,1.0,1,1.0,1,1.0,1
9467,max_ml,30,90,3,3,0.05,0.95,0.9166298169122822,14,1.0,1,1.0,1,1.0,1
9468,max_ml,30,90,3,3,0.05,0.95,0.9265663813714397,40,1.0,1,1.0,1,1.0,1
9469,max_ml,30,90,3,3,0.05,0.95,0.9463906222127998,16,1.0,1,1.0,1,1.0,1
9470,max_ml,30,90,3,3,0.05,0.95,0.9330914164871962,19,1.0,1,1.0,1,1.0,1
9471,max_ml,30,90,3,3,0.05,0.95,0.9470557770765664,34,1.0,1,1.0,1,1.0,1
9472,max_ml,30,90,3,3,0.05,0.95,0.8930823126560665,17,1.0,1,1.0,1,1.0,1
9473,max_ml,30,90,3,3,0.05,0.95,0.8793101555888236,8,1.0,1,1.0,1,1.0,1
9474,max_ml,30,90,3,3,0.05,0.95,0.7531660776279255,4,1.0,1,1.0,1,1.0,1
9475,max_ml,30,90,3,3,0.05,0.95,0.9461342697994504,34,1.0,1,1.0,1,1.0,1
9476,max_ml,30,90,3,3,0.05,0.95,0.9476961910723676,32,1.0,1,1.0,1,1.0,1
9477,max_ml,30,90,3,3,0.05,0.95,0.9221822624325474,12,1.0,1,1.0,1,1.0,1
9478,max_ml,30,90,3,3,0.05,0.95,0.9419695279869188,16,1.0,1,1.0,1,1.0,1
9479,max_ml,30,90,3,3,0.05,0.95,0.9281517678676496,21,1.0,1,1.0,1,1.0,1
9480,max_ml,30,90,3,3,0.05,0.95,0.9460815463581628,15,1.0,1,1.0,1,1.0,1
9481,max_ml,30,90,3,3,0.05,0.95,0.8878315026430517,20,1.0,1,1.0,1,1.0,1
9482,max_ml,30,90,3,3,0.05,0.95,0.9400954531495626,25,1.0,1,1.0,1,1.0,1
9483,max_ml,30,90,3,3,0.05,0.95,0.8284670194508625,17,1.0,1,1.0,1,1.0,1
9484,max_ml,30,90,3,3,0.05,0.95,0.9494487224868045,85,1.0,1,1.0,1,1.0,1
9485,max_ml,30,90,3,3,0.05,0.95,0.927132881410088,11,1.0,1,1.0,1,1.0,1
9486,max_ml,30,90,3,3,0.05,0.95,0.874454949426791,14,1.0,1,1.0,1,1.0,1
9487,max_ml,30,90,3,3,0.05,0.95,0.9402061912824264,17,1.0,1,1.0,1,1.0,1
9488,max_ml,30,90,3,3,0.05,0.95,0.9428293585788128,58,1.0,1,1.0,1,1.0,1
9489,max_ml,30,90,3,3,0.05,0.95,0.9461444440133664,24,1.0,1,1.0,1,1.0,1
9490,max_ml,30,90,3,3,0.05,0.95,0.911791109315137,20,1.0,1,1.0,1,1.0,1
9491,max_ml,30,90,3,3,0.05,0.95,0.885291283843844,26,1.0,1,1.0,1,1.0,1
9492,max_ml,30,90,3,3,0.05,0.95,0.9351660805339126,23,1.0,1,1.0,1,1.0,1
9493,max_ml,30,90,3,3,0.05,0.95,0.9388171433833032,14,1.0,1,1.0,1,1.0,1
9494,max_ml,30,90,3,3,0.05,0.95,0.9420561889206536,24,1.0,1,1.0,1,1.0,1
9495,max_ml,30,90,3,3,0.05,0.95,0.943243681975524,21,1.0,1,1.0,1,1.0,1
9496,max_ml,30,90,3,3,0.05,0.95,0.881262724825479,12,1.0,1,1.0,1,1.0,1
9497,max_ml,30,90,3,3,0.05,0.95,0.9422729207840052,34,1.0,1,1.0,1,1.0,1
9498,max_ml,30,90,3,3,0.05,0.95,0.9383101210039686,20,1.0,1,1.0,1,1.0,1
9499,max_ml,30,90,3,3,0.05,0.95,0.9099616896549134,11,1.0,1,1.0,1,1.0,1
9500,max_ml,30,90,3,3,0.05,0.95,0.932513260579242,10,1.0,1,1.0,1,1.0,1
9501,max_ml,30,90,3,3,0.05,0.95,0.9435486714812836,28,1.0,1,1.0,1,1.0,1
9502,max_ml,30,90,3,3,0.05,0.95,0.9422548591086894,42,1.0,1,1.0,1,1.0,1
9503,max_ml,30,90,3,3,0.05,0.95,0.8928141461592095,11,1.0,1,1.0,1,1.0,1
9504,max_ml,30,90,3,3,0.05,0.95,0.8523837889694619,19,1.0,1,1.0,1,1.0,1
9505,max_ml,30,90,3,3,0.05,0.95,0.930126244492964,11,1.0,1,1.0,1,1.0,1
9506,max_ml,30,90,3,3,0.05,0.95,0.8224869888962676,6,1.0,1,1.0,1,1.0,1
9507,max_ml,30,90,3,3,0.05,0.95,0.9493490440198548,3,1.0,1,1.0,1,1.0,1
9508,max_ml,30,90,3,3,0.05,0.95,0.9194900377842042,20,1.0,1,1.0,1,1.0,1
9509,max_ml,30,90,3,3,0.05,0.95,0.945688341048909,20,1.0,1,1.0,1,1.0,1
9510,max_ml,30,90,3,3,0.05,0.95,0.9190147957292684,20,1.0,1,1.0,1,1.0,1
9511,max_ml,30,90,3,3,0.05,0.95,0.9400697483828176,21,1.0,1,1.0,1,1.0,1
9512,max_ml,30,90,3,3,0.05,0.95,0.9318656580266076,16,1.0,1,1.0,1,1.0,1
9513,max_ml,30,90,3,3,0.05,0.95,0.9470684784673932,13,1.0,1,1.0,1,1.0,1
9514,max_ml,30,90,3,3,0.05,0.95,0.9418670288807603,67,1.0,1,1.0,1,1.0,1
9515,max_ml,30,90,3,3,0.05,0.95,0.9436831384502068,18,1.0,1,1.0,1,1.0,1
9516,max_ml,30,90,3,3,0.05,0.95,0.9459757623792846,22,1.0,1,1.0,1,1.0,1
9517,max_ml,30,90,3,3,0.05,0.95,0.8668082340394679,9,1.0,1,1.0,1,1.0,1
9518,max_ml,30,90,3,3,0.05,0.95,0.8990002153994613,8,1.0,1,1.0,1,1.0,1
9519,max_ml,30,90,3,3,0.05,0.95,0.9030784894199798,17,1.0,1,1.0,1,1.0,1
9520,max_ml,30,90,3,3,0.05,0.95,0.941002878237355,12,1.0,1,1.0,1,1.0,1
9521,max_ml,30,90,3,3,0.05,0.95,0.937907541875912,25,1.0,1,1.0,1,1.0,1
9522,max_ml,30,90,3,3,0.05,0.95,0.949100382081296,8,1.0,1,1.0,1,1.0,1
9523,max_ml,30,90,3,3,0.05,0.95,0.8895191144029907,7,1.0,1,1.0,1,1.0,1
9524,max_ml,30,90,3,3,0.05,0.95,0.8867115786276943,20,1.0,1,1.0,1,1.0,1
9525,max_ml,30,90,3,3,0.05,0.95,0.9425818565411826,17,1.0,1,1.0,1,1.0,1
9526,max_ml,30,90,3,3,0.05,0.95,0.8983274568617222,6,1.0,1,1.0,1,1.0,1
9527,max_ml,30,90,3,3,0.05,0.95,0.924372561691927,15,1.0,1,1.0,1,1.0,1
9528,max_ml,30,90,3,3,0.05,0.95,0.9338555131743724,11,1.0,1,1.0,1,1.0,1
9529,max_ml,30,90,3,3,0.05,0.95,0.8552316293473794,12,1.0,1,1.0,1,1.0,1
9530,max_ml,30,90,3,3,0.05,0.95,0.8657222778482837,20,1.0,1,1.0,1,1.0,1
9531,max_ml,30,90,3,3,0.05,0.95,0.9000552911914677,19,1.0,1,1.0,1,1.0,1
9532,max_ml,30,90,3,3,0.05,0.95,0.844483379285582,22,1.0,1,1.0,1,1.0,1
9533,max_ml,30,90,3,3,0.05,0.95,0.8812177151997971,22,1.0,1,1.0,1,1.0,1
9534,max_ml,30,90,3,3,0.05,0.95,0.940890982528437,22,1.0,1,1.0,1,1.0,1
9535,max_ml,30,90,3,3,0.05,0.95,0.9301178432509328,24,1.0,1,1.0,1,1.0,1
9536,max_ml,30,90,3,3,0.05,0.95,0.914732323507914,10,1.0,1,1.0,1,1.0,1
9537,max_ml,30,90,3,3,0.05,0.95,0.9443832596477236,60,0.0,0,0.0,0,1.0,1
9538,max_ml,30,90,3,3,0.05,0.95,0.93034217067938,25,1.0,1,1.0,1,1.0,1
9539,max_ml,30,90,3,3,0.05,0.95,0.938314362943684,27,1.0,1,1.0,1,1.0,1
9540,max_ml,30,90,3,3,0.05,0.95,0.8927441383183701,11,1.0,1,1.0,1,1.0,1
9541,max_ml,30,90,3,3,0.05,0.95,0.907759863164396,17,1.0,1,1.0,1,1.0,1
9542,max_ml,30,90,3,3,0.05,0.95,0.9469721096313792,45,1.0,1,1.0,1,1.0,1
9543,max_ml,30,90,3,3,0.05,0.95,0.9188617059131364,16,1.0,1,1.0,1,1.0,1
9544,max_ml,30,90,3,3,0.05,0.95,0.9460697595051902,85,0.0,1,0.0,1,0.0,1
9545,max_ml,30,90,3,3,0.05,0.95,0.9226567390887976,12,1.0,1,1.0,1,1.0,1
9546,max_ml,30,90,3,3,0.05,0.95,0.9138078240001148,37,1.0,1,1.0,1,1.0,1
9547,max_ml,30,90,3,3,0.05,0.95,0.8932611973552733,15,1.0,1,1.0,1,1.0,1
9548,max_ml,30,90,3,3,0.05,0.95,0.9367972765365792,9,1.0,1,1.0,1,1.0,1
9549,max_ml,30,90,3,3,0.05,0.95,0.9451729940799664,48,1.0,1,1.0,1,1.0,1
9550,max_ml,30,90,3,3,0.05,0.95,0.9004920078592792,10,1.0,1,1.0,1,1.0,1
9551,max_ml,30,90,3,3,0.05,0.95,0.8891077771560822,13,1.0,1,1.0,1,1.0,1
9552,max_ml,30,90,3,3,0.05,0.95,0.9275925463873884,5,1.0,1,1.0,1,1.0,1
9553,max_ml,30,90,3,3,0.05,0.95,0.9475427253805856,31,1.0,1,1.0,1,1.0,1
9554,max_ml,30,90,3,3,0.05,0.95,0.9423723197127064,15,1.0,1,1.0,1,1.0,1
9555,max_ml,30,90,3,3,0.05,0.95,0.935024036629174,15,1.0,1,1.0,1,1.0,1
9556,max_ml,30,90,3,3,0.05,0.95,0.9402614656645494,33,1.0,1,1.0,1,1.0,1
9557,max_ml,30,90,3,3,0.05,0.95,0.9197361530311516,12,1.0,1,1.0,1,1.0,1
9558,max_ml,30,90,3,3,0.05,0.95,0.9044168031527896,8,1.0,1,1.0,1,1.0,1
9559,max_ml,30,90,3,3,0.05,0.95,0.941875417356818,9,1.0,1,1.0,1,1.0,1
9560,max_ml,30,90,3,3,0.05,0.95,0.9415591227188196,23,1.0,1,1.0,1,1.0,1
9561,max_ml,30,90,3,3,0.05,0.95,0.9468934843589883,55,1.0,1,1.0,1,1.0,1
9562,max_ml,30,90,3,3,0.05,0.95,0.9410438412625878,27,1.0,1,1.0,1,1.0,1
9563,max_ml,30,90,3,3,0.05,0.95,0.9439513813573096,60,0.0,0,1.0,1,1.0,1
9564,max_ml,30,90,3,3,0.05,0.95,0.8827297046630292,9,1.0,1,1.0,1,1.0,1
9565,max_ml,30,90,3,3,0.05,0.95,0.8569753869156682,13,1.0,1,1.0,1,1.0,1
9566,max_ml,30,90,3,3,0.05,0.95,0.9461585083144206,44,1.0,1,1.0,1,1.0,1
9567,max_ml,30,90,3,3,0.05,0.95,0.9196361658655838,30,1.0,1,1.0,1,1.0,1
9568,max_ml,30,90,3,3,0.05,0.95,0.9127589026459696,8,1.0,1,1.0,1,1.0,1
9569,max_ml,30,90,3,3,0.05,0.95,0.9377284231562096,32,1.0,1,1.0,1,1.0,1
9570,max_ml,30,90,3,3,0.05,0.95,0.906495458524866,10,1.0,1,1.0,1,1.0,1
9571,max_ml,30,90,3,3,0.05,0.95,0.9341432465544666,25,1.0,1,1.0,1,1.0,1
9572,max_ml,30,90,3,3,0.05,0.95,0.880067902732127,9,1.0,1,1.0,1,1.0,1
9573,max_ml,30,90,3,3,0.05,0.95,0.9457632353377484,67,0.0,0,1.0,1,1.0,1
9574,max_ml,30,90,3,3,0.05,0.95,0.9351228920974312,20,1.0,1,1.0,1,1.0,1
9575,max_ml,30,90,3,3,0.05,0.95,0.9470586420390844,9,1.0,1,1.0,1,1.0,1
9576,max_ml,30,90,3,3,0.05,0.95,0.942293590005288,12,1.0,1,1.0,1,1.0,1
9577,max_ml,30,90,3,3,0.05,0.95,0.8350806107749272,11,1.0,1,1.0,1,1.0,1
9578,max_ml,30,90,3,3,0.05,0.95,0.9170206564865298,10,1.0,1,1.0,1,1.0,1
9579,max_ml,30,90,3,3,0.05,0.95,0.9148794084914836,9,1.0,1,1.0,1,1.0,1
9580,max_ml,30,90,3,3,0.05,0.95,0.8863035312868596,13,1.0,1,1.0,1,1.0,1
9581,max_ml,30,90,3,3,0.05,0.95,0.9497743877197607,33,1.0,1,1.0,1,1.0,1
9582,max_ml,30,90,3,3,0.05,0.95,0.9487083631605444,13,1.0,1,1.0,1,1.0,1
9583,max_ml,30,90,3,3,0.05,0.95,0.9464245750652,19,1.0,1,1.0,1,1.0,1
9584,max_ml,30,90,3,3,0.05,0.95,0.9427197837358692,8,1.0,1,1.0,1,1.0,1
9585,max_ml,30,90,3,3,0.05,0.95,0.8899712700613492,12,1.0,1,1.0,1,1.0,1
9586,max_ml,30,90,3,3,0.05,0.95,0.8742752153465788,28,1.0,1,1.0,1,1.0,1
9587,max_ml,30,90,3,3,0.05,0.95,0.9400126370577372,29,1.0,1,1.0,1,1.0,1
9588,max_ml,30,90,3,3,0.05,0.95,0.8908316059430537,6,1.0,1,1.0,1,1.0,1
9589,max_ml,30,90,3,3,0.05,0.95,0.9439834931562208,15,1.0,1,1.0,1,1.0,1
9590,max_ml,30,90,3,3,0.05,0.95,0.9448316610170044,19,1.0,1,1.0,1,1.0,1
9591,max_ml,30,90,3,3,0.05,0.95,0.93530286042085,14,1.0,1,1.0,1,1.0,1
9592,max_ml,30,90,3,3,0.05,0.95,0.94035170547481,46,1.0,1,1.0,1,1.0,1
9593,max_ml,30,90,3,3,0.05,0.95,0.8665903405655554,21,1.0,1,1.0,1,1.0,1
9594,max_ml,30,90,3,3,0.05,0.95,0.8810026582349082,9,1.0,1,1.0,1,1.0,1
9595,max_ml,30,90,3,3,0.05,0.95,0.8747689433025768,6,1.0,1,1.0,1,1.0,1
9596,max_ml,30,90,3,3,0.05,0.95,0.9305373620567654,22,1.0,1,1.0,1,1.0,1
9597,max_ml,30,90,3,3,0.05,0.95,0.9011116714474312,13,1.0,1,1.0,1,1.0,1
9598,max_ml,30,90,3,3,0.05,0.95,0.9190225371274368,12,1.0,1,1.0,1,1.0,1
9599,max_ml,30,90,3,3,0.05,0.95,0.932655749215542,20,1.0,1,1.0,1,1.0,1
9600,max_ml,30,90,3,3,0.05,0.95,0.9329422609610548,22,1.0,1,1.0,1,1.0,1
9601,max_ml,30,90,3,3,0.05,0.95,0.931933682679367,17,1.0,1,1.0,1,1.0,1
9602,max_ml,30,90,3,3,0.05,0.95,0.9403598652714236,27,1.0,1,1.0,1,1.0,1
9603,max_ml,30,90,3,3,0.05,0.95,0.943026168040306,18,1.0,1,1.0,1,1.0,1
9604,max_ml,30,90,3,3,0.05,0.95,0.9144540020741,22,1.0,1,1.0,1,1.0,1
9605,max_ml,30,90,3,3,0.05,0.95,0.9171672648315498,7,1.0,1,1.0,1,1.0,1
9606,max_ml,30,90,3,3,0.05,0.95,0.9331142516593524,16,1.0,1,1.0,1,1.0,1
9607,max_ml,30,90,3,3,0.05,0.95,0.9053570731063786,4,1.0,1,1.0,1,1.0,1
9608,max_ml,30,90,3,3,0.05,0.95,0.9244490148808662,16,1.0,1,1.0,1,1.0,1
9609,max_ml,30,90,3,3,0.05,0.95,0.901818915000241,10,1.0,1,1.0,1,1.0,1
9610,max_ml,30,90,3,3,0.05,0.95,0.9254803076008982,21,1.0,1,1.0,1,1.0,1
9611,max_ml,30,90,3,3,0.05,0.95,0.9309886117021252,17,1.0,1,1.0,1,1.0,1
9612,max_ml,30,90,3,3,0.05,0.95,0.9470208626124288,12,1.0,1,1.0,1,1.0,1
9613,max_ml,30,90,3,3,0.05,0.95,0.9381107633654346,28,1.0,1,1.0,1,1.0,1
9614,max_ml,30,90,3,3,0.05,0.95,0.9213731064064828,15,1.0,1,1.0,1,1.0,1
9615,max_ml,30,90,3,3,0.05,0.95,0.9268725588235028,14,1.0,1,1.0,1,1.0,1
9616,max_ml,30,90,3,3,0.05,0.95,0.9175645007881236,12,1.0,1,1.0,1,1.0,1
9617,max_ml,30,90,3,3,0.05,0.95,0.9083869130589016,16,1.0,1,1.0,1,1.0,1
9618,max_ml,30,90,3,3,0.05,0.95,0.921744700045862,23,1.0,1,1.0,1,1.0,1
9619,max_ml,30,90,3,3,0.05,0.95,0.9297081777685104,21,1.0,1,1.0,1,1.0,1
9620,max_ml,30,90,3,3,0.05,0.95,0.917319520205593,21,1.0,1,1.0,1,1.0,1
9621,max_ml,30,90,3,3,0.05,0.95,0.9087435535231831,6,1.0,1,1.0,1,1.0,1
9622,max_ml,30,90,3,3,0.05,0.95,0.8983771031849423,9,1.0,1,1.0,1,1.0,1
9623,max_ml,30,90,3,3,0.05,0.95,0.87194416479972,13,1.0,1,1.0,1,1.0,1
9624,max_ml,30,90,3,3,0.05,0.95,0.9207254227207852,33,1.0,1,1.0,1,1.0,1
9625,max_ml,30,90,3,3,0.05,0.95,0.935262457174561,40,1.0,1,1.0,1,1.0,1
9626,max_ml,30,90,3,3,0.05,0.95,0.9293590688308064,15,1.0,1,1.0,1,1.0,1
9627,max_ml,30,90,3,3,0.05,0.95,0.9377436503350008,15,1.0,1,1.0,1,1.0,1
9628,max_ml,30,90,3,3,0.05,0.95,0.9364718486055336,9,1.0,1,1.0,1,1.0,1
9629,max_ml,30,90,3,3,0.05,0.95,0.8840039400355808,16,1.0,1,1.0,1,1.0,1
9630,max_ml,30,90,3,3,0.05,0.95,0.9469397320551362,25,1.0,1,1.0,1,1.0,1
9631,max_ml,30,90,3,3,0.05,0.95,0.9474468591650403,37,1.0,1,1.0,1,1.0,1
9632,max_ml,30,90,3,3,0.05,0.95,0.875038962766846,5,1.0,1,1.0,1,1.0,1
9633,max_ml,30,90,3,3,0.05,0.95,0.913103655805414,13,1.0,1,1.0,1,1.0,1
9634,max_ml,30,90,3,3,0.05,0.95,0.9242546229405798,50,1.0,1,1.0,1,1.0,1
9635,max_ml,30,90,3,3,0.05,0.95,0.9327916418383044,22,1.0,1,1.0,1,1.0,1
9636,max_ml,30,90,3,3,0.05,0.95,0.948124917263144,9,1.0,1,1.0,1,1.0,1
9637,max_ml,30,90,3,3,0.05,0.95,0.943234476108579,17,1.0,1,1.0,1,1.0,1
9638,max_ml,30,90,3,3,0.05,0.95,0.9079271893627772,27,1.0,1,1.0,1,1.0,1
9639,max_ml,30,90,3,3,0.05,0.95,0.8539472635541143,7,1.0,1,1.0,1,1.0,1
9640,max_ml,30,90,3,3,0.05,0.95,0.9377937888904,18,1.0,1,1.0,1,1.0,1
9641,max_ml,30,90,3,3,0.05,0.95,0.9153500043725092,44,1.0,1,1.0,1,1.0,1
9642,max_ml,30,90,3,3,0.05,0.95,0.9295139144660124,23,1.0,1,1.0,1,1.0,1
9643,max_ml,30,90,3,3,0.05,0.95,0.9280258140178698,13,1.0,1,1.0,1,1.0,1
9644,max_ml,30,90,3,3,0.05,0.95,0.9444424863433764,26,1.0,1,1.0,1,1.0,1
9645,max_ml,30,90,3,3,0.05,0.95,0.9379900390966928,47,1.0,1,1.0,1,1.0,1
9646,max_ml,30,90,3,3,0.05,0.95,0.94712938758417,37,1.0,1,1.0,1,1.0,1
9647,max_ml,30,90,3,3,0.05,0.95,0.9181127444616806,6,1.0,1,1.0,1,1.0,1
9648,max_ml,30,90,3,3,0.05,0.95,0.9458072649573706,23,1.0,1,1.0,1,1.0,1
9649,max_ml,30,90,3,3,0.05,0.95,0.9087161561299346,6,1.0,1,1.0,1,1.0,1
9650,max_ml,30,90,3,3,0.05,0.95,0.8911892734336738,23,1.0,1,1.0,1,1.0,1
9651,max_ml,30,90,3,3,0.05,0.95,0.9043110169988976,42,1.0,1,1.0,1,1.0,1
9652,max_ml,30,90,3,3,0.05,0.95,0.8944399868739316,10,1.0,1,1.0,1,1.0,1
9653,max_ml,30,90,3,3,0.05,0.95,0.9487238974653888,22,1.0,1,1.0,1,1.0,1
9654,max_ml,30,90,3,3,0.05,0.95,0.9491002451886488,58,0.0,0,1.0,1,1.0,1
9655,max_ml,30,90,3,3,0.05,0.95,0.9070581312791116,13,1.0,1,1.0,1,1.0,1
9656,max_ml,30,90,3,3,0.05,0.95,0.9273529161593688,26,1.0,1,1.0,1,1.0,1
9657,max_ml,30,90,3,3,0.05,0.95,0.846255553680661,10,1.0,1,1.0,1,1.0,1
9658,max_ml,30,90,3,3,0.05,0.95,0.91181865538964,11,1.0,1,1.0,1,1.0,1
9659,max_ml,30,90,3,3,0.05,0.95,0.9468296435942064,16,1.0,1,1.0,1,1.0,1
9660,max_ml,30,90,3,3,0.05,0.95,0.934937818300115,13,1.0,1,1.0,1,1.0,1
9661,max_ml,30,90,3,3,0.05,0.95,0.9275561107109844,30,1.0,1,1.0,1,1.0,1
9662,max_ml,30,90,3,3,0.05,0.95,0.8963008881348216,12,1.0,1,1.0,1,1.0,1
9663,max_ml,30,90,3,3,0.05,0.95,0.9469202922088952,21,1.0,1,1.0,1,1.0,1
9664,max_ml,30,90,3,3,0.05,0.95,0.9486147594492842,19,1.0,1,1.0,1,1.0,1
9665,max_ml,30,90,3,3,0.05,0.95,0.94993167306116,72,0.0,0,1.0,1,1.0,1
9666,max_ml,30,90,3,3,0.05,0.95,0.9086710033928082,16,1.0,1,1.0,1,1.0,1
9667,max_ml,30,90,3,3,0.05,0.95,0.9386888522208208,22,1.0,1,1.0,1,1.0,1
9668,max_ml,30,90,3,3,0.05,0.95,0.9289626944261904,30,1.0,1,1.0,1,1.0,1
9669,max_ml,30,90,3,3,0.05,0.95,0.9183684053346888,23,1.0,1,1.0,1,1.0,1
9670,max_ml,30,90,3,3,0.05,0.95,0.9200710426427204,20,1.0,1,1.0,1,1.0,1
9671,max_ml,30,90,3,3,0.05,0.95,0.9342628205272704,34,1.0,1,1.0,1,1.0,1
9672,max_ml,30,90,3,3,0.05,0.95,0.8649459166811485,9,1.0,1,1.0,1,1.0,1
9673,max_ml,30,90,3,3,0.05,0.95,0.9323852181259716,16,1.0,1,1.0,1,1.0,1
9674,max_ml,30,90,3,3,0.05,0.95,0.907519657269748,14,1.0,1,1.0,1,1.0,1
9675,max_ml,30,90,3,3,0.05,0.95,0.9163382736824964,59,0.0,0,1.0,1,1.0,1
9676,max_ml,30,90,3,3,0.05,0.95,0.8420285512298437,8,1.0,1,1.0,1,1.0,1
9677,max_ml,30,90,3,3,0.05,0.95,0.9468724471546148,51,1.0,1,1.0,1,1.0,1
9678,max_ml,30,90,3,3,0.05,0.95,0.9398008488219474,15,1.0,1,1.0,1,1.0,1
9679,max_ml,30,90,3,3,0.05,0.95,0.9393210113448688,13,1.0,1,1.0,1,1.0,1
9680,max_ml,30,90,3,3,0.05,0.95,0.9269872953413492,28,1.0,1,1.0,1,1.0,1
9681,max_ml,30,90,3,3,0.05,0.95,0.904591527929915,25,1.0,1,1.0,1,1.0,1
9682,max_ml,30,90,3,3,0.05,0.95,0.9414681486227696,26,1.0,1,1.0,1,1.0,1
9683,max_ml,30,90,3,3,0.05,0.95,0.9491176671377632,28,1.0,1,0.0,0,1.0,1
9684,max_ml,30,90,3,3,0.05,0.95,0.9114981444419438,32,1.0,1,1.0,1,1.0,1
9685,max_ml,30,90,3,3,0.05,0.95,0.9452093880198938,15,1.0,1,1.0,1,1.0,1
9686,max_ml,30,90,3,3,0.05,0.95,0.9017846506925996,13,1.0,1,1.0,1,1.0,1
9687,max_ml,30,90,3,3,0.05,0.95,0.930461471531626,16,1.0,1,1.0,1,1.0,1
9688,max_ml,30,90,3,3,0.05,0.95,0.9422552708601456,72,0.0,1,0.0,1,0.0,1
9689,max_ml,30,90,3,3,0.05,0.95,0.9258558891765029,33,1.0,1,1.0,1,1.0,1
9690,max_ml,30,90,3,3,0.05,0.95,0.94490400473542,95,1.0,1,1.0,1,1.0,1
9691,max_ml,30,90,3,3,0.05,0.95,0.8563193780623956,13,1.0,1,1.0,1,1.0,1
9692,max_ml,30,90,3,3,0.05,0.95,0.9289063763138244,17,1.0,1,1.0,1,1.0,1
9693,max_ml,30,90,3,3,0.05,0.95,0.9314094552883108,19,1.0,1,1.0,1,1.0,1
9694,max_ml,30,90,3,3,0.05,0.95,0.940394551890387,12,1.0,1,1.0,1,1.0,1
9695,max_ml,30,90,3,3,0.05,0.95,0.9287702197957854,12,1.0,1,1.0,1,1.0,1
9696,max_ml,30,90,3,3,0.05,0.95,0.9130373913379028,8,1.0,1,1.0,1,1.0,1
9697,max_ml,30,90,3,3,0.05,0.95,0.9408019973650716,11,1.0,1,1.0,1,1.0,1
9698,max_ml,30,90,3,3,0.05,0.95,0.9439219638744148,33,1.0,1,1.0,1,1.0,1
9699,max_ml,30,90,3,3,0.05,0.95,0.9207798886535724,68,1.0,1,1.0,1,1.0,1
9700,max_ml,30,90,3,3,0.05,0.95,0.937948219301282,11,1.0,1,1.0,1,1.0,1
9701,max_ml,30,90,3,3,0.05,0.95,0.9266721213475796,13,1.0,1,1.0,1,1.0,1
9702,max_ml,30,90,3,3,0.05,0.95,0.934640258600427,36,1.0,1,1.0,1,1.0,1
9703,max_ml,30,90,3,3,0.05,0.95,0.918701777673654,10,1.0,1,1.0,1,1.0,1
9704,max_ml,30,90,3,3,0.05,0.95,0.9493090019151172,17,1.0,1,1.0,1,1.0,1
9705,max_ml,30,90,3,3,0.05,0.95,0.942100556331352,32,1.0,1,1.0,1,1.0,1
9706,max_ml,30,90,3,3,0.05,0.95,0.8977129868427852,19,1.0,1,1.0,1,1.0,1
9707,max_ml,30,90,3,3,0.05,0.95,0.9328468671773464,25,1.0,1,1.0,1,1.0,1
9708,max_ml,30,90,3,3,0.05,0.95,0.9159255087334276,50,1.0,1,1.0,1,1.0,1
9709,max_ml,30,90,3,3,0.05,0.95,0.925589643604752,9,1.0,1,1.0,1,1.0,1
9710,max_ml,30,90,3,3,0.05,0.95,0.9359570936450842,7,1.0,1,1.0,1,1.0,1
9711,max_ml,30,90,3,3,0.05,0.95,0.8996690103983762,17,1.0,1,1.0,1,1.0,1
9712,max_ml,30,90,3,3,0.05,0.95,0.9166082348789572,25,1.0,1,1.0,1,1.0,1
9713,max_ml,30,90,3,3,0.05,0.95,0.9391644547698368,14,1.0,1,1.0,1,1.0,1
9714,max_ml,30,90,3,3,0.05,0.95,0.9489157603014926,76,0.0,0,1.0,1,1.0,1
9715,max_ml,30,90,3,3,0.05,0.95,0.9498332125888028,19,1.0,1,1.0,1,1.0,1
9716,max_ml,30,90,3,3,0.05,0.95,0.9227685391972568,32,1.0,1,1.0,1,1.0,1
9717,max_ml,30,90,3,3,0.05,0.95,0.9247164399288734,37,1.0,1,1.0,1,1.0,1
9718,max_ml,30,90,3,3,0.05,0.95,0.9447514001712568,18,1.0,1,1.0,1,1.0,1
9719,max_ml,30,90,3,3,0.05,0.95,0.9304152093082372,16,1.0,1,1.0,1,1.0,1
9720,max_ml,30,90,3,3,0.05,0.95,0.8349312872168032,10,1.0,1,1.0,1,1.0,1
9721,max_ml,30,90,3,3,0.05,0.95,0.9153141033319202,31,1.0,1,1.0,1,1.0,1
9722,max_ml,30,90,3,3,0.05,0.95,0.9473813212100768,18,1.0,1,1.0,1,1.0,1
9723,max_ml,30,90,3,3,0.05,0.95,0.945459895400984,15,1.0,1,1.0,1,1.0,1
9724,max_ml,30,90,3,3,0.05,0.95,0.9102250048538476,13,1.0,1,1.0,1,1.0,1
9725,max_ml,30,90,3,3,0.05,0.95,0.9417745466826772,18,1.0,1,1.0,1,1.0,1
9726,max_ml,30,90,3,3,0.05,0.95,0.9101286998340734,17,1.0,1,1.0,1,1.0,1
9727,max_ml,30,90,3,3,0.05,0.95,0.9458208126944344,24,1.0,1,1.0,1,1.0,1
9728,max_ml,30,90,3,3,0.05,0.95,0.8621883705821666,7,1.0,1,1.0,1,1.0,1
9729,max_ml,30,90,3,3,0.05,0.95,0.9416689066093176,28,1.0,1,1.0,1,1.0,1
9730,max_ml,30,90,3,3,0.05,0.95,0.928910156326696,14,1.0,1,1.0,1,1.0,1
9731,max_ml,30,90,3,3,0.05,0.95,0.9277551820058624,16,1.0,1,1.0,1,1.0,1
9732,max_ml,30,90,3,3,0.05,0.95,0.9465236538692284,23,1.0,1,1.0,1,1.0,1
9733,max_ml,30,90,3,3,0.05,0.95,0.8976662557333827,30,1.0,1,1.0,1,1.0,1
9734,max_ml,30,90,3,3,0.05,0.95,0.941232991535518,64,0.0,0,1.0,1,1.0,1
9735,max_ml,30,90,3,3,0.05,0.95,0.8717978194249896,13,1.0,1,1.0,1,1.0,1
9736,max_ml,30,90,3,3,0.05,0.95,0.941735810721432,18,1.0,1,1.0,1,1.0,1
9737,max_ml,30,90,3,3,0.05,0.95,0.9195692689503152,42,1.0,1,1.0,1,1.0,1
9738,max_ml,30,90,3,3,0.05,0.95,0.9213011788984524,20,1.0,1,1.0,1,1.0,1
9739,max_ml,30,90,3,3,0.05,0.95,0.9334548040685888,19,1.0,1,1.0,1,1.0,1
9740,max_ml,30,90,3,3,0.05,0.95,0.8993034480611393,24,1.0,1,1.0,1,1.0,1
9741,max_ml,30,90,3,3,0.05,0.95,0.90152225584808,8,1.0,1,1.0,1,1.0,1
9742,max_ml,30,90,3,3,0.05,0.95,0.8864029301998625,14,1.0,1,1.0,1,1.0,1
9743,max_ml,30,90,3,3,0.05,0.95,0.9357165242443148,28,1.0,1,1.0,1,1.0,1
9744,max_ml,30,90,3,3,0.05,0.95,0.921183278834648,18,1.0,1,1.0,1,1.0,1
9745,max_ml,30,90,3,3,0.05,0.95,0.8839962808590454,16,1.0,1,1.0,1,1.0,1
9746,max_ml,30,90,3,3,0.05,0.95,0.9389843390680356,31,1.0,1,1.0,1,1.0,1
9747,max_ml,30,90,3,3,0.05,0.95,0.9387886012555,31,1.0,1,1.0,1,1.0,1
9748,max_ml,30,90,3,3,0.05,0.95,0.9293435667433204,25,1.0,1,1.0,1,1.0,1
9749,max_ml,30,90,3,3,0.05,0.95,0.949653098653272,16,1.0,1,1.0,1,1.0,1
9750,max_ml,30,90,3,3,0.05,0.95,0.9166728114528202,23,1.0,1,1.0,1,1.0,1
9751,max_ml,30,90,3,3,0.05,0.95,0.9447157973746562,47,1.0,1,1.0,1,1.0,1
9752,max_ml,30,90,3,3,0.05,0.95,0.9426484350517836,12,1.0,1,1.0,1,1.0,1
9753,max_ml,30,90,3,3,0.05,0.95,0.9131354459023924,29,1.0,1,1.0,1,1.0,1
9754,max_ml,30,90,3,3,0.05,0.95,0.900746914850464,13,1.0,1,1.0,1,1.0,1
9755,max_ml,30,90,3,3,0.05,0.95,0.8959771390908503,7,1.0,1,1.0,1,1.0,1
9756,max_ml,30,90,3,3,0.05,0.95,0.9107457389032908,9,1.0,1,1.0,1,1.0,1
9757,max_ml,30,90,3,3,0.05,0.95,0.9466848157029892,14,1.0,1,1.0,1,1.0,1
9758,max_ml,30,90,3,3,0.05,0.95,0.8706502066338554,10,1.0,1,1.0,1,1.0,1
9759,max_ml,30,90,3,3,0.05,0.95,0.8949485042657661,20,1.0,1,1.0,1,1.0,1
9760,max_ml,30,90,3,3,0.05,0.95,0.8303892827209575,10,1.0,1,1.0,1,1.0,1
9761,max_ml,30,90,3,3,0.05,0.95,0.9160294220225816,19,1.0,1,1.0,1,1.0,1
9762,max_ml,30,90,3,3,0.05,0.95,0.948756651084444,30,1.0,1,1.0,1,1.0,1
9763,max_ml,30,90,3,3,0.05,0.95,0.9460713594299373,23,1.0,1,1.0,1,1.0,1
9764,max_ml,30,90,3,3,0.05,0.95,0.8962760741289797,9,1.0,1,1.0,1,1.0,1
9765,max_ml,30,90,3,3,0.05,0.95,0.7620515377469419,9,1.0,1,1.0,1,1.0,1
9766,max_ml,30,90,3,3,0.05,0.95,0.912470883415664,8,1.0,1,1.0,1,1.0,1
9767,max_ml,30,90,3,3,0.05,0.95,0.9466239953201772,11,1.0,1,1.0,1,1.0,1
9768,max_ml,30,90,3,3,0.05,0.95,0.9322747310231564,24,1.0,1,1.0,1,1.0,1
9769,max_ml,30,90,3,3,0.05,0.95,0.9116443245455524,12,1.0,1,1.0,1,1.0,1
9770,max_ml,30,90,3,3,0.05,0.95,0.9274372171476908,48,0.0,0,1.0,1,1.0,1
9771,max_ml,30,90,3,3,0.05,0.95,0.8901062412432168,10,1.0,1,1.0,1,1.0,1
9772,max_ml,30,90,3,3,0.05,0.95,0.9350913273467812,38,1.0,1,1.0,1,1.0,1
9773,max_ml,30,90,3,3,0.05,0.95,0.9248847631059558,22,1.0,1,1.0,1,1.0,1
9774,max_ml,30,90,3,3,0.05,0.95,0.933517260319706,19,1.0,1,1.0,1,1.0,1
9775,max_ml,30,90,3,3,0.05,0.95,0.9113732002077464,7,1.0,1,1.0,1,1.0,1
9776,max_ml,30,90,3,3,0.05,0.95,0.9273649244748988,38,1.0,1,1.0,1,1.0,1
9777,max_ml,30,90,3,3,0.05,0.95,0.9046825860550424,10,1.0,1,1.0,1,1.0,1
9778,max_ml,30,90,3,3,0.05,0.95,0.8545497387712419,15,1.0,1,1.0,1,1.0,1
9779,max_ml,30,90,3,3,0.05,0.95,0.9498103392448896,22,1.0,1,1.0,1,1.0,1
9780,max_ml,30,90,3,3,0.05,0.95,0.9131803871301706,25,1.0,1,1.0,1,1.0,1
9781,max_ml,30,90,3,3,0.05,0.95,0.9112291031869418,41,1.0,1,1.0,1,1.0,1
9782,max_ml,30,90,3,3,0.05,0.95,0.9175471386571624,14,1.0,1,1.0,1,1.0,1
9783,max_ml,30,90,3,3,0.05,0.95,0.9309933768352018,6,1.0,1,1.0,1,1.0,1
9784,max_ml,30,90,3,3,0.05,0.95,0.9437946934048672,7,1.0,1,1.0,1,1.0,1
9785,max_ml,30,90,3,3,0.05,0.95,0.9212203907037676,16,1.0,1,1.0,1,1.0,1
9786,max_ml,30,90,3,3,0.05,0.95,0.9142482163542734,21,1.0,1,1.0,1,1.0,1
9787,max_ml,30,90,3,3,0.05,0.95,0.8252296232694256,23,1.0,1,1.0,1,1.0,1
9788,max_ml,30,90,3,3,0.05,0.95,0.881329780568749,9,1.0,1,1.0,1,1.0,1
9789,max_ml,30,90,3,3,0.05,0.95,0.9314331025108198,16,1.0,1,1.0,1,1.0,1
9790,max_ml,30,90,3,3,0.05,0.95,0.9157656363136446,13,1.0,1,1.0,1,1.0,1
9791,max_ml,30,90,3,3,0.05,0.95,0.9241078705431864,27,1.0,1,1.0,1,1.0,1
9792,max_ml,30,90,3,3,0.05,0.95,0.9455947469682864,16,1.0,1,1.0,1,1.0,1
9793,max_ml,30,90,3,3,0.05,0.95,0.8945872757594246,9,1.0,1,1.0,1,1.0,1
9794,max_ml,30,90,3,3,0.05,0.95,0.9309625725439916,13,1.0,1,1.0,1,1.0,1
9795,max_ml,30,90,3,3,0.05,0.95,0.884523620890393,8,1.0,1,1.0,1,1.0,1
9796,max_ml,30,90,3,3,0.05,0.95,0.9386734207639804,35,1.0,1,1.0,1,1.0,1
9797,max_ml,30,90,3,3,0.05,0.95,0.9466083564984284,18,1.0,1,1.0,1,1.0,1
9798,max_ml,30,90,3,3,0.05,0.95,0.8482795549008174,5,1.0,1,1.0,1,1.0,1
9799,max_ml,30,90,3,3,0.05,0.95,0.9161470656679334,13,1.0,1,1.0,1,1.0,1
9800,max_ml,30,90,3,3,0.05,0.95,0.888729655509621,12,1.0,1,1.0,1,1.0,1
9801,max_ml,30,90,3,3,0.05,0.95,0.935696000538758,10,1.0,1,1.0,1,1.0,1
9802,max_ml,30,90,3,3,0.05,0.95,0.8981938905277207,26,1.0,1,1.0,1,1.0,1
9803,max_ml,30,90,3,3,0.05,0.95,0.8844146999213476,11,1.0,1,1.0,1,1.0,1
9804,max_ml,30,90,3,3,0.05,0.95,0.911562035631038,7,1.0,1,1.0,1,1.0,1
9805,max_ml,30,90,3,3,0.05,0.95,0.918437853669806,29,1.0,1,1.0,1,1.0,1
9806,max_ml,30,90,3,3,0.05,0.95,0.9418171640630144,29,1.0,1,1.0,1,1.0,1
9807,max_ml,30,90,3,3,0.05,0.95,0.9335528148149604,13,1.0,1,1.0,1,1.0,1
9808,max_ml,30,90,3,3,0.05,0.95,0.857614510841213,11,1.0,1,1.0,1,1.0,1
9809,max_ml,30,90,3,3,0.05,0.95,0.9481934836162484,74,0.0,0,1.0,1,1.0,1
9810,max_ml,30,90,3,3,0.05,0.95,0.9492628454807392,12,1.0,1,1.0,1,1.0,1
9811,max_ml,30,90,3,3,0.05,0.95,0.9468281850618836,25,1.0,1,1.0,1,1.0,1
9812,max_ml,30,90,3,3,0.05,0.95,0.9096115425901092,22,1.0,1,1.0,1,1.0,1
9813,max_ml,30,90,3,3,0.05,0.95,0.9297332955323556,32,1.0,1,1.0,1,1.0,1
9814,max_ml,30,90,3,3,0.05,0.95,0.9259578541330706,9,1.0,1,1.0,1,1.0,1
9815,max_ml,30,90,3,3,0.05,0.95,0.7999099861966716,6,1.0,1,1.0,1,1.0,1
9816,max_ml,30,90,3,3,0.05,0.95,0.9374947486279072,27,1.0,1,1.0,1,1.0,1
9817,max_ml,30,90,3,3,0.05,0.95,0.936193982794594,17,1.0,1,1.0,1,1.0,1
9818,max_ml,30,90,3,3,0.05,0.95,0.9113025119615316,19,1.0,1,1.0,1,1.0,1
9819,max_ml,30,90,3,3,0.05,0.95,0.92124591633052,18,1.0,1,1.0,1,1.0,1
9820,max_ml,30,90,3,3,0.05,0.95,0.940253184680436,13,1.0,1,1.0,1,1.0,1
9821,max_ml,30,90,3,3,0.05,0.95,0.9125834005883832,12,1.0,1,1.0,1,1.0,1
9822,max_ml,30,90,3,3,0.05,0.95,0.9043124482405108,13,1.0,1,1.0,1,1.0,1
9823,max_ml,30,90,3,3,0.05,0.95,0.9262527533502256,40,1.0,1,1.0,1,1.0,1
9824,max_ml,30,90,3,3,0.05,0.95,0.9138632131365548,14,1.0,1,1.0,1,1.0,1
9825,max_ml,30,90,3,3,0.05,0.95,0.923061244471407,34,1.0,1,1.0,1,1.0,1
9826,max_ml,30,90,3,3,0.05,0.95,0.915824866764642,40,1.0,1,1.0,1,1.0,1
9827,max_ml,30,90,3,3,0.05,0.95,0.9236113890238496,9,1.0,1,1.0,1,1.0,1
9828,max_ml,30,90,3,3,0.05,0.95,0.9485469057233092,13,1.0,1,1.0,1,1.0,1
9829,max_ml,30,90,3,3,0.05,0.95,0.929662573295169,28,1.0,1,1.0,1,1.0,1
9830,max_ml,30,90,3,3,0.05,0.95,0.9046735088176148,13,1.0,1,1.0,1,1.0,1
9831,max_ml,30,90,3,3,0.05,0.95,0.9054149956438468,45,1.0,1,1.0,1,1.0,1
9832,max_ml,30,90,3,3,0.05,0.95,0.9200464191726524,11,1.0,1,1.0,1,1.0,1
9833,max_ml,30,90,3,3,0.05,0.95,0.8552321794768436,12,1.0,1,1.0,1,1.0,1
9834,max_ml,30,90,3,3,0.05,0.95,0.8068076015522624,7,1.0,1,1.0,1,1.0,1
9835,max_ml,30,90,3,3,0.05,0.95,0.9262848188853168,16,1.0,1,1.0,1,1.0,1
9836,max_ml,30,90,3,3,0.05,0.95,0.9294937070573706,25,1.0,1,1.0,1,1.0,1
9837,max_ml,30,90,3,3,0.05,0.95,0.9463539862901164,8,1.0,1,1.0,1,1.0,1
9838,max_ml,30,90,3,3,0.05,0.95,0.8910277238232978,16,1.0,1,1.0,1,1.0,1
9839,max_ml,30,90,3,3,0.05,0.95,0.9400860548192216,29,1.0,1,1.0,1,1.0,1
9840,max_ml,30,90,3,3,0.05,0.95,0.8819009707745746,41,1.0,1,1.0,1,1.0,1
9841,max_ml,30,90,3,3,0.05,0.95,0.9398643207910016,22,1.0,1,1.0,1,1.0,1
9842,max_ml,30,90,3,3,0.05,0.95,0.9268675002782418,44,1.0,1,1.0,1,1.0,1
9843,max_ml,30,90,3,3,0.05,0.95,0.8738252026116946,5,1.0,1,1.0,1,1.0,1
9844,max_ml,30,90,3,3,0.05,0.95,0.9174444508746108,28,1.0,1,1.0,1,1.0,1
9845,max_ml,30,90,3,3,0.05,0.95,0.9426467343891558,20,1.0,1,1.0,1,1.0,1
9846,max_ml,30,90,3,3,0.05,0.95,0.8508727918576179,8,1.0,1,1.0,1,1.0,1
9847,max_ml,30,90,3,3,0.05,0.95,0.9190903612221802,47,1.0,1,1.0,1,1.0,1
9848,max_ml,30,90,3,3,0.05,0.95,0.926806451544688,36,1.0,1,1.0,1,1.0,1
9849,max_ml,30,90,3,3,0.05,0.95,0.940247783897789,22,1.0,1,1.0,1,1.0,1
9850,max_ml,30,90,3,3,0.05,0.95,0.943598113334387,45,1.0,1,1.0,1,1.0,1
9851,max_ml,30,90,3,3,0.05,0.95,0.9412522361174974,15,1.0,1,1.0,1,1.0,1
9852,max_ml,30,90,3,3,0.05,0.95,0.9467080219282956,14,1.0,1,1.0,1,1.0,1
9853,max_ml,30,90,3,3,0.05,0.95,0.9156196129813228,11,1.0,1,1.0,1,1.0,1
9854,max_ml,30,90,3,3,0.05,0.95,0.9417909426041636,40,1.0,1,1.0,1,1.0,1
9855,max_ml,30,90,3,3,0.05,0.95,0.9423180180854436,14,1.0,1,1.0,1,1.0,1
9856,max_ml,30,90,3,3,0.05,0.95,0.944647877772204,142,0.0,1,0.0,1,0.0,1
9857,max_ml,30,90,3,3,0.05,0.95,0.9462805379718848,13,1.0,1,1.0,1,1.0,1
9858,max_ml,30,90,3,3,0.05,0.95,0.9310798256275408,18,1.0,1,1.0,1,1.0,1
9859,max_ml,30,90,3,3,0.05,0.95,0.918043622872683,20,1.0,1,1.0,1,1.0,1
9860,max_ml,30,90,3,3,0.05,0.95,0.936055018565316,28,1.0,1,1.0,1,1.0,1
9861,max_ml,30,90,3,3,0.05,0.95,0.9486821578835716,15,1.0,1,1.0,1,1.0,1
9862,max_ml,30,90,3,3,0.05,0.95,0.8839647683641307,15,1.0,1,1.0,1,1.0,1
9863,max_ml,30,90,3,3,0.05,0.95,0.909451263881718,16,1.0,1,1.0,1,1.0,1
9864,max_ml,30,90,3,3,0.05,0.95,0.9238583915417434,15,1.0,1,1.0,1,1.0,1
9865,max_ml,30,90,3,3,0.05,0.95,0.9492188613157164,8,1.0,1,1.0,1,1.0,1
9866,max_ml,30,90,3,3,0.05,0.95,0.8441239827578892,14,1.0,1,1.0,1,1.0,1
9867,max_ml,30,90,3,3,0.05,0.95,0.921011472689146,32,1.0,1,1.0,1,1.0,1
9868,max_ml,30,90,3,3,0.05,0.95,0.8473231822141034,8,1.0,1,1.0,1,1.0,1
9869,max_ml,30,90,3,3,0.05,0.95,0.941109274738874,33,1.0,1,1.0,1,1.0,1
9870,max_ml,30,90,3,3,0.05,0.95,0.93842702692345,27,1.0,1,1.0,1,1.0,1
9871,max_ml,30,90,3,3,0.05,0.95,0.936893193320776,39,0.0,0,1.0,1,1.0,1
9872,max_ml,30,90,3,3,0.05,0.95,0.9222196958249343,14,1.0,1,1.0,1,1.0,1
9873,max_ml,30,90,3,3,0.05,0.95,0.8647449624846688,22,1.0,1,1.0,1,1.0,1
9874,max_ml,30,90,3,3,0.05,0.95,0.9404058340323248,11,1.0,1,1.0,1,1.0,1
9875,max_ml,30,90,3,3,0.05,0.95,0.9491075360394852,14,1.0,1,1.0,1,1.0,1
9876,max_ml,30,90,3,3,0.05,0.95,0.9365209388388324,14,1.0,1,1.0,1,1.0,1
9877,max_ml,30,90,3,3,0.05,0.95,0.8949125514287838,6,1.0,1,1.0,1,1.0,1
9878,max_ml,30,90,3,3,0.05,0.95,0.9174424776171488,28,1.0,1,1.0,1,1.0,1
9879,max_ml,30,90,3,3,0.05,0.95,0.913089165740545,17,1.0,1,1.0,1,1.0,1
9880,max_ml,30,90,3,3,0.05,0.95,0.8998415179196063,7,1.0,1,1.0,1,1.0,1
9881,max_ml,30,90,3,3,0.05,0.95,0.9316648067994135,20,1.0,1,1.0,1,1.0,1
9882,max_ml,30,90,3,3,0.05,0.95,0.8832686556421095,20,1.0,1,1.0,1,1.0,1
9883,max_ml,30,90,3,3,0.05,0.95,0.887642380441015,11,1.0,1,1.0,1,1.0,1
9884,max_ml,30,90,3,3,0.05,0.95,0.9238691458916014,15,1.0,1,1.0,1,1.0,1
9885,max_ml,30,90,3,3,0.05,0.95,0.9330594639557084,33,1.0,1,1.0,1,1.0,1
9886,max_ml,30,90,3,3,0.05,0.95,0.9433508851868562,35,1.0,1,1.0,1,1.0,1
9887,max_ml,30,90,3,3,0.05,0.95,0.924356015183401,14,1.0,1,1.0,1,1.0,1
9888,max_ml,30,90,3,3,0.05,0.95,0.9494299659105488,22,1.0,1,1.0,1,1.0,1
9889,max_ml,30,90,3,3,0.05,0.95,0.9403583008019112,45,1.0,1,1.0,1,1.0,1
9890,max_ml,30,90,3,3,0.05,0.95,0.8490480079136669,5,1.0,1,1.0,1,1.0,1
9891,max_ml,30,90,3,3,0.05,0.95,0.9157514026930772,31,1.0,1,1.0,1,1.0,1
9892,max_ml,30,90,3,3,0.05,0.95,0.8985592979213947,13,1.0,1,1.0,1,1.0,1
9893,max_ml,30,90,3,3,0.05,0.95,0.9157135126983572,46,0.0,0,1.0,1,1.0,1
9894,max_ml,30,90,3,3,0.05,0.95,0.8918123862075522,13,1.0,1,1.0,1,1.0,1
9895,max_ml,30,90,3,3,0.05,0.95,0.9200221381047652,18,1.0,1,1.0,1,1.0,1
9896,max_ml,30,90,3,3,0.05,0.95,0.9297018903331566,74,0.0,0,1.0,1,1.0,1
9897,max_ml,30,90,3,3,0.05,0.95,0.941132218708884,20,1.0,1,1.0,1,1.0,1
9898,max_ml,30,90,3,3,0.05,0.95,0.8866353669045276,18,1.0,1,1.0,1,1.0,1
9899,max_ml,30,90,3,3,0.05,0.95,0.9346335488162762,42,1.0,1,1.0,1,1.0,1
9900,max_ml,30,90,3,3,0.05,0.95,0.9429925526489796,22,1.0,1,1.0,1,1.0,1
9901,max_ml,30,90,3,3,0.05,0.95,0.9497275057804624,13,1.0,1,1.0,1,1.0,1
9902,max_ml,30,90,3,3,0.05,0.95,0.94760384163667,24,1.0,1,1.0,1,1.0,1
9903,max_ml,30,90,3,3,0.05,0.95,0.9371758306086634,18,1.0,1,1.0,1,1.0,1
9904,max_ml,30,90,3,3,0.05,0.95,0.7659420547074312,6,1.0,1,1.0,1,1.0,1
9905,max_ml,30,90,3,3,0.05,0.95,0.9105991246946734,19,1.0,1,1.0,1,1.0,1
9906,max_ml,30,90,3,3,0.05,0.95,0.8926623143037339,19,1.0,1,1.0,1,1.0,1
9907,max_ml,30,90,3,3,0.05,0.95,0.9222624351592136,24,1.0,1,1.0,1,1.0,1
9908,max_ml,30,90,3,3,0.05,0.95,0.8658699694248995,14,1.0,1,1.0,1,1.0,1
9909,max_ml,30,90,3,3,0.05,0.95,0.9460444094367744,23,1.0,1,1.0,1,1.0,1
9910,max_ml,30,90,3,3,0.05,0.95,0.9098432558022074,25,1.0,1,1.0,1,1.0,1
9911,max_ml,30,90,3,3,0.05,0.95,0.8793354947458761,16,1.0,1,1.0,1,1.0,1
9912,max_ml,30,90,3,3,0.05,0.95,0.921052459729794,33,1.0,1,1.0,1,1.0,1
9913,max_ml,30,90,3,3,0.05,0.95,0.8856257301729447,38,1.0,1,1.0,1,1.0,1
9914,max_ml,30,90,3,3,0.05,0.95,0.9349637965462044,21,1.0,1,1.0,1,1.0,1
9915,max_ml,30,90,3,3,0.05,0.95,0.9150796833098944,101,1.0,1,1.0,1,1.0,1
9916,max_ml,30,90,3,3,0.05,0.95,0.9453651033696948,41,0.0,0,1.0,1,1.0,1
9917,max_ml,30,90,3,3,0.05,0.95,0.8898732428690167,18,1.0,1,1.0,1,1.0,1
9918,max_ml,30,90,3,3,0.05,0.95,0.9253551887108176,40,1.0,1,1.0,1,1.0,1
9919,max_ml,30,90,3,3,0.05,0.95,0.9106115880676444,18,1.0,1,1.0,1,1.0,1
9920,max_ml,30,90,3,3,0.05,0.95,0.9452721679351446,47,1.0,1,1.0,1,1.0,1
9921,max_ml,30,90,3,3,0.05,0.95,0.9475818996053704,35,1.0,1,1.0,1,1.0,1
9922,max_ml,30,90,3,3,0.05,0.95,0.8968119307537666,15,1.0,1,1.0,1,1.0,1
9923,max_ml,30,90,3,3,0.05,0.95,0.9360614546116984,20,1.0,1,1.0,1,1.0,1
9924,max_ml,30,90,3,3,0.05,0.95,0.9383786951955168,19,1.0,1,1.0,1,1.0,1
9925,max_ml,30,90,3,3,0.05,0.95,0.9253291202573486,22,1.0,1,1.0,1,1.0,1
9926,max_ml,30,90,3,3,0.05,0.95,0.9260978693706156,42,1.0,1,1.0,1,1.0,1
9927,max_ml,30,90,3,3,0.05,0.95,0.8680371207865543,12,1.0,1,1.0,1,1.0,1
9928,max_ml,30,90,3,3,0.05,0.95,0.933029587705638,40,1.0,1,1.0,1,1.0,1
9929,max_ml,30,90,3,3,0.05,0.95,0.9469217703882578,39,1.0,1,1.0,1,1.0,1
9930,max_ml,30,90,3,3,0.05,0.95,0.9101952162633948,8,1.0,1,1.0,1,1.0,1
9931,max_ml,30,90,3,3,0.05,0.95,0.9474181788361792,42,1.0,1,1.0,1,1.0,1
9932,max_ml,30,90,3,3,0.05,0.95,0.9343433496247112,6,1.0,1,1.0,1,1.0,1
9933,max_ml,30,90,3,3,0.05,0.95,0.8984040428589033,6,1.0,1,1.0,1,1.0,1
9934,max_ml,30,90,3,3,0.05,0.95,0.944568690544579,38,1.0,1,1.0,1,1.0,1
9935,max_ml,30,90,3,3,0.05,0.95,0.9404410728118904,29,1.0,1,1.0,1,1.0,1
9936,max_ml,30,90,3,3,0.05,0.95,0.9210010025393078,11,1.0,1,1.0,1,1.0,1
9937,max_ml,30,90,3,3,0.05,0.95,0.9018207844306556,13,1.0,1,1.0,1,1.0,1
9938,max_ml,30,90,3,3,0.05,0.95,0.9480945571095384,19,1.0,1,1.0,1,1.0,1
9939,max_ml,30,90,3,3,0.05,0.95,0.902597780714703,24,1.0,1,1.0,1,1.0,1
9940,max_ml,30,90,3,3,0.05,0.95,0.9472176545951206,26,1.0,1,1.0,1,1.0,1
9941,max_ml,30,90,3,3,0.05,0.95,0.9390846630843386,9,1.0,1,1.0,1,1.0,1
9942,max_ml,30,90,3,3,0.05,0.95,0.9071138982223692,18,1.0,1,1.0,1,1.0,1
9943,max_ml,30,90,3,3,0.05,0.95,0.9332366444954666,27,1.0,1,1.0,1,1.0,1
9944,max_ml,30,90,3,3,0.05,0.95,0.9021602216429458,13,1.0,1,1.0,1,1.0,1
9945,max_ml,30,90,3,3,0.05,0.95,0.8851785392732121,34,1.0,1,1.0,1,1.0,1
9946,max_ml,30,90,3,3,0.05,0.95,0.9421794334018712,36,1.0,1,1.0,1,1.0,1
9947,max_ml,30,90,3,3,0.05,0.95,0.9002512187706847,12,1.0,1,1.0,1,1.0,1
9948,max_ml,30,90,3,3,0.05,0.95,0.9445452689062356,21,1.0,1,1.0,1,1.0,1
9949,max_ml,30,90,3,3,0.05,0.95,0.948882011168726,14,1.0,1,1.0,1,1.0,1
9950,max_ml,30,90,3,3,0.05,0.95,0.901492860866354,13,1.0,1,1.0,1,1.0,1
9951,max_ml,30,90,3,3,0.05,0.95,0.9437605214756692,90,0.0,1,0.0,1,0.0,1
9952,max_ml,30,90,3,3,0.05,0.95,0.9114947882321554,22,1.0,1,1.0,1,1.0,1
9953,max_ml,30,90,3,3,0.05,0.95,0.9318455191168388,20,1.0,1,1.0,1,1.0,1
9954,max_ml,30,90,3,3,0.05,0.95,0.9487469739022372,8,1.0,1,1.0,1,1.0,1
9955,max_ml,30,90,3,3,0.05,0.95,0.943826665929428,34,1.0,1,1.0,1,1.0,1
9956,max_ml,30,90,3,3,0.05,0.95,0.9393682594861782,55,0.0,1,0.0,1,0.0,1
9957,max_ml,30,90,3,3,0.05,0.95,0.9462608772522418,56,0.0,0,1.0,1,1.0,1
9958,max_ml,30,90,3,3,0.05,0.95,0.9123355830044612,7,1.0,1,1.0,1,1.0,1
9959,max_ml,30,90,3,3,0.05,0.95,0.8686185289911474,12,1.0,1,1.0,1,1.0,1
9960,max_ml,30,90,3,3,0.05,0.95,0.9481275038838896,35,1.0,1,1.0,1,1.0,1
9961,max_ml,30,90,3,3,0.05,0.95,0.9414650733056884,21,1.0,1,1.0,1,1.0,1
9962,max_ml,30,90,3,3,0.05,0.95,0.9393838796703268,26,1.0,1,1.0,1,1.0,1
9963,max_ml,30,90,3,3,0.05,0.95,0.9480559457040444,54,1.0,1,1.0,1,1.0,1
9964,max_ml,30,90,3,3,0.05,0.95,0.9377419385560885,13,1.0,1,1.0,1,1.0,1
9965,max_ml,30,90,3,3,0.05,0.95,0.9361146996621624,7,1.0,1,1.0,1,1.0,1
9966,max_ml,30,90,3,3,0.05,0.95,0.94153343763222,31,1.0,1,1.0,1,1.0,1
9967,max_ml,30,90,3,3,0.05,0.95,0.9072536437282644,27,1.0,1,1.0,1,1.0,1
9968,max_ml,30,90,3,3,0.05,0.95,0.7952104815394063,7,1.0,1,1.0,1,1.0,1
9969,max_ml,30,90,3,3,0.05,0.95,0.9083205633395496,5,1.0,1,1.0,1,1.0,1
9970,max_ml,30,90,3,3,0.05,0.95,0.8604366972902072,14,1.0,1,1.0,1,1.0,1
9971,max_ml,30,90,3,3,0.05,0.95,0.8564028704041808,25,1.0,1,1.0,1,1.0,1
9972,max_ml,30,90,3,3,0.05,0.95,0.926716832649988,21,1.0,1,1.0,1,1.0,1
9973,max_ml,30,90,3,3,0.05,0.95,0.9400572209653532,19,1.0,1,1.0,1,1.0,1
9974,max_ml,30,90,3,3,0.05,0.95,0.942578011773524,23,1.0,1,1.0,1,1.0,1
9975,max_ml,30,90,3,3,0.05,0.95,0.905836554432668,16,1.0,1,1.0,1,1.0,1
9976,max_ml,30,90,3,3,0.05,0.95,0.9241858955103875,21,1.0,1,1.0,1,1.0,1
9977,max_ml,30,90,3,3,0.05,0.95,0.9475788949023036,27,1.0,1,1.0,1,1.0,1
9978,max_ml,30,90,3,3,0.05,0.95,0.835620091765378,7,1.0,1,1.0,1,1.0,1
9979,max_ml,30,90,3,3,0.05,0.95,0.9490362659301724,32,1.0,1,1.0,1,1.0,1
9980,max_ml,30,90,3,3,0.05,0.95,0.9408137772769646,26,1.0,1,1.0,1,1.0,1
9981,max_ml,30,90,3,3,0.05,0.95,0.9232668357607948,29,1.0,1,1.0,1,1.0,1
9982,max_ml,30,90,3,3,0.05,0.95,0.8102069608531522,10,1.0,1,1.0,1,1.0,1
9983,max_ml,30,90,3,3,0.05,0.95,0.9496355376826164,10,1.0,1,1.0,1,1.0,1
9984,max_ml,30,90,3,3,0.05,0.95,0.9484801883482832,15,1.0,1,1.0,1,1.0,1
9985,max_ml,30,90,3,3,0.05,0.95,0.8844096419107665,9,1.0,1,1.0,1,1.0,1
9986,max_ml,30,90,3,3,0.05,0.95,0.9385785763314594,21,1.0,1,1.0,1,1.0,1
9987,max_ml,30,90,3,3,0.05,0.95,0.9264174041194454,14,1.0,1,1.0,1,1.0,1
9988,max_ml,30,90,3,3,0.05,0.95,0.9472716233598248,11,1.0,1,1.0,1,1.0,1
9989,max_ml,30,90,3,3,0.05,0.95,0.9207333198843488,14,1.0,1,1.0,1,1.0,1
9990,max_ml,30,90,3,3,0.05,0.95,0.931848779859366,37,1.0,1,1.0,1,1.0,1
9991,max_ml,30,90,3,3,0.05,0.95,0.9409436352395916,13,1.0,1,1.0,1,1.0,1
9992,max_ml,30,90,3,3,0.05,0.95,0.9413681940695392,14,1.0,1,1.0,1,1.0,1
9993,max_ml,30,90,3,3,0.05,0.95,0.916465459015434,17,1.0,1,1.0,1,1.0,1
9994,max_ml,30,90,3,3,0.05,0.95,0.9293765586408542,15,1.0,1,1.0,1,1.0,1
9995,max_ml,30,90,3,3,0.05,0.95,0.9425331456657614,13,1.0,1,1.0,1,1.0,1
9996,max_ml,30,90,3,3,0.05,0.95,0.9382291537309844,16,1.0,1,1.0,1,1.0,1
9997,max_ml,30,90,3,3,0.05,0.95,0.9144242060199368,5,1.0,1,1.0,1,1.0,1
9998,max_ml,30,90,3,3,0.05,0.95,0.9115190134195222,40,1.0,1,1.0,1,1.0,1
9999,max_ml,30,90,3,3,0.05,0.95,0.8733454267991786,6,1.0,1,1.0,1,1.0,1


==> simulation_uniform_q_005_095_tau3_winfreq/slm_summary_avg_obj_win_pct.csv <==
objective,objective_short,n,C,c_ratio,tau,n_reps,q_low,q_high,piFA_avg_obj,piFA_win_pct,piSL_avg_obj,piSL_win_pct,piEA_avg_obj,piEA_win_pct,piR_avg_obj,piR_win_pct
max_ml,slm,10,10,1,3,10000,0.05,0.95,0.4401,95.61,0.4528,96.88,0.4454,96.14,,
max_ml,slm,20,20,1,3,10000,0.05,0.95,0.2513,93.0,0.2822,96.09,0.2625,94.12,,
max_ml,slm,30,30,1,3,10000,0.05,0.95,0.1503,93.97999999999999,0.1765,96.6,0.1609,95.04,,
max_ml,slm,10,20,2,3,10000,0.05,0.95,0.8343,94.65,0.8659,97.81,0.867,97.92,,
max_ml,slm,20,40,2,3,10000,0.05,0.95,0.8072,90.13,0.8717,96.58,0.8768,97.09,,
max_ml,slm,30,60,2,3,10000,0.05,0.95,0.7771,87.32,0.8652,96.13000000000001,0.8733,96.94,,
max_ml,slm,10,30,3,3,10000,0.05,0.95,0.9521,97.48,0.9684,99.11,0.9705,99.32,,
max_ml,slm,20,60,3,3,10000,0.05,0.95,0.9615,97.14,0.9832,99.31,0.9869,99.68,,
max_ml,slm,30,90,3,3,10000,0.05,0.95,0.9652,97.08,0.9894,99.5,0.9924,99.8,,


==> simulation_uniform_q_005_095_tau3_winfreq/summary_avg_obj_win_pct.csv <==
objective,objective_short,n,C,c_ratio,tau,n_reps,q_low,q_high,piFA_avg_obj,piFA_win_pct,piSL_avg_obj,piSL_win_pct,piEA_avg_obj,piEA_win_pct,piR_avg_obj,piR_win_pct
max_effective,eam,10,10,1,3,10000,0.05,0.95,24.1891,60.550000000000004,24.3955,65.86,24.6338,76.59,24.6737,77.16
max_effective,eam,10,20,2,3,10000,0.05,0.95,30.3173,84.78,30.8164,89.14,31.0937,92.38,31.0409,88.8
max_effective,eam,10,30,3,3,10000,0.05,0.95,32.0811,95.32000000000001,32.3198,97.35000000000001,32.4203,98.32,32.3059,91.7
max_effective,eam,20,20,1,3,10000,0.05,0.95,49.5192,35.02,50.3636,44.12,51.1713,59.13,51.3912,63.29
max_effective,eam,20,40,2,3,10000,0.05,0.95,61.7581,82.23,62.8707,89.22,63.3756,92.97,63.2988,86.61
max_effective,eam,20,60,3,3,10000,0.05,0.95,65.1373,95.86,65.5152,98.49,65.6077,98.98,65.373,86.37
max_effective,eam,30,30,1,3,10000,0.05,0.95,74.8253,22.32,76.2758,33.81,77.7303,49.980000000000004,78.1952,59.050000000000004
max_effective,eam,30,60,2,3,10000,0.05,0.95,93.7746,78.46,95.6255,88.44,96.3516,92.61,96.231,83.34
max_effective,eam,30,90,3,3,10000,0.05,0.95,97.4069,96.45,97.8413,99.03999999999999,97.9128,99.44,97.5665,85.03
max_ml,slm,10,10,1,3,10000,0.05,0.95,0.4401,95.61,0.4528,96.88,0.4454,96.14,,
max_ml,slm,10,20,2,3,10000,0.05,0.95,0.8343,94.65,0.8659,97.81,0.867,97.92,,
max_ml,slm,10,30,3,3,10000,0.05,0.95,0.9521,97.48,0.9684,99.11,0.9705,99.32,,
max_ml,slm,20,20,1,3,10000,0.05,0.95,0.2513,93.0,0.2822,96.09,0.2625,94.12,,
max_ml,slm,20,40,2,3,10000,0.05,0.95,0.8072,90.13,0.8717,96.58,0.8768,97.09,,
max_ml,slm,20,60,3,3,10000,0.05,0.95,0.9615,97.14,0.9832,99.31,0.9869,99.68,,
max_ml,slm,30,30,1,3,10000,0.05,0.95,0.1503,93.97999999999999,0.1765,96.6,0.1609,95.04,,
max_ml,slm,30,60,2,3,10000,0.05,0.95,0.7771,87.32,0.8652,96.13000000000001,0.8733,96.94,,
max_ml,slm,30,90,3,3,10000,0.05,0.95,0.9652,97.08,0.9894,99.5,0.9924,99.8,,
min_diffuse,dtm,10,10,1,3,10000,0.05,0.95,4.0916,86.86,4.055,90.52,4.068,89.22,,
min_diffuse,dtm,10,20,2,3,10000,0.05,0.95,2.738,77.51,2.6127,90.03,2.6323,88.07000000000001,,
min_diffuse,dtm,10,30,3,3,10000,0.05,0.95,2.2591,76.5,2.1056,91.85,2.1462,87.79,,
min_diffuse,dtm,20,20,1,3,10000,0.05,0.95,4.3753,80.83,4.3049,87.87,4.3174,86.61999999999999,,
min_diffuse,dtm,20,40,2,3,10000,0.05,0.95,2.9744,70.75,2.7837,89.81,2.7893,89.25,,
min_diffuse,dtm,20,60,3,3,10000,0.05,0.95,2.4523,73.11,2.2522,93.12,2.2682,91.52,,
min_diffuse,dtm,30,30,1,3,10000,0.05,0.95,4.5275,78.62,4.4308,88.29,4.4413,87.24,,
min_diffuse,dtm,30,60,2,3,10000,0.05,0.95,3.0945,68.57,2.8774,90.28,2.8951,88.51,,
min_diffuse,dtm,30,90,3,3,10000,0.05,0.95,2.5603,67.36999999999999,2.3086,92.54,2.3169,91.71000000000001,,


==> tikzdata/C_n_ratio/avg_improvement_all.csv <==
objective,target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,0.5,0.0017852997424303682,0.00017473619808983651,0.0017300273045841883,0.00018827556947863274
min_diffuse,0.75,0.0038137546624198303,0.000304061840506312,0.00377184527052502,0.00030911261907167067
min_diffuse,1.0,0.00574277536700215,0.0003522527756704858,0.004584064259994507,0.0003815083752242104
min_diffuse,1.25,0.010544437271357824,0.000470954893696546,0.00936875088570126,0.0005200684435204578
min_diffuse,1.5,0.013963447180009424,0.0005585213221525952,0.012546243182389866,0.0006068180251090652
min_diffuse,1.75,0.013191959059437337,0.0005519926003253508,0.01156637789744784,0.0006197315142956929
min_diffuse,2.0,0.005814037889235607,0.000388231433622852,0.003912317630833963,0.0006251930605242903
min_diffuse,3.0,0.009281137006408126,0.0005471193272824135,0.007813339061325308,0.0007079522942869807
min_diffuse,4.0,0.014980116213010684,0.0006611615520898045,0.008850527742616984,0.0008401369473576435
min_diffuse,6.0,0.027162403331350466,0.0008847786577096514,0.02155859607376563,0.0010848238776492351
min_diffuse,8.0,0.03837209302325577,0.0009696751173797079,0.034335739107190476,0.0011531835686592632
min_diffuse,12.0,0.030212549828390087,0.0008388555539288624,0.028396410816800673,0.0008605529826077007
min_diffuse,16.0,0.015579546189152504,0.0005944009916816733,0.014868446570560362,0.0005824180106540008
max_ml,0.5,0.003972983710766766,0.0015433280906882178,0.00389352403655151,0.0015779625458808581
max_ml,0.75,0.006834839696029483,0.0015182231789353834,0.004946265569494943,0.0015817770621885483
max_ml,1.0,0.009493256514337951,0.0011385628555306108,0.007169045436689716,0.0012967471526924743
max_ml,1.25,0.011602066437703736,0.0011210233131277781,0.01015902334843709,0.0013204435887013324
max_ml,1.5,0.012091620225982971,0.0010826748898921127,0.010429981082877522,0.0011116786405815176
max_ml,1.75,0.009796515745243347,0.0008838058532312642,0.0077663944100844155,0.0010086304700888129
max_ml,2.0,0.004561546840958704,0.0005475988601915155,0.0030864197530864543,0.0009130444357249189
max_ml,3.0,0.005268336681562904,0.0005751280973210848,0.004612357016932393,0.0008013015530701114
max_ml,4.0,0.004370244005290238,0.0005568090402579528,0.001955109160261372,0.000714315540728746
max_ml,6.0,0.0088054853843378,0.0006283675731758908,0.006640202093107144,0.0007105031335837192
max_ml,8.0,0.009420076538121875,0.0006061405470861517,0.008346464873850634,0.0006709780191796343
max_ml,12.0,0.00660934075198106,0.0004187993661062046,0.0063227111785532945,0.00043907736134355974
max_ml,16.0,0.0029039687573016774,0.00026589034159470767,0.0026870055742849526,0.00029782000153258733
max_effective,0.5,0.0010907789172229275,9.666244165061651e-05,0.0010339236454757765,0.00010293156512262137
max_effective,0.75,0.0032553048536217498,0.00016013849174500457,0.0036022850221279837,0.00015936603312783338
max_effective,1.0,0.0039350519070232804,0.00014074078023693635,0.0045570922811186,0.0001520552875760297
max_effective,1.25,0.008280200650982717,0.00019816754980777807,0.008940711136747673,0.00022486502651706625
max_effective,1.5,0.008068297592890404,0.00018496814763582962,0.008906673867946559,0.00021791080299563714
max_effective,1.75,0.006301610044870087,0.000165937025200737,0.0076660947928056545,0.0001955020100240788
max_effective,2.0,0.0022066923592842973,8.302205129184027e-05,0.005087555297625494,0.00016907369279383502
max_effective,3.0,0.004070787077736023,0.0001110345037435678,0.005519748728845435,0.00016245120029480766
max_effective,4.0,0.004468638284042922,0.00010992893192149639,0.005639875236885296,0.00017058869290623516
max_effective,6.0,0.004700635041700586,0.00012312500871357348,0.005246762613785193,0.00015303591047239953
max_effective,8.0,0.004012384202531092,0.00012760458263531466,0.0042944891110549555,0.00015581562953656213
max_effective,12.0,0.0022507209340490546,0.00011457372214402218,0.002305765739501339,0.0001228723148227973
max_effective,16.0,0.0010930512737670152,9.33954545355628e-05,0.0011041226955086994,0.00010277745115910848


==> tikzdata/C_n_ratio/avg_improvement_max_effective.csv <==
target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.0010907789172229275,9.666244165061651e-05,0.0010339236454757765,0.00010293156512262137
1.0,0.0039350519070232804,0.00014074078023693635,0.0045570922811186,0.0001520552875760297
1.5,0.008068297592890404,0.00018496814763582962,0.008906673867946559,0.00021791080299563714
2.0,0.0022066923592842973,8.302205129184027e-05,0.005087555297625494,0.00016907369279383502
3.0,0.004070787077736023,0.0001110345037435678,0.005519748728845435,0.00016245120029480766
4.0,0.004468638284042922,0.00010992893192149639,0.005639875236885296,0.00017058869290623516
6.0,0.004700635041700586,0.00012312500871357348,0.005246762613785193,0.00015303591047239953
8.0,0.004012384202531092,0.00012760458263531466,0.0042944891110549555,0.00015581562953656213
12.0,0.0022507209340490546,0.00011457372214402218,0.002305765739501339,0.0001228723148227973
16.0,0.0010930512737670152,9.33954545355628e-05,0.0011041226955086994,0.00010277745115910848


==> tikzdata/C_n_ratio/avg_improvement_max_ml.csv <==
target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.003972983710766766,0.0015433280906882178,0.00389352403655151,0.0015779625458808581
1.0,0.009493256514337951,0.0011385628555306108,0.007169045436689716,0.0012967471526924743
1.5,0.012091620225982971,0.0010826748898921127,0.010429981082877522,0.0011116786405815176
2.0,0.004561546840958704,0.0005475988601915155,0.0030864197530864543,0.0009130444357249189
3.0,0.005268336681562904,0.0005751280973210848,0.004612357016932393,0.0008013015530701114
4.0,0.004370244005290238,0.0005568090402579528,0.001955109160261372,0.000714315540728746
6.0,0.0088054853843378,0.0006283675731758908,0.006640202093107144,0.0007105031335837192
8.0,0.009420076538121875,0.0006061405470861517,0.008346464873850634,0.0006709780191796343
12.0,0.00660934075198106,0.0004187993661062046,0.0063227111785532945,0.00043907736134355974
16.0,0.0029039687573016774,0.00026589034159470767,0.0026870055742849526,0.00029782000153258733


==> tikzdata/C_n_ratio/avg_improvement_min_diffuse.csv <==
target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.0017852997424303682,0.00017473619808983651,0.0017300273045841883,0.00018827556947863274
1.0,0.00574277536700215,0.0003522527756704858,0.004584064259994507,0.0003815083752242104
1.5,0.013963447180009424,0.0005585213221525952,0.012546243182389866,0.0006068180251090652
2.0,0.005814037889235607,0.000388231433622852,0.003912317630833963,0.0006251930605242903
3.0,0.009281137006408126,0.0005471193272824135,0.007813339061325308,0.0007079522942869807
4.0,0.014980116213010684,0.0006611615520898045,0.008850527742616984,0.0008401369473576435
6.0,0.027162403331350466,0.0008847786577096514,0.02155859607376563,0.0010848238776492351
8.0,0.03837209302325577,0.0009696751173797079,0.034335739107190476,0.0011531835686592632
12.0,0.030212549828390087,0.0008388555539288624,0.028396410816800673,0.0008605529826077007
16.0,0.015579546189152504,0.0005944009916816733,0.014868446570560362,0.0005824180106540008


==> tikzdata/C_n_ratio_1/avg_improvement_all.csv <==
objective,target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,0.5,0.0025900105158321225,0.00018589785352370928,0.0022450467092122017,0.00020007140218472586
min_diffuse,0.75,0.007525657392817738,0.00030567978753605557,0.00649437780103574,0.0003412867396455691
min_diffuse,1.0,0.008244961153548443,0.00035672529505956555,0.006981169031030571,0.00041936776125094983
min_diffuse,1.25,0.02131972746132536,0.00046931906599506314,0.01937151823418527,0.0005350699209721294
min_diffuse,1.5,0.030759758799065687,0.0005821061102418906,0.028122000832976245,0.0006237996779957834
min_diffuse,1.75,0.03204501802742855,0.0005922424712668502,0.028095831788927286,0.0006923804412663111
min_diffuse,2.0,0.027103676048248038,0.0005895097507962448,0.023693279724296256,0.0007308901107988938
min_diffuse,3.0,0.040763430725730486,0.0007342886478321336,0.030483122141934643,0.0009321815204178241
min_diffuse,4.0,0.05569309381870031,0.0009180680901616887,0.04214612505198951,0.0010323569624734017
min_diffuse,6.0,0.08254371056736436,0.0010114073807564676,0.06599073405815667,0.001257661895235571
min_diffuse,8.0,0.09272736657375871,0.0011106347794072999,0.07997832146175288,0.0012544674226353549
min_diffuse,12.0,0.07971183233881532,0.0010235290366535173,0.07266773395430061,0.0011203874658230085
min_diffuse,16.0,0.052608566654694884,0.0008840575645053728,0.050578553693842745,0.000856704183384228
max_ml,0.5,0.005587693925847911,0.001359840218682868,0.005324743623455091,0.001411914717998449
max_ml,0.75,0.013778974008757465,0.0013691724034761165,0.010605391073795847,0.001493640346119008
max_ml,1.0,0.008486829697617384,0.0010507908501748834,0.006349405921921238,0.0012169703777256595
max_ml,1.25,0.021914322069843194,0.0011829801184283974,0.019963240492011945,0.0013674947322790906
max_ml,1.5,0.02467084560582036,0.0011116172287858243,0.02285829368376004,0.00124473974016285
max_ml,1.75,0.021407742822597747,0.001005252288518619,0.018444323273511722,0.0011448499472225737
max_ml,2.0,0.01641252994782908,0.0008390457462680042,0.013927140010299698,0.0010715062669198682
max_ml,3.0,0.017953792713466355,0.0008015985928535375,0.012723160190645438,0.0010014627692294944
max_ml,4.0,0.02211183485706557,0.000808778664308809,0.017221717532906793,0.0009415344939610113
max_ml,6.0,0.025339914493843884,0.0008390564011245075,0.020055413860804814,0.0009119187581800465
max_ml,8.0,0.025615081478325665,0.0007830131822588374,0.021905066212234127,0.0008226639102447815
max_ml,12.0,0.018551161158934095,0.0006158037791817811,0.01694248113223688,0.0006191104624060731
max_ml,16.0,0.011457854503975322,0.00046694556325254006,0.010930078144951196,0.0005197330753547877
max_effective,0.5,0.001938904033955651,0.00011264063053902509,0.0023292729217709042,0.0001174742729893305
max_effective,0.75,0.0067616036340760605,0.0001745749464823621,0.008322099397861079,0.0002015575927144581
max_effective,1.0,0.006756499266763861,0.0001652980980559382,0.009071238936179473,0.00020976013923303528
max_effective,1.25,0.01698200755435432,0.00022939332930052805,0.019894994209923925,0.000283706095846593
max_effective,1.5,0.01847278005079898,0.00023844223506402134,0.022920811280857937,0.0003180623541201826
max_effective,1.75,0.016439782786580353,0.00023005523230431042,0.02220425524649919,0.0003062039039683235
max_effective,2.0,0.013435888368255093,0.000196666702669343,0.01913063979017473,0.000314979060006515
max_effective,3.0,0.016032530672109167,0.00023497737596556902,0.020633208468351222,0.0003664205959252119
max_effective,4.0,0.016247233166944708,0.00025434210086320376,0.019587987995785143,0.0003767591430331303
max_effective,6.0,0.015735664574300957,0.00027970119865363096,0.017795883589147476,0.0004150071266980003
max_effective,8.0,0.013830226626014193,0.000315894686395193,0.014908459196317237,0.00039726989472782683
max_effective,12.0,0.008943948525451632,0.00030028296165330145,0.009251124777041325,0.00033456708584076405
max_effective,16.0,0.005998401246208113,0.00026943543015914723,0.006151102730179551,0.0003198467697738968


==> tikzdata/C_n_ratio_1/avg_improvement_max_effective.csv <==
target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.001938904033955651,0.00011264063053902509,0.0023292729217709042,0.0001174742729893305
1.0,0.006756499266763861,0.0001652980980559382,0.009071238936179473,0.00020976013923303528
1.5,0.01847278005079898,0.00023844223506402134,0.022920811280857937,0.0003180623541201826
2.0,0.013435888368255093,0.000196666702669343,0.01913063979017473,0.000314979060006515
3.0,0.016032530672109167,0.00023497737596556902,0.020633208468351222,0.0003664205959252119
4.0,0.016247233166944708,0.00025434210086320376,0.019587987995785143,0.0003767591430331303
6.0,0.015735664574300957,0.00027970119865363096,0.017795883589147476,0.0004150071266980003
8.0,0.013830226626014193,0.000315894686395193,0.014908459196317237,0.00039726989472782683
12.0,0.008943948525451632,0.00030028296165330145,0.009251124777041325,0.00033456708584076405
16.0,0.005998401246208113,0.00026943543015914723,0.006151102730179551,0.0003198467697738968


==> tikzdata/C_n_ratio_1/avg_improvement_max_ml.csv <==
target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.005587693925847911,0.001359840218682868,0.005324743623455091,0.001411914717998449
1.0,0.008486829697617384,0.0010507908501748834,0.006349405921921238,0.0012169703777256595
1.5,0.02467084560582036,0.0011116172287858243,0.02285829368376004,0.00124473974016285
2.0,0.01641252994782908,0.0008390457462680042,0.013927140010299698,0.0010715062669198682
3.0,0.017953792713466355,0.0008015985928535375,0.012723160190645438,0.0010014627692294944
4.0,0.02211183485706557,0.000808778664308809,0.017221717532906793,0.0009415344939610113
6.0,0.025339914493843884,0.0008390564011245075,0.020055413860804814,0.0009119187581800465
8.0,0.025615081478325665,0.0007830131822588374,0.021905066212234127,0.0008226639102447815
12.0,0.018551161158934095,0.0006158037791817811,0.01694248113223688,0.0006191104624060731
16.0,0.011457854503975322,0.00046694556325254006,0.010930078144951196,0.0005197330753547877


==> tikzdata/C_n_ratio_1/avg_improvement_min_diffuse.csv <==
target_rho,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.0025900105158321225,0.00018589785352370928,0.0022450467092122017,0.00020007140218472586
1.0,0.008244961153548443,0.00035672529505956555,0.006981169031030571,0.00041936776125094983
1.5,0.030759758799065687,0.0005821061102418906,0.028122000832976245,0.0006237996779957834
2.0,0.027103676048248038,0.0005895097507962448,0.023693279724296256,0.0007308901107988938
3.0,0.040763430725730486,0.0007342886478321336,0.030483122141934643,0.0009321815204178241
4.0,0.05569309381870031,0.0009180680901616887,0.04214612505198951,0.0010323569624734017
6.0,0.08254371056736436,0.0010114073807564676,0.06599073405815667,0.001257661895235571
8.0,0.09272736657375871,0.0011106347794072999,0.07997832146175288,0.0012544674226353549
12.0,0.07971183233881532,0.0010235290366535173,0.07266773395430061,0.0011203874658230085
16.0,0.052608566654694884,0.0008840575645053728,0.050578553693842745,0.000856704183384228


==> tikzdata/C_n_ratio_1/avg_obj_all.csv <==
objective,target_rho,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,0.5,5.999766323941781,0.014230311029053887,5.9842268660702365,0.015164191873657433,5.986296568300173,0.015087942352589919
min_diffuse,0.75,4.3441642795283455,0.009870008194870696,4.311471587502498,0.010638643098532373,4.315951635467324,0.011009901990395515
min_diffuse,1.0,3.559425004979749,0.009050100159683043,3.530077684084722,0.008554092845905189,3.5345760573667087,0.008269476812139744
min_diffuse,1.25,3.167781428785882,0.007596076600861895,3.1002451920671192,0.007677323873682282,3.106416693076243,0.007485755207823545
min_diffuse,1.5,2.7546639619567026,0.005876115591278375,2.6699311629144358,0.00557398027864603,2.6771972997239866,0.005692636261664129
min_diffuse,1.75,2.4921482675803226,0.004873763036513098,2.4122873314186863,0.004722438564991895,2.4221292890613193,0.004835663232035841
min_diffuse,2.0,2.3175480049252886,0.004583260008536473,2.25473393457353,0.004263304191633477,2.262637691770109,0.004410804151137813
min_diffuse,3.0,1.8985353568824972,0.0032491056127706827,1.8211445423818675,0.0030184187990344715,1.8406620717078666,0.0031596825844431107
min_diffuse,4.0,1.682668755103061,0.0025930568878430255,1.5889557262593106,0.002612845730389238,1.611750787329412,0.0025866685690040655
min_diffuse,6.0,1.4378535801559937,0.002231829052504232,1.3191678103973488,0.0020338958817541575,1.342968566933351,0.0022372932807442347
min_diffuse,8.0,1.2947289282432546,0.0019486890950128088,1.1746721243003926,0.0016069920352145774,1.1911786818143848,0.0017304372795941562
min_diffuse,12.0,1.142595826058036,0.0014709571685924765,1.0515174191402676,0.0009324771873447701,1.0595659765527563,0.0010579673918238875
min_diffuse,16.0,1.0742095110291034,0.0011053454689806059,1.0176968883670217,0.0005599987687636292,1.0198775475970814,0.0005849799323334923
max_ml,0.5,0.25390572840165576,0.001661482066091612,0.2553244758979837,0.00191186583312568,0.2552577113099212,0.0016965850771827223
max_ml,0.75,0.4145793085070948,0.00209334061781314,0.4202917860235827,0.0019764670274519136,0.4189760842049164,0.0020291473805924298
max_ml,1.0,0.5280857844764624,0.002008881923994648,0.5325675585950468,0.0020977571216729586,0.5314388154836996,0.0020747519223700823
max_ml,1.25,0.5898787383450369,0.0019461277142248062,0.6028055309992828,0.0020863449408502683,0.6016546294597435,0.0019558549127678027
max_ml,1.5,0.6604868477935553,0.0019081809032460827,0.676781616840145,0.0019192881789630051,0.6755844501346813,0.0018552048812278115
max_ml,1.75,0.7084362036243933,0.0018825804930240491,0.7236022236778018,0.0017387594409306458,0.721502829982701,0.0018067040695644908
max_ml,2.0,0.7431362108556026,0.0017506721391734967,0.7553329561715864,0.0017555412088549863,0.7534859729109121,0.001855521824710538
max_ml,3.0,0.82039896613427,0.0014852252052247744,0.8351282391145868,0.0015792603722497673,0.8308370336006362,0.0015638644490021663
max_ml,4.0,0.8620965457484212,0.0014630325270917127,0.881159082198857,0.0013241335130513695,0.8769433289453952,0.001225582792094734
max_ml,6.0,0.912178221136143,0.0011744072989923486,0.9352927392628795,0.0010014103053503775,0.9304723328758411,0.0010167047035564817
max_ml,8.0,0.9411745050538802,0.000937962648255533,0.9652827666861582,0.0007972180167286362,0.9617909949043522,0.0007323503969889995
max_ml,12.0,0.971697015049472,0.0006871409708374928,0.98972312297331,0.00041903646334052504,0.9881599733931986,0.00043374706053436984
max_ml,16.0,0.9852721630462132,0.0004914833027930556,0.9965612681372138,0.000229639658505061,0.9960412647823534,0.0002444193448875712
max_effective,0.5,7.739083989851783,0.022348407587828474,7.754089331018828,0.023031994331575757,7.757110428628655,0.02454424403658091
max_effective,0.75,10.19227566451269,0.029624912102311312,10.261191792685365,0.030222301464856886,10.277096795683166,0.030446865145692902
max_effective,1.0,11.760557067923777,0.033400836479981814,11.840017263129939,0.03359948261183409,11.867239891109488,0.035570657338750734
max_effective,1.25,12.54564408786883,0.038944533353905554,12.758694310543259,0.03996131358987708,12.795239604356746,0.0372673911383182
max_effective,1.5,13.289049250108077,0.04152729632740739,13.534534933989558,0.04101045151297862,13.59364504007183,0.041043261268549215
max_effective,1.75,13.772408928301507,0.04274207896380768,13.998824339530744,0.04149234112395185,14.078215011504678,0.043148071669275645
max_effective,2.0,14.11569436586908,0.04353462000092544,14.305351259609305,0.04239753518071299,14.38573663017072,0.04255327151936603
max_effective,3.0,14.945340976870568,0.044768167573441583,15.184952614487376,0.047012802613719595,15.25371131287693,0.044320633726970086
max_effective,4.0,15.4023628213887,0.0465368980551178,15.652608601469682,0.04655357547505226,15.704064119440789,0.04763285293240372
max_effective,6.0,15.793341813677904,0.046540934702830064,16.04186054296522,0.04828245182198466,16.07439828607773,0.044711325206908036
max_effective,8.0,16.09913958733606,0.047956325019373955,16.321794336312756,0.049579072758713864,16.339152952969677,0.04868990831668187
max_effective,12.0,16.240758293838862,0.04961182129971686,16.38601480003326,0.048525453288079126,16.391003575288934,0.048954698274424086
max_effective,16.0,16.36769269479158,0.051610729794760654,16.465872683049568,0.04967857347731298,16.46837205401325,0.048601074262900654


==> tikzdata/C_n_ratio_1/avg_obj_max_effective.csv <==
target_rho,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,7.739083989851783,0.022348407587828474,7.754089331018828,0.023031994331575757,7.757110428628655,0.02454424403658091
1.0,11.760557067923777,0.033400836479981814,11.840017263129939,0.03359948261183409,11.867239891109488,0.035570657338750734
1.5,13.289049250108077,0.04152729632740739,13.534534933989558,0.04101045151297862,13.59364504007183,0.041043261268549215
2.0,14.11569436586908,0.04353462000092544,14.305351259609305,0.04239753518071299,14.38573663017072,0.04255327151936603
3.0,14.945340976870568,0.044768167573441583,15.184952614487376,0.047012802613719595,15.25371131287693,0.044320633726970086
4.0,15.4023628213887,0.0465368980551178,15.652608601469682,0.04655357547505226,15.704064119440789,0.04763285293240372
6.0,15.793341813677904,0.046540934702830064,16.04186054296522,0.04828245182198466,16.07439828607773,0.044711325206908036
8.0,16.09913958733606,0.047956325019373955,16.321794336312756,0.049579072758713864,16.339152952969677,0.04868990831668187
12.0,16.240758293838862,0.04961182129971686,16.38601480003326,0.048525453288079126,16.391003575288934,0.048954698274424086
16.0,16.36769269479158,0.051610729794760654,16.465872683049568,0.04967857347731298,16.46837205401325,0.048601074262900654


==> tikzdata/C_n_ratio_1/avg_obj_max_ml.csv <==
target_rho,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,0.25390572840165576,0.001661482066091612,0.2553244758979837,0.00191186583312568,0.2552577113099212,0.0016965850771827223
1.0,0.5280857844764624,0.002008881923994648,0.5325675585950468,0.0020977571216729586,0.5314388154836996,0.0020747519223700823
1.5,0.6604868477935553,0.0019081809032460827,0.676781616840145,0.0019192881789630051,0.6755844501346813,0.0018552048812278115
2.0,0.7431362108556026,0.0017506721391734967,0.7553329561715864,0.0017555412088549863,0.7534859729109121,0.001855521824710538
3.0,0.82039896613427,0.0014852252052247744,0.8351282391145868,0.0015792603722497673,0.8308370336006362,0.0015638644490021663
4.0,0.8620965457484212,0.0014630325270917127,0.881159082198857,0.0013241335130513695,0.8769433289453952,0.001225582792094734
6.0,0.912178221136143,0.0011744072989923486,0.9352927392628795,0.0010014103053503775,0.9304723328758411,0.0010167047035564817
8.0,0.9411745050538802,0.000937962648255533,0.9652827666861582,0.0007972180167286362,0.9617909949043522,0.0007323503969889995
12.0,0.971697015049472,0.0006871409708374928,0.98972312297331,0.00041903646334052504,0.9881599733931986,0.00043374706053436984
16.0,0.9852721630462132,0.0004914833027930556,0.9965612681372138,0.000229639658505061,0.9960412647823534,0.0002444193448875712


==> tikzdata/C_n_ratio_1/avg_obj_min_diffuse.csv <==
target_rho,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
0.5,5.999766323941781,0.014230311029053887,5.9842268660702365,0.015164191873657433,5.986296568300173,0.015087942352589919
1.0,3.559425004979749,0.009050100159683043,3.530077684084722,0.008554092845905189,3.5345760573667087,0.008269476812139744
1.5,2.7546639619567026,0.005876115591278375,2.6699311629144358,0.00557398027864603,2.6771972997239866,0.005692636261664129
2.0,2.3175480049252886,0.004583260008536473,2.25473393457353,0.004263304191633477,2.262637691770109,0.004410804151137813
3.0,1.8985353568824972,0.0032491056127706827,1.8211445423818675,0.0030184187990344715,1.8406620717078666,0.0031596825844431107
4.0,1.682668755103061,0.0025930568878430255,1.5889557262593106,0.002612845730389238,1.611750787329412,0.0025866685690040655
6.0,1.4378535801559937,0.002231829052504232,1.3191678103973488,0.0020338958817541575,1.342968566933351,0.0022372932807442347
8.0,1.2947289282432546,0.0019486890950128088,1.1746721243003926,0.0016069920352145774,1.1911786818143848,0.0017304372795941562
12.0,1.142595826058036,0.0014709571685924765,1.0515174191402676,0.0009324771873447701,1.0595659765527563,0.0010579673918238875
16.0,1.0742095110291034,0.0011053454689806059,1.0176968883670217,0.0005599987687636292,1.0198775475970814,0.0005849799323334923


==> tikzdata/EAM_fluid/performance_table_with_time.csv <==
n,pi_EA_mean,pi_R_mean,pi_EA_se,pi_R_se,diff_R_minus_EA,diff_se,pi_EA_time_mean_sec,pi_R_time_mean_sec,pi_EA_time_se_sec,pi_R_time_se_sec
2,4.4422,4.4214,0.026118,0.025859,-0.0208,0.001865,0.000126,0.002021,0.0,8e-06
3,7.298,7.2676,0.037311,0.037013,-0.0304,0.002471,0.000178,0.002747,1e-06,1.1e-05
4,9.6494,9.6233,0.045797,0.045536,-0.0261,0.003,0.000222,0.003613,1e-06,1.6e-05
5,12.4061,12.3786,0.052959,0.052588,-0.0275,0.003619,0.000272,0.004596,1e-06,2.3e-05
6,14.8655,14.8362,0.062109,0.061809,-0.0293,0.003699,0.000315,0.005777,1e-06,3.4e-05
7,17.804,17.7785,0.070591,0.070338,-0.0255,0.004936,0.000366,0.007038,1e-06,4.5e-05
8,20.0518,20.0266,0.076377,0.075965,-0.0252,0.005274,0.000408,0.00859,1e-06,6e-05
9,22.977,22.9743,0.08314,0.083003,-0.0027,0.005075,0.000471,0.011036,1e-06,8.4e-05
10,25.2744,25.2533,0.09147,0.090932,-0.0211,0.005898,0.00052,0.013531,2e-06,0.000115


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_improvement_all.csv <==
objective,target_EL,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,2.0,0.03507885912985879,0.0006952521506897299,0.031154530777828236,0.0007773880180530924
min_diffuse,2.5,0.03105787128433643,0.0006365652307898242,0.02584043093237071,0.0006865275165254133
min_diffuse,3.0,0.02751607963246552,0.0005397625230158474,0.02276263399693714,0.0006048443639056088
min_diffuse,3.5,0.02322404371584705,0.000491111005218046,0.01930267029490505,0.0005400774245601013
min_diffuse,4.0,0.020830755677853297,0.0004353086969384013,0.016911069648663523,0.0005346178722664584
min_diffuse,5.0,0.01760126038861977,0.00036732060927490817,0.014346090044430335,0.00044763739431211467
min_diffuse,6.0,0.014906858942506814,0.00033924931602690513,0.012190021341474358,0.0003812730282799986
min_diffuse,8.0,0.011351549042544585,0.00026370638421571073,0.009701582125637515,0.000313573436548826
min_diffuse,10.0,0.008580128587282463,0.0002006887346096608,0.007470352468563883,0.00025376334813310226
min_diffuse,12.0,0.006978046966647949,0.00018847400548429748,0.005959154514454807,0.00020735818440713294
max_ml,2.0,0.01835624403006772,0.00083113713538012,0.016113625981145456,0.0009113005225714097
max_ml,2.5,0.01972121375106445,0.0008677061754361893,0.015664918649993226,0.000948602193803968
max_ml,3.0,0.020773156171769665,0.0009627908309704998,0.01624783362218375,0.0010419039012203723
max_ml,3.5,0.02049712002490785,0.0009236674208362783,0.01652742462767881,0.0011880421595185256
max_ml,4.0,0.019353251510264204,0.0010076727161674793,0.01631905529890937,0.0012289626378512713
max_ml,5.0,0.02456316466417783,0.001235404274638479,0.01712833704551873,0.0014566826879069685
max_ml,6.0,0.02394636015325664,0.0013193006649174826,0.0185185185185185,0.0016042524689940964
max_ml,8.0,0.023076259489302947,0.0015646700930412331,0.015441683919944748,0.001883937144656847
max_ml,10.0,0.024603091157606956,0.0016237641574472527,0.0159289244033224,0.002058944893287444
max_ml,12.0,0.02529574628744017,0.0018370915773173945,0.009690410269317808,0.002350028608856511
max_effective,2.0,0.010831731912947907,0.0002227051506113579,0.012355260560516737,0.00027683600687842733
max_effective,2.5,0.013414649608844994,0.0002259654280915527,0.015973041090641182,0.0003061608827930996
max_effective,3.0,0.015062797376655633,0.00023754666662464214,0.019196218073152315,0.00034501712777852754
max_effective,3.5,0.016171602397781138,0.00025313931964824303,0.021694103963496494,0.0003427649999389376
max_effective,4.0,0.01698258453006416,0.00023403829314804484,0.023631050951837484,0.0003373754801850418
max_effective,5.0,0.018634425660601753,0.0002472427290749233,0.027522716488310558,0.00037610818366676246
max_effective,6.0,0.019005709649644632,0.0002389074928306584,0.03034403805791735,0.00038613851444234073
max_effective,8.0,0.019669323103936442,0.00023734284611075726,0.03364073724276093,0.00037141794907062864
max_effective,10.0,0.019331413180907704,0.0002433294076150045,0.035380217514154794,0.0003943104672987093
max_effective,12.0,0.01884144652646449,0.00022804288166816314,0.03622524019635932,0.00036719928838815387


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_improvement_max_effective.csv <==
target_EL,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
2.0,0.010831731912947907,0.0002227051506113579,0.012355260560516737,0.00027683600687842733
2.5,0.013414649608844994,0.0002259654280915527,0.015973041090641182,0.0003061608827930996
3.0,0.015062797376655633,0.00023754666662464214,0.019196218073152315,0.00034501712777852754
3.5,0.016171602397781138,0.00025313931964824303,0.021694103963496494,0.0003427649999389376
4.0,0.01698258453006416,0.00023403829314804484,0.023631050951837484,0.0003373754801850418
5.0,0.018634425660601753,0.0002472427290749233,0.027522716488310558,0.00037610818366676246
6.0,0.019005709649644632,0.0002389074928306584,0.03034403805791735,0.00038613851444234073
8.0,0.019669323103936442,0.00023734284611075726,0.03364073724276093,0.00037141794907062864
10.0,0.019331413180907704,0.0002433294076150045,0.035380217514154794,0.0003943104672987093
12.0,0.01884144652646449,0.00022804288166816314,0.03622524019635932,0.00036719928838815387


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_improvement_max_ml.csv <==
target_EL,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
2.0,0.01835624403006772,0.00083113713538012,0.016113625981145456,0.0009113005225714097
2.5,0.01972121375106445,0.0008677061754361893,0.015664918649993226,0.000948602193803968
3.0,0.020773156171769665,0.0009627908309704998,0.01624783362218375,0.0010419039012203723
3.5,0.02049712002490785,0.0009236674208362783,0.01652742462767881,0.0011880421595185256
4.0,0.019353251510264204,0.0010076727161674793,0.01631905529890937,0.0012289626378512713
5.0,0.02456316466417783,0.001235404274638479,0.01712833704551873,0.0014566826879069685
6.0,0.02394636015325664,0.0013193006649174826,0.0185185185185185,0.0016042524689940964
8.0,0.023076259489302947,0.0015646700930412331,0.015441683919944748,0.001883937144656847
10.0,0.024603091157606956,0.0016237641574472527,0.0159289244033224,0.002058944893287444
12.0,0.02529574628744017,0.0018370915773173945,0.009690410269317808,0.002350028608856511


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_improvement_min_diffuse.csv <==
target_EL,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
2.0,0.03507885912985879,0.0006952521506897299,0.031154530777828236,0.0007773880180530924
2.5,0.03105787128433643,0.0006365652307898242,0.02584043093237071,0.0006865275165254133
3.0,0.02751607963246552,0.0005397625230158474,0.02276263399693714,0.0006048443639056088
3.5,0.02322404371584705,0.000491111005218046,0.01930267029490505,0.0005400774245601013
4.0,0.020830755677853297,0.0004353086969384013,0.016911069648663523,0.0005346178722664584
5.0,0.01760126038861977,0.00036732060927490817,0.014346090044430335,0.00044763739431211467
6.0,0.014906858942506814,0.00033924931602690513,0.012190021341474358,0.0003812730282799986
8.0,0.011351549042544585,0.00026370638421571073,0.009701582125637515,0.000313573436548826
10.0,0.008580128587282463,0.0002006887346096608,0.007470352468563883,0.00025376334813310226
12.0,0.006978046966647949,0.00018847400548429748,0.005959154514454807,0.00020735818440713294


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_obj_all.csv <==
objective,target_EL,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,2.0,2.015703748206001,,1.9449951603751543,0.0006952521506897299,1.9529054437435334,0.0007773880180530924
min_diffuse,2.5,2.3614658430595563,,2.2881237408634556,0.0006365652307898242,2.3004445480428233,0.0006865275165254133
min_diffuse,3.0,2.7189300822757403,,2.644115785616735,0.0005397625230158474,2.6570400719496354,0.0006048443639056088
min_diffuse,3.5,3.037956817609006,,2.967403175669999,0.000491111005218046,2.9793161387885405,0.0005400774245601013
min_diffuse,4.0,3.361006686849197,,3.29099437772381,0.0004353086969384013,3.304168468678266,0.0005346178722664584
min_diffuse,5.0,4.023173921792206,,3.952360990006037,0.00036732060927490817,3.965457106445771,0.00044763739431211467
min_diffuse,6.0,4.671626586506346,,4.601987307949232,0.00033924931602690513,4.614679358717435,0.0003812730282799986
min_diffuse,8.0,5.9510707936666165,,5.883516921696655,0.00026370638421571073,5.893335991626377,0.000313573436548826
min_diffuse,10.0,7.25579383432878,,7.193538190227428,0.0002006887346096608,7.201590496947111,0.00025376334813310226
min_diffuse,12.0,8.524192206582144,,8.46470999301188,0.00018847400548429748,8.47339522811221,0.00020735818440713294
max_ml,2.0,0.8036781148826808,,0.8184306264810921,0.00083113713538012,0.8166282834351324,0.0009113005225714097
max_ml,2.5,0.7429446729158689,,0.7575964436156574,0.0008677061754361893,0.7545828407785418,0.000948602193803968
max_ml,3.0,0.6919156590386729,,0.7062889310815762,0.0009627908309704998,0.7031577895473169,0.0010419039012203723
max_ml,3.5,0.6476014450138621,,0.660875409560615,0.0009236674208362783,0.6583046290851046,0.0011880421595185256
max_ml,4.0,0.6085199108420107,,0.6202967497255397,0.0010076727161674793,0.6184503809175289,0.0012289626378512713
max_ml,5.0,0.5345261251592998,,0.5476557783888926,0.001235404274638479,0.5436816687906634,0.0014566826879069685
max_ml,6.0,0.4707414829659319,,0.4820140280561122,0.0013193006649174826,0.47945891783567135,0.0016042524689940964
max_ml,8.0,0.38518666201465385,,0.39407532937912243,0.0015646700930412331,0.3911345926996627,0.001883937144656847
max_ml,10.0,0.3164689636814348,,0.32425507844344253,0.0016237641574472527,0.32150997387991415,0.002058944893287444
max_ml,12.0,0.26441715749891853,,0.2711057868290573,0.0018370915773173945,0.2669794682373299,0.002350028608856511
max_effective,2.0,9.89124194786556,,9.998381228930944,0.0002227051506113579,10.013450819398551,0.00027683600687842733
max_effective,2.5,11.818334693062054,,11.976873511929538,0.0002259654280915527,12.007109438737285,0.0003061608827930996
max_effective,3.0,13.599063988541355,,13.803903933912927,0.00023754666662464214,13.860114586456147,0.00034501712777852754
max_effective,3.5,15.02411156851214,,15.267075527178022,0.00025313931964824303,15.350046206838613,0.0003427649999389376
max_effective,4.0,16.29252470142054,,16.569213879370572,0.00023403829314804484,16.67753418277388,0.0003373754801850418
max_effective,5.0,18.941176470588236,,19.29413441545375,0.0002472427290749233,19.462489100543294,0.00037610818366676246
max_effective,6.0,20.831028724114898,,21.226937207748833,0.0002389074928306584,21.46312625250501,0.00038613851444234073
max_effective,8.0,23.977155294156738,,24.448769708750767,0.00023734284611075726,24.78376447523634,0.00037141794907062864
max_effective,10.0,26.17230938160281,,26.67825710815712,0.0002433294076150045,27.09829138037167,0.0003943104672987093
max_effective,12.0,27.87421383647799,,28.399404345945225,0.00022804288166816314,28.883963927989086,0.00036719928838815387


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_obj_max_effective.csv <==
target_EL,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
2.0,9.89124194786556,,9.998381228930944,0.0002227051506113579,10.013450819398551,0.00027683600687842733
2.5,11.818334693062054,,11.976873511929538,0.0002259654280915527,12.007109438737285,0.0003061608827930996
3.0,13.599063988541355,,13.803903933912927,0.00023754666662464214,13.860114586456147,0.00034501712777852754
3.5,15.02411156851214,,15.267075527178022,0.00025313931964824303,15.350046206838613,0.0003427649999389376
4.0,16.29252470142054,,16.569213879370572,0.00023403829314804484,16.67753418277388,0.0003373754801850418
5.0,18.941176470588236,,19.29413441545375,0.0002472427290749233,19.462489100543294,0.00037610818366676246
6.0,20.831028724114898,,21.226937207748833,0.0002389074928306584,21.46312625250501,0.00038613851444234073
8.0,23.977155294156738,,24.448769708750767,0.00023734284611075726,24.78376447523634,0.00037141794907062864
10.0,26.17230938160281,,26.67825710815712,0.0002433294076150045,27.09829138037167,0.0003943104672987093
12.0,27.87421383647799,,28.399404345945225,0.00022804288166816314,28.883963927989086,0.00036719928838815387


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_obj_max_ml.csv <==
target_EL,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
2.0,0.8036781148826808,,0.8184306264810921,0.00083113713538012,0.8166282834351324,0.0009113005225714097
2.5,0.7429446729158689,,0.7575964436156574,0.0008677061754361893,0.7545828407785418,0.000948602193803968
3.0,0.6919156590386729,,0.7062889310815762,0.0009627908309704998,0.7031577895473169,0.0010419039012203723
3.5,0.6476014450138621,,0.660875409560615,0.0009236674208362783,0.6583046290851046,0.0011880421595185256
4.0,0.6085199108420107,,0.6202967497255397,0.0010076727161674793,0.6184503809175289,0.0012289626378512713
5.0,0.5345261251592998,,0.5476557783888926,0.001235404274638479,0.5436816687906634,0.0014566826879069685
6.0,0.4707414829659319,,0.4820140280561122,0.0013193006649174826,0.47945891783567135,0.0016042524689940964
8.0,0.38518666201465385,,0.39407532937912243,0.0015646700930412331,0.3911345926996627,0.001883937144656847
10.0,0.3164689636814348,,0.32425507844344253,0.0016237641574472527,0.32150997387991415,0.002058944893287444
12.0,0.26441715749891853,,0.2711057868290573,0.0018370915773173945,0.2669794682373299,0.002350028608856511


==> tikzdata/EL_sweep_kappa_1_Cn_4/avg_obj_min_diffuse.csv <==
target_EL,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
2.0,2.015703748206001,,1.9449951603751543,0.0006952521506897299,1.9529054437435334,0.0007773880180530924
2.5,2.3614658430595563,,2.2881237408634556,0.0006365652307898242,2.3004445480428233,0.0006865275165254133
3.0,2.7189300822757403,,2.644115785616735,0.0005397625230158474,2.6570400719496354,0.0006048443639056088
3.5,3.037956817609006,,2.967403175669999,0.000491111005218046,2.9793161387885405,0.0005400774245601013
4.0,3.361006686849197,,3.29099437772381,0.0004353086969384013,3.304168468678266,0.0005346178722664584
5.0,4.023173921792206,,3.952360990006037,0.00036732060927490817,3.965457106445771,0.00044763739431211467
6.0,4.671626586506346,,4.601987307949232,0.00033924931602690513,4.614679358717435,0.0003812730282799986
8.0,5.9510707936666165,,5.883516921696655,0.00026370638421571073,5.893335991626377,0.000313573436548826
10.0,7.25579383432878,,7.193538190227428,0.0002006887346096608,7.201590496947111,0.00025376334813310226
12.0,8.524192206582144,,8.46470999301188,0.00018847400548429748,8.47339522811221,0.00020735818440713294


==> tikzdata/hypercube/avg_gap_all.csv <==
objective,n,fair,uniform_random,ml_greedy,ea_greedy,optimal
min_diffuse,2,0.02793579148074484,0.060432191919443795,0.0007467392002042326,0.0023146793451733687,0.0
min_diffuse,3,0.022454306175997498,0.07936981514164365,0.0013698227301825548,0.0027543033549974794,0.0
min_diffuse,4,0.020467205705045694,0.07377226246378181,0.00219517943905864,0.0031917359073933343,0.0
min_diffuse,5,0.013121185288499308,0.06893400455580813,0.0025294044501945334,0.0027679760113229262,0.0
min_diffuse,6,0.013411768179803938,0.05970957298282291,0.003141038235720452,0.0028059246308228397,0.0
min_diffuse,7,0.010691551436843812,0.050582195790178856,0.002707979020520226,0.0027264570123116446,0.0
min_diffuse,8,0.0068623926969777,0.04021743748162902,0.0023014187206922727,0.0018313644060000888,0.0
max_ml,2,0.024366291153961658,0.056733543900190336,0.0010176966055405593,0.003743853246810382,0.0
max_ml,3,0.033839026589275185,0.12761816475607773,0.0022005030221206863,0.007901071507428714,0.0
max_ml,4,0.04913321570654808,0.18201893443439385,0.005195134481324459,0.013184970069431838,0.0
max_ml,5,0.04285603412335216,0.24650412517721626,0.007248300393341731,0.016933406463167072,0.0
max_ml,6,0.06958244221617654,0.29270599084756127,0.011907974255934825,0.023497166381488663,0.0
max_ml,7,0.08281064168050196,0.3417869963072528,0.014693954558938014,0.029394142981024468,0.0
max_ml,8,0.07617797957032925,0.3973245820102214,0.015270674263364849,0.027389919030830233,0.0
max_effective,2,0.03877746341392561,0.052376454544508226,0.006383858280097146,0.0002125261693773284,0.0
max_effective,3,0.04266725443118482,0.07885215119636806,0.010425927506712873,0.0001312480476103993,0.0
max_effective,4,0.04576091005711672,0.09614870534824187,0.010946412869665008,0.0005882710046099287,0.0
max_effective,5,0.03828562523572953,0.10866155670823113,0.012394861650593392,0.0006009831395307356,0.0
max_effective,6,0.042910945559962624,0.1153705638748922,0.012980434532698232,0.0010190131941706702,0.0
max_effective,7,0.04099123181279725,0.1182477161042824,0.009650201511459587,0.0012090954211233644,0.0
max_effective,8,0.033242681520074695,0.11667496193245783,0.007967835944049323,0.001139520090156667,0.0


==> tikzdata/hypercube/avg_gap_max_effective.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.03877746341392561,0.052376454544508226,0.006383858280097146,0.0002125261693773284,0.0
3,0.04266725443118482,0.07885215119636806,0.010425927506712873,0.0001312480476103993,0.0
4,0.04576091005711672,0.09614870534824187,0.010946412869665008,0.0005882710046099287,0.0
5,0.03828562523572953,0.10866155670823113,0.012394861650593392,0.0006009831395307356,0.0
6,0.042910945559962624,0.1153705638748922,0.012980434532698232,0.0010190131941706702,0.0
7,0.04099123181279725,0.1182477161042824,0.009650201511459587,0.0012090954211233644,0.0
8,0.033242681520074695,0.11667496193245783,0.007967835944049323,0.001139520090156667,0.0


==> tikzdata/hypercube/avg_gap_max_ml.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.024366291153961658,0.056733543900190336,0.0010176966055405593,0.003743853246810382,0.0
3,0.033839026589275185,0.12761816475607773,0.0022005030221206863,0.007901071507428714,0.0
4,0.04913321570654808,0.18201893443439385,0.005195134481324459,0.013184970069431838,0.0
5,0.04285603412335216,0.24650412517721626,0.007248300393341731,0.016933406463167072,0.0
6,0.06958244221617654,0.29270599084756127,0.011907974255934825,0.023497166381488663,0.0
7,0.08281064168050196,0.3417869963072528,0.014693954558938014,0.029394142981024468,0.0
8,0.07617797957032925,0.3973245820102214,0.015270674263364849,0.027389919030830233,0.0


==> tikzdata/hypercube/avg_gap_min_diffuse.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.02793579148074484,0.060432191919443795,0.0007467392002042326,0.0023146793451733687,0.0
3,0.022454306175997498,0.07936981514164365,0.0013698227301825548,0.0027543033549974794,0.0
4,0.020467205705045694,0.07377226246378181,0.00219517943905864,0.0031917359073933343,0.0
5,0.013121185288499308,0.06893400455580813,0.0025294044501945334,0.0027679760113229262,0.0
6,0.013411768179803938,0.05970957298282291,0.003141038235720452,0.0028059246308228397,0.0
7,0.010691551436843812,0.050582195790178856,0.002707979020520226,0.0027264570123116446,0.0
8,0.0068623926969777,0.04021743748162902,0.0023014187206922727,0.0018313644060000888,0.0


==> tikzdata/hypercube/avg_obj_all.csv <==
objective,n,fair,uniform_random,ml_greedy,ea_greedy,optimal
min_diffuse,2,2.445771497717639,2.523090305594636,2.3810804832896753,2.38481108917817,2.3793037638999777
min_diffuse,3,3.4931187378389676,3.6875652081023715,3.421085588037206,3.425815535560048,3.416405717829398
min_diffuse,4,4.701874313665355,4.947481106084727,4.617684669472619,4.622276373384694,4.607570226048379
min_diffuse,5,6.045664799693034,6.3787203134022965,5.982459768044261,5.983883411839559,5.9673658862157275
min_diffuse,6,7.768213373238001,8.12310487708184,7.689484050952896,7.686915268875503,7.6654067153675784
min_diffuse,7,10.06616073895873,10.463458645991249,9.986646941599307,9.986830976417092,9.959676347000459
min_diffuse,8,13.631357675788989,14.08293333205484,13.569609150795243,13.563245343251042,13.53845150505233
max_ml,2,0.7077461315354688,0.6842662151366504,0.7246837150963941,0.7227061011626765,0.7254219745775061
max_ml,3,0.5357506353161388,0.4837487078579222,0.5532946673853806,0.5501336173412192,0.5545148790525466
max_ml,4,0.43403456523347006,0.3733772827344973,0.45409063018052087,0.45044357375468524,0.4564620117170066
max_ml,5,0.3194535215257869,0.25148454072614707,0.33133785276449035,0.3281053805861564,0.3337570239323397
max_ml,6,0.25217229202874974,0.19169882375286684,0.2678038787882636,0.2646628448335481,0.2710313126822359
max_ml,7,0.20728771546131525,0.14875823469254848,0.22268230364547476,0.2193600142542761,0.22600318416375223
max_ml,8,0.1513571511012238,0.09874113442678704,0.16133608211677475,0.1593504893067562,0.1638379988288517
max_effective,2,4.934212159660637,4.864404903961083,5.100497191755563,5.13217628872115,5.133267242344556
max_effective,3,6.594389564242474,6.345137351032387,6.816477308333731,6.887390088771415,6.888294163931797
max_effective,4,7.8373270042639165,7.423483521134238,8.123264356676735,8.208337527340758,8.213169096576232
max_effective,5,8.866181083049097,8.217375399473456,9.104871700916275,9.213601137945012,9.21914168665964
max_effective,6,9.539070220745685,8.816883101304704,9.83738023182289,9.956596764034614,9.966753016861837
max_effective,7,10.101568163578559,9.287799126175416,10.431693981410438,10.520607045999734,10.533342862624055
max_effective,8,10.601258416518155,9.686357491514766,10.878417083194025,10.953294965712198,10.965790704524457


==> tikzdata/hypercube/avg_obj_max_effective.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,4.934212159660637,4.864404903961083,5.100497191755563,5.13217628872115,5.133267242344556
3,6.594389564242474,6.345137351032387,6.816477308333731,6.887390088771415,6.888294163931797
4,7.8373270042639165,7.423483521134238,8.123264356676735,8.208337527340758,8.213169096576232
5,8.866181083049097,8.217375399473456,9.104871700916275,9.213601137945012,9.21914168665964
6,9.539070220745685,8.816883101304704,9.83738023182289,9.956596764034614,9.966753016861837
7,10.101568163578559,9.287799126175416,10.431693981410438,10.520607045999734,10.533342862624055
8,10.601258416518155,9.686357491514766,10.878417083194025,10.953294965712198,10.965790704524457


==> tikzdata/hypercube/avg_obj_max_ml.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.7077461315354688,0.6842662151366504,0.7246837150963941,0.7227061011626765,0.7254219745775061
3,0.5357506353161388,0.4837487078579222,0.5532946673853806,0.5501336173412192,0.5545148790525466
4,0.43403456523347006,0.3733772827344973,0.45409063018052087,0.45044357375468524,0.4564620117170066
5,0.3194535215257869,0.25148454072614707,0.33133785276449035,0.3281053805861564,0.3337570239323397
6,0.25217229202874974,0.19169882375286684,0.2678038787882636,0.2646628448335481,0.2710313126822359
7,0.20728771546131525,0.14875823469254848,0.22268230364547476,0.2193600142542761,0.22600318416375223
8,0.1513571511012238,0.09874113442678704,0.16133608211677475,0.1593504893067562,0.1638379988288517


==> tikzdata/hypercube/avg_obj_min_diffuse.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,2.445771497717639,2.523090305594636,2.3810804832896753,2.38481108917817,2.3793037638999777
3,3.4931187378389676,3.6875652081023715,3.421085588037206,3.425815535560048,3.416405717829398
4,4.701874313665355,4.947481106084727,4.617684669472619,4.622276373384694,4.607570226048379
5,6.045664799693034,6.3787203134022965,5.982459768044261,5.983883411839559,5.9673658862157275
6,7.768213373238001,8.12310487708184,7.689484050952896,7.686915268875503,7.6654067153675784
7,10.06616073895873,10.463458645991249,9.986646941599307,9.986830976417092,9.959676347000459
8,13.631357675788989,14.08293333205484,13.569609150795243,13.563245343251042,13.53845150505233


==> tikzdata/hypercube/worst_gap_max_effective.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.3356754428455925,0.3419467595249451,0.0997637941558958,0.0061000658994743,0.0
3,0.3994937720652158,0.4098835190972356,0.1312400643711064,0.002928192054787,0.0
4,0.3850499552036258,0.411943836314722,0.1409657103754699,0.0147718983222041,0.0
5,0.3385789712005925,0.3965492321033864,0.1307422007689086,0.0087290129148061,0.0
6,0.2860428597395765,0.3774155006236289,0.1128032595293265,0.0162372097816713,0.0
7,0.2239123278400298,0.3583463536306638,0.0554199165382462,0.0165054198299245,0.0
8,0.1550367926922097,0.3400258240578471,0.0612492637766385,0.0159127003174897,0.0


==> tikzdata/hypercube/worst_gap_max_ml.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.355984112545034,0.4230769230769229,0.0390076088617939,0.3833397170006595,0.0
3,0.4835229587153531,0.7777777777777779,0.048782808580013,0.615695273816644,0.0
4,0.5426018776936674,0.8467548076923076,0.1340220016098736,0.6379733799360721,0.0
5,0.5840394056899626,0.9616,0.1124999999999997,0.7231799313642877,0.0
6,0.6359893108509921,0.9081320111710164,0.2080645463231042,0.5479803816013781,0.0
7,0.619858248260615,0.9620494268946744,0.2912026005199642,0.3372273225015538,0.0
8,0.5781910397295011,0.988240708966227,0.3320240551094087,0.3320240551094087,0.0


==> tikzdata/hypercube/worst_gap_min_diffuse.csv <==
n,fair,uniform_random,ml_greedy,ea_greedy,optimal
2,0.1645690540086516,0.2516599511992618,0.0166871385071138,0.0512473161715145,0.0
3,0.2168736988929588,0.6205525688894151,0.0199097658861043,0.0783995785762947,0.0
4,0.2205434964419756,0.5899180480201934,0.0229187170300357,0.0695654082643049,0.0
5,0.1971578148470619,0.6875792590389869,0.0248374669623898,0.063573128384779,0.0
6,0.1955725512364355,0.6009790168836326,0.0207765629530237,0.058697246914811,0.0
7,0.1764317971274533,0.6202877986245672,0.0292556937711525,0.0292556937711525,0.0
8,0.1358958383614185,0.5960104549586106,0.0312019577002213,0.0312019577002213,0.0


==> tikzdata/hypercube_new/avg_gap_max_effective.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,0.03275889877,0.0142144735,0.004574532722,0.0002174867381,0.003408889001
3,0.062130975,0.02571553738,0.007441467918,0.0001816595779,0.01241465206
4,0.08473067247,0.03577994321,0.01120227619,0.0002776098432,0.00753803194
5,0.102456226,0.04645868269,0.01486214901,0.0004598516554,0.01270752383
6,0.1175131939,0.05551857234,0.01798081813,0.0005350124418,0.009183780643
7,0.1302891654,0.06508298983,0.01985978242,0.0008145975036,0.01640514914


==> tikzdata/hypercube_new/avg_gap_max_ml.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.05752924044,0.01397630482,0.002960370013,0.002432288071
3,0.1428568642,0.03099850578,0.00411849618,0.01094861733
4,0.2275726994,0.04650073873,0.005467295036,0.02551649388
5,0.3040368729,0.0750908761,0.008359448974,0.04796390165
6,0.3769332966,0.09569509281,0.01075531017,0.06999500234
7,0.4265717876,0.1311414492,0.01138491212,0.07398836913


==> tikzdata/hypercube_new/avg_gap_min_diffuse.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.09351771329,0.01634330274,0.001074025795,0.001627027553
3,0.1269593041,0.02752834431,0.001405083138,0.00511286967
4,0.1394272824,0.03436718912,0.002129858623,0.006574202567
5,0.1433138807,0.04069264686,0.003137977119,0.008352203208
6,0.1455563865,0.04458442897,0.003925015466,0.01031390677
7,0.1456558418,0.04913096756,0.004792165164,0.01068602554


==> tikzdata/hypercube_new/avg_obj_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,4.572791935,4.384465253,4.466785173,4.537473083,4.571544807,4.563259259
3,7.32974167,6.798106114,7.049673517,7.242185141,7.328246714,7.231472222
4,10.23580941,9.247689608,9.71500984,10.06750579,10.23326309,10.15887302
5,13.29431475,11.75989886,12.45322848,13.01813675,13.28919662,13.12793651
6,16.55541726,14.38432298,15.33348164,16.16238209,16.54856077,16.40626984
7,20.11809943,17.22756695,18.43185723,19.61331865,20.10361246,19.81030556


==> tikzdata/hypercube_new/avg_value_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,4.572791935,4.384465253,4.466785173,4.537473083,4.571544807,4.563259259
3,7.32974167,6.798106114,7.049673517,7.242185141,7.328246714,7.231472222
4,10.23580941,9.247689608,9.71500984,10.06750579,10.23326309,10.15887302
5,13.29431475,11.75989886,12.45322848,13.01813675,13.28919662,13.12793651
6,16.55541726,14.38432298,15.33348164,16.16238209,16.54856077,16.40626984
7,20.11809943,17.22756695,18.43185723,19.61331865,20.10361246,19.81030556


==> tikzdata/hypercube_new/avg_value_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.6919562253,0.6650535573,0.6841602597,0.690324117,0.6909210978
3,0.6236695371,0.5650722067,0.609046828,0.6215299287,0.6198792637
4,0.564986944,0.4840201846,0.5453993586,0.5625838885,0.5578386899
5,0.509718499,0.4161537466,0.483485746,0.5062507409,0.4985444277
6,0.4555441088,0.3561043344,0.4264292632,0.4524975293,0.4414721225
7,0.4547644455,0.3518485434,0.4164541442,0.4514249623,0.4400056655


==> tikzdata/hypercube_new/avg_value_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,3.103278408,3.279505715,3.138927948,3.107507463,3.106211484
3,3.323477635,3.592296374,3.389385517,3.329074244,3.334297541
4,3.551375389,3.876411855,3.638046942,3.561282687,3.567376472
5,3.818010667,4.180036887,3.928411723,3.830967929,3.841244968
6,4.158701428,4.553983236,4.285734113,4.177721146,4.188368743
7,4.660401529,5.081870151,4.809535381,4.682633646,4.69340316


==> tikzdata/hypercube_new/two_slices_avg_gap_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid
0,3,3,3.342707016e-16,3.738413411e-16,3.738413411e-16,0.01269774542
0.5,2.75,3.25,0.0007889504343,2.173104342e-05,2.610407373e-06,0.01378925095
1,2.5,3.5,0.002289651557,0.0005711448611,4.63202882e-05,0.000949679551
1.5,2.25,3.75,0.005243701624,0.002371642709,0.0007815262644,0.009146918962
2,2,4,0.009817920847,0.003356325623,7.942584956e-05,0.01436192823
2.5,1.75,4.25,0.01488442202,0.006855898444,0.0002924208805,0.01987102983
3,1.5,4.5,0.0204436445,0.002265739566,1.437847838e-16,0.009031532261


==> tikzdata/hypercube_new/two_slices_avg_gap_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy
0,3,3,1.923059503e-17,3.296926086e-17,3.296926086e-17
0.5,2.75,3.25,0.002185451325,6.113098378e-17,0.0001363709512
1,2.5,3.5,0.005108701783,0.0001985751657,0.00252587361
1.5,2.25,3.75,0.01077392941,0.002538574182,0.001930753344
2,2,4,0.01842830092,0.001809031116,0.009505610804
2.5,1.75,4.25,0.03183230311,0.009223738051,0.01208081283
3,1.5,4.5,0.04714846444,0.002291836671,0.010507098


==> tikzdata/hypercube_new/two_slices_avg_gap_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy
0,3,3,-3.942297828e-18,-2.926500571e-17,-2.926500571e-17
0.5,2.75,3.25,0.0007287414288,-2.637915232e-17,5.594471105e-05
1,2.5,3.5,0.001661854539,-5.633273655e-17,0.003881491944
1.5,2.25,3.75,0.002961415569,0.000167565507,0.0007597876874
2,2,4,0.00758942413,9.69090783e-05,0.002976063708
2.5,1.75,4.25,0.01486557574,0.002220023717,0.00455064447
3,1.5,4.5,0.02580207476,2.882514878e-06,0.01209750394


==> tikzdata/hypercube_new/two_slices_avg_obj_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid
0,3,3,11.23016489,11.23016489,11.23016489,11.08111111
0.5,2.75,3.25,11.2806847,11.2896783,11.29000456,11.09555556
1,2.5,3.5,11.30959339,11.33087392,11.33729897,11.31388889
1.5,2.25,3.75,11.31820055,11.35467339,11.37485406,11.29777778
2,2,4,11.30849549,11.39127848,11.43052766,11.26333333
2.5,1.75,4.25,11.28292069,11.38625966,11.46657255,11.33
3,1.5,4.5,11.24342321,11.47070826,11.50060764,11.39833333


==> tikzdata/hypercube_new/two_slices_avg_obj_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy
0,3,3,0.5932376917,0.5932376917,0.5932376917
0.5,2.75,3.25,0.5872172052,0.5878720397,0.5877658904
1,2.5,3.5,0.581253928,0.582971634,0.5817652302
1.5,2.25,3.75,0.5754159231,0.5786433459,0.5796377906
2,2,4,0.5697853163,0.5789067585,0.5770428292
2.5,1.75,4.25,0.5644085531,0.5773426488,0.578201497
3,1.5,4.5,0.5591134124,0.5862825395,0.5829231278


==> tikzdata/hypercube_new/two_slices_avg_obj_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy
0,3,3,2.55928594,2.55928594,2.55928594
0.5,2.75,3.25,2.577482364,2.575195099,2.575311829
1,2.5,3.5,2.596341314,2.591343022,2.598870571
1.5,2.25,3.75,2.615860669,2.607761134,2.60893244
2,2,4,2.636066244,2.618122453,2.625122529
2.5,1.75,4.25,2.657128342,2.629023788,2.633304223
3,1.5,4.5,2.679667643,2.623030555,2.646073694


==> tikzdata/hypercube_new_cn/avg_gap_max_effective_by_cn.csv <==
n,c_ratio,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,1,0.03757656351,-1.901606878e-17,-1.901606878e-17,-1.901606878e-17,0.006767544207
3,1,0.07889129239,0.007725781084,2.880249003e-05,2.880249003e-05,0.01628046153
4,1,0.1053679398,0.01273273465,0.003356490899,0.0004397304811,0.01204689213
5,1,0.1218237635,0.02010159308,0.005014255697,0.0009421463167,0.01767388388
6,1,0.1329217344,0.02323579729,0.008586475083,0.001277302934,0.01595391427
7,1,0.1395923226,0.02767994112,0.009772436615,0.001589149184,0.02195231018
2,2,0.03259053444,0.02026093636,0.006489845665,0.0002535063239,-3.224715921e-05
3,2,0.05961561079,0.03352997958,0.01090169752,0.0002941074638,0.006883219581
4,2,0.08267542454,0.04650428063,0.01502878133,0.0002051888845,0.007877449941
5,2,0.1020842462,0.05867701782,0.01989229731,0.0003116631714,0.009897495531
6,2,0.1191757629,0.07008950014,0.02351114819,0.0002265673767,0.008440791844
7,2,0.1343943967,0.08175734158,0.02642634247,0.0005140851559,0.01266494859
2,3,0.02810959838,0.02238248415,0.007233752502,0.0003989538905,-0.001918900452
3,3,0.04788602183,0.03589085147,0.01139390374,0.0002220687799,0.01207568402
4,3,0.06614865311,0.04810281435,0.01522155636,0.0001879101641,0.005360646355
5,3,0.08346066831,0.06059743718,0.01967989401,0.0001257454781,0.0114868237
6,3,0.1004420844,0.0732304196,0.02184483112,0.0001011670149,0.005781180174
7,3,0.1168807768,0.08581168677,0.02338056817,0.0003405581712,0.01197741075


==> tikzdata/hypercube_new_cn/avg_gap_max_ml_by_cn.csv <==
n,c_ratio,uniform_random,fair,ml_greedy,ea_greedy
2,1,0.09335351324,0,0,0
3,1,0.2520789724,0.01409144662,1.66974504e-05,1.66974504e-05
4,1,0.3962001393,0.01307115724,0.0005280695892,0.01146161235
5,1,0.509926085,0.04065485067,0.00164886969,0.03312525803
6,1,0.6056592755,0.03545239291,0.00310909125,0.05688615549
7,1,0.6790796867,0.06717257717,0.007948404262,0.07473169787
2,2,0.04613708381,0.02003065752,0.004310908403,0.003041973106
3,2,0.1073082873,0.03781773726,0.005756887244,0.01471204756
4,2,0.1743846296,0.06254173049,0.007662970907,0.0333553276
5,2,0.2422517548,0.09159609502,0.009991190579,0.05939928716
6,2,0.3107763684,0.123501052,0.01423632912,0.08377946211
7,2,0.3808004629,0.1664005559,0.01781845717,0.09987507443
2,3,0.03309712427,0.02189825693,0.004570201636,0.004254891107
3,3,0.0691833329,0.04108633346,0.006581903846,0.01811710698
4,3,0.1121333295,0.06388932846,0.008210844611,0.03173254168
5,3,0.1599327789,0.09302168262,0.01343828665,0.05136715977
6,3,0.214364246,0.1281318335,0.01492051013,0.06931938941
7,3,0.2198352131,0.1598512146,0.00838787494,0.04735833509


==> tikzdata/hypercube_new_cn/avg_gap_min_diffuse_by_cn.csv <==
n,c_ratio,uniform_random,fair,ml_greedy,ea_greedy
2,1,0.1040312433,0,0,0
3,1,0.1229056637,0.005354139395,8.407617434e-18,8.407617434e-18
4,1,0.1244057173,0.005800771086,0.001153524062,0.0002445736908
5,1,0.1224506677,0.0106052965,0.001315120031,0.001214574583
6,1,0.1222887497,0.01026462384,0.003188532708,0.002264751192
7,1,0.1193536837,0.01290978435,0.003287647799,0.002226423543
2,2,0.09572774847,0.01917766826,0.001577931038,0.0008275550915
3,2,0.133262548,0.02951871593,0.002235603286,0.00488381618
4,2,0.1462326674,0.03770807798,0.002803890387,0.006284309155
5,2,0.1490804492,0.04343538242,0.004355645326,0.007993510525
6,2,0.1500872042,0.04847108931,0.004652114912,0.01016897681
7,2,0.1502329081,0.05321355929,0.00610789038,0.008992423155
2,3,0.08079414815,0.02985223995,0.001644146346,0.004053527567
3,3,0.1247097007,0.0477121776,0.001979646128,0.01045479283
4,3,0.1476434624,0.0595927183,0.002432161421,0.01319372486
5,3,0.1584105251,0.06803726166,0.003743165999,0.01584852452
6,3,0.1642932057,0.07501757375,0.003934398777,0.01850799232
7,3,0.1673809337,0.08126955905,0.004980957312,0.02083922991


==> tikzdata/hypercube_new_cn/avg_obj_max_effective_by_cn.csv <==
n,c_ratio,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,1,3.3175,3.187226562,3.3175,3.3175,3.3175,3.295733333
3,1,5.191560386,4.772996789,5.149469885,5.191400242,5.191400242,5.105433333
4,1,7.09245074,6.333302369,6.997499945,7.067059658,7.08928987,7.003409524
5,1,9.002654825,7.891186683,8.814449767,8.955434812,8.994105124,8.841142857
6,1,10.92561226,9.455503538,10.66139729,10.82680062,10.9115265,10.74415238
7,1,12.85500623,11.03747286,12.48607711,12.72471757,12.83435681,12.5686
2,2,4.760949573,4.563525304,4.634978378,4.719118016,4.759803643,4.7548
3,2,7.649142669,7.093102703,7.325134656,7.541529726,7.646820864,7.582466667
4,2,10.68984249,9.640910987,10.07954884,10.48613706,10.68764861,10.59210476
5,2,13.87806464,12.22929308,12.90217773,13.54350783,13.87342985,13.73353175
6,2,17.25313579,14.90176679,15.83732653,16.77023676,17.24894401,17.09170476
7,2,20.89993993,17.74983575,18.95181942,20.26906781,20.88759304,20.61691667
2,3,5.639926232,5.402643893,5.447877141,5.575801233,5.637330778,5.649555556
3,3,9.148521954,8.528218851,8.674416009,8.993625455,9.146519036,9.034583333
4,3,12.92513499,11.76885547,12.06798074,12.64932066,12.9228508,12.85878095
5,3,17.00222479,15.15921682,15.64305795,16.5554676,17.00005489,16.8044127
6,3,21.48750374,18.79569862,19.50172111,20.89010888,21.4852118,21.35901905
7,3,26.59935213,22.89539223,23.85767515,25.84617057,26.58888755,26.30146667


==> tikzdata/hypercube_new_cn/avg_obj_max_ml_by_cn.csv <==
n,c_ratio,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,1,0.5331562402,0.4957435645,0.5331562402,0.5331562402,0.5331562402
3,1,0.4324005331,0.3444579803,0.427820737,0.4323983577,0.4323983577
4,1,0.3575713697,0.2429551179,0.3543387654,0.3574648626,0.3559924927
5,1,0.2978344966,0.1758985721,0.2897974148,0.2976632637,0.2942227262
6,1,0.2531775802,0.1319224643,0.2476978084,0.2528996451,0.2480450338
7,1,0.2169645461,0.1044521805,0.2094941454,0.2166255463,0.2123158809
2,2,0.7289190051,0.7048213882,0.7183377326,0.7266856823,0.7277614907
3,2,0.6667964308,0.6160188691,0.6494190093,0.6639594041,0.6623146979
4,2,0.6088781899,0.5355296601,0.5841556939,0.6060458449,0.6008126665
5,2,0.551649975,0.4630500599,0.5209106658,0.5474371074,0.5389672676
6,2,0.4921025215,0.3965564725,0.4579350484,0.4887647424,0.4759967498
7,2,0.4260175328,0.3328977482,0.3897622683,0.4207872291,0.4089064199
2,3,0.8137934305,0.7945957192,0.8009868062,0.8111304284,0.8118455626
3,3,0.7718116473,0.7347397708,0.7499007376,0.7682320241,0.7649247356
4,3,0.7285112723,0.6735757758,0.6977036164,0.7242409578,0.7167109104
5,3,0.6796710253,0.6095126078,0.6397491574,0.6736518516,0.6624432893
6,3,0.6213522246,0.5398340663,0.5736549327,0.6158282003,0.6003745839
7,3,0.7213112575,0.6181957013,0.650106019,0.7168621115,0.6987946956


==> tikzdata/hypercube_new_cn/avg_obj_min_diffuse_by_cn.csv <==
n,c_ratio,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,1,4.613870834,4.842904571,4.613870834,4.613870834,4.613870834
3,1,4.937960636,5.271272243,4.962166414,4.937960636,4.937960636
4,1,5.272050856,5.665740762,5.303176968,5.280609894,5.272690206
5,1,5.676646571,6.109056873,5.730863979,5.684941728,5.681866135
6,1,6.207286088,6.678960805,6.265244982,6.228696133,6.217724159
7,1,7.010074226,7.506397427,7.084765696,7.031246417,7.023064257
2,2,2.666964145,2.835410958,2.71440498,2.674074346,2.668603834
3,2,2.862565883,3.122815519,2.93907439,2.87239495,2.872308691
4,2,3.063406306,3.377407471,3.166422113,3.076174209,3.080305739
5,2,3.29131383,3.640062722,3.417048615,3.308918405,3.316264929
6,2,3.577785119,3.956310238,3.725283062,3.598944415,3.610361622
7,2,3.992178214,4.397296036,4.163753671,4.018915369,4.023107043
2,3,2.029000245,2.160201617,2.088508032,2.034577208,2.036159783
3,3,2.169906386,2.382801361,2.266915748,2.176867148,2.192623297
4,3,2.318669004,2.586087331,2.444541745,2.327063959,2.349133473
5,3,2.486071599,2.790991066,2.637322575,2.499043655,2.525603839
6,3,2.691033078,3.026678664,2.866674294,2.705522891,2.737020449
7,3,2.978952147,3.341916991,3.180086778,2.997739151,3.034038181


==> tikzdata/hypercube_new_cn/avg_value_max_effective_by_cn.csv <==
n,c_ratio,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,1,3.3175,3.187226562,3.3175,3.3175,3.3175,3.295733333
3,1,5.191560386,4.772996789,5.149469885,5.191400242,5.191400242,5.105433333
4,1,7.09245074,6.333302369,6.997499945,7.067059658,7.08928987,7.003409524
5,1,9.002654825,7.891186683,8.814449767,8.955434812,8.994105124,8.841142857
6,1,10.92561226,9.455503538,10.66139729,10.82680062,10.9115265,10.74415238
7,1,12.85500623,11.03747286,12.48607711,12.72471757,12.83435681,12.5686
2,2,4.760949573,4.563525304,4.634978378,4.719118016,4.759803643,4.7548
3,2,7.649142669,7.093102703,7.325134656,7.541529726,7.646820864,7.582466667
4,2,10.68984249,9.640910987,10.07954884,10.48613706,10.68764861,10.59210476
5,2,13.87806464,12.22929308,12.90217773,13.54350783,13.87342985,13.73353175
6,2,17.25313579,14.90176679,15.83732653,16.77023676,17.24894401,17.09170476
7,2,20.89993993,17.74983575,18.95181942,20.26906781,20.88759304,20.61691667
2,3,5.639926232,5.402643893,5.447877141,5.575801233,5.637330778,5.649555556
3,3,9.148521954,8.528218851,8.674416009,8.993625455,9.146519036,9.034583333
4,3,12.92513499,11.76885547,12.06798074,12.64932066,12.9228508,12.85878095
5,3,17.00222479,15.15921682,15.64305795,16.5554676,17.00005489,16.8044127
6,3,21.48750374,18.79569862,19.50172111,20.89010888,21.4852118,21.35901905
7,3,26.59935213,22.89539223,23.85767515,25.84617057,26.58888755,26.30146667


==> tikzdata/hypercube_new_cn/avg_value_max_ml_by_cn.csv <==
n,c_ratio,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,1,0.5331562402,0.4957435645,0.5331562402,0.5331562402,0.5331562402
3,1,0.4324005331,0.3444579803,0.427820737,0.4323983577,0.4323983577
4,1,0.3575713697,0.2429551179,0.3543387654,0.3574648626,0.3559924927
5,1,0.2978344966,0.1758985721,0.2897974148,0.2976632637,0.2942227262
6,1,0.2531775802,0.1319224643,0.2476978084,0.2528996451,0.2480450338
7,1,0.2169645461,0.1044521805,0.2094941454,0.2166255463,0.2123158809
2,2,0.7289190051,0.7048213882,0.7183377326,0.7266856823,0.7277614907
3,2,0.6667964308,0.6160188691,0.6494190093,0.6639594041,0.6623146979
4,2,0.6088781899,0.5355296601,0.5841556939,0.6060458449,0.6008126665
5,2,0.551649975,0.4630500599,0.5209106658,0.5474371074,0.5389672676
6,2,0.4921025215,0.3965564725,0.4579350484,0.4887647424,0.4759967498
7,2,0.4260175328,0.3328977482,0.3897622683,0.4207872291,0.4089064199
2,3,0.8137934305,0.7945957192,0.8009868062,0.8111304284,0.8118455626
3,3,0.7718116473,0.7347397708,0.7499007376,0.7682320241,0.7649247356
4,3,0.7285112723,0.6735757758,0.6977036164,0.7242409578,0.7167109104
5,3,0.6796710253,0.6095126078,0.6397491574,0.6736518516,0.6624432893
6,3,0.6213522246,0.5398340663,0.5736549327,0.6158282003,0.6003745839
7,3,0.7213112575,0.6181957013,0.650106019,0.7168621115,0.6987946956


==> tikzdata/hypercube_new_cn/avg_value_min_diffuse_by_cn.csv <==
n,c_ratio,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,1,4.613870834,4.842904571,4.613870834,4.613870834,4.613870834
3,1,4.937960636,5.271272243,4.962166414,4.937960636,4.937960636
4,1,5.272050856,5.665740762,5.303176968,5.280609894,5.272690206
5,1,5.676646571,6.109056873,5.730863979,5.684941728,5.681866135
6,1,6.207286088,6.678960805,6.265244982,6.228696133,6.217724159
7,1,7.010074226,7.506397427,7.084765696,7.031246417,7.023064257
2,2,2.666964145,2.835410958,2.71440498,2.674074346,2.668603834
3,2,2.862565883,3.122815519,2.93907439,2.87239495,2.872308691
4,2,3.063406306,3.377407471,3.166422113,3.076174209,3.080305739
5,2,3.29131383,3.640062722,3.417048615,3.308918405,3.316264929
6,2,3.577785119,3.956310238,3.725283062,3.598944415,3.610361622
7,2,3.992178214,4.397296036,4.163753671,4.018915369,4.023107043
2,3,2.029000245,2.160201617,2.088508032,2.034577208,2.036159783
3,3,2.169906386,2.382801361,2.266915748,2.176867148,2.192623297
4,3,2.318669004,2.586087331,2.444541745,2.327063959,2.349133473
5,3,2.486071599,2.790991066,2.637322575,2.499043655,2.525603839
6,3,2.691033078,3.026678664,2.866674294,2.705522891,2.737020449
7,3,2.978952147,3.341916991,3.180086778,2.997739151,3.034038181


==> tikzdata/hypercube_new_cn/cn1_avg_gap_max_effective.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,0.039268557046,0,0,0,0.00656116563677
3,0.0806238521522,0.00810748558632,3.08469878211e-05,3.08469878211e-05,0.0165898201304
4,0.107036114713,0.0133875861082,0.00358001527692,0.00044566682461,0.0125543650938
5,0.12346004191,0.0209055063932,0.00524512090243,0.000949686638685,0.0179404821288
6,0.134556186602,0.0241830813425,0.00904403686023,0.00128924216463,0.0166086692152
7,0.141387202579,0.0286992564141,0.0101352467411,0.0016063329438,0.0222797426058


==> tikzdata/hypercube_new_cn/cn1_avg_gap_max_ml.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.0701720675462,0,0,0
3,0.203382156283,0.010591559791,5.03098362154e-06,5.03098362154e-06
4,0.320540908787,0.00904044499623,0.000297862494107,0.00441555765867
5,0.409408332117,0.0269850601315,0.000574926349885,0.0121267698713
6,0.478933070631,0.0216439852047,0.00109778717286,0.0202725154255
7,0.518574889872,0.0344314351551,0.00156246633883,0.0214259208869


==> tikzdata/hypercube_new_cn/cn1_avg_gap_min_diffuse.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.0496402576579,0,0,0
3,0.0674998509648,0.00490197872853,0,0
4,0.0746749067399,0.00590398553621,0.00162347409647,0.000121271591922
5,0.076173546581,0.00955095712264,0.00146127769208,0.00091948017808
6,0.0759872688826,0.00933723581906,0.00344917967312,0.00168158368279
7,0.0708014187866,0.0106548757676,0.00302025204262,0.00185305184813


==> tikzdata/hypercube_new_cn/cn1_avg_obj_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,3.3175,3.187226562,3.3175,3.3175,3.3175,3.295733333
3,5.191560386,4.772996789,5.149469885,5.191400242,5.191400242,5.105433333
4,7.09245074,6.333302369,6.997499945,7.067059658,7.08928987,7.003409524
5,9.002654825,7.891186683,8.814449767,8.955434812,8.994105124,8.841142857
6,10.92561226,9.455503538,10.66139729,10.82680062,10.9115265,10.74415238
7,12.85500623,11.03747286,12.48607711,12.72471757,12.83435681,12.5686


==> tikzdata/hypercube_new_cn/cn1_avg_obj_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.5331562402,0.4957435645,0.5331562402,0.5331562402,0.5331562402
3,0.4324005331,0.3444579803,0.427820737,0.4323983577,0.4323983577
4,0.3575713697,0.2429551179,0.3543387654,0.3574648626,0.3559924927
5,0.2978344966,0.1758985721,0.2897974148,0.2976632637,0.2942227262
6,0.2531775802,0.1319224643,0.2476978084,0.2528996451,0.2480450338
7,0.2169645461,0.1044521805,0.2094941454,0.2166255463,0.2123158809


==> tikzdata/hypercube_new_cn/cn1_avg_obj_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,4.613870834,4.842904571,4.613870834,4.613870834,4.613870834
3,4.937960636,5.271272243,4.962166414,4.937960636,4.937960636
4,5.272050856,5.665740762,5.303176968,5.280609894,5.272690206
5,5.676646571,6.109056873,5.730863979,5.684941728,5.681866135
6,6.207286088,6.678960805,6.265244982,6.228696133,6.217724159
7,7.010074226,7.506397427,7.084765696,7.031246417,7.023064257


==> tikzdata/hypercube_new_cn/cn1_avg_value_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,3.3175,3.187226562,3.3175,3.3175,3.3175,3.295733333
3,5.191560386,4.772996789,5.149469885,5.191400242,5.191400242,5.105433333
4,7.09245074,6.333302369,6.997499945,7.067059658,7.08928987,7.003409524
5,9.002654825,7.891186683,8.814449767,8.955434812,8.994105124,8.841142857
6,10.92561226,9.455503538,10.66139729,10.82680062,10.9115265,10.74415238
7,12.85500623,11.03747286,12.48607711,12.72471757,12.83435681,12.5686


==> tikzdata/hypercube_new_cn/cn1_avg_value_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.5331562402,0.4957435645,0.5331562402,0.5331562402,0.5331562402
3,0.4324005331,0.3444579803,0.427820737,0.4323983577,0.4323983577
4,0.3575713697,0.2429551179,0.3543387654,0.3574648626,0.3559924927
5,0.2978344966,0.1758985721,0.2897974148,0.2976632637,0.2942227262
6,0.2531775802,0.1319224643,0.2476978084,0.2528996451,0.2480450338
7,0.2169645461,0.1044521805,0.2094941454,0.2166255463,0.2123158809


==> tikzdata/hypercube_new_cn/cn1_avg_value_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,4.613870834,4.842904571,4.613870834,4.613870834,4.613870834
3,4.937960636,5.271272243,4.962166414,4.937960636,4.937960636
4,5.272050856,5.665740762,5.303176968,5.280609894,5.272690206
5,5.676646571,6.109056873,5.730863979,5.684941728,5.681866135
6,6.207286088,6.678960805,6.265244982,6.228696133,6.217724159
7,7.010074226,7.506397427,7.084765696,7.031246417,7.023064257


==> tikzdata/hypercube_new_cn/cn1_two_slices_avg_gap_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,3.078796523e-16,3.30399821e-16,3.30399821e-16,0.0269619327,0
0.5,2.75,3.25,0.001527028712,-2.335203437e-16,-2.335203437e-16,0.0120377213,0
1,2.5,3.5,0.002979620506,3.298169583e-06,-1.367865618e-16,0.01293118298,0
1.5,2.25,3.75,0.004438997624,6.52839883e-05,-1.247726885e-16,0.015253633,0
2,2,4,0.006493636105,0.000656319855,7.100422447e-17,0.01774770188,0
2.5,1.75,4.25,0.008624488542,0.001555165879,1.530813048e-16,0.01322123759,0
3,1.5,4.5,0.01029488946,0.0002199367978,2.780889784e-16,0.024605426,0


==> tikzdata/hypercube_new_cn/cn1_two_slices_avg_gap_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,0,0,0,0
0.5,2.75,3.25,0.004520539297,9.638193152e-17,9.638193152e-17,0
1,2.5,3.5,0.008946143028,5.310920862e-17,0.001852850627,0
1.5,2.25,3.75,0.01328845716,3.90596586e-17,0.0007516099146,0
2,2,4,0.01790526099,6.793420657e-17,0.01868973543,0
2.5,1.75,4.25,0.02273905209,9.985031378e-17,0.01881171103,0
3,1.5,4.5,0.02693396366,1.460215037e-16,0.01014261579,0


==> tikzdata/hypercube_new_cn/cn1_two_slices_avg_gap_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,1.96411692e-17,-1.96411692e-17,-1.96411692e-17,0
0.5,2.75,3.25,0.001376874559,-7.913745696e-17,-7.913745696e-17,0
1,2.5,3.5,0.002652214562,-7.964760829e-17,0.0003267771665,0
1.5,2.25,3.75,0.003771884293,-1.01530399e-16,4.834513279e-05,0
2,2,4,0.004866970749,-3.92488519e-17,0.001361947062,0
2.5,1.75,4.25,0.005805171778,0.0002177447391,0.000902182354,0
3,1.5,4.5,0.007007414803,-5.643077611e-17,0.0009055406068,0


==> tikzdata/hypercube_new_cn/cn1_two_slices_avg_obj_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,8.399799685,8.399799685,8.399799685,8.135333333,8.399799685
0.5,2.75,3.25,8.406832213,8.421956,8.421956,8.316666667,8.421956
1,2.5,3.5,8.403942263,8.433627267,8.433664476,8.322,8.433664476
1.5,2.25,3.75,8.391002052,8.434894934,8.435630831,8.3,8.435630831
2,2,4,8.367516947,8.426613728,8.433216969,8.287,8.433216969
2.5,1.75,4.25,8.333175391,8.405173989,8.420787066,8.292666667,8.420787066
3,1.5,4.5,8.289815433,8.392381347,8.394659581,8.202,8.394659581


==> tikzdata/hypercube_new_cn/cn1_two_slices_avg_obj_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,0.2053306917,0.2053306917,0.2053306917,0.2053306917
0.5,2.75,3.25,0.2016807755,0.2022652343,0.2022652343,0.2022652343
1,2.5,3.5,0.2005225536,0.2016604249,0.201451495,0.2016604249
1.5,2.25,3.75,0.2017925411,0.2034829474,0.2033939324,0.2034829474
2,2,4,0.2055018832,0.2078168541,0.2052437812,0.2078168541
2.5,1.75,4.25,0.2117030577,0.2147514172,0.2121556912,0.2147514172
3,1.5,4.5,0.2204468976,0.2242325924,0.2228154321,0.2242325924


==> tikzdata/hypercube_new_cn/cn1_two_slices_avg_obj_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,3.550215132,3.550215132,3.550215132,3.550215132
0.5,2.75,3.25,3.578769354,3.573715635,3.573715635,3.573715635
1,2.5,3.5,3.606914251,3.597094922,3.598298433,3.597094922
1.5,2.25,3.75,3.634593835,3.620513922,3.620691728,3.620513922
2,2,4,3.661648988,3.643362531,3.648383352,3.643362531
2.5,1.75,4.25,3.68771786,3.666610646,3.669248913,3.665794643
3,1.5,4.5,3.711947702,3.68552843,3.688889547,3.68552843


==> tikzdata/hypercube_new_cn/cn2_avg_gap_max_effective.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,0.041467414425,0.0264592584039,0.00878638942896,0.000240693580646,0.00129166942554
3,0.0726931095498,0.042358735746,0.0140686280354,0.000303537938887,0.00871679414089
4,0.0981241308262,0.0570909861928,0.0190559804965,0.00020523033918,0.00914304678403
5,0.118804141843,0.0703186600808,0.0241068779169,0.00033396515438,0.0104144845661
6,0.13628647155,0.0820609816808,0.0279890586777,0.000242957573106,0.00935661968728
7,0.150723121241,0.0932117755613,0.0301853556571,0.000590761985027,0.0135418216965


==> tikzdata/hypercube_new_cn/cn2_avg_gap_max_ml.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.0330593889464,0.0145163899226,0.00306388334558,0.00158798768025
3,0.076151519946,0.0260610595638,0.0042547118865,0.00672129107623
4,0.120465030636,0.0406033528711,0.00465174323368,0.0132465303139
5,0.160608935222,0.0557224881593,0.00763684907264,0.0229904975524
6,0.194158828345,0.0694316155826,0.00678269050487,0.032728488468
7,0.218582047523,0.0851027521372,0.0122772029255,0.0401652786155


==> tikzdata/hypercube_new_cn/cn2_avg_gap_min_diffuse.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.0631605090439,0.0177883287591,0.00266602796792,0.00061481478972
3,0.0909148109204,0.0267272475559,0.00343365616784,0.00340352271291
4,0.102500658951,0.0336278628134,0.00416787775588,0.00551654965484
5,0.105960388469,0.0382020042738,0.00534879865892,0.00758089331153
6,0.105798729217,0.0412260485451,0.00591407680904,0.00910521507482
7,0.101477890085,0.0429779052444,0.00669738512831,0.00774735679172


==> tikzdata/hypercube_new_cn/cn2_avg_obj_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,4.760949573,4.563525304,4.634978378,4.719118016,4.759803643,4.7548
3,7.649142669,7.093102703,7.325134656,7.541529726,7.646820864,7.582466667
4,10.68984249,9.640910987,10.07954884,10.48613706,10.68764861,10.59210476
5,13.87806464,12.22929308,12.90217773,13.54350783,13.87342985,13.73353175
6,17.25313579,14.90176679,15.83732653,16.77023676,17.24894401,17.09170476
7,20.89993993,17.74983575,18.95181942,20.26906781,20.88759304,20.61691667


==> tikzdata/hypercube_new_cn/cn2_avg_obj_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.7289190051,0.7048213882,0.7183377326,0.7266856823,0.7277614907
3,0.6667964308,0.6160188691,0.6494190093,0.6639594041,0.6623146979
4,0.6088781899,0.5355296601,0.5841556939,0.6060458449,0.6008126665
5,0.551649975,0.4630500599,0.5209106658,0.5474371074,0.5389672676
6,0.4921025215,0.3965564725,0.4579350484,0.4887647424,0.4759967498
7,0.4260175328,0.3328977482,0.3897622683,0.4207872291,0.4089064199


==> tikzdata/hypercube_new_cn/cn2_avg_obj_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,2.666964145,2.835410958,2.71440498,2.674074346,2.668603834
3,2.862565883,3.122815519,2.93907439,2.87239495,2.872308691
4,3.063406306,3.377407471,3.166422113,3.076174209,3.080305739
5,3.29131383,3.640062722,3.417048615,3.308918405,3.316264929
6,3.577785119,3.956310238,3.725283062,3.598944415,3.610361622
7,3.992178214,4.397296036,4.163753671,4.018915369,4.023107043


==> tikzdata/hypercube_new_cn/cn2_avg_value_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,4.760949573,4.563525304,4.634978378,4.719118016,4.759803643,4.7548
3,7.649142669,7.093102703,7.325134656,7.541529726,7.646820864,7.582466667
4,10.68984249,9.640910987,10.07954884,10.48613706,10.68764861,10.59210476
5,13.87806464,12.22929308,12.90217773,13.54350783,13.87342985,13.73353175
6,17.25313579,14.90176679,15.83732653,16.77023676,17.24894401,17.09170476
7,20.89993993,17.74983575,18.95181942,20.26906781,20.88759304,20.61691667


==> tikzdata/hypercube_new_cn/cn2_avg_value_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.7289190051,0.7048213882,0.7183377326,0.7266856823,0.7277614907
3,0.6667964308,0.6160188691,0.6494190093,0.6639594041,0.6623146979
4,0.6088781899,0.5355296601,0.5841556939,0.6060458449,0.6008126665
5,0.551649975,0.4630500599,0.5209106658,0.5474371074,0.5389672676
6,0.4921025215,0.3965564725,0.4579350484,0.4887647424,0.4759967498
7,0.4260175328,0.3328977482,0.3897622683,0.4207872291,0.4089064199


==> tikzdata/hypercube_new_cn/cn2_avg_value_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,2.666964145,2.835410958,2.71440498,2.674074346,2.668603834
3,2.862565883,3.122815519,2.93907439,2.87239495,2.872308691
4,3.063406306,3.377407471,3.166422113,3.076174209,3.080305739
5,3.29131383,3.640062722,3.417048615,3.308918405,3.316264929
6,3.577785119,3.956310238,3.725283062,3.598944415,3.610361622
7,3.992178214,4.397296036,4.163753671,4.018915369,4.023107043


==> tikzdata/hypercube_new_cn/cn2_two_slices_avg_gap_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,2.289585366e-16,2.964578464e-16,2.964578464e-16,0.005157900811,0
0.5,2.75,3.25,0.0005919797373,1.981012723e-05,1.388078762e-16,0.007843684387,0
1,2.5,3.5,0.001843397795,0.000471635054,0.0001389608646,0.008198038429,0
1.5,2.25,3.75,0.006024243608,0.003351697317,0.002344578793,0.01451033496,0
2,2,4,0.01406907184,0.008985109622,3.034848841e-17,0.009575152594,0
2.5,1.75,4.25,0.02257027373,0.01695378582,1.516604239e-18,0.01140492207,0
3,1.5,4.5,0.03120078462,0.001304758208,-5.709226154e-17,0.005241699117,0


==> tikzdata/hypercube_new_cn/cn2_two_slices_avg_gap_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,5.76917851e-17,5.76917851e-17,5.76917851e-17,0
0.5,2.75,3.25,0.00146322518,6.620445136e-17,0.0001715949735,0
1,2.5,3.5,0.003695268718,0,0.004413572425,0
1.5,2.25,3.75,0.007629013004,0.0004844467872,0.003068172907,0
2,2,4,0.01670493374,0.005427093349,0.008153110834,0
2.5,1.75,4.25,0.04191198308,0.02721794193,0.01173231413,0
3,1.5,4.5,0.06867192317,-1.711584171e-16,0.01590438451,0


==> tikzdata/hypercube_new_cn/cn2_two_slices_avg_gap_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,-3.146806269e-17,-3.146806269e-17,-3.146806269e-17,0
0.5,2.75,3.25,0.000519761741,0,5.626625842e-05,0
1,2.5,3.5,0.00131089508,-8.935060137e-17,0.001205267831,0
1.5,2.25,3.75,0.002547348897,8.185165006e-06,0.0004812651316,0
2,2,4,0.004534567015,0.0002907272349,0.006821227243,0
2.5,1.75,4.25,0.01176575362,0.006424211803,0.002673316841,0
3,1.5,4.5,0.02781240362,8.647544635e-06,0.004084426339,0


==> tikzdata/hypercube_new_cn/cn2_two_slices_avg_obj_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,12.10616582,12.10616582,12.10616582,12.00266667,12.10616582
0.5,2.75,3.25,12.15682318,12.16574386,12.16609485,12.041,12.16609485
1,2.5,3.5,12.17508269,12.19660219,12.20097599,12.07,12.20169253
1.5,2.25,3.75,12.16321683,12.2033533,12.21753254,12.053,12.2422889
2,2,4,12.12496628,12.200243,12.30801255,12.18766667,12.30801255
2.5,1.75,4.25,12.06584372,12.14950908,12.35765028,12.24233333,12.35765028
3,1.5,4.5,11.99174057,12.3729885,12.39232954,12.298,12.39232954


==> tikzdata/hypercube_new_cn/cn2_two_slices_avg_obj_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,0.6655649973,0.6655649973,0.6655649973,0.6655649973
0.5,2.75,3.25,0.6568885106,0.6577543243,0.6576505088,0.6577543243
1,2.5,3.5,0.6482851566,0.6504391624,0.6476666387,0.6504391624
1.5,2.25,3.75,0.6397146282,0.6439060534,0.6423644731,0.6442781946
2,2,4,0.6310385589,0.6377126569,0.6361870672,0.6412224116
2.5,1.75,4.25,0.6220866078,0.6309716633,0.6406988154,0.6481157119
3,1.5,4.5,0.6125916138,0.6559350101,0.6460804564,0.6559350101


==> tikzdata/hypercube_new_cn/cn2_two_slices_avg_obj_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,2.277119373,2.277119373,2.277119373,2.277119373
0.5,2.75,3.25,2.292326074,2.291074532,2.291210017,2.291074532
1,2.5,3.5,2.308487794,2.305309518,2.30814619,2.305309518
1.5,2.25,3.75,2.32561739,2.319477005,2.32062347,2.319456699
2,2,4,2.343754704,2.333494298,2.34800038,2.332761729
2.5,1.75,4.25,2.363039812,2.350161473,2.340980532,2.334605339
3,1.5,4.5,2.384137416,2.319209514,2.328992401,2.319188116


==> tikzdata/hypercube_new_cn/cn3_avg_gap_max_effective.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,0.0420718869785,0.0340517026465,0.0113698293847,0.000460192898495,0.00170734928151
3,0.0678036415192,0.0518232286465,0.0169313141269,0.000218933507518,0.0124543201156
4,0.0894597635456,0.0663168509004,0.0213393771294,0.000176724653303,0.00513372123783
5,0.108398047477,0.0799405287712,0.0262763959139,0.000127624474256,0.0116344826894
6,0.125273049516,0.0924156967709,0.0278019665396,0.00010666385578,0.00597950751072
7,0.139250004357,0.103073073607,0.0283157859003,0.000393414845176,0.0111989742661


==> tikzdata/hypercube_new_cn/cn3_avg_gap_max_effective1.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,0.02810959838,0.02238248415,0.007233752502,0.0003989538905,0
3,0.04788602183,0.03589085147,0.01139390374,0.0002220687799,0.01207568402
4,0.06614865311,0.04810281435,0.01522155636,0.0001879101641,0.005360646355
5,0.08346066831,0.06059743718,0.01967989401,0.0001257454781,0.0114868237
6,0.1004420844,0.0732304196,0.02184483112,0.0001011670149,0.005781180174
7,0.1168807768,0.08581168677,0.02338056817,0.0003405581712,0.01197741075


==> tikzdata/hypercube_new_cn/cn3_avg_gap_max_ml.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.0235903984727,0.0157369472645,0.00327233177388,0.00239356552535
3,0.04803228434,0.0283889337206,0.00463794918426,0.00892304712438
4,0.0754078880984,0.0422885095556,0.0058616999659,0.0161979125769
5,0.103224081781,0.058737045444,0.00885601044615,0.0253471684958
6,0.131194763731,0.0767636937821,0.00889032674431,0.0337612707728
7,0.142955700646,0.0987163831974,0.00616813609068,0.0312161520646


==> tikzdata/hypercube_new_cn/cn3_avg_gap_min_diffuse.csv <==
n,uniform_random,fair,ml_greedy,ea_greedy
2,0.0646630636558,0.029328624847,0.00274862608506,0.00352860381247
3,0.0981125159931,0.0447067037665,0.00320786281146,0.0104690742175
4,0.115332687218,0.0542866363344,0.0036205922387,0.0131387744208
5,0.122651120395,0.0608393483361,0.00521789316334,0.0159014889257
6,0.124727409984,0.0652690661575,0.00538447970724,0.0170891139823
7,0.12184312674,0.0675185840775,0.00630658133227,0.018491748535


==> tikzdata/hypercube_new_cn/cn3_avg_obj_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,5.639926232,5.402643893,5.447877141,5.575801233,5.637330778,5.649555556
3,9.148521954,8.528218851,8.674416009,8.993625455,9.146519036,9.034583333
4,12.92513499,11.76885547,12.06798074,12.64932066,12.9228508,12.85878095
5,17.00222479,15.15921682,15.64305795,16.5554676,17.00005489,16.8044127
6,21.48750374,18.79569862,19.50172111,20.89010888,21.4852118,21.35901905
7,26.59935213,22.89539223,23.85767515,25.84617057,26.58888755,26.30146667


==> tikzdata/hypercube_new_cn/cn3_avg_obj_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.8137934305,0.7945957192,0.8009868062,0.8111304284,0.8118455626
3,0.7718116473,0.7347397708,0.7499007376,0.7682320241,0.7649247356
4,0.7285112723,0.6735757758,0.6977036164,0.7242409578,0.7167109104
5,0.6796710253,0.6095126078,0.6397491574,0.6736518516,0.6624432893
6,0.6213522246,0.5398340663,0.5736549327,0.6158282003,0.6003745839
7,0.7213112575,0.6181957013,0.650106019,0.7168621115,0.6987946956


==> tikzdata/hypercube_new_cn/cn3_avg_obj_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,2.029000245,2.160201617,2.088508032,2.034577208,2.036159783
3,2.169906386,2.382801361,2.266915748,2.176867148,2.192623297
4,2.318669004,2.586087331,2.444541745,2.327063959,2.349133473
5,2.486071599,2.790991066,2.637322575,2.499043655,2.525603839
6,2.691033078,3.026678664,2.866674294,2.705522891,2.737020449
7,2.978952147,3.341916991,3.180086778,2.997739151,3.034038181


==> tikzdata/hypercube_new_cn/cn3_avg_value_max_effective.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy,reoptimized_fluid
2,5.639926232,5.402643893,5.447877141,5.575801233,5.637330778,5.649555556
3,9.148521954,8.528218851,8.674416009,8.993625455,9.146519036,9.034583333
4,12.92513499,11.76885547,12.06798074,12.64932066,12.9228508,12.85878095
5,17.00222479,15.15921682,15.64305795,16.5554676,17.00005489,16.8044127
6,21.48750374,18.79569862,19.50172111,20.89010888,21.4852118,21.35901905
7,26.59935213,22.89539223,23.85767515,25.84617057,26.58888755,26.30146667


==> tikzdata/hypercube_new_cn/cn3_avg_value_max_ml.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,0.8137934305,0.7945957192,0.8009868062,0.8111304284,0.8118455626
3,0.7718116473,0.7347397708,0.7499007376,0.7682320241,0.7649247356
4,0.7285112723,0.6735757758,0.6977036164,0.7242409578,0.7167109104
5,0.6796710253,0.6095126078,0.6397491574,0.6736518516,0.6624432893
6,0.6213522246,0.5398340663,0.5736549327,0.6158282003,0.6003745839
7,0.7213112575,0.6181957013,0.650106019,0.7168621115,0.6987946956


==> tikzdata/hypercube_new_cn/cn3_avg_value_min_diffuse.csv <==
n,optimal,uniform_random,fair,ml_greedy,ea_greedy
2,2.029000245,2.160201617,2.088508032,2.034577208,2.036159783
3,2.169906386,2.382801361,2.266915748,2.176867148,2.192623297
4,2.318669004,2.586087331,2.444541745,2.327063959,2.349133473
5,2.486071599,2.790991066,2.637322575,2.499043655,2.525603839
6,2.691033078,3.026678664,2.866674294,2.705522891,2.737020449
7,2.978952147,3.341916991,3.180086778,2.997739151,3.034038181


==> tikzdata/hypercube_new_cn/cn3_two_slices_avg_gap_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,4.65973916e-16,4.94666356e-16,4.94666356e-16,0.02604265225,0
0.5,2.75,3.25,0.0002478428538,4.538300303e-05,7.831222118e-06,0.01212028698,0
1,2.5,3.5,0.00204593637,0.00123850136,-4.723749686e-16,-0.00171112198,0
1.5,2.25,3.75,0.005267863639,0.003697946822,-5.068121579e-17,0.005440064261,0
2,2,4,0.008891054596,0.000427547393,0.0002382775487,0.005602911053,0
2.5,1.75,4.25,0.0134585038,0.002058743629,0.0008772626416,0.0009086854199,0
3,1.5,4.5,0.01983525943,0.005272523691,2.103576346e-16,0.005409441186,0


==> tikzdata/hypercube_new_cn/cn3_two_slices_avg_gap_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,0,4.121599748e-17,4.121599748e-17,0
0.5,2.75,3.25,0.0005725894975,2.080656845e-17,0.0002375178803,0
1,2.5,3.5,0.002684693603,0.0005957254971,0.001311197778,0
1.5,2.25,3.75,0.01140431805,0.007131275758,0.00197247721,0
2,2,4,0.02067470804,-1.700478049e-16,0.001673986151,0
2.5,1.75,4.25,0.03084587416,0.0004532722184,0.005698413314,0
3,1.5,4.5,0.04583950649,0.006875510013,0.005474293694,0


==> tikzdata/hypercube_new_cn/cn3_two_slices_avg_gap_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,0,-3.668578524e-17,-3.668578524e-17,0
0.5,2.75,3.25,0.0002895879861,0,0.0001115678747,0
1,2.5,3.5,0.001022453975,0,0.01011243084,0
1.5,2.25,3.75,0.002565013517,0.000494511356,0.001749752798,0
2,2,4,0.01336673463,-1.975179993e-16,0.0007450168181,0
2.5,1.75,4.25,0.02702580183,1.811460786e-05,0.01007643422,0
3,1.5,4.5,0.04258640585,-8.829362857e-17,0.03130254489,0


==> tikzdata/hypercube_new_cn/cn3_two_slices_avg_obj_max_effective.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,13.18452915,13.18452915,13.18452915,12.948,13.18452915
0.5,2.75,3.25,13.2783987,13.28133505,13.28196282,13.07966667,13.28200768
1,2.5,3.5,13.3497552,13.36239231,13.37725643,13.389,13.37725643
1.5,2.25,3.75,13.40038278,13.42577192,13.47139882,13.41866667,13.47139882
2,2,4,13.43300324,13.54697871,13.55035347,13.44533333,13.55174657
2.5,1.75,4.25,13.44974297,13.60409592,13.62128029,13.647,13.6290628
3,1.5,4.5,13.44871362,13.64675493,13.71483378,13.65533333,13.71483378


==> tikzdata/hypercube_new_cn/cn3_two_slices_avg_obj_max_ml.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,0.9088173859,0.9088173859,0.9088173859,0.9088173859
0.5,2.75,3.25,0.9030823296,0.9035965607,0.9033819281,0.9035965607
1,2.5,3.5,0.8949540739,0.8968153149,0.8961775569,0.8973574151
1.5,2.25,3.75,0.8847406001,0.8885410371,0.8931549664,0.8949154991
2,2,4,0.8728155069,0.8911907644,0.8896976391,0.8911907644
2.5,1.75,4.25,0.8594359938,0.8863048659,0.8817499844,0.8867148204
3,1.5,4.5,0.8443017257,0.878680016,0.8798734949,0.8847224352


==> tikzdata/hypercube_new_cn/cn3_two_slices_avg_obj_min_diffuse.csv <==
dispersion_EL,EL_low,EL_high,fair,ml_greedy,ea_greedy,optimal
0,3,3,1.850523314,1.850523314,1.850523314,1.850523314
0.5,2.75,3.25,1.861351664,1.86079513,1.861009837,1.86079513
1,2.5,3.5,1.873621898,1.871624625,1.890167088,1.871624625
1.5,2.25,3.75,1.887370782,1.883292476,1.885482121,1.882286681
2,2,4,1.90279504,1.877510529,1.878983854,1.877510529
2.5,1.75,4.25,1.920627353,1.870299245,1.889683223,1.870264328
3,1.5,4.5,1.942917811,1.86435372,1.920339136,1.86435372


==> tikzdata/hypercube_new_cn/two_slices_avg_gap_max_effective_by_cn.csv <==
dispersion_EL,EL_low,EL_high,c_ratio,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,1,3.078796523e-16,3.30399821e-16,3.30399821e-16,0.0269619327,0
0.5,2.75,3.25,1,0.001527028712,-2.335203437e-16,-2.335203437e-16,0.0120377213,0
1,2.5,3.5,1,0.002979620506,3.298169583e-06,-1.367865618e-16,0.01293118298,0
1.5,2.25,3.75,1,0.004438997624,6.52839883e-05,-1.247726885e-16,0.015253633,0
2,2,4,1,0.006493636105,0.000656319855,7.100422447e-17,0.01774770188,0
2.5,1.75,4.25,1,0.008624488542,0.001555165879,1.530813048e-16,0.01322123759,0
3,1.5,4.5,1,0.01029488946,0.0002199367978,2.780889784e-16,0.024605426,0
0,3,3,2,2.289585366e-16,2.964578464e-16,2.964578464e-16,0.005157900811,0
0.5,2.75,3.25,2,0.0005919797373,1.981012723e-05,1.388078762e-16,0.007843684387,0
1,2.5,3.5,2,0.001843397795,0.000471635054,0.0001389608646,0.008198038429,0
1.5,2.25,3.75,2,0.006024243608,0.003351697317,0.002344578793,0.01451033496,0
2,2,4,2,0.01406907184,0.008985109622,3.034848841e-17,0.009575152594,0
2.5,1.75,4.25,2,0.02257027373,0.01695378582,1.516604239e-18,0.01140492207,0
3,1.5,4.5,2,0.03120078462,0.001304758208,-5.709226154e-17,0.005241699117,0
0,3,3,3,4.65973916e-16,4.94666356e-16,4.94666356e-16,0.02604265225,0
0.5,2.75,3.25,3,0.0002478428538,4.538300303e-05,7.831222118e-06,0.01212028698,0
1,2.5,3.5,3,0.00204593637,0.00123850136,-4.723749686e-16,-0.00171112198,0
1.5,2.25,3.75,3,0.005267863639,0.003697946822,-5.068121579e-17,0.005440064261,0
2,2,4,3,0.008891054596,0.000427547393,0.0002382775487,0.005602911053,0
2.5,1.75,4.25,3,0.0134585038,0.002058743629,0.0008772626416,0.0009086854199,0
3,1.5,4.5,3,0.01983525943,0.005272523691,2.103576346e-16,0.005409441186,0


==> tikzdata/hypercube_new_cn/two_slices_avg_gap_max_ml_by_cn.csv <==
dispersion_EL,EL_low,EL_high,c_ratio,fair,ml_greedy,ea_greedy,optimal
0,3,3,1,0,0,0,0
0.5,2.75,3.25,1,0.004520539297,9.638193152e-17,9.638193152e-17,0
1,2.5,3.5,1,0.008946143028,5.310920862e-17,0.001852850627,0
1.5,2.25,3.75,1,0.01328845716,3.90596586e-17,0.0007516099146,0
2,2,4,1,0.01790526099,6.793420657e-17,0.01868973543,0
2.5,1.75,4.25,1,0.02273905209,9.985031378e-17,0.01881171103,0
3,1.5,4.5,1,0.02693396366,1.460215037e-16,0.01014261579,0
0,3,3,2,5.76917851e-17,5.76917851e-17,5.76917851e-17,0
0.5,2.75,3.25,2,0.00146322518,6.620445136e-17,0.0001715949735,0
1,2.5,3.5,2,0.003695268718,0,0.004413572425,0
1.5,2.25,3.75,2,0.007629013004,0.0004844467872,0.003068172907,0
2,2,4,2,0.01670493374,0.005427093349,0.008153110834,0
2.5,1.75,4.25,2,0.04191198308,0.02721794193,0.01173231413,0
3,1.5,4.5,2,0.06867192317,-1.711584171e-16,0.01590438451,0
0,3,3,3,0,4.121599748e-17,4.121599748e-17,0
0.5,2.75,3.25,3,0.0005725894975,2.080656845e-17,0.0002375178803,0
1,2.5,3.5,3,0.002684693603,0.0005957254971,0.001311197778,0
1.5,2.25,3.75,3,0.01140431805,0.007131275758,0.00197247721,0
2,2,4,3,0.02067470804,-1.700478049e-16,0.001673986151,0
2.5,1.75,4.25,3,0.03084587416,0.0004532722184,0.005698413314,0
3,1.5,4.5,3,0.04583950649,0.006875510013,0.005474293694,0


==> tikzdata/hypercube_new_cn/two_slices_avg_gap_min_diffuse_by_cn.csv <==
dispersion_EL,EL_low,EL_high,c_ratio,fair,ml_greedy,ea_greedy,optimal
0,3,3,1,1.96411692e-17,-1.96411692e-17,-1.96411692e-17,0
0.5,2.75,3.25,1,0.001376874559,-7.913745696e-17,-7.913745696e-17,0
1,2.5,3.5,1,0.002652214562,-7.964760829e-17,0.0003267771665,0
1.5,2.25,3.75,1,0.003771884293,-1.01530399e-16,4.834513279e-05,0
2,2,4,1,0.004866970749,-3.92488519e-17,0.001361947062,0
2.5,1.75,4.25,1,0.005805171778,0.0002177447391,0.000902182354,0
3,1.5,4.5,1,0.007007414803,-5.643077611e-17,0.0009055406068,0
0,3,3,2,-3.146806269e-17,-3.146806269e-17,-3.146806269e-17,0
0.5,2.75,3.25,2,0.000519761741,0,5.626625842e-05,0
1,2.5,3.5,2,0.00131089508,-8.935060137e-17,0.001205267831,0
1.5,2.25,3.75,2,0.002547348897,8.185165006e-06,0.0004812651316,0
2,2,4,2,0.004534567015,0.0002907272349,0.006821227243,0
2.5,1.75,4.25,2,0.01176575362,0.006424211803,0.002673316841,0
3,1.5,4.5,2,0.02781240362,8.647544635e-06,0.004084426339,0
0,3,3,3,0,-3.668578524e-17,-3.668578524e-17,0
0.5,2.75,3.25,3,0.0002895879861,0,0.0001115678747,0
1,2.5,3.5,3,0.001022453975,0,0.01011243084,0
1.5,2.25,3.75,3,0.002565013517,0.000494511356,0.001749752798,0
2,2,4,3,0.01336673463,-1.975179993e-16,0.0007450168181,0
2.5,1.75,4.25,3,0.02702580183,1.811460786e-05,0.01007643422,0
3,1.5,4.5,3,0.04258640585,-8.829362857e-17,0.03130254489,0


==> tikzdata/hypercube_new_cn/two_slices_avg_obj_max_effective_by_cn.csv <==
dispersion_EL,EL_low,EL_high,c_ratio,fair,ml_greedy,ea_greedy,reoptimized_fluid,optimal
0,3,3,1,8.399799685,8.399799685,8.399799685,8.135333333,8.399799685
0.5,2.75,3.25,1,8.406832213,8.421956,8.421956,8.316666667,8.421956
1,2.5,3.5,1,8.403942263,8.433627267,8.433664476,8.322,8.433664476
1.5,2.25,3.75,1,8.391002052,8.434894934,8.435630831,8.3,8.435630831
2,2,4,1,8.367516947,8.426613728,8.433216969,8.287,8.433216969
2.5,1.75,4.25,1,8.333175391,8.405173989,8.420787066,8.292666667,8.420787066
3,1.5,4.5,1,8.289815433,8.392381347,8.394659581,8.202,8.394659581
0,3,3,2,12.10616582,12.10616582,12.10616582,12.00266667,12.10616582
0.5,2.75,3.25,2,12.15682318,12.16574386,12.16609485,12.041,12.16609485
1,2.5,3.5,2,12.17508269,12.19660219,12.20097599,12.07,12.20169253
1.5,2.25,3.75,2,12.16321683,12.2033533,12.21753254,12.053,12.2422889
2,2,4,2,12.12496628,12.200243,12.30801255,12.18766667,12.30801255
2.5,1.75,4.25,2,12.06584372,12.14950908,12.35765028,12.24233333,12.35765028
3,1.5,4.5,2,11.99174057,12.3729885,12.39232954,12.298,12.39232954
0,3,3,3,13.18452915,13.18452915,13.18452915,12.948,13.18452915
0.5,2.75,3.25,3,13.2783987,13.28133505,13.28196282,13.07966667,13.28200768
1,2.5,3.5,3,13.3497552,13.36239231,13.37725643,13.389,13.37725643
1.5,2.25,3.75,3,13.40038278,13.42577192,13.47139882,13.41866667,13.47139882
2,2,4,3,13.43300324,13.54697871,13.55035347,13.44533333,13.55174657
2.5,1.75,4.25,3,13.44974297,13.60409592,13.62128029,13.647,13.6290628
3,1.5,4.5,3,13.44871362,13.64675493,13.71483378,13.65533333,13.71483378


==> tikzdata/hypercube_new_cn/two_slices_avg_obj_max_ml_by_cn.csv <==
dispersion_EL,EL_low,EL_high,c_ratio,fair,ml_greedy,ea_greedy,optimal
0,3,3,1,0.2053306917,0.2053306917,0.2053306917,0.2053306917
0.5,2.75,3.25,1,0.2016807755,0.2022652343,0.2022652343,0.2022652343
1,2.5,3.5,1,0.2005225536,0.2016604249,0.201451495,0.2016604249
1.5,2.25,3.75,1,0.2017925411,0.2034829474,0.2033939324,0.2034829474
2,2,4,1,0.2055018832,0.2078168541,0.2052437812,0.2078168541
2.5,1.75,4.25,1,0.2117030577,0.2147514172,0.2121556912,0.2147514172
3,1.5,4.5,1,0.2204468976,0.2242325924,0.2228154321,0.2242325924
0,3,3,2,0.6655649973,0.6655649973,0.6655649973,0.6655649973
0.5,2.75,3.25,2,0.6568885106,0.6577543243,0.6576505088,0.6577543243
1,2.5,3.5,2,0.6482851566,0.6504391624,0.6476666387,0.6504391624
1.5,2.25,3.75,2,0.6397146282,0.6439060534,0.6423644731,0.6442781946
2,2,4,2,0.6310385589,0.6377126569,0.6361870672,0.6412224116
2.5,1.75,4.25,2,0.6220866078,0.6309716633,0.6406988154,0.6481157119
3,1.5,4.5,2,0.6125916138,0.6559350101,0.6460804564,0.6559350101
0,3,3,3,0.9088173859,0.9088173859,0.9088173859,0.9088173859
0.5,2.75,3.25,3,0.9030823296,0.9035965607,0.9033819281,0.9035965607
1,2.5,3.5,3,0.8949540739,0.8968153149,0.8961775569,0.8973574151
1.5,2.25,3.75,3,0.8847406001,0.8885410371,0.8931549664,0.8949154991
2,2,4,3,0.8728155069,0.8911907644,0.8896976391,0.8911907644
2.5,1.75,4.25,3,0.8594359938,0.8863048659,0.8817499844,0.8867148204
3,1.5,4.5,3,0.8443017257,0.878680016,0.8798734949,0.8847224352


==> tikzdata/hypercube_new_cn/two_slices_avg_obj_min_diffuse_by_cn.csv <==
dispersion_EL,EL_low,EL_high,c_ratio,fair,ml_greedy,ea_greedy,optimal
0,3,3,1,3.550215132,3.550215132,3.550215132,3.550215132
0.5,2.75,3.25,1,3.578769354,3.573715635,3.573715635,3.573715635
1,2.5,3.5,1,3.606914251,3.597094922,3.598298433,3.597094922
1.5,2.25,3.75,1,3.634593835,3.620513922,3.620691728,3.620513922
2,2,4,1,3.661648988,3.643362531,3.648383352,3.643362531
2.5,1.75,4.25,1,3.68771786,3.666610646,3.669248913,3.665794643
3,1.5,4.5,1,3.711947702,3.68552843,3.688889547,3.68552843
0,3,3,2,2.277119373,2.277119373,2.277119373,2.277119373
0.5,2.75,3.25,2,2.292326074,2.291074532,2.291210017,2.291074532
1,2.5,3.5,2,2.308487794,2.305309518,2.30814619,2.305309518
1.5,2.25,3.75,2,2.32561739,2.319477005,2.32062347,2.319456699
2,2,4,2,2.343754704,2.333494298,2.34800038,2.332761729
2.5,1.75,4.25,2,2.363039812,2.350161473,2.340980532,2.334605339
3,1.5,4.5,2,2.384137416,2.319209514,2.328992401,2.319188116
0,3,3,3,1.850523314,1.850523314,1.850523314,1.850523314
0.5,2.75,3.25,3,1.861351664,1.86079513,1.861009837,1.86079513
1,2.5,3.5,3,1.873621898,1.871624625,1.890167088,1.871624625
1.5,2.25,3.75,3,1.887370782,1.883292476,1.885482121,1.882286681
2,2,4,3,1.90279504,1.877510529,1.878983854,1.877510529
2.5,1.75,4.25,3,1.920627353,1.870299245,1.889683223,1.870264328
3,1.5,4.5,3,1.942917811,1.86435372,1.920339136,1.86435372


==> tikzdata/salvo_variance/dtm_large_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.028383185529259652,0.0035276152986093473,0.0018182406017381778,
3,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100187,4.382608695652173,18.947368421052612,0.03250233409915155,0.002999837451691838,0.0028530170996692254,
4,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.029344651795376996,0.0034945815669281477,0.003961335399773221,
5,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.028366115120522152,0.00448870589869061,0.004727627366633082,
6,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.03447682749974976,0.005193793658541915,0.0043249010424430126,
7,12,36,74.35915617805509,59.97501041232807,87.91904573463718,18.18392134181606,17.142857142857125,18.947368421052612,0.03184339409304564,0.005769770030553698,0.0050869807533007304,


==> tikzdata/salvo_variance/dtm_large_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 53.698642533 5.11029674519 89.7506925208 13.310606666 4.52119309262 18.9473684211 0.0157511904052 0.00257122742995 0.000765938764186 nan
3 18 54 55.0487028764 4.26827977316 79.7783933518 14.6992897161 4.38260869565 18.9473684211 0.0168218748586 0.00222988926734 0.0014792451783 nan
4 21 63 56.8726729125 2.99556213018 89.7506925208 15.7173428076 3.46153846154 18.9473684211 0.0163120146753 0.00272455702168 0.00200503223362 nan
5 20 60 63.8878353327 39.1984877127 86.1606648199 17.8333802782 15.652173913 18.9473684211 0.0162818380782 0.00296666198464 0.00243984971868 nan
6 16 48 68.5674735107 48.1569560048 89.7506925208 18.183199967 16.3636363636 18.9473684211 0.0194344499132 0.00371266065897 0.00233998233072 nan
7 12 36 74.3591561781 59.9750104123 87.9190457346 18.1839213418 17.1428571429 18.9473684211 0.020789309284 0.00415267692279 0.00309130763517 nan


==> tikzdata/salvo_variance/dtm_large_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,5.819868260234216,5.7443520817496605,5.734008463838419,,5.729619925833172
3,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100187,4.382608695652173,18.947368421052612,6.413652400531686,6.321612756489873,6.316878033149816,,6.307547623740476
4,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,6.858647078281028,6.766951245316401,6.762095485949112,,6.748564396802865
5,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,7.618880926696869,7.519059462439817,7.515110046269353,,7.496818934700518
6,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,7.58135880992635,7.4644385650977805,7.454230192271043,,7.436828145813266
7,12,36,74.35915617805509,59.97501041232807,87.91904573463718,18.18392134181606,17.142857142857125,18.947368421052612,7.662591593659635,7.537708115631007,7.529740908973226,,7.506535897240435


==> tikzdata/salvo_variance/dtm_large_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 53.69864253 5.110296745 89.75069252 13.31060667 4.521193093 18.94736842 5.81986826 5.744352082 5.734008464  5.729619926
3 18 54 55.04870288 4.268279773 79.77839335 14.69928972 4.382608696 18.94736842 6.413652401 6.321612756 6.316878033  6.307547624
4 21 63 56.87267291 2.99556213 89.75069252 15.71734281 3.461538462 18.94736842 6.858647078 6.766951245 6.762095486  6.748564397
5 20 60 63.88783533 39.19848771 86.16066482 17.83338028 15.65217391 18.94736842 7.618880927 7.519059462 7.515110046  7.496818935
6 16 48 68.56747351 48.156956 89.75069252 18.18319997 16.36363636 18.94736842 7.58135881 7.464438565 7.454230192  7.436828146
7 12 36 74.35915618 59.97501041 87.91904573 18.18392134 17.14285714 18.94736842 7.662591594 7.537708116 7.529740909  7.506535897


==> tikzdata/salvo_variance/dtm_medium_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,1.4083894383548097,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.024372035735989457,0.00049998143128435,0.003906766249578306,
3,19,57,1.5197265650096805,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.028059155832326682,0.0004557822858488715,0.006080310101224889,
4,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.473209121705363,1.3186813186813189,3.9473684210526327,0.033193334686625504,0.00010838379850998267,0.005033090526183127,
5,20,60,1.3108152676756075,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.0396399465636207,0.0008537210474515565,0.00580302715997756,
6,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889715,1.6363636363636362,17.999999999999982,0.0386416341254024,0.0014878576318767352,0.007583993554838831,
7,12,36,20.594411996034243,0.4258580620993719,43.9595228673186,9.913244650086746,1.3186813186813189,18.947368421052612,0.051862296200185704,0.002149933662928037,0.006080905911038638,


==> tikzdata/salvo_variance/dtm_medium_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 1.40838943835 0.278635374653 4.31360946746 2.19495043287 1.05571847507 4.15384615385 0.0154712786411 0.000512710102018 0.00282535566831 nan
3 19 57 1.51972656501 0.258092703295 3.83959188011 2.41607694674 1.07769066287 4.15670103093 0.0189777017248 0.000461751179309 0.00439328680994 nan
4 21 63 1.37338707901 0.326047578795 2.92157202216 2.47320912171 1.31868131868 3.94736842105 0.0220324786978 0.000123804684661 0.00359612377066 nan
5 20 60 1.31081526768 0.312080820745 2.60599364295 2.43387795542 1.14032309154 3.29519450801 0.0279381918448 0.000816805222968 0.00446740569321 nan
6 17 51 10.4519227628 0.595041322314 45 5.75531119889 1.63636363636 18 0.0204743090068 0.00209907759506 0.00475785044114 nan
7 12 36 20.594411996 0.425858062099 43.9595228673 9.91324465009 1.31868131868 18.9473684211 0.0228901180985 0.00189500628634 0.00314504059807 nan


==> tikzdata/salvo_variance/dtm_medium_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,1.4083894383548097,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,2.2317318070932872,2.1988569105802642,2.2039394813800297,,2.1977301121502544
3,19,57,1.5197265650096805,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,2.3681975697941877,2.3251648037090367,2.3343020528463545,,2.324091651648066
4,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.473209121705363,1.3186813186813189,3.9473684210526327,2.43987624192061,2.3875741337871594,2.395863526755465,,2.3872785775156733
5,20,60,1.3108152676756075,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,2.4695336600087234,2.404376846398691,2.413147102054172,,2.4024145416533336
6,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889715,1.6363636363636362,17.999999999999982,3.675215804813764,3.609037812574603,3.618613324568463,,3.6014780307312035
7,12,36,20.594411996034243,0.4258580620993719,43.9595228673186,9.913244650086746,1.3186813186813189,18.947368421052612,4.871735579094382,4.771741814962265,4.777695373926006,,4.762716437373391


==> tikzdata/salvo_variance/dtm_medium_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 1.408389438 0.2786353747 4.313609467 2.194950433 1.055718475 4.153846154 2.231731807 2.198856911 2.203939481  2.197730112
3 19 57 1.519726565 0.2580927033 3.83959188 2.416076947 1.077690663 4.156701031 2.36819757 2.325164804 2.334302053  2.324091652
4 21 63 1.373387079 0.3260475788 2.921572022 2.473209122 1.318681319 3.947368421 2.439876242 2.387574134 2.395863527  2.387278578
5 20 60 1.310815268 0.3120808207 2.605993643 2.433877955 1.140323092 3.295194508 2.46953366 2.404376846 2.413147102  2.402414542
6 17 51 10.45192276 0.5950413223 45 5.755311199 1.636363636 18 3.675215805 3.609037813 3.618613325  3.601478031
7 12 36 20.594412 0.4258580621 43.95952287 9.91324465 1.318681319 18.94736842 4.871735579 4.771741815 4.777695374  4.762716437


==> tikzdata/salvo_variance/dtm_small_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.0085321640054094,0.0,0.00037634647159306945,
3,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.008383841734252613,-5.876639896882224e-19,0.0028961723720050295,
4,21,63,0.08231885882738135,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.013144989106383053,7.718534366315218e-08,0.0024456869133852887,
5,20,60,0.09890924974006746,0.00968804911676445,0.3075336043543534,0.6584068876012046,0.24606971975393033,1.3863928112965345,0.016647066334839093,8.030717058995663e-05,0.0015333432333486986,
6,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.022886077451674085,2.2800182008700386e-17,0.0014105025923071752,
7,12,36,0.18356854908284714,0.028901724436106942,0.3987258309960878,0.9832272990167729,0.48582995951416996,1.8045112781954888,0.030203222257342392,0.00015167505998164464,0.001580525530943427,


==> tikzdata/salvo_variance/dtm_small_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 0.0845243994736 0.00499836781693 0.224672255447 0.516279780544 0.141398271799 0.947992100066 0.00687799062665 0 0.00029239275894 nan
3 19 57 0.0857805560497 0.00603239269201 0.258092703295 0.553553579833 0.1647597254 1.07769066287 0.00691225017798 0 0.00272426942704 nan
4 21 63 0.0823188588274 0.0073039300554 0.224376731302 0.569672808395 0.197368421053 0.947368421053 0.0102906857547 5.57236315068e-08 0.00213803967909 nan
5 20 60 0.0989092497401 0.00968804911676 0.307533604354 0.658406887601 0.246069719754 1.3863928113 0.013375364159 9.76456410444e-05 0.00120898911631 nan
6 17 51 0.123216854788 0.0148220855663 0.371900826446 0.74978891078 0.32667876588 1.63636363636 0.0173963981602 0 0.0013169813312 nan
7 12 36 0.183568549083 0.0289017244361 0.398725830996 0.983227299017 0.485829959514 1.8045112782 0.0220470068394 0.000191442384168 0.00153630595906 nan


==> tikzdata/salvo_variance/dtm_small_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,1.381311328891214,1.3718755815007215,1.3722767079869191,,1.3718755815007215
3,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,1.525437930787487,1.5149661060512951,1.5190932818970162,,1.5149661060512947
4,21,63,0.08231885882738135,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,1.5604239103362199,1.5445297272270715,1.547831906818609,,1.544529641160271
5,20,60,0.09890924974006746,0.00968804911676445,0.3075336043543534,0.6584068876012046,0.24606971975393033,1.3863928112965345,1.6139335413541103,1.592787028396749,1.5945569890392999,,1.5926315148715318
6,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,1.6957664883496202,1.6667706819250627,1.668965787796542,,1.6667706819250627
7,12,36,0.18356854908284714,0.028901724436106942,0.3987258309960878,0.9832272990167729,0.48582995951416996,1.8045112781954888,1.7939269998402294,1.7555654695871774,1.7579260137323651,,1.755229444277603


==> tikzdata/salvo_variance/dtm_small_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 0.08452439947 0.004998367817 0.2246722554 0.5162797805 0.1413982718 0.9479921001 1.381311329 1.371875582 1.372276708  1.371875582
3 19 57 0.08578055605 0.006032392692 0.2580927033 0.5535535798 0.1647597254 1.077690663 1.525437931 1.514966106 1.519093282  1.514966106
4 21 63 0.08231885883 0.007303930055 0.2243767313 0.5696728084 0.1973684211 0.9473684211 1.56042391 1.544529727 1.547831907  1.544529641
5 20 60 0.09890924974 0.009688049117 0.3075336044 0.6584068876 0.2460697198 1.386392811 1.613933541 1.592787028 1.594556989  1.592631515
6 17 51 0.1232168548 0.01482208557 0.3719008264 0.7497889108 0.3266787659 1.636363636 1.695766488 1.666770682 1.668965788  1.666770682
7 12 36 0.1835685491 0.02890172444 0.398725831 0.983227299 0.4858299595 1.804511278 1.793927 1.75556547 1.757926014  1.755229444


==> tikzdata/salvo_variance/eam_large_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.04325768027242352,0.013048388778765789,5.1531840837938175e-05,0.0050414838381824915
3,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100184,4.382608695652173,18.947368421052612,0.047864602672370415,0.013494898575540109,1.4271305297092503e-17,0.021909524036633037
4,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.05269733847566819,0.015783112601175018,2.9854265129982125e-06,0.017203167390833437
5,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.06034854376232481,0.018589759839524534,0.00012049832560965604,0.024869681066877456
6,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.06736605151289182,0.01830976434653055,0.00017189702821908976,0.01897645004635194
7,12,36,74.35915617805507,59.97501041232807,87.91904573463718,18.18392134181606,17.142857142857125,18.947368421052612,0.07292654620517663,0.019194685099318615,0.0005386322713571618,0.021678509065483218


==> tikzdata/salvo_variance/eam_large_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 53.698642533 5.11029674519 89.7506925208 13.310606666 4.52119309262 18.9473684211 0.0539167195652 0.0169487485413 8.44923343592e-05 0.0042381407315
3 18 54 55.0487028764 4.26827977316 79.7783933518 14.6992897161 4.38260869565 18.9473684211 0.0577366038296 0.0173608663573 0 0.0207455670411
4 21 63 56.8726729125 2.99556213018 89.7506925208 15.7173428076 3.46153846154 18.9473684211 0.0621469325826 0.0192542456862 4.81163644059e-06 0.0157102376713
5 20 60 63.8878353327 39.1984877127 86.1606648199 17.8333802782 15.652173913 18.9473684211 0.0692098210259 0.0218643105586 9.85735833097e-05 0.0245017121478
6 16 48 68.5674735107 48.1569560048 89.7506925208 18.183199967 16.3636363636 18.9473684211 0.0777585147342 0.0217777255383 0.000119345322892 0.0177241458184
7 12 36 74.3591561781 59.9750104123 87.9190457346 18.1839213418 17.1428571429 18.9473684211 0.0860092115656 0.0230528089306 0.00044824018882 0.0196212015273


==> tikzdata/salvo_variance/eam_large_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,6.0869851561923785,6.324832601053652,6.433335181454898,6.406611111111111,6.433878794893262
3,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100184,4.382608695652173,18.947368421052612,9.411026783995588,9.814286794221132,9.987681599692996,9.780481481481482,9.987681599692996
4,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,12.820448615248326,13.406791516316744,13.669931221971218,13.455238095238094,13.669996997026912
5,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,16.583838052918548,17.427390440835325,17.815189394084555,17.3804,17.8169456742633
6,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,19.73667669143584,20.93470861142823,21.398214596359253,21.02145833333333,21.40076867800727
7,12,36,74.35915617805507,59.97501041232807,87.91904573463718,18.18392134181606,17.142857142857125,18.947368421052612,23.26652835322259,24.86914508137669,25.444566460013377,24.9565,25.455976851884067


==> tikzdata/salvo_variance/eam_large_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 53.69864253 5.110296745 89.75069252 13.31060667 4.521193093 18.94736842 6.086985156 6.324832601 6.433335181 6.406611111 6.433878795
3 18 54 55.04870288 4.268279773 79.77839335 14.69928972 4.382608696 18.94736842 9.411026784 9.814286794 9.9876816 9.780481481 9.9876816
4 21 63 56.87267291 2.99556213 89.75069252 15.71734281 3.461538462 18.94736842 12.82044862 13.40679152 13.66993122 13.4552381 13.669997
5 20 60 63.88783533 39.19848771 86.16066482 17.83338028 15.65217391 18.94736842 16.58383805 17.42739044 17.81518939 17.3804 17.81694567
6 16 48 68.56747351 48.156956 89.75069252 18.18319997 16.36363636 18.94736842 19.73667669 20.93470861 21.3982146 21.02145833 21.40076868
7 12 36 74.35915618 59.97501041 87.91904573 18.18392134 17.14285714 18.94736842 23.26652835 24.86914508 25.44456646 24.9565 25.45597685


==> tikzdata/salvo_variance/eam_medium_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,1.4083894383548101,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.009402543658492808,0.003847960589342279,0.0005137286621671997,0
3,19,57,1.5197265650096807,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.010967317500429162,0.0033746250750745456,0.0002669903386503987,0.018829187243605213
4,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.4732091217053624,1.3186813186813189,3.9473684210526327,0.011010581775028387,0.0021866536508694245,0.00018078383221052882,0.012992956395906967
5,20,60,1.3108152676756073,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.012725514698439475,0.002793114408254009,0.00027650621888789515,0.021051408021405635
6,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889716,1.6363636363636362,17.999999999999982,0.01949762488532101,0.007723668458867666,0.00019526039226313126,0.013492417727048206
7,12,36,20.594411996034243,0.4258580620993719,43.9595228673186,9.913244650086748,1.3186813186813189,18.947368421052612,0.032167793474384365,0.009976359356035254,0.00043477091816950854,0.018310506844952


==> tikzdata/salvo_variance/eam_medium_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 1.40838943835 0.278635374653 4.31360946746 2.19495043287 1.05571847507 4.15384615385 0.0106918666375 0.00495340855646 0.000704021669202 0.00188540787521
3 19 57 1.51972656501 0.258092703295 3.83959188011 2.41607694674 1.07769066287 4.15670103093 0.0123243909834 0.00417168683151 0.000329355055639 0.0192481029762
4 21 63 1.37338707901 0.326047578795 2.92157202216 2.47320912171 1.31868131868 3.94736842105 0.012006000753 0.00251611255241 0.000196663366978 0.013018779684
5 20 60 1.31081526768 0.312080820745 2.60599364295 2.43387795542 1.14032309154 3.29519450801 0.0133807588274 0.00304389642986 0.000228346438165 0.0205112630392
6 17 51 10.4519227628 0.595041322314 45 5.75531119889 1.63636363636 18 0.0242267721551 0.0109687025211 0.000131226985735 0.0138137263493
7 12 36 20.594411996 0.425858062099 43.9595228673 9.91324465009 1.31868131868 18.9473684211 0.0394783393806 0.0124268988958 0.000347576830837 0.0189752848303


==> tikzdata/salvo_variance/eam_medium_gap1.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 1.408389438 0.2786353747 4.313609467 2.194950433 1.055718475 4.153846154 0.009402543658 0.003847960589 0.0005137286622 -0.000
3 19 57 1.519726565 0.2580927033 3.83959188 2.416076947 1.077690663 4.156701031 0.0109673175 0.003374625075 0.0002669903387 0.01882918724
4 21 63 1.373387079 0.3260475788 2.921572022 2.473209122 1.318681319 3.947368421 0.01101058178 0.002186653651 0.0001807838322 0.0129929564
5 20 60 1.310815268 0.3120808207 2.605993643 2.433877955 1.140323092 3.295194508 0.0127255147 0.002793114408 0.0002765062189 0.02105140802
6 17 51 10.45192276 0.5950413223 45 5.755311199 1.636363636 18 0.01949762489 0.007723668459 0.0001952603923 0.01349241773
7 12 36 20.594412 0.4258580621 43.95952287 9.91324465 1.318681319 18.94736842 0.03216779347 0.009976359356 0.0004347709182 0.01831050684


==> tikzdata/salvo_variance/eam_medium_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,1.4083894383548101,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,4.479879715880403,4.505865150641098,4.52510763079384,4.536833333333334,4.5282956490553286
3,19,57,1.5197265650096807,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,6.798676999093988,6.85479623671819,6.881244973964507,6.751017543859649,6.883512093473047
4,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.4732091217053624,1.3186813186813189,3.9473684210526327,9.098247121722167,9.185637680847352,9.20699704324373,9.088920634920635,9.208808078446294
5,20,60,1.3108152676756073,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,11.300571601400055,11.418968292628962,11.451217130833976,11.218900000000001,11.453832572705291
6,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889716,1.6363636363636362,17.999999999999982,14.67286823688917,14.872232088307818,15.035197053951203,14.82945098039216,15.03717033648844
7,12,36,20.594411996034243,0.4258580620993719,43.9595228673186,9.913244650086748,1.3186813186813189,18.947368421052612,17.685653148616886,18.183739150421495,18.40615027249172,18.063166666666667,18.412550048285127


==> tikzdata/salvo_variance/eam_medium_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 1.408389438 0.2786353747 4.313609467 2.194950433 1.055718475 4.153846154 4.479879716 4.505865151 4.525107631 4.536833333 4.528295649
3 19 57 1.519726565 0.2580927033 3.83959188 2.416076947 1.077690663 4.156701031 6.798676999 6.854796237 6.881244974 6.751017544 6.883512093
4 21 63 1.373387079 0.3260475788 2.921572022 2.473209122 1.318681319 3.947368421 9.098247122 9.185637681 9.206997043 9.088920635 9.208808078
5 20 60 1.310815268 0.3120808207 2.605993643 2.433877955 1.140323092 3.295194508 11.3005716 11.41896829 11.45121713 11.2189 11.45383257
6 17 51 10.45192276 0.5950413223 45 5.755311199 1.636363636 18 14.67286824 14.87223209 15.03519705 14.82945098 15.03717034
7 12 36 20.594412 0.4258580621 43.95952287 9.91324465 1.318681319 18.94736842 17.68565315 18.18373915 18.40615027 18.06316667 18.41255005


==> tikzdata/salvo_variance/eam_small_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.0006440517049315424,0.0002581483408242321,0.000250314764967346,0.002295607295769119
3,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.001191220995915075,0.00014041872256949164,1.542498273257701e-05,0.009631794712273769
4,21,63,0.08231885882738134,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.0008051007636098225,0.0001333442960624729,3.75609315212789e-06,0.004795533752937061
5,20,60,0.09890924974006747,0.00968804911676445,0.3075336043543534,0.6584068876012048,0.24606971975393033,1.3863928112965345,0.0013826633252061252,0.00014805327138105414,2.4474211294649552e-05,0.013694020971423495
6,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.0011152047412893037,0.00015148306837916526,2.820926910736603e-05,0.008143526841950651
7,12,36,0.18356854908284717,0.028901724436106942,0.3987258309960878,0.983227299016773,0.48582995951416996,1.8045112781954888,0.0022546888319033512,0.000494891875196295,2.2544773885199775e-05,0.015964591526120026


==> tikzdata/salvo_variance/eam_small_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 0.0845243994736 0.00499836781693 0.224672255447 0.516279780544 0.141398271799 0.947992100066 0.000733798298523 0.000320903010347 0.000312986645142 0.00211579915539
3 19 57 0.0857805560497 0.00603239269201 0.258092703295 0.553553579833 0.1647597254 1.07769066287 0.00123165411014 0.000180494662886 1.73103124657e-05 0.0095850117848
4 21 63 0.0823188588274 0.0073039300554 0.224376731302 0.569672808395 0.197368421053 0.947368421053 0.00088180085591 0.000151520133884 3.92826994255e-06 0.00531778554739
5 20 60 0.0989092497401 0.00968804911676 0.307533604354 0.658406887601 0.246069719754 1.3863928113 0.00149216010584 0.000182663699688 3.03903656744e-05 0.0127252313614
6 17 51 0.123216854788 0.0148220855663 0.371900826446 0.74978891078 0.32667876588 1.63636363636 0.00132685415104 0.000213124434316 3.21548562698e-05 0.00777698719004
7 12 36 0.183568549083 0.0289017244361 0.398725830996 0.983227299017 0.485829959514 1.8045112782 0.00260694470253 0.000613070008587 2.90334365766e-05 0.0159628052848


==> tikzdata/salvo_variance/eam_small_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,3.017395327367601,3.018642110568227,3.0186660149125735,3.0132222222222222,3.019611112864421
3,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,4.700647948961616,4.705595172729847,4.7063631908446215,4.661333333333332,4.706444660872304
4,21,63,0.08231885882738134,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,6.147644130287112,6.152137598625566,6.15304574168293,6.120349206349206,6.153069912602522
5,20,60,0.09890924974006747,0.00968804911676445,0.3075336043543534,0.6584068876012048,0.24606971975393033,1.3863928112965345,7.647230253254378,7.657259238639895,7.658425448057694,7.5612,7.658658197480891
6,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,9.349286221842265,9.359712634066039,9.36140681838414,9.288901960784314,9.361707842754265
7,12,36,0.18356854908284717,0.028901724436106942,0.3987258309960878,0.983227299016773,0.48582995951416996,1.8045112781954888,11.286411513721053,11.308974023238324,11.315582929381959,11.135277777777778,11.315911469179909


==> tikzdata/salvo_variance/eam_small_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 0.08452439947 0.004998367817 0.2246722554 0.5162797805 0.1413982718 0.9479921001 3.017395327 3.018642111 3.018666015 3.013222222 3.019611113
3 19 57 0.08578055605 0.006032392692 0.2580927033 0.5535535798 0.1647597254 1.077690663 4.700647949 4.705595173 4.706363191 4.661333333 4.706444661
4 21 63 0.08231885883 0.007303930055 0.2243767313 0.5696728084 0.1973684211 0.9473684211 6.14764413 6.152137599 6.153045742 6.120349206 6.153069913
5 20 60 0.09890924974 0.009688049117 0.3075336044 0.6584068876 0.2460697198 1.386392811 7.647230253 7.657259239 7.658425448 7.5612 7.658658197
6 17 51 0.1232168548 0.01482208557 0.3719008264 0.7497889108 0.3266787659 1.636363636 9.349286222 9.359712634 9.361406818 9.288901961 9.361707843
7 12 36 0.1835685491 0.02890172444 0.398725831 0.983227299 0.4858299595 1.804511278 11.28641151 11.30897402 11.31558293 11.13527778 11.31591147


==> tikzdata/salvo_variance/salvo_variance_gap_long.csv <==
objective,var_group,n,policy,policy_col,avg_gap,num_rows,num_q_instances,num_c_ratios,var_EL_min,var_EL_max,dispersion_EL_min,dispersion_EL_max
max_effective,Large,2,pi_EA,piEA,6.18382090055348e-05,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_effective,Large,2,pi_FA,piFA,0.04623221026835434,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_effective,Large,2,pi_R,piR,0.005018983989521774,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_effective,Large,2,pi_SL,piSL,0.013323142671158647,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_effective,Large,3,pi_EA,piEA,1.7357558972325854e-17,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_effective,Large,3,pi_FA,piFA,0.05298343935095749,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_effective,Large,3,pi_R,piR,0.022992143127458203,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_effective,Large,3,pi_SL,piSL,0.016877428299964387,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_effective,Large,4,pi_EA,piEA,3.482997598500511e-06,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_effective,Large,4,pi_FA,piFA,0.05672263098644759,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_effective,Large,4,pi_R,piR,0.017378372734291412,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_effective,Large,4,pi_SL,piSL,0.01804538789748206,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_effective,Large,5,pi_EA,piEA,0.00012049832560965604,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_effective,Large,5,pi_FA,piFA,0.06034854376232481,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_effective,Large,5,pi_R,piR,0.024869681066877456,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_effective,Large,5,pi_SL,piSL,0.018589759839524534,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_effective,Large,6,pi_EA,piEA,0.0001375176225752861,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_effective,Large,6,pi_FA,piFA,0.06353877903594098,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_effective,Large,6,pi_R,piR,0.01881364192679723,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_effective,Large,6,pi_SL,piSL,0.02039931021084484,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_effective,Large,7,pi_EA,piEA,0.00041210807874988986,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_effective,Large,7,pi_FA,piFA,0.0677324839946499,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_effective,Large,7,pi_R,piR,0.020820690898820986,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_effective,Large,7,pi_SL,piSL,0.01893546342376489,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_effective,Medium,2,pi_EA,piEA,0.0004534110991390654,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_effective,Medium,2,pi_FA,piFA,0.012960011248438801,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_effective,Medium,2,pi_R,piR,0.00022775987189144127,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_effective,Medium,2,pi_SL,piSL,0.00526187134215094,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_effective,Medium,3,pi_EA,piEA,0.00023058256519807455,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_effective,Medium,3,pi_FA,piFA,0.0147711193222392,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_effective,Medium,3,pi_R,piR,0.019912152613805603,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_effective,Medium,3,pi_SL,piSL,0.003211213854950889,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_effective,Medium,4,pi_EA,piEA,0.00015472162980775456,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_effective,Medium,4,pi_FA,piFA,0.01403439091089098,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_effective,Medium,4,pi_R,piR,0.013691942122135172,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_effective,Medium,4,pi_SL,piSL,0.002229920690392516,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_effective,Medium,5,pi_EA,piEA,0.0002954490397762688,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_effective,Medium,5,pi_FA,piFA,0.01358918958343392,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_effective,Medium,5,pi_R,piR,0.02224160023961748,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_effective,Medium,5,pi_SL,piSL,0.0029477260272979112,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_effective,Medium,6,pi_EA,piEA,0.00022410982916124642,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_effective,Medium,6,pi_FA,piFA,0.00978437966547158,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_effective,Medium,6,pi_R,piR,0.011354420203525844,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_effective,Medium,6,pi_SL,piSL,0.0012160723836033616,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_effective,Medium,7,pi_EA,piEA,0.00044633243656271997,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_effective,Medium,7,pi_FA,piFA,0.0060110023192619525,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_effective,Medium,7,pi_R,piR,0.018638292086978172,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_effective,Medium,7,pi_SL,piSL,0.001322333984590186,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_effective,Small,2,pi_EA,piEA,0.0002518597566774315,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_effective,Small,2,pi_FA,piFA,0.000680696824378973,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_effective,Small,2,pi_R,piR,0.0016944862132285744,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_effective,Small,2,pi_SL,piSL,0.00032447833443376357,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_effective,Small,3,pi_EA,piEA,1.4653733595945604e-05,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_effective,Small,3,pi_FA,piFA,0.001292115176527038,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_effective,Small,3,pi_R,piR,0.008758636426647854,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_effective,Small,3,pi_SL,piSL,0.00013816527532688538,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_effective,Small,4,pi_EA,piEA,2.0498372906310634e-05,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_effective,Small,4,pi_FA,piFA,0.0010873688480337465,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_effective,Small,4,pi_R,piR,0.005251798801261193,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_effective,Small,4,pi_SL,piSL,0.00027348192030142736,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_effective,Small,5,pi_EA,piEA,3.188754034900256e-05,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_effective,Small,5,pi_FA,piFA,0.0017071885441409744,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_effective,Small,5,pi_R,piR,0.013389080706521273,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_effective,Small,5,pi_SL,piSL,0.0002620129591517665,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_effective,Small,6,pi_EA,piEA,2.9155787058631476e-05,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_effective,Small,6,pi_FA,piFA,0.0007155768105167643,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_effective,Small,6,pi_R,piR,0.008323007788385283,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_effective,Small,6,pi_SL,piSL,4.043436911584874e-05,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_effective,Small,7,pi_EA,piEA,8.763222227152803e-06,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
max_effective,Small,7,pi_FA,piFA,0.0011117008801568168,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
max_effective,Small,7,pi_R,piR,0.013785991523762938,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
max_effective,Small,7,pi_SL,piSL,0.00024119431161650386,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
max_ml,Large,2,pi_EA,piEA,0.007758878745885347,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_ml,Large,2,pi_FA,piFA,0.04392781717102672,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_ml,Large,2,pi_SL,piSL,0.007300547815919685,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
max_ml,Large,3,pi_EA,piEA,0.031536301535000796,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_ml,Large,3,pi_FA,piFA,0.061794647556672855,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_ml,Large,3,pi_SL,piSL,0.008364943710947866,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
max_ml,Large,4,pi_EA,piEA,0.053372169409474944,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_ml,Large,4,pi_FA,piFA,0.07982930965093127,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_ml,Large,4,pi_SL,piSL,0.009324419621614064,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
max_ml,Large,5,pi_EA,piEA,0.07557127076587543,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_ml,Large,5,pi_FA,piFA,0.10868427074522484,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_ml,Large,5,pi_SL,piSL,0.011895717637759984,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
max_ml,Large,6,pi_EA,piEA,0.08958830753219442,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_ml,Large,6,pi_FA,piFA,0.1286350811648351,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_ml,Large,6,pi_SL,piSL,0.016527696905445182,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
max_ml,Large,7,pi_EA,piEA,0.07959658867732455,40,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_ml,Large,7,pi_FA,piFA,0.15285445153944544,40,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_ml,Large,7,pi_SL,piSL,0.011370716479849772,40,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
max_ml,Medium,2,pi_EA,piEA,0.002080076816111654,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_ml,Medium,2,pi_FA,piFA,0.013697265525769744,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_ml,Medium,2,pi_SL,piSL,0.0042568909031795304,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
max_ml,Medium,3,pi_EA,piEA,0.003127437565220995,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_ml,Medium,3,pi_FA,piFA,0.02267132064854037,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_ml,Medium,3,pi_SL,piSL,0.0026898418006964476,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
max_ml,Medium,4,pi_EA,piEA,0.004650955220147631,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_ml,Medium,4,pi_FA,piFA,0.02568769763880443,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_ml,Medium,4,pi_SL,piSL,0.0020734305600112095,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
max_ml,Medium,5,pi_EA,piEA,0.00783276046625636,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_ml,Medium,5,pi_FA,piFA,0.03391078836270044,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_ml,Medium,5,pi_SL,piSL,0.0037828626077544797,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
max_ml,Medium,6,pi_EA,piEA,0.00852561930246697,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_ml,Medium,6,pi_FA,piFA,0.026646335271047927,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_ml,Medium,6,pi_SL,piSL,0.0009415315331533948,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
max_ml,Medium,7,pi_EA,piEA,0.003470419976800298,24,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_ml,Medium,7,pi_FA,piFA,0.025038145482141182,24,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_ml,Medium,7,pi_SL,piSL,0.002105963756791469,24,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
max_ml,Small,2,pi_EA,piEA,0.0003710136242780589,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_ml,Small,2,pi_FA,piFA,0.0008916225518649329,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_ml,Small,2,pi_SL,piSL,0.00037473774495406945,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
max_ml,Small,3,pi_EA,piEA,0.0002318686312153428,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_ml,Small,3,pi_FA,piFA,0.002625391248499717,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_ml,Small,3,pi_SL,piSL,0.00017746837359179424,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
max_ml,Small,4,pi_EA,piEA,0.0005518130984866483,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_ml,Small,4,pi_FA,piFA,0.001965528053738232,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_ml,Small,4,pi_SL,piSL,0.00032729919875568305,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
max_ml,Small,5,pi_EA,piEA,0.00012168785394902753,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_ml,Small,5,pi_FA,piFA,0.0054527492090803474,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_ml,Small,5,pi_SL,piSL,0.0005873930451422126,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
max_ml,Small,6,pi_EA,piEA,0.0001813539935539571,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_ml,Small,6,pi_FA,piFA,0.0022977132774599928,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_ml,Small,6,pi_SL,piSL,7.92416902767186e-05,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
max_ml,Small,7,pi_EA,piEA,0.0007766002422650755,21,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
max_ml,Small,7,pi_FA,piFA,0.004669256845744147,21,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
max_ml,Small,7,pi_SL,piSL,0.00047897956824490283,21,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
min_diffuse,Large,2,pi_EA,piEA,0.00048212382287238,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
min_diffuse,Large,2,pi_FA,piFA,0.02831270755841082,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
min_diffuse,Large,2,pi_SL,piSL,0.0034489144921702733,30,10,3,6.1499444401238454,89.75069252077546,4.959816303099882,18.947368421052612
min_diffuse,Large,3,pi_EA,piEA,0.0024532232434691663,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
min_diffuse,Large,3,pi_FA,piFA,0.022676986510456725,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
min_diffuse,Large,3,pi_SL,piSL,0.003827850877786215,42,14,3,46.07999999999989,79.7783933518004,14.399999999999984,18.947368421052612
min_diffuse,Large,4,pi_EA,piEA,0.0034839419604466636,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
min_diffuse,Large,4,pi_FA,piFA,0.025413414329964225,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
min_diffuse,Large,4,pi_SL,piSL,0.0040770118280828395,54,18,3,42.1874999999999,89.75069252077546,14.999999999999982,18.947368421052612
min_diffuse,Large,5,pi_EA,piEA,0.004727627366633082,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
min_diffuse,Large,5,pi_FA,piFA,0.028366115120522152,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
min_diffuse,Large,5,pi_SL,piSL,0.00448870589869061,60,20,3,39.198487712665305,86.16066481994444,15.652173913043459,18.947368421052612
min_diffuse,Large,6,pi_EA,piEA,0.005334703715822584,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
min_diffuse,Large,6,pi_FA,piFA,0.03126070518837947,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
min_diffuse,Large,6,pi_SL,piSL,0.005419713913928746,60,20,3,37.19008264462801,89.75069252077547,16.363636363636346,18.947368421052612
min_diffuse,Large,7,pi_EA,piEA,0.006530768531065717,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
min_diffuse,Large,7,pi_FA,piFA,0.035230249828799576,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
min_diffuse,Large,7,pi_SL,piSL,0.0052687904402932565,54,18,3,35.98500624739683,87.91904573463718,17.142857142857125,18.947368421052612
min_diffuse,Medium,2,pi_EA,piEA,0.004539654101151957,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
min_diffuse,Medium,2,pi_FA,piFA,0.02691812150760624,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
min_diffuse,Medium,2,pi_SL,piSL,0.001064770449001664,39,13,3,0.36080133531138947,5.699048047900139,1.2013348164627369,4.774535809018564
min_diffuse,Medium,3,pi_EA,piEA,0.005435285229897846,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
min_diffuse,Medium,3,pi_FA,piFA,0.03559387734059203,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
min_diffuse,Medium,3,pi_SL,piSL,0.00041213751238975565,66,22,3,0.34304065940037853,4.59523545706371,1.2424503882657463,4.547368421052631
min_diffuse,Medium,4,pi_EA,piEA,0.0053048669720771255,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
min_diffuse,Medium,4,pi_FA,piFA,0.03826494273061424,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
min_diffuse,Medium,4,pi_SL,piSL,0.00010345726221407438,66,22,3,0.43473010505977555,3.8954293628808885,1.3186813186813189,3.9473684210526327
min_diffuse,Medium,5,pi_EA,piEA,0.006439475449637323,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
min_diffuse,Medium,5,pi_FA,piFA,0.04143485533265797,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
min_diffuse,Medium,5,pi_SL,piSL,0.0008415962373180411,54,18,3,0.4613004065315299,2.605993642947286,1.3863928112965345,3.2951945080091543
min_diffuse,Medium,6,pi_EA,piEA,0.006670215320400647,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
min_diffuse,Medium,6,pi_FA,piFA,0.03932053200427473,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
min_diffuse,Medium,6,pi_SL,piSL,1.9156050742666827e-17,45,15,3,0.37190082644628086,1.668917836130125,1.6363636363636362,2.5837320574162677
min_diffuse,Medium,7,pi_EA,piEA,0.0029187826679806855,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
min_diffuse,Medium,7,pi_FA,piFA,0.05368625332365747,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
min_diffuse,Medium,7,pi_SL,piSL,0.00011872397203163797,30,10,3,0.35488171841614324,0.7974516619921755,1.3186813186813189,1.8045112781954888
min_diffuse,Small,2,pi_EA,piEA,0.0007214998716319538,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
min_diffuse,Small,2,pi_FA,piFA,0.007875843697300985,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
min_diffuse,Small,2,pi_SL,piSL,0.0,39,13,3,0.0049983678169289135,0.27863537465278054,0.1413982717989002,1.0557184750733133
min_diffuse,Small,3,pi_EA,piEA,0.0033993037159546794,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
min_diffuse,Small,3,pi_FA,piFA,0.008845792745515795,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
min_diffuse,Small,3,pi_SL,piSL,-5.582807902038113e-19,60,20,3,0.006032392692007613,0.2580927032948944,0.1647597254004578,1.0776906628652885
min_diffuse,Small,4,pi_EA,piEA,0.0026445365631494635,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
min_diffuse,Small,4,pi_FA,piFA,0.012611838667096842,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
min_diffuse,Small,4,pi_SL,piSL,7.047357464896503e-08,69,23,3,0.007303930055401667,0.32604757879483165,0.19736842105263164,1.3186813186813189
min_diffuse,Small,5,pi_EA,piEA,0.0014007658987751537,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
min_diffuse,Small,5,pi_FA,piFA,0.01726876645369784,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
min_diffuse,Small,5,pi_SL,piSL,0.00016053782223206928,66,22,3,0.00968804911676445,0.3120808207452678,0.24606971975393033,1.3863928112965345
min_diffuse,Small,6,pi_EA,piEA,0.0010238364705405952,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
min_diffuse,Small,6,pi_FA,piFA,0.025505216864972403,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
min_diffuse,Small,6,pi_SL,piSL,2.207702136088007e-17,45,15,3,0.01482208556625307,0.22437673130193905,0.3266787658802177,0.9473684210526316
min_diffuse,Small,7,pi_EA,piEA,0.0007799107630504735,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
min_diffuse,Small,7,pi_FA,piFA,0.02448749005648973,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189
min_diffuse,Small,7,pi_SL,piSL,0.00010388467449569383,24,8,3,0.028901724436106942,0.21292903104968605,0.48582995951416996,1.3186813186813189


==> tikzdata/salvo_variance/salvo_variance_gap_summary_by_n_split_no_piH_no_piRA.csv <==
var_group,n,num_rows,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,objective
Small,2,216,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.0085321640054094,0.0,0.00037634647159306945,,min_diffuse
Small,3,342,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.008383841734252613,-5.876639896882224e-19,0.0028961723720050295,,min_diffuse
Small,4,378,21,63,0.08231885882738135,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.013144989106383053,7.718534366315218e-08,0.0024456869133852887,,min_diffuse
Small,5,360,20,60,0.09890924974006746,0.00968804911676445,0.3075336043543534,0.6584068876012046,0.24606971975393033,1.3863928112965345,0.016647066334839093,8.030717058995663e-05,0.0015333432333486986,,min_diffuse
Small,6,306,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.022886077451674085,2.2800182008700386e-17,0.0014105025923071752,,min_diffuse
Small,7,216,12,36,0.18356854908284714,0.028901724436106942,0.3987258309960878,0.9832272990167729,0.48582995951416996,1.8045112781954888,0.030203222257342392,0.00015167505998164464,0.001580525530943427,,min_diffuse
Medium,2,216,12,36,1.4083894383548097,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.024372035735989457,0.00049998143128435,0.003906766249578306,,min_diffuse
Medium,3,342,19,57,1.5197265650096805,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.028059155832326682,0.0004557822858488715,0.006080310101224889,,min_diffuse
Medium,4,378,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.473209121705363,1.3186813186813189,3.9473684210526327,0.033193334686625504,0.00010838379850998267,0.005033090526183127,,min_diffuse
Medium,5,360,20,60,1.3108152676756075,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.0396399465636207,0.0008537210474515565,0.00580302715997756,,min_diffuse
Medium,6,306,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889715,1.6363636363636362,17.999999999999982,0.0386416341254024,0.0014878576318767352,0.007583993554838831,,min_diffuse
Medium,7,216,12,36,20.594411996034243,0.4258580620993719,43.9595228673186,9.913244650086746,1.3186813186813189,18.947368421052612,0.051862296200185704,0.002149933662928037,0.006080905911038638,,min_diffuse
Large,2,216,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.028383185529259652,0.0035276152986093473,0.0018182406017381778,,min_diffuse
Large,3,324,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100187,4.382608695652173,18.947368421052612,0.03250233409915155,0.002999837451691838,0.0028530170996692254,,min_diffuse
Large,4,378,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.029344651795376996,0.0034945815669281477,0.003961335399773221,,min_diffuse
Large,5,360,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.028366115120522152,0.00448870589869061,0.004727627366633082,,min_diffuse
Large,6,288,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.03447682749974976,0.005193793658541915,0.0043249010424430126,,min_diffuse
Large,7,216,12,36,74.35915617805509,59.97501041232807,87.91904573463718,18.18392134181606,17.142857142857125,18.947368421052612,0.03184339409304564,0.005769770030553698,0.0050869807533007304,,min_diffuse
Small,2,216,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.000895087678854694,0.0003351291380345918,0.0003241264388146194,,max_ml
Small,3,342,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.0023677271477826477,0.0001759618265672296,0.00023572232392276492,,max_ml
Small,4,378,21,63,0.08231885882738135,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.0015386763042969666,0.00018156347383302247,0.00020148926629404187,,max_ml
Small,5,360,20,60,0.09890924974006746,0.00968804911676445,0.3075336043543534,0.6584068876012046,0.24606971975393033,1.3863928112965345,0.004467580227761434,0.0002718903902796346,9.316474567279153e-05,,max_ml
Small,6,306,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.002831502620077388,8.202709391229694e-05,0.0014487575837445006,,max_ml
Small,7,180,12,30,0.1681739570872881,0.028901724436106942,0.3987258309960878,0.9277038750722962,0.48582995951416996,1.8045112781954888,0.009288144300550668,0.0010033969549134547,0.0017262847236848447,,max_ml
Medium,2,216,12,36,1.4083894383548097,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.010013751934465277,0.0030113746989679307,0.0017713071375997616,,max_ml
Medium,3,342,19,57,1.5197265650096805,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.016213683959792766,0.002876747727214507,0.0032963325865148774,,max_ml
Medium,4,378,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.473209121705363,1.3186813186813189,3.9473684210526327,0.01939299746192676,0.0019859550900112976,0.00453808469623203,,max_ml
Medium,5,360,20,60,1.3108152676756075,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.03205015342865735,0.003778818306355831,0.007090176313301864,,max_ml
Medium,6,306,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889715,1.6363636363636362,17.999999999999982,0.03529230727510154,0.0040877087482184705,0.032500777454154826,,max_ml
Medium,7,168,12,28,19.30303061242089,0.4258580620993719,43.9595228673186,9.36709906634718,1.3186813186813189,18.947368421052612,0.057308774405605965,0.0043295169473644415,0.029763932079763723,,max_ml
Large,2,216,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.04150230344663987,0.007754883711741951,0.007025646688912265,,max_ml
Large,3,324,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100187,4.382608695652173,18.947368421052612,0.05907528522152053,0.006768534306587493,0.024880009847270266,,max_ml
Large,4,378,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.07655709132932102,0.008355477011426178,0.04648479582218773,,max_ml
Large,5,360,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.10868427074522484,0.011895717637759984,0.07557127076587543,,max_ml
Large,6,288,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.14742234895664244,0.017186251696508267,0.0840767909024946,,max_ml
Large,7,162,12,27,75.3231004143751,59.97501041232807,87.91904573463718,18.268748795064568,17.142857142857125,18.947368421052612,0.18258733090875356,0.013485258411723008,0.08882531821036393,,max_ml
Small,2,252,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.0006440517049315424,0.0002581483408242321,0.000250314764967346,0.002295607295769119,max_effective
Small,3,399,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.001191220995915075,0.00014041872256949164,1.542498273257701e-05,0.009631794712273769,max_effective
Small,4,441,21,63,0.08231885882738134,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.0008051007636098225,0.0001333442960624729,3.75609315212789e-06,0.004795533752937061,max_effective
Small,5,420,20,60,0.09890924974006747,0.00968804911676445,0.3075336043543534,0.6584068876012048,0.24606971975393033,1.3863928112965345,0.0013826633252061252,0.00014805327138105414,2.4474211294649552e-05,0.013694020971423495,max_effective
Small,6,357,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.0011152047412893037,0.00015148306837916526,2.820926910736603e-05,0.008143526841950651,max_effective
Small,7,252,12,36,0.18356854908284717,0.028901724436106942,0.3987258309960878,0.983227299016773,0.48582995951416996,1.8045112781954888,0.0022546888319033512,0.000494891875196295,2.2544773885199775e-05,0.015964591526120026,max_effective
Medium,2,252,12,36,1.4083894383548101,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.009402543658492808,0.003847960589342279,0.0005137286621671997,-0.001072171217136783,max_effective
Medium,3,399,19,57,1.5197265650096807,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.010967317500429162,0.0033746250750745456,0.0002669903386503987,0.018829187243605213,max_effective
Medium,4,441,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.4732091217053624,1.3186813186813189,3.9473684210526327,0.011010581775028387,0.0021866536508694245,0.00018078383221052882,0.012992956395906967,max_effective
Medium,5,420,20,60,1.3108152676756073,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.012725514698439475,0.002793114408254009,0.00027650621888789515,0.021051408021405635,max_effective
Medium,6,357,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889716,1.6363636363636362,17.999999999999982,0.01949762488532101,0.007723668458867666,0.00019526039226313126,0.013492417727048206,max_effective
Medium,7,252,12,36,20.594411996034243,0.4258580620993719,43.9595228673186,9.913244650086748,1.3186813186813189,18.947368421052612,0.032167793474384365,0.009976359356035254,0.00043477091816950854,0.018310506844952,max_effective
Large,2,252,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.04325768027242352,0.013048388778765789,5.1531840837938175e-05,0.0050414838381824915,max_effective
Large,3,378,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100184,4.382608695652173,18.947368421052612,0.047864602672370415,0.013494898575540109,1.4271305297092503e-17,0.021909524036633037,max_effective
Large,4,441,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.05269733847566819,0.015783112601175018,2.9854265129982125e-06,0.017203167390833437,max_effective
Large,5,420,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.06034854376232481,0.018589759839524534,0.00012049832560965604,0.024869681066877456,max_effective
Large,6,336,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.06736605151289182,0.01830976434653055,0.00017189702821908976,0.01897645004635194,max_effective
Large,7,252,12,36,74.35915617805507,59.97501041232807,87.91904573463718,18.18392134181606,17.142857142857125,18.947368421052612,0.07292654620517663,0.019194685099318615,0.0005386322713571618,0.021678509065483218,max_effective


==> tikzdata/salvo_variance/salvo_variance_group_summary_by_n_split.csv <==
objective,var_group,total_q_instances_across_n,total_capacity_instances_across_n,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL
min_diffuse,Large,99,297,62.072413890554856,2.9955621301775164,89.75069252077547,16.321290129450365,3.4615384615384626,18.947368421052612
min_diffuse,Medium,101,303,6.109775518154524,0.2580927032948944,44.999999999999915,4.197778384285217,1.0557184750733133,18.947368421052612
min_diffuse,Small,101,303,0.10971974466032945,0.0049983678169289135,0.3987258309960878,0.6718215443614511,0.1413982717989002,1.8045112781954888
max_ml,Large,99,288,62.23307126327486,2.9955621301775164,89.75069252077547,16.335428038325116,3.4615384615384626,18.947368421052612
max_ml,Medium,101,295,5.894545287552298,0.2580927032948944,44.999999999999915,4.106754120328623,1.0557184750733133,18.947368421052612
max_ml,Small,101,297,0.10715397932773625,0.0049983678169289135,0.3987258309960878,0.6625676403707051,0.1413982717989002,1.8045112781954888
max_effective,Large,99,297,62.07241389055485,2.9955621301775164,89.75069252077547,16.321290129450365,3.4615384615384626,18.947368421052612
max_effective,Medium,101,303,6.109775518154524,0.2580927032948944,44.999999999999915,4.197778384285217,1.0557184750733133,18.947368421052612
max_effective,Small,101,303,0.10971974466032945,0.0049983678169289135,0.3987258309960878,0.6718215443614511,0.1413982717989002,1.8045112781954888


==> tikzdata/salvo_variance/slm_large_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.04150230344663987,0.007754883711741951,0.007025646688912265,
3,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100187,4.382608695652173,18.947368421052612,0.05907528522152053,0.006768534306587493,0.024880009847270266,
4,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.07655709132932102,0.008355477011426178,0.04648479582218773,
5,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.10868427074522484,0.011895717637759984,0.07557127076587543,
6,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.14742234895664244,0.017186251696508267,0.0840767909024946,
7,12,27,75.3231004143751,59.97501041232807,87.91904573463718,18.268748795064568,17.142857142857125,18.947368421052612,0.18258733090875356,0.013485258411723008,0.08882531821036393,


==> tikzdata/salvo_variance/slm_large_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 53.698642533 5.11029674519 89.7506925208 13.310606666 4.52119309262 18.9473684211 0.0531356477712 0.00936157502303 0.00612236883448 nan
3 18 54 55.0487028764 4.26827977316 79.7783933518 14.6992897161 4.38260869565 18.9473684211 0.0746089902266 0.00860836067973 0.0186309348906 nan
4 21 63 56.8726729125 2.99556213018 89.7506925208 15.7173428076 3.46153846154 18.9473684211 0.0990776577974 0.0110230897612 0.0342802236523 nan
5 20 60 63.8878353327 39.1984877127 86.1606648199 17.8333802782 15.652173913 18.9473684211 0.149246229678 0.0214447410998 0.0698862730809 nan
6 16 48 68.5674735107 48.1569560048 89.7506925208 18.183199967 16.3636363636 18.9473684211 0.19288140459 0.0225279144439 0.063052666564 nan
7 12 27 75.3231004144 59.9750104123 87.9190457346 18.2687487951 17.1428571429 18.9473684211 0.32209956006 0.0160303006089 0.0500448508731 nan


==> tikzdata/salvo_variance/slm_large_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,53.69864253297705,5.110296745192455,89.75069252077546,13.310606666032744,4.521193092621661,18.947368421052612,0.3493355133359649,0.36548549103687505,0.36668056164441604,,0.36893934438831344
3,18,54,55.04870287642061,4.268279773156897,79.7783933518004,14.699289716100187,4.382608695652173,18.947368421052612,0.25863900565549425,0.27708562661718733,0.27428440140467436,,0.27949159103981
4,21,63,56.87267291247811,2.9955621301775164,89.75069252077546,15.717342807568356,3.4615384615384626,18.947368421052612,0.19378918082176488,0.21272979513225318,0.20772716536727465,,0.21510087134478922
5,20,60,63.887835332738305,39.198487712665305,86.16066481994444,17.833380278182705,15.652173913043459,18.947368421052612,0.1110682696756257,0.12775310927728242,0.12142893261740578,,0.1305527798408315
6,16,48,68.56747351065997,48.15695600475615,89.75069252077547,18.183199967002125,16.363636363636346,18.947368421052612,0.0961393434338209,0.11643087529479053,0.11160379897193118,,0.11911427141017135
7,12,27,75.3231004143751,59.97501041232807,87.91904573463718,18.268748795064568,17.142857142857125,18.947368421052612,0.03769321715606712,0.054711549615515366,0.05282024264175504,,0.05560288050472766


==> tikzdata/salvo_variance/slm_large_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 53.69864253 5.110296745 89.75069252 13.31060667 4.521193093 18.94736842 0.3493355133 0.365485491 0.3666805616  0.3689393444
3 18 54 55.04870288 4.268279773 79.77839335 14.69928972 4.382608696 18.94736842 0.2586390057 0.2770856266 0.2742844014  0.279491591
4 21 63 56.87267291 2.99556213 89.75069252 15.71734281 3.461538462 18.94736842 0.1937891808 0.2127297951 0.2077271654  0.2151008713
5 20 60 63.88783533 39.19848771 86.16066482 17.83338028 15.65217391 18.94736842 0.1110682697 0.1277531093 0.1214289326  0.1305527798
6 16 48 68.56747351 48.156956 89.75069252 18.18319997 16.36363636 18.94736842 0.09613934343 0.1164308753 0.111603799  0.1191142714
7 12 27 75.32310041 59.97501041 87.91904573 18.2687488 17.14285714 18.94736842 0.03769321716 0.05471154962 0.05282024264  0.0556028805


==> tikzdata/salvo_variance/slm_medium_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,1.4083894383548097,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.010013751934465277,0.0030113746989679307,0.0017713071375997616,
3,19,57,1.5197265650096805,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.016213683959792766,0.002876747727214507,0.0032963325865148774,
4,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.473209121705363,1.3186813186813189,3.9473684210526327,0.01939299746192676,0.0019859550900112976,0.00453808469623203,
5,20,60,1.3108152676756075,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.03205015342865735,0.003778818306355831,0.007090176313301864,
6,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889715,1.6363636363636362,17.999999999999982,0.03529230727510154,0.0040877087482184705,0.032500777454154826,
7,12,28,19.30303061242089,0.4258580620993719,43.9595228673186,9.36709906634718,1.3186813186813189,18.947368421052612,0.057308774405605965,0.0043295169473644415,0.029763932079763723,


==> tikzdata/salvo_variance/slm_medium_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 1.40838943835 0.278635374653 4.31360946746 2.19495043287 1.05571847507 4.15384615385 0.0118651286576 0.0031774687976 0.0017777358954 nan
3 19 57 1.51972656501 0.258092703295 3.83959188011 2.41607694674 1.07769066287 4.15670103093 0.0164899197183 0.0032136589054 0.00310476286797 nan
4 21 63 1.37338707901 0.326047578795 2.92157202216 2.47320912171 1.31868131868 3.94736842105 0.0205716286895 0.00233810292768 0.00366042895652 nan
5 20 60 1.31081526768 0.312080820745 2.60599364295 2.43387795542 1.14032309154 3.29519450801 0.0317353620381 0.00431646625865 0.00451693002313 nan
6 17 51 10.4519227628 0.595041322314 45 5.75531119889 1.63636363636 18 0.0356941193152 0.00253866215795 0.0116958879861 nan
7 12 28 19.3030306124 0.425858062099 43.9595228673 9.36709906635 1.31868131868 18.9473684211 0.049441560581 0.00507696135638 0.0107002439944 nan


==> tikzdata/salvo_variance/slm_medium_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,1.4083894383548097,0.27863537465278054,4.313609467455615,2.1949504328650016,1.0557184750733133,4.153846153846151,0.7289669717263815,0.7353760331644432,0.7364086442831621,,0.7377201158138013
3,19,57,1.5197265650096805,0.2580927032948944,3.8395918801147815,2.416076946741317,1.0776906628652885,4.156701030927834,0.6865242264765988,0.6957915180558578,0.6958675312756103,,0.6980347636904694
4,21,63,1.3733870790081306,0.32604757879483165,2.9215720221606665,2.473209121705363,1.3186813186813189,3.9473684210526327,0.6574065164485744,0.669645123175482,0.66875755878212,,0.6712144917437323
5,20,60,1.3108152676756075,0.3120808207452678,2.605993642947286,2.4338779554231604,1.1403230915426041,3.2951945080091543,0.6368235568896417,0.6548568486692529,0.6547250044992594,,0.6576957702700803
6,17,51,10.451922762844674,0.5950413223140494,44.999999999999915,5.755311198889715,1.6363636363636362,17.999999999999982,0.5344792874068613,0.5528561380203342,0.5477806244999115,,0.5542632250954249
7,12,28,19.30303061242089,0.4258580620993719,43.9595228673186,9.36709906634718,1.3186813186813189,18.947368421052612,0.4745697619012829,0.4967189495974382,0.4939115052658275,,0.49925364104003167


==> tikzdata/salvo_variance/slm_medium_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 1.408389438 0.2786353747 4.313609467 2.194950433 1.055718475 4.153846154 0.7289669717 0.7353760332 0.7364086443  0.7377201158
3 19 57 1.519726565 0.2580927033 3.83959188 2.416076947 1.077690663 4.156701031 0.6865242265 0.6957915181 0.6958675313  0.6980347637
4 21 63 1.373387079 0.3260475788 2.921572022 2.473209122 1.318681319 3.947368421 0.6574065164 0.6696451232 0.6687575588  0.6712144917
5 20 60 1.310815268 0.3120808207 2.605993643 2.433877955 1.140323092 3.295194508 0.6368235569 0.6548568487 0.6547250045  0.6576957703
6 17 51 10.45192276 0.5950413223 45 5.755311199 1.636363636 18 0.5344792874 0.552856138 0.5477806245  0.5542632251
7 12 28 19.30303061 0.4258580621 43.95952287 9.367099066 1.318681319 18.94736842 0.4745697619 0.4967189496 0.4939115053  0.499253641


==> tikzdata/salvo_variance/slm_small_gap.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR
2,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.000895087678854694,0.0003351291380345918,0.0003241264388146194,
3,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.0023677271477826477,0.0001759618265672296,0.00023572232392276492,
4,21,63,0.08231885882738135,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.0015386763042969666,0.00018156347383302247,0.00020148926629404187,
5,20,60,0.09890924974006746,0.00968804911676445,0.3075336043543534,0.6584068876012046,0.24606971975393033,1.3863928112965345,0.004467580227761434,0.0002718903902796346,9.316474567279153e-05,
6,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.002831502620077388,8.202709391229694e-05,0.0014487575837445006,
7,12,30,0.1681739570872881,0.028901724436106942,0.3987258309960878,0.9277038750722962,0.48582995951416996,1.8045112781954888,0.009288144300550668,0.0010033969549134547,0.0017262847236848447,


==> tikzdata/salvo_variance/slm_small_gap.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR
2 12 36 0.0845243994736 0.00499836781693 0.224672255447 0.516279780544 0.141398271799 0.947992100066 0.000931790017816 0.000342266671732 0.000330595116175 nan
3 19 57 0.0857805560497 0.00603239269201 0.258092703295 0.553553579833 0.1647597254 1.07769066287 0.00203767004415 0.000186415416278 0.000210619620026 nan
4 21 63 0.0823188588274 0.0073039300554 0.224376731302 0.569672808395 0.197368421053 0.947368421053 0.00140938434389 0.00019357433213 0.000180892513376 nan
5 20 60 0.0989092497401 0.00968804911676 0.307533604354 0.658406887601 0.246069719754 1.3863928113 0.00365714753236 0.000276865788594 9.60196549735e-05 nan
6 17 51 0.123216854788 0.0148220855663 0.371900826446 0.74978891078 0.32667876588 1.63636363636 0.00251969972663 8.98859117514e-05 0.00061257421952 nan
7 12 30 0.168173957087 0.0289017244361 0.398725830996 0.927703875072 0.485829959514 1.8045112782 0.0070049712439 0.000944196832934 0.000891070713593 nan


==> tikzdata/salvo_variance/slm_small_obj.csv <==
n,num_q_instances,num_capacity_instances,mean_var_EL,min_var_EL,max_var_EL,mean_dispersion_EL,min_dispersion_EL,max_dispersion_EL,piFA,piSL,piEA,piR,piStar
2,12,36,0.08452439947364601,0.0049983678169289135,0.22467225544680725,0.5162797805435937,0.1413982717989002,0.9479921000658333,0.9412827776009627,0.9418382033137598,0.9418491997944047,,0.9421606735117195
3,19,57,0.08578055604974834,0.006032392692007613,0.25809270329489437,0.5535535798329004,0.1647597254004578,1.0776906628652885,0.9159497914953278,0.9176489100286687,0.9176266949262434,,0.9178200058271231
4,21,63,0.08231885882738135,0.007303930055401667,0.22437673130193908,0.569672808394613,0.19736842105263164,0.9473684210526316,0.9198120133155647,0.920931908332799,0.9209435896855552,,0.9211102116268324
5,20,60,0.09890924974006746,0.00968804911676445,0.3075336043543534,0.6584068876012046,0.24606971975393033,1.3863928112965345,0.9119509502160595,0.915044916455284,0.9152104446195997,,0.9152983312495641
6,17,51,0.12321685478828631,0.01482208556625307,0.3719008264462809,0.7497889107796228,0.3266787658802177,1.6363636363636362,0.8962326871885089,0.8984158667100292,0.8979462330275342,,0.8984966288987233
7,12,30,0.1681739570872881,0.028901724436106942,0.3987258309960878,0.9277038750722962,0.48582995951416996,1.8045112781954888,0.8414316560762848,0.8465673589771442,0.8466123763209203,,0.8473674406309192


==> tikzdata/salvo_variance/slm_small_obj.dat <==
n num_q_instances num_capacity_instances mean_var_EL min_var_EL max_var_EL mean_dispersion_EL min_dispersion_EL max_dispersion_EL piFA piSL piEA piR piStar
2 12 36 0.08452439947 0.004998367817 0.2246722554 0.5162797805 0.1413982718 0.9479921001 0.9412827776 0.9418382033 0.9418491998  0.9421606735
3 19 57 0.08578055605 0.006032392692 0.2580927033 0.5535535798 0.1647597254 1.077690663 0.9159497915 0.91764891 0.9176266949  0.9178200058
4 21 63 0.08231885883 0.007303930055 0.2243767313 0.5696728084 0.1973684211 0.9473684211 0.9198120133 0.9209319083 0.9209435897  0.9211102116
5 20 60 0.09890924974 0.009688049117 0.3075336044 0.6584068876 0.2460697198 1.386392811 0.9119509502 0.9150449165 0.9152104446  0.9152983312
6 17 51 0.1232168548 0.01482208557 0.3719008264 0.7497889108 0.3266787659 1.636363636 0.8962326872 0.8984158667 0.897946233  0.8984966289
7 12 30 0.1681739571 0.02890172444 0.398725831 0.9277038751 0.4858299595 1.804511278 0.8414316561 0.846567359 0.8466123763  0.8473674406


==> tikzdata/salvo_variance/variance_group_summary.csv <==
var_group,num_q_instances,var_EL_min,var_EL_max,dispersion_EL_min,dispersion_EL_max
Small,101,0.0049983678169289135,0.32604757879483165,0.1413982717989002,1.3863928112965345
Medium,100,0.34304065940037853,5.699048047900139,1.2013348164627369,4.774535809018564
Large,100,6.1499444401238454,89.75069252077547,4.959816303099882,18.947368421052612


==> tikzdata/simulation_uniform_q_005_095_tau3/fixed_tau.dat <==
n C c_ratio tau
10 10 1 3
10 20 2 3
10 30 3 3
12 12 1 3
12 24 2 3
12 36 3 3
14 14 1 3
14 28 2 3
14 42 3 3
16 16 1 3
16 32 2 3
16 48 3 3
18 18 1 3
18 36 2 3
18 54 3 3
20 20 1 3
20 40 2 3
20 60 3 3
22 22 1 3
22 44 2 3
22 66 3 3
24 24 1 3
24 48 2 3
24 72 3 3
26 26 1 3
26 52 2 3
26 78 3 3
28 28 1 3
28 56 2 3
28 84 3 3
30 30 1 3
30 60 2 3
30 90 3 3


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_eam_avg_over_c.dat <==
n num_c_ratios c_ratio_min c_ratio_max tau_min tau_max piRA piRA_se piSL piSL_se piEA piEA_se piR piR_se
10 3 1 3 3 3 27.81226667 0.09246140163 29.25206667 0.1052863346 29.47116667 0.1089226338 29.42 0.108788298
12 3 1 3 3 3 33.46573333 0.1031964971 35.25786667 0.1180599674 35.53616667 0.122527981 35.49566667 0.1227035634
14 3 1 3 3 3 39.1287 0.1119369919 41.33523333 0.1292556075 41.6452 0.1338691374 41.60046667 0.1341304634
16 3 1 3 3 3 45.0045 0.1213037974 47.6695 0.1406665326 48.0631 0.146451925 48.03456667 0.1471350622
18 3 1 3 3 3 50.5827 0.1301253472 53.61803333 0.1514764805 54.04963333 0.1574248937 54.0216 0.1579891733
20 3 1 3 3 3 56.25933333 0.1374274461 59.72953333 0.16118318 60.22316667 0.1677285401 60.2074 0.1687669822
22 3 1 3 3 3 61.9236 0.1454628066 65.7578 0.1707443217 66.2918 0.1777228217 66.28563333 0.178734842
24 3 1 3 3 3 67.48436667 0.1519025546 71.63683333 0.1777405551 72.22633333 0.1849740789 72.19926667 0.1860359777
26 3 1 3 3 3 73.15226667 0.1575490563 77.6961 0.1849039123 78.3202 0.1922748213 78.3148 0.1936284713
28 3 1 3 3 3 79.03196667 0.1644378862 84.05966667 0.1930310161 84.769 0.200985625 84.75486667 0.2023256087
30 3 1 3 3 3 84.70933333 0.1706571835 90.0784 0.2009066514 90.84286667 0.2093893047 90.84603333 0.2109323996


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_eam_by_cn.dat <==
n C c_ratio tau piRA piSL piEA piR
10 10 1 3 21.8984 24.4605 24.7192 24.7564
12 12 1 3 26.3873 29.6517 30.0127 30.086
14 14 1 3 30.7771 34.834 35.2993 35.4049
16 16 1 3 35.1555 40.0954 40.6777 40.8242
18 18 1 3 39.3994 45.1235 45.824 46.0315
20 20 1 3 43.8772 50.3831 51.2295 51.4695
22 22 1 3 48.3221 55.5557 56.4804 56.7698
24 24 1 3 52.7395 60.7309 61.7972 62.0936
26 26 1 3 57.0628 65.803 66.9698 67.3143
28 28 1 3 61.4812 71.128 72.48 72.8514
30 30 1 3 65.9046 76.3096 77.7872 78.2442
10 20 2 3 29.5584 30.8117 31.108 31.035
12 24 2 3 35.5574 37.1156 37.4705 37.4094
14 28 2 3 41.7349 43.6903 44.061 43.9844
16 32 2 3 48.3034 50.6592 51.1219 51.0582
18 36 2 3 54.1017 56.7488 57.2401 57.175
20 40 2 3 60.3937 63.4894 63.9909 63.919
22 44 2 3 66.394 69.7563 70.3336 70.266
24 48 2 3 72.3899 76.0557 76.6696 76.595
26 52 2 3 78.5966 82.6721 83.3057 83.2371
28 56 2 3 85.114 89.7037 90.3924 90.2891
30 60 2 3 91.3429 96.1036 96.8374 96.7474
10 30 3 3 31.98 32.484 32.5863 32.4686
12 36 3 3 38.4525 39.0063 39.1253 38.9916
14 42 3 3 44.8741 45.4814 45.5753 45.4121
16 48 3 3 51.5546 52.2539 52.3897 52.2213
18 54 3 3 58.247 58.9818 59.0848 58.8583
20 60 3 3 64.5071 65.3161 65.4491 65.2337
22 66 3 3 71.0547 71.9614 72.0614 71.8211
24 72 3 3 77.3237 78.1239 78.2122 77.9092
26 78 3 3 83.7974 84.6132 84.6851 84.393
28 84 3 3 90.5007 91.3473 91.4346 91.1241
30 90 3 3 96.8805 97.822 97.904 97.5465


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_slm_avg_over_c.dat <==
n num_c_ratios c_ratio_min c_ratio_max tau_min tau_max piRA piRA_se piSL piSL_se piEA piEA_se
10 3 1 3 3 3 0.6646666667 0.003683504574 0.7637 0.003364808387 0.7630666667 0.003328848478
12 3 1 3 3 3 0.6357 0.003597484441 0.7479 0.003312064007 0.7452 0.003259529335
14 3 1 3 3 3 0.6180333333 0.00351457747 0.7346666667 0.003264502833 0.7351333333 0.003211880829
16 3 1 3 3 3 0.5970333333 0.003465367626 0.7271 0.003208955301 0.7231666667 0.003160611988
18 3 1 3 3 3 0.5865333333 0.003373079828 0.7188 0.003116203879 0.7176333333 0.003045703585
20 3 1 3 3 3 0.5710666667 0.003278248656 0.7098666667 0.003043044325 0.7085333333 0.002961552138
22 3 1 3 3 3 0.5642333333 0.003201930571 0.7025666667 0.002970836081 0.6998666667 0.002898772718
24 3 1 3 3 3 0.5563666667 0.003169483468 0.6973666667 0.002906775708 0.6952 0.002834333407
26 3 1 3 3 3 0.5457333333 0.003087066928 0.6888666667 0.002854476446 0.6882333333 0.002740263371
28 3 1 3 3 3 0.5369333333 0.003036553239 0.6827666667 0.002821577113 0.6818666667 0.00272164704
30 3 1 3 3 3 0.5319333333 0.002984316789 0.6754 0.002721899398 0.6758333333 0.002614083053


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_slm_by_cn.dat <==
n C c_ratio tau piRA piSL piEA
10 10 1 3 0.2787 0.4533 0.4463
12 12 1 3 0.2109 0.4047 0.3896
14 14 1 3 0.1698 0.3662 0.3601
16 16 1 3 0.1353 0.3402 0.3236
18 18 1 3 0.1118 0.3085 0.2971
20 20 1 3 0.0822 0.2753 0.2646
22 22 1 3 0.069 0.2508 0.2387
24 24 1 3 0.0592 0.2336 0.2193
26 26 1 3 0.0452 0.2107 0.198
28 28 1 3 0.0361 0.1973 0.183
30 30 1 3 0.0285 0.1701 0.1592
10 20 2 3 0.7768 0.8692 0.8716
12 24 2 3 0.7598 0.866 0.8704
14 28 2 3 0.7484 0.8615 0.8662
16 32 2 3 0.7227 0.8624 0.8657
18 36 2 3 0.7111 0.8656 0.8707
20 40 2 3 0.6977 0.8721 0.8747
22 44 2 3 0.6869 0.8726 0.8733
24 48 2 3 0.6748 0.8718 0.8785
26 52 2 3 0.655 0.8682 0.8755
28 56 2 3 0.6382 0.8618 0.8718
30 60 2 3 0.6324 0.8663 0.8763
10 30 3 3 0.9385 0.9686 0.9713
12 36 3 3 0.9364 0.973 0.9756
14 42 3 3 0.9359 0.9763 0.9791
16 48 3 3 0.9331 0.9787 0.9802
18 54 3 3 0.9367 0.9823 0.9851
20 60 3 3 0.9333 0.9822 0.9863
22 66 3 3 0.9368 0.9843 0.9876
24 72 3 3 0.9351 0.9867 0.9878
26 78 3 3 0.937 0.9877 0.9912
28 84 3 3 0.9365 0.9892 0.9908
30 90 3 3 0.9349 0.9898 0.992


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_by_cn_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 10000 0.05 0.95 4.6176 4.1166 4.0784 4.0937 0.01751192996 0.01757245922 0.01748015731 0.01724476063
12 12 1 10000 0.05 0.95 4.7001 4.1921 4.1389 4.1564 0.01607239345 0.01617361795 0.01609368136 0.0157072778
14 14 1 10000 0.05 0.95 4.748 4.2296 4.1771 4.1927 0.01502238887 0.01502767338 0.01497517895 0.01465258137
16 16 1 10000 0.05 0.95 4.823 4.2796 4.22 4.239 0.01411690578 0.01411461322 0.01402853093 0.01371811644
18 18 1 10000 0.05 0.95 4.8885 4.3524 4.2812 4.2972 0.01348053958 0.013522563 0.01337275361 0.01312800253
20 20 1 10000 0.05 0.95 4.9255 4.3853 4.3047 4.3232 0.01299968746 0.01300312651 0.01291907432 0.01260198623
22 22 1 10000 0.05 0.95 4.9502 4.3854 4.3193 4.3264 0.01235828745 0.01238555708 0.01228779272 0.01186593376
24 24 1 10000 0.05 0.95 4.9941 4.4424 4.3603 4.3701 0.01175671472 0.01173209223 0.01164138923 0.01137389711
26 26 1 10000 0.05 0.95 5.0433 4.4721 4.3866 4.4068 0.01147500233 0.01147324377 0.01137308132 0.01104552291
28 28 1 10000 0.05 0.95 5.0566 4.4938 4.4073 4.4113 0.01121749648 0.01121377416 0.01107126588 0.01073241583
30 30 1 10000 0.05 0.95 5.0795 4.5105 4.4117 4.4283 0.01088714049 0.01083331487 0.0106785633 0.01038829643
10 20 2 10000 0.05 0.95 2.9866 2.7461 2.6177 2.6304 0.009465252406 0.009387880071 0.009001265093 0.008705582273
12 24 2 10000 0.05 0.95 3.0344 2.7909 2.6424 2.6629 0.009002764519 0.008935642314 0.008501732291 0.008326661536
14 28 2 10000 0.05 0.95 3.1157 2.8419 2.6873 2.7053 0.00866942137 0.008625420499 0.008180376694 0.007926630693
16 32 2 10000 0.05 0.95 3.1725 2.8933 2.7235 2.746 0.008204944065 0.008168119907 0.007830128102 0.007631135133
18 36 2 10000 0.05 0.95 3.2079 2.9341 2.7488 2.7693 0.007855821433 0.007914668862 0.007534954118 0.007301580809
20 40 2 10000 0.05 0.95 3.2459 2.9648 2.7743 2.7848 0.007426226086 0.007556573706 0.007289805562 0.007094640892
22 44 2 10000 0.05 0.95 3.276 2.9931 2.7991 2.8098 0.007190797644 0.007330116784 0.007138558321 0.00682400562
24 48 2 10000 0.05 0.95 3.3094 3.0248 2.8147 2.8324 0.006983698247 0.007152874413 0.006967154737 0.006671991873
26 52 2 10000 0.05 0.95 3.3249 3.0324 2.8294 2.8405 0.006786649016 0.006773449045 0.006659879834 0.006419509016
28 56 2 10000 0.05 0.95 3.3609 3.0756 2.8648 2.8734 0.006732729904 0.006799491695 0.006709440935 0.006443709812
30 60 2 10000 0.05 0.95 3.3747 3.0954 2.8814 2.8878 0.00640578601 0.0065218201 0.006421645253 0.00616481277
10 30 3 10000 0.05 0.95 2.4302 2.2667 2.1175 2.1525 0.006986964847 0.007010137317 0.006680856112 0.006391279985
12 36 3 10000 0.05 0.95 2.4788 2.3211 2.1647 2.185 0.006651276565 0.006598775143 0.00612708292 0.005939783506
14 42 3 10000 0.05 0.95 2.5037 2.346 2.1841 2.2068 0.006313684919 0.006090329155 0.005625289627 0.005314715479
16 48 3 10000 0.05 0.95 2.5712 2.4062 2.2229 2.2454 0.006391959145 0.006150116941 0.005501325791 0.005230738004
18 54 3 10000 0.05 0.95 2.6014 2.4276 2.246 2.257 0.006292516474 0.006009944754 0.005303886605 0.005161178526
20 60 3 10000 0.05 0.95 2.6342 2.4559 2.2519 2.267 0.006082987446 0.005852259725 0.005091878997 0.004926817163
22 66 3 10000 0.05 0.95 2.6642 2.4765 2.2713 2.2792 0.006015600946 0.005781705441 0.004959041259 0.004873100729
24 72 3 10000 0.05 0.95 2.6883 2.5034 2.2812 2.2892 0.005939515029 0.005810526673 0.005001515522 0.004868131661
26 78 3 10000 0.05 0.95 2.7087 2.5079 2.29 2.2915 0.005757407904 0.005631778644 0.004946963437 0.00479114501
28 84 3 10000 0.05 0.95 2.7399 2.5448 2.3051 2.3113 0.005724340644 0.005697590917 0.004942048298 0.004868429024
30 90 3 10000 0.05 0.95 2.7719 2.5764 2.3193 2.3187 0.005588395299 0.005633780076 0.004906848145 0.004807841775


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_by_cn_with_piFA.csv <==
n,C,c_ratio,tau_from_piSL,piRA,piFA,piSL,piEA
10,10,1,10,19.408,4.1166,18.8697,18.856
12,12,1,6,12.4322,4.1921,11.8708,11.8449
14,14,1,21,41.8208,4.2296,41.2321,41.2135
16,16,1,8,15.9282,4.2796,15.3156,15.3041
18,18,1,8,16.4888,4.3524,15.8533,15.8383
20,20,1,7,13.1145,4.3853,12.4768,12.4547
22,22,1,9,17.8964,4.3854,17.2385,17.221
24,24,1,9,17.18,4.4424,16.5054,16.488
26,26,1,31,61.5327,4.4721,60.8444,60.8331
28,28,1,6,12.5778,4.4938,11.8897,11.8635
30,30,1,9,17.7478,4.5105,17.0454,17.0233
10,20,2,6,10.6232,2.7461,10.216,10.2211
12,24,2,4,8.4417,2.7909,7.997,8.0019
14,28,2,4,6.9425,2.8419,6.4849,6.4866
16,32,2,7,13.3204,2.8933,12.8295,12.837
18,36,2,4,7.6872,2.9341,7.1723,7.1912
20,40,2,4,8.0232,2.9648,7.4995,7.5045
22,44,2,4,7.9169,2.9931,7.3833,7.3961
24,48,2,4,8.1126,3.0248,7.5654,7.5796
26,52,2,4,8.1297,3.0324,7.5664,7.5819
28,56,2,5,9.8961,3.0756,9.347,9.3452
30,60,2,5,9.0699,3.0954,8.4934,8.5122
10,30,3,7,13.364,2.2667,12.9981,13.0325
12,36,3,3,5.38,2.3211,4.9937,5.0263
14,42,3,7,14.2468,2.346,13.8496,13.8901
16,48,3,3,5.9569,2.4062,5.5288,5.5574
18,54,3,3,5.7377,2.4276,5.302,5.3287
20,60,3,3,5.2432,2.4559,4.7822,4.8174
22,66,3,3,5.7007,2.4765,5.2203,5.2539
24,72,3,3,5.6487,2.5034,5.1542,5.1867
26,78,3,58,116.287,2.5079,115.784,115.8182
28,84,3,3,5.6447,2.5448,5.1236,5.1616
30,90,3,3,6.1476,2.5764,5.6135,5.6517


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_by_cn_with_piFA.dat <==
n C c_ratio tau_from_piSL piRA piFA piSL piEA
10 10 1 10 19.408 4.1166 18.8697 18.856
12 12 1 6 12.4322 4.1921 11.8708 11.8449
14 14 1 21 41.8208 4.2296 41.2321 41.2135
16 16 1 8 15.9282 4.2796 15.3156 15.3041
18 18 1 8 16.4888 4.3524 15.8533 15.8383
20 20 1 7 13.1145 4.3853 12.4768 12.4547
22 22 1 9 17.8964 4.3854 17.2385 17.221
24 24 1 9 17.18 4.4424 16.5054 16.488
26 26 1 31 61.5327 4.4721 60.8444 60.8331
28 28 1 6 12.5778 4.4938 11.8897 11.8635
30 30 1 9 17.7478 4.5105 17.0454 17.0233
10 20 2 6 10.6232 2.7461 10.216 10.2211
12 24 2 4 8.4417 2.7909 7.997 8.0019
14 28 2 4 6.9425 2.8419 6.4849 6.4866
16 32 2 7 13.3204 2.8933 12.8295 12.837
18 36 2 4 7.6872 2.9341 7.1723 7.1912
20 40 2 4 8.0232 2.9648 7.4995 7.5045
22 44 2 4 7.9169 2.9931 7.3833 7.3961
24 48 2 4 8.1126 3.0248 7.5654 7.5796
26 52 2 4 8.1297 3.0324 7.5664 7.5819
28 56 2 5 9.8961 3.0756 9.347 9.3452
30 60 2 5 9.0699 3.0954 8.4934 8.5122
10 30 3 7 13.364 2.2667 12.9981 13.0325
12 36 3 3 5.38 2.3211 4.9937 5.0263
14 42 3 7 14.2468 2.346 13.8496 13.8901
16 48 3 3 5.9569 2.4062 5.5288 5.5574
18 54 3 3 5.7377 2.4276 5.302 5.3287
20 60 3 3 5.2432 2.4559 4.7822 4.8174
22 66 3 3 5.7007 2.4765 5.2203 5.2539
24 72 3 3 5.6487 2.5034 5.1542 5.1867
26 78 3 58 116.287 2.5079 115.784 115.8182
28 84 3 3 5.6447 2.5448 5.1236 5.1616
30 90 3 3 6.1476 2.5764 5.6135 5.6517


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_cn1_obj.csv <==
n,C,c_ratio,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,10,1,10000,0.05,0.95,4.6176,4.1166,4.0784,4.0937,0.0175119299555781,0.0175724592226675,0.0174801573102177,0.0172447606297367
12,12,1,10000,0.05,0.95,4.7001,4.1921,4.1389,4.1564,0.0160723934491138,0.0161736179499751,0.0160936813581593,0.0157072777990836
14,14,1,10000,0.05,0.95,4.748,4.2296,4.1771,4.1927,0.0150223888651812,0.0150276733760322,0.0149751789504653,0.0146525813703279
16,16,1,10000,0.05,0.95,4.823,4.2796,4.22,4.239,0.0141169057765103,0.0141146132157641,0.0140285309269358,0.0137181164403815
18,18,1,10000,0.05,0.95,4.8885,4.3524,4.2812,4.2972,0.0134805395847031,0.0135225629956379,0.0133727536077617,0.0131280025306611
20,20,1,10000,0.05,0.95,4.9255,4.3853,4.3047,4.3232,0.01299968746499,0.0130031265136471,0.0129190743185463,0.0126019862325627
22,22,1,10000,0.05,0.95,4.9502,4.3854,4.3193,4.3264,0.0123582874512155,0.0123855570808268,0.0122877927222507,0.0118659337617569
24,24,1,10000,0.05,0.95,4.9941,4.4424,4.3603,4.3701,0.0117567147211329,0.0117320922345002,0.0116413892295687,0.0113738971137229
26,26,1,10000,0.05,0.95,5.0433,4.4721,4.3866,4.4068,0.0114750023341111,0.0114732437667929,0.0113730813194081,0.0110455229101041
28,28,1,10000,0.05,0.95,5.0566,4.4938,4.4073,4.4113,0.0112174964774998,0.0112137741582879,0.0110712658848403,0.010732415826595
30,30,1,10000,0.05,0.95,5.0795,4.5105,4.4117,4.4283,0.0108871404869597,0.0108333148699328,0.0106785633009041,0.0103882964277241


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_cn1_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 10000 0.05 0.95 4.6176 4.1166 4.0784 4.0937 0.01751192996 0.01757245922 0.01748015731 0.01724476063
12 12 1 10000 0.05 0.95 4.7001 4.1921 4.1389 4.1564 0.01607239345 0.01617361795 0.01609368136 0.0157072778
14 14 1 10000 0.05 0.95 4.748 4.2296 4.1771 4.1927 0.01502238887 0.01502767338 0.01497517895 0.01465258137
16 16 1 10000 0.05 0.95 4.823 4.2796 4.22 4.239 0.01411690578 0.01411461322 0.01402853093 0.01371811644
18 18 1 10000 0.05 0.95 4.8885 4.3524 4.2812 4.2972 0.01348053958 0.013522563 0.01337275361 0.01312800253
20 20 1 10000 0.05 0.95 4.9255 4.3853 4.3047 4.3232 0.01299968746 0.01300312651 0.01291907432 0.01260198623
22 22 1 10000 0.05 0.95 4.9502 4.3854 4.3193 4.3264 0.01235828745 0.01238555708 0.01228779272 0.01186593376
24 24 1 10000 0.05 0.95 4.9941 4.4424 4.3603 4.3701 0.01175671472 0.01173209223 0.01164138923 0.01137389711
26 26 1 10000 0.05 0.95 5.0433 4.4721 4.3866 4.4068 0.01147500233 0.01147324377 0.01137308132 0.01104552291
28 28 1 10000 0.05 0.95 5.0566 4.4938 4.4073 4.4113 0.01121749648 0.01121377416 0.01107126588 0.01073241583
30 30 1 10000 0.05 0.95 5.0795 4.5105 4.4117 4.4283 0.01088714049 0.01083331487 0.0106785633 0.01038829643


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_cn2_obj.csv <==
n,C,c_ratio,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,20,2,10000,0.05,0.95,2.9866,2.7461,2.6177,2.6304,0.0094652524055256,0.0093878800710928,0.0090012650931592,0.0087055822732469
12,24,2,10000,0.05,0.95,3.0344,2.7909,2.6424,2.6629,0.0090027645185741,0.0089356423143698,0.0085017322908448,0.0083266615356475
14,28,2,10000,0.05,0.95,3.1157,2.8419,2.6873,2.7053,0.0086694213697736,0.0086254204991918,0.0081803766940334,0.0079266306932652
16,32,2,10000,0.05,0.95,3.1725,2.8933,2.7235,2.746,0.0082049440650568,0.0081681199071929,0.0078301281018007,0.0076311351332775
18,36,2,10000,0.05,0.95,3.2079,2.9341,2.7488,2.7693,0.0078558214333727,0.0079146688622026,0.0075349541175348,0.0073015808088543
20,40,2,10000,0.05,0.95,3.2459,2.9648,2.7743,2.7848,0.007426226086202,0.0075565737064239,0.0072898055616396,0.0070946408924581
22,44,2,10000,0.05,0.95,3.276,2.9931,2.7991,2.8098,0.0071907976440083,0.0073301167835994,0.0071385583209419,0.0068240056202549
24,48,2,10000,0.05,0.95,3.3094,3.0248,2.8147,2.8324,0.0069836982469262,0.0071528744125166,0.0069671547366563,0.0066719918725636
26,52,2,10000,0.05,0.95,3.3249,3.0324,2.8294,2.8405,0.0067866490155662,0.0067734490447036,0.0066598798337462,0.0064195090162411
28,56,2,10000,0.05,0.95,3.3609,3.0756,2.8648,2.8734,0.0067327299043698,0.0067994916948791,0.0067094409349636,0.0064437098118718
30,60,2,10000,0.05,0.95,3.3747,3.0954,2.8814,2.8878,0.0064057860102754,0.0065218200997682,0.0064216452527973,0.0061648127702022


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_cn2_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 20 2 10000 0.05 0.95 2.9866 2.7461 2.6177 2.6304 0.009465252406 0.009387880071 0.009001265093 0.008705582273
12 24 2 10000 0.05 0.95 3.0344 2.7909 2.6424 2.6629 0.009002764519 0.008935642314 0.008501732291 0.008326661536
14 28 2 10000 0.05 0.95 3.1157 2.8419 2.6873 2.7053 0.00866942137 0.008625420499 0.008180376694 0.007926630693
16 32 2 10000 0.05 0.95 3.1725 2.8933 2.7235 2.746 0.008204944065 0.008168119907 0.007830128102 0.007631135133
18 36 2 10000 0.05 0.95 3.2079 2.9341 2.7488 2.7693 0.007855821433 0.007914668862 0.007534954118 0.007301580809
20 40 2 10000 0.05 0.95 3.2459 2.9648 2.7743 2.7848 0.007426226086 0.007556573706 0.007289805562 0.007094640892
22 44 2 10000 0.05 0.95 3.276 2.9931 2.7991 2.8098 0.007190797644 0.007330116784 0.007138558321 0.00682400562
24 48 2 10000 0.05 0.95 3.3094 3.0248 2.8147 2.8324 0.006983698247 0.007152874413 0.006967154737 0.006671991873
26 52 2 10000 0.05 0.95 3.3249 3.0324 2.8294 2.8405 0.006786649016 0.006773449045 0.006659879834 0.006419509016
28 56 2 10000 0.05 0.95 3.3609 3.0756 2.8648 2.8734 0.006732729904 0.006799491695 0.006709440935 0.006443709812
30 60 2 10000 0.05 0.95 3.3747 3.0954 2.8814 2.8878 0.00640578601 0.0065218201 0.006421645253 0.00616481277


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_cn3_obj.csv <==
n,C,c_ratio,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,30,3,10000,0.05,0.95,2.4302,2.2667,2.1175,2.1525,0.0069869648466109,0.0070101373169518,0.0066808561115951,0.006391279984947
12,36,3,10000,0.05,0.95,2.4788,2.3211,2.1647,2.185,0.0066512765652914,0.0065987751426562,0.006127082920486,0.0059397835063923
14,42,3,10000,0.05,0.95,2.5037,2.346,2.1841,2.2068,0.0063136849194211,0.006090329154563,0.0056252896270626,0.0053147154787497
16,48,3,10000,0.05,0.95,2.5712,2.4062,2.2229,2.2454,0.0063919591452207,0.0061501169414767,0.005501325790984,0.0052307380035714
18,54,3,10000,0.05,0.95,2.6014,2.4276,2.246,2.257,0.0062925164740632,0.0060099447537888,0.0053038866052463,0.0051611785259161
20,60,3,10000,0.05,0.95,2.6342,2.4559,2.2519,2.267,0.0060829874464466,0.0058522597254726,0.0050918789973026,0.0049268171625031
22,66,3,10000,0.05,0.95,2.6642,2.4765,2.2713,2.2792,0.006015600946329,0.0057817054414576,0.0049590412590561,0.0048731007285988
24,72,3,10000,0.05,0.95,2.6883,2.5034,2.2812,2.2892,0.0059395150293503,0.0058105266733767,0.0050015155218944,0.0048681316611804
26,78,3,10000,0.05,0.95,2.7087,2.5079,2.29,2.2915,0.0057574079041333,0.0056317786438273,0.0049469634367685,0.0047911450100211
28,84,3,10000,0.05,0.95,2.7399,2.5448,2.3051,2.3113,0.0057243406439153,0.0056975909167143,0.0049420482984425,0.0048684290238346
30,90,3,10000,0.05,0.95,2.7719,2.5764,2.3193,2.3187,0.0055883952988493,0.0056337800762715,0.0049068481447739,0.004807841775085


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_dtm_cn3_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 30 3 10000 0.05 0.95 2.4302 2.2667 2.1175 2.1525 0.006986964847 0.007010137317 0.006680856112 0.006391279985
12 36 3 10000 0.05 0.95 2.4788 2.3211 2.1647 2.185 0.006651276565 0.006598775143 0.00612708292 0.005939783506
14 42 3 10000 0.05 0.95 2.5037 2.346 2.1841 2.2068 0.006313684919 0.006090329155 0.005625289627 0.005314715479
16 48 3 10000 0.05 0.95 2.5712 2.4062 2.2229 2.2454 0.006391959145 0.006150116941 0.005501325791 0.005230738004
18 54 3 10000 0.05 0.95 2.6014 2.4276 2.246 2.257 0.006292516474 0.006009944754 0.005303886605 0.005161178526
20 60 3 10000 0.05 0.95 2.6342 2.4559 2.2519 2.267 0.006082987446 0.005852259725 0.005091878997 0.004926817163
22 66 3 10000 0.05 0.95 2.6642 2.4765 2.2713 2.2792 0.006015600946 0.005781705441 0.004959041259 0.004873100729
24 72 3 10000 0.05 0.95 2.6883 2.5034 2.2812 2.2892 0.005939515029 0.005810526673 0.005001515522 0.004868131661
26 78 3 10000 0.05 0.95 2.7087 2.5079 2.29 2.2915 0.005757407904 0.005631778644 0.004946963437 0.00479114501
28 84 3 10000 0.05 0.95 2.7399 2.5448 2.3051 2.3113 0.005724340644 0.005697590917 0.004942048298 0.004868429024
30 90 3 10000 0.05 0.95 2.7719 2.5764 2.3193 2.3187 0.005588395299 0.005633780076 0.004906848145 0.004807841775


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_by_cn_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 10 1 3 10000 0.05 0.95 21.8984 24.2567 24.4605 24.7192 24.7564 0.03799410611 0.0465636911 0.04765890381 0.04999164983 0.05026567982
12 12 1 3 10000 0.05 0.95 26.3873 29.2537 29.6517 30.0127 30.086 0.04120654886 0.05007558674 0.05196218546 0.05504304538 0.05547655509
14 14 1 3 10000 0.05 0.95 30.7771 34.4455 34.834 35.2993 35.4049 0.04393033743 0.05436872788 0.0559944456 0.05988397582 0.06046719133
16 16 1 3 10000 0.05 0.95 35.1555 39.5175 40.0954 40.6777 40.8242 0.04672226741 0.05737838097 0.05942661892 0.06395694896 0.0648671736
18 18 1 3 10000 0.05 0.95 39.3994 44.4416 45.1235 45.824 46.0315 0.05006054904 0.06135010454 0.06356216477 0.06892312703 0.06990650518
20 20 1 3 10000 0.05 0.95 43.8772 49.5391 50.3831 51.2295 51.4695 0.05141572107 0.06337009307 0.06565610795 0.07166489071 0.07278266763
22 22 1 3 10000 0.05 0.95 48.3221 54.7171 55.5557 56.4804 56.7698 0.05357501458 0.06593558606 0.06815302073 0.07501109418 0.07604432306
24 24 1 3 10000 0.05 0.95 52.7395 59.64 60.7309 61.7972 62.0936 0.05675813707 0.06937320278 0.07166353386 0.07899019661 0.08026249504
26 26 1 3 10000 0.05 0.95 57.0628 64.7466 65.803 66.9698 67.3143 0.05900706567 0.07183769839 0.07425746102 0.08228442057 0.08359432009
28 28 1 3 10000 0.05 0.95 61.4812 69.8667 71.128 72.48 72.8514 0.06069821318 0.07325510045 0.07538149532 0.08395299167 0.08535420516
30 30 1 3 10000 0.05 0.95 65.9046 74.8594 76.3096 77.7872 78.2442 0.06199011342 0.07467356144 0.07666930678 0.08601529794 0.08745799864
10 20 2 3 10000 0.05 0.95 29.5584 30.3231 30.8117 31.108 31.035 0.1001227317 0.1096560672 0.1174053777 0.1229362637 0.1226543188
12 24 2 3 10000 0.05 0.95 35.5574 36.4667 37.1156 37.4705 37.4094 0.1130602883 0.1239507382 0.1340182068 0.1406550794 0.1408558952
14 28 2 3 10000 0.05 0.95 41.7349 42.9674 43.6903 44.061 43.9844 0.1229446776 0.1376288047 0.1487500966 0.1557532465 0.1559385371
16 32 2 3 10000 0.05 0.95 48.3034 49.7713 50.6592 51.1219 51.0582 0.1336271696 0.150111202 0.1631279455 0.1717024526 0.172362154
18 36 2 3 10000 0.05 0.95 54.1017 55.6778 56.7488 57.2401 57.175 0.1415564182 0.1592887818 0.1749694582 0.1842255115 0.1851496301
20 40 2 3 10000 0.05 0.95 60.3937 62.2608 63.4894 63.9909 63.919 0.1501783786 0.1706480308 0.1882696293 0.1975550164 0.1986773041
22 44 2 3 10000 0.05 0.95 66.394 68.4855 69.7563 70.3336 70.266 0.1592577556 0.1815032047 0.1998489554 0.2106107471 0.2119001524
24 48 2 3 10000 0.05 0.95 72.3899 74.6116 76.0557 76.6696 76.595 0.1663349468 0.1900171708 0.2105848388 0.2220119648 0.2234785264
26 52 2 3 10000 0.05 0.95 78.5966 81.1262 82.6721 83.3057 83.2371 0.1725373692 0.19878068 0.2206281619 0.2321961159 0.2339602575
28 56 2 3 10000 0.05 0.95 85.114 87.9556 89.7037 90.3924 90.2891 0.1806309031 0.208108178 0.2320947165 0.2444328885 0.2458291181
30 60 2 3 10000 0.05 0.95 91.3429 94.1492 96.1036 96.8374 96.7474 0.1867285696 0.2139424013 0.2404563757 0.2537557789 0.2559620108
10 30 3 3 10000 0.05 0.95 31.98 32.22 32.484 32.5863 32.4686 0.1392673671 0.1442133827 0.1507947224 0.153839988 0.1534448954
12 36 3 3 10000 0.05 0.95 38.4525 38.7291 39.0063 39.1253 38.9916 0.1553226541 0.1610322466 0.1681995099 0.1718858181 0.17177824
14 42 3 3 10000 0.05 0.95 44.8741 45.1794 45.4814 45.5753 45.4121 0.1689359608 0.1753041777 0.1830222804 0.1859701898 0.1859856619
16 48 3 3 10000 0.05 0.95 51.5546 51.933 52.2539 52.3897 52.2213 0.1835619552 0.1912539383 0.1994450333 0.2036963736 0.204175859
18 54 3 3 10000 0.05 0.95 58.247 58.6125 58.9818 59.0848 58.8583 0.1987590743 0.2063961102 0.2158978186 0.2191260425 0.2189113847
20 60 3 3 10000 0.05 0.95 64.5071 64.9312 65.3161 65.4491 65.2337 0.2106882387 0.2193136943 0.2296238027 0.2339657131 0.2348409748
22 66 3 3 10000 0.05 0.95 71.0547 71.536 71.9614 72.0614 71.8211 0.2235556497 0.2333114524 0.2442309888 0.2475466238 0.2482600507
24 72 3 3 10000 0.05 0.95 77.3237 77.7348 78.1239 78.2122 77.9092 0.2326145799 0.2408668275 0.2509732927 0.2539200753 0.2543669117
26 78 3 3 10000 0.05 0.95 83.7974 84.2403 84.6132 84.6851 84.393 0.2411027341 0.2499742873 0.259826114 0.2623439274 0.2633308364
28 84 3 3 10000 0.05 0.95 90.5007 90.981 91.3473 91.4346 91.1241 0.2519845423 0.2618263532 0.2716168364 0.2745709948 0.2757935027
30 90 3 3 10000 0.05 0.95 96.8805 97.3322 97.822 97.904 97.5465 0.2632528674 0.2724680682 0.2855942717 0.2883968371 0.2893771893


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_by_cn_with_piFA.csv <==
n,C,c_ratio,tau,piRA,piFA,piSL,piEA,piR
10,10,1,3,21.8984,24.2567,24.4605,24.7192,24.7564
12,12,1,3,26.3873,29.2537,29.6517,30.0127,30.086
14,14,1,3,30.7771,34.4455,34.834,35.2993,35.4049
16,16,1,3,35.1555,39.5175,40.0954,40.6777,40.8242
18,18,1,3,39.3994,44.4416,45.1235,45.824,46.0315
20,20,1,3,43.8772,49.5391,50.3831,51.2295,51.4695
22,22,1,3,48.3221,54.7171,55.5557,56.4804,56.7698
24,24,1,3,52.7395,59.64,60.7309,61.7972,62.0936
26,26,1,3,57.0628,64.7466,65.803,66.9698,67.3143
28,28,1,3,61.4812,69.8667,71.128,72.48,72.8514
30,30,1,3,65.9046,74.8594,76.3096,77.7872,78.2442
10,20,2,3,29.5584,30.3231,30.8117,31.108,31.035
12,24,2,3,35.5574,36.4667,37.1156,37.4705,37.4094
14,28,2,3,41.7349,42.9674,43.6903,44.061,43.9844
16,32,2,3,48.3034,49.7713,50.6592,51.1219,51.0582
18,36,2,3,54.1017,55.6778,56.7488,57.2401,57.175
20,40,2,3,60.3937,62.2608,63.4894,63.9909,63.919
22,44,2,3,66.394,68.4855,69.7563,70.3336,70.266
24,48,2,3,72.3899,74.6116,76.0557,76.6696,76.595
26,52,2,3,78.5966,81.1262,82.6721,83.3057,83.2371
28,56,2,3,85.114,87.9556,89.7037,90.3924,90.2891
30,60,2,3,91.3429,94.1492,96.1036,96.8374,96.7474
10,30,3,3,31.98,32.22,32.484,32.5863,32.4686
12,36,3,3,38.4525,38.7291,39.0063,39.1253,38.9916
14,42,3,3,44.8741,45.1794,45.4814,45.5753,45.4121
16,48,3,3,51.5546,51.933,52.2539,52.3897,52.2213
18,54,3,3,58.247,58.6125,58.9818,59.0848,58.8583
20,60,3,3,64.5071,64.9312,65.3161,65.4491,65.2337
22,66,3,3,71.0547,71.536,71.9614,72.0614,71.8211
24,72,3,3,77.3237,77.7348,78.1239,78.2122,77.9092
26,78,3,3,83.7974,84.2403,84.6132,84.6851,84.393
28,84,3,3,90.5007,90.981,91.3473,91.4346,91.1241
30,90,3,3,96.8805,97.3322,97.822,97.904,97.5465


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_by_cn_with_piFA.dat <==
n C c_ratio tau piRA piFA piSL piEA piR
10 10 1 3 21.8984 24.2567 24.4605 24.7192 24.7564
12 12 1 3 26.3873 29.2537 29.6517 30.0127 30.086
14 14 1 3 30.7771 34.4455 34.834 35.2993 35.4049
16 16 1 3 35.1555 39.5175 40.0954 40.6777 40.8242
18 18 1 3 39.3994 44.4416 45.1235 45.824 46.0315
20 20 1 3 43.8772 49.5391 50.3831 51.2295 51.4695
22 22 1 3 48.3221 54.7171 55.5557 56.4804 56.7698
24 24 1 3 52.7395 59.64 60.7309 61.7972 62.0936
26 26 1 3 57.0628 64.7466 65.803 66.9698 67.3143
28 28 1 3 61.4812 69.8667 71.128 72.48 72.8514
30 30 1 3 65.9046 74.8594 76.3096 77.7872 78.2442
10 20 2 3 29.5584 30.3231 30.8117 31.108 31.035
12 24 2 3 35.5574 36.4667 37.1156 37.4705 37.4094
14 28 2 3 41.7349 42.9674 43.6903 44.061 43.9844
16 32 2 3 48.3034 49.7713 50.6592 51.1219 51.0582
18 36 2 3 54.1017 55.6778 56.7488 57.2401 57.175
20 40 2 3 60.3937 62.2608 63.4894 63.9909 63.919
22 44 2 3 66.394 68.4855 69.7563 70.3336 70.266
24 48 2 3 72.3899 74.6116 76.0557 76.6696 76.595
26 52 2 3 78.5966 81.1262 82.6721 83.3057 83.2371
28 56 2 3 85.114 87.9556 89.7037 90.3924 90.2891
30 60 2 3 91.3429 94.1492 96.1036 96.8374 96.7474
10 30 3 3 31.98 32.22 32.484 32.5863 32.4686
12 36 3 3 38.4525 38.7291 39.0063 39.1253 38.9916
14 42 3 3 44.8741 45.1794 45.4814 45.5753 45.4121
16 48 3 3 51.5546 51.933 52.2539 52.3897 52.2213
18 54 3 3 58.247 58.6125 58.9818 59.0848 58.8583
20 60 3 3 64.5071 64.9312 65.3161 65.4491 65.2337
22 66 3 3 71.0547 71.536 71.9614 72.0614 71.8211
24 72 3 3 77.3237 77.7348 78.1239 78.2122 77.9092
26 78 3 3 83.7974 84.2403 84.6132 84.6851 84.393
28 84 3 3 90.5007 90.981 91.3473 91.4346 91.1241
30 90 3 3 96.8805 97.3322 97.822 97.904 97.5465


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_cn1_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piR,piRA_se,piFA_se,piSL_se,piEA_se,piR_se
10,10,1,3,10000,0.05,0.95,21.8984,24.2567,24.4605,24.7192,24.7564,0.0379941061114736,0.0465636910986755,0.0476589038072762,0.0499916498277987,0.0502656798208955
12,12,1,3,10000,0.05,0.95,26.3873,29.2537,29.6517,30.0127,30.086,0.041206548860186,0.0500755867408335,0.0519621854608886,0.0550430453798158,0.0554765550914661
14,14,1,3,10000,0.05,0.95,30.7771,34.4455,34.834,35.2993,35.4049,0.043930337427052,0.0543687278760234,0.0559944455976999,0.0598839758203812,0.0604671913282129
16,16,1,3,10000,0.05,0.95,35.1555,39.5175,40.0954,40.6777,40.8242,0.0467222674110236,0.0573783809710616,0.0594266189203426,0.0639569489589052,0.0648671736012993
18,18,1,3,10000,0.05,0.95,39.3994,44.4416,45.1235,45.824,46.0315,0.0500605490367113,0.0613501045437801,0.0635621647670922,0.0689231270310914,0.0699065051833282
20,20,1,3,10000,0.05,0.95,43.8772,49.5391,50.3831,51.2295,51.4695,0.0514157210747584,0.0633700930713344,0.0656561079523538,0.0716648907112545,0.0727826676254083
22,22,1,3,10000,0.05,0.95,48.3221,54.7171,55.5557,56.4804,56.7698,0.0535750145797341,0.0659355860605706,0.06815302072853,0.0750110941822944,0.0760443230616657
24,24,1,3,10000,0.05,0.95,52.7395,59.64,60.7309,61.7972,62.0936,0.0567581370696075,0.0693732027812354,0.0716635338593382,0.0789901966139856,0.0802624950447659
26,26,1,3,10000,0.05,0.95,57.0628,64.7466,65.803,66.9698,67.3143,0.0590070656733576,0.0718376983866476,0.0742574610194269,0.0822844205702808,0.0835943200943413
28,28,1,3,10000,0.05,0.95,61.4812,69.8667,71.128,72.48,72.8514,0.0606982131805239,0.0732551004502362,0.0753814953220198,0.0839529916708216,0.0853542051572961
30,30,1,3,10000,0.05,0.95,65.9046,74.8594,76.3096,77.7872,78.2442,0.0619901134167065,0.0746735614396274,0.0766693067808769,0.0860152979367502,0.0874579986402193


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_cn1_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 10 1 3 10000 0.05 0.95 21.8984 24.2567 24.4605 24.7192 24.7564 0.03799410611 0.0465636911 0.04765890381 0.04999164983 0.05026567982
12 12 1 3 10000 0.05 0.95 26.3873 29.2537 29.6517 30.0127 30.086 0.04120654886 0.05007558674 0.05196218546 0.05504304538 0.05547655509
14 14 1 3 10000 0.05 0.95 30.7771 34.4455 34.834 35.2993 35.4049 0.04393033743 0.05436872788 0.0559944456 0.05988397582 0.06046719133
16 16 1 3 10000 0.05 0.95 35.1555 39.5175 40.0954 40.6777 40.8242 0.04672226741 0.05737838097 0.05942661892 0.06395694896 0.0648671736
18 18 1 3 10000 0.05 0.95 39.3994 44.4416 45.1235 45.824 46.0315 0.05006054904 0.06135010454 0.06356216477 0.06892312703 0.06990650518
20 20 1 3 10000 0.05 0.95 43.8772 49.5391 50.3831 51.2295 51.4695 0.05141572107 0.06337009307 0.06565610795 0.07166489071 0.07278266763
22 22 1 3 10000 0.05 0.95 48.3221 54.7171 55.5557 56.4804 56.7698 0.05357501458 0.06593558606 0.06815302073 0.07501109418 0.07604432306
24 24 1 3 10000 0.05 0.95 52.7395 59.64 60.7309 61.7972 62.0936 0.05675813707 0.06937320278 0.07166353386 0.07899019661 0.08026249504
26 26 1 3 10000 0.05 0.95 57.0628 64.7466 65.803 66.9698 67.3143 0.05900706567 0.07183769839 0.07425746102 0.08228442057 0.08359432009
28 28 1 3 10000 0.05 0.95 61.4812 69.8667 71.128 72.48 72.8514 0.06069821318 0.07325510045 0.07538149532 0.08395299167 0.08535420516
30 30 1 3 10000 0.05 0.95 65.9046 74.8594 76.3096 77.7872 78.2442 0.06199011342 0.07467356144 0.07666930678 0.08601529794 0.08745799864


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_cn2_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piR,piRA_se,piFA_se,piSL_se,piEA_se,piR_se
10,20,2,3,10000,0.05,0.95,29.5584,30.3231,30.8117,31.108,31.035,0.1001227316853671,0.109656067248048,0.117405377701668,0.1229362636999077,0.1226543187506694
12,24,2,3,10000,0.05,0.95,35.5574,36.4667,37.1156,37.4705,37.4094,0.1130602882840774,0.1239507381565311,0.1340182067928652,0.1406550793968565,0.1408558951635331
14,28,2,3,10000,0.05,0.95,41.7349,42.9674,43.6903,44.061,43.9844,0.1229446775520349,0.1376288047350164,0.1487500966390442,0.1557532465388145,0.1559385370802698
16,32,2,3,10000,0.05,0.95,48.3034,49.7713,50.6592,51.1219,51.0582,0.1336271696401843,0.1501112020080341,0.1631279455171947,0.1717024525515614,0.1723621540455291
18,36,2,3,10000,0.05,0.95,54.1017,55.6778,56.7488,57.2401,57.175,0.1415564181976688,0.1592887818008561,0.1749694581552126,0.1842255115419965,0.1851496301334514
20,40,2,3,10000,0.05,0.95,60.3937,62.2608,63.4894,63.9909,63.919,0.1501783785554317,0.1706480307857114,0.1882696292802717,0.19755501643201,0.1986773041067265
22,44,2,3,10000,0.05,0.95,66.394,68.4855,69.7563,70.3336,70.266,0.1592577555514026,0.181503204699894,0.1998489554426021,0.2106107470968166,0.2119001523535477
24,48,2,3,10000,0.05,0.95,72.3899,74.6116,76.0557,76.6696,76.595,0.1663349468105035,0.1900171707939039,0.2105848388380199,0.2220119648020158,0.223478526407296
26,52,2,3,10000,0.05,0.95,78.5966,81.1262,82.6721,83.3057,83.2371,0.1725373691649894,0.1987806799763829,0.220628161932206,0.2321961159335475,0.2339602575208232
28,56,2,3,10000,0.05,0.95,85.114,87.9556,89.7037,90.3924,90.2891,0.180630903093339,0.2081081780357911,0.2320947164989817,0.2444328884739056,0.2458291181177108
30,60,2,3,10000,0.05,0.95,91.3429,94.1492,96.1036,96.8374,96.7474,0.1867285696268021,0.2139424012932151,0.2404563757334437,0.253755778896821,0.2559620108123428


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_cn2_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 20 2 3 10000 0.05 0.95 29.5584 30.3231 30.8117 31.108 31.035 0.1001227317 0.1096560672 0.1174053777 0.1229362637 0.1226543188
12 24 2 3 10000 0.05 0.95 35.5574 36.4667 37.1156 37.4705 37.4094 0.1130602883 0.1239507382 0.1340182068 0.1406550794 0.1408558952
14 28 2 3 10000 0.05 0.95 41.7349 42.9674 43.6903 44.061 43.9844 0.1229446776 0.1376288047 0.1487500966 0.1557532465 0.1559385371
16 32 2 3 10000 0.05 0.95 48.3034 49.7713 50.6592 51.1219 51.0582 0.1336271696 0.150111202 0.1631279455 0.1717024526 0.172362154
18 36 2 3 10000 0.05 0.95 54.1017 55.6778 56.7488 57.2401 57.175 0.1415564182 0.1592887818 0.1749694582 0.1842255115 0.1851496301
20 40 2 3 10000 0.05 0.95 60.3937 62.2608 63.4894 63.9909 63.919 0.1501783786 0.1706480308 0.1882696293 0.1975550164 0.1986773041
22 44 2 3 10000 0.05 0.95 66.394 68.4855 69.7563 70.3336 70.266 0.1592577556 0.1815032047 0.1998489554 0.2106107471 0.2119001524
24 48 2 3 10000 0.05 0.95 72.3899 74.6116 76.0557 76.6696 76.595 0.1663349468 0.1900171708 0.2105848388 0.2220119648 0.2234785264
26 52 2 3 10000 0.05 0.95 78.5966 81.1262 82.6721 83.3057 83.2371 0.1725373692 0.19878068 0.2206281619 0.2321961159 0.2339602575
28 56 2 3 10000 0.05 0.95 85.114 87.9556 89.7037 90.3924 90.2891 0.1806309031 0.208108178 0.2320947165 0.2444328885 0.2458291181
30 60 2 3 10000 0.05 0.95 91.3429 94.1492 96.1036 96.8374 96.7474 0.1867285696 0.2139424013 0.2404563757 0.2537557789 0.2559620108


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_cn3_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piR,piRA_se,piFA_se,piSL_se,piEA_se,piR_se
10,30,3,3,10000,0.05,0.95,31.98,32.22,32.484,32.5863,32.4686,0.1392673671035465,0.1442133827006876,0.1507947224037714,0.1538399879913883,0.1534448954432624
12,36,3,3,10000,0.05,0.95,38.4525,38.7291,39.0063,39.1253,38.9916,0.1553226541354762,0.1610322466385094,0.1681995099235246,0.1718858181015712,0.1717782399501521
14,42,3,3,10000,0.05,0.95,44.8741,45.1794,45.4814,45.5753,45.4121,0.1689359608102593,0.1753041777011373,0.183022280390973,0.1859701897674684,0.1859856618818842
16,48,3,3,10000,0.05,0.95,51.5546,51.933,52.2539,52.3897,52.2213,0.1835619551626597,0.1912539382781193,0.199445033307754,0.2036963735864269,0.2041758590263327
18,54,3,3,10000,0.05,0.95,58.247,58.6125,58.9818,59.0848,58.8583,0.1987590743009277,0.2063961102114839,0.2158978185688921,0.2191260425377408,0.2189113846524046
20,60,3,3,10000,0.05,0.95,64.5071,64.9312,65.3161,65.4491,65.2337,0.210688238666498,0.2193136942957519,0.2296238027471864,0.2339657131173101,0.2348409748305136
22,66,3,3,10000,0.05,0.95,71.0547,71.536,71.9614,72.0614,71.8211,0.2235556496800078,0.2333114524051109,0.2442309887823168,0.2475466237642794,0.2482600507215738
24,72,3,3,10000,0.05,0.95,77.3237,77.7348,78.1239,78.2122,77.9092,0.2326145799069321,0.2408668274770477,0.2509732926794479,0.2539200753317186,0.2543669117408529
26,78,3,3,10000,0.05,0.95,83.7974,84.2403,84.6132,84.6851,84.393,0.2411027340716768,0.249974287288574,0.2598261140396662,0.2623439273789718,0.2633308364262364
28,84,3,3,10000,0.05,0.95,90.5007,90.981,91.3473,91.4346,91.1241,0.2519845423274158,0.2618263531501754,0.2716168364471984,0.2745709948394416,0.2757935026874499
30,90,3,3,10000,0.05,0.95,96.8805,97.3322,97.822,97.904,97.5465,0.2632528673770111,0.2724680682223516,0.285594271666644,0.2883968371421007,0.289377189306222


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_eam_cn3_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 30 3 3 10000 0.05 0.95 31.98 32.22 32.484 32.5863 32.4686 0.1392673671 0.1442133827 0.1507947224 0.153839988 0.1534448954
12 36 3 3 10000 0.05 0.95 38.4525 38.7291 39.0063 39.1253 38.9916 0.1553226541 0.1610322466 0.1681995099 0.1718858181 0.17177824
14 42 3 3 10000 0.05 0.95 44.8741 45.1794 45.4814 45.5753 45.4121 0.1689359608 0.1753041777 0.1830222804 0.1859701898 0.1859856619
16 48 3 3 10000 0.05 0.95 51.5546 51.933 52.2539 52.3897 52.2213 0.1835619552 0.1912539383 0.1994450333 0.2036963736 0.204175859
18 54 3 3 10000 0.05 0.95 58.247 58.6125 58.9818 59.0848 58.8583 0.1987590743 0.2063961102 0.2158978186 0.2191260425 0.2189113847
20 60 3 3 10000 0.05 0.95 64.5071 64.9312 65.3161 65.4491 65.2337 0.2106882387 0.2193136943 0.2296238027 0.2339657131 0.2348409748
22 66 3 3 10000 0.05 0.95 71.0547 71.536 71.9614 72.0614 71.8211 0.2235556497 0.2333114524 0.2442309888 0.2475466238 0.2482600507
24 72 3 3 10000 0.05 0.95 77.3237 77.7348 78.1239 78.2122 77.9092 0.2326145799 0.2408668275 0.2509732927 0.2539200753 0.2543669117
26 78 3 3 10000 0.05 0.95 83.7974 84.2403 84.6132 84.6851 84.393 0.2411027341 0.2499742873 0.259826114 0.2623439274 0.2633308364
28 84 3 3 10000 0.05 0.95 90.5007 90.981 91.3473 91.4346 91.1241 0.2519845423 0.2618263532 0.2716168364 0.2745709948 0.2757935027
30 90 3 3 10000 0.05 0.95 96.8805 97.3322 97.822 97.904 97.5465 0.2632528674 0.2724680682 0.2855942717 0.2883968371 0.2893771893


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_by_cn_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 3 10000 0.05 0.95 0.2787 0.4428 0.4533 0.4463 0.004483819963 0.004967422222 0.004978392254 0.004971328033
12 12 1 3 10000 0.05 0.95 0.2109 0.3828 0.4047 0.3896 0.004079679323 0.004860944237 0.00490858436 0.004876839382
14 14 1 3 10000 0.05 0.95 0.1698 0.3481 0.3662 0.3601 0.003754757758 0.004763917347 0.004817891365 0.004800531586
16 16 1 3 10000 0.05 0.95 0.1353 0.3214 0.3402 0.3236 0.003420608287 0.004670373137 0.004737999669 0.004678727717
18 18 1 3 10000 0.05 0.95 0.1118 0.2832 0.3085 0.2971 0.003151359882 0.004505752565 0.004618972666 0.004570038022
20 20 1 3 10000 0.05 0.95 0.0822 0.2499 0.2753 0.2646 0.002746829173 0.004329766008 0.004466876571 0.004411420413
22 22 1 3 10000 0.05 0.95 0.069 0.2285 0.2508 0.2387 0.002534668115 0.004198873427 0.004334952731 0.004263103143
24 24 1 3 10000 0.05 0.95 0.0592 0.2048 0.2336 0.2193 0.002360104449 0.004035755782 0.004231417551 0.004137929826
26 26 1 3 10000 0.05 0.95 0.0452 0.185 0.2107 0.198 0.002077529209 0.003883169826 0.004078261176 0.003985120841
28 28 1 3 10000 0.05 0.95 0.0361 0.1706 0.1973 0.183 0.001865483048 0.003761778715 0.003979805885 0.003866858578
30 30 1 3 10000 0.05 0.95 0.0285 0.1486 0.1701 0.1592 0.001664046846 0.003557115307 0.00375739415 0.003658807823
10 20 2 3 10000 0.05 0.95 0.7768 0.8392 0.8692 0.8716 0.004164121755 0.003673647448 0.003371983545 0.003345513899
12 24 2 3 10000 0.05 0.95 0.7598 0.8266 0.866 0.8704 0.004272261839 0.00378611641 0.003406693493 0.003358796235
14 28 2 3 10000 0.05 0.95 0.7484 0.8242 0.8615 0.8662 0.004339542276 0.003806689518 0.003454412873 0.003404543301
16 32 2 3 10000 0.05 0.95 0.7227 0.8133 0.8624 0.8657 0.004476882313 0.003896899997 0.003444968909 0.003409914039
18 36 2 3 10000 0.05 0.95 0.7111 0.8072 0.8656 0.8707 0.004532740184 0.003945170774 0.003410986292 0.003355484604
20 40 2 3 10000 0.05 0.95 0.6977 0.8099 0.8721 0.8747 0.004592774799 0.003923995257 0.003339951276 0.003310753254
22 44 2 3 10000 0.05 0.95 0.6869 0.8056 0.8726 0.8733 0.004637778552 0.003957578836 0.003334371875 0.003326532366
24 48 2 3 10000 0.05 0.95 0.6748 0.7975 0.8718 0.8785 0.004684729519 0.004018829444 0.003343290858 0.003267237745
26 52 2 3 10000 0.05 0.95 0.655 0.7943 0.8682 0.8755 0.004753920485 0.004042324212 0.003382901181 0.003301676106
28 56 2 3 10000 0.05 0.95 0.6382 0.783 0.8618 0.8718 0.004805453697 0.004122232318 0.003451270364 0.003343290858
30 60 2 3 10000 0.05 0.95 0.6324 0.7745 0.8663 0.8763 0.004821757868 0.004179320719 0.003403467255 0.003292554493
10 30 3 3 10000 0.05 0.95 0.9385 0.9537 0.9686 0.9713 0.002402572004 0.002101445361 0.00174404936 0.001669703504
12 36 3 3 10000 0.05 0.95 0.9364 0.9567 0.973 0.9756 0.002440512161 0.002035417719 0.001620914167 0.001542952388
14 42 3 3 10000 0.05 0.95 0.9359 0.9564 0.9763 0.9791 0.002449432377 0.002042136389 0.001521204262 0.001430567598
16 48 3 3 10000 0.05 0.95 0.9331 0.9574 0.9787 0.9802 0.002498612276 0.002019636575 0.001443897325 0.001393194207
18 54 3 3 10000 0.05 0.95 0.9367 0.9613 0.9823 0.9851 0.002435139419 0.001928886482 0.001318652678 0.001211588129
20 60 3 3 10000 0.05 0.95 0.9333 0.9593 0.9822 0.9863 0.002495141995 0.001976041871 0.001322305127 0.001162482747
22 66 3 3 10000 0.05 0.95 0.9368 0.965 0.9843 0.9876 0.002433345047 0.001837889492 0.001243183635 0.001106682644
24 72 3 3 10000 0.05 0.95 0.9351 0.9627 0.9867 0.9878 0.002463616435 0.001895054121 0.001145618717 0.001097832648
26 78 3 3 10000 0.05 0.95 0.937 0.9677 0.9877 0.9912 0.002429751092 0.001768045135 0.001102266982 0.0009339931661
28 84 3 3 10000 0.05 0.95 0.9365 0.967 0.9892 0.9908 0.002438722973 0.001786454349 0.00103365509 0.0009547916855
30 90 3 3 10000 0.05 0.95 0.9349 0.9657 0.9898 0.992 0.002467145655 0.001820077545 0.001004836788 0.0008908868435


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_by_cn_with_piFA.csv <==
n,C,c_ratio,tau,piRA,piFA,piSL,piEA
10,10,1,3,0.2787,0.4428,0.4533,0.4463
12,12,1,3,0.2109,0.3828,0.4047,0.3896
14,14,1,3,0.1698,0.3481,0.3662,0.3601
16,16,1,3,0.1353,0.3214,0.3402,0.3236
18,18,1,3,0.1118,0.2832,0.3085,0.2971
20,20,1,3,0.0822,0.2499,0.2753,0.2646
22,22,1,3,0.069,0.2285,0.2508,0.2387
24,24,1,3,0.0592,0.2048,0.2336,0.2193
26,26,1,3,0.0452,0.185,0.2107,0.198
28,28,1,3,0.0361,0.1706,0.1973,0.183
30,30,1,3,0.0285,0.1486,0.1701,0.1592
10,20,2,3,0.7768,0.8392,0.8692,0.8716
12,24,2,3,0.7598,0.8266,0.866,0.8704
14,28,2,3,0.7484,0.8242,0.8615,0.8662
16,32,2,3,0.7227,0.8133,0.8624,0.8657
18,36,2,3,0.7111,0.8072,0.8656,0.8707
20,40,2,3,0.6977,0.8099,0.8721,0.8747
22,44,2,3,0.6869,0.8056,0.8726,0.8733
24,48,2,3,0.6748,0.7975,0.8718,0.8785
26,52,2,3,0.655,0.7943,0.8682,0.8755
28,56,2,3,0.6382,0.783,0.8618,0.8718
30,60,2,3,0.6324,0.7745,0.8663,0.8763
10,30,3,3,0.9385,0.9537,0.9686,0.9713
12,36,3,3,0.9364,0.9567,0.973,0.9756
14,42,3,3,0.9359,0.9564,0.9763,0.9791
16,48,3,3,0.9331,0.9574,0.9787,0.9802
18,54,3,3,0.9367,0.9613,0.9823,0.9851
20,60,3,3,0.9333,0.9593,0.9822,0.9863
22,66,3,3,0.9368,0.965,0.9843,0.9876
24,72,3,3,0.9351,0.9627,0.9867,0.9878
26,78,3,3,0.937,0.9677,0.9877,0.9912
28,84,3,3,0.9365,0.967,0.9892,0.9908
30,90,3,3,0.9349,0.9657,0.9898,0.992


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_by_cn_with_piFA.dat <==
n C c_ratio tau piRA piFA piSL piEA
10 10 1 3 0.2787 0.4428 0.4533 0.4463
12 12 1 3 0.2109 0.3828 0.4047 0.3896
14 14 1 3 0.1698 0.3481 0.3662 0.3601
16 16 1 3 0.1353 0.3214 0.3402 0.3236
18 18 1 3 0.1118 0.2832 0.3085 0.2971
20 20 1 3 0.0822 0.2499 0.2753 0.2646
22 22 1 3 0.069 0.2285 0.2508 0.2387
24 24 1 3 0.0592 0.2048 0.2336 0.2193
26 26 1 3 0.0452 0.185 0.2107 0.198
28 28 1 3 0.0361 0.1706 0.1973 0.183
30 30 1 3 0.0285 0.1486 0.1701 0.1592
10 20 2 3 0.7768 0.8392 0.8692 0.8716
12 24 2 3 0.7598 0.8266 0.866 0.8704
14 28 2 3 0.7484 0.8242 0.8615 0.8662
16 32 2 3 0.7227 0.8133 0.8624 0.8657
18 36 2 3 0.7111 0.8072 0.8656 0.8707
20 40 2 3 0.6977 0.8099 0.8721 0.8747
22 44 2 3 0.6869 0.8056 0.8726 0.8733
24 48 2 3 0.6748 0.7975 0.8718 0.8785
26 52 2 3 0.655 0.7943 0.8682 0.8755
28 56 2 3 0.6382 0.783 0.8618 0.8718
30 60 2 3 0.6324 0.7745 0.8663 0.8763
10 30 3 3 0.9385 0.9537 0.9686 0.9713
12 36 3 3 0.9364 0.9567 0.973 0.9756
14 42 3 3 0.9359 0.9564 0.9763 0.9791
16 48 3 3 0.9331 0.9574 0.9787 0.9802
18 54 3 3 0.9367 0.9613 0.9823 0.9851
20 60 3 3 0.9333 0.9593 0.9822 0.9863
22 66 3 3 0.9368 0.965 0.9843 0.9876
24 72 3 3 0.9351 0.9627 0.9867 0.9878
26 78 3 3 0.937 0.9677 0.9877 0.9912
28 84 3 3 0.9365 0.967 0.9892 0.9908
30 90 3 3 0.9349 0.9657 0.9898 0.992


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_cn1_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,10,1,3,10000,0.05,0.95,0.2787,0.4428,0.4533,0.4463,0.0044838199633957,0.0049674222216712,0.0049783922544275,0.0049713280328541
12,12,1,3,10000,0.05,0.95,0.2109,0.3828,0.4047,0.3896,0.0040796793229784,0.004860944237274,0.004908584360082,0.0048768393818369
14,14,1,3,10000,0.05,0.95,0.1698,0.3481,0.3662,0.3601,0.0037547577579095,0.004763917347189,0.0048178913652884,0.0048005315862257
16,16,1,3,10000,0.05,0.95,0.1353,0.3214,0.3402,0.3236,0.0034206082874403,0.0046703731369692,0.0047379996690677,0.0046787277169445
18,18,1,3,10000,0.05,0.95,0.1118,0.2832,0.3085,0.2971,0.0031513598821636,0.004505752565401,0.0046189726661725,0.0045700380222436
20,20,1,3,10000,0.05,0.95,0.0822,0.2499,0.2753,0.2646,0.002746829173256,0.0043297660083852,0.0044668765707852,0.0044114204133143
22,22,1,3,10000,0.05,0.95,0.069,0.2285,0.2508,0.2387,0.0025346681152066,0.0041988734267426,0.0043349527311746,0.0042631031426462
24,24,1,3,10000,0.05,0.95,0.0592,0.2048,0.2336,0.2193,0.0023601044488117,0.0040357557820652,0.0042314175508272,0.004137929826172
26,26,1,3,10000,0.05,0.95,0.0452,0.185,0.2107,0.198,0.0020775292086421,0.0038831698264163,0.0040782611762149,0.0039851208411805
28,28,1,3,10000,0.05,0.95,0.0361,0.1706,0.1973,0.183,0.001865483048087,0.0037617787146388,0.003979805885403,0.0038668585776474
30,30,1,3,10000,0.05,0.95,0.0285,0.1486,0.1701,0.1592,0.0016640468458521,0.0035571153069489,0.0037573941503494,0.003658807823249


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_cn1_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 3 10000 0.05 0.95 0.2787 0.4428 0.4533 0.4463 0.004483819963 0.004967422222 0.004978392254 0.004971328033
12 12 1 3 10000 0.05 0.95 0.2109 0.3828 0.4047 0.3896 0.004079679323 0.004860944237 0.00490858436 0.004876839382
14 14 1 3 10000 0.05 0.95 0.1698 0.3481 0.3662 0.3601 0.003754757758 0.004763917347 0.004817891365 0.004800531586
16 16 1 3 10000 0.05 0.95 0.1353 0.3214 0.3402 0.3236 0.003420608287 0.004670373137 0.004737999669 0.004678727717
18 18 1 3 10000 0.05 0.95 0.1118 0.2832 0.3085 0.2971 0.003151359882 0.004505752565 0.004618972666 0.004570038022
20 20 1 3 10000 0.05 0.95 0.0822 0.2499 0.2753 0.2646 0.002746829173 0.004329766008 0.004466876571 0.004411420413
22 22 1 3 10000 0.05 0.95 0.069 0.2285 0.2508 0.2387 0.002534668115 0.004198873427 0.004334952731 0.004263103143
24 24 1 3 10000 0.05 0.95 0.0592 0.2048 0.2336 0.2193 0.002360104449 0.004035755782 0.004231417551 0.004137929826
26 26 1 3 10000 0.05 0.95 0.0452 0.185 0.2107 0.198 0.002077529209 0.003883169826 0.004078261176 0.003985120841
28 28 1 3 10000 0.05 0.95 0.0361 0.1706 0.1973 0.183 0.001865483048 0.003761778715 0.003979805885 0.003866858578
30 30 1 3 10000 0.05 0.95 0.0285 0.1486 0.1701 0.1592 0.001664046846 0.003557115307 0.00375739415 0.003658807823


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_cn2_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,20,2,3,10000,0.05,0.95,0.7768,0.8392,0.8692,0.8716,0.0041641217550642,0.0036736474475045,0.0033719835449335,0.0033455138986895
12,24,2,3,10000,0.05,0.95,0.7598,0.8266,0.866,0.8704,0.0042722618391341,0.003786116409693,0.0034066934931184,0.0033587962354413
14,28,2,3,10000,0.05,0.95,0.7484,0.8242,0.8615,0.8662,0.0043395422757148,0.0038066895182702,0.0034544128729539,0.0034045433014589
16,32,2,3,10000,0.05,0.95,0.7227,0.8133,0.8624,0.8657,0.0044768823133431,0.0038968999965303,0.0034449689085793,0.0034099140387075
18,36,2,3,10000,0.05,0.95,0.7111,0.8072,0.8656,0.8707,0.0045327401837472,0.0039451707741546,0.0034109862917854,0.0033554846040017
20,40,2,3,10000,0.05,0.95,0.6977,0.8099,0.8721,0.8747,0.0045927747994034,0.0039239952566074,0.0033399512762093,0.0033107532539757
22,44,2,3,10000,0.05,0.95,0.6869,0.8056,0.8726,0.8733,0.0046377785521723,0.0039575788359834,0.0033343718754182,0.0033265323659568
24,48,2,3,10000,0.05,0.95,0.6748,0.7975,0.8718,0.8785,0.004684729519307,0.0040188294438816,0.0033432908577292,0.0032672377452901
26,52,2,3,10000,0.05,0.95,0.655,0.7943,0.8682,0.8755,0.0047539204848206,0.0040423242124431,0.0033829011812407,0.0033016761056334
28,56,2,3,10000,0.05,0.95,0.6382,0.783,0.8618,0.8718,0.0048054536974695,0.004122232317559,0.0034512703641865,0.0033432908577292
30,60,2,3,10000,0.05,0.95,0.6324,0.7745,0.8663,0.8763,0.0048217578677172,0.0041793207189885,0.0034034672554522,0.0032925544933241


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_cn2_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 20 2 3 10000 0.05 0.95 0.7768 0.8392 0.8692 0.8716 0.004164121755 0.003673647448 0.003371983545 0.003345513899
12 24 2 3 10000 0.05 0.95 0.7598 0.8266 0.866 0.8704 0.004272261839 0.00378611641 0.003406693493 0.003358796235
14 28 2 3 10000 0.05 0.95 0.7484 0.8242 0.8615 0.8662 0.004339542276 0.003806689518 0.003454412873 0.003404543301
16 32 2 3 10000 0.05 0.95 0.7227 0.8133 0.8624 0.8657 0.004476882313 0.003896899997 0.003444968909 0.003409914039
18 36 2 3 10000 0.05 0.95 0.7111 0.8072 0.8656 0.8707 0.004532740184 0.003945170774 0.003410986292 0.003355484604
20 40 2 3 10000 0.05 0.95 0.6977 0.8099 0.8721 0.8747 0.004592774799 0.003923995257 0.003339951276 0.003310753254
22 44 2 3 10000 0.05 0.95 0.6869 0.8056 0.8726 0.8733 0.004637778552 0.003957578836 0.003334371875 0.003326532366
24 48 2 3 10000 0.05 0.95 0.6748 0.7975 0.8718 0.8785 0.004684729519 0.004018829444 0.003343290858 0.003267237745
26 52 2 3 10000 0.05 0.95 0.655 0.7943 0.8682 0.8755 0.004753920485 0.004042324212 0.003382901181 0.003301676106
28 56 2 3 10000 0.05 0.95 0.6382 0.783 0.8618 0.8718 0.004805453697 0.004122232318 0.003451270364 0.003343290858
30 60 2 3 10000 0.05 0.95 0.6324 0.7745 0.8663 0.8763 0.004821757868 0.004179320719 0.003403467255 0.003292554493


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_cn3_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,30,3,3,10000,0.05,0.95,0.9385,0.9537,0.9686,0.9713,0.0024025720041704,0.002101445361474,0.0017440493602008,0.0016697035039129
12,36,3,3,10000,0.05,0.95,0.9364,0.9567,0.973,0.9756,0.002440512161404,0.00203541771942,0.0016209141668433,0.0015429523875372
14,42,3,3,10000,0.05,0.95,0.9359,0.9564,0.9763,0.9791,0.0024494323774901,0.002042136389202,0.0015212042618401,0.0014305675979712
16,48,3,3,10000,0.05,0.95,0.9331,0.9574,0.9787,0.9802,0.0024986122761106,0.0020196365745324,0.0014438973245866,0.0013931942072122
18,54,3,3,10000,0.05,0.95,0.9367,0.9613,0.9823,0.9851,0.0024351394190885,0.0019288864819646,0.0013186526777314,0.0012115881291014
20,60,3,3,10000,0.05,0.95,0.9333,0.9593,0.9822,0.9863,0.0024951419946282,0.0019760418705451,0.0013223051270735,0.0011624827468025
22,66,3,3,10000,0.05,0.95,0.9368,0.965,0.9843,0.9876,0.0024333450468052,0.0018378894917209,0.0012431836350897,0.0011066826440526
24,72,3,3,10000,0.05,0.95,0.9351,0.9627,0.9867,0.9878,0.0024636164353636,0.0018950541213939,0.0011456187167746,0.0010978326482904
26,78,3,3,10000,0.05,0.95,0.937,0.9677,0.9877,0.9912,0.0024297510919921,0.0017680451347066,0.0011022669818378,0.000933993166101
28,84,3,3,10000,0.05,0.95,0.9365,0.967,0.9892,0.9908,0.0024387229725767,0.0017864543492387,0.0010336550896137,0.0009547916855085
30,90,3,3,10000,0.05,0.95,0.9349,0.9657,0.9898,0.992,0.0024671456545506,0.0018200775445641,0.0010048367875913,0.0008908868435086


==> tikzdata/simulation_uniform_q_005_095_tau3/sim_uniform_q005_095_tau3_slm_cn3_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 30 3 3 10000 0.05 0.95 0.9385 0.9537 0.9686 0.9713 0.002402572004 0.002101445361 0.00174404936 0.001669703504
12 36 3 3 10000 0.05 0.95 0.9364 0.9567 0.973 0.9756 0.002440512161 0.002035417719 0.001620914167 0.001542952388
14 42 3 3 10000 0.05 0.95 0.9359 0.9564 0.9763 0.9791 0.002449432377 0.002042136389 0.001521204262 0.001430567598
16 48 3 3 10000 0.05 0.95 0.9331 0.9574 0.9787 0.9802 0.002498612276 0.002019636575 0.001443897325 0.001393194207
18 54 3 3 10000 0.05 0.95 0.9367 0.9613 0.9823 0.9851 0.002435139419 0.001928886482 0.001318652678 0.001211588129
20 60 3 3 10000 0.05 0.95 0.9333 0.9593 0.9822 0.9863 0.002495141995 0.001976041871 0.001322305127 0.001162482747
22 66 3 3 10000 0.05 0.95 0.9368 0.965 0.9843 0.9876 0.002433345047 0.001837889492 0.001243183635 0.001106682644
24 72 3 3 10000 0.05 0.95 0.9351 0.9627 0.9867 0.9878 0.002463616435 0.001895054121 0.001145618717 0.001097832648
26 78 3 3 10000 0.05 0.95 0.937 0.9677 0.9877 0.9912 0.002429751092 0.001768045135 0.001102266982 0.0009339931661
28 84 3 3 10000 0.05 0.95 0.9365 0.967 0.9892 0.9908 0.002438722973 0.001786454349 0.00103365509 0.0009547916855
30 90 3 3 10000 0.05 0.95 0.9349 0.9657 0.9898 0.992 0.002467145655 0.001820077545 0.001004836788 0.0008908868435


==> tikzdata/simulation_uniform_q_005_095_tau5/fixed_tau.dat <==
n C c_ratio tau
10 10 1 5
10 20 2 5
10 30 3 5
12 12 1 5
12 24 2 5
12 36 3 5
14 14 1 5
14 28 2 5
14 42 3 5
16 16 1 5
16 32 2 5
16 48 3 5
18 18 1 5
18 36 2 5
18 54 3 5
20 20 1 5
20 40 2 5
20 60 3 5
22 22 1 5
22 44 2 5
22 66 3 5
24 24 1 5
24 48 2 5
24 72 3 5
26 26 1 5
26 52 2 5
26 78 3 5
28 28 1 5
28 56 2 5
28 84 3 5
30 30 1 5
30 60 2 5
30 90 3 5


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_eam_avg_over_c.dat <==
n num_c_ratios c_ratio_min c_ratio_max tau_min tau_max piRA piRA_se piSL piSL_se piEA piEA_se piR piR_se
10 3 1 3 5 5 31.5656 0.1383942417 31.91946667 0.1440575294 31.97736667 0.1453076378 31.89703333 0.1448111992
12 3 1 3 5 5 37.96246667 0.1546864025 38.402 0.1614330239 38.47016667 0.1627760471 38.38086667 0.1622910333
14 3 1 3 5 5 44.3963 0.1679927726 44.91286667 0.1755489447 44.9898 0.1770380951 44.8805 0.1766313014
16 3 1 3 5 5 51.17406667 0.1834145479 51.7661 0.1918105205 51.85313333 0.1934017631 51.73113333 0.1931495127
18 3 1 3 5 5 57.3973 0.1951356811 58.07223333 0.2044685532 58.17043333 0.2061840933 58.03823333 0.2060688859
20 3 1 3 5 5 63.8932 0.2071294591 64.63576667 0.2173715158 64.75016667 0.2193739183 64.60356667 0.2194541284
22 3 1 3 5 5 70.2583 0.2186134123 71.08896667 0.2297199554 71.2102 0.2318452118 71.05936667 0.2319932922
24 3 1 3 5 5 76.55536667 0.2276188187 77.438 0.2392493455 77.57786667 0.2416259838 77.39926667 0.2419143736
26 3 1 3 5 5 82.89196667 0.2365030683 83.8438 0.2491182076 83.9825 0.2515597127 83.7955 0.2521297407
28 3 1 3 5 5 89.6374 0.2460576762 90.6802 0.2597430538 90.83453333 0.2623506812 90.61923333 0.2629374411
30 3 1 3 5 5 96.10773333 0.2568485454 97.23893333 0.2711062765 97.38683333 0.2736783991 97.17043333 0.2743707796


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_eam_by_cn.dat <==
n C c_ratio tau piRA piSL piEA piR
10 10 1 5 29.3461 30.2785 30.4096 30.3525
12 12 1 5 35.5984 36.7929 36.9692 36.9066
14 14 1 5 41.8489 43.2853 43.4869 43.4385
16 16 1 5 48.2293 49.91 50.1511 50.1234
18 18 1 5 54.1998 56.1381 56.4187 56.3793
20 20 1 5 60.5289 62.6706 63.0012 62.9738
22 22 1 5 66.7307 69.1665 69.5195 69.5077
24 24 1 5 73.1896 75.7772 76.1873 76.1502
26 26 1 5 79.0736 81.8619 82.2685 82.2552
28 28 1 5 85.5394 88.6042 89.0634 89.0629
30 30 1 5 91.9439 95.3005 95.7365 95.7319
10 20 2 5 32.4252 32.5419 32.5831 32.5169
12 24 2 5 38.8423 38.9536 38.9791 38.8974
14 28 2 5 45.5464 45.6567 45.6861 45.5755
16 32 2 5 52.6532 52.7395 52.7585 52.6317
18 36 2 5 58.7353 58.8218 58.8358 58.7057
20 40 2 5 65.5098 65.5958 65.6084 65.455
22 44 2 5 71.8237 71.8736 71.8836 71.7156
24 48 2 5 78.1554 78.2153 78.2248 78.0415
26 52 2 5 84.8198 84.887 84.8965 84.6919
28 56 2 5 91.8377 91.9002 91.9033 91.6789
30 60 2 5 98.3889 98.4259 98.4336 98.2079
10 30 3 5 32.9255 32.938 32.9394 32.8217
12 36 3 5 39.4467 39.4595 39.4622 39.3386
14 42 3 5 45.7936 45.7966 45.7964 45.6275
16 48 3 5 52.6397 52.6488 52.6498 52.4383
18 54 3 5 59.2568 59.2568 59.2568 59.0297
20 60 3 5 65.6409 65.6409 65.6409 65.3819
22 66 3 5 72.2205 72.2268 72.2275 71.9548
24 72 3 5 78.3211 78.3215 78.3215 78.0061
26 78 3 5 84.7825 84.7825 84.7825 84.4394
28 84 3 5 91.5351 91.5362 91.5369 91.1159
30 90 3 5 97.9904 97.9904 97.9904 97.5715


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_slm_avg_over_c.dat <==
n num_c_ratios c_ratio_min c_ratio_max tau_min tau_max piRA piRA_se piSL piSL_se piEA piEA_se
10 3 1 3 5 5 0.9195 0.001985476676 0.9424 0.001682432321 0.9437666667 0.001644469139
12 3 1 3 5 5 0.9175 0.001920203626 0.9459333333 0.001578006055 0.9474333333 0.001521861703
14 3 1 3 5 5 0.9148666667 0.00186134601 0.9452666667 0.00149779648 0.9467 0.001454816833
16 3 1 3 5 5 0.9165666667 0.001842066941 0.9495333333 0.001440892516 0.9499 0.001423086528
18 3 1 3 5 5 0.9129333333 0.00183295265 0.9489 0.001429109857 0.95 0.001373125401
20 3 1 3 5 5 0.9094333333 0.001798914192 0.9502666667 0.001375859033 0.9517333333 0.001344786693
22 3 1 3 5 5 0.9036666667 0.001764867955 0.9485333333 0.001353624943 0.9503 0.001298801796
24 3 1 3 5 5 0.9059 0.001751692881 0.9509666667 0.00128757844 0.9525666667 0.001280242747
26 3 1 3 5 5 0.9021 0.001772242289 0.9495 0.001319306622 0.9514333333 0.001291821039
28 3 1 3 5 5 0.9018333333 0.001711021183 0.9512 0.001258040051 0.9525333333 0.001237737339
30 3 1 3 5 5 0.9005666667 0.001727279767 0.9537666667 0.001254035365 0.9557 0.001217248618


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_slm_by_cn.dat <==
n C c_ratio tau piRA piSL piEA
10 10 1 5 0.7787 0.8393 0.8415
12 12 1 5 0.7692 0.847 0.8498
14 14 1 5 0.7585 0.8432 0.8458
16 16 1 5 0.7607 0.8529 0.8534
18 18 1 5 0.7485 0.8507 0.8534
20 20 1 5 0.7357 0.8533 0.8572
22 22 1 5 0.7173 0.8478 0.8521
24 24 1 5 0.7224 0.854 0.859
26 26 1 5 0.7111 0.85 0.8556
28 28 1 5 0.709 0.8542 0.8581
30 30 1 5 0.7045 0.8623 0.8678
10 20 2 5 0.9821 0.989 0.9909
12 24 2 5 0.9842 0.9912 0.9927
14 28 2 5 0.9863 0.9926 0.9943
16 32 2 5 0.9896 0.9959 0.9965
18 36 2 5 0.9907 0.9961 0.9966
20 40 2 5 0.9928 0.9976 0.9981
22 44 2 5 0.9937 0.9978 0.9988
24 48 2 5 0.9954 0.9989 0.9987
26 52 2 5 0.9953 0.9985 0.9987
28 56 2 5 0.9965 0.9994 0.9995
30 60 2 5 0.9973 0.999 0.9993
10 30 3 5 0.9977 0.9989 0.9989
12 36 3 5 0.9991 0.9996 0.9998
14 42 3 5 0.9998 1 1
16 48 3 5 0.9994 0.9998 0.9998
18 54 3 5 0.9996 0.9999 1
20 60 3 5 0.9998 0.9999 0.9999
22 66 3 5 1 1 1
24 72 3 5 0.9999 1 1
26 78 3 5 0.9999 1 1
28 84 3 5 1 1 1
30 90 3 5 0.9999 1 1


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_by_cn_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 10000 0.05 0.95 4.6176 4.1166 4.0784 4.0937 0.01751192996 0.01757245922 0.01748015731 0.01724476063
12 12 1 10000 0.05 0.95 4.7001 4.1921 4.1389 4.1564 0.01607239345 0.01617361795 0.01609368136 0.0157072778
14 14 1 10000 0.05 0.95 4.748 4.2296 4.1771 4.1927 0.01502238887 0.01502767338 0.01497517895 0.01465258137
16 16 1 10000 0.05 0.95 4.823 4.2796 4.22 4.239 0.01411690578 0.01411461322 0.01402853093 0.01371811644
18 18 1 10000 0.05 0.95 4.8885 4.3524 4.2812 4.2972 0.01348053958 0.013522563 0.01337275361 0.01312800253
20 20 1 10000 0.05 0.95 4.9255 4.3853 4.3047 4.3232 0.01299968746 0.01300312651 0.01291907432 0.01260198623
22 22 1 10000 0.05 0.95 4.9502 4.3854 4.3193 4.3264 0.01235828745 0.01238555708 0.01228779272 0.01186593376
24 24 1 10000 0.05 0.95 4.9941 4.4424 4.3603 4.3701 0.01175671472 0.01173209223 0.01164138923 0.01137389711
26 26 1 10000 0.05 0.95 5.0433 4.4721 4.3866 4.4068 0.01147500233 0.01147324377 0.01137308132 0.01104552291
28 28 1 10000 0.05 0.95 5.0566 4.4938 4.4073 4.4113 0.01121749648 0.01121377416 0.01107126588 0.01073241583
30 30 1 10000 0.05 0.95 5.0795 4.5105 4.4117 4.4283 0.01088714049 0.01083331487 0.0106785633 0.01038829643
10 20 2 10000 0.05 0.95 2.9866 2.7461 2.6177 2.6304 0.009465252406 0.009387880071 0.009001265093 0.008705582273
12 24 2 10000 0.05 0.95 3.0344 2.7909 2.6424 2.6629 0.009002764519 0.008935642314 0.008501732291 0.008326661536
14 28 2 10000 0.05 0.95 3.1157 2.8419 2.6873 2.7053 0.00866942137 0.008625420499 0.008180376694 0.007926630693
16 32 2 10000 0.05 0.95 3.1725 2.8933 2.7235 2.746 0.008204944065 0.008168119907 0.007830128102 0.007631135133
18 36 2 10000 0.05 0.95 3.2079 2.9341 2.7488 2.7693 0.007855821433 0.007914668862 0.007534954118 0.007301580809
20 40 2 10000 0.05 0.95 3.2459 2.9648 2.7743 2.7848 0.007426226086 0.007556573706 0.007289805562 0.007094640892
22 44 2 10000 0.05 0.95 3.276 2.9931 2.7991 2.8098 0.007190797644 0.007330116784 0.007138558321 0.00682400562
24 48 2 10000 0.05 0.95 3.3094 3.0248 2.8147 2.8324 0.006983698247 0.007152874413 0.006967154737 0.006671991873
26 52 2 10000 0.05 0.95 3.3249 3.0324 2.8294 2.8405 0.006786649016 0.006773449045 0.006659879834 0.006419509016
28 56 2 10000 0.05 0.95 3.3609 3.0756 2.8648 2.8734 0.006732729904 0.006799491695 0.006709440935 0.006443709812
30 60 2 10000 0.05 0.95 3.3747 3.0954 2.8814 2.8878 0.00640578601 0.0065218201 0.006421645253 0.00616481277
10 30 3 10000 0.05 0.95 2.4302 2.2667 2.1175 2.1525 0.006986964847 0.007010137317 0.006680856112 0.006391279985
12 36 3 10000 0.05 0.95 2.4788 2.3211 2.1647 2.185 0.006651276565 0.006598775143 0.00612708292 0.005939783506
14 42 3 10000 0.05 0.95 2.5037 2.346 2.1841 2.2068 0.006313684919 0.006090329155 0.005625289627 0.005314715479
16 48 3 10000 0.05 0.95 2.5712 2.4062 2.2229 2.2454 0.006391959145 0.006150116941 0.005501325791 0.005230738004
18 54 3 10000 0.05 0.95 2.6014 2.4276 2.246 2.257 0.006292516474 0.006009944754 0.005303886605 0.005161178526
20 60 3 10000 0.05 0.95 2.6342 2.4559 2.2519 2.267 0.006082987446 0.005852259725 0.005091878997 0.004926817163
22 66 3 10000 0.05 0.95 2.6642 2.4765 2.2713 2.2792 0.006015600946 0.005781705441 0.004959041259 0.004873100729
24 72 3 10000 0.05 0.95 2.6883 2.5034 2.2812 2.2892 0.005939515029 0.005810526673 0.005001515522 0.004868131661
26 78 3 10000 0.05 0.95 2.7087 2.5079 2.29 2.2915 0.005757407904 0.005631778644 0.004946963437 0.00479114501
28 84 3 10000 0.05 0.95 2.7399 2.5448 2.3051 2.3113 0.005724340644 0.005697590917 0.004942048298 0.004868429024
30 90 3 10000 0.05 0.95 2.7719 2.5764 2.3193 2.3187 0.005588395299 0.005633780076 0.004906848145 0.004807841775


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_by_cn_with_piFA.csv <==
n,C,c_ratio,tau_from_piSL,piRA,piFA,piSL,piEA
10,10,1,10,19.408,4.1166,18.8697,18.856
12,12,1,6,12.4322,4.1921,11.8708,11.8449
14,14,1,21,41.8208,4.2296,41.2321,41.2135
16,16,1,8,15.9282,4.2796,15.3156,15.3041
18,18,1,8,16.4888,4.3524,15.8533,15.8383
20,20,1,7,13.1145,4.3853,12.4768,12.4547
22,22,1,9,17.8964,4.3854,17.2385,17.221
24,24,1,9,17.18,4.4424,16.5054,16.488
26,26,1,31,61.5327,4.4721,60.8444,60.8331
28,28,1,6,12.5778,4.4938,11.8897,11.8635
30,30,1,9,17.7478,4.5105,17.0454,17.0233
10,20,2,6,10.6232,2.7461,10.216,10.2211
12,24,2,4,8.4417,2.7909,7.997,8.0019
14,28,2,4,6.9425,2.8419,6.4849,6.4866
16,32,2,7,13.3204,2.8933,12.8295,12.837
18,36,2,4,7.6872,2.9341,7.1723,7.1912
20,40,2,4,8.0232,2.9648,7.4995,7.5045
22,44,2,4,7.9169,2.9931,7.3833,7.3961
24,48,2,4,8.1126,3.0248,7.5654,7.5796
26,52,2,4,8.1297,3.0324,7.5664,7.5819
28,56,2,5,9.8961,3.0756,9.347,9.3452
30,60,2,5,9.0699,3.0954,8.4934,8.5122
10,30,3,7,13.364,2.2667,12.9981,13.0325
12,36,3,3,5.38,2.3211,4.9937,5.0263
14,42,3,7,14.2468,2.346,13.8496,13.8901
16,48,3,3,5.9569,2.4062,5.5288,5.5574
18,54,3,3,5.7377,2.4276,5.302,5.3287
20,60,3,3,5.2432,2.4559,4.7822,4.8174
22,66,3,3,5.7007,2.4765,5.2203,5.2539
24,72,3,3,5.6487,2.5034,5.1542,5.1867
26,78,3,58,116.287,2.5079,115.784,115.8182
28,84,3,3,5.6447,2.5448,5.1236,5.1616
30,90,3,3,6.1476,2.5764,5.6135,5.6517


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_by_cn_with_piFA.dat <==
n C c_ratio tau_from_piSL piRA piFA piSL piEA
10 10 1 10 19.408 4.1166 18.8697 18.856
12 12 1 6 12.4322 4.1921 11.8708 11.8449
14 14 1 21 41.8208 4.2296 41.2321 41.2135
16 16 1 8 15.9282 4.2796 15.3156 15.3041
18 18 1 8 16.4888 4.3524 15.8533 15.8383
20 20 1 7 13.1145 4.3853 12.4768 12.4547
22 22 1 9 17.8964 4.3854 17.2385 17.221
24 24 1 9 17.18 4.4424 16.5054 16.488
26 26 1 31 61.5327 4.4721 60.8444 60.8331
28 28 1 6 12.5778 4.4938 11.8897 11.8635
30 30 1 9 17.7478 4.5105 17.0454 17.0233
10 20 2 6 10.6232 2.7461 10.216 10.2211
12 24 2 4 8.4417 2.7909 7.997 8.0019
14 28 2 4 6.9425 2.8419 6.4849 6.4866
16 32 2 7 13.3204 2.8933 12.8295 12.837
18 36 2 4 7.6872 2.9341 7.1723 7.1912
20 40 2 4 8.0232 2.9648 7.4995 7.5045
22 44 2 4 7.9169 2.9931 7.3833 7.3961
24 48 2 4 8.1126 3.0248 7.5654 7.5796
26 52 2 4 8.1297 3.0324 7.5664 7.5819
28 56 2 5 9.8961 3.0756 9.347 9.3452
30 60 2 5 9.0699 3.0954 8.4934 8.5122
10 30 3 7 13.364 2.2667 12.9981 13.0325
12 36 3 3 5.38 2.3211 4.9937 5.0263
14 42 3 7 14.2468 2.346 13.8496 13.8901
16 48 3 3 5.9569 2.4062 5.5288 5.5574
18 54 3 3 5.7377 2.4276 5.302 5.3287
20 60 3 3 5.2432 2.4559 4.7822 4.8174
22 66 3 3 5.7007 2.4765 5.2203 5.2539
24 72 3 3 5.6487 2.5034 5.1542 5.1867
26 78 3 58 116.287 2.5079 115.784 115.8182
28 84 3 3 5.6447 2.5448 5.1236 5.1616
30 90 3 3 6.1476 2.5764 5.6135 5.6517


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_cn1_obj.csv <==
n,C,c_ratio,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,10,1,10000,0.05,0.95,4.6176,4.1166,4.0784,4.0937,0.0175119299555781,0.0175724592226675,0.0174801573102177,0.0172447606297367
12,12,1,10000,0.05,0.95,4.7001,4.1921,4.1389,4.1564,0.0160723934491138,0.0161736179499751,0.0160936813581593,0.0157072777990836
14,14,1,10000,0.05,0.95,4.748,4.2296,4.1771,4.1927,0.0150223888651812,0.0150276733760322,0.0149751789504653,0.0146525813703279
16,16,1,10000,0.05,0.95,4.823,4.2796,4.22,4.239,0.0141169057765103,0.0141146132157641,0.0140285309269358,0.0137181164403815
18,18,1,10000,0.05,0.95,4.8885,4.3524,4.2812,4.2972,0.0134805395847031,0.0135225629956379,0.0133727536077617,0.0131280025306611
20,20,1,10000,0.05,0.95,4.9255,4.3853,4.3047,4.3232,0.01299968746499,0.0130031265136471,0.0129190743185463,0.0126019862325627
22,22,1,10000,0.05,0.95,4.9502,4.3854,4.3193,4.3264,0.0123582874512155,0.0123855570808268,0.0122877927222507,0.0118659337617569
24,24,1,10000,0.05,0.95,4.9941,4.4424,4.3603,4.3701,0.0117567147211329,0.0117320922345002,0.0116413892295687,0.0113738971137229
26,26,1,10000,0.05,0.95,5.0433,4.4721,4.3866,4.4068,0.0114750023341111,0.0114732437667929,0.0113730813194081,0.0110455229101041
28,28,1,10000,0.05,0.95,5.0566,4.4938,4.4073,4.4113,0.0112174964774998,0.0112137741582879,0.0110712658848403,0.010732415826595
30,30,1,10000,0.05,0.95,5.0795,4.5105,4.4117,4.4283,0.0108871404869597,0.0108333148699328,0.0106785633009041,0.0103882964277241


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_cn1_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 10000 0.05 0.95 4.6176 4.1166 4.0784 4.0937 0.01751192996 0.01757245922 0.01748015731 0.01724476063
12 12 1 10000 0.05 0.95 4.7001 4.1921 4.1389 4.1564 0.01607239345 0.01617361795 0.01609368136 0.0157072778
14 14 1 10000 0.05 0.95 4.748 4.2296 4.1771 4.1927 0.01502238887 0.01502767338 0.01497517895 0.01465258137
16 16 1 10000 0.05 0.95 4.823 4.2796 4.22 4.239 0.01411690578 0.01411461322 0.01402853093 0.01371811644
18 18 1 10000 0.05 0.95 4.8885 4.3524 4.2812 4.2972 0.01348053958 0.013522563 0.01337275361 0.01312800253
20 20 1 10000 0.05 0.95 4.9255 4.3853 4.3047 4.3232 0.01299968746 0.01300312651 0.01291907432 0.01260198623
22 22 1 10000 0.05 0.95 4.9502 4.3854 4.3193 4.3264 0.01235828745 0.01238555708 0.01228779272 0.01186593376
24 24 1 10000 0.05 0.95 4.9941 4.4424 4.3603 4.3701 0.01175671472 0.01173209223 0.01164138923 0.01137389711
26 26 1 10000 0.05 0.95 5.0433 4.4721 4.3866 4.4068 0.01147500233 0.01147324377 0.01137308132 0.01104552291
28 28 1 10000 0.05 0.95 5.0566 4.4938 4.4073 4.4113 0.01121749648 0.01121377416 0.01107126588 0.01073241583
30 30 1 10000 0.05 0.95 5.0795 4.5105 4.4117 4.4283 0.01088714049 0.01083331487 0.0106785633 0.01038829643


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_cn2_obj.csv <==
n,C,c_ratio,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,20,2,10000,0.05,0.95,2.9866,2.7461,2.6177,2.6304,0.0094652524055256,0.0093878800710928,0.0090012650931592,0.0087055822732469
12,24,2,10000,0.05,0.95,3.0344,2.7909,2.6424,2.6629,0.0090027645185741,0.0089356423143698,0.0085017322908448,0.0083266615356475
14,28,2,10000,0.05,0.95,3.1157,2.8419,2.6873,2.7053,0.0086694213697736,0.0086254204991918,0.0081803766940334,0.0079266306932652
16,32,2,10000,0.05,0.95,3.1725,2.8933,2.7235,2.746,0.0082049440650568,0.0081681199071929,0.0078301281018007,0.0076311351332775
18,36,2,10000,0.05,0.95,3.2079,2.9341,2.7488,2.7693,0.0078558214333727,0.0079146688622026,0.0075349541175348,0.0073015808088543
20,40,2,10000,0.05,0.95,3.2459,2.9648,2.7743,2.7848,0.007426226086202,0.0075565737064239,0.0072898055616396,0.0070946408924581
22,44,2,10000,0.05,0.95,3.276,2.9931,2.7991,2.8098,0.0071907976440083,0.0073301167835994,0.0071385583209419,0.0068240056202549
24,48,2,10000,0.05,0.95,3.3094,3.0248,2.8147,2.8324,0.0069836982469262,0.0071528744125166,0.0069671547366563,0.0066719918725636
26,52,2,10000,0.05,0.95,3.3249,3.0324,2.8294,2.8405,0.0067866490155662,0.0067734490447036,0.0066598798337462,0.0064195090162411
28,56,2,10000,0.05,0.95,3.3609,3.0756,2.8648,2.8734,0.0067327299043698,0.0067994916948791,0.0067094409349636,0.0064437098118718
30,60,2,10000,0.05,0.95,3.3747,3.0954,2.8814,2.8878,0.0064057860102754,0.0065218200997682,0.0064216452527973,0.0061648127702022


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_cn2_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 20 2 10000 0.05 0.95 2.9866 2.7461 2.6177 2.6304 0.009465252406 0.009387880071 0.009001265093 0.008705582273
12 24 2 10000 0.05 0.95 3.0344 2.7909 2.6424 2.6629 0.009002764519 0.008935642314 0.008501732291 0.008326661536
14 28 2 10000 0.05 0.95 3.1157 2.8419 2.6873 2.7053 0.00866942137 0.008625420499 0.008180376694 0.007926630693
16 32 2 10000 0.05 0.95 3.1725 2.8933 2.7235 2.746 0.008204944065 0.008168119907 0.007830128102 0.007631135133
18 36 2 10000 0.05 0.95 3.2079 2.9341 2.7488 2.7693 0.007855821433 0.007914668862 0.007534954118 0.007301580809
20 40 2 10000 0.05 0.95 3.2459 2.9648 2.7743 2.7848 0.007426226086 0.007556573706 0.007289805562 0.007094640892
22 44 2 10000 0.05 0.95 3.276 2.9931 2.7991 2.8098 0.007190797644 0.007330116784 0.007138558321 0.00682400562
24 48 2 10000 0.05 0.95 3.3094 3.0248 2.8147 2.8324 0.006983698247 0.007152874413 0.006967154737 0.006671991873
26 52 2 10000 0.05 0.95 3.3249 3.0324 2.8294 2.8405 0.006786649016 0.006773449045 0.006659879834 0.006419509016
28 56 2 10000 0.05 0.95 3.3609 3.0756 2.8648 2.8734 0.006732729904 0.006799491695 0.006709440935 0.006443709812
30 60 2 10000 0.05 0.95 3.3747 3.0954 2.8814 2.8878 0.00640578601 0.0065218201 0.006421645253 0.00616481277


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_cn3_obj.csv <==
n,C,c_ratio,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,30,3,10000,0.05,0.95,2.4302,2.2667,2.1175,2.1525,0.0069869648466109,0.0070101373169518,0.0066808561115951,0.006391279984947
12,36,3,10000,0.05,0.95,2.4788,2.3211,2.1647,2.185,0.0066512765652914,0.0065987751426562,0.006127082920486,0.0059397835063923
14,42,3,10000,0.05,0.95,2.5037,2.346,2.1841,2.2068,0.0063136849194211,0.006090329154563,0.0056252896270626,0.0053147154787497
16,48,3,10000,0.05,0.95,2.5712,2.4062,2.2229,2.2454,0.0063919591452207,0.0061501169414767,0.005501325790984,0.0052307380035714
18,54,3,10000,0.05,0.95,2.6014,2.4276,2.246,2.257,0.0062925164740632,0.0060099447537888,0.0053038866052463,0.0051611785259161
20,60,3,10000,0.05,0.95,2.6342,2.4559,2.2519,2.267,0.0060829874464466,0.0058522597254726,0.0050918789973026,0.0049268171625031
22,66,3,10000,0.05,0.95,2.6642,2.4765,2.2713,2.2792,0.006015600946329,0.0057817054414576,0.0049590412590561,0.0048731007285988
24,72,3,10000,0.05,0.95,2.6883,2.5034,2.2812,2.2892,0.0059395150293503,0.0058105266733767,0.0050015155218944,0.0048681316611804
26,78,3,10000,0.05,0.95,2.7087,2.5079,2.29,2.2915,0.0057574079041333,0.0056317786438273,0.0049469634367685,0.0047911450100211
28,84,3,10000,0.05,0.95,2.7399,2.5448,2.3051,2.3113,0.0057243406439153,0.0056975909167143,0.0049420482984425,0.0048684290238346
30,90,3,10000,0.05,0.95,2.7719,2.5764,2.3193,2.3187,0.0055883952988493,0.0056337800762715,0.0049068481447739,0.004807841775085


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_dtm_cn3_obj.dat <==
n C c_ratio n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 30 3 10000 0.05 0.95 2.4302 2.2667 2.1175 2.1525 0.006986964847 0.007010137317 0.006680856112 0.006391279985
12 36 3 10000 0.05 0.95 2.4788 2.3211 2.1647 2.185 0.006651276565 0.006598775143 0.00612708292 0.005939783506
14 42 3 10000 0.05 0.95 2.5037 2.346 2.1841 2.2068 0.006313684919 0.006090329155 0.005625289627 0.005314715479
16 48 3 10000 0.05 0.95 2.5712 2.4062 2.2229 2.2454 0.006391959145 0.006150116941 0.005501325791 0.005230738004
18 54 3 10000 0.05 0.95 2.6014 2.4276 2.246 2.257 0.006292516474 0.006009944754 0.005303886605 0.005161178526
20 60 3 10000 0.05 0.95 2.6342 2.4559 2.2519 2.267 0.006082987446 0.005852259725 0.005091878997 0.004926817163
22 66 3 10000 0.05 0.95 2.6642 2.4765 2.2713 2.2792 0.006015600946 0.005781705441 0.004959041259 0.004873100729
24 72 3 10000 0.05 0.95 2.6883 2.5034 2.2812 2.2892 0.005939515029 0.005810526673 0.005001515522 0.004868131661
26 78 3 10000 0.05 0.95 2.7087 2.5079 2.29 2.2915 0.005757407904 0.005631778644 0.004946963437 0.00479114501
28 84 3 10000 0.05 0.95 2.7399 2.5448 2.3051 2.3113 0.005724340644 0.005697590917 0.004942048298 0.004868429024
30 90 3 10000 0.05 0.95 2.7719 2.5764 2.3193 2.3187 0.005588395299 0.005633780076 0.004906848145 0.004807841775


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_by_cn_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 10 1 5 10000 0.05 0.95 29.3461 30.1984 30.2785 30.4096 30.3525 0.09617742193 0.1074353665 0.1086136891 0.1107376588 0.1101858361
12 12 1 5 10000 0.05 0.95 35.5984 36.6545 36.7929 36.9692 36.9066 0.1083228744 0.1219539268 0.1239731338 0.1268193733 0.1263221413
14 14 1 5 10000 0.05 0.95 41.8489 43.1543 43.2853 43.4869 43.4385 0.1195805035 0.1362583054 0.1381651163 0.1414432164 0.1412798562
16 16 1 5 10000 0.05 0.95 48.2293 49.7063 49.91 50.1511 50.1234 0.1300283157 0.1485869168 0.1515370791 0.1554446628 0.155666247
18 18 1 5 10000 0.05 0.95 54.1998 55.9088 56.1381 56.4187 56.3793 0.1407505917 0.1621285195 0.1654558564 0.1699745515 0.170182841
20 20 1 5 10000 0.05 0.95 60.5289 62.4135 62.6706 63.0012 62.9738 0.1481619778 0.171755762 0.1755401692 0.1809731886 0.1816243654
22 22 1 5 10000 0.05 0.95 66.7307 68.8889 69.1665 69.5195 69.5077 0.157510694 0.1843650041 0.1884296907 0.1942737146 0.195330923
24 24 1 5 10000 0.05 0.95 73.1896 75.4363 75.7772 76.1873 76.1502 0.1679173749 0.1954321202 0.2003408337 0.2070029635 0.2079300543
26 26 1 5 10000 0.05 0.95 79.0736 81.544 81.8619 82.2685 82.2552 0.175696173 0.2061422709 0.2107836944 0.2176236586 0.2188019532
28 28 1 5 10000 0.05 0.95 85.5394 88.2561 88.6042 89.0634 89.0629 0.1817342221 0.2150124515 0.2200768902 0.2276860605 0.2292832559
30 30 1 5 10000 0.05 0.95 91.9439 94.8517 95.3005 95.7365 95.7319 0.1889510665 0.2235564995 0.230157766 0.2374726218 0.2392934357
10 20 2 5 10000 0.05 0.95 32.4252 32.4969 32.5419 32.5831 32.5169 0.1532448658 0.155515329 0.1571029999 0.1586399259 0.1577777577
12 24 2 5 10000 0.05 0.95 38.8423 38.9089 38.9536 38.9791 38.8974 0.1718008575 0.1740315166 0.175669322 0.1766796759 0.1760880689
14 28 2 5 10000 0.05 0.95 45.5464 45.6156 45.6567 45.6861 45.5755 0.1901478381 0.1924900229 0.1940528025 0.1952554459 0.1944416384
16 32 2 5 10000 0.05 0.95 52.6532 52.7062 52.7395 52.7585 52.6317 0.2065431165 0.2083654716 0.2096484181 0.210443737 0.2097059445
18 36 2 5 10000 0.05 0.95 58.7353 58.7866 58.8218 58.8358 58.7057 0.2188773495 0.2207117972 0.2221707012 0.222798626 0.2220323368
20 40 2 5 10000 0.05 0.95 65.5098 65.5656 65.5958 65.6084 65.455 0.2318711427 0.2339590207 0.2352191213 0.2357933095 0.2351926212
22 44 2 5 10000 0.05 0.95 71.8237 71.8546 71.8736 71.8836 71.7156 0.244664562 0.2458449305 0.2466540616 0.2471303552 0.2464453392
24 48 2 5 10000 0.05 0.95 78.1554 78.1926 78.2153 78.2248 78.0415 0.2566286635 0.2580663681 0.2590691149 0.2595369 0.259345067
26 52 2 5 10000 0.05 0.95 84.8198 84.8659 84.887 84.8965 84.6919 0.2674996232 0.2692911129 0.2702575198 0.2707420708 0.2708363208
28 56 2 5 10000 0.05 0.95 91.8377 91.8779 91.9002 91.9033 91.6789 0.2775118325 0.2791390174 0.2801393435 0.280296114 0.2798393298
30 60 2 5 10000 0.05 0.95 98.3889 98.4158 98.4259 98.4336 98.2079 0.2895709772 0.2906498904 0.291137471 0.291538983 0.2912679719
10 30 3 5 10000 0.05 0.95 32.9255 32.9332 32.938 32.9394 32.8217 0.1657604375 0.1661773007 0.1664558991 0.1665453287 0.1664700037
12 36 3 5 10000 0.05 0.95 39.4467 39.4544 39.4595 39.4622 39.3386 0.1839354755 0.1843493166 0.1846566159 0.1848290921 0.1844628897
14 42 3 5 10000 0.05 0.95 45.7936 45.7966 45.7966 45.7964 45.6275 0.1942499761 0.1944289153 0.1944289153 0.194415623 0.1941724096
16 48 3 5 10000 0.05 0.95 52.6397 52.6441 52.6488 52.6498 52.4383 0.2136722115 0.2139299421 0.2142460641 0.2143168896 0.2140763466
18 54 3 5 10000 0.05 0.95 59.2568 59.2568 59.2568 59.2568 59.0297 0.2257791022 0.2257791022 0.2257791022 0.2257791022 0.2259914799
20 60 3 5 10000 0.05 0.95 65.6409 65.6409 65.6409 65.6409 65.3819 0.2413552567 0.2413552567 0.2413552567 0.2413552567 0.2415453987
22 66 3 5 10000 0.05 0.95 72.2205 72.2248 72.2268 72.2275 71.9548 0.253664981 0.2539282467 0.2540761139 0.2541315657 0.2542036145
24 72 3 5 10000 0.05 0.95 78.3211 78.3215 78.3215 78.3215 78.0061 0.2583104177 0.2583380878 0.2583380878 0.2583380878 0.2584679997
26 78 3 5 10000 0.05 0.95 84.7825 84.7802 84.7825 84.7825 84.4394 0.2663134087 0.2661572707 0.2663134087 0.2663134087 0.2667509482
28 84 3 5 10000 0.05 0.95 91.5351 91.5363 91.5362 91.5369 91.1159 0.278926974 0.2790209553 0.2790129276 0.2790698691 0.2796897377
30 90 3 5 10000 0.05 0.95 97.9904 97.9904 97.9904 97.9904 97.5715 0.2920235925 0.2920235925 0.2920235925 0.2920235925 0.2925509313


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_by_cn_with_piFA.csv <==
n,C,c_ratio,tau,piRA,piFA,piSL,piEA,piR
10,10,1,5,29.3461,30.1984,30.2785,30.4096,30.3525
12,12,1,5,35.5984,36.6545,36.7929,36.9692,36.9066
14,14,1,5,41.8489,43.1543,43.2853,43.4869,43.4385
16,16,1,5,48.2293,49.7063,49.91,50.1511,50.1234
18,18,1,5,54.1998,55.9088,56.1381,56.4187,56.3793
20,20,1,5,60.5289,62.4135,62.6706,63.0012,62.9738
22,22,1,5,66.7307,68.8889,69.1665,69.5195,69.5077
24,24,1,5,73.1896,75.4363,75.7772,76.1873,76.1502
26,26,1,5,79.0736,81.544,81.8619,82.2685,82.2552
28,28,1,5,85.5394,88.2561,88.6042,89.0634,89.0629
30,30,1,5,91.9439,94.8517,95.3005,95.7365,95.7319
10,20,2,5,32.4252,32.4969,32.5419,32.5831,32.5169
12,24,2,5,38.8423,38.9089,38.9536,38.9791,38.8974
14,28,2,5,45.5464,45.6156,45.6567,45.6861,45.5755
16,32,2,5,52.6532,52.7062,52.7395,52.7585,52.6317
18,36,2,5,58.7353,58.7866,58.8218,58.8358,58.7057
20,40,2,5,65.5098,65.5656,65.5958,65.6084,65.455
22,44,2,5,71.8237,71.8546,71.8736,71.8836,71.7156
24,48,2,5,78.1554,78.1926,78.2153,78.2248,78.0415
26,52,2,5,84.8198,84.8659,84.887,84.8965,84.6919
28,56,2,5,91.8377,91.8779,91.9002,91.9033,91.6789
30,60,2,5,98.3889,98.4158,98.4259,98.4336,98.2079
10,30,3,5,32.9255,32.9332,32.938,32.9394,32.8217
12,36,3,5,39.4467,39.4544,39.4595,39.4622,39.3386
14,42,3,5,45.7936,45.7966,45.7966,45.7964,45.6275
16,48,3,5,52.6397,52.6441,52.6488,52.6498,52.4383
18,54,3,5,59.2568,59.2568,59.2568,59.2568,59.0297
20,60,3,5,65.6409,65.6409,65.6409,65.6409,65.3819
22,66,3,5,72.2205,72.2248,72.2268,72.2275,71.9548
24,72,3,5,78.3211,78.3215,78.3215,78.3215,78.0061
26,78,3,5,84.7825,84.7802,84.7825,84.7825,84.4394
28,84,3,5,91.5351,91.5363,91.5362,91.5369,91.1159
30,90,3,5,97.9904,97.9904,97.9904,97.9904,97.5715


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_by_cn_with_piFA.dat <==
n C c_ratio tau piRA piFA piSL piEA piR
10 10 1 5 29.3461 30.1984 30.2785 30.4096 30.3525
12 12 1 5 35.5984 36.6545 36.7929 36.9692 36.9066
14 14 1 5 41.8489 43.1543 43.2853 43.4869 43.4385
16 16 1 5 48.2293 49.7063 49.91 50.1511 50.1234
18 18 1 5 54.1998 55.9088 56.1381 56.4187 56.3793
20 20 1 5 60.5289 62.4135 62.6706 63.0012 62.9738
22 22 1 5 66.7307 68.8889 69.1665 69.5195 69.5077
24 24 1 5 73.1896 75.4363 75.7772 76.1873 76.1502
26 26 1 5 79.0736 81.544 81.8619 82.2685 82.2552
28 28 1 5 85.5394 88.2561 88.6042 89.0634 89.0629
30 30 1 5 91.9439 94.8517 95.3005 95.7365 95.7319
10 20 2 5 32.4252 32.4969 32.5419 32.5831 32.5169
12 24 2 5 38.8423 38.9089 38.9536 38.9791 38.8974
14 28 2 5 45.5464 45.6156 45.6567 45.6861 45.5755
16 32 2 5 52.6532 52.7062 52.7395 52.7585 52.6317
18 36 2 5 58.7353 58.7866 58.8218 58.8358 58.7057
20 40 2 5 65.5098 65.5656 65.5958 65.6084 65.455
22 44 2 5 71.8237 71.8546 71.8736 71.8836 71.7156
24 48 2 5 78.1554 78.1926 78.2153 78.2248 78.0415
26 52 2 5 84.8198 84.8659 84.887 84.8965 84.6919
28 56 2 5 91.8377 91.8779 91.9002 91.9033 91.6789
30 60 2 5 98.3889 98.4158 98.4259 98.4336 98.2079
10 30 3 5 32.9255 32.9332 32.938 32.9394 32.8217
12 36 3 5 39.4467 39.4544 39.4595 39.4622 39.3386
14 42 3 5 45.7936 45.7966 45.7966 45.7964 45.6275
16 48 3 5 52.6397 52.6441 52.6488 52.6498 52.4383
18 54 3 5 59.2568 59.2568 59.2568 59.2568 59.0297
20 60 3 5 65.6409 65.6409 65.6409 65.6409 65.3819
22 66 3 5 72.2205 72.2248 72.2268 72.2275 71.9548
24 72 3 5 78.3211 78.3215 78.3215 78.3215 78.0061
26 78 3 5 84.7825 84.7802 84.7825 84.7825 84.4394
28 84 3 5 91.5351 91.5363 91.5362 91.5369 91.1159
30 90 3 5 97.9904 97.9904 97.9904 97.9904 97.5715


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_cn1_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piR,piRA_se,piFA_se,piSL_se,piEA_se,piR_se
10,10,1,5,10000,0.05,0.95,29.3461,30.1984,30.2785,30.4096,30.3525,0.0961774219276482,0.1074353665223793,0.108613689138832,0.1107376587566609,0.1101858360536719
12,12,1,5,10000,0.05,0.95,35.5984,36.6545,36.7929,36.9692,36.9066,0.1083228744472415,0.1219539267552509,0.1239731337540085,0.1268193733281517,0.1263221412593106
14,14,1,5,10000,0.05,0.95,41.8489,43.1543,43.2853,43.4869,43.4385,0.1195805035475384,0.1362583053746756,0.1381651162592609,0.1414432163709017,0.1412798562243658
16,16,1,5,10000,0.05,0.95,48.2293,49.7063,49.91,50.1511,50.1234,0.1300283157134965,0.1485869167799904,0.1515370791213651,0.1554446627688398,0.1556662469581771
18,18,1,5,10000,0.05,0.95,54.1998,55.9088,56.1381,56.4187,56.3793,0.140750591717786,0.1621285194581205,0.1654558563576409,0.1699745515240931,0.1701828410003109
20,20,1,5,10000,0.05,0.95,60.5289,62.4135,62.6706,63.0012,62.9738,0.1481619778356364,0.1717557619970227,0.1755401691895615,0.1809731885818961,0.1816243653726275
22,22,1,5,10000,0.05,0.95,66.7307,68.8889,69.1665,69.5195,69.5077,0.1575106939635251,0.1843650040665864,0.1884296907332678,0.1942737146466815,0.1953309230202652
24,24,1,5,10000,0.05,0.95,73.1896,75.4363,75.7772,76.1873,76.1502,0.167917374945182,0.1954321201910275,0.2003408337333308,0.2070029634901137,0.2079300543133403
26,26,1,5,10000,0.05,0.95,79.0736,81.544,81.8619,82.2685,82.2552,0.1756961730332275,0.2061422709285661,0.2107836943778658,0.2176236585959303,0.2188019532030565
28,28,1,5,10000,0.05,0.95,85.5394,88.2561,88.6042,89.0634,89.0629,0.1817342221397766,0.2150124515334668,0.2200768902446642,0.2276860604828803,0.2292832559088081
30,30,1,5,10000,0.05,0.95,91.9439,94.8517,95.3005,95.7365,95.7319,0.188951066494881,0.2235564994846855,0.2301577659665723,0.2374726217895654,0.2392934357098777


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_cn1_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 10 1 5 10000 0.05 0.95 29.3461 30.1984 30.2785 30.4096 30.3525 0.09617742193 0.1074353665 0.1086136891 0.1107376588 0.1101858361
12 12 1 5 10000 0.05 0.95 35.5984 36.6545 36.7929 36.9692 36.9066 0.1083228744 0.1219539268 0.1239731338 0.1268193733 0.1263221413
14 14 1 5 10000 0.05 0.95 41.8489 43.1543 43.2853 43.4869 43.4385 0.1195805035 0.1362583054 0.1381651163 0.1414432164 0.1412798562
16 16 1 5 10000 0.05 0.95 48.2293 49.7063 49.91 50.1511 50.1234 0.1300283157 0.1485869168 0.1515370791 0.1554446628 0.155666247
18 18 1 5 10000 0.05 0.95 54.1998 55.9088 56.1381 56.4187 56.3793 0.1407505917 0.1621285195 0.1654558564 0.1699745515 0.170182841
20 20 1 5 10000 0.05 0.95 60.5289 62.4135 62.6706 63.0012 62.9738 0.1481619778 0.171755762 0.1755401692 0.1809731886 0.1816243654
22 22 1 5 10000 0.05 0.95 66.7307 68.8889 69.1665 69.5195 69.5077 0.157510694 0.1843650041 0.1884296907 0.1942737146 0.195330923
24 24 1 5 10000 0.05 0.95 73.1896 75.4363 75.7772 76.1873 76.1502 0.1679173749 0.1954321202 0.2003408337 0.2070029635 0.2079300543
26 26 1 5 10000 0.05 0.95 79.0736 81.544 81.8619 82.2685 82.2552 0.175696173 0.2061422709 0.2107836944 0.2176236586 0.2188019532
28 28 1 5 10000 0.05 0.95 85.5394 88.2561 88.6042 89.0634 89.0629 0.1817342221 0.2150124515 0.2200768902 0.2276860605 0.2292832559
30 30 1 5 10000 0.05 0.95 91.9439 94.8517 95.3005 95.7365 95.7319 0.1889510665 0.2235564995 0.230157766 0.2374726218 0.2392934357


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_cn2_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piR,piRA_se,piFA_se,piSL_se,piEA_se,piR_se
10,20,2,5,10000,0.05,0.95,32.4252,32.4969,32.5419,32.5831,32.5169,0.1532448658027063,0.1555153289574827,0.1571029998894274,0.1586399259379875,0.1577777576880915
12,24,2,5,10000,0.05,0.95,38.8423,38.9089,38.9536,38.9791,38.8974,0.1718008574613714,0.1740315166166105,0.1756693219519774,0.1766796759386573,0.1760880689450664
14,28,2,5,10000,0.05,0.95,45.5464,45.6156,45.6567,45.6861,45.5755,0.1901478380735169,0.1924900228710321,0.1940528025049264,0.1952554458854215,0.1944416383650194
16,32,2,5,10000,0.05,0.95,52.6532,52.7062,52.7395,52.7585,52.6317,0.2065431165202515,0.2083654716429219,0.2096484181216784,0.2104437369741451,0.2097059445254638
18,36,2,5,10000,0.05,0.95,58.7353,58.7866,58.8218,58.8358,58.7057,0.2188773494914721,0.2207117971784502,0.2221707011692716,0.2227986260253323,0.2220323368044814
20,40,2,5,10000,0.05,0.95,65.5098,65.5656,65.5958,65.6084,65.455,0.2318711427036186,0.2339590206560427,0.2352191213305244,0.2357933094735286,0.2351926211786962
22,44,2,5,10000,0.05,0.95,71.8237,71.8546,71.8736,71.8836,71.7156,0.2446645620145888,0.2458449305090216,0.2466540616462916,0.2471303551675603,0.246445339161688
24,48,2,5,10000,0.05,0.95,78.1554,78.1926,78.2153,78.2248,78.0415,0.256628663463556,0.258066368109126,0.2590691148547568,0.2595368999511315,0.2593450669694261
26,52,2,5,10000,0.05,0.95,84.8198,84.8659,84.887,84.8965,84.6919,0.2674996231788749,0.2692911129045088,0.27025751980787,0.2707420708015106,0.2708363208106827
28,56,2,5,10000,0.05,0.95,91.8377,91.8779,91.9002,91.9033,91.6789,0.2775118324553302,0.2791390173696644,0.2801393435438516,0.2802961139619139,0.2798393297662936
30,60,2,5,10000,0.05,0.95,98.3889,98.4158,98.4259,98.4336,98.2079,0.2895709771611813,0.2906498903696287,0.2911374710024496,0.2915389829883135,0.2912679719127151


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_cn2_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 20 2 5 10000 0.05 0.95 32.4252 32.4969 32.5419 32.5831 32.5169 0.1532448658 0.155515329 0.1571029999 0.1586399259 0.1577777577
12 24 2 5 10000 0.05 0.95 38.8423 38.9089 38.9536 38.9791 38.8974 0.1718008575 0.1740315166 0.175669322 0.1766796759 0.1760880689
14 28 2 5 10000 0.05 0.95 45.5464 45.6156 45.6567 45.6861 45.5755 0.1901478381 0.1924900229 0.1940528025 0.1952554459 0.1944416384
16 32 2 5 10000 0.05 0.95 52.6532 52.7062 52.7395 52.7585 52.6317 0.2065431165 0.2083654716 0.2096484181 0.210443737 0.2097059445
18 36 2 5 10000 0.05 0.95 58.7353 58.7866 58.8218 58.8358 58.7057 0.2188773495 0.2207117972 0.2221707012 0.222798626 0.2220323368
20 40 2 5 10000 0.05 0.95 65.5098 65.5656 65.5958 65.6084 65.455 0.2318711427 0.2339590207 0.2352191213 0.2357933095 0.2351926212
22 44 2 5 10000 0.05 0.95 71.8237 71.8546 71.8736 71.8836 71.7156 0.244664562 0.2458449305 0.2466540616 0.2471303552 0.2464453392
24 48 2 5 10000 0.05 0.95 78.1554 78.1926 78.2153 78.2248 78.0415 0.2566286635 0.2580663681 0.2590691149 0.2595369 0.259345067
26 52 2 5 10000 0.05 0.95 84.8198 84.8659 84.887 84.8965 84.6919 0.2674996232 0.2692911129 0.2702575198 0.2707420708 0.2708363208
28 56 2 5 10000 0.05 0.95 91.8377 91.8779 91.9002 91.9033 91.6789 0.2775118325 0.2791390174 0.2801393435 0.280296114 0.2798393298
30 60 2 5 10000 0.05 0.95 98.3889 98.4158 98.4259 98.4336 98.2079 0.2895709772 0.2906498904 0.291137471 0.291538983 0.2912679719


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_cn3_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piR,piRA_se,piFA_se,piSL_se,piEA_se,piR_se
10,30,3,5,10000,0.05,0.95,32.9255,32.9332,32.938,32.9394,32.8217,0.1657604374610018,0.1661773006927437,0.1664558991343823,0.1665453286605477,0.166470003716026
12,36,3,5,10000,0.05,0.95,39.4467,39.4544,39.4595,39.4622,39.3386,0.1839354754714644,0.1843493166004504,0.184656615861924,0.1848290921238578,0.1844628896547107
14,42,3,5,10000,0.05,0.95,45.7936,45.7966,45.7966,45.7964,45.6275,0.1942499760857667,0.1944289152989092,0.1944289152989092,0.1944156229510497,0.1941724096453117
16,48,3,5,10000,0.05,0.95,52.6397,52.6441,52.6488,52.6498,52.4383,0.2136722115119259,0.2139299420862168,0.2142460641262736,0.2143168896025623,0.2140763466131135
18,54,3,5,10000,0.05,0.95,59.2568,59.2568,59.2568,59.2568,59.0297,0.2257791022134236,0.2257791022134236,0.2257791022134236,0.2257791022134236,0.2259914799409495
20,60,3,5,10000,0.05,0.95,65.6409,65.6409,65.6409,65.6409,65.3819,0.2413552567378541,0.2413552567378541,0.2413552567378541,0.2413552567378541,0.2415453987493152
22,66,3,5,10000,0.05,0.95,72.2205,72.2248,72.2268,72.2275,71.9548,0.2536649809635865,0.2539282466592583,0.2540761138776416,0.2541315656510738,0.2542036145371745
24,72,3,5,10000,0.05,0.95,78.3211,78.3215,78.3215,78.3215,78.0061,0.2583104177267936,0.2583380878456817,0.2583380878456817,0.2583380878456817,0.2584679996627919
26,78,3,5,10000,0.05,0.95,84.7825,84.7802,84.7825,84.7825,84.4394,0.2663134087089229,0.2661572707353239,0.2663134087089229,0.2663134087089229,0.2667509482098181
28,84,3,5,10000,0.05,0.95,91.5351,91.5363,91.5362,91.5369,91.1159,0.2789269739997952,0.2790209553068551,0.2790129276169434,0.2790698690976577,0.2796897376628885
30,90,3,5,10000,0.05,0.95,97.9904,97.9904,97.9904,97.9904,97.5715,0.2920235924747454,0.2920235924747454,0.2920235924747454,0.2920235924747454,0.2925509312576836


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_eam_cn3_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piR piRA_se piFA_se piSL_se piEA_se piR_se
10 30 3 5 10000 0.05 0.95 32.9255 32.9332 32.938 32.9394 32.8217 0.1657604375 0.1661773007 0.1664558991 0.1665453287 0.1664700037
12 36 3 5 10000 0.05 0.95 39.4467 39.4544 39.4595 39.4622 39.3386 0.1839354755 0.1843493166 0.1846566159 0.1848290921 0.1844628897
14 42 3 5 10000 0.05 0.95 45.7936 45.7966 45.7966 45.7964 45.6275 0.1942499761 0.1944289153 0.1944289153 0.194415623 0.1941724096
16 48 3 5 10000 0.05 0.95 52.6397 52.6441 52.6488 52.6498 52.4383 0.2136722115 0.2139299421 0.2142460641 0.2143168896 0.2140763466
18 54 3 5 10000 0.05 0.95 59.2568 59.2568 59.2568 59.2568 59.0297 0.2257791022 0.2257791022 0.2257791022 0.2257791022 0.2259914799
20 60 3 5 10000 0.05 0.95 65.6409 65.6409 65.6409 65.6409 65.3819 0.2413552567 0.2413552567 0.2413552567 0.2413552567 0.2415453987
22 66 3 5 10000 0.05 0.95 72.2205 72.2248 72.2268 72.2275 71.9548 0.253664981 0.2539282467 0.2540761139 0.2541315657 0.2542036145
24 72 3 5 10000 0.05 0.95 78.3211 78.3215 78.3215 78.3215 78.0061 0.2583104177 0.2583380878 0.2583380878 0.2583380878 0.2584679997
26 78 3 5 10000 0.05 0.95 84.7825 84.7802 84.7825 84.7825 84.4394 0.2663134087 0.2661572707 0.2663134087 0.2663134087 0.2667509482
28 84 3 5 10000 0.05 0.95 91.5351 91.5363 91.5362 91.5369 91.1159 0.278926974 0.2790209553 0.2790129276 0.2790698691 0.2796897377
30 90 3 5 10000 0.05 0.95 97.9904 97.9904 97.9904 97.9904 97.5715 0.2920235925 0.2920235925 0.2920235925 0.2920235925 0.2925509313


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_by_cn_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 5 10000 0.05 0.95 0.7787 0.8341 0.8393 0.8415 0.004151428 0.003720094476 0.00367272377 0.003652274485
12 12 1 5 10000 0.05 0.95 0.7692 0.8371 0.847 0.8498 0.004213657733 0.003692928753 0.003600055005 0.003572852156
14 14 1 5 10000 0.05 0.95 0.7585 0.8344 0.8432 0.8458 0.004280140998 0.003717397733 0.00363630283 0.003611584189
16 16 1 5 10000 0.05 0.95 0.7607 0.8432 0.8529 0.8534 0.004266775309 0.00363630283 0.003542232875 0.003537244013
18 18 1 5 10000 0.05 0.95 0.7485 0.8398 0.8507 0.8534 0.004338969655 0.003668097803 0.003564017568 0.003537244013
20 20 1 5 10000 0.05 0.95 0.7357 0.8437 0.8533 0.8572 0.004409818097 0.00363157677 0.003538242914 0.003498862702
22 22 1 5 10000 0.05 0.95 0.7173 0.834 0.8478 0.8521 0.004503343093 0.003720992418 0.003592326054 0.003550185824
24 24 1 5 10000 0.05 0.95 0.7224 0.8402 0.854 0.859 0.004478373542 0.003664387913 0.003531238729 0.003480389534
26 26 1 5 10000 0.05 0.95 0.7111 0.8369 0.85 0.8556 0.004532740184 0.003694753594 0.003570892763 0.003515124409
28 28 1 5 10000 0.05 0.95 0.709 0.8363 0.8542 0.8581 0.004542462261 0.003700216232 0.00352923243 0.003489649949
30 30 1 5 10000 0.05 0.95 0.7045 0.8471 0.8623 0.8678 0.004562900065 0.003599090766 0.003446020677 0.003387250116
10 20 2 5 10000 0.05 0.95 0.9821 0.9854 0.989 0.9909 0.001325946761 0.001199511518 0.001043076604 0.0009496363414
12 24 2 5 10000 0.05 0.95 0.9842 0.9879 0.9912 0.9927 0.001247073181 0.001093379416 0.0009339931661 0.0008513186679
14 28 2 5 10000 0.05 0.95 0.9863 0.9901 0.9926 0.9943 0.001162482747 0.000990099505 0.0008570866116 0.00075286631
16 32 2 5 10000 0.05 0.95 0.9896 0.9941 0.9959 0.9965 0.001014537791 0.0007658835798 0.0006390303874 0.0005906012877
18 36 2 5 10000 0.05 0.95 0.9907 0.9942 0.9961 0.9966 0.0009599183009 0.0007594034958 0.000623312002 0.000582132191
20 40 2 5 10000 0.05 0.95 0.9928 0.9959 0.9976 0.9981 0.0008455101943 0.0006390303874 0.0004893341852 0.0004354973775
22 44 2 5 10000 0.05 0.95 0.9937 0.9965 0.9978 0.9988 0.000791260772 0.0005906012877 0.0004685487742 0.0003462195644
24 48 2 5 10000 0.05 0.95 0.9954 0.9973 0.9989 0.9987 0.0006767051005 0.0005189392352 0.0003314965897 0.0003603387079
26 52 2 5 10000 0.05 0.95 0.9953 0.9977 0.9985 0.9987 0.0006839866839 0.0004790552676 0.0003870271037 0.0003603387079
28 56 2 5 10000 0.05 0.95 0.9965 0.9983 0.9994 0.9995 0.0005906012877 0.0004119805491 0.0002448877233 0.0002235620674
30 60 2 5 10000 0.05 0.95 0.9973 0.9983 0.999 0.9993 0.0005189392352 0.0004119805491 0.0003160854173 0.0002644957387
10 30 3 5 10000 0.05 0.95 0.9977 0.9983 0.9989 0.9989 0.0004790552676 0.0004119805491 0.0003314965897 0.0003314965897
12 36 3 5 10000 0.05 0.95 0.9991 0.9994 0.9996 0.9998 0.000299879964 0.0002448877233 0.0001999699947 0.0001414142843
14 42 3 5 10000 0.05 0.95 0.9998 0.9998 1 1 0.0001414142843 0.0001414142843 0 0
16 48 3 5 10000 0.05 0.95 0.9994 0.9997 0.9998 0.9998 0.0002448877233 0.0001731877577 0.0001414142843 0.0001414142843
18 54 3 5 10000 0.05 0.95 0.9996 0.9999 0.9999 1 0.0001999699947 0.0001 0.0001 0
20 60 3 5 10000 0.05 0.95 0.9998 0.9999 0.9999 0.9999 0.0001414142843 0.0001 0.0001 0.0001
22 66 3 5 10000 0.05 0.95 1 1 1 1 0 0 0 0
24 72 3 5 10000 0.05 0.95 0.9999 1 1 1 0.0001 0 0 0
26 78 3 5 10000 0.05 0.95 0.9999 1 1 1 0.0001 0 0 0
28 84 3 5 10000 0.05 0.95 1 1 1 1 0 0 0 0
30 90 3 5 10000 0.05 0.95 0.9999 1 1 1 0.0001 0 0 0


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_by_cn_with_piFA.csv <==
n,C,c_ratio,tau,piRA,piFA,piSL,piEA
10,10,1,5,0.7787,0.8341,0.8393,0.8415
12,12,1,5,0.7692,0.8371,0.847,0.8498
14,14,1,5,0.7585,0.8344,0.8432,0.8458
16,16,1,5,0.7607,0.8432,0.8529,0.8534
18,18,1,5,0.7485,0.8398,0.8507,0.8534
20,20,1,5,0.7357,0.8437,0.8533,0.8572
22,22,1,5,0.7173,0.834,0.8478,0.8521
24,24,1,5,0.7224,0.8402,0.854,0.859
26,26,1,5,0.7111,0.8369,0.85,0.8556
28,28,1,5,0.709,0.8363,0.8542,0.8581
30,30,1,5,0.7045,0.8471,0.8623,0.8678
10,20,2,5,0.9821,0.9854,0.989,0.9909
12,24,2,5,0.9842,0.9879,0.9912,0.9927
14,28,2,5,0.9863,0.9901,0.9926,0.9943
16,32,2,5,0.9896,0.9941,0.9959,0.9965
18,36,2,5,0.9907,0.9942,0.9961,0.9966
20,40,2,5,0.9928,0.9959,0.9976,0.9981
22,44,2,5,0.9937,0.9965,0.9978,0.9988
24,48,2,5,0.9954,0.9973,0.9989,0.9987
26,52,2,5,0.9953,0.9977,0.9985,0.9987
28,56,2,5,0.9965,0.9983,0.9994,0.9995
30,60,2,5,0.9973,0.9983,0.999,0.9993
10,30,3,5,0.9977,0.9983,0.9989,0.9989
12,36,3,5,0.9991,0.9994,0.9996,0.9998
14,42,3,5,0.9998,0.9998,1.0,1.0
16,48,3,5,0.9994,0.9997,0.9998,0.9998
18,54,3,5,0.9996,0.9999,0.9999,1.0
20,60,3,5,0.9998,0.9999,0.9999,0.9999
22,66,3,5,1.0,1.0,1.0,1.0
24,72,3,5,0.9999,1.0,1.0,1.0
26,78,3,5,0.9999,1.0,1.0,1.0
28,84,3,5,1.0,1.0,1.0,1.0
30,90,3,5,0.9999,1.0,1.0,1.0


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_by_cn_with_piFA.dat <==
n C c_ratio tau piRA piFA piSL piEA
10 10 1 5 0.7787 0.8341 0.8393 0.8415
12 12 1 5 0.7692 0.8371 0.847 0.8498
14 14 1 5 0.7585 0.8344 0.8432 0.8458
16 16 1 5 0.7607 0.8432 0.8529 0.8534
18 18 1 5 0.7485 0.8398 0.8507 0.8534
20 20 1 5 0.7357 0.8437 0.8533 0.8572
22 22 1 5 0.7173 0.834 0.8478 0.8521
24 24 1 5 0.7224 0.8402 0.854 0.859
26 26 1 5 0.7111 0.8369 0.85 0.8556
28 28 1 5 0.709 0.8363 0.8542 0.8581
30 30 1 5 0.7045 0.8471 0.8623 0.8678
10 20 2 5 0.9821 0.9854 0.989 0.9909
12 24 2 5 0.9842 0.9879 0.9912 0.9927
14 28 2 5 0.9863 0.9901 0.9926 0.9943
16 32 2 5 0.9896 0.9941 0.9959 0.9965
18 36 2 5 0.9907 0.9942 0.9961 0.9966
20 40 2 5 0.9928 0.9959 0.9976 0.9981
22 44 2 5 0.9937 0.9965 0.9978 0.9988
24 48 2 5 0.9954 0.9973 0.9989 0.9987
26 52 2 5 0.9953 0.9977 0.9985 0.9987
28 56 2 5 0.9965 0.9983 0.9994 0.9995
30 60 2 5 0.9973 0.9983 0.999 0.9993
10 30 3 5 0.9977 0.9983 0.9989 0.9989
12 36 3 5 0.9991 0.9994 0.9996 0.9998
14 42 3 5 0.9998 0.9998 1 1
16 48 3 5 0.9994 0.9997 0.9998 0.9998
18 54 3 5 0.9996 0.9999 0.9999 1
20 60 3 5 0.9998 0.9999 0.9999 0.9999
22 66 3 5 1 1 1 1
24 72 3 5 0.9999 1 1 1
26 78 3 5 0.9999 1 1 1
28 84 3 5 1 1 1 1
30 90 3 5 0.9999 1 1 1


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_cn1_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,10,1,5,10000,0.05,0.95,0.7787,0.8341,0.8393,0.8415,0.0041514279995494,0.0037200944759899,0.0036727237699,0.0036522744846042
12,12,1,5,10000,0.05,0.95,0.7692,0.8371,0.847,0.8498,0.004213657733033,0.0036929287526673,0.0036000550050803,0.0035728521558067
14,14,1,5,10000,0.05,0.95,0.7585,0.8344,0.8432,0.8458,0.0042801409977588,0.0037173977329027,0.0036363028297746,0.0036115841889723
16,16,1,5,10000,0.05,0.95,0.7607,0.8432,0.8529,0.8534,0.0042667753089603,0.0036363028297746,0.0035422328750908,0.003537244013285
18,18,1,5,10000,0.05,0.95,0.7485,0.8398,0.8507,0.8534,0.0043389696548566,0.003668097803242,0.0035640175675945,0.003537244013285
20,20,1,5,10000,0.05,0.95,0.7357,0.8437,0.8533,0.8572,0.0044098180971061,0.0036315767698044,0.0035382429136919,0.0034988627015103
22,22,1,5,10000,0.05,0.95,0.7173,0.834,0.8478,0.8521,0.0045033430926258,0.0037209924184897,0.0035923260543341,0.0035501858235785
24,24,1,5,10000,0.05,0.95,0.7224,0.8402,0.854,0.859,0.004478373542142,0.003664387912582,0.0035312387294965,0.0034803895343957
26,26,1,5,10000,0.05,0.95,0.7111,0.8369,0.85,0.8556,0.0045327401837472,0.0036947535940048,0.0035708927633734,0.0035151244088881
28,28,1,5,10000,0.05,0.95,0.709,0.8363,0.8542,0.8581,0.0045424622614106,0.0037002162315216,0.003529232430452,0.003489649948874
30,30,1,5,10000,0.05,0.95,0.7045,0.8471,0.8623,0.8678,0.0045629000652765,0.0035990907664901,0.0034460206769331,0.0033872501157036


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_cn1_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 10 1 5 10000 0.05 0.95 0.7787 0.8341 0.8393 0.8415 0.004151428 0.003720094476 0.00367272377 0.003652274485
12 12 1 5 10000 0.05 0.95 0.7692 0.8371 0.847 0.8498 0.004213657733 0.003692928753 0.003600055005 0.003572852156
14 14 1 5 10000 0.05 0.95 0.7585 0.8344 0.8432 0.8458 0.004280140998 0.003717397733 0.00363630283 0.003611584189
16 16 1 5 10000 0.05 0.95 0.7607 0.8432 0.8529 0.8534 0.004266775309 0.00363630283 0.003542232875 0.003537244013
18 18 1 5 10000 0.05 0.95 0.7485 0.8398 0.8507 0.8534 0.004338969655 0.003668097803 0.003564017568 0.003537244013
20 20 1 5 10000 0.05 0.95 0.7357 0.8437 0.8533 0.8572 0.004409818097 0.00363157677 0.003538242914 0.003498862702
22 22 1 5 10000 0.05 0.95 0.7173 0.834 0.8478 0.8521 0.004503343093 0.003720992418 0.003592326054 0.003550185824
24 24 1 5 10000 0.05 0.95 0.7224 0.8402 0.854 0.859 0.004478373542 0.003664387913 0.003531238729 0.003480389534
26 26 1 5 10000 0.05 0.95 0.7111 0.8369 0.85 0.8556 0.004532740184 0.003694753594 0.003570892763 0.003515124409
28 28 1 5 10000 0.05 0.95 0.709 0.8363 0.8542 0.8581 0.004542462261 0.003700216232 0.00352923243 0.003489649949
30 30 1 5 10000 0.05 0.95 0.7045 0.8471 0.8623 0.8678 0.004562900065 0.003599090766 0.003446020677 0.003387250116


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_cn2_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,20,2,5,10000,0.05,0.95,0.9821,0.9854,0.989,0.9909,0.0013259467611791,0.0011995115184058,0.0010430766035532,0.0009496363414055
12,24,2,5,10000,0.05,0.95,0.9842,0.9879,0.9912,0.9927,0.0012470731811533,0.0010933794162388,0.000933993166101,0.000851318667919
14,28,2,5,10000,0.05,0.95,0.9863,0.9901,0.9926,0.9943,0.0011624827468025,0.0009900995049503,0.0008570866115778,0.0007528663100232
16,32,2,5,10000,0.05,0.95,0.9896,0.9941,0.9959,0.9965,0.0010145377906676,0.0007658835797729,0.000639030387371,0.000590601287662
18,36,2,5,10000,0.05,0.95,0.9907,0.9942,0.9961,0.9966,0.000959918300854,0.0007594034957563,0.0006233120019582,0.0005821321909916
20,40,2,5,10000,0.05,0.95,0.9928,0.9959,0.9976,0.9981,0.0008455101943494,0.000639030387371,0.0004893341851888,0.0004354973774853
22,44,2,5,10000,0.05,0.95,0.9937,0.9965,0.9978,0.9988,0.0007912607720346,0.000590601287662,0.0004685487741904,0.0003462195644366
24,48,2,5,10000,0.05,0.95,0.9954,0.9973,0.9989,0.9987,0.0006767051004531,0.0005189392351643,0.0003314965897243,0.0003603387078825
26,52,2,5,10000,0.05,0.95,0.9953,0.9977,0.9985,0.9987,0.0006839866839189,0.0004790552675787,0.0003870271036993,0.0003603387078825
28,56,2,5,10000,0.05,0.95,0.9965,0.9983,0.9994,0.9995,0.000590601287662,0.0004119805490521,0.0002448877232523,0.0002235620674439
30,60,2,5,10000,0.05,0.95,0.9973,0.9983,0.999,0.9993,0.0005189392351643,0.0004119805490521,0.0003160854172515,0.0002644957387172


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_cn2_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 20 2 5 10000 0.05 0.95 0.9821 0.9854 0.989 0.9909 0.001325946761 0.001199511518 0.001043076604 0.0009496363414
12 24 2 5 10000 0.05 0.95 0.9842 0.9879 0.9912 0.9927 0.001247073181 0.001093379416 0.0009339931661 0.0008513186679
14 28 2 5 10000 0.05 0.95 0.9863 0.9901 0.9926 0.9943 0.001162482747 0.000990099505 0.0008570866116 0.00075286631
16 32 2 5 10000 0.05 0.95 0.9896 0.9941 0.9959 0.9965 0.001014537791 0.0007658835798 0.0006390303874 0.0005906012877
18 36 2 5 10000 0.05 0.95 0.9907 0.9942 0.9961 0.9966 0.0009599183009 0.0007594034958 0.000623312002 0.000582132191
20 40 2 5 10000 0.05 0.95 0.9928 0.9959 0.9976 0.9981 0.0008455101943 0.0006390303874 0.0004893341852 0.0004354973775
22 44 2 5 10000 0.05 0.95 0.9937 0.9965 0.9978 0.9988 0.000791260772 0.0005906012877 0.0004685487742 0.0003462195644
24 48 2 5 10000 0.05 0.95 0.9954 0.9973 0.9989 0.9987 0.0006767051005 0.0005189392352 0.0003314965897 0.0003603387079
26 52 2 5 10000 0.05 0.95 0.9953 0.9977 0.9985 0.9987 0.0006839866839 0.0004790552676 0.0003870271037 0.0003603387079
28 56 2 5 10000 0.05 0.95 0.9965 0.9983 0.9994 0.9995 0.0005906012877 0.0004119805491 0.0002448877233 0.0002235620674
30 60 2 5 10000 0.05 0.95 0.9973 0.9983 0.999 0.9993 0.0005189392352 0.0004119805491 0.0003160854173 0.0002644957387


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_cn3_obj.csv <==
n,C,c_ratio,tau,n_reps,q_low,q_high,piRA,piFA,piSL,piEA,piRA_se,piFA_se,piSL_se,piEA_se
10,30,3,5,10000,0.05,0.95,0.9977,0.9983,0.9989,0.9989,0.0004790552675787,0.0004119805490521,0.0003314965897243,0.0003314965897243
12,36,3,5,10000,0.05,0.95,0.9991,0.9994,0.9996,0.9998,0.0002998799639843,0.0002448877232523,0.0001999699947489,0.0001414142842854
14,42,3,5,10000,0.05,0.95,0.9998,0.9998,1.0,1.0,0.0001414142842854,0.0001414142842854,0.0,0.0
16,48,3,5,10000,0.05,0.95,0.9994,0.9997,0.9998,0.9998,0.0002448877232523,0.0001731877576503,0.0001414142842854,0.0001414142842854
18,54,3,5,10000,0.05,0.95,0.9996,0.9999,0.9999,1.0,0.0001999699947489,0.0001,0.0001,0.0
20,60,3,5,10000,0.05,0.95,0.9998,0.9999,0.9999,0.9999,0.0001414142842854,0.0001,0.0001,0.0001
22,66,3,5,10000,0.05,0.95,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0
24,72,3,5,10000,0.05,0.95,0.9999,1.0,1.0,1.0,0.0001,0.0,0.0,0.0
26,78,3,5,10000,0.05,0.95,0.9999,1.0,1.0,1.0,0.0001,0.0,0.0,0.0
28,84,3,5,10000,0.05,0.95,1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.0
30,90,3,5,10000,0.05,0.95,0.9999,1.0,1.0,1.0,0.0001,0.0,0.0,0.0


==> tikzdata/simulation_uniform_q_005_095_tau5/sim_uniform_q005_095_tau5_slm_cn3_obj.dat <==
n C c_ratio tau n_reps q_low q_high piRA piFA piSL piEA piRA_se piFA_se piSL_se piEA_se
10 30 3 5 10000 0.05 0.95 0.9977 0.9983 0.9989 0.9989 0.0004790552676 0.0004119805491 0.0003314965897 0.0003314965897
12 36 3 5 10000 0.05 0.95 0.9991 0.9994 0.9996 0.9998 0.000299879964 0.0002448877233 0.0001999699947 0.0001414142843
14 42 3 5 10000 0.05 0.95 0.9998 0.9998 1 1 0.0001414142843 0.0001414142843 0 0
16 48 3 5 10000 0.05 0.95 0.9994 0.9997 0.9998 0.9998 0.0002448877233 0.0001731877577 0.0001414142843 0.0001414142843
18 54 3 5 10000 0.05 0.95 0.9996 0.9999 0.9999 1 0.0001999699947 0.0001 0.0001 0
20 60 3 5 10000 0.05 0.95 0.9998 0.9999 0.9999 0.9999 0.0001414142843 0.0001 0.0001 0.0001
22 66 3 5 10000 0.05 0.95 1 1 1 1 0 0 0 0
24 72 3 5 10000 0.05 0.95 0.9999 1 1 1 0.0001 0 0 0
26 78 3 5 10000 0.05 0.95 0.9999 1 1 1 0.0001 0 0 0
28 84 3 5 10000 0.05 0.95 1 1 1 1 0 0 0 0
30 90 3 5 10000 0.05 0.95 0.9999 1 1 1 0.0001 0 0 0


==> tikzdata/uncertain_qi/avg_improvement_all.csv <==
objective,kappa,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,200,0.005172757458931429,0.0003981323445966248,0.004633118287933932,0.00041415540517268136
min_diffuse,150,0.005175131948728515,0.00038668498849612636,0.004504372178647348,0.0003813648002567382
min_diffuse,100,0.003983986034105302,0.00040189533129659296,0.004222927668953787,0.00039745719588721995
min_diffuse,50,0.0037489518535130987,0.00040112578404353263,0.0036660751545406706,0.0004086738130503631
min_diffuse,20,0.0037903273197390608,0.0003788403646681911,0.0036091359620771223,0.0003926175241451459
min_diffuse,10,0.0036405620516852077,0.0003661100313314754,0.0035816055812125987,0.0003889120153917906
min_diffuse,5,0.003092968715859621,0.000386361259915959,0.0029473029992571225,0.0003666503027862511
min_diffuse,3,0.0016944407608774864,0.0003736072723982592,0.0017779349432975387,0.00037992815673910913
min_diffuse,2,0.00184999614584134,0.0003787870970285012,0.0019527737094992225,0.00036611567850806004
max_ml,200,0.004728705668384371,0.0010539054407830283,0.005001515610791033,0.0011207581256441757
max_ml,150,0.005202595176888316,0.0010690126785934668,0.004039662137348647,0.0011022450763878025
max_ml,100,0.004266290169117061,0.0010394661495408668,0.00451183204935394,0.001107567815101931
max_ml,50,0.004948240794147039,0.0010157571082335358,0.0035214474363253773,0.0010954548150974872
max_ml,20,0.005561264583207439,0.0010828112391914574,0.004140724173366469,0.0011170224847820284
max_ml,10,0.0028608892597448633,0.0009887902109763328,0.00321850041721302,0.0010185927894222182
max_ml,5,0.0023287515619676348,0.0009157974536464877,0.002357150971259847,0.0009213546693758059
max_ml,3,0.0013759161749530215,0.000848342551854019,0.0016669753658085159,0.0008206729986968369
max_ml,2,0.0024360829715388806,0.0007444481843959347,0.0019778099372888716,0.0007429357900507128
max_effective,200,0.0029780690253148473,0.00015210336435867553,0.0032047185263566176,0.00016389679138240318
max_effective,150,0.003034117856848262,0.0001612945247500133,0.00314723189975706,0.00016652373257754663
max_effective,100,0.0030002499094579625,0.00016035645028314671,0.0031646288577267057,0.00016981079080554881
max_effective,50,0.0029659127025460437,0.00016023553007502017,0.003214296206676325,0.00016314622032402237
max_effective,20,0.0029570529709373934,0.00016223266938085934,0.0030803199523186733,0.00017469021635872065
max_effective,10,0.002650837915666601,0.00018152259694505699,0.0027280334035904206,0.00018091543463907888
max_effective,5,0.0024752791793781754,0.00019367813359748412,0.00246817447450053,0.0002029084193579492
max_effective,3,0.0020790943165302635,0.00020392248090493503,0.002115811213952459,0.0001975056851536201
max_effective,2,0.0016535607313304787,0.0002057253429624054,0.0017075758869375872,0.00021158213945792227


==> tikzdata/uncertain_qi/avg_improvement_max_effective.csv <==
kappa,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
200,0.0029780690253148473,0.00015210336435867553,0.0032047185263566176,0.00016389679138240318
150,0.003034117856848262,0.0001612945247500133,0.00314723189975706,0.00016652373257754663
100,0.0030002499094579625,0.00016035645028314671,0.0031646288577267057,0.00016981079080554881
50,0.0029659127025460437,0.00016023553007502017,0.003214296206676325,0.00016314622032402237
20,0.0029570529709373934,0.00016223266938085934,0.0030803199523186733,0.00017469021635872065
10,0.002650837915666601,0.00018152259694505699,0.0027280334035904206,0.00018091543463907888
5,0.0024752791793781754,0.00019367813359748412,0.00246817447450053,0.0002029084193579492
3,0.0020790943165302635,0.00020392248090493503,0.002115811213952459,0.0001975056851536201
2,0.0016535607313304787,0.0002057253429624054,0.0017075758869375872,0.00021158213945792227


==> tikzdata/uncertain_qi/avg_improvement_max_ml.csv <==
kappa,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
200,0.004728705668384371,0.0010539054407830283,0.005001515610791033,0.0011207581256441757
150,0.005202595176888316,0.0010690126785934668,0.004039662137348647,0.0011022450763878025
100,0.004266290169117061,0.0010394661495408668,0.00451183204935394,0.001107567815101931
50,0.004948240794147039,0.0010157571082335358,0.0035214474363253773,0.0010954548150974872
20,0.005561264583207439,0.0010828112391914574,0.004140724173366469,0.0011170224847820284
10,0.0028608892597448633,0.0009887902109763328,0.00321850041721302,0.0010185927894222182
5,0.0023287515619676348,0.0009157974536464877,0.002357150971259847,0.0009213546693758059
3,0.0013759161749530215,0.000848342551854019,0.0016669753658085159,0.0008206729986968369
2,0.0024360829715388806,0.0007444481843959347,0.0019778099372888716,0.0007429357900507128


==> tikzdata/uncertain_qi/avg_improvement_min_diffuse.csv <==
kappa,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
200,0.005172757458931429,0.0003981323445966248,0.004633118287933932,0.00041415540517268136
150,0.005175131948728515,0.00038668498849612636,0.004504372178647348,0.0003813648002567382
100,0.003983986034105302,0.00040189533129659296,0.004222927668953787,0.00039745719588721995
50,0.0037489518535130987,0.00040112578404353263,0.0036660751545406706,0.0004086738130503631
20,0.0037903273197390608,0.0003788403646681911,0.0036091359620771223,0.0003926175241451459
10,0.0036405620516852077,0.0003661100313314754,0.0035816055812125987,0.0003889120153917906
5,0.003092968715859621,0.000386361259915959,0.0029473029992571225,0.0003666503027862511
3,0.0016944407608774864,0.0003736072723982592,0.0017779349432975387,0.00037992815673910913
2,0.00184999614584134,0.0003787870970285012,0.0019527737094992225,0.00036611567850806004


==> tikzdata/variance_li/avg_improvement_all.csv <==
objective,theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,6.25,0.002350962271482028,0.00040657058925355234,0.0022919422981393677,0.00039593883369354446
min_diffuse,6.5,0.0035319568512605024,0.00039359701185614815,0.0034976183818731846,0.0004349847009366976
min_diffuse,7.0,0.005423342299146305,0.0004179214957981708,0.004931197130939937,0.00041021123949534706
min_diffuse,8.0,0.0069723760165999885,0.0003940336134991063,0.005802118264871623,0.00044225379210440847
min_diffuse,10.0,0.01152460751284023,0.0003803538317249174,0.01005369088420045,0.0004527125367158419
min_diffuse,14.0,0.016581027859223354,0.00041512258577655863,0.01483922160613884,0.0004583035744410092
min_diffuse,22.0,0.023657137896275115,0.0004181087959260887,0.02139994308782322,0.00045280188112862353
min_diffuse,38.0,0.031007371730419304,0.0004566300736416884,0.02883459955759806,0.0004831992055261995
min_diffuse,70.0,0.038142901293030426,0.0005035131552253631,0.03607425204621807,0.0005281193441025952
max_ml,6.25,0.003274674827849989,0.0010974075915914738,0.002815608263198201,0.0010841447845603175
max_ml,6.5,0.003696688256140592,0.001134067935716145,0.004491017964071795,0.001152186835676588
max_ml,7.0,0.006388402592217211,0.001070086891098347,0.006265548696213108,0.001086244397616264
max_ml,8.0,0.007785440613026679,0.0010378635273826805,0.006988505747126323,0.0011830732659963024
max_ml,10.0,0.012986624375355483,0.0011256275517374332,0.011131392321733243,0.0012375317959717783
max_ml,14.0,0.01776292648610628,0.0011017764552514414,0.014597256419275388,0.0012043513463640715
max_ml,22.0,0.02607654820599039,0.0011512059189229048,0.022400182393342523,0.001170871937721394
max_ml,38.0,0.031834300451321566,0.0010959350339162163,0.027724049000644582,0.00121298041115558
max_ml,70.0,0.03519862442157427,0.0010622714732728522,0.03304928313146376,0.0011310375264653677
max_effective,6.25,0.001637033998092513,0.00015629607063765815,0.0016636740957017902,0.0001651153816755553
max_effective,6.5,0.0026525163689229887,0.00016644385051438495,0.002722948917797196,0.00016788838058246587
max_effective,7.0,0.0036649151930903865,0.0001562143459154867,0.00410688825669589,0.00017472722372776953
max_effective,8.0,0.005488561562533763,0.00017224839437569663,0.0067376173518939285,0.00019206063713227776
max_effective,10.0,0.008163452684109783,0.00017674480657246943,0.010210391861931558,0.00023673718992561866
max_effective,14.0,0.013307237488169909,0.00021888045377669628,0.01705315088155657,0.00028227716560689126
max_effective,22.0,0.019716017773384983,0.0002734137168580652,0.02504121704234166,0.00035640644088481843
max_effective,38.0,0.0267336647204803,0.0003255275929796597,0.032743372131952365,0.0004303190532051623
max_effective,70.0,0.032590784652181216,0.00039175617721613857,0.038999304982265594,0.0004734294645784964


==> tikzdata/variance_li/avg_improvement_max_effective.csv <==
theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,0.001637033998092513,0.00015629607063765815,0.0016636740957017902,0.0001651153816755553
6.5,0.0026525163689229887,0.00016644385051438495,0.002722948917797196,0.00016788838058246587
7.0,0.0036649151930903865,0.0001562143459154867,0.00410688825669589,0.00017472722372776953
8.0,0.005488561562533763,0.00017224839437569663,0.0067376173518939285,0.00019206063713227776
10.0,0.008163452684109783,0.00017674480657246943,0.010210391861931558,0.00023673718992561866
14.0,0.013307237488169909,0.00021888045377669628,0.01705315088155657,0.00028227716560689126
22.0,0.019716017773384983,0.0002734137168580652,0.02504121704234166,0.00035640644088481843
38.0,0.0267336647204803,0.0003255275929796597,0.032743372131952365,0.0004303190532051623
70.0,0.032590784652181216,0.00039175617721613857,0.038999304982265594,0.0004734294645784964


==> tikzdata/variance_li/avg_improvement_max_ml.csv <==
theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,0.003274674827849989,0.0010974075915914738,0.002815608263198201,0.0010841447845603175
6.5,0.003696688256140592,0.001134067935716145,0.004491017964071795,0.001152186835676588
7.0,0.006388402592217211,0.001070086891098347,0.006265548696213108,0.001086244397616264
8.0,0.007785440613026679,0.0010378635273826805,0.006988505747126323,0.0011830732659963024
10.0,0.012986624375355483,0.0011256275517374332,0.011131392321733243,0.0012375317959717783
14.0,0.01776292648610628,0.0011017764552514414,0.014597256419275388,0.0012043513463640715
22.0,0.02607654820599039,0.0011512059189229048,0.022400182393342523,0.001170871937721394
38.0,0.031834300451321566,0.0010959350339162163,0.027724049000644582,0.00121298041115558
70.0,0.03519862442157427,0.0010622714732728522,0.03304928313146376,0.0011310375264653677


==> tikzdata/variance_li/avg_improvement_min_diffuse.csv <==
theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,0.002350962271482028,0.00040657058925355234,0.0022919422981393677,0.00039593883369354446
6.5,0.0035319568512605024,0.00039359701185614815,0.0034976183818731846,0.0004349847009366976
7.0,0.005423342299146305,0.0004179214957981708,0.004931197130939937,0.00041021123949534706
8.0,0.0069723760165999885,0.0003940336134991063,0.005802118264871623,0.00044225379210440847
10.0,0.01152460751284023,0.0003803538317249174,0.01005369088420045,0.0004527125367158419
14.0,0.016581027859223354,0.00041512258577655863,0.01483922160613884,0.0004583035744410092
22.0,0.023657137896275115,0.0004181087959260887,0.02139994308782322,0.00045280188112862353
38.0,0.031007371730419304,0.0004566300736416884,0.02883459955759806,0.0004831992055261995
70.0,0.038142901293030426,0.0005035131552253631,0.03607425204621807,0.0005281193441025952


==> tikzdata/variance_li_Cn_4/avg_improvement_all.csv <==
objective,theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,6.25,0.002392859238588299,0.0004291085658518435,0.00232765871437596,0.0004755952639067088
min_diffuse,6.5,0.00420639917949252,0.000466655361974336,0.0036091943577127392,0.0004746905602778386
min_diffuse,7.0,0.006467436906990293,0.00047206841441714017,0.005273349254502019,0.0005163780587339156
min_diffuse,8.0,0.010120323695849493,0.0005070184627904217,0.008234029266534042,0.0005470556571943051
min_diffuse,10.0,0.01631557207765387,0.0005173913193792597,0.013637185047501173,0.0005610893982991345
min_diffuse,14.0,0.028555724401047575,0.0005892529396315439,0.022561350189143018,0.0006131654605443267
min_diffuse,22.0,0.04475991703228898,0.0006283174469328099,0.03896380824378557,0.0006906357230491214
min_diffuse,38.0,0.060874069278083566,0.0006653939198694302,0.054140498543217765,0.0007032709516358035
min_diffuse,70.0,0.07234523917876969,0.0007465623362122396,0.06639665058705738,0.0007559240317400205
max_ml,6.25,-0.0002176910238735131,0.000722859390178349,0.00021769102387335333,0.0007207173091219354
max_ml,6.5,0.002260505401418193,0.0007516011731295356,0.0015466615904440434,0.0007481289715466063
max_ml,7.0,0.005148590722957912,0.0007766595121375105,0.003927297109605076,0.0008817688621179789
max_ml,8.0,0.006320779562812716,0.0008216599507822531,0.0053630856896592595,0.0009542259087762747
max_ml,10.0,0.012472117621663097,0.000883590027303281,0.010457390928932928,0.0010080705740090755
max_ml,14.0,0.02054940627147961,0.0009778382176866718,0.016614917873480007,0.001027140781418591
max_ml,22.0,0.031005014478423746,0.0010638632035002455,0.0272147279704311,0.0011417537025374348
max_ml,38.0,0.04244092681807767,0.001098349783849264,0.03746272080752468,0.0011355234399502362
max_ml,70.0,0.04618637534964654,0.0010614594638425352,0.04142898046384599,0.0010729840077104804
max_effective,6.25,0.001471653631792461,0.00011838066437657578,0.0015146914309350336,0.00012266478872625946
max_effective,6.5,0.0019754408476351584,0.00012168017842043865,0.0021464491598184856,0.00013468942525797866
max_effective,7.0,0.0032803517874209847,0.00012561048065847107,0.0038523829925471466,0.00015558838757366643
max_effective,8.0,0.0048851856773998205,0.00013788196798306422,0.005994646111786219,0.00018970216917610743
max_effective,10.0,0.008789388198380155,0.00017213530085504505,0.011278109486880395,0.00023711022812759064
max_effective,14.0,0.01515568892333263,0.00023976183277068247,0.019391789066698976,0.00032256446035917587
max_effective,22.0,0.024906016813072637,0.0003653556652459372,0.030870564528824647,0.000453664543115663
max_effective,38.0,0.0366930989206279,0.0004860026726787762,0.044039652347763386,0.0005981515880011976
max_effective,70.0,0.048570525320404435,0.0006264888535608131,0.056517335825133797,0.0007693661499422681


==> tikzdata/variance_li_Cn_4/avg_improvement_max_effective.csv <==
theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,0.001471653631792461,0.00011838066437657578,0.0015146914309350336,0.00012266478872625946
6.5,0.0019754408476351584,0.00012168017842043865,0.0021464491598184856,0.00013468942525797866
7.0,0.0032803517874209847,0.00012561048065847107,0.0038523829925471466,0.00015558838757366643
8.0,0.0048851856773998205,0.00013788196798306422,0.005994646111786219,0.00018970216917610743
10.0,0.008789388198380155,0.00017213530085504505,0.011278109486880395,0.00023711022812759064
14.0,0.01515568892333263,0.00023976183277068247,0.019391789066698976,0.00032256446035917587
22.0,0.024906016813072637,0.0003653556652459372,0.030870564528824647,0.000453664543115663
38.0,0.0366930989206279,0.0004860026726787762,0.044039652347763386,0.0005981515880011976
70.0,0.048570525320404435,0.0006264888535608131,0.056517335825133797,0.0007693661499422681


==> tikzdata/variance_li_Cn_4/avg_improvement_max_ml.csv <==
theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,-0.0002176910238735131,0.000722859390178349,0.00021769102387335333,0.0007207173091219354
6.5,0.002260505401418193,0.0007516011731295356,0.0015466615904440434,0.0007481289715466063
7.0,0.005148590722957912,0.0007766595121375105,0.003927297109605076,0.0008817688621179789
8.0,0.006320779562812716,0.0008216599507822531,0.0053630856896592595,0.0009542259087762747
10.0,0.012472117621663097,0.000883590027303281,0.010457390928932928,0.0010080705740090755
14.0,0.02054940627147961,0.0009778382176866718,0.016614917873480007,0.001027140781418591
22.0,0.031005014478423746,0.0010638632035002455,0.0272147279704311,0.0011417537025374348
38.0,0.04244092681807767,0.001098349783849264,0.03746272080752468,0.0011355234399502362
70.0,0.04618637534964654,0.0010614594638425352,0.04142898046384599,0.0010729840077104804


==> tikzdata/variance_li_Cn_4/avg_improvement_min_diffuse.csv <==
theoretical_var,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,0.002392859238588299,0.0004291085658518435,0.00232765871437596,0.0004755952639067088
6.5,0.00420639917949252,0.000466655361974336,0.0036091943577127392,0.0004746905602778386
7.0,0.006467436906990293,0.00047206841441714017,0.005273349254502019,0.0005163780587339156
8.0,0.010120323695849493,0.0005070184627904217,0.008234029266534042,0.0005470556571943051
10.0,0.01631557207765387,0.0005173913193792597,0.013637185047501173,0.0005610893982991345
14.0,0.028555724401047575,0.0005892529396315439,0.022561350189143018,0.0006131654605443267
22.0,0.04475991703228898,0.0006283174469328099,0.03896380824378557,0.0006906357230491214
38.0,0.060874069278083566,0.0006653939198694302,0.054140498543217765,0.0007032709516358035
70.0,0.07234523917876969,0.0007465623362122396,0.06639665058705738,0.0007559240317400205


==> tikzdata/variance_li_Cn_4/avg_obj_all.csv <==
objective,theoretical_var,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
min_diffuse,6.25,2.577784127197553,0.006260557699720397,2.571615852633702,0.0063147173647936095,2.5717839255101014,0.006561420370691816
min_diffuse,6.5,2.56554974519535,0.00573769491975434,2.554758018852213,0.005929826159769142,2.5562901775305598,0.005947091710531512
min_diffuse,7.0,2.580661280919464,0.00647852824738652,2.5639710169068044,0.006182195742062828,2.567052552677605,0.006670627554537104
min_diffuse,8.0,2.594384687332977,0.007120837643201928,2.568128674505612,0.006595151067471686,2.5730224478888295,0.006558925911822169
min_diffuse,10.0,2.59615964612446,0.007117443195273527,2.55380181629302,0.006847186674350899,2.5607553366174054,0.006906976779790053
min_diffuse,14.0,2.587334783336122,0.007734445898584425,2.5134515643299316,0.007470165806742249,2.5289610172327253,0.007638950967652683
min_diffuse,22.0,2.59106281810876,0.009178051789491503,2.475087061344763,0.008792848544711008,2.4901051433163675,0.008559706852599151
min_diffuse,38.0,2.5866688996817953,0.010749484439094693,2.4292078378831015,0.011388386114388869,2.4466253558867863,0.010190333331103798
min_diffuse,70.0,2.558601417212815,0.01428617237281305,2.3734987857214147,0.014115478086739188,2.388718852922586,0.014548611366464511
max_ml,6.25,0.6948636928972403,0.001745926169791066,0.6947124273084809,0.002013559454333992,0.6950149584859995,0.001865589140849049
max_ml,6.5,0.6998967458281984,0.0019066205675711862,0.701478866202578,0.001916127355891953,0.7009792492422476,0.001850354295735782
max_ml,7.0,0.6955775797451487,0.0018938448681146362,0.6991588240193221,0.0019410933801769317,0.6983093195635879,0.0019098698391436504
max_ml,8.0,0.6976048904329236,0.001932550504544803,0.7020142971672902,0.0018828709834961212,0.7013462052378407,0.0017475475797596209
max_ml,10.0,0.6985858382761971,0.0018409042609730916,0.707298683020006,0.0018188218223983564,0.7058912234844676,0.0019043065277809341
max_ml,14.0,0.7058892420946964,0.0018181983326025462,0.7203948469131671,0.0018243435231649675,0.7176175338798728,0.0018259992871496801
max_ml,22.0,0.7111739887489954,0.0018776312027009578,0.7332239485668364,0.0019012583145811008,0.7305283953924457,0.0018486386781095237
max_ml,38.0,0.7300284709428906,0.001801893849876385,0.7610115558532909,0.001689038921041042,0.7573773237313682,0.001771318835776922
max_ml,70.0,0.7552313782893643,0.0016800072035030003,0.7901127782028677,0.001684073238124451,0.7865198443061978,0.0016581631991694323
max_effective,6.25,14.058859121315002,0.038718724229672,14.079548892399744,0.04017736157355974,14.080153954754781,0.04000224928076156
max_effective,6.5,14.121040535589382,0.03785602574466284,14.148935815874497,0.037338043968875044,14.15135063118276,0.041737338519355606
max_effective,7.0,14.151811443324727,0.03882587836786941,14.198234363288082,0.04210094775787011,14.206329641042725,0.03981698876267957
max_effective,8.0,14.075895243185462,0.038444396211416224,14.144658605024052,0.03893333830631271,14.160275253874934,0.04001146743900184
max_effective,10.0,13.916205891223484,0.04082507696032813,14.038520827050032,0.04175843097813376,14.073154384906672,0.04155637184624534
max_effective,14.0,13.665534549104903,0.04281027153514506,13.872645139702191,0.04372707724177768,13.930533712564833,0.042581746591856366
max_effective,22.0,13.294016206804178,0.04693301168538479,13.625117197964103,0.043919172839297166,13.704409991963567,0.04507095507424131
max_effective,38.0,12.665767878077373,0.0480893155654327,13.130514151733378,0.04934915967585687,13.22356389214537,0.04781220084966484
max_effective,70.0,11.891247213812834,0.048765012139855235,12.468811337702519,0.04786616663158854,12.56330882597558,0.05177281087581782


==> tikzdata/variance_li_Cn_4/avg_obj_max_effective.csv <==
theoretical_var,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,14.058859121315002,0.038718724229672,14.079548892399744,0.04017736157355974,14.080153954754781,0.04000224928076156
6.5,14.121040535589382,0.03785602574466284,14.148935815874497,0.037338043968875044,14.15135063118276,0.041737338519355606
7.0,14.151811443324727,0.03882587836786941,14.198234363288082,0.04210094775787011,14.206329641042725,0.03981698876267957
8.0,14.075895243185462,0.038444396211416224,14.144658605024052,0.03893333830631271,14.160275253874934,0.04001146743900184
10.0,13.916205891223484,0.04082507696032813,14.038520827050032,0.04175843097813376,14.073154384906672,0.04155637184624534
14.0,13.665534549104903,0.04281027153514506,13.872645139702191,0.04372707724177768,13.930533712564833,0.042581746591856366
22.0,13.294016206804178,0.04693301168538479,13.625117197964103,0.043919172839297166,13.704409991963567,0.04507095507424131
38.0,12.665767878077373,0.0480893155654327,13.130514151733378,0.04934915967585687,13.22356389214537,0.04781220084966484
70.0,11.891247213812834,0.048765012139855235,12.468811337702519,0.04786616663158854,12.56330882597558,0.05177281087581782


==> tikzdata/variance_li_Cn_4/avg_obj_max_ml.csv <==
theoretical_var,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,0.6948636928972403,0.001745926169791066,0.6947124273084809,0.002013559454333992,0.6950149584859995,0.001865589140849049
6.5,0.6998967458281984,0.0019066205675711862,0.701478866202578,0.001916127355891953,0.7009792492422476,0.001850354295735782
7.0,0.6955775797451487,0.0018938448681146362,0.6991588240193221,0.0019410933801769317,0.6983093195635879,0.0019098698391436504
8.0,0.6976048904329236,0.001932550504544803,0.7020142971672902,0.0018828709834961212,0.7013462052378407,0.0017475475797596209
10.0,0.6985858382761971,0.0018409042609730916,0.707298683020006,0.0018188218223983564,0.7058912234844676,0.0019043065277809341
14.0,0.7058892420946964,0.0018181983326025462,0.7203948469131671,0.0018243435231649675,0.7176175338798728,0.0018259992871496801
22.0,0.7111739887489954,0.0018776312027009578,0.7332239485668364,0.0019012583145811008,0.7305283953924457,0.0018486386781095237
38.0,0.7300284709428906,0.001801893849876385,0.7610115558532909,0.001689038921041042,0.7573773237313682,0.001771318835776922
70.0,0.7552313782893643,0.0016800072035030003,0.7901127782028677,0.001684073238124451,0.7865198443061978,0.0016581631991694323


==> tikzdata/variance_li_Cn_4/avg_obj_min_diffuse.csv <==
theoretical_var,fair,fair_se,ml_greedy,ml_greedy_se,ea_greedy,ea_greedy_se
6.25,2.577784127197553,0.006260557699720397,2.571615852633702,0.0063147173647936095,2.5717839255101014,0.006561420370691816
6.5,2.56554974519535,0.00573769491975434,2.554758018852213,0.005929826159769142,2.5562901775305598,0.005947091710531512
7.0,2.580661280919464,0.00647852824738652,2.5639710169068044,0.006182195742062828,2.567052552677605,0.006670627554537104
8.0,2.594384687332977,0.007120837643201928,2.568128674505612,0.006595151067471686,2.5730224478888295,0.006558925911822169
10.0,2.59615964612446,0.007117443195273527,2.55380181629302,0.006847186674350899,2.5607553366174054,0.006906976779790053
14.0,2.587334783336122,0.007734445898584425,2.5134515643299316,0.007470165806742249,2.5289610172327253,0.007638950967652683
22.0,2.59106281810876,0.009178051789491503,2.475087061344763,0.008792848544711008,2.4901051433163675,0.008559706852599151
38.0,2.5866688996817953,0.010749484439094693,2.4292078378831015,0.011388386114388869,2.4466253558867863,0.010190333331103798
70.0,2.558601417212815,0.01428617237281305,2.3734987857214147,0.014115478086739188,2.388718852922586,0.014548611366464511

